Understanding the Scalability of Hyperledger Fabric

The rapid growth of blockchain systems leads to increasing interest in understanding and comparing blockchain performance at scale. In this paper, we focus on analyzing the performance of Hyperledger Fabric v1.1 - one of the most popular permissioned blockchain systems. Prior works have analyzed Hyperledger Fabric v0.6 in depth, but newer versions of the system undergo significant changes that warrant new analysis. Existing works on benchmarking the system are limited in their scope: some consider only small networks, others consider scalability of only parts of the system instead of the whole. We perform a comprehensive performance analysis of Hyperledger Fabric v1.1 at scale. We extend an existing benchmarking tool to conduct experiments over many servers while scaling all important components of the system. Our results demonstrate that Fabric v1.1's scalability bottlenecks lie in the communication overhead between the execution and ordering phase. Furthermore, we show that scaling the Kafka cluster that is used for the ordering phase does not affect the overall throughput.

==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-client-slave-45.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-45",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:39 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:39,0.163,0.074,99.751,0.007,0.0,0.005,1780.683,331201.928,0.239,1.992,1135710208.0,675143680.0,3125239808.0,28682981376.0,0.0,0.0
12-04 08:29:40,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134845952.0,675143680.0,3125256192.0,28683829248.0,7648.0,6182.0
12-04 08:29:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134968832.0,675143680.0,3125260288.0,28683702272.0,4384.0,3146.0
12-04 08:29:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134968832.0,675143680.0,3125260288.0,28683702272.0,1532.0,1148.0
12-04 08:29:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134964736.0,675143680.0,3125264384.0,28683702272.0,8445.0,4979.0
12-04 08:29:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134960640.0,675143680.0,3125268480.0,28683702272.0,4900.0,2966.0
12-04 08:29:45,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,1134956544.0,675151872.0,3125272576.0,28683694080.0,3870.0,2456.0
12-04 08:29:46,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1135079424.0,675151872.0,3125276672.0,28683567104.0,10996.0,8624.0
12-04 08:29:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135038464.0,675151872.0,3125301248.0,28683583488.0,5020.0,3373.0
12-04 08:29:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135034368.0,675151872.0,3125305344.0,28683583488.0,5732.0,3195.0
12-04 08:29:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135030272.0,675151872.0,3125309440.0,28683583488.0,4394.0,3625.0
12-04 08:29:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135030272.0,675151872.0,3125309440.0,28683583488.0,5972.0,3671.0
12-04 08:29:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135017984.0,675160064.0,3125313536.0,28683583488.0,2701.0,1802.0
12-04 08:29:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,143360.0,0.0,3.0,1135013888.0,675160064.0,3125317632.0,28683583488.0,3386.0,2493.0
12-04 08:29:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135013888.0,675160064.0,3125317632.0,28683583488.0,7209.0,4325.0
12-04 08:29:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135009792.0,675160064.0,3125321728.0,28683583488.0,6721.0,4362.0
12-04 08:29:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135005696.0,675160064.0,3125325824.0,28683583488.0,6042.0,3671.0
12-04 08:29:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,675160064.0,3125329920.0,28683583488.0,9104.0,6149.0
12-04 08:29:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134989312.0,675168256.0,3125334016.0,28683583488.0,4836.0,2924.0
12-04 08:29:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134989312.0,675168256.0,3125334016.0,28683583488.0,2803.0,1895.0
12-04 08:29:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134985216.0,675168256.0,3125338112.0,28683583488.0,3922.0,2912.0
12-04 08:30:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134985216.0,675168256.0,3125338112.0,28683583488.0,5124.0,2924.0
12-04 08:30:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134977024.0,675168256.0,3125346304.0,28683583488.0,4495.0,2783.0
12-04 08:30:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134977024.0,675168256.0,3125346304.0,28683583488.0,6410.0,3822.0
12-04 08:30:03,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134964736.0,675176448.0,3125350400.0,28683583488.0,11275.0,8244.0
12-04 08:30:04,0.083,0.0,99.917,0.0,0.0,0.0,8192.0,57344.0,2.0,2.0,1135202304.0,675184640.0,3125358592.0,28683329536.0,23100.0,21319.0
12-04 08:30:05,0.834,0.250,98.749,0.167,0.0,0.0,0.0,0.0,0.0,0.0,1144709120.0,675184640.0,3125362688.0,28673818624.0,24766.0,34281.0
12-04 08:30:06,2.170,0.417,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168629760.0,675184640.0,3125374976.0,28649885696.0,149103.0,145321.0
12-04 08:30:07,1.835,0.334,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183264768.0,675184640.0,3125387264.0,28635238400.0,183723.0,176274.0
12-04 08:30:08,2.176,0.418,97.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1204400128.0,675184640.0,3125391360.0,28614098944.0,131970.0,130187.0
12-04 08:30:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1204965376.0,675192832.0,3125395456.0,28613521408.0,16831.0,26968.0
12-04 08:30:10,5.588,0.417,93.411,0.500,0.0,0.083,0.0,8192.0,0.0,1.0,1232265216.0,675192832.0,3125391360.0,28586225664.0,141103.0,179335.0
12-04 08:30:11,39.047,2.592,55.686,2.676,0.0,0.0,0.0,0.0,0.0,0.0,1574883328.0,675192832.0,3125411840.0,28243587072.0,107694.0,65883.0
12-04 08:30:12,27.638,1.926,67.504,2.764,0.0,0.168,0.0,0.0,0.0,0.0,1645961216.0,675192832.0,3125420032.0,28172500992.0,7822652.0,3010500.0
12-04 08:30:13,5.946,0.503,91.290,2.094,0.0,0.168,0.0,4096.0,0.0,2.0,1135669248.0,675192832.0,3125428224.0,28682784768.0,1277027.0,2051014.0
12-04 08:30:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134460928.0,675192832.0,3125432320.0,28683988992.0,15954.0,21287.0
12-04 08:30:15,0.167,0.167,99.500,0.167,0.0,0.0,0.0,49152.0,0.0,9.0,1134575616.0,675201024.0,3125436416.0,28683862016.0,8002.0,5389.0
12-04 08:30:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134571520.0,675201024.0,3125440512.0,28683862016.0,7450.0,4444.0
12-04 08:30:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134567424.0,675201024.0,3125444608.0,28683862016.0,4564.0,2893.0
12-04 08:30:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134563328.0,675201024.0,3125448704.0,28683862016.0,4183.0,2588.0
12-04 08:30:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134559232.0,675201024.0,3125452800.0,28683862016.0,4976.0,3957.0
12-04 08:30:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134567424.0,675201024.0,3125452800.0,28683853824.0,5649.0,4206.0
12-04 08:30:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134555136.0,675209216.0,3125456896.0,28683853824.0,3957.0,2485.0
12-04 08:30:22,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134555136.0,675209216.0,3125456896.0,28683853824.0,6947.0,4577.0
12-04 08:30:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134546944.0,675209216.0,3125465088.0,28683853824.0,7791.0,4656.0
12-04 08:30:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134669824.0,675209216.0,3125469184.0,28683726848.0,8723.0,5191.0
12-04 08:30:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134665728.0,675209216.0,3125473280.0,28683726848.0,3131.0,2490.0
12-04 08:30:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134665728.0,675209216.0,3125473280.0,28683726848.0,2939.0,2808.0
12-04 08:30:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,163840.0,0.0,5.0,1134657536.0,675217408.0,3125473280.0,28683726848.0,7251.0,4709.0
12-04 08:30:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134780416.0,675217408.0,3125477376.0,28683599872.0,6455.0,3912.0
12-04 08:30:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134698496.0,675217408.0,3125186560.0,28683972608.0,4562.0,3547.0
12-04 08:30:30,0.749,0.167,99.084,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1144832000.0,675217408.0,3125190656.0,28673835008.0,6793.0,4382.0
12-04 08:30:31,6.850,0.835,91.312,1.003,0.0,0.0,0.0,0.0,0.0,0.0,1223471104.0,675217408.0,3125194752.0,28595191808.0,17523.0,14029.0
12-04 08:30:32,4.762,0.167,95.071,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1233584128.0,675217408.0,3125202944.0,28585070592.0,33513.0,19174.0
12-04 08:30:33,23.0,2.583,72.583,1.667,0.0,0.167,0.0,16384.0,0.0,3.0,1488678912.0,675225600.0,3125501952.0,28329668608.0,56339.0,100406.0
12-04 08:30:34,40.168,3.025,53.697,2.941,0.0,0.168,0.0,0.0,0.0,0.0,1645178880.0,675225600.0,3125506048.0,28173164544.0,6814847.0,1497175.0
12-04 08:30:35,12.657,0.838,85.666,0.671,0.0,0.168,0.0,172032.0,0.0,4.0,1666928640.0,675225600.0,3125510144.0,28151410688.0,2696260.0,4331167.0
12-04 08:30:36,13.405,0.749,84.929,0.333,0.0,0.583,0.0,0.0,0.0,0.0,1687400448.0,675225600.0,3125514240.0,28130934784.0,3407719.0,4534523.0
12-04 08:30:37,14.165,0.422,84.992,0.253,0.0,0.169,0.0,0.0,0.0,0.0,1707651072.0,675225600.0,3125522432.0,28110675968.0,3366810.0,4476538.0
12-04 08:30:38,13.054,0.502,85.858,0.335,0.0,0.251,0.0,0.0,0.0,0.0,1709527040.0,675225600.0,3125526528.0,28108795904.0,3426582.0,4482162.0
12-04 08:30:39,12.833,0.833,85.583,0.417,0.0,0.333,0.0,12288.0,0.0,2.0,1713393664.0,675233792.0,3125530624.0,28104916992.0,3388853.0,4496935.0
12-04 08:30:40,12.584,0.671,86.409,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1714909184.0,675233792.0,3125534720.0,28103397376.0,3388146.0,4477348.0
12-04 08:30:41,14.178,0.834,84.654,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1717633024.0,675233792.0,3125538816.0,28100669440.0,3407892.0,4500555.0
12-04 08:30:42,12.887,0.502,86.109,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1719902208.0,675233792.0,3125542912.0,28098396160.0,3381593.0,4460322.0
12-04 08:30:43,12.646,0.582,86.522,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1721790464.0,675233792.0,3125542912.0,28096507904.0,3366915.0,4468113.0
12-04 08:30:44,13.283,0.585,85.798,0.167,0.0,0.167,0.0,0.0,0.0,0.0,1725558784.0,675233792.0,3125547008.0,28092735488.0,3389719.0,4471645.0
12-04 08:30:45,13.317,0.670,85.343,0.335,0.0,0.335,0.0,24576.0,0.0,5.0,1724846080.0,675241984.0,3125551104.0,28093435904.0,3408508.0,4478920.0
12-04 08:30:46,12.081,0.587,86.829,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,1724723200.0,675241984.0,3125575680.0,28093534208.0,3378065.0,4487922.0
12-04 08:30:47,12.070,0.587,87.008,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1729339392.0,675241984.0,3125579776.0,28088913920.0,3403713.0,4486898.0
12-04 08:30:48,14.393,0.832,84.193,0.250,0.0,0.333,0.0,0.0,0.0,0.0,1726472192.0,675241984.0,3125583872.0,28091777024.0,3388334.0,4496630.0
12-04 08:30:49,11.745,0.671,87.164,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1726771200.0,675241984.0,3125583872.0,28091478016.0,3396853.0,4474395.0
12-04 08:30:50,10.981,0.754,87.594,0.419,0.0,0.251,0.0,24576.0,0.0,3.0,1727811584.0,675250176.0,3125587968.0,28090425344.0,3376946.0,4465794.0
12-04 08:30:51,11.937,0.668,86.644,0.334,0.0,0.417,0.0,12288.0,0.0,2.0,1727803392.0,675250176.0,3125587968.0,28090433536.0,3392437.0,4485957.0
12-04 08:30:52,13.149,0.586,85.762,0.335,0.0,0.168,0.0,0.0,0.0,0.0,1725198336.0,675250176.0,3125592064.0,28093034496.0,3404461.0,4490138.0
12-04 08:30:53,11.419,0.840,87.070,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1726369792.0,675250176.0,3125596160.0,28091858944.0,3390037.0,4473601.0
12-04 08:30:54,11.390,0.754,87.437,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1727606784.0,675250176.0,3125600256.0,28090617856.0,3376951.0,4475423.0
12-04 08:30:55,13.149,0.754,85.930,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,1728360448.0,675250176.0,3125604352.0,28089860096.0,3327099.0,4465081.0
12-04 08:30:56,12.427,0.751,86.155,0.250,0.0,0.417,0.0,24576.0,0.0,4.0,1729744896.0,675258368.0,3125604352.0,28088467456.0,3463927.0,4505576.0
12-04 08:30:57,11.269,0.668,87.896,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1731973120.0,675258368.0,3125608448.0,28086235136.0,3305056.0,4441018.0
12-04 08:30:58,12.898,0.754,85.846,0.419,0.0,0.084,0.0,0.0,0.0,0.0,1733742592.0,675258368.0,3125612544.0,28084461568.0,3450209.0,4478266.0
12-04 08:30:59,12.793,0.502,86.204,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1734885376.0,675258368.0,3125612544.0,28083318784.0,3415442.0,4497739.0
12-04 08:31:00,11.676,0.667,87.073,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1735475200.0,675258368.0,3125616640.0,28082724864.0,3312446.0,4479828.0
12-04 08:31:01,12.114,0.668,87.051,0.0,0.0,0.167,0.0,20480.0,0.0,4.0,1735770112.0,675258368.0,3125620736.0,28082425856.0,3460137.0,4462865.0
12-04 08:31:02,12.594,1.001,85.905,0.167,0.0,0.334,0.0,352256.0,0.0,19.0,1735634944.0,675266560.0,3125624832.0,28082548736.0,3397262.0,4515862.0
12-04 08:31:03,12.344,0.834,86.739,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736069120.0,675266560.0,3125624832.0,28082114560.0,3395947.0,4472761.0
12-04 08:31:04,11.345,0.840,87.563,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1737256960.0,675266560.0,3125628928.0,28080922624.0,3385735.0,4456138.0
12-04 08:31:05,11.632,0.502,87.615,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1737527296.0,675266560.0,3125637120.0,28080644096.0,3412505.0,4528675.0
12-04 08:31:06,13.058,0.505,86.268,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1738235904.0,675266560.0,3125641216.0,28079931392.0,3409118.0,4508377.0
12-04 08:31:07,11.799,0.669,87.197,0.0,0.0,0.335,0.0,266240.0,0.0,7.0,1738387456.0,675266560.0,3125649408.0,28079771648.0,3408267.0,4499795.0
12-04 08:31:08,12.270,0.751,85.726,1.002,0.0,0.250,0.0,12288.0,0.0,2.0,1738342400.0,675274752.0,3125657600.0,28079800320.0,3384997.0,4479152.0
12-04 08:31:09,13.462,0.502,78.010,7.609,0.0,0.418,0.0,0.0,0.0,0.0,1738883072.0,675274752.0,3125665792.0,28079251456.0,3425610.0,4535450.0
12-04 08:31:10,10.813,0.754,80.386,7.712,0.0,0.335,0.0,0.0,0.0,0.0,1739800576.0,675274752.0,3125669888.0,28078329856.0,3394537.0,4469159.0
12-04 08:31:11,10.849,0.673,80.740,7.401,0.0,0.336,0.0,0.0,0.0,0.0,1739796480.0,675274752.0,3125673984.0,28078329856.0,3413758.0,4514944.0
12-04 08:31:12,11.242,0.671,80.117,7.718,0.0,0.252,0.0,45056.0,0.0,4.0,1739587584.0,675274752.0,3125682176.0,28078530560.0,3405914.0,4527431.0
12-04 08:31:13,13.356,0.501,83.806,2.003,0.0,0.334,0.0,0.0,0.0,0.0,1740029952.0,675274752.0,3125706752.0,28078063616.0,3362655.0,4516790.0
12-04 08:31:14,11.893,0.670,87.186,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1740161024.0,675282944.0,3125719040.0,28077912064.0,3377683.0,4465541.0
12-04 08:31:15,11.251,0.672,87.573,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1740664832.0,675282944.0,3125723136.0,28077404160.0,3472910.0,4500273.0
12-04 08:31:16,13.054,0.669,85.774,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1740922880.0,675282944.0,3125723136.0,28077146112.0,3387259.0,4471859.0
12-04 08:31:17,11.390,0.838,87.437,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1740894208.0,675282944.0,3125727232.0,28077170688.0,3377534.0,4483862.0
12-04 08:31:18,11.863,0.501,86.967,0.334,0.0,0.334,0.0,0.0,0.0,0.0,1740857344.0,675282944.0,3125731328.0,28077203456.0,3403617.0,4476113.0
12-04 08:31:19,11.055,0.754,87.688,0.335,0.0,0.168,0.0,12288.0,0.0,2.0,1741012992.0,675291136.0,3125731328.0,28077039616.0,3373694.0,4475321.0
12-04 08:31:20,14.012,0.751,84.821,0.250,0.0,0.167,0.0,8192.0,0.0,1.0,1741004800.0,675291136.0,3125739520.0,28077039616.0,3416968.0,4504640.0
12-04 08:31:21,10.879,0.753,88.117,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1740767232.0,675291136.0,3125743616.0,28077273088.0,3387397.0,4468215.0
12-04 08:31:22,11.390,0.754,87.270,0.251,0.0,0.335,0.0,12288.0,0.0,2.0,1741025280.0,675291136.0,3125747712.0,28077010944.0,3393563.0,4455811.0
12-04 08:31:23,13.145,0.832,85.607,0.166,0.0,0.250,0.0,0.0,0.0,0.0,1743069184.0,675291136.0,3125747712.0,28074967040.0,3389052.0,4462482.0
12-04 08:31:24,10.774,0.589,88.215,0.168,0.0,0.253,0.0,0.0,0.0,0.0,1743572992.0,675291136.0,3125751808.0,28074459136.0,3347939.0,4538240.0
12-04 08:31:25,12.0,0.667,86.667,0.500,0.0,0.167,0.0,28672.0,0.0,5.0,1743634432.0,675299328.0,3125755904.0,28074385408.0,3389252.0,4500058.0
12-04 08:31:26,11.464,0.669,87.531,0.167,0.0,0.167,0.0,0.0,0.0,0.0,1742708736.0,675299328.0,3125760000.0,28075307008.0,3373686.0,4456770.0
12-04 08:31:27,12.437,1.002,86.227,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1742909440.0,675299328.0,3125760000.0,28075106304.0,3462769.0,4463190.0
12-04 08:31:28,11.529,0.835,86.967,0.167,0.0,0.501,0.0,0.0,0.0,0.0,1744048128.0,675299328.0,3125764096.0,28073963520.0,3328195.0,4506795.0
12-04 08:31:29,11.213,0.921,87.364,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1714139136.0,675299328.0,3125768192.0,28103868416.0,3374860.0,4479870.0
12-04 08:31:30,12.057,0.759,86.847,0.169,0.0,0.169,0.0,8192.0,0.0,2.0,1711198208.0,675299328.0,3125772288.0,28106805248.0,3316901.0,4427951.0
12-04 08:31:31,11.987,0.922,86.840,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1712164864.0,675307520.0,3125772288.0,28105830400.0,3472608.0,4540494.0
12-04 08:31:32,11.185,0.668,87.479,0.250,0.0,0.417,0.0,0.0,0.0,0.0,1712082944.0,675307520.0,3125780480.0,28105904128.0,3457608.0,4441250.0
12-04 08:31:33,11.819,0.503,87.343,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1712279552.0,675307520.0,3125780480.0,28105707520.0,3380157.0,4487941.0
12-04 08:31:34,10.126,0.418,89.038,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1711886336.0,675307520.0,3125784576.0,28106096640.0,2790650.0,3488826.0
12-04 08:31:35,1.250,0.0,98.417,0.333,0.0,0.0,0.0,0.0,0.0,0.0,1712050176.0,675307520.0,3125788672.0,28105928704.0,611771.0,13810.0
12-04 08:31:36,0.250,0.083,99.416,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1712173056.0,675307520.0,3125792768.0,28105801728.0,21426.0,12941.0
12-04 08:31:37,0.0,0.167,99.750,0.083,0.0,0.0,0.0,241664.0,0.0,9.0,1712414720.0,675315712.0,3125796864.0,28105547776.0,8580.0,7769.0
12-04 08:31:38,0.167,0.0,99.333,0.500,0.0,0.0,0.0,32768.0,0.0,3.0,1712390144.0,675315712.0,3125821440.0,28105547776.0,10287.0,9241.0
12-04 08:31:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,0.0,0.0,0.0,1712386048.0,675315712.0,3125825536.0,28105547776.0,3044.0,4914.0
12-04 08:31:40,0.083,0.083,99.501,0.333,0.0,0.0,0.0,0.0,0.0,0.0,1712386048.0,675315712.0,3125825536.0,28105547776.0,7041.0,7476.0
12-04 08:31:41,0.669,0.084,98.997,0.251,0.0,0.0,0.0,0.0,0.0,0.0,1712504832.0,675315712.0,3125833728.0,28105420800.0,7425.0,11726.0
12-04 08:31:42,19.967,1.830,72.879,5.158,0.0,0.166,0.0,0.0,0.0,0.0,1716068352.0,675315712.0,3125841920.0,28101849088.0,8391078.0,4026429.0
12-04 08:31:43,15.225,0.915,82.945,0.582,0.0,0.333,0.0,24576.0,0.0,4.0,1719320576.0,675323904.0,3125841920.0,28098588672.0,4025508.0,5516548.0
12-04 08:31:44,15.868,1.074,82.727,0.165,0.0,0.165,0.0,0.0,0.0,0.0,1712873472.0,675323904.0,3125846016.0,28105031680.0,3956259.0,5445416.0
12-04 08:31:45,14.750,0.667,84.167,0.167,0.0,0.250,0.0,0.0,0.0,0.0,1712418816.0,675323904.0,3125850112.0,28105482240.0,4049172.0,5546404.0
12-04 08:31:46,17.475,0.585,81.187,0.334,0.0,0.418,0.0,0.0,0.0,0.0,1714655232.0,675323904.0,3125854208.0,28103241728.0,5040683.0,6063996.0
12-04 08:31:47,14.654,1.166,83.597,0.250,0.0,0.333,0.0,4096.0,0.0,2.0,1714778112.0,675323904.0,3125854208.0,28103118848.0,4039757.0,5537472.0
12-04 08:31:48,14.0,0.833,84.583,0.250,0.0,0.333,0.0,16384.0,0.0,2.0,1715834880.0,675323904.0,3125858304.0,28102057984.0,3956702.0,5445588.0
12-04 08:31:49,14.681,0.923,83.557,0.336,0.0,0.503,0.0,12288.0,0.0,2.0,1715527680.0,675332096.0,3125866496.0,28102348800.0,3999642.0,5494971.0
12-04 08:31:50,17.267,0.754,81.559,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1716297728.0,675332096.0,3125870592.0,28101574656.0,4943390.0,5861609.0
12-04 08:31:51,14.393,0.915,84.276,0.083,0.0,0.333,0.0,0.0,0.0,0.0,1717383168.0,675332096.0,3125870592.0,28100489216.0,4028541.0,5522641.0
12-04 08:31:52,15.237,0.833,83.264,0.167,0.0,0.500,0.0,0.0,0.0,0.0,1715580928.0,675332096.0,3125878784.0,28102283264.0,3981624.0,5472603.0
12-04 08:31:53,14.669,0.754,84.074,0.335,0.0,0.168,0.0,12288.0,0.0,2.0,1717223424.0,675332096.0,3125878784.0,28100640768.0,4053467.0,5552925.0
12-04 08:31:54,16.915,0.746,81.592,0.249,0.0,0.498,0.0,0.0,0.0,0.0,1718206464.0,675332096.0,3125882880.0,28099653632.0,4873721.0,5803485.0
12-04 08:31:55,15.442,0.668,83.306,0.334,0.0,0.250,0.0,20480.0,0.0,4.0,1720373248.0,675340288.0,3125882880.0,28097478656.0,3963379.0,5502077.0
12-04 08:31:56,15.071,0.416,84.013,0.250,0.0,0.250,0.0,0.0,0.0,0.0,1720537088.0,675340288.0,3125882880.0,28097314816.0,3966281.0,5458093.0
12-04 08:31:57,13.770,0.756,85.055,0.252,0.0,0.168,0.0,4096.0,0.0,2.0,1721581568.0,675340288.0,3125886976.0,28096266240.0,4058457.0,5553807.0
12-04 08:31:58,17.627,0.919,80.618,0.501,0.0,0.334,0.0,16384.0,0.0,2.0,1722621952.0,675340288.0,3125895168.0,28095217664.0,4866955.0,5797844.0
12-04 08:31:59,14.657,0.670,84.087,0.251,0.0,0.335,0.0,0.0,0.0,0.0,1722302464.0,675340288.0,3125899264.0,28095533056.0,4002129.0,5584456.0
12-04 08:32:00,14.430,0.587,84.228,0.252,0.0,0.503,0.0,0.0,0.0,0.0,1722327040.0,675340288.0,3125903360.0,28095504384.0,3935824.0,5382852.0
12-04 08:32:01,15.417,0.750,83.083,0.417,0.0,0.333,0.0,24576.0,0.0,3.0,1725190144.0,675348480.0,3125903360.0,28092633088.0,4080365.0,5602187.0
12-04 08:32:02,16.110,0.584,82.888,0.167,0.0,0.250,0.0,0.0,0.0,0.0,1725104128.0,675348480.0,3125907456.0,28092715008.0,4685017.0,5580726.0
12-04 08:32:03,15.268,0.839,83.557,0.252,0.0,0.084,0.0,0.0,0.0,0.0,1725349888.0,675348480.0,3125911552.0,28092465152.0,4255496.0,5564554.0
12-04 08:32:04,15.772,0.587,83.138,0.252,0.0,0.252,0.0,12288.0,0.0,2.0,1723199488.0,675348480.0,3125911552.0,28094615552.0,4053601.0,5666779.0
12-04 08:32:05,13.796,1.087,84.950,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1724100608.0,675348480.0,3125915648.0,28093710336.0,4067936.0,5578909.0
12-04 08:32:06,17.377,0.501,81.621,0.0,0.0,0.501,0.0,0.0,0.0,0.0,1724604416.0,675348480.0,3125927936.0,28093194240.0,4878010.0,5808171.0
12-04 08:32:07,15.886,0.669,83.110,0.167,0.0,0.167,0.0,16384.0,0.0,4.0,1724809216.0,675356672.0,3125936128.0,28092973056.0,4059587.0,5553994.0
12-04 08:32:08,14.131,0.914,84.705,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1724813312.0,675356672.0,3125964800.0,28092940288.0,3978677.0,5488731.0
12-04 08:32:09,15.724,0.832,81.032,2.080,0.0,0.333,0.0,16384.0,0.0,2.0,1726222336.0,675356672.0,3125968896.0,28091527168.0,4033799.0,5533127.0
12-04 08:32:10,16.834,1.005,74.874,6.616,0.0,0.670,0.0,0.0,0.0,0.0,1727307776.0,675356672.0,3125977088.0,28090433536.0,4919971.0,5854369.0
12-04 08:32:11,14.037,0.581,76.910,7.973,0.0,0.498,0.0,0.0,0.0,0.0,1726812160.0,675356672.0,3125981184.0,28090925056.0,4034742.0,5536026.0
12-04 08:32:12,14.883,0.920,76.254,7.776,0.0,0.167,0.0,12288.0,0.0,2.0,1724944384.0,675364864.0,3125977088.0,28092788736.0,3975680.0,5511052.0
12-04 08:32:13,14.561,0.837,76.987,7.280,0.0,0.335,0.0,163840.0,0.0,2.0,1724661760.0,675364864.0,3125989376.0,28093059072.0,4089487.0,5561580.0
12-04 08:32:14,16.486,0.833,75.604,6.661,0.0,0.416,0.0,28672.0,0.0,3.0,1723396096.0,675364864.0,3125997568.0,28094316544.0,4855067.0,5817525.0
12-04 08:32:15,14.846,0.751,76.897,7.339,0.0,0.167,0.0,0.0,0.0,0.0,1722437632.0,675364864.0,3126001664.0,28095270912.0,3954371.0,5523456.0
12-04 08:32:16,14.238,0.670,77.806,7.035,0.0,0.251,0.0,4096.0,0.0,2.0,1721266176.0,675364864.0,3126087680.0,28096356352.0,3908145.0,5393604.0
12-04 08:32:17,15.737,0.583,76.020,7.410,0.0,0.250,0.0,0.0,0.0,0.0,1720467456.0,675364864.0,3126091776.0,28097150976.0,4006012.0,5520665.0
12-04 08:32:18,16.653,0.753,75.063,7.113,0.0,0.418,0.0,12288.0,0.0,2.0,1720639488.0,675373056.0,3126091776.0,28096970752.0,4838191.0,5670488.0
12-04 08:32:19,14.442,0.672,77.582,7.053,0.0,0.252,0.0,0.0,0.0,0.0,1719754752.0,675373056.0,3126095872.0,28097851392.0,4189418.0,5709276.0
12-04 08:32:20,15.847,0.751,75.563,7.506,0.0,0.334,0.0,16384.0,0.0,2.0,1721212928.0,675373056.0,3126095872.0,28096393216.0,4015305.0,5482587.0
12-04 08:32:21,15.755,0.498,78.524,4.643,0.0,0.580,0.0,0.0,0.0,0.0,1724305408.0,675373056.0,3126099968.0,28093296640.0,4049155.0,5570731.0
12-04 08:32:22,16.611,0.831,82.060,0.249,0.0,0.249,0.0,0.0,0.0,0.0,1724284928.0,675373056.0,3126104064.0,28093313024.0,4879245.0,5789832.0
12-04 08:32:23,14.753,0.671,84.074,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,1726947328.0,675381248.0,3126104064.0,28090642432.0,4034958.0,5511961.0
12-04 08:32:24,14.871,0.919,83.709,0.334,0.0,0.167,0.0,0.0,0.0,0.0,1727008768.0,675381248.0,3092475904.0,28124209152.0,3970300.0,5480420.0
12-04 08:32:25,14.357,0.584,84.474,0.250,0.0,0.334,0.0,12288.0,0.0,2.0,1727160320.0,675381248.0,3092480000.0,28124053504.0,4037987.0,5536966.0
12-04 08:32:26,17.652,0.833,80.933,0.250,0.0,0.333,0.0,4096.0,0.0,2.0,1728475136.0,675381248.0,3092480000.0,28122738688.0,4810890.0,5821542.0
12-04 08:32:27,14.238,0.833,84.430,0.0,0.0,0.500,0.0,0.0,0.0,0.0,1729650688.0,675381248.0,3092504576.0,28121538560.0,3956201.0,5513740.0
12-04 08:32:28,13.758,0.503,85.235,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,1731432448.0,675389440.0,3092504576.0,28119748608.0,3922296.0,5470092.0
12-04 08:32:29,14.979,0.669,84.100,0.167,0.0,0.084,0.0,0.0,0.0,0.0,1731547136.0,675389440.0,3092508672.0,28119629824.0,4053221.0,5493243.0
12-04 08:32:30,15.675,1.090,82.733,0.0,0.0,0.503,0.0,24576.0,0.0,4.0,1731502080.0,675389440.0,3092512768.0,28119670784.0,4696178.0,5671779.0
12-04 08:32:31,15.404,0.916,83.264,0.167,0.0,0.250,0.0,0.0,0.0,0.0,1731952640.0,675389440.0,3092516864.0,28119216128.0,4113920.0,5665977.0
12-04 08:32:32,15.004,0.754,83.655,0.335,0.0,0.251,0.0,0.0,0.0,0.0,1732145152.0,675389440.0,3092520960.0,28119019520.0,3941346.0,5547862.0
12-04 08:32:33,14.821,0.916,83.764,0.250,0.0,0.250,0.0,0.0,0.0,0.0,1732128768.0,675389440.0,3092525056.0,28119031808.0,4076139.0,5495651.0
12-04 08:32:34,15.869,0.840,82.620,0.336,0.0,0.336,0.0,24576.0,0.0,3.0,1732833280.0,675397632.0,3092529152.0,28118315008.0,4524615.0,5523331.0
12-04 08:32:35,15.913,0.921,82.663,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,1733087232.0,675397632.0,3092533248.0,28118056960.0,4375538.0,5666148.0
12-04 08:32:36,14.967,0.753,83.528,0.334,0.0,0.418,0.0,4096.0,0.0,2.0,1732882432.0,675397632.0,3092537344.0,28118257664.0,4280574.0,5644068.0
12-04 08:32:37,14.513,0.839,84.060,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1734254592.0,675397632.0,3092541440.0,28116881408.0,4027102.0,5546055.0
12-04 08:32:38,16.792,0.919,81.788,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1734983680.0,675397632.0,3092541440.0,28116152320.0,4867590.0,5792626.0
12-04 08:32:39,14.821,0.916,83.430,0.333,0.0,0.500,0.0,12288.0,0.0,2.0,1734909952.0,675405824.0,3092545536.0,28116213760.0,4036283.0,5533475.0
12-04 08:32:40,15.179,0.500,83.736,0.167,0.0,0.417,0.0,16384.0,0.0,2.0,1735356416.0,675405824.0,3092549632.0,28115763200.0,3958619.0,5441402.0
12-04 08:32:41,14.933,0.755,83.809,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1737994240.0,675405824.0,3092557824.0,28113117184.0,4092560.0,5606140.0
12-04 08:32:42,8.811,0.416,90.441,0.166,0.0,0.166,0.0,0.0,0.0,0.0,1737584640.0,675405824.0,3092557824.0,28113526784.0,2587992.0,2124950.0
12-04 08:32:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,118784.0,0.0,1.0,1737547776.0,675405824.0,3092561920.0,28113559552.0,3819.0,6979.0
12-04 08:32:44,0.084,0.084,99.415,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,1737535488.0,675414016.0,3092566016.0,28113559552.0,19374.0,13029.0
12-04 08:32:45,0.083,0.0,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1737785344.0,675414016.0,3092570112.0,28113305600.0,5386.0,14215.0
12-04 08:32:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,4096.0,0.0,2.0,1737785344.0,675414016.0,3092570112.0,28113305600.0,8068.0,10722.0
12-04 08:32:47,0.083,0.167,99.500,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1737908224.0,675414016.0,3092574208.0,28113178624.0,12551.0,14335.0
12-04 08:32:48,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,3.0,1737900032.0,675414016.0,3092582400.0,28113178624.0,11637.0,11564.0
12-04 08:32:49,12.291,1.672,83.863,2.090,0.0,0.084,0.0,0.0,0.0,0.0,1737949184.0,675414016.0,3092586496.0,28113125376.0,6411840.0,849219.0
12-04 08:32:50,15.526,0.918,81.135,2.170,0.0,0.250,0.0,28672.0,0.0,4.0,1737531392.0,675422208.0,3092590592.0,28113530880.0,3655800.0,6152733.0
12-04 08:32:51,20.034,0.922,77.955,0.587,0.0,0.503,0.0,0.0,0.0,0.0,1735172096.0,675422208.0,3092594688.0,28115886080.0,5872064.0,7185193.0
12-04 08:32:52,16.121,0.924,82.536,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1732755456.0,675422208.0,3092594688.0,28118302720.0,4372656.0,6267192.0
12-04 08:32:53,19.950,0.751,78.631,0.250,0.0,0.417,0.0,0.0,0.0,0.0,1731751936.0,675422208.0,3092598784.0,28119302144.0,5288474.0,6745410.0
12-04 08:32:54,19.028,0.671,79.631,0.335,0.0,0.335,0.0,0.0,0.0,0.0,1731473408.0,675422208.0,3092602880.0,28119576576.0,4721271.0,6474976.0
12-04 08:32:55,20.718,1.086,77.527,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1731022848.0,675422208.0,3092602880.0,28120027136.0,5791549.0,6863710.0
12-04 08:32:56,18.410,0.753,79.833,0.502,0.0,0.502,0.0,24576.0,0.0,4.0,1731633152.0,675430400.0,3092606976.0,28119404544.0,4338045.0,6318302.0
12-04 08:32:57,20.742,1.012,77.234,0.253,0.0,0.759,0.0,4096.0,0.0,2.0,1732313088.0,675430400.0,3092615168.0,28118716416.0,5374198.0,7190740.0
12-04 08:32:58,19.247,0.837,79.079,0.167,0.0,0.669,0.0,0.0,0.0,0.0,1733152768.0,675430400.0,3092615168.0,28117876736.0,4882786.0,6366886.0
12-04 08:32:59,20.051,0.590,78.349,0.337,0.0,0.674,0.0,0.0,0.0,0.0,1732292608.0,675430400.0,3092623360.0,28118728704.0,5476877.0,6654275.0
12-04 08:33:00,17.519,0.922,81.056,0.168,0.0,0.335,0.0,0.0,0.0,0.0,1732722688.0,675430400.0,3092623360.0,28118298624.0,4409898.0,6536094.0
12-04 08:33:01,20.519,0.670,78.057,0.335,0.0,0.419,0.0,16384.0,0.0,2.0,1734168576.0,675430400.0,3092627456.0,28116848640.0,5254516.0,6744380.0
12-04 08:33:02,18.540,1.091,79.446,0.336,0.0,0.587,0.0,12288.0,0.0,2.0,1734901760.0,675438592.0,3092627456.0,28116107264.0,4888470.0,6734090.0
12-04 08:33:03,18.450,0.927,80.202,0.337,0.0,0.084,0.0,0.0,0.0,0.0,1736052736.0,675438592.0,3092631552.0,28114952192.0,4689772.0,6459488.0
12-04 08:33:04,19.632,1.337,78.530,0.084,0.0,0.418,0.0,0.0,0.0,0.0,1736032256.0,675438592.0,3092639744.0,28114964480.0,4925543.0,6720916.0
12-04 08:33:05,18.540,1.091,79.530,0.168,0.0,0.671,0.0,12288.0,0.0,1.0,1737596928.0,675438592.0,3092652032.0,28113387520.0,5081634.0,6558484.0
12-04 08:33:06,20.333,1.0,77.917,0.250,0.0,0.500,0.0,12288.0,0.0,2.0,1739120640.0,675438592.0,3092656128.0,28111859712.0,4971668.0,6823184.0
12-04 08:33:07,20.369,0.754,78.039,0.335,0.0,0.503,0.0,4096.0,0.0,2.0,1739763712.0,675438592.0,3092664320.0,28111208448.0,5294019.0,6802468.0
12-04 08:33:08,18.052,0.840,80.353,0.504,0.0,0.252,0.0,24576.0,0.0,3.0,1739390976.0,675446784.0,3092668416.0,28111568896.0,4947356.0,6476004.0
12-04 08:33:09,19.582,1.004,78.828,0.167,0.0,0.418,0.0,0.0,0.0,0.0,1739583488.0,675446784.0,3092672512.0,28111372288.0,5185697.0,6903913.0
12-04 08:33:10,18.932,1.168,79.066,0.167,0.0,0.667,0.0,0.0,0.0,0.0,1738952704.0,675446784.0,3092676608.0,28111998976.0,5372482.0,6668795.0
12-04 08:33:11,18.923,0.589,79.983,0.168,0.0,0.336,0.0,0.0,0.0,0.0,1742331904.0,675446784.0,3092684800.0,28108611584.0,4754618.0,6635121.0
12-04 08:33:12,20.352,1.089,77.889,0.251,0.0,0.419,0.0,16384.0,0.0,2.0,1742721024.0,675446784.0,3092692992.0,28108214272.0,5356180.0,6901682.0
12-04 08:33:13,19.064,0.753,79.682,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,1743392768.0,675454976.0,3092701184.0,28107526144.0,5117536.0,6416640.0
12-04 08:33:14,19.012,0.754,79.564,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1745739776.0,675454976.0,3092709376.0,28105170944.0,4966318.0,6679023.0
12-04 08:33:15,20.269,0.673,78.385,0.168,0.0,0.505,0.0,0.0,0.0,0.0,1746161664.0,675454976.0,3092709376.0,28104749056.0,5305032.0,6884720.0
12-04 08:33:16,19.314,0.836,79.431,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1745723392.0,675454976.0,3092713472.0,28105183232.0,5224345.0,6639442.0
12-04 08:33:17,19.379,0.839,79.279,0.0,0.0,0.503,0.0,16384.0,0.0,4.0,1746030592.0,675454976.0,3092713472.0,28104876032.0,4853159.0,6662613.0
12-04 08:33:18,19.832,0.840,78.824,0.0,0.0,0.504,0.0,139264.0,0.0,1.0,1746120704.0,675454976.0,3092717568.0,28104781824.0,5230518.0,6745170.0
12-04 08:33:19,17.968,0.924,80.437,0.084,0.0,0.588,0.0,12288.0,0.0,2.0,1745408000.0,675463168.0,3092721664.0,28105482240.0,4572214.0,6395717.0
12-04 08:33:20,19.527,0.676,79.374,0.0,0.0,0.423,0.0,8192.0,0.0,2.0,1745002496.0,675463168.0,3092725760.0,28105883648.0,5488260.0,6846938.0
12-04 08:33:21,19.263,1.089,79.062,0.0,0.0,0.586,0.0,0.0,0.0,0.0,1744506880.0,675463168.0,3092729856.0,28106375168.0,5774878.0,6996961.0
12-04 08:33:22,17.770,1.174,77.955,2.515,0.0,0.587,0.0,32768.0,0.0,3.0,1745489920.0,675463168.0,3092733952.0,28105388032.0,4367621.0,6379212.0
12-04 08:33:23,19.347,1.005,72.948,6.365,0.0,0.335,0.0,16384.0,0.0,4.0,1744928768.0,675463168.0,3092733952.0,28105949184.0,5650621.0,6942717.0
12-04 08:33:24,16.681,0.754,75.524,6.790,0.0,0.251,0.0,0.0,0.0,0.0,1742884864.0,675463168.0,3092738048.0,28107988992.0,4365233.0,6344642.0
12-04 08:33:25,19.783,1.085,72.871,5.426,0.0,0.835,0.0,12288.0,0.0,2.0,1739853824.0,675471360.0,3092738048.0,28111011840.0,5518738.0,6936890.0
12-04 08:33:26,17.366,0.839,74.497,6.963,0.0,0.336,0.0,0.0,0.0,0.0,1739173888.0,675471360.0,3092742144.0,28111687680.0,4483882.0,6429387.0
12-04 08:33:27,18.609,0.671,72.758,7.544,0.0,0.419,0.0,12288.0,0.0,2.0,1738944512.0,675471360.0,3092746240.0,28111912960.0,5076787.0,6701829.0
12-04 08:33:28,18.760,0.921,72.529,7.286,0.0,0.503,0.0,4096.0,0.0,2.0,1740083200.0,675471360.0,3092750336.0,28110770176.0,5121860.0,6594546.0
12-04 08:33:29,18.760,0.838,74.121,6.030,0.0,0.251,0.0,0.0,0.0,0.0,1743486976.0,675471360.0,3092754432.0,28107362304.0,4724563.0,6607642.0
12-04 08:33:30,18.917,1.083,72.167,7.250,0.0,0.583,0.0,0.0,0.0,0.0,1747537920.0,675471360.0,3092758528.0,28103307264.0,5090541.0,6576835.0
12-04 08:33:31,21.202,0.668,72.120,5.760,0.0,0.250,0.0,12288.0,0.0,2.0,1751994368.0,675479552.0,3092758528.0,28098842624.0,5368764.0,6874991.0
12-04 08:33:32,17.494,0.925,74.769,6.476,0.0,0.336,0.0,0.0,0.0,0.0,1754644480.0,675479552.0,3092762624.0,28096188416.0,4591784.0,6242225.0
12-04 08:33:33,21.119,0.751,72.871,4.508,0.0,0.751,0.0,16384.0,0.0,2.0,1755688960.0,675479552.0,3092762624.0,28095143936.0,5470892.0,6990724.0
12-04 08:33:34,17.454,0.927,81.282,0.169,0.0,0.169,0.0,0.0,0.0,0.0,1756807168.0,675479552.0,3092774912.0,28094013440.0,4516035.0,6534168.0
12-04 08:33:35,18.515,1.418,79.399,0.250,0.0,0.417,0.0,0.0,0.0,0.0,1757732864.0,675479552.0,3092774912.0,28093087744.0,4778774.0,6784157.0
12-04 08:33:36,18.792,0.839,79.698,0.336,0.0,0.336,0.0,0.0,0.0,0.0,1758609408.0,675479552.0,3092779008.0,28092207104.0,4893713.0,6662282.0
12-04 08:33:37,18.174,0.838,80.067,0.419,0.0,0.503,0.0,12288.0,0.0,2.0,1759657984.0,675487744.0,3092783104.0,28091146240.0,4638143.0,6547520.0
12-04 08:33:38,19.578,0.759,78.987,0.253,0.0,0.422,0.0,12288.0,0.0,2.0,1759694848.0,675487744.0,3092787200.0,28091105280.0,5243417.0,6861291.0
12-04 08:33:39,18.713,0.835,79.950,0.0,0.0,0.501,0.0,0.0,0.0,0.0,1762263040.0,675487744.0,3092787200.0,28088537088.0,5067363.0,6594678.0
12-04 08:33:40,18.760,0.838,79.564,0.419,0.0,0.419,0.0,8192.0,0.0,1.0,1763475456.0,675487744.0,3092791296.0,28087320576.0,4978205.0,6493000.0
12-04 08:33:41,21.237,0.753,77.341,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1764868096.0,675487744.0,3092795392.0,28085923840.0,5462896.0,6917636.0
12-04 08:33:42,17.860,0.505,80.876,0.253,0.0,0.505,0.0,4096.0,0.0,2.0,1765965824.0,675487744.0,3092799488.0,28084822016.0,4758281.0,6394838.0
12-04 08:33:43,20.638,0.755,77.433,0.587,0.0,0.587,0.0,40960.0,0.0,5.0,1765666816.0,675495936.0,3092819968.0,28085092352.0,5251791.0,6896853.0
12-04 08:33:44,19.358,0.845,79.205,0.169,0.0,0.423,0.0,0.0,0.0,0.0,1769586688.0,675495936.0,3092828160.0,28081164288.0,5367560.0,6819964.0
12-04 08:33:45,19.195,1.006,79.380,0.084,0.0,0.335,0.0,0.0,0.0,0.0,1771868160.0,675495936.0,3092828160.0,28078882816.0,4882944.0,6370050.0
12-04 08:33:46,19.933,1.251,78.315,0.0,0.0,0.500,0.0,0.0,0.0,0.0,1774215168.0,675495936.0,3092832256.0,28076531712.0,5257757.0,6861766.0
12-04 08:33:47,20.370,0.673,78.451,0.0,0.0,0.505,0.0,0.0,0.0,0.0,1769820160.0,675495936.0,3092836352.0,28080922624.0,5268747.0,6685242.0
12-04 08:33:48,18.928,0.921,79.816,0.0,0.0,0.335,0.0,12288.0,0.0,2.0,1768030208.0,675495936.0,3092836352.0,28082712576.0,4997082.0,6632060.0
12-04 08:33:49,20.117,0.835,77.796,0.584,0.0,0.668,0.0,12288.0,0.0,2.0,1768706048.0,675504128.0,3092840448.0,28082024448.0,5250215.0,6487851.0
12-04 08:33:50,3.598,0.084,96.151,0.167,0.0,0.0,0.0,0.0,0.0,0.0,1768554496.0,675504128.0,3092844544.0,28082171904.0,1602660.0,259977.0
12-04 08:33:51,0.0,0.0,99.750,0.250,0.0,0.0,0.0,4096.0,0.0,2.0,1769091072.0,675504128.0,3092848640.0,28081631232.0,5206.0,9948.0
12-04 08:33:52,0.083,0.0,99.666,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1769086976.0,675504128.0,3092852736.0,28081631232.0,10286.0,12729.0
12-04 08:33:53,0.083,0.083,99.500,0.333,0.0,0.0,0.0,135168.0,0.0,1.0,1769213952.0,675504128.0,3092852736.0,28081504256.0,9768.0,12098.0
12-04 08:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1769209856.0,675504128.0,3092856832.0,28081504256.0,2178.0,2328.0
12-04 08:33:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1769201664.0,675512320.0,3092856832.0,28081504256.0,3871.0,2456.0
12-04 08:33:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1769197568.0,675512320.0,3092860928.0,28081504256.0,7735.0,4657.0
12-04 08:33:57,16.973,2.258,75.920,4.515,0.0,0.334,0.0,0.0,0.0,0.0,1769668608.0,675512320.0,3092865024.0,28081029120.0,7740276.0,2981837.0
12-04 08:33:58,20.267,0.751,77.731,0.417,0.0,0.834,0.0,0.0,0.0,0.0,1770500096.0,675512320.0,3092877312.0,28080185344.0,4940694.0,6543981.0
12-04 08:33:59,19.531,0.838,78.625,0.251,0.0,0.754,0.0,0.0,0.0,0.0,1757749248.0,675512320.0,3092877312.0,28092936192.0,4379469.0,6945311.0
12-04 08:34:00,21.022,0.921,77.052,0.251,0.0,0.754,0.0,12288.0,0.0,2.0,1742630912.0,675512320.0,3092881408.0,28108050432.0,5968963.0,7468909.0
12-04 08:34:01,20.367,0.668,77.880,0.167,0.0,0.918,0.0,12288.0,0.0,2.0,1741586432.0,675520512.0,3092881408.0,28109086720.0,4869684.0,6946150.0
12-04 08:34:02,21.980,1.174,75.839,0.252,0.0,0.755,0.0,4096.0,0.0,2.0,1743159296.0,675520512.0,3092889600.0,28107505664.0,6056202.0,7229234.0
12-04 08:34:03,19.565,0.669,78.846,0.251,0.0,0.669,0.0,12288.0,0.0,3.0,1742811136.0,675520512.0,3092914176.0,28107829248.0,4500741.0,7062313.0
12-04 08:34:04,22.464,0.838,75.775,0.251,0.0,0.671,0.0,0.0,0.0,0.0,1742856192.0,675520512.0,3092918272.0,28107780096.0,6163304.0,7483039.0
12-04 08:34:05,18.349,1.001,79.650,0.334,0.0,0.667,0.0,16384.0,0.0,2.0,1742123008.0,675520512.0,3092926464.0,28108505088.0,4439712.0,6853279.0
12-04 08:34:06,23.032,1.089,74.958,0.251,0.0,0.670,0.0,0.0,0.0,0.0,1745272832.0,675520512.0,3092934656.0,28105347072.0,6174066.0,7839911.0
12-04 08:34:07,15.365,0.840,83.123,0.420,0.0,0.252,0.0,12288.0,0.0,2.0,1749241856.0,675528704.0,3092942848.0,28101361664.0,4290954.0,5573240.0
12-04 08:34:08,12.238,1.090,86.169,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1752240128.0,675528704.0,3092946944.0,28098359296.0,4734388.0,3878638.0
12-04 08:34:09,14.755,1.349,83.137,0.253,0.0,0.506,0.0,0.0,0.0,0.0,1755774976.0,675528704.0,3092955136.0,28094816256.0,4923653.0,5388524.0
12-04 08:34:10,29.883,1.002,68.280,0.334,0.0,0.501,0.0,12288.0,0.0,2.0,1759776768.0,675528704.0,3092959232.0,28090810368.0,5695746.0,10990247.0
12-04 08:34:11,24.478,1.170,73.434,0.084,0.0,0.835,0.0,0.0,0.0,0.0,1764384768.0,675528704.0,3092963328.0,28086198272.0,5295158.0,8726526.0
12-04 08:34:12,20.638,1.091,77.685,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1769074688.0,675528704.0,3092967424.0,28081504256.0,5909373.0,7516612.0
12-04 08:34:13,22.586,0.924,75.567,0.420,0.0,0.504,0.0,16384.0,0.0,4.0,1777315840.0,675536896.0,3092975616.0,28073246720.0,5412277.0,7887649.0
12-04 08:34:14,21.452,1.169,76.544,0.334,0.0,0.501,0.0,0.0,0.0,0.0,1781071872.0,675536896.0,3093004288.0,28069462016.0,5670127.0,7288355.0
12-04 08:34:15,20.854,1.340,77.052,0.251,0.0,0.503,0.0,24576.0,0.0,3.0,1783480320.0,675536896.0,3093008384.0,28067049472.0,5252319.0,7294943.0
12-04 08:34:16,21.681,1.345,76.050,0.336,0.0,0.588,0.0,0.0,0.0,0.0,1783275520.0,675536896.0,3093012480.0,28067250176.0,5537152.0,7347402.0
12-04 08:34:17,21.141,0.839,77.265,0.336,0.0,0.419,0.0,0.0,0.0,0.0,1783799808.0,675536896.0,3093016576.0,28066721792.0,5531101.0,7018002.0
12-04 08:34:18,21.524,1.005,76.968,0.168,0.0,0.335,0.0,0.0,0.0,0.0,1786380288.0,675536896.0,3093016576.0,28064141312.0,5238258.0,7297484.0
12-04 08:34:19,21.776,0.921,76.884,0.251,0.0,0.168,0.0,24576.0,0.0,3.0,1787944960.0,675545088.0,3093020672.0,28062564352.0,5546645.0,7163907.0
12-04 08:34:20,21.291,0.671,77.284,0.251,0.0,0.503,0.0,0.0,0.0,0.0,1790013440.0,675545088.0,3093020672.0,28060495872.0,5167013.0,7008811.0
12-04 08:34:21,21.255,1.004,76.569,0.335,0.0,0.837,0.0,12288.0,0.0,2.0,1792794624.0,675545088.0,3093024768.0,28057710592.0,5679065.0,7376644.0
12-04 08:34:22,19.192,1.178,78.872,0.253,0.0,0.505,0.0,0.0,0.0,0.0,1794514944.0,675545088.0,3093028864.0,28055986176.0,4700756.0,6866732.0
12-04 08:34:23,21.692,0.838,76.801,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1797648384.0,675545088.0,3093032960.0,28052848640.0,5614703.0,7244551.0
12-04 08:34:24,19.613,1.094,78.451,0.337,0.0,0.505,0.0,0.0,0.0,0.0,1801662464.0,675545088.0,3093037056.0,28048830464.0,5038152.0,6810052.0
12-04 08:34:25,23.174,0.924,74.979,0.336,0.0,0.588,0.0,16384.0,0.0,4.0,1806225408.0,675553280.0,3093041152.0,28044255232.0,5851300.0,7741657.0
12-04 08:34:26,20.840,0.756,77.647,0.168,0.0,0.588,0.0,16384.0,0.0,2.0,1810583552.0,675553280.0,3093045248.0,28039892992.0,5113212.0,7387998.0
12-04 08:34:27,22.241,0.920,76.171,0.167,0.0,0.502,0.0,0.0,0.0,0.0,1818214400.0,675553280.0,3093045248.0,28032262144.0,5573168.0,7310190.0
12-04 08:34:28,19.849,1.262,78.385,0.168,0.0,0.336,0.0,184320.0,0.0,1.0,1822236672.0,675553280.0,3093049344.0,28028235776.0,5399491.0,7245452.0
12-04 08:34:29,19.714,0.842,78.770,0.421,0.0,0.253,0.0,0.0,0.0,0.0,1827852288.0,675553280.0,3093049344.0,28022620160.0,5080880.0,6921430.0
12-04 08:34:30,21.925,1.172,76.318,0.251,0.0,0.335,0.0,12288.0,0.0,2.0,1829679104.0,675561472.0,3093053440.0,28020781056.0,5568593.0,7463092.0
12-04 08:34:31,20.991,0.756,77.666,0.168,0.0,0.420,0.0,28672.0,0.0,3.0,1832599552.0,675561472.0,3093053440.0,28017860608.0,5280100.0,7269048.0
12-04 08:34:32,23.726,0.919,74.520,0.167,0.0,0.668,0.0,0.0,0.0,0.0,1836838912.0,675561472.0,3093061632.0,28013613056.0,5513200.0,7187123.0
12-04 08:34:33,21.119,1.002,77.129,0.250,0.0,0.501,0.0,0.0,0.0,0.0,1842147328.0,675561472.0,3093069824.0,28008296448.0,5310522.0,7334535.0
12-04 08:34:34,19.815,1.096,78.752,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1843691520.0,675561472.0,3093073920.0,28006748160.0,5242095.0,6986363.0
12-04 08:34:35,22.166,0.924,76.322,0.0,0.0,0.588,0.0,12288.0,0.0,4.0,1849716736.0,675561472.0,3093078016.0,28000718848.0,5275043.0,7488279.0
12-04 08:34:36,20.251,1.004,77.992,0.167,0.0,0.586,0.0,28672.0,0.0,4.0,1854857216.0,675569664.0,3093102592.0,27995545600.0,5059422.0,6886996.0
12-04 08:34:37,22.371,0.918,76.043,0.0,0.0,0.668,0.0,0.0,0.0,0.0,1862119424.0,675569664.0,3093102592.0,27988283392.0,5636988.0,7356118.0
12-04 08:34:38,21.405,0.585,77.759,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,1865195520.0,675569664.0,3093106688.0,27985203200.0,4864466.0,7019213.0
12-04 08:34:39,21.237,1.087,77.090,0.0,0.0,0.585,0.0,0.0,0.0,0.0,1867673600.0,675569664.0,3093110784.0,27982721024.0,5283861.0,7682924.0
12-04 08:34:40,19.832,1.092,78.655,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1873551360.0,675569664.0,3093114880.0,27976839168.0,5082562.0,6990328.0
12-04 08:34:41,20.771,1.005,77.889,0.0,0.0,0.335,0.0,12288.0,0.0,2.0,1878274048.0,675569664.0,3093118976.0,27972112384.0,4940544.0,7032298.0
12-04 08:34:42,22.762,1.255,73.054,2.594,0.0,0.335,0.0,12288.0,0.0,2.0,1887805440.0,675577856.0,3093123072.0,27962568704.0,5685306.0,7496596.0
12-04 08:34:43,20.335,0.837,70.293,7.950,0.0,0.586,0.0,0.0,0.0,0.0,1897611264.0,675577856.0,3093127168.0,27952758784.0,5146199.0,6999449.0
12-04 08:34:44,24.600,0.758,66.302,7.835,0.0,0.505,0.0,0.0,0.0,0.0,1902174208.0,675577856.0,3093127168.0,27948195840.0,5643523.0,7530323.0
12-04 08:34:45,19.596,0.841,71.236,7.906,0.0,0.421,0.0,0.0,0.0,0.0,1905807360.0,675577856.0,3093131264.0,27944558592.0,5206843.0,6928684.0
12-04 08:34:46,22.819,1.174,72.232,3.188,0.0,0.587,0.0,12288.0,0.0,2.0,1909297152.0,675577856.0,3093131264.0,27941068800.0,5682554.0,7442433.0
12-04 08:34:47,19.799,0.919,78.864,0.0,0.0,0.418,0.0,4096.0,0.0,2.0,1914425344.0,675577856.0,3093135360.0,27935936512.0,4862538.0,6648493.0
12-04 08:34:48,22.643,0.758,75.842,0.589,0.0,0.168,0.0,12288.0,0.0,2.0,1920888832.0,675586048.0,3093139456.0,27929460736.0,5611635.0,6995476.0
12-04 08:34:49,22.483,0.839,75.923,0.084,0.0,0.671,0.0,0.0,0.0,0.0,1927516160.0,675586048.0,3093143552.0,27922829312.0,5484307.0,7840780.0
12-04 08:34:50,22.334,0.840,76.154,0.168,0.0,0.504,0.0,8192.0,0.0,1.0,1931014144.0,675586048.0,3093147648.0,27919327232.0,5270622.0,7097379.0
12-04 08:34:51,20.034,0.926,78.367,0.253,0.0,0.421,0.0,16384.0,0.0,2.0,1938903040.0,675586048.0,3093151744.0,27911434240.0,5589253.0,7260598.0
12-04 08:34:52,23.909,1.091,74.161,0.252,0.0,0.587,0.0,0.0,0.0,0.0,1940905984.0,675586048.0,3093159936.0,27909423104.0,5293132.0,7286314.0
12-04 08:34:53,21.309,0.755,77.349,0.419,0.0,0.168,0.0,24576.0,0.0,3.0,1948356608.0,675594240.0,3093159936.0,27901964288.0,5613411.0,7296875.0
12-04 08:34:54,21.830,1.175,76.406,0.0,0.0,0.588,0.0,0.0,0.0,0.0,1951850496.0,675594240.0,3093159936.0,27898470400.0,5252126.0,7047447.0
12-04 08:34:55,20.837,0.753,77.992,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1956388864.0,675594240.0,3093164032.0,27893927936.0,5611661.0,7374049.0
12-04 08:34:56,22.473,0.752,76.274,0.0,0.0,0.501,0.0,0.0,0.0,0.0,1958330368.0,675594240.0,3093168128.0,27891982336.0,5137518.0,6976672.0
12-04 08:34:57,23.025,0.924,75.042,0.336,0.0,0.672,0.0,16384.0,0.0,4.0,1963675648.0,675594240.0,3093172224.0,27886632960.0,5814513.0,7338061.0
12-04 08:34:58,20.837,0.753,77.908,0.167,0.0,0.335,0.0,0.0,0.0,0.0,1970757632.0,675594240.0,3093196800.0,27879526400.0,5021859.0,7195600.0
12-04 08:34:59,22.735,0.839,75.587,0.336,0.0,0.503,0.0,12288.0,0.0,2.0,1970298880.0,675602432.0,3093200896.0,27879972864.0,5727237.0,7324360.0
12-04 08:35:00,20.0,0.840,78.403,0.252,0.0,0.504,0.0,0.0,0.0,0.0,1969217536.0,675602432.0,3093204992.0,27881050112.0,5116690.0,7209013.0
12-04 08:35:01,22.372,1.009,76.283,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1973653504.0,675602432.0,3093204992.0,27876614144.0,5527265.0,7341745.0
12-04 08:35:02,20.840,0.924,77.479,0.336,0.0,0.420,0.0,45056.0,0.0,2.0,1978081280.0,675602432.0,3093213184.0,27872178176.0,5087386.0,6896809.0
12-04 08:35:03,23.653,1.178,74.327,0.253,0.0,0.589,0.0,155648.0,0.0,1.0,1979252736.0,675602432.0,3093213184.0,27871006720.0,5783219.0,7432720.0
12-04 08:35:04,20.973,1.091,77.181,0.252,0.0,0.503,0.0,0.0,0.0,0.0,1979207680.0,675602432.0,3093217280.0,27871047680.0,5141616.0,7158740.0
12-04 08:35:05,21.776,1.089,76.298,0.335,0.0,0.503,0.0,12288.0,0.0,2.0,1984180224.0,675610624.0,3093225472.0,27866058752.0,5623097.0,7272850.0
12-04 08:35:06,21.339,1.004,76.820,0.335,0.0,0.502,0.0,0.0,0.0,0.0,1990770688.0,675610624.0,3093233664.0,27859460096.0,5187986.0,7179110.0
12-04 08:35:07,22.297,0.587,76.278,0.251,0.0,0.587,0.0,28672.0,0.0,3.0,1985388544.0,675610624.0,3093237760.0,27864838144.0,5309016.0,7429328.0
12-04 08:35:08,20.886,0.919,77.527,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1987440640.0,675610624.0,3093245952.0,27862777856.0,5417752.0,6992955.0
12-04 08:35:09,22.045,1.174,75.943,0.168,0.0,0.671,0.0,0.0,0.0,0.0,1993805824.0,675610624.0,3093250048.0,27856408576.0,5153522.0,7194672.0
12-04 08:35:10,20.707,1.178,77.441,0.168,0.0,0.505,0.0,24576.0,0.0,5.0,1999716352.0,675618816.0,3093258240.0,27850481664.0,5336744.0,7326458.0
12-04 08:35:11,21.176,1.008,77.059,0.252,0.0,0.504,0.0,4096.0,0.0,2.0,2002104320.0,675618816.0,3093262336.0,27848089600.0,5036150.0,7256496.0
12-04 08:35:12,22.697,1.256,75.461,0.251,0.0,0.335,0.0,16384.0,0.0,2.0,2006347776.0,675618816.0,3093270528.0,27843837952.0,5195143.0,7564580.0
12-04 08:35:13,21.075,0.840,77.330,0.336,0.0,0.420,0.0,0.0,0.0,0.0,2008588288.0,675618816.0,3093278720.0,27841589248.0,5050171.0,7061170.0
12-04 08:35:14,24.374,0.584,74.541,0.250,0.0,0.250,0.0,0.0,0.0,0.0,2012594176.0,675618816.0,3093282816.0,27837579264.0,5519974.0,7114105.0
12-04 08:35:15,22.259,1.004,75.983,0.251,0.0,0.502,0.0,0.0,0.0,0.0,2017906688.0,675618816.0,3093286912.0,27832262656.0,5019034.0,7233197.0
12-04 08:35:16,24.020,0.751,74.646,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,2022629376.0,675627008.0,3093286912.0,27827531776.0,5771269.0,7391988.0
12-04 08:35:17,21.739,1.003,76.839,0.0,0.0,0.418,0.0,12288.0,0.0,2.0,2028658688.0,675627008.0,3093291008.0,27821498368.0,5194230.0,7032550.0
12-04 08:35:18,22.092,0.586,76.402,0.251,0.0,0.669,0.0,45056.0,0.0,11.0,2032979968.0,675627008.0,3093291008.0,27817177088.0,5593173.0,7199183.0
12-04 08:35:19,22.898,0.999,75.520,0.083,0.0,0.500,0.0,0.0,0.0,0.0,2035568640.0,675627008.0,3093299200.0,27814580224.0,5431803.0,7378509.0
12-04 08:35:20,22.213,0.998,76.040,0.166,0.0,0.582,0.0,0.0,0.0,0.0,2040414208.0,675627008.0,3093299200.0,27809734656.0,5282063.0,7141967.0
12-04 08:35:21,22.204,0.918,76.210,0.167,0.0,0.501,0.0,4096.0,0.0,2.0,2042097664.0,675627008.0,3093303296.0,27808047104.0,5586578.0,7166170.0
12-04 08:35:22,21.220,1.003,77.193,0.334,0.0,0.251,0.0,28672.0,0.0,4.0,2046328832.0,675635200.0,3093311488.0,27803799552.0,5188845.0,7291195.0
12-04 08:35:23,22.967,1.174,75.189,0.168,0.0,0.503,0.0,0.0,0.0,0.0,2050252800.0,675635200.0,3093311488.0,27799875584.0,5546168.0,7021057.0
12-04 08:35:24,21.351,0.917,76.814,0.167,0.0,0.751,0.0,0.0,0.0,0.0,2054701056.0,675635200.0,3093315584.0,27795423232.0,5296538.0,7376130.0
12-04 08:35:25,21.925,1.004,76.318,0.335,0.0,0.418,0.0,8192.0,0.0,1.0,2052411392.0,675635200.0,3093319680.0,27797708800.0,5498339.0,7108411.0
12-04 08:35:26,21.417,0.927,76.981,0.169,0.0,0.506,0.0,0.0,0.0,0.0,2042351616.0,675635200.0,3093319680.0,27807768576.0,5229462.0,7377086.0
12-04 08:35:27,20.872,1.090,77.200,0.419,0.0,0.419,0.0,36864.0,0.0,5.0,2045472768.0,675643392.0,3093323776.0,27804635136.0,5656321.0,7157843.0
12-04 08:35:28,22.082,0.756,76.574,0.0,0.0,0.588,0.0,0.0,0.0,0.0,2050965504.0,675643392.0,3093327872.0,27799138304.0,5081533.0,7146040.0
12-04 08:35:29,22.166,1.092,76.322,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2052386816.0,675643392.0,3093331968.0,27797712896.0,5643046.0,7287064.0
12-04 08:35:30,22.194,0.921,76.549,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2055716864.0,675643392.0,3093336064.0,27794378752.0,5261825.0,7196317.0
12-04 08:35:31,22.941,0.924,75.966,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,2061443072.0,675643392.0,3093344256.0,27788644352.0,5614251.0,7348045.0
12-04 08:35:32,20.606,0.841,77.881,0.168,0.0,0.505,0.0,28672.0,0.0,4.0,2063994880.0,675651584.0,3093368832.0,27786059776.0,5345561.0,7127429.0
12-04 08:35:33,23.051,0.754,75.356,0.0,0.0,0.838,0.0,4096.0,0.0,1.0,2065936384.0,675651584.0,3093372928.0,27784114176.0,5295196.0,7118985.0
12-04 08:35:34,21.176,0.672,77.899,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2071449600.0,675651584.0,3093372928.0,27778600960.0,5380994.0,7298607.0
12-04 08:35:35,21.255,0.837,75.900,1.590,0.0,0.418,0.0,0.0,0.0,0.0,2072399872.0,675651584.0,3093377024.0,27777646592.0,5195504.0,7139082.0
12-04 08:35:36,22.567,1.258,75.336,0.419,0.0,0.419,0.0,0.0,0.0,0.0,2072260608.0,675651584.0,3093381120.0,27777781760.0,5530449.0,7264948.0
12-04 08:35:37,21.411,0.840,77.414,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2076110848.0,675651584.0,3093385216.0,27773927424.0,5273340.0,7261475.0
12-04 08:35:38,21.922,1.012,76.307,0.422,0.0,0.337,0.0,188416.0,0.0,5.0,2077835264.0,675659776.0,3093389312.0,27772190720.0,5721024.0,7248044.0
12-04 08:35:39,21.141,1.007,77.013,0.252,0.0,0.587,0.0,0.0,0.0,0.0,2078822400.0,675659776.0,3093389312.0,27771203584.0,4782662.0,6981820.0
12-04 08:35:40,21.398,1.011,76.917,0.168,0.0,0.505,0.0,0.0,0.0,0.0,2081918976.0,675659776.0,3093393408.0,27768102912.0,5666747.0,7330385.0
12-04 08:35:41,22.269,1.092,76.303,0.084,0.0,0.252,0.0,4096.0,0.0,2.0,2081517568.0,675659776.0,3093401600.0,27768496128.0,5182898.0,7178100.0
12-04 08:35:42,21.943,0.921,76.466,0.084,0.0,0.586,0.0,0.0,0.0,0.0,2086146048.0,675659776.0,3093401600.0,27763867648.0,5268604.0,7282049.0
12-04 08:35:43,20.995,1.012,77.403,0.253,0.0,0.337,0.0,32768.0,0.0,3.0,2090033152.0,675659776.0,3093405696.0,27759976448.0,5242058.0,7471926.0
12-04 08:35:44,21.141,0.671,77.433,0.336,0.0,0.419,0.0,12288.0,0.0,2.0,2092859392.0,675667968.0,3093409792.0,27757137920.0,4911365.0,6818423.0
12-04 08:35:45,23.401,0.673,75.505,0.084,0.0,0.337,0.0,0.0,0.0,0.0,2095693824.0,675667968.0,3093413888.0,27754299392.0,5199338.0,7451015.0
12-04 08:35:46,20.504,0.672,78.235,0.252,0.0,0.336,0.0,0.0,0.0,0.0,2097762304.0,675667968.0,3093417984.0,27752226816.0,5015107.0,6992459.0
12-04 08:35:47,22.399,1.091,75.923,0.336,0.0,0.252,0.0,0.0,0.0,0.0,2103328768.0,675667968.0,3093422080.0,27746656256.0,5493114.0,7204973.0
12-04 08:35:48,21.590,1.172,76.653,0.251,0.0,0.335,0.0,12288.0,0.0,2.0,2109145088.0,675667968.0,3093422080.0,27740839936.0,5373897.0,7160905.0
12-04 08:35:49,23.314,0.999,75.271,0.083,0.0,0.333,0.0,0.0,0.0,0.0,2112585728.0,675667968.0,3093426176.0,27737395200.0,5438578.0,7452438.0
12-04 08:35:50,21.841,1.004,76.402,0.167,0.0,0.586,0.0,20480.0,0.0,4.0,2116997120.0,675676160.0,3093430272.0,27732971520.0,5523725.0,7164140.0
12-04 08:35:51,22.055,1.003,76.274,0.167,0.0,0.501,0.0,0.0,0.0,0.0,2121883648.0,675676160.0,3093430272.0,27728084992.0,5214815.0,7173132.0
12-04 08:35:52,22.578,0.421,76.243,0.253,0.0,0.505,0.0,0.0,0.0,0.0,2123096064.0,675676160.0,3093434368.0,27726868480.0,5646132.0,7382155.0
12-04 08:35:53,22.250,0.750,76.417,0.250,0.0,0.333,0.0,28672.0,0.0,6.0,2131529728.0,675676160.0,3093438464.0,27718430720.0,5205092.0,7164634.0
12-04 08:35:54,24.017,0.753,74.477,0.251,0.0,0.502,0.0,4096.0,0.0,2.0,2134069248.0,675676160.0,3093442560.0,27715887104.0,5596703.0,7156896.0
12-04 08:35:55,21.189,0.921,77.471,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2136096768.0,675684352.0,3093467136.0,27713826816.0,5378635.0,7246214.0
12-04 08:35:56,22.548,0.838,76.194,0.084,0.0,0.335,0.0,0.0,0.0,0.0,2137247744.0,675684352.0,3093467136.0,27712675840.0,5534272.0,7425725.0
12-04 08:35:57,17.878,0.668,80.869,0.251,0.0,0.334,0.0,0.0,0.0,0.0,2143559680.0,675684352.0,3093471232.0,27706359808.0,4504801.0,5101305.0
12-04 08:35:58,4.837,0.083,94.579,0.500,0.0,0.0,0.0,16384.0,0.0,2.0,2145280000.0,675684352.0,3093475328.0,27704635392.0,1892760.0,36298.0
12-04 08:35:59,3.747,0.167,95.670,0.250,0.0,0.167,0.0,0.0,0.0,0.0,2146729984.0,675684352.0,3093479424.0,27703181312.0,1821205.0,37778.0
12-04 08:36:00,3.766,0.084,95.900,0.251,0.0,0.0,0.0,12288.0,0.0,1.0,2147770368.0,675684352.0,3093487616.0,27702132736.0,1816335.0,35504.0
12-04 08:36:01,5.662,0.083,93.838,0.416,0.0,0.0,0.0,20480.0,0.0,2.0,2149191680.0,675692544.0,3093487616.0,27700703232.0,2041498.0,36683.0
12-04 08:36:02,3.843,0.084,95.823,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2150887424.0,675692544.0,3093491712.0,27699003392.0,1893742.0,38587.0
12-04 08:36:03,3.843,0.084,95.739,0.334,0.0,0.0,0.0,0.0,0.0,0.0,2152259584.0,675692544.0,3093495808.0,27697627136.0,1892978.0,37223.0
12-04 08:36:04,3.673,0.083,95.910,0.250,0.0,0.083,0.0,16384.0,0.0,4.0,2154389504.0,675692544.0,3093495808.0,27695497216.0,1749299.0,51757.0
12-04 08:36:05,2.768,0.168,96.812,0.252,0.0,0.0,0.0,0.0,0.0,0.0,2154876928.0,675692544.0,3093504000.0,27695001600.0,1485625.0,60884.0
12-04 08:36:06,1.995,0.0,97.506,0.416,0.0,0.083,0.0,12288.0,0.0,2.0,2155528192.0,675700736.0,3093512192.0,27694333952.0,580375.0,50708.0
12-04 08:36:07,1.254,0.0,98.579,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2155905024.0,675700736.0,3093516288.0,27693953024.0,425345.0,58653.0
12-04 08:36:08,0.0,0.083,99.667,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2155892736.0,675700736.0,3093528576.0,27693953024.0,18911.0,40186.0
12-04 08:36:09,0.167,0.083,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2155888640.0,675700736.0,3093532672.0,27693953024.0,20316.0,40612.0
12-04 08:36:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2156011520.0,675700736.0,3093536768.0,27693826048.0,19253.0,29700.0
12-04 08:36:11,0.083,0.166,96.423,3.245,0.0,0.083,0.0,0.0,0.0,0.0,2155945984.0,675700736.0,3093544960.0,27693883392.0,15981.0,38188.0
12-04 08:36:12,0.167,0.0,91.402,8.431,0.0,0.0,0.0,12288.0,0.0,2.0,2155933696.0,675708928.0,3093549056.0,27693883392.0,22714.0,30199.0
12-04 08:36:13,8.641,1.007,85.906,4.446,0.0,0.0,0.0,155648.0,0.0,1.0,2158309376.0,675708928.0,3093557248.0,27691499520.0,4169735.0,217580.0
12-04 08:36:14,19.463,1.342,78.775,0.0,0.0,0.419,0.0,28672.0,0.0,3.0,2069475328.0,675708928.0,3093561344.0,27780329472.0,5726158.0,6531506.0
12-04 08:36:15,19.966,1.007,73.826,4.782,0.0,0.419,0.0,0.0,0.0,0.0,1991348224.0,675708928.0,3093569536.0,27858448384.0,5049278.0,7274178.0
12-04 08:36:16,23.232,0.842,67.256,8.165,0.0,0.505,0.0,4096.0,0.0,2.0,1874255872.0,675708928.0,3093569536.0,27975540736.0,5809748.0,7653631.0
12-04 08:36:17,13.025,0.756,77.563,8.319,0.0,0.336,0.0,0.0,0.0,0.0,1845334016.0,675708928.0,3093594112.0,28004438016.0,4709431.0,4510874.0
12-04 08:36:18,14.358,0.924,75.903,8.480,0.0,0.336,0.0,12288.0,0.0,2.0,1845161984.0,675717120.0,3093598208.0,28004597760.0,5043597.0,4823243.0
12-04 08:36:19,23.058,1.170,67.001,8.271,0.0,0.501,0.0,0.0,0.0,0.0,1844350976.0,675717120.0,3093598208.0,28005408768.0,4836028.0,8281270.0
12-04 08:36:20,27.273,0.842,63.805,7.744,0.0,0.337,0.0,16384.0,0.0,2.0,1845051392.0,675717120.0,3093602304.0,28004704256.0,6871204.0,9912003.0
12-04 08:36:21,26.946,1.172,66.778,4.603,0.0,0.502,0.0,0.0,0.0,0.0,1848659968.0,675717120.0,3093606400.0,28001091584.0,5320837.0,9191394.0
12-04 08:36:22,26.360,0.921,65.774,6.109,0.0,0.837,0.0,0.0,0.0,0.0,1856626688.0,675717120.0,3093610496.0,27993120768.0,6059567.0,9354975.0
12-04 08:36:23,22.475,0.758,67.340,8.923,0.0,0.505,0.0,0.0,0.0,0.0,1859735552.0,675717120.0,3093614592.0,27990007808.0,5929045.0,8190887.0
12-04 08:36:24,20.837,0.669,64.184,13.640,0.0,0.669,0.0,12288.0,0.0,2.0,1862430720.0,675725312.0,3093618688.0,27987300352.0,4981822.0,7330288.0
12-04 08:36:25,25.858,1.339,56.904,15.481,0.0,0.418,0.0,20480.0,0.0,4.0,1867042816.0,675725312.0,3093618688.0,27982688256.0,6699490.0,7965350.0
12-04 08:36:26,21.783,1.009,61.144,15.475,0.0,0.589,0.0,0.0,0.0,0.0,1872785408.0,675725312.0,3093622784.0,27976941568.0,4751996.0,7693923.0
12-04 08:36:27,23.283,0.754,60.972,14.154,0.0,0.838,0.0,0.0,0.0,0.0,1877327872.0,675725312.0,3093622784.0,27972399104.0,6290442.0,7523986.0
12-04 08:36:28,23.161,0.836,67.391,8.194,0.0,0.418,0.0,20480.0,0.0,6.0,1885040640.0,675725312.0,3093626880.0,27964682240.0,5452874.0,8010303.0
12-04 08:36:29,22.045,0.922,71.920,4.526,0.0,0.587,0.0,12288.0,0.0,2.0,1890021376.0,675733504.0,3093626880.0,27959693312.0,5617748.0,7639042.0
12-04 08:36:30,23.937,1.334,73.895,0.250,0.0,0.584,0.0,16384.0,0.0,2.0,1896374272.0,675733504.0,3093639168.0,27953328128.0,5990849.0,8071661.0
12-04 08:36:31,21.961,0.838,76.278,0.335,0.0,0.587,0.0,0.0,0.0,0.0,1898348544.0,675733504.0,3093647360.0,27951345664.0,5144908.0,7355981.0
12-04 08:36:32,24.623,0.838,73.869,0.0,0.0,0.670,0.0,0.0,0.0,0.0,1902067712.0,675733504.0,3093651456.0,27947622400.0,6222544.0,7948370.0
12-04 08:36:33,22.045,1.174,76.446,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1904574464.0,675733504.0,3093655552.0,27945111552.0,5262840.0,7667081.0
12-04 08:36:34,23.006,0.840,75.231,0.0,0.0,0.924,0.0,0.0,0.0,0.0,1911828480.0,675733504.0,3093655552.0,27937857536.0,6119636.0,7724651.0
12-04 08:36:35,23.096,0.753,75.146,0.418,0.0,0.586,0.0,32768.0,0.0,6.0,1916612608.0,675741696.0,3093659648.0,27933061120.0,5345275.0,7883014.0
12-04 08:36:36,23.973,1.006,74.267,0.251,0.0,0.503,0.0,0.0,0.0,0.0,1918001152.0,675741696.0,3093659648.0,27931672576.0,6040241.0,7741398.0
12-04 08:36:37,25.147,1.090,72.925,0.251,0.0,0.587,0.0,0.0,0.0,0.0,1922105344.0,675741696.0,3093663744.0,27927564288.0,5459230.0,7808501.0
12-04 08:36:38,21.309,1.174,77.097,0.0,0.0,0.419,0.0,4096.0,0.0,2.0,1923584000.0,675741696.0,3093667840.0,27926081536.0,5503216.0,7510382.0
12-04 08:36:39,23.154,1.174,75.0,0.252,0.0,0.419,0.0,0.0,0.0,0.0,1929138176.0,675741696.0,3093676032.0,27920519168.0,6177311.0,7859458.0
12-04 08:36:40,21.207,0.922,76.865,0.419,0.0,0.587,0.0,16384.0,0.0,2.0,1934761984.0,675741696.0,3093680128.0,27914891264.0,4967536.0,7510020.0
12-04 08:36:41,25.336,0.839,72.399,0.671,0.0,0.755,0.0,24576.0,0.0,3.0,1940770816.0,675749888.0,3093680128.0,27908874240.0,6323437.0,8043773.0
12-04 08:36:42,21.008,0.840,77.731,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1944981504.0,675749888.0,3093680128.0,27904663552.0,5210619.0,7567584.0
12-04 08:36:43,24.207,1.085,73.623,0.0,0.0,1.085,0.0,0.0,0.0,0.0,1947987968.0,675749888.0,3093684224.0,27901652992.0,6231969.0,8002558.0
12-04 08:36:44,22.850,0.843,73.356,2.530,0.0,0.422,0.0,0.0,0.0,0.0,1953361920.0,675749888.0,3093688320.0,27896274944.0,5159539.0,7770357.0
12-04 08:36:45,21.345,1.513,76.218,0.252,0.0,0.672,0.0,12288.0,0.0,2.0,1960169472.0,675749888.0,3093692416.0,27889463296.0,5488961.0,7619600.0
12-04 08:36:46,20.338,1.013,77.975,0.169,0.0,0.506,0.0,0.0,0.0,0.0,1961689088.0,675749888.0,3093692416.0,27887943680.0,5734021.0,6688724.0
12-04 08:36:47,11.794,0.674,86.689,0.421,0.0,0.421,0.0,12288.0,0.0,2.0,1963282432.0,675758080.0,3093696512.0,27886338048.0,4457995.0,4144708.0
12-04 08:36:48,13.283,0.919,85.380,0.167,0.0,0.251,0.0,143360.0,0.0,3.0,1963225088.0,675758080.0,3093700608.0,27886391296.0,4656333.0,4171333.0
12-04 08:36:49,18.571,0.756,80.168,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1967329280.0,675758080.0,3093704704.0,27882283008.0,4754045.0,6717268.0
12-04 08:36:50,31.967,0.837,66.444,0.251,0.0,0.502,0.0,32768.0,0.0,3.0,1974276096.0,675758080.0,3093708800.0,27875332096.0,6311451.0,9475840.0
12-04 08:36:51,26.171,1.003,71.906,0.334,0.0,0.585,0.0,0.0,0.0,0.0,1982173184.0,675758080.0,3093708800.0,27867435008.0,5230726.0,10264171.0
12-04 08:36:52,25.686,1.164,72.319,0.083,0.0,0.748,0.0,0.0,0.0,0.0,1990406144.0,675758080.0,3093712896.0,27859197952.0,5831336.0,9667794.0
12-04 08:36:53,26.628,1.002,71.285,0.250,0.0,0.835,0.0,12288.0,0.0,2.0,1992798208.0,675766272.0,3093716992.0,27856793600.0,6395937.0,8713540.0
12-04 08:36:54,25.901,0.922,72.255,0.251,0.0,0.671,0.0,0.0,0.0,0.0,1998426112.0,675766272.0,3093716992.0,27851165696.0,5399129.0,9227899.0
12-04 08:36:55,21.044,0.842,77.104,0.337,0.0,0.673,0.0,12288.0,0.0,2.0,2003623936.0,675766272.0,3093721088.0,27845963776.0,5865197.0,7551374.0
12-04 08:36:56,23.258,1.092,74.727,0.420,0.0,0.504,0.0,0.0,0.0,0.0,2007891968.0,675766272.0,3093725184.0,27841691648.0,5541644.0,7779910.0
12-04 08:36:57,22.807,0.668,75.522,0.334,0.0,0.668,0.0,4096.0,0.0,2.0,2008850432.0,675766272.0,3093729280.0,27840729088.0,5807748.0,7671243.0
12-04 08:36:58,23.174,1.175,75.147,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2013245440.0,675766272.0,3093729280.0,27836334080.0,5538709.0,7840610.0
12-04 08:36:59,23.225,1.003,74.603,0.334,0.0,0.835,0.0,12288.0,0.0,2.0,2015367168.0,675774464.0,3093737472.0,27834195968.0,5824464.0,7770972.0
12-04 08:37:00,22.613,0.754,75.712,0.251,0.0,0.670,0.0,24576.0,0.0,4.0,2020687872.0,675774464.0,3093737472.0,27828875264.0,5745215.0,8009769.0
12-04 08:37:01,22.297,1.174,75.775,0.335,0.0,0.419,0.0,0.0,0.0,0.0,2030309376.0,675774464.0,3093741568.0,27819249664.0,5679749.0,7608424.0
12-04 08:37:02,23.658,0.839,74.664,0.252,0.0,0.587,0.0,0.0,0.0,0.0,2037731328.0,675774464.0,3093745664.0,27811823616.0,5560468.0,7667942.0
12-04 08:37:03,23.192,1.081,75.145,0.249,0.0,0.333,0.0,16384.0,0.0,4.0,2041196544.0,675774464.0,3093749760.0,27808354304.0,5581553.0,7945833.0
12-04 08:37:04,22.605,1.008,75.462,0.252,0.0,0.672,0.0,0.0,0.0,0.0,2040889344.0,675774464.0,3093753856.0,27808657408.0,6018973.0,7620797.0
12-04 08:37:05,23.141,0.919,74.687,0.501,0.0,0.752,0.0,12288.0,0.0,2.0,2046160896.0,675782656.0,3093757952.0,27803373568.0,5255910.0,7811376.0
12-04 08:37:06,24.077,0.923,74.161,0.252,0.0,0.587,0.0,12288.0,0.0,2.0,2048741376.0,675782656.0,3093770240.0,27800780800.0,6402824.0,8027094.0
12-04 08:37:07,22.287,1.002,75.626,0.250,0.0,0.835,0.0,0.0,0.0,0.0,2052345856.0,675782656.0,3093774336.0,27797172224.0,5010994.0,7517636.0
12-04 08:37:08,22.754,1.259,74.811,0.336,0.0,0.840,0.0,0.0,0.0,0.0,2056867840.0,675782656.0,3093778432.0,27792646144.0,6111974.0,7840447.0
12-04 08:37:09,22.651,1.007,75.336,0.252,0.0,0.755,0.0,0.0,0.0,0.0,2062749696.0,675782656.0,3093786624.0,27786756096.0,5505258.0,7796091.0
12-04 08:37:10,21.735,0.927,76.748,0.084,0.0,0.505,0.0,8192.0,0.0,2.0,2065846272.0,675782656.0,3093790720.0,27783655424.0,5193381.0,7405750.0
12-04 08:37:11,25.421,0.589,72.896,0.253,0.0,0.842,0.0,40960.0,0.0,6.0,2071650304.0,675790848.0,3093794816.0,27777839104.0,6492627.0,8057047.0
12-04 08:37:12,23.154,0.923,75.168,0.252,0.0,0.503,0.0,0.0,0.0,0.0,2076340224.0,675790848.0,3093803008.0,27773140992.0,5164511.0,7866514.0
12-04 08:37:13,23.737,1.010,74.747,0.168,0.0,0.337,0.0,0.0,0.0,0.0,2077687808.0,675790848.0,3093811200.0,27771785216.0,6026363.0,7530340.0
12-04 08:37:14,21.572,1.338,76.254,0.167,0.0,0.669,0.0,0.0,0.0,0.0,2079367168.0,675790848.0,3093819392.0,27770097664.0,5646441.0,8210146.0
12-04 08:37:15,22.473,1.003,75.689,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2085396480.0,675790848.0,3093823488.0,27764064256.0,4960774.0,7122368.0
12-04 08:37:16,26.047,1.256,72.194,0.335,0.0,0.168,0.0,28672.0,0.0,4.0,2091958272.0,675799040.0,3093823488.0,27757494272.0,6329628.0,8139380.0
12-04 08:37:17,22.697,1.089,75.461,0.168,0.0,0.586,0.0,0.0,0.0,0.0,2098929664.0,675799040.0,3093823488.0,27750522880.0,5077389.0,7546264.0
12-04 08:37:18,23.316,1.178,74.916,0.0,0.0,0.589,0.0,0.0,0.0,0.0,2102685696.0,675799040.0,3093827584.0,27746762752.0,5967625.0,7984157.0
12-04 08:37:19,17.603,1.341,80.469,0.251,0.0,0.335,0.0,0.0,0.0,0.0,2108035072.0,675799040.0,3093831680.0,27741409280.0,5262624.0,6500391.0
12-04 08:37:20,12.553,0.674,86.099,0.253,0.0,0.421,0.0,4096.0,0.0,2.0,2109906944.0,675799040.0,3093835776.0,27739533312.0,4343712.0,4173854.0
12-04 08:37:21,13.373,0.841,85.366,0.252,0.0,0.168,0.0,16384.0,0.0,2.0,2115874816.0,675799040.0,3093839872.0,27733561344.0,4713810.0,4155147.0
12-04 08:37:22,21.549,0.673,76.852,0.505,0.0,0.421,0.0,12288.0,0.0,2.0,2127532032.0,675807232.0,3093843968.0,27721891840.0,5029573.0,6840948.0
12-04 08:37:23,29.593,1.247,68.412,0.333,0.0,0.416,0.0,135168.0,0.0,1.0,2136739840.0,675807232.0,3093848064.0,27712679936.0,6297799.0,10304444.0
12-04 08:37:24,29.657,1.003,68.505,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2144301056.0,675807232.0,3093848064.0,27705118720.0,5696989.0,10007453.0
12-04 08:37:25,25.667,1.333,72.500,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2156240896.0,675807232.0,3093852160.0,27693174784.0,5848946.0,9834883.0
12-04 08:37:26,29.372,0.837,69.038,0.251,0.0,0.502,0.0,28672.0,0.0,3.0,2166378496.0,675807232.0,3093852160.0,27683037184.0,6314805.0,9024087.0
12-04 08:37:27,22.148,0.923,76.594,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2174898176.0,675807232.0,3093860352.0,27674509312.0,5366870.0,8144403.0
12-04 08:37:28,23.678,1.259,74.391,0.168,0.0,0.504,0.0,12288.0,0.0,2.0,2182881280.0,675815424.0,3093864448.0,27666513920.0,5733950.0,7526280.0
12-04 08:37:29,24.557,0.675,73.924,0.0,0.0,0.844,0.0,0.0,0.0,0.0,2190442496.0,675815424.0,3093868544.0,27658948608.0,5785142.0,8269228.0
12-04 08:37:30,21.542,1.257,76.697,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2197233664.0,675815424.0,3093872640.0,27652153344.0,5561494.0,7540014.0
12-04 08:37:31,25.758,0.589,73.316,0.0,0.0,0.337,0.0,4096.0,0.0,2.0,2202386432.0,675815424.0,3093876736.0,27646996480.0,5864611.0,7837218.0
12-04 08:37:32,22.941,1.176,75.546,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,2205077504.0,675815424.0,3093901312.0,27644280832.0,5505281.0,7323072.0
12-04 08:37:33,24.685,1.008,69.773,3.694,0.0,0.840,0.0,12288.0,0.0,2.0,2204725248.0,675823616.0,3093905408.0,27644620800.0,5726680.0,8146109.0
12-04 08:37:34,22.708,1.093,67.283,8.410,0.0,0.505,0.0,0.0,0.0,0.0,2206273536.0,675823616.0,3093905408.0,27643072512.0,5667616.0,7835901.0
12-04 08:37:35,22.915,1.011,66.976,8.425,0.0,0.674,0.0,12288.0,0.0,3.0,2208972800.0,675823616.0,3093909504.0,27640369152.0,5755698.0,7479947.0
12-04 08:37:36,24.034,0.756,66.471,8.235,0.0,0.504,0.0,0.0,0.0,0.0,2212794368.0,675823616.0,3093913600.0,27636543488.0,5557178.0,7529425.0
12-04 08:37:37,23.401,0.926,66.835,8.333,0.0,0.505,0.0,12288.0,0.0,2.0,2216259584.0,675823616.0,3093913600.0,27633078272.0,5753945.0,8214610.0
12-04 08:37:38,23.161,1.003,66.890,8.528,0.0,0.418,0.0,28672.0,0.0,6.0,2218348544.0,675831808.0,3093917696.0,27630977024.0,5775854.0,7526664.0
12-04 08:37:39,24.686,1.088,65.523,8.368,0.0,0.335,0.0,0.0,0.0,0.0,2219393024.0,675831808.0,3093921792.0,27629928448.0,5694169.0,7497716.0
12-04 08:37:40,25.211,0.843,65.177,8.263,0.0,0.506,0.0,0.0,0.0,0.0,2223648768.0,675831808.0,3093925888.0,27625668608.0,5731740.0,7971656.0
12-04 08:37:41,21.608,1.089,68.342,8.375,0.0,0.586,0.0,0.0,0.0,0.0,2229583872.0,675831808.0,3093929984.0,27619729408.0,5493153.0,7949765.0
12-04 08:37:42,21.941,1.097,68.186,8.439,0.0,0.338,0.0,12288.0,0.0,2.0,2234761216.0,675831808.0,3093929984.0,27614552064.0,5606528.0,7317870.0
12-04 08:37:43,25.731,1.003,64.327,8.354,0.0,0.585,0.0,4096.0,0.0,2.0,2235924480.0,675831808.0,3093934080.0,27613384704.0,5937535.0,8056589.0
12-04 08:37:44,24.662,1.098,65.625,8.446,0.0,0.169,0.0,12288.0,0.0,2.0,2240114688.0,675840000.0,3093938176.0,27609182208.0,5397612.0,7512532.0
12-04 08:37:45,22.773,0.756,75.714,0.084,0.0,0.672,0.0,8192.0,0.0,2.0,2241978368.0,675840000.0,3093942272.0,27607314432.0,5934926.0,8043510.0
12-04 08:37:46,22.735,0.839,75.755,0.252,0.0,0.419,0.0,0.0,0.0,0.0,2248294400.0,675840000.0,3093942272.0,27600998400.0,5622308.0,7657052.0
12-04 08:37:47,24.937,1.004,73.389,0.251,0.0,0.418,0.0,0.0,0.0,0.0,2257534976.0,675840000.0,3093954560.0,27591745536.0,5303628.0,7689701.0
12-04 08:37:48,24.017,1.255,73.808,0.335,0.0,0.586,0.0,16384.0,0.0,2.0,2262827008.0,675840000.0,3093954560.0,27586453504.0,5692867.0,7374819.0
12-04 08:37:49,22.723,1.337,74.854,0.418,0.0,0.668,0.0,0.0,0.0,0.0,2269372416.0,675840000.0,3093954560.0,27579908096.0,5644769.0,8097027.0
12-04 08:37:50,21.429,1.176,76.303,0.588,0.0,0.504,0.0,28672.0,0.0,3.0,2271076352.0,675848192.0,3093958656.0,27578191872.0,5826880.0,7897874.0
12-04 08:37:51,24.199,0.927,74.368,0.169,0.0,0.337,0.0,0.0,0.0,0.0,2278969344.0,675848192.0,3093962752.0,27570294784.0,5437149.0,7502379.0
12-04 08:37:52,21.651,1.179,76.580,0.084,0.0,0.505,0.0,0.0,0.0,0.0,2282524672.0,675848192.0,3093966848.0,27566735360.0,5078023.0,7875114.0
12-04 08:37:53,24.121,1.005,73.786,0.503,0.0,0.586,0.0,139264.0,0.0,3.0,2289786880.0,675848192.0,3093970944.0,27559469056.0,5401772.0,8021063.0
12-04 08:37:54,21.380,1.010,76.431,0.673,0.0,0.505,0.0,0.0,0.0,0.0,2295332864.0,675848192.0,3093970944.0,27553923072.0,5349890.0,7457130.0
12-04 08:37:55,23.347,0.921,73.305,2.008,0.0,0.418,0.0,0.0,0.0,0.0,2301091840.0,675848192.0,3093975040.0,27548160000.0,5399963.0,7746432.0
12-04 08:37:56,24.916,1.091,67.534,6.124,0.0,0.336,0.0,12288.0,0.0,2.0,2306277376.0,675856384.0,3093987328.0,27542953984.0,5679547.0,7907338.0
12-04 08:37:57,23.909,1.007,66.695,7.466,0.0,0.923,0.0,0.0,0.0,0.0,2314346496.0,675856384.0,3093995520.0,27534876672.0,5343142.0,7646474.0
12-04 08:37:58,24.750,0.750,66.333,7.333,0.0,0.833,0.0,0.0,0.0,0.0,2317901824.0,675856384.0,3094036480.0,27531280384.0,5955097.0,8025054.0
12-04 08:37:59,25.568,1.346,65.097,7.401,0.0,0.589,0.0,12288.0,0.0,2.0,2324639744.0,675856384.0,3094081536.0,27524497408.0,5831990.0,8215907.0
12-04 08:38:00,24.624,1.169,67.112,6.761,0.0,0.334,0.0,4096.0,0.0,2.0,2329485312.0,675856384.0,3094138880.0,27519594496.0,5517598.0,7615366.0
12-04 08:38:01,24.392,1.257,66.806,6.790,0.0,0.754,0.0,0.0,0.0,0.0,2336546816.0,675856384.0,3094200320.0,27512471552.0,6013376.0,7820344.0
12-04 08:38:02,23.697,0.924,66.891,7.815,0.0,0.672,0.0,12288.0,0.0,2.0,2338340864.0,675864576.0,3094241280.0,27510628352.0,5254646.0,7915678.0
12-04 08:38:03,24.349,1.008,67.086,7.053,0.0,0.504,0.0,0.0,0.0,0.0,2339745792.0,675864576.0,3094294528.0,27509170176.0,5972999.0,8067012.0
12-04 08:38:04,24.979,1.006,65.801,7.544,0.0,0.671,0.0,0.0,0.0,0.0,2344054784.0,675864576.0,3094351872.0,27504803840.0,5403621.0,7537365.0
12-04 08:38:05,24.290,1.169,67.279,6.845,0.0,0.417,0.0,16384.0,0.0,2.0,2350563328.0,675864576.0,3094405120.0,27498242048.0,5691851.0,8217457.0
12-04 08:38:06,27.606,1.168,63.053,7.339,0.0,0.834,0.0,0.0,0.0,0.0,2355781632.0,675864576.0,3094470656.0,27492958208.0,5915579.0,7900608.0
12-04 08:38:07,22.185,1.334,68.557,7.339,0.0,0.584,0.0,0.0,0.0,0.0,2363445248.0,675864576.0,3094548480.0,27485216768.0,5256971.0,7827066.0
12-04 08:38:08,24.645,0.835,66.082,7.519,0.0,0.919,0.0,12288.0,0.0,2.0,2368258048.0,675872768.0,3094638592.0,27480305664.0,6085537.0,8121827.0
12-04 08:38:09,27.326,0.838,63.202,7.879,0.0,0.754,0.0,0.0,0.0,0.0,2376454144.0,675872768.0,3094745088.0,27472003072.0,5883107.0,8002428.0
12-04 08:38:10,22.876,1.009,67.283,8.074,0.0,0.757,0.0,28672.0,0.0,7.0,2381430784.0,675872768.0,3094855680.0,27466915840.0,5409709.0,8033599.0
12-04 08:38:11,26.316,1.003,64.662,7.352,0.0,0.668,0.0,0.0,0.0,0.0,2384433152.0,675872768.0,3094970368.0,27463798784.0,5536463.0,7897531.0
12-04 08:38:12,23.129,1.177,67.956,7.065,0.0,0.673,0.0,0.0,0.0,0.0,2392338432.0,675872768.0,3095093248.0,27455770624.0,5887947.0,7799964.0
12-04 08:38:13,27.440,1.001,64.137,6.839,0.0,0.584,0.0,0.0,0.0,0.0,2395975680.0,675872768.0,3095195648.0,27452030976.0,5846059.0,8047063.0
12-04 08:38:14,10.368,0.418,80.853,8.110,0.0,0.251,0.0,12288.0,0.0,2.0,2398498816.0,675880960.0,3095326720.0,27449368576.0,2915351.0,2221559.0
12-04 08:38:15,5.175,0.083,86.811,7.930,0.0,0.0,0.0,16384.0,0.0,2.0,2399047680.0,675880960.0,3095441408.0,27448705024.0,1929293.0,1726788.0
12-04 08:38:16,4.758,0.167,87.312,7.763,0.0,0.0,0.0,0.0,0.0,0.0,2399092736.0,675880960.0,3095523328.0,27448578048.0,1832390.0,116593.0
12-04 08:38:17,4.996,0.167,87.177,7.660,0.0,0.0,0.0,0.0,0.0,0.0,2399125504.0,675880960.0,3095523328.0,27448545280.0,1829667.0,109548.0
12-04 08:38:18,4.754,0.0,87.323,7.923,0.0,0.0,0.0,16384.0,0.0,4.0,2399789056.0,675880960.0,3095527424.0,27447877632.0,1864746.0,63175.0
12-04 08:38:19,4.094,0.084,88.053,7.769,0.0,0.0,0.0,12288.0,0.0,2.0,2401464320.0,675889152.0,3095531520.0,27446190080.0,1691377.0,21272.0
12-04 08:38:20,3.670,0.083,85.738,10.425,0.0,0.083,0.0,24576.0,0.0,5.0,2402504704.0,675889152.0,3095531520.0,27445149696.0,1634142.0,40947.0
12-04 08:38:21,4.348,0.0,79.766,15.886,0.0,0.0,0.0,0.0,0.0,0.0,2402754560.0,675889152.0,3095535616.0,27444895744.0,1846334.0,24077.0
12-04 08:38:22,3.930,0.0,79.766,16.221,0.0,0.084,0.0,0.0,0.0,0.0,2404143104.0,675889152.0,3095539712.0,27443503104.0,1666897.0,23967.0
12-04 08:38:23,3.917,0.167,80.0,15.917,0.0,0.0,0.0,0.0,0.0,0.0,2406625280.0,675889152.0,3095543808.0,27441016832.0,1519406.0,23593.0
12-04 08:38:24,2.089,0.0,85.129,12.782,0.0,0.0,0.0,0.0,0.0,0.0,2407440384.0,675889152.0,3095547904.0,27440197632.0,839894.0,32931.0
12-04 08:38:25,2.170,0.0,96.244,1.586,0.0,0.0,0.0,45056.0,0.0,5.0,2409246720.0,675897344.0,3095711744.0,27438219264.0,761778.0,34137.0
12-04 08:38:26,3.177,0.084,96.572,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2411372544.0,675897344.0,3095711744.0,27436093440.0,1363271.0,31860.0
12-04 08:38:27,3.673,0.0,95.993,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2412793856.0,675897344.0,3095719936.0,27434663936.0,1513116.0,33279.0
12-04 08:38:28,4.191,0.084,95.557,0.168,0.0,0.0,0.0,0.0,0.0,0.0,2414350336.0,675897344.0,3095719936.0,27433107456.0,1890655.0,38769.0
12-04 08:38:29,4.485,0.166,94.850,0.415,0.0,0.083,0.0,163840.0,0.0,1.0,2417299456.0,675897344.0,3095724032.0,27430154240.0,1818510.0,39687.0
12-04 08:38:30,4.496,0.167,95.087,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,2418466816.0,675897344.0,3095728128.0,27428982784.0,1821441.0,42266.0
12-04 08:38:31,4.983,0.249,94.435,0.332,0.0,0.0,0.0,16384.0,0.0,4.0,2421633024.0,675905536.0,3095732224.0,27425804288.0,1893091.0,41242.0
12-04 08:38:32,4.504,0.083,95.329,0.083,0.0,0.0,0.0,0.0,0.0,0.0,2423656448.0,675905536.0,3095736320.0,27423776768.0,1874801.0,41918.0
12-04 08:38:33,2.685,0.084,97.064,0.168,0.0,0.0,0.0,0.0,0.0,0.0,2424348672.0,675905536.0,3095740416.0,27423080448.0,1251425.0,19905.0
12-04 08:38:34,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424881152.0,675905536.0,3095748608.0,27422539776.0,284349.0,7557.0
12-04 08:38:35,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2425004032.0,675905536.0,3095752704.0,27422412800.0,63988.0,12787.0
12-04 08:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425004032.0,675905536.0,3095752704.0,27422412800.0,5761.0,3651.0
12-04 08:38:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424991744.0,675913728.0,3095756800.0,27422412800.0,3118.0,2064.0
12-04 08:38:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424991744.0,675913728.0,3095756800.0,27422412800.0,3444.0,2157.0
12-04 08:38:39,0.083,0.083,91.493,8.340,0.0,0.0,0.0,0.0,0.0,0.0,2425114624.0,675913728.0,3095760896.0,27422285824.0,13706.0,21368.0
12-04 08:38:40,0.0,0.0,91.646,8.354,0.0,0.0,0.0,0.0,0.0,0.0,2425106432.0,675913728.0,3095769088.0,27422285824.0,8358.0,6502.0
12-04 08:38:41,0.0,0.083,91.590,8.326,0.0,0.0,0.0,12288.0,0.0,2.0,2425102336.0,675913728.0,3095773184.0,27422285824.0,1389.0,962.0
12-04 08:38:42,0.0,0.0,93.328,6.672,0.0,0.0,0.0,4096.0,0.0,2.0,2425102336.0,675913728.0,3095773184.0,27422285824.0,6260.0,5533.0
12-04 08:38:43,0.083,0.083,99.500,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,2425344000.0,675921920.0,3095777280.0,27422031872.0,8324.0,18834.0
12-04 08:38:44,0.0,0.083,99.583,0.333,0.0,0.0,0.0,0.0,0.0,0.0,2425344000.0,675921920.0,3095777280.0,27422031872.0,5011.0,16856.0
12-04 08:38:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2425466880.0,675921920.0,3095781376.0,27421904896.0,8135.0,207955.0
12-04 08:38:46,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2425462784.0,675921920.0,3095785472.0,27421904896.0,7084.0,18056.0
12-04 08:38:47,5.500,0.667,92.667,1.083,0.0,0.083,0.0,0.0,0.0,0.0,2426347520.0,675921920.0,3095789568.0,27421016064.0,1378583.0,69154.0
12-04 08:38:48,23.372,2.254,67.947,6.177,0.0,0.250,0.0,0.0,0.0,0.0,2345058304.0,675921920.0,3095797760.0,27502297088.0,8653142.0,6272250.0
12-04 08:38:49,21.048,0.915,73.461,4.077,0.0,0.499,0.0,12288.0,0.0,2.0,2348093440.0,675930112.0,3095797760.0,27499253760.0,4831132.0,7395486.0
12-04 08:38:50,24.290,1.252,67.195,6.761,0.0,0.501,0.0,12288.0,0.0,3.0,2130817024.0,675930112.0,3095801856.0,27716526080.0,5811552.0,7754050.0
12-04 08:38:51,28.667,0.917,68.500,1.500,0.0,0.417,0.0,12288.0,0.0,2.0,2090496000.0,675930112.0,3095801856.0,27756847104.0,6576341.0,8664833.0
12-04 08:38:52,22.471,0.912,75.622,0.332,0.0,0.663,0.0,0.0,0.0,0.0,1998045184.0,675930112.0,3095810048.0,27849289728.0,5424533.0,7966395.0
12-04 08:38:53,22.814,0.833,75.604,0.250,0.0,0.500,0.0,0.0,0.0,0.0,1939587072.0,675930112.0,3095810048.0,27907747840.0,5186529.0,7825018.0
12-04 08:38:54,20.366,1.081,78.221,0.0,0.0,0.333,0.0,16384.0,0.0,4.0,1939890176.0,675930112.0,3095814144.0,27907440640.0,5251799.0,6647143.0
12-04 08:38:55,24.190,0.831,74.314,0.166,0.0,0.499,0.0,20480.0,0.0,3.0,1941356544.0,675938304.0,3095814144.0,27905966080.0,6355706.0,8636534.0
12-04 08:38:56,25.042,0.915,73.295,0.0,0.0,0.749,0.0,4096.0,0.0,2.0,1943756800.0,675938304.0,3095818240.0,27903561728.0,5792732.0,8586066.0
12-04 08:38:57,25.042,0.998,72.879,0.499,0.0,0.582,0.0,16384.0,0.0,2.0,1947058176.0,675938304.0,3095822336.0,27900256256.0,5804783.0,9025974.0
12-04 08:38:58,25.083,1.080,72.841,0.498,0.0,0.498,0.0,0.0,0.0,0.0,1953705984.0,675938304.0,3095830528.0,27893600256.0,6965174.0,8309328.0
12-04 08:38:59,25.603,0.831,72.569,0.416,0.0,0.582,0.0,0.0,0.0,0.0,1959313408.0,675938304.0,3095834624.0,27887988736.0,5689696.0,8625802.0
12-04 08:39:00,22.905,0.996,75.021,0.498,0.0,0.581,0.0,0.0,0.0,0.0,1966796800.0,675938304.0,3095834624.0,27880505344.0,5225371.0,7845494.0
12-04 08:39:01,24.257,1.155,73.432,0.413,0.0,0.743,0.0,28672.0,0.0,3.0,1972846592.0,675946496.0,3095838720.0,27874443264.0,6489287.0,8284160.0
12-04 08:39:02,25.166,1.407,72.682,0.248,0.0,0.497,0.0,12288.0,0.0,2.0,1977155584.0,675946496.0,3095838720.0,27870134272.0,5561472.0,8752604.0
12-04 08:39:03,21.577,1.079,76.515,0.249,0.0,0.581,0.0,0.0,0.0,0.0,1980284928.0,675946496.0,3095842816.0,27867000832.0,5133906.0,7431094.0
12-04 08:39:04,15.728,0.745,82.864,0.331,0.0,0.331,0.0,110592.0,0.0,1.0,1985556480.0,675946496.0,3095846912.0,27861725184.0,5094180.0,4443535.0
12-04 08:39:05,19.766,1.001,78.816,0.167,0.0,0.250,0.0,4096.0,0.0,2.0,1993338880.0,675946496.0,3095855104.0,27853934592.0,5572604.0,6327555.0
12-04 08:39:06,31.605,0.753,66.973,0.084,0.0,0.585,0.0,0.0,0.0,0.0,2003537920.0,675946496.0,3095863296.0,27843727360.0,6575762.0,10986457.0
12-04 08:39:07,25.771,1.334,72.227,0.417,0.0,0.250,0.0,45056.0,0.0,5.0,2010177536.0,675954688.0,3095867392.0,27837075456.0,5757898.0,9559896.0
12-04 08:39:08,26.076,1.076,71.937,0.248,0.0,0.662,0.0,0.0,0.0,0.0,2016202752.0,675954688.0,3095871488.0,27831046144.0,6034791.0,8839949.0
12-04 08:39:09,27.764,1.164,70.241,0.0,0.0,0.831,0.0,0.0,0.0,0.0,2029920256.0,675954688.0,3095879680.0,27817320448.0,6077268.0,9734735.0
12-04 08:39:10,22.929,1.088,75.230,0.251,0.0,0.502,0.0,0.0,0.0,0.0,2035945472.0,675954688.0,3095887872.0,27811287040.0,5833969.0,8204695.0
12-04 08:39:11,25.0,1.163,72.841,0.332,0.0,0.664,0.0,0.0,0.0,0.0,2042245120.0,675954688.0,3095891968.0,27804983296.0,6258998.0,8266537.0
12-04 08:39:12,25.643,1.245,72.282,0.332,0.0,0.498,0.0,24576.0,0.0,4.0,2046517248.0,675962880.0,3095896064.0,27800698880.0,5876055.0,8529994.0
12-04 08:39:13,23.588,1.163,74.668,0.083,0.0,0.498,0.0,0.0,0.0,0.0,2053578752.0,675962880.0,3095904256.0,27793629184.0,5769491.0,8302566.0
12-04 08:39:14,25.188,1.168,72.894,0.250,0.0,0.500,0.0,0.0,0.0,0.0,2058960896.0,675962880.0,3095912448.0,27788238848.0,6112161.0,8451899.0
12-04 08:39:15,23.314,1.332,74.771,0.250,0.0,0.333,0.0,0.0,0.0,0.0,2063675392.0,675962880.0,3095916544.0,27783520256.0,5975894.0,8026632.0
12-04 08:39:16,27.243,0.748,71.096,0.166,0.0,0.748,0.0,0.0,0.0,0.0,2067234816.0,675962880.0,3095920640.0,27779956736.0,5980550.0,8321740.0
12-04 08:39:17,24.172,0.911,74.172,0.331,0.0,0.414,0.0,32768.0,0.0,6.0,2069131264.0,675971072.0,3095924736.0,27778048000.0,5539418.0,8114011.0
12-04 08:39:18,24.626,0.915,73.544,0.250,0.0,0.666,0.0,0.0,0.0,0.0,2074087424.0,675971072.0,3095928832.0,27773087744.0,5851851.0,8453351.0
12-04 08:39:19,26.894,0.999,71.107,0.167,0.0,0.833,0.0,0.0,0.0,0.0,2081665024.0,675971072.0,3095932928.0,27765506048.0,6015140.0,8272426.0
12-04 08:39:20,24.155,0.907,73.784,0.247,0.0,0.907,0.0,0.0,0.0,0.0,2088304640.0,675971072.0,3095932928.0,27758866432.0,5955705.0,8342155.0
12-04 08:39:21,25.833,0.917,72.333,0.167,0.0,0.750,0.0,0.0,0.0,0.0,2093977600.0,675971072.0,3095937024.0,27753189376.0,5832189.0,7669426.0
12-04 08:39:22,25.228,0.830,73.278,0.166,0.0,0.498,0.0,12288.0,0.0,2.0,2096472064.0,675971072.0,3095941120.0,27750690816.0,5966281.0,8794377.0
12-04 08:39:23,23.096,0.921,75.063,0.335,0.0,0.586,0.0,12288.0,0.0,2.0,2101854208.0,675979264.0,3095941120.0,27745300480.0,6001361.0,8183238.0
12-04 08:39:24,27.583,0.833,70.833,0.167,0.0,0.583,0.0,0.0,0.0,0.0,2109472768.0,675979264.0,3095945216.0,27737677824.0,5785469.0,8517163.0
12-04 08:39:25,22.231,0.999,76.103,0.250,0.0,0.416,0.0,12288.0,0.0,3.0,2115391488.0,675979264.0,3095949312.0,27731755008.0,5521921.0,7801592.0
12-04 08:39:26,24.604,0.917,73.728,0.167,0.0,0.584,0.0,0.0,0.0,0.0,2119159808.0,675979264.0,3095953408.0,27727982592.0,6253680.0,8536029.0
12-04 08:39:27,26.062,1.082,72.523,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2125504512.0,675979264.0,3095961600.0,27721629696.0,6218122.0,8220993.0
12-04 08:39:28,23.813,1.082,74.355,0.0,0.0,0.749,0.0,16384.0,0.0,4.0,2130112512.0,675979264.0,3095961600.0,27717021696.0,5529179.0,8351711.0
12-04 08:39:29,22.776,1.330,75.062,0.166,0.0,0.665,0.0,24576.0,0.0,5.0,2136977408.0,675987456.0,3095990272.0,27710119936.0,5813513.0,8485820.0
12-04 08:39:30,26.483,1.170,71.930,0.0,0.0,0.418,0.0,8192.0,0.0,1.0,2139934720.0,675987456.0,3095990272.0,27707162624.0,6094604.0,8077373.0
12-04 08:39:31,24.979,1.003,73.350,0.0,0.0,0.668,0.0,0.0,0.0,0.0,2145419264.0,675987456.0,3095994368.0,27701673984.0,5824884.0,8222581.0
12-04 08:39:32,22.324,0.996,76.183,0.0,0.0,0.498,0.0,0.0,0.0,0.0,2151698432.0,675987456.0,3095998464.0,27695390720.0,5802886.0,7855004.0
12-04 08:39:33,14.855,0.996,83.983,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,2153263104.0,675987456.0,3096002560.0,27693821952.0,4810538.0,4432139.0
12-04 08:39:34,15.339,0.838,77.368,6.119,0.0,0.335,0.0,0.0,0.0,0.0,2154835968.0,675987456.0,3096002560.0,27692249088.0,4964824.0,4567776.0
12-04 08:39:35,24.295,0.912,66.418,7.960,0.0,0.415,0.0,28672.0,0.0,3.0,2165800960.0,675995648.0,3096010752.0,27681267712.0,5356349.0,7946341.0
12-04 08:39:36,33.445,0.751,58.215,6.839,0.0,0.751,0.0,0.0,0.0,0.0,2173325312.0,675995648.0,3096010752.0,27673743360.0,6274263.0,11074644.0
12-04 08:39:37,25.125,1.082,65.807,7.571,0.0,0.416,0.0,0.0,0.0,0.0,2179055616.0,675995648.0,3096014848.0,27668008960.0,5734893.0,9671057.0
12-04 08:39:38,27.755,1.326,62.552,7.871,0.0,0.497,0.0,16384.0,0.0,4.0,2187677696.0,675995648.0,3096018944.0,27659382784.0,6101190.0,9732250.0
12-04 08:39:39,29.549,0.668,61.102,8.013,0.0,0.668,0.0,167936.0,0.0,1.0,2194997248.0,675995648.0,3096023040.0,27652059136.0,6017038.0,9071534.0
12-04 08:39:40,25.125,1.248,64.975,7.987,0.0,0.666,0.0,0.0,0.0,0.0,2200961024.0,675995648.0,3096023040.0,27646095360.0,5960441.0,8989484.0
12-04 08:39:41,28.560,0.916,61.865,8.077,0.0,0.583,0.0,12288.0,0.0,2.0,2204590080.0,676003840.0,3096027136.0,27642454016.0,6344625.0,8467118.0
12-04 08:39:42,25.438,0.917,64.887,8.173,0.0,0.584,0.0,0.0,0.0,0.0,2215030784.0,676003840.0,3096031232.0,27632009216.0,5935437.0,9054993.0
12-04 08:39:43,25.579,1.159,65.149,7.450,0.0,0.662,0.0,32768.0,0.0,3.0,2229272576.0,676003840.0,3096031232.0,27617767424.0,5498487.0,7788019.0
12-04 08:39:44,24.626,1.165,73.627,0.0,0.0,0.582,0.0,0.0,0.0,0.0,2238902272.0,676003840.0,3096039424.0,27608129536.0,6295146.0,8334641.0
12-04 08:39:45,26.163,1.163,71.927,0.332,0.0,0.415,0.0,0.0,0.0,0.0,2247098368.0,676003840.0,3096039424.0,27599933440.0,5884959.0,7962087.0
12-04 08:39:46,24.833,0.917,73.667,0.167,0.0,0.417,0.0,0.0,0.0,0.0,2248876032.0,676003840.0,3096043520.0,27598151680.0,5831955.0,8681005.0
12-04 08:39:47,25.456,0.912,72.720,0.332,0.0,0.580,0.0,12288.0,0.0,2.0,2255491072.0,676012032.0,3096047616.0,27591524352.0,5618723.0,8025462.0
12-04 08:39:48,25.062,1.249,73.189,0.083,0.0,0.416,0.0,20480.0,0.0,4.0,2256642048.0,676012032.0,3096051712.0,27590369280.0,6302108.0,8511498.0
12-04 08:39:49,26.955,0.832,71.381,0.166,0.0,0.666,0.0,0.0,0.0,0.0,2260774912.0,676012032.0,3096051712.0,27586236416.0,6078948.0,8326046.0
12-04 08:39:50,24.230,1.249,74.188,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2266152960.0,676012032.0,3096059904.0,27580850176.0,5350992.0,8153589.0
12-04 08:39:51,24.959,1.244,72.554,0.415,0.0,0.829,0.0,0.0,0.0,0.0,2270273536.0,676012032.0,3096059904.0,27576729600.0,5981863.0,7951399.0
12-04 08:39:52,27.288,0.998,70.965,0.250,0.0,0.499,0.0,0.0,0.0,0.0,2273062912.0,676012032.0,3096068096.0,27573932032.0,6413876.0,8557080.0
12-04 08:39:53,26.290,0.832,71.963,0.416,0.0,0.499,0.0,24576.0,0.0,4.0,2277523456.0,676020224.0,3096068096.0,27569463296.0,5832515.0,8196895.0
12-04 08:39:54,25.332,0.831,73.007,0.332,0.0,0.498,0.0,0.0,0.0,0.0,2280706048.0,676020224.0,3096068096.0,27566280704.0,5388381.0,8361850.0
12-04 08:39:55,27.280,0.995,70.896,0.166,0.0,0.663,0.0,0.0,0.0,0.0,2285809664.0,676020224.0,3096072192.0,27561172992.0,6260170.0,7862284.0
12-04 08:39:56,26.342,0.923,71.980,0.168,0.0,0.587,0.0,0.0,0.0,0.0,2292576256.0,676020224.0,3096080384.0,27554398208.0,6259754.0,8206745.0
12-04 08:39:57,24.876,0.992,73.306,0.248,0.0,0.579,0.0,0.0,0.0,0.0,2296291328.0,676020224.0,3096084480.0,27550679040.0,5648129.0,8606902.0
12-04 08:39:58,24.834,1.163,73.090,0.249,0.0,0.664,0.0,4096.0,0.0,2.0,2302914560.0,676020224.0,3096088576.0,27544051712.0,5606981.0,8410063.0
12-04 08:39:59,28.216,0.996,66.971,3.154,0.0,0.664,0.0,28672.0,0.0,4.0,2309652480.0,676028416.0,3096088576.0,27537305600.0,6306636.0,7653199.0
12-04 08:40:00,25.353,0.998,66.750,6.484,0.0,0.416,0.0,12288.0,0.0,3.0,2316611584.0,676028416.0,3096109056.0,27530326016.0,6052283.0,8702093.0
12-04 08:40:01,27.423,1.408,62.469,8.119,0.0,0.580,0.0,0.0,0.0,0.0,2321854464.0,676028416.0,3096145920.0,27525046272.0,5639795.0,8795757.0
12-04 08:40:02,24.106,1.164,66.750,7.315,0.0,0.665,0.0,0.0,0.0,0.0,2328141824.0,676028416.0,3096207360.0,27518697472.0,5854495.0,8364926.0
12-04 08:40:03,25.645,1.082,65.029,7.577,0.0,0.666,0.0,0.0,0.0,0.0,2333433856.0,676028416.0,3096264704.0,27513348096.0,6093403.0,8134542.0
12-04 08:40:04,28.787,1.088,61.757,7.615,0.0,0.753,0.0,28672.0,0.0,6.0,2340352000.0,676028416.0,3096322048.0,27506372608.0,5686620.0,8674271.0
12-04 08:40:05,24.437,0.917,66.555,7.339,0.0,0.751,0.0,20480.0,0.0,3.0,2344280064.0,676036608.0,3096403968.0,27502354432.0,5847128.0,8628506.0
12-04 08:40:06,17.055,0.998,73.877,7.820,0.0,0.250,0.0,0.0,0.0,0.0,2351579136.0,676036608.0,3096489984.0,27494969344.0,4777280.0,5002778.0
12-04 08:40:07,15.480,1.076,75.414,7.616,0.0,0.414,0.0,0.0,0.0,0.0,2355183616.0,676036608.0,3096596480.0,27491258368.0,5019881.0,4691630.0
12-04 08:40:08,18.854,0.914,72.093,7.807,0.0,0.332,0.0,0.0,0.0,0.0,2360696832.0,676036608.0,3096698880.0,27485642752.0,5069449.0,5999832.0
12-04 08:40:09,29.309,1.166,61.116,7.744,0.0,0.666,0.0,12288.0,0.0,2.0,2376998912.0,676036608.0,3096850432.0,27469189120.0,6189091.0,9347542.0
12-04 08:40:10,33.612,0.669,57.441,7.943,0.0,0.334,0.0,4096.0,0.0,2.0,2383527936.0,676036608.0,3097001984.0,27462508544.0,6149100.0,11803968.0
12-04 08:40:11,31.588,1.413,57.855,8.396,0.0,0.748,0.0,28672.0,0.0,3.0,2393120768.0,676044800.0,3097206784.0,27452702720.0,6288196.0,11035640.0
12-04 08:40:12,25.314,1.593,65.298,7.209,0.0,0.587,0.0,0.0,0.0,0.0,2398240768.0,676044800.0,3097366528.0,27447422976.0,6029060.0,9741785.0
12-04 08:40:13,28.381,0.835,61.937,8.180,0.0,0.668,0.0,0.0,0.0,0.0,2403057664.0,676044800.0,3097550848.0,27442421760.0,6594245.0,9273322.0
12-04 08:40:14,27.667,1.250,63.500,6.667,0.0,0.917,0.0,192512.0,0.0,4.0,2412007424.0,676044800.0,3097686016.0,27433336832.0,5912068.0,9139613.0
12-04 08:40:15,24.603,1.339,69.205,4.268,0.0,0.586,0.0,0.0,0.0,0.0,2417238016.0,676044800.0,3097698304.0,27428093952.0,5453444.0,10281664.0
12-04 08:40:16,25.104,1.164,66.667,6.484,0.0,0.582,0.0,0.0,0.0,0.0,2423758848.0,676044800.0,3097710592.0,27421560832.0,5827663.0,8024806.0
12-04 08:40:17,25.769,1.330,66.334,5.902,0.0,0.665,0.0,12288.0,0.0,2.0,2434387968.0,676052992.0,3097714688.0,27410919424.0,6210419.0,8665404.0
12-04 08:40:18,28.583,1.250,63.833,5.750,0.0,0.583,0.0,0.0,0.0,0.0,2446348288.0,676052992.0,3097714688.0,27398959104.0,6118678.0,8350420.0
12-04 08:40:19,25.435,1.326,69.014,3.563,0.0,0.663,0.0,12288.0,0.0,2.0,2460012544.0,676052992.0,3097718784.0,27385290752.0,5851596.0,8812176.0
12-04 08:40:20,26.268,1.330,71.904,0.0,0.0,0.499,0.0,4096.0,0.0,2.0,2466152448.0,676052992.0,3097722880.0,27379146752.0,5410331.0,8108106.0
12-04 08:40:21,27.090,0.753,67.977,4.013,0.0,0.167,0.0,0.0,0.0,0.0,2467844096.0,676052992.0,3097726976.0,27377451008.0,6516113.0,8233351.0
12-04 08:40:22,27.506,1.160,62.303,8.285,0.0,0.746,0.0,0.0,0.0,0.0,2469445632.0,676052992.0,3097731072.0,27375845376.0,5981180.0,8714997.0
12-04 08:40:23,24.644,1.425,65.046,8.466,0.0,0.419,0.0,12288.0,0.0,2.0,2475692032.0,676061184.0,3097731072.0,27369590784.0,5688714.0,8629112.0
12-04 08:40:24,25.641,1.489,65.012,7.279,0.0,0.579,0.0,16384.0,0.0,2.0,2485280768.0,676061184.0,3099484160.0,27358248960.0,5675487.0,8391027.0
12-04 08:40:25,27.197,1.004,64.351,6.778,0.0,0.669,0.0,0.0,0.0,0.0,2492162048.0,676061184.0,3099615232.0,27351236608.0,6301293.0,8619944.0
12-04 08:40:26,26.500,1.417,63.750,7.583,0.0,0.750,0.0,0.0,0.0,0.0,2497716224.0,676061184.0,3099791360.0,27345506304.0,5875517.0,8367878.0
12-04 08:40:27,28.989,0.919,61.404,8.020,0.0,0.668,0.0,0.0,0.0,0.0,2502459392.0,676061184.0,3099959296.0,27340595200.0,5821863.0,8688805.0
12-04 08:40:28,23.794,1.082,66.639,7.737,0.0,0.749,0.0,12288.0,0.0,2.0,2507280384.0,676069376.0,3100147712.0,27335577600.0,5797679.0,8166655.0
12-04 08:40:29,26.145,1.082,65.112,7.327,0.0,0.333,0.0,0.0,0.0,0.0,2514866176.0,676069376.0,3100315648.0,27327823872.0,6083092.0,8600247.0
12-04 08:40:30,26.622,0.998,63.894,7.571,0.0,0.915,0.0,12288.0,0.0,2.0,2519547904.0,676069376.0,3100495872.0,27322961920.0,6183929.0,8538032.0
12-04 08:40:31,28.096,0.998,62.926,7.481,0.0,0.499,0.0,0.0,0.0,0.0,2520031232.0,676069376.0,3100659712.0,27322314752.0,5548256.0,8694130.0
12-04 08:40:32,25.755,0.923,65.940,6.879,0.0,0.503,0.0,0.0,0.0,0.0,2521399296.0,676069376.0,3100831744.0,27320774656.0,6242136.0,8289944.0
12-04 08:40:33,26.250,1.0,64.750,7.250,0.0,0.750,0.0,0.0,0.0,0.0,2521714688.0,676069376.0,3100999680.0,27320291328.0,5726701.0,8797304.0
12-04 08:40:34,27.652,0.752,63.241,7.602,0.0,0.752,0.0,12288.0,0.0,2.0,2521174016.0,676077568.0,3101097984.0,27320725504.0,5751949.0,8377741.0
12-04 08:40:35,24.729,0.916,67.527,6.328,0.0,0.500,0.0,16384.0,0.0,4.0,2525356032.0,676077568.0,3101102080.0,27316539392.0,5848869.0,8468933.0
12-04 08:40:36,28.417,1.083,62.333,7.833,0.0,0.333,0.0,20480.0,0.0,4.0,2533744640.0,676077568.0,3101106176.0,27308146688.0,6046002.0,8186580.0
12-04 08:40:37,17.221,1.165,73.211,8.070,0.0,0.333,0.0,0.0,0.0,0.0,2534117376.0,676077568.0,3101110272.0,27307769856.0,5247639.0,5651855.0
12-04 08:40:38,14.963,1.164,75.644,7.897,0.0,0.333,0.0,0.0,0.0,0.0,2535112704.0,676077568.0,3101114368.0,27306770432.0,3929808.0,4586425.0
12-04 08:40:39,17.370,0.993,73.366,7.940,0.0,0.331,0.0,12288.0,0.0,3.0,2537447424.0,676077568.0,3101118464.0,27304431616.0,4525195.0,5383549.0
12-04 08:40:40,23.977,1.170,67.168,7.352,0.0,0.334,0.0,45056.0,0.0,5.0,2540347392.0,676085760.0,3101122560.0,27301519360.0,5334042.0,7716035.0
12-04 08:40:41,28.941,0.667,62.135,7.590,0.0,0.667,0.0,0.0,0.0,0.0,2543673344.0,676085760.0,3101122560.0,27298193408.0,6277992.0,9482279.0
12-04 08:40:42,34.532,0.836,57.860,6.271,0.0,0.502,0.0,0.0,0.0,0.0,2553151488.0,676085760.0,3101126656.0,27288711168.0,6604589.0,13013046.0
12-04 08:40:43,35.441,0.915,55.408,7.820,0.0,0.416,0.0,0.0,0.0,0.0,2562420736.0,676085760.0,3102867456.0,27277701120.0,6692444.0,10369024.0
12-04 08:40:44,25.686,1.496,64.505,7.814,0.0,0.499,0.0,0.0,0.0,0.0,2565619712.0,676085760.0,3102887936.0,27274481664.0,6176483.0,9247339.0
12-04 08:40:45,29.534,0.749,61.231,7.903,0.0,0.582,0.0,12288.0,0.0,2.0,2567299072.0,676085760.0,3103059968.0,27272630272.0,5881578.0,9620137.0
12-04 08:40:46,28.749,1.326,61.475,7.871,0.0,0.580,0.0,16384.0,0.0,4.0,2570383360.0,676093952.0,3103240192.0,27269357568.0,6554632.0,9136792.0
12-04 08:40:47,24.563,1.166,65.945,7.744,0.0,0.583,0.0,0.0,0.0,0.0,2576384000.0,676093952.0,3103436800.0,27263160320.0,5751330.0,9082824.0
12-04 08:40:48,12.741,0.251,78.793,8.047,0.0,0.168,0.0,0.0,0.0,0.0,2582204416.0,676093952.0,3103617024.0,27257159680.0,3946235.0,3670729.0
12-04 08:40:49,4.583,0.250,87.083,8.083,0.0,0.0,0.0,139264.0,0.0,1.0,2582892544.0,676093952.0,3103670272.0,27256418304.0,1896989.0,234241.0
12-04 08:40:50,4.523,0.168,86.767,8.459,0.0,0.084,0.0,32768.0,0.0,3.0,2583527424.0,676093952.0,3103670272.0,27255783424.0,1870949.0,2145752.0
12-04 08:40:51,4.504,0.334,87.573,7.590,0.0,0.0,0.0,0.0,0.0,0.0,2583511040.0,676093952.0,3103686656.0,27255783424.0,1809801.0,4544838.0
12-04 08:40:52,4.591,0.250,86.477,8.598,0.0,0.083,0.0,12288.0,0.0,2.0,2583666688.0,676102144.0,3104284672.0,27255021568.0,2001111.0,319532.0
12-04 08:40:53,4.762,0.251,86.550,8.438,0.0,0.0,0.0,0.0,0.0,0.0,2583740416.0,676102144.0,3104464896.0,27254767616.0,1861448.0,335444.0
12-04 08:40:54,4.435,0.084,86.946,8.536,0.0,0.0,0.0,0.0,0.0,0.0,2583945216.0,676102144.0,3104641024.0,27254386688.0,1910974.0,296664.0
12-04 08:40:55,4.904,0.166,87.032,7.897,0.0,0.0,0.0,12288.0,0.0,2.0,2583863296.0,676102144.0,3104722944.0,27254386688.0,1903135.0,235493.0
12-04 08:40:56,3.853,0.251,88.107,7.789,0.0,0.0,0.0,4096.0,0.0,2.0,2583822336.0,676102144.0,3104731136.0,27254419456.0,1827145.0,231166.0
12-04 08:40:57,5.276,0.419,86.516,7.789,0.0,0.0,0.0,0.0,0.0,0.0,2585055232.0,676102144.0,3104739328.0,27253178368.0,1904101.0,237505.0
12-04 08:40:58,5.154,0.166,86.367,8.229,0.0,0.083,0.0,12288.0,0.0,2.0,2586279936.0,676110336.0,3104808960.0,27251875840.0,1913182.0,321458.0
12-04 08:40:59,4.351,0.084,87.197,8.368,0.0,0.0,0.0,0.0,0.0,0.0,2586263552.0,676110336.0,3105488896.0,27251212288.0,1910342.0,317290.0
12-04 08:41:00,5.448,0.335,85.834,8.382,0.0,0.0,0.0,16384.0,0.0,2.0,2587217920.0,676110336.0,3105677312.0,27250069504.0,1917992.0,323674.0
12-04 08:41:01,4.184,0.418,86.778,8.536,0.0,0.084,0.0,0.0,0.0,0.0,2587045888.0,676110336.0,3105849344.0,27250069504.0,2065936.0,334180.0
12-04 08:41:02,4.493,0.250,87.022,8.236,0.0,0.0,0.0,0.0,0.0,0.0,2587115520.0,676110336.0,3106033664.0,27249815552.0,1839527.0,310021.0
12-04 08:41:03,4.817,0.166,86.794,8.223,0.0,0.0,0.0,0.0,0.0,0.0,2587213824.0,676110336.0,3106189312.0,27249561600.0,1913587.0,306672.0
12-04 08:41:04,4.572,0.166,86.451,8.811,0.0,0.0,0.0,12288.0,0.0,2.0,2588413952.0,676118528.0,3106377728.0,27248164864.0,1696480.0,356938.0
12-04 08:41:05,4.083,0.167,87.500,8.250,0.0,0.0,0.0,0.0,0.0,0.0,2589831168.0,676118528.0,3106549760.0,27246575616.0,1622120.0,334877.0
12-04 08:41:06,4.370,0.336,86.975,8.319,0.0,0.0,0.0,12288.0,0.0,2.0,2591068160.0,676118528.0,3106709504.0,27245178880.0,1774451.0,338789.0
12-04 08:41:07,3.775,0.168,87.836,8.221,0.0,0.0,0.0,8192.0,0.0,1.0,2592227328.0,676118528.0,3106885632.0,27243843584.0,1871936.0,355624.0
12-04 08:41:08,4.929,0.084,86.967,8.020,0.0,0.0,0.0,4096.0,0.0,2.0,2592501760.0,676118528.0,3107053568.0,27243401216.0,1818850.0,343167.0
12-04 08:41:09,2.826,0.333,88.279,8.479,0.0,0.083,0.0,0.0,0.0,0.0,2593812480.0,676118528.0,3107241984.0,27241902080.0,888505.0,330144.0
12-04 08:41:10,2.335,0.167,88.407,9.008,0.0,0.083,0.0,28672.0,0.0,3.0,2594484224.0,676126720.0,3107418112.0,27241046016.0,670693.0,374700.0
12-04 08:41:11,4.007,0.417,86.895,8.681,0.0,0.0,0.0,16384.0,0.0,2.0,2597036032.0,676126720.0,3107598336.0,27238313984.0,1356947.0,325276.0
12-04 08:41:12,3.756,0.250,87.563,8.431,0.0,0.0,0.0,12288.0,0.0,3.0,2597670912.0,676126720.0,3107753984.0,27237523456.0,1622190.0,359156.0
12-04 08:41:13,4.424,0.250,86.978,8.347,0.0,0.0,0.0,0.0,0.0,0.0,2598051840.0,676126720.0,3107913728.0,27236982784.0,1624672.0,309523.0
12-04 08:41:14,4.742,0.499,86.356,8.319,0.0,0.083,0.0,16384.0,0.0,4.0,2574921728.0,676126720.0,3108024320.0,27260002304.0,1786197.0,326943.0
12-04 08:41:15,4.845,0.501,86.299,8.354,0.0,0.0,0.0,0.0,0.0,0.0,2574512128.0,676126720.0,3108261888.0,27260174336.0,1913419.0,304106.0
12-04 08:41:16,4.659,0.250,86.606,8.403,0.0,0.083,0.0,24576.0,0.0,4.0,2549153792.0,676134912.0,3108417536.0,27285368832.0,1804937.0,305037.0
12-04 08:41:17,3.425,0.251,88.304,8.020,0.0,0.0,0.0,0.0,0.0,0.0,2549166080.0,676134912.0,3108548608.0,27285225472.0,1512284.0,274377.0
12-04 08:41:18,0.832,0.083,94.842,4.243,0.0,0.0,0.0,4096.0,0.0,2.0,2549190656.0,676134912.0,3108651008.0,27285098496.0,207944.0,74802.0
12-04 08:41:19,0.083,0.083,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2549501952.0,676134912.0,3108720640.0,27284717568.0,3820.0,15819.0
12-04 08:41:20,0.083,0.0,99.667,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2549497856.0,676134912.0,3108724736.0,27284717568.0,5119.0,31589.0
12-04 08:41:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2549493760.0,676134912.0,3108728832.0,27284717568.0,54692.0,5138920.0
12-04 08:41:22,0.0,0.083,99.500,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,2549645312.0,676143104.0,3108728832.0,27284557824.0,4736.0,17153.0
12-04 08:41:23,14.908,2.010,79.564,3.350,0.0,0.168,0.0,0.0,0.0,0.0,2549149696.0,676143104.0,3108732928.0,27285049344.0,7485526.0,2039843.0
12-04 08:41:24,19.479,1.175,78.002,1.008,0.0,0.336,0.0,159744.0,0.0,1.0,2254856192.0,676143104.0,3108745216.0,27579330560.0,4197324.0,7334945.0
12-04 08:41:25,24.331,0.669,74.080,0.251,0.0,0.669,0.0,0.0,0.0,0.0,2166075392.0,676143104.0,3108749312.0,27668107264.0,7277388.0,8537328.0
12-04 08:41:26,26.566,0.919,71.763,0.251,0.0,0.501,0.0,28672.0,0.0,3.0,2093752320.0,676143104.0,3108753408.0,27740426240.0,5293457.0,8185698.0
12-04 08:41:27,20.521,1.009,77.796,0.252,0.0,0.421,0.0,0.0,0.0,0.0,2093363200.0,676143104.0,3108761600.0,27740807168.0,5621467.0,9025961.0
12-04 08:41:28,24.308,1.006,74.350,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2092392448.0,676151296.0,3108761600.0,27741769728.0,5804066.0,8588292.0
12-04 08:41:29,21.998,1.175,76.238,0.0,0.0,0.588,0.0,4096.0,0.0,2.0,2026283008.0,676151296.0,3108765696.0,27807875072.0,5643807.0,8240818.0
12-04 08:41:30,24.601,1.008,73.804,0.0,0.0,0.588,0.0,0.0,0.0,0.0,2025721856.0,676151296.0,3108786176.0,27808415744.0,6561237.0,8873666.0
12-04 08:41:31,25.105,0.840,73.468,0.0,0.0,0.588,0.0,0.0,0.0,0.0,2029457408.0,676151296.0,3108794368.0,27804672000.0,6917368.0,8578308.0
12-04 08:41:32,25.439,1.339,72.552,0.0,0.0,0.669,0.0,16384.0,0.0,2.0,2029432832.0,676151296.0,3108798464.0,27804692480.0,6076605.0,8892515.0
12-04 08:41:33,25.793,0.918,67.446,5.175,0.0,0.668,0.0,0.0,0.0,0.0,2037125120.0,676151296.0,3108802560.0,27796996096.0,5818017.0,8834694.0
12-04 08:41:34,24.181,1.175,66.331,7.725,0.0,0.588,0.0,12288.0,0.0,2.0,2042707968.0,676159488.0,3108806656.0,27791400960.0,5778603.0,8825583.0
12-04 08:41:35,24.311,1.086,66.834,7.352,0.0,0.418,0.0,0.0,0.0,0.0,2044243968.0,676159488.0,3108810752.0,27789860864.0,6070712.0,8776205.0
12-04 08:41:36,24.454,1.176,66.050,7.563,0.0,0.756,0.0,0.0,0.0,0.0,2047348736.0,676159488.0,3108810752.0,27786756096.0,6770451.0,8997600.0
12-04 08:41:37,24.937,1.084,65.471,8.007,0.0,0.500,0.0,12288.0,0.0,2.0,2050625536.0,676159488.0,3108810752.0,27783479296.0,6039389.0,8565645.0
12-04 08:41:38,26.901,0.919,63.158,8.187,0.0,0.835,0.0,4096.0,0.0,2.0,2057281536.0,676159488.0,3108814848.0,27776819200.0,6510853.0,8606268.0
12-04 08:41:39,25.898,1.337,64.495,7.769,0.0,0.501,0.0,0.0,0.0,0.0,2068455424.0,676159488.0,3108818944.0,27765641216.0,6052366.0,9196784.0
12-04 08:41:40,24.519,1.004,67.029,6.946,0.0,0.502,0.0,12288.0,0.0,2.0,2073206784.0,676167680.0,3108823040.0,27760877568.0,5800830.0,8710672.0
12-04 08:41:41,25.251,1.003,65.385,8.027,0.0,0.334,0.0,0.0,0.0,0.0,2075009024.0,676167680.0,3108827136.0,27759071232.0,6087086.0,8715886.0
12-04 08:41:42,26.043,0.918,65.025,7.513,0.0,0.501,0.0,24576.0,0.0,3.0,2081615872.0,676167680.0,3108831232.0,27752460288.0,6423319.0,8740783.0
12-04 08:41:43,25.796,1.926,70.268,1.508,0.0,0.503,0.0,0.0,0.0,0.0,2094698496.0,676167680.0,3108835328.0,27739373568.0,6366786.0,9062745.0
12-04 08:41:44,25.858,0.921,72.803,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2102603776.0,676167680.0,3108835328.0,27731468288.0,6400902.0,8804252.0
12-04 08:41:45,18.159,1.423,79.833,0.167,0.0,0.418,0.0,0.0,0.0,0.0,2106281984.0,676167680.0,3108839424.0,27727785984.0,4961325.0,6059463.0
12-04 08:41:46,14.094,1.007,83.977,0.503,0.0,0.419,0.0,28672.0,0.0,3.0,2111242240.0,676175872.0,3108839424.0,27722817536.0,5577714.0,4760679.0
12-04 08:41:47,19.253,0.996,79.004,0.332,0.0,0.415,0.0,24576.0,0.0,5.0,2116071424.0,676175872.0,3108843520.0,27717984256.0,6210631.0,6535228.0
12-04 08:41:48,28.930,1.338,68.980,0.084,0.0,0.669,0.0,0.0,0.0,0.0,2127699968.0,676175872.0,3108847616.0,27706351616.0,5554834.0,9103668.0
12-04 08:41:49,31.438,0.836,66.890,0.251,0.0,0.585,0.0,16384.0,0.0,4.0,2131345408.0,676175872.0,3108851712.0,27702702080.0,6011586.0,12187055.0
12-04 08:41:50,31.478,1.080,66.279,0.332,0.0,0.831,0.0,0.0,0.0,0.0,2139914240.0,676175872.0,3108855808.0,27694129152.0,6409330.0,10164568.0
12-04 08:41:51,29.240,1.170,68.839,0.334,0.0,0.418,0.0,0.0,0.0,0.0,2148356096.0,676175872.0,3108855808.0,27685687296.0,6418995.0,10002203.0
12-04 08:41:52,25.462,1.008,72.773,0.420,0.0,0.336,0.0,28672.0,0.0,6.0,2166505472.0,676184064.0,3108859904.0,27667525632.0,5917695.0,9573940.0
12-04 08:41:53,27.820,0.752,70.677,0.251,0.0,0.501,0.0,0.0,0.0,0.0,2177773568.0,676184064.0,3108868096.0,27656249344.0,6210082.0,9274342.0
12-04 08:41:54,26.750,1.333,70.917,0.167,0.0,0.833,0.0,118784.0,0.0,1.0,2184736768.0,676184064.0,3108872192.0,27649282048.0,6490707.0,9508660.0
12-04 08:41:55,26.369,1.095,72.030,0.168,0.0,0.337,0.0,0.0,0.0,0.0,2196840448.0,676184064.0,3108872192.0,27637178368.0,6238800.0,8821147.0
12-04 08:41:56,23.933,1.088,74.477,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2207703040.0,676184064.0,3108876288.0,27626311680.0,6457559.0,8936721.0
12-04 08:41:57,27.265,0.923,70.973,0.252,0.0,0.587,0.0,32768.0,0.0,3.0,2216841216.0,676184064.0,3108876288.0,27617173504.0,5847635.0,8850143.0
12-04 08:41:58,25.758,1.263,72.054,0.337,0.0,0.589,0.0,12288.0,0.0,2.0,2220146688.0,676192256.0,3108884480.0,27613851648.0,6031448.0,8891760.0
12-04 08:41:59,25.359,1.183,72.866,0.254,0.0,0.338,0.0,0.0,0.0,0.0,2226593792.0,676192256.0,3108888576.0,27607400448.0,6057152.0,8885284.0
12-04 08:42:00,25.793,1.002,72.371,0.250,0.0,0.584,0.0,0.0,0.0,0.0,2238533632.0,676192256.0,3108888576.0,27595460608.0,6481335.0,8821550.0
12-04 08:42:01,27.578,0.671,71.081,0.168,0.0,0.503,0.0,0.0,0.0,0.0,2249781248.0,676192256.0,3108892672.0,27584208896.0,6350185.0,8641045.0
12-04 08:42:02,23.826,1.342,73.909,0.252,0.0,0.671,0.0,20480.0,0.0,4.0,2258976768.0,676192256.0,3108896768.0,27575009280.0,5930757.0,8673831.0
12-04 08:42:03,25.774,1.172,72.050,0.167,0.0,0.837,0.0,0.0,0.0,0.0,2261491712.0,676192256.0,3108900864.0,27572490240.0,5950440.0,8766253.0
12-04 08:42:04,24.664,0.839,73.658,0.336,0.0,0.503,0.0,12288.0,0.0,2.0,2266185728.0,676200448.0,3108900864.0,27567788032.0,5904599.0,8592795.0
12-04 08:42:05,28.655,0.835,69.674,0.167,0.0,0.668,0.0,0.0,0.0,0.0,2274398208.0,676200448.0,3108904960.0,27559571456.0,6625333.0,8720109.0
12-04 08:42:06,25.879,1.256,71.943,0.168,0.0,0.754,0.0,0.0,0.0,0.0,2278793216.0,676200448.0,3108913152.0,27555168256.0,6284907.0,9093301.0
12-04 08:42:07,26.739,1.593,70.746,0.251,0.0,0.671,0.0,12288.0,0.0,2.0,2281422848.0,676200448.0,3108921344.0,27552530432.0,6590433.0,9009372.0
12-04 08:42:08,26.258,0.839,72.315,0.084,0.0,0.503,0.0,0.0,0.0,0.0,2286579712.0,676200448.0,3108925440.0,27547369472.0,5945497.0,9118001.0
12-04 08:42:09,25.063,1.420,72.849,0.251,0.0,0.418,0.0,0.0,0.0,0.0,2295427072.0,676200448.0,3108933632.0,27538513920.0,5905628.0,8444515.0
12-04 08:42:10,24.351,1.004,73.640,0.167,0.0,0.837,0.0,12288.0,0.0,2.0,2298888192.0,676208640.0,3117326336.0,27526651904.0,5552234.0,8342971.0
12-04 08:42:11,27.106,1.001,71.393,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2303942656.0,676208640.0,3117330432.0,27521593344.0,6315032.0,9135847.0
12-04 08:42:12,24.054,1.346,73.675,0.0,0.0,0.925,0.0,12288.0,0.0,2.0,2309050368.0,676208640.0,3117338624.0,27516477440.0,6575216.0,8865244.0
12-04 08:42:13,27.792,0.588,70.949,0.0,0.0,0.672,0.0,20480.0,0.0,3.0,2315468800.0,676208640.0,3117342720.0,27510054912.0,6718983.0,8835283.0
12-04 08:42:14,26.946,1.172,63.849,7.531,0.0,0.502,0.0,0.0,0.0,0.0,2323132416.0,676208640.0,3117355008.0,27502379008.0,6191706.0,8847033.0
12-04 08:42:15,25.548,1.096,70.152,2.867,0.0,0.337,0.0,12288.0,0.0,2.0,2326847488.0,676216832.0,3117363200.0,27498647552.0,6007173.0,8922174.0
12-04 08:42:16,23.766,1.172,74.477,0.251,0.0,0.335,0.0,0.0,0.0,0.0,2329686016.0,676216832.0,3117367296.0,27495804928.0,5617174.0,8382242.0
12-04 08:42:17,27.120,1.595,70.193,0.336,0.0,0.756,0.0,8192.0,0.0,1.0,2335674368.0,676216832.0,3117367296.0,27489816576.0,6156679.0,8778951.0
12-04 08:42:18,25.188,1.004,73.138,0.251,0.0,0.418,0.0,0.0,0.0,0.0,2343591936.0,676216832.0,3117371392.0,27481894912.0,6346228.0,9009860.0
12-04 08:42:19,23.846,1.259,74.223,0.252,0.0,0.420,0.0,12288.0,0.0,2.0,2356006912.0,676216832.0,3117371392.0,27469479936.0,6000900.0,8467152.0
12-04 08:42:20,25.314,0.754,73.177,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2361139200.0,676216832.0,3117371392.0,27464347648.0,6014473.0,8583283.0
12-04 08:42:21,25.710,1.252,72.371,0.250,0.0,0.417,0.0,28672.0,0.0,3.0,2366455808.0,676225024.0,3117379584.0,27459014656.0,5485317.0,8916703.0
12-04 08:42:22,27.023,1.001,70.892,0.250,0.0,0.834,0.0,12288.0,0.0,3.0,2374213632.0,676225024.0,3117391872.0,27451244544.0,6247309.0,8675904.0
12-04 08:42:23,25.985,1.257,71.836,0.251,0.0,0.671,0.0,0.0,0.0,0.0,2387374080.0,676225024.0,3117395968.0,27438080000.0,6074140.0,8459168.0
12-04 08:42:24,27.615,1.088,64.770,6.109,0.0,0.418,0.0,28672.0,0.0,6.0,2399653888.0,676225024.0,3117400064.0,27425796096.0,5913124.0,9272884.0
12-04 08:42:25,25.817,1.006,64.962,7.795,0.0,0.419,0.0,4096.0,0.0,2.0,2399940608.0,676225024.0,3117428736.0,27425480704.0,6046684.0,8994422.0
12-04 08:42:26,25.566,1.676,65.717,6.706,0.0,0.335,0.0,0.0,0.0,0.0,2403164160.0,676225024.0,3117506560.0,27422179328.0,6161852.0,9027463.0
12-04 08:42:27,29.633,1.002,61.269,7.763,0.0,0.334,0.0,12288.0,0.0,2.0,2412630016.0,676233216.0,3117576192.0,27412635648.0,5789974.0,8850091.0
12-04 08:42:28,26.891,1.176,64.202,7.059,0.0,0.672,0.0,0.0,0.0,0.0,2424320000.0,676233216.0,3117670400.0,27400851456.0,6592846.0,8598666.0
12-04 08:42:29,28.715,0.924,65.239,4.702,0.0,0.420,0.0,188416.0,0.0,3.0,2431799296.0,676233216.0,3117801472.0,27393241088.0,6180804.0,8966881.0
12-04 08:42:30,24.374,1.753,66.528,6.761,0.0,0.584,0.0,0.0,0.0,0.0,2433687552.0,676233216.0,3117875200.0,27391279104.0,6139203.0,9182772.0
12-04 08:42:31,26.991,1.006,67.225,4.443,0.0,0.335,0.0,0.0,0.0,0.0,2436714496.0,676233216.0,3117879296.0,27388248064.0,6060949.0,9178575.0
12-04 08:42:32,29.481,1.005,65.662,3.266,0.0,0.586,0.0,0.0,0.0,0.0,2447396864.0,676233216.0,3117883392.0,27377561600.0,6086223.0,8911589.0
12-04 08:42:33,27.371,1.248,63.810,6.822,0.0,0.749,0.0,12288.0,0.0,2.0,2450202624.0,676241408.0,3117887488.0,27374743552.0,6057243.0,8720354.0
12-04 08:42:34,27.410,1.006,65.130,5.784,0.0,0.671,0.0,12288.0,0.0,2.0,2451709952.0,676241408.0,3117891584.0,27373232128.0,6362207.0,9236656.0
12-04 08:42:35,29.051,0.756,66.667,2.939,0.0,0.588,0.0,0.0,0.0,0.0,2457550848.0,676241408.0,3117891584.0,27367391232.0,6144738.0,9083734.0
12-04 08:42:36,25.125,1.248,64.892,7.820,0.0,0.915,0.0,0.0,0.0,0.0,2466545664.0,676241408.0,3117895680.0,27358392320.0,6314629.0,8914736.0
12-04 08:42:37,25.669,1.087,64.298,8.278,0.0,0.669,0.0,0.0,0.0,0.0,2477895680.0,676241408.0,3117903872.0,27347034112.0,6123737.0,8957683.0
12-04 08:42:38,26.471,1.513,63.445,8.235,0.0,0.336,0.0,4096.0,0.0,2.0,2482073600.0,676241408.0,3117907968.0,27342852096.0,5911495.0,8690652.0
12-04 08:42:39,27.433,1.174,62.416,8.138,0.0,0.839,0.0,12288.0,0.0,2.0,2489999360.0,676249600.0,3117912064.0,27334914048.0,5841886.0,9066139.0
12-04 08:42:40,26.555,1.261,63.277,8.319,0.0,0.588,0.0,16384.0,0.0,2.0,2491932672.0,676249600.0,3117916160.0,27332976640.0,6465301.0,8973606.0
12-04 08:42:41,26.684,1.010,63.300,8.333,0.0,0.673,0.0,0.0,0.0,0.0,2493804544.0,676249600.0,3119702016.0,27329318912.0,6539824.0,9187852.0
12-04 08:42:42,25.479,1.415,64.197,7.993,0.0,0.916,0.0,0.0,0.0,0.0,2498330624.0,676249600.0,3120160768.0,27324334080.0,6170744.0,9154862.0
12-04 08:42:43,25.845,1.267,64.020,8.361,0.0,0.507,0.0,0.0,0.0,0.0,2506842112.0,676249600.0,3120168960.0,27315814400.0,6495926.0,9130547.0
12-04 08:42:44,27.889,0.921,62.814,7.705,0.0,0.670,0.0,0.0,0.0,0.0,2511691776.0,676249600.0,3120168960.0,27310964736.0,5869122.0,8639781.0
12-04 08:42:45,27.940,0.751,63.386,7.256,0.0,0.667,0.0,24576.0,0.0,4.0,2518040576.0,676257792.0,3120197632.0,27304579072.0,5746435.0,9120461.0
12-04 08:42:46,27.661,1.509,62.448,7.628,0.0,0.754,0.0,0.0,0.0,0.0,2525839360.0,676257792.0,3120898048.0,27296079872.0,6344007.0,8596411.0
12-04 08:42:47,27.326,1.174,63.537,7.376,0.0,0.587,0.0,4096.0,0.0,2.0,2537320448.0,676257792.0,3121045504.0,27284451328.0,6193985.0,9446912.0
12-04 08:42:48,25.839,1.678,64.681,7.299,0.0,0.503,0.0,0.0,0.0,0.0,2547867648.0,676257792.0,3121283072.0,27273666560.0,6368845.0,9159846.0
12-04 08:42:49,27.919,1.015,63.198,7.276,0.0,0.592,0.0,0.0,0.0,0.0,2551377920.0,676257792.0,3121500160.0,27269939200.0,6447988.0,8823968.0
12-04 08:42:50,25.898,1.086,64.077,8.187,0.0,0.752,0.0,16384.0,0.0,2.0,2553204736.0,676257792.0,3121655808.0,27267956736.0,6097978.0,9452154.0
12-04 08:42:51,18.677,1.256,71.776,7.873,0.0,0.419,0.0,12288.0,0.0,2.0,2556035072.0,676265984.0,3121848320.0,27264925696.0,4724809.0,5495542.0
12-04 08:42:52,18.174,1.183,72.866,7.523,0.0,0.254,0.0,12288.0,0.0,1.0,2557853696.0,676265984.0,3122024448.0,27262930944.0,4781310.0,6564176.0
12-04 08:42:53,16.555,1.254,73.579,8.194,0.0,0.418,0.0,0.0,0.0,0.0,2559451136.0,676265984.0,3122212864.0,27261145088.0,4628999.0,5162788.0
12-04 08:42:54,26.276,1.339,65.356,6.444,0.0,0.586,0.0,0.0,0.0,0.0,2561789952.0,676265984.0,3122393088.0,27258626048.0,6442755.0,8540761.0
12-04 08:42:55,32.998,1.424,62.730,1.759,0.0,1.089,0.0,12288.0,0.0,2.0,2568290304.0,676265984.0,3122499584.0,27252019200.0,7255075.0,12669997.0
12-04 08:42:56,28.811,1.256,63.819,5.193,0.0,0.921,0.0,0.0,0.0,0.0,2574954496.0,676265984.0,3122507776.0,27245346816.0,6253553.0,14186130.0
12-04 08:42:57,33.361,1.174,61.106,3.604,0.0,0.754,0.0,49152.0,0.0,9.0,2583515136.0,676274176.0,3122511872.0,27236773888.0,6398243.0,11406429.0
12-04 08:42:58,31.276,1.001,63.303,3.670,0.0,0.751,0.0,0.0,0.0,0.0,2594226176.0,676274176.0,3122536448.0,27226038272.0,6590304.0,10076494.0
12-04 08:42:59,26.134,1.345,72.017,0.0,0.0,0.504,0.0,12288.0,0.0,3.0,2604396544.0,676274176.0,3122536448.0,27215867904.0,5990685.0,9829203.0
12-04 08:43:00,27.787,0.845,63.429,7.264,0.0,0.676,0.0,16384.0,0.0,2.0,2609274880.0,676274176.0,3123064832.0,27210461184.0,6280411.0,9094024.0
12-04 08:43:01,27.635,1.079,63.237,7.303,0.0,0.747,0.0,0.0,0.0,0.0,2610409472.0,676274176.0,3123707904.0,27208683520.0,6185167.0,9467537.0
12-04 08:43:02,27.586,1.093,65.685,5.046,0.0,0.589,0.0,0.0,0.0,0.0,2614300672.0,676274176.0,3123900416.0,27204599808.0,6231386.0,8695535.0
12-04 08:43:03,30.134,0.918,61.770,6.344,0.0,0.835,0.0,12288.0,0.0,2.0,2613813248.0,676282368.0,3123920896.0,27205058560.0,6146908.0,9199391.0
12-04 08:43:04,25.0,0.839,66.443,7.215,0.0,0.503,0.0,159744.0,0.0,1.0,2614206464.0,676282368.0,3124178944.0,27204407296.0,6084429.0,9364740.0
12-04 08:43:05,26.717,1.005,64.405,7.538,0.0,0.335,0.0,28672.0,0.0,3.0,2615562240.0,676282368.0,3124424704.0,27202805760.0,6100393.0,8940759.0
12-04 08:43:06,27.658,1.329,62.874,7.475,0.0,0.664,0.0,0.0,0.0,0.0,2621472768.0,676282368.0,3124633600.0,27196686336.0,6103909.0,9308105.0
12-04 08:43:07,26.907,1.257,63.956,7.544,0.0,0.335,0.0,4096.0,0.0,2.0,2625466368.0,676282368.0,3124813824.0,27192512512.0,6378503.0,8922938.0
12-04 08:43:08,28.357,0.834,62.052,7.840,0.0,0.917,0.0,0.0,0.0,0.0,2631593984.0,676282368.0,3125010432.0,27186188288.0,6515192.0,8992670.0
12-04 08:43:09,27.592,1.421,62.375,7.860,0.0,0.753,0.0,12288.0,0.0,2.0,2640216064.0,676290560.0,3125186560.0,27177381888.0,6118959.0,9083436.0
12-04 08:43:10,24.645,1.420,65.497,7.686,0.0,0.752,0.0,16384.0,0.0,2.0,2648801280.0,676290560.0,3125366784.0,27168616448.0,5853113.0,9074500.0
12-04 08:43:11,27.143,1.261,63.109,7.899,0.0,0.588,0.0,0.0,0.0,0.0,2652094464.0,676290560.0,3125575680.0,27165114368.0,6019661.0,8807680.0
12-04 08:43:12,27.508,1.505,62.625,7.692,0.0,0.669,0.0,0.0,0.0,0.0,2651738112.0,676290560.0,3125735424.0,27165310976.0,6262650.0,9314084.0
12-04 08:43:13,25.105,1.506,64.686,8.033,0.0,0.669,0.0,0.0,0.0,0.0,2653159424.0,676290560.0,3125940224.0,27163684864.0,6183945.0,9119844.0
12-04 08:43:14,26.862,1.088,64.351,7.197,0.0,0.502,0.0,12288.0,0.0,2.0,2655031296.0,676298752.0,3126079488.0,27161665536.0,6492558.0,9259340.0
12-04 08:43:15,27.578,1.090,63.202,7.293,0.0,0.838,0.0,12288.0,0.0,2.0,2658766848.0,676298752.0,3126288384.0,27157721088.0,6552941.0,8951537.0
12-04 08:43:16,26.907,0.754,64.543,7.293,0.0,0.503,0.0,0.0,0.0,0.0,2659495936.0,676298752.0,3126505472.0,27156774912.0,5698248.0,8920378.0
12-04 08:43:17,26.325,1.093,64.844,7.149,0.0,0.589,0.0,0.0,0.0,0.0,2665324544.0,676298752.0,3126652928.0,27150798848.0,5723809.0,9087148.0
12-04 08:43:18,29.086,1.006,63.873,5.616,0.0,0.419,0.0,4096.0,0.0,2.0,2668380160.0,676298752.0,3126861824.0,27147534336.0,6223146.0,8947878.0
12-04 08:43:19,24.938,1.330,69.742,3.325,0.0,0.665,0.0,0.0,0.0,0.0,2673434624.0,676298752.0,3126927360.0,27142414336.0,6372142.0,9020942.0
12-04 08:43:20,26.894,1.332,63.614,7.744,0.0,0.416,0.0,28672.0,0.0,4.0,2678403072.0,676306944.0,3126943744.0,27137421312.0,6336607.0,9079391.0
12-04 08:43:21,27.129,1.252,63.272,7.596,0.0,0.751,0.0,0.0,0.0,0.0,2689642496.0,676306944.0,3127402496.0,27125723136.0,6368265.0,9171079.0
12-04 08:43:22,24.771,1.418,65.805,7.423,0.0,0.584,0.0,0.0,0.0,0.0,2693021696.0,676306944.0,3127607296.0,27122139136.0,6107375.0,8888993.0
12-04 08:43:23,23.766,1.423,66.025,8.285,0.0,0.502,0.0,0.0,0.0,0.0,2694189056.0,676306944.0,3127783424.0,27120795648.0,5640487.0,7640868.0
12-04 08:43:24,4.420,0.167,86.906,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2695163904.0,676306944.0,3127971840.0,27119632384.0,1113329.0,329343.0
12-04 08:43:25,4.188,0.251,87.186,8.291,0.0,0.084,0.0,0.0,0.0,0.0,2697121792.0,676306944.0,3128147968.0,27117498368.0,1405484.0,791665.0
12-04 08:43:26,8.067,0.420,83.529,7.815,0.0,0.168,0.0,24576.0,0.0,4.0,2698190848.0,676315136.0,3128344576.0,27116224512.0,2104831.0,6821397.0
12-04 08:43:27,4.003,0.167,87.239,8.507,0.0,0.083,0.0,12288.0,0.0,3.0,2699464704.0,676315136.0,3128504320.0,27114790912.0,1612305.0,331678.0
12-04 08:43:28,4.655,0.083,86.783,8.479,0.0,0.0,0.0,0.0,0.0,0.0,2701893632.0,676315136.0,3128709120.0,27112157184.0,1683942.0,339842.0
12-04 08:43:29,4.355,0.168,87.270,8.208,0.0,0.0,0.0,0.0,0.0,0.0,2702790656.0,676315136.0,3128860672.0,27111108608.0,1910289.0,327226.0
12-04 08:43:30,4.519,0.167,86.862,8.452,0.0,0.0,0.0,0.0,0.0,0.0,2703896576.0,676315136.0,3129053184.0,27109810176.0,1914536.0,320967.0
12-04 08:43:31,6.083,0.250,85.333,8.333,0.0,0.0,0.0,16384.0,0.0,2.0,2703732736.0,676315136.0,3129249792.0,27109777408.0,1918391.0,353681.0
12-04 08:43:32,5.066,0.166,86.130,8.555,0.0,0.083,0.0,28672.0,0.0,3.0,2703757312.0,676323328.0,3129438208.0,27109556224.0,1839375.0,337206.0
12-04 08:43:33,4.330,0.416,86.844,8.326,0.0,0.083,0.0,0.0,0.0,0.0,2703872000.0,676323328.0,3129610240.0,27109269504.0,1840987.0,340325.0
12-04 08:43:34,5.021,0.084,86.025,8.870,0.0,0.0,0.0,16384.0,0.0,4.0,2703806464.0,676323328.0,3129802752.0,27109142528.0,1993522.0,348768.0
12-04 08:43:35,4.678,0.167,81.287,13.784,0.0,0.084,0.0,0.0,0.0,0.0,2703884288.0,676323328.0,3129958400.0,27108909056.0,1966894.0,1459219.0
12-04 08:43:36,4.023,0.168,87.343,8.466,0.0,0.0,0.0,12288.0,0.0,2.0,2703687680.0,676323328.0,3130179584.0,27108884480.0,1898503.0,340258.0
12-04 08:43:37,5.158,0.333,86.106,8.403,0.0,0.0,0.0,12288.0,0.0,3.0,2703753216.0,676323328.0,3130368000.0,27108630528.0,1924921.0,340933.0
12-04 08:43:38,4.674,0.250,86.477,8.598,0.0,0.0,0.0,16384.0,0.0,4.0,2703626240.0,676331520.0,3130548224.0,27108569088.0,1991074.0,332108.0
12-04 08:43:39,4.508,0.250,87.396,7.846,0.0,0.0,0.0,135168.0,0.0,1.0,2704027648.0,676331520.0,3130720256.0,27107995648.0,1839164.0,322570.0
12-04 08:43:40,4.257,0.250,87.145,8.347,0.0,0.0,0.0,0.0,0.0,0.0,2704719872.0,676331520.0,3130916864.0,27107106816.0,1839365.0,351660.0
12-04 08:43:41,4.572,0.249,86.700,8.396,0.0,0.083,0.0,0.0,0.0,0.0,2707222528.0,676331520.0,3131080704.0,27104440320.0,1836388.0,319772.0
12-04 08:43:42,5.505,0.500,85.822,8.173,0.0,0.0,0.0,32768.0,0.0,3.0,2708045824.0,676331520.0,3131273216.0,27103424512.0,1994075.0,351539.0
12-04 08:43:43,4.184,0.251,87.113,8.452,0.0,0.0,0.0,0.0,0.0,0.0,2708357120.0,676331520.0,3131469824.0,27102916608.0,1836173.0,321736.0
12-04 08:43:44,4.504,0.0,87.073,8.340,0.0,0.083,0.0,12288.0,0.0,2.0,2709127168.0,676339712.0,3131645952.0,27101962240.0,1987792.0,347499.0
12-04 08:43:45,3.853,0.084,87.270,8.710,0.0,0.084,0.0,0.0,0.0,0.0,2709504000.0,676339712.0,3131838464.0,27101392896.0,1834436.0,332650.0
12-04 08:43:46,4.530,0.168,86.661,8.641,0.0,0.0,0.0,0.0,0.0,0.0,2709790720.0,676339712.0,3132002304.0,27100942336.0,2140211.0,345766.0
12-04 08:43:47,4.027,0.252,87.164,8.557,0.0,0.0,0.0,12288.0,0.0,2.0,2710544384.0,676339712.0,3132198912.0,27099992064.0,1841997.0,345798.0
12-04 08:43:48,3.917,0.333,87.833,7.833,0.0,0.083,0.0,0.0,0.0,0.0,2711937024.0,676339712.0,3132375040.0,27098423296.0,1833342.0,271802.0
12-04 08:43:49,4.100,0.251,87.531,8.117,0.0,0.0,0.0,0.0,0.0,0.0,2712674304.0,676339712.0,3132444672.0,27097616384.0,1832018.0,258708.0
12-04 08:43:50,4.184,0.167,87.615,8.033,0.0,0.0,0.0,16384.0,0.0,4.0,2689294336.0,676347904.0,3132452864.0,27120979968.0,1680472.0,246685.0
12-04 08:43:51,4.077,0.083,87.687,8.070,0.0,0.083,0.0,0.0,0.0,0.0,2688909312.0,676347904.0,3132456960.0,27121360896.0,1602257.0,241911.0
12-04 08:43:52,3.425,0.334,87.469,8.772,0.0,0.0,0.0,16384.0,0.0,2.0,2688942080.0,676347904.0,3132456960.0,27121328128.0,1601339.0,260696.0
12-04 08:43:53,3.339,0.083,88.648,7.930,0.0,0.0,0.0,0.0,0.0,0.0,2688438272.0,676347904.0,3133308928.0,27120979968.0,1444259.0,272614.0
12-04 08:43:54,0.083,0.083,97.915,1.918,0.0,0.0,0.0,0.0,0.0,0.0,2688712704.0,676347904.0,3133448192.0,27120566272.0,6714.0,25751.0
12-04 08:43:55,0.0,0.0,99.667,0.333,0.0,0.0,0.0,0.0,0.0,0.0,2688966656.0,676347904.0,3133448192.0,27120312320.0,6291.0,15861.0
12-04 08:43:56,0.083,0.083,99.416,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,2688950272.0,676356096.0,3133456384.0,27120312320.0,11760.0,23418.0
12-04 08:43:57,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2688942080.0,676356096.0,3133464576.0,27120312320.0,8392.0,17028.0
12-04 08:43:58,0.0,0.0,99.583,0.417,0.0,0.0,0.0,0.0,0.0,0.0,2688937984.0,676356096.0,3133468672.0,27120312320.0,5090.0,15220.0
12-04 08:43:59,20.367,1.920,74.207,3.172,0.0,0.334,0.0,0.0,0.0,0.0,2583429120.0,676356096.0,3133472768.0,27225817088.0,8478876.0,3098120.0
12-04 08:44:00,20.569,1.171,77.425,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2392543232.0,676356096.0,3133476864.0,27416698880.0,5115081.0,7046097.0
12-04 08:44:01,15.042,1.092,83.277,0.336,0.0,0.252,0.0,4096.0,0.0,2.0,2302279680.0,676356096.0,3133480960.0,27506958336.0,4373653.0,4962137.0
12-04 08:44:02,15.152,0.842,83.502,0.421,0.0,0.084,0.0,36864.0,0.0,5.0,2248654848.0,676364288.0,3133480960.0,27560574976.0,4677476.0,4986309.0
12-04 08:44:03,17.938,0.838,80.302,0.251,0.0,0.671,0.0,0.0,0.0,0.0,2186993664.0,676364288.0,3133485056.0,27622232064.0,5092078.0,5847859.0
12-04 08:44:04,25.861,1.092,71.872,0.168,0.0,1.008,0.0,0.0,0.0,0.0,2120445952.0,676364288.0,3133485056.0,27688779776.0,6634194.0,8912703.0
12-04 08:44:05,39.649,1.002,58.347,0.334,0.0,0.668,0.0,0.0,0.0,0.0,2084622336.0,676364288.0,3133493248.0,27724595200.0,7722262.0,15130369.0
12-04 08:44:06,23.490,1.091,74.832,0.168,0.0,0.419,0.0,0.0,0.0,0.0,2095120384.0,676364288.0,3133505536.0,27714084864.0,5960649.0,11938332.0
12-04 08:44:07,35.684,0.840,62.552,0.252,0.0,0.672,0.0,0.0,0.0,0.0,2116448256.0,676364288.0,3133509632.0,27692752896.0,7653108.0,12393335.0
12-04 08:44:08,29.648,1.005,68.174,0.419,0.0,0.754,0.0,40960.0,0.0,5.0,2122502144.0,676372480.0,3133513728.0,27686686720.0,6641495.0,10657953.0
12-04 08:44:09,32.502,1.164,65.337,0.166,0.0,0.831,0.0,16384.0,0.0,4.0,2142658560.0,676372480.0,3133517824.0,27666526208.0,7376240.0,12001792.0
12-04 08:44:10,26.639,0.840,71.765,0.252,0.0,0.504,0.0,0.0,0.0,0.0,2152251392.0,676372480.0,3133521920.0,27656929280.0,6128236.0,9256115.0
12-04 08:44:11,27.395,1.008,70.924,0.168,0.0,0.504,0.0,0.0,0.0,0.0,2155184128.0,676372480.0,3133530112.0,27653988352.0,6284353.0,9503462.0
12-04 08:44:12,26.505,1.087,71.739,0.0,0.0,0.669,0.0,12288.0,0.0,3.0,2170077184.0,676372480.0,3133530112.0,27639095296.0,6374665.0,9664203.0
12-04 08:44:13,26.774,0.845,71.453,0.253,0.0,0.676,0.0,16384.0,0.0,4.0,2174423040.0,676372480.0,3133538304.0,27634741248.0,6380931.0,9142888.0
12-04 08:44:14,26.968,0.670,71.189,0.335,0.0,0.838,0.0,155648.0,0.0,3.0,2184003584.0,676380672.0,3133546496.0,27625144320.0,6447637.0,9314468.0
12-04 08:44:15,30.285,0.923,67.785,0.252,0.0,0.755,0.0,0.0,0.0,0.0,2197159936.0,676380672.0,3133554688.0,27611979776.0,6545678.0,9486205.0
12-04 08:44:16,26.029,1.175,71.956,0.252,0.0,0.588,0.0,0.0,0.0,0.0,2200211456.0,676380672.0,3133554688.0,27608928256.0,6350682.0,9310771.0
12-04 08:44:17,27.052,1.005,71.106,0.335,0.0,0.503,0.0,0.0,0.0,0.0,2204352512.0,676380672.0,3133554688.0,27604787200.0,6357848.0,9369073.0
12-04 08:44:18,29.240,1.337,68.421,0.251,0.0,0.752,0.0,32768.0,0.0,3.0,2218102784.0,676380672.0,3133558784.0,27591032832.0,6439125.0,9032108.0
12-04 08:44:19,26.488,1.090,71.668,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2226003968.0,676380672.0,3133558784.0,27583131648.0,6309648.0,9624922.0
12-04 08:44:20,25.607,1.088,72.134,0.418,0.0,0.753,0.0,12288.0,0.0,2.0,2233024512.0,676388864.0,3133571072.0,27576090624.0,6530173.0,9386870.0
12-04 08:44:21,28.872,1.010,69.360,0.253,0.0,0.505,0.0,0.0,0.0,0.0,2249166848.0,676388864.0,3133571072.0,27559948288.0,6323838.0,8939161.0
12-04 08:44:22,28.524,1.168,69.475,0.334,0.0,0.500,0.0,0.0,0.0,0.0,2258341888.0,676388864.0,3133575168.0,27550769152.0,6301758.0,9350397.0
12-04 08:44:23,26.025,1.004,72.050,0.251,0.0,0.669,0.0,12288.0,0.0,2.0,2263949312.0,676388864.0,3133579264.0,27545157632.0,6387593.0,9292704.0
12-04 08:44:24,26.846,1.258,71.225,0.252,0.0,0.419,0.0,0.0,0.0,0.0,2274959360.0,676388864.0,3133583360.0,27534143488.0,6466874.0,9504801.0
12-04 08:44:25,29.322,1.186,68.559,0.254,0.0,0.678,0.0,0.0,0.0,0.0,2289364992.0,676388864.0,3133583360.0,27519737856.0,6490669.0,9021487.0
12-04 08:44:26,27.265,0.587,71.141,0.503,0.0,0.503,0.0,16384.0,0.0,4.0,2296885248.0,676397056.0,3133587456.0,27512205312.0,6285243.0,9337969.0
12-04 08:44:27,26.655,1.174,71.417,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2298994688.0,676397056.0,3133591552.0,27510091776.0,6507135.0,9363801.0
12-04 08:44:28,27.235,1.086,70.844,0.251,0.0,0.585,0.0,16384.0,0.0,2.0,2307543040.0,676397056.0,3133591552.0,27501543424.0,6884870.0,9651260.0
12-04 08:44:29,30.609,1.084,67.389,0.250,0.0,0.667,0.0,0.0,0.0,0.0,2325438464.0,676397056.0,3133599744.0,27483639808.0,6293497.0,9251596.0
12-04 08:44:30,29.156,1.003,69.256,0.251,0.0,0.334,0.0,0.0,0.0,0.0,2328600576.0,676397056.0,3133603840.0,27480473600.0,6257022.0,9315021.0
12-04 08:44:31,25.605,1.334,72.143,0.250,0.0,0.667,0.0,0.0,0.0,0.0,2331369472.0,676397056.0,3133612032.0,27477696512.0,6501522.0,9229655.0
12-04 08:44:32,27.523,1.334,70.559,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,2336714752.0,676405248.0,3133612032.0,27472343040.0,6062638.0,9375311.0
12-04 08:44:33,15.126,1.008,83.277,0.336,0.0,0.252,0.0,12288.0,0.0,2.0,2342404096.0,676405248.0,3133612032.0,27466653696.0,5628465.0,5138691.0
12-04 08:44:34,16.961,0.588,81.948,0.252,0.0,0.252,0.0,0.0,0.0,0.0,2352168960.0,676405248.0,3133620224.0,27456880640.0,4731327.0,4976200.0
12-04 08:44:35,19.799,1.174,78.272,0.252,0.0,0.503,0.0,0.0,0.0,0.0,2359644160.0,676405248.0,3133624320.0,27449401344.0,4988729.0,6811374.0
12-04 08:44:36,27.540,1.175,70.109,0.252,0.0,0.924,0.0,0.0,0.0,0.0,2367844352.0,676405248.0,3133624320.0,27441201152.0,6627602.0,8441636.0
12-04 08:44:37,34.336,1.086,63.409,0.418,0.0,0.752,0.0,20480.0,0.0,3.0,2371743744.0,676413440.0,3133628416.0,27437289472.0,6459866.0,10547776.0
12-04 08:44:38,31.098,1.090,67.058,0.251,0.0,0.503,0.0,20480.0,0.0,4.0,2378616832.0,676413440.0,3133628416.0,27430416384.0,6556047.0,12649672.0
12-04 08:44:39,31.359,1.251,66.222,0.417,0.0,0.751,0.0,0.0,0.0,0.0,2386092032.0,676413440.0,3133657088.0,27422912512.0,6663585.0,11237360.0
12-04 08:44:40,30.705,0.923,67.617,0.168,0.0,0.587,0.0,0.0,0.0,0.0,2403332096.0,676413440.0,3133661184.0,27405668352.0,6829209.0,9586127.0
12-04 08:44:41,32.803,0.586,65.439,0.251,0.0,0.921,0.0,0.0,0.0,0.0,2418868224.0,676413440.0,3133665280.0,27390128128.0,6554492.0,11149653.0
12-04 08:44:42,27.471,1.173,69.765,0.754,0.0,0.838,0.0,0.0,0.0,0.0,2432618496.0,676413440.0,3133665280.0,27376377856.0,6518870.0,10449818.0
12-04 08:44:43,29.525,1.501,60.467,8.007,0.0,0.500,0.0,28672.0,0.0,3.0,2446749696.0,676421632.0,3133681664.0,27362222080.0,6401775.0,9879728.0
12-04 08:44:44,29.958,1.088,60.084,8.201,0.0,0.669,0.0,12288.0,0.0,2.0,2462064640.0,676421632.0,3133734912.0,27346853888.0,6287400.0,9736235.0
12-04 08:44:45,27.806,1.256,62.395,7.705,0.0,0.838,0.0,0.0,0.0,0.0,2483515392.0,676421632.0,3133825024.0,27325313024.0,6474078.0,9876236.0
12-04 08:44:46,30.840,1.579,59.518,7.564,0.0,0.499,0.0,0.0,0.0,0.0,2503028736.0,676421632.0,3133935616.0,27305689088.0,6305543.0,9413801.0
12-04 08:44:47,31.795,0.923,59.480,7.131,0.0,0.671,0.0,12288.0,0.0,3.0,2510983168.0,676421632.0,3134046208.0,27297624064.0,6524816.0,9702390.0
12-04 08:44:48,27.219,1.675,62.647,7.873,0.0,0.586,0.0,0.0,0.0,0.0,2517692416.0,676421632.0,3134193664.0,27290767360.0,6564292.0,9498684.0
12-04 08:44:49,28.930,1.254,62.124,7.023,0.0,0.669,0.0,159744.0,0.0,7.0,2531708928.0,676429824.0,3134345216.0,27276591104.0,6499787.0,9280784.0
12-04 08:44:50,28.500,1.0,62.167,7.583,0.0,0.750,0.0,0.0,0.0,0.0,2533302272.0,676429824.0,3134550016.0,27274792960.0,6135101.0,9619306.0
12-04 08:44:51,28.846,1.254,61.120,7.943,0.0,0.836,0.0,0.0,0.0,0.0,2541727744.0,676429824.0,3134734336.0,27266183168.0,6588549.0,9479043.0
12-04 08:44:52,27.810,1.665,62.115,7.577,0.0,0.833,0.0,0.0,0.0,0.0,2546393088.0,676429824.0,3134943232.0,27261308928.0,6340729.0,9735494.0
12-04 08:44:53,30.326,1.170,60.317,7.352,0.0,0.835,0.0,0.0,0.0,0.0,2551943168.0,676429824.0,3135131648.0,27255570432.0,6580075.0,9867252.0
12-04 08:44:54,28.381,1.002,62.020,7.930,0.0,0.668,0.0,45056.0,0.0,5.0,2561273856.0,676438016.0,3135324160.0,27246039040.0,6574693.0,9501809.0
12-04 08:44:55,27.441,0.926,63.047,7.828,0.0,0.758,0.0,0.0,0.0,0.0,2570612736.0,676438016.0,3135524864.0,27236499456.0,6577786.0,9254665.0
12-04 08:44:56,31.658,1.173,59.380,7.035,0.0,0.754,0.0,0.0,0.0,0.0,2576125952.0,676438016.0,3135725568.0,27230785536.0,6378069.0,9967265.0
12-04 08:44:57,29.051,1.175,61.797,7.389,0.0,0.588,0.0,0.0,0.0,0.0,2585698304.0,676438016.0,3135918080.0,27221020672.0,6531998.0,9095041.0
12-04 08:44:58,27.759,1.087,62.793,7.525,0.0,0.836,0.0,0.0,0.0,0.0,2588684288.0,676438016.0,3136081920.0,27217870848.0,6388184.0,9819176.0
12-04 08:44:59,29.633,1.252,60.851,7.596,0.0,0.668,0.0,20480.0,0.0,4.0,2590662656.0,676438016.0,3136286720.0,27215687680.0,6737681.0,9524620.0
12-04 08:45:00,27.717,1.179,63.353,7.498,0.0,0.253,0.0,12288.0,0.0,2.0,2592391168.0,676446208.0,3136483328.0,27213754368.0,6378787.0,9752875.0
12-04 08:45:01,29.633,1.002,60.518,7.846,0.0,1.002,0.0,0.0,0.0,0.0,2595581952.0,676446208.0,3136696320.0,27210350592.0,6828785.0,8959966.0
12-04 08:45:02,30.486,1.089,60.720,6.951,0.0,0.754,0.0,0.0,0.0,0.0,2595659776.0,676446208.0,3136876544.0,27210092544.0,6158219.0,10122911.0
12-04 08:45:03,27.843,1.171,62.625,7.609,0.0,0.753,0.0,0.0,0.0,0.0,2599333888.0,676446208.0,3137081344.0,27206213632.0,5608402.0,8788527.0
12-04 08:45:04,19.547,1.258,70.889,7.634,0.0,0.671,0.0,40960.0,0.0,2.0,2603802624.0,676446208.0,3137277952.0,27201548288.0,4579963.0,7231843.0
12-04 08:45:05,15.539,1.420,74.687,7.937,0.0,0.418,0.0,0.0,0.0,0.0,2610176000.0,676446208.0,3137466368.0,27194986496.0,5151881.0,5326560.0
12-04 08:45:06,22.259,1.339,69.121,6.611,0.0,0.669,0.0,12288.0,0.0,2.0,2624159744.0,676454400.0,3137683456.0,27180777472.0,5234641.0,11263489.0
12-04 08:45:07,23.353,1.585,66.305,8.173,0.0,0.584,0.0,0.0,0.0,0.0,2643271680.0,676454400.0,3137859584.0,27161489408.0,4349945.0,8386123.0
12-04 08:45:08,29.293,1.094,61.785,7.239,0.0,0.589,0.0,0.0,0.0,0.0,2656669696.0,676454400.0,3138068480.0,27147882496.0,6066383.0,9453060.0
12-04 08:45:09,27.479,1.008,63.025,7.983,0.0,0.504,0.0,12288.0,0.0,2.0,2662211584.0,676454400.0,3138252800.0,27142156288.0,6432201.0,8969317.0
12-04 08:45:10,29.732,1.089,61.307,7.203,0.0,0.670,0.0,0.0,0.0,0.0,2666303488.0,676454400.0,3138461696.0,27137855488.0,6743925.0,8956986.0
12-04 08:45:11,36.516,1.256,52.848,8.626,0.0,0.754,0.0,0.0,0.0,0.0,2670727168.0,676454400.0,3138650112.0,27133243392.0,7269841.0,11611485.0
12-04 08:45:12,29.156,1.170,60.819,8.104,0.0,0.752,0.0,24576.0,0.0,5.0,2672107520.0,676462592.0,3138830336.0,27131674624.0,6549323.0,12055538.0
12-04 08:45:13,32.280,1.581,56.905,8.070,0.0,1.165,0.0,0.0,0.0,0.0,2676043776.0,676462592.0,3139072000.0,27127496704.0,7435833.0,12431018.0
12-04 08:45:14,26.628,1.419,64.023,7.346,0.0,0.584,0.0,16384.0,0.0,2.0,2682515456.0,676462592.0,3139235840.0,27120861184.0,6196864.0,9071593.0
12-04 08:45:15,33.724,1.255,56.067,7.950,0.0,1.004,0.0,0.0,0.0,0.0,2687209472.0,676462592.0,3139465216.0,27115937792.0,6779330.0,10550071.0
12-04 08:45:16,33.783,0.842,57.287,7.329,0.0,0.758,0.0,0.0,0.0,0.0,2700455936.0,676462592.0,3139649536.0,27102507008.0,6829347.0,10580302.0
12-04 08:45:17,31.020,0.920,58.779,8.696,0.0,0.585,0.0,28672.0,0.0,3.0,2711957504.0,676470784.0,3139846144.0,27090800640.0,6173293.0,9965800.0
12-04 08:45:18,29.883,0.835,60.768,7.679,0.0,0.835,0.0,0.0,0.0,0.0,2722607104.0,676470784.0,3140030464.0,27079966720.0,6415332.0,10546503.0
12-04 08:45:19,31.124,1.091,60.067,7.047,0.0,0.671,0.0,0.0,0.0,0.0,2727317504.0,676470784.0,3140218880.0,27075067904.0,6460675.0,9825735.0
12-04 08:45:20,31.012,0.995,59.950,7.380,0.0,0.663,0.0,12288.0,0.0,2.0,2728833024.0,676470784.0,3140427776.0,27073343488.0,6572475.0,10029402.0
12-04 08:45:21,27.977,1.166,62.115,7.910,0.0,0.833,0.0,0.0,0.0,0.0,2729893888.0,676470784.0,3140616192.0,27072094208.0,6414265.0,9648842.0
12-04 08:45:22,26.862,1.506,63.598,7.531,0.0,0.502,0.0,0.0,0.0,0.0,2732666880.0,676470784.0,3140825088.0,27069112320.0,6306822.0,9126767.0
12-04 08:45:23,30.460,1.590,59.833,7.448,0.0,0.669,0.0,16384.0,0.0,4.0,2740768768.0,676478976.0,3140997120.0,27060830208.0,6214449.0,9691711.0
12-04 08:45:24,27.433,0.923,63.926,6.963,0.0,0.755,0.0,172032.0,0.0,8.0,2744070144.0,676478976.0,3141181440.0,27057344512.0,6210861.0,9648326.0
12-04 08:45:25,32.691,0.922,57.586,8.047,0.0,0.754,0.0,28672.0,0.0,2.0,2749014016.0,676478976.0,3141398528.0,27052183552.0,7054807.0,10270893.0
12-04 08:45:26,28.332,1.006,62.280,7.879,0.0,0.503,0.0,0.0,0.0,0.0,2755039232.0,676478976.0,3141586944.0,27045969920.0,6546568.0,9733250.0
12-04 08:45:27,27.356,1.251,63.053,7.590,0.0,0.751,0.0,12288.0,0.0,3.0,2763538432.0,676478976.0,3141795840.0,27037261824.0,6303094.0,9354081.0
12-04 08:45:28,28.344,1.087,61.873,7.776,0.0,0.920,0.0,0.0,0.0,0.0,2767503360.0,676478976.0,3141984256.0,27033108480.0,6302264.0,9230004.0
12-04 08:45:29,30.563,1.092,60.285,7.557,0.0,0.504,0.0,12288.0,0.0,2.0,2769367040.0,676487168.0,3142201344.0,27031019520.0,6576423.0,9912887.0
12-04 08:45:30,29.589,1.174,61.442,7.125,0.0,0.671,0.0,12288.0,0.0,2.0,2770886656.0,676487168.0,3142369280.0,27029331968.0,6244346.0,9088743.0
12-04 08:45:31,29.333,1.250,61.500,7.417,0.0,0.500,0.0,0.0,0.0,0.0,2773426176.0,676487168.0,3142565888.0,27026595840.0,6494811.0,10128932.0
12-04 08:45:32,29.633,1.169,60.601,7.679,0.0,0.918,0.0,0.0,0.0,0.0,2776858624.0,676487168.0,3142766592.0,27022962688.0,6133460.0,8762549.0
12-04 08:45:33,28.631,1.175,61.377,7.725,0.0,1.092,0.0,4096.0,0.0,2.0,2783236096.0,676487168.0,3142950912.0,27016400896.0,6273658.0,10160387.0
12-04 08:45:34,26.566,1.170,63.743,7.937,0.0,0.585,0.0,4096.0,0.0,1.0,2785021952.0,676487168.0,3143163904.0,27014402048.0,6032693.0,9138263.0
12-04 08:45:35,30.576,1.170,59.566,8.020,0.0,0.668,0.0,28672.0,0.0,4.0,2799673344.0,676495360.0,3143335936.0,26999570432.0,5906464.0,8806517.0
12-04 08:45:36,29.062,1.173,62.312,6.951,0.0,0.503,0.0,0.0,0.0,0.0,2807840768.0,676495360.0,3143532544.0,26991206400.0,6649491.0,15880841.0
12-04 08:45:37,29.599,0.920,61.204,7.525,0.0,0.753,0.0,0.0,0.0,0.0,2813403136.0,676495360.0,3143745536.0,26985431040.0,6571258.0,9425556.0
12-04 08:45:38,27.852,1.174,63.423,6.628,0.0,0.923,0.0,0.0,0.0,0.0,2814050304.0,676495360.0,3143938048.0,26984591360.0,7354554.0,10105733.0
12-04 08:45:39,31.943,1.168,58.716,7.590,0.0,0.584,0.0,0.0,0.0,0.0,2815127552.0,676495360.0,3144134656.0,26983317504.0,6462017.0,9757723.0
12-04 08:45:40,31.720,1.002,59.098,7.429,0.0,0.751,0.0,12288.0,0.0,2.0,2819743744.0,676495360.0,3144323072.0,26978512896.0,6089038.0,9564486.0
12-04 08:45:41,22.559,1.347,67.761,7.912,0.0,0.421,0.0,12288.0,0.0,2.0,2820325376.0,676503552.0,3144511488.0,26977734656.0,5596518.0,7897534.0
12-04 08:45:42,16.625,1.092,73.720,8.228,0.0,0.336,0.0,0.0,0.0,0.0,2821046272.0,676503552.0,3144712192.0,26976813056.0,5527626.0,5284550.0
12-04 08:45:43,18.167,1.262,72.330,7.822,0.0,0.421,0.0,0.0,0.0,0.0,2825732096.0,676503552.0,3144904704.0,26971934720.0,5627838.0,5791731.0
12-04 08:45:44,29.766,1.003,61.538,7.191,0.0,0.502,0.0,4096.0,0.0,2.0,2830405632.0,676503552.0,3145121792.0,26967044096.0,5980854.0,8431975.0
12-04 08:45:45,33.864,1.257,56.245,7.963,0.0,0.671,0.0,0.0,0.0,0.0,2835591168.0,676503552.0,3145306112.0,26961674240.0,6728551.0,12076935.0
12-04 08:45:46,32.466,1.091,57.802,7.802,0.0,0.839,0.0,16384.0,0.0,2.0,2844557312.0,676503552.0,3145494528.0,26952519680.0,6465851.0,11544017.0
12-04 08:45:47,30.956,1.091,59.648,7.466,0.0,0.839,0.0,24576.0,0.0,4.0,2852106240.0,676511744.0,3145691136.0,26944765952.0,6728247.0,11562508.0
12-04 08:45:48,29.362,0.671,61.326,7.886,0.0,0.755,0.0,0.0,0.0,0.0,2853269504.0,676511744.0,3145887744.0,26943406080.0,6195964.0,9804792.0
12-04 08:45:49,34.419,0.668,56.809,7.268,0.0,0.835,0.0,0.0,0.0,0.0,2853838848.0,676511744.0,3146096640.0,26942627840.0,6408647.0,11142249.0
12-04 08:45:50,33.055,0.835,57.596,7.679,0.0,0.835,0.0,0.0,0.0,0.0,2856366080.0,676511744.0,3146272768.0,26939924480.0,6365369.0,10575367.0
12-04 08:45:51,31.092,1.008,59.244,8.151,0.0,0.504,0.0,12288.0,0.0,2.0,2859540480.0,676511744.0,3146481664.0,26936541184.0,6524052.0,10012798.0
12-04 08:45:52,29.274,1.084,60.300,8.424,0.0,0.917,0.0,0.0,0.0,0.0,2862645248.0,676511744.0,3146661888.0,26933256192.0,6443521.0,9428878.0
12-04 08:45:53,28.343,1.009,61.733,7.990,0.0,0.925,0.0,28672.0,0.0,3.0,2870460416.0,676519936.0,3146866688.0,26925228032.0,6575895.0,9610189.0
12-04 08:45:54,28.344,1.171,61.538,8.027,0.0,0.920,0.0,0.0,0.0,0.0,2874400768.0,676519936.0,3147051008.0,26921103360.0,6293994.0,9187003.0
12-04 08:45:55,29.540,1.172,61.506,7.364,0.0,0.418,0.0,4096.0,0.0,2.0,2886889472.0,676519936.0,3147251712.0,26908413952.0,6063084.0,9140520.0
12-04 08:45:56,29.825,1.170,60.735,7.769,0.0,0.501,0.0,16384.0,0.0,2.0,2892238848.0,676519936.0,3147444224.0,26902872064.0,6156942.0,9596551.0
12-04 08:45:57,30.750,1.417,58.917,8.083,0.0,0.833,0.0,0.0,0.0,0.0,2901774336.0,676519936.0,3147628544.0,26893152256.0,6398162.0,9151272.0
12-04 08:45:58,30.885,1.336,59.349,7.596,0.0,0.835,0.0,0.0,0.0,0.0,2899025920.0,676519936.0,3147845632.0,26895683584.0,6550572.0,10015768.0
12-04 08:45:59,24.958,0.840,66.050,7.479,0.0,0.672,0.0,139264.0,0.0,7.0,2901258240.0,676528128.0,3148021760.0,26893266944.0,6684766.0,7907437.0
12-04 08:46:00,9.114,0.167,82.107,8.445,0.0,0.167,0.0,0.0,0.0,0.0,2900406272.0,676528128.0,3148230656.0,26893910016.0,2453688.0,2325682.0
12-04 08:46:01,4.837,0.167,86.989,8.007,0.0,0.0,0.0,28672.0,0.0,3.0,2900213760.0,676528128.0,3148419072.0,26893914112.0,1777548.0,323945.0
12-04 08:46:02,4.424,0.167,86.895,8.514,0.0,0.0,0.0,12288.0,0.0,3.0,2900140032.0,676528128.0,3148603392.0,26893803520.0,1794466.0,335367.0
12-04 08:46:03,4.913,0.083,86.595,8.410,0.0,0.0,0.0,0.0,0.0,0.0,2900058112.0,676528128.0,3148812288.0,26893676544.0,1795981.0,345118.0
12-04 08:46:04,4.508,0.334,86.644,8.514,0.0,0.0,0.0,12288.0,0.0,2.0,2899828736.0,676536320.0,3149000704.0,26893709312.0,1853526.0,361091.0
12-04 08:46:05,4.424,0.167,86.811,8.514,0.0,0.083,0.0,0.0,0.0,0.0,2900025344.0,676536320.0,3149217792.0,26893295616.0,1702070.0,376662.0
12-04 08:46:06,4.754,0.250,86.906,8.007,0.0,0.083,0.0,16384.0,0.0,4.0,2899841024.0,676536320.0,3149402112.0,26893295616.0,1803053.0,6388548.0
12-04 08:46:07,4.027,0.252,87.164,8.557,0.0,0.0,0.0,0.0,0.0,0.0,2899869696.0,676536320.0,3149594624.0,26893074432.0,1704422.0,376036.0
12-04 08:46:08,3.830,0.416,87.011,8.659,0.0,0.083,0.0,0.0,0.0,0.0,2899861504.0,676536320.0,3149799424.0,26892877824.0,1550504.0,376088.0
12-04 08:46:09,2.929,0.167,88.117,8.787,0.0,0.0,0.0,0.0,0.0,0.0,2899804160.0,676536320.0,3149983744.0,26892750848.0,1086357.0,344370.0
12-04 08:46:10,2.092,0.251,88.870,8.787,0.0,0.0,0.0,12288.0,0.0,2.0,2899566592.0,676544512.0,3150196736.0,26892767232.0,828996.0,367803.0
12-04 08:46:11,3.491,0.249,88.030,8.146,0.0,0.083,0.0,16384.0,0.0,2.0,2899435520.0,676544512.0,3150389248.0,26892705792.0,1177527.0,369486.0
12-04 08:46:12,4.341,0.334,86.978,8.264,0.0,0.083,0.0,0.0,0.0,0.0,2899628032.0,676544512.0,3150577664.0,26892324864.0,1661588.0,365763.0
12-04 08:46:13,3.849,0.167,87.531,8.452,0.0,0.0,0.0,0.0,0.0,0.0,2899451904.0,676544512.0,3150786560.0,26892292096.0,1551923.0,353900.0
12-04 08:46:14,3.766,0.167,87.531,8.452,0.0,0.084,0.0,0.0,0.0,0.0,2899505152.0,676544512.0,3150987264.0,26892038144.0,1591393.0,357778.0
12-04 08:46:15,4.515,0.167,87.124,8.194,0.0,0.0,0.0,0.0,0.0,0.0,2899566592.0,676544512.0,3151179776.0,26891784192.0,1836800.0,340995.0
12-04 08:46:16,4.908,0.250,86.190,8.652,0.0,0.0,0.0,24576.0,0.0,4.0,2899599360.0,676552704.0,3151360000.0,26891563008.0,1912717.0,351975.0
12-04 08:46:17,4.500,0.333,86.833,8.333,0.0,0.0,0.0,0.0,0.0,0.0,2902274048.0,676552704.0,3151577088.0,26888671232.0,1759968.0,341613.0
12-04 08:46:18,4.420,0.250,86.572,8.757,0.0,0.0,0.0,0.0,0.0,0.0,2904088576.0,676552704.0,3151761408.0,26886672384.0,1843171.0,338217.0
12-04 08:46:19,4.020,0.168,87.353,8.375,0.0,0.084,0.0,0.0,0.0,0.0,2906144768.0,676552704.0,3151974400.0,26884403200.0,1764783.0,355656.0
12-04 08:46:20,4.591,0.334,86.394,8.598,0.0,0.083,0.0,4096.0,0.0,2.0,2906435584.0,676552704.0,3152158720.0,26883928064.0,1884641.0,351203.0
12-04 08:46:21,4.523,0.168,87.102,8.208,0.0,0.0,0.0,0.0,0.0,0.0,2906079232.0,676552704.0,3152388096.0,26884055040.0,1881364.0,346436.0
12-04 08:46:22,4.279,0.168,87.332,8.221,0.0,0.0,0.0,36864.0,0.0,5.0,2906259456.0,676560896.0,3152580608.0,26883674112.0,1912621.0,340630.0
12-04 08:46:23,4.825,0.250,86.606,8.319,0.0,0.0,0.0,0.0,0.0,0.0,2908098560.0,676560896.0,3152773120.0,26881642496.0,1835046.0,330834.0
12-04 08:46:24,4.515,0.167,86.873,8.445,0.0,0.0,0.0,0.0,0.0,0.0,2910732288.0,676560896.0,3152961536.0,26878820352.0,1836563.0,346269.0
12-04 08:46:25,4.900,0.249,86.628,8.223,0.0,0.0,0.0,0.0,0.0,0.0,2911617024.0,676560896.0,3153158144.0,26877739008.0,1913092.0,347697.0
12-04 08:46:26,4.188,0.251,86.935,8.626,0.0,0.0,0.0,0.0,0.0,0.0,2911723520.0,676560896.0,3153338368.0,26877452288.0,1614741.0,353022.0
12-04 08:46:27,4.341,0.334,86.728,8.598,0.0,0.0,0.0,12288.0,0.0,2.0,2911727616.0,676560896.0,3153555456.0,26877231104.0,1856368.0,350932.0
12-04 08:46:28,4.587,0.250,86.405,8.590,0.0,0.167,0.0,28672.0,0.0,3.0,2914058240.0,676569088.0,3153727488.0,26874720256.0,1829829.0,342936.0
12-04 08:46:29,2.421,0.250,90.067,7.262,0.0,0.0,0.0,4096.0,0.0,2.0,2914664448.0,676569088.0,3153944576.0,26873896960.0,1035629.0,233826.0
12-04 08:46:30,0.083,0.083,99.584,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2915057664.0,676569088.0,3154059264.0,26873389056.0,7059.0,14445.0
12-04 08:46:31,0.083,0.0,99.667,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2915053568.0,676569088.0,3154063360.0,26873389056.0,4999.0,13940.0
12-04 08:46:32,0.333,0.0,99.335,0.333,0.0,0.0,0.0,16384.0,0.0,2.0,2915180544.0,676569088.0,3154063360.0,26873262080.0,2006.0,11432.0
12-04 08:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2915434496.0,676569088.0,3154063360.0,26873008128.0,5136.0,4619.0
12-04 08:46:34,4.837,0.667,93.328,1.168,0.0,0.0,0.0,180224.0,0.0,4.0,2915414016.0,676577280.0,3154067456.0,26873016320.0,551093.0,62124.0
12-04 08:46:35,8.431,2.087,84.140,5.259,0.0,0.083,0.0,0.0,0.0,0.0,1136001024.0,676577280.0,3154075648.0,28652421120.0,6650816.0,4984941.0
12-04 08:46:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134002176.0,676577280.0,3154100224.0,28654395392.0,7771.0,4773.0
12-04 08:46:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133993984.0,676577280.0,3154108416.0,28654395392.0,9394.0,6396.0
12-04 08:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1133993984.0,676577280.0,3154108416.0,28654395392.0,5918.0,4341.0
12-04 08:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133989888.0,676577280.0,3154112512.0,28654395392.0,2727.0,2278.0
12-04 08:46:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133981696.0,676585472.0,3154112512.0,28654395392.0,2830.0,2981.0
12-04 08:46:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133850624.0,676585472.0,3154116608.0,28654522368.0,8545.0,5072.0
12-04 08:46:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133846528.0,676585472.0,3154120704.0,28654522368.0,261.0,401.0
12-04 08:46:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133846528.0,676585472.0,3154120704.0,28654522368.0,6040.0,3671.0
12-04 08:46:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,676585472.0,3154124800.0,28654522368.0,8547.0,5072.0
12-04 08:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133838336.0,676585472.0,3154128896.0,28654522368.0,9587.0,5726.0
12-04 08:46:46,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133948928.0,676593664.0,3154137088.0,28654395392.0,3599.0,2270.0
12-04 08:46:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133944832.0,676593664.0,3154141184.0,28654395392.0,2600.0,1709.0
12-04 08:46:48,0.0,0.166,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1133944832.0,676593664.0,3154141184.0,28654395392.0,4872.0,3017.0
12-04 08:46:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133940736.0,676593664.0,3154145280.0,28654395392.0,5159.0,5026.0
12-04 08:46:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,676593664.0,3154149376.0,28654395392.0,4832.0,2924.0
12-04 08:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,676593664.0,3154149376.0,28654395392.0,4871.0,3017.0
12-04 08:46:52,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133924352.0,676601856.0,3154153472.0,28654395392.0,12778.0,7818.0
12-04 08:46:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133916160.0,676601856.0,3154161664.0,28654395392.0,3602.0,2270.0
12-04 08:46:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133916160.0,676601856.0,3154161664.0,28654395392.0,5657.0,3801.0
12-04 08:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133912064.0,676601856.0,3154165760.0,28654395392.0,2703.0,1802.0
12-04 08:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133912064.0,676601856.0,3154165760.0,28654395392.0,4319.0,3440.0
12-04 08:46:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133907968.0,676601856.0,3154169856.0,28654395392.0,5038.0,3110.0
12-04 08:46:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1133895680.0,676610048.0,3154173952.0,28654395392.0,6162.0,4240.0
12-04 08:46:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133891584.0,676610048.0,3154178048.0,28654395392.0,3733.0,2336.0
12-04 08:47:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133887488.0,676610048.0,3154182144.0,28654395392.0,9752.0,5819.0
12-04 08:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133887488.0,676610048.0,3154182144.0,28654395392.0,3667.0,2270.0
12-04 08:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133883392.0,676610048.0,3154186240.0,28654395392.0,5806.0,3578.0
12-04 08:47:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133879296.0,676610048.0,3154190336.0,28654395392.0,8421.0,6558.0
12-04 08:47:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1133867008.0,676618240.0,3154194432.0,28654395392.0,12801.0,18183.0
12-04 08:47:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133862912.0,676618240.0,3154198528.0,28654395392.0,18066.0,28002.0
12-04 08:47:06,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133858816.0,676618240.0,3154202624.0,28654395392.0,20684.0,29031.0
12-04 08:47:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134104576.0,676618240.0,3154210816.0,28654141440.0,21349.0,31169.0
12-04 08:47:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134096384.0,676618240.0,3154219008.0,28654141440.0,22000.0,30580.0
12-04 08:47:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,155648.0,0.0,5.0,1134219264.0,676618240.0,3154223104.0,28654014464.0,19316.0,29687.0
12-04 08:47:10,0.083,0.0,99.667,0.167,0.0,0.083,0.0,16384.0,0.0,4.0,1134202880.0,676626432.0,3154231296.0,28654014464.0,21448.0,32049.0
12-04 08:47:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134198784.0,676626432.0,3154235392.0,28654014464.0,18066.0,27936.0
12-04 08:47:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134194688.0,676626432.0,3154239488.0,28654014464.0,19733.0,28928.0
12-04 08:47:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134313472.0,676626432.0,3154247680.0,28653887488.0,21655.0,29843.0
12-04 08:47:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134309376.0,676626432.0,3154251776.0,28653887488.0,12995.0,14602.0
12-04 08:47:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134297088.0,676626432.0,3154255872.0,28653895680.0,5940.0,3578.0
12-04 08:47:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134284800.0,676634624.0,3154259968.0,28653895680.0,363.0,494.0
12-04 08:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134284800.0,676634624.0,3154259968.0,28653895680.0,8375.0,4979.0
12-04 08:47:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134280704.0,676634624.0,3154264064.0,28653895680.0,3884.0,2657.0
12-04 08:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134272512.0,676634624.0,3154272256.0,28653895680.0,3078.0,2760.0
12-04 08:47:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134272512.0,676634624.0,3154272256.0,28653895680.0,2596.0,1709.0
12-04 08:47:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134264320.0,676634624.0,3154280448.0,28653895680.0,13085.0,8154.0
12-04 08:47:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134252032.0,676642816.0,3154284544.0,28653895680.0,2702.0,1802.0
12-04 08:47:23,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134252032.0,676642816.0,3154284544.0,28653895680.0,7267.0,4367.0
12-04 08:47:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134239744.0,676642816.0,3154288640.0,28653903872.0,3703.0,2363.0
12-04 08:47:25,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134235648.0,676642816.0,3154292736.0,28653903872.0,6109.0,3671.0
12-04 08:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134235648.0,676642816.0,3154292736.0,28653903872.0,3636.0,2363.0
12-04 08:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134231552.0,676642816.0,3154296832.0,28653903872.0,2498.0,1616.0
12-04 08:47:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134223360.0,676651008.0,3154296832.0,28653903872.0,4458.0,3625.0
12-04 08:47:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134219264.0,676651008.0,3154300928.0,28653903872.0,8444.0,4979.0
12-04 08:47:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134215168.0,676651008.0,3154305024.0,28653903872.0,5497.0,3465.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134206976.0,676651008.0,3154313216.0,28653903872.0,6435.0,4026.0
12-04 08:47:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134202880.0,676651008.0,3154317312.0,28653903872.0,7870.0,4866.0
12-04 08:47:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134202880.0,676651008.0,3154317312.0,28653903872.0,8542.0,6453.0
12-04 08:47:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134190592.0,676659200.0,3154321408.0,28653903872.0,3330.0,2250.0
12-04 08:47:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134190592.0,676659200.0,3154321408.0,28653903872.0,1890.0,1410.0
12-04 08:47:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134186496.0,676659200.0,3154325504.0,28653903872.0,3124.0,2064.0
12-04 08:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134186496.0,676659200.0,3154325504.0,28653903872.0,6770.0,4212.0
12-04 08:47:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134182400.0,676659200.0,3154329600.0,28653903872.0,7324.0,5289.0
12-04 08:47:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134178304.0,676659200.0,3154333696.0,28653903872.0,12431.0,7386.0
12-04 08:47:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134161920.0,676667392.0,3154341888.0,28653903872.0,6607.0,4678.0
12-04 08:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134149632.0,676667392.0,3154345984.0,28653912064.0,3803.0,2456.0
12-04 08:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134149632.0,676667392.0,3154345984.0,28653912064.0,3665.0,2270.0
12-04 08:47:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134149632.0,676667392.0,3154345984.0,28653912064.0,2625.0,2193.0
12-04 08:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,131072.0,0.0,2.0,1134145536.0,676667392.0,3154350080.0,28653912064.0,3996.0,2564.0
12-04 08:47:45,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134145536.0,676667392.0,3154350080.0,28653912064.0,5628.0,4279.0
12-04 08:47:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1134129152.0,676675584.0,3154358272.0,28653912064.0,7078.0,4325.0
12-04 08:47:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134125056.0,676675584.0,3154362368.0,28653912064.0,7108.0,4232.0
12-04 08:47:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134125056.0,676675584.0,3154362368.0,28653912064.0,8314.0,4979.0
12-04 08:47:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134116864.0,676675584.0,3154370560.0,28653912064.0,8718.0,8024.0
12-04 08:47:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134116864.0,676675584.0,3154370560.0,28653912064.0,159.0,308.0
12-04 08:47:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134112768.0,676675584.0,3154374656.0,28653912064.0,5939.0,3578.0
12-04 08:47:52,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134100480.0,676683776.0,3154378752.0,28653912064.0,3771.0,2363.0
12-04 08:47:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134096384.0,676683776.0,3154382848.0,28653912064.0,4458.0,3626.0
12-04 08:47:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134092288.0,676683776.0,3154386944.0,28653912064.0,5719.0,3801.0
12-04 08:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134088192.0,676683776.0,3154391040.0,28653912064.0,10522.0,6287.0
12-04 08:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134084096.0,676683776.0,3154395136.0,28653912064.0,3705.0,2363.0
12-04 08:47:57,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134080000.0,676683776.0,3154399232.0,28653912064.0,7335.0,4909.0
12-04 08:47:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134067712.0,676691968.0,3154403328.0,28653912064.0,6143.0,3764.0
12-04 08:47:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134067712.0,676691968.0,3154403328.0,28653912064.0,3772.0,2363.0
12-04 08:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134063616.0,676691968.0,3154407424.0,28653912064.0,2429.0,1616.0
12-04 08:48:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134063616.0,676691968.0,3154407424.0,28653912064.0,4973.0,3110.0
12-04 08:48:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134059520.0,676691968.0,3154411520.0,28653912064.0,6592.0,4748.0
12-04 08:48:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134055424.0,676691968.0,3154415616.0,28653912064.0,6423.0,4642.0
12-04 08:48:04,0.166,0.083,99.501,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1134043136.0,676700160.0,3154419712.0,28653912064.0,14348.0,18594.0
12-04 08:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134039040.0,676700160.0,3154423808.0,28653912064.0,18243.0,27630.0
12-04 08:48:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134030848.0,676700160.0,3154432000.0,28653912064.0,23966.0,32458.0
12-04 08:48:07,0.417,0.0,99.500,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,1134153728.0,676700160.0,3154436096.0,28653785088.0,17682.0,29248.0
12-04 08:48:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134145536.0,676700160.0,3154444288.0,28653785088.0,22301.0,30667.0
12-04 08:48:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134133248.0,676700160.0,3154448384.0,28653793280.0,19447.0,29760.0
12-04 08:48:10,0.0,0.167,99.583,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1134120960.0,676708352.0,3154452480.0,28653793280.0,24487.0,32392.0
12-04 08:48:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134112768.0,676708352.0,3154460672.0,28653793280.0,17448.0,27581.0
12-04 08:48:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134108672.0,676708352.0,3154464768.0,28653793280.0,22620.0,31652.0
12-04 08:48:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134100480.0,676708352.0,3154472960.0,28653793280.0,19590.0,28889.0
12-04 08:48:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,131072.0,0.0,1.0,1134092288.0,676708352.0,3154481152.0,28653793280.0,10006.0,11878.0
12-04 08:48:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134088192.0,676708352.0,3154485248.0,28653793280.0,4773.0,2924.0
12-04 08:48:16,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134080000.0,676716544.0,3154485248.0,28653793280.0,1428.0,1055.0
12-04 08:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134075904.0,676716544.0,3154489344.0,28653793280.0,5040.0,3110.0
12-04 08:48:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1134071808.0,676716544.0,3154493440.0,28653793280.0,9376.0,6535.0
12-04 08:48:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1134067712.0,676716544.0,3154497536.0,28653793280.0,5090.0,3576.0
12-04 08:48:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134067712.0,676716544.0,3154497536.0,28653793280.0,6138.0,3764.0
12-04 08:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134063616.0,676716544.0,3154501632.0,28653793280.0,3637.0,2363.0
12-04 08:48:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1134051328.0,676724736.0,3154505728.0,28653793280.0,2598.0,1709.0
12-04 08:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134047232.0,676724736.0,3154509824.0,28653793280.0,7102.0,4274.0
12-04 08:48:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134043136.0,676724736.0,3154513920.0,28653793280.0,4938.0,3017.0
12-04 08:48:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134039040.0,676724736.0,3154518016.0,28653793280.0,6038.0,3671.0
12-04 08:48:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134034944.0,676724736.0,3154522112.0,28653793280.0,4869.0,3017.0
12-04 08:48:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134034944.0,676724736.0,3154522112.0,28653793280.0,7864.0,5495.0
12-04 08:48:28,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1134018560.0,676732928.0,3154530304.0,28653793280.0,2499.0,1616.0
12-04 08:48:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134018560.0,676732928.0,3154530304.0,28653793280.0,7433.0,5031.0
12-04 08:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134014464.0,676732928.0,3154534400.0,28653793280.0,4535.0,2997.0
12-04 08:48:31,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134014464.0,676732928.0,3154534400.0,28653793280.0,1889.0,1410.0
12-04 08:48:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134010368.0,676732928.0,3154538496.0,28653793280.0,7800.0,4680.0
12-04 08:48:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134006272.0,676732928.0,3154542592.0,28653793280.0,12898.0,8360.0
12-04 08:48:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133993984.0,676741120.0,3154546688.0,28653793280.0,4160.0,2718.0
12-04 08:48:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133989888.0,676741120.0,3154550784.0,28653793280.0,6256.0,4728.0
12-04 08:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,676741120.0,3154554880.0,28653842432.0,2992.0,2064.0
12-04 08:48:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,676741120.0,3154554880.0,28653842432.0,6055.0,4527.0
12-04 08:48:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133932544.0,676741120.0,3154558976.0,28653842432.0,5498.0,3465.0
12-04 08:48:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133928448.0,676741120.0,3154563072.0,28653842432.0,3263.0,2250.0
12-04 08:48:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,16384.0,0.0,4.0,1133916160.0,676749312.0,3154567168.0,28653842432.0,11687.0,7694.0
12-04 08:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133912064.0,676749312.0,3154571264.0,28653842432.0,7210.0,4325.0
12-04 08:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133907968.0,676749312.0,3154575360.0,28653842432.0,6526.0,4748.0
12-04 08:48:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133903872.0,676749312.0,3154579456.0,28653842432.0,3701.0,2363.0
12-04 08:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133903872.0,676749312.0,3154579456.0,28653842432.0,3703.0,2363.0
12-04 08:48:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133899776.0,676749312.0,3154583552.0,28653842432.0,4939.0,3017.0
12-04 08:48:46,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1133891584.0,676757504.0,3154583552.0,28653842432.0,6075.0,3764.0
12-04 08:48:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133887488.0,676757504.0,3154587648.0,28653842432.0,3666.0,2270.0
12-04 08:48:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133883392.0,676757504.0,3154591744.0,28653842432.0,4976.0,3110.0
12-04 08:48:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133879296.0,676757504.0,3154595840.0,28653842432.0,7391.0,4619.0
12-04 08:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,3.0,1133875200.0,676757504.0,3154599936.0,28653842432.0,8539.0,5538.0
12-04 08:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133871104.0,676757504.0,3154604032.0,28653842432.0,3186.0,2879.0
12-04 08:48:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133862912.0,676765696.0,3154604032.0,28653842432.0,2701.0,1802.0
12-04 08:48:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133862912.0,676765696.0,3154604032.0,28653842432.0,5937.0,3578.0
12-04 08:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133854720.0,676765696.0,3154612224.0,28653842432.0,4829.0,2966.0
12-04 08:48:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1133854720.0,676765696.0,3154612224.0,28653842432.0,3972.0,2549.0
12-04 08:48:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133846528.0,676765696.0,3154620416.0,28653842432.0,11652.0,6848.0
12-04 08:48:57,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133842432.0,676765696.0,3154624512.0,28653842432.0,4873.0,3017.0
12-04 08:48:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133830144.0,676773888.0,3154628608.0,28653842432.0,1017.0,1596.0
12-04 08:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133830144.0,676773888.0,3154628608.0,28653842432.0,4769.0,2924.0
12-04 08:49:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133826048.0,676773888.0,3154632704.0,28653842432.0,4873.0,3017.0
12-04 08:49:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133821952.0,676773888.0,3154636800.0,28653842432.0,9978.0,7913.0
12-04 08:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133924352.0,676773888.0,3154661376.0,28653715456.0,4938.0,3017.0
12-04 08:49:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133920256.0,676773888.0,3154665472.0,28653715456.0,4220.0,3334.0
12-04 08:49:04,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133912064.0,676782080.0,3154665472.0,28653715456.0,14691.0,19219.0
12-04 08:49:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133903872.0,676782080.0,3154673664.0,28653715456.0,21993.0,30328.0
12-04 08:49:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133895680.0,676782080.0,3154681856.0,28653715456.0,19074.0,29534.0
12-04 08:49:07,0.583,0.083,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133891584.0,676782080.0,3154685952.0,28653715456.0,17102.0,26752.0
12-04 08:49:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133887488.0,676782080.0,3154690048.0,28653715456.0,22793.0,32327.0
12-04 08:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133879296.0,676782080.0,3154698240.0,28653715456.0,24576.0,31834.0
12-04 08:49:10,0.0,0.083,99.750,0.083,0.0,0.083,0.0,32768.0,0.0,6.0,1133867008.0,676790272.0,3154702336.0,28653715456.0,18012.0,29245.0
12-04 08:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133858816.0,676790272.0,3154710528.0,28653715456.0,19898.0,29153.0
12-04 08:49:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133854720.0,676790272.0,3154714624.0,28653715456.0,20994.0,29834.0
12-04 08:49:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133850624.0,676790272.0,3154718720.0,28653715456.0,21609.0,30015.0
12-04 08:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,676790272.0,3154726912.0,28653715456.0,8869.0,12677.0
12-04 08:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133838336.0,676790272.0,3154731008.0,28653715456.0,3149.0,2784.0
12-04 08:49:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133830144.0,676798464.0,3154731008.0,28653715456.0,9718.0,5726.0
12-04 08:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133948928.0,676798464.0,3154739200.0,28653588480.0,6002.0,3578.0
12-04 08:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133948928.0,676798464.0,3154739200.0,28653588480.0,6220.0,3965.0
12-04 08:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133944832.0,676798464.0,3154743296.0,28653588480.0,4976.0,3110.0
12-04 08:49:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,172032.0,0.0,4.0,1133940736.0,676798464.0,3154747392.0,28653588480.0,1329.0,962.0
12-04 08:49:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133809664.0,676798464.0,3154751488.0,28653715456.0,6008.0,3764.0
12-04 08:49:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1133801472.0,676806656.0,3154751488.0,28653715456.0,3215.0,2400.0
12-04 08:49:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,676806656.0,3154755584.0,28653715456.0,6164.0,3713.0
12-04 08:49:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133793280.0,676806656.0,3154759680.0,28653715456.0,7995.0,5109.0
12-04 08:49:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1133789184.0,676806656.0,3154763776.0,28653715456.0,8119.0,6145.0
12-04 08:49:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133789184.0,676806656.0,3154763776.0,28653715456.0,2533.0,1709.0
12-04 08:49:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133780992.0,676806656.0,3154771968.0,28653715456.0,7178.0,4232.0
12-04 08:49:28,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133768704.0,676814848.0,3154776064.0,28653715456.0,1533.0,1148.0
12-04 08:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133768704.0,676814848.0,3154776064.0,28653715456.0,3701.0,2363.0
12-04 08:49:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133764608.0,676814848.0,3154780160.0,28653715456.0,6723.0,4119.0
12-04 08:49:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133760512.0,676814848.0,3154784256.0,28653715456.0,5661.0,3558.0
12-04 08:49:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133756416.0,676814848.0,3154788352.0,28653715456.0,10174.0,6081.0
12-04 08:49:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133752320.0,676814848.0,3154792448.0,28653715456.0,6015.0,4436.0
12-04 08:49:34,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1133867008.0,676823040.0,3154796544.0,28653588480.0,3874.0,3259.0
12-04 08:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133867008.0,676823040.0,3154796544.0,28653588480.0,7183.0,5088.0
12-04 08:49:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133862912.0,676823040.0,3154800640.0,28653588480.0,6662.0,4119.0
12-04 08:49:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1133862912.0,676823040.0,3154800640.0,28653588480.0,4581.0,3387.0
12-04 08:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133858816.0,676823040.0,3154804736.0,28653588480.0,6493.0,4092.0
12-04 08:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133854720.0,676823040.0,3154808832.0,28653588480.0,4490.0,2904.0
12-04 08:49:40,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133842432.0,676831232.0,3154812928.0,28653588480.0,8054.0,5109.0
12-04 08:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133838336.0,676831232.0,3154817024.0,28653588480.0,8400.0,4886.0
12-04 08:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,676831232.0,3154821120.0,28653588480.0,1388.0,962.0
12-04 08:49:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,676831232.0,3154821120.0,28653588480.0,5527.0,4186.0
12-04 08:49:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133830144.0,676831232.0,3154825216.0,28653588480.0,6202.0,3764.0
12-04 08:49:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133826048.0,676831232.0,3154829312.0,28653588480.0,2762.0,1802.0
12-04 08:49:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1133817856.0,676839424.0,3154829312.0,28653588480.0,4898.0,2924.0
12-04 08:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133813760.0,676839424.0,3154833408.0,28653588480.0,5097.0,3110.0
12-04 08:49:48,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133809664.0,676839424.0,3154837504.0,28653588480.0,4825.0,2924.0
12-04 08:49:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133805568.0,676839424.0,3154841600.0,28653588480.0,9687.0,5834.0
12-04 08:49:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133801472.0,676839424.0,3154845696.0,28653588480.0,5396.0,3946.0
12-04 08:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133797376.0,676839424.0,3154849792.0,28653588480.0,4482.0,3531.0
12-04 08:49:52,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1133797376.0,676847616.0,3154849792.0,28653580288.0,4832.0,2924.0
12-04 08:49:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133793280.0,676847616.0,3154853888.0,28653580288.0,2659.0,1709.0
12-04 08:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133793280.0,676847616.0,3154853888.0,28653580288.0,6261.0,3806.0
12-04 08:49:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1133789184.0,676847616.0,3154857984.0,28653580288.0,1424.0,1055.0
12-04 08:49:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1133785088.0,676847616.0,3154862080.0,28653580288.0,8507.0,4979.0
12-04 08:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133780992.0,676847616.0,3154866176.0,28653580288.0,5866.0,3578.0
12-04 08:49:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1133768704.0,676855808.0,3154870272.0,28653580288.0,9260.0,6241.0
12-04 08:49:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133764608.0,676855808.0,3154874368.0,28653580288.0,3786.0,2817.0
12-04 08:50:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133756416.0,676855808.0,3154882560.0,28653580288.0,3084.0,1775.0
12-04 08:50:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133756416.0,676855808.0,3154882560.0,28653580288.0,6465.0,3578.0
12-04 08:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133752320.0,676855808.0,3154886656.0,28653580288.0,2754.0,1802.0
12-04 08:50:03,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133752320.0,676855808.0,3154886656.0,28653580288.0,5326.0,3988.0
12-04 08:50:04,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133740032.0,676864000.0,3154890752.0,28653580288.0,15235.0,19584.0
12-04 08:50:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133735936.0,676864000.0,3154894848.0,28653580288.0,20274.0,30414.0
12-04 08:50:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133854720.0,676864000.0,3154903040.0,28653453312.0,25442.0,33207.0
12-04 08:50:07,0.417,0.167,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133854720.0,676864000.0,3154911232.0,28653445120.0,17195.0,21890.0
12-04 08:50:08,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133850624.0,676864000.0,3154915328.0,28653445120.0,23166.0,37049.0
12-04 08:50:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133850624.0,676864000.0,3154923520.0,28653436928.0,20089.0,29227.0
12-04 08:50:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133838336.0,676872192.0,3154927616.0,28653436928.0,21364.0,31166.0
12-04 08:50:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1133834240.0,676872192.0,3154931712.0,28653436928.0,16988.0,26780.0
12-04 08:50:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1133826048.0,676872192.0,3154939904.0,28653436928.0,21379.0,30638.0
12-04 08:50:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133830144.0,676872192.0,3154944000.0,28653428736.0,19795.0,30813.0
12-04 08:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133821952.0,676872192.0,3154952192.0,28653428736.0,12273.0,13259.0
12-04 08:50:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133817856.0,676872192.0,3154956288.0,28653428736.0,8277.0,4886.0
12-04 08:50:16,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133805568.0,676880384.0,3154960384.0,28653428736.0,7213.0,4325.0
12-04 08:50:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133801472.0,676880384.0,3154964480.0,28653428736.0,3802.0,2456.0
12-04 08:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133801472.0,676880384.0,3154964480.0,28653428736.0,2676.0,1910.0
12-04 08:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,676880384.0,3154968576.0,28653428736.0,3187.0,2877.0
12-04 08:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,676880384.0,3154968576.0,28653428736.0,2599.0,1709.0
12-04 08:50:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,676880384.0,3154968576.0,28653428736.0,8546.0,5072.0
12-04 08:50:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1133785088.0,676888576.0,3154972672.0,28653428736.0,7142.0,4325.0
12-04 08:50:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133776896.0,676888576.0,3154980864.0,28653428736.0,4992.0,3059.0
12-04 08:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,676888576.0,3154984960.0,28653428736.0,6695.0,4455.0
12-04 08:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133780992.0,676888576.0,3154984960.0,28653420544.0,4959.0,3559.0
12-04 08:50:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133776896.0,676888576.0,3154989056.0,28653420544.0,3768.0,2363.0
12-04 08:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1133772800.0,676888576.0,3154993152.0,28653420544.0,4355.0,3532.0
12-04 08:50:28,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1133764608.0,676896768.0,3154993152.0,28653420544.0,4873.0,3017.0
12-04 08:50:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133760512.0,676896768.0,3154997248.0,28653420544.0,6145.0,3764.0
12-04 08:50:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,139264.0,0.0,1.0,1133756416.0,676896768.0,3155001344.0,28653420544.0,6370.0,4026.0
12-04 08:50:31,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133752320.0,676896768.0,3155005440.0,28653420544.0,5330.0,3372.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1133748224.0,676896768.0,3155009536.0,28653420544.0,4534.0,2997.0
12-04 08:50:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133744128.0,676896768.0,3155013632.0,28653420544.0,6984.0,5090.0
12-04 08:50:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133731840.0,676904960.0,3155017728.0,28653420544.0,6500.0,4026.0
12-04 08:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1133727744.0,676904960.0,3155021824.0,28653420544.0,6608.0,5603.0
12-04 08:50:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133727744.0,676904960.0,3155021824.0,28653420544.0,9216.0,7582.0
12-04 08:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133826048.0,676904960.0,3155050496.0,28653293568.0,8103.0,4959.0
12-04 08:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133826048.0,676904960.0,3155050496.0,28653293568.0,3510.0,3033.0
12-04 08:50:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133821952.0,676904960.0,3155054592.0,28653293568.0,8845.0,5520.0
12-04 08:50:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133936640.0,676913152.0,3155058688.0,28653166592.0,3280.0,2400.0
12-04 08:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,676913152.0,3155058688.0,28653166592.0,4868.0,3017.0
12-04 08:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133858816.0,676913152.0,3155062784.0,28653240320.0,8516.0,5165.0
12-04 08:50:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133854720.0,676913152.0,3155066880.0,28653240320.0,4190.0,3440.0
12-04 08:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133850624.0,676913152.0,3155070976.0,28653240320.0,2533.0,1709.0
12-04 08:50:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133850624.0,676913152.0,3155070976.0,28653240320.0,3668.0,2270.0
12-04 08:50:46,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1133838336.0,676921344.0,3155075072.0,28653240320.0,12270.0,9255.0
12-04 08:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133813760.0,676921344.0,3155099648.0,28653240320.0,3767.0,2363.0
12-04 08:50:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133809664.0,676921344.0,3155103744.0,28653240320.0,7278.0,4325.0
12-04 08:50:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133805568.0,676921344.0,3155107840.0,28653240320.0,8661.0,5366.0
12-04 08:50:50,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133801472.0,676921344.0,3155111936.0,28653240320.0,4256.0,3439.0
12-04 08:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,676921344.0,3155116032.0,28653240320.0,1533.0,1148.0
12-04 08:50:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133789184.0,676929536.0,3155116032.0,28653240320.0,3282.0,2400.0
12-04 08:50:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133785088.0,676929536.0,3155120128.0,28653240320.0,7210.0,4325.0
12-04 08:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133780992.0,676929536.0,3155124224.0,28653240320.0,2593.0,1751.0
12-04 08:50:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133780992.0,676929536.0,3155124224.0,28653240320.0,5128.0,3631.0
12-04 08:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133776896.0,676929536.0,3155128320.0,28653240320.0,10814.0,6380.0
12-04 08:50:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,676929536.0,3155132416.0,28653240320.0,8319.0,4979.0
12-04 08:50:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133756416.0,676937728.0,3155140608.0,28653240320.0,4321.0,3440.0
12-04 08:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133756416.0,676937728.0,3155140608.0,28653240320.0,2599.0,1709.0
12-04 08:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,139264.0,0.0,1.0,1133752320.0,676937728.0,3155144704.0,28653240320.0,3805.0,2456.0
12-04 08:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133752320.0,676937728.0,3155144704.0,28653240320.0,4837.0,2924.0
12-04 08:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133748224.0,676937728.0,3155148800.0,28653240320.0,1533.0,1148.0
12-04 08:51:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133748224.0,676937728.0,3155148800.0,28653240320.0,6425.0,4642.0
12-04 08:51:04,0.083,0.0,99.667,0.250,0.0,0.0,0.0,57344.0,0.0,6.0,1133731840.0,676945920.0,3155156992.0,28653240320.0,17031.0,20658.0
12-04 08:51:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133850624.0,676945920.0,3155165184.0,28653113344.0,22457.0,31283.0
12-04 08:51:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,676945920.0,3155173376.0,28653113344.0,21955.0,30748.0
12-04 08:51:07,0.583,0.0,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,676945920.0,3155181568.0,28653113344.0,20339.0,29837.0
12-04 08:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133830144.0,676945920.0,3155185664.0,28653113344.0,16289.0,27058.0
12-04 08:51:09,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1133817856.0,676954112.0,3155189760.0,28653113344.0,18413.0,28433.0
12-04 08:51:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,1133813760.0,676954112.0,3155193856.0,28653113344.0,17962.0,28582.0
12-04 08:51:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133809664.0,676954112.0,3155197952.0,28653113344.0,20926.0,30993.0
12-04 08:51:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133801472.0,676954112.0,3155206144.0,28653113344.0,20134.0,28816.0
12-04 08:51:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133793280.0,676954112.0,3155214336.0,28653113344.0,22714.0,30197.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133789184.0,676954112.0,3155218432.0,28653113344.0,17193.0,18958.0
12-04 08:51:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1133752320.0,676962304.0,3155247104.0,28653113344.0,4841.0,2924.0
12-04 08:51:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133752320.0,676962304.0,3155247104.0,28653113344.0,2703.0,1802.0
12-04 08:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133748224.0,676962304.0,3155251200.0,28653113344.0,7928.0,5495.0
12-04 08:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133744128.0,676962304.0,3155255296.0,28653113344.0,3871.0,2456.0
12-04 08:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133744128.0,676962304.0,3155255296.0,28653113344.0,6155.0,3965.0
12-04 08:51:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133740032.0,676962304.0,3155259392.0,28653113344.0,2600.0,1709.0
12-04 08:51:21,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1133727744.0,676970496.0,3155263488.0,28653113344.0,6109.0,3671.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133723648.0,676970496.0,3155267584.0,28653113344.0,6106.0,3671.0
12-04 08:51:23,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133723648.0,676970496.0,3155267584.0,28653113344.0,8932.0,6055.0
12-04 08:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133715456.0,676970496.0,3155275776.0,28653113344.0,2556.0,1658.0
12-04 08:51:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1133715456.0,676970496.0,3155275776.0,28653113344.0,6859.0,6098.0
12-04 08:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133801472.0,676970496.0,3155300352.0,28653002752.0,8343.0,4886.0
12-04 08:51:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133789184.0,676978688.0,3155304448.0,28653002752.0,1430.0,1055.0
12-04 08:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133785088.0,676978688.0,3155308544.0,28653002752.0,7314.0,4418.0
12-04 08:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133780992.0,676978688.0,3155312640.0,28653002752.0,3702.0,2363.0
12-04 08:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133780992.0,676978688.0,3155312640.0,28653002752.0,9107.0,5520.0
12-04 08:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133776896.0,676978688.0,3155316736.0,28653002752.0,5067.0,2718.0
12-04 08:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,676978688.0,3155320832.0,28653002752.0,5840.0,3887.0
12-04 08:51:33,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1133760512.0,676986880.0,3155324928.0,28653002752.0,3728.0,3128.0
12-04 08:51:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133756416.0,676986880.0,3155329024.0,28653002752.0,11263.0,6735.0
12-04 08:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,212992.0,0.0,4.0,1133752320.0,676986880.0,3155333120.0,28653002752.0,7223.0,5181.0
12-04 08:51:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133748224.0,676986880.0,3155337216.0,28653002752.0,4261.0,2811.0
12-04 08:51:37,0.167,0.084,99.749,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1141182464.0,676986880.0,3155341312.0,28645564416.0,10858.0,8583.0
12-04 08:51:38,3.503,1.084,95.163,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1154404352.0,676995072.0,3155378176.0,28632297472.0,30867.0,29755.0
12-04 08:51:39,0.334,0.083,98.998,0.501,0.0,0.083,0.0,0.0,0.0,0.0,1155764224.0,676995072.0,3155374080.0,28630941696.0,67958.0,59355.0
12-04 08:51:40,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1156513792.0,676995072.0,3155386368.0,28630179840.0,4237.0,3673.0
12-04 08:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1156509696.0,676995072.0,3155390464.0,28630179840.0,5565.0,4489.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-kafka-slave-33.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-33",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,1.076,0.237,98.636,0.015,0.0,0.037,2284.951,538907.766,0.396,2.442,2051629056.0,865673216.0,1458212864.0,29243559936.0,0.0,0.0
12-04 08:29:39,5.145,0.332,94.357,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2051538944.0,865673216.0,1458225152.0,29243637760.0,3611400.0,917438.0
12-04 08:29:40,5.100,0.167,94.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2053369856.0,865673216.0,1458225152.0,29241806848.0,2055898.0,985143.0
12-04 08:29:41,5.514,0.668,93.651,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2053435392.0,865673216.0,1458225152.0,29241741312.0,5698689.0,1018735.0
12-04 08:29:42,4.010,0.251,95.572,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2053435392.0,865673216.0,1458225152.0,29241741312.0,1462788.0,896452.0
12-04 08:29:43,4.758,0.334,94.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2053435392.0,865673216.0,1458225152.0,29241741312.0,3282318.0,938083.0
12-04 08:29:44,4.428,0.251,94.987,0.251,0.0,0.084,0.0,28672.0,0.0,2.0,2053562368.0,865673216.0,1458225152.0,29241614336.0,1740731.0,906431.0
12-04 08:29:45,5.719,0.168,93.944,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2054131712.0,865673216.0,1458229248.0,29241040896.0,2931779.0,1048728.0
12-04 08:29:46,4.702,0.336,94.710,0.0,0.0,0.252,0.0,61440.0,0.0,5.0,2054770688.0,865673216.0,1458229248.0,29240401920.0,5229425.0,999755.0
12-04 08:29:47,4.519,0.502,94.979,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2055852032.0,865673216.0,1458229248.0,29239320576.0,3958624.0,912849.0
12-04 08:29:48,4.184,0.251,95.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2056605696.0,865673216.0,1458229248.0,29238566912.0,2544197.0,903410.0
12-04 08:29:49,4.348,0.334,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2056986624.0,865673216.0,1458229248.0,29238185984.0,1376870.0,895865.0
12-04 08:29:50,4.261,0.251,95.238,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2056986624.0,865673216.0,1458229248.0,29238185984.0,1678730.0,910965.0
12-04 08:29:51,4.845,0.334,94.653,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2057080832.0,865673216.0,1458229248.0,29238091776.0,2606644.0,959906.0
12-04 08:29:52,6.083,0.667,93.083,0.0,0.0,0.167,0.0,40960.0,0.0,7.0,2058289152.0,865673216.0,1458229248.0,29236883456.0,5793157.0,1039403.0
12-04 08:29:53,5.113,0.587,94.132,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2060083200.0,865673216.0,1458229248.0,29235089408.0,5019132.0,987191.0
12-04 08:29:54,4.188,0.335,95.310,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2060251136.0,865673216.0,1458233344.0,29234917376.0,2629283.0,891808.0
12-04 08:29:55,4.678,0.418,94.737,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2060660736.0,865673216.0,1458237440.0,29234503680.0,3247922.0,934000.0
12-04 08:29:56,4.017,0.167,95.481,0.167,0.0,0.167,0.0,86016.0,0.0,8.0,2060660736.0,865673216.0,1458237440.0,29234503680.0,1361899.0,914016.0
12-04 08:29:57,3.769,0.419,95.645,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,2060914688.0,865673216.0,1458237440.0,29234249728.0,1316901.0,894045.0
12-04 08:29:58,3.856,0.335,95.641,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2061422592.0,865673216.0,1458237440.0,29233741824.0,1451181.0,899583.0
12-04 08:29:59,4.794,0.084,94.954,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2062090240.0,865673216.0,1458237440.0,29233074176.0,2139166.0,916450.0
12-04 08:30:00,4.782,0.336,94.715,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2063007744.0,865673216.0,1458241536.0,29232152576.0,2517056.0,935929.0
12-04 08:30:01,5.197,0.419,94.300,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2065244160.0,865673216.0,1458241536.0,29229916160.0,5204077.0,1019255.0
12-04 08:30:02,5.695,0.335,93.719,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2068062208.0,865673216.0,1458241536.0,29227098112.0,5629387.0,1002105.0
12-04 08:30:03,5.523,0.418,93.808,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2070597632.0,865673216.0,1458241536.0,29224562688.0,4760625.0,991335.0
12-04 08:30:04,4.170,0.500,95.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2071994368.0,865673216.0,1458241536.0,29223165952.0,5106999.0,797738.0
12-04 08:30:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2072334336.0,865673216.0,1458245632.0,29222821888.0,351009.0,11653.0
12-04 08:30:06,1.913,0.250,97.837,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2070839296.0,865673216.0,1458245632.0,29224316928.0,1941559.0,108059.0
12-04 08:30:07,1.756,0.502,97.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2071478272.0,865673216.0,1458245632.0,29223677952.0,5286271.0,169326.0
12-04 08:30:08,1.340,0.251,98.325,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2084974592.0,865673216.0,1458249728.0,29210177536.0,6416180.0,114197.0
12-04 08:30:09,1.251,0.167,98.582,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2088132608.0,865673216.0,1458249728.0,29207019520.0,5909801.0,65411.0
12-04 08:30:10,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2085937152.0,865673216.0,1458249728.0,29209214976.0,1234577.0,14335.0
12-04 08:30:11,0.334,0.0,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2086105088.0,865673216.0,1458249728.0,29209047040.0,1592459.0,16228.0
12-04 08:30:12,0.583,0.250,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2086170624.0,865673216.0,1458249728.0,29208981504.0,2871461.0,31306.0
12-04 08:30:13,0.333,0.083,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2084941824.0,865673216.0,1458249728.0,29210210304.0,6130.0,150512.0
12-04 08:30:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2084896768.0,865673216.0,1458253824.0,29210251264.0,2863.0,2434.0
12-04 08:30:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2084896768.0,865673216.0,1458253824.0,29210251264.0,4600.0,5577.0
12-04 08:30:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2084896768.0,865673216.0,1458253824.0,29210251264.0,4665.0,6623.0
12-04 08:30:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2084896768.0,865673216.0,1458253824.0,29210251264.0,3923.0,4397.0
12-04 08:30:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2084913152.0,865673216.0,1458253824.0,29210234880.0,4526.0,5203.0
12-04 08:30:19,5.184,0.418,94.231,0.167,0.0,0.0,0.0,114688.0,0.0,26.0,2079207424.0,865673216.0,1458253824.0,29215940608.0,3507177.0,252679.0
12-04 08:30:20,4.289,0.168,95.374,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2079072256.0,865673216.0,1458253824.0,29216075776.0,2139575.0,950280.0
12-04 08:30:21,4.921,0.167,94.746,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2079707136.0,865673216.0,1458253824.0,29215440896.0,2041649.0,943396.0
12-04 08:30:22,5.180,0.418,94.152,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2081939456.0,865673216.0,1458253824.0,29213208576.0,5673659.0,978052.0
12-04 08:30:23,4.762,0.251,94.904,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2082369536.0,865673216.0,1458257920.0,29212774400.0,2046190.0,954288.0
12-04 08:30:24,4.718,0.168,95.029,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2082750464.0,865673216.0,1458257920.0,29212393472.0,4384799.0,999564.0
12-04 08:30:25,4.634,0.168,95.114,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2080694272.0,865673216.0,1458257920.0,29214449664.0,2111850.0,956171.0
12-04 08:30:26,6.005,0.751,92.994,0.0,0.0,0.250,0.0,53248.0,0.0,3.0,2076782592.0,865673216.0,1458257920.0,29218361344.0,5498621.0,963911.0
12-04 08:30:27,4.431,0.251,95.234,0.0,0.0,0.084,0.0,73728.0,0.0,8.0,2076438528.0,865673216.0,1458257920.0,29218705408.0,1921476.0,926285.0
12-04 08:30:28,4.929,0.418,94.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2076401664.0,865673216.0,1458257920.0,29218742272.0,5079242.0,960576.0
12-04 08:30:29,5.021,0.502,94.393,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2076688384.0,865673216.0,1458257920.0,29218455552.0,5661278.0,990156.0
12-04 08:30:30,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2076778496.0,865673216.0,1458262016.0,29218361344.0,1840045.0,918977.0
12-04 08:30:31,4.275,0.335,95.054,0.168,0.0,0.168,0.0,98304.0,0.0,8.0,2077126656.0,865673216.0,1458262016.0,29218013184.0,2197590.0,961607.0
12-04 08:30:32,4.766,0.418,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2077413376.0,865673216.0,1458262016.0,29217726464.0,3341053.0,1037539.0
12-04 08:30:33,5.695,0.503,93.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2074865664.0,865673216.0,1458262016.0,29220274176.0,4698996.0,934786.0
12-04 08:30:34,5.096,0.752,93.985,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2072662016.0,865673216.0,1458262016.0,29222477824.0,5242078.0,1011338.0
12-04 08:30:35,4.671,0.417,94.579,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2072457216.0,865673216.0,1458266112.0,29222678528.0,2491999.0,996480.0
12-04 08:30:36,5.833,0.333,93.667,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2072780800.0,865673216.0,1458266112.0,29222354944.0,6086232.0,1027921.0
12-04 08:30:37,4.195,0.252,95.218,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2072551424.0,865673216.0,1458266112.0,29222584320.0,2146528.0,978114.0
12-04 08:30:38,5.523,0.418,93.891,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2083139584.0,865673216.0,1458266112.0,29211996160.0,3980376.0,1020085.0
12-04 08:30:39,5.824,1.082,93.012,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1617211392.0,865673216.0,1458302976.0,29677887488.0,973435.0,424834.0
12-04 08:30:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615282176.0,865673216.0,1458221056.0,29679898624.0,6116.0,8014.0
12-04 08:30:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615282176.0,865673216.0,1458221056.0,29679898624.0,3129.0,3087.0
12-04 08:30:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615282176.0,865673216.0,1458221056.0,29679898624.0,3239.0,3351.0
12-04 08:30:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615282176.0,865673216.0,1458221056.0,29679898624.0,3606.0,3699.0
12-04 08:30:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615273984.0,865673216.0,1458221056.0,29679906816.0,3460.0,3487.0
12-04 08:30:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615273984.0,865673216.0,1458221056.0,29679906816.0,5251.0,6727.0
12-04 08:30:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,3822.0,4544.0
12-04 08:30:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,19826.0,19212.0
12-04 08:30:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,6267.0,8444.0
12-04 08:30:49,0.083,0.167,99.583,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,9101.0,10648.0
12-04 08:30:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,2820.0,2522.0
12-04 08:30:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,2354.0,1872.0
12-04 08:30:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,4019.0,4592.0
12-04 08:30:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614606336.0,865673216.0,1458225152.0,29680570368.0,22876.0,24974.0
12-04 08:30:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,3115.0,2792.0
12-04 08:30:55,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,3717.0,4191.0
12-04 08:30:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,5195.0,6903.0
12-04 08:30:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,4560.0,5494.0
12-04 08:30:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,3388.0,3531.0
12-04 08:30:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,4837.0,4432.0
12-04 08:31:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,4014.0,4567.0
12-04 08:31:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,4566.0,5581.0
12-04 08:31:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,4048.0,4593.0
12-04 08:31:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1614364672.0,865673216.0,1458233344.0,29680803840.0,4023.0,4487.0
12-04 08:31:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614364672.0,865673216.0,1458233344.0,29680803840.0,7136.0,7552.0
12-04 08:31:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614364672.0,865673216.0,1458233344.0,29680803840.0,4702.0,4819.0
12-04 08:31:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1614364672.0,865673216.0,1458233344.0,29680803840.0,5231.0,6047.0
12-04 08:31:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614360576.0,865673216.0,1458237440.0,29680803840.0,4202.0,3759.0
12-04 08:31:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614360576.0,865673216.0,1458237440.0,29680803840.0,5583.0,6316.0
12-04 08:31:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614356480.0,865673216.0,1458241536.0,29680803840.0,5390.0,6012.0
12-04 08:31:10,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614356480.0,865673216.0,1458241536.0,29680803840.0,5009.0,5483.0
12-04 08:31:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1614356480.0,865673216.0,1458241536.0,29680803840.0,5190.0,5832.0
12-04 08:31:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614356480.0,865673216.0,1458241536.0,29680803840.0,4742.0,4968.0
12-04 08:31:13,0.167,0.084,99.666,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1614622720.0,865673216.0,1458241536.0,29680537600.0,3882.0,3559.0
12-04 08:31:14,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1614364672.0,865673216.0,1458241536.0,29680795648.0,4366.0,5005.0
12-04 08:31:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614364672.0,865673216.0,1458241536.0,29680795648.0,5160.0,6710.0
12-04 08:31:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1614360576.0,865673216.0,1458245632.0,29680795648.0,4114.0,4724.0
12-04 08:31:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614360576.0,865673216.0,1458245632.0,29680795648.0,2738.0,2228.0
12-04 08:31:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614360576.0,865673216.0,1458245632.0,29680795648.0,5296.0,6821.0
12-04 08:31:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1614352384.0,865673216.0,1458245632.0,29680803840.0,4355.0,5000.0
12-04 08:31:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614352384.0,865673216.0,1458245632.0,29680803840.0,4636.0,5797.0
12-04 08:31:21,0.250,0.167,99.584,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1614352384.0,865673216.0,1458245632.0,29680803840.0,23190.0,22198.0
12-04 08:31:22,3.094,0.836,96.070,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616146432.0,865673216.0,1458307072.0,29678948352.0,7958.0,9672.0
12-04 08:31:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1615437824.0,865673216.0,1458249728.0,29679714304.0,20440.0,20476.0
12-04 08:31:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615437824.0,865673216.0,1458249728.0,29679714304.0,3184.0,2812.0
12-04 08:31:25,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1615437824.0,865673216.0,1458249728.0,29679714304.0,4400.0,5328.0
12-04 08:31:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1615437824.0,865673216.0,1458249728.0,29679714304.0,4352.0,5532.0
12-04 08:31:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615437824.0,865673216.0,1458249728.0,29679714304.0,3562.0,4120.0
12-04 08:31:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1615486976.0,865673216.0,1458249728.0,29679665152.0,40568.0,57127.0
12-04 08:31:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615482880.0,865673216.0,1458253824.0,29679665152.0,8383.0,10504.0
12-04 08:31:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458253824.0,29679665152.0,3534.0,3563.0
12-04 08:31:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1615482880.0,865673216.0,1458253824.0,29679665152.0,2538.0,2075.0
12-04 08:31:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458253824.0,29679665152.0,3205.0,3290.0
12-04 08:31:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1616084992.0,865673216.0,1458253824.0,29679063040.0,5114.0,6674.0
12-04 08:31:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615736832.0,865673216.0,1458253824.0,29679411200.0,3994.0,4410.0
12-04 08:31:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615736832.0,865673216.0,1458253824.0,29679411200.0,3223.0,3191.0
12-04 08:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1615736832.0,865673216.0,1458253824.0,29679411200.0,4542.0,5627.0
12-04 08:31:37,0.0,0.083,99.249,0.667,0.0,0.0,0.0,12288.0,0.0,2.0,1615732736.0,865673216.0,1458257920.0,29679411200.0,5914.0,7969.0
12-04 08:31:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,9.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,4231.0,5023.0
12-04 08:31:39,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,2544.0,2099.0
12-04 08:31:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,2611.0,2162.0
12-04 08:31:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,6014.0,8060.0
12-04 08:31:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,3454.0,3531.0
12-04 08:31:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,2544.0,2033.0
12-04 08:31:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,5628.0,7374.0
12-04 08:31:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,5191.0,6551.0
12-04 08:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,3514.0,3529.0
12-04 08:31:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,3843.0,4256.0
12-04 08:31:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,4108.0,4657.0
12-04 08:31:49,0.0,0.250,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,3547.0,3659.0
12-04 08:31:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,4228.0,4841.0
12-04 08:31:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,3806.0,4363.0
12-04 08:31:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,4847.0,5961.0
12-04 08:31:53,0.167,0.250,99.584,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1615429632.0,865673216.0,1458266112.0,29679706112.0,22772.0,24457.0
12-04 08:31:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,3294.0,3330.0
12-04 08:31:55,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,2638.0,2166.0
12-04 08:31:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,4476.0,5692.0
12-04 08:31:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,4066.0,4456.0
12-04 08:31:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,3891.0,4064.0
12-04 08:31:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,7126.0,8616.0
12-04 08:32:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,3394.0,3356.0
12-04 08:32:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,5814.0,7906.0
12-04 08:32:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,2840.0,2526.0
12-04 08:32:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,4390.0,4958.0
12-04 08:32:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,3521.0,2652.0
12-04 08:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,5290.0,5989.0
12-04 08:32:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,5360.0,6165.0
12-04 08:32:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,4406.0,4610.0
12-04 08:32:08,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,7045.0,9062.0
12-04 08:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615577088.0,865673216.0,1458278400.0,29679546368.0,3721.0,3398.0
12-04 08:32:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615572992.0,865673216.0,1458282496.0,29679546368.0,5480.0,6285.0
12-04 08:32:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1615572992.0,865673216.0,1458282496.0,29679546368.0,3419.0,2499.0
12-04 08:32:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615572992.0,865673216.0,1458282496.0,29679546368.0,4672.0,4972.0
12-04 08:32:13,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1615302656.0,865673216.0,1458282496.0,29679816704.0,4879.0,5264.0
12-04 08:32:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615454208.0,865673216.0,1458282496.0,29679665152.0,5256.0,6903.0
12-04 08:32:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,3358.0,3203.0
12-04 08:32:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,4613.0,5719.0
12-04 08:32:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,3786.0,4276.0
12-04 08:32:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,4632.0,5383.0
12-04 08:32:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,2908.0,2951.0
12-04 08:32:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,5122.0,6251.0
12-04 08:32:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,3686.0,4280.0
12-04 08:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,3948.0,4565.0
12-04 08:32:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,21547.0,21959.0
12-04 08:32:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,5707.0,7507.0
12-04 08:32:25,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,3358.0,3334.0
12-04 08:32:26,1.082,0.083,98.834,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,4742.0,5874.0
12-04 08:32:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,3651.0,4227.0
12-04 08:32:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,4022.0,4523.0
12-04 08:32:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,6200.0,6837.0
12-04 08:32:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,4602.0,5735.0
12-04 08:32:31,0.083,0.0,99.666,0.250,0.0,0.0,0.0,90112.0,0.0,8.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,3912.0,4346.0
12-04 08:32:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615433728.0,865673216.0,1458294784.0,29679673344.0,4452.0,5621.0
12-04 08:32:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616015360.0,865673216.0,1458294784.0,29679091712.0,2438.0,1955.0
12-04 08:32:34,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615695872.0,865673216.0,1458294784.0,29679411200.0,5893.0,7650.0
12-04 08:32:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615695872.0,865673216.0,1458294784.0,29679411200.0,3562.0,4120.0
12-04 08:32:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615695872.0,865673216.0,1458294784.0,29679411200.0,3104.0,3236.0
12-04 08:32:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615695872.0,865673216.0,1458294784.0,29679411200.0,3132.0,3173.0
12-04 08:32:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615695872.0,865673216.0,1458294784.0,29679411200.0,21738.0,22839.0
12-04 08:32:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615687680.0,865673216.0,1458294784.0,29679419392.0,5624.0,7194.0
12-04 08:32:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615683584.0,865673216.0,1458298880.0,29679419392.0,3268.0,3351.0
12-04 08:32:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615683584.0,865673216.0,1458298880.0,29679419392.0,21188.0,21708.0
12-04 08:32:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,4642.0,5784.0
12-04 08:32:43,0.0,0.0,99.582,0.418,0.0,0.0,0.0,32768.0,0.0,3.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,5114.0,6706.0
12-04 08:32:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,3017.0,2794.0
12-04 08:32:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,4052.0,4420.0
12-04 08:32:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,4142.0,4789.0
12-04 08:32:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,2544.0,2099.0
12-04 08:32:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,5330.0,6911.0
12-04 08:32:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615675392.0,865673216.0,1458307072.0,29679419392.0,3158.0,3153.0
12-04 08:32:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615675392.0,865673216.0,1458307072.0,29679419392.0,5226.0,6483.0
12-04 08:32:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615675392.0,865673216.0,1458307072.0,29679419392.0,3823.0,4420.0
12-04 08:32:52,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615675392.0,865673216.0,1458307072.0,29679419392.0,4581.0,5780.0
12-04 08:32:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615814656.0,865673216.0,1458307072.0,29679280128.0,21078.0,21576.0
12-04 08:32:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615683584.0,865673216.0,1458307072.0,29679411200.0,4048.0,4658.0
12-04 08:32:55,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615683584.0,865673216.0,1458307072.0,29679411200.0,4188.0,4882.0
12-04 08:32:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615683584.0,865673216.0,1458307072.0,29679411200.0,4513.0,5627.0
12-04 08:32:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,4437.0,5422.0
12-04 08:32:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,2579.0,2224.0
12-04 08:32:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,5631.0,6192.0
12-04 08:33:00,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,3937.0,4059.0
12-04 08:33:01,0.0,0.167,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,3946.0,4512.0
12-04 08:33:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,3948.0,4640.0
12-04 08:33:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,6234.0,8126.0
12-04 08:33:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,7364.0,8059.0
12-04 08:33:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,5400.0,5564.0
12-04 08:33:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,61440.0,0.0,5.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,3455.0,2610.0
12-04 08:33:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,3288.0,2390.0
12-04 08:33:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,6570.0,8251.0
12-04 08:33:09,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,4802.0,4909.0
12-04 08:33:10,0.415,0.249,99.337,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,4295.0,4229.0
12-04 08:33:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615663104.0,865673216.0,1458319360.0,29679419392.0,23434.0,24742.0
12-04 08:33:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615663104.0,865673216.0,1458319360.0,29679419392.0,5320.0,6046.0
12-04 08:33:13,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615605760.0,865673216.0,1458319360.0,29679476736.0,4856.0,4954.0
12-04 08:33:14,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615491072.0,865673216.0,1458323456.0,29679587328.0,2779.0,2364.0
12-04 08:33:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615491072.0,865673216.0,1458323456.0,29679587328.0,4260.0,4827.0
12-04 08:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615491072.0,865673216.0,1458323456.0,29679587328.0,5101.0,6766.0
12-04 08:33:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,3258.0,3202.0
12-04 08:33:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,3333.0,3442.0
12-04 08:33:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,4520.0,5503.0
12-04 08:33:20,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,4833.0,5851.0
12-04 08:33:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,3507.0,3567.0
12-04 08:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,4662.0,5735.0
12-04 08:33:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,20720.0,20587.0
12-04 08:33:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,4079.0,4591.0
12-04 08:33:25,0.332,0.249,99.336,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,4344.0,4920.0
12-04 08:33:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,5230.0,6925.0
12-04 08:33:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,3777.0,4163.0
12-04 08:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,3805.0,3898.0
12-04 08:33:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,5301.0,5115.0
12-04 08:33:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,4914.0,6052.0
12-04 08:33:31,0.166,0.0,99.667,0.166,0.0,0.0,0.0,77824.0,0.0,7.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,3188.0,3125.0
12-04 08:33:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,4668.0,5693.0
12-04 08:33:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615118336.0,865673216.0,1458331648.0,29679951872.0,4536.0,5511.0
12-04 08:33:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614848000.0,865673216.0,1458331648.0,29680222208.0,4008.0,4566.0
12-04 08:33:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614843904.0,865673216.0,1458335744.0,29680222208.0,5635.0,5787.0
12-04 08:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614843904.0,865673216.0,1458335744.0,29680222208.0,4542.0,5695.0
12-04 08:33:37,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1614712832.0,865677312.0,1458335744.0,29680349184.0,4437.0,5382.0
12-04 08:33:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614712832.0,865677312.0,1458335744.0,29680349184.0,4762.0,5696.0
12-04 08:33:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1614712832.0,865677312.0,1458335744.0,29680349184.0,6017.0,6409.0
12-04 08:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614712832.0,865677312.0,1458335744.0,29680349184.0,3772.0,4075.0
12-04 08:33:41,3.833,0.833,95.333,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628053504.0,865677312.0,1458388992.0,29666955264.0,38003.0,35774.0
12-04 08:33:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626853376.0,865677312.0,1458360320.0,29668184064.0,4476.0,5599.0
12-04 08:33:43,0.0,0.0,99.749,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,1626849280.0,865677312.0,1458364416.0,29668184064.0,3092.0,3124.0
12-04 08:33:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626849280.0,865677312.0,1458364416.0,29668184064.0,4636.0,5828.0
12-04 08:33:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626849280.0,865677312.0,1458364416.0,29668184064.0,4849.0,6075.0
12-04 08:33:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,4731.0,5798.0
12-04 08:33:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,4545.0,5561.0
12-04 08:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,3234.0,3356.0
12-04 08:33:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,7.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,3613.0,3592.0
12-04 08:33:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,3060.0,2687.0
12-04 08:33:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,4752.0,5816.0
12-04 08:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626841088.0,865677312.0,1458372608.0,29668184064.0,3334.0,3379.0
12-04 08:33:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1627279360.0,865677312.0,1458372608.0,29667745792.0,21175.0,21758.0
12-04 08:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,5080.0,6253.0
12-04 08:33:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,6528.0,8892.0
12-04 08:33:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,2705.0,2295.0
12-04 08:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,3812.0,4321.0
12-04 08:33:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,2551.0,2120.0
12-04 08:33:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,7546.0,9060.0
12-04 08:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,2650.0,2249.0
12-04 08:34:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,4492.0,5593.0
12-04 08:34:02,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,4547.0,5949.0
12-04 08:34:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,4611.0,5560.0
12-04 08:34:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,5015.0,5493.0
12-04 08:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,4397.0,3983.0
12-04 08:34:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,4737.0,5039.0
12-04 08:34:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1627086848.0,865677312.0,1458380800.0,29667930112.0,3294.0,2324.0
12-04 08:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627086848.0,865677312.0,1458380800.0,29667930112.0,5646.0,6407.0
12-04 08:34:09,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627086848.0,865677312.0,1458380800.0,29667930112.0,4460.0,4263.0
12-04 08:34:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627086848.0,865677312.0,1458380800.0,29667930112.0,8012.0,10818.0
12-04 08:34:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1627086848.0,865677312.0,1458380800.0,29667930112.0,4888.0,5053.0
12-04 08:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627082752.0,865677312.0,1458384896.0,29667930112.0,4144.0,3844.0
12-04 08:34:13,0.250,0.167,99.500,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1627693056.0,865677312.0,1458384896.0,29667319808.0,21074.0,20224.0
12-04 08:34:14,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1627344896.0,865677312.0,1458384896.0,29667667968.0,4048.0,4656.0
12-04 08:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627344896.0,865677312.0,1458384896.0,29667667968.0,4632.0,5583.0
12-04 08:34:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627344896.0,865677312.0,1458384896.0,29667667968.0,3853.0,4471.0
12-04 08:34:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627344896.0,865677312.0,1458384896.0,29667667968.0,4666.0,5541.0
12-04 08:34:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627340800.0,865677312.0,1458388992.0,29667667968.0,4919.0,6368.0
12-04 08:34:19,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1627340800.0,865677312.0,1458388992.0,29667667968.0,3657.0,4185.0
12-04 08:34:20,2.594,0.251,97.155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1666887680.0,865677312.0,1458393088.0,29628116992.0,33412.0,30644.0
12-04 08:34:21,6.261,0.846,92.809,0.0,0.0,0.085,0.0,61440.0,0.0,5.0,1783365632.0,865677312.0,1458393088.0,29511639040.0,137813.0,122451.0
12-04 08:34:22,8.550,1.090,90.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1880657920.0,865677312.0,1458393088.0,29414346752.0,126060.0,109626.0
12-04 08:34:23,18.432,0.417,80.984,0.0,0.0,0.167,0.0,212992.0,0.0,30.0,1959100416.0,865677312.0,1458393088.0,29335904256.0,1943180.0,358554.0
12-04 08:34:24,6.951,0.335,92.714,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2002530304.0,865677312.0,1458393088.0,29292474368.0,10372686.0,520033.0
12-04 08:34:25,2.519,0.168,97.061,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2006163456.0,865677312.0,1458393088.0,29288841216.0,10687720.0,492079.0
12-04 08:34:26,5.184,0.167,94.649,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2014220288.0,865677312.0,1458393088.0,29280784384.0,8374985.0,459760.0
12-04 08:34:27,3.180,0.335,96.402,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2015297536.0,865677312.0,1458393088.0,29279707136.0,11385339.0,490651.0
12-04 08:34:28,3.088,0.250,96.578,0.0,0.0,0.083,0.0,40960.0,0.0,2.0,2014257152.0,865677312.0,1458393088.0,29280747520.0,7659517.0,452669.0
12-04 08:34:29,2.768,0.084,97.064,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2015674368.0,865677312.0,1458393088.0,29279330304.0,10907363.0,493048.0
12-04 08:34:30,3.247,0.333,96.420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2014359552.0,865677312.0,1458393088.0,29280645120.0,8148344.0,454235.0
12-04 08:34:31,2.926,0.251,96.656,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2015571968.0,865677312.0,1458397184.0,29279428608.0,11402509.0,510241.0
12-04 08:34:32,2.008,0.335,97.573,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2016845824.0,865677312.0,1458397184.0,29278154752.0,8702328.0,431641.0
12-04 08:34:33,3.078,0.416,96.423,0.0,0.0,0.083,0.0,32768.0,0.0,5.0,2022518784.0,865677312.0,1458397184.0,29272481792.0,10355224.0,515798.0
12-04 08:34:34,2.508,0.334,97.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2022776832.0,865677312.0,1458397184.0,29272223744.0,11384144.0,488626.0
12-04 08:34:35,2.590,0.334,97.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2023940096.0,865677312.0,1458397184.0,29271060480.0,7666877.0,459017.0
12-04 08:34:36,2.259,0.251,97.322,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2024476672.0,865677312.0,1458397184.0,29270523904.0,11384866.0,486708.0
12-04 08:34:37,2.339,0.167,97.327,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2023264256.0,865677312.0,1458397184.0,29271736320.0,7661541.0,449328.0
12-04 08:34:38,2.919,0.334,96.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024280064.0,865677312.0,1458401280.0,29270716416.0,11391453.0,490065.0
12-04 08:34:39,2.092,0.167,97.657,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2027692032.0,865677312.0,1458401280.0,29267304448.0,7777462.0,417515.0
12-04 08:34:40,2.673,0.167,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024714240.0,865677312.0,1458401280.0,29270282240.0,7550672.0,485383.0
12-04 08:34:41,1.084,0.083,98.832,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2024837120.0,865677312.0,1458401280.0,29270159360.0,208767.0,372486.0
12-04 08:34:42,1.082,0.083,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2024910848.0,865677312.0,1458401280.0,29270085632.0,207235.0,370251.0
12-04 08:34:43,1.002,0.083,98.831,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2024837120.0,865677312.0,1458401280.0,29270159360.0,208306.0,371388.0
12-04 08:34:44,0.835,0.334,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024964096.0,865677312.0,1458401280.0,29270032384.0,209069.0,372746.0
12-04 08:34:45,1.083,0.083,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024964096.0,865677312.0,1458401280.0,29270032384.0,207821.0,371184.0
12-04 08:34:46,2.590,0.418,96.825,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2025955328.0,865677312.0,1458401280.0,29269041152.0,8724047.0,442295.0
12-04 08:34:47,4.511,0.251,95.155,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2023653376.0,865677312.0,1458405376.0,29271339008.0,17936360.0,569892.0
12-04 08:34:48,4.100,0.251,95.565,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2025287680.0,865677312.0,1458409472.0,29269700608.0,18984571.0,546042.0
12-04 08:34:49,3.763,0.167,95.736,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2027409408.0,865677312.0,1458409472.0,29267578880.0,18236952.0,578818.0
12-04 08:34:50,4.250,0.333,95.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2028441600.0,865677312.0,1458409472.0,29266546688.0,18639794.0,547503.0
12-04 08:34:51,3.180,0.251,96.402,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2023530496.0,865677312.0,1458409472.0,29271457792.0,14715952.0,524213.0
12-04 08:34:52,2.585,0.334,97.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2025369600.0,865677312.0,1458409472.0,29269618688.0,12321119.0,485329.0
12-04 08:34:53,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2026463232.0,865677312.0,1458409472.0,29268525056.0,3954118.0,429711.0
12-04 08:34:54,2.092,0.084,97.573,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,2027061248.0,865677312.0,1458409472.0,29267927040.0,7660771.0,440650.0
12-04 08:34:55,1.419,0.083,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2026729472.0,865677312.0,1458413568.0,29268254720.0,3003431.0,395092.0
12-04 08:34:56,1.586,0.167,98.247,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2026696704.0,865677312.0,1458413568.0,29268287488.0,4864593.0,415128.0
12-04 08:34:57,5.435,0.669,93.896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2116694016.0,865677312.0,1458413568.0,29178290176.0,3944323.0,418333.0
12-04 08:34:58,2.838,1.336,95.743,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,1617567744.0,865677312.0,1458475008.0,29677355008.0,59256.0,105338.0
12-04 08:34:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615720448.0,865677312.0,1458360320.0,29679316992.0,6427.0,7013.0
12-04 08:35:00,0.0,0.167,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1615708160.0,865677312.0,1458364416.0,29679325184.0,4702.0,5761.0
12-04 08:35:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1615835136.0,865677312.0,1458364416.0,29679198208.0,21249.0,21746.0
12-04 08:35:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616089088.0,865677312.0,1458364416.0,29678944256.0,3947.0,4606.0
12-04 08:35:03,0.250,0.166,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1616224256.0,865677312.0,1458364416.0,29678809088.0,4406.0,5452.0
12-04 08:35:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1616224256.0,865677312.0,1458364416.0,29678809088.0,4462.0,4295.0
12-04 08:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616224256.0,865677312.0,1458364416.0,29678809088.0,5683.0,6904.0
12-04 08:35:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,110592.0,0.0,8.0,1616224256.0,865677312.0,1458364416.0,29678809088.0,4118.0,3894.0
12-04 08:35:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616211968.0,865677312.0,1458368512.0,29678817280.0,4596.0,4704.0
12-04 08:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1616211968.0,865677312.0,1458368512.0,29678817280.0,21562.0,21322.0
12-04 08:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616211968.0,865677312.0,1458368512.0,29678817280.0,4048.0,3650.0
12-04 08:35:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616203776.0,865677312.0,1458368512.0,29678825472.0,7278.0,9051.0
12-04 08:35:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1616203776.0,865677312.0,1458368512.0,29678825472.0,3327.0,2519.0
12-04 08:35:12,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1616203776.0,865677312.0,1458368512.0,29678825472.0,5297.0,6077.0
12-04 08:35:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615532032.0,865677312.0,1458372608.0,29679493120.0,5389.0,6050.0
12-04 08:35:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615572992.0,865677312.0,1458372608.0,29679452160.0,4542.0,5691.0
12-04 08:35:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615572992.0,865677312.0,1458372608.0,29679452160.0,3013.0,2544.0
12-04 08:35:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615572992.0,865677312.0,1458372608.0,29679452160.0,3882.0,4537.0
12-04 08:35:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615572992.0,865677312.0,1458372608.0,29679452160.0,3398.0,3384.0
12-04 08:35:18,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1615572992.0,865677312.0,1458372608.0,29679452160.0,3827.0,4521.0
12-04 08:35:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615568896.0,865677312.0,1458376704.0,29679452160.0,5094.0,6612.0
12-04 08:35:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615568896.0,865677312.0,1458376704.0,29679452160.0,5211.0,6283.0
12-04 08:35:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,3723.0,4149.0
12-04 08:35:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,4102.0,4579.0
12-04 08:35:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,22607.0,24119.0
12-04 08:35:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,2685.0,2273.0
12-04 08:35:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,2922.0,2555.0
12-04 08:35:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,4713.0,5809.0
12-04 08:35:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,6378.0,7349.0
12-04 08:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1615581184.0,865677312.0,1458380800.0,29679435776.0,68947.0,94101.0
12-04 08:35:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615659008.0,865677312.0,1458384896.0,29679353856.0,5904.0,6272.0
12-04 08:35:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1615659008.0,865677312.0,1458384896.0,29679353856.0,3798.0,4026.0
12-04 08:35:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615659008.0,865677312.0,1458384896.0,29679353856.0,2672.0,2984.0
12-04 08:35:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615659008.0,865677312.0,1458384896.0,29679353856.0,4148.0,4746.0
12-04 08:35:33,3.250,1.0,95.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615974400.0,865677312.0,1458384896.0,29679038464.0,11623.0,11909.0
12-04 08:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615392768.0,865677312.0,1458388992.0,29679616000.0,4412.0,5509.0
12-04 08:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615388672.0,865677312.0,1458393088.0,29679616000.0,4194.0,4840.0
12-04 08:35:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,1615388672.0,865677312.0,1458393088.0,29679616000.0,4512.0,5599.0
12-04 08:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615380480.0,865677312.0,1458393088.0,29679624192.0,3098.0,3110.0
12-04 08:35:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1615380480.0,865677312.0,1458393088.0,29679624192.0,3688.0,3774.0
12-04 08:35:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615380480.0,865677312.0,1458393088.0,29679624192.0,3662.0,4210.0
12-04 08:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615364096.0,865677312.0,1458393088.0,29679640576.0,3711.0,4035.0
12-04 08:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615347712.0,865677312.0,1458393088.0,29679656960.0,6353.0,7347.0
12-04 08:35:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615347712.0,865677312.0,1458393088.0,29679656960.0,3882.0,4535.0
12-04 08:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1615331328.0,865677312.0,1458393088.0,29679673344.0,4965.0,6455.0
12-04 08:35:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,4931.0,5879.0
12-04 08:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,5061.0,6012.0
12-04 08:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,3745.0,2120.0
12-04 08:35:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,20636.0,20442.0
12-04 08:35:48,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,4481.0,5691.0
12-04 08:35:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,3746.0,4291.0
12-04 08:35:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,3857.0,4172.0
12-04 08:35:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,1615323136.0,865677312.0,1458401280.0,29679673344.0,3364.0,3292.0
12-04 08:35:52,1.418,0.500,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1659772928.0,865677312.0,1458405376.0,29635219456.0,10071.0,10609.0
12-04 08:35:53,1.501,0.751,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616785408.0,865677312.0,1458462720.0,29678149632.0,22699.0,24679.0
12-04 08:35:54,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615626240.0,865677312.0,1458405376.0,29679366144.0,3368.0,3537.0
12-04 08:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615626240.0,865677312.0,1458405376.0,29679366144.0,4225.0,4816.0
12-04 08:35:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615626240.0,865677312.0,1458405376.0,29679366144.0,4667.0,5804.0
12-04 08:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615613952.0,865677312.0,1458409472.0,29679374336.0,3198.0,3203.0
12-04 08:35:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1615613952.0,865677312.0,1458409472.0,29679374336.0,4828.0,5870.0
12-04 08:35:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615613952.0,865677312.0,1458409472.0,29679374336.0,4493.0,3940.0
12-04 08:36:00,0.167,0.0,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1615613952.0,865677312.0,1458409472.0,29679374336.0,3608.0,3866.0
12-04 08:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615613952.0,865677312.0,1458409472.0,29679374336.0,5719.0,7783.0
12-04 08:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865677312.0,1458409472.0,29679247360.0,4642.0,5719.0
12-04 08:36:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615740928.0,865677312.0,1458409472.0,29679247360.0,3032.0,3111.0
12-04 08:36:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865677312.0,1458409472.0,29679247360.0,4344.0,3961.0
12-04 08:36:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615736832.0,865677312.0,1458413568.0,29679247360.0,7152.0,9338.0
12-04 08:36:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,1615736832.0,865677312.0,1458413568.0,29679247360.0,3998.0,3272.0
12-04 08:36:07,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615736832.0,865677312.0,1458413568.0,29679247360.0,3328.0,2452.0
12-04 08:36:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615736832.0,865677312.0,1458413568.0,29679247360.0,22922.0,23635.0
12-04 08:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615736832.0,865677312.0,1458413568.0,29679247360.0,5510.0,6096.0
12-04 08:36:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615745024.0,865677312.0,1458413568.0,29679239168.0,4706.0,5034.0
12-04 08:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615745024.0,865677312.0,1458413568.0,29679239168.0,4563.0,4196.0
12-04 08:36:12,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615740928.0,865677312.0,1458417664.0,29679239168.0,5980.0,7309.0
12-04 08:36:13,0.167,0.250,99.583,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1615245312.0,865677312.0,1458417664.0,29679734784.0,24421.0,25072.0
12-04 08:36:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,3947.0,4539.0
12-04 08:36:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,3068.0,3082.0
12-04 08:36:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,2857.0,2655.0
12-04 08:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,3952.0,4395.0
12-04 08:36:18,0.0,0.084,99.749,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,3827.0,4455.0
12-04 08:36:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,5205.0,5190.0
12-04 08:36:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615110144.0,865677312.0,1458421760.0,29679865856.0,5849.0,7938.0
12-04 08:36:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615110144.0,865677312.0,1458421760.0,29679865856.0,5630.0,7182.0
12-04 08:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615110144.0,865677312.0,1458421760.0,29679865856.0,3979.0,4542.0
12-04 08:36:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,1615106048.0,865677312.0,1458425856.0,29679865856.0,20371.0,20425.0
12-04 08:36:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615089664.0,865677312.0,1458425856.0,29679882240.0,2740.0,2319.0
12-04 08:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615089664.0,865677312.0,1458425856.0,29679882240.0,3108.0,3131.0
12-04 08:36:26,1.166,0.167,98.668,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1615089664.0,865677312.0,1458425856.0,29679882240.0,21635.0,22357.0
12-04 08:36:27,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615089664.0,865677312.0,1458425856.0,29679882240.0,5653.0,7718.0
12-04 08:36:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1615085568.0,865677312.0,1458429952.0,29679882240.0,4484.0,5473.0
12-04 08:36:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615085568.0,865677312.0,1458429952.0,29679882240.0,7091.0,8654.0
12-04 08:36:30,0.083,0.250,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1615020032.0,865677312.0,1458429952.0,29679947776.0,3454.0,3530.0
12-04 08:36:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1615020032.0,865677312.0,1458429952.0,29679947776.0,4295.0,4828.0
12-04 08:36:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615020032.0,865677312.0,1458429952.0,29679947776.0,2490.0,2116.0
12-04 08:36:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1614352384.0,865677312.0,1458429952.0,29680615424.0,4667.0,4096.0
12-04 08:36:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1614647296.0,865677312.0,1458429952.0,29680320512.0,6110.0,8187.0
12-04 08:36:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614647296.0,865677312.0,1458429952.0,29680320512.0,20949.0,21550.0
12-04 08:36:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,1614651392.0,865677312.0,1458434048.0,29680312320.0,5708.0,7568.0
12-04 08:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614651392.0,865677312.0,1458434048.0,29680312320.0,5160.0,6643.0
12-04 08:36:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614651392.0,865677312.0,1458434048.0,29680312320.0,2690.0,2298.0
12-04 08:36:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614643200.0,865677312.0,1458434048.0,29680320512.0,3818.0,4279.0
12-04 08:36:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614643200.0,865677312.0,1458434048.0,29680320512.0,3104.0,3236.0
12-04 08:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614643200.0,865677312.0,1458434048.0,29680320512.0,3636.0,3765.0
12-04 08:36:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614643200.0,865677312.0,1458434048.0,29680320512.0,4542.0,5693.0
12-04 08:36:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1614643200.0,865677312.0,1458434048.0,29680320512.0,4476.0,5509.0
12-04 08:36:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614639104.0,865677312.0,1458438144.0,29680320512.0,5167.0,6729.0
12-04 08:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614639104.0,865677312.0,1458438144.0,29680320512.0,3037.0,3107.0
12-04 08:36:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1614639104.0,865677312.0,1458438144.0,29680320512.0,5246.0,6621.0
12-04 08:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614647296.0,865677312.0,1458438144.0,29680312320.0,3098.0,3111.0
12-04 08:36:48,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1614647296.0,865677312.0,1458438144.0,29680312320.0,3798.0,4455.0
12-04 08:36:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1614647296.0,865677312.0,1458438144.0,29680312320.0,3224.0,3087.0
12-04 08:36:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614647296.0,865677312.0,1458438144.0,29680312320.0,3985.0,4630.0
12-04 08:36:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614647296.0,865677312.0,1458438144.0,29680312320.0,4786.0,5793.0
12-04 08:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614643200.0,865677312.0,1458442240.0,29680312320.0,4365.0,5177.0
12-04 08:36:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1614872576.0,865677312.0,1458442240.0,29680082944.0,20819.0,20753.0
12-04 08:36:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614585856.0,865677312.0,1458442240.0,29680369664.0,5356.0,6993.0
12-04 08:36:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,4566.0,5516.0
12-04 08:36:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,4457.0,5154.0
12-04 08:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,3591.0,4120.0
12-04 08:36:58,0.0,0.333,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,3847.0,4512.0
12-04 08:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,5187.0,5172.0
12-04 08:37:00,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,4742.0,5876.0
12-04 08:37:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,4100.0,4736.0
12-04 08:37:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,4048.0,4723.0
12-04 08:37:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,4316.0,5378.0
12-04 08:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,4509.0,4118.0
12-04 08:37:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,24042.0,25656.0
12-04 08:37:06,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,3778.0,3128.0
12-04 08:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,4596.0,4675.0
12-04 08:37:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,4018.0,3774.0
12-04 08:37:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,5281.0,5915.0
12-04 08:37:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,4398.0,4110.0
12-04 08:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,22429.0,22832.0
12-04 08:37:12,0.167,0.083,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,6317.0,7586.0
12-04 08:37:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614512128.0,865677312.0,1458458624.0,29680427008.0,5316.0,5872.0
12-04 08:37:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614458880.0,865677312.0,1458458624.0,29680480256.0,3234.0,3288.0
12-04 08:37:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614458880.0,865677312.0,1458458624.0,29680480256.0,3752.0,4280.0
12-04 08:37:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614458880.0,865677312.0,1458458624.0,29680480256.0,21058.0,21298.0
12-04 08:37:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614450688.0,865677312.0,1458458624.0,29680488448.0,4365.0,5374.0
12-04 08:37:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1614450688.0,865677312.0,1458458624.0,29680488448.0,3927.0,4547.0
12-04 08:37:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614450688.0,865677312.0,1458458624.0,29680488448.0,2378.0,1942.0
12-04 08:37:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614323712.0,865677312.0,1458458624.0,29680615424.0,5256.0,6838.0
12-04 08:37:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1614323712.0,865677312.0,1458458624.0,29680615424.0,5050.0,6154.0
12-04 08:37:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614319616.0,865677312.0,1458462720.0,29680615424.0,4573.0,5671.0
12-04 08:37:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1614319616.0,865677312.0,1458462720.0,29680615424.0,20336.0,20335.0
12-04 08:37:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,8.0,1614319616.0,865677312.0,1458462720.0,29680615424.0,4452.0,5555.0
12-04 08:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614319616.0,865677312.0,1458462720.0,29680615424.0,3192.0,3215.0
12-04 08:37:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,1614315520.0,865677312.0,1458466816.0,29680615424.0,3683.0,3874.0
12-04 08:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614315520.0,865677312.0,1458466816.0,29680615424.0,3203.0,3197.0
12-04 08:37:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1614315520.0,865677312.0,1458466816.0,29680615424.0,5884.0,8074.0
12-04 08:37:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614315520.0,865677312.0,1458466816.0,29680615424.0,8010.0,10681.0
12-04 08:37:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614311424.0,865677312.0,1458470912.0,29680615424.0,3018.0,2684.0
12-04 08:37:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614311424.0,865677312.0,1458470912.0,29680615424.0,3684.0,3370.0
12-04 08:37:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614311424.0,865677312.0,1458470912.0,29680615424.0,4607.0,5729.0
12-04 08:37:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865677312.0,1458470912.0,29680558080.0,3846.0,4318.0
12-04 08:37:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614065664.0,865677312.0,1458470912.0,29680861184.0,3328.0,3421.0
12-04 08:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458470912.0,29680869376.0,3601.0,3676.0
12-04 08:37:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1614057472.0,865677312.0,1458470912.0,29680869376.0,4348.0,4864.0
12-04 08:37:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458470912.0,29680869376.0,6468.0,8890.0
12-04 08:37:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,3534.0,3598.0
12-04 08:37:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,4466.0,5489.0
12-04 08:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,3777.0,3968.0
12-04 08:37:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,3932.0,4340.0
12-04 08:37:42,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,4088.0,4639.0
12-04 08:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,2538.0,2046.0
12-04 08:37:44,0.083,0.0,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,3948.0,4566.0
12-04 08:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614061568.0,865677312.0,1458475008.0,29680861184.0,5244.0,6245.0
12-04 08:37:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,5227.0,6904.0
12-04 08:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,3252.0,3256.0
12-04 08:37:48,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,3952.0,4461.0
12-04 08:37:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,4441.0,5640.0
12-04 08:37:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,4160.0,4749.0
12-04 08:37:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,3348.0,3583.0
12-04 08:37:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,5060.0,6618.0
12-04 08:37:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1614540800.0,865677312.0,1458479104.0,29680377856.0,20779.0,20836.0
12-04 08:37:54,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614192640.0,865677312.0,1458479104.0,29680726016.0,4406.0,5317.0
12-04 08:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614188544.0,865677312.0,1458483200.0,29680726016.0,4507.0,5640.0
12-04 08:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1614188544.0,865677312.0,1458483200.0,29680726016.0,3762.0,3808.0
12-04 08:37:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614188544.0,865677312.0,1458483200.0,29680726016.0,4712.0,5781.0
12-04 08:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1614184448.0,865677312.0,1458487296.0,29680726016.0,3169.0,3069.0
12-04 08:37:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614184448.0,865677312.0,1458487296.0,29680726016.0,4746.0,4379.0
12-04 08:38:00,0.083,0.167,99.417,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,1614184448.0,865677312.0,1458487296.0,29680726016.0,5185.0,6662.0
12-04 08:38:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614184448.0,865677312.0,1458487296.0,29680726016.0,4466.0,5278.0
12-04 08:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614184448.0,865677312.0,1458487296.0,29680726016.0,4566.0,5582.0
12-04 08:38:03,3.661,0.915,95.424,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1625194496.0,865677312.0,1458491392.0,29669711872.0,29183.0,26295.0
12-04 08:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1624887296.0,865677312.0,1458544640.0,29669965824.0,5250.0,5940.0
12-04 08:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624879104.0,865677312.0,1458544640.0,29669974016.0,5357.0,6183.0
12-04 08:38:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,1624879104.0,865677312.0,1458544640.0,29669974016.0,3843.0,3028.0
12-04 08:38:07,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624879104.0,865677312.0,1458544640.0,29669974016.0,7995.0,7833.0
12-04 08:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624879104.0,865677312.0,1458544640.0,29669974016.0,3322.0,2428.0
12-04 08:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624879104.0,865677312.0,1458544640.0,29669974016.0,6634.0,8410.0
12-04 08:38:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1624883200.0,865677312.0,1458548736.0,29669965824.0,5743.0,7013.0
12-04 08:38:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1624883200.0,865677312.0,1458548736.0,29669965824.0,4533.0,4284.0
12-04 08:38:12,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1624883200.0,865677312.0,1458548736.0,29669965824.0,5284.0,6029.0
12-04 08:38:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625321472.0,865677312.0,1458548736.0,29669527552.0,39426.0,39719.0
12-04 08:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625264128.0,865677312.0,1458548736.0,29669584896.0,3163.0,3148.0
12-04 08:38:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,3334.0,3381.0
12-04 08:38:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,5320.0,6846.0
12-04 08:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,4266.0,5084.0
12-04 08:38:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,4437.0,5360.0
12-04 08:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,3368.0,3507.0
12-04 08:38:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,3318.0,3286.0
12-04 08:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,4742.0,5809.0
12-04 08:38:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,3536.0,3609.0
12-04 08:38:23,0.0,0.0,99.917,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,21859.0,23062.0
12-04 08:38:24,0.083,0.0,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,3194.0,3125.0
12-04 08:38:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,6603.0,9330.0
12-04 08:38:26,0.753,0.167,99.080,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,2570.0,1984.0
12-04 08:38:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,3522.0,3778.0
12-04 08:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,3912.0,4348.0
12-04 08:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,6892.0,7981.0
12-04 08:38:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625251840.0,865677312.0,1458561024.0,29669584896.0,3323.0,3239.0
12-04 08:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1625251840.0,865677312.0,1458561024.0,29669584896.0,3758.0,4363.0
12-04 08:38:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625247744.0,865677312.0,1458565120.0,29669584896.0,7030.0,9582.0
12-04 08:38:33,0.167,0.167,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1624428544.0,865677312.0,1458565120.0,29670404096.0,4334.0,4874.0
12-04 08:38:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1624494080.0,865677312.0,1458565120.0,29670338560.0,2655.0,2002.0
12-04 08:38:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624494080.0,865677312.0,1458565120.0,29670338560.0,4048.0,4683.0
12-04 08:38:36,0.083,0.167,99.667,0.083,0.0,0.0,0.0,94208.0,0.0,7.0,1624494080.0,865677312.0,1458565120.0,29670338560.0,4012.0,4397.0
12-04 08:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624494080.0,865677312.0,1458565120.0,29670338560.0,3768.0,3853.0
12-04 08:38:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1624485888.0,865677312.0,1458565120.0,29670346752.0,3912.0,4436.0
12-04 08:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1624485888.0,865677312.0,1458565120.0,29670346752.0,3988.0,4615.0
12-04 08:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624494080.0,865677312.0,1458565120.0,29670338560.0,4657.0,5556.0
12-04 08:38:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,5516.0,7019.0
12-04 08:38:42,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,4295.0,4889.0
12-04 08:38:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,5343.0,5469.0
12-04 08:38:44,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,3717.0,4215.0
12-04 08:38:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,3760.0,3720.0
12-04 08:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,3818.0,4280.0
12-04 08:38:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,22499.0,23643.0
12-04 08:38:48,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,4466.0,5449.0
12-04 08:38:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624485888.0,865677312.0,1458573312.0,29670338560.0,4762.0,5827.0
12-04 08:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624485888.0,865677312.0,1458573312.0,29670338560.0,3158.0,3046.0
12-04 08:38:51,4.013,0.502,95.485,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1678503936.0,865677312.0,1458573312.0,29616320512.0,78995.0,69775.0
12-04 08:38:52,10.906,1.174,87.836,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1857933312.0,865677312.0,1458573312.0,29436891136.0,169402.0,146218.0
12-04 08:38:53,22.0,0.667,77.250,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,1953624064.0,865677312.0,1458573312.0,29341200384.0,895811.0,300693.0
12-04 08:38:54,6.349,0.334,93.066,0.084,0.0,0.167,0.0,24576.0,0.0,3.0,2003165184.0,865677312.0,1458573312.0,29291659264.0,7661356.0,457100.0
12-04 08:38:55,2.848,0.251,96.817,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2008580096.0,865677312.0,1458573312.0,29286244352.0,7662927.0,455658.0
12-04 08:38:56,3.923,0.334,95.743,0.0,0.0,0.0,0.0,102400.0,0.0,5.0,2012561408.0,865677312.0,1458573312.0,29282263040.0,11389606.0,495374.0
12-04 08:38:57,3.183,0.168,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2013605888.0,865677312.0,1458577408.0,29281214464.0,7739854.0,456936.0
12-04 08:38:58,3.266,0.168,96.566,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2015690752.0,865677312.0,1458577408.0,29279129600.0,11319349.0,491839.0
12-04 08:38:59,3.101,0.251,96.563,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2019131392.0,865677312.0,1458577408.0,29275688960.0,9305782.0,476777.0
12-04 08:39:00,3.255,0.250,96.160,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2019246080.0,865677312.0,1458577408.0,29275574272.0,9745665.0,468561.0
12-04 08:39:01,3.003,0.167,96.831,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2019463168.0,865677312.0,1458581504.0,29275353088.0,10863439.0,493942.0
12-04 08:39:02,2.755,0.167,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2020524032.0,865677312.0,1458581504.0,29274292224.0,8189235.0,458422.0
12-04 08:39:03,2.766,0.0,97.150,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2020933632.0,865677312.0,1458581504.0,29273882624.0,11393656.0,509506.0
12-04 08:39:04,2.258,0.251,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2021281792.0,865677312.0,1458581504.0,29273534464.0,7662652.0,454253.0
12-04 08:39:05,3.094,0.334,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2022203392.0,865677312.0,1458585600.0,29272608768.0,11394067.0,494262.0
12-04 08:39:06,2.007,0.251,97.575,0.084,0.0,0.084,0.0,86016.0,0.0,8.0,2022412288.0,865677312.0,1458585600.0,29272399872.0,8257844.0,467906.0
12-04 08:39:07,2.759,0.334,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024906752.0,865677312.0,1458585600.0,29269905408.0,10798368.0,486945.0
12-04 08:39:08,2.012,0.335,97.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2027003904.0,865677312.0,1458585600.0,29267808256.0,8823519.0,473323.0
12-04 08:39:09,2.592,0.418,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2024448000.0,865677312.0,1458585600.0,29270364160.0,10235343.0,487426.0
12-04 08:39:10,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2025701376.0,865677312.0,1458585600.0,29269110784.0,11396079.0,507766.0
12-04 08:39:11,2.168,0.334,97.498,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2032791552.0,865677312.0,1458589696.0,29262016512.0,7660557.0,454236.0
12-04 08:39:12,3.018,0.251,96.563,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2026917888.0,865677312.0,1458589696.0,29267890176.0,11390278.0,498640.0
12-04 08:39:13,2.421,0.334,97.245,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2025562112.0,865677312.0,1458589696.0,29269245952.0,8036035.0,464886.0
12-04 08:39:14,2.343,0.167,97.490,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2025709568.0,865677312.0,1458589696.0,29269098496.0,11020099.0,486073.0
12-04 08:39:15,2.259,0.167,97.490,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2027073536.0,865677312.0,1458589696.0,29267734528.0,9289519.0,474018.0
12-04 08:39:16,2.673,0.084,97.243,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2024960000.0,865677312.0,1458589696.0,29269848064.0,9764055.0,482666.0
12-04 08:39:17,1.930,0.168,97.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2025312256.0,865677312.0,1458589696.0,29269495808.0,10486137.0,492755.0
12-04 08:39:18,2.762,0.167,96.820,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2025635840.0,865677312.0,1458589696.0,29269172224.0,8561840.0,461100.0
12-04 08:39:19,2.755,0.167,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024636416.0,865677312.0,1458593792.0,29270167552.0,11391980.0,508806.0
12-04 08:39:20,2.008,0.167,97.741,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2027298816.0,865677312.0,1458593792.0,29267505152.0,7661556.0,449963.0
12-04 08:39:21,2.259,0.251,97.490,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2027069440.0,865677312.0,1458593792.0,29267734528.0,11276704.0,499954.0
12-04 08:39:22,2.502,0.250,97.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2030370816.0,865677312.0,1458593792.0,29264433152.0,7777698.0,458286.0
12-04 08:39:23,2.590,0.418,96.992,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2031714304.0,865677312.0,1458593792.0,29263089664.0,11413588.0,512604.0
12-04 08:39:24,2.089,0.251,97.494,0.084,0.0,0.084,0.0,16384.0,0.0,3.0,2033369088.0,865677312.0,1458593792.0,29261434880.0,8367222.0,465206.0
12-04 08:39:25,2.517,0.252,97.148,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2033651712.0,865677312.0,1458593792.0,29261152256.0,10687507.0,490606.0
12-04 08:39:26,1.829,0.499,97.589,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,2033610752.0,865677312.0,1458593792.0,29261193216.0,5517108.0,438679.0
12-04 08:39:27,2.687,0.336,96.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037813248.0,865677312.0,1458597888.0,29256986624.0,11672486.0,492553.0
12-04 08:39:28,2.838,0.167,96.912,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2035040256.0,865677312.0,1458597888.0,29259759616.0,13256279.0,521673.0
12-04 08:39:29,1.838,0.167,97.744,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,2035421184.0,865677312.0,1458597888.0,29259378688.0,6736606.0,455955.0
12-04 08:39:30,2.513,0.168,97.320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039230464.0,865677312.0,1458597888.0,29255569408.0,11516329.0,491798.0
12-04 08:39:31,1.667,0.333,98.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2039992320.0,865677312.0,1458601984.0,29254803456.0,6602144.0,442384.0
12-04 08:39:32,2.419,0.334,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044719104.0,865677312.0,1458601984.0,29250076672.0,12907683.0,324567.0
12-04 08:39:33,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2045509632.0,865677312.0,1458601984.0,29249286144.0,252224.0,11350.0
12-04 08:39:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045235200.0,865677312.0,1458601984.0,29249560576.0,4048.0,12551.0
12-04 08:39:35,0.167,0.083,99.666,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2045390848.0,865677312.0,1458606080.0,29249400832.0,23190.0,23913.0
12-04 08:39:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,5160.0,6708.0
12-04 08:39:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,2780.0,2368.0
12-04 08:39:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,3691.0,4210.0
12-04 08:39:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,3705.0,4010.0
12-04 08:39:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,3852.0,4306.0
12-04 08:39:41,0.0,0.083,99.667,0.167,0.0,0.083,0.0,90112.0,0.0,8.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,6815.0,7932.0
12-04 08:39:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045771776.0,865677312.0,1458606080.0,29249019904.0,4620.0,5535.0
12-04 08:39:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045771776.0,865677312.0,1458606080.0,29249019904.0,4054.0,4614.0
12-04 08:39:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,3067.0,2807.0
12-04 08:39:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,5989.0,8211.0
12-04 08:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,2968.0,2991.0
12-04 08:39:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,3919.0,4434.0
12-04 08:39:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,3723.0,4330.0
12-04 08:39:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,3516.0,3783.0
12-04 08:39:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,3092.0,3125.0
12-04 08:39:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,4722.0,5987.0
12-04 08:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,4377.0,5500.0
12-04 08:39:53,5.171,0.917,93.661,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2060709888.0,865677312.0,1458614272.0,29234073600.0,29810.0,26826.0
12-04 08:39:54,1.501,0.917,97.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1618169856.0,865677312.0,1458597888.0,29676630016.0,8824.0,13448.0
12-04 08:39:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616957440.0,865677312.0,1458561024.0,29677879296.0,4642.0,5755.0
12-04 08:39:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1616949248.0,865677312.0,1458561024.0,29677887488.0,4657.0,5535.0
12-04 08:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616949248.0,865677312.0,1458561024.0,29677887488.0,3268.0,3351.0
12-04 08:39:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1616949248.0,865677312.0,1458561024.0,29677887488.0,4460.0,5373.0
12-04 08:39:59,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1616912384.0,865677312.0,1458565120.0,29677920256.0,7246.0,8339.0
12-04 08:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616863232.0,865677312.0,1458565120.0,29677969408.0,3757.0,3319.0
12-04 08:40:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1616863232.0,865677312.0,1458565120.0,29677969408.0,4949.0,5717.0
12-04 08:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616863232.0,865677312.0,1458565120.0,29677969408.0,3352.0,3240.0
12-04 08:40:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616859136.0,865677312.0,1458569216.0,29677969408.0,4610.0,4216.0
12-04 08:40:04,0.0,0.250,99.584,0.083,0.0,0.083,0.0,36864.0,0.0,3.0,1616859136.0,865677312.0,1458569216.0,29677969408.0,6282.0,7631.0
12-04 08:40:05,0.083,0.0,99.583,0.334,0.0,0.0,0.0,4096.0,0.0,1.0,1616859136.0,865677312.0,1458569216.0,29677969408.0,7348.0,8211.0
12-04 08:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1616855040.0,865677312.0,1458573312.0,29677969408.0,3847.0,3507.0
12-04 08:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616855040.0,865677312.0,1458573312.0,29677969408.0,7318.0,9530.0
12-04 08:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616855040.0,865677312.0,1458573312.0,29677969408.0,3228.0,2390.0
12-04 08:40:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616855040.0,865677312.0,1458573312.0,29677969408.0,4372.0,4254.0
12-04 08:40:10,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1616863232.0,865677312.0,1458573312.0,29677961216.0,4535.0,4767.0
12-04 08:40:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1616863232.0,865677312.0,1458573312.0,29677961216.0,4178.0,4002.0
12-04 08:40:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616863232.0,865677312.0,1458573312.0,29677961216.0,5190.0,5831.0
12-04 08:40:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1616334848.0,865677312.0,1458577408.0,29678485504.0,22702.0,23406.0
12-04 08:40:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,6262.0,8362.0
12-04 08:40:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,2645.0,2224.0
12-04 08:40:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,8.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,3746.0,4410.0
12-04 08:40:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,3827.0,4519.0
12-04 08:40:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,2744.0,2149.0
12-04 08:40:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,3771.0,3916.0
12-04 08:40:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,4540.0,5601.0
12-04 08:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,3859.0,4459.0
12-04 08:40:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,6302.0,8924.0
12-04 08:40:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,11.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,21955.0,23077.0
12-04 08:40:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,3289.0,3220.0
12-04 08:40:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,3932.0,4077.0
12-04 08:40:26,0.751,0.0,99.249,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,3817.0,4253.0
12-04 08:40:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,3233.0,3327.0
12-04 08:40:28,0.0,0.167,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1616343040.0,865677312.0,1458585600.0,29678469120.0,4477.0,5472.0
12-04 08:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616687104.0,865677312.0,1458585600.0,29678125056.0,67124.0,101298.0
12-04 08:40:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616572416.0,865677312.0,1458585600.0,29678239744.0,4406.0,5448.0
12-04 08:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1616572416.0,865677312.0,1458585600.0,29678239744.0,5356.0,6929.0
12-04 08:40:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616572416.0,865677312.0,1458585600.0,29678239744.0,4440.0,5512.0
12-04 08:40:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616048128.0,865677312.0,1458585600.0,29678764032.0,2574.0,2133.0
12-04 08:40:34,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1616080896.0,865677312.0,1458585600.0,29678731264.0,3576.0,3659.0
12-04 08:40:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1616044032.0,865677312.0,1458589696.0,29678764032.0,2685.0,2339.0
12-04 08:40:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1616035840.0,865677312.0,1458589696.0,29678772224.0,4666.0,5641.0
12-04 08:40:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,5910.0,8007.0
12-04 08:40:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,3657.0,4117.0
12-04 08:40:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,4919.0,6150.0
12-04 08:40:40,0.0,0.0,99.750,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,4897.0,5832.0
12-04 08:40:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,19834.0,19560.0
12-04 08:40:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,3269.0,3227.0
12-04 08:40:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,2840.0,2410.0
12-04 08:40:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,4784.0,5838.0
12-04 08:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616027648.0,865677312.0,1458597888.0,29678772224.0,6176.0,8188.0
12-04 08:40:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1616035840.0,865677312.0,1458597888.0,29678764032.0,4506.0,5511.0
12-04 08:40:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616035840.0,865677312.0,1458597888.0,29678764032.0,3328.0,4216.0
12-04 08:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1616027648.0,865677312.0,1458597888.0,29678772224.0,4677.0,5655.0
12-04 08:40:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616027648.0,865677312.0,1458597888.0,29678772224.0,2674.0,2290.0
12-04 08:40:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616027648.0,865677312.0,1458597888.0,29678772224.0,3406.0,3489.0
12-04 08:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1616027648.0,865677312.0,1458597888.0,29678772224.0,3514.0,3741.0
12-04 08:40:52,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1616023552.0,865681408.0,1458597888.0,29678772224.0,3258.0,3244.0
12-04 08:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616121856.0,865681408.0,1458597888.0,29678673920.0,22692.0,24140.0
12-04 08:40:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,4666.0,5607.0
12-04 08:40:55,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,5745.0,7405.0
12-04 08:40:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,3782.0,4163.0
12-04 08:40:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,3228.0,3368.0
12-04 08:40:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,40960.0,0.0,9.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,2314.0,1823.0
12-04 08:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,5980.0,6573.0
12-04 08:41:00,0.250,0.167,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,6024.0,7223.0
12-04 08:41:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,4854.0,4523.0
12-04 08:41:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615904768.0,865681408.0,1458606080.0,29678882816.0,4082.0,4210.0
12-04 08:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615904768.0,865681408.0,1458606080.0,29678882816.0,3294.0,3355.0
12-04 08:41:04,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615904768.0,865681408.0,1458606080.0,29678882816.0,5964.0,7148.0
12-04 08:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615904768.0,865681408.0,1458606080.0,29678882816.0,4843.0,5090.0
12-04 08:41:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615896576.0,865681408.0,1458606080.0,29678891008.0,3938.0,3094.0
12-04 08:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615892480.0,865681408.0,1458610176.0,29678891008.0,4178.0,3936.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615892480.0,865681408.0,1458610176.0,29678891008.0,5295.0,5983.0
12-04 08:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615888384.0,865681408.0,1458614272.0,29678891008.0,5397.0,6135.0
12-04 08:41:10,0.083,0.167,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1615888384.0,865681408.0,1458614272.0,29678891008.0,5782.0,6541.0
12-04 08:41:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615888384.0,865681408.0,1458614272.0,29678891008.0,4898.0,5038.0
12-04 08:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615888384.0,865681408.0,1458614272.0,29678891008.0,3912.0,3507.0
12-04 08:41:13,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616609280.0,865681408.0,1458614272.0,29678170112.0,6200.0,7352.0
12-04 08:41:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616273408.0,865681408.0,1458618368.0,29678501888.0,2478.0,2004.0
12-04 08:41:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616273408.0,865681408.0,1458618368.0,29678501888.0,3798.0,4453.0
12-04 08:41:16,0.418,0.0,99.415,0.167,0.0,0.0,0.0,98304.0,0.0,8.0,1616273408.0,865681408.0,1458618368.0,29678501888.0,6938.0,8108.0
12-04 08:41:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,3259.0,3372.0
12-04 08:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,3912.0,4280.0
12-04 08:41:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,5456.0,7019.0
12-04 08:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,2564.0,2026.0
12-04 08:41:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,5674.0,7476.0
12-04 08:41:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,3298.0,3293.0
12-04 08:41:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,21215.0,21736.0
12-04 08:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1616257024.0,865681408.0,1458626560.0,29678510080.0,4376.0,5422.0
12-04 08:41:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616257024.0,865681408.0,1458626560.0,29678510080.0,4053.0,4652.0
12-04 08:41:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1616265216.0,865681408.0,1458626560.0,29678501888.0,4190.0,4777.0
12-04 08:41:27,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1616265216.0,865681408.0,1458626560.0,29678501888.0,4642.0,5784.0
12-04 08:41:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1616261120.0,865685504.0,1458626560.0,29678501888.0,3812.0,4321.0
12-04 08:41:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1616261120.0,865685504.0,1458626560.0,29678501888.0,5510.0,6957.0
12-04 08:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616261120.0,865685504.0,1458626560.0,29678501888.0,4050.0,3544.0
12-04 08:41:31,0.083,0.083,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,1616261120.0,865685504.0,1458626560.0,29678501888.0,22483.0,23841.0
12-04 08:41:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616257024.0,865685504.0,1458630656.0,29678501888.0,4600.0,5644.0
12-04 08:41:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615581184.0,865685504.0,1458630656.0,29679177728.0,4513.0,5559.0
12-04 08:41:34,0.083,0.167,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,1615749120.0,865685504.0,1458630656.0,29679009792.0,4068.0,4747.0
12-04 08:41:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1615749120.0,865685504.0,1458630656.0,29679009792.0,2645.0,2224.0
12-04 08:41:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,1615749120.0,865685504.0,1458630656.0,29679009792.0,5368.0,7064.0
12-04 08:41:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615749120.0,865685504.0,1458630656.0,29679009792.0,3294.0,3397.0
12-04 08:41:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615749120.0,865685504.0,1458630656.0,29679009792.0,3037.0,3041.0
12-04 08:41:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615745024.0,865685504.0,1458634752.0,29679009792.0,5456.0,6889.0
12-04 08:41:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,4152.0,4578.0
12-04 08:41:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,4458.0,5088.0
12-04 08:41:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,4537.0,5449.0
12-04 08:41:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,20842.0,21513.0
12-04 08:41:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,2444.0,1942.0
12-04 08:41:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,6070.0,8194.0
12-04 08:41:46,0.0,0.083,99.666,0.250,0.0,0.0,0.0,90112.0,0.0,8.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,4627.0,4336.0
12-04 08:41:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,3300.0,3354.0
12-04 08:41:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,5924.0,6430.0
12-04 08:41:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615732736.0,865685504.0,1458638848.0,29679017984.0,4842.0,5965.0
12-04 08:41:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615728640.0,865685504.0,1458642944.0,29679017984.0,5774.0,7631.0
12-04 08:41:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1615728640.0,865685504.0,1458642944.0,29679017984.0,3726.0,4286.0
12-04 08:41:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615728640.0,865685504.0,1458642944.0,29679017984.0,3132.0,3202.0
12-04 08:41:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615204352.0,865685504.0,1458642944.0,29679542272.0,23095.0,23743.0
12-04 08:41:54,1.334,0.500,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1638793216.0,865685504.0,1458642944.0,29655953408.0,9539.0,8360.0
12-04 08:41:55,4.417,1.083,94.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1618186240.0,865685504.0,1458708480.0,29676494848.0,6299.0,8383.0
12-04 08:41:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1616396288.0,865685504.0,1458651136.0,29678342144.0,4522.0,4960.0
12-04 08:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,5944.0,8163.0
12-04 08:41:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,20387.0,20472.0
12-04 08:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,5109.0,5253.0
12-04 08:42:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,3157.0,3059.0
12-04 08:42:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,3155.0,2775.0
12-04 08:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,5620.0,7047.0
12-04 08:42:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616400384.0,865685504.0,1458655232.0,29678333952.0,5190.0,6809.0
12-04 08:42:04,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1616400384.0,865685504.0,1458655232.0,29678333952.0,5836.0,6936.0
12-04 08:42:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616408576.0,865685504.0,1458655232.0,29678325760.0,4977.0,5260.0
12-04 08:42:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615810560.0,865685504.0,1458655232.0,29678923776.0,5111.0,5252.0
12-04 08:42:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615519744.0,865685504.0,1458655232.0,29679214592.0,3888.0,3684.0
12-04 08:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615515648.0,865685504.0,1458659328.0,29679214592.0,3288.0,2366.0
12-04 08:42:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1615515648.0,865685504.0,1458659328.0,29679214592.0,5526.0,6324.0
12-04 08:42:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1615511552.0,865685504.0,1458663424.0,29679214592.0,5250.0,5940.0
12-04 08:42:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615511552.0,865685504.0,1458663424.0,29679214592.0,5609.0,6532.0
12-04 08:42:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615511552.0,865685504.0,1458663424.0,29679214592.0,4573.0,4662.0
12-04 08:42:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615867904.0,865685504.0,1458663424.0,29678858240.0,5420.0,6179.0
12-04 08:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615507456.0,865685504.0,1458667520.0,29679214592.0,3137.0,3133.0
12-04 08:42:15,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615507456.0,865685504.0,1458667520.0,29679214592.0,3234.0,3326.0
12-04 08:42:16,0.083,0.083,99.666,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1615507456.0,865685504.0,1458667520.0,29679214592.0,3572.0,3610.0
12-04 08:42:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615515648.0,865685504.0,1458667520.0,29679206400.0,3958.0,4586.0
12-04 08:42:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615515648.0,865685504.0,1458667520.0,29679206400.0,3622.0,4028.0
12-04 08:42:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615515648.0,865685504.0,1458667520.0,29679206400.0,5330.0,6947.0
12-04 08:42:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615515648.0,865685504.0,1458667520.0,29679206400.0,5753.0,7810.0
12-04 08:42:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,3938.0,4101.0
12-04 08:42:22,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,2968.0,2993.0
12-04 08:42:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,20543.0,20671.0
12-04 08:42:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,3717.0,4094.0
12-04 08:42:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,3234.0,3289.0
12-04 08:42:26,1.0,0.0,99.0,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,4521.0,4959.0
12-04 08:42:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615503360.0,865685504.0,1458671616.0,29679214592.0,5755.0,7898.0
12-04 08:42:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615503360.0,865685504.0,1458671616.0,29679214592.0,4198.0,4586.0
12-04 08:42:29,0.250,0.083,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1615503360.0,865685504.0,1458671616.0,29679214592.0,6880.0,8070.0
12-04 08:42:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865685504.0,1458675712.0,29679214592.0,3092.0,3123.0
12-04 08:42:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,1615499264.0,865685504.0,1458675712.0,29679214592.0,4980.0,6373.0
12-04 08:42:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865685504.0,1458675712.0,29679214592.0,3032.0,3111.0
12-04 08:42:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616068608.0,865685504.0,1458675712.0,29678645248.0,3354.0,3440.0
12-04 08:42:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,1615888384.0,865685504.0,1458675712.0,29678825472.0,5220.0,6684.0
12-04 08:42:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615888384.0,865685504.0,1458675712.0,29678825472.0,4058.0,4677.0
12-04 08:42:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1615888384.0,865685504.0,1458675712.0,29678825472.0,4099.0,4774.0
12-04 08:42:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615769600.0,865685504.0,1458675712.0,29678944256.0,5221.0,6878.0
12-04 08:42:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615765504.0,865685504.0,1458679808.0,29678944256.0,20097.0,19551.0
12-04 08:42:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615765504.0,865685504.0,1458679808.0,29678944256.0,4701.0,5729.0
12-04 08:42:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615765504.0,865685504.0,1458679808.0,29678944256.0,3097.0,3149.0
12-04 08:42:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615765504.0,865685504.0,1458679808.0,29678944256.0,4945.0,6205.0
12-04 08:42:42,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615761408.0,865685504.0,1458683904.0,29678944256.0,3298.0,3293.0
12-04 08:42:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615761408.0,865685504.0,1458683904.0,29678944256.0,3888.0,4458.0
12-04 08:42:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1615761408.0,865685504.0,1458683904.0,29678944256.0,5025.0,6566.0
12-04 08:42:45,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615761408.0,865685504.0,1458683904.0,29678944256.0,6565.0,6224.0
12-04 08:42:46,2.840,1.253,95.739,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,1616261120.0,865685504.0,1458745344.0,29678383104.0,5582.0,5437.0
12-04 08:42:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,21151.0,21790.0
12-04 08:42:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,4305.0,5398.0
12-04 08:42:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,4512.0,5665.0
12-04 08:42:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,2898.0,2485.0
12-04 08:42:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,5453.0,7035.0
12-04 08:42:52,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,3865.0,4544.0
12-04 08:42:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615364096.0,865685504.0,1458692096.0,29679333376.0,20475.0,20633.0
12-04 08:42:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615007744.0,865685504.0,1458692096.0,29679689728.0,4052.0,4489.0
12-04 08:42:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615007744.0,865685504.0,1458692096.0,29679689728.0,4856.0,6097.0
12-04 08:42:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1615007744.0,865685504.0,1458692096.0,29679689728.0,4006.0,4452.0
12-04 08:42:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615007744.0,865685504.0,1458692096.0,29679689728.0,3268.0,3350.0
12-04 08:42:58,0.166,0.166,99.418,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1615003648.0,865689600.0,1458692096.0,29679689728.0,3752.0,4279.0
12-04 08:42:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1615003648.0,865689600.0,1458692096.0,29679689728.0,5895.0,6465.0
12-04 08:43:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615003648.0,865689600.0,1458692096.0,29679689728.0,4506.0,5539.0
12-04 08:43:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615003648.0,865689600.0,1458692096.0,29679689728.0,5306.0,6482.0
12-04 08:43:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,5226.0,6711.0
12-04 08:43:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,2851.0,2393.0
12-04 08:43:04,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,4441.0,4634.0
12-04 08:43:05,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,5116.0,5495.0
12-04 08:43:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,3525.0,2548.0
12-04 08:43:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,5225.0,6089.0
12-04 08:43:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,4501.0,4676.0
12-04 08:43:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1614995456.0,865689600.0,1458700288.0,29679689728.0,6080.0,7400.0
12-04 08:43:10,0.166,0.083,99.501,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1614995456.0,865689600.0,1458700288.0,29679689728.0,5638.0,6482.0
12-04 08:43:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1614995456.0,865689600.0,1458700288.0,29679689728.0,6011.0,5742.0
12-04 08:43:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614995456.0,865689600.0,1458700288.0,29679689728.0,3227.0,2428.0
12-04 08:43:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615441920.0,865689600.0,1458700288.0,29679243264.0,6080.0,7332.0
12-04 08:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3562.0,4118.0
12-04 08:43:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3808.0,3878.0
12-04 08:43:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3852.0,4372.0
12-04 08:43:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3959.0,4483.0
12-04 08:43:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,5054.0,6630.0
12-04 08:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3394.0,3487.0
12-04 08:43:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,4135.0,4667.0
12-04 08:43:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3344.0,3467.0
12-04 08:43:22,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3946.0,4343.0
12-04 08:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,21482.0,22269.0
12-04 08:43:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615118336.0,865689600.0,1458712576.0,29679554560.0,4340.0,5354.0
12-04 08:43:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1615118336.0,865689600.0,1458712576.0,29679554560.0,5352.0,6486.0
12-04 08:43:26,0.166,0.166,99.667,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,3812.0,4255.0
12-04 08:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,5922.0,6465.0
12-04 08:43:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,3292.0,3334.0
12-04 08:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,6523.0,7722.0
12-04 08:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,3660.0,3952.0
12-04 08:43:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,3822.0,4523.0
12-04 08:43:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458716672.0,29679546368.0,6368.0,8894.0
12-04 08:43:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615081472.0,865689600.0,1458716672.0,29679587328.0,3224.0,3320.0
12-04 08:43:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,5387.0,5347.0
12-04 08:43:35,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,4175.0,4976.0
12-04 08:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,3686.0,4118.0
12-04 08:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,3334.0,3445.0
12-04 08:43:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,21225.0,21733.0
12-04 08:43:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,3847.0,4446.0
12-04 08:43:40,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,4290.0,4935.0
12-04 08:43:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,5106.0,6794.0
12-04 08:43:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,5220.0,6750.0
12-04 08:43:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,2840.0,2381.0
12-04 08:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,3008.0,3041.0
12-04 08:43:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,4884.0,6162.0
12-04 08:43:46,0.167,0.0,99.584,0.250,0.0,0.0,0.0,86016.0,0.0,8.0,1615491072.0,865693696.0,1458724864.0,29679165440.0,3129.0,3087.0
12-04 08:43:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615491072.0,865693696.0,1458724864.0,29679165440.0,4447.0,5398.0
12-04 08:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865693696.0,1458728960.0,29679165440.0,4376.0,5420.0
12-04 08:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865693696.0,1458728960.0,29679165440.0,5135.0,6857.0
12-04 08:43:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865693696.0,1458728960.0,29679165440.0,2947.0,2440.0
12-04 08:43:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615486976.0,865693696.0,1458728960.0,29679165440.0,4082.0,4720.0
12-04 08:43:52,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1615486976.0,865693696.0,1458728960.0,29679165440.0,2718.0,2340.0
12-04 08:43:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615835136.0,865693696.0,1458728960.0,29678817280.0,21891.0,23059.0
12-04 08:43:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1615478784.0,865693696.0,1458728960.0,29679173632.0,4112.0,4527.0
12-04 08:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615478784.0,865693696.0,1458728960.0,29679173632.0,5739.0,7344.0
12-04 08:43:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,4245.0,5288.0
12-04 08:43:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,4601.0,5774.0
12-04 08:43:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,3158.0,3088.0
12-04 08:43:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,5111.0,5226.0
12-04 08:44:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,3057.0,2576.0
12-04 08:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,4662.0,5735.0
12-04 08:44:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,3906.0,4384.0
12-04 08:44:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,4507.0,5598.0
12-04 08:44:04,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,5814.0,6996.0
12-04 08:44:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615470592.0,865693696.0,1458737152.0,29679173632.0,22824.0,23147.0
12-04 08:44:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615470592.0,865693696.0,1458737152.0,29679173632.0,4667.0,4867.0
12-04 08:44:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865693696.0,1458737152.0,29679173632.0,4178.0,3894.0
12-04 08:44:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865693696.0,1458737152.0,29679173632.0,4008.0,3558.0
12-04 08:44:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865693696.0,1458737152.0,29679173632.0,4049.0,3749.0
12-04 08:44:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1615466496.0,865697792.0,1458737152.0,29679173632.0,4316.0,3976.0
12-04 08:44:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615466496.0,865697792.0,1458737152.0,29679173632.0,6300.0,7536.0
12-04 08:44:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615462400.0,865697792.0,1458741248.0,29679173632.0,6689.0,8299.0
12-04 08:44:13,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615831040.0,865697792.0,1458741248.0,29678804992.0,4344.0,3852.0
12-04 08:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865697792.0,1458741248.0,29679165440.0,3872.0,4322.0
12-04 08:44:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865697792.0,1458741248.0,29679165440.0,4330.0,4976.0
12-04 08:44:16,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1615470592.0,865697792.0,1458741248.0,29679165440.0,2578.0,2124.0
12-04 08:44:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865697792.0,1458741248.0,29679165440.0,4601.0,5665.0
12-04 08:44:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,4626.0,5582.0
12-04 08:44:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,5456.0,6912.0
12-04 08:44:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,3082.0,2646.0
12-04 08:44:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,5162.0,6123.0
12-04 08:44:22,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,3158.0,3112.0
12-04 08:44:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,1615454208.0,865697792.0,1458749440.0,29679173632.0,21254.0,21841.0
12-04 08:44:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,3329.0,3227.0
12-04 08:44:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,4485.0,5179.0
12-04 08:44:26,4.257,0.751,94.908,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,1625952256.0,865697792.0,1458749440.0,29668675584.0,22767.0,22711.0
12-04 08:44:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,11705.0,11951.0
12-04 08:44:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,3218.0,3153.0
12-04 08:44:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,4712.0,4240.0
12-04 08:44:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,5018.0,6213.0
12-04 08:44:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,20692.0,20625.0
12-04 08:44:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,3811.0,4253.0
12-04 08:44:33,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625698304.0,865697792.0,1458806784.0,29668872192.0,6110.0,8148.0
12-04 08:44:34,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1625772032.0,865697792.0,1458810880.0,29668794368.0,5848.0,6132.0
12-04 08:44:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1625772032.0,865697792.0,1458810880.0,29668794368.0,4108.0,4590.0
12-04 08:44:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1624838144.0,865697792.0,1458810880.0,29669728256.0,3440.0,3581.0
12-04 08:44:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624715264.0,865697792.0,1458810880.0,29669851136.0,4234.0,4915.0
12-04 08:44:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1624715264.0,865697792.0,1458810880.0,29669851136.0,19988.0,19316.0
12-04 08:44:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624715264.0,865697792.0,1458810880.0,29669851136.0,4048.0,4485.0
12-04 08:44:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1624711168.0,865701888.0,1458810880.0,29669851136.0,3723.0,4215.0
12-04 08:44:41,0.916,0.083,99.001,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1626234880.0,865701888.0,1458810880.0,29668327424.0,5160.0,6380.0
12-04 08:44:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626484736.0,865701888.0,1458814976.0,29668073472.0,5734.0,7647.0
12-04 08:44:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626484736.0,865701888.0,1458814976.0,29668073472.0,4002.0,4650.0
12-04 08:44:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626484736.0,865701888.0,1458814976.0,29668073472.0,3469.0,3409.0
12-04 08:44:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626484736.0,865701888.0,1458814976.0,29668073472.0,4842.0,5900.0
12-04 08:44:46,0.083,0.083,99.666,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,1626480640.0,865705984.0,1458814976.0,29668073472.0,3447.0,3568.0
12-04 08:44:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626480640.0,865705984.0,1458814976.0,29668073472.0,3580.0,3591.0
12-04 08:44:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626480640.0,865705984.0,1458814976.0,29668073472.0,4406.0,5384.0
12-04 08:44:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1626480640.0,865705984.0,1458814976.0,29668073472.0,3948.0,4632.0
12-04 08:44:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626476544.0,865705984.0,1458819072.0,29668073472.0,4506.0,5408.0
12-04 08:44:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1626472448.0,865705984.0,1458823168.0,29668073472.0,24307.0,27150.0
12-04 08:44:52,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1626460160.0,865710080.0,1458823168.0,29668081664.0,3272.0,3418.0
12-04 08:44:53,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626935296.0,865710080.0,1458823168.0,29667606528.0,20016.0,19621.0
12-04 08:44:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626587136.0,865710080.0,1458823168.0,29667954688.0,3686.0,4213.0
12-04 08:44:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626521600.0,865710080.0,1458823168.0,29668020224.0,4676.0,5648.0
12-04 08:44:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1626521600.0,865710080.0,1458823168.0,29668020224.0,3381.0,3566.0
12-04 08:44:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626521600.0,865710080.0,1458823168.0,29668020224.0,4822.0,4479.0
12-04 08:44:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626521600.0,865710080.0,1458823168.0,29668020224.0,5154.0,6588.0
12-04 08:44:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1626517504.0,865710080.0,1458827264.0,29668020224.0,7733.0,9934.0
12-04 08:45:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1626509312.0,865710080.0,1458827264.0,29668028416.0,4140.0,4726.0
12-04 08:45:01,0.083,0.166,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1626509312.0,865710080.0,1458827264.0,29668028416.0,4082.0,4750.0
12-04 08:45:02,8.140,1.163,90.615,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1738043392.0,865710080.0,1458827264.0,29556494336.0,147503.0,127159.0
12-04 08:45:03,29.139,1.325,69.536,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,1955602432.0,865710080.0,1458827264.0,29338935296.0,920014.0,272105.0
12-04 08:45:04,4.599,0.251,94.983,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1985339392.0,865710080.0,1458827264.0,29309198336.0,4471167.0,402869.0
12-04 08:45:05,4.591,0.417,94.908,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2005307392.0,865710080.0,1458827264.0,29289230336.0,10851176.0,503306.0
12-04 08:45:06,3.506,0.334,96.077,0.0,0.0,0.083,0.0,118784.0,0.0,5.0,2012798976.0,865710080.0,1458831360.0,29281734656.0,10786799.0,512998.0
12-04 08:45:07,3.589,0.250,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2013777920.0,865710080.0,1458831360.0,29280755712.0,8292563.0,469707.0
12-04 08:45:08,3.589,0.334,95.993,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2020229120.0,865710080.0,1458831360.0,29274304512.0,11405741.0,510392.0
12-04 08:45:09,3.003,0.167,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2020372480.0,865710080.0,1458831360.0,29274161152.0,8131303.0,448054.0
12-04 08:45:10,2.843,0.167,96.739,0.167,0.0,0.084,0.0,40960.0,0.0,9.0,2021265408.0,865714176.0,1458831360.0,29273264128.0,10933049.0,509648.0
12-04 08:45:11,2.676,0.167,96.990,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2024259584.0,865714176.0,1458835456.0,29270265856.0,10015353.0,479931.0
12-04 08:45:12,2.590,0.251,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024030208.0,865714176.0,1458835456.0,29270495232.0,9043125.0,462537.0
12-04 08:45:13,2.506,0.251,97.076,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2025713664.0,865714176.0,1458835456.0,29268811776.0,9864941.0,492455.0
12-04 08:45:14,2.671,0.167,97.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2026029056.0,865714176.0,1458835456.0,29268496384.0,9205644.0,472374.0
12-04 08:45:15,3.417,0.250,96.250,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2027278336.0,865714176.0,1458835456.0,29267247104.0,11390363.0,498976.0
12-04 08:45:16,2.007,0.167,97.659,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2029260800.0,865714176.0,1458835456.0,29265264640.0,7840554.0,441808.0
12-04 08:45:17,3.005,0.250,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2029088768.0,865714176.0,1458835456.0,29265436672.0,11216397.0,510683.0
12-04 08:45:18,2.089,0.167,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2030886912.0,865714176.0,1458839552.0,29263634432.0,7670008.0,458289.0
12-04 08:45:19,2.345,0.251,97.404,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2033291264.0,865714176.0,1458839552.0,29261230080.0,11390321.0,497693.0
12-04 08:45:20,2.174,0.167,97.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2033983488.0,865714176.0,1458839552.0,29260537856.0,9479036.0,474167.0
12-04 08:45:21,2.845,0.251,96.736,0.084,0.0,0.084,0.0,65536.0,0.0,5.0,2033713152.0,865714176.0,1458843648.0,29260804096.0,9592889.0,492815.0
12-04 08:45:22,2.588,0.083,96.995,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,2036064256.0,865714176.0,1458843648.0,29258452992.0,9103309.0,457870.0
12-04 08:45:23,2.423,0.334,97.243,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2039013376.0,865714176.0,1458843648.0,29255503872.0,9974747.0,498922.0
12-04 08:45:24,2.172,0.251,97.494,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2040107008.0,865714176.0,1458843648.0,29254410240.0,8613273.0,400169.0
12-04 08:45:25,2.673,0.251,97.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041487360.0,865714176.0,1458843648.0,29253029888.0,10436514.0,546768.0
12-04 08:45:26,2.755,0.334,96.828,0.0,0.0,0.083,0.0,61440.0,0.0,4.0,2041307136.0,865714176.0,1458847744.0,29253206016.0,11399090.0,511690.0
12-04 08:45:27,2.172,0.084,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2042482688.0,865714176.0,1458847744.0,29252030464.0,7717890.0,439244.0
12-04 08:45:28,2.833,0.417,96.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2046300160.0,865714176.0,1458847744.0,29248212992.0,11336924.0,510875.0
12-04 08:45:29,2.836,0.167,96.997,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2046828544.0,865714176.0,1458847744.0,29247684608.0,9315422.0,454305.0
12-04 08:45:30,2.588,0.0,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2047479808.0,865714176.0,1458847744.0,29247033344.0,9745868.0,496271.0
12-04 08:45:31,2.583,0.333,96.917,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2048184320.0,865714176.0,1458847744.0,29246328832.0,11396639.0,496998.0
12-04 08:45:32,2.504,0.334,97.078,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2051395584.0,865714176.0,1458847744.0,29243117568.0,7671378.0,458047.0
12-04 08:45:33,3.161,0.499,96.256,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2042413056.0,865714176.0,1458847744.0,29252100096.0,11396176.0,486794.0
12-04 08:45:34,2.502,0.334,97.081,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,2035597312.0,865714176.0,1458847744.0,29258915840.0,8354642.0,456527.0
12-04 08:45:35,2.256,0.334,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2034069504.0,865714176.0,1458851840.0,29260439552.0,10703991.0,501615.0
12-04 08:45:36,1.756,0.167,98.077,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2034577408.0,865714176.0,1458851840.0,29259931648.0,9241633.0,454580.0
12-04 08:45:37,2.263,0.168,97.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2035032064.0,865714176.0,1458851840.0,29259476992.0,9742068.0,493244.0
12-04 08:45:38,2.252,0.167,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2035032064.0,865714176.0,1458851840.0,29259476992.0,9680073.0,473128.0
12-04 08:45:39,2.339,0.334,97.327,0.0,0.0,0.0,0.0,65536.0,0.0,11.0,2035015680.0,865714176.0,1458851840.0,29259493376.0,9453256.0,471121.0
12-04 08:45:40,2.669,0.334,96.914,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2036150272.0,865714176.0,1458851840.0,29258358784.0,11396580.0,492428.0
12-04 08:45:41,2.256,0.251,97.494,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2037919744.0,865714176.0,1458851840.0,29256589312.0,7669381.0,470177.0
12-04 08:45:42,2.087,0.501,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2036686848.0,865714176.0,1458851840.0,29257822208.0,11335844.0,403051.0
12-04 08:45:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2035970048.0,865714176.0,1458855936.0,29258534912.0,3449.0,3928.0
12-04 08:45:44,0.668,0.084,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038984704.0,865714176.0,1458855936.0,29255520256.0,3132969.0,38263.0
12-04 08:45:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039525376.0,865714176.0,1458855936.0,29254979584.0,4609.0,6062.0
12-04 08:45:46,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2039652352.0,865714176.0,1458855936.0,29254852608.0,21122.0,29661.0
12-04 08:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039812096.0,865714176.0,1458855936.0,29254692864.0,4048.0,4656.0
12-04 08:45:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039812096.0,865714176.0,1458855936.0,29254692864.0,3169.0,3136.0
12-04 08:45:49,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2039812096.0,865714176.0,1458855936.0,29254692864.0,6604.0,9263.0
12-04 08:45:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2039812096.0,865714176.0,1458855936.0,29254692864.0,4537.0,5581.0
12-04 08:45:51,9.833,0.333,89.750,0.0,0.0,0.083,0.0,159744.0,0.0,29.0,2043850752.0,865714176.0,1458860032.0,29250650112.0,4437542.0,351645.0
12-04 08:45:52,5.804,0.332,93.532,0.249,0.0,0.083,0.0,32768.0,0.0,3.0,2045198336.0,865714176.0,1458868224.0,29249294336.0,1951271.0,845657.0
12-04 08:45:53,7.346,0.334,92.237,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2049302528.0,865714176.0,1458868224.0,29245190144.0,1994710.0,862473.0
12-04 08:45:54,5.399,0.249,94.186,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2050125824.0,865714176.0,1458868224.0,29244366848.0,1961592.0,839645.0
12-04 08:45:55,5.100,0.418,94.482,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2051141632.0,865714176.0,1458868224.0,29243351040.0,2079942.0,841114.0
12-04 08:45:56,5.648,0.166,94.020,0.0,0.0,0.166,0.0,90112.0,0.0,5.0,2052157440.0,865714176.0,1458868224.0,29242335232.0,1973494.0,853275.0
12-04 08:45:57,5.320,0.249,94.431,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2053005312.0,865714176.0,1458868224.0,29241487360.0,1958272.0,839602.0
12-04 08:45:58,6.073,0.250,93.511,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2037878784.0,865714176.0,1458868224.0,29256613888.0,2047126.0,842867.0
12-04 08:45:59,5.565,0.249,94.186,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,2037420032.0,865714176.0,1458868224.0,29257072640.0,2160033.0,847706.0
12-04 08:46:00,5.329,0.250,94.255,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2032160768.0,865714176.0,1458872320.0,29262327808.0,1971334.0,843206.0
12-04 08:46:01,5.569,0.333,94.098,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2031697920.0,865714176.0,1458876416.0,29262786560.0,1958922.0,843333.0
12-04 08:46:02,5.403,0.249,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2031697920.0,865714176.0,1458876416.0,29262786560.0,2121060.0,843335.0
12-04 08:46:03,4.678,0.418,94.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2031824896.0,865714176.0,1458876416.0,29262659584.0,1973173.0,848587.0
12-04 08:46:04,5.399,0.332,93.854,0.166,0.0,0.249,0.0,12288.0,0.0,2.0,2032078848.0,865714176.0,1458876416.0,29262405632.0,2080292.0,845643.0
12-04 08:46:05,5.088,0.334,94.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2032586752.0,865714176.0,1458876416.0,29261897728.0,1966504.0,847954.0
12-04 08:46:06,4.674,0.334,94.908,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2032463872.0,865714176.0,1458876416.0,29262020608.0,1971164.0,840513.0
12-04 08:46:07,4.854,0.335,94.812,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2032836608.0,865714176.0,1458880512.0,29261643776.0,1958057.0,843782.0
12-04 08:46:08,5.653,0.333,93.932,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2031841280.0,865714176.0,1458880512.0,29262639104.0,2035990.0,846113.0
12-04 08:46:09,4.667,0.500,94.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2031947776.0,865714176.0,1458880512.0,29262532608.0,1984728.0,844031.0
12-04 08:46:10,5.237,0.665,93.932,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2031947776.0,865714176.0,1458880512.0,29262532608.0,1953447.0,840003.0
12-04 08:46:11,5.158,0.499,94.343,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2031947776.0,865714176.0,1458880512.0,29262532608.0,2058429.0,853634.0
12-04 08:46:12,5.417,0.250,94.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2032709632.0,865714176.0,1458880512.0,29261770752.0,1975347.0,847017.0
12-04 08:46:13,4.264,0.418,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2034409472.0,865714176.0,1458884608.0,29260066816.0,1950137.0,839416.0
12-04 08:46:14,5.088,0.500,94.329,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,2034737152.0,865714176.0,1458884608.0,29259739136.0,1971675.0,846193.0
12-04 08:46:15,4.837,0.167,94.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2035625984.0,865714176.0,1458884608.0,29258850304.0,2127991.0,841411.0
12-04 08:46:16,5.154,0.416,94.347,0.083,0.0,0.0,0.0,73728.0,0.0,7.0,2036260864.0,865714176.0,1458884608.0,29258215424.0,1951223.0,841158.0
12-04 08:46:17,3.872,0.337,95.707,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2037342208.0,865714176.0,1458884608.0,29257134080.0,1967866.0,840798.0
12-04 08:46:18,4.100,0.418,95.481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038038528.0,865714176.0,1458884608.0,29256437760.0,2059985.0,847681.0
12-04 08:46:19,4.921,0.334,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040483840.0,865714176.0,1458884608.0,29253992448.0,1954457.0,839965.0
12-04 08:46:20,4.111,0.336,95.470,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2041974784.0,865714176.0,1458884608.0,29252501504.0,2127222.0,847694.0
12-04 08:46:21,4.917,0.417,94.250,0.167,0.0,0.250,0.0,86016.0,0.0,7.0,2042949632.0,865714176.0,1458892800.0,29251518464.0,1990142.0,866429.0
12-04 08:46:22,4.829,0.167,94.754,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2044444672.0,865714176.0,1458892800.0,29250023424.0,1950079.0,839699.0
12-04 08:46:23,5.117,0.168,94.631,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2046668800.0,865714176.0,1458892800.0,29247799296.0,2054098.0,862944.0
12-04 08:46:24,4.100,0.335,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2047647744.0,865714176.0,1458892800.0,29246820352.0,1984009.0,843823.0
12-04 08:46:25,4.845,0.251,94.904,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2048315392.0,865714176.0,1458892800.0,29246152704.0,1950704.0,843475.0
12-04 08:46:26,5.523,0.167,93.975,0.251,0.0,0.084,0.0,81920.0,0.0,6.0,2042212352.0,865714176.0,1458892800.0,29252255744.0,1971320.0,845167.0
12-04 08:46:27,4.362,0.336,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2042085376.0,865714176.0,1458892800.0,29252382720.0,2204282.0,850751.0
12-04 08:46:28,4.348,0.167,95.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2042347520.0,865714176.0,1458892800.0,29252120576.0,1950115.0,839467.0
12-04 08:46:29,4.355,0.335,95.226,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2042949632.0,865714176.0,1458892800.0,29251518464.0,2076713.0,847102.0
12-04 08:46:30,4.603,0.335,95.063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2043580416.0,865714176.0,1458896896.0,29250883584.0,2092456.0,929044.0
12-04 08:46:31,4.020,0.503,95.394,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2043916288.0,865714176.0,1458896896.0,29250547712.0,1949539.0,835575.0
12-04 08:46:32,4.754,0.250,94.746,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2044297216.0,865714176.0,1458896896.0,29250166784.0,2091236.0,847615.0
12-04 08:46:33,4.606,0.251,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2044682240.0,865714176.0,1458896896.0,29249781760.0,1974444.0,847544.0
12-04 08:46:34,4.610,0.251,95.054,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2044899328.0,865714176.0,1458896896.0,29249564672.0,2072086.0,839192.0
12-04 08:46:35,4.417,0.417,94.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2045571072.0,865714176.0,1458896896.0,29248892928.0,1971570.0,845322.0
12-04 08:46:36,4.671,0.500,94.662,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2044411904.0,865714176.0,1458896896.0,29250052096.0,2003207.0,845931.0
12-04 08:46:37,4.686,0.418,94.895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044805120.0,865714176.0,1458896896.0,29249658880.0,2001958.0,838471.0
12-04 08:46:38,4.010,0.418,95.155,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2045816832.0,865714176.0,1458900992.0,29248643072.0,1966095.0,847423.0
12-04 08:46:39,4.754,0.334,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2046324736.0,865714176.0,1458900992.0,29248135168.0,1979063.0,845649.0
12-04 08:46:40,4.027,0.252,95.721,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046705664.0,865714176.0,1458900992.0,29247754240.0,2071726.0,840019.0
12-04 08:46:41,4.188,0.419,95.394,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2046959616.0,865714176.0,1458900992.0,29247500288.0,1967121.0,842941.0
12-04 08:46:42,4.181,0.334,95.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2047213568.0,865714176.0,1458900992.0,29247246336.0,2094894.0,845989.0
12-04 08:46:43,4.188,0.251,95.310,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2048294912.0,865714176.0,1458900992.0,29246164992.0,1951781.0,838770.0
12-04 08:46:44,4.355,0.335,95.142,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2049626112.0,865714176.0,1458900992.0,29244833792.0,2080565.0,845311.0
12-04 08:46:45,4.271,0.335,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2049880064.0,865714176.0,1458900992.0,29244579840.0,1973671.0,849978.0
12-04 08:46:46,3.917,0.667,95.250,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2050605056.0,865714176.0,1458905088.0,29243850752.0,1960995.0,837612.0
12-04 08:46:47,4.177,0.418,95.155,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2051399680.0,865714176.0,1458905088.0,29243056128.0,2275017.0,852337.0
12-04 08:46:48,4.519,0.251,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2051526656.0,865714176.0,1458905088.0,29242929152.0,1974441.0,846405.0
12-04 08:46:49,4.020,0.335,95.561,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2051735552.0,865714176.0,1458905088.0,29242720256.0,1949069.0,835174.0
12-04 08:46:50,4.504,0.417,94.912,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2052161536.0,865714176.0,1458905088.0,29242294272.0,2011880.0,846336.0
12-04 08:46:51,2.929,0.251,96.736,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2052538368.0,865714176.0,1458909184.0,29241913344.0,1364754.0,584432.0
12-04 08:46:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2053296128.0,865714176.0,1458909184.0,29241155584.0,5278.0,8057.0
12-04 08:46:53,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2054201344.0,865714176.0,1458909184.0,29240250368.0,22870.0,160104.0
12-04 08:46:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2054062080.0,865714176.0,1458909184.0,29240389632.0,3752.0,4216.0
12-04 08:46:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2054057984.0,865714176.0,1458913280.0,29240389632.0,4986.0,6213.0
12-04 08:46:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,9.0,2054025216.0,865714176.0,1458913280.0,29240422400.0,3846.0,4530.0
12-04 08:46:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2053976064.0,865714176.0,1458913280.0,29240471552.0,2700.0,2270.0
12-04 08:46:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2053976064.0,865714176.0,1458913280.0,29240471552.0,3032.0,2951.0
12-04 08:46:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2053976064.0,865714176.0,1458913280.0,29240471552.0,6574.0,7704.0
12-04 08:47:00,5.495,0.333,94.088,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2050387968.0,865714176.0,1458913280.0,29244059648.0,1220533.0,270762.0
12-04 08:47:01,3.943,0.503,95.302,0.168,0.0,0.084,0.0,135168.0,0.0,8.0,2050289664.0,865714176.0,1458917376.0,29244153856.0,2000846.0,861443.0
12-04 08:47:02,4.027,0.419,95.554,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2050560000.0,865714176.0,1458917376.0,29243883520.0,2009910.0,857627.0
12-04 08:47:03,3.862,0.420,95.634,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2050555904.0,865714176.0,1458921472.0,29243883520.0,1995220.0,856805.0
12-04 08:47:04,3.940,0.419,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2050809856.0,865714176.0,1458921472.0,29243629568.0,1995941.0,859935.0
12-04 08:47:05,3.953,0.336,95.627,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2050777088.0,865714176.0,1458921472.0,29243662336.0,2004969.0,855387.0
12-04 08:47:06,4.420,0.334,95.163,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2050936832.0,865714176.0,1458921472.0,29243502592.0,1994268.0,858024.0
12-04 08:47:07,3.791,0.253,95.788,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2051063808.0,865714176.0,1458921472.0,29243375616.0,1996867.0,852006.0
12-04 08:47:08,4.184,0.251,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2051444736.0,865714176.0,1458921472.0,29242994688.0,2048542.0,857874.0
12-04 08:47:09,4.275,0.251,95.474,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2051571712.0,865714176.0,1458921472.0,29242867712.0,1994688.0,856814.0
12-04 08:47:10,4.020,0.419,95.561,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2051567616.0,865714176.0,1458925568.0,29242867712.0,2001339.0,859721.0
12-04 08:47:11,4.606,0.251,95.059,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2051567616.0,865714176.0,1458925568.0,29242867712.0,2023173.0,855729.0
12-04 08:47:12,3.940,0.419,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2051694592.0,865714176.0,1458925568.0,29242740736.0,2065064.0,858163.0
12-04 08:47:13,4.188,0.503,95.142,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2052071424.0,865714176.0,1458925568.0,29242363904.0,2011711.0,874508.0
12-04 08:47:14,4.351,0.418,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2051821568.0,865714176.0,1458925568.0,29242613760.0,2273689.0,878411.0
12-04 08:47:15,4.366,0.252,95.382,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2051915776.0,865714176.0,1458925568.0,29242519552.0,2000089.0,858874.0
12-04 08:47:16,4.355,0.335,95.310,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2051981312.0,865714176.0,1458925568.0,29242454016.0,2085235.0,855678.0
12-04 08:47:17,4.184,0.418,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2051665920.0,865714176.0,1458929664.0,29242765312.0,1993464.0,855796.0
12-04 08:47:18,4.100,0.251,95.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2051690496.0,865714176.0,1458929664.0,29242740736.0,1994088.0,854295.0
12-04 08:47:19,4.111,0.252,95.302,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2051690496.0,865714176.0,1458929664.0,29242740736.0,2126642.0,867686.0
12-04 08:47:20,4.191,0.251,95.390,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2051657728.0,865714176.0,1458929664.0,29242773504.0,1994061.0,854782.0
12-04 08:47:21,4.195,0.419,95.386,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2051686400.0,865714176.0,1458933760.0,29242740736.0,2040985.0,856294.0
12-04 08:47:22,4.104,0.335,95.561,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2052321280.0,865714176.0,1458933760.0,29242105856.0,2004218.0,858952.0
12-04 08:47:23,4.770,0.167,95.063,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2052321280.0,865714176.0,1458933760.0,29242105856.0,2012111.0,889493.0
12-04 08:47:24,4.023,0.419,95.390,0.0,0.0,0.168,0.0,36864.0,0.0,5.0,2052321280.0,865714176.0,1458933760.0,29242105856.0,2004372.0,854911.0
12-04 08:47:25,4.370,0.168,95.378,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2052317184.0,865714176.0,1458937856.0,29242105856.0,2158272.0,860072.0
12-04 08:47:26,8.514,0.334,91.068,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2058412032.0,865714176.0,1458937856.0,29236011008.0,1997590.0,855928.0
12-04 08:47:27,3.782,0.336,95.630,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2058985472.0,865714176.0,1458937856.0,29235437568.0,2019618.0,855463.0
12-04 08:47:28,4.355,0.251,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2059239424.0,865714176.0,1458937856.0,29235183616.0,2060385.0,856931.0
12-04 08:47:29,4.097,0.585,95.234,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2059173888.0,865714176.0,1458937856.0,29235249152.0,2037459.0,862217.0
12-04 08:47:30,4.191,0.419,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2059173888.0,865714176.0,1458937856.0,29235249152.0,2067993.0,856921.0
12-04 08:47:31,4.682,0.334,94.816,0.167,0.0,0.0,0.0,102400.0,0.0,8.0,2059300864.0,865714176.0,1458937856.0,29235122176.0,2014004.0,856098.0
12-04 08:47:32,4.104,0.335,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2059427840.0,865714176.0,1458937856.0,29234995200.0,2003017.0,856336.0
12-04 08:47:33,4.030,0.420,95.550,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2060148736.0,865714176.0,1458937856.0,29234274304.0,1844709.0,857540.0
12-04 08:47:34,4.114,0.168,95.550,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2060058624.0,865714176.0,1458941952.0,29234360320.0,2061915.0,853033.0
12-04 08:47:35,4.362,0.168,95.470,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2060058624.0,865714176.0,1458941952.0,29234360320.0,2137496.0,861898.0
12-04 08:47:36,4.271,0.335,94.975,0.419,0.0,0.0,0.0,102400.0,0.0,11.0,2060058624.0,865714176.0,1458941952.0,29234360320.0,1996098.0,852472.0
12-04 08:47:37,4.017,0.335,95.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2060058624.0,865714176.0,1458941952.0,29234360320.0,2046949.0,857436.0
12-04 08:47:38,4.037,0.252,95.711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2060185600.0,865714176.0,1458941952.0,29234233344.0,1997673.0,859336.0
12-04 08:47:39,4.027,0.252,95.554,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2059554816.0,865714176.0,1458941952.0,29234864128.0,2003784.0,852176.0
12-04 08:47:40,4.595,0.334,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2059390976.0,865714176.0,1458941952.0,29235027968.0,2187746.0,854148.0
12-04 08:47:41,4.097,0.418,95.401,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2059423744.0,865714176.0,1458941952.0,29234995200.0,1993965.0,858491.0
12-04 08:47:42,4.177,0.501,95.071,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2059456512.0,865714176.0,1458941952.0,29234962432.0,2005528.0,859412.0
12-04 08:47:43,4.114,0.336,95.550,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059419648.0,865714176.0,1458946048.0,29234995200.0,1998408.0,855572.0
12-04 08:47:44,4.862,0.168,94.887,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2057142272.0,865714176.0,1458946048.0,29237272576.0,2003273.0,858524.0
12-04 08:47:45,3.785,0.336,95.795,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2057388032.0,865714176.0,1458946048.0,29237026816.0,1993524.0,853367.0
12-04 08:47:46,4.428,0.251,95.238,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2057641984.0,865714176.0,1458946048.0,29236772864.0,2118444.0,860472.0
12-04 08:47:47,4.264,0.334,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2059038720.0,865714176.0,1458946048.0,29235376128.0,2005018.0,856544.0
12-04 08:47:48,4.508,0.250,94.992,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2059403264.0,865714176.0,1458946048.0,29235011584.0,1996198.0,853481.0
12-04 08:47:49,3.936,0.503,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2059530240.0,865714176.0,1458946048.0,29234884608.0,1996063.0,872971.0
12-04 08:47:50,4.017,0.418,95.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2060005376.0,865714176.0,1458946048.0,29234409472.0,2076643.0,857964.0
12-04 08:47:51,3.704,0.421,95.791,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2060541952.0,865714176.0,1458950144.0,29233868800.0,2023454.0,883160.0
12-04 08:47:52,4.184,0.335,95.481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2060537856.0,865714176.0,1458954240.0,29233868800.0,1997690.0,856418.0
12-04 08:47:53,4.191,0.335,95.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2061721600.0,865714176.0,1458954240.0,29232685056.0,2099925.0,873887.0
12-04 08:47:54,4.111,0.252,95.554,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,1994473.0,854877.0
12-04 08:47:55,4.275,0.335,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,1994181.0,859297.0
12-04 08:47:56,4.017,0.502,95.397,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,2060752.0,862269.0
12-04 08:47:57,3.849,0.502,95.565,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,1989022.0,850773.0
12-04 08:47:58,4.431,0.502,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,2057614.0,857061.0
12-04 08:47:59,4.519,0.251,95.146,0.0,0.0,0.084,0.0,36864.0,0.0,5.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,2000276.0,861595.0
12-04 08:48:00,2.764,0.419,96.482,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2061729792.0,865714176.0,1458958336.0,29232672768.0,1550224.0,654300.0
12-04 08:48:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2061922304.0,865714176.0,1458958336.0,29232480256.0,149740.0,11260.0
12-04 08:48:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062954496.0,865714176.0,1458958336.0,29231448064.0,5040.0,143696.0
12-04 08:48:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062745600.0,865714176.0,1458958336.0,29231656960.0,4441.0,5642.0
12-04 08:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062745600.0,865714176.0,1458958336.0,29231656960.0,5868.0,6662.0
12-04 08:48:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062745600.0,865714176.0,1458958336.0,29231656960.0,3684.0,2900.0
12-04 08:48:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,94208.0,0.0,9.0,2062745600.0,865714176.0,1458958336.0,29231656960.0,3853.0,3494.0
12-04 08:48:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062741504.0,865714176.0,1458962432.0,29231656960.0,3664.0,2841.0
12-04 08:48:08,6.522,0.753,92.642,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,2062487552.0,865714176.0,1458962432.0,29231910912.0,2288250.0,662030.0
12-04 08:48:09,4.034,0.252,95.630,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2062704640.0,865714176.0,1458966528.0,29231689728.0,2039743.0,876871.0
12-04 08:48:10,5.294,0.496,94.045,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2063118336.0,865714176.0,1458966528.0,29231276032.0,2040526.0,878140.0
12-04 08:48:11,4.107,0.335,95.474,0.0,0.0,0.084,0.0,98304.0,0.0,5.0,2063372288.0,865714176.0,1458966528.0,29231022080.0,2120979.0,873495.0
12-04 08:48:12,3.782,0.336,95.294,0.336,0.0,0.252,0.0,32768.0,0.0,3.0,2063495168.0,865714176.0,1458970624.0,29230895104.0,2023409.0,871216.0
12-04 08:48:13,4.205,0.252,95.374,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2063843328.0,865714176.0,1458970624.0,29230546944.0,2138254.0,888049.0
12-04 08:48:14,4.587,0.334,94.996,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2063622144.0,865714176.0,1458970624.0,29230768128.0,2028119.0,865492.0
12-04 08:48:15,3.869,0.336,95.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2063654912.0,865714176.0,1458970624.0,29230735360.0,2129940.0,873880.0
12-04 08:48:16,3.707,0.337,95.788,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2063622144.0,865714176.0,1458970624.0,29230768128.0,2037165.0,866278.0
12-04 08:48:17,4.580,0.333,94.754,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2063749120.0,865714176.0,1458970624.0,29230641152.0,2043894.0,872836.0
12-04 08:48:18,4.758,0.083,94.992,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2063876096.0,865714176.0,1458970624.0,29230514176.0,2156660.0,872485.0
12-04 08:48:19,4.770,0.335,94.812,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2063876096.0,865714176.0,1458970624.0,29230514176.0,2037473.0,896902.0
12-04 08:48:20,3.788,0.505,95.623,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2063745024.0,865714176.0,1458974720.0,29230641152.0,2041944.0,873262.0
12-04 08:48:21,4.424,0.250,95.242,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2063872000.0,865714176.0,1458974720.0,29230514176.0,2109106.0,873371.0
12-04 08:48:22,5.075,0.333,94.426,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2064121856.0,865714176.0,1458978816.0,29230260224.0,2027589.0,870391.0
12-04 08:48:23,4.351,0.335,95.146,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2064121856.0,865714176.0,1458978816.0,29230260224.0,2249119.0,888544.0
12-04 08:48:24,3.859,0.336,95.470,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2064121856.0,865714176.0,1458978816.0,29230260224.0,2025064.0,890848.0
12-04 08:48:25,4.351,0.167,95.230,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2063904768.0,865714176.0,1458978816.0,29230477312.0,2261093.0,871793.0
12-04 08:48:26,5.887,0.415,93.615,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2063867904.0,865714176.0,1458978816.0,29230514176.0,2037554.0,869453.0
12-04 08:48:27,4.279,0.419,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2064121856.0,865714176.0,1458978816.0,29230260224.0,2037584.0,870138.0
12-04 08:48:28,3.538,0.337,95.872,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2064244736.0,865714176.0,1458982912.0,29230133248.0,2036580.0,871395.0
12-04 08:48:29,4.428,0.251,95.155,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2064244736.0,865714176.0,1458982912.0,29230133248.0,2091268.0,890645.0
12-04 08:48:30,5.150,0.498,93.854,0.166,0.0,0.332,0.0,12288.0,0.0,2.0,2064211968.0,865714176.0,1458982912.0,29230166016.0,2030651.0,874426.0
12-04 08:48:31,5.268,0.167,94.482,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2064244736.0,865714176.0,1458982912.0,29230133248.0,2052496.0,886907.0
12-04 08:48:32,4.017,0.335,95.397,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2064371712.0,865714176.0,1458982912.0,29230006272.0,2034075.0,869774.0
12-04 08:48:33,4.184,0.502,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2065547264.0,865714176.0,1458982912.0,29228830720.0,2032242.0,868747.0
12-04 08:48:34,5.158,0.499,94.176,0.0,0.0,0.166,0.0,40960.0,0.0,6.0,2065133568.0,865714176.0,1458982912.0,29229244416.0,2009911.0,871551.0
12-04 08:48:35,4.348,0.418,95.234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2065133568.0,865714176.0,1458982912.0,29229244416.0,1974798.0,870498.0
12-04 08:48:36,4.027,0.503,95.134,0.168,0.0,0.168,0.0,86016.0,0.0,9.0,2065256448.0,865714176.0,1458987008.0,29229117440.0,2164445.0,868208.0
12-04 08:48:37,4.424,0.501,94.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2065256448.0,865714176.0,1458987008.0,29229117440.0,2036577.0,870959.0
12-04 08:48:38,4.913,0.333,94.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2065383424.0,865714176.0,1458987008.0,29228990464.0,2071226.0,871508.0
12-04 08:48:39,4.674,0.167,94.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2065510400.0,865714176.0,1458987008.0,29228863488.0,2035745.0,873959.0
12-04 08:48:40,3.936,0.754,95.059,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2065330176.0,865714176.0,1458987008.0,29229043712.0,2123069.0,867159.0
12-04 08:48:41,4.100,0.418,95.063,0.251,0.0,0.167,0.0,114688.0,0.0,8.0,2065543168.0,865714176.0,1458987008.0,29228830720.0,2027468.0,872585.0
12-04 08:48:42,4.983,0.166,94.601,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2065637376.0,865714176.0,1458987008.0,29228736512.0,2026839.0,874163.0
12-04 08:48:43,4.678,0.167,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2065764352.0,865714176.0,1458987008.0,29228609536.0,2029332.0,867259.0
12-04 08:48:44,4.191,0.335,95.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2065764352.0,865714176.0,1458987008.0,29228609536.0,2033349.0,870184.0
12-04 08:48:45,4.275,0.335,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2066018304.0,865714176.0,1458987008.0,29228355584.0,2118929.0,867860.0
12-04 08:48:46,4.750,0.417,94.667,0.0,0.0,0.167,0.0,94208.0,0.0,11.0,2066014208.0,865714176.0,1458991104.0,29228355584.0,2036974.0,873850.0
12-04 08:48:47,4.191,0.251,95.306,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2066014208.0,865714176.0,1458991104.0,29228355584.0,2081673.0,870624.0
12-04 08:48:48,4.020,0.586,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2065383424.0,865714176.0,1458991104.0,29228986368.0,2020702.0,868940.0
12-04 08:48:49,4.690,0.419,94.891,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2066141184.0,865714176.0,1458991104.0,29228228608.0,2039444.0,871010.0
12-04 08:48:50,4.913,0.333,94.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2066141184.0,865714176.0,1458991104.0,29228228608.0,2110497.0,871531.0
12-04 08:48:51,4.917,0.333,94.667,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2066649088.0,865714176.0,1458991104.0,29227720704.0,2037361.0,873425.0
12-04 08:48:52,4.191,0.587,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2066612224.0,865714176.0,1458995200.0,29227753472.0,2025706.0,870009.0
12-04 08:48:53,3.872,0.421,95.455,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2066857984.0,865714176.0,1458995200.0,29227507712.0,2046856.0,880202.0
12-04 08:48:54,4.821,0.499,94.680,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2067148800.0,865714176.0,1458999296.0,29227212800.0,2116067.0,872891.0
12-04 08:48:55,4.198,0.084,95.466,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2067148800.0,865714176.0,1458999296.0,29227212800.0,2042351.0,890012.0
12-04 08:48:56,3.701,0.336,95.795,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2067656704.0,865714176.0,1458999296.0,29226704896.0,2035862.0,871178.0
12-04 08:48:57,4.111,0.336,95.470,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2067783680.0,865714176.0,1458999296.0,29226577920.0,2077060.0,872528.0
12-04 08:48:58,5.075,0.250,94.509,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2067910656.0,865714176.0,1458999296.0,29226450944.0,2022205.0,865930.0
12-04 08:48:59,4.351,0.167,95.230,0.084,0.0,0.167,0.0,32768.0,0.0,3.0,2067910656.0,865714176.0,1458999296.0,29226450944.0,2029769.0,877333.0
12-04 08:49:00,4.191,0.587,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2068545536.0,865714176.0,1458999296.0,29225816064.0,2119240.0,868631.0
12-04 08:49:01,3.613,0.420,95.882,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2068545536.0,865714176.0,1458999296.0,29225816064.0,1942077.0,872082.0
12-04 08:49:02,4.674,0.334,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2068406272.0,865714176.0,1459003392.0,29225951232.0,2162735.0,867735.0
12-04 08:49:03,4.603,0.418,94.812,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2068541440.0,865714176.0,1459003392.0,29225816064.0,2037056.0,868391.0
12-04 08:49:04,4.195,0.336,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2068541440.0,865714176.0,1459003392.0,29225816064.0,2119126.0,874104.0
12-04 08:49:05,4.188,0.419,95.142,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2068541440.0,865714176.0,1459003392.0,29225816064.0,2039518.0,870247.0
12-04 08:49:06,4.917,0.333,94.667,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2068541440.0,865714176.0,1459003392.0,29225816064.0,2136387.0,878105.0
12-04 08:49:07,4.111,0.419,95.470,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2069020672.0,865714176.0,1459003392.0,29225336832.0,2118635.0,874660.0
12-04 08:49:08,1.253,0.167,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2068795392.0,865714176.0,1459003392.0,29225562112.0,650217.0,276202.0
12-04 08:49:09,0.167,0.250,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2070011904.0,865714176.0,1459007488.0,29224341504.0,6779.0,148433.0
12-04 08:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070061056.0,865714176.0,1459007488.0,29224292352.0,4636.0,4818.0
12-04 08:49:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2070061056.0,865714176.0,1459007488.0,29224292352.0,5386.0,6297.0
12-04 08:49:12,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070061056.0,865714176.0,1459007488.0,29224292352.0,3953.0,3585.0
12-04 08:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070454272.0,865714176.0,1459007488.0,29223899136.0,4023.0,3829.0
12-04 08:49:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070568960.0,865714176.0,1459007488.0,29223784448.0,4984.0,6057.0
12-04 08:49:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070568960.0,865714176.0,1459007488.0,29223784448.0,4673.0,5693.0
12-04 08:49:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2070564864.0,865714176.0,1459011584.0,29223784448.0,4606.0,5630.0
12-04 08:49:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2070564864.0,865714176.0,1459011584.0,29223784448.0,3299.0,3423.0
12-04 08:49:18,5.774,0.502,93.473,0.0,0.0,0.251,0.0,98304.0,0.0,24.0,2071330816.0,865714176.0,1459011584.0,29223018496.0,1872839.0,526828.0
12-04 08:49:19,4.431,0.502,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2071326720.0,865714176.0,1459011584.0,29223022592.0,2082579.0,891305.0
12-04 08:49:20,4.107,0.503,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2071453696.0,865714176.0,1459011584.0,29222895616.0,2059963.0,889274.0
12-04 08:49:21,4.515,0.251,94.983,0.0,0.0,0.251,0.0,110592.0,0.0,8.0,2071580672.0,865714176.0,1459011584.0,29222768640.0,2124745.0,873626.0
12-04 08:49:22,4.348,0.251,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2071957504.0,865714176.0,1459015680.0,29222387712.0,2096911.0,890832.0
12-04 08:49:23,4.030,0.336,95.298,0.168,0.0,0.168,0.0,73728.0,0.0,6.0,2071957504.0,865714176.0,1459015680.0,29222387712.0,2075908.0,903672.0
12-04 08:49:24,4.682,0.334,94.900,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,2072084480.0,865714176.0,1459015680.0,29222260736.0,2061708.0,898361.0
12-04 08:49:25,4.198,0.252,95.466,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2072207360.0,865714176.0,1459019776.0,29222133760.0,2159767.0,889696.0
12-04 08:49:26,4.511,0.418,94.987,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2072207360.0,865714176.0,1459019776.0,29222133760.0,2063034.0,890346.0
12-04 08:49:27,4.420,0.584,94.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2072403968.0,865714176.0,1459019776.0,29221937152.0,2060577.0,874382.0
12-04 08:49:28,4.359,0.419,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2072498176.0,865714176.0,1459019776.0,29221842944.0,2197602.0,892542.0
12-04 08:49:29,4.530,0.252,94.966,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2072334336.0,865714176.0,1459019776.0,29222006784.0,2065835.0,891910.0
12-04 08:49:30,4.111,0.252,95.470,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2072428544.0,865714176.0,1459019776.0,29221912576.0,2178914.0,888085.0
12-04 08:49:31,4.431,0.251,95.234,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2072461312.0,865714176.0,1459019776.0,29221879808.0,2074491.0,892068.0
12-04 08:49:32,4.104,0.335,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2072588288.0,865714176.0,1459019776.0,29221752832.0,2073565.0,887665.0
12-04 08:49:33,4.526,0.335,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2073149440.0,865714176.0,1459023872.0,29221187584.0,2211808.0,878996.0
12-04 08:49:34,4.202,0.252,95.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2072965120.0,865714176.0,1459023872.0,29221371904.0,2078057.0,886976.0
12-04 08:49:35,4.420,0.500,94.662,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2073346048.0,865714176.0,1459023872.0,29220990976.0,2068948.0,892743.0
12-04 08:49:36,4.177,0.585,95.071,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2073473024.0,865714176.0,1459023872.0,29220864000.0,2054730.0,875669.0
12-04 08:49:37,4.195,0.336,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2073600000.0,865714176.0,1459023872.0,29220737024.0,2172998.0,884490.0
12-04 08:49:38,4.188,0.503,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2073726976.0,865714176.0,1459023872.0,29220610048.0,2013559.0,918920.0
12-04 08:49:39,4.595,0.251,94.987,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2073726976.0,865714176.0,1459023872.0,29220610048.0,2204066.0,877427.0
12-04 08:49:40,3.782,0.420,95.714,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2073821184.0,865714176.0,1459023872.0,29220515840.0,2079530.0,887518.0
12-04 08:49:41,4.603,0.251,94.895,0.084,0.0,0.167,0.0,81920.0,0.0,8.0,2073853952.0,865714176.0,1459023872.0,29220483072.0,2095097.0,908754.0
12-04 08:49:42,4.591,0.250,95.075,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2073849856.0,865714176.0,1459027968.0,29220483072.0,1766722.0,866284.0
12-04 08:49:43,4.125,0.168,95.623,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2074103808.0,865714176.0,1459027968.0,29220229120.0,2050818.0,884912.0
12-04 08:49:44,4.409,0.416,94.925,0.0,0.0,0.250,0.0,40960.0,0.0,6.0,2074517504.0,865714176.0,1459027968.0,29219815424.0,2345578.0,896387.0
12-04 08:49:45,4.750,0.417,94.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075279360.0,865714176.0,1459027968.0,29219053568.0,2136402.0,882488.0
12-04 08:49:46,4.591,0.250,94.825,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2075820032.0,865714176.0,1459027968.0,29218512896.0,2067653.0,880118.0
12-04 08:49:47,4.348,0.418,94.900,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2076610560.0,865714176.0,1459027968.0,29217722368.0,2201055.0,889500.0
12-04 08:49:48,4.257,0.751,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2077532160.0,865714176.0,1459027968.0,29216800768.0,2048277.0,877843.0
12-04 08:49:49,4.435,0.418,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2077913088.0,865714176.0,1459027968.0,29216419840.0,2069905.0,881684.0
12-04 08:49:50,3.946,0.336,95.634,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2078298112.0,865714176.0,1459032064.0,29216030720.0,2075492.0,887206.0
12-04 08:49:51,4.519,0.586,94.895,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2078711808.0,865714176.0,1459032064.0,29215617024.0,2055674.0,881513.0
12-04 08:49:52,4.519,0.167,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2078801920.0,865714176.0,1459036160.0,29215522816.0,2066923.0,882859.0
12-04 08:49:53,4.837,0.334,94.412,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2079367168.0,865714176.0,1459036160.0,29214957568.0,2097236.0,908412.0
12-04 08:49:54,4.439,0.419,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2079444992.0,865714176.0,1459036160.0,29214879744.0,2044812.0,880550.0
12-04 08:49:55,4.282,0.336,95.298,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2079571968.0,865714176.0,1459036160.0,29214752768.0,2072179.0,880602.0
12-04 08:49:56,3.950,0.420,95.462,0.0,0.0,0.168,0.0,81920.0,0.0,9.0,2079571968.0,865714176.0,1459036160.0,29214752768.0,2068198.0,882706.0
12-04 08:49:57,3.853,0.335,95.477,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2078294016.0,865714176.0,1459036160.0,29216030720.0,1702503.0,878502.0
12-04 08:49:58,4.257,0.250,95.242,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2075897856.0,865714176.0,1459040256.0,29218422784.0,1819874.0,870233.0
12-04 08:49:59,4.341,0.417,94.825,0.167,0.0,0.250,0.0,49152.0,0.0,5.0,2075877376.0,865714176.0,1459040256.0,29218443264.0,2213267.0,892768.0
12-04 08:50:00,4.341,0.167,95.159,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2076004352.0,865714176.0,1459040256.0,29218316288.0,1902689.0,875603.0
12-04 08:50:01,4.576,0.499,94.842,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2076356608.0,865714176.0,1459040256.0,29217964032.0,2413683.0,885858.0
12-04 08:50:02,3.943,0.336,95.554,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2077401088.0,865714176.0,1459040256.0,29216919552.0,1764591.0,878345.0
12-04 08:50:03,4.500,0.500,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2077782016.0,865714176.0,1459040256.0,29216538624.0,1702830.0,867684.0
12-04 08:50:04,4.341,0.167,95.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2078162944.0,865714176.0,1459040256.0,29216157696.0,1677263.0,871290.0
12-04 08:50:05,5.175,0.334,94.240,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2078162944.0,865714176.0,1459040256.0,29216157696.0,2286564.0,891948.0
12-04 08:50:06,4.359,0.335,95.222,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2078158848.0,865714176.0,1459044352.0,29216157696.0,2336613.0,886822.0
12-04 08:50:07,4.900,0.498,94.352,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2077261824.0,865714176.0,1459044352.0,29217054720.0,2077587.0,880289.0
12-04 08:50:08,4.435,0.335,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2077016064.0,865714176.0,1459044352.0,29217300480.0,2336279.0,895864.0
12-04 08:50:09,4.682,0.251,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2077143040.0,865714176.0,1459044352.0,29217173504.0,2510235.0,886546.0
12-04 08:50:10,4.341,0.417,95.242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2077405184.0,865714176.0,1459044352.0,29216911360.0,1827492.0,872339.0
12-04 08:50:11,4.341,0.334,94.825,0.167,0.0,0.334,0.0,77824.0,0.0,7.0,2077401088.0,865714176.0,1459048448.0,29216911360.0,2370686.0,895014.0
12-04 08:50:12,4.603,0.167,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2077720576.0,865714176.0,1459048448.0,29216591872.0,2185613.0,877783.0
12-04 08:50:13,4.837,0.417,94.495,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2078445568.0,865714176.0,1459048448.0,29215866880.0,2096304.0,879543.0
12-04 08:50:14,5.105,0.251,94.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2078638080.0,865714176.0,1459048448.0,29215674368.0,2418271.0,891771.0
12-04 08:50:15,4.671,0.500,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2078638080.0,865714176.0,1459048448.0,29215674368.0,2280044.0,905855.0
12-04 08:50:16,4.268,0.502,95.146,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2077945856.0,865714176.0,1459048448.0,29216366592.0,2064184.0,883009.0
12-04 08:50:17,4.111,0.336,95.302,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2077782016.0,865714176.0,1459048448.0,29216530432.0,2080265.0,889727.0
12-04 08:50:18,2.172,0.251,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2077777920.0,865714176.0,1459052544.0,29216530432.0,1097477.0,422312.0
12-04 08:50:19,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2077900800.0,865714176.0,1459052544.0,29216407552.0,6115.0,150898.0
12-04 08:50:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078158848.0,865714176.0,1459052544.0,29216149504.0,4289.0,4906.0
12-04 08:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2078158848.0,865714176.0,1459052544.0,29216149504.0,3199.0,3332.0
12-04 08:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078154752.0,865714176.0,1459056640.0,29216149504.0,5131.0,6644.0
12-04 08:50:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2078154752.0,865714176.0,1459056640.0,29216149504.0,22061.0,23230.0
12-04 08:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078154752.0,865714176.0,1459056640.0,29216149504.0,3518.0,3402.0
12-04 08:50:25,5.509,0.250,94.157,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2077855744.0,865714176.0,1459056640.0,29216448512.0,1554827.0,378466.0
12-04 08:50:26,5.509,0.334,93.990,0.0,0.0,0.167,0.0,86016.0,0.0,4.0,2078023680.0,865714176.0,1459060736.0,29216276480.0,2102268.0,902692.0
12-04 08:50:27,4.576,0.666,94.509,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2078056448.0,865714176.0,1459060736.0,29216243712.0,2101561.0,898883.0
12-04 08:50:28,4.431,0.418,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2078273536.0,865714176.0,1459064832.0,29216022528.0,2118201.0,923161.0
12-04 08:50:29,4.443,0.335,94.887,0.251,0.0,0.084,0.0,49152.0,0.0,4.0,2078527488.0,865714176.0,1459064832.0,29215768576.0,2086391.0,895508.0
12-04 08:50:30,4.268,0.502,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2078654464.0,865714176.0,1459064832.0,29215641600.0,2231103.0,906625.0
12-04 08:50:31,4.282,0.336,95.214,0.0,0.0,0.168,0.0,90112.0,0.0,9.0,2077741056.0,865714176.0,1459064832.0,29216555008.0,2090414.0,892079.0
12-04 08:50:32,4.750,0.500,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2077908992.0,865714176.0,1459064832.0,29216387072.0,2095630.0,902141.0
12-04 08:50:33,5.188,0.251,94.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2076229632.0,865714176.0,1459064832.0,29218066432.0,2109273.0,890102.0
12-04 08:50:34,4.355,0.251,95.142,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2076131328.0,865714176.0,1459064832.0,29218164736.0,2248671.0,898470.0
12-04 08:50:35,4.845,0.334,94.486,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2075533312.0,865714176.0,1459064832.0,29218762752.0,2113482.0,900220.0
12-04 08:50:36,4.094,0.501,95.155,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2074984448.0,865714176.0,1459068928.0,29219307520.0,2091501.0,896275.0
12-04 08:50:37,4.034,0.336,95.546,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2075111424.0,865714176.0,1459068928.0,29219180544.0,2112285.0,902919.0
12-04 08:50:38,4.351,0.502,94.979,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075111424.0,865714176.0,1459068928.0,29219180544.0,2081981.0,895377.0
12-04 08:50:39,4.344,0.668,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2075398144.0,865714176.0,1459068928.0,29218893824.0,2123859.0,901757.0
12-04 08:50:40,4.341,0.334,95.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075492352.0,865714176.0,1459068928.0,29218799616.0,1693404.0,880168.0
12-04 08:50:41,4.754,0.334,94.746,0.083,0.0,0.083,0.0,81920.0,0.0,7.0,2075492352.0,865714176.0,1459068928.0,29218799616.0,2149047.0,901189.0
12-04 08:50:42,4.659,0.499,94.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2075492352.0,865714176.0,1459068928.0,29218799616.0,2207933.0,889206.0
12-04 08:50:43,4.904,0.665,94.264,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2075160576.0,865714176.0,1459068928.0,29219131392.0,2213283.0,907168.0
12-04 08:50:44,4.351,0.335,95.230,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2075238400.0,865714176.0,1459068928.0,29219053568.0,2243192.0,895076.0
12-04 08:50:45,5.180,0.167,94.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2074603520.0,865714176.0,1459073024.0,29219684352.0,2023109.0,896342.0
12-04 08:50:46,4.424,0.501,94.908,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2074345472.0,865714176.0,1459073024.0,29219942400.0,2210565.0,900464.0
12-04 08:50:47,4.523,0.251,94.891,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2074312704.0,865714176.0,1459073024.0,29219975168.0,2225006.0,896081.0
12-04 08:50:48,4.674,0.334,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2074472448.0,865714176.0,1459073024.0,29219815424.0,2232487.0,903756.0
12-04 08:50:49,4.355,0.251,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2074472448.0,865714176.0,1459073024.0,29219815424.0,2093998.0,892623.0
12-04 08:50:50,4.271,0.419,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2074726400.0,865714176.0,1459073024.0,29219561472.0,2153646.0,920265.0
12-04 08:50:51,4.431,0.502,94.900,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2074726400.0,865714176.0,1459073024.0,29219561472.0,2086857.0,890723.0
12-04 08:50:52,4.841,0.334,94.658,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2074722304.0,865714176.0,1459077120.0,29219561472.0,2096537.0,905579.0
12-04 08:50:53,4.678,0.668,94.486,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2075312128.0,865714176.0,1459081216.0,29218967552.0,2246757.0,910477.0
12-04 08:50:54,4.450,0.168,95.214,0.0,0.0,0.168,0.0,32768.0,0.0,4.0,2075226112.0,865714176.0,1459081216.0,29219053568.0,2098888.0,902684.0
12-04 08:50:55,4.271,0.335,95.142,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2075226112.0,865714176.0,1459081216.0,29219053568.0,2184378.0,893347.0
12-04 08:50:56,4.837,0.584,94.412,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2075226112.0,865714176.0,1459081216.0,29219053568.0,2095563.0,894890.0
12-04 08:50:57,5.171,0.500,94.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075353088.0,865714176.0,1459081216.0,29218926592.0,2115398.0,899208.0
12-04 08:50:58,4.750,0.417,94.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2075353088.0,865714176.0,1459081216.0,29218926592.0,2090440.0,892896.0
12-04 08:50:59,4.359,0.419,94.971,0.084,0.0,0.168,0.0,32768.0,0.0,3.0,2075353088.0,865714176.0,1459081216.0,29218926592.0,2274350.0,908130.0
12-04 08:51:00,4.114,0.420,95.298,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2075361280.0,865714176.0,1459081216.0,29218918400.0,2091576.0,893671.0
12-04 08:51:01,4.177,0.501,95.071,0.084,0.0,0.167,0.0,81920.0,0.0,6.0,2075357184.0,865714176.0,1459085312.0,29218918400.0,2065179.0,902323.0
12-04 08:51:02,4.355,0.335,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2075611136.0,865714176.0,1459085312.0,29218664448.0,2250476.0,897739.0
12-04 08:51:03,4.351,0.335,94.979,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2075611136.0,865714176.0,1459085312.0,29218664448.0,2105255.0,901052.0
12-04 08:51:04,4.504,0.667,94.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2075578368.0,865714176.0,1459085312.0,29218697216.0,2097546.0,887502.0
12-04 08:51:05,4.359,0.419,94.971,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2075611136.0,865714176.0,1459085312.0,29218664448.0,2130363.0,897339.0
12-04 08:51:06,3.960,0.253,95.619,0.0,0.0,0.168,0.0,94208.0,0.0,11.0,2074714112.0,865714176.0,1459085312.0,29219561472.0,2120954.0,898088.0
12-04 08:51:07,4.428,0.501,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2074976256.0,865714176.0,1459085312.0,29219299328.0,2095681.0,903130.0
12-04 08:51:08,4.526,0.251,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2075004928.0,865714176.0,1459089408.0,29219266560.0,2193464.0,899338.0
12-04 08:51:09,4.610,0.503,94.803,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2075099136.0,865714176.0,1459089408.0,29219172352.0,2100199.0,899364.0
12-04 08:51:10,4.435,0.335,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075353088.0,865714176.0,1459089408.0,29218918400.0,2192606.0,904044.0
12-04 08:51:11,4.858,0.335,94.472,0.168,0.0,0.168,0.0,106496.0,0.0,8.0,2075480064.0,865714176.0,1459089408.0,29218791424.0,2124576.0,893129.0
12-04 08:51:12,5.008,0.250,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075607040.0,865714176.0,1459089408.0,29218664448.0,2110620.0,900823.0
12-04 08:51:13,4.837,0.417,94.495,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2075852800.0,865714176.0,1459089408.0,29218418688.0,2092139.0,892788.0
12-04 08:51:14,4.511,0.418,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075955200.0,865714176.0,1459089408.0,29218316288.0,2103234.0,903793.0
12-04 08:51:15,4.271,0.251,95.310,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2103802.0,885798.0
12-04 08:51:16,3.785,0.336,95.711,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2076045312.0,865714176.0,1459093504.0,29218222080.0,1864199.0,892835.0
12-04 08:51:17,4.348,0.334,94.983,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2110063.0,897905.0
12-04 08:51:18,4.195,0.419,95.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2274258.0,899535.0
12-04 08:51:19,4.111,0.419,95.302,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2252082.0,916701.0
12-04 08:51:20,4.603,0.167,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2206482.0,914183.0
12-04 08:51:21,4.671,0.500,94.746,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2111857.0,901792.0
12-04 08:51:22,4.362,0.419,95.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2076106752.0,865714176.0,1459097600.0,29218156544.0,2171405.0,914961.0
12-04 08:51:23,4.686,0.251,94.728,0.167,0.0,0.167,0.0,81920.0,0.0,8.0,2076102656.0,865714176.0,1459101696.0,29218156544.0,2120212.0,920462.0
12-04 08:51:24,4.212,0.253,95.535,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2076229632.0,865714176.0,1459101696.0,29218029568.0,2188861.0,894392.0
12-04 08:51:25,3.261,0.084,96.488,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2076229632.0,865714176.0,1459101696.0,29218029568.0,1532419.0,595846.0
12-04 08:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2076860416.0,865714176.0,1459101696.0,29217398784.0,5432.0,8034.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078261248.0,865714176.0,1459101696.0,29215997952.0,4283.0,148136.0
12-04 08:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078261248.0,865714176.0,1459101696.0,29215997952.0,3429.0,3360.0
12-04 08:51:29,0.167,0.083,99.666,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2078261248.0,865714176.0,1459101696.0,29215997952.0,6457.0,7081.0
12-04 08:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,7.0,2078261248.0,865714176.0,1459101696.0,29215997952.0,5594.0,6861.0
12-04 08:51:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2078257152.0,865714176.0,1459105792.0,29215997952.0,6834.0,6889.0
12-04 08:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078175232.0,865714176.0,1459105792.0,29216079872.0,7194.0,9092.0
12-04 08:51:33,2.168,0.334,97.498,0.0,0.0,0.0,0.0,49152.0,0.0,12.0,2078650368.0,865714176.0,1459105792.0,29215604736.0,17195.0,22576.0
12-04 08:51:34,6.449,0.335,93.132,0.0,0.0,0.084,0.0,49152.0,0.0,12.0,2079064064.0,865714176.0,1459105792.0,29215191040.0,2731391.0,889164.0
12-04 08:51:35,4.443,0.419,94.971,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2079186944.0,865714176.0,1459109888.0,29215064064.0,2123836.0,910046.0
12-04 08:51:36,4.191,0.335,95.390,0.0,0.0,0.084,0.0,106496.0,0.0,6.0,2077048832.0,865714176.0,1459109888.0,29217202176.0,2213616.0,915367.0
12-04 08:51:37,7.590,1.001,91.159,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2083434496.0,865714176.0,1459109888.0,29210816512.0,2156256.0,917115.0
12-04 08:51:38,6.572,1.165,91.597,0.416,0.0,0.250,0.0,0.0,0.0,0.0,2100252672.0,865714176.0,1459138560.0,29193969664.0,2247391.0,1012895.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-kafka-slave-34.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-34",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,1.082,0.220,98.648,0.021,0.0,0.029,2239.548,518607.628,0.389,2.435,2659385344.0,846327808.0,4004163584.0,26109198336.0,0.0,0.0
12-04 08:29:39,5.500,0.250,94.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2660188160.0,846327808.0,4004167680.0,26108391424.0,2491188.0,914968.0
12-04 08:29:40,5.171,0.334,94.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2660188160.0,846327808.0,4004167680.0,26108391424.0,3315927.0,927424.0
12-04 08:29:41,5.509,0.334,93.990,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2660442112.0,846327808.0,4004167680.0,26108137472.0,4674082.0,1053996.0
12-04 08:29:42,4.271,0.335,95.394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2660438016.0,846327808.0,4004171776.0,26108137472.0,2042790.0,924488.0
12-04 08:29:43,4.515,0.334,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2660564992.0,846327808.0,4004171776.0,26108010496.0,2566582.0,920378.0
12-04 08:29:44,5.145,0.332,94.191,0.166,0.0,0.166,0.0,28672.0,0.0,2.0,2660691968.0,846327808.0,4004171776.0,26107883520.0,1631997.0,908831.0
12-04 08:29:45,5.509,0.334,94.073,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2660851712.0,846327808.0,4004171776.0,26107723776.0,2793105.0,996170.0
12-04 08:29:46,6.177,0.417,93.322,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2662088704.0,846327808.0,4004171776.0,26106486784.0,5231255.0,1043549.0
12-04 08:29:47,4.599,0.251,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2662342656.0,846327808.0,4004171776.0,26106232832.0,3182754.0,913143.0
12-04 08:29:48,4.424,0.250,95.242,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2662858752.0,846327808.0,4004171776.0,26105716736.0,2216774.0,931407.0
12-04 08:29:49,4.017,0.251,95.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2662985728.0,846327808.0,4004171776.0,26105589760.0,1525277.0,921016.0
12-04 08:29:50,4.261,0.334,95.071,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2662985728.0,846327808.0,4004171776.0,26105589760.0,1626875.0,908212.0
12-04 08:29:51,4.682,0.418,94.732,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2663079936.0,846327808.0,4004171776.0,26105495552.0,2240022.0,909579.0
12-04 08:29:52,5.426,0.250,94.157,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2663997440.0,846327808.0,4004175872.0,26104573952.0,2998208.0,980277.0
12-04 08:29:53,5.201,0.587,94.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2664853504.0,846327808.0,4004175872.0,26103717888.0,5216957.0,1047450.0
12-04 08:29:54,4.549,0.084,95.282,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665648128.0,846327808.0,4004175872.0,26102923264.0,4538897.0,953080.0
12-04 08:29:55,4.583,0.333,94.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2667982848.0,846327808.0,4004175872.0,26100588544.0,2282231.0,907361.0
12-04 08:29:56,4.443,0.251,95.138,0.168,0.0,0.0,0.0,131072.0,0.0,18.0,2668187648.0,846327808.0,4004175872.0,26100383744.0,1760928.0,943384.0
12-04 08:29:57,4.250,0.500,95.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2668347392.0,846327808.0,4004175872.0,26100224000.0,1350246.0,922598.0
12-04 08:29:58,4.738,0.249,94.846,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2668568576.0,846327808.0,4004175872.0,26100002816.0,1383185.0,879139.0
12-04 08:29:59,4.766,0.251,94.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2669584384.0,846327808.0,4004175872.0,26098987008.0,2004180.0,912304.0
12-04 08:30:00,4.275,0.419,95.138,0.0,0.0,0.168,0.0,57344.0,0.0,7.0,2670501888.0,846327808.0,4004179968.0,26098065408.0,2436283.0,946408.0
12-04 08:30:01,6.005,0.334,93.411,0.0,0.0,0.250,0.0,81920.0,0.0,6.0,2672275456.0,846327808.0,4004179968.0,26096291840.0,4559286.0,1042596.0
12-04 08:30:02,6.073,0.416,93.344,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2676711424.0,846327808.0,4004179968.0,26091855872.0,4680072.0,998845.0
12-04 08:30:03,6.182,0.167,93.484,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2679234560.0,846327808.0,4004179968.0,26089332736.0,4719746.0,1078050.0
12-04 08:30:04,4.446,0.419,95.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2679123968.0,846327808.0,4004179968.0,26089443328.0,3829968.0,942961.0
12-04 08:30:05,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2679861248.0,846327808.0,4004184064.0,26088701952.0,744689.0,72374.0
12-04 08:30:06,0.419,0.084,99.497,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2679861248.0,846327808.0,4004184064.0,26088701952.0,1428276.0,36997.0
12-04 08:30:07,2.010,0.168,97.822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680958976.0,846327808.0,4004188160.0,26087600128.0,4563794.0,246134.0
12-04 08:30:08,1.668,0.334,97.832,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2676195328.0,846327808.0,4004188160.0,26092363776.0,5347402.0,199988.0
12-04 08:30:09,2.167,0.167,97.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2671095808.0,846327808.0,4004188160.0,26097463296.0,9564899.0,117952.0
12-04 08:30:10,1.251,0.083,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2661793792.0,846327808.0,4004188160.0,26106765312.0,5394840.0,54453.0
12-04 08:30:11,1.171,0.251,98.579,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2662588416.0,846327808.0,4004188160.0,26105970688.0,4905934.0,69765.0
12-04 08:30:12,1.003,0.334,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662514688.0,846327808.0,4005437440.0,26104795136.0,5723069.0,143363.0
12-04 08:30:13,0.084,0.084,99.582,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2662252544.0,846327808.0,4006174720.0,26104320000.0,575581.0,34470.0
12-04 08:30:14,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661490688.0,846327808.0,4006174720.0,26105081856.0,6557.0,149530.0
12-04 08:30:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661437440.0,846327808.0,4006174720.0,26105135104.0,8089.0,8162.0
12-04 08:30:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2661744640.0,846327808.0,4006174720.0,26104827904.0,5010.0,4521.0
12-04 08:30:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661752832.0,846327808.0,4006174720.0,26104819712.0,5401.0,5337.0
12-04 08:30:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661752832.0,846327808.0,4006174720.0,26104819712.0,4592.0,4160.0
12-04 08:30:19,3.336,0.417,96.080,0.167,0.0,0.0,0.0,114688.0,0.0,26.0,2660937728.0,846327808.0,4006174720.0,26105634816.0,826747.0,29283.0
12-04 08:30:20,5.201,0.336,94.211,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2661621760.0,846327808.0,4006178816.0,26104946688.0,4395047.0,938733.0
12-04 08:30:21,4.610,0.335,94.971,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2661875712.0,846327808.0,4006178816.0,26104692736.0,2153527.0,1060280.0
12-04 08:30:22,5.246,0.749,93.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2663047168.0,846327808.0,4006182912.0,26103517184.0,4748372.0,1000171.0
12-04 08:30:23,4.443,0.335,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2663649280.0,846327808.0,4006182912.0,26102915072.0,2889693.0,1021215.0
12-04 08:30:24,5.096,0.668,94.069,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2660634624.0,846327808.0,4006182912.0,26105929728.0,4444247.0,974979.0
12-04 08:30:25,4.825,0.582,94.176,0.166,0.0,0.250,0.0,16384.0,0.0,2.0,2660855808.0,846327808.0,4006182912.0,26105708544.0,2028798.0,937692.0
12-04 08:30:26,5.096,0.251,94.570,0.0,0.0,0.084,0.0,73728.0,0.0,7.0,2660823040.0,846327808.0,4006182912.0,26105741312.0,4678111.0,1015034.0
12-04 08:30:27,4.599,0.334,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2660384768.0,846327808.0,4006182912.0,26106179584.0,2760174.0,960552.0
12-04 08:30:28,5.360,0.503,94.137,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2660601856.0,846327808.0,4006182912.0,26105962496.0,4405577.0,984631.0
12-04 08:30:29,5.246,0.333,94.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2661015552.0,846327808.0,4006182912.0,26105548800.0,3754578.0,946811.0
12-04 08:30:30,4.845,0.668,94.403,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2661994496.0,846327808.0,4006187008.0,26104565760.0,3685995.0,941643.0
12-04 08:30:31,4.595,0.334,94.820,0.251,0.0,0.0,0.0,81920.0,0.0,5.0,2662469632.0,846327808.0,4006187008.0,26104090624.0,1997698.0,937576.0
12-04 08:30:32,4.778,0.251,94.887,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2662629376.0,846327808.0,4006187008.0,26103930880.0,2508804.0,970127.0
12-04 08:30:33,5.329,0.500,93.922,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2663137280.0,846327808.0,4006187008.0,26103422976.0,5554365.0,971098.0
12-04 08:30:34,4.854,0.335,94.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2663395328.0,846327808.0,4006821888.0,26102530048.0,3651234.0,1065307.0
12-04 08:30:35,5.092,0.668,93.907,0.0,0.0,0.334,0.0,40960.0,0.0,5.0,2663661568.0,846327808.0,4008656896.0,26100428800.0,6249546.0,1106733.0
12-04 08:30:36,6.119,0.419,93.210,0.0,0.0,0.251,0.0,102400.0,0.0,8.0,2664321024.0,846327808.0,4010094592.0,26098331648.0,10098539.0,1105391.0
12-04 08:30:37,4.534,0.420,94.626,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2664202240.0,846327808.0,4011982848.0,26096562176.0,4286658.0,1095030.0
12-04 08:30:38,5.272,0.418,94.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2663460864.0,846327808.0,4014342144.0,26094944256.0,6108745.0,1134162.0
12-04 08:30:39,4.526,0.587,94.803,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2664816640.0,846327808.0,4016279552.0,26091651072.0,4325206.0,1034996.0
12-04 08:30:40,5.769,1.421,92.642,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217852928.0,846327808.0,4018069504.0,26536824832.0,3156887.0,644868.0
12-04 08:30:41,0.251,0.418,99.332,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2217664512.0,846327808.0,4019986432.0,26535096320.0,2190248.0,129900.0
12-04 08:30:42,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2216927232.0,846327808.0,4022034432.0,26533785600.0,2158766.0,122773.0
12-04 08:30:43,0.167,0.251,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2216902656.0,846327808.0,4023836672.0,26532007936.0,2138373.0,118202.0
12-04 08:30:44,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217009152.0,846327808.0,4026142720.0,26529595392.0,2231401.0,117731.0
12-04 08:30:45,0.167,0.334,99.332,0.0,0.0,0.167,0.0,23269376.0,0.0,37.0,2217058304.0,846327808.0,4027617280.0,26528071680.0,2085676.0,111854.0
12-04 08:30:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,106496.0,0.0,10.0,2217349120.0,846327808.0,4029485056.0,26525913088.0,2180086.0,116507.0
12-04 08:30:47,0.500,0.167,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217172992.0,846327808.0,4031819776.0,26523754496.0,2211944.0,119102.0
12-04 08:30:48,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217525248.0,846327808.0,4033277952.0,26521944064.0,2071849.0,107353.0
12-04 08:30:49,0.167,0.167,99.331,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2217652224.0,846327808.0,4035149824.0,26519945216.0,2201884.0,122358.0
12-04 08:30:50,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217332736.0,846327808.0,4037054464.0,26518360064.0,2146952.0,113953.0
12-04 08:30:51,0.167,0.251,99.498,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2217644032.0,846327808.0,4038934528.0,26516168704.0,2138250.0,114114.0
12-04 08:30:52,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217746432.0,846327808.0,4040830976.0,26514169856.0,2222674.0,120795.0
12-04 08:30:53,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217631744.0,846327808.0,4042723328.0,26512392192.0,2108363.0,119754.0
12-04 08:30:54,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217955328.0,846327808.0,4044656640.0,26510135296.0,2232927.0,116733.0
12-04 08:30:55,0.334,0.251,99.165,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2218086400.0,846327808.0,4046499840.0,26508161024.0,2102986.0,113129.0
12-04 08:30:56,0.334,0.250,99.249,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2217713664.0,846327808.0,4048461824.0,26506571776.0,2170532.0,135684.0
12-04 08:30:57,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217578496.0,846327808.0,4050276352.0,26504892416.0,2134100.0,111059.0
12-04 08:30:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217721856.0,846327808.0,4052164608.0,26502860800.0,2126100.0,114235.0
12-04 08:30:59,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217750528.0,846327808.0,4054040576.0,26500956160.0,2188654.0,118363.0
12-04 08:31:00,0.335,0.084,99.498,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2217758720.0,846327808.0,4055937024.0,26499051520.0,2213411.0,122040.0
12-04 08:31:01,0.251,0.084,99.497,0.084,0.0,0.084,0.0,90112.0,0.0,7.0,2217889792.0,846327808.0,4057829376.0,26497028096.0,2148066.0,111350.0
12-04 08:31:02,0.334,0.167,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2217730048.0,846327808.0,4060147712.0,26494869504.0,2114264.0,114882.0
12-04 08:31:03,0.084,0.418,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2218172416.0,846327808.0,4061736960.0,26492837888.0,2207205.0,119573.0
12-04 08:31:04,0.167,0.167,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217975808.0,846327808.0,4063617024.0,26491154432.0,2162554.0,112340.0
12-04 08:31:05,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2218233856.0,846327808.0,4065517568.0,26488995840.0,2149876.0,121529.0
12-04 08:31:06,0.168,0.084,99.581,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2218217472.0,846327808.0,4067405824.0,26487123968.0,2139896.0,121087.0
12-04 08:31:07,0.084,0.167,99.498,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2218356736.0,846327808.0,4069298176.0,26485092352.0,2171130.0,120339.0
12-04 08:31:08,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2218000384.0,846327808.0,4071178240.0,26483568640.0,2138544.0,113365.0
12-04 08:31:09,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2218270720.0,846327808.0,4073066496.0,26481410048.0,2222380.0,114535.0
12-04 08:31:10,0.251,0.167,99.582,0.0,0.0,0.0,0.0,77824.0,0.0,12.0,2218401792.0,846327808.0,4074967040.0,26479378432.0,2137823.0,118927.0
12-04 08:31:11,0.250,0.083,99.583,0.0,0.0,0.083,0.0,94208.0,0.0,7.0,2217984000.0,846327808.0,4077092864.0,26477670400.0,2130444.0,117595.0
12-04 08:31:12,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2218455040.0,846327808.0,4078714880.0,26475577344.0,2159294.0,130902.0
12-04 08:31:13,0.333,0.333,98.918,0.166,0.0,0.250,0.0,12288.0,0.0,2.0,2218700800.0,846327808.0,4080627712.0,26473418752.0,2106998.0,116848.0
12-04 08:31:14,0.333,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2218708992.0,846327808.0,4082524160.0,26471514112.0,2212434.0,114164.0
12-04 08:31:15,0.417,0.417,98.917,0.0,0.0,0.250,0.0,31580160.0,0.0,43.0,2218815488.0,846327808.0,4084412416.0,26469519360.0,2148306.0,116393.0
12-04 08:31:16,0.251,0.167,99.414,0.0,0.0,0.167,0.0,25415680.0,0.0,35.0,2218168320.0,846327808.0,4086300672.0,26468278272.0,2148808.0,116342.0
12-04 08:31:17,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2218577920.0,846327808.0,4088176640.0,26465992704.0,2214773.0,119162.0
12-04 08:31:18,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217902080.0,846327808.0,4090503168.0,26464342016.0,2178470.0,120643.0
12-04 08:31:19,0.334,0.251,99.165,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2218610688.0,846327808.0,4091953152.0,26462183424.0,2147636.0,108662.0
12-04 08:31:20,0.0,0.251,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2218307584.0,846327808.0,4094287872.0,26460151808.0,2168362.0,110252.0
12-04 08:31:21,0.167,0.167,99.582,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2218504192.0,846327808.0,4095741952.0,26458501120.0,2130693.0,125981.0
12-04 08:31:22,1.249,0.583,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241978368.0,846327808.0,4097634304.0,26433134592.0,2121161.0,132847.0
12-04 08:31:23,2.256,0.668,96.825,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220580864.0,846327808.0,4099522560.0,26452643840.0,2204291.0,123220.0
12-04 08:31:24,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221023232.0,846327808.0,4101398528.0,26450325504.0,2178369.0,111547.0
12-04 08:31:25,0.167,0.251,99.247,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2220593152.0,846327808.0,4103352320.0,26448801792.0,2059613.0,110166.0
12-04 08:31:26,0.750,0.250,98.917,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2221170688.0,846327808.0,4105187328.0,26446389248.0,2283612.0,140295.0
12-04 08:31:27,0.500,0.167,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2220863488.0,846327808.0,4107112448.0,26444771328.0,2061399.0,109904.0
12-04 08:31:28,0.417,0.167,99.082,0.0,0.0,0.334,0.0,61440.0,0.0,4.0,2221019136.0,846327808.0,4108959744.0,26442768384.0,2248589.0,171538.0
12-04 08:31:29,0.334,0.167,99.166,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2221281280.0,846327808.0,4110856192.0,26440609792.0,2103546.0,109260.0
12-04 08:31:30,0.167,0.335,99.414,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2221395968.0,846327808.0,4112744448.0,26438606848.0,2191071.0,123253.0
12-04 08:31:31,0.250,0.500,99.0,0.167,0.0,0.083,0.0,69632.0,0.0,5.0,2221010944.0,846327808.0,4114935808.0,26436800512.0,2166788.0,115634.0
12-04 08:31:32,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2221330432.0,846327808.0,4116520960.0,26434895872.0,2125231.0,115467.0
12-04 08:31:33,0.084,0.251,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2221113344.0,846327808.0,4118388736.0,26433245184.0,2180534.0,117941.0
12-04 08:31:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2221125632.0,846327808.0,4119773184.0,26431848448.0,1297536.0,71242.0
12-04 08:31:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220687360.0,846327808.0,4119777280.0,26432282624.0,5338.0,5377.0
12-04 08:31:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,7048.0,6868.0
12-04 08:31:37,0.0,0.250,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,4521.0,3955.0
12-04 08:31:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,5576.0,5779.0
12-04 08:31:39,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,6484.0,7367.0
12-04 08:31:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,4792.0,4225.0
12-04 08:31:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,22129.0,21687.0
12-04 08:31:42,0.249,0.333,99.252,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2221060096.0,846327808.0,4121522176.0,26430164992.0,2267821.0,126774.0
12-04 08:31:43,0.417,0.334,98.916,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2220724224.0,846327808.0,4123983872.0,26428039168.0,2520503.0,134873.0
12-04 08:31:44,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221146112.0,846327808.0,4126035968.0,26425565184.0,2701538.0,134451.0
12-04 08:31:45,0.084,0.418,99.331,0.0,0.0,0.167,0.0,19976192.0,0.0,32.0,2220724224.0,846327808.0,4128743424.0,26423279616.0,2689917.0,134776.0
12-04 08:31:46,0.251,0.334,99.331,0.0,0.0,0.084,0.0,24465408.0,0.0,36.0,2221158400.0,846327808.0,4131008512.0,26420580352.0,2836898.0,146578.0
12-04 08:31:47,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220990464.0,846327808.0,4133175296.0,26418581504.0,2538857.0,129159.0
12-04 08:31:48,0.500,0.250,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220974080.0,846327808.0,4135477248.0,26416295936.0,2574939.0,139781.0
12-04 08:31:49,0.167,0.251,99.164,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2221203456.0,846327808.0,4138168320.0,26413375488.0,3014935.0,146509.0
12-04 08:31:50,0.417,0.083,99.082,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2220998656.0,846327808.0,4140531712.0,26411216896.0,2638701.0,135165.0
12-04 08:31:51,0.334,0.167,99.331,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2221289472.0,846327808.0,4143067136.0,26408390656.0,2572960.0,137857.0
12-04 08:31:52,0.417,0.250,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2221010944.0,846327808.0,4145123328.0,26406612992.0,2648674.0,142184.0
12-04 08:31:53,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220888064.0,846327808.0,4147752960.0,26404106240.0,2904663.0,153186.0
12-04 08:31:54,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221084672.0,846327808.0,4150095872.0,26401566720.0,2668262.0,138629.0
12-04 08:31:55,0.334,0.417,98.999,0.167,0.0,0.083,0.0,16384.0,0.0,3.0,2221301760.0,846327808.0,4152205312.0,26399240192.0,2524550.0,131395.0
12-04 08:31:56,0.334,0.251,99.081,0.0,0.0,0.334,0.0,73728.0,0.0,6.0,2221539328.0,846327808.0,4154507264.0,26396700672.0,2657038.0,151813.0
12-04 08:31:57,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221088768.0,846327808.0,4157210624.0,26394447872.0,2808328.0,144099.0
12-04 08:31:58,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221449216.0,846327808.0,4159516672.0,26391781376.0,2657844.0,137190.0
12-04 08:31:59,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221281280.0,846327808.0,4161970176.0,26389495808.0,2614017.0,131160.0
12-04 08:32:00,0.167,0.334,99.332,0.0,0.0,0.167,0.0,24576.0,0.0,2.0,2221649920.0,846327808.0,4163825664.0,26387271680.0,2538464.0,125342.0
12-04 08:32:01,0.335,0.084,99.246,0.168,0.0,0.168,0.0,94208.0,0.0,8.0,2221277184.0,846327808.0,4166578176.0,26384891904.0,2877599.0,142813.0
12-04 08:32:02,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221400064.0,846327808.0,4168994816.0,26382352384.0,2638811.0,139281.0
12-04 08:32:03,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221428736.0,846327808.0,4171345920.0,26379972608.0,2773032.0,138756.0
12-04 08:32:04,0.167,0.334,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2221813760.0,846327808.0,4173373440.0,26377560064.0,2583036.0,129471.0
12-04 08:32:05,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220945408.0,846327808.0,4176056320.0,26375745536.0,2943929.0,147944.0
12-04 08:32:06,0.500,0.167,98.918,0.0,0.0,0.416,0.0,81920.0,0.0,5.0,2221101056.0,846327808.0,4178468864.0,26373177344.0,2640201.0,136297.0
12-04 08:32:07,0.334,0.334,99.081,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2221408256.0,846327808.0,4180508672.0,26370830336.0,2572952.0,132460.0
12-04 08:32:08,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221137920.0,846327808.0,4182810624.0,26368798720.0,2544907.0,123340.0
12-04 08:32:09,0.167,0.251,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2221494272.0,846327808.0,4185501696.0,26365751296.0,2996566.0,151540.0
12-04 08:32:10,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221158400.0,846327808.0,4187869184.0,26363719680.0,2636509.0,134652.0
12-04 08:32:11,0.251,0.167,99.414,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2221531136.0,846327808.0,4189941760.0,26361274368.0,2544159.0,131140.0
12-04 08:32:12,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221277184.0,846327808.0,4192702464.0,26358767616.0,2727478.0,141286.0
12-04 08:32:13,0.250,0.417,99.082,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2221297664.0,846327808.0,4194967552.0,26356482048.0,2853009.0,138482.0
12-04 08:32:14,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2221371392.0,846327808.0,4197306368.0,26354069504.0,2676914.0,133155.0
12-04 08:32:15,0.251,0.168,99.330,0.0,0.0,0.251,0.0,5115904.0,0.0,5.0,2221690880.0,846327808.0,4199395328.0,26351661056.0,2507583.0,129538.0
12-04 08:32:16,0.334,0.251,99.248,0.0,0.0,0.167,0.0,65978368.0,0.0,73.0,2221117440.0,846327808.0,4202131456.0,26349498368.0,2655984.0,139479.0
12-04 08:32:17,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221047808.0,846327808.0,4204359680.0,26347339776.0,2794821.0,145917.0
12-04 08:32:18,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221453312.0,846327808.0,4206747648.0,26344546304.0,2761792.0,144205.0
12-04 08:32:19,0.417,0.417,98.999,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2221232128.0,846327808.0,4209127424.0,26342387712.0,2555802.0,128406.0
12-04 08:32:20,0.251,0.251,99.247,0.0,0.0,0.251,0.0,53248.0,0.0,8.0,2221375488.0,846327808.0,4211142656.0,26340229120.0,2607758.0,135318.0
12-04 08:32:21,0.084,0.251,99.666,0.0,0.0,0.0,0.0,106496.0,0.0,8.0,2221330432.0,846327808.0,4213837824.0,26337579008.0,2947913.0,158610.0
12-04 08:32:22,0.333,0.333,99.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2221383680.0,846327808.0,4216197120.0,26335166464.0,2638782.0,140839.0
12-04 08:32:23,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221584384.0,846327808.0,4218281984.0,26332880896.0,2530853.0,157153.0
12-04 08:32:24,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221961216.0,846327808.0,4220575744.0,26330210304.0,2699695.0,137816.0
12-04 08:32:25,0.168,0.335,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2221539328.0,846327808.0,4223279104.0,26327928832.0,2913302.0,149967.0
12-04 08:32:26,0.333,0.333,99.083,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2221518848.0,846327808.0,4225712128.0,26325516288.0,2651819.0,154433.0
12-04 08:32:27,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221907968.0,846327808.0,4227862528.0,26322976768.0,2510836.0,129248.0
12-04 08:32:28,0.251,0.251,99.414,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2221555712.0,846327808.0,4230565888.0,26320625664.0,2717426.0,137369.0
12-04 08:32:29,0.084,0.418,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222018560.0,846327808.0,4232642560.0,26318086144.0,2687059.0,137427.0
12-04 08:32:30,0.334,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221568000.0,846327808.0,4235218944.0,26315960320.0,2744804.0,135717.0
12-04 08:32:31,0.084,0.168,99.581,0.084,0.0,0.084,0.0,98304.0,0.0,8.0,2221416448.0,846327808.0,4237688832.0,26313641984.0,2650704.0,129218.0
12-04 08:32:32,0.333,0.417,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2221592576.0,846327808.0,4239986688.0,26311168000.0,2649699.0,142001.0
12-04 08:32:33,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2221690880.0,846327808.0,4242300928.0,26308755456.0,2702487.0,144355.0
12-04 08:32:34,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221780992.0,846327808.0,4244656128.0,26306310144.0,2690106.0,135745.0
12-04 08:32:35,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221740032.0,846327808.0,4247023616.0,26303983616.0,2735345.0,135397.0
12-04 08:32:36,0.168,0.084,99.329,0.251,0.0,0.168,0.0,90112.0,0.0,8.0,2221748224.0,846327808.0,4249362432.0,26301636608.0,2614329.0,128377.0
12-04 08:32:37,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221907968.0,846327808.0,4251734016.0,26299105280.0,2926940.0,146362.0
12-04 08:32:38,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221912064.0,846327808.0,4254081024.0,26296754176.0,2635015.0,131927.0
12-04 08:32:39,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222411776.0,846327808.0,4256182272.0,26294153216.0,2529501.0,129233.0
12-04 08:32:40,0.416,0.333,98.834,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2222419968.0,846327808.0,4258451456.0,26291875840.0,2625745.0,135412.0
12-04 08:32:41,0.167,0.335,99.414,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2222100480.0,846327808.0,4261183488.0,26289463296.0,2967066.0,157388.0
12-04 08:32:42,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2222211072.0,846327808.0,4261707776.0,26288828416.0,435605.0,29085.0
12-04 08:32:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222211072.0,846327808.0,4261707776.0,26288828416.0,4396.0,3758.0
12-04 08:32:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222211072.0,846327808.0,4261707776.0,26288828416.0,6124.0,3839.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222211072.0,846327808.0,4261707776.0,26288828416.0,5548.0,5505.0
12-04 08:32:46,0.0,0.250,99.750,0.0,0.0,0.0,0.0,62160896.0,0.0,67.0,2222178304.0,846327808.0,4261707776.0,26288861184.0,24516.0,24619.0
12-04 08:32:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222178304.0,846327808.0,4261707776.0,26288861184.0,5344.0,5241.0
12-04 08:32:48,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2222174208.0,846327808.0,4261711872.0,26288861184.0,6000.0,6405.0
12-04 08:32:49,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222043136.0,846327808.0,4262604800.0,26288099328.0,878416.0,51281.0
12-04 08:32:50,0.417,0.417,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2222297088.0,846327808.0,4264923136.0,26285527040.0,2964137.0,155825.0
12-04 08:32:51,0.167,0.334,99.331,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2222235648.0,846327808.0,4267872256.0,26282639360.0,3183201.0,149302.0
12-04 08:32:52,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222305280.0,846327808.0,4270596096.0,26279845888.0,2963246.0,145967.0
12-04 08:32:53,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222735360.0,846327808.0,4273467392.0,26276544512.0,3501048.0,155439.0
12-04 08:32:54,0.168,0.168,99.246,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2223001600.0,846327808.0,4275740672.0,26274004992.0,2768935.0,140989.0
12-04 08:32:55,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2222362624.0,846327808.0,4278976512.0,26271408128.0,3415758.0,159228.0
12-04 08:32:56,0.251,0.251,99.331,0.0,0.0,0.167,0.0,155648.0,0.0,15.0,2222309376.0,846327808.0,4281511936.0,26268925952.0,2971739.0,161313.0
12-04 08:32:57,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222182400.0,846327808.0,4284567552.0,26265997312.0,3618327.0,169071.0
12-04 08:32:58,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221993984.0,846327808.0,4287795200.0,26262958080.0,3040804.0,158302.0
12-04 08:32:59,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2222292992.0,846327808.0,4290543616.0,26259910656.0,3278863.0,151847.0
12-04 08:33:00,0.334,0.417,98.915,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2222325760.0,846327808.0,4292923392.0,26257498112.0,3002052.0,144411.0
12-04 08:33:01,0.251,0.251,99.247,0.0,0.0,0.251,0.0,102400.0,0.0,6.0,2222243840.0,846327808.0,4295925760.0,26254577664.0,3232927.0,151222.0
12-04 08:33:02,0.250,0.334,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2222084096.0,846327808.0,4298878976.0,26251784192.0,3091355.0,144694.0
12-04 08:33:03,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2222628864.0,846327808.0,4301635584.0,26248482816.0,3588143.0,177819.0
12-04 08:33:04,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2222813184.0,846327808.0,4304244736.0,26245689344.0,2935519.0,142688.0
12-04 08:33:05,0.418,0.418,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222768128.0,846327808.0,4307210240.0,26242768896.0,3353132.0,168157.0
12-04 08:33:06,0.334,0.334,99.080,0.084,0.0,0.167,0.0,90112.0,0.0,8.0,2222526464.0,846327808.0,4310151168.0,26240069632.0,3232858.0,163457.0
12-04 08:33:07,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222821376.0,846327808.0,4312870912.0,26237054976.0,3154222.0,155208.0
12-04 08:33:08,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2222620672.0,846327808.0,4315738112.0,26234388480.0,3241454.0,158019.0
12-04 08:33:09,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222854144.0,846327808.0,4318617600.0,26231275520.0,3128623.0,155222.0
12-04 08:33:10,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2222440448.0,846327808.0,4321665024.0,26228641792.0,3227171.0,153709.0
12-04 08:33:11,0.669,0.251,98.661,0.251,0.0,0.167,0.0,110592.0,0.0,8.0,2223054848.0,846327808.0,4324319232.0,26225373184.0,3439045.0,168141.0
12-04 08:33:12,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2222854144.0,846327808.0,4327186432.0,26222706688.0,3089819.0,158881.0
12-04 08:33:13,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223271936.0,846327808.0,4329848832.0,26219626496.0,3239505.0,161302.0
12-04 08:33:14,0.334,0.084,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2222796800.0,846327808.0,4333150208.0,26216800256.0,3253950.0,150245.0
12-04 08:33:15,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2223915008.0,846327808.0,4335718400.0,26213113856.0,3184530.0,150468.0
12-04 08:33:16,0.335,0.251,99.414,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2223583232.0,846327808.0,4338401280.0,26210762752.0,3092737.0,150971.0
12-04 08:33:17,0.334,0.334,98.997,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2223923200.0,846327808.0,4341514240.0,26207309824.0,3249447.0,150772.0
12-04 08:33:18,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2223300608.0,846327808.0,4344135680.0,26205310976.0,3114515.0,151856.0
12-04 08:33:19,0.335,0.084,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2223689728.0,846327808.0,4347174912.0,26201882624.0,3651906.0,168477.0
12-04 08:33:20,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2223468544.0,846327808.0,4349554688.0,26199724032.0,2684836.0,129663.0
12-04 08:33:21,0.335,0.251,99.329,0.0,0.0,0.084,0.0,88584192.0,0.0,95.0,2223607808.0,846327808.0,4352630784.0,26196508672.0,3475292.0,163604.0
12-04 08:33:22,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2223570944.0,846327808.0,4355682304.0,26193494016.0,3140880.0,148911.0
12-04 08:33:23,0.252,0.168,99.412,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2223648768.0,846327808.0,4358651904.0,26190446592.0,3337953.0,162178.0
12-04 08:33:24,0.168,0.335,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223767552.0,846327808.0,4361326592.0,26187653120.0,3047269.0,140593.0
12-04 08:33:25,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223845376.0,846327808.0,4364169216.0,26184732672.0,3453532.0,166828.0
12-04 08:33:26,0.251,0.251,99.330,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2223820800.0,846327808.0,4366733312.0,26182193152.0,2904012.0,160035.0
12-04 08:33:27,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2223775744.0,846327808.0,4369952768.0,26179018752.0,3497681.0,170497.0
12-04 08:33:28,0.335,0.251,99.330,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2223968256.0,846327808.0,4372172800.0,26176606208.0,2943888.0,152349.0
12-04 08:33:29,0.418,0.167,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2223955968.0,846327808.0,4375613440.0,26173177856.0,3599079.0,161608.0
12-04 08:33:30,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2224021504.0,846327808.0,4377833472.0,26170892288.0,2648282.0,131476.0
12-04 08:33:31,0.167,0.335,99.414,0.0,0.0,0.084,0.0,159744.0,0.0,18.0,2224095232.0,846327808.0,4381188096.0,26167463936.0,3695542.0,186212.0
12-04 08:33:32,0.335,0.084,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224152576.0,846327808.0,4383797248.0,26164797440.0,2988563.0,149382.0
12-04 08:33:33,0.167,0.167,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2224680960.0,846327808.0,4386443264.0,26161623040.0,3118083.0,139037.0
12-04 08:33:34,0.251,0.251,99.081,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2224607232.0,846327808.0,4389310464.0,26158829568.0,3282903.0,162012.0
12-04 08:33:35,0.335,0.251,99.079,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2225049600.0,846327808.0,4392308736.0,26155388928.0,3268201.0,157675.0
12-04 08:33:36,0.418,0.251,99.331,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2225086464.0,846327808.0,4395044864.0,26152615936.0,3097185.0,158060.0
12-04 08:33:37,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225229824.0,846327808.0,4397948928.0,26149568512.0,3283196.0,163636.0
12-04 08:33:38,0.084,0.335,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225291264.0,846327808.0,4400807936.0,26146648064.0,3156675.0,156618.0
12-04 08:33:39,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225278976.0,846327808.0,4403486720.0,26143981568.0,3230224.0,173264.0
12-04 08:33:40,0.167,0.167,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2225758208.0,846327808.0,4406468608.0,26140520448.0,3262098.0,168160.0
12-04 08:33:41,0.585,0.418,98.663,0.167,0.0,0.167,0.0,102400.0,0.0,8.0,2228056064.0,846327808.0,4409364480.0,26135326720.0,3101204.0,166969.0
12-04 08:33:42,4.007,0.918,95.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2238947328.0,846327808.0,4412690432.0,26121109504.0,3621608.0,221236.0
12-04 08:33:43,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2239098880.0,846327808.0,4415164416.0,26118483968.0,2980944.0,151131.0
12-04 08:33:44,0.250,0.417,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2239533056.0,846327808.0,4417777664.0,26115436544.0,3266484.0,157900.0
12-04 08:33:45,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2239148032.0,846327808.0,4421083136.0,26112516096.0,3370964.0,165516.0
12-04 08:33:46,0.585,0.251,98.913,0.167,0.0,0.084,0.0,118784.0,0.0,8.0,2239262720.0,846327808.0,4423700480.0,26109784064.0,3048923.0,172517.0
12-04 08:33:47,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2240311296.0,846327808.0,4426260480.0,26106175488.0,3229276.0,165283.0
12-04 08:33:48,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2239995904.0,846327808.0,4429115392.0,26103635968.0,3191714.0,154002.0
12-04 08:33:49,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240020480.0,846327808.0,4432171008.0,26100555776.0,2966937.0,141986.0
12-04 08:33:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240126976.0,846327808.0,4432031744.0,26100588544.0,5574.0,5974.0
12-04 08:33:51,0.083,0.250,99.584,0.0,0.0,0.083,0.0,81780736.0,0.0,85.0,2240126976.0,846327808.0,4432031744.0,26100588544.0,6118.0,4224.0
12-04 08:33:52,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2240126976.0,846327808.0,4432031744.0,26100588544.0,5130.0,5111.0
12-04 08:33:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240126976.0,846327808.0,4432031744.0,26100588544.0,7187.0,7131.0
12-04 08:33:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240126976.0,846327808.0,4432031744.0,26100588544.0,5764.0,6003.0
12-04 08:33:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240249856.0,846327808.0,4432031744.0,26100465664.0,6967.0,8096.0
12-04 08:33:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2240262144.0,846327808.0,4432031744.0,26100453376.0,22494.0,22283.0
12-04 08:33:57,0.250,0.167,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2240540672.0,846327808.0,4433522688.0,26098683904.0,1963815.0,103405.0
12-04 08:33:58,0.334,0.334,99.080,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2240516096.0,846327808.0,4436340736.0,26095890432.0,3206829.0,152415.0
12-04 08:33:59,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2240253952.0,846327808.0,4438888448.0,26093604864.0,2493038.0,115225.0
12-04 08:34:00,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2240454656.0,846327808.0,4442275840.0,26090016768.0,4263727.0,192824.0
12-04 08:34:01,0.167,0.167,99.414,0.0,0.0,0.251,0.0,90112.0,0.0,7.0,2240790528.0,846327808.0,4444971008.0,26086985728.0,2976035.0,147029.0
12-04 08:34:02,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240491520.0,846327808.0,4448571392.0,26083684352.0,3771294.0,180933.0
12-04 08:34:03,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240880640.0,846327808.0,4451102720.0,26080763904.0,3044942.0,140225.0
12-04 08:34:04,0.251,0.335,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2241216512.0,846327808.0,4454326272.0,26077204480.0,3945681.0,181432.0
12-04 08:34:05,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240831488.0,846327808.0,4457500672.0,26074415104.0,3301952.0,158888.0
12-04 08:34:06,0.334,0.167,99.165,0.0,0.0,0.334,0.0,155648.0,0.0,16.0,2241245184.0,846327808.0,4460515328.0,26070986752.0,3542483.0,155250.0
12-04 08:34:07,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241138688.0,846327808.0,4462018560.0,26069590016.0,1440401.0,73834.0
12-04 08:34:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241138688.0,846327808.0,4462018560.0,26069590016.0,5589.0,3424.0
12-04 08:34:09,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241302528.0,846327808.0,4463759360.0,26067685376.0,2240549.0,108236.0
12-04 08:34:10,0.419,0.419,98.910,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2241327104.0,846327808.0,4470083584.0,26061336576.0,6972627.0,235813.0
12-04 08:34:11,0.168,0.168,99.580,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2241085440.0,846327808.0,4474769408.0,26056892416.0,4946159.0,193813.0
12-04 08:34:12,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241253376.0,846327808.0,4478951424.0,26052542464.0,4826251.0,199155.0
12-04 08:34:13,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241597440.0,846327808.0,4481875968.0,26049273856.0,3564545.0,174013.0
12-04 08:34:14,0.334,0.501,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241703936.0,846327808.0,4484943872.0,26046099456.0,3431245.0,164321.0
12-04 08:34:15,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241560576.0,846327808.0,4488314880.0,26042871808.0,3585418.0,171273.0
12-04 08:34:16,0.335,0.084,99.246,0.084,0.0,0.251,0.0,110592.0,0.0,10.0,2241626112.0,846327808.0,4491124736.0,26039996416.0,3334116.0,165407.0
12-04 08:34:17,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2242043904.0,846327808.0,4494135296.0,26036568064.0,3548907.0,175819.0
12-04 08:34:18,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2242023424.0,846327808.0,4497203200.0,26033520640.0,3498388.0,171273.0
12-04 08:34:19,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2241925120.0,846327808.0,4500729856.0,26030092288.0,3620424.0,170428.0
12-04 08:34:20,2.421,0.668,96.661,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2275823616.0,846327808.0,4503367680.0,25993555968.0,3372650.0,186699.0
12-04 08:34:21,8.148,1.481,89.877,0.165,0.0,0.329,0.0,114688.0,0.0,10.0,2375172096.0,846327808.0,4506251264.0,25891323904.0,3709141.0,319849.0
12-04 08:34:22,9.623,1.172,88.954,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2499141632.0,846327808.0,4508938240.0,25764667392.0,3244990.0,275955.0
12-04 08:34:23,19.414,0.669,79.749,0.0,0.0,0.167,0.0,98304.0,0.0,24.0,2574594048.0,846327808.0,4512161792.0,25685991424.0,3775928.0,474212.0
12-04 08:34:24,6.934,0.251,92.648,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2622119936.0,846327808.0,4514758656.0,25635868672.0,11291934.0,626321.0
12-04 08:34:25,4.348,0.334,95.151,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2624524288.0,846327808.0,4518608896.0,25629614080.0,15519064.0,670543.0
12-04 08:34:26,3.193,0.252,96.303,0.084,0.0,0.168,0.0,87572480.0,0.0,93.0,2632536064.0,846327808.0,4521869312.0,25618341888.0,13779145.0,679989.0
12-04 08:34:27,3.940,0.503,95.306,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2632450048.0,846327808.0,4525096960.0,25615200256.0,12242134.0,702756.0
12-04 08:34:28,3.422,0.250,95.993,0.0,0.0,0.334,0.0,57344.0,0.0,4.0,2634780672.0,846327808.0,4527497216.0,25610469376.0,14530628.0,651622.0
12-04 08:34:29,3.096,0.335,96.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2634579968.0,846327808.0,4531036160.0,25607131136.0,11491982.0,664490.0
12-04 08:34:30,3.595,0.418,95.736,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2634711040.0,846327808.0,4534341632.0,25603694592.0,14917406.0,639537.0
12-04 08:34:31,2.510,0.251,97.071,0.0,0.0,0.167,0.0,73728.0,0.0,4.0,2635956224.0,846327808.0,4537303040.0,25599488000.0,11105229.0,627546.0
12-04 08:34:32,3.183,0.335,96.315,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2639187968.0,846327808.0,4540575744.0,25592983552.0,14953886.0,666552.0
12-04 08:34:33,2.431,0.251,97.066,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2637586432.0,846327808.0,4543381504.0,25591779328.0,11042258.0,645678.0
12-04 08:34:34,2.762,0.502,96.569,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2638835712.0,846327808.0,4546007040.0,25587904512.0,14825616.0,684598.0
12-04 08:34:35,3.013,0.502,96.402,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2640031744.0,846327808.0,4549033984.0,25583681536.0,14155783.0,606720.0
12-04 08:34:36,2.515,0.335,96.899,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2640314368.0,846327808.0,4552749056.0,25579683840.0,12006393.0,690077.0
12-04 08:34:37,3.264,0.335,96.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2642694144.0,846327808.0,4555001856.0,25575051264.0,14721470.0,687832.0
12-04 08:34:38,2.089,0.501,97.076,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2645405696.0,846327808.0,4558467072.0,25568874496.0,11076548.0,601863.0
12-04 08:34:39,3.177,0.251,96.237,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2645434368.0,846327808.0,4561620992.0,25565691904.0,15098493.0,691660.0
12-04 08:34:40,2.502,0.751,96.497,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2644848640.0,846327808.0,4564676608.0,25563222016.0,10937001.0,640519.0
12-04 08:34:41,1.085,0.334,98.414,0.0,0.0,0.167,0.0,184320.0,0.0,25.0,2645721088.0,846327808.0,4567744512.0,25559281664.0,3952359.0,569089.0
12-04 08:34:42,1.003,0.334,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2644893696.0,846327808.0,4571201536.0,25556652032.0,3608933.0,549313.0
12-04 08:34:43,1.500,0.250,98.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2645553152.0,846327808.0,4573876224.0,25553317888.0,3630197.0,541987.0
12-04 08:34:44,1.336,0.334,98.080,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2645286912.0,846327808.0,4577095680.0,25550364672.0,3664070.0,525513.0
12-04 08:34:45,1.003,0.418,97.911,0.167,0.0,0.501,0.0,12288.0,0.0,2.0,2645676032.0,846327808.0,4579880960.0,25547190272.0,3586971.0,529457.0
12-04 08:34:46,1.759,0.503,97.487,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2645016576.0,846327808.0,4583395328.0,25544335360.0,9030907.0,581432.0
12-04 08:34:47,4.523,0.586,94.807,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2633998336.0,846327808.0,4586434560.0,25552314368.0,21124517.0,748525.0
12-04 08:34:48,4.268,0.335,95.146,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2640236544.0,846327808.0,4589387776.0,25543122944.0,22727696.0,749458.0
12-04 08:34:49,3.769,0.419,95.645,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2642120704.0,846327808.0,4592451584.0,25538174976.0,21983779.0,722520.0
12-04 08:34:50,4.097,0.669,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2646339584.0,846327808.0,4595572736.0,25530834944.0,21920071.0,761290.0
12-04 08:34:51,3.431,0.418,95.649,0.167,0.0,0.335,0.0,102400.0,0.0,9.0,2647261184.0,846327808.0,4598898688.0,25526587392.0,20602113.0,755244.0
12-04 08:34:52,2.924,0.501,96.324,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2648473600.0,846327808.0,4601384960.0,25522888704.0,16359097.0,647489.0
12-04 08:34:53,2.176,0.251,97.322,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2649210880.0,846327808.0,4604854272.0,25518682112.0,7705746.0,663143.0
12-04 08:34:54,1.589,0.251,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2649939968.0,846327808.0,4607766528.0,25515040768.0,10189579.0,573631.0
12-04 08:34:55,1.846,0.419,97.651,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2646687744.0,846327808.0,4611043328.0,25515016192.0,7542697.0,608726.0
12-04 08:34:56,1.843,0.419,97.152,0.335,0.0,0.251,0.0,92631040.0,0.0,102.0,2646876160.0,846327808.0,4614135808.0,25511735296.0,8339144.0,622707.0
12-04 08:34:57,1.839,0.334,97.408,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2647064576.0,846327808.0,4617060352.0,25508622336.0,7297900.0,571670.0
12-04 08:34:58,4.603,0.921,94.226,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2735697920.0,846327808.0,4619804672.0,25417244672.0,3769088.0,578258.0
12-04 08:34:59,3.434,1.424,94.807,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2235998208.0,846327808.0,4623085568.0,25913663488.0,6313198.0,235310.0
12-04 08:35:00,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2236125184.0,846327808.0,4626137088.0,25910484992.0,3545116.0,175942.0
12-04 08:35:01,0.334,0.334,98.997,0.0,0.0,0.334,0.0,94208.0,0.0,7.0,2235482112.0,846327808.0,4629364736.0,25907900416.0,3425056.0,158412.0
12-04 08:35:02,0.167,0.251,99.163,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2234810368.0,846327808.0,4632469504.0,25905467392.0,3678651.0,178650.0
12-04 08:35:03,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2234789888.0,846327808.0,4635754496.0,25902202880.0,3290563.0,158694.0
12-04 08:35:04,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2235211776.0,846327808.0,4638461952.0,25899073536.0,3322775.0,165812.0
12-04 08:35:05,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2234859520.0,846327808.0,4641796096.0,25896091648.0,3577384.0,171921.0
12-04 08:35:06,0.417,0.334,98.916,0.0,0.0,0.334,0.0,90112.0,0.0,5.0,2235203584.0,846327808.0,4645134336.0,25892409344.0,3735162.0,186937.0
12-04 08:35:07,0.084,0.334,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235092992.0,846327808.0,4647792640.0,25889861632.0,3208361.0,168862.0
12-04 08:35:08,0.418,0.251,99.079,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2235154432.0,846327808.0,4651065344.0,25886527488.0,3715769.0,183886.0
12-04 08:35:09,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2234998784.0,846327808.0,4654252032.0,25883496448.0,3435432.0,175801.0
12-04 08:35:10,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2235203584.0,846327808.0,4656967680.0,25880576000.0,3284027.0,163277.0
12-04 08:35:11,0.084,0.418,99.331,0.0,0.0,0.167,0.0,114688.0,0.0,7.0,2235256832.0,846327808.0,4660477952.0,25877012480.0,3784845.0,184173.0
12-04 08:35:12,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2235658240.0,846327808.0,4663283712.0,25873805312.0,3348510.0,177575.0
12-04 08:35:13,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235674624.0,846327808.0,4666408960.0,25870663680.0,3441669.0,163368.0
12-04 08:35:14,0.417,0.417,98.831,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2235949056.0,846327808.0,4669198336.0,25867599872.0,3458623.0,163913.0
12-04 08:35:15,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236354560.0,846327808.0,4672356352.0,25864036352.0,3567088.0,180437.0
12-04 08:35:16,0.167,0.334,99.415,0.0,0.0,0.084,0.0,155648.0,0.0,22.0,2236076032.0,846327808.0,4675715072.0,25860956160.0,3381300.0,172192.0
12-04 08:35:17,0.500,0.500,99.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2236178432.0,846327808.0,4678778880.0,25857789952.0,3518299.0,167737.0
12-04 08:35:18,0.418,0.335,97.071,2.008,0.0,0.167,0.0,68263936.0,0.0,86.0,2235895808.0,846327808.0,4681752576.0,25855098880.0,3411756.0,177374.0
12-04 08:35:19,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2236026880.0,846327808.0,4684877824.0,25851842560.0,3793287.0,198991.0
12-04 08:35:20,0.252,0.084,99.412,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2236047360.0,846327808.0,4687585280.0,25849114624.0,3138751.0,156156.0
12-04 08:35:21,0.334,0.500,98.916,0.0,0.0,0.250,0.0,45056.0,0.0,3.0,2236059648.0,846327808.0,4690874368.0,25845813248.0,3610890.0,184170.0
12-04 08:35:22,0.500,0.417,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2236153856.0,846327808.0,4693843968.0,25842749440.0,3426445.0,169389.0
12-04 08:35:23,0.168,0.168,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2236321792.0,846327808.0,4697010176.0,25839415296.0,3601792.0,171697.0
12-04 08:35:24,0.502,0.167,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236477440.0,846327808.0,4699918336.0,25836351488.0,3547736.0,179683.0
12-04 08:35:25,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236690432.0,846327808.0,4702846976.0,25833209856.0,3375853.0,168611.0
12-04 08:35:26,0.583,0.250,98.833,0.167,0.0,0.167,0.0,94208.0,0.0,8.0,2236829696.0,846327808.0,4705837056.0,25830080512.0,3340898.0,180159.0
12-04 08:35:27,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236465152.0,846327808.0,4709470208.0,25826811904.0,3672236.0,174847.0
12-04 08:35:28,0.418,0.334,98.997,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2237726720.0,846327808.0,4712005632.0,25823014912.0,3399031.0,253067.0
12-04 08:35:29,0.334,0.417,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2237263872.0,846327808.0,4715446272.0,25820037120.0,3661915.0,169449.0
12-04 08:35:30,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2237468672.0,846327808.0,4718161920.0,25817116672.0,3110917.0,155978.0
12-04 08:35:31,0.503,0.168,98.827,0.251,0.0,0.251,0.0,110592.0,0.0,8.0,2237419520.0,846327808.0,4721164288.0,25814163456.0,3767897.0,188940.0
12-04 08:35:32,0.084,0.168,99.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2237743104.0,846327808.0,4724285440.0,25810718720.0,3440551.0,175029.0
12-04 08:35:33,0.667,0.334,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2237870080.0,846327808.0,4727713792.0,25807163392.0,3487040.0,177773.0
12-04 08:35:34,3.099,1.256,95.477,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2239582208.0,846327808.0,4730503168.0,25802661888.0,3589205.0,186396.0
12-04 08:35:35,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2239152128.0,846327808.0,4733509632.0,25800085504.0,3454673.0,173177.0
12-04 08:35:36,1.506,0.084,98.326,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2239975424.0,846327808.0,4736442368.0,25796329472.0,3254753.0,161488.0
12-04 08:35:37,0.167,0.251,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2239668224.0,846327808.0,4739670016.0,25793409024.0,3451588.0,172678.0
12-04 08:35:38,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2239795200.0,846327808.0,4742717440.0,25790234624.0,3418527.0,167485.0
12-04 08:35:39,0.839,0.252,98.742,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2240024576.0,846327808.0,4745838592.0,25786884096.0,3675569.0,170313.0
12-04 08:35:40,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2239885312.0,846327808.0,4749111296.0,25783750656.0,3479737.0,168824.0
12-04 08:35:41,0.418,0.418,99.080,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2240606208.0,846327808.0,4751818752.0,25780322304.0,3430561.0,174742.0
12-04 08:35:42,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240704512.0,846327808.0,4755021824.0,25777020928.0,3634391.0,179446.0
12-04 08:35:43,0.168,0.335,99.078,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2240880640.0,846327808.0,4758179840.0,25773686784.0,3583792.0,167737.0
12-04 08:35:44,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240294912.0,846327808.0,4761526272.0,25770926080.0,3569608.0,183935.0
12-04 08:35:45,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2240393216.0,846327808.0,4764602368.0,25767751680.0,3279357.0,160346.0
12-04 08:35:46,0.334,0.167,99.331,0.0,0.0,0.167,0.0,114688.0,0.0,6.0,2240794624.0,846327808.0,4767518720.0,25764433920.0,3431859.0,164581.0
12-04 08:35:47,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240598016.0,846327808.0,4770381824.0,25761767424.0,3297571.0,157715.0
12-04 08:35:48,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2240659456.0,846327808.0,4773830656.0,25758257152.0,3879153.0,172850.0
12-04 08:35:49,0.334,0.334,98.915,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2240765952.0,846327808.0,4776706048.0,25755275264.0,3242413.0,161157.0
12-04 08:35:50,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2241122304.0,846327808.0,4779892736.0,25751732224.0,3628502.0,173302.0
12-04 08:35:51,0.167,0.418,99.247,0.0,0.0,0.167,0.0,101240832.0,0.0,128.0,2240962560.0,846327808.0,4782739456.0,25749045248.0,3403354.0,173277.0
12-04 08:35:52,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241175552.0,846327808.0,4785700864.0,25745870848.0,3365448.0,178962.0
12-04 08:35:53,2.931,1.173,95.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2250567680.0,846327808.0,4788674560.0,25733505024.0,3490909.0,184496.0
12-04 08:35:54,0.501,0.334,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2243563520.0,846327808.0,4791836672.0,25737347072.0,3370422.0,164811.0
12-04 08:35:55,0.251,0.335,99.078,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2243661824.0,846327808.0,4795224064.0,25733861376.0,3676230.0,177322.0
12-04 08:35:56,0.334,0.334,99.164,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2243776512.0,846327808.0,4797927424.0,25731043328.0,3389653.0,184227.0
12-04 08:35:57,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2243186688.0,846327808.0,4800323584.0,25729236992.0,2365739.0,110244.0
12-04 08:35:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243186688.0,846327808.0,4800323584.0,25729236992.0,6182.0,6642.0
12-04 08:35:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243186688.0,846327808.0,4800323584.0,25729236992.0,6154.0,4647.0
12-04 08:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243186688.0,846327808.0,4800323584.0,25729236992.0,5574.0,5976.0
12-04 08:36:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,110592.0,0.0,10.0,2243059712.0,846327808.0,4800323584.0,25729363968.0,5845.0,6366.0
12-04 08:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243059712.0,846327808.0,4800323584.0,25729363968.0,4837.0,4472.0
12-04 08:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243059712.0,846327808.0,4800323584.0,25729363968.0,7548.0,8840.0
12-04 08:36:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243055616.0,846327808.0,4800327680.0,25729363968.0,4886.0,3419.0
12-04 08:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243051520.0,846327808.0,4800331776.0,25729363968.0,5970.0,5552.0
12-04 08:36:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,118784.0,0.0,9.0,2243051520.0,846327808.0,4800331776.0,25729363968.0,5934.0,5467.0
12-04 08:36:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243051520.0,846327808.0,4800331776.0,25729363968.0,6479.0,6112.0
12-04 08:36:08,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243051520.0,846327808.0,4800331776.0,25729363968.0,6054.0,5549.0
12-04 08:36:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243051520.0,846327808.0,4800331776.0,25729363968.0,7524.0,8014.0
12-04 08:36:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243047424.0,846327808.0,4800335872.0,25729363968.0,5280.0,4297.0
12-04 08:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2243047424.0,846327808.0,4800335872.0,25729363968.0,5550.0,4838.0
12-04 08:36:12,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2243047424.0,846327808.0,4800335872.0,25729363968.0,8139.0,9281.0
12-04 08:36:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2242981888.0,846327808.0,4800782336.0,25728983040.0,383315.0,23218.0
12-04 08:36:14,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2242977792.0,846327808.0,4802994176.0,25726775296.0,2576632.0,133780.0
12-04 08:36:15,0.585,0.501,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2243362816.0,846327808.0,4806430720.0,25722953728.0,4151689.0,184803.0
12-04 08:36:16,0.168,0.0,99.832,0.0,0.0,0.0,0.0,98304.0,0.0,7.0,2243575808.0,846327808.0,4809101312.0,25720070144.0,2890455.0,125257.0
12-04 08:36:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243489792.0,846327808.0,4809179136.0,25720078336.0,6284.0,6860.0
12-04 08:36:18,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2243411968.0,846327808.0,4809764864.0,25719570432.0,980880.0,50536.0
12-04 08:36:19,0.503,0.251,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2243497984.0,846327808.0,4814966784.0,25714282496.0,5577685.0,230973.0
12-04 08:36:20,0.252,0.252,99.161,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2243784704.0,846327808.0,4819963904.0,25708998656.0,5915539.0,227117.0
12-04 08:36:21,0.167,0.586,99.079,0.0,0.0,0.167,0.0,42061824.0,0.0,53.0,2243772416.0,846327808.0,4825579520.0,25703395328.0,5924588.0,231693.0
12-04 08:36:22,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244091904.0,846327808.0,4829196288.0,25699459072.0,4160348.0,176959.0
12-04 08:36:23,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2244378624.0,846327808.0,4832354304.0,25696014336.0,3605663.0,163188.0
12-04 08:36:24,0.334,0.334,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2244452352.0,846327808.0,4835835904.0,25692459008.0,3971566.0,172733.0
12-04 08:36:25,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2243784704.0,846327808.0,4839804928.0,25689157632.0,4000440.0,170015.0
12-04 08:36:26,0.251,0.084,99.498,0.0,0.0,0.167,0.0,139264.0,0.0,18.0,2244112384.0,846327808.0,4842381312.0,25686253568.0,3179310.0,155375.0
12-04 08:36:27,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2244169728.0,846327808.0,4846530560.0,25682046976.0,4386289.0,219877.0
12-04 08:36:28,0.334,0.334,99.247,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2244235264.0,846327808.0,4849258496.0,25679253504.0,3384128.0,166204.0
12-04 08:36:29,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244362240.0,846327808.0,4852875264.0,25675509760.0,3686642.0,170959.0
12-04 08:36:30,0.419,0.168,99.078,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2244419584.0,846327808.0,4856262656.0,25672065024.0,3922948.0,178617.0
12-04 08:36:31,0.251,0.502,99.079,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2244829184.0,846327808.0,4859187200.0,25668730880.0,3652629.0,175902.0
12-04 08:36:32,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245136384.0,846327808.0,4862484480.0,25665126400.0,3855371.0,184446.0
12-04 08:36:33,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244968448.0,846327808.0,4865445888.0,25662332928.0,3724812.0,184239.0
12-04 08:36:34,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244395008.0,846327808.0,4869001216.0,25659351040.0,3596672.0,181938.0
12-04 08:36:35,0.419,0.168,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2244096000.0,846327808.0,4872519680.0,25656131584.0,3684478.0,168640.0
12-04 08:36:36,0.418,0.167,98.996,0.167,0.0,0.251,0.0,90112.0,0.0,8.0,2243907584.0,846327808.0,4876169216.0,25652670464.0,3953505.0,175973.0
12-04 08:36:37,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2243244032.0,846327808.0,4879314944.0,25650188288.0,3472092.0,162325.0
12-04 08:36:38,0.084,0.336,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2243493888.0,846327808.0,4882673664.0,25646579712.0,4031221.0,186213.0
12-04 08:36:39,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2243551232.0,846327808.0,4885757952.0,25643438080.0,3506957.0,164858.0
12-04 08:36:40,0.334,0.668,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2243715072.0,846327808.0,4889157632.0,25639874560.0,3744971.0,178598.0
12-04 08:36:41,0.168,0.335,99.246,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2243698688.0,846327808.0,4892762112.0,25636286464.0,4012646.0,184055.0
12-04 08:36:42,0.419,0.335,98.995,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2244079616.0,846327808.0,4895793152.0,25632874496.0,3704497.0,177399.0
12-04 08:36:43,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2244022272.0,846327808.0,4899151872.0,25629573120.0,3661299.0,176499.0
12-04 08:36:44,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2244272128.0,846327808.0,4901969920.0,25626505216.0,3521651.0,176155.0
12-04 08:36:45,0.501,0.417,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2243973120.0,846327808.0,4905996288.0,25622777856.0,4186954.0,198483.0
12-04 08:36:46,0.167,0.167,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2244280320.0,846327808.0,4907560960.0,25620905984.0,1739795.0,88740.0
12-04 08:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2244280320.0,846327808.0,4907560960.0,25620905984.0,6100.0,6629.0
12-04 08:36:48,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2244280320.0,846327808.0,4907560960.0,25620905984.0,95995.0,13196.0
12-04 08:36:49,0.586,0.335,98.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244284416.0,846327808.0,4910383104.0,25618079744.0,3442411.0,170319.0
12-04 08:36:50,0.335,0.586,98.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244608000.0,846327808.0,4916264960.0,25611874304.0,6831213.0,237512.0
12-04 08:36:51,0.419,0.419,98.406,0.671,0.0,0.084,0.0,96485376.0,0.0,102.0,2244853760.0,846327808.0,4922130432.0,25605763072.0,6001568.0,217565.0
12-04 08:36:52,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244964352.0,846327808.0,4926767104.0,25601015808.0,5272571.0,199664.0
12-04 08:36:53,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2245046272.0,846327808.0,4931002368.0,25596698624.0,4784048.0,192850.0
12-04 08:36:54,0.167,0.084,99.331,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2244833280.0,846327808.0,4935262208.0,25592651776.0,4583618.0,201258.0
12-04 08:36:55,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245464064.0,846327808.0,4938354688.0,25588928512.0,3582867.0,174446.0
12-04 08:36:56,0.168,0.168,99.580,0.0,0.0,0.084,0.0,77824.0,0.0,4.0,2245697536.0,846327808.0,4941406208.0,25585643520.0,3629226.0,180479.0
12-04 08:36:57,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2245464064.0,846327808.0,4945440768.0,25581842432.0,4172818.0,196121.0
12-04 08:36:58,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245709824.0,846327808.0,4948385792.0,25578651648.0,3657018.0,175570.0
12-04 08:36:59,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245849088.0,846327808.0,4951834624.0,25575063552.0,3951153.0,180081.0
12-04 08:37:00,0.335,0.335,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2245574656.0,846327808.0,4955250688.0,25571921920.0,3553090.0,168773.0
12-04 08:37:01,0.335,0.168,99.330,0.0,0.0,0.168,0.0,139264.0,0.0,17.0,2246131712.0,846327808.0,4958265344.0,25568350208.0,3746324.0,178326.0
12-04 08:37:02,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2246217728.0,846327808.0,4961480704.0,25565048832.0,3794618.0,168645.0
12-04 08:37:03,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2246283264.0,846327808.0,4964859904.0,25561604096.0,3736026.0,181433.0
12-04 08:37:04,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246406144.0,846327808.0,4968198144.0,25558142976.0,3697423.0,169003.0
12-04 08:37:05,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246451200.0,846327808.0,4971565056.0,25554731008.0,3876356.0,186195.0
12-04 08:37:06,0.418,0.334,98.829,0.167,0.0,0.251,0.0,81920.0,0.0,7.0,2245095424.0,846327808.0,4975157248.0,25552494592.0,3847548.0,182410.0
12-04 08:37:07,0.417,0.500,98.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2244808704.0,846327808.0,4978159616.0,25549778944.0,3451484.0,166430.0
12-04 08:37:08,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2244468736.0,846327808.0,4981690368.0,25546588160.0,3931842.0,188655.0
12-04 08:37:09,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244050944.0,846327808.0,4984971264.0,25543725056.0,3668833.0,195195.0
12-04 08:37:10,0.833,0.333,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2244763648.0,846327808.0,4987908096.0,25540075520.0,3525024.0,178426.0
12-04 08:37:11,0.334,0.251,99.081,0.0,0.0,0.334,0.0,73728.0,0.0,6.0,2244513792.0,846327808.0,4991549440.0,25536684032.0,3968300.0,187296.0
12-04 08:37:12,0.168,0.251,99.079,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2244808704.0,846327808.0,4994826240.0,25533112320.0,3641437.0,185180.0
12-04 08:37:13,0.334,0.502,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244935680.0,846327808.0,4998574080.0,25529237504.0,4137632.0,190370.0
12-04 08:37:14,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245242880.0,846327808.0,5001170944.0,25526333440.0,3319996.0,159984.0
12-04 08:37:15,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2245926912.0,846327808.0,5004476416.0,25522343936.0,3792712.0,176025.0
12-04 08:37:16,0.167,0.167,99.499,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2246049792.0,846327808.0,5008007168.0,25518690304.0,3926375.0,193854.0
12-04 08:37:17,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245861376.0,846327808.0,5011210240.0,25515675648.0,3632314.0,174298.0
12-04 08:37:18,0.418,0.251,98.913,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2245607424.0,846327808.0,5014941696.0,25512198144.0,3859267.0,197736.0
12-04 08:37:19,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246144000.0,846327808.0,5016403968.0,25510199296.0,1811871.0,88923.0
12-04 08:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2246139904.0,846327808.0,5016408064.0,25510199296.0,4367.0,3808.0
12-04 08:37:21,0.084,0.084,98.079,1.754,0.0,0.0,0.0,97157120.0,0.0,100.0,2246139904.0,846327808.0,5016408064.0,25510199296.0,180725.0,16646.0
12-04 08:37:22,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2245582848.0,846327808.0,5019791360.0,25507373056.0,3437858.0,152562.0
12-04 08:37:23,0.336,0.336,98.908,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2245980160.0,846327808.0,5025902592.0,25500864512.0,7242092.0,283679.0
12-04 08:37:24,0.585,0.502,98.495,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2246025216.0,846327808.0,5031546880.0,25495175168.0,6512095.0,238207.0
12-04 08:37:25,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2245722112.0,846327808.0,5036429312.0,25490595840.0,4980005.0,187700.0
12-04 08:37:26,0.334,0.501,98.997,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2245660672.0,846327808.0,5041061888.0,25486024704.0,5045432.0,196753.0
12-04 08:37:27,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2246324224.0,846327808.0,5043834880.0,25482588160.0,3492501.0,162786.0
12-04 08:37:28,0.419,0.335,99.162,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2245914624.0,846327808.0,5047926784.0,25478905856.0,4179668.0,176081.0
12-04 08:37:29,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245931008.0,846327808.0,5051355136.0,25475461120.0,3908954.0,186784.0
12-04 08:37:30,0.251,0.334,99.080,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2246139904.0,846327808.0,5054353408.0,25472253952.0,3653023.0,173214.0
12-04 08:37:31,0.252,0.252,99.497,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2246537216.0,846327808.0,5057351680.0,25468858368.0,3511572.0,175219.0
12-04 08:37:32,0.167,0.251,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2246144000.0,846327808.0,5060968448.0,25465634816.0,3752629.0,162701.0
12-04 08:37:33,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2246275072.0,846327808.0,5064486912.0,25461985280.0,3985292.0,182387.0
12-04 08:37:34,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2246438912.0,846327808.0,5067767808.0,25458540544.0,3730741.0,175074.0
12-04 08:37:35,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2246557696.0,846327808.0,5071118336.0,25455071232.0,3819236.0,174324.0
12-04 08:37:36,0.335,0.168,99.079,0.251,0.0,0.168,0.0,135168.0,0.0,19.0,2246811648.0,846327808.0,5074206720.0,25451728896.0,3578328.0,185648.0
12-04 08:37:37,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2247172096.0,846327808.0,5077860352.0,25447714816.0,4011236.0,191052.0
12-04 08:37:38,0.251,0.251,98.997,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2247065600.0,846327808.0,5081030656.0,25444651008.0,3571332.0,171267.0
12-04 08:37:39,0.836,0.251,98.579,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2247639040.0,846327808.0,5084426240.0,25440681984.0,3992296.0,194623.0
12-04 08:37:40,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2248048640.0,846327808.0,5087301632.0,25437396992.0,3278782.0,152047.0
12-04 08:37:41,0.334,0.334,98.997,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2247680000.0,846327808.0,5091098624.0,25433968640.0,3991356.0,187192.0
12-04 08:37:42,0.336,0.168,99.077,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2248081408.0,846327808.0,5094285312.0,25430380544.0,3878185.0,179135.0
12-04 08:37:43,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2248572928.0,846327808.0,5097017344.0,25427156992.0,3613465.0,181174.0
12-04 08:37:44,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2248146944.0,846327808.0,5100621824.0,25423978496.0,3513763.0,169114.0
12-04 08:37:45,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2248507392.0,846327808.0,5104128000.0,25420111872.0,3809025.0,173792.0
12-04 08:37:46,0.335,0.251,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,2248794112.0,846327808.0,5107159040.0,25416794112.0,3715973.0,187937.0
12-04 08:37:47,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2249109504.0,846327808.0,5110304768.0,25413332992.0,3701495.0,184239.0
12-04 08:37:48,0.168,0.335,99.246,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2248929280.0,846327808.0,5114150912.0,25409667072.0,3983194.0,180812.0
12-04 08:37:49,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249293824.0,846327808.0,5117214720.0,25406238720.0,3795222.0,180447.0
12-04 08:37:50,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2248945664.0,846327808.0,5120753664.0,25403047936.0,3654366.0,176956.0
12-04 08:37:51,0.335,0.335,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2249084928.0,846327808.0,5124169728.0,25399492608.0,4037987.0,195379.0
12-04 08:37:52,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249568256.0,846327808.0,5127131136.0,25396047872.0,3465176.0,165852.0
12-04 08:37:53,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2249166848.0,846327808.0,5130833920.0,25392746496.0,3863078.0,175892.0
12-04 08:37:54,0.251,0.251,99.078,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2249850880.0,846327808.0,5133488128.0,25389408256.0,3749939.0,182742.0
12-04 08:37:55,0.583,0.666,98.585,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2249842688.0,846327808.0,5137059840.0,25385844736.0,3479834.0,167530.0
12-04 08:37:56,0.252,0.336,94.962,4.366,0.0,0.084,0.0,122441728.0,0.0,123.0,2250244096.0,846327808.0,5140058112.0,25382445056.0,3760308.0,193996.0
12-04 08:37:57,0.167,0.167,99.499,0.0,0.0,0.167,0.0,94208.0,0.0,4.0,2249752576.0,846327808.0,5143629824.0,25379364864.0,3573717.0,185714.0
12-04 08:37:58,0.585,0.251,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2250223616.0,846327808.0,5147078656.0,25375444992.0,4156977.0,192662.0
12-04 08:37:59,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2250022912.0,846327808.0,5150470144.0,25372254208.0,3638183.0,163517.0
12-04 08:38:00,0.251,0.251,99.078,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2250424320.0,846327808.0,5153611776.0,25368711168.0,3837890.0,180233.0
12-04 08:38:01,0.084,0.335,99.331,0.0,0.0,0.251,0.0,77824.0,0.0,4.0,2250227712.0,846327808.0,5157044224.0,25365475328.0,3657803.0,168557.0
12-04 08:38:02,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2250469376.0,846327808.0,5160325120.0,25361952768.0,3599565.0,174853.0
12-04 08:38:03,0.168,0.503,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2250887168.0,846327808.0,5163225088.0,25358635008.0,3724315.0,182137.0
12-04 08:38:04,3.763,0.836,94.983,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2265231360.0,846327808.0,5166632960.0,25340882944.0,3733543.0,203246.0
12-04 08:38:05,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265612288.0,846327808.0,5169610752.0,25337524224.0,3553252.0,172812.0
12-04 08:38:06,0.251,0.168,99.246,0.168,0.0,0.168,0.0,147456.0,0.0,8.0,2265477120.0,846327808.0,5173362688.0,25333907456.0,3952923.0,183930.0
12-04 08:38:07,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2265628672.0,846327808.0,5176528896.0,25330589696.0,3703930.0,171287.0
12-04 08:38:08,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265628672.0,846327808.0,5179703296.0,25327415296.0,3600655.0,178101.0
12-04 08:38:09,0.084,0.252,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265436160.0,846327808.0,5183119360.0,25324191744.0,3898728.0,177402.0
12-04 08:38:10,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265346048.0,846327808.0,5186891776.0,25320509440.0,3920675.0,176873.0
12-04 08:38:11,0.167,0.418,99.247,0.0,0.0,0.167,0.0,110592.0,0.0,14.0,2265296896.0,846327808.0,5189701632.0,25317748736.0,3401966.0,169293.0
12-04 08:38:12,0.168,0.252,99.161,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2265382912.0,846327808.0,5193379840.0,25313984512.0,4256703.0,200075.0
12-04 08:38:13,0.585,0.251,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2265411584.0,846327808.0,5196967936.0,25310367744.0,3610238.0,169191.0
12-04 08:38:14,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2265735168.0,846327808.0,5197422592.0,25309589504.0,590845.0,25612.0
12-04 08:38:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266583040.0,846327808.0,5197422592.0,25308741632.0,7072.0,5904.0
12-04 08:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,13.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,4596.0,3939.0
12-04 08:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,5764.0,5749.0
12-04 08:38:18,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,6104.0,6563.0
12-04 08:38:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,5679.0,6243.0
12-04 08:38:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,4616.0,3932.0
12-04 08:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,5056.0,5052.0
12-04 08:38:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,4894.0,4365.0
12-04 08:38:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266247168.0,846327808.0,5197426688.0,25309073408.0,7870.0,8343.0
12-04 08:38:24,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2266247168.0,846327808.0,5197426688.0,25309073408.0,5729.0,6167.0
12-04 08:38:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266247168.0,846327808.0,5197426688.0,25309073408.0,5185.0,5208.0
12-04 08:38:26,0.083,0.167,98.499,1.251,0.0,0.0,0.0,58458112.0,0.0,63.0,2266238976.0,846327808.0,5197426688.0,25309081600.0,22560.0,22349.0
12-04 08:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266238976.0,846327808.0,5197426688.0,25309081600.0,6748.0,7865.0
12-04 08:38:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2266238976.0,846327808.0,5197426688.0,25309081600.0,4955.0,4831.0
12-04 08:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266238976.0,846327808.0,5197426688.0,25309081600.0,4585.0,4159.0
12-04 08:38:30,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2266238976.0,846327808.0,5197426688.0,25309081600.0,5676.0,5934.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,2266234880.0,846327808.0,5197430784.0,25309081600.0,5506.0,5328.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266234880.0,846327808.0,5197430784.0,25309081600.0,4934.0,4372.0
12-04 08:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266234880.0,846327808.0,5197430784.0,25309081600.0,5994.0,6442.0
12-04 08:38:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266234880.0,846327808.0,5197430784.0,25309081600.0,4647.0,3989.0
12-04 08:38:35,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266402816.0,846327808.0,5197430784.0,25308913664.0,5306.0,5080.0
12-04 08:38:36,0.0,0.084,99.749,0.167,0.0,0.0,0.0,90112.0,0.0,9.0,2266243072.0,846327808.0,5197430784.0,25309073408.0,21811.0,21278.0
12-04 08:38:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266230784.0,846327808.0,5197434880.0,25309081600.0,8459.0,10445.0
12-04 08:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,3901.0,2719.0
12-04 08:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,5546.0,5444.0
12-04 08:38:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,5210.0,5019.0
12-04 08:38:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,22716.0,22694.0
12-04 08:38:42,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,5554.0,5446.0
12-04 08:38:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,6060.0,6539.0
12-04 08:38:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,4736.0,4032.0
12-04 08:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,4626.0,3998.0
12-04 08:38:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,12.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,6977.0,8406.0
12-04 08:38:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266222592.0,846327808.0,5197443072.0,25309081600.0,4516.0,3509.0
12-04 08:38:48,0.335,0.251,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2266136576.0,846327808.0,5200060416.0,25306550272.0,2950228.0,150178.0
12-04 08:38:49,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2266148864.0,846327808.0,5203222528.0,25303375872.0,3454447.0,147640.0
12-04 08:38:50,0.251,0.167,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2266075136.0,846327808.0,5206487040.0,25300185088.0,3713572.0,137679.0
12-04 08:38:51,3.258,0.835,95.739,0.0,0.0,0.167,0.0,90112.0,0.0,10.0,2311442432.0,846327808.0,5210169344.0,25251135488.0,4373471.0,208872.0
12-04 08:38:52,10.394,1.341,87.930,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2480156672.0,846327808.0,5212880896.0,25079709696.0,3733463.0,295569.0
12-04 08:38:53,22.999,1.011,75.737,0.0,0.0,0.253,0.0,98304.0,0.0,24.0,2596909056.0,846327808.0,5216026624.0,24959811584.0,4452100.0,399749.0
12-04 08:38:54,4.954,0.252,94.542,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2623815680.0,846327808.0,5219045376.0,24929886208.0,7015411.0,558683.0
12-04 08:38:55,4.413,0.583,94.671,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2647347200.0,846327808.0,5223038976.0,24902361088.0,14163352.0,664106.0
12-04 08:38:56,4.020,0.586,95.226,0.0,0.0,0.168,0.0,114688.0,0.0,6.0,2655031296.0,846327808.0,5227278336.0,24890437632.0,13940348.0,682929.0
12-04 08:38:57,4.614,0.419,94.883,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2656096256.0,846327808.0,5230702592.0,24885948416.0,15652114.0,691637.0
12-04 08:38:58,2.836,0.584,96.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2658136064.0,846327808.0,5234769920.0,24879841280.0,12485057.0,646746.0
12-04 08:38:59,3.509,0.418,95.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2658955264.0,846327808.0,5238030336.0,24875761664.0,14259865.0,646129.0
12-04 08:39:00,2.596,0.503,96.482,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2657705984.0,846327808.0,5241233408.0,24873807872.0,12102841.0,631340.0
12-04 08:39:01,3.601,0.251,95.812,0.0,0.0,0.335,0.0,90112.0,0.0,6.0,2655862784.0,846327808.0,5244260352.0,24872624128.0,14616011.0,666425.0
12-04 08:39:02,2.510,0.502,96.736,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2658717696.0,846327808.0,5249044480.0,24864985088.0,14234257.0,682322.0
12-04 08:39:03,3.336,0.417,96.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2659758080.0,846327808.0,5251235840.0,24861753344.0,12016419.0,602812.0
12-04 08:39:04,2.256,0.418,97.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2660921344.0,846327808.0,5251239936.0,24860585984.0,11139646.0,493488.0
12-04 08:39:05,2.341,0.585,96.906,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2663481344.0,846327808.0,5253218304.0,24856047616.0,10674391.0,594561.0
12-04 08:39:06,2.946,0.337,96.380,0.168,0.0,0.168,0.0,90112.0,0.0,7.0,2662166528.0,846327808.0,5259657216.0,24850923520.0,18392090.0,740531.0
12-04 08:39:07,2.513,0.335,96.734,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2663280640.0,846327808.0,5264674816.0,24844791808.0,14659571.0,710534.0
12-04 08:39:08,3.088,0.417,96.160,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2667802624.0,846327808.0,5268865024.0,24836079616.0,15097604.0,676151.0
12-04 08:39:09,2.017,0.588,97.311,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2663899136.0,846327808.0,5273104384.0,24835743744.0,14538143.0,668560.0
12-04 08:39:10,2.850,0.251,96.731,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2666020864.0,846327808.0,5276762112.0,24829964288.0,12885207.0,657277.0
12-04 08:39:11,2.771,0.168,96.893,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2671919104.0,846327808.0,5279899648.0,24820928512.0,14764627.0,675511.0
12-04 08:39:12,3.518,0.503,95.729,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2666921984.0,846327808.0,5284016128.0,24821809152.0,12243220.0,664647.0
12-04 08:39:13,2.919,0.500,96.330,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2667212800.0,846327808.0,5287337984.0,24818196480.0,15370028.0,684277.0
12-04 08:39:14,2.500,0.583,96.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2666905600.0,846327808.0,5291327488.0,24814514176.0,11981953.0,653812.0
12-04 08:39:15,2.678,0.669,96.402,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2669555712.0,846327808.0,5294272512.0,24808919040.0,15288025.0,685912.0
12-04 08:39:16,2.265,0.336,97.232,0.0,0.0,0.168,0.0,110592.0,0.0,6.0,2667290624.0,846327808.0,5298343936.0,24807112704.0,13616783.0,652012.0
12-04 08:39:17,3.161,0.749,96.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2669879296.0,846327808.0,5301583872.0,24801284096.0,13318241.0,666231.0
12-04 08:39:18,2.433,0.336,97.064,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2670477312.0,846327808.0,5305044992.0,24797224960.0,13760384.0,658856.0
12-04 08:39:19,2.682,0.251,96.899,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2671398912.0,846327808.0,5308366848.0,24792981504.0,12842355.0,655218.0
12-04 08:39:20,2.275,0.337,97.304,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2671149056.0,846327808.0,5312557056.0,24789041152.0,15383675.0,698491.0
12-04 08:39:21,2.423,0.668,92.231,4.344,0.0,0.334,0.0,83369984.0,0.0,89.0,2673455104.0,846327808.0,5315100672.0,24784191488.0,11681015.0,635733.0
12-04 08:39:22,2.848,0.419,94.807,1.759,0.0,0.168,0.0,33832960.0,0.0,42.0,2673528832.0,846327808.0,5318877184.0,24780341248.0,15145660.0,673259.0
12-04 08:39:23,2.176,0.418,97.155,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2673496064.0,846327808.0,5322375168.0,24776876032.0,11987904.0,669071.0
12-04 08:39:24,2.183,0.588,96.893,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2673893376.0,846327808.0,5325942784.0,24772911104.0,15411178.0,670960.0
12-04 08:39:25,2.425,0.502,96.906,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2674085888.0,846327808.0,5330182144.0,24768479232.0,13444309.0,678197.0
12-04 08:39:26,2.423,0.251,96.992,0.0,0.0,0.334,0.0,61440.0,0.0,7.0,2673377280.0,846327808.0,5333606400.0,24765763584.0,11203308.0,678244.0
12-04 08:39:27,2.355,0.336,97.056,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2674151424.0,846327808.0,5336911872.0,24761683968.0,15450987.0,686603.0
12-04 08:39:28,2.506,0.585,96.742,0.0,0.0,0.167,0.0,69632.0,0.0,6.0,2673065984.0,846327808.0,5340405760.0,24759275520.0,13982913.0,666087.0
12-04 08:39:29,2.517,0.252,97.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2674618368.0,846327808.0,5343866880.0,24754262016.0,14501576.0,687591.0
12-04 08:39:30,2.676,0.251,96.739,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2675445760.0,846327808.0,5347926016.0,24749375488.0,12695858.0,664130.0
12-04 08:39:31,2.099,0.504,97.397,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2678505472.0,846327808.0,5351264256.0,24742977536.0,12432836.0,575239.0
12-04 08:39:32,2.671,0.584,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2672685056.0,846327808.0,5353746432.0,24746315776.0,13384353.0,611400.0
12-04 08:39:33,0.750,0.167,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674692096.0,846327808.0,5353750528.0,24744304640.0,3657874.0,47544.0
12-04 08:39:34,0.083,0.334,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2674659328.0,846327808.0,5354233856.0,24743854080.0,682745.0,50667.0
12-04 08:39:35,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2675109888.0,846327808.0,5357195264.0,24740442112.0,3545482.0,161040.0
12-04 08:39:36,0.503,0.335,98.744,0.168,0.0,0.251,0.0,102400.0,0.0,8.0,2674540544.0,846327808.0,5365141504.0,24733065216.0,8471453.0,258365.0
12-04 08:39:37,0.417,0.333,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2674683904.0,846327808.0,5368983552.0,24729079808.0,4746713.0,215111.0
12-04 08:39:38,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2674659328.0,846327808.0,5373771776.0,24724316160.0,5002042.0,216938.0
12-04 08:39:39,1.089,0.251,98.576,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2674708480.0,846327808.0,5378973696.0,24719065088.0,5773225.0,187981.0
12-04 08:39:40,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2674880512.0,846327808.0,5382692864.0,24715173888.0,4516548.0,200211.0
12-04 08:39:41,0.335,0.251,99.163,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2674016256.0,846327808.0,5387018240.0,24711712768.0,4326507.0,194265.0
12-04 08:39:42,0.333,0.667,98.667,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2674819072.0,846327808.0,5390528512.0,24707399680.0,3950988.0,186264.0
12-04 08:39:43,0.418,0.167,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2675261440.0,846327808.0,5394120704.0,24703365120.0,4096393.0,181906.0
12-04 08:39:44,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2675081216.0,846327808.0,5397585920.0,24700080128.0,3787510.0,179983.0
12-04 08:39:45,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2675499008.0,846327808.0,5401104384.0,24696143872.0,4221480.0,196434.0
12-04 08:39:46,0.168,0.168,99.580,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2675265536.0,846327808.0,5404688384.0,24692793344.0,3801457.0,187297.0
12-04 08:39:47,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2675961856.0,846327808.0,5408022528.0,24688762880.0,4112577.0,199574.0
12-04 08:39:48,0.417,0.417,98.831,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2675879936.0,846327808.0,5411676160.0,24685191168.0,4082189.0,194665.0
12-04 08:39:49,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2675998720.0,846327808.0,5415112704.0,24681635840.0,3703908.0,168787.0
12-04 08:39:50,0.500,0.334,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2676219904.0,846327808.0,5418496000.0,24678031360.0,3979398.0,186562.0
12-04 08:39:51,0.418,0.418,98.913,0.0,0.0,0.251,0.0,64053248.0,0.0,67.0,2676191232.0,846327808.0,5422206976.0,24674349056.0,4251737.0,193447.0
12-04 08:39:52,0.251,0.502,98.997,0.0,0.0,0.251,0.0,42831872.0,0.0,43.0,2676158464.0,846327808.0,5426151424.0,24670437376.0,4179746.0,180204.0
12-04 08:39:53,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2676240384.0,846327808.0,5429276672.0,24667230208.0,3717864.0,170050.0
12-04 08:39:54,4.778,1.425,93.378,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2688716800.0,846327808.0,5432918016.0,24651112448.0,3938530.0,183936.0
12-04 08:39:55,1.920,1.085,96.745,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2261753856.0,846327808.0,5436456960.0,25074536448.0,4018385.0,187593.0
12-04 08:39:56,0.335,0.251,99.163,0.0,0.0,0.251,0.0,172032.0,0.0,21.0,2262073344.0,846327808.0,5439807488.0,25070866432.0,3983779.0,190481.0
12-04 08:39:57,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2261741568.0,846327808.0,5443473408.0,25067532288.0,4127375.0,193519.0
12-04 08:39:58,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261188608.0,846327808.0,5446852608.0,25064706048.0,3755228.0,170867.0
12-04 08:39:59,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2261233664.0,846327808.0,5450506240.0,25061007360.0,3996382.0,183299.0
12-04 08:40:00,0.416,0.583,98.501,0.167,0.0,0.333,0.0,12288.0,0.0,2.0,2261454848.0,846327808.0,5454106624.0,25057185792.0,4218238.0,186251.0
12-04 08:40:01,0.251,0.335,99.162,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2261696512.0,846327808.0,5457723392.0,25053327360.0,4209830.0,210727.0
12-04 08:40:02,0.418,0.334,99.080,0.0,0.0,0.167,0.0,24576.0,0.0,5.0,2261663744.0,846327808.0,5461311488.0,25049772032.0,3989361.0,180465.0
12-04 08:40:03,0.584,0.334,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2261618688.0,846327808.0,5464403968.0,25046724608.0,3700908.0,189900.0
12-04 08:40:04,0.335,0.335,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261602304.0,846327808.0,5468389376.0,25042755584.0,4237279.0,182022.0
12-04 08:40:05,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2261557248.0,846327808.0,5471449088.0,25039740928.0,3634076.0,169401.0
12-04 08:40:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,98304.0,0.0,8.0,2261528576.0,846327808.0,5471604736.0,25039613952.0,5928.0,5507.0
12-04 08:40:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2261524480.0,846327808.0,5471608832.0,25039613952.0,7627.0,6288.0
12-04 08:40:08,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2261417984.0,846327808.0,5473619968.0,25037709312.0,2295686.0,109978.0
12-04 08:40:09,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2261958656.0,846327808.0,5477699584.0,25033089024.0,4751168.0,186603.0
12-04 08:40:10,0.501,0.501,98.663,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2262241280.0,846327808.0,5484322816.0,25026183168.0,7374235.0,221284.0
12-04 08:40:11,0.668,0.501,98.496,0.084,0.0,0.251,0.0,81920.0,0.0,5.0,2261630976.0,846327808.0,5490978816.0,25020137472.0,7090698.0,256594.0
12-04 08:40:12,0.252,0.419,99.077,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2262396928.0,846327808.0,5495390208.0,25014960128.0,5497548.0,211360.0
12-04 08:40:13,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2262204416.0,846327808.0,5499232256.0,25011310592.0,4032763.0,176979.0
12-04 08:40:14,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2262323200.0,846327808.0,5503635456.0,25006788608.0,4766965.0,180692.0
12-04 08:40:15,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2263207936.0,846327808.0,5506666496.0,25002872832.0,3554854.0,150862.0
12-04 08:40:16,0.418,0.167,99.163,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2262704128.0,846327808.0,5510889472.0,24999153664.0,4462235.0,205191.0
12-04 08:40:17,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263076864.0,846327808.0,5514104832.0,24995565568.0,4009975.0,185266.0
12-04 08:40:18,0.418,0.418,98.914,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2263175168.0,846327808.0,5517672448.0,24991899648.0,3912183.0,173487.0
12-04 08:40:19,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2263220224.0,846327808.0,5521342464.0,24988184576.0,3966686.0,172646.0
12-04 08:40:20,0.167,0.502,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263334912.0,846327808.0,5524639744.0,24984772608.0,3811007.0,167747.0
12-04 08:40:21,0.168,0.335,99.162,0.0,0.0,0.335,0.0,48640000.0,0.0,61.0,2263175168.0,846327808.0,5528354816.0,24981217280.0,3967745.0,169315.0
12-04 08:40:22,0.167,0.501,98.915,0.0,0.0,0.417,0.0,57974784.0,0.0,57.0,2263384064.0,846327808.0,5532106752.0,24977256448.0,4404040.0,191755.0
12-04 08:40:23,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263396352.0,846327808.0,5535776768.0,24973574144.0,3925712.0,181617.0
12-04 08:40:24,0.335,0.335,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2263461888.0,846327808.0,5538775040.0,24970510336.0,3746817.0,162813.0
12-04 08:40:25,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263298048.0,846327808.0,5542907904.0,24966541312.0,4281002.0,200771.0
12-04 08:40:26,0.167,0.418,99.165,0.0,0.0,0.251,0.0,110592.0,0.0,10.0,2264076288.0,846327808.0,5545938944.0,24962732032.0,3808673.0,199209.0
12-04 08:40:27,0.334,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2263982080.0,846327808.0,5549588480.0,24959176704.0,3924270.0,171316.0
12-04 08:40:28,0.419,0.168,99.246,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2264195072.0,846327808.0,5552820224.0,24955731968.0,3846359.0,172065.0
12-04 08:40:29,0.334,0.502,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2263912448.0,846327808.0,5556871168.0,24951963648.0,4436969.0,292273.0
12-04 08:40:30,0.168,0.336,99.245,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2264408064.0,846327808.0,5559959552.0,24948379648.0,3862457.0,188203.0
12-04 08:40:31,0.502,0.251,98.997,0.0,0.0,0.251,0.0,122880.0,0.0,16.0,2264694784.0,846327808.0,5563449344.0,24944603136.0,3862475.0,174315.0
12-04 08:40:32,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264612864.0,846327808.0,5567348736.0,24940785664.0,4263928.0,193993.0
12-04 08:40:33,0.503,0.084,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2264465408.0,846327808.0,5570924544.0,24937357312.0,3713329.0,168001.0
12-04 08:40:34,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265014272.0,846327808.0,5574455296.0,24933277696.0,4272934.0,192922.0
12-04 08:40:35,0.334,0.334,98.913,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2264465408.0,846327808.0,5578149888.0,24930131968.0,3773282.0,199635.0
12-04 08:40:36,0.167,0.334,99.080,0.167,0.0,0.251,0.0,81920.0,0.0,7.0,2264707072.0,846327808.0,5581127680.0,24926912512.0,3803689.0,167549.0
12-04 08:40:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2264510464.0,846327808.0,5581672448.0,24926564352.0,336876.0,20896.0
12-04 08:40:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2264510464.0,846327808.0,5581672448.0,24926564352.0,9496.0,10402.0
12-04 08:40:39,0.250,0.167,99.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264481792.0,846327808.0,5582716928.0,24925548544.0,1326921.0,69065.0
12-04 08:40:40,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2264662016.0,846327808.0,5586092032.0,24921993216.0,3926869.0,179596.0
12-04 08:40:41,0.419,0.336,99.077,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2264588288.0,846327808.0,5591388160.0,24916770816.0,5757965.0,216494.0
12-04 08:40:42,0.336,0.252,98.992,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,2264735744.0,846327808.0,5598240768.0,24909770752.0,7416594.0,241895.0
12-04 08:40:43,0.669,0.502,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2265116672.0,846327808.0,5604225024.0,24903405568.0,6722841.0,237632.0
12-04 08:40:44,0.168,0.335,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2265149440.0,846327808.0,5608128512.0,24899469312.0,4502538.0,209184.0
12-04 08:40:45,0.501,0.418,98.747,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2265550848.0,846327808.0,5612830720.0,24894365696.0,5424664.0,216575.0
12-04 08:40:46,0.251,0.418,99.080,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2265812992.0,846327808.0,5616934912.0,24889999360.0,4618496.0,187873.0
12-04 08:40:47,0.501,0.334,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265387008.0,846327808.0,5620502528.0,24886857728.0,3764284.0,172146.0
12-04 08:40:48,0.167,0.167,99.499,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2265931776.0,846327808.0,5622243328.0,24884572160.0,2010157.0,90289.0
12-04 08:40:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265931776.0,846327808.0,5622243328.0,24884572160.0,3808.0,2757.0
12-04 08:40:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2265931776.0,846327808.0,5622243328.0,24884572160.0,6118.0,4378.0
12-04 08:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,30310400.0,0.0,34.0,2265927680.0,846327808.0,5622247424.0,24884572160.0,6777.0,7932.0
12-04 08:40:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,64217088.0,0.0,63.0,2265927680.0,846327808.0,5622247424.0,24884572160.0,5898.0,6252.0
12-04 08:40:53,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265927680.0,846327808.0,5622247424.0,24884572160.0,7907.0,8321.0
12-04 08:40:54,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2265927680.0,846327808.0,5622247424.0,24884572160.0,4596.0,3940.0
12-04 08:40:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266079232.0,846327808.0,5622247424.0,24884420608.0,5286.0,5195.0
12-04 08:40:56,0.250,0.0,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,6.0,2265911296.0,846327808.0,5622247424.0,24884588544.0,23647.0,24090.0
12-04 08:40:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265911296.0,846327808.0,5622247424.0,24884588544.0,3897.0,2865.0
12-04 08:40:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265911296.0,846327808.0,5622247424.0,24884588544.0,5775.0,6118.0
12-04 08:40:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,5839.0,6309.0
12-04 08:41:00,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,6084.0,6251.0
12-04 08:41:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,106496.0,0.0,7.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,5926.0,4446.0
12-04 08:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,6832.0,7196.0
12-04 08:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,4592.0,4002.0
12-04 08:41:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,4646.0,3056.0
12-04 08:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,5980.0,5117.0
12-04 08:41:06,0.167,0.083,99.583,0.167,0.0,0.0,0.0,126976.0,0.0,16.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,5934.0,5465.0
12-04 08:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265903104.0,846327808.0,5622255616.0,24884588544.0,7212.0,7888.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2265899008.0,846327808.0,5622259712.0,24884588544.0,7142.0,7709.0
12-04 08:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265899008.0,846327808.0,5622259712.0,24884588544.0,5587.0,4656.0
12-04 08:41:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265899008.0,846327808.0,5622259712.0,24884588544.0,7408.0,7893.0
12-04 08:41:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2265899008.0,846327808.0,5622259712.0,24884588544.0,5400.0,4119.0
12-04 08:41:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2265899008.0,846327808.0,5622259712.0,24884588544.0,5145.0,4154.0
12-04 08:41:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2265894912.0,846327808.0,5622263808.0,24884588544.0,7937.0,9119.0
12-04 08:41:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265894912.0,846327808.0,5622263808.0,24884588544.0,5320.0,5172.0
12-04 08:41:15,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266718208.0,846327808.0,5622263808.0,24883765248.0,4718.0,4086.0
12-04 08:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2266411008.0,846327808.0,5622263808.0,24884072448.0,6328.0,6677.0
12-04 08:41:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266411008.0,846327808.0,5622263808.0,24884072448.0,5120.0,4944.0
12-04 08:41:18,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2266411008.0,846327808.0,5622263808.0,24884072448.0,5150.0,4951.0
12-04 08:41:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266411008.0,846327808.0,5622263808.0,24884072448.0,5546.0,5590.0
12-04 08:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266411008.0,846327808.0,5622263808.0,24884072448.0,4125.0,3108.0
12-04 08:41:21,0.083,0.0,99.833,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2266406912.0,846327808.0,5622267904.0,24884072448.0,6628.0,7624.0
12-04 08:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266406912.0,846327808.0,5622267904.0,24884072448.0,5084.0,4988.0
12-04 08:41:23,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2266636288.0,846327808.0,5623435264.0,24882675712.0,1661962.0,88337.0
12-04 08:41:24,0.334,0.334,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2266247168.0,846327808.0,5626253312.0,24880246784.0,2914896.0,141243.0
12-04 08:41:25,0.417,0.417,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2266628096.0,846327808.0,5629968384.0,24876150784.0,4157226.0,154280.0
12-04 08:41:26,0.334,0.167,98.997,0.0,0.0,0.501,0.0,94208.0,0.0,6.0,2266591232.0,846327808.0,5633388544.0,24872767488.0,4014504.0,173513.0
12-04 08:41:27,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2266669056.0,846327808.0,5636640768.0,24869437440.0,3576427.0,157556.0
12-04 08:41:28,0.418,0.335,99.079,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2266718208.0,846327808.0,5640417280.0,24865611776.0,4211165.0,175648.0
12-04 08:41:29,0.417,0.500,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2266755072.0,846327808.0,5644443648.0,24861548544.0,4442464.0,180278.0
12-04 08:41:30,0.418,0.335,98.912,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2267103232.0,846327808.0,5647921152.0,24857722880.0,4207392.0,184898.0
12-04 08:41:31,0.251,0.335,99.246,0.0,0.0,0.168,0.0,73728.0,0.0,6.0,2266746880.0,846327808.0,5651832832.0,24854167552.0,4130875.0,178278.0
12-04 08:41:32,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2266824704.0,846327808.0,5655707648.0,24850214912.0,4238859.0,183250.0
12-04 08:41:33,0.584,0.417,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2267217920.0,846327808.0,5659189248.0,24846340096.0,3991655.0,194378.0
12-04 08:41:34,0.418,0.418,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2267496448.0,846327808.0,5662720000.0,24842530816.0,4387416.0,216660.0
12-04 08:41:35,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2267811840.0,846327808.0,5666471936.0,24838463488.0,4254797.0,191624.0
12-04 08:41:36,0.336,0.336,98.909,0.252,0.0,0.168,0.0,86016.0,0.0,7.0,2267533312.0,846327808.0,5670424576.0,24834789376.0,4453999.0,212974.0
12-04 08:41:37,0.250,0.501,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2267729920.0,846327808.0,5673762816.0,24831254528.0,3720596.0,184445.0
12-04 08:41:38,0.502,0.502,98.746,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2267967488.0,846327808.0,5678129152.0,24826650624.0,4655376.0,211383.0
12-04 08:41:39,1.172,0.418,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2268372992.0,846327808.0,5681770496.0,24822603776.0,4344618.0,198809.0
12-04 08:41:40,0.335,0.084,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2268520448.0,846327808.0,5685297152.0,24818929664.0,4043028.0,189977.0
12-04 08:41:41,0.335,0.251,99.246,0.0,0.0,0.168,0.0,90112.0,0.0,9.0,2268332032.0,846327808.0,5689344000.0,24815071232.0,4403011.0,216942.0
12-04 08:41:42,0.502,0.167,98.913,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2268176384.0,846327808.0,5693149184.0,24811421696.0,4272228.0,212760.0
12-04 08:41:43,0.419,0.168,99.162,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2268229632.0,846327808.0,5697048576.0,24807469056.0,4380753.0,201416.0
12-04 08:41:44,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2268876800.0,846327808.0,5700562944.0,24803307520.0,4335632.0,213374.0
12-04 08:41:45,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2268680192.0,846327808.0,5701423104.0,24802643968.0,655200.0,31317.0
12-04 08:41:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2268680192.0,846327808.0,5701423104.0,24802643968.0,5794.0,3627.0
12-04 08:41:47,0.418,0.251,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2268430336.0,846327808.0,5704007680.0,24800309248.0,2840484.0,138634.0
12-04 08:41:48,0.419,0.503,98.744,0.168,0.0,0.168,0.0,45056.0,0.0,7.0,2268692480.0,846327808.0,5708951552.0,24795103232.0,5632506.0,221969.0
12-04 08:41:49,0.751,0.417,98.415,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2268684288.0,846327808.0,5715038208.0,24789024768.0,6645445.0,257732.0
12-04 08:41:50,0.503,0.419,98.994,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2269167616.0,846327808.0,5720412160.0,24783167488.0,6275000.0,240320.0
12-04 08:41:51,0.669,0.334,98.746,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2269102080.0,846327808.0,5726113792.0,24777531392.0,6201222.0,228880.0
12-04 08:41:52,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269458432.0,846327808.0,5729472512.0,24773816320.0,3966734.0,170620.0
12-04 08:41:53,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269540352.0,846327808.0,5734293504.0,24768913408.0,5484609.0,225607.0
12-04 08:41:54,0.335,0.335,98.911,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2269478912.0,846327808.0,5738500096.0,24764768256.0,4524504.0,201911.0
12-04 08:41:55,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2271244288.0,846327808.0,5742170112.0,24759332864.0,4208511.0,192421.0
12-04 08:41:56,3.185,1.257,95.306,0.0,0.0,0.251,0.0,3219456.0,0.0,8.0,2270183424.0,846327808.0,5746016256.0,24756547584.0,4500238.0,239059.0
12-04 08:41:57,0.168,0.168,99.496,0.0,0.0,0.168,0.0,120893440.0,0.0,119.0,2270052352.0,846327808.0,5749829632.0,24752865280.0,4068733.0,186934.0
12-04 08:41:58,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2270261248.0,846327808.0,5753565184.0,24748920832.0,4379607.0,204162.0
12-04 08:41:59,0.335,0.335,98.994,0.168,0.0,0.168,0.0,9306112.0,0.0,19.0,2270306304.0,846327808.0,5757448192.0,24744992768.0,4206992.0,190960.0
12-04 08:42:00,0.417,0.417,98.664,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2269691904.0,846327808.0,5761060864.0,24741994496.0,4158594.0,205276.0
12-04 08:42:01,0.335,0.418,99.079,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2269687808.0,846327808.0,5764718592.0,24738340864.0,4432878.0,195606.0
12-04 08:42:02,0.251,0.251,99.079,0.0,0.0,0.418,0.0,40960.0,0.0,2.0,2269847552.0,846327808.0,5768335360.0,24734564352.0,4096782.0,193131.0
12-04 08:42:03,0.418,0.418,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269466624.0,846327808.0,5772480512.0,24730800128.0,4306544.0,211683.0
12-04 08:42:04,0.501,0.334,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2269503488.0,846327808.0,5776261120.0,24726982656.0,4265127.0,186610.0
12-04 08:42:05,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269679616.0,846327808.0,5779718144.0,24723349504.0,4109323.0,191905.0
12-04 08:42:06,0.502,0.251,98.828,0.084,0.0,0.335,0.0,102400.0,0.0,8.0,2269802496.0,846327808.0,5783674880.0,24719269888.0,4421236.0,197400.0
12-04 08:42:07,0.335,0.168,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2270314496.0,846327808.0,5787680768.0,24714752000.0,4764156.0,205238.0
12-04 08:42:08,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2270113792.0,846327808.0,5791133696.0,24711499776.0,3805674.0,184969.0
12-04 08:42:09,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2270408704.0,846327808.0,5794775040.0,24707563520.0,4094003.0,190905.0
12-04 08:42:10,0.334,0.084,99.248,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2270646272.0,846327808.0,5798461440.0,24703639552.0,4290485.0,201926.0
12-04 08:42:11,0.335,0.419,99.162,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2270035968.0,846327808.0,5802545152.0,24700166144.0,4415247.0,225594.0
12-04 08:42:12,0.251,0.335,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2269605888.0,846327808.0,5806403584.0,24696737792.0,4183872.0,195149.0
12-04 08:42:13,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2270576640.0,846327808.0,5810085888.0,24692084736.0,4746818.0,198825.0
12-04 08:42:14,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2269835264.0,846327808.0,5814190080.0,24688721920.0,4123763.0,187948.0
12-04 08:42:15,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2270523392.0,846327808.0,5817622528.0,24684601344.0,4030888.0,177704.0
12-04 08:42:16,0.334,0.417,98.915,0.0,0.0,0.334,0.0,86016.0,0.0,5.0,2270105600.0,846327808.0,5821562880.0,24681078784.0,4234163.0,201123.0
12-04 08:42:17,0.084,0.251,99.582,0.0,0.0,0.084,0.0,61440.0,0.0,14.0,2270228480.0,846327808.0,5825232896.0,24677285888.0,4267487.0,219561.0
12-04 08:42:18,0.334,0.418,99.081,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2270412800.0,846327808.0,5828984832.0,24673349632.0,4175060.0,198967.0
12-04 08:42:19,0.334,0.167,98.998,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2270314496.0,846327808.0,5832781824.0,24669650944.0,4216900.0,170323.0
12-04 08:42:20,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2270769152.0,846327808.0,5836550144.0,24665427968.0,4459855.0,183111.0
12-04 08:42:21,0.251,0.251,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2270617600.0,846327808.0,5840748544.0,24661381120.0,4667379.0,208084.0
12-04 08:42:22,0.167,0.167,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2271350784.0,846327808.0,5843984384.0,24657412096.0,4065918.0,180111.0
12-04 08:42:23,0.334,0.334,98.664,0.250,0.0,0.417,0.0,28672.0,0.0,3.0,2271064064.0,846327808.0,5847556096.0,24654127104.0,3788544.0,171363.0
12-04 08:42:24,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2270769152.0,846327808.0,5851660288.0,24650317824.0,4359147.0,190583.0
12-04 08:42:25,0.335,0.419,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2271166464.0,846327808.0,5855248384.0,24646332416.0,4189888.0,200062.0
12-04 08:42:26,0.167,0.334,99.415,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2271375360.0,846327808.0,5859069952.0,24642301952.0,4360213.0,243681.0
12-04 08:42:27,0.167,0.334,99.247,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2271125504.0,846327808.0,5862891520.0,24638730240.0,4173922.0,194835.0
12-04 08:42:28,0.168,0.335,99.079,0.0,0.0,0.419,0.0,90112.0,0.0,7.0,2271256576.0,846327808.0,5866569728.0,24634920960.0,4304272.0,195773.0
12-04 08:42:29,0.168,0.419,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2271428608.0,846327808.0,5870477312.0,24630841344.0,4355245.0,191794.0
12-04 08:42:30,0.750,0.500,98.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2271625216.0,846327808.0,5874487296.0,24626634752.0,4445292.0,187616.0
12-04 08:42:31,0.418,0.418,98.914,0.0,0.0,0.251,0.0,69632.0,0.0,3.0,2271543296.0,846327808.0,5878251520.0,24622952448.0,4217820.0,204031.0
12-04 08:42:32,0.168,0.420,99.244,0.0,0.0,0.168,0.0,123228160.0,0.0,124.0,2272059392.0,846327808.0,5881626624.0,24619061248.0,3934645.0,186575.0
12-04 08:42:33,0.251,0.501,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2272096256.0,846327808.0,5885333504.0,24615317504.0,4184928.0,185611.0
12-04 08:42:34,0.252,0.252,99.160,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2271940608.0,846327808.0,5889347584.0,24611459072.0,4611455.0,200439.0
12-04 08:42:35,0.419,0.335,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2271662080.0,846327808.0,5893378048.0,24607707136.0,4050539.0,187858.0
12-04 08:42:36,0.503,0.251,99.162,0.0,0.0,0.084,0.0,118784.0,0.0,8.0,2271457280.0,846327808.0,5896679424.0,24604610560.0,4108295.0,199647.0
12-04 08:42:37,0.168,0.503,99.078,0.0,0.0,0.251,0.0,24576.0,0.0,1.0,2271100928.0,846327808.0,5900861440.0,24600784896.0,4483514.0,224566.0
12-04 08:42:38,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2271531008.0,846327808.0,5904654336.0,24596561920.0,4265200.0,191196.0
12-04 08:42:39,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2271608832.0,846327808.0,5908242432.0,24592896000.0,4178214.0,187069.0
12-04 08:42:40,0.419,0.084,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2271469568.0,846327808.0,5912096768.0,24589180928.0,4308393.0,186119.0
12-04 08:42:41,0.502,0.167,98.913,0.167,0.0,0.251,0.0,102400.0,0.0,8.0,2271662080.0,846327808.0,5916205056.0,24584880128.0,4533646.0,221165.0
12-04 08:42:42,0.167,0.334,99.247,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2272026624.0,846327808.0,5919776768.0,24580943872.0,4328259.0,214849.0
12-04 08:42:43,0.583,0.333,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2271895552.0,846327808.0,5923385344.0,24577466368.0,4023493.0,198966.0
12-04 08:42:44,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2271887360.0,846327808.0,5927424000.0,24573435904.0,4249521.0,182313.0
12-04 08:42:45,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272268288.0,846327808.0,5931122688.0,24569356288.0,4456356.0,200209.0
12-04 08:42:46,0.921,0.503,98.409,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2284826624.0,846327808.0,5934809088.0,24553111552.0,4086027.0,189688.0
12-04 08:42:47,2.757,0.835,96.074,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2275115008.0,846327808.0,5938675712.0,24558956544.0,4346814.0,201959.0
12-04 08:42:48,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2275135488.0,846327808.0,5942718464.0,24554893312.0,4577961.0,211316.0
12-04 08:42:49,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2274947072.0,846327808.0,5946667008.0,24551133184.0,4157845.0,189149.0
12-04 08:42:50,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2275397632.0,846327808.0,5950152704.0,24547196928.0,4076688.0,187215.0
12-04 08:42:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2275344384.0,846327808.0,5950205952.0,24547196928.0,6735.0,8506.0
12-04 08:42:52,0.167,0.167,99.583,0.0,0.0,0.083,0.0,65536.0,0.0,13.0,2275246080.0,846327808.0,5951709184.0,24545792000.0,1646997.0,91214.0
12-04 08:42:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2275201024.0,846327808.0,5952135168.0,24545411072.0,587448.0,32734.0
12-04 08:42:54,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2275631104.0,846327808.0,5955514368.0,24541601792.0,4002689.0,182225.0
12-04 08:42:55,0.587,0.419,98.491,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2274693120.0,846327808.0,5963325440.0,24534728704.0,8613043.0,290455.0
12-04 08:42:56,0.584,0.417,98.748,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2274185216.0,846327808.0,5967978496.0,24530583552.0,5049418.0,240240.0
12-04 08:42:57,0.334,0.585,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2274951168.0,846327808.0,5973528576.0,24524267520.0,6589422.0,237035.0
12-04 08:42:58,0.335,0.669,98.494,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2274988032.0,846327808.0,5978677248.0,24519081984.0,5813859.0,250736.0
12-04 08:42:59,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2274402304.0,846327808.0,5983416320.0,24514928640.0,5403780.0,212715.0
12-04 08:43:00,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2274422784.0,846327808.0,5987397632.0,24510926848.0,3851357.0,179440.0
12-04 08:43:01,0.251,0.335,99.162,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2274684928.0,846327808.0,5991563264.0,24506499072.0,4967853.0,197953.0
12-04 08:43:02,0.251,0.335,99.079,0.0,0.0,0.335,0.0,113504256.0,0.0,114.0,2274324480.0,846327808.0,5995208704.0,24503214080.0,3794589.0,174398.0
12-04 08:43:03,0.251,0.251,99.079,0.0,0.0,0.418,0.0,12288.0,0.0,3.0,2274840576.0,846327808.0,5998837760.0,24499068928.0,4418864.0,188686.0
12-04 08:43:04,0.334,0.502,98.746,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2274746368.0,846327808.0,6002929664.0,24495071232.0,4532662.0,206478.0
12-04 08:43:05,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2274783232.0,846327808.0,6006845440.0,24491118592.0,4313699.0,192081.0
12-04 08:43:06,0.419,0.335,99.162,0.0,0.0,0.084,0.0,118784.0,0.0,8.0,2274922496.0,846327808.0,6010421248.0,24487403520.0,4210779.0,191825.0
12-04 08:43:07,0.168,0.168,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2274758656.0,846327808.0,6014377984.0,24483610624.0,4181780.0,195271.0
12-04 08:43:08,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2275115008.0,846327808.0,6017957888.0,24479674368.0,4381690.0,217914.0
12-04 08:43:09,0.168,0.168,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2275012608.0,846327808.0,6021632000.0,24476102656.0,4015116.0,188271.0
12-04 08:43:10,0.251,0.335,99.078,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2275303424.0,846327808.0,6025199616.0,24472244224.0,4242547.0,203616.0
12-04 08:43:11,0.501,0.334,98.914,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2275352576.0,846327808.0,6029053952.0,24468340736.0,4184943.0,195563.0
12-04 08:43:12,0.335,0.419,98.995,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2275307520.0,846327808.0,6033432576.0,24464007168.0,4787159.0,211534.0
12-04 08:43:13,0.417,0.417,98.749,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2275229696.0,846327808.0,6037065728.0,24460451840.0,4197442.0,193291.0
12-04 08:43:14,0.418,0.334,98.829,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2275241984.0,846327808.0,6040879104.0,24456626176.0,4247448.0,199174.0
12-04 08:43:15,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2276278272.0,846327808.0,6044282880.0,24452186112.0,4168988.0,194046.0
12-04 08:43:16,0.417,0.417,98.749,0.167,0.0,0.250,0.0,106496.0,0.0,8.0,2275848192.0,846327808.0,6048423936.0,24448475136.0,4215252.0,198903.0
12-04 08:43:17,0.168,0.168,99.580,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,2276380672.0,846327808.0,6051692544.0,24444674048.0,4107764.0,198284.0
12-04 08:43:18,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2276126720.0,846327808.0,6055677952.0,24440942592.0,4221996.0,177474.0
12-04 08:43:19,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2276528128.0,846327808.0,6059626496.0,24436592640.0,4624443.0,204051.0
12-04 08:43:20,0.334,0.418,98.830,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2276478976.0,846327808.0,6063468544.0,24432799744.0,4540480.0,203336.0
12-04 08:43:21,0.335,0.168,99.330,0.0,0.0,0.168,0.0,90112.0,0.0,5.0,2276311040.0,846327808.0,6066683904.0,24429752320.0,3581032.0,179496.0
12-04 08:43:22,0.251,0.501,98.914,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2276319232.0,846327808.0,6071103488.0,24425324544.0,4694424.0,204256.0
12-04 08:43:23,0.251,0.084,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2276630528.0,846327808.0,6073458688.0,24422658048.0,2676874.0,135212.0
12-04 08:43:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2276630528.0,846327808.0,6073458688.0,24422658048.0,6402.0,6816.0
12-04 08:43:25,0.167,0.0,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2276589568.0,846327808.0,6074134528.0,24422023168.0,788806.0,40331.0
12-04 08:43:26,0.167,0.167,99.583,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2276765696.0,846327808.0,6075609088.0,24420372480.0,1635004.0,68417.0
12-04 08:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,2277019648.0,846327808.0,6075609088.0,24420118528.0,4562.0,4017.0
12-04 08:43:28,0.083,0.167,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2277019648.0,846327808.0,6075609088.0,24420118528.0,5374.0,4903.0
12-04 08:43:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277015552.0,846327808.0,6075613184.0,24420118528.0,6972.0,8120.0
12-04 08:43:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277015552.0,846327808.0,6075613184.0,24420118528.0,5300.0,5283.0
12-04 08:43:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2277015552.0,846327808.0,6075613184.0,24420118528.0,5416.0,5365.0
12-04 08:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,83460096.0,0.0,83.0,2277015552.0,846327808.0,6075613184.0,24420118528.0,5084.0,4952.0
12-04 08:43:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2277015552.0,846327808.0,6075613184.0,24420118528.0,5940.0,6364.0
12-04 08:43:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277007360.0,846327808.0,6075613184.0,24420126720.0,4839.0,4251.0
12-04 08:43:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277400576.0,846327808.0,6075613184.0,24419733504.0,23214.0,23760.0
12-04 08:43:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,94208.0,0.0,5.0,2277142528.0,846327808.0,6075613184.0,24419991552.0,4206.0,3597.0
12-04 08:43:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277130240.0,846327808.0,6075617280.0,24419999744.0,5679.0,6175.0
12-04 08:43:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2277130240.0,846327808.0,6075617280.0,24419999744.0,4867.0,4413.0
12-04 08:43:39,0.586,0.084,99.247,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5939.0,6399.0
12-04 08:43:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5270.0,5033.0
12-04 08:43:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5156.0,5142.0
12-04 08:43:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5015.0,4872.0
12-04 08:43:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5569.0,5688.0
12-04 08:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,3872.0,2695.0
12-04 08:43:45,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5940.0,6270.0
12-04 08:43:46,0.333,0.0,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,7072.0,8473.0
12-04 08:43:47,0.0,0.333,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,5945.0,6427.0
12-04 08:43:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,4834.0,4323.0
12-04 08:43:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,4537.0,3997.0
12-04 08:43:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,4490.0,3797.0
12-04 08:43:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,21600.0,20990.0
12-04 08:43:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,5304.0,5125.0
12-04 08:43:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,7253.0,7514.0
12-04 08:43:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277117952.0,846327808.0,6075629568.0,24419999744.0,9274.0,12145.0
12-04 08:43:55,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277285888.0,846327808.0,6075629568.0,24419831808.0,4626.0,4040.0
12-04 08:43:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2277126144.0,846327808.0,6075629568.0,24419991552.0,21722.0,21109.0
12-04 08:43:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2277117952.0,846327808.0,6075629568.0,24419999744.0,4471.0,3999.0
12-04 08:43:58,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277117952.0,846327808.0,6075629568.0,24419999744.0,4120.0,3112.0
12-04 08:43:59,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2277384192.0,846327808.0,6076395520.0,24418967552.0,1168285.0,63133.0
12-04 08:44:00,0.084,0.251,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2277146624.0,846327808.0,6078156800.0,24417443840.0,1711782.0,78961.0
12-04 08:44:01,0.250,0.083,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2277146624.0,846327808.0,6078156800.0,24417443840.0,8486.0,10916.0
12-04 08:44:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,61440.0,0.0,10.0,2277142528.0,846327808.0,6078160896.0,24417443840.0,7733.0,7008.0
12-04 08:44:03,0.167,0.084,99.582,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2277036032.0,846327808.0,6079156224.0,24416555008.0,1222662.0,68702.0
12-04 08:44:04,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2277543936.0,846327808.0,6084030464.0,24411172864.0,5575640.0,222598.0
12-04 08:44:05,0.252,0.336,99.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2277826560.0,846327808.0,6092365824.0,24402554880.0,9164556.0,253271.0
12-04 08:44:06,0.250,0.334,98.998,0.083,0.0,0.334,0.0,94208.0,0.0,5.0,2277736448.0,846327808.0,6096805888.0,24398204928.0,4984538.0,213048.0
12-04 08:44:07,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2278092800.0,846327808.0,6103068672.0,24391585792.0,7107646.0,286192.0
12-04 08:44:08,0.251,0.503,98.826,0.168,0.0,0.251,0.0,28672.0,0.0,3.0,2277912576.0,846327808.0,6108598272.0,24386236416.0,5939044.0,243644.0
12-04 08:44:09,0.336,0.419,99.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2278346752.0,846327808.0,6114369536.0,24380030976.0,6707234.0,236910.0
12-04 08:44:10,0.500,0.417,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2278232064.0,846327808.0,6118928384.0,24375586816.0,4889927.0,182318.0
12-04 08:44:11,0.251,0.168,99.497,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2278100992.0,846327808.0,6122885120.0,24371761152.0,4319660.0,189411.0
12-04 08:44:12,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2278281216.0,846327808.0,6126833664.0,24367632384.0,4592672.0,232040.0
12-04 08:44:13,0.251,0.419,99.162,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2278690816.0,846327808.0,6130819072.0,24363237376.0,4565237.0,208104.0
12-04 08:44:14,0.251,0.418,98.747,0.251,0.0,0.334,0.0,12288.0,0.0,2.0,2278477824.0,846327808.0,6135017472.0,24359251968.0,4623043.0,200266.0
12-04 08:44:15,0.669,0.251,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2279276544.0,846327808.0,6138830848.0,24354639872.0,4579115.0,196843.0
12-04 08:44:16,0.335,0.251,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2277990400.0,846327808.0,6143250432.0,24351506432.0,4516798.0,235027.0
12-04 08:44:17,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2277965824.0,846327808.0,6147272704.0,24347508736.0,4760987.0,238778.0
12-04 08:44:18,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2278309888.0,846327808.0,6151311360.0,24343126016.0,4472075.0,217852.0
12-04 08:44:19,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2278072320.0,846327808.0,6155231232.0,24339443712.0,4299863.0,191927.0
12-04 08:44:20,0.418,0.418,98.828,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2278248448.0,846327808.0,6158991360.0,24335507456.0,4450639.0,198912.0
12-04 08:44:21,0.251,0.251,99.413,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2278326272.0,846327808.0,6162976768.0,24331444224.0,4266254.0,182204.0
12-04 08:44:22,0.167,0.502,99.247,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2278690816.0,846327808.0,6166818816.0,24327237632.0,4551669.0,216198.0
12-04 08:44:23,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2278813696.0,846327808.0,6171029504.0,24322904064.0,4695423.0,231069.0
12-04 08:44:24,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2278637568.0,846327808.0,6175141888.0,24318967808.0,4570411.0,216453.0
12-04 08:44:25,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2278809600.0,846327808.0,6178938880.0,24314998784.0,4342211.0,186807.0
12-04 08:44:26,0.335,0.335,98.911,0.168,0.0,0.251,0.0,102400.0,0.0,8.0,2279272448.0,846327808.0,6183284736.0,24310190080.0,4892841.0,231611.0
12-04 08:44:27,3.532,1.093,95.206,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292150272.0,846327808.0,6187257856.0,24293339136.0,4680362.0,249376.0
12-04 08:44:28,0.418,0.418,98.997,0.0,0.0,0.167,0.0,65536.0,0.0,4.0,2291793920.0,846327808.0,6191235072.0,24289718272.0,4554022.0,245287.0
12-04 08:44:29,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2291101696.0,846327808.0,6195261440.0,24286384128.0,4276035.0,189881.0
12-04 08:44:30,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2291032064.0,846327808.0,6199648256.0,24282066944.0,4697310.0,205387.0
12-04 08:44:31,0.585,0.334,98.747,0.0,0.0,0.334,0.0,57344.0,0.0,3.0,2291146752.0,846327808.0,6203805696.0,24277794816.0,4730372.0,223899.0
12-04 08:44:32,0.502,0.502,98.662,0.167,0.0,0.167,0.0,129179648.0,0.0,129.0,2291269632.0,846327808.0,6206902272.0,24274575360.0,3611329.0,175191.0
12-04 08:44:33,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2291519488.0,846327808.0,6206889984.0,24274337792.0,6020.0,6398.0
12-04 08:44:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291900416.0,846327808.0,6206889984.0,24273956864.0,341127.0,23262.0
12-04 08:44:35,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291105792.0,846327808.0,6209114112.0,24272527360.0,2471225.0,123072.0
12-04 08:44:36,0.168,0.168,99.580,0.0,0.0,0.084,0.0,110592.0,0.0,8.0,2290446336.0,846327808.0,6212853760.0,24269447168.0,3816449.0,184431.0
12-04 08:44:37,0.250,0.417,99.165,0.0,0.0,0.167,0.0,53248.0,0.0,12.0,2291019776.0,846327808.0,6219001856.0,24262725632.0,7282670.0,268520.0
12-04 08:44:38,0.418,0.251,98.745,0.167,0.0,0.418,0.0,20480.0,0.0,3.0,2291085312.0,846327808.0,6225461248.0,24256200704.0,7031143.0,260504.0
12-04 08:44:39,0.420,0.336,99.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290868224.0,846327808.0,6231105536.0,24250773504.0,6231400.0,254169.0
12-04 08:44:40,0.335,0.251,98.912,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2291335168.0,846327808.0,6235734016.0,24245678080.0,5287303.0,209519.0
12-04 08:44:41,0.335,0.418,99.079,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2291458048.0,846327808.0,6241095680.0,24240193536.0,6230499.0,257173.0
12-04 08:44:42,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291769344.0,846327808.0,6246088704.0,24234889216.0,5688027.0,268147.0
12-04 08:44:43,0.501,0.334,98.664,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,2291064832.0,846327808.0,6250459136.0,24231223296.0,4485938.0,198255.0
12-04 08:44:44,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291396608.0,846327808.0,6254768128.0,24226582528.0,5060112.0,209876.0
12-04 08:44:45,0.501,0.334,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2291572736.0,846327808.0,6258544640.0,24222629888.0,4320951.0,175778.0
12-04 08:44:46,0.335,0.335,99.079,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2291400704.0,846327808.0,6263287808.0,24218058752.0,4920321.0,217936.0
12-04 08:44:47,0.249,0.664,98.920,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2291597312.0,846327808.0,6267297792.0,24213852160.0,4721071.0,211813.0
12-04 08:44:48,0.418,0.251,98.996,0.0,0.0,0.335,0.0,28672.0,0.0,7.0,2291965952.0,846327808.0,6271119360.0,24209661952.0,4557211.0,208672.0
12-04 08:44:49,0.167,0.501,98.748,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,2292076544.0,846327808.0,6275088384.0,24205582336.0,4446932.0,192705.0
12-04 08:44:50,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2291687424.0,846327808.0,6279540736.0,24201519104.0,4700247.0,204793.0
12-04 08:44:51,0.250,0.583,98.667,0.0,0.0,0.500,0.0,81920.0,0.0,5.0,2292289536.0,846327808.0,6283210752.0,24197246976.0,4519030.0,209826.0
12-04 08:44:52,0.168,0.168,99.497,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2292154368.0,846327808.0,6287216640.0,24193376256.0,4294158.0,194989.0
12-04 08:44:53,0.418,0.251,98.830,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2292158464.0,846327808.0,6291673088.0,24188915712.0,5157799.0,215573.0
12-04 08:44:54,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292293632.0,846327808.0,6295998464.0,24184455168.0,4801393.0,210542.0
12-04 08:44:55,0.167,0.335,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2292113408.0,846327808.0,6299230208.0,24181403648.0,3554934.0,178437.0
12-04 08:44:56,0.418,0.335,99.163,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2292568064.0,846327808.0,6303612928.0,24176566272.0,5208663.0,234882.0
12-04 08:44:57,0.168,0.168,99.413,0.0,0.0,0.251,0.0,24576.0,0.0,2.0,2291961856.0,846327808.0,6307393536.0,24173391872.0,3835999.0,173076.0
12-04 08:44:58,0.418,0.334,98.913,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,2292658176.0,846327808.0,6311886848.0,24168202240.0,5310563.0,231550.0
12-04 08:44:59,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292719616.0,846327808.0,6315761664.0,24164265984.0,4516880.0,190517.0
12-04 08:45:00,0.502,0.251,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2292633600.0,846327808.0,6319579136.0,24160534528.0,4243940.0,199126.0
12-04 08:45:01,0.501,0.417,98.748,0.167,0.0,0.167,0.0,114688.0,0.0,8.0,2292875264.0,846327808.0,6323748864.0,24156123136.0,4352405.0,190027.0
12-04 08:45:02,1.593,0.503,97.653,0.0,0.0,0.251,0.0,120123392.0,0.0,118.0,2320646144.0,846327808.0,6327562240.0,24124538880.0,4663619.0,198440.0
12-04 08:45:03,27.250,2.355,70.143,0.0,0.0,0.252,0.0,49152.0,0.0,12.0,2606391296.0,846327808.0,6331199488.0,23835156480.0,4326444.0,445638.0
12-04 08:45:04,10.813,0.419,88.600,0.0,0.0,0.168,0.0,49152.0,0.0,12.0,2657333248.0,846327808.0,6332215296.0,23783198720.0,5502315.0,516114.0
12-04 08:45:05,4.087,0.417,95.413,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2681438208.0,846327808.0,6332235776.0,23759073280.0,9527644.0,479219.0
12-04 08:45:06,3.936,0.335,95.645,0.0,0.0,0.084,0.0,163840.0,0.0,8.0,2684686336.0,846327808.0,6334410752.0,23753650176.0,11948438.0,596507.0
12-04 08:45:07,3.526,0.336,95.886,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2685751296.0,846327808.0,6337167360.0,23749828608.0,13358786.0,652752.0
12-04 08:45:08,3.535,0.253,96.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2693001216.0,846327808.0,6341390336.0,23738355712.0,13826618.0,699063.0
12-04 08:45:09,4.167,0.500,95.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2694877184.0,846327808.0,6345056256.0,23732813824.0,15473517.0,688446.0
12-04 08:45:10,2.601,0.252,96.980,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2697039872.0,846327808.0,6349004800.0,23726702592.0,12644873.0,645956.0
12-04 08:45:11,3.936,0.503,95.310,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2697854976.0,846327808.0,6355402752.0,23719489536.0,18008732.0,773663.0
12-04 08:45:12,2.510,0.418,96.987,0.0,0.0,0.084,0.0,81920.0,0.0,16.0,2699214848.0,846327808.0,6360657920.0,23712874496.0,14867440.0,669068.0
12-04 08:45:13,3.509,0.585,95.322,0.167,0.0,0.418,0.0,20480.0,0.0,3.0,2702106624.0,846327808.0,6366793728.0,23703846912.0,17501782.0,748027.0
12-04 08:45:14,2.097,0.419,97.315,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2704117760.0,846327808.0,6370787328.0,23697842176.0,14907327.0,685824.0
12-04 08:45:15,2.768,0.671,96.393,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2706493440.0,846327808.0,6375837696.0,23690416128.0,14257422.0,679042.0
12-04 08:45:16,3.177,0.669,95.903,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2709778432.0,846327808.0,6381535232.0,23681433600.0,16829834.0,740287.0
12-04 08:45:17,2.764,0.335,96.650,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2702417920.0,846327808.0,6386036736.0,23684292608.0,13181313.0,672490.0
12-04 08:45:18,3.086,0.751,95.746,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2704760832.0,846327808.0,6389952512.0,23678033920.0,15474248.0,688371.0
12-04 08:45:19,2.431,0.419,96.982,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2707476480.0,846327808.0,6394601472.0,23670669312.0,13730195.0,668962.0
12-04 08:45:20,3.099,0.670,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2710269952.0,846327808.0,6399234048.0,23663243264.0,15727157.0,691532.0
12-04 08:45:21,2.433,0.503,96.896,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2711044096.0,846327808.0,6403055616.0,23658647552.0,14102379.0,705297.0
12-04 08:45:22,3.523,0.252,96.141,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2710175744.0,846327808.0,6406742016.0,23655829504.0,14032072.0,693552.0
12-04 08:45:23,2.089,0.752,96.909,0.0,0.0,0.251,0.0,24576.0,0.0,6.0,2709200896.0,846327808.0,6411264000.0,23652282368.0,12203838.0,641424.0
12-04 08:45:24,2.513,0.419,96.650,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2707517440.0,846327808.0,6415187968.0,23650041856.0,13949906.0,618506.0
12-04 08:45:25,3.096,0.335,96.318,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2704392192.0,846327808.0,6419972096.0,23648382976.0,17227206.0,751063.0
12-04 08:45:26,2.680,0.335,96.817,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2706563072.0,846327808.0,6423760896.0,23642423296.0,13503484.0,695677.0
12-04 08:45:27,3.094,0.585,96.070,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2707877888.0,846327808.0,6427926528.0,23636942848.0,14801889.0,696143.0
12-04 08:45:28,2.678,0.335,96.736,0.0,0.0,0.251,0.0,61440.0,0.0,4.0,2711683072.0,846327808.0,6431338496.0,23629725696.0,13604449.0,678318.0
12-04 08:45:29,2.764,0.503,96.482,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2712784896.0,846327808.0,6435770368.0,23624192000.0,15681353.0,713071.0
12-04 08:45:30,2.097,0.503,96.980,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2713571328.0,846327808.0,6440071168.0,23619104768.0,14510224.0,686161.0
12-04 08:45:31,2.850,0.503,96.396,0.0,0.0,0.251,0.0,57344.0,0.0,3.0,2711785472.0,846327808.0,6443741184.0,23617220608.0,13685183.0,696210.0
12-04 08:45:32,2.347,0.503,96.982,0.0,0.0,0.168,0.0,120373248.0,0.0,120.0,2703949824.0,846327808.0,6447869952.0,23620927488.0,13030171.0,657810.0
12-04 08:45:33,2.780,0.253,96.799,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2706374656.0,846327808.0,6451650560.0,23614722048.0,14848150.0,699772.0
12-04 08:45:34,2.775,0.252,96.720,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2699939840.0,846327808.0,6455980032.0,23616827392.0,15795875.0,724455.0
12-04 08:45:35,2.339,0.418,97.076,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2700382208.0,846327808.0,6459375616.0,23612989440.0,11841065.0,624020.0
12-04 08:45:36,2.596,0.335,96.650,0.168,0.0,0.251,0.0,139264.0,0.0,11.0,2700574720.0,846327808.0,6463275008.0,23608897536.0,15667752.0,663686.0
12-04 08:45:37,2.513,0.419,96.817,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2692407296.0,846327808.0,6467522560.0,23612817408.0,12306528.0,631370.0
12-04 08:45:38,3.180,0.502,96.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2692296704.0,846327808.0,6471266304.0,23609184256.0,15949304.0,699047.0
12-04 08:45:39,2.682,0.419,96.563,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2689290240.0,846327808.0,6475706368.0,23607750656.0,14455848.0,677983.0
12-04 08:45:40,3.008,0.501,96.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2689236992.0,846327808.0,6480400384.0,23603109888.0,14341026.0,647677.0
12-04 08:45:41,2.254,0.250,97.329,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2689630208.0,846327808.0,6482022400.0,23601094656.0,12126997.0,548893.0
12-04 08:45:42,2.664,0.333,96.919,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2690375680.0,846327808.0,6482022400.0,23600349184.0,8721150.0,457461.0
12-04 08:45:43,0.503,0.0,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2690850816.0,846327808.0,6482759680.0,23599136768.0,4723008.0,95738.0
12-04 08:45:44,0.168,0.168,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2690600960.0,846327808.0,6486216704.0,23595929600.0,4055073.0,170922.0
12-04 08:45:45,1.008,0.336,98.319,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2690252800.0,846327808.0,6493405184.0,23589089280.0,10706700.0,326887.0
12-04 08:45:46,0.252,0.168,99.495,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2691235840.0,846327808.0,6498312192.0,23583199232.0,5912321.0,235022.0
12-04 08:45:47,0.334,0.417,98.831,0.0,0.0,0.417,0.0,36864.0,0.0,8.0,2691043328.0,846327808.0,6504869888.0,23576834048.0,7004570.0,278929.0
12-04 08:45:48,0.334,0.251,99.165,0.084,0.0,0.167,0.0,24576.0,0.0,3.0,2690826240.0,846327808.0,6509277184.0,23572643840.0,5011378.0,242861.0
12-04 08:45:49,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2690826240.0,846327808.0,6514245632.0,23567675392.0,5681863.0,220397.0
12-04 08:45:50,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2690752512.0,846327808.0,6518992896.0,23563001856.0,5302855.0,189535.0
12-04 08:45:51,7.448,0.502,91.799,0.0,0.0,0.251,0.0,192512.0,0.0,29.0,2693177344.0,846327808.0,6523244544.0,23556325376.0,9239213.0,360525.0
12-04 08:45:52,6.240,0.250,93.261,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2694836224.0,846327808.0,6527496192.0,23550414848.0,6464781.0,1037280.0
12-04 08:45:53,5.122,0.336,94.207,0.252,0.0,0.084,0.0,32768.0,0.0,3.0,2695614464.0,846327808.0,6531473408.0,23545659392.0,6050939.0,1025488.0
12-04 08:45:54,5.250,0.667,93.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2697502720.0,846327808.0,6534991872.0,23540252672.0,6638390.0,1042705.0
12-04 08:45:55,5.995,0.500,93.256,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2698629120.0,846327808.0,6538911744.0,23535206400.0,6615643.0,1056417.0
12-04 08:45:56,5.824,0.582,93.261,0.0,0.0,0.333,0.0,106496.0,0.0,5.0,2699653120.0,846327808.0,6543015936.0,23530078208.0,6131666.0,1060992.0
12-04 08:45:57,5.667,0.500,93.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2700070912.0,846327808.0,6547038208.0,23525638144.0,6464190.0,1041817.0
12-04 08:45:58,5.523,0.335,93.975,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,2696601600.0,846327808.0,6551035904.0,23525109760.0,6594184.0,1077700.0
12-04 08:45:59,5.902,0.499,93.267,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2696519680.0,846327808.0,6556426240.0,23519801344.0,7749100.0,1040746.0
12-04 08:46:00,5.237,0.333,94.264,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2696843264.0,846327808.0,6557085696.0,23518818304.0,2574630.0,855191.0
12-04 08:46:01,5.482,0.332,94.103,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2697224192.0,846327808.0,6557085696.0,23518437376.0,1964496.0,841085.0
12-04 08:46:02,5.721,0.332,93.864,0.0,0.0,0.083,0.0,111706112.0,0.0,114.0,2697605120.0,846327808.0,6557085696.0,23518056448.0,2130669.0,849727.0
12-04 08:46:03,5.071,0.416,94.431,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2697986048.0,846327808.0,6557085696.0,23517675520.0,1963133.0,840597.0
12-04 08:46:04,4.849,0.334,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2699771904.0,846327808.0,6557085696.0,23515889664.0,2072521.0,840657.0
12-04 08:46:05,5.105,0.418,94.393,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2700279808.0,846327808.0,6557085696.0,23515381760.0,1973608.0,843188.0
12-04 08:46:06,4.595,0.251,95.071,0.0,0.0,0.084,0.0,94208.0,0.0,5.0,2699886592.0,846327808.0,6557089792.0,23515770880.0,1975666.0,845440.0
12-04 08:46:07,5.246,0.333,94.338,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2699894784.0,846327808.0,6557089792.0,23515762688.0,1965189.0,845349.0
12-04 08:46:08,4.678,0.501,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2700402688.0,846327808.0,6557089792.0,23515254784.0,1973308.0,845827.0
12-04 08:46:09,5.004,0.417,94.495,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2700525568.0,846327808.0,6557093888.0,23515127808.0,2048079.0,846865.0
12-04 08:46:10,4.988,0.499,94.431,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2700873728.0,846327808.0,6557093888.0,23514779648.0,1963958.0,839038.0
12-04 08:46:11,4.511,0.585,94.737,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2701000704.0,846327808.0,6557093888.0,23514652672.0,2048943.0,843586.0
12-04 08:46:12,4.614,0.252,95.134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2701410304.0,846327808.0,6557097984.0,23514238976.0,1952594.0,840397.0
12-04 08:46:13,5.0,0.333,94.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2702045184.0,846327808.0,6557097984.0,23513604096.0,1966659.0,842098.0
12-04 08:46:14,4.929,0.334,94.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2702172160.0,846327808.0,6557097984.0,23513477120.0,1986942.0,860077.0
12-04 08:46:15,4.862,0.335,94.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2703822848.0,846327808.0,6557097984.0,23511826432.0,2124937.0,846568.0
12-04 08:46:16,5.013,0.167,94.653,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2704211968.0,846327808.0,6557097984.0,23511437312.0,1967827.0,839682.0
12-04 08:46:17,4.030,0.252,95.466,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2704752640.0,846327808.0,6557097984.0,23510896640.0,1963355.0,843444.0
12-04 08:46:18,4.439,0.251,95.310,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2705092608.0,846327808.0,6557097984.0,23510556672.0,2050249.0,836038.0
12-04 08:46:19,4.603,0.251,95.146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2705887232.0,846327808.0,6557097984.0,23509762048.0,1962401.0,842446.0
12-04 08:46:20,4.420,0.417,94.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2706518016.0,846327808.0,6557102080.0,23509127168.0,2065900.0,850525.0
12-04 08:46:21,4.908,0.416,94.592,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2706993152.0,846327808.0,6557102080.0,23508652032.0,2028607.0,839789.0
12-04 08:46:22,3.956,0.337,95.623,0.0,0.0,0.084,0.0,57344.0,0.0,12.0,2707374080.0,846327808.0,6557102080.0,23508271104.0,1965158.0,846172.0
12-04 08:46:23,4.614,0.168,95.050,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,2707660800.0,846327808.0,6557102080.0,23507984384.0,2058409.0,846686.0
12-04 08:46:24,4.107,0.251,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2707628032.0,846327808.0,6557102080.0,23508017152.0,1965323.0,846352.0
12-04 08:46:25,4.511,0.501,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2707185664.0,846327808.0,6557102080.0,23508459520.0,1961025.0,837785.0
12-04 08:46:26,4.359,0.419,95.222,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2707214336.0,846327808.0,6557102080.0,23508430848.0,1990600.0,863765.0
12-04 08:46:27,4.443,0.168,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2707202048.0,846327808.0,6557102080.0,23508443136.0,2180528.0,837995.0
12-04 08:46:28,4.184,0.335,95.146,0.251,0.0,0.084,0.0,86016.0,0.0,7.0,2707623936.0,846327808.0,6557106176.0,23508017152.0,1969524.0,845550.0
12-04 08:46:29,4.515,0.084,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2707783680.0,846327808.0,6557106176.0,23507857408.0,1907886.0,843994.0
12-04 08:46:30,4.523,0.335,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2708340736.0,846327808.0,6557106176.0,23507300352.0,2245786.0,922590.0
12-04 08:46:31,4.355,0.251,95.226,0.0,0.0,0.168,0.0,57344.0,0.0,3.0,2708783104.0,846327808.0,6557106176.0,23506857984.0,1967015.0,844980.0
12-04 08:46:32,4.511,0.334,95.071,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2708877312.0,846327808.0,6557106176.0,23506763776.0,2084554.0,861066.0
12-04 08:46:33,4.198,0.168,95.550,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,2709164032.0,846327808.0,6557106176.0,23506477056.0,1973516.0,844054.0
12-04 08:46:34,4.511,0.418,94.904,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2709291008.0,846327808.0,6557106176.0,23506350080.0,2082005.0,838206.0
12-04 08:46:35,4.351,0.418,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2710605824.0,846327808.0,6557110272.0,23505031168.0,1963894.0,846020.0
12-04 08:46:36,5.206,0.168,94.626,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2710253568.0,846327808.0,6557110272.0,23505383424.0,1973281.0,839583.0
12-04 08:46:37,4.351,0.335,95.314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2710024192.0,846327808.0,6557110272.0,23505612800.0,2045043.0,843414.0
12-04 08:46:38,4.107,0.335,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2710310912.0,846327808.0,6557110272.0,23505326080.0,1961543.0,836733.0
12-04 08:46:39,4.519,0.335,95.146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2710687744.0,846327808.0,6557114368.0,23504945152.0,1977099.0,864832.0
12-04 08:46:40,3.626,0.253,95.868,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,2710814720.0,846327808.0,6557114368.0,23504818176.0,2084415.0,844447.0
12-04 08:46:41,4.023,0.503,95.474,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2711076864.0,846327808.0,6557114368.0,23504556032.0,1956059.0,845958.0
12-04 08:46:42,4.034,0.252,95.630,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2711363584.0,846327808.0,6557114368.0,23504269312.0,1974963.0,841198.0
12-04 08:46:43,4.279,0.252,95.470,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2712092672.0,846327808.0,6557114368.0,23503540224.0,2081204.0,840989.0
12-04 08:46:44,4.261,0.585,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2712596480.0,846327808.0,6557118464.0,23503032320.0,1962937.0,842829.0
12-04 08:46:45,4.655,0.416,94.763,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2713358336.0,846327808.0,6557118464.0,23502270464.0,2093644.0,847040.0
12-04 08:46:46,4.264,0.251,95.234,0.167,0.0,0.084,0.0,90112.0,0.0,8.0,2713866240.0,846327808.0,6557118464.0,23501762560.0,1962248.0,838957.0
12-04 08:46:47,4.504,0.500,94.996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2714374144.0,846327808.0,6557118464.0,23501254656.0,2267999.0,844086.0
12-04 08:46:48,4.020,0.419,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2715484160.0,846327808.0,6557118464.0,23500144640.0,1973812.0,845635.0
12-04 08:46:49,3.943,0.419,95.638,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2714918912.0,846327808.0,6557118464.0,23500709888.0,1961582.0,838755.0
12-04 08:46:50,4.511,0.334,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2715389952.0,846327808.0,6557118464.0,23500238848.0,2009029.0,844903.0
12-04 08:46:51,4.023,0.335,95.557,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2715389952.0,846327808.0,6557118464.0,23500238848.0,1867779.0,801582.0
12-04 08:46:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2715385856.0,846327808.0,6557122560.0,23500238848.0,6641.0,8749.0
12-04 08:46:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2716782592.0,846327808.0,6557122560.0,23498842112.0,7549.0,142529.0
12-04 08:46:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2716782592.0,846327808.0,6557122560.0,23498842112.0,5250.0,5107.0
12-04 08:46:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2716950528.0,846327808.0,6557122560.0,23498674176.0,3944.0,2834.0
12-04 08:46:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2716917760.0,846327808.0,6557122560.0,23498706944.0,23058.0,22918.0
12-04 08:46:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2717044736.0,846327808.0,6557122560.0,23498579968.0,7053.0,8611.0
12-04 08:46:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2717020160.0,846327808.0,6557122560.0,23498604544.0,6058.0,6356.0
12-04 08:46:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717020160.0,846327808.0,6557122560.0,23498604544.0,4178.0,3173.0
12-04 08:47:00,4.083,0.250,95.667,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2717835264.0,846327808.0,6557122560.0,23497789440.0,752237.0,63324.0
12-04 08:47:01,4.023,0.335,95.474,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2717532160.0,846327808.0,6557126656.0,23498088448.0,2011762.0,871844.0
12-04 08:47:02,3.856,0.587,95.390,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2717655040.0,846327808.0,6557130752.0,23497961472.0,1995599.0,858432.0
12-04 08:47:03,4.413,0.500,94.754,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2717655040.0,846327808.0,6557130752.0,23497961472.0,2001487.0,854816.0
12-04 08:47:04,4.191,0.335,95.474,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717782016.0,846327808.0,6557130752.0,23497834496.0,2002326.0,864147.0
12-04 08:47:05,4.191,0.419,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2717782016.0,846327808.0,6557130752.0,23497834496.0,2007496.0,858921.0
12-04 08:47:06,4.027,0.168,95.638,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2718035968.0,846327808.0,6557130752.0,23497580544.0,1995516.0,860034.0
12-04 08:47:07,4.580,0.333,94.838,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2718162944.0,846327808.0,6557130752.0,23497453568.0,2005549.0,853220.0
12-04 08:47:08,4.275,0.251,95.390,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,2718162944.0,846327808.0,6557130752.0,23497453568.0,2042257.0,859181.0
12-04 08:47:09,3.866,0.504,95.462,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2718289920.0,846327808.0,6557138944.0,23497318400.0,1999983.0,861504.0
12-04 08:47:10,4.431,0.251,95.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718289920.0,846327808.0,6557138944.0,23497318400.0,2002137.0,853863.0
12-04 08:47:11,4.264,0.418,95.151,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2718384128.0,846327808.0,6557138944.0,23497224192.0,2000174.0,861777.0
12-04 08:47:12,4.177,0.585,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2718543872.0,846327808.0,6557138944.0,23497064448.0,2083052.0,857336.0
12-04 08:47:13,4.603,0.335,95.063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718797824.0,846327808.0,6557138944.0,23496810496.0,2000487.0,859654.0
12-04 08:47:14,4.762,0.501,94.737,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719047680.0,846327808.0,6557143040.0,23496556544.0,2274522.0,859986.0
12-04 08:47:15,4.020,0.335,95.310,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2719711232.0,846327808.0,6557143040.0,23495892992.0,1992368.0,860845.0
12-04 08:47:16,4.523,0.251,95.059,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2719690752.0,846327808.0,6557143040.0,23495913472.0,2088842.0,858151.0
12-04 08:47:17,4.424,0.417,94.992,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2719690752.0,846327808.0,6557143040.0,23495913472.0,1999372.0,854457.0
12-04 08:47:18,3.943,0.419,95.554,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719592448.0,846327808.0,6557143040.0,23496011776.0,2000032.0,858939.0
12-04 08:47:19,4.351,0.502,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719522816.0,846327808.0,6557143040.0,23496081408.0,1982489.0,875422.0
12-04 08:47:20,4.264,0.502,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719682560.0,846327808.0,6557143040.0,23495921664.0,2140591.0,862709.0
12-04 08:47:21,4.111,0.336,95.470,0.0,0.0,0.084,0.0,90112.0,0.0,8.0,2719903744.0,846327808.0,6557143040.0,23495700480.0,2005142.0,856553.0
12-04 08:47:22,4.333,0.667,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2719932416.0,846327808.0,6557147136.0,23495667712.0,2040860.0,858074.0
12-04 08:47:23,4.107,0.335,95.474,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2719932416.0,846327808.0,6557147136.0,23495667712.0,2007141.0,857008.0
12-04 08:47:24,4.191,0.503,95.306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719932416.0,846327808.0,6557147136.0,23495667712.0,1991265.0,855837.0
12-04 08:47:25,4.754,0.334,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2720067584.0,846327808.0,6557147136.0,23495532544.0,2165402.0,866172.0
12-04 08:47:26,4.493,0.499,94.925,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2720194560.0,846327808.0,6557147136.0,23495405568.0,2014045.0,871944.0
12-04 08:47:27,3.707,0.337,95.788,0.168,0.0,0.0,0.0,24576.0,0.0,2.0,2720194560.0,846327808.0,6557147136.0,23495405568.0,1989054.0,860619.0
12-04 08:47:28,4.849,0.334,94.816,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2720702464.0,846327808.0,6557147136.0,23494897664.0,2059923.0,872409.0
12-04 08:47:29,4.027,0.336,95.470,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2720702464.0,846327808.0,6557147136.0,23494897664.0,2068835.0,860374.0
12-04 08:47:30,4.195,0.336,95.470,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720702464.0,846327808.0,6557147136.0,23494897664.0,2078862.0,854808.0
12-04 08:47:31,4.428,0.418,94.987,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,2720698368.0,846327808.0,6557151232.0,23494897664.0,1994586.0,857902.0
12-04 08:47:32,4.264,0.334,95.234,0.0,0.0,0.167,0.0,53248.0,0.0,9.0,2720698368.0,846327808.0,6557151232.0,23494897664.0,2005072.0,854379.0
12-04 08:47:33,4.268,0.251,95.314,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2720698368.0,846327808.0,6557151232.0,23494897664.0,1936293.0,853783.0
12-04 08:47:34,4.671,0.584,94.495,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2720919552.0,846327808.0,6557151232.0,23494676480.0,1957115.0,857686.0
12-04 08:47:35,4.424,0.501,94.825,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2721247232.0,846327808.0,6557151232.0,23494348800.0,2159710.0,857747.0
12-04 08:47:36,3.943,0.587,95.470,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2721468416.0,846327808.0,6557151232.0,23494127616.0,1996532.0,862742.0
12-04 08:47:37,4.435,0.251,95.314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2721468416.0,846327808.0,6557151232.0,23494127616.0,2051994.0,856937.0
12-04 08:47:38,3.707,0.253,95.619,0.337,0.0,0.084,0.0,28672.0,0.0,3.0,2721460224.0,846327808.0,6557151232.0,23494135808.0,1995798.0,874529.0
12-04 08:47:39,4.526,0.251,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2721484800.0,846327808.0,6557159424.0,23494103040.0,1991345.0,854939.0
12-04 08:47:40,4.030,0.336,95.550,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2720854016.0,846327808.0,6557159424.0,23494733824.0,2203569.0,862985.0
12-04 08:47:41,4.097,0.418,95.401,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2720817152.0,846327808.0,6557159424.0,23494770688.0,1996810.0,855118.0
12-04 08:47:42,4.450,0.168,95.382,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720817152.0,846327808.0,6557159424.0,23494770688.0,1991653.0,853389.0
12-04 08:47:43,4.841,0.334,94.741,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2720817152.0,846327808.0,6557159424.0,23494770688.0,2005306.0,863543.0
12-04 08:47:44,4.841,0.417,94.407,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2720313344.0,846327808.0,6557159424.0,23495274496.0,2007531.0,860287.0
12-04 08:47:45,4.519,0.418,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719801344.0,846327808.0,6557159424.0,23495786496.0,1995679.0,860449.0
12-04 08:47:46,4.348,0.334,95.318,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2720182272.0,846327808.0,6557159424.0,23495405568.0,2125122.0,854855.0
12-04 08:47:47,4.017,0.418,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2720288768.0,846327808.0,6557163520.0,23495294976.0,1994724.0,855041.0
12-04 08:47:48,4.344,0.418,95.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720493568.0,846327808.0,6557163520.0,23495090176.0,1995410.0,857967.0
12-04 08:47:49,4.587,0.417,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2720493568.0,846327808.0,6557163520.0,23495090176.0,2001514.0,859367.0
12-04 08:47:50,4.023,0.335,95.390,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2720493568.0,846327808.0,6557163520.0,23495090176.0,2088185.0,855384.0
12-04 08:47:51,4.020,0.586,95.394,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2720620544.0,846327808.0,6557163520.0,23494963200.0,1994698.0,855575.0
12-04 08:47:52,4.268,0.251,95.314,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2720915456.0,846327808.0,6557163520.0,23494668288.0,1999430.0,861139.0
12-04 08:47:53,4.184,0.418,95.397,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720882688.0,846327808.0,6557163520.0,23494701056.0,2090820.0,859308.0
12-04 08:47:54,4.275,0.251,95.474,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720882688.0,846327808.0,6557163520.0,23494701056.0,1994532.0,858294.0
12-04 08:47:55,4.424,0.417,94.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2722004992.0,846327808.0,6557163520.0,23493578752.0,1995920.0,855216.0
12-04 08:47:56,4.181,0.502,95.151,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2721902592.0,846327808.0,6557167616.0,23493677056.0,2068193.0,879285.0
12-04 08:47:57,3.866,0.252,95.714,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2722250752.0,846327808.0,6557167616.0,23493328896.0,1995354.0,857239.0
12-04 08:47:58,4.526,0.419,94.887,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2722283520.0,846327808.0,6557167616.0,23493296128.0,2053319.0,854769.0
12-04 08:47:59,4.351,0.335,95.230,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2722250752.0,846327808.0,6557167616.0,23493328896.0,1998720.0,860300.0
12-04 08:48:00,4.177,0.418,95.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2722250752.0,846327808.0,6557167616.0,23493328896.0,2016352.0,852246.0
12-04 08:48:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2722250752.0,846327808.0,6557167616.0,23493328896.0,196960.0,8531.0
12-04 08:48:02,0.250,0.166,99.501,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2723901440.0,846327808.0,6557167616.0,23491678208.0,7577.0,145278.0
12-04 08:48:03,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2723901440.0,846327808.0,6557167616.0,23491678208.0,6528.0,7598.0
12-04 08:48:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2723815424.0,846327808.0,6557171712.0,23491760128.0,6588.0,6633.0
12-04 08:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2723815424.0,846327808.0,6557171712.0,23491760128.0,5824.0,5039.0
12-04 08:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2723815424.0,846327808.0,6557171712.0,23491760128.0,5280.0,4296.0
12-04 08:48:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,2723815424.0,846327808.0,6557171712.0,23491760128.0,6824.0,6969.0
12-04 08:48:08,5.546,0.168,94.202,0.0,0.0,0.084,0.0,106496.0,0.0,25.0,2723430400.0,846327808.0,6557175808.0,23492141056.0,1823902.0,461935.0
12-04 08:48:09,3.535,0.505,95.960,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2723778560.0,846327808.0,6557175808.0,23491792896.0,2040157.0,876562.0
12-04 08:48:10,4.181,0.585,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2724188160.0,846327808.0,6557179904.0,23491379200.0,2041920.0,894774.0
12-04 08:48:11,5.079,0.583,94.338,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2724691968.0,846327808.0,6557184000.0,23490871296.0,2115905.0,877448.0
12-04 08:48:12,4.264,0.418,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2724945920.0,846327808.0,6557184000.0,23490617344.0,2035601.0,871479.0
12-04 08:48:13,3.701,0.589,95.458,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,2725199872.0,846327808.0,6557184000.0,23490363392.0,2121751.0,875590.0
12-04 08:48:14,4.268,0.335,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725199872.0,846327808.0,6557184000.0,23490363392.0,2024456.0,893249.0
12-04 08:48:15,4.674,0.334,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2726567936.0,846327808.0,6557184000.0,23488995328.0,2026959.0,864747.0
12-04 08:48:16,4.261,0.334,95.322,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2726723584.0,846327808.0,6557184000.0,23488839680.0,2153414.0,867996.0
12-04 08:48:17,3.376,0.338,96.118,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2726723584.0,846327808.0,6557184000.0,23488839680.0,2039092.0,876286.0
12-04 08:48:18,4.674,0.250,94.992,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2162881.0,880920.0
12-04 08:48:19,5.250,0.417,94.083,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2037850.0,874468.0
12-04 08:48:20,4.037,0.252,95.627,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2034226.0,872408.0
12-04 08:48:21,3.613,0.756,95.630,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2114384.0,870795.0
12-04 08:48:22,4.010,0.668,95.071,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2039923.0,875355.0
12-04 08:48:23,4.817,0.332,94.684,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2727067648.0,846327808.0,6557188096.0,23488491520.0,2050426.0,892366.0
12-04 08:48:24,4.344,0.418,95.155,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2727133184.0,846327808.0,6557188096.0,23488425984.0,2211217.0,870935.0
12-04 08:48:25,3.788,0.337,95.539,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2035184.0,869537.0
12-04 08:48:26,4.264,0.418,95.151,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2726936576.0,846327808.0,6557192192.0,23488618496.0,2287932.0,892030.0
12-04 08:48:27,4.829,0.333,94.671,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2727096320.0,846327808.0,6557192192.0,23488458752.0,2030464.0,871530.0
12-04 08:48:28,3.866,0.336,95.630,0.0,0.0,0.168,0.0,77824.0,0.0,4.0,2727223296.0,846327808.0,6557192192.0,23488331776.0,2033667.0,871318.0
12-04 08:48:29,3.862,0.504,95.550,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2727223296.0,846327808.0,6557192192.0,23488331776.0,2031422.0,873495.0
12-04 08:48:30,4.268,0.418,95.314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2727223296.0,846327808.0,6557192192.0,23488331776.0,2101651.0,872908.0
12-04 08:48:31,4.837,0.250,94.746,0.083,0.0,0.083,0.0,61440.0,0.0,5.0,2727632896.0,846331904.0,6557192192.0,23487918080.0,2059221.0,874528.0
12-04 08:48:32,4.351,0.251,95.314,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2727600128.0,846331904.0,6557192192.0,23487950848.0,2031928.0,873564.0
12-04 08:48:33,4.293,0.505,95.118,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2727600128.0,846331904.0,6557192192.0,23487950848.0,2027936.0,870145.0
12-04 08:48:34,4.268,0.335,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2727596032.0,846331904.0,6557196288.0,23487950848.0,2020043.0,864529.0
12-04 08:48:35,5.311,0.415,94.191,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2727383040.0,846331904.0,6557196288.0,23488163840.0,2060565.0,871195.0
12-04 08:48:36,4.519,0.167,95.314,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2727604224.0,846331904.0,6557196288.0,23487942656.0,2074255.0,875588.0
12-04 08:48:37,4.027,0.419,95.302,0.168,0.0,0.084,0.0,24576.0,0.0,2.0,2727731200.0,846331904.0,6557196288.0,23487815680.0,2037515.0,871677.0
12-04 08:48:38,4.595,0.251,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2727755776.0,846331904.0,6557196288.0,23487791104.0,2061395.0,872976.0
12-04 08:48:39,4.809,0.663,94.362,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2727723008.0,846331904.0,6557196288.0,23487823872.0,2037383.0,868747.0
12-04 08:48:40,4.359,0.503,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2727718912.0,846331904.0,6557200384.0,23487823872.0,2133645.0,877230.0
12-04 08:48:41,3.535,0.505,95.791,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,2727878656.0,846331904.0,6557200384.0,23487664128.0,2035706.0,874843.0
12-04 08:48:42,4.348,0.334,95.234,0.0,0.0,0.084,0.0,40960.0,0.0,8.0,2727968768.0,846331904.0,6557204480.0,23487569920.0,2021448.0,871501.0
12-04 08:48:43,4.671,0.334,94.746,0.083,0.0,0.167,0.0,20480.0,0.0,3.0,2727968768.0,846331904.0,6557204480.0,23487569920.0,2027406.0,868337.0
12-04 08:48:44,4.184,0.251,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2728062976.0,846331904.0,6557204480.0,23487475712.0,2036299.0,866266.0
12-04 08:48:45,3.694,0.336,95.634,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2728095744.0,846331904.0,6557204480.0,23487442944.0,2122073.0,875190.0
12-04 08:48:46,4.111,0.252,95.386,0.084,0.0,0.168,0.0,65536.0,0.0,5.0,2728095744.0,846331904.0,6557204480.0,23487442944.0,2037303.0,872894.0
12-04 08:48:47,4.746,0.416,94.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2728128512.0,846331904.0,6557204480.0,23487410176.0,2076601.0,872147.0
12-04 08:48:48,4.778,0.335,94.887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2727714816.0,846331904.0,6557204480.0,23487823872.0,2033564.0,872378.0
12-04 08:48:49,4.198,0.420,95.130,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2727714816.0,846331904.0,6557204480.0,23487823872.0,2043430.0,875759.0
12-04 08:48:50,3.940,0.335,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2727841792.0,846331904.0,6557204480.0,23487696896.0,2121236.0,875371.0
12-04 08:48:51,4.746,0.416,94.754,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2728853504.0,846331904.0,6557208576.0,23486681088.0,2015353.0,874344.0
12-04 08:48:52,4.114,0.168,95.550,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2729234432.0,846331904.0,6557208576.0,23486300160.0,2029750.0,863822.0
12-04 08:48:53,3.953,0.505,95.542,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2729869312.0,846331904.0,6557208576.0,23485665280.0,2040400.0,871640.0
12-04 08:48:54,4.599,0.251,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2730504192.0,846331904.0,6557208576.0,23485030400.0,2099953.0,873799.0
12-04 08:48:55,4.829,0.333,94.505,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2731147264.0,846331904.0,6557208576.0,23484387328.0,2058929.0,873889.0
12-04 08:48:56,4.279,0.168,95.554,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2731782144.0,846331904.0,6557208576.0,23483752448.0,2056599.0,895935.0
12-04 08:48:57,3.710,0.253,95.868,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2731876352.0,846331904.0,6557208576.0,23483658240.0,2074766.0,874752.0
12-04 08:48:58,4.742,0.416,94.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2731896832.0,846331904.0,6557212672.0,23483633664.0,2038039.0,869634.0
12-04 08:48:59,4.188,0.419,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2732150784.0,846331904.0,6557212672.0,23483379712.0,2034172.0,873540.0
12-04 08:49:00,4.439,0.168,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732118016.0,846331904.0,6557212672.0,23483412480.0,2011982.0,865250.0
12-04 08:49:01,3.541,0.337,95.868,0.169,0.0,0.084,0.0,77824.0,0.0,7.0,2732367872.0,846336000.0,6557212672.0,23483158528.0,2015615.0,869936.0
12-04 08:49:02,5.150,0.332,94.352,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,2733035520.0,846336000.0,6557212672.0,23482490880.0,2128906.0,866297.0
12-04 08:49:03,5.162,0.416,94.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2732969984.0,846336000.0,6557212672.0,23482556416.0,2093042.0,873383.0
12-04 08:49:04,3.936,0.503,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2733035520.0,846336000.0,6557212672.0,23482490880.0,2041647.0,876032.0
12-04 08:49:05,4.100,0.418,95.146,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2733068288.0,846336000.0,6557212672.0,23482458112.0,2143100.0,916174.0
12-04 08:49:06,4.114,0.252,95.634,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2733031424.0,846336000.0,6557216768.0,23482490880.0,2045298.0,891561.0
12-04 08:49:07,4.988,0.166,94.514,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2733158400.0,846336000.0,6557216768.0,23482363904.0,2232526.0,870431.0
12-04 08:49:08,2.341,0.167,97.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2733285376.0,846336000.0,6557216768.0,23482236928.0,1109400.0,478942.0
12-04 08:49:09,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2734825472.0,846336000.0,6557216768.0,23480696832.0,8740.0,150475.0
12-04 08:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2734678016.0,846336000.0,6557220864.0,23480840192.0,6132.0,5108.0
12-04 08:49:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2734678016.0,846336000.0,6557220864.0,23480840192.0,7404.0,7996.0
12-04 08:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2734678016.0,846336000.0,6557220864.0,23480840192.0,5844.0,5395.0
12-04 08:49:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2734673920.0,846336000.0,6557224960.0,23480840192.0,6758.0,6903.0
12-04 08:49:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2734673920.0,846336000.0,6557224960.0,23480840192.0,5050.0,4991.0
12-04 08:49:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735222784.0,846336000.0,6557224960.0,23480291328.0,5618.0,5776.0
12-04 08:49:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2735063040.0,846336000.0,6557224960.0,23480451072.0,4596.0,3874.0
12-04 08:49:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2735063040.0,846336000.0,6557224960.0,23480451072.0,5151.0,5146.0
12-04 08:49:18,5.290,0.168,94.458,0.0,0.0,0.084,0.0,106496.0,0.0,25.0,2735669248.0,846336000.0,6557212672.0,23479857152.0,1365247.0,311465.0
12-04 08:49:19,4.523,0.335,94.807,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,2736324608.0,846336000.0,6557224960.0,23479189504.0,2071315.0,890345.0
12-04 08:49:20,3.791,0.421,95.703,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2736578560.0,846336000.0,6557224960.0,23478935552.0,2062438.0,885391.0
12-04 08:49:21,3.859,0.503,95.554,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2737082368.0,846336000.0,6557229056.0,23478427648.0,2071267.0,883823.0
12-04 08:49:22,4.344,0.585,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2737336320.0,846336000.0,6557229056.0,23478173696.0,2160460.0,890190.0
12-04 08:49:23,4.355,0.335,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2737717248.0,846336000.0,6557229056.0,23477792768.0,2052990.0,886496.0
12-04 08:49:24,4.341,0.417,95.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2737844224.0,846336000.0,6557229056.0,23477665792.0,2065455.0,878084.0
12-04 08:49:25,4.198,0.336,95.214,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2737971200.0,846336000.0,6557229056.0,23477538816.0,2161517.0,890407.0
12-04 08:49:26,4.674,0.584,94.658,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2738225152.0,846336000.0,6557229056.0,23477284864.0,2081147.0,907378.0
12-04 08:49:27,4.610,0.251,94.803,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2738159616.0,846336000.0,6557229056.0,23477350400.0,2061018.0,877312.0
12-04 08:49:28,4.348,0.334,95.067,0.0,0.0,0.251,0.0,73728.0,0.0,8.0,2738225152.0,846336000.0,6557229056.0,23477284864.0,2193596.0,896017.0
12-04 08:49:29,4.107,0.419,95.306,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2738221056.0,846336000.0,6557233152.0,23477284864.0,2059279.0,883336.0
12-04 08:49:30,4.181,0.334,95.151,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2738221056.0,846336000.0,6557233152.0,23477284864.0,2160968.0,879630.0
12-04 08:49:31,4.195,0.419,95.134,0.168,0.0,0.084,0.0,73728.0,0.0,5.0,2738221056.0,846336000.0,6557233152.0,23477284864.0,2112591.0,892945.0
12-04 08:49:32,4.188,0.503,95.142,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2737840128.0,846336000.0,6557233152.0,23477665792.0,2061343.0,885427.0
12-04 08:49:33,4.348,0.418,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2737840128.0,846336000.0,6557233152.0,23477665792.0,2216760.0,878170.0
12-04 08:49:34,4.279,0.336,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2737840128.0,846336000.0,6557233152.0,23477665792.0,2073897.0,891360.0
12-04 08:49:35,4.674,0.417,94.741,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2738515968.0,846336000.0,6557233152.0,23476989952.0,2073323.0,889003.0
12-04 08:49:36,4.111,0.336,95.470,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2738601984.0,846336000.0,6557233152.0,23476903936.0,2058774.0,892533.0
12-04 08:49:37,4.351,0.335,94.895,0.251,0.0,0.167,0.0,28672.0,0.0,4.0,2738712576.0,846340096.0,6557229056.0,23476793344.0,2198874.0,895012.0
12-04 08:49:38,4.020,0.335,95.394,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2738704384.0,846340096.0,6557237248.0,23476793344.0,1989599.0,889532.0
12-04 08:49:39,4.191,0.251,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2738958336.0,846340096.0,6557237248.0,23476539392.0,2134541.0,872659.0
12-04 08:49:40,5.038,0.252,94.542,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2738921472.0,846340096.0,6557241344.0,23476572160.0,2112374.0,890769.0
12-04 08:49:41,4.534,0.252,95.130,0.0,0.0,0.084,0.0,102400.0,0.0,6.0,2739113984.0,846340096.0,6557241344.0,23476379648.0,2078292.0,903210.0
12-04 08:49:42,4.268,0.084,95.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2739081216.0,846340096.0,6557241344.0,23476412416.0,1845230.0,869844.0
12-04 08:49:43,4.104,0.419,95.226,0.084,0.0,0.168,0.0,16384.0,0.0,3.0,2739494912.0,846340096.0,6557241344.0,23475998720.0,1965895.0,890259.0
12-04 08:49:44,4.264,0.585,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2739589120.0,846340096.0,6557241344.0,23475904512.0,2313834.0,895260.0
12-04 08:49:45,4.351,0.251,95.146,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2739810304.0,846340096.0,6557241344.0,23475683328.0,2194553.0,875986.0
12-04 08:49:46,5.004,0.334,94.579,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2740092928.0,846340096.0,6557245440.0,23475396608.0,2077690.0,892080.0
12-04 08:49:47,4.271,0.419,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2740600832.0,846340096.0,6557245440.0,23474888704.0,2187969.0,890819.0
12-04 08:49:48,3.869,0.336,95.627,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2740981760.0,846340096.0,6557245440.0,23474507776.0,2054158.0,868556.0
12-04 08:49:49,4.348,0.334,94.983,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2740981760.0,846340096.0,6557245440.0,23474507776.0,2079130.0,891049.0
12-04 08:49:50,4.417,0.667,94.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2741616640.0,846340096.0,6557245440.0,23473872896.0,2047482.0,890564.0
12-04 08:49:51,4.268,0.335,95.230,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2742218752.0,846340096.0,6557245440.0,23473270784.0,2085991.0,888296.0
12-04 08:49:52,4.663,0.416,94.754,0.0,0.0,0.167,0.0,57344.0,0.0,13.0,2742759424.0,846340096.0,6557245440.0,23472730112.0,2075359.0,890119.0
12-04 08:49:53,4.450,0.504,94.962,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2742886400.0,846340096.0,6557245440.0,23472603136.0,2079100.0,889954.0
12-04 08:49:54,4.845,0.418,94.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2743267328.0,846340096.0,6557245440.0,23472222208.0,2052348.0,881571.0
12-04 08:49:55,4.431,0.334,94.732,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2744033280.0,846340096.0,6557249536.0,23471452160.0,2076742.0,878948.0
12-04 08:49:56,4.348,0.334,95.151,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2743898112.0,846340096.0,6557249536.0,23471587328.0,2085531.0,904247.0
12-04 08:49:57,4.420,0.334,95.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2744025088.0,846340096.0,6557249536.0,23471460352.0,1752108.0,867099.0
12-04 08:49:58,3.769,0.503,95.561,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2741739520.0,846340096.0,6557249536.0,23473745920.0,1721093.0,894035.0
12-04 08:49:59,4.443,0.335,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2741739520.0,846340096.0,6557249536.0,23473745920.0,2352849.0,894216.0
12-04 08:50:00,4.010,0.501,95.322,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2741993472.0,846340096.0,6557249536.0,23473491968.0,1755645.0,874502.0
12-04 08:50:01,4.754,0.500,94.579,0.083,0.0,0.083,0.0,81920.0,0.0,7.0,2742374400.0,846340096.0,6557249536.0,23473111040.0,2374891.0,883898.0
12-04 08:50:02,4.010,0.668,95.155,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2743132160.0,846340096.0,6557253632.0,23472349184.0,2020685.0,889929.0
12-04 08:50:03,4.341,0.250,95.242,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2743226368.0,846340096.0,6557253632.0,23472254976.0,1692698.0,869352.0
12-04 08:50:04,4.104,0.251,95.394,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2743529472.0,846340096.0,6557253632.0,23471951872.0,1650882.0,871113.0
12-04 08:50:05,4.849,0.334,94.649,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2743623680.0,846340096.0,6557253632.0,23471857664.0,2026781.0,885386.0
12-04 08:50:06,4.519,0.335,94.979,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2744037376.0,846340096.0,6557253632.0,23471443968.0,2294759.0,882589.0
12-04 08:50:07,4.424,0.417,94.908,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2744672256.0,846340096.0,6557253632.0,23470809088.0,2163427.0,884642.0
12-04 08:50:08,4.443,0.419,94.971,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2744799232.0,846340096.0,6557253632.0,23470682112.0,2410358.0,898532.0
12-04 08:50:09,4.184,0.502,95.063,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2745049088.0,846340096.0,6557257728.0,23470428160.0,2380845.0,891512.0
12-04 08:50:10,4.351,0.418,95.230,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2745171968.0,846340096.0,6557261824.0,23470301184.0,2072695.0,879814.0
12-04 08:50:11,4.428,0.418,95.071,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2745171968.0,846340096.0,6557261824.0,23470301184.0,2223836.0,891962.0
12-04 08:50:12,4.758,0.167,94.992,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2745171968.0,846340096.0,6557261824.0,23470301184.0,2245961.0,881687.0
12-04 08:50:13,4.933,0.251,94.565,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2745171968.0,846340096.0,6557261824.0,23470301184.0,2231063.0,881101.0
12-04 08:50:14,5.250,0.417,94.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2745425920.0,846340096.0,6557261824.0,23470047232.0,2241735.0,890720.0
12-04 08:50:15,4.443,0.251,95.138,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2745982976.0,846340096.0,6557265920.0,23469486080.0,2192593.0,884593.0
12-04 08:50:16,4.195,0.252,95.470,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2745929728.0,846340096.0,6557265920.0,23469539328.0,2229286.0,883386.0
12-04 08:50:17,4.188,0.419,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2745929728.0,846340096.0,6557265920.0,23469539328.0,2081426.0,890912.0
12-04 08:50:18,2.850,0.419,96.563,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2746183680.0,846340096.0,6557265920.0,23469285376.0,1609271.0,643708.0
12-04 08:50:19,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2745884672.0,846340096.0,6557265920.0,23469584384.0,6272.0,8310.0
12-04 08:50:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746437632.0,846340096.0,6557265920.0,23469031424.0,6501.0,147406.0
12-04 08:50:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2746437632.0,846340096.0,6557265920.0,23469031424.0,3978.0,2925.0
12-04 08:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746564608.0,846340096.0,6557265920.0,23468904448.0,6181.0,6675.0
12-04 08:50:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746560512.0,846340096.0,6557270016.0,23468904448.0,7224.0,7143.0
12-04 08:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746560512.0,846340096.0,6557270016.0,23468904448.0,6458.0,7222.0
12-04 08:50:25,4.504,0.334,94.912,0.167,0.0,0.083,0.0,114688.0,0.0,26.0,2746179584.0,846340096.0,6557270016.0,23469285376.0,1098235.0,187153.0
12-04 08:50:26,4.908,0.416,94.426,0.0,0.0,0.250,0.0,90112.0,0.0,5.0,2745667584.0,846340096.0,6557274112.0,23469793280.0,2113497.0,909795.0
12-04 08:50:27,4.351,0.418,95.146,0.0,0.0,0.084,0.0,36864.0,0.0,8.0,2745794560.0,846340096.0,6557274112.0,23469666304.0,2093770.0,904091.0
12-04 08:50:28,4.034,0.252,95.546,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2745921536.0,846340096.0,6557274112.0,23469539328.0,2104928.0,891228.0
12-04 08:50:29,4.428,0.501,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2746269696.0,846340096.0,6557274112.0,23469191168.0,2083403.0,897559.0
12-04 08:50:30,4.511,0.334,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2746429440.0,846340096.0,6557274112.0,23469031424.0,2125984.0,899728.0
12-04 08:50:31,4.508,0.334,94.825,0.167,0.0,0.167,0.0,98304.0,0.0,6.0,2746396672.0,846340096.0,6557274112.0,23469064192.0,2200871.0,890952.0
12-04 08:50:32,4.845,0.418,94.570,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2746458112.0,846340096.0,6557278208.0,23468998656.0,2124289.0,910571.0
12-04 08:50:33,4.933,0.334,94.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2738520064.0,846340096.0,6557278208.0,23476936704.0,2089221.0,908750.0
12-04 08:50:34,4.184,0.502,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2738552832.0,846340096.0,6557278208.0,23476903936.0,2206367.0,909557.0
12-04 08:50:35,4.202,0.504,95.294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2738827264.0,846340096.0,6557278208.0,23476629504.0,2156575.0,889956.0
12-04 08:50:36,4.496,0.416,94.754,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2738679808.0,846340096.0,6557278208.0,23476776960.0,2108245.0,906503.0
12-04 08:50:37,4.351,0.335,95.063,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2738679808.0,846340096.0,6557278208.0,23476776960.0,2098989.0,894389.0
12-04 08:50:38,4.774,0.251,94.891,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,2736287744.0,846340096.0,6557278208.0,23479169024.0,2085608.0,900233.0
12-04 08:50:39,4.279,0.252,95.302,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2735886336.0,846340096.0,6557278208.0,23479570432.0,2116598.0,898858.0
12-04 08:50:40,3.936,0.168,95.645,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2736136192.0,846340096.0,6557282304.0,23479316480.0,1793738.0,880457.0
12-04 08:50:41,3.940,0.503,95.557,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2736132096.0,846340096.0,6557286400.0,23479316480.0,2018265.0,904378.0
12-04 08:50:42,4.511,0.167,95.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2736164864.0,846340096.0,6557286400.0,23479283712.0,2258913.0,892856.0
12-04 08:50:43,4.271,0.503,94.975,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2735828992.0,846344192.0,6557286400.0,23479615488.0,2215573.0,908321.0
12-04 08:50:44,4.849,0.251,94.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2735747072.0,846344192.0,6557286400.0,23479697408.0,2303092.0,892860.0
12-04 08:50:45,4.762,0.418,94.570,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2734858240.0,846344192.0,6557286400.0,23480586240.0,1992607.0,904409.0
12-04 08:50:46,4.424,0.501,94.908,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2734858240.0,846344192.0,6557286400.0,23480586240.0,2139417.0,889776.0
12-04 08:50:47,4.428,0.418,94.987,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2734985216.0,846344192.0,6557286400.0,23480459264.0,2213482.0,903916.0
12-04 08:50:48,4.275,0.335,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2734952448.0,846344192.0,6557286400.0,23480492032.0,2283209.0,899605.0
12-04 08:50:49,4.188,0.335,95.142,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2734981120.0,846344192.0,6557290496.0,23480459264.0,2084747.0,897842.0
12-04 08:50:50,4.833,0.417,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734219264.0,846344192.0,6557290496.0,23481221120.0,2162729.0,899277.0
12-04 08:50:51,4.181,0.418,95.151,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2734186496.0,846344192.0,6557290496.0,23481253888.0,2095224.0,907535.0
12-04 08:50:52,4.205,0.252,95.290,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2734219264.0,846344192.0,6557290496.0,23481221120.0,2119556.0,911470.0
12-04 08:50:53,4.435,0.335,95.063,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2734186496.0,846344192.0,6557290496.0,23481253888.0,2210789.0,892578.0
12-04 08:50:54,4.275,0.251,95.138,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2734313472.0,846344192.0,6557290496.0,23481126912.0,2124633.0,908613.0
12-04 08:50:55,4.515,0.334,94.816,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,2734481408.0,846344192.0,6557290496.0,23480958976.0,2164084.0,888690.0
12-04 08:50:56,4.515,0.334,95.067,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2734354432.0,846344192.0,6557290496.0,23481085952.0,2135893.0,927256.0
12-04 08:50:57,4.678,0.501,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734350336.0,846344192.0,6557294592.0,23481085952.0,2090194.0,891406.0
12-04 08:50:58,5.167,0.417,94.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734309376.0,846344192.0,6557294592.0,23481126912.0,2099202.0,905305.0
12-04 08:50:59,4.181,0.502,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2734342144.0,846344192.0,6557294592.0,23481094144.0,2266749.0,893695.0
12-04 08:51:00,4.443,0.251,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2734342144.0,846344192.0,6557294592.0,23481094144.0,2085266.0,896289.0
12-04 08:51:01,4.107,0.335,95.306,0.084,0.0,0.168,0.0,86016.0,0.0,7.0,2734436352.0,846344192.0,6557294592.0,23480999936.0,2122415.0,901479.0
12-04 08:51:02,4.519,0.418,94.895,0.0,0.0,0.167,0.0,57344.0,0.0,9.0,2734551040.0,846344192.0,6557294592.0,23480885248.0,2203754.0,891984.0
12-04 08:51:03,4.257,0.417,94.992,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2734247936.0,846344192.0,6557294592.0,23481188352.0,2120199.0,904910.0
12-04 08:51:04,4.264,0.334,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734215168.0,846344192.0,6557294592.0,23481221120.0,2085044.0,888571.0
12-04 08:51:05,4.188,0.419,95.142,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2734338048.0,846344192.0,6557298688.0,23481094144.0,2153730.0,910903.0
12-04 08:51:06,4.587,0.334,94.912,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2733142016.0,846344192.0,6557298688.0,23482290176.0,2118637.0,907852.0
12-04 08:51:07,4.037,0.252,95.206,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,2733449216.0,846344192.0,6557298688.0,23481982976.0,2111794.0,907887.0
12-04 08:51:08,4.271,0.503,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2733957120.0,846344192.0,6557298688.0,23481475072.0,2160480.0,893246.0
12-04 08:51:09,4.023,0.251,95.474,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2734465024.0,846344192.0,6557298688.0,23480967168.0,2114450.0,903660.0
12-04 08:51:10,4.111,0.336,95.302,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2734837760.0,846344192.0,6557306880.0,23480586240.0,2113718.0,893924.0
12-04 08:51:11,4.435,0.335,95.063,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2734964736.0,846344192.0,6557306880.0,23480459264.0,2203897.0,898325.0
12-04 08:51:12,4.782,0.252,94.799,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2733821952.0,846344192.0,6557306880.0,23481602048.0,2124851.0,901106.0
12-04 08:51:13,4.431,0.502,94.816,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2733756416.0,846344192.0,6557306880.0,23481667584.0,2085886.0,896447.0
12-04 08:51:14,4.413,0.666,94.671,0.0,0.0,0.250,0.0,24576.0,0.0,6.0,2733916160.0,846344192.0,6557306880.0,23481507840.0,2124858.0,906637.0
12-04 08:51:15,3.950,0.420,95.378,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2733203456.0,846344192.0,6557306880.0,23482220544.0,2083188.0,893086.0
12-04 08:51:16,4.758,0.167,95.075,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2733027328.0,846344192.0,6557306880.0,23482396672.0,1871966.0,901388.0
12-04 08:51:17,3.933,0.502,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2733056000.0,846344192.0,6557310976.0,23482363904.0,2008158.0,885298.0
12-04 08:51:18,4.511,0.334,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2733056000.0,846344192.0,6557310976.0,23482363904.0,2350392.0,930712.0
12-04 08:51:19,4.496,0.666,94.588,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2733182976.0,846344192.0,6557310976.0,23482236928.0,2280876.0,891187.0
12-04 08:51:20,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2733436928.0,846344192.0,6557310976.0,23481982976.0,2133321.0,922511.0
12-04 08:51:21,3.940,0.419,95.390,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2733531136.0,846344192.0,6557310976.0,23481888768.0,2222443.0,913189.0
12-04 08:51:22,4.195,0.252,95.386,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2733563904.0,846344192.0,6557310976.0,23481856000.0,2082462.0,895838.0
12-04 08:51:23,4.587,0.417,94.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2733531136.0,846344192.0,6557310976.0,23481888768.0,2210740.0,907853.0
12-04 08:51:24,4.766,0.334,94.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2733563904.0,846344192.0,6557310976.0,23481856000.0,2081451.0,890497.0
12-04 08:51:25,4.758,0.250,94.825,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2733563904.0,846344192.0,6557310976.0,23481856000.0,2097827.0,800411.0
12-04 08:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2734321664.0,846344192.0,6557315072.0,23481094144.0,22873.0,23949.0
12-04 08:51:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735083520.0,846344192.0,6557315072.0,23480332288.0,6828.0,152633.0
12-04 08:51:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2735210496.0,846344192.0,6557315072.0,23480205312.0,6317.0,6790.0
12-04 08:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735210496.0,846344192.0,6557315072.0,23480205312.0,5020.0,4898.0
12-04 08:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735210496.0,846344192.0,6557315072.0,23480205312.0,6813.0,6030.0
12-04 08:51:31,0.083,0.083,99.667,0.167,0.0,0.0,0.0,73728.0,0.0,5.0,2735144960.0,846344192.0,6557315072.0,23480270848.0,7769.0,7029.0
12-04 08:51:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735144960.0,846344192.0,6557315072.0,23480270848.0,7153.0,7476.0
12-04 08:51:33,0.084,0.084,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2735144960.0,846344192.0,6557315072.0,23480270848.0,6328.0,6618.0
12-04 08:51:34,7.268,0.501,92.147,0.0,0.0,0.084,0.0,106496.0,0.0,25.0,2734505984.0,846344192.0,6557319168.0,23480905728.0,2246044.0,676930.0
12-04 08:51:35,4.351,0.418,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2735050752.0,846344192.0,6557323264.0,23480356864.0,2125131.0,911134.0
12-04 08:51:36,4.786,0.336,94.626,0.0,0.0,0.252,0.0,94208.0,0.0,5.0,2735136768.0,846344192.0,6557323264.0,23480270848.0,2205645.0,922448.0
12-04 08:51:37,6.187,0.920,92.559,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2779746304.0,846344192.0,6557323264.0,23435661312.0,2175038.0,913197.0
12-04 08:51:38,6.622,1.341,91.953,0.0,0.0,0.084,0.0,45056.0,0.0,10.0,2755637248.0,846344192.0,6557351936.0,23459741696.0,2161111.0,943924.0
12-04 08:51:39,4.682,0.334,94.231,0.502,0.0,0.251,0.0,0.0,0.0,0.0,2758008832.0,846344192.0,6557360128.0,23457361920.0,2174991.0,955591.0
12-04 08:51:40,4.040,0.421,95.370,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2758037504.0,846344192.0,6557364224.0,23457329152.0,2244944.0,922372.0
12-04 08:51:41,4.268,0.335,95.146,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2758418432.0,846344192.0,6557364224.0,23456948224.0,2194414.0,917697.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-kafka-slave-35.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-35",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,1.062,0.222,98.664,0.023,0.0,0.028,2206.493,511359.918,0.382,2.431,2743304192.0,863604736.0,4142731264.0,25869434880.0,0.0,0.0
12-04 08:29:39,4.188,0.251,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2742067200.0,863604736.0,4142739456.0,25870663680.0,3142181.0,912950.0
12-04 08:29:40,4.606,0.251,95.142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2742194176.0,863604736.0,4142739456.0,25870536704.0,2636474.0,961986.0
12-04 08:29:41,6.010,0.501,93.489,0.0,0.0,0.0,0.0,114688.0,0.0,12.0,2742444032.0,863604736.0,4142743552.0,25870282752.0,4861389.0,995437.0
12-04 08:29:42,3.772,0.503,95.474,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742538240.0,863604736.0,4142743552.0,25870188544.0,1826393.0,933205.0
12-04 08:29:43,4.678,0.334,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2742571008.0,863604736.0,4142743552.0,25870155776.0,2644282.0,898882.0
12-04 08:29:44,4.595,0.334,94.820,0.167,0.0,0.084,0.0,24576.0,0.0,2.0,2742599680.0,863604736.0,4142747648.0,25870123008.0,1599347.0,924333.0
12-04 08:29:45,5.013,0.334,94.403,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742599680.0,863604736.0,4142747648.0,25870123008.0,2895080.0,947674.0
12-04 08:29:46,5.523,0.335,93.975,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2743590912.0,863604736.0,4142751744.0,25869127680.0,5181751.0,999470.0
12-04 08:29:47,4.690,0.168,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2744094720.0,863604736.0,4142751744.0,25868623872.0,3079894.0,905033.0
12-04 08:29:48,4.007,0.668,95.242,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2744094720.0,863604736.0,4142751744.0,25868623872.0,2203702.0,927508.0
12-04 08:29:49,4.519,0.251,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2744090624.0,863604736.0,4142755840.0,25868623872.0,1488936.0,897327.0
12-04 08:29:50,4.027,0.252,95.386,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,2744479744.0,863604736.0,4142755840.0,25868234752.0,1626452.0,941414.0
12-04 08:29:51,4.837,0.417,94.412,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2745176064.0,863604736.0,4142755840.0,25867538432.0,2354278.0,952333.0
12-04 08:29:52,5.162,0.500,94.005,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2746601472.0,863604736.0,4142759936.0,25866108928.0,4129101.0,979648.0
12-04 08:29:53,5.917,0.417,93.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2748035072.0,863604736.0,4142759936.0,25864675328.0,4139466.0,1011042.0
12-04 08:29:54,4.950,0.419,94.547,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2747838464.0,863604736.0,4142764032.0,25864867840.0,4693766.0,954645.0
12-04 08:29:55,4.362,0.252,95.386,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746572800.0,863604736.0,4142764032.0,25866133504.0,2530722.0,953815.0
12-04 08:29:56,4.606,0.168,94.975,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2747351040.0,863604736.0,4142764032.0,25865355264.0,1347413.0,898988.0
12-04 08:29:57,3.849,0.335,95.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2747854848.0,863604736.0,4142768128.0,25864847360.0,1310226.0,880209.0
12-04 08:29:58,4.030,0.252,95.634,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2749014016.0,863604736.0,4142768128.0,25863688192.0,1400030.0,948143.0
12-04 08:29:59,4.188,0.419,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2749378560.0,863604736.0,4142768128.0,25863323648.0,2034684.0,958526.0
12-04 08:30:00,4.841,0.417,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2749661184.0,863604736.0,4142772224.0,25863036928.0,2373970.0,992501.0
12-04 08:30:01,5.922,0.500,93.328,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2752344064.0,863604736.0,4142772224.0,25860354048.0,4524563.0,1060154.0
12-04 08:30:02,5.542,0.504,93.535,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2752966656.0,863604736.0,4142772224.0,25859731456.0,4887848.0,1087420.0
12-04 08:30:03,5.100,0.669,94.147,0.0,0.0,0.084,0.0,36864.0,0.0,9.0,2753712128.0,863604736.0,4142776320.0,25858981888.0,4643118.0,966322.0
12-04 08:30:04,4.845,0.418,94.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2755600384.0,863604736.0,4142776320.0,25857093632.0,3787505.0,930015.0
12-04 08:30:05,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2755190784.0,863604736.0,4142784512.0,25857495040.0,692066.0,29502.0
12-04 08:30:06,1.005,0.251,98.744,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2755190784.0,863604736.0,4142784512.0,25857495040.0,1822867.0,125162.0
12-04 08:30:07,2.508,0.334,97.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2757255168.0,863604736.0,4142784512.0,25855430656.0,5405210.0,292982.0
12-04 08:30:08,1.671,0.167,98.079,0.084,0.0,0.0,0.0,81920.0,0.0,4.0,2751328256.0,863604736.0,4142792704.0,25861349376.0,5388344.0,117110.0
12-04 08:30:09,2.168,0.167,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2749292544.0,863604736.0,4142792704.0,25863385088.0,8381593.0,86339.0
12-04 08:30:10,1.251,0.167,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2734858240.0,863604736.0,4142796800.0,25877815296.0,4757859.0,46802.0
12-04 08:30:11,0.333,0.083,99.500,0.0,0.0,0.083,0.0,94208.0,0.0,7.0,2733846528.0,863604736.0,4142796800.0,25878827008.0,1073780.0,31785.0
12-04 08:30:12,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733703168.0,863604736.0,4144410624.0,25877356544.0,5274531.0,131188.0
12-04 08:30:13,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2733891584.0,863604736.0,4144783360.0,25876795392.0,419557.0,25011.0
12-04 08:30:14,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2733256704.0,863604736.0,4144783360.0,25877430272.0,30255.0,168285.0
12-04 08:30:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733252608.0,863604736.0,4144787456.0,25877430272.0,11614.0,7056.0
12-04 08:30:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2733252608.0,863604736.0,4144787456.0,25877430272.0,12620.0,8248.0
12-04 08:30:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733252608.0,863604736.0,4144787456.0,25877430272.0,13285.0,10903.0
12-04 08:30:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732892160.0,863604736.0,4144791552.0,25877786624.0,11282.0,7409.0
12-04 08:30:19,5.338,0.334,94.078,0.250,0.0,0.0,0.0,114688.0,0.0,26.0,2733191168.0,863604736.0,4144791552.0,25877487616.0,2954112.0,96157.0
12-04 08:30:20,5.071,0.582,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2733121536.0,863604736.0,4144791552.0,25877557248.0,2389862.0,998559.0
12-04 08:30:21,4.599,0.502,94.816,0.0,0.0,0.084,0.0,106496.0,0.0,5.0,2733355008.0,863604736.0,4144795648.0,25877319680.0,2144968.0,1004323.0
12-04 08:30:22,4.845,0.334,94.570,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2733707264.0,863604736.0,4144795648.0,25876967424.0,4737495.0,983994.0
12-04 08:30:23,4.682,0.334,94.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734211072.0,863604736.0,4144795648.0,25876463616.0,2888164.0,955101.0
12-04 08:30:24,5.329,0.416,94.088,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734493696.0,863604736.0,4144799744.0,25876176896.0,4445116.0,975768.0
12-04 08:30:25,4.424,0.250,94.908,0.083,0.0,0.334,0.0,16384.0,0.0,2.0,2734493696.0,863604736.0,4144799744.0,25876176896.0,2044203.0,967747.0
12-04 08:30:26,4.941,0.503,94.389,0.0,0.0,0.168,0.0,73728.0,0.0,6.0,2734493696.0,863604736.0,4144799744.0,25876176896.0,4753670.0,1015011.0
12-04 08:30:27,4.595,0.334,94.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2734366720.0,863604736.0,4144803840.0,25876299776.0,2726184.0,958017.0
12-04 08:30:28,5.995,0.416,93.505,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2734047232.0,863604736.0,4144803840.0,25876619264.0,4349501.0,978756.0
12-04 08:30:29,5.083,0.250,94.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2733596672.0,863604736.0,4144807936.0,25877065728.0,4086828.0,959615.0
12-04 08:30:30,4.355,0.503,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2733723648.0,863604736.0,4144807936.0,25876938752.0,3269483.0,945702.0
12-04 08:30:31,4.359,0.251,95.222,0.168,0.0,0.0,0.0,90112.0,0.0,7.0,2733719552.0,863608832.0,4144807936.0,25876938752.0,2131660.0,949849.0
12-04 08:30:32,4.837,0.417,94.412,0.0,0.0,0.334,0.0,53248.0,0.0,4.0,2733715456.0,863608832.0,4144812032.0,25876938752.0,2560504.0,1001118.0
12-04 08:30:33,5.505,0.250,94.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2734350336.0,863608832.0,4144812032.0,25876303872.0,5568376.0,1002241.0
12-04 08:30:34,5.175,0.417,94.073,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2734825472.0,863608832.0,4145709056.0,25874931712.0,3807368.0,1099343.0
12-04 08:30:35,5.579,0.500,93.589,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2734604288.0,863608832.0,4147322880.0,25873539072.0,6354004.0,1124486.0
12-04 08:30:36,7.232,0.499,92.103,0.0,0.0,0.166,0.0,65536.0,0.0,3.0,2735394816.0,863608832.0,4149166080.0,25870905344.0,9989456.0,1193959.0
12-04 08:30:37,4.511,0.501,94.486,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2734759936.0,863608832.0,4151037952.0,25869668352.0,4314520.0,1079962.0
12-04 08:30:38,4.794,0.336,94.617,0.0,0.0,0.252,0.0,73728.0,0.0,14.0,2734944256.0,863608832.0,4152778752.0,25867743232.0,6150084.0,1148875.0
12-04 08:30:39,4.862,0.335,94.635,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2734989312.0,863608832.0,4154839040.0,25865637888.0,4272909.0,1091529.0
12-04 08:30:40,5.882,0.756,93.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2769899520.0,863608832.0,4156755968.0,25828810752.0,5375798.0,1077957.0
12-04 08:30:41,3.583,1.0,95.167,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2291695616.0,863608832.0,4159037440.0,26304733184.0,2769596.0,417179.0
12-04 08:30:42,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290810880.0,863608832.0,4160872448.0,26303782912.0,2175468.0,107326.0
12-04 08:30:43,0.334,0.167,99.247,0.084,0.0,0.167,0.0,18452480.0,0.0,29.0,2290888704.0,863608832.0,4162760704.0,26301816832.0,2173333.0,107400.0
12-04 08:30:44,0.167,0.084,99.415,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2290839552.0,863608832.0,4164780032.0,26299846656.0,2126944.0,102562.0
12-04 08:30:45,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290794496.0,863608832.0,4166664192.0,26298007552.0,2177041.0,111064.0
12-04 08:30:46,0.251,0.167,99.415,0.0,0.0,0.167,0.0,114688.0,0.0,11.0,2290712576.0,863608832.0,4168556544.0,26296197120.0,2165797.0,106914.0
12-04 08:30:47,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290618368.0,863608832.0,4170301440.0,26294546432.0,2154551.0,110944.0
12-04 08:30:48,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290581504.0,863608832.0,4172337152.0,26292547584.0,2184648.0,109757.0
12-04 08:30:49,0.251,0.084,99.165,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2290585600.0,863608832.0,4174237696.0,26290642944.0,2155030.0,108770.0
12-04 08:30:50,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290552832.0,863608832.0,4176113664.0,26288799744.0,2163815.0,106302.0
12-04 08:30:51,0.167,0.167,99.415,0.0,0.0,0.251,0.0,77824.0,0.0,8.0,2290626560.0,863608832.0,4178006016.0,26286833664.0,2165228.0,108590.0
12-04 08:30:52,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290515968.0,863608832.0,4179894272.0,26285056000.0,2155902.0,108545.0
12-04 08:30:53,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290831360.0,863608832.0,4181389312.0,26283245568.0,2133174.0,105628.0
12-04 08:30:54,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290487296.0,863608832.0,4183662592.0,26281316352.0,2197803.0,109518.0
12-04 08:30:55,0.334,0.334,98.916,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2290872320.0,863608832.0,4185571328.0,26279022592.0,2165737.0,158130.0
12-04 08:30:56,0.333,0.250,99.167,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2290556928.0,863608832.0,4187451392.0,26277457920.0,2220533.0,112074.0
12-04 08:30:57,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290573312.0,863608832.0,4189339648.0,26275553280.0,2126317.0,108500.0
12-04 08:30:58,0.252,0.084,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290851840.0,863608832.0,4191219712.0,26273394688.0,2196499.0,127332.0
12-04 08:30:59,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2290855936.0,863608832.0,4193120256.0,26271490048.0,2142462.0,105092.0
12-04 08:31:00,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2290745344.0,863608832.0,4195008512.0,26269712384.0,2185589.0,103233.0
12-04 08:31:01,0.250,0.250,99.083,0.167,0.0,0.250,0.0,77824.0,0.0,7.0,2290819072.0,863608832.0,4196839424.0,26267807744.0,2176593.0,106297.0
12-04 08:31:02,0.084,0.251,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290860032.0,863608832.0,4198780928.0,26265825280.0,2154292.0,106401.0
12-04 08:31:03,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290917376.0,863608832.0,4200534016.0,26264014848.0,2183442.0,124178.0
12-04 08:31:04,0.418,0.084,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290659328.0,863608832.0,4202569728.0,26262237184.0,2200754.0,114410.0
12-04 08:31:05,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290806784.0,863608832.0,4204453888.0,26260205568.0,2139431.0,121560.0
12-04 08:31:06,0.167,0.084,99.414,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2291044352.0,863608832.0,4206342144.0,26258079744.0,2208659.0,108981.0
12-04 08:31:07,0.335,0.084,99.414,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2290663424.0,863608832.0,4208373760.0,26256429056.0,2135350.0,108011.0
12-04 08:31:08,0.083,0.334,99.332,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,2290679808.0,863608832.0,4210262016.0,26254524416.0,2191582.0,110371.0
12-04 08:31:09,0.252,0.084,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291044352.0,863608832.0,4211707904.0,26252713984.0,2159187.0,107806.0
12-04 08:31:10,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290647040.0,863608832.0,4214042624.0,26250776576.0,2145556.0,108778.0
12-04 08:31:11,0.334,0.167,99.249,0.083,0.0,0.167,0.0,69632.0,0.0,5.0,2290720768.0,863608832.0,4215934976.0,26248810496.0,2179097.0,114869.0
12-04 08:31:12,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290737152.0,863608832.0,4217823232.0,26246905856.0,2176794.0,111415.0
12-04 08:31:13,0.168,0.252,99.329,0.168,0.0,0.084,0.0,56913920.0,0.0,91.0,2290626560.0,863608832.0,4219711488.0,26245128192.0,2163242.0,108641.0
12-04 08:31:14,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290774016.0,863608832.0,4221407232.0,26243284992.0,2185827.0,106758.0
12-04 08:31:15,0.084,0.334,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290843648.0,863608832.0,4223447040.0,26241175552.0,2153890.0,109300.0
12-04 08:31:16,0.417,0.250,99.166,0.0,0.0,0.167,0.0,90112.0,0.0,8.0,2290814976.0,863608832.0,4225380352.0,26239270912.0,2137438.0,107176.0
12-04 08:31:17,0.084,0.168,99.497,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2290700288.0,863608832.0,4227272704.0,26237493248.0,2180868.0,108367.0
12-04 08:31:18,0.335,0.335,99.331,0.0,0.0,0.0,0.0,53248.0,0.0,1.0,2290774016.0,863608832.0,4229152768.0,26235539456.0,2164107.0,111689.0
12-04 08:31:19,0.250,0.083,99.082,0.250,0.0,0.334,0.0,24576.0,0.0,3.0,2291089408.0,863608832.0,4230852608.0,26233524224.0,2122000.0,106704.0
12-04 08:31:20,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290778112.0,863608832.0,4232941568.0,26231746560.0,2219842.0,112792.0
12-04 08:31:21,0.167,0.167,99.498,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2290761728.0,863608832.0,4234829824.0,26229874688.0,2141200.0,107197.0
12-04 08:31:22,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290651136.0,863608832.0,4236718080.0,26228097024.0,2188275.0,112098.0
12-04 08:31:23,3.509,1.003,95.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292285440.0,863608832.0,4238168064.0,26225012736.0,2170453.0,111924.0
12-04 08:31:24,0.084,0.084,99.748,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290438144.0,863608832.0,4240494592.0,26224533504.0,2132812.0,108599.0
12-04 08:31:25,0.250,0.417,99.165,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2290569216.0,863608832.0,4242395136.0,26222501888.0,2135784.0,111904.0
12-04 08:31:26,0.334,0.167,99.332,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2290585600.0,863608832.0,4244283392.0,26220597248.0,2204051.0,108817.0
12-04 08:31:27,0.418,0.167,99.332,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2290659328.0,863608832.0,4246114304.0,26218692608.0,2152023.0,106872.0
12-04 08:31:28,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290749440.0,863608832.0,4247867392.0,26216849408.0,2204459.0,129527.0
12-04 08:31:29,0.418,0.084,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290425856.0,863608832.0,4249903104.0,26215137280.0,2121525.0,107797.0
12-04 08:31:30,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290339840.0,863608832.0,4251766784.0,26213359616.0,2174299.0,107481.0
12-04 08:31:31,0.250,0.334,99.082,0.167,0.0,0.167,0.0,77824.0,0.0,7.0,2290372608.0,863608832.0,4253638656.0,26211454976.0,2192859.0,106625.0
12-04 08:31:32,0.251,0.0,99.665,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2290434048.0,863608832.0,4255608832.0,26209423360.0,2145576.0,109708.0
12-04 08:31:33,0.334,0.167,99.332,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2290245632.0,863608832.0,4257513472.0,26207707136.0,2155873.0,108578.0
12-04 08:31:34,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290270208.0,863608832.0,4258312192.0,26206883840.0,1163891.0,60174.0
12-04 08:31:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290118656.0,863608832.0,4258463744.0,26206883840.0,12998.0,8316.0
12-04 08:31:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2290118656.0,863608832.0,4258463744.0,26206883840.0,12257.0,7712.0
12-04 08:31:37,1.084,0.083,98.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2290114560.0,863608832.0,4258467840.0,26206883840.0,12562.0,7732.0
12-04 08:31:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2290118656.0,863608832.0,4258471936.0,26206875648.0,10134.0,7030.0
12-04 08:31:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290110464.0,863608832.0,4258471936.0,26206883840.0,9730.0,4597.0
12-04 08:31:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290110464.0,863608832.0,4258471936.0,26206883840.0,13108.0,9615.0
12-04 08:31:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2290106368.0,863608832.0,4258476032.0,26206883840.0,10993.0,7233.0
12-04 08:31:42,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290274304.0,863608832.0,4260466688.0,26204725248.0,2382091.0,119480.0
12-04 08:31:43,0.334,0.250,98.998,0.083,0.0,0.334,0.0,42913792.0,0.0,48.0,2290266112.0,863608832.0,4262506496.0,26202693632.0,2566055.0,124016.0
12-04 08:31:44,0.167,0.251,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2290323456.0,863608832.0,4264988672.0,26200154112.0,2780816.0,131229.0
12-04 08:31:45,0.418,0.084,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2290233344.0,863608832.0,4267397120.0,26197835776.0,2666284.0,131875.0
12-04 08:31:46,0.167,0.251,99.331,0.0,0.0,0.251,0.0,106496.0,0.0,8.0,2289844224.0,863608832.0,4270039040.0,26195582976.0,2767686.0,126768.0
12-04 08:31:47,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289836032.0,863608832.0,4272332800.0,26193297408.0,2664386.0,128250.0
12-04 08:31:48,0.583,0.250,99.0,0.0,0.0,0.167,0.0,102400.0,0.0,15.0,2289848320.0,863608832.0,4274479104.0,26191138816.0,2530344.0,137529.0
12-04 08:31:49,0.334,0.417,98.916,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2290401280.0,863608832.0,4276879360.0,26188185600.0,3010954.0,135362.0
12-04 08:31:50,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2289643520.0,863608832.0,4279508992.0,26186313728.0,2592337.0,127079.0
12-04 08:31:51,0.335,0.168,99.497,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2289664000.0,863608832.0,4281774080.0,26184028160.0,2598186.0,122861.0
12-04 08:31:52,0.251,0.167,99.247,0.0,0.0,0.335,0.0,8192.0,0.0,1.0,2289659904.0,863608832.0,4284317696.0,26181488640.0,2767115.0,133334.0
12-04 08:31:53,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289651712.0,863608832.0,4286865408.0,26178949120.0,2830148.0,133593.0
12-04 08:31:54,0.416,0.333,99.001,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2290315264.0,863608832.0,4288655360.0,26176495616.0,2600771.0,125583.0
12-04 08:31:55,0.335,0.167,99.163,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2289680384.0,863608832.0,4291416064.0,26174369792.0,2657753.0,130693.0
12-04 08:31:56,0.168,0.168,99.581,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2290130944.0,863608832.0,4293472256.0,26171863040.0,2609883.0,123180.0
12-04 08:31:57,0.250,0.334,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2289569792.0,863608832.0,4296224768.0,26169671680.0,2878800.0,138565.0
12-04 08:31:58,0.251,0.251,99.164,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,2289758208.0,863608832.0,4298063872.0,26167644160.0,2571727.0,142068.0
12-04 08:31:59,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289225728.0,863608832.0,4300869632.0,26165370880.0,2719058.0,126592.0
12-04 08:32:00,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289627136.0,863608832.0,4302880768.0,26162958336.0,2501877.0,118770.0
12-04 08:32:01,0.251,0.418,98.914,0.251,0.0,0.167,0.0,77824.0,0.0,7.0,2289602560.0,863608832.0,4305190912.0,26160672768.0,2882460.0,135026.0
12-04 08:32:02,0.335,0.168,99.414,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2289532928.0,863608832.0,4307578880.0,26158354432.0,2687206.0,128956.0
12-04 08:32:03,0.334,0.167,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289184768.0,863608832.0,4310306816.0,26155974656.0,2724104.0,144681.0
12-04 08:32:04,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2289188864.0,863608832.0,4312723456.0,26153553920.0,2850967.0,131019.0
12-04 08:32:05,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289053696.0,863608832.0,4315209728.0,26151202816.0,2708530.0,131005.0
12-04 08:32:06,0.251,0.167,99.414,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2289078272.0,863608832.0,4317413376.0,26148974592.0,2590440.0,122932.0
12-04 08:32:07,0.334,0.167,99.164,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2289459200.0,863608832.0,4319342592.0,26146664448.0,2570371.0,123828.0
12-04 08:32:08,0.334,0.334,99.247,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2289496064.0,863608832.0,4321820672.0,26144149504.0,2795528.0,124336.0
12-04 08:32:09,0.500,0.417,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2289094656.0,863608832.0,4324634624.0,26141736960.0,2818027.0,129721.0
12-04 08:32:10,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289070080.0,863608832.0,4326817792.0,26139578368.0,2577030.0,123613.0
12-04 08:32:11,0.251,0.334,99.165,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2289049600.0,863608832.0,4329123840.0,26137292800.0,2609494.0,143369.0
12-04 08:32:12,0.334,0.417,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2289463296.0,863608832.0,4331282432.0,26134720512.0,2855303.0,136373.0
12-04 08:32:13,0.583,0.333,98.667,0.167,0.0,0.250,0.0,71204864.0,0.0,72.0,2289025024.0,863608832.0,4334100480.0,26132340736.0,2749583.0,133045.0
12-04 08:32:14,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2288963584.0,863608832.0,4336320512.0,26130182144.0,2595463.0,119637.0
12-04 08:32:15,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289041408.0,863608832.0,4338528256.0,26127896576.0,2580229.0,128100.0
12-04 08:32:16,0.334,0.334,99.165,0.0,0.0,0.167,0.0,106496.0,0.0,8.0,2289524736.0,863608832.0,4340744192.0,26125197312.0,2827665.0,150860.0
12-04 08:32:17,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289426432.0,863608832.0,4343095296.0,26122944512.0,2682022.0,126125.0
12-04 08:32:18,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289000448.0,863608832.0,4345688064.0,26120777728.0,2702692.0,127121.0
12-04 08:32:19,0.168,0.251,99.329,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2289070080.0,863608832.0,4348030976.0,26118365184.0,2593362.0,118544.0
12-04 08:32:20,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289643520.0,863608832.0,4350070784.0,26115751936.0,2796324.0,138725.0
12-04 08:32:21,0.167,0.251,99.331,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2289475584.0,863608832.0,4352532480.0,26113458176.0,2794255.0,131428.0
12-04 08:32:22,0.502,0.084,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289012736.0,863608832.0,4355215360.0,26111238144.0,2579244.0,120970.0
12-04 08:32:23,0.167,0.335,99.414,0.0,0.0,0.084,0.0,81920.0,0.0,8.0,2288992256.0,863608832.0,4357521408.0,26108952576.0,2636582.0,131302.0
12-04 08:32:24,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289356800.0,863608832.0,4359569408.0,26106540032.0,2728392.0,131054.0
12-04 08:32:25,0.334,0.334,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2288803840.0,863608832.0,4362432512.0,26104229888.0,2823009.0,134560.0
12-04 08:32:26,0.417,0.250,99.165,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2289119232.0,863608832.0,4364636160.0,26101710848.0,2619471.0,122665.0
12-04 08:32:27,0.418,0.251,99.248,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2288824320.0,863608832.0,4366958592.0,26099683328.0,2559784.0,127344.0
12-04 08:32:28,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289475584.0,863608832.0,4368973824.0,26097016832.0,2717169.0,141489.0
12-04 08:32:29,0.500,0.333,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2289184768.0,863608832.0,4371902464.0,26094379008.0,2789390.0,127117.0
12-04 08:32:30,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2288922624.0,863608832.0,4374224896.0,26092318720.0,2770886.0,130955.0
12-04 08:32:31,0.417,0.167,99.083,0.167,0.0,0.167,0.0,90112.0,0.0,8.0,2288902144.0,863608832.0,4376530944.0,26090033152.0,2551103.0,115117.0
12-04 08:32:32,0.335,0.251,99.163,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2288934912.0,863608832.0,4378910720.0,26087620608.0,2697095.0,134073.0
12-04 08:32:33,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289250304.0,863608832.0,4380880896.0,26085335040.0,2684314.0,127744.0
12-04 08:32:34,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2288857088.0,863608832.0,4383498240.0,26083110912.0,2681325.0,127646.0
12-04 08:32:35,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2288869376.0,863608832.0,4385968128.0,26080628736.0,2716920.0,133935.0
12-04 08:32:36,0.334,0.084,99.332,0.0,0.0,0.251,0.0,65536.0,0.0,3.0,2289319936.0,863608832.0,4387930112.0,26078216192.0,2645740.0,123287.0
12-04 08:32:37,0.502,0.167,98.997,0.167,0.0,0.167,0.0,24576.0,0.0,5.0,2289020928.0,863608832.0,4390895616.0,26075549696.0,2930823.0,136736.0
12-04 08:32:38,0.334,0.251,99.247,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2290225152.0,863608832.0,4392660992.0,26072580096.0,2568795.0,125826.0
12-04 08:32:39,0.084,0.335,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289709056.0,863608832.0,4395413504.0,26070343680.0,2600954.0,124819.0
12-04 08:32:40,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290122752.0,863608832.0,4397420544.0,26067922944.0,2680616.0,123114.0
12-04 08:32:41,0.334,0.250,99.082,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2289950720.0,863608832.0,4400324608.0,26065190912.0,2931509.0,139783.0
12-04 08:32:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289881088.0,863608832.0,4400455680.0,26065129472.0,278720.0,18451.0
12-04 08:32:43,0.0,0.084,99.749,0.167,0.0,0.0,0.0,68104192.0,0.0,69.0,2289881088.0,863608832.0,4400455680.0,26065129472.0,10671.0,7933.0
12-04 08:32:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289836032.0,863608832.0,4400459776.0,26065170432.0,30675.0,24069.0
12-04 08:32:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289836032.0,863608832.0,4400459776.0,26065170432.0,13899.0,10023.0
12-04 08:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,8.0,2289836032.0,863608832.0,4400459776.0,26065170432.0,10667.0,6425.0
12-04 08:32:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2289831936.0,863608832.0,4400463872.0,26065170432.0,11164.0,9070.0
12-04 08:32:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289831936.0,863608832.0,4400463872.0,26065170432.0,29856.0,25393.0
12-04 08:32:49,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2289696768.0,863608832.0,4401360896.0,26064408576.0,1106040.0,56809.0
12-04 08:32:50,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2289602560.0,863608832.0,4404187136.0,26061676544.0,3112555.0,143788.0
12-04 08:32:51,0.333,0.333,99.0,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2289987584.0,863608832.0,4406530048.0,26058948608.0,2944794.0,128624.0
12-04 08:32:52,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289975296.0,863608832.0,4409335808.0,26056155136.0,3153038.0,136853.0
12-04 08:32:53,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2290012160.0,863608832.0,4412219392.0,26053234688.0,3278248.0,133640.0
12-04 08:32:54,1.339,0.335,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289807360.0,863608832.0,4414996480.0,26050662400.0,3105421.0,143645.0
12-04 08:32:55,0.250,0.250,99.165,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2289852416.0,863608832.0,4417712128.0,26047901696.0,3139285.0,142060.0
12-04 08:32:56,0.251,0.335,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2289827840.0,863608832.0,4420784128.0,26044854272.0,3265288.0,143051.0
12-04 08:32:57,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289868800.0,863608832.0,4423663616.0,26041933824.0,3302612.0,137309.0
12-04 08:32:58,0.419,0.251,99.162,0.0,0.0,0.168,0.0,94208.0,0.0,10.0,2289496064.0,863608832.0,4426711040.0,26039259136.0,3230458.0,162935.0
12-04 08:32:59,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289795072.0,863608832.0,4429262848.0,26036408320.0,3185034.0,142025.0
12-04 08:33:00,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289938432.0,863608832.0,4432355328.0,26033172480.0,3249999.0,145024.0
12-04 08:33:01,0.251,0.251,99.163,0.167,0.0,0.167,0.0,94208.0,0.0,8.0,2289938432.0,863608832.0,4434927616.0,26030600192.0,3256272.0,136836.0
12-04 08:33:02,0.168,0.335,99.414,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2289909760.0,863608832.0,4437655552.0,26027900928.0,2894714.0,126685.0
12-04 08:33:03,0.417,0.334,98.832,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2289942528.0,863608832.0,4440731648.0,26024792064.0,3641350.0,162286.0
12-04 08:33:04,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2290008064.0,863608832.0,4443205632.0,26022252544.0,2904740.0,132553.0
12-04 08:33:05,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289520640.0,863608832.0,4446392320.0,26019553280.0,3196361.0,145072.0
12-04 08:33:06,0.334,0.418,99.080,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2290020352.0,863608832.0,4449034240.0,26016411648.0,3373147.0,156722.0
12-04 08:33:07,0.167,0.502,98.997,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2289954816.0,863608832.0,4451893248.0,26013618176.0,3131123.0,146722.0
12-04 08:33:08,0.251,0.168,99.413,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,2289942528.0,863608832.0,4454699008.0,26010824704.0,3245886.0,146658.0
12-04 08:33:09,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289700864.0,863608832.0,4457639936.0,26008125440.0,3245112.0,147770.0
12-04 08:33:10,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289446912.0,863608832.0,4460400640.0,26005618688.0,3069716.0,135043.0
12-04 08:33:11,0.587,0.084,99.078,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2289364992.0,863608832.0,4463529984.0,26002571264.0,3480203.0,159218.0
12-04 08:33:12,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289721344.0,863608832.0,4465999872.0,25999745024.0,3069439.0,144128.0
12-04 08:33:13,0.251,0.334,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2289577984.0,863608832.0,4469096448.0,25996791808.0,3485573.0,151747.0
12-04 08:33:14,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289303552.0,863608832.0,4471988224.0,25994174464.0,3070669.0,140118.0
12-04 08:33:15,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289836032.0,863608832.0,4474503168.0,25991127040.0,3080166.0,133953.0
12-04 08:33:16,0.251,0.167,99.331,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2289860608.0,863608832.0,4477272064.0,25988333568.0,3131424.0,136118.0
12-04 08:33:17,0.334,0.418,98.997,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2289475584.0,863608832.0,4480610304.0,25985380352.0,3562107.0,154258.0
12-04 08:33:18,0.419,0.251,99.246,0.0,0.0,0.084,0.0,80867328.0,0.0,80.0,2289733632.0,863608832.0,4483010560.0,25982722048.0,2773819.0,144400.0
12-04 08:33:19,0.251,0.335,99.163,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2290163712.0,863608832.0,4485984256.0,25979318272.0,3670298.0,155554.0
12-04 08:33:20,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289696768.0,863608832.0,4488835072.0,25976934400.0,2942069.0,131356.0
12-04 08:33:21,0.251,0.335,99.330,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,2289643520.0,863608832.0,4491710464.0,25974112256.0,3298961.0,142280.0
12-04 08:33:22,0.334,0.334,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2290024448.0,863608832.0,4494630912.0,25970810880.0,3557884.0,151367.0
12-04 08:33:23,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290053120.0,863608832.0,4497268736.0,25968144384.0,2886138.0,125365.0
12-04 08:33:24,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289995776.0,863608832.0,4500279296.0,25965191168.0,3430952.0,143212.0
12-04 08:33:25,0.418,0.251,99.079,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2290102272.0,863608832.0,4502933504.0,25962430464.0,3034291.0,132489.0
12-04 08:33:26,0.417,0.250,98.998,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2290094080.0,863608832.0,4505735168.0,25959636992.0,3245862.0,147608.0
12-04 08:33:27,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289721344.0,863608832.0,4508901376.0,25956843520.0,3375732.0,154192.0
12-04 08:33:28,0.417,0.500,98.917,0.0,0.0,0.167,0.0,45056.0,0.0,1.0,2289975296.0,863608832.0,4511498240.0,25953992704.0,2894439.0,152781.0
12-04 08:33:29,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2290094080.0,863608832.0,4514394112.0,25950978048.0,3466090.0,144690.0
12-04 08:33:30,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2290028544.0,863608832.0,4516904960.0,25948532736.0,2998625.0,135964.0
12-04 08:33:31,0.251,0.502,98.997,0.167,0.0,0.084,0.0,98304.0,0.0,8.0,2290016256.0,863608832.0,4519931904.0,25945518080.0,3383102.0,165714.0
12-04 08:33:32,0.334,0.334,99.165,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2289795072.0,863608832.0,4522979328.0,25942691840.0,3243651.0,141226.0
12-04 08:33:33,0.251,0.334,99.165,0.0,0.0,0.251,0.0,32768.0,0.0,7.0,2289872896.0,863608832.0,4525568000.0,25940025344.0,3031805.0,127289.0
12-04 08:33:34,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289668096.0,863608832.0,4528533504.0,25937264640.0,3256115.0,149537.0
12-04 08:33:35,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2290024448.0,863608832.0,4531097600.0,25934344192.0,3201540.0,144691.0
12-04 08:33:36,0.417,0.250,99.165,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2290069504.0,863608832.0,4533972992.0,25931423744.0,3134592.0,134907.0
12-04 08:33:37,0.168,0.503,99.078,0.084,0.0,0.168,0.0,20480.0,0.0,3.0,2289582080.0,863608832.0,4537253888.0,25928630272.0,3511345.0,158497.0
12-04 08:33:38,0.503,0.084,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2289516544.0,863608832.0,4539813888.0,25926135808.0,3065417.0,141175.0
12-04 08:33:39,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2289545216.0,863608832.0,4542504960.0,25923416064.0,3060353.0,135378.0
12-04 08:33:40,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2289520640.0,863608832.0,4545703936.0,25920241664.0,3467473.0,150106.0
12-04 08:33:41,0.251,0.418,99.165,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2289569792.0,863608832.0,4548067328.0,25917829120.0,2930639.0,150351.0
12-04 08:33:42,2.431,0.671,96.396,0.168,0.0,0.335,0.0,24576.0,0.0,3.0,2334224384.0,863608832.0,4551376896.0,25869864960.0,3584287.0,164178.0
12-04 08:33:43,1.843,0.251,97.822,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2301911040.0,863608832.0,4554051584.0,25899503616.0,2990334.0,162813.0
12-04 08:33:44,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2302246912.0,863608832.0,4556816384.0,25896402944.0,3345109.0,157880.0
12-04 08:33:45,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2301751296.0,863608832.0,4560113664.0,25893601280.0,3408417.0,159115.0
12-04 08:33:46,0.168,0.084,99.581,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2302042112.0,863608832.0,4562395136.0,25891028992.0,2952070.0,131642.0
12-04 08:33:47,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2301591552.0,863608832.0,4565671936.0,25888202752.0,3340221.0,148782.0
12-04 08:33:48,0.251,0.335,98.912,0.251,0.0,0.251,0.0,85377024.0,0.0,85.0,2301935616.0,863608832.0,4568375296.0,25885155328.0,3306215.0,146056.0
12-04 08:33:49,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2302193664.0,863608832.0,4570464256.0,25882808320.0,2606296.0,116379.0
12-04 08:33:50,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2302066688.0,863608832.0,4570718208.0,25882681344.0,11857.0,8446.0
12-04 08:33:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2302062592.0,863608832.0,4570722304.0,25882681344.0,11085.0,7311.0
12-04 08:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2302062592.0,863608832.0,4570722304.0,25882681344.0,11339.0,7523.0
12-04 08:33:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302062592.0,863608832.0,4570722304.0,25882681344.0,11795.0,8628.0
12-04 08:33:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2302066688.0,863608832.0,4570726400.0,25882673152.0,10532.0,6182.0
12-04 08:33:55,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301669376.0,863608832.0,4578869248.0,25874927616.0,13819.0,12076.0
12-04 08:33:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2301677568.0,863608832.0,4579115008.0,25874673664.0,27783.0,23404.0
12-04 08:33:57,0.584,0.167,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2301792256.0,863608832.0,4580904960.0,25872769024.0,2207962.0,111273.0
12-04 08:33:58,0.335,0.251,99.330,0.0,0.0,0.084,0.0,45056.0,0.0,1.0,2301722624.0,863608832.0,4583927808.0,25869815808.0,3075420.0,146108.0
12-04 08:33:59,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301952000.0,863608832.0,4586180608.0,25867333632.0,2887069.0,129028.0
12-04 08:34:00,0.335,0.084,99.079,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2301935616.0,863608832.0,4589977600.0,25863553024.0,3939951.0,164805.0
12-04 08:34:01,0.335,0.168,99.497,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2302013440.0,863608832.0,4592627712.0,25860825088.0,3200747.0,158129.0
12-04 08:34:02,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2302152704.0,863608832.0,4595662848.0,25857650688.0,3529969.0,144523.0
12-04 08:34:03,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301775872.0,863608832.0,4598738944.0,25854951424.0,3454419.0,146649.0
12-04 08:34:04,0.501,0.334,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2302144512.0,863608832.0,4601765888.0,25851555840.0,3521391.0,140441.0
12-04 08:34:05,0.168,0.084,99.413,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2302025728.0,863608832.0,4605059072.0,25848381440.0,3766268.0,150791.0
12-04 08:34:06,0.251,0.084,99.414,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2301886464.0,863608832.0,4608151552.0,25845428224.0,3168965.0,131062.0
12-04 08:34:07,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2301837312.0,863608832.0,4609310720.0,25844318208.0,1282185.0,60212.0
12-04 08:34:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,10.0,2302029824.0,863608832.0,4609245184.0,25844191232.0,14276.0,8477.0
12-04 08:34:09,1.503,0.167,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2301739008.0,863608832.0,4611313664.0,25842413568.0,2441461.0,120499.0
12-04 08:34:10,0.336,0.336,99.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302218240.0,863608832.0,4617691136.0,25835556864.0,7135990.0,207772.0
12-04 08:34:11,0.502,0.251,99.080,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2302046208.0,863608832.0,4621705216.0,25831714816.0,4666154.0,159167.0
12-04 08:34:12,0.586,0.251,98.911,0.168,0.0,0.084,0.0,20480.0,0.0,3.0,2302078976.0,863608832.0,4626210816.0,25827176448.0,5032580.0,174775.0
12-04 08:34:13,0.251,0.335,99.246,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2302115840.0,863608832.0,4629475328.0,25823875072.0,3521331.0,155263.0
12-04 08:34:14,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2302361600.0,863608832.0,4632309760.0,25820794880.0,3459289.0,157026.0
12-04 08:34:15,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2302095360.0,863608832.0,4635463680.0,25817907200.0,3494557.0,153371.0
12-04 08:34:16,0.168,0.252,99.413,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2302001152.0,863608832.0,4638765056.0,25814700032.0,3509705.0,157043.0
12-04 08:34:17,0.167,0.418,98.996,0.167,0.0,0.251,0.0,32768.0,0.0,4.0,2302025728.0,863608832.0,4641755136.0,25811685376.0,3626648.0,161956.0
12-04 08:34:18,0.418,0.335,99.079,0.0,0.0,0.167,0.0,67854336.0,0.0,67.0,2302124032.0,863608832.0,4644618240.0,25808723968.0,3276548.0,143476.0
12-04 08:34:19,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2301673472.0,863608832.0,4648091648.0,25805701120.0,3562484.0,154603.0
12-04 08:34:20,3.091,0.501,96.157,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341818368.0,863608832.0,4650569728.0,25763078144.0,3546990.0,178050.0
12-04 08:34:21,9.781,1.180,88.702,0.0,0.0,0.337,0.0,102400.0,0.0,8.0,2499821568.0,863608832.0,4653686784.0,25601957888.0,3578248.0,269383.0
12-04 08:34:22,11.770,1.419,86.477,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2562686976.0,863608832.0,4656529408.0,25536249856.0,3152255.0,241760.0
12-04 08:34:23,14.107,0.417,85.309,0.0,0.0,0.167,0.0,98304.0,0.0,24.0,2634039296.0,863608832.0,4659277824.0,25462149120.0,3846369.0,501863.0
12-04 08:34:24,6.444,0.586,92.636,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2682064896.0,863608832.0,4662415360.0,25410985984.0,12824160.0,628576.0
12-04 08:34:25,3.846,0.669,95.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2685591552.0,863608832.0,4665446400.0,25404428288.0,13988834.0,618661.0
12-04 08:34:26,3.701,0.168,95.879,0.0,0.0,0.252,0.0,106496.0,0.0,5.0,2686537728.0,863608832.0,4668448768.0,25400479744.0,15012135.0,638402.0
12-04 08:34:27,3.763,0.251,95.819,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2688122880.0,863608832.0,4672303104.0,25395040256.0,11153011.0,586446.0
12-04 08:34:28,3.993,0.666,95.008,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2688954368.0,863608832.0,4674809856.0,25391702016.0,14660913.0,646042.0
12-04 08:34:29,2.504,0.501,96.661,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2688528384.0,863608832.0,4678283264.0,25388654592.0,11448284.0,609026.0
12-04 08:34:30,3.604,0.587,95.809,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2689372160.0,863608832.0,4680605696.0,25385488384.0,14821454.0,626977.0
12-04 08:34:31,2.337,0.501,96.995,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2689253376.0,863608832.0,4684292096.0,25381920768.0,12432248.0,598960.0
12-04 08:34:32,3.015,0.335,96.566,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2693758976.0,863608832.0,4687200256.0,25374507008.0,13571442.0,611198.0
12-04 08:34:33,2.506,0.334,96.909,0.0,0.0,0.251,0.0,53248.0,0.0,1.0,2696007680.0,863608832.0,4690178048.0,25369280512.0,12700246.0,603266.0
12-04 08:34:34,2.917,0.417,96.333,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2697281536.0,863608832.0,4693712896.0,25364471808.0,13102119.0,599222.0
12-04 08:34:35,3.094,0.502,96.154,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2698698752.0,863608832.0,4696096768.0,25360670720.0,14728608.0,618029.0
12-04 08:34:36,2.099,0.168,97.565,0.0,0.0,0.168,0.0,73728.0,0.0,4.0,2701561856.0,863608832.0,4699721728.0,25354182656.0,11783598.0,606843.0
12-04 08:34:37,2.843,0.334,96.572,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2702151680.0,863608832.0,4702244864.0,25351069696.0,14604634.0,619635.0
12-04 08:34:38,2.181,0.336,97.315,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2703118336.0,863608832.0,4705890304.0,25346457600.0,11796435.0,618427.0
12-04 08:34:39,2.592,0.585,96.488,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2712076288.0,863608832.0,4708851712.0,25334538240.0,14293068.0,619074.0
12-04 08:34:40,2.671,0.584,96.411,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2705973248.0,863608832.0,4711882752.0,25337610240.0,11069731.0,575512.0
12-04 08:34:41,1.172,0.0,98.577,0.084,0.0,0.167,0.0,69632.0,0.0,5.0,2706051072.0,863608832.0,4715630592.0,25333784576.0,3850973.0,560425.0
12-04 08:34:42,1.171,0.167,98.495,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2705526784.0,863608832.0,4718292992.0,25331646464.0,3591527.0,516358.0
12-04 08:34:43,1.003,0.334,98.411,0.0,0.0,0.251,0.0,69632.0,0.0,14.0,2706137088.0,863608832.0,4721258496.0,25328070656.0,3548102.0,523499.0
12-04 08:34:44,1.336,0.334,97.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2706087936.0,863608832.0,4724514816.0,25324863488.0,3798227.0,523334.0
12-04 08:34:45,1.340,0.251,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2706771968.0,863608832.0,4727431168.0,25321263104.0,3516006.0,517502.0
12-04 08:34:46,2.347,0.335,97.066,0.084,0.0,0.168,0.0,86016.0,0.0,7.0,2707808256.0,863608832.0,4730445824.0,25317212160.0,9819744.0,593337.0
12-04 08:34:47,4.530,0.419,94.883,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2701795328.0,863608832.0,4733681664.0,25319989248.0,20902281.0,669731.0
12-04 08:34:48,4.261,0.835,94.486,0.0,0.0,0.418,0.0,92196864.0,0.0,92.0,2687725568.0,863608832.0,4736872448.0,25330868224.0,22452509.0,678345.0
12-04 08:34:49,3.697,0.672,95.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2687340544.0,863608832.0,4739149824.0,25328975872.0,21380916.0,673051.0
12-04 08:34:50,3.769,0.503,95.561,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2690113536.0,863608832.0,4742991872.0,25322360832.0,22740443.0,689678.0
12-04 08:34:51,3.661,0.666,95.341,0.0,0.0,0.333,0.0,94208.0,0.0,8.0,2691358720.0,863608832.0,4745486336.0,25318621184.0,18837128.0,666918.0
12-04 08:34:52,3.258,0.668,95.823,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,2692673536.0,863608832.0,4748947456.0,25313845248.0,17932967.0,653549.0
12-04 08:34:53,1.593,0.0,98.156,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2693013504.0,863608832.0,4752039936.0,25310412800.0,7299431.0,557592.0
12-04 08:34:54,2.087,0.668,97.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2694070272.0,863608832.0,4755128320.0,25306267648.0,11137190.0,589862.0
12-04 08:34:55,1.259,0.252,98.321,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2693582848.0,863608832.0,4758720512.0,25303162880.0,6593941.0,564431.0
12-04 08:34:56,1.674,0.167,97.824,0.0,0.0,0.335,0.0,65536.0,0.0,5.0,2694082560.0,863608832.0,4761784320.0,25299599360.0,8657960.0,579765.0
12-04 08:34:57,1.508,0.335,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2693869568.0,863608832.0,4764684288.0,25296912384.0,7084399.0,547113.0
12-04 08:34:58,1.090,0.419,98.240,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2694836224.0,863608832.0,4767629312.0,25293000704.0,5772295.0,570684.0
12-04 08:34:59,6.957,2.347,90.444,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2298474496.0,863608832.0,4770467840.0,25686523904.0,5459204.0,554549.0
12-04 08:35:00,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293051392.0,863608832.0,4773937152.0,25688477696.0,3531863.0,152610.0
12-04 08:35:01,0.417,0.250,98.998,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2292817920.0,863608832.0,4777021440.0,25685626880.0,3444984.0,151065.0
12-04 08:35:02,0.336,0.252,99.329,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2292191232.0,863608832.0,4780273664.0,25683001344.0,3588830.0,154495.0
12-04 08:35:03,0.252,0.0,99.581,0.0,0.0,0.168,0.0,45056.0,0.0,1.0,2292350976.0,863608832.0,4783149056.0,25679966208.0,3446552.0,152075.0
12-04 08:35:04,0.418,0.418,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2292211712.0,863608832.0,4786237440.0,25677017088.0,3481139.0,153983.0
12-04 08:35:05,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2291830784.0,863608832.0,4789284864.0,25674350592.0,3273978.0,147350.0
12-04 08:35:06,0.168,0.336,99.245,0.0,0.0,0.252,0.0,106496.0,0.0,6.0,2291879936.0,863608832.0,4792680448.0,25670905856.0,3845883.0,165650.0
12-04 08:35:07,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292551680.0,863608832.0,4794961920.0,25667952640.0,3190896.0,144631.0
12-04 08:35:08,0.252,0.168,99.496,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2291945472.0,863608832.0,4798599168.0,25664921600.0,3622846.0,157885.0
12-04 08:35:09,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2292260864.0,863608832.0,4801585152.0,25661620224.0,3557753.0,156786.0
12-04 08:35:10,0.168,0.335,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2292412416.0,863608832.0,4804403200.0,25658650624.0,3490664.0,154931.0
12-04 08:35:11,0.418,0.167,99.247,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2292334592.0,863608832.0,4807749632.0,25655382016.0,3652264.0,153590.0
12-04 08:35:12,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2291920896.0,863608832.0,4810956800.0,25652588544.0,3281701.0,150800.0
12-04 08:35:13,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291953664.0,863608832.0,4813926400.0,25649586176.0,3598656.0,154890.0
12-04 08:35:14,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291953664.0,863608832.0,4816752640.0,25646759936.0,3186067.0,141349.0
12-04 08:35:15,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2291728384.0,863608832.0,4819976192.0,25643761664.0,3743194.0,169829.0
12-04 08:35:16,0.251,0.335,99.247,0.084,0.0,0.084,0.0,77824.0,0.0,7.0,2291638272.0,863608832.0,4823080960.0,25640747008.0,3225390.0,137617.0
12-04 08:35:17,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291994624.0,863608832.0,4826152960.0,25637318656.0,3788695.0,159151.0
12-04 08:35:18,0.585,0.418,95.234,3.595,0.0,0.167,0.0,92078080.0,0.0,120.0,2292498432.0,863608832.0,4828819456.0,25634148352.0,3303955.0,152946.0
12-04 08:35:19,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291830784.0,863608832.0,4832419840.0,25631215616.0,3762827.0,163602.0
12-04 08:35:20,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292051968.0,863608832.0,4835262464.0,25628151808.0,3135320.0,137552.0
12-04 08:35:21,0.418,0.251,99.163,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2291814400.0,863608832.0,4838293504.0,25625358336.0,3586725.0,151376.0
12-04 08:35:22,0.418,0.167,98.913,0.167,0.0,0.334,0.0,20480.0,0.0,3.0,2291920896.0,863608832.0,4841410560.0,25622134784.0,3450844.0,157135.0
12-04 08:35:23,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292133888.0,863608832.0,4844339200.0,25618993152.0,3479296.0,152657.0
12-04 08:35:24,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291978240.0,863608832.0,4847497216.0,25615990784.0,3517645.0,155883.0
12-04 08:35:25,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292002816.0,863608832.0,4850614272.0,25612849152.0,3435287.0,151274.0
12-04 08:35:26,0.250,0.749,98.751,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2291748864.0,863608832.0,4853628928.0,25610088448.0,3448442.0,154418.0
12-04 08:35:27,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2291982336.0,863608832.0,4856713216.0,25606770688.0,3612166.0,157105.0
12-04 08:35:28,1.254,0.251,98.077,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2292076544.0,863608832.0,4859445248.0,25603944448.0,3333454.0,164702.0
12-04 08:35:29,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291740672.0,863608832.0,4862939136.0,25600786432.0,3700600.0,162281.0
12-04 08:35:30,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291806208.0,863608832.0,4865921024.0,25597739008.0,3393736.0,155389.0
12-04 08:35:31,0.502,0.084,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2292129792.0,863608832.0,4868837376.0,25594499072.0,3517426.0,154575.0
12-04 08:35:32,0.252,0.252,99.329,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2291658752.0,863608832.0,4872052736.0,25591754752.0,3490153.0,156884.0
12-04 08:35:33,0.251,0.335,99.247,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2291998720.0,863608832.0,4874760192.0,25588707328.0,3325157.0,145178.0
12-04 08:35:34,3.434,0.670,95.561,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2299019264.0,863608832.0,4878172160.0,25578274816.0,3749097.0,170077.0
12-04 08:35:35,0.252,0.504,99.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292682752.0,863608832.0,4881321984.0,25581461504.0,3469668.0,157503.0
12-04 08:35:36,0.335,0.335,99.247,0.0,0.0,0.084,0.0,86016.0,0.0,4.0,2292883456.0,863608832.0,4884303872.0,25578278912.0,3361508.0,151268.0
12-04 08:35:37,0.084,0.419,99.413,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2292678656.0,863608832.0,4887461888.0,25575325696.0,3601126.0,155135.0
12-04 08:35:38,0.335,0.251,99.246,0.0,0.0,0.168,0.0,73728.0,0.0,2.0,2293198848.0,863608832.0,4890402816.0,25571864576.0,3335649.0,170192.0
12-04 08:35:39,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2293358592.0,863608832.0,4893241344.0,25568866304.0,3530689.0,153105.0
12-04 08:35:40,0.251,0.501,98.747,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2293346304.0,863608832.0,4896460800.0,25565659136.0,3521098.0,155928.0
12-04 08:35:41,0.334,0.251,99.165,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2292875264.0,863608832.0,4899708928.0,25562882048.0,3557608.0,158186.0
12-04 08:35:42,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2293354496.0,863608832.0,4902420480.0,25559691264.0,3416979.0,157006.0
12-04 08:35:43,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292981760.0,863608832.0,4906012672.0,25556471808.0,3683427.0,160229.0
12-04 08:35:44,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293186560.0,863608832.0,4908896256.0,25553383424.0,3451193.0,154600.0
12-04 08:35:45,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293309440.0,863608832.0,4911661056.0,25550495744.0,3185176.0,138498.0
12-04 08:35:46,0.334,0.418,98.913,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2292973568.0,863608832.0,4915068928.0,25547423744.0,3664454.0,152053.0
12-04 08:35:47,0.336,0.0,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292924416.0,863608832.0,4917911552.0,25544630272.0,3114114.0,140935.0
12-04 08:35:48,0.251,0.502,99.079,0.0,0.0,0.167,0.0,67268608.0,0.0,71.0,2293149696.0,863608832.0,4921004032.0,25541312512.0,3852059.0,161686.0
12-04 08:35:49,0.334,0.501,98.998,0.0,0.0,0.167,0.0,25997312.0,0.0,42.0,2293219328.0,863608832.0,4924235776.0,25538011136.0,3482741.0,159085.0
12-04 08:35:50,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293321728.0,863608832.0,4926926848.0,25535217664.0,3397024.0,149858.0
12-04 08:35:51,0.252,0.252,99.412,0.0,0.0,0.084,0.0,110592.0,0.0,8.0,2292797440.0,863608832.0,4930293760.0,25532375040.0,3472948.0,155902.0
12-04 08:35:52,0.167,0.334,99.080,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2293428224.0,863608832.0,4933058560.0,25528979456.0,3409513.0,151513.0
12-04 08:35:53,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293239808.0,863608832.0,4936495104.0,25525731328.0,3594380.0,158739.0
12-04 08:35:54,3.177,1.171,95.401,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293645312.0,863608832.0,4939345920.0,25522475008.0,3488257.0,158715.0
12-04 08:35:55,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292822016.0,863608832.0,4942610432.0,25520033792.0,3523163.0,164801.0
12-04 08:35:56,0.251,0.334,99.165,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2293194752.0,863608832.0,4945707008.0,25516564480.0,3447154.0,232023.0
12-04 08:35:57,0.167,0.167,99.498,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2292436992.0,863608832.0,4947775488.0,25515253760.0,2135659.0,88249.0
12-04 08:35:58,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2292805632.0,863608832.0,4947636224.0,25515024384.0,28567.0,24647.0
12-04 08:35:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292924416.0,863608832.0,4947636224.0,25514905600.0,13020.0,7437.0
12-04 08:36:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292924416.0,863608832.0,4947636224.0,25514905600.0,12888.0,8984.0
12-04 08:36:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2292928512.0,863608832.0,4947640320.0,25514897408.0,13470.0,11024.0
12-04 08:36:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292928512.0,863608832.0,4947640320.0,25514897408.0,9955.0,6758.0
12-04 08:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292928512.0,863608832.0,4947640320.0,25514897408.0,14004.0,10422.0
12-04 08:36:04,0.0,0.167,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2292920320.0,863608832.0,4947648512.0,25514897408.0,9407.0,4830.0
12-04 08:36:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2292920320.0,863608832.0,4947648512.0,25514897408.0,11219.0,7880.0
12-04 08:36:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2292920320.0,863608832.0,4947648512.0,25514897408.0,10612.0,7115.0
12-04 08:36:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292916224.0,863608832.0,4947652608.0,25514897408.0,11703.0,7365.0
12-04 08:36:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,2292916224.0,863608832.0,4947652608.0,25514897408.0,11558.0,6895.0
12-04 08:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292912128.0,863608832.0,4947656704.0,25514897408.0,12407.0,10268.0
12-04 08:36:10,0.167,0.083,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2292920320.0,863608832.0,4947656704.0,25514889216.0,13962.0,11331.0
12-04 08:36:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2292916224.0,863608832.0,4947660800.0,25514889216.0,10251.0,6255.0
12-04 08:36:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2292916224.0,863608832.0,4947660800.0,25514889216.0,11056.0,7387.0
12-04 08:36:13,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292850688.0,863608832.0,4948107264.0,25514508288.0,648766.0,38239.0
12-04 08:36:14,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292682752.0,863608832.0,4950704128.0,25512079360.0,2752650.0,132584.0
12-04 08:36:15,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292846592.0,863608832.0,4953874432.0,25508745216.0,3993091.0,159143.0
12-04 08:36:16,0.167,0.084,99.414,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2292674560.0,863608832.0,4956508160.0,25506283520.0,2627442.0,97601.0
12-04 08:36:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292846592.0,863608832.0,4956508160.0,25506111488.0,12583.0,8034.0
12-04 08:36:18,0.168,0.084,99.749,0.0,0.0,0.0,0.0,36831232.0,0.0,41.0,2292731904.0,863608832.0,4957401088.0,25505333248.0,1172384.0,62939.0
12-04 08:36:19,0.749,0.500,98.251,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2292772864.0,863608832.0,4962463744.0,25500229632.0,5921547.0,222753.0
12-04 08:36:20,0.335,0.335,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2292768768.0,863608832.0,4967784448.0,25494913024.0,5848039.0,197427.0
12-04 08:36:21,0.418,0.251,99.079,0.0,0.0,0.251,0.0,90112.0,0.0,8.0,2292994048.0,863608832.0,4973228032.0,25489244160.0,6055793.0,200266.0
12-04 08:36:22,0.251,0.418,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2292797440.0,863608832.0,4976787456.0,25485881344.0,3659283.0,146044.0
12-04 08:36:23,0.252,0.252,99.412,0.0,0.0,0.084,0.0,45056.0,0.0,10.0,2292719616.0,863608832.0,4980310016.0,25482436608.0,3837470.0,160014.0
12-04 08:36:24,0.501,0.417,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2293010432.0,863608832.0,4984090624.0,25478365184.0,4418117.0,168185.0
12-04 08:36:25,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293075968.0,863608832.0,4986884096.0,25475506176.0,3414957.0,148640.0
12-04 08:36:26,0.251,0.084,99.497,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2293039104.0,863608832.0,4989902848.0,25472524288.0,3369360.0,133758.0
12-04 08:36:27,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292957184.0,863608832.0,4993683456.0,25468825600.0,4153329.0,181252.0
12-04 08:36:28,0.251,0.168,99.162,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2292682752.0,863608832.0,4997132288.0,25465651200.0,3517285.0,175428.0
12-04 08:36:29,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293104640.0,863608832.0,5000282112.0,25462079488.0,3835003.0,153836.0
12-04 08:36:30,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293059584.0,863608832.0,5003628544.0,25458778112.0,3739507.0,161312.0
12-04 08:36:31,0.585,0.251,98.997,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2292903936.0,863608832.0,5006974976.0,25455587328.0,3835621.0,168064.0
12-04 08:36:32,0.251,0.251,99.079,0.0,0.0,0.418,0.0,81920.0,0.0,7.0,2292703232.0,863608832.0,5010219008.0,25452544000.0,3595523.0,159381.0
12-04 08:36:33,0.667,0.417,98.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292756480.0,863608832.0,5013495808.0,25449213952.0,3865877.0,166325.0
12-04 08:36:34,0.419,0.335,98.995,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2292838400.0,863608832.0,5016875008.0,25445752832.0,3791169.0,161612.0
12-04 08:36:35,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292764672.0,863608832.0,5019869184.0,25442832384.0,3532557.0,170525.0
12-04 08:36:36,0.335,0.168,99.330,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,2292850688.0,863608832.0,5023703040.0,25438912512.0,4010379.0,164353.0
12-04 08:36:37,0.671,0.168,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292936704.0,863608832.0,5026664448.0,25435865088.0,3469422.0,145270.0
12-04 08:36:38,0.334,0.418,98.830,0.0,0.0,0.418,0.0,16384.0,0.0,1.0,2293157888.0,863608832.0,5030268928.0,25432039424.0,4018754.0,158318.0
12-04 08:36:39,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293215232.0,863608832.0,5033512960.0,25428738048.0,3646172.0,160450.0
12-04 08:36:40,0.251,0.168,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2293108736.0,863608832.0,5036810240.0,25425547264.0,3660056.0,153319.0
12-04 08:36:41,0.334,0.501,99.082,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2293383168.0,863608832.0,5039869952.0,25422213120.0,3765309.0,161841.0
12-04 08:36:42,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293399552.0,863608832.0,5043331072.0,25418735616.0,3836531.0,169031.0
12-04 08:36:43,0.251,0.335,99.246,0.0,0.0,0.168,0.0,53248.0,0.0,1.0,2293211136.0,863608832.0,5046882304.0,25415372800.0,3828723.0,160064.0
12-04 08:36:44,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293538816.0,863608832.0,5049524224.0,25412403200.0,3399242.0,147762.0
12-04 08:36:45,1.090,0.419,98.324,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293149696.0,863608832.0,5053214720.0,25409101824.0,3979764.0,167249.0
12-04 08:36:46,0.250,0.167,99.416,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2292273152.0,863608832.0,5054967808.0,25408225280.0,1709230.0,84829.0
12-04 08:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2292572160.0,863608832.0,5054918656.0,25407975424.0,8622.0,4597.0
12-04 08:36:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,34811904.0,0.0,33.0,2292948992.0,863608832.0,5054922752.0,25407594496.0,321676.0,19949.0
12-04 08:36:49,0.335,0.251,99.247,0.0,0.0,0.167,0.0,62619648.0,0.0,62.0,2292625408.0,863608832.0,5058015232.0,25404825600.0,3267267.0,150436.0
12-04 08:36:50,0.335,0.335,98.911,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2292318208.0,863608832.0,5064560640.0,25398587392.0,7264757.0,214551.0
12-04 08:36:51,0.834,0.584,98.415,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2292326400.0,863608832.0,5070368768.0,25392771072.0,6258396.0,183854.0
12-04 08:36:52,0.251,0.168,99.162,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2292789248.0,863608832.0,5074653184.0,25388023808.0,5068975.0,164921.0
12-04 08:36:53,0.168,0.251,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2292740096.0,863608832.0,5078859776.0,25383866368.0,4706486.0,161418.0
12-04 08:36:54,0.419,0.084,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292609024.0,863608832.0,5082816512.0,25380040704.0,4411651.0,165261.0
12-04 08:36:55,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292850688.0,863608832.0,5085720576.0,25376894976.0,3394282.0,137612.0
12-04 08:36:56,0.418,0.251,98.997,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2292613120.0,863608832.0,5089177600.0,25373675520.0,3764566.0,153514.0
12-04 08:36:57,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292596736.0,863608832.0,5093031936.0,25369837568.0,4262766.0,186747.0
12-04 08:36:58,0.501,0.501,98.747,0.167,0.0,0.084,0.0,57344.0,0.0,11.0,2292920320.0,863608832.0,5096218624.0,25366327296.0,3691864.0,175339.0
12-04 08:36:59,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293059584.0,863608832.0,5099204608.0,25363202048.0,3710227.0,154836.0
12-04 08:37:00,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292932608.0,863608832.0,5102649344.0,25359884288.0,3664420.0,155883.0
12-04 08:37:01,0.167,0.334,99.080,0.0,0.0,0.418,0.0,81920.0,0.0,5.0,2292764672.0,863608832.0,5105836032.0,25356865536.0,3790629.0,161731.0
12-04 08:37:02,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292867072.0,863608832.0,5109309440.0,25353289728.0,3857158.0,161601.0
12-04 08:37:03,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292531200.0,863608832.0,5112709120.0,25350225920.0,3535465.0,151787.0
12-04 08:37:04,0.335,0.084,99.079,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2293239808.0,863608832.0,5115588608.0,25346637824.0,3822751.0,163581.0
12-04 08:37:05,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292940800.0,863608832.0,5119426560.0,25343098880.0,4124910.0,192530.0
12-04 08:37:06,0.501,0.334,98.914,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2292781056.0,863608832.0,5122699264.0,25339985920.0,3579330.0,154372.0
12-04 08:37:07,0.250,0.500,98.916,0.0,0.0,0.334,0.0,12288.0,0.0,1.0,2292813824.0,863608832.0,5125791744.0,25336860672.0,3548445.0,148845.0
12-04 08:37:08,0.334,0.501,98.997,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2292838400.0,863608832.0,5129228288.0,25333399552.0,3928185.0,159141.0
12-04 08:37:09,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292850688.0,863608832.0,5132374016.0,25330241536.0,3502064.0,157646.0
12-04 08:37:10,0.501,0.418,98.830,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2292809728.0,863608832.0,5135781888.0,25326874624.0,3868880.0,165788.0
12-04 08:37:11,0.251,0.251,98.997,0.0,0.0,0.501,0.0,73728.0,0.0,5.0,2292658176.0,863608832.0,5139378176.0,25323429888.0,3872798.0,158436.0
12-04 08:37:12,0.084,0.252,99.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292797440.0,863608832.0,5142253568.0,25320415232.0,3533101.0,154320.0
12-04 08:37:13,0.419,0.168,99.329,0.0,0.0,0.084,0.0,45056.0,0.0,1.0,2292948992.0,863608832.0,5145751552.0,25316765696.0,3999331.0,164117.0
12-04 08:37:14,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292674560.0,863608832.0,5148962816.0,25313828864.0,3411658.0,150837.0
12-04 08:37:15,0.417,0.417,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2292547584.0,863608832.0,5152518144.0,25310400512.0,3941906.0,161496.0
12-04 08:37:16,0.335,0.168,99.162,0.084,0.0,0.251,0.0,94208.0,0.0,8.0,2292899840.0,863608832.0,5155610624.0,25306955776.0,3772676.0,160126.0
12-04 08:37:17,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292899840.0,863608832.0,5158912000.0,25303654400.0,3912697.0,159824.0
12-04 08:37:18,0.585,0.334,98.913,0.0,0.0,0.167,0.0,18251776.0,0.0,18.0,2292834304.0,863608832.0,5162295296.0,25300336640.0,3517427.0,152161.0
12-04 08:37:19,0.167,0.084,99.665,0.0,0.0,0.084,0.0,89112576.0,0.0,87.0,2293202944.0,863608832.0,5163704320.0,25298558976.0,1719997.0,77589.0
12-04 08:37:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293108736.0,863608832.0,5163798528.0,25298558976.0,11751.0,6515.0
12-04 08:37:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2293104640.0,863608832.0,5163802624.0,25298558976.0,314351.0,23703.0
12-04 08:37:22,0.334,0.251,99.080,0.084,0.0,0.251,0.0,24576.0,0.0,5.0,2292711424.0,863608832.0,5167251456.0,25295503360.0,3521597.0,152366.0
12-04 08:37:23,0.503,0.251,98.910,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2293248000.0,863608832.0,5174009856.0,25288208384.0,7539830.0,251841.0
12-04 08:37:24,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293538816.0,863608832.0,5179867136.0,25282060288.0,6609831.0,206825.0
12-04 08:37:25,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293272576.0,863608832.0,5184339968.0,25277853696.0,4964156.0,169464.0
12-04 08:37:26,0.167,0.167,99.582,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2293514240.0,863608832.0,5188542464.0,25273409536.0,4561560.0,159639.0
12-04 08:37:27,0.167,0.501,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293690368.0,863608832.0,5191430144.0,25270345728.0,3587331.0,156490.0
12-04 08:37:28,0.335,0.251,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2293825536.0,863608832.0,5195612160.0,25266028544.0,4460892.0,189960.0
12-04 08:37:29,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294034432.0,863608832.0,5198594048.0,25262837760.0,3685223.0,165359.0
12-04 08:37:30,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2294403072.0,863608832.0,5202026496.0,25259036672.0,3817490.0,158426.0
12-04 08:37:31,0.251,0.084,99.497,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2293989376.0,863608832.0,5205061632.0,25256415232.0,3279515.0,131810.0
12-04 08:37:32,0.419,0.168,99.162,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2293850112.0,863608832.0,5208690688.0,25252925440.0,3979117.0,158042.0
12-04 08:37:33,0.334,0.251,99.081,0.0,0.0,0.334,0.0,45056.0,0.0,10.0,2294648832.0,863608832.0,5211717632.0,25249099776.0,3848866.0,164112.0
12-04 08:37:34,0.251,0.502,98.912,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2294460416.0,863608832.0,5215051776.0,25245954048.0,3574771.0,152561.0
12-04 08:37:35,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294738944.0,863608832.0,5218406400.0,25242320896.0,3964868.0,165476.0
12-04 08:37:36,0.168,0.168,99.413,0.0,0.0,0.251,0.0,61440.0,0.0,3.0,2294931456.0,863608832.0,5221736448.0,25238798336.0,3704743.0,159468.0
12-04 08:37:37,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2294661120.0,863608832.0,5225054208.0,25235750912.0,3734450.0,167198.0
12-04 08:37:38,0.251,0.335,99.079,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2294386688.0,863608832.0,5228544000.0,25232535552.0,3793121.0,160693.0
12-04 08:37:39,0.418,0.418,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2294431744.0,863608832.0,5231656960.0,25229377536.0,3755049.0,167174.0
12-04 08:37:40,0.084,0.251,99.329,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2294714368.0,863608832.0,5235105792.0,25225646080.0,3666040.0,151105.0
12-04 08:37:41,0.335,0.251,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2294530048.0,863608832.0,5238431744.0,25222504448.0,3783343.0,164870.0
12-04 08:37:42,0.335,0.335,99.163,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2294628352.0,863608832.0,5241905152.0,25218932736.0,3852899.0,164883.0
12-04 08:37:43,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294456320.0,863608832.0,5245157376.0,25215852544.0,3470832.0,149513.0
12-04 08:37:44,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294898688.0,863608832.0,5248380928.0,25212186624.0,3853440.0,166577.0
12-04 08:37:45,0.584,0.334,98.582,0.334,0.0,0.167,0.0,24576.0,0.0,3.0,2294759424.0,863608832.0,5251694592.0,25209012224.0,3711245.0,154899.0
12-04 08:37:46,0.167,0.418,99.163,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2295042048.0,863608832.0,5255221248.0,25205202944.0,3879880.0,173952.0
12-04 08:37:47,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2295160832.0,863608832.0,5258072064.0,25202233344.0,3518307.0,148652.0
12-04 08:37:48,0.167,0.167,99.582,0.0,0.0,0.084,0.0,2310144.0,0.0,3.0,2295255040.0,863608832.0,5261500416.0,25198710784.0,3954240.0,173273.0
12-04 08:37:49,0.167,0.084,99.582,0.0,0.0,0.167,0.0,97103872.0,0.0,95.0,2295361536.0,863608832.0,5264965632.0,25195139072.0,3736816.0,165213.0
12-04 08:37:50,0.417,0.250,99.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2295451648.0,863608832.0,5268115456.0,25191899136.0,3803413.0,170606.0
12-04 08:37:51,0.418,0.167,99.163,0.084,0.0,0.167,0.0,114688.0,0.0,11.0,2295816192.0,863608832.0,5271670784.0,25187979264.0,3803823.0,159782.0
12-04 08:37:52,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2295930880.0,863608832.0,5274951680.0,25184583680.0,3755444.0,157528.0
12-04 08:37:53,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295918592.0,863608832.0,5278289920.0,25181257728.0,3738877.0,148884.0
12-04 08:37:54,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295947264.0,863608832.0,5281435648.0,25178083328.0,3584600.0,159272.0
12-04 08:37:55,0.585,0.167,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2295984128.0,863608832.0,5284589568.0,25174892544.0,3658962.0,162140.0
12-04 08:37:56,0.251,0.251,99.330,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2296512512.0,863608832.0,5287641088.0,25171312640.0,3550588.0,153441.0
12-04 08:37:57,0.418,0.334,98.913,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2296557568.0,863608832.0,5290897408.0,25168011264.0,3880343.0,169949.0
12-04 08:37:58,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2296856576.0,863608832.0,5294518272.0,25164091392.0,4028101.0,186832.0
12-04 08:37:59,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2296795136.0,863608832.0,5297946624.0,25160724480.0,3620208.0,150786.0
12-04 08:38:00,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2296995840.0,863608832.0,5301284864.0,25157185536.0,3924374.0,165778.0
12-04 08:38:01,0.251,0.251,99.247,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2297040896.0,863608832.0,5304541184.0,25153884160.0,3588978.0,152423.0
12-04 08:38:02,0.335,0.335,99.079,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2297491456.0,863608832.0,5307502592.0,25150472192.0,3471919.0,153785.0
12-04 08:38:03,0.334,0.501,98.664,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2297643008.0,863608832.0,5310693376.0,25147129856.0,3820433.0,178659.0
12-04 08:38:04,2.680,0.838,96.315,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2305052672.0,863608832.0,5314039808.0,25136373760.0,3899553.0,167963.0
12-04 08:38:05,2.252,0.417,97.081,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2309771264.0,863608832.0,5317496832.0,25128198144.0,3588320.0,176882.0
12-04 08:38:06,0.252,0.252,99.497,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2309890048.0,863608832.0,5321052160.0,25124524032.0,3864446.0,156319.0
12-04 08:38:07,0.250,0.417,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2309627904.0,863608832.0,5324316672.0,25121521664.0,3530514.0,145322.0
12-04 08:38:08,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309685248.0,863608832.0,5327630336.0,25118150656.0,3765336.0,168031.0
12-04 08:38:09,0.417,0.250,98.749,0.250,0.0,0.334,0.0,94208.0,0.0,14.0,2310242304.0,863608832.0,5331025920.0,25114198016.0,4129540.0,164261.0
12-04 08:38:10,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309906432.0,863608832.0,5334282240.0,25111277568.0,3569406.0,151813.0
12-04 08:38:11,0.251,0.334,99.164,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2310017024.0,863608832.0,5337235456.0,25108213760.0,3461779.0,152467.0
12-04 08:38:12,0.419,0.251,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2310053888.0,863608832.0,5341007872.0,25104404480.0,4228785.0,182949.0
12-04 08:38:13,0.084,0.168,99.497,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2309955584.0,863608832.0,5344296960.0,25101213696.0,3626173.0,154024.0
12-04 08:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310144000.0,863608832.0,5344870400.0,25100451840.0,456048.0,19212.0
12-04 08:38:15,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2310144000.0,863608832.0,5344870400.0,25100451840.0,13541.0,8657.0
12-04 08:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2310144000.0,863608832.0,5344870400.0,25100451840.0,10526.0,6025.0
12-04 08:38:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2310144000.0,863608832.0,5344870400.0,25100451840.0,9531.0,5904.0
12-04 08:38:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310156288.0,863608832.0,5344874496.0,25100435456.0,13887.0,10317.0
12-04 08:38:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,83030016.0,0.0,82.0,2310164480.0,863608832.0,5344874496.0,25100427264.0,11706.0,9526.0
12-04 08:38:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310168576.0,863608832.0,5344878592.0,25100419072.0,10533.0,7375.0
12-04 08:38:21,0.083,0.167,99.500,0.250,0.0,0.0,0.0,110592.0,0.0,8.0,2310168576.0,863608832.0,5344878592.0,25100419072.0,9218.0,5675.0
12-04 08:38:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310168576.0,863608832.0,5344878592.0,25100419072.0,12427.0,7773.0
12-04 08:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344882688.0,25100292096.0,9941.0,5154.0
12-04 08:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,1.0,2310291456.0,863608832.0,5344882688.0,25100292096.0,11181.0,9012.0
12-04 08:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344882688.0,25100292096.0,13683.0,10077.0
12-04 08:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2310287360.0,863608832.0,5344886784.0,25100292096.0,27774.0,23243.0
12-04 08:38:27,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2310295552.0,863608832.0,5344886784.0,25100283904.0,14927.0,12578.0
12-04 08:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344890880.0,25100283904.0,28313.0,22467.0
12-04 08:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344890880.0,25100283904.0,11539.0,7633.0
12-04 08:38:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344890880.0,25100283904.0,11670.0,7776.0
12-04 08:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2310287360.0,863608832.0,5344894976.0,25100283904.0,28030.0,23790.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2310287360.0,863608832.0,5344894976.0,25100283904.0,11648.0,6489.0
12-04 08:38:33,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2310295552.0,863608832.0,5344894976.0,25100275712.0,14464.0,11342.0
12-04 08:38:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344899072.0,25100275712.0,11825.0,8379.0
12-04 08:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310287360.0,863608832.0,5344903168.0,25100275712.0,29136.0,25781.0
12-04 08:38:36,0.083,0.166,99.667,0.0,0.0,0.083,0.0,61440.0,0.0,3.0,2310283264.0,863608832.0,5344907264.0,25100275712.0,9266.0,5774.0
12-04 08:38:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2310283264.0,863608832.0,5344907264.0,25100275712.0,12859.0,8177.0
12-04 08:38:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310656000.0,863608832.0,5344907264.0,25099902976.0,10611.0,7886.0
12-04 08:38:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,49152.0,0.0,4.0,2310656000.0,863608832.0,5344907264.0,25099902976.0,9983.0,6962.0
12-04 08:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310651904.0,863608832.0,5344911360.0,25099902976.0,11670.0,7703.0
12-04 08:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2310651904.0,863608832.0,5344911360.0,25099902976.0,11957.0,6733.0
12-04 08:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310656000.0,863608832.0,5344915456.0,25099894784.0,12509.0,9533.0
12-04 08:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310656000.0,863608832.0,5344915456.0,25099894784.0,11495.0,7637.0
12-04 08:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,2310656000.0,863608832.0,5344915456.0,25099894784.0,11149.0,5551.0
12-04 08:38:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2310651904.0,863608832.0,5344919552.0,25099894784.0,13003.0,10546.0
12-04 08:38:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2310660096.0,863608832.0,5344919552.0,25099886592.0,10592.0,8024.0
12-04 08:38:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310660096.0,863608832.0,5344919552.0,25099886592.0,108455.0,12483.0
12-04 08:38:48,0.167,0.167,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2310594560.0,863608832.0,5347651584.0,25097220096.0,3006098.0,139412.0
12-04 08:38:49,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2310713344.0,863608832.0,5350789120.0,25093963776.0,3626637.0,139601.0
12-04 08:38:50,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311176192.0,863608832.0,5353775104.0,25090514944.0,3609316.0,128422.0
12-04 08:38:51,2.687,0.672,96.390,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2350489600.0,863608832.0,5357678592.0,25047298048.0,4279771.0,173342.0
12-04 08:38:52,7.426,1.266,91.055,0.0,0.0,0.253,0.0,8192.0,0.0,1.0,2493825024.0,863608832.0,5360902144.0,24900739072.0,3624049.0,245044.0
12-04 08:38:53,19.949,0.930,78.783,0.0,0.0,0.338,0.0,49152.0,0.0,12.0,2627731456.0,863608832.0,5363830784.0,24763904000.0,3845850.0,256454.0
12-04 08:38:54,10.368,0.669,88.545,0.0,0.0,0.418,0.0,49152.0,0.0,12.0,2665689088.0,863608832.0,5367291904.0,24722485248.0,8670161.0,614391.0
12-04 08:38:55,4.921,0.584,94.245,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2691080192.0,863608832.0,5371060224.0,24693325824.0,14971223.0,657268.0
12-04 08:38:56,2.939,0.420,96.390,0.0,0.0,0.252,0.0,102400.0,0.0,5.0,2693054464.0,863608832.0,5374857216.0,24687554560.0,14269625.0,649158.0
12-04 08:38:57,4.261,0.501,94.737,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2702000128.0,863608832.0,5379022848.0,24674443264.0,13739431.0,640807.0
12-04 08:38:58,2.764,0.419,96.482,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2701459456.0,863608832.0,5382381568.0,24671625216.0,14707260.0,663037.0
12-04 08:38:59,3.353,0.419,96.060,0.0,0.0,0.168,0.0,49152.0,0.0,1.0,2700877824.0,863608832.0,5385662464.0,24668925952.0,12136220.0,605234.0
12-04 08:39:00,2.605,0.336,96.807,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2704142336.0,863608832.0,5388824576.0,24662499328.0,14930909.0,650601.0
12-04 08:39:01,3.104,0.336,96.477,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2703343616.0,863608832.0,5392465920.0,24659656704.0,11553284.0,615872.0
12-04 08:39:02,2.773,0.336,96.723,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2705002496.0,863608832.0,5396316160.0,24654147584.0,15978818.0,687869.0
12-04 08:39:03,2.433,0.252,97.232,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2707091456.0,863612928.0,5398327296.0,24650043392.0,10605828.0,567458.0
12-04 08:39:04,2.752,0.250,96.747,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2706907136.0,863612928.0,5398732800.0,24649822208.0,11031126.0,503952.0
12-04 08:39:05,2.680,0.419,96.734,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2707193856.0,863612928.0,5401120768.0,24647147520.0,12449214.0,623690.0
12-04 08:39:06,3.177,0.334,96.154,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2711572480.0,863612928.0,5407322112.0,24636567552.0,16417921.0,682124.0
12-04 08:39:07,2.771,0.504,96.474,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2714423296.0,863612928.0,5412532224.0,24628506624.0,17219297.0,696990.0
12-04 08:39:08,2.094,0.503,97.152,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2715586560.0,863612928.0,5417009152.0,24622866432.0,12857808.0,628486.0
12-04 08:39:09,2.929,0.586,96.234,0.084,0.0,0.167,0.0,28672.0,0.0,3.0,2717020160.0,863612928.0,5420982272.0,24617459712.0,15699801.0,679156.0
12-04 08:39:10,2.502,0.500,96.664,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2716999680.0,863612928.0,5424574464.0,24613888000.0,11605695.0,623374.0
12-04 08:39:11,3.088,0.250,96.327,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2719080448.0,863612928.0,5427826688.0,24608555008.0,15325937.0,684590.0
12-04 08:39:12,2.523,0.168,96.888,0.0,0.0,0.421,0.0,20480.0,0.0,5.0,2719547392.0,863612928.0,5431439360.0,24604475392.0,12999332.0,646100.0
12-04 08:39:13,3.096,0.418,96.402,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719592448.0,863612928.0,5435375616.0,24600494080.0,14168588.0,654028.0
12-04 08:39:14,2.680,0.419,96.734,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2718314496.0,863612928.0,5438431232.0,24598716416.0,14743820.0,673791.0
12-04 08:39:15,2.748,0.416,96.253,0.250,0.0,0.333,0.0,12288.0,0.0,2.0,2718511104.0,863612928.0,5442273280.0,24594677760.0,12275186.0,630705.0
12-04 08:39:16,2.437,0.336,96.975,0.0,0.0,0.252,0.0,86016.0,0.0,5.0,2718314496.0,863612928.0,5445693440.0,24591454208.0,15435568.0,672831.0
12-04 08:39:17,2.259,0.502,97.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2718064640.0,863612928.0,5449330688.0,24588066816.0,11607917.0,617057.0
12-04 08:39:18,2.773,0.252,96.639,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2719088640.0,863612928.0,5452779520.0,24583593984.0,15262307.0,673419.0
12-04 08:39:19,2.010,0.586,97.236,0.0,0.0,0.168,0.0,108675072.0,0.0,118.0,2720849920.0,863612928.0,5456474112.0,24578138112.0,11748118.0,629813.0
12-04 08:39:20,3.010,0.251,96.405,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2719911936.0,863612928.0,5460226048.0,24575324160.0,15700150.0,680462.0
12-04 08:39:21,2.423,0.501,96.742,0.084,0.0,0.251,0.0,110592.0,0.0,10.0,2720776192.0,863612928.0,5463519232.0,24571166720.0,13185456.0,626205.0
12-04 08:39:22,3.769,0.251,95.812,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2721681408.0,863612928.0,5466664960.0,24567115776.0,13300356.0,622891.0
12-04 08:39:23,2.752,0.417,96.580,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2721796096.0,863612928.0,5470441472.0,24563224576.0,13442169.0,645819.0
12-04 08:39:24,2.517,0.252,97.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2722439168.0,863612928.0,5474152448.0,24558870528.0,13917767.0,648528.0
12-04 08:39:25,2.508,0.418,96.739,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2724265984.0,863612928.0,5477588992.0,24553607168.0,15285726.0,670094.0
12-04 08:39:26,1.844,0.335,97.737,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2724433920.0,863612928.0,5481078784.0,24549949440.0,8996772.0,596314.0
12-04 08:39:27,2.506,0.418,96.575,0.167,0.0,0.334,0.0,20480.0,0.0,3.0,2726502400.0,863612928.0,5484630016.0,24544329728.0,14435218.0,663200.0
12-04 08:39:28,2.936,0.168,96.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2724110336.0,863612928.0,5488046080.0,24543305728.0,15224021.0,673595.0
12-04 08:39:29,2.757,0.501,96.491,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2711044096.0,863612928.0,5491458048.0,24552960000.0,14532502.0,652463.0
12-04 08:39:30,2.755,0.501,96.411,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2711179264.0,863612928.0,5495181312.0,24549101568.0,14598310.0,664804.0
12-04 08:39:31,2.259,0.335,97.071,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2711502848.0,863612928.0,5498867712.0,24545091584.0,12593852.0,559936.0
12-04 08:39:32,2.343,0.418,97.071,0.0,0.0,0.167,0.0,65536.0,0.0,4.0,2713456640.0,863612928.0,5501001728.0,24541003776.0,12431255.0,663724.0
12-04 08:39:33,0.668,0.083,98.998,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2718646272.0,863612928.0,5501272064.0,24535543808.0,2389907.0,31366.0
12-04 08:39:34,0.584,0.250,99.083,0.0,0.0,0.083,0.0,53248.0,0.0,1.0,2718842880.0,863612928.0,5502164992.0,24534454272.0,4039092.0,80439.0
12-04 08:39:35,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2719207424.0,863612928.0,5504823296.0,24531431424.0,3433757.0,141414.0
12-04 08:39:36,0.418,0.502,98.745,0.0,0.0,0.335,0.0,73728.0,0.0,4.0,2719133696.0,863612928.0,5512699904.0,24523628544.0,8531307.0,231096.0
12-04 08:39:37,0.336,0.168,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719219712.0,863612928.0,5517185024.0,24519057408.0,5108317.0,182758.0
12-04 08:39:38,0.584,0.334,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2720190464.0,863612928.0,5521678336.0,24513593344.0,4738778.0,183514.0
12-04 08:39:39,0.084,0.252,99.329,0.084,0.0,0.252,0.0,36864.0,0.0,3.0,2721206272.0,863612928.0,5526786048.0,24507469824.0,5985778.0,169197.0
12-04 08:39:40,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2720935936.0,863612928.0,5530959872.0,24503566336.0,4452253.0,169722.0
12-04 08:39:41,0.418,0.334,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2721259520.0,863612928.0,5534621696.0,24499580928.0,4223237.0,159998.0
12-04 08:39:42,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2721226752.0,863612928.0,5537796096.0,24496439296.0,3827267.0,159807.0
12-04 08:39:43,0.334,0.584,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2721579008.0,863612928.0,5541658624.0,24492224512.0,4118148.0,172003.0
12-04 08:39:44,0.251,0.251,99.329,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2721419264.0,863612928.0,5545246720.0,24488796160.0,3973906.0,163357.0
12-04 08:39:45,0.335,0.251,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2721796096.0,863612928.0,5548568576.0,24485097472.0,4007559.0,161820.0
12-04 08:39:46,0.084,0.168,99.496,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2721292288.0,863612928.0,5552152576.0,24482017280.0,3851843.0,173829.0
12-04 08:39:47,0.252,0.168,99.329,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,2721411072.0,863612928.0,5555953664.0,24478097408.0,4196359.0,167324.0
12-04 08:39:48,0.334,0.501,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2721697792.0,863612928.0,5559222272.0,24474542080.0,3811481.0,164898.0
12-04 08:39:49,0.419,0.419,98.911,0.0,0.0,0.251,0.0,106598400.0,0.0,106.0,2721632256.0,863612928.0,5563121664.0,24470708224.0,4140506.0,164955.0
12-04 08:39:50,0.167,0.167,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2721665024.0,863612928.0,5566234624.0,24467562496.0,3771659.0,158650.0
12-04 08:39:51,0.500,0.500,98.500,0.167,0.0,0.333,0.0,110592.0,0.0,10.0,2721718272.0,863612928.0,5570007040.0,24463736832.0,4401738.0,177099.0
12-04 08:39:52,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2721964032.0,863612928.0,5573603328.0,24459894784.0,3845739.0,157960.0
12-04 08:39:53,0.334,0.501,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2721812480.0,863612928.0,5577293824.0,24456355840.0,4112340.0,169237.0
12-04 08:39:54,0.418,0.335,99.079,0.0,0.0,0.167,0.0,57344.0,0.0,12.0,2722066432.0,863612928.0,5580468224.0,24452927488.0,3739651.0,160267.0
12-04 08:39:55,6.706,2.012,91.282,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2309042176.0,863612928.0,5583843328.0,24862576640.0,4099264.0,180528.0
12-04 08:39:56,0.333,0.333,98.918,0.083,0.0,0.333,0.0,77824.0,0.0,5.0,2307035136.0,863612928.0,5587853312.0,24860573696.0,4051806.0,243338.0
12-04 08:39:57,0.335,0.168,98.995,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2307096576.0,863612928.0,5591257088.0,24857108480.0,4085718.0,169444.0
12-04 08:39:58,0.419,0.252,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307330048.0,863612928.0,5594525696.0,24853606400.0,3820999.0,177139.0
12-04 08:39:59,0.084,0.503,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307473408.0,863612928.0,5598269440.0,24849719296.0,4159423.0,172122.0
12-04 08:40:00,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307452928.0,863612928.0,5601386496.0,24846622720.0,3857758.0,156046.0
12-04 08:40:01,0.419,0.251,99.079,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2307121152.0,863612928.0,5605224448.0,24843116544.0,4202890.0,179854.0
12-04 08:40:02,0.500,0.417,98.749,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2307309568.0,863612928.0,5608640512.0,24839512064.0,4055846.0,168597.0
12-04 08:40:03,0.251,0.418,98.829,0.167,0.0,0.334,0.0,24576.0,0.0,3.0,2307293184.0,863612928.0,5611859968.0,24836308992.0,3858416.0,172199.0
12-04 08:40:04,0.084,0.335,99.330,0.0,0.0,0.251,0.0,45056.0,0.0,1.0,2307059712.0,863612928.0,5615960064.0,24832442368.0,4024890.0,155861.0
12-04 08:40:05,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307100672.0,863612928.0,5619077120.0,24829284352.0,3531976.0,150092.0
12-04 08:40:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2307137536.0,863612928.0,5619167232.0,24829157376.0,10056.0,6037.0
12-04 08:40:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2307137536.0,863612928.0,5619167232.0,24829157376.0,13976.0,9694.0
12-04 08:40:08,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307072000.0,863612928.0,5621678080.0,24826712064.0,2755905.0,144220.0
12-04 08:40:09,0.334,0.501,98.830,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2307289088.0,863612928.0,5625667584.0,24822505472.0,4691182.0,165531.0
12-04 08:40:10,0.251,0.419,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307551232.0,863612928.0,5631991808.0,24815919104.0,7090688.0,189432.0
12-04 08:40:11,0.335,0.586,98.745,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2307829760.0,863612928.0,5638254592.0,24809377792.0,7092185.0,239522.0
12-04 08:40:12,0.584,0.417,98.582,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2307674112.0,863612928.0,5643378688.0,24804409344.0,5614429.0,182834.0
12-04 08:40:13,0.334,0.250,98.999,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2307977216.0,863612928.0,5646741504.0,24800743424.0,3893993.0,145496.0
12-04 08:40:14,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307731456.0,863612928.0,5651398656.0,24796332032.0,4760852.0,165838.0
12-04 08:40:15,0.168,0.251,99.079,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2308009984.0,863612928.0,5654437888.0,24793014272.0,3776372.0,151950.0
12-04 08:40:16,0.335,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2307825664.0,863612928.0,5658726400.0,24788910080.0,4494655.0,179451.0
12-04 08:40:17,0.167,0.334,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308337664.0,863612928.0,5661888512.0,24785235968.0,3994817.0,173108.0
12-04 08:40:18,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308132864.0,863612928.0,5665554432.0,24781774848.0,4051295.0,167744.0
12-04 08:40:19,0.252,0.252,99.413,0.0,0.0,0.084,0.0,106422272.0,0.0,114.0,2308440064.0,863612928.0,5668945920.0,24778076160.0,3818960.0,156028.0
12-04 08:40:20,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2308505600.0,863612928.0,5672529920.0,24774426624.0,3884468.0,152078.0
12-04 08:40:21,0.251,0.251,99.246,0.168,0.0,0.084,0.0,106496.0,0.0,10.0,2308587520.0,863612928.0,5676146688.0,24770727936.0,3937202.0,154450.0
12-04 08:40:22,0.168,0.084,99.580,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2308628480.0,863612928.0,5679566848.0,24767266816.0,4251425.0,167688.0
12-04 08:40:23,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308993024.0,863612928.0,5683122176.0,24763346944.0,3930257.0,171811.0
12-04 08:40:24,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308882432.0,863612928.0,5686915072.0,24759664640.0,3971074.0,160069.0
12-04 08:40:25,0.503,0.251,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308849664.0,863612928.0,5690806272.0,24755806208.0,4328422.0,184459.0
12-04 08:40:26,0.251,0.335,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2309066752.0,863612928.0,5693730816.0,24752664576.0,3521725.0,146823.0
12-04 08:40:27,0.168,0.252,99.329,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2309070848.0,863612928.0,5697363968.0,24749027328.0,3915968.0,150602.0
12-04 08:40:28,0.252,0.084,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2309562368.0,863612928.0,5700648960.0,24745250816.0,4100771.0,185567.0
12-04 08:40:29,0.335,0.335,99.162,0.0,0.0,0.168,0.0,53248.0,0.0,11.0,2309099520.0,863612928.0,5704777728.0,24741584896.0,4329058.0,190325.0
12-04 08:40:30,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309410816.0,863612928.0,5707902976.0,24738148352.0,3727863.0,160016.0
12-04 08:40:31,0.251,0.334,99.080,0.0,0.0,0.334,0.0,94208.0,0.0,5.0,2309222400.0,863612928.0,5711552512.0,24734687232.0,3960744.0,159962.0
12-04 08:40:32,0.335,0.335,99.162,0.0,0.0,0.168,0.0,61440.0,0.0,4.0,2309619712.0,863612928.0,5715075072.0,24730767360.0,4267863.0,177150.0
12-04 08:40:33,0.585,0.167,98.914,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2310082560.0,863612928.0,5718376448.0,24727003136.0,3756634.0,175374.0
12-04 08:40:34,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309791744.0,863612928.0,5722316800.0,24723353600.0,4263226.0,182402.0
12-04 08:40:35,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2309701632.0,863612928.0,5725978624.0,24719781888.0,3795179.0,170007.0
12-04 08:40:36,0.168,0.168,99.581,0.0,0.0,0.084,0.0,57344.0,0.0,3.0,2310000640.0,863612928.0,5728907264.0,24716554240.0,3628215.0,150949.0
12-04 08:40:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2310029312.0,863612928.0,5729259520.0,24716173312.0,233786.0,15480.0
12-04 08:40:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310033408.0,863612928.0,5729263616.0,24716165120.0,14084.0,10061.0
12-04 08:40:39,0.167,0.251,99.248,0.334,0.0,0.0,0.0,86016.0,0.0,6.0,2310049792.0,863612928.0,5730676736.0,24714735616.0,1621597.0,79059.0
12-04 08:40:40,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2310307840.0,863612928.0,5733990400.0,24711163904.0,4047436.0,168698.0
12-04 08:40:41,1.173,0.335,98.157,0.0,0.0,0.335,0.0,98304.0,0.0,6.0,2310348800.0,863612928.0,5739503616.0,24705609728.0,6032686.0,188002.0
12-04 08:40:42,0.503,0.335,98.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2310451200.0,863612928.0,5745655808.0,24699355136.0,7015006.0,212653.0
12-04 08:40:43,0.419,0.336,99.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2310266880.0,863612928.0,5751918592.0,24693276672.0,6671778.0,200130.0
12-04 08:40:44,0.336,0.084,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2310664192.0,863612928.0,5756141568.0,24688656384.0,4776955.0,177239.0
12-04 08:40:45,0.252,0.252,99.161,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2311077888.0,863612928.0,5760655360.0,24683728896.0,5150715.0,183471.0
12-04 08:40:46,0.168,0.168,99.413,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,2310819840.0,863612928.0,5764739072.0,24679903232.0,4650778.0,177917.0
12-04 08:40:47,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311098368.0,863612928.0,5768122368.0,24676241408.0,3797649.0,161323.0
12-04 08:40:48,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2311073792.0,863612928.0,5769842688.0,24674545664.0,1689742.0,54089.0
12-04 08:40:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,103153664.0,0.0,100.0,2311090176.0,863612928.0,5769842688.0,24674529280.0,13298.0,11276.0
12-04 08:40:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311077888.0,863612928.0,5769846784.0,24674537472.0,13454.0,9053.0
12-04 08:40:51,0.083,0.167,99.667,0.083,0.0,0.0,0.0,110592.0,0.0,10.0,2311077888.0,863612928.0,5769846784.0,24674537472.0,11859.0,6754.0
12-04 08:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311073792.0,863612928.0,5769850880.0,24674537472.0,8685.0,4535.0
12-04 08:40:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311073792.0,863612928.0,5769850880.0,24674537472.0,12572.0,7835.0
12-04 08:40:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311073792.0,863612928.0,5769850880.0,24674537472.0,12432.0,10811.0
12-04 08:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311069696.0,863612928.0,5769854976.0,24674537472.0,13155.0,9354.0
12-04 08:40:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2311053312.0,863612928.0,5769854976.0,24674553856.0,10306.0,6111.0
12-04 08:40:57,0.0,0.084,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,2311020544.0,863612928.0,5769854976.0,24674586624.0,13826.0,10363.0
12-04 08:40:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310905856.0,863612928.0,5769859072.0,24674697216.0,27250.0,23731.0
12-04 08:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310881280.0,863612928.0,5769859072.0,24674721792.0,11149.0,7402.0
12-04 08:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310881280.0,863612928.0,5769859072.0,24674721792.0,9773.0,6099.0
12-04 08:41:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2310877184.0,863612928.0,5769863168.0,24674721792.0,12837.0,6705.0
12-04 08:41:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310877184.0,863612928.0,5769863168.0,24674721792.0,10611.0,6968.0
12-04 08:41:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2310877184.0,863612928.0,5769863168.0,24674721792.0,11400.0,9326.0
12-04 08:41:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,15.0,2310873088.0,863612928.0,5769867264.0,24674721792.0,11984.0,7682.0
12-04 08:41:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310873088.0,863612928.0,5769867264.0,24674721792.0,12016.0,7407.0
12-04 08:41:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2310877184.0,863612928.0,5769871360.0,24674713600.0,13143.0,9866.0
12-04 08:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310873088.0,863612928.0,5769875456.0,24674713600.0,12881.0,9264.0
12-04 08:41:08,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310873088.0,863612928.0,5769875456.0,24674713600.0,10091.0,6062.0
12-04 08:41:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,4.0,2310868992.0,863612928.0,5769879552.0,24674713600.0,10734.0,5518.0
12-04 08:41:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2310868992.0,863612928.0,5769879552.0,24674713600.0,11985.0,8013.0
12-04 08:41:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2310873088.0,863612928.0,5769883648.0,24674705408.0,14561.0,10715.0
12-04 08:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2310873088.0,863612928.0,5769883648.0,24674705408.0,11568.0,8272.0
12-04 08:41:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310873088.0,863612928.0,5769883648.0,24674705408.0,9352.0,5070.0
12-04 08:41:14,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2310868992.0,863612928.0,5769887744.0,24674705408.0,10369.0,5999.0
12-04 08:41:15,0.167,0.0,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2310868992.0,863612928.0,5769887744.0,24674705408.0,11458.0,7881.0
12-04 08:41:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2310868992.0,863612928.0,5769887744.0,24674705408.0,11377.0,9240.0
12-04 08:41:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310864896.0,863612928.0,5769891840.0,24674705408.0,10097.0,7096.0
12-04 08:41:18,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310881280.0,863612928.0,5769891840.0,24674689024.0,13175.0,9443.0
12-04 08:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310864896.0,863612928.0,5769891840.0,24674705408.0,11017.0,7030.0
12-04 08:41:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310860800.0,863612928.0,5769895936.0,24674705408.0,14519.0,11350.0
12-04 08:41:21,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2310860800.0,863612928.0,5769895936.0,24674705408.0,11823.0,6715.0
12-04 08:41:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310983680.0,863612928.0,5769900032.0,24674578432.0,11107.0,7209.0
12-04 08:41:23,0.333,0.333,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310729728.0,863612928.0,5771685888.0,24673046528.0,1956198.0,94737.0
12-04 08:41:24,0.168,0.335,99.497,0.0,0.0,0.0,0.0,2465792.0,0.0,5.0,2311094272.0,863612928.0,5774495744.0,24669872128.0,3314570.0,129361.0
12-04 08:41:25,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310967296.0,863612928.0,5777973248.0,24666521600.0,3710117.0,141112.0
12-04 08:41:26,0.334,0.334,99.247,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2311315456.0,863612928.0,5780967424.0,24663179264.0,3856599.0,157934.0
12-04 08:41:27,0.669,0.084,98.997,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2311147520.0,863612928.0,5784641536.0,24659673088.0,3628218.0,137688.0
12-04 08:41:28,0.417,0.417,98.749,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2311331840.0,863612928.0,5788110848.0,24656019456.0,4224275.0,179708.0
12-04 08:41:29,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2311454720.0,863612928.0,5792288768.0,24651718656.0,4684490.0,177531.0
12-04 08:41:30,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2311569408.0,863612928.0,5796171776.0,24647720960.0,4387497.0,168909.0
12-04 08:41:31,0.334,0.334,99.247,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2311819264.0,863612928.0,5799628800.0,24644014080.0,3960020.0,153309.0
12-04 08:41:32,0.252,0.252,99.244,0.0,0.0,0.252,0.0,61440.0,0.0,4.0,2311954432.0,863612928.0,5803053056.0,24640454656.0,4077623.0,174023.0
12-04 08:41:33,0.251,0.168,99.246,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2311901184.0,863612928.0,5806927872.0,24636633088.0,4140625.0,174380.0
12-04 08:41:34,0.252,0.168,99.329,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,2311757824.0,863612928.0,5810753536.0,24632950784.0,4379849.0,181515.0
12-04 08:41:35,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311806976.0,863612928.0,5814689792.0,24628965376.0,4329998.0,173818.0
12-04 08:41:36,0.417,0.501,98.748,0.0,0.0,0.334,0.0,61440.0,0.0,3.0,2312134656.0,863612928.0,5818519552.0,24624807936.0,4224252.0,182961.0
12-04 08:41:37,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2312093696.0,863612928.0,5822132224.0,24621236224.0,3979040.0,174083.0
12-04 08:41:38,0.501,0.418,98.747,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2312912896.0,863612928.0,5825773568.0,24616775680.0,4499234.0,178972.0
12-04 08:41:39,0.417,0.584,98.664,0.167,0.0,0.167,0.0,122880.0,0.0,16.0,2312601600.0,863612928.0,5829775360.0,24613085184.0,4220030.0,177029.0
12-04 08:41:40,0.334,0.585,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2312450048.0,863612928.0,5833420800.0,24609591296.0,4175812.0,165105.0
12-04 08:41:41,0.335,0.418,99.163,0.0,0.0,0.084,0.0,90112.0,0.0,7.0,2313043968.0,863612928.0,5837221888.0,24605196288.0,4497920.0,207890.0
12-04 08:41:42,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2313035776.0,863612928.0,5840785408.0,24601640960.0,4025787.0,171742.0
12-04 08:41:43,0.418,0.502,98.829,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2313302016.0,863612928.0,5844758528.0,24597401600.0,4536274.0,194135.0
12-04 08:41:44,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313408512.0,863612928.0,5848272896.0,24593780736.0,4169580.0,190201.0
12-04 08:41:45,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2313273344.0,863612928.0,5849071616.0,24593117184.0,564260.0,28587.0
12-04 08:41:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2313269248.0,863612928.0,5849075712.0,24593117184.0,22365.0,7494.0
12-04 08:41:47,0.585,0.167,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2313482240.0,863612928.0,5851959296.0,24590020608.0,3308779.0,147244.0
12-04 08:41:48,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313433088.0,863612928.0,5857087488.0,24584941568.0,5794006.0,181247.0
12-04 08:41:49,0.419,0.419,98.827,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2313584640.0,863612928.0,5862801408.0,24579076096.0,6311763.0,211151.0
12-04 08:41:50,0.418,0.502,98.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313609216.0,863612928.0,5868920832.0,24572932096.0,6696614.0,211076.0
12-04 08:41:51,0.502,0.335,98.745,0.084,0.0,0.335,0.0,90112.0,0.0,7.0,2313805824.0,863612928.0,5874262016.0,24567394304.0,6174931.0,200834.0
12-04 08:41:52,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314293248.0,863612928.0,5877456896.0,24563712000.0,3780028.0,152482.0
12-04 08:41:53,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314047488.0,863612928.0,5882544128.0,24558870528.0,5433767.0,182353.0
12-04 08:41:54,0.335,0.418,98.912,0.0,0.0,0.335,0.0,111706112.0,0.0,109.0,2314129408.0,863612928.0,5886279680.0,24555053056.0,4221557.0,171916.0
12-04 08:41:55,0.584,0.417,98.666,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2314493952.0,863612928.0,5890060288.0,24550907904.0,4450806.0,177737.0
12-04 08:41:56,1.091,0.336,98.322,0.0,0.0,0.252,0.0,98304.0,0.0,8.0,2326978560.0,863612928.0,5894012928.0,24534470656.0,4243245.0,179048.0
12-04 08:41:57,2.678,0.921,96.151,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2315972608.0,863612928.0,5897908224.0,24541581312.0,4180088.0,182007.0
12-04 08:41:58,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2314850304.0,863612928.0,5901348864.0,24539262976.0,4251648.0,198033.0
12-04 08:41:59,0.585,0.668,98.079,0.585,0.0,0.084,0.0,19156992.0,0.0,30.0,2313748480.0,863612928.0,5905149952.0,24536563712.0,4344685.0,175846.0
12-04 08:42:00,0.084,0.419,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313850880.0,863612928.0,5908996096.0,24532615168.0,4163008.0,174262.0
12-04 08:42:01,0.335,0.335,99.162,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,2314199040.0,863612928.0,5912600576.0,24528662528.0,4388106.0,176776.0
12-04 08:42:02,1.334,0.500,97.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2314100736.0,863612928.0,5916311552.0,24525049856.0,4100983.0,177095.0
12-04 08:42:03,0.503,0.335,98.910,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2313773056.0,863612928.0,5920399360.0,24521289728.0,4402512.0,196407.0
12-04 08:42:04,0.500,0.500,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2314256384.0,863612928.0,5924114432.0,24517091328.0,4411268.0,169871.0
12-04 08:42:05,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314489856.0,863612928.0,5927612416.0,24513359872.0,4009035.0,182291.0
12-04 08:42:06,0.502,0.418,98.829,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2314334208.0,863612928.0,5931806720.0,24509321216.0,4612751.0,183987.0
12-04 08:42:07,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2314375168.0,863612928.0,5935845376.0,24505241600.0,4395214.0,180134.0
12-04 08:42:08,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2314203136.0,863612928.0,5939036160.0,24502222848.0,3852791.0,166345.0
12-04 08:42:09,0.334,0.251,98.913,0.084,0.0,0.418,0.0,32768.0,0.0,3.0,2314149888.0,863612928.0,5942595584.0,24498716672.0,4070197.0,162376.0
12-04 08:42:10,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2314207232.0,863612928.0,5946568704.0,24494686208.0,4600763.0,183357.0
12-04 08:42:11,0.335,0.168,99.162,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,2314674176.0,863612928.0,5950214144.0,24490573824.0,4091429.0,178159.0
12-04 08:42:12,0.418,0.418,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2314555392.0,863612928.0,5954363392.0,24486543360.0,4407764.0,173840.0
12-04 08:42:13,0.335,0.168,99.162,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2314977280.0,863612928.0,5958053888.0,24482430976.0,4499761.0,179142.0
12-04 08:42:14,0.168,0.335,99.329,0.0,0.0,0.168,0.0,102400.0,0.0,11.0,2314645504.0,863612928.0,5962067968.0,24478748672.0,4114340.0,168645.0
12-04 08:42:15,0.250,0.417,98.831,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2315112448.0,863612928.0,5965393920.0,24474955776.0,4075814.0,159720.0
12-04 08:42:16,0.251,0.418,99.079,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2314985472.0,863612928.0,5969203200.0,24471273472.0,4282153.0,182425.0
12-04 08:42:17,0.250,0.584,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2315096064.0,863612928.0,5972824064.0,24467542016.0,4448368.0,182461.0
12-04 08:42:18,0.251,0.168,99.246,0.0,0.0,0.335,0.0,8192.0,0.0,1.0,2315481088.0,863612928.0,5976485888.0,24463495168.0,3939922.0,160934.0
12-04 08:42:19,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2315034624.0,863612928.0,5980774400.0,24459653120.0,4465567.0,162923.0
12-04 08:42:20,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315292672.0,863612928.0,5984731136.0,24455438336.0,4464305.0,168422.0
12-04 08:42:21,0.335,0.335,98.912,0.167,0.0,0.251,0.0,94208.0,0.0,8.0,2315743232.0,863612928.0,5988691968.0,24451026944.0,4740128.0,179671.0
12-04 08:42:22,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315567104.0,863612928.0,5991837696.0,24448057344.0,3700830.0,148871.0
12-04 08:42:23,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315571200.0,863612928.0,5995769856.0,24444121088.0,4122100.0,167750.0
12-04 08:42:24,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2315616256.0,863612928.0,5999550464.0,24440295424.0,4201042.0,162543.0
12-04 08:42:25,0.419,0.419,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316099584.0,863612928.0,6003097600.0,24436264960.0,4354310.0,194001.0
12-04 08:42:26,0.336,0.168,99.245,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2315665408.0,863612928.0,6006915072.0,24432881664.0,3994662.0,172874.0
12-04 08:42:27,0.251,0.335,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2315964416.0,863612928.0,6010613760.0,24428883968.0,4301959.0,168948.0
12-04 08:42:28,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2315984896.0,863612928.0,6014324736.0,24425152512.0,4358748.0,194268.0
12-04 08:42:29,0.501,0.418,98.747,0.0,0.0,0.334,0.0,113930240.0,0.0,115.0,2316075008.0,863612928.0,6018519040.0,24420868096.0,4365239.0,172431.0
12-04 08:42:30,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316460032.0,863612928.0,6022086656.0,24416915456.0,4449598.0,174258.0
12-04 08:42:31,0.168,0.336,99.328,0.0,0.0,0.168,0.0,114688.0,0.0,8.0,2316201984.0,863612928.0,6026186752.0,24413073408.0,4181925.0,184872.0
12-04 08:42:32,0.335,0.419,99.079,0.0,0.0,0.168,0.0,69632.0,0.0,4.0,2317135872.0,863612928.0,6029299712.0,24409026560.0,4009545.0,170951.0
12-04 08:42:33,0.335,0.168,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2316918784.0,863612928.0,6033199104.0,24405344256.0,4181713.0,169826.0
12-04 08:42:34,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316849152.0,863612928.0,6037381120.0,24401231872.0,4497038.0,175892.0
12-04 08:42:35,0.502,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317164544.0,863612928.0,6040698880.0,24397598720.0,4087647.0,169827.0
12-04 08:42:36,0.419,0.251,99.162,0.0,0.0,0.168,0.0,69632.0,0.0,3.0,2317385728.0,863612928.0,6044397568.0,24393678848.0,4142577.0,177150.0
12-04 08:42:37,0.585,0.334,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2317340672.0,863612928.0,6048411648.0,24389709824.0,4534605.0,203877.0
12-04 08:42:38,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317168640.0,863612928.0,6052511744.0,24385781760.0,4268592.0,173786.0
12-04 08:42:39,0.251,0.419,98.995,0.168,0.0,0.168,0.0,24576.0,0.0,4.0,2317287424.0,863612928.0,6056361984.0,24381812736.0,4406002.0,170657.0
12-04 08:42:40,0.419,0.084,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2317385728.0,863612928.0,6059962368.0,24378114048.0,4140879.0,167231.0
12-04 08:42:41,0.500,0.583,98.667,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2317197312.0,863612928.0,6064308224.0,24373956608.0,4549244.0,185784.0
12-04 08:42:42,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317676544.0,863612928.0,6067974144.0,24369811456.0,4299696.0,178608.0
12-04 08:42:43,0.419,0.252,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317705216.0,863612928.0,6071562240.0,24366194688.0,4010478.0,173587.0
12-04 08:42:44,0.334,0.501,98.915,0.0,0.0,0.250,0.0,45056.0,0.0,1.0,2317922304.0,863612928.0,6075297792.0,24362242048.0,4228625.0,189738.0
12-04 08:42:45,0.585,0.251,98.746,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2318123008.0,863612928.0,6078971904.0,24358367232.0,4388527.0,181798.0
12-04 08:42:46,0.168,0.335,99.162,0.0,0.0,0.335,0.0,86016.0,0.0,6.0,2317996032.0,863612928.0,6082859008.0,24354607104.0,4275748.0,173179.0
12-04 08:42:47,3.428,1.421,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322501632.0,863612928.0,6086602752.0,24346357760.0,4490162.0,186885.0
12-04 08:42:48,0.251,0.084,99.330,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2320175104.0,863612928.0,6090870784.0,24344416256.0,4298028.0,178739.0
12-04 08:42:49,0.335,0.251,99.329,0.0,0.0,0.084,0.0,49152.0,0.0,11.0,2320494592.0,863612928.0,6094368768.0,24340598784.0,4147125.0,170701.0
12-04 08:42:50,0.252,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2319769600.0,863612928.0,6098079744.0,24337612800.0,3882895.0,157885.0
12-04 08:42:51,0.083,0.083,99.583,0.250,0.0,0.0,0.0,86016.0,0.0,7.0,2320138240.0,863612928.0,6097899520.0,24337424384.0,10888.0,8588.0
12-04 08:42:52,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319958016.0,863612928.0,6099214336.0,24336289792.0,1651426.0,77868.0
12-04 08:42:53,0.084,0.0,99.833,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2320015360.0,863612928.0,6099791872.0,24335654912.0,668194.0,38310.0
12-04 08:42:54,0.250,0.749,98.585,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2319417344.0,863612928.0,6111850496.0,24324194304.0,4166269.0,170573.0
12-04 08:42:55,0.419,0.252,98.909,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2319200256.0,863612928.0,6119735296.0,24316526592.0,8659630.0,242376.0
12-04 08:42:56,0.334,0.334,98.829,0.0,0.0,0.502,0.0,77824.0,0.0,5.0,2319523840.0,863612928.0,6124605440.0,24311332864.0,5252453.0,196558.0
12-04 08:42:57,0.419,0.419,98.826,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2319261696.0,863612928.0,6130450432.0,24305750016.0,6400444.0,194653.0
12-04 08:42:58,0.502,0.335,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319593472.0,863612928.0,6135341056.0,24300527616.0,5772978.0,216791.0
12-04 08:42:59,0.418,0.418,98.828,0.0,0.0,0.335,0.0,112427008.0,0.0,113.0,2320138240.0,863612928.0,6139891712.0,24295432192.0,5249231.0,176303.0
12-04 08:43:00,0.334,0.417,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319851520.0,863612928.0,6143545344.0,24292065280.0,4001174.0,166635.0
12-04 08:43:01,0.419,0.168,99.245,0.0,0.0,0.168,0.0,102400.0,0.0,8.0,2320068608.0,863612928.0,6147948544.0,24287444992.0,4832331.0,197948.0
12-04 08:43:02,0.750,0.250,98.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320101376.0,863612928.0,6151118848.0,24284241920.0,3838636.0,163737.0
12-04 08:43:03,0.586,0.251,98.911,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2320113664.0,863612928.0,6155337728.0,24280010752.0,4513054.0,190701.0
12-04 08:43:04,0.084,0.336,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320183296.0,863612928.0,6159298560.0,24275980288.0,4447758.0,182468.0
12-04 08:43:05,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2320203776.0,863612928.0,6163230720.0,24272027648.0,4486249.0,182207.0
12-04 08:43:06,0.502,0.251,98.997,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2320519168.0,863612928.0,6166806528.0,24268136448.0,4232674.0,176292.0
12-04 08:43:07,0.418,0.251,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2320748544.0,863612928.0,6170320896.0,24264392704.0,4039393.0,175591.0
12-04 08:43:08,0.585,0.334,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320621568.0,863612928.0,6174466048.0,24260374528.0,4440550.0,182593.0
12-04 08:43:09,0.335,0.335,99.079,0.084,0.0,0.167,0.0,32768.0,0.0,3.0,2320449536.0,863612928.0,6178287616.0,24256724992.0,4093032.0,169372.0
12-04 08:43:10,0.336,0.168,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2320674816.0,863612928.0,6181761024.0,24253026304.0,4176484.0,185653.0
12-04 08:43:11,0.335,0.335,99.078,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2320666624.0,863612928.0,6185672704.0,24249122816.0,4442032.0,222366.0
12-04 08:43:12,0.503,0.419,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320658432.0,863612928.0,6189793280.0,24245010432.0,4623148.0,184195.0
12-04 08:43:13,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320769024.0,863612928.0,6193332224.0,24241360896.0,4118081.0,171551.0
12-04 08:43:14,0.167,0.502,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2320863232.0,863612928.0,6197063680.0,24237535232.0,4310895.0,185457.0
12-04 08:43:15,0.167,0.668,98.831,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2321014784.0,863612928.0,6200627200.0,24233820160.0,4008476.0,162833.0
12-04 08:43:16,1.090,0.335,98.324,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2321068032.0,863612928.0,6204526592.0,24229867520.0,4292334.0,176742.0
12-04 08:43:17,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321465344.0,863612928.0,6207905792.0,24226091008.0,4055286.0,174272.0
12-04 08:43:18,0.335,0.335,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2321596416.0,863612928.0,6212141056.0,24221724672.0,4418198.0,169270.0
12-04 08:43:19,0.335,0.251,99.162,0.0,0.0,0.251,0.0,61440.0,0.0,2.0,2321862656.0,863612928.0,6216073216.0,24217526272.0,4509637.0,176209.0
12-04 08:43:20,0.251,0.585,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2321993728.0,863612928.0,6219960320.0,24213508096.0,4461021.0,182119.0
12-04 08:43:21,0.419,0.251,99.162,0.084,0.0,0.084,0.0,106496.0,0.0,8.0,2322100224.0,863612928.0,6223724544.0,24209637376.0,4083621.0,170702.0
12-04 08:43:22,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322034688.0,863612928.0,6227456000.0,24205971456.0,4335835.0,174640.0
12-04 08:43:23,0.251,0.167,99.415,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2322071552.0,863612928.0,6229516288.0,24203874304.0,2386807.0,100236.0
12-04 08:43:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,2322198528.0,863612928.0,6229577728.0,24203685888.0,8259.0,5266.0
12-04 08:43:25,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2322423808.0,863612928.0,6230528000.0,24202510336.0,1313376.0,63801.0
12-04 08:43:26,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2322329600.0,863612928.0,6231732224.0,24201400320.0,1108454.0,35299.0
12-04 08:43:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2322329600.0,863612928.0,6231732224.0,24201400320.0,10565.0,7252.0
12-04 08:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2322333696.0,863612928.0,6231736320.0,24201392128.0,27563.0,24786.0
12-04 08:43:29,0.0,0.084,99.833,0.0,0.0,0.084,0.0,93773824.0,0.0,92.0,2322333696.0,863612928.0,6231736320.0,24201392128.0,10312.0,8086.0
12-04 08:43:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322333696.0,863612928.0,6231736320.0,24201392128.0,9486.0,6654.0
12-04 08:43:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2322341888.0,863612928.0,6231736320.0,24201383936.0,12866.0,9553.0
12-04 08:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2322345984.0,863612928.0,6231740416.0,24201375744.0,11094.0,6443.0
12-04 08:43:33,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2322345984.0,863612928.0,6231740416.0,24201375744.0,9705.0,7032.0
12-04 08:43:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2322341888.0,863612928.0,6231744512.0,24201375744.0,11893.0,7785.0
12-04 08:43:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322341888.0,863612928.0,6231744512.0,24201375744.0,9128.0,5907.0
12-04 08:43:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,2322337792.0,863612928.0,6231748608.0,24201375744.0,11107.0,7581.0
12-04 08:43:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322333696.0,863612928.0,6231752704.0,24201375744.0,11815.0,10540.0
12-04 08:43:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322350080.0,863612928.0,6231752704.0,24201359360.0,9541.0,6812.0
12-04 08:43:39,0.083,0.167,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2322350080.0,863612928.0,6231752704.0,24201359360.0,9153.0,5898.0
12-04 08:43:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322345984.0,863612928.0,6231756800.0,24201359360.0,10740.0,7253.0
12-04 08:43:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2322345984.0,863612928.0,6231756800.0,24201359360.0,10223.0,6256.0
12-04 08:43:42,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2322337792.0,863612928.0,6231756800.0,24201367552.0,11641.0,7048.0
12-04 08:43:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322333696.0,863612928.0,6231760896.0,24201367552.0,11955.0,9631.0
12-04 08:43:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322333696.0,863612928.0,6231760896.0,24201367552.0,10783.0,7301.0
12-04 08:43:45,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2322341888.0,863612928.0,6231760896.0,24201359360.0,10815.0,7413.0
12-04 08:43:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2322354176.0,863612928.0,6231764992.0,24201342976.0,9068.0,5617.0
12-04 08:43:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2322354176.0,863612928.0,6231764992.0,24201342976.0,11774.0,9011.0
12-04 08:43:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322354176.0,863612928.0,6231764992.0,24201342976.0,12295.0,8716.0
12-04 08:43:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322350080.0,863612928.0,6231769088.0,24201342976.0,10183.0,6310.0
12-04 08:43:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322358272.0,863612928.0,6231769088.0,24201334784.0,12332.0,8718.0
12-04 08:43:51,0.0,0.084,99.749,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,2322354176.0,863612928.0,6231773184.0,24201334784.0,13005.0,9683.0
12-04 08:43:52,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2322354176.0,863612928.0,6231773184.0,24201334784.0,10015.0,6102.0
12-04 08:43:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322354176.0,863612928.0,6231773184.0,24201334784.0,11401.0,8583.0
12-04 08:43:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,1.0,2322350080.0,863612928.0,6231777280.0,24201334784.0,10945.0,7482.0
12-04 08:43:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322350080.0,863612928.0,6231777280.0,24201334784.0,13852.0,9899.0
12-04 08:43:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2322350080.0,863612928.0,6231777280.0,24201334784.0,9836.0,6000.0
12-04 08:43:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2322354176.0,863612928.0,6231781376.0,24201326592.0,13386.0,11495.0
12-04 08:43:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2322362368.0,863612928.0,6231781376.0,24201318400.0,28535.0,26519.0
12-04 08:43:59,0.167,0.250,99.499,0.0,0.0,0.083,0.0,49152.0,0.0,11.0,2322497536.0,863612928.0,6232727552.0,24200237056.0,1336035.0,69670.0
12-04 08:44:00,0.250,0.167,99.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321895424.0,863612928.0,6234431488.0,24199135232.0,1557205.0,72067.0
12-04 08:44:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2322227200.0,863612928.0,6234312704.0,24198922240.0,9980.0,5621.0
12-04 08:44:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322219008.0,863612928.0,6234312704.0,24198930432.0,13823.0,11327.0
12-04 08:44:03,0.167,0.167,99.582,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2322087936.0,863612928.0,6235713536.0,24197660672.0,1462315.0,71967.0
12-04 08:44:04,0.336,0.252,99.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2322280448.0,863612928.0,6240743424.0,24192438272.0,6015142.0,202723.0
12-04 08:44:05,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322612224.0,863612928.0,6248587264.0,24184262656.0,8570434.0,200092.0
12-04 08:44:06,0.502,0.251,98.912,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,2322804736.0,863612928.0,6253465600.0,24179191808.0,5477895.0,206986.0
12-04 08:44:07,0.420,0.336,98.992,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2322857984.0,863612928.0,6259462144.0,24173142016.0,6726054.0,224983.0
12-04 08:44:08,0.502,0.334,98.579,0.251,0.0,0.334,0.0,24576.0,0.0,3.0,2322907136.0,863612928.0,6265331712.0,24167223296.0,6426207.0,219799.0
12-04 08:44:09,0.335,0.418,98.996,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2323017728.0,863612928.0,6270689280.0,24161755136.0,6067626.0,180495.0
12-04 08:44:10,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323357696.0,863612928.0,6275141632.0,24156962816.0,5014929.0,165818.0
12-04 08:44:11,0.251,0.503,99.079,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2323369984.0,863612928.0,6279274496.0,24152817664.0,4573299.0,173259.0
12-04 08:44:12,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2323714048.0,863612928.0,6283325440.0,24148422656.0,4719210.0,183607.0
12-04 08:44:13,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2323542016.0,863612928.0,6287306752.0,24144613376.0,4504187.0,187471.0
12-04 08:44:14,0.335,0.419,99.078,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2323709952.0,863612928.0,6291742720.0,24140009472.0,4667743.0,195352.0
12-04 08:44:15,0.168,0.419,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2323734528.0,863612928.0,6295764992.0,24135962624.0,4479126.0,181116.0
12-04 08:44:16,0.501,0.334,98.830,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2323865600.0,863612928.0,6299459584.0,24132136960.0,4273399.0,184717.0
12-04 08:44:17,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324140032.0,863612928.0,6303535104.0,24127787008.0,4749044.0,197602.0
12-04 08:44:18,0.417,0.333,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323845120.0,863612928.0,6307758080.0,24123858944.0,4390421.0,182676.0
12-04 08:44:19,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2324500480.0,863612928.0,6311317504.0,24119644160.0,4448877.0,187246.0
12-04 08:44:20,0.335,0.419,99.162,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2324357120.0,863612928.0,6315507712.0,24115597312.0,4487926.0,189462.0
12-04 08:44:21,0.167,0.251,99.247,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2324414464.0,863612928.0,6319513600.0,24111534080.0,4401841.0,184591.0
12-04 08:44:22,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2324754432.0,863612928.0,6322905088.0,24107802624.0,4380844.0,177134.0
12-04 08:44:23,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324860928.0,863612928.0,6327480320.0,24103120896.0,4803076.0,205571.0
12-04 08:44:24,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324766720.0,863612928.0,6331510784.0,24099184640.0,4580113.0,192377.0
12-04 08:44:25,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2324733952.0,863612928.0,6335623168.0,24095105024.0,4467038.0,172504.0
12-04 08:44:26,0.252,0.168,99.328,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2324905984.0,863612928.0,6339514368.0,24091041792.0,4545700.0,182174.0
12-04 08:44:27,2.429,0.503,96.817,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2371231744.0,863612928.0,6343196672.0,24041033728.0,4682864.0,192875.0
12-04 08:44:28,2.176,0.586,97.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337927168.0,863612928.0,6347890688.0,24069644288.0,4523379.0,228889.0
12-04 08:44:29,0.168,0.084,99.580,0.0,0.0,0.168,0.0,69386240.0,0.0,67.0,2338205696.0,863612928.0,6352007168.0,24065249280.0,4602920.0,179239.0
12-04 08:44:30,0.167,0.586,98.996,0.0,0.0,0.251,0.0,49721344.0,0.0,51.0,2338566144.0,863612928.0,6355963904.0,24060932096.0,4503958.0,185479.0
12-04 08:44:31,0.335,0.419,99.079,0.0,0.0,0.168,0.0,126976.0,0.0,9.0,2338508800.0,863612928.0,6359744512.0,24057208832.0,4670190.0,203184.0
12-04 08:44:32,0.335,0.335,98.995,0.251,0.0,0.084,0.0,98304.0,0.0,6.0,2338398208.0,863612928.0,6363066368.0,24053997568.0,3446991.0,158774.0
12-04 08:44:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2338643968.0,863612928.0,6363074560.0,24053743616.0,9930.0,6347.0
12-04 08:44:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,45056.0,0.0,10.0,2338574336.0,863612928.0,6363525120.0,24053362688.0,495492.0,29841.0
12-04 08:44:35,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338996224.0,863612928.0,6365532160.0,24050933760.0,2486681.0,115049.0
12-04 08:44:36,0.251,0.335,99.162,0.0,0.0,0.251,0.0,61440.0,0.0,3.0,2338639872.0,863612928.0,6369095680.0,24047726592.0,3881666.0,163841.0
12-04 08:44:37,0.336,0.336,99.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338934784.0,863612928.0,6375768064.0,24040759296.0,7691469.0,213871.0
12-04 08:44:38,1.341,0.503,97.737,0.084,0.0,0.335,0.0,20480.0,0.0,3.0,2339053568.0,863612928.0,6381879296.0,24034529280.0,6769230.0,229757.0
12-04 08:44:39,0.585,0.334,98.747,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2339110912.0,863612928.0,6387441664.0,24028909568.0,6294590.0,205705.0
12-04 08:44:40,0.419,0.419,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2338926592.0,863612928.0,6392418304.0,24024117248.0,5228595.0,191582.0
12-04 08:44:41,0.335,0.335,98.994,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,2339381248.0,863612928.0,6397820928.0,24018259968.0,6253971.0,223987.0
12-04 08:44:42,0.418,0.418,98.746,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2339721216.0,863612928.0,6402641920.0,24013099008.0,5660481.0,217077.0
12-04 08:44:43,0.334,0.667,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339594240.0,863612928.0,6406893568.0,24008974336.0,4267648.0,161366.0
12-04 08:44:44,0.418,0.335,98.828,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2339672064.0,863612928.0,6411153408.0,24004636672.0,4968268.0,184180.0
12-04 08:44:45,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339438592.0,863612928.0,6415351808.0,24000671744.0,4519647.0,170808.0
12-04 08:44:46,0.251,0.418,98.996,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2339844096.0,863612928.0,6419374080.0,23996243968.0,4793928.0,187464.0
12-04 08:44:47,0.501,0.501,98.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339962880.0,863612928.0,6423748608.0,23991750656.0,4858136.0,179738.0
12-04 08:44:48,0.252,0.336,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2340003840.0,863612928.0,6427992064.0,23987466240.0,4590998.0,185533.0
12-04 08:44:49,0.167,0.334,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2340081664.0,863612928.0,6431612928.0,23983767552.0,4278753.0,168157.0
12-04 08:44:50,0.335,0.418,98.745,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,2340319232.0,863612928.0,6436012032.0,23979130880.0,4931954.0,193219.0
12-04 08:44:51,0.667,0.500,98.583,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2340728832.0,863612928.0,6439743488.0,23974989824.0,4511400.0,183495.0
12-04 08:44:52,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340544512.0,863612928.0,6443610112.0,23971307520.0,4054878.0,169673.0
12-04 08:44:53,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340769792.0,863612928.0,6448164864.0,23966527488.0,5172349.0,190533.0
12-04 08:44:54,0.251,0.419,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341044224.0,863612928.0,6452477952.0,23961939968.0,4919682.0,197801.0
12-04 08:44:55,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2340892672.0,863612928.0,6455738368.0,23958831104.0,3505057.0,155555.0
12-04 08:44:56,0.251,0.335,99.078,0.084,0.0,0.251,0.0,81920.0,0.0,7.0,2341138432.0,863612928.0,6460112896.0,23954210816.0,5063443.0,181745.0
12-04 08:44:57,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2341007360.0,863612928.0,6463860736.0,23950594048.0,4057387.0,164020.0
12-04 08:44:58,0.419,0.252,98.993,0.0,0.0,0.336,0.0,4096.0,0.0,1.0,2341646336.0,863612928.0,6468358144.0,23945457664.0,5245849.0,207519.0
12-04 08:44:59,0.251,0.251,99.162,0.0,0.0,0.335,0.0,52150272.0,0.0,51.0,2342109184.0,863612928.0,6472212480.0,23941140480.0,4398671.0,166160.0
12-04 08:45:00,0.168,0.252,99.580,0.0,0.0,0.0,0.0,68300800.0,0.0,68.0,2342166528.0,863612928.0,6476169216.0,23937126400.0,4279855.0,180562.0
12-04 08:45:01,0.417,0.167,99.082,0.0,0.0,0.334,0.0,126976.0,0.0,9.0,2341982208.0,863612928.0,6480195584.0,23933284352.0,4652086.0,174744.0
12-04 08:45:02,3.280,0.673,95.711,0.168,0.0,0.168,0.0,24576.0,0.0,2.0,2390454272.0,863612928.0,6483820544.0,23881187328.0,4342946.0,216829.0
12-04 08:45:03,33.723,1.669,64.274,0.0,0.0,0.334,0.0,98304.0,0.0,24.0,2677190656.0,863612928.0,6487040000.0,23591231488.0,5105901.0,522941.0
12-04 08:45:04,4.921,0.334,94.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2700292096.0,863612928.0,6488301568.0,23566868480.0,4675820.0,451334.0
12-04 08:45:05,4.508,0.501,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2724442112.0,863612928.0,6488322048.0,23542697984.0,11399575.0,500350.0
12-04 08:45:06,3.183,0.419,96.231,0.0,0.0,0.168,0.0,135168.0,0.0,5.0,2728468480.0,863612928.0,6490423296.0,23536570368.0,10332958.0,575876.0
12-04 08:45:07,4.202,0.252,95.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2733846528.0,863612928.0,6493384704.0,23528230912.0,14676918.0,637785.0
12-04 08:45:08,2.680,0.419,96.566,0.168,0.0,0.168,0.0,40960.0,0.0,8.0,2736349184.0,863612928.0,6497632256.0,23521480704.0,13613635.0,666852.0
12-04 08:45:09,3.664,0.500,95.587,0.0,0.0,0.250,0.0,106496.0,0.0,22.0,2734948352.0,863612928.0,6501494784.0,23519019008.0,14377317.0,654414.0
12-04 08:45:10,2.594,0.418,96.569,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2737815552.0,863612928.0,6505611264.0,23512035328.0,15082431.0,659006.0
12-04 08:45:11,3.350,0.670,95.645,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2740203520.0,863612928.0,6511992832.0,23503265792.0,15900775.0,703408.0
12-04 08:45:12,2.931,0.335,96.482,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2740674560.0,863612928.0,6517637120.0,23497150464.0,17119663.0,670096.0
12-04 08:45:13,2.926,0.502,96.488,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2741649408.0,863612928.0,6523346944.0,23490465792.0,14730451.0,657671.0
12-04 08:45:14,2.764,0.419,96.399,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,2745483264.0,863612928.0,6527250432.0,23482728448.0,16303378.0,687477.0
12-04 08:45:15,2.263,0.419,97.066,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2745495552.0,863612928.0,6532788224.0,23477178368.0,13225302.0,638678.0
12-04 08:45:16,3.020,0.503,96.225,0.0,0.0,0.252,0.0,81920.0,0.0,5.0,2749198336.0,863612928.0,6538104832.0,23468158976.0,17345562.0,702993.0
12-04 08:45:17,2.510,0.335,96.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2747940864.0,863612928.0,6542909440.0,23464611840.0,13983971.0,641916.0
12-04 08:45:18,2.764,0.503,96.399,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2747301888.0,863612928.0,6546214912.0,23461945344.0,14290447.0,661238.0
12-04 08:45:19,2.594,0.335,96.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2748551168.0,863612928.0,6551572480.0,23455338496.0,16320615.0,682176.0
12-04 08:45:20,2.515,0.419,96.815,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2753646592.0,863612928.0,6555328512.0,23446487040.0,12858967.0,643575.0
12-04 08:45:21,2.766,0.335,96.563,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2756476928.0,863612928.0,6559690752.0,23439294464.0,16373338.0,702113.0
12-04 08:45:22,3.091,0.251,96.408,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2753552384.0,863612928.0,6563602432.0,23438307328.0,11812777.0,637255.0
12-04 08:45:23,2.179,0.251,97.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2754953216.0,863612928.0,6568071168.0,23432437760.0,12828209.0,634311.0
12-04 08:45:24,2.437,0.336,97.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2755092480.0,863612928.0,6571802624.0,23428567040.0,14660050.0,618579.0
12-04 08:45:25,3.008,0.585,96.157,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2754891776.0,863612928.0,6576357376.0,23424212992.0,17131019.0,718616.0
12-04 08:45:26,2.349,0.419,96.896,0.084,0.0,0.252,0.0,81920.0,0.0,7.0,2753130496.0,863612928.0,6580137984.0,23422193664.0,14213394.0,660548.0
12-04 08:45:27,3.086,0.584,96.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2746077184.0,863612928.0,6584426496.0,23424958464.0,12849440.0,657474.0
12-04 08:45:28,3.180,0.251,96.234,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2738245632.0,863612928.0,6588436480.0,23428780032.0,15864991.0,703309.0
12-04 08:45:29,2.517,0.419,96.896,0.0,0.0,0.168,0.0,32555008.0,0.0,31.0,2739396608.0,863612928.0,6592462848.0,23423602688.0,13532336.0,661021.0
12-04 08:45:30,3.015,0.335,96.482,0.0,0.0,0.168,0.0,88227840.0,0.0,87.0,2741096448.0,863612928.0,6596427776.0,23417937920.0,16071250.0,686934.0
12-04 08:45:31,2.170,0.417,96.995,0.083,0.0,0.334,0.0,106496.0,0.0,8.0,2742435840.0,863612928.0,6600613888.0,23412412416.0,12137107.0,644603.0
12-04 08:45:32,2.603,0.672,96.558,0.084,0.0,0.084,0.0,73728.0,0.0,6.0,2743566336.0,863612928.0,6604595200.0,23407300608.0,15537260.0,670068.0
12-04 08:45:33,2.347,0.335,97.150,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2744348672.0,863612928.0,6608461824.0,23402651648.0,12450530.0,641906.0
12-04 08:45:34,2.596,0.335,96.734,0.0,0.0,0.335,0.0,57344.0,0.0,2.0,2744328192.0,863612928.0,6612340736.0,23398793216.0,15724830.0,670387.0
12-04 08:45:35,2.010,0.419,97.320,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742521856.0,863612928.0,6616322048.0,23396618240.0,13857635.0,634161.0
12-04 08:45:36,2.998,0.250,96.253,0.0,0.0,0.500,0.0,81920.0,0.0,4.0,2744684544.0,863612928.0,6619762688.0,23391014912.0,13600053.0,631143.0
12-04 08:45:37,2.092,0.502,97.238,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2745929728.0,863612928.0,6623780864.0,23385751552.0,12231047.0,618376.0
12-04 08:45:38,2.596,0.503,96.482,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2751381504.0,863612928.0,6627741696.0,23376338944.0,15832129.0,668188.0
12-04 08:45:39,2.680,0.419,96.650,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2750685184.0,863612928.0,6632050688.0,23372726272.0,16193834.0,679061.0
12-04 08:45:40,2.176,0.335,97.155,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2750947328.0,863612928.0,6636695552.0,23367819264.0,12727765.0,621893.0
12-04 08:45:41,2.757,0.501,96.742,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2751152128.0,863612928.0,6638182400.0,23366127616.0,12934868.0,541670.0
12-04 08:45:42,1.754,0.251,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2749812736.0,863612928.0,6638276608.0,23367372800.0,9207850.0,386115.0
12-04 08:45:43,0.585,0.167,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2749059072.0,863612928.0,6639169536.0,23367233536.0,3389163.0,83829.0
12-04 08:45:44,0.251,0.167,99.163,0.167,0.0,0.251,0.0,69632.0,0.0,15.0,2750066688.0,863612928.0,6642819072.0,23362576384.0,6100381.0,180508.0
12-04 08:45:45,0.838,0.419,98.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2753298432.0,863612928.0,6649884672.0,23352279040.0,9171322.0,269534.0
12-04 08:45:46,0.418,0.251,99.164,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2753171456.0,863612928.0,6655041536.0,23347249152.0,5283290.0,187972.0
12-04 08:45:47,0.168,0.420,99.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2753474560.0,863612928.0,6661218304.0,23340769280.0,7098251.0,235206.0
12-04 08:45:48,0.419,0.419,98.911,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2753933312.0,863612928.0,6665629696.0,23335899136.0,5166930.0,197627.0
12-04 08:45:49,0.251,0.502,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2753916928.0,863612928.0,6670409728.0,23331135488.0,5388893.0,187045.0
12-04 08:45:50,0.336,0.336,99.160,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,2754228224.0,863612928.0,6675496960.0,23325736960.0,5552300.0,176907.0
12-04 08:45:51,7.827,0.583,91.174,0.0,0.0,0.416,0.0,212992.0,0.0,29.0,2756485120.0,863612928.0,6680002560.0,23318974464.0,9276008.0,416450.0
12-04 08:45:52,5.745,0.583,93.422,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2756915200.0,863612928.0,6683680768.0,23314866176.0,6565877.0,1013876.0
12-04 08:45:53,5.342,0.417,94.073,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2756640768.0,863612928.0,6688251904.0,23310569472.0,5945628.0,998263.0
12-04 08:45:54,5.500,0.417,93.667,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2759348224.0,863612928.0,6691717120.0,23304396800.0,6611979.0,1026998.0
12-04 08:45:55,4.778,0.671,94.300,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2760663040.0,863612928.0,6695526400.0,23299272704.0,6789425.0,1048646.0
12-04 08:45:56,5.838,0.417,93.161,0.167,0.0,0.417,0.0,131072.0,0.0,7.0,2760790016.0,863612928.0,6699294720.0,23295377408.0,6063002.0,1044714.0
12-04 08:45:57,5.917,0.500,93.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2762371072.0,863612928.0,6703284224.0,23289806848.0,6506367.0,1025213.0
12-04 08:45:58,6.549,0.252,93.115,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2755805184.0,863612928.0,6707769344.0,23291887616.0,6419561.0,1047576.0
12-04 08:45:59,5.495,0.583,93.672,0.0,0.0,0.250,0.0,16777216.0,0.0,16.0,2755469312.0,863612928.0,6713237504.0,23286755328.0,8244788.0,1029575.0
12-04 08:46:00,5.254,0.250,94.412,0.0,0.0,0.083,0.0,103747584.0,0.0,102.0,2755919872.0,863612928.0,6713352192.0,23286190080.0,1966361.0,845442.0
12-04 08:46:01,5.546,0.497,93.791,0.0,0.0,0.166,0.0,102400.0,0.0,8.0,2755977216.0,863612928.0,6713356288.0,23286128640.0,1971017.0,849184.0
12-04 08:46:02,5.624,0.496,93.714,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2756325376.0,863612928.0,6713356288.0,23285780480.0,2134702.0,847942.0
12-04 08:46:03,5.0,0.417,94.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2756739072.0,863612928.0,6713356288.0,23285366784.0,1968949.0,847460.0
12-04 08:46:04,5.736,0.333,93.849,0.0,0.0,0.083,0.0,45056.0,0.0,1.0,2754498560.0,863612928.0,6713360384.0,23287603200.0,2084285.0,849036.0
12-04 08:46:05,5.079,0.333,94.421,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2754531328.0,863612928.0,6713360384.0,23287570432.0,1972982.0,841372.0
12-04 08:46:06,5.004,0.250,94.746,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2754826240.0,863612928.0,6713364480.0,23287271424.0,1970594.0,842523.0
12-04 08:46:07,5.175,0.334,94.407,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2755203072.0,863612928.0,6713368576.0,23286890496.0,1970480.0,849997.0
12-04 08:46:08,4.766,0.251,94.649,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2754220032.0,863612928.0,6713368576.0,23287873536.0,1996709.0,862097.0
12-04 08:46:09,5.175,0.250,94.491,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2749108224.0,863612928.0,6713372672.0,23292981248.0,2054527.0,851660.0
12-04 08:46:10,4.917,0.500,94.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2749255680.0,863612928.0,6713372672.0,23292833792.0,1969901.0,848390.0
12-04 08:46:11,4.933,0.251,94.732,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2749251584.0,863612928.0,6713376768.0,23292833792.0,2059301.0,849429.0
12-04 08:46:12,4.742,0.582,94.592,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2749251584.0,863612928.0,6713376768.0,23292833792.0,1970887.0,843652.0
12-04 08:46:13,4.758,0.250,94.908,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2749284352.0,863612928.0,6713376768.0,23292801024.0,1969798.0,849866.0
12-04 08:46:14,4.515,0.585,94.649,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2749247488.0,863612928.0,6713380864.0,23292833792.0,1991088.0,859713.0
12-04 08:46:15,4.686,0.418,94.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2749628416.0,863612928.0,6713380864.0,23292452864.0,2126795.0,844260.0
12-04 08:46:16,4.992,0.499,94.426,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2749755392.0,863612928.0,6713380864.0,23292325888.0,1969844.0,851404.0
12-04 08:46:17,4.264,0.585,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2750259200.0,863612928.0,6713384960.0,23291817984.0,1980639.0,848008.0
12-04 08:46:18,4.359,0.335,95.306,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2751037440.0,863612928.0,6713384960.0,23291039744.0,2048056.0,844597.0
12-04 08:46:19,4.686,0.418,94.812,0.0,0.0,0.084,0.0,86016.0,0.0,17.0,2751787008.0,863612928.0,6713389056.0,23290286080.0,1971095.0,843686.0
12-04 08:46:20,4.663,0.333,94.671,0.250,0.0,0.083,0.0,24576.0,0.0,2.0,2752294912.0,863612928.0,6713389056.0,23289778176.0,2130332.0,850720.0
12-04 08:46:21,4.351,0.502,95.063,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2752962560.0,863612928.0,6713389056.0,23289110528.0,1975586.0,866124.0
12-04 08:46:22,5.088,0.250,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2753687552.0,863612928.0,6713393152.0,23288381440.0,1966934.0,841626.0
12-04 08:46:23,4.770,0.251,94.895,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,2754027520.0,863612928.0,6713393152.0,23288041472.0,2030168.0,849782.0
12-04 08:46:24,3.940,0.419,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2754027520.0,863612928.0,6713393152.0,23288041472.0,1997620.0,842856.0
12-04 08:46:25,4.746,0.416,94.671,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2754150400.0,863612928.0,6713397248.0,23287914496.0,1969627.0,844766.0
12-04 08:46:26,4.355,0.335,94.975,0.168,0.0,0.168,0.0,86016.0,0.0,8.0,2754220032.0,863612928.0,6713397248.0,23287844864.0,1978208.0,869817.0
12-04 08:46:27,4.261,0.501,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2754531328.0,863612928.0,6713397248.0,23287533568.0,2203069.0,846392.0
12-04 08:46:28,4.020,0.335,95.477,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2754654208.0,863612928.0,6713401344.0,23287406592.0,1984558.0,863084.0
12-04 08:46:29,4.500,0.417,95.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2754654208.0,863612928.0,6713401344.0,23287406592.0,1918102.0,845768.0
12-04 08:46:30,4.921,0.250,94.662,0.0,0.0,0.167,0.0,487424.0,0.0,3.0,2755035136.0,863612928.0,6713401344.0,23287025664.0,2187873.0,847306.0
12-04 08:46:31,3.936,0.503,95.310,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2755158016.0,863612928.0,6713405440.0,23286898688.0,1966427.0,843141.0
12-04 08:46:32,4.431,0.418,94.900,0.167,0.0,0.084,0.0,81920.0,0.0,8.0,2755379200.0,863612928.0,6713405440.0,23286677504.0,2086639.0,849549.0
12-04 08:46:33,4.523,0.168,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2755919872.0,863612928.0,6713405440.0,23286136832.0,1974581.0,845234.0
12-04 08:46:34,4.104,0.335,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2756169728.0,863612928.0,6713409536.0,23285882880.0,2088791.0,843970.0
12-04 08:46:35,4.686,0.167,94.895,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2757091328.0,863612928.0,6713409536.0,23284961280.0,1962853.0,849111.0
12-04 08:46:36,4.862,0.335,94.803,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2755424256.0,863612928.0,6713413632.0,23286624256.0,1979370.0,843021.0
12-04 08:46:37,4.037,0.336,95.542,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2755526656.0,863612928.0,6713417728.0,23286517760.0,2048831.0,848299.0
12-04 08:46:38,4.362,0.252,95.134,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2756227072.0,863612928.0,6713417728.0,23285817344.0,1971236.0,848044.0
12-04 08:46:39,4.188,0.251,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2756911104.0,863612928.0,6713421824.0,23285129216.0,1969472.0,842035.0
12-04 08:46:40,3.775,0.503,95.554,0.0,0.0,0.168,0.0,61440.0,0.0,3.0,2757292032.0,863612928.0,6713421824.0,23284748288.0,2094958.0,846338.0
12-04 08:46:41,3.946,0.504,95.550,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2757324800.0,863612928.0,6713421824.0,23284715520.0,1966431.0,842853.0
12-04 08:46:42,4.013,0.418,95.401,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2757799936.0,863612928.0,6713421824.0,23284240384.0,2008082.0,846675.0
12-04 08:46:43,4.191,0.419,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2758017024.0,863612928.0,6713425920.0,23284019200.0,2057807.0,842882.0
12-04 08:46:44,3.859,0.503,95.470,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2758557696.0,863612928.0,6713425920.0,23283478528.0,1972589.0,849925.0
12-04 08:46:45,4.188,0.419,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2759827456.0,863612928.0,6713425920.0,23282208768.0,2089614.0,845599.0
12-04 08:46:46,4.107,0.419,95.390,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2760458240.0,863612928.0,6713430016.0,23281573888.0,1970789.0,845244.0
12-04 08:46:47,4.023,0.335,95.390,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2761093120.0,863612928.0,6713430016.0,23280939008.0,2268530.0,868049.0
12-04 08:46:48,4.027,0.168,95.721,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2760491008.0,863612928.0,6713434112.0,23281537024.0,1983982.0,844700.0
12-04 08:46:49,4.279,0.419,95.302,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760708096.0,863612928.0,6713434112.0,23281319936.0,1969398.0,845291.0
12-04 08:46:50,4.762,0.418,94.403,0.334,0.0,0.084,0.0,12288.0,0.0,2.0,2761089024.0,863612928.0,6713434112.0,23280939008.0,2017799.0,847388.0
12-04 08:46:51,3.529,0.084,96.303,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2761084928.0,863612928.0,6713438208.0,23280939008.0,1646644.0,728608.0
12-04 08:46:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761084928.0,863612928.0,6713438208.0,23280939008.0,10205.0,8431.0
12-04 08:46:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761719808.0,863612928.0,6713438208.0,23280304128.0,24645.0,10256.0
12-04 08:46:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2761715712.0,863612928.0,6713442304.0,23280304128.0,9046.0,5228.0
12-04 08:46:55,0.167,0.0,99.750,0.0,0.0,0.083,0.0,53248.0,0.0,12.0,2762252288.0,863612928.0,6713442304.0,23279767552.0,13831.0,148991.0
12-04 08:46:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2762158080.0,863612928.0,6713442304.0,23279861760.0,11542.0,9572.0
12-04 08:46:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2762153984.0,863612928.0,6713446400.0,23279861760.0,10993.0,6819.0
12-04 08:46:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2762973184.0,863612928.0,6713446400.0,23279042560.0,90518.0,110901.0
12-04 08:46:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2762670080.0,863612928.0,6713450496.0,23279341568.0,10603.0,6560.0
12-04 08:47:00,4.337,0.250,95.329,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2762661888.0,863612928.0,6713450496.0,23279349760.0,924279.0,153103.0
12-04 08:47:01,4.027,0.419,95.470,0.0,0.0,0.084,0.0,98304.0,0.0,5.0,2762829824.0,863612928.0,6713454592.0,23279177728.0,2029618.0,862870.0
12-04 08:47:02,4.030,0.168,95.382,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,2763079680.0,863612928.0,6713458688.0,23278923776.0,1998262.0,862719.0
12-04 08:47:03,4.184,0.335,95.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2763333632.0,863612928.0,6713458688.0,23278669824.0,2007272.0,860999.0
12-04 08:47:04,4.682,0.251,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2763714560.0,863612928.0,6713458688.0,23278288896.0,2008538.0,861400.0
12-04 08:47:05,4.519,0.251,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2763677696.0,863612928.0,6713462784.0,23278321664.0,2004047.0,858295.0
12-04 08:47:06,4.355,0.084,95.310,0.0,0.0,0.251,0.0,61440.0,0.0,5.0,2763837440.0,863612928.0,6713462784.0,23278161920.0,2001369.0,858398.0
12-04 08:47:07,4.114,0.168,95.550,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2763829248.0,863612928.0,6713470976.0,23278161920.0,2000588.0,857813.0
12-04 08:47:08,4.663,0.500,94.588,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2763796480.0,863612928.0,6713470976.0,23278194688.0,2044998.0,857136.0
12-04 08:47:09,4.439,0.251,95.059,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2763956224.0,863612928.0,6713470976.0,23278034944.0,2002582.0,868680.0
12-04 08:47:10,3.869,0.336,95.627,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2764206080.0,863612928.0,6713475072.0,23277780992.0,2021747.0,864284.0
12-04 08:47:11,4.351,0.335,95.146,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2764173312.0,863612928.0,6713475072.0,23277813760.0,2001907.0,859206.0
12-04 08:47:12,4.268,0.669,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2764328960.0,863612928.0,6713479168.0,23277654016.0,2102235.0,866939.0
12-04 08:47:13,4.937,0.251,94.561,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2764759040.0,863612928.0,6713479168.0,23277223936.0,2002110.0,862298.0
12-04 08:47:14,4.519,0.251,94.895,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2764832768.0,863612928.0,6713483264.0,23277146112.0,2277741.0,861749.0
12-04 08:47:15,4.428,0.334,95.071,0.0,0.0,0.167,0.0,57344.0,0.0,1.0,2764832768.0,863612928.0,6713483264.0,23277146112.0,2000365.0,858077.0
12-04 08:47:16,4.359,0.419,95.222,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2764832768.0,863612928.0,6713483264.0,23277146112.0,2081647.0,856205.0
12-04 08:47:17,4.439,0.419,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2764959744.0,863612928.0,6713483264.0,23277019136.0,1999622.0,856103.0
12-04 08:47:18,4.431,0.334,94.983,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2765504512.0,863612928.0,6713487360.0,23276470272.0,2003717.0,871191.0
12-04 08:47:19,5.117,0.168,94.631,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2765463552.0,863612928.0,6713487360.0,23276511232.0,2097807.0,859321.0
12-04 08:47:20,4.603,0.251,94.895,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2766032896.0,863612928.0,6713491456.0,23275937792.0,2053953.0,866477.0
12-04 08:47:21,4.678,0.251,94.904,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2766475264.0,863612928.0,6713491456.0,23275495424.0,2007683.0,861664.0
12-04 08:47:22,4.663,0.416,94.754,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2766983168.0,863612928.0,6713491456.0,23274987520.0,2047336.0,855693.0
12-04 08:47:23,4.188,0.419,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2767106048.0,863612928.0,6713495552.0,23274860544.0,1999705.0,855733.0
12-04 08:47:24,4.104,0.419,95.394,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2767233024.0,863612928.0,6713495552.0,23274733568.0,1998965.0,858227.0
12-04 08:47:25,4.188,0.251,95.310,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2767392768.0,863612928.0,6713495552.0,23274573824.0,2159505.0,862372.0
12-04 08:47:26,4.439,0.251,95.059,0.168,0.0,0.084,0.0,86016.0,0.0,7.0,2767736832.0,863612928.0,6713499648.0,23274225664.0,2000020.0,857641.0
12-04 08:47:27,4.698,0.252,94.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2767990784.0,863612928.0,6713499648.0,23273971712.0,2004779.0,868404.0
12-04 08:47:28,4.428,0.334,94.987,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2767990784.0,863612928.0,6713499648.0,23273971712.0,2066563.0,878392.0
12-04 08:47:29,4.515,0.334,95.067,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2767986688.0,863612928.0,6713503744.0,23273971712.0,2105078.0,864921.0
12-04 08:47:30,4.515,0.334,94.983,0.0,0.0,0.167,0.0,53248.0,0.0,11.0,2768113664.0,863612928.0,6713503744.0,23273844736.0,2061362.0,859058.0
12-04 08:47:31,4.188,0.335,95.310,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2768240640.0,863612928.0,6713503744.0,23273717760.0,2030644.0,858966.0
12-04 08:47:32,4.355,0.335,94.975,0.251,0.0,0.084,0.0,94208.0,0.0,9.0,2768363520.0,863612928.0,6713507840.0,23273590784.0,2003076.0,858477.0
12-04 08:47:33,4.500,0.500,94.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2768490496.0,863612928.0,6713507840.0,23273463808.0,1917878.0,859459.0
12-04 08:47:34,4.996,0.416,94.505,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2768875520.0,863612928.0,6713511936.0,23273074688.0,2075584.0,854835.0
12-04 08:47:35,4.271,0.335,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2769002496.0,863612928.0,6713511936.0,23272947712.0,2060722.0,861740.0
12-04 08:47:36,4.591,0.334,94.992,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2768715776.0,863612928.0,6713516032.0,23273230336.0,1999741.0,860811.0
12-04 08:47:37,4.344,0.418,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2768789504.0,863612928.0,6713520128.0,23273152512.0,2063502.0,867179.0
12-04 08:47:38,4.195,0.336,95.218,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2770059264.0,863612928.0,6713520128.0,23271882752.0,2009425.0,855530.0
12-04 08:47:39,4.261,0.501,94.987,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2770026496.0,863612928.0,6713520128.0,23271915520.0,2002001.0,881640.0
12-04 08:47:40,4.111,0.336,95.386,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2770022400.0,863612928.0,6713524224.0,23271915520.0,2207903.0,864971.0
12-04 08:47:41,4.268,0.335,95.314,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2770022400.0,863612928.0,6713524224.0,23271915520.0,2015991.0,875716.0
12-04 08:47:42,4.686,0.502,94.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2770018304.0,863612928.0,6713528320.0,23271915520.0,2004779.0,859127.0
12-04 08:47:43,4.114,0.336,95.466,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2770272256.0,863612928.0,6713528320.0,23271661568.0,2000141.0,857992.0
12-04 08:47:44,4.849,0.418,94.398,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2770284544.0,863612928.0,6713528320.0,23271649280.0,1999488.0,856802.0
12-04 08:47:45,4.027,0.419,95.554,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2770395136.0,863612928.0,6713532416.0,23271534592.0,2000634.0,863598.0
12-04 08:47:46,4.523,0.168,95.142,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2770522112.0,863612928.0,6713532416.0,23271407616.0,2135843.0,876799.0
12-04 08:47:47,4.027,0.419,95.554,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2770903040.0,863612928.0,6713532416.0,23271026688.0,2029752.0,865461.0
12-04 08:47:48,4.337,0.584,94.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2771034112.0,863612928.0,6713536512.0,23270891520.0,1997945.0,862514.0
12-04 08:47:49,4.107,0.335,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2771161088.0,863612928.0,6713536512.0,23270764544.0,2012404.0,857807.0
12-04 08:47:50,4.020,0.586,95.310,0.084,0.0,0.0,0.0,65536.0,0.0,3.0,2771349504.0,863612928.0,6713536512.0,23270576128.0,2088219.0,859613.0
12-04 08:47:51,3.869,0.421,95.542,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2771353600.0,863612928.0,6713540608.0,23270567936.0,2001741.0,859657.0
12-04 08:47:52,4.030,0.168,95.718,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2771480576.0,863612928.0,6713540608.0,23270440960.0,2001383.0,857742.0
12-04 08:47:53,4.595,0.334,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2771828736.0,863612928.0,6713540608.0,23270092800.0,2080636.0,856748.0
12-04 08:47:54,4.020,0.419,95.310,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2771857408.0,863612928.0,6713544704.0,23270060032.0,2000231.0,863581.0
12-04 08:47:55,3.940,0.419,95.474,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2771857408.0,863612928.0,6713544704.0,23270060032.0,2014222.0,868304.0
12-04 08:47:56,4.017,0.335,95.230,0.084,0.0,0.335,0.0,77824.0,0.0,7.0,2771984384.0,863612928.0,6713544704.0,23269933056.0,2065428.0,879601.0
12-04 08:47:57,4.373,0.168,95.290,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2771980288.0,863612928.0,6713548800.0,23269933056.0,2003747.0,863013.0
12-04 08:47:58,4.841,0.501,94.407,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2771992576.0,863612928.0,6713548800.0,23269920768.0,2083439.0,872924.0
12-04 08:47:59,4.037,0.168,95.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2771861504.0,863612928.0,6713548800.0,23270051840.0,2005029.0,858759.0
12-04 08:48:00,4.417,0.333,95.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2771865600.0,863612928.0,6713552896.0,23270043648.0,1852892.0,785819.0
12-04 08:48:01,0.084,0.0,99.749,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,2771865600.0,863612928.0,6713552896.0,23270043648.0,155761.0,11637.0
12-04 08:48:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2772942848.0,863612928.0,6713556992.0,23268962304.0,10957.0,144980.0
12-04 08:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772885504.0,863612928.0,6713556992.0,23269019648.0,10070.0,8151.0
12-04 08:48:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2772885504.0,863612928.0,6713556992.0,23269019648.0,12221.0,8151.0
12-04 08:48:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2772881408.0,863612928.0,6713561088.0,23269019648.0,11900.0,9092.0
12-04 08:48:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2772881408.0,863612928.0,6713561088.0,23269019648.0,13044.0,11123.0
12-04 08:48:07,0.083,0.167,99.500,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,2772873216.0,863612928.0,6713569280.0,23269019648.0,13415.0,8462.0
12-04 08:48:08,6.114,0.251,93.551,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,2772750336.0,863612928.0,6713565184.0,23269146624.0,2046442.0,556105.0
12-04 08:48:09,4.087,0.751,94.996,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2772889600.0,863612928.0,6713569280.0,23269003264.0,2042217.0,876120.0
12-04 08:48:10,4.671,0.334,94.912,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2772955136.0,863612928.0,6713573376.0,23268933632.0,2040761.0,876100.0
12-04 08:48:11,4.515,0.251,95.067,0.0,0.0,0.167,0.0,114688.0,0.0,5.0,2772955136.0,863612928.0,6713573376.0,23268933632.0,2124054.0,875025.0
12-04 08:48:12,4.191,0.419,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2773331968.0,863612928.0,6713577472.0,23268552704.0,2046735.0,876105.0
12-04 08:48:13,4.417,0.500,94.667,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,2773585920.0,863612928.0,6713577472.0,23268298752.0,2124292.0,879677.0
12-04 08:48:14,4.439,0.251,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2773614592.0,863612928.0,6713581568.0,23268265984.0,2036569.0,874297.0
12-04 08:48:15,3.936,0.251,95.477,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2773581824.0,863612928.0,6713581568.0,23268298752.0,2032385.0,871487.0
12-04 08:48:16,4.107,0.335,95.390,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,2773676032.0,863612928.0,6713581568.0,23268204544.0,2158060.0,873424.0
12-04 08:48:17,4.184,0.335,95.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2773704704.0,863612928.0,6713585664.0,23268171776.0,2040096.0,873112.0
12-04 08:48:18,4.837,0.417,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774085632.0,863612928.0,6713585664.0,23267790848.0,2162824.0,874451.0
12-04 08:48:19,4.702,0.252,94.794,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2774085632.0,863612928.0,6713585664.0,23267790848.0,2044082.0,879189.0
12-04 08:48:20,4.599,0.418,94.732,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2774081536.0,863612928.0,6713589760.0,23267790848.0,2032359.0,875681.0
12-04 08:48:21,4.420,0.500,94.996,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2774081536.0,863612928.0,6713589760.0,23267790848.0,2127139.0,873939.0
12-04 08:48:22,4.184,0.251,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2774081536.0,863612928.0,6713589760.0,23267790848.0,2044399.0,877137.0
12-04 08:48:23,3.710,0.337,95.953,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774077440.0,863612928.0,6713593856.0,23267790848.0,2183325.0,876081.0
12-04 08:48:24,3.859,0.252,95.721,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2774237184.0,863612928.0,6713593856.0,23267631104.0,2077305.0,869877.0
12-04 08:48:25,4.341,0.417,94.908,0.167,0.0,0.167,0.0,65536.0,0.0,3.0,2774167552.0,863617024.0,6713593856.0,23267696640.0,2208645.0,882238.0
12-04 08:48:26,4.511,0.334,95.071,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2774323200.0,863617024.0,6713597952.0,23267536896.0,2101294.0,871305.0
12-04 08:48:27,4.205,0.252,95.542,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774323200.0,863617024.0,6713597952.0,23267536896.0,2041238.0,867920.0
12-04 08:48:28,4.348,0.251,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2774323200.0,863617024.0,6713597952.0,23267536896.0,2061398.0,892416.0
12-04 08:48:29,4.188,0.503,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2774573056.0,863617024.0,6713602048.0,23267282944.0,2045620.0,872928.0
12-04 08:48:30,4.188,0.168,95.477,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2774573056.0,863617024.0,6713602048.0,23267282944.0,2092604.0,874470.0
12-04 08:48:31,3.697,0.504,95.546,0.084,0.0,0.168,0.0,73728.0,0.0,7.0,2774695936.0,863617024.0,6713606144.0,23267155968.0,2063894.0,875774.0
12-04 08:48:32,4.205,0.168,95.542,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2775330816.0,863617024.0,6713606144.0,23266521088.0,2042545.0,874663.0
12-04 08:48:33,4.362,0.336,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2775465984.0,863617024.0,6713606144.0,23266385920.0,2021864.0,875331.0
12-04 08:48:34,4.599,0.251,94.983,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2775461888.0,863617024.0,6713610240.0,23266385920.0,2008333.0,872802.0
12-04 08:48:35,4.275,0.335,95.138,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2775597056.0,863617024.0,6713610240.0,23266250752.0,2065240.0,869057.0
12-04 08:48:36,3.933,0.586,95.314,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2775592960.0,863617024.0,6713614336.0,23266250752.0,2103328.0,874484.0
12-04 08:48:37,4.587,0.417,94.579,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2775556096.0,863617024.0,6713618432.0,23266283520.0,2038663.0,874386.0
12-04 08:48:38,5.579,0.500,93.838,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2776010752.0,863617024.0,6713618432.0,23265828864.0,2091990.0,893650.0
12-04 08:48:39,4.275,0.335,95.222,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2776096768.0,863617024.0,6713618432.0,23265742848.0,2041709.0,876575.0
12-04 08:48:40,4.254,0.417,94.996,0.0,0.0,0.334,0.0,81920.0,0.0,15.0,2776100864.0,863617024.0,6713622528.0,23265734656.0,2137604.0,872793.0
12-04 08:48:41,4.351,0.335,95.230,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2776260608.0,863617024.0,6713622528.0,23265574912.0,2033917.0,874762.0
12-04 08:48:42,4.511,0.418,95.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2776223744.0,863617024.0,6713626624.0,23265607680.0,2039778.0,871023.0
12-04 08:48:43,3.943,0.252,95.302,0.252,0.0,0.252,0.0,24576.0,0.0,3.0,2776223744.0,863617024.0,6713626624.0,23265607680.0,2031924.0,875133.0
12-04 08:48:44,3.862,0.588,95.550,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2776223744.0,863617024.0,6713626624.0,23265607680.0,2037180.0,873716.0
12-04 08:48:45,4.659,0.416,94.759,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2776219648.0,863617024.0,6713630720.0,23265607680.0,2124639.0,869436.0
12-04 08:48:46,4.355,0.251,95.310,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2776354816.0,863617024.0,6713630720.0,23265472512.0,2045034.0,876354.0
12-04 08:48:47,4.606,0.335,94.975,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2775838720.0,863617024.0,6713630720.0,23265988608.0,2081972.0,873807.0
12-04 08:48:48,4.286,0.252,95.294,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2775670784.0,863617024.0,6713634816.0,23266152448.0,2042936.0,878627.0
12-04 08:48:49,4.591,0.167,94.825,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2775597056.0,863617024.0,6713634816.0,23266226176.0,2042137.0,868786.0
12-04 08:48:50,4.754,0.334,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2775597056.0,863617024.0,6713634816.0,23266226176.0,2111436.0,876677.0
12-04 08:48:51,4.027,0.168,95.554,0.0,0.0,0.252,0.0,61440.0,0.0,5.0,2775846912.0,863617024.0,6713638912.0,23265972224.0,2049339.0,871170.0
12-04 08:48:52,4.195,0.336,95.218,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2776100864.0,863617024.0,6713638912.0,23265718272.0,2031570.0,874899.0
12-04 08:48:53,4.107,0.503,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2776608768.0,863617024.0,6713638912.0,23265210368.0,2031816.0,868499.0
12-04 08:48:54,4.678,0.167,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2776985600.0,863617024.0,6713643008.0,23264829440.0,2103334.0,889544.0
12-04 08:48:55,3.943,0.503,95.386,0.084,0.0,0.084,0.0,57344.0,0.0,3.0,2777493504.0,863617024.0,6713643008.0,23264321536.0,2071313.0,880077.0
12-04 08:48:56,4.188,0.586,95.142,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2777624576.0,863617024.0,6713647104.0,23264186368.0,2034050.0,878469.0
12-04 08:48:57,4.515,0.251,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2777751552.0,863617024.0,6713647104.0,23264059392.0,2086989.0,877581.0
12-04 08:48:58,4.188,0.503,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2779299840.0,863617024.0,6713647104.0,23262511104.0,2063629.0,887618.0
12-04 08:48:59,4.037,0.168,95.627,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2779279360.0,863617024.0,6713651200.0,23262527488.0,2035442.0,874849.0
12-04 08:49:00,4.017,0.502,95.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2779279360.0,863617024.0,6713651200.0,23262527488.0,2058788.0,871376.0
12-04 08:49:01,4.184,0.335,95.230,0.084,0.0,0.167,0.0,73728.0,0.0,7.0,2779406336.0,863617024.0,6713651200.0,23262400512.0,1975966.0,868510.0
12-04 08:49:02,4.282,0.252,95.382,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2779402240.0,863617024.0,6713655296.0,23262400512.0,2148064.0,876698.0
12-04 08:49:03,4.702,0.252,95.046,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2779353088.0,863617024.0,6713655296.0,23262449664.0,2097592.0,872174.0
12-04 08:49:04,3.933,0.418,95.397,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2779353088.0,863617024.0,6713655296.0,23262449664.0,2047238.0,896817.0
12-04 08:49:05,4.686,0.418,94.895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2779475968.0,863617024.0,6713659392.0,23262322688.0,2127257.0,880729.0
12-04 08:49:06,4.330,0.500,94.921,0.0,0.0,0.250,0.0,61440.0,0.0,5.0,2779217920.0,863617024.0,6713663488.0,23262576640.0,2038481.0,894362.0
12-04 08:49:07,3.785,0.421,95.542,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2779246592.0,863617024.0,6713667584.0,23262543872.0,2237985.0,873873.0
12-04 08:49:08,1.756,0.251,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2779308032.0,863617024.0,6713667584.0,23262482432.0,914467.0,403641.0
12-04 08:49:09,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2780897280.0,863617024.0,6713667584.0,23260893184.0,12932.0,152568.0
12-04 08:49:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2780729344.0,863617024.0,6713675776.0,23261052928.0,12532.0,10179.0
12-04 08:49:11,0.167,0.0,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2780729344.0,863617024.0,6713675776.0,23261052928.0,10738.0,6758.0
12-04 08:49:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2780721152.0,863617024.0,6713675776.0,23261061120.0,11418.0,8884.0
12-04 08:49:13,0.0,0.084,99.749,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2780717056.0,863617024.0,6713679872.0,23261061120.0,13654.0,10827.0
12-04 08:49:14,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2780712960.0,863617024.0,6713683968.0,23261061120.0,27005.0,23470.0
12-04 08:49:15,0.0,0.083,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2780704768.0,863617024.0,6713683968.0,23261069312.0,8804.0,5927.0
12-04 08:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2780704768.0,863617024.0,6713683968.0,23261069312.0,10405.0,7283.0
12-04 08:49:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2780704768.0,863617024.0,6713683968.0,23261069312.0,12624.0,10240.0
12-04 08:49:18,6.255,0.417,93.328,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2781851648.0,863617024.0,6713688064.0,23259918336.0,1543758.0,387101.0
12-04 08:49:19,4.526,0.335,94.971,0.168,0.0,0.0,0.0,45056.0,0.0,7.0,2782089216.0,863617024.0,6713688064.0,23259680768.0,2089252.0,895607.0
12-04 08:49:20,4.599,0.334,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2782912512.0,863617024.0,6713692160.0,23258853376.0,2054638.0,887088.0
12-04 08:49:21,4.530,0.168,95.302,0.0,0.0,0.0,0.0,110592.0,0.0,5.0,2783100928.0,863617024.0,6713692160.0,23258664960.0,2073651.0,880698.0
12-04 08:49:22,4.351,0.502,94.895,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2783227904.0,863617024.0,6713692160.0,23258537984.0,2173038.0,891516.0
12-04 08:49:23,4.355,0.335,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2783223808.0,863617024.0,6713696256.0,23258537984.0,2053410.0,910142.0
12-04 08:49:24,4.030,0.336,95.382,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2783223808.0,863617024.0,6713696256.0,23258537984.0,2078818.0,874527.0
12-04 08:49:25,4.678,0.334,94.653,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2783223808.0,863617024.0,6713696256.0,23258537984.0,2174790.0,898848.0
12-04 08:49:26,5.017,0.251,94.565,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2783346688.0,863617024.0,6713700352.0,23258411008.0,2061042.0,895599.0
12-04 08:49:27,5.259,0.250,94.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2783440896.0,863617024.0,6713700352.0,23258316800.0,2071093.0,875394.0
12-04 08:49:28,4.508,0.334,94.825,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2783469568.0,863617024.0,6713704448.0,23258284032.0,2224353.0,909471.0
12-04 08:49:29,4.454,0.252,95.210,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783469568.0,863617024.0,6713704448.0,23258284032.0,2059058.0,891388.0
12-04 08:49:30,4.766,0.251,94.816,0.0,0.0,0.167,0.0,53248.0,0.0,1.0,2783596544.0,863617024.0,6713704448.0,23258157056.0,2176961.0,875732.0
12-04 08:49:31,4.191,0.251,95.138,0.168,0.0,0.251,0.0,94208.0,0.0,8.0,2783592448.0,863617024.0,6713708544.0,23258157056.0,2096551.0,892843.0
12-04 08:49:32,4.674,0.584,94.658,0.0,0.0,0.083,0.0,61440.0,0.0,4.0,2783592448.0,863617024.0,6713708544.0,23258157056.0,2060006.0,891365.0
12-04 08:49:33,4.435,0.335,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2783592448.0,863617024.0,6713708544.0,23258157056.0,2233555.0,880592.0
12-04 08:49:34,4.917,0.333,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2783588352.0,863617024.0,6713712640.0,23258157056.0,2086273.0,895453.0
12-04 08:49:35,4.431,0.418,94.816,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2784096256.0,863617024.0,6713712640.0,23257649152.0,2068018.0,887728.0
12-04 08:49:36,4.446,0.336,95.134,0.0,0.0,0.084,0.0,53248.0,0.0,3.0,2784219136.0,863617024.0,6713716736.0,23257522176.0,2065398.0,878001.0
12-04 08:49:37,4.519,0.335,94.895,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2784215040.0,863617024.0,6713720832.0,23257522176.0,2196723.0,888912.0
12-04 08:49:38,4.268,0.502,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2784985088.0,863617024.0,6713720832.0,23256752128.0,2021545.0,887971.0
12-04 08:49:39,4.519,0.251,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2784976896.0,863617024.0,6713720832.0,23256760320.0,2144973.0,877642.0
12-04 08:49:40,4.526,0.419,94.971,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2785226752.0,863617024.0,6713724928.0,23256506368.0,2100099.0,887224.0
12-04 08:49:41,4.917,0.500,94.333,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2785226752.0,863617024.0,6713724928.0,23256506368.0,2068592.0,894168.0
12-04 08:49:42,4.279,0.252,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2785226752.0,863617024.0,6713724928.0,23256506368.0,1851440.0,877372.0
12-04 08:49:43,4.275,0.251,95.138,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2785222656.0,863617024.0,6713729024.0,23256506368.0,2013615.0,884030.0
12-04 08:49:44,4.610,0.419,94.887,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2785546240.0,863617024.0,6713729024.0,23256182784.0,2269374.0,893575.0
12-04 08:49:45,4.678,0.334,94.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786361344.0,863617024.0,6713733120.0,23255363584.0,2197796.0,878599.0
12-04 08:49:46,3.960,0.337,95.535,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,2787123200.0,863617024.0,6713733120.0,23254601728.0,2104619.0,906079.0
12-04 08:49:47,4.766,0.418,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2787217408.0,863617024.0,6713733120.0,23254507520.0,2192595.0,895675.0
12-04 08:49:48,4.511,0.418,94.737,0.251,0.0,0.084,0.0,24576.0,0.0,2.0,2787627008.0,863617024.0,6713737216.0,23254093824.0,2060512.0,877995.0
12-04 08:49:49,4.435,0.418,95.063,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2787753984.0,863617024.0,6713737216.0,23253966848.0,2085299.0,888440.0
12-04 08:49:50,4.526,0.419,94.971,0.0,0.0,0.084,0.0,61440.0,0.0,13.0,2787880960.0,863617024.0,6713737216.0,23253839872.0,2074770.0,894965.0
12-04 08:49:51,4.275,0.419,95.138,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2787876864.0,863617024.0,6713741312.0,23253839872.0,2065166.0,879441.0
12-04 08:49:52,4.195,0.336,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2787876864.0,863617024.0,6713741312.0,23253839872.0,2079149.0,886755.0
12-04 08:49:53,4.694,0.168,94.887,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2788003840.0,863617024.0,6713741312.0,23253712896.0,2071063.0,890192.0
12-04 08:49:54,4.603,0.586,94.393,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2788007936.0,863617024.0,6713745408.0,23253704704.0,2056890.0,876592.0
12-04 08:49:55,5.083,0.333,94.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2788007936.0,863617024.0,6713745408.0,23253704704.0,2087254.0,888737.0
12-04 08:49:56,4.428,0.334,94.904,0.0,0.0,0.334,0.0,61440.0,0.0,5.0,2788007936.0,863617024.0,6713745408.0,23253704704.0,2078714.0,891316.0
12-04 08:49:57,4.424,0.250,95.242,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2788130816.0,863617024.0,6713749504.0,23253577728.0,1713193.0,870343.0
12-04 08:49:58,4.962,0.421,94.533,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786254848.0,863617024.0,6713749504.0,23255453696.0,1813830.0,895811.0
12-04 08:49:59,4.614,0.168,95.050,0.0,0.0,0.168,0.0,20480.0,0.0,5.0,2785153024.0,863617024.0,6713753600.0,23256551424.0,2269645.0,897573.0
12-04 08:50:00,4.261,0.334,95.071,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2785812480.0,863617024.0,6713753600.0,23255891968.0,1808312.0,873832.0
12-04 08:50:01,4.439,0.419,95.059,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2786103296.0,863617024.0,6713753600.0,23255601152.0,2373632.0,885505.0
12-04 08:50:02,4.268,0.335,95.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786447360.0,863617024.0,6713757696.0,23255252992.0,1976897.0,888298.0
12-04 08:50:03,4.030,0.252,95.634,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786988032.0,863617024.0,6713757696.0,23254712320.0,1690951.0,870297.0
12-04 08:50:04,4.435,0.335,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2787282944.0,863617024.0,6713757696.0,23254417408.0,1707163.0,873973.0
12-04 08:50:05,5.0,0.417,94.417,0.0,0.0,0.167,0.0,53248.0,0.0,1.0,2787373056.0,863617024.0,6713761792.0,23254323200.0,2105849.0,889327.0
12-04 08:50:06,4.040,0.337,95.455,0.084,0.0,0.084,0.0,94208.0,0.0,8.0,2787373056.0,863617024.0,6713761792.0,23254323200.0,2310707.0,899767.0
12-04 08:50:07,4.663,0.416,94.671,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2787500032.0,863617024.0,6713769984.0,23254188032.0,2170152.0,884960.0
12-04 08:50:08,5.025,0.168,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2787500032.0,863617024.0,6713769984.0,23254188032.0,2394671.0,908711.0
12-04 08:50:09,4.530,0.252,95.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2787504128.0,863617024.0,6713774080.0,23254179840.0,2409669.0,882066.0
12-04 08:50:10,4.667,0.417,94.833,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2787487744.0,863617024.0,6713774080.0,23254196224.0,1988885.0,882142.0
12-04 08:50:11,4.511,0.334,95.071,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2787581952.0,863617024.0,6713774080.0,23254102016.0,2233647.0,890977.0
12-04 08:50:12,4.530,0.168,95.050,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2787737600.0,863617024.0,6713778176.0,23253942272.0,2219009.0,888755.0
12-04 08:50:13,5.175,0.167,94.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2787737600.0,863617024.0,6713778176.0,23253942272.0,2243477.0,880739.0
12-04 08:50:14,4.706,0.336,94.790,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2787713024.0,863617024.0,6713778176.0,23253966848.0,2315957.0,895594.0
12-04 08:50:15,4.606,0.335,94.891,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2787741696.0,863617024.0,6713782272.0,23253934080.0,2284499.0,895974.0
12-04 08:50:16,4.348,0.418,95.067,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2787835904.0,863617024.0,6713782272.0,23253839872.0,2104033.0,879323.0
12-04 08:50:17,4.125,0.253,95.455,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2787831808.0,863617024.0,6713786368.0,23253839872.0,2081367.0,889545.0
12-04 08:50:18,3.264,0.084,96.318,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2788786176.0,863617024.0,6713786368.0,23252885504.0,1443329.0,566404.0
12-04 08:50:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2788519936.0,863617024.0,6713786368.0,23253151744.0,10875.0,9060.0
12-04 08:50:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2788900864.0,863617024.0,6713790464.0,23252766720.0,12021.0,149073.0
12-04 08:50:21,0.0,0.0,99.916,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2788900864.0,863617024.0,6713790464.0,23252766720.0,8165.0,4693.0
12-04 08:50:22,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2788900864.0,863617024.0,6713790464.0,23252766720.0,12449.0,9429.0
12-04 08:50:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2788896768.0,863617024.0,6713794560.0,23252766720.0,30965.0,30729.0
12-04 08:50:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2788896768.0,863617024.0,6713794560.0,23252766720.0,10899.0,8351.0
12-04 08:50:25,4.606,0.335,95.059,0.0,0.0,0.0,0.0,114688.0,0.0,28.0,2788560896.0,863617024.0,6713798656.0,23253098496.0,1227513.0,245767.0
12-04 08:50:26,4.435,0.418,95.063,0.0,0.0,0.084,0.0,106496.0,0.0,5.0,2788593664.0,863617024.0,6713802752.0,23253061632.0,2114034.0,900381.0
12-04 08:50:27,4.351,0.418,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2789228544.0,863617024.0,6713802752.0,23252426752.0,2101769.0,898710.0
12-04 08:50:28,4.519,0.335,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2789801984.0,863617024.0,6713802752.0,23251853312.0,2133902.0,920734.0
12-04 08:50:29,4.181,0.669,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2790240256.0,863617024.0,6713806848.0,23251410944.0,2096888.0,897537.0
12-04 08:50:30,4.678,0.418,94.653,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2790494208.0,863617024.0,6713806848.0,23251156992.0,2173944.0,902841.0
12-04 08:50:31,4.511,0.501,94.820,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2790621184.0,863617024.0,6713806848.0,23251030016.0,2165205.0,905995.0
12-04 08:50:32,4.845,0.334,94.570,0.0,0.0,0.251,0.0,65536.0,0.0,4.0,2787328000.0,863617024.0,6713810944.0,23254319104.0,2103599.0,923719.0
12-04 08:50:33,5.184,0.251,94.482,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2787061760.0,863617024.0,6713810944.0,23254585344.0,2111543.0,902426.0
12-04 08:50:34,4.359,0.419,95.054,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2786930688.0,863617024.0,6713815040.0,23254712320.0,2241663.0,904116.0
12-04 08:50:35,4.431,0.502,94.983,0.0,0.0,0.084,0.0,49152.0,0.0,1.0,2786963456.0,863617024.0,6713815040.0,23254679552.0,2122605.0,902039.0
12-04 08:50:36,4.523,0.419,94.724,0.168,0.0,0.168,0.0,90112.0,0.0,6.0,2786930688.0,863617024.0,6713815040.0,23254712320.0,2095004.0,894816.0
12-04 08:50:37,4.523,0.251,95.142,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786959360.0,863617024.0,6713819136.0,23254679552.0,2113375.0,902159.0
12-04 08:50:38,4.443,0.503,94.887,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2786177024.0,863617024.0,6713823232.0,23255457792.0,2106609.0,915563.0
12-04 08:50:39,4.526,0.335,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786287616.0,863617024.0,6713823232.0,23255347200.0,2110827.0,910406.0
12-04 08:50:40,4.264,0.251,95.401,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2786410496.0,863617024.0,6713827328.0,23255220224.0,1810170.0,887873.0
12-04 08:50:41,4.663,0.583,94.588,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2786983936.0,863617024.0,6713827328.0,23254646784.0,2102108.0,900312.0
12-04 08:50:42,4.431,0.251,94.983,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2787037184.0,863617024.0,6713827328.0,23254593536.0,2165638.0,899958.0
12-04 08:50:43,4.750,0.500,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2786136064.0,863617024.0,6713831424.0,23255490560.0,2210952.0,902569.0
12-04 08:50:44,4.583,0.667,94.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2786017280.0,863617024.0,6713831424.0,23255609344.0,2377358.0,903877.0
12-04 08:50:45,5.197,0.084,94.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2781724672.0,863617024.0,6713831424.0,23259901952.0,1997545.0,898375.0
12-04 08:50:46,4.177,0.501,95.238,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2781442048.0,863617024.0,6713835520.0,23260180480.0,2092278.0,899320.0
12-04 08:50:47,4.271,0.503,95.142,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2781569024.0,863617024.0,6713835520.0,23260053504.0,2247716.0,903826.0
12-04 08:50:48,4.603,0.335,94.728,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2781818880.0,863617024.0,6713839616.0,23259799552.0,2272697.0,902777.0
12-04 08:50:49,4.591,0.417,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2781962240.0,863617024.0,6713839616.0,23259656192.0,2099228.0,899557.0
12-04 08:50:50,4.446,0.419,94.966,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782089216.0,863617024.0,6713839616.0,23259529216.0,2158332.0,905469.0
12-04 08:50:51,4.100,0.669,95.146,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2782117888.0,863617024.0,6713843712.0,23259496448.0,2103816.0,894253.0
12-04 08:50:52,4.858,0.084,94.975,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2782085120.0,863617024.0,6713843712.0,23259529216.0,2109419.0,903622.0
12-04 08:50:53,4.362,0.252,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782085120.0,863617024.0,6713843712.0,23259529216.0,2227430.0,902085.0
12-04 08:50:54,5.083,0.333,94.250,0.083,0.0,0.250,0.0,20480.0,0.0,3.0,2782240768.0,863617024.0,6713847808.0,23259369472.0,2092185.0,900984.0
12-04 08:50:55,4.428,0.501,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2782334976.0,863617024.0,6713847808.0,23259275264.0,2200970.0,904947.0
12-04 08:50:56,4.286,0.252,95.378,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2782334976.0,863617024.0,6713847808.0,23259275264.0,2099957.0,902019.0
12-04 08:50:57,4.690,0.335,94.807,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782330880.0,863617024.0,6713851904.0,23259275264.0,2120623.0,897391.0
12-04 08:50:58,5.105,0.335,94.393,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2780991488.0,863617024.0,6713851904.0,23260614656.0,2116182.0,921186.0
12-04 08:50:59,4.511,0.501,94.570,0.334,0.0,0.084,0.0,40960.0,0.0,3.0,2781208576.0,863617024.0,6713856000.0,23260393472.0,2277697.0,903512.0
12-04 08:51:00,4.758,0.334,94.658,0.0,0.0,0.250,0.0,57344.0,0.0,12.0,2781970432.0,863617024.0,6713856000.0,23259631616.0,2099478.0,913452.0
12-04 08:51:01,4.351,0.502,94.979,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2782384128.0,863617024.0,6713856000.0,23259217920.0,2109153.0,907622.0
12-04 08:51:02,4.439,0.251,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782560256.0,863617024.0,6713860096.0,23259037696.0,2228884.0,896125.0
12-04 08:51:03,4.519,0.335,94.979,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2782560256.0,863617024.0,6713860096.0,23259037696.0,2105421.0,904876.0
12-04 08:51:04,4.515,0.418,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2782560256.0,863617024.0,6713860096.0,23259037696.0,2113130.0,903149.0
12-04 08:51:05,4.766,0.251,94.816,0.084,0.0,0.084,0.0,61440.0,0.0,3.0,2782683136.0,863617024.0,6713864192.0,23258910720.0,2138350.0,902611.0
12-04 08:51:06,4.435,0.502,94.895,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2781663232.0,863617024.0,6713868288.0,23259926528.0,2117229.0,919359.0
12-04 08:51:07,4.523,0.419,95.059,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2781790208.0,863617024.0,6713868288.0,23259799552.0,2099710.0,904734.0
12-04 08:51:08,4.355,0.419,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2781880320.0,863617024.0,6713872384.0,23259705344.0,2181574.0,898717.0
12-04 08:51:09,4.268,0.502,94.979,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,2782134272.0,863617024.0,6713872384.0,23259451392.0,2120704.0,899377.0
12-04 08:51:10,4.515,0.334,94.983,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2782416896.0,863617024.0,6713876480.0,23259164672.0,2112472.0,904222.0
12-04 08:51:11,4.921,0.667,93.995,0.167,0.0,0.250,0.0,77824.0,0.0,7.0,2782670848.0,863617024.0,6713876480.0,23258910720.0,2226788.0,897331.0
12-04 08:51:12,4.833,0.667,94.250,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2782670848.0,863617024.0,6713876480.0,23258910720.0,2111661.0,905281.0
12-04 08:51:13,4.344,0.501,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2782793728.0,863617024.0,6713880576.0,23258783744.0,2108431.0,897123.0
12-04 08:51:14,4.530,0.168,95.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782826496.0,863617024.0,6713880576.0,23258750976.0,2106620.0,904322.0
12-04 08:51:15,4.523,0.251,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782916608.0,863617024.0,6713884672.0,23258656768.0,2096366.0,904098.0
12-04 08:51:16,4.805,0.580,94.366,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,2783043584.0,863617024.0,6713884672.0,23258529792.0,1923606.0,898130.0
12-04 08:51:17,5.583,0.417,93.667,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2783072256.0,863617024.0,6713888768.0,23258497024.0,1999928.0,899570.0
12-04 08:51:18,4.766,0.251,94.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2783350784.0,863617024.0,6713888768.0,23258218496.0,2332995.0,903526.0
12-04 08:51:19,4.591,0.584,94.741,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2783739904.0,863617024.0,6713888768.0,23257829376.0,2268841.0,897361.0
12-04 08:51:20,4.040,0.337,95.539,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783674368.0,863617024.0,6713888768.0,23257894912.0,2188411.0,901597.0
12-04 08:51:21,4.603,0.418,94.895,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2783670272.0,863617024.0,6713892864.0,23257894912.0,2159243.0,905724.0
12-04 08:51:22,4.983,0.498,94.352,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2783797248.0,863617024.0,6713892864.0,23257767936.0,2072081.0,916994.0
12-04 08:51:23,4.351,0.502,94.979,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2783920128.0,863617024.0,6713896960.0,23257640960.0,2221389.0,911175.0
12-04 08:51:24,4.610,0.503,94.719,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2783920128.0,863617024.0,6713896960.0,23257640960.0,2083332.0,890799.0
12-04 08:51:25,3.859,0.252,95.805,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783920128.0,863617024.0,6713896960.0,23257640960.0,1971831.0,745906.0
12-04 08:51:26,0.167,0.0,99.750,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2783916032.0,863617024.0,6713901056.0,23257640960.0,10585.0,8412.0
12-04 08:51:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2784804864.0,863617024.0,6713901056.0,23256752128.0,12267.0,154303.0
12-04 08:51:28,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2784804864.0,863617024.0,6713901056.0,23256752128.0,28572.0,25021.0
12-04 08:51:29,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,2784800768.0,863617024.0,6713905152.0,23256752128.0,9950.0,7891.0
12-04 08:51:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2784927744.0,863617024.0,6713905152.0,23256625152.0,10583.0,7516.0
12-04 08:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2784923648.0,863617024.0,6713909248.0,23256625152.0,13126.0,10646.0
12-04 08:51:32,0.250,0.083,99.666,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2784923648.0,863617024.0,6713909248.0,23256625152.0,10893.0,6943.0
12-04 08:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2784923648.0,863617024.0,6713909248.0,23256625152.0,8690.0,5552.0
12-04 08:51:34,7.937,0.501,91.479,0.0,0.0,0.084,0.0,106496.0,0.0,25.0,2784534528.0,863617024.0,6713917440.0,23257006080.0,2406520.0,741279.0
12-04 08:51:35,4.435,0.335,94.812,0.167,0.0,0.251,0.0,53248.0,0.0,9.0,2784661504.0,863617024.0,6713917440.0,23256879104.0,2146489.0,926062.0
12-04 08:51:36,4.526,0.251,94.971,0.0,0.0,0.251,0.0,90112.0,0.0,3.0,2784915456.0,863617024.0,6713917440.0,23256625152.0,2225822.0,923596.0
12-04 08:51:37,6.140,0.925,92.767,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2794004480.0,863617024.0,6713925632.0,23247527936.0,2151515.0,914718.0
12-04 08:51:38,7.711,1.410,89.967,0.580,0.0,0.332,0.0,0.0,0.0,0.0,2808463360.0,863617024.0,6713958400.0,23233036288.0,2224401.0,998111.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-kafka-slave-36.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-36",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,0.455,0.147,99.372,0.007,0.0,0.019,2054.071,385259.890,0.369,1.946,2746880000.0,1285140480.0,4580581376.0,25006473216.0,0.0,0.0
12-04 08:29:39,5.171,0.417,94.245,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2746068992.0,1285140480.0,4580593664.0,25007271936.0,3813768.0,913194.0
12-04 08:29:40,5.184,0.418,94.231,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2745749504.0,1285140480.0,4580597760.0,25007587328.0,2135598.0,984053.0
12-04 08:29:41,6.333,0.417,93.250,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2745769984.0,1285140480.0,4580597760.0,25007566848.0,4764776.0,1026409.0
12-04 08:29:42,4.100,0.502,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2746183680.0,1285140480.0,4580597760.0,25007153152.0,1606175.0,882619.0
12-04 08:29:43,5.175,0.250,94.574,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2747039744.0,1285140480.0,4580597760.0,25006297088.0,2656592.0,912730.0
12-04 08:29:44,4.125,0.337,95.370,0.168,0.0,0.0,0.0,28672.0,0.0,2.0,2748342272.0,1285140480.0,4580597760.0,25004994560.0,1789369.0,906480.0
12-04 08:29:45,6.561,0.332,92.940,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2749865984.0,1285140480.0,4580597760.0,25003470848.0,2961042.0,1066966.0
12-04 08:29:46,6.109,0.335,93.556,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2745323520.0,1285140480.0,4580601856.0,25008009216.0,4970061.0,945465.0
12-04 08:29:47,4.686,0.251,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2747195392.0,1285140480.0,4580601856.0,25006137344.0,3032382.0,930471.0
12-04 08:29:48,4.519,0.418,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2747731968.0,1285140480.0,4580601856.0,25005600768.0,2447640.0,908865.0
12-04 08:29:49,4.511,0.334,94.987,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2748084224.0,1285140480.0,4580601856.0,25005248512.0,1365133.0,899915.0
12-04 08:29:50,4.348,0.334,95.067,0.167,0.0,0.084,0.0,61440.0,0.0,14.0,2748084224.0,1285140480.0,4580601856.0,25005248512.0,1711891.0,915491.0
12-04 08:29:51,5.329,0.500,94.005,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2748334080.0,1285140480.0,4580605952.0,25004994560.0,2436237.0,965510.0
12-04 08:29:52,6.260,0.417,93.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2752880640.0,1285140480.0,4580605952.0,25000448000.0,4901470.0,1005128.0
12-04 08:29:53,5.951,0.251,93.713,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2752618496.0,1285140480.0,4580605952.0,25000710144.0,4986843.0,994628.0
12-04 08:29:54,5.096,0.418,94.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2753351680.0,1285140480.0,4580605952.0,24999976960.0,2600198.0,926072.0
12-04 08:29:55,4.671,0.500,94.746,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,2755186688.0,1285140480.0,4580610048.0,24998137856.0,2589313.0,912250.0
12-04 08:29:56,4.603,0.251,94.895,0.167,0.0,0.084,0.0,98304.0,0.0,8.0,2756198400.0,1285144576.0,4580610048.0,24997122048.0,1308212.0,887007.0
12-04 08:29:57,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2757341184.0,1285144576.0,4580610048.0,24995979264.0,1317112.0,916753.0
12-04 08:29:58,4.671,0.334,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2758356992.0,1285144576.0,4580610048.0,24994963456.0,1403835.0,899854.0
12-04 08:29:59,6.126,0.497,93.295,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2759626752.0,1285144576.0,4580610048.0,24993693696.0,2158854.0,972209.0
12-04 08:30:00,4.870,0.336,94.626,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2761465856.0,1285144576.0,4580610048.0,24991854592.0,2563002.0,959707.0
12-04 08:30:01,6.109,0.502,93.305,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2759880704.0,1285144576.0,4580610048.0,24993439744.0,4557785.0,1007760.0
12-04 08:30:02,6.203,0.419,93.210,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2762588160.0,1285148672.0,4580614144.0,24990724096.0,4778621.0,994460.0
12-04 08:30:03,6.146,0.581,93.189,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2764570624.0,1285148672.0,4580614144.0,24988741632.0,4626987.0,985904.0
12-04 08:30:04,4.286,0.252,95.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2768502784.0,1285148672.0,4580618240.0,24984805376.0,4178226.0,830243.0
12-04 08:30:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2768879616.0,1285148672.0,4580622336.0,24984424448.0,274056.0,21477.0
12-04 08:30:06,1.004,0.167,98.828,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2767384576.0,1285148672.0,4580622336.0,24985919488.0,2040668.0,119844.0
12-04 08:30:07,1.754,0.251,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2768596992.0,1285148672.0,4580622336.0,24984707072.0,4277582.0,177830.0
12-04 08:30:08,1.750,0.083,98.0,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2771165184.0,1285148672.0,4580622336.0,24982138880.0,6959730.0,114870.0
12-04 08:30:09,1.754,0.251,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772574208.0,1285148672.0,4580626432.0,24980725760.0,8299166.0,86032.0
12-04 08:30:10,1.086,0.251,98.580,0.0,0.0,0.084,0.0,24576.0,0.0,2.0,2762772480.0,1285148672.0,4580626432.0,24990527488.0,4782669.0,54008.0
12-04 08:30:11,1.250,0.167,98.583,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2762891264.0,1285148672.0,4580626432.0,24990408704.0,5227277.0,54946.0
12-04 08:30:12,0.667,0.500,98.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2758443008.0,1285148672.0,4582584320.0,24992899072.0,4948714.0,139186.0
12-04 08:30:13,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2760826880.0,1285148672.0,4582612992.0,24990486528.0,84168.0,154785.0
12-04 08:30:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761048064.0,1285148672.0,4582612992.0,24990265344.0,7735.0,4411.0
12-04 08:30:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761048064.0,1285148672.0,4582612992.0,24990265344.0,11997.0,11272.0
12-04 08:30:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2761048064.0,1285148672.0,4582612992.0,24990265344.0,6176.0,3730.0
12-04 08:30:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761043968.0,1285148672.0,4582617088.0,24990265344.0,8227.0,7125.0
12-04 08:30:18,0.083,0.083,99.583,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2761043968.0,1285148672.0,4582617088.0,24990265344.0,11800.0,13239.0
12-04 08:30:19,5.671,0.250,93.995,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2758356992.0,1285148672.0,4582617088.0,24992952320.0,3464046.0,228793.0
12-04 08:30:20,4.841,0.417,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2758627328.0,1285148672.0,4582617088.0,24992681984.0,2131988.0,926204.0
12-04 08:30:21,4.114,0.420,95.466,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2758881280.0,1285148672.0,4582621184.0,24992423936.0,2039084.0,966058.0
12-04 08:30:22,4.937,0.502,94.226,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2759393280.0,1285148672.0,4582621184.0,24991911936.0,5683517.0,1023401.0
12-04 08:30:23,4.191,0.251,95.306,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2759262208.0,1285148672.0,4582621184.0,24992043008.0,2014876.0,975768.0
12-04 08:30:24,5.025,0.168,94.472,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2759294976.0,1285148672.0,4582621184.0,24992010240.0,4420861.0,998651.0
12-04 08:30:25,5.509,0.334,94.073,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2752548864.0,1285148672.0,4582621184.0,24998756352.0,2057703.0,1017055.0
12-04 08:30:26,4.718,0.253,94.945,0.0,0.0,0.084,0.0,69632.0,0.0,6.0,2754940928.0,1285148672.0,4582625280.0,24996360192.0,5134297.0,1008765.0
12-04 08:30:27,4.774,0.335,94.891,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2754940928.0,1285148672.0,4582625280.0,24996360192.0,2413222.0,950448.0
12-04 08:30:28,4.618,0.252,94.878,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2755194880.0,1285148672.0,4582625280.0,24996106240.0,4293618.0,958924.0
12-04 08:30:29,5.092,0.417,94.407,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2756284416.0,1285148672.0,4582625280.0,24995016704.0,5476830.0,948555.0
12-04 08:30:30,4.417,0.500,94.750,0.167,0.0,0.167,0.0,45056.0,0.0,3.0,2756079616.0,1285152768.0,4582625280.0,24995217408.0,1914383.0,914124.0
12-04 08:30:31,5.215,0.745,93.709,0.0,0.0,0.331,0.0,94208.0,0.0,9.0,2756169728.0,1285152768.0,4582629376.0,24995123200.0,2191917.0,969371.0
12-04 08:30:32,5.021,0.335,94.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2754043904.0,1285152768.0,4582629376.0,24997249024.0,3768330.0,975895.0
12-04 08:30:33,4.606,0.503,94.724,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2754052096.0,1285152768.0,4582629376.0,24997240832.0,4189759.0,937905.0
12-04 08:30:34,5.122,0.420,94.291,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2753929216.0,1285152768.0,4583489536.0,24996503552.0,6104892.0,1056477.0
12-04 08:30:35,4.388,0.253,95.190,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2753118208.0,1285152768.0,4585660416.0,24995143680.0,4688621.0,1106923.0
12-04 08:30:36,6.495,0.666,92.423,0.083,0.0,0.333,0.0,155648.0,0.0,11.0,2753863680.0,1285152768.0,4587237376.0,24992821248.0,9788249.0,1169413.0
12-04 08:30:37,4.606,0.419,94.724,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2753302528.0,1285152768.0,4589318144.0,24991301632.0,4302582.0,1110041.0
12-04 08:30:38,4.941,0.419,94.389,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2753642496.0,1285152768.0,4591484928.0,24988794880.0,6127089.0,1112838.0
12-04 08:30:39,5.105,0.418,94.310,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2753773568.0,1285152768.0,4593328128.0,24986820608.0,4306790.0,1180435.0
12-04 08:30:40,5.109,0.503,94.221,0.0,0.0,0.168,0.0,49152.0,0.0,9.0,2755166208.0,1285152768.0,4594630656.0,24984125440.0,5300294.0,1070639.0
12-04 08:30:41,7.155,1.010,91.667,0.0,0.0,0.168,0.0,81920.0,0.0,6.0,2762907648.0,1285152768.0,4597125120.0,24973889536.0,4364245.0,1078173.0
12-04 08:30:42,0.335,0.503,98.826,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2305425408.0,1285152768.0,4598902784.0,25429594112.0,2200416.0,142379.0
12-04 08:30:43,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2305327104.0,1285152768.0,4600913920.0,25427681280.0,2177451.0,128286.0
12-04 08:30:44,0.923,0.252,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305101824.0,1285152768.0,4602798080.0,25426022400.0,2161276.0,114184.0
12-04 08:30:45,0.167,0.167,99.414,0.0,0.0,0.251,0.0,22929408.0,0.0,30.0,2304974848.0,1285152768.0,4604702720.0,25424244736.0,2149884.0,117787.0
12-04 08:30:46,0.167,0.251,99.582,0.0,0.0,0.0,0.0,114688.0,0.0,8.0,2305126400.0,1285152768.0,4606582784.0,25422213120.0,2173271.0,126527.0
12-04 08:30:47,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305171456.0,1285152768.0,4608458752.0,25420292096.0,2138638.0,113089.0
12-04 08:30:48,0.084,0.251,99.247,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2305306624.0,1285152768.0,4610355200.0,25418260480.0,2179919.0,114469.0
12-04 08:30:49,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305306624.0,1285152768.0,4612259840.0,25416355840.0,2162965.0,117437.0
12-04 08:30:50,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305638400.0,1285152768.0,4613959680.0,25414324224.0,2160314.0,115041.0
12-04 08:30:51,0.250,0.417,99.083,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2305114112.0,1285152768.0,4616024064.0,25412784128.0,2161444.0,114211.0
12-04 08:30:52,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305122304.0,1285152768.0,4617920512.0,25410879488.0,2161069.0,114482.0
12-04 08:30:53,0.167,0.167,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2305269760.0,1285152768.0,4619804672.0,25408847872.0,2150262.0,114399.0
12-04 08:30:54,0.084,0.252,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2305200128.0,1285156864.0,4621713408.0,25407004672.0,2167648.0,114620.0
12-04 08:30:55,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2305314816.0,1285156864.0,4623581184.0,25405022208.0,2075457.0,111387.0
12-04 08:30:56,0.251,0.168,99.413,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2305773568.0,1285156864.0,4625289216.0,25402855424.0,2247905.0,122391.0
12-04 08:30:57,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305740800.0,1285156864.0,4627357696.0,25400819712.0,2108737.0,117381.0
12-04 08:30:58,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305765376.0,1285156864.0,4629250048.0,25398902784.0,2212142.0,113087.0
12-04 08:30:59,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2305527808.0,1285156864.0,4631138304.0,25397252096.0,2153352.0,116204.0
12-04 08:31:00,0.251,0.084,99.497,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2305085440.0,1285160960.0,4633051136.0,25395777536.0,2083102.0,104948.0
12-04 08:31:01,0.251,0.251,99.247,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2305290240.0,1285160960.0,4634968064.0,25393655808.0,2260613.0,133307.0
12-04 08:31:02,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305335296.0,1285160960.0,4636811264.0,25391767552.0,2148369.0,110691.0
12-04 08:31:03,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305097728.0,1285160960.0,4638699520.0,25390116864.0,2169778.0,112188.0
12-04 08:31:04,0.251,0.084,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2305486848.0,1285160960.0,4640595968.0,25387831296.0,2161884.0,116044.0
12-04 08:31:05,0.084,0.084,99.581,0.0,0.0,0.251,0.0,32768.0,0.0,1.0,2305286144.0,1285160960.0,4642607104.0,25386020864.0,2162244.0,114403.0
12-04 08:31:06,0.250,0.334,98.998,0.167,0.0,0.250,0.0,118784.0,0.0,11.0,2305257472.0,1285160960.0,4644515840.0,25384140800.0,2163721.0,118314.0
12-04 08:31:07,0.250,0.167,99.249,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2305568768.0,1285160960.0,4646395904.0,25381949440.0,2161334.0,113744.0
12-04 08:31:08,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305417216.0,1285160960.0,4648292352.0,25380204544.0,2164844.0,113288.0
12-04 08:31:09,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305474560.0,1285160960.0,4650172416.0,25378267136.0,2160251.0,110778.0
12-04 08:31:10,0.417,0.250,99.166,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2305810432.0,1285160960.0,4652052480.0,25376051200.0,2160641.0,114610.0
12-04 08:31:11,0.417,0.417,99.083,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2305732608.0,1285160960.0,4653969408.0,25374212096.0,2160993.0,114799.0
12-04 08:31:12,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2306023424.0,1285165056.0,4655833088.0,25372053504.0,2163432.0,119161.0
12-04 08:31:13,0.251,0.0,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2306056192.0,1285165056.0,4657709056.0,25370144768.0,2162325.0,113390.0
12-04 08:31:14,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305720320.0,1285165056.0,4659580928.0,25368608768.0,2098365.0,114028.0
12-04 08:31:15,0.167,0.418,99.165,0.0,0.0,0.251,0.0,56860672.0,0.0,88.0,2307153920.0,1285165056.0,4661501952.0,25365254144.0,2225334.0,163613.0
12-04 08:31:16,0.168,0.084,99.749,0.0,0.0,0.0,0.0,110592.0,0.0,9.0,2306260992.0,1285165056.0,4663390208.0,25364258816.0,2219620.0,151915.0
12-04 08:31:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306289664.0,1285165056.0,4665266176.0,25362354176.0,2158934.0,131550.0
12-04 08:31:18,0.167,0.417,99.165,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2306658304.0,1285165056.0,4666978304.0,25360273408.0,2163891.0,123394.0
12-04 08:31:19,0.334,0.250,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2306453504.0,1285165056.0,4669054976.0,25358401536.0,2160710.0,117150.0
12-04 08:31:20,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306506752.0,1285165056.0,4670947328.0,25356455936.0,2164632.0,123485.0
12-04 08:31:21,0.334,0.167,99.331,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2306465792.0,1285165056.0,4672851968.0,25354592256.0,2160357.0,113222.0
12-04 08:31:22,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2306506752.0,1285165056.0,4674732032.0,25352671232.0,2163003.0,117221.0
12-04 08:31:23,2.003,0.584,97.162,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2342043648.0,1285165056.0,4676407296.0,25315459072.0,2178722.0,135130.0
12-04 08:31:24,1.669,0.918,97.162,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2306355200.0,1285165056.0,4678496256.0,25349058560.0,2159474.0,117647.0
12-04 08:31:25,0.084,0.334,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2306117632.0,1285165056.0,4680384512.0,25347407872.0,2099457.0,112919.0
12-04 08:31:26,0.251,0.418,99.248,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2306134016.0,1285165056.0,4682280960.0,25345495040.0,2212181.0,113211.0
12-04 08:31:27,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306138112.0,1285165056.0,4684181504.0,25343590400.0,2171820.0,113477.0
12-04 08:31:28,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306269184.0,1285165056.0,4686082048.0,25341558784.0,2139236.0,116208.0
12-04 08:31:29,0.168,0.251,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306117632.0,1285165056.0,4687949824.0,25339842560.0,2082514.0,109127.0
12-04 08:31:30,0.251,0.167,99.165,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2306330624.0,1285165056.0,4689846272.0,25337733120.0,2181740.0,114770.0
12-04 08:31:31,0.251,0.251,99.497,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2306363392.0,1285165056.0,4691718144.0,25335828480.0,2250694.0,131890.0
12-04 08:31:32,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306506752.0,1285165056.0,4693450752.0,25333952512.0,2147737.0,110929.0
12-04 08:31:33,0.084,0.084,99.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2306551808.0,1285165056.0,4695498752.0,25331859456.0,2171152.0,112271.0
12-04 08:31:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306682880.0,1285165056.0,4696240128.0,25330987008.0,733147.0,47496.0
12-04 08:31:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306682880.0,1285165056.0,4696240128.0,25330987008.0,5064.0,3105.0
12-04 08:31:36,0.250,0.166,99.334,0.250,0.0,0.0,0.0,122880.0,0.0,9.0,2306678784.0,1285165056.0,4696244224.0,25330987008.0,8895.0,6482.0
12-04 08:31:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306678784.0,1285165056.0,4696244224.0,25330987008.0,5001.0,3063.0
12-04 08:31:38,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2306674688.0,1285165056.0,4696248320.0,25330987008.0,9618.0,7797.0
12-04 08:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306674688.0,1285165056.0,4696248320.0,25330987008.0,8643.0,7666.0
12-04 08:31:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,4.0,2306236416.0,1285165056.0,4696248320.0,25331425280.0,6637.0,5845.0
12-04 08:31:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2306433024.0,1285165056.0,4696244224.0,25331232768.0,223378.0,17840.0
12-04 08:31:42,0.084,0.168,99.496,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2305867776.0,1285169152.0,4698583040.0,25329455104.0,2506339.0,135685.0
12-04 08:31:43,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306236416.0,1285169152.0,4700499968.0,25327169536.0,2680065.0,135738.0
12-04 08:31:44,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304933888.0,1285169152.0,4703612928.0,25325359104.0,2906294.0,155315.0
12-04 08:31:45,0.084,0.252,99.497,0.0,0.0,0.168,0.0,44101632.0,0.0,47.0,2304802816.0,1285169152.0,4705898496.0,25323204608.0,2663494.0,130156.0
12-04 08:31:46,0.417,0.250,99.249,0.0,0.0,0.083,0.0,110592.0,0.0,10.0,2305073152.0,1285169152.0,4707958784.0,25320873984.0,2482051.0,139863.0
12-04 08:31:47,0.167,0.167,99.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305118208.0,1285169152.0,4710391808.0,25318395904.0,2740891.0,157673.0
12-04 08:31:48,0.334,0.334,98.832,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2304835584.0,1285169152.0,4713037824.0,25316032512.0,2875474.0,141678.0
12-04 08:31:49,0.168,0.251,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304655360.0,1285169152.0,4715290624.0,25313959936.0,2620179.0,136620.0
12-04 08:31:50,0.167,0.334,99.164,0.0,0.0,0.334,0.0,45056.0,0.0,10.0,2304749568.0,1285169152.0,4717449216.0,25311707136.0,2522975.0,130325.0
12-04 08:31:51,0.333,0.582,98.918,0.0,0.0,0.166,0.0,77824.0,0.0,6.0,2305040384.0,1285169152.0,4719468544.0,25309396992.0,2717256.0,155532.0
12-04 08:31:52,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304532480.0,1285169152.0,4722626560.0,25306746880.0,2912186.0,155009.0
12-04 08:31:53,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304638976.0,1285169152.0,4724932608.0,25304334336.0,2627515.0,136680.0
12-04 08:31:54,0.334,0.251,99.080,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2304913408.0,1285173248.0,4727005184.0,25301983232.0,2564602.0,137051.0
12-04 08:31:55,0.418,0.251,99.081,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2304692224.0,1285173248.0,4729401344.0,25299808256.0,2692521.0,141745.0
12-04 08:31:56,0.167,0.335,99.414,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2304815104.0,1285173248.0,4731629568.0,25297457152.0,2742673.0,138575.0
12-04 08:31:57,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304839680.0,1285173248.0,4733906944.0,25295155200.0,2744170.0,141970.0
12-04 08:31:58,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304323584.0,1285173248.0,4736344064.0,25293234176.0,2600415.0,158154.0
12-04 08:31:59,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2304258048.0,1285173248.0,4738473984.0,25291169792.0,2649480.0,139906.0
12-04 08:32:00,0.501,0.251,98.997,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2304806912.0,1285173248.0,4741120000.0,25287974912.0,2746705.0,141156.0
12-04 08:32:01,0.334,0.251,99.415,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2304512000.0,1285173248.0,4743794688.0,25285595136.0,2775633.0,169360.0
12-04 08:32:02,0.167,0.0,99.665,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304688128.0,1285173248.0,4745809920.0,25283403776.0,2629980.0,145984.0
12-04 08:32:03,0.333,0.500,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2305024000.0,1285173248.0,4748107776.0,25280770048.0,2700665.0,136124.0
12-04 08:32:04,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304573440.0,1285173248.0,4750925824.0,25278402560.0,2861611.0,137567.0
12-04 08:32:05,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304847872.0,1285173248.0,4753285120.0,25275768832.0,2592220.0,129231.0
12-04 08:32:06,0.251,0.335,99.246,0.168,0.0,0.0,0.0,81920.0,0.0,7.0,2304741376.0,1285173248.0,4755382272.0,25273778176.0,2599930.0,141735.0
12-04 08:32:07,0.084,0.335,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304737280.0,1285173248.0,4757786624.0,25271377920.0,2615268.0,127734.0
12-04 08:32:08,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304757760.0,1285173248.0,4760342528.0,25268801536.0,2942764.0,148867.0
12-04 08:32:09,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2304811008.0,1285173248.0,4762701824.0,25266388992.0,2618805.0,135380.0
12-04 08:32:10,0.334,0.334,99.083,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,2305232896.0,1285173248.0,4764741632.0,25263927296.0,2544787.0,129761.0
12-04 08:32:11,0.084,0.084,99.664,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2305085440.0,1285173248.0,4767174656.0,25261641728.0,2685349.0,145965.0
12-04 08:32:12,0.250,0.417,99.0,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2305032192.0,1285173248.0,4769894400.0,25258975232.0,2922167.0,150625.0
12-04 08:32:13,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2305212416.0,1285173248.0,4772143104.0,25256546304.0,2619141.0,139843.0
12-04 08:32:14,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305609728.0,1285173248.0,4774191104.0,25254100992.0,2590681.0,127805.0
12-04 08:32:15,0.418,0.167,99.247,0.0,0.0,0.167,0.0,71258112.0,0.0,72.0,2305413120.0,1285173248.0,4776607744.0,25251880960.0,2607730.0,128744.0
12-04 08:32:16,0.418,0.167,99.247,0.0,0.0,0.167,0.0,110592.0,0.0,9.0,2305667072.0,1285173248.0,4779274240.0,25248960512.0,2943446.0,145324.0
12-04 08:32:17,0.167,0.501,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305736704.0,1285173248.0,4781539328.0,25246625792.0,2539967.0,133518.0
12-04 08:32:18,0.502,0.335,98.996,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2306285568.0,1285173248.0,4783497216.0,25244119040.0,2584119.0,133888.0
12-04 08:32:19,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306396160.0,1285173248.0,4785934336.0,25241571328.0,2752169.0,140285.0
12-04 08:32:20,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2305859584.0,1285173248.0,4788785152.0,25239257088.0,2897540.0,147700.0
12-04 08:32:21,0.251,0.335,99.247,0.0,0.0,0.167,0.0,81920.0,0.0,7.0,2305806336.0,1285173248.0,4791037952.0,25237057536.0,2623241.0,138598.0
12-04 08:32:22,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305990656.0,1285173248.0,4793139200.0,25234771968.0,2553588.0,128404.0
12-04 08:32:23,0.417,0.417,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306052096.0,1285173248.0,4795506688.0,25232343040.0,2683618.0,139557.0
12-04 08:32:24,0.251,0.334,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2306048000.0,1285173248.0,4798177280.0,25229676544.0,2911534.0,140154.0
12-04 08:32:25,0.168,0.251,99.414,0.0,0.0,0.168,0.0,28672.0,0.0,6.0,2306072576.0,1285173248.0,4800335872.0,25227493376.0,2618817.0,134348.0
12-04 08:32:26,0.335,0.167,99.414,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2306379776.0,1285173248.0,4802551808.0,25224970240.0,2539585.0,128923.0
12-04 08:32:27,0.419,0.168,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306396160.0,1285173248.0,4804947968.0,25222557696.0,2717824.0,144523.0
12-04 08:32:28,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306392064.0,1285173248.0,4807618560.0,25219891200.0,2769461.0,133499.0
12-04 08:32:29,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306969600.0,1285173248.0,4809596928.0,25217335296.0,2644864.0,133502.0
12-04 08:32:30,0.334,0.251,98.997,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2306863104.0,1285177344.0,4812017664.0,25215016960.0,2617438.0,138334.0
12-04 08:32:31,0.251,0.418,99.247,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2306969600.0,1285177344.0,4814417920.0,25212510208.0,2771372.0,157295.0
12-04 08:32:32,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307047424.0,1285177344.0,4816769024.0,25210081280.0,2725588.0,138408.0
12-04 08:32:33,0.167,0.418,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307170304.0,1285177344.0,4819058688.0,25207668736.0,2682267.0,137702.0
12-04 08:32:34,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307112960.0,1285177344.0,4821401600.0,25205383168.0,2630338.0,141669.0
12-04 08:32:35,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2306764800.0,1285177344.0,4824084480.0,25203048448.0,2671472.0,143087.0
12-04 08:32:36,0.251,0.251,99.246,0.168,0.0,0.084,0.0,151552.0,0.0,11.0,2307289088.0,1285177344.0,4826193920.0,25200414720.0,2836781.0,138800.0
12-04 08:32:37,0.084,0.418,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306957312.0,1285177344.0,4828938240.0,25198002176.0,2702899.0,137996.0
12-04 08:32:38,1.169,0.250,98.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2307039232.0,1285177344.0,4831023104.0,25195835392.0,2594561.0,133532.0
12-04 08:32:39,0.168,0.084,99.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2307084288.0,1285177344.0,4833390592.0,25193422848.0,2574743.0,128766.0
12-04 08:32:40,0.418,0.251,98.997,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2308067328.0,1285177344.0,4835618816.0,25190211584.0,2966838.0,146819.0
12-04 08:32:41,0.251,0.167,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2307772416.0,1285177344.0,4837941248.0,25188184064.0,2519555.0,139018.0
12-04 08:32:42,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2307641344.0,1285181440.0,4838195200.0,25188057088.0,9744.0,9709.0
12-04 08:32:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2307641344.0,1285181440.0,4838195200.0,25188057088.0,9225.0,4789.0
12-04 08:32:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2307641344.0,1285181440.0,4838195200.0,25188057088.0,5786.0,4517.0
12-04 08:32:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,62390272.0,0.0,62.0,2307641344.0,1285181440.0,4838195200.0,25188057088.0,7435.0,7152.0
12-04 08:32:46,0.250,0.167,99.583,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2307641344.0,1285181440.0,4838195200.0,25188057088.0,7620.0,6110.0
12-04 08:32:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2307637248.0,1285181440.0,4838199296.0,25188057088.0,8973.0,6587.0
12-04 08:32:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2307637248.0,1285181440.0,4838199296.0,25188057088.0,5919.0,4606.0
12-04 08:32:49,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2307407872.0,1285181440.0,4839698432.0,25186787328.0,1627699.0,87632.0
12-04 08:32:50,0.418,0.167,99.247,0.0,0.0,0.167,0.0,36864.0,0.0,2.0,2307760128.0,1285181440.0,4842012672.0,25184120832.0,2970008.0,141197.0
12-04 08:32:51,0.417,0.333,98.917,0.0,0.0,0.333,0.0,106496.0,0.0,6.0,2307371008.0,1285181440.0,4844736512.0,25181786112.0,2903482.0,161559.0
12-04 08:32:52,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307842048.0,1285181440.0,4847788032.0,25178263552.0,3608852.0,162126.0
12-04 08:32:53,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307641344.0,1285181440.0,4850409472.0,25175842816.0,2815923.0,130425.0
12-04 08:32:54,0.251,0.334,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2307919872.0,1285181440.0,4853354496.0,25172619264.0,3580076.0,172787.0
12-04 08:32:55,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307608576.0,1285181440.0,4855537664.0,25170747392.0,2592437.0,129542.0
12-04 08:32:56,0.335,0.335,99.246,0.0,0.0,0.084,0.0,77824.0,0.0,7.0,2307321856.0,1285181440.0,4858953728.0,25167618048.0,3833545.0,182105.0
12-04 08:32:57,0.167,0.418,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307301376.0,1285181440.0,4862013440.0,25164578816.0,2863666.0,140920.0
12-04 08:32:58,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307489792.0,1285181440.0,4864950272.0,25161453568.0,3564694.0,169615.0
12-04 08:32:59,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307231744.0,1285181440.0,4867526656.0,25159135232.0,2873165.0,141051.0
12-04 08:33:00,0.335,0.419,98.995,0.168,0.0,0.084,0.0,53248.0,0.0,10.0,2307899392.0,1285181440.0,4870447104.0,25155547136.0,3453414.0,164138.0
12-04 08:33:01,0.084,0.251,99.247,0.0,0.0,0.418,0.0,81920.0,0.0,6.0,2307878912.0,1285181440.0,4873338880.0,25152675840.0,3020780.0,165712.0
12-04 08:33:02,0.501,0.167,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2308214784.0,1285181440.0,4876115968.0,25149562880.0,3225661.0,150912.0
12-04 08:33:03,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308526080.0,1285181440.0,4878802944.0,25146564608.0,3178937.0,149557.0
12-04 08:33:04,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308182016.0,1285181440.0,4881813504.0,25143898112.0,3292612.0,159600.0
12-04 08:33:05,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308562944.0,1285181440.0,4884480000.0,25140850688.0,3134439.0,167238.0
12-04 08:33:06,0.335,0.168,99.162,0.168,0.0,0.168,0.0,94208.0,0.0,8.0,2308521984.0,1285181440.0,4887490560.0,25137881088.0,3283402.0,168324.0
12-04 08:33:07,0.168,0.168,99.329,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2308870144.0,1285181440.0,4889903104.0,25135120384.0,2991019.0,151690.0
12-04 08:33:08,0.334,0.584,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308726784.0,1285181440.0,4892983296.0,25132183552.0,3421248.0,168489.0
12-04 08:33:09,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308591616.0,1285181440.0,4895920128.0,25129381888.0,3347971.0,161045.0
12-04 08:33:10,0.334,0.251,99.247,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2308771840.0,1285181440.0,4898471936.0,25126649856.0,3010456.0,143193.0
12-04 08:33:11,0.670,0.251,98.911,0.0,0.0,0.168,0.0,94208.0,0.0,5.0,2308874240.0,1285181440.0,4901621760.0,25123397632.0,3350206.0,166733.0
12-04 08:33:12,0.501,0.167,99.082,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2308644864.0,1285185536.0,4904386560.0,25120858112.0,3043180.0,168047.0
12-04 08:33:13,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2308812800.0,1285185536.0,4907155456.0,25117921280.0,3293175.0,175840.0
12-04 08:33:14,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308743168.0,1285185536.0,4910305280.0,25114841088.0,3373364.0,161370.0
12-04 08:33:15,0.084,0.251,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2308952064.0,1285185536.0,4912889856.0,25112047616.0,3130535.0,142697.0
12-04 08:33:16,0.252,0.336,99.413,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2309500928.0,1285185536.0,4915625984.0,25108762624.0,3188352.0,157540.0
12-04 08:33:17,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309480448.0,1285185536.0,4918566912.0,25105842176.0,3311499.0,147545.0
12-04 08:33:18,0.334,0.251,99.081,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2309214208.0,1285189632.0,4921372672.0,25103298560.0,2889826.0,142376.0
12-04 08:33:19,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309124096.0,1285189632.0,4924395520.0,25100365824.0,3483925.0,166826.0
12-04 08:33:20,0.251,0.502,98.996,0.0,0.0,0.251,0.0,87810048.0,0.0,87.0,2309607424.0,1285189632.0,4927574016.0,25096704000.0,3559997.0,167368.0
12-04 08:33:21,0.251,0.084,99.497,0.0,0.0,0.168,0.0,122880.0,0.0,8.0,2309791744.0,1285189632.0,4929224704.0,25094868992.0,2483491.0,128202.0
12-04 08:33:22,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309709824.0,1285189632.0,4932792320.0,25091383296.0,3840705.0,179292.0
12-04 08:33:23,0.167,0.167,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2309435392.0,1285189632.0,4935479296.0,25088970752.0,2691227.0,131568.0
12-04 08:33:24,0.417,0.334,98.832,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2309971968.0,1285193728.0,4938510336.0,25085399040.0,3688516.0,168729.0
12-04 08:33:25,0.168,0.251,99.414,0.0,0.0,0.168,0.0,36864.0,0.0,1.0,2309672960.0,1285193728.0,4940967936.0,25083240448.0,2833286.0,133867.0
12-04 08:33:26,0.335,0.251,99.163,0.0,0.0,0.251,0.0,106496.0,0.0,6.0,2310094848.0,1285193728.0,4943990784.0,25079795712.0,3346162.0,187976.0
12-04 08:33:27,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309947392.0,1285193728.0,4946804736.0,25077129216.0,3264120.0,158675.0
12-04 08:33:28,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2310438912.0,1285193728.0,4949426176.0,25074016256.0,3154631.0,158525.0
12-04 08:33:29,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310426624.0,1285193728.0,4952436736.0,25071017984.0,3262708.0,142759.0
12-04 08:33:30,0.167,0.167,98.577,1.088,0.0,0.0,0.0,12288.0,0.0,2.0,2310561792.0,1285197824.0,4955344896.0,25067970560.0,3335004.0,174932.0
12-04 08:33:31,0.250,0.250,99.500,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2310455296.0,1285197824.0,4958167040.0,25065254912.0,3053916.0,185224.0
12-04 08:33:32,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310291456.0,1285197824.0,4961345536.0,25062240256.0,3449382.0,155799.0
12-04 08:33:33,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310795264.0,1285197824.0,4963516416.0,25059565568.0,2839434.0,137306.0
12-04 08:33:34,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2310352896.0,1285197824.0,4966707200.0,25056817152.0,3325686.0,161503.0
12-04 08:33:35,0.334,0.250,99.166,0.0,0.0,0.250,0.0,49152.0,0.0,12.0,2310561792.0,1285197824.0,4969607168.0,25053708288.0,3387597.0,171529.0
12-04 08:33:36,0.334,0.251,99.080,0.167,0.0,0.167,0.0,172032.0,0.0,12.0,2310918144.0,1285197824.0,4972314624.0,25050644480.0,3128645.0,156837.0
12-04 08:33:37,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2310901760.0,1285197824.0,4975165440.0,25047810048.0,3104289.0,150731.0
12-04 08:33:38,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2311102464.0,1285197824.0,4977758208.0,25045016576.0,3216346.0,155672.0
12-04 08:33:39,0.334,0.250,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2310664192.0,1285197824.0,4980846592.0,25042366464.0,3189572.0,157165.0
12-04 08:33:40,0.336,0.168,99.329,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2311385088.0,1285197824.0,4983595008.0,25038897152.0,3426515.0,164897.0
12-04 08:33:41,0.167,0.335,99.079,0.167,0.0,0.251,0.0,98304.0,0.0,8.0,2311036928.0,1285201920.0,4986470400.0,25036365824.0,3007006.0,170546.0
12-04 08:33:42,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2311094272.0,1285201920.0,4989317120.0,25033461760.0,3276660.0,163135.0
12-04 08:33:43,3.679,1.171,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324213760.0,1285201920.0,4992483328.0,25017176064.0,3397279.0,207942.0
12-04 08:33:44,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324463616.0,1285201920.0,4995010560.0,25014398976.0,3073194.0,162786.0
12-04 08:33:45,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324721664.0,1285201920.0,4997894144.0,25011257344.0,3316648.0,158224.0
12-04 08:33:46,0.418,0.167,99.081,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2324434944.0,1285201920.0,5001007104.0,25008431104.0,3284917.0,155475.0
12-04 08:33:47,0.501,0.167,98.831,0.250,0.0,0.250,0.0,28672.0,0.0,2.0,2324422656.0,1285206016.0,5003546624.0,25005899776.0,3012213.0,149141.0
12-04 08:33:48,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324639744.0,1285206016.0,5006503936.0,25002725376.0,3307798.0,163407.0
12-04 08:33:49,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324664320.0,1285206016.0,5008449536.0,25000755200.0,2166026.0,102225.0
12-04 08:33:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,82333696.0,0.0,82.0,2324725760.0,1285206016.0,5008416768.0,25000726528.0,8211.0,7169.0
12-04 08:33:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2324721664.0,1285206016.0,5008420864.0,25000726528.0,11027.0,8182.0
12-04 08:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324721664.0,1285206016.0,5008420864.0,25000726528.0,7595.0,6155.0
12-04 08:33:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2324721664.0,1285206016.0,5008420864.0,25000726528.0,7014.0,4865.0
12-04 08:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324721664.0,1285206016.0,5008420864.0,25000726528.0,9342.0,8925.0
12-04 08:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324717568.0,1285206016.0,5008424960.0,25000726528.0,7499.0,4220.0
12-04 08:33:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2324717568.0,1285206016.0,5008424960.0,25000726528.0,8239.0,7263.0
12-04 08:33:57,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324602880.0,1285206016.0,5010841600.0,24998424576.0,2496357.0,136516.0
12-04 08:33:58,0.167,0.417,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2324881408.0,1285206016.0,5013389312.0,24995598336.0,3035421.0,139819.0
12-04 08:33:59,0.419,0.251,99.162,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2324897792.0,1285210112.0,5016772608.0,24992194560.0,3790620.0,173672.0
12-04 08:34:00,0.418,0.334,99.165,0.0,0.0,0.084,0.0,36864.0,0.0,1.0,2325270528.0,1285210112.0,5019344896.0,24989249536.0,2963758.0,137053.0
12-04 08:34:01,0.418,0.251,99.247,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2325712896.0,1285210112.0,5022949376.0,24985202688.0,4138626.0,212022.0
12-04 08:34:02,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325745664.0,1285210112.0,5025148928.0,24982970368.0,2620638.0,134563.0
12-04 08:34:03,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2325438464.0,1285210112.0,5029072896.0,24979353600.0,4275621.0,214674.0
12-04 08:34:04,0.250,0.333,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2325700608.0,1285210112.0,5031747584.0,24976416768.0,2862167.0,140837.0
12-04 08:34:05,0.251,0.335,99.162,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2325504000.0,1285214208.0,5035114496.0,24973242368.0,3863732.0,169080.0
12-04 08:34:06,0.251,0.167,99.163,0.0,0.0,0.418,0.0,98304.0,0.0,9.0,2326159360.0,1285214208.0,5037760512.0,24969940992.0,3338889.0,155865.0
12-04 08:34:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2325884928.0,1285214208.0,5038542848.0,24969433088.0,624915.0,32081.0
12-04 08:34:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2325880832.0,1285214208.0,5038546944.0,24969433088.0,170297.0,15043.0
12-04 08:34:09,0.167,0.501,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326007808.0,1285214208.0,5041102848.0,24966750208.0,3074118.0,160326.0
12-04 08:34:10,0.417,0.501,98.831,0.0,0.0,0.250,0.0,69632.0,0.0,12.0,2326048768.0,1285214208.0,5047283712.0,24960528384.0,6745017.0,220387.0
12-04 08:34:11,0.251,0.251,98.997,0.167,0.0,0.334,0.0,110592.0,0.0,8.0,2326319104.0,1285218304.0,5051850752.0,24955686912.0,5183070.0,202033.0
12-04 08:34:12,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325803008.0,1285218304.0,5056225280.0,24951828480.0,4591930.0,185044.0
12-04 08:34:13,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2325815296.0,1285218304.0,5059608576.0,24948432896.0,3737329.0,177346.0
12-04 08:34:14,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326126592.0,1285218304.0,5062361088.0,24945369088.0,3310638.0,166141.0
12-04 08:34:15,0.501,0.334,99.081,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2326593536.0,1285218304.0,5065355264.0,24941907968.0,3488846.0,163171.0
12-04 08:34:16,0.501,0.251,98.914,0.167,0.0,0.167,0.0,110592.0,0.0,9.0,2326478848.0,1285218304.0,5068263424.0,24939114496.0,3296626.0,166776.0
12-04 08:34:17,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326724608.0,1285218304.0,5071462400.0,24935669760.0,3555422.0,169998.0
12-04 08:34:18,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326437888.0,1285218304.0,5074763776.0,24932655104.0,3648455.0,170581.0
12-04 08:34:19,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326757376.0,1285218304.0,5077635072.0,24929464320.0,3367376.0,162242.0
12-04 08:34:20,3.420,0.834,95.329,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2372816896.0,1285218304.0,5080236032.0,24880803840.0,3535347.0,219867.0
12-04 08:34:21,10.888,0.838,87.772,0.168,0.0,0.335,0.0,90112.0,0.0,7.0,2538872832.0,1285218304.0,5083013120.0,24711970816.0,3531575.0,305747.0
12-04 08:34:22,15.029,1.175,83.543,0.0,0.0,0.252,0.0,49152.0,0.0,12.0,2622459904.0,1285218304.0,5086572544.0,24624824320.0,3536503.0,289843.0
12-04 08:34:23,8.831,0.505,90.328,0.0,0.0,0.336,0.0,49152.0,0.0,12.0,2662572032.0,1285218304.0,5089034240.0,24582250496.0,4691713.0,557971.0
12-04 08:34:24,7.352,0.752,91.562,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2708414464.0,1285218304.0,5092405248.0,24533037056.0,14307315.0,685277.0
12-04 08:34:25,3.269,0.587,96.060,0.0,0.0,0.084,0.0,67346432.0,0.0,64.0,2710056960.0,1285218304.0,5095653376.0,24528146432.0,13873008.0,652288.0
12-04 08:34:26,4.446,0.336,94.966,0.0,0.0,0.252,0.0,19759104.0,0.0,29.0,2712231936.0,1285218304.0,5098622976.0,24523001856.0,12340965.0,620186.0
12-04 08:34:27,3.766,0.502,95.397,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2716925952.0,1285218304.0,5101871104.0,24515059712.0,15127543.0,659790.0
12-04 08:34:28,3.431,0.418,95.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2716495872.0,1285218304.0,5105004544.0,24512356352.0,11181733.0,621068.0
12-04 08:34:29,4.017,0.335,95.314,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2716606464.0,1285218304.0,5108604928.0,24508645376.0,14346172.0,647254.0
12-04 08:34:30,3.440,0.336,96.141,0.0,0.0,0.084,0.0,32768.0,0.0,1.0,2720612352.0,1285218304.0,5110886400.0,24502358016.0,11492109.0,619105.0
12-04 08:34:31,3.101,0.251,96.396,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2722320384.0,1285218304.0,5114159104.0,24497377280.0,15092034.0,687090.0
12-04 08:34:32,2.508,0.502,96.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2726010880.0,1285218304.0,5117161472.0,24490684416.0,12018219.0,588897.0
12-04 08:34:33,3.101,0.335,96.312,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2724233216.0,1285222400.0,5120667648.0,24488951808.0,14115099.0,687977.0
12-04 08:34:34,3.185,0.419,96.144,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2726596608.0,1285222400.0,5123649536.0,24483606528.0,14679123.0,639795.0
12-04 08:34:35,2.857,0.168,96.807,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2731315200.0,1285222400.0,5126406144.0,24476131328.0,10985299.0,611454.0
12-04 08:34:36,2.924,0.418,96.324,0.0,0.0,0.334,0.0,139264.0,0.0,9.0,2729152512.0,1285222400.0,5129723904.0,24474976256.0,14986775.0,663600.0
12-04 08:34:37,2.265,0.336,97.148,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2730094592.0,1285222400.0,5132406784.0,24471351296.0,11062420.0,621064.0
12-04 08:34:38,2.764,0.335,96.734,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2732273664.0,1285222400.0,5135839232.0,24465739776.0,14939543.0,670595.0
12-04 08:34:39,3.008,0.668,95.990,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2732896256.0,1285226496.0,5138452480.0,24462499840.0,11223005.0,600585.0
12-04 08:34:40,2.347,0.419,97.150,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2730475520.0,1285226496.0,5141749760.0,24461623296.0,11199679.0,640960.0
12-04 08:34:41,1.089,0.251,98.492,0.084,0.0,0.084,0.0,86016.0,0.0,8.0,2730237952.0,1285226496.0,5144891392.0,24458719232.0,3604947.0,547626.0
12-04 08:34:42,1.173,0.335,98.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2729177088.0,1285226496.0,5148135424.0,24456536064.0,3620185.0,531465.0
12-04 08:34:43,1.425,0.251,98.156,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2729308160.0,1285226496.0,5151186944.0,24453353472.0,3796568.0,536306.0
12-04 08:34:44,1.333,0.583,97.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2729414656.0,1285226496.0,5154213888.0,24450220032.0,3602941.0,549925.0
12-04 08:34:45,1.337,0.251,98.079,0.084,0.0,0.251,0.0,65536.0,0.0,15.0,2729021440.0,1285230592.0,5157482496.0,24447340544.0,3770974.0,553970.0
12-04 08:34:46,2.680,0.168,96.985,0.0,0.0,0.168,0.0,94208.0,0.0,7.0,2729611264.0,1285230592.0,5160271872.0,24443961344.0,12140506.0,607879.0
12-04 08:34:47,4.205,0.421,95.290,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2740953088.0,1285230592.0,5163171840.0,24429719552.0,22106650.0,707056.0
12-04 08:34:48,4.017,0.502,95.230,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742239232.0,1285230592.0,5166305280.0,24425299968.0,21825335.0,717816.0
12-04 08:34:49,3.775,0.419,95.721,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2742763520.0,1285230592.0,5169750016.0,24421330944.0,22477568.0,716960.0
12-04 08:34:50,4.264,0.418,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2744676352.0,1285230592.0,5172928512.0,24416239616.0,22355185.0,722045.0
12-04 08:34:51,3.515,0.502,95.565,0.251,0.0,0.167,0.0,98304.0,0.0,9.0,2746277888.0,1285230592.0,5175771136.0,24411795456.0,19119276.0,685818.0
12-04 08:34:52,2.680,0.335,96.817,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2746327040.0,1285230592.0,5179203584.0,24408313856.0,13989688.0,638773.0
12-04 08:34:53,2.082,0.416,97.169,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2747043840.0,1285230592.0,5181882368.0,24404918272.0,7149319.0,574856.0
12-04 08:34:54,2.427,0.418,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2747387904.0,1285230592.0,5185228800.0,24401227776.0,11152112.0,609518.0
12-04 08:34:55,1.341,0.419,97.988,0.0,0.0,0.251,0.0,50757632.0,0.0,49.0,2748129280.0,1285230592.0,5188227072.0,24397488128.0,6542930.0,582306.0
12-04 08:34:56,2.002,0.584,97.081,0.167,0.0,0.167,0.0,41635840.0,0.0,52.0,2747789312.0,1285234688.0,5191577600.0,24394473472.0,8363377.0,581939.0
12-04 08:34:57,1.505,0.334,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2747588608.0,1285234688.0,5194723328.0,24391528448.0,7336091.0,575238.0
12-04 08:34:58,1.835,0.500,97.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2748198912.0,1285234688.0,5197783040.0,24387858432.0,7523567.0,584549.0
12-04 08:34:59,1.337,0.334,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2748813312.0,1285234688.0,5200322560.0,24384704512.0,3702383.0,557650.0
12-04 08:35:00,6.633,2.183,91.100,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,2322665472.0,1285234688.0,5203681280.0,24807493632.0,3745847.0,382687.0
12-04 08:35:01,0.251,0.335,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2322370560.0,1285234688.0,5173010432.0,24838459392.0,3321774.0,189959.0
12-04 08:35:02,0.167,0.335,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2321907712.0,1285238784.0,5176262656.0,24835665920.0,3593345.0,181822.0
12-04 08:35:03,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2321317888.0,1285238784.0,5179006976.0,24833511424.0,3267003.0,181163.0
12-04 08:35:04,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2321354752.0,1285238784.0,5182304256.0,24830177280.0,3545472.0,169157.0
12-04 08:35:05,0.335,0.418,99.079,0.0,0.0,0.167,0.0,36864.0,0.0,1.0,2321301504.0,1285238784.0,5185482752.0,24827052032.0,3583062.0,178880.0
12-04 08:35:06,0.251,0.335,99.246,0.0,0.0,0.168,0.0,110592.0,0.0,6.0,2321362944.0,1285238784.0,5188460544.0,24824012800.0,3359611.0,161319.0
12-04 08:35:07,0.251,0.418,99.079,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2321207296.0,1285238784.0,5191315456.0,24821313536.0,3599374.0,176999.0
12-04 08:35:08,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321145856.0,1285238784.0,5194612736.0,24818077696.0,3423333.0,172155.0
12-04 08:35:09,0.417,0.417,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2321256448.0,1285238784.0,5197676544.0,24814903296.0,3532546.0,170200.0
12-04 08:35:10,0.418,0.251,99.080,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2321244160.0,1285238784.0,5200769024.0,24811823104.0,3376291.0,167647.0
12-04 08:35:11,0.334,0.418,98.997,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2321055744.0,1285238784.0,5203845120.0,24808935424.0,3570311.0,184969.0
12-04 08:35:12,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321711104.0,1285238784.0,5206683648.0,24805441536.0,3508796.0,176738.0
12-04 08:35:13,0.252,0.252,99.245,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2321760256.0,1285238784.0,5210013696.0,24802062336.0,3473576.0,171151.0
12-04 08:35:14,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2321776640.0,1285238784.0,5213077504.0,24798982144.0,3532837.0,164374.0
12-04 08:35:15,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2321756160.0,1285238784.0,5216129024.0,24795951104.0,3538235.0,174409.0
12-04 08:35:16,0.335,0.168,99.413,0.0,0.0,0.084,0.0,94208.0,0.0,7.0,2321936384.0,1285238784.0,5218803712.0,24793096192.0,3158605.0,170663.0
12-04 08:35:17,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322124800.0,1285238784.0,5222170624.0,24789540864.0,3773964.0,181498.0
12-04 08:35:18,0.334,0.502,96.906,2.174,0.0,0.084,0.0,68952064.0,0.0,93.0,2320609280.0,1285238784.0,5225238528.0,24787988480.0,3343212.0,178115.0
12-04 08:35:19,0.251,0.586,98.995,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2320322560.0,1285242880.0,5228503040.0,24785006592.0,3584698.0,185509.0
12-04 08:35:20,0.335,0.251,99.246,0.0,0.0,0.168,0.0,102400.0,0.0,22.0,2321756160.0,1285242880.0,5230964736.0,24781111296.0,3372151.0,170524.0
12-04 08:35:21,0.168,0.335,99.246,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2321207296.0,1285242880.0,5234495488.0,24778129408.0,3402778.0,163494.0
12-04 08:35:22,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2321375232.0,1285242880.0,5237501952.0,24774955008.0,3592493.0,175247.0
12-04 08:35:23,0.500,0.333,98.834,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2321575936.0,1285242880.0,5240492032.0,24771764224.0,3426080.0,159575.0
12-04 08:35:24,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321379328.0,1285242880.0,5243641856.0,24768811008.0,3702180.0,177238.0
12-04 08:35:25,0.251,0.168,98.995,0.251,0.0,0.335,0.0,24576.0,0.0,3.0,2321641472.0,1285242880.0,5246902272.0,24765288448.0,3397026.0,162761.0
12-04 08:35:26,0.666,0.333,98.669,0.0,0.0,0.333,0.0,86016.0,0.0,5.0,2322038784.0,1285242880.0,5249687552.0,24762105856.0,3531749.0,176429.0
12-04 08:35:27,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321727488.0,1285242880.0,5252792320.0,24759312384.0,3294171.0,156427.0
12-04 08:35:28,0.250,0.417,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2321629184.0,1285242880.0,5255639040.0,24756563968.0,3407914.0,160364.0
12-04 08:35:29,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322202624.0,1285242880.0,5258842112.0,24752787456.0,3677550.0,184253.0
12-04 08:35:30,0.250,0.584,99.082,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,2321784832.0,1285242880.0,5262020608.0,24750026752.0,3395351.0,163638.0
12-04 08:35:31,0.168,0.168,99.161,0.168,0.0,0.336,0.0,102400.0,0.0,7.0,2321965056.0,1285242880.0,5265158144.0,24746708992.0,3617738.0,192134.0
12-04 08:35:32,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322477056.0,1285242880.0,5268234240.0,24743120896.0,3500793.0,168010.0
12-04 08:35:33,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322665472.0,1285242880.0,5270822912.0,24740343808.0,3222972.0,156172.0
12-04 08:35:34,0.835,0.501,98.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331942912.0,1285242880.0,5274136576.0,24727752704.0,3705423.0,176830.0
12-04 08:35:35,3.247,0.999,95.420,0.0,0.0,0.333,0.0,32768.0,0.0,1.0,2324676608.0,1285242880.0,5277253632.0,24731901952.0,3571761.0,189893.0
12-04 08:35:36,0.251,0.251,99.248,0.0,0.0,0.251,0.0,147456.0,0.0,8.0,2324193280.0,1285242880.0,5280309248.0,24729329664.0,3367735.0,178825.0
12-04 08:35:37,0.0,0.335,99.163,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,2324668416.0,1285246976.0,5283479552.0,24725680128.0,3612285.0,180334.0
12-04 08:35:38,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324152320.0,1285246976.0,5286551552.0,24723124224.0,3404195.0,161036.0
12-04 08:35:39,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2324033536.0,1285246976.0,5289590784.0,24720203776.0,3417870.0,162212.0
12-04 08:35:40,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2323845120.0,1285246976.0,5292904448.0,24717078528.0,3514702.0,175245.0
12-04 08:35:41,0.418,0.251,99.080,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2324205568.0,1285246976.0,5295689728.0,24713932800.0,3477898.0,162290.0
12-04 08:35:42,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2324455424.0,1285246976.0,5298835456.0,24710537216.0,3583851.0,173555.0
12-04 08:35:43,0.335,0.335,98.995,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2324459520.0,1285251072.0,5301714944.0,24707649536.0,3415243.0,181347.0
12-04 08:35:44,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324393984.0,1285251072.0,5304860672.0,24704569344.0,3284025.0,155978.0
12-04 08:35:45,0.417,0.334,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2324365312.0,1285251072.0,5307699200.0,24701759488.0,3441482.0,169834.0
12-04 08:35:46,0.334,0.501,98.915,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2324537344.0,1285251072.0,5310861312.0,24698425344.0,3613452.0,164763.0
12-04 08:35:47,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324623360.0,1285251072.0,5314138112.0,24695062528.0,3629369.0,163456.0
12-04 08:35:48,0.251,0.0,99.413,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2324619264.0,1285251072.0,5317369856.0,24691834880.0,3292347.0,154240.0
12-04 08:35:49,0.335,0.251,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2324631552.0,1285251072.0,5320368128.0,24688824320.0,3723014.0,178447.0
12-04 08:35:50,0.335,0.251,99.163,0.0,0.0,0.251,0.0,32673792.0,0.0,35.0,2324869120.0,1285251072.0,5323321344.0,24685633536.0,3236365.0,153287.0
12-04 08:35:51,0.419,0.251,99.162,0.0,0.0,0.168,0.0,67895296.0,0.0,78.0,2324631552.0,1285251072.0,5326860288.0,24682332160.0,3859794.0,179631.0
12-04 08:35:52,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2325221376.0,1285251072.0,5329240064.0,24679362560.0,3041306.0,157019.0
12-04 08:35:53,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2325078016.0,1285251072.0,5332877312.0,24675868672.0,3776717.0,183877.0
12-04 08:35:54,3.437,0.838,95.474,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328285184.0,1285251072.0,5335248896.0,24670289920.0,3403971.0,170365.0
12-04 08:35:55,0.334,0.167,98.997,0.167,0.0,0.334,0.0,53248.0,0.0,10.0,2325905408.0,1285251072.0,5338783744.0,24669134848.0,3419556.0,165815.0
12-04 08:35:56,0.251,0.167,99.415,0.0,0.0,0.167,0.0,94208.0,0.0,7.0,2325938176.0,1285251072.0,5341892608.0,24665993216.0,3491059.0,180671.0
12-04 08:35:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326028288.0,1285251072.0,5343326208.0,24664469504.0,1526014.0,73191.0
12-04 08:35:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326028288.0,1285251072.0,5343326208.0,24664469504.0,7747.0,6152.0
12-04 08:35:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326024192.0,1285251072.0,5343330304.0,24664469504.0,10587.0,8975.0
12-04 08:36:00,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2326192128.0,1285251072.0,5343330304.0,24664301568.0,7689.0,6110.0
12-04 08:36:01,0.0,0.084,99.666,0.251,0.0,0.0,0.0,98304.0,0.0,8.0,2326024192.0,1285251072.0,5343330304.0,24664469504.0,25713.0,24803.0
12-04 08:36:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326020096.0,1285251072.0,5343334400.0,24664469504.0,8286.0,5464.0
12-04 08:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326020096.0,1285251072.0,5343334400.0,24664469504.0,5020.0,3105.0
12-04 08:36:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326020096.0,1285251072.0,5343334400.0,24664469504.0,9027.0,5797.0
12-04 08:36:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2326016000.0,1285251072.0,5343338496.0,24664469504.0,10799.0,9121.0
12-04 08:36:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2326011904.0,1285251072.0,5343342592.0,24664469504.0,10748.0,8600.0
12-04 08:36:07,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2326011904.0,1285251072.0,5343342592.0,24664469504.0,9275.0,7998.0
12-04 08:36:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326003712.0,1285251072.0,5343342592.0,24664477696.0,8975.0,7452.0
12-04 08:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326003712.0,1285251072.0,5343342592.0,24664477696.0,8835.0,5642.0
12-04 08:36:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2326003712.0,1285251072.0,5343342592.0,24664477696.0,8372.0,6607.0
12-04 08:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2325999616.0,1285251072.0,5343346688.0,24664477696.0,26746.0,23539.0
12-04 08:36:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2325999616.0,1285251072.0,5343346688.0,24664477696.0,10347.0,8157.0
12-04 08:36:13,0.167,0.167,99.499,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2325868544.0,1285251072.0,5344239616.0,24663715840.0,1245597.0,66636.0
12-04 08:36:14,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325942272.0,1285251072.0,5347008512.0,24660873216.0,3137177.0,157776.0
12-04 08:36:15,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326159360.0,1285251072.0,5350092800.0,24657571840.0,3499424.0,148265.0
12-04 08:36:16,0.084,0.084,99.665,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2326417408.0,1285251072.0,5352038400.0,24655368192.0,2180783.0,167611.0
12-04 08:36:17,0.917,0.083,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326536192.0,1285251072.0,5352189952.0,24655097856.0,7608.0,7650.0
12-04 08:36:18,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326802432.0,1285251072.0,5353574400.0,24653447168.0,1873164.0,96558.0
12-04 08:36:19,0.335,0.419,98.744,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2326417408.0,1285251072.0,5359722496.0,24647684096.0,6781798.0,257438.0
12-04 08:36:20,0.502,0.335,98.828,0.0,0.0,0.335,0.0,14077952.0,0.0,18.0,2325917696.0,1285251072.0,5365108736.0,24642797568.0,5844695.0,224912.0
12-04 08:36:21,0.334,0.251,99.247,0.0,0.0,0.167,0.0,27316224.0,0.0,34.0,2326327296.0,1285251072.0,5369507840.0,24637988864.0,4882346.0,188202.0
12-04 08:36:22,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326204416.0,1285251072.0,5372866560.0,24634753024.0,3640620.0,161411.0
12-04 08:36:23,0.252,0.084,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2326507520.0,1285251072.0,5376421888.0,24630894592.0,4225424.0,190800.0
12-04 08:36:24,0.335,0.418,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326671360.0,1285251072.0,5379907584.0,24627245056.0,3964480.0,154318.0
12-04 08:36:25,0.168,0.251,98.241,1.005,0.0,0.335,0.0,12288.0,0.0,2.0,2326687744.0,1285259264.0,5382930432.0,24624197632.0,3426485.0,163245.0
12-04 08:36:26,0.251,0.418,99.079,0.0,0.0,0.251,0.0,81920.0,0.0,7.0,2326503424.0,1285259264.0,5386543104.0,24620769280.0,3984050.0,168352.0
12-04 08:36:27,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2326626304.0,1285259264.0,5389717504.0,24617472000.0,3529483.0,163862.0
12-04 08:36:28,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326827008.0,1285259264.0,5392846848.0,24614141952.0,3608342.0,172229.0
12-04 08:36:29,0.252,0.336,99.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326372352.0,1285259264.0,5396746240.0,24610697216.0,4010988.0,183407.0
12-04 08:36:30,0.417,0.334,98.998,0.0,0.0,0.250,0.0,45056.0,0.0,9.0,2326786048.0,1285259264.0,5399937024.0,24607092736.0,3721195.0,182187.0
12-04 08:36:31,0.419,0.335,98.910,0.168,0.0,0.168,0.0,94208.0,0.0,8.0,2326126592.0,1285259264.0,5403398144.0,24604291072.0,4019887.0,214783.0
12-04 08:36:32,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326306816.0,1285259264.0,5406334976.0,24601174016.0,3398173.0,173379.0
12-04 08:36:33,0.671,0.168,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2326888448.0,1285259264.0,5409341440.0,24597585920.0,3712908.0,182339.0
12-04 08:36:34,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326347776.0,1285259264.0,5413122048.0,24594345984.0,3733345.0,180054.0
12-04 08:36:35,0.168,0.252,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2326675456.0,1285259264.0,5416267776.0,24590872576.0,3832552.0,175140.0
12-04 08:36:36,0.251,0.335,99.331,0.0,0.0,0.084,0.0,135168.0,0.0,9.0,2326396928.0,1285259264.0,5420101632.0,24587317248.0,3892150.0,183370.0
12-04 08:36:37,0.084,0.168,99.246,0.168,0.0,0.335,0.0,24576.0,0.0,3.0,2326466560.0,1285259264.0,5423095808.0,24584253440.0,3485293.0,157072.0
12-04 08:36:38,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326745088.0,1285259264.0,5426659328.0,24580411392.0,4065588.0,185414.0
12-04 08:36:39,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326962176.0,1285259264.0,5429600256.0,24577253376.0,3402217.0,165132.0
12-04 08:36:40,0.418,0.418,98.747,0.0,0.0,0.418,0.0,53248.0,0.0,3.0,2327928832.0,1285259264.0,5432881152.0,24573005824.0,4193372.0,189969.0
12-04 08:36:41,0.334,0.334,99.080,0.0,0.0,0.251,0.0,102400.0,0.0,6.0,2327613440.0,1285259264.0,5436194816.0,24570007552.0,3225495.0,157201.0
12-04 08:36:42,0.668,0.585,98.496,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2327273472.0,1285259264.0,5439979520.0,24566562816.0,4139226.0,188500.0
12-04 08:36:43,0.084,0.251,99.079,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,2327896064.0,1285263360.0,5442908160.0,24563007488.0,3573024.0,187574.0
12-04 08:36:44,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327912448.0,1285263360.0,5446209536.0,24559689728.0,3808173.0,180446.0
12-04 08:36:45,0.168,0.252,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2327654400.0,1285263360.0,5449768960.0,24556388352.0,3849083.0,175687.0
12-04 08:36:46,0.083,0.167,99.666,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2327834624.0,1285263360.0,5450588160.0,24555388928.0,962385.0,51811.0
12-04 08:36:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327830528.0,1285263360.0,5450592256.0,24555388928.0,11932.0,9511.0
12-04 08:36:48,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2327773184.0,1285263360.0,5451038720.0,24554999808.0,735694.0,39381.0
12-04 08:36:49,0.252,0.084,99.329,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2328117248.0,1285267456.0,5454008320.0,24551682048.0,3305064.0,159814.0
12-04 08:36:50,0.420,0.420,98.992,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328276992.0,1285267456.0,5461516288.0,24544014336.0,8449289.0,247743.0
12-04 08:36:51,0.420,0.504,98.992,0.0,0.0,0.084,0.0,97062912.0,0.0,103.0,2327945216.0,1285267456.0,5467877376.0,24537985024.0,6689177.0,226999.0
12-04 08:36:52,0.500,0.500,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328416256.0,1285267456.0,5471047680.0,24534343680.0,4189910.0,183606.0
12-04 08:36:53,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328215552.0,1285267456.0,5475831808.0,24529760256.0,4545576.0,173983.0
12-04 08:36:54,0.334,0.250,98.915,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2328711168.0,1285267456.0,5478232064.0,24526864384.0,3514950.0,158882.0
12-04 08:36:55,0.334,0.334,98.749,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,2328264704.0,1285267456.0,5481467904.0,24524075008.0,3688709.0,168458.0
12-04 08:36:56,0.418,0.418,98.996,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2328424448.0,1285267456.0,5485543424.0,24519839744.0,4344839.0,195573.0
12-04 08:36:57,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328104960.0,1285267456.0,5489262592.0,24516440064.0,3781203.0,177455.0
12-04 08:36:58,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327896064.0,1285267456.0,5492244480.0,24513667072.0,3591828.0,170682.0
12-04 08:36:59,0.252,0.084,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328383488.0,1285267456.0,5495439360.0,24509984768.0,3615799.0,168328.0
12-04 08:37:00,0.584,0.500,98.666,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2328768512.0,1285267456.0,5499047936.0,24505991168.0,4204063.0,197735.0
12-04 08:37:01,0.168,0.503,99.079,0.084,0.0,0.168,0.0,106496.0,0.0,10.0,2328870912.0,1285267456.0,5502173184.0,24502763520.0,3587384.0,185286.0
12-04 08:37:02,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2328518656.0,1285267456.0,5505781760.0,24499507200.0,3794084.0,174476.0
12-04 08:37:03,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2328920064.0,1285267456.0,5508743168.0,24496144384.0,3731785.0,174513.0
12-04 08:37:04,0.168,0.251,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2328928256.0,1285267456.0,5512069120.0,24492810240.0,3663891.0,177365.0
12-04 08:37:05,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328956928.0,1285267456.0,5515739136.0,24489111552.0,3970246.0,185667.0
12-04 08:37:06,0.251,0.502,99.164,0.0,0.0,0.084,0.0,159744.0,0.0,17.0,2328772608.0,1285267456.0,5518811136.0,24486223872.0,3711031.0,180709.0
12-04 08:37:07,0.251,0.251,99.079,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2328997888.0,1285267456.0,5522223104.0,24482586624.0,3775003.0,170860.0
12-04 08:37:08,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328932352.0,1285267456.0,5525278720.0,24479596544.0,3502091.0,166250.0
12-04 08:37:09,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2329038848.0,1285267456.0,5528616960.0,24476151808.0,3626469.0,173666.0
12-04 08:37:10,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2329272320.0,1285267456.0,5532225536.0,24472309760.0,4051214.0,181520.0
12-04 08:37:11,0.252,0.084,99.581,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2329538560.0,1285267456.0,5535182848.0,24469086208.0,3493983.0,172168.0
12-04 08:37:12,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2329268224.0,1285267456.0,5539069952.0,24465469440.0,4200257.0,198579.0
12-04 08:37:13,0.418,0.167,99.163,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2329563136.0,1285271552.0,5542088704.0,24462151680.0,3450417.0,154178.0
12-04 08:37:14,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2329440256.0,1285271552.0,5545385984.0,24458977280.0,3739812.0,178181.0
12-04 08:37:15,0.168,0.084,99.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2329980928.0,1285271552.0,5548576768.0,24455245824.0,3959486.0,172217.0
12-04 08:37:16,0.167,0.335,99.414,0.0,0.0,0.084,0.0,143360.0,0.0,7.0,2329522176.0,1285271552.0,5551669248.0,24452612096.0,3214182.0,161813.0
12-04 08:37:17,0.167,0.167,99.247,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2329649152.0,1285271552.0,5555097600.0,24449056768.0,3832825.0,176162.0
12-04 08:37:18,0.336,0.336,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330361856.0,1285271552.0,5558370304.0,24445071360.0,4086953.0,182092.0
12-04 08:37:19,0.084,0.084,99.666,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2330136576.0,1285275648.0,5559447552.0,24444215296.0,874408.0,46130.0
12-04 08:37:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2330685440.0,1285275648.0,5559447552.0,24443666432.0,9875.0,9038.0
12-04 08:37:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,97841152.0,0.0,101.0,2330320896.0,1285275648.0,5559898112.0,24443580416.0,776026.0,63568.0
12-04 08:37:22,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330406912.0,1285275648.0,5563518976.0,24439873536.0,4029303.0,175637.0
12-04 08:37:23,0.502,0.669,98.411,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2330521600.0,1285275648.0,5570785280.0,24432492544.0,7863548.0,271734.0
12-04 08:37:24,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2330525696.0,1285275648.0,5576622080.0,24426651648.0,6463453.0,207003.0
12-04 08:37:25,0.336,0.252,99.328,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2330787840.0,1285279744.0,5580849152.0,24422158336.0,4722563.0,179669.0
12-04 08:37:26,0.418,0.251,99.081,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2331025408.0,1285279744.0,5584388096.0,24418381824.0,3927914.0,158896.0
12-04 08:37:27,0.084,0.168,99.496,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2331246592.0,1285279744.0,5587992576.0,24414556160.0,4274023.0,191802.0
12-04 08:37:28,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2330853376.0,1285279744.0,5591846912.0,24411095040.0,4046839.0,180790.0
12-04 08:37:29,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331430912.0,1285279744.0,5594841088.0,24407523328.0,3707203.0,176300.0
12-04 08:37:30,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331553792.0,1285279744.0,5598113792.0,24404127744.0,3719228.0,169697.0
12-04 08:37:31,0.251,0.334,98.997,0.084,0.0,0.334,0.0,81920.0,0.0,7.0,2331557888.0,1285279744.0,5601280000.0,24400957440.0,3584646.0,180359.0
12-04 08:37:32,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2331709440.0,1285279744.0,5604872192.0,24397213696.0,3835973.0,163872.0
12-04 08:37:33,0.168,0.419,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331779072.0,1285279744.0,5607833600.0,24394182656.0,3566099.0,169911.0
12-04 08:37:34,0.084,0.252,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2331963392.0,1285279744.0,5611339776.0,24390492160.0,4032898.0,188880.0
12-04 08:37:35,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331701248.0,1285279744.0,5614825472.0,24387268608.0,3702311.0,165773.0
12-04 08:37:36,0.502,0.418,98.913,0.0,0.0,0.167,0.0,122880.0,0.0,7.0,2331832320.0,1285279744.0,5618089984.0,24383873024.0,3717110.0,189029.0
12-04 08:37:37,0.251,0.335,99.162,0.168,0.0,0.084,0.0,28672.0,0.0,6.0,2332123136.0,1285283840.0,5621305344.0,24380362752.0,3642596.0,172175.0
12-04 08:37:38,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2332315648.0,1285283840.0,5624475648.0,24376999936.0,3854002.0,171422.0
12-04 08:37:39,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2332299264.0,1285283840.0,5628047360.0,24373444608.0,3623093.0,176730.0
12-04 08:37:40,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2332815360.0,1285283840.0,5631680512.0,24369295360.0,3934196.0,177052.0
12-04 08:37:41,0.335,0.251,99.246,0.0,0.0,0.168,0.0,143360.0,0.0,17.0,2332884992.0,1285283840.0,5634875392.0,24366030848.0,3637739.0,178935.0
12-04 08:37:42,0.418,0.251,98.829,0.167,0.0,0.334,0.0,24576.0,0.0,3.0,2333429760.0,1285283840.0,5637742592.0,24362618880.0,3711394.0,165654.0
12-04 08:37:43,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2332839936.0,1285283840.0,5641252864.0,24359698432.0,3659676.0,174678.0
12-04 08:37:44,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333167616.0,1285283840.0,5644242944.0,24356380672.0,3704342.0,173466.0
12-04 08:37:45,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333401088.0,1285283840.0,5647691776.0,24352698368.0,3915529.0,186484.0
12-04 08:37:46,0.251,0.335,99.079,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2333458432.0,1285283840.0,5651079168.0,24349253632.0,3804498.0,183173.0
12-04 08:37:47,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333536256.0,1285283840.0,5654429696.0,24345825280.0,3714358.0,168954.0
12-04 08:37:48,0.084,0.252,99.328,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2333323264.0,1285283840.0,5657722880.0,24342745088.0,3462200.0,159727.0
12-04 08:37:49,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2333728768.0,1285283840.0,5660983296.0,24339079168.0,4061961.0,181752.0
12-04 08:37:50,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2333413376.0,1285283840.0,5664473088.0,24335904768.0,3587094.0,178295.0
12-04 08:37:51,0.167,0.251,99.331,0.0,0.0,0.251,0.0,122880.0,0.0,7.0,2333831168.0,1285283840.0,5667500032.0,24332460032.0,3779416.0,181921.0
12-04 08:37:52,0.418,0.501,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333900800.0,1285283840.0,5671239680.0,24328650752.0,4253287.0,193608.0
12-04 08:37:53,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2334228480.0,1285283840.0,5674270720.0,24325292032.0,3457079.0,153196.0
12-04 08:37:54,0.418,0.167,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2334437376.0,1285287936.0,5677391872.0,24321957888.0,3582895.0,177131.0
12-04 08:37:55,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2334236672.0,1285287936.0,5680783360.0,24318767104.0,3433576.0,161713.0
12-04 08:37:56,0.251,0.502,98.159,0.837,0.0,0.251,0.0,121516032.0,0.0,126.0,2334461952.0,1285287936.0,5683920896.0,24315404288.0,3941951.0,186401.0
12-04 08:37:57,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2334531584.0,1285287936.0,5687296000.0,24311959552.0,3814172.0,179508.0
12-04 08:37:58,0.502,0.084,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2334564352.0,1285287936.0,5690818560.0,24308404224.0,3763939.0,176142.0
12-04 08:37:59,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2334384128.0,1285287936.0,5693874176.0,24305528832.0,3682385.0,167058.0
12-04 08:38:00,0.502,0.418,98.579,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2334425088.0,1285287936.0,5697728512.0,24301633536.0,3897769.0,187117.0
12-04 08:38:01,0.251,0.335,99.246,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,2335227904.0,1285287936.0,5700362240.0,24298196992.0,3504055.0,184668.0
12-04 08:38:02,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2334707712.0,1285287936.0,5704167424.0,24294912000.0,3790216.0,185372.0
12-04 08:38:03,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2335141888.0,1285287936.0,5707161600.0,24291483648.0,3770908.0,192901.0
12-04 08:38:04,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2335670272.0,1285287936.0,5710237696.0,24287879168.0,3511503.0,166163.0
12-04 08:38:05,3.434,1.256,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348580864.0,1285287936.0,5713809408.0,24271396864.0,3941757.0,223194.0
12-04 08:38:06,0.418,0.251,99.081,0.167,0.0,0.084,0.0,102400.0,0.0,7.0,2348154880.0,1285296128.0,5717274624.0,24268349440.0,3510530.0,160594.0
12-04 08:38:07,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348945408.0,1285296128.0,5720690688.0,24264142848.0,4041984.0,185466.0
12-04 08:38:08,1.338,0.167,98.244,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2349096960.0,1285296128.0,5723705344.0,24260976640.0,3808823.0,208502.0
12-04 08:38:09,0.419,0.168,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2349223936.0,1285296128.0,5726810112.0,24257744896.0,3743469.0,174447.0
12-04 08:38:10,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348240896.0,1285296128.0,5730832384.0,24254705664.0,3859826.0,185211.0
12-04 08:38:11,0.168,0.336,99.329,0.0,0.0,0.168,0.0,94208.0,0.0,6.0,2348818432.0,1285296128.0,5733642240.0,24251318272.0,3714128.0,188893.0
12-04 08:38:12,0.335,0.335,99.079,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2348912640.0,1285296128.0,5736869888.0,24247996416.0,3605620.0,176931.0
12-04 08:38:13,0.501,0.251,99.081,0.0,0.0,0.167,0.0,24576.0,0.0,6.0,2348912640.0,1285296128.0,5740335104.0,24244531200.0,3628917.0,158615.0
12-04 08:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348740608.0,1285296128.0,5740482560.0,24244555776.0,9304.0,7522.0
12-04 08:38:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348736512.0,1285296128.0,5740486656.0,24244555776.0,9806.0,8099.0
12-04 08:38:16,0.166,0.415,99.419,0.0,0.0,0.0,0.0,110592.0,0.0,14.0,2348736512.0,1285296128.0,5740486656.0,24244555776.0,25782.0,24856.0
12-04 08:38:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348736512.0,1285296128.0,5740486656.0,24244555776.0,8006.0,5273.0
12-04 08:38:18,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2348732416.0,1285300224.0,5740486656.0,24244555776.0,5923.0,4650.0
12-04 08:38:19,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348732416.0,1285300224.0,5740486656.0,24244555776.0,10885.0,8522.0
12-04 08:38:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348896256.0,1285300224.0,5740490752.0,24244387840.0,9729.0,8101.0
12-04 08:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2348871680.0,1285300224.0,5740490752.0,24244412416.0,9383.0,7782.0
12-04 08:38:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348871680.0,1285300224.0,5740490752.0,24244412416.0,5629.0,4382.0
12-04 08:38:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348871680.0,1285300224.0,5740490752.0,24244412416.0,26309.0,25653.0
12-04 08:38:24,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2348863488.0,1285304320.0,5740494848.0,24244412416.0,8498.0,5816.0
12-04 08:38:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348863488.0,1285304320.0,5740494848.0,24244412416.0,8166.0,7131.0
12-04 08:38:26,0.083,0.083,99.750,0.083,0.0,0.0,0.0,59518976.0,0.0,65.0,2348863488.0,1285304320.0,5740494848.0,24244412416.0,6350.0,3950.0
12-04 08:38:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348863488.0,1285304320.0,5740494848.0,24244412416.0,6147.0,5357.0
12-04 08:38:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348863488.0,1285304320.0,5740494848.0,24244412416.0,6605.0,5712.0
12-04 08:38:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348859392.0,1285304320.0,5740498944.0,24244412416.0,7526.0,6029.0
12-04 08:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2348855296.0,1285308416.0,5740498944.0,24244412416.0,8759.0,7842.0
12-04 08:38:31,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2348855296.0,1285308416.0,5740498944.0,24244412416.0,26793.0,26525.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348851200.0,1285308416.0,5740503040.0,24244412416.0,6499.0,5592.0
12-04 08:38:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348847104.0,1285308416.0,5740507136.0,24244412416.0,5129.0,3216.0
12-04 08:38:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348847104.0,1285308416.0,5740507136.0,24244412416.0,6669.0,4560.0
12-04 08:38:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348847104.0,1285308416.0,5740507136.0,24244412416.0,8261.0,6833.0
12-04 08:38:36,0.167,0.083,99.583,0.167,0.0,0.0,0.0,143360.0,0.0,10.0,2348847104.0,1285308416.0,5740507136.0,24244412416.0,7577.0,4109.0
12-04 08:38:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348847104.0,1285308416.0,5740507136.0,24244412416.0,10347.0,11029.0
12-04 08:38:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2348851200.0,1285308416.0,5740511232.0,24244404224.0,9426.0,7533.0
12-04 08:38:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348851200.0,1285308416.0,5740511232.0,24244404224.0,10154.0,8946.0
12-04 08:38:40,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349101056.0,1285308416.0,5740511232.0,24244154368.0,8030.0,6437.0
12-04 08:38:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2349105152.0,1285308416.0,5740511232.0,24244150272.0,5097.0,3216.0
12-04 08:38:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2349101056.0,1285312512.0,5740511232.0,24244150272.0,6501.0,3710.0
12-04 08:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2349101056.0,1285312512.0,5740511232.0,24244150272.0,7028.0,4942.0
12-04 08:38:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349096960.0,1285312512.0,5740515328.0,24244150272.0,6231.0,5280.0
12-04 08:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349096960.0,1285312512.0,5740515328.0,24244150272.0,9546.0,9206.0
12-04 08:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2349096960.0,1285312512.0,5740515328.0,24244150272.0,10845.0,8399.0
12-04 08:38:47,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2349428736.0,1285312512.0,5740961792.0,24243372032.0,824458.0,46970.0
12-04 08:38:48,0.418,0.167,98.997,0.251,0.0,0.167,0.0,49152.0,0.0,9.0,2349322240.0,1285312512.0,5743767552.0,24240672768.0,3011880.0,152188.0
12-04 08:38:49,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348720128.0,1285312512.0,5746876416.0,24238166016.0,3486930.0,143711.0
12-04 08:38:50,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348957696.0,1285312512.0,5750878208.0,24233926656.0,4397020.0,152755.0
12-04 08:38:51,5.025,0.838,93.802,0.0,0.0,0.335,0.0,135168.0,0.0,14.0,2405896192.0,1285312512.0,5753028608.0,24174837760.0,3341606.0,215330.0
12-04 08:38:52,11.074,1.510,87.164,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2585677824.0,1285312512.0,5756452864.0,23991631872.0,3294345.0,286635.0
12-04 08:38:53,21.615,0.673,77.628,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,2683228160.0,1285312512.0,5759782912.0,23890751488.0,4850208.0,465527.0
12-04 08:38:54,5.966,0.504,93.109,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,2729811968.0,1285312512.0,5763092480.0,23840858112.0,11923855.0,621705.0
12-04 08:38:55,3.339,0.501,95.743,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2735435776.0,1285312512.0,5767553024.0,23830773760.0,11897744.0,645496.0
12-04 08:38:56,3.940,0.251,95.390,0.084,0.0,0.335,0.0,90112.0,0.0,5.0,2739253248.0,1285312512.0,5770534912.0,23823974400.0,15416784.0,682973.0
12-04 08:38:57,3.437,0.335,96.144,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2739318784.0,1285312512.0,5774761984.0,23819681792.0,12623673.0,648148.0
12-04 08:38:58,3.679,0.334,95.736,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2739650560.0,1285312512.0,5777825792.0,23816286208.0,14440273.0,671760.0
12-04 08:38:59,2.926,0.418,96.405,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742304768.0,1285312512.0,5781344256.0,23810113536.0,13024385.0,642521.0
12-04 08:39:00,3.275,0.252,96.138,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2742513664.0,1285312512.0,5784944640.0,23806304256.0,13806121.0,665535.0
12-04 08:39:01,3.250,0.500,96.0,0.0,0.0,0.250,0.0,122880.0,0.0,6.0,2744532992.0,1285312512.0,5788459008.0,23800770560.0,15311368.0,706809.0
12-04 08:39:02,2.768,0.336,96.728,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2744426496.0,1285312512.0,5792337920.0,23796998144.0,12309863.0,662302.0
12-04 08:39:03,3.250,0.500,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2744946688.0,1285312512.0,5794324480.0,23794491392.0,13036543.0,596993.0
12-04 08:39:04,2.581,0.333,97.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746064896.0,1285312512.0,5794324480.0,23793373184.0,7917202.0,471510.0
12-04 08:39:05,3.277,0.252,96.303,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2748551168.0,1285312512.0,5797249024.0,23787962368.0,14543078.0,661266.0
12-04 08:39:06,2.601,0.419,96.728,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2746912768.0,1285316608.0,5803573248.0,23783272448.0,15250660.0,696374.0
12-04 08:39:07,3.183,0.251,96.231,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2749054976.0,1285316608.0,5808058368.0,23776645120.0,16558125.0,720269.0
12-04 08:39:08,2.341,0.418,96.823,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2750308352.0,1285316608.0,5812817920.0,23770632192.0,14030962.0,677671.0
12-04 08:39:09,2.355,0.421,96.888,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2747789312.0,1285316608.0,5816725504.0,23769243648.0,14567954.0,690271.0
12-04 08:39:10,3.013,0.502,96.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2750939136.0,1285316608.0,5819936768.0,23762882560.0,15057654.0,685519.0
12-04 08:39:11,2.347,0.419,97.066,0.0,0.0,0.168,0.0,98304.0,0.0,6.0,2757169152.0,1285316608.0,5823762432.0,23752826880.0,11768366.0,657911.0
12-04 08:39:12,3.759,0.501,95.322,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2739752960.0,1285316608.0,5827768320.0,23766237184.0,15762626.0,712109.0
12-04 08:39:13,2.768,0.252,96.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2738470912.0,1285316608.0,5830709248.0,23764578304.0,12300203.0,648263.0
12-04 08:39:14,3.010,0.251,96.488,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2738507776.0,1285316608.0,5835001856.0,23760248832.0,14928703.0,687490.0
12-04 08:39:15,2.433,0.336,97.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2738524160.0,1285316608.0,5838286848.0,23756947456.0,12572913.0,651436.0
12-04 08:39:16,3.104,0.252,96.309,0.0,0.0,0.336,0.0,86016.0,0.0,5.0,2740154368.0,1285316608.0,5841920000.0,23751684096.0,14220980.0,683512.0
12-04 08:39:17,2.581,0.583,96.586,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2741473280.0,1285316608.0,5845331968.0,23746953216.0,14537907.0,669965.0
12-04 08:39:18,2.848,0.419,96.399,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2743832576.0,1285320704.0,5849251840.0,23740669952.0,12383240.0,662046.0
12-04 08:39:19,2.840,0.585,96.324,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742894592.0,1285320704.0,5852438528.0,23738421248.0,15571616.0,700601.0
12-04 08:39:20,2.421,0.501,96.661,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2743394304.0,1285320704.0,5856202752.0,23734157312.0,11595383.0,641961.0
12-04 08:39:21,2.351,0.420,94.374,2.519,0.0,0.336,0.0,116641792.0,0.0,122.0,2743357440.0,1285320704.0,5860065280.0,23730331648.0,15432882.0,711648.0
12-04 08:39:22,2.506,0.668,96.575,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2744492032.0,1285320704.0,5862518784.0,23726743552.0,11577709.0,631547.0
12-04 08:39:23,3.008,0.418,96.074,0.418,0.0,0.084,0.0,28672.0,0.0,4.0,2745528320.0,1285320704.0,5866180608.0,23722045440.0,15239669.0,682496.0
12-04 08:39:24,2.178,0.503,97.069,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2746302464.0,1285320704.0,5869932544.0,23717519360.0,12470634.0,645612.0
12-04 08:39:25,2.669,0.417,96.497,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2745581568.0,1285320704.0,5873487872.0,23714684928.0,14903751.0,698424.0
12-04 08:39:26,1.841,0.335,97.741,0.0,0.0,0.084,0.0,110592.0,0.0,14.0,2747453440.0,1285320704.0,5877600256.0,23708700672.0,9473109.0,633335.0
12-04 08:39:27,3.013,0.669,96.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2748346368.0,1285320704.0,5880672256.0,23704735744.0,16279201.0,690125.0
12-04 08:39:28,2.596,0.419,96.817,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2751082496.0,1285320704.0,5884436480.0,23698235392.0,16435958.0,714216.0
12-04 08:39:29,2.007,0.334,97.324,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2750050304.0,1285324800.0,5887688704.0,23696011264.0,11311933.0,639672.0
12-04 08:39:30,2.596,0.586,96.650,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2749956096.0,1285324800.0,5891465216.0,23692328960.0,15487873.0,693274.0
12-04 08:39:31,1.841,0.502,97.406,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2751881216.0,1285324800.0,5895012352.0,23686856704.0,10257006.0,656384.0
12-04 08:39:32,2.919,0.417,96.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2757853184.0,1285324800.0,5896847360.0,23679049728.0,14654545.0,406558.0
12-04 08:39:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761216000.0,1285324800.0,5896847360.0,23675686912.0,187513.0,12970.0
12-04 08:39:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761351168.0,1285324800.0,5897809920.0,23674589184.0,1172599.0,72938.0
12-04 08:39:35,0.418,0.167,98.997,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2761990144.0,1285324800.0,5901328384.0,23670431744.0,4150875.0,187126.0
12-04 08:39:36,0.418,0.501,98.830,0.0,0.0,0.251,0.0,188416.0,0.0,10.0,2762842112.0,1285324800.0,5907755008.0,23663153152.0,7853120.0,231237.0
12-04 08:39:37,0.670,0.251,98.911,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2762235904.0,1285324800.0,5914304512.0,23657209856.0,6150626.0,227901.0
12-04 08:39:38,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2762797056.0,1285324800.0,5917569024.0,23653384192.0,3969720.0,160334.0
12-04 08:39:39,0.252,0.336,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2762608640.0,1285324800.0,5923647488.0,23647494144.0,6621301.0,209391.0
12-04 08:39:40,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2763849728.0,1285324800.0,5927292928.0,23642607616.0,4030077.0,169327.0
12-04 08:39:41,0.418,0.334,98.913,0.084,0.0,0.251,0.0,126976.0,0.0,8.0,2764308480.0,1285324800.0,5930606592.0,23638835200.0,3905033.0,173494.0
12-04 08:39:42,0.419,0.168,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2764222464.0,1285324800.0,5934428160.0,23635099648.0,4237965.0,209918.0
12-04 08:39:43,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2764509184.0,1285324800.0,5937659904.0,23631581184.0,3754760.0,180210.0
12-04 08:39:44,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2764341248.0,1285324800.0,5941604352.0,23627804672.0,4167291.0,183800.0
12-04 08:39:45,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2764746752.0,1285324800.0,5944897536.0,23624105984.0,3906030.0,176158.0
12-04 08:39:46,0.418,0.251,99.164,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2764840960.0,1285324800.0,5948010496.0,23620898816.0,3843683.0,177493.0
12-04 08:39:47,0.251,0.419,98.995,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2764955648.0,1285324800.0,5952167936.0,23616626688.0,4364979.0,198398.0
12-04 08:39:48,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2764541952.0,1285324800.0,5955657728.0,23613550592.0,3659651.0,172616.0
12-04 08:39:49,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2765082624.0,1285324800.0,5958942720.0,23609724928.0,4141973.0,176983.0
12-04 08:39:50,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2764791808.0,1285324800.0,5962661888.0,23606296576.0,3968827.0,183453.0
12-04 08:39:51,0.168,0.503,97.567,1.594,0.0,0.168,0.0,106758144.0,0.0,112.0,2765152256.0,1285324800.0,5966127104.0,23602470912.0,4013619.0,187642.0
12-04 08:39:52,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2765217792.0,1285324800.0,5969743872.0,23598788608.0,4000730.0,170578.0
12-04 08:39:53,0.335,0.251,98.996,0.167,0.0,0.251,0.0,20480.0,0.0,3.0,2764976128.0,1285324800.0,5973209088.0,23595565056.0,3751279.0,186991.0
12-04 08:39:54,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2765066240.0,1285324800.0,5976641536.0,23592042496.0,3871200.0,168964.0
12-04 08:39:55,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2767261696.0,1285324800.0,5980459008.0,23586029568.0,4440309.0,184977.0
12-04 08:39:56,6.449,2.010,91.290,0.0,0.0,0.251,0.0,61440.0,0.0,3.0,2347089920.0,1285324800.0,5983875072.0,24002785280.0,4154257.0,214906.0
12-04 08:39:57,1.088,0.335,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2346110976.0,1285324800.0,5987098624.0,24000540672.0,3753694.0,190466.0
12-04 08:39:58,0.335,0.335,98.995,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2345799680.0,1285328896.0,5991170048.0,23996776448.0,4105378.0,184895.0
12-04 08:39:59,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2346106880.0,1285328896.0,5994385408.0,23993253888.0,4089044.0,175324.0
12-04 08:40:00,0.417,0.417,98.749,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2345971712.0,1285328896.0,5998006272.0,23989768192.0,3897183.0,174661.0
12-04 08:40:01,0.251,0.502,99.080,0.0,0.0,0.167,0.0,139264.0,0.0,15.0,2344648704.0,1285328896.0,6001418240.0,23987679232.0,3865359.0,207704.0
12-04 08:40:02,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2344747008.0,1285328896.0,6005354496.0,23983644672.0,4270314.0,192816.0
12-04 08:40:03,0.167,0.335,99.247,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2344923136.0,1285328896.0,6008733696.0,23980089344.0,3915344.0,184489.0
12-04 08:40:04,0.251,0.251,99.080,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2344779776.0,1285332992.0,6012002304.0,23976960000.0,3777767.0,163799.0
12-04 08:40:05,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344861696.0,1285332992.0,6014775296.0,23974105088.0,2966795.0,139147.0
12-04 08:40:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2344919040.0,1285332992.0,6014717952.0,23974105088.0,10658.0,8472.0
12-04 08:40:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2344919040.0,1285332992.0,6014717952.0,23974105088.0,132153.0,16375.0
12-04 08:40:08,0.335,0.084,99.414,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2345033728.0,1285332992.0,6017921024.0,23970787328.0,3494917.0,174126.0
12-04 08:40:09,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345373696.0,1285332992.0,6022787072.0,23965581312.0,5809122.0,178171.0
12-04 08:40:10,0.335,0.419,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2345168896.0,1285337088.0,6028591104.0,23959977984.0,5891662.0,191012.0
12-04 08:40:11,0.587,0.336,98.909,0.0,0.0,0.168,0.0,155648.0,0.0,7.0,2345500672.0,1285337088.0,6034407424.0,23953829888.0,6783485.0,284291.0
12-04 08:40:12,0.335,0.251,99.078,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2344767488.0,1285337088.0,6039015424.0,23949955072.0,5562571.0,220054.0
12-04 08:40:13,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2344763392.0,1285337088.0,6043013120.0,23945961472.0,4357911.0,175185.0
12-04 08:40:14,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2344787968.0,1285337088.0,6046834688.0,23942115328.0,4226461.0,176099.0
12-04 08:40:15,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344644608.0,1285337088.0,6050766848.0,23938326528.0,4156025.0,176852.0
12-04 08:40:16,0.168,0.168,99.160,0.168,0.0,0.336,0.0,94208.0,0.0,7.0,2346643456.0,1285337088.0,6054531072.0,23932563456.0,4340783.0,272065.0
12-04 08:40:17,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346860544.0,1285337088.0,6058131456.0,23928745984.0,4006180.0,190879.0
12-04 08:40:18,0.250,0.500,98.833,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2346975232.0,1285337088.0,6061826048.0,23924936704.0,4017094.0,173775.0
12-04 08:40:19,0.503,0.335,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2345545728.0,1285337088.0,6065086464.0,23923105792.0,3939242.0,184136.0
12-04 08:40:20,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345791488.0,1285337088.0,6068772864.0,23919173632.0,3976352.0,170981.0
12-04 08:40:21,0.501,0.501,94.240,4.508,0.0,0.250,0.0,106557440.0,0.0,124.0,2345709568.0,1285337088.0,6072532992.0,23915495424.0,4256384.0,187637.0
12-04 08:40:22,0.168,0.168,99.246,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2345885696.0,1285341184.0,6076051456.0,23911796736.0,4033502.0,184085.0
12-04 08:40:23,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346053632.0,1285341184.0,6079217664.0,23908462592.0,3787327.0,179613.0
12-04 08:40:24,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2345865216.0,1285341184.0,6083198976.0,23904669696.0,4065304.0,172208.0
12-04 08:40:25,0.501,0.250,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2346131456.0,1285341184.0,6086615040.0,23900987392.0,3941372.0,178352.0
12-04 08:40:26,0.167,0.502,99.079,0.0,0.0,0.251,0.0,61440.0,0.0,4.0,2345889792.0,1285341184.0,6090174464.0,23897669632.0,3889557.0,171744.0
12-04 08:40:27,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346053632.0,1285341184.0,6093438976.0,23894241280.0,3724521.0,156776.0
12-04 08:40:28,0.418,0.334,98.913,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2346381312.0,1285345280.0,6097186816.0,23890161664.0,4311837.0,189716.0
12-04 08:40:29,0.585,0.251,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2346545152.0,1285345280.0,6100705280.0,23886479360.0,4125670.0,198680.0
12-04 08:40:30,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2346352640.0,1285345280.0,6103994368.0,23883382784.0,3504593.0,160658.0
12-04 08:40:31,0.335,0.335,99.079,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2346680320.0,1285345280.0,6107504640.0,23879544832.0,4361724.0,214793.0
12-04 08:40:32,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2347028480.0,1285345280.0,6110842880.0,23875858432.0,3826786.0,187196.0
12-04 08:40:33,0.335,0.251,98.995,0.251,0.0,0.168,0.0,24576.0,0.0,3.0,2347085824.0,1285345280.0,6114832384.0,23871811584.0,4357077.0,198568.0
12-04 08:40:34,0.417,0.250,98.915,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2346774528.0,1285345280.0,6118420480.0,23868534784.0,3755198.0,173883.0
12-04 08:40:35,0.168,0.252,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2346995712.0,1285345280.0,6122192896.0,23864541184.0,4224743.0,197430.0
12-04 08:40:36,0.334,0.251,99.248,0.0,0.0,0.167,0.0,184320.0,0.0,18.0,2346893312.0,1285345280.0,6124736512.0,23862099968.0,2941128.0,131668.0
12-04 08:40:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2346962944.0,1285345280.0,6124793856.0,23861972992.0,9881.0,8336.0
12-04 08:40:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2346962944.0,1285345280.0,6124793856.0,23861972992.0,7714.0,4933.0
12-04 08:40:39,0.167,0.334,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2346864640.0,1285349376.0,6126698496.0,23860162560.0,2246051.0,107769.0
12-04 08:40:40,0.585,0.167,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2347331584.0,1285349376.0,6130356224.0,23856037888.0,4132465.0,189389.0
12-04 08:40:41,0.419,0.335,99.078,0.0,0.0,0.168,0.0,110592.0,0.0,7.0,2347323392.0,1285349376.0,6136193024.0,23850209280.0,6669187.0,224251.0
12-04 08:40:42,0.168,0.336,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2347368448.0,1285349376.0,6141820928.0,23844536320.0,6077680.0,210425.0
12-04 08:40:43,0.502,0.251,98.828,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2347978752.0,1285349376.0,6147481600.0,23838265344.0,6572046.0,227693.0
12-04 08:40:44,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2347978752.0,1285349376.0,6152544256.0,23833202688.0,5653874.0,217226.0
12-04 08:40:45,0.252,0.168,99.244,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2348109824.0,1285353472.0,6156775424.0,23828836352.0,4579708.0,180095.0
12-04 08:40:46,0.335,0.418,98.996,0.0,0.0,0.251,0.0,135168.0,0.0,6.0,2347995136.0,1285353472.0,6160953344.0,23824773120.0,4357889.0,175775.0
12-04 08:40:47,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348064768.0,1285353472.0,6164660224.0,23820996608.0,4326715.0,185195.0
12-04 08:40:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348515328.0,1285353472.0,6165368832.0,23819837440.0,836119.0,27694.0
12-04 08:40:49,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348511232.0,1285353472.0,6165372928.0,23819837440.0,13490.0,11628.0
12-04 08:40:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348511232.0,1285353472.0,6165372928.0,23819837440.0,7289.0,5639.0
12-04 08:40:51,0.0,0.167,94.904,4.929,0.0,0.0,0.0,95318016.0,0.0,100.0,2348503040.0,1285357568.0,6165377024.0,23819837440.0,6474.0,5683.0
12-04 08:40:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348507136.0,1285357568.0,6165372928.0,23819837440.0,10359.0,9146.0
12-04 08:40:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348515328.0,1285357568.0,6165372928.0,23819829248.0,5332.0,3530.0
12-04 08:40:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348511232.0,1285357568.0,6165377024.0,23819829248.0,7992.0,5049.0
12-04 08:40:55,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2348494848.0,1285357568.0,6165377024.0,23819845632.0,7763.0,6165.0
12-04 08:40:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2348621824.0,1285357568.0,6165377024.0,23819718656.0,8108.0,6917.0
12-04 08:40:57,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2348621824.0,1285357568.0,6165377024.0,23819718656.0,7311.0,7149.0
12-04 08:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348621824.0,1285357568.0,6165377024.0,23819718656.0,8137.0,5190.0
12-04 08:40:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348601344.0,1285357568.0,6165381120.0,23819735040.0,7010.0,4990.0
12-04 08:41:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348470272.0,1285357568.0,6165381120.0,23819866112.0,10324.0,8702.0
12-04 08:41:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2348347392.0,1285357568.0,6165381120.0,23819988992.0,24710.0,22790.0
12-04 08:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348351488.0,1285357568.0,6165385216.0,23819980800.0,9558.0,6948.0
12-04 08:41:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2348339200.0,1285365760.0,6165389312.0,23819980800.0,8930.0,6601.0
12-04 08:41:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348339200.0,1285365760.0,6165389312.0,23819980800.0,8994.0,7416.0
12-04 08:41:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348466176.0,1285365760.0,6165389312.0,23819853824.0,9884.0,7488.0
12-04 08:41:06,0.167,0.083,99.667,0.083,0.0,0.0,0.0,81920.0,0.0,6.0,2348466176.0,1285365760.0,6165389312.0,23819853824.0,7690.0,5286.0
12-04 08:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348462080.0,1285365760.0,6165393408.0,23819853824.0,8787.0,6288.0
12-04 08:41:08,0.083,0.0,99.500,0.417,0.0,0.0,0.0,24576.0,0.0,3.0,2348462080.0,1285365760.0,6165393408.0,23819853824.0,10609.0,8899.0
12-04 08:41:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348462080.0,1285365760.0,6165393408.0,23819853824.0,8925.0,7606.0
12-04 08:41:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348457984.0,1285365760.0,6165397504.0,23819853824.0,9055.0,7623.0
12-04 08:41:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,135168.0,0.0,16.0,2348457984.0,1285365760.0,6165397504.0,23819853824.0,6752.0,5100.0
12-04 08:41:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348457984.0,1285365760.0,6165397504.0,23819853824.0,9670.0,7122.0
12-04 08:41:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2348466176.0,1285365760.0,6165397504.0,23819845632.0,8778.0,5659.0
12-04 08:41:14,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2348457984.0,1285369856.0,6165401600.0,23819845632.0,6803.0,4718.0
12-04 08:41:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348457984.0,1285369856.0,6165401600.0,23819845632.0,7624.0,6136.0
12-04 08:41:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2348457984.0,1285369856.0,6165401600.0,23819845632.0,11284.0,10415.0
12-04 08:41:17,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348441600.0,1285369856.0,6165401600.0,23819862016.0,10641.0,9928.0
12-04 08:41:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348437504.0,1285369856.0,6165405696.0,23819862016.0,7422.0,5823.0
12-04 08:41:19,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348437504.0,1285369856.0,6165405696.0,23819862016.0,8937.0,6838.0
12-04 08:41:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2348650496.0,1285373952.0,6165405696.0,23819644928.0,4988.0,3080.0
12-04 08:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,2348224512.0,1285373952.0,6165405696.0,23820070912.0,7223.0,6531.0
12-04 08:41:22,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2348224512.0,1285373952.0,6165405696.0,23820070912.0,7586.0,5958.0
12-04 08:41:23,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2348326912.0,1285373952.0,6167273472.0,23818100736.0,2445633.0,121588.0
12-04 08:41:24,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348244992.0,1285373952.0,6170591232.0,23814864896.0,3431681.0,129991.0
12-04 08:41:25,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348318720.0,1285373952.0,6173454336.0,23811928064.0,3457245.0,144669.0
12-04 08:41:26,0.335,0.167,99.163,0.084,0.0,0.251,0.0,86016.0,0.0,7.0,2348400640.0,1285378048.0,6176997376.0,23808299008.0,3903848.0,156882.0
12-04 08:41:27,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348703744.0,1285378048.0,6180368384.0,23804624896.0,3895911.0,160212.0
12-04 08:41:28,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348281856.0,1285378048.0,6184439808.0,23800975360.0,4314658.0,181950.0
12-04 08:41:29,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348412928.0,1285378048.0,6188929024.0,23796355072.0,5018010.0,186345.0
12-04 08:41:30,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348568576.0,1285378048.0,6192078848.0,23793049600.0,3711630.0,160687.0
12-04 08:41:31,0.419,0.251,99.162,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2348265472.0,1285378048.0,6196080640.0,23789350912.0,4114337.0,201533.0
12-04 08:41:32,0.419,0.335,98.995,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2348834816.0,1285378048.0,6198890496.0,23785971712.0,3966698.0,198215.0
12-04 08:41:33,0.252,0.336,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2348429312.0,1285378048.0,6202871808.0,23782395904.0,4427410.0,219875.0
12-04 08:41:34,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348552192.0,1285378048.0,6206722048.0,23778422784.0,4097005.0,190670.0
12-04 08:41:35,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348593152.0,1285378048.0,6210125824.0,23774978048.0,4324508.0,195963.0
12-04 08:41:36,0.334,0.753,98.662,0.0,0.0,0.251,0.0,159744.0,0.0,11.0,2348089344.0,1285378048.0,6214340608.0,23771267072.0,4384489.0,226352.0
12-04 08:41:37,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2348060672.0,1285378048.0,6218346496.0,23767289856.0,4200267.0,201239.0
12-04 08:41:38,0.334,0.418,98.746,0.167,0.0,0.334,0.0,20480.0,0.0,3.0,2348384256.0,1285378048.0,6221914112.0,23763398656.0,4225192.0,198420.0
12-04 08:41:39,0.168,0.335,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2348404736.0,1285378048.0,6225698816.0,23759593472.0,4300189.0,193748.0
12-04 08:41:40,0.502,0.418,98.829,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2348244992.0,1285378048.0,6229671936.0,23755780096.0,4300050.0,197329.0
12-04 08:41:41,0.418,0.251,99.164,0.0,0.0,0.167,0.0,110592.0,0.0,12.0,2348519424.0,1285378048.0,6233481216.0,23751696384.0,4215313.0,210680.0
12-04 08:41:42,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348699648.0,1285378048.0,6237126656.0,23747870720.0,4267833.0,222690.0
12-04 08:41:43,0.418,0.251,99.164,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2348765184.0,1285382144.0,6240993280.0,23743934464.0,4257036.0,210418.0
12-04 08:41:44,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2349195264.0,1285382144.0,6244548608.0,23739949056.0,4200942.0,206886.0
12-04 08:41:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349273088.0,1285382144.0,6244573184.0,23739846656.0,7783.0,6272.0
12-04 08:41:46,1.168,0.0,98.832,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2349572096.0,1285382144.0,6245019648.0,23739101184.0,406756.0,26370.0
12-04 08:41:47,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2349400064.0,1285382144.0,6248239104.0,23736053760.0,3634093.0,185012.0
12-04 08:41:48,0.336,0.336,99.245,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2350170112.0,1285382144.0,6253678592.0,23729844224.0,6386776.0,226258.0
12-04 08:41:49,0.418,0.502,98.746,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2349797376.0,1285382144.0,6258921472.0,23724974080.0,5562724.0,221366.0
12-04 08:41:50,0.336,0.419,98.993,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2350075904.0,1285382144.0,6265008128.0,23718608896.0,6745054.0,232586.0
12-04 08:41:51,0.502,0.418,98.829,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2350252032.0,1285382144.0,6270164992.0,23713275904.0,5864662.0,218322.0
12-04 08:41:52,0.336,0.336,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350444544.0,1285382144.0,6274211840.0,23709036544.0,4714116.0,189095.0
12-04 08:41:53,0.417,0.417,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2350526464.0,1285382144.0,6278479872.0,23704686592.0,4898307.0,204549.0
12-04 08:41:54,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2350845952.0,1285382144.0,6282498048.0,23700348928.0,4408307.0,199155.0
12-04 08:41:55,0.419,0.335,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2350379008.0,1285386240.0,6286446592.0,23696863232.0,4217168.0,186383.0
12-04 08:41:56,0.335,0.418,98.912,0.0,0.0,0.335,0.0,119521280.0,0.0,120.0,2350776320.0,1285386240.0,6289907712.0,23693004800.0,4189092.0,206265.0
12-04 08:41:57,2.773,0.588,96.471,0.0,0.0,0.168,0.0,3747840.0,0.0,6.0,2358296576.0,1285386240.0,6293942272.0,23681449984.0,4339645.0,216194.0
12-04 08:41:58,1.087,0.836,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352779264.0,1285386240.0,6297440256.0,23683469312.0,3975621.0,195401.0
12-04 08:41:59,0.418,0.251,98.829,0.334,0.0,0.167,0.0,10211328.0,0.0,24.0,2352488448.0,1285386240.0,6301032448.0,23680167936.0,4506535.0,213849.0
12-04 08:42:00,0.334,0.585,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352345088.0,1285386240.0,6304714752.0,23676628992.0,4247737.0,216340.0
12-04 08:42:01,0.334,0.418,98.997,0.084,0.0,0.167,0.0,57344.0,0.0,5.0,2351624192.0,1285390336.0,6308757504.0,23673303040.0,4254172.0,225947.0
12-04 08:42:02,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351448064.0,1285390336.0,6312759296.0,23669477376.0,4314307.0,216998.0
12-04 08:42:03,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2352250880.0,1285390336.0,6315986944.0,23665446912.0,4194495.0,213146.0
12-04 08:42:04,0.336,0.252,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2351374336.0,1285390336.0,6320488448.0,23661821952.0,4485861.0,191909.0
12-04 08:42:05,0.251,0.502,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351669248.0,1285390336.0,6324142080.0,23657873408.0,4471637.0,187376.0
12-04 08:42:06,0.586,0.251,98.912,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2351755264.0,1285390336.0,6327726080.0,23654203392.0,4030233.0,193862.0
12-04 08:42:07,0.335,0.335,98.995,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2351947776.0,1285394432.0,6331707392.0,23650025472.0,4227761.0,202180.0
12-04 08:42:08,0.251,0.334,98.997,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2351808512.0,1285394432.0,6335021056.0,23646851072.0,4009405.0,193140.0
12-04 08:42:09,0.334,0.584,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2351964160.0,1285394432.0,6338547712.0,23643168768.0,4157466.0,183065.0
12-04 08:42:10,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352148480.0,1285394432.0,6342688768.0,23638843392.0,4634407.0,208561.0
12-04 08:42:11,0.251,0.335,99.162,0.0,0.0,0.251,0.0,106496.0,0.0,6.0,2351857664.0,1285394432.0,6346792960.0,23635030016.0,4485509.0,207542.0
12-04 08:42:12,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352168960.0,1285394432.0,6350118912.0,23631392768.0,4080917.0,188716.0
12-04 08:42:13,0.250,0.584,98.748,0.167,0.0,0.250,0.0,20480.0,0.0,3.0,2352033792.0,1285398528.0,6354071552.0,23627571200.0,4229556.0,192667.0
12-04 08:42:14,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2352173056.0,1285398528.0,6357757952.0,23623745536.0,4125039.0,196439.0
12-04 08:42:15,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352214016.0,1285398528.0,6361292800.0,23620169728.0,4208839.0,186234.0
12-04 08:42:16,0.334,0.418,99.081,0.0,0.0,0.167,0.0,131072.0,0.0,19.0,2352132096.0,1285398528.0,6364798976.0,23616745472.0,4239689.0,211245.0
12-04 08:42:17,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352455680.0,1285398528.0,6369415168.0,23611805696.0,4624435.0,221619.0
12-04 08:42:18,0.334,0.334,98.914,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2352807936.0,1285402624.0,6372773888.0,23608090624.0,3871357.0,179970.0
12-04 08:42:19,0.167,0.753,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352095232.0,1285402624.0,6377213952.0,23604363264.0,4849317.0,192979.0
12-04 08:42:20,0.418,0.084,98.997,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2352766976.0,1285402624.0,6380941312.0,23599964160.0,4645310.0,183732.0
12-04 08:42:21,0.418,0.251,99.163,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2352910336.0,1285402624.0,6384332800.0,23596429312.0,3786330.0,185034.0
12-04 08:42:22,0.167,0.585,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2353037312.0,1285402624.0,6388056064.0,23592579072.0,3964220.0,177877.0
12-04 08:42:23,0.251,0.251,99.246,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2353160192.0,1285402624.0,6391930880.0,23588581376.0,4403906.0,185126.0
12-04 08:42:24,0.084,0.335,99.079,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2352963584.0,1285406720.0,6395568128.0,23585136640.0,3971065.0,171668.0
12-04 08:42:25,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352934912.0,1285406720.0,6399397888.0,23581335552.0,4081405.0,192481.0
12-04 08:42:26,0.335,0.418,99.079,0.0,0.0,0.167,0.0,110592.0,0.0,6.0,2353565696.0,1285406720.0,6402846720.0,23577255936.0,4190439.0,197023.0
12-04 08:42:27,0.335,0.335,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2353500160.0,1285406720.0,6406881280.0,23573286912.0,4467225.0,190033.0
12-04 08:42:28,0.501,0.417,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2353434624.0,1285406720.0,6410485760.0,23569747968.0,4149156.0,179706.0
12-04 08:42:29,0.251,0.503,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353664000.0,1285406720.0,6414827520.0,23565176832.0,4714095.0,201594.0
12-04 08:42:30,0.251,0.251,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2353881088.0,1285410816.0,6418051072.0,23561732096.0,3980838.0,184742.0
12-04 08:42:31,0.168,0.168,99.410,0.0,0.0,0.253,0.0,100941824.0,0.0,107.0,2353369088.0,1285410816.0,6422011904.0,23558283264.0,4438390.0,234206.0
12-04 08:42:32,0.168,0.252,99.412,0.0,0.0,0.168,0.0,21569536.0,0.0,22.0,2353950720.0,1285410816.0,6425878528.0,23553835008.0,4021018.0,188044.0
12-04 08:42:33,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2354077696.0,1285410816.0,6429433856.0,23550152704.0,4151248.0,182738.0
12-04 08:42:34,0.336,0.168,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2354528256.0,1285410816.0,6432919552.0,23546216448.0,4132570.0,175670.0
12-04 08:42:35,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2354532352.0,1285410816.0,6437072896.0,23542059008.0,4378152.0,197438.0
12-04 08:42:36,0.251,0.335,98.996,0.084,0.0,0.335,0.0,180224.0,0.0,12.0,2353934336.0,1285414912.0,6441058304.0,23538667520.0,4602484.0,224375.0
12-04 08:42:37,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354614272.0,1285414912.0,6444527616.0,23534518272.0,4037632.0,212984.0
12-04 08:42:38,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2355011584.0,1285414912.0,6448463872.0,23530184704.0,4575776.0,201068.0
12-04 08:42:39,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2354659328.0,1285414912.0,6452453376.0,23526547456.0,4065001.0,193082.0
12-04 08:42:40,0.252,0.336,99.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2355425280.0,1285414912.0,6456508416.0,23521726464.0,4504058.0,199533.0
12-04 08:42:41,0.750,0.417,98.667,0.0,0.0,0.167,0.0,110592.0,0.0,6.0,2354970624.0,1285414912.0,6459985920.0,23518703616.0,4026608.0,190021.0
12-04 08:42:42,0.419,0.168,98.993,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2355449856.0,1285419008.0,6463537152.0,23514669056.0,4408493.0,204371.0
12-04 08:42:43,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2355527680.0,1285419008.0,6467665920.0,23510462464.0,4191271.0,183377.0
12-04 08:42:44,0.168,0.419,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2355830784.0,1285419008.0,6471172096.0,23506653184.0,4164971.0,179149.0
12-04 08:42:45,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2355396608.0,1285419008.0,6475145216.0,23503114240.0,4280130.0,201886.0
12-04 08:42:46,0.168,0.336,99.244,0.0,0.0,0.252,0.0,77824.0,0.0,5.0,2355716096.0,1285419008.0,6479175680.0,23498764288.0,4578668.0,196208.0
12-04 08:42:47,0.418,0.251,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2356523008.0,1285419008.0,6482702336.0,23494430720.0,4058720.0,190709.0
12-04 08:42:48,3.339,1.252,95.075,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2360901632.0,1285423104.0,6486282240.0,23486468096.0,4247031.0,204157.0
12-04 08:42:49,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359713792.0,1285423104.0,6490075136.0,23483863040.0,4104491.0,198672.0
12-04 08:42:50,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360299520.0,1285423104.0,6493093888.0,23480258560.0,3495070.0,158454.0
12-04 08:42:51,0.083,0.167,99.667,0.0,0.0,0.083,0.0,139264.0,0.0,19.0,2359812096.0,1285423104.0,6493376512.0,23480463360.0,222901.0,18199.0
12-04 08:42:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2359812096.0,1285423104.0,6494773248.0,23479066624.0,1433032.0,82083.0
12-04 08:42:53,0.167,0.0,99.499,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,2359656448.0,1285423104.0,6495817728.0,23478177792.0,1308795.0,74218.0
12-04 08:42:54,0.419,0.251,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2359963648.0,1285423104.0,6500450304.0,23473238016.0,5236609.0,206418.0
12-04 08:42:55,0.504,0.336,98.992,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359963648.0,1285423104.0,6508019712.0,23465668608.0,8112710.0,257645.0
12-04 08:42:56,0.336,0.168,99.077,0.0,0.0,0.419,0.0,73728.0,0.0,6.0,2360123392.0,1285423104.0,6512525312.0,23461003264.0,5315574.0,225815.0
12-04 08:42:57,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360045568.0,1285423104.0,6517825536.0,23455780864.0,5667612.0,198590.0
12-04 08:42:58,0.335,0.419,99.078,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2360504320.0,1285423104.0,6522589184.0,23450558464.0,5468469.0,211283.0
12-04 08:42:59,0.335,0.251,98.827,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,2360451072.0,1285423104.0,6527373312.0,23445827584.0,5429776.0,202393.0
12-04 08:43:00,0.587,0.084,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360471552.0,1285423104.0,6531624960.0,23441555456.0,4541940.0,190361.0
12-04 08:43:01,0.418,0.418,98.830,0.0,0.0,0.334,0.0,84586496.0,0.0,92.0,2360537088.0,1285423104.0,6535581696.0,23437533184.0,4491662.0,211635.0
12-04 08:43:02,0.334,0.668,98.748,0.0,0.0,0.250,0.0,28987392.0,0.0,28.0,2359844864.0,1285423104.0,6539091968.0,23434715136.0,4206968.0,198730.0
12-04 08:43:03,0.419,0.335,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359160832.0,1285423104.0,6543454208.0,23431036928.0,4574050.0,202852.0
12-04 08:43:04,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359234560.0,1285423104.0,6546837504.0,23427579904.0,4045574.0,196894.0
12-04 08:43:05,0.252,0.168,99.244,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2359144448.0,1285427200.0,6550953984.0,23423549440.0,4446797.0,204671.0
12-04 08:43:06,0.251,0.418,99.164,0.0,0.0,0.167,0.0,135168.0,0.0,9.0,2359508992.0,1285427200.0,6554415104.0,23419723776.0,4209712.0,202803.0
12-04 08:43:07,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359353344.0,1285427200.0,6558507008.0,23415787520.0,4252852.0,219295.0
12-04 08:43:08,0.168,0.168,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359857152.0,1285427200.0,6562082816.0,23411707904.0,4313168.0,200484.0
12-04 08:43:09,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2359947264.0,1285427200.0,6565969920.0,23407730688.0,4470067.0,196049.0
12-04 08:43:10,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359857152.0,1285427200.0,6569566208.0,23404224512.0,4016751.0,199939.0
12-04 08:43:11,0.335,0.419,98.994,0.084,0.0,0.168,0.0,114688.0,0.0,8.0,2359980032.0,1285431296.0,6573678592.0,23399985152.0,4396996.0,201129.0
12-04 08:43:12,0.502,0.167,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2360111104.0,1285431296.0,6577356800.0,23396175872.0,4381134.0,182352.0
12-04 08:43:13,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360238080.0,1285431296.0,6581022720.0,23392382976.0,4068344.0,201240.0
12-04 08:43:14,0.334,0.251,98.997,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2360778752.0,1285431296.0,6584451072.0,23388413952.0,4213745.0,199512.0
12-04 08:43:15,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360565760.0,1285431296.0,6588616704.0,23384461312.0,4287621.0,186861.0
12-04 08:43:16,0.583,0.417,98.667,0.0,0.0,0.333,0.0,81920.0,0.0,7.0,2360451072.0,1285431296.0,6592380928.0,23380811776.0,4224907.0,198550.0
12-04 08:43:17,0.586,0.168,98.827,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2360791040.0,1285431296.0,6596120576.0,23376732160.0,4310562.0,194157.0
12-04 08:43:18,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360307712.0,1285431296.0,6600355840.0,23372980224.0,4621963.0,181999.0
12-04 08:43:19,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360594432.0,1285431296.0,6603698176.0,23369351168.0,3972975.0,180908.0
12-04 08:43:20,0.335,0.419,98.994,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360967168.0,1285431296.0,6607413248.0,23365263360.0,4516271.0,208882.0
12-04 08:43:21,0.251,0.418,99.163,0.0,0.0,0.167,0.0,110592.0,0.0,6.0,2360504320.0,1285431296.0,6611439616.0,23361699840.0,4140495.0,195795.0
12-04 08:43:22,0.336,0.419,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360967168.0,1285431296.0,6614974464.0,23357702144.0,4226809.0,213795.0
12-04 08:43:23,0.333,0.083,99.167,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2361024512.0,1285435392.0,6616637440.0,23355977728.0,1775296.0,78964.0
12-04 08:43:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361016320.0,1285435392.0,6616645632.0,23355977728.0,9550.0,5751.0
12-04 08:43:25,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2361200640.0,1285435392.0,6618746880.0,23353692160.0,2406530.0,90759.0
12-04 08:43:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,139264.0,0.0,16.0,2361151488.0,1285435392.0,6618796032.0,23353692160.0,8206.0,7199.0
12-04 08:43:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361151488.0,1285435392.0,6618796032.0,23353692160.0,8538.0,6587.0
12-04 08:43:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361147392.0,1285435392.0,6618800128.0,23353692160.0,7118.0,3947.0
12-04 08:43:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2361143296.0,1285439488.0,6618800128.0,23353692160.0,9151.0,7590.0
12-04 08:43:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361143296.0,1285439488.0,6618800128.0,23353692160.0,7869.0,5193.0
12-04 08:43:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,64528384.0,0.0,69.0,2361143296.0,1285439488.0,6618800128.0,23353692160.0,24781.0,24755.0
12-04 08:43:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,19824640.0,0.0,20.0,2361139200.0,1285439488.0,6618804224.0,23353692160.0,6167.0,5308.0
12-04 08:43:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2361135104.0,1285439488.0,6618808320.0,23353692160.0,9450.0,7959.0
12-04 08:43:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361135104.0,1285439488.0,6618808320.0,23353692160.0,7677.0,7805.0
12-04 08:43:35,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2361135104.0,1285439488.0,6618808320.0,23353692160.0,8222.0,5865.0
12-04 08:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,151552.0,0.0,8.0,2361131008.0,1285439488.0,6618804224.0,23353700352.0,7346.0,5930.0
12-04 08:43:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361122816.0,1285439488.0,6618812416.0,23353700352.0,8993.0,7590.0
12-04 08:43:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361122816.0,1285439488.0,6618812416.0,23353700352.0,7137.0,3959.0
12-04 08:43:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361122816.0,1285439488.0,6618812416.0,23353700352.0,7194.0,4220.0
12-04 08:43:40,1.085,0.083,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361192448.0,1285439488.0,6618812416.0,23353630720.0,8291.0,7194.0
12-04 08:43:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,98304.0,0.0,8.0,2361118720.0,1285443584.0,6618812416.0,23353700352.0,9277.0,9106.0
12-04 08:43:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361114624.0,1285443584.0,6618816512.0,23353700352.0,5518.0,4232.0
12-04 08:43:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361114624.0,1285443584.0,6618816512.0,23353700352.0,8820.0,8420.0
12-04 08:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361114624.0,1285443584.0,6618816512.0,23353700352.0,7516.0,6007.0
12-04 08:43:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361114624.0,1285443584.0,6618816512.0,23353700352.0,6917.0,5021.0
12-04 08:43:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2361110528.0,1285443584.0,6618820608.0,23353700352.0,8209.0,5615.0
12-04 08:43:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2361110528.0,1285443584.0,6618820608.0,23353700352.0,7886.0,6985.0
12-04 08:43:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361110528.0,1285443584.0,6618820608.0,23353700352.0,5642.0,4340.0
12-04 08:43:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361110528.0,1285443584.0,6618820608.0,23353700352.0,9846.0,9151.0
12-04 08:43:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361110528.0,1285443584.0,6618820608.0,23353700352.0,9437.0,11262.0
12-04 08:43:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2361106432.0,1285443584.0,6618824704.0,23353700352.0,6037.0,4970.0
12-04 08:43:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361106432.0,1285443584.0,6618824704.0,23353700352.0,6161.0,3759.0
12-04 08:43:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2361106432.0,1285443584.0,6618824704.0,23353700352.0,5901.0,3611.0
12-04 08:43:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361106432.0,1285443584.0,6618824704.0,23353700352.0,6617.0,4717.0
12-04 08:43:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361106432.0,1285443584.0,6618824704.0,23353700352.0,6897.0,6788.0
12-04 08:43:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2361102336.0,1285443584.0,6618828800.0,23353700352.0,8367.0,7486.0
12-04 08:43:57,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361102336.0,1285443584.0,6618828800.0,23353700352.0,10570.0,10213.0
12-04 08:43:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2361102336.0,1285443584.0,6618828800.0,23353700352.0,8363.0,6292.0
12-04 08:43:59,0.334,0.251,99.081,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2360823808.0,1285447680.0,6620753920.0,23352049664.0,2232061.0,104376.0
12-04 08:44:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361147392.0,1285447680.0,6621360128.0,23351119872.0,651763.0,35888.0
12-04 08:44:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,151552.0,0.0,17.0,2360979456.0,1285447680.0,6621360128.0,23351287808.0,26042.0,23760.0
12-04 08:44:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360979456.0,1285447680.0,6621360128.0,23351287808.0,6262.0,3784.0
12-04 08:44:03,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2361208832.0,1285447680.0,6623244288.0,23349174272.0,2339416.0,113394.0
12-04 08:44:04,0.334,0.585,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2360614912.0,1285447680.0,6629584896.0,23343427584.0,6759520.0,231768.0
12-04 08:44:05,0.501,0.668,98.581,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2360999936.0,1285447680.0,6635880448.0,23336747008.0,7224004.0,202235.0
12-04 08:44:06,0.586,0.419,98.660,0.0,0.0,0.335,0.0,98304.0,0.0,6.0,2360868864.0,1285447680.0,6641070080.0,23331688448.0,6235993.0,265892.0
12-04 08:44:07,0.419,0.336,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2361217024.0,1285447680.0,6647259136.0,23325151232.0,6532629.0,247475.0
12-04 08:44:08,0.335,0.419,98.911,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2361610240.0,1285447680.0,6653186048.0,23318831104.0,7062963.0,250230.0
12-04 08:44:09,0.336,0.336,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2361241600.0,1285447680.0,6658211840.0,23314173952.0,4884994.0,193912.0
12-04 08:44:10,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361647104.0,1285447680.0,6663307264.0,23308673024.0,5711953.0,207519.0
12-04 08:44:11,0.334,0.334,98.747,0.251,0.0,0.334,0.0,98304.0,0.0,8.0,2361835520.0,1285447680.0,6666989568.0,23304802304.0,4305315.0,202108.0
12-04 08:44:12,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361667584.0,1285447680.0,6671187968.0,23300771840.0,4689149.0,218513.0
12-04 08:44:13,0.252,0.336,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2361589760.0,1285447680.0,6675124224.0,23296913408.0,4486127.0,206331.0
12-04 08:44:14,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2361372672.0,1285447680.0,6679134208.0,23293120512.0,4432116.0,207743.0
12-04 08:44:15,0.335,0.502,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361667584.0,1285447680.0,6683111424.0,23288848384.0,4589809.0,198429.0
12-04 08:44:16,0.335,0.502,98.912,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2361974784.0,1285447680.0,6686613504.0,23285039104.0,4268217.0,201843.0
12-04 08:44:17,0.418,0.418,98.663,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2362241024.0,1285447680.0,6690979840.0,23280406528.0,4637607.0,208533.0
12-04 08:44:18,0.419,0.084,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361724928.0,1285447680.0,6695178240.0,23276724224.0,4438495.0,199713.0
12-04 08:44:19,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362433536.0,1285447680.0,6699040768.0,23272153088.0,4739102.0,222932.0
12-04 08:44:20,0.419,0.419,98.993,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362408960.0,1285447680.0,6702735360.0,23268483072.0,4353407.0,201831.0
12-04 08:44:21,0.251,0.418,99.165,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2362376192.0,1285447680.0,6707298304.0,23263952896.0,4517506.0,197241.0
12-04 08:44:22,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2362576896.0,1285447680.0,6711226368.0,23259824128.0,4752831.0,233069.0
12-04 08:44:23,0.334,0.418,98.746,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2362454016.0,1285447680.0,6715379712.0,23255793664.0,4546362.0,216659.0
12-04 08:44:24,0.336,0.336,99.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2362834944.0,1285447680.0,6719664128.0,23251128320.0,4792819.0,219318.0
12-04 08:44:25,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362986496.0,1285447680.0,6723358720.0,23247282176.0,4511705.0,196954.0
12-04 08:44:26,0.417,0.500,98.749,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2363703296.0,1285447680.0,6726664192.0,23243259904.0,4234678.0,206799.0
12-04 08:44:27,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2363080704.0,1285447680.0,6731431936.0,23239114752.0,4595523.0,212426.0
12-04 08:44:28,4.100,1.004,94.728,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377420800.0,1285447680.0,6735343616.0,23220862976.0,4334336.0,253935.0
12-04 08:44:29,0.251,0.335,99.079,0.084,0.0,0.251,0.0,28672.0,0.0,2.0,2377220096.0,1285447680.0,6739619840.0,23216787456.0,4901363.0,213344.0
12-04 08:44:30,0.418,0.251,98.913,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2376622080.0,1285447680.0,6743449600.0,23213555712.0,4232191.0,194837.0
12-04 08:44:31,0.502,0.251,98.829,0.0,0.0,0.418,0.0,45309952.0,0.0,48.0,2376785920.0,1285447680.0,6747459584.0,23209381888.0,4918612.0,263177.0
12-04 08:44:32,0.251,0.334,99.248,0.0,0.0,0.167,0.0,82882560.0,0.0,82.0,2376851456.0,1285447680.0,6749827072.0,23206948864.0,2553012.0,128235.0
12-04 08:44:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2376826880.0,1285447680.0,6750105600.0,23206694912.0,6882.0,4949.0
12-04 08:44:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376761344.0,1285447680.0,6750552064.0,23206313984.0,546106.0,29836.0
12-04 08:44:35,0.334,0.251,98.913,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2376814592.0,1285447680.0,6753038336.0,23203774464.0,2956486.0,156411.0
12-04 08:44:36,0.419,0.251,99.246,0.0,0.0,0.084,0.0,217088.0,0.0,18.0,2376818688.0,1285447680.0,6756765696.0,23200043008.0,4304202.0,195612.0
12-04 08:44:37,0.336,0.168,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2377039872.0,1285447680.0,6764400640.0,23192186880.0,8456228.0,264205.0
12-04 08:44:38,0.335,0.335,98.994,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2377076736.0,1285447680.0,6769459200.0,23187091456.0,5442999.0,224028.0
12-04 08:44:39,0.418,0.502,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2376785920.0,1285447680.0,6775226368.0,23181615104.0,6555322.0,252465.0
12-04 08:44:40,0.505,0.336,99.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2377912320.0,1285447680.0,6780112896.0,23175602176.0,5932554.0,241879.0
12-04 08:44:41,0.419,0.419,98.909,0.084,0.0,0.168,0.0,114688.0,0.0,10.0,2378022912.0,1285451776.0,6785744896.0,23169855488.0,5848399.0,260942.0
12-04 08:44:42,0.503,0.251,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2377760768.0,1285451776.0,6790287360.0,23165575168.0,5107254.0,228240.0
12-04 08:44:43,0.335,0.251,99.079,0.0,0.0,0.335,0.0,24576.0,0.0,6.0,2377601024.0,1285451776.0,6795218944.0,23160803328.0,5461660.0,214712.0
12-04 08:44:44,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2377940992.0,1285451776.0,6799044608.0,23156637696.0,4513815.0,202804.0
12-04 08:44:45,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377822208.0,1285451776.0,6803337216.0,23152463872.0,4614294.0,189433.0
12-04 08:44:46,0.418,0.334,98.913,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2377854976.0,1285451776.0,6806859776.0,23148908544.0,4099548.0,192648.0
12-04 08:44:47,0.501,0.418,98.663,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2378235904.0,1285455872.0,6811222016.0,23144161280.0,4892985.0,191105.0
12-04 08:44:48,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2378756096.0,1285455872.0,6814924800.0,23139938304.0,4496360.0,211839.0
12-04 08:44:49,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2378723328.0,1285455872.0,6819258368.0,23135637504.0,4677605.0,199353.0
12-04 08:44:50,0.419,0.419,98.827,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2378498048.0,1285455872.0,6823849984.0,23131271168.0,4852158.0,208298.0
12-04 08:44:51,0.167,0.501,99.081,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2378833920.0,1285455872.0,6827622400.0,23127162880.0,4474519.0,205595.0
12-04 08:44:52,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2378747904.0,1285455872.0,6831677440.0,23123193856.0,4476498.0,193238.0
12-04 08:44:53,0.168,0.252,99.076,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,2379137024.0,1285459968.0,6835744768.0,23118733312.0,4724160.0,209989.0
12-04 08:44:54,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2379141120.0,1285459968.0,6839980032.0,23114493952.0,4630542.0,205752.0
12-04 08:44:55,0.419,0.419,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378936320.0,1285459968.0,6843494400.0,23111184384.0,3947182.0,173529.0
12-04 08:44:56,0.418,0.585,98.747,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2378989568.0,1285459968.0,6847655936.0,23106969600.0,4813679.0,206677.0
12-04 08:44:57,0.419,0.084,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2379247616.0,1285459968.0,6851280896.0,23103086592.0,4422058.0,194477.0
12-04 08:44:58,0.501,0.418,98.830,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2378919936.0,1285459968.0,6856007680.0,23098687488.0,4694181.0,216641.0
12-04 08:44:59,0.419,0.168,98.995,0.251,0.0,0.168,0.0,24576.0,0.0,2.0,2378829824.0,1285459968.0,6859685888.0,23095099392.0,4298530.0,177577.0
12-04 08:45:00,0.419,0.335,98.994,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2379603968.0,1285459968.0,6863794176.0,23090216960.0,4628469.0,227135.0
12-04 08:45:01,0.419,0.503,98.995,0.0,0.0,0.084,0.0,23269376.0,0.0,28.0,2379939840.0,1285459968.0,6867595264.0,23086080000.0,4483832.0,211199.0
12-04 08:45:02,8.431,1.002,90.067,0.0,0.0,0.501,0.0,97189888.0,0.0,95.0,2495987712.0,1285459968.0,6871281664.0,22966345728.0,4683340.0,329496.0
12-04 08:45:03,27.997,1.760,70.159,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,2714411008.0,1285459968.0,6874329088.0,22744875008.0,4879667.0,478408.0
12-04 08:45:04,5.316,0.332,94.269,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2743549952.0,1285459968.0,6875312128.0,22714753024.0,4487311.0,433275.0
12-04 08:45:05,4.428,0.251,95.071,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2769403904.0,1285464064.0,6875332608.0,22688874496.0,11078429.0,500600.0
12-04 08:45:06,4.003,0.500,95.246,0.0,0.0,0.250,0.0,180224.0,0.0,9.0,2772193280.0,1285464064.0,6878007296.0,22683410432.0,14327333.0,668696.0
12-04 08:45:07,3.283,0.337,96.296,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2774913024.0,1285464064.0,6880972800.0,22677725184.0,11430537.0,630511.0
12-04 08:45:08,3.521,0.587,95.641,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2779168768.0,1285464064.0,6884880384.0,22669561856.0,15852638.0,696963.0
12-04 08:45:09,2.931,0.251,96.650,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2779283456.0,1285464064.0,6889103360.0,22665224192.0,12687219.0,669051.0
12-04 08:45:10,3.595,0.502,95.652,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2781405184.0,1285464064.0,6893375488.0,22658830336.0,15886716.0,689670.0
12-04 08:45:11,2.855,0.504,96.222,0.252,0.0,0.168,0.0,204800.0,0.0,26.0,2784972800.0,1285468160.0,6899138560.0,22649495552.0,15962837.0,728276.0
12-04 08:45:12,3.347,0.669,95.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2788327424.0,1285468160.0,6905933824.0,22639345664.0,16876427.0,717086.0
12-04 08:45:13,2.762,0.502,96.569,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2773770240.0,1285468160.0,6911193088.0,22648643584.0,15233261.0,684801.0
12-04 08:45:14,2.764,0.335,96.734,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2775293952.0,1285468160.0,6915788800.0,22642524160.0,14815526.0,700231.0
12-04 08:45:15,2.860,0.336,96.636,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2781593600.0,1285468160.0,6920146944.0,22631866368.0,16389827.0,697290.0
12-04 08:45:16,2.585,0.667,96.664,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2788900864.0,1285468160.0,6925615104.0,22619090944.0,13636381.0,691910.0
12-04 08:45:17,3.353,0.335,95.809,0.084,0.0,0.419,0.0,12288.0,0.0,2.0,2789855232.0,1285468160.0,6930165760.0,22613585920.0,16653675.0,719598.0
12-04 08:45:18,2.343,0.502,97.071,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,2788622336.0,1285468160.0,6934323200.0,22610661376.0,12229342.0,648078.0
12-04 08:45:19,2.435,0.672,96.641,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2790871040.0,1285468160.0,6938521600.0,22604214272.0,15967244.0,686513.0
12-04 08:45:20,3.245,0.582,95.840,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2792849408.0,1285468160.0,6942904320.0,22597853184.0,15124637.0,712814.0
12-04 08:45:21,3.417,0.417,95.917,0.0,0.0,0.250,0.0,77824.0,0.0,6.0,2797617152.0,1285468160.0,6947258368.0,22588731392.0,14090557.0,718703.0
12-04 08:45:22,3.172,0.751,95.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2792497152.0,1285468160.0,6951071744.0,22590038016.0,14666889.0,688476.0
12-04 08:45:23,2.764,0.168,96.315,0.503,0.0,0.251,0.0,12288.0,0.0,2.0,2794217472.0,1285472256.0,6955520000.0,22583865344.0,13529724.0,661700.0
12-04 08:45:24,2.263,0.168,97.318,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2792198144.0,1285472256.0,6959738880.0,22581665792.0,12971037.0,577798.0
12-04 08:45:25,3.094,0.251,96.405,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2794344448.0,1285472256.0,6963494912.0,22575763456.0,15117909.0,754843.0
12-04 08:45:26,2.855,0.252,96.725,0.0,0.0,0.168,0.0,90112.0,0.0,5.0,2796081152.0,1285472256.0,6968082432.0,22569439232.0,16153837.0,713804.0
12-04 08:45:27,2.094,0.503,97.236,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2797301760.0,1285472256.0,6971846656.0,22564454400.0,11974157.0,683109.0
12-04 08:45:28,2.680,0.586,96.566,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2801156096.0,1285472256.0,6975524864.0,22556921856.0,14846556.0,689148.0
12-04 08:45:29,2.347,0.503,96.731,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2801790976.0,1285476352.0,6979768320.0,22552039424.0,15021226.0,704044.0
12-04 08:45:30,3.169,0.500,96.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2802913280.0,1285476352.0,6983458816.0,22547226624.0,14340686.0,686701.0
12-04 08:45:31,3.859,0.419,95.554,0.0,0.0,0.168,0.0,6860800.0,0.0,12.0,2794991616.0,1285476352.0,6988115968.0,22550491136.0,15782192.0,730847.0
12-04 08:45:32,2.676,0.585,96.488,0.0,0.0,0.251,0.0,114008064.0,0.0,112.0,2792628224.0,1285476352.0,6992048128.0,22548922368.0,12373483.0,640341.0
12-04 08:45:33,3.107,0.336,96.306,0.0,0.0,0.252,0.0,4096.0,0.0,1.0,2785587200.0,1285476352.0,6996221952.0,22551789568.0,15609548.0,705139.0
12-04 08:45:34,2.926,0.334,96.488,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2778320896.0,1285476352.0,6999969792.0,22555308032.0,13246262.0,677823.0
12-04 08:45:35,2.836,0.667,96.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2777067520.0,1285476352.0,7003811840.0,22552719360.0,14928999.0,662619.0
12-04 08:45:36,2.510,0.167,97.071,0.0,0.0,0.251,0.0,155648.0,0.0,10.0,2777702400.0,1285476352.0,7007264768.0,22548631552.0,13293593.0,660100.0
12-04 08:45:37,2.766,0.335,96.731,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2778525696.0,1285476352.0,7011196928.0,22543876096.0,14216691.0,665471.0
12-04 08:45:38,2.259,0.586,96.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2780139520.0,1285476352.0,7015665664.0,22537793536.0,14492701.0,675852.0
12-04 08:45:39,3.088,0.334,96.327,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2777829376.0,1285476352.0,7020838912.0,22534930432.0,14790881.0,685288.0
12-04 08:45:40,3.018,0.335,96.479,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782347264.0,1285476352.0,7024459776.0,22526791680.0,15984426.0,679904.0
12-04 08:45:41,1.762,0.168,97.903,0.084,0.0,0.084,0.0,86016.0,0.0,7.0,2782437376.0,1285480448.0,7025258496.0,22525898752.0,8006237.0,487991.0
12-04 08:45:42,2.673,0.084,97.160,0.0,0.0,0.084,0.0,49152.0,0.0,2.0,2781069312.0,1285480448.0,7025258496.0,22527266816.0,11347681.0,409715.0
12-04 08:45:43,0.167,0.084,99.666,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2780467200.0,1285480448.0,7026577408.0,22526550016.0,1677016.0,98623.0
12-04 08:45:44,0.670,0.419,98.660,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2781646848.0,1285480448.0,7030726656.0,22521221120.0,8142179.0,238557.0
12-04 08:45:45,0.504,0.252,99.076,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2780659712.0,1285480448.0,7038615552.0,22514319360.0,8430118.0,295392.0
12-04 08:45:46,0.335,0.419,98.995,0.0,0.0,0.251,0.0,110592.0,0.0,6.0,2780692480.0,1285480448.0,7042465792.0,22510436352.0,4193106.0,191472.0
12-04 08:45:47,0.252,0.336,98.991,0.252,0.0,0.168,0.0,69632.0,0.0,12.0,2780434432.0,1285480448.0,7049060352.0,22504099840.0,7374588.0,275971.0
12-04 08:45:48,0.418,0.334,98.746,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2780966912.0,1285480448.0,7054032896.0,22498594816.0,5480942.0,216697.0
12-04 08:45:49,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2781179904.0,1285480448.0,7057977344.0,22494437376.0,4812370.0,195532.0
12-04 08:45:50,0.418,0.251,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2780971008.0,1285480448.0,7063281664.0,22489341952.0,5530057.0,192810.0
12-04 08:45:51,9.464,0.335,89.950,0.0,0.0,0.251,0.0,172032.0,0.0,29.0,2732789760.0,1285480448.0,7067136000.0,22533668864.0,9292193.0,525907.0
12-04 08:45:52,6.349,0.334,93.150,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734161920.0,1285480448.0,7071526912.0,22527905792.0,6568947.0,1045740.0
12-04 08:45:53,6.093,0.334,93.239,0.167,0.0,0.167,0.0,32768.0,0.0,6.0,2738540544.0,1285480448.0,7075049472.0,22520004608.0,6043143.0,1008718.0
12-04 08:45:54,5.444,0.419,94.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2739474432.0,1285480448.0,7079387136.0,22514733056.0,6966462.0,1038789.0
12-04 08:45:55,6.229,0.581,92.774,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2740056064.0,1285480448.0,7083593728.0,22509944832.0,6592265.0,1057730.0
12-04 08:45:56,5.760,0.668,93.406,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2741391360.0,1285480448.0,7087505408.0,22504697856.0,6458395.0,1048460.0
12-04 08:45:57,5.583,0.583,93.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2750750720.0,1285480448.0,7090978816.0,22491865088.0,6021057.0,1025943.0
12-04 08:45:58,5.607,0.502,93.724,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2751410176.0,1285480448.0,7095087104.0,22487097344.0,6370967.0,1055435.0
12-04 08:45:59,6.121,0.744,92.721,0.165,0.0,0.248,0.0,12288.0,0.0,2.0,2752446464.0,1285484544.0,7100100608.0,22481043456.0,7674189.0,1018448.0
12-04 08:46:00,5.500,0.417,94.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2755235840.0,1285484544.0,7100325888.0,22478028800.0,1953697.0,834542.0
12-04 08:46:01,4.937,0.251,94.812,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2755833856.0,1285484544.0,7100329984.0,22477426688.0,1998469.0,873231.0
12-04 08:46:02,5.109,0.335,94.472,0.0,0.0,0.084,0.0,111988736.0,0.0,113.0,2756308992.0,1285484544.0,7100329984.0,22476951552.0,2129778.0,837402.0
12-04 08:46:03,4.758,0.501,94.658,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2756562944.0,1285484544.0,7100329984.0,22476697600.0,1952944.0,836032.0
12-04 08:46:04,6.209,0.331,93.295,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2757828608.0,1285484544.0,7100334080.0,22475427840.0,2088639.0,849050.0
12-04 08:46:05,5.421,0.334,94.078,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2774736896.0,1285488640.0,7100334080.0,22458515456.0,1970219.0,842139.0
12-04 08:46:06,4.908,0.499,94.426,0.0,0.0,0.166,0.0,94208.0,0.0,5.0,2775244800.0,1285488640.0,7100334080.0,22458007552.0,1955233.0,838006.0
12-04 08:46:07,5.990,0.166,93.844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2775212032.0,1285488640.0,7100334080.0,22458040320.0,1980847.0,851336.0
12-04 08:46:08,5.171,0.334,94.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2775851008.0,1285488640.0,7100338176.0,22457397248.0,2042833.0,845525.0
12-04 08:46:09,5.0,0.500,94.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2776485888.0,1285488640.0,7100338176.0,22456762368.0,1968758.0,836468.0
12-04 08:46:10,5.408,0.416,94.176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2777120768.0,1285488640.0,7100338176.0,22456127488.0,1976729.0,848465.0
12-04 08:46:11,5.025,0.335,94.472,0.168,0.0,0.0,0.0,86016.0,0.0,7.0,2777526272.0,1285492736.0,7100342272.0,22455713792.0,2059210.0,840313.0
12-04 08:46:12,5.250,0.417,94.250,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2778226688.0,1285492736.0,7100342272.0,22455013376.0,1956263.0,838599.0
12-04 08:46:13,4.686,0.084,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2778222592.0,1285492736.0,7100342272.0,22455017472.0,1968993.0,849008.0
12-04 08:46:14,5.980,0.249,93.771,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2779176960.0,1285492736.0,7100342272.0,22454063104.0,1982214.0,839928.0
12-04 08:46:15,4.618,0.336,95.046,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2779533312.0,1285492736.0,7100342272.0,22453706752.0,2111230.0,840281.0
12-04 08:46:16,5.495,0.250,94.088,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2780291072.0,1285492736.0,7100346368.0,22452944896.0,1983348.0,865595.0
12-04 08:46:17,4.750,0.250,94.583,0.083,0.0,0.333,0.0,45056.0,0.0,3.0,2780655616.0,1285492736.0,7100346368.0,22452580352.0,2049009.0,927565.0
12-04 08:46:18,4.663,0.416,94.754,0.0,0.0,0.167,0.0,16384.0,0.0,3.0,2781188096.0,1285492736.0,7100346368.0,22452047872.0,2038162.0,836144.0
12-04 08:46:19,5.246,0.333,94.421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2782076928.0,1285492736.0,7100346368.0,22451159040.0,1967249.0,850696.0
12-04 08:46:20,4.450,0.252,95.214,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2782875648.0,1285492736.0,7100350464.0,22450356224.0,2143467.0,842936.0
12-04 08:46:21,4.682,0.251,94.983,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2783916032.0,1285492736.0,7100350464.0,22449315840.0,1956653.0,858986.0
12-04 08:46:22,4.424,0.417,94.992,0.0,0.0,0.167,0.0,49152.0,0.0,11.0,2784104448.0,1285492736.0,7100350464.0,22449127424.0,1963093.0,837544.0
12-04 08:46:23,5.092,0.250,94.240,0.250,0.0,0.167,0.0,36864.0,0.0,3.0,2784514048.0,1285496832.0,7100350464.0,22448713728.0,2069405.0,852242.0
12-04 08:46:24,4.030,0.336,95.466,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2784735232.0,1285496832.0,7100350464.0,22448492544.0,1951908.0,833516.0
12-04 08:46:25,5.075,0.499,94.260,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2784731136.0,1285496832.0,7100354560.0,22448492544.0,1959389.0,851001.0
12-04 08:46:26,4.983,0.581,94.435,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2785112064.0,1285496832.0,7100354560.0,22448111616.0,1991747.0,841913.0
12-04 08:46:27,5.096,0.334,94.403,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2785239040.0,1285496832.0,7100354560.0,22447984640.0,2186687.0,842627.0
12-04 08:46:28,4.762,0.251,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2785239040.0,1285496832.0,7100354560.0,22447984640.0,1956936.0,841877.0
12-04 08:46:29,4.359,0.419,95.054,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2785742848.0,1285496832.0,7100358656.0,22447476736.0,2070578.0,848379.0
12-04 08:46:30,4.854,0.167,94.979,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2786664448.0,1285496832.0,7100358656.0,22446555136.0,2030509.0,837693.0
12-04 08:46:31,4.599,0.251,94.983,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2786754560.0,1285496832.0,7100362752.0,22446460928.0,1975811.0,856534.0
12-04 08:46:32,4.511,0.334,94.987,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2787041280.0,1285496832.0,7100362752.0,22446174208.0,2114479.0,851999.0
12-04 08:46:33,4.362,0.252,95.302,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,2787639296.0,1285496832.0,7100366848.0,22445572096.0,1956338.0,853481.0
12-04 08:46:34,4.663,0.500,94.671,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2788401152.0,1285496832.0,7100366848.0,22444810240.0,2080667.0,845030.0
12-04 08:46:35,4.443,0.335,95.054,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2789412864.0,1285500928.0,7100366848.0,22443794432.0,1994406.0,851781.0
12-04 08:46:36,5.184,0.418,94.231,0.0,0.0,0.167,0.0,155648.0,0.0,9.0,2788438016.0,1285500928.0,7100366848.0,22444769280.0,1994123.0,833781.0
12-04 08:46:37,4.678,0.334,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2788651008.0,1285500928.0,7100366848.0,22444556288.0,2003365.0,839768.0
12-04 08:46:38,4.446,0.252,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2789376000.0,1285500928.0,7100370944.0,22443827200.0,1994912.0,865957.0
12-04 08:46:39,4.107,0.335,95.390,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2789535744.0,1285500928.0,7100370944.0,22443667456.0,1965348.0,837523.0
12-04 08:46:40,4.359,0.335,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2790199296.0,1285500928.0,7100370944.0,22443003904.0,2079351.0,844676.0
12-04 08:46:41,5.408,0.250,94.093,0.083,0.0,0.166,0.0,81920.0,0.0,7.0,2790518784.0,1285500928.0,7100370944.0,22442684416.0,1995955.0,867355.0
12-04 08:46:42,4.925,0.167,94.741,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2791751680.0,1285500928.0,7100375040.0,22441447424.0,2072453.0,836255.0
12-04 08:46:43,4.917,0.333,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2792554496.0,1285500928.0,7100375040.0,22440644608.0,1954590.0,838945.0
12-04 08:46:44,4.435,0.418,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2793062400.0,1285500928.0,7100375040.0,22440136704.0,2111500.0,856186.0
12-04 08:46:45,4.348,0.334,95.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2793984000.0,1285500928.0,7100375040.0,22439215104.0,1959520.0,834354.0
12-04 08:46:46,4.435,0.251,95.146,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2794209280.0,1285500928.0,7100370944.0,22438993920.0,1955336.0,840785.0
12-04 08:46:47,4.988,0.333,94.347,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2794450944.0,1285505024.0,7100379136.0,22438739968.0,2317317.0,871845.0
12-04 08:46:48,4.286,0.084,95.546,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2794577920.0,1285505024.0,7100379136.0,22438612992.0,1959213.0,839626.0
12-04 08:46:49,4.591,0.250,94.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2794741760.0,1285505024.0,7100379136.0,22438449152.0,1954607.0,836595.0
12-04 08:46:50,5.338,0.167,94.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2794172416.0,1285505024.0,7100379136.0,22439018496.0,2044949.0,856018.0
12-04 08:46:51,2.845,0.335,96.736,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2794389504.0,1285505024.0,7100383232.0,22438797312.0,1381706.0,595748.0
12-04 08:46:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2795020288.0,1285505024.0,7100383232.0,22438166528.0,7491.0,7314.0
12-04 08:46:53,0.083,0.167,99.666,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2795278336.0,1285505024.0,7100383232.0,22437908480.0,7049.0,141832.0
12-04 08:46:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2795278336.0,1285505024.0,7100383232.0,22437908480.0,8261.0,7620.0
12-04 08:46:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2795278336.0,1285505024.0,7100383232.0,22437908480.0,9064.0,7866.0
12-04 08:46:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2795274240.0,1285505024.0,7100387328.0,22437908480.0,6513.0,4631.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2795274240.0,1285505024.0,7100387328.0,22437908480.0,6849.0,6790.0
12-04 08:46:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2795257856.0,1285505024.0,7100387328.0,22437924864.0,7252.0,5841.0
12-04 08:46:59,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2795237376.0,1285509120.0,7100387328.0,22437941248.0,7219.0,7409.0
12-04 08:47:00,5.941,0.335,93.724,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2795671552.0,1285509120.0,7100387328.0,22437507072.0,1265114.0,282752.0
12-04 08:47:01,4.904,0.499,94.431,0.0,0.0,0.166,0.0,90112.0,0.0,5.0,2795732992.0,1285509120.0,7100399616.0,22437433344.0,2023276.0,875772.0
12-04 08:47:02,4.191,0.419,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2795859968.0,1285509120.0,7100399616.0,22437306368.0,2000217.0,860274.0
12-04 08:47:03,4.754,0.417,94.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2795859968.0,1285509120.0,7100399616.0,22437306368.0,2005720.0,856034.0
12-04 08:47:04,4.941,0.251,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2795954176.0,1285509120.0,7100399616.0,22437212160.0,2009012.0,860950.0
12-04 08:47:05,4.257,0.501,94.825,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,2795986944.0,1285509120.0,7100399616.0,22437179392.0,2017120.0,876367.0
12-04 08:47:06,4.443,0.251,95.138,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2795982848.0,1285509120.0,7100403712.0,22437179392.0,1996819.0,855609.0
12-04 08:47:07,4.515,0.167,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2796490752.0,1285509120.0,7100403712.0,22436671488.0,2005183.0,860398.0
12-04 08:47:08,4.118,0.336,95.546,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2796838912.0,1285509120.0,7100403712.0,22436323328.0,2048203.0,855095.0
12-04 08:47:09,4.431,0.334,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2797121536.0,1285509120.0,7100407808.0,22436036608.0,1999481.0,857597.0
12-04 08:47:10,4.355,0.251,95.142,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2797121536.0,1285509120.0,7100407808.0,22436036608.0,1997049.0,857439.0
12-04 08:47:11,4.439,0.419,94.975,0.168,0.0,0.0,0.0,81920.0,0.0,7.0,2797121536.0,1285509120.0,7100407808.0,22436036608.0,2018947.0,865744.0
12-04 08:47:12,4.348,0.502,94.900,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2797121536.0,1285509120.0,7100407808.0,22436036608.0,2076183.0,857708.0
12-04 08:47:13,4.746,0.500,94.505,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2797371392.0,1285509120.0,7100411904.0,22435782656.0,2006673.0,863080.0
12-04 08:47:14,4.443,0.251,95.306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2797371392.0,1285509120.0,7100411904.0,22435782656.0,2268075.0,857920.0
12-04 08:47:15,4.591,0.334,94.825,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2797371392.0,1285509120.0,7100411904.0,22435782656.0,2002687.0,853021.0
12-04 08:47:16,4.344,0.501,95.071,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2797498368.0,1285509120.0,7100411904.0,22435655680.0,2090874.0,860255.0
12-04 08:47:17,4.198,0.252,95.298,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2797281280.0,1285509120.0,7100411904.0,22435872768.0,1996915.0,857576.0
12-04 08:47:18,4.682,0.502,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2797367296.0,1285509120.0,7100416000.0,22435782656.0,2002705.0,856007.0
12-04 08:47:19,4.530,0.168,95.302,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2797367296.0,1285509120.0,7100416000.0,22435782656.0,2120748.0,858777.0
12-04 08:47:20,5.588,0.417,93.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2798292992.0,1285509120.0,7100416000.0,22434856960.0,2000140.0,863877.0
12-04 08:47:21,4.618,0.168,95.130,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2798637056.0,1285509120.0,7100416000.0,22434512896.0,2049260.0,859613.0
12-04 08:47:22,4.271,0.335,95.394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2798665728.0,1285509120.0,7100420096.0,22434480128.0,2010922.0,855884.0
12-04 08:47:23,4.913,0.416,94.505,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,2798632960.0,1285509120.0,7100420096.0,22434512896.0,2002204.0,853015.0
12-04 08:47:24,4.348,0.334,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2798632960.0,1285509120.0,7100420096.0,22434512896.0,1998298.0,854714.0
12-04 08:47:25,4.682,0.334,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799140864.0,1285509120.0,7100420096.0,22434004992.0,2168097.0,881199.0
12-04 08:47:26,4.348,0.502,95.151,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2799267840.0,1285509120.0,7100420096.0,22433878016.0,1995782.0,853674.0
12-04 08:47:27,4.610,0.335,94.887,0.0,0.0,0.168,0.0,32768.0,0.0,1.0,2799583232.0,1285509120.0,7100424192.0,22433558528.0,2033421.0,853361.0
12-04 08:47:28,4.428,0.167,94.987,0.251,0.0,0.167,0.0,40960.0,0.0,4.0,2799644672.0,1285513216.0,7100420096.0,22433497088.0,2040750.0,860356.0
12-04 08:47:29,4.435,0.335,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799767552.0,1285513216.0,7100424192.0,22433370112.0,2050501.0,859162.0
12-04 08:47:30,4.271,0.335,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799894528.0,1285513216.0,7100424192.0,22433243136.0,2098724.0,859930.0
12-04 08:47:31,4.458,0.0,95.542,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2799886336.0,1285513216.0,7100432384.0,22433243136.0,2016159.0,875727.0
12-04 08:47:32,4.979,0.415,94.357,0.0,0.0,0.249,0.0,36864.0,0.0,8.0,2799886336.0,1285513216.0,7100432384.0,22433243136.0,1999941.0,853359.0
12-04 08:47:33,4.774,0.251,94.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2799853568.0,1285513216.0,7100432384.0,22433275904.0,1846009.0,851682.0
12-04 08:47:34,4.778,0.168,94.803,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2800009216.0,1285517312.0,7100432384.0,22433116160.0,2098068.0,859772.0
12-04 08:47:35,4.431,0.334,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799755264.0,1285517312.0,7100432384.0,22433370112.0,2126703.0,875720.0
12-04 08:47:36,4.511,0.501,94.904,0.0,0.0,0.084,0.0,131072.0,0.0,7.0,2799751168.0,1285517312.0,7100436480.0,22433370112.0,1996752.0,853245.0
12-04 08:47:37,4.184,0.502,95.230,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2800005120.0,1285517312.0,7100436480.0,22433116160.0,2046893.0,854026.0
12-04 08:47:38,4.188,0.251,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2800132096.0,1285517312.0,7100436480.0,22432989184.0,2001632.0,864836.0
12-04 08:47:39,4.188,0.419,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2800132096.0,1285517312.0,7100436480.0,22432989184.0,2003785.0,854973.0
12-04 08:47:40,4.435,0.502,94.812,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2799775744.0,1285521408.0,7100440576.0,22433337344.0,2204053.0,860766.0
12-04 08:47:41,4.188,0.419,95.142,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2799869952.0,1285521408.0,7100440576.0,22433243136.0,1998389.0,857867.0
12-04 08:47:42,4.355,0.586,94.975,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2799837184.0,1285521408.0,7100440576.0,22433275904.0,2001204.0,854968.0
12-04 08:47:43,4.030,0.420,95.550,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2799869952.0,1285521408.0,7100440576.0,22433243136.0,2000453.0,859197.0
12-04 08:47:44,4.439,0.419,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2798952448.0,1285521408.0,7100444672.0,22434156544.0,2002181.0,858620.0
12-04 08:47:45,4.181,0.334,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2799738880.0,1285521408.0,7100444672.0,22433370112.0,1999511.0,852812.0
12-04 08:47:46,4.428,0.501,94.904,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2800496640.0,1285525504.0,7100444672.0,22432608256.0,2119962.0,855251.0
12-04 08:47:47,4.202,0.252,95.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2801258496.0,1285525504.0,7100444672.0,22431846400.0,2001139.0,864062.0
12-04 08:47:48,4.508,0.417,94.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2801639424.0,1285525504.0,7100444672.0,22431465472.0,2015176.0,858710.0
12-04 08:47:49,4.198,0.336,95.466,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2801590272.0,1285525504.0,7100444672.0,22431514624.0,1999140.0,856192.0
12-04 08:47:50,4.750,0.333,94.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2801872896.0,1285525504.0,7100448768.0,22431227904.0,2091473.0,862235.0
12-04 08:47:51,4.355,0.335,95.226,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2801840128.0,1285525504.0,7100448768.0,22431260672.0,1998354.0,856959.0
12-04 08:47:52,4.030,0.252,95.550,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2802216960.0,1285529600.0,7100448768.0,22430879744.0,1996734.0,860476.0
12-04 08:47:53,4.678,0.334,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2802249728.0,1285529600.0,7100448768.0,22430846976.0,2079746.0,855687.0
12-04 08:47:54,4.599,0.251,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2802688000.0,1285529600.0,7100452864.0,22430404608.0,2002315.0,852655.0
12-04 08:47:55,4.348,0.502,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2802847744.0,1285529600.0,7100452864.0,22430244864.0,2000559.0,854799.0
12-04 08:47:56,4.100,0.251,95.481,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2803134464.0,1285529600.0,7100452864.0,22429958144.0,2043165.0,860518.0
12-04 08:47:57,4.921,0.667,94.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2803101696.0,1285529600.0,7100452864.0,22429990912.0,2014475.0,859690.0
12-04 08:47:58,3.950,0.252,95.462,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,2803351552.0,1285533696.0,7100452864.0,22429736960.0,2060819.0,856435.0
12-04 08:47:59,4.268,0.335,95.397,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2803347456.0,1285533696.0,7100456960.0,22429736960.0,2003223.0,862410.0
12-04 08:48:00,3.667,0.417,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2804445184.0,1285533696.0,7100461056.0,22428635136.0,1508983.0,635473.0
12-04 08:48:01,0.250,0.167,99.584,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2804244480.0,1285533696.0,7100461056.0,22428835840.0,216463.0,28448.0
12-04 08:48:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,1.0,2805129216.0,1285533696.0,7100461056.0,22427951104.0,9488.0,145603.0
12-04 08:48:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2805129216.0,1285533696.0,7100461056.0,22427951104.0,7081.0,4294.0
12-04 08:48:04,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2805129216.0,1285533696.0,7100461056.0,22427951104.0,5735.0,3668.0
12-04 08:48:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2805252096.0,1285533696.0,7100465152.0,22427824128.0,26466.0,26116.0
12-04 08:48:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2805243904.0,1285533696.0,7100465152.0,22427832320.0,9217.0,8560.0
12-04 08:48:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2805243904.0,1285533696.0,7100465152.0,22427832320.0,8730.0,8928.0
12-04 08:48:08,7.884,0.664,91.369,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2805698560.0,1285533696.0,7100473344.0,22427369472.0,2376622.0,695031.0
12-04 08:48:09,4.603,0.335,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806013952.0,1285533696.0,7100473344.0,22427054080.0,2031233.0,874898.0
12-04 08:48:10,4.097,0.585,95.067,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2806104064.0,1285537792.0,7100473344.0,22426959872.0,2039541.0,867664.0
12-04 08:48:11,4.766,0.251,94.983,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2806771712.0,1285537792.0,7100473344.0,22426292224.0,2124033.0,873190.0
12-04 08:48:12,5.224,0.415,94.279,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2807406592.0,1285537792.0,7100473344.0,22425657344.0,2033633.0,872806.0
12-04 08:48:13,4.023,0.503,95.306,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2807664640.0,1285537792.0,7100477440.0,22425395200.0,2121854.0,875233.0
12-04 08:48:14,3.849,0.669,95.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2807791616.0,1285537792.0,7100477440.0,22425268224.0,2026093.0,869212.0
12-04 08:48:15,4.191,0.419,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2807918592.0,1285537792.0,7100477440.0,22425141248.0,2130456.0,874326.0
12-04 08:48:16,5.150,0.249,94.352,0.083,0.0,0.166,0.0,90112.0,0.0,7.0,2808168448.0,1285537792.0,7100481536.0,22424887296.0,2063011.0,870731.0
12-04 08:48:17,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2808422400.0,1285537792.0,7100481536.0,22424633344.0,2031302.0,874761.0
12-04 08:48:18,4.443,0.335,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2808422400.0,1285537792.0,7100481536.0,22424633344.0,2160452.0,874099.0
12-04 08:48:19,4.431,0.418,94.983,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2808676352.0,1285537792.0,7100481536.0,22424379392.0,2041972.0,869275.0
12-04 08:48:20,4.519,0.335,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2809925632.0,1285537792.0,7100481536.0,22423130112.0,2040984.0,872822.0
12-04 08:48:21,4.351,0.418,95.146,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2810613760.0,1285537792.0,7100481536.0,22422441984.0,2121246.0,874353.0
12-04 08:48:22,4.286,0.168,95.210,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2810957824.0,1285537792.0,7100485632.0,22422093824.0,2025023.0,870408.0
12-04 08:48:23,4.837,0.584,94.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2811219968.0,1285537792.0,7100485632.0,22421831680.0,2234333.0,878060.0
12-04 08:48:24,4.250,0.500,94.917,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2810998784.0,1285537792.0,7100485632.0,22422052864.0,2030612.0,873932.0
12-04 08:48:25,4.595,0.334,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2811092992.0,1285537792.0,7100485632.0,22421958656.0,2271335.0,869701.0
12-04 08:48:26,3.875,0.421,95.619,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2811342848.0,1285537792.0,7100489728.0,22421704704.0,2039543.0,867370.0
12-04 08:48:27,4.921,0.250,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2811596800.0,1285537792.0,7100489728.0,22421450752.0,2030486.0,869679.0
12-04 08:48:28,4.892,0.580,94.279,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,2811850752.0,1285537792.0,7100489728.0,22421196800.0,2041747.0,874909.0
12-04 08:48:29,4.275,0.251,95.306,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2812104704.0,1285537792.0,7100489728.0,22420942848.0,2103964.0,874273.0
12-04 08:48:30,4.275,0.335,95.390,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2812477440.0,1285537792.0,7100497920.0,22420561920.0,2040739.0,875335.0
12-04 08:48:31,4.104,0.419,95.310,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2812858368.0,1285537792.0,7100497920.0,22420180992.0,2067699.0,889345.0
12-04 08:48:32,4.817,0.581,94.518,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2813272064.0,1285537792.0,7100497920.0,22419767296.0,2041353.0,871318.0
12-04 08:48:33,5.246,0.333,94.255,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2813493248.0,1285537792.0,7100497920.0,22419546112.0,2035140.0,871738.0
12-04 08:48:34,3.775,0.336,95.302,0.503,0.0,0.084,0.0,32768.0,0.0,4.0,2813485056.0,1285541888.0,7100502016.0,22419546112.0,2022484.0,866356.0
12-04 08:48:35,4.420,0.584,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2813612032.0,1285541888.0,7100502016.0,22419419136.0,1976595.0,871136.0
12-04 08:48:36,4.511,0.334,94.987,0.0,0.0,0.167,0.0,135168.0,0.0,9.0,2813739008.0,1285541888.0,7100502016.0,22419292160.0,2149335.0,872436.0
12-04 08:48:37,5.167,0.250,94.417,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,2813898752.0,1285541888.0,7100502016.0,22419132416.0,2042585.0,868961.0
12-04 08:48:38,4.293,0.253,95.370,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2813865984.0,1285541888.0,7100502016.0,22419165184.0,2075461.0,873283.0
12-04 08:48:39,3.859,0.587,95.386,0.168,0.0,0.0,0.0,24576.0,0.0,2.0,2813988864.0,1285545984.0,7100502016.0,22419038208.0,2035868.0,872769.0
12-04 08:48:40,4.829,0.333,94.588,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2814377984.0,1285545984.0,7100506112.0,22418644992.0,2128939.0,876758.0
12-04 08:48:41,4.279,0.252,95.218,0.0,0.0,0.252,0.0,86016.0,0.0,6.0,2814361600.0,1285545984.0,7100510208.0,22418657280.0,2027461.0,866788.0
12-04 08:48:42,3.607,0.503,95.721,0.0,0.0,0.168,0.0,61440.0,0.0,10.0,2814525440.0,1285545984.0,7100506112.0,22418497536.0,2040194.0,874098.0
12-04 08:48:43,4.762,0.251,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2814615552.0,1285545984.0,7100510208.0,22418403328.0,2028366.0,870952.0
12-04 08:48:44,4.587,0.250,94.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2814615552.0,1285545984.0,7100510208.0,22418403328.0,2034656.0,864818.0
12-04 08:48:45,4.841,0.250,94.658,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2814738432.0,1285550080.0,7100510208.0,22418276352.0,2123884.0,876404.0
12-04 08:48:46,3.869,0.505,95.542,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2815123456.0,1285550080.0,7100506112.0,22417895424.0,2053500.0,892713.0
12-04 08:48:47,4.917,0.333,94.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2815827968.0,1285550080.0,7100510208.0,22417186816.0,2104081.0,888031.0
12-04 08:48:48,5.013,0.251,94.737,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2815377408.0,1285550080.0,7100514304.0,22417633280.0,2035676.0,871067.0
12-04 08:48:49,4.519,0.251,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2815504384.0,1285550080.0,7100514304.0,22417506304.0,2053318.0,876976.0
12-04 08:48:50,4.355,0.335,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2815823872.0,1285550080.0,7100514304.0,22417186816.0,2105044.0,868923.0
12-04 08:48:51,4.519,0.335,94.979,0.084,0.0,0.084,0.0,86016.0,0.0,7.0,2816327680.0,1285554176.0,7100514304.0,22416678912.0,2046891.0,892709.0
12-04 08:48:52,4.841,0.250,94.658,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2816397312.0,1285554176.0,7100514304.0,22416609280.0,2021839.0,867233.0
12-04 08:48:53,4.849,0.251,94.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2816774144.0,1285554176.0,7100518400.0,22416228352.0,2060844.0,888343.0
12-04 08:48:54,3.950,0.252,95.630,0.0,0.0,0.168,0.0,20480.0,0.0,5.0,2817662976.0,1285554176.0,7100518400.0,22415339520.0,2113469.0,874396.0
12-04 08:48:55,4.351,0.418,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2818424832.0,1285554176.0,7100518400.0,22414577664.0,2039114.0,868092.0
12-04 08:48:56,4.671,0.334,94.912,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2818932736.0,1285554176.0,7100518400.0,22414069760.0,2041093.0,875068.0
12-04 08:48:57,4.030,0.336,95.466,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2819686400.0,1285558272.0,7100522496.0,22413307904.0,2085379.0,873221.0
12-04 08:48:58,3.457,0.590,95.784,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2820575232.0,1285558272.0,7100522496.0,22412419072.0,2032492.0,871901.0
12-04 08:48:59,4.511,0.418,95.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2821210112.0,1285558272.0,7100522496.0,22411784192.0,2035095.0,867573.0
12-04 08:49:00,4.917,0.333,94.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2822942720.0,1285558272.0,7100526592.0,22410047488.0,2109396.0,874121.0
12-04 08:49:01,4.515,0.251,95.151,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2823954432.0,1285558272.0,7100526592.0,22409035776.0,1967336.0,880316.0
12-04 08:49:02,3.457,0.337,96.037,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2824761344.0,1285558272.0,7100526592.0,22408228864.0,2169856.0,870858.0
12-04 08:49:03,5.083,0.333,94.250,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2825515008.0,1285562368.0,7100530688.0,22407467008.0,2035350.0,872432.0
12-04 08:49:04,4.674,0.250,94.992,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2826235904.0,1285562368.0,7100530688.0,22406746112.0,2122274.0,873433.0
12-04 08:49:05,4.428,0.334,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2826870784.0,1285562368.0,7100530688.0,22406111232.0,2041057.0,876296.0
12-04 08:49:06,3.970,0.338,95.693,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2819874816.0,1285562368.0,7100530688.0,22413107200.0,2141368.0,893622.0
12-04 08:49:07,5.574,0.416,93.760,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2819096576.0,1285562368.0,7100534784.0,22413881344.0,2137805.0,877638.0
12-04 08:49:08,1.333,0.250,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2819096576.0,1285562368.0,7100534784.0,22413881344.0,560116.0,243981.0
12-04 08:49:09,0.167,0.250,99.417,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2821058560.0,1285570560.0,7100534784.0,22411911168.0,10686.0,150747.0
12-04 08:49:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2820993024.0,1285570560.0,7100534784.0,22411976704.0,7718.0,5625.0
12-04 08:49:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2820988928.0,1285570560.0,7100538880.0,22411976704.0,6852.0,4269.0
12-04 08:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,2820988928.0,1285570560.0,7100538880.0,22411976704.0,9921.0,9865.0
12-04 08:49:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2820988928.0,1285570560.0,7100538880.0,22411976704.0,7663.0,7212.0
12-04 08:49:14,0.167,0.083,99.666,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2820980736.0,1285574656.0,7100542976.0,22411976704.0,7453.0,6313.0
12-04 08:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2820980736.0,1285574656.0,7100542976.0,22411976704.0,10181.0,9996.0
12-04 08:49:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2820980736.0,1285574656.0,7100542976.0,22411976704.0,5966.0,3668.0
12-04 08:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2820980736.0,1285574656.0,7100542976.0,22411976704.0,5698.0,4620.0
12-04 08:49:18,6.544,0.336,93.121,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2822123520.0,1285574656.0,7100542976.0,22410833920.0,1960136.0,572594.0
12-04 08:49:19,4.446,0.168,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2823012352.0,1285574656.0,7100542976.0,22409945088.0,2058337.0,884395.0
12-04 08:49:20,4.275,0.503,94.887,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,2824568832.0,1285578752.0,7100547072.0,22408380416.0,2074197.0,893870.0
12-04 08:49:21,4.355,0.586,94.975,0.0,0.0,0.084,0.0,94208.0,0.0,5.0,2824781824.0,1285578752.0,7100547072.0,22408167424.0,2156887.0,906040.0
12-04 08:49:22,4.184,0.418,95.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2826051584.0,1285578752.0,7100547072.0,22406897664.0,2078787.0,881729.0
12-04 08:49:23,4.515,0.418,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2826973184.0,1285578752.0,7100547072.0,22405976064.0,2075181.0,891158.0
12-04 08:49:24,4.519,0.418,95.063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2828144640.0,1285578752.0,7100551168.0,22404800512.0,2082632.0,887698.0
12-04 08:49:25,4.111,0.419,95.302,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2829266944.0,1285578752.0,7100551168.0,22403678208.0,2133588.0,880161.0
12-04 08:49:26,4.913,0.416,94.338,0.083,0.0,0.250,0.0,86016.0,0.0,7.0,2829840384.0,1285578752.0,7100551168.0,22403104768.0,2078760.0,886999.0
12-04 08:49:27,4.678,0.334,94.653,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2830983168.0,1285578752.0,7100551168.0,22401961984.0,2076472.0,887841.0
12-04 08:49:28,4.275,0.335,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2832396288.0,1285578752.0,7100551168.0,22400548864.0,2172850.0,882315.0
12-04 08:49:29,3.936,0.586,95.310,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2833408000.0,1285578752.0,7100555264.0,22399533056.0,2073325.0,891711.0
12-04 08:49:30,5.096,0.334,94.486,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2828693504.0,1285578752.0,7100559360.0,22404243456.0,2204252.0,890156.0
12-04 08:49:31,4.841,0.417,94.574,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2820767744.0,1285578752.0,7100563456.0,22412165120.0,2077294.0,902532.0
12-04 08:49:32,3.940,0.503,95.222,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2820833280.0,1285578752.0,7100559360.0,22412103680.0,2072305.0,886739.0
12-04 08:49:33,4.435,0.335,95.230,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2821087232.0,1285578752.0,7100559360.0,22411849728.0,2222298.0,886480.0
12-04 08:49:34,4.202,0.336,95.378,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2821337088.0,1285578752.0,7100563456.0,22411595776.0,2059148.0,883325.0
12-04 08:49:35,4.355,0.251,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2821844992.0,1285578752.0,7100563456.0,22411087872.0,2073119.0,888016.0
12-04 08:49:36,4.195,0.419,95.302,0.0,0.0,0.084,0.0,155648.0,0.0,9.0,2822225920.0,1285578752.0,7100563456.0,22410706944.0,2078985.0,885232.0
12-04 08:49:37,4.348,0.502,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2822860800.0,1285578752.0,7100563456.0,22410072064.0,2153340.0,884415.0
12-04 08:49:38,4.431,0.334,94.900,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2823491584.0,1285578752.0,7100567552.0,22409437184.0,1994550.0,883172.0
12-04 08:49:39,4.191,0.251,95.474,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2823999488.0,1285578752.0,7100567552.0,22408929280.0,2221747.0,889949.0
12-04 08:49:40,5.021,0.418,94.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2825768960.0,1285578752.0,7100567552.0,22407159808.0,2062912.0,882230.0
12-04 08:49:41,3.946,0.504,95.382,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2826043392.0,1285578752.0,7100563456.0,22406889472.0,2072150.0,886392.0
12-04 08:49:42,4.177,0.251,95.405,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2826158080.0,1285578752.0,7100567552.0,22406770688.0,1760201.0,876336.0
12-04 08:49:43,4.508,0.417,94.825,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2826661888.0,1285578752.0,7100571648.0,22406262784.0,2098390.0,883130.0
12-04 08:49:44,5.0,0.417,94.250,0.250,0.0,0.083,0.0,28672.0,0.0,4.0,2827165696.0,1285582848.0,7100571648.0,22405754880.0,2292806.0,889086.0
12-04 08:49:45,4.774,0.419,94.807,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2825134080.0,1285582848.0,7100571648.0,22407786496.0,2186459.0,907683.0
12-04 08:49:46,4.599,0.251,94.983,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2825515008.0,1285582848.0,7100571648.0,22407405568.0,2055388.0,886537.0
12-04 08:49:47,4.282,0.084,95.466,0.0,0.0,0.168,0.0,28672.0,0.0,1.0,2825641984.0,1285582848.0,7100571648.0,22407278592.0,2201068.0,887459.0
12-04 08:49:48,4.111,0.503,95.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2825891840.0,1285582848.0,7100575744.0,22407024640.0,2073917.0,887223.0
12-04 08:49:49,4.435,0.418,94.895,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2826018816.0,1285586944.0,7100571648.0,22406897664.0,2063950.0,881847.0
12-04 08:49:50,4.264,0.418,95.151,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2826014720.0,1285586944.0,7100575744.0,22406897664.0,2071488.0,890764.0
12-04 08:49:51,4.286,0.252,95.294,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2826141696.0,1285586944.0,7100575744.0,22406770688.0,2075313.0,883965.0
12-04 08:49:52,4.195,0.419,95.386,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,2826264576.0,1285586944.0,7100579840.0,22406643712.0,2061225.0,884418.0
12-04 08:49:53,4.754,0.500,94.662,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2826518528.0,1285586944.0,7100579840.0,22406389760.0,2072354.0,881642.0
12-04 08:49:54,4.750,0.333,94.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2826518528.0,1285586944.0,7100579840.0,22406389760.0,2072715.0,889646.0
12-04 08:49:55,4.202,0.336,95.378,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2826514432.0,1285591040.0,7100579840.0,22406389760.0,2064402.0,889547.0
12-04 08:49:56,3.940,0.587,95.390,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2826641408.0,1285591040.0,7100579840.0,22406262784.0,2089076.0,898942.0
12-04 08:49:57,3.940,0.251,95.641,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2827018240.0,1285591040.0,7100583936.0,22405881856.0,1687107.0,878072.0
12-04 08:49:58,4.362,0.252,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2824732672.0,1285591040.0,7100583936.0,22408167424.0,1783911.0,882416.0
12-04 08:49:59,4.750,0.417,94.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2824859648.0,1285591040.0,7100583936.0,22408040448.0,2293950.0,882075.0
12-04 08:50:00,3.701,0.336,95.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2825277440.0,1285591040.0,7100588032.0,22407618560.0,1852699.0,878226.0
12-04 08:50:01,4.921,0.250,94.495,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2825748480.0,1285595136.0,7100588032.0,22407143424.0,2506128.0,909898.0
12-04 08:50:02,4.017,0.418,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2826444800.0,1285595136.0,7100592128.0,22406443008.0,1765386.0,874310.0
12-04 08:50:03,4.333,0.250,95.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2826506240.0,1285595136.0,7100592128.0,22406381568.0,1707881.0,878417.0
12-04 08:50:04,4.351,0.335,95.230,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2826633216.0,1285595136.0,7100592128.0,22406254592.0,1700408.0,884572.0
12-04 08:50:05,4.526,0.419,94.971,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2826493952.0,1285595136.0,7100596224.0,22406389760.0,2216257.0,901022.0
12-04 08:50:06,4.348,0.418,95.151,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2826715136.0,1285595136.0,7100596224.0,22406168576.0,2313964.0,890013.0
12-04 08:50:07,4.348,0.502,94.816,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2826997760.0,1285599232.0,7100596224.0,22405881856.0,2175368.0,899474.0
12-04 08:50:08,5.254,0.250,94.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2826616832.0,1285599232.0,7100596224.0,22406262784.0,2328609.0,888732.0
12-04 08:50:09,4.587,0.500,94.662,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2826612736.0,1285599232.0,7100600320.0,22406262784.0,2485522.0,898020.0
12-04 08:50:10,4.111,0.336,95.554,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2826612736.0,1285599232.0,7100600320.0,22406262784.0,1830179.0,878818.0
12-04 08:50:11,5.071,0.249,94.431,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,2826739712.0,1285599232.0,7100600320.0,22406135808.0,2347492.0,884834.0
12-04 08:50:12,4.519,0.251,95.146,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2826739712.0,1285599232.0,7100600320.0,22406135808.0,2235430.0,891833.0
12-04 08:50:13,4.511,0.418,94.820,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2826735616.0,1285599232.0,7100604416.0,22406135808.0,2068465.0,876852.0
12-04 08:50:14,4.841,0.334,94.574,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2826989568.0,1285599232.0,7100604416.0,22405881856.0,2432147.0,889248.0
12-04 08:50:15,4.435,0.335,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2826989568.0,1285599232.0,7100604416.0,22405881856.0,2292706.0,893479.0
12-04 08:50:16,4.428,0.418,94.987,0.084,0.0,0.084,0.0,73728.0,0.0,5.0,2827116544.0,1285599232.0,7100604416.0,22405754880.0,2071937.0,891326.0
12-04 08:50:17,4.508,0.417,94.992,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2827366400.0,1285599232.0,7100608512.0,22405500928.0,2061044.0,875115.0
12-04 08:50:18,2.425,0.084,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827366400.0,1285599232.0,7100608512.0,22405500928.0,1060551.0,410191.0
12-04 08:50:19,0.084,0.167,99.582,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2827390976.0,1285603328.0,7100608512.0,22405472256.0,10604.0,153017.0
12-04 08:50:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2828513280.0,1285603328.0,7100608512.0,22404349952.0,7258.0,7199.0
12-04 08:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2828513280.0,1285603328.0,7100608512.0,22404349952.0,8424.0,6632.0
12-04 08:50:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2828509184.0,1285603328.0,7100612608.0,22404349952.0,6747.0,6635.0
12-04 08:50:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2828509184.0,1285603328.0,7100612608.0,22404349952.0,7448.0,6404.0
12-04 08:50:24,0.0,0.167,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2828505088.0,1285607424.0,7100612608.0,22404349952.0,7198.0,5865.0
12-04 08:50:25,5.206,0.504,94.291,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2827304960.0,1285607424.0,7100616704.0,22405545984.0,1588001.0,393626.0
12-04 08:50:26,4.446,0.419,95.050,0.0,0.0,0.084,0.0,106496.0,0.0,6.0,2827350016.0,1285607424.0,7100616704.0,22405500928.0,2095794.0,895045.0
12-04 08:50:27,4.431,0.502,94.816,0.0,0.0,0.251,0.0,36864.0,0.0,8.0,2827472896.0,1285607424.0,7100620800.0,22405373952.0,2106587.0,907654.0
12-04 08:50:28,4.603,0.251,95.146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827599872.0,1285607424.0,7100620800.0,22405246976.0,2109580.0,897091.0
12-04 08:50:29,4.523,0.335,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2827726848.0,1285607424.0,7100620800.0,22405120000.0,2097901.0,899165.0
12-04 08:50:30,4.750,0.500,94.583,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2827972608.0,1285607424.0,7100628992.0,22404866048.0,2231814.0,901052.0
12-04 08:50:31,4.682,0.251,94.900,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2828226560.0,1285607424.0,7100628992.0,22404612096.0,2108982.0,915805.0
12-04 08:50:32,4.428,0.418,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2828226560.0,1285607424.0,7100628992.0,22404612096.0,2112502.0,901184.0
12-04 08:50:33,4.774,0.586,94.472,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2821496832.0,1285607424.0,7100628992.0,22411341824.0,2094832.0,899006.0
12-04 08:50:34,4.282,0.252,95.382,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2821496832.0,1285607424.0,7100628992.0,22411341824.0,2270173.0,899904.0
12-04 08:50:35,4.435,0.335,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2821619712.0,1285607424.0,7100633088.0,22411214848.0,2094015.0,894625.0
12-04 08:50:36,5.233,0.415,94.103,0.166,0.0,0.083,0.0,159744.0,0.0,11.0,2821615616.0,1285611520.0,7100633088.0,22411214848.0,2116354.0,903247.0
12-04 08:50:37,4.519,0.418,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2818600960.0,1285611520.0,7100633088.0,22414229504.0,2095497.0,894513.0
12-04 08:50:38,4.366,0.420,95.046,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2817298432.0,1285611520.0,7100633088.0,22415532032.0,2100206.0,902734.0
12-04 08:50:39,4.519,0.335,95.063,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2817298432.0,1285611520.0,7100633088.0,22415532032.0,2106627.0,895237.0
12-04 08:50:40,4.900,0.415,94.518,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2817773568.0,1285611520.0,7100637184.0,22415052800.0,1736533.0,889268.0
12-04 08:50:41,4.595,0.418,94.904,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2817421312.0,1285611520.0,7100637184.0,22415405056.0,2156215.0,902222.0
12-04 08:50:42,4.508,0.417,94.741,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2817388544.0,1285611520.0,7100637184.0,22415437824.0,2162070.0,899715.0
12-04 08:50:43,4.037,0.336,95.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2816663552.0,1285611520.0,7100641280.0,22416158720.0,2250305.0,900741.0
12-04 08:50:44,4.591,0.417,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816663552.0,1285611520.0,7100641280.0,22416158720.0,2225079.0,894995.0
12-04 08:50:45,5.025,0.335,94.640,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816364544.0,1285611520.0,7100641280.0,22416457728.0,2027779.0,894505.0
12-04 08:50:46,4.663,0.416,94.754,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2816282624.0,1285611520.0,7100641280.0,22416539648.0,2216998.0,899766.0
12-04 08:50:47,4.351,0.335,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816282624.0,1285611520.0,7100641280.0,22416539648.0,2221258.0,900732.0
12-04 08:50:48,4.686,0.502,94.644,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2816290816.0,1285611520.0,7100641280.0,22416531456.0,2245139.0,900451.0
12-04 08:50:49,5.0,0.417,94.333,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2816286720.0,1285611520.0,7100645376.0,22416531456.0,2104794.0,899154.0
12-04 08:50:50,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816327680.0,1285611520.0,7100645376.0,22416490496.0,2150253.0,902760.0
12-04 08:50:51,4.443,0.419,95.054,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2816421888.0,1285611520.0,7100645376.0,22416396288.0,2104059.0,900355.0
12-04 08:50:52,5.0,0.333,94.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816548864.0,1285611520.0,7100645376.0,22416269312.0,2097690.0,896796.0
12-04 08:50:53,4.526,0.251,95.222,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816671744.0,1285611520.0,7100649472.0,22416142336.0,2225902.0,899319.0
12-04 08:50:54,4.435,0.418,94.728,0.251,0.0,0.167,0.0,32768.0,0.0,4.0,2816700416.0,1285615616.0,7100649472.0,22416109568.0,2107986.0,900144.0
12-04 08:50:55,4.504,0.500,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2816794624.0,1285615616.0,7100649472.0,22416015360.0,2173548.0,895411.0
12-04 08:50:56,4.758,0.501,94.491,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2816794624.0,1285615616.0,7100649472.0,22416015360.0,2111470.0,904072.0
12-04 08:50:57,4.359,0.335,95.306,0.0,0.0,0.0,0.0,28672.0,0.0,1.0,2816761856.0,1285615616.0,7100649472.0,22416048128.0,2096048.0,889793.0
12-04 08:50:58,5.042,0.336,94.622,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816790528.0,1285615616.0,7100653568.0,22416015360.0,2112668.0,906692.0
12-04 08:50:59,4.515,0.418,94.816,0.167,0.0,0.084,0.0,24576.0,0.0,2.0,2816917504.0,1285615616.0,7100653568.0,22415888384.0,2258057.0,894796.0
12-04 08:51:00,4.913,0.500,94.505,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2816311296.0,1285615616.0,7100657664.0,22416490496.0,2096885.0,897044.0
12-04 08:51:01,5.843,0.417,93.656,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2817200128.0,1285615616.0,7100657664.0,22415601664.0,2083538.0,915883.0
12-04 08:51:02,4.766,0.502,94.732,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2817167360.0,1285615616.0,7100657664.0,22415634432.0,2264728.0,904113.0
12-04 08:51:03,4.511,0.501,94.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2817167360.0,1285615616.0,7100657664.0,22415634432.0,2111533.0,897301.0
12-04 08:51:04,4.921,0.250,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2817163264.0,1285615616.0,7100661760.0,22415634432.0,2096012.0,899721.0
12-04 08:51:05,4.359,0.503,94.887,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2817097728.0,1285615616.0,7100661760.0,22415699968.0,2156155.0,920034.0
12-04 08:51:06,4.841,0.334,94.658,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2815889408.0,1285615616.0,7100665856.0,22416904192.0,2109438.0,889259.0
12-04 08:51:07,5.154,0.416,94.264,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2816016384.0,1285615616.0,7100665856.0,22416777216.0,2114053.0,905010.0
12-04 08:51:08,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816397312.0,1285615616.0,7100665856.0,22416396288.0,2176711.0,910745.0
12-04 08:51:09,4.595,0.334,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816905216.0,1285615616.0,7100665856.0,22415888384.0,2125410.0,902013.0
12-04 08:51:10,4.845,0.334,94.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816872448.0,1285615616.0,7100665856.0,22415921152.0,2195383.0,897195.0
12-04 08:51:11,4.111,0.587,95.050,0.168,0.0,0.084,0.0,86016.0,0.0,7.0,2817253376.0,1285615616.0,7100665856.0,22415540224.0,2135647.0,897838.0
12-04 08:51:12,4.778,0.419,94.635,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2817282048.0,1285615616.0,7100669952.0,22415507456.0,2102612.0,902704.0
12-04 08:51:13,4.257,0.584,94.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2817482752.0,1285615616.0,7100669952.0,22415306752.0,2103239.0,899716.0
12-04 08:51:14,5.171,0.500,94.162,0.0,0.0,0.167,0.0,20480.0,0.0,5.0,2817417216.0,1285615616.0,7100669952.0,22415372288.0,2110934.0,899146.0
12-04 08:51:15,4.595,0.334,95.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2817417216.0,1285615616.0,7100669952.0,22415372288.0,2073699.0,892464.0
12-04 08:51:16,4.431,0.251,95.234,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2817421312.0,1285615616.0,7100674048.0,22415364096.0,1950561.0,913319.0
12-04 08:51:17,4.603,0.167,94.979,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2817802240.0,1285615616.0,7100674048.0,22414983168.0,2048672.0,894047.0
12-04 08:51:18,5.399,0.332,94.186,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2817753088.0,1285615616.0,7100674048.0,22415032320.0,2304119.0,899370.0
12-04 08:51:19,4.671,0.500,94.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2818039808.0,1285615616.0,7100674048.0,22414745600.0,2244933.0,899184.0
12-04 08:51:20,5.017,0.251,94.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2818142208.0,1285615616.0,7100674048.0,22414643200.0,2225918.0,906870.0
12-04 08:51:21,4.286,0.336,95.210,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2818002944.0,1285615616.0,7100678144.0,22414778368.0,2103624.0,897908.0
12-04 08:51:22,4.530,0.336,95.134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2818002944.0,1285615616.0,7100678144.0,22414778368.0,2193209.0,901676.0
12-04 08:51:23,4.515,0.585,94.732,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2818097152.0,1285615616.0,7100678144.0,22414684160.0,2106491.0,916380.0
12-04 08:51:24,5.075,0.333,94.426,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,2818129920.0,1285615616.0,7100678144.0,22414651392.0,2180728.0,896285.0
12-04 08:51:25,3.183,0.168,96.650,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2818285568.0,1285615616.0,7100682240.0,22414491648.0,1514393.0,585522.0
12-04 08:51:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2818269184.0,1285615616.0,7100682240.0,22414508032.0,8061.0,9086.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2819395584.0,1285615616.0,7100682240.0,22413381632.0,8679.0,151990.0
12-04 08:51:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2819395584.0,1285615616.0,7100682240.0,22413381632.0,6614.0,6361.0
12-04 08:51:29,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2819395584.0,1285615616.0,7100682240.0,22413381632.0,9025.0,7752.0
12-04 08:51:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2819387392.0,1285615616.0,7100690432.0,22413381632.0,8564.0,7607.0
12-04 08:51:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2819387392.0,1285615616.0,7100690432.0,22413381632.0,24951.0,22388.0
12-04 08:51:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2819387392.0,1285615616.0,7100690432.0,22413381632.0,6392.0,3462.0
12-04 08:51:33,2.669,0.167,97.164,0.0,0.0,0.0,0.0,49152.0,0.0,12.0,2819088384.0,1285615616.0,7100690432.0,22413680640.0,16273.0,17190.0
12-04 08:51:34,6.427,0.417,92.905,0.0,0.0,0.250,0.0,49152.0,0.0,12.0,2819002368.0,1285615616.0,7100694528.0,22413762560.0,2721607.0,871856.0
12-04 08:51:35,4.937,0.335,94.393,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2818998272.0,1285615616.0,7100698624.0,22413762560.0,2136864.0,910858.0
12-04 08:51:36,4.359,0.419,95.054,0.0,0.0,0.168,0.0,184320.0,0.0,10.0,2819006464.0,1285615616.0,7100698624.0,22413754368.0,2182639.0,913427.0
12-04 08:51:37,8.104,1.003,90.810,0.0,0.0,0.084,0.0,53248.0,0.0,12.0,2828079104.0,1285615616.0,7100731392.0,22404648960.0,2182095.0,932571.0
12-04 08:51:38,5.907,1.248,91.930,0.666,0.0,0.250,0.0,0.0,0.0,0.0,2842079232.0,1285615616.0,7100727296.0,22390652928.0,2238269.0,1002570.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-kafka-slave-37.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-37",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,0.205,0.138,99.643,0.004,0.0,0.010,2082.293,375990.770,0.362,1.893,2219823104.0,1121816576.0,4369113088.0,25908322304.0,0.0,0.0
12-04 08:29:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220167168.0,1121816576.0,4369121280.0,25907970048.0,6147.0,6822.0
12-04 08:29:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2220150784.0,1121816576.0,4369121280.0,25907986432.0,3877.0,2872.0
12-04 08:29:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2220150784.0,1121816576.0,4369121280.0,25907986432.0,5281.0,5089.0
12-04 08:29:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,2220150784.0,1121816576.0,4369121280.0,25907986432.0,4892.0,4319.0
12-04 08:29:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220142592.0,1121816576.0,4369121280.0,25907994624.0,3552.0,2429.0
12-04 08:29:44,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,5246.0,4733.0
12-04 08:29:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,4235.0,3664.0
12-04 08:29:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,5246.0,5215.0
12-04 08:29:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,21809.0,21131.0
12-04 08:29:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,6240.0,6575.0
12-04 08:29:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,6282.0,5190.0
12-04 08:29:50,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,7.0,2220126208.0,1121832960.0,4369121280.0,25907994624.0,4632.0,4094.0
12-04 08:29:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2220126208.0,1121832960.0,4369121280.0,25907994624.0,4520.0,4010.0
12-04 08:29:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220249088.0,1121832960.0,4369125376.0,25907867648.0,4598.0,4005.0
12-04 08:29:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220249088.0,1121832960.0,4369125376.0,25907867648.0,4955.0,4863.0
12-04 08:29:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220249088.0,1121832960.0,4369125376.0,25907867648.0,4356.0,3418.0
12-04 08:29:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220249088.0,1121832960.0,4369125376.0,25907867648.0,3802.0,2632.0
12-04 08:29:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,6594.0,7538.0
12-04 08:29:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,3676.0,2524.0
12-04 08:29:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,22446.0,22395.0
12-04 08:29:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,4246.0,3088.0
12-04 08:30:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,4891.0,3938.0
12-04 08:30:01,0.0,0.083,99.833,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,4832.0,3786.0
12-04 08:30:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2220232704.0,1121849344.0,4369125376.0,25907867648.0,4892.0,4278.0
12-04 08:30:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220494848.0,1121849344.0,4369125376.0,25907605504.0,21238.0,19917.0
12-04 08:30:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220486656.0,1121849344.0,4369125376.0,25907613696.0,6614.0,6391.0
12-04 08:30:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220482560.0,1121849344.0,4369129472.0,25907613696.0,5119.0,4138.0
12-04 08:30:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2220478464.0,1121849344.0,4369133568.0,25907613696.0,6290.0,5823.0
12-04 08:30:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220478464.0,1121849344.0,4369133568.0,25907613696.0,5406.0,4340.0
12-04 08:30:08,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2220470272.0,1121857536.0,4369133568.0,25907613696.0,5441.0,4495.0
12-04 08:30:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220470272.0,1121857536.0,4369133568.0,25907613696.0,5789.0,4821.0
12-04 08:30:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220470272.0,1121857536.0,4369133568.0,25907613696.0,4822.0,3415.0
12-04 08:30:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2220470272.0,1121857536.0,4369133568.0,25907613696.0,6065.0,5469.0
12-04 08:30:12,0.251,0.167,99.415,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2220277760.0,1121857536.0,4370755584.0,25906184192.0,2017859.0,101664.0
12-04 08:30:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220138496.0,1121857536.0,4371116032.0,25905963008.0,253044.0,18878.0
12-04 08:30:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2220130304.0,1121865728.0,4371116032.0,25905963008.0,4875.0,4444.0
12-04 08:30:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2220126208.0,1121865728.0,4371120128.0,25905963008.0,6282.0,4617.0
12-04 08:30:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2220126208.0,1121865728.0,4371120128.0,25905963008.0,4158.0,3219.0
12-04 08:30:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2220126208.0,1121865728.0,4371120128.0,25905963008.0,22594.0,22366.0
12-04 08:30:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220126208.0,1121865728.0,4371120128.0,25905963008.0,5306.0,5257.0
12-04 08:30:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220253184.0,1121865728.0,4371120128.0,25905836032.0,5968.0,4788.0
12-04 08:30:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2220244992.0,1121873920.0,4371120128.0,25905836032.0,4980.0,4552.0
12-04 08:30:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2220244992.0,1121873920.0,4371120128.0,25905836032.0,3736.0,2603.0
12-04 08:30:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220244992.0,1121873920.0,4371120128.0,25905836032.0,5900.0,6320.0
12-04 08:30:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220634112.0,1121873920.0,4371120128.0,25905446912.0,4567.0,3876.0
12-04 08:30:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220634112.0,1121873920.0,4371120128.0,25905446912.0,4462.0,4042.0
12-04 08:30:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,2220625920.0,1121873920.0,4371120128.0,25905455104.0,4845.0,4308.0
12-04 08:30:26,0.083,0.167,99.583,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,2220617728.0,1121882112.0,4371120128.0,25905455104.0,4732.0,4187.0
12-04 08:30:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220617728.0,1121882112.0,4371120128.0,25905455104.0,4530.0,3914.0
12-04 08:30:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220617728.0,1121882112.0,4371120128.0,25905455104.0,3938.0,2926.0
12-04 08:30:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220617728.0,1121882112.0,4371120128.0,25905455104.0,3773.0,2566.0
12-04 08:30:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220613632.0,1121882112.0,4371124224.0,25905455104.0,7776.0,9199.0
12-04 08:30:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2220613632.0,1121882112.0,4371124224.0,25905455104.0,5735.0,3598.0
12-04 08:30:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2220605440.0,1121890304.0,4371124224.0,25905455104.0,4163.0,2897.0
12-04 08:30:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220605440.0,1121890304.0,4371124224.0,25905455104.0,21663.0,20953.0
12-04 08:30:34,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2220589056.0,1121890304.0,4372156416.0,25904439296.0,1307525.0,70274.0
12-04 08:30:35,0.084,0.167,99.415,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2220470272.0,1121890304.0,4374261760.0,25902452736.0,2146019.0,114599.0
12-04 08:30:36,0.251,0.167,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2221010944.0,1121890304.0,4375752704.0,25900421120.0,2156976.0,113723.0
12-04 08:30:37,0.251,0.167,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220285952.0,1121890304.0,4378062848.0,25898835968.0,2170184.0,117450.0
12-04 08:30:38,0.167,0.167,99.331,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2220716032.0,1121898496.0,4379529216.0,25896931328.0,2148683.0,116575.0
12-04 08:30:39,0.084,0.084,99.582,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221150208.0,1121898496.0,4381429760.0,25894596608.0,2157138.0,119119.0
12-04 08:30:40,0.335,0.084,99.498,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2220863488.0,1121898496.0,4383334400.0,25892978688.0,2158090.0,113930.0
12-04 08:30:41,0.167,0.167,99.498,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2221162496.0,1121898496.0,4385193984.0,25890820096.0,2156232.0,114446.0
12-04 08:30:42,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220904448.0,1121898496.0,4387102720.0,25889169408.0,2158827.0,114821.0
12-04 08:30:43,0.334,0.083,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220822528.0,1121898496.0,4389527552.0,25886826496.0,2167687.0,112105.0
12-04 08:30:44,0.334,0.251,99.165,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2221350912.0,1121906688.0,4390989824.0,25884827648.0,2156166.0,111473.0
12-04 08:30:45,0.251,0.167,99.498,0.0,0.0,0.084,0.0,22708224.0,0.0,28.0,2221207552.0,1121906688.0,4392878080.0,25883082752.0,2158344.0,109419.0
12-04 08:30:46,0.250,0.334,99.249,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2221514752.0,1121906688.0,4394778624.0,25880875008.0,2160000.0,121550.0
12-04 08:30:47,0.251,0.251,99.415,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2221371392.0,1121906688.0,4396666880.0,25879130112.0,2149677.0,111086.0
12-04 08:30:48,0.167,0.084,99.499,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221461504.0,1121906688.0,4398608384.0,25877098496.0,2165425.0,108937.0
12-04 08:30:49,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221563904.0,1121906688.0,4400443392.0,25875161088.0,2158399.0,113385.0
12-04 08:30:50,0.167,0.334,98.831,0.501,0.0,0.167,0.0,24576.0,0.0,3.0,2221256704.0,1121914880.0,4402757632.0,25873145856.0,2157179.0,114931.0
12-04 08:30:51,0.167,0.334,99.332,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2221838336.0,1121914880.0,4404207616.0,25871114240.0,2158320.0,111676.0
12-04 08:30:52,0.168,0.084,99.748,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2221903872.0,1121914880.0,4406095872.0,25869160448.0,2192611.0,163783.0
12-04 08:30:53,0.500,0.167,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221645824.0,1121914880.0,4408004608.0,25867509760.0,2093810.0,105421.0
12-04 08:30:54,0.167,0.417,99.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2221850624.0,1121914880.0,4409880576.0,25865428992.0,2222099.0,116914.0
12-04 08:30:55,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2221588480.0,1121914880.0,4411760640.0,25863811072.0,2073119.0,107892.0
12-04 08:30:56,0.167,0.251,99.248,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2222096384.0,1121923072.0,4413657088.0,25861398528.0,2243228.0,113960.0
12-04 08:30:57,0.333,0.250,99.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221768704.0,1121923072.0,4415508480.0,25859874816.0,2061263.0,107300.0
12-04 08:30:58,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222280704.0,1121923072.0,4417425408.0,25857445888.0,2250776.0,114132.0
12-04 08:30:59,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221916160.0,1121923072.0,4419313664.0,25855922176.0,2083333.0,107410.0
12-04 08:31:00,0.334,0.250,99.249,0.0,0.0,0.167,0.0,45056.0,0.0,8.0,2221686784.0,1121923072.0,4421451776.0,25854013440.0,2103500.0,107712.0
12-04 08:31:01,0.417,0.250,99.332,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2222321664.0,1121923072.0,4423090176.0,25851740160.0,2284908.0,119588.0
12-04 08:31:02,0.084,0.334,99.248,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2222342144.0,1121931264.0,4424982528.0,25849819136.0,2157980.0,112794.0
12-04 08:31:03,0.334,0.167,99.082,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2222350336.0,1121931264.0,4426887168.0,25847906304.0,2176204.0,128921.0
12-04 08:31:04,0.417,0.167,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222510080.0,1121931264.0,4428759040.0,25845874688.0,2148162.0,115446.0
12-04 08:31:05,0.167,0.250,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2222903296.0,1121931264.0,4430786560.0,25843453952.0,2169378.0,114735.0
12-04 08:31:06,0.167,0.167,99.498,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2222112768.0,1121931264.0,4433100800.0,25841930240.0,2160394.0,117951.0
12-04 08:31:07,0.084,0.251,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222940160.0,1121931264.0,4434558976.0,25839644672.0,2157382.0,111059.0
12-04 08:31:08,0.418,0.167,99.165,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2222948352.0,1121939456.0,4436447232.0,25837740032.0,2178616.0,130462.0
12-04 08:31:09,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222878720.0,1121939456.0,4438343680.0,25835913216.0,2159263.0,116945.0
12-04 08:31:10,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222735360.0,1121939456.0,4440231936.0,25834168320.0,2158203.0,113776.0
12-04 08:31:11,0.167,0.084,99.414,0.0,0.0,0.335,0.0,86016.0,0.0,5.0,2222882816.0,1121939456.0,4442116096.0,25832136704.0,2160701.0,111354.0
12-04 08:31:12,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222727168.0,1121939456.0,4444430336.0,25829978112.0,2158581.0,109286.0
12-04 08:31:13,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2223185920.0,1121939456.0,4445892608.0,25828057088.0,2157325.0,109600.0
12-04 08:31:14,0.251,0.167,99.332,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2222940160.0,1121947648.0,4447780864.0,25826406400.0,2115075.0,107836.0
12-04 08:31:15,0.251,0.084,99.497,0.0,0.0,0.168,0.0,56868864.0,0.0,58.0,2223456256.0,1121947648.0,4449677312.0,25823993856.0,2202073.0,114077.0
12-04 08:31:16,0.251,0.167,99.498,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2223099904.0,1121947648.0,4451557376.0,25822470144.0,2159445.0,116580.0
12-04 08:31:17,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223505408.0,1121947648.0,4453453824.0,25820168192.0,2156474.0,113101.0
12-04 08:31:18,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223276032.0,1121947648.0,4455333888.0,25818517504.0,2162420.0,112987.0
12-04 08:31:19,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223165440.0,1121947648.0,4457222144.0,25816739840.0,2072478.0,105220.0
12-04 08:31:20,0.334,0.250,98.999,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2223570944.0,1121955840.0,4459110400.0,25814437888.0,2244246.0,112129.0
12-04 08:31:21,0.250,0.083,99.332,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2223669248.0,1121955840.0,4460998656.0,25812451328.0,2157391.0,109212.0
12-04 08:31:22,0.334,0.167,99.165,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2223357952.0,1121955840.0,4462895104.0,25810866176.0,2159648.0,112598.0
12-04 08:31:23,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2223353856.0,1121955840.0,4465192960.0,25808572416.0,2157254.0,113766.0
12-04 08:31:24,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223906816.0,1121955840.0,4466671616.0,25806540800.0,2159386.0,110518.0
12-04 08:31:25,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223529984.0,1121955840.0,4468580352.0,25805008896.0,2085827.0,109720.0
12-04 08:31:26,0.251,0.084,99.331,0.167,0.0,0.167,0.0,94208.0,0.0,8.0,2224197632.0,1121964032.0,4470444032.0,25802469376.0,2230744.0,112305.0
12-04 08:31:27,0.334,0.167,99.332,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2223779840.0,1121964032.0,4472385536.0,25800945664.0,2136053.0,110839.0
12-04 08:31:28,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223955968.0,1121964032.0,4474241024.0,25798914048.0,2179797.0,110116.0
12-04 08:31:29,0.250,0.083,99.332,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2224390144.0,1121964032.0,4476108800.0,25796612096.0,2082736.0,106768.0
12-04 08:31:30,0.671,0.168,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2224427008.0,1121964032.0,4477976576.0,25794707456.0,2156802.0,112693.0
12-04 08:31:31,0.250,0.334,99.332,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2224422912.0,1121964032.0,4479885312.0,25792802816.0,2226961.0,118724.0
12-04 08:31:32,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2224496640.0,1121972224.0,4481773568.0,25790832640.0,2076482.0,111231.0
12-04 08:31:33,0.335,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2224193536.0,1121972224.0,4483964928.0,25788944384.0,2262436.0,136346.0
12-04 08:31:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224144384.0,1121972224.0,4484743168.0,25788215296.0,909060.0,48169.0
12-04 08:31:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2224144384.0,1121972224.0,4484743168.0,25788215296.0,5494.0,5453.0
12-04 08:31:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2224140288.0,1121972224.0,4484747264.0,25788215296.0,5630.0,3482.0
12-04 08:31:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224136192.0,1121972224.0,4484751360.0,25788215296.0,3973.0,2748.0
12-04 08:31:38,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2224128000.0,1121980416.0,4484751360.0,25788215296.0,6814.0,7780.0
12-04 08:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224128000.0,1121980416.0,4484751360.0,25788215296.0,4312.0,3220.0
12-04 08:31:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2224128000.0,1121980416.0,4484751360.0,25788215296.0,5420.0,5382.0
12-04 08:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2224128000.0,1121980416.0,4484751360.0,25788215296.0,14805.0,3395.0
12-04 08:31:42,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224279552.0,1121980416.0,4486758400.0,25786056704.0,2500449.0,129856.0
12-04 08:31:43,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224271360.0,1121980416.0,4489060352.0,25783762944.0,2644292.0,153084.0
12-04 08:31:44,0.335,0.251,99.247,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2224279552.0,1121988608.0,4491726848.0,25781080064.0,2879512.0,142275.0
12-04 08:31:45,0.251,0.251,99.248,0.0,0.0,0.251,0.0,43995136.0,0.0,48.0,2224254976.0,1121988608.0,4494036992.0,25778794496.0,2572695.0,132110.0
12-04 08:31:46,0.167,0.251,99.165,0.0,0.0,0.418,0.0,102400.0,0.0,8.0,2224762880.0,1121988608.0,4496195584.0,25776128000.0,2697607.0,135221.0
12-04 08:31:47,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224488448.0,1121988608.0,4498518016.0,25774080000.0,2636066.0,135291.0
12-04 08:31:48,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224771072.0,1121988608.0,4501155840.0,25771159552.0,2844352.0,138560.0
12-04 08:31:49,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224635904.0,1121988608.0,4503736320.0,25768714240.0,2779362.0,147244.0
12-04 08:31:50,0.168,0.251,99.330,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2224746496.0,1121996800.0,4505632768.0,25766699008.0,2488067.0,124331.0
12-04 08:31:51,0.083,0.167,99.583,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2224844800.0,1121996800.0,4507947008.0,25764286464.0,2612270.0,162546.0
12-04 08:31:52,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224803840.0,1121996800.0,4510781440.0,25761492992.0,2890680.0,157775.0
12-04 08:31:53,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224910336.0,1121996800.0,4513103872.0,25759064064.0,2786406.0,151998.0
12-04 08:31:54,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2225348608.0,1121996800.0,4515205120.0,25756524544.0,2508205.0,133680.0
12-04 08:31:55,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2225324032.0,1121996800.0,4517515264.0,25754238976.0,2646634.0,137510.0
12-04 08:31:56,0.083,0.417,99.166,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2224922624.0,1122004992.0,4520210432.0,25751937024.0,2733184.0,149223.0
12-04 08:31:57,0.167,0.251,99.332,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2224996352.0,1122004992.0,4522549248.0,25749524480.0,2873603.0,145427.0
12-04 08:31:58,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225065984.0,1122004992.0,4524638208.0,25747365888.0,2406771.0,115493.0
12-04 08:31:59,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225127424.0,1122004992.0,4527005696.0,25744936960.0,2741605.0,133246.0
12-04 08:32:00,0.252,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2225311744.0,1122004992.0,4529614848.0,25742143488.0,2717267.0,134020.0
12-04 08:32:01,0.251,0.334,99.415,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2225254400.0,1122004992.0,4531990528.0,25739825152.0,2673905.0,152909.0
12-04 08:32:02,0.334,0.250,98.832,0.250,0.0,0.334,0.0,36864.0,0.0,6.0,2225672192.0,1122013184.0,4534341632.0,25737048064.0,2701678.0,137157.0
12-04 08:32:03,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225590272.0,1122013184.0,4536528896.0,25734942720.0,2718819.0,152207.0
12-04 08:32:04,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225864704.0,1122013184.0,4539109376.0,25732087808.0,2857216.0,139549.0
12-04 08:32:05,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2225598464.0,1122013184.0,4541423616.0,25730039808.0,2721441.0,136435.0
12-04 08:32:06,0.250,0.334,99.165,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2226036736.0,1122013184.0,4543524864.0,25727500288.0,2488839.0,130588.0
12-04 08:32:07,0.501,0.084,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225754112.0,1122013184.0,4545839104.0,25725468672.0,2649729.0,135865.0
12-04 08:32:08,0.334,0.250,98.916,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2225909760.0,1122021376.0,4548583424.0,25722560512.0,2841561.0,136696.0
12-04 08:32:09,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225967104.0,1122021376.0,4550840320.0,25720246272.0,2775520.0,135557.0
12-04 08:32:10,0.334,0.167,99.248,0.0,0.0,0.251,0.0,45056.0,0.0,7.0,2225987584.0,1122021376.0,4552970240.0,25718095872.0,2486908.0,128814.0
12-04 08:32:11,0.501,0.250,99.165,0.0,0.0,0.083,0.0,94208.0,0.0,6.0,2226233344.0,1122021376.0,4555280384.0,25715539968.0,2644908.0,150964.0
12-04 08:32:12,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2226061312.0,1122021376.0,4557991936.0,25713000448.0,2866754.0,140042.0
12-04 08:32:13,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2226434048.0,1122021376.0,4560285696.0,25710333952.0,2764528.0,135657.0
12-04 08:32:14,0.251,0.167,99.414,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,2226225152.0,1122029568.0,4562407424.0,25708412928.0,2517415.0,125631.0
12-04 08:32:15,0.251,0.335,99.163,0.0,0.0,0.251,0.0,71233536.0,0.0,71.0,2226274304.0,1122029568.0,4564729856.0,25706041344.0,2598810.0,134804.0
12-04 08:32:16,0.251,0.251,99.331,0.0,0.0,0.167,0.0,110592.0,0.0,8.0,2226364416.0,1122029568.0,4567363584.0,25703317504.0,2870186.0,140754.0
12-04 08:32:17,0.084,0.251,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2226376704.0,1122029568.0,4569669632.0,25700999168.0,2579837.0,126436.0
12-04 08:32:18,0.167,0.250,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2226495488.0,1122029568.0,4572073984.0,25698476032.0,2686778.0,127489.0
12-04 08:32:19,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2226864128.0,1122029568.0,4574117888.0,25696063488.0,2609214.0,127121.0
12-04 08:32:20,0.251,0.251,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2226515968.0,1122037760.0,4576870400.0,25693650944.0,2874031.0,146897.0
12-04 08:32:21,0.334,0.251,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2226634752.0,1122037760.0,4579180544.0,25691222016.0,2778139.0,142794.0
12-04 08:32:22,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227068928.0,1122037760.0,4581285888.0,25688682496.0,2507458.0,126038.0
12-04 08:32:23,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2227175424.0,1122037760.0,4583600128.0,25686261760.0,2640750.0,135749.0
12-04 08:32:24,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2227154944.0,1122037760.0,4586303488.0,25683578880.0,2833034.0,131521.0
12-04 08:32:25,0.500,0.250,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2227265536.0,1122037760.0,4588605440.0,25681166336.0,2775644.0,138535.0
12-04 08:32:26,0.251,0.167,99.247,0.167,0.0,0.167,0.0,94208.0,0.0,7.0,2227527680.0,1122045952.0,4590780416.0,25678721024.0,2496782.0,123984.0
12-04 08:32:27,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227392512.0,1122045952.0,4593049600.0,25676587008.0,2615313.0,133425.0
12-04 08:32:28,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227363840.0,1122045952.0,4595871744.0,25673793536.0,2748322.0,136770.0
12-04 08:32:29,0.335,0.084,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2227490816.0,1122045952.0,4598157312.0,25671380992.0,2665655.0,133940.0
12-04 08:32:30,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2227515392.0,1122045952.0,4600561664.0,25668952064.0,2751814.0,135862.0
12-04 08:32:31,0.335,0.084,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2227355648.0,1122045952.0,4602818560.0,25666854912.0,2601222.0,121700.0
12-04 08:32:32,0.500,0.250,98.917,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2227556352.0,1122054144.0,4605337600.0,25664126976.0,2745466.0,135148.0
12-04 08:32:33,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2227572736.0,1122054144.0,4607623168.0,25661825024.0,2684264.0,152387.0
12-04 08:32:34,0.084,0.334,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2227683328.0,1122054144.0,4609925120.0,25659412480.0,2712129.0,138467.0
12-04 08:32:35,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2227679232.0,1122054144.0,4612341760.0,25656999936.0,2656828.0,131915.0
12-04 08:32:36,0.335,0.084,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2227867648.0,1122054144.0,4614742016.0,25654411264.0,2705102.0,133261.0
12-04 08:32:37,0.168,0.084,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2227798016.0,1122054144.0,4617064448.0,25652158464.0,2894389.0,146093.0
12-04 08:32:38,0.335,0.168,99.330,0.168,0.0,0.0,0.0,24576.0,0.0,3.0,2227961856.0,1122062336.0,4619177984.0,25649872896.0,2503176.0,145511.0
12-04 08:32:39,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2227941376.0,1122062336.0,4621500416.0,25647570944.0,2572300.0,129460.0
12-04 08:32:40,0.417,0.167,99.082,0.0,0.0,0.334,0.0,57344.0,0.0,4.0,2227933184.0,1122062336.0,4624175104.0,25644904448.0,2895779.0,140039.0
12-04 08:32:41,0.334,0.167,99.247,0.0,0.0,0.251,0.0,57344.0,0.0,3.0,2227912704.0,1122062336.0,4626513920.0,25642586112.0,2798722.0,142350.0
12-04 08:32:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2228113408.0,1122062336.0,4626661376.0,25642237952.0,25732.0,4810.0
12-04 08:32:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227994624.0,1122062336.0,4626661376.0,25642356736.0,3842.0,2681.0
12-04 08:32:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2227986432.0,1122070528.0,4626661376.0,25642356736.0,6830.0,5279.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,62775296.0,0.0,72.0,2227978240.0,1122070528.0,4626661376.0,25642364928.0,4401.0,3623.0
12-04 08:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2227978240.0,1122070528.0,4626661376.0,25642364928.0,5120.0,5041.0
12-04 08:32:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227978240.0,1122070528.0,4626661376.0,25642364928.0,4456.0,3803.0
12-04 08:32:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227978240.0,1122070528.0,4626661376.0,25642364928.0,3983.0,2950.0
12-04 08:32:49,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227744768.0,1122070528.0,4627910656.0,25641349120.0,1355148.0,73934.0
12-04 08:32:50,0.251,0.167,99.415,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2227761152.0,1122078720.0,4630560768.0,25638674432.0,3152900.0,157793.0
12-04 08:32:51,0.167,0.334,99.248,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2228088832.0,1122078720.0,4632899584.0,25636007936.0,2780605.0,151745.0
12-04 08:32:52,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2228404224.0,1122078720.0,4636282880.0,25632309248.0,3626027.0,157924.0
12-04 08:32:53,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2228281344.0,1122078720.0,4638818304.0,25629896704.0,2812640.0,125842.0
12-04 08:32:54,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2228203520.0,1122078720.0,4641558528.0,25627234304.0,3466564.0,167442.0
12-04 08:32:55,0.084,0.502,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228187136.0,1122078720.0,4644118528.0,25624690688.0,2804842.0,133385.0
12-04 08:32:56,0.418,0.167,99.247,0.084,0.0,0.084,0.0,98304.0,0.0,7.0,2228809728.0,1122086912.0,4647186432.0,25620992000.0,3432817.0,157870.0
12-04 08:32:57,0.250,0.167,99.165,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2228523008.0,1122086912.0,4650012672.0,25618452480.0,3084638.0,137013.0
12-04 08:32:58,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2229035008.0,1122086912.0,4653072384.0,25614880768.0,3606855.0,174078.0
12-04 08:32:59,0.167,0.417,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2228752384.0,1122086912.0,4655513600.0,25612722176.0,2784851.0,126309.0
12-04 08:33:00,0.335,0.084,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2228621312.0,1122086912.0,4658638848.0,25609728000.0,3433292.0,164928.0
12-04 08:33:01,0.335,0.084,99.413,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2228088832.0,1122086912.0,4661526528.0,25607372800.0,3192198.0,154313.0
12-04 08:33:02,0.251,0.084,99.330,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2228158464.0,1122095104.0,4664385536.0,25604435968.0,2986980.0,140951.0
12-04 08:33:03,0.501,0.417,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228154368.0,1122095104.0,4667265024.0,25601560576.0,3343939.0,177273.0
12-04 08:33:04,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2228248576.0,1122095104.0,4669915136.0,25598816256.0,3090004.0,146476.0
12-04 08:33:05,0.417,0.417,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2228465664.0,1122095104.0,4672610304.0,25595904000.0,3295667.0,161595.0
12-04 08:33:06,0.251,0.251,99.247,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2228731904.0,1122095104.0,4675567616.0,25592680448.0,3419299.0,163914.0
12-04 08:33:07,0.418,0.167,99.414,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2228932608.0,1122095104.0,4678033408.0,25590013952.0,2892766.0,136807.0
12-04 08:33:08,0.417,0.167,98.998,0.167,0.0,0.250,0.0,24576.0,0.0,3.0,2228461568.0,1122103296.0,4681502720.0,25587007488.0,3429947.0,173897.0
12-04 08:33:09,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2228670464.0,1122103296.0,4684103680.0,25584197632.0,3245075.0,155775.0
12-04 08:33:10,0.417,0.417,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2228789248.0,1122103296.0,4686905344.0,25581277184.0,2955985.0,139386.0
12-04 08:33:11,0.585,0.167,98.997,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2228670464.0,1122103296.0,4689723392.0,25578577920.0,3359303.0,164587.0
12-04 08:33:12,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228690944.0,1122103296.0,4692606976.0,25575673856.0,3201031.0,151281.0
12-04 08:33:13,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2228989952.0,1122103296.0,4695228416.0,25572753408.0,3301176.0,155277.0
12-04 08:33:14,0.167,0.417,98.999,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2229186560.0,1122111488.0,4698087424.0,25569689600.0,3181680.0,151080.0
12-04 08:33:15,0.334,0.250,98.999,0.0,0.0,0.417,0.0,20480.0,0.0,1.0,2229145600.0,1122111488.0,4701081600.0,25566736384.0,3159758.0,144625.0
12-04 08:33:16,0.168,0.168,99.414,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2229145600.0,1122111488.0,4703842304.0,25563975680.0,3241394.0,146903.0
12-04 08:33:17,0.334,0.167,99.165,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2229178368.0,1122111488.0,4707127296.0,25560657920.0,3426351.0,153372.0
12-04 08:33:18,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2229780480.0,1122111488.0,4709191680.0,25557991424.0,2822623.0,142223.0
12-04 08:33:19,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229522432.0,1122111488.0,4712468480.0,25554972672.0,3489177.0,158305.0
12-04 08:33:20,0.417,0.250,98.583,0.250,0.0,0.500,0.0,87621632.0,0.0,95.0,2229841920.0,1122119680.0,4715233280.0,25551880192.0,3266448.0,154662.0
12-04 08:33:21,0.251,0.167,99.248,0.0,0.0,0.334,0.0,114688.0,0.0,9.0,2229542912.0,1122119680.0,4717944832.0,25549467648.0,2879967.0,138206.0
12-04 08:33:22,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2229555200.0,1122119680.0,4721377280.0,25546022912.0,3808290.0,171170.0
12-04 08:33:23,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2229612544.0,1122119680.0,4723613696.0,25543729152.0,2669775.0,126722.0
12-04 08:33:24,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2229399552.0,1122119680.0,4727017472.0,25540538368.0,3718113.0,164001.0
12-04 08:33:25,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2229874688.0,1122119680.0,4729208832.0,25537871872.0,2745937.0,132239.0
12-04 08:33:26,0.334,0.167,99.331,0.084,0.0,0.084,0.0,98304.0,0.0,7.0,2229960704.0,1122127872.0,4732321792.0,25534664704.0,3325361.0,174573.0
12-04 08:33:27,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230312960.0,1122127872.0,4735127552.0,25531506688.0,3271515.0,170930.0
12-04 08:33:28,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2230312960.0,1122127872.0,4737921024.0,25528713216.0,3162058.0,182232.0
12-04 08:33:29,0.084,0.168,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2230857728.0,1122127872.0,4740702208.0,25525387264.0,3263015.0,147372.0
12-04 08:33:30,0.919,0.334,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2231504896.0,1122127872.0,4743499776.0,25521942528.0,3298894.0,162308.0
12-04 08:33:31,0.251,0.251,99.414,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2231480320.0,1122127872.0,4746412032.0,25519054848.0,3074153.0,145305.0
12-04 08:33:32,0.251,0.334,99.164,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2231717888.0,1122136064.0,4749422592.0,25515798528.0,3375307.0,154306.0
12-04 08:33:33,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2231488512.0,1122136064.0,4752125952.0,25513324544.0,2947125.0,151578.0
12-04 08:33:34,0.168,0.168,99.330,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2231603200.0,1122136064.0,4754776064.0,25510559744.0,3296886.0,166080.0
12-04 08:33:35,0.167,0.502,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2231521280.0,1122136064.0,4757696512.0,25507721216.0,3066827.0,147080.0
12-04 08:33:36,0.335,0.168,99.414,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2231889920.0,1122136064.0,4760502272.0,25504546816.0,3431735.0,168918.0
12-04 08:33:37,0.335,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2231971840.0,1122136064.0,4763230208.0,25501736960.0,3156785.0,150482.0
12-04 08:33:38,0.334,0.334,98.998,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2232324096.0,1122144256.0,4765794304.0,25498812416.0,3013618.0,142836.0
12-04 08:33:39,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2232086528.0,1122144256.0,4768948224.0,25495896064.0,3296492.0,154179.0
12-04 08:33:40,0.335,0.251,99.247,0.0,0.0,0.167,0.0,53248.0,0.0,5.0,2232172544.0,1122144256.0,4772085760.0,25492672512.0,3387533.0,162649.0
12-04 08:33:41,0.167,0.335,99.247,0.0,0.0,0.251,0.0,57344.0,0.0,3.0,2232549376.0,1122144256.0,4774248448.0,25490132992.0,2912527.0,147655.0
12-04 08:33:42,0.418,0.167,99.080,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2232557568.0,1122144256.0,4777463808.0,25486909440.0,3431981.0,159504.0
12-04 08:33:43,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2232942592.0,1122144256.0,4780441600.0,25483546624.0,3211702.0,156160.0
12-04 08:33:44,0.251,0.335,99.163,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2233028608.0,1122152448.0,4783394816.0,25480499200.0,3121174.0,152263.0
12-04 08:33:45,0.251,0.418,98.997,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2233024512.0,1122152448.0,4786180096.0,25477718016.0,3390215.0,167168.0
12-04 08:33:46,0.334,0.334,99.165,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2233065472.0,1122152448.0,4788961280.0,25474895872.0,3008490.0,145948.0
12-04 08:33:47,0.084,0.168,99.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2233102336.0,1122152448.0,4791734272.0,25472086016.0,3300935.0,157486.0
12-04 08:33:48,0.251,0.167,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2233163776.0,1122152448.0,4794593280.0,25469165568.0,3308571.0,152284.0
12-04 08:33:49,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2233327616.0,1122152448.0,4796588032.0,25467006976.0,2380949.0,117368.0
12-04 08:33:50,0.0,0.083,99.666,0.167,0.0,0.083,0.0,82591744.0,0.0,83.0,2233344000.0,1122160640.0,4796817408.0,25466753024.0,4692.0,4072.0
12-04 08:33:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2233470976.0,1122160640.0,4796817408.0,25466626048.0,23602.0,21944.0
12-04 08:33:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2233470976.0,1122160640.0,4796817408.0,25466626048.0,4872.0,4365.0
12-04 08:33:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233470976.0,1122160640.0,4796817408.0,25466626048.0,21966.0,21157.0
12-04 08:33:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233470976.0,1122160640.0,4796817408.0,25466626048.0,4442.0,3411.0
12-04 08:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,2233470976.0,1122160640.0,4796817408.0,25466626048.0,3936.0,2785.0
12-04 08:33:56,0.0,0.083,99.666,0.167,0.0,0.083,0.0,98304.0,0.0,8.0,2233462784.0,1122168832.0,4796817408.0,25466626048.0,4698.0,4028.0
12-04 08:33:57,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2233864192.0,1122168832.0,4798750720.0,25464291328.0,2352549.0,125024.0
12-04 08:33:58,0.084,0.084,99.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2233462784.0,1122168832.0,4801531904.0,25461911552.0,3050219.0,155282.0
12-04 08:33:59,0.084,0.251,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2233962496.0,1122168832.0,4804333568.0,25458610176.0,3328056.0,156304.0
12-04 08:34:00,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2233851904.0,1122168832.0,4807634944.0,25455419392.0,3454243.0,151305.0
12-04 08:34:01,0.418,0.335,99.247,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2233937920.0,1122168832.0,4810502144.0,25452466176.0,3649824.0,167472.0
12-04 08:34:02,0.167,0.334,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2233909248.0,1122177024.0,4813680640.0,25449308160.0,3071107.0,137029.0
12-04 08:34:03,0.419,0.252,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234204160.0,1122177024.0,4817084416.0,25445609472.0,3845350.0,194251.0
12-04 08:34:04,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2234372096.0,1122177024.0,4819955712.0,25442570240.0,3203530.0,148115.0
12-04 08:34:05,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2234667008.0,1122177024.0,4823105536.0,25439125504.0,3922627.0,168309.0
12-04 08:34:06,0.168,0.168,99.581,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2234474496.0,1122177024.0,4825829376.0,25436594176.0,2960077.0,137470.0
12-04 08:34:07,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2234642432.0,1122177024.0,4826931200.0,25435324416.0,1136163.0,54517.0
12-04 08:34:08,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2234634240.0,1122185216.0,4826931200.0,25435324416.0,113801.0,8430.0
12-04 08:34:09,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2234462208.0,1122185216.0,4829278208.0,25433149440.0,2657904.0,133733.0
12-04 08:34:10,0.336,0.168,99.161,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2234712064.0,1122185216.0,4835774464.0,25426403328.0,7135052.0,229021.0
12-04 08:34:11,0.334,0.584,98.916,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2234843136.0,1122185216.0,4839833600.0,25422213120.0,4598831.0,171361.0
12-04 08:34:12,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2234769408.0,1122185216.0,4844433408.0,25417687040.0,4949899.0,183680.0
12-04 08:34:13,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235379712.0,1122185216.0,4847312896.0,25414197248.0,3734663.0,173748.0
12-04 08:34:14,0.335,0.167,99.163,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2235367424.0,1122193408.0,4850380800.0,25411133440.0,3241888.0,161172.0
12-04 08:34:15,0.334,0.251,99.081,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2235060224.0,1122193408.0,4853673984.0,25408147456.0,3628254.0,168440.0
12-04 08:34:16,0.335,0.167,99.247,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2235256832.0,1122193408.0,4856586240.0,25405038592.0,3418380.0,164540.0
12-04 08:34:17,0.167,0.251,99.331,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2235691008.0,1122193408.0,4859596800.0,25401593856.0,3555383.0,169233.0
12-04 08:34:18,0.418,0.167,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2235764736.0,1122193408.0,4862730240.0,25398386688.0,3477512.0,159855.0
12-04 08:34:19,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2235457536.0,1122193408.0,4865593344.0,25395830784.0,3345382.0,158728.0
12-04 08:34:20,0.251,0.334,98.997,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2235547648.0,1122201600.0,4868636672.0,25392689152.0,3452104.0,164928.0
12-04 08:34:21,0.334,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2235768832.0,1122201600.0,4871766016.0,25389338624.0,3482762.0,161958.0
12-04 08:34:22,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235609088.0,1122201600.0,4874559488.0,25386704896.0,3045101.0,142850.0
12-04 08:34:23,0.334,0.500,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2236522496.0,1122201600.0,4877209600.0,25383141376.0,3029349.0,149852.0
12-04 08:34:24,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236641280.0,1122201600.0,4880789504.0,25379442688.0,4113948.0,183435.0
12-04 08:34:25,0.251,0.335,99.246,0.0,0.0,0.168,0.0,86417408.0,0.0,84.0,2236792832.0,1122201600.0,4883812352.0,25376268288.0,3600589.0,168085.0
12-04 08:34:26,0.335,0.335,99.079,0.167,0.0,0.084,0.0,126976.0,0.0,10.0,2236940288.0,1122209792.0,4887109632.0,25372815360.0,3559404.0,163871.0
12-04 08:34:27,0.251,0.251,99.330,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2236706816.0,1122209792.0,4890136576.0,25370021888.0,3531112.0,161151.0
12-04 08:34:28,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236702720.0,1122209792.0,4893347840.0,25366814720.0,3314744.0,159578.0
12-04 08:34:29,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236776448.0,1122209792.0,4896559104.0,25363529728.0,3702450.0,170598.0
12-04 08:34:30,0.335,0.251,99.330,0.0,0.0,0.084,0.0,36864.0,0.0,7.0,2237423616.0,1122209792.0,4899340288.0,25360101376.0,3458549.0,165592.0
12-04 08:34:31,0.168,0.251,99.413,0.0,0.0,0.168,0.0,81920.0,0.0,6.0,2237026304.0,1122209792.0,4902531072.0,25357307904.0,3424869.0,162660.0
12-04 08:34:32,0.168,0.251,99.079,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2237390848.0,1122217984.0,4905553920.0,25353912320.0,3537432.0,169448.0
12-04 08:34:33,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2237100032.0,1122217984.0,4908814336.0,25350942720.0,3507025.0,186089.0
12-04 08:34:34,0.168,0.168,99.330,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2237607936.0,1122217984.0,4911575040.0,25347674112.0,3448992.0,163427.0
12-04 08:34:35,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2237366272.0,1122217984.0,4914483200.0,25345007616.0,3186911.0,165379.0
12-04 08:34:36,0.334,0.334,99.080,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2237329408.0,1122217984.0,4917710848.0,25341816832.0,3695556.0,175446.0
12-04 08:34:37,0.168,0.168,99.330,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2237526016.0,1122217984.0,4920913920.0,25338417152.0,3531560.0,164021.0
12-04 08:34:38,0.251,0.502,98.997,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2237779968.0,1122226176.0,4923777024.0,25335291904.0,3517938.0,189303.0
12-04 08:34:39,0.251,0.502,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2237444096.0,1122226176.0,4927127552.0,25332277248.0,3582784.0,165408.0
12-04 08:34:40,0.334,0.417,99.082,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2237632512.0,1122226176.0,4930129920.0,25329086464.0,3262750.0,157579.0
12-04 08:34:41,0.418,0.251,99.164,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2237632512.0,1122226176.0,4933275648.0,25325940736.0,3677904.0,176322.0
12-04 08:34:42,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2237722624.0,1122226176.0,4936261632.0,25322864640.0,3381664.0,160140.0
12-04 08:34:43,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2237579264.0,1122226176.0,4939214848.0,25320054784.0,3595107.0,168121.0
12-04 08:34:44,0.251,0.335,99.163,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2237706240.0,1122234368.0,4942127104.0,25317007360.0,3293668.0,155389.0
12-04 08:34:45,0.251,0.251,99.331,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2237779968.0,1122234368.0,4945371136.0,25313689600.0,3642481.0,173081.0
12-04 08:34:46,0.167,0.334,99.164,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2237399040.0,1122234368.0,4948672512.0,25310769152.0,3327362.0,154421.0
12-04 08:34:47,0.583,0.250,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2237743104.0,1122234368.0,4951678976.0,25307418624.0,3603324.0,172444.0
12-04 08:34:48,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2237960192.0,1122234368.0,4954574848.0,25304305664.0,3476239.0,161682.0
12-04 08:34:49,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2237497344.0,1122234368.0,4957798400.0,25301544960.0,3313391.0,153736.0
12-04 08:34:50,0.084,0.335,99.246,0.0,0.0,0.335,0.0,12288.0,0.0,2.0,2237652992.0,1122242560.0,4960759808.0,25298419712.0,3559692.0,173809.0
12-04 08:34:51,0.334,0.418,99.081,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2237583360.0,1122242560.0,4964069376.0,25295179776.0,3617564.0,175630.0
12-04 08:34:52,0.501,0.334,98.998,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2238214144.0,1122242560.0,4967071744.0,25291546624.0,3342189.0,157466.0
12-04 08:34:53,0.252,0.084,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2238205952.0,1122242560.0,4970254336.0,25288372224.0,3542047.0,164848.0
12-04 08:34:54,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2237726720.0,1122242560.0,4973670400.0,25285435392.0,3609097.0,168668.0
12-04 08:34:55,0.335,0.335,99.162,0.0,0.0,0.168,0.0,70189056.0,0.0,67.0,2238246912.0,1122242560.0,4976357376.0,25282228224.0,3429242.0,170894.0
12-04 08:34:56,0.168,0.251,99.246,0.251,0.0,0.084,0.0,22315008.0,0.0,34.0,2238095360.0,1122250752.0,4979769344.0,25278959616.0,3551992.0,158529.0
12-04 08:34:57,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2238283776.0,1122250752.0,4982517760.0,25276022784.0,3209495.0,154114.0
12-04 08:34:58,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2238660608.0,1122250752.0,4985569280.0,25272594432.0,3642716.0,172718.0
12-04 08:34:59,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2238734336.0,1122250752.0,4988465152.0,25269624832.0,3483153.0,169796.0
12-04 08:35:00,0.418,0.335,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2238427136.0,1122250752.0,4991787008.0,25266610176.0,3485285.0,157252.0
12-04 08:35:01,0.334,0.334,98.915,0.0,0.0,0.417,0.0,77824.0,0.0,5.0,2238341120.0,1122250752.0,4994969600.0,25263513600.0,3481266.0,167755.0
12-04 08:35:02,0.335,0.251,99.162,0.168,0.0,0.084,0.0,24576.0,0.0,5.0,2238652416.0,1122258944.0,4998189056.0,25259974656.0,3586763.0,172613.0
12-04 08:35:03,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2238861312.0,1122258944.0,5001019392.0,25256935424.0,3294684.0,174850.0
12-04 08:35:04,0.167,0.418,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2239201280.0,1122258944.0,5004029952.0,25253584896.0,3651691.0,175504.0
12-04 08:35:05,0.251,0.251,99.247,0.0,0.0,0.251,0.0,45056.0,0.0,8.0,2239262720.0,1122258944.0,5006888960.0,25250664448.0,3344429.0,159533.0
12-04 08:35:06,0.584,0.334,98.831,0.0,0.0,0.250,0.0,98304.0,0.0,6.0,2239426560.0,1122258944.0,5010518016.0,25246871552.0,3625299.0,171069.0
12-04 08:35:07,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2240200704.0,1122258944.0,5012910080.0,25243705344.0,3163559.0,153198.0
12-04 08:35:08,0.168,0.252,99.077,0.419,0.0,0.084,0.0,12288.0,0.0,2.0,2240356352.0,1122267136.0,5016223744.0,25240227840.0,3598852.0,171657.0
12-04 08:35:09,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2240585728.0,1122267136.0,5019262976.0,25236959232.0,3552343.0,177759.0
12-04 08:35:10,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2240159744.0,1122267136.0,5022736384.0,25233911808.0,3577849.0,172024.0
12-04 08:35:11,0.335,0.084,99.330,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2240229376.0,1122267136.0,5025857536.0,25230721024.0,3519364.0,162335.0
12-04 08:35:12,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2240409600.0,1122267136.0,5028724736.0,25227673600.0,3368451.0,163646.0
12-04 08:35:13,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240548864.0,1122267136.0,5031649280.0,25224609792.0,3595442.0,165874.0
12-04 08:35:14,0.501,0.167,99.081,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2240626688.0,1122275328.0,5034610688.0,25221562368.0,3370797.0,157482.0
12-04 08:35:15,0.335,0.335,99.163,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2240503808.0,1122275328.0,5038161920.0,25218134016.0,3684821.0,171469.0
12-04 08:35:16,0.334,0.334,99.165,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2240675840.0,1122275328.0,5040738304.0,25215385600.0,3181738.0,152951.0
12-04 08:35:17,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240606208.0,1122275328.0,5044297728.0,25211895808.0,3751067.0,168516.0
12-04 08:35:18,0.334,0.502,96.906,2.090,0.0,0.167,0.0,69410816.0,0.0,75.0,2240307200.0,1122275328.0,5046870016.0,25209622528.0,3388125.0,169625.0
12-04 08:35:19,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241036288.0,1122275328.0,5049995264.0,25205768192.0,3578796.0,179196.0
12-04 08:35:20,0.335,0.251,99.163,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2241130496.0,1122283520.0,5052592128.0,25203068928.0,3159100.0,152514.0
12-04 08:35:21,0.334,0.334,99.081,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2241036288.0,1122283520.0,5056004096.0,25199751168.0,3605284.0,165486.0
12-04 08:35:22,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2240974848.0,1122283520.0,5059244032.0,25196572672.0,3579911.0,180530.0
12-04 08:35:23,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241572864.0,1122283520.0,5062021120.0,25193197568.0,3381382.0,161064.0
12-04 08:35:24,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241388544.0,1122283520.0,5065277440.0,25190125568.0,3451018.0,164692.0
12-04 08:35:25,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2241822720.0,1122283520.0,5068099584.0,25186869248.0,3401451.0,168455.0
12-04 08:35:26,0.251,0.167,99.163,0.084,0.0,0.335,0.0,94208.0,0.0,7.0,2241503232.0,1122291712.0,5071392768.0,25183887360.0,3442386.0,168911.0
12-04 08:35:27,0.334,0.334,99.164,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2241540096.0,1122291712.0,5074419712.0,25180823552.0,3595734.0,171991.0
12-04 08:35:28,0.167,0.501,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2241941504.0,1122291712.0,5077385216.0,25177456640.0,3504054.0,168760.0
12-04 08:35:29,0.251,0.167,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2241826816.0,1122291712.0,5080481792.0,25174474752.0,3446271.0,163500.0
12-04 08:35:30,1.003,0.251,98.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241978368.0,1122291712.0,5083639808.0,25171165184.0,3462900.0,163473.0
12-04 08:35:31,0.334,0.250,98.999,0.0,0.0,0.417,0.0,90112.0,0.0,5.0,2241871872.0,1122291712.0,5086793728.0,25168117760.0,3492176.0,161458.0
12-04 08:35:32,0.168,0.335,98.911,0.251,0.0,0.335,0.0,24576.0,0.0,3.0,2241966080.0,1122299904.0,5089755136.0,25165053952.0,3493025.0,168269.0
12-04 08:35:33,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2242363392.0,1122299904.0,5092786176.0,25161625600.0,3551487.0,183815.0
12-04 08:35:34,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2242179072.0,1122299904.0,5095972864.0,25158623232.0,3541450.0,173148.0
12-04 08:35:35,0.168,0.335,99.246,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2242629632.0,1122299904.0,5098885120.0,25155260416.0,3492167.0,161183.0
12-04 08:35:36,0.250,0.334,99.083,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2242220032.0,1122299904.0,5102026752.0,25152528384.0,3289102.0,156232.0
12-04 08:35:37,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2242756608.0,1122299904.0,5105123328.0,25148895232.0,3669999.0,166702.0
12-04 08:35:38,0.251,0.168,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2242449408.0,1122308096.0,5108281344.0,25146036224.0,3425740.0,164464.0
12-04 08:35:39,0.502,0.084,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2242342912.0,1122308096.0,5111545856.0,25142878208.0,3610944.0,161304.0
12-04 08:35:40,0.084,0.336,99.413,0.0,0.0,0.168,0.0,126976.0,0.0,18.0,2242822144.0,1122308096.0,5114208256.0,25139736576.0,3343250.0,157339.0
12-04 08:35:41,0.251,0.251,99.247,0.0,0.0,0.251,0.0,65536.0,0.0,3.0,2242916352.0,1122308096.0,5117304832.0,25136545792.0,3519060.0,165695.0
12-04 08:35:42,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2242895872.0,1122308096.0,5120372736.0,25133498368.0,3403619.0,168377.0
12-04 08:35:43,0.250,0.667,98.832,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2243493888.0,1122308096.0,5123710976.0,25129562112.0,3593407.0,167437.0
12-04 08:35:44,0.417,0.334,98.749,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2243956736.0,1122316288.0,5126430720.0,25126371328.0,3367215.0,155270.0
12-04 08:35:45,0.251,0.335,99.330,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2243641344.0,1122316288.0,5129285632.0,25123831808.0,3263220.0,151642.0
12-04 08:35:46,0.334,0.418,99.165,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2244055040.0,1122316288.0,5132570624.0,25120133120.0,3745167.0,167540.0
12-04 08:35:47,0.251,0.084,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244026368.0,1122316288.0,5135646720.0,25117085696.0,3333513.0,150230.0
12-04 08:35:48,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2244071424.0,1122316288.0,5138665472.0,25114021888.0,3474384.0,154529.0
12-04 08:35:49,0.333,0.416,98.834,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2243969024.0,1122316288.0,5141942272.0,25110847488.0,3526342.0,177571.0
12-04 08:35:50,0.335,0.418,98.996,0.084,0.0,0.167,0.0,48414720.0,0.0,52.0,2244313088.0,1122324480.0,5144924160.0,25107513344.0,3530007.0,165355.0
12-04 08:35:51,0.335,0.251,99.247,0.0,0.0,0.167,0.0,51830784.0,0.0,59.0,2244538368.0,1122324480.0,5148000256.0,25104211968.0,3548090.0,161736.0
12-04 08:35:52,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244440064.0,1122324480.0,5151113216.0,25101197312.0,3401249.0,165152.0
12-04 08:35:53,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244419584.0,1122324480.0,5154197504.0,25098133504.0,3547382.0,168353.0
12-04 08:35:54,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2244587520.0,1122324480.0,5157203968.0,25094959104.0,3464903.0,161488.0
12-04 08:35:55,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244440064.0,1122324480.0,5160652800.0,25091657728.0,3663375.0,177392.0
12-04 08:35:56,0.334,0.251,99.164,0.167,0.0,0.084,0.0,94208.0,0.0,7.0,2244751360.0,1122332672.0,5163302912.0,25088688128.0,3147821.0,148303.0
12-04 08:35:57,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2244808704.0,1122332672.0,5165244416.0,25086689280.0,1916210.0,86377.0
12-04 08:35:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2244808704.0,1122332672.0,5165244416.0,25086689280.0,21580.0,20682.0
12-04 08:35:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2244808704.0,1122332672.0,5165244416.0,25086689280.0,7193.0,5983.0
12-04 08:36:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2244808704.0,1122332672.0,5165244416.0,25086689280.0,3883.0,2830.0
12-04 08:36:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2244808704.0,1122332672.0,5165244416.0,25086689280.0,5830.0,6141.0
12-04 08:36:02,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2244800512.0,1122340864.0,5165244416.0,25086689280.0,4044.0,2925.0
12-04 08:36:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245562368.0,1122340864.0,5165244416.0,25085927424.0,21159.0,19996.0
12-04 08:36:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245562368.0,1122340864.0,5165244416.0,25085927424.0,5100.0,3780.0
12-04 08:36:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245558272.0,1122340864.0,5165248512.0,25085927424.0,6648.0,6683.0
12-04 08:36:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2245558272.0,1122340864.0,5165248512.0,25085927424.0,23296.0,22886.0
12-04 08:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245554176.0,1122340864.0,5165252608.0,25085927424.0,5340.0,4341.0
12-04 08:36:08,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2245545984.0,1122349056.0,5165252608.0,25085927424.0,23951.0,23943.0
12-04 08:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245545984.0,1122349056.0,5165252608.0,25085927424.0,5114.0,4141.0
12-04 08:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245545984.0,1122349056.0,5165252608.0,25085927424.0,4722.0,3324.0
12-04 08:36:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2245545984.0,1122349056.0,5165252608.0,25085927424.0,4431.0,2972.0
12-04 08:36:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245545984.0,1122349056.0,5165252608.0,25085927424.0,6170.0,5740.0
12-04 08:36:13,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2245414912.0,1122349056.0,5166145536.0,25085165568.0,908846.0,48047.0
12-04 08:36:14,0.334,0.167,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2245517312.0,1122357248.0,5168590848.0,25082609664.0,2926155.0,142606.0
12-04 08:36:15,0.251,0.335,99.246,0.0,0.0,0.168,0.0,61440.0,0.0,8.0,2245451776.0,1122357248.0,5172056064.0,25079209984.0,3731487.0,161971.0
12-04 08:36:16,0.167,0.0,99.749,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2245816320.0,1122357248.0,5173878784.0,25077022720.0,2430124.0,92493.0
12-04 08:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245857280.0,1122357248.0,5174091776.0,25076768768.0,4812.0,4390.0
12-04 08:36:18,0.167,0.167,99.499,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2245746688.0,1122357248.0,5175140352.0,25075830784.0,1380395.0,68617.0
12-04 08:36:19,0.335,0.418,98.745,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2246070272.0,1122357248.0,5180751872.0,25069895680.0,6379091.0,255259.0
12-04 08:36:20,0.504,0.168,98.908,0.168,0.0,0.252,0.0,36438016.0,0.0,39.0,2246152192.0,1122365440.0,5186138112.0,25064419328.0,5893488.0,209461.0
12-04 08:36:21,0.334,0.500,98.916,0.0,0.0,0.250,0.0,4222976.0,0.0,12.0,2246094848.0,1122365440.0,5191417856.0,25059196928.0,5555102.0,190294.0
12-04 08:36:22,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2246250496.0,1122365440.0,5194547200.0,25055911936.0,3540631.0,154702.0
12-04 08:36:23,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246299648.0,1122365440.0,5198196736.0,25052213248.0,4157174.0,186529.0
12-04 08:36:24,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2246270976.0,1122365440.0,5202034688.0,25048403968.0,4188452.0,169202.0
12-04 08:36:25,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2246860800.0,1122365440.0,5204795392.0,25045053440.0,3305468.0,153721.0
12-04 08:36:26,0.251,0.167,99.247,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2246623232.0,1122373632.0,5208039424.0,25042038784.0,3609369.0,152392.0
12-04 08:36:27,0.502,0.251,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2246885376.0,1122373632.0,5211602944.0,25038213120.0,3974592.0,184477.0
12-04 08:36:28,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246713344.0,1122373632.0,5214822400.0,25035165696.0,3414265.0,160623.0
12-04 08:36:29,0.333,0.500,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2246971392.0,1122373632.0,5218422784.0,25031307264.0,4072953.0,181734.0
12-04 08:36:30,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2247090176.0,1122373632.0,5221445632.0,25028165632.0,3630902.0,177442.0
12-04 08:36:31,0.336,0.252,99.329,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2247032832.0,1122373632.0,5224931328.0,25024737280.0,3903751.0,182454.0
12-04 08:36:32,0.251,0.334,98.997,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2247430144.0,1122381824.0,5228003328.0,25021259776.0,3514579.0,164847.0
12-04 08:36:33,0.417,0.334,98.832,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2247368704.0,1122381824.0,5231173632.0,25018150912.0,3857128.0,199952.0
12-04 08:36:34,0.333,0.417,98.917,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2246987776.0,1122381824.0,5234905088.0,25014800384.0,3771226.0,174516.0
12-04 08:36:35,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2247254016.0,1122381824.0,5237940224.0,25011499008.0,3777035.0,168831.0
12-04 08:36:36,0.418,0.167,99.163,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2247589888.0,1122381824.0,5241303040.0,25007800320.0,3649573.0,164542.0
12-04 08:36:37,0.251,0.335,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2247892992.0,1122381824.0,5244301312.0,25004498944.0,3494949.0,154460.0
12-04 08:36:38,0.334,0.417,98.664,0.250,0.0,0.334,0.0,24576.0,0.0,3.0,2247696384.0,1122390016.0,5248315392.0,25000673280.0,4320417.0,205053.0
12-04 08:36:39,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2247913472.0,1122390016.0,5251244032.0,24997527552.0,3416929.0,163759.0
12-04 08:36:40,0.251,0.418,99.163,0.0,0.0,0.167,0.0,61440.0,0.0,4.0,2247495680.0,1122390016.0,5254770688.0,24994418688.0,3704950.0,167024.0
12-04 08:36:41,0.334,0.334,99.164,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2247553024.0,1122390016.0,5257871360.0,24991260672.0,3640905.0,171757.0
12-04 08:36:42,0.417,0.417,98.750,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2247622656.0,1122390016.0,5261484032.0,24987578368.0,4054685.0,184089.0
12-04 08:36:43,0.418,0.418,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2248491008.0,1122390016.0,5264568320.0,24983625728.0,3754988.0,188989.0
12-04 08:36:44,0.334,0.167,98.998,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2248499200.0,1122398208.0,5267853312.0,24980324352.0,3605956.0,171943.0
12-04 08:36:45,0.502,0.167,99.163,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2248949760.0,1122398208.0,5271040000.0,24976687104.0,3816330.0,173537.0
12-04 08:36:46,0.083,0.167,99.583,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2248724480.0,1122398208.0,5272469504.0,24975482880.0,1332263.0,64732.0
12-04 08:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2248724480.0,1122398208.0,5272469504.0,24975482880.0,6243.0,4575.0
12-04 08:36:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2248658944.0,1122398208.0,5272915968.0,24975101952.0,679808.0,34635.0
12-04 08:36:49,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2249179136.0,1122398208.0,5275443200.0,24972054528.0,3027152.0,147946.0
12-04 08:36:50,0.502,0.418,98.577,0.084,0.0,0.418,0.0,19058688.0,0.0,27.0,2248945664.0,1122406400.0,5282922496.0,24964800512.0,8409628.0,244276.0
12-04 08:36:51,0.251,0.335,99.078,0.0,0.0,0.335,0.0,77950976.0,0.0,83.0,2249015296.0,1122406400.0,5288710144.0,24958943232.0,5896257.0,211000.0
12-04 08:36:52,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249150464.0,1122406400.0,5292527616.0,24954990592.0,4646335.0,178897.0
12-04 08:36:53,0.168,0.168,99.497,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2249068544.0,1122406400.0,5297119232.0,24950480896.0,4864175.0,178298.0
12-04 08:36:54,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2249121792.0,1122406400.0,5300445184.0,24947101696.0,3795668.0,168288.0
12-04 08:36:55,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249256960.0,1122406400.0,5303357440.0,24944054272.0,3472804.0,152742.0
12-04 08:36:56,0.335,0.167,99.079,0.167,0.0,0.251,0.0,94208.0,0.0,7.0,2249564160.0,1122414592.0,5307154432.0,24939941888.0,4126100.0,183729.0
12-04 08:36:57,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2249838592.0,1122414592.0,5310783488.0,24936038400.0,4198691.0,193770.0
12-04 08:36:58,0.334,0.250,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2249441280.0,1122414592.0,5314117632.0,24933101568.0,3566428.0,159166.0
12-04 08:36:59,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2250002432.0,1122414592.0,5317017600.0,24929640448.0,3557725.0,159992.0
12-04 08:37:00,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249883648.0,1122414592.0,5320548352.0,24926228480.0,4022759.0,187661.0
12-04 08:37:01,0.250,0.667,98.916,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2249707520.0,1122414592.0,5324152832.0,24922800128.0,3756518.0,170218.0
12-04 08:37:02,0.419,0.251,99.162,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2250092544.0,1122422784.0,5326934016.0,24919625728.0,3521839.0,161372.0
12-04 08:37:03,0.921,0.084,98.661,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2250309632.0,1122422784.0,5330423808.0,24915918848.0,3853384.0,192748.0
12-04 08:37:04,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2250293248.0,1122422784.0,5333995520.0,24912363520.0,3768269.0,176828.0
12-04 08:37:05,0.500,0.250,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2250674176.0,1122422784.0,5337378816.0,24908599296.0,3998929.0,187670.0
12-04 08:37:06,0.084,0.419,99.330,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2250358784.0,1122422784.0,5340422144.0,24905871360.0,3499775.0,165013.0
12-04 08:37:07,0.500,0.417,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2250899456.0,1122422784.0,5343453184.0,24902299648.0,3622226.0,163249.0
12-04 08:37:08,0.335,0.251,99.079,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,2251005952.0,1122430976.0,5346885632.0,24898752512.0,3859951.0,165683.0
12-04 08:37:09,0.585,0.084,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2251309056.0,1122430976.0,5349806080.0,24895528960.0,3401465.0,174902.0
12-04 08:37:10,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2251460608.0,1122430976.0,5353684992.0,24891498496.0,4057834.0,178528.0
12-04 08:37:11,0.584,0.250,98.998,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2251313152.0,1122430976.0,5356769280.0,24888561664.0,3642235.0,168069.0
12-04 08:37:12,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2251776000.0,1122430976.0,5360115712.0,24884752384.0,3844871.0,180255.0
12-04 08:37:13,0.583,0.333,98.585,0.167,0.0,0.333,0.0,28672.0,0.0,3.0,2251816960.0,1122439168.0,5363240960.0,24881577984.0,3657153.0,162013.0
12-04 08:37:14,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2251440128.0,1122439168.0,5366935552.0,24878260224.0,3720740.0,169633.0
12-04 08:37:15,0.418,0.334,99.080,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2251976704.0,1122439168.0,5370114048.0,24874545152.0,4019312.0,179833.0
12-04 08:37:16,0.084,0.418,99.164,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2251931648.0,1122439168.0,5373222912.0,24871481344.0,3443909.0,164605.0
12-04 08:37:17,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2251694080.0,1122439168.0,5376983040.0,24867958784.0,3883955.0,175685.0
12-04 08:37:18,0.335,0.335,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2251825152.0,1122439168.0,5380042752.0,24864768000.0,3698966.0,165214.0
12-04 08:37:19,0.167,0.167,99.333,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2251943936.0,1122447360.0,5381312512.0,24863371264.0,1335920.0,70915.0
12-04 08:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,6189056.0,0.0,7.0,2251943936.0,1122447360.0,5381312512.0,24863371264.0,6197.0,4537.0
12-04 08:37:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,92831744.0,0.0,98.0,2251997184.0,1122447360.0,5381767168.0,24862863360.0,456179.0,25141.0
12-04 08:37:22,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2252001280.0,1122447360.0,5384970240.0,24859656192.0,3707430.0,163555.0
12-04 08:37:23,0.588,0.420,98.825,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2252677120.0,1122447360.0,5391904768.0,24852045824.0,7945359.0,282649.0
12-04 08:37:24,0.502,0.418,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2252783616.0,1122447360.0,5398290432.0,24845553664.0,6818033.0,218779.0
12-04 08:37:25,0.251,0.335,99.079,0.084,0.0,0.251,0.0,49152.0,0.0,7.0,2253115392.0,1122455552.0,5402157056.0,24841347072.0,4553601.0,181806.0
12-04 08:37:26,0.418,0.167,99.165,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2252632064.0,1122455552.0,5405990912.0,24837996544.0,4069008.0,149820.0
12-04 08:37:27,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2252869632.0,1122455552.0,5409546240.0,24834203648.0,3864523.0,172220.0
12-04 08:37:28,0.418,0.335,99.079,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2253094912.0,1122455552.0,5413130240.0,24830394368.0,4430718.0,184808.0
12-04 08:37:29,0.334,0.501,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2253348864.0,1122455552.0,5416448000.0,24826822656.0,3549317.0,171179.0
12-04 08:37:30,1.083,0.500,98.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2253369344.0,1122455552.0,5419601920.0,24823648256.0,3674530.0,170745.0
12-04 08:37:31,0.334,0.250,98.915,0.167,0.0,0.334,0.0,98304.0,0.0,7.0,2253152256.0,1122463744.0,5423001600.0,24820457472.0,3609051.0,160315.0
12-04 08:37:32,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2253455360.0,1122463744.0,5426380800.0,24816775168.0,4127275.0,174468.0
12-04 08:37:33,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2253197312.0,1122463744.0,5429829632.0,24813584384.0,3399021.0,181293.0
12-04 08:37:34,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253377536.0,1122463744.0,5432950784.0,24810283008.0,3806870.0,177047.0
12-04 08:37:35,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2253824000.0,1122463744.0,5436108800.0,24806678528.0,3771847.0,162743.0
12-04 08:37:36,0.336,0.252,99.329,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2253905920.0,1122463744.0,5439582208.0,24803123200.0,3760942.0,172885.0
12-04 08:37:37,0.168,0.335,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2253594624.0,1122471936.0,5442899968.0,24800108544.0,3679926.0,176144.0
12-04 08:37:38,0.167,0.334,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2253615104.0,1122471936.0,5446422528.0,24796565504.0,3893605.0,173758.0
12-04 08:37:39,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2253840384.0,1122471936.0,5449773056.0,24792989696.0,3810928.0,177985.0
12-04 08:37:40,0.418,0.167,98.997,0.0,0.0,0.418,0.0,61440.0,0.0,4.0,2253971456.0,1122471936.0,5453119488.0,24789512192.0,3900427.0,171096.0
12-04 08:37:41,0.501,0.251,99.081,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2254344192.0,1122471936.0,5456175104.0,24786083840.0,3378385.0,157898.0
12-04 08:37:42,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2254381056.0,1122471936.0,5459677184.0,24782544896.0,3868546.0,167028.0
12-04 08:37:43,0.334,0.417,98.748,0.167,0.0,0.334,0.0,20480.0,0.0,4.0,2254356480.0,1122480128.0,5462757376.0,24779481088.0,3545118.0,160199.0
12-04 08:37:44,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2254229504.0,1122480128.0,5466329088.0,24776036352.0,3931279.0,174839.0
12-04 08:37:45,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254827520.0,1122480128.0,5469286400.0,24772481024.0,3783467.0,169177.0
12-04 08:37:46,0.582,0.416,98.587,0.0,0.0,0.416,0.0,106496.0,0.0,6.0,2254692352.0,1122480128.0,5473026048.0,24768876544.0,3699236.0,180021.0
12-04 08:37:47,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2254778368.0,1122480128.0,5475954688.0,24765861888.0,3532002.0,157657.0
12-04 08:37:48,0.334,0.251,98.747,0.251,0.0,0.418,0.0,28672.0,0.0,3.0,2254864384.0,1122488320.0,5479415808.0,24762306560.0,3790320.0,171426.0
12-04 08:37:49,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2255204352.0,1122488320.0,5482520576.0,24758861824.0,3668962.0,169454.0
12-04 08:37:50,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2255495168.0,1122488320.0,5485944832.0,24755146752.0,3890711.0,189141.0
12-04 08:37:51,0.168,0.252,99.413,0.0,0.0,0.168,0.0,104767488.0,0.0,110.0,2255151104.0,1122488320.0,5489446912.0,24751988736.0,3956783.0,178018.0
12-04 08:37:52,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2255454208.0,1122488320.0,5492826112.0,24748306432.0,3770316.0,171465.0
12-04 08:37:53,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2255892480.0,1122488320.0,5496025088.0,24744669184.0,3734928.0,165265.0
12-04 08:37:54,0.334,0.418,98.997,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2255683584.0,1122496512.0,5498953728.0,24741941248.0,3419741.0,165614.0
12-04 08:37:55,0.251,0.502,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2255888384.0,1122496512.0,5502226432.0,24738463744.0,3646227.0,169844.0
12-04 08:37:56,0.335,0.251,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2255925248.0,1122496512.0,5505585152.0,24735068160.0,3758940.0,168755.0
12-04 08:37:57,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2256277504.0,1122496512.0,5508997120.0,24731303936.0,3793414.0,181702.0
12-04 08:37:58,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2256199680.0,1122496512.0,5512503296.0,24727875584.0,4058912.0,187498.0
12-04 08:37:59,0.501,0.334,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2256158720.0,1122496512.0,5515653120.0,24724766720.0,3487687.0,154431.0
12-04 08:38:00,0.334,0.251,98.913,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2256154624.0,1122504704.0,5519220736.0,24721195008.0,3859099.0,176545.0
12-04 08:38:01,0.335,0.168,99.330,0.0,0.0,0.168,0.0,135168.0,0.0,13.0,2256568320.0,1122504704.0,5522108416.0,24717893632.0,3737043.0,177081.0
12-04 08:38:02,0.167,0.418,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2256347136.0,1122504704.0,5525266432.0,24714956800.0,3426217.0,158450.0
12-04 08:38:03,0.334,0.585,98.913,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2257092608.0,1122504704.0,5528776704.0,24710701056.0,3890741.0,205869.0
12-04 08:38:04,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2256818176.0,1122504704.0,5532176384.0,24707575808.0,3814056.0,171681.0
12-04 08:38:05,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2256875520.0,1122504704.0,5535297536.0,24704397312.0,3703206.0,180187.0
12-04 08:38:06,0.168,0.168,99.329,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,2257313792.0,1122512896.0,5538402304.0,24700846080.0,3537465.0,155379.0
12-04 08:38:07,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2257551360.0,1122512896.0,5541736448.0,24697274368.0,3826584.0,182944.0
12-04 08:38:08,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2257084416.0,1122512896.0,5545123840.0,24694353920.0,3555467.0,169876.0
12-04 08:38:09,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2257195008.0,1122512896.0,5548957696.0,24690409472.0,4222278.0,182624.0
12-04 08:38:10,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2257592320.0,1122512896.0,5551894528.0,24687075328.0,3519136.0,159759.0
12-04 08:38:11,0.334,0.251,99.080,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2257285120.0,1122512896.0,5555105792.0,24684171264.0,3727272.0,164528.0
12-04 08:38:12,0.334,0.418,98.830,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2257403904.0,1122521088.0,5558661120.0,24680488960.0,3834067.0,185219.0
12-04 08:38:13,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2257416192.0,1122521088.0,5562339328.0,24676798464.0,3937600.0,170508.0
12-04 08:38:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257747968.0,1122521088.0,5562261504.0,24676544512.0,4023.0,2719.0
12-04 08:38:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257747968.0,1122521088.0,5562261504.0,24676544512.0,7043.0,6625.0
12-04 08:38:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2257747968.0,1122521088.0,5562261504.0,24676544512.0,5270.0,4972.0
12-04 08:38:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257747968.0,1122521088.0,5562261504.0,24676544512.0,5067.0,4543.0
12-04 08:38:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2257739776.0,1122529280.0,5562261504.0,24676544512.0,4836.0,4212.0
12-04 08:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257739776.0,1122529280.0,5562261504.0,24676544512.0,5997.0,4875.0
12-04 08:38:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257739776.0,1122529280.0,5562261504.0,24676544512.0,4427.0,3736.0
12-04 08:38:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,76234752.0,0.0,80.0,2257739776.0,1122529280.0,5562261504.0,24676544512.0,3688.0,2673.0
12-04 08:38:22,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2257739776.0,1122529280.0,5562261504.0,24676544512.0,5021.0,4865.0
12-04 08:38:23,0.083,0.167,99.417,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2258374656.0,1122537472.0,5562261504.0,24675901440.0,6614.0,7153.0
12-04 08:38:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258374656.0,1122537472.0,5562261504.0,24675901440.0,4496.0,3851.0
12-04 08:38:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258366464.0,1122537472.0,5562261504.0,24675909632.0,4531.0,3976.0
12-04 08:38:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2258366464.0,1122537472.0,5562261504.0,24675909632.0,4306.0,3689.0
12-04 08:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258362368.0,1122537472.0,5562265600.0,24675909632.0,4402.0,3819.0
12-04 08:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258362368.0,1122537472.0,5562265600.0,24675909632.0,4239.0,3130.0
12-04 08:38:29,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,3872.0,2781.0
12-04 08:38:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,7142.0,6746.0
12-04 08:38:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,6071.0,6330.0
12-04 08:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,4390.0,3761.0
12-04 08:38:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,22522.0,21939.0
12-04 08:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,4627.0,3993.0
12-04 08:38:35,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,4058.0,2918.0
12-04 08:38:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,131072.0,0.0,16.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,4616.0,3869.0
12-04 08:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,4752.0,4071.0
12-04 08:38:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,22926.0,22820.0
12-04 08:38:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,4198.0,3058.0
12-04 08:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,5864.0,6125.0
12-04 08:38:41,0.0,0.167,99.666,0.167,0.0,0.0,0.0,69632.0,0.0,5.0,2258333696.0,1122562048.0,5562269696.0,24675909632.0,4758.0,4029.0
12-04 08:38:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258333696.0,1122562048.0,5562269696.0,24675909632.0,4456.0,3693.0
12-04 08:38:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258092032.0,1122562048.0,5562273792.0,24676147200.0,5255.0,4635.0
12-04 08:38:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258092032.0,1122562048.0,5562273792.0,24676147200.0,4450.0,3803.0
12-04 08:38:45,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258092032.0,1122562048.0,5562273792.0,24676147200.0,4626.0,4146.0
12-04 08:38:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2258092032.0,1122562048.0,5562273792.0,24676147200.0,4467.0,3785.0
12-04 08:38:47,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2257637376.0,1122570240.0,5562720256.0,24676147200.0,390025.0,20998.0
12-04 08:38:48,0.167,0.417,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2257756160.0,1122570240.0,5565071360.0,24673677312.0,2916354.0,148456.0
12-04 08:38:49,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2258038784.0,1122570240.0,5568581632.0,24669884416.0,3735192.0,153839.0
12-04 08:38:50,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2257895424.0,1122570240.0,5572374528.0,24666234880.0,4201680.0,148904.0
12-04 08:38:51,0.167,0.251,99.331,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2258227200.0,1122570240.0,5575344128.0,24662933504.0,3531339.0,146200.0
12-04 08:38:52,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2258423808.0,1122570240.0,5578338304.0,24659742720.0,3307584.0,137676.0
12-04 08:38:53,0.167,0.418,99.164,0.167,0.0,0.084,0.0,20480.0,0.0,3.0,2258300928.0,1122578432.0,5581754368.0,24656441344.0,3853441.0,159631.0
12-04 08:38:54,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2258194432.0,1122578432.0,5585813504.0,24652488704.0,4370545.0,161808.0
12-04 08:38:55,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2258714624.0,1122578432.0,5589229568.0,24648552448.0,4118645.0,173073.0
12-04 08:38:56,0.502,0.084,98.997,0.0,0.0,0.418,0.0,86016.0,0.0,5.0,2258702336.0,1122578432.0,5592719360.0,24645074944.0,3940833.0,173711.0
12-04 08:38:57,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2259083264.0,1122578432.0,5596368896.0,24641044480.0,4101748.0,172058.0
12-04 08:38:58,0.168,0.168,99.079,0.251,0.0,0.335,0.0,28672.0,0.0,3.0,2259222528.0,1122586624.0,5599911936.0,24637353984.0,4105817.0,167985.0
12-04 08:38:59,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2259066880.0,1122586624.0,5603147776.0,24634273792.0,3694964.0,149012.0
12-04 08:39:00,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2258919424.0,1122586624.0,5606707200.0,24630861824.0,3608686.0,162970.0
12-04 08:39:01,0.334,0.334,98.998,0.0,0.0,0.334,0.0,86016.0,0.0,5.0,2258964480.0,1122586624.0,5610217472.0,24627306496.0,3929407.0,182959.0
12-04 08:39:02,0.168,0.168,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2259005440.0,1122586624.0,5614178304.0,24623304704.0,4633263.0,200850.0
12-04 08:39:03,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2259750912.0,1122586624.0,5616066560.0,24620670976.0,2148146.0,121577.0
12-04 08:39:04,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2260123648.0,1122594816.0,5616066560.0,24620290048.0,176000.0,11307.0
12-04 08:39:05,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2259886080.0,1122594816.0,5618335744.0,24618258432.0,2726514.0,134645.0
12-04 08:39:06,0.502,0.418,98.746,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2260242432.0,1122594816.0,5624758272.0,24611479552.0,7083980.0,229559.0
12-04 08:39:07,0.334,0.418,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2260164608.0,1122594816.0,5630279680.0,24606035968.0,6046952.0,218271.0
12-04 08:39:08,0.334,0.501,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2259988480.0,1122594816.0,5634899968.0,24601591808.0,4978231.0,187345.0
12-04 08:39:09,0.335,0.168,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2260119552.0,1122594816.0,5638848512.0,24597512192.0,4416570.0,196290.0
12-04 08:39:10,0.417,0.417,98.832,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2260631552.0,1122603008.0,5641875456.0,24593965056.0,3770789.0,164519.0
12-04 08:39:11,0.335,0.251,99.163,0.0,0.0,0.251,0.0,106496.0,0.0,9.0,2260312064.0,1122603008.0,5645766656.0,24590393344.0,4043383.0,180736.0
12-04 08:39:12,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2261041152.0,1122603008.0,5649100800.0,24586330112.0,4143672.0,187676.0
12-04 08:39:13,0.084,0.168,99.580,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2261028864.0,1122603008.0,5652590592.0,24582852608.0,3840260.0,171606.0
12-04 08:39:14,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2260893696.0,1122603008.0,5656883200.0,24578695168.0,4403963.0,196595.0
12-04 08:39:15,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2261372928.0,1122603008.0,5659820032.0,24575279104.0,3697983.0,174705.0
12-04 08:39:16,0.501,0.251,98.747,0.251,0.0,0.251,0.0,118784.0,0.0,8.0,2260922368.0,1122611200.0,5663846400.0,24571695104.0,4122459.0,184936.0
12-04 08:39:17,0.501,0.167,98.915,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2261057536.0,1122611200.0,5667155968.0,24568250368.0,3854795.0,188252.0
12-04 08:39:18,0.167,0.502,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2261254144.0,1122611200.0,5670387712.0,24564822016.0,3812352.0,173989.0
12-04 08:39:19,0.168,0.503,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2261196800.0,1122611200.0,5674397696.0,24560869376.0,4318279.0,191614.0
12-04 08:39:20,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261786624.0,1122611200.0,5677490176.0,24557187072.0,3933858.0,197804.0
12-04 08:39:21,0.502,0.334,98.997,0.0,0.0,0.167,0.0,116330496.0,0.0,121.0,2261397504.0,1122611200.0,5681459200.0,24553607168.0,4057768.0,178775.0
12-04 08:39:22,0.084,0.502,99.080,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2261835776.0,1122619392.0,5684441088.0,24550178816.0,3756243.0,164796.0
12-04 08:39:23,0.251,0.502,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2262425600.0,1122619392.0,5687939072.0,24546091008.0,3845994.0,170132.0
12-04 08:39:24,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2262491136.0,1122619392.0,5691580416.0,24542384128.0,4076502.0,167544.0
12-04 08:39:25,0.335,0.335,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2262339584.0,1122619392.0,5695262720.0,24538853376.0,4109401.0,183120.0
12-04 08:39:26,0.251,0.167,99.332,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2262904832.0,1122619392.0,5698633728.0,24534917120.0,3974799.0,185385.0
12-04 08:39:27,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2262556672.0,1122619392.0,5702553600.0,24531345408.0,4040690.0,189464.0
12-04 08:39:28,0.168,0.336,99.161,0.252,0.0,0.084,0.0,20480.0,0.0,3.0,2262687744.0,1122627584.0,5705715712.0,24528044032.0,3797183.0,174208.0
12-04 08:39:29,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2262822912.0,1122627584.0,5709406208.0,24524218368.0,4137703.0,171592.0
12-04 08:39:30,0.756,0.252,98.908,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2262876160.0,1122627584.0,5712781312.0,24520790016.0,3935216.0,189857.0
12-04 08:39:31,0.334,0.334,99.164,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2263015424.0,1122627584.0,5716754432.0,24516677632.0,4352627.0,207703.0
12-04 08:39:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263072768.0,1122627584.0,5718568960.0,24514805760.0,1975813.0,99226.0
12-04 08:39:33,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2263068672.0,1122635776.0,5718564864.0,24514805760.0,22459.0,22301.0
12-04 08:39:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2262872064.0,1122635776.0,5719556096.0,24514011136.0,966585.0,49495.0
12-04 08:39:35,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2262945792.0,1122635776.0,5722750976.0,24510742528.0,3631109.0,159362.0
12-04 08:39:36,0.336,0.420,98.992,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2263822336.0,1122635776.0,5729923072.0,24502693888.0,8326483.0,236495.0
12-04 08:39:37,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2263605248.0,1122635776.0,5735108608.0,24497725440.0,5478225.0,217412.0
12-04 08:39:38,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263506944.0,1122635776.0,5739192320.0,24493740032.0,4550269.0,183426.0
12-04 08:39:39,0.167,0.251,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2263769088.0,1122643968.0,5745000448.0,24487661568.0,6443222.0,219727.0
12-04 08:39:40,0.250,0.250,99.416,0.0,0.0,0.083,0.0,61440.0,0.0,4.0,2262712320.0,1122643968.0,5748563968.0,24485154816.0,4206678.0,185226.0
12-04 08:39:41,0.251,0.167,99.331,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2262446080.0,1122643968.0,5752307712.0,24481677312.0,4142683.0,182133.0
12-04 08:39:42,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2262573056.0,1122643968.0,5755703296.0,24478154752.0,3734182.0,168106.0
12-04 08:39:43,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2262990848.0,1122643968.0,5759406080.0,24474034176.0,4187745.0,181824.0
12-04 08:39:44,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263216128.0,1122643968.0,5762990080.0,24470224896.0,4043642.0,180906.0
12-04 08:39:45,0.168,0.252,99.244,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2263379968.0,1122652160.0,5766279168.0,24466763776.0,3879725.0,171004.0
12-04 08:39:46,0.417,0.334,98.998,0.0,0.0,0.250,0.0,155648.0,0.0,15.0,2263461888.0,1122652160.0,5769703424.0,24463257600.0,3739329.0,178526.0
12-04 08:39:47,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2263322624.0,1122652160.0,5773557760.0,24459542528.0,4310169.0,192374.0
12-04 08:39:48,0.335,0.335,99.247,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2263347200.0,1122652160.0,5776691200.0,24456384512.0,3696261.0,170432.0
12-04 08:39:49,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2263216128.0,1122652160.0,5780758528.0,24452448256.0,4265595.0,185153.0
12-04 08:39:50,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263355392.0,1122652160.0,5784002560.0,24449064960.0,3748979.0,173278.0
12-04 08:39:51,0.251,0.502,98.913,0.167,0.0,0.167,0.0,106700800.0,0.0,114.0,2263289856.0,1122660352.0,5787680768.0,24445444096.0,4407591.0,201641.0
12-04 08:39:52,0.418,0.418,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2263457792.0,1122660352.0,5790826496.0,24442130432.0,3627548.0,155757.0
12-04 08:39:53,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2263670784.0,1122660352.0,5794422784.0,24438321152.0,4105874.0,185240.0
12-04 08:39:54,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263121920.0,1122660352.0,5798035456.0,24435257344.0,3797369.0,171568.0
12-04 08:39:55,0.500,0.500,98.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2263277568.0,1122660352.0,5801689088.0,24431448064.0,4289592.0,171629.0
12-04 08:39:56,0.334,0.501,98.998,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2263695360.0,1122660352.0,5805289472.0,24427429888.0,3908692.0,175530.0
12-04 08:39:57,0.335,0.251,99.079,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2263805952.0,1122668544.0,5808631808.0,24423968768.0,3943306.0,171756.0
12-04 08:39:58,0.252,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2263650304.0,1122668544.0,5812293632.0,24420462592.0,4033144.0,178490.0
12-04 08:39:59,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2263629824.0,1122668544.0,5816217600.0,24416559104.0,4276706.0,177946.0
12-04 08:40:00,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2264408064.0,1122668544.0,5819076608.0,24412921856.0,3622207.0,175661.0
12-04 08:40:01,0.335,0.084,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2264276992.0,1122668544.0,5822951424.0,24409178112.0,4244691.0,202143.0
12-04 08:40:02,0.500,0.500,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2264338432.0,1122668544.0,5826367488.0,24405700608.0,3866539.0,183167.0
12-04 08:40:03,0.251,0.419,99.079,0.084,0.0,0.168,0.0,20480.0,0.0,3.0,2264236032.0,1122676736.0,5829890048.0,24402272256.0,3771818.0,195860.0
12-04 08:40:04,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2264518656.0,1122676736.0,5833383936.0,24398495744.0,4080995.0,166126.0
12-04 08:40:05,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2264367104.0,1122676736.0,5836599296.0,24395431936.0,3352981.0,155409.0
12-04 08:40:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2264748032.0,1122676736.0,5836472320.0,24395177984.0,5744.0,5176.0
12-04 08:40:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2264743936.0,1122676736.0,5836476416.0,24395177984.0,71549.0,6815.0
12-04 08:40:08,0.251,0.251,98.996,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2264895488.0,1122684928.0,5839110144.0,24392384512.0,3040855.0,160334.0
12-04 08:40:09,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265079808.0,1122684928.0,5843759104.0,24387551232.0,5300449.0,193175.0
12-04 08:40:10,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265247744.0,1122684928.0,5849575424.0,24381566976.0,6498463.0,194661.0
12-04 08:40:11,0.419,0.335,98.994,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2265350144.0,1122684928.0,5855711232.0,24375328768.0,6850227.0,247598.0
12-04 08:40:12,0.418,0.251,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2265473024.0,1122684928.0,5860921344.0,24369995776.0,5709613.0,205704.0
12-04 08:40:13,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265595904.0,1122684928.0,5864595456.0,24366198784.0,4396976.0,165125.0
12-04 08:40:14,0.334,0.334,98.915,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2265407488.0,1122693120.0,5868613632.0,24362360832.0,4191237.0,171532.0
12-04 08:40:15,0.417,0.334,98.832,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2265432064.0,1122693120.0,5872287744.0,24358662144.0,3889212.0,166659.0
12-04 08:40:16,0.418,0.334,98.997,0.0,0.0,0.251,0.0,102400.0,0.0,6.0,2265436160.0,1122693120.0,5876346880.0,24354598912.0,4569048.0,193971.0
12-04 08:40:17,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265575424.0,1122693120.0,5879779328.0,24351027200.0,3737329.0,173763.0
12-04 08:40:18,0.335,0.084,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2265989120.0,1122693120.0,5883301888.0,24347090944.0,4216860.0,182036.0
12-04 08:40:19,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265841664.0,1122693120.0,5886767104.0,24343773184.0,3708691.0,169603.0
12-04 08:40:20,0.335,0.168,99.079,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2265718784.0,1122701312.0,5890342912.0,24340312064.0,4251456.0,175199.0
12-04 08:40:21,0.335,0.168,98.491,0.754,0.0,0.251,0.0,106532864.0,0.0,119.0,2266128384.0,1122701312.0,5893853184.0,24336392192.0,4084743.0,170585.0
12-04 08:40:22,0.585,0.251,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2265866240.0,1122701312.0,5897576448.0,24332931072.0,3785773.0,173894.0
12-04 08:40:23,0.418,0.251,99.079,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2266726400.0,1122701312.0,5900779520.0,24328867840.0,3844144.0,181650.0
12-04 08:40:24,0.417,0.334,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2266857472.0,1122701312.0,5904203776.0,24325312512.0,3971468.0,171465.0
12-04 08:40:25,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2267193344.0,1122701312.0,5908066304.0,24321114112.0,4436149.0,199925.0
12-04 08:40:26,0.168,0.084,99.581,0.084,0.0,0.084,0.0,69632.0,0.0,5.0,2267127808.0,1122709504.0,5911678976.0,24317558784.0,3710654.0,181918.0
12-04 08:40:27,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2267246592.0,1122709504.0,5914877952.0,24314241024.0,3756539.0,171490.0
12-04 08:40:28,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2267611136.0,1122709504.0,5918576640.0,24310177792.0,4236716.0,199781.0
12-04 08:40:29,0.167,0.584,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2267238400.0,1122709504.0,5922426880.0,24306700288.0,4100564.0,193840.0
12-04 08:40:30,0.502,0.167,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2267697152.0,1122709504.0,5925396480.0,24303271936.0,3748234.0,169405.0
12-04 08:40:31,0.335,0.335,99.247,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2267693056.0,1122709504.0,5928845312.0,24299827200.0,3915427.0,177185.0
12-04 08:40:32,0.334,0.167,98.664,0.250,0.0,0.584,0.0,12288.0,0.0,2.0,2267975680.0,1122717696.0,5932683264.0,24295698432.0,4223281.0,192072.0
12-04 08:40:33,0.334,0.417,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2267529216.0,1122717696.0,5936476160.0,24292352000.0,4084640.0,189376.0
12-04 08:40:34,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2267906048.0,1122717696.0,5940068352.0,24288382976.0,3911948.0,180627.0
12-04 08:40:35,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2268110848.0,1122717696.0,5943181312.0,24285065216.0,3987992.0,186115.0
12-04 08:40:36,0.084,0.251,99.497,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2267873280.0,1122717696.0,5946560512.0,24281923584.0,3428439.0,147788.0
12-04 08:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268028928.0,1122717696.0,5946531840.0,24281796608.0,3917.0,2921.0
12-04 08:40:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2268020736.0,1122725888.0,5946531840.0,24281796608.0,6370.0,5798.0
12-04 08:40:39,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2267910144.0,1122725888.0,5948157952.0,24280281088.0,1988666.0,99701.0
12-04 08:40:40,0.252,0.168,99.496,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2267820032.0,1122725888.0,5951819776.0,24276709376.0,3899576.0,179742.0
12-04 08:40:41,0.669,0.251,98.912,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2268229632.0,1122725888.0,5957427200.0,24270692352.0,6490504.0,214820.0
12-04 08:40:42,0.336,0.336,99.160,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2268631040.0,1122725888.0,5963280384.0,24264437760.0,6585248.0,224094.0
12-04 08:40:43,0.503,0.251,98.743,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2268377088.0,1122734080.0,5969326080.0,24258637824.0,6548267.0,220383.0
12-04 08:40:44,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2268958720.0,1122734080.0,5973839872.0,24253542400.0,5298771.0,199335.0
12-04 08:40:45,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2268758016.0,1122734080.0,5978263552.0,24249319424.0,4706936.0,185195.0
12-04 08:40:46,0.252,0.168,99.412,0.0,0.0,0.168,0.0,94208.0,0.0,7.0,2268962816.0,1122734080.0,5982105600.0,24245272576.0,4576037.0,183588.0
12-04 08:40:47,0.585,0.167,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2269069312.0,1122734080.0,5985714176.0,24241557504.0,4044349.0,173163.0
12-04 08:40:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268934144.0,1122734080.0,5987102720.0,24240304128.0,1293028.0,37966.0
12-04 08:40:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,7209.0,7117.0
12-04 08:40:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,6273.0,4489.0
12-04 08:40:51,0.0,0.084,99.499,0.418,0.0,0.0,0.0,95731712.0,0.0,98.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,3908.0,2848.0
12-04 08:40:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,4456.0,3803.0
12-04 08:40:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,5195.0,4906.0
12-04 08:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,5081.0,4906.0
12-04 08:40:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,4402.0,3884.0
12-04 08:40:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,11.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,4406.0,3715.0
12-04 08:40:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,4763.0,4095.0
12-04 08:40:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,4355.0,3748.0
12-04 08:40:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,5698.0,5877.0
12-04 08:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,4636.0,3867.0
12-04 08:41:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2268909568.0,1122758656.0,5987102720.0,24240304128.0,4828.0,2757.0
12-04 08:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268909568.0,1122758656.0,5987102720.0,24240304128.0,4850.0,3850.0
12-04 08:41:03,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268913664.0,1122758656.0,5987106816.0,24240295936.0,23736.0,23992.0
12-04 08:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268913664.0,1122758656.0,5987106816.0,24240295936.0,5558.0,4701.0
12-04 08:41:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268913664.0,1122758656.0,5987106816.0,24240295936.0,4662.0,3282.0
12-04 08:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2268909568.0,1122758656.0,5987110912.0,24240295936.0,5733.0,5192.0
12-04 08:41:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2268901376.0,1122766848.0,5987110912.0,24240295936.0,6230.0,5646.0
12-04 08:41:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268901376.0,1122766848.0,5987110912.0,24240295936.0,4565.0,3125.0
12-04 08:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268893184.0,1122766848.0,5987110912.0,24240304128.0,5044.0,3887.0
12-04 08:41:10,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268884992.0,1122766848.0,5987110912.0,24240312320.0,7302.0,7690.0
12-04 08:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2268884992.0,1122766848.0,5987110912.0,24240312320.0,4862.0,3464.0
12-04 08:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268884992.0,1122766848.0,5987110912.0,24240312320.0,4656.0,3143.0
12-04 08:41:13,0.083,0.167,99.583,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2268872704.0,1122775040.0,5987115008.0,24240312320.0,5787.0,5396.0
12-04 08:41:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268872704.0,1122775040.0,5987115008.0,24240312320.0,5553.0,5561.0
12-04 08:41:15,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268872704.0,1122775040.0,5987115008.0,24240312320.0,3783.0,2768.0
12-04 08:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2268872704.0,1122775040.0,5987115008.0,24240312320.0,4491.0,3827.0
12-04 08:41:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268872704.0,1122775040.0,5987115008.0,24240312320.0,4566.0,4029.0
12-04 08:41:18,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2268864512.0,1122783232.0,5987115008.0,24240312320.0,4042.0,2902.0
12-04 08:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268864512.0,1122783232.0,5987115008.0,24240312320.0,7653.0,7649.0
12-04 08:41:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268864512.0,1122783232.0,5987115008.0,24240312320.0,4396.0,3759.0
12-04 08:41:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2268991488.0,1122783232.0,5987115008.0,24240185344.0,5286.0,5250.0
12-04 08:41:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268991488.0,1122783232.0,5987115008.0,24240185344.0,3968.0,2723.0
12-04 08:41:23,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269155328.0,1122783232.0,5988904960.0,24238231552.0,2276543.0,125645.0
12-04 08:41:24,0.251,0.334,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2269126656.0,1122791424.0,5992067072.0,24235089920.0,3536402.0,133050.0
12-04 08:41:25,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2269143040.0,1122791424.0,5995139072.0,24232001536.0,3318247.0,138170.0
12-04 08:41:26,0.168,0.084,99.581,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2269102080.0,1122791424.0,5998702592.0,24228478976.0,3835302.0,151964.0
12-04 08:41:27,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2269720576.0,1122791424.0,6001655808.0,24224907264.0,3659895.0,148947.0
12-04 08:41:28,0.084,0.251,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2269425664.0,1122791424.0,6005760000.0,24221097984.0,4402184.0,177215.0
12-04 08:41:29,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2269581312.0,1122791424.0,6010445824.0,24216256512.0,5081255.0,197423.0
12-04 08:41:30,0.753,0.335,98.577,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2269716480.0,1122799616.0,6013849600.0,24212709376.0,3991322.0,173837.0
12-04 08:41:31,0.251,0.168,99.414,0.0,0.0,0.168,0.0,131072.0,0.0,11.0,2269933568.0,1122799616.0,6016950272.0,24209391616.0,3699158.0,161972.0
12-04 08:41:32,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269720576.0,1122799616.0,6020845568.0,24205709312.0,4158805.0,190613.0
12-04 08:41:33,0.334,0.418,98.913,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,2269835264.0,1122799616.0,6024683520.0,24201756672.0,4304777.0,214231.0
12-04 08:41:34,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2269929472.0,1122799616.0,6028525568.0,24197820416.0,4341140.0,202913.0
12-04 08:41:35,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2269986816.0,1122799616.0,6032166912.0,24194121728.0,4323767.0,191972.0
12-04 08:41:36,0.335,0.335,98.995,0.084,0.0,0.251,0.0,102400.0,0.0,7.0,2270244864.0,1122807808.0,6036090880.0,24189931520.0,4208289.0,194433.0
12-04 08:41:37,0.417,0.584,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2270601216.0,1122807808.0,6039719936.0,24185946112.0,4152568.0,190631.0
12-04 08:41:38,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2270752768.0,1122807808.0,6043377664.0,24182136832.0,4287816.0,189801.0
12-04 08:41:39,0.334,0.584,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2271014912.0,1122807808.0,6047035392.0,24178216960.0,4217523.0,191506.0
12-04 08:41:40,0.585,0.251,99.165,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2271043584.0,1122807808.0,6050689024.0,24174534656.0,4159300.0,197384.0
12-04 08:41:41,0.334,0.167,99.416,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2270683136.0,1122807808.0,6054653952.0,24170930176.0,4436786.0,223233.0
12-04 08:41:42,0.251,0.251,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2271002624.0,1122816000.0,6058549248.0,24166707200.0,4268551.0,200219.0
12-04 08:41:43,0.335,0.251,99.078,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2271203328.0,1122816000.0,6062268416.0,24162787328.0,4315654.0,202452.0
12-04 08:41:44,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2271174656.0,1122816000.0,6065946624.0,24159137792.0,4338589.0,205082.0
12-04 08:41:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2271252480.0,1122816000.0,6066266112.0,24158740480.0,112666.0,11064.0
12-04 08:41:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2271252480.0,1122816000.0,6066266112.0,24158740480.0,113334.0,7819.0
12-04 08:41:47,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2271047680.0,1122816000.0,6069645312.0,24155566080.0,3704360.0,171836.0
12-04 08:41:48,0.419,0.335,98.827,0.168,0.0,0.251,0.0,20480.0,0.0,3.0,2271592448.0,1122824192.0,6074982400.0,24149676032.0,5976812.0,214101.0
12-04 08:41:49,0.252,0.420,99.160,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2271567872.0,1122824192.0,6080307200.0,24144375808.0,5897219.0,227188.0
12-04 08:41:50,0.252,0.336,99.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2272038912.0,1122824192.0,6086234112.0,24137977856.0,6847301.0,234133.0
12-04 08:41:51,0.335,0.419,99.078,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2271678464.0,1122824192.0,6091784192.0,24132788224.0,5962577.0,222075.0
12-04 08:41:52,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2272124928.0,1122824192.0,6095544320.0,24128581632.0,4310013.0,174045.0
12-04 08:41:53,0.419,0.251,98.827,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2272378880.0,1122832384.0,6099886080.0,24123977728.0,4951732.0,198172.0
12-04 08:41:54,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272567296.0,1122832384.0,6103777280.0,24119898112.0,4388434.0,187373.0
12-04 08:41:55,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272067584.0,1122832384.0,6108053504.0,24116121600.0,4462240.0,187542.0
12-04 08:41:56,0.418,0.502,94.983,3.930,0.0,0.167,0.0,122220544.0,0.0,127.0,2272411648.0,1122832384.0,6111600640.0,24112230400.0,4144363.0,194689.0
12-04 08:41:57,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272657408.0,1122832384.0,6115323904.0,24108261376.0,4153602.0,191341.0
12-04 08:41:58,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272862208.0,1122832384.0,6118752256.0,24104628224.0,4213437.0,192597.0
12-04 08:41:59,0.586,0.418,98.410,0.502,0.0,0.084,0.0,11239424.0,0.0,23.0,2271916032.0,1122840576.0,6122545152.0,24101773312.0,4467732.0,200559.0
12-04 08:42:00,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2272112640.0,1122840576.0,6126272512.0,24097849344.0,4013691.0,192455.0
12-04 08:42:01,0.419,0.335,99.162,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,2272215040.0,1122840576.0,6130028544.0,24093990912.0,4442381.0,189873.0
12-04 08:42:02,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272026624.0,1122840576.0,6133456896.0,24090750976.0,3989229.0,188604.0
12-04 08:42:03,0.501,0.501,98.581,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2272133120.0,1122840576.0,6137806848.0,24086294528.0,4461790.0,237762.0
12-04 08:42:04,0.501,0.584,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2272280576.0,1122840576.0,6141530112.0,24082423808.0,4423978.0,203568.0
12-04 08:42:05,0.752,0.167,98.830,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2272579584.0,1122848768.0,6145536000.0,24078110720.0,4276951.0,189095.0
12-04 08:42:06,0.334,0.501,98.997,0.0,0.0,0.167,0.0,151552.0,0.0,16.0,2272350208.0,1122848768.0,6149177344.0,24074698752.0,4136647.0,187686.0
12-04 08:42:07,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2272825344.0,1122848768.0,6152708096.0,24070692864.0,4441964.0,193548.0
12-04 08:42:08,0.418,0.418,98.997,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2272145408.0,1122848768.0,6156558336.0,24067522560.0,3868786.0,186922.0
12-04 08:42:09,0.334,0.585,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2272260096.0,1122848768.0,6160236544.0,24063729664.0,4328123.0,186758.0
12-04 08:42:10,0.585,0.418,98.746,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2272399360.0,1122848768.0,6164049920.0,24059777024.0,4411253.0,198993.0
12-04 08:42:11,0.334,0.334,98.913,0.167,0.0,0.251,0.0,86016.0,0.0,8.0,2272178176.0,1122856960.0,6168104960.0,24055934976.0,4270422.0,190515.0
12-04 08:42:12,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2272247808.0,1122856960.0,6171922432.0,24052047872.0,4278193.0,182833.0
12-04 08:42:13,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2272755712.0,1122856960.0,6175350784.0,24048111616.0,4271399.0,185100.0
12-04 08:42:14,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272337920.0,1122856960.0,6179467264.0,24044412928.0,4345389.0,186858.0
12-04 08:42:15,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2272604160.0,1122856960.0,6183010304.0,24040603648.0,4069278.0,170941.0
12-04 08:42:16,0.335,0.168,99.162,0.0,0.0,0.335,0.0,94208.0,0.0,6.0,2272940032.0,1122856960.0,6186500096.0,24036777984.0,4198827.0,197632.0
12-04 08:42:17,0.334,0.418,98.747,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2272923648.0,1122865152.0,6190698496.0,24032587776.0,4618095.0,196314.0
12-04 08:42:18,0.167,0.418,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2273280000.0,1122865152.0,6194167808.0,24028762112.0,3694226.0,169454.0
12-04 08:42:19,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2273161216.0,1122865152.0,6198603776.0,24024444928.0,4891030.0,189749.0
12-04 08:42:20,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2273480704.0,1122865152.0,6202015744.0,24020713472.0,4448621.0,180550.0
12-04 08:42:21,0.500,0.250,98.916,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2273419264.0,1122865152.0,6206107648.0,24016683008.0,4226121.0,182065.0
12-04 08:42:22,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2273927168.0,1122865152.0,6209425408.0,24012857344.0,3910874.0,166660.0
12-04 08:42:23,0.584,0.500,98.499,0.167,0.0,0.250,0.0,20480.0,0.0,3.0,2273697792.0,1122873344.0,6213455872.0,24009048064.0,4200855.0,182776.0
12-04 08:42:24,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2273902592.0,1122873344.0,6217076736.0,24005222400.0,4204893.0,174345.0
12-04 08:42:25,0.417,0.417,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2273968128.0,1122873344.0,6220820480.0,24001413120.0,4057445.0,191388.0
12-04 08:42:26,0.167,0.167,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2274070528.0,1122873344.0,6224289792.0,23997841408.0,4045312.0,203218.0
12-04 08:42:27,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2274168832.0,1122873344.0,6228238336.0,23993794560.0,4353590.0,204960.0
12-04 08:42:28,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2274627584.0,1122873344.0,6231859200.0,23989714944.0,4337105.0,208179.0
12-04 08:42:29,0.418,0.251,98.997,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,2274762752.0,1122881536.0,6235652096.0,23985778688.0,4428208.0,200878.0
12-04 08:42:30,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2274758656.0,1122881536.0,6239862784.0,23981572096.0,4534070.0,200503.0
12-04 08:42:31,0.335,0.419,93.965,5.113,0.0,0.168,0.0,121430016.0,0.0,129.0,2274467840.0,1122881536.0,6243454976.0,23978270720.0,3972539.0,183634.0
12-04 08:42:32,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2274439168.0,1122881536.0,6247215104.0,23974539264.0,4160184.0,183775.0
12-04 08:42:33,0.336,0.168,99.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274385920.0,1122881536.0,6250762240.0,23971045376.0,4192602.0,199816.0
12-04 08:42:34,0.336,0.168,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2274775040.0,1122881536.0,6254702592.0,23966715904.0,4379302.0,187269.0
12-04 08:42:35,0.334,0.334,98.831,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2275205120.0,1122889728.0,6258200576.0,23962779648.0,4058751.0,174707.0
12-04 08:42:36,0.167,0.502,99.079,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2274869248.0,1122889728.0,6262489088.0,23958827008.0,4503651.0,204981.0
12-04 08:42:37,0.503,0.168,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2274938880.0,1122889728.0,6266228736.0,23955017728.0,4291912.0,211785.0
12-04 08:42:38,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2275729408.0,1122889728.0,6269550592.0,23950905344.0,4268557.0,203126.0
12-04 08:42:39,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2275561472.0,1122889728.0,6273654784.0,23946969088.0,4257198.0,182516.0
12-04 08:42:40,0.335,0.335,98.995,0.0,0.0,0.335,0.0,61440.0,0.0,4.0,2275766272.0,1122889728.0,6277562368.0,23942856704.0,4465371.0,195578.0
12-04 08:42:41,0.419,0.335,98.995,0.084,0.0,0.168,0.0,114688.0,0.0,8.0,2275946496.0,1122897920.0,6281150464.0,23939080192.0,4273087.0,198513.0
12-04 08:42:42,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2275790848.0,1122897920.0,6285352960.0,23935033344.0,4276583.0,194951.0
12-04 08:42:43,0.500,0.500,98.749,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,2276737024.0,1122897920.0,6288535552.0,23930904576.0,3929232.0,172250.0
12-04 08:42:44,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2276986880.0,1122897920.0,6292426752.0,23926763520.0,4439661.0,204559.0
12-04 08:42:45,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2276982784.0,1122897920.0,6296162304.0,23923032064.0,4128214.0,184583.0
12-04 08:42:46,0.418,0.418,98.997,0.0,0.0,0.167,0.0,86016.0,0.0,7.0,2276986880.0,1122897920.0,6300061696.0,23919128576.0,4416381.0,189092.0
12-04 08:42:47,0.167,0.418,98.829,0.167,0.0,0.418,0.0,12288.0,0.0,2.0,2277019648.0,1122906112.0,6304100352.0,23915048960.0,4416052.0,189853.0
12-04 08:42:48,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2277171200.0,1122906112.0,6308012032.0,23910985728.0,4282735.0,191085.0
12-04 08:42:49,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2276999168.0,1122906112.0,6311755776.0,23907414016.0,4101690.0,185183.0
12-04 08:42:50,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2277101568.0,1122906112.0,6314954752.0,23904112640.0,3718500.0,162428.0
12-04 08:42:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2277163008.0,1122906112.0,6315020288.0,23903985664.0,5286.0,5171.0
12-04 08:42:52,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2277253120.0,1122906112.0,6316453888.0,23902461952.0,1645732.0,76136.0
12-04 08:42:53,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2277134336.0,1122914304.0,6317072384.0,23901954048.0,876906.0,49162.0
12-04 08:42:54,0.418,0.502,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2277425152.0,1122914304.0,6321274880.0,23897460736.0,4627124.0,204425.0
12-04 08:42:55,0.420,0.168,98.992,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2277666816.0,1122914304.0,6328827904.0,23889666048.0,8359520.0,261221.0
12-04 08:42:56,0.419,0.336,99.077,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2277699584.0,1122914304.0,6333730816.0,23884730368.0,5348895.0,227262.0
12-04 08:42:57,0.419,0.168,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2277920768.0,1122914304.0,6339080192.0,23879159808.0,6249637.0,215481.0
12-04 08:42:58,0.335,0.418,98.996,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2277691392.0,1122914304.0,6344134656.0,23874334720.0,5446881.0,207008.0
12-04 08:42:59,0.251,0.335,98.911,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2277883904.0,1122922496.0,6348808192.0,23869460480.0,5345357.0,196532.0
12-04 08:43:00,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2278195200.0,1122922496.0,6352941056.0,23865016320.0,4632184.0,184240.0
12-04 08:43:01,0.252,0.168,93.613,5.714,0.0,0.252,0.0,113692672.0,0.0,119.0,2278121472.0,1122922496.0,6357061632.0,23860969472.0,4479995.0,188309.0
12-04 08:43:02,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2278563840.0,1122922496.0,6360334336.0,23857254400.0,3841022.0,187281.0
12-04 08:43:03,0.501,0.250,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2278793216.0,1122922496.0,6364667904.0,23852691456.0,4733214.0,241611.0
12-04 08:43:04,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2279178240.0,1122922496.0,6368108544.0,23848865792.0,4083224.0,203148.0
12-04 08:43:05,0.167,0.334,98.914,0.167,0.0,0.418,0.0,12288.0,0.0,2.0,2278871040.0,1122930688.0,6372216832.0,23845056512.0,4460179.0,213524.0
12-04 08:43:06,0.418,0.167,99.080,0.0,0.0,0.334,0.0,49152.0,0.0,3.0,2279571456.0,1122930688.0,6375755776.0,23840817152.0,4316246.0,195868.0
12-04 08:43:07,0.501,0.334,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2279190528.0,1122930688.0,6379786240.0,23837167616.0,4092633.0,193626.0
12-04 08:43:08,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2279174144.0,1122930688.0,6383501312.0,23833468928.0,4403736.0,193637.0
12-04 08:43:09,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2279780352.0,1122930688.0,6386958336.0,23829405696.0,4055546.0,184895.0
12-04 08:43:10,0.335,0.168,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2279915520.0,1122930688.0,6390513664.0,23825715200.0,4135752.0,196117.0
12-04 08:43:11,0.251,0.251,98.994,0.168,0.0,0.335,0.0,90112.0,0.0,7.0,2279849984.0,1122938880.0,6394634240.0,23821651968.0,4470827.0,214204.0
12-04 08:43:12,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2279534592.0,1122938880.0,6399029248.0,23817572352.0,4757305.0,208956.0
12-04 08:43:13,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2279886848.0,1122938880.0,6402351104.0,23813898240.0,3940034.0,189158.0
12-04 08:43:14,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2280153088.0,1122938880.0,6406070272.0,23809912832.0,4291511.0,199540.0
12-04 08:43:15,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2280415232.0,1122938880.0,6409584640.0,23806136320.0,4129442.0,176387.0
12-04 08:43:16,0.168,0.336,99.328,0.0,0.0,0.168,0.0,163840.0,0.0,13.0,2280435712.0,1122938880.0,6413262848.0,23802437632.0,4178744.0,189434.0
12-04 08:43:17,0.335,0.168,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2280263680.0,1122947072.0,6417395712.0,23798468608.0,4233188.0,203543.0
12-04 08:43:18,0.251,0.251,99.162,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2280562688.0,1122947072.0,6421397504.0,23794167808.0,4865361.0,190707.0
12-04 08:43:19,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2280321024.0,1122947072.0,6425067520.0,23790739456.0,3910743.0,180361.0
12-04 08:43:20,0.335,0.418,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2280542208.0,1122947072.0,6428831744.0,23786754048.0,4501706.0,202446.0
12-04 08:43:21,0.500,0.500,98.750,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2280763392.0,1122947072.0,6432768000.0,23782596608.0,4294522.0,186374.0
12-04 08:43:22,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2280800256.0,1122947072.0,6436302848.0,23779024896.0,4103505.0,185771.0
12-04 08:43:23,0.168,0.168,99.414,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2281877504.0,1122955264.0,6438273024.0,23775969280.0,2030371.0,95728.0
12-04 08:43:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281877504.0,1122955264.0,6438273024.0,23775969280.0,4186.0,3112.0
12-04 08:43:25,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2281676800.0,1122955264.0,6440124416.0,23774318592.0,1985091.0,83739.0
12-04 08:43:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2281902080.0,1122955264.0,6440423424.0,23773794304.0,423545.0,10494.0
12-04 08:43:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281902080.0,1122955264.0,6440423424.0,23773794304.0,5277.0,5124.0
12-04 08:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281902080.0,1122955264.0,6440423424.0,23773794304.0,22363.0,22081.0
12-04 08:43:29,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2281893888.0,1122963456.0,6440423424.0,23773794304.0,3888.0,2855.0
12-04 08:43:30,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281885696.0,1122963456.0,6440423424.0,23773802496.0,5005.0,4411.0
12-04 08:43:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,85307392.0,0.0,89.0,2281885696.0,1122963456.0,6440423424.0,23773802496.0,4117.0,3103.0
12-04 08:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281885696.0,1122963456.0,6440423424.0,23773802496.0,5804.0,6124.0
12-04 08:43:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2281885696.0,1122963456.0,6440423424.0,23773802496.0,22841.0,21810.0
12-04 08:43:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281885696.0,1122963456.0,6440423424.0,23773802496.0,3581.0,2495.0
12-04 08:43:35,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,2281873408.0,1122971648.0,6440427520.0,23773802496.0,7197.0,8195.0
12-04 08:43:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2281869312.0,1122971648.0,6440431616.0,23773802496.0,4467.0,3785.0
12-04 08:43:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281869312.0,1122971648.0,6440431616.0,23773802496.0,4503.0,3938.0
12-04 08:43:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281869312.0,1122971648.0,6440431616.0,23773802496.0,3647.0,2524.0
12-04 08:43:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281996288.0,1122971648.0,6440431616.0,23773675520.0,4371.0,3843.0
12-04 08:43:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2281996288.0,1122971648.0,6440431616.0,23773675520.0,5527.0,5659.0
12-04 08:43:41,0.0,0.0,99.750,0.250,0.0,0.0,0.0,57344.0,0.0,5.0,2281988096.0,1122979840.0,6440431616.0,23773675520.0,4598.0,4004.0
12-04 08:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281988096.0,1122979840.0,6440431616.0,23773675520.0,5643.0,6097.0
12-04 08:43:43,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281996288.0,1122979840.0,6440431616.0,23773667328.0,4571.0,4091.0
12-04 08:43:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281996288.0,1122979840.0,6440431616.0,23773667328.0,3641.0,2537.0
12-04 08:43:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281996288.0,1122979840.0,6440431616.0,23773667328.0,5046.0,4523.0
12-04 08:43:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,122880.0,0.0,13.0,2281996288.0,1122979840.0,6440431616.0,23773667328.0,4496.0,3786.0
12-04 08:43:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2281988096.0,1122988032.0,6440431616.0,23773667328.0,3352.0,2588.0
12-04 08:43:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281988096.0,1122988032.0,6440431616.0,23773667328.0,5874.0,6253.0
12-04 08:43:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281988096.0,1122988032.0,6440431616.0,23773667328.0,6942.0,6526.0
12-04 08:43:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281988096.0,1122988032.0,6440431616.0,23773667328.0,3802.0,2632.0
12-04 08:43:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2281984000.0,1122988032.0,6440435712.0,23773667328.0,4692.0,4137.0
12-04 08:43:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281984000.0,1122988032.0,6440435712.0,23773667328.0,5120.0,4993.0
12-04 08:43:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,3983.0,2921.0
12-04 08:43:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,5356.0,5267.0
12-04 08:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,4915.0,4522.0
12-04 08:43:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,4396.0,3761.0
12-04 08:43:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,5380.0,5265.0
12-04 08:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,3641.0,2537.0
12-04 08:43:59,0.167,0.167,99.248,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2281734144.0,1123004416.0,6442065920.0,23772270592.0,1703443.0,89215.0
12-04 08:44:00,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2281979904.0,1123004416.0,6442962944.0,23771127808.0,1177617.0,56371.0
12-04 08:44:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2281979904.0,1123004416.0,6442962944.0,23771127808.0,4662.0,4066.0
12-04 08:44:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281979904.0,1123004416.0,6442962944.0,23771127808.0,5485.0,4149.0
12-04 08:44:03,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2282016768.0,1123004416.0,6444642304.0,23769411584.0,2013156.0,116678.0
12-04 08:44:04,0.419,0.336,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2282418176.0,1123004416.0,6450286592.0,23763365888.0,6479693.0,220916.0
12-04 08:44:05,0.252,0.252,99.161,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2282602496.0,1123012608.0,6457348096.0,23756111872.0,7683468.0,209156.0
12-04 08:44:06,0.336,0.252,99.159,0.0,0.0,0.252,0.0,90112.0,0.0,5.0,2282569728.0,1123012608.0,6462668800.0,23750823936.0,5802718.0,234580.0
12-04 08:44:07,0.167,0.418,98.828,0.0,0.0,0.586,0.0,0.0,0.0,0.0,2282991616.0,1123012608.0,6468276224.0,23744794624.0,6586679.0,236280.0
12-04 08:44:08,0.502,0.334,98.746,0.0,0.0,0.418,0.0,12288.0,0.0,1.0,2283339776.0,1123012608.0,6473728000.0,23738994688.0,6698534.0,249949.0
12-04 08:44:09,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2282897408.0,1123012608.0,6479355904.0,23733809152.0,5576625.0,196926.0
12-04 08:44:10,0.503,0.419,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2282872832.0,1123012608.0,6484553728.0,23728635904.0,5493271.0,196860.0
12-04 08:44:11,0.584,0.417,98.582,0.167,0.0,0.250,0.0,98304.0,0.0,8.0,2283339776.0,1123020800.0,6488301568.0,23724412928.0,4426578.0,200353.0
12-04 08:44:12,0.336,0.168,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2283225088.0,1123020800.0,6492594176.0,23720235008.0,4750062.0,206038.0
12-04 08:44:13,0.501,0.334,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2283249664.0,1123020800.0,6496374784.0,23716429824.0,4407482.0,194268.0
12-04 08:44:14,0.503,0.251,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2283212800.0,1123020800.0,6500364288.0,23712477184.0,4527369.0,202165.0
12-04 08:44:15,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2283220992.0,1123020800.0,6504546304.0,23708286976.0,4513939.0,198837.0
12-04 08:44:16,0.418,0.334,98.914,0.0,0.0,0.334,0.0,110592.0,0.0,6.0,2283167744.0,1123020800.0,6508679168.0,23704207360.0,4438800.0,206428.0
12-04 08:44:17,0.335,0.251,98.995,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2283741184.0,1123028992.0,6512287744.0,23700017152.0,4524828.0,211297.0
12-04 08:44:18,0.336,0.252,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2283339776.0,1123028992.0,6516514816.0,23696191488.0,4380076.0,191964.0
12-04 08:44:19,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2283614208.0,1123028992.0,6520303616.0,23692128256.0,4541522.0,204044.0
12-04 08:44:20,0.168,0.252,99.411,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2283692032.0,1123028992.0,6524305408.0,23688048640.0,4471294.0,201782.0
12-04 08:44:21,0.501,0.334,98.998,0.0,0.0,0.167,0.0,110592.0,0.0,11.0,2283696128.0,1123028992.0,6528540672.0,23683809280.0,4551094.0,182783.0
12-04 08:44:22,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2284347392.0,1123028992.0,6532112384.0,23679586304.0,4439669.0,201737.0
12-04 08:44:23,0.335,0.335,98.744,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,2284257280.0,1123037184.0,6536462336.0,23675318272.0,4672316.0,216088.0
12-04 08:44:24,0.334,0.501,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2284535808.0,1123037184.0,6540652544.0,23670849536.0,4670835.0,196837.0
12-04 08:44:25,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2284630016.0,1123037184.0,6544510976.0,23666896896.0,4480167.0,189404.0
12-04 08:44:26,0.334,0.334,99.081,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2284474368.0,1123037184.0,6548443136.0,23663120384.0,4332676.0,196136.0
12-04 08:44:27,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2284838912.0,1123037184.0,6552571904.0,23658627072.0,4586224.0,212164.0
12-04 08:44:28,0.335,0.418,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2284941312.0,1123037184.0,6556372992.0,23654723584.0,4555235.0,218184.0
12-04 08:44:29,0.501,0.418,98.747,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2284974080.0,1123045376.0,6560858112.0,23650197504.0,4763444.0,198152.0
12-04 08:44:30,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2284777472.0,1123045376.0,6564847616.0,23646404608.0,4435071.0,205431.0
12-04 08:44:31,0.501,0.418,98.747,0.0,0.0,0.334,0.0,82010112.0,0.0,84.0,2284929024.0,1123045376.0,6568697856.0,23642402816.0,4480971.0,208866.0
12-04 08:44:32,0.334,0.167,99.164,0.0,0.0,0.334,0.0,45297664.0,0.0,46.0,2285182976.0,1123045376.0,6571474944.0,23639371776.0,3233031.0,152276.0
12-04 08:44:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2285277184.0,1123045376.0,6571634688.0,23639117824.0,22889.0,22679.0
12-04 08:44:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2285211648.0,1123045376.0,6572081152.0,23638736896.0,511273.0,30330.0
12-04 08:44:35,0.251,0.167,99.164,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2285522944.0,1123053568.0,6574190592.0,23636307968.0,2666784.0,133128.0
12-04 08:44:36,0.333,0.500,98.833,0.0,0.0,0.333,0.0,98304.0,0.0,8.0,2285629440.0,1123053568.0,6577639424.0,23632752640.0,3908651.0,185612.0
12-04 08:44:37,0.419,0.335,98.910,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2285883392.0,1123053568.0,6585274368.0,23624863744.0,8472660.0,242961.0
12-04 08:44:38,0.335,0.419,98.827,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2286071808.0,1123053568.0,6590435328.0,23619514368.0,5944758.0,243213.0
12-04 08:44:39,0.502,0.335,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2285584384.0,1123053568.0,6596481024.0,23613956096.0,6287080.0,243274.0
12-04 08:44:40,0.419,0.168,99.078,0.0,0.0,0.335,0.0,53248.0,0.0,4.0,2286149632.0,1123053568.0,6601674752.0,23608197120.0,5902361.0,224919.0
12-04 08:44:41,0.586,0.251,98.745,0.084,0.0,0.335,0.0,57344.0,0.0,5.0,2285789184.0,1123061760.0,6606901248.0,23603322880.0,5884559.0,235543.0
12-04 08:44:42,0.251,0.419,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2285936640.0,1123061760.0,6611546112.0,23598530560.0,5307606.0,224339.0
12-04 08:44:43,0.500,0.417,98.500,0.0,0.0,0.583,0.0,8192.0,0.0,1.0,2286387200.0,1123061760.0,6615470080.0,23594156032.0,4695777.0,193994.0
12-04 08:44:44,0.084,0.335,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2286014464.0,1123061760.0,6620176384.0,23589822464.0,4824133.0,189819.0
12-04 08:44:45,0.585,0.251,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2286358528.0,1123061760.0,6624116736.0,23585538048.0,4557311.0,182283.0
12-04 08:44:46,0.251,0.251,99.162,0.0,0.0,0.335,0.0,81920.0,0.0,7.0,2286936064.0,1123061760.0,6628126720.0,23580950528.0,4644295.0,192006.0
12-04 08:44:47,0.418,0.251,98.913,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2287026176.0,1123069952.0,6632345600.0,23576633344.0,4774307.0,183737.0
12-04 08:44:48,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2286751744.0,1123069952.0,6636699648.0,23572553728.0,4573641.0,206809.0
12-04 08:44:49,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2286673920.0,1123069952.0,6640459776.0,23568871424.0,4272232.0,181267.0
12-04 08:44:50,0.335,0.502,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2287022080.0,1123069952.0,6644891648.0,23564091392.0,5105319.0,210865.0
12-04 08:44:51,0.251,0.335,99.162,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2287190016.0,1123069952.0,6648803328.0,23560011776.0,4573698.0,215304.0
12-04 08:44:52,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287087616.0,1123069952.0,6652522496.0,23556395008.0,4045979.0,175999.0
12-04 08:44:53,0.417,0.500,98.583,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,2287394816.0,1123078144.0,6656860160.0,23551741952.0,4963505.0,207182.0
12-04 08:44:54,0.502,0.167,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2287394816.0,1123078144.0,6661271552.0,23547330560.0,4886906.0,211891.0
12-04 08:44:55,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287636480.0,1123078144.0,6664695808.0,23543664640.0,3939995.0,175043.0
12-04 08:44:56,0.335,0.0,99.581,0.0,0.0,0.084,0.0,106496.0,0.0,12.0,2287484928.0,1123078144.0,6668910592.0,23539601408.0,4544358.0,219173.0
12-04 08:44:57,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287558656.0,1123078144.0,6672695296.0,23535742976.0,4532881.0,198366.0
12-04 08:44:58,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2287964160.0,1123078144.0,6676828160.0,23531204608.0,4806926.0,204422.0
12-04 08:44:59,0.335,0.251,99.079,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2287812608.0,1123086336.0,6680797184.0,23527378944.0,4278642.0,168230.0
12-04 08:45:00,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2288050176.0,1123086336.0,6685052928.0,23522885632.0,4690340.0,202546.0
12-04 08:45:01,0.251,0.251,99.329,0.0,0.0,0.168,0.0,61923328.0,0.0,65.0,2288021504.0,1123086336.0,6688731136.0,23519236096.0,4297725.0,175318.0
12-04 08:45:02,0.251,0.168,99.497,0.0,0.0,0.084,0.0,58564608.0,0.0,58.0,2288263168.0,1123086336.0,6692696064.0,23515029504.0,4421096.0,202050.0
12-04 08:45:03,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2288955392.0,1123086336.0,6696312832.0,23510720512.0,4155324.0,218171.0
12-04 08:45:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2288824320.0,1123086336.0,6696951808.0,23510212608.0,432354.0,26615.0
12-04 08:45:05,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2288922624.0,1123094528.0,6696972288.0,23510085632.0,25010.0,23594.0
12-04 08:45:06,0.251,0.251,99.415,0.0,0.0,0.084,0.0,135168.0,0.0,9.0,2288668672.0,1123094528.0,6699552768.0,23507759104.0,2918352.0,138837.0
12-04 08:45:07,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289102848.0,1123094528.0,6702379008.0,23504498688.0,3512161.0,166632.0
12-04 08:45:08,0.419,0.252,99.245,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2289197056.0,1123094528.0,6706507776.0,23500275712.0,4561671.0,202096.0
12-04 08:45:09,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289184768.0,1123094528.0,6710378496.0,23496417280.0,4445352.0,195138.0
12-04 08:45:10,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2288906240.0,1123094528.0,6715043840.0,23492030464.0,4854205.0,188017.0
12-04 08:45:11,0.335,0.335,98.744,0.168,0.0,0.419,0.0,90112.0,0.0,7.0,2289475584.0,1123102720.0,6720815104.0,23485681664.0,6591404.0,235270.0
12-04 08:45:12,0.335,0.335,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2289315840.0,1123102720.0,6726959104.0,23479697408.0,6791814.0,211871.0
12-04 08:45:13,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2289995776.0,1123102720.0,6732136448.0,23473840128.0,6044449.0,201306.0
12-04 08:45:14,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289524736.0,1123102720.0,6737068032.0,23469379584.0,5216101.0,218535.0
12-04 08:45:15,0.503,0.335,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289709056.0,1123102720.0,6742089728.0,23464173568.0,5528162.0,201142.0
12-04 08:45:16,0.502,0.334,98.997,0.0,0.0,0.167,0.0,90112.0,0.0,7.0,2290151424.0,1123102720.0,6747123712.0,23458697216.0,5788338.0,217630.0
12-04 08:45:17,0.251,0.168,99.078,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2289754112.0,1123110912.0,6752038912.0,23454171136.0,5286659.0,209797.0
12-04 08:45:18,0.167,0.335,99.163,0.0,0.0,0.335,0.0,8192.0,0.0,1.0,2290388992.0,1123110912.0,6755274752.0,23450300416.0,4014567.0,169668.0
12-04 08:45:19,0.418,0.502,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290044928.0,1123110912.0,6760206336.0,23445712896.0,5162020.0,190888.0
12-04 08:45:20,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290642944.0,1123110912.0,6764212224.0,23441108992.0,4966300.0,217712.0
12-04 08:45:21,0.417,0.334,98.831,0.0,0.0,0.417,0.0,81920.0,0.0,5.0,2290454528.0,1123110912.0,6768701440.0,23436808192.0,4940342.0,225625.0
12-04 08:45:22,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290454528.0,1123110912.0,6772764672.0,23432744960.0,4298533.0,198039.0
12-04 08:45:23,0.502,0.251,98.912,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2290900992.0,1123119104.0,6777024512.0,23428030464.0,4851501.0,187537.0
12-04 08:45:24,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2291187712.0,1123119104.0,6780628992.0,23424139264.0,4111886.0,183203.0
12-04 08:45:25,0.336,0.336,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291109888.0,1123119104.0,6784991232.0,23419854848.0,5026783.0,188627.0
12-04 08:45:26,0.335,0.335,99.247,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2290921472.0,1123119104.0,6789165056.0,23415869440.0,4494695.0,189240.0
12-04 08:45:27,0.168,0.251,99.162,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2291343360.0,1123119104.0,6792900608.0,23411712000.0,4452735.0,206014.0
12-04 08:45:28,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291367936.0,1123119104.0,6797176832.0,23407411200.0,4562569.0,196361.0
12-04 08:45:29,0.335,0.418,98.912,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2291556352.0,1123127296.0,6801346560.0,23403044864.0,4695525.0,209198.0
12-04 08:45:30,1.086,0.418,98.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292035584.0,1123127296.0,6805405696.0,23398506496.0,4715318.0,205338.0
12-04 08:45:31,0.334,0.418,98.829,0.0,0.0,0.418,0.0,43421696.0,0.0,60.0,2292211712.0,1123127296.0,6809436160.0,23394299904.0,4651384.0,203885.0
12-04 08:45:32,0.418,0.251,99.163,0.0,0.0,0.167,0.0,77484032.0,0.0,76.0,2292400128.0,1123127296.0,6813278208.0,23390269440.0,4344550.0,166326.0
12-04 08:45:33,0.417,0.417,98.749,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2292363264.0,1123127296.0,6817267712.0,23386316800.0,4408522.0,202955.0
12-04 08:45:34,0.586,0.251,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292228096.0,1123127296.0,6821404672.0,23382315008.0,4380369.0,193671.0
12-04 08:45:35,0.168,0.419,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2292801536.0,1123135488.0,6825091072.0,23378046976.0,4412130.0,163336.0
12-04 08:45:36,0.335,0.167,99.331,0.0,0.0,0.167,0.0,126976.0,0.0,11.0,2292822016.0,1123135488.0,6828752896.0,23374364672.0,4058863.0,163050.0
12-04 08:45:37,0.167,0.585,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292711424.0,1123135488.0,6832689152.0,23370539008.0,4393427.0,170801.0
12-04 08:45:38,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292813824.0,1123135488.0,6836715520.0,23366410240.0,4424696.0,186646.0
12-04 08:45:39,0.420,0.252,99.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293149696.0,1123135488.0,6841442304.0,23361347584.0,5414441.0,205522.0
12-04 08:45:40,0.336,0.168,99.329,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2293116928.0,1123135488.0,6845648896.0,23357173760.0,4771452.0,170738.0
12-04 08:45:41,0.0,0.167,99.583,0.167,0.0,0.083,0.0,57344.0,0.0,5.0,2293149696.0,1123143680.0,6846750720.0,23356030976.0,979551.0,37099.0
12-04 08:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293149696.0,1123143680.0,6846750720.0,23356030976.0,3681.0,2586.0
12-04 08:45:43,0.333,0.333,99.167,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2293035008.0,1123143680.0,6848143360.0,23354753024.0,1501134.0,77106.0
12-04 08:45:44,0.0,0.336,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2293239808.0,1123143680.0,6851670016.0,23351021568.0,4333359.0,178498.0
12-04 08:45:45,0.421,0.252,99.075,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2293301248.0,1123143680.0,6859210752.0,23343419392.0,8202914.0,287004.0
12-04 08:45:46,0.251,0.251,99.246,0.0,0.0,0.251,0.0,106496.0,0.0,6.0,2293665792.0,1123143680.0,6863466496.0,23338799104.0,4805033.0,182124.0
12-04 08:45:47,0.502,0.502,98.494,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2293870592.0,1123151872.0,6870220800.0,23331831808.0,7540869.0,272619.0
12-04 08:45:48,0.251,0.335,98.996,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2293977088.0,1123151872.0,6874447872.0,23327498240.0,5061400.0,209274.0
12-04 08:45:49,0.334,0.584,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293927936.0,1123151872.0,6879195136.0,23322800128.0,5069620.0,196988.0
12-04 08:45:50,0.419,0.251,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294411264.0,1123151872.0,6884380672.0,23317131264.0,5842076.0,202624.0
12-04 08:45:51,0.334,0.334,99.081,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2294202368.0,1123151872.0,6888857600.0,23312863232.0,4789162.0,181344.0
12-04 08:45:52,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294796288.0,1123151872.0,6892834816.0,23308292096.0,4667131.0,186040.0
12-04 08:45:53,0.251,0.251,99.164,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2294493184.0,1123160064.0,6896447488.0,23304974336.0,3862679.0,157415.0
12-04 08:45:54,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2294865920.0,1123160064.0,6900645888.0,23300403200.0,4895841.0,202809.0
12-04 08:45:55,0.168,0.503,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2294665216.0,1123160064.0,6904672256.0,23296577536.0,4561577.0,202969.0
12-04 08:45:56,0.334,0.418,98.997,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2295042048.0,1123160064.0,6908706816.0,23292166144.0,4349522.0,191176.0
12-04 08:45:57,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2295058432.0,1123160064.0,6912581632.0,23288274944.0,4230242.0,182967.0
12-04 08:45:58,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2295103488.0,1123160064.0,6916567040.0,23284244480.0,4386316.0,194829.0
12-04 08:45:59,0.251,0.167,98.996,0.251,0.0,0.335,0.0,28672.0,0.0,3.0,2295369728.0,1123168256.0,6921641984.0,23278895104.0,5874748.0,180947.0
12-04 08:46:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295336960.0,1123168256.0,6921801728.0,23278768128.0,4455.0,3774.0
12-04 08:46:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,27586560.0,0.0,31.0,2295336960.0,1123168256.0,6921801728.0,23278768128.0,5592.0,4303.0
12-04 08:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,85348352.0,0.0,84.0,2295336960.0,1123168256.0,6921801728.0,23278768128.0,3913.0,2706.0
12-04 08:46:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295463936.0,1123168256.0,6921801728.0,23278641152.0,22509.0,22457.0
12-04 08:46:04,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2295455744.0,1123176448.0,6921801728.0,23278641152.0,6965.0,6868.0
12-04 08:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295447552.0,1123176448.0,6921801728.0,23278649344.0,4794.0,3282.0
12-04 08:46:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,131072.0,0.0,12.0,2295447552.0,1123176448.0,6921801728.0,23278649344.0,5219.0,4295.0
12-04 08:46:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123176448.0,6921809920.0,23278649344.0,5421.0,4473.0
12-04 08:46:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123176448.0,6921809920.0,23278649344.0,5502.0,4634.0
12-04 08:46:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123176448.0,6921809920.0,23278649344.0,6021.0,5173.0
12-04 08:46:10,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2295431168.0,1123184640.0,6921809920.0,23278649344.0,5834.0,5312.0
12-04 08:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2295439360.0,1123184640.0,6921809920.0,23278641152.0,6230.0,5778.0
12-04 08:46:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123184640.0,6921809920.0,23278641152.0,4560.0,3034.0
12-04 08:46:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123184640.0,6921809920.0,23278641152.0,5975.0,5552.0
12-04 08:46:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123184640.0,6921809920.0,23278641152.0,4156.0,3084.0
12-04 08:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123184640.0,6921809920.0,23278641152.0,3812.0,2834.0
12-04 08:46:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,110592.0,0.0,9.0,2295431168.0,1123192832.0,6921809920.0,23278641152.0,7217.0,7152.0
12-04 08:46:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295431168.0,1123192832.0,6921809920.0,23278641152.0,4212.0,2859.0
12-04 08:46:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295427072.0,1123192832.0,6921814016.0,23278641152.0,4607.0,3777.0
12-04 08:46:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2295427072.0,1123192832.0,6921814016.0,23278641152.0,7429.0,7415.0
12-04 08:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295427072.0,1123192832.0,6921814016.0,23278641152.0,4089.0,3084.0
12-04 08:46:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2295427072.0,1123192832.0,6921814016.0,23278641152.0,4632.0,4096.0
12-04 08:46:22,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,4461.0,3732.0
12-04 08:46:23,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,3717.0,2673.0
12-04 08:46:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,5276.0,5063.0
12-04 08:46:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,4904.0,4501.0
12-04 08:46:26,0.0,0.0,99.917,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,5210.0,4995.0
12-04 08:46:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,4671.0,4181.0
12-04 08:46:28,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2295410688.0,1123209216.0,6921814016.0,23278641152.0,5410.0,5245.0
12-04 08:46:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295410688.0,1123209216.0,6921814016.0,23278641152.0,3872.0,2876.0
12-04 08:46:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295410688.0,1123209216.0,6921814016.0,23278641152.0,4808.0,4343.0
12-04 08:46:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2295410688.0,1123209216.0,6921814016.0,23278641152.0,5406.0,5349.0
12-04 08:46:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295410688.0,1123209216.0,6921814016.0,23278641152.0,4590.0,3985.0
12-04 08:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295406592.0,1123209216.0,6921818112.0,23278641152.0,22442.0,22407.0
12-04 08:46:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295398400.0,1123217408.0,6921818112.0,23278641152.0,4486.0,3385.0
12-04 08:46:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295398400.0,1123217408.0,6921818112.0,23278641152.0,3983.0,2921.0
12-04 08:46:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2295398400.0,1123217408.0,6921818112.0,23278641152.0,5250.0,5112.0
12-04 08:46:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295398400.0,1123217408.0,6921818112.0,23278641152.0,7870.0,8351.0
12-04 08:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295394304.0,1123217408.0,6921822208.0,23278641152.0,4266.0,3641.0
12-04 08:46:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295394304.0,1123217408.0,6921822208.0,23278641152.0,5623.0,5739.0
12-04 08:46:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,86016.0,0.0,8.0,2295386112.0,1123225600.0,6921822208.0,23278641152.0,3773.0,2632.0
12-04 08:46:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,7.0,2295386112.0,1123225600.0,6921822208.0,23278641152.0,4497.0,4045.0
12-04 08:46:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295386112.0,1123225600.0,6921822208.0,23278641152.0,3842.0,2615.0
12-04 08:46:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295513088.0,1123225600.0,6921822208.0,23278514176.0,5186.0,5108.0
12-04 08:46:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295513088.0,1123225600.0,6921822208.0,23278514176.0,5559.0,5518.0
12-04 08:46:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295513088.0,1123225600.0,6921822208.0,23278514176.0,4532.0,4004.0
12-04 08:46:46,0.083,0.0,99.666,0.250,0.0,0.0,0.0,98304.0,0.0,10.0,2295504896.0,1123233792.0,6921822208.0,23278514176.0,4889.0,4705.0
12-04 08:46:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295500800.0,1123233792.0,6921826304.0,23278514176.0,4962.0,4382.0
12-04 08:46:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295500800.0,1123233792.0,6921826304.0,23278514176.0,4306.0,3691.0
12-04 08:46:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295500800.0,1123233792.0,6921826304.0,23278514176.0,6425.0,5504.0
12-04 08:46:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295500800.0,1123233792.0,6921826304.0,23278514176.0,3902.0,2723.0
12-04 08:46:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2295500800.0,1123233792.0,6921826304.0,23278514176.0,4602.0,4001.0
12-04 08:46:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,4736.0,3989.0
12-04 08:46:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,5186.0,5240.0
12-04 08:46:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,5607.0,5680.0
12-04 08:46:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,5286.0,5265.0
12-04 08:46:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,3742.0,2590.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,4632.0,4096.0
12-04 08:46:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295484416.0,1123250176.0,6921826304.0,23278514176.0,3942.0,2772.0
12-04 08:46:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2295484416.0,1123250176.0,6921826304.0,23278514176.0,5136.0,4528.0
12-04 08:47:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295484416.0,1123250176.0,6921826304.0,23278514176.0,5221.0,5110.0
12-04 08:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2295484416.0,1123250176.0,6921826304.0,23278514176.0,5286.0,5266.0
12-04 08:47:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295484416.0,1123250176.0,6921826304.0,23278514176.0,5310.0,5022.0
12-04 08:47:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295488512.0,1123250176.0,6921830400.0,23278505984.0,21919.0,21289.0
12-04 08:47:04,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,4970.0,3560.0
12-04 08:47:05,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,5310.0,4399.0
12-04 08:47:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,4526.0,3038.0
12-04 08:47:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,4722.0,3324.0
12-04 08:47:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,5380.0,4391.0
12-04 08:47:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,7233.0,7472.0
12-04 08:47:10,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295341056.0,1123266560.0,6921834496.0,23278632960.0,5934.0,5468.0
12-04 08:47:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2295341056.0,1123266560.0,6921834496.0,23278632960.0,5376.0,4495.0
12-04 08:47:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295341056.0,1123266560.0,6921834496.0,23278632960.0,5214.0,4299.0
12-04 08:47:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295345152.0,1123266560.0,6921838592.0,23278624768.0,5316.0,4517.0
12-04 08:47:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295345152.0,1123266560.0,6921838592.0,23278624768.0,4311.0,3154.0
12-04 08:47:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295345152.0,1123266560.0,6921838592.0,23278624768.0,4038.0,2967.0
12-04 08:47:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,4002.0,2814.0
12-04 08:47:17,0.083,0.0,99.833,0.0,0.0,0.083,0.0,32768.0,0.0,5.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,6814.0,7649.0
12-04 08:47:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,5281.0,5087.0
12-04 08:47:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,7158.0,6931.0
12-04 08:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,4396.0,3826.0
12-04 08:47:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,4632.0,4096.0
12-04 08:47:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2295328768.0,1123282944.0,6921838592.0,23278624768.0,3807.0,2657.0
12-04 08:47:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294812672.0,1123282944.0,6921838592.0,23279140864.0,3938.0,2876.0
12-04 08:47:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294812672.0,1123282944.0,6921838592.0,23279140864.0,3861.0,2712.0
12-04 08:47:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294812672.0,1123282944.0,6921838592.0,23279140864.0,6837.0,7946.0
12-04 08:47:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2294812672.0,1123282944.0,6921838592.0,23279140864.0,5244.0,5154.0
12-04 08:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294812672.0,1123282944.0,6921838592.0,23279140864.0,4692.0,4070.0
12-04 08:47:28,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2294804480.0,1123291136.0,6921838592.0,23279140864.0,4596.0,3875.0
12-04 08:47:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2294800384.0,1123291136.0,6921842688.0,23279140864.0,5110.0,4678.0
12-04 08:47:30,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294800384.0,1123291136.0,6921842688.0,23279140864.0,3742.0,2590.0
12-04 08:47:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2294800384.0,1123291136.0,6921842688.0,23279140864.0,3938.0,2876.0
12-04 08:47:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294800384.0,1123291136.0,6921842688.0,23279140864.0,5984.0,6186.0
12-04 08:47:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294800384.0,1123291136.0,6921842688.0,23279140864.0,22025.0,21439.0
12-04 08:47:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2294792192.0,1123299328.0,6921842688.0,23279140864.0,7695.0,7582.0
12-04 08:47:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294792192.0,1123299328.0,6921842688.0,23279140864.0,3938.0,2876.0
12-04 08:47:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2294792192.0,1123299328.0,6921842688.0,23279140864.0,3842.0,2681.0
12-04 08:47:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294792192.0,1123299328.0,6921842688.0,23279140864.0,5966.0,6321.0
12-04 08:47:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294792192.0,1123299328.0,6921842688.0,23279140864.0,3776.0,2652.0
12-04 08:47:39,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2294919168.0,1123307520.0,6921834496.0,23279013888.0,5801.0,5812.0
12-04 08:47:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2294910976.0,1123307520.0,6921842688.0,23279013888.0,4567.0,3809.0
12-04 08:47:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2294906880.0,1123307520.0,6921846784.0,23279013888.0,22475.0,22644.0
12-04 08:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294906880.0,1123307520.0,6921846784.0,23279013888.0,4367.0,3694.0
12-04 08:47:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294915072.0,1123307520.0,6921846784.0,23279005696.0,4255.0,3393.0
12-04 08:47:44,0.083,0.249,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2294915072.0,1123307520.0,6921846784.0,23279005696.0,4522.0,3896.0
12-04 08:47:45,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,5446.0,5333.0
12-04 08:47:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,4396.0,3628.0
12-04 08:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,4083.0,3041.0
12-04 08:47:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,5499.0,5411.0
12-04 08:47:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,7351.0,7383.0
12-04 08:47:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,5250.0,5047.0
12-04 08:47:51,0.0,0.0,99.750,0.250,0.0,0.0,0.0,86016.0,0.0,7.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,3878.0,2834.0
12-04 08:47:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,4235.0,3666.0
12-04 08:47:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,5235.0,4788.0
12-04 08:47:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,3982.0,2926.0
12-04 08:47:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,4598.0,4004.0
12-04 08:47:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,22356.0,22283.0
12-04 08:47:57,0.167,0.083,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2294886400.0,1123332096.0,6921850880.0,23279005696.0,5317.0,5177.0
12-04 08:47:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294886400.0,1123332096.0,6921850880.0,23279005696.0,22849.0,22790.0
12-04 08:47:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294882304.0,1123332096.0,6921854976.0,23279005696.0,5512.0,5399.0
12-04 08:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294882304.0,1123332096.0,6921854976.0,23279005696.0,3681.0,2586.0
12-04 08:48:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2294882304.0,1123332096.0,6921854976.0,23279005696.0,4037.0,3005.0
12-04 08:48:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294882304.0,1123332096.0,6921854976.0,23279005696.0,4596.0,3942.0
12-04 08:48:03,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2295001088.0,1123340288.0,6921854976.0,23278878720.0,21573.0,20563.0
12-04 08:48:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2294992896.0,1123340288.0,6921854976.0,23278886912.0,5894.0,5354.0
12-04 08:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294992896.0,1123340288.0,6921854976.0,23278886912.0,6069.0,5751.0
12-04 08:48:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2294992896.0,1123340288.0,6921854976.0,23278886912.0,6065.0,5471.0
12-04 08:48:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294992896.0,1123340288.0,6921854976.0,23278886912.0,6070.0,5714.0
12-04 08:48:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294992896.0,1123340288.0,6921854976.0,23278886912.0,5618.0,4742.0
12-04 08:48:09,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2295111680.0,1123348480.0,6921854976.0,23278759936.0,4822.0,3349.0
12-04 08:48:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295111680.0,1123348480.0,6921854976.0,23278759936.0,5311.0,4210.0
12-04 08:48:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2295107584.0,1123348480.0,6921859072.0,23278759936.0,4662.0,3216.0
12-04 08:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295107584.0,1123348480.0,6921859072.0,23278759936.0,5371.0,4316.0
12-04 08:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295103488.0,1123348480.0,6921863168.0,23278759936.0,7040.0,7335.0
12-04 08:48:14,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2295103488.0,1123356672.0,6921854976.0,23278759936.0,5864.0,6167.0
12-04 08:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295095296.0,1123356672.0,6921863168.0,23278759936.0,3978.0,2925.0
12-04 08:48:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2295095296.0,1123356672.0,6921863168.0,23278759936.0,3842.0,2681.0
12-04 08:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2295095296.0,1123356672.0,6921863168.0,23278759936.0,4038.0,2967.0
12-04 08:48:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295095296.0,1123356672.0,6921863168.0,23278759936.0,5060.0,4457.0
12-04 08:48:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295095296.0,1123356672.0,6921863168.0,23278759936.0,6842.0,6403.0
12-04 08:48:20,0.0,0.083,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2295095296.0,1123364864.0,6921863168.0,23278751744.0,4696.0,4032.0
12-04 08:48:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2295095296.0,1123364864.0,6921863168.0,23278751744.0,5512.0,5332.0
12-04 08:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295095296.0,1123364864.0,6921863168.0,23278751744.0,4330.0,3759.0
12-04 08:48:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295730176.0,1123364864.0,6921863168.0,23278116864.0,4904.0,4568.0
12-04 08:48:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295726080.0,1123364864.0,6921867264.0,23278116864.0,5170.0,4986.0
12-04 08:48:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295726080.0,1123364864.0,6921867264.0,23278116864.0,4198.0,3034.0
12-04 08:48:26,0.250,0.083,99.501,0.166,0.0,0.0,0.0,81920.0,0.0,7.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,3942.0,2772.0
12-04 08:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,5598.0,5721.0
12-04 08:48:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,5216.0,4956.0
12-04 08:48:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,4996.0,5012.0
12-04 08:48:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,4456.0,3802.0
12-04 08:48:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,4632.0,4095.0
12-04 08:48:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,4911.0,4431.0
12-04 08:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,21414.0,20276.0
12-04 08:48:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,4556.0,3894.0
12-04 08:48:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,4532.0,3938.0
12-04 08:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,5864.0,6165.0
12-04 08:48:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,5210.0,4769.0
12-04 08:48:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295701504.0,1123389440.0,6921867264.0,23278116864.0,21045.0,19704.0
12-04 08:48:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2295701504.0,1123389440.0,6921867264.0,23278116864.0,4124.0,3938.0
12-04 08:48:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2295697408.0,1123389440.0,6921871360.0,23278116864.0,5050.0,4903.0
12-04 08:48:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2295697408.0,1123389440.0,6921871360.0,23278116864.0,38141.0,37048.0
12-04 08:48:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295697408.0,1123389440.0,6921871360.0,23278116864.0,4933.0,4349.0
12-04 08:48:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296078336.0,1123389440.0,6921871360.0,23277735936.0,21613.0,20979.0
12-04 08:48:44,0.084,0.0,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2296066048.0,1123397632.0,6921875456.0,23277735936.0,5550.0,5385.0
12-04 08:48:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296066048.0,1123397632.0,6921875456.0,23277735936.0,5246.0,5122.0
12-04 08:48:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296066048.0,1123397632.0,6921875456.0,23277735936.0,4556.0,3893.0
12-04 08:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2296066048.0,1123397632.0,6921875456.0,23277735936.0,5136.0,4658.0
12-04 08:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296066048.0,1123397632.0,6921875456.0,23277735936.0,4008.0,2772.0
12-04 08:48:49,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2296066048.0,1123405824.0,6921867264.0,23277735936.0,6632.0,6134.0
12-04 08:48:50,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2296057856.0,1123405824.0,6921875456.0,23277735936.0,4367.0,3629.0
12-04 08:48:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296057856.0,1123405824.0,6921875456.0,23277735936.0,4658.0,4112.0
12-04 08:48:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296057856.0,1123405824.0,6921875456.0,23277735936.0,5498.0,5476.0
12-04 08:48:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296057856.0,1123405824.0,6921875456.0,23277735936.0,5085.0,4987.0
12-04 08:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296057856.0,1123405824.0,6921875456.0,23277735936.0,4456.0,3803.0
12-04 08:48:55,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,5012.0,4572.0
12-04 08:48:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,3842.0,2681.0
12-04 08:48:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,5629.0,5630.0
12-04 08:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,3802.0,2632.0
12-04 08:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,4921.0,4187.0
12-04 08:49:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,6153.0,6392.0
12-04 08:49:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2296037376.0,1123422208.0,6921879552.0,23277735936.0,4563.0,3980.0
12-04 08:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2296037376.0,1123422208.0,6921879552.0,23277735936.0,4940.0,4373.0
12-04 08:49:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296172544.0,1123422208.0,6921879552.0,23277600768.0,21351.0,20210.0
12-04 08:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296172544.0,1123422208.0,6921879552.0,23277600768.0,5834.0,5378.0
12-04 08:49:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296172544.0,1123422208.0,6921879552.0,23277600768.0,4756.0,3415.0
12-04 08:49:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296172544.0,1123422208.0,6921879552.0,23277600768.0,5739.0,5312.0
12-04 08:49:07,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2296164352.0,1123430400.0,6921879552.0,23277600768.0,5240.0,3928.0
12-04 08:49:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296164352.0,1123430400.0,6921879552.0,23277600768.0,6028.0,5538.0
12-04 08:49:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296033280.0,1123430400.0,6921883648.0,23277727744.0,6684.0,6768.0
12-04 08:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296033280.0,1123430400.0,6921883648.0,23277727744.0,4686.0,3105.0
12-04 08:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2296033280.0,1123430400.0,6921883648.0,23277727744.0,4567.0,3187.0
12-04 08:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296033280.0,1123430400.0,6921883648.0,23277727744.0,5567.0,4750.0
12-04 08:49:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2296025088.0,1123438592.0,6921883648.0,23277727744.0,4761.0,3411.0
12-04 08:49:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2296025088.0,1123438592.0,6921883648.0,23277727744.0,5738.0,6190.0
12-04 08:49:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296025088.0,1123438592.0,6921883648.0,23277727744.0,4078.0,3016.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296020992.0,1123438592.0,6921887744.0,23277727744.0,5764.0,6077.0
12-04 08:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2296020992.0,1123438592.0,6921887744.0,23277727744.0,4970.0,4568.0
12-04 08:49:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296020992.0,1123438592.0,6921887744.0,23277727744.0,3742.0,2590.0
12-04 08:49:19,0.083,0.083,99.583,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,2296012800.0,1123446784.0,6921887744.0,23277727744.0,6779.0,6351.0
12-04 08:49:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296012800.0,1123446784.0,6921887744.0,23277727744.0,4456.0,3803.0
12-04 08:49:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296008704.0,1123446784.0,6921891840.0,23277727744.0,23843.0,24402.0
12-04 08:49:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296016896.0,1123446784.0,6921891840.0,23277719552.0,3742.0,2524.0
12-04 08:49:23,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296786944.0,1123446784.0,6921891840.0,23276949504.0,5220.0,5168.0
12-04 08:49:24,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2296782848.0,1123454976.0,6921887744.0,23276949504.0,4616.0,3935.0
12-04 08:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296778752.0,1123454976.0,6921891840.0,23276949504.0,4038.0,2967.0
12-04 08:49:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296778752.0,1123454976.0,6921891840.0,23276949504.0,5422.0,5495.0
12-04 08:49:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296778752.0,1123454976.0,6921891840.0,23276949504.0,4058.0,2960.0
12-04 08:49:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296778752.0,1123454976.0,6921891840.0,23276949504.0,3802.0,2632.0
12-04 08:49:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296778752.0,1123454976.0,6921891840.0,23276949504.0,5346.0,5242.0
12-04 08:49:30,0.585,0.0,98.580,0.835,0.0,0.0,0.0,12288.0,0.0,2.0,2296881152.0,1123463168.0,6921891840.0,23276838912.0,5210.0,4954.0
12-04 08:49:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296881152.0,1123463168.0,6921891840.0,23276838912.0,5823.0,5811.0
12-04 08:49:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296889344.0,1123463168.0,6921891840.0,23276830720.0,4527.0,4016.0
12-04 08:49:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296889344.0,1123463168.0,6921891840.0,23276830720.0,21471.0,20318.0
12-04 08:49:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296889344.0,1123463168.0,6921891840.0,23276830720.0,4650.0,3983.0
12-04 08:49:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296889344.0,1123463168.0,6921891840.0,23276830720.0,5306.0,5150.0
12-04 08:49:36,0.167,0.083,99.667,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,4439.0,3378.0
12-04 08:49:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,3387.0,2599.0
12-04 08:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,6418.0,7270.0
12-04 08:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,4158.0,2943.0
12-04 08:49:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,4616.0,3894.0
12-04 08:49:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,4970.0,4526.0
12-04 08:49:42,0.084,0.0,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,2296868864.0,1123479552.0,6921895936.0,23276830720.0,3973.0,2706.0
12-04 08:49:43,0.0,0.250,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2296877056.0,1123479552.0,6921895936.0,23276822528.0,5417.0,5289.0
12-04 08:49:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296877056.0,1123479552.0,6921895936.0,23276822528.0,4456.0,3759.0
12-04 08:49:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296868864.0,1123479552.0,6921895936.0,23276830720.0,5960.0,6317.0
12-04 08:49:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2296868864.0,1123479552.0,6921895936.0,23276830720.0,4979.0,4576.0
12-04 08:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2296864768.0,1123479552.0,6921900032.0,23276830720.0,4098.0,2967.0
12-04 08:49:48,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2296856576.0,1123487744.0,6921900032.0,23276830720.0,3862.0,2632.0
12-04 08:49:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2296856576.0,1123487744.0,6921900032.0,23276830720.0,6858.0,6242.0
12-04 08:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296856576.0,1123487744.0,6921900032.0,23276830720.0,3707.0,2524.0
12-04 08:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2296856576.0,1123487744.0,6921900032.0,23276830720.0,4812.0,4178.0
12-04 08:49:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296852480.0,1123487744.0,6921904128.0,23276830720.0,6141.0,6621.0
12-04 08:49:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296852480.0,1123487744.0,6921904128.0,23276830720.0,5306.0,5216.0
12-04 08:49:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2296844288.0,1123495936.0,6921904128.0,23276830720.0,5104.0,4841.0
12-04 08:49:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296844288.0,1123495936.0,6921904128.0,23276830720.0,4318.0,3310.0
12-04 08:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2296844288.0,1123495936.0,6921904128.0,23276830720.0,3902.0,2723.0
12-04 08:49:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296844288.0,1123495936.0,6921904128.0,23276830720.0,4541.0,3489.0
12-04 08:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296844288.0,1123495936.0,6921904128.0,23276830720.0,5110.0,4864.0
12-04 08:49:59,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2296836096.0,1123504128.0,6921904128.0,23276830720.0,5406.0,5308.0
12-04 08:50:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296836096.0,1123504128.0,6921904128.0,23276830720.0,4421.0,2814.0
12-04 08:50:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296836096.0,1123504128.0,6921904128.0,23276830720.0,6307.0,6304.0
12-04 08:50:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296836096.0,1123504128.0,6921904128.0,23276830720.0,4994.0,4373.0
12-04 08:50:03,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297098240.0,1123504128.0,6921904128.0,23276568576.0,21862.0,21381.0
12-04 08:50:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297098240.0,1123504128.0,6921904128.0,23276568576.0,4720.0,3220.0
12-04 08:50:05,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2297090048.0,1123512320.0,6921904128.0,23276568576.0,5447.0,4477.0
12-04 08:50:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2297085952.0,1123512320.0,6921908224.0,23276568576.0,4620.0,3105.0
12-04 08:50:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297085952.0,1123512320.0,6921908224.0,23276568576.0,7388.0,7405.0
12-04 08:50:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297085952.0,1123512320.0,6921908224.0,23276568576.0,4657.0,3063.0
12-04 08:50:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297085952.0,1123512320.0,6921908224.0,23276568576.0,6844.0,6860.0
12-04 08:50:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297077760.0,1123512320.0,6921908224.0,23276576768.0,5114.0,4207.0
12-04 08:50:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,86016.0,0.0,7.0,2297069568.0,1123520512.0,6921908224.0,23276576768.0,5854.0,5040.0
12-04 08:50:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2297069568.0,1123520512.0,6921908224.0,23276576768.0,5374.0,4497.0
12-04 08:50:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123520512.0,6921908224.0,23276576768.0,4722.0,3324.0
12-04 08:50:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123520512.0,6921908224.0,23276576768.0,3902.0,2723.0
12-04 08:50:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123520512.0,6921908224.0,23276576768.0,6000.0,6479.0
12-04 08:50:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2297065472.0,1123520512.0,6921912320.0,23276576768.0,5000.0,4350.0
12-04 08:50:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,4.0,2297057280.0,1123528704.0,6921912320.0,23276576768.0,4632.0,4029.0
12-04 08:50:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297057280.0,1123528704.0,6921912320.0,23276576768.0,4330.0,3760.0
12-04 08:50:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297053184.0,1123528704.0,6921916416.0,23276576768.0,6702.0,6163.0
12-04 08:50:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297053184.0,1123528704.0,6921916416.0,23276576768.0,5630.0,5522.0
12-04 08:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2297053184.0,1123528704.0,6921916416.0,23276576768.0,4382.0,3398.0
12-04 08:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297053184.0,1123528704.0,6921916416.0,23276576768.0,3736.0,2632.0
12-04 08:50:23,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2296307712.0,1123536896.0,6921916416.0,23277314048.0,7914.0,8342.0
12-04 08:50:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2296299520.0,1123536896.0,6921916416.0,23277322240.0,4430.0,3821.0
12-04 08:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296299520.0,1123536896.0,6921916416.0,23277322240.0,4938.0,4197.0
12-04 08:50:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2296299520.0,1123536896.0,6921916416.0,23277322240.0,4120.0,3112.0
12-04 08:50:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296299520.0,1123536896.0,6921916416.0,23277322240.0,4566.0,4095.0
12-04 08:50:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296299520.0,1123536896.0,6921916416.0,23277322240.0,4108.0,2863.0
12-04 08:50:29,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2296291328.0,1123545088.0,6921916416.0,23277322240.0,5940.0,6435.0
12-04 08:50:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296291328.0,1123545088.0,6921916416.0,23277322240.0,4556.0,3892.0
12-04 08:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296287232.0,1123545088.0,6921920512.0,23277322240.0,5136.0,4593.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296279040.0,1123545088.0,6921920512.0,23277330432.0,4330.0,3760.0
12-04 08:50:33,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2296279040.0,1123545088.0,6921920512.0,23277330432.0,21878.0,21324.0
12-04 08:50:34,0.167,0.083,99.417,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2296279040.0,1123553280.0,6921920512.0,23277322240.0,5150.0,4954.0
12-04 08:50:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296406016.0,1123553280.0,6921920512.0,23277195264.0,3878.0,2900.0
12-04 08:50:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296406016.0,1123553280.0,6921920512.0,23277195264.0,5904.0,6149.0
12-04 08:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296406016.0,1123553280.0,6921920512.0,23277195264.0,4976.0,4527.0
12-04 08:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296406016.0,1123553280.0,6921920512.0,23277195264.0,4008.0,2772.0
12-04 08:50:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296406016.0,1123553280.0,6921920512.0,23277195264.0,5346.0,5306.0
12-04 08:50:40,0.0,0.167,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,6.0,2296414208.0,1123561472.0,6921920512.0,23277178880.0,5181.0,5046.0
12-04 08:50:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2296414208.0,1123561472.0,6921920512.0,23277178880.0,4849.0,4456.0
12-04 08:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296414208.0,1123561472.0,6921920512.0,23277178880.0,4042.0,2863.0
12-04 08:50:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296422400.0,1123561472.0,6921920512.0,23277170688.0,4592.0,4047.0
12-04 08:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296406016.0,1123561472.0,6921920512.0,23277187072.0,5150.0,5023.0
12-04 08:50:45,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2296397824.0,1123561472.0,6921920512.0,23277195264.0,3978.0,2925.0
12-04 08:50:46,0.0,0.250,99.667,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2296385536.0,1123569664.0,6921924608.0,23277195264.0,5753.0,5674.0
12-04 08:50:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2296385536.0,1123569664.0,6921924608.0,23277195264.0,5245.0,5254.0
12-04 08:50:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296385536.0,1123569664.0,6921924608.0,23277195264.0,5150.0,4953.0
12-04 08:50:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296385536.0,1123569664.0,6921924608.0,23277195264.0,5851.0,4777.0
12-04 08:50:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296385536.0,1123569664.0,6921924608.0,23277195264.0,3836.0,2657.0
12-04 08:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296381440.0,1123569664.0,6921928704.0,23277195264.0,4970.0,4407.0
12-04 08:50:52,0.167,0.0,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,5021.0,4931.0
12-04 08:50:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,6561.0,6023.0
12-04 08:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,5450.0,5163.0
12-04 08:50:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,4806.0,4431.0
12-04 08:50:56,0.250,0.083,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,5654.0,5583.0
12-04 08:50:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,3978.0,2859.0
12-04 08:50:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2296365056.0,1123586048.0,6921928704.0,23277195264.0,4390.0,3706.0
12-04 08:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2296365056.0,1123586048.0,6921928704.0,23277195264.0,4098.0,2943.0
12-04 08:51:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296365056.0,1123586048.0,6921928704.0,23277195264.0,5210.0,4997.0
12-04 08:51:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296365056.0,1123586048.0,6921928704.0,23277195264.0,5546.0,5424.0
12-04 08:51:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2296360960.0,1123586048.0,6921932800.0,23277195264.0,5428.0,5293.0
12-04 08:51:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296504320.0,1123586048.0,6921932800.0,23277051904.0,21508.0,20343.0
12-04 08:51:04,0.084,0.0,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2296496128.0,1123594240.0,6921932800.0,23277051904.0,5085.0,4076.0
12-04 08:51:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296487936.0,1123594240.0,6921932800.0,23277060096.0,7450.0,6557.0
12-04 08:51:06,0.250,0.083,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296487936.0,1123594240.0,6921932800.0,23277060096.0,5724.0,4821.0
12-04 08:51:07,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296487936.0,1123594240.0,6921932800.0,23277060096.0,4894.0,3373.0
12-04 08:51:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296487936.0,1123594240.0,6921932800.0,23277060096.0,5768.0,5378.0
12-04 08:51:09,0.0,0.083,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2296479744.0,1123602432.0,6921932800.0,23277060096.0,6130.0,5753.0
12-04 08:51:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296479744.0,1123602432.0,6921932800.0,23277060096.0,5346.0,4298.0
12-04 08:51:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2296475648.0,1123602432.0,6921936896.0,23277060096.0,22769.0,21925.0
12-04 08:51:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296475648.0,1123602432.0,6921936896.0,23277060096.0,5079.0,4156.0
12-04 08:51:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296475648.0,1123602432.0,6921936896.0,23277060096.0,6104.0,5805.0
12-04 08:51:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296475648.0,1123602432.0,6921936896.0,23277060096.0,3836.0,2723.0
12-04 08:51:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,4204.0,3058.0
12-04 08:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,5788.0,5699.0
12-04 08:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,5220.0,5235.0
12-04 08:51:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,5050.0,4798.0
12-04 08:51:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,5870.0,4890.0
12-04 08:51:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,5164.0,5223.0
12-04 08:51:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2296459264.0,1123618816.0,6921936896.0,23277060096.0,6929.0,6333.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2296455168.0,1123618816.0,6921940992.0,23277060096.0,4120.0,3112.0
12-04 08:51:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297090048.0,1123618816.0,6921940992.0,23276425216.0,4592.0,4047.0
12-04 08:51:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297081856.0,1123618816.0,6921940992.0,23276433408.0,4530.0,3848.0
12-04 08:51:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297081856.0,1123618816.0,6921940992.0,23276433408.0,4038.0,2967.0
12-04 08:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2297077760.0,1123618816.0,6921945088.0,23276433408.0,7028.0,7858.0
12-04 08:51:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,4632.0,4095.0
12-04 08:51:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,4042.0,2863.0
12-04 08:51:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,4592.0,4045.0
12-04 08:51:30,0.749,0.167,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,4902.0,3942.0
12-04 08:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,5255.0,3497.0
12-04 08:51:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,6030.0,5111.0
12-04 08:51:33,0.167,0.0,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2297061376.0,1123635200.0,6921945088.0,23276433408.0,23932.0,24298.0
12-04 08:51:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2297061376.0,1123635200.0,6921945088.0,23276433408.0,4396.0,3759.0
12-04 08:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297061376.0,1123635200.0,6921945088.0,23276433408.0,3878.0,2834.0
12-04 08:51:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2297061376.0,1123635200.0,6921945088.0,23276433408.0,4191.0,3108.0
12-04 08:51:37,2.590,0.668,96.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306572288.0,1123635200.0,6921977856.0,23266889728.0,10254.0,9150.0
12-04 08:51:38,1.501,0.834,97.164,0.500,0.0,0.0,0.0,0.0,0.0,0.0,2318483456.0,1123635200.0,6921973760.0,23254982656.0,93366.0,86540.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-kafka-slave-38.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-38",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,0.189,0.131,99.662,0.004,0.0,0.014,2116.887,369134.485,0.376,1.876,2261221376.0,1134456832.0,4354351104.0,25869045760.0,0.0,0.0
12-04 08:29:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261463040.0,1134456832.0,4354355200.0,25868800000.0,11904.0,20396.0
12-04 08:29:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261446656.0,1134456832.0,4354355200.0,25868816384.0,12582.0,21714.0
12-04 08:29:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2260680704.0,1134456832.0,4354355200.0,25869582336.0,12002.0,21014.0
12-04 08:29:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2260303872.0,1134456832.0,4354355200.0,25869959168.0,11600.0,20090.0
12-04 08:29:43,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260291584.0,1134456832.0,4354359296.0,25869967360.0,12827.0,22232.0
12-04 08:29:44,0.167,0.083,99.500,0.250,0.0,0.0,0.0,94208.0,0.0,7.0,2260209664.0,1134465024.0,4354359296.0,25870041088.0,12702.0,22354.0
12-04 08:29:45,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260725760.0,1134465024.0,4354359296.0,25869524992.0,13772.0,23989.0
12-04 08:29:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2260725760.0,1134465024.0,4354359296.0,25869524992.0,28783.0,37218.0
12-04 08:29:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260725760.0,1134465024.0,4354359296.0,25869524992.0,12168.0,20984.0
12-04 08:29:48,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260725760.0,1134465024.0,4354359296.0,25869524992.0,11760.0,20223.0
12-04 08:29:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260725760.0,1134465024.0,4354359296.0,25869524992.0,11464.0,19846.0
12-04 08:29:50,0.167,0.0,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2260717568.0,1134473216.0,4354359296.0,25869524992.0,13468.0,22882.0
12-04 08:29:51,0.167,0.083,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2260717568.0,1134473216.0,4354359296.0,25869524992.0,12571.0,22157.0
12-04 08:29:52,0.250,0.167,99.583,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2260717568.0,1134473216.0,4354359296.0,25869524992.0,13311.0,22543.0
12-04 08:29:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260709376.0,1134473216.0,4354359296.0,25869533184.0,13070.0,22181.0
12-04 08:29:54,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260701184.0,1134473216.0,4354359296.0,25869541376.0,11832.0,20090.0
12-04 08:29:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260701184.0,1134473216.0,4354359296.0,25869541376.0,11975.0,20641.0
12-04 08:29:56,0.083,0.167,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2260692992.0,1134481408.0,4354359296.0,25869541376.0,12008.0,21140.0
12-04 08:29:57,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260692992.0,1134481408.0,4354359296.0,25869541376.0,11382.0,19937.0
12-04 08:29:58,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260688896.0,1134481408.0,4354363392.0,25869541376.0,13162.0,22830.0
12-04 08:29:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260688896.0,1134481408.0,4354363392.0,25869541376.0,13104.0,22273.0
12-04 08:30:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260688896.0,1134481408.0,4354363392.0,25869541376.0,31265.0,40497.0
12-04 08:30:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2260688896.0,1134481408.0,4354363392.0,25869541376.0,12701.0,21082.0
12-04 08:30:02,0.250,0.167,99.500,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,2260680704.0,1134489600.0,4354363392.0,25869541376.0,11936.0,20157.0
12-04 08:30:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260680704.0,1134489600.0,4354363392.0,25869541376.0,11347.0,19884.0
12-04 08:30:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260680704.0,1134489600.0,4354363392.0,25869541376.0,14400.0,22605.0
12-04 08:30:05,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260549632.0,1134489600.0,4354367488.0,25869668352.0,13700.0,23030.0
12-04 08:30:06,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2260549632.0,1134489600.0,4354367488.0,25869668352.0,30252.0,39033.0
12-04 08:30:07,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260549632.0,1134489600.0,4354367488.0,25869668352.0,12986.0,21577.0
12-04 08:30:08,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2260537344.0,1134497792.0,4354371584.0,25869668352.0,14169.0,24041.0
12-04 08:30:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2260537344.0,1134497792.0,4354371584.0,25869668352.0,13803.0,22697.0
12-04 08:30:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260537344.0,1134497792.0,4354371584.0,25869668352.0,30248.0,38516.0
12-04 08:30:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2260537344.0,1134497792.0,4354371584.0,25869668352.0,249653.0,31457.0
12-04 08:30:12,0.333,0.416,98.918,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2259599360.0,1134497792.0,4356452352.0,25868525568.0,2037080.0,111792.0
12-04 08:30:13,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2259824640.0,1134497792.0,4356354048.0,25868398592.0,29930.0,38499.0
12-04 08:30:14,0.333,0.083,99.417,0.167,0.0,0.0,0.0,49152.0,0.0,9.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,16107.0,25664.0
12-04 08:30:15,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,12662.0,21628.0
12-04 08:30:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,12161.0,21342.0
12-04 08:30:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,12954.0,22248.0
12-04 08:30:18,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,11468.0,20065.0
12-04 08:30:19,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,10958.0,19314.0
12-04 08:30:20,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2259808256.0,1134514176.0,4356354048.0,25868398592.0,12108.0,20650.0
12-04 08:30:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2259804160.0,1134514176.0,4356358144.0,25868398592.0,13560.0,23401.0
12-04 08:30:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2259804160.0,1134514176.0,4356358144.0,25868398592.0,11279.0,19484.0
12-04 08:30:23,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2259804160.0,1134514176.0,4356358144.0,25868398592.0,14422.0,24650.0
12-04 08:30:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2259804160.0,1134514176.0,4356358144.0,25868398592.0,12275.0,21097.0
12-04 08:30:25,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260074496.0,1134514176.0,4356358144.0,25868128256.0,13529.0,22308.0
12-04 08:30:26,0.167,0.167,99.500,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,12374.0,21342.0
12-04 08:30:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,11043.0,19215.0
12-04 08:30:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,11916.0,20272.0
12-04 08:30:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,12922.0,22364.0
12-04 08:30:30,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,13625.0,22968.0
12-04 08:30:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,13712.0,21197.0
12-04 08:30:32,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2260049920.0,1134530560.0,4356358144.0,25868136448.0,13411.0,23368.0
12-04 08:30:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260049920.0,1134530560.0,4356358144.0,25868136448.0,11896.0,20028.0
12-04 08:30:34,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2259873792.0,1134530560.0,4357804032.0,25866866688.0,1672435.0,93241.0
12-04 08:30:35,0.333,0.333,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2259857408.0,1134530560.0,4359520256.0,25865166848.0,2164789.0,118229.0
12-04 08:30:36,0.334,0.334,99.248,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2260156416.0,1134530560.0,4361474048.0,25862914048.0,2182273.0,134328.0
12-04 08:30:37,0.335,0.084,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2260025344.0,1134530560.0,4363415552.0,25861103616.0,2167993.0,122546.0
12-04 08:30:38,0.251,0.418,99.081,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2260062208.0,1134538752.0,4365242368.0,25859231744.0,2166620.0,122492.0
12-04 08:30:39,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260086784.0,1134538752.0,4367138816.0,25857310720.0,2162692.0,118125.0
12-04 08:30:40,0.335,0.084,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2260516864.0,1134538752.0,4369027072.0,25854992384.0,2168045.0,122441.0
12-04 08:30:41,0.334,0.334,99.248,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2260246528.0,1134538752.0,4370915328.0,25853374464.0,2166793.0,117065.0
12-04 08:30:42,0.167,0.251,99.414,0.0,0.0,0.167,0.0,17874944.0,0.0,21.0,2260389888.0,1134538752.0,4372803584.0,25851342848.0,2166459.0,117466.0
12-04 08:30:43,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2260393984.0,1134538752.0,4374872064.0,25849270272.0,2164325.0,113635.0
12-04 08:30:44,0.334,0.250,98.999,0.167,0.0,0.250,0.0,106496.0,0.0,11.0,2260430848.0,1134546944.0,4376698880.0,25847398400.0,2163853.0,113323.0
12-04 08:30:45,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2260582400.0,1134546944.0,4378595328.0,25845350400.0,2168294.0,119755.0
12-04 08:30:46,0.584,0.250,99.082,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2260463616.0,1134546944.0,4380483584.0,25843580928.0,2165443.0,117064.0
12-04 08:30:47,0.500,0.250,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2260623360.0,1134546944.0,4382371840.0,25841532928.0,2169086.0,120297.0
12-04 08:30:48,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2260639744.0,1134546944.0,4384260096.0,25839628288.0,2164791.0,118090.0
12-04 08:30:49,0.418,0.251,98.997,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2260647936.0,1134555136.0,4386148352.0,25837723648.0,2167600.0,116233.0
12-04 08:30:50,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260660224.0,1134555136.0,4388040704.0,25835819008.0,2166099.0,117341.0
12-04 08:30:51,0.416,0.333,98.918,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2260684800.0,1134555136.0,4389937152.0,25833897984.0,2167888.0,116181.0
12-04 08:30:52,0.417,0.417,98.916,0.0,0.0,0.250,0.0,28672.0,0.0,2.0,2260709376.0,1134555136.0,4391817216.0,25831993344.0,2167027.0,116631.0
12-04 08:30:53,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2260709376.0,1134555136.0,4393914368.0,25829896192.0,2167745.0,117301.0
12-04 08:30:54,0.084,0.335,99.414,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2260996096.0,1134555136.0,4395593728.0,25827930112.0,2165115.0,114552.0
12-04 08:30:55,0.417,0.167,99.082,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2260942848.0,1134563328.0,4397432832.0,25826136064.0,2125099.0,116045.0
12-04 08:30:56,0.251,0.167,99.499,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2261168128.0,1134563328.0,4399366144.0,25823977472.0,2208788.0,118554.0
12-04 08:30:57,0.417,0.334,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261114880.0,1134563328.0,4401197056.0,25822199808.0,2164363.0,113216.0
12-04 08:30:58,0.417,0.250,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2261073920.0,1134563328.0,4403142656.0,25820295168.0,2163136.0,112880.0
12-04 08:30:59,0.418,0.251,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2261405696.0,1134563328.0,4405018624.0,25818087424.0,2167484.0,118978.0
12-04 08:31:00,0.501,0.250,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261123072.0,1134563328.0,4406919168.0,25816469504.0,2141475.0,135092.0
12-04 08:31:01,0.251,0.084,99.331,0.084,0.0,0.251,0.0,81920.0,0.0,7.0,2261450752.0,1134571520.0,4408807424.0,25814245376.0,2207216.0,117829.0
12-04 08:31:02,0.168,0.168,99.581,0.0,0.0,0.084,0.0,28672.0,0.0,7.0,2261401600.0,1134571520.0,4410695680.0,25812406272.0,2166112.0,118708.0
12-04 08:31:03,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2261307392.0,1134571520.0,4412583936.0,25810612224.0,2166944.0,115924.0
12-04 08:31:04,0.417,0.334,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261450752.0,1134571520.0,4414472192.0,25808580608.0,2169809.0,117462.0
12-04 08:31:05,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2261848064.0,1134571520.0,4416495616.0,25806159872.0,2168345.0,120337.0
12-04 08:31:06,0.500,0.250,99.083,0.083,0.0,0.083,0.0,73728.0,0.0,5.0,2261598208.0,1134571520.0,4418387968.0,25804517376.0,2185612.0,136510.0
12-04 08:31:07,0.251,0.334,99.165,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,2261622784.0,1134579712.0,4420276224.0,25802596352.0,2166108.0,113666.0
12-04 08:31:08,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261639168.0,1134579712.0,4422164480.0,25800691712.0,2167955.0,113859.0
12-04 08:31:09,0.333,0.500,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261422080.0,1134579712.0,4424097792.0,25798975488.0,2166716.0,118658.0
12-04 08:31:10,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261213184.0,1134579712.0,4425940992.0,25797341184.0,2166909.0,114838.0
12-04 08:31:11,0.334,0.167,99.332,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2261323776.0,1134579712.0,4427829248.0,25795342336.0,2167688.0,114912.0
12-04 08:31:12,0.334,0.251,99.331,0.0,0.0,0.084,0.0,56934400.0,0.0,56.0,2261348352.0,1134579712.0,4429717504.0,25793429504.0,2157939.0,118887.0
12-04 08:31:13,0.417,0.334,98.998,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2261803008.0,1134587904.0,4431532032.0,25791152128.0,2176963.0,116043.0
12-04 08:31:14,0.584,0.250,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261532672.0,1134587904.0,4433453056.0,25789501440.0,2110798.0,111676.0
12-04 08:31:15,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2262093824.0,1134587904.0,4435386368.0,25787006976.0,2220615.0,167536.0
12-04 08:31:16,0.168,0.251,99.497,0.0,0.0,0.084,0.0,114688.0,0.0,8.0,2261811200.0,1134587904.0,4437274624.0,25785401344.0,2205585.0,129165.0
12-04 08:31:17,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261827584.0,1134587904.0,4439162880.0,25783496704.0,2166507.0,117251.0
12-04 08:31:18,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2262020096.0,1134587904.0,4441051136.0,25781415936.0,2166436.0,121269.0
12-04 08:31:19,0.334,0.251,98.997,0.334,0.0,0.084,0.0,28672.0,0.0,3.0,2261868544.0,1134596096.0,4442939392.0,25779671040.0,2166129.0,115031.0
12-04 08:31:20,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261827584.0,1134596096.0,4445077504.0,25777573888.0,2168428.0,113228.0
12-04 08:31:21,0.417,0.250,99.166,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2261889024.0,1134596096.0,4446728192.0,25775861760.0,2184131.0,136504.0
12-04 08:31:22,0.168,0.168,99.581,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2262306816.0,1134596096.0,4448612352.0,25773559808.0,2168745.0,122396.0
12-04 08:31:23,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2262077440.0,1134596096.0,4450492416.0,25771909120.0,2164433.0,118375.0
12-04 08:31:24,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2262347776.0,1134596096.0,4452380672.0,25769750528.0,2166812.0,118467.0
12-04 08:31:25,0.334,0.334,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2262228992.0,1134604288.0,4454215680.0,25768026112.0,2168842.0,119452.0
12-04 08:31:26,0.333,0.583,98.918,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2262392832.0,1134604288.0,4456161280.0,25765916672.0,2131774.0,112583.0
12-04 08:31:27,0.334,0.251,99.332,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2262732800.0,1134604288.0,4457979904.0,25763758080.0,2198730.0,119599.0
12-04 08:31:28,1.759,0.335,97.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262409216.0,1134604288.0,4459945984.0,25762115584.0,2113338.0,112957.0
12-04 08:31:29,0.250,0.334,99.165,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2262474752.0,1134604288.0,4461785088.0,25760210944.0,2164915.0,114659.0
12-04 08:31:30,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2262642688.0,1134604288.0,4463665152.0,25758162944.0,2157162.0,118663.0
12-04 08:31:31,0.251,0.084,99.498,0.084,0.0,0.084,0.0,98304.0,0.0,8.0,2262597632.0,1134612480.0,4465606656.0,25756258304.0,2228620.0,123042.0
12-04 08:31:32,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2262556672.0,1134612480.0,4467425280.0,25754480640.0,2166123.0,117589.0
12-04 08:31:33,0.500,0.167,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2262786048.0,1134612480.0,4469354496.0,25752322048.0,2169804.0,121888.0
12-04 08:31:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262794240.0,1134612480.0,4469981184.0,25751687168.0,563393.0,48039.0
12-04 08:31:35,0.333,0.166,99.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2262790144.0,1134612480.0,4469985280.0,25751687168.0,29949.0,39444.0
12-04 08:31:36,0.167,0.167,99.584,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2262786048.0,1134612480.0,4469989376.0,25751687168.0,30750.0,39001.0
12-04 08:31:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,9.0,2262777856.0,1134620672.0,4469989376.0,25751687168.0,14195.0,23086.0
12-04 08:31:38,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262777856.0,1134620672.0,4469989376.0,25751687168.0,29200.0,38635.0
12-04 08:31:39,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2262777856.0,1134620672.0,4469989376.0,25751687168.0,11610.0,20368.0
12-04 08:31:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262777856.0,1134620672.0,4469989376.0,25751687168.0,12736.0,22400.0
12-04 08:31:41,0.167,0.250,99.500,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2262712320.0,1134620672.0,4470435840.0,25751306240.0,485906.0,43272.0
12-04 08:31:42,0.252,0.168,99.580,0.0,0.0,0.0,0.0,42840064.0,0.0,43.0,2262614016.0,1134620672.0,4472520704.0,25749319680.0,2513491.0,136436.0
12-04 08:31:43,0.584,0.334,98.749,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2262667264.0,1134628864.0,4475154432.0,25746624512.0,2832857.0,145582.0
12-04 08:31:44,0.167,0.334,99.331,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,2262614016.0,1134628864.0,4477460480.0,25744371712.0,2744818.0,144268.0
12-04 08:31:45,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2263453696.0,1134628864.0,4479438848.0,25741553664.0,2564273.0,128927.0
12-04 08:31:46,0.501,0.167,99.165,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2263187456.0,1134628864.0,4481863680.0,25739395072.0,2571818.0,135397.0
12-04 08:31:47,0.251,0.335,99.246,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2263117824.0,1134628864.0,4484591616.0,25736736768.0,2922156.0,151411.0
12-04 08:31:48,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2263183360.0,1134628864.0,4486828032.0,25734434816.0,2735584.0,138017.0
12-04 08:31:49,0.501,0.334,98.997,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2263257088.0,1134637056.0,4489031680.0,25732149248.0,2549351.0,132319.0
12-04 08:31:50,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2263367680.0,1134637056.0,4491333632.0,25729736704.0,2580888.0,131905.0
12-04 08:31:51,0.335,0.084,99.330,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2263875584.0,1134637056.0,4493574144.0,25726988288.0,2889307.0,147459.0
12-04 08:31:52,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2263678976.0,1134637056.0,4496498688.0,25724260352.0,2773195.0,146390.0
12-04 08:31:53,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2263744512.0,1134637056.0,4498591744.0,25722101760.0,2536845.0,131170.0
12-04 08:31:54,0.502,0.251,99.164,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2263851008.0,1134637056.0,4500914176.0,25719672832.0,2624497.0,141239.0
12-04 08:31:55,0.251,0.251,99.079,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,2263826432.0,1134645248.0,4503597056.0,25717006336.0,2862761.0,139872.0
12-04 08:31:56,0.334,0.250,99.249,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2264096768.0,1134645248.0,4505518080.0,25714814976.0,2617457.0,138427.0
12-04 08:31:57,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264162304.0,1134645248.0,4507975680.0,25712291840.0,2709414.0,140381.0
12-04 08:31:58,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2264457216.0,1134645248.0,4510220288.0,25709752320.0,2665124.0,135958.0
12-04 08:31:59,0.334,0.334,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2264227840.0,1134645248.0,4512989184.0,25707212800.0,2832942.0,145144.0
12-04 08:32:00,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2264166400.0,1134645248.0,4515225600.0,25705037824.0,2597811.0,132277.0
12-04 08:32:01,0.335,0.167,99.163,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2264756224.0,1134653440.0,4517326848.0,25702338560.0,2686941.0,138229.0
12-04 08:32:02,0.335,0.167,99.331,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,2264539136.0,1134653440.0,4519669760.0,25700212736.0,2655940.0,137737.0
12-04 08:32:03,0.418,0.084,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264846336.0,1134653440.0,4522045440.0,25697529856.0,2730833.0,144280.0
12-04 08:32:04,0.168,0.419,99.162,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2264641536.0,1134653440.0,4524789760.0,25694990336.0,2848729.0,150887.0
12-04 08:32:05,0.500,0.500,98.751,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2264936448.0,1134653440.0,4526915584.0,25692569600.0,2534945.0,130646.0
12-04 08:32:06,0.585,0.167,99.165,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2264977408.0,1134653440.0,4529201152.0,25690243072.0,2650985.0,155285.0
12-04 08:32:07,0.334,0.500,98.749,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2264649728.0,1134661632.0,4531900416.0,25687863296.0,2864946.0,147544.0
12-04 08:32:08,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2264739840.0,1134661632.0,4534222848.0,25685450752.0,2749548.0,142680.0
12-04 08:32:09,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2264768512.0,1134661632.0,4536352768.0,25683292160.0,2492310.0,129645.0
12-04 08:32:10,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264895488.0,1134661632.0,4538654720.0,25680863232.0,2644542.0,134891.0
12-04 08:32:11,0.919,0.251,98.663,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2264879104.0,1134661632.0,4541337600.0,25678196736.0,2892512.0,150344.0
12-04 08:32:12,0.335,0.251,99.247,0.0,0.0,0.167,0.0,49602560.0,0.0,54.0,2264842240.0,1134661632.0,4543709184.0,25675862016.0,2758482.0,142822.0
12-04 08:32:13,0.335,0.335,99.163,0.084,0.0,0.084,0.0,21520384.0,0.0,25.0,2265001984.0,1134669824.0,4545794048.0,25673609216.0,2507347.0,132961.0
12-04 08:32:14,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265092096.0,1134669824.0,4548116480.0,25671196672.0,2621134.0,135790.0
12-04 08:32:15,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2265231360.0,1134669824.0,4550770688.0,25668403200.0,2926814.0,145834.0
12-04 08:32:16,0.167,0.251,99.331,0.084,0.0,0.167,0.0,106496.0,0.0,8.0,2265182208.0,1134669824.0,4553121792.0,25666101248.0,2733825.0,145398.0
12-04 08:32:17,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265354240.0,1134669824.0,4555108352.0,25663942656.0,2468070.0,123185.0
12-04 08:32:18,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265346048.0,1134669824.0,4557340672.0,25661718528.0,2632751.0,136062.0
12-04 08:32:19,0.251,0.335,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2265767936.0,1134678016.0,4559781888.0,25658847232.0,2797883.0,139547.0
12-04 08:32:20,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2265411584.0,1134678016.0,4562550784.0,25656434688.0,2884934.0,150370.0
12-04 08:32:21,0.168,0.168,99.413,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2265321472.0,1134678016.0,4564672512.0,25654403072.0,2566057.0,153921.0
12-04 08:32:22,0.418,0.334,99.164,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2265329664.0,1134678016.0,4566966272.0,25652101120.0,2626603.0,136080.0
12-04 08:32:23,0.501,0.084,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265538560.0,1134678016.0,4569202688.0,25649655808.0,2865768.0,145219.0
12-04 08:32:24,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265522176.0,1134678016.0,4571979776.0,25646895104.0,2752614.0,138768.0
12-04 08:32:25,0.418,0.167,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2265448448.0,1134686208.0,4574109696.0,25644830720.0,2566198.0,149717.0
12-04 08:32:26,0.418,0.334,98.997,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2265780224.0,1134686208.0,4576223232.0,25642385408.0,2589184.0,132744.0
12-04 08:32:27,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265804800.0,1134686208.0,4579086336.0,25639497728.0,2913171.0,149392.0
12-04 08:32:28,0.334,0.084,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265493504.0,1134686208.0,4581572608.0,25637322752.0,2734952.0,141151.0
12-04 08:32:29,0.251,0.168,99.497,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2265927680.0,1134686208.0,4583550976.0,25634910208.0,2555996.0,131350.0
12-04 08:32:30,0.418,0.418,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265726976.0,1134686208.0,4585910272.0,25632751616.0,2559258.0,133411.0
12-04 08:32:31,0.251,0.334,98.997,0.251,0.0,0.167,0.0,110592.0,0.0,8.0,2265759744.0,1134694400.0,4588490752.0,25630130176.0,2803874.0,146136.0
12-04 08:32:32,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2265706496.0,1134694400.0,4591017984.0,25627656192.0,2721470.0,137562.0
12-04 08:32:33,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2265735168.0,1134694400.0,4593340416.0,25625305088.0,2706701.0,132972.0
12-04 08:32:34,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2266202112.0,1134694400.0,4595347456.0,25622831104.0,2632993.0,133173.0
12-04 08:32:35,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265985024.0,1134694400.0,4597723136.0,25620672512.0,2635902.0,135117.0
12-04 08:32:36,0.417,0.333,98.917,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2266050560.0,1134694400.0,4600451072.0,25617879040.0,2963845.0,158469.0
12-04 08:32:37,0.334,0.334,99.080,0.084,0.0,0.167,0.0,24576.0,0.0,3.0,2266263552.0,1134702592.0,4602564608.0,25615544320.0,2550486.0,129132.0
12-04 08:32:38,0.167,0.585,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2266349568.0,1134702592.0,4604858368.0,25613164544.0,2647142.0,141717.0
12-04 08:32:39,0.334,0.418,99.081,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2266333184.0,1134702592.0,4607541248.0,25610498048.0,2839495.0,142696.0
12-04 08:32:40,2.506,0.334,96.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2286899200.0,1134702592.0,4609847296.0,25587625984.0,2766933.0,143341.0
12-04 08:32:41,0.251,0.251,99.499,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2287280128.0,1134702592.0,4612005888.0,25585086464.0,2281135.0,126715.0
12-04 08:32:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,39436288.0,0.0,38.0,2287386624.0,1134702592.0,4611899392.0,25585086464.0,12858.0,21912.0
12-04 08:32:43,0.084,0.084,99.666,0.167,0.0,0.0,0.0,29265920.0,0.0,32.0,2287378432.0,1134710784.0,4611899392.0,25585086464.0,13406.0,20610.0
12-04 08:32:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,7.0,2287374336.0,1134710784.0,4611903488.0,25585086464.0,12504.0,21411.0
12-04 08:32:45,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2287898624.0,1134710784.0,4611903488.0,25584562176.0,12062.0,20990.0
12-04 08:32:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2287882240.0,1134710784.0,4611903488.0,25584578560.0,12322.0,21531.0
12-04 08:32:47,0.167,0.167,99.583,0.0,0.0,0.083,0.0,36864.0,0.0,8.0,2287882240.0,1134710784.0,4611903488.0,25584578560.0,13165.0,22742.0
12-04 08:32:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2287882240.0,1134710784.0,4611903488.0,25584578560.0,11956.0,21257.0
12-04 08:32:49,0.251,0.251,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2287833088.0,1134718976.0,4613341184.0,25583181824.0,1921689.0,111115.0
12-04 08:32:50,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2288173056.0,1134718976.0,4615860224.0,25580322816.0,2924057.0,142588.0
12-04 08:32:51,0.667,0.333,98.833,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2287845376.0,1134718976.0,4618584064.0,25577926656.0,2956038.0,144690.0
12-04 08:32:52,1.339,0.167,98.243,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2308132864.0,1134718976.0,4621627392.0,25554595840.0,3472300.0,154683.0
12-04 08:32:53,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307936256.0,1134718976.0,4624252928.0,25552166912.0,2819430.0,131962.0
12-04 08:32:54,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2307969024.0,1134718976.0,4627460096.0,25548926976.0,3448477.0,157538.0
12-04 08:32:55,0.251,0.251,99.162,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2308182016.0,1134727168.0,4629745664.0,25546420224.0,2782253.0,131615.0
12-04 08:32:56,0.419,0.168,99.162,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2308501504.0,1134727168.0,4632965120.0,25542881280.0,3793205.0,172563.0
12-04 08:32:57,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308259840.0,1134727168.0,4635619328.0,25540468736.0,2846192.0,139621.0
12-04 08:32:58,0.749,0.167,98.668,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2308345856.0,1134727168.0,4638629888.0,25537372160.0,3496272.0,165769.0
12-04 08:32:59,0.585,0.334,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2308907008.0,1134727168.0,4641210368.0,25534230528.0,3019227.0,147657.0
12-04 08:33:00,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2308530176.0,1134727168.0,4644380672.0,25531437056.0,3402158.0,175039.0
12-04 08:33:01,0.501,0.251,98.914,0.084,0.0,0.251,0.0,86016.0,0.0,7.0,2308644864.0,1134735360.0,4647194624.0,25528500224.0,3128460.0,149155.0
12-04 08:33:02,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2308857856.0,1134735360.0,4649934848.0,25525547008.0,3534006.0,165942.0
12-04 08:33:03,0.251,0.167,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2308800512.0,1134735360.0,4652625920.0,25522913280.0,2786006.0,132240.0
12-04 08:33:04,0.251,0.419,99.162,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2308845568.0,1134735360.0,4655644672.0,25519849472.0,3310393.0,163365.0
12-04 08:33:05,0.417,0.584,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309902336.0,1134735360.0,4658192384.0,25516244992.0,3212028.0,162007.0
12-04 08:33:06,0.334,0.418,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2309791744.0,1134735360.0,4661444608.0,25513103360.0,3346392.0,175690.0
12-04 08:33:07,0.584,0.250,98.748,0.334,0.0,0.083,0.0,24576.0,0.0,3.0,2309697536.0,1134743552.0,4664197120.0,25510436864.0,3209287.0,162738.0
12-04 08:33:08,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309931008.0,1134743552.0,4666630144.0,25507770368.0,3064233.0,171526.0
12-04 08:33:09,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309931008.0,1134743552.0,4669726720.0,25504673792.0,3375062.0,163979.0
12-04 08:33:10,0.168,0.419,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309926912.0,1134743552.0,4672618496.0,25501786112.0,3061811.0,148335.0
12-04 08:33:11,0.251,0.251,99.246,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2310606848.0,1134743552.0,4675256320.0,25498468352.0,3378921.0,168313.0
12-04 08:33:12,0.252,0.168,99.497,0.0,0.0,0.084,0.0,24576.0,0.0,3.0,2310619136.0,1134743552.0,4677910528.0,25495801856.0,2993570.0,152568.0
12-04 08:33:13,0.168,0.335,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2310516736.0,1134751744.0,4680925184.0,25492881408.0,3393263.0,164240.0
12-04 08:33:14,0.335,0.251,99.246,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2310422528.0,1134751744.0,4684083200.0,25489817600.0,3339448.0,160579.0
12-04 08:33:15,0.168,0.335,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310512640.0,1134751744.0,4686913536.0,25486897152.0,3168872.0,151451.0
12-04 08:33:16,0.250,0.334,99.249,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2310868992.0,1134751744.0,4689620992.0,25483833344.0,3240774.0,155767.0
12-04 08:33:17,0.168,0.336,99.413,0.0,0.0,0.084,0.0,23298048.0,0.0,22.0,2310586368.0,1134751744.0,4692635648.0,25481101312.0,3193707.0,151726.0
12-04 08:33:18,0.335,0.251,99.162,0.0,0.0,0.251,0.0,57180160.0,0.0,58.0,2310705152.0,1134751744.0,4695244800.0,25478373376.0,3255963.0,155959.0
12-04 08:33:19,0.334,0.334,99.080,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2310864896.0,1134759936.0,4698013696.0,25475436544.0,3116173.0,148528.0
12-04 08:33:20,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310729728.0,1134759936.0,4701323264.0,25472262144.0,3586746.0,166051.0
12-04 08:33:21,0.584,0.083,99.249,0.0,0.0,0.083,0.0,106496.0,0.0,8.0,2310811648.0,1134759936.0,4703526912.0,25469976576.0,2607114.0,132112.0
12-04 08:33:22,0.167,0.167,99.582,0.0,0.0,0.084,0.0,57344.0,0.0,9.0,2311258112.0,1134759936.0,4706779136.0,25466277888.0,3714296.0,170455.0
12-04 08:33:23,0.335,0.084,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311176192.0,1134759936.0,4709146624.0,25463992320.0,2880203.0,144142.0
12-04 08:33:24,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311143424.0,1134759936.0,4712370176.0,25460801536.0,3524350.0,163149.0
12-04 08:33:25,0.668,0.167,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2311811072.0,1134768128.0,4714885120.0,25457610752.0,3032162.0,150439.0
12-04 08:33:26,0.251,0.167,99.414,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2311692288.0,1134768128.0,4717907968.0,25454706688.0,3227437.0,160538.0
12-04 08:33:27,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311962624.0,1134768128.0,4720574464.0,25451769856.0,3187523.0,161614.0
12-04 08:33:28,0.417,0.500,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2311409664.0,1134768128.0,4723826688.0,25449070592.0,3624212.0,170700.0
12-04 08:33:29,0.167,0.668,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2311479296.0,1134768128.0,4726280192.0,25446547456.0,2792333.0,133450.0
12-04 08:33:30,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311352320.0,1134768128.0,4729581568.0,25443373056.0,3457943.0,169106.0
12-04 08:33:31,0.251,0.251,99.331,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2311569408.0,1134776320.0,4731895808.0,25440833536.0,2957253.0,145624.0
12-04 08:33:32,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311540736.0,1134776320.0,4735053824.0,25437704192.0,3499560.0,163136.0
12-04 08:33:33,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311901184.0,1134776320.0,4737294336.0,25435103232.0,2803750.0,137274.0
12-04 08:33:34,0.419,0.084,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2311507968.0,1134776320.0,4740624384.0,25432166400.0,3430765.0,168499.0
12-04 08:33:35,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2311684096.0,1134776320.0,4743495680.0,25429118976.0,3297983.0,158718.0
12-04 08:33:36,0.335,0.335,99.247,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2311876608.0,1134776320.0,4746256384.0,25426165760.0,3230616.0,175952.0
12-04 08:33:37,0.418,0.084,99.080,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2311933952.0,1134784512.0,4749221888.0,25423134720.0,3161556.0,154387.0
12-04 08:33:38,0.251,0.502,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2312044544.0,1134784512.0,4751904768.0,25420341248.0,3359046.0,159669.0
12-04 08:33:39,0.334,0.251,99.080,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2311938048.0,1134784512.0,4754726912.0,25417625600.0,3061415.0,155845.0
12-04 08:33:40,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2312380416.0,1134784512.0,4757204992.0,25414705152.0,3299225.0,177125.0
12-04 08:33:41,0.335,0.251,99.329,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2312134656.0,1134784512.0,4760465408.0,25411690496.0,3344948.0,164716.0
12-04 08:33:42,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2312396800.0,1134784512.0,4763140096.0,25408753664.0,2996397.0,152246.0
12-04 08:33:43,0.418,0.335,98.996,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2312257536.0,1134792704.0,4766191616.0,25405833216.0,3405927.0,166115.0
12-04 08:33:44,0.251,0.585,99.081,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2312695808.0,1134792704.0,4768706560.0,25402880000.0,3151435.0,151985.0
12-04 08:33:45,0.335,0.419,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313195520.0,1134792704.0,4771651584.0,25399435264.0,3216383.0,158141.0
12-04 08:33:46,0.335,0.418,99.079,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2313023488.0,1134792704.0,4774711296.0,25396547584.0,3365232.0,155089.0
12-04 08:33:47,0.418,0.251,98.997,0.0,0.0,0.334,0.0,11128832.0,0.0,12.0,2313433088.0,1134792704.0,4777177088.0,25393672192.0,2950116.0,146948.0
12-04 08:33:48,0.418,0.418,98.997,0.0,0.0,0.167,0.0,73822208.0,0.0,73.0,2313306112.0,1134792704.0,4780412928.0,25390563328.0,3386111.0,168238.0
12-04 08:33:49,0.250,0.333,99.083,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,1892801.0,98012.0
12-04 08:33:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,12122.0,21350.0
12-04 08:33:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,106496.0,0.0,9.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,15501.0,23223.0
12-04 08:33:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,12222.0,21440.0
12-04 08:33:53,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,12086.0,21196.0
12-04 08:33:54,0.167,0.083,99.666,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,12736.0,22467.0
12-04 08:33:55,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2313297920.0,1134809088.0,4782055424.0,25388912640.0,11696.0,20853.0
12-04 08:33:56,0.0,0.083,99.833,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2313293824.0,1134809088.0,4782059520.0,25388912640.0,12666.0,21841.0
12-04 08:33:57,0.501,0.167,99.248,0.0,0.0,0.084,0.0,32768.0,0.0,8.0,2313379840.0,1134809088.0,4784402432.0,25386483712.0,2672958.0,140874.0
12-04 08:33:58,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313342976.0,1134809088.0,4787232768.0,25383690240.0,3064050.0,143803.0
12-04 08:33:59,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2313760768.0,1134809088.0,4790370304.0,25380134912.0,3855682.0,170304.0
12-04 08:34:00,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313535488.0,1134809088.0,4793184256.0,25377546240.0,2897626.0,139742.0
12-04 08:34:01,0.334,0.418,99.081,0.0,0.0,0.167,0.0,81920.0,0.0,7.0,2313379840.0,1134817280.0,4796727296.0,25374150656.0,4073362.0,179227.0
12-04 08:34:02,0.919,0.334,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2313883648.0,1134817280.0,4799160320.0,25371213824.0,2816923.0,138555.0
12-04 08:34:03,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2313670656.0,1134817280.0,4802801664.0,25367785472.0,4095120.0,178683.0
12-04 08:34:04,0.252,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2314240000.0,1134817280.0,4805296128.0,25364721664.0,3051177.0,152932.0
12-04 08:34:05,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2314731520.0,1134817280.0,4808433664.0,25361092608.0,3665753.0,161315.0
12-04 08:34:06,0.252,0.084,99.497,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2314321920.0,1134817280.0,4811825152.0,25358110720.0,3458832.0,178654.0
12-04 08:34:07,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2314493952.0,1134825472.0,4812169216.0,25357586432.0,402455.0,37329.0
12-04 08:34:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2314493952.0,1134825472.0,4812169216.0,25357586432.0,303863.0,33921.0
12-04 08:34:09,0.669,0.335,98.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2314682368.0,1134825472.0,4815663104.0,25353904128.0,3736412.0,173258.0
12-04 08:34:10,0.586,0.251,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314604544.0,1134825472.0,4821344256.0,25348300800.0,6236868.0,191802.0
12-04 08:34:11,0.669,0.418,98.829,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2314854400.0,1134825472.0,4826169344.0,25343225856.0,5769796.0,198690.0
12-04 08:34:12,0.418,0.502,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2314817536.0,1134825472.0,4830044160.0,25339387904.0,4091048.0,167530.0
12-04 08:34:13,0.751,0.250,98.664,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2315210752.0,1134833664.0,4833198080.0,25335832576.0,3594384.0,167092.0
12-04 08:34:14,0.418,0.335,99.079,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2314838016.0,1134833664.0,4836253696.0,25333149696.0,3410710.0,163917.0
12-04 08:34:15,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315239424.0,1134833664.0,4839407616.0,25329594368.0,3415006.0,164219.0
12-04 08:34:16,0.335,0.084,99.581,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2315198464.0,1134833664.0,4842369024.0,25326673920.0,3544875.0,172744.0
12-04 08:34:17,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2315284480.0,1134833664.0,4845539328.0,25323417600.0,3462802.0,174102.0
12-04 08:34:18,0.251,0.334,99.247,0.0,0.0,0.167,0.0,68173824.0,0.0,67.0,2315358208.0,1134833664.0,4848541696.0,25320341504.0,3588008.0,167279.0
12-04 08:34:19,0.503,0.168,99.078,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2315513856.0,1134841856.0,4851695616.0,25317023744.0,3429153.0,168694.0
12-04 08:34:20,0.418,0.167,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2315698176.0,1134841856.0,4854751232.0,25313783808.0,3460797.0,166091.0
12-04 08:34:21,0.502,0.167,99.080,0.0,0.0,0.251,0.0,102400.0,0.0,8.0,2315702272.0,1134841856.0,4857364480.0,25311166464.0,3289643.0,155669.0
12-04 08:34:22,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316210176.0,1134841856.0,4860538880.0,25307484160.0,3608503.0,174691.0
12-04 08:34:23,0.334,0.334,99.247,0.0,0.0,0.084,0.0,36864.0,0.0,2.0,2315837440.0,1134841856.0,4863086592.0,25305309184.0,2726298.0,136720.0
12-04 08:34:24,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316333056.0,1134841856.0,4866322432.0,25301577728.0,3778439.0,167513.0
12-04 08:34:25,0.586,0.167,98.745,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,2316615680.0,1134850048.0,4869943296.0,25297666048.0,3918285.0,185677.0
12-04 08:34:26,0.168,0.251,99.581,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2316681216.0,1134850048.0,4873068544.0,25294475264.0,3652563.0,173926.0
12-04 08:34:27,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316816384.0,1134850048.0,4876107776.0,25291300864.0,3406540.0,168180.0
12-04 08:34:28,0.334,0.501,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316812288.0,1134850048.0,4879081472.0,25288331264.0,3469336.0,167696.0
12-04 08:34:29,0.669,0.334,98.829,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2317303808.0,1134850048.0,4882239488.0,25284681728.0,3778378.0,180506.0
12-04 08:34:30,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317234176.0,1134850048.0,4885008384.0,25281982464.0,3207178.0,155598.0
12-04 08:34:31,0.335,0.335,98.995,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,2316988416.0,1134858240.0,4888735744.0,25278492672.0,3767326.0,177493.0
12-04 08:34:32,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317582336.0,1134858240.0,4891062272.0,25275572224.0,3054354.0,150385.0
12-04 08:34:33,0.668,0.167,98.830,0.0,0.0,0.334,0.0,28672.0,0.0,6.0,2317590528.0,1134858240.0,4894498816.0,25272127488.0,3876354.0,178900.0
12-04 08:34:34,0.667,0.250,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2317299712.0,1134858240.0,4897456128.0,25269460992.0,3268703.0,159897.0
12-04 08:34:35,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2317312000.0,1134858240.0,4900761600.0,25266143232.0,3624647.0,165400.0
12-04 08:34:36,0.500,0.333,99.0,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2317389824.0,1134858240.0,4903731200.0,25263095808.0,3276805.0,181815.0
12-04 08:34:37,0.334,0.251,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2317426688.0,1134866432.0,4906733568.0,25260048384.0,3491118.0,166556.0
12-04 08:34:38,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317758464.0,1134866432.0,4909719552.0,25256730624.0,3527872.0,175147.0
12-04 08:34:39,0.500,0.583,98.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2317660160.0,1134866432.0,4912992256.0,25253556224.0,3556466.0,168002.0
12-04 08:34:40,0.585,0.251,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317914112.0,1134866432.0,4916310016.0,25249984512.0,3704438.0,177944.0
12-04 08:34:41,0.417,0.334,99.166,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2318151680.0,1134866432.0,4918771712.0,25247285248.0,3287363.0,163031.0
12-04 08:34:42,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2318413824.0,1134866432.0,4922175488.0,25243619328.0,3594936.0,173910.0
12-04 08:34:43,0.334,0.334,98.999,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2318319616.0,1134874624.0,4925173760.0,25240707072.0,3378084.0,160370.0
12-04 08:34:44,0.334,0.167,99.415,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2318680064.0,1134874624.0,4928241664.0,25237278720.0,3616325.0,174576.0
12-04 08:34:45,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2319069184.0,1134874624.0,4931186688.0,25233944576.0,3445930.0,164980.0
12-04 08:34:46,1.085,0.334,98.331,0.0,0.0,0.250,0.0,49152.0,0.0,3.0,2318852096.0,1134874624.0,4934434816.0,25230913536.0,3605531.0,172158.0
12-04 08:34:47,0.501,0.167,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2318798848.0,1134874624.0,4937424896.0,25227976704.0,3297441.0,157016.0
12-04 08:34:48,0.336,0.252,99.245,0.0,0.0,0.168,0.0,92184576.0,0.0,90.0,2319130624.0,1134874624.0,4940140544.0,25224929280.0,3114598.0,152780.0
12-04 08:34:49,0.418,0.501,98.914,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,2319020032.0,1134882816.0,4943671296.0,25221500928.0,3837456.0,174258.0
12-04 08:34:50,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2319257600.0,1134882816.0,4946624512.0,25218310144.0,3575535.0,172043.0
12-04 08:34:51,0.417,0.334,98.999,0.0,0.0,0.250,0.0,114688.0,0.0,8.0,2319949824.0,1134882816.0,4949647360.0,25214595072.0,3452961.0,171899.0
12-04 08:34:52,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319179776.0,1134882816.0,4953067520.0,25211944960.0,3424805.0,166233.0
12-04 08:34:53,0.335,0.251,99.329,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2318753792.0,1134882816.0,4956160000.0,25209278464.0,3569329.0,171118.0
12-04 08:34:54,0.418,0.251,98.830,0.334,0.0,0.167,0.0,24576.0,0.0,3.0,2319097856.0,1134891008.0,4959268864.0,25205817344.0,3400212.0,163486.0
12-04 08:34:55,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2319134720.0,1134891008.0,4962455552.0,25202593792.0,3628607.0,179045.0
12-04 08:34:56,0.168,0.0,99.832,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2319265792.0,1134891008.0,4965433344.0,25199484928.0,3310134.0,159110.0
12-04 08:34:57,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319355904.0,1134891008.0,4968345600.0,25196482560.0,3588790.0,171717.0
12-04 08:34:58,0.418,0.251,99.080,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2319290368.0,1134891008.0,4971520000.0,25193373696.0,3499224.0,164316.0
12-04 08:34:59,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319323136.0,1134891008.0,4974551040.0,25190309888.0,3587426.0,171033.0
12-04 08:35:00,0.419,0.335,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2319671296.0,1134899200.0,4977655808.0,25186848768.0,3408295.0,161554.0
12-04 08:35:01,0.502,0.334,98.913,0.0,0.0,0.251,0.0,106496.0,0.0,6.0,2319937536.0,1134899200.0,4980682752.0,25183555584.0,3635723.0,173944.0
12-04 08:35:02,0.584,0.334,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2320019456.0,1134899200.0,4983902208.0,25180254208.0,3468267.0,166488.0
12-04 08:35:03,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319962112.0,1134899200.0,4986880000.0,25177333760.0,3258560.0,157830.0
12-04 08:35:04,0.335,0.251,99.246,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2320121856.0,1134899200.0,4989784064.0,25174269952.0,3563597.0,171125.0
12-04 08:35:05,0.502,0.334,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319609856.0,1134899200.0,4993351680.0,25171214336.0,3805544.0,178653.0
12-04 08:35:06,0.168,0.168,99.328,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,2320130048.0,1134907392.0,4995760128.0,25168277504.0,3074930.0,171429.0
12-04 08:35:07,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319929344.0,1134907392.0,4999008256.0,25165230080.0,3745094.0,179789.0
12-04 08:35:08,0.251,0.334,99.331,0.0,0.0,0.084,0.0,45056.0,0.0,11.0,2319855616.0,1134907392.0,5001875456.0,25162436608.0,3214570.0,182450.0
12-04 08:35:09,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320097280.0,1134907392.0,5005332480.0,25158737920.0,3582242.0,173129.0
12-04 08:35:10,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320093184.0,1134907392.0,5008257024.0,25155817472.0,3479372.0,168221.0
12-04 08:35:11,0.335,0.251,99.163,0.084,0.0,0.167,0.0,69632.0,0.0,5.0,2320355328.0,1134907392.0,5011185664.0,25152626688.0,3530276.0,169820.0
12-04 08:35:12,0.584,0.417,98.581,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2320293888.0,1134915584.0,5014540288.0,25149325312.0,3620094.0,174214.0
12-04 08:35:13,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2320855040.0,1134915584.0,5017194496.0,25146109952.0,3342747.0,165022.0
12-04 08:35:14,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320642048.0,1134915584.0,5020549120.0,25142968320.0,3571113.0,168394.0
12-04 08:35:15,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320490496.0,1134915584.0,5023748096.0,25139920896.0,3517242.0,162790.0
12-04 08:35:16,0.251,0.418,99.080,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2320621568.0,1134915584.0,5026680832.0,25136857088.0,3413288.0,164527.0
12-04 08:35:17,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320666624.0,1134915584.0,5029842944.0,25133649920.0,3508006.0,165308.0
12-04 08:35:18,0.502,0.586,95.816,2.845,0.0,0.251,0.0,92540928.0,0.0,98.0,2321133568.0,1134923776.0,5032669184.0,25130348544.0,3630543.0,174421.0
12-04 08:35:19,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321055744.0,1134923776.0,5035667456.0,25127428096.0,3317894.0,159910.0
12-04 08:35:20,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321256448.0,1134923776.0,5038784512.0,25124110336.0,3583654.0,168118.0
12-04 08:35:21,0.334,0.585,98.914,0.0,0.0,0.167,0.0,40960.0,0.0,3.0,2321018880.0,1134923776.0,5041942528.0,25121189888.0,3415147.0,165252.0
12-04 08:35:22,0.336,0.168,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2321113088.0,1134923776.0,5045022720.0,25118015488.0,3381945.0,162174.0
12-04 08:35:23,0.418,0.334,98.997,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2321203200.0,1134923776.0,5048123392.0,25114824704.0,3714747.0,170355.0
12-04 08:35:24,0.417,0.417,98.664,0.167,0.0,0.334,0.0,20480.0,0.0,4.0,2321108992.0,1134931968.0,5051256832.0,25111777280.0,3442849.0,168961.0
12-04 08:35:25,0.669,0.251,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321977344.0,1134931968.0,5054222336.0,25107943424.0,3413691.0,164898.0
12-04 08:35:26,0.335,0.502,98.996,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2322575360.0,1134931968.0,5057204224.0,25104363520.0,3528878.0,169868.0
12-04 08:35:27,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322202624.0,1134931968.0,5060386816.0,25101553664.0,3560012.0,169813.0
12-04 08:35:28,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322370560.0,1134931968.0,5063360512.0,25098412032.0,3439066.0,164826.0
12-04 08:35:29,0.585,0.251,98.663,0.167,0.0,0.334,0.0,24576.0,0.0,3.0,2322763776.0,1134940160.0,5066166272.0,25095204864.0,3479758.0,166785.0
12-04 08:35:30,0.419,0.335,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2323005440.0,1134940160.0,5069336576.0,25091792896.0,3468016.0,164929.0
12-04 08:35:31,0.751,0.250,98.832,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2322731008.0,1134940160.0,5072658432.0,25088745472.0,3503337.0,163580.0
12-04 08:35:32,0.251,0.334,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2322903040.0,1134940160.0,5075677184.0,25085554688.0,3464851.0,165907.0
12-04 08:35:33,0.502,0.334,98.997,0.0,0.0,0.167,0.0,20480.0,0.0,2.0,2322780160.0,1134940160.0,5078720512.0,25082634240.0,3396091.0,160208.0
12-04 08:35:34,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2323210240.0,1134940160.0,5081497600.0,25079427072.0,3531951.0,173293.0
12-04 08:35:35,0.583,0.500,98.501,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,2323034112.0,1134948352.0,5084569600.0,25076523008.0,3481576.0,166002.0
12-04 08:35:36,0.502,0.418,98.996,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2323124224.0,1134948352.0,5087653888.0,25073348608.0,3390463.0,184599.0
12-04 08:35:37,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322923520.0,1134948352.0,5090902016.0,25070301184.0,3650519.0,178481.0
12-04 08:35:38,0.334,0.667,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2323300352.0,1134948352.0,5093957632.0,25066868736.0,3684802.0,169611.0
12-04 08:35:39,0.501,0.418,98.997,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2323128320.0,1134948352.0,5097062400.0,25063936000.0,3227305.0,154212.0
12-04 08:35:40,0.502,0.251,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323275776.0,1134948352.0,5100249088.0,25060601856.0,3653718.0,177819.0
12-04 08:35:41,0.333,0.333,98.917,0.167,0.0,0.250,0.0,81920.0,0.0,7.0,2323259392.0,1134956544.0,5103271936.0,25057587200.0,3473279.0,167334.0
12-04 08:35:42,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2323353600.0,1134956544.0,5106368512.0,25054396416.0,3487055.0,167708.0
12-04 08:35:43,0.334,0.334,99.080,0.0,0.0,0.251,0.0,49152.0,0.0,11.0,2323582976.0,1134956544.0,5109567488.0,25050968064.0,3530969.0,167281.0
12-04 08:35:44,0.335,0.251,99.079,0.0,0.0,0.335,0.0,53248.0,0.0,4.0,2323689472.0,1134956544.0,5112651776.0,25047777280.0,3421789.0,164332.0
12-04 08:35:45,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324103168.0,1134956544.0,5115547648.0,25044467712.0,3306393.0,156041.0
12-04 08:35:46,0.418,0.334,99.081,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,2324770816.0,1134956544.0,5118197760.0,25041149952.0,3459014.0,156825.0
12-04 08:35:47,0.751,0.334,98.581,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2324320256.0,1134964736.0,5121941504.0,25037848576.0,3900737.0,176523.0
12-04 08:35:48,0.334,0.502,98.997,0.0,0.0,0.167,0.0,92393472.0,0.0,93.0,2324865024.0,1134964736.0,5124460544.0,25034784768.0,3164605.0,151317.0
12-04 08:35:49,0.585,0.167,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324602880.0,1134964736.0,5127786496.0,25031720960.0,3696926.0,179595.0
12-04 08:35:50,0.502,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324373504.0,1134964736.0,5131001856.0,25028734976.0,3339816.0,162010.0
12-04 08:35:51,0.418,0.167,99.332,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2324758528.0,1134964736.0,5133996032.0,25025355776.0,3631431.0,170872.0
12-04 08:35:52,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324738048.0,1134964736.0,5136928768.0,25022443520.0,3281830.0,163712.0
12-04 08:35:53,0.334,0.334,99.080,0.084,0.0,0.167,0.0,32768.0,0.0,3.0,2324750336.0,1134972928.0,5140099072.0,25019252736.0,3456510.0,167290.0
12-04 08:35:54,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2325241856.0,1134972928.0,5143035904.0,25015824384.0,3476003.0,162296.0
12-04 08:35:55,0.586,0.168,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2324955136.0,1134972928.0,5146243072.0,25012903936.0,3628812.0,168869.0
12-04 08:35:56,0.665,0.582,98.504,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,2325139456.0,1134972928.0,5149376512.0,25009586176.0,3380571.0,162235.0
12-04 08:35:57,0.250,0.167,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2325295104.0,1134972928.0,5150490624.0,25008316416.0,1282085.0,65922.0
12-04 08:35:58,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2325794816.0,1134972928.0,5150490624.0,25007816704.0,11668.0,20363.0
12-04 08:35:59,0.167,0.084,99.582,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2325786624.0,1134981120.0,5150490624.0,25007816704.0,13171.0,20635.0
12-04 08:36:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2325786624.0,1134981120.0,5150490624.0,25007816704.0,14091.0,24089.0
12-04 08:36:01,0.083,0.333,99.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2325782528.0,1134981120.0,5150494720.0,25007816704.0,12951.0,22514.0
12-04 08:36:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2325782528.0,1134981120.0,5150494720.0,25007816704.0,12826.0,22517.0
12-04 08:36:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2325778432.0,1134981120.0,5150498816.0,25007816704.0,12863.0,22134.0
12-04 08:36:04,0.167,0.167,99.333,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,2325770240.0,1134989312.0,5150498816.0,25007816704.0,13992.0,22008.0
12-04 08:36:05,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2326540288.0,1134989312.0,5150498816.0,25007046656.0,12942.0,20911.0
12-04 08:36:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2326540288.0,1134989312.0,5150498816.0,25007046656.0,29696.0,37891.0
12-04 08:36:07,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326540288.0,1134989312.0,5150498816.0,25007046656.0,18450.0,28350.0
12-04 08:36:08,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2326540288.0,1134989312.0,5150498816.0,25007046656.0,13138.0,21732.0
12-04 08:36:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326540288.0,1134989312.0,5150498816.0,25007046656.0,12896.0,21503.0
12-04 08:36:10,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2326532096.0,1134997504.0,5150498816.0,25007046656.0,15328.0,25733.0
12-04 08:36:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2326528000.0,1134997504.0,5150502912.0,25007046656.0,12458.0,20427.0
12-04 08:36:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326528000.0,1134997504.0,5150502912.0,25007046656.0,12202.0,20443.0
12-04 08:36:13,0.167,0.167,99.333,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2326339584.0,1134997504.0,5151952896.0,25005785088.0,1585572.0,89734.0
12-04 08:36:14,0.418,0.418,98.997,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2326675456.0,1134997504.0,5154553856.0,25002848256.0,3336261.0,155477.0
12-04 08:36:15,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2326978560.0,1134997504.0,5157298176.0,24999800832.0,3077114.0,138839.0
12-04 08:36:16,0.251,0.167,99.248,0.251,0.0,0.084,0.0,77824.0,0.0,7.0,2326831104.0,1135005696.0,5159342080.0,24997896192.0,2029193.0,84443.0
12-04 08:36:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326831104.0,1135005696.0,5159342080.0,24997896192.0,11448.0,19937.0
12-04 08:36:18,0.836,0.251,98.829,0.0,0.0,0.084,0.0,36990976.0,0.0,44.0,2326962176.0,1135005696.0,5161148416.0,24995958784.0,2381304.0,124363.0
12-04 08:36:19,0.586,0.418,98.577,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2326855680.0,1135005696.0,5167493120.0,24989720576.0,6974791.0,255978.0
12-04 08:36:20,0.335,0.502,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326851584.0,1135005696.0,5173100544.0,24984117248.0,5775461.0,198666.0
12-04 08:36:21,0.501,0.251,99.081,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2327236608.0,1135005696.0,5176889344.0,24979943424.0,4422599.0,165994.0
12-04 08:36:22,0.335,0.251,99.078,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2327375872.0,1135013888.0,5180043264.0,24976642048.0,3679670.0,163802.0
12-04 08:36:23,0.503,0.251,99.078,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2327326720.0,1135013888.0,5184204800.0,24972529664.0,4661562.0,198626.0
12-04 08:36:24,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327576576.0,1135013888.0,5187350528.0,24969134080.0,3496297.0,144415.0
12-04 08:36:25,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2327744512.0,1135013888.0,5190365184.0,24965951488.0,3474430.0,165370.0
12-04 08:36:26,0.502,0.502,98.829,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2327711744.0,1135013888.0,5194096640.0,24962252800.0,4238092.0,173613.0
12-04 08:36:27,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2327953408.0,1135013888.0,5197156352.0,24958951424.0,3451403.0,166393.0
12-04 08:36:28,0.251,0.251,98.912,0.167,0.0,0.418,0.0,12288.0,0.0,2.0,2327953408.0,1135022080.0,5200592896.0,24955506688.0,3581020.0,168461.0
12-04 08:36:29,0.502,0.418,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327928832.0,1135022080.0,5204078592.0,24952045568.0,4072591.0,183873.0
12-04 08:36:30,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328068096.0,1135022080.0,5207289856.0,24948695040.0,3600390.0,173484.0
12-04 08:36:31,0.419,0.335,99.079,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2328322048.0,1135022080.0,5210525696.0,24945205248.0,3923674.0,182884.0
12-04 08:36:32,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328899584.0,1135022080.0,5213458432.0,24941694976.0,3553635.0,166006.0
12-04 08:36:33,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328244224.0,1135022080.0,5217222656.0,24938586112.0,3785078.0,172543.0
12-04 08:36:34,0.585,0.334,98.830,0.084,0.0,0.167,0.0,20480.0,0.0,3.0,2328485888.0,1135030272.0,5220417536.0,24935141376.0,3777499.0,178595.0
12-04 08:36:35,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328399872.0,1135030272.0,5224185856.0,24931459072.0,3915476.0,179510.0
12-04 08:36:36,0.416,0.666,98.585,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,2328563712.0,1135030272.0,5227212800.0,24928268288.0,3504836.0,179397.0
12-04 08:36:37,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328526848.0,1135030272.0,5230796800.0,24924721152.0,4007103.0,168299.0
12-04 08:36:38,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328608768.0,1135030272.0,5233905664.0,24921530368.0,3656118.0,171825.0
12-04 08:36:39,0.502,0.251,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328629248.0,1135030272.0,5237092352.0,24918323200.0,3610467.0,171505.0
12-04 08:36:40,0.336,0.252,98.992,0.252,0.0,0.168,0.0,24576.0,0.0,3.0,2328903680.0,1135038464.0,5240713216.0,24914419712.0,4140631.0,180527.0
12-04 08:36:41,0.251,0.418,99.165,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2328895488.0,1135038464.0,5243785216.0,24911355904.0,3362174.0,161036.0
12-04 08:36:42,1.174,0.419,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2329100288.0,1135038464.0,5247135744.0,24907800576.0,4122579.0,186504.0
12-04 08:36:43,0.418,0.251,99.164,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2329333760.0,1135038464.0,5250347008.0,24904355840.0,3313598.0,161884.0
12-04 08:36:44,0.501,0.417,98.748,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2329260032.0,1135038464.0,5253849088.0,24900927488.0,3922484.0,187672.0
12-04 08:36:45,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330189824.0,1135038464.0,5256691712.0,24897155072.0,3708862.0,174869.0
12-04 08:36:46,0.167,0.250,99.416,0.083,0.0,0.083,0.0,61440.0,0.0,5.0,2329976832.0,1135046656.0,5257719808.0,24896331776.0,816617.0,55266.0
12-04 08:36:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2329968640.0,1135046656.0,5257719808.0,24896339968.0,14231.0,22942.0
12-04 08:36:48,0.084,0.084,99.833,0.0,0.0,0.0,0.0,98107392.0,0.0,96.0,2329927680.0,1135046656.0,5258268672.0,24895832064.0,836677.0,57486.0
12-04 08:36:49,0.499,0.582,98.586,0.0,0.0,0.333,0.0,8192.0,0.0,2.0,2329907200.0,1135046656.0,5261717504.0,24892403712.0,3814811.0,175238.0
12-04 08:36:50,0.419,0.503,98.909,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330238976.0,1135046656.0,5269053440.0,24884736000.0,8052604.0,225809.0
12-04 08:36:51,0.418,0.586,98.912,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,2330451968.0,1135046656.0,5275111424.0,24878465024.0,6677481.0,213834.0
12-04 08:36:52,0.418,0.418,98.662,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2330083328.0,1135054848.0,5279485952.0,24874450944.0,4795012.0,189803.0
12-04 08:36:53,0.168,0.251,99.329,0.0,0.0,0.251,0.0,45056.0,0.0,5.0,2330439680.0,1135054848.0,5282811904.0,24870768640.0,3927660.0,158977.0
12-04 08:36:54,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2330636288.0,1135054848.0,5285933056.0,24867450880.0,3397782.0,153384.0
12-04 08:36:55,0.420,0.336,99.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330750976.0,1135054848.0,5289500672.0,24863768576.0,4155543.0,188546.0
12-04 08:36:56,0.501,0.334,98.997,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2331029504.0,1135054848.0,5293174784.0,24859815936.0,4308329.0,187290.0
12-04 08:36:57,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2330742784.0,1135054848.0,5296508928.0,24856768512.0,3613067.0,171661.0
12-04 08:36:58,0.584,0.250,98.748,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2330980352.0,1135063040.0,5299707904.0,24853323776.0,3596960.0,168316.0
12-04 08:36:59,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2330992640.0,1135063040.0,5303189504.0,24849829888.0,3845418.0,182904.0
12-04 08:37:00,0.168,0.336,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331312128.0,1135063040.0,5306249216.0,24846450688.0,3809718.0,193270.0
12-04 08:37:01,0.418,0.251,99.163,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2331205632.0,1135063040.0,5309657088.0,24843149312.0,3769283.0,175085.0
12-04 08:37:02,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331680768.0,1135063040.0,5312991232.0,24839340032.0,3951305.0,176130.0
12-04 08:37:03,0.251,0.168,99.162,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2331664384.0,1135063040.0,5316198400.0,24836149248.0,3647264.0,186043.0
12-04 08:37:04,0.419,0.336,99.077,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2331783168.0,1135071232.0,5319499776.0,24832720896.0,3787201.0,176923.0
12-04 08:37:05,0.669,0.334,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331926528.0,1135071232.0,5322969088.0,24829108224.0,3890134.0,179366.0
12-04 08:37:06,0.334,0.502,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2331590656.0,1135071232.0,5326319616.0,24826093568.0,3544544.0,184188.0
12-04 08:37:07,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2332184576.0,1135071232.0,5329424384.0,24822394880.0,3874962.0,176537.0
12-04 08:37:08,0.168,0.168,99.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331680768.0,1135071232.0,5332848640.0,24819474432.0,3507312.0,187258.0
12-04 08:37:09,0.584,0.417,98.582,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2331930624.0,1135071232.0,5336043520.0,24816029696.0,3896770.0,183985.0
12-04 08:37:10,0.419,0.251,98.995,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2331901952.0,1135079424.0,5339619328.0,24812474368.0,3807365.0,178258.0
12-04 08:37:11,0.335,0.418,99.079,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2331951104.0,1135079424.0,5342760960.0,24809283584.0,3563805.0,174864.0
12-04 08:37:12,0.419,0.168,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331914240.0,1135079424.0,5346131968.0,24805949440.0,4013648.0,181398.0
12-04 08:37:13,0.416,0.583,98.668,0.0,0.0,0.333,0.0,4096.0,0.0,1.0,2331918336.0,1135079424.0,5349515264.0,24802562048.0,3605553.0,186303.0
12-04 08:37:14,0.251,0.419,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2332094464.0,1135079424.0,5352910848.0,24798990336.0,4030085.0,188325.0
12-04 08:37:15,0.669,0.251,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2332352512.0,1135079424.0,5356113920.0,24795529216.0,3575101.0,162886.0
12-04 08:37:16,0.168,0.503,98.995,0.084,0.0,0.251,0.0,81920.0,0.0,7.0,2332200960.0,1135087616.0,5359288320.0,24792498176.0,3550591.0,171321.0
12-04 08:37:17,0.501,0.501,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2332221440.0,1135087616.0,5362569216.0,24789196800.0,3934150.0,179573.0
12-04 08:37:18,0.500,0.334,98.749,0.0,0.0,0.417,0.0,12288.0,0.0,1.0,2332651520.0,1135087616.0,5365870592.0,24785465344.0,3693309.0,169400.0
12-04 08:37:19,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332569600.0,1135087616.0,5366554624.0,24784863232.0,705944.0,48433.0
12-04 08:37:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332569600.0,1135087616.0,5366554624.0,24784863232.0,13921.0,21881.0
12-04 08:37:21,0.167,0.167,99.499,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2332700672.0,1135087616.0,5367345152.0,24783941632.0,1043773.0,64590.0
12-04 08:37:22,0.585,0.418,98.663,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2332766208.0,1135095808.0,5371572224.0,24779640832.0,4569371.0,196653.0
12-04 08:37:23,0.336,0.420,98.908,0.0,0.0,0.336,0.0,116600832.0,0.0,116.0,2333065216.0,1135095808.0,5378256896.0,24772657152.0,7546282.0,260259.0
12-04 08:37:24,0.503,0.335,98.995,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2332835840.0,1135095808.0,5383835648.0,24767307776.0,6121690.0,192938.0
12-04 08:37:25,0.503,0.419,98.827,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333057024.0,1135095808.0,5387988992.0,24762933248.0,4784482.0,202841.0
12-04 08:37:26,0.168,0.084,99.665,0.0,0.0,0.084,0.0,102400.0,0.0,8.0,2333077504.0,1135095808.0,5391618048.0,24759283712.0,4030501.0,159532.0
12-04 08:37:27,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333143040.0,1135095808.0,5395632128.0,24755204096.0,4273069.0,193366.0
12-04 08:37:28,0.501,0.418,98.747,0.167,0.0,0.167,0.0,36864.0,0.0,7.0,2333495296.0,1135104000.0,5398732800.0,24751742976.0,3962610.0,189275.0
12-04 08:37:29,0.502,0.334,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2333536256.0,1135104000.0,5402357760.0,24748077056.0,3932335.0,185694.0
12-04 08:37:30,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333601792.0,1135104000.0,5405593600.0,24744775680.0,3412735.0,158038.0
12-04 08:37:31,0.501,0.501,98.831,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2334117888.0,1135104000.0,5408649216.0,24741203968.0,3862633.0,181026.0
12-04 08:37:32,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333732864.0,1135104000.0,5411954688.0,24738283520.0,3690282.0,160898.0
12-04 08:37:33,0.419,0.251,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333782016.0,1135104000.0,5415604224.0,24734584832.0,3941647.0,182072.0
12-04 08:37:34,0.334,0.418,98.997,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2334179328.0,1135112192.0,5418754048.0,24731029504.0,3647440.0,174036.0
12-04 08:37:35,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2334658560.0,1135112192.0,5421785088.0,24727519232.0,3696449.0,165999.0
12-04 08:37:36,0.501,0.334,98.914,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2335158272.0,1135112192.0,5425283072.0,24723521536.0,3921259.0,201446.0
12-04 08:37:37,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2335203328.0,1135112192.0,5428793344.0,24719966208.0,3847234.0,176036.0
12-04 08:37:38,0.417,0.417,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2335064064.0,1135112192.0,5432250368.0,24716648448.0,3562466.0,168807.0
12-04 08:37:39,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2335473664.0,1135112192.0,5435142144.0,24713347072.0,3592061.0,169774.0
12-04 08:37:40,0.501,0.418,98.747,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2335518720.0,1135120384.0,5438533632.0,24709902336.0,3932860.0,176511.0
12-04 08:37:41,0.419,0.252,99.161,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2335584256.0,1135120384.0,5442023424.0,24706347008.0,3986240.0,183236.0
12-04 08:37:42,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2335649792.0,1135120384.0,5445021696.0,24703283200.0,3301024.0,156316.0
12-04 08:37:43,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2335318016.0,1135120384.0,5448646656.0,24699990016.0,3905374.0,180674.0
12-04 08:37:44,0.335,0.335,99.162,0.0,0.0,0.168,0.0,65536.0,0.0,6.0,2335793152.0,1135120384.0,5451743232.0,24696418304.0,3703056.0,165220.0
12-04 08:37:45,1.169,0.417,98.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336595968.0,1135120384.0,5455138816.0,24692219904.0,3752098.0,175378.0
12-04 08:37:46,0.667,0.250,98.499,0.250,0.0,0.334,0.0,86016.0,0.0,6.0,2335903744.0,1135128576.0,5458489344.0,24689553408.0,3705891.0,180021.0
12-04 08:37:47,0.334,0.584,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2336161792.0,1135128576.0,5461676032.0,24686108672.0,3830475.0,177472.0
12-04 08:37:48,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336186368.0,1135128576.0,5465206784.0,24682553344.0,3826784.0,175710.0
12-04 08:37:49,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2336235520.0,1135128576.0,5468602368.0,24679108608.0,3933000.0,184259.0
12-04 08:37:50,0.418,0.502,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336096256.0,1135128576.0,5471932416.0,24675917824.0,3620861.0,176372.0
12-04 08:37:51,0.584,0.334,98.831,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2336305152.0,1135128576.0,5474963456.0,24672677888.0,3806114.0,173283.0
12-04 08:37:52,0.251,0.335,99.162,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2336202752.0,1135136768.0,5478801408.0,24668934144.0,3959556.0,175416.0
12-04 08:37:53,0.665,0.665,98.337,0.0,0.0,0.333,0.0,105435136.0,0.0,105.0,2336272384.0,1135136768.0,5481787392.0,24665878528.0,3542066.0,162830.0
12-04 08:37:54,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2336346112.0,1135136768.0,5485047808.0,24662544384.0,3536400.0,173935.0
12-04 08:37:55,0.500,0.584,98.749,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336546816.0,1135136768.0,5488132096.0,24659259392.0,3472022.0,165102.0
12-04 08:37:56,0.502,0.167,99.164,0.0,0.0,0.167,0.0,110592.0,0.0,9.0,2336669696.0,1135136768.0,5491437568.0,24655831040.0,4004385.0,186374.0
12-04 08:37:57,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336722944.0,1135136768.0,5495083008.0,24652132352.0,3885159.0,186326.0
12-04 08:37:58,0.420,0.252,99.244,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2337177600.0,1135144960.0,5497892864.0,24648859648.0,3692833.0,170526.0
12-04 08:37:59,0.501,0.334,98.830,0.0,0.0,0.334,0.0,20480.0,0.0,5.0,2337071104.0,1135144960.0,5501472768.0,24645386240.0,3840142.0,175145.0
12-04 08:38:00,0.502,0.251,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336956416.0,1135144960.0,5504888832.0,24642084864.0,3792039.0,176870.0
12-04 08:38:01,0.502,0.167,99.163,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2337058816.0,1135144960.0,5507706880.0,24639164416.0,3293082.0,157988.0
12-04 08:38:02,0.418,0.501,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2337218560.0,1135144960.0,5511245824.0,24635465728.0,3976065.0,188572.0
12-04 08:38:03,0.418,0.335,98.996,0.0,0.0,0.251,0.0,28672.0,0.0,6.0,2337505280.0,1135144960.0,5514547200.0,24631877632.0,3818368.0,185854.0
12-04 08:38:04,0.334,0.501,98.831,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2337304576.0,1135153152.0,5517897728.0,24628719616.0,3503275.0,166991.0
12-04 08:38:05,0.168,0.252,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2337210368.0,1135153152.0,5521428480.0,24625283072.0,4032150.0,185229.0
12-04 08:38:06,0.251,0.167,99.415,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2337382400.0,1135153152.0,5524574208.0,24621965312.0,3531201.0,171139.0
12-04 08:38:07,0.586,0.335,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337771520.0,1135153152.0,5527740416.0,24618409984.0,3985181.0,182671.0
12-04 08:38:08,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2337476608.0,1135153152.0,5531385856.0,24615059456.0,3807965.0,170126.0
12-04 08:38:09,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2337677312.0,1135153152.0,5534453760.0,24611790848.0,3448158.0,155329.0
12-04 08:38:10,0.419,0.419,98.827,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2337882112.0,1135161344.0,5537812480.0,24608219136.0,4178198.0,190373.0
12-04 08:38:11,0.501,0.334,98.914,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2337779712.0,1135161344.0,5541249024.0,24604884992.0,3731357.0,178142.0
12-04 08:38:12,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338136064.0,1135161344.0,5544558592.0,24601219072.0,3580602.0,167663.0
12-04 08:38:13,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338148352.0,1135161344.0,5547458560.0,24598306816.0,3270221.0,142819.0
12-04 08:38:14,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338103296.0,1135161344.0,5547503616.0,24598306816.0,12061.0,21212.0
12-04 08:38:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338103296.0,1135161344.0,5547503616.0,24598306816.0,13549.0,20946.0
12-04 08:38:16,0.0,0.084,99.749,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2338095104.0,1135169536.0,5547503616.0,24598306816.0,11867.0,20535.0
12-04 08:38:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338095104.0,1135169536.0,5547503616.0,24598306816.0,12640.0,22271.0
12-04 08:38:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338091008.0,1135169536.0,5547507712.0,24598306816.0,12336.0,21507.0
12-04 08:38:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2338091008.0,1135169536.0,5547507712.0,24598306816.0,14148.0,24723.0
12-04 08:38:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338091008.0,1135169536.0,5547507712.0,24598306816.0,11921.0,21206.0
12-04 08:38:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2338091008.0,1135169536.0,5547507712.0,24598306816.0,12345.0,21483.0
12-04 08:38:22,0.083,0.250,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2338082816.0,1135177728.0,5547507712.0,24598306816.0,11515.0,20132.0
12-04 08:38:23,0.083,0.167,99.666,0.0,0.0,0.083,0.0,67776512.0,0.0,68.0,2338082816.0,1135177728.0,5547507712.0,24598306816.0,11203.0,19780.0
12-04 08:38:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338082816.0,1135177728.0,5547507712.0,24598306816.0,12304.0,21283.0
12-04 08:38:25,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338217984.0,1135177728.0,5547507712.0,24598171648.0,11886.0,20985.0
12-04 08:38:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2338209792.0,1135177728.0,5547507712.0,24598179840.0,13074.0,22786.0
12-04 08:38:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2338209792.0,1135177728.0,5547507712.0,24598179840.0,12666.0,22137.0
12-04 08:38:28,0.167,0.250,99.500,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2338201600.0,1135185920.0,5547507712.0,24598179840.0,12116.0,21391.0
12-04 08:38:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338201600.0,1135185920.0,5547507712.0,24598179840.0,12202.0,21197.0
12-04 08:38:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338201600.0,1135185920.0,5547507712.0,24598179840.0,11992.0,21187.0
12-04 08:38:31,0.334,0.0,99.583,0.083,0.0,0.0,0.0,77824.0,0.0,6.0,2338328576.0,1135185920.0,5547507712.0,24598052864.0,11517.0,19671.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338324480.0,1135185920.0,5547511808.0,24598052864.0,11959.0,20521.0
12-04 08:38:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338324480.0,1135185920.0,5547511808.0,24598052864.0,12716.0,22181.0
12-04 08:38:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2338316288.0,1135194112.0,5547511808.0,24598052864.0,15029.0,24486.0
12-04 08:38:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338312192.0,1135194112.0,5547515904.0,24598052864.0,12411.0,21551.0
12-04 08:38:36,0.584,0.083,99.332,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2338312192.0,1135194112.0,5547515904.0,24598052864.0,30007.0,39065.0
12-04 08:38:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338312192.0,1135194112.0,5547515904.0,24598052864.0,11492.0,20028.0
12-04 08:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2338312192.0,1135194112.0,5547515904.0,24598052864.0,12298.0,21283.0
12-04 08:38:39,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338312192.0,1135194112.0,5547515904.0,24598052864.0,11936.0,20986.0
12-04 08:38:40,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2338430976.0,1135202304.0,5547515904.0,24597925888.0,12142.0,21300.0
12-04 08:38:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2338430976.0,1135202304.0,5547515904.0,24597925888.0,13170.0,22679.0
12-04 08:38:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338430976.0,1135202304.0,5547515904.0,24597925888.0,12021.0,22006.0
12-04 08:38:43,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338430976.0,1135202304.0,5547515904.0,24597925888.0,29222.0,38275.0
12-04 08:38:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2338304000.0,1135202304.0,5547515904.0,24598052864.0,12121.0,21213.0
12-04 08:38:45,0.250,0.250,99.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2338447360.0,1135202304.0,5547515904.0,24597909504.0,11563.0,19867.0
12-04 08:38:46,0.416,0.167,99.251,0.167,0.0,0.0,0.0,61440.0,0.0,5.0,2338439168.0,1135210496.0,5547515904.0,24597909504.0,12500.0,21805.0
12-04 08:38:47,0.084,0.251,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338402304.0,1135210496.0,5548568576.0,24596893696.0,1128369.0,67280.0
12-04 08:38:48,0.583,0.417,98.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338852864.0,1135210496.0,5551038464.0,24593973248.0,3133474.0,159036.0
12-04 08:38:49,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338451456.0,1135210496.0,5555011584.0,24590401536.0,4053149.0,149150.0
12-04 08:38:50,0.584,0.334,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338902016.0,1135210496.0,5557833728.0,24587128832.0,3469530.0,138683.0
12-04 08:38:51,0.334,0.418,99.081,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2339115008.0,1135210496.0,5560840192.0,24583909376.0,3550730.0,157636.0
12-04 08:38:52,0.251,0.251,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2338942976.0,1135218688.0,5563543552.0,24581369856.0,2941366.0,124598.0
12-04 08:38:53,1.251,0.250,98.165,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2338983936.0,1135218688.0,5566996480.0,24577875968.0,3914121.0,166839.0
12-04 08:38:54,0.418,0.251,99.164,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2338828288.0,1135218688.0,5570895872.0,24574132224.0,4235599.0,155480.0
12-04 08:38:55,0.252,0.168,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2338996224.0,1135218688.0,5574680576.0,24570179584.0,4329726.0,185045.0
12-04 08:38:56,0.334,0.501,98.997,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2339106816.0,1135218688.0,5578506240.0,24566243328.0,4053290.0,185999.0
12-04 08:38:57,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339332096.0,1135218688.0,5581852672.0,24562671616.0,4068092.0,168144.0
12-04 08:38:58,0.418,0.418,98.747,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2339467264.0,1135226880.0,5585518592.0,24558862336.0,3908798.0,162443.0
12-04 08:38:59,0.419,0.168,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339848192.0,1135226880.0,5588836352.0,24555163648.0,4056906.0,167529.0
12-04 08:39:00,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339364864.0,1135226880.0,5592907776.0,24551575552.0,4192511.0,186056.0
12-04 08:39:01,0.419,0.168,99.162,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2339774464.0,1135226880.0,5596291072.0,24547782656.0,4127007.0,178785.0
12-04 08:39:02,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2339663872.0,1135226880.0,5600083968.0,24544100352.0,4264678.0,190250.0
12-04 08:39:03,0.333,0.250,99.251,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2339831808.0,1135226880.0,5601312768.0,24542703616.0,1262503.0,72747.0
12-04 08:39:04,0.167,0.167,99.416,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2339876864.0,1135235072.0,5601640448.0,24542322688.0,371256.0,42109.0
12-04 08:39:05,0.500,0.666,98.501,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2339610624.0,1135235072.0,5604986880.0,24539242496.0,3707185.0,175496.0
12-04 08:39:06,0.502,0.334,98.997,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2340294656.0,1135235072.0,5610573824.0,24532971520.0,6656411.0,225082.0
12-04 08:39:07,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339803136.0,1135235072.0,5615984640.0,24528052224.0,5633592.0,197923.0
12-04 08:39:08,0.419,0.168,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340519936.0,1135235072.0,5620490240.0,24522829824.0,5151474.0,191957.0
12-04 08:39:09,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340397056.0,1135235072.0,5624041472.0,24519401472.0,4299380.0,188302.0
12-04 08:39:10,0.503,0.251,98.911,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2340339712.0,1135243264.0,5627981824.0,24515510272.0,4026070.0,184585.0
12-04 08:39:11,0.668,0.334,98.830,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2340741120.0,1135243264.0,5631389696.0,24511700992.0,4203012.0,209154.0
12-04 08:39:12,0.419,0.335,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340601856.0,1135243264.0,5635035136.0,24508194816.0,4165070.0,189354.0
12-04 08:39:13,0.335,0.418,99.079,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2340716544.0,1135243264.0,5638721536.0,24504393728.0,3827024.0,176425.0
12-04 08:39:14,0.418,0.335,98.912,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2341253120.0,1135243264.0,5642391552.0,24500187136.0,4312619.0,189270.0
12-04 08:39:15,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2341138432.0,1135243264.0,5645713408.0,24496979968.0,3757855.0,174080.0
12-04 08:39:16,0.335,0.168,99.246,0.168,0.0,0.084,0.0,98304.0,0.0,7.0,2341322752.0,1135251456.0,5649313792.0,24493187072.0,4079263.0,182902.0
12-04 08:39:17,0.168,0.252,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2341076992.0,1135251456.0,5652926464.0,24489820160.0,3843239.0,170917.0
12-04 08:39:18,0.336,0.336,99.161,0.0,0.0,0.168,0.0,107282432.0,0.0,105.0,2341388288.0,1135251456.0,5656281088.0,24486154240.0,4064990.0,186937.0
12-04 08:39:19,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341146624.0,1135251456.0,5660172288.0,24482504704.0,4200541.0,189089.0
12-04 08:39:20,0.502,0.502,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2341384192.0,1135251456.0,5663633408.0,24478806016.0,4017131.0,190769.0
12-04 08:39:21,0.251,0.334,98.997,0.0,0.0,0.418,0.0,110592.0,0.0,8.0,2341609472.0,1135251456.0,5667282944.0,24474931200.0,4135862.0,178324.0
12-04 08:39:22,0.418,0.167,98.913,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2341453824.0,1135259648.0,5670555648.0,24471805952.0,3614723.0,159755.0
12-04 08:39:23,0.335,0.251,99.331,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,2341650432.0,1135259648.0,5673537536.0,24468627456.0,3810922.0,172497.0
12-04 08:39:24,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2341675008.0,1135259648.0,5677445120.0,24464695296.0,4241973.0,171665.0
12-04 08:39:25,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342223872.0,1135259648.0,5681094656.0,24460496896.0,4076241.0,191459.0
12-04 08:39:26,0.500,0.250,99.166,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2341924864.0,1135259648.0,5684830208.0,24457060352.0,3995588.0,184874.0
12-04 08:39:27,0.499,0.416,98.669,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2342068224.0,1135259648.0,5687767040.0,24453980160.0,3771073.0,172433.0
12-04 08:39:28,0.252,0.168,99.245,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2342014976.0,1135267840.0,5691637760.0,24450154496.0,4036441.0,181964.0
12-04 08:39:29,0.502,0.335,98.912,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2342395904.0,1135267840.0,5695160320.0,24446251008.0,4094935.0,184071.0
12-04 08:39:30,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2342313984.0,1135267840.0,5699084288.0,24442408960.0,4170328.0,204099.0
12-04 08:39:31,0.251,0.335,99.163,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2342273024.0,1135267840.0,5702664192.0,24438870016.0,4120938.0,191079.0
12-04 08:39:32,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2342514688.0,1135267840.0,5703819264.0,24437473280.0,1341104.0,72068.0
12-04 08:39:33,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2342514688.0,1135267840.0,5703819264.0,24437473280.0,11992.0,21229.0
12-04 08:39:34,0.250,0.250,99.165,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2342420480.0,1135276032.0,5705048064.0,24436330496.0,1415595.0,78798.0
12-04 08:39:35,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2343010304.0,1135276032.0,5708918784.0,24431869952.0,4615500.0,190465.0
12-04 08:39:36,0.167,0.502,99.163,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2343145472.0,1135276032.0,5715656704.0,24424996864.0,7536556.0,233331.0
12-04 08:39:37,0.670,0.084,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342981632.0,1135276032.0,5721804800.0,24419012608.0,6697994.0,242955.0
12-04 08:39:38,0.917,0.417,98.499,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2343067648.0,1135276032.0,5725265920.0,24415465472.0,4121374.0,178858.0
12-04 08:39:39,0.586,0.335,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2343591936.0,1135276032.0,5730598912.0,24409608192.0,5788169.0,195858.0
12-04 08:39:40,0.251,0.335,99.078,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2343665664.0,1135284224.0,5734232064.0,24405893120.0,4065899.0,166497.0
12-04 08:39:41,0.418,0.251,99.165,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2343292928.0,1135284224.0,5737889792.0,24402608128.0,3949881.0,170026.0
12-04 08:39:42,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2343452672.0,1135284224.0,5741920256.0,24398417920.0,4275899.0,193601.0
12-04 08:39:43,0.584,0.501,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2343776256.0,1135284224.0,5745106944.0,24394907648.0,4068349.0,179961.0
12-04 08:39:44,0.500,0.500,98.750,0.0,0.0,0.250,0.0,61440.0,0.0,4.0,2343854080.0,1135284224.0,5748490240.0,24391446528.0,3842275.0,172161.0
12-04 08:39:45,0.668,0.417,98.581,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2343714816.0,1135284224.0,5752238080.0,24387837952.0,3910387.0,181600.0
12-04 08:39:46,0.503,0.168,98.995,0.168,0.0,0.168,0.0,65536.0,0.0,5.0,2343657472.0,1135292416.0,5755580416.0,24384544768.0,3925524.0,184866.0
12-04 08:39:47,0.335,0.335,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2344222720.0,1135292416.0,5759221760.0,24380338176.0,4267145.0,187100.0
12-04 08:39:48,0.252,0.419,99.161,0.0,0.0,0.168,0.0,106725376.0,0.0,114.0,2343960576.0,1135292416.0,5762785280.0,24377036800.0,4034808.0,177486.0
12-04 08:39:49,0.501,0.334,98.997,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2343821312.0,1135292416.0,5766402048.0,24373559296.0,3773562.0,167227.0
12-04 08:39:50,0.417,0.501,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2344038400.0,1135292416.0,5770088448.0,24369655808.0,4151583.0,179942.0
12-04 08:39:51,0.335,0.419,99.079,0.0,0.0,0.168,0.0,102400.0,0.0,8.0,2344148992.0,1135292416.0,5773422592.0,24366211072.0,3819338.0,190711.0
12-04 08:39:52,0.334,0.501,98.830,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2344579072.0,1135300608.0,5776859136.0,24362336256.0,4208373.0,181150.0
12-04 08:39:53,0.335,0.168,99.162,0.0,0.0,0.335,0.0,20480.0,0.0,1.0,2344521728.0,1135300608.0,5780422656.0,24358830080.0,3855561.0,176740.0
12-04 08:39:54,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2345037824.0,1135300608.0,5783842816.0,24354893824.0,4021272.0,173610.0
12-04 08:39:55,0.419,0.168,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2344816640.0,1135300608.0,5787668480.0,24351289344.0,4029912.0,184049.0
12-04 08:39:56,0.419,0.335,99.162,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2344648704.0,1135300608.0,5791391744.0,24347734016.0,4122681.0,183088.0
12-04 08:39:57,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2345005056.0,1135300608.0,5794574336.0,24344195072.0,3971351.0,183566.0
12-04 08:39:58,0.585,0.501,98.663,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2345283584.0,1135308800.0,5798350848.0,24340131840.0,4275754.0,184142.0
12-04 08:39:59,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2344919040.0,1135308800.0,5801906176.0,24336941056.0,3727112.0,158839.0
12-04 08:40:00,0.418,0.502,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2345615360.0,1135308800.0,5805146112.0,24333004800.0,4053404.0,184587.0
12-04 08:40:01,0.501,0.334,99.082,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2345537536.0,1135308800.0,5808414720.0,24329814016.0,3663502.0,171284.0
12-04 08:40:02,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2345234432.0,1135308800.0,5812400128.0,24326131712.0,4320613.0,193544.0
12-04 08:40:03,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345447424.0,1135308800.0,5816139776.0,24322179072.0,4228558.0,188043.0
12-04 08:40:04,0.501,0.334,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2345709568.0,1135316992.0,5819424768.0,24318623744.0,3916205.0,174057.0
12-04 08:40:05,0.335,0.168,99.413,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2346598400.0,1135316992.0,5821718528.0,24315441152.0,2336900.0,109608.0
12-04 08:40:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2346598400.0,1135316992.0,5821718528.0,24315441152.0,30565.0,39217.0
12-04 08:40:07,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2346598400.0,1135316992.0,5821718528.0,24315441152.0,219904.0,30794.0
12-04 08:40:08,0.168,0.168,99.329,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2346586112.0,1135316992.0,5825048576.0,24312123392.0,3613859.0,169151.0
12-04 08:40:09,0.419,0.335,98.911,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2346782720.0,1135316992.0,5830733824.0,24306241536.0,6563926.0,195325.0
12-04 08:40:10,0.252,0.336,99.076,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2346573824.0,1135325184.0,5836013568.0,24301162496.0,5572302.0,196498.0
12-04 08:40:11,0.336,0.420,99.076,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2347307008.0,1135325184.0,5841485824.0,24294957056.0,6499379.0,226534.0
12-04 08:40:12,0.500,0.500,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2347196416.0,1135325184.0,5846437888.0,24290115584.0,5379339.0,194272.0
12-04 08:40:13,0.500,0.417,98.749,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2347466752.0,1135325184.0,5850390528.0,24285892608.0,4434754.0,168137.0
12-04 08:40:14,0.586,0.167,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347597824.0,1135325184.0,5854212096.0,24281939968.0,4413010.0,179919.0
12-04 08:40:15,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2347364352.0,1135325184.0,5858349056.0,24278036480.0,4081244.0,172858.0
12-04 08:40:16,0.335,0.251,98.826,0.251,0.0,0.335,0.0,90112.0,0.0,8.0,2347536384.0,1135333376.0,5861994496.0,24274210816.0,4434980.0,192502.0
12-04 08:40:17,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2347548672.0,1135333376.0,5865156608.0,24271036416.0,3677840.0,169259.0
12-04 08:40:18,0.419,0.251,99.246,0.0,0.0,0.084,0.0,92991488.0,0.0,89.0,2347786240.0,1135333376.0,5868937216.0,24267018240.0,4217036.0,181762.0
12-04 08:40:19,0.251,0.418,98.997,0.0,0.0,0.334,0.0,13393920.0,0.0,15.0,2347622400.0,1135333376.0,5872463872.0,24263655424.0,3897593.0,172213.0
12-04 08:40:20,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347528192.0,1135333376.0,5876256768.0,24259956736.0,4138976.0,173951.0
12-04 08:40:21,0.251,0.334,99.165,0.084,0.0,0.167,0.0,102400.0,0.0,8.0,2347921408.0,1135333376.0,5879799808.0,24256020480.0,4049611.0,174209.0
12-04 08:40:22,0.334,0.418,99.080,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2348044288.0,1135341568.0,5883240448.0,24252448768.0,3986789.0,180039.0
12-04 08:40:23,0.335,0.335,99.246,0.0,0.0,0.084,0.0,53248.0,0.0,7.0,2348130304.0,1135341568.0,5886709760.0,24248893440.0,3753208.0,175902.0
12-04 08:40:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348265472.0,1135341568.0,5890527232.0,24244940800.0,4363987.0,179559.0
12-04 08:40:25,0.251,0.167,99.498,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2348617728.0,1135341568.0,5893873664.0,24241242112.0,3710725.0,158861.0
12-04 08:40:26,0.251,0.251,99.497,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2349113344.0,1135341568.0,5897228288.0,24237391872.0,4069933.0,182061.0
12-04 08:40:27,1.084,0.250,98.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348818432.0,1135341568.0,5900656640.0,24234258432.0,3669420.0,161940.0
12-04 08:40:28,0.334,0.167,99.082,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2349142016.0,1135349760.0,5904531456.0,24230051840.0,4435442.0,198789.0
12-04 08:40:29,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2349142016.0,1135349760.0,5907992576.0,24226590720.0,4096303.0,194621.0
12-04 08:40:30,0.252,0.084,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2349084672.0,1135349760.0,5911334912.0,24223305728.0,3608071.0,167784.0
12-04 08:40:31,0.585,0.251,98.830,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2349420544.0,1135349760.0,5915189248.0,24219115520.0,4349424.0,192106.0
12-04 08:40:32,0.586,0.167,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2349334528.0,1135349760.0,5918212096.0,24216178688.0,3631227.0,160113.0
12-04 08:40:33,0.335,0.335,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2349494272.0,1135349760.0,5922242560.0,24211988480.0,4341799.0,188401.0
12-04 08:40:34,0.334,0.417,98.664,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,2349395968.0,1135357952.0,5925777408.0,24208543744.0,3880899.0,182900.0
12-04 08:40:35,0.503,0.252,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2349375488.0,1135357952.0,5929480192.0,24204861440.0,4304180.0,200722.0
12-04 08:40:36,0.251,0.334,99.331,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2349654016.0,1135357952.0,5931487232.0,24202575872.0,2485567.0,136564.0
12-04 08:40:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2349617152.0,1135357952.0,5931778048.0,24202321920.0,11350.0,19455.0
12-04 08:40:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349617152.0,1135357952.0,5931778048.0,24202321920.0,24399.0,22103.0
12-04 08:40:39,0.252,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349445120.0,1135357952.0,5934125056.0,24200146944.0,2604625.0,128901.0
12-04 08:40:40,0.251,0.419,98.994,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,2349514752.0,1135366144.0,5937856512.0,24196337664.0,4165711.0,183928.0
12-04 08:40:41,0.251,0.335,99.162,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2349412352.0,1135366144.0,5944102912.0,24190193664.0,6973191.0,227686.0
12-04 08:40:42,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350149632.0,1135366144.0,5949190144.0,24184369152.0,5991945.0,202798.0
12-04 08:40:43,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2350374912.0,1135366144.0,5954760704.0,24178573312.0,6303423.0,217281.0
12-04 08:40:44,0.501,0.251,99.081,0.0,0.0,0.167,0.0,57344.0,0.0,4.0,2350587904.0,1135366144.0,5959688192.0,24173432832.0,5496791.0,204856.0
12-04 08:40:45,0.502,0.251,98.912,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2349887488.0,1135366144.0,5964017664.0,24169803776.0,4581228.0,189215.0
12-04 08:40:46,0.501,0.334,98.664,0.167,0.0,0.334,0.0,69632.0,0.0,5.0,2350292992.0,1135374336.0,5967745024.0,24165662720.0,4402725.0,181377.0
12-04 08:40:47,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2349760512.0,1135374336.0,5972357120.0,24161583104.0,4955007.0,192581.0
12-04 08:40:48,0.167,0.084,99.749,0.0,0.0,0.0,0.0,80076800.0,0.0,78.0,2350022656.0,1135374336.0,5972348928.0,24161329152.0,12454.0,21189.0
12-04 08:40:49,0.167,0.250,99.583,0.0,0.0,0.0,0.0,24387584.0,0.0,25.0,2350022656.0,1135374336.0,5972348928.0,24161329152.0,14565.0,22913.0
12-04 08:40:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350022656.0,1135374336.0,5972348928.0,24161329152.0,13152.0,22883.0
12-04 08:40:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,106496.0,0.0,9.0,2350022656.0,1135374336.0,5972348928.0,24161329152.0,13372.0,22150.0
12-04 08:40:52,0.167,0.083,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2350022656.0,1135382528.0,5972340736.0,24161329152.0,12574.0,22179.0
12-04 08:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2350014464.0,1135382528.0,5972348928.0,24161329152.0,14847.0,24418.0
12-04 08:40:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350014464.0,1135382528.0,5972348928.0,24161329152.0,11137.0,19751.0
12-04 08:40:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350014464.0,1135382528.0,5972348928.0,24161329152.0,11806.0,20625.0
12-04 08:40:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2350014464.0,1135382528.0,5972348928.0,24161329152.0,11158.0,19685.0
12-04 08:40:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350014464.0,1135382528.0,5972348928.0,24161329152.0,12686.0,22445.0
12-04 08:40:58,0.0,0.084,99.749,0.167,0.0,0.0,0.0,57344.0,0.0,13.0,2350002176.0,1135390720.0,5972353024.0,24161329152.0,12574.0,22294.0
12-04 08:40:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350002176.0,1135390720.0,5972353024.0,24161329152.0,12193.0,21307.0
12-04 08:41:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2350002176.0,1135390720.0,5972353024.0,24161329152.0,14088.0,23896.0
12-04 08:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2349998080.0,1135390720.0,5972357120.0,24161329152.0,13267.0,21308.0
12-04 08:41:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2349998080.0,1135390720.0,5972357120.0,24161329152.0,11868.0,20231.0
12-04 08:41:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349998080.0,1135390720.0,5972357120.0,24161329152.0,11462.0,20086.0
12-04 08:41:04,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2349989888.0,1135398912.0,5972357120.0,24161329152.0,15200.0,23592.0
12-04 08:41:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350886912.0,1135398912.0,5972357120.0,24160432128.0,12666.0,21085.0
12-04 08:41:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2350886912.0,1135398912.0,5972357120.0,24160432128.0,31006.0,40031.0
12-04 08:41:07,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2350878720.0,1135398912.0,5972357120.0,24160440320.0,14466.0,24097.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350878720.0,1135398912.0,5972357120.0,24160440320.0,12709.0,21482.0
12-04 08:41:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350874624.0,1135398912.0,5972361216.0,24160440320.0,12178.0,20468.0
12-04 08:41:10,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,13693.0,22992.0
12-04 08:41:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,12740.0,21705.0
12-04 08:41:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,12066.0,20199.0
12-04 08:41:13,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,13374.0,21815.0
12-04 08:41:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,12727.0,22205.0
12-04 08:41:15,0.167,0.167,99.583,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,13095.0,22692.0
12-04 08:41:16,0.083,0.167,99.417,0.333,0.0,0.0,0.0,102400.0,0.0,8.0,2350862336.0,1135415296.0,5972357120.0,24160440320.0,12205.0,20948.0
12-04 08:41:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350858240.0,1135415296.0,5972361216.0,24160440320.0,12552.0,21758.0
12-04 08:41:18,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2350858240.0,1135415296.0,5972361216.0,24160440320.0,11382.0,19937.0
12-04 08:41:19,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350858240.0,1135415296.0,5972361216.0,24160440320.0,12676.0,22425.0
12-04 08:41:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350858240.0,1135415296.0,5972361216.0,24160440320.0,12369.0,21556.0
12-04 08:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2350854144.0,1135415296.0,5972365312.0,24160440320.0,29540.0,38518.0
12-04 08:41:22,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2350854144.0,1135423488.0,5972357120.0,24160440320.0,12146.0,21237.0
12-04 08:41:23,0.417,0.333,98.917,0.0,0.0,0.333,0.0,1769472.0,0.0,6.0,2350936064.0,1135423488.0,5974560768.0,24158154752.0,2600642.0,153510.0
12-04 08:41:24,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351247360.0,1135423488.0,5977440256.0,24154963968.0,3468347.0,136852.0
12-04 08:41:25,0.335,0.419,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352050176.0,1135423488.0,5980581888.0,24151019520.0,3497084.0,151960.0
12-04 08:41:26,0.334,0.250,99.165,0.0,0.0,0.250,0.0,106496.0,0.0,8.0,2352205824.0,1135423488.0,5984124928.0,24147320832.0,3917016.0,155335.0
12-04 08:41:27,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2351935488.0,1135423488.0,5988196352.0,24143519744.0,4335366.0,179032.0
12-04 08:41:28,0.501,0.334,98.748,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2352001024.0,1135431680.0,5991948288.0,24139694080.0,4360507.0,173433.0
12-04 08:41:29,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351874048.0,1135431680.0,5996011520.0,24135757824.0,4385928.0,164331.0
12-04 08:41:30,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352132096.0,1135431680.0,5999325184.0,24132186112.0,3817536.0,167981.0
12-04 08:41:31,0.585,0.251,98.747,0.0,0.0,0.418,0.0,73728.0,0.0,5.0,2352402432.0,1135431680.0,6002991104.0,24128249856.0,4199716.0,184197.0
12-04 08:41:32,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352443392.0,1135431680.0,6006648832.0,24124551168.0,4004398.0,184064.0
12-04 08:41:33,0.838,0.419,98.576,0.0,0.0,0.168,0.0,28672.0,0.0,6.0,2352951296.0,1135431680.0,6010204160.0,24120487936.0,4465697.0,204175.0
12-04 08:41:34,0.502,0.167,98.996,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2352427008.0,1135439872.0,6014070784.0,24117137408.0,3979417.0,190922.0
12-04 08:41:35,0.586,0.419,98.911,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2352734208.0,1135439872.0,6018301952.0,24112599040.0,4757621.0,207335.0
12-04 08:41:36,0.418,0.335,99.079,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2352807936.0,1135439872.0,6021705728.0,24109121536.0,4089574.0,209226.0
12-04 08:41:37,0.502,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353033216.0,1135439872.0,6025289728.0,24105312256.0,4150180.0,185797.0
12-04 08:41:38,0.585,0.501,98.747,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353295360.0,1135439872.0,6029201408.0,24101138432.0,4553942.0,224063.0
12-04 08:41:39,0.419,0.252,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353106944.0,1135439872.0,6032945152.0,24097583104.0,4079028.0,185637.0
12-04 08:41:40,0.335,0.251,99.163,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2353016832.0,1135448064.0,6036979712.0,24093630464.0,4355695.0,192931.0
12-04 08:41:41,0.252,0.084,99.664,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2353397760.0,1135448064.0,6040457216.0,24089772032.0,4382906.0,205682.0
12-04 08:41:42,0.500,0.500,98.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2353594368.0,1135448064.0,6044164096.0,24085868544.0,4111450.0,190905.0
12-04 08:41:43,0.667,0.250,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2353381376.0,1135448064.0,6048108544.0,24082137088.0,4323812.0,203935.0
12-04 08:41:44,0.502,0.251,99.163,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2353623040.0,1135448064.0,6051389440.0,24078614528.0,3802640.0,184800.0
12-04 08:41:45,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2353889280.0,1135448064.0,6051512320.0,24078225408.0,12310.0,20703.0
12-04 08:41:46,0.250,0.167,99.332,0.167,0.0,0.083,0.0,69632.0,0.0,5.0,2353807360.0,1135456256.0,6051966976.0,24077844480.0,667931.0,50049.0
12-04 08:41:47,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353987584.0,1135456256.0,6055043072.0,24074588160.0,3436309.0,167656.0
12-04 08:41:48,0.252,0.420,98.992,0.0,0.0,0.336,0.0,8192.0,0.0,2.0,2354200576.0,1135456256.0,6061359104.0,24068059136.0,7041675.0,249443.0
12-04 08:41:49,0.586,0.251,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2354135040.0,1135456256.0,6066012160.0,24063471616.0,5100310.0,191335.0
12-04 08:41:50,0.503,0.335,98.994,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2354176000.0,1135456256.0,6072082432.0,24057360384.0,6687053.0,219447.0
12-04 08:41:51,0.503,0.335,98.995,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2354339840.0,1135456256.0,6077267968.0,24052011008.0,5797030.0,212867.0
12-04 08:41:52,0.418,0.335,98.661,0.251,0.0,0.335,0.0,28672.0,0.0,3.0,2354622464.0,1135464448.0,6081675264.0,24047312896.0,5135652.0,191537.0
12-04 08:41:53,0.417,0.584,98.582,0.0,0.0,0.417,0.0,49520640.0,0.0,47.0,2354536448.0,1135464448.0,6086094848.0,24042979328.0,4748069.0,198610.0
12-04 08:41:54,0.084,0.252,99.664,0.0,0.0,0.0,0.0,61726720.0,0.0,62.0,2354831360.0,1135464448.0,6089609216.0,24039170048.0,4239712.0,187041.0
12-04 08:41:55,0.251,0.503,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355146752.0,1135464448.0,6093373440.0,24035090432.0,4330120.0,203919.0
12-04 08:41:56,0.418,0.167,99.247,0.0,0.0,0.167,0.0,106496.0,0.0,8.0,2354860032.0,1135464448.0,6097342464.0,24031408128.0,4279971.0,198596.0
12-04 08:41:57,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2355060736.0,1135464448.0,6100967424.0,24027582464.0,4148690.0,189248.0
12-04 08:41:58,0.251,0.251,99.079,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2354987008.0,1135472640.0,6104748032.0,24023867392.0,4193118.0,189568.0
12-04 08:41:59,0.672,0.168,98.489,0.588,0.0,0.084,0.0,20365312.0,0.0,28.0,2355126272.0,1135472640.0,6108102656.0,24020373504.0,4362356.0,193030.0
12-04 08:42:00,0.503,0.335,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2355081216.0,1135472640.0,6112038912.0,24016482304.0,4306391.0,215794.0
12-04 08:42:01,0.833,0.500,98.500,0.0,0.0,0.167,0.0,40960.0,0.0,3.0,2355171328.0,1135472640.0,6116024320.0,24012406784.0,4335368.0,189940.0
12-04 08:42:02,0.502,0.418,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354864128.0,1135472640.0,6120046592.0,24008691712.0,4426178.0,201286.0
12-04 08:42:03,0.834,0.417,98.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354696192.0,1135472640.0,6123622400.0,24005283840.0,4295228.0,199716.0
12-04 08:42:04,0.501,0.584,98.581,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2354880512.0,1135480832.0,6127374336.0,24001339392.0,4321493.0,191648.0
12-04 08:42:05,0.669,0.418,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355396608.0,1135480832.0,6131052544.0,23997145088.0,4279361.0,175991.0
12-04 08:42:06,0.251,0.251,99.329,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2355490816.0,1135480832.0,6134751232.0,23993352192.0,4121018.0,208259.0
12-04 08:42:07,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2355363840.0,1135480832.0,6138957824.0,23989272576.0,4334559.0,194082.0
12-04 08:42:08,0.418,0.418,98.997,0.0,0.0,0.167,0.0,53248.0,0.0,12.0,2355441664.0,1135480832.0,6142300160.0,23985852416.0,4109029.0,186686.0
12-04 08:42:09,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2355806208.0,1135480832.0,6146015232.0,23981772800.0,4259442.0,182415.0
12-04 08:42:10,0.419,0.168,99.162,0.084,0.0,0.168,0.0,28672.0,0.0,6.0,2355634176.0,1135489024.0,6150242304.0,23977709568.0,4453320.0,203101.0
12-04 08:42:11,0.335,0.335,99.246,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2355765248.0,1135489024.0,6154063872.0,23973756928.0,4426310.0,213953.0
12-04 08:42:12,0.502,0.251,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2356039680.0,1135489024.0,6157344768.0,23970201600.0,3958118.0,173352.0
12-04 08:42:13,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2355941376.0,1135489024.0,6161522688.0,23966121984.0,4388362.0,193762.0
12-04 08:42:14,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2356129792.0,1135489024.0,6164762624.0,23962693632.0,4001008.0,180674.0
12-04 08:42:15,0.584,0.501,98.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356109312.0,1135489024.0,6168735744.0,23958740992.0,4354025.0,189196.0
12-04 08:42:16,0.084,0.336,99.413,0.168,0.0,0.0,0.0,77824.0,0.0,7.0,2356666368.0,1135497216.0,6172536832.0,23954374656.0,4448433.0,202553.0
12-04 08:42:17,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356756480.0,1135497216.0,6176350208.0,23950471168.0,4357636.0,196078.0
12-04 08:42:18,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356297728.0,1135497216.0,6180888576.0,23946391552.0,4735713.0,189721.0
12-04 08:42:19,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2356846592.0,1135497216.0,6184656896.0,23942074368.0,4547491.0,182705.0
12-04 08:42:20,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2357125120.0,1135497216.0,6188204032.0,23938248704.0,4015027.0,167784.0
12-04 08:42:21,0.334,0.417,98.999,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2356760576.0,1135497216.0,6191869952.0,23934947328.0,3902085.0,183888.0
12-04 08:42:22,0.501,0.250,98.664,0.250,0.0,0.334,0.0,12288.0,0.0,2.0,2356903936.0,1135505408.0,6195417088.0,23931248640.0,4054211.0,177273.0
12-04 08:42:23,0.251,0.502,99.079,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2356924416.0,1135505408.0,6199332864.0,23927312384.0,4301053.0,180612.0
12-04 08:42:24,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2357444608.0,1135505408.0,6202638336.0,23923486720.0,4147601.0,179580.0
12-04 08:42:25,0.501,0.418,98.747,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2358001664.0,1135505408.0,6206406656.0,23919161344.0,4141720.0,196126.0
12-04 08:42:26,0.168,0.252,99.496,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2357927936.0,1135505408.0,6210179072.0,23915462656.0,4112056.0,191264.0
12-04 08:42:27,0.670,0.168,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2358210560.0,1135505408.0,6214340608.0,23911018496.0,4763934.0,199446.0
12-04 08:42:28,0.419,0.335,98.827,0.168,0.0,0.251,0.0,28672.0,0.0,3.0,2358099968.0,1135513600.0,6218141696.0,23907319808.0,4127430.0,179632.0
12-04 08:42:29,1.585,0.500,97.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2358284288.0,1135513600.0,6221639680.0,23903637504.0,4188979.0,188572.0
12-04 08:42:30,0.585,0.334,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2358448128.0,1135513600.0,6225547264.0,23899566080.0,4166748.0,189154.0
12-04 08:42:31,0.335,0.335,99.163,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2358792192.0,1135513600.0,6229266432.0,23895502848.0,4535569.0,207072.0
12-04 08:42:32,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2358693888.0,1135513600.0,6232682496.0,23892185088.0,3887857.0,174253.0
12-04 08:42:33,0.252,0.336,99.245,0.0,0.0,0.168,0.0,36888576.0,0.0,39.0,2358865920.0,1135513600.0,6236446720.0,23888248832.0,4078927.0,196110.0
12-04 08:42:34,0.417,0.584,98.499,0.167,0.0,0.334,0.0,94220288.0,0.0,94.0,2359336960.0,1135521792.0,6240047104.0,23884169216.0,4365987.0,191948.0
12-04 08:42:35,0.168,0.336,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359300096.0,1135521792.0,6244179968.0,23880073216.0,4434308.0,192545.0
12-04 08:42:36,0.334,0.501,98.831,0.0,0.0,0.334,0.0,114688.0,0.0,9.0,2359300096.0,1135521792.0,6248259584.0,23875993600.0,4607391.0,234976.0
12-04 08:42:37,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359541760.0,1135521792.0,6251794432.0,23872217088.0,4166391.0,198274.0
12-04 08:42:38,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359029760.0,1135521792.0,6256005120.0,23868518400.0,4329883.0,188716.0
12-04 08:42:39,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2359197696.0,1135521792.0,6259900416.0,23864455168.0,4520269.0,198971.0
12-04 08:42:40,0.501,0.167,98.831,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2359410688.0,1135529984.0,6263250944.0,23860883456.0,3916190.0,178007.0
12-04 08:42:41,0.335,0.335,99.330,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2359406592.0,1135529984.0,6267318272.0,23856820224.0,4250345.0,198377.0
12-04 08:42:42,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359504896.0,1135529984.0,6271045632.0,23852994560.0,4438799.0,205324.0
12-04 08:42:43,0.335,0.335,99.246,0.0,0.0,0.084,0.0,36864.0,0.0,6.0,2359885824.0,1135529984.0,6274650112.0,23849009152.0,4218685.0,186002.0
12-04 08:42:44,0.335,0.419,98.995,0.0,0.0,0.251,0.0,57344.0,0.0,5.0,2359980032.0,1135529984.0,6278332416.0,23845232640.0,4248468.0,188493.0
12-04 08:42:45,0.585,0.418,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2360102912.0,1135529984.0,6282297344.0,23841144832.0,4368828.0,194810.0
12-04 08:42:46,0.334,0.334,98.913,0.084,0.0,0.334,0.0,73728.0,0.0,5.0,2360156160.0,1135538176.0,6285910016.0,23837470720.0,4216059.0,179899.0
12-04 08:42:47,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360045568.0,1135538176.0,6289973248.0,23833518080.0,4198642.0,187980.0
12-04 08:42:48,0.418,0.585,98.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360025088.0,1135538176.0,6293929984.0,23829581824.0,4409656.0,195980.0
12-04 08:42:49,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2360205312.0,1135538176.0,6297575424.0,23825756160.0,4093746.0,176885.0
12-04 08:42:50,0.501,0.250,99.082,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2360430592.0,1135538176.0,6300270592.0,23822835712.0,3067388.0,141220.0
12-04 08:42:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2360430592.0,1135538176.0,6300270592.0,23822835712.0,290811.0,31950.0
12-04 08:42:52,0.250,0.250,99.166,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2360377344.0,1135546368.0,6301712384.0,23821438976.0,1375459.0,79963.0
12-04 08:42:53,0.167,0.251,99.498,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2360520704.0,1135546368.0,6303125504.0,23819882496.0,1728919.0,97243.0
12-04 08:42:54,0.419,0.168,99.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2360496128.0,1135546368.0,6308352000.0,23814680576.0,5810258.0,209860.0
12-04 08:42:55,0.585,0.585,98.580,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360881152.0,1135546368.0,6315089920.0,23807557632.0,7622963.0,248272.0
12-04 08:42:56,0.419,0.168,99.246,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2360721408.0,1135546368.0,6320123904.0,23802683392.0,5515822.0,229247.0
12-04 08:42:57,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360795136.0,1135546368.0,6324969472.0,23797764096.0,5312220.0,188266.0
12-04 08:42:58,0.251,0.251,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2360934400.0,1135554560.0,6329790464.0,23792795648.0,5247186.0,201597.0
12-04 08:42:59,0.419,0.419,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360963072.0,1135554560.0,6334984192.0,23787573248.0,5781089.0,219161.0
12-04 08:43:00,0.251,0.084,99.329,0.0,0.0,0.335,0.0,12288.0,0.0,1.0,2361491456.0,1135554560.0,6338519040.0,23783510016.0,4354255.0,179947.0
12-04 08:43:01,0.417,0.417,98.915,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2361376768.0,1135554560.0,6342651904.0,23779491840.0,4406973.0,190056.0
12-04 08:43:02,0.418,0.502,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2361651200.0,1135554560.0,6346629120.0,23775240192.0,4510764.0,198626.0
12-04 08:43:03,0.500,0.417,98.666,0.0,0.0,0.417,0.0,20111360.0,0.0,20.0,2361589760.0,1135554560.0,6350516224.0,23771414528.0,4325535.0,189743.0
12-04 08:43:04,0.335,0.335,98.743,0.251,0.0,0.335,0.0,93536256.0,0.0,94.0,2361933824.0,1135562752.0,6354132992.0,23767445504.0,4284796.0,193446.0
12-04 08:43:05,0.419,0.336,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362138624.0,1135562752.0,6358016000.0,23763357696.0,4237987.0,190598.0
12-04 08:43:06,0.501,0.417,98.831,0.0,0.0,0.250,0.0,102400.0,0.0,8.0,2361843712.0,1135562752.0,6361722880.0,23759945728.0,4445741.0,218484.0
12-04 08:43:07,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2362548224.0,1135562752.0,6365335552.0,23755628544.0,4235286.0,197478.0
12-04 08:43:08,0.334,0.334,99.080,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2362515456.0,1135562752.0,6369193984.0,23751802880.0,4210321.0,207724.0
12-04 08:43:09,0.586,0.251,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362527744.0,1135562752.0,6373056512.0,23747928064.0,4529828.0,202908.0
12-04 08:43:10,0.335,0.251,98.827,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,2362273792.0,1135570944.0,6376935424.0,23744294912.0,3972684.0,195527.0
12-04 08:43:11,0.418,0.501,98.914,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2362494976.0,1135570944.0,6380650496.0,23740358656.0,4475580.0,207687.0
12-04 08:43:12,0.168,0.336,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2362638336.0,1135570944.0,6384271360.0,23736594432.0,4191051.0,183971.0
12-04 08:43:13,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2362658816.0,1135570944.0,6388121600.0,23732723712.0,4205247.0,191842.0
12-04 08:43:14,0.418,0.502,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2362933248.0,1135570944.0,6391918592.0,23728652288.0,4256430.0,194182.0
12-04 08:43:15,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2363187200.0,1135570944.0,6395539456.0,23724777472.0,4240752.0,181768.0
12-04 08:43:16,0.419,0.251,99.079,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2363351040.0,1135579136.0,6399254528.0,23720890368.0,4346376.0,197951.0
12-04 08:43:17,0.417,0.501,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2362974208.0,1135579136.0,6403313664.0,23717208064.0,4297232.0,189364.0
12-04 08:43:18,0.335,0.335,99.162,0.0,0.0,0.168,0.0,45056.0,0.0,8.0,2363080704.0,1135579136.0,6407446528.0,23712968704.0,4470546.0,179812.0
12-04 08:43:19,0.668,0.585,98.496,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2363670528.0,1135579136.0,6410768384.0,23709057024.0,4136275.0,197040.0
12-04 08:43:20,0.335,0.419,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2363707392.0,1135579136.0,6414749696.0,23705038848.0,4476370.0,199405.0
12-04 08:43:21,0.335,0.251,99.079,0.0,0.0,0.335,0.0,86016.0,0.0,5.0,2363588608.0,1135579136.0,6418264064.0,23701643264.0,4078560.0,172791.0
12-04 08:43:22,0.502,0.418,98.662,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2363637760.0,1135587328.0,6422126592.0,23697723392.0,4212451.0,193363.0
12-04 08:43:23,0.250,0.250,99.416,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2363645952.0,1135587328.0,6423515136.0,23696326656.0,1510245.0,78046.0
12-04 08:43:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363645952.0,1135587328.0,6423515136.0,23696326656.0,13859.0,21638.0
12-04 08:43:25,0.167,0.334,99.415,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2363846656.0,1135587328.0,6425616384.0,23694024704.0,2408673.0,97644.0
12-04 08:43:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2363924480.0,1135587328.0,6425665536.0,23693897728.0,13920.0,23741.0
12-04 08:43:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363924480.0,1135587328.0,6425665536.0,23693897728.0,12307.0,21192.0
12-04 08:43:28,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2363916288.0,1135595520.0,6425665536.0,23693897728.0,11435.0,19780.0
12-04 08:43:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363912192.0,1135595520.0,6425669632.0,23693897728.0,12061.0,21279.0
12-04 08:43:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363908096.0,1135595520.0,6425673728.0,23693897728.0,11997.0,20655.0
12-04 08:43:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2363908096.0,1135595520.0,6425673728.0,23693897728.0,13352.0,22949.0
12-04 08:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363899904.0,1135595520.0,6425673728.0,23693905920.0,11564.0,19937.0
12-04 08:43:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,2097152.0,0.0,2.0,2363899904.0,1135595520.0,6425673728.0,23693905920.0,12293.0,21466.0
12-04 08:43:34,0.084,0.084,99.666,0.167,0.0,0.0,0.0,73351168.0,0.0,74.0,2363891712.0,1135603712.0,6425673728.0,23693905920.0,13956.0,23008.0
12-04 08:43:35,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2363883520.0,1135603712.0,6425673728.0,23693914112.0,12043.0,21162.0
12-04 08:43:36,0.167,0.167,99.583,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2363883520.0,1135603712.0,6425673728.0,23693914112.0,30992.0,40973.0
12-04 08:43:37,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363883520.0,1135603712.0,6425673728.0,23693914112.0,11468.0,20115.0
12-04 08:43:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363883520.0,1135603712.0,6425673728.0,23693914112.0,12312.0,21329.0
12-04 08:43:39,0.333,0.250,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363883520.0,1135603712.0,6425673728.0,23693914112.0,11407.0,20177.0
12-04 08:43:40,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2363879424.0,1135611904.0,6425669632.0,23693914112.0,12988.0,22206.0
12-04 08:43:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2363883520.0,1135611904.0,6425673728.0,23693905920.0,12637.0,21776.0
12-04 08:43:42,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363899904.0,1135611904.0,6425673728.0,23693889536.0,11042.0,19685.0
12-04 08:43:43,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363899904.0,1135611904.0,6425673728.0,23693889536.0,13662.0,23617.0
12-04 08:43:44,0.250,0.250,99.500,0.0,0.0,0.0,0.0,94208.0,0.0,7.0,2363899904.0,1135611904.0,6425673728.0,23693889536.0,11797.0,20408.0
12-04 08:43:45,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363768832.0,1135611904.0,6425677824.0,23694016512.0,11921.0,21205.0
12-04 08:43:46,0.0,0.0,99.749,0.251,0.0,0.0,0.0,69632.0,0.0,5.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,11826.0,20525.0
12-04 08:43:47,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,12161.0,21437.0
12-04 08:43:48,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,12606.0,22247.0
12-04 08:43:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,11507.0,20268.0
12-04 08:43:50,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,12571.0,22160.0
12-04 08:43:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,12742.0,21913.0
12-04 08:43:52,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,12479.0,22112.0
12-04 08:43:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,12285.0,21233.0
12-04 08:43:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,11358.0,19888.0
12-04 08:43:55,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,11584.0,20181.0
12-04 08:43:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,13627.0,23803.0
12-04 08:43:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,11462.0,20223.0
12-04 08:43:58,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2363744256.0,1135636480.0,6425677824.0,23694016512.0,12574.0,22178.0
12-04 08:43:59,0.251,0.084,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2363703296.0,1135636480.0,6427750400.0,23691984896.0,2486339.0,125199.0
12-04 08:44:00,0.250,0.083,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2363899904.0,1135636480.0,6428205056.0,23691333632.0,426304.0,52714.0
12-04 08:44:01,0.083,0.0,99.833,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2363895808.0,1135636480.0,6428209152.0,23691333632.0,14539.0,22543.0
12-04 08:44:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363895808.0,1135636480.0,6428209152.0,23691333632.0,55862.0,23155.0
12-04 08:44:03,0.084,0.335,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2364055552.0,1135636480.0,6430400512.0,23688982528.0,2646864.0,130860.0
12-04 08:44:04,0.503,0.586,98.576,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2364006400.0,1135644672.0,6436646912.0,23682777088.0,6979712.0,229691.0
12-04 08:44:05,0.419,0.419,99.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2365075456.0,1135644672.0,6443094016.0,23675260928.0,6947534.0,180778.0
12-04 08:44:06,0.502,0.502,98.494,0.0,0.0,0.502,0.0,81920.0,0.0,5.0,2365190144.0,1135644672.0,6448914432.0,23669325824.0,6701270.0,273881.0
12-04 08:44:07,0.753,0.334,98.662,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2365091840.0,1135644672.0,6454775808.0,23663562752.0,6226880.0,228352.0
12-04 08:44:08,0.504,0.252,98.992,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2365755392.0,1135644672.0,6460571648.0,23657103360.0,6875768.0,229965.0
12-04 08:44:09,0.586,0.335,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2365771776.0,1135644672.0,6465142784.0,23652515840.0,4988121.0,193138.0
12-04 08:44:10,0.503,0.335,98.911,0.084,0.0,0.168,0.0,20480.0,0.0,3.0,2366107648.0,1135652864.0,6470004736.0,23647309824.0,5546119.0,189923.0
12-04 08:44:11,0.252,0.252,99.329,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2366042112.0,1135652864.0,6474309632.0,23643070464.0,4568307.0,201759.0
12-04 08:44:12,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2365927424.0,1135652864.0,6478233600.0,23639261184.0,4548370.0,204238.0
12-04 08:44:13,0.418,0.501,98.747,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2366046208.0,1135652864.0,6482415616.0,23634960384.0,4564690.0,197427.0
12-04 08:44:14,0.335,0.502,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366169088.0,1135652864.0,6486499328.0,23630753792.0,4592226.0,200899.0
12-04 08:44:15,0.503,0.335,98.576,0.335,0.0,0.251,0.0,28672.0,0.0,3.0,2366451712.0,1135661056.0,6490431488.0,23626530816.0,4660637.0,203140.0
12-04 08:44:16,0.334,0.418,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2366365696.0,1135661056.0,6494183424.0,23622864896.0,4085688.0,215315.0
12-04 08:44:17,0.501,0.501,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2366459904.0,1135661056.0,6498406400.0,23618547712.0,4730366.0,209999.0
12-04 08:44:18,0.503,0.168,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366672896.0,1135661056.0,6502338560.0,23614402560.0,4368936.0,191919.0
12-04 08:44:19,0.335,0.419,98.911,0.0,0.0,0.335,0.0,16384.0,0.0,1.0,2366619648.0,1135661056.0,6506643456.0,23610150912.0,4878326.0,210721.0
12-04 08:44:20,0.335,0.419,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366828544.0,1135661056.0,6510133248.0,23606452224.0,4106790.0,185628.0
12-04 08:44:21,0.501,0.418,98.663,0.251,0.0,0.167,0.0,106496.0,0.0,8.0,2366812160.0,1135669248.0,6514331648.0,23602262016.0,4650892.0,187842.0
12-04 08:44:22,0.501,0.585,98.747,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2366992384.0,1135669248.0,6518358016.0,23598055424.0,4652189.0,209289.0
12-04 08:44:23,0.419,0.419,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2367209472.0,1135669248.0,6522507264.0,23593689088.0,4671312.0,212855.0
12-04 08:44:24,0.501,0.418,98.663,0.0,0.0,0.418,0.0,20480.0,0.0,1.0,2367000576.0,1135669248.0,6526619648.0,23589785600.0,4653980.0,204587.0
12-04 08:44:25,0.587,0.335,98.994,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2367549440.0,1135669248.0,6530412544.0,23585443840.0,4439108.0,200316.0
12-04 08:44:26,0.335,0.335,98.827,0.168,0.0,0.335,0.0,86016.0,0.0,7.0,2367438848.0,1135677440.0,6534856704.0,23581102080.0,4642220.0,211825.0
12-04 08:44:27,0.585,0.334,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2367344640.0,1135677440.0,6538997760.0,23577055232.0,4610453.0,210837.0
12-04 08:44:28,0.334,0.502,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2367729664.0,1135677440.0,6542487552.0,23573180416.0,4094287.0,193566.0
12-04 08:44:29,1.589,0.334,97.826,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2368008192.0,1135677440.0,6546731008.0,23568658432.0,5106929.0,208282.0
12-04 08:44:30,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2368356352.0,1135677440.0,6550437888.0,23564603392.0,4050701.0,189982.0
12-04 08:44:31,0.417,0.584,98.915,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2367639552.0,1135677440.0,6555140096.0,23560617984.0,5029660.0,226788.0
12-04 08:44:32,0.167,0.167,99.415,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2368270336.0,1135685632.0,6556880896.0,23558238208.0,2127465.0,112646.0
12-04 08:44:33,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2368270336.0,1135685632.0,6556880896.0,23558238208.0,12736.0,22426.0
12-04 08:44:34,0.251,0.167,99.499,0.0,0.0,0.084,0.0,131100672.0,0.0,128.0,2368360448.0,1135685632.0,6557306880.0,23557722112.0,662952.0,53260.0
12-04 08:44:35,0.502,0.167,99.163,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2368552960.0,1135685632.0,6559830016.0,23555006464.0,2999899.0,144737.0
12-04 08:44:36,0.502,0.167,99.164,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2368196608.0,1135685632.0,6564089856.0,23551102976.0,4538611.0,218697.0
12-04 08:44:37,0.419,0.168,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2368540672.0,1135685632.0,6572015616.0,23542833152.0,8741798.0,257779.0
12-04 08:44:38,0.419,0.335,98.827,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2369167360.0,1135693824.0,6576160768.0,23538053120.0,5073817.0,202771.0
12-04 08:44:39,0.503,0.587,98.659,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2368946176.0,1135693824.0,6582554624.0,23531880448.0,7087582.0,260917.0
12-04 08:44:40,0.335,0.419,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2369085440.0,1135693824.0,6587621376.0,23526674432.0,5692174.0,212133.0
12-04 08:44:41,0.501,0.167,98.914,0.0,0.0,0.418,0.0,69632.0,0.0,5.0,2369220608.0,1135693824.0,6592835584.0,23521325056.0,5447677.0,220772.0
12-04 08:44:42,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2369384448.0,1135693824.0,6597894144.0,23516102656.0,5750053.0,239395.0
12-04 08:44:43,0.252,0.336,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2369470464.0,1135693824.0,6602252288.0,23511658496.0,5119332.0,192758.0
12-04 08:44:44,0.418,0.418,98.662,0.167,0.0,0.334,0.0,65536.0,0.0,6.0,2369556480.0,1135702016.0,6606745600.0,23507070976.0,4998709.0,203618.0
12-04 08:44:45,0.586,0.251,98.912,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2369863680.0,1135702016.0,6610423808.0,23503085568.0,4371331.0,179562.0
12-04 08:44:46,0.334,0.501,98.831,0.0,0.0,0.334,0.0,53248.0,0.0,3.0,2369527808.0,1135702016.0,6614036480.0,23499808768.0,3674816.0,192127.0
12-04 08:44:47,0.501,0.418,98.747,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2370220032.0,1135702016.0,6618296320.0,23494856704.0,5115989.0,197817.0
12-04 08:44:48,0.419,0.419,98.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2369994752.0,1135702016.0,6622347264.0,23491031040.0,4441422.0,205252.0
12-04 08:44:49,0.586,0.251,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2370318336.0,1135702016.0,6626230272.0,23486824448.0,4577090.0,188792.0
12-04 08:44:50,0.336,0.168,98.993,0.168,0.0,0.336,0.0,28672.0,0.0,3.0,2370572288.0,1135710208.0,6630539264.0,23482253312.0,4829303.0,207791.0
12-04 08:44:51,0.167,0.335,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2370707456.0,1135710208.0,6634422272.0,23478235136.0,4439821.0,199588.0
12-04 08:44:52,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2370625536.0,1135710208.0,6638661632.0,23474077696.0,4672160.0,193387.0
12-04 08:44:53,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2370801664.0,1135710208.0,6642819072.0,23469744128.0,4639061.0,201263.0
12-04 08:44:54,0.336,0.168,99.245,0.0,0.0,0.252,0.0,32768.0,0.0,2.0,2370768896.0,1135710208.0,6647009280.0,23465586688.0,4793817.0,216401.0
12-04 08:44:55,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2370625536.0,1135710208.0,6650597376.0,23462141952.0,3840455.0,166738.0
12-04 08:44:56,0.503,0.168,99.079,0.168,0.0,0.084,0.0,110592.0,0.0,8.0,2371092480.0,1135718400.0,6654599168.0,23457665024.0,4875036.0,205733.0
12-04 08:44:57,0.586,0.251,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371354624.0,1135718400.0,6658637824.0,23453364224.0,4561376.0,187063.0
12-04 08:44:58,0.502,0.251,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2371387392.0,1135718400.0,6662557696.0,23449411584.0,4415560.0,192598.0
12-04 08:44:59,0.586,0.251,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2371637248.0,1135718400.0,6666498048.0,23445221376.0,4439128.0,180083.0
12-04 08:45:00,0.251,0.419,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2371256320.0,1135718400.0,6670704640.0,23441395712.0,4420286.0,197433.0
12-04 08:45:01,0.417,0.584,98.832,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2371870720.0,1135718400.0,6674550784.0,23436935168.0,4573609.0,193113.0
12-04 08:45:02,0.417,0.334,98.915,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2371952640.0,1135726592.0,6678667264.0,23432728576.0,4429110.0,192415.0
12-04 08:45:03,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2371923968.0,1135726592.0,6682292224.0,23429132288.0,3867053.0,174493.0
12-04 08:45:04,0.333,0.083,99.583,0.0,0.0,0.0,0.0,53248.0,0.0,10.0,2372218880.0,1135726592.0,6682218496.0,23428911104.0,35561.0,22579.0
12-04 08:45:05,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372853760.0,1135726592.0,6682218496.0,23428276224.0,229175.0,31154.0
12-04 08:45:06,0.335,0.335,99.079,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2373009408.0,1135726592.0,6685319168.0,23425019904.0,3702484.0,196565.0
12-04 08:45:07,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2372620288.0,1135726592.0,6688690176.0,23422038016.0,3374853.0,163416.0
12-04 08:45:08,0.252,0.336,99.244,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,2373111808.0,1135734784.0,6692524032.0,23417704448.0,4507773.0,202217.0
12-04 08:45:09,0.335,0.419,98.910,0.0,0.0,0.335,0.0,136298496.0,0.0,133.0,2373271552.0,1135734784.0,6695919616.0,23414149120.0,4097143.0,179977.0
12-04 08:45:10,0.336,0.252,99.411,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373210112.0,1135734784.0,6701043712.0,23409086464.0,5570177.0,214299.0
12-04 08:45:11,0.335,0.503,98.911,0.0,0.0,0.251,0.0,122880.0,0.0,8.0,2373120000.0,1135734784.0,6707023872.0,23403196416.0,6632719.0,229650.0
12-04 08:45:12,0.589,0.421,98.823,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2373017600.0,1135734784.0,6714077184.0,23396245504.0,7589745.0,212641.0
12-04 08:45:13,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2373464064.0,1135734784.0,6717947904.0,23391928320.0,4695625.0,185846.0
12-04 08:45:14,0.754,0.335,98.576,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2373697536.0,1135742976.0,6723309568.0,23386324992.0,6026216.0,226348.0
12-04 08:45:15,0.501,0.584,98.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2373480448.0,1135742976.0,6727892992.0,23381958656.0,4726258.0,192525.0
12-04 08:45:16,0.419,0.419,99.079,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2374250496.0,1135742976.0,6732677120.0,23376404480.0,5816570.0,237352.0
12-04 08:45:17,0.419,0.419,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374320128.0,1135742976.0,6737702912.0,23371309056.0,5683068.0,215456.0
12-04 08:45:18,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2374238208.0,1135742976.0,6741819392.0,23367274496.0,4539029.0,177175.0
12-04 08:45:19,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374434816.0,1135742976.0,6745858048.0,23363039232.0,4520220.0,179095.0
12-04 08:45:20,0.335,0.335,98.827,0.168,0.0,0.335,0.0,20480.0,0.0,3.0,2374373376.0,1135751168.0,6750117888.0,23358832640.0,4679099.0,193122.0
12-04 08:45:21,0.668,0.334,98.914,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2374488064.0,1135751168.0,6754480128.0,23354355712.0,5141284.0,230533.0
12-04 08:45:22,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2374656000.0,1135751168.0,6759026688.0,23349641216.0,4787094.0,195230.0
12-04 08:45:23,0.419,0.419,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374631424.0,1135751168.0,6763433984.0,23345258496.0,4776990.0,192956.0
12-04 08:45:24,0.671,0.168,99.078,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2374602752.0,1135751168.0,6767222784.0,23341498368.0,4251053.0,185578.0
12-04 08:45:25,0.500,0.417,98.582,0.167,0.0,0.334,0.0,28672.0,0.0,3.0,2374877184.0,1135759360.0,6770851840.0,23337586688.0,4373542.0,171146.0
12-04 08:45:26,0.419,0.503,98.994,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2374672384.0,1135759360.0,6775390208.0,23333253120.0,4878527.0,208556.0
12-04 08:45:27,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2375168000.0,1135759360.0,6778880000.0,23329267712.0,4350785.0,201132.0
12-04 08:45:28,0.336,0.252,99.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2375229440.0,1135759360.0,6782849024.0,23325237248.0,4209514.0,183342.0
12-04 08:45:29,0.418,0.418,98.912,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2375004160.0,1135759360.0,6787026944.0,23321284608.0,4597370.0,201832.0
12-04 08:45:30,0.586,0.335,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2375196672.0,1135759360.0,6791094272.0,23317024768.0,4787564.0,201590.0
12-04 08:45:31,0.500,0.334,98.666,0.250,0.0,0.250,0.0,106496.0,0.0,8.0,2374762496.0,1135767552.0,6795042816.0,23313502208.0,4445400.0,197004.0
12-04 08:45:32,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2375458816.0,1135767552.0,6798921728.0,23308926976.0,4538785.0,180454.0
12-04 08:45:33,0.667,0.417,98.666,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2375626752.0,1135767552.0,6803087360.0,23304593408.0,4715610.0,199153.0
12-04 08:45:34,0.587,0.168,99.078,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2375606272.0,1135767552.0,6806933504.0,23300767744.0,4362865.0,200972.0
12-04 08:45:35,0.418,0.418,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375569408.0,1135767552.0,6811734016.0,23296004096.0,4927206.0,168619.0
12-04 08:45:36,0.334,0.251,99.247,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2375929856.0,1135767552.0,6814498816.0,23292878848.0,3470097.0,169803.0
12-04 08:45:37,0.419,0.251,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2376019968.0,1135775744.0,6818590720.0,23288688640.0,4719140.0,184173.0
12-04 08:45:38,0.586,0.251,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2375667712.0,1135775744.0,6823055360.0,23284576256.0,4540604.0,194008.0
12-04 08:45:39,0.504,0.252,99.160,0.0,0.0,0.084,0.0,130826240.0,0.0,134.0,2376151040.0,1135775744.0,6827745280.0,23279403008.0,5646842.0,189761.0
12-04 08:45:40,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2376065024.0,1135775744.0,6831689728.0,23275544576.0,4378871.0,176113.0
12-04 08:45:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,110592.0,0.0,8.0,2376237056.0,1135775744.0,6831992832.0,23275069440.0,120626.0,25864.0
12-04 08:45:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376237056.0,1135775744.0,6831992832.0,23275069440.0,14038.0,21683.0
12-04 08:45:43,0.250,0.250,99.082,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2376065024.0,1135783936.0,6833553408.0,23273672704.0,1977424.0,107905.0
12-04 08:45:44,0.586,0.168,98.995,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2376458240.0,1135783936.0,6838628352.0,23268204544.0,5678182.0,203775.0
12-04 08:45:45,0.503,0.587,98.659,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2375725056.0,1135783936.0,6845988864.0,23261577216.0,8013610.0,258463.0
12-04 08:45:46,0.503,0.336,99.161,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2375864320.0,1135783936.0,6849945600.0,23257481216.0,4568348.0,191155.0
12-04 08:45:47,0.587,0.168,98.826,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2375700480.0,1135783936.0,6856187904.0,23251402752.0,6767151.0,249988.0
12-04 08:45:48,0.754,0.168,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2376196096.0,1135783936.0,6861168640.0,23245926400.0,5837932.0,225807.0
12-04 08:45:49,0.501,0.501,98.581,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2376351744.0,1135792128.0,6865211392.0,23241719808.0,4675558.0,185224.0
12-04 08:45:50,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2376192000.0,1135792128.0,6870069248.0,23237021696.0,5132697.0,175778.0
12-04 08:45:51,0.753,0.334,98.746,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2376376320.0,1135792128.0,6874345472.0,23232561152.0,5079195.0,200561.0
12-04 08:45:52,0.583,0.417,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2376400896.0,1135792128.0,6878765056.0,23228116992.0,4561315.0,175414.0
12-04 08:45:53,1.503,0.334,97.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2376835072.0,1135792128.0,6882410496.0,23224037376.0,4407068.0,178356.0
12-04 08:45:54,0.419,0.335,99.079,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2377043968.0,1135792128.0,6886625280.0,23219613696.0,4653128.0,191156.0
12-04 08:45:55,0.585,0.334,98.662,0.084,0.0,0.334,0.0,20480.0,0.0,3.0,2377326592.0,1135800320.0,6890586112.0,23215362048.0,4661158.0,207015.0
12-04 08:45:56,0.418,0.167,99.081,0.084,0.0,0.251,0.0,73728.0,0.0,5.0,2377256960.0,1135800320.0,6894829568.0,23211188224.0,4535985.0,198100.0
12-04 08:45:57,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2377072640.0,1135800320.0,6898601984.0,23207600128.0,4279908.0,191733.0
12-04 08:45:58,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2377367552.0,1135800320.0,6901972992.0,23203934208.0,3914697.0,177418.0
12-04 08:45:59,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377498624.0,1135800320.0,6907047936.0,23198728192.0,5338139.0,162625.0
12-04 08:46:00,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2377486336.0,1135808512.0,6907052032.0,23198728192.0,12535.0,21714.0
12-04 08:46:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2377494528.0,1135808512.0,6907052032.0,23198720000.0,13923.0,22632.0
12-04 08:46:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377494528.0,1135808512.0,6907052032.0,23198720000.0,13442.0,23352.0
12-04 08:46:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377494528.0,1135808512.0,6907052032.0,23198720000.0,12483.0,21458.0
12-04 08:46:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2377494528.0,1135808512.0,6907052032.0,23198720000.0,15056.0,23453.0
12-04 08:46:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378772480.0,1135808512.0,6907052032.0,23197442048.0,12629.0,21122.0
12-04 08:46:06,0.167,0.083,99.667,0.083,0.0,0.0,0.0,98304.0,0.0,8.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,30576.0,38723.0
12-04 08:46:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,12507.0,21093.0
12-04 08:46:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,12807.0,21487.0
12-04 08:46:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,83070976.0,0.0,82.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,14466.0,24260.0
12-04 08:46:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,15173.0,24369.0
12-04 08:46:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,12587.0,20472.0
12-04 08:46:12,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2378752000.0,1135824896.0,6907056128.0,23197442048.0,13234.0,21486.0
12-04 08:46:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378752000.0,1135824896.0,6907056128.0,23197442048.0,12258.0,20604.0
12-04 08:46:14,0.167,0.167,99.584,0.0,0.0,0.083,0.0,45056.0,0.0,7.0,2378743808.0,1135824896.0,6907056128.0,23197450240.0,11922.0,19423.0
12-04 08:46:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378743808.0,1135824896.0,6907056128.0,23197450240.0,12389.0,21349.0
12-04 08:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378743808.0,1135824896.0,6907056128.0,23197450240.0,13380.0,21628.0
12-04 08:46:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378743808.0,1135824896.0,6907056128.0,23197450240.0,12339.0,21162.0
12-04 08:46:18,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,14058.0,24740.0
12-04 08:46:19,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,12300.0,21149.0
12-04 08:46:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,11963.0,20430.0
12-04 08:46:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,11758.0,19929.0
12-04 08:46:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,12073.0,20854.0
12-04 08:46:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,11499.0,20037.0
12-04 08:46:24,0.0,0.167,99.500,0.250,0.0,0.083,0.0,40960.0,0.0,5.0,2378723328.0,1135841280.0,6907060224.0,23197450240.0,12157.0,21100.0
12-04 08:46:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378731520.0,1135841280.0,6907060224.0,23197442048.0,13944.0,23685.0
12-04 08:46:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2378723328.0,1135841280.0,6907060224.0,23197450240.0,12745.0,21810.0
12-04 08:46:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378723328.0,1135841280.0,6907060224.0,23197450240.0,13024.0,22426.0
12-04 08:46:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378723328.0,1135841280.0,6907060224.0,23197450240.0,11664.0,20028.0
12-04 08:46:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378723328.0,1135841280.0,6907060224.0,23197450240.0,12314.0,21299.0
12-04 08:46:30,0.167,0.250,99.500,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2378711040.0,1135849472.0,6907064320.0,23197450240.0,11392.0,19979.0
12-04 08:46:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378711040.0,1135849472.0,6907064320.0,23197450240.0,12957.0,21914.0
12-04 08:46:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378711040.0,1135849472.0,6907064320.0,23197450240.0,12648.0,21013.0
12-04 08:46:33,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378706944.0,1135849472.0,6907068416.0,23197450240.0,13799.0,23589.0
12-04 08:46:34,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378706944.0,1135849472.0,6907068416.0,23197450240.0,14479.0,22980.0
12-04 08:46:35,0.167,0.083,99.417,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,13078.0,22479.0
12-04 08:46:36,0.167,0.084,99.749,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,29128.0,37600.0
12-04 08:46:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,12032.0,20206.0
12-04 08:46:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,12497.0,20990.0
12-04 08:46:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,12440.0,21459.0
12-04 08:46:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,12595.0,22179.0
12-04 08:46:41,0.083,0.167,99.666,0.083,0.0,0.0,0.0,90112.0,0.0,8.0,2378690560.0,1135865856.0,6907068416.0,23197450240.0,14071.0,24118.0
12-04 08:46:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378690560.0,1135865856.0,6907068416.0,23197450240.0,11730.0,19937.0
12-04 08:46:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378563584.0,1135865856.0,6907068416.0,23197577216.0,12369.0,21230.0
12-04 08:46:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2378563584.0,1135865856.0,6907068416.0,23197577216.0,11724.0,19778.0
12-04 08:46:45,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378571776.0,1135865856.0,6907068416.0,23197569024.0,12144.0,21233.0
12-04 08:46:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2378571776.0,1135865856.0,6907068416.0,23197569024.0,11907.0,19928.0
12-04 08:46:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2378563584.0,1135874048.0,6907068416.0,23197569024.0,11671.0,19995.0
12-04 08:46:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378563584.0,1135874048.0,6907068416.0,23197569024.0,12740.0,22363.0
12-04 08:46:49,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,7.0,2378559488.0,1135874048.0,6907072512.0,23197569024.0,13746.0,23864.0
12-04 08:46:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378559488.0,1135874048.0,6907072512.0,23197569024.0,13220.0,22207.0
12-04 08:46:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378559488.0,1135874048.0,6907072512.0,23197569024.0,12116.0,20724.0
12-04 08:46:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378559488.0,1135874048.0,6907072512.0,23197569024.0,11952.0,21014.0
12-04 08:46:53,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2378551296.0,1135882240.0,6907072512.0,23197569024.0,11402.0,20181.0
12-04 08:46:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2378551296.0,1135882240.0,6907072512.0,23197569024.0,11886.0,21014.0
12-04 08:46:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2378543104.0,1135882240.0,6907072512.0,23197577216.0,12169.0,21234.0
12-04 08:46:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2378543104.0,1135882240.0,6907072512.0,23197577216.0,12012.0,20543.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378670080.0,1135882240.0,6907072512.0,23197450240.0,12438.0,21465.0
12-04 08:46:58,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378670080.0,1135882240.0,6907072512.0,23197450240.0,14496.0,25596.0
12-04 08:46:59,0.250,0.166,99.334,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2378788864.0,1135890432.0,6907072512.0,23197323264.0,11468.0,20181.0
12-04 08:47:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378788864.0,1135890432.0,6907072512.0,23197323264.0,12118.0,20949.0
12-04 08:47:01,0.0,0.250,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378784768.0,1135890432.0,6907076608.0,23197323264.0,11650.0,20181.0
12-04 08:47:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378784768.0,1135890432.0,6907076608.0,23197323264.0,12484.0,21622.0
12-04 08:47:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378784768.0,1135890432.0,6907076608.0,23197323264.0,11322.0,19758.0
12-04 08:47:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378784768.0,1135890432.0,6907076608.0,23197323264.0,14081.0,22355.0
12-04 08:47:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2379161600.0,1135898624.0,6907080704.0,23196934144.0,14264.0,24002.0
12-04 08:47:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2379153408.0,1135898624.0,6907080704.0,23196942336.0,30550.0,39761.0
12-04 08:47:07,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379280384.0,1135898624.0,6907080704.0,23196815360.0,14773.0,24588.0
12-04 08:47:08,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379280384.0,1135898624.0,6907080704.0,23196815360.0,12176.0,20493.0
12-04 08:47:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379280384.0,1135898624.0,6907080704.0,23196815360.0,12378.0,20605.0
12-04 08:47:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379280384.0,1135898624.0,6907080704.0,23196815360.0,12480.0,20294.0
12-04 08:47:11,0.083,0.167,99.500,0.250,0.0,0.0,0.0,98304.0,0.0,8.0,2379272192.0,1135906816.0,6907080704.0,23196815360.0,13238.0,22003.0
12-04 08:47:12,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379653120.0,1135906816.0,6907080704.0,23196434432.0,13369.0,22163.0
12-04 08:47:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135906816.0,6907084800.0,23196180480.0,14430.0,24157.0
12-04 08:47:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2379902976.0,1135906816.0,6907084800.0,23196180480.0,11319.0,19780.0
12-04 08:47:15,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135906816.0,6907084800.0,23196180480.0,13794.0,23527.0
12-04 08:47:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2379911168.0,1135906816.0,6907084800.0,23196172288.0,12300.0,21014.0
12-04 08:47:17,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,11840.0,20517.0
12-04 08:47:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,11498.0,20112.0
12-04 08:47:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,14977.0,24486.0
12-04 08:47:20,0.167,0.0,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,11464.0,19846.0
12-04 08:47:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,13129.0,22542.0
12-04 08:47:22,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,14019.0,23896.0
12-04 08:47:23,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379894784.0,1135923200.0,6907084800.0,23196172288.0,12159.0,20852.0
12-04 08:47:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2379894784.0,1135923200.0,6907084800.0,23196172288.0,11337.0,19962.0
12-04 08:47:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379911168.0,1135923200.0,6907084800.0,23196155904.0,12736.0,21441.0
12-04 08:47:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379902976.0,1135923200.0,6907084800.0,23196164096.0,11690.0,19979.0
12-04 08:47:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135923200.0,6907084800.0,23196164096.0,13170.0,22854.0
12-04 08:47:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135923200.0,6907084800.0,23196164096.0,12350.0,21013.0
12-04 08:47:29,0.250,0.250,99.251,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2379894784.0,1135931392.0,6907084800.0,23196164096.0,12254.0,21191.0
12-04 08:47:30,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2379890688.0,1135931392.0,6907088896.0,23196164096.0,12545.0,21679.0
12-04 08:47:31,0.167,0.250,99.583,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379890688.0,1135931392.0,6907088896.0,23196164096.0,12879.0,22360.0
12-04 08:47:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379886592.0,1135931392.0,6907092992.0,23196164096.0,11958.0,20339.0
12-04 08:47:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379886592.0,1135931392.0,6907092992.0,23196164096.0,12064.0,21097.0
12-04 08:47:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379886592.0,1135931392.0,6907092992.0,23196164096.0,13545.0,21995.0
12-04 08:47:35,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379878400.0,1135939584.0,6907092992.0,23196164096.0,11820.0,20265.0
12-04 08:47:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379878400.0,1135939584.0,6907092992.0,23196164096.0,31377.0,41184.0
12-04 08:47:37,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379878400.0,1135939584.0,6907092992.0,23196164096.0,12238.0,21350.0
12-04 08:47:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379878400.0,1135939584.0,6907092992.0,23196164096.0,12872.0,22272.0
12-04 08:47:39,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379878400.0,1135939584.0,6907092992.0,23196164096.0,12554.0,21465.0
12-04 08:47:40,0.167,0.250,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2379870208.0,1135939584.0,6907092992.0,23196172288.0,12362.0,21329.0
12-04 08:47:41,0.167,0.0,99.666,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2379862016.0,1135947776.0,6907092992.0,23196172288.0,12808.0,21821.0
12-04 08:47:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379862016.0,1135947776.0,6907092992.0,23196172288.0,11203.0,19780.0
12-04 08:47:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379862016.0,1135947776.0,6907092992.0,23196172288.0,12370.0,21258.0
12-04 08:47:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2379862016.0,1135947776.0,6907092992.0,23196172288.0,14608.0,23576.0
12-04 08:47:45,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379874304.0,1135947776.0,6907097088.0,23196155904.0,13008.0,22516.0
12-04 08:47:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2379874304.0,1135947776.0,6907097088.0,23196155904.0,12089.0,20435.0
12-04 08:47:47,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,11468.0,20181.0
12-04 08:47:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,13381.0,23244.0
12-04 08:47:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,11826.0,20132.0
12-04 08:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,11746.0,19937.0
12-04 08:47:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,29325.0,37923.0
12-04 08:47:52,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,12916.0,22341.0
12-04 08:47:53,0.167,0.167,99.417,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2379857920.0,1135964160.0,6907097088.0,23196155904.0,14155.0,24626.0
12-04 08:47:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2379857920.0,1135964160.0,6907097088.0,23196155904.0,11382.0,19908.0
12-04 08:47:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379857920.0,1135964160.0,6907097088.0,23196155904.0,12963.0,22356.0
12-04 08:47:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379984896.0,1135964160.0,6907097088.0,23196028928.0,12526.0,21577.0
12-04 08:47:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379984896.0,1135964160.0,6907097088.0,23196028928.0,11771.0,20206.0
12-04 08:47:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379984896.0,1135964160.0,6907097088.0,23196028928.0,11187.0,19751.0
12-04 08:47:59,0.167,0.0,99.749,0.084,0.0,0.0,0.0,32768.0,0.0,7.0,2379976704.0,1135972352.0,6907097088.0,23196028928.0,11484.0,20090.0
12-04 08:48:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379976704.0,1135972352.0,6907097088.0,23196028928.0,13310.0,23283.0
12-04 08:48:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379972608.0,1135972352.0,6907101184.0,23196028928.0,13370.0,23129.0
12-04 08:48:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379968512.0,1135972352.0,6907105280.0,23196028928.0,12249.0,21081.0
12-04 08:48:03,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379968512.0,1135972352.0,6907105280.0,23196028928.0,14319.0,23613.0
12-04 08:48:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379968512.0,1135972352.0,6907105280.0,23196028928.0,14863.0,23435.0
12-04 08:48:05,0.250,0.083,99.499,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,12645.0,21544.0
12-04 08:48:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,30285.0,38417.0
12-04 08:48:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,12777.0,21574.0
12-04 08:48:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,13080.0,21777.0
12-04 08:48:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,13758.0,22808.0
12-04 08:48:10,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,13023.0,21392.0
12-04 08:48:11,0.083,0.250,99.500,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2379821056.0,1135988736.0,6907109376.0,23196155904.0,14236.0,23422.0
12-04 08:48:12,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379821056.0,1135988736.0,6907109376.0,23196155904.0,13474.0,22655.0
12-04 08:48:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379812864.0,1135988736.0,6907109376.0,23196164096.0,14444.0,22685.0
12-04 08:48:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379812864.0,1135988736.0,6907109376.0,23196164096.0,11343.0,19488.0
12-04 08:48:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2379812864.0,1135988736.0,6907109376.0,23196164096.0,12181.0,20546.0
12-04 08:48:16,0.167,0.0,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2379812864.0,1135988736.0,6907109376.0,23196164096.0,29262.0,38275.0
12-04 08:48:17,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,13762.0,23710.0
12-04 08:48:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,13300.0,23417.0
12-04 08:48:19,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,14242.0,23161.0
12-04 08:48:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,12145.0,20780.0
12-04 08:48:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,11898.0,20185.0
12-04 08:48:22,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,11382.0,19908.0
12-04 08:48:23,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2379796480.0,1136005120.0,6907109376.0,23196164096.0,12698.0,21689.0
12-04 08:48:24,0.083,0.334,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2379796480.0,1136005120.0,6907109376.0,23196164096.0,11524.0,19859.0
12-04 08:48:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379812864.0,1136005120.0,6907109376.0,23196147712.0,13618.0,22971.0
12-04 08:48:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2379808768.0,1136005120.0,6907113472.0,23196147712.0,14185.0,24607.0
12-04 08:48:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379808768.0,1136005120.0,6907113472.0,23196147712.0,12999.0,22444.0
12-04 08:48:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379808768.0,1136005120.0,6907113472.0,23196147712.0,11319.0,19780.0
12-04 08:48:29,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379800576.0,1136013312.0,6907113472.0,23196147712.0,11478.0,20103.0
12-04 08:48:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379792384.0,1136013312.0,6907113472.0,23196155904.0,11366.0,19999.0
12-04 08:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379792384.0,1136013312.0,6907113472.0,23196155904.0,12320.0,20745.0
12-04 08:48:32,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379792384.0,1136013312.0,6907113472.0,23196155904.0,12756.0,22274.0
12-04 08:48:33,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379788288.0,1136013312.0,6907117568.0,23196155904.0,12631.0,22265.0
12-04 08:48:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2379788288.0,1136013312.0,6907117568.0,23196155904.0,15357.0,25312.0
12-04 08:48:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379788288.0,1136021504.0,6907109376.0,23196155904.0,30136.0,39210.0
12-04 08:48:36,0.250,0.167,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379780096.0,1136021504.0,6907117568.0,23196155904.0,29662.0,38522.0
12-04 08:48:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379780096.0,1136021504.0,6907117568.0,23196155904.0,11948.0,20090.0
12-04 08:48:38,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379780096.0,1136021504.0,6907117568.0,23196155904.0,11564.0,19937.0
12-04 08:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379780096.0,1136021504.0,6907117568.0,23196155904.0,11784.0,20363.0
12-04 08:48:40,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379780096.0,1136021504.0,6907117568.0,23196155904.0,11756.0,19888.0
12-04 08:48:41,0.083,0.083,99.583,0.250,0.0,0.0,0.0,77824.0,0.0,7.0,2379767808.0,1136029696.0,6907121664.0,23196155904.0,15463.0,26672.0
12-04 08:48:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379743232.0,1136029696.0,6907121664.0,23196180480.0,13426.0,23285.0
12-04 08:48:43,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379735040.0,1136029696.0,6907121664.0,23196188672.0,11523.0,20111.0
12-04 08:48:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2379735040.0,1136029696.0,6907121664.0,23196188672.0,11492.0,20070.0
12-04 08:48:45,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2379489280.0,1136029696.0,6907121664.0,23196434432.0,12172.0,21349.0
12-04 08:48:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2379489280.0,1136029696.0,6907121664.0,23196434432.0,13942.0,22376.0
12-04 08:48:47,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,12354.0,21283.0
12-04 08:48:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,15616.0,25343.0
12-04 08:48:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,14856.0,24422.0
12-04 08:48:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,11730.0,20364.0
12-04 08:48:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,12465.0,21058.0
12-04 08:48:52,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,12089.0,20948.0
12-04 08:48:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2379472896.0,1136046080.0,6907121664.0,23196434432.0,11484.0,20090.0
12-04 08:48:54,0.083,0.167,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2379472896.0,1136046080.0,6907121664.0,23196434432.0,11857.0,20948.0
12-04 08:48:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379472896.0,1136046080.0,6907121664.0,23196434432.0,14820.0,24311.0
12-04 08:48:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379472896.0,1136046080.0,6907121664.0,23196434432.0,12590.0,22246.0
12-04 08:48:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379468800.0,1136046080.0,6907125760.0,23196434432.0,13124.0,22387.0
12-04 08:48:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379468800.0,1136046080.0,6907125760.0,23196434432.0,12136.0,21101.0
12-04 08:48:59,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2379460608.0,1136054272.0,6907125760.0,23196434432.0,11584.0,20181.0
12-04 08:49:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379460608.0,1136054272.0,6907125760.0,23196434432.0,11841.0,20853.0
12-04 08:49:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2379460608.0,1136054272.0,6907125760.0,23196434432.0,12509.0,21792.0
12-04 08:49:02,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379460608.0,1136054272.0,6907125760.0,23196434432.0,11601.0,19780.0
12-04 08:49:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379460608.0,1136054272.0,6907125760.0,23196434432.0,12252.0,21552.0
12-04 08:49:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379456512.0,1136054272.0,6907129856.0,23196434432.0,14983.0,23585.0
12-04 08:49:05,0.167,0.333,99.334,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379583488.0,1136062464.0,6907129856.0,23196299264.0,14185.0,23948.0
12-04 08:49:06,0.751,0.083,99.165,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379575296.0,1136062464.0,6907129856.0,23196307456.0,30773.0,39174.0
12-04 08:49:07,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379575296.0,1136062464.0,6907129856.0,23196307456.0,13022.0,21731.0
12-04 08:49:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379571200.0,1136062464.0,6907133952.0,23196307456.0,30609.0,39015.0
12-04 08:49:09,0.167,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2379571200.0,1136062464.0,6907133952.0,23196307456.0,13098.0,21749.0
12-04 08:49:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379571200.0,1136062464.0,6907133952.0,23196307456.0,12247.0,20332.0
12-04 08:49:11,0.250,0.167,99.500,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2379563008.0,1136070656.0,6907133952.0,23196307456.0,29901.0,38226.0
12-04 08:49:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379563008.0,1136070656.0,6907133952.0,23196307456.0,13540.0,22722.0
12-04 08:49:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379689984.0,1136070656.0,6907133952.0,23196180480.0,13113.0,21883.0
12-04 08:49:14,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379689984.0,1136070656.0,6907133952.0,23196180480.0,12540.0,22052.0
12-04 08:49:15,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379689984.0,1136070656.0,6907133952.0,23196180480.0,12776.0,22451.0
12-04 08:49:16,0.083,0.250,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379689984.0,1136070656.0,6907133952.0,23196180480.0,12646.0,21719.0
12-04 08:49:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,12232.0,21391.0
12-04 08:49:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,11467.0,20136.0
12-04 08:49:19,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,11618.0,20272.0
12-04 08:49:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,12799.0,21494.0
12-04 08:49:21,0.250,0.083,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,12440.0,21342.0
12-04 08:49:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,13726.0,23622.0
12-04 08:49:23,0.167,0.083,99.499,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2379669504.0,1136087040.0,6907138048.0,23196180480.0,13184.0,22558.0
12-04 08:49:24,0.250,0.167,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2379669504.0,1136087040.0,6907138048.0,23196180480.0,11266.0,19937.0
12-04 08:49:25,0.167,0.083,99.666,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2380693504.0,1136087040.0,6907138048.0,23195156480.0,14590.0,23754.0
12-04 08:49:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2380693504.0,1136087040.0,6907138048.0,23195156480.0,11640.0,19888.0
12-04 08:49:27,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380693504.0,1136087040.0,6907138048.0,23195156480.0,13008.0,22387.0
12-04 08:49:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380693504.0,1136087040.0,6907138048.0,23195156480.0,11492.0,20070.0
12-04 08:49:29,0.250,0.167,99.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,12892.0,22515.0
12-04 08:49:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,12787.0,21537.0
12-04 08:49:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,13872.0,23774.0
12-04 08:49:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,12228.0,21015.0
12-04 08:49:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,12740.0,21481.0
12-04 08:49:34,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,13597.0,21974.0
12-04 08:49:35,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2380673024.0,1136103424.0,6907142144.0,23195156480.0,12844.0,21649.0
12-04 08:49:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2380673024.0,1136103424.0,6907142144.0,23195156480.0,29354.0,38366.0
12-04 08:49:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380673024.0,1136103424.0,6907142144.0,23195156480.0,11760.0,20181.0
12-04 08:49:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380673024.0,1136103424.0,6907142144.0,23195156480.0,11502.0,20020.0
12-04 08:49:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380673024.0,1136103424.0,6907142144.0,23195156480.0,12647.0,22359.0
12-04 08:49:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2380660736.0,1136111616.0,6907146240.0,23195156480.0,12349.0,21131.0
12-04 08:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2380660736.0,1136111616.0,6907146240.0,23195156480.0,14071.0,24258.0
12-04 08:49:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379771904.0,1136111616.0,6907146240.0,23196045312.0,12167.0,21130.0
12-04 08:49:43,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379763712.0,1136111616.0,6907146240.0,23196053504.0,12357.0,21429.0
12-04 08:49:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,11.0,2379755520.0,1136111616.0,6907146240.0,23196061696.0,11219.0,19215.0
12-04 08:49:45,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379771904.0,1136111616.0,6907146240.0,23196045312.0,12606.0,21235.0
12-04 08:49:46,0.167,0.084,99.582,0.167,0.0,0.0,0.0,61440.0,0.0,5.0,2379763712.0,1136119808.0,6907146240.0,23196045312.0,12380.0,21441.0
12-04 08:49:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379763712.0,1136119808.0,6907146240.0,23196045312.0,28815.0,37442.0
12-04 08:49:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379771904.0,1136119808.0,6907146240.0,23196037120.0,13275.0,23190.0
12-04 08:49:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379771904.0,1136119808.0,6907146240.0,23196037120.0,12398.0,21439.0
12-04 08:49:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379771904.0,1136119808.0,6907146240.0,23196037120.0,11917.0,20947.0
12-04 08:49:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379771904.0,1136119808.0,6907146240.0,23196037120.0,13300.0,22512.0
12-04 08:49:52,0.083,0.249,99.418,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2379763712.0,1136128000.0,6907146240.0,23196037120.0,11292.0,19846.0
12-04 08:49:53,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379763712.0,1136128000.0,6907146240.0,23196037120.0,12287.0,21466.0
12-04 08:49:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2379763712.0,1136128000.0,6907146240.0,23196037120.0,12178.0,21014.0
12-04 08:49:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2379759616.0,1136128000.0,6907150336.0,23196037120.0,12148.0,21257.0
12-04 08:49:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379759616.0,1136128000.0,6907150336.0,23196037120.0,11690.0,20244.0
12-04 08:49:57,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379759616.0,1136128000.0,6907150336.0,23196037120.0,13527.0,23581.0
12-04 08:49:58,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379751424.0,1136136192.0,6907150336.0,23196037120.0,12932.0,22273.0
12-04 08:49:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379743232.0,1136136192.0,6907150336.0,23196045312.0,12338.0,21374.0
12-04 08:50:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2379743232.0,1136136192.0,6907150336.0,23196045312.0,12542.0,21039.0
12-04 08:50:01,0.0,0.0,99.917,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2379743232.0,1136136192.0,6907150336.0,23196045312.0,12875.0,20819.0
12-04 08:50:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379743232.0,1136136192.0,6907150336.0,23196045312.0,11602.0,20028.0
12-04 08:50:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379743232.0,1136136192.0,6907150336.0,23196045312.0,13308.0,22853.0
12-04 08:50:04,0.167,0.250,99.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2379735040.0,1136144384.0,6907150336.0,23196045312.0,17098.0,25583.0
12-04 08:50:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379751424.0,1136144384.0,6907150336.0,23196028928.0,12937.0,21612.0
12-04 08:50:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379739136.0,1136144384.0,6907154432.0,23196037120.0,31614.0,41421.0
12-04 08:50:07,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379735040.0,1136144384.0,6907158528.0,23196037120.0,13016.0,21798.0
12-04 08:50:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379735040.0,1136144384.0,6907158528.0,23196037120.0,13171.0,21754.0
12-04 08:50:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2379735040.0,1136144384.0,6907158528.0,23196037120.0,12388.0,20514.0
12-04 08:50:10,0.167,0.333,99.417,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379726848.0,1136152576.0,6907158528.0,23196037120.0,12836.0,21462.0
12-04 08:50:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2379726848.0,1136152576.0,6907158528.0,23196037120.0,13531.0,22228.0
12-04 08:50:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379726848.0,1136152576.0,6907158528.0,23196037120.0,13474.0,22720.0
12-04 08:50:13,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379718656.0,1136152576.0,6907158528.0,23196045312.0,13752.0,22917.0
12-04 08:50:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379710464.0,1136152576.0,6907158528.0,23196053504.0,12972.0,22298.0
12-04 08:50:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379710464.0,1136152576.0,6907158528.0,23196053504.0,11434.0,20090.0
12-04 08:50:16,0.167,0.083,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,11936.0,21015.0
12-04 08:50:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,13030.0,21751.0
12-04 08:50:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,12332.0,21371.0
12-04 08:50:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,11502.0,20272.0
12-04 08:50:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,13310.0,23219.0
12-04 08:50:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,29398.0,38520.0
12-04 08:50:22,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379689984.0,1136168960.0,6907162624.0,23196053504.0,13217.0,22948.0
12-04 08:50:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379689984.0,1136168960.0,6907162624.0,23196053504.0,11788.0,20381.0
12-04 08:50:24,0.250,0.083,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2379689984.0,1136168960.0,6907162624.0,23196053504.0,11681.0,20342.0
12-04 08:50:25,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2380214272.0,1136168960.0,6907162624.0,23195529216.0,11350.0,19575.0
12-04 08:50:26,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2380214272.0,1136168960.0,6907162624.0,23195529216.0,13294.0,23375.0
12-04 08:50:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380214272.0,1136168960.0,6907162624.0,23195529216.0,12851.0,21926.0
12-04 08:50:28,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2380206080.0,1136177152.0,6907162624.0,23195529216.0,30071.0,39444.0
12-04 08:50:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380197888.0,1136177152.0,6907162624.0,23195537408.0,11550.0,20090.0
12-04 08:50:30,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2380197888.0,1136177152.0,6907162624.0,23195537408.0,12972.0,22233.0
12-04 08:50:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,90112.0,0.0,9.0,2380197888.0,1136177152.0,6907162624.0,23195537408.0,11766.0,19995.0
12-04 08:50:32,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2380197888.0,1136177152.0,6907162624.0,23195537408.0,11842.0,20339.0
12-04 08:50:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380193792.0,1136177152.0,6907166720.0,23195537408.0,30368.0,39804.0
12-04 08:50:34,0.084,0.167,99.499,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2380185600.0,1136185344.0,6907166720.0,23195537408.0,14985.0,24023.0
12-04 08:50:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2380185600.0,1136185344.0,6907166720.0,23195537408.0,12332.0,21453.0
12-04 08:50:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2380185600.0,1136185344.0,6907166720.0,23195537408.0,29528.0,38275.0
12-04 08:50:37,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2380181504.0,1136185344.0,6907170816.0,23195537408.0,13672.0,23996.0
12-04 08:50:38,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380181504.0,1136185344.0,6907170816.0,23195537408.0,11933.0,19842.0
12-04 08:50:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380181504.0,1136185344.0,6907170816.0,23195537408.0,11528.0,20157.0
12-04 08:50:40,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2380173312.0,1136193536.0,6907170816.0,23195537408.0,12856.0,22363.0
12-04 08:50:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2380173312.0,1136193536.0,6907170816.0,23195537408.0,14312.0,23327.0
12-04 08:50:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380173312.0,1136193536.0,6907170816.0,23195537408.0,11997.0,21274.0
12-04 08:50:43,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2380165120.0,1136193536.0,6907170816.0,23195545600.0,11942.0,20339.0
12-04 08:50:44,0.083,0.250,99.666,0.0,0.0,0.0,0.0,90112.0,0.0,7.0,2380165120.0,1136193536.0,6907170816.0,23195545600.0,13188.0,22454.0
12-04 08:50:45,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379038720.0,1136193536.0,6907170816.0,23196672000.0,11894.0,20405.0
12-04 08:50:46,0.250,0.0,99.583,0.167,0.0,0.0,0.0,69632.0,0.0,5.0,2379022336.0,1136201728.0,6907170816.0,23196680192.0,13376.0,23283.0
12-04 08:50:47,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379022336.0,1136201728.0,6907170816.0,23196680192.0,11854.0,20451.0
12-04 08:50:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379022336.0,1136201728.0,6907170816.0,23196680192.0,11298.0,19846.0
12-04 08:50:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379018240.0,1136201728.0,6907174912.0,23196680192.0,13640.0,23819.0
12-04 08:50:50,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379018240.0,1136201728.0,6907174912.0,23196680192.0,12118.0,21014.0
12-04 08:50:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379018240.0,1136201728.0,6907174912.0,23196680192.0,12425.0,21374.0
12-04 08:50:52,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379010048.0,1136209920.0,6907174912.0,23196680192.0,11725.0,20368.0
12-04 08:50:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379010048.0,1136209920.0,6907174912.0,23196680192.0,13140.0,22426.0
12-04 08:50:54,0.0,0.333,99.584,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,2379010048.0,1136209920.0,6907174912.0,23196680192.0,11664.0,20028.0
12-04 08:50:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379010048.0,1136209920.0,6907174912.0,23196680192.0,13749.0,23619.0
12-04 08:50:56,0.584,0.167,99.249,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379128832.0,1136209920.0,6907174912.0,23196561408.0,11764.0,20119.0
12-04 08:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379128832.0,1136209920.0,6907174912.0,23196561408.0,13024.0,21847.0
12-04 08:50:58,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,13204.0,22335.0
12-04 08:50:59,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,12812.0,21481.0
12-04 08:51:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,12002.0,21014.0
12-04 08:51:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,13206.0,21885.0
12-04 08:51:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,12218.0,21106.0
12-04 08:51:03,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,12566.0,21648.0
12-04 08:51:04,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2379108352.0,1136226304.0,6907179008.0,23196561408.0,15469.0,24633.0
12-04 08:51:05,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378862592.0,1136226304.0,6907179008.0,23196807168.0,13022.0,21796.0
12-04 08:51:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378862592.0,1136226304.0,6907179008.0,23196807168.0,31328.0,40534.0
12-04 08:51:07,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2378858496.0,1136226304.0,6907183104.0,23196807168.0,12893.0,21640.0
12-04 08:51:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378858496.0,1136226304.0,6907183104.0,23196807168.0,13494.0,21711.0
12-04 08:51:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378858496.0,1136226304.0,6907183104.0,23196807168.0,12544.0,20671.0
12-04 08:51:10,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2378850304.0,1136234496.0,6907183104.0,23196807168.0,12508.0,20518.0
12-04 08:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378850304.0,1136234496.0,6907183104.0,23196807168.0,30147.0,38292.0
12-04 08:51:12,0.249,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378850304.0,1136234496.0,6907183104.0,23196807168.0,14447.0,23728.0
12-04 08:51:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378964992.0,1136234496.0,6907187200.0,23196688384.0,13874.0,22743.0
12-04 08:51:14,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378964992.0,1136234496.0,6907187200.0,23196688384.0,12900.0,22272.0
12-04 08:51:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378964992.0,1136234496.0,6907187200.0,23196688384.0,11815.0,20219.0
12-04 08:51:16,0.083,0.0,99.666,0.167,0.0,0.083,0.0,86016.0,0.0,7.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,12029.0,20393.0
12-04 08:51:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,12238.0,21283.0
12-04 08:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,11528.0,20140.0
12-04 08:51:19,0.250,0.083,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,13662.0,23687.0
12-04 08:51:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,12451.0,21562.0
12-04 08:51:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,12109.0,21193.0
12-04 08:51:22,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2378964992.0,1136250880.0,6907187200.0,23196672000.0,12756.0,22206.0
12-04 08:51:23,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378964992.0,1136250880.0,6907187200.0,23196672000.0,12946.0,22600.0
12-04 08:51:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2378964992.0,1136250880.0,6907187200.0,23196672000.0,11582.0,20090.0
12-04 08:51:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379362304.0,1136250880.0,6907187200.0,23196274688.0,12043.0,20650.0
12-04 08:51:26,0.250,0.167,99.583,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379354112.0,1136250880.0,6907187200.0,23196282880.0,11232.0,19780.0
12-04 08:51:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379354112.0,1136250880.0,6907187200.0,23196282880.0,13754.0,22267.0
12-04 08:51:28,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379341824.0,1136259072.0,6907191296.0,23196282880.0,13294.0,23440.0
12-04 08:51:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2379333632.0,1136259072.0,6907191296.0,23196291072.0,13108.0,22541.0
12-04 08:51:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379333632.0,1136259072.0,6907191296.0,23196291072.0,14202.0,23963.0
12-04 08:51:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379333632.0,1136259072.0,6907191296.0,23196291072.0,13315.0,21684.0
12-04 08:51:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379333632.0,1136259072.0,6907191296.0,23196291072.0,11859.0,19780.0
12-04 08:51:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379333632.0,1136259072.0,6907191296.0,23196291072.0,11874.0,20223.0
12-04 08:51:34,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379325440.0,1136267264.0,6907191296.0,23196291072.0,13762.0,22425.0
12-04 08:51:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379325440.0,1136267264.0,6907191296.0,23196291072.0,30793.0,40876.0
12-04 08:51:36,0.084,0.0,99.833,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2379325440.0,1136267264.0,6907191296.0,23196291072.0,28950.0,37289.0
12-04 08:51:37,3.342,1.086,95.572,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2392981504.0,1136267264.0,6907224064.0,23182602240.0,26843.0,37398.0
12-04 08:51:38,0.834,0.334,98.749,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2401234944.0,1136267264.0,6907224064.0,23174348800.0,93420.0,94905.0
12-04 08:51:39,0.167,0.084,99.414,0.335,0.0,0.0,0.0,0.0,0.0,0.0,2402107392.0,1136267264.0,6907232256.0,23173468160.0,26954.0,35701.0
12-04 08:51:40,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2402099200.0,1136275456.0,6907232256.0,23173468160.0,13190.0,23054.0
12-04 08:51:41,0.167,0.167,99.584,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2402099200.0,1136275456.0,6907232256.0,23173468160.0,11928.0,20541.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-kafka-slave-39.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-39",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:40 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:40,0.208,0.128,99.633,0.015,0.0,0.015,2154.375,364733.833,0.378,1.850,2241331200.0,1168371712.0,4377497600.0,25831874560.0,0.0,0.0
12-04 08:29:41,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241433600.0,1168371712.0,4377505792.0,25831763968.0,11184.0,21004.0
12-04 08:29:42,0.667,0.167,99.166,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,11215.0,20895.0
12-04 08:29:43,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,11176.0,20867.0
12-04 08:29:44,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,10048.0,19477.0
12-04 08:29:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,10880.0,20312.0
12-04 08:29:46,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,11788.0,21970.0
12-04 08:29:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,12071.0,22622.0
12-04 08:29:48,0.0,0.334,99.666,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2241552384.0,1168371712.0,4377505792.0,25831645184.0,10790.0,19999.0
12-04 08:29:49,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241679360.0,1168371712.0,4377505792.0,25831518208.0,10110.0,19142.0
12-04 08:29:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241679360.0,1168371712.0,4377505792.0,25831518208.0,10773.0,20605.0
12-04 08:29:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241679360.0,1168371712.0,4377505792.0,25831518208.0,11766.0,21483.0
12-04 08:29:52,0.167,0.083,99.667,0.083,0.0,0.0,0.0,61440.0,0.0,5.0,2241679360.0,1168371712.0,4377505792.0,25831518208.0,10506.0,19544.0
12-04 08:29:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2241679360.0,1168371712.0,4377505792.0,25831518208.0,11846.0,22095.0
12-04 08:29:54,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241675264.0,1168371712.0,4377509888.0,25831518208.0,13067.0,24113.0
12-04 08:29:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2241667072.0,1168371712.0,4377509888.0,25831526400.0,11866.0,21003.0
12-04 08:29:56,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241667072.0,1168371712.0,4377509888.0,25831526400.0,10412.0,19386.0
12-04 08:29:57,0.250,0.167,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241667072.0,1168371712.0,4377509888.0,25831526400.0,10824.0,20288.0
12-04 08:29:58,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,10201.0,19411.0
12-04 08:29:59,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11086.0,20876.0
12-04 08:30:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11375.0,20490.0
12-04 08:30:01,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11804.0,21509.0
12-04 08:30:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,12534.0,23012.0
12-04 08:30:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11151.0,20876.0
12-04 08:30:04,0.167,0.0,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11660.0,19925.0
12-04 08:30:05,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,13604.0,22904.0
12-04 08:30:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11014.0,19830.0
12-04 08:30:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241646592.0,1168371712.0,4377513984.0,25831542784.0,13153.0,21558.0
12-04 08:30:08,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2242162688.0,1168371712.0,4377513984.0,25831026688.0,29945.0,39733.0
12-04 08:30:09,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2242154496.0,1168371712.0,4377513984.0,25831034880.0,12872.0,22520.0
12-04 08:30:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2242150400.0,1168371712.0,4377518080.0,25831034880.0,12770.0,22290.0
12-04 08:30:11,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2242150400.0,1168371712.0,4377518080.0,25831034880.0,12498.0,22224.0
12-04 08:30:12,1.009,0.505,97.729,0.0,0.0,0.757,0.0,77824.0,0.0,5.0,2241998848.0,1168371712.0,4378177536.0,25830526976.0,1872741.0,13031800.0
12-04 08:30:13,0.836,0.251,98.161,0.0,0.0,0.753,0.0,8192.0,0.0,1.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,1382257.0,9633937.0
12-04 08:30:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,10882.0,20743.0
12-04 08:30:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,18482.0,35467.0
12-04 08:30:16,0.167,0.167,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,11930.0,21819.0
12-04 08:30:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,10848.0,20494.0
12-04 08:30:18,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,12364.0,22989.0
12-04 08:30:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10699.0,20466.0
12-04 08:30:20,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10748.0,20336.0
12-04 08:30:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10214.0,19568.0
12-04 08:30:22,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,9978.0,19233.0
12-04 08:30:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10918.0,20737.0
12-04 08:30:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,11680.0,21910.0
12-04 08:30:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,12468.0,23054.0
12-04 08:30:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10758.0,20444.0
12-04 08:30:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10762.0,20690.0
12-04 08:30:28,0.250,0.250,99.333,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,2242203648.0,1168371712.0,4379504640.0,25828995072.0,11276.0,21016.0
12-04 08:30:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2242203648.0,1168371712.0,4379504640.0,25828995072.0,10267.0,19320.0
12-04 08:30:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2242203648.0,1168371712.0,4379504640.0,25828995072.0,10115.0,19167.0
12-04 08:30:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2242203648.0,1168371712.0,4379504640.0,25828995072.0,11390.0,19386.0
12-04 08:30:32,0.250,0.083,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241138688.0,1168371712.0,4379504640.0,25830060032.0,11379.0,20258.0
12-04 08:30:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240933888.0,1168371712.0,4379504640.0,25830264832.0,12811.0,23509.0
12-04 08:30:34,0.752,0.668,98.246,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2240905216.0,1168371712.0,4379533312.0,25830264832.0,841516.0,5730985.0
12-04 08:30:35,1.915,0.999,95.504,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2239672320.0,1168371712.0,4381401088.0,25829629952.0,2911914.0,20181205.0
12-04 08:30:36,1.678,0.839,96.477,0.0,0.0,1.007,0.0,0.0,0.0,0.0,2239283200.0,1168371712.0,4383186944.0,25828233216.0,3168523.0,21985953.0
12-04 08:30:37,2.924,0.919,95.071,0.0,0.0,1.086,0.0,65536.0,0.0,5.0,2248298496.0,1168371712.0,4385083392.0,25817321472.0,3115267.0,21470774.0
12-04 08:30:38,1.095,1.095,96.799,0.0,0.0,1.011,0.0,0.0,0.0,0.0,2248437760.0,1168371712.0,4386992128.0,25815273472.0,3143724.0,21601925.0
12-04 08:30:39,1.756,1.087,96.070,0.0,0.0,1.087,0.0,0.0,0.0,0.0,2248577024.0,1168371712.0,4388884480.0,25813241856.0,3173639.0,21861539.0
12-04 08:30:40,1.913,1.082,95.591,0.166,0.0,1.248,0.0,12288.0,0.0,2.0,2248458240.0,1168371712.0,4390780928.0,25811464192.0,3104094.0,21482355.0
12-04 08:30:41,2.312,1.239,94.963,0.0,0.0,1.486,0.0,0.0,0.0,0.0,2248101888.0,1168371712.0,4392787968.0,25809813504.0,3146489.0,21694717.0
12-04 08:30:42,1.340,0.921,96.399,0.0,0.0,1.340,0.0,77824.0,0.0,5.0,2248249344.0,1168371712.0,4394672128.0,25807781888.0,3103153.0,21572265.0
12-04 08:30:43,1.672,0.836,96.070,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2247901184.0,1168371712.0,4396544000.0,25806258176.0,3071146.0,21368077.0
12-04 08:30:44,1.665,1.082,95.837,0.0,0.0,1.415,0.0,0.0,0.0,0.0,2247987200.0,1168371712.0,4398489600.0,25804226560.0,3065692.0,21453132.0
12-04 08:30:45,1.435,0.675,97.131,0.0,0.0,0.759,0.0,22573056.0,0.0,29.0,2247655424.0,1168371712.0,4400345088.0,25802702848.0,3089279.0,21572396.0
12-04 08:30:46,1.682,0.757,96.636,0.084,0.0,0.841,0.0,12288.0,0.0,2.0,2247667712.0,1168371712.0,4402253824.0,25800781824.0,3116708.0,21693071.0
12-04 08:30:47,1.256,1.005,96.482,0.0,0.0,1.256,0.0,102400.0,0.0,8.0,2247684096.0,1168371712.0,4404142080.0,25798877184.0,3105048.0,21620196.0
12-04 08:30:48,1.749,1.332,95.670,0.0,0.0,1.249,0.0,77824.0,0.0,7.0,2248355840.0,1168371712.0,4406009856.0,25796337664.0,3095065.0,21636292.0
12-04 08:30:49,2.588,1.085,95.242,0.0,0.0,1.085,0.0,0.0,0.0,0.0,2248974336.0,1168371712.0,4407930880.0,25793798144.0,3082552.0,21579947.0
12-04 08:30:50,1.585,1.001,96.080,0.0,0.0,1.334,0.0,12288.0,0.0,1.0,2248916992.0,1168371712.0,4409765888.0,25792020480.0,3069800.0,21468250.0
12-04 08:30:51,1.177,0.757,96.972,0.0,0.0,1.093,0.0,0.0,0.0,0.0,2248769536.0,1168371712.0,4411707392.0,25790226432.0,3097066.0,21681682.0
12-04 08:30:52,1.667,1.0,95.833,0.167,0.0,1.333,0.0,81920.0,0.0,7.0,2248933376.0,1168371712.0,4413575168.0,25788194816.0,3111520.0,21694067.0
12-04 08:30:53,1.585,1.084,95.997,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2248798208.0,1168371712.0,4415488000.0,25786417152.0,3080815.0,21483248.0
12-04 08:30:54,1.587,1.003,96.241,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2248962048.0,1168371712.0,4417355776.0,25784385536.0,3121445.0,21750693.0
12-04 08:30:55,1.920,0.835,96.077,0.0,0.0,1.169,0.0,20480.0,0.0,1.0,2248679424.0,1168371712.0,4419162112.0,25782861824.0,3052140.0,21294122.0
12-04 08:30:56,1.415,1.415,95.837,0.0,0.0,1.332,0.0,0.0,0.0,0.0,2248998912.0,1168371712.0,4421128192.0,25780576256.0,3111571.0,21741983.0
12-04 08:30:57,2.429,0.503,96.064,0.0,0.0,1.005,0.0,77824.0,0.0,5.0,2248806400.0,1168371712.0,4423098368.0,25778798592.0,3055663.0,21309985.0
12-04 08:30:58,1.429,0.924,96.555,0.168,0.0,0.924,0.0,12288.0,0.0,2.0,2248663040.0,1168371712.0,4425035776.0,25777004544.0,3076696.0,21567316.0
12-04 08:30:59,1.992,1.162,95.519,0.0,0.0,1.328,0.0,0.0,0.0,0.0,2248708096.0,1168371712.0,4426895360.0,25775099904.0,3087811.0,21666162.0
12-04 08:31:00,1.992,1.079,95.436,0.0,0.0,1.494,0.0,0.0,0.0,0.0,2248585216.0,1168371712.0,4428795904.0,25773322240.0,3078737.0,21594745.0
12-04 08:31:01,2.662,1.165,95.008,0.0,0.0,1.165,0.0,0.0,0.0,0.0,2253004800.0,1168371712.0,4430725120.0,25766973440.0,3055074.0,21461612.0
12-04 08:31:02,1.832,0.999,95.837,0.0,0.0,1.332,0.0,77824.0,0.0,5.0,2252804096.0,1168371712.0,4432576512.0,25765322752.0,3128329.0,21849824.0
12-04 08:31:03,1.667,1.083,96.083,0.0,0.0,1.167,0.0,0.0,0.0,0.0,2252787712.0,1168371712.0,4434513920.0,25763401728.0,3112103.0,21622954.0
12-04 08:31:04,1.342,1.174,96.477,0.084,0.0,0.923,0.0,12288.0,0.0,2.0,2252959744.0,1168371712.0,4436373504.0,25761370112.0,3043954.0,21357116.0
12-04 08:31:05,1.669,1.002,96.077,0.0,0.0,1.252,0.0,24576.0,0.0,6.0,2253230080.0,1168371712.0,4438216704.0,25759256576.0,3124883.0,21797690.0
12-04 08:31:06,1.921,0.668,96.241,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2253266944.0,1168371712.0,4440145920.0,25757290496.0,3074808.0,21477747.0
12-04 08:31:07,1.583,0.917,96.0,0.083,0.0,1.417,0.0,77824.0,0.0,5.0,2253139968.0,1168371712.0,4442050560.0,25755512832.0,3125471.0,21687505.0
12-04 08:31:08,1.668,1.418,95.913,0.0,0.0,1.001,0.0,8192.0,0.0,2.0,2253819904.0,1168371712.0,4443951104.0,25752932352.0,3052983.0,21395681.0
12-04 08:31:09,1.993,1.080,95.681,0.0,0.0,1.246,0.0,0.0,0.0,0.0,2253266944.0,1168371712.0,4445765632.0,25751670784.0,3112381.0,21750697.0
12-04 08:31:10,1.663,1.081,95.677,0.083,0.0,1.496,0.0,20480.0,0.0,3.0,2252849152.0,1168371712.0,4447723520.0,25750130688.0,3057652.0,21405646.0
12-04 08:31:11,1.675,0.670,96.482,0.0,0.0,1.173,0.0,0.0,0.0,0.0,2253119488.0,1168371712.0,4449611776.0,25747972096.0,3111866.0,21602994.0
12-04 08:31:12,2.581,0.999,94.754,0.0,0.0,1.665,0.0,73728.0,0.0,5.0,2253414400.0,1168371712.0,4451475456.0,25745813504.0,3121858.0,21613539.0
12-04 08:31:13,2.320,0.911,95.443,0.0,0.0,1.326,0.0,0.0,0.0,0.0,2253930496.0,1168371712.0,4453371904.0,25743400960.0,3100486.0,21747855.0
12-04 08:31:14,1.341,0.922,96.647,0.0,0.0,1.090,0.0,0.0,0.0,0.0,2254573568.0,1168371712.0,4455284736.0,25740845056.0,3037656.0,21339078.0
12-04 08:31:15,1.503,0.918,96.160,0.0,0.0,1.419,0.0,56795136.0,0.0,57.0,2254893056.0,1168371712.0,4457091072.0,25738719232.0,3094227.0,21769418.0
12-04 08:31:16,1.333,1.0,95.833,0.167,0.0,1.667,0.0,12288.0,0.0,2.0,2254159872.0,1168371712.0,4458979328.0,25737564160.0,3122894.0,21442314.0
12-04 08:31:17,1.178,0.926,96.801,0.0,0.0,1.094,0.0,106496.0,0.0,8.0,2254499840.0,1168371712.0,4460924928.0,25735278592.0,3104564.0,21620157.0
12-04 08:31:18,1.749,0.916,95.754,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2254270464.0,1168371712.0,4462804992.0,25733627904.0,3136793.0,21698966.0
12-04 08:31:19,2.244,1.164,95.594,0.0,0.0,0.998,0.0,0.0,0.0,0.0,2254422016.0,1168371712.0,4464685056.0,25731596288.0,3077177.0,21579061.0
12-04 08:31:20,1.094,1.094,96.970,0.0,0.0,0.842,0.0,0.0,0.0,0.0,2254626816.0,1168371712.0,4466528256.0,25729548288.0,3105890.0,21698941.0
12-04 08:31:21,1.509,0.671,96.563,0.0,0.0,1.257,0.0,0.0,0.0,0.0,2254422016.0,1168371712.0,4468510720.0,25727770624.0,3076508.0,21489266.0
12-04 08:31:22,1.509,0.838,96.396,0.168,0.0,1.090,0.0,94208.0,0.0,7.0,2254606336.0,1168371712.0,4470374400.0,25725722624.0,3080007.0,21469710.0
12-04 08:31:23,1.671,0.919,96.241,0.0,0.0,1.170,0.0,8192.0,0.0,1.0,2254585856.0,1168371712.0,4472238080.0,25723879424.0,3051729.0,21235203.0
12-04 08:31:24,2.773,0.588,95.630,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2255081472.0,1168371712.0,4474155008.0,25721466880.0,3151080.0,22135339.0
12-04 08:31:25,1.675,0.921,96.482,0.0,0.0,0.921,0.0,32768.0,0.0,2.0,2255601664.0,1168371712.0,4475981824.0,25719119872.0,3126247.0,21796207.0
12-04 08:31:26,1.429,0.588,96.975,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2255269888.0,1168371712.0,4477947904.0,25717485568.0,3062592.0,21370103.0
12-04 08:31:27,1.826,1.245,95.685,0.0,0.0,1.245,0.0,73728.0,0.0,6.0,2255101952.0,1168371712.0,4479766528.0,25715834880.0,3062623.0,21409092.0
12-04 08:31:28,1.597,0.924,96.471,0.168,0.0,0.840,0.0,24576.0,0.0,3.0,2255958016.0,1168371712.0,4481720320.0,25713025024.0,3095767.0,21732213.0
12-04 08:31:29,1.417,0.917,96.167,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2255925248.0,1168371712.0,4483522560.0,25711255552.0,3042015.0,21349552.0
12-04 08:31:30,1.255,0.837,96.569,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2255839232.0,1168371712.0,4485513216.0,25709350912.0,3041327.0,21348937.0
12-04 08:31:31,1.747,1.331,95.923,0.0,0.0,0.998,0.0,0.0,0.0,0.0,2256117760.0,1168371712.0,4487393280.0,25707192320.0,3162934.0,22090800.0
12-04 08:31:32,1.679,0.504,96.641,0.0,0.0,1.175,0.0,69632.0,0.0,5.0,2255953920.0,1168371712.0,4489207808.0,25705541632.0,3050645.0,21193001.0
12-04 08:31:33,1.907,1.327,95.439,0.0,0.0,1.327,0.0,0.0,0.0,0.0,2256072704.0,1168371712.0,4491137024.0,25703493632.0,3086955.0,21643092.0
12-04 08:31:34,1.585,0.751,96.580,0.167,0.0,0.917,0.0,12288.0,0.0,2.0,2255831040.0,1168371712.0,4493029376.0,25701842944.0,2495680.0,17385746.0
12-04 08:31:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2255720448.0,1168371712.0,4493139968.0,25701842944.0,11997.0,21089.0
12-04 08:31:36,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2255716352.0,1168371712.0,4493144064.0,25701842944.0,18046.0,37039.0
12-04 08:31:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2255712256.0,1168371712.0,4493148160.0,25701842944.0,8823.0,16775.0
12-04 08:31:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2255712256.0,1168371712.0,4493148160.0,25701842944.0,28071.0,37534.0
12-04 08:31:39,0.583,0.167,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2255839232.0,1168371712.0,4493148160.0,25701715968.0,11880.0,22352.0
12-04 08:31:40,0.083,0.083,99.750,0.083,0.0,0.0,0.0,49152.0,0.0,10.0,2256220160.0,1168371712.0,4493148160.0,25701335040.0,10532.0,20246.0
12-04 08:31:41,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2256220160.0,1168371712.0,4493148160.0,25701335040.0,10884.0,20714.0
12-04 08:31:42,1.436,0.507,97.213,0.0,0.0,0.845,0.0,69632.0,0.0,5.0,2256257024.0,1168371712.0,4494127104.0,25700319232.0,2576859.0,17882506.0
12-04 08:31:43,3.088,0.918,94.658,0.0,0.0,1.336,0.0,8192.0,0.0,2.0,2256789504.0,1168371712.0,4496326656.0,25697587200.0,3721561.0,26202793.0
12-04 08:31:44,1.771,0.506,96.543,0.0,0.0,1.180,0.0,0.0,0.0,0.0,2257666048.0,1168371712.0,4498812928.0,25694224384.0,3636582.0,25504774.0
12-04 08:31:45,1.753,1.503,95.576,0.0,0.0,1.169,0.0,44027904.0,0.0,45.0,2257715200.0,1168371712.0,4500967424.0,25692020736.0,3765815.0,26410939.0
12-04 08:31:46,2.167,1.250,95.0,0.167,0.0,1.417,0.0,12288.0,0.0,2.0,2257043456.0,1168371712.0,4503666688.0,25689993216.0,4166910.0,29581324.0
12-04 08:31:47,1.760,1.090,95.893,0.0,0.0,1.257,0.0,102400.0,0.0,8.0,2257526784.0,1168371712.0,4505722880.0,25687453696.0,3776803.0,26494145.0
12-04 08:31:48,1.933,0.924,96.134,0.0,0.0,1.008,0.0,73728.0,0.0,6.0,2258055168.0,1168371712.0,4508250112.0,25684398080.0,3639274.0,25341903.0
12-04 08:31:49,1.765,0.756,96.471,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2257481728.0,1168371712.0,4510371840.0,25682849792.0,3689041.0,26189485.0
12-04 08:31:50,2.174,1.254,95.234,0.0,0.0,1.338,0.0,12288.0,0.0,2.0,2257760256.0,1168371712.0,4512759808.0,25680183296.0,4205392.0,29656912.0
12-04 08:31:51,1.427,1.092,96.054,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2257768448.0,1168371712.0,4515385344.0,25677549568.0,3755593.0,26289041.0
12-04 08:31:52,1.663,1.330,95.179,0.249,0.0,1.579,0.0,65536.0,0.0,5.0,2257313792.0,1168371712.0,4517777408.0,25675612160.0,3687643.0,25734674.0
12-04 08:31:53,2.437,1.008,95.210,0.0,0.0,1.345,0.0,0.0,0.0,0.0,2258460672.0,1168371712.0,4520058880.0,25672183808.0,3805361.0,26596306.0
12-04 08:31:54,1.347,1.010,96.128,0.0,0.0,1.515,0.0,0.0,0.0,0.0,2258493440.0,1168371712.0,4522692608.0,25669517312.0,4126267.0,28978416.0
12-04 08:31:55,0.931,0.931,96.952,0.0,0.0,1.185,0.0,20480.0,0.0,1.0,2258513920.0,1168371712.0,4524703744.0,25667485696.0,3721257.0,26181010.0
12-04 08:31:56,1.832,1.166,95.420,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2258657280.0,1168371712.0,4527132672.0,25664913408.0,3674778.0,25618169.0
12-04 08:31:57,1.838,1.253,95.405,0.0,0.0,1.504,0.0,65536.0,0.0,5.0,2258751488.0,1168371712.0,4529451008.0,25662500864.0,3779714.0,26598332.0
12-04 08:31:58,1.516,0.927,95.872,0.168,0.0,1.516,0.0,20480.0,0.0,3.0,2258337792.0,1168371712.0,4531703808.0,25660661760.0,4106620.0,28916185.0
12-04 08:31:59,1.921,0.919,95.656,0.0,0.0,1.504,0.0,0.0,0.0,0.0,2258526208.0,1168371712.0,4534120448.0,25658056704.0,3825743.0,26905946.0
12-04 08:32:00,1.669,1.002,95.743,0.0,0.0,1.586,0.0,12288.0,0.0,1.0,2258587648.0,1168371712.0,4536471552.0,25655644160.0,3535195.0,24842490.0
12-04 08:32:01,1.682,1.009,96.299,0.0,0.0,1.009,0.0,0.0,0.0,0.0,2258624512.0,1168371712.0,4538720256.0,25653358592.0,3792593.0,26939981.0
12-04 08:32:02,1.679,1.175,95.802,0.0,0.0,1.343,0.0,73728.0,0.0,6.0,2258489344.0,1168371712.0,4541140992.0,25651073024.0,3849128.0,26919934.0
12-04 08:32:03,2.766,1.174,94.719,0.168,0.0,1.174,0.0,24576.0,0.0,3.0,2259566592.0,1168371712.0,4543475712.0,25647661056.0,3790041.0,26684864.0
12-04 08:32:04,1.997,1.331,95.175,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2259656704.0,1168371712.0,4546052096.0,25644994560.0,3924566.0,27670551.0
12-04 08:32:05,1.264,1.011,96.377,0.0,0.0,1.348,0.0,0.0,0.0,0.0,2259492864.0,1168371712.0,4548280320.0,25642930176.0,3760461.0,26451711.0
12-04 08:32:06,1.589,1.421,95.485,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2260553728.0,1168371712.0,4550606848.0,25639542784.0,4054126.0,28776405.0
12-04 08:32:07,1.594,1.091,95.973,0.0,0.0,1.342,0.0,65536.0,0.0,5.0,2259984384.0,1168371712.0,4553060352.0,25637658624.0,3754282.0,26388986.0
12-04 08:32:08,1.594,1.258,96.141,0.0,0.0,1.007,0.0,0.0,0.0,0.0,2261004288.0,1168371712.0,4555509760.0,25634189312.0,3634222.0,25685768.0
12-04 08:32:09,1.591,0.921,95.896,0.084,0.0,1.508,0.0,12288.0,0.0,2.0,2260738048.0,1168371712.0,4557750272.0,25632215040.0,3708823.0,26144554.0
12-04 08:32:10,1.853,1.095,96.125,0.0,0.0,0.927,0.0,0.0,0.0,0.0,2260918272.0,1168371712.0,4559982592.0,25629802496.0,4145620.0,29404949.0
12-04 08:32:11,1.185,0.847,96.867,0.0,0.0,1.101,0.0,0.0,0.0,0.0,2260881408.0,1168371712.0,4562575360.0,25627246592.0,3730993.0,26187884.0
12-04 08:32:12,1.514,0.757,96.299,0.0,0.0,1.430,0.0,77824.0,0.0,5.0,2260824064.0,1168371712.0,4564934656.0,25624944640.0,3716237.0,25966095.0
12-04 08:32:13,3.005,1.002,94.574,0.0,0.0,1.419,0.0,0.0,0.0,0.0,2261786624.0,1168371712.0,4567146496.0,25621770240.0,3755103.0,26388207.0
12-04 08:32:14,1.910,1.246,94.850,0.0,0.0,1.993,0.0,0.0,0.0,0.0,2261716992.0,1168371712.0,4569501696.0,25619484672.0,4086867.0,29046950.0
12-04 08:32:15,1.678,1.007,95.721,0.168,0.0,1.426,0.0,68022272.0,0.0,76.0,2261794816.0,1168371712.0,4571963392.0,25616945152.0,3719919.0,26244913.0
12-04 08:32:16,1.430,0.757,96.552,0.0,0.0,1.262,0.0,3190784.0,0.0,5.0,2261520384.0,1168371712.0,4574363648.0,25614819328.0,3524002.0,24926902.0
12-04 08:32:17,2.078,1.413,95.012,0.0,0.0,1.496,0.0,98304.0,0.0,8.0,2262056960.0,1168371712.0,4576636928.0,25612009472.0,3800903.0,26513912.0
12-04 08:32:18,1.835,1.418,95.413,0.0,0.0,1.334,0.0,8192.0,0.0,2.0,2261823488.0,1168371712.0,4578934784.0,25609945088.0,3882452.0,27367265.0
12-04 08:32:19,2.168,1.168,95.329,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2261766144.0,1168371712.0,4581388288.0,25607548928.0,3956778.0,28421145.0
12-04 08:32:20,2.161,1.330,95.012,0.0,0.0,1.496,0.0,0.0,0.0,0.0,2261458944.0,1168371712.0,4583903232.0,25605341184.0,3694916.0,25960464.0
12-04 08:32:21,1.926,1.005,95.561,0.168,0.0,1.340,0.0,12288.0,0.0,2.0,2261733376.0,1168371712.0,4586168320.0,25602801664.0,3842629.0,26799814.0
12-04 08:32:22,1.760,1.257,95.641,0.0,0.0,1.341,0.0,77824.0,0.0,5.0,2261843968.0,1168371712.0,4588470272.0,25600389120.0,4097024.0,28909959.0
12-04 08:32:23,3.088,1.586,94.324,0.0,0.0,1.002,0.0,0.0,0.0,0.0,2262241280.0,1168371712.0,4590960640.0,25597501440.0,3736735.0,26128593.0
12-04 08:32:24,1.262,0.841,96.384,0.0,0.0,1.514,0.0,0.0,0.0,0.0,2262134784.0,1168371712.0,4593401856.0,25595166720.0,3656818.0,25815863.0
12-04 08:32:25,1.591,1.340,95.729,0.0,0.0,1.340,0.0,28672.0,0.0,2.0,2262192128.0,1168371712.0,4595630080.0,25592881152.0,3758118.0,26436487.0
12-04 08:32:26,1.923,0.920,95.485,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2262290432.0,1168371712.0,4597911552.0,25590501376.0,4107659.0,29199900.0
12-04 08:32:27,1.917,1.083,95.083,0.167,0.0,1.750,0.0,86016.0,0.0,7.0,2262355968.0,1168371712.0,4600434688.0,25587912704.0,3741989.0,26231549.0
12-04 08:32:28,1.346,1.177,96.552,0.0,0.0,0.925,0.0,0.0,0.0,0.0,2263724032.0,1168371712.0,4602753024.0,25584226304.0,3663392.0,25776218.0
12-04 08:32:29,1.427,1.092,96.222,0.0,0.0,1.259,0.0,0.0,0.0,0.0,2263552000.0,1168371712.0,4605079552.0,25582071808.0,3654067.0,25931861.0
12-04 08:32:30,1.756,0.836,95.569,0.0,0.0,1.839,0.0,0.0,0.0,0.0,2263494656.0,1168371712.0,4607389696.0,25579819008.0,3929363.0,27706247.0
12-04 08:32:31,1.431,1.010,96.296,0.0,0.0,1.263,0.0,0.0,0.0,0.0,2263674880.0,1168371712.0,4609748992.0,25577279488.0,3892408.0,27735159.0
12-04 08:32:32,2.843,1.087,94.732,0.0,0.0,1.338,0.0,65536.0,0.0,5.0,2263793664.0,1168371712.0,4612112384.0,25574797312.0,3759314.0,26468335.0
12-04 08:32:33,2.320,1.243,94.698,0.083,0.0,1.657,0.0,20480.0,0.0,3.0,2264489984.0,1168371712.0,4614520832.0,25571692544.0,3728438.0,25990203.0
12-04 08:32:34,1.423,1.339,95.900,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2264576000.0,1168371712.0,4616880128.0,25569247232.0,3735932.0,26337092.0
12-04 08:32:35,1.435,0.928,96.624,0.0,0.0,1.013,0.0,16384.0,0.0,1.0,2264494080.0,1168371712.0,4619280384.0,25566928896.0,3912747.0,27534878.0
12-04 08:32:36,1.841,1.255,95.900,0.0,0.0,1.004,0.0,0.0,0.0,0.0,2264571904.0,1168371712.0,4621582336.0,25564549120.0,3873541.0,27381340.0
12-04 08:32:37,1.261,0.924,96.134,0.0,0.0,1.681,0.0,73728.0,0.0,6.0,2264858624.0,1168371712.0,4623978496.0,25561866240.0,3774653.0,26587077.0
12-04 08:32:38,1.510,1.258,95.805,0.168,0.0,1.258,0.0,24576.0,0.0,3.0,2265227264.0,1168371712.0,4626722816.0,25558753280.0,4114134.0,28992378.0
12-04 08:32:39,1.589,1.421,95.485,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2264866816.0,1168371712.0,4628762624.0,25557073920.0,3758426.0,26415447.0
12-04 08:32:40,1.917,1.0,95.667,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2264858624.0,1168371712.0,4631199744.0,25554644992.0,3586978.0,25366222.0
12-04 08:32:41,1.679,0.840,96.138,0.0,0.0,1.343,0.0,0.0,0.0,0.0,2264600576.0,1168371712.0,4633395200.0,25552707584.0,3815674.0,26720518.0
12-04 08:32:42,0.838,0.503,98.325,0.0,0.0,0.335,0.0,65536.0,0.0,5.0,2265092096.0,1168371712.0,4635062272.0,25550548992.0,1651788.0,11602229.0
12-04 08:32:43,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2265092096.0,1168371712.0,4635062272.0,25550548992.0,11256.0,21660.0
12-04 08:32:44,0.250,0.166,99.418,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2265092096.0,1168371712.0,4635062272.0,25550548992.0,19831.0,39759.0
12-04 08:32:45,0.167,0.333,99.500,0.0,0.0,0.0,0.0,52506624.0,0.0,50.0,2265092096.0,1168371712.0,4635062272.0,25550548992.0,10290.0,19519.0
12-04 08:32:46,0.0,0.167,99.750,0.0,0.0,0.083,0.0,10371072.0,0.0,12.0,2265083904.0,1168371712.0,4635062272.0,25550557184.0,10270.0,19275.0
12-04 08:32:47,0.0,0.084,99.833,0.084,0.0,0.0,0.0,81920.0,0.0,5.0,2265083904.0,1168371712.0,4635062272.0,25550557184.0,11322.0,21726.0
12-04 08:32:48,0.333,0.083,99.583,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2265976832.0,1168371712.0,4635066368.0,25549660160.0,12418.0,22193.0
12-04 08:32:49,0.334,0.417,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2265976832.0,1168371712.0,4635066368.0,25549660160.0,397067.0,2723356.0
12-04 08:32:50,3.411,1.414,93.760,0.0,0.0,1.414,0.0,45056.0,0.0,9.0,2265878528.0,1168371712.0,4637188096.0,25547636736.0,3819762.0,26656050.0
12-04 08:32:51,1.926,1.256,94.807,0.0,0.0,2.010,0.0,0.0,0.0,0.0,2266234880.0,1168371712.0,4639707136.0,25544761344.0,5159328.0,36871918.0
12-04 08:32:52,2.080,1.165,95.424,0.0,0.0,1.331,0.0,49152.0,0.0,3.0,2265923584.0,1168371712.0,4642779136.0,25542000640.0,3909933.0,28317173.0
12-04 08:32:53,1.750,1.250,95.083,0.0,0.0,1.917,0.0,8192.0,0.0,2.0,2266378240.0,1168371712.0,4645314560.0,25539010560.0,4627418.0,33653918.0
12-04 08:32:54,2.168,1.168,95.329,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2266329088.0,1168371712.0,4648501248.0,25535873024.0,4175301.0,30019557.0
12-04 08:32:55,1.849,1.176,95.546,0.0,0.0,1.429,0.0,20480.0,0.0,1.0,2266292224.0,1168371712.0,4650934272.0,25533476864.0,4812400.0,34733776.0
12-04 08:32:56,1.426,1.342,96.141,0.168,0.0,0.923,0.0,12288.0,0.0,2.0,2266398720.0,1168371712.0,4654223360.0,25530081280.0,3940285.0,28372185.0
12-04 08:32:57,2.277,1.012,95.363,0.0,0.0,1.349,0.0,65536.0,0.0,5.0,2266800128.0,1168371712.0,4656844800.0,25527058432.0,5216478.0,37665580.0
12-04 08:32:58,2.764,1.256,94.640,0.0,0.0,1.340,0.0,0.0,0.0,0.0,2266644480.0,1168371712.0,4659953664.0,25524105216.0,4106084.0,29154393.0
12-04 08:32:59,1.915,1.582,94.921,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2267885568.0,1168371712.0,4662353920.0,25520463872.0,4508402.0,32533913.0
12-04 08:33:00,2.007,1.171,95.401,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2267353088.0,1168371712.0,4665524224.0,25517826048.0,4296563.0,30574912.0
12-04 08:33:01,1.920,1.336,95.075,0.0,0.0,1.669,0.0,0.0,0.0,0.0,2267246592.0,1168371712.0,4668137472.0,25515319296.0,4573744.0,32757647.0
12-04 08:33:02,2.427,1.088,95.063,0.167,0.0,1.255,0.0,77824.0,0.0,7.0,2267684864.0,1168371712.0,4670947328.0,25512071168.0,4575478.0,32758806.0
12-04 08:33:03,1.435,1.013,96.371,0.0,0.0,1.181,0.0,0.0,0.0,0.0,2267406336.0,1168371712.0,4673818624.0,25509478400.0,4192481.0,29991323.0
12-04 08:33:04,1.765,1.092,95.882,0.0,0.0,1.261,0.0,0.0,0.0,0.0,2267459584.0,1168371712.0,4676587520.0,25506656256.0,4504781.0,32448716.0
12-04 08:33:05,2.087,1.669,95.075,0.0,0.0,1.169,0.0,8192.0,0.0,1.0,2267213824.0,1168371712.0,4679438336.0,25504051200.0,4334143.0,30647270.0
12-04 08:33:06,2.178,1.256,94.807,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2267521024.0,1168371712.0,4682354688.0,25500827648.0,4747872.0,33610627.0
12-04 08:33:07,3.402,1.743,93.195,0.0,0.0,1.660,0.0,90112.0,0.0,6.0,2267873280.0,1168371712.0,4685066240.0,25497763840.0,4659206.0,33040230.0
12-04 08:33:08,2.256,1.086,94.987,0.167,0.0,1.504,0.0,20480.0,0.0,3.0,2268758016.0,1168371712.0,4687937536.0,25494007808.0,4192201.0,29665994.0
12-04 08:33:09,2.341,1.505,94.732,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2268868608.0,1168371712.0,4690706432.0,25491128320.0,4837669.0,34436478.0
12-04 08:33:10,2.331,1.166,94.921,0.0,0.0,1.582,0.0,12288.0,0.0,1.0,2269134848.0,1168371712.0,4693479424.0,25488089088.0,4411324.0,31774702.0
12-04 08:33:11,2.331,1.166,94.754,0.0,0.0,1.749,0.0,0.0,0.0,0.0,2268995584.0,1168371712.0,4696436736.0,25485271040.0,4471657.0,31494510.0
12-04 08:33:12,2.007,1.421,94.983,0.0,0.0,1.589,0.0,73728.0,0.0,6.0,2269462528.0,1168371712.0,4699242496.0,25481998336.0,4804018.0,34184767.0
12-04 08:33:13,1.921,1.253,95.238,0.167,0.0,1.420,0.0,24576.0,0.0,3.0,2269245440.0,1168371712.0,4702121984.0,25479335936.0,4129205.0,29081090.0
12-04 08:33:14,1.997,1.498,94.592,0.0,0.0,1.913,0.0,0.0,0.0,0.0,2268782592.0,1168371712.0,4705058816.0,25476861952.0,4527067.0,32331788.0
12-04 08:33:15,1.685,0.927,95.872,0.0,0.0,1.516,0.0,0.0,0.0,0.0,2269724672.0,1168371712.0,4707586048.0,25473392640.0,4685827.0,33613289.0
12-04 08:33:16,3.437,0.922,94.384,0.0,0.0,1.257,0.0,0.0,0.0,0.0,2270179328.0,1168371712.0,4710600704.0,25469923328.0,4462075.0,32216971.0
12-04 08:33:17,1.676,1.341,95.557,0.0,0.0,1.425,0.0,65536.0,0.0,5.0,2269900800.0,1168371712.0,4713418752.0,25467383808.0,4416442.0,31847782.0
12-04 08:33:18,2.248,0.999,94.754,0.0,0.0,1.998,0.0,0.0,0.0,0.0,2269806592.0,1168371712.0,4716101632.0,25464795136.0,4601930.0,33193889.0
12-04 08:33:19,1.832,1.582,94.838,0.167,0.0,1.582,0.0,12288.0,0.0,2.0,2269663232.0,1168371712.0,4719038464.0,25462001664.0,4136990.0,29519882.0
12-04 08:33:20,2.333,1.333,94.667,0.0,0.0,1.667,0.0,41123840.0,0.0,39.0,2269503488.0,1168371712.0,4722036736.0,25459163136.0,4740576.0,34174819.0
12-04 08:33:21,1.847,1.259,95.130,0.0,0.0,1.763,0.0,46333952.0,0.0,47.0,2270093312.0,1168371712.0,4725219328.0,25455390720.0,4979625.0,35619297.0
12-04 08:33:22,1.830,1.331,95.258,0.0,0.0,1.581,0.0,114688.0,0.0,8.0,2269917184.0,1168371712.0,4727832576.0,25452953600.0,4016032.0,29072447.0
12-04 08:33:23,2.172,1.170,94.820,0.0,0.0,1.838,0.0,0.0,0.0,0.0,2270363648.0,1168371712.0,4730372096.0,25449967616.0,4918030.0,35387182.0
12-04 08:33:24,3.177,1.087,94.649,0.0,0.0,1.087,0.0,0.0,0.0,0.0,2281857024.0,1168371712.0,4733575168.0,25435271168.0,3955113.0,28444137.0
12-04 08:33:25,2.172,1.504,94.653,0.084,0.0,1.587,0.0,73728.0,0.0,12.0,2282119168.0,1168371712.0,4735963136.0,25432621056.0,4869327.0,35072528.0
12-04 08:33:26,1.918,1.501,95.163,0.0,0.0,1.418,0.0,0.0,0.0,0.0,2282151936.0,1168371712.0,4738977792.0,25429573632.0,4196994.0,29732057.0
12-04 08:33:27,2.486,1.574,94.035,0.0,0.0,1.906,0.0,65536.0,0.0,5.0,2282307584.0,1168371712.0,4741758976.0,25426636800.0,4594944.0,32526174.0
12-04 08:33:28,2.258,1.254,95.067,0.0,0.0,1.421,0.0,8192.0,0.0,2.0,2282631168.0,1168371712.0,4744671232.0,25423400960.0,4443188.0,31459443.0
12-04 08:33:29,2.0,1.250,95.0,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2282872832.0,1168371712.0,4747415552.0,25420414976.0,4412255.0,31646599.0
12-04 08:33:30,2.083,1.167,95.333,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2282991616.0,1168371712.0,4750487552.0,25417224192.0,4342648.0,31312964.0
12-04 08:33:31,1.595,1.175,95.214,0.252,0.0,1.763,0.0,12288.0,0.0,2.0,2283413504.0,1168371712.0,4753408000.0,25413881856.0,4912457.0,34468440.0
12-04 08:33:32,2.163,1.248,94.925,0.0,0.0,1.664,0.0,73728.0,0.0,5.0,2282807296.0,1168371712.0,4756037632.0,25411858432.0,3931461.0,28271505.0
12-04 08:33:33,2.521,1.261,94.706,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2287685632.0,1168371712.0,4758847488.0,25404170240.0,4873548.0,35375610.0
12-04 08:33:34,1.844,1.090,95.641,0.0,0.0,1.425,0.0,0.0,0.0,0.0,2287271936.0,1168371712.0,4761747456.0,25401683968.0,4280304.0,30151572.0
12-04 08:33:35,2.161,1.496,94.514,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2287517696.0,1168371712.0,4764676096.0,25398509568.0,4661286.0,33473772.0
12-04 08:33:36,1.990,1.658,94.362,0.0,0.0,1.990,0.0,0.0,0.0,0.0,2288058368.0,1168371712.0,4767346688.0,25395298304.0,4524807.0,32060783.0
12-04 08:33:37,1.506,1.172,95.397,0.084,0.0,1.841,0.0,90112.0,0.0,7.0,2287816704.0,1168371712.0,4770344960.0,25392541696.0,4330843.0,30730678.0
12-04 08:33:38,2.165,1.832,94.421,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2288365568.0,1168371712.0,4773019648.0,25389318144.0,4798328.0,34102947.0
12-04 08:33:39,1.668,1.418,95.079,0.0,0.0,1.835,0.0,0.0,0.0,0.0,2287763456.0,1168371712.0,4775747584.0,25387192320.0,4364449.0,31018065.0
12-04 08:33:40,2.341,0.753,95.401,0.0,0.0,1.505,0.0,8192.0,0.0,1.0,2288017408.0,1168371712.0,4778795008.0,25383890944.0,4301110.0,30663522.0
12-04 08:33:41,2.492,1.495,94.186,0.0,0.0,1.827,0.0,0.0,0.0,0.0,2288295936.0,1168371712.0,4781314048.0,25381093376.0,4849340.0,34512549.0
12-04 08:33:42,2.113,0.761,95.943,0.0,0.0,1.183,0.0,77824.0,0.0,6.0,2290462720.0,1168371712.0,4784238592.0,25376002048.0,4143870.0,29316684.0
12-04 08:33:43,2.261,1.340,94.807,0.084,0.0,1.508,0.0,20480.0,0.0,3.0,2290753536.0,1168371712.0,4786913280.0,25373036544.0,4852905.0,34472633.0
12-04 08:33:44,2.002,1.251,94.579,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2290761728.0,1168371712.0,4789841920.0,25370099712.0,4726219.0,33533598.0
12-04 08:33:45,2.243,1.495,94.767,0.0,0.0,1.495,0.0,12288.0,0.0,1.0,2290642944.0,1168371712.0,4792868864.0,25367191552.0,4138864.0,29224894.0
12-04 08:33:46,1.759,1.173,95.226,0.0,0.0,1.843,0.0,0.0,0.0,0.0,2291314688.0,1168371712.0,4795604992.0,25363783680.0,4722131.0,34018305.0
12-04 08:33:47,1.765,1.429,95.462,0.0,0.0,1.345,0.0,73728.0,0.0,6.0,2291777536.0,1168371712.0,4798423040.0,25360502784.0,4557796.0,32297216.0
12-04 08:33:48,1.771,1.180,95.868,0.0,0.0,1.180,0.0,53248.0,0.0,4.0,2291372032.0,1168371712.0,4801433600.0,25357897728.0,4439076.0,31712269.0
12-04 08:33:49,2.080,1.331,94.343,0.250,0.0,1.997,0.0,24576.0,0.0,3.0,2291699712.0,1168371712.0,4804247552.0,25354756096.0,4604056.0,32902675.0
12-04 08:33:50,0.250,0.167,99.417,0.0,0.0,0.167,0.0,26165248.0,0.0,25.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,317616.0,2387998.0
12-04 08:33:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,56524800.0,0.0,56.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,10214.0,19502.0
12-04 08:33:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,18523.0,36450.0
12-04 08:33:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,10768.0,20647.0
12-04 08:33:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,10803.0,20452.0
12-04 08:33:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,10573.0,19842.0
12-04 08:33:56,0.249,0.249,99.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,13147.0,24966.0
12-04 08:33:57,1.003,0.669,97.575,0.0,0.0,0.753,0.0,65536.0,0.0,5.0,2291470336.0,1168371712.0,4805677056.0,25353555968.0,1828271.0,12790054.0
12-04 08:33:58,2.922,1.169,94.574,0.0,0.0,1.336,0.0,0.0,0.0,0.0,2293366784.0,1168371712.0,4807925760.0,25349410816.0,4177210.0,29405944.0
12-04 08:33:59,2.328,1.164,95.096,0.0,0.0,1.413,0.0,0.0,0.0,0.0,2292887552.0,1168371712.0,4811096064.0,25346719744.0,4310745.0,31535336.0
12-04 08:34:00,2.256,1.337,94.486,0.0,0.0,1.921,0.0,40960.0,0.0,8.0,2293587968.0,1168371712.0,4814053376.0,25343062016.0,5304981.0,38145783.0
12-04 08:34:01,2.005,1.253,95.155,0.167,0.0,1.420,0.0,12288.0,0.0,2.0,2293248000.0,1168371712.0,4817358848.0,25340096512.0,4470775.0,32364724.0
12-04 08:34:02,2.500,1.417,94.333,0.0,0.0,1.750,0.0,65536.0,0.0,5.0,2293415936.0,1168371712.0,4820238336.0,25337049088.0,5025086.0,36069895.0
12-04 08:34:03,1.350,0.928,96.540,0.0,0.0,1.181,0.0,8192.0,0.0,2.0,2293485568.0,1168371712.0,4823339008.0,25333878784.0,4486214.0,32747124.0
12-04 08:34:04,2.087,1.586,94.574,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2293604352.0,1168371712.0,4826370048.0,25330728960.0,5233686.0,37685293.0
12-04 08:34:05,1.915,1.166,95.337,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2293858304.0,1168371712.0,4829732864.0,25327112192.0,4236014.0,30845247.0
12-04 08:34:06,2.460,1.018,95.165,0.0,0.0,1.357,0.0,0.0,0.0,0.0,2295959552.0,1168371712.0,4832440320.0,25322303488.0,5533868.0,40450928.0
12-04 08:34:07,1.333,0.667,97.0,0.167,0.0,0.833,0.0,77824.0,0.0,7.0,2294972416.0,1168371712.0,4835348480.0,25320382464.0,2470313.0,17491955.0
12-04 08:34:08,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2295234560.0,1168371712.0,4835348480.0,25320120320.0,35740.0,52651.0
12-04 08:34:09,1.423,0.837,96.653,0.0,0.0,1.088,0.0,0.0,0.0,0.0,2295136256.0,1168371712.0,4835819520.0,25319747584.0,2164282.0,15059722.0
12-04 08:34:10,2.607,1.598,93.692,0.0,0.0,2.103,0.0,0.0,0.0,0.0,2294374400.0,1168371712.0,4842328064.0,25314000896.0,9359539.0,69407372.0
12-04 08:34:11,2.183,1.763,94.626,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2295476224.0,1168371712.0,4846501888.0,25308725248.0,6815451.0,54959401.0
12-04 08:34:12,1.756,0.920,95.903,0.0,0.0,1.421,0.0,65536.0,0.0,5.0,2294853632.0,1168371712.0,4850642944.0,25305206784.0,4901702.0,36934791.0
12-04 08:34:13,2.900,1.906,93.206,0.083,0.0,1.906,0.0,12288.0,0.0,2.0,2295189504.0,1168371712.0,4853755904.0,25301757952.0,5818408.0,42167056.0
12-04 08:34:14,2.179,1.090,94.887,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2295463936.0,1168371712.0,4857069568.0,25298169856.0,4914066.0,35065095.0
12-04 08:34:15,2.097,1.174,95.218,0.0,0.0,1.510,0.0,8192.0,0.0,1.0,2295197696.0,1168371712.0,4860088320.0,25295417344.0,4913551.0,35012997.0
12-04 08:34:16,2.435,1.008,94.710,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2296602624.0,1168371712.0,4863209472.0,25290891264.0,5104930.0,36163520.0
12-04 08:34:17,2.248,1.332,94.671,0.0,0.0,1.749,0.0,90112.0,0.0,6.0,2296635392.0,1168371712.0,4866224128.0,25287843840.0,4649799.0,33237902.0
12-04 08:34:18,1.926,1.424,95.142,0.0,0.0,1.508,0.0,8192.0,0.0,1.0,2296446976.0,1168371712.0,4869148672.0,25285107712.0,4951105.0,35610359.0
12-04 08:34:19,1.756,1.923,94.482,0.167,0.0,1.672,0.0,24576.0,0.0,3.0,2296389632.0,1168371712.0,4872470528.0,25281843200.0,4806570.0,34311661.0
12-04 08:34:20,2.328,1.496,94.431,0.0,0.0,1.746,0.0,12288.0,0.0,1.0,2296659968.0,1168371712.0,4875390976.0,25278652416.0,4607691.0,32753352.0
12-04 08:34:21,2.415,1.415,94.505,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2297618432.0,1168371712.0,4878393344.0,25274691584.0,5088887.0,36166759.0
12-04 08:34:22,1.931,0.756,95.802,0.0,0.0,1.511,0.0,73728.0,0.0,6.0,2297319424.0,1168371712.0,4881412096.0,25271971840.0,4394844.0,31282203.0
12-04 08:34:23,2.003,1.503,94.658,0.0,0.0,1.836,0.0,0.0,0.0,0.0,2297118720.0,1168371712.0,4884344832.0,25269239808.0,4969611.0,34991944.0
12-04 08:34:24,2.347,1.257,95.390,0.0,0.0,1.006,0.0,0.0,0.0,0.0,2297860096.0,1168371712.0,4886462464.0,25266380800.0,4273931.0,30680084.0
12-04 08:34:25,2.181,1.342,94.799,0.168,0.0,1.510,0.0,10735616.0,0.0,12.0,2298302464.0,1168371712.0,4890746880.0,25261654016.0,5556233.0,39848107.0
12-04 08:34:26,2.176,1.339,94.812,0.0,0.0,1.674,0.0,75145216.0,0.0,76.0,2298867712.0,1168371712.0,4893577216.0,25258258432.0,5067318.0,36802345.0
12-04 08:34:27,1.928,1.090,95.054,0.0,0.0,1.928,0.0,102400.0,0.0,8.0,2298605568.0,1168371712.0,4896944128.0,25255153664.0,4954948.0,34851833.0
12-04 08:34:28,2.594,1.506,94.477,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2299060224.0,1168371712.0,4899897344.0,25251745792.0,5061927.0,35958524.0
12-04 08:34:29,2.250,1.333,95.0,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2298720256.0,1168371712.0,4903084032.0,25248899072.0,4414549.0,31451577.0
12-04 08:34:30,2.581,1.582,93.922,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2298638336.0,1168371712.0,4905959424.0,25246105600.0,5236580.0,37070651.0
12-04 08:34:31,2.089,1.337,94.403,0.167,0.0,2.005,0.0,12288.0,0.0,2.0,2298810368.0,1168371712.0,4909056000.0,25242836992.0,4991938.0,35685183.0
12-04 08:34:32,2.277,1.012,95.194,0.0,0.0,1.518,0.0,65536.0,0.0,5.0,2299547648.0,1168371712.0,4912103424.0,25239052288.0,4842818.0,34495292.0
12-04 08:34:33,2.163,1.498,94.260,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2299486208.0,1168371712.0,4915593216.0,25235623936.0,5074071.0,36097477.0
12-04 08:34:34,2.174,1.171,95.067,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2299711488.0,1168371712.0,4918378496.0,25232613376.0,4571977.0,32291130.0
12-04 08:34:35,2.333,1.417,94.250,0.0,0.0,2.0,0.0,36864.0,0.0,7.0,2299785216.0,1168371712.0,4921368576.0,25229549568.0,5221955.0,37680869.0
12-04 08:34:36,1.674,1.506,95.649,0.0,0.0,1.172,0.0,0.0,0.0,0.0,2299150336.0,1168371712.0,4924444672.0,25227108352.0,4448072.0,31506754.0
12-04 08:34:37,3.135,1.403,93.069,0.083,0.0,2.310,0.0,90112.0,0.0,7.0,2299891712.0,1168371712.0,4927467520.0,25223344128.0,5118656.0,36244708.0
12-04 08:34:38,2.015,1.175,95.298,0.0,0.0,1.511,0.0,8192.0,0.0,2.0,2299392000.0,1168371712.0,4930506752.0,25220804608.0,4659069.0,32836432.0
12-04 08:34:39,2.496,1.830,93.677,0.0,0.0,1.997,0.0,0.0,0.0,0.0,2299904000.0,1168371712.0,4933648384.0,25217150976.0,5536064.0,38844557.0
12-04 08:34:40,2.425,1.171,94.565,0.0,0.0,1.839,0.0,0.0,0.0,0.0,2300952576.0,1168371712.0,4936568832.0,25213181952.0,4617751.0,33168333.0
12-04 08:34:41,1.595,1.511,95.634,0.0,0.0,1.259,0.0,0.0,0.0,0.0,2300628992.0,1168371712.0,4939984896.0,25210089472.0,4641663.0,32836038.0
12-04 08:34:42,2.573,1.660,93.942,0.0,0.0,1.826,0.0,65536.0,0.0,5.0,2300809216.0,1168371712.0,4942843904.0,25207050240.0,5249929.0,37436559.0
12-04 08:34:43,2.256,1.170,94.737,0.167,0.0,1.671,0.0,12288.0,0.0,2.0,2300493824.0,1168371712.0,4946137088.0,25204072448.0,4626733.0,32951936.0
12-04 08:34:44,2.012,1.257,94.887,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2301485056.0,1168371712.0,4948975616.0,25200242688.0,5297239.0,38208880.0
12-04 08:34:45,1.841,1.339,95.230,0.0,0.0,1.590,0.0,0.0,0.0,0.0,2301513728.0,1168371712.0,4952211456.0,25196978176.0,4512275.0,31829702.0
12-04 08:34:46,1.847,1.092,95.214,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2302443520.0,1168371712.0,4955062272.0,25193197568.0,5169255.0,37346830.0
12-04 08:34:47,2.076,1.578,94.934,0.0,0.0,1.412,0.0,65536.0,0.0,5.0,2301898752.0,1168371712.0,4958429184.0,25190375424.0,4138314.0,29075925.0
12-04 08:34:48,2.092,1.255,94.979,0.0,0.0,1.674,0.0,73728.0,0.0,6.0,2302722048.0,1168371712.0,4961226752.0,25186754560.0,4574722.0,32698502.0
12-04 08:34:49,2.845,1.339,93.891,0.084,0.0,1.841,0.0,12288.0,0.0,2.0,2303348736.0,1168371712.0,4964532224.0,25182822400.0,5752146.0,41591607.0
12-04 08:34:50,1.598,1.177,95.879,0.0,0.0,1.346,0.0,0.0,0.0,0.0,2303188992.0,1168371712.0,4967727104.0,25179787264.0,4654589.0,33399749.0
12-04 08:34:51,2.496,1.581,94.176,0.0,0.0,1.747,0.0,12288.0,0.0,1.0,2303221760.0,1168371712.0,4970741760.0,25176739840.0,4948786.0,35033976.0
12-04 08:34:52,2.333,1.583,94.250,0.0,0.0,1.833,0.0,61440.0,0.0,3.0,2303451136.0,1168371712.0,4973723648.0,25173528576.0,5040547.0,35662609.0
12-04 08:34:53,2.089,1.337,94.737,0.0,0.0,1.838,0.0,8192.0,0.0,1.0,2303352832.0,1168371712.0,4976799744.0,25170550784.0,4904080.0,34875349.0
12-04 08:34:54,2.080,1.664,94.592,0.0,0.0,1.664,0.0,0.0,0.0,0.0,2303209472.0,1168371712.0,4979945472.0,25167548416.0,4745208.0,33588134.0
12-04 08:34:55,1.938,0.927,95.029,0.253,0.0,1.853,0.0,24576.0,0.0,3.0,2304258048.0,1168371712.0,4982902784.0,25163542528.0,5140868.0,36629101.0
12-04 08:34:56,1.599,1.263,95.623,0.0,0.0,1.515,0.0,92860416.0,0.0,94.0,2303746048.0,1168371712.0,4986138624.0,25160818688.0,4645698.0,32648746.0
12-04 08:34:57,2.258,1.338,94.565,0.0,0.0,1.839,0.0,118784.0,0.0,9.0,2304299008.0,1168371712.0,4989140992.0,25157263360.0,4984855.0,35877934.0
12-04 08:34:58,1.846,1.091,95.050,0.0,0.0,2.013,0.0,0.0,0.0,0.0,2304782336.0,1168371712.0,4992249856.0,25153671168.0,4899835.0,34750769.0
12-04 08:34:59,1.841,1.255,94.979,0.0,0.0,1.925,0.0,0.0,0.0,0.0,2304856064.0,1168371712.0,4995317760.0,25150529536.0,5021507.0,35691957.0
12-04 08:35:00,2.174,1.505,94.900,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2304434176.0,1168371712.0,4998402048.0,25147867136.0,4824338.0,34661382.0
12-04 08:35:01,2.020,1.178,95.118,0.168,0.0,1.515,0.0,12288.0,0.0,2.0,2304925696.0,1168371712.0,5001441280.0,25144336384.0,5040346.0,36093893.0
12-04 08:35:02,2.170,1.085,95.075,0.0,0.0,1.669,0.0,102400.0,0.0,5.0,2305200128.0,1168371712.0,5004619776.0,25140883456.0,4462753.0,31734033.0
12-04 08:35:03,2.012,1.425,94.971,0.0,0.0,1.593,0.0,0.0,0.0,0.0,2305601536.0,1168371712.0,5007474688.0,25137627136.0,5189645.0,36997970.0
12-04 08:35:04,1.844,1.509,95.138,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2305732608.0,1168371712.0,5010743296.0,25134227456.0,4766132.0,34068094.0
12-04 08:35:05,3.005,1.169,94.240,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2306134016.0,1168371712.0,5013639168.0,25130930176.0,4881452.0,34917192.0
12-04 08:35:06,1.926,1.424,94.891,0.084,0.0,1.675,0.0,12288.0,0.0,2.0,2305937408.0,1168371712.0,5016756224.0,25128009728.0,4787048.0,34185763.0
12-04 08:35:07,1.774,1.014,95.693,0.0,0.0,1.520,0.0,77824.0,0.0,5.0,2306048000.0,1168371712.0,5019709440.0,25124945920.0,5126824.0,36699072.0
12-04 08:35:08,1.832,1.582,94.338,0.0,0.0,2.248,0.0,0.0,0.0,0.0,2306949120.0,1168371712.0,5022879744.0,25120874496.0,4641082.0,32749255.0
12-04 08:35:09,1.508,1.424,94.891,0.0,0.0,2.178,0.0,0.0,0.0,0.0,2306912256.0,1168371712.0,5026021376.0,25117769728.0,4875388.0,34611799.0
12-04 08:35:10,2.425,1.338,94.732,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2307493888.0,1168371712.0,5028999168.0,25114210304.0,4876115.0,34793864.0
12-04 08:35:11,1.524,1.270,96.105,0.0,0.0,1.101,0.0,61440.0,0.0,13.0,2307018752.0,1168371712.0,5032230912.0,25111453696.0,4834605.0,34897207.0
12-04 08:35:12,2.099,1.427,94.878,0.168,0.0,1.427,0.0,77824.0,0.0,7.0,2307059712.0,1168371712.0,5035122688.0,25108520960.0,5283854.0,37656806.0
12-04 08:35:13,2.019,1.177,95.374,0.0,0.0,1.430,0.0,8192.0,0.0,2.0,2307764224.0,1168371712.0,5038497792.0,25104441344.0,4674632.0,33391658.0
12-04 08:35:14,1.689,0.929,95.777,0.0,0.0,1.605,0.0,0.0,0.0,0.0,2308276224.0,1168371712.0,5041156096.0,25101271040.0,4715647.0,33830945.0
12-04 08:35:15,2.328,1.330,94.347,0.0,0.0,1.995,0.0,0.0,0.0,0.0,2307457024.0,1168371712.0,5044318208.0,25098928128.0,4850375.0,34804389.0
12-04 08:35:16,2.510,1.004,94.561,0.0,0.0,1.925,0.0,0.0,0.0,0.0,2307235840.0,1168371712.0,5047267328.0,25096200192.0,5182237.0,36896624.0
12-04 08:35:17,2.170,1.252,94.825,0.0,0.0,1.753,0.0,77824.0,0.0,5.0,2307391488.0,1168371712.0,5050413056.0,25092898816.0,4606916.0,33072524.0
12-04 08:35:18,2.838,1.669,91.653,2.254,0.0,1.586,0.0,69521408.0,0.0,76.0,2308325376.0,1168371712.0,5053370368.0,25089007616.0,4806747.0,34291035.0
12-04 08:35:19,2.838,1.503,93.656,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2307686400.0,1168371712.0,5056610304.0,25086406656.0,5167814.0,36584273.0
12-04 08:35:20,2.343,1.255,94.812,0.0,0.0,1.590,0.0,0.0,0.0,0.0,2308222976.0,1168371712.0,5059604480.0,25082875904.0,4809941.0,34198607.0
12-04 08:35:21,2.838,1.336,94.324,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2307821568.0,1168371712.0,5062483968.0,25080397824.0,4767247.0,34155083.0
12-04 08:35:22,2.020,1.010,95.202,0.0,0.0,1.768,0.0,45056.0,0.0,3.0,2308374528.0,1168371712.0,5065740288.0,25076588544.0,4959811.0,35450428.0
12-04 08:35:23,2.415,1.249,94.671,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2308558848.0,1168371712.0,5068636160.0,25073508352.0,4632379.0,33154320.0
12-04 08:35:24,1.595,1.175,95.046,0.168,0.0,2.015,0.0,12288.0,0.0,2.0,2309017600.0,1168371712.0,5071831040.0,25069854720.0,5055623.0,36369402.0
12-04 08:35:25,2.092,1.255,94.895,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2308669440.0,1168371712.0,5074919424.0,25067114496.0,4666021.0,33160171.0
12-04 08:35:26,2.583,1.417,94.0,0.0,0.0,2.0,0.0,20480.0,0.0,1.0,2308636672.0,1168371712.0,5077983232.0,25064083456.0,5104278.0,36590729.0
12-04 08:35:27,2.178,1.089,94.975,0.0,0.0,1.759,0.0,81920.0,0.0,5.0,2309054464.0,1168371712.0,5081018368.0,25060630528.0,4780532.0,34235270.0
12-04 08:35:28,2.092,1.590,94.644,0.0,0.0,1.674,0.0,8192.0,0.0,1.0,2309722112.0,1168371712.0,5084065792.0,25056915456.0,4765020.0,34042365.0
12-04 08:35:29,2.347,1.425,94.384,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2309623808.0,1168371712.0,5087182848.0,25053896704.0,4958720.0,34850837.0
12-04 08:35:30,2.178,1.256,94.556,0.251,0.0,1.759,0.0,24576.0,0.0,3.0,2310250496.0,1168371712.0,5090234368.0,25050218496.0,4956581.0,35761095.0
12-04 08:35:31,2.335,1.334,94.579,0.0,0.0,1.751,0.0,28672.0,0.0,2.0,2310123520.0,1168371712.0,5093294080.0,25047285760.0,5006212.0,35949813.0
12-04 08:35:32,2.254,1.419,94.658,0.0,0.0,1.669,0.0,90112.0,0.0,6.0,2310512640.0,1168371712.0,5096464384.0,25043726336.0,4728223.0,33587003.0
12-04 08:35:33,2.019,1.262,95.458,0.0,0.0,1.262,0.0,0.0,0.0,0.0,2310295552.0,1168371712.0,5099515904.0,25040891904.0,4827148.0,34511830.0
12-04 08:35:34,2.343,1.255,94.812,0.0,0.0,1.590,0.0,0.0,0.0,0.0,2310606848.0,1168371712.0,5102604288.0,25037492224.0,4950225.0,35447056.0
12-04 08:35:35,1.852,1.347,95.370,0.168,0.0,1.263,0.0,12288.0,0.0,2.0,2310467584.0,1168371712.0,5105725440.0,25034510336.0,4818907.0,34205273.0
12-04 08:35:36,2.498,1.415,94.088,0.0,0.0,1.998,0.0,4096.0,0.0,1.0,2310905856.0,1168371712.0,5108690944.0,25031106560.0,4945571.0,35266861.0
12-04 08:35:37,2.275,0.842,95.282,0.0,0.0,1.601,0.0,81920.0,0.0,5.0,2310664192.0,1168371712.0,5111877632.0,25028161536.0,4941999.0,35177080.0
12-04 08:35:38,2.810,1.818,93.388,0.0,0.0,1.983,0.0,0.0,0.0,0.0,2311598080.0,1168371712.0,5114728448.0,25024376832.0,4918822.0,35027610.0
12-04 08:35:39,1.506,1.506,95.481,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2311344128.0,1168371712.0,5117976576.0,25021382656.0,4520050.0,32525865.0
12-04 08:35:40,3.146,1.159,93.791,0.0,0.0,1.904,0.0,0.0,0.0,0.0,2311606272.0,1168371712.0,5120888832.0,25018208256.0,5033350.0,36034270.0
12-04 08:35:41,1.846,1.174,94.966,0.084,0.0,1.930,0.0,12288.0,0.0,2.0,2312187904.0,1168371712.0,5124153344.0,25014362112.0,4856476.0,34588680.0
12-04 08:35:42,2.259,1.172,94.812,0.0,0.0,1.757,0.0,69632.0,0.0,5.0,2312634368.0,1168371712.0,5127102464.0,25010966528.0,4938043.0,35181502.0
12-04 08:35:43,2.504,1.669,94.407,0.0,0.0,1.419,0.0,0.0,0.0,0.0,2312544256.0,1168371712.0,5130194944.0,25007964160.0,5205287.0,37442641.0
12-04 08:35:44,2.500,1.333,95.0,0.0,0.0,1.167,0.0,0.0,0.0,0.0,2312306688.0,1168371712.0,5133410304.0,25004986368.0,4346611.0,31007370.0
12-04 08:35:45,2.005,1.420,94.820,0.0,0.0,1.754,0.0,0.0,0.0,0.0,2312359936.0,1168371712.0,5136293888.0,25002049536.0,5221997.0,37589968.0
12-04 08:35:46,2.508,1.254,94.732,0.0,0.0,1.505,0.0,49152.0,0.0,10.0,2313150464.0,1168371712.0,5139456000.0,24998096896.0,4497038.0,32339364.0
12-04 08:35:47,1.669,1.586,94.741,0.083,0.0,1.920,0.0,94208.0,0.0,7.0,2312982528.0,1168371712.0,5142433792.0,24995287040.0,4787213.0,34448269.0
12-04 08:35:48,1.997,1.664,94.592,0.0,0.0,1.747,0.0,106496.0,0.0,8.0,2313510912.0,1168371712.0,5145559040.0,24991633408.0,4769811.0,34435361.0
12-04 08:35:49,1.850,1.346,95.122,0.0,0.0,1.682,0.0,0.0,0.0,0.0,2313334784.0,1168371712.0,5148684288.0,24988684288.0,5143662.0,36913837.0
12-04 08:35:50,2.337,1.169,94.908,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2313633792.0,1168371712.0,5151625216.0,24985444352.0,4809618.0,34248834.0
12-04 08:35:51,2.167,1.583,94.667,0.083,0.0,1.500,0.0,99995648.0,0.0,100.0,2313789440.0,1168371712.0,5154824192.0,24982089728.0,4787470.0,34619193.0
12-04 08:35:52,2.176,1.255,94.895,0.0,0.0,1.674,0.0,86016.0,0.0,6.0,2313961472.0,1168371712.0,5157859328.0,24978882560.0,5076179.0,35975087.0
12-04 08:35:53,1.843,1.256,94.975,0.084,0.0,1.843,0.0,12288.0,0.0,2.0,2313682944.0,1168371712.0,5160931328.0,24976089088.0,4840102.0,34512248.0
12-04 08:35:54,2.433,1.258,94.966,0.0,0.0,1.342,0.0,0.0,0.0,0.0,2313994240.0,1168371712.0,5163851776.0,24972857344.0,4786032.0,34343180.0
12-04 08:35:55,2.583,1.500,94.333,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2313789440.0,1168371712.0,5167046656.0,24969867264.0,4851609.0,34207999.0
12-04 08:35:56,2.826,1.247,93.849,0.0,0.0,2.078,0.0,20480.0,0.0,1.0,2314055680.0,1168371712.0,5170257920.0,24966389760.0,5230935.0,37785242.0
12-04 08:35:57,2.078,0.914,95.677,0.0,0.0,1.330,0.0,69632.0,0.0,5.0,2313728000.0,1168371712.0,5173219328.0,24963756032.0,3772967.0,27324808.0
12-04 08:35:58,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2313895936.0,1168371712.0,5173719040.0,24963088384.0,10964.0,20427.0
12-04 08:35:59,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2313895936.0,1168371712.0,5173719040.0,24963088384.0,19025.0,37945.0
12-04 08:36:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313891840.0,1168371712.0,5173723136.0,24963088384.0,12046.0,22277.0
12-04 08:36:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2313891840.0,1168371712.0,5173723136.0,24963088384.0,11132.0,21565.0
12-04 08:36:02,0.250,0.167,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2313891840.0,1168371712.0,5173723136.0,24963088384.0,9933.0,19138.0
12-04 08:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2313891840.0,1168371712.0,5173723136.0,24963088384.0,10114.0,19477.0
12-04 08:36:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2313891840.0,1168371712.0,5173723136.0,24963088384.0,12123.0,21797.0
12-04 08:36:05,0.167,0.167,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2313887744.0,1168371712.0,5173727232.0,24963088384.0,13311.0,22351.0
12-04 08:36:06,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2313887744.0,1168371712.0,5173727232.0,24963088384.0,12070.0,21956.0
12-04 08:36:07,0.167,0.250,99.584,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2313887744.0,1168371712.0,5173727232.0,24963088384.0,11683.0,21163.0
12-04 08:36:08,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,28312.0,37436.0
12-04 08:36:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,13656.0,24555.0
12-04 08:36:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,11206.0,20112.0
12-04 08:36:11,0.250,0.083,99.500,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,11602.0,21095.0
12-04 08:36:12,0.083,0.083,99.667,0.083,0.0,0.083,0.0,73728.0,0.0,5.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,11595.0,21116.0
12-04 08:36:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,11552.0,21030.0
12-04 08:36:14,2.419,1.168,94.746,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2314780672.0,1168371712.0,5175771136.0,24960151552.0,3872086.0,27191643.0
12-04 08:36:15,1.675,1.340,95.477,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2314956800.0,1168371712.0,5178388480.0,24957358080.0,4490338.0,32335822.0
12-04 08:36:16,2.087,1.252,95.326,0.0,0.0,1.336,0.0,0.0,0.0,0.0,2315345920.0,1168371712.0,5181390848.0,24953966592.0,4886459.0,34858326.0
12-04 08:36:17,0.249,0.416,99.002,0.083,0.0,0.249,0.0,81920.0,0.0,7.0,2314727424.0,1168371712.0,5182570496.0,24953405440.0,551117.0,5627895.0
12-04 08:36:18,0.669,0.418,98.662,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314833920.0,1168371712.0,5182590976.0,24953278464.0,970754.0,6889192.0
12-04 08:36:19,2.029,1.014,95.182,0.0,0.0,1.775,0.0,0.0,0.0,0.0,2315321344.0,1168371712.0,5185466368.0,24949915648.0,5933752.0,43326716.0
12-04 08:36:20,2.934,1.509,93.043,0.0,0.0,2.515,0.0,0.0,0.0,0.0,2315239424.0,1168371712.0,5191663616.0,24943800320.0,7990645.0,60386018.0
12-04 08:36:21,2.423,1.337,94.403,0.0,0.0,1.838,0.0,40062976.0,0.0,50.0,2315345920.0,1168371712.0,5196525568.0,24938831872.0,6962053.0,53099063.0
12-04 08:36:22,1.686,1.518,95.025,0.0,0.0,1.771,0.0,94208.0,0.0,8.0,2315366400.0,1168371712.0,5201240064.0,24934096896.0,7170889.0,54382822.0
12-04 08:36:23,1.765,1.345,94.958,0.168,0.0,1.765,0.0,24576.0,0.0,5.0,2314506240.0,1168371712.0,5205098496.0,24931098624.0,5650846.0,41149772.0
12-04 08:36:24,2.581,0.749,95.087,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2315403264.0,1168371712.0,5208211456.0,24927088640.0,4580041.0,33457364.0
12-04 08:36:25,1.768,1.094,95.539,0.0,0.0,1.599,0.0,0.0,0.0,0.0,2316132352.0,1168371712.0,5211090944.0,24923480064.0,5532368.0,40676959.0
12-04 08:36:26,2.181,1.007,95.638,0.0,0.0,1.174,0.0,20480.0,0.0,1.0,2315956224.0,1168371712.0,5214375936.0,24920371200.0,4937498.0,36723686.0
12-04 08:36:27,1.850,1.093,95.290,0.0,0.0,1.766,0.0,69632.0,0.0,5.0,2315497472.0,1168371712.0,5217910784.0,24917295104.0,4992005.0,35485358.0
12-04 08:36:28,2.687,1.427,94.123,0.0,0.0,1.763,0.0,0.0,0.0,0.0,2316976128.0,1168371712.0,5221236736.0,24912490496.0,5552071.0,39976130.0
12-04 08:36:29,2.488,1.658,93.864,0.166,0.0,1.824,0.0,12288.0,0.0,2.0,2317611008.0,1168371712.0,5224718336.0,24908374016.0,5000005.0,36066194.0
12-04 08:36:30,2.353,1.513,94.622,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2317561856.0,1168371712.0,5227884544.0,24905256960.0,5581516.0,39846971.0
12-04 08:36:31,2.174,1.672,94.816,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2316554240.0,1168371712.0,5231329280.0,24902819840.0,4763167.0,34057712.0
12-04 08:36:32,2.598,1.844,94.216,0.0,0.0,1.341,0.0,77824.0,0.0,5.0,2316931072.0,1168371712.0,5234335744.0,24899436544.0,5501843.0,39458255.0
12-04 08:36:33,1.843,1.508,95.059,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2317361152.0,1168371712.0,5237878784.0,24895463424.0,5066202.0,36510888.0
12-04 08:36:34,2.183,1.595,94.710,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2317041664.0,1168371712.0,5241176064.0,24892485632.0,5238888.0,37347199.0
12-04 08:36:35,2.919,1.418,93.745,0.083,0.0,1.835,0.0,12288.0,0.0,2.0,2317303808.0,1168371712.0,5244551168.0,24888848384.0,5367473.0,38860968.0
12-04 08:36:36,2.745,1.830,94.260,0.0,0.0,1.165,0.0,0.0,0.0,0.0,2317619200.0,1168371712.0,5247979520.0,24885104640.0,5126688.0,37099922.0
12-04 08:36:37,2.254,1.419,94.825,0.0,0.0,1.503,0.0,81920.0,0.0,5.0,2317975552.0,1168371712.0,5251379200.0,24881348608.0,5230748.0,38396769.0
12-04 08:36:38,1.921,1.504,94.904,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2318123008.0,1168371712.0,5254508544.0,24878071808.0,4877529.0,35318543.0
12-04 08:36:39,2.757,1.170,94.319,0.0,0.0,1.754,0.0,8192.0,0.0,1.0,2318508032.0,1168371712.0,5257744384.0,24874450944.0,5256915.0,37847664.0
12-04 08:36:40,2.667,1.333,94.417,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2318127104.0,1168371712.0,5261422592.0,24871153664.0,4934984.0,35316515.0
12-04 08:36:41,2.812,1.572,93.300,0.248,0.0,2.068,0.0,36864.0,0.0,4.0,2318475264.0,1168371712.0,5264441344.0,24867786752.0,5549038.0,40413365.0
12-04 08:36:42,2.581,1.166,94.255,0.0,0.0,1.998,0.0,77824.0,0.0,6.0,2318786560.0,1168371712.0,5267681280.0,24864235520.0,4943088.0,35621271.0
12-04 08:36:43,2.757,1.504,93.567,0.0,0.0,2.172,0.0,0.0,0.0,0.0,2318868480.0,1168371712.0,5270904832.0,24860930048.0,5598686.0,40308648.0
12-04 08:36:44,2.181,1.594,94.715,0.0,0.0,1.510,0.0,0.0,0.0,0.0,2319884288.0,1168371712.0,5274214400.0,24856604672.0,5201681.0,37350002.0
12-04 08:36:45,2.265,1.426,95.050,0.0,0.0,1.258,0.0,0.0,0.0,0.0,2319253504.0,1168371712.0,5277646848.0,24853803008.0,5032133.0,36045639.0
12-04 08:36:46,1.503,1.336,95.993,0.0,0.0,1.169,0.0,0.0,0.0,0.0,2319253504.0,1168371712.0,5280821248.0,24850628608.0,3630108.0,26046026.0
12-04 08:36:47,0.083,0.0,99.750,0.083,0.0,0.083,0.0,81920.0,0.0,7.0,2319409152.0,1168371712.0,5280952320.0,24850341888.0,10446.0,19502.0
12-04 08:36:48,0.250,0.167,99.583,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2320052224.0,1168371712.0,5280952320.0,24849698816.0,37669.0,58536.0
12-04 08:36:49,2.581,1.082,94.588,0.0,0.0,1.749,0.0,0.0,0.0,0.0,2320719872.0,1168371712.0,5282140160.0,24847843328.0,3738237.0,26518915.0
12-04 08:36:50,2.419,1.835,93.328,0.0,0.0,2.419,0.0,0.0,0.0,0.0,2321244160.0,1168371712.0,5287297024.0,24842162176.0,7762425.0,58656963.0
12-04 08:36:51,1.602,1.433,95.110,0.0,0.0,1.855,0.0,96854016.0,0.0,96.0,2320416768.0,1168371712.0,5293309952.0,24836976640.0,7927910.0,62156468.0
12-04 08:36:52,1.992,1.245,94.274,0.0,0.0,2.490,0.0,94208.0,0.0,6.0,2321227776.0,1168371712.0,5298503680.0,24830971904.0,7298834.0,56946800.0
12-04 08:36:53,2.857,1.261,94.286,0.168,0.0,1.429,0.0,12288.0,0.0,2.0,2321227776.0,1168371712.0,5302788096.0,24826687488.0,6515495.0,48523928.0
12-04 08:36:54,2.347,1.257,94.300,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2321870848.0,1168371712.0,5306466304.0,24822366208.0,6855182.0,51060287.0
12-04 08:36:55,1.685,1.179,95.535,0.0,0.0,1.601,0.0,0.0,0.0,0.0,2321014784.0,1168371712.0,5310357504.0,24819331072.0,5034278.0,37026283.0
12-04 08:36:56,2.179,1.425,95.138,0.0,0.0,1.257,0.0,53248.0,0.0,9.0,2321534976.0,1168371712.0,5313679360.0,24815489024.0,5177808.0,37448042.0
12-04 08:36:57,2.099,1.343,94.962,0.0,0.0,1.595,0.0,69632.0,0.0,5.0,2321661952.0,1168371712.0,5317058560.0,24811982848.0,5075959.0,36571620.0
12-04 08:36:58,2.087,1.586,94.240,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2321358848.0,1168371712.0,5320179712.0,24809164800.0,5397277.0,38678780.0
12-04 08:36:59,2.577,1.579,93.932,0.166,0.0,1.746,0.0,20480.0,0.0,4.0,2321510400.0,1168371712.0,5323448320.0,24805744640.0,5180843.0,37563265.0
12-04 08:37:00,2.778,1.010,94.276,0.0,0.0,1.936,0.0,0.0,0.0,0.0,2321960960.0,1168371712.0,5327085568.0,24801656832.0,5544541.0,39849775.0
12-04 08:37:01,2.179,1.174,95.054,0.0,0.0,1.593,0.0,0.0,0.0,0.0,2322366464.0,1168371712.0,5330427904.0,24797908992.0,5020704.0,35920374.0
12-04 08:37:02,2.179,0.922,95.138,0.0,0.0,1.760,0.0,81920.0,0.0,5.0,2322661376.0,1168371712.0,5333626880.0,24794415104.0,5036354.0,36469082.0
12-04 08:37:03,2.096,1.341,94.635,0.0,0.0,1.928,0.0,0.0,0.0,0.0,2322505728.0,1168371712.0,5337145344.0,24791052288.0,5466137.0,39195036.0
12-04 08:37:04,2.592,1.087,94.482,0.167,0.0,1.672,0.0,12288.0,0.0,2.0,2322849792.0,1168371712.0,5340172288.0,24787681280.0,4974616.0,35822206.0
12-04 08:37:05,2.469,2.058,93.251,0.0,0.0,2.222,0.0,0.0,0.0,0.0,2323107840.0,1168371712.0,5343518720.0,24784076800.0,5243230.0,37793606.0
12-04 08:37:06,2.680,1.424,94.389,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2323369984.0,1168371712.0,5346902016.0,24780431360.0,5522553.0,39731215.0
12-04 08:37:07,1.995,1.579,94.514,0.0,0.0,1.912,0.0,81920.0,0.0,5.0,2323402752.0,1168371712.0,5350367232.0,24776933376.0,4830503.0,34798410.0
12-04 08:37:08,3.361,1.345,94.034,0.0,0.0,1.261,0.0,0.0,0.0,0.0,2324295680.0,1168371712.0,5353435136.0,24772972544.0,5280095.0,38177957.0
12-04 08:37:09,2.590,1.337,94.486,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2324119552.0,1168371712.0,5356752896.0,24769830912.0,5290150.0,37800455.0
12-04 08:37:10,2.335,1.501,94.495,0.167,0.0,1.501,0.0,12288.0,0.0,2.0,2324115456.0,1168371712.0,5359964160.0,24766623744.0,4798558.0,34391790.0
12-04 08:37:11,3.167,1.250,93.583,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2324004864.0,1168371712.0,5363249152.0,24763449344.0,5622836.0,40680131.0
12-04 08:37:12,2.092,1.506,94.644,0.0,0.0,1.757,0.0,81920.0,0.0,5.0,2323922944.0,1168371712.0,5366915072.0,24759865344.0,5241799.0,37656556.0
12-04 08:37:13,2.254,1.336,94.491,0.0,0.0,1.920,0.0,0.0,0.0,0.0,2324783104.0,1168371712.0,5369970688.0,24755949568.0,4929460.0,35250180.0
12-04 08:37:14,2.080,1.414,94.010,0.0,0.0,2.496,0.0,8192.0,0.0,2.0,2324819968.0,1168371712.0,5373456384.0,24752427008.0,5704224.0,41471972.0
12-04 08:37:15,1.756,1.254,95.569,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2324291584.0,1168371712.0,5376708608.0,24749703168.0,4343558.0,31227111.0
12-04 08:37:16,3.633,1.817,92.238,0.165,0.0,2.147,0.0,40960.0,0.0,4.0,2324885504.0,1168371712.0,5379805184.0,24746012672.0,5835552.0,42152537.0
12-04 08:37:17,2.179,0.922,95.306,0.0,0.0,1.593,0.0,77824.0,0.0,6.0,2324541440.0,1168371712.0,5383221248.0,24742940672.0,4914824.0,35449241.0
12-04 08:37:18,2.258,1.421,94.314,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2325241856.0,1168371712.0,5386465280.0,24738996224.0,5496307.0,39839486.0
12-04 08:37:19,1.418,1.084,96.247,0.0,0.0,1.251,0.0,0.0,0.0,0.0,2324877312.0,1168371712.0,5389742080.0,24736083968.0,3363043.0,24200382.0
12-04 08:37:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324824064.0,1168371712.0,5389795328.0,24736083968.0,10531.0,20351.0
12-04 08:37:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,99586048.0,0.0,98.0,2324819968.0,1168375808.0,5389795328.0,24736083968.0,18451.0,36710.0
12-04 08:37:22,2.244,1.496,94.347,0.083,0.0,1.829,0.0,118784.0,0.0,10.0,2324570112.0,1168375808.0,5391441920.0,24734687232.0,3923044.0,28268708.0
12-04 08:37:23,2.603,1.931,93.199,0.0,0.0,2.267,0.0,0.0,0.0,0.0,2325680128.0,1168375808.0,5396422656.0,24728596480.0,8505120.0,64310437.0
12-04 08:37:24,3.005,1.669,92.654,0.0,0.0,2.671,0.0,0.0,0.0,0.0,2325483520.0,1168375808.0,5402423296.0,24722792448.0,8277469.0,62015684.0
12-04 08:37:25,2.656,1.494,93.444,0.0,0.0,2.407,0.0,0.0,0.0,0.0,2325409792.0,1168375808.0,5407637504.0,24717651968.0,7396901.0,57874253.0
12-04 08:37:26,2.427,1.423,94.477,0.0,0.0,1.674,0.0,32768.0,0.0,2.0,2326413312.0,1168375808.0,5412618240.0,24711667712.0,6807768.0,50390873.0
12-04 08:37:27,1.997,1.414,94.343,0.0,0.0,2.246,0.0,77824.0,0.0,5.0,2325872640.0,1168375808.0,5416185856.0,24708640768.0,5553388.0,42340508.0
12-04 08:37:28,1.751,1.418,94.912,0.167,0.0,1.751,0.0,12288.0,0.0,2.0,2326515712.0,1168375808.0,5419798528.0,24704385024.0,4819177.0,35414165.0
12-04 08:37:29,2.179,1.844,94.132,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2326523904.0,1168375808.0,5423218688.0,24700956672.0,5961420.0,42856038.0
12-04 08:37:30,2.423,1.337,94.570,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2326872064.0,1168375808.0,5426274304.0,24697552896.0,5002785.0,35558849.0
12-04 08:37:31,2.181,0.839,95.134,0.0,0.0,1.846,0.0,36864.0,0.0,7.0,2326843392.0,1168375808.0,5429542912.0,24694312960.0,5211042.0,38224157.0
12-04 08:37:32,1.750,1.333,95.0,0.0,0.0,1.917,0.0,81920.0,0.0,5.0,2326568960.0,1168375808.0,5432856576.0,24691273728.0,4631553.0,33584357.0
12-04 08:37:33,1.948,1.693,95.004,0.0,0.0,1.355,0.0,0.0,0.0,0.0,2327080960.0,1168375808.0,5435805696.0,24687812608.0,5592398.0,40502286.0
12-04 08:37:34,2.176,1.506,94.310,0.084,0.0,1.925,0.0,24576.0,0.0,5.0,2327154688.0,1168375808.0,5439512576.0,24684032000.0,5371613.0,38858135.0
12-04 08:37:35,2.252,1.501,94.495,0.0,0.0,1.751,0.0,0.0,0.0,0.0,2327412736.0,1168375808.0,5442809856.0,24680476672.0,4959537.0,35584302.0
12-04 08:37:36,1.846,1.091,95.302,0.0,0.0,1.762,0.0,0.0,0.0,0.0,2327261184.0,1168375808.0,5446275072.0,24677163008.0,4822883.0,34998806.0
12-04 08:37:37,2.244,2.078,93.516,0.0,0.0,2.161,0.0,81920.0,0.0,5.0,2327965696.0,1168375808.0,5449543680.0,24673189888.0,5896298.0,42285446.0
12-04 08:37:38,2.089,1.420,94.820,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2327666688.0,1168375808.0,5452886016.0,24670146560.0,4877642.0,34952819.0
12-04 08:37:39,2.250,1.500,94.417,0.0,0.0,1.833,0.0,0.0,0.0,0.0,2327760896.0,1168375808.0,5456093184.0,24666845184.0,5107508.0,36494917.0
12-04 08:37:40,2.812,1.737,93.466,0.165,0.0,1.820,0.0,12288.0,0.0,2.0,2327801856.0,1168375808.0,5459435520.0,24663461888.0,5356301.0,38980730.0
12-04 08:37:41,2.527,1.179,94.524,0.0,0.0,1.769,0.0,0.0,0.0,0.0,2328141824.0,1168375808.0,5462749184.0,24659808256.0,5417469.0,38695867.0
12-04 08:37:42,2.494,1.413,94.264,0.0,0.0,1.829,0.0,69632.0,0.0,5.0,2328498176.0,1168375808.0,5466038272.0,24656162816.0,4749194.0,34404786.0
12-04 08:37:43,2.250,1.583,94.0,0.0,0.0,2.167,0.0,0.0,0.0,0.0,2328444928.0,1168375808.0,5469065216.0,24653189120.0,5511616.0,39937442.0
12-04 08:37:44,1.763,1.175,95.298,0.0,0.0,1.763,0.0,0.0,0.0,0.0,2328793088.0,1168375808.0,5472649216.0,24649256960.0,4933552.0,35540564.0
12-04 08:37:45,1.597,1.429,94.958,0.0,0.0,2.017,0.0,0.0,0.0,0.0,2328985600.0,1168375808.0,5475794944.0,24645918720.0,5400254.0,39064492.0
12-04 08:37:46,2.662,1.664,93.594,0.083,0.0,1.997,0.0,12288.0,0.0,2.0,2328682496.0,1168375808.0,5479251968.0,24642764800.0,5382915.0,38355891.0
12-04 08:37:47,1.930,1.091,95.386,0.0,0.0,1.594,0.0,81920.0,0.0,5.0,2329108480.0,1168375808.0,5482287104.0,24639303680.0,5041978.0,36572244.0
12-04 08:37:48,1.925,1.339,94.895,0.0,0.0,1.841,0.0,77824.0,0.0,6.0,2329608192.0,1168375808.0,5485723648.0,24635367424.0,4788850.0,34209710.0
12-04 08:37:49,2.590,1.671,94.069,0.0,0.0,1.671,0.0,8192.0,0.0,2.0,2329288704.0,1168375808.0,5489168384.0,24632242176.0,5536535.0,40113100.0
12-04 08:37:50,2.347,1.341,94.552,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2329731072.0,1168375808.0,5492281344.0,24628686848.0,5411703.0,38673425.0
12-04 08:37:51,2.585,1.418,94.495,0.0,0.0,1.501,0.0,12288.0,0.0,1.0,2329628672.0,1168375808.0,5495754752.0,24625315840.0,4989851.0,35597169.0
12-04 08:37:52,2.326,1.246,94.103,0.166,0.0,2.159,0.0,86016.0,0.0,7.0,2329161728.0,1168375808.0,5499486208.0,24622051328.0,5222239.0,37960986.0
12-04 08:37:53,1.928,1.257,95.054,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2330050560.0,1168375808.0,5502230528.0,24618418176.0,5438042.0,39978754.0
12-04 08:37:54,1.838,1.587,94.570,0.0,0.0,2.005,0.0,0.0,0.0,0.0,2329391104.0,1168375808.0,5505605632.0,24615702528.0,4846748.0,34414065.0
12-04 08:37:55,2.181,1.510,94.883,0.0,0.0,1.426,0.0,0.0,0.0,0.0,2330091520.0,1168375808.0,5508571136.0,24612036608.0,5149931.0,37051680.0
12-04 08:37:56,2.998,1.499,93.589,0.0,0.0,1.915,0.0,120938496.0,0.0,120.0,2330025984.0,1168375808.0,5512146944.0,24608526336.0,5262206.0,37773376.0
12-04 08:37:57,1.938,1.264,95.619,0.0,0.0,1.179,0.0,98304.0,0.0,8.0,2330386432.0,1168375808.0,5515427840.0,24604884992.0,5016190.0,35826745.0
12-04 08:37:58,2.176,1.255,94.393,0.167,0.0,2.008,0.0,12288.0,0.0,2.0,2330542080.0,1168375808.0,5518819328.0,24601337856.0,5325392.0,38145850.0
12-04 08:37:59,2.087,1.586,94.240,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2330218496.0,1168375808.0,5522505728.0,24597975040.0,5577999.0,40618618.0
12-04 08:38:00,2.246,1.331,94.509,0.0,0.0,1.913,0.0,0.0,0.0,0.0,2330714112.0,1168375808.0,5525417984.0,24594567168.0,4778873.0,34626880.0
12-04 08:38:01,2.660,1.995,93.682,0.0,0.0,1.663,0.0,0.0,0.0,0.0,2330583040.0,1168375808.0,5528809472.0,24591306752.0,5338439.0,37987484.0
12-04 08:38:02,1.995,1.663,94.181,0.0,0.0,2.161,0.0,77824.0,0.0,5.0,2331144192.0,1168375808.0,5531901952.0,24587653120.0,5027441.0,36239304.0
12-04 08:38:03,2.165,2.082,93.838,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2330771456.0,1168375808.0,5535223808.0,24584704000.0,5456837.0,38908416.0
12-04 08:38:04,1.930,1.174,94.631,0.252,0.0,2.013,0.0,12288.0,0.0,2.0,2330951680.0,1168375808.0,5538619392.0,24581128192.0,4734066.0,33889675.0
12-04 08:38:05,2.914,1.582,93.672,0.0,0.0,1.832,0.0,0.0,0.0,0.0,2331119616.0,1168375808.0,5541924864.0,24577654784.0,5636028.0,40292642.0
12-04 08:38:06,2.115,0.931,95.601,0.0,0.0,1.354,0.0,36864.0,0.0,7.0,2331340800.0,1168375808.0,5545074688.0,24574283776.0,5194543.0,36629109.0
12-04 08:38:07,2.083,1.583,94.833,0.0,0.0,1.500,0.0,77824.0,0.0,5.0,2331303936.0,1168375808.0,5548273664.0,24571121664.0,4914276.0,36463782.0
12-04 08:38:08,3.0,1.417,93.917,0.0,0.0,1.667,0.0,0.0,0.0,0.0,2333102080.0,1168375808.0,5551722496.0,24565874688.0,5376336.0,38434104.0
12-04 08:38:09,2.658,1.495,94.186,0.0,0.0,1.661,0.0,0.0,0.0,0.0,2332925952.0,1168375808.0,5555060736.0,24562712576.0,5312600.0,38629618.0
12-04 08:38:10,1.917,1.583,94.333,0.083,0.0,2.083,0.0,12288.0,0.0,2.0,2333356032.0,1168375808.0,5558501376.0,24558841856.0,5161334.0,37581568.0
12-04 08:38:11,1.839,1.589,94.816,0.0,0.0,1.756,0.0,0.0,0.0,0.0,2332700672.0,1168375808.0,5561954304.0,24556044288.0,5090645.0,36654196.0
12-04 08:38:12,2.762,1.339,94.393,0.0,0.0,1.506,0.0,73728.0,0.0,5.0,2333073408.0,1168375808.0,5565120512.0,24552505344.0,4934953.0,35288540.0
12-04 08:38:13,2.585,1.334,93.912,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2333040640.0,1168375808.0,5568385024.0,24549273600.0,5633374.0,40378994.0
12-04 08:38:14,0.503,0.336,98.742,0.0,0.0,0.419,0.0,8192.0,0.0,2.0,2332848128.0,1168375808.0,5570752512.0,24547098624.0,1813574.0,13837924.0
12-04 08:38:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2332848128.0,1168375808.0,5570752512.0,24547098624.0,19959.0,41199.0
12-04 08:38:16,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2332848128.0,1168375808.0,5570752512.0,24547098624.0,13749.0,24360.0
12-04 08:38:17,0.0,0.083,99.833,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2332848128.0,1168375808.0,5570752512.0,24547098624.0,10346.0,19477.0
12-04 08:38:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332848128.0,1168375808.0,5570752512.0,24547098624.0,9903.0,19065.0
12-04 08:38:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,11504.0,21661.0
12-04 08:38:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,10976.0,20770.0
12-04 08:38:21,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,11382.0,21766.0
12-04 08:38:22,0.083,0.167,99.666,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,10402.0,20193.0
12-04 08:38:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,11055.0,20763.0
12-04 08:38:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,11396.0,21584.0
12-04 08:38:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,10768.0,20135.0
12-04 08:38:26,0.083,0.250,99.666,0.0,0.0,0.0,0.0,59916288.0,0.0,62.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,9872.0,19155.0
12-04 08:38:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2332966912.0,1168375808.0,5570760704.0,24546971648.0,11936.0,21907.0
12-04 08:38:28,0.250,0.250,99.333,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2333229056.0,1168375808.0,5570760704.0,24546709504.0,10597.0,20350.0
12-04 08:38:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,12524.0,22947.0
12-04 08:38:30,0.0,0.083,99.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,10013.0,19038.0
12-04 08:38:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,10754.0,20370.0
12-04 08:38:32,0.417,0.083,99.500,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,9986.0,19104.0
12-04 08:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,9811.0,18782.0
12-04 08:38:34,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,12792.0,22316.0
12-04 08:38:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,12597.0,21976.0
12-04 08:38:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,12232.0,22676.0
12-04 08:38:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,11642.0,21951.0
12-04 08:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,27534.0,37325.0
12-04 08:38:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,10310.0,19663.0
12-04 08:38:40,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,10035.0,18056.0
12-04 08:38:41,0.250,0.0,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,11026.0,20557.0
12-04 08:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,10758.0,20403.0
12-04 08:38:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,10214.0,19568.0
12-04 08:38:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,11758.0,21700.0
12-04 08:38:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,11775.0,22198.0
12-04 08:38:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,10774.0,20313.0
12-04 08:38:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2333343744.0,1168375808.0,5570764800.0,24546590720.0,10915.0,20580.0
12-04 08:38:48,2.002,1.251,95.496,0.0,0.0,1.251,0.0,73728.0,0.0,6.0,2333704192.0,1168375808.0,5572571136.0,24544423936.0,3727535.0,26367298.0
12-04 08:38:49,1.841,1.004,95.816,0.0,0.0,1.339,0.0,8192.0,0.0,2.0,2333675520.0,1168375808.0,5575520256.0,24541503488.0,4295595.0,31680752.0
12-04 08:38:50,1.593,0.838,96.228,0.0,0.0,1.341,0.0,0.0,0.0,0.0,2333626368.0,1168375808.0,5578379264.0,24538693632.0,4775864.0,35977513.0
12-04 08:38:51,1.839,1.171,95.067,0.0,0.0,1.923,0.0,0.0,0.0,0.0,2333896704.0,1168375808.0,5582073856.0,24534728704.0,5893032.0,43914158.0
12-04 08:38:52,2.104,1.010,95.707,0.168,0.0,1.010,0.0,65536.0,0.0,5.0,2334617600.0,1168375808.0,5585018880.0,24531062784.0,5066645.0,37916223.0
12-04 08:38:53,1.918,1.418,95.329,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2333679616.0,1168375808.0,5588733952.0,24528285696.0,4698304.0,34309968.0
12-04 08:38:54,1.504,1.253,96.241,0.0,0.0,1.003,0.0,0.0,0.0,0.0,2333777920.0,1168375808.0,5590712320.0,24526209024.0,3510571.0,25260072.0
12-04 08:38:55,2.267,1.092,95.214,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2333790208.0,1168375808.0,5594542080.0,24522366976.0,5784526.0,43527569.0
12-04 08:38:56,2.419,1.835,94.329,0.0,0.0,1.418,0.0,20480.0,0.0,1.0,2334593024.0,1168375808.0,5598318592.0,24517787648.0,5972038.0,43936270.0
12-04 08:38:57,1.774,1.182,95.355,0.0,0.0,1.689,0.0,81920.0,0.0,5.0,2334199808.0,1168375808.0,5603106816.0,24513392640.0,6380907.0,47086430.0
12-04 08:38:58,2.168,1.334,94.495,0.167,0.0,1.835,0.0,12288.0,0.0,2.0,2335260672.0,1168375808.0,5606211584.0,24509227008.0,5479234.0,39729368.0
12-04 08:38:59,1.591,1.173,95.226,0.0,0.0,2.010,0.0,8192.0,0.0,1.0,2334580736.0,1168375808.0,5610020864.0,24506097664.0,5874148.0,44609637.0
12-04 08:39:00,2.158,1.494,94.523,0.0,0.0,1.826,0.0,0.0,0.0,0.0,2335137792.0,1168375808.0,5613342720.0,24502218752.0,4944090.0,35861060.0
12-04 08:39:01,2.172,1.587,94.653,0.0,0.0,1.587,0.0,12288.0,0.0,1.0,2334916608.0,1168375808.0,5617086464.0,24498696192.0,5479026.0,39775185.0
12-04 08:39:02,2.439,1.766,94.029,0.0,0.0,1.766,0.0,90112.0,0.0,6.0,2335928320.0,1168375808.0,5620543488.0,24494227456.0,6140156.0,44768727.0
12-04 08:39:03,2.096,0.838,95.557,0.168,0.0,1.341,0.0,24576.0,0.0,3.0,2335354880.0,1168375808.0,5624229888.0,24491114496.0,4343260.0,31255545.0
12-04 08:39:04,0.749,0.0,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2335907840.0,1168375808.0,5624565760.0,24490225664.0,29742.0,39457.0
12-04 08:39:05,1.587,1.170,96.074,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2335961088.0,1168375808.0,5625147392.0,24489590784.0,2733288.0,19333947.0
12-04 08:39:06,3.333,1.500,93.0,0.0,0.0,2.167,0.0,0.0,0.0,0.0,2335744000.0,1168375808.0,5631758336.0,24483196928.0,8886704.0,68641815.0
12-04 08:39:07,2.024,1.433,94.857,0.0,0.0,1.686,0.0,69632.0,0.0,5.0,2335248384.0,1168375808.0,5636857856.0,24478593024.0,6848814.0,51515448.0
12-04 08:39:08,2.838,1.419,94.073,0.0,0.0,1.669,0.0,0.0,0.0,0.0,2337325056.0,1168375808.0,5639958528.0,24473415680.0,6310541.0,46881535.0
12-04 08:39:09,2.745,0.998,93.677,0.166,0.0,2.413,0.0,12288.0,0.0,2.0,2336600064.0,1168375808.0,5644713984.0,24469385216.0,7145666.0,54277762.0
12-04 08:39:10,2.178,1.256,94.807,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2336710656.0,1168375808.0,5648293888.0,24465694720.0,5362834.0,38749925.0
12-04 08:39:11,2.755,1.419,93.990,0.0,0.0,1.836,0.0,0.0,0.0,0.0,2336882688.0,1168375808.0,5652242432.0,24461574144.0,5522334.0,39564473.0
12-04 08:39:12,2.429,1.340,94.389,0.0,0.0,1.843,0.0,69632.0,0.0,5.0,2337705984.0,1168375808.0,5655678976.0,24457314304.0,5861707.0,42486347.0
12-04 08:39:13,2.259,1.423,94.477,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2337501184.0,1168375808.0,5659185152.0,24454012928.0,5512314.0,39749531.0
12-04 08:39:14,2.411,1.746,93.932,0.0,0.0,1.912,0.0,0.0,0.0,0.0,2337837056.0,1168375808.0,5663002624.0,24449859584.0,5695680.0,41586309.0
12-04 08:39:15,1.941,0.928,95.021,0.169,0.0,1.941,0.0,12288.0,0.0,2.0,2337329152.0,1168375808.0,5666779136.0,24446590976.0,5276735.0,37465625.0
12-04 08:39:16,2.190,1.179,95.029,0.0,0.0,1.601,0.0,8192.0,0.0,2.0,2337959936.0,1168375808.0,5669666816.0,24443072512.0,5663502.0,41037749.0
12-04 08:39:17,2.656,1.494,93.942,0.0,0.0,1.909,0.0,81920.0,0.0,5.0,2338066432.0,1168375808.0,5673332736.0,24439300096.0,5188205.0,37440863.0
12-04 08:39:18,3.099,1.424,94.137,0.0,0.0,1.340,0.0,0.0,0.0,0.0,2338390016.0,1168375808.0,5677178880.0,24435130368.0,5760657.0,41670841.0
12-04 08:39:19,2.926,1.087,94.314,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2338967552.0,1168375808.0,5680230400.0,24431501312.0,5617058.0,40272753.0
12-04 08:39:20,2.326,1.910,94.020,0.0,0.0,1.744,0.0,0.0,0.0,0.0,2338263040.0,1168375808.0,5684146176.0,24428290048.0,5558456.0,40285137.0
12-04 08:39:21,2.252,1.334,94.329,0.083,0.0,2.002,0.0,116035584.0,0.0,115.0,2338021376.0,1168375808.0,5687279616.0,24425398272.0,4942769.0,35124832.0
12-04 08:39:22,2.570,1.161,93.864,0.0,0.0,2.405,0.0,118784.0,0.0,8.0,2338615296.0,1168375808.0,5691121664.0,24420962304.0,5918760.0,43610516.0
12-04 08:39:23,2.083,1.667,94.500,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2338504704.0,1168375808.0,5694590976.0,24417603584.0,5407046.0,39552458.0
12-04 08:39:24,2.0,1.667,94.417,0.0,0.0,1.917,0.0,8192.0,0.0,2.0,2338189312.0,1168375808.0,5698453504.0,24414056448.0,5805862.0,42689655.0
12-04 08:39:25,1.760,1.174,95.222,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2338742272.0,1168375808.0,5701533696.0,24410423296.0,4837825.0,34732119.0
12-04 08:39:26,3.250,1.417,93.333,0.0,0.0,2.0,0.0,32768.0,0.0,2.0,2339393536.0,1168375808.0,5705072640.0,24406233088.0,5905488.0,42747253.0
12-04 08:39:27,1.847,1.595,94.542,0.168,0.0,1.847,0.0,102400.0,0.0,7.0,2339352576.0,1168375808.0,5708558336.0,24402788352.0,5531997.0,39646841.0
12-04 08:39:28,2.669,1.334,94.162,0.0,0.0,1.835,0.0,0.0,0.0,0.0,2340593664.0,1168375808.0,5712220160.0,24397885440.0,5577040.0,40480313.0
12-04 08:39:29,2.500,1.250,94.250,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2340073472.0,1168375808.0,5715898368.0,24394727424.0,5734517.0,41813126.0
12-04 08:39:30,2.343,1.339,94.561,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2339512320.0,1168375808.0,5719441408.0,24391745536.0,5351023.0,38295457.0
12-04 08:39:31,2.176,1.423,94.561,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2339438592.0,1168375808.0,5722808320.0,24388452352.0,5516715.0,39779886.0
12-04 08:39:32,2.007,1.087,95.067,0.084,0.0,1.756,0.0,94208.0,0.0,7.0,2339647488.0,1168375808.0,5726654464.0,24384397312.0,4933336.0,35538350.0
12-04 08:39:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2339733504.0,1168375808.0,5727076352.0,24383889408.0,10317.0,19411.0
12-04 08:39:34,0.250,0.167,99.417,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2339733504.0,1168375808.0,5727076352.0,24383889408.0,182079.0,1212827.0
12-04 08:39:35,2.676,1.338,94.314,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2339487744.0,1168375808.0,5729595392.0,24381616128.0,4998128.0,36518247.0
12-04 08:39:36,3.008,1.337,93.317,0.0,0.0,2.339,0.0,16384.0,0.0,1.0,2340937728.0,1168375808.0,5735591936.0,24374169600.0,8833439.0,64321221.0
12-04 08:39:37,1.676,1.257,94.803,0.0,0.0,2.263,0.0,73728.0,0.0,5.0,2340352000.0,1168375808.0,5740896256.0,24369451008.0,7275160.0,59061899.0
12-04 08:39:38,2.405,1.824,92.786,0.249,0.0,2.736,0.0,24576.0,0.0,3.0,2341122048.0,1168375808.0,5745528832.0,24364048384.0,7338124.0,56610935.0
12-04 08:39:39,1.679,1.008,95.886,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2341019648.0,1168375808.0,5750231040.0,24359448576.0,6235063.0,48180399.0
12-04 08:39:40,2.419,1.418,94.078,0.0,0.0,2.085,0.0,0.0,0.0,0.0,2341511168.0,1168375808.0,5754351616.0,24354836480.0,6642920.0,49885959.0
12-04 08:39:41,2.263,1.090,94.635,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2341576704.0,1168375808.0,5758279680.0,24350842880.0,5919861.0,43590930.0
12-04 08:39:42,3.264,1.172,93.473,0.0,0.0,2.092,0.0,69632.0,0.0,5.0,2342555648.0,1168375808.0,5762256896.0,24345886720.0,6295390.0,45818418.0
12-04 08:39:43,1.846,1.342,95.470,0.0,0.0,1.342,0.0,0.0,0.0,0.0,2342731776.0,1168375808.0,5765718016.0,24342249472.0,4957571.0,36164948.0
12-04 08:39:44,2.339,1.671,93.400,0.919,0.0,1.671,0.0,12288.0,0.0,2.0,2342408192.0,1168375808.0,5769273344.0,24339017728.0,5558771.0,40533260.0
12-04 08:39:45,2.508,1.338,94.816,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2342318080.0,1168375808.0,5772681216.0,24335699968.0,5140261.0,37094493.0
12-04 08:39:46,2.585,1.751,93.495,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2342445056.0,1168375808.0,5776195584.0,24332058624.0,6012790.0,43659101.0
12-04 08:39:47,2.431,1.174,94.552,0.0,0.0,1.844,0.0,81920.0,0.0,5.0,2342449152.0,1168375808.0,5779820544.0,24328429568.0,5301461.0,38151322.0
12-04 08:39:48,2.513,1.843,93.970,0.0,0.0,1.675,0.0,94208.0,0.0,6.0,2343526400.0,1168375808.0,5783158784.0,24324014080.0,5767311.0,41692874.0
12-04 08:39:49,2.433,1.678,94.295,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2342903808.0,1168375808.0,5787254784.0,24320540672.0,5506812.0,40477631.0
12-04 08:39:50,2.265,1.007,94.715,0.168,0.0,1.846,0.0,12288.0,0.0,2.0,2343841792.0,1168375808.0,5790371840.0,24316485632.0,5393236.0,39046621.0
12-04 08:39:51,2.168,1.418,94.329,0.0,0.0,2.085,0.0,106713088.0,0.0,110.0,2343215104.0,1168375808.0,5793832960.0,24313651200.0,5123865.0,36954269.0
12-04 08:39:52,2.176,1.674,94.310,0.0,0.0,1.841,0.0,81920.0,0.0,6.0,2343092224.0,1168375808.0,5797699584.0,24309907456.0,5939954.0,43425130.0
12-04 08:39:53,2.165,1.415,94.255,0.0,0.0,2.165,0.0,0.0,0.0,0.0,2343309312.0,1168375808.0,5800837120.0,24306552832.0,5452691.0,39829353.0
12-04 08:39:54,2.337,1.419,94.491,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2342907904.0,1168375808.0,5804883968.0,24302907392.0,5569069.0,40909909.0
12-04 08:39:55,1.843,1.173,95.310,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2343321600.0,1168375808.0,5807968256.0,24299409408.0,4942555.0,36231080.0
12-04 08:39:56,2.170,1.503,94.073,0.167,0.0,2.087,0.0,32768.0,0.0,3.0,2343219200.0,1168375808.0,5811556352.0,24295923712.0,5641449.0,41007015.0
12-04 08:39:57,2.762,1.590,93.891,0.0,0.0,1.757,0.0,86016.0,0.0,5.0,2344239104.0,1168375808.0,5815033856.0,24291426304.0,5771435.0,42120793.0
12-04 08:39:58,2.819,2.405,93.284,0.0,0.0,1.493,0.0,0.0,0.0,0.0,2343956480.0,1168375808.0,5818810368.0,24287932416.0,5745145.0,41588814.0
12-04 08:39:59,2.178,1.256,95.059,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2344026112.0,1168375808.0,5822623744.0,24284049408.0,4862210.0,34927850.0
12-04 08:40:00,2.417,1.250,94.417,0.0,0.0,1.917,0.0,0.0,0.0,0.0,2344828928.0,1168375808.0,5825769472.0,24280100864.0,5676939.0,41881788.0
12-04 08:40:01,2.015,1.679,94.207,0.168,0.0,1.931,0.0,12288.0,0.0,2.0,2344460288.0,1168375808.0,5829189632.0,24277049344.0,6046140.0,43719813.0
12-04 08:40:02,2.895,1.737,93.631,0.0,0.0,1.737,0.0,49152.0,0.0,3.0,2344910848.0,1168375808.0,5832929280.0,24272859136.0,5344720.0,38682320.0
12-04 08:40:03,2.101,1.345,94.958,0.0,0.0,1.597,0.0,0.0,0.0,0.0,2344771584.0,1168375808.0,5836369920.0,24269557760.0,5160478.0,36984418.0
12-04 08:40:04,2.003,1.586,94.157,0.0,0.0,2.254,0.0,8192.0,0.0,2.0,2344280064.0,1168375808.0,5840404480.0,24266014720.0,5833329.0,42662237.0
12-04 08:40:05,3.247,1.582,93.256,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2345500672.0,1168375808.0,5843800064.0,24261398528.0,5642938.0,41069853.0
12-04 08:40:06,0.251,0.251,99.499,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2345426944.0,1168375808.0,5844983808.0,24260288512.0,502304.0,3548440.0
12-04 08:40:07,0.083,0.083,99.583,0.167,0.0,0.083,0.0,90112.0,0.0,7.0,2345426944.0,1168375808.0,5844983808.0,24260288512.0,23932.0,45576.0
12-04 08:40:08,1.008,0.840,97.649,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2345857024.0,1168375808.0,5845577728.0,24259264512.0,1964636.0,13618571.0
12-04 08:40:09,2.500,1.500,93.750,0.0,0.0,2.250,0.0,8192.0,0.0,1.0,2346037248.0,1168375808.0,5849706496.0,24254955520.0,6623156.0,49249957.0
12-04 08:40:10,2.094,1.256,94.556,0.0,0.0,2.094,0.0,0.0,0.0,0.0,2345623552.0,1168375808.0,5856804864.0,24248270848.0,9188358.0,73508616.0
12-04 08:40:11,2.678,1.506,93.222,0.0,0.0,2.594,0.0,16384.0,0.0,1.0,2346221568.0,1168375808.0,5861978112.0,24242499584.0,8555365.0,64472520.0
12-04 08:40:12,2.097,1.426,94.631,0.0,0.0,1.846,0.0,77824.0,0.0,6.0,2345406464.0,1168375808.0,5867413504.0,24237879296.0,6825440.0,52540463.0
12-04 08:40:13,2.506,1.504,93.818,0.167,0.0,2.005,0.0,24576.0,0.0,3.0,2346377216.0,1168375808.0,5870858240.0,24233463808.0,6576827.0,48745374.0
12-04 08:40:14,2.185,1.176,94.706,0.0,0.0,1.933,0.0,0.0,0.0,0.0,2346741760.0,1168375808.0,5875101696.0,24228855808.0,6215421.0,47329695.0
12-04 08:40:15,2.089,1.337,94.653,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2346672128.0,1168375808.0,5878751232.0,24225275904.0,5553615.0,41288808.0
12-04 08:40:16,1.756,1.338,95.067,0.0,0.0,1.839,0.0,0.0,0.0,0.0,2346819584.0,1168375808.0,5882486784.0,24221392896.0,4909551.0,36127971.0
12-04 08:40:17,2.200,1.269,95.008,0.0,0.0,1.523,0.0,81920.0,0.0,5.0,2347237376.0,1168375808.0,5886005248.0,24217456640.0,5858942.0,42101739.0
12-04 08:40:18,2.096,1.257,94.803,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2347388928.0,1168375808.0,5889273856.0,24214036480.0,5561487.0,40591507.0
12-04 08:40:19,2.252,1.751,93.828,0.250,0.0,1.918,0.0,12288.0,0.0,2.0,2348183552.0,1168375808.0,5893079040.0,24209436672.0,5885035.0,43193903.0
12-04 08:40:20,1.264,1.179,95.703,0.0,0.0,1.853,0.0,0.0,0.0,0.0,2347438080.0,1168375808.0,5896564736.0,24206696448.0,4963858.0,35910556.0
12-04 08:40:21,2.680,1.424,94.305,0.0,0.0,1.591,0.0,106471424.0,0.0,104.0,2347937792.0,1168375808.0,5900132352.0,24202629120.0,5318619.0,39171214.0
12-04 08:40:22,2.099,1.175,95.046,0.0,0.0,1.679,0.0,110592.0,0.0,8.0,2347896832.0,1168375808.0,5903720448.0,24199081984.0,5712170.0,41978359.0
12-04 08:40:23,2.598,1.341,94.384,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2348089344.0,1168375808.0,5907382272.0,24195227648.0,5733101.0,41478074.0
12-04 08:40:24,2.176,1.423,94.728,0.0,0.0,1.674,0.0,0.0,0.0,0.0,2348376064.0,1168375808.0,5911003136.0,24191320064.0,5245366.0,38397156.0
12-04 08:40:25,2.022,0.927,94.945,0.168,0.0,1.938,0.0,12288.0,0.0,2.0,2348716032.0,1168375808.0,5914193920.0,24187789312.0,5380606.0,38749710.0
12-04 08:40:26,2.244,1.829,93.766,0.0,0.0,2.161,0.0,61440.0,0.0,8.0,2348007424.0,1168375808.0,5917827072.0,24184864768.0,5708213.0,41344322.0
12-04 08:40:27,1.926,1.005,95.477,0.0,0.0,1.591,0.0,69632.0,0.0,5.0,2348154880.0,1168375808.0,5921665024.0,24180879360.0,5560390.0,41300585.0
12-04 08:40:28,2.341,1.338,94.983,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2348843008.0,1168375808.0,5924945920.0,24176910336.0,5007886.0,36099638.0
12-04 08:40:29,3.094,1.756,93.645,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2349461504.0,1168375808.0,5928488960.0,24172748800.0,5625061.0,40393023.0
12-04 08:40:30,2.905,1.577,93.361,0.0,0.0,2.158,0.0,0.0,0.0,0.0,2349240320.0,1168375808.0,5931782144.0,24169676800.0,5835575.0,42046304.0
12-04 08:40:31,2.008,1.674,94.728,0.084,0.0,1.506,0.0,12288.0,0.0,2.0,2348912640.0,1168375808.0,5935689728.0,24166096896.0,5408163.0,39369539.0
12-04 08:40:32,2.329,1.747,93.927,0.0,0.0,1.997,0.0,69632.0,0.0,5.0,2349154304.0,1168375808.0,5939064832.0,24162480128.0,5318168.0,38259398.0
12-04 08:40:33,2.513,1.089,94.640,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2349383680.0,1168375808.0,5942714368.0,24158601216.0,5812889.0,42612832.0
12-04 08:40:34,1.847,1.343,94.878,0.0,0.0,1.931,0.0,0.0,0.0,0.0,2348949504.0,1168375808.0,5946540032.0,24155209728.0,5392060.0,39197918.0
12-04 08:40:35,2.267,1.427,94.458,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2349899776.0,1168375808.0,5949898752.0,24150900736.0,5619463.0,40198293.0
12-04 08:40:36,2.508,1.589,94.314,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2349948928.0,1168375808.0,5953245184.0,24147505152.0,5306930.0,38300052.0
12-04 08:40:37,0.667,0.417,98.333,0.083,0.0,0.500,0.0,81920.0,0.0,7.0,2349776896.0,1168375808.0,5955047424.0,24145874944.0,1288083.0,9502637.0
12-04 08:40:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349776896.0,1168375808.0,5955047424.0,24145874944.0,28444.0,38411.0
12-04 08:40:39,0.838,0.419,98.325,0.0,0.0,0.419,0.0,8192.0,0.0,2.0,2349760512.0,1168375808.0,5955444736.0,24145494016.0,1209890.0,8434533.0
12-04 08:40:40,2.498,1.332,94.505,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2349969408.0,1168375808.0,5957902336.0,24142827520.0,4453688.0,31698617.0
12-04 08:40:41,2.990,1.495,93.023,0.0,0.0,2.492,0.0,0.0,0.0,0.0,2349932544.0,1168375808.0,5962252288.0,24138514432.0,6830555.0,50326853.0
12-04 08:40:42,2.355,1.514,93.188,0.0,0.0,2.944,0.0,81920.0,0.0,5.0,2350186496.0,1168375808.0,5970644992.0,24129867776.0,10998649.0,87433238.0
12-04 08:40:43,2.852,1.342,93.372,0.168,0.0,2.265,0.0,12288.0,0.0,2.0,2350407680.0,1168375808.0,5975515136.0,24124776448.0,7826268.0,58438649.0
12-04 08:40:44,2.012,1.676,94.803,0.0,0.0,1.509,0.0,8192.0,0.0,1.0,2350575616.0,1168375808.0,5979717632.0,24120406016.0,6516319.0,49702661.0
12-04 08:40:45,2.946,1.178,94.192,0.0,0.0,1.684,0.0,0.0,0.0,0.0,2350870528.0,1168375808.0,5984526336.0,24115302400.0,6891603.0,51848870.0
12-04 08:40:46,2.099,1.092,94.878,0.0,0.0,1.931,0.0,24576.0,0.0,2.0,2351656960.0,1168375808.0,5987790848.0,24111251456.0,6133507.0,45837225.0
12-04 08:40:47,2.090,1.672,94.398,0.0,0.0,1.839,0.0,94208.0,0.0,5.0,2351656960.0,1168375808.0,5992013824.0,24107028480.0,6176562.0,45733364.0
12-04 08:40:48,1.251,0.667,96.831,0.0,0.0,1.251,0.0,73728.0,0.0,6.0,2351992832.0,1168375808.0,5995618304.0,24103088128.0,3308278.0,25177060.0
12-04 08:40:49,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,11633.0,21525.0
12-04 08:40:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,22395.0,44272.0
12-04 08:40:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,95653888.0,0.0,93.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,10035.0,19291.0
12-04 08:40:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,10692.0,20444.0
12-04 08:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,10768.0,20647.0
12-04 08:40:54,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,9883.0,19167.0
12-04 08:40:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2351980544.0,1168375808.0,5995622400.0,24103096320.0,11212.0,21107.0
12-04 08:40:56,0.584,0.083,99.333,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2351980544.0,1168375808.0,5995622400.0,24103096320.0,11436.0,21598.0
12-04 08:40:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,13412.0,23680.0
12-04 08:40:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,11096.0,21346.0
12-04 08:40:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,11361.0,21236.0
12-04 08:41:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,9688.0,19047.0
12-04 08:41:01,0.0,0.084,99.833,0.084,0.0,0.0,0.0,49152.0,0.0,10.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,11094.0,19470.0
12-04 08:41:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,11483.0,20470.0
12-04 08:41:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,10008.0,19357.0
12-04 08:41:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,14341.0,24098.0
12-04 08:41:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,14798.0,24761.0
12-04 08:41:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,11970.0,21864.0
12-04 08:41:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,12166.0,22216.0
12-04 08:41:08,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352992256.0,1168375808.0,5995626496.0,24102080512.0,28048.0,37009.0
12-04 08:41:09,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2352992256.0,1168375808.0,5995626496.0,24102080512.0,11612.0,21043.0
12-04 08:41:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10949.0,20046.0
12-04 08:41:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,11799.0,21163.0
12-04 08:41:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,11321.0,20718.0
12-04 08:41:13,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,11790.0,21137.0
12-04 08:41:14,0.083,0.250,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10532.0,20312.0
12-04 08:41:15,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,12586.0,23354.0
12-04 08:41:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10938.0,20651.0
12-04 08:41:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10261.0,19453.0
12-04 08:41:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,11433.0,21364.0
12-04 08:41:19,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10290.0,19519.0
12-04 08:41:20,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10870.0,19850.0
12-04 08:41:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,12236.0,22989.0
12-04 08:41:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2352984064.0,1168375808.0,5995634688.0,24102080512.0,10826.0,20628.0
12-04 08:41:23,0.916,0.500,97.918,0.0,0.0,0.666,0.0,0.0,0.0,0.0,2352984064.0,1168375808.0,5995634688.0,24102080512.0,1170982.0,8203511.0
12-04 08:41:24,2.090,0.920,95.234,0.251,0.0,1.505,0.0,24576.0,0.0,3.0,2352574464.0,1168375808.0,5998202880.0,24099921920.0,3984372.0,28084976.0
12-04 08:41:25,1.841,1.255,95.146,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2353668096.0,1168375808.0,6001184768.0,24095846400.0,5493921.0,41344819.0
12-04 08:41:26,2.090,1.254,95.485,0.0,0.0,1.171,0.0,0.0,0.0,0.0,2353143808.0,1168375808.0,6004932608.0,24092622848.0,5046482.0,38013906.0
12-04 08:41:27,1.910,1.578,94.352,0.0,0.0,2.159,0.0,81920.0,0.0,5.0,2353090560.0,1168375808.0,6008868864.0,24088739840.0,5762831.0,43219790.0
12-04 08:41:28,2.929,1.172,94.393,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2354663424.0,1168375808.0,6012469248.0,24083566592.0,5564041.0,41171241.0
12-04 08:41:29,1.839,1.087,95.485,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2354438144.0,1168375808.0,6016163840.0,24080097280.0,5071997.0,37920671.0
12-04 08:41:30,2.265,1.258,94.715,0.084,0.0,1.678,0.0,12288.0,0.0,2.0,2354192384.0,1168375808.0,6019649536.0,24076857344.0,5926952.0,43413363.0
12-04 08:41:31,2.252,1.585,94.245,0.0,0.0,1.918,0.0,20480.0,0.0,1.0,2354507776.0,1168375808.0,6023090176.0,24073101312.0,5562622.0,40379673.0
12-04 08:41:32,2.900,1.906,93.206,0.0,0.0,1.988,0.0,69632.0,0.0,5.0,2355527680.0,1168375808.0,6027333632.0,24067837952.0,5993102.0,43902256.0
12-04 08:41:33,2.750,1.917,93.750,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2355187712.0,1168375808.0,6030536704.0,24064974848.0,5937873.0,43301211.0
12-04 08:41:34,2.671,1.586,93.656,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2355916800.0,1168375808.0,6034411520.0,24060370944.0,5983345.0,42821417.0
12-04 08:41:35,2.924,1.671,93.484,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2356269056.0,1168375808.0,6037803008.0,24056627200.0,5815604.0,42097047.0
12-04 08:41:36,2.523,1.346,94.029,0.084,0.0,2.019,0.0,20480.0,0.0,4.0,2356809728.0,1168375808.0,6041931776.0,24051957760.0,6233730.0,44599437.0
12-04 08:41:37,2.504,1.669,93.740,0.0,0.0,2.087,0.0,69632.0,0.0,5.0,2356047872.0,1168375808.0,6046052352.0,24048599040.0,5668173.0,40332242.0
12-04 08:41:38,2.419,1.751,93.661,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2356297728.0,1168375808.0,6049427456.0,24044974080.0,5788145.0,41773875.0
12-04 08:41:39,2.343,1.674,93.808,0.0,0.0,2.176,0.0,0.0,0.0,0.0,2357014528.0,1168375808.0,6053322752.0,24040361984.0,6334190.0,45995937.0
12-04 08:41:40,2.515,1.425,94.384,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2356469760.0,1168375808.0,6057672704.0,24036556800.0,5725592.0,41679071.0
12-04 08:41:41,2.103,1.262,94.786,0.0,0.0,1.850,0.0,0.0,0.0,0.0,2356506624.0,1168375808.0,6061498368.0,24032694272.0,5854379.0,42101664.0
12-04 08:41:42,2.347,1.593,93.546,0.084,0.0,2.431,0.0,94208.0,0.0,7.0,2356359168.0,1168375808.0,6064807936.0,24029532160.0,5902192.0,41798450.0
12-04 08:41:43,2.282,1.437,94.505,0.0,0.0,1.775,0.0,0.0,0.0,0.0,2356903936.0,1168375808.0,6069002240.0,24024793088.0,6323594.0,45323431.0
12-04 08:41:44,2.759,1.756,93.478,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2357305344.0,1168375808.0,6072504320.0,24020889600.0,6116595.0,43479731.0
12-04 08:41:45,0.834,0.584,97.748,0.0,0.0,0.834,0.0,0.0,0.0,0.0,2357129216.0,1168375808.0,6074916864.0,24018653184.0,1912649.0,13699915.0
12-04 08:41:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357129216.0,1168375808.0,6074916864.0,24018653184.0,35830.0,55055.0
12-04 08:41:47,1.668,1.168,96.163,0.0,0.0,1.001,0.0,69632.0,0.0,5.0,2357374976.0,1168375808.0,6075813888.0,24017510400.0,2602014.0,18197383.0
12-04 08:41:48,2.762,1.841,93.305,0.167,0.0,1.925,0.0,90112.0,0.0,8.0,2358902784.0,1168375808.0,6079578112.0,24012218368.0,6535034.0,47278066.0
12-04 08:41:49,3.342,1.671,92.565,0.0,0.0,2.423,0.0,8192.0,0.0,2.0,2358628352.0,1168375808.0,6086922240.0,24005148672.0,10028083.0,77942564.0
12-04 08:41:50,3.897,1.493,92.206,0.0,0.0,2.405,0.0,0.0,0.0,0.0,2358894592.0,1168375808.0,6091526144.0,24000278528.0,7713424.0,58099957.0
12-04 08:41:51,2.339,1.671,93.901,0.0,0.0,2.089,0.0,8192.0,0.0,2.0,2359009280.0,1168375808.0,6096252928.0,23995437056.0,7287302.0,55340769.0
12-04 08:41:52,2.331,1.499,93.755,0.0,0.0,2.415,0.0,53248.0,0.0,3.0,2358861824.0,1168375808.0,6101073920.0,23990763520.0,6708291.0,50347649.0
12-04 08:41:53,2.178,1.508,94.640,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2358640640.0,1168375808.0,6105612288.0,23986446336.0,6406727.0,48079056.0
12-04 08:41:54,2.181,1.846,94.211,0.168,0.0,1.594,0.0,20480.0,0.0,3.0,2358841344.0,1168375808.0,6109777920.0,23982080000.0,6702720.0,49402484.0
12-04 08:41:55,2.594,1.339,94.059,0.0,0.0,2.008,0.0,0.0,0.0,0.0,2359332864.0,1168375808.0,6113894400.0,23977472000.0,6021239.0,43889317.0
12-04 08:41:56,2.498,1.665,93.505,0.0,0.0,2.331,0.0,69083136.0,0.0,67.0,2358972416.0,1168375808.0,6117601280.0,23974125568.0,6074996.0,44302494.0
12-04 08:41:57,2.377,1.188,94.907,0.0,0.0,1.528,0.0,53149696.0,0.0,62.0,2359525376.0,1168375808.0,6121353216.0,23969820672.0,5961304.0,42672930.0
12-04 08:41:58,2.745,1.664,93.511,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2359939072.0,1168375808.0,6125531136.0,23965229056.0,6053126.0,44005111.0
12-04 08:41:59,2.527,1.264,94.103,0.505,0.0,1.601,0.0,11243520.0,0.0,22.0,2360156160.0,1168375808.0,6129250304.0,23961292800.0,5999931.0,43717921.0
12-04 08:42:00,2.167,1.917,93.667,0.0,0.0,2.250,0.0,0.0,0.0,0.0,2360274944.0,1168375808.0,6132826112.0,23957598208.0,5933607.0,42391137.0
12-04 08:42:01,1.921,1.838,94.152,0.0,0.0,2.089,0.0,32768.0,0.0,2.0,2360467456.0,1168375808.0,6136352768.0,23953879040.0,5758885.0,41988021.0
12-04 08:42:02,3.023,1.427,94.374,0.0,0.0,1.175,0.0,53248.0,0.0,3.0,2360111104.0,1168375808.0,6140317696.0,23950270464.0,5722498.0,41164369.0
12-04 08:42:03,2.437,1.597,94.118,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2360041472.0,1168375808.0,6144069632.0,23946588160.0,6003434.0,42494996.0
12-04 08:42:04,2.433,1.007,94.463,0.0,0.0,2.097,0.0,0.0,0.0,0.0,2360176640.0,1168375808.0,6148362240.0,23942160384.0,5515422.0,40410495.0
12-04 08:42:05,2.265,1.510,94.128,0.168,0.0,1.930,0.0,12288.0,0.0,2.0,2360791040.0,1168375808.0,6151462912.0,23938445312.0,5889058.0,42115289.0
12-04 08:42:06,2.347,1.425,94.384,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2360852480.0,1168375808.0,6155304960.0,23934541824.0,6150026.0,45429147.0
12-04 08:42:07,2.258,2.007,93.729,0.0,0.0,2.007,0.0,69632.0,0.0,5.0,2361049088.0,1168375808.0,6158983168.0,23930667008.0,6204511.0,45198365.0
12-04 08:42:08,2.752,1.751,93.411,0.0,0.0,2.085,0.0,0.0,0.0,0.0,2362642432.0,1168375808.0,6162771968.0,23925284864.0,6208737.0,44100626.0
12-04 08:42:09,2.090,1.505,94.649,0.0,0.0,1.756,0.0,0.0,0.0,0.0,2362458112.0,1168375808.0,6166663168.0,23921577984.0,5468411.0,40676367.0
12-04 08:42:10,1.931,1.259,95.130,0.0,0.0,1.679,0.0,0.0,0.0,0.0,2362318848.0,1168375808.0,6170574848.0,23917805568.0,5264234.0,38201304.0
12-04 08:42:11,3.331,1.749,92.423,0.167,0.0,2.331,0.0,61440.0,0.0,12.0,2362040320.0,1168375808.0,6174232576.0,23914426368.0,6429170.0,46200867.0
12-04 08:42:12,2.583,1.417,93.667,0.0,0.0,2.333,0.0,86016.0,0.0,5.0,2361823232.0,1168375808.0,6177812480.0,23911063552.0,5954574.0,43090997.0
12-04 08:42:13,2.012,1.509,94.384,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2362445824.0,1168375808.0,6181638144.0,23906615296.0,5905904.0,43378638.0
12-04 08:42:14,2.096,1.341,94.552,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2362953728.0,1168375808.0,6185365504.0,23902380032.0,5851263.0,42342364.0
12-04 08:42:15,2.345,1.340,94.472,0.0,0.0,1.843,0.0,0.0,0.0,0.0,2363080704.0,1168375808.0,6189838336.0,23897780224.0,6073087.0,44801338.0
12-04 08:42:16,1.598,1.682,95.038,0.0,0.0,1.682,0.0,0.0,0.0,0.0,2362785792.0,1168375808.0,6192807936.0,23895105536.0,5366776.0,38840979.0
12-04 08:42:17,2.185,1.597,94.202,0.084,0.0,1.933,0.0,81920.0,0.0,7.0,2363080704.0,1168375808.0,6196805632.0,23890812928.0,5926705.0,42624194.0
12-04 08:42:18,2.934,1.341,93.630,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2363015168.0,1168375808.0,6200606720.0,23887077376.0,6157181.0,44665105.0
12-04 08:42:19,2.301,1.972,93.673,0.0,0.0,2.054,0.0,0.0,0.0,0.0,2363346944.0,1168375808.0,6204559360.0,23882792960.0,5229272.0,39121247.0
12-04 08:42:20,1.514,1.093,95.374,0.0,0.0,2.019,0.0,0.0,0.0,0.0,2363011072.0,1168375808.0,6208450560.0,23879237632.0,5495016.0,40634459.0
12-04 08:42:21,2.822,1.411,93.444,0.0,0.0,2.324,0.0,0.0,0.0,0.0,2363277312.0,1168375808.0,6212136960.0,23875284992.0,6054221.0,44525791.0
12-04 08:42:22,2.656,2.158,93.444,0.0,0.0,1.743,0.0,69632.0,0.0,5.0,2363846656.0,1168375808.0,6215757824.0,23871094784.0,5891631.0,42530191.0
12-04 08:42:23,2.265,1.091,94.631,0.252,0.0,1.762,0.0,12288.0,0.0,2.0,2363604992.0,1168375808.0,6219300864.0,23867793408.0,5532996.0,40481984.0
12-04 08:42:24,2.417,1.500,94.250,0.0,0.0,1.833,0.0,8192.0,0.0,2.0,2364444672.0,1168375808.0,6222868480.0,23863386112.0,6096589.0,45691128.0
12-04 08:42:25,2.671,2.170,93.489,0.0,0.0,1.669,0.0,0.0,0.0,0.0,2364227584.0,1168375808.0,6226800640.0,23859671040.0,5991496.0,42766184.0
12-04 08:42:26,2.855,1.511,93.535,0.0,0.0,2.099,0.0,12288.0,0.0,1.0,2364968960.0,1168375808.0,6230642688.0,23855087616.0,6115879.0,43868477.0
12-04 08:42:27,2.739,1.494,93.693,0.0,0.0,2.075,0.0,77824.0,0.0,6.0,2364416000.0,1168375808.0,6234161152.0,23852122112.0,5584515.0,40097016.0
12-04 08:42:28,2.190,1.179,95.029,0.0,0.0,1.601,0.0,0.0,0.0,0.0,2364846080.0,1168375808.0,6238232576.0,23847620608.0,5521516.0,40287463.0
12-04 08:42:29,2.248,2.082,93.589,0.167,0.0,1.915,0.0,20480.0,0.0,3.0,2365440000.0,1168375808.0,6242275328.0,23842983936.0,5886896.0,42879890.0
12-04 08:42:30,2.275,1.432,94.945,0.0,0.0,1.348,0.0,0.0,0.0,0.0,2365124608.0,1168375808.0,6245814272.0,23839760384.0,5969422.0,43374111.0
12-04 08:42:31,2.676,1.254,93.729,0.0,0.0,2.341,0.0,51560448.0,0.0,53.0,2365161472.0,1168375808.0,6249746432.0,23835791360.0,6235748.0,45259208.0
12-04 08:42:32,2.347,1.760,94.132,0.0,0.0,1.760,0.0,69885952.0,0.0,78.0,2365321216.0,1168375808.0,6253113344.0,23832264704.0,5905906.0,42516238.0
12-04 08:42:33,2.623,1.269,95.008,0.0,0.0,1.100,0.0,0.0,0.0,0.0,2366279680.0,1168375808.0,6257020928.0,23827398656.0,5493526.0,40053401.0
12-04 08:42:34,2.421,1.753,93.489,0.250,0.0,2.087,0.0,24576.0,0.0,3.0,2366730240.0,1168375808.0,6260891648.0,23823077376.0,6161609.0,44905147.0
12-04 08:42:35,2.506,1.420,94.069,0.0,0.0,2.005,0.0,0.0,0.0,0.0,2367254528.0,1168375808.0,6264832000.0,23818612736.0,6055128.0,44327618.0
12-04 08:42:36,1.939,1.518,94.604,0.0,0.0,1.939,0.0,12288.0,0.0,1.0,2366648320.0,1168375808.0,6268608512.0,23815442432.0,5837900.0,41738961.0
12-04 08:42:37,2.696,1.179,94.271,0.0,0.0,1.853,0.0,90112.0,0.0,5.0,2367119360.0,1168375808.0,6272327680.0,23811252224.0,5983120.0,42313246.0
12-04 08:42:38,2.411,2.078,93.682,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2366513152.0,1168375808.0,6276194304.0,23807991808.0,5592374.0,40123740.0
12-04 08:42:39,2.579,2.080,93.594,0.0,0.0,1.747,0.0,0.0,0.0,0.0,2367242240.0,1168375808.0,6280044544.0,23803412480.0,5991550.0,43860564.0
12-04 08:42:40,3.333,1.250,93.333,0.083,0.0,2.0,0.0,12288.0,0.0,2.0,2367406080.0,1168375808.0,6283739136.0,23799554048.0,5862335.0,42745327.0
12-04 08:42:41,2.178,1.424,93.970,0.0,0.0,2.429,0.0,0.0,0.0,0.0,2367488000.0,1168375808.0,6287331328.0,23795879936.0,6053905.0,43593236.0
12-04 08:42:42,2.106,1.095,94.356,0.0,0.0,2.443,0.0,86016.0,0.0,5.0,2367184896.0,1168375808.0,6291390464.0,23792123904.0,6155390.0,44621093.0
12-04 08:42:43,2.926,1.839,93.478,0.0,0.0,1.756,0.0,0.0,0.0,0.0,2367963136.0,1168375808.0,6295080960.0,23787655168.0,6245257.0,44460117.0
12-04 08:42:44,2.099,1.511,95.046,0.0,0.0,1.343,0.0,0.0,0.0,0.0,2367442944.0,1168375808.0,6299500544.0,23783755776.0,5551740.0,40763685.0
12-04 08:42:45,2.265,1.594,94.631,0.0,0.0,1.510,0.0,0.0,0.0,0.0,2367631360.0,1168375808.0,6302736384.0,23780331520.0,5820746.0,42285237.0
12-04 08:42:46,2.826,1.496,93.682,0.166,0.0,1.829,0.0,36864.0,0.0,6.0,2367746048.0,1168375808.0,6306541568.0,23776411648.0,5471340.0,39325280.0
12-04 08:42:47,2.439,1.682,94.281,0.0,0.0,1.598,0.0,81920.0,0.0,5.0,2368311296.0,1168375808.0,6310850560.0,23771537408.0,6195436.0,45658408.0
12-04 08:42:48,2.271,1.346,94.281,0.0,0.0,2.103,0.0,77824.0,0.0,6.0,2369015808.0,1168375808.0,6314590208.0,23767093248.0,6008004.0,42930839.0
12-04 08:42:49,2.912,1.414,93.344,0.0,0.0,2.329,0.0,0.0,0.0,0.0,2368897024.0,1168375808.0,6317850624.0,23763951616.0,5805879.0,42126785.0
12-04 08:42:50,2.739,1.660,93.527,0.0,0.0,2.075,0.0,0.0,0.0,0.0,2368688128.0,1168375808.0,6322950144.0,23759060992.0,6186616.0,45721985.0
12-04 08:42:51,0.500,0.417,98.667,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,2368536576.0,1168375808.0,6323720192.0,23758442496.0,794400.0,5598249.0
12-04 08:42:52,1.505,0.669,96.906,0.0,0.0,0.920,0.0,57344.0,0.0,3.0,2368249856.0,1168375808.0,6324387840.0,23758061568.0,2337038.0,16362315.0
12-04 08:42:53,0.333,0.333,99.086,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2368233472.0,1168375808.0,6325166080.0,23757299712.0,321703.0,2176356.0
12-04 08:42:54,2.261,1.173,94.640,0.0,0.0,1.926,0.0,0.0,0.0,0.0,2368614400.0,1168375808.0,6327693312.0,23754391552.0,5156852.0,37284488.0
12-04 08:42:55,3.081,1.749,92.256,0.0,0.0,2.914,0.0,0.0,0.0,0.0,2369159168.0,1168375808.0,6334537728.0,23747002368.0,10238364.0,77872474.0
12-04 08:42:56,3.425,1.587,93.066,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2369748992.0,1168375808.0,6339575808.0,23741374464.0,7144574.0,54992535.0
12-04 08:42:57,2.165,2.248,92.923,0.167,0.0,2.498,0.0,81920.0,0.0,7.0,2368569344.0,1168375808.0,6346457088.0,23735672832.0,8989567.0,69366619.0
12-04 08:42:58,3.201,1.264,93.597,0.0,0.0,1.938,0.0,0.0,0.0,0.0,2370187264.0,1168375808.0,6350712832.0,23729799168.0,7713513.0,56982170.0
12-04 08:42:59,2.178,1.173,94.891,0.0,0.0,1.759,0.0,8192.0,0.0,2.0,2370076672.0,1168375808.0,6355451904.0,23725170688.0,6589540.0,49595549.0
12-04 08:43:00,2.328,1.995,93.682,0.0,0.0,1.995,0.0,0.0,0.0,0.0,2370531328.0,1168375808.0,6358720512.0,23721447424.0,6003499.0,44646705.0
12-04 08:43:01,2.415,1.665,93.838,0.0,0.0,2.082,0.0,34201600.0,0.0,36.0,2369957888.0,1168375808.0,6363222016.0,23717519360.0,6187262.0,46095191.0
12-04 08:43:02,3.008,1.754,93.484,0.0,0.0,1.754,0.0,79527936.0,0.0,86.0,2370875392.0,1168375808.0,6366732288.0,23713091584.0,5767446.0,41545849.0
12-04 08:43:03,2.437,1.345,94.454,0.252,0.0,1.513,0.0,12288.0,0.0,2.0,2371239936.0,1168375808.0,6370762752.0,23708696576.0,6091237.0,44549348.0
12-04 08:43:04,2.429,1.173,94.054,0.0,0.0,2.345,0.0,8192.0,0.0,1.0,2371276800.0,1168375808.0,6374559744.0,23704862720.0,6060616.0,43794286.0
12-04 08:43:05,2.265,1.594,94.547,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2371313664.0,1168375808.0,6378430464.0,23700955136.0,5730956.0,41618304.0
12-04 08:43:06,2.427,1.841,93.724,0.0,0.0,2.008,0.0,0.0,0.0,0.0,2371211264.0,1168375808.0,6382071808.0,23697416192.0,6166946.0,44661616.0
12-04 08:43:07,2.513,1.675,94.221,0.0,0.0,1.591,0.0,81920.0,0.0,5.0,2371166208.0,1168375808.0,6386356224.0,23693176832.0,5702571.0,40856477.0
12-04 08:43:08,2.598,1.509,93.797,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2372665344.0,1168375808.0,6389506048.0,23688527872.0,5919455.0,42178661.0
12-04 08:43:09,2.698,1.349,94.266,0.169,0.0,1.518,0.0,24576.0,0.0,3.0,2373246976.0,1168375808.0,6393434112.0,23684018176.0,5960159.0,43628900.0
12-04 08:43:10,2.258,1.672,94.147,0.0,0.0,1.923,0.0,0.0,0.0,0.0,2372665344.0,1168375808.0,6397325312.0,23680708608.0,5722104.0,40938890.0
12-04 08:43:11,2.196,1.520,94.679,0.0,0.0,1.605,0.0,12288.0,0.0,1.0,2372808704.0,1168375808.0,6400925696.0,23676964864.0,5780955.0,41546309.0
12-04 08:43:12,2.427,1.255,94.226,0.0,0.0,2.092,0.0,77824.0,0.0,5.0,2372923392.0,1168375808.0,6404706304.0,23673069568.0,6061037.0,44334404.0
12-04 08:43:13,2.843,1.254,93.896,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2372562944.0,1168375808.0,6408302592.0,23669833728.0,5873674.0,42658652.0
12-04 08:43:14,2.351,1.427,93.955,0.0,0.0,2.267,0.0,0.0,0.0,0.0,2373939200.0,1168375808.0,6412185600.0,23664574464.0,6246591.0,44942595.0
12-04 08:43:15,1.775,1.437,95.097,0.085,0.0,1.606,0.0,12288.0,0.0,2.0,2373529600.0,1168375808.0,6415802368.0,23661367296.0,5738387.0,42069328.0
12-04 08:43:16,3.339,1.169,93.489,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2373849088.0,1168375808.0,6419922944.0,23656927232.0,5735076.0,41599486.0
12-04 08:43:17,2.515,1.509,93.965,0.0,0.0,2.012,0.0,81920.0,0.0,5.0,2373922816.0,1168375808.0,6423736320.0,23653040128.0,5974797.0,43118738.0
12-04 08:43:18,2.243,1.910,93.854,0.0,0.0,1.993,0.0,0.0,0.0,0.0,2374299648.0,1168375808.0,6427271168.0,23649128448.0,5918619.0,43598684.0
12-04 08:43:19,2.585,1.001,94.412,0.0,0.0,2.002,0.0,0.0,0.0,0.0,2373955584.0,1168375808.0,6431121408.0,23645622272.0,5643467.0,41544734.0
12-04 08:43:20,2.015,1.511,94.207,0.0,0.0,2.267,0.0,0.0,0.0,0.0,2374459392.0,1168375808.0,6435127296.0,23641112576.0,5945904.0,42757083.0
12-04 08:43:21,3.008,1.587,93.317,0.167,0.0,1.921,0.0,49152.0,0.0,8.0,2374242304.0,1168375808.0,6438645760.0,23637811200.0,6123441.0,44285340.0
12-04 08:43:22,2.080,1.581,94.343,0.0,0.0,1.997,0.0,69632.0,0.0,5.0,2373775360.0,1168375808.0,6442504192.0,23634419712.0,5445177.0,40043643.0
12-04 08:43:23,2.764,1.340,94.305,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2373943296.0,1168375808.0,6446231552.0,23630524416.0,5139009.0,37179975.0
12-04 08:43:24,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2374225920.0,1168375808.0,6446845952.0,23629627392.0,10687.0,20398.0
12-04 08:43:25,0.417,0.417,98.664,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2374348800.0,1168375808.0,6446850048.0,23629500416.0,698991.0,4881374.0
12-04 08:43:26,0.912,0.829,97.098,0.0,0.0,1.161,0.0,0.0,0.0,0.0,2374488064.0,1168375808.0,6448996352.0,23627214848.0,2456319.0,19173801.0
12-04 08:43:27,0.084,0.084,99.582,0.251,0.0,0.0,0.0,81920.0,0.0,7.0,2374488064.0,1168375808.0,6448996352.0,23627214848.0,11760.0,21222.0
12-04 08:43:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375630848.0,1168375808.0,6448996352.0,23626072064.0,13092.0,26626.0
12-04 08:43:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375630848.0,1168375808.0,6448996352.0,23626072064.0,10944.0,20690.0
12-04 08:43:30,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2375626752.0,1168375808.0,6449000448.0,23626072064.0,11799.0,22575.0
12-04 08:43:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20340736.0,0.0,22.0,2375634944.0,1168375808.0,6449000448.0,23626063872.0,10699.0,20533.0
12-04 08:43:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,64991232.0,0.0,69.0,2375643136.0,1168375808.0,6449000448.0,23626055680.0,10066.0,19507.0
12-04 08:43:33,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2375643136.0,1168375808.0,6449000448.0,23626055680.0,11353.0,21702.0
12-04 08:43:34,0.167,0.083,99.667,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,12045.0,21293.0
12-04 08:43:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,12252.0,21481.0
12-04 08:43:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,11136.0,20884.0
12-04 08:43:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,11910.0,22828.0
12-04 08:43:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,29931.0,39659.0
12-04 08:43:39,0.250,0.083,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,11422.0,21817.0
12-04 08:43:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,10928.0,20529.0
12-04 08:43:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,10578.0,19996.0
12-04 08:43:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,11280.0,21520.0
12-04 08:43:43,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,10113.0,19515.0
12-04 08:43:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,10582.0,20311.0
12-04 08:43:45,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,10739.0,20581.0
12-04 08:43:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2375766016.0,1168375808.0,6449004544.0,23625928704.0,12605.0,23198.0
12-04 08:43:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2375892992.0,1168375808.0,6449004544.0,23625801728.0,10923.0,20735.0
12-04 08:43:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2376146944.0,1168375808.0,6449004544.0,23625547776.0,10371.0,20217.0
12-04 08:43:49,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2376146944.0,1168375808.0,6449004544.0,23625547776.0,10230.0,19411.0
12-04 08:43:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376146944.0,1168375808.0,6449004544.0,23625547776.0,11252.0,21480.0
12-04 08:43:51,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2376146944.0,1168375808.0,6449004544.0,23625547776.0,10634.0,19954.0
12-04 08:43:52,0.083,0.166,99.667,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,2376146944.0,1168375808.0,6449004544.0,23625547776.0,10532.0,20247.0
12-04 08:43:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,9913.0,19267.0
12-04 08:43:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,11096.0,21413.0
12-04 08:43:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,11322.0,21661.0
12-04 08:43:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,11620.0,22008.0
12-04 08:43:57,0.083,0.167,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,10900.0,20556.0
12-04 08:43:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,10539.0,19506.0
12-04 08:43:59,0.586,0.418,98.410,0.0,0.0,0.586,0.0,0.0,0.0,0.0,2376073216.0,1168375808.0,6449205248.0,23625420800.0,1019039.0,7140886.0
12-04 08:44:00,1.091,0.755,96.896,0.0,0.0,1.258,0.0,0.0,0.0,0.0,2375938048.0,1168375808.0,6451482624.0,23623278592.0,3010354.0,21638314.0
12-04 08:44:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2375913472.0,1168375808.0,6451539968.0,23623245824.0,11675.0,21102.0
12-04 08:44:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2375913472.0,1168375808.0,6451539968.0,23623245824.0,17159.0,34411.0
12-04 08:44:03,0.998,0.749,97.421,0.166,0.0,0.666,0.0,12288.0,0.0,2.0,2376339456.0,1168375808.0,6451654656.0,23622705152.0,1235297.0,8695277.0
12-04 08:44:04,2.015,1.595,94.962,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2375421952.0,1168375808.0,6455099392.0,23620177920.0,5504560.0,39662973.0
12-04 08:44:05,2.592,1.923,92.475,0.0,0.0,3.010,0.0,0.0,0.0,0.0,2375565312.0,1168375808.0,6464364544.0,23610769408.0,13194124.0,101242183.0
12-04 08:44:06,2.570,1.575,94.030,0.0,0.0,1.824,0.0,0.0,0.0,0.0,2375688192.0,1168375808.0,6467305472.0,23607705600.0,4877919.0,40856424.0
12-04 08:44:07,3.076,1.829,91.687,0.0,0.0,3.408,0.0,69632.0,0.0,5.0,2376224768.0,1168375808.0,6474592256.0,23599882240.0,10239440.0,77970528.0
12-04 08:44:08,2.929,1.925,92.887,0.0,0.0,2.259,0.0,0.0,0.0,0.0,2377408512.0,1168375808.0,6480277504.0,23593013248.0,7735080.0,56633312.0
12-04 08:44:09,2.687,2.015,92.779,0.084,0.0,2.435,0.0,24576.0,0.0,5.0,2376622080.0,1168375808.0,6486892544.0,23587184640.0,9759119.0,76283952.0
12-04 08:44:10,1.921,0.919,95.489,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2376888320.0,1168375808.0,6490443776.0,23583367168.0,5705507.0,43737739.0
12-04 08:44:11,2.596,1.089,94.556,0.0,0.0,1.759,0.0,12288.0,0.0,1.0,2377097216.0,1168375808.0,6494371840.0,23579230208.0,6289903.0,46605868.0
12-04 08:44:12,2.183,1.511,93.787,0.0,0.0,2.519,0.0,77824.0,0.0,6.0,2377383936.0,1168375808.0,6498582528.0,23574732800.0,6651585.0,48157289.0
12-04 08:44:13,2.669,1.751,93.745,0.0,0.0,1.835,0.0,0.0,0.0,0.0,2376966144.0,1168375808.0,6502723584.0,23571009536.0,5926689.0,43103339.0
12-04 08:44:14,3.247,1.749,93.006,0.0,0.0,1.998,0.0,8192.0,0.0,1.0,2377842688.0,1168375808.0,6506438656.0,23566417920.0,6180774.0,45023794.0
12-04 08:44:15,2.437,1.513,93.950,0.252,0.0,1.849,0.0,24576.0,0.0,3.0,2378842112.0,1168375808.0,6510895104.0,23560962048.0,6468720.0,47461297.0
12-04 08:44:16,2.990,1.578,93.023,0.0,0.0,2.409,0.0,0.0,0.0,0.0,2378563584.0,1168375808.0,6514667520.0,23557468160.0,6239527.0,45009520.0
12-04 08:44:17,2.437,1.176,94.118,0.0,0.0,2.269,0.0,81920.0,0.0,5.0,2378477568.0,1168375808.0,6519132160.0,23553089536.0,6360804.0,45899516.0
12-04 08:44:18,1.769,1.516,94.945,0.0,0.0,1.769,0.0,0.0,0.0,0.0,2379214848.0,1168375808.0,6522437632.0,23549046784.0,5860735.0,42688614.0
12-04 08:44:19,2.752,1.668,93.161,0.0,0.0,2.419,0.0,0.0,0.0,0.0,2379292672.0,1168375808.0,6526672896.0,23544733696.0,6620159.0,48088292.0
12-04 08:44:20,2.427,2.008,93.724,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2378457088.0,1168375808.0,6530678784.0,23541563392.0,6288611.0,45296150.0
12-04 08:44:21,2.752,1.668,93.745,0.167,0.0,1.668,0.0,12288.0,0.0,2.0,2379071488.0,1168375808.0,6534467584.0,23537160192.0,5786360.0,42812180.0
12-04 08:44:22,2.431,1.341,94.049,0.0,0.0,2.179,0.0,81920.0,0.0,5.0,2379776000.0,1168375808.0,6538825728.0,23532097536.0,6217246.0,45166900.0
12-04 08:44:23,2.585,1.668,93.411,0.0,0.0,2.335,0.0,0.0,0.0,0.0,2380005376.0,1168375808.0,6542946304.0,23527747584.0,6206099.0,44364980.0
12-04 08:44:24,2.439,1.430,93.944,0.0,0.0,2.187,0.0,0.0,0.0,0.0,2379677696.0,1168375808.0,6547013632.0,23524007936.0,6498898.0,47152867.0
12-04 08:44:25,2.521,1.261,94.706,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2381000704.0,1168375808.0,6550876160.0,23518822400.0,5973293.0,43599028.0
12-04 08:44:26,2.343,1.172,94.310,0.0,0.0,2.176,0.0,0.0,0.0,0.0,2380431360.0,1168375808.0,6554963968.0,23515303936.0,6058230.0,44469004.0
12-04 08:44:27,3.169,1.418,93.244,0.083,0.0,2.085,0.0,94208.0,0.0,7.0,2380234752.0,1168375808.0,6558900224.0,23511564288.0,6306423.0,45424278.0
12-04 08:44:28,3.521,1.425,92.959,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2381660160.0,1168375808.0,6562881536.0,23506157568.0,6662245.0,48098076.0
12-04 08:44:29,2.829,1.581,93.428,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2380886016.0,1168375808.0,6567321600.0,23502491648.0,6264418.0,45783541.0
12-04 08:44:30,2.343,1.841,93.808,0.0,0.0,2.008,0.0,0.0,0.0,0.0,2380640256.0,1168375808.0,6571282432.0,23498776576.0,6206322.0,44868282.0
12-04 08:44:31,2.517,1.678,93.960,0.0,0.0,1.846,0.0,0.0,0.0,0.0,2381361152.0,1168375808.0,6574759936.0,23494578176.0,6185679.0,44406612.0
12-04 08:44:32,2.694,1.768,93.687,0.0,0.0,1.852,0.0,127258624.0,0.0,135.0,2381037568.0,1168375808.0,6578851840.0,23490809856.0,6474170.0,46255421.0
12-04 08:44:33,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2381070336.0,1168375808.0,6580215808.0,23489413120.0,177428.0,1327550.0
12-04 08:44:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2381070336.0,1168375808.0,6580215808.0,23489413120.0,22137.0,43676.0
12-04 08:44:35,1.925,1.004,95.900,0.0,0.0,1.172,0.0,0.0,0.0,0.0,2380890112.0,1168375808.0,6581157888.0,23488651264.0,2769414.0,19498428.0
12-04 08:44:36,2.653,1.658,93.367,0.0,0.0,2.322,0.0,0.0,0.0,0.0,2381381632.0,1168375808.0,6584287232.0,23485030400.0,5402983.0,38993397.0
12-04 08:44:37,2.941,1.345,93.361,0.0,0.0,2.353,0.0,81920.0,0.0,5.0,2381090816.0,1168375808.0,6590111744.0,23479496704.0,7975249.0,60492967.0
12-04 08:44:38,2.103,1.850,93.356,0.0,0.0,2.691,0.0,0.0,0.0,0.0,2382086144.0,1168375808.0,6596612096.0,23472001024.0,9950716.0,77318220.0
12-04 08:44:39,3.167,1.917,92.500,0.083,0.0,2.333,0.0,12288.0,0.0,2.0,2381090816.0,1168375808.0,6602608640.0,23466999808.0,8648564.0,65562673.0
12-04 08:44:40,3.008,1.587,93.150,0.0,0.0,2.256,0.0,0.0,0.0,0.0,2382426112.0,1168375808.0,6606925824.0,23461347328.0,6932904.0,50659235.0
12-04 08:44:41,3.465,2.145,91.337,0.0,0.0,3.053,0.0,0.0,0.0,0.0,2381856768.0,1168375808.0,6612512768.0,23456329728.0,8501794.0,63793766.0
12-04 08:44:42,3.859,1.594,92.198,0.0,0.0,2.349,0.0,118784.0,0.0,7.0,2383429632.0,1168375808.0,6617219072.0,23450050560.0,7647108.0,56524754.0
12-04 08:44:43,2.108,1.265,94.772,0.0,0.0,1.855,0.0,0.0,0.0,0.0,2383003648.0,1168375808.0,6622007296.0,23445688320.0,6646950.0,49253688.0
12-04 08:44:44,2.083,1.750,93.833,0.0,0.0,2.333,0.0,0.0,0.0,0.0,2383245312.0,1168375808.0,6626328576.0,23441125376.0,6462589.0,47983139.0
12-04 08:44:45,2.673,1.253,93.734,0.167,0.0,2.172,0.0,20480.0,0.0,3.0,2383069184.0,1168375808.0,6630600704.0,23437029376.0,6629878.0,49441297.0
12-04 08:44:46,2.498,1.499,93.838,0.0,0.0,2.165,0.0,0.0,0.0,0.0,2383351808.0,1168375808.0,6634815488.0,23432531968.0,6098974.0,44857447.0
12-04 08:44:47,2.250,1.833,94.0,0.0,0.0,1.917,0.0,81920.0,0.0,5.0,2382974976.0,1168375808.0,6639968256.0,23427756032.0,6381736.0,47699082.0
12-04 08:44:48,2.833,2.083,93.333,0.0,0.0,1.750,0.0,57344.0,0.0,4.0,2384478208.0,1168375808.0,6642802688.0,23423418368.0,6126961.0,44242414.0
12-04 08:44:49,3.250,1.500,93.250,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2384945152.0,1168375808.0,6646771712.0,23418982400.0,5817995.0,42294758.0
12-04 08:44:50,2.273,1.515,94.444,0.168,0.0,1.599,0.0,24576.0,0.0,3.0,2385182720.0,1168375808.0,6650630144.0,23414886400.0,6143464.0,45145374.0
12-04 08:44:51,1.933,1.513,94.202,0.0,0.0,2.353,0.0,0.0,0.0,0.0,2385104896.0,1168375808.0,6654738432.0,23410855936.0,6120425.0,44409494.0
12-04 08:44:52,2.202,1.355,94.920,0.0,0.0,1.524,0.0,49152.0,0.0,3.0,2385354752.0,1168375808.0,6658744320.0,23406600192.0,6410541.0,46879325.0
12-04 08:44:53,2.831,1.749,93.422,0.0,0.0,1.998,0.0,0.0,0.0,0.0,2385698816.0,1168375808.0,6662959104.0,23402041344.0,6528272.0,48602694.0
12-04 08:44:54,2.838,1.586,93.656,0.0,0.0,1.920,0.0,0.0,0.0,0.0,2385960960.0,1168375808.0,6667399168.0,23397339136.0,6106018.0,44408988.0
12-04 08:44:55,2.990,1.827,93.272,0.0,0.0,1.910,0.0,0.0,0.0,0.0,2385997824.0,1168375808.0,6670946304.0,23393755136.0,6104002.0,44285999.0
12-04 08:44:56,2.429,1.089,93.719,0.168,0.0,2.596,0.0,12288.0,0.0,2.0,2386284544.0,1168375808.0,6674923520.0,23389491200.0,6423005.0,47704916.0
12-04 08:44:57,2.573,1.826,93.610,0.0,0.0,1.992,0.0,81920.0,0.0,5.0,2386718720.0,1168375808.0,6678646784.0,23385333760.0,5785977.0,42042432.0
12-04 08:44:58,2.339,1.921,94.069,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2386563072.0,1168375808.0,6682914816.0,23381221376.0,6365399.0,47168231.0
12-04 08:44:59,2.831,1.249,93.755,0.0,0.0,2.165,0.0,0.0,0.0,0.0,2386509824.0,1168375808.0,6687539200.0,23376650240.0,6243948.0,45361766.0
12-04 08:45:00,2.419,1.668,93.828,0.0,0.0,2.085,0.0,0.0,0.0,0.0,2387410944.0,1168375808.0,6690930688.0,23372357632.0,6284827.0,46874593.0
12-04 08:45:01,2.931,1.508,94.305,0.0,0.0,1.256,0.0,0.0,0.0,0.0,2387267584.0,1168375808.0,6694834176.0,23368597504.0,5804031.0,42251862.0
12-04 08:45:02,2.929,1.255,93.640,0.167,0.0,2.008,0.0,120528896.0,0.0,128.0,2387128320.0,1168375808.0,6699528192.0,23364042752.0,6647496.0,49318454.0
12-04 08:45:03,2.838,1.002,94.407,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2386894848.0,1168375808.0,6702604288.0,23361200128.0,4925536.0,35526075.0
12-04 08:45:04,1.251,0.917,96.831,0.0,0.0,1.001,0.0,0.0,0.0,0.0,2386915328.0,1168375808.0,6705541120.0,23358242816.0,2872764.0,20652268.0
12-04 08:45:05,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2386894848.0,1168375808.0,6705561600.0,23358242816.0,61718.0,255579.0
12-04 08:45:06,1.174,0.671,96.728,0.0,0.0,1.426,0.0,0.0,0.0,0.0,2386718720.0,1168375808.0,6706499584.0,23357480960.0,2741128.0,19503948.0
12-04 08:45:07,1.846,1.426,95.218,0.0,0.0,1.510,0.0,135168.0,0.0,17.0,2386882560.0,1168375808.0,6709383168.0,23354433536.0,4630030.0,32666151.0
12-04 08:45:08,2.815,2.070,92.219,0.166,0.0,2.732,0.0,12288.0,0.0,2.0,2388508672.0,1168375808.0,6712717312.0,23349473280.0,6446970.0,45857989.0
12-04 08:45:09,2.012,1.509,94.803,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2387476480.0,1168375808.0,6716518400.0,23346704384.0,5410424.0,38993270.0
12-04 08:45:10,2.003,1.419,94.908,0.0,0.0,1.669,0.0,0.0,0.0,0.0,2387124224.0,1168375808.0,6720266240.0,23343308800.0,5104402.0,37379568.0
12-04 08:45:11,3.099,2.094,92.295,0.0,0.0,2.513,0.0,0.0,0.0,0.0,2388463616.0,1168375808.0,6726156288.0,23336079360.0,9463369.0,70566621.0
12-04 08:45:12,3.078,1.248,93.760,0.0,0.0,1.913,0.0,81920.0,0.0,5.0,2387955712.0,1168375808.0,6732435456.0,23330308096.0,8471196.0,67132472.0
12-04 08:45:13,3.010,1.589,92.726,0.0,0.0,2.676,0.0,0.0,0.0,0.0,2389327872.0,1168375808.0,6738558976.0,23322812416.0,9576003.0,73295102.0
12-04 08:45:14,2.178,1.089,94.640,0.084,0.0,2.010,0.0,12288.0,0.0,2.0,2388594688.0,1168375808.0,6742147072.0,23319957504.0,5534436.0,40323727.0
12-04 08:45:15,2.824,1.661,93.106,0.0,0.0,2.409,0.0,0.0,0.0,0.0,2388807680.0,1168375808.0,6748155904.0,23313735680.0,7934633.0,60584276.0
12-04 08:45:16,2.445,1.855,94.013,0.0,0.0,1.686,0.0,8192.0,0.0,1.0,2388774912.0,1168375808.0,6752825344.0,23309099008.0,7647333.0,56476322.0
12-04 08:45:17,2.020,1.263,94.865,0.0,0.0,1.852,0.0,122880.0,0.0,8.0,2388525056.0,1168375808.0,6757261312.0,23304912896.0,6427366.0,47386759.0
12-04 08:45:18,2.862,1.431,93.687,0.0,0.0,2.020,0.0,0.0,0.0,0.0,2389389312.0,1168375808.0,6762000384.0,23299309568.0,7369262.0,54905707.0
12-04 08:45:19,2.172,1.253,94.737,0.0,0.0,1.838,0.0,0.0,0.0,0.0,2390241280.0,1168375808.0,6766460928.0,23293997056.0,6460491.0,49479484.0
12-04 08:45:20,2.351,1.511,93.871,0.252,0.0,2.015,0.0,24576.0,0.0,3.0,2389725184.0,1168375808.0,6770638848.0,23290335232.0,6817796.0,49929665.0
12-04 08:45:21,2.515,1.676,93.797,0.0,0.0,2.012,0.0,8192.0,0.0,2.0,2390011904.0,1168375808.0,6774779904.0,23285907456.0,6429454.0,46239359.0
12-04 08:45:22,2.588,1.085,94.157,0.0,0.0,2.170,0.0,73728.0,0.0,5.0,2389938176.0,1168375808.0,6778556416.0,23282204672.0,5688486.0,40397662.0
12-04 08:45:23,2.015,1.427,94.626,0.0,0.0,1.931,0.0,0.0,0.0,0.0,2390536192.0,1168375808.0,6782984192.0,23277178880.0,6494690.0,48038242.0
12-04 08:45:24,2.488,1.575,93.864,0.0,0.0,2.073,0.0,0.0,0.0,0.0,2390392832.0,1168375808.0,6787182592.0,23273123840.0,5991450.0,44322873.0
12-04 08:45:25,3.096,1.255,93.389,0.0,0.0,2.259,0.0,0.0,0.0,0.0,2390786048.0,1168375808.0,6792122368.0,23267790848.0,7136462.0,53533521.0
12-04 08:45:26,2.585,1.835,93.411,0.167,0.0,2.002,0.0,12288.0,0.0,2.0,2392449024.0,1168375808.0,6795272192.0,23262978048.0,6427266.0,46980652.0
12-04 08:45:27,2.812,2.068,92.804,0.0,0.0,2.316,0.0,81920.0,0.0,5.0,2391457792.0,1168375808.0,6799851520.0,23259389952.0,6021326.0,42807700.0
12-04 08:45:28,2.752,1.334,93.578,0.0,0.0,2.335,0.0,0.0,0.0,0.0,2392682496.0,1168375808.0,6803279872.0,23254736896.0,6052420.0,43328800.0
12-04 08:45:29,2.755,1.503,93.823,0.0,0.0,1.920,0.0,0.0,0.0,0.0,2392682496.0,1168375808.0,6807642112.0,23250374656.0,6459570.0,47092185.0
12-04 08:45:30,2.492,1.661,93.522,0.0,0.0,2.326,0.0,0.0,0.0,0.0,2392793088.0,1168375808.0,6811070464.0,23246835712.0,5781369.0,40991274.0
12-04 08:45:31,2.929,1.674,93.305,0.0,0.0,2.092,0.0,0.0,0.0,0.0,2392440832.0,1168375808.0,6816411648.0,23241846784.0,6872400.0,50907652.0
12-04 08:45:32,2.258,1.672,94.147,0.167,0.0,1.756,0.0,121016320.0,0.0,131.0,2393030656.0,1168375808.0,6818926592.0,23238742016.0,5334398.0,38282061.0
12-04 08:45:33,2.345,1.340,94.472,0.0,0.0,1.843,0.0,0.0,0.0,0.0,2392408064.0,1168375808.0,6823665664.0,23234625536.0,6735554.0,50040427.0
12-04 08:45:34,2.176,1.506,94.310,0.0,0.0,2.008,0.0,0.0,0.0,0.0,2392858624.0,1168375808.0,6826987520.0,23230853120.0,5674019.0,41100219.0
12-04 08:45:35,1.679,1.343,95.298,0.0,0.0,1.679,0.0,0.0,0.0,0.0,2393128960.0,1168375808.0,6831104000.0,23226466304.0,5673164.0,41611940.0
12-04 08:45:36,1.744,1.080,94.601,0.0,0.0,2.575,0.0,0.0,0.0,0.0,2392920064.0,1168375808.0,6835306496.0,23222472704.0,6013414.0,45736662.0
12-04 08:45:37,1.997,1.082,94.676,0.0,0.0,2.246,0.0,81920.0,0.0,5.0,2393681920.0,1168375808.0,6839361536.0,23217655808.0,5852305.0,44222538.0
12-04 08:45:38,1.933,1.849,94.034,0.084,0.0,2.101,0.0,12288.0,0.0,2.0,2393661440.0,1168375808.0,6843850752.0,23213187072.0,6800966.0,50019989.0
12-04 08:45:39,2.917,1.833,93.167,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2394472448.0,1168375808.0,6847705088.0,23208521728.0,6599939.0,48129060.0
12-04 08:45:40,1.750,1.500,95.250,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2394128384.0,1168375808.0,6852435968.0,23204134912.0,6084977.0,46829496.0
12-04 08:45:41,1.172,0.502,97.573,0.0,0.0,0.753,0.0,0.0,0.0,0.0,2393894912.0,1168375808.0,6855331840.0,23201472512.0,3555146.0,27121040.0
12-04 08:45:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,118784.0,0.0,14.0,2393882624.0,1168375808.0,6855344128.0,23201472512.0,9928.0,19142.0
12-04 08:45:43,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2393800704.0,1168375808.0,6855553024.0,23201345536.0,773302.0,5314198.0
12-04 08:45:44,2.331,1.499,94.005,0.167,0.0,1.998,0.0,12288.0,0.0,2.0,2394189824.0,1168375808.0,6858244096.0,23198265344.0,5062593.0,36874850.0
12-04 08:45:45,2.917,2.167,92.083,0.0,0.0,2.833,0.0,0.0,0.0,0.0,2394013696.0,1168375808.0,6864908288.0,23191777280.0,9137300.0,68597324.0
12-04 08:45:46,2.857,1.681,93.613,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2394329088.0,1168375808.0,6870269952.0,23186100224.0,8709760.0,66979319.0
12-04 08:45:47,3.018,1.760,92.624,0.0,0.0,2.598,0.0,69632.0,0.0,5.0,2395496448.0,1168375808.0,6875328512.0,23179874304.0,8683551.0,65914820.0
12-04 08:45:48,2.601,1.678,93.960,0.0,0.0,1.762,0.0,73728.0,0.0,6.0,2395308032.0,1168375808.0,6880362496.0,23175028736.0,6489843.0,47775549.0
12-04 08:45:49,2.673,2.005,93.233,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2395611136.0,1168375808.0,6885593088.0,23169495040.0,8209191.0,62765462.0
12-04 08:45:50,2.755,1.252,93.823,0.167,0.0,2.003,0.0,12288.0,0.0,2.0,2394992640.0,1168375808.0,6891003904.0,23164702720.0,7393935.0,57117364.0
12-04 08:45:51,2.273,1.263,94.613,0.0,0.0,1.852,0.0,12288.0,0.0,1.0,2395570176.0,1168375808.0,6895403008.0,23159726080.0,6807725.0,50850473.0
12-04 08:45:52,2.094,1.005,94.891,0.0,0.0,2.010,0.0,98304.0,0.0,5.0,2395611136.0,1168375808.0,6899830784.0,23155257344.0,5930559.0,44042219.0
12-04 08:45:53,2.500,1.333,94.083,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2395914240.0,1168375808.0,6903566336.0,23151218688.0,6218584.0,45977152.0
12-04 08:45:54,2.831,1.249,93.755,0.0,0.0,2.165,0.0,0.0,0.0,0.0,2395951104.0,1168375808.0,6907379712.0,23147368448.0,5728854.0,42047473.0
12-04 08:45:55,2.087,1.586,94.240,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2396360704.0,1168375808.0,6910828544.0,23143510016.0,5602842.0,40410835.0
12-04 08:45:56,2.594,1.506,93.724,0.167,0.0,2.008,0.0,36864.0,0.0,6.0,2396352512.0,1168375808.0,6914936832.0,23139409920.0,6208518.0,44601920.0
12-04 08:45:57,1.685,1.095,95.366,0.0,0.0,1.853,0.0,81920.0,0.0,5.0,2396315648.0,1168375808.0,6918856704.0,23135526912.0,5812196.0,43185385.0
12-04 08:45:58,2.829,2.080,93.012,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2395914240.0,1168375808.0,6923440128.0,23131344896.0,6874514.0,49857321.0
12-04 08:45:59,1.846,1.007,95.386,0.0,0.0,1.762,0.0,0.0,0.0,0.0,2396471296.0,1168375808.0,6927736832.0,23126491136.0,6213921.0,47137384.0
12-04 08:46:00,0.749,0.416,98.251,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2396344320.0,1168375808.0,6930399232.0,23123955712.0,2584780.0,21006695.0
12-04 08:46:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2396344320.0,1168375808.0,6930399232.0,23123955712.0,10317.0,19225.0
12-04 08:46:02,0.084,0.167,99.499,0.251,0.0,0.0,0.0,113041408.0,0.0,120.0,2396303360.0,1168375808.0,6930399232.0,23123996672.0,16135.0,33099.0
12-04 08:46:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2396430336.0,1168375808.0,6930399232.0,23123869696.0,11277.0,21566.0
12-04 08:46:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2396430336.0,1168375808.0,6930399232.0,23123869696.0,12196.0,22063.0
12-04 08:46:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2396430336.0,1168375808.0,6930399232.0,23123869696.0,14887.0,24763.0
12-04 08:46:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2396426240.0,1168375808.0,6930403328.0,23123869696.0,11310.0,19797.0
12-04 08:46:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2396426240.0,1168375808.0,6930403328.0,23123869696.0,12570.0,22042.0
12-04 08:46:08,0.167,0.250,99.499,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,28465.0,37365.0
12-04 08:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,10798.0,19834.0
12-04 08:46:10,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,12696.0,22548.0
12-04 08:46:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,12848.0,22373.0
12-04 08:46:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,11532.0,20850.0
12-04 08:46:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,12282.0,22150.0
12-04 08:46:14,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2397065216.0,1168375808.0,6930407424.0,23123226624.0,11387.0,21616.0
12-04 08:46:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397065216.0,1168375808.0,6930407424.0,23123226624.0,10523.0,19859.0
12-04 08:46:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397065216.0,1168375808.0,6930407424.0,23123226624.0,13477.0,22445.0
12-04 08:46:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,118784.0,0.0,13.0,2397057024.0,1168375808.0,6930407424.0,23123234816.0,11442.0,20820.0
12-04 08:46:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397057024.0,1168375808.0,6930407424.0,23123234816.0,10401.0,19138.0
12-04 08:46:19,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2397057024.0,1168375808.0,6930407424.0,23123234816.0,12136.0,22476.0
12-04 08:46:20,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2397057024.0,1168375808.0,6930407424.0,23123234816.0,11489.0,21441.0
12-04 08:46:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,12000.0,22035.0
12-04 08:46:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,10768.0,20264.0
12-04 08:46:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,10367.0,19411.0
12-04 08:46:24,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,10532.0,19801.0
12-04 08:46:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,11456.0,21910.0
12-04 08:46:26,0.0,0.167,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,10787.0,20490.0
12-04 08:46:27,0.084,0.084,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,7.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,10900.0,20556.0
12-04 08:46:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397442048.0,1168375808.0,6930411520.0,23122845696.0,13256.0,23820.0
12-04 08:46:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397442048.0,1168375808.0,6930411520.0,23122845696.0,11000.0,20921.0
12-04 08:46:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397437952.0,1168375808.0,6930415616.0,23122845696.0,10310.0,19324.0
12-04 08:46:31,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2397437952.0,1168375808.0,6930415616.0,23122845696.0,10609.0,19453.0
12-04 08:46:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2397437952.0,1168375808.0,6930415616.0,23122845696.0,10996.0,20312.0
12-04 08:46:33,0.749,0.083,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,12112.0,21884.0
12-04 08:46:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,10931.0,20743.0
12-04 08:46:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,12664.0,22437.0
12-04 08:46:36,0.0,0.167,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,12810.0,23871.0
12-04 08:46:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,10628.0,19568.0
12-04 08:46:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,27331.0,36586.0
12-04 08:46:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,11897.0,21170.0
12-04 08:46:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,11183.0,20216.0
12-04 08:46:41,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,30279.0,38809.0
12-04 08:46:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,11534.0,21481.0
12-04 08:46:43,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,10678.0,19568.0
12-04 08:46:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,11880.0,22123.0
12-04 08:46:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397425664.0,1168375808.0,6930419712.0,23122853888.0,12031.0,22825.0
12-04 08:46:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397425664.0,1168375808.0,6930419712.0,23122853888.0,9938.0,19184.0
12-04 08:46:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2397425664.0,1168375808.0,6930419712.0,23122853888.0,11509.0,21564.0
12-04 08:46:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2398068736.0,1168375808.0,6930419712.0,23122210816.0,10542.0,19664.0
12-04 08:46:49,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2398068736.0,1168375808.0,6930419712.0,23122210816.0,11493.0,21723.0
12-04 08:46:50,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2398068736.0,1168375808.0,6930419712.0,23122210816.0,10542.0,19324.0
12-04 08:46:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398068736.0,1168375808.0,6930419712.0,23122210816.0,10035.0,19320.0
12-04 08:46:52,0.0,0.167,99.750,0.0,0.0,0.083,0.0,53248.0,0.0,4.0,2398064640.0,1168375808.0,6930423808.0,23122210816.0,10814.0,20404.0
12-04 08:46:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398064640.0,1168375808.0,6930423808.0,23122210816.0,11356.0,21787.0
12-04 08:46:54,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2398064640.0,1168375808.0,6930423808.0,23122210816.0,12571.0,23044.0
12-04 08:46:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2398064640.0,1168375808.0,6930423808.0,23122210816.0,10884.0,20647.0
12-04 08:46:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,10532.0,20312.0
12-04 08:46:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,11137.0,20582.0
12-04 08:46:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,9750.0,18406.0
12-04 08:46:59,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,10562.0,19568.0
12-04 08:47:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,10605.0,19907.0
12-04 08:47:01,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,11730.0,21766.0
12-04 08:47:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2398044160.0,1168375808.0,6930427904.0,23122227200.0,11478.0,21524.0
12-04 08:47:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398044160.0,1168375808.0,6930427904.0,23122227200.0,12066.0,22458.0
12-04 08:47:04,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2398044160.0,1168375808.0,6930427904.0,23122227200.0,11968.0,21118.0
12-04 08:47:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398035968.0,1168375808.0,6930427904.0,23122235392.0,12691.0,21192.0
12-04 08:47:06,0.167,0.083,99.499,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2398035968.0,1168375808.0,6930427904.0,23122235392.0,28349.0,37608.0
12-04 08:47:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2398035968.0,1168375808.0,6930427904.0,23122235392.0,13061.0,21800.0
12-04 08:47:08,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2399059968.0,1168375808.0,6930427904.0,23121211392.0,29365.0,38665.0
12-04 08:47:09,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399059968.0,1168375808.0,6930427904.0,23121211392.0,30242.0,40062.0
12-04 08:47:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399059968.0,1168375808.0,6930427904.0,23121211392.0,12086.0,21929.0
12-04 08:47:11,0.083,0.167,99.666,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2399059968.0,1168375808.0,6930427904.0,23121211392.0,11317.0,19950.0
12-04 08:47:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2399055872.0,1168375808.0,6930432000.0,23121211392.0,12030.0,21972.0
12-04 08:47:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399055872.0,1168375808.0,6930432000.0,23121211392.0,12998.0,22791.0
12-04 08:47:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399055872.0,1168375808.0,6930432000.0,23121211392.0,10324.0,19527.0
12-04 08:47:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399055872.0,1168375808.0,6930432000.0,23121211392.0,11066.0,20556.0
12-04 08:47:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399055872.0,1168375808.0,6930432000.0,23121211392.0,11678.0,21708.0
12-04 08:47:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,11950.0,22111.0
12-04 08:47:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,10256.0,19668.0
12-04 08:47:19,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,10729.0,20417.0
12-04 08:47:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,10230.0,19415.0
12-04 08:47:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,12016.0,22562.0
12-04 08:47:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,10224.0,19519.0
12-04 08:47:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398986240.0,1168375808.0,6930436096.0,23121276928.0,11026.0,20772.0
12-04 08:47:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2398986240.0,1168375808.0,6930436096.0,23121276928.0,11538.0,21817.0
12-04 08:47:25,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2398986240.0,1168375808.0,6930436096.0,23121276928.0,11256.0,20471.0
12-04 08:47:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398982144.0,1168375808.0,6930440192.0,23121276928.0,11416.0,21661.0
12-04 08:47:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2398982144.0,1168375808.0,6930440192.0,23121276928.0,10526.0,19349.0
12-04 08:47:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11560.0,21172.0
12-04 08:47:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,10895.0,20259.0
12-04 08:47:30,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,10675.0,20490.0
12-04 08:47:31,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11419.0,21481.0
12-04 08:47:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,10919.0,20739.0
12-04 08:47:33,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11077.0,20929.0
12-04 08:47:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,13772.0,23857.0
12-04 08:47:35,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,12123.0,21173.0
12-04 08:47:36,0.083,0.083,99.667,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,10381.0,19502.0
12-04 08:47:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11317.0,20578.0
12-04 08:47:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,29253.0,39538.0
12-04 08:47:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11413.0,21524.0
12-04 08:47:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11599.0,21860.0
12-04 08:47:41,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,11068.0,20337.0
12-04 08:47:42,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,10723.0,19701.0
12-04 08:47:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,10962.0,20287.0
12-04 08:47:44,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,11677.0,21173.0
12-04 08:47:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,10211.0,19167.0
12-04 08:47:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,12923.0,22521.0
12-04 08:47:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2399232000.0,1168375808.0,6930444288.0,23121022976.0,11650.0,21641.0
12-04 08:47:48,0.333,0.166,99.418,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2399248384.0,1168375808.0,6930444288.0,23121006592.0,11460.0,21661.0
12-04 08:47:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,13776.0,24048.0
12-04 08:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,10719.0,20555.0
12-04 08:47:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,10603.0,19366.0
12-04 08:47:52,0.083,0.167,99.666,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,11072.0,20552.0
12-04 08:47:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2399236096.0,1168375808.0,6930448384.0,23121014784.0,10543.0,19324.0
12-04 08:47:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399236096.0,1168375808.0,6930448384.0,23121014784.0,11344.0,21081.0
12-04 08:47:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399236096.0,1168375808.0,6930448384.0,23121014784.0,10503.0,19275.0
12-04 08:47:56,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399236096.0,1168375808.0,6930448384.0,23121014784.0,12042.0,22965.0
12-04 08:47:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2399236096.0,1168375808.0,6930448384.0,23121014784.0,11485.0,21482.0
12-04 08:47:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399232000.0,1168375808.0,6930452480.0,23121014784.0,10879.0,20690.0
12-04 08:47:59,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2399232000.0,1168375808.0,6930452480.0,23121014784.0,11027.0,20808.0
12-04 08:48:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399232000.0,1168375808.0,6930452480.0,23121014784.0,10901.0,20556.0
12-04 08:48:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399232000.0,1168375808.0,6930452480.0,23121014784.0,28081.0,37756.0
12-04 08:48:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2399232000.0,1168375808.0,6930452480.0,23121014784.0,10231.0,19411.0
12-04 08:48:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,11495.0,20428.0
12-04 08:48:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,11947.0,21464.0
12-04 08:48:05,0.167,0.167,99.417,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,14050.0,23837.0
12-04 08:48:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,10941.0,19764.0
12-04 08:48:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,12957.0,23124.0
12-04 08:48:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399113216.0,1168375808.0,6930452480.0,23121133568.0,28309.0,37303.0
12-04 08:48:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,11721.0,20141.0
12-04 08:48:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,12800.0,23432.0
12-04 08:48:11,0.084,0.0,99.666,0.251,0.0,0.0,0.0,20480.0,0.0,3.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,10949.0,19744.0
12-04 08:48:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,12781.0,22398.0
12-04 08:48:13,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,11433.0,20760.0
12-04 08:48:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,11502.0,21508.0
12-04 08:48:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,10691.0,19142.0
12-04 08:48:16,0.167,0.167,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,12828.0,22524.0
12-04 08:48:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,11659.0,21686.0
12-04 08:48:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,10851.0,20557.0
12-04 08:48:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,11403.0,20997.0
12-04 08:48:20,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,10384.0,19506.0
12-04 08:48:21,0.750,0.083,99.083,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,12887.0,23823.0
12-04 08:48:22,0.167,0.083,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,10191.0,19428.0
12-04 08:48:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,10427.0,19324.0
12-04 08:48:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399211520.0,1168375808.0,6930464768.0,23121022976.0,11999.0,22120.0
12-04 08:48:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399211520.0,1168375808.0,6930464768.0,23121022976.0,11031.0,20402.0
12-04 08:48:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399211520.0,1168375808.0,6930464768.0,23121022976.0,11101.0,20671.0
12-04 08:48:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2399211520.0,1168375808.0,6930464768.0,23121022976.0,10709.0,20354.0
12-04 08:48:28,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400235520.0,1168375808.0,6930464768.0,23119998976.0,11146.0,20569.0
12-04 08:48:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400235520.0,1168375808.0,6930464768.0,23119998976.0,10540.0,20355.0
12-04 08:48:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400235520.0,1168375808.0,6930464768.0,23119998976.0,11655.0,21305.0
12-04 08:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400235520.0,1168375808.0,6930464768.0,23119998976.0,28163.0,37598.0
12-04 08:48:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,10347.0,19477.0
12-04 08:48:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,11357.0,20841.0
12-04 08:48:34,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,11187.0,20640.0
12-04 08:48:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,13142.0,22648.0
12-04 08:48:36,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,10901.0,20490.0
12-04 08:48:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,11353.0,21573.0
12-04 08:48:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,28658.0,38471.0
12-04 08:48:39,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,11181.0,20518.0
12-04 08:48:40,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,11746.0,21769.0
12-04 08:48:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,10815.0,20217.0
12-04 08:48:42,0.250,0.166,99.501,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,11085.0,20762.0
12-04 08:48:43,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,10473.0,19759.0
12-04 08:48:44,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,11670.0,21633.0
12-04 08:48:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,10438.0,20246.0
12-04 08:48:46,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,10328.0,19333.0
12-04 08:48:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,7.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,11362.0,20946.0
12-04 08:48:48,0.250,0.250,99.500,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,11383.0,21702.0
12-04 08:48:49,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,11303.0,21482.0
12-04 08:48:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,10869.0,20738.0
12-04 08:48:51,0.083,0.333,99.417,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,10029.0,19204.0
12-04 08:48:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,11721.0,21696.0
12-04 08:48:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,10971.0,20851.0
12-04 08:48:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,10152.0,19320.0
12-04 08:48:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400227328.0,1168375808.0,6930472960.0,23119998976.0,10749.0,20270.0
12-04 08:48:56,0.167,0.167,99.584,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,12369.0,23031.0
12-04 08:48:57,0.0,0.167,99.583,0.250,0.0,0.0,0.0,77824.0,0.0,7.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,10457.0,19784.0
12-04 08:48:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,11095.0,20816.0
12-04 08:48:59,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,11695.0,21616.0
12-04 08:49:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,10945.0,20689.0
12-04 08:49:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,11031.0,20271.0
12-04 08:49:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,11339.0,21290.0
12-04 08:49:03,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,11983.0,21507.0
12-04 08:49:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,13556.0,23156.0
12-04 08:49:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,12860.0,21568.0
12-04 08:49:06,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,13309.0,23396.0
12-04 08:49:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400210944.0,1168375808.0,6930481152.0,23120007168.0,12013.0,20761.0
12-04 08:49:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400727040.0,1168375808.0,6930481152.0,23119491072.0,28691.0,37738.0
12-04 08:49:09,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,10783.0,19674.0
12-04 08:49:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,12439.0,22198.0
12-04 08:49:11,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,11971.0,21862.0
12-04 08:49:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,11831.0,21436.0
12-04 08:49:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,12165.0,22155.0
12-04 08:49:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,11165.0,21033.0
12-04 08:49:15,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,10833.0,20585.0
12-04 08:49:16,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,10036.0,19291.0
12-04 08:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,10674.0,19987.0
12-04 08:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,11439.0,21726.0
12-04 08:49:19,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,11423.0,21567.0
12-04 08:49:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,10667.0,19743.0
12-04 08:49:21,0.0,0.084,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,11735.0,21665.0
12-04 08:49:22,0.167,0.167,99.584,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,11686.0,21793.0
12-04 08:49:23,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,11127.0,20862.0
12-04 08:49:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,10397.0,19477.0
12-04 08:49:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,9929.0,19076.0
12-04 08:49:26,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2400710656.0,1168375808.0,6930489344.0,23119499264.0,11639.0,21908.0
12-04 08:49:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400710656.0,1168375808.0,6930489344.0,23119499264.0,10975.0,20537.0
12-04 08:49:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400346112.0,1168375808.0,6930489344.0,23119863808.0,12607.0,23450.0
12-04 08:49:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400346112.0,1168375808.0,6930489344.0,23119863808.0,10693.0,20313.0
12-04 08:49:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400346112.0,1168375808.0,6930489344.0,23119863808.0,10879.0,20580.0
12-04 08:49:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2400346112.0,1168375808.0,6930489344.0,23119863808.0,10832.0,20246.0
12-04 08:49:32,0.167,0.083,99.500,0.167,0.0,0.083,0.0,90112.0,0.0,9.0,2400337920.0,1168375808.0,6930489344.0,23119872000.0,10822.0,19477.0
12-04 08:49:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400329728.0,1168375808.0,6930489344.0,23119880192.0,11072.0,20772.0
12-04 08:49:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400329728.0,1168375808.0,6930489344.0,23119880192.0,11034.0,20581.0
12-04 08:49:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400329728.0,1168375808.0,6930489344.0,23119880192.0,12566.0,22267.0
12-04 08:49:36,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,12987.0,24317.0
12-04 08:49:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,10304.0,19209.0
12-04 08:49:38,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,28139.0,37236.0
12-04 08:49:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11027.0,20428.0
12-04 08:49:40,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11472.0,21593.0
12-04 08:49:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,10682.0,20246.0
12-04 08:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,10493.0,19659.0
12-04 08:49:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11100.0,20797.0
12-04 08:49:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11561.0,21768.0
12-04 08:49:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,10782.0,20151.0
12-04 08:49:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11329.0,20672.0
12-04 08:49:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11110.0,20749.0
12-04 08:49:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2400849920.0,1168375808.0,6930493440.0,23119355904.0,10897.0,20647.0
12-04 08:49:49,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2400841728.0,1168375808.0,6930493440.0,23119364096.0,10057.0,19142.0
12-04 08:49:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400841728.0,1168375808.0,6930493440.0,23119364096.0,12627.0,23103.0
12-04 08:49:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,10393.0,19317.0
12-04 08:49:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,11143.0,21145.0
12-04 08:49:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,11159.0,20404.0
12-04 08:49:54,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,11551.0,21726.0
12-04 08:49:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,11486.0,21480.0
12-04 08:49:56,0.167,0.083,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,10424.0,19544.0
12-04 08:49:57,0.167,0.0,99.750,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,10551.0,19602.0
12-04 08:49:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,10754.0,20638.0
12-04 08:49:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,10376.0,19351.0
12-04 08:50:00,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,11773.0,21057.0
12-04 08:50:01,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,11827.0,21456.0
12-04 08:50:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,11384.0,21721.0
12-04 08:50:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,10968.0,20251.0
12-04 08:50:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400825344.0,1168375808.0,6930501632.0,23119372288.0,11137.0,19967.0
12-04 08:50:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400825344.0,1168375808.0,6930501632.0,23119372288.0,13126.0,21738.0
12-04 08:50:06,0.250,0.167,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2400825344.0,1168375808.0,6930501632.0,23119372288.0,28375.0,37092.0
12-04 08:50:07,0.167,0.083,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2400821248.0,1168375808.0,6930505728.0,23119372288.0,11515.0,21664.0
12-04 08:50:08,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,30593.0,39422.0
12-04 08:50:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,12787.0,23126.0
12-04 08:50:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,12174.0,22145.0
12-04 08:50:11,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,11751.0,20876.0
12-04 08:50:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,11077.0,19967.0
12-04 08:50:13,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,11638.0,20183.0
12-04 08:50:14,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,10821.0,20647.0
12-04 08:50:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400825344.0,1168375808.0,6930509824.0,23119364096.0,11645.0,21910.0
12-04 08:50:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400825344.0,1168375808.0,6930509824.0,23119364096.0,11425.0,21818.0
12-04 08:50:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2400825344.0,1168375808.0,6930509824.0,23119364096.0,11275.0,21161.0
12-04 08:50:18,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,11034.0,20623.0
12-04 08:50:19,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,10695.0,20445.0
12-04 08:50:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,10847.0,20466.0
12-04 08:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,9997.0,19142.0
12-04 08:50:22,0.083,0.083,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,11475.0,21398.0
12-04 08:50:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,10685.0,20242.0
12-04 08:50:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,10605.0,20555.0
12-04 08:50:25,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,12059.0,22544.0
12-04 08:50:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,10183.0,19386.0
12-04 08:50:27,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,12065.0,22191.0
12-04 08:50:28,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400821248.0,1168375808.0,6930513920.0,23119364096.0,10077.0,19428.0
12-04 08:50:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400813056.0,1168375808.0,6930513920.0,23119372288.0,11731.0,21797.0
12-04 08:50:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400808960.0,1168375808.0,6930518016.0,23119372288.0,10847.0,20599.0
12-04 08:50:31,0.167,0.0,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2400808960.0,1168375808.0,6930518016.0,23119372288.0,9789.0,18427.0
12-04 08:50:32,0.167,0.250,99.584,0.0,0.0,0.0,0.0,106496.0,0.0,7.0,2400808960.0,1168375808.0,6930518016.0,23119372288.0,12084.0,22368.0
12-04 08:50:33,0.584,0.250,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,10213.0,19233.0
12-04 08:50:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,12427.0,22855.0
12-04 08:50:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,12834.0,22343.0
12-04 08:50:36,0.0,0.084,99.749,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,9809.0,18737.0
12-04 08:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,12389.0,22725.0
12-04 08:50:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,29302.0,38581.0
12-04 08:50:39,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,10190.0,19039.0
12-04 08:50:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,10958.0,20420.0
12-04 08:50:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,10659.0,19687.0
12-04 08:50:42,0.083,0.083,99.666,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,11225.0,20992.0
12-04 08:50:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,11621.0,21531.0
12-04 08:50:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,10211.0,19544.0
12-04 08:50:45,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400800768.0,1168375808.0,6930526208.0,23119372288.0,11439.0,21597.0
12-04 08:50:46,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400800768.0,1168375808.0,6930526208.0,23119372288.0,11922.0,22214.0
12-04 08:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2400800768.0,1168375808.0,6930526208.0,23119372288.0,10163.0,19233.0
12-04 08:50:48,0.333,0.083,99.334,0.167,0.0,0.083,0.0,81920.0,0.0,8.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10332.0,19540.0
12-04 08:50:49,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10651.0,20313.0
12-04 08:50:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,11635.0,21951.0
12-04 08:50:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,27444.0,36590.0
12-04 08:50:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10545.0,19937.0
12-04 08:50:53,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,12166.0,22605.0
12-04 08:50:54,0.0,0.0,99.749,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10903.0,20557.0
12-04 08:50:55,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,11549.0,21731.0
12-04 08:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10320.0,19411.0
12-04 08:50:57,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10475.0,19759.0
12-04 08:50:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10051.0,19477.0
12-04 08:50:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400550912.0,1168375808.0,6930530304.0,23119618048.0,11436.0,21551.0
12-04 08:51:00,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400550912.0,1168375808.0,6930530304.0,23119618048.0,11003.0,20646.0
12-04 08:51:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400550912.0,1168375808.0,6930530304.0,23119618048.0,11465.0,21482.0
12-04 08:51:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,12523.0,23447.0
12-04 08:51:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,10117.0,19160.0
12-04 08:51:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,11521.0,21004.0
12-04 08:51:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,12753.0,21564.0
12-04 08:51:06,0.167,0.083,99.667,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,11017.0,19925.0
12-04 08:51:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,13126.0,23620.0
12-04 08:51:08,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400292864.0,1168375808.0,6930534400.0,23119872000.0,28249.0,37121.0
12-04 08:51:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400284672.0,1168375808.0,6930534400.0,23119880192.0,11907.0,21863.0
12-04 08:51:10,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400284672.0,1168375808.0,6930534400.0,23119880192.0,12657.0,22291.0
12-04 08:51:11,0.167,0.167,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2400284672.0,1168375808.0,6930534400.0,23119880192.0,10815.0,19586.0
12-04 08:51:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2400280576.0,1168375808.0,6930538496.0,23119880192.0,12673.0,22659.0
12-04 08:51:13,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400280576.0,1168375808.0,6930538496.0,23119880192.0,10899.0,19768.0
12-04 08:51:14,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400280576.0,1168375808.0,6930538496.0,23119880192.0,11541.0,21685.0
12-04 08:51:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400280576.0,1168375808.0,6930538496.0,23119880192.0,11440.0,21800.0
12-04 08:51:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10947.0,20689.0
12-04 08:51:17,0.083,0.167,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10290.0,19644.0
12-04 08:51:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,12157.0,22245.0
12-04 08:51:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10113.0,19142.0
12-04 08:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,11364.0,21139.0
12-04 08:51:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10669.0,20427.0
12-04 08:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,11.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,11088.0,20519.0
12-04 08:51:23,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,11031.0,20620.0
12-04 08:51:24,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10905.0,20771.0
12-04 08:51:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10585.0,20313.0
12-04 08:51:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10787.0,20491.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400149504.0,1168375808.0,6930542592.0,23120007168.0,11313.0,21217.0
12-04 08:51:28,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400665600.0,1168375808.0,6930542592.0,23119491072.0,10831.0,20555.0
12-04 08:51:29,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2400657408.0,1168375808.0,6930542592.0,23119499264.0,10101.0,19251.0
12-04 08:51:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,13025.0,24132.0
12-04 08:51:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,10959.0,19142.0
12-04 08:51:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,12225.0,21107.0
12-04 08:51:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,10786.0,20271.0
12-04 08:51:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,10437.0,19659.0
12-04 08:51:35,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,11957.0,21108.0
12-04 08:51:36,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,12079.0,22920.0
12-04 08:51:37,0.500,0.250,99.249,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2409254912.0,1168375808.0,6930546688.0,23110897664.0,18757.0,28584.0
12-04 08:51:38,3.827,1.581,94.509,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2423226368.0,1168375808.0,6930575360.0,23096897536.0,110763.0,114391.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-kafka-slave-40.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-40",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,0.278,0.121,99.443,0.124,0.0,0.034,3739.783,552458.757,0.674,6.226,2837635072.0,1484840960.0,4130693120.0,25165905920.0,0.0,0.0
12-04 08:29:39,0.083,0.083,98.918,0.832,0.0,0.083,0.0,155648.0,0.0,18.0,2838016000.0,1484840960.0,4130734080.0,25165484032.0,66688.0,69423.0
12-04 08:29:40,0.167,0.083,99.332,0.417,0.0,0.0,0.0,90112.0,0.0,16.0,2837995520.0,1484840960.0,4130754560.0,25165484032.0,72150.0,74142.0
12-04 08:29:41,0.0,0.083,98.831,1.085,0.0,0.0,0.0,282624.0,0.0,28.0,2837970944.0,1484840960.0,4130779136.0,25165484032.0,74162.0,76454.0
12-04 08:29:42,0.250,0.0,99.083,0.667,0.0,0.0,0.0,131072.0,0.0,19.0,2837938176.0,1484840960.0,4130811904.0,25165484032.0,87841.0,89260.0
12-04 08:29:43,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,2837917696.0,1484840960.0,4130832384.0,25165484032.0,40232.0,26653.0
12-04 08:29:44,0.500,0.083,98.916,0.500,0.0,0.0,0.0,69632.0,0.0,10.0,2837909504.0,1484840960.0,4130840576.0,25165484032.0,26572.0,18250.0
12-04 08:29:45,0.083,0.0,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,2837893120.0,1484840960.0,4130856960.0,25165484032.0,45557.0,28182.0
12-04 08:29:46,0.0,0.084,98.997,0.919,0.0,0.0,0.0,204800.0,0.0,15.0,2837983232.0,1484840960.0,4130893824.0,25165357056.0,82733.0,46923.0
12-04 08:29:47,0.417,0.167,98.583,0.833,0.0,0.0,0.0,139264.0,0.0,11.0,2838077440.0,1484840960.0,4130926592.0,25165230080.0,79714.0,49491.0
12-04 08:29:48,0.250,0.083,98.749,0.917,0.0,0.0,0.0,172032.0,0.0,36.0,2838065152.0,1484840960.0,4130938880.0,25165230080.0,99024.0,206089.0
12-04 08:29:49,0.083,0.083,99.332,0.501,0.0,0.0,0.0,69632.0,0.0,10.0,2838048768.0,1484840960.0,4130955264.0,25165230080.0,27930.0,23305.0
12-04 08:29:50,0.083,0.083,98.999,0.834,0.0,0.0,0.0,90112.0,0.0,9.0,2838163456.0,1484840960.0,4130967552.0,25165103104.0,27522.0,19951.0
12-04 08:29:51,0.0,0.083,99.082,0.835,0.0,0.0,0.0,180224.0,0.0,18.0,2838151168.0,1484840960.0,4130979840.0,25165103104.0,39474.0,25405.0
12-04 08:29:52,0.083,0.083,98.916,0.834,0.0,0.083,0.0,208896.0,0.0,14.0,2838253568.0,1484840960.0,4131004416.0,25164976128.0,69384.0,41225.0
12-04 08:29:53,0.167,0.167,98.249,1.418,0.0,0.0,0.0,212992.0,0.0,33.0,2838208512.0,1484840960.0,4131049472.0,25164976128.0,145648.0,200981.0
12-04 08:29:54,0.083,0.167,98.832,0.917,0.0,0.0,0.0,147456.0,0.0,16.0,2838167552.0,1484840960.0,4131090432.0,25164976128.0,92250.0,93878.0
12-04 08:29:55,0.083,0.0,99.165,0.751,0.0,0.0,0.0,176128.0,0.0,24.0,2838142976.0,1484840960.0,4131115008.0,25164976128.0,55742.0,58048.0
12-04 08:29:56,0.084,0.084,99.248,0.585,0.0,0.0,0.0,167936.0,0.0,16.0,2839650304.0,1484840960.0,4131123200.0,25163460608.0,26420.0,20189.0
12-04 08:29:57,0.083,0.083,99.333,0.417,0.0,0.083,0.0,180224.0,0.0,22.0,2839642112.0,1484840960.0,4131131392.0,25163460608.0,49881.0,56481.0
12-04 08:29:58,0.083,0.083,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,2839629824.0,1484840960.0,4131143680.0,25163460608.0,38940.0,40411.0
12-04 08:29:59,0.0,0.0,99.415,0.585,0.0,0.0,0.0,114688.0,0.0,19.0,2839613440.0,1484840960.0,4131160064.0,25163460608.0,46988.0,48237.0
12-04 08:30:00,0.167,0.083,99.166,0.584,0.0,0.0,0.0,192512.0,0.0,35.0,2839719936.0,1484840960.0,4131180544.0,25163333632.0,67479.0,69119.0
12-04 08:30:01,0.083,0.167,98.751,0.999,0.0,0.0,0.0,286720.0,0.0,27.0,2839814144.0,1484840960.0,4131213312.0,25163206656.0,87762.0,88570.0
12-04 08:30:02,0.083,0.167,99.166,0.584,0.0,0.0,0.0,184320.0,0.0,30.0,2839764992.0,1484840960.0,4131262464.0,25163206656.0,115009.0,117762.0
12-04 08:30:03,0.083,0.167,98.916,0.834,0.0,0.0,0.0,159744.0,0.0,20.0,2839851008.0,1484840960.0,4131303424.0,25163079680.0,105500.0,107480.0
12-04 08:30:04,0.084,0.0,99.332,0.585,0.0,0.0,0.0,126976.0,0.0,19.0,2839818240.0,1484840960.0,4131336192.0,25163079680.0,80054.0,81433.0
12-04 08:30:05,0.083,0.083,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,21.0,2839801856.0,1484840960.0,4131352576.0,25163079680.0,88894.0,89108.0
12-04 08:30:06,0.083,0.167,99.083,0.667,0.0,0.0,0.0,184320.0,0.0,20.0,2839781376.0,1484840960.0,4131373056.0,25163079680.0,38246.0,27121.0
12-04 08:30:07,0.0,0.084,99.248,0.668,0.0,0.0,0.0,151552.0,0.0,11.0,2839867392.0,1484840960.0,4131414016.0,25162952704.0,96757.0,54875.0
12-04 08:30:08,0.668,0.167,98.414,0.751,0.0,0.0,0.0,151552.0,0.0,12.0,2840199168.0,1484840960.0,4131463168.0,25162571776.0,113338.0,63161.0
12-04 08:30:09,0.250,0.167,98.501,1.082,0.0,0.0,0.0,192512.0,0.0,29.0,2840170496.0,1484840960.0,4131491840.0,25162571776.0,114465.0,219084.0
12-04 08:30:10,0.250,0.167,99.0,0.500,0.0,0.083,0.0,102400.0,0.0,19.0,2840674304.0,1484840960.0,4131504128.0,25162055680.0,54425.0,55875.0
12-04 08:30:11,0.083,0.083,98.831,1.002,0.0,0.0,0.0,368640.0,0.0,32.0,2840416256.0,1484840960.0,4131762176.0,25162055680.0,562876.0,337840.0
12-04 08:30:12,0.334,0.250,98.664,0.584,0.0,0.167,0.0,110592.0,0.0,30.0,2840211456.0,1484840960.0,4133617664.0,25160404992.0,2063454.0,139663.0
12-04 08:30:13,0.167,0.167,97.826,1.839,0.0,0.0,0.0,2330624.0,0.0,50.0,2841067520.0,1484840960.0,4135682048.0,25157484544.0,4384527.0,3142086.0
12-04 08:30:14,0.167,0.0,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,21.0,2840260608.0,1484840960.0,4135727104.0,25158246400.0,23957.0,1358437.0
12-04 08:30:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840252416.0,1484840960.0,4135727104.0,25158254592.0,5246.0,4365.0
12-04 08:30:16,0.0,0.0,99.666,0.334,0.0,0.0,0.0,106496.0,0.0,8.0,2840379392.0,1484840960.0,4135727104.0,25158127616.0,21859.0,20749.0
12-04 08:30:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840379392.0,1484840960.0,4135727104.0,25158127616.0,5818.0,5654.0
12-04 08:30:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840379392.0,1484840960.0,4135727104.0,25158127616.0,6646.0,6403.0
12-04 08:30:19,0.0,0.084,99.499,0.418,0.0,0.0,0.0,110592.0,0.0,14.0,2840367104.0,1484840960.0,4135739392.0,25158127616.0,49511.0,51631.0
12-04 08:30:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2840367104.0,1484840960.0,4135739392.0,25158127616.0,5256.0,4820.0
12-04 08:30:21,0.0,0.084,99.248,0.668,0.0,0.0,0.0,192512.0,0.0,20.0,2840346624.0,1484840960.0,4135759872.0,25158127616.0,65726.0,67137.0
12-04 08:30:22,0.0,0.083,99.165,0.751,0.0,0.0,0.0,155648.0,0.0,13.0,2840444928.0,1484840960.0,4135788544.0,25158000640.0,74836.0,77102.0
12-04 08:30:23,0.084,0.0,99.499,0.418,0.0,0.0,0.0,90112.0,0.0,14.0,2840424448.0,1484840960.0,4135809024.0,25158000640.0,63837.0,65887.0
12-04 08:30:24,0.083,0.083,99.083,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,2840526848.0,1484840960.0,4135833600.0,25157873664.0,63204.0,64894.0
12-04 08:30:25,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,2840498176.0,1484840960.0,4135862272.0,25157873664.0,81129.0,82423.0
12-04 08:30:26,0.0,0.083,99.083,0.834,0.0,0.0,0.0,196608.0,0.0,22.0,2840477696.0,1484840960.0,4135882752.0,25157873664.0,59744.0,62381.0
12-04 08:30:27,0.084,0.084,99.332,0.501,0.0,0.0,0.0,155648.0,0.0,12.0,2840449024.0,1484840960.0,4135911424.0,25157873664.0,79286.0,81438.0
12-04 08:30:28,0.250,0.083,99.167,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,2840428544.0,1484840960.0,4135931904.0,25157873664.0,61674.0,64051.0
12-04 08:30:29,0.167,0.167,98.917,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,2840395776.0,1484840960.0,4135964672.0,25157873664.0,72397.0,74023.0
12-04 08:30:30,0.167,0.084,99.248,0.501,0.0,0.0,0.0,81920.0,0.0,8.0,2840895488.0,1484840960.0,4135989248.0,25157349376.0,65267.0,38995.0
12-04 08:30:31,0.083,0.083,99.084,0.749,0.0,0.0,0.0,184320.0,0.0,16.0,2840879104.0,1484840960.0,4136005632.0,25157349376.0,40587.0,24682.0
12-04 08:30:32,0.167,0.0,99.332,0.501,0.0,0.0,0.0,118784.0,0.0,9.0,2840842240.0,1484840960.0,4136026112.0,25157365760.0,40313.0,26445.0
12-04 08:30:33,0.0,0.0,99.416,0.501,0.0,0.083,0.0,86016.0,0.0,8.0,2840813568.0,1484840960.0,4136054784.0,25157365760.0,73966.0,43419.0
12-04 08:30:34,0.250,0.417,98.750,0.500,0.0,0.083,0.0,65536.0,0.0,6.0,2840768512.0,1484840960.0,4137496576.0,25155969024.0,1689278.0,98854.0
12-04 08:30:35,0.584,0.167,98.499,0.584,0.0,0.167,0.0,118784.0,0.0,17.0,2840817664.0,1484840960.0,4139241472.0,25154174976.0,2219252.0,150200.0
12-04 08:30:36,0.250,0.250,98.664,0.668,0.0,0.167,0.0,188416.0,0.0,19.0,2841018368.0,1484840960.0,4141199360.0,25152016384.0,2190716.0,127105.0
12-04 08:30:37,0.084,0.251,98.913,0.585,0.0,0.167,0.0,110592.0,0.0,9.0,2841026560.0,1484840960.0,4143095808.0,25150111744.0,2195655.0,129573.0
12-04 08:30:38,0.251,0.168,99.079,0.503,0.0,0.0,0.0,65536.0,0.0,8.0,2841440256.0,1484840960.0,4144967680.0,25147826176.0,2194967.0,136433.0
12-04 08:30:39,0.250,0.417,99.0,0.167,0.0,0.167,0.0,40960.0,0.0,7.0,2841186304.0,1484840960.0,4146888704.0,25146159104.0,2164964.0,110945.0
12-04 08:30:40,0.502,0.0,99.247,0.167,0.0,0.084,0.0,36864.0,0.0,5.0,2841100288.0,1484840960.0,4148752384.0,25144381440.0,2182867.0,128689.0
12-04 08:30:41,0.167,0.334,99.165,0.167,0.0,0.167,0.0,114688.0,0.0,10.0,2841370624.0,1484840960.0,4150640640.0,25142222848.0,2163171.0,112132.0
12-04 08:30:42,0.084,0.084,99.749,0.0,0.0,0.084,0.0,18210816.0,0.0,22.0,2841255936.0,1484840960.0,4152659968.0,25140318208.0,2160727.0,110875.0
12-04 08:30:43,0.334,0.167,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2841214976.0,1484840960.0,4154556416.0,25138462720.0,2158580.0,109413.0
12-04 08:30:44,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2841456640.0,1484840960.0,4156473344.0,25136304128.0,2156372.0,108416.0
12-04 08:30:45,0.084,0.168,99.665,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2841362432.0,1484840960.0,4158345216.0,25134526464.0,2160901.0,112613.0
12-04 08:30:46,0.250,0.250,99.166,0.250,0.0,0.083,0.0,151552.0,0.0,12.0,2841649152.0,1484840960.0,4160233472.0,25132351488.0,2159021.0,106151.0
12-04 08:30:47,2.007,0.669,97.074,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2848411648.0,1484840960.0,4162158592.0,25123663872.0,2163164.0,107573.0
12-04 08:30:48,1.086,0.835,97.661,0.251,0.0,0.167,0.0,0.0,0.0,0.0,2268938240.0,1484840960.0,4163928064.0,25701367808.0,2211332.0,187394.0
12-04 08:30:49,0.084,0.084,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2268934144.0,1484840960.0,4165836800.0,25699463168.0,2158758.0,106728.0
12-04 08:30:50,0.418,0.084,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2269523968.0,1484840960.0,4167708672.0,25697001472.0,2156475.0,107710.0
12-04 08:30:51,0.084,0.084,99.497,0.251,0.0,0.084,0.0,114688.0,0.0,7.0,2269265920.0,1484840960.0,4169584640.0,25695383552.0,2157977.0,105550.0
12-04 08:30:52,0.167,0.167,99.582,0.0,0.0,0.084,0.0,90112.0,0.0,7.0,2269634560.0,1484840960.0,4171501568.0,25693097984.0,2160839.0,110484.0
12-04 08:30:53,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2269442048.0,1484840960.0,4173344768.0,25691447296.0,2160360.0,111541.0
12-04 08:30:54,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2269421568.0,1484840960.0,4175286272.0,25689526272.0,2156985.0,107141.0
12-04 08:30:55,0.333,0.333,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2269609984.0,1484840960.0,4177129472.0,25687494656.0,2115096.0,105822.0
12-04 08:30:56,0.417,0.083,99.332,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2269335552.0,1484840960.0,4179054592.0,25685843968.0,2202751.0,111094.0
12-04 08:30:57,0.334,0.167,99.249,0.083,0.0,0.167,0.0,45056.0,0.0,4.0,2269417472.0,1484840960.0,4180877312.0,25683939328.0,2157035.0,106854.0
12-04 08:30:58,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2269433856.0,1484840960.0,4182781952.0,25682018304.0,2155825.0,105779.0
12-04 08:30:59,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2269458432.0,1484840960.0,4184662016.0,25680113664.0,2157894.0,103962.0
12-04 08:31:00,0.250,0.250,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2269417472.0,1484840960.0,4186607616.0,25678209024.0,2117009.0,106872.0
12-04 08:31:01,0.250,0.083,99.583,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2269671424.0,1484840960.0,4188512256.0,25676050432.0,2200607.0,109957.0
12-04 08:31:02,0.084,0.084,99.749,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2269728768.0,1484840960.0,4190375936.0,25674129408.0,2159227.0,108004.0
12-04 08:31:03,0.167,0.084,99.498,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2269720576.0,1484840960.0,4192415744.0,25672097792.0,2158546.0,110720.0
12-04 08:31:04,0.167,0.0,99.665,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2269868032.0,1484840960.0,4194299904.0,25670066176.0,2158274.0,106469.0
12-04 08:31:05,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2269884416.0,1484840960.0,4196188160.0,25668161536.0,2158731.0,104767.0
12-04 08:31:06,0.334,0.167,99.498,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2270191616.0,1484840960.0,4198055936.0,25665986560.0,2159755.0,107722.0
12-04 08:31:07,0.167,0.084,99.499,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2270093312.0,1484840960.0,4199964672.0,25664176128.0,2162678.0,111416.0
12-04 08:31:08,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2270007296.0,1484840960.0,4201795584.0,25662431232.0,2160625.0,107961.0
12-04 08:31:09,0.167,0.167,99.167,0.167,0.0,0.333,0.0,12288.0,0.0,2.0,2270261248.0,1484840960.0,4203749376.0,25660223488.0,2158494.0,106975.0
12-04 08:31:10,0.251,0.251,99.415,0.0,0.0,0.084,0.0,40960.0,0.0,9.0,2270126080.0,1484840960.0,4205637632.0,25658470400.0,2175935.0,123197.0
12-04 08:31:11,0.083,0.250,99.499,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2270076928.0,1484840960.0,4207521792.0,25656635392.0,2159983.0,110934.0
12-04 08:31:12,0.084,0.167,99.582,0.0,0.0,0.167,0.0,38768640.0,0.0,74.0,2270380032.0,1484840960.0,4209369088.0,25654484992.0,2149195.0,107934.0
12-04 08:31:13,0.251,0.084,99.582,0.0,0.0,0.084,0.0,18112512.0,0.0,27.0,2270265344.0,1484840960.0,4211212288.0,25652756480.0,2169024.0,106711.0
12-04 08:31:14,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2270957568.0,1484840960.0,4213129216.0,25650147328.0,2105273.0,152120.0
12-04 08:31:15,0.250,0.250,99.167,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2271064064.0,1484840960.0,4215054336.0,25648115712.0,2211163.0,107890.0
12-04 08:31:16,0.084,0.167,99.666,0.0,0.0,0.084,0.0,102400.0,0.0,8.0,2270507008.0,1484840960.0,4216926208.0,25646800896.0,2201514.0,116862.0
12-04 08:31:17,0.167,0.167,99.583,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2270502912.0,1484840960.0,4218851328.0,25644879872.0,2159435.0,108155.0
12-04 08:31:18,0.0,0.167,99.666,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2270511104.0,1484840960.0,4220747776.0,25642975232.0,2159694.0,108892.0
12-04 08:31:19,0.084,0.251,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2270527488.0,1484840960.0,4222636032.0,25641070592.0,2157154.0,105922.0
12-04 08:31:20,0.168,0.084,99.665,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2270924800.0,1484840960.0,4224524288.0,25638785024.0,2160378.0,108504.0
12-04 08:31:21,0.167,0.250,99.165,0.167,0.0,0.250,0.0,98304.0,0.0,8.0,2270568448.0,1484840960.0,4226420736.0,25637244928.0,2158105.0,107073.0
12-04 08:31:22,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2270523392.0,1484840960.0,4228243456.0,25635467264.0,2159741.0,109675.0
12-04 08:31:23,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2270871552.0,1484840960.0,4230180864.0,25633181696.0,2156796.0,103198.0
12-04 08:31:24,0.250,0.167,99.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2270633984.0,1484840960.0,4232069120.0,25631531008.0,2157239.0,105838.0
12-04 08:31:25,0.167,0.250,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2270605312.0,1484840960.0,4233875456.0,25629753344.0,2160351.0,108601.0
12-04 08:31:26,0.167,0.084,99.582,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2270781440.0,1484840960.0,4235857920.0,25627594752.0,2124328.0,104046.0
12-04 08:31:27,0.251,0.251,99.415,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,2271440896.0,1484840960.0,4237651968.0,25625141248.0,2192480.0,111000.0
12-04 08:31:28,3.088,1.252,95.492,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2271346688.0,1484840960.0,4239622144.0,25623265280.0,2107346.0,109950.0
12-04 08:31:29,0.167,0.084,99.498,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2271395840.0,1484840960.0,4241444864.0,25621393408.0,2157363.0,107046.0
12-04 08:31:30,3.086,1.334,95.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2271375360.0,1484840960.0,4243378176.0,25619480576.0,2153333.0,109547.0
12-04 08:31:31,0.585,0.334,98.997,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2281213952.0,1484840960.0,4245262336.0,25607757824.0,2224203.0,110446.0
12-04 08:31:32,5.764,1.921,92.147,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2277314560.0,1484840960.0,4216848384.0,25640071168.0,2168740.0,116088.0
12-04 08:31:33,5.927,1.419,92.154,0.334,0.0,0.167,0.0,90112.0,0.0,2.0,2274594816.0,1484840960.0,4227166208.0,25632473088.0,2167856.0,116896.0
12-04 08:31:34,0.416,0.167,99.334,0.083,0.0,0.0,0.0,0.0,0.0,0.0,2270932992.0,1484840960.0,4227784704.0,25635516416.0,556502.0,32274.0
12-04 08:31:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2270932992.0,1484840960.0,4227784704.0,25635516416.0,6235.0,6454.0
12-04 08:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2270920704.0,1484840960.0,4227788800.0,25635524608.0,6416.0,4951.0
12-04 08:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2270912512.0,1484840960.0,4227788800.0,25635532800.0,6699.0,5640.0
12-04 08:31:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,2.0,2270912512.0,1484840960.0,4227788800.0,25635532800.0,6410.0,6318.0
12-04 08:31:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2271318016.0,1484840960.0,4227788800.0,25635127296.0,9027.0,6609.0
12-04 08:31:40,5.755,1.501,92.410,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2274357248.0,1484840960.0,4227850240.0,25632026624.0,27755.0,26838.0
12-04 08:31:41,3.500,0.917,95.0,0.500,0.0,0.083,0.0,77824.0,0.0,6.0,2270076928.0,1484840960.0,4228239360.0,25635917824.0,504552.0,52008.0
12-04 08:31:42,0.417,0.333,99.083,0.0,0.0,0.167,0.0,30228480.0,0.0,31.0,2269941760.0,1484840960.0,4230238208.0,25634054144.0,2504834.0,121858.0
12-04 08:31:43,0.084,0.251,99.415,0.0,0.0,0.251,0.0,12615680.0,0.0,24.0,2269806592.0,1484840960.0,4232888320.0,25631539200.0,2841946.0,148857.0
12-04 08:31:44,0.167,0.334,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2269974528.0,1484840960.0,4235259904.0,25628999680.0,2736762.0,136334.0
12-04 08:31:45,0.670,0.335,98.995,0.0,0.0,0.0,0.0,73728.0,0.0,15.0,2275856384.0,1484840960.0,4237193216.0,25621184512.0,2560311.0,124508.0
12-04 08:31:46,8.696,1.003,89.799,0.334,0.0,0.167,0.0,434176.0,0.0,8.0,2318286848.0,1484840960.0,4239642624.0,25576304640.0,2586267.0,141516.0
12-04 08:31:47,0.669,0.167,98.577,0.335,0.0,0.251,0.0,446464.0,0.0,65.0,2306310144.0,1484840960.0,4242341888.0,25585582080.0,2916315.0,139723.0
12-04 08:31:48,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305822720.0,1484840960.0,4244606976.0,25583804416.0,2730052.0,130615.0
12-04 08:31:49,0.418,0.334,98.663,0.418,0.0,0.167,0.0,86016.0,0.0,6.0,2308325376.0,1484840960.0,4246806528.0,25579102208.0,2541558.0,122586.0
12-04 08:31:50,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308534272.0,1484840960.0,4249178112.0,25576521728.0,2573901.0,125673.0
12-04 08:31:51,3.180,0.753,95.900,0.0,0.0,0.167,0.0,192512.0,0.0,5.0,2312642560.0,1484840960.0,4251410432.0,25570181120.0,2887997.0,145402.0
12-04 08:31:52,4.264,1.003,94.565,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2342510592.0,1484840960.0,4253990912.0,25537732608.0,2774677.0,140996.0
12-04 08:31:53,6.093,2.003,91.068,0.417,0.0,0.417,0.0,32768.0,0.0,1.0,2360385536.0,1484840960.0,4256378880.0,25517469696.0,2543838.0,138661.0
12-04 08:31:54,11.583,1.167,86.667,0.500,0.0,0.083,0.0,294912.0,0.0,60.0,2600108032.0,1484840960.0,4258750464.0,25275375616.0,2631520.0,146145.0
12-04 08:31:55,1.836,0.417,97.412,0.167,0.0,0.167,0.0,16384.0,0.0,4.0,2605789184.0,1484840960.0,4261449728.0,25266995200.0,2854783.0,133083.0
12-04 08:31:56,0.502,0.251,99.080,0.0,0.0,0.167,0.0,86016.0,0.0,11.0,2605473792.0,1484840960.0,4263751680.0,25265008640.0,2609905.0,127994.0
12-04 08:31:57,0.335,0.167,99.331,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2606575616.0,1484840960.0,4265791488.0,25261867008.0,2701015.0,131992.0
12-04 08:31:58,0.417,0.334,99.083,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,2603270144.0,1484840960.0,4268093440.0,25262870528.0,2655739.0,125843.0
12-04 08:31:59,0.501,0.251,98.997,0.084,0.0,0.167,0.0,12288.0,0.0,6.0,2602696704.0,1484840960.0,4270845952.0,25260691456.0,2829015.0,138133.0
12-04 08:32:00,0.251,0.084,99.246,0.251,0.0,0.168,0.0,40960.0,0.0,3.0,2602995712.0,1484840960.0,4273086464.0,25258151936.0,2589733.0,120797.0
12-04 08:32:01,0.585,0.334,98.747,0.251,0.0,0.084,0.0,118784.0,0.0,14.0,2604290048.0,1484840960.0,4275601408.0,25254342656.0,2688743.0,137950.0
12-04 08:32:02,0.334,0.167,99.331,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2604269568.0,1484840960.0,4277940224.0,25252024320.0,2647791.0,125160.0
12-04 08:32:03,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2604572672.0,1484840960.0,4279922688.0,25249738752.0,2719821.0,125016.0
12-04 08:32:04,7.173,0.334,91.993,0.417,0.0,0.083,0.0,163840.0,0.0,24.0,2636922880.0,1484840960.0,4282634240.0,25214676992.0,2855089.0,151008.0
12-04 08:32:05,0.751,0.167,98.915,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2637209600.0,1484840960.0,4284776448.0,25212248064.0,2548473.0,144530.0
12-04 08:32:06,0.335,0.335,99.247,0.0,0.0,0.084,0.0,94208.0,0.0,5.0,2637680640.0,1484840960.0,4287098880.0,25209454592.0,2628914.0,130298.0
12-04 08:32:07,0.418,0.167,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2637524992.0,1484840960.0,4289794048.0,25206915072.0,2861607.0,135191.0
12-04 08:32:08,1.256,0.168,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2634530816.0,1484840960.0,4292059136.0,25207644160.0,2744896.0,133159.0
12-04 08:32:09,0.335,0.251,99.079,0.168,0.0,0.168,0.0,69632.0,0.0,3.0,2634461184.0,1484840960.0,4294270976.0,25205501952.0,2486453.0,123277.0
12-04 08:32:10,0.586,0.084,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2635223040.0,1484840960.0,4296556544.0,25202454528.0,2658296.0,150675.0
12-04 08:32:11,0.586,0.251,99.079,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2635350016.0,1484840960.0,4299223040.0,25199661056.0,2885701.0,137501.0
12-04 08:32:12,0.666,0.416,98.751,0.0,0.0,0.167,0.0,14585856.0,0.0,21.0,2635399168.0,1484840960.0,4301602816.0,25197232128.0,2754075.0,132631.0
12-04 08:32:13,0.501,0.334,99.081,0.0,0.0,0.084,0.0,56643584.0,0.0,60.0,2635563008.0,1484840960.0,4303663104.0,25195008000.0,2500642.0,125777.0
12-04 08:32:14,0.668,0.250,98.748,0.167,0.0,0.167,0.0,49152.0,0.0,3.0,2635694080.0,1484840960.0,4306006016.0,25192534016.0,2614244.0,126967.0
12-04 08:32:15,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2635849728.0,1484840960.0,4308660224.0,25189724160.0,2920469.0,133800.0
12-04 08:32:16,0.501,0.083,99.249,0.0,0.0,0.167,0.0,126976.0,0.0,9.0,2635804672.0,1484840960.0,4310990848.0,25187438592.0,2727441.0,136327.0
12-04 08:32:17,0.334,0.167,99.331,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,2636251136.0,1484840960.0,4313243648.0,25184739328.0,2462235.0,118422.0
12-04 08:32:18,0.668,0.334,98.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2637733888.0,1484840960.0,4315426816.0,25181073408.0,2627502.0,131162.0
12-04 08:32:19,0.419,0.168,98.995,0.251,0.0,0.168,0.0,49152.0,0.0,3.0,2638290944.0,1484840960.0,4317663232.0,25178279936.0,2793172.0,152271.0
12-04 08:32:20,0.417,0.167,98.998,0.0,0.0,0.417,0.0,69632.0,0.0,16.0,2637963264.0,1484840960.0,4320403456.0,25175867392.0,2877867.0,143928.0
12-04 08:32:21,0.335,0.251,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,2638376960.0,1484840960.0,4322545664.0,25173311488.0,2543730.0,125959.0
12-04 08:32:22,0.585,0.167,99.081,0.0,0.0,0.167,0.0,139264.0,0.0,28.0,2638585856.0,1484840960.0,4324876288.0,25170771968.0,2631293.0,130845.0
12-04 08:32:23,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2638733312.0,1484840960.0,4327522304.0,25167978496.0,2850992.0,140524.0
12-04 08:32:24,0.585,0.334,98.579,0.418,0.0,0.084,0.0,114688.0,0.0,7.0,2638921728.0,1484840960.0,4329889792.0,25165422592.0,2746189.0,133822.0
12-04 08:32:25,0.668,0.251,98.914,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2639241216.0,1484840960.0,4331982848.0,25163010048.0,2542432.0,129517.0
12-04 08:32:26,0.417,0.250,99.165,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2639446016.0,1484840960.0,4334350336.0,25160437760.0,2585087.0,128241.0
12-04 08:32:27,0.418,0.251,99.081,0.0,0.0,0.251,0.0,49152.0,0.0,2.0,2639499264.0,1484840960.0,4337074176.0,25157660672.0,2906547.0,139492.0
12-04 08:32:28,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2639527936.0,1484840960.0,4339458048.0,25155248128.0,2728778.0,129418.0
12-04 08:32:29,0.502,0.251,98.912,0.251,0.0,0.084,0.0,61440.0,0.0,3.0,2640834560.0,1484840960.0,4341817344.0,25151582208.0,2553354.0,174160.0
12-04 08:32:30,0.334,0.251,99.164,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2641678336.0,1484840960.0,4343783424.0,25148772352.0,2554867.0,126352.0
12-04 08:32:31,0.585,0.418,98.914,0.0,0.0,0.084,0.0,94208.0,0.0,6.0,2642276352.0,1484840960.0,4346105856.0,25145851904.0,2789336.0,135715.0
12-04 08:32:32,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2641915904.0,1484840960.0,4348878848.0,25143439360.0,2722056.0,138137.0
12-04 08:32:33,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2641850368.0,1484840960.0,4351246336.0,25141137408.0,2702574.0,133770.0
12-04 08:32:34,0.751,0.250,98.666,0.250,0.0,0.083,0.0,53248.0,0.0,4.0,2642423808.0,1484840960.0,4353499136.0,25138311168.0,2629566.0,133469.0
12-04 08:32:35,0.418,0.167,99.164,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2642436096.0,1484840960.0,4355612672.0,25136185344.0,2627799.0,128333.0
12-04 08:32:36,0.335,0.251,99.414,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2642526208.0,1484840960.0,4358332416.0,25133375488.0,2941133.0,140082.0
12-04 08:32:37,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2642960384.0,1484840960.0,4360437760.0,25130835968.0,2546748.0,131261.0
12-04 08:32:38,0.501,0.334,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2642939904.0,1484840960.0,4362743808.0,25128550400.0,2639484.0,133072.0
12-04 08:32:39,0.583,0.333,98.667,0.167,0.0,0.250,0.0,49152.0,0.0,3.0,2643419136.0,1484840960.0,4364980224.0,25125834752.0,2833972.0,133343.0
12-04 08:32:40,0.833,0.333,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2643312640.0,1484840960.0,4367720448.0,25123201024.0,2776918.0,152556.0
12-04 08:32:41,0.668,0.167,99.082,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2643058688.0,1484840960.0,4369879040.0,25121296384.0,2272195.0,111554.0
12-04 08:32:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,3145728.0,0.0,3.0,2643390464.0,1484840960.0,4369801216.0,25121042432.0,7658.0,7702.0
12-04 08:32:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65167360.0,0.0,64.0,2643390464.0,1484840960.0,4369801216.0,25121042432.0,10389.0,9954.0
12-04 08:32:44,0.334,0.083,99.416,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,2643771392.0,1484840960.0,4369801216.0,25120661504.0,8212.0,8914.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2644152320.0,1484840960.0,4369801216.0,25120280576.0,6658.0,5997.0
12-04 08:32:46,0.416,0.083,99.500,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2644406272.0,1484840960.0,4369801216.0,25120026624.0,6995.0,6327.0
12-04 08:32:47,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2644660224.0,1484840960.0,4369801216.0,25119772672.0,8460.0,9373.0
12-04 08:32:48,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2644660224.0,1484840960.0,4369801216.0,25119772672.0,7829.0,8120.0
12-04 08:32:49,0.251,0.335,99.163,0.167,0.0,0.084,0.0,45056.0,0.0,3.0,2644750336.0,1484840960.0,4371488768.0,25117995008.0,1915694.0,99543.0
12-04 08:32:50,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2645819392.0,1484840960.0,4374118400.0,25114296320.0,2909799.0,139332.0
12-04 08:32:51,0.334,0.251,99.331,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2646056960.0,1484840960.0,4376420352.0,25111756800.0,2965830.0,141447.0
12-04 08:32:52,0.335,0.251,99.247,0.084,0.0,0.084,0.0,61440.0,0.0,4.0,2646274048.0,1484840960.0,4379504640.0,25108455424.0,3468579.0,151429.0
12-04 08:32:53,0.501,0.334,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2646061056.0,1484840960.0,4382146560.0,25106026496.0,2814567.0,127425.0
12-04 08:32:54,0.749,0.416,98.418,0.083,0.0,0.333,0.0,45056.0,0.0,3.0,2646061056.0,1484840960.0,4385067008.0,25103106048.0,3442527.0,154777.0
12-04 08:32:55,0.418,0.167,99.164,0.0,0.0,0.251,0.0,32768.0,0.0,5.0,2646212608.0,1484840960.0,4387598336.0,25100423168.0,2775607.0,128350.0
12-04 08:32:56,0.418,0.418,99.079,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,2646110208.0,1484840960.0,4391256064.0,25096867840.0,3791111.0,166552.0
12-04 08:32:57,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2646257664.0,1484840960.0,4393521152.0,25094455296.0,2841991.0,130699.0
12-04 08:32:58,0.251,0.251,99.415,0.0,0.0,0.084,0.0,77824.0,0.0,11.0,2646310912.0,1484840960.0,4396658688.0,25091264512.0,3492082.0,159002.0
12-04 08:32:59,0.418,0.167,98.997,0.251,0.0,0.167,0.0,45056.0,0.0,3.0,2646921216.0,1484840960.0,4399095808.0,25088217088.0,3013320.0,143107.0
12-04 08:33:00,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2646876160.0,1484840960.0,4402204672.0,25085153280.0,3378088.0,151006.0
12-04 08:33:01,0.417,0.500,98.833,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2646577152.0,1484840960.0,4405043200.0,25082613760.0,3124324.0,148605.0
12-04 08:33:02,0.500,0.417,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2646847488.0,1484840960.0,4408201216.0,25079185408.0,3527592.0,157114.0
12-04 08:33:03,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2646724608.0,1484840960.0,4410499072.0,25077010432.0,2782977.0,133624.0
12-04 08:33:04,0.335,0.335,98.827,0.251,0.0,0.251,0.0,45056.0,0.0,3.0,2646753280.0,1484840960.0,4413517824.0,25073963008.0,3304718.0,153304.0
12-04 08:33:05,0.334,0.251,99.165,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2646753280.0,1484840960.0,4416487424.0,25070993408.0,3207245.0,152649.0
12-04 08:33:06,0.419,0.419,99.162,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2646831104.0,1484840960.0,4419297280.0,25068105728.0,3324519.0,153872.0
12-04 08:33:07,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2646958080.0,1484840960.0,4422090752.0,25065185280.0,3205663.0,154046.0
12-04 08:33:08,0.668,0.251,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647171072.0,1484840960.0,4424941568.0,25062121472.0,3043074.0,151703.0
12-04 08:33:09,0.336,0.168,98.993,0.336,0.0,0.168,0.0,53248.0,0.0,4.0,2647220224.0,1484840960.0,4427685888.0,25059328000.0,3369370.0,154999.0
12-04 08:33:10,0.502,0.167,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2647953408.0,1484840960.0,4430516224.0,25055764480.0,3072611.0,159148.0
12-04 08:33:11,0.335,0.168,99.413,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2647977984.0,1484840960.0,4433547264.0,25052708864.0,3372991.0,156845.0
12-04 08:33:12,0.835,0.167,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2648129536.0,1484840960.0,4435808256.0,25050296320.0,2988538.0,142996.0
12-04 08:33:13,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2648121344.0,1484840960.0,4439134208.0,25046978560.0,3388496.0,155929.0
12-04 08:33:14,0.502,0.167,98.912,0.251,0.0,0.167,0.0,45056.0,0.0,3.0,2648305664.0,1484840960.0,4441964544.0,25043963904.0,3333470.0,154776.0
12-04 08:33:15,0.500,0.334,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2648272896.0,1484840960.0,4444790784.0,25041170432.0,3162015.0,139443.0
12-04 08:33:16,0.251,0.251,99.413,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2648485888.0,1484840960.0,4447514624.0,25038233600.0,3235828.0,150299.0
12-04 08:33:17,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2648473600.0,1484840960.0,4450447360.0,25035313152.0,3186514.0,143447.0
12-04 08:33:18,0.501,0.334,98.997,0.0,0.0,0.167,0.0,80760832.0,0.0,82.0,2648604672.0,1484840960.0,4453126144.0,25032503296.0,3250478.0,152380.0
12-04 08:33:19,0.418,0.334,98.997,0.167,0.0,0.084,0.0,45056.0,0.0,3.0,2648862720.0,1484840960.0,4455915520.0,25029455872.0,3110191.0,143316.0
12-04 08:33:20,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2648784896.0,1484840960.0,4459167744.0,25026281472.0,3580774.0,160831.0
12-04 08:33:21,0.418,0.167,99.332,0.0,0.0,0.084,0.0,122880.0,0.0,8.0,2649178112.0,1484840960.0,4461330432.0,25023725568.0,2602395.0,122717.0
12-04 08:33:22,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2648829952.0,1484840960.0,4464599040.0,25020805120.0,3704978.0,164170.0
12-04 08:33:23,0.334,0.334,99.165,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2649350144.0,1484840960.0,4467048448.0,25017835520.0,2878215.0,137603.0
12-04 08:33:24,0.252,0.168,98.992,0.588,0.0,0.0,0.0,94208.0,0.0,7.0,2649214976.0,1484840960.0,4470198272.0,25014820864.0,3519523.0,151343.0
12-04 08:33:25,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2649169920.0,1484840960.0,4472782848.0,25012281344.0,3025169.0,141113.0
12-04 08:33:26,0.585,0.084,99.165,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2649124864.0,1484840960.0,4475764736.0,25009344512.0,3222611.0,155877.0
12-04 08:33:27,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2649530368.0,1484840960.0,4478406656.0,25006297088.0,3178384.0,150926.0
12-04 08:33:28,0.418,0.334,99.080,0.0,0.0,0.167,0.0,40960.0,0.0,2.0,2649653248.0,1484840960.0,4481888256.0,25002692608.0,3630638.0,163336.0
12-04 08:33:29,0.334,0.251,99.164,0.167,0.0,0.084,0.0,57344.0,0.0,3.0,2649620480.0,1484840960.0,4484173824.0,25000439808.0,2776198.0,125291.0
12-04 08:33:30,0.502,0.334,98.997,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2649444352.0,1484840960.0,4487405568.0,24997384192.0,3453834.0,162270.0
12-04 08:33:31,0.417,0.167,99.249,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2649763840.0,1484840960.0,4489768960.0,24994701312.0,2952633.0,142412.0
12-04 08:33:32,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2649980928.0,1484840960.0,4492853248.0,24991399936.0,3493865.0,154761.0
12-04 08:33:33,0.167,0.084,99.666,0.0,0.0,0.084,0.0,40960.0,0.0,8.0,2649907200.0,1484840960.0,4495593472.0,24988733440.0,2808752.0,129583.0
12-04 08:33:34,0.251,0.335,99.079,0.251,0.0,0.084,0.0,90112.0,0.0,23.0,2650656768.0,1484840960.0,4498481152.0,24985096192.0,3420820.0,172162.0
12-04 08:33:35,0.501,0.334,98.997,0.0,0.0,0.167,0.0,16384.0,0.0,8.0,2650624000.0,1484840960.0,4501368832.0,24982241280.0,3295815.0,156897.0
12-04 08:33:36,0.335,0.084,99.414,0.0,0.0,0.168,0.0,126976.0,0.0,21.0,2651230208.0,1484840960.0,4504080384.0,24978923520.0,3211855.0,154615.0
12-04 08:33:37,1.083,0.333,98.167,0.250,0.0,0.167,0.0,90112.0,0.0,17.0,2650886144.0,1484840960.0,4507029504.0,24976318464.0,3163632.0,156381.0
12-04 08:33:38,0.336,0.168,99.413,0.0,0.0,0.084,0.0,32768.0,0.0,16.0,2651934720.0,1484840960.0,4509790208.0,24972509184.0,3377561.0,180569.0
12-04 08:33:39,0.419,0.168,98.910,0.251,0.0,0.251,0.0,57344.0,0.0,11.0,2651680768.0,1484840960.0,4512600064.0,24969953280.0,3055677.0,147468.0
12-04 08:33:40,0.335,0.084,99.582,0.0,0.0,0.0,0.0,40960.0,0.0,17.0,2652049408.0,1484840960.0,4515594240.0,24966590464.0,3302257.0,168859.0
12-04 08:33:41,0.417,0.334,99.083,0.0,0.0,0.167,0.0,98304.0,0.0,13.0,2652565504.0,1484840960.0,4518301696.0,24963366912.0,3341992.0,163647.0
12-04 08:33:42,0.167,0.167,99.247,0.084,0.0,0.334,0.0,16384.0,0.0,8.0,2652729344.0,1484840960.0,4521025536.0,24960479232.0,2993537.0,148151.0
12-04 08:33:43,0.336,0.168,99.160,0.252,0.0,0.084,0.0,98304.0,0.0,18.0,2652721152.0,1484840960.0,4524146688.0,24957366272.0,3420366.0,181508.0
12-04 08:33:44,0.335,0.251,99.079,0.251,0.0,0.084,0.0,40960.0,0.0,3.0,2652893184.0,1484840960.0,4526972928.0,24954368000.0,3145397.0,144433.0
12-04 08:33:45,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2653249536.0,1484840960.0,4529537024.0,24951447552.0,3210103.0,149632.0
12-04 08:33:46,0.334,0.334,99.247,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2653081600.0,1484840960.0,4532625408.0,24948527104.0,3359341.0,151084.0
12-04 08:33:47,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2653298688.0,1484840960.0,4535250944.0,24945684480.0,2946217.0,144047.0
12-04 08:33:48,0.418,0.335,98.996,0.0,0.0,0.251,0.0,85164032.0,0.0,86.0,2657976320.0,1484840960.0,4538286080.0,24937971712.0,3380847.0,160656.0
12-04 08:33:49,2.096,0.335,97.150,0.335,0.0,0.084,0.0,151552.0,0.0,24.0,2660241408.0,1484840960.0,4540030976.0,24933961728.0,1950708.0,275539.0
12-04 08:33:50,2.002,0.167,97.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661629952.0,1484840960.0,4540039168.0,24932564992.0,9948.0,10326.0
12-04 08:33:51,1.084,0.0,98.916,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2662137856.0,1484840960.0,4540039168.0,24932057088.0,11220.0,10679.0
12-04 08:33:52,0.585,0.0,99.415,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2662137856.0,1484840960.0,4540039168.0,24932057088.0,10055.0,10529.0
12-04 08:33:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662137856.0,1484840960.0,4540039168.0,24932057088.0,11113.0,11187.0
12-04 08:33:54,0.667,0.0,99.167,0.167,0.0,0.0,0.0,53248.0,0.0,3.0,2662264832.0,1484840960.0,4540039168.0,24931930112.0,9856.0,10118.0
12-04 08:33:55,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662264832.0,1484840960.0,4540039168.0,24931930112.0,9584.0,10098.0
12-04 08:33:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2662264832.0,1484840960.0,4540039168.0,24931930112.0,10470.0,11487.0
12-04 08:33:57,0.416,0.416,98.751,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2662412288.0,1484840960.0,4542353408.0,24929468416.0,2668645.0,135368.0
12-04 08:33:58,0.251,0.251,99.330,0.0,0.0,0.168,0.0,57344.0,0.0,3.0,2662322176.0,1484840960.0,4545204224.0,24926707712.0,3059457.0,140675.0
12-04 08:33:59,0.335,0.251,98.912,0.167,0.0,0.335,0.0,49152.0,0.0,3.0,2662518784.0,1484840960.0,4548325376.0,24923389952.0,3855694.0,172972.0
12-04 08:34:00,0.168,0.168,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2662608896.0,1484840960.0,4551155712.0,24920469504.0,2893921.0,138373.0
12-04 08:34:01,2.007,0.334,97.324,0.084,0.0,0.251,0.0,81920.0,0.0,6.0,2664804352.0,1484840960.0,4554674176.0,24914755584.0,4067555.0,173840.0
12-04 08:34:02,0.671,0.084,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2665930752.0,1484840960.0,4557119488.0,24911183872.0,2812976.0,134189.0
12-04 08:34:03,1.341,0.335,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666242048.0,1484840960.0,4560523264.0,24907468800.0,4094288.0,180364.0
12-04 08:34:04,3.005,0.250,96.411,0.167,0.0,0.167,0.0,49152.0,0.0,3.0,2665811968.0,1484840960.0,4563333120.0,24905089024.0,3034604.0,154482.0
12-04 08:34:05,0.335,0.335,99.162,0.0,0.0,0.168,0.0,32768.0,0.0,8.0,2665885696.0,1484840960.0,4566761472.0,24901586944.0,3674402.0,158602.0
12-04 08:34:06,0.585,0.251,98.997,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2665713664.0,1484840960.0,4569923584.0,24898596864.0,3436722.0,159365.0
12-04 08:34:07,0.916,0.250,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666119168.0,1484840960.0,4570152960.0,24897961984.0,402592.0,26256.0
12-04 08:34:08,2.168,0.0,97.832,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,2666315776.0,1484840960.0,4570402816.0,24897515520.0,302999.0,26382.0
12-04 08:34:09,0.672,0.252,98.825,0.168,0.0,0.084,0.0,49152.0,0.0,3.0,2666463232.0,1484840960.0,4573634560.0,24894136320.0,3828792.0,172290.0
12-04 08:34:10,0.419,0.419,99.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666741760.0,1484840960.0,4579364864.0,24888127488.0,6162869.0,219193.0
12-04 08:34:11,0.419,0.168,99.161,0.0,0.0,0.252,0.0,65536.0,0.0,5.0,2666565632.0,1484840960.0,4584595456.0,24883073024.0,5791479.0,222193.0
12-04 08:34:12,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666582016.0,1484840960.0,4588007424.0,24879644672.0,4089685.0,176084.0
12-04 08:34:13,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2667073536.0,1484840960.0,4590747648.0,24876412928.0,3600494.0,202085.0
12-04 08:34:14,0.251,0.335,98.911,0.335,0.0,0.168,0.0,49152.0,0.0,3.0,2667057152.0,1484840960.0,4593741824.0,24873435136.0,3402975.0,167287.0
12-04 08:34:15,0.501,0.334,98.997,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2666590208.0,1484840960.0,4597256192.0,24870387712.0,3419014.0,167758.0
12-04 08:34:16,0.251,0.251,99.329,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2666766336.0,1484840960.0,4600750080.0,24866717696.0,3540580.0,171615.0
12-04 08:34:17,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2666811392.0,1484840960.0,4603715584.0,24863707136.0,3456707.0,163594.0
12-04 08:34:18,0.252,0.336,99.245,0.0,0.0,0.168,0.0,68063232.0,0.0,70.0,2666934272.0,1484840960.0,4606783488.0,24860516352.0,3583925.0,166289.0
12-04 08:34:19,0.418,0.501,98.663,0.251,0.0,0.167,0.0,57344.0,0.0,4.0,2667077632.0,1484840960.0,4609941504.0,24857214976.0,3425644.0,157332.0
12-04 08:34:20,1.003,0.251,98.244,0.334,0.0,0.167,0.0,155648.0,0.0,20.0,2669309952.0,1484840960.0,4612530176.0,24852393984.0,3487916.0,212768.0
12-04 08:34:21,0.167,0.334,99.415,0.0,0.0,0.084,0.0,102400.0,0.0,8.0,2669211648.0,1484840960.0,4615610368.0,24849412096.0,3298415.0,151046.0
12-04 08:34:22,0.585,0.418,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2669584384.0,1484840960.0,4618792960.0,24845856768.0,3606842.0,171814.0
12-04 08:34:23,7.227,0.504,91.849,0.252,0.0,0.168,0.0,86016.0,0.0,16.0,2681561088.0,1484840960.0,4622651392.0,24830021632.0,4910751.0,8186885.0
12-04 08:34:24,12.323,0.749,85.762,0.749,0.0,0.416,0.0,167936.0,0.0,20.0,2691612672.0,1484840960.0,4628410368.0,24814211072.0,6454021.0,9945581.0
12-04 08:34:25,5.083,0.750,93.167,0.500,0.0,0.500,0.0,135168.0,0.0,11.0,2693988352.0,1484840960.0,4633862144.0,24806383616.0,6593733.0,9943549.0
12-04 08:34:26,9.858,0.668,88.304,0.418,0.0,0.752,0.0,151552.0,0.0,19.0,2696024064.0,1484840960.0,4639395840.0,24798814208.0,6335451.0,9931072.0
12-04 08:34:27,10.425,0.751,87.907,0.417,0.0,0.500,0.0,81920.0,0.0,12.0,2697580544.0,1484840960.0,4644356096.0,24792297472.0,6059678.0,9923190.0
12-04 08:34:28,10.897,0.587,87.678,0.335,0.0,0.503,0.0,118784.0,0.0,17.0,2710749184.0,1484840960.0,4649787392.0,24773697536.0,6135834.0,9922634.0
12-04 08:34:29,3.183,0.670,95.310,0.586,0.0,0.251,0.0,151552.0,0.0,17.0,2730287104.0,1484840960.0,4655407104.0,24748539904.0,6451345.0,9919366.0
12-04 08:34:30,4.655,0.831,93.682,0.416,0.0,0.416,0.0,86016.0,0.0,14.0,2732617728.0,1484840960.0,4660469760.0,24741146624.0,5870423.0,9911813.0
12-04 08:34:31,4.010,0.668,94.319,0.418,0.0,0.585,0.0,163840.0,0.0,19.0,2734964736.0,1484840960.0,4666093568.0,24733175808.0,6468202.0,9957847.0
12-04 08:34:32,5.774,0.837,92.720,0.335,0.0,0.335,0.0,81920.0,0.0,12.0,2770497536.0,1484840960.0,4671160320.0,24692576256.0,5722634.0,9904182.0
12-04 08:34:33,4.111,0.587,94.463,0.419,0.0,0.419,0.0,90112.0,0.0,9.0,2804195328.0,1484840960.0,4677144576.0,24652894208.0,6542891.0,9921850.0
12-04 08:34:34,1.836,0.918,95.826,1.085,0.0,0.334,0.0,180224.0,0.0,20.0,2828587008.0,1484840960.0,4682018816.0,24623628288.0,5956934.0,9939499.0
12-04 08:34:35,2.258,0.669,96.070,0.502,0.0,0.502,0.0,86016.0,0.0,14.0,2851540992.0,1484840960.0,4687192064.0,24595501056.0,6306095.0,9925263.0
12-04 08:34:36,1.174,0.419,97.485,0.419,0.0,0.503,0.0,151552.0,0.0,14.0,2851586048.0,1484840960.0,4692877312.0,24589770752.0,5922429.0,9900148.0
12-04 08:34:37,2.258,0.669,96.154,0.502,0.0,0.418,0.0,77824.0,0.0,10.0,2852749312.0,1484840960.0,4697841664.0,24583643136.0,6012155.0,9257689.0
12-04 08:34:38,1.585,0.751,96.580,0.500,0.0,0.584,0.0,77824.0,0.0,10.0,2856198144.0,1484840960.0,4703666176.0,24574369792.0,6360751.0,10584145.0
12-04 08:34:39,1.336,1.002,96.494,0.668,0.0,0.501,0.0,139264.0,0.0,11.0,2856038400.0,1484840960.0,4709158912.0,24569036800.0,6233273.0,9915267.0
12-04 08:34:40,0.669,0.335,98.243,0.502,0.0,0.251,0.0,126976.0,0.0,19.0,2856755200.0,1484840960.0,4713754624.0,24563724288.0,4702719.0,3700982.0
12-04 08:34:41,0.251,0.251,99.162,0.251,0.0,0.084,0.0,118784.0,0.0,16.0,2857111552.0,1484840960.0,4716634112.0,24560488448.0,3296398.0,161314.0
12-04 08:34:42,0.666,0.416,98.418,0.250,0.0,0.250,0.0,45056.0,0.0,9.0,2857693184.0,1484840960.0,4719656960.0,24556883968.0,3603521.0,179142.0
12-04 08:34:43,0.334,0.334,98.662,0.502,0.0,0.167,0.0,98304.0,0.0,14.0,2857877504.0,1484840960.0,4722720768.0,24553635840.0,3405260.0,184026.0
12-04 08:34:44,0.251,0.251,98.743,0.419,0.0,0.335,0.0,110592.0,0.0,12.0,2859225088.0,1484840960.0,4725719040.0,24549289984.0,3624426.0,176696.0
12-04 08:34:45,1.088,0.669,97.741,0.251,0.0,0.251,0.0,45056.0,0.0,9.0,2908897280.0,1484840960.0,4741177344.0,24484159488.0,16350658.0,2864948.0
12-04 08:34:46,2.748,0.916,95.337,0.583,0.0,0.416,0.0,155648.0,0.0,13.0,2975449088.0,1484840960.0,4746240000.0,24412545024.0,6939993.0,56541516.0
12-04 08:34:47,5.004,0.917,93.328,0.250,0.0,0.500,0.0,45056.0,0.0,7.0,2989203456.0,1484840960.0,4751450112.0,24393580544.0,5849049.0,13431539.0
12-04 08:34:48,1.841,0.921,96.736,0.418,0.0,0.084,0.0,92225536.0,0.0,99.0,3019415552.0,1484840960.0,4756172800.0,24358645760.0,5526438.0,8969402.0
12-04 08:34:49,1.505,0.502,96.823,0.753,0.0,0.418,0.0,131072.0,0.0,9.0,3045232640.0,1484840960.0,4761747456.0,24327254016.0,5989915.0,8017492.0
12-04 08:34:50,1.508,0.670,96.985,0.503,0.0,0.335,0.0,54595584.0,0.0,60.0,3071336448.0,1484840960.0,4766572544.0,24296325120.0,5637289.0,7653390.0
12-04 08:34:51,3.679,0.502,94.983,0.585,0.0,0.251,0.0,7229440.0,0.0,33.0,3079266304.0,1484840960.0,4771528704.0,24283439104.0,5292610.0,6891920.0
12-04 08:34:52,1.088,0.251,98.159,0.167,0.0,0.335,0.0,110592.0,0.0,13.0,3079364608.0,1484840960.0,4775702528.0,24279166976.0,5133586.0,6398953.0
12-04 08:34:53,1.254,0.585,97.575,0.251,0.0,0.334,0.0,49152.0,0.0,9.0,3079852032.0,1484840960.0,4780466176.0,24273915904.0,5118146.0,5807732.0
12-04 08:34:54,2.855,0.252,96.390,0.336,0.0,0.168,0.0,106496.0,0.0,10.0,3080495104.0,1484840960.0,4784693248.0,24269045760.0,4699575.0,4906359.0
12-04 08:34:55,0.670,0.335,98.409,0.251,0.0,0.335,0.0,53248.0,0.0,11.0,3081043968.0,1484840960.0,4788338688.0,24264851456.0,4773835.0,4417404.0
12-04 08:34:56,1.593,0.251,97.821,0.168,0.0,0.168,0.0,106496.0,0.0,14.0,3081871360.0,1484840960.0,4792393728.0,24259969024.0,4354291.0,3964707.0
12-04 08:34:57,2.339,0.334,96.992,0.0,0.0,0.334,0.0,16384.0,0.0,8.0,3081359360.0,1484840960.0,4796588032.0,24256286720.0,4347405.0,2922618.0
12-04 08:34:58,1.085,0.334,98.247,0.0,0.0,0.334,0.0,49152.0,0.0,8.0,3082141696.0,1484840960.0,4799762432.0,24252329984.0,4000428.0,1998387.0
12-04 08:34:59,0.502,0.334,98.579,0.502,0.0,0.084,0.0,106496.0,0.0,8.0,3081867264.0,1484840960.0,4803522560.0,24248844288.0,3882520.0,1241828.0
12-04 08:35:00,0.501,0.167,98.915,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3082219520.0,1484840960.0,4806742016.0,24245272576.0,3492323.0,464424.0
12-04 08:35:01,0.334,0.334,99.080,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,3082936320.0,1484840960.0,4810010624.0,24241287168.0,3631828.0,165637.0
12-04 08:35:02,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3083063296.0,1484840960.0,4813008896.0,24238161920.0,3464263.0,158554.0
12-04 08:35:03,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3083083776.0,1484840960.0,4815925248.0,24235225088.0,3257749.0,158695.0
12-04 08:35:04,3.003,1.918,94.662,0.167,0.0,0.250,0.0,40960.0,0.0,3.0,2287411200.0,1484840960.0,4819136512.0,25027686400.0,3569968.0,188290.0
12-04 08:35:05,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2286178304.0,1484840960.0,4822360064.0,25025695744.0,3796317.0,166769.0
12-04 08:35:06,3.003,0.667,96.080,0.083,0.0,0.167,0.0,135168.0,0.0,5.0,2295119872.0,1484840960.0,4824817664.0,25014296576.0,3053589.0,143195.0
12-04 08:35:07,1.001,0.334,98.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287493120.0,1484840960.0,4828028928.0,25018712064.0,3739806.0,170355.0
12-04 08:35:08,0.167,0.251,99.414,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2287411200.0,1484840960.0,4830871552.0,25015951360.0,3187250.0,148970.0
12-04 08:35:09,0.335,0.251,99.162,0.084,0.0,0.168,0.0,45056.0,0.0,2.0,2287247360.0,1484840960.0,4834336768.0,25012649984.0,3571157.0,161415.0
12-04 08:35:10,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2287685632.0,1484840960.0,4837224448.0,25009324032.0,3476299.0,175380.0
12-04 08:35:11,0.334,0.334,99.331,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2287693824.0,1484840960.0,4840194048.0,25006346240.0,3532639.0,158490.0
12-04 08:35:12,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287493120.0,1484840960.0,4843520000.0,25003220992.0,3615593.0,167718.0
12-04 08:35:13,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287501312.0,1484840960.0,4846559232.0,25000173568.0,3331630.0,152039.0
12-04 08:35:14,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2287505408.0,1484840960.0,4849569792.0,24997158912.0,3573459.0,173758.0
12-04 08:35:15,0.251,0.251,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2288140288.0,1484840960.0,4852744192.0,24993349632.0,3509819.0,155935.0
12-04 08:35:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2287972352.0,1484840960.0,4855705600.0,24990556160.0,3404851.0,155090.0
12-04 08:35:17,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2288156672.0,1484840960.0,4858839040.0,24987238400.0,3503125.0,173498.0
12-04 08:35:18,0.416,0.333,96.170,2.748,0.0,0.333,0.0,92348416.0,0.0,137.0,2288599040.0,1484840960.0,4861673472.0,24983961600.0,3634806.0,167131.0
12-04 08:35:19,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2288218112.0,1484840960.0,4864835584.0,24981180416.0,3312309.0,151481.0
12-04 08:35:20,0.417,0.250,99.082,0.0,0.0,0.250,0.0,9146368.0,0.0,12.0,2288840704.0,1484840960.0,4867796992.0,24977596416.0,3576248.0,158830.0
12-04 08:35:21,0.084,0.335,99.247,0.084,0.0,0.251,0.0,65536.0,0.0,5.0,2288472064.0,1484840960.0,4870959104.0,24974802944.0,3407188.0,155319.0
12-04 08:35:22,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2288640000.0,1484840960.0,4873981952.0,24971612160.0,3373540.0,149545.0
12-04 08:35:23,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289078272.0,1484840960.0,4877004800.0,24968151040.0,3708153.0,163603.0
12-04 08:35:24,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2288713728.0,1484840960.0,4880273408.0,24965246976.0,3434507.0,155580.0
12-04 08:35:25,0.251,0.251,99.331,0.0,0.0,0.167,0.0,45056.0,0.0,10.0,2288914432.0,1484840960.0,4883247104.0,24962072576.0,3404471.0,151625.0
12-04 08:35:26,0.250,0.417,98.998,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2289172480.0,1484840960.0,4886179840.0,24958881792.0,3520997.0,168428.0
12-04 08:35:27,0.334,0.250,98.915,0.250,0.0,0.250,0.0,36864.0,0.0,3.0,2288992256.0,1484840960.0,4889407488.0,24955834368.0,3552605.0,155531.0
12-04 08:35:28,0.335,0.335,99.247,0.0,0.0,0.084,0.0,40960.0,0.0,2.0,2288971776.0,1484840960.0,4892348416.0,24952913920.0,3430950.0,156687.0
12-04 08:35:29,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289057792.0,1484840960.0,4895580160.0,24949596160.0,3475870.0,161465.0
12-04 08:35:30,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289750016.0,1484840960.0,4898324480.0,24946159616.0,3459246.0,156553.0
12-04 08:35:31,0.167,0.167,99.415,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2289598464.0,1484840960.0,4901666816.0,24942968832.0,3495642.0,163267.0
12-04 08:35:32,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289643520.0,1484840960.0,4904669184.0,24939921408.0,3458061.0,154515.0
12-04 08:35:33,0.418,0.167,99.081,0.167,0.0,0.167,0.0,16384.0,0.0,3.0,2289754112.0,1484840960.0,4907732992.0,24936747008.0,3386284.0,151012.0
12-04 08:35:34,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2289762304.0,1484840960.0,4910915584.0,24933556224.0,3524932.0,160279.0
12-04 08:35:35,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290024448.0,1484840960.0,4913573888.0,24930635776.0,3482811.0,160727.0
12-04 08:35:36,0.334,0.334,99.083,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2289885184.0,1484840960.0,4916842496.0,24927506432.0,3354809.0,151956.0
12-04 08:35:37,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289823744.0,1484840960.0,4920172544.0,24924237824.0,3644705.0,166114.0
12-04 08:35:38,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289975296.0,1484840960.0,4923338752.0,24920920064.0,3678748.0,164271.0
12-04 08:35:39,0.168,0.251,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2290237440.0,1484840960.0,4926091264.0,24917905408.0,3219909.0,143707.0
12-04 08:35:40,3.523,0.839,95.554,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293751808.0,1484840960.0,4929236992.0,24911245312.0,3667373.0,183893.0
12-04 08:35:41,0.167,0.167,99.582,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2292637696.0,1484840960.0,4932210688.0,24909385728.0,3485962.0,154489.0
12-04 08:35:42,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292367360.0,1484840960.0,4935401472.0,24906465280.0,3456399.0,159192.0
12-04 08:35:43,0.251,0.251,99.248,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2292301824.0,1484840960.0,4938563584.0,24903368704.0,3521376.0,158332.0
12-04 08:35:44,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292457472.0,1484840960.0,4941676544.0,24900100096.0,3414982.0,158327.0
12-04 08:35:45,0.167,0.501,99.082,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2292498432.0,1484840960.0,4944572416.0,24897163264.0,3297278.0,146895.0
12-04 08:35:46,0.251,0.167,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2292633600.0,1484840960.0,4947611648.0,24893988864.0,3454857.0,156240.0
12-04 08:35:47,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292891648.0,1484840960.0,4950958080.0,24890384384.0,3891621.0,167439.0
12-04 08:35:48,0.335,0.251,99.413,0.0,0.0,0.0,0.0,93208576.0,0.0,106.0,2292899840.0,1484840960.0,4953489408.0,24887844864.0,3155475.0,138217.0
12-04 08:35:49,0.418,0.084,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292895744.0,1484840960.0,4956823552.0,24884514816.0,3686766.0,169262.0
12-04 08:35:50,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292781056.0,1484840960.0,4959985664.0,24881467392.0,3331565.0,151434.0
12-04 08:35:51,0.168,0.084,99.665,0.084,0.0,0.0,0.0,114688.0,0.0,10.0,2292920320.0,1484840960.0,4963020800.0,24878292992.0,3626004.0,165384.0
12-04 08:35:52,0.250,0.167,99.249,0.0,0.0,0.334,0.0,57344.0,0.0,4.0,2293297152.0,1484840960.0,4965961728.0,24874975232.0,3274811.0,151856.0
12-04 08:35:53,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293080064.0,1484840960.0,4969132032.0,24872022016.0,3441305.0,159116.0
12-04 08:35:54,0.084,0.418,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293071872.0,1484840960.0,4972027904.0,24869134336.0,3473029.0,151271.0
12-04 08:35:55,0.251,0.251,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2293178368.0,1484840960.0,4975239168.0,24865816576.0,3619510.0,161975.0
12-04 08:35:56,0.168,0.251,99.497,0.0,0.0,0.084,0.0,61440.0,0.0,3.0,2293248000.0,1484840960.0,4978343936.0,24862642176.0,3372623.0,150436.0
12-04 08:35:57,0.084,0.0,99.832,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2293338112.0,1484840960.0,4979523584.0,24861372416.0,1276743.0,54295.0
12-04 08:35:58,2.671,0.835,96.411,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2297147392.0,1484840960.0,4979585024.0,24857501696.0,9975.0,9236.0
12-04 08:35:59,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293669888.0,1484840960.0,4979531776.0,24861032448.0,7028.0,5494.0
12-04 08:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2293669888.0,1484840960.0,4979531776.0,24861032448.0,6005.0,6474.0
12-04 08:36:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2294059008.0,1484840960.0,4979531776.0,24860643328.0,7782.0,6856.0
12-04 08:36:02,2.922,1.169,95.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293329920.0,1484840960.0,4979531776.0,24861372416.0,7090.0,6624.0
12-04 08:36:03,0.0,0.0,99.667,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2293329920.0,1484840960.0,4979531776.0,24861372416.0,4999.0,4415.0
12-04 08:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293329920.0,1484840960.0,4979531776.0,24861372416.0,6732.0,5338.0
12-04 08:36:05,1.167,0.500,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2317479936.0,1484840960.0,4979531776.0,24837222400.0,9027.0,5898.0
12-04 08:36:06,3.920,1.251,94.746,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2300407808.0,1484840960.0,4979290112.0,24854536192.0,11311.0,10207.0
12-04 08:36:07,3.763,0.836,95.401,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301259776.0,1484840960.0,4979298304.0,24853676032.0,12953.0,12598.0
12-04 08:36:08,3.604,0.838,95.306,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2295255040.0,1484840960.0,4979302400.0,24859676672.0,12233.0,10094.0
12-04 08:36:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,90112.0,0.0,2.0,2293960704.0,1484840960.0,4979245056.0,24861028352.0,7146.0,7155.0
12-04 08:36:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294091776.0,1484840960.0,4979249152.0,24860893184.0,24780.0,25324.0
12-04 08:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2294091776.0,1484840960.0,4979249152.0,24860893184.0,5057.0,3469.0
12-04 08:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294091776.0,1484840960.0,4979249152.0,24860893184.0,4561.0,3229.0
12-04 08:36:13,0.167,0.167,99.582,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2293547008.0,1484840960.0,4980699136.0,24859987968.0,1577750.0,75353.0
12-04 08:36:14,0.084,0.251,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293387264.0,1484840960.0,4983652352.0,24857194496.0,3329979.0,153793.0
12-04 08:36:15,0.084,0.0,99.748,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2293661696.0,1484840960.0,4986425344.0,24854147072.0,3071993.0,130869.0
12-04 08:36:16,0.167,0.167,99.583,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2293919744.0,1484840960.0,4988088320.0,24852226048.0,2025044.0,79109.0
12-04 08:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293919744.0,1484840960.0,4988088320.0,24852226048.0,4530.0,3913.0
12-04 08:36:18,0.251,0.334,99.415,0.0,0.0,0.0,0.0,36884480.0,0.0,42.0,2293510144.0,1484840960.0,4990054400.0,24850669568.0,2371069.0,107944.0
12-04 08:36:19,0.419,0.503,98.827,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293542912.0,1484840960.0,4996194304.0,24844496896.0,6966045.0,255733.0
12-04 08:36:20,0.418,0.167,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2293309440.0,1484840960.0,5001682944.0,24839241728.0,5775824.0,199582.0
12-04 08:36:21,0.251,0.167,99.415,0.084,0.0,0.084,0.0,118784.0,0.0,11.0,2293661696.0,1484840960.0,5005606912.0,24834965504.0,4421157.0,162810.0
12-04 08:36:22,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2293960704.0,1484840960.0,5008785408.0,24831488000.0,3673844.0,157464.0
12-04 08:36:23,3.350,0.838,94.724,0.838,0.0,0.251,0.0,40960.0,0.0,9.0,2299994112.0,1484840960.0,5012840448.0,24821399552.0,4657895.0,201426.0
12-04 08:36:24,0.084,0.167,91.304,8.361,0.0,0.084,0.0,0.0,0.0,0.0,2300661760.0,1484840960.0,5016039424.0,24817532928.0,3490616.0,133679.0
12-04 08:36:25,0.334,0.167,90.902,8.264,0.0,0.334,0.0,0.0,0.0,0.0,2300493824.0,1484840960.0,5019136000.0,24814604288.0,3466628.0,154245.0
12-04 08:36:26,0.335,0.251,90.879,8.368,0.0,0.167,0.0,69632.0,0.0,5.0,2300727296.0,1484840960.0,5022830592.0,24810676224.0,4229800.0,166910.0
12-04 08:36:27,3.023,1.008,91.688,4.030,0.0,0.252,0.0,12288.0,0.0,2.0,2301198336.0,1484840960.0,5025947648.0,24807088128.0,3437826.0,161961.0
12-04 08:36:28,0.585,0.668,91.312,7.185,0.0,0.251,0.0,16384.0,0.0,1.0,2301714432.0,1484840960.0,5029367808.0,24803151872.0,3589472.0,164988.0
12-04 08:36:29,2.922,1.169,95.576,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2294431744.0,1484840960.0,5033005056.0,24806797312.0,4068834.0,180824.0
12-04 08:36:30,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2294697984.0,1484840960.0,5036023808.0,24803512320.0,3591133.0,167108.0
12-04 08:36:31,0.251,0.167,99.498,0.0,0.0,0.084,0.0,94208.0,0.0,7.0,2295181312.0,1484840960.0,5039222784.0,24799830016.0,3914457.0,170816.0
12-04 08:36:32,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2294824960.0,1484840960.0,5042626560.0,24796782592.0,3544927.0,163341.0
12-04 08:36:33,0.501,0.167,98.997,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2294693888.0,1484840960.0,5045932032.0,24793608192.0,3777635.0,168944.0
12-04 08:36:34,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294915072.0,1484840960.0,5049425920.0,24789893120.0,3767535.0,161269.0
12-04 08:36:35,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2295074816.0,1484840960.0,5052932096.0,24786227200.0,3919329.0,170153.0
12-04 08:36:36,1.595,0.336,97.985,0.0,0.0,0.084,0.0,147456.0,0.0,21.0,2326401024.0,1484840960.0,5055971328.0,24751861760.0,3472587.0,147891.0
12-04 08:36:37,5.324,0.998,92.679,0.749,0.0,0.250,0.0,98304.0,0.0,6.0,2330533888.0,1484840960.0,5059489792.0,24744210432.0,4030154.0,186425.0
12-04 08:36:38,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330066944.0,1484840960.0,5062619136.0,24741548032.0,3650123.0,160941.0
12-04 08:36:39,0.669,0.167,98.495,0.334,0.0,0.334,0.0,86016.0,0.0,6.0,2331193344.0,1484840960.0,5065764864.0,24737275904.0,3604069.0,168739.0
12-04 08:36:40,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2331422720.0,1484840960.0,5069520896.0,24733290496.0,4149186.0,190933.0
12-04 08:36:41,2.590,0.835,96.408,0.0,0.0,0.167,0.0,106496.0,0.0,6.0,2337320960.0,1484840960.0,5072396288.0,24724516864.0,3357302.0,155493.0
12-04 08:36:42,2.094,0.335,97.404,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2361671680.0,1484840960.0,5075849216.0,24696713216.0,4123111.0,185124.0
12-04 08:36:43,5.117,2.265,92.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2341195776.0,1484840960.0,5008191488.0,24784846848.0,3314945.0,154485.0
12-04 08:36:44,6.761,1.002,91.486,0.501,0.0,0.250,0.0,139264.0,0.0,3.0,2425384960.0,1484840960.0,5011283968.0,24697565184.0,3951124.0,206072.0
12-04 08:36:45,10.250,0.833,88.083,0.583,0.0,0.250,0.0,221184.0,0.0,61.0,2628665344.0,1484840960.0,5014814720.0,24490754048.0,3720340.0,184615.0
12-04 08:36:46,0.250,0.167,99.499,0.0,0.0,0.083,0.0,98304.0,0.0,7.0,2629742592.0,1484840960.0,5015678976.0,24488812544.0,811109.0,40933.0
12-04 08:36:47,0.418,0.0,99.582,0.0,0.0,0.0,0.0,12288.0,0.0,6.0,2630774784.0,1484840960.0,5015678976.0,24487780352.0,12840.0,11502.0
12-04 08:36:48,0.667,0.250,99.0,0.0,0.0,0.083,0.0,97452032.0,0.0,113.0,2630803456.0,1484840960.0,5016207360.0,24487223296.0,831072.0,41916.0
12-04 08:36:49,0.334,0.418,99.165,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,2630299648.0,1484840960.0,5019684864.0,24484249600.0,3844441.0,173356.0
12-04 08:36:50,0.838,0.335,98.491,0.251,0.0,0.084,0.0,53248.0,0.0,7.0,2630922240.0,1484840960.0,5027176448.0,24476135424.0,8018546.0,241639.0
12-04 08:36:51,0.754,0.168,98.826,0.0,0.0,0.251,0.0,139264.0,0.0,26.0,2631663616.0,1484840960.0,5032935424.0,24469635072.0,6685999.0,228842.0
12-04 08:36:52,5.695,0.251,93.467,0.419,0.0,0.168,0.0,196608.0,0.0,12.0,2654953472.0,1484840960.0,5037404160.0,24441876480.0,4793977.0,189758.0
12-04 08:36:53,0.251,0.334,99.331,0.0,0.0,0.084,0.0,28672.0,0.0,2.0,2654846976.0,1484840960.0,5040852992.0,24438534144.0,3925543.0,155069.0
12-04 08:36:54,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2644381696.0,1484840960.0,5043912704.0,24445939712.0,3392838.0,148952.0
12-04 08:36:55,0.501,0.418,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2644795392.0,1484840960.0,5047054336.0,24442384384.0,4149537.0,177320.0
12-04 08:36:56,0.251,0.334,99.080,0.0,0.0,0.334,0.0,77824.0,0.0,4.0,2644639744.0,1484840960.0,5051154432.0,24438439936.0,4299911.0,182993.0
12-04 08:36:57,0.418,0.167,98.996,0.251,0.0,0.167,0.0,61440.0,0.0,3.0,2644803584.0,1484840960.0,5054435328.0,24434995200.0,3606657.0,158697.0
12-04 08:36:58,0.500,0.250,99.083,0.0,0.0,0.167,0.0,77824.0,0.0,15.0,2644983808.0,1484840960.0,5057683456.0,24431566848.0,3591210.0,159419.0
12-04 08:36:59,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2645106688.0,1484840960.0,5061115904.0,24428011520.0,3837561.0,168690.0
12-04 08:37:00,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2645811200.0,1484840960.0,5064253440.0,24424169472.0,3789914.0,171374.0
12-04 08:37:01,0.251,0.334,99.331,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2646040576.0,1484840960.0,5067579392.0,24420614144.0,3761596.0,164794.0
12-04 08:37:02,0.335,0.167,98.996,0.167,0.0,0.335,0.0,53248.0,0.0,3.0,2646110208.0,1484840960.0,5070938112.0,24417185792.0,3945193.0,178790.0
12-04 08:37:03,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2645811200.0,1484840960.0,5074444288.0,24413978624.0,3621680.0,157883.0
12-04 08:37:04,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2646376448.0,1484840960.0,5077495808.0,24410361856.0,3800151.0,166999.0
12-04 08:37:05,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2646474752.0,1484840960.0,5080875008.0,24406884352.0,3858936.0,170073.0
12-04 08:37:06,0.251,0.251,99.415,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2646192128.0,1484840960.0,5084299264.0,24403742720.0,3518070.0,154707.0
12-04 08:37:07,0.334,0.251,99.080,0.251,0.0,0.084,0.0,57344.0,0.0,4.0,2646241280.0,1484840960.0,5087821824.0,24400171008.0,3869590.0,165266.0
12-04 08:37:08,0.334,0.500,98.999,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,2646536192.0,1484840960.0,5090828288.0,24396869632.0,3482798.0,175496.0
12-04 08:37:09,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2646663168.0,1484840960.0,5094019072.0,24393551872.0,3895228.0,176580.0
12-04 08:37:10,0.503,0.168,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2647212032.0,1484840960.0,5097586688.0,24389435392.0,3810728.0,182838.0
12-04 08:37:11,0.168,0.251,99.330,0.0,0.0,0.251,0.0,176128.0,0.0,25.0,2646892544.0,1484840960.0,5100924928.0,24386416640.0,3556944.0,163441.0
12-04 08:37:12,0.419,0.251,98.994,0.168,0.0,0.168,0.0,65536.0,0.0,3.0,2647109632.0,1484840960.0,5104029696.0,24383094784.0,4008246.0,177246.0
12-04 08:37:13,0.417,0.501,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2647728128.0,1484840960.0,5107499008.0,24379006976.0,3577976.0,157025.0
12-04 08:37:14,0.417,0.500,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2648035328.0,1484840960.0,5110890496.0,24375308288.0,4021924.0,177833.0
12-04 08:37:15,1.171,0.084,98.244,0.251,0.0,0.251,0.0,53248.0,0.0,4.0,2655633408.0,1484840960.0,5113864192.0,24364736512.0,3567453.0,150413.0
12-04 08:37:16,0.500,0.417,98.832,0.0,0.0,0.250,0.0,94208.0,0.0,6.0,2655383552.0,1484840960.0,5117272064.0,24361578496.0,3542423.0,157095.0
12-04 08:37:17,0.418,0.334,98.830,0.167,0.0,0.251,0.0,61440.0,0.0,3.0,2655698944.0,1484840960.0,5120512000.0,24358023168.0,3924059.0,168287.0
12-04 08:37:18,0.502,0.251,98.997,0.0,0.0,0.251,0.0,85393408.0,0.0,83.0,2656423936.0,1484840960.0,5123670016.0,24354140160.0,3686248.0,160332.0
12-04 08:37:19,0.250,0.250,99.500,0.0,0.0,0.0,0.0,22003712.0,0.0,23.0,2656653312.0,1484840960.0,5124558848.0,24353021952.0,701995.0,83905.0
12-04 08:37:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2656780288.0,1484840960.0,5124558848.0,24352894976.0,7584.0,5608.0
12-04 08:37:21,0.0,0.083,99.833,0.0,0.0,0.083,0.0,118784.0,0.0,11.0,2656706560.0,1484840960.0,5125267456.0,24352260096.0,1035222.0,49876.0
12-04 08:37:22,0.251,0.251,99.246,0.168,0.0,0.084,0.0,49152.0,0.0,3.0,2657001472.0,1484840960.0,5129543680.0,24347688960.0,4563783.0,187327.0
12-04 08:37:23,0.503,0.419,98.911,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2656681984.0,1484840960.0,5136515072.0,24341037056.0,7552889.0,259989.0
12-04 08:37:24,0.168,0.419,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2657320960.0,1484840960.0,5141573632.0,24335339520.0,6106655.0,198437.0
12-04 08:37:25,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2657230848.0,1484840960.0,5146107904.0,24330895360.0,4761971.0,179280.0
12-04 08:37:26,0.251,0.251,99.331,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2657427456.0,1484840960.0,5149609984.0,24327196672.0,4026587.0,156654.0
12-04 08:37:27,0.335,0.251,98.912,0.418,0.0,0.084,0.0,49152.0,0.0,3.0,2657226752.0,1484840960.0,5153619968.0,24323387392.0,4266576.0,186761.0
12-04 08:37:28,0.335,0.167,99.331,0.0,0.0,0.167,0.0,32768.0,0.0,2.0,2657640448.0,1484840960.0,5156904960.0,24319688704.0,3937207.0,163003.0
12-04 08:37:29,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2657935360.0,1484840960.0,5160325120.0,24315973632.0,3924658.0,181250.0
12-04 08:37:30,0.502,0.251,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2658099200.0,1484840960.0,5163581440.0,24312553472.0,3405143.0,144917.0
12-04 08:37:31,0.418,0.251,99.164,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2658619392.0,1484840960.0,5166608384.0,24309006336.0,3846825.0,164795.0
12-04 08:37:32,0.335,0.168,98.995,0.251,0.0,0.251,0.0,45056.0,0.0,3.0,2658353152.0,1484840960.0,5169938432.0,24305942528.0,3689738.0,154851.0
12-04 08:37:33,0.418,0.334,99.080,0.0,0.0,0.167,0.0,32768.0,0.0,7.0,2658361344.0,1484840960.0,5173485568.0,24302387200.0,3934361.0,170362.0
12-04 08:37:34,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2658422784.0,1484840960.0,5176741888.0,24299069440.0,3640595.0,168268.0
12-04 08:37:35,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2658500608.0,1484840960.0,5180125184.0,24295608320.0,3688715.0,158453.0
12-04 08:37:36,0.251,0.251,99.246,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2659160064.0,1484840960.0,5183258624.0,24291815424.0,3895264.0,174337.0
12-04 08:37:37,0.167,0.418,98.996,0.167,0.0,0.251,0.0,45056.0,0.0,3.0,2658922496.0,1484840960.0,5186797568.0,24288514048.0,3847514.0,173922.0
12-04 08:37:38,0.335,0.251,99.247,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2659258368.0,1484840960.0,5190160384.0,24284815360.0,3547288.0,160139.0
12-04 08:37:39,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2659446784.0,1484840960.0,5193146368.0,24281640960.0,3586459.0,158417.0
12-04 08:37:40,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2659520512.0,1484840960.0,5196500992.0,24278212608.0,3931033.0,187106.0
12-04 08:37:41,0.501,0.251,98.997,0.0,0.0,0.251,0.0,90112.0,0.0,7.0,2659262464.0,1484840960.0,5200457728.0,24274513920.0,4009924.0,197886.0
12-04 08:37:42,0.418,0.167,98.912,0.335,0.0,0.167,0.0,61440.0,0.0,4.0,2659622912.0,1484840960.0,5203017728.0,24271593472.0,3292705.0,144499.0
12-04 08:37:43,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2659704832.0,1484840960.0,5206634496.0,24267894784.0,3921992.0,197776.0
12-04 08:37:44,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2660032512.0,1484840960.0,5209735168.0,24264466432.0,3688601.0,163936.0
12-04 08:37:45,0.584,0.501,98.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2659950592.0,1484840960.0,5213167616.0,24261115904.0,3744161.0,165780.0
12-04 08:37:46,0.251,0.335,99.247,0.0,0.0,0.167,0.0,126976.0,0.0,13.0,2660233216.0,1484840960.0,5216407552.0,24257593344.0,3694447.0,168499.0
12-04 08:37:47,0.417,0.583,98.417,0.250,0.0,0.333,0.0,45056.0,0.0,3.0,2660442112.0,1484840960.0,5219643392.0,24254148608.0,3820366.0,162621.0
12-04 08:37:48,0.584,0.501,98.915,0.0,0.0,0.0,0.0,72519680.0,0.0,71.0,2660216832.0,1484840960.0,5223170048.0,24250847232.0,3819382.0,165580.0
12-04 08:37:49,0.168,0.252,99.412,0.0,0.0,0.168,0.0,26791936.0,0.0,29.0,2660798464.0,1484840960.0,5226541056.0,24246894592.0,3927200.0,178725.0
12-04 08:37:50,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2661134336.0,1484840960.0,5229768704.0,24243331072.0,3614352.0,166212.0
12-04 08:37:51,0.250,0.250,99.249,0.0,0.0,0.250,0.0,102400.0,0.0,8.0,2661163008.0,1484840960.0,5233328128.0,24239742976.0,3800055.0,164373.0
12-04 08:37:52,0.167,0.251,99.331,0.167,0.0,0.084,0.0,102400.0,0.0,7.0,2661228544.0,1484840960.0,5236801536.0,24236204032.0,3946462.0,166020.0
12-04 08:37:53,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2661416960.0,1484840960.0,5239787520.0,24233029632.0,3542312.0,155534.0
12-04 08:37:54,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2661470208.0,1484840960.0,5243052032.0,24229711872.0,3529954.0,158584.0
12-04 08:37:55,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2661568512.0,1484840960.0,5246128128.0,24226537472.0,3463490.0,151703.0
12-04 08:37:56,0.251,0.335,99.329,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,2661699584.0,1484840960.0,5249441792.0,24223092736.0,3996293.0,174364.0
12-04 08:37:57,0.670,0.251,98.492,0.335,0.0,0.251,0.0,81920.0,0.0,21.0,2661908480.0,1484840960.0,5253042176.0,24219283456.0,3882163.0,180766.0
12-04 08:37:58,0.251,0.335,99.246,0.0,0.0,0.168,0.0,53248.0,0.0,17.0,2662088704.0,1484840960.0,5256339456.0,24215805952.0,3688835.0,167673.0
12-04 08:37:59,0.500,0.500,98.667,0.0,0.0,0.333,0.0,24576.0,0.0,12.0,2662887424.0,1484840960.0,5259476992.0,24211869696.0,3838530.0,172982.0
12-04 08:38:00,0.586,0.168,98.995,0.168,0.0,0.084,0.0,77824.0,0.0,13.0,2662752256.0,1484840960.0,5262897152.0,24208584704.0,3789088.0,172393.0
12-04 08:38:01,0.335,0.251,99.246,0.0,0.0,0.168,0.0,114688.0,0.0,21.0,2663010304.0,1484840960.0,5265686528.0,24205537280.0,3291183.0,154072.0
12-04 08:38:02,0.503,0.251,98.910,0.251,0.0,0.084,0.0,73728.0,0.0,19.0,2663497728.0,1484840960.0,5269262336.0,24201474048.0,3975700.0,184944.0
12-04 08:38:03,0.419,0.251,99.162,0.0,0.0,0.168,0.0,45056.0,0.0,17.0,2663956480.0,1484840960.0,5272535040.0,24197742592.0,3814218.0,179410.0
12-04 08:38:04,0.501,0.334,98.997,0.0,0.0,0.167,0.0,32768.0,0.0,16.0,2664038400.0,1484840960.0,5275848704.0,24194347008.0,3500498.0,161269.0
12-04 08:38:05,0.420,0.168,99.160,0.168,0.0,0.084,0.0,69632.0,0.0,9.0,2664771584.0,1484840960.0,5278973952.0,24190488576.0,4043400.0,198498.0
12-04 08:38:06,0.167,0.167,99.582,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2664562688.0,1484840960.0,5282451456.0,24187219968.0,3506971.0,143375.0
12-04 08:38:07,0.417,0.250,98.750,0.250,0.0,0.333,0.0,40960.0,0.0,3.0,2664882176.0,1484840960.0,5285736448.0,24183615488.0,3981274.0,179104.0
12-04 08:38:08,1.419,0.167,98.247,0.0,0.0,0.167,0.0,57344.0,0.0,10.0,2664640512.0,1484840960.0,5289406464.0,24180187136.0,3799850.0,164811.0
12-04 08:38:09,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2664906752.0,1484840960.0,5292425216.0,24176902144.0,3440934.0,165204.0
12-04 08:38:10,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2665447424.0,1484840960.0,5295828992.0,24172957696.0,4184825.0,191927.0
12-04 08:38:11,1.090,0.251,98.324,0.251,0.0,0.084,0.0,192512.0,0.0,36.0,2669838336.0,1484840960.0,5299318784.0,24165076992.0,3784837.0,182433.0
12-04 08:38:12,0.419,0.084,99.246,0.168,0.0,0.084,0.0,53248.0,0.0,3.0,2669821952.0,1484840960.0,5302636544.0,24161775616.0,3578110.0,161800.0
12-04 08:38:13,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2670096384.0,1484840960.0,5305536512.0,24158601216.0,3265602.0,134509.0
12-04 08:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670178304.0,1484840960.0,5305581568.0,24158474240.0,6192.0,5472.0
12-04 08:38:15,0.167,0.083,99.499,0.250,0.0,0.0,0.0,53248.0,0.0,4.0,2670174208.0,1484840960.0,5305585664.0,24158474240.0,11550.0,11156.0
12-04 08:38:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2670174208.0,1484840960.0,5305585664.0,24158474240.0,6770.0,7077.0
12-04 08:38:17,0.0,0.0,99.749,0.251,0.0,0.0,0.0,69632.0,0.0,4.0,2670174208.0,1484840960.0,5305585664.0,24158474240.0,5809.0,4780.0
12-04 08:38:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,59351040.0,0.0,57.0,2670174208.0,1484840960.0,5305585664.0,24158474240.0,6472.0,6235.0
12-04 08:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,23773184.0,0.0,26.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,6096.0,17331.0
12-04 08:38:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,5430.0,4012.0
12-04 08:38:21,0.0,0.167,99.750,0.0,0.0,0.083,0.0,118784.0,0.0,13.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,23140.0,21984.0
12-04 08:38:22,0.167,0.083,99.583,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,5001.0,3589.0
12-04 08:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,6396.0,5934.0
12-04 08:38:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,7243.0,7647.0
12-04 08:38:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670284800.0,1484840960.0,5305585664.0,24158363648.0,7102.0,7071.0
12-04 08:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2670284800.0,1484840960.0,5305585664.0,24158363648.0,5036.0,3738.0
12-04 08:38:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2670280704.0,1484840960.0,5305589760.0,24158363648.0,5029.0,3568.0
12-04 08:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2670280704.0,1484840960.0,5305589760.0,24158363648.0,6372.0,6013.0
12-04 08:38:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670276608.0,1484840960.0,5305593856.0,24158363648.0,6148.0,4712.0
12-04 08:38:30,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670657536.0,1484840960.0,5305593856.0,24157982720.0,6299.0,5296.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2670657536.0,1484840960.0,5305593856.0,24157982720.0,6493.0,5398.0
12-04 08:38:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2670657536.0,1484840960.0,5305593856.0,24157982720.0,7647.0,7633.0
12-04 08:38:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670657536.0,1484840960.0,5305593856.0,24157982720.0,9684.0,9588.0
12-04 08:38:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670657536.0,1484840960.0,5305593856.0,24157982720.0,5953.0,4685.0
12-04 08:38:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670784512.0,1484840960.0,5305593856.0,24157855744.0,6987.0,6304.0
12-04 08:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2670784512.0,1484840960.0,5305593856.0,24157855744.0,5255.0,3917.0
12-04 08:38:37,0.084,0.0,99.749,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,7884.0,6240.0
12-04 08:38:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,22888.0,21282.0
12-04 08:38:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,6142.0,5699.0
12-04 08:38:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,24893.0,25309.0
12-04 08:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,118784.0,0.0,7.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,9165.0,9285.0
12-04 08:38:42,0.083,0.083,99.666,0.167,0.0,0.0,0.0,53248.0,0.0,3.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,5102.0,3718.0
12-04 08:38:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,13522.0,5002.0
12-04 08:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670903296.0,1484840960.0,5305602048.0,24157728768.0,6026.0,5300.0
12-04 08:38:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2671030272.0,1484840960.0,5305602048.0,24157601792.0,7755.0,6072.0
12-04 08:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,8.0,2671022080.0,1484840960.0,5305864192.0,24157347840.0,5320.0,4535.0
12-04 08:38:47,0.750,0.083,98.833,0.250,0.0,0.083,0.0,57344.0,0.0,3.0,2671194112.0,1484840960.0,5306757120.0,24156282880.0,1124322.0,57081.0
12-04 08:38:48,0.334,0.167,99.332,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2671116288.0,1484840960.0,5309341696.0,24153776128.0,3123854.0,145564.0
12-04 08:38:49,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2671329280.0,1484840960.0,5313130496.0,24149774336.0,4089465.0,144703.0
12-04 08:38:50,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2671824896.0,1484840960.0,5316173824.0,24146235392.0,3422788.0,131582.0
12-04 08:38:51,0.503,0.251,98.911,0.251,0.0,0.084,0.0,172032.0,0.0,21.0,2674327552.0,1484840960.0,5319606272.0,24140300288.0,3586260.0,194658.0
12-04 08:38:52,0.167,0.084,99.414,0.251,0.0,0.084,0.0,98304.0,0.0,7.0,2674589696.0,1484840960.0,5321900032.0,24137744384.0,2934603.0,115376.0
12-04 08:38:53,1.171,0.251,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2674659328.0,1484840960.0,5326274560.0,24133300224.0,4666770.0,179495.0
12-04 08:38:54,2.349,0.168,97.148,0.252,0.0,0.084,0.0,73728.0,0.0,9.0,2676588544.0,1484840960.0,5331886080.0,24125759488.0,6643558.0,239915.0
12-04 08:38:55,2.008,0.335,96.820,0.502,0.0,0.335,0.0,69632.0,0.0,6.0,2677637120.0,1484840960.0,5338058752.0,24118538240.0,6775374.0,259233.0
12-04 08:38:56,3.015,0.419,95.812,0.670,0.0,0.084,0.0,225280.0,0.0,34.0,2684231680.0,1484840960.0,5344210944.0,24105791488.0,6532472.0,303052.0
12-04 08:38:57,3.673,0.417,95.075,0.584,0.0,0.250,0.0,151552.0,0.0,17.0,2686005248.0,1484840960.0,5349801984.0,24098426880.0,6531078.0,273683.0
12-04 08:38:58,1.172,0.167,97.908,0.586,0.0,0.167,0.0,126976.0,0.0,12.0,2686959616.0,1484840960.0,5355720704.0,24091553792.0,6379304.0,271696.0
12-04 08:38:59,1.424,0.251,97.822,0.335,0.0,0.168,0.0,86016.0,0.0,14.0,2687995904.0,1484840960.0,5361430528.0,24084807680.0,6523425.0,275597.0
12-04 08:39:00,1.754,0.668,97.076,0.334,0.0,0.167,0.0,86016.0,0.0,14.0,2690269184.0,1484840960.0,5368000512.0,24075964416.0,6657581.0,283846.0
12-04 08:39:01,1.003,0.418,97.993,0.418,0.0,0.167,0.0,163840.0,0.0,19.0,2691739648.0,1484840960.0,5373448192.0,24069046272.0,6587360.0,274584.0
12-04 08:39:02,0.840,0.420,98.069,0.588,0.0,0.084,0.0,147456.0,0.0,17.0,2692734976.0,1484840960.0,5379567616.0,24061931520.0,6732967.0,282542.0
12-04 08:39:03,0.752,0.251,98.413,0.501,0.0,0.084,0.0,81920.0,0.0,14.0,2693230592.0,1484840960.0,5383036928.0,24057966592.0,3717714.0,167251.0
12-04 08:39:04,0.835,0.417,98.497,0.250,0.0,0.0,0.0,90112.0,0.0,14.0,2693926912.0,1484840960.0,5385768960.0,24054538240.0,2833352.0,126847.0
12-04 08:39:05,2.181,0.252,96.896,0.419,0.0,0.252,0.0,86016.0,0.0,14.0,2694844416.0,1484840960.0,5391060992.0,24048328704.0,6169027.0,281632.0
12-04 08:39:06,0.671,0.252,98.322,0.503,0.0,0.252,0.0,147456.0,0.0,17.0,2695585792.0,1484840960.0,5399523328.0,24039124992.0,9098778.0,326414.0
12-04 08:39:07,5.686,0.418,93.144,0.585,0.0,0.167,0.0,155648.0,0.0,17.0,2710261760.0,1484840960.0,5406720000.0,24017252352.0,8118301.0,308561.0
12-04 08:39:08,3.523,0.336,95.470,0.503,0.0,0.168,0.0,102400.0,0.0,13.0,2710831104.0,1484840960.0,5413789696.0,24009613312.0,7614828.0,298648.0
12-04 08:39:09,2.178,0.335,97.152,0.251,0.0,0.084,0.0,61440.0,0.0,13.0,2711158784.0,1484840960.0,5419442176.0,24003633152.0,6764343.0,280929.0
12-04 08:39:10,4.271,0.419,94.389,0.670,0.0,0.251,0.0,110592.0,0.0,15.0,2712772608.0,1484840960.0,5425217536.0,23996243968.0,6500248.0,295493.0
12-04 08:39:11,0.588,0.168,98.657,0.504,0.0,0.084,0.0,172032.0,0.0,19.0,2713141248.0,1484840960.0,5431394304.0,23989698560.0,6658437.0,294453.0
12-04 08:39:12,0.669,0.418,97.910,0.753,0.0,0.251,0.0,143360.0,0.0,17.0,2714075136.0,1484840960.0,5437411328.0,23982747648.0,6627974.0,291093.0
12-04 08:39:13,0.419,0.336,98.238,0.755,0.0,0.252,0.0,126976.0,0.0,14.0,2714980352.0,1484840960.0,5442998272.0,23976255488.0,6303579.0,295238.0
12-04 08:39:14,0.753,0.585,98.077,0.502,0.0,0.084,0.0,86016.0,0.0,14.0,2712104960.0,1484840960.0,5449175040.0,23972954112.0,6786092.0,294795.0
12-04 08:39:15,1.514,0.421,97.140,0.841,0.0,0.084,0.0,135168.0,0.0,20.0,2711965696.0,1484840960.0,5455020032.0,23967248384.0,6216213.0,272915.0
12-04 08:39:16,5.365,0.335,93.378,0.838,0.0,0.084,0.0,204800.0,0.0,15.0,2720706560.0,1484840960.0,5460705280.0,23952822272.0,6544085.0,285803.0
12-04 08:39:17,1.423,0.418,97.322,0.753,0.0,0.084,0.0,151552.0,0.0,19.0,2721251328.0,1484840960.0,5466603520.0,23946379264.0,6298678.0,274787.0
12-04 08:39:18,0.670,0.503,97.739,0.921,0.0,0.168,0.0,36249600.0,0.0,54.0,2721779712.0,1484840960.0,5472378880.0,23940075520.0,6534939.0,286149.0
12-04 08:39:19,0.503,0.251,98.241,0.754,0.0,0.251,0.0,72462336.0,0.0,83.0,2719854592.0,1484840960.0,5478350848.0,23936028672.0,6666538.0,285928.0
12-04 08:39:20,0.585,0.418,98.328,0.334,0.0,0.334,0.0,81920.0,0.0,12.0,2720624640.0,1484840960.0,5484105728.0,23929503744.0,6330563.0,285933.0
12-04 08:39:21,1.762,0.336,95.638,2.265,0.0,0.0,0.0,63148032.0,0.0,87.0,2720960512.0,1484840960.0,5489958912.0,23923314688.0,6742252.0,279916.0
12-04 08:39:22,1.589,0.502,97.324,0.585,0.0,0.0,0.0,151552.0,0.0,17.0,2725650432.0,1484840960.0,5495570432.0,23913013248.0,6076973.0,259579.0
12-04 08:39:23,0.584,0.751,97.998,0.417,0.0,0.250,0.0,90112.0,0.0,16.0,2727268352.0,1484840960.0,5501177856.0,23905787904.0,6276815.0,277865.0
12-04 08:39:24,0.753,0.334,98.411,0.418,0.0,0.084,0.0,86016.0,0.0,14.0,2728407040.0,1484840960.0,5507067904.0,23898759168.0,6694550.0,276236.0
12-04 08:39:25,0.754,0.335,98.325,0.419,0.0,0.168,0.0,90112.0,0.0,14.0,2729111552.0,1484840960.0,5513031680.0,23892090880.0,6529410.0,288002.0
12-04 08:39:26,0.837,0.502,98.159,0.335,0.0,0.167,0.0,159744.0,0.0,17.0,2729656320.0,1484840960.0,5519056896.0,23885520896.0,6444197.0,279154.0
12-04 08:39:27,0.420,0.336,98.489,0.588,0.0,0.168,0.0,135168.0,0.0,11.0,2730053632.0,1484840960.0,5524660224.0,23879520256.0,6209090.0,244624.0
12-04 08:39:28,0.668,0.584,98.164,0.417,0.0,0.167,0.0,98304.0,0.0,11.0,2730770432.0,1484840960.0,5530402816.0,23873060864.0,6489839.0,264768.0
12-04 08:39:29,1.002,0.501,97.746,0.417,0.0,0.334,0.0,73728.0,0.0,8.0,2732859392.0,1484840960.0,5536202752.0,23865171968.0,6541328.0,268936.0
12-04 08:39:30,0.667,0.750,97.833,0.417,0.0,0.333,0.0,77824.0,0.0,10.0,2733457408.0,1484840960.0,5542010880.0,23858765824.0,6611760.0,264339.0
12-04 08:39:31,0.586,0.335,98.409,0.503,0.0,0.168,0.0,151552.0,0.0,15.0,2733051904.0,1484840960.0,5548470272.0,23852711936.0,6525353.0,232794.0
12-04 08:39:32,0.417,0.250,98.748,0.417,0.0,0.167,0.0,106496.0,0.0,10.0,2733600768.0,1484840960.0,5550985216.0,23849648128.0,3029253.0,122525.0
12-04 08:39:33,0.083,0.083,99.416,0.417,0.0,0.0,0.0,65536.0,0.0,6.0,2733793280.0,1484840960.0,5551173632.0,23849267200.0,80201.0,35779.0
12-04 08:39:34,0.334,0.167,98.332,1.001,0.0,0.167,0.0,192512.0,0.0,15.0,2734448640.0,1484840960.0,5552283648.0,23847501824.0,1539213.0,144348.0
12-04 08:39:35,0.419,0.335,98.995,0.168,0.0,0.084,0.0,45056.0,0.0,9.0,2734919680.0,1484840960.0,5556318208.0,23842996224.0,4620174.0,191650.0
12-04 08:39:36,0.335,0.251,98.911,0.419,0.0,0.084,0.0,196608.0,0.0,11.0,2736218112.0,1484840960.0,5563289600.0,23834726400.0,7687693.0,318614.0
12-04 08:39:37,0.418,0.335,98.828,0.251,0.0,0.167,0.0,40960.0,0.0,3.0,2736717824.0,1484840960.0,5569187840.0,23828328448.0,6695256.0,242499.0
12-04 08:39:38,0.334,0.251,99.248,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2736246784.0,1484840960.0,5573181440.0,23824805888.0,4454916.0,160903.0
12-04 08:39:39,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2736902144.0,1484840960.0,5578002432.0,23819329536.0,5429365.0,194642.0
12-04 08:39:40,0.084,0.419,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2736996352.0,1484840960.0,5581606912.0,23815630848.0,4075509.0,177743.0
12-04 08:39:41,0.251,0.168,99.413,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2736779264.0,1484840960.0,5585379328.0,23812075520.0,3944432.0,164453.0
12-04 08:39:42,0.500,0.583,98.500,0.167,0.0,0.250,0.0,49152.0,0.0,3.0,2736820224.0,1484840960.0,5589417984.0,23807995904.0,4265722.0,181932.0
12-04 08:39:43,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2737221632.0,1484840960.0,5592604672.0,23804407808.0,4065398.0,170744.0
12-04 08:39:44,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2736820224.0,1484840960.0,5596418048.0,23800995840.0,3832426.0,164512.0
12-04 08:39:45,0.586,0.251,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2737721344.0,1484840960.0,5599707136.0,23796805632.0,3901838.0,174112.0
12-04 08:39:46,0.584,0.334,98.832,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2738061312.0,1484840960.0,5603065856.0,23793106944.0,3919071.0,174591.0
12-04 08:39:47,0.335,0.251,99.078,0.168,0.0,0.168,0.0,49152.0,0.0,3.0,2738372608.0,1484840960.0,5606690816.0,23789170688.0,4259589.0,178693.0
12-04 08:39:48,0.418,0.418,99.079,0.0,0.0,0.084,0.0,22196224.0,0.0,22.0,2738634752.0,1484840960.0,5610287104.0,23785312256.0,4031162.0,170123.0
12-04 08:39:49,0.501,0.251,98.997,0.0,0.0,0.251,0.0,84381696.0,0.0,84.0,2738593792.0,1484840960.0,5613637632.0,23782002688.0,3765092.0,161927.0
12-04 08:39:50,0.419,0.168,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2740051968.0,1484840960.0,5617348608.0,23776833536.0,4145737.0,181139.0
12-04 08:39:51,0.418,0.251,99.164,0.0,0.0,0.167,0.0,25964544.0,0.0,36.0,2739871744.0,1484840960.0,5620858880.0,23773503488.0,3793529.0,161966.0
12-04 08:39:52,0.502,0.334,98.746,0.251,0.0,0.167,0.0,118784.0,0.0,7.0,2739900416.0,1484840960.0,5624561664.0,23769772032.0,4203872.0,176875.0
12-04 08:39:53,0.251,0.168,99.414,0.0,0.0,0.168,0.0,32768.0,0.0,6.0,2740441088.0,1484840960.0,5627924480.0,23765868544.0,3848272.0,164689.0
12-04 08:39:54,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2740588544.0,1484840960.0,5631332352.0,23762313216.0,4014633.0,168960.0
12-04 08:39:55,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2741084160.0,1484840960.0,5634916352.0,23758233600.0,4007383.0,161516.0
12-04 08:39:56,0.501,0.334,98.915,0.0,0.0,0.250,0.0,77824.0,0.0,7.0,2740695040.0,1484840960.0,5638860800.0,23754678272.0,4112710.0,175018.0
12-04 08:39:57,0.251,0.335,98.912,0.335,0.0,0.167,0.0,65536.0,0.0,4.0,2741063680.0,1484840960.0,5642063872.0,23751106560.0,3963783.0,177302.0
12-04 08:39:58,0.419,0.168,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2741211136.0,1484840960.0,5645852672.0,23747170304.0,4271141.0,178397.0
12-04 08:39:59,0.921,0.419,98.492,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2754445312.0,1484840960.0,5649371136.0,23730417664.0,3728398.0,160629.0
12-04 08:40:00,2.598,1.006,95.725,0.503,0.0,0.168,0.0,0.0,0.0,0.0,2311000064.0,1484840960.0,5652578304.0,24170655744.0,4056819.0,210693.0
12-04 08:40:01,0.251,0.167,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2311192576.0,1484840960.0,5655830528.0,24167211008.0,3670947.0,159185.0
12-04 08:40:02,3.503,1.084,95.246,0.083,0.0,0.083,0.0,45056.0,0.0,2.0,2311544832.0,1484840960.0,5659815936.0,24162873344.0,4310684.0,190105.0
12-04 08:40:03,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311892992.0,1484840960.0,5663547392.0,24158793728.0,4218582.0,177778.0
12-04 08:40:04,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2312024064.0,1484840960.0,5666844672.0,24155365376.0,3905884.0,162494.0
12-04 08:40:05,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311753728.0,1484840960.0,5669146624.0,24153333760.0,2328795.0,100624.0
12-04 08:40:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2311741440.0,1484840960.0,5669150720.0,24153341952.0,5306.0,4184.0
12-04 08:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311741440.0,1484840960.0,5669150720.0,24153341952.0,215360.0,18047.0
12-04 08:40:08,0.838,0.251,98.491,0.168,0.0,0.251,0.0,36864.0,0.0,4.0,2311868416.0,1484840960.0,5672452096.0,24149913600.0,3608482.0,163874.0
12-04 08:40:09,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2312011776.0,1484840960.0,5678546944.0,24143675392.0,6555922.0,192269.0
12-04 08:40:10,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313052160.0,1484840960.0,5683412992.0,24137768960.0,5573867.0,208348.0
12-04 08:40:11,0.335,0.586,98.995,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2312806400.0,1484840960.0,5689339904.0,24132087808.0,6507787.0,230494.0
12-04 08:40:12,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313052160.0,1484840960.0,5693808640.0,24127373312.0,5375432.0,193897.0
12-04 08:40:13,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2313408512.0,1484840960.0,5697818624.0,24123006976.0,4429439.0,164045.0
12-04 08:40:14,0.335,0.335,99.079,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2313359360.0,1484840960.0,5701644288.0,24119230464.0,4408462.0,172574.0
12-04 08:40:15,0.334,0.418,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2313625600.0,1484840960.0,5705408512.0,24115200000.0,4075832.0,165047.0
12-04 08:40:16,0.335,0.251,99.079,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2313736192.0,1484840960.0,5709361152.0,24111136768.0,4429644.0,189879.0
12-04 08:40:17,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2313519104.0,1484840960.0,5712896000.0,24107819008.0,3672249.0,160028.0
12-04 08:40:18,0.335,0.251,99.246,0.0,0.0,0.168,0.0,7000064.0,0.0,7.0,2313621504.0,1484840960.0,5716348928.0,24104263680.0,4208455.0,174447.0
12-04 08:40:19,0.334,0.418,99.080,0.0,0.0,0.167,0.0,99581952.0,0.0,120.0,2313973760.0,1484840960.0,5719855104.0,24100405248.0,3890615.0,168215.0
12-04 08:40:20,0.418,0.167,99.081,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2313883648.0,1484840960.0,5723533312.0,24096817152.0,4131223.0,169788.0
12-04 08:40:21,0.084,0.084,99.749,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2314113024.0,1484840960.0,5727223808.0,24092897280.0,4041963.0,159318.0
12-04 08:40:22,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313977856.0,1484840960.0,5730660352.0,24089595904.0,3978640.0,172873.0
12-04 08:40:23,0.251,0.335,99.331,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2314117120.0,1484840960.0,5734125568.0,24085991424.0,3743158.0,169877.0
12-04 08:40:24,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314108928.0,1484840960.0,5737910272.0,24082214912.0,4352532.0,181087.0
12-04 08:40:25,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314227712.0,1484840960.0,5741268992.0,24078737408.0,3701416.0,157790.0
12-04 08:40:26,0.167,0.250,99.249,0.167,0.0,0.167,0.0,90112.0,0.0,8.0,2314813440.0,1484840960.0,5744586752.0,24074833920.0,4049864.0,175016.0
12-04 08:40:27,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314354688.0,1484840960.0,5748092928.0,24071786496.0,3674464.0,151780.0
12-04 08:40:28,0.584,0.167,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2314481664.0,1484840960.0,5751918592.0,24067833856.0,4427775.0,188614.0
12-04 08:40:29,0.251,0.418,99.081,0.0,0.0,0.251,0.0,49152.0,0.0,9.0,2314899456.0,1484840960.0,5755359232.0,24063975424.0,4088152.0,181988.0
12-04 08:40:30,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315022336.0,1484840960.0,5758758912.0,24060452864.0,3608334.0,153297.0
12-04 08:40:31,0.251,0.251,99.329,0.0,0.0,0.168,0.0,122880.0,0.0,13.0,2315100160.0,1484840960.0,5762609152.0,24056524800.0,4336974.0,179231.0
12-04 08:40:32,0.501,0.250,98.748,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,2315702272.0,1484840960.0,5765517312.0,24053014528.0,3623810.0,157396.0
12-04 08:40:33,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315554816.0,1484840960.0,5769662464.0,24049016832.0,4346662.0,183563.0
12-04 08:40:34,0.335,0.251,99.163,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2315350016.0,1484840960.0,5773185024.0,24045699072.0,3860653.0,173887.0
12-04 08:40:35,0.084,0.252,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2315751424.0,1484840960.0,5776896000.0,24041586688.0,4310732.0,204454.0
12-04 08:40:36,0.250,0.167,99.499,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2315730944.0,1484840960.0,5778915328.0,24039587840.0,2460831.0,103533.0
12-04 08:40:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315694080.0,1484840960.0,5779206144.0,24039333888.0,6988.0,6401.0
12-04 08:40:38,0.249,0.083,99.419,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,2315689984.0,1484840960.0,5779210240.0,24039333888.0,17427.0,5830.0
12-04 08:40:39,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2315665408.0,1484840960.0,5781520384.0,24037048320.0,2595556.0,117396.0
12-04 08:40:40,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2315800576.0,1484840960.0,5785210880.0,24033222656.0,4173414.0,195179.0
12-04 08:40:41,0.418,0.585,98.829,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2315894784.0,1484840960.0,5791244288.0,24027095040.0,6969944.0,229719.0
12-04 08:40:42,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316152832.0,1484840960.0,5796589568.0,24021491712.0,5988646.0,203720.0
12-04 08:40:43,0.503,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316640256.0,1484840960.0,5802180608.0,24015413248.0,6300088.0,221036.0
12-04 08:40:44,0.168,0.335,98.994,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2316361728.0,1484840960.0,5807521792.0,24010350592.0,5489272.0,194085.0
12-04 08:40:45,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316374016.0,1484840960.0,5811445760.0,24006414336.0,4572198.0,176738.0
12-04 08:40:46,0.418,0.251,99.247,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2316902400.0,1484840960.0,5815123968.0,24002207744.0,4397580.0,178113.0
12-04 08:40:47,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316439552.0,1484840960.0,5819777024.0,23998017536.0,4947424.0,188466.0
12-04 08:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316693504.0,1484840960.0,5819777024.0,23997763584.0,5548.0,5448.0
12-04 08:40:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,103215104.0,0.0,100.0,2316677120.0,1484840960.0,5819777024.0,23997779968.0,6997.0,6068.0
12-04 08:40:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2316685312.0,1484840960.0,5819777024.0,23997771776.0,5104.0,5014.0
12-04 08:40:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2316681216.0,1484840960.0,5819781120.0,23997771776.0,4632.0,4066.0
12-04 08:40:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2316681216.0,1484840960.0,5819781120.0,23997771776.0,4496.0,3785.0
12-04 08:40:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316681216.0,1484840960.0,5819781120.0,23997771776.0,4910.0,4497.0
12-04 08:40:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316681216.0,1484840960.0,5819781120.0,23997771776.0,3747.0,2586.0
12-04 08:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316677120.0,1484840960.0,5819785216.0,23997771776.0,4632.0,4095.0
12-04 08:40:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2316677120.0,1484840960.0,5819785216.0,23997771776.0,4306.0,3624.0
12-04 08:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316677120.0,1484840960.0,5819785216.0,23997771776.0,5125.0,5105.0
12-04 08:40:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316677120.0,1484840960.0,5819785216.0,23997771776.0,5467.0,5475.0
12-04 08:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2316677120.0,1484840960.0,5819785216.0,23997771776.0,5291.0,5196.0
12-04 08:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316660736.0,1484840960.0,5819785216.0,23997788160.0,4822.0,3802.0
12-04 08:41:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2316660736.0,1484840960.0,5819785216.0,23997788160.0,5637.0,3952.0
12-04 08:41:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2316660736.0,1484840960.0,5819785216.0,23997788160.0,4420.0,3125.0
12-04 08:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316660736.0,1484840960.0,5819785216.0,23997788160.0,5340.0,5306.0
12-04 08:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,2316660736.0,1484840960.0,5819785216.0,23997788160.0,5114.0,4208.0
12-04 08:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316656640.0,1484840960.0,5819789312.0,23997788160.0,5088.0,3597.0
12-04 08:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2316656640.0,1484840960.0,5819789312.0,23997788160.0,6487.0,6519.0
12-04 08:41:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2316656640.0,1484840960.0,5819789312.0,23997788160.0,10484.0,10206.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316640256.0,1484840960.0,5819789312.0,23997804544.0,5019.0,4048.0
12-04 08:41:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316640256.0,1484840960.0,5819789312.0,23997804544.0,4633.0,3187.0
12-04 08:41:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315759616.0,1484840960.0,5819789312.0,23998685184.0,23390.0,22808.0
12-04 08:41:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2315751424.0,1484840960.0,5819789312.0,23998693376.0,7585.0,6616.0
12-04 08:41:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315751424.0,1484840960.0,5819789312.0,23998693376.0,5446.0,4324.0
12-04 08:41:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2315747328.0,1484840960.0,5819793408.0,23998693376.0,5827.0,5060.0
12-04 08:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315706368.0,1484840960.0,5819793408.0,23998734336.0,5698.0,6114.0
12-04 08:41:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,15206.0,18884.0
12-04 08:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,3802.0,2603.0
12-04 08:41:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,4623.0,3956.0
12-04 08:41:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,4834.0,4325.0
12-04 08:41:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,4692.0,4137.0
12-04 08:41:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,5838.0,6284.0
12-04 08:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,21338.0,20355.0
12-04 08:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,6116.0,6654.0
12-04 08:41:23,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2315472896.0,1484840960.0,5822169088.0,23996592128.0,2576563.0,125020.0
12-04 08:41:24,0.167,0.084,99.582,0.0,0.0,0.167,0.0,2396160.0,0.0,6.0,2315591680.0,1484840960.0,5825191936.0,23993450496.0,3464689.0,131273.0
12-04 08:41:25,0.251,0.251,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2316226560.0,1484840960.0,5828001792.0,23990005760.0,3487802.0,141579.0
12-04 08:41:26,0.251,0.084,99.498,0.0,0.0,0.167,0.0,94208.0,0.0,7.0,2315980800.0,1484840960.0,5831548928.0,23986704384.0,3919153.0,146070.0
12-04 08:41:27,0.0,0.168,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2315853824.0,1484840960.0,5835628544.0,23982751744.0,4318893.0,173843.0
12-04 08:41:28,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316161024.0,1484840960.0,5839384576.0,23978688512.0,4363328.0,166596.0
12-04 08:41:29,0.251,0.334,99.164,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2316234752.0,1484840960.0,5843390464.0,23974608896.0,4376824.0,169865.0
12-04 08:41:30,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316640256.0,1484840960.0,5846667264.0,23970926592.0,3808727.0,158856.0
12-04 08:41:31,0.502,0.167,99.079,0.084,0.0,0.167,0.0,90112.0,0.0,7.0,2316464128.0,1484840960.0,5850406912.0,23967363072.0,4203691.0,174326.0
12-04 08:41:32,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2316468224.0,1484840960.0,5854052352.0,23963713536.0,3986202.0,172378.0
12-04 08:41:33,0.336,0.168,99.329,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2316562432.0,1484840960.0,5858037760.0,23959633920.0,4458353.0,197088.0
12-04 08:41:34,0.334,0.251,99.164,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2316697600.0,1484840960.0,5861269504.0,23956267008.0,3967662.0,175037.0
12-04 08:41:35,0.335,0.419,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316685312.0,1484840960.0,5865676800.0,23951872000.0,4753387.0,200034.0
12-04 08:41:36,0.334,0.417,98.998,0.0,0.0,0.250,0.0,90112.0,0.0,6.0,2316775424.0,1484840960.0,5869142016.0,23948316672.0,4062870.0,183074.0
12-04 08:41:37,0.585,0.251,98.746,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2316972032.0,1484840960.0,5872676864.0,23944585216.0,4158716.0,183940.0
12-04 08:41:38,0.418,0.418,98.914,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2316939264.0,1484840960.0,5876994048.0,23940300800.0,4515170.0,197054.0
12-04 08:41:39,0.502,0.167,99.164,0.0,0.0,0.167,0.0,24576.0,0.0,6.0,2317389824.0,1484840960.0,5880369152.0,23936475136.0,4066994.0,175579.0
12-04 08:41:40,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317504512.0,1484840960.0,5883936768.0,23932792832.0,4369363.0,202958.0
12-04 08:41:41,0.251,0.418,98.997,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2317221888.0,1484840960.0,5888299008.0,23928713216.0,4380744.0,192384.0
12-04 08:41:42,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317672448.0,1484840960.0,5891596288.0,23924965376.0,4091224.0,179862.0
12-04 08:41:43,0.334,0.251,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2317524992.0,1484840960.0,5895503872.0,23921205248.0,4310505.0,189320.0
12-04 08:41:44,0.336,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317643776.0,1484840960.0,5898813440.0,23917776896.0,3796424.0,176392.0
12-04 08:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2317766656.0,1484840960.0,5898944512.0,23917522944.0,4758.0,4071.0
12-04 08:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2317692928.0,1484840960.0,5899399168.0,23917142016.0,659338.0,33303.0
12-04 08:41:47,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317770752.0,1484840960.0,5902385152.0,23914078208.0,3431643.0,158344.0
12-04 08:41:48,0.419,0.336,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2318155776.0,1484840960.0,5908652032.0,23907426304.0,7034492.0,251226.0
12-04 08:41:49,0.251,0.418,98.914,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2318082048.0,1484840960.0,5913391104.0,23902760960.0,5095311.0,193071.0
12-04 08:41:50,0.420,0.084,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2318151680.0,1484840960.0,5919432704.0,23896649728.0,6689078.0,221332.0
12-04 08:41:51,0.417,0.250,99.249,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2318270464.0,1484840960.0,5924663296.0,23891300352.0,5801030.0,215005.0
12-04 08:41:52,0.335,0.335,99.079,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2318532608.0,1484840960.0,5929148416.0,23886553088.0,5128903.0,189886.0
12-04 08:41:53,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2318712832.0,1484840960.0,5933506560.0,23882014720.0,4738229.0,196876.0
12-04 08:41:54,0.334,0.417,98.915,0.0,0.0,0.334,0.0,111665152.0,0.0,111.0,2318823424.0,1484840960.0,5937033216.0,23878377472.0,4228549.0,176085.0
12-04 08:41:55,0.585,0.167,98.913,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2318942208.0,1484840960.0,5940756480.0,23874535424.0,4305827.0,175308.0
12-04 08:41:56,0.418,0.251,98.997,0.0,0.0,0.334,0.0,86016.0,0.0,6.0,2318749696.0,1484840960.0,5944741888.0,23870742528.0,4275357.0,190391.0
12-04 08:41:57,0.417,0.334,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319192064.0,1484840960.0,5948362752.0,23866679296.0,4142572.0,180659.0
12-04 08:41:58,0.084,0.168,99.579,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2319290368.0,1484840960.0,5951979520.0,23862964224.0,4182243.0,179435.0
12-04 08:41:59,0.419,0.252,98.742,0.503,0.0,0.084,0.0,19288064.0,0.0,28.0,2319228928.0,1484840960.0,5955817472.0,23859187712.0,4353205.0,178838.0
12-04 08:42:00,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319540224.0,1484840960.0,5959458816.0,23855235072.0,4277937.0,184831.0
12-04 08:42:01,0.251,0.419,98.995,0.168,0.0,0.168,0.0,65536.0,0.0,5.0,2320642048.0,1484840960.0,5963677696.0,23849914368.0,4332637.0,186306.0
12-04 08:42:02,3.676,1.003,95.071,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328686592.0,1484840960.0,5967327232.0,23838220288.0,4529973.0,207251.0
12-04 08:42:03,3.096,0.837,95.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2329325568.0,1484840960.0,5971361792.0,23833546752.0,4297822.0,197446.0
12-04 08:42:04,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2329083904.0,1484840960.0,5975134208.0,23830016000.0,4315937.0,182763.0
12-04 08:42:05,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2329796608.0,1484840960.0,5978820608.0,23825616896.0,4272960.0,178862.0
12-04 08:42:06,0.251,0.335,99.414,0.0,0.0,0.0,0.0,147456.0,0.0,5.0,2330050560.0,1484840960.0,5982224384.0,23821959168.0,4092999.0,181862.0
12-04 08:42:07,0.334,0.334,98.832,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2329772032.0,1484840960.0,5986439168.0,23818022912.0,4328743.0,193037.0
12-04 08:42:08,1.256,0.251,98.492,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2329481216.0,1484840960.0,5990080512.0,23814672384.0,4099396.0,185429.0
12-04 08:42:09,0.251,0.334,99.165,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2330263552.0,1484840960.0,5993439232.0,23810531328.0,4260107.0,175994.0
12-04 08:42:10,0.419,0.251,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2330849280.0,1484840960.0,5997260800.0,23806124032.0,4451586.0,211898.0
12-04 08:42:11,0.251,0.251,99.331,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2330312704.0,1484840960.0,6001532928.0,23802388480.0,4403129.0,200817.0
12-04 08:42:12,0.418,0.084,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330636288.0,1484840960.0,6004781056.0,23798816768.0,3952221.0,162910.0
12-04 08:42:13,0.419,0.168,99.077,0.168,0.0,0.168,0.0,45056.0,0.0,7.0,2330279936.0,1484840960.0,6008995840.0,23794958336.0,4380294.0,188795.0
12-04 08:42:14,0.084,0.167,99.666,0.0,0.0,0.084,0.0,114688.0,0.0,27.0,2330943488.0,1484840960.0,6012235776.0,23791054848.0,3995920.0,180654.0
12-04 08:42:15,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2330910720.0,1484840960.0,6016221184.0,23787102208.0,4348417.0,178536.0
12-04 08:42:16,0.250,0.250,99.333,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2331074560.0,1484840960.0,6019993600.0,23783165952.0,4440139.0,193494.0
12-04 08:42:17,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330673152.0,1484840960.0,6024220672.0,23779340288.0,4347987.0,190992.0
12-04 08:42:18,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330832896.0,1484840960.0,6028378112.0,23775023104.0,4886126.0,186212.0
12-04 08:42:19,0.251,0.418,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2331049984.0,1484840960.0,6032367616.0,23770816512.0,4385761.0,176656.0
12-04 08:42:20,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331451392.0,1484840960.0,6035648512.0,23767134208.0,4003033.0,154601.0
12-04 08:42:21,0.251,0.334,99.331,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2331103232.0,1484840960.0,6039314432.0,23763816448.0,3892946.0,173398.0
12-04 08:42:22,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331193344.0,1484840960.0,6042906624.0,23760134144.0,4048012.0,173156.0
12-04 08:42:23,0.419,0.0,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331312128.0,1484840960.0,6046740480.0,23756181504.0,4312439.0,200084.0
12-04 08:42:24,0.334,0.418,98.997,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2331856896.0,1484840960.0,6050131968.0,23752245248.0,4142540.0,173268.0
12-04 08:42:25,0.418,0.251,98.996,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2331942912.0,1484840960.0,6053871616.0,23748419584.0,4134639.0,186424.0
12-04 08:42:26,0.334,0.418,99.081,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2331176960.0,1484840960.0,6057660416.0,23745396736.0,4104265.0,190689.0
12-04 08:42:27,0.251,0.334,98.914,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2331213824.0,1484840960.0,6061830144.0,23741190144.0,4758930.0,194036.0
12-04 08:42:28,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331348992.0,1484840960.0,6065631232.0,23737253888.0,4118182.0,174991.0
12-04 08:42:29,0.419,0.251,99.246,0.0,0.0,0.084,0.0,113897472.0,0.0,117.0,2331955200.0,1484840960.0,6069059584.0,23733219328.0,4180100.0,182428.0
12-04 08:42:30,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2331660288.0,1484840960.0,6072991744.0,23729582080.0,4161034.0,183789.0
12-04 08:42:31,0.167,0.585,98.829,0.167,0.0,0.251,0.0,135168.0,0.0,10.0,2331938816.0,1484840960.0,6076784640.0,23725510656.0,4525127.0,202139.0
12-04 08:42:32,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2332184576.0,1484840960.0,6080155648.0,23721893888.0,3881310.0,168232.0
12-04 08:42:33,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331791360.0,1484840960.0,6083866624.0,23718576128.0,4062588.0,170801.0
12-04 08:42:34,0.418,0.334,98.997,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2332246016.0,1484840960.0,6087761920.0,23714226176.0,4347476.0,182130.0
12-04 08:42:35,0.251,0.502,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2332516352.0,1484840960.0,6091665408.0,23710052352.0,4439010.0,185102.0
12-04 08:42:36,0.502,0.334,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2332393472.0,1484840960.0,6095740928.0,23706099712.0,4570665.0,201831.0
12-04 08:42:37,0.418,0.418,98.912,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2332524544.0,1484840960.0,6099324928.0,23702384640.0,4161092.0,189400.0
12-04 08:42:38,0.250,0.334,98.998,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2332176384.0,1484840960.0,6103498752.0,23698558976.0,4321770.0,176181.0
12-04 08:42:39,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2332770304.0,1484840960.0,6107316224.0,23694147584.0,4514997.0,189477.0
12-04 08:42:40,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2332692480.0,1484840960.0,6110744576.0,23690797056.0,3914351.0,186637.0
12-04 08:42:41,0.334,0.167,99.331,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2332602368.0,1484840960.0,6114738176.0,23686893568.0,4254644.0,188638.0
12-04 08:42:42,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2332721152.0,1484840960.0,6118510592.0,23683002368.0,4430057.0,197517.0
12-04 08:42:43,0.584,0.334,98.664,0.334,0.0,0.083,0.0,20480.0,0.0,3.0,2333044736.0,1484840960.0,6122344448.0,23678844928.0,4212837.0,182540.0
12-04 08:42:44,0.334,0.334,99.164,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2332950528.0,1484840960.0,6126231552.0,23675052032.0,4240182.0,177727.0
12-04 08:42:45,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2333208576.0,1484840960.0,6129782784.0,23671242752.0,4358849.0,189965.0
12-04 08:42:46,0.251,0.335,99.247,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2333560832.0,1484840960.0,6133415936.0,23667257344.0,4208643.0,176215.0
12-04 08:42:47,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333626368.0,1484840960.0,6137380864.0,23663226880.0,4190503.0,175962.0
12-04 08:42:48,0.252,0.084,99.244,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,2333298688.0,1484840960.0,6141407232.0,23659528192.0,4405161.0,188144.0
12-04 08:42:49,0.167,0.251,99.331,0.0,0.0,0.251,0.0,36864.0,0.0,7.0,2333466624.0,1484840960.0,6144860160.0,23655907328.0,4089167.0,173479.0
12-04 08:42:50,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2333683712.0,1484840960.0,6147768320.0,23652782080.0,3061990.0,133305.0
12-04 08:42:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2333683712.0,1484840960.0,6147768320.0,23652782080.0,284144.0,17578.0
12-04 08:42:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,6.0,2333769728.0,1484840960.0,6149206016.0,23651258368.0,1369644.0,69227.0
12-04 08:42:53,2.755,0.584,96.494,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2339188736.0,1484840960.0,6150651904.0,23644393472.0,1731013.0,86663.0
12-04 08:42:54,0.586,0.419,98.576,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2335256576.0,1484840960.0,6155776000.0,23643201536.0,5855683.0,210188.0
12-04 08:42:55,0.418,0.418,98.747,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2335109120.0,1484840960.0,6163017728.0,23636107264.0,7593571.0,256835.0
12-04 08:42:56,0.336,0.336,99.245,0.0,0.0,0.084,0.0,77824.0,0.0,3.0,2335309824.0,1484840960.0,6167896064.0,23631028224.0,5488253.0,223630.0
12-04 08:42:57,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2335608832.0,1484840960.0,6172438528.0,23626186752.0,5317871.0,189784.0
12-04 08:42:58,3.255,1.169,95.326,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2335723520.0,1484840960.0,6177050624.0,23621459968.0,5235957.0,197090.0
12-04 08:42:59,0.335,0.335,99.078,0.0,0.0,0.251,0.0,112111616.0,0.0,116.0,2335223808.0,1484840960.0,6182473728.0,23616536576.0,5777207.0,222918.0
12-04 08:43:00,3.099,0.754,95.812,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2339172352.0,1484840960.0,6185984000.0,23609077760.0,4352270.0,175380.0
12-04 08:43:01,5.025,1.005,93.802,0.0,0.0,0.168,0.0,118784.0,0.0,8.0,2378248192.0,1484840960.0,6189289472.0,23566696448.0,4409022.0,187273.0
12-04 08:43:02,3.849,1.339,94.561,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338340864.0,1484840960.0,6193577984.0,23602315264.0,4510511.0,197470.0
12-04 08:43:03,0.334,0.250,98.497,0.668,0.0,0.250,0.0,0.0,0.0,0.0,2336407552.0,1484840960.0,6197469184.0,23600357376.0,4320247.0,182666.0
12-04 08:43:04,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336759808.0,1484840960.0,6201020416.0,23596453888.0,4276603.0,183331.0
12-04 08:43:05,0.168,0.168,99.329,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2337099776.0,1484840960.0,6204878848.0,23592255488.0,4242764.0,185755.0
12-04 08:43:06,0.334,0.417,98.748,0.167,0.0,0.334,0.0,180224.0,0.0,7.0,2336960512.0,1484840960.0,6208860160.0,23588413440.0,4404168.0,193065.0
12-04 08:43:07,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336919552.0,1484840960.0,6212694016.0,23584620544.0,4232625.0,190910.0
12-04 08:43:08,2.097,0.671,97.148,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2380054528.0,1484840960.0,6216134656.0,23538044928.0,4190046.0,183416.0
12-04 08:43:09,4.530,1.174,93.121,0.923,0.0,0.252,0.0,0.0,0.0,0.0,2352304128.0,1484840960.0,6220161024.0,23561768960.0,4535873.0,203162.0
12-04 08:43:10,2.594,0.669,96.234,0.418,0.0,0.084,0.0,0.0,0.0,0.0,2336722944.0,1484840960.0,6223859712.0,23573651456.0,3981813.0,202161.0
12-04 08:43:11,0.084,0.251,99.497,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2336731136.0,1484840960.0,6227550208.0,23569952768.0,4465121.0,195918.0
12-04 08:43:12,0.335,0.084,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2336583680.0,1484840960.0,6231633920.0,23566016512.0,4184090.0,173966.0
12-04 08:43:13,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336882688.0,1484840960.0,6235033600.0,23562317824.0,4195675.0,186616.0
12-04 08:43:14,5.096,1.170,93.400,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2359046144.0,1484840960.0,6238896128.0,23536291840.0,4271160.0,204322.0
12-04 08:43:15,1.258,0.336,97.232,0.839,0.0,0.336,0.0,98304.0,0.0,6.0,2368147456.0,1484840960.0,6242455552.0,23523631104.0,4237610.0,180247.0
12-04 08:43:16,0.251,0.585,98.997,0.0,0.0,0.167,0.0,98304.0,0.0,5.0,2368253952.0,1484840960.0,6246428672.0,23519551488.0,4339319.0,191142.0
12-04 08:43:17,0.585,0.251,98.496,0.418,0.0,0.251,0.0,94208.0,0.0,6.0,2369916928.0,1484840960.0,6250250240.0,23514066944.0,4288792.0,182888.0
12-04 08:43:18,0.334,0.418,99.080,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2371018752.0,1484840960.0,6254030848.0,23509184512.0,4467548.0,175537.0
12-04 08:43:19,5.439,1.506,92.887,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2381025280.0,1484840960.0,6257680384.0,23495528448.0,4130481.0,183153.0
12-04 08:43:20,4.184,1.925,93.640,0.084,0.0,0.167,0.0,0.0,0.0,0.0,2381336576.0,1484840960.0,6172733440.0,23580164096.0,4485621.0,204082.0
12-04 08:43:21,7.930,0.668,90.150,1.002,0.0,0.250,0.0,270336.0,0.0,21.0,2470268928.0,1484840960.0,6176362496.0,23487602688.0,4111964.0,199584.0
12-04 08:43:22,10.084,0.840,88.739,0.168,0.0,0.168,0.0,143360.0,0.0,46.0,2667212800.0,1484840960.0,6180179968.0,23286841344.0,4219307.0,195779.0
12-04 08:43:23,0.167,0.167,99.583,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,2667573248.0,1484840960.0,6181597184.0,23285063680.0,1501677.0,60803.0
12-04 08:43:24,0.250,0.083,99.666,0.0,0.0,0.0,0.0,77824.0,0.0,19.0,2667577344.0,1484840960.0,6181601280.0,23285055488.0,10319.0,8592.0
12-04 08:43:25,0.084,0.251,99.582,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,2667687936.0,1484840960.0,6183665664.0,23282880512.0,2401906.0,85763.0
12-04 08:43:26,0.418,0.0,99.582,0.0,0.0,0.0,0.0,98304.0,0.0,11.0,2668244992.0,1484840960.0,6183759872.0,23282229248.0,7386.0,5330.0
12-04 08:43:27,0.417,0.250,99.0,0.333,0.0,0.0,0.0,61440.0,0.0,7.0,2669514752.0,1484840960.0,6183759872.0,23280959488.0,8777.0,9064.0
12-04 08:43:28,0.250,0.083,99.583,0.083,0.0,0.0,0.0,110592.0,0.0,23.0,2670161920.0,1484840960.0,6183763968.0,23280308224.0,9594.0,8503.0
12-04 08:43:29,8.969,0.251,90.360,0.419,0.0,0.0,0.0,94343168.0,0.0,130.0,2723708928.0,1484840960.0,6183780352.0,23226744832.0,19071.0,17204.0
12-04 08:43:30,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2726572032.0,1484840960.0,6183784448.0,23223877632.0,9712.0,10418.0
12-04 08:43:31,0.167,0.084,99.749,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2709925888.0,1484840960.0,6183788544.0,23240519680.0,9184.0,10465.0
12-04 08:43:32,0.333,0.083,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2710052864.0,1484840960.0,6183788544.0,23240392704.0,7653.0,8299.0
12-04 08:43:33,0.251,0.0,99.749,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2710052864.0,1484840960.0,6183788544.0,23240392704.0,8019.0,8629.0
12-04 08:43:34,0.334,0.0,99.500,0.167,0.0,0.0,0.0,65536.0,0.0,3.0,2710052864.0,1484840960.0,6183788544.0,23240392704.0,8499.0,9774.0
12-04 08:43:35,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2710179840.0,1484840960.0,6183788544.0,23240265728.0,8084.0,8997.0
12-04 08:43:36,0.417,0.083,99.500,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2697228288.0,1484840960.0,6183788544.0,23253217280.0,8331.0,8667.0
12-04 08:43:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2697228288.0,1484840960.0,6183788544.0,23253217280.0,12088.0,12528.0
12-04 08:43:38,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2697355264.0,1484840960.0,6183788544.0,23253090304.0,8407.0,9493.0
12-04 08:43:39,0.250,0.083,99.416,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,2697478144.0,1484840960.0,6183792640.0,23252963328.0,8117.0,9148.0
12-04 08:43:40,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2697478144.0,1484840960.0,6183792640.0,23252963328.0,24496.0,24487.0
12-04 08:43:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2697478144.0,1484840960.0,6183792640.0,23252963328.0,7400.0,7188.0
12-04 08:43:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2697605120.0,1484840960.0,6183792640.0,23252836352.0,7191.0,7319.0
12-04 08:43:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2697605120.0,1484840960.0,6183792640.0,23252836352.0,26313.0,27309.0
12-04 08:43:44,0.583,0.083,99.083,0.250,0.0,0.0,0.0,53248.0,0.0,3.0,2697732096.0,1484840960.0,6183792640.0,23252709376.0,6443.0,6082.0
12-04 08:43:45,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2697859072.0,1484840960.0,6183792640.0,23252582400.0,8286.0,9093.0
12-04 08:43:46,0.334,0.083,99.583,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2697986048.0,1484840960.0,6183792640.0,23252455424.0,7629.0,8014.0
12-04 08:43:47,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2698113024.0,1484840960.0,6183792640.0,23252328448.0,7528.0,7914.0
12-04 08:43:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2698113024.0,1484840960.0,6183792640.0,23252328448.0,8177.0,27371.0
12-04 08:43:49,0.167,0.0,99.583,0.167,0.0,0.083,0.0,94208.0,0.0,4.0,2698240000.0,1484840960.0,6183792640.0,23252201472.0,7357.0,7796.0
12-04 08:43:50,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2698874880.0,1484840960.0,6183792640.0,23251566592.0,7352.0,7415.0
12-04 08:43:51,0.250,0.083,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2699128832.0,1484840960.0,6183792640.0,23251312640.0,8489.0,9447.0
12-04 08:43:52,0.334,0.0,99.416,0.250,0.0,0.0,0.0,114688.0,0.0,8.0,2699255808.0,1484840960.0,6183792640.0,23251185664.0,7051.0,7179.0
12-04 08:43:53,0.417,0.083,99.500,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2699251712.0,1484840960.0,6183796736.0,23251185664.0,26012.0,73289.0
12-04 08:43:54,0.250,0.0,99.500,0.250,0.0,0.0,0.0,131072.0,0.0,7.0,2699251712.0,1484840960.0,6183796736.0,23251185664.0,7946.0,8674.0
12-04 08:43:55,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2699251712.0,1484840960.0,6183796736.0,23251185664.0,7004.0,6796.0
12-04 08:43:56,0.250,0.0,99.750,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2699247616.0,1484840960.0,6183800832.0,23251185664.0,7962.0,8824.0
12-04 08:43:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2700644352.0,1484840960.0,6183800832.0,23249788928.0,7558.0,7809.0
12-04 08:43:58,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2700771328.0,1484840960.0,6183800832.0,23249661952.0,7086.0,7467.0
12-04 08:43:59,0.417,0.250,98.998,0.334,0.0,0.0,0.0,114688.0,0.0,14.0,2699862016.0,1484840960.0,6185852928.0,23248519168.0,2480949.0,116846.0
12-04 08:44:00,0.167,0.0,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2700148736.0,1484840960.0,6186328064.0,23247757312.0,405580.0,26819.0
12-04 08:44:01,0.333,0.083,99.583,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2700275712.0,1484840960.0,6186328064.0,23247630336.0,9900.0,9229.0
12-04 08:44:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2700275712.0,1484840960.0,6186328064.0,23247630336.0,51079.0,10649.0
12-04 08:44:03,0.251,0.251,99.248,0.0,0.0,0.251,0.0,61440.0,0.0,11.0,2700087296.0,1484840960.0,6188802048.0,23245344768.0,2638659.0,119922.0
12-04 08:44:04,0.753,0.418,98.494,0.167,0.0,0.167,0.0,53248.0,0.0,3.0,2700341248.0,1484840960.0,6195089408.0,23238803456.0,6979822.0,234683.0
12-04 08:44:05,0.585,0.251,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2700447744.0,1484840960.0,6201139200.0,23232647168.0,6947634.0,194572.0
12-04 08:44:06,1.089,0.251,98.409,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2700824576.0,1484840960.0,6206984192.0,23226425344.0,6684662.0,259856.0
12-04 08:44:07,0.585,0.418,98.579,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2700554240.0,1484840960.0,6212841472.0,23220838400.0,6222649.0,231239.0
12-04 08:44:08,1.342,0.168,97.987,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2700902400.0,1484840960.0,6218653696.0,23214678016.0,6859170.0,239533.0
12-04 08:44:09,0.418,0.334,98.830,0.167,0.0,0.251,0.0,45056.0,0.0,3.0,2700808192.0,1484840960.0,6223253504.0,23210172416.0,5007000.0,188650.0
12-04 08:44:10,0.670,0.335,98.827,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2701967360.0,1484840960.0,6228094976.0,23204171776.0,5560772.0,212112.0
12-04 08:44:11,0.252,0.168,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2701512704.0,1484840960.0,6232391680.0,23200329728.0,4572311.0,193381.0
12-04 08:44:12,0.585,0.418,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2701590528.0,1484840960.0,6236471296.0,23196172288.0,4532859.0,198039.0
12-04 08:44:13,0.753,0.167,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2702348288.0,1484840960.0,6240079872.0,23191805952.0,4578163.0,211163.0
12-04 08:44:14,0.502,0.335,98.828,0.167,0.0,0.167,0.0,49152.0,0.0,3.0,2702008320.0,1484840960.0,6244577280.0,23187648512.0,4586775.0,196354.0
12-04 08:44:15,0.418,0.251,98.913,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2702249984.0,1484840960.0,6248669184.0,23183314944.0,4662191.0,193453.0
12-04 08:44:16,0.167,0.418,99.247,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2702557184.0,1484840960.0,6252331008.0,23179345920.0,4052822.0,185004.0
12-04 08:44:17,0.585,0.334,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2702426112.0,1484840960.0,6256508928.0,23175299072.0,4738797.0,203489.0
12-04 08:44:18,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2702557184.0,1484840960.0,6260441088.0,23171235840.0,4350870.0,179381.0
12-04 08:44:19,0.502,0.334,98.662,0.167,0.0,0.334,0.0,61440.0,0.0,5.0,2702856192.0,1484840960.0,6264508416.0,23166869504.0,4870456.0,207250.0
12-04 08:44:20,0.672,0.168,98.908,0.084,0.0,0.168,0.0,40960.0,0.0,20.0,2703347712.0,1484840960.0,6268174336.0,23162712064.0,4109092.0,190919.0
12-04 08:44:21,0.502,0.251,99.079,0.0,0.0,0.167,0.0,102400.0,0.0,13.0,2703290368.0,1484840960.0,6272438272.0,23158505472.0,4649567.0,186683.0
12-04 08:44:22,0.420,0.336,98.992,0.0,0.0,0.252,0.0,32768.0,0.0,16.0,2704109568.0,1484840960.0,6276460544.0,23153664000.0,4651602.0,209395.0
12-04 08:44:23,0.586,0.335,98.744,0.168,0.0,0.168,0.0,86016.0,0.0,17.0,2704789504.0,1484840960.0,6280605696.0,23148838912.0,4673516.0,218900.0
12-04 08:44:24,0.504,0.252,98.825,0.252,0.0,0.168,0.0,94208.0,0.0,20.0,2704642048.0,1484840960.0,6284705792.0,23144886272.0,4652587.0,203000.0
12-04 08:44:25,0.336,0.168,99.412,0.0,0.0,0.084,0.0,32768.0,0.0,16.0,2704826368.0,1484840960.0,6288965632.0,23140442112.0,4421214.0,186327.0
12-04 08:44:26,0.669,0.502,98.662,0.0,0.0,0.167,0.0,114688.0,0.0,21.0,2705039360.0,1484840960.0,6292959232.0,23136235520.0,4638371.0,205855.0
12-04 08:44:27,0.502,0.251,98.828,0.0,0.0,0.418,0.0,16384.0,0.0,8.0,2705358848.0,1484840960.0,6297116672.0,23131758592.0,4605118.0,204751.0
12-04 08:44:28,0.502,0.251,98.745,0.251,0.0,0.251,0.0,102400.0,0.0,18.0,2705534976.0,1484840960.0,6300606464.0,23128092672.0,4102066.0,194037.0
12-04 08:44:29,0.419,0.419,98.658,0.252,0.0,0.252,0.0,118829056.0,0.0,121.0,2705686528.0,1484840960.0,6305300480.0,23123247104.0,5095511.0,204582.0
12-04 08:44:30,0.419,0.168,99.078,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2707021824.0,1484840960.0,6308597760.0,23118614528.0,4047104.0,183555.0
12-04 08:44:31,0.168,0.419,99.329,0.0,0.0,0.084,0.0,114688.0,0.0,9.0,2707144704.0,1484840960.0,6313189376.0,23113900032.0,5027492.0,225583.0
12-04 08:44:32,0.418,0.167,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2707472384.0,1484840960.0,6315020288.0,23111741440.0,2122464.0,106511.0
12-04 08:44:33,0.834,0.083,99.083,0.0,0.0,0.0,0.0,28672.0,0.0,13.0,2707472384.0,1484840960.0,6315020288.0,23111741440.0,63499.0,187326.0
12-04 08:44:34,0.752,0.084,98.747,0.334,0.0,0.084,0.0,176128.0,0.0,25.0,2707935232.0,1484840960.0,6315384832.0,23110914048.0,669741.0,51890.0
12-04 08:44:35,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2707955712.0,1484840960.0,6318030848.0,23108247552.0,2997313.0,145525.0
12-04 08:44:36,0.502,0.251,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2712612864.0,1484840960.0,6322278400.0,23099342848.0,4524149.0,196067.0
12-04 08:44:37,0.585,0.502,98.662,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2713198592.0,1484840960.0,6330216448.0,23090819072.0,8745761.0,272066.0
12-04 08:44:38,0.503,0.336,99.077,0.0,0.0,0.084,0.0,36864.0,0.0,9.0,2713055232.0,1484840960.0,6334693376.0,23086485504.0,5076110.0,208114.0
12-04 08:44:39,0.503,0.503,98.491,0.335,0.0,0.168,0.0,49152.0,0.0,3.0,2713501696.0,1484840960.0,6340722688.0,23080009728.0,7093422.0,267304.0
12-04 08:44:40,0.668,0.418,98.580,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2713620480.0,1484840960.0,6345826304.0,23074787328.0,5716781.0,233794.0
12-04 08:44:41,0.753,0.167,98.829,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2713567232.0,1484840960.0,6350974976.0,23069691904.0,5442600.0,219828.0
12-04 08:44:42,0.419,0.251,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2713993216.0,1484840960.0,6356025344.0,23064215552.0,5746399.0,237148.0
12-04 08:44:43,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2713776128.0,1484840960.0,6360719360.0,23059738624.0,5118243.0,195372.0
12-04 08:44:44,0.418,0.418,98.661,0.167,0.0,0.335,0.0,49152.0,0.0,3.0,2714394624.0,1484840960.0,6364909568.0,23054929920.0,4999170.0,202963.0
12-04 08:44:45,0.835,0.251,98.663,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2714329088.0,1484840960.0,6368784384.0,23051120640.0,4370106.0,184074.0
12-04 08:44:46,0.749,0.250,98.669,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2714210304.0,1484840960.0,6372032512.0,23047991296.0,3654224.0,168772.0
12-04 08:44:47,0.419,0.419,98.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2714804224.0,1484840960.0,6376452096.0,23042977792.0,5112095.0,201989.0
12-04 08:44:48,0.503,0.252,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2714595328.0,1484840960.0,6380486656.0,23039152128.0,4438057.0,211539.0
12-04 08:44:49,1.006,0.251,98.407,0.168,0.0,0.168,0.0,69632.0,0.0,4.0,2718543872.0,1484840960.0,6384541696.0,23031148544.0,4583548.0,187989.0
12-04 08:44:50,0.336,0.336,98.993,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2719510528.0,1484840960.0,6388707328.0,23026016256.0,4819012.0,205586.0
12-04 08:44:51,0.336,0.168,99.412,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2719567872.0,1484840960.0,6392594432.0,23022071808.0,4433761.0,192321.0
12-04 08:44:52,0.502,0.335,98.661,0.251,0.0,0.251,0.0,118784.0,0.0,8.0,2719760384.0,1484840960.0,6396813312.0,23017660416.0,4670730.0,192659.0
12-04 08:44:53,0.502,0.335,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2719576064.0,1484840960.0,6401015808.0,23013642240.0,4639128.0,211195.0
12-04 08:44:54,0.586,0.419,98.576,0.251,0.0,0.168,0.0,81920.0,0.0,4.0,2719883264.0,1484840960.0,6405214208.0,23009136640.0,4797875.0,213146.0
12-04 08:44:55,1.003,0.167,98.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2719772672.0,1484840960.0,6408802304.0,23005659136.0,3833155.0,198388.0
12-04 08:44:56,2.258,0.418,97.157,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2722197504.0,1484840960.0,6413012992.0,22999023616.0,4871158.0,201822.0
12-04 08:44:57,0.921,0.167,98.577,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2721824768.0,1484840960.0,6417149952.0,22995259392.0,4562558.0,187797.0
12-04 08:44:58,1.003,0.251,98.496,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2721857536.0,1484840960.0,6421417984.0,22990958592.0,4413140.0,189245.0
12-04 08:44:59,0.669,0.335,98.577,0.167,0.0,0.251,0.0,120610816.0,0.0,122.0,2722443264.0,1484840960.0,6424961024.0,22986829824.0,4439404.0,180550.0
12-04 08:45:00,1.253,0.251,98.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2722516992.0,1484840960.0,6428934144.0,22982782976.0,4419646.0,198168.0
12-04 08:45:01,0.335,0.419,98.994,0.0,0.0,0.251,0.0,122880.0,0.0,8.0,2723147776.0,1484840960.0,6432997376.0,22978088960.0,4567738.0,188697.0
12-04 08:45:02,1.170,0.501,97.911,0.251,0.0,0.167,0.0,90112.0,0.0,15.0,2725126144.0,1484840960.0,6436749312.0,22972358656.0,4464218.0,231024.0
12-04 08:45:03,3.849,0.502,95.397,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2728652800.0,1484840960.0,6440382464.0,22965198848.0,4443421.0,2305648.0
12-04 08:45:04,12.698,0.501,85.798,0.668,0.0,0.334,0.0,155648.0,0.0,15.0,2739011584.0,1484840960.0,6442876928.0,22952345600.0,2702439.0,9720892.0
12-04 08:45:05,12.281,0.418,86.717,0.251,0.0,0.334,0.0,61440.0,0.0,13.0,2744262656.0,1484840960.0,6445060096.0,22944911360.0,2895668.0,9749212.0
12-04 08:45:06,3.526,0.588,94.626,0.672,0.0,0.588,0.0,204800.0,0.0,17.0,2746286080.0,1484840960.0,6450954240.0,22936993792.0,6365291.0,9988868.0
12-04 08:45:07,8.536,0.586,89.791,0.502,0.0,0.586,0.0,86016.0,0.0,14.0,2747977728.0,1484840960.0,6455926784.0,22930329600.0,6040744.0,9860859.0
12-04 08:45:08,10.336,0.840,87.899,0.420,0.0,0.504,0.0,10727424.0,0.0,30.0,2753716224.0,1484840960.0,6461857792.0,22918660096.0,7228290.0,10081801.0
12-04 08:45:09,7.750,0.667,90.333,0.583,0.0,0.667,0.0,200704.0,0.0,28.0,2753794048.0,1484840960.0,6468259840.0,22912180224.0,6771157.0,9906739.0
12-04 08:45:10,4.195,0.671,93.960,0.503,0.0,0.671,0.0,77824.0,0.0,12.0,2776666112.0,1484840960.0,6475476992.0,22882091008.0,8286400.0,10040348.0
12-04 08:45:11,3.509,1.086,94.486,0.251,0.0,0.668,0.0,131072.0,0.0,18.0,2809880576.0,1484840960.0,6483988480.0,22840365056.0,9350739.0,9974394.0
12-04 08:45:12,5.162,0.583,93.089,0.500,0.0,0.666,0.0,90112.0,0.0,14.0,2825019392.0,1484840960.0,6492635136.0,22816579584.0,10432306.0,10048766.0
12-04 08:45:13,3.428,0.585,94.900,0.502,0.0,0.585,0.0,139264.0,0.0,22.0,2825011200.0,1484840960.0,6499627008.0,22809595904.0,7241189.0,9935077.0
12-04 08:45:14,3.497,0.749,94.588,0.500,0.0,0.666,0.0,135168.0,0.0,13.0,2831572992.0,1484840960.0,6507069440.0,22795591680.0,8686495.0,9913414.0
12-04 08:45:15,1.595,0.672,96.390,0.924,0.0,0.420,0.0,106496.0,0.0,11.0,2833043456.0,1484840960.0,6513483776.0,22787706880.0,7459211.0,10043494.0
12-04 08:45:16,2.002,0.751,96.247,0.500,0.0,0.500,0.0,155648.0,0.0,19.0,2849751040.0,1484840960.0,6520832000.0,22763651072.0,8468887.0,9951370.0
12-04 08:45:17,1.590,0.669,96.904,0.335,0.0,0.502,0.0,57344.0,0.0,11.0,2883555328.0,1484840960.0,6528307200.0,22722371584.0,8397601.0,10025512.0
12-04 08:45:18,1.333,0.833,96.667,0.500,0.0,0.667,0.0,110592.0,0.0,13.0,2890416128.0,1484840960.0,6535094272.0,22708723712.0,7228161.0,9886081.0
12-04 08:45:19,1.423,0.669,96.904,0.586,0.0,0.418,0.0,155648.0,0.0,16.0,2890932224.0,1484840960.0,6540955648.0,22702346240.0,7189242.0,9986531.0
12-04 08:45:20,1.254,0.836,97.157,0.167,0.0,0.585,0.0,61440.0,0.0,13.0,2892398592.0,1484840960.0,6546903040.0,22694932480.0,7354195.0,9924202.0
12-04 08:45:21,1.665,0.583,96.253,0.666,0.0,0.833,0.0,196608.0,0.0,18.0,2893197312.0,1484840960.0,6554095616.0,22686941184.0,7850544.0,10059789.0
12-04 08:45:22,1.342,0.503,97.232,0.419,0.0,0.503,0.0,81920.0,0.0,12.0,2898714624.0,1484840960.0,6560698368.0,22674821120.0,7463859.0,9910961.0
12-04 08:45:23,0.921,0.586,97.992,0.167,0.0,0.335,0.0,61440.0,0.0,13.0,2898169856.0,1484840960.0,6567755776.0,22668308480.0,7383169.0,9786374.0
12-04 08:45:24,1.170,0.668,96.909,0.919,0.0,0.334,0.0,184320.0,0.0,15.0,2918637568.0,1484840960.0,6573543424.0,22642053120.0,6871499.0,9975291.0
12-04 08:45:25,1.915,0.833,96.503,0.416,0.0,0.333,0.0,81920.0,0.0,12.0,2952208384.0,1484840960.0,6580072448.0,22601953280.0,7092044.0,9945552.0
12-04 08:45:26,1.430,0.505,97.225,0.168,0.0,0.673,0.0,147456.0,0.0,16.0,2985844736.0,1484840960.0,6586355712.0,22562033664.0,7590128.0,10028103.0
12-04 08:45:27,3.503,1.084,94.162,0.584,0.0,0.667,0.0,106496.0,0.0,11.0,3023372288.0,1484840960.0,6592086016.0,22518775808.0,7033081.0,9937691.0
12-04 08:45:28,2.667,0.917,95.500,0.250,0.0,0.667,0.0,57344.0,0.0,11.0,3024220160.0,1484840960.0,6597902336.0,22512111616.0,6932730.0,10000553.0
12-04 08:45:29,2.669,0.584,95.496,0.500,0.0,0.751,0.0,111484928.0,0.0,118.0,3025387520.0,1484840960.0,6604345344.0,22504501248.0,7274887.0,9941154.0
12-04 08:45:30,1.174,0.754,96.899,0.671,0.0,0.503,0.0,9478144.0,0.0,25.0,3026817024.0,1484840960.0,6611034112.0,22496382976.0,7480950.0,9946238.0
12-04 08:45:31,4.275,0.671,94.132,0.335,0.0,0.587,0.0,159744.0,0.0,19.0,3027263488.0,1484840960.0,6617600000.0,22489370624.0,7150086.0,10005488.0
12-04 08:45:32,1.427,0.672,97.229,0.168,0.0,0.504,0.0,61440.0,0.0,13.0,3032698880.0,1484840960.0,6623653888.0,22477881344.0,7249200.0,9991887.0
12-04 08:45:33,1.749,0.833,94.421,2.331,0.0,0.666,0.0,57102336.0,0.0,73.0,3034779648.0,1484840960.0,6630477824.0,22468976640.0,7403201.0,9961646.0
12-04 08:45:34,9.448,0.502,88.963,0.669,0.0,0.418,0.0,126976.0,0.0,13.0,3044233216.0,1484840960.0,6635945984.0,22454054912.0,7044985.0,9929879.0
12-04 08:45:35,1.751,0.667,96.914,0.250,0.0,0.417,0.0,57344.0,0.0,11.0,3045392384.0,1484840960.0,6643105792.0,22445735936.0,7630049.0,9980040.0
12-04 08:45:36,1.419,0.835,96.578,0.751,0.0,0.417,0.0,200704.0,0.0,20.0,3042209792.0,1484840960.0,6647939072.0,22444085248.0,6113734.0,9859872.0
12-04 08:45:37,1.582,0.749,96.669,0.500,0.0,0.500,0.0,81920.0,0.0,12.0,3061149696.0,1484840960.0,6654537728.0,22418546688.0,7382354.0,9930489.0
12-04 08:45:38,1.254,0.669,97.241,0.251,0.0,0.585,0.0,61440.0,0.0,13.0,3092234240.0,1484840960.0,6660923392.0,22381076480.0,7235216.0,9962507.0
12-04 08:45:39,2.258,0.753,95.401,0.920,0.0,0.669,0.0,192512.0,0.0,15.0,3125239808.0,1484840960.0,6668189696.0,22340804608.0,8330118.0,9951711.0
12-04 08:45:40,1.340,0.754,97.152,0.503,0.0,0.251,0.0,81920.0,0.0,12.0,3158138880.0,1484840960.0,6674731008.0,22301364224.0,7114591.0,9998277.0
12-04 08:45:41,1.332,0.749,97.419,0.333,0.0,0.167,0.0,163840.0,0.0,18.0,3191144448.0,1484840960.0,6677118976.0,22265970688.0,2805455.0,9741100.0
12-04 08:45:42,1.165,0.582,97.338,0.666,0.0,0.250,0.0,114688.0,0.0,15.0,3217088512.0,1484840960.0,6679330816.0,22237814784.0,2121437.0,7639987.0
12-04 08:45:43,0.251,0.334,98.914,0.418,0.0,0.084,0.0,77824.0,0.0,12.0,3217690624.0,1484840960.0,6681268224.0,22235275264.0,2007903.0,139023.0
12-04 08:45:44,0.252,0.252,98.908,0.336,0.0,0.252,0.0,98304.0,0.0,17.0,3218448384.0,1484840960.0,6686113792.0,22229671936.0,5720606.0,218272.0
12-04 08:45:45,1.003,0.334,97.911,0.418,0.0,0.334,0.0,110592.0,0.0,15.0,3218726912.0,1484840960.0,6693044224.0,22222462976.0,8019394.0,306965.0
12-04 08:45:46,0.419,0.335,98.157,0.921,0.0,0.168,0.0,352256.0,0.0,25.0,3222237184.0,1484840960.0,6697549824.0,22214447104.0,4904215.0,482616.0
12-04 08:45:47,0.669,0.251,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3221979136.0,1484840960.0,6703824896.0,22208430080.0,6718964.0,253960.0
12-04 08:45:48,0.501,0.251,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3222491136.0,1484840960.0,6708756480.0,22202986496.0,5833937.0,224274.0
12-04 08:45:49,0.502,0.251,98.662,0.251,0.0,0.334,0.0,61440.0,0.0,4.0,3222712320.0,1484840960.0,6712852480.0,22198669312.0,4674508.0,188981.0
12-04 08:45:50,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3223367680.0,1484840960.0,6717689856.0,22193176576.0,5130502.0,176163.0
12-04 08:45:51,0.502,0.418,98.328,0.334,0.0,0.418,0.0,180224.0,0.0,15.0,3224354816.0,1484840960.0,6722355200.0,22187524096.0,5122849.0,247666.0
12-04 08:45:52,0.919,0.334,98.413,0.251,0.0,0.084,0.0,126976.0,0.0,10.0,3224567808.0,1484840960.0,6726393856.0,22183272448.0,4585279.0,254425.0
12-04 08:45:53,0.419,0.168,99.079,0.251,0.0,0.084,0.0,94208.0,0.0,9.0,3228393472.0,1484840960.0,6730076160.0,22175764480.0,4473643.0,274713.0
12-04 08:45:54,2.924,0.251,95.990,0.668,0.0,0.167,0.0,143360.0,0.0,14.0,3250475008.0,1484840960.0,6734278656.0,22149480448.0,4720602.0,252581.0
12-04 08:45:55,0.503,0.336,98.490,0.503,0.0,0.168,0.0,143360.0,0.0,11.0,3247218688.0,1484840960.0,6738345984.0,22148669440.0,4745876.0,309905.0
12-04 08:45:56,0.334,0.418,98.662,0.418,0.0,0.167,0.0,147456.0,0.0,13.0,3248271360.0,1484840960.0,6742593536.0,22143369216.0,4610660.0,299808.0
12-04 08:45:57,0.419,0.419,98.744,0.251,0.0,0.168,0.0,69632.0,0.0,9.0,3248857088.0,1484840960.0,6746595328.0,22138781696.0,4353765.0,332259.0
12-04 08:45:58,0.502,0.167,98.577,0.418,0.0,0.335,0.0,90112.0,0.0,10.0,3250331648.0,1484840960.0,6749818880.0,22134083584.0,4018446.0,352957.0
12-04 08:45:59,1.091,0.336,97.483,0.839,0.0,0.252,0.0,98959360.0,0.0,109.0,3251081216.0,1484840960.0,6754897920.0,22128254976.0,5393864.0,229052.0
12-04 08:46:00,0.167,0.167,99.167,0.500,0.0,0.0,0.0,21860352.0,0.0,34.0,3235672064.0,1484840960.0,6755004416.0,22143557632.0,94117.0,153102.0
12-04 08:46:01,0.083,0.083,99.583,0.250,0.0,0.0,0.0,176128.0,0.0,17.0,3236528128.0,1484840960.0,6755037184.0,22142668800.0,89173.0,118476.0
12-04 08:46:02,0.167,0.083,99.249,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,3237236736.0,1484840960.0,6755090432.0,22141906944.0,108871.0,195279.0
12-04 08:46:03,0.167,0.167,98.915,0.751,0.0,0.0,0.0,21487616.0,0.0,32.0,3238191104.0,1484840960.0,6755119104.0,22140923904.0,76858.0,80766.0
12-04 08:46:04,0.250,0.167,98.750,0.833,0.0,0.0,0.0,139264.0,0.0,16.0,3239043072.0,1484840960.0,6755155968.0,22140035072.0,88119.0,119562.0
12-04 08:46:05,0.167,0.0,99.500,0.250,0.0,0.083,0.0,94208.0,0.0,9.0,3239907328.0,1484840960.0,6755180544.0,22139146240.0,94635.0,97633.0
12-04 08:46:06,0.167,0.167,99.416,0.250,0.0,0.0,0.0,135168.0,0.0,14.0,3240636416.0,1484840960.0,6755213312.0,22138384384.0,86457.0,117475.0
12-04 08:46:07,0.167,0.084,98.997,0.752,0.0,0.0,0.0,110592.0,0.0,9.0,3241369600.0,1484840960.0,6755241984.0,22137622528.0,79112.0,81884.0
12-04 08:46:08,1.001,0.167,97.915,0.917,0.0,0.0,0.0,159744.0,0.0,23.0,3242225664.0,1484840960.0,6755274752.0,22136733696.0,106502.0,138795.0
12-04 08:46:09,0.167,0.167,99.083,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,3243216896.0,1484840960.0,6755307520.0,22135709696.0,87196.0,117571.0
12-04 08:46:10,4.417,0.250,94.750,0.500,0.0,0.083,0.0,126976.0,0.0,14.0,3267563520.0,1484840960.0,6755340288.0,22111330304.0,105966.0,136636.0
12-04 08:46:11,8.569,0.083,90.516,0.832,0.0,0.0,0.0,184320.0,0.0,16.0,3279859712.0,1484840960.0,6755368960.0,22099005440.0,96327.0,100246.0
12-04 08:46:12,8.340,0.0,91.076,0.500,0.0,0.083,0.0,86016.0,0.0,10.0,3282497536.0,1484840960.0,6755397632.0,22096338944.0,86963.0,118117.0
12-04 08:46:13,9.683,0.0,89.816,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,3288801280.0,1484840960.0,6755442688.0,22089990144.0,88424.0,119065.0
12-04 08:46:14,8.417,0.167,90.750,0.667,0.0,0.0,0.0,143360.0,0.0,14.0,3289903104.0,1484840960.0,6755483648.0,22088847360.0,99350.0,159213.0
12-04 08:46:15,8.417,0.0,90.750,0.833,0.0,0.0,0.0,143360.0,0.0,11.0,3291398144.0,1484840960.0,6755512320.0,22087323648.0,86654.0,117489.0
12-04 08:46:16,8.417,0.083,90.667,0.833,0.0,0.0,0.0,184320.0,0.0,18.0,3293904896.0,1484840960.0,6755545088.0,22084784128.0,76761.0,79066.0
12-04 08:46:17,8.410,0.167,90.924,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,3295137792.0,1484840960.0,6755581952.0,22083514368.0,87201.0,118073.0
12-04 08:46:18,4.515,0.0,94.900,0.502,0.0,0.084,0.0,94208.0,0.0,10.0,3297517568.0,1484840960.0,6755614720.0,22081101824.0,87760.0,119633.0
12-04 08:46:19,0.167,0.083,98.915,0.835,0.0,0.0,0.0,188416.0,0.0,23.0,3298246656.0,1484840960.0,6755647488.0,22080339968.0,91829.0,150868.0
12-04 08:46:20,0.084,0.0,99.248,0.668,0.0,0.0,0.0,147456.0,0.0,11.0,3294900224.0,1484840960.0,6755692544.0,22083641344.0,90549.0,122051.0
12-04 08:46:21,0.167,0.083,99.416,0.334,0.0,0.0,0.0,167936.0,0.0,19.0,3295485952.0,1484840960.0,6755741696.0,22083006464.0,115092.0,174916.0
12-04 08:46:22,0.167,0.083,99.249,0.417,0.0,0.083,0.0,94208.0,0.0,14.0,3296223232.0,1484840960.0,6755766272.0,22082244608.0,76102.0,79703.0
12-04 08:46:23,0.167,0.083,99.165,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,3297210368.0,1484840960.0,6755794944.0,22081228800.0,76570.0,79701.0
12-04 08:46:24,0.083,0.083,98.998,0.835,0.0,0.0,0.0,167936.0,0.0,17.0,3298074624.0,1484840960.0,6755819520.0,22080339968.0,75002.0,78187.0
12-04 08:46:25,0.917,0.0,98.582,0.500,0.0,0.0,0.0,143360.0,0.0,13.0,3298930688.0,1484840960.0,6755852288.0,22079451136.0,105782.0,137050.0
12-04 08:46:26,0.417,0.0,99.165,0.417,0.0,0.0,0.0,159744.0,0.0,15.0,3299635200.0,1484840960.0,6755909632.0,22078689280.0,127171.0,267898.0
12-04 08:46:27,0.167,0.083,99.083,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,3300724736.0,1484840960.0,6755962880.0,22077546496.0,99776.0,160856.0
12-04 08:46:28,0.167,0.250,99.166,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,3301707776.0,1484840960.0,6755995648.0,22076530688.0,78392.0,82405.0
12-04 08:46:29,0.250,0.167,98.917,0.667,0.0,0.0,0.0,872448.0,0.0,21.0,3302428672.0,1484840960.0,6756036608.0,22075768832.0,108071.0,195116.0
12-04 08:46:30,0.417,0.167,98.750,0.667,0.0,0.0,0.0,139264.0,0.0,11.0,3287027712.0,1484840960.0,6756089856.0,22091116544.0,86874.0,146036.0
12-04 08:46:31,0.167,0.083,99.083,0.584,0.0,0.083,0.0,204800.0,0.0,20.0,3287625728.0,1484840960.0,6756118528.0,22090489856.0,97734.0,128984.0
12-04 08:46:32,0.167,0.0,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,3287830528.0,1484840960.0,6756159488.0,22090244096.0,97455.0,155904.0
12-04 08:46:33,0.167,0.083,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,3288940544.0,1484840960.0,6756192256.0,22089101312.0,80569.0,84229.0
12-04 08:46:34,0.083,0.083,98.998,0.835,0.0,0.0,0.0,151552.0,0.0,14.0,3289661440.0,1484840960.0,6756233216.0,22088339456.0,85678.0,117147.0
12-04 08:46:35,0.084,0.084,99.165,0.668,0.0,0.0,0.0,147456.0,0.0,15.0,3290517504.0,1484840960.0,6756265984.0,22087450624.0,87125.0,118572.0
12-04 08:46:36,0.083,0.167,99.251,0.500,0.0,0.0,0.0,151552.0,0.0,15.0,3291250688.0,1484840960.0,6756294656.0,22086688768.0,78714.0,82203.0
12-04 08:46:37,0.083,0.167,98.831,0.835,0.0,0.083,0.0,110592.0,0.0,9.0,3292110848.0,1484840960.0,6756323328.0,22085799936.0,81238.0,85347.0
12-04 08:46:38,0.167,0.083,99.249,0.500,0.0,0.0,0.0,466944.0,0.0,26.0,3293093888.0,1484840960.0,6756356096.0,22084784128.0,86466.0,116697.0
12-04 08:46:39,0.0,0.084,99.165,0.752,0.0,0.0,0.0,126976.0,0.0,12.0,3294068736.0,1484840960.0,6756397056.0,22083768320.0,97353.0,156647.0
12-04 08:46:40,0.167,0.084,98.997,0.752,0.0,0.0,0.0,147456.0,0.0,11.0,3294789632.0,1484840960.0,6756438016.0,22083006464.0,106400.0,137457.0
12-04 08:46:41,0.083,0.250,98.833,0.833,0.0,0.0,0.0,184320.0,0.0,20.0,3295772672.0,1484840960.0,6756470784.0,22081990656.0,95812.0,154491.0
12-04 08:46:42,0.084,0.084,99.081,0.752,0.0,0.0,0.0,114688.0,0.0,13.0,3296747520.0,1484840960.0,6756511744.0,22080974848.0,98236.0,157346.0
12-04 08:46:43,0.083,0.167,99.249,0.501,0.0,0.0,0.0,98304.0,0.0,11.0,3297468416.0,1484840960.0,6756552704.0,22080212992.0,105728.0,136720.0
12-04 08:46:44,0.250,0.167,98.418,1.166,0.0,0.0,0.0,155648.0,0.0,13.0,3298463744.0,1484840960.0,6756581376.0,22079188992.0,87975.0,119674.0
12-04 08:46:45,0.084,0.0,99.414,0.502,0.0,0.0,0.0,126976.0,0.0,14.0,3299164160.0,1484840960.0,6756642816.0,22078427136.0,109111.0,195863.0
12-04 08:46:46,0.083,0.250,99.167,0.500,0.0,0.0,0.0,159744.0,0.0,19.0,3299999744.0,1484840960.0,6756696064.0,22077538304.0,122024.0,237206.0
12-04 08:46:47,0.0,0.084,99.331,0.585,0.0,0.0,0.0,90112.0,0.0,10.0,3300851712.0,1484840960.0,6756732928.0,22076649472.0,73763.0,77240.0
12-04 08:46:48,0.083,0.167,99.084,0.666,0.0,0.0,0.0,114688.0,0.0,11.0,3301830656.0,1484840960.0,6756769792.0,22075633664.0,85461.0,116367.0
12-04 08:46:49,0.250,0.0,98.998,0.751,0.0,0.0,0.0,159744.0,0.0,15.0,3302694912.0,1484840960.0,6756794368.0,22074744832.0,77689.0,82093.0
12-04 08:46:50,0.250,0.167,99.166,0.417,0.0,0.0,0.0,118784.0,0.0,10.0,3303944192.0,1484840960.0,6756823040.0,22073466880.0,78635.0,82864.0
12-04 08:46:51,0.083,0.083,98.999,0.751,0.0,0.083,0.0,184320.0,0.0,15.0,3304161280.0,1484840960.0,6756859904.0,22073212928.0,84750.0,115218.0
12-04 08:46:52,0.167,0.084,98.997,0.752,0.0,0.0,0.0,294912.0,0.0,41.0,3305537536.0,1484840960.0,6756880384.0,22071816192.0,98105.0,103848.0
12-04 08:46:53,0.999,0.250,97.419,1.249,0.0,0.083,0.0,2117632.0,0.0,25.0,3333169152.0,1484840960.0,6758858752.0,22042206208.0,4151237.0,4170622.0
12-04 08:46:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,98304.0,0.0,14.0,3333169152.0,1484840960.0,6758858752.0,22042206208.0,11419.0,12198.0
12-04 08:46:55,0.083,0.083,99.667,0.167,0.0,0.0,0.0,192512.0,0.0,5.0,3334307840.0,1484840960.0,6758989824.0,22040936448.0,286829.0,288031.0
12-04 08:46:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,3334307840.0,1484840960.0,6758989824.0,22040936448.0,9584.0,10097.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3334307840.0,1484840960.0,6758989824.0,22040936448.0,10488.0,11590.0
12-04 08:46:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3334307840.0,1484840960.0,6758989824.0,22040936448.0,9884.0,10280.0
12-04 08:46:59,0.0,0.083,99.666,0.250,0.0,0.0,0.0,49152.0,0.0,5.0,3334307840.0,1484840960.0,6758989824.0,22040936448.0,9594.0,10190.0
12-04 08:47:00,0.250,0.083,99.499,0.167,0.0,0.0,0.0,90112.0,0.0,13.0,3334930432.0,1484840960.0,6759002112.0,22040301568.0,52894.0,57509.0
12-04 08:47:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3334930432.0,1484840960.0,6759002112.0,22040301568.0,8874.0,9014.0
12-04 08:47:02,0.083,0.083,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,13.0,3335159808.0,1484840960.0,6759026688.0,22040047616.0,70244.0,73747.0
12-04 08:47:03,0.084,0.084,99.415,0.418,0.0,0.0,0.0,94208.0,0.0,14.0,3335114752.0,1484840960.0,6759055360.0,22040064000.0,80215.0,83705.0
12-04 08:47:04,0.167,0.083,99.167,0.583,0.0,0.0,0.0,131072.0,0.0,17.0,3335073792.0,1484840960.0,6759079936.0,22040080384.0,78984.0,82219.0
12-04 08:47:05,0.083,0.083,99.165,0.668,0.0,0.0,0.0,139264.0,0.0,11.0,3335045120.0,1484840960.0,6759108608.0,22040080384.0,77872.0,80607.0
12-04 08:47:06,0.084,0.084,99.498,0.334,0.0,0.0,0.0,163840.0,0.0,19.0,3335012352.0,1484840960.0,6759141376.0,22040080384.0,88274.0,118566.0
12-04 08:47:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,94208.0,0.0,14.0,3334987776.0,1484840960.0,6759165952.0,22040080384.0,80465.0,83261.0
12-04 08:47:08,0.083,0.083,99.165,0.668,0.0,0.0,0.0,114688.0,0.0,11.0,3335086080.0,1484840960.0,6759194624.0,22039953408.0,96498.0,100181.0
12-04 08:47:09,0.0,0.084,99.164,0.753,0.0,0.0,0.0,147456.0,0.0,16.0,3335049216.0,1484840960.0,6759231488.0,22039953408.0,88824.0,119094.0
12-04 08:47:10,0.167,0.0,99.249,0.501,0.0,0.083,0.0,118784.0,0.0,10.0,3335794688.0,1484840960.0,6759256064.0,22039183360.0,95328.0,97549.0
12-04 08:47:11,0.167,0.167,98.916,0.751,0.0,0.0,0.0,208896.0,0.0,21.0,3335757824.0,1484840960.0,6759292928.0,22039183360.0,91021.0,122458.0
12-04 08:47:12,0.167,0.167,99.249,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,3335692288.0,1484840960.0,6759358464.0,22039183360.0,130352.0,270752.0
12-04 08:47:13,0.083,0.083,99.416,0.417,0.0,0.0,0.0,380928.0,0.0,26.0,3335659520.0,1484840960.0,6759391232.0,22039183360.0,90861.0,121579.0
12-04 08:47:14,0.084,0.0,99.080,0.836,0.0,0.0,0.0,155648.0,0.0,15.0,3335725056.0,1484840960.0,6759444480.0,22039064576.0,109769.0,196714.0
12-04 08:47:15,0.0,0.0,99.499,0.501,0.0,0.0,0.0,122880.0,0.0,12.0,3335692288.0,1484840960.0,6759477248.0,22039064576.0,77550.0,80097.0
12-04 08:47:16,0.167,0.083,99.083,0.667,0.0,0.0,0.0,180224.0,0.0,16.0,3335663616.0,1484840960.0,6759505920.0,22039064576.0,79165.0,83144.0
12-04 08:47:17,0.251,0.084,99.165,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,3335626752.0,1484840960.0,6759542784.0,22039064576.0,86657.0,117343.0
12-04 08:47:18,0.250,0.083,98.918,0.749,0.0,0.0,0.0,131072.0,0.0,16.0,3335716864.0,1484840960.0,6759579648.0,22038937600.0,89987.0,121234.0
12-04 08:47:19,0.167,0.167,98.832,0.834,0.0,0.0,0.0,163840.0,0.0,17.0,3335675904.0,1484840960.0,6759620608.0,22038937600.0,102272.0,161697.0
12-04 08:47:20,0.084,0.084,98.997,0.752,0.0,0.084,0.0,139264.0,0.0,11.0,3335643136.0,1484840960.0,6759653376.0,22038937600.0,80541.0,85036.0
12-04 08:47:21,0.250,0.083,99.167,0.500,0.0,0.0,0.0,163840.0,0.0,17.0,3335872512.0,1484840960.0,6759677952.0,22038683648.0,95070.0,98994.0
12-04 08:47:22,0.251,0.167,99.081,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,3335847936.0,1484840960.0,6759702528.0,22038683648.0,74045.0,77514.0
12-04 08:47:23,0.0,0.167,98.998,0.835,0.0,0.0,0.0,114688.0,0.0,11.0,3335811072.0,1484840960.0,6759739392.0,22038683648.0,106803.0,137840.0
12-04 08:47:24,0.167,0.083,98.917,0.750,0.0,0.083,0.0,167936.0,0.0,19.0,3335782400.0,1484840960.0,6759768064.0,22038683648.0,99229.0,157637.0
12-04 08:47:25,0.083,0.083,98.998,0.835,0.0,0.0,0.0,147456.0,0.0,11.0,3335716864.0,1484840960.0,6759833600.0,22038683648.0,122222.0,236841.0
12-04 08:47:26,0.334,0.0,99.081,0.501,0.0,0.084,0.0,180224.0,0.0,20.0,3335802880.0,1484840960.0,6759874560.0,22038556672.0,77696.0,79668.0
12-04 08:47:27,0.084,0.0,99.415,0.502,0.0,0.0,0.0,94208.0,0.0,14.0,3335778304.0,1484840960.0,6759899136.0,22038556672.0,75797.0,78896.0
12-04 08:47:28,0.083,0.167,99.166,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,3335868416.0,1484840960.0,6759936000.0,22038429696.0,94534.0,154005.0
12-04 08:47:29,0.250,0.0,98.999,0.751,0.0,0.0,0.0,159744.0,0.0,18.0,3335835648.0,1484840960.0,6759968768.0,22038429696.0,75659.0,79129.0
12-04 08:47:30,0.167,0.167,98.831,0.835,0.0,0.0,0.0,143360.0,0.0,11.0,3336450048.0,1484840960.0,6759997440.0,22037786624.0,78154.0,82556.0
12-04 08:47:31,0.084,0.0,99.415,0.501,0.0,0.0,0.0,163840.0,0.0,19.0,3336552448.0,1484840960.0,6760022016.0,22037659648.0,78889.0,81835.0
12-04 08:47:32,0.500,0.083,98.749,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,3336507392.0,1484840960.0,6760058880.0,22037667840.0,89791.0,120105.0
12-04 08:47:33,0.0,0.084,99.498,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,3336482816.0,1484840960.0,6760083456.0,22037667840.0,79078.0,81920.0
12-04 08:47:34,0.250,0.083,98.916,0.751,0.0,0.0,0.0,126976.0,0.0,13.0,3336458240.0,1484840960.0,6760108032.0,22037667840.0,82714.0,114906.0
12-04 08:47:35,0.084,0.0,99.499,0.418,0.0,0.0,0.0,122880.0,0.0,12.0,3336421376.0,1484840960.0,6760144896.0,22037667840.0,75633.0,78144.0
12-04 08:47:36,0.083,0.083,98.998,0.835,0.0,0.0,0.0,204800.0,0.0,17.0,3336519680.0,1484840960.0,6760173568.0,22037540864.0,78470.0,82123.0
12-04 08:47:37,0.084,0.0,99.498,0.334,0.0,0.084,0.0,98304.0,0.0,14.0,3336495104.0,1484840960.0,6760198144.0,22037540864.0,83702.0,87920.0
12-04 08:47:38,0.0,0.167,99.415,0.418,0.0,0.0,0.0,98304.0,0.0,14.0,3336462336.0,1484840960.0,6760230912.0,22037540864.0,113913.0,172027.0
12-04 08:47:39,0.167,0.167,98.583,1.083,0.0,0.0,0.0,180224.0,0.0,17.0,3336413184.0,1484840960.0,6760280064.0,22037540864.0,87467.0,118049.0
12-04 08:47:40,0.333,0.0,99.167,0.417,0.0,0.083,0.0,122880.0,0.0,12.0,3336372224.0,1484840960.0,6760321024.0,22037540864.0,118060.0,176956.0
12-04 08:47:41,0.167,0.167,99.251,0.416,0.0,0.0,0.0,163840.0,0.0,19.0,3336474624.0,1484840960.0,6760345600.0,22037413888.0,76756.0,80335.0
12-04 08:47:42,0.167,0.167,98.916,0.751,0.0,0.0,0.0,131072.0,0.0,12.0,3336445952.0,1484840960.0,6760374272.0,22037413888.0,76488.0,79786.0
12-04 08:47:43,0.167,0.083,99.332,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,3336421376.0,1484840960.0,6760398848.0,22037413888.0,79654.0,83159.0
12-04 08:47:44,0.084,0.0,99.248,0.668,0.0,0.0,0.0,135168.0,0.0,17.0,3336388608.0,1484840960.0,6760431616.0,22037413888.0,87969.0,118957.0
12-04 08:47:45,0.417,0.083,98.831,0.668,0.0,0.0,0.0,139264.0,0.0,11.0,3336474624.0,1484840960.0,6760472576.0,22037286912.0,88757.0,120448.0
12-04 08:47:46,0.167,0.0,99.083,0.751,0.0,0.0,0.0,184320.0,0.0,20.0,3336437760.0,1484840960.0,6760509440.0,22037286912.0,86162.0,116818.0
12-04 08:47:47,0.167,0.083,99.165,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,3336413184.0,1484840960.0,6760534016.0,22037286912.0,74512.0,77574.0
12-04 08:47:48,0.0,0.0,99.331,0.669,0.0,0.0,0.0,421888.0,0.0,26.0,3336376320.0,1484840960.0,6760570880.0,22037286912.0,91476.0,122507.0
12-04 08:47:49,0.167,0.0,98.829,1.003,0.0,0.0,0.0,180224.0,0.0,19.0,3336339456.0,1484840960.0,6760607744.0,22037286912.0,86347.0,117327.0
12-04 08:47:50,0.333,0.083,99.084,0.500,0.0,0.0,0.0,126976.0,0.0,14.0,3336704000.0,1484840960.0,6760632320.0,22036897792.0,77095.0,80294.0
12-04 08:47:51,0.084,0.0,99.415,0.502,0.0,0.0,0.0,163840.0,0.0,17.0,3337052160.0,1484840960.0,6760665088.0,22036516864.0,90934.0,123738.0
12-04 08:47:52,0.167,0.083,98.581,1.169,0.0,0.0,0.0,237568.0,0.0,19.0,3337515008.0,1484840960.0,6760701952.0,22036017152.0,89843.0,121163.0
12-04 08:47:53,0.251,0.084,99.165,0.501,0.0,0.0,0.0,110592.0,0.0,15.0,3337998336.0,1484840960.0,6760726528.0,22035509248.0,87624.0,118584.0
12-04 08:47:54,0.0,0.0,99.164,0.836,0.0,0.0,0.0,159744.0,0.0,17.0,3338215424.0,1484840960.0,6760763392.0,22035255296.0,77136.0,80182.0
12-04 08:47:55,0.083,0.083,98.916,0.834,0.0,0.083,0.0,135168.0,0.0,9.0,3338313728.0,1484840960.0,6760792064.0,22035128320.0,79357.0,82195.0
12-04 08:47:56,0.083,0.083,99.332,0.501,0.0,0.0,0.0,163840.0,0.0,17.0,3338280960.0,1484840960.0,6760824832.0,22035128320.0,85958.0,116767.0
12-04 08:47:57,0.0,0.0,99.497,0.503,0.0,0.0,0.0,90112.0,0.0,12.0,3338383360.0,1484840960.0,6760849408.0,22035001344.0,76824.0,79697.0
12-04 08:47:58,0.334,0.083,98.748,0.835,0.0,0.0,0.0,114688.0,0.0,11.0,3338473472.0,1484840960.0,6760886272.0,22034874368.0,99991.0,159505.0
12-04 08:47:59,0.0,0.084,98.913,1.003,0.0,0.0,0.0,184320.0,0.0,18.0,3338432512.0,1484840960.0,6760927232.0,22034874368.0,119687.0,235181.0
12-04 08:48:00,0.500,0.083,98.916,0.500,0.0,0.0,0.0,122880.0,0.0,12.0,3338629120.0,1484840960.0,6760984576.0,22034620416.0,80424.0,84848.0
12-04 08:48:01,0.250,0.083,98.666,1.001,0.0,0.0,0.0,253952.0,0.0,36.0,3338735616.0,1484840960.0,6761005056.0,22034493440.0,88093.0,93238.0
12-04 08:48:02,0.750,0.250,97.167,1.833,0.0,0.0,0.0,2347008.0,0.0,41.0,3351326720.0,1484840960.0,6763143168.0,22019764224.0,4488992.0,4513331.0
12-04 08:48:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3351326720.0,1484840960.0,6763143168.0,22019764224.0,9080.0,9196.0
12-04 08:48:04,0.083,0.167,99.583,0.167,0.0,0.0,0.0,61440.0,0.0,8.0,3351707648.0,1484840960.0,6763143168.0,22019383296.0,12116.0,12023.0
12-04 08:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3352088576.0,1484840960.0,6763143168.0,22019002368.0,10782.0,11671.0
12-04 08:48:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,3352469504.0,1484840960.0,6763143168.0,22018621440.0,10399.0,10827.0
12-04 08:48:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,3353128960.0,1484840960.0,6763143168.0,22017961984.0,35587.0,26940.0
12-04 08:48:08,0.835,0.083,98.748,0.250,0.0,0.083,0.0,20480.0,0.0,9.0,3354005504.0,1484840960.0,6763155456.0,22017073152.0,59935.0,103535.0
12-04 08:48:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,3354615808.0,1484840960.0,6763163648.0,22016454656.0,10225.0,10080.0
12-04 08:48:10,0.250,0.167,98.749,0.834,0.0,0.0,0.0,147456.0,0.0,15.0,3355729920.0,1484840960.0,6763200512.0,22015303680.0,109664.0,167781.0
12-04 08:48:11,0.0,0.0,99.498,0.502,0.0,0.0,0.0,159744.0,0.0,15.0,3355684864.0,1484840960.0,6763245568.0,22015303680.0,90036.0,119950.0
12-04 08:48:12,0.167,0.167,98.918,0.666,0.0,0.083,0.0,114688.0,0.0,11.0,3355648000.0,1484840960.0,6763274240.0,22015311872.0,79178.0,82615.0
12-04 08:48:13,0.083,0.083,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,3355615232.0,1484840960.0,6763307008.0,22015311872.0,89596.0,121181.0
12-04 08:48:14,0.083,0.083,99.249,0.584,0.0,0.0,0.0,139264.0,0.0,17.0,3355582464.0,1484840960.0,6763339776.0,22015311872.0,98240.0,156904.0
12-04 08:48:15,0.167,0.083,99.165,0.584,0.0,0.0,0.0,143360.0,0.0,11.0,3355672576.0,1484840960.0,6763376640.0,22015184896.0,80130.0,84725.0
12-04 08:48:16,0.250,0.083,99.249,0.417,0.0,0.0,0.0,167936.0,0.0,19.0,3355627520.0,1484840960.0,6763421696.0,22015184896.0,98764.0,157843.0
12-04 08:48:17,0.084,0.084,99.248,0.585,0.0,0.0,0.0,118784.0,0.0,13.0,3355598848.0,1484840960.0,6763450368.0,22015184896.0,77246.0,79237.0
12-04 08:48:18,0.0,0.0,99.582,0.418,0.0,0.0,0.0,94208.0,0.0,14.0,3355566080.0,1484840960.0,6763483136.0,22015184896.0,89894.0,121666.0
12-04 08:48:19,0.167,0.083,98.998,0.751,0.0,0.0,0.0,159744.0,0.0,19.0,3355656192.0,1484840960.0,6763520000.0,22015057920.0,88290.0,119036.0
12-04 08:48:20,0.167,0.167,98.918,0.666,0.0,0.083,0.0,143360.0,0.0,11.0,3355602944.0,1484840960.0,6763556864.0,22015074304.0,87967.0,119183.0
12-04 08:48:21,0.083,0.0,99.499,0.417,0.0,0.0,0.0,163840.0,0.0,19.0,3355570176.0,1484840960.0,6763589632.0,22015074304.0,90519.0,121631.0
12-04 08:48:22,0.167,0.0,98.998,0.751,0.0,0.083,0.0,135168.0,0.0,12.0,3355529216.0,1484840960.0,6763630592.0,22015074304.0,111152.0,196958.0
12-04 08:48:23,0.084,0.167,99.332,0.418,0.0,0.0,0.0,417792.0,0.0,28.0,3355594752.0,1484840960.0,6763692032.0,22014947328.0,120965.0,235095.0
12-04 08:48:24,0.167,0.167,98.668,0.999,0.0,0.0,0.0,184320.0,0.0,16.0,3355529216.0,1484840960.0,6763757568.0,22014947328.0,97917.0,156221.0
12-04 08:48:25,4.344,0.084,95.238,0.334,0.0,0.0,0.0,122880.0,0.0,14.0,3363115008.0,1484840960.0,6763790336.0,22007328768.0,92292.0,124778.0
12-04 08:48:26,2.003,0.083,97.245,0.668,0.0,0.0,0.0,196608.0,0.0,20.0,3366641664.0,1484840960.0,6763819008.0,22003773440.0,79154.0,81201.0
12-04 08:48:27,0.333,0.167,99.167,0.333,0.0,0.0,0.0,86016.0,0.0,10.0,3359117312.0,1484840960.0,6763851776.0,22011265024.0,88176.0,118507.0
12-04 08:48:28,0.084,0.0,99.414,0.502,0.0,0.0,4096.0,102400.0,1.0,14.0,3359080448.0,1484845056.0,6763884544.0,22011265024.0,88877.0,120677.0
12-04 08:48:29,0.083,0.083,99.082,0.751,0.0,0.0,0.0,180224.0,0.0,16.0,3359043584.0,1484845056.0,6763921408.0,22011265024.0,79059.0,82490.0
12-04 08:48:30,0.084,0.0,99.163,0.753,0.0,0.0,0.0,143360.0,0.0,13.0,3360292864.0,1484845056.0,6763950080.0,22009987072.0,80895.0,84090.0
12-04 08:48:31,0.167,0.083,98.917,0.750,0.0,0.083,0.0,196608.0,0.0,21.0,3360260096.0,1484845056.0,6763974656.0,22009995264.0,88769.0,119932.0
12-04 08:48:32,0.167,0.0,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,3360223232.0,1484845056.0,6764011520.0,22009995264.0,78816.0,82649.0
12-04 08:48:33,0.083,0.167,98.916,0.834,0.0,0.0,0.0,110592.0,0.0,11.0,3360190464.0,1484845056.0,6764044288.0,22009995264.0,79975.0,84352.0
12-04 08:48:34,0.083,0.167,98.999,0.751,0.0,0.0,0.0,135168.0,0.0,17.0,3360292864.0,1484845056.0,6764068864.0,22009868288.0,78889.0,81970.0
12-04 08:48:35,0.251,0.0,99.163,0.586,0.0,0.0,0.0,110592.0,0.0,8.0,3360268288.0,1484845056.0,6764093440.0,22009868288.0,84704.0,115542.0
12-04 08:48:36,0.083,0.083,99.166,0.667,0.0,0.0,0.0,180224.0,0.0,16.0,3360231424.0,1484845056.0,6764130304.0,22009868288.0,78149.0,81334.0
12-04 08:48:37,0.333,0.167,99.084,0.416,0.0,0.0,0.0,98304.0,0.0,16.0,3360333824.0,1484845056.0,6764154880.0,22009741312.0,81322.0,84847.0
12-04 08:48:38,0.083,0.083,99.082,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,3360296960.0,1484845056.0,6764191744.0,22009741312.0,91542.0,122884.0
12-04 08:48:39,0.167,0.167,99.083,0.584,0.0,0.0,0.0,143360.0,0.0,18.0,3360399360.0,1484845056.0,6764216320.0,22009614336.0,89391.0,121277.0
12-04 08:48:40,0.167,0.083,99.166,0.584,0.0,0.0,0.0,143360.0,0.0,11.0,3360362496.0,1484845056.0,6764253184.0,22009614336.0,95957.0,99319.0
12-04 08:48:41,0.0,0.167,99.416,0.417,0.0,0.0,0.0,163840.0,0.0,19.0,3360337920.0,1484845056.0,6764277760.0,22009614336.0,77350.0,80270.0
12-04 08:48:42,0.251,0.0,99.498,0.251,0.0,0.0,0.0,73728.0,0.0,13.0,3360432128.0,1484845056.0,6764310528.0,22009487360.0,87725.0,118233.0
12-04 08:48:43,0.167,0.083,99.249,0.501,0.0,0.0,0.0,114688.0,0.0,11.0,3360657408.0,1484845056.0,6764339200.0,22009233408.0,79365.0,82658.0
12-04 08:48:44,0.167,0.083,99.083,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,3360747520.0,1484845056.0,6764376064.0,22009106432.0,101173.0,158933.0
12-04 08:48:45,0.0,0.083,99.332,0.584,0.0,0.0,0.0,143360.0,0.0,11.0,3360837632.0,1484845056.0,6764412928.0,22008979456.0,78367.0,82586.0
12-04 08:48:46,0.250,0.083,99.251,0.416,0.0,0.0,0.0,159744.0,0.0,19.0,3360935936.0,1484845056.0,6764441600.0,22008852480.0,79919.0,83653.0
12-04 08:48:47,0.167,0.083,99.416,0.334,0.0,0.0,0.0,90112.0,0.0,10.0,3361157120.0,1484845056.0,6764474368.0,22008598528.0,87853.0,118488.0
12-04 08:48:48,0.083,0.167,99.416,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,3361255424.0,1484845056.0,6764503040.0,22008471552.0,87753.0,117702.0
12-04 08:48:49,0.167,0.167,98.750,0.917,0.0,0.0,0.0,172032.0,0.0,15.0,3361214464.0,1484845056.0,6764544000.0,22008471552.0,82799.0,87529.0
12-04 08:48:50,0.167,0.167,98.997,0.668,0.0,0.0,0.0,143360.0,0.0,13.0,3361587200.0,1484845056.0,6764568576.0,22008074240.0,74655.0,77716.0
12-04 08:48:51,0.083,0.083,99.416,0.417,0.0,0.0,0.0,163840.0,0.0,17.0,3361562624.0,1484845056.0,6764593152.0,22008074240.0,79942.0,82693.0
12-04 08:48:52,0.0,0.083,98.831,1.002,0.0,0.083,0.0,229376.0,0.0,21.0,3361525760.0,1484845056.0,6764630016.0,22008074240.0,85012.0,115777.0
12-04 08:48:53,0.167,0.0,99.165,0.668,0.0,0.0,0.0,143360.0,0.0,13.0,3361492992.0,1484845056.0,6764654592.0,22008082432.0,75155.0,77730.0
12-04 08:48:54,0.334,0.083,98.666,0.917,0.0,0.0,0.0,180224.0,0.0,19.0,3361443840.0,1484845056.0,6764695552.0,22008090624.0,105659.0,165656.0
12-04 08:48:55,0.083,0.167,99.249,0.500,0.0,0.0,0.0,122880.0,0.0,12.0,3361411072.0,1484845056.0,6764728320.0,22008090624.0,78946.0,81847.0
12-04 08:48:56,0.250,0.0,99.249,0.501,0.0,0.0,0.0,155648.0,0.0,17.0,3361386496.0,1484845056.0,6764752896.0,22008090624.0,76831.0,79689.0
12-04 08:48:57,0.084,0.084,99.332,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,3361361920.0,1484845056.0,6764777472.0,22008090624.0,75354.0,80048.0
12-04 08:48:58,0.083,0.167,98.748,1.002,0.0,0.0,0.0,344064.0,0.0,22.0,3361452032.0,1484845056.0,6764814336.0,22007963648.0,89045.0,120314.0
12-04 08:48:59,0.167,0.167,98.917,0.750,0.0,0.0,0.0,159744.0,0.0,18.0,3361419264.0,1484845056.0,6764847104.0,22007963648.0,86182.0,116679.0
12-04 08:49:00,0.0,0.0,99.330,0.670,0.0,0.0,0.0,139264.0,0.0,11.0,3361378304.0,1484845056.0,6764888064.0,22007963648.0,110012.0,141565.0
12-04 08:49:01,0.083,0.083,98.999,0.834,0.0,0.0,0.0,184320.0,0.0,16.0,3361607680.0,1484845056.0,6764912640.0,22007709696.0,74382.0,77470.0
12-04 08:49:02,0.083,0.167,99.167,0.500,0.0,0.083,0.0,90112.0,0.0,12.0,3361574912.0,1484845056.0,6764945408.0,22007709696.0,86144.0,117347.0
12-04 08:49:03,0.0,0.084,99.415,0.501,0.0,0.0,0.0,106496.0,0.0,15.0,3361550336.0,1484845056.0,6764969984.0,22007709696.0,87916.0,119447.0
12-04 08:49:04,0.167,0.0,98.831,1.002,0.0,0.0,0.0,184320.0,0.0,16.0,3361501184.0,1484845056.0,6765019136.0,22007709696.0,91168.0,122207.0
12-04 08:49:05,0.084,0.084,99.332,0.501,0.0,0.0,0.0,122880.0,0.0,12.0,3361587200.0,1484845056.0,6765060096.0,22007582720.0,100232.0,157905.0
12-04 08:49:06,0.083,0.083,99.082,0.751,0.0,0.0,0.0,196608.0,0.0,17.0,3361538048.0,1484845056.0,6765109248.0,22007582720.0,98926.0,158492.0
12-04 08:49:07,0.083,0.083,99.249,0.584,0.0,0.0,0.0,98304.0,0.0,14.0,3361513472.0,1484845056.0,6765133824.0,22007582720.0,93561.0,124331.0
12-04 08:49:08,0.167,0.083,99.249,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,3361599488.0,1484845056.0,6765174784.0,22007455744.0,85942.0,116370.0
12-04 08:49:09,0.251,0.334,97.410,2.005,0.0,0.0,0.0,2240512.0,0.0,55.0,3361611776.0,1484845056.0,6767099904.0,22005518336.0,4076194.0,4102274.0
12-04 08:49:10,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,3362258944.0,1484845056.0,6767104000.0,22004867072.0,31970.0,32694.0
12-04 08:49:11,0.167,0.0,99.333,0.500,0.0,0.0,0.0,274432.0,0.0,15.0,3362103296.0,1484845056.0,6767243264.0,22004883456.0,297474.0,297402.0
12-04 08:49:12,0.084,0.084,99.582,0.251,0.0,0.0,0.0,176128.0,0.0,9.0,3362103296.0,1484845056.0,6767243264.0,22004883456.0,297888.0,298963.0
12-04 08:49:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3362095104.0,1484845056.0,6767378432.0,22004756480.0,11206.0,11984.0
12-04 08:49:14,0.167,0.0,99.666,0.167,0.0,0.0,0.0,65536.0,0.0,9.0,3362095104.0,1484845056.0,6767378432.0,22004756480.0,9090.0,9234.0
12-04 08:49:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3362095104.0,1484845056.0,6767378432.0,22004756480.0,10747.0,12355.0
12-04 08:49:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3362095104.0,1484845056.0,6767378432.0,22004756480.0,11072.0,12379.0
12-04 08:49:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3362095104.0,1484845056.0,6767378432.0,22004756480.0,9424.0,9443.0
12-04 08:49:18,0.167,0.167,99.167,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,3362205696.0,1484845056.0,6767394816.0,22004629504.0,53370.0,57012.0
12-04 08:49:19,0.084,0.0,99.749,0.167,0.0,0.0,0.0,65536.0,0.0,4.0,3362197504.0,1484845056.0,6767403008.0,22004629504.0,19488.0,47247.0
12-04 08:49:20,0.167,0.083,99.083,0.583,0.0,0.083,0.0,106496.0,0.0,8.0,3362168832.0,1484845056.0,6767431680.0,22004629504.0,81325.0,112511.0
12-04 08:49:21,0.083,0.083,98.999,0.834,0.0,0.0,0.0,184320.0,0.0,14.0,3362140160.0,1484845056.0,6767460352.0,22004629504.0,80113.0,84017.0
12-04 08:49:22,0.167,0.0,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,3362115584.0,1484845056.0,6767484928.0,22004629504.0,78076.0,80648.0
12-04 08:49:23,0.0,0.084,99.081,0.835,0.0,0.0,0.0,110592.0,0.0,9.0,3362074624.0,1484845056.0,6767525888.0,22004629504.0,88570.0,119081.0
12-04 08:49:24,0.084,0.084,99.165,0.668,0.0,0.0,0.0,151552.0,0.0,16.0,3362037760.0,1484845056.0,6767562752.0,22004629504.0,89949.0,120886.0
12-04 08:49:25,0.084,0.084,98.997,0.836,0.0,0.0,0.0,143360.0,0.0,11.0,3362136064.0,1484845056.0,6767591424.0,22004502528.0,90983.0,122252.0
12-04 08:49:26,0.167,0.167,99.167,0.500,0.0,0.0,0.0,167936.0,0.0,17.0,3362103296.0,1484845056.0,6767624192.0,22004502528.0,88577.0,119021.0
12-04 08:49:27,0.167,0.083,99.165,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,3362062336.0,1484845056.0,6767665152.0,22004502528.0,90811.0,121305.0
12-04 08:49:28,0.083,0.167,99.166,0.500,0.0,0.083,0.0,98304.0,0.0,10.0,3362025472.0,1484845056.0,6767702016.0,22004502528.0,89390.0,119776.0
12-04 08:49:29,0.167,0.083,98.999,0.751,0.0,0.0,0.0,163840.0,0.0,15.0,3361988608.0,1484845056.0,6767738880.0,22004502528.0,87874.0,117782.0
12-04 08:49:30,0.167,0.084,99.081,0.668,0.0,0.0,0.0,147456.0,0.0,11.0,3362213888.0,1484845056.0,6767775744.0,22004240384.0,92750.0,124852.0
12-04 08:49:31,0.083,0.083,99.416,0.417,0.0,0.0,0.0,172032.0,0.0,19.0,3362156544.0,1484845056.0,6767833088.0,22004240384.0,121030.0,235576.0
12-04 08:49:32,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,3362119680.0,1484845056.0,6767861760.0,22004248576.0,78559.0,81402.0
12-04 08:49:33,0.251,0.0,99.248,0.501,0.0,0.0,0.0,385024.0,0.0,28.0,3362091008.0,1484845056.0,6767890432.0,22004248576.0,98459.0,102337.0
12-04 08:49:34,0.167,0.083,98.916,0.834,0.0,0.0,0.0,155648.0,0.0,14.0,3362189312.0,1484845056.0,6767919104.0,22004121600.0,99676.0,158370.0
12-04 08:49:35,0.167,0.167,99.249,0.417,0.0,0.0,0.0,126976.0,0.0,14.0,3362144256.0,1484845056.0,6767964160.0,22004121600.0,89344.0,120027.0
12-04 08:49:36,0.166,0.083,99.085,0.666,0.0,0.0,0.0,192512.0,0.0,20.0,3362099200.0,1484845056.0,6768009216.0,22004121600.0,90963.0,121816.0
12-04 08:49:37,0.167,0.167,99.249,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,3362074624.0,1484845056.0,6768033792.0,22004121600.0,83154.0,87274.0
12-04 08:49:38,0.0,0.0,99.582,0.418,0.0,0.0,0.0,102400.0,0.0,15.0,3362050048.0,1484845056.0,6768058368.0,22004121600.0,74671.0,77412.0
12-04 08:49:39,0.167,0.167,98.917,0.750,0.0,0.0,0.0,180224.0,0.0,20.0,3362025472.0,1484845056.0,6768082944.0,22004121600.0,69535.0,73274.0
12-04 08:49:40,0.167,0.0,99.081,0.668,0.0,0.084,0.0,151552.0,0.0,15.0,3361988608.0,1484845056.0,6768119808.0,22004121600.0,109194.0,140901.0
12-04 08:49:41,0.167,0.083,99.083,0.583,0.0,0.083,0.0,192512.0,0.0,21.0,3361959936.0,1484845056.0,6768148480.0,22004121600.0,82226.0,86013.0
12-04 08:49:42,0.083,0.083,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,3361935360.0,1484845056.0,6768173056.0,22004121600.0,81227.0,86135.0
12-04 08:49:43,0.167,0.167,99.083,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,3361910784.0,1484845056.0,6768197632.0,22004121600.0,70230.0,73244.0
12-04 08:49:44,0.084,0.0,98.914,1.003,0.0,0.0,0.0,172032.0,0.0,19.0,3361869824.0,1484845056.0,6768238592.0,22004121600.0,77017.0,108017.0
12-04 08:49:45,0.417,0.083,99.0,0.500,0.0,0.0,0.0,126976.0,0.0,14.0,3361955840.0,1484845056.0,6768279552.0,22003994624.0,97021.0,154825.0
12-04 08:49:46,0.167,0.083,98.917,0.833,0.0,0.0,0.0,188416.0,0.0,18.0,3362177024.0,1484845056.0,6768312320.0,22003740672.0,92140.0,95440.0
12-04 08:49:47,0.083,0.167,99.082,0.668,0.0,0.0,0.0,122880.0,0.0,17.0,3362152448.0,1484845056.0,6768336896.0,22003740672.0,81125.0,84662.0
12-04 08:49:48,0.167,0.167,98.583,1.083,0.0,0.0,0.0,143360.0,0.0,18.0,3362254848.0,1484845056.0,6768369664.0,22003605504.0,78746.0,83367.0
12-04 08:49:49,0.083,0.083,98.831,1.002,0.0,0.0,0.0,163840.0,0.0,22.0,3362226176.0,1484845056.0,6768398336.0,22003605504.0,82083.0,86250.0
12-04 08:49:50,0.251,0.084,99.165,0.501,0.0,0.0,0.0,159744.0,0.0,21.0,3363225600.0,1484845056.0,6768422912.0,22002581504.0,79598.0,82302.0
12-04 08:49:51,0.0,0.167,98.830,1.003,0.0,0.0,0.0,212992.0,0.0,21.0,3363196928.0,1484845056.0,6768451584.0,22002581504.0,78942.0,82331.0
12-04 08:49:52,0.167,0.083,98.917,0.833,0.0,0.0,0.0,208896.0,0.0,24.0,3363164160.0,1484845056.0,6768476160.0,22002589696.0,81353.0,84179.0
12-04 08:49:53,0.0,0.084,98.912,1.004,0.0,0.0,0.0,167936.0,0.0,14.0,3363135488.0,1484845056.0,6768504832.0,22002589696.0,74450.0,77200.0
12-04 08:49:54,0.167,0.083,98.667,1.083,0.0,0.0,0.0,151552.0,0.0,18.0,3363110912.0,1484845056.0,6768529408.0,22002589696.0,81969.0,84387.0
12-04 08:49:55,0.0,0.084,98.830,1.003,0.0,0.084,0.0,176128.0,0.0,16.0,3363082240.0,1484845056.0,6768558080.0,22002589696.0,78892.0,82344.0
12-04 08:49:56,0.0,0.167,99.082,0.751,0.0,0.0,0.0,188416.0,0.0,22.0,3363176448.0,1484845056.0,6768590848.0,22002462720.0,89714.0,120516.0
12-04 08:49:57,0.167,0.083,98.998,0.751,0.0,0.0,0.0,118784.0,0.0,17.0,3363147776.0,1484845056.0,6768619520.0,22002462720.0,72480.0,76287.0
12-04 08:49:58,0.084,0.084,99.248,0.585,0.0,0.0,0.0,122880.0,0.0,19.0,3363127296.0,1484845056.0,6768640000.0,22002462720.0,65929.0,70194.0
12-04 08:49:59,0.167,0.167,98.833,0.833,0.0,0.0,0.0,159744.0,0.0,22.0,3363098624.0,1484845056.0,6768668672.0,22002462720.0,76138.0,107477.0
12-04 08:50:00,0.083,0.0,99.165,0.668,0.0,0.083,0.0,159744.0,0.0,16.0,3363074048.0,1484845056.0,6768693248.0,22002462720.0,70208.0,73599.0
12-04 08:50:01,0.083,0.167,98.998,0.751,0.0,0.0,0.0,221184.0,0.0,25.0,3363049472.0,1484845056.0,6768717824.0,22002462720.0,72207.0,75410.0
12-04 08:50:02,0.083,0.083,98.998,0.835,0.0,0.0,0.0,143360.0,0.0,18.0,3363020800.0,1484845056.0,6768746496.0,22002462720.0,82473.0,85834.0
12-04 08:50:03,0.167,0.083,98.916,0.834,0.0,0.0,0.0,139264.0,0.0,16.0,3363246080.0,1484845056.0,6768775168.0,22002208768.0,82078.0,85588.0
12-04 08:50:04,0.167,0.083,98.915,0.835,0.0,0.0,0.0,151552.0,0.0,24.0,3363233792.0,1484845056.0,6768787456.0,22002208768.0,54781.0,58884.0
12-04 08:50:05,0.083,0.083,98.915,0.835,0.0,0.083,0.0,159744.0,0.0,16.0,3363213312.0,1484845056.0,6768807936.0,22002208768.0,58426.0,62324.0
12-04 08:50:06,0.084,0.0,99.165,0.752,0.0,0.0,0.0,188416.0,0.0,24.0,3363192832.0,1484845056.0,6768828416.0,22002208768.0,77625.0,108058.0
12-04 08:50:07,0.333,0.167,99.001,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,3363139584.0,1484845056.0,6768881664.0,22002208768.0,116123.0,174731.0
12-04 08:50:08,0.833,0.167,98.167,0.750,0.0,0.083,0.0,327680.0,0.0,29.0,3363082240.0,1484845056.0,6768939008.0,22002208768.0,114705.0,172224.0
12-04 08:50:09,0.083,0.167,98.915,0.835,0.0,0.0,0.0,143360.0,0.0,15.0,3363049472.0,1484845056.0,6768971776.0,22002208768.0,87146.0,90085.0
12-04 08:50:10,0.167,0.167,98.499,1.168,0.0,0.0,0.0,167936.0,0.0,14.0,3363405824.0,1484845056.0,6769004544.0,22001819648.0,102451.0,104820.0
12-04 08:50:11,0.083,0.083,99.332,0.501,0.0,0.0,0.0,163840.0,0.0,19.0,3363475456.0,1484845056.0,6769053696.0,22001700864.0,104966.0,162800.0
12-04 08:50:12,0.084,0.084,99.080,0.753,0.0,0.0,0.0,122880.0,0.0,17.0,3363450880.0,1484845056.0,6769078272.0,22001700864.0,76374.0,80214.0
12-04 08:50:13,0.333,0.250,98.668,0.749,0.0,0.0,0.0,139264.0,0.0,18.0,3363401728.0,1484845056.0,6769127424.0,22001700864.0,131946.0,191249.0
12-04 08:50:14,0.167,0.083,98.831,0.918,0.0,0.0,0.0,180224.0,0.0,21.0,3363348480.0,1484845056.0,6769180672.0,22001700864.0,119245.0,205062.0
12-04 08:50:15,0.0,0.167,98.998,0.835,0.0,0.0,0.0,163840.0,0.0,14.0,3363307520.0,1484845056.0,6769221632.0,22001700864.0,101955.0,160300.0
12-04 08:50:16,0.083,0.083,99.0,0.750,0.0,0.083,0.0,204800.0,0.0,23.0,3363266560.0,1484845056.0,6769262592.0,22001700864.0,88354.0,91511.0
12-04 08:50:17,0.167,0.167,98.831,0.835,0.0,0.0,0.0,114688.0,0.0,15.0,3363348480.0,1484845056.0,6769307648.0,22001573888.0,100112.0,157551.0
12-04 08:50:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,3363323904.0,1484845056.0,6769332224.0,22001573888.0,78470.0,81099.0
12-04 08:50:19,0.418,0.167,96.324,3.091,0.0,0.0,0.0,2580480.0,0.0,57.0,3363500032.0,1484845056.0,6771150848.0,21999579136.0,4684672.0,4713810.0
12-04 08:50:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3363389440.0,1484845056.0,6771552256.0,21999288320.0,10238.0,11645.0
12-04 08:50:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3363516416.0,1484845056.0,6771552256.0,21999161344.0,9568.0,10264.0
12-04 08:50:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3363516416.0,1484845056.0,6771552256.0,21999161344.0,9988.0,10690.0
12-04 08:50:23,0.499,0.0,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3363516416.0,1484845056.0,6771552256.0,21999161344.0,10322.0,11392.0
12-04 08:50:24,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,3363516416.0,1484845056.0,6771552256.0,21999161344.0,8830.0,9022.0
12-04 08:50:25,0.083,0.083,99.416,0.417,0.0,0.0,0.0,159744.0,0.0,22.0,3363504128.0,1484845056.0,6771564544.0,21999161344.0,51642.0,56571.0
12-04 08:50:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,3363504128.0,1484845056.0,6771564544.0,21999161344.0,9484.0,10185.0
12-04 08:50:27,0.167,0.0,98.829,1.003,0.0,0.0,0.0,139264.0,0.0,18.0,3363479552.0,1484845056.0,6771589120.0,21999161344.0,72318.0,75983.0
12-04 08:50:28,0.167,0.083,99.166,0.584,0.0,0.0,0.0,94208.0,0.0,14.0,3363434496.0,1484845056.0,6771634176.0,21999161344.0,101036.0,160361.0
12-04 08:50:29,0.835,0.083,97.913,1.169,0.0,0.0,0.0,176128.0,0.0,17.0,3363397632.0,1484845056.0,6771671040.0,21999161344.0,89299.0,119462.0
12-04 08:50:30,0.250,0.083,98.915,0.751,0.0,0.0,0.0,147456.0,0.0,15.0,3364515840.0,1484845056.0,6771695616.0,21998018560.0,82259.0,85536.0
12-04 08:50:31,0.084,0.167,98.663,1.086,0.0,0.0,0.0,217088.0,0.0,21.0,3364610048.0,1484845056.0,6771728384.0,21997891584.0,80391.0,84029.0
12-04 08:50:32,0.502,0.0,98.913,0.502,0.0,0.084,0.0,106496.0,0.0,18.0,3364577280.0,1484845056.0,6771761152.0,21997891584.0,109972.0,195287.0
12-04 08:50:33,0.167,0.083,98.583,1.167,0.0,0.0,0.0,147456.0,0.0,16.0,3364524032.0,1484845056.0,6771814400.0,21997891584.0,90438.0,122119.0
12-04 08:50:34,0.250,0.083,98.666,1.001,0.0,0.0,0.0,151552.0,0.0,16.0,3364499456.0,1484845056.0,6771838976.0,21997891584.0,84275.0,87626.0
12-04 08:50:35,0.083,0.167,99.0,0.667,0.0,0.083,0.0,147456.0,0.0,15.0,3364470784.0,1484845056.0,6771867648.0,21997891584.0,79235.0,82386.0
12-04 08:50:36,0.0,0.0,99.247,0.753,0.0,0.0,0.0,225280.0,0.0,25.0,3364442112.0,1484845056.0,6771896320.0,21997891584.0,80377.0,83956.0
12-04 08:50:37,0.084,0.167,99.164,0.585,0.0,0.0,0.0,126976.0,0.0,21.0,3364532224.0,1484845056.0,6771933184.0,21997764608.0,93109.0,124441.0
12-04 08:50:38,0.167,0.167,98.834,0.833,0.0,0.0,0.0,143360.0,0.0,16.0,3364495360.0,1484845056.0,6771970048.0,21997764608.0,126178.0,156987.0
12-04 08:50:39,0.0,0.084,98.997,0.835,0.0,0.084,0.0,163840.0,0.0,22.0,3364470784.0,1484845056.0,6771994624.0,21997764608.0,80595.0,84495.0
12-04 08:50:40,0.167,0.083,98.915,0.835,0.0,0.0,0.0,167936.0,0.0,16.0,3364442112.0,1484845056.0,6772023296.0,21997764608.0,96128.0,98143.0
12-04 08:50:41,0.0,0.250,99.166,0.584,0.0,0.0,0.0,180224.0,0.0,24.0,3364425728.0,1484845056.0,6772039680.0,21997764608.0,61412.0,64883.0
12-04 08:50:42,0.167,0.083,99.165,0.584,0.0,0.0,0.0,118784.0,0.0,17.0,3364384768.0,1484845056.0,6772080640.0,21997764608.0,83740.0,142941.0
12-04 08:50:43,0.084,0.0,99.081,0.835,0.0,0.0,0.0,413696.0,0.0,31.0,3364352000.0,1484845056.0,6772113408.0,21997764608.0,94371.0,125238.0
12-04 08:50:44,0.084,0.084,98.997,0.835,0.0,0.0,0.0,176128.0,0.0,23.0,3364429824.0,1484845056.0,6772162560.0,21997637632.0,111467.0,171008.0
12-04 08:50:45,0.083,0.0,99.249,0.668,0.0,0.0,0.0,159744.0,0.0,19.0,3364392960.0,1484845056.0,6772199424.0,21997637632.0,85336.0,88774.0
12-04 08:50:46,0.084,0.084,98.830,1.003,0.0,0.0,0.0,229376.0,0.0,26.0,3364368384.0,1484845056.0,6772224000.0,21997637632.0,68945.0,72271.0
12-04 08:50:47,0.084,0.0,99.248,0.668,0.0,0.0,0.0,126976.0,0.0,19.0,3364339712.0,1484845056.0,6772252672.0,21997637632.0,78905.0,83126.0
12-04 08:50:48,0.084,0.0,99.080,0.836,0.0,0.0,0.0,163840.0,0.0,19.0,3364298752.0,1484845056.0,6772293632.0,21997637632.0,100156.0,130422.0
12-04 08:50:49,0.083,0.083,98.748,1.002,0.0,0.083,0.0,172032.0,0.0,21.0,3364270080.0,1484845056.0,6772322304.0,21997637632.0,83564.0,86054.0
12-04 08:50:50,0.167,0.084,98.663,1.086,0.0,0.0,0.0,204800.0,0.0,19.0,3364106240.0,1484845056.0,6772359168.0,21997764608.0,92318.0,124665.0
12-04 08:50:51,0.084,0.084,99.081,0.752,0.0,0.0,0.0,208896.0,0.0,27.0,3364200448.0,1484845056.0,6772391936.0,21997637632.0,102675.0,161237.0
12-04 08:50:52,0.250,0.083,98.666,1.001,0.0,0.0,0.0,233472.0,0.0,26.0,3364159488.0,1484845056.0,6772432896.0,21997637632.0,84077.0,86850.0
12-04 08:50:53,0.0,0.084,98.914,1.003,0.0,0.0,0.0,151552.0,0.0,20.0,3364122624.0,1484845056.0,6772469760.0,21997637632.0,100086.0,158188.0
12-04 08:50:54,0.084,0.084,98.830,1.003,0.0,0.0,0.0,167936.0,0.0,24.0,3364089856.0,1484845056.0,6772502528.0,21997637632.0,80628.0,85090.0
12-04 08:50:55,0.083,0.083,98.748,1.085,0.0,0.0,0.0,200704.0,0.0,21.0,3364061184.0,1484845056.0,6772531200.0,21997637632.0,82419.0,85295.0
12-04 08:50:56,0.167,0.084,99.248,0.501,0.0,0.0,0.0,180224.0,0.0,25.0,3364036608.0,1484845056.0,6772555776.0,21997637632.0,89997.0,120165.0
12-04 08:50:57,0.084,0.084,98.747,1.086,0.0,0.0,0.0,151552.0,0.0,20.0,3364106240.0,1484845056.0,6772613120.0,21997510656.0,113745.0,200538.0
12-04 08:50:58,1.0,0.167,98.167,0.667,0.0,0.0,0.0,131072.0,0.0,21.0,3365593088.0,1484845056.0,6772649984.0,21995986944.0,82580.0,86118.0
12-04 08:50:59,0.167,0.167,98.582,1.084,0.0,0.0,0.0,180224.0,0.0,19.0,3365683200.0,1484845056.0,6772686848.0,21995859968.0,99676.0,139265.0
12-04 08:51:00,0.083,0.083,99.249,0.584,0.0,0.0,0.0,200704.0,0.0,27.0,3365642240.0,1484845056.0,6772727808.0,21995859968.0,91516.0,140234.0
12-04 08:51:01,0.500,0.083,98.582,0.834,0.0,0.0,0.0,225280.0,0.0,25.0,3365613568.0,1484845056.0,6772756480.0,21995859968.0,82928.0,86554.0
12-04 08:51:02,0.167,0.084,98.996,0.753,0.0,0.0,0.0,151552.0,0.0,20.0,3365584896.0,1484845056.0,6772785152.0,21995859968.0,81654.0,84658.0
12-04 08:51:03,0.167,0.083,99.249,0.417,0.0,0.083,0.0,98304.0,0.0,14.0,3365552128.0,1484845056.0,6772817920.0,21995859968.0,91350.0,122337.0
12-04 08:51:04,0.167,0.083,98.915,0.835,0.0,0.0,0.0,155648.0,0.0,18.0,3365523456.0,1484845056.0,6772846592.0,21995859968.0,81330.0,82954.0
12-04 08:51:05,0.250,0.083,99.001,0.666,0.0,0.0,0.0,151552.0,0.0,17.0,3365625856.0,1484845056.0,6772871168.0,21995732992.0,107768.0,139153.0
12-04 08:51:06,0.334,0.083,98.749,0.834,0.0,0.0,0.0,221184.0,0.0,25.0,3365576704.0,1484845056.0,6772920320.0,21995732992.0,91537.0,121817.0
12-04 08:51:07,0.084,0.084,99.247,0.585,0.0,0.0,0.0,126976.0,0.0,19.0,3365548032.0,1484845056.0,6772948992.0,21995732992.0,89572.0,93552.0
12-04 08:51:08,0.167,0.083,99.165,0.584,0.0,0.0,0.0,126976.0,0.0,19.0,3365511168.0,1484845056.0,6772985856.0,21995732992.0,101144.0,159490.0
12-04 08:51:09,0.167,0.0,98.997,0.835,0.0,0.0,0.0,163840.0,0.0,20.0,3365601280.0,1484845056.0,6773022720.0,21995606016.0,81658.0,84741.0
12-04 08:51:10,0.167,0.084,98.912,0.837,0.0,0.0,0.0,180224.0,0.0,20.0,3365699584.0,1484845056.0,6773059584.0,21995470848.0,108912.0,138584.0
12-04 08:51:11,0.083,0.083,99.333,0.500,0.0,0.0,0.0,176128.0,0.0,23.0,3365675008.0,1484845056.0,6773084160.0,21995470848.0,76806.0,79077.0
12-04 08:51:12,0.167,0.0,98.830,1.003,0.0,0.0,0.0,147456.0,0.0,20.0,3365646336.0,1484845056.0,6773112832.0,21995470848.0,85127.0,88484.0
12-04 08:51:13,0.083,0.083,98.999,0.834,0.0,0.0,0.0,118784.0,0.0,17.0,3365613568.0,1484845056.0,6773145600.0,21995470848.0,97381.0,154652.0
12-04 08:51:14,0.167,0.083,98.581,1.169,0.0,0.0,0.0,188416.0,0.0,23.0,3365691392.0,1484845056.0,6773186560.0,21995352064.0,80504.0,83484.0
12-04 08:51:15,0.167,0.083,98.748,0.918,0.0,0.083,0.0,176128.0,0.0,20.0,3365662720.0,1484845056.0,6773215232.0,21995352064.0,82379.0,85818.0
12-04 08:51:16,0.167,0.083,99.249,0.500,0.0,0.0,0.0,167936.0,0.0,23.0,3365638144.0,1484845056.0,6773239808.0,21995352064.0,68469.0,72518.0
12-04 08:51:17,0.167,0.167,98.916,0.751,0.0,0.0,0.0,118784.0,0.0,19.0,3365621760.0,1484845056.0,6773264384.0,21995343872.0,64627.0,69398.0
12-04 08:51:18,0.0,0.167,98.831,1.002,0.0,0.0,0.0,147456.0,0.0,20.0,3365588992.0,1484845056.0,6773297152.0,21995343872.0,82179.0,112627.0
12-04 08:51:19,0.167,0.083,98.497,1.252,0.0,0.0,0.0,479232.0,0.0,36.0,3365548032.0,1484845056.0,6773338112.0,21995343872.0,111926.0,170832.0
12-04 08:51:20,0.084,0.084,99.081,0.752,0.0,0.0,0.0,180224.0,0.0,20.0,3365502976.0,1484845056.0,6773383168.0,21995343872.0,98738.0,129423.0
12-04 08:51:21,0.167,0.167,98.833,0.833,0.0,0.0,0.0,196608.0,0.0,20.0,3365601280.0,1484845056.0,6773411840.0,21995216896.0,91774.0,122891.0
12-04 08:51:22,0.167,0.0,98.830,1.003,0.0,0.0,0.0,143360.0,0.0,16.0,3365552128.0,1484845056.0,6773460992.0,21995216896.0,92893.0,123734.0
12-04 08:51:23,0.083,0.167,99.001,0.666,0.0,0.083,0.0,131072.0,0.0,19.0,3365494784.0,1484845056.0,6773518336.0,21995216896.0,126963.0,268339.0
12-04 08:51:24,0.083,0.167,98.831,0.918,0.0,0.0,0.0,159744.0,0.0,18.0,3365453824.0,1484845056.0,6773559296.0,21995216896.0,94679.0,126291.0
12-04 08:51:25,0.0,0.084,99.332,0.585,0.0,0.0,0.0,192512.0,0.0,21.0,3365658624.0,1484845056.0,6773608448.0,21994962944.0,98310.0,156813.0
12-04 08:51:26,0.583,0.250,97.585,1.582,0.0,0.0,0.0,1036288.0,0.0,46.0,3366789120.0,1484845056.0,6774075392.0,21993365504.0,3370894.0,1721459.0
12-04 08:51:27,0.167,0.083,99.082,0.584,0.0,0.083,0.0,1208320.0,0.0,25.0,3366481920.0,1484845056.0,6775451648.0,21992296448.0,548525.0,2219977.0
12-04 08:51:28,0.083,0.083,99.082,0.751,0.0,0.0,0.0,524288.0,0.0,23.0,3366445056.0,1484845056.0,6775869440.0,21991915520.0,893445.0,896792.0
12-04 08:51:29,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,3366445056.0,1484845056.0,6775869440.0,21991915520.0,9885.0,10414.0
12-04 08:51:30,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3366457344.0,1484845056.0,6775873536.0,21991899136.0,10668.0,10487.0
12-04 08:51:31,0.250,0.0,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3366457344.0,1484845056.0,6775873536.0,21991899136.0,11341.0,11076.0
12-04 08:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3366465536.0,1484845056.0,6775873536.0,21991890944.0,11573.0,11992.0
12-04 08:51:33,0.167,0.084,99.165,0.585,0.0,0.0,0.0,110592.0,0.0,14.0,3366465536.0,1484845056.0,6775873536.0,21991890944.0,52239.0,55621.0
12-04 08:51:34,0.167,0.0,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,3366416384.0,1484845056.0,6775906304.0,21991907328.0,33526.0,89552.0
12-04 08:51:35,0.167,0.083,99.083,0.584,0.0,0.083,0.0,122880.0,0.0,12.0,3366416384.0,1484845056.0,6775906304.0,21991907328.0,72063.0,75794.0
12-04 08:51:36,0.167,0.083,99.001,0.749,0.0,0.0,0.0,188416.0,0.0,16.0,3366391808.0,1484845056.0,6775930880.0,21991907328.0,80936.0,83490.0
12-04 08:51:37,3.509,1.170,94.820,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,3385270272.0,1484845056.0,6775992320.0,21972967424.0,96990.0,101562.0
12-04 08:51:38,0.584,0.167,98.664,0.584,0.0,0.0,0.0,90112.0,0.0,8.0,3390390272.0,1484845056.0,6776020992.0,21967818752.0,144366.0,168781.0
12-04 08:51:39,0.251,0.167,98.243,1.339,0.0,0.0,0.0,176128.0,0.0,12.0,3391332352.0,1484845056.0,6776078336.0,21966819328.0,122062.0,178881.0
12-04 08:51:40,0.250,0.083,99.250,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,3391295488.0,1484845056.0,6776115200.0,21966819328.0,120162.0,180338.0
12-04 08:51:41,0.083,0.250,99.084,0.583,0.0,0.0,0.0,188416.0,0.0,16.0,3391250432.0,1484845056.0,6776160256.0,21966819328.0,89262.0,119252.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-orderer-slave-10.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-10",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:37 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:37,0.939,0.330,98.407,0.250,0.0,0.074,6261.936,1400144.300,0.856,4.290,3890495488.0,664129536.0,16661950464.0,12402499584.0,0.0,0.0
12-04 08:29:38,0.418,0.251,95.146,4.184,0.0,0.0,0.0,0.0,0.0,0.0,3898056704.0,664129536.0,16662003712.0,12394885120.0,86666.0,68567.0
12-04 08:29:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3897458688.0,664129536.0,16662003712.0,12395483136.0,17880.0,6503.0
12-04 08:29:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3898114048.0,664129536.0,16662003712.0,12394827776.0,16248.0,8265.0
12-04 08:29:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3898064896.0,664129536.0,16662003712.0,12394876928.0,31587.0,24356.0
12-04 08:29:42,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3898060800.0,664129536.0,16662007808.0,12394876928.0,16688.0,9056.0
12-04 08:29:43,0.083,0.167,99.584,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,3898060800.0,664129536.0,16662007808.0,12394876928.0,17296.0,10473.0
12-04 08:29:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3901624320.0,664129536.0,16662007808.0,12391313408.0,34666.0,11330.0
12-04 08:29:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3902394368.0,664129536.0,16662007808.0,12390543360.0,46688.0,15435.0
12-04 08:29:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3902394368.0,664129536.0,16662007808.0,12390543360.0,15648.0,7888.0
12-04 08:29:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,3902394368.0,664129536.0,16662007808.0,12390543360.0,14850.0,7510.0
12-04 08:29:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3902394368.0,664129536.0,16662007808.0,12390543360.0,14722.0,6538.0
12-04 08:29:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3902394368.0,664129536.0,16662007808.0,12390543360.0,17327.0,11000.0
12-04 08:29:50,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3905568768.0,664129536.0,16662007808.0,12387368960.0,16111.0,8609.0
12-04 08:29:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3905568768.0,664129536.0,16662007808.0,12387368960.0,14984.0,7414.0
12-04 08:29:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3905564672.0,664129536.0,16662011904.0,12387368960.0,18454.0,12110.0
12-04 08:29:53,0.167,0.0,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,3905945600.0,664129536.0,16662011904.0,12386988032.0,36718.0,37706.0
12-04 08:29:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3905941504.0,664129536.0,16662016000.0,12386988032.0,15727.0,7949.0
12-04 08:29:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3905941504.0,664129536.0,16662016000.0,12386988032.0,16256.0,9522.0
12-04 08:29:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,3905941504.0,664129536.0,16662016000.0,12386988032.0,16070.0,8979.0
12-04 08:29:57,0.0,0.250,99.500,0.250,0.0,0.0,0.0,0.0,0.0,0.0,3902652416.0,664129536.0,16662016000.0,12390277120.0,20891.0,38973.0
12-04 08:29:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3902627840.0,664129536.0,16662011904.0,12390305792.0,15845.0,7841.0
12-04 08:29:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3902627840.0,664129536.0,16662011904.0,12390305792.0,16597.0,10346.0
12-04 08:30:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3903455232.0,664129536.0,16662011904.0,12389478400.0,15941.0,7888.0
12-04 08:30:01,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3903254528.0,664129536.0,16662011904.0,12389679104.0,16002.0,8007.0
12-04 08:30:02,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903381504.0,664129536.0,16662011904.0,12389552128.0,14988.0,6720.0
12-04 08:30:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903377408.0,664129536.0,16662016000.0,12389552128.0,17203.0,10330.0
12-04 08:30:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903377408.0,664129536.0,16662016000.0,12389552128.0,17906.0,10648.0
12-04 08:30:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903500288.0,664129536.0,16662020096.0,12389425152.0,16145.0,8451.0
12-04 08:30:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903500288.0,664129536.0,16662020096.0,12389425152.0,20306.0,36451.0
12-04 08:30:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3903508480.0,664129536.0,16662020096.0,12389416960.0,15874.0,7983.0
12-04 08:30:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903508480.0,664129536.0,16662020096.0,12389416960.0,14943.0,6931.0
12-04 08:30:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903508480.0,664129536.0,16662020096.0,12389416960.0,16942.0,10115.0
12-04 08:30:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903504384.0,664129536.0,16662024192.0,12389416960.0,16156.0,7661.0
12-04 08:30:11,0.913,0.830,98.008,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,3906297856.0,664129536.0,16662024192.0,12386623488.0,586208.0,521064.0
12-04 08:30:12,3.258,2.590,94.069,0.0,0.0,0.084,0.0,36864.0,0.0,4.0,3971555328.0,664129536.0,16666587136.0,12316803072.0,2463412.0,7590310.0
12-04 08:30:13,0.0,0.084,99.749,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,3970875392.0,664129536.0,16667791360.0,12316278784.0,16282.0,9059.0
12-04 08:30:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972018176.0,664129536.0,16667791360.0,12315136000.0,24568.0,324235.0
12-04 08:30:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972390912.0,664129536.0,16667799552.0,12314755072.0,15835.0,9173.0
12-04 08:30:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972390912.0,664129536.0,16667799552.0,12314755072.0,16312.0,8369.0
12-04 08:30:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972308992.0,664129536.0,16667881472.0,12314755072.0,15147.0,7477.0
12-04 08:30:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3972239360.0,664129536.0,16667951104.0,12314755072.0,14627.0,6443.0
12-04 08:30:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3972231168.0,664129536.0,16667959296.0,12314755072.0,14850.0,7328.0
12-04 08:30:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972857856.0,664129536.0,16667959296.0,12314128384.0,15532.0,7325.0
12-04 08:30:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972608000.0,664129536.0,16667963392.0,12314374144.0,17732.0,12181.0
12-04 08:30:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3972608000.0,664129536.0,16667963392.0,12314374144.0,17644.0,11416.0
12-04 08:30:23,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3972608000.0,664129536.0,16667963392.0,12314374144.0,14301.0,6247.0
12-04 08:30:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3972608000.0,664129536.0,16667963392.0,12314374144.0,17156.0,10456.0
12-04 08:30:25,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3972608000.0,664129536.0,16667963392.0,12314374144.0,14536.0,6429.0
12-04 08:30:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972734976.0,664129536.0,16667963392.0,12314247168.0,15266.0,7151.0
12-04 08:30:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972734976.0,664129536.0,16667963392.0,12314247168.0,14502.0,6433.0
12-04 08:30:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972734976.0,664129536.0,16667963392.0,12314247168.0,16436.0,9122.0
12-04 08:30:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3972734976.0,664129536.0,16667963392.0,12314247168.0,17201.0,11421.0
12-04 08:30:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972730880.0,664129536.0,16667967488.0,12314247168.0,17494.0,9346.0
12-04 08:30:31,0.083,0.250,99.584,0.083,0.0,0.0,0.0,53248.0,0.0,11.0,3972730880.0,664129536.0,16667967488.0,12314247168.0,18362.0,10550.0
12-04 08:30:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972857856.0,664129536.0,16667967488.0,12314120192.0,15549.0,7052.0
12-04 08:30:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972857856.0,664129536.0,16667967488.0,12314120192.0,18310.0,10974.0
12-04 08:30:34,3.272,2.433,94.211,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,4011270144.0,664129536.0,16671244288.0,12272431104.0,2419006.0,1511438.0
12-04 08:30:35,3.853,2.429,93.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4102803456.0,664129536.0,16676339712.0,12175802368.0,2807858.0,7711681.0
12-04 08:30:36,3.529,2.521,93.782,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4195926016.0,664129536.0,16681496576.0,12077522944.0,2897567.0,7974395.0
12-04 08:30:37,3.676,3.091,92.899,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,4288434176.0,664129536.0,16686960640.0,11979550720.0,2833495.0,7821811.0
12-04 08:30:38,3.038,2.869,94.008,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4382294016.0,664129536.0,16692649984.0,11880001536.0,2819991.0,7764442.0
12-04 08:30:39,3.940,2.766,93.210,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4476207104.0,664129536.0,16697872384.0,11780866048.0,2869983.0,7913771.0
12-04 08:30:40,2.716,2.801,94.312,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4572868608.0,664129536.0,16702451712.0,11679625216.0,2860139.0,7865526.0
12-04 08:30:41,4.174,2.922,92.654,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4671041536.0,664129536.0,16708743168.0,11575160832.0,3000541.0,8215811.0
12-04 08:30:42,2.896,2.129,94.974,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4766060544.0,664129536.0,16713396224.0,11475488768.0,2852453.0,8118366.0
12-04 08:30:43,4.077,3.328,92.429,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4861935616.0,664129536.0,16719482880.0,11373527040.0,2838680.0,7825264.0
12-04 08:30:44,3.691,2.936,93.289,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4959367168.0,664129536.0,16724774912.0,11270803456.0,2953299.0,8112099.0
12-04 08:30:45,3.578,2.300,94.037,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5055307776.0,664129536.0,16729907200.0,11169730560.0,2793516.0,7701983.0
12-04 08:30:46,3.370,2.275,94.019,0.0,0.0,0.337,0.0,69050368.0,0.0,133.0,5149282304.0,664129536.0,16735657984.0,11070005248.0,2880505.0,7900058.0
12-04 08:30:47,3.020,3.104,93.708,0.0,0.0,0.168,0.0,4210688.0,0.0,10.0,5245030400.0,664129536.0,16740163584.0,10969751552.0,2747347.0,7626154.0
12-04 08:30:48,3.122,2.700,94.008,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5337473024.0,664129536.0,16746254336.0,10871218176.0,2889149.0,7885033.0
12-04 08:30:49,3.917,3.250,92.333,0.250,0.0,0.250,0.0,73728.0,0.0,7.0,5433692160.0,664129536.0,16751996928.0,10769256448.0,2911506.0,8010577.0
12-04 08:30:50,2.951,2.698,94.182,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5529726976.0,664129536.0,16756113408.0,10669105152.0,2731388.0,7541741.0
12-04 08:30:51,4.146,3.483,92.206,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5624086528.0,664129536.0,16761749504.0,10569109504.0,2801794.0,7708621.0
12-04 08:30:52,3.469,2.200,94.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5623885824.0,664129536.0,16767156224.0,10563903488.0,2760509.0,7610329.0
12-04 08:30:53,3.616,2.355,93.944,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5624217600.0,664129536.0,16772796416.0,10557931520.0,2829208.0,7796835.0
12-04 08:30:54,3.275,3.023,93.535,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5623242752.0,664129536.0,16778813440.0,10552889344.0,2939478.0,8079516.0
12-04 08:30:55,2.946,2.525,94.360,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5624467456.0,664129536.0,16783781888.0,10546696192.0,2764665.0,7692838.0
12-04 08:30:56,3.393,2.205,94.317,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5624455168.0,664129536.0,16788893696.0,10541596672.0,2922737.0,7923127.0
12-04 08:30:57,3.763,3.094,92.977,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,5624532992.0,664129536.0,16794734592.0,10535677952.0,2837714.0,7825888.0
12-04 08:30:58,3.204,2.614,94.098,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5624000512.0,664129536.0,16800280576.0,10530664448.0,2813802.0,7743106.0
12-04 08:30:59,3.604,2.598,93.546,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5624164352.0,664129536.0,16805830656.0,10524950528.0,2925405.0,8042635.0
12-04 08:31:00,2.625,2.625,94.666,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5624848384.0,664129536.0,16811175936.0,10518921216.0,2718180.0,7694533.0
12-04 08:31:01,3.117,2.864,93.766,0.084,0.0,0.168,0.0,24576.0,0.0,4.0,5625257984.0,664129536.0,16815788032.0,10513899520.0,2995127.0,8044920.0
12-04 08:31:02,3.112,2.691,93.944,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5624033280.0,664129536.0,16821960704.0,10508951552.0,2860186.0,7868504.0
12-04 08:31:03,3.437,2.682,93.797,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5624623104.0,664129536.0,16826515456.0,10503806976.0,2854124.0,7861650.0
12-04 08:31:04,2.555,2.385,94.889,0.0,0.0,0.170,0.0,20480.0,0.0,2.0,5624008704.0,664129536.0,16832851968.0,10498084864.0,2831042.0,7798579.0
12-04 08:31:05,3.114,2.525,94.192,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5624090624.0,664129536.0,16838258688.0,10492596224.0,2759095.0,7589803.0
12-04 08:31:06,3.442,2.603,93.787,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5623787520.0,664129536.0,16843452416.0,10487705600.0,2834610.0,7797427.0
12-04 08:31:07,3.283,2.441,94.024,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5625962496.0,664129536.0,16848338944.0,10480644096.0,2785048.0,7715436.0
12-04 08:31:08,3.204,2.698,94.013,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5625544704.0,664129536.0,16854532096.0,10474868736.0,2827028.0,7813966.0
12-04 08:31:09,3.266,3.099,93.551,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5649559552.0,664129536.0,16859406336.0,10445979648.0,2921568.0,7964358.0
12-04 08:31:10,4.195,2.601,93.121,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5659971584.0,664129536.0,16865214464.0,10429759488.0,2782882.0,7674223.0
12-04 08:31:11,3.694,2.603,93.535,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5660549120.0,664129536.0,16870002688.0,10424393728.0,2930815.0,8029792.0
12-04 08:31:12,3.849,2.594,93.389,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5660520448.0,664129536.0,16876314624.0,10418110464.0,2834830.0,7962951.0
12-04 08:31:13,2.949,2.864,94.019,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5659729920.0,664129536.0,16881483776.0,10413731840.0,2806913.0,7734884.0
12-04 08:31:14,4.519,3.369,92.030,0.0,0.0,0.082,0.0,16384.0,0.0,2.0,5659856896.0,664129536.0,16886910976.0,10408177664.0,2798015.0,7918706.0
12-04 08:31:15,3.373,2.614,94.013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5660217344.0,664129536.0,16892108800.0,10402619392.0,2915522.0,7859971.0
12-04 08:31:16,3.541,2.530,92.159,1.602,0.0,0.169,0.0,59604992.0,0.0,98.0,5660381184.0,664129536.0,16897306624.0,10397257728.0,2908407.0,7964822.0
12-04 08:31:17,3.359,2.939,92.527,1.092,0.0,0.084,0.0,103780352.0,0.0,164.0,5661294592.0,664129536.0,16903356416.0,10390294528.0,2786389.0,7657631.0
12-04 08:31:18,2.881,1.949,95.085,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5661028352.0,664129536.0,16908636160.0,10385281024.0,2806303.0,7734867.0
12-04 08:31:19,3.180,2.678,93.891,0.084,0.0,0.167,0.0,61440.0,0.0,6.0,5661720576.0,664129536.0,16912961536.0,10380263424.0,2776176.0,7644907.0
12-04 08:31:20,3.763,2.759,93.311,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5661679616.0,664129536.0,16918560768.0,10374705152.0,2837792.0,7799418.0
12-04 08:31:21,3.215,2.115,94.416,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5660962816.0,664129536.0,16924319744.0,10369662976.0,2890143.0,7947719.0
12-04 08:31:22,2.634,2.124,94.987,0.0,0.0,0.255,0.0,8192.0,0.0,1.0,5661786112.0,664129536.0,16928612352.0,10364547072.0,2797579.0,7731196.0
12-04 08:31:23,3.299,2.284,94.247,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5662457856.0,664129536.0,16935112704.0,10357374976.0,2836199.0,7777828.0
12-04 08:31:24,3.518,3.183,93.300,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5661990912.0,664129536.0,16940371968.0,10352582656.0,2890194.0,7984434.0
12-04 08:31:25,3.856,2.515,93.294,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,5661990912.0,664129536.0,16945737728.0,10347216896.0,2852099.0,7829777.0
12-04 08:31:26,4.111,2.349,93.372,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5662294016.0,664129536.0,16951209984.0,10341441536.0,2813563.0,7893398.0
12-04 08:31:27,3.128,2.367,94.336,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5662359552.0,664129536.0,16956907520.0,10335678464.0,2920276.0,7889749.0
12-04 08:31:28,3.691,2.265,93.960,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5662556160.0,664129536.0,16962043904.0,10330345472.0,2728686.0,7699109.0
12-04 08:31:29,4.293,2.946,92.424,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5663694848.0,664129536.0,16967389184.0,10323861504.0,2897209.0,8010021.0
12-04 08:31:30,3.512,2.676,93.645,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5662838784.0,664129536.0,16973058048.0,10319048704.0,2777630.0,7649937.0
12-04 08:31:31,3.445,2.689,93.529,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5662810112.0,664129536.0,16977907712.0,10314227712.0,2883053.0,7887169.0
12-04 08:31:32,3.518,2.848,93.467,0.0,0.0,0.168,0.0,20480.0,0.0,4.0,5663346688.0,664129536.0,16983531520.0,10308067328.0,2824623.0,7643220.0
12-04 08:31:33,3.277,2.437,94.202,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5663223808.0,664129536.0,16988413952.0,10303307776.0,2792272.0,7682865.0
12-04 08:31:34,0.921,0.418,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663690752.0,664129536.0,16991121408.0,10300133376.0,599732.0,6594280.0
12-04 08:31:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5663686656.0,664129536.0,16991125504.0,10300133376.0,15959.0,8970.0
12-04 08:31:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663678464.0,664129536.0,16991133696.0,10300133376.0,23737.0,171961.0
12-04 08:31:37,0.167,0.083,97.336,2.415,0.0,0.0,0.0,12288.0,0.0,2.0,5663678464.0,664129536.0,16991133696.0,10300133376.0,18761.0,40706.0
12-04 08:31:38,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5663678464.0,664129536.0,16991133696.0,10300133376.0,16309.0,8443.0
12-04 08:31:39,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663596544.0,664129536.0,16991215616.0,10300133376.0,14644.0,7262.0
12-04 08:31:40,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5664833536.0,664129536.0,16991285248.0,10298826752.0,16642.0,9189.0
12-04 08:31:41,0.920,1.421,97.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663780864.0,664129536.0,16992182272.0,10298982400.0,970143.0,653145.0
12-04 08:31:42,3.229,2.719,93.883,0.0,0.0,0.170,0.0,28672.0,0.0,5.0,5663416320.0,664129536.0,16998191104.0,10293338112.0,3213363.0,8087988.0
12-04 08:31:43,4.569,3.807,91.371,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5664038912.0,664129536.0,17005789184.0,10285117440.0,3987419.0,8949987.0
12-04 08:31:44,3.732,2.884,93.130,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5664686080.0,664129536.0,17011785728.0,10278473728.0,3409155.0,14015455.0
12-04 08:31:45,4.526,2.766,92.456,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5664493568.0,664129536.0,17018130432.0,10272321536.0,3313269.0,8112417.0
12-04 08:31:46,3.419,2.564,93.761,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5663621120.0,664129536.0,17025380352.0,10265944064.0,3515452.0,8376607.0
12-04 08:31:47,4.318,3.218,91.533,0.593,0.0,0.339,0.0,129458176.0,0.0,186.0,5663686656.0,664129536.0,17032302592.0,10258956288.0,3772314.0,8204505.0
12-04 08:31:48,4.212,2.949,92.586,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5663002624.0,664129536.0,17040195584.0,10251747328.0,3445920.0,13071568.0
12-04 08:31:49,4.439,3.434,91.960,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5664198656.0,664129536.0,17045606400.0,10245140480.0,3373230.0,9191761.0
12-04 08:31:50,4.341,3.756,91.820,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5662916608.0,664129536.0,17052405760.0,10239623168.0,3460433.0,8162210.0
12-04 08:31:51,4.458,3.785,91.590,0.0,0.0,0.168,0.0,49152.0,0.0,4.0,5663731712.0,664129536.0,17058926592.0,10232287232.0,3831332.0,8566965.0
12-04 08:31:52,4.806,3.204,91.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5666258944.0,664129536.0,17065828352.0,10222858240.0,3485917.0,14136835.0
12-04 08:31:53,3.629,2.785,93.418,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5666029568.0,664129536.0,17071554560.0,10217361408.0,3319814.0,8152000.0
12-04 08:31:54,3.660,2.553,93.617,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5665329152.0,664129536.0,17078120448.0,10211495936.0,3493031.0,8162766.0
12-04 08:31:55,4.461,3.283,91.919,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5665017856.0,664129536.0,17086480384.0,10203447296.0,3772391.0,8419560.0
12-04 08:31:56,4.121,3.448,92.262,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5666234368.0,664129536.0,17093681152.0,10195030016.0,3288672.0,8537872.0
12-04 08:31:57,4.139,2.872,92.821,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5666140160.0,664129536.0,17098555392.0,10190249984.0,3525569.0,13791166.0
12-04 08:31:58,4.373,3.616,91.926,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5666193408.0,664129536.0,17105620992.0,10183131136.0,3640574.0,8624127.0
12-04 08:31:59,4.209,3.704,92.003,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5664980992.0,664129536.0,17112879104.0,10177085440.0,3646527.0,8313557.0
12-04 08:32:00,4.671,3.837,91.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5664837632.0,664129536.0,17120313344.0,10169794560.0,3445787.0,8130957.0
12-04 08:32:01,4.446,3.691,91.443,0.168,0.0,0.252,0.0,40960.0,0.0,5.0,5665996800.0,664129536.0,17126211584.0,10162737152.0,3713773.0,14823881.0
12-04 08:32:02,4.348,3.846,91.639,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,5664993280.0,664129536.0,17133404160.0,10156548096.0,3451168.0,8122672.0
12-04 08:32:03,4.519,3.766,91.632,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5665882112.0,664129536.0,17140514816.0,10148548608.0,3570989.0,8233935.0
12-04 08:32:04,4.473,3.038,92.236,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5666816000.0,664129536.0,17146912768.0,10141216768.0,3724269.0,14446637.0
12-04 08:32:05,3.568,2.634,93.713,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5666287616.0,664129536.0,17153404928.0,10135252992.0,3376710.0,8177872.0
12-04 08:32:06,3.966,2.700,93.165,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5665492992.0,664129536.0,17159520256.0,10129932288.0,3404763.0,8032270.0
12-04 08:32:07,4.657,3.556,82.303,9.314,0.0,0.169,0.0,24576.0,0.0,5.0,5664591872.0,664129536.0,17168502784.0,10121850880.0,3841578.0,8586370.0
12-04 08:32:08,3.797,3.797,55.021,37.131,0.0,0.253,0.0,0.0,0.0,0.0,5666041856.0,664129536.0,17174323200.0,10114580480.0,3591402.0,13845304.0
12-04 08:32:09,3.933,3.013,55.314,37.573,0.0,0.167,0.0,0.0,0.0,0.0,5666181120.0,664129536.0,17179418624.0,10109345792.0,3212257.0,8592701.0
12-04 08:32:10,4.420,3.586,54.462,37.198,0.0,0.334,0.0,0.0,0.0,0.0,5665599488.0,664129536.0,17186447360.0,10102898688.0,3489706.0,8187419.0
12-04 08:32:11,4.315,3.384,91.371,0.592,0.0,0.338,0.0,16384.0,0.0,2.0,5665079296.0,664129536.0,17193984000.0,10095882240.0,3885978.0,8471389.0
12-04 08:32:12,5.197,3.185,62.615,28.835,0.0,0.168,0.0,0.0,0.0,0.0,5665447936.0,664129536.0,17201188864.0,10088308736.0,3512313.0,14448250.0
12-04 08:32:13,3.314,2.549,47.918,46.134,0.0,0.085,0.0,12288.0,0.0,2.0,5666426880.0,664129536.0,17206587392.0,10081931264.0,3217216.0,7782092.0
12-04 08:32:14,4.198,2.939,47.355,45.172,0.0,0.336,0.0,0.0,0.0,0.0,5666246656.0,664129536.0,17213415424.0,10075283456.0,3277566.0,7938374.0
12-04 08:32:15,4.595,4.511,52.966,37.845,0.0,0.084,0.0,0.0,0.0,0.0,5667311616.0,664129536.0,17220804608.0,10066829312.0,3838798.0,8257488.0
12-04 08:32:16,4.407,2.542,55.085,37.627,0.0,0.339,0.0,16384.0,0.0,2.0,5668327424.0,664129536.0,17226813440.0,10059804672.0,3486246.0,14233208.0
12-04 08:32:17,3.719,2.959,52.240,40.828,0.0,0.254,0.0,204435456.0,0.0,299.0,5668847616.0,664129536.0,17233899520.0,10052198400.0,3335004.0,8007658.0
12-04 08:32:18,3.913,3.331,54.871,37.635,0.0,0.250,0.0,0.0,0.0,0.0,5668855808.0,664129536.0,17240117248.0,10045972480.0,3210766.0,7817750.0
12-04 08:32:19,4.526,3.437,54.401,37.469,0.0,0.168,0.0,12288.0,0.0,2.0,5669253120.0,664129536.0,17247354880.0,10038337536.0,3530818.0,8175202.0
12-04 08:32:20,4.160,3.141,55.093,37.351,0.0,0.255,0.0,0.0,0.0,0.0,5670252544.0,664129536.0,17254510592.0,10030182400.0,3691617.0,14127137.0
12-04 08:32:21,4.561,4.146,83.333,7.711,0.0,0.249,0.0,40960.0,0.0,3.0,5665841152.0,664129536.0,17261170688.0,10027933696.0,3501100.0,8502406.0
12-04 08:32:22,4.734,2.620,92.477,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,5666250752.0,664129536.0,17266925568.0,10021769216.0,3392591.0,8005410.0
12-04 08:32:23,4.694,4.023,91.115,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5665456128.0,664129536.0,17275498496.0,10013990912.0,3953431.0,8783551.0
12-04 08:32:24,4.553,3.035,92.243,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5666103296.0,664129536.0,17281605632.0,10007236608.0,3527723.0,14357552.0
12-04 08:32:25,4.054,2.956,92.821,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5666582528.0,664129536.0,17287573504.0,10000789504.0,3373798.0,8185453.0
12-04 08:32:26,3.568,2.719,93.628,0.0,0.0,0.085,0.0,28672.0,0.0,3.0,5666127872.0,664129536.0,17294028800.0,9994788864.0,3456152.0,8092393.0
12-04 08:32:27,4.399,3.046,92.470,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5665812480.0,664129536.0,17301520384.0,9987612672.0,3641433.0,8385456.0
12-04 08:32:28,4.878,3.280,91.590,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5667307520.0,664129536.0,17308475392.0,9979162624.0,3695183.0,13918773.0
12-04 08:32:29,3.986,2.629,93.215,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5667094528.0,664129536.0,17314021376.0,9973829632.0,3453689.0,8884447.0
12-04 08:32:30,4.114,2.687,93.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5665181696.0,664129536.0,17321271296.0,9968492544.0,3281101.0,7776186.0
12-04 08:32:31,4.198,3.610,91.856,0.084,0.0,0.252,0.0,28672.0,0.0,4.0,5664694272.0,664129536.0,17328173056.0,9962078208.0,3574094.0,8371842.0
12-04 08:32:32,4.230,2.961,92.555,0.0,0.0,0.254,0.0,20480.0,0.0,3.0,5666766848.0,664129536.0,17335062528.0,9953116160.0,3517954.0,9628477.0
12-04 08:32:33,4.515,3.344,91.890,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5666271232.0,664129536.0,17340846080.0,9947828224.0,3565638.0,12823877.0
12-04 08:32:34,3.879,3.120,92.917,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5665841152.0,664129536.0,17346662400.0,9942441984.0,3304664.0,7879346.0
12-04 08:32:35,4.407,2.458,92.966,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5665124352.0,664129536.0,17354768384.0,9935052800.0,3677532.0,8409057.0
12-04 08:32:36,5.764,3.759,90.309,0.0,0.0,0.167,0.0,20480.0,0.0,2.0,5665349632.0,664129536.0,17362153472.0,9927442432.0,3801390.0,14665096.0
12-04 08:32:37,3.801,2.787,93.074,0.169,0.0,0.169,0.0,24576.0,0.0,3.0,5666000896.0,664129536.0,17367379968.0,9921564672.0,3378094.0,8219788.0
12-04 08:32:38,4.682,3.428,91.722,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5665353728.0,664129536.0,17374855168.0,9914736640.0,3452405.0,8219059.0
12-04 08:32:39,3.942,2.656,93.231,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5664899072.0,664129536.0,17382608896.0,9907437568.0,3855294.0,8471390.0
12-04 08:32:40,3.590,2.564,93.675,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5666885632.0,664129536.0,17389281280.0,9898778624.0,3447408.0,14091357.0
12-04 08:32:41,2.373,2.458,95.085,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5666254848.0,664129536.0,17393967104.0,9894723584.0,2702313.0,7619312.0
12-04 08:32:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666406400.0,664129536.0,17394847744.0,9893691392.0,25960.0,262511.0
12-04 08:32:43,0.0,0.0,99.499,0.501,0.0,0.0,0.0,12288.0,0.0,2.0,5666406400.0,664129536.0,17394847744.0,9893691392.0,20720.0,168913.0
12-04 08:32:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666398208.0,664129536.0,17394855936.0,9893691392.0,14928.0,6836.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666398208.0,664129536.0,17394855936.0,9893691392.0,15156.0,7485.0
12-04 08:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5666398208.0,664129536.0,17394855936.0,9893691392.0,16001.0,8807.0
12-04 08:32:47,0.083,0.167,97.918,1.832,0.0,0.0,0.0,78475264.0,0.0,117.0,5666398208.0,664129536.0,17394855936.0,9893691392.0,15659.0,8985.0
12-04 08:32:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,83193856.0,0.0,124.0,5666357248.0,664129536.0,17394855936.0,9893732352.0,16790.0,9387.0
12-04 08:32:49,3.314,2.124,94.223,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5668999168.0,664129536.0,17399169024.0,9886777344.0,2864475.0,2126751.0
12-04 08:32:50,5.013,3.676,91.145,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5666451456.0,664129536.0,17405964288.0,9882529792.0,3828329.0,14323930.0
12-04 08:32:51,4.456,3.856,91.688,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666299904.0,664129536.0,17415192576.0,9873453056.0,4443088.0,8597061.0
12-04 08:32:52,4.592,3.316,91.922,0.0,0.0,0.170,0.0,90112.0,0.0,10.0,5665656832.0,664129536.0,17424019456.0,9865269248.0,4027978.0,14984197.0
12-04 08:32:53,4.899,3.632,91.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5666344960.0,664129536.0,17430605824.0,9857994752.0,4085664.0,8681595.0
12-04 08:32:54,5.072,3.297,91.378,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5666668544.0,664129536.0,17438523392.0,9849753600.0,4039647.0,14413906.0
12-04 08:32:55,4.709,3.168,91.695,0.171,0.0,0.257,0.0,12288.0,0.0,2.0,5666152448.0,664129536.0,17447448576.0,9841344512.0,4309878.0,8975539.0
12-04 08:32:56,5.700,4.694,89.355,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5667618816.0,664129536.0,17456177152.0,9831149568.0,4325690.0,14469620.0
12-04 08:32:57,4.255,3.830,91.745,0.0,0.0,0.170,0.0,28672.0,0.0,3.0,5668147200.0,664129536.0,17462673408.0,9824124928.0,4056467.0,8465113.0
12-04 08:32:58,5.245,3.384,91.032,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5667966976.0,664129536.0,17471221760.0,9815756800.0,4098373.0,14518479.0
12-04 08:32:59,4.903,3.635,91.378,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5667295232.0,664129536.0,17480318976.0,9807331328.0,4126350.0,8399356.0
12-04 08:33:00,4.932,3.997,90.646,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5666861056.0,664129536.0,17488072704.0,9800011776.0,4484817.0,15062948.0
12-04 08:33:01,4.794,4.037,90.917,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5666103296.0,664129536.0,17495924736.0,9792917504.0,4074322.0,8772484.0
12-04 08:33:02,5.401,4.388,90.042,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,5666996224.0,664129536.0,17504841728.0,9783107584.0,4553219.0,11774340.0
12-04 08:33:03,4.399,3.384,91.963,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5667397632.0,664129536.0,17512087552.0,9775460352.0,3895985.0,12286101.0
12-04 08:33:04,5.695,4.188,89.950,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5665878016.0,664129536.0,17521786880.0,9767280640.0,4315158.0,14529950.0
12-04 08:33:05,5.290,4.114,90.344,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5668069376.0,664129536.0,17527414784.0,9759461376.0,4156302.0,8478913.0
12-04 08:33:06,5.169,3.220,91.271,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5668081664.0,664129536.0,17536806912.0,9750056960.0,4197594.0,14454760.0
12-04 08:33:07,4.142,3.466,92.223,0.085,0.0,0.085,0.0,40960.0,0.0,5.0,5667487744.0,664129536.0,17543360512.0,9744097280.0,3973939.0,8220318.0
12-04 08:33:08,4.818,3.297,91.801,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5667672064.0,664129536.0,17551224832.0,9736048640.0,3964714.0,14433024.0
12-04 08:33:09,5.122,4.282,90.512,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5668659200.0,664129536.0,17558188032.0,9728098304.0,4251963.0,8460546.0
12-04 08:33:10,6.099,4.177,89.307,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5667446784.0,664129536.0,17567404032.0,9720094720.0,4239884.0,14431434.0
12-04 08:33:11,4.866,4.027,91.023,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5667651584.0,664129536.0,17574842368.0,9712451584.0,3948564.0,8353948.0
12-04 08:33:12,4.750,4.411,90.585,0.170,0.0,0.085,0.0,40960.0,0.0,5.0,5667889152.0,664129536.0,17583767552.0,9703288832.0,4444574.0,15404504.0
12-04 08:33:13,4.418,3.568,91.844,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5667328000.0,664129536.0,17590857728.0,9696759808.0,4094607.0,8634285.0
12-04 08:33:14,5.076,3.892,90.863,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5668737024.0,664129536.0,17598935040.0,9687273472.0,4295636.0,14738548.0
12-04 08:33:15,5.467,3.785,90.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5667766272.0,664129536.0,17607118848.0,9680060416.0,4190407.0,8560081.0
12-04 08:33:16,5.169,4.153,90.593,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5668245504.0,664129536.0,17616736256.0,9669963776.0,4391798.0,14938907.0
12-04 08:33:17,4.315,3.807,91.540,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5668270080.0,664129536.0,17623756800.0,9662918656.0,4142634.0,8755417.0
12-04 08:33:18,6.025,4.686,88.870,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,5667201024.0,664129536.0,17634734080.0,9653010432.0,4512891.0,14746879.0
12-04 08:33:19,4.396,3.381,91.970,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5668020224.0,664129536.0,17640574976.0,9646350336.0,3935384.0,8767289.0
12-04 08:33:20,5.607,3.568,90.569,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5669793792.0,664129536.0,17647288320.0,9637863424.0,4590187.0,14959626.0
12-04 08:33:21,5.092,4.424,90.234,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5668007936.0,664129536.0,17657556992.0,9629380608.0,4210918.0,8784193.0
12-04 08:33:22,5.907,3.544,90.295,0.0,0.0,0.253,0.0,24576.0,0.0,4.0,5668360192.0,664129536.0,17664557056.0,9622028288.0,4098436.0,14586454.0
12-04 08:33:23,4.868,3.843,85.995,5.124,0.0,0.171,0.0,273309696.0,0.0,383.0,5667631104.0,664129536.0,17673871360.0,9613443072.0,4488656.0,9022031.0
12-04 08:33:24,5.122,4.366,90.092,0.084,0.0,0.336,0.0,3051520.0,0.0,6.0,5668638720.0,664129536.0,17681158144.0,9605148672.0,4287233.0,14999481.0
12-04 08:33:25,4.911,4.149,90.940,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5668171776.0,664129536.0,17689731072.0,9597042688.0,4285281.0,8907559.0
12-04 08:33:26,4.822,3.723,91.201,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5668597760.0,664129536.0,17698054144.0,9588293632.0,4080302.0,14459815.0
12-04 08:33:27,4.726,3.460,91.561,0.0,0.0,0.253,0.0,53248.0,0.0,4.0,5668048896.0,664129536.0,17706160128.0,9580736512.0,3956663.0,8327526.0
12-04 08:33:28,5.863,4.271,89.615,0.0,0.0,0.251,0.0,36864.0,0.0,6.0,5667598336.0,664129536.0,17714606080.0,9572741120.0,4271588.0,14331167.0
12-04 08:33:29,4.786,3.862,91.184,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5668372480.0,664129536.0,17720946688.0,9565626368.0,3881955.0,8615961.0
12-04 08:33:30,5.428,3.817,90.500,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5668880384.0,664129536.0,17729900544.0,9556164608.0,4484846.0,15105044.0
12-04 08:33:31,4.685,3.492,91.652,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5668225024.0,664129536.0,17737158656.0,9549561856.0,4303771.0,8809575.0
12-04 08:33:32,5.476,3.454,90.901,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5669101568.0,664129536.0,17745682432.0,9540161536.0,4139673.0,14611540.0
12-04 08:33:33,4.572,3.387,91.871,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,5668876288.0,664129536.0,17753362432.0,9532706816.0,3899285.0,8508741.0
12-04 08:33:34,5.654,3.629,90.295,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5690515456.0,664129536.0,17762160640.0,9502269440.0,4448333.0,11418354.0
12-04 08:33:35,5.133,3.251,91.446,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5690716160.0,664129536.0,17769746432.0,9494482944.0,4185094.0,10596094.0
12-04 08:33:36,5.709,4.198,89.673,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5690523648.0,664129536.0,17778475008.0,9485946880.0,4433157.0,10675825.0
12-04 08:33:37,3.602,3.345,92.967,0.0,0.0,0.086,0.0,20480.0,0.0,2.0,5689774080.0,664129536.0,17786843136.0,9478328320.0,4033119.0,14357721.0
12-04 08:33:38,5.008,3.650,91.171,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5690236928.0,664129536.0,17793961984.0,9470746624.0,4303960.0,14701496.0
12-04 08:33:39,5.184,4.181,90.468,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5689630720.0,664129536.0,17801527296.0,9463787520.0,4106322.0,8644644.0
12-04 08:33:40,5.569,4.821,89.443,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5691523072.0,664129536.0,17809817600.0,9453604864.0,4219404.0,14673127.0
12-04 08:33:41,5.374,4.030,90.512,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5689589760.0,664129536.0,17819148288.0,9446207488.0,4378433.0,8577302.0
12-04 08:33:42,5.193,4.104,80.235,10.218,0.0,0.251,0.0,36864.0,0.0,6.0,5691613184.0,664129536.0,17825705984.0,9437626368.0,4040410.0,14843594.0
12-04 08:33:43,4.766,4.348,90.719,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5690277888.0,664129536.0,17834115072.0,9430552576.0,4066720.0,8175164.0
12-04 08:33:44,5.339,3.475,90.847,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5690568704.0,664129536.0,17841954816.0,9422422016.0,4463799.0,14896425.0
12-04 08:33:45,4.962,3.532,91.253,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5690875904.0,664129536.0,17849229312.0,9414840320.0,4008556.0,8663319.0
12-04 08:33:46,4.924,3.565,91.256,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5691731968.0,664129536.0,17856884736.0,9406328832.0,4332660.0,14827060.0
12-04 08:33:47,6.134,3.361,89.076,1.176,0.0,0.252,0.0,40960.0,0.0,5.0,5691809792.0,664129536.0,17865756672.0,9397379072.0,4139817.0,8837144.0
12-04 08:33:48,5.490,4.139,90.034,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5691101184.0,664129536.0,17874120704.0,9389723648.0,4456503.0,14810998.0
12-04 08:33:49,3.183,2.345,94.305,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5691871232.0,664129536.0,17880391680.0,9382682624.0,2400530.0,8244401.0
12-04 08:33:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5691871232.0,664129536.0,17880391680.0,9382682624.0,16096.0,8875.0
12-04 08:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5691863040.0,664129536.0,17880399872.0,9382682624.0,19986.0,167842.0
12-04 08:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5691863040.0,664129536.0,17880399872.0,9382682624.0,16588.0,14352.0
12-04 08:33:53,0.0,0.250,97.415,2.335,0.0,0.0,0.0,71450624.0,0.0,104.0,5691863040.0,664129536.0,17880399872.0,9382682624.0,15744.0,8655.0
12-04 08:33:54,0.0,0.084,99.331,0.585,0.0,0.0,0.0,137433088.0,0.0,188.0,5691863040.0,664129536.0,17880399872.0,9382682624.0,15582.0,7706.0
12-04 08:33:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5691858944.0,664129536.0,17880403968.0,9382682624.0,17091.0,11188.0
12-04 08:33:56,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5691858944.0,664129536.0,17880403968.0,9382682624.0,16559.0,9227.0
12-04 08:33:57,4.311,3.466,92.139,0.0,0.0,0.085,0.0,57344.0,0.0,6.0,5693513728.0,664129536.0,17885626368.0,9375805440.0,3641585.0,8333194.0
12-04 08:33:58,5.021,4.603,90.126,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5692391424.0,664129536.0,17894207488.0,9368346624.0,4311199.0,8601471.0
12-04 08:33:59,5.941,4.603,88.954,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,5692710912.0,664129536.0,17903534080.0,9358700544.0,4583621.0,14696419.0
12-04 08:34:00,4.992,3.976,90.863,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5695111168.0,664129536.0,17911173120.0,9348661248.0,4191357.0,8971473.0
12-04 08:34:01,6.010,5.092,88.564,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5692166144.0,664129536.0,17921200128.0,9341579264.0,4814483.0,14462082.0
12-04 08:34:02,4.818,3.719,91.293,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5693497344.0,664129536.0,17928257536.0,9333190656.0,3965508.0,14421248.0
12-04 08:34:03,6.050,4.538,89.076,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5694685184.0,664129536.0,17938608128.0,9321652224.0,4885511.0,9987835.0
12-04 08:34:04,5.008,4.160,90.662,0.0,0.0,0.170,0.0,45056.0,0.0,7.0,5693382656.0,664129536.0,17947308032.0,9314254848.0,4450062.0,13538955.0
12-04 08:34:05,4.329,3.650,91.851,0.170,0.0,0.0,0.0,12288.0,0.0,2.0,5694300160.0,664129536.0,17954009088.0,9306636288.0,4110044.0,14419492.0
12-04 08:34:06,6.234,4.802,88.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5693636608.0,664129536.0,17964036096.0,9297272832.0,4730416.0,8854185.0
12-04 08:34:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5695852544.0,664129536.0,17965350912.0,9293742080.0,16802.0,9378.0
12-04 08:34:08,1.589,0.418,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5695844352.0,664129536.0,17965359104.0,9293742080.0,615623.0,5805786.0
12-04 08:34:09,7.686,4.983,87.162,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5696749568.0,664129536.0,17975918592.0,9282277376.0,6257006.0,14474150.0
12-04 08:34:10,10.354,8.333,80.976,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5696552960.0,664129536.0,17993228288.0,9265164288.0,7930039.0,24229430.0
12-04 08:34:11,9.487,6.667,83.333,0.085,0.0,0.427,0.0,12288.0,0.0,2.0,5696778240.0,664129536.0,18007887872.0,9250279424.0,7864480.0,18338051.0
12-04 08:34:12,5.853,4.849,89.130,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5696819200.0,664129536.0,18017054720.0,9241071616.0,4473362.0,15103179.0
12-04 08:34:13,6.468,3.660,89.617,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5697679360.0,664129536.0,18026819584.0,9230446592.0,4912632.0,15314028.0
12-04 08:34:14,5.579,4.996,89.092,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5696110592.0,664129536.0,18036101120.0,9222733824.0,4536862.0,8720691.0
12-04 08:34:15,5.705,4.195,89.765,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5697298432.0,664129536.0,18043641856.0,9214005248.0,4504610.0,14995552.0
12-04 08:34:16,5.724,4.293,89.731,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5699235840.0,664129536.0,18051014656.0,9204695040.0,4557864.0,15052984.0
12-04 08:34:17,5.339,3.814,90.593,0.085,0.0,0.169,0.0,20480.0,0.0,4.0,5697503232.0,664129536.0,18061500416.0,9195941888.0,4674323.0,8864071.0
12-04 08:34:18,6.097,4.572,89.077,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5697454080.0,664129536.0,18070986752.0,9186504704.0,4847656.0,15117291.0
12-04 08:34:19,4.444,3.162,92.308,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5700628480.0,664129536.0,18078232576.0,9176084480.0,4093873.0,10991069.0
12-04 08:34:20,5.277,3.149,91.149,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5699620864.0,664129536.0,18086285312.0,9169039360.0,4524885.0,12396868.0
12-04 08:34:21,4.806,4.132,90.809,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5699547136.0,664129536.0,18094788608.0,9160609792.0,4303493.0,14616444.0
12-04 08:34:22,5.705,4.027,90.017,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5699268608.0,664129536.0,18104336384.0,9151340544.0,4514042.0,8792803.0
12-04 08:34:23,3.778,3.107,92.695,0.252,0.0,0.168,0.0,53248.0,0.0,5.0,5699907584.0,664129536.0,18109370368.0,9145667584.0,3231404.0,13909000.0
12-04 08:34:24,6.355,5.351,87.960,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5700022272.0,664129536.0,18118660096.0,9136263168.0,5313400.0,9497808.0
12-04 08:34:25,6.484,5.569,87.614,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5699325952.0,664129536.0,18129170432.0,9126449152.0,4984117.0,15061087.0
12-04 08:34:26,5.887,5.046,88.646,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5699317760.0,664129536.0,18139557888.0,9116069888.0,5063293.0,15245453.0
12-04 08:34:27,5.686,3.846,90.134,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5703168000.0,664129536.0,18145550336.0,9106227200.0,4240722.0,9458955.0
12-04 08:34:28,5.206,4.702,89.840,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5700558848.0,664129536.0,18155941888.0,9098444800.0,4535685.0,13933023.0
12-04 08:34:29,6.717,4.534,83.291,5.038,0.0,0.420,0.0,233807872.0,0.0,333.0,5701488640.0,664129536.0,18163150848.0,9090306048.0,4693254.0,14848070.0
12-04 08:34:30,5.259,4.424,90.150,0.0,0.0,0.167,0.0,49197056.0,0.0,68.0,5700280320.0,664129536.0,18171842560.0,9082822656.0,4178050.0,8918051.0
12-04 08:34:31,6.639,5.042,88.067,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5699407872.0,664129536.0,18183122944.0,9072414720.0,5122438.0,15477480.0
12-04 08:34:32,5.458,3.862,90.344,0.0,0.0,0.336,0.0,20480.0,0.0,5.0,5703077888.0,664129536.0,18190000128.0,9061867520.0,4184722.0,12261401.0
12-04 08:34:33,5.394,3.682,90.753,0.0,0.0,0.171,0.0,57344.0,0.0,4.0,5700558848.0,664129536.0,18200555520.0,9053831168.0,4815245.0,11346883.0
12-04 08:34:34,5.387,3.872,90.572,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5703159808.0,664129536.0,18206625792.0,9045159936.0,4321488.0,14467043.0
12-04 08:34:35,5.405,3.716,90.456,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5701140480.0,664129536.0,18217013248.0,9036791808.0,4361179.0,8604654.0
12-04 08:34:36,5.858,4.686,89.121,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5701046272.0,664129536.0,18224443392.0,9029455872.0,4641439.0,14875293.0
12-04 08:34:37,6.050,4.706,89.076,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5702242304.0,664129536.0,18234548224.0,9018155008.0,4655841.0,13687711.0
12-04 08:34:38,5.612,3.997,90.306,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5703094272.0,664129536.0,18242015232.0,9009836032.0,4586780.0,6658479.0
12-04 08:34:39,5.338,4.003,90.242,0.0,0.0,0.417,0.0,36864.0,0.0,5.0,5703012352.0,664129536.0,18250321920.0,9001611264.0,4041445.0,14618550.0
12-04 08:34:40,6.600,5.180,87.719,0.0,0.0,0.501,0.0,0.0,0.0,0.0,5703925760.0,664129536.0,18260414464.0,8990605312.0,5228552.0,18828779.0
12-04 08:34:41,5.798,4.202,89.664,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5703290880.0,664129536.0,18268577792.0,8983076864.0,4259571.0,8675950.0
12-04 08:34:42,4.811,3.522,67.869,23.454,0.0,0.344,0.0,0.0,0.0,0.0,5704495104.0,664129536.0,18276106240.0,8974344192.0,4675988.0,14987728.0
12-04 08:34:43,5.705,4.111,38.842,51.091,0.0,0.252,0.0,20480.0,0.0,2.0,5705048064.0,664129536.0,18286723072.0,8963174400.0,4400007.0,12109327.0
12-04 08:34:44,6.145,4.377,61.364,27.862,0.0,0.253,0.0,0.0,0.0,0.0,5704581120.0,664129536.0,18293547008.0,8956817408.0,4904533.0,12309316.0
12-04 08:34:45,4.766,3.660,91.234,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5703778304.0,664129536.0,18304319488.0,8946847744.0,4289144.0,14705714.0
12-04 08:34:46,5.424,4.492,89.746,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5705756672.0,664129536.0,18312818688.0,8936370176.0,4867247.0,11749355.0
12-04 08:34:47,4.678,4.428,90.560,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5704286208.0,664129536.0,18320633856.0,8930025472.0,3996800.0,11550007.0
12-04 08:34:48,4.163,3.483,91.929,0.0,0.0,0.425,0.0,16384.0,0.0,2.0,5704851456.0,664129536.0,18327461888.0,8922632192.0,3975318.0,8656683.0
12-04 08:34:49,6.387,5.378,88.067,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5705314304.0,664129536.0,18339094528.0,8910536704.0,5282170.0,15004476.0
12-04 08:34:50,5.709,4.114,89.757,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5705830400.0,664129536.0,18346602496.0,8902512640.0,4517502.0,14926643.0
12-04 08:34:51,5.026,3.578,91.056,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5705146368.0,664129536.0,18355372032.0,8894427136.0,4531722.0,14882300.0
12-04 08:34:52,6.128,3.064,90.638,0.0,0.0,0.170,0.0,8192.0,0.0,2.0,5705162752.0,664129536.0,18364559360.0,8885223424.0,4477248.0,8801388.0
12-04 08:34:53,5.630,4.286,89.496,0.168,0.0,0.420,0.0,45056.0,0.0,5.0,5705920512.0,664129536.0,18371444736.0,8877580288.0,4590932.0,14868109.0
12-04 08:34:54,5.263,3.480,91.087,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5705314304.0,664129536.0,18381262848.0,8868368384.0,4325026.0,8559417.0
12-04 08:34:55,5.570,4.051,90.042,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5706551296.0,664129536.0,18388652032.0,8859742208.0,4597456.0,14725520.0
12-04 08:34:56,5.966,3.697,89.916,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5706792960.0,664129536.0,18397863936.0,8850288640.0,4467573.0,15289598.0
12-04 08:34:57,5.546,5.042,89.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5706403840.0,664129536.0,18407309312.0,8841232384.0,4987535.0,9155293.0
12-04 08:34:58,5.808,4.545,89.310,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5707255808.0,664129536.0,18415976448.0,8831713280.0,4586070.0,15301323.0
12-04 08:34:59,5.892,4.714,88.215,1.010,0.0,0.168,0.0,33669120.0,0.0,46.0,5706915840.0,664129536.0,18426294272.0,8821735424.0,4664714.0,15020482.0
12-04 08:35:00,5.401,4.557,86.329,3.544,0.0,0.169,0.0,233947136.0,0.0,324.0,5708320768.0,664129536.0,18432897024.0,8813727744.0,4535349.0,9218282.0
12-04 08:35:01,6.035,4.526,89.103,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5708304384.0,664129536.0,18442797056.0,8803844096.0,4644077.0,14670789.0
12-04 08:35:02,5.448,4.107,90.193,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5707304960.0,664129536.0,18451447808.0,8796192768.0,4252133.0,8395801.0
12-04 08:35:03,5.833,4.649,89.265,0.0,0.0,0.254,0.0,81920.0,0.0,4.0,5709242368.0,664129536.0,18460319744.0,8785383424.0,5004252.0,15576204.0
12-04 08:35:04,5.887,5.307,88.557,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5709320192.0,664129536.0,18468155392.0,8777469952.0,4192499.0,14686855.0
12-04 08:35:05,5.415,4.399,89.679,0.085,0.0,0.423,0.0,32768.0,0.0,3.0,5708742656.0,664129536.0,18479472640.0,8766730240.0,4805945.0,8776870.0
12-04 08:35:06,4.949,3.242,91.638,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5708857344.0,664129536.0,18487042048.0,8759046144.0,4286673.0,15070985.0
12-04 08:35:07,6.218,4.538,88.992,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,5709746176.0,664129536.0,18495729664.0,8749469696.0,5014241.0,15460054.0
12-04 08:35:08,6.224,4.813,88.880,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,5708386304.0,664129536.0,18505506816.0,8741052416.0,4468230.0,8742547.0
12-04 08:35:09,5.574,3.378,90.709,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5710376960.0,664129536.0,18512306176.0,8732262400.0,4421745.0,13168753.0
12-04 08:35:10,5.803,4.794,89.235,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5710458880.0,664129536.0,18523025408.0,8721461248.0,4781010.0,7542247.0
12-04 08:35:11,6.192,4.435,88.870,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,5711134720.0,664129536.0,18530226176.0,8713584640.0,4515872.0,15111197.0
12-04 08:35:12,5.528,4.188,89.950,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5711400960.0,664129536.0,18538287104.0,8705257472.0,4461834.0,14940105.0
12-04 08:35:13,4.847,3.997,91.071,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5710479360.0,664129536.0,18547097600.0,8697368576.0,4432508.0,12242972.0
12-04 08:35:14,5.348,3.650,90.747,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5712355328.0,664129536.0,18554802176.0,8687788032.0,4507600.0,14652176.0
12-04 08:35:15,6.403,4.381,89.048,0.0,0.0,0.168,0.0,61440.0,0.0,12.0,5713227776.0,664129536.0,18564685824.0,8677031936.0,4630102.0,9481638.0
12-04 08:35:16,5.152,5.068,89.358,0.0,0.0,0.422,0.0,12288.0,0.0,2.0,5710692352.0,664129536.0,18574528512.0,8669724672.0,4872977.0,14827806.0
12-04 08:35:17,5.504,3.810,90.517,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5712736256.0,664129536.0,18582429696.0,8659779584.0,4541285.0,14902171.0
12-04 08:35:18,5.428,4.156,89.992,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5712162816.0,664129536.0,18592169984.0,8650612736.0,4758356.0,13239755.0
12-04 08:35:19,5.347,4.929,89.474,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5712658432.0,664129536.0,18599301120.0,8642985984.0,4460396.0,10523429.0
12-04 08:35:20,4.810,4.219,90.717,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5712740352.0,664129536.0,18607779840.0,8634425344.0,4228692.0,14591041.0
12-04 08:35:21,5.902,4.216,89.545,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5712637952.0,664129536.0,18616074240.0,8626233344.0,4722717.0,8931824.0
12-04 08:35:22,5.076,3.638,90.948,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5712375808.0,664129536.0,18625134592.0,8617435136.0,4297618.0,14804133.0
12-04 08:35:23,5.902,5.071,88.695,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5713629184.0,664129536.0,18632871936.0,8608444416.0,4715363.0,14931766.0
12-04 08:35:24,5.848,5.013,88.972,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5713272832.0,664129536.0,18643058688.0,8598614016.0,4539187.0,8997715.0
12-04 08:35:25,5.789,4.111,89.765,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5714313216.0,664129536.0,18650198016.0,8590434304.0,4458896.0,14798284.0
12-04 08:35:26,6.010,4.591,89.232,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5712928768.0,664129536.0,18660700160.0,8581316608.0,4509247.0,8973704.0
12-04 08:35:27,7.018,4.762,87.886,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,5714137088.0,664129536.0,18669088768.0,8571719680.0,4854623.0,15014169.0
12-04 08:35:28,4.932,4.252,90.306,0.170,0.0,0.340,0.0,49152.0,0.0,5.0,5711978496.0,664129536.0,18678722560.0,8564244480.0,4528034.0,14931316.0
12-04 08:35:29,4.996,3.472,91.363,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5712228352.0,664129536.0,18686128128.0,8556589056.0,4297168.0,8546068.0
12-04 08:35:30,5.707,3.918,86.797,3.237,0.0,0.341,0.0,125730816.0,0.0,148.0,5713399808.0,664129536.0,18694430720.0,8547115008.0,4688869.0,14971134.0
12-04 08:35:31,4.799,3.513,91.088,0.428,0.0,0.171,0.0,139714560.0,0.0,159.0,5714591744.0,664129536.0,18703540224.0,8536813568.0,4554883.0,12218748.0
12-04 08:35:32,5.365,4.443,89.941,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5713989632.0,664129536.0,18711986176.0,8528969728.0,4524851.0,11480253.0
12-04 08:35:33,4.689,3.922,90.963,0.0,0.0,0.426,0.0,49152.0,0.0,4.0,5714575360.0,664129536.0,18719846400.0,8520523776.0,4545645.0,12885821.0
12-04 08:35:34,4.975,4.216,90.556,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5714481152.0,664129536.0,18728448000.0,8512016384.0,4330400.0,10471288.0
12-04 08:35:35,5.356,4.603,89.791,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5714673664.0,664129536.0,18736484352.0,8503787520.0,4439353.0,14703715.0
12-04 08:35:36,5.380,3.757,90.692,0.0,0.0,0.171,0.0,20480.0,0.0,3.0,5714812928.0,664129536.0,18746773504.0,8493359104.0,4824168.0,15082371.0
12-04 08:35:37,5.219,4.293,90.236,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5714534400.0,664129536.0,18755407872.0,8485003264.0,4245454.0,8784834.0
12-04 08:35:38,6.926,4.307,88.260,0.0,0.0,0.507,0.0,20480.0,0.0,2.0,5715333120.0,664129536.0,18764480512.0,8475131904.0,4881530.0,15145987.0
12-04 08:35:39,5.330,4.230,90.271,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5717094400.0,664129536.0,18774036480.0,8463814656.0,4602056.0,12967102.0
12-04 08:35:40,6.234,4.738,88.778,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5716398080.0,664129536.0,18782478336.0,8456069120.0,4563858.0,11189707.0
12-04 08:35:41,5.966,3.866,89.916,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5716803584.0,664129536.0,18790510592.0,8447631360.0,4606500.0,14913789.0
12-04 08:35:42,5.902,4.384,88.111,1.433,0.0,0.169,0.0,0.0,0.0,0.0,5716942848.0,664129536.0,18799923200.0,8438079488.0,4762132.0,10899194.0
12-04 08:35:43,5.907,3.882,89.958,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5716955136.0,664129536.0,18807906304.0,8430084096.0,4413796.0,11770131.0
12-04 08:35:44,5.462,3.613,90.672,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5716443136.0,664129536.0,18816385024.0,8422117376.0,4279833.0,10493086.0
12-04 08:35:45,5.128,3.932,90.684,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5716291584.0,664129536.0,18826350592.0,8412303360.0,4695976.0,14068348.0
12-04 08:35:46,5.210,4.538,90.084,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5718507520.0,664129536.0,18833022976.0,8403415040.0,4269347.0,14978326.0
12-04 08:35:47,6.476,4.542,88.562,0.0,0.0,0.421,0.0,12288.0,0.0,3.0,5717327872.0,664129536.0,18843869184.0,8393748480.0,5178722.0,15777753.0
12-04 08:35:48,4.746,3.898,91.102,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5717286912.0,664129536.0,18852118528.0,8385540096.0,4353870.0,8993245.0
12-04 08:35:49,5.236,3.885,90.709,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5717262336.0,664129536.0,18860101632.0,8377581568.0,4345459.0,14406958.0
12-04 08:35:50,6.239,3.541,90.051,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5717655552.0,664129536.0,18868899840.0,8368390144.0,4435243.0,8427293.0
12-04 08:35:51,5.748,3.804,90.279,0.0,0.0,0.169,0.0,28672.0,0.0,5.0,5718892544.0,664129536.0,18876121088.0,8359931904.0,4553513.0,14889268.0
12-04 08:35:52,5.668,4.315,89.594,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5718126592.0,664129536.0,18886365184.0,8350453760.0,4837680.0,15483451.0
12-04 08:35:53,5.458,3.778,90.428,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5719236608.0,664129536.0,18893635584.0,8342073344.0,4230864.0,8665567.0
12-04 08:35:54,6.119,4.275,89.187,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5719592960.0,664129536.0,18903273472.0,8332079104.0,4712566.0,15071826.0
12-04 08:35:55,5.690,4.519,89.707,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5719597056.0,664129536.0,18912251904.0,8323096576.0,4433033.0,12225458.0
12-04 08:35:56,6.444,4.100,89.372,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5719056384.0,664129536.0,18921058304.0,8314830848.0,4570607.0,11184411.0
12-04 08:35:57,2.429,1.173,96.231,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5719392256.0,664129536.0,18924965888.0,8310587392.0,1575269.0,7765956.0
12-04 08:35:58,0.083,0.083,99.584,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,5719388160.0,664133632.0,18924965888.0,8310587392.0,15948.0,8099.0
12-04 08:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5719384064.0,664133632.0,18924969984.0,8310587392.0,25074.0,745918.0
12-04 08:36:00,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5719089152.0,664133632.0,18924969984.0,8310882304.0,16235.0,9209.0
12-04 08:36:01,0.084,0.167,97.324,2.425,0.0,0.0,0.0,228040704.0,0.0,258.0,5718994944.0,664133632.0,18924974080.0,8310972416.0,15139.0,7794.0
12-04 08:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5718896640.0,664133632.0,18924974080.0,8311070720.0,16585.0,9626.0
12-04 08:36:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718896640.0,664133632.0,18924974080.0,8311070720.0,16939.0,9604.0
12-04 08:36:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,6.0,5718896640.0,664133632.0,18924974080.0,8311070720.0,18568.0,12132.0
12-04 08:36:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718896640.0,664133632.0,18924974080.0,8311070720.0,33284.0,25619.0
12-04 08:36:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5718892544.0,664133632.0,18924978176.0,8311070720.0,17523.0,9989.0
12-04 08:36:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718892544.0,664133632.0,18924978176.0,8311070720.0,15840.0,7908.0
12-04 08:36:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718892544.0,664133632.0,18924978176.0,8311070720.0,16829.0,8641.0
12-04 08:36:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5718892544.0,664133632.0,18924978176.0,8311070720.0,15639.0,7802.0
12-04 08:36:10,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5718892544.0,664133632.0,18924978176.0,8311070720.0,17286.0,9569.0
12-04 08:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718884352.0,664133632.0,18924978176.0,8311078912.0,34340.0,27502.0
12-04 08:36:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718880256.0,664133632.0,18924982272.0,8311078912.0,25730.0,276982.0
12-04 08:36:13,3.400,3.151,93.367,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5718740992.0,664133632.0,18928234496.0,8307965952.0,2483262.0,1584113.0
12-04 08:36:14,4.754,3.480,91.511,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5719539712.0,664133632.0,18936516608.0,8298885120.0,4295990.0,14791279.0
12-04 08:36:15,5.333,3.917,90.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5719486464.0,664133632.0,18943901696.0,8291553280.0,3810358.0,8447828.0
12-04 08:36:16,3.347,2.678,93.724,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,5719715840.0,664133632.0,18950430720.0,8284794880.0,2644929.0,7893307.0
12-04 08:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5719715840.0,664133632.0,18950430720.0,8284794880.0,16471.0,9946.0
12-04 08:36:18,4.396,3.635,91.716,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5718904832.0,664133632.0,18956210176.0,8279826432.0,3813558.0,13472840.0
12-04 08:36:19,12.051,8.291,79.145,0.0,0.0,0.513,0.0,16384.0,0.0,2.0,5720997888.0,664133632.0,18973810688.0,8260132864.0,9171722.0,24113898.0
12-04 08:36:20,9.907,6.689,83.065,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5723021312.0,664133632.0,18988593152.0,8243326976.0,7531875.0,23521317.0
12-04 08:36:21,6.427,5.760,87.396,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5720997888.0,664133632.0,18999726080.0,8234217472.0,5515492.0,15183950.0
12-04 08:36:22,6.706,4.754,88.200,0.085,0.0,0.255,0.0,28672.0,0.0,6.0,5723684864.0,664133632.0,19009818624.0,8221437952.0,5481428.0,13221407.0
12-04 08:36:23,6.832,5.465,87.361,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5722423296.0,664133632.0,19022159872.0,8210358272.0,6208020.0,18417344.0
12-04 08:36:24,5.008,2.886,91.851,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5720432640.0,664133632.0,19031396352.0,8203112448.0,4063229.0,8751974.0
12-04 08:36:25,5.316,3.797,90.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5722345472.0,664133632.0,19038527488.0,8194068480.0,4456903.0,14489776.0
12-04 08:36:26,5.837,3.948,89.871,0.0,0.0,0.343,0.0,32768.0,0.0,5.0,5721874432.0,664133632.0,19048689664.0,8184377344.0,5383884.0,15431788.0
12-04 08:36:27,5.272,4.252,90.476,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5722255360.0,664133632.0,19057283072.0,8175403008.0,4559297.0,8924647.0
12-04 08:36:28,7.569,4.962,86.796,0.168,0.0,0.505,0.0,12288.0,0.0,2.0,5723172864.0,664133632.0,19067920384.0,8163848192.0,5580709.0,15540703.0
12-04 08:36:29,5.410,4.057,90.110,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5722521600.0,664133632.0,19077517312.0,8154902528.0,4552897.0,14922246.0
12-04 08:36:30,6.032,4.503,89.125,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5723508736.0,664133632.0,19086295040.0,8145137664.0,5089920.0,15285194.0
12-04 08:36:31,5.456,3.751,90.622,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5724618752.0,664133632.0,19095822336.0,8134500352.0,4655817.0,13809656.0
12-04 08:36:32,5.385,4.444,89.915,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5724352512.0,664133632.0,19104292864.0,8126296064.0,5122957.0,10693685.0
12-04 08:36:33,6.277,4.071,89.398,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5724393472.0,664133632.0,19115560960.0,8114987008.0,5039373.0,15410073.0
12-04 08:36:34,6.578,4.246,88.676,0.167,0.0,0.333,0.0,28672.0,0.0,4.0,5724655616.0,664137728.0,19124596736.0,8105684992.0,4567524.0,14464688.0
12-04 08:36:35,6.061,5.471,88.131,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5724909568.0,664137728.0,19134767104.0,8095260672.0,5322767.0,15324004.0
12-04 08:36:36,5.021,4.100,90.628,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5724377088.0,664137728.0,19141722112.0,8088838144.0,4144107.0,8803381.0
12-04 08:36:37,6.599,5.076,87.986,0.0,0.0,0.338,0.0,8192.0,0.0,2.0,5725614080.0,664137728.0,19152519168.0,8076804096.0,5670493.0,15587424.0
12-04 08:36:38,6.081,4.392,89.443,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5725958144.0,664137728.0,19161436160.0,8067543040.0,4520413.0,14823002.0
12-04 08:36:39,6.894,5.565,87.292,0.0,0.0,0.249,0.0,32768.0,0.0,3.0,5726568448.0,664137728.0,19171479552.0,8056889344.0,5092029.0,14082081.0
12-04 08:36:40,5.828,4.476,88.345,1.014,0.0,0.338,0.0,28672.0,0.0,3.0,5725577216.0,664137728.0,19181322240.0,8048037888.0,4759963.0,10082984.0
12-04 08:36:41,5.556,4.444,85.983,3.675,0.0,0.342,0.0,150224896.0,0.0,165.0,5727404032.0,664137728.0,19189051392.0,8038481920.0,4994775.0,15411626.0
12-04 08:36:42,6.481,4.545,88.047,0.589,0.0,0.337,0.0,115703808.0,0.0,135.0,5726797824.0,664137728.0,19199889408.0,8028250112.0,4988082.0,14458491.0
12-04 08:36:43,6.002,4.142,89.772,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5728886784.0,664137728.0,19208744960.0,8017305600.0,4792200.0,13334415.0
12-04 08:36:44,5.565,4.132,89.882,0.0,0.0,0.422,0.0,40960.0,0.0,3.0,5726535680.0,664137728.0,19218538496.0,8009863168.0,4553614.0,11400197.0
12-04 08:36:45,6.381,4.534,88.749,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5727625216.0,664137728.0,19228086272.0,7999225856.0,5068445.0,15247059.0
12-04 08:36:46,0.667,0.834,98.415,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5727948800.0,664137728.0,19229827072.0,7997161472.0,609431.0,401024.0
12-04 08:36:47,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5728145408.0,664137728.0,19229827072.0,7996964864.0,64454.0,4800728.0
12-04 08:36:48,1.669,1.252,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5727985664.0,664137728.0,19231031296.0,7995920384.0,1289842.0,833126.0
12-04 08:36:49,7.022,4.907,87.648,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5728030720.0,664137728.0,19242201088.0,7984705536.0,5961379.0,15678086.0
12-04 08:36:50,10.477,8.773,80.068,0.0,0.0,0.681,0.0,0.0,0.0,0.0,5729460224.0,664137728.0,19259641856.0,7965835264.0,8949140.0,28276571.0
12-04 08:36:51,11.632,8.201,79.582,0.0,0.0,0.586,0.0,0.0,0.0,0.0,5729337344.0,664137728.0,19276075008.0,7949524992.0,8424284.0,23137452.0
12-04 08:36:52,8.179,6.155,85.076,0.084,0.0,0.506,0.0,12288.0,0.0,2.0,5728522240.0,664137728.0,19289235456.0,7937179648.0,6512029.0,16607116.0
12-04 08:36:53,5.817,3.849,90.163,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5729476608.0,664137728.0,19299680256.0,7925780480.0,5140678.0,15002049.0
12-04 08:36:54,6.406,4.326,88.769,0.0,0.0,0.499,0.0,20480.0,0.0,2.0,5730824192.0,664137728.0,19307843584.0,7916269568.0,4568953.0,13408426.0
12-04 08:36:55,6.266,4.996,88.315,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5731573760.0,664137728.0,19318329344.0,7905034240.0,5506426.0,13723733.0
12-04 08:36:56,6.824,5.560,87.363,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5729837056.0,664137728.0,19329695744.0,7895404544.0,5536062.0,18778288.0
12-04 08:36:57,6.040,4.279,89.346,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5730455552.0,664137728.0,19338199040.0,7886282752.0,4732975.0,8988888.0
12-04 08:36:58,5.777,3.653,90.229,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5730992128.0,664137728.0,19346497536.0,7877447680.0,4424330.0,14614456.0
12-04 08:36:59,6.056,5.130,88.478,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5731135488.0,664137728.0,19357224960.0,7866576896.0,5212890.0,15342489.0
12-04 08:37:00,7.053,4.954,87.657,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5731344384.0,664137728.0,19367145472.0,7856447488.0,5137166.0,9313066.0
12-04 08:37:01,5.598,3.647,90.416,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5731287040.0,664137728.0,19376308224.0,7847342080.0,4525392.0,14585864.0
12-04 08:37:02,5.852,4.919,89.059,0.0,0.0,0.170,0.0,45056.0,0.0,9.0,5731262464.0,664137728.0,19385442304.0,7838232576.0,5150687.0,15427526.0
12-04 08:37:03,4.949,4.096,90.614,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5731696640.0,664137728.0,19395547136.0,7827693568.0,4801550.0,14733259.0
12-04 08:37:04,6.600,4.929,87.886,0.167,0.0,0.418,0.0,28672.0,0.0,4.0,5734010880.0,664137728.0,19402780672.0,7818145792.0,4951137.0,14476787.0
12-04 08:37:05,5.321,4.730,89.780,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5733081088.0,664137728.0,19413184512.0,7808671744.0,4671012.0,9441594.0
12-04 08:37:06,6.160,4.304,89.198,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5733601280.0,664137728.0,19422588928.0,7798747136.0,4882611.0,15297474.0
12-04 08:37:07,6.571,4.465,88.543,0.0,0.0,0.421,0.0,36864.0,0.0,2.0,5733769216.0,664137728.0,19432849408.0,7788318720.0,5174361.0,15460523.0
12-04 08:37:08,6.045,4.786,89.001,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5733232640.0,664137728.0,19442872320.0,7778832384.0,4846895.0,9288161.0
12-04 08:37:09,6.030,4.941,88.610,0.0,0.0,0.419,0.0,32768.0,0.0,3.0,5733453824.0,664137728.0,19451101184.0,7770382336.0,4962090.0,15145151.0
12-04 08:37:10,4.839,4.584,90.238,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5732515840.0,664137728.0,19461259264.0,7761162240.0,4622951.0,14954299.0
12-04 08:37:11,6.571,5.055,88.206,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5734293504.0,664137728.0,19470049280.0,7750594560.0,4908518.0,15137371.0
12-04 08:37:12,5.971,5.551,83.936,4.121,0.0,0.421,0.0,259731456.0,0.0,287.0,5735923712.0,664137728.0,19480571904.0,7738441728.0,5086610.0,10289326.0
12-04 08:37:13,5.797,3.922,90.026,0.0,0.0,0.256,0.0,25870336.0,0.0,31.0,5734494208.0,664137728.0,19488768000.0,7731675136.0,4860652.0,14204035.0
12-04 08:37:14,7.023,5.184,87.542,0.0,0.0,0.251,0.0,40960.0,0.0,3.0,5732577280.0,664137728.0,19500457984.0,7721902080.0,5289028.0,15407429.0
12-04 08:37:15,5.616,4.359,89.774,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5735026688.0,664137728.0,19507675136.0,7712235520.0,4354712.0,14593438.0
12-04 08:37:16,5.556,4.103,89.915,0.256,0.0,0.171,0.0,28672.0,0.0,3.0,5737340928.0,664137728.0,19517890560.0,7699705856.0,5060342.0,11107603.0
12-04 08:37:17,6.109,4.854,88.536,0.0,0.0,0.502,0.0,0.0,0.0,0.0,5735391232.0,664137728.0,19528036352.0,7691509760.0,4979957.0,13185891.0
12-04 08:37:18,5.228,4.300,90.304,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5735825408.0,664137728.0,19536007168.0,7683104768.0,4458155.0,11058303.0
12-04 08:37:19,0.336,0.504,99.160,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5735931904.0,664137728.0,19538505728.0,7680499712.0,600345.0,3875948.0
12-04 08:37:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5736448000.0,664137728.0,19538505728.0,7679983616.0,59039.0,4281366.0
12-04 08:37:21,2.585,1.835,95.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5735018496.0,664137728.0,19542249472.0,7677669376.0,1945630.0,1130001.0
12-04 08:37:22,7.034,5.763,86.780,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5736157184.0,664137728.0,19552772096.0,7666008064.0,6275234.0,14305382.0
12-04 08:37:23,12.606,8.348,78.450,0.0,0.0,0.596,0.0,0.0,0.0,0.0,5737127936.0,664137728.0,19571101696.0,7646707712.0,9341088.0,31065560.0
12-04 08:37:24,9.261,6.542,83.517,0.085,0.0,0.595,0.0,16384.0,0.0,2.0,5736525824.0,664137728.0,19585867776.0,7632543744.0,7508044.0,22919860.0
12-04 08:37:25,7.549,6.107,86.005,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5737422848.0,664137728.0,19597922304.0,7619592192.0,6500849.0,16965122.0
12-04 08:37:26,6.496,4.274,88.974,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5737627648.0,664137728.0,19608748032.0,7608561664.0,5553230.0,14836603.0
12-04 08:37:27,7.398,4.847,87.500,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5737766912.0,664137728.0,19621040128.0,7596130304.0,5793661.0,15662105.0
12-04 08:37:28,6.318,4.465,88.964,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5738692608.0,664137728.0,19629801472.0,7586443264.0,4618224.0,14924155.0
12-04 08:37:29,6.281,4.774,88.442,0.0,0.0,0.503,0.0,16384.0,0.0,2.0,5738840064.0,664137728.0,19639504896.0,7576592384.0,4903024.0,15002996.0
12-04 08:37:30,6.297,4.030,89.505,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5737570304.0,664137728.0,19648675840.0,7568691200.0,4754218.0,9077719.0
12-04 08:37:31,7.203,5.360,87.186,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5737709568.0,664137728.0,19659399168.0,7557828608.0,5441925.0,15673714.0
12-04 08:37:32,5.714,3.361,90.672,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5739405312.0,664137728.0,19666079744.0,7549452288.0,4076795.0,14129981.0
12-04 08:37:33,6.340,4.480,89.096,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5742256128.0,664137728.0,19676151808.0,7536529408.0,4991447.0,10126574.0
12-04 08:37:34,5.966,4.286,89.328,0.084,0.0,0.336,0.0,28672.0,0.0,4.0,5738127360.0,664137728.0,19686395904.0,7530414080.0,4749062.0,13670187.0
12-04 08:37:35,6.066,5.223,88.458,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5740032000.0,664137728.0,19694473216.0,7520432128.0,5206713.0,15319916.0
12-04 08:37:36,4.758,4.078,90.824,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5740892160.0,664137728.0,19702493184.0,7511552000.0,4479859.0,14710259.0
12-04 08:37:37,6.902,4.882,87.879,0.0,0.0,0.337,0.0,65536.0,0.0,8.0,5740662784.0,664137728.0,19713380352.0,7500894208.0,5427154.0,15847042.0
12-04 08:37:38,6.066,4.044,89.553,0.0,0.0,0.337,0.0,12288.0,0.0,3.0,5740838912.0,664137728.0,19722985472.0,7491112960.0,4771001.0,9203299.0
12-04 08:37:39,6.261,4.569,89.086,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,5741740032.0,664137728.0,19732189184.0,7481008128.0,5013163.0,15276508.0
12-04 08:37:40,6.370,5.113,88.013,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,5742215168.0,664137728.0,19742494720.0,7470227456.0,5108802.0,15503008.0
12-04 08:37:41,5.981,5.139,88.795,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5740867584.0,664137728.0,19752398848.0,7461670912.0,4977918.0,15198649.0
12-04 08:37:42,5.644,3.707,81.045,9.351,0.0,0.253,0.0,97861632.0,0.0,104.0,5741649920.0,664137728.0,19760402432.0,7452884992.0,4385502.0,8708322.0
12-04 08:37:43,7.028,4.996,52.075,35.648,0.0,0.254,0.0,189202432.0,0.0,216.0,5741572096.0,664137728.0,19771084800.0,7442280448.0,5244436.0,15312169.0
12-04 08:37:44,5.649,4.890,68.803,20.405,0.0,0.253,0.0,45056.0,0.0,3.0,5741535232.0,664137728.0,19779821568.0,7433580544.0,4861724.0,14985870.0
12-04 08:37:45,6.297,4.702,88.917,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5744779264.0,664137728.0,19788767232.0,7421390848.0,4713505.0,9810443.0
12-04 08:37:46,5.882,3.950,89.328,0.168,0.0,0.672,0.0,28672.0,0.0,3.0,5742837760.0,664137728.0,19797811200.0,7414288384.0,4651342.0,14367496.0
12-04 08:37:47,6.577,4.975,88.196,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5741850624.0,664137728.0,19809308672.0,7403778048.0,5341111.0,12314903.0
12-04 08:37:48,5.433,3.820,90.323,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5743058944.0,664137728.0,19817971712.0,7393906688.0,4805927.0,17968537.0
12-04 08:37:49,5.523,4.758,89.550,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5744107520.0,664137728.0,19827019776.0,7383810048.0,5116308.0,15791969.0
12-04 08:37:50,6.859,4.234,88.738,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5743738880.0,664137728.0,19835985920.0,7375212544.0,5179675.0,7651405.0
12-04 08:37:51,5.952,4.422,89.371,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5745123328.0,664137728.0,19845402624.0,7364411392.0,5101352.0,12478175.0
12-04 08:37:52,6.344,4.174,88.982,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,5743280128.0,664137728.0,19856695296.0,7354961920.0,4574081.0,16002412.0
12-04 08:37:53,6.957,4.275,88.600,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5745598464.0,664137728.0,19863781376.0,7345557504.0,4693106.0,18593681.0
12-04 08:37:54,5.344,3.986,90.500,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5745520640.0,664141824.0,19873021952.0,7336390656.0,4739784.0,9085297.0
12-04 08:37:55,5.433,3.735,90.492,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5745467392.0,664141824.0,19881877504.0,7327588352.0,4762366.0,15004278.0
12-04 08:37:56,5.981,4.886,88.627,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5744074752.0,664141824.0,19893211136.0,7317647360.0,5161120.0,15193066.0
12-04 08:37:57,6.134,4.286,89.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5745594368.0,664141824.0,19899494400.0,7309844480.0,4712538.0,8767932.0
12-04 08:37:58,6.122,4.337,89.116,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5745647616.0,664141824.0,19909971968.0,7299313664.0,4893785.0,14847931.0
12-04 08:37:59,6.376,4.782,88.674,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5746188288.0,664141824.0,19920637952.0,7288107008.0,4790371.0,14920161.0
12-04 08:38:00,6.449,4.774,88.442,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5746872320.0,664141824.0,19928334336.0,7279726592.0,4934135.0,15097203.0
12-04 08:38:01,4.855,3.578,91.312,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5745876992.0,664141824.0,19937140736.0,7271915520.0,4449293.0,8669777.0
12-04 08:38:02,6.885,5.374,87.154,0.0,0.0,0.588,0.0,0.0,0.0,0.0,5746032640.0,664141824.0,19947966464.0,7260934144.0,5597481.0,16052561.0
12-04 08:38:03,5.946,4.774,88.861,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5747109888.0,664141824.0,19956764672.0,7251058688.0,4761977.0,15034892.0
12-04 08:38:04,6.571,4.381,88.374,0.168,0.0,0.505,0.0,28672.0,0.0,4.0,5747228672.0,664141824.0,19966672896.0,7241031680.0,4910028.0,15412129.0
12-04 08:38:05,5.917,5.083,88.500,0.0,0.0,0.500,0.0,0.0,0.0,0.0,5745725440.0,664141824.0,19975671808.0,7233536000.0,4752773.0,8765680.0
12-04 08:38:06,5.294,4.454,89.832,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5747576832.0,664141824.0,19983912960.0,7223443456.0,4525559.0,14565534.0
12-04 08:38:07,6.593,4.818,87.997,0.0,0.0,0.592,0.0,0.0,0.0,0.0,5746900992.0,664141824.0,19995324416.0,7212707840.0,5259722.0,15439124.0
12-04 08:38:08,6.917,4.750,87.917,0.0,0.0,0.417,0.0,12288.0,0.0,2.0,5747175424.0,664141824.0,20005244928.0,7202512896.0,4913060.0,15205848.0
12-04 08:38:09,5.392,3.960,90.227,0.0,0.0,0.421,0.0,20480.0,0.0,2.0,5748027392.0,664141824.0,20012826624.0,7194079232.0,4482895.0,8722146.0
12-04 08:38:10,7.191,4.484,87.648,0.085,0.0,0.592,0.0,12288.0,0.0,2.0,5747056640.0,664141824.0,20024299520.0,7183577088.0,5504013.0,15413296.0
12-04 08:38:11,5.798,4.790,89.076,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5748580352.0,664141824.0,20033658880.0,7172694016.0,4744686.0,15090168.0
12-04 08:38:12,6.356,3.814,89.068,0.169,0.0,0.593,0.0,0.0,0.0,0.0,5749686272.0,664141824.0,20042498048.0,7162748928.0,4947914.0,15387070.0
12-04 08:38:13,5.063,4.473,86.582,3.629,0.0,0.253,0.0,200933376.0,0.0,236.0,5750132736.0,664141824.0,20050759680.0,7154040832.0,4470099.0,10324026.0
12-04 08:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,87494656.0,0.0,96.0,5749657600.0,664141824.0,20052426752.0,7152848896.0,16075.0,8811.0
12-04 08:38:15,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749649408.0,664141824.0,20052434944.0,7152848896.0,56920.0,4280032.0
12-04 08:38:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5749649408.0,664141824.0,20052434944.0,7152848896.0,16392.0,8428.0
12-04 08:38:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749649408.0,664141824.0,20052434944.0,7152848896.0,14306.0,6308.0
12-04 08:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5749649408.0,664141824.0,20052434944.0,7152848896.0,17604.0,11214.0
12-04 08:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749649408.0,664141824.0,20052434944.0,7152848896.0,14090.0,6221.0
12-04 08:38:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5750341632.0,664141824.0,20052434944.0,7152156672.0,15876.0,7985.0
12-04 08:38:21,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5750292480.0,664141824.0,20052434944.0,7152205824.0,18080.0,12639.0
12-04 08:38:22,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5750292480.0,664141824.0,20052434944.0,7152205824.0,15161.0,13851.0
12-04 08:38:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5750292480.0,664141824.0,20052434944.0,7152205824.0,14615.0,7298.0
12-04 08:38:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5750292480.0,664141824.0,20052434944.0,7152205824.0,16470.0,9198.0
12-04 08:38:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5750288384.0,664141824.0,20052439040.0,7152205824.0,16128.0,9605.0
12-04 08:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5750222848.0,664141824.0,20052439040.0,7152271360.0,16060.0,8321.0
12-04 08:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5750222848.0,664141824.0,20052439040.0,7152271360.0,14961.0,7451.0
12-04 08:38:28,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5750222848.0,664141824.0,20052439040.0,7152271360.0,15742.0,8035.0
12-04 08:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5750349824.0,664141824.0,20052439040.0,7152144384.0,15465.0,7867.0
12-04 08:38:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749747712.0,664141824.0,20052443136.0,7152742400.0,16696.0,9190.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749575680.0,664141824.0,20052443136.0,7152914432.0,15748.0,8384.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749575680.0,664141824.0,20052443136.0,7152914432.0,18935.0,12853.0
12-04 08:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5749489664.0,664141824.0,20052529152.0,7152914432.0,17615.0,10093.0
12-04 08:38:34,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5749420032.0,664141824.0,20052598784.0,7152914432.0,17017.0,9487.0
12-04 08:38:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749415936.0,664141824.0,20052602880.0,7152914432.0,14931.0,6844.0
12-04 08:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749415936.0,664141824.0,20052602880.0,7152914432.0,16132.0,7575.0
12-04 08:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749411840.0,664141824.0,20052606976.0,7152914432.0,16810.0,10059.0
12-04 08:38:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5749411840.0,664141824.0,20052606976.0,7152914432.0,17509.0,9113.0
12-04 08:38:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749411840.0,664141824.0,20052606976.0,7152914432.0,16418.0,9881.0
12-04 08:38:40,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5749866496.0,664141824.0,20052606976.0,7152459776.0,33811.0,26408.0
12-04 08:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749800960.0,664141824.0,20052606976.0,7152525312.0,33216.0,26371.0
12-04 08:38:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749923840.0,664141824.0,20052611072.0,7152398336.0,24700.0,215565.0
12-04 08:38:43,0.0,0.167,99.667,0.083,0.0,0.083,0.0,40960.0,0.0,3.0,5749858304.0,664141824.0,20052611072.0,7152463872.0,31893.0,24422.0
12-04 08:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749858304.0,664141824.0,20052611072.0,7152463872.0,15902.0,7821.0
12-04 08:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749858304.0,664141824.0,20052611072.0,7152463872.0,14255.0,6234.0
12-04 08:38:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5749858304.0,664141824.0,20052611072.0,7152463872.0,17273.0,10780.0
12-04 08:38:47,2.596,1.926,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5748531200.0,664141824.0,20055740416.0,7150661632.0,1912758.0,977076.0
12-04 08:38:48,5.268,3.398,91.164,0.0,0.0,0.170,0.0,9875456.0,0.0,21.0,5749080064.0,664141824.0,20063113216.0,7142739968.0,4125098.0,14644308.0
12-04 08:38:49,6.239,4.216,89.207,0.0,0.0,0.337,0.0,32768.0,0.0,3.0,5749903360.0,664141824.0,20073562112.0,7131467776.0,4994681.0,13401718.0
12-04 08:38:50,5.286,3.240,91.304,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5750104064.0,664141824.0,20081340416.0,7123488768.0,4648654.0,11200342.0
12-04 08:38:51,6.577,4.047,89.207,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5749972992.0,664141824.0,20089606144.0,7115354112.0,5069903.0,15582220.0
12-04 08:38:52,3.390,2.966,93.136,0.169,0.0,0.339,0.0,12288.0,0.0,2.0,5750272000.0,664141824.0,20097699840.0,7106961408.0,3529653.0,8073901.0
12-04 08:38:53,5.546,5.042,89.076,0.0,0.0,0.336,0.0,8192.0,0.0,1.0,5750112256.0,664141824.0,20107034624.0,7097786368.0,4848632.0,14792028.0
12-04 08:38:54,6.581,4.530,88.547,0.0,0.0,0.342,0.0,20480.0,0.0,2.0,5751136256.0,664141824.0,20116639744.0,7087157248.0,5527291.0,15441937.0
12-04 08:38:55,7.233,5.383,87.216,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5751238656.0,664141824.0,20128772096.0,7074922496.0,5636960.0,15313075.0
12-04 08:38:56,6.588,4.476,88.598,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5752205312.0,664141824.0,20137414656.0,7065313280.0,5159066.0,14956569.0
12-04 08:38:57,6.841,4.814,88.007,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5752524800.0,664141824.0,20148305920.0,7054102528.0,5397403.0,15721365.0
12-04 08:38:58,6.160,4.641,88.692,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,5752639488.0,664141824.0,20158758912.0,7043534848.0,5301117.0,15465196.0
12-04 08:38:59,6.330,4.619,88.794,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5752655872.0,664141824.0,20168556544.0,7033720832.0,5297416.0,13528533.0
12-04 08:39:00,7.280,5.523,86.778,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5751640064.0,664141824.0,20180701184.0,7022592000.0,5607671.0,16888036.0
12-04 08:39:01,5.479,3.938,90.154,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5752930304.0,664141824.0,20189925376.0,7012077568.0,5002789.0,11282193.0
12-04 08:39:02,6.818,5.640,87.121,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5753458688.0,664141824.0,20200468480.0,7001006080.0,5873907.0,19433834.0
12-04 08:39:03,0.754,0.754,98.409,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5753524224.0,664141824.0,20203646976.0,6997762048.0,836057.0,464254.0
12-04 08:39:04,0.833,0.667,98.333,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5753810944.0,664141824.0,20203679744.0,6997442560.0,563424.0,4579926.0
12-04 08:39:05,6.841,5.490,87.416,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5754953728.0,664141824.0,20214980608.0,6984998912.0,6155978.0,10754743.0
12-04 08:39:06,9.463,7.758,82.097,0.0,0.0,0.682,0.0,0.0,0.0,0.0,5755011072.0,664141824.0,20230578176.0,6969344000.0,8066499.0,27978309.0
12-04 08:39:07,8.923,6.734,83.838,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5754585088.0,664141824.0,20244774912.0,6955573248.0,7182809.0,17122070.0
12-04 08:39:08,7.621,5.758,85.097,1.185,0.0,0.339,0.0,32780288.0,0.0,38.0,5754527744.0,664141824.0,20257062912.0,6943342592.0,6468363.0,21831616.0
12-04 08:39:09,7.047,6.208,81.292,5.285,0.0,0.168,0.0,105713664.0,0.0,117.0,5755203584.0,664141824.0,20266323968.0,6933405696.0,5477662.0,15173646.0
12-04 08:39:10,6.774,5.758,86.960,0.169,0.0,0.339,0.0,12288.0,0.0,2.0,5755244544.0,664141824.0,20277444608.0,6922244096.0,6010753.0,16493137.0
12-04 08:39:11,6.542,3.823,89.380,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5755973632.0,664141824.0,20288753664.0,6910205952.0,5104102.0,12815852.0
12-04 08:39:12,5.802,3.754,88.908,1.365,0.0,0.171,0.0,0.0,0.0,0.0,5755539456.0,664141824.0,20297850880.0,6901542912.0,4887903.0,11088113.0
12-04 08:39:13,7.203,5.169,82.203,5.0,0.0,0.424,0.0,26460160.0,0.0,29.0,5755383808.0,664141824.0,20308643840.0,6890905600.0,5675311.0,16252694.0
12-04 08:39:14,7.221,4.954,87.657,0.0,0.0,0.168,0.0,82210816.0,0.0,86.0,5755736064.0,664141824.0,20319150080.0,6880047104.0,5577365.0,15377386.0
12-04 08:39:15,5.209,4.014,90.436,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5757460480.0,664141824.0,20328509440.0,6868963328.0,4708875.0,15037186.0
12-04 08:39:16,6.672,4.223,88.598,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,5757292544.0,664141824.0,20337610752.0,6860029952.0,5191005.0,14949465.0
12-04 08:39:17,5.912,4.983,88.936,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5756829696.0,664141824.0,20349321216.0,6848782336.0,5094208.0,14727700.0
12-04 08:39:18,6.192,4.156,89.143,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5756538880.0,664141824.0,20358623232.0,6839771136.0,5044102.0,15142678.0
12-04 08:39:19,7.240,4.685,87.905,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5757296640.0,664141824.0,20369563648.0,6828072960.0,5391218.0,15356901.0
12-04 08:39:20,6.645,5.316,87.791,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5758365696.0,664141824.0,20378247168.0,6818320384.0,4829595.0,8746066.0
12-04 08:39:21,6.577,4.890,88.280,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5757583360.0,664141824.0,20389502976.0,6807846912.0,5349775.0,15400079.0
12-04 08:39:22,6.463,4.847,88.350,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5758271488.0,664141824.0,20399484928.0,6797176832.0,5299233.0,15359392.0
12-04 08:39:23,5.976,4.377,89.478,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5757153280.0,664141824.0,20408705024.0,6789074944.0,4982083.0,15345182.0
12-04 08:39:24,7.782,5.439,86.527,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5757620224.0,664141824.0,20420235264.0,6777077760.0,5548798.0,15982923.0
12-04 08:39:25,6.891,5.126,87.731,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5759762432.0,664141824.0,20429045760.0,6766125056.0,5227608.0,15264414.0
12-04 08:39:26,6.430,4.992,88.156,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5760049152.0,664141824.0,20439035904.0,6755848192.0,5498900.0,16042933.0
12-04 08:39:27,6.071,4.975,88.617,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5761949696.0,664141824.0,20449255424.0,6743728128.0,5276724.0,10272539.0
12-04 08:39:28,4.693,3.584,91.212,0.171,0.0,0.341,0.0,20480.0,0.0,3.0,5760167936.0,664141824.0,20457717760.0,6737047552.0,4639711.0,10820545.0
12-04 08:39:29,8.101,5.316,86.245,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5760172032.0,664141824.0,20469784576.0,6724976640.0,5774952.0,18902287.0
12-04 08:39:30,6.628,5.621,87.248,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5758697472.0,664141824.0,20480786432.0,6715449344.0,5398948.0,15376188.0
12-04 08:39:31,6.560,5.130,87.973,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5760151552.0,664141824.0,20489506816.0,6705274880.0,5212056.0,12129047.0
12-04 08:39:32,2.664,1.499,95.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5760655360.0,664141824.0,20494499840.0,6699778048.0,1551724.0,9261665.0
12-04 08:39:33,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5760655360.0,664141824.0,20494499840.0,6699778048.0,18589.0,11708.0
12-04 08:39:34,2.685,2.349,94.883,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5761495040.0,664141824.0,20497027072.0,6696411136.0,2369912.0,3725558.0
12-04 08:39:35,8.562,6.401,84.705,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5762101248.0,664141824.0,20510797824.0,6682034176.0,6317039.0,17494863.0
12-04 08:39:36,11.574,8.681,79.404,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5761683456.0,664141824.0,20528496640.0,6664753152.0,9419674.0,27773768.0
12-04 08:39:37,10.588,7.983,81.092,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5762035712.0,664141824.0,20543885312.0,6649012224.0,8214463.0,22992285.0
12-04 08:39:38,6.775,4.117,88.937,0.0,0.0,0.172,0.0,20480.0,0.0,1.0,5762109440.0,664141824.0,20556341248.0,6636482560.0,6047149.0,15310452.0
12-04 08:39:39,8.811,5.988,84.688,0.086,0.0,0.428,0.0,40960.0,0.0,5.0,5762924544.0,664141824.0,20569718784.0,6622289920.0,6445778.0,22144204.0
12-04 08:39:40,6.531,5.089,88.126,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5763862528.0,664141824.0,20580421632.0,6610649088.0,5611251.0,15743148.0
12-04 08:39:41,7.257,4.219,88.101,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5764001792.0,664141824.0,20590067712.0,6600863744.0,5539671.0,15460381.0
12-04 08:39:42,6.410,4.274,89.145,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5763964928.0,664141824.0,20599988224.0,6590980096.0,5442610.0,15768497.0
12-04 08:39:43,6.818,5.640,87.205,0.084,0.0,0.253,0.0,8048640.0,0.0,17.0,5762514944.0,664141824.0,20612411392.0,6580006912.0,5488160.0,15694952.0
12-04 08:39:44,5.004,3.902,82.188,8.736,0.0,0.170,0.0,276824064.0,0.0,297.0,5763973120.0,664141824.0,20619943936.0,6571016192.0,4396892.0,8244951.0
12-04 08:39:45,5.746,4.974,87.650,1.372,0.0,0.257,0.0,22851584.0,0.0,32.0,5764149248.0,664141824.0,20630212608.0,6560571392.0,5535583.0,15805713.0
12-04 08:39:46,6.224,5.214,88.141,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5762985984.0,664141824.0,20640997376.0,6550949888.0,5344848.0,15635561.0
12-04 08:39:47,7.095,4.223,88.345,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5764964352.0,664141824.0,20651274240.0,6538694656.0,5335074.0,15675429.0
12-04 08:39:48,6.282,4.669,88.540,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5764882432.0,664141824.0,20661088256.0,6528962560.0,5270509.0,15194849.0
12-04 08:39:49,7.256,5.338,87.073,0.0,0.0,0.334,0.0,36864.0,0.0,3.0,5765099520.0,664141824.0,20672057344.0,6517776384.0,5097883.0,15172658.0
12-04 08:39:50,5.942,5.093,88.710,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5765357568.0,664141824.0,20682088448.0,6507487232.0,5345992.0,15303851.0
12-04 08:39:51,5.947,3.314,90.229,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5765398528.0,664141824.0,20690419712.0,6499115008.0,4504031.0,8501981.0
12-04 08:39:52,6.324,4.469,89.039,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5766012928.0,664141824.0,20699996160.0,6488924160.0,5143573.0,14622097.0
12-04 08:39:53,6.378,4.592,88.605,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5765287936.0,664141824.0,20711325696.0,6478319616.0,5592115.0,15386509.0
12-04 08:39:54,5.593,3.898,90.424,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5767049216.0,664141824.0,20719050752.0,6468833280.0,4662340.0,14836095.0
12-04 08:39:55,6.549,5.206,87.993,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5766840320.0,664141824.0,20729618432.0,6458474496.0,5269742.0,15054738.0
12-04 08:39:56,5.612,4.507,89.626,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5768138752.0,664141824.0,20737585152.0,6449209344.0,5083943.0,15158524.0
12-04 08:39:57,7.072,6.073,86.273,0.166,0.0,0.416,0.0,12288.0,0.0,2.0,5767426048.0,664141824.0,20750299136.0,6437208064.0,5431495.0,15513979.0
12-04 08:39:58,6.577,4.806,88.364,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5766762496.0,664141824.0,20760395776.0,6427774976.0,5310908.0,15528417.0
12-04 08:39:59,6.381,5.374,87.909,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5769244672.0,664141824.0,20769570816.0,6416117760.0,5011775.0,11883724.0
12-04 08:40:00,6.043,4.596,88.936,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5769281536.0,664141824.0,20778577920.0,6407073792.0,5294922.0,11419282.0
12-04 08:40:01,5.818,4.890,89.123,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5767811072.0,664141824.0,20789309440.0,6397812736.0,5152607.0,16287092.0
12-04 08:40:02,6.133,3.918,89.779,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5767737344.0,664141824.0,20799856640.0,6387339264.0,5108181.0,14817841.0
12-04 08:40:03,5.588,4.742,89.331,0.169,0.0,0.169,0.0,20480.0,0.0,3.0,5770231808.0,664141824.0,20806856704.0,6377844736.0,5022427.0,13215417.0
12-04 08:40:04,6.324,4.553,88.870,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5768617984.0,664141824.0,20819099648.0,6367215616.0,5315214.0,11105792.0
12-04 08:40:05,3.191,2.183,94.542,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5769400320.0,664141824.0,20824281088.0,6361251840.0,2466655.0,11622899.0
12-04 08:40:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5769400320.0,664141824.0,20824281088.0,6361251840.0,27110.0,1487863.0
12-04 08:40:07,0.668,0.501,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5769519104.0,664141824.0,20824289280.0,6361124864.0,479630.0,3118546.0
12-04 08:40:08,6.109,4.519,88.954,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,5769179136.0,664141824.0,20833239040.0,6352515072.0,4734201.0,9185776.0
12-04 08:40:09,10.043,8.0,81.532,0.0,0.0,0.426,0.0,32768.0,0.0,3.0,5769453568.0,664141824.0,20848721920.0,6336757760.0,9143781.0,23051532.0
12-04 08:40:10,10.415,7.028,82.049,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5770334208.0,664141824.0,20864593920.0,6320005120.0,7300072.0,22389004.0
12-04 08:40:11,8.889,7.009,83.675,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5770723328.0,664141824.0,20879368192.0,6304841728.0,7542260.0,22635500.0
12-04 08:40:12,8.220,5.678,85.678,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5772050432.0,664141824.0,20891979776.0,6290903040.0,6774891.0,21985252.0
12-04 08:40:13,6.667,5.654,87.257,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5770575872.0,664141824.0,20904460288.0,6279897088.0,5909725.0,15366521.0
12-04 08:40:14,7.070,4.770,85.009,2.726,0.0,0.426,0.0,88399872.0,0.0,108.0,5772242944.0,664141824.0,20914585600.0,6268104704.0,5868382.0,15836472.0
12-04 08:40:15,7.705,6.297,83.430,2.237,0.0,0.331,0.0,213901312.0,0.0,241.0,5772169216.0,664141824.0,20925825024.0,6256939008.0,5816196.0,16195757.0
12-04 08:40:16,6.287,4.673,88.785,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5772550144.0,664141824.0,20935827456.0,6246555648.0,5268447.0,15423451.0
12-04 08:40:17,5.690,3.190,90.948,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5772926976.0,664141824.0,20946194432.0,6235811840.0,4968193.0,15036394.0
12-04 08:40:18,6.356,5.508,88.051,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5773111296.0,664141824.0,20956827648.0,6224994304.0,5417180.0,15412626.0
12-04 08:40:19,6.213,4.851,88.596,0.0,0.0,0.340,0.0,49152.0,0.0,3.0,5773316096.0,664141824.0,20966977536.0,6214639616.0,5179501.0,14976371.0
12-04 08:40:20,7.034,4.237,88.390,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5774790656.0,664141824.0,20977111040.0,6203031552.0,5163857.0,11821126.0
12-04 08:40:21,6.761,5.008,88.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5772881920.0,664141824.0,20987039744.0,6195011584.0,4987486.0,12338709.0
12-04 08:40:22,6.308,4.794,88.814,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5773762560.0,664141824.0,20996251648.0,6184919040.0,5088643.0,14853916.0
12-04 08:40:23,6.150,4.044,89.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5773824000.0,664141824.0,21004386304.0,6176722944.0,4657509.0,14681282.0
12-04 08:40:24,6.864,4.661,88.220,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5773656064.0,664141824.0,21016412160.0,6164865024.0,5373206.0,14999670.0
12-04 08:40:25,6.234,4.886,88.795,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5775343616.0,664141824.0,21024862208.0,6154727424.0,5136442.0,15264579.0
12-04 08:40:26,6.324,5.143,88.111,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5774872576.0,664141824.0,21035864064.0,6144196608.0,5414891.0,15738655.0
12-04 08:40:27,6.107,4.665,88.719,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5777354752.0,664141824.0,21046431744.0,6131146752.0,5332086.0,11403723.0
12-04 08:40:28,6.081,4.645,89.020,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5774512128.0,664141824.0,21056450560.0,6123970560.0,4907522.0,12772328.0
12-04 08:40:29,6.481,4.630,88.552,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5775798272.0,664141824.0,21064847360.0,6114287616.0,4819224.0,14523029.0
12-04 08:40:30,6.655,5.055,88.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5775974400.0,664141824.0,21075566592.0,6103392256.0,5172690.0,15237967.0
12-04 08:40:31,6.346,4.374,89.022,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5774086144.0,664141824.0,21087993856.0,6092853248.0,5512429.0,15577007.0
12-04 08:40:32,6.833,4.667,87.917,0.083,0.0,0.500,0.0,12288.0,0.0,2.0,5776076800.0,664141824.0,21095305216.0,6083551232.0,4994704.0,15050048.0
12-04 08:40:33,6.655,4.522,88.652,0.0,0.0,0.171,0.0,12288.0,0.0,3.0,5776334848.0,664141824.0,21106786304.0,6071812096.0,5515331.0,13069243.0
12-04 08:40:34,5.867,4.422,89.371,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5777334272.0,664141824.0,21115453440.0,6062145536.0,5154566.0,18105717.0
12-04 08:40:35,6.154,4.444,88.889,0.0,0.0,0.513,0.0,0.0,0.0,0.0,5775699968.0,664141824.0,21127729152.0,6051504128.0,5379045.0,13963301.0
12-04 08:40:36,4.051,2.363,93.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5776965632.0,664141824.0,21133352960.0,6044614656.0,3203031.0,6303558.0
12-04 08:40:37,0.083,0.333,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5776969728.0,664141824.0,21134303232.0,6043660288.0,41043.0,3645400.0
12-04 08:40:38,0.0,0.0,99.749,0.251,0.0,0.0,0.0,20480.0,0.0,3.0,5776891904.0,664141824.0,21134381056.0,6043660288.0,65611.0,1417879.0
12-04 08:40:39,3.647,3.562,92.536,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5777027072.0,664141824.0,21140631552.0,6037274624.0,3804883.0,8249659.0
12-04 08:40:40,7.119,5.254,87.373,0.0,0.0,0.254,0.0,16384.0,0.0,1.0,5777285120.0,664141824.0,21152768000.0,6024880128.0,5922999.0,15982338.0
12-04 08:40:41,11.234,7.319,81.021,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5777866752.0,664141824.0,21167878144.0,6009188352.0,8515160.0,22768632.0
12-04 08:40:42,10.017,6.987,82.660,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5777223680.0,664141824.0,21183631360.0,5994078208.0,7501352.0,22342464.0
12-04 08:40:43,10.025,7.498,81.719,0.253,0.0,0.505,0.0,28672.0,0.0,3.0,5779070976.0,664141824.0,21197733888.0,5978128384.0,7972725.0,22606983.0
12-04 08:40:44,8.913,6.367,84.211,0.0,0.0,0.509,0.0,28672.0,0.0,3.0,5779505152.0,664141824.0,21213642752.0,5961785344.0,7129573.0,21828486.0
12-04 08:40:45,6.695,5.508,83.559,3.983,0.0,0.254,0.0,180396032.0,0.0,206.0,5781135360.0,664141824.0,21223313408.0,5950484480.0,5570587.0,15822731.0
12-04 08:40:46,6.298,5.362,88.170,0.0,0.0,0.170,0.0,124678144.0,0.0,132.0,5779894272.0,664141824.0,21234737152.0,5940301824.0,5630723.0,15463139.0
12-04 08:40:47,8.305,6.678,84.503,0.0,0.0,0.514,0.0,0.0,0.0,0.0,5780258816.0,664141824.0,21249052672.0,5925621760.0,7355282.0,18959258.0
12-04 08:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780410368.0,664141824.0,21250252800.0,5924270080.0,14224.0,6611.0
12-04 08:40:49,0.167,0.0,99.666,0.083,0.0,0.083,0.0,61440.0,0.0,5.0,5780410368.0,664141824.0,21250252800.0,5924270080.0,50546.0,3245462.0
12-04 08:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,6.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,14849.0,7323.0
12-04 08:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,16476.0,8978.0
12-04 08:40:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,16052.0,14577.0
12-04 08:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,15492.0,7848.0
12-04 08:40:54,0.751,0.083,99.165,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,17126.0,11184.0
12-04 08:40:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,16099.0,8236.0
12-04 08:40:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,14417.0,6460.0
12-04 08:40:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,16220.0,8946.0
12-04 08:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780402176.0,664141824.0,21250260992.0,5924270080.0,15575.0,8490.0
12-04 08:40:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780398080.0,664141824.0,21250265088.0,5924270080.0,17111.0,10335.0
12-04 08:41:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5780365312.0,664141824.0,21250265088.0,5924302848.0,15094.0,6938.0
12-04 08:41:01,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5780025344.0,664141824.0,21250265088.0,5924642816.0,19043.0,11559.0
12-04 08:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780025344.0,664141824.0,21250265088.0,5924642816.0,14255.0,6192.0
12-04 08:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780025344.0,664141824.0,21250265088.0,5924642816.0,17801.0,9974.0
12-04 08:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780152320.0,664141824.0,21250265088.0,5924515840.0,16006.0,8020.0
12-04 08:41:05,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5780152320.0,664141824.0,21250265088.0,5924515840.0,16692.0,8756.0
12-04 08:41:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,18244.0,12597.0
12-04 08:41:07,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,15794.0,6921.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,16273.0,9024.0
12-04 08:41:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,17663.0,9886.0
12-04 08:41:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,15889.0,8255.0
12-04 08:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,32982.0,24337.0
12-04 08:41:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,15467.0,8562.0
12-04 08:41:13,0.0,0.0,94.319,5.681,0.0,0.0,0.0,20480.0,0.0,3.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,46610.0,182783.0
12-04 08:41:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780144128.0,664141824.0,21250273280.0,5924515840.0,16722.0,10406.0
12-04 08:41:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5780144128.0,664141824.0,21250273280.0,5924515840.0,15956.0,8403.0
12-04 08:41:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,25333760.0,0.0,28.0,5780144128.0,664141824.0,21250273280.0,5924515840.0,14633.0,6536.0
12-04 08:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5780144128.0,664141824.0,21250273280.0,5924515840.0,17016.0,10165.0
12-04 08:41:18,0.083,0.0,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,5780144128.0,664141824.0,21250273280.0,5924515840.0,14256.0,6238.0
12-04 08:41:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780062208.0,664141824.0,21250355200.0,5924515840.0,19365.0,12488.0
12-04 08:41:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780951040.0,664141824.0,21250424832.0,5923557376.0,14200.0,6251.0
12-04 08:41:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780631552.0,664141824.0,21250428928.0,5923872768.0,14822.0,6593.0
12-04 08:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780631552.0,664141824.0,21250428928.0,5923872768.0,17906.0,12309.0
12-04 08:41:23,4.212,3.117,92.502,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5780635648.0,664141824.0,21255286784.0,5919010816.0,3426752.0,8013719.0
12-04 08:41:24,6.097,3.556,90.178,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5779771392.0,664141824.0,21264101376.0,5911060480.0,4433998.0,8736718.0
12-04 08:41:25,5.200,4.092,90.281,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5781233664.0,664141824.0,21272539136.0,5901160448.0,4886553.0,15460731.0
12-04 08:41:26,6.419,5.490,87.838,0.0,0.0,0.253,0.0,24576.0,0.0,5.0,5780459520.0,664141824.0,21284294656.0,5890179072.0,5689984.0,15792293.0
12-04 08:41:27,6.937,4.738,87.986,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5782114304.0,664141824.0,21295087616.0,5877731328.0,5576588.0,15414476.0
12-04 08:41:28,6.926,5.321,87.500,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5781958656.0,664141824.0,21305982976.0,5866991616.0,5817649.0,15421413.0
12-04 08:41:29,6.392,4.289,88.982,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5782089728.0,664141824.0,21316087808.0,5856755712.0,4753083.0,14810871.0
12-04 08:41:30,5.993,3.938,89.726,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,5781426176.0,664141824.0,21325852672.0,5847654400.0,5141419.0,15222376.0
12-04 08:41:31,7.264,5.152,87.331,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5744488448.0,664141824.0,21335744512.0,5874700288.0,5720820.0,15520562.0
12-04 08:41:32,6.549,5.038,88.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5743673344.0,664141824.0,21347397632.0,5863862272.0,5327491.0,15300706.0
12-04 08:41:33,5.777,4.843,88.955,0.085,0.0,0.340,0.0,20480.0,0.0,2.0,5744963584.0,664141824.0,21357187072.0,5852782592.0,5395125.0,15336236.0
12-04 08:41:34,7.357,4.363,88.024,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5746106368.0,664141824.0,21367345152.0,5841481728.0,5512126.0,15687270.0
12-04 08:41:35,7.209,6.022,86.344,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5744680960.0,664141824.0,21379948544.0,5830303744.0,6216705.0,16253787.0
12-04 08:41:36,6.107,4.580,89.059,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5745221632.0,664141824.0,21389508608.0,5820203008.0,5203031.0,15233263.0
12-04 08:41:37,6.740,5.644,87.447,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5745098752.0,664141824.0,21401563136.0,5808271360.0,5535363.0,15578390.0
12-04 08:41:38,7.634,5.537,86.577,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5746069504.0,664141824.0,21411512320.0,5797351424.0,5984097.0,16022803.0
12-04 08:41:39,6.566,5.808,87.205,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5746712576.0,664141824.0,21422649344.0,5785571328.0,5678910.0,15157910.0
12-04 08:41:40,6.392,5.046,88.310,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5746221056.0,664141824.0,21433012224.0,5775699968.0,5266862.0,15069016.0
12-04 08:41:41,6.706,5.700,87.175,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5747032064.0,664141824.0,21442895872.0,5765005312.0,5533104.0,15557535.0
12-04 08:41:42,6.365,5.695,87.605,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5746917376.0,664141824.0,21452754944.0,5755260928.0,5284724.0,15134889.0
12-04 08:41:43,8.550,6.454,84.828,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5746769920.0,664141824.0,21465632768.0,5742530560.0,6165655.0,16496992.0
12-04 08:41:44,5.495,3.635,90.617,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5747523584.0,664141824.0,21472202752.0,5735206912.0,4145449.0,8807774.0
12-04 08:41:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5747302400.0,664141824.0,21473820672.0,5733810176.0,16176.0,8646.0
12-04 08:41:46,1.251,0.917,97.748,0.0,0.0,0.083,0.0,36864.0,0.0,3.0,5747982336.0,664141824.0,21473845248.0,5733105664.0,1004007.0,6402119.0
12-04 08:41:47,5.649,4.553,89.545,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,5749825536.0,664141824.0,21482553344.0,5722554368.0,4740364.0,8011857.0
12-04 08:41:48,12.762,9.152,77.498,0.0,0.0,0.588,0.0,40960.0,0.0,4.0,5748142080.0,664141824.0,21502959616.0,5703831552.0,9727499.0,31035686.0
12-04 08:41:49,7.125,5.683,86.768,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5748977664.0,664141824.0,21514362880.0,5691592704.0,6186909.0,15209158.0
12-04 08:41:50,10.102,7.470,81.749,0.0,0.0,0.679,0.0,0.0,0.0,0.0,5751431168.0,664141824.0,21530300416.0,5673201664.0,8114164.0,25791227.0
12-04 08:41:51,7.919,6.740,84.836,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5750312960.0,664141824.0,21543616512.0,5661003776.0,6765990.0,18245464.0
12-04 08:41:52,9.340,5.398,84.747,0.0,0.0,0.514,0.0,0.0,0.0,0.0,5750628352.0,664141824.0,21556752384.0,5647552512.0,6998416.0,22596445.0
12-04 08:41:53,6.897,4.655,87.845,0.172,0.0,0.431,0.0,45056.0,0.0,5.0,5749964800.0,664141824.0,21569224704.0,5635743744.0,6169666.0,16003716.0
12-04 08:41:54,6.593,5.410,87.743,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5749936128.0,664141824.0,21579808768.0,5625188352.0,5498975.0,15374855.0
12-04 08:41:55,6.684,5.245,87.902,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5751037952.0,664141824.0,21590278144.0,5613617152.0,5663734.0,15519342.0
12-04 08:41:56,6.416,4.962,81.608,6.416,0.0,0.599,0.0,255807488.0,0.0,288.0,5752004608.0,664141824.0,21601800192.0,5601128448.0,5745219.0,15963807.0
12-04 08:41:57,6.474,4.600,88.586,0.0,0.0,0.341,0.0,94593024.0,0.0,104.0,5752266752.0,664141824.0,21612142592.0,5590523904.0,5412459.0,15553987.0
12-04 08:41:58,6.689,5.165,87.892,0.0,0.0,0.254,0.0,40960.0,0.0,3.0,5752905728.0,664141824.0,21622292480.0,5579735040.0,5577019.0,15695849.0
12-04 08:41:59,6.814,5.707,87.138,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5753307136.0,664141824.0,21635141632.0,5566484480.0,6134641.0,16046227.0
12-04 08:42:00,6.756,5.254,87.490,0.0,0.0,0.500,0.0,0.0,0.0,0.0,5752336384.0,664141824.0,21644480512.0,5558116352.0,5169042.0,15224189.0
12-04 08:42:01,8.136,5.085,86.695,0.0,0.0,0.085,0.0,32768.0,0.0,5.0,5752143872.0,664141824.0,21656567808.0,5546221568.0,6195831.0,16576286.0
12-04 08:42:02,6.695,5.593,87.373,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5752451072.0,664141824.0,21667831808.0,5534650368.0,5461526.0,14989514.0
12-04 08:42:03,6.582,5.148,87.764,0.0,0.0,0.506,0.0,16384.0,0.0,2.0,5753020416.0,664141824.0,21678813184.0,5523099648.0,5512496.0,15654135.0
12-04 08:42:04,7.028,4.657,87.976,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5754712064.0,664141824.0,21687554048.0,5512667136.0,5510658.0,15299287.0
12-04 08:42:05,7.185,6.182,86.383,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5754535936.0,664141824.0,21699858432.0,5500538880.0,5734141.0,15604703.0
12-04 08:42:06,6.207,4.337,89.201,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5754298368.0,664141824.0,21710065664.0,5490569216.0,5207258.0,15081848.0
12-04 08:42:07,6.672,4.645,88.429,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5755826176.0,664141824.0,21719031808.0,5480075264.0,5375399.0,15297208.0
12-04 08:42:08,7.970,4.866,86.829,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5755645952.0,664141824.0,21730283520.0,5469003776.0,5689692.0,15592841.0
12-04 08:42:09,6.102,4.915,88.644,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5753958400.0,664141824.0,21742444544.0,5458530304.0,5223973.0,14779900.0
12-04 08:42:10,7.364,5.774,86.444,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5754904576.0,664141824.0,21753208832.0,5446819840.0,5753296.0,15456158.0
12-04 08:42:11,7.718,4.326,87.786,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5768769536.0,664141824.0,21763371008.0,5422792704.0,5293063.0,15174714.0
12-04 08:42:12,6.394,4.945,88.321,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5769117696.0,664141824.0,21774536704.0,5411278848.0,5719656.0,16277771.0
12-04 08:42:13,7.107,4.992,87.733,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5770625024.0,664141824.0,21783592960.0,5400715264.0,5549294.0,15626505.0
12-04 08:42:14,7.321,5.824,86.606,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5770817536.0,664141824.0,21794283520.0,5389832192.0,5526236.0,13133668.0
12-04 08:42:15,6.351,4.657,88.823,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5770903552.0,664141824.0,21805121536.0,5378908160.0,5333716.0,17741912.0
12-04 08:42:16,7.641,5.458,86.566,0.084,0.0,0.252,0.0,40960.0,0.0,5.0,5770125312.0,664141824.0,21815738368.0,5369069568.0,5937455.0,15696782.0
12-04 08:42:17,6.598,4.027,89.203,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5776973824.0,664141824.0,21825290240.0,5352669184.0,5460303.0,13773038.0
12-04 08:42:18,6.955,5.598,87.277,0.0,0.0,0.170,0.0,45056.0,0.0,6.0,5777051648.0,664141824.0,21837656064.0,5340225536.0,5920060.0,15311371.0
12-04 08:42:19,6.138,4.092,89.685,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5779107840.0,664141824.0,21848084480.0,5327740928.0,5315127.0,10803868.0
12-04 08:42:20,7.161,4.549,87.784,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5779247104.0,664141824.0,21857599488.0,5318086656.0,5120461.0,20535631.0
12-04 08:42:21,6.324,5.228,88.196,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5779816448.0,664141824.0,21867073536.0,5308043264.0,5340357.0,15282620.0
12-04 08:42:22,6.560,4.542,88.394,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5780119552.0,664141824.0,21877571584.0,5297242112.0,5159023.0,15252552.0
12-04 08:42:23,6.378,5.272,88.095,0.0,0.0,0.255,0.0,28672.0,0.0,3.0,5780058112.0,664141824.0,21888008192.0,5286866944.0,5557968.0,15689515.0
12-04 08:42:24,7.125,5.448,87.259,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5781278720.0,664141824.0,21898190848.0,5275463680.0,5552831.0,15443763.0
12-04 08:42:25,6.117,4.503,89.040,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5781827584.0,664141824.0,21908434944.0,5264670720.0,5263633.0,14890359.0
12-04 08:42:26,6.949,5.424,87.034,0.339,0.0,0.254,0.0,12365824.0,0.0,13.0,5781422080.0,664141824.0,21920575488.0,5252935680.0,5638431.0,15840640.0
12-04 08:42:27,7.209,5.259,81.170,6.107,0.0,0.254,0.0,274726912.0,0.0,299.0,5781078016.0,664141824.0,21931937792.0,5241917440.0,5850932.0,15493245.0
12-04 08:42:28,6.628,6.040,86.493,0.168,0.0,0.671,0.0,40382464.0,0.0,53.0,5790973952.0,664141824.0,21943287808.0,5220671488.0,5741657.0,15786598.0
12-04 08:42:29,5.897,4.634,89.217,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5792329728.0,664141824.0,21951127552.0,5211475968.0,4895227.0,14812436.0
12-04 08:42:30,8.124,5.276,86.265,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5791105024.0,664141824.0,21962649600.0,5201178624.0,5595996.0,15206705.0
12-04 08:42:31,6.261,4.545,89.022,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5790859264.0,664141824.0,21973798912.0,5190275072.0,5638144.0,15568366.0
12-04 08:42:32,5.947,4.928,88.870,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5791404032.0,664141824.0,21984043008.0,5179486208.0,5329223.0,15657866.0
12-04 08:42:33,7.239,5.135,87.458,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5793558528.0,664141824.0,21994160128.0,5167214592.0,5677424.0,15611731.0
12-04 08:42:34,6.981,5.383,87.384,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5793533952.0,664141824.0,22004506624.0,5156892672.0,5535159.0,15197408.0
12-04 08:42:35,7.161,4.945,87.553,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5793845248.0,664141824.0,22017196032.0,5143891968.0,6000415.0,15945251.0
12-04 08:42:36,6.599,5.076,88.156,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5793820672.0,664141824.0,22027395072.0,5133717504.0,5389860.0,15117953.0
12-04 08:42:37,6.745,4.553,88.449,0.0,0.0,0.253,0.0,36864.0,0.0,5.0,5794480128.0,664141824.0,22037667840.0,5122785280.0,5125695.0,14538015.0
12-04 08:42:38,7.209,5.089,87.447,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5794328576.0,664141824.0,22048186368.0,5112418304.0,5527682.0,15121548.0
12-04 08:42:39,6.809,4.766,88.085,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5794873344.0,664141824.0,22058762240.0,5101297664.0,5491805.0,15196337.0
12-04 08:42:40,6.394,4.263,89.173,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5794754560.0,664141824.0,22069231616.0,5090947072.0,5191493.0,15303280.0
12-04 08:42:41,6.553,5.021,88.0,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5795258368.0,664141824.0,22079668224.0,5080006656.0,5784516.0,15759551.0
12-04 08:42:42,5.948,5.172,88.448,0.0,0.0,0.431,0.0,0.0,0.0,0.0,5794959360.0,664141824.0,22092226560.0,5067747328.0,5751424.0,15838963.0
12-04 08:42:43,7.089,5.823,86.920,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5795708928.0,664141824.0,22102958080.0,5056266240.0,5947183.0,16185345.0
12-04 08:42:44,6.229,5.303,88.215,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5797302272.0,664141824.0,22111940608.0,5045690368.0,5214372.0,14785009.0
12-04 08:42:45,6.449,5.863,87.437,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5795745792.0,664141824.0,22124167168.0,5035020288.0,5381512.0,15271048.0
12-04 08:42:46,6.255,4.734,88.757,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,5795454976.0,664141824.0,22133579776.0,5025898496.0,5261794.0,15010662.0
12-04 08:42:47,5.651,4.709,89.469,0.0,0.0,0.171,0.0,36864.0,0.0,2.0,5796773888.0,664141824.0,22143930368.0,5014228992.0,5511181.0,15433916.0
12-04 08:42:48,6.138,4.859,88.747,0.0,0.0,0.256,0.0,28672.0,0.0,2.0,5799546880.0,664141824.0,22153584640.0,5001801728.0,5510687.0,15140031.0
12-04 08:42:49,8.047,5.281,86.337,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5800415232.0,664141824.0,22165925888.0,4988592128.0,5564355.0,14264872.0
12-04 08:42:50,4.694,3.018,92.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5802184704.0,664141824.0,22172676096.0,4980072448.0,3479022.0,6150497.0
12-04 08:42:51,1.088,0.921,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5802086400.0,664141824.0,22173122560.0,4979724288.0,919510.0,4324887.0
12-04 08:42:52,1.510,1.007,97.315,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5802569728.0,664141824.0,22176624640.0,4975738880.0,1366310.0,6897022.0
12-04 08:42:53,3.431,2.929,93.473,0.0,0.0,0.167,0.0,32768.0,0.0,5.0,5801779200.0,664141824.0,22181470208.0,4971683840.0,2847898.0,7819610.0
12-04 08:42:54,8.959,6.826,83.618,0.0,0.0,0.597,0.0,0.0,0.0,0.0,5805285376.0,664141824.0,22196240384.0,4953407488.0,8378444.0,18878804.0
12-04 08:42:55,11.939,9.060,78.493,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5802958848.0,664141824.0,22215667712.0,4936306688.0,8612475.0,26926384.0
12-04 08:42:56,8.729,6.610,84.407,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5803950080.0,664141824.0,22228373504.0,4922609664.0,7062762.0,22609161.0
12-04 08:42:57,8.065,5.942,83.871,1.698,0.0,0.424,0.0,67694592.0,0.0,77.0,5803540480.0,664141824.0,22242398208.0,4908994560.0,6737959.0,15153582.0
12-04 08:42:58,7.191,6.007,75.381,11.168,0.0,0.254,0.0,255438848.0,0.0,256.0,5805563904.0,664141824.0,22253576192.0,4895793152.0,6158334.0,21065307.0
12-04 08:42:59,9.308,5.807,84.372,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5807177728.0,664141824.0,22266740736.0,4881014784.0,7188423.0,21155753.0
12-04 08:43:00,7.270,4.649,87.912,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5806637056.0,664141824.0,22277763072.0,4870533120.0,5575535.0,16318363.0
12-04 08:43:01,7.738,5.887,86.123,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5805592576.0,664141824.0,22289985536.0,4859355136.0,6079111.0,15556393.0
12-04 08:43:02,7.558,5.814,86.047,0.0,0.0,0.581,0.0,0.0,0.0,0.0,5805338624.0,664141824.0,22301663232.0,4847931392.0,5532043.0,15652439.0
12-04 08:43:03,7.679,5.232,86.667,0.169,0.0,0.253,0.0,61440.0,0.0,6.0,5806288896.0,664141824.0,22312620032.0,4836024320.0,5751151.0,15631895.0
12-04 08:43:04,6.424,5.156,87.997,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5808230400.0,664141824.0,22322507776.0,4824195072.0,5710369.0,15133307.0
12-04 08:43:05,8.463,6.081,85.210,0.0,0.0,0.247,0.0,0.0,0.0,0.0,5807951872.0,664141824.0,22333566976.0,4813414400.0,5319509.0,15564826.0
12-04 08:43:06,7.064,4.851,87.915,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5807845376.0,664141824.0,22345031680.0,4802056192.0,5728944.0,15503506.0
12-04 08:43:07,5.833,5.072,88.842,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5806960640.0,664141824.0,22355075072.0,4792897536.0,5176809.0,14923346.0
12-04 08:43:08,7.893,5.877,85.810,0.0,0.0,0.420,0.0,49152.0,0.0,7.0,5808455680.0,664141824.0,22365696000.0,4780781568.0,5718570.0,15918568.0
12-04 08:43:09,7.336,5.481,86.678,0.169,0.0,0.337,0.0,12288.0,0.0,2.0,5808164864.0,664141824.0,22377480192.0,4769288192.0,5844874.0,15237743.0
12-04 08:43:10,5.556,4.882,89.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5807919104.0,664141824.0,22387326976.0,4759687168.0,4916279.0,14947758.0
12-04 08:43:11,6.564,4.859,88.321,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5809090560.0,664141824.0,22397771776.0,4748070912.0,5746836.0,15697168.0
12-04 08:43:12,6.897,5.467,87.300,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5809762304.0,664141824.0,22407860224.0,4737310720.0,5424512.0,15367949.0
12-04 08:43:13,6.684,4.907,84.602,3.469,0.0,0.338,0.0,20480.0,0.0,2.0,5809967104.0,664141824.0,22418649088.0,4726317056.0,5579511.0,15352682.0
12-04 08:43:14,6.678,4.987,88.166,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5810696192.0,664141824.0,22428971008.0,4715266048.0,5343903.0,15231455.0
12-04 08:43:15,7.137,5.290,87.070,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5810597888.0,664141824.0,22439878656.0,4704456704.0,5607288.0,15286288.0
12-04 08:43:16,7.083,4.637,87.774,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5810438144.0,664141824.0,22450143232.0,4694351872.0,5418821.0,15256134.0
12-04 08:43:17,7.550,5.201,86.913,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5810929664.0,664141824.0,22460755968.0,4683247616.0,5316726.0,15044636.0
12-04 08:43:18,6.186,4.661,88.729,0.0,0.0,0.424,0.0,57344.0,0.0,4.0,5812887552.0,664141824.0,22470008832.0,4672036864.0,5448491.0,14753405.0
12-04 08:43:19,6.882,4.758,88.105,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5811548160.0,664141824.0,22481727488.0,4661657600.0,5718922.0,15090011.0
12-04 08:43:20,7.303,6.224,86.058,0.0,0.0,0.415,0.0,0.0,0.0,0.0,5812170752.0,664141824.0,22492827648.0,4649934848.0,5538936.0,16148348.0
12-04 08:43:21,7.435,5.931,86.299,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5812645888.0,664141824.0,22503591936.0,4638695424.0,5864754.0,14483238.0
12-04 08:43:22,5.992,5.148,88.692,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5812953088.0,664141824.0,22514163712.0,4627816448.0,5060164.0,11060207.0
12-04 08:43:23,1.763,1.595,96.558,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,5813014528.0,664141824.0,22518194176.0,4623724544.0,1672863.0,6837720.0
12-04 08:43:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5812944896.0,664141824.0,22518263808.0,4623724544.0,68604.0,5681272.0
12-04 08:43:25,5.263,4.160,90.153,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5813239808.0,664141824.0,22526242816.0,4615450624.0,4539135.0,11795792.0
12-04 08:43:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813350400.0,664141824.0,22527508480.0,4614074368.0,15810.0,8805.0
12-04 08:43:27,0.084,0.084,99.582,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,5813018624.0,664141824.0,22527512576.0,4614402048.0,25975.0,866993.0
12-04 08:43:28,0.083,0.500,91.993,7.423,0.0,0.0,0.0,140984320.0,0.0,148.0,5813514240.0,664141824.0,22527524864.0,4613894144.0,15528.0,8085.0
12-04 08:43:29,0.083,0.167,95.667,4.083,0.0,0.0,0.0,134721536.0,0.0,139.0,5813452800.0,664141824.0,22527524864.0,4613955584.0,17345.0,10612.0
12-04 08:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5812850688.0,664141824.0,22527528960.0,4614553600.0,33542.0,26295.0
12-04 08:43:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5812686848.0,664141824.0,22527528960.0,4614717440.0,16986.0,9728.0
12-04 08:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5812686848.0,664141824.0,22527528960.0,4614717440.0,15465.0,7763.0
12-04 08:43:33,0.0,0.167,99.666,0.167,0.0,0.0,0.0,69632.0,0.0,5.0,5812686848.0,664141824.0,22527528960.0,4614717440.0,17568.0,9501.0
12-04 08:43:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5812686848.0,664141824.0,22527528960.0,4614717440.0,15445.0,7874.0
12-04 08:43:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5812686848.0,664141824.0,22527528960.0,4614717440.0,34852.0,27747.0
12-04 08:43:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813571584.0,664141824.0,22527533056.0,4613828608.0,15959.0,8975.0
12-04 08:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813571584.0,664141824.0,22527533056.0,4613828608.0,16114.0,8088.0
12-04 08:43:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813571584.0,664141824.0,22527533056.0,4613828608.0,17303.0,10574.0
12-04 08:43:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5813571584.0,664141824.0,22527533056.0,4613828608.0,15616.0,7732.0
12-04 08:43:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813690368.0,664141824.0,22527533056.0,4613709824.0,14950.0,7504.0
12-04 08:43:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813579776.0,664141824.0,22527533056.0,4613820416.0,33601.0,26427.0
12-04 08:43:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813579776.0,664141824.0,22527533056.0,4613820416.0,14939.0,7598.0
12-04 08:43:43,0.0,0.083,99.833,0.0,0.0,0.083,0.0,45056.0,0.0,7.0,5813514240.0,664141824.0,22527533056.0,4613885952.0,25417.0,252881.0
12-04 08:43:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813514240.0,664141824.0,22527533056.0,4613885952.0,16581.0,10246.0
12-04 08:43:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,15286.0,7599.0
12-04 08:43:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,15316.0,7770.0
12-04 08:43:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,15657.0,7816.0
12-04 08:43:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,15600.0,15403.0
12-04 08:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,16750.0,9451.0
12-04 08:43:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,14402.0,6196.0
12-04 08:43:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,15782.0,7917.0
12-04 08:43:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,17856.0,12466.0
12-04 08:43:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814525952.0,664141824.0,22527537152.0,4612870144.0,14800.0,13793.0
12-04 08:43:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814525952.0,664141824.0,22527537152.0,4612870144.0,15927.0,8995.0
12-04 08:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814525952.0,664141824.0,22527537152.0,4612870144.0,16436.0,9203.0
12-04 08:43:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5814525952.0,664141824.0,22527537152.0,4612870144.0,13995.0,6126.0
12-04 08:43:57,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5814521856.0,664141824.0,22527541248.0,4612870144.0,16802.0,9324.0
12-04 08:43:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814521856.0,664141824.0,22527541248.0,4612870144.0,26191.0,9073.0
12-04 08:43:59,4.057,2.705,92.984,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5814333440.0,664141824.0,22533435392.0,4607164416.0,3346907.0,8105083.0
12-04 08:44:00,0.749,0.499,98.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5815078912.0,664141824.0,22535004160.0,4604850176.0,431736.0,328949.0
12-04 08:44:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5815123968.0,664141824.0,22535004160.0,4604805120.0,39788.0,1909644.0
12-04 08:44:02,0.751,0.083,99.165,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5814779904.0,664141824.0,22535012352.0,4605140992.0,95262.0,226831.0
12-04 08:44:03,4.252,2.806,92.602,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5812928512.0,664141824.0,22542340096.0,4599664640.0,3686260.0,8451780.0
12-04 08:44:04,12.810,9.223,77.370,0.0,0.0,0.598,0.0,8192.0,0.0,1.0,5814231040.0,664141824.0,22561087488.0,4579614720.0,10310545.0,24995917.0
12-04 08:44:05,11.506,7.868,80.203,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5816254464.0,664141824.0,22578450432.0,4560228352.0,8558321.0,28965933.0
12-04 08:44:06,10.980,8.446,80.068,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5816606720.0,664141824.0,22595592192.0,4542734336.0,8806246.0,23787384.0
12-04 08:44:07,9.544,7.264,82.770,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,5817470976.0,664141824.0,22610440192.0,4527022080.0,7418522.0,22589020.0
12-04 08:44:08,12.024,8.467,78.916,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5816872960.0,664141824.0,22629265408.0,4508794880.0,9242098.0,24168351.0
12-04 08:44:09,7.601,5.659,86.233,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,5817253888.0,664141824.0,22641016832.0,4496662528.0,6291233.0,15465374.0
12-04 08:44:10,9.666,6.758,83.234,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5818150912.0,664141824.0,22657036288.0,4479746048.0,7861523.0,23705379.0
12-04 08:44:11,9.083,5.719,84.777,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5817462784.0,664141824.0,22669676544.0,4467793920.0,6075203.0,15652631.0
12-04 08:44:12,6.712,5.013,87.850,0.0,0.0,0.425,0.0,16384.0,0.0,2.0,5818261504.0,664141824.0,22680719360.0,4455952384.0,5618659.0,15719190.0
12-04 08:44:13,6.712,5.098,87.766,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5819637760.0,664141824.0,22690701312.0,4444594176.0,5779886.0,15911559.0
12-04 08:44:14,7.947,6.457,85.099,0.0,0.0,0.497,0.0,0.0,0.0,0.0,5821407232.0,664141824.0,22702813184.0,4430712832.0,6044606.0,17682584.0
12-04 08:44:15,7.040,5.004,87.447,0.085,0.0,0.424,0.0,12288.0,0.0,2.0,5820190720.0,664141824.0,22713540608.0,4421201920.0,5819948.0,19157059.0
12-04 08:44:16,7.018,6.099,86.884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819760640.0,664141824.0,22724358144.0,4410814464.0,5589494.0,15417976.0
12-04 08:44:17,7.346,5.426,86.811,0.0,0.0,0.417,0.0,16384.0,0.0,2.0,5822033920.0,664141824.0,22734471168.0,4398428160.0,5626648.0,15652475.0
12-04 08:44:18,7.647,5.630,86.471,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5820772352.0,664141824.0,22746734592.0,4387426304.0,5933451.0,15405823.0
12-04 08:44:19,6.768,5.753,87.225,0.0,0.0,0.254,0.0,32768.0,0.0,4.0,5820715008.0,664141824.0,22757629952.0,4376588288.0,5958198.0,15507149.0
12-04 08:44:20,6.509,5.241,87.912,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5822636032.0,664141824.0,22766514176.0,4365783040.0,5088780.0,15054038.0
12-04 08:44:21,8.013,6.511,85.058,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,5821435904.0,664141824.0,22779318272.0,4354179072.0,6411862.0,15822839.0
12-04 08:44:22,7.509,5.290,86.775,0.0,0.0,0.427,0.0,20480.0,0.0,2.0,5824102400.0,664141824.0,22791151616.0,4339679232.0,6183853.0,16670143.0
12-04 08:44:23,7.143,5.017,87.500,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5821919232.0,664141824.0,22803378176.0,4329635840.0,5944892.0,21097887.0
12-04 08:44:24,7.460,5.784,86.505,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,5821636608.0,664141824.0,22814973952.0,4318322688.0,5932989.0,15869125.0
12-04 08:44:25,7.113,6.109,86.360,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5822386176.0,664141824.0,22825328640.0,4307218432.0,5872786.0,15578821.0
12-04 08:44:26,7.919,5.307,86.268,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5823504384.0,664141824.0,22836912128.0,4294516736.0,6046076.0,15865648.0
12-04 08:44:27,7.627,5.508,86.356,0.254,0.0,0.254,0.0,40960.0,0.0,5.0,5822066688.0,664141824.0,22849339392.0,4283527168.0,6037495.0,16029310.0
12-04 08:44:28,6.498,4.810,88.354,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5824098304.0,664141824.0,22859669504.0,4271165440.0,5229794.0,12936005.0
12-04 08:44:29,8.284,6.086,80.051,5.072,0.0,0.507,0.0,258535424.0,0.0,265.0,5823717376.0,664141824.0,22871347200.0,4259868672.0,6268377.0,11737996.0
12-04 08:44:30,6.826,4.608,88.311,0.0,0.0,0.256,0.0,83009536.0,0.0,88.0,5826027520.0,664141824.0,22881202176.0,4247703552.0,5641570.0,22763730.0
12-04 08:44:31,7.317,5.887,86.375,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5823557632.0,664141824.0,22893473792.0,4237901824.0,5995758.0,17072215.0
12-04 08:44:32,2.694,2.189,94.781,0.0,0.0,0.337,0.0,45056.0,0.0,3.0,5824651264.0,664141824.0,22898634752.0,4231647232.0,2639465.0,5767477.0
12-04 08:44:33,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5824647168.0,664141824.0,22898638848.0,4231647232.0,57099.0,5695016.0
12-04 08:44:34,1.169,0.835,97.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5824872448.0,664141824.0,22899556352.0,4230504448.0,936033.0,1071411.0
12-04 08:44:35,4.661,3.729,91.271,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5825765376.0,664141824.0,22906806272.0,4222361600.0,4149750.0,8833329.0
12-04 08:44:36,7.757,5.649,86.341,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5824954368.0,664141824.0,22919471104.0,4210507776.0,6059831.0,15364481.0
12-04 08:44:37,13.687,9.239,76.390,0.0,0.0,0.684,0.0,0.0,0.0,0.0,5827084288.0,664141824.0,22941753344.0,4186095616.0,10765802.0,36219724.0
12-04 08:44:38,8.799,6.768,84.010,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5829406720.0,664141824.0,22955134976.0,4170391552.0,7455125.0,16700908.0
12-04 08:44:39,11.448,8.165,79.714,0.168,0.0,0.505,0.0,20480.0,0.0,3.0,5828792320.0,664141824.0,22971527168.0,4154613760.0,8492754.0,22690467.0
12-04 08:44:40,8.913,6.621,84.211,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5829963776.0,664141824.0,22985121792.0,4139847680.0,7285303.0,22709334.0
12-04 08:44:41,7.779,5.532,86.258,0.0,0.0,0.432,0.0,0.0,0.0,0.0,5831704576.0,664141824.0,22998306816.0,4124921856.0,7043707.0,22378340.0
12-04 08:44:42,8.921,6.457,84.282,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5830606848.0,664141824.0,23012995072.0,4111331328.0,7373434.0,16639904.0
12-04 08:44:43,9.198,5.738,82.447,2.447,0.0,0.169,0.0,16384.0,0.0,2.0,5831446528.0,664141824.0,23025745920.0,4097740800.0,6881818.0,23049938.0
12-04 08:44:44,7.451,5.673,86.283,0.254,0.0,0.339,0.0,28672.0,0.0,3.0,5832658944.0,664141824.0,23037235200.0,4085039104.0,6338687.0,15876589.0
12-04 08:44:45,6.899,5.281,87.479,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5832871936.0,664141824.0,23048568832.0,4073492480.0,6079054.0,15805242.0
12-04 08:44:46,6.616,4.690,88.610,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5833084928.0,664141824.0,23057444864.0,4064403456.0,4534694.0,14791758.0
12-04 08:44:47,7.886,7.215,84.564,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5832413184.0,664141824.0,23072149504.0,4050370560.0,6670523.0,15667848.0
12-04 08:44:48,7.338,5.290,87.031,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5836644352.0,664141824.0,23082860544.0,4035428352.0,5991518.0,17905489.0
12-04 08:44:49,7.107,5.686,86.957,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,5834977280.0,664141824.0,23094636544.0,4025319424.0,5568187.0,16708931.0
12-04 08:44:50,7.173,5.636,86.849,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5832855552.0,664141824.0,23107670016.0,4014407680.0,6203368.0,18506259.0
12-04 08:44:51,7.504,5.481,86.678,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5834366976.0,664141824.0,23118061568.0,4002504704.0,5833808.0,16028655.0
12-04 08:44:52,7.843,5.030,87.042,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5833924608.0,664141824.0,23131017216.0,3989991424.0,5987358.0,15588489.0
12-04 08:44:53,8.425,6.066,85.257,0.0,0.0,0.253,0.0,20480.0,0.0,2.0,5834125312.0,664141824.0,23142768640.0,3978039296.0,6099542.0,15873200.0
12-04 08:44:54,7.953,5.499,86.041,0.0,0.0,0.508,0.0,57344.0,0.0,8.0,5838000128.0,664141824.0,23154053120.0,3962880000.0,6205476.0,18139670.0
12-04 08:44:55,6.134,4.958,88.571,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5835575296.0,664141824.0,23164420096.0,3954937856.0,4800909.0,12385703.0
12-04 08:44:56,7.517,5.574,86.402,0.084,0.0,0.422,0.0,12288.0,0.0,2.0,5836156928.0,664141824.0,23175516160.0,3943260160.0,6084510.0,21674621.0
12-04 08:44:57,6.735,4.945,87.980,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5837852672.0,664141824.0,23186944000.0,3930136576.0,5876376.0,15554226.0
12-04 08:44:58,6.405,4.868,88.471,0.0,0.0,0.256,0.0,32768.0,0.0,3.0,5838233600.0,664141824.0,23197523968.0,3919175680.0,5648442.0,15530549.0
12-04 08:44:59,6.512,5.570,86.461,1.200,0.0,0.257,0.0,52256768.0,0.0,56.0,5838544896.0,664141824.0,23208599552.0,3907788800.0,6104810.0,16378280.0
12-04 08:45:00,6.793,5.761,82.201,4.901,0.0,0.344,0.0,273678336.0,0.0,281.0,5836713984.0,664141824.0,23222788096.0,3895431168.0,6253186.0,16584859.0
12-04 08:45:01,6.485,5.631,87.713,0.0,0.0,0.171,0.0,22335488.0,0.0,23.0,5837352960.0,664141824.0,23234428928.0,3883151360.0,5971673.0,13209213.0
12-04 08:45:02,6.544,5.453,87.584,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5839040512.0,664141824.0,23244341248.0,3871551488.0,5290087.0,17454710.0
12-04 08:45:03,5.527,4.167,90.136,0.0,0.0,0.170,0.0,77824.0,0.0,3.0,5849944064.0,664145920.0,23253274624.0,3851710464.0,4619488.0,13183047.0
12-04 08:45:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5849370624.0,664145920.0,23254659072.0,3850899456.0,49541.0,41628.0
12-04 08:45:05,0.587,0.419,98.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5849427968.0,664145920.0,23254667264.0,3850833920.0,626145.0,4331528.0
12-04 08:45:06,6.911,5.412,87.427,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5850476544.0,664145920.0,23264145408.0,3840307200.0,4938468.0,9225021.0
12-04 08:45:07,5.374,4.366,90.176,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5849731072.0,664145920.0,23273017344.0,3832180736.0,4469891.0,14972429.0
12-04 08:45:08,7.288,5.508,86.864,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,5850505216.0,664145920.0,23284396032.0,3820027904.0,5994076.0,12760846.0
12-04 08:45:09,6.571,4.297,88.880,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5850648576.0,664145920.0,23294488576.0,3809792000.0,5008430.0,18640006.0
12-04 08:45:10,9.637,7.354,82.671,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5851840512.0,664145920.0,23308787712.0,3794300928.0,8027368.0,18398334.0
12-04 08:45:11,10.794,6.131,82.383,0.0,0.0,0.691,0.0,0.0,0.0,0.0,5852504064.0,664145920.0,23326343168.0,3776081920.0,9087477.0,28761361.0
12-04 08:45:12,12.010,7.240,80.324,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5853138944.0,664145920.0,23344140288.0,3757649920.0,9167155.0,22536431.0
12-04 08:45:13,8.634,5.448,85.583,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5853282304.0,664145920.0,23355322368.0,3746324480.0,5983609.0,22858157.0
12-04 08:45:14,11.054,7.112,81.234,0.171,0.0,0.428,0.0,20480.0,0.0,3.0,5854793728.0,664145920.0,23372124160.0,3728011264.0,8619586.0,23623888.0
12-04 08:45:15,7.401,5.719,86.543,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5854035968.0,664145920.0,23384494080.0,3716399104.0,5797421.0,15235517.0
12-04 08:45:16,9.145,6.181,84.420,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5857185792.0,664145920.0,23398354944.0,3699388416.0,7145699.0,18900040.0
12-04 08:45:17,8.454,6.319,84.629,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5854982144.0,664145920.0,23412506624.0,3687440384.0,7281532.0,20599634.0
12-04 08:45:18,6.394,4.945,88.235,0.0,0.0,0.426,0.0,16384.0,0.0,2.0,5855559680.0,664145920.0,23423500288.0,3675869184.0,5913255.0,15423961.0
12-04 08:45:19,8.870,6.109,84.519,0.084,0.0,0.418,0.0,28672.0,0.0,3.0,5856534528.0,664145920.0,23435776000.0,3662618624.0,6331326.0,20882600.0
12-04 08:45:20,6.048,5.281,88.501,0.0,0.0,0.170,0.0,20480.0,0.0,1.0,5856415744.0,664145920.0,23446106112.0,3652407296.0,5575596.0,16637889.0
12-04 08:45:21,8.138,6.460,84.983,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5856948224.0,664145920.0,23458758656.0,3639222272.0,6389324.0,15835874.0
12-04 08:45:22,8.062,5.660,85.935,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5855326208.0,664145920.0,23473065984.0,3626536960.0,6388383.0,15891506.0
12-04 08:45:23,7.346,5.175,87.312,0.0,0.0,0.167,0.0,20480.0,0.0,2.0,5857366016.0,664145920.0,23482007552.0,3615555584.0,5585066.0,20693175.0
12-04 08:45:24,7.562,5.523,86.746,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5858717696.0,664145920.0,23493681152.0,3602530304.0,6183484.0,16189727.0
12-04 08:45:25,6.870,4.580,88.295,0.085,0.0,0.170,0.0,28672.0,0.0,3.0,5858983936.0,664145920.0,23504183296.0,3591761920.0,5427370.0,15175658.0
12-04 08:45:26,7.627,6.356,85.763,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5857492992.0,664145920.0,23518310400.0,3579125760.0,6440345.0,16311588.0
12-04 08:45:27,6.622,5.784,87.343,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5858213888.0,664145920.0,23528726528.0,3567988736.0,5311631.0,15184706.0
12-04 08:45:28,7.910,4.913,87.011,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,5859041280.0,664145920.0,23537979392.0,3557908480.0,5401995.0,14751269.0
12-04 08:45:29,7.203,5.863,86.265,0.0,0.0,0.670,0.0,0.0,0.0,0.0,5858873344.0,664145920.0,23549415424.0,3546640384.0,5889971.0,15990674.0
12-04 08:45:30,6.713,4.303,86.403,2.410,0.0,0.172,0.0,95170560.0,0.0,113.0,5858942976.0,664145920.0,23560462336.0,3535523840.0,5954470.0,15012676.0
12-04 08:45:31,7.797,5.085,83.305,3.305,0.0,0.508,0.0,255356928.0,0.0,261.0,5859385344.0,664145920.0,23571292160.0,3524251648.0,5806612.0,16020976.0
12-04 08:45:32,7.149,5.021,87.319,0.0,0.0,0.511,0.0,0.0,0.0,0.0,5860466688.0,664145920.0,23583657984.0,3510804480.0,5891398.0,21509000.0
12-04 08:45:33,7.441,5.853,86.204,0.0,0.0,0.502,0.0,49152.0,0.0,3.0,5860876288.0,664145920.0,23594176512.0,3499876352.0,5886650.0,13480120.0
12-04 08:45:34,7.209,5.768,86.599,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5860462592.0,664145920.0,23607504896.0,3486961664.0,6309165.0,18268446.0
12-04 08:45:35,7.226,5.731,86.711,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5860712448.0,664145920.0,23618437120.0,3475779584.0,5394186.0,13401213.0
12-04 08:45:36,6.122,4.252,89.456,0.0,0.0,0.170,0.0,4096.0,0.0,1.0,5860450304.0,664145920.0,23629615104.0,3464863744.0,4889982.0,11094517.0
12-04 08:45:37,7.562,5.607,86.406,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5862559744.0,664145920.0,23640743936.0,3451625472.0,6495582.0,20985689.0
12-04 08:45:38,6.234,4.611,88.898,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5862060032.0,664145920.0,23652212736.0,3440656384.0,5418327.0,12613321.0
12-04 08:45:39,8.876,6.002,84.784,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5862531072.0,664145920.0,23664488448.0,3427909632.0,6726833.0,24194851.0
12-04 08:45:40,6.128,4.255,89.447,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5861904384.0,664145920.0,23675183104.0,3417841664.0,5096164.0,14663911.0
12-04 08:45:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862989824.0,664145920.0,23675936768.0,3416002560.0,183508.0,113510.0
12-04 08:45:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862989824.0,664145920.0,23675936768.0,3416002560.0,60677.0,2329455.0
12-04 08:45:43,3.483,2.294,93.968,0.170,0.0,0.085,0.0,28672.0,0.0,4.0,5864755200.0,664145920.0,23681703936.0,3408470016.0,3135037.0,6150716.0
12-04 08:45:44,9.492,6.864,83.305,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5864079360.0,664145920.0,23695249408.0,3395600384.0,7835788.0,19081076.0
12-04 08:45:45,12.574,8.921,77.910,0.0,0.0,0.595,0.0,0.0,0.0,0.0,5863075840.0,664145920.0,23715450880.0,3376402432.0,9355159.0,29174975.0
12-04 08:45:46,7.959,5.843,85.859,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5863837696.0,664145920.0,23727939584.0,3363151872.0,7061998.0,16611363.0
12-04 08:45:47,10.952,8.088,80.286,0.0,0.0,0.674,0.0,0.0,0.0,0.0,5864902656.0,664145920.0,23744806912.0,3345219584.0,8043259.0,23275488.0
12-04 08:45:48,10.654,6.292,82.466,0.0,0.0,0.587,0.0,16384.0,0.0,2.0,5865381888.0,664145920.0,23759454208.0,3330093056.0,7471437.0,22086118.0
12-04 08:45:49,8.626,5.193,85.678,0.168,0.0,0.335,0.0,20480.0,0.0,4.0,5864759296.0,664145920.0,23771389952.0,3318779904.0,5816610.0,15631882.0
12-04 08:45:50,8.655,6.387,84.706,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5866397696.0,664145920.0,23784529920.0,3304001536.0,6747542.0,21812767.0
12-04 08:45:51,7.932,5.063,86.835,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,5866332160.0,664145920.0,23795675136.0,3292921856.0,5808230.0,14998493.0
12-04 08:45:52,7.777,4.987,87.067,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5866471424.0,664145920.0,23807172608.0,3281285120.0,6037767.0,15609248.0
12-04 08:45:53,6.752,4.530,88.462,0.0,0.0,0.256,0.0,20480.0,0.0,2.0,5869948928.0,664145920.0,23818858496.0,3266121728.0,5802500.0,17158734.0
12-04 08:45:54,7.500,6.917,85.083,0.083,0.0,0.417,0.0,45056.0,0.0,7.0,5866389504.0,664145920.0,23830974464.0,3257565184.0,6076194.0,20724703.0
12-04 08:45:55,8.030,6.086,85.630,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5866954752.0,664145920.0,23843835904.0,3244138496.0,6312170.0,16163046.0
12-04 08:45:56,6.029,4.565,89.147,0.0,0.0,0.258,0.0,16384.0,0.0,1.0,5868109824.0,664145920.0,23854407680.0,3232411648.0,5694113.0,15318202.0
12-04 08:45:57,8.115,5.156,86.475,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5868081152.0,664145920.0,23864700928.0,3222147072.0,5831514.0,15584856.0
12-04 08:45:58,6.010,4.591,89.149,0.083,0.0,0.167,0.0,32768.0,0.0,3.0,5869154304.0,664145920.0,23873601536.0,3212173312.0,4468320.0,14558055.0
12-04 08:45:59,12.427,9.992,76.826,0.0,0.0,0.756,0.0,0.0,0.0,0.0,5869080576.0,664145920.0,23893749760.0,3192098816.0,9578867.0,24147584.0
12-04 08:46:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5869641728.0,664145920.0,23894679552.0,3190607872.0,32665.0,25423.0
12-04 08:46:01,0.084,0.251,95.900,3.766,0.0,0.0,0.0,131584000.0,0.0,133.0,5869375488.0,664145920.0,23894691840.0,3190861824.0,59506.0,4613044.0
12-04 08:46:02,0.083,0.0,97.915,2.002,0.0,0.0,0.0,194756608.0,0.0,191.0,5869309952.0,664145920.0,23894691840.0,3190927360.0,17494.0,12294.0
12-04 08:46:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5869178880.0,664145920.0,23894691840.0,3191058432.0,35469.0,28987.0
12-04 08:46:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869178880.0,664145920.0,23894691840.0,3191058432.0,19966.0,11966.0
12-04 08:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869178880.0,664145920.0,23894691840.0,3191058432.0,16537.0,8756.0
12-04 08:46:06,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5869178880.0,664145920.0,23894691840.0,3191058432.0,15517.0,6987.0
12-04 08:46:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,7.0,5869178880.0,664145920.0,23894691840.0,3191058432.0,16850.0,9642.0
12-04 08:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869096960.0,664145920.0,23894773760.0,3191058432.0,19228.0,11502.0
12-04 08:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5869023232.0,664145920.0,23894847488.0,3191058432.0,17371.0,9306.0
12-04 08:46:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5869019136.0,664145920.0,23894851584.0,3191058432.0,18011.0,12185.0
12-04 08:46:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869019136.0,664145920.0,23894851584.0,3191058432.0,34873.0,27941.0
12-04 08:46:12,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5869015040.0,664145920.0,23894855680.0,3191058432.0,16520.0,9288.0
12-04 08:46:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869015040.0,664145920.0,23894855680.0,3191058432.0,23576.0,192577.0
12-04 08:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869015040.0,664145920.0,23894855680.0,3191058432.0,15580.0,8712.0
12-04 08:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869015040.0,664145920.0,23894855680.0,3191058432.0,15676.0,7269.0
12-04 08:46:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869010944.0,664145920.0,23894859776.0,3191058432.0,15921.0,7662.0
12-04 08:46:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869010944.0,664145920.0,23894859776.0,3191058432.0,15701.0,7666.0
12-04 08:46:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5869010944.0,664145920.0,23894859776.0,3191058432.0,17499.0,17277.0
12-04 08:46:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869010944.0,664145920.0,23894859776.0,3191058432.0,16082.0,8008.0
12-04 08:46:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869465600.0,664145920.0,23894859776.0,3190603776.0,14739.0,7339.0
12-04 08:46:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,16718.0,10349.0
12-04 08:46:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,15222.0,7521.0
12-04 08:46:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,15554.0,13455.0
12-04 08:46:24,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,14407.0,6287.0
12-04 08:46:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,17882.0,11903.0
12-04 08:46:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,15810.0,8738.0
12-04 08:46:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5869268992.0,664145920.0,23894863872.0,3190796288.0,16175.0,9181.0
12-04 08:46:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,14844.0,7596.0
12-04 08:46:29,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,17169.0,9625.0
12-04 08:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,15140.0,7278.0
12-04 08:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,16897.0,9676.0
12-04 08:46:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,16547.0,10454.0
12-04 08:46:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,18988.0,12299.0
12-04 08:46:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,15144.0,7973.0
12-04 08:46:35,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,18245.0,11336.0
12-04 08:46:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,16165.0,9120.0
12-04 08:46:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,15423.0,7132.0
12-04 08:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,14307.0,6283.0
12-04 08:46:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,16789.0,10142.0
12-04 08:46:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869731840.0,664145920.0,23894872064.0,3190325248.0,15986.0,9201.0
12-04 08:46:41,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5869641728.0,664145920.0,23894872064.0,3190415360.0,32501.0,24378.0
12-04 08:46:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,5869641728.0,664145920.0,23894872064.0,3190415360.0,15744.0,8893.0
12-04 08:46:43,0.083,0.0,98.082,1.835,0.0,0.0,0.0,0.0,0.0,0.0,5869658112.0,664145920.0,23894872064.0,3190398976.0,28712.0,158780.0
12-04 08:46:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869654016.0,664145920.0,23894876160.0,3190398976.0,15475.0,8698.0
12-04 08:46:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869654016.0,664145920.0,23894876160.0,3190398976.0,16336.0,8929.0
12-04 08:46:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869654016.0,664145920.0,23894876160.0,3190398976.0,14735.0,7681.0
12-04 08:46:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5869654016.0,664145920.0,23894876160.0,3190398976.0,15244.0,6912.0
12-04 08:46:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869654016.0,664145920.0,23894876160.0,3190398976.0,16102.0,13341.0
12-04 08:46:49,0.585,0.0,99.415,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869596672.0,664145920.0,23894876160.0,3190456320.0,17342.0,9572.0
12-04 08:46:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869514752.0,664145920.0,23894958080.0,3190456320.0,32980.0,26267.0
12-04 08:46:51,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5869572096.0,664145920.0,23895027712.0,3190329344.0,17099.0,9758.0
12-04 08:46:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869568000.0,664145920.0,23895031808.0,3190329344.0,15044.0,7532.0
12-04 08:46:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5869568000.0,664145920.0,23895031808.0,3190329344.0,17845.0,15253.0
12-04 08:46:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869690880.0,664145920.0,23895035904.0,3190202368.0,15504.0,8647.0
12-04 08:46:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5869686784.0,664145920.0,23895040000.0,3190202368.0,17630.0,10096.0
12-04 08:46:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869686784.0,664145920.0,23895040000.0,3190202368.0,14981.0,7498.0
12-04 08:46:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869686784.0,664145920.0,23895040000.0,3190202368.0,15848.0,8193.0
12-04 08:46:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869686784.0,664145920.0,23895040000.0,3190202368.0,16486.0,10220.0
12-04 08:46:59,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5869682688.0,664145920.0,23895044096.0,3190202368.0,15882.0,8009.0
12-04 08:47:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870374912.0,664145920.0,23895044096.0,3189510144.0,15328.0,8181.0
12-04 08:47:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870206976.0,664145920.0,23895044096.0,3189678080.0,16336.0,8997.0
12-04 08:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5870206976.0,664145920.0,23895044096.0,3189678080.0,16335.0,9699.0
12-04 08:47:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870206976.0,664145920.0,23895044096.0,3189678080.0,17537.0,9830.0
12-04 08:47:04,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5870206976.0,664145920.0,23895044096.0,3189678080.0,15568.0,7717.0
12-04 08:47:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,34693.0,27241.0
12-04 08:47:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,16942.0,10149.0
12-04 08:47:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,15812.0,7107.0
12-04 08:47:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,15146.0,6735.0
12-04 08:47:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,18594.0,11741.0
12-04 08:47:10,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,15946.0,8392.0
12-04 08:47:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,35316.0,27983.0
12-04 08:47:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,16670.0,9987.0
12-04 08:47:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,25226.0,264969.0
12-04 08:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,14167.0,6246.0
12-04 08:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,15960.0,8164.0
12-04 08:47:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,14501.0,6325.0
12-04 08:47:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,16363.0,9191.0
12-04 08:47:18,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,18448.0,19961.0
12-04 08:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,16336.0,8928.0
12-04 08:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870796800.0,664145920.0,23895052288.0,3189080064.0,15633.0,8105.0
12-04 08:47:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870706688.0,664145920.0,23895052288.0,3189170176.0,15186.0,7626.0
12-04 08:47:22,0.083,0.0,99.750,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,5870706688.0,664145920.0,23895052288.0,3189170176.0,15915.0,8776.0
12-04 08:47:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,14895.0,14121.0
12-04 08:47:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,14035.0,6101.0
12-04 08:47:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,17379.0,10567.0
12-04 08:47:26,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,18251.0,11874.0
12-04 08:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,17156.0,10305.0
12-04 08:47:28,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,15498.0,8881.0
12-04 08:47:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,16072.0,7509.0
12-04 08:47:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,15345.0,7783.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870616576.0,664145920.0,23895142400.0,3189170176.0,16203.0,8277.0
12-04 08:47:32,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870538752.0,664145920.0,23895212032.0,3189178368.0,14128.0,6407.0
12-04 08:47:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870534656.0,664145920.0,23895216128.0,3189178368.0,18531.0,10618.0
12-04 08:47:34,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,5870657536.0,664145920.0,23895220224.0,3189051392.0,19152.0,12814.0
12-04 08:47:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870653440.0,664145920.0,23895224320.0,3189051392.0,17897.0,10763.0
12-04 08:47:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870653440.0,664145920.0,23895224320.0,3189051392.0,16436.0,9393.0
12-04 08:47:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5870653440.0,664145920.0,23895224320.0,3189051392.0,17550.0,10650.0
12-04 08:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870653440.0,664145920.0,23895224320.0,3189051392.0,15257.0,6996.0
12-04 08:47:39,0.0,0.083,99.583,0.250,0.0,0.083,0.0,53248.0,0.0,6.0,5870653440.0,664145920.0,23895224320.0,3189051392.0,15997.0,8193.0
12-04 08:47:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870854144.0,664145920.0,23895224320.0,3188850688.0,14609.0,7361.0
12-04 08:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870657536.0,664145920.0,23895228416.0,3189043200.0,50487.0,42752.0
12-04 08:47:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870657536.0,664145920.0,23895228416.0,3189043200.0,16018.0,9567.0
12-04 08:47:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870657536.0,664145920.0,23895228416.0,3189043200.0,23188.0,220851.0
12-04 08:47:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,17160.0,11579.0
12-04 08:47:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,15788.0,8150.0
12-04 08:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,14614.0,7270.0
12-04 08:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,16336.0,8863.0
12-04 08:47:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,14770.0,12577.0
12-04 08:47:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,18674.0,11714.0
12-04 08:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,14984.0,7516.0
12-04 08:47:51,0.0,0.084,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,16030.0,8905.0
12-04 08:47:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,16158.0,9698.0
12-04 08:47:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,17050.0,15917.0
12-04 08:47:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,15394.0,8077.0
12-04 08:47:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,15676.0,8225.0
12-04 08:47:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,15681.0,8467.0
12-04 08:47:57,0.501,0.0,99.416,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,15953.0,7967.0
12-04 08:47:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870669824.0,664145920.0,23895232512.0,3189026816.0,15123.0,7828.0
12-04 08:47:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870669824.0,664145920.0,23895232512.0,3189026816.0,16574.0,9451.0
12-04 08:48:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871235072.0,664145920.0,23895232512.0,3188461568.0,15672.0,9460.0
12-04 08:48:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871063040.0,664145920.0,23895236608.0,3188629504.0,16030.0,8705.0
12-04 08:48:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871063040.0,664145920.0,23895236608.0,3188629504.0,15227.0,7546.0
12-04 08:48:03,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5871058944.0,664145920.0,23895240704.0,3188629504.0,18193.0,11041.0
12-04 08:48:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871058944.0,664145920.0,23895240704.0,3188629504.0,16012.0,8420.0
12-04 08:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871058944.0,664145920.0,23895240704.0,3188629504.0,16477.0,8184.0
12-04 08:48:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871050752.0,664145920.0,23895240704.0,3188637696.0,15573.0,8039.0
12-04 08:48:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871050752.0,664145920.0,23895240704.0,3188637696.0,17220.0,9468.0
12-04 08:48:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5871046656.0,664150016.0,23895240704.0,3188637696.0,15465.0,7797.0
12-04 08:48:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5871042560.0,664150016.0,23895244800.0,3188637696.0,18705.0,12051.0
12-04 08:48:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871042560.0,664150016.0,23895244800.0,3188637696.0,15644.0,7949.0
12-04 08:48:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871042560.0,664150016.0,23895244800.0,3188637696.0,33710.0,25464.0
12-04 08:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5870960640.0,664150016.0,23895326720.0,3188637696.0,17036.0,10252.0
12-04 08:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870891008.0,664150016.0,23895396352.0,3188637696.0,24218.0,176769.0
12-04 08:48:14,0.0,0.083,99.666,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,5870919680.0,664150016.0,23895400448.0,3188604928.0,14534.0,6859.0
12-04 08:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870919680.0,664150016.0,23895400448.0,3188604928.0,17296.0,10319.0
12-04 08:48:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870915584.0,664150016.0,23895404544.0,3188604928.0,15398.0,8557.0
12-04 08:48:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870915584.0,664150016.0,23895404544.0,3188604928.0,17615.0,11266.0
12-04 08:48:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870915584.0,664150016.0,23895404544.0,3188604928.0,14590.0,11272.0
12-04 08:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5870911488.0,664150016.0,23895408640.0,3188604928.0,16859.0,9732.0
12-04 08:48:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5871484928.0,664150016.0,23895408640.0,3188031488.0,14582.0,6504.0
12-04 08:48:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871300608.0,664150016.0,23895408640.0,3188215808.0,15867.0,7912.0
12-04 08:48:22,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5871300608.0,664150016.0,23895408640.0,3188215808.0,16158.0,9701.0
12-04 08:48:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871300608.0,664150016.0,23895408640.0,3188215808.0,14984.0,11874.0
12-04 08:48:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871300608.0,664150016.0,23895408640.0,3188215808.0,17250.0,11547.0
12-04 08:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871292416.0,664150016.0,23895408640.0,3188224000.0,15582.0,7786.0
12-04 08:48:26,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,5871292416.0,664150016.0,23895408640.0,3188224000.0,15010.0,7612.0
12-04 08:48:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871292416.0,664150016.0,23895408640.0,3188224000.0,16267.0,8880.0
12-04 08:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871292416.0,664150016.0,23895408640.0,3188224000.0,15704.0,8713.0
12-04 08:48:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871292416.0,664150016.0,23895408640.0,3188224000.0,17119.0,9070.0
12-04 08:48:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871288320.0,664150016.0,23895412736.0,3188224000.0,15456.0,7783.0
12-04 08:48:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871288320.0,664150016.0,23895412736.0,3188224000.0,17511.0,10633.0
12-04 08:48:32,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5871288320.0,664150016.0,23895412736.0,3188224000.0,15123.0,6843.0
12-04 08:48:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871288320.0,664150016.0,23895412736.0,3188224000.0,20268.0,14079.0
12-04 08:48:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871415296.0,664150016.0,23895412736.0,3188097024.0,16011.0,8371.0
12-04 08:48:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871411200.0,664150016.0,23895416832.0,3188097024.0,15937.0,8118.0
12-04 08:48:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871411200.0,664150016.0,23895416832.0,3188097024.0,14896.0,6822.0
12-04 08:48:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871411200.0,664150016.0,23895416832.0,3188097024.0,17217.0,9536.0
12-04 08:48:38,0.084,0.0,99.749,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5871534080.0,664150016.0,23895420928.0,3187970048.0,34416.0,27024.0
12-04 08:48:39,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871534080.0,664150016.0,23895420928.0,3187970048.0,16236.0,8954.0
12-04 08:48:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871656960.0,664150016.0,23895420928.0,3187847168.0,15504.0,8712.0
12-04 08:48:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871534080.0,664150016.0,23895420928.0,3187970048.0,34655.0,26692.0
12-04 08:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871534080.0,664150016.0,23895420928.0,3187970048.0,16086.0,9720.0
12-04 08:48:43,0.083,0.167,99.417,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,5871534080.0,664150016.0,23895420928.0,3187970048.0,44817.0,158018.0
12-04 08:48:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5871566848.0,664150016.0,23895420928.0,3187937280.0,15730.0,8664.0
12-04 08:48:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871566848.0,664150016.0,23895420928.0,3187937280.0,15228.0,6841.0
12-04 08:48:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871566848.0,664150016.0,23895420928.0,3187937280.0,16129.0,9685.0
12-04 08:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5871566848.0,664150016.0,23895420928.0,3187937280.0,16347.0,8839.0
12-04 08:48:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871562752.0,664150016.0,23895425024.0,3187937280.0,16280.0,13011.0
12-04 08:48:49,0.751,0.083,98.915,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,5871554560.0,664150016.0,23895425024.0,3187945472.0,15582.0,7669.0
12-04 08:48:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871554560.0,664150016.0,23895425024.0,3187945472.0,16068.0,9632.0
12-04 08:48:51,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871554560.0,664150016.0,23895425024.0,3187945472.0,14756.0,6593.0
12-04 08:48:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871554560.0,664150016.0,23895425024.0,3187945472.0,15804.0,8857.0
12-04 08:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871554560.0,664150016.0,23895425024.0,3187945472.0,16632.0,12574.0
12-04 08:48:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871472640.0,664150016.0,23895506944.0,3187945472.0,15232.0,7786.0
12-04 08:48:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5871529984.0,664150016.0,23895576576.0,3187818496.0,16890.0,10072.0
12-04 08:48:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871525888.0,664150016.0,23895580672.0,3187818496.0,14744.0,7388.0
12-04 08:48:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871525888.0,664150016.0,23895580672.0,3187818496.0,16442.0,9022.0
12-04 08:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871517696.0,664150016.0,23895588864.0,3187818496.0,15532.0,8711.0
12-04 08:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871517696.0,664150016.0,23895588864.0,3187818496.0,14777.0,6849.0
12-04 08:49:00,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871861760.0,664150016.0,23895588864.0,3187474432.0,15849.0,8891.0
12-04 08:49:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5871771648.0,664150016.0,23895588864.0,3187564544.0,14933.0,6564.0
12-04 08:49:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871771648.0,664150016.0,23895588864.0,3187564544.0,15137.0,8486.0
12-04 08:49:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871771648.0,664150016.0,23895588864.0,3187564544.0,18793.0,11978.0
12-04 08:49:04,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871771648.0,664150016.0,23895588864.0,3187564544.0,17792.0,10969.0
12-04 08:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871771648.0,664150016.0,23895588864.0,3187564544.0,17588.0,10406.0
12-04 08:49:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871767552.0,664150016.0,23895592960.0,3187564544.0,15039.0,6658.0
12-04 08:49:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5871767552.0,664150016.0,23895592960.0,3187564544.0,16780.0,8553.0
12-04 08:49:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895597056.0,3187564544.0,15874.0,8018.0
12-04 08:49:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895597056.0,3187564544.0,17251.0,9937.0
12-04 08:49:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895597056.0,3187564544.0,15765.0,8178.0
12-04 08:49:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895597056.0,3187564544.0,35660.0,29081.0
12-04 08:49:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5871763456.0,664150016.0,23895597056.0,3187564544.0,16588.0,9150.0
12-04 08:49:13,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5871697920.0,664150016.0,23895597056.0,3187630080.0,24859.0,249170.0
12-04 08:49:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895597056.0,3187597312.0,15471.0,7886.0
12-04 08:49:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895597056.0,3187597312.0,14661.0,6498.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895597056.0,3187597312.0,16358.0,9998.0
12-04 08:49:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871726592.0,664150016.0,23895601152.0,3187597312.0,15693.0,7736.0
12-04 08:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5871726592.0,664150016.0,23895601152.0,3187597312.0,15138.0,14426.0
12-04 08:49:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5871726592.0,664150016.0,23895601152.0,3187597312.0,16614.0,9461.0
12-04 08:49:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871927296.0,664150016.0,23895601152.0,3187396608.0,16490.0,9910.0
12-04 08:49:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,16718.0,10001.0
12-04 08:49:22,0.0,0.167,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,15156.0,7522.0
12-04 08:49:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,15190.0,14106.0
12-04 08:49:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,14894.0,6984.0
12-04 08:49:25,0.0,0.0,99.667,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,15051.0,7456.0
12-04 08:49:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,16655.0,9902.0
12-04 08:49:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,15128.0,6750.0
12-04 08:49:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,16740.0,10917.0
12-04 08:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,16243.0,8209.0
12-04 08:49:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,17523.0,10890.0
12-04 08:49:31,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,16131.0,8482.0
12-04 08:49:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,16336.0,9187.0
12-04 08:49:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,17206.0,8933.0
12-04 08:49:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,15849.0,8239.0
12-04 08:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871644672.0,664150016.0,23895691264.0,3187589120.0,16274.0,8276.0
12-04 08:49:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871575040.0,664150016.0,23895760896.0,3187589120.0,16059.0,8885.0
12-04 08:49:37,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5871570944.0,664150016.0,23895764992.0,3187589120.0,18499.0,12052.0
12-04 08:49:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871566848.0,664150016.0,23895769088.0,3187589120.0,17085.0,10240.0
12-04 08:49:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871562752.0,664150016.0,23895773184.0,3187589120.0,15432.0,7090.0
12-04 08:49:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871710208.0,664150016.0,23895773184.0,3187441664.0,15664.0,8738.0
12-04 08:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871816704.0,664150016.0,23895773184.0,3187335168.0,34159.0,25661.0
12-04 08:49:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871816704.0,664150016.0,23895773184.0,3187335168.0,14855.0,7388.0
12-04 08:49:43,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5871812608.0,664150016.0,23895777280.0,3187335168.0,42040.0,225047.0
12-04 08:49:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,15664.0,8558.0
12-04 08:49:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,16674.0,9361.0
12-04 08:49:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,14990.0,7365.0
12-04 08:49:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,16330.0,8862.0
12-04 08:49:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,16066.0,14526.0
12-04 08:49:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,15496.0,7712.0
12-04 08:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,16207.0,9235.0
12-04 08:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,16068.0,7912.0
12-04 08:49:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,15412.0,8549.0
12-04 08:49:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,18153.0,16106.0
12-04 08:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5871841280.0,664150016.0,23895781376.0,3187302400.0,16252.0,9764.0
12-04 08:49:55,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5871841280.0,664150016.0,23895781376.0,3187302400.0,16774.0,9422.0
12-04 08:49:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871841280.0,664150016.0,23895781376.0,3187302400.0,15176.0,7472.0
12-04 08:49:57,0.500,0.083,99.417,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5871968256.0,664150016.0,23895781376.0,3187175424.0,16091.0,8051.0
12-04 08:49:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871960064.0,664150016.0,23895781376.0,3187183616.0,16396.0,9133.0
12-04 08:49:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5871960064.0,664150016.0,23895781376.0,3187183616.0,16236.0,8836.0
12-04 08:50:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872541696.0,664150016.0,23895781376.0,3186601984.0,14791.0,6880.0
12-04 08:50:01,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5872349184.0,664150016.0,23895781376.0,3186794496.0,17858.0,10527.0
12-04 08:50:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872349184.0,664150016.0,23895781376.0,3186794496.0,14904.0,7268.0
12-04 08:50:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872349184.0,664150016.0,23895781376.0,3186794496.0,17405.0,9643.0
12-04 08:50:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5872345088.0,664150016.0,23895785472.0,3186794496.0,17296.0,10581.0
12-04 08:50:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872345088.0,664150016.0,23895785472.0,3186794496.0,17624.0,9901.0
12-04 08:50:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872345088.0,664150016.0,23895785472.0,3186794496.0,16426.0,9047.0
12-04 08:50:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872345088.0,664150016.0,23895785472.0,3186794496.0,16592.0,8144.0
12-04 08:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872345088.0,664150016.0,23895785472.0,3186794496.0,15894.0,8110.0
12-04 08:50:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872340992.0,664150016.0,23895789568.0,3186794496.0,17768.0,10516.0
12-04 08:50:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872340992.0,664150016.0,23895789568.0,3186794496.0,15974.0,8061.0
12-04 08:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872336896.0,664150016.0,23895793664.0,3186794496.0,36514.0,29107.0
12-04 08:50:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872336896.0,664150016.0,23895793664.0,3186794496.0,15251.0,6682.0
12-04 08:50:13,0.083,0.0,98.250,1.667,0.0,0.0,0.0,12288.0,0.0,2.0,5872336896.0,664150016.0,23895793664.0,3186794496.0,23756.0,171968.0
12-04 08:50:14,0.0,0.0,98.746,1.254,0.0,0.0,0.0,0.0,0.0,0.0,5872336896.0,664150016.0,23895793664.0,3186794496.0,21792.0,10712.0
12-04 08:50:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872336896.0,664150016.0,23895793664.0,3186794496.0,14716.0,6544.0
12-04 08:50:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872254976.0,664150016.0,23895875584.0,3186794496.0,16601.0,10223.0
12-04 08:50:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872185344.0,664150016.0,23895945216.0,3186794496.0,16236.0,9135.0
12-04 08:50:18,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872181248.0,664150016.0,23895949312.0,3186794496.0,15550.0,12314.0
12-04 08:50:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872181248.0,664150016.0,23895949312.0,3186794496.0,14893.0,6544.0
12-04 08:50:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871902720.0,664150016.0,23895953408.0,3187068928.0,15604.0,8557.0
12-04 08:50:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16679.0,9424.0
12-04 08:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16292.0,9852.0
12-04 08:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,15130.0,11490.0
12-04 08:50:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16329.0,9814.0
12-04 08:50:25,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16381.0,8900.0
12-04 08:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,15228.0,7930.0
12-04 08:50:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16884.0,10056.0
12-04 08:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,14130.0,6101.0
12-04 08:50:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16203.0,8159.0
12-04 08:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,14841.0,6639.0
12-04 08:50:31,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,18242.0,12210.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,14551.0,6578.0
12-04 08:50:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,18569.0,10687.0
12-04 08:50:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,16779.0,10381.0
12-04 08:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,16963.0,9379.0
12-04 08:50:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,16443.0,9473.0
12-04 08:50:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,16497.0,8447.0
12-04 08:50:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871759360.0,664150016.0,23895965696.0,3187200000.0,35080.0,28798.0
12-04 08:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871759360.0,664150016.0,23895965696.0,3187200000.0,15996.0,8136.0
12-04 08:50:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872390144.0,664150016.0,23895965696.0,3186569216.0,14850.0,7364.0
12-04 08:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872390144.0,664150016.0,23895969792.0,3186565120.0,50837.0,42768.0
12-04 08:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872390144.0,664150016.0,23895969792.0,3186565120.0,15292.0,8479.0
12-04 08:50:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5872390144.0,664150016.0,23895969792.0,3186565120.0,24375.0,277391.0
12-04 08:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872549888.0,664150016.0,23895969792.0,3186405376.0,14910.0,7377.0
12-04 08:50:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872549888.0,664150016.0,23895969792.0,3186405376.0,17610.0,11111.0
12-04 08:50:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872549888.0,664150016.0,23895969792.0,3186405376.0,15916.0,9020.0
12-04 08:50:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872549888.0,664150016.0,23895969792.0,3186405376.0,15421.0,7641.0
12-04 08:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872545792.0,664150016.0,23895973888.0,3186405376.0,15314.0,10956.0
12-04 08:50:49,0.751,0.083,99.082,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,15819.0,7777.0
12-04 08:50:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,16512.0,10115.0
12-04 08:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,15960.0,8439.0
12-04 08:50:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,15704.0,8716.0
12-04 08:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,16360.0,12101.0
12-04 08:50:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,15504.0,8466.0
12-04 08:50:55,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,16336.0,9046.0
12-04 08:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,14656.0,7643.0
12-04 08:50:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,16141.0,8838.0
12-04 08:50:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,664150016.0,23896055808.0,3186421760.0,15772.0,9138.0
12-04 08:50:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872373760.0,664150016.0,23896129536.0,3186421760.0,15782.0,8084.0
12-04 08:51:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872537600.0,664150016.0,23896133632.0,3186253824.0,16298.0,9855.0
12-04 08:51:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872496640.0,664150016.0,23896133632.0,3186294784.0,16534.0,9751.0
12-04 08:51:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,15356.0,7886.0
12-04 08:51:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,19314.0,11941.0
12-04 08:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,15568.0,8044.0
12-04 08:51:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,17414.0,9662.0
12-04 08:51:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,16666.0,9501.0
12-04 08:51:07,0.0,0.084,99.833,0.084,0.0,0.0,0.0,45056.0,0.0,4.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,16366.0,8184.0
12-04 08:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872480256.0,664150016.0,23896141824.0,3186302976.0,17730.0,11665.0
12-04 08:51:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872480256.0,664150016.0,23896141824.0,3186302976.0,16572.0,8272.0
12-04 08:51:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872480256.0,664150016.0,23896141824.0,3186302976.0,16071.0,8471.0
12-04 08:51:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872480256.0,664150016.0,23896141824.0,3186302976.0,33857.0,25877.0
12-04 08:51:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5872480256.0,664150016.0,23896141824.0,3186302976.0,16098.0,9167.0
12-04 08:51:13,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5872476160.0,664150016.0,23896145920.0,3186302976.0,41093.0,250135.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872508928.0,664150016.0,23896145920.0,3186270208.0,17138.0,11159.0
12-04 08:51:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,17056.0,10327.0
12-04 08:51:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15982.0,9349.0
12-04 08:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15997.0,7959.0
12-04 08:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15067.0,13114.0
12-04 08:51:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15534.0,7114.0
12-04 08:51:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872869376.0,664150016.0,23896150016.0,3185905664.0,15082.0,7797.0
12-04 08:51:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872513024.0,664150016.0,23896150016.0,3186262016.0,16336.0,9061.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872513024.0,664150016.0,23896150016.0,3186262016.0,16258.0,9792.0
12-04 08:51:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872513024.0,664150016.0,23896150016.0,3186262016.0,17358.0,16880.0
12-04 08:51:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15724.0,8707.0
12-04 08:51:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15102.0,6810.0
12-04 08:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872500736.0,664150016.0,23896154112.0,3186270208.0,16048.0,9213.0
12-04 08:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872500736.0,664150016.0,23896154112.0,3186270208.0,15642.0,7646.0
12-04 08:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872500736.0,664150016.0,23896154112.0,3186270208.0,31479.0,23584.0
12-04 08:51:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872500736.0,664150016.0,23896154112.0,3186270208.0,16897.0,9560.0
12-04 08:51:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872500736.0,664150016.0,23896154112.0,3186270208.0,18379.0,11629.0
12-04 08:51:31,0.0,0.585,99.248,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4735270912.0,664150016.0,23896154112.0,4323500032.0,18275.0,9057.0
12-04 08:51:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4734976000.0,664150016.0,23896154112.0,4323794944.0,16667.0,9218.0
12-04 08:51:33,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4734976000.0,664150016.0,23896154112.0,4323794944.0,19121.0,11513.0
12-04 08:51:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4734976000.0,664150016.0,23896154112.0,4323794944.0,15609.0,7431.0
12-04 08:51:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4734971904.0,664150016.0,23896158208.0,4323794944.0,17701.0,9761.0
12-04 08:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4734971904.0,664150016.0,23896158208.0,4323794944.0,32478.0,9133.0
12-04 08:51:37,7.095,2.755,89.900,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4805312512.0,664150016.0,23896190976.0,4253421568.0,196251.0,185327.0
12-04 08:51:38,0.669,0.251,98.745,0.335,0.0,0.0,0.0,0.0,0.0,0.0,4809056256.0,664150016.0,23896195072.0,4249673728.0,129525.0,111973.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-orderer-slave-11.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-11",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:37 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:37,0.746,0.305,98.662,0.226,0.0,0.061,3873.919,1356844.819,0.540,4.127,3783458816.0,638971904.0,15145943040.0,14050701312.0,0.0,0.0
12-04 08:29:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784019968.0,638971904.0,15145947136.0,14050136064.0,10200.0,8407.0
12-04 08:29:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784019968.0,638971904.0,15145947136.0,14050136064.0,7078.0,5328.0
12-04 08:29:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784019968.0,638971904.0,15145947136.0,14050136064.0,8038.0,5963.0
12-04 08:29:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784019968.0,638971904.0,15145947136.0,14050136064.0,8535.0,7817.0
12-04 08:29:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784019968.0,638971904.0,15145947136.0,14050136064.0,8381.0,6878.0
12-04 08:29:43,0.167,0.167,99.499,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,3784396800.0,638971904.0,15145951232.0,14049755136.0,25414.0,24452.0
12-04 08:29:44,0.664,0.0,99.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784372224.0,638971904.0,15145951232.0,14049779712.0,8392.0,6926.0
12-04 08:29:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784372224.0,638971904.0,15145951232.0,14049779712.0,7695.0,6468.0
12-04 08:29:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784372224.0,638971904.0,15145951232.0,14049779712.0,9178.0,6646.0
12-04 08:29:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3784372224.0,638971904.0,15145951232.0,14049779712.0,8415.0,7668.0
12-04 08:29:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3777769472.0,638971904.0,15145951232.0,14056382464.0,7457.0,5085.0
12-04 08:29:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3777769472.0,638971904.0,15145951232.0,14056382464.0,7761.0,6631.0
12-04 08:29:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777777664.0,638971904.0,15145951232.0,14056374272.0,8321.0,6834.0
12-04 08:29:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777777664.0,638971904.0,15145951232.0,14056374272.0,26021.0,25390.0
12-04 08:29:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,11182.0,10243.0
12-04 08:29:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,6870.0,4834.0
12-04 08:29:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,7112.0,4560.0
12-04 08:29:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,6513.0,4383.0
12-04 08:29:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,9195.0,8112.0
12-04 08:29:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,7761.0,6430.0
12-04 08:29:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,9363.0,7780.0
12-04 08:29:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,7761.0,6562.0
12-04 08:30:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,9494.0,8187.0
12-04 08:30:01,0.083,0.167,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,7709.0,5509.0
12-04 08:30:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3777646592.0,638971904.0,15145955328.0,14056501248.0,7073.0,4613.0
12-04 08:30:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777654784.0,638971904.0,15145955328.0,14056493056.0,10377.0,9204.0
12-04 08:30:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777650688.0,638971904.0,15145959424.0,14056493056.0,9371.0,7400.0
12-04 08:30:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777646592.0,638971904.0,15145963520.0,14056493056.0,24598.0,22037.0
12-04 08:30:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777646592.0,638971904.0,15145963520.0,14056493056.0,8711.0,6338.0
12-04 08:30:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3777654784.0,638971904.0,15145963520.0,14056484864.0,10019.0,9244.0
12-04 08:30:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3777654784.0,638971904.0,15145963520.0,14056484864.0,11285.0,9694.0
12-04 08:30:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777654784.0,638971904.0,15145963520.0,14056484864.0,8816.0,7266.0
12-04 08:30:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777654784.0,638971904.0,15145963520.0,14056484864.0,7202.0,4870.0
12-04 08:30:11,0.669,0.669,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3781402624.0,638971904.0,15145963520.0,14052737024.0,554322.0,377857.0
12-04 08:30:12,3.013,2.343,94.644,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828232192.0,638971904.0,15150587904.0,14001283072.0,2389823.0,5438882.0
12-04 08:30:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,69632.0,0.0,12.0,3827822592.0,638971904.0,15151529984.0,14000750592.0,25935.0,24693.0
12-04 08:30:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828584448.0,638971904.0,15151529984.0,13999988736.0,12952.0,215473.0
12-04 08:30:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,8606.0,7957.0
12-04 08:30:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,8591.0,7101.0
12-04 08:30:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,6739.0,4400.0
12-04 08:30:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,8632.0,7299.0
12-04 08:30:19,0.167,0.083,99.584,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,7141.0,5419.0
12-04 08:30:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,7798.0,5733.0
12-04 08:30:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829084160.0,638971904.0,15151538176.0,13999480832.0,6724.0,4432.0
12-04 08:30:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,4.0,3829080064.0,638971904.0,15151542272.0,13999480832.0,11700.0,11153.0
12-04 08:30:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,0.0,3829850112.0,638971904.0,15151542272.0,13998710784.0,9053.0,8449.0
12-04 08:30:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,7506.0,5571.0
12-04 08:30:25,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,7695.0,6468.0
12-04 08:30:26,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,7927.0,5825.0
12-04 08:30:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,7307.0,5576.0
12-04 08:30:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,24585.0,22193.0
12-04 08:30:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,7753.0,6070.0
12-04 08:30:30,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829968896.0,638971904.0,15151542272.0,13998592000.0,9436.0,7553.0
12-04 08:30:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3829964800.0,638971904.0,15151546368.0,13998592000.0,11064.0,9363.0
12-04 08:30:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3829964800.0,638971904.0,15151546368.0,13998592000.0,9435.0,8356.0
12-04 08:30:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3829964800.0,638971904.0,15151546368.0,13998592000.0,25918.0,24793.0
12-04 08:30:34,2.764,2.429,94.640,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3859939328.0,638971904.0,15155220480.0,13964943360.0,2410900.0,1510647.0
12-04 08:30:35,2.951,2.951,94.013,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3937497088.0,638971904.0,15160070144.0,13882535936.0,2788768.0,5726153.0
12-04 08:30:36,2.941,2.773,94.118,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4014518272.0,638971904.0,15165489152.0,13800095744.0,2766967.0,5665938.0
12-04 08:30:37,4.264,3.344,92.224,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,4096421888.0,638971904.0,15170158592.0,13713522688.0,2838522.0,5835330.0
12-04 08:30:38,3.454,2.443,94.019,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4175126528.0,638971904.0,15175766016.0,13629210624.0,2799277.0,5737769.0
12-04 08:30:39,3.589,3.172,93.072,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4258533376.0,638971904.0,15180787712.0,13540782080.0,2798910.0,5755589.0
12-04 08:30:40,3.286,2.864,93.850,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4339699712.0,638971904.0,15186632704.0,13453770752.0,2837910.0,5832194.0
12-04 08:30:41,2.949,2.864,94.103,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4420722688.0,638971904.0,15192301568.0,13367078912.0,2781580.0,5693125.0
12-04 08:30:42,2.721,2.041,95.068,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,4500672512.0,638971904.0,15198474240.0,13280956416.0,2755799.0,5633102.0
12-04 08:30:43,3.750,3.250,92.833,0.083,0.0,0.083,0.0,52965376.0,0.0,105.0,4582236160.0,638971904.0,15202951168.0,13194915840.0,2841327.0,5836404.0
12-04 08:30:44,3.604,2.766,93.546,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4664815616.0,638971904.0,15208112128.0,13107175424.0,2737483.0,5578821.0
12-04 08:30:45,3.503,3.503,92.744,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4753039360.0,638971904.0,15213793280.0,13013270528.0,2877132.0,5950220.0
12-04 08:30:46,4.010,2.506,93.233,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4835897344.0,638971904.0,15218802688.0,12925403136.0,2793233.0,5730828.0
12-04 08:30:47,3.904,3.654,92.276,0.083,0.0,0.083,0.0,36864.0,0.0,3.0,4923555840.0,638971904.0,15224725504.0,12831821824.0,2823445.0,5864140.0
12-04 08:30:48,3.264,3.431,93.054,0.167,0.0,0.084,0.0,40960.0,0.0,4.0,5007859712.0,638971904.0,15230574592.0,12741668864.0,2818214.0,5740010.0
12-04 08:30:49,3.509,3.008,93.484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5088813056.0,638971904.0,15235203072.0,12656087040.0,2793166.0,5728708.0
12-04 08:30:50,3.503,3.169,92.994,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5173190656.0,638971904.0,15241359360.0,12565553152.0,2898254.0,6013665.0
12-04 08:30:51,3.682,3.096,93.054,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5258575872.0,638971904.0,15245840384.0,12475686912.0,2840850.0,5818519.0
12-04 08:30:52,3.361,2.857,93.697,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5344669696.0,638971904.0,15251836928.0,12383596544.0,2864965.0,5916754.0
12-04 08:30:53,3.676,2.840,93.233,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,5426839552.0,638971904.0,15257280512.0,12295983104.0,2779804.0,5700110.0
12-04 08:30:54,3.632,2.280,93.750,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5489987584.0,638971904.0,15261937664.0,12228177920.0,2741581.0,5585928.0
12-04 08:30:55,2.627,2.373,94.915,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5490827264.0,638971904.0,15267516416.0,12221759488.0,2806780.0,5787007.0
12-04 08:30:56,3.109,2.437,94.286,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5490696192.0,638971904.0,15272538112.0,12216868864.0,2830890.0,5802928.0
12-04 08:30:57,2.876,2.453,94.585,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5490843648.0,638971904.0,15277244416.0,12212015104.0,2775221.0,5694658.0
12-04 08:30:58,3.288,2.192,94.351,0.0,0.0,0.169,0.0,24576.0,0.0,5.0,5490921472.0,638971904.0,15283265536.0,12205916160.0,2858884.0,5893833.0
12-04 08:30:59,3.297,2.113,94.590,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5490585600.0,638971904.0,15288995840.0,12200521728.0,2782906.0,5701831.0
12-04 08:31:00,3.101,2.766,93.797,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5490343936.0,638971904.0,15294283776.0,12195475456.0,2729655.0,5759173.0
12-04 08:31:01,3.196,2.775,93.944,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5491392512.0,638971904.0,15299489792.0,12189220864.0,2867335.0,5737185.0
12-04 08:31:02,3.104,2.936,93.708,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,5489885184.0,638971904.0,15304900608.0,12185317376.0,2799645.0,5737793.0
12-04 08:31:03,3.133,2.371,94.412,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5490597888.0,638971904.0,15310823424.0,12178681856.0,2817902.0,5798329.0
12-04 08:31:04,3.589,2.922,93.322,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5489532928.0,638971904.0,15316426752.0,12174143488.0,2843802.0,5864486.0
12-04 08:31:05,3.437,2.682,93.881,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5490081792.0,638971904.0,15321657344.0,12168364032.0,2826211.0,5803625.0
12-04 08:31:06,3.454,2.106,94.271,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5489979392.0,638971904.0,15327154176.0,12162969600.0,2783232.0,5699264.0
12-04 08:31:07,4.312,3.234,92.206,0.0,0.0,0.249,0.0,20480.0,0.0,2.0,5490843648.0,638971904.0,15332581376.0,12156678144.0,2887164.0,5980419.0
12-04 08:31:08,3.509,2.423,93.818,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5490200576.0,638971904.0,15338106880.0,12151795712.0,2715101.0,5575007.0
12-04 08:31:09,3.420,3.086,93.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5490823168.0,638971904.0,15342915584.0,12146364416.0,2798909.0,5679547.0
12-04 08:31:10,3.033,2.443,94.271,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5492105216.0,638971904.0,15348457472.0,12139540480.0,2820191.0,5776626.0
12-04 08:31:11,3.448,2.439,93.944,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5492367360.0,638971904.0,15353716736.0,12134019072.0,2805068.0,5759693.0
12-04 08:31:12,3.738,2.990,93.023,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,5492547584.0,638971904.0,15358869504.0,12128686080.0,2804506.0,5742781.0
12-04 08:31:13,3.523,2.685,91.695,2.013,0.0,0.084,0.0,163086336.0,0.0,279.0,5492801536.0,638971904.0,15364648960.0,12122652672.0,2776569.0,5655152.0
12-04 08:31:14,3.676,2.423,93.651,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5495939072.0,638971904.0,15369637888.0,12114526208.0,2656782.0,5588317.0
12-04 08:31:15,3.283,2.694,94.024,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5510496256.0,638971904.0,15375081472.0,12094525440.0,2892966.0,5807023.0
12-04 08:31:16,4.037,2.439,93.356,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5510750208.0,638971904.0,15380099072.0,12089253888.0,2820161.0,5770663.0
12-04 08:31:17,4.222,3.311,92.384,0.083,0.0,0.0,0.0,49152.0,0.0,5.0,5511266304.0,638971904.0,15385710592.0,12083126272.0,2805678.0,5763979.0
12-04 08:31:18,3.897,2.985,92.786,0.0,0.0,0.332,0.0,24576.0,0.0,3.0,5510823936.0,638971904.0,15391514624.0,12077764608.0,2770675.0,5666975.0
12-04 08:31:19,3.472,2.371,94.073,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5510303744.0,638971904.0,15397564416.0,12072235008.0,2877478.0,5950133.0
12-04 08:31:20,3.425,2.757,93.651,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5510721536.0,638971904.0,15402823680.0,12066557952.0,2759554.0,5643372.0
12-04 08:31:21,2.787,2.365,94.848,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5510664192.0,638971904.0,15407419392.0,12062019584.0,2793755.0,5732813.0
12-04 08:31:22,2.894,1.702,95.234,0.0,0.0,0.170,0.0,28672.0,0.0,3.0,5510836224.0,638971904.0,15413440512.0,12055826432.0,2764563.0,5701847.0
12-04 08:31:23,3.283,2.694,93.603,0.253,0.0,0.168,0.0,24576.0,0.0,3.0,5511241728.0,638971904.0,15419539456.0,12049321984.0,2800009.0,5679244.0
12-04 08:31:24,2.869,2.363,94.515,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5512306688.0,638971904.0,15424315392.0,12043481088.0,2758635.0,5667059.0
12-04 08:31:25,3.364,2.523,93.944,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5513588736.0,638971904.0,15429955584.0,12036558848.0,2815608.0,5762309.0
12-04 08:31:26,3.541,2.530,93.845,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5514735616.0,638971904.0,15435218944.0,12030148608.0,2711220.0,5644026.0
12-04 08:31:27,3.613,2.269,93.950,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5514010624.0,638971904.0,15440769024.0,12025323520.0,2837860.0,5701912.0
12-04 08:31:28,3.114,2.441,94.276,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5515112448.0,638971904.0,15445254144.0,12019736576.0,2727659.0,5728329.0
12-04 08:31:29,3.457,2.277,94.098,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5515046912.0,638971904.0,15451037696.0,12014018560.0,2759672.0,5670868.0
12-04 08:31:30,3.598,2.845,93.473,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5515337728.0,638971904.0,15456034816.0,12008730624.0,2907856.0,5959525.0
12-04 08:31:31,3.373,2.445,94.013,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5514846208.0,638971904.0,15462555648.0,12002701312.0,2873023.0,5891589.0
12-04 08:31:32,3.448,2.271,94.113,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5514153984.0,638971904.0,15467438080.0,11998511104.0,2882643.0,5826360.0
12-04 08:31:33,3.033,2.527,94.271,0.0,0.0,0.168,0.0,36864.0,0.0,7.0,5514518528.0,638971904.0,15472791552.0,11992793088.0,2783389.0,5702877.0
12-04 08:31:34,0.750,0.417,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5514932224.0,638971904.0,15475167232.0,11990003712.0,456761.0,4245498.0
12-04 08:31:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5515755520.0,638971904.0,15475171328.0,11989176320.0,7828.0,5908.0
12-04 08:31:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515747328.0,638971904.0,15475179520.0,11989176320.0,13481.0,116942.0
12-04 08:31:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,5515747328.0,638971904.0,15475179520.0,11989176320.0,8356.0,7449.0
12-04 08:31:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515747328.0,638971904.0,15475179520.0,11989176320.0,11188.0,9585.0
12-04 08:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515747328.0,638971904.0,15475179520.0,11989176320.0,7732.0,6431.0
12-04 08:31:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515747328.0,638971904.0,15475179520.0,11989176320.0,8139.0,6291.0
12-04 08:31:41,1.004,1.088,97.741,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5515616256.0,638971904.0,15476072448.0,11988414464.0,908132.0,570366.0
12-04 08:31:42,3.152,2.300,94.378,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5515190272.0,638971904.0,15482118144.0,11982794752.0,3236659.0,6029638.0
12-04 08:31:43,4.230,3.384,91.540,0.677,0.0,0.169,0.0,124481536.0,0.0,191.0,5516001280.0,638971904.0,15488430080.0,11975671808.0,3794587.0,6448986.0
12-04 08:31:44,4.576,2.712,92.458,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5516111872.0,638971904.0,15495712768.0,11968278528.0,3462853.0,10204402.0
12-04 08:31:45,3.707,2.780,93.260,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5516955648.0,638971904.0,15501676544.0,11961470976.0,3223350.0,5893312.0
12-04 08:31:46,2.481,2.224,95.038,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5514928128.0,638971904.0,15507980288.0,11957194752.0,3282973.0,5792661.0
12-04 08:31:47,4.223,3.801,91.723,0.084,0.0,0.169,0.0,49152.0,0.0,5.0,5515956224.0,638971904.0,15514857472.0,11949289472.0,3891734.0,6566136.0
12-04 08:31:48,4.469,3.035,92.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5516234752.0,638971904.0,15521775616.0,11942092800.0,3481730.0,10183177.0
12-04 08:31:49,4.312,3.648,91.791,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5515857920.0,638971904.0,15528128512.0,11936116736.0,3192662.0,5759066.0
12-04 08:31:50,3.946,3.610,92.443,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5516091392.0,638971904.0,15533768704.0,11930243072.0,3489933.0,6281279.0
12-04 08:31:51,4.362,3.691,91.695,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5515776000.0,638971904.0,15541481472.0,11922845696.0,3849533.0,6656705.0
12-04 08:31:52,3.932,2.051,93.846,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5515689984.0,638971904.0,15548284928.0,11916128256.0,3553790.0,10349411.0
12-04 08:31:53,3.719,2.282,93.576,0.254,0.0,0.169,0.0,45056.0,0.0,5.0,5515239424.0,638971904.0,15554654208.0,11910209536.0,3219448.0,5931778.0
12-04 08:31:54,3.879,3.288,92.664,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5515440128.0,638971904.0,15561052160.0,11903610880.0,3514067.0,6280981.0
12-04 08:31:55,4.396,3.212,92.223,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5515108352.0,638971904.0,15568494592.0,11896500224.0,3802369.0,6493374.0
12-04 08:31:56,3.638,2.792,93.401,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5516677120.0,638971904.0,15575023616.0,11888402432.0,3225542.0,6362025.0
12-04 08:31:57,4.384,3.805,91.646,0.0,0.0,0.165,0.0,32768.0,0.0,3.0,5515096064.0,638971904.0,15580508160.0,11884498944.0,3400730.0,9572708.0
12-04 08:31:58,3.553,2.961,93.401,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5515001856.0,638971904.0,15587463168.0,11877638144.0,3374560.0,5954593.0
12-04 08:31:59,4.188,3.601,91.876,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5515010048.0,638971904.0,15594336256.0,11870756864.0,3515816.0,6000711.0
12-04 08:32:00,4.188,3.350,92.211,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5515358208.0,638971904.0,15600852992.0,11863891968.0,3388575.0,6005242.0
12-04 08:32:01,4.078,2.889,92.863,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5515964416.0,638971904.0,15607328768.0,11856809984.0,3380495.0,10003365.0
12-04 08:32:02,3.772,3.688,92.372,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5514309632.0,638971904.0,15614562304.0,11851231232.0,3396740.0,5996098.0
12-04 08:32:03,4.446,2.936,92.450,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5514457088.0,638971904.0,15620919296.0,11844726784.0,3355601.0,5688019.0
12-04 08:32:04,3.888,3.212,92.646,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5516283904.0,638971904.0,15626682368.0,11837136896.0,3696945.0,10425243.0
12-04 08:32:05,3.788,3.199,92.677,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5516042240.0,638971904.0,15633764352.0,11830296576.0,3363076.0,6176048.0
12-04 08:32:06,3.713,3.460,92.574,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5514928128.0,638971904.0,15640637440.0,11824537600.0,3524170.0,6379726.0
12-04 08:32:07,4.064,3.218,92.633,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5514547200.0,638976000.0,15648124928.0,11817426944.0,3828082.0,6555489.0
12-04 08:32:08,4.618,3.442,91.856,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,5515132928.0,638976000.0,15654707200.0,11810258944.0,3545481.0,10312089.0
12-04 08:32:09,3.559,2.119,93.983,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5515595776.0,638976000.0,15660883968.0,11803619328.0,3158970.0,5914282.0
12-04 08:32:10,4.485,4.153,91.279,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5514862592.0,638976000.0,15667425280.0,11797811200.0,3527214.0,6330621.0
12-04 08:32:11,4.726,3.460,91.477,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5514977280.0,638976000.0,15674773504.0,11790348288.0,3967263.0,6757090.0
12-04 08:32:12,4.040,3.030,92.677,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5515554816.0,638976000.0,15681335296.0,11783208960.0,3490368.0,10314006.0
12-04 08:32:13,4.044,3.117,89.806,2.780,0.0,0.253,0.0,129282048.0,0.0,197.0,5514375168.0,638976000.0,15688118272.0,11777605632.0,3537900.0,6630316.0
12-04 08:32:14,4.184,3.515,92.134,0.0,0.0,0.167,0.0,72998912.0,0.0,109.0,5514674176.0,638976000.0,15694725120.0,11770699776.0,3368760.0,6212108.0
12-04 08:32:15,4.411,3.223,92.366,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5514407936.0,638976000.0,15702577152.0,11763113984.0,3866461.0,6408283.0
12-04 08:32:16,4.954,2.939,91.940,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5516300288.0,638976000.0,15707553792.0,11756244992.0,3493976.0,10247705.0
12-04 08:32:17,4.174,3.255,92.237,0.083,0.0,0.250,0.0,49152.0,0.0,5.0,5515153408.0,638976000.0,15714938880.0,11750006784.0,3383107.0,6174551.0
12-04 08:32:18,4.184,2.929,92.720,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5515689984.0,638976000.0,15720501248.0,11743907840.0,3184611.0,5799377.0
12-04 08:32:19,5.059,2.951,91.653,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5515423744.0,638976000.0,15727034368.0,11737640960.0,3658925.0,6503187.0
12-04 08:32:20,4.399,2.961,92.386,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5515886592.0,638976000.0,15734267904.0,11729944576.0,3782007.0,10419122.0
12-04 08:32:21,5.054,3.645,91.218,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5515784192.0,638976000.0,15741251584.0,11723063296.0,3359871.0,6184485.0
12-04 08:32:22,4.223,2.872,92.652,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5514911744.0,638976000.0,15748149248.0,11717038080.0,3510227.0,6348295.0
12-04 08:32:23,5.302,4.225,90.224,0.083,0.0,0.166,0.0,24576.0,0.0,3.0,5514981376.0,638976000.0,15755284480.0,11709833216.0,3795540.0,6431491.0
12-04 08:32:24,4.195,3.104,92.534,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5515956224.0,638976000.0,15761907712.0,11702235136.0,3401348.0,10033294.0
12-04 08:32:25,4.254,3.586,92.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5515112448.0,638976000.0,15768776704.0,11696209920.0,3339375.0,6112426.0
12-04 08:32:26,3.641,3.048,93.057,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5515038720.0,638976000.0,15774912512.0,11690147840.0,3509470.0,6286954.0
12-04 08:32:27,4.044,3.370,92.502,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5514223616.0,638976000.0,15782072320.0,11683803136.0,3573889.0,6248559.0
12-04 08:32:28,3.956,3.114,92.845,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5515198464.0,638976000.0,15788498944.0,11676401664.0,3472036.0,8522023.0
12-04 08:32:29,3.785,3.448,92.347,0.168,0.0,0.252,0.0,36864.0,0.0,3.0,5515411456.0,638976000.0,15795269632.0,11669417984.0,3444388.0,7788961.0
12-04 08:32:30,3.663,2.385,93.782,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5514854400.0,638976000.0,15801724928.0,11663519744.0,3456019.0,6241924.0
12-04 08:32:31,3.553,2.792,93.570,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5514645504.0,638976000.0,15807680512.0,11657773056.0,3377278.0,5817983.0
12-04 08:32:32,4.435,3.431,91.799,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5515997184.0,638976000.0,15815016448.0,11649085440.0,3569674.0,7988083.0
12-04 08:32:33,5.294,3.805,90.819,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5514776576.0,638976000.0,15821398016.0,11643924480.0,3433668.0,8375340.0
12-04 08:32:34,3.888,3.381,92.646,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5514944512.0,638976000.0,15828590592.0,11636563968.0,3531229.0,6555010.0
12-04 08:32:35,4.212,3.033,92.502,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5515403264.0,638976000.0,15835045888.0,11629649920.0,3567365.0,6116319.0
12-04 08:32:36,5.574,3.041,91.216,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5515501568.0,638976000.0,15842881536.0,11621715968.0,3795425.0,10716850.0
12-04 08:32:37,3.316,2.636,93.793,0.0,0.0,0.255,0.0,20480.0,0.0,2.0,5516324864.0,638980096.0,15849148416.0,11614621696.0,3345875.0,6138501.0
12-04 08:32:38,4.300,2.867,92.496,0.0,0.0,0.337,0.0,20480.0,0.0,5.0,5514571776.0,638980096.0,15856828416.0,11608694784.0,3436690.0,6228110.0
12-04 08:32:39,4.096,2.730,93.003,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5515161600.0,638980096.0,15863283712.0,11601649664.0,3816797.0,6412743.0
12-04 08:32:40,4.237,2.966,92.712,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5514731520.0,638980096.0,15871553536.0,11593809920.0,3477873.0,10234184.0
12-04 08:32:41,2.860,2.775,94.197,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,5516034048.0,638980096.0,15876386816.0,11587674112.0,2651473.0,5539839.0
12-04 08:32:42,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5515304960.0,638980096.0,15877107712.0,11587682304.0,8909.0,8004.0
12-04 08:32:43,0.084,0.167,99.666,0.084,0.0,0.0,0.0,6742016.0,0.0,15.0,5515829248.0,638980096.0,15877107712.0,11587158016.0,28457.0,129421.0
12-04 08:32:44,0.083,0.167,97.329,2.421,0.0,0.0,0.0,181555200.0,0.0,262.0,5515796480.0,638980096.0,15877115904.0,11587182592.0,7801.0,5753.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515796480.0,638980096.0,15877115904.0,11587182592.0,7373.0,5575.0
12-04 08:32:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515796480.0,638980096.0,15877115904.0,11587182592.0,6832.0,4741.0
12-04 08:32:47,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5515796480.0,638980096.0,15877115904.0,11587182592.0,9363.0,9185.0
12-04 08:32:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5515796480.0,638980096.0,15877115904.0,11587182592.0,7638.0,5600.0
12-04 08:32:49,2.728,1.705,95.482,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5517017088.0,638980096.0,15880691712.0,11582386176.0,2809530.0,2149101.0
12-04 08:32:50,4.420,3.837,91.576,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5515943936.0,638980096.0,15887327232.0,11576823808.0,3535148.0,9437695.0
12-04 08:32:51,5.187,3.401,91.156,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5514002432.0,638980096.0,15897235456.0,11568857088.0,4432964.0,6600191.0
12-04 08:32:52,4.862,3.185,91.702,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5515108352.0,638980096.0,15903920128.0,11561066496.0,3727590.0,10172132.0
12-04 08:32:53,4.618,3.526,91.688,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5515132928.0,638980096.0,15910412288.0,11554549760.0,3858454.0,6124425.0
12-04 08:32:54,5.523,3.598,90.628,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5515558912.0,638980096.0,15919325184.0,11545210880.0,4094306.0,10588922.0
12-04 08:32:55,4.311,3.719,91.631,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5514555392.0,638980096.0,15926673408.0,11538866176.0,4154636.0,6627852.0
12-04 08:32:56,5.196,3.407,91.141,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5515395072.0,638980096.0,15935426560.0,11529273344.0,4436997.0,10738467.0
12-04 08:32:57,4.414,3.480,91.851,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5515292672.0,638980096.0,15943409664.0,11521392640.0,4014593.0,6385937.0
12-04 08:32:58,4.326,3.732,91.688,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5515042816.0,638980096.0,15951888384.0,11513163776.0,4075207.0,10494720.0
12-04 08:32:59,4.996,4.149,90.432,0.169,0.0,0.254,0.0,45056.0,0.0,5.0,5514682368.0,638980096.0,15959928832.0,11505483776.0,4248884.0,6765045.0
12-04 08:33:00,4.701,3.162,91.880,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5516275712.0,638980096.0,15967326208.0,11496493056.0,4435936.0,9661083.0
12-04 08:33:01,3.898,3.475,92.458,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5515677696.0,638980096.0,15974801408.0,11489615872.0,3768744.0,7335615.0
12-04 08:33:02,5.356,4.268,90.126,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5514039296.0,638980096.0,15983570944.0,11482484736.0,4289734.0,10486478.0
12-04 08:33:03,5.219,3.367,91.330,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5516156928.0,638980096.0,15990394880.0,11473543168.0,3629373.0,6112190.0
12-04 08:33:04,5.232,4.219,90.380,0.0,0.0,0.169,0.0,45056.0,0.0,5.0,5517156352.0,638980096.0,15997251584.0,11465687040.0,4416072.0,10841788.0
12-04 08:33:05,4.580,3.308,91.688,0.254,0.0,0.170,0.0,28672.0,0.0,3.0,5515116544.0,638980096.0,16007680000.0,11457298432.0,4125235.0,6443876.0
12-04 08:33:06,4.962,3.616,91.085,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5516046336.0,638980096.0,16014839808.0,11449208832.0,4212018.0,10525069.0
12-04 08:33:07,4.798,3.704,91.246,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5517221888.0,638980096.0,16021696512.0,11441176576.0,4134454.0,6669575.0
12-04 08:33:08,4.726,3.544,91.646,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5517021184.0,638980096.0,16030248960.0,11432824832.0,3952369.0,10423897.0
12-04 08:33:09,6.093,3.840,89.816,0.0,0.0,0.250,0.0,20480.0,0.0,2.0,5516824576.0,638980096.0,16038514688.0,11424755712.0,4474630.0,7119484.0
12-04 08:33:10,5.523,4.268,89.958,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5516603392.0,638980096.0,16046862336.0,11416629248.0,4366942.0,10813417.0
12-04 08:33:11,4.610,4.275,90.947,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5516603392.0,638980096.0,16053678080.0,11409813504.0,3963695.0,6439889.0
12-04 08:33:12,4.511,3.064,92.255,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5517242368.0,638980096.0,16062570496.0,11400282112.0,4107184.0,10375620.0
12-04 08:33:13,5.504,3.556,90.347,0.0,0.0,0.593,0.0,12288.0,0.0,3.0,5517037568.0,638980096.0,16070705152.0,11392352256.0,4220959.0,7014767.0
12-04 08:33:14,5.444,4.188,90.285,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5517107200.0,638980096.0,16079335424.0,11383652352.0,4208861.0,10545641.0
12-04 08:33:15,4.895,3.882,91.139,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5516541952.0,638980096.0,16087642112.0,11375910912.0,4174886.0,6611217.0
12-04 08:33:16,5.228,3.626,90.894,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5517586432.0,638980096.0,16094724096.0,11367784448.0,4285251.0,10688189.0
12-04 08:33:17,4.790,4.202,90.924,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5517385728.0,638980096.0,16102866944.0,11359842304.0,4116833.0,6686622.0
12-04 08:33:18,5.808,4.209,89.646,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5517107200.0,638980096.0,16112476160.0,11350511616.0,4698696.0,11299777.0
12-04 08:33:19,4.135,3.460,88.692,3.629,0.0,0.084,0.0,169775104.0,0.0,258.0,5517340672.0,638980096.0,16118771712.0,11343982592.0,3612071.0,5934288.0
12-04 08:33:20,5.738,3.882,90.127,0.0,0.0,0.253,0.0,73183232.0,0.0,93.0,5516308480.0,638980096.0,16128892928.0,11334893568.0,4532253.0,10853634.0
12-04 08:33:21,4.610,3.856,91.366,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5516435456.0,638980096.0,16136040448.0,11327619072.0,4012762.0,6441522.0
12-04 08:33:22,5.085,3.136,91.441,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5517963264.0,638980096.0,16143454208.0,11318677504.0,4123793.0,10529930.0
12-04 08:33:23,4.473,4.219,90.970,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5517496320.0,638980096.0,16151867392.0,11310731264.0,4247638.0,6401135.0
12-04 08:33:24,5.188,3.431,91.297,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5517963264.0,638980096.0,16158740480.0,11303391232.0,3864612.0,10143319.0
12-04 08:33:25,5.259,3.053,91.518,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5516926976.0,638980096.0,16166785024.0,11296382976.0,4227574.0,6511619.0
12-04 08:33:26,4.534,3.694,91.604,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5518553088.0,638980096.0,16173355008.0,11288186880.0,3877605.0,9968685.0
12-04 08:33:27,4.726,3.713,91.392,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5517713408.0,638980096.0,16182251520.0,11280130048.0,4138743.0,6823283.0
12-04 08:33:28,6.511,4.007,89.149,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5517742080.0,638980096.0,16191115264.0,11271237632.0,4351022.0,10595684.0
12-04 08:33:29,4.538,3.277,92.017,0.168,0.0,0.0,0.0,28672.0,0.0,4.0,5517144064.0,638980096.0,16197681152.0,11265269760.0,3692050.0,6183670.0
12-04 08:33:30,5.621,4.027,90.101,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5518299136.0,638980096.0,16205221888.0,11256573952.0,4310053.0,10661808.0
12-04 08:33:31,5.139,3.286,91.323,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5517553664.0,638980096.0,16213774336.0,11248766976.0,4073693.0,6236413.0
12-04 08:33:32,4.526,3.587,91.716,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5516738560.0,638980096.0,16222437376.0,11240919040.0,4290323.0,7825575.0
12-04 08:33:33,4.794,3.364,91.674,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5516296192.0,638980096.0,16229826560.0,11233972224.0,3832062.0,9706349.0
12-04 08:33:34,4.637,3.963,91.231,0.0,0.0,0.169,0.0,49152.0,0.0,5.0,5516652544.0,638980096.0,16237916160.0,11225526272.0,4360526.0,9739699.0
12-04 08:33:35,4.937,4.351,90.460,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,5517512704.0,638980096.0,16246034432.0,11216547840.0,4029614.0,4452268.0
12-04 08:33:36,5.169,3.898,90.763,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5517344768.0,638980096.0,16254717952.0,11208032256.0,4458447.0,13729722.0
12-04 08:33:37,3.997,3.146,92.687,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5517234176.0,638980096.0,16261427200.0,11201433600.0,3901378.0,6354423.0
12-04 08:33:38,4.911,3.472,91.448,0.0,0.0,0.169,0.0,8192.0,0.0,1.0,5516603392.0,638980096.0,16270770176.0,11192721408.0,4185812.0,10393486.0
12-04 08:33:39,5.712,4.056,90.066,0.0,0.0,0.166,0.0,32768.0,0.0,3.0,5516652544.0,638980096.0,16277909504.0,11185532928.0,3949908.0,6265203.0
12-04 08:33:40,5.193,3.685,90.955,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5517586432.0,638980096.0,16285519872.0,11176988672.0,4087244.0,10359405.0
12-04 08:33:41,4.907,3.807,90.863,0.254,0.0,0.169,0.0,28672.0,0.0,3.0,5516353536.0,638980096.0,16294346752.0,11169394688.0,4461170.0,6878112.0
12-04 08:33:42,6.219,4.561,88.889,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5518110720.0,638980096.0,16301535232.0,11160449024.0,3987289.0,10602843.0
12-04 08:33:43,5.997,3.632,90.287,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5518671872.0,638980096.0,16309800960.0,11151622144.0,4242617.0,6669275.0
12-04 08:33:44,5.072,3.888,90.955,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5519454208.0,638980096.0,16317210624.0,11143430144.0,4319111.0,10579170.0
12-04 08:33:45,4.135,3.207,92.489,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5518295040.0,638980096.0,16324239360.0,11137560576.0,3743621.0,5955550.0
12-04 08:33:46,5.616,4.023,90.025,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5519732736.0,638980096.0,16331915264.0,11128446976.0,4282508.0,10724430.0
12-04 08:33:47,5.426,3.840,90.067,0.250,0.0,0.417,0.0,12288.0,0.0,2.0,5518524416.0,638980096.0,16341151744.0,11120418816.0,4073379.0,6703047.0
12-04 08:33:48,5.330,3.807,90.778,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,5519097856.0,638980096.0,16350003200.0,11110993920.0,4389116.0,10695679.0
12-04 08:33:49,2.083,2.0,95.0,0.750,0.0,0.167,0.0,26447872.0,0.0,40.0,5519097856.0,638984192.0,16354635776.0,11106357248.0,1795945.0,4666062.0
12-04 08:33:50,0.167,0.250,96.247,3.336,0.0,0.0,0.0,208150528.0,0.0,298.0,5519147008.0,638984192.0,16354635776.0,11106308096.0,7413.0,4861.0
12-04 08:33:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,27381.0,129069.0
12-04 08:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,7791.0,5488.0
12-04 08:33:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,7761.0,6564.0
12-04 08:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,9889.0,9200.0
12-04 08:33:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,8701.0,7842.0
12-04 08:33:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,7472.0,5146.0
12-04 08:33:57,3.823,3.314,92.693,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5519052800.0,638984192.0,16360914944.0,11100123136.0,3614335.0,6299103.0
12-04 08:33:58,5.046,3.953,90.833,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5518643200.0,638984192.0,16368951296.0,11092496384.0,4194243.0,6323034.0
12-04 08:33:59,6.462,4.971,87.987,0.166,0.0,0.414,0.0,28672.0,0.0,4.0,5518606336.0,638984192.0,16378036224.0,11083448320.0,4785250.0,11287033.0
12-04 08:34:00,4.653,3.807,91.371,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5520187392.0,638984192.0,16385875968.0,11074027520.0,4185019.0,6950214.0
12-04 08:34:01,5.419,4.149,90.262,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5518917632.0,638984192.0,16395599872.0,11065573376.0,4790280.0,10478574.0
12-04 08:34:02,5.312,3.035,91.400,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5519077376.0,638984192.0,16402649088.0,11058364416.0,3935601.0,10374242.0
12-04 08:34:03,6.639,4.790,88.403,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519601664.0,638984192.0,16413106176.0,11047383040.0,4922666.0,7557416.0
12-04 08:34:04,5.981,4.212,89.638,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5519032320.0,638984192.0,16422113280.0,11038945280.0,4601628.0,10565493.0
12-04 08:34:05,5.458,3.694,90.596,0.084,0.0,0.168,0.0,40960.0,0.0,5.0,5519593472.0,638984192.0,16430149632.0,11030347776.0,4313645.0,11068286.0
12-04 08:34:06,5.321,4.223,90.287,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5519085568.0,638984192.0,16438947840.0,11022057472.0,4761444.0,6893100.0
12-04 08:34:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519360000.0,638984192.0,16440004608.0,11020726272.0,9093.0,7536.0
12-04 08:34:08,0.668,0.585,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5519798272.0,638984192.0,16440012800.0,11020279808.0,559888.0,3903834.0
12-04 08:34:09,6.388,5.111,88.160,0.0,0.0,0.341,0.0,32768.0,0.0,3.0,5520506880.0,638984192.0,16450256896.0,11009327104.0,6309616.0,12362152.0
12-04 08:34:10,9.520,7.077,83.151,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5519966208.0,638984192.0,16466669568.0,10993455104.0,7253745.0,16049259.0
12-04 08:34:11,8.938,6.830,83.811,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5519458304.0,638984192.0,16480653312.0,10979979264.0,7390560.0,11748909.0
12-04 08:34:12,4.949,3.242,91.638,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5520371712.0,638984192.0,16488140800.0,10971578368.0,4346331.0,10514079.0
12-04 08:34:13,5.659,4.139,90.034,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5519896576.0,638984192.0,16498360320.0,10961833984.0,4705910.0,10800231.0
12-04 08:34:14,5.917,4.083,89.667,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5519364096.0,638984192.0,16505999360.0,10954727424.0,4369003.0,6284868.0
12-04 08:34:15,4.992,3.723,90.948,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5519892480.0,638984192.0,16514428928.0,10945769472.0,4411812.0,10829138.0
12-04 08:34:16,6.015,3.676,90.142,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5519544320.0,638984192.0,16523468800.0,10937077760.0,4290950.0,10362317.0
12-04 08:34:17,6.138,3.240,90.111,0.341,0.0,0.171,0.0,28672.0,0.0,3.0,5518860288.0,638984192.0,16532439040.0,10928791552.0,4524727.0,6496905.0
12-04 08:34:18,6.010,4.925,88.815,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5519290368.0,638984192.0,16541806592.0,10918993920.0,4770447.0,11101421.0
12-04 08:34:19,3.918,2.981,92.760,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5521756160.0,638984192.0,16547991552.0,10910343168.0,4046376.0,8812397.0
12-04 08:34:20,5.401,3.797,90.549,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5519921152.0,638984192.0,16556580864.0,10903588864.0,4490291.0,8289121.0
12-04 08:34:21,5.611,4.774,89.447,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519302656.0,638984192.0,16565993472.0,10894794752.0,4375200.0,10855947.0
12-04 08:34:22,5.560,3.791,90.480,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5518991360.0,638984192.0,16575520768.0,10885578752.0,4411012.0,6551376.0
12-04 08:34:23,3.726,2.964,93.141,0.085,0.0,0.085,0.0,28672.0,0.0,6.0,5519982592.0,638984192.0,16581033984.0,10879074304.0,3321555.0,10181120.0
12-04 08:34:24,6.627,4.673,88.445,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5519904768.0,638984192.0,16590766080.0,10869420032.0,5272230.0,7382872.0
12-04 08:34:25,6.287,4.694,84.828,3.856,0.0,0.335,0.0,144171008.0,0.0,194.0,5518802944.0,638984192.0,16601604096.0,10859683840.0,5026489.0,11235452.0
12-04 08:34:26,6.145,4.377,89.226,0.084,0.0,0.168,0.0,103145472.0,0.0,140.0,5518577664.0,638984192.0,16611065856.0,10850447360.0,4980268.0,11056744.0
12-04 08:34:27,4.790,3.950,91.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5520470016.0,638984192.0,16617791488.0,10841829376.0,4150749.0,7351306.0
12-04 08:34:28,4.924,4.244,90.577,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5519421440.0,638984192.0,16626683904.0,10833985536.0,4682395.0,10261592.0
12-04 08:34:29,6.104,4.264,89.214,0.167,0.0,0.251,0.0,53248.0,0.0,5.0,5518381056.0,638984192.0,16635916288.0,10825793536.0,4607855.0,10655005.0
12-04 08:34:30,5.471,3.788,90.572,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519360000.0,638984192.0,16643203072.0,10817527808.0,4023414.0,6562238.0
12-04 08:34:31,6.616,4.271,88.693,0.0,0.0,0.419,0.0,28672.0,0.0,5.0,5519405056.0,638984192.0,16653131776.0,10807554048.0,4917739.0,10965358.0
12-04 08:34:32,5.843,4.174,89.733,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5519814656.0,638984192.0,16660602880.0,10799673344.0,4295484.0,10710291.0
12-04 08:34:33,4.697,4.099,90.948,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5519224832.0,638984192.0,16670486528.0,10790379520.0,4781751.0,7185259.0
12-04 08:34:34,5.644,4.297,89.722,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5519171584.0,638984192.0,16679489536.0,10781429760.0,4526223.0,11052397.0
12-04 08:34:35,4.774,4.355,90.452,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,5518467072.0,638984192.0,16688517120.0,10773106688.0,4164086.0,6159133.0
12-04 08:34:36,4.615,3.590,91.453,0.0,0.0,0.342,0.0,20480.0,0.0,1.0,5519224832.0,638984192.0,16696324096.0,10764541952.0,4635537.0,7604483.0
12-04 08:34:37,5.448,4.191,90.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5520605184.0,638984192.0,16703356928.0,10756128768.0,4329502.0,13802037.0
12-04 08:34:38,5.803,4.205,89.739,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5519282176.0,638984192.0,16712331264.0,10748477440.0,4739323.0,6096146.0
12-04 08:34:39,4.542,3.701,91.590,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5518905344.0,638984192.0,16721174528.0,10740011008.0,4002039.0,6390566.0
12-04 08:34:40,6.081,5.152,88.514,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5519052800.0,638984192.0,16730943488.0,10730094592.0,5210045.0,16478629.0
12-04 08:34:41,4.907,3.384,91.455,0.085,0.0,0.169,0.0,28672.0,0.0,3.0,5518434304.0,638984192.0,16739590144.0,10722066432.0,4136630.0,6379785.0
12-04 08:34:42,5.714,4.454,89.496,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5519073280.0,638984192.0,16749088768.0,10711928832.0,4711715.0,10902307.0
12-04 08:34:43,4.966,4.461,90.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5521063936.0,638984192.0,16756129792.0,10702897152.0,4245638.0,8864473.0
12-04 08:34:44,5.668,3.976,90.186,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5519663104.0,638984192.0,16764399616.0,10696028160.0,4642493.0,8518935.0
12-04 08:34:45,4.476,4.307,91.047,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5520265216.0,638984192.0,16772657152.0,10687168512.0,4170036.0,10419877.0
12-04 08:34:46,6.002,4.903,88.926,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5520392192.0,638984192.0,16783364096.0,10676334592.0,4990967.0,10145962.0
12-04 08:34:47,4.626,3.701,91.337,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5519978496.0,638984192.0,16790323200.0,10669789184.0,3971182.0,7550248.0
12-04 08:34:48,4.373,3.448,91.926,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,5519388672.0,638984192.0,16797810688.0,10662891520.0,3815152.0,6245691.0
12-04 08:34:49,7.280,4.854,87.615,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5519380480.0,638984192.0,16808488960.0,10652221440.0,5551610.0,11788924.0
12-04 08:34:50,4.911,3.472,91.279,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5518843904.0,638984192.0,16816525312.0,10644721664.0,4427152.0,10669694.0
12-04 08:34:51,5.936,4.933,88.963,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5520515072.0,638984192.0,16824320000.0,10635255808.0,4639591.0,11209498.0
12-04 08:34:52,6.358,5.450,87.861,0.0,0.0,0.330,0.0,0.0,0.0,0.0,5518983168.0,638984192.0,16835186688.0,10625921024.0,4572144.0,7099503.0
12-04 08:34:53,5.951,4.191,89.522,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,5519712256.0,638984192.0,16842293248.0,10618085376.0,4437554.0,10491918.0
12-04 08:34:54,5.004,3.986,90.840,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5519626240.0,638984192.0,16850731008.0,10609733632.0,4393150.0,6783503.0
12-04 08:34:55,5.868,4.694,89.271,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519855616.0,638984192.0,16860254208.0,10599981056.0,4658152.0,10968357.0
12-04 08:34:56,4.826,4.064,86.452,4.488,0.0,0.169,0.0,254418944.0,0.0,359.0,5519736832.0,638984192.0,16869556224.0,10590797824.0,4117160.0,10313993.0
12-04 08:34:57,6.762,4.649,88.588,0.0,0.0,0.0,0.0,12009472.0,0.0,14.0,5519167488.0,638984192.0,16878272512.0,10582650880.0,5002677.0,7228190.0
12-04 08:34:58,4.979,3.207,91.477,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5519515648.0,638984192.0,16886784000.0,10573791232.0,4158668.0,10212116.0
12-04 08:34:59,5.946,4.188,89.698,0.084,0.0,0.084,0.0,53248.0,0.0,5.0,5519921152.0,638984192.0,16895586304.0,10564583424.0,4510299.0,10680815.0
12-04 08:35:00,4.075,3.905,91.766,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5518442496.0,638984192.0,16903696384.0,10557952000.0,4240921.0,6461750.0
12-04 08:35:01,7.048,5.224,87.562,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5520318464.0,638984192.0,16912097280.0,10547675136.0,4763620.0,10999812.0
12-04 08:35:02,5.630,3.950,90.252,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5518618624.0,638984192.0,16920883200.0,10540589056.0,4432924.0,6924384.0
12-04 08:35:03,5.438,4.078,90.144,0.0,0.0,0.340,0.0,12288.0,0.0,3.0,5519372288.0,638984192.0,16930263040.0,10530455552.0,4759661.0,10950976.0
12-04 08:35:04,5.241,3.466,91.209,0.0,0.0,0.085,0.0,45056.0,0.0,2.0,5520265216.0,638984192.0,16938344448.0,10521481216.0,4086261.0,10424581.0
12-04 08:35:05,5.059,5.143,89.460,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5519695872.0,638984192.0,16948092928.0,10512302080.0,4808876.0,6803610.0
12-04 08:35:06,4.484,3.723,91.624,0.0,0.0,0.169,0.0,69632.0,0.0,14.0,5519667200.0,638984192.0,16955711488.0,10504712192.0,4080289.0,10570711.0
12-04 08:35:07,6.287,4.610,88.768,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5519798272.0,638984192.0,16965939200.0,10494353408.0,4844163.0,9749701.0
12-04 08:35:08,5.259,4.841,89.816,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5520809984.0,638984192.0,16973414400.0,10485866496.0,4335957.0,4436994.0
12-04 08:35:09,5.803,4.037,89.823,0.0,0.0,0.336,0.0,20480.0,0.0,2.0,5519433728.0,638984192.0,16983150592.0,10477506560.0,4503459.0,14379487.0
12-04 08:35:10,5.858,4.603,89.372,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5519388672.0,638984192.0,16991154176.0,10469548032.0,4337948.0,6327330.0
12-04 08:35:11,5.467,3.701,90.412,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5519216640.0,638984192.0,16999735296.0,10461138944.0,4336301.0,7512844.0
12-04 08:35:12,5.574,4.493,89.434,0.0,0.0,0.499,0.0,0.0,0.0,0.0,5519982592.0,638984192.0,17007198208.0,10452910080.0,4311965.0,13472014.0
12-04 08:35:13,4.693,2.901,92.065,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5520257024.0,638984192.0,17015443456.0,10444390400.0,4288273.0,6478433.0
12-04 08:35:14,5.560,4.044,89.975,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,5520908288.0,638984192.0,17024167936.0,10435014656.0,4597596.0,10950473.0
12-04 08:35:15,5.551,4.805,89.064,0.0,0.0,0.580,0.0,0.0,0.0,0.0,5521596416.0,638984192.0,17033248768.0,10425245696.0,4330641.0,6906089.0
12-04 08:35:16,5.0,3.644,90.847,0.0,0.0,0.508,0.0,16384.0,0.0,1.0,5519540224.0,638984192.0,17042726912.0,10417823744.0,4624144.0,10018412.0
12-04 08:35:17,5.312,3.626,90.304,0.169,0.0,0.590,0.0,12288.0,0.0,2.0,5519048704.0,638984192.0,17051242496.0,10409799680.0,4436111.0,10679437.0
12-04 08:35:18,5.690,4.937,88.954,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5518012416.0,638984192.0,17061240832.0,10400837632.0,4756659.0,10829484.0
12-04 08:35:19,5.105,4.017,90.377,0.0,0.0,0.502,0.0,28672.0,0.0,3.0,5520289792.0,638984192.0,17067761664.0,10392039424.0,4294999.0,6545190.0
12-04 08:35:20,5.228,3.288,90.894,0.0,0.0,0.590,0.0,0.0,0.0,0.0,5519785984.0,638984192.0,17076711424.0,10383593472.0,4284174.0,10779098.0
12-04 08:35:21,5.143,4.047,90.304,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5519114240.0,638984192.0,17086136320.0,10374840320.0,4627981.0,6710075.0
12-04 08:35:22,5.629,4.636,88.990,0.0,0.0,0.745,0.0,0.0,0.0,0.0,5520019456.0,638984192.0,17093525504.0,10366545920.0,4305388.0,10873356.0
12-04 08:35:23,6.484,5.320,87.531,0.083,0.0,0.582,0.0,20480.0,0.0,4.0,5519753216.0,638984192.0,17102622720.0,10357714944.0,4669809.0,10828558.0
12-04 08:35:24,4.886,3.875,90.817,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,5519671296.0,638984192.0,17110626304.0,10349793280.0,4284794.0,6370936.0
12-04 08:35:25,5.616,3.688,90.109,0.0,0.0,0.587,0.0,0.0,0.0,0.0,5520957440.0,638984192.0,17118838784.0,10340294656.0,4354133.0,10509010.0
12-04 08:35:26,5.495,4.829,87.261,1.998,0.0,0.416,0.0,78168064.0,0.0,111.0,5520580608.0,638984192.0,17126920192.0,10332590080.0,4355330.0,6609765.0
12-04 08:35:27,5.877,3.748,88.245,1.789,0.0,0.341,0.0,184963072.0,0.0,228.0,5518872576.0,638984192.0,17138970624.0,10322247680.0,4926367.0,11237421.0
12-04 08:35:28,5.017,4.682,89.632,0.251,0.0,0.418,0.0,28672.0,0.0,3.0,5520818176.0,638984192.0,17145143296.0,10314129408.0,4496419.0,10853445.0
12-04 08:35:29,4.569,4.230,90.863,0.0,0.0,0.338,0.0,40960.0,0.0,3.0,5520539648.0,638984192.0,17153900544.0,10305650688.0,4325316.0,6688832.0
12-04 08:35:30,6.015,4.428,89.140,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5520564224.0,638984192.0,17163186176.0,10296340480.0,4766603.0,11172109.0
12-04 08:35:31,4.843,3.908,90.739,0.0,0.0,0.510,0.0,0.0,0.0,0.0,5521174528.0,638984192.0,17172107264.0,10286809088.0,4597138.0,10363340.0
12-04 08:35:32,6.172,4.587,88.991,0.0,0.0,0.250,0.0,4096.0,0.0,1.0,5519040512.0,638984192.0,17181900800.0,10279149568.0,4452591.0,7318292.0
12-04 08:35:33,5.588,4.921,89.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5520625664.0,638984192.0,17190547456.0,10268917760.0,4576470.0,11070783.0
12-04 08:35:34,5.383,4.037,90.160,0.084,0.0,0.336,0.0,28672.0,0.0,4.0,5521186816.0,638984192.0,17197912064.0,10260992000.0,4480444.0,6822379.0
12-04 08:35:35,5.401,4.557,89.705,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5521334272.0,638984192.0,17207648256.0,10251108352.0,4567437.0,11132742.0
12-04 08:35:36,5.630,4.790,89.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5520588800.0,638984192.0,17217372160.0,10242129920.0,4715312.0,10782021.0
12-04 08:35:37,5.745,4.246,89.759,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,5521313792.0,638984192.0,17223913472.0,10234863616.0,4023147.0,6241432.0
12-04 08:35:38,6.187,4.849,88.629,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,5523095552.0,638984192.0,17232846848.0,10224148480.0,4802838.0,10936388.0
12-04 08:35:39,4.299,3.267,92.175,0.0,0.0,0.258,0.0,20480.0,0.0,2.0,5522923520.0,638984192.0,17242324992.0,10214842368.0,4348167.0,10319074.0
12-04 08:35:40,5.214,4.121,90.412,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5522800640.0,638984192.0,17250123776.0,10207166464.0,4335689.0,5286841.0
12-04 08:35:41,5.281,4.443,89.774,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5524168704.0,638984192.0,17258725376.0,10197196800.0,4456060.0,8891677.0
12-04 08:35:42,5.325,4.818,89.603,0.0,0.0,0.254,0.0,28672.0,0.0,5.0,5523595264.0,638984192.0,17267425280.0,10189070336.0,4821916.0,13972017.0
12-04 08:35:43,4.915,3.559,91.356,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5523124224.0,638984192.0,17277034496.0,10179932160.0,4253528.0,5766802.0
12-04 08:35:44,5.004,3.902,91.009,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5524127744.0,638984192.0,17284472832.0,10171490304.0,4493598.0,12106571.0
12-04 08:35:45,5.178,4.329,90.068,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5523517440.0,638984192.0,17295282176.0,10161291264.0,4864874.0,7212089.0
12-04 08:35:46,5.495,4.496,89.759,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,5524639744.0,638984192.0,17302220800.0,10153230336.0,4187876.0,10813846.0
12-04 08:35:47,6.093,4.841,88.898,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,5523550208.0,638984192.0,17311817728.0,10144722944.0,4743921.0,10611727.0
12-04 08:35:48,5.858,3.682,90.126,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5523640320.0,638984192.0,17319927808.0,10136522752.0,4219991.0,6660099.0
12-04 08:35:49,6.192,4.435,89.289,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5524955136.0,638984192.0,17328431104.0,10126704640.0,4665573.0,11291826.0
12-04 08:35:50,5.403,3.602,90.652,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5524176896.0,638984192.0,17337925632.0,10117988352.0,4703184.0,7194844.0
12-04 08:35:51,5.624,5.128,88.834,0.0,0.0,0.414,0.0,0.0,0.0,0.0,5524643840.0,638984192.0,17347276800.0,10108170240.0,4472144.0,10671942.0
12-04 08:35:52,5.093,3.480,90.832,0.255,0.0,0.340,0.0,12288.0,0.0,2.0,5524856832.0,638984192.0,17356075008.0,10099159040.0,4516760.0,10704999.0
12-04 08:35:53,5.365,3.521,90.947,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5525725184.0,638984192.0,17362731008.0,10091634688.0,4184789.0,6576624.0
12-04 08:35:54,5.848,4.261,89.557,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5525331968.0,638984192.0,17371205632.0,10083553280.0,4506576.0,10543354.0
12-04 08:35:55,5.638,5.556,88.557,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5526945792.0,638984192.0,17379663872.0,10073481216.0,4609734.0,10732648.0
12-04 08:35:56,5.833,4.750,89.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5525450752.0,638984192.0,17389547520.0,10065092608.0,4566291.0,7188216.0
12-04 08:35:57,1.992,1.743,92.033,4.232,0.0,0.0,0.0,187273216.0,0.0,246.0,5526188032.0,638984192.0,17392967680.0,10060935168.0,1178887.0,4713706.0
12-04 08:35:58,0.167,0.083,99.583,0.167,0.0,0.0,0.0,74133504.0,0.0,83.0,5526056960.0,638984192.0,17392967680.0,10061066240.0,9574.0,8762.0
12-04 08:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526052864.0,638984192.0,17392971776.0,10061066240.0,13816.0,497158.0
12-04 08:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,5526175744.0,638984192.0,17392975872.0,10060939264.0,8391.0,7014.0
12-04 08:36:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526171648.0,638984192.0,17392979968.0,10060939264.0,6633.0,4478.0
12-04 08:36:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5525536768.0,638984192.0,17392979968.0,10061574144.0,8798.0,7317.0
12-04 08:36:03,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5526188032.0,638984192.0,17392979968.0,10060922880.0,10588.0,9892.0
12-04 08:36:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526188032.0,638984192.0,17392979968.0,10060922880.0,8611.0,6247.0
12-04 08:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526188032.0,638984192.0,17392979968.0,10060922880.0,7885.0,5855.0
12-04 08:36:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5526188032.0,638984192.0,17392979968.0,10060922880.0,10221.0,8612.0
12-04 08:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5526179840.0,638984192.0,17392979968.0,10060931072.0,8516.0,6944.0
12-04 08:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526179840.0,638984192.0,17392979968.0,10060931072.0,10896.0,8018.0
12-04 08:36:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5526175744.0,638984192.0,17392984064.0,10060931072.0,9233.0,8409.0
12-04 08:36:10,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526175744.0,638984192.0,17392984064.0,10060931072.0,8522.0,6255.0
12-04 08:36:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5526175744.0,638984192.0,17392984064.0,10060931072.0,7437.0,4855.0
12-04 08:36:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526175744.0,638984192.0,17392984064.0,10060931072.0,9520.0,7740.0
12-04 08:36:13,3.003,2.585,94.162,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,5525573632.0,638984192.0,17396436992.0,10058080256.0,2440559.0,1494390.0
12-04 08:36:14,5.551,4.037,90.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5525274624.0,638984192.0,17405472768.0,10049343488.0,4272613.0,10790787.0
12-04 08:36:15,4.181,3.763,91.722,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5526028288.0,638984192.0,17411756032.0,10042306560.0,3655347.0,5104233.0
12-04 08:36:16,2.850,2.431,94.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5527138304.0,638984192.0,17417506816.0,10035445760.0,2497845.0,6408755.0
12-04 08:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,10.0,5527142400.0,638984192.0,17417510912.0,10035437568.0,8388.0,7414.0
12-04 08:36:18,5.421,3.503,90.826,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5526847488.0,638984192.0,17423511552.0,10029731840.0,3817803.0,9832922.0
12-04 08:36:19,10.923,8.129,80.610,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5527838720.0,638984192.0,17440022528.0,10012229632.0,8817160.0,17189995.0
12-04 08:36:20,10.192,6.850,82.373,0.0,0.0,0.585,0.0,0.0,0.0,0.0,5527576576.0,638984192.0,17456095232.0,9996419072.0,7049855.0,16242160.0
12-04 08:36:21,6.975,5.210,87.395,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5528596480.0,638984192.0,17465479168.0,9986015232.0,5784890.0,11966781.0
12-04 08:36:22,6.723,5.378,87.647,0.0,0.0,0.252,0.0,28672.0,0.0,3.0,5529149440.0,638984192.0,17476390912.0,9974550528.0,5604567.0,11569604.0
12-04 08:36:23,6.678,5.410,87.574,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5528969216.0,638984192.0,17487245312.0,9963876352.0,5822365.0,11397765.0
12-04 08:36:24,5.303,3.704,90.741,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5528813568.0,638984192.0,17494921216.0,9956356096.0,3880719.0,6285276.0
12-04 08:36:25,5.290,4.534,89.924,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5528784896.0,638984192.0,17504313344.0,9946992640.0,4484045.0,10601531.0
12-04 08:36:26,6.308,5.130,88.310,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5528866816.0,638984192.0,17515012096.0,9936211968.0,5288571.0,11209898.0
12-04 08:36:27,4.859,3.154,91.645,0.171,0.0,0.171,0.0,28672.0,0.0,4.0,5529587712.0,638984192.0,17523331072.0,9927172096.0,4368947.0,6449856.0
12-04 08:36:28,7.119,5.779,86.935,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5528723456.0,638984192.0,17534480384.0,9916887040.0,5655729.0,11784212.0
12-04 08:36:29,5.187,4.082,90.391,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5529374720.0,638984192.0,17543254016.0,9907462144.0,4655171.0,11303364.0
12-04 08:36:30,5.705,5.369,88.758,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5530206208.0,638984192.0,17553125376.0,9896759296.0,4901995.0,10785846.0
12-04 08:36:31,5.174,4.411,90.076,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5530615808.0,638984192.0,17561006080.0,9888468992.0,4533790.0,10813167.0
12-04 08:36:32,5.308,4.538,89.212,0.599,0.0,0.342,0.0,25526272.0,0.0,34.0,5529133056.0,638984192.0,17571889152.0,9879068672.0,5048343.0,7207985.0
12-04 08:36:33,5.508,4.407,88.220,1.610,0.0,0.254,0.0,154046464.0,0.0,170.0,5529919488.0,638984192.0,17580752896.0,9869418496.0,4867834.0,10994532.0
12-04 08:36:34,5.992,3.966,89.705,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5531312128.0,638984192.0,17590128640.0,9858650112.0,4757811.0,11017107.0
12-04 08:36:35,7.527,5.542,86.600,0.0,0.0,0.331,0.0,0.0,0.0,0.0,5532278784.0,638984192.0,17600262144.0,9847549952.0,5318223.0,11331499.0
12-04 08:36:36,4.746,4.413,90.758,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5532061696.0,638984192.0,17607315456.0,9840713728.0,3921994.0,6268701.0
12-04 08:36:37,6.074,4.705,88.879,0.0,0.0,0.342,0.0,36864.0,0.0,3.0,5532340224.0,638984192.0,17618374656.0,9829376000.0,5815338.0,12020008.0
12-04 08:36:38,5.076,3.892,90.609,0.169,0.0,0.254,0.0,40960.0,0.0,5.0,5532205056.0,638984192.0,17626619904.0,9821265920.0,4383459.0,10463038.0
12-04 08:36:39,6.435,4.318,89.162,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5532176384.0,638984192.0,17637253120.0,9810661376.0,5081643.0,11306168.0
12-04 08:36:40,5.232,4.388,90.127,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5531893760.0,638984192.0,17646329856.0,9801867264.0,4627909.0,6544049.0
12-04 08:36:41,6.015,5.597,88.221,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5533175808.0,638984192.0,17654788096.0,9792126976.0,4911022.0,11330594.0
12-04 08:36:42,5.724,4.714,89.478,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,5532389376.0,638984192.0,17665900544.0,9781800960.0,4810460.0,10745310.0
12-04 08:36:43,5.574,4.561,89.611,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5534683136.0,638984192.0,17673748480.0,9771659264.0,4813366.0,10421389.0
12-04 08:36:44,6.129,4.030,89.505,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5532549120.0,638984192.0,17682690048.0,9764851712.0,4359936.0,6862897.0
12-04 08:36:45,6.778,4.686,88.368,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5533978624.0,638984192.0,17692536832.0,9753575424.0,4974692.0,11033845.0
12-04 08:36:46,0.503,0.335,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5534048256.0,638984192.0,17694900224.0,9751142400.0,595379.0,368671.0
12-04 08:36:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5534040064.0,638984192.0,17694908416.0,9751142400.0,44927.0,3200005.0
12-04 08:36:48,1.829,1.330,96.841,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5533970432.0,638984192.0,17696215040.0,9749905408.0,1222937.0,678338.0
12-04 08:36:49,6.758,4.363,88.623,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5534412800.0,638984192.0,17707556864.0,9738121216.0,5863167.0,9146630.0
12-04 08:36:50,12.627,9.237,77.542,0.169,0.0,0.424,0.0,12288.0,0.0,2.0,5534892032.0,638984192.0,17727766528.0,9717432320.0,9754811.0,15709547.0
12-04 08:36:51,10.204,8.673,80.612,0.0,0.0,0.510,0.0,0.0,0.0,0.0,5534756864.0,638984192.0,17745178624.0,9700155392.0,8641447.0,27203429.0
12-04 08:36:52,7.544,6.119,86.169,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5535199232.0,638984192.0,17757048832.0,9687842816.0,6174904.0,11755554.0
12-04 08:36:53,5.922,4.399,89.425,0.0,0.0,0.254,0.0,32768.0,0.0,4.0,5535375360.0,638984192.0,17766678528.0,9678036992.0,5032924.0,10764694.0
12-04 08:36:54,6.119,4.359,89.271,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5536481280.0,638984192.0,17775480832.0,9668128768.0,4622918.0,11017632.0
12-04 08:36:55,6.181,4.826,88.738,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5537021952.0,638984192.0,17785987072.0,9657081856.0,5438175.0,10172080.0
12-04 08:36:56,7.010,4.645,87.922,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5536624640.0,638984192.0,17796145152.0,9647321088.0,5149064.0,11795493.0
12-04 08:36:57,5.848,4.511,89.390,0.0,0.0,0.251,0.0,28672.0,0.0,3.0,5537476608.0,638984192.0,17805316096.0,9637298176.0,4574913.0,6576525.0
12-04 08:36:58,5.981,3.791,90.143,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5537406976.0,638984192.0,17813270528.0,9629413376.0,4488775.0,10818165.0
12-04 08:36:59,6.091,4.907,88.663,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5536792576.0,638984192.0,17823006720.0,9620291584.0,5028029.0,10899598.0
12-04 08:37:00,5.976,5.303,88.552,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5538492416.0,638984192.0,17833984000.0,9607614464.0,5093784.0,7573485.0
12-04 08:37:01,5.193,4.858,89.615,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5536198656.0,638984192.0,17844408320.0,9599483904.0,4529767.0,10283419.0
12-04 08:37:02,5.668,4.484,89.340,0.085,0.0,0.423,0.0,28672.0,0.0,4.0,5535776768.0,638984192.0,17852915712.0,9591398400.0,5028284.0,11180220.0
12-04 08:37:03,5.419,4.826,85.521,3.980,0.0,0.254,0.0,226607104.0,0.0,240.0,5536313344.0,638984192.0,17862262784.0,9581514752.0,4876642.0,10939313.0
12-04 08:37:04,6.444,4.519,88.787,0.0,0.0,0.251,0.0,60805120.0,0.0,66.0,5538021376.0,638984192.0,17871380480.0,9570689024.0,4997197.0,11267699.0
12-04 08:37:05,5.504,4.318,89.924,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5538349056.0,638984192.0,17879764992.0,9561976832.0,4843707.0,7260945.0
12-04 08:37:06,5.808,4.293,89.478,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5538287616.0,638984192.0,17889611776.0,9552191488.0,4812721.0,11134690.0
12-04 08:37:07,6.002,4.565,89.180,0.0,0.0,0.254,0.0,40960.0,0.0,3.0,5538512896.0,638984192.0,17900650496.0,9540927488.0,5054339.0,11165237.0
12-04 08:37:08,6.593,4.142,89.011,0.085,0.0,0.169,0.0,36864.0,0.0,6.0,5539348480.0,638984192.0,17909084160.0,9531658240.0,4778925.0,7098019.0
12-04 08:37:09,5.763,4.237,89.746,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5538938880.0,638984192.0,17918574592.0,9522577408.0,4777396.0,10728499.0
12-04 08:37:10,5.527,3.231,90.816,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5539889152.0,638984192.0,17927819264.0,9512382464.0,4647489.0,11086941.0
12-04 08:37:11,6.333,4.500,88.667,0.0,0.0,0.500,0.0,0.0,0.0,0.0,5540491264.0,638984192.0,17936531456.0,9503068160.0,4810721.0,10936699.0
12-04 08:37:12,6.324,4.469,88.870,0.0,0.0,0.337,0.0,20480.0,0.0,2.0,5542084608.0,638984192.0,17946873856.0,9491132416.0,5028694.0,7947792.0
12-04 08:37:13,5.724,4.040,89.815,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5541089280.0,638984192.0,17955246080.0,9483755520.0,4687930.0,9764837.0
12-04 08:37:14,5.907,5.316,88.186,0.253,0.0,0.338,0.0,28672.0,0.0,3.0,5540786176.0,638984192.0,17966342144.0,9472962560.0,5224416.0,11305622.0
12-04 08:37:15,4.738,3.638,91.371,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5541806080.0,638984192.0,17973972992.0,9464311808.0,4291766.0,10462179.0
12-04 08:37:16,6.166,4.307,89.189,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5542371328.0,638984192.0,17985257472.0,9452462080.0,4945608.0,8859528.0
12-04 08:37:17,5.556,4.461,89.815,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5541777408.0,638984192.0,17993764864.0,9444548608.0,4850621.0,8862593.0
12-04 08:37:18,5.165,4.149,90.601,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5542662144.0,638984192.0,18001866752.0,9435561984.0,4578125.0,10847720.0
12-04 08:37:19,0.752,0.668,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5542354944.0,638984192.0,18004676608.0,9433059328.0,640863.0,490414.0
12-04 08:37:20,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5542354944.0,638984192.0,18004676608.0,9433059328.0,40163.0,2853390.0
12-04 08:37:21,2.190,1.348,96.293,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5542076416.0,638984192.0,18007834624.0,9430179840.0,1984720.0,1285527.0
12-04 08:37:22,7.370,6.114,86.013,0.0,0.0,0.503,0.0,16384.0,0.0,2.0,5542121472.0,638984192.0,18018889728.0,9419079680.0,6348272.0,10560278.0
12-04 08:37:23,12.784,9.840,76.703,0.0,0.0,0.673,0.0,12288.0,0.0,3.0,5543383040.0,638984192.0,18038071296.0,9398636544.0,9582452.0,23856582.0
12-04 08:37:24,7.969,6.255,85.433,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5543849984.0,638984192.0,18052743168.0,9383497728.0,7283828.0,16307198.0
12-04 08:37:25,7.317,5.383,87.132,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5543079936.0,638984192.0,18064445440.0,9372565504.0,6016261.0,11649702.0
12-04 08:37:26,6.084,4.627,88.946,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,5543112704.0,638984192.0,18074988544.0,9361989632.0,5609723.0,11017046.0
12-04 08:37:27,6.356,5.254,88.136,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5546037248.0,638984192.0,18084728832.0,9349324800.0,5733619.0,11566579.0
12-04 08:37:28,6.511,4.257,88.982,0.0,0.0,0.250,0.0,36864.0,0.0,4.0,5545631744.0,638984192.0,18093875200.0,9340583936.0,4560264.0,10775522.0
12-04 08:37:29,6.020,5.184,88.545,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5545152512.0,638984192.0,18103611392.0,9331326976.0,4962942.0,11192301.0
12-04 08:37:30,5.076,3.723,90.863,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5545377792.0,638984192.0,18112053248.0,9322659840.0,4465928.0,6336829.0
12-04 08:37:31,5.465,3.757,90.436,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5546901504.0,638984192.0,18120929280.0,9312260096.0,5123373.0,10833983.0
12-04 08:37:32,5.551,4.037,90.160,0.084,0.0,0.168,0.0,40960.0,0.0,5.0,5546024960.0,638984192.0,18130403328.0,9303662592.0,4364268.0,10936223.0
12-04 08:37:33,8.194,4.849,85.117,1.505,0.0,0.334,0.0,58732544.0,0.0,65.0,5547663360.0,638984192.0,18139365376.0,9293062144.0,5050200.0,8368914.0
12-04 08:37:34,5.442,3.571,88.095,2.551,0.0,0.340,0.0,226369536.0,0.0,255.0,5545586688.0,638984192.0,18149117952.0,9285386240.0,4729272.0,9596883.0
12-04 08:37:35,6.667,5.833,87.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5546389504.0,638984192.0,18159894528.0,9273806848.0,5193699.0,11435928.0
12-04 08:37:36,5.419,4.149,90.262,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5547737088.0,638984192.0,18167951360.0,9264402432.0,4616433.0,11014152.0
12-04 08:37:37,5.259,4.919,89.652,0.0,0.0,0.170,0.0,40960.0,0.0,3.0,5547405312.0,638984192.0,18178035712.0,9254649856.0,5128682.0,11098269.0
12-04 08:37:38,6.061,4.125,89.562,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5546770432.0,638984192.0,18188017664.0,9245302784.0,4696633.0,6935295.0
12-04 08:37:39,6.145,4.209,89.478,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5547790336.0,638984192.0,18196746240.0,9235554304.0,4888372.0,10964653.0
12-04 08:37:40,5.640,5.051,89.057,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5547585536.0,638984192.0,18207272960.0,9225232384.0,4931814.0,11085320.0
12-04 08:37:41,6.414,4.810,88.692,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5549817856.0,638984192.0,18215084032.0,9215188992.0,5053119.0,11475054.0
12-04 08:37:42,5.122,4.282,90.428,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5548003328.0,638984192.0,18224988160.0,9207099392.0,4439205.0,6779422.0
12-04 08:37:43,6.706,4.610,88.600,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5548367872.0,638984192.0,18235211776.0,9196511232.0,5140022.0,11022583.0
12-04 08:37:44,5.357,4.422,90.051,0.170,0.0,0.0,0.0,28672.0,0.0,3.0,5547962368.0,638984192.0,18244435968.0,9187692544.0,4781148.0,10824490.0
12-04 08:37:45,5.307,4.634,89.722,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5549125632.0,638984192.0,18253086720.0,9177878528.0,4573585.0,6975603.0
12-04 08:37:46,6.740,3.791,89.301,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5549252608.0,638984192.0,18261245952.0,9169592320.0,4630852.0,10859568.0
12-04 08:37:47,6.879,4.950,88.003,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5549535232.0,638984192.0,18272825344.0,9157730304.0,5409245.0,11497820.0
12-04 08:37:48,5.584,4.230,90.017,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5550829568.0,638984192.0,18281091072.0,9148170240.0,4890850.0,11268306.0
12-04 08:37:49,5.695,4.774,89.280,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5549584384.0,638984192.0,18290921472.0,9139585024.0,4804223.0,10997751.0
12-04 08:37:50,6.879,4.950,87.836,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5549498368.0,638984192.0,18301288448.0,9129304064.0,5275815.0,7404199.0
12-04 08:37:51,5.499,4.399,89.763,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5550481408.0,638984192.0,18310873088.0,9118736384.0,4914404.0,9995638.0
12-04 08:37:52,4.962,4.373,90.412,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5549551616.0,638988288.0,18319552512.0,9110982656.0,4388940.0,6616778.0
12-04 08:37:53,5.004,3.902,90.925,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5551771648.0,638988288.0,18327019520.0,9101295616.0,4435995.0,14064346.0
12-04 08:37:54,5.241,4.057,90.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5551407104.0,638988288.0,18335690752.0,9092988928.0,4490425.0,4546112.0
12-04 08:37:55,5.565,3.879,90.304,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5553188864.0,638988288.0,18344382464.0,9082515456.0,4549063.0,14023751.0
12-04 08:37:56,6.734,5.051,87.879,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5552537600.0,638988288.0,18354151424.0,9073397760.0,5218168.0,11410069.0
12-04 08:37:57,6.879,4.195,88.674,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,5553147904.0,638988288.0,18363695104.0,9063243776.0,4917469.0,7425377.0
12-04 08:37:58,5.340,3.618,90.698,0.0,0.0,0.345,0.0,12288.0,0.0,3.0,5552754688.0,638988288.0,18374107136.0,9053224960.0,4971757.0,11028658.0
12-04 08:37:59,5.410,4.396,90.110,0.0,0.0,0.085,0.0,16384.0,0.0,1.0,5552549888.0,638988288.0,18384330752.0,9043206144.0,4682107.0,10671261.0
12-04 08:38:00,6.773,4.515,88.294,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5554184192.0,638988288.0,18392571904.0,9033330688.0,5097307.0,11556561.0
12-04 08:38:01,4.202,3.345,92.367,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5553438720.0,638988288.0,18401787904.0,9024860160.0,4299679.0,6317814.0
12-04 08:38:02,6.349,4.929,88.221,0.084,0.0,0.418,0.0,40960.0,0.0,5.0,5552910336.0,638988288.0,18410442752.0,9016733696.0,5101718.0,10758347.0
12-04 08:38:03,6.208,4.614,89.010,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5552599040.0,638988288.0,18421018624.0,9006469120.0,4781319.0,11112556.0
12-04 08:38:04,5.060,3.859,86.192,4.460,0.0,0.429,0.0,165826560.0,0.0,194.0,5554442240.0,638988288.0,18429915136.0,8995729408.0,4823519.0,11207974.0
12-04 08:38:05,6.531,4.411,88.719,0.085,0.0,0.254,0.0,120729600.0,0.0,136.0,5554049024.0,638988288.0,18439364608.0,8986673152.0,4971980.0,7384985.0
12-04 08:38:06,6.167,4.833,88.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5555101696.0,638988288.0,18448916480.0,8976068608.0,4725939.0,11179604.0
12-04 08:38:07,6.487,4.634,88.627,0.0,0.0,0.253,0.0,45056.0,0.0,4.0,5554151424.0,638988288.0,18458984448.0,8966950912.0,5180135.0,11248324.0
12-04 08:38:08,6.873,4.610,88.265,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5553979392.0,638988288.0,18469134336.0,8956973056.0,5011440.0,11546030.0
12-04 08:38:09,5.467,4.542,89.739,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5555077120.0,638988288.0,18477080576.0,8947929088.0,4637396.0,7148902.0
12-04 08:38:10,7.288,4.746,87.797,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,5555253248.0,638988288.0,18488729600.0,8936103936.0,5540544.0,11577357.0
12-04 08:38:11,6.224,4.315,89.129,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5555810304.0,638988288.0,18496638976.0,8927637504.0,4521819.0,10522602.0
12-04 08:38:12,5.353,3.993,90.314,0.085,0.0,0.255,0.0,20480.0,0.0,2.0,5557297152.0,638988288.0,18505269248.0,8917520384.0,4804327.0,10777135.0
12-04 08:38:13,4.107,3.269,92.624,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556244480.0,638988288.0,18512814080.0,8911028224.0,3396022.0,5434311.0
12-04 08:38:14,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5556387840.0,638988288.0,18513559552.0,8910139392.0,8354.0,6924.0
12-04 08:38:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556383744.0,638988288.0,18513563648.0,8910139392.0,40536.0,2854898.0
12-04 08:38:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556383744.0,638988288.0,18513563648.0,8910139392.0,8309.0,6877.0
12-04 08:38:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556510720.0,638988288.0,18513563648.0,8910012416.0,8403.0,7061.0
12-04 08:38:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5556510720.0,638988288.0,18513563648.0,8910012416.0,7001.0,4473.0
12-04 08:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556510720.0,638988288.0,18513563648.0,8910012416.0,8053.0,6673.0
12-04 08:38:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5556510720.0,638988288.0,18513563648.0,8910012416.0,7600.0,5662.0
12-04 08:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556510720.0,638988288.0,18513563648.0,8910012416.0,7089.0,5325.0
12-04 08:38:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556506624.0,638988288.0,18513567744.0,8910012416.0,8764.0,7382.0
12-04 08:38:23,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5557022720.0,638988288.0,18513567744.0,8909496320.0,9246.0,8986.0
12-04 08:38:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5557022720.0,638988288.0,18513567744.0,8909496320.0,7534.0,5663.0
12-04 08:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5557022720.0,638988288.0,18513567744.0,8909496320.0,6395.0,4106.0
12-04 08:38:26,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5556965376.0,638988288.0,18513567744.0,8909553664.0,8409.0,6939.0
12-04 08:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556965376.0,638988288.0,18513567744.0,8909553664.0,7107.0,4896.0
12-04 08:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556965376.0,638988288.0,18513567744.0,8909553664.0,9263.0,8252.0
12-04 08:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556961280.0,638988288.0,18513571840.0,8909553664.0,7740.0,5841.0
12-04 08:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,5556957184.0,638992384.0,18513571840.0,8909553664.0,8775.0,7189.0
12-04 08:38:31,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556957184.0,638992384.0,18513571840.0,8909553664.0,7297.0,4922.0
12-04 08:38:32,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5556318208.0,638992384.0,18513575936.0,8910188544.0,9367.0,7825.0
12-04 08:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5556318208.0,638992384.0,18513575936.0,8910188544.0,10576.0,10622.0
12-04 08:38:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556310016.0,638992384.0,18513575936.0,8910196736.0,9636.0,7016.0
12-04 08:38:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81969152.0,0.0,89.0,5556244480.0,638992384.0,18513575936.0,8910262272.0,8514.0,6985.0
12-04 08:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556244480.0,638992384.0,18513575936.0,8910262272.0,7782.0,5120.0
12-04 08:38:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556244480.0,638992384.0,18513575936.0,8910262272.0,9003.0,7618.0
12-04 08:38:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5556244480.0,638992384.0,18513575936.0,8910262272.0,10168.0,8014.0
12-04 08:38:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556244480.0,638992384.0,18513575936.0,8910262272.0,7299.0,5436.0
12-04 08:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,10.0,5556240384.0,638992384.0,18513580032.0,8910262272.0,9617.0,9106.0
12-04 08:38:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556240384.0,638992384.0,18513580032.0,8910262272.0,7344.0,5625.0
12-04 08:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556240384.0,638992384.0,18513580032.0,8910262272.0,9152.0,7762.0
12-04 08:38:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556629504.0,638992384.0,18513580032.0,8909873152.0,25182.0,23845.0
12-04 08:38:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5556621312.0,638992384.0,18513580032.0,8909881344.0,7006.0,4493.0
12-04 08:38:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556621312.0,638992384.0,18513580032.0,8909881344.0,7827.0,6533.0
12-04 08:38:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5556621312.0,638992384.0,18513580032.0,8909881344.0,24606.0,22749.0
12-04 08:38:47,2.349,2.097,95.386,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5554634752.0,638992384.0,18517753856.0,8907694080.0,2005111.0,1254237.0
12-04 08:38:48,6.162,3.747,90.008,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5555539968.0,638992384.0,18524626944.0,8899915776.0,4044332.0,10504242.0
12-04 08:38:49,5.348,3.990,90.492,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5556797440.0,638992384.0,18534084608.0,8889200640.0,4766319.0,10510712.0
12-04 08:38:50,4.277,2.652,92.814,0.086,0.0,0.171,0.0,12288.0,0.0,2.0,5556617216.0,638992384.0,18543034368.0,8880431104.0,4093438.0,5958792.0
12-04 08:38:51,5.803,3.701,90.076,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5557506048.0,638992384.0,18550669312.0,8871907328.0,4626324.0,10412148.0
12-04 08:38:52,3.653,2.549,93.628,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5557403648.0,638992384.0,18558124032.0,8864555008.0,3530558.0,6141788.0
12-04 08:38:53,5.902,4.975,88.702,0.0,0.0,0.422,0.0,8192.0,0.0,1.0,5557927936.0,638992384.0,18567573504.0,8854581248.0,5011272.0,11239294.0
12-04 08:38:54,6.695,4.068,88.898,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5558530048.0,638992384.0,18578128896.0,8843423744.0,5328448.0,10915331.0
12-04 08:38:55,6.757,4.561,88.345,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5559791616.0,638992384.0,18587873280.0,8832417792.0,5630735.0,11351765.0
12-04 08:38:56,6.761,5.092,87.813,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,5558910976.0,638992384.0,18598555648.0,8822616064.0,5195559.0,11102420.0
12-04 08:38:57,7.191,4.907,87.563,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5559173120.0,638992384.0,18608771072.0,8812138496.0,5401518.0,11776942.0
12-04 08:38:58,6.032,4.333,89.380,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5559562240.0,638992384.0,18619236352.0,8801284096.0,5275783.0,11454639.0
12-04 08:38:59,5.857,4.414,89.474,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5558689792.0,638992384.0,18630119424.0,8791273472.0,5297857.0,11060787.0
12-04 08:39:00,7.614,5.076,87.056,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5558603776.0,638992384.0,18641735680.0,8779743232.0,5939582.0,12169144.0
12-04 08:39:01,5.952,4.252,89.371,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5559267328.0,638992384.0,18651709440.0,8769105920.0,5401235.0,11929572.0
12-04 08:39:02,6.672,4.899,87.838,0.253,0.0,0.338,0.0,32768.0,0.0,4.0,5560147968.0,638992384.0,18660917248.0,8759017472.0,5618138.0,11334816.0
12-04 08:39:03,1.092,0.420,98.489,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560373248.0,638992384.0,18664701952.0,8755007488.0,857609.0,529125.0
12-04 08:39:04,0.668,0.584,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5560586240.0,638992384.0,18664931328.0,8754565120.0,612298.0,3320737.0
12-04 08:39:05,6.667,4.188,88.889,0.085,0.0,0.171,0.0,138457088.0,0.0,150.0,5561430016.0,638992384.0,18675224576.0,8743428096.0,5921180.0,8000439.0
12-04 08:39:06,10.043,7.660,81.957,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5561917440.0,638992384.0,18691784704.0,8726380544.0,7774888.0,20124998.0
12-04 08:39:07,8.806,6.859,83.997,0.085,0.0,0.254,0.0,49152.0,0.0,4.0,5562761216.0,638992384.0,18705137664.0,8712183808.0,7294417.0,12792076.0
12-04 08:39:08,8.896,4.876,85.885,0.086,0.0,0.257,0.0,28672.0,0.0,6.0,5563580416.0,638992384.0,18718101504.0,8698400768.0,6393482.0,15690252.0
12-04 08:39:09,6.599,5.076,87.817,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5562949632.0,638992384.0,18729791488.0,8687341568.0,5634723.0,11636631.0
12-04 08:39:10,6.112,4.839,88.795,0.0,0.0,0.255,0.0,80515072.0,0.0,88.0,5564104704.0,638992384.0,18739113984.0,8676864000.0,5413565.0,10899487.0
12-04 08:39:11,6.129,4.786,88.917,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5564919808.0,638992384.0,18748313600.0,8666849280.0,5081886.0,10629825.0
12-04 08:39:12,6.166,4.392,89.274,0.0,0.0,0.169,0.0,36864.0,0.0,3.0,5563060224.0,638992384.0,18759344128.0,8657678336.0,5088685.0,7710634.0
12-04 08:39:13,5.947,4.673,89.040,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5563523072.0,638992384.0,18769944576.0,8646615040.0,5267794.0,11351442.0
12-04 08:39:14,6.605,5.250,87.553,0.169,0.0,0.423,0.0,12288.0,0.0,2.0,5563805696.0,638992384.0,18780979200.0,8635297792.0,5754711.0,11753962.0
12-04 08:39:15,6.078,4.913,88.759,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5563482112.0,638992384.0,18790780928.0,8625819648.0,4635080.0,10866806.0
12-04 08:39:16,7.131,4.950,87.584,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5563867136.0,638992384.0,18801590272.0,8614625280.0,5443539.0,11652676.0
12-04 08:39:17,5.987,4.890,88.954,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5565014016.0,638992384.0,18810933248.0,8604135424.0,5223193.0,11087483.0
12-04 08:39:18,5.862,3.738,90.314,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5564805120.0,638992384.0,18819936256.0,8595341312.0,4919368.0,10829968.0
12-04 08:39:19,7.113,4.488,88.230,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5565566976.0,638992384.0,18830921728.0,8583593984.0,5209479.0,10878486.0
12-04 08:39:20,5.560,5.139,88.964,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5566599168.0,638992384.0,18838708224.0,8574775296.0,4991450.0,7227167.0
12-04 08:39:21,6.509,4.649,88.504,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5566889984.0,638992384.0,18848837632.0,8564355072.0,5324987.0,11390271.0
12-04 08:39:22,6.145,5.135,88.384,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5566754816.0,638992384.0,18859937792.0,8553390080.0,5243951.0,11251040.0
12-04 08:39:23,5.268,4.248,90.144,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5566926848.0,638992384.0,18870149120.0,8543006720.0,4729275.0,10673868.0
12-04 08:39:24,6.040,5.034,88.842,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5567799296.0,638992384.0,18880266240.0,8532017152.0,5016144.0,10577413.0
12-04 08:39:25,6.678,4.480,88.504,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5567315968.0,638992384.0,18890956800.0,8521809920.0,5260610.0,11367891.0
12-04 08:39:26,5.241,4.734,89.772,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5567868928.0,638992384.0,18899533824.0,8512679936.0,4955694.0,10636053.0
12-04 08:39:27,6.197,3.905,89.643,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5568593920.0,638992384.0,18910527488.0,8500961280.0,5120025.0,7786510.0
12-04 08:39:28,5.401,4.895,89.705,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5567287296.0,638992384.0,18919751680.0,8493043712.0,4707125.0,10004888.0
12-04 08:39:29,6.509,4.396,88.673,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5568380928.0,638992384.0,18929074176.0,8482627584.0,5389660.0,10992578.0
12-04 08:39:30,5.678,4.831,89.237,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5568196608.0,638992384.0,18940116992.0,8471769088.0,5179363.0,10841701.0
12-04 08:39:31,7.053,5.458,87.238,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5569286144.0,638992384.0,18948980736.0,8461815808.0,5091026.0,11244925.0
12-04 08:39:32,1.668,1.668,96.330,0.167,0.0,0.167,0.0,45056.0,0.0,5.0,5568094208.0,638992384.0,18953465856.0,8458522624.0,1516414.0,5067693.0
12-04 08:39:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5568094208.0,638992384.0,18953465856.0,8458522624.0,8854.0,6994.0
12-04 08:39:34,2.585,2.252,95.079,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5567684608.0,638992384.0,18956001280.0,8456396800.0,2066646.0,1333413.0
12-04 08:39:35,7.367,5.504,86.876,0.0,0.0,0.254,0.0,12288.0,0.0,2.0,5568155648.0,638992384.0,18968899584.0,8443027456.0,6249888.0,12412999.0
12-04 08:39:36,11.568,8.912,79.177,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5569589248.0,638992384.0,18989137920.0,8421355520.0,9731200.0,14955620.0
12-04 08:39:37,10.397,7.861,81.234,0.085,0.0,0.423,0.0,20480.0,0.0,2.0,5570641920.0,638992384.0,19005194240.0,8404246528.0,8464035.0,24648937.0
12-04 08:39:38,7.124,4.635,88.069,0.086,0.0,0.086,0.0,12288.0,0.0,2.0,5570785280.0,638992384.0,19015774208.0,8393523200.0,6335254.0,12165227.0
12-04 08:39:39,7.877,6.250,85.616,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5570224128.0,638992384.0,19030876160.0,8378982400.0,6449804.0,16176300.0
12-04 08:39:40,6.037,4.422,84.354,4.847,0.0,0.340,0.0,220176384.0,0.0,248.0,5571874816.0,638992384.0,19039617024.0,8368590848.0,5373001.0,11137839.0
12-04 08:39:41,6.441,4.237,89.068,0.0,0.0,0.254,0.0,87490560.0,0.0,99.0,5572014080.0,638992384.0,19050401792.0,8357666816.0,5417462.0,11213351.0
12-04 08:39:42,7.276,4.399,88.156,0.0,0.0,0.169,0.0,49152.0,0.0,4.0,5570854912.0,638992384.0,19061321728.0,8347906048.0,5259505.0,11014539.0
12-04 08:39:43,6.091,4.992,88.579,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5571919872.0,638992384.0,19071803392.0,8336359424.0,5367195.0,11391641.0
12-04 08:39:44,5.268,3.993,90.229,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5572415488.0,638992384.0,19079884800.0,8327782400.0,4680646.0,7030642.0
12-04 08:39:45,6.261,4.569,89.002,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5572366336.0,638992384.0,19090063360.0,8317652992.0,5222440.0,10999055.0
12-04 08:39:46,5.912,5.068,88.682,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5571727360.0,638992384.0,19101405184.0,8306950144.0,5148808.0,11144019.0
12-04 08:39:47,7.635,4.813,87.303,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,5573894144.0,638992384.0,19109691392.0,8296497152.0,5208485.0,11348111.0
12-04 08:39:48,6.112,4.584,88.964,0.0,0.0,0.340,0.0,12288.0,0.0,3.0,5573382144.0,638992384.0,19120254976.0,8286445568.0,5293388.0,11301387.0
12-04 08:39:49,6.711,4.782,88.087,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5574443008.0,638992384.0,19129786368.0,8275853312.0,5248158.0,11647092.0
12-04 08:39:50,6.002,4.734,88.842,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,5573697536.0,638992384.0,19141439488.0,8264945664.0,5137755.0,10776895.0
12-04 08:39:51,5.410,3.973,90.448,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5574811648.0,638992384.0,19149029376.0,8256241664.0,4690219.0,7039802.0
12-04 08:39:52,6.555,5.378,87.563,0.0,0.0,0.504,0.0,16384.0,0.0,2.0,5574356992.0,638992384.0,19159629824.0,8246095872.0,5579537.0,11825748.0
12-04 08:39:53,6.812,5.383,87.384,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5574483968.0,638992384.0,19172061184.0,8233537536.0,5548995.0,11324060.0
12-04 08:39:54,5.612,3.997,90.136,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5574090752.0,638992384.0,19181064192.0,8224927744.0,4626768.0,11000913.0
12-04 08:39:55,6.465,5.206,88.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5576032256.0,638992384.0,19189465088.0,8214585344.0,5433261.0,11355718.0
12-04 08:39:56,4.924,4.499,90.153,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5575864320.0,638992384.0,19199553536.0,8204664832.0,4888636.0,10663649.0
12-04 08:39:57,5.938,3.701,90.103,0.0,0.0,0.258,0.0,16384.0,0.0,2.0,5575372800.0,638992384.0,19210891264.0,8193818624.0,5382076.0,11373744.0
12-04 08:39:58,6.522,5.518,87.793,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5575991296.0,638992384.0,19220905984.0,8183185408.0,5093107.0,10977056.0
12-04 08:39:59,5.857,4.244,89.728,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5576302592.0,638992384.0,19230892032.0,8172888064.0,5054828.0,10148911.0
12-04 08:40:00,6.234,4.014,89.582,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5575794688.0,638992384.0,19241426944.0,8162861056.0,5199532.0,8128006.0
12-04 08:40:01,6.186,4.153,89.492,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5576945664.0,638992384.0,19250229248.0,8152907776.0,5129377.0,11226580.0
12-04 08:40:02,5.817,4.021,89.906,0.086,0.0,0.171,0.0,28672.0,0.0,4.0,5576679424.0,638992384.0,19260542976.0,8142860288.0,5174990.0,10995413.0
12-04 08:40:03,5.433,4.499,89.898,0.0,0.0,0.170,0.0,8192.0,0.0,1.0,5576695808.0,638992384.0,19269947392.0,8133439488.0,4993938.0,10711233.0
12-04 08:40:04,6.074,4.534,89.136,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5577793536.0,638992384.0,19280228352.0,8122060800.0,5437611.0,10525754.0
12-04 08:40:05,2.831,2.415,94.588,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5577940992.0,638992384.0,19286409216.0,8115732480.0,2423589.0,3474707.0
12-04 08:40:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5577940992.0,638992384.0,19286409216.0,8115732480.0,25168.0,2905531.0
12-04 08:40:07,0.502,0.335,99.163,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5577932800.0,638992384.0,19286417408.0,8115732480.0,429352.0,2098853.0
12-04 08:40:08,6.224,4.205,88.898,0.336,0.0,0.336,0.0,28672.0,0.0,3.0,5577142272.0,638992384.0,19295416320.0,8107524096.0,4477422.0,5124994.0
12-04 08:40:09,11.158,9.129,79.374,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5578436608.0,638992384.0,19313594368.0,8088051712.0,9982570.0,20877939.0
12-04 08:40:10,10.043,6.979,81.872,0.681,0.0,0.426,0.0,27869184.0,0.0,31.0,5579059200.0,638992384.0,19329589248.0,8071434240.0,7559396.0,17506051.0
12-04 08:40:11,8.298,7.186,80.924,3.165,0.0,0.428,0.0,270532608.0,0.0,293.0,5580230656.0,638992384.0,19343384576.0,8056467456.0,7264375.0,15674123.0
12-04 08:40:12,8.241,5.862,85.556,0.0,0.0,0.340,0.0,3624960.0,0.0,9.0,5580513280.0,638992384.0,19356729344.0,8042840064.0,6801890.0,15891732.0
12-04 08:40:13,8.060,6.297,85.306,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5581381632.0,638992384.0,19369586688.0,8029114368.0,6343496.0,12589475.0
12-04 08:40:14,6.383,4.255,88.936,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5581729792.0,638992384.0,19380121600.0,8018231296.0,5571712.0,11078024.0
12-04 08:40:15,7.125,5.113,87.510,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5581086720.0,638992384.0,19391877120.0,8007118848.0,5490532.0,11377976.0
12-04 08:40:16,6.022,4.156,89.483,0.0,0.0,0.339,0.0,45056.0,0.0,6.0,5580832768.0,638992384.0,19401469952.0,7997779968.0,5086768.0,10927556.0
12-04 08:40:17,7.083,4.553,88.196,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5581901824.0,638992384.0,19411218432.0,7986962432.0,5057873.0,11271780.0
12-04 08:40:18,7.119,4.237,88.475,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5582057472.0,638992384.0,19421650944.0,7976374272.0,5374628.0,11342462.0
12-04 08:40:19,5.729,5.055,89.048,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5583216640.0,638992384.0,19431636992.0,7965229056.0,5063081.0,10865968.0
12-04 08:40:20,6.695,4.746,88.136,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5584171008.0,638992384.0,19442917376.0,7952994304.0,5385325.0,9885042.0
12-04 08:40:21,6.281,3.936,89.280,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5583880192.0,638992384.0,19451686912.0,7944515584.0,4924071.0,8578958.0
12-04 08:40:22,5.398,4.113,90.060,0.0,0.0,0.428,0.0,20480.0,0.0,2.0,5583597568.0,638992384.0,19462443008.0,7934042112.0,5230936.0,11303566.0
12-04 08:40:23,5.887,4.458,89.487,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5584142336.0,638992384.0,19470999552.0,7924940800.0,4749228.0,10931953.0
12-04 08:40:24,6.525,5.339,87.966,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5583568896.0,638992384.0,19481423872.0,7915089920.0,5673380.0,11839966.0
12-04 08:40:25,6.427,5.092,88.147,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5585309696.0,638992384.0,19490377728.0,7904395264.0,5010291.0,10969756.0
12-04 08:40:26,6.757,4.561,88.260,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5584044032.0,638992384.0,19502444544.0,7893594112.0,5321757.0,11502560.0
12-04 08:40:27,5.546,4.706,89.580,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5585596416.0,638992384.0,19511119872.0,7883366400.0,4893769.0,8498425.0
12-04 08:40:28,5.313,4.713,89.717,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5584134144.0,638992384.0,19522424832.0,7873523712.0,5291270.0,9584803.0
12-04 08:40:29,6.701,4.495,88.550,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5584703488.0,638992384.0,19532222464.0,7863156736.0,5146134.0,11426102.0
12-04 08:40:30,6.784,4.690,88.275,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5585657856.0,638992384.0,19540971520.0,7853453312.0,5191575.0,11303209.0
12-04 08:40:31,6.446,4.580,88.719,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5585645568.0,638992384.0,19552382976.0,7842054144.0,5387166.0,11291154.0
12-04 08:40:32,5.828,4.476,89.358,0.084,0.0,0.253,0.0,28672.0,0.0,4.0,5585125376.0,638992384.0,19561648128.0,7833309184.0,4964676.0,11011584.0
12-04 08:40:33,5.692,4.248,89.635,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5585768448.0,638992384.0,19571736576.0,7822577664.0,5094095.0,10888584.0
12-04 08:40:34,6.166,4.645,88.936,0.0,0.0,0.253,0.0,8192.0,0.0,1.0,5585272832.0,638992384.0,19582169088.0,7812640768.0,5220660.0,11388114.0
12-04 08:40:35,6.605,4.826,88.400,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5586587648.0,638992384.0,19591528448.0,7801966592.0,5251853.0,11206094.0
12-04 08:40:36,3.923,3.088,92.821,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,5587095552.0,638992384.0,19598254080.0,7794733056.0,3051322.0,5854953.0
12-04 08:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587128320.0,638992384.0,19598905344.0,7794049024.0,9548.0,8479.0
12-04 08:40:38,0.0,0.167,99.500,0.334,0.0,0.0,0.0,53248.0,0.0,6.0,5587120128.0,638992384.0,19598913536.0,7794049024.0,42626.0,926434.0
12-04 08:40:39,4.384,3.626,91.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5587374080.0,638992384.0,19605061632.0,7787646976.0,3864903.0,6436251.0
12-04 08:40:40,6.571,5.223,87.953,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5587537920.0,638992384.0,19615399936.0,7777144832.0,5595278.0,7852620.0
12-04 08:40:41,10.714,7.568,79.167,2.296,0.0,0.255,0.0,105508864.0,0.0,119.0,5587849216.0,638992384.0,19632001024.0,7760232448.0,8665864.0,19734241.0
12-04 08:40:42,10.034,6.432,81.647,1.458,0.0,0.429,0.0,192401408.0,0.0,213.0,5587722240.0,638992384.0,19648290816.0,7744069632.0,8008409.0,18749066.0
12-04 08:40:43,10.459,7.568,81.378,0.0,0.0,0.595,0.0,57344.0,0.0,4.0,5589598208.0,638992384.0,19664097280.0,7726387200.0,8186558.0,17253187.0
12-04 08:40:44,8.390,5.763,85.593,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5590159360.0,638992384.0,19676721152.0,7713202176.0,6685842.0,15629958.0
12-04 08:40:45,6.605,5.588,87.468,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5591040000.0,638992384.0,19687747584.0,7701295104.0,5935327.0,11840518.0
12-04 08:40:46,6.987,4.882,87.963,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5590560768.0,638992384.0,19699056640.0,7690465280.0,5608355.0,11484972.0
12-04 08:40:47,6.282,5.093,88.540,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5590999040.0,638992384.0,19709947904.0,7679135744.0,5683371.0,10464149.0
12-04 08:40:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5590872064.0,638992384.0,19711209472.0,7678001152.0,7363.0,5529.0
12-04 08:40:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5591326720.0,638992384.0,19711209472.0,7677546496.0,31639.0,2164141.0
12-04 08:40:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,8983.0,7981.0
12-04 08:40:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,6810.0,4494.0
12-04 08:40:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,7889.0,6012.0
12-04 08:40:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,7589.0,5850.0
12-04 08:40:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,9661.0,9242.0
12-04 08:40:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,7380.0,5526.0
12-04 08:40:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,7780.0,5927.0
12-04 08:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,8300.0,7127.0
12-04 08:40:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,7387.0,5570.0
12-04 08:40:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5590986752.0,638992384.0,19711221760.0,7677874176.0,9385.0,8511.0
12-04 08:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590986752.0,638992384.0,19711221760.0,7677874176.0,7661.0,5547.0
12-04 08:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590986752.0,638992384.0,19711221760.0,7677874176.0,9137.0,5903.0
12-04 08:41:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5590093824.0,638992384.0,19711225856.0,7678763008.0,7287.0,5365.0
12-04 08:41:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590609920.0,638992384.0,19711225856.0,7678246912.0,13281.0,12400.0
12-04 08:41:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5590609920.0,638992384.0,19711225856.0,7678246912.0,8671.0,7009.0
12-04 08:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590609920.0,638992384.0,19711225856.0,7678246912.0,9271.0,7444.0
12-04 08:41:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590609920.0,638992384.0,19711225856.0,7678246912.0,7297.0,4644.0
12-04 08:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5590601728.0,638992384.0,19711225856.0,7678255104.0,10137.0,9052.0
12-04 08:41:08,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5590601728.0,638992384.0,19711225856.0,7678255104.0,26669.0,24012.0
12-04 08:41:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5590597632.0,638992384.0,19711229952.0,7678255104.0,9181.0,7345.0
12-04 08:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5590597632.0,638992384.0,19711229952.0,7678255104.0,7546.0,5041.0
12-04 08:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590597632.0,638992384.0,19711229952.0,7678255104.0,8325.0,6113.0
12-04 08:41:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,71180288.0,0.0,77.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,11016.0,11103.0
12-04 08:41:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,25637.0,24319.0
12-04 08:41:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,7261.0,5614.0
12-04 08:41:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,7013.0,4782.0
12-04 08:41:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,26755.0,26497.0
12-04 08:41:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,7731.0,5354.0
12-04 08:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,6578.0,4524.0
12-04 08:41:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590622208.0,638992384.0,19711234048.0,7678226432.0,8421.0,6968.0
12-04 08:41:20,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5590622208.0,638992384.0,19711234048.0,7678226432.0,7891.0,6644.0
12-04 08:41:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590622208.0,638992384.0,19711234048.0,7678226432.0,9829.0,9397.0
12-04 08:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5590622208.0,638992384.0,19711234048.0,7678226432.0,6891.0,4652.0
12-04 08:41:23,4.458,3.364,92.010,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5591134208.0,638992384.0,19716931584.0,7672016896.0,3465392.0,6196889.0
12-04 08:41:24,4.665,3.647,91.518,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5590401024.0,638992384.0,19725180928.0,7664500736.0,4411546.0,6647123.0
12-04 08:41:25,5.560,4.128,90.143,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5591416832.0,638992384.0,19733315584.0,7655350272.0,4663754.0,10903667.0
12-04 08:41:26,7.035,5.360,87.270,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5590851584.0,638992384.0,19745329152.0,7643901952.0,5564141.0,11586812.0
12-04 08:41:27,6.961,5.518,87.351,0.0,0.0,0.170,0.0,32768.0,0.0,5.0,5593026560.0,638992384.0,19755376640.0,7631679488.0,5609644.0,11485834.0
12-04 08:41:28,7.028,4.911,87.722,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5591511040.0,638992384.0,19768008704.0,7620562944.0,5843014.0,11534032.0
12-04 08:41:29,6.134,4.286,89.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5593497600.0,638992384.0,19776090112.0,7610494976.0,4819519.0,11035440.0
12-04 08:41:30,5.438,4.163,90.059,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5593313280.0,638992384.0,19786407936.0,7600361472.0,4983577.0,10821419.0
12-04 08:41:31,6.706,5.348,87.776,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5593866240.0,638992384.0,19798118400.0,7588098048.0,5789559.0,11728023.0
12-04 08:41:32,5.232,4.717,89.537,0.172,0.0,0.343,0.0,12288.0,0.0,2.0,5592596480.0,638992384.0,19808354304.0,7579131904.0,5295615.0,11331255.0
12-04 08:41:33,6.117,5.183,88.360,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5593935872.0,638992384.0,19818098688.0,7568048128.0,5526633.0,11608602.0
12-04 08:41:34,6.845,5.760,87.229,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,5594394624.0,638992384.0,19829137408.0,7556550656.0,5286059.0,11154855.0
12-04 08:41:35,5.822,5.051,88.699,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5594476544.0,638992384.0,19841687552.0,7543918592.0,5868382.0,11386403.0
12-04 08:41:36,6.560,4.878,88.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5594677248.0,638992384.0,19851505664.0,7533899776.0,5181465.0,11170205.0
12-04 08:41:37,6.533,5.528,87.688,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,5594669056.0,638992384.0,19861852160.0,7523561472.0,5395458.0,11217499.0
12-04 08:41:38,7.712,5.085,86.695,0.169,0.0,0.339,0.0,32768.0,0.0,4.0,5594804224.0,638992384.0,19872755712.0,7512522752.0,5865180.0,11703102.0
12-04 08:41:39,6.864,5.593,87.288,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5595426816.0,638992384.0,19885346816.0,7499309056.0,5859955.0,11667041.0
12-04 08:41:40,6.923,4.274,88.547,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5596622848.0,638992384.0,19893116928.0,7490342912.0,5336074.0,11300140.0
12-04 08:41:41,6.266,5.347,88.053,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5595205632.0,638992384.0,19905495040.0,7479382016.0,5240870.0,10808917.0
12-04 08:41:42,6.971,5.809,87.054,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5595996160.0,638992384.0,19915792384.0,7468294144.0,5005156.0,10850701.0
12-04 08:41:43,6.955,5.428,87.108,0.0,0.0,0.509,0.0,20480.0,0.0,2.0,5597089792.0,638992384.0,19926269952.0,7456722944.0,6092005.0,11640588.0
12-04 08:41:44,4.446,4.111,91.107,0.084,0.0,0.252,0.0,20480.0,0.0,3.0,5598965760.0,638992384.0,19934670848.0,7446446080.0,3948167.0,6319586.0
12-04 08:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5599195136.0,638992384.0,19936014336.0,7444873216.0,8861.0,7520.0
12-04 08:41:46,1.256,0.921,97.822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5599109120.0,638992384.0,19936067584.0,7444905984.0,1044433.0,4595866.0
12-04 08:41:47,5.892,3.367,90.572,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,5599838208.0,638992384.0,19944513536.0,7435730944.0,4428220.0,5652070.0
12-04 08:41:48,11.509,8.184,79.625,0.0,0.0,0.682,0.0,28672.0,0.0,3.0,5600116736.0,638992384.0,19963834368.0,7416131584.0,9527473.0,22087709.0
12-04 08:41:49,7.246,6.053,85.934,0.171,0.0,0.597,0.0,28672.0,0.0,3.0,5599858688.0,638992384.0,19977019392.0,7403204608.0,6646391.0,12495510.0
12-04 08:41:50,11.800,7.666,80.362,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5601177600.0,638992384.0,19994238976.0,7384666112.0,8901958.0,14958462.0
12-04 08:41:51,7.908,6.122,85.629,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5601226752.0,638992384.0,20008357888.0,7370498048.0,6883370.0,19735292.0
12-04 08:41:52,7.492,6.734,85.354,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5600813056.0,638992384.0,20020547584.0,7358722048.0,6559425.0,15464644.0
12-04 08:41:53,7.191,5.161,87.225,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5601587200.0,638992384.0,20032618496.0,7345876992.0,5997885.0,11587579.0
12-04 08:41:54,6.138,5.115,88.662,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5601292288.0,638992384.0,20043825152.0,7334965248.0,5499737.0,11418970.0
12-04 08:41:55,6.718,4.677,88.265,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5601665024.0,638992384.0,20054593536.0,7323824128.0,5621660.0,11453587.0
12-04 08:41:56,5.741,4.456,89.546,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5602861056.0,638992384.0,20063739904.0,7313481728.0,5407518.0,11064961.0
12-04 08:41:57,6.282,4.754,84.041,4.754,0.0,0.170,0.0,166350848.0,0.0,185.0,5602996224.0,638992384.0,20075597824.0,7301488640.0,5214098.0,11074159.0
12-04 08:41:58,5.410,5.495,83.009,5.748,0.0,0.338,0.0,201281536.0,0.0,219.0,5603831808.0,638992384.0,20084559872.0,7291691008.0,5303784.0,10944901.0
12-04 08:41:59,7.770,4.392,87.669,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5603774464.0,638992384.0,20096520192.0,7279788032.0,5793829.0,11185612.0
12-04 08:42:00,6.672,5.659,87.416,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5603901440.0,638992384.0,20106993664.0,7269187584.0,5270224.0,11522314.0
12-04 08:42:01,6.496,4.530,88.547,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,5603729408.0,638992384.0,20118364160.0,7257989120.0,5704911.0,11277041.0
12-04 08:42:02,6.711,6.292,86.661,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5603500032.0,638992384.0,20128894976.0,7247687680.0,5666113.0,11576178.0
12-04 08:42:03,6.271,4.661,88.729,0.0,0.0,0.339,0.0,32768.0,0.0,3.0,5604462592.0,638992384.0,20138524672.0,7237095424.0,5357397.0,11304060.0
12-04 08:42:04,7.179,4.899,87.838,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5604306944.0,638992384.0,20150878208.0,7224897536.0,5579380.0,11507180.0
12-04 08:42:05,7.059,5.462,87.227,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5603942400.0,638992384.0,20162969600.0,7213170688.0,5732793.0,11608737.0
12-04 08:42:06,6.868,5.193,87.605,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5605076992.0,638992384.0,20172644352.0,7202361344.0,5365023.0,11544769.0
12-04 08:42:07,6.430,4.569,88.663,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5606510592.0,638992384.0,20181229568.0,7192342528.0,5313357.0,11144305.0
12-04 08:42:08,6.835,5.401,87.511,0.0,0.0,0.253,0.0,36864.0,0.0,3.0,5605683200.0,638992384.0,20193988608.0,7180410880.0,5783638.0,11909293.0
12-04 08:42:09,7.107,5.017,87.625,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5606494208.0,638992384.0,20202696704.0,7170891776.0,5304684.0,11047709.0
12-04 08:42:10,7.253,4.949,87.457,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5606227968.0,638992384.0,20215226368.0,7158628352.0,5880557.0,11804021.0
12-04 08:42:11,7.550,5.537,86.577,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5606522880.0,638992384.0,20226199552.0,7147360256.0,5527018.0,11892615.0
12-04 08:42:12,5.678,4.492,89.576,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5608476672.0,638992384.0,20234788864.0,7136817152.0,5179680.0,10812556.0
12-04 08:42:13,6.963,5.872,86.661,0.168,0.0,0.336,0.0,32768.0,0.0,4.0,5610774528.0,638992384.0,20245696512.0,7123611648.0,5644256.0,11728500.0
12-04 08:42:14,6.633,5.038,87.993,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5610106880.0,638992384.0,20256968704.0,7113007104.0,5371863.0,11086187.0
12-04 08:42:15,7.274,4.599,87.876,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5610266624.0,638992384.0,20267692032.0,7102124032.0,5324327.0,11392497.0
12-04 08:42:16,6.599,5.922,87.225,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5611511808.0,638992384.0,20278099968.0,7090470912.0,5830688.0,11481464.0
12-04 08:42:17,6.520,5.419,87.722,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5611323392.0,638992384.0,20289495040.0,7079264256.0,5711666.0,12031790.0
12-04 08:42:18,6.899,4.940,87.649,0.0,0.0,0.511,0.0,32768.0,0.0,3.0,5613408256.0,638992384.0,20301516800.0,7065157632.0,6142372.0,10712107.0
12-04 08:42:19,6.143,5.034,88.481,0.085,0.0,0.256,0.0,20480.0,0.0,3.0,5613776896.0,638992384.0,20311965696.0,7054340096.0,5631487.0,7807020.0
12-04 08:42:20,5.927,4.403,89.416,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5612638208.0,638992384.0,20323188736.0,7044255744.0,5137057.0,16316396.0
12-04 08:42:21,7.492,4.798,87.626,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5614399488.0,638992384.0,20332355584.0,7033327616.0,5252221.0,9759922.0
12-04 08:42:22,6.017,4.661,88.983,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5614809088.0,638992384.0,20342530048.0,7022743552.0,5238458.0,7710500.0
12-04 08:42:23,5.987,4.806,88.786,0.0,0.0,0.422,0.0,28672.0,0.0,3.0,5616242688.0,638992384.0,20351733760.0,7012106240.0,5334633.0,16463562.0
12-04 08:42:24,7.179,5.509,86.644,0.167,0.0,0.501,0.0,28672.0,0.0,3.0,5614202880.0,638992384.0,20364476416.0,7001403392.0,5514830.0,11384063.0
12-04 08:42:25,6.397,5.556,87.710,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5615603712.0,638992384.0,20373438464.0,6991040512.0,5616357.0,11899631.0
12-04 08:42:26,6.718,4.592,88.435,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5615009792.0,638992384.0,20385722368.0,6979350528.0,5492146.0,11489918.0
12-04 08:42:27,7.383,5.285,86.913,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5615996928.0,638992384.0,20395945984.0,6968139776.0,5651716.0,10987152.0
12-04 08:42:28,6.920,5.232,82.869,4.895,0.0,0.084,0.0,189915136.0,0.0,208.0,5616009216.0,638992384.0,20407365632.0,6956707840.0,5571070.0,11424582.0
12-04 08:42:29,5.793,5.038,87.657,1.092,0.0,0.420,0.0,139001856.0,0.0,155.0,5618397184.0,638992384.0,20415463424.0,6946222080.0,5009506.0,11109087.0
12-04 08:42:30,7.107,5.161,87.310,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5618638848.0,638992384.0,20427612160.0,6933831680.0,5745327.0,11645605.0
12-04 08:42:31,6.255,5.072,88.250,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5617348608.0,638992384.0,20438233088.0,6924500992.0,5483906.0,11199143.0
12-04 08:42:32,6.712,4.078,89.040,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5618483200.0,638992384.0,20447268864.0,6914330624.0,4977355.0,10763252.0
12-04 08:42:33,7.107,5.602,86.957,0.0,0.0,0.334,0.0,45056.0,0.0,3.0,5617328128.0,638992384.0,20459728896.0,6903025664.0,5607882.0,11486460.0
12-04 08:42:34,6.207,5.187,88.265,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5619126272.0,638992384.0,20470140928.0,6890815488.0,5717936.0,11719167.0
12-04 08:42:35,6.762,4.903,87.997,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5618913280.0,638992384.0,20481269760.0,6879899648.0,5713892.0,11262173.0
12-04 08:42:36,7.065,5.467,87.216,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5617856512.0,638992384.0,20492062720.0,6870163456.0,5521386.0,11526879.0
12-04 08:42:37,6.888,4.932,88.010,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5619634176.0,638992384.0,20503867392.0,6856581120.0,5651463.0,11960637.0
12-04 08:42:38,6.706,4.754,88.200,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5620355072.0,638992384.0,20514910208.0,6844817408.0,5601679.0,11367328.0
12-04 08:42:39,7.317,5.635,86.880,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5618937856.0,638992384.0,20526641152.0,6834503680.0,5717217.0,11844846.0
12-04 08:42:40,5.763,4.746,89.322,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5620551680.0,638992384.0,20535242752.0,6824288256.0,5176358.0,11348888.0
12-04 08:42:41,7.240,5.451,87.138,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5620887552.0,638992384.0,20546920448.0,6812274688.0,5773815.0,11745001.0
12-04 08:42:42,6.282,5.263,88.115,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5621948416.0,638992384.0,20556476416.0,6801657856.0,5661983.0,11683295.0
12-04 08:42:43,8.284,5.156,86.137,0.0,0.0,0.423,0.0,20480.0,0.0,2.0,5622497280.0,638992384.0,20569337856.0,6788247552.0,5922785.0,11935914.0
12-04 08:42:44,6.446,4.580,88.804,0.0,0.0,0.170,0.0,12288.0,0.0,3.0,5622689792.0,638992384.0,20579667968.0,6777724928.0,5433404.0,11431138.0
12-04 08:42:45,5.987,5.312,88.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5621915648.0,638992384.0,20590940160.0,6767226880.0,5341922.0,11211262.0
12-04 08:42:46,6.824,4.802,88.037,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5622530048.0,638992384.0,20601282560.0,6756270080.0,5405874.0,11426376.0
12-04 08:42:47,6.768,5.584,87.563,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5623869440.0,638992384.0,20611248128.0,6744965120.0,5617698.0,11786223.0
12-04 08:42:48,6.785,5.089,87.701,0.170,0.0,0.254,0.0,28672.0,0.0,4.0,5624127488.0,638992384.0,20622704640.0,6733250560.0,5600076.0,11381660.0
12-04 08:42:49,6.566,5.640,87.626,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,5623676928.0,638992384.0,20634116096.0,6722289664.0,5457937.0,11470934.0
12-04 08:42:50,4.271,3.518,91.876,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5624762368.0,638992384.0,20641742848.0,6713577472.0,3546927.0,6313659.0
12-04 08:42:51,0.921,0.921,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5624762368.0,638992384.0,20641742848.0,6713577472.0,781390.0,408433.0
12-04 08:42:52,1.589,1.254,97.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5625520128.0,638992384.0,20645937152.0,6708625408.0,1332767.0,4836149.0
12-04 08:42:53,3.607,2.768,93.456,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5624320000.0,638992384.0,20651130880.0,6704631808.0,2913334.0,6045553.0
12-04 08:42:54,9.068,7.305,83.039,0.168,0.0,0.420,0.0,20480.0,0.0,3.0,5626535936.0,638992384.0,20664188928.0,6689357824.0,8161288.0,11125252.0
12-04 08:42:55,12.950,9.691,76.930,0.0,0.0,0.429,0.0,0.0,0.0,0.0,5626974208.0,638992384.0,20685447168.0,6667661312.0,9322983.0,23101797.0
12-04 08:42:56,8.489,6.452,84.720,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5627510784.0,638992384.0,20699500544.0,6653071360.0,6951003.0,17743784.0
12-04 08:42:57,8.433,7.240,84.157,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5628387328.0,638992384.0,20714291200.0,6637404160.0,7540600.0,13452682.0
12-04 08:42:58,7.828,5.976,85.774,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,5628485632.0,638992384.0,20727205888.0,6624391168.0,6451522.0,15878133.0
12-04 08:42:59,8.859,6.899,79.046,5.026,0.0,0.170,0.0,240640000.0,0.0,279.0,5629992960.0,638992384.0,20740706304.0,6609383424.0,7392895.0,16670359.0
12-04 08:43:00,6.633,4.954,88.329,0.0,0.0,0.084,0.0,93138944.0,0.0,94.0,5630119936.0,638992384.0,20750831616.0,6599131136.0,5320770.0,10771306.0
12-04 08:43:01,7.660,6.818,85.269,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5629505536.0,638992384.0,20764299264.0,6586277888.0,6486833.0,12690316.0
12-04 08:43:02,7.083,4.917,87.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5629329408.0,638992384.0,20774666240.0,6576087040.0,5310065.0,11094527.0
12-04 08:43:03,7.627,5.0,87.203,0.0,0.0,0.169,0.0,49152.0,0.0,3.0,5636751360.0,638992384.0,20786360320.0,6556971008.0,5833925.0,11949667.0
12-04 08:43:04,7.515,4.782,87.532,0.0,0.0,0.171,0.0,49152.0,0.0,6.0,5653790720.0,638992384.0,20796178432.0,6530113536.0,5942864.0,11673518.0
12-04 08:43:05,6.387,5.126,88.151,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5654769664.0,638992384.0,20807426048.0,6517886976.0,5085773.0,11116685.0
12-04 08:43:06,7.563,5.378,86.639,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5655199744.0,638992384.0,20818255872.0,6506627072.0,5938747.0,12062998.0
12-04 08:43:07,6.544,5.369,87.752,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5654654976.0,638992384.0,20828397568.0,6497030144.0,5384348.0,11518646.0
12-04 08:43:08,6.717,5.626,87.322,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5655961600.0,638992384.0,20838977536.0,6485143552.0,5643019.0,11754220.0
12-04 08:43:09,7.634,5.705,86.326,0.0,0.0,0.336,0.0,20480.0,0.0,1.0,5655052288.0,638992384.0,20852027392.0,6473003008.0,6052733.0,11811463.0
12-04 08:43:10,5.254,4.492,89.915,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5654802432.0,638992384.0,20861186048.0,6464094208.0,4832208.0,10801945.0
12-04 08:43:11,7.293,4.778,87.175,0.251,0.0,0.503,0.0,12288.0,0.0,2.0,5654704128.0,638992384.0,20872577024.0,6452801536.0,5563953.0,11401884.0
12-04 08:43:12,7.589,5.396,87.015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656223744.0,638992384.0,20882432000.0,6441426944.0,5452329.0,11329095.0
12-04 08:43:13,6.908,4.971,87.869,0.0,0.0,0.253,0.0,20480.0,0.0,2.0,5657448448.0,638992384.0,20891983872.0,6430650368.0,5637914.0,11497767.0
12-04 08:43:14,6.559,4.003,89.182,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5656072192.0,638992384.0,20903784448.0,6420226048.0,5379217.0,11369651.0
12-04 08:43:15,7.423,5.671,86.572,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5656825856.0,638992384.0,20914167808.0,6409089024.0,5330603.0,10604986.0
12-04 08:43:16,6.155,5.649,88.027,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5657645056.0,638992384.0,20923170816.0,6399266816.0,5491398.0,11433838.0
12-04 08:43:17,6.689,5.017,87.793,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,5657890816.0,638992384.0,20934795264.0,6387396608.0,5318220.0,11063213.0
12-04 08:43:18,6.712,4.588,88.360,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5658718208.0,638992384.0,20946239488.0,6375124992.0,5546141.0,11067188.0
12-04 08:43:19,7.309,5.731,86.628,0.0,0.0,0.332,0.0,28672.0,0.0,4.0,5657788416.0,638992384.0,20957138944.0,6365155328.0,5606163.0,11160207.0
12-04 08:43:20,7.149,5.154,87.614,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5657165824.0,638992384.0,20967526400.0,6355390464.0,5207918.0,10970254.0
12-04 08:43:21,7.023,5.518,87.291,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5658845184.0,638992384.0,20976164864.0,6345072640.0,5554511.0,11183914.0
12-04 08:43:22,6.081,5.068,88.429,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5660274688.0,638992384.0,20986900480.0,6332907520.0,5246701.0,11501425.0
12-04 08:43:23,2.089,1.420,96.241,0.167,0.0,0.084,0.0,45056.0,0.0,5.0,5659721728.0,638992384.0,20992053248.0,6328307712.0,1476485.0,755660.0
12-04 08:43:24,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5660045312.0,638992384.0,20992053248.0,6327984128.0,49761.0,3787968.0
12-04 08:43:25,2.762,2.176,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5659537408.0,638992384.0,20995653632.0,6324891648.0,2441191.0,4142657.0
12-04 08:43:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659054080.0,638992384.0,20996808704.0,6324219904.0,7616.0,6074.0
12-04 08:43:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659181056.0,638992384.0,20996808704.0,6324092928.0,18664.0,585074.0
12-04 08:43:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659172864.0,638992384.0,20996816896.0,6324092928.0,7447.0,5552.0
12-04 08:43:29,0.083,0.417,97.998,1.501,0.0,0.0,0.0,25370624.0,0.0,29.0,5659172864.0,638992384.0,20996816896.0,6324092928.0,7507.0,4941.0
12-04 08:43:30,0.084,0.334,88.137,11.445,0.0,0.0,0.0,229986304.0,0.0,237.0,5659271168.0,638992384.0,20996816896.0,6323994624.0,6925.0,4578.0
12-04 08:43:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996820992.0,6324068352.0,11192.0,10882.0
12-04 08:43:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658558464.0,638992384.0,20996820992.0,6324703232.0,7940.0,6140.0
12-04 08:43:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5658558464.0,638992384.0,20996820992.0,6324703232.0,7507.0,4941.0
12-04 08:43:34,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5658558464.0,638992384.0,20996820992.0,6324703232.0,8494.0,7006.0
12-04 08:43:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5658558464.0,638992384.0,20996820992.0,6324703232.0,9010.0,7465.0
12-04 08:43:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658558464.0,638992384.0,20996820992.0,6324703232.0,8353.0,6627.0
12-04 08:43:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658554368.0,638992384.0,20996825088.0,6324703232.0,9423.0,8375.0
12-04 08:43:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658681344.0,638992384.0,20996825088.0,6324576256.0,10621.0,9189.0
12-04 08:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658681344.0,638992384.0,20996825088.0,6324576256.0,7595.0,5667.0
12-04 08:43:40,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,14.0,5658681344.0,638992384.0,20996825088.0,6324576256.0,7798.0,6771.0
12-04 08:43:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658681344.0,638992384.0,20996825088.0,6324576256.0,10857.0,9454.0
12-04 08:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658681344.0,638992384.0,20996825088.0,6324576256.0,8283.0,7141.0
12-04 08:43:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659197440.0,638992384.0,20996825088.0,6324060160.0,23788.0,21612.0
12-04 08:43:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659197440.0,638992384.0,20996825088.0,6324060160.0,6596.0,4250.0
12-04 08:43:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5659197440.0,638992384.0,20996825088.0,6324060160.0,11529.0,10937.0
12-04 08:43:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5659197440.0,638992384.0,20996825088.0,6324060160.0,7490.0,5975.0
12-04 08:43:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659197440.0,638992384.0,20996825088.0,6324060160.0,25601.0,24080.0
12-04 08:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,8521.0,7912.0
12-04 08:43:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,10296.0,8824.0
12-04 08:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,7313.0,5575.0
12-04 08:43:51,0.0,0.0,99.917,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,7679.0,5457.0
12-04 08:43:52,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,7089.0,5325.0
12-04 08:43:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,8339.0,7060.0
12-04 08:43:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,8718.0,7953.0
12-04 08:43:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,7695.0,5691.0
12-04 08:43:56,0.249,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,7772.0,6724.0
12-04 08:43:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,9341.0,8502.0
12-04 08:43:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,17992.0,5760.0
12-04 08:43:59,3.946,2.855,93.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5658812416.0,638992384.0,21001830400.0,6319439872.0,3266498.0,5921491.0
12-04 08:44:00,0.500,0.417,99.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5659156480.0,638992384.0,21003714560.0,6317211648.0,378413.0,205479.0
12-04 08:44:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659156480.0,638992384.0,21003714560.0,6317211648.0,23344.0,1392096.0
12-04 08:44:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659279360.0,638992384.0,21003718656.0,6317084672.0,87689.0,44897.0
12-04 08:44:03,4.488,2.794,92.633,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5658415104.0,638992384.0,21010767872.0,6310899712.0,3591644.0,6238744.0
12-04 08:44:04,11.840,9.199,78.705,0.085,0.0,0.170,0.0,20480.0,0.0,3.0,5659582464.0,638992384.0,21029142528.0,6291357696.0,9832546.0,12404572.0
12-04 08:44:05,11.130,7.877,80.822,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5661315072.0,638992384.0,21046034432.0,6272733184.0,8726889.0,20655866.0
12-04 08:44:06,11.028,8.187,80.368,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5661454336.0,638992384.0,21063430144.0,6255198208.0,8502980.0,23829677.0
12-04 08:44:07,8.498,6.524,84.721,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5660078080.0,638992384.0,21079216128.0,6240788480.0,7543006.0,16639554.0
12-04 08:44:08,10.656,8.440,80.392,0.0,0.0,0.512,0.0,20480.0,0.0,2.0,5663379456.0,638992384.0,21095534592.0,6221168640.0,9088473.0,17833354.0
12-04 08:44:09,8.475,6.017,84.915,0.254,0.0,0.339,0.0,28672.0,0.0,3.0,5662490624.0,638992384.0,21109497856.0,6208094208.0,6879968.0,13104117.0
12-04 08:44:10,10.226,6.538,82.733,0.0,0.0,0.503,0.0,20480.0,0.0,1.0,5661536256.0,638992384.0,21125632000.0,6192914432.0,7546947.0,16948741.0
12-04 08:44:11,8.514,5.843,85.225,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5664903168.0,638992384.0,21137760256.0,6177419264.0,6057962.0,11514857.0
12-04 08:44:12,6.729,4.514,88.330,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5673709568.0,638992384.0,21148385280.0,6157987840.0,5400999.0,11157719.0
12-04 08:44:13,7.095,6.010,86.561,0.0,0.0,0.334,0.0,20480.0,0.0,2.0,5674131456.0,638992384.0,21158576128.0,6147375104.0,5820169.0,11852094.0
12-04 08:44:14,6.826,4.863,87.969,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5676490752.0,638992384.0,21169254400.0,6134337536.0,6065750.0,14035969.0
12-04 08:44:15,7.692,5.686,85.953,0.251,0.0,0.418,0.0,12288.0,0.0,2.0,5675868160.0,638992384.0,21180944384.0,6123270144.0,6129835.0,13773592.0
12-04 08:44:16,6.560,5.635,87.553,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5675106304.0,638992384.0,21192531968.0,6112444416.0,5599466.0,11500175.0
12-04 08:44:17,6.097,5.250,88.230,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5675831296.0,638992384.0,21202485248.0,6101766144.0,5526422.0,11443002.0
12-04 08:44:18,6.941,4.884,87.918,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5676691456.0,638992384.0,21213114368.0,6090276864.0,6139047.0,11996152.0
12-04 08:44:19,7.504,5.059,87.184,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5675581440.0,638992384.0,21225852928.0,6078648320.0,5962434.0,11555847.0
12-04 08:44:20,6.795,4.530,88.507,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5677002752.0,638992384.0,21235122176.0,6067957760.0,5143957.0,11268332.0
12-04 08:44:21,7.908,6.122,85.629,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5676765184.0,638992384.0,21248851968.0,6054465536.0,6534542.0,12187643.0
12-04 08:44:22,7.993,5.612,86.224,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5678968832.0,638992384.0,21260525568.0,6040588288.0,6111552.0,12502429.0
12-04 08:44:23,7.209,4.919,87.532,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5678034944.0,638992384.0,21272453120.0,6029594624.0,5706419.0,14598517.0
12-04 08:44:24,6.812,5.214,87.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5678678016.0,638992384.0,21283409920.0,6017994752.0,5671870.0,11152735.0
12-04 08:44:25,7.757,4.722,87.268,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,5679263744.0,638992384.0,21294104576.0,6006714368.0,5750463.0,11381993.0
12-04 08:44:26,7.089,5.907,86.667,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5678202880.0,638992384.0,21306089472.0,5995790336.0,6082555.0,11929408.0
12-04 08:44:27,6.416,4.790,88.452,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,5678645248.0,638992384.0,21318483968.0,5982953472.0,5844600.0,11605044.0
12-04 08:44:28,6.926,4.561,88.176,0.0,0.0,0.338,0.0,28672.0,0.0,3.0,5679656960.0,638992384.0,21327638528.0,5972787200.0,5359516.0,11439809.0
12-04 08:44:29,7.301,5.093,87.351,0.0,0.0,0.255,0.0,12288.0,0.0,3.0,5679714304.0,638992384.0,21340434432.0,5959933952.0,6161746.0,11460894.0
12-04 08:44:30,6.870,6.022,83.036,3.732,0.0,0.339,0.0,143339520.0,0.0,155.0,5681872896.0,638992384.0,21351153664.0,5947056128.0,5991968.0,13428429.0
12-04 08:44:31,7.621,5.946,84.255,1.926,0.0,0.251,0.0,214966272.0,0.0,216.0,5681152000.0,638992384.0,21363245056.0,5935685632.0,5799814.0,14204124.0
12-04 08:44:32,2.936,2.349,94.463,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5680861184.0,638992384.0,21368901632.0,5930319872.0,2561811.0,5546735.0
12-04 08:44:33,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5680861184.0,638992384.0,21368901632.0,5930319872.0,8621.0,6774.0
12-04 08:44:34,0.922,0.838,98.156,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,5681033216.0,638992384.0,21369999360.0,5929050112.0,935062.0,903333.0
12-04 08:44:35,5.565,3.879,90.472,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5680488448.0,638992384.0,21376675840.0,5922918400.0,3957848.0,6347397.0
12-04 08:44:36,7.841,5.396,86.678,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5682298880.0,638992384.0,21388865536.0,5908918272.0,6179246.0,10519323.0
12-04 08:44:37,12.733,9.932,76.825,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5684281344.0,638992384.0,21409652736.0,5886148608.0,10695650.0,14400208.0
12-04 08:44:38,9.275,6.661,83.474,0.0,0.0,0.590,0.0,0.0,0.0,0.0,5683367936.0,638992384.0,21423022080.0,5873692672.0,7450854.0,26016493.0
12-04 08:44:39,11.682,9.031,78.459,0.249,0.0,0.580,0.0,49152.0,0.0,6.0,5683748864.0,638992384.0,21441863680.0,5854470144.0,8759294.0,17472701.0
12-04 08:44:40,8.065,6.706,84.890,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5683511296.0,638992384.0,21455740928.0,5840830464.0,7055919.0,16172736.0
12-04 08:44:41,8.967,5.892,84.714,0.0,0.0,0.427,0.0,12288.0,0.0,2.0,5683802112.0,638992384.0,21470363648.0,5825916928.0,6937305.0,16121016.0
12-04 08:44:42,8.677,7.414,83.488,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5684850688.0,638992384.0,21484838912.0,5810393088.0,7346893.0,12681494.0
12-04 08:44:43,8.120,5.385,85.897,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5686628352.0,638992384.0,21497401344.0,5796052992.0,6331111.0,15434194.0
12-04 08:44:44,7.798,4.970,86.718,0.171,0.0,0.343,0.0,32768.0,0.0,4.0,5685784576.0,638992384.0,21509914624.0,5784383488.0,6485453.0,12307794.0
12-04 08:44:45,6.937,5.076,87.648,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5685858304.0,638992384.0,21521530880.0,5772693504.0,5895340.0,11355923.0
12-04 08:44:46,5.523,4.854,89.456,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5687222272.0,638992384.0,21529280512.0,5763579904.0,4631716.0,11058453.0
12-04 08:44:47,7.751,5.897,85.931,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5686407168.0,638992384.0,21541834752.0,5751840768.0,6452338.0,11077222.0
12-04 08:44:48,6.849,4.966,87.928,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5687975936.0,638992384.0,21554540544.0,5737566208.0,5856654.0,13543635.0
12-04 08:44:49,6.334,4.476,88.936,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5688107008.0,638992384.0,21564723200.0,5727252480.0,5273929.0,11990419.0
12-04 08:44:50,7.088,5.978,86.166,0.171,0.0,0.598,0.0,12288.0,0.0,2.0,5687275520.0,638992384.0,21578211328.0,5714595840.0,6568771.0,13486395.0
12-04 08:44:51,6.701,4.835,88.126,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5688131584.0,638992384.0,21587943424.0,5704007680.0,5715782.0,11791377.0
12-04 08:44:52,6.717,6.045,87.154,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5687287808.0,638992384.0,21600403456.0,5692391424.0,5841599.0,11231590.0
12-04 08:44:53,8.586,5.724,85.522,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5687029760.0,638992384.0,21612015616.0,5681037312.0,6040830.0,11700893.0
12-04 08:44:54,7.765,5.461,86.519,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5690699776.0,638992384.0,21623734272.0,5665648640.0,6307972.0,14550515.0
12-04 08:44:55,6.138,3.751,89.940,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5687123968.0,638992384.0,21635522560.0,5657436160.0,5220815.0,9449309.0
12-04 08:44:56,7.679,6.093,85.810,0.083,0.0,0.334,0.0,65536.0,0.0,8.0,5690122240.0,638992384.0,21645148160.0,5644812288.0,6111229.0,15847520.0
12-04 08:44:57,6.873,5.616,87.343,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5688979456.0,638992384.0,21656809472.0,5634293760.0,5660287.0,10952817.0
12-04 08:44:58,7.389,4.786,87.490,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5690355712.0,638992384.0,21666983936.0,5622743040.0,5574474.0,11379775.0
12-04 08:44:59,6.282,5.008,88.285,0.0,0.0,0.424,0.0,28672.0,0.0,3.0,5689606144.0,638992384.0,21678899200.0,5611577344.0,5537769.0,10839067.0
12-04 08:45:00,6.441,5.424,87.797,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5690306560.0,638992384.0,21690568704.0,5599207424.0,5798098.0,11356530.0
12-04 08:45:01,6.961,5.093,82.852,4.584,0.0,0.509,0.0,181395456.0,0.0,179.0,5690904576.0,638992384.0,21702180864.0,5586997248.0,5817218.0,11184745.0
12-04 08:45:02,6.503,4.645,88.176,0.422,0.0,0.253,0.0,166871040.0,0.0,174.0,5690138624.0,638992384.0,21712367616.0,5577576448.0,5370879.0,11345432.0
12-04 08:45:03,5.952,4.422,89.286,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5691396096.0,638992384.0,21721030656.0,5567655936.0,4880454.0,11382961.0
12-04 08:45:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,5691650048.0,638992384.0,21722583040.0,5565849600.0,40812.0,37643.0
12-04 08:45:05,0.999,0.500,98.335,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5691813888.0,638992384.0,21723086848.0,5565181952.0,608308.0,1993301.0
12-04 08:45:06,5.560,4.465,89.806,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5691150336.0,638992384.0,21732708352.0,5556224000.0,4693557.0,5734543.0
12-04 08:45:07,5.657,5.241,88.852,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5692456960.0,638992384.0,21740703744.0,5546921984.0,4499832.0,11900607.0
12-04 08:45:08,6.287,4.588,88.785,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5692772352.0,638992384.0,21750853632.0,5536456704.0,5584015.0,9770792.0
12-04 08:45:09,5.942,3.735,90.153,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5692657664.0,638992384.0,21760692224.0,5526732800.0,4889255.0,7031028.0
12-04 08:45:10,10.330,7.113,82.218,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5693362176.0,638992384.0,21777215488.0,5509505024.0,8069621.0,22546656.0
12-04 08:45:11,10.415,8.044,80.948,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5693841408.0,638992384.0,21793574912.0,5492666368.0,9360015.0,19004540.0
12-04 08:45:12,11.850,9.037,78.687,0.0,0.0,0.426,0.0,12288.0,0.0,2.0,5696258048.0,638992384.0,21812637696.0,5471186944.0,8900907.0,17696851.0
12-04 08:45:13,7.360,5.415,86.887,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5695258624.0,638992384.0,21823815680.0,5461008384.0,6038699.0,14820377.0
12-04 08:45:14,10.228,7.692,81.657,0.085,0.0,0.338,0.0,40960.0,0.0,5.0,5694922752.0,638992384.0,21841125376.0,5444034560.0,8053825.0,16114650.0
12-04 08:45:15,7.016,6.086,86.644,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5695102976.0,638992384.0,21852893184.0,5432086528.0,5985338.0,11790056.0
12-04 08:45:16,8.199,6.424,85.038,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5697208320.0,638992384.0,21866070016.0,5416804352.0,6839734.0,14085909.0
12-04 08:45:17,8.017,5.992,85.738,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5695578112.0,638992384.0,21879185408.0,5405319168.0,6743759.0,13190016.0
12-04 08:45:18,7.034,5.254,87.458,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5696892928.0,638992384.0,21889830912.0,5393358848.0,5959174.0,11572096.0
12-04 08:45:19,7.276,5.838,86.294,0.423,0.0,0.169,0.0,45056.0,0.0,5.0,5697466368.0,638992384.0,21901438976.0,5381177344.0,6128789.0,15533118.0
12-04 08:45:20,5.527,4.422,89.626,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5697695744.0,638992384.0,21912915968.0,5369470976.0,5253435.0,10705173.0
12-04 08:45:21,7.167,6.324,85.835,0.0,0.0,0.675,0.0,0.0,0.0,0.0,5697425408.0,638992384.0,21925515264.0,5357142016.0,6516864.0,12229187.0
12-04 08:45:22,6.810,5.0,88.103,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5697679360.0,638992384.0,21937741824.0,5344661504.0,6371859.0,11900394.0
12-04 08:45:23,8.270,6.751,84.726,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5697597440.0,638992384.0,21950201856.0,5332283392.0,6462960.0,17146459.0
12-04 08:45:24,6.905,4.774,87.980,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5698686976.0,638992384.0,21962498048.0,5318897664.0,5793092.0,11219657.0
12-04 08:45:25,6.879,5.453,87.332,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5697794048.0,638992384.0,21972762624.0,5309526016.0,5473165.0,11328175.0
12-04 08:45:26,7.621,5.419,86.791,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5698314240.0,638992384.0,21984190464.0,5297577984.0,6228979.0,11790695.0
12-04 08:45:27,6.740,4.886,87.953,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5699588096.0,638992384.0,21994885120.0,5285609472.0,5351643.0,11333202.0
12-04 08:45:28,7.167,6.250,86.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5699633152.0,638992384.0,22006083584.0,5274365952.0,5786330.0,11837015.0
12-04 08:45:29,6.149,4.611,88.984,0.0,0.0,0.256,0.0,20480.0,0.0,2.0,5699760128.0,638992384.0,22016700416.0,5263622144.0,5541781.0,11046118.0
12-04 08:45:30,6.820,5.968,87.042,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5699706880.0,638992384.0,22029053952.0,5251321856.0,6270952.0,11936901.0
12-04 08:45:31,6.902,5.471,87.458,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5700386816.0,638992384.0,22039851008.0,5239844864.0,5436060.0,11039528.0
12-04 08:45:32,6.797,5.183,83.008,4.673,0.0,0.340,0.0,243212288.0,0.0,257.0,5700182016.0,638992384.0,22052167680.0,5227732992.0,5864222.0,15470488.0
12-04 08:45:33,6.616,5.004,88.295,0.0,0.0,0.085,0.0,105398272.0,0.0,107.0,5701582848.0,638992384.0,22061772800.0,5216727040.0,5660422.0,11076590.0
12-04 08:45:34,8.466,5.784,85.415,0.0,0.0,0.335,0.0,57344.0,0.0,4.0,5700911104.0,638992384.0,22074744832.0,5204426752.0,6173254.0,11729562.0
12-04 08:45:35,7.040,5.513,87.108,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5702205440.0,638992384.0,22085898240.0,5191979008.0,6180117.0,12879307.0
12-04 08:45:36,6.114,4.271,89.447,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5703217152.0,638992384.0,22095319040.0,5181546496.0,4671646.0,10362714.0
12-04 08:45:37,9.106,6.661,83.895,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5701763072.0,638992384.0,22110539776.0,5167779840.0,7267785.0,13989400.0
12-04 08:45:38,6.063,4.697,88.813,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5702938624.0,638992384.0,22121340928.0,5155803136.0,5590502.0,8810828.0
12-04 08:45:39,9.183,6.740,83.656,0.0,0.0,0.421,0.0,28672.0,0.0,5.0,5702524928.0,638992384.0,22135500800.0,5142056960.0,6955070.0,19176113.0
12-04 08:45:40,6.505,5.588,87.573,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5703364608.0,638992384.0,22146539520.0,5130178560.0,5375744.0,10179023.0
12-04 08:45:41,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5704347648.0,638992384.0,22146945024.0,5128790016.0,163220.0,137419.0
12-04 08:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5704347648.0,638992384.0,22146945024.0,5128790016.0,48025.0,2878871.0
12-04 08:45:43,3.302,2.625,93.903,0.169,0.0,0.0,0.0,12288.0,0.0,2.0,5704871936.0,638992384.0,22152368128.0,5122842624.0,3080142.0,5797984.0
12-04 08:45:44,8.598,7.596,83.556,0.0,0.0,0.250,0.0,20480.0,0.0,2.0,5705478144.0,638992384.0,22165790720.0,5108813824.0,7304252.0,8444694.0
12-04 08:45:45,12.585,9.014,77.806,0.0,0.0,0.595,0.0,0.0,0.0,0.0,5704220672.0,638992384.0,22186258432.0,5089603584.0,9717380.0,25488988.0
12-04 08:45:46,8.312,5.598,85.835,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5705207808.0,638992384.0,22198206464.0,5076668416.0,6974561.0,11252764.0
12-04 08:45:47,9.483,7.451,82.727,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5704593408.0,638992384.0,22214701056.0,5060788224.0,7705170.0,17601223.0
12-04 08:45:48,9.564,6.319,83.945,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5706067968.0,638992384.0,22229094400.0,5044920320.0,7638285.0,16598988.0
12-04 08:45:49,6.845,5.843,86.978,0.083,0.0,0.250,0.0,36864.0,0.0,5.0,5705801728.0,638992384.0,22240018432.0,5034262528.0,5672394.0,11284671.0
12-04 08:45:50,8.586,5.640,85.522,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5707276288.0,638992384.0,22253248512.0,5019557888.0,6617462.0,15568955.0
12-04 08:45:51,8.156,5.183,86.236,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5707235328.0,638992384.0,22265790464.0,5007056896.0,6463248.0,12686080.0
12-04 08:45:52,7.414,5.813,86.689,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5707456512.0,638992384.0,22276825088.0,4995801088.0,6187816.0,12036208.0
12-04 08:45:53,6.271,5.508,87.966,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5708566528.0,638992384.0,22289047552.0,4982468608.0,5670289.0,12705946.0
12-04 08:45:54,7.346,5.676,86.394,0.250,0.0,0.334,0.0,45056.0,0.0,5.0,5708328960.0,638992384.0,22299533312.0,4972220416.0,5846187.0,14231580.0
12-04 08:45:55,8.163,5.782,85.799,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5708599296.0,638992384.0,22312263680.0,4959219712.0,6246928.0,12007836.0
12-04 08:45:56,5.646,4.448,89.735,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5709176832.0,638992384.0,22322290688.0,4948615168.0,5433290.0,10622668.0
12-04 08:45:57,6.888,4.847,87.840,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5708709888.0,638992384.0,22333902848.0,4937469952.0,5798185.0,11569113.0
12-04 08:45:58,6.339,4.671,88.657,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5710057472.0,638992384.0,22342610944.0,4927414272.0,4910644.0,11788230.0
12-04 08:45:59,6.056,4.626,89.235,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5710532608.0,638992384.0,22353551360.0,4915998720.0,5203967.0,8256079.0
12-04 08:46:00,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710200832.0,638992384.0,22354202624.0,4915679232.0,7213.0,5484.0
12-04 08:46:01,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710188544.0,638992384.0,22354214912.0,4915679232.0,43070.0,3079184.0
12-04 08:46:02,0.0,0.167,98.916,0.917,0.0,0.0,0.0,33030144.0,0.0,34.0,5709299712.0,638992384.0,22354214912.0,4916568064.0,7179.0,5328.0
12-04 08:46:03,0.084,0.251,96.324,3.342,0.0,0.0,0.0,269205504.0,0.0,275.0,5709987840.0,638992384.0,22354214912.0,4915879936.0,8037.0,7125.0
12-04 08:46:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,5709856768.0,638992384.0,22354214912.0,4916011008.0,9864.0,9216.0
12-04 08:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709856768.0,638992384.0,22354214912.0,4916011008.0,7791.0,4945.0
12-04 08:46:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5709856768.0,638992384.0,22354214912.0,4916011008.0,7900.0,5058.0
12-04 08:46:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709848576.0,638992384.0,22354214912.0,4916019200.0,9163.0,7350.0
12-04 08:46:08,0.0,0.0,99.916,0.0,0.0,0.084,0.0,49152.0,0.0,7.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,12782.0,11910.0
12-04 08:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,8539.0,6246.0
12-04 08:46:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,8617.0,6944.0
12-04 08:46:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,26529.0,24756.0
12-04 08:46:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,8617.0,6946.0
12-04 08:46:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,25413.0,22693.0
12-04 08:46:14,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,7249.0,5457.0
12-04 08:46:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,7805.0,5712.0
12-04 08:46:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,7685.0,4420.0
12-04 08:46:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,9702.0,9119.0
12-04 08:46:18,0.0,0.167,99.584,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,8835.0,8226.0
12-04 08:46:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,8248.0,6766.0
12-04 08:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,6525.0,4196.0
12-04 08:46:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,8249.0,6951.0
12-04 08:46:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,7289.0,5506.0
12-04 08:46:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710229504.0,638992384.0,22354223104.0,4915630080.0,6658.0,4686.0
12-04 08:46:24,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5710102528.0,638992384.0,22354223104.0,4915757056.0,8058.0,6764.0
12-04 08:46:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710102528.0,638992384.0,22354223104.0,4915757056.0,9662.0,9193.0
12-04 08:46:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710102528.0,638992384.0,22354223104.0,4915757056.0,7767.0,6535.0
12-04 08:46:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710102528.0,638992384.0,22354223104.0,4915757056.0,7795.0,5849.0
12-04 08:46:28,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5710090240.0,638992384.0,22354227200.0,4915765248.0,8830.0,8136.0
12-04 08:46:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,8456.0,6502.0
12-04 08:46:30,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,24604.0,22096.0
12-04 08:46:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,9070.0,7506.0
12-04 08:46:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,7980.0,6410.0
12-04 08:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,8915.0,7369.0
12-04 08:46:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,8898.0,7756.0
12-04 08:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,9649.0,8557.0
12-04 08:46:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,10542.0,9100.0
12-04 08:46:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,8382.0,6480.0
12-04 08:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,9139.0,7458.0
12-04 08:46:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,8859.0,7516.0
12-04 08:46:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,7878.0,6665.0
12-04 08:46:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,25824.0,24492.0
12-04 08:46:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,6519.0,4238.0
12-04 08:46:43,0.835,0.084,99.081,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,5710725120.0,638992384.0,22354235392.0,4915122176.0,26559.0,25459.0
12-04 08:46:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710725120.0,638992384.0,22354235392.0,4915122176.0,8370.0,7239.0
12-04 08:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710725120.0,638992384.0,22354235392.0,4915122176.0,6935.0,4444.0
12-04 08:46:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8033.0,6716.0
12-04 08:46:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8059.0,6674.0
12-04 08:46:48,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8621.0,7818.0
12-04 08:46:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8961.0,7691.0
12-04 08:46:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,7179.0,5394.0
12-04 08:46:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8119.0,6716.0
12-04 08:46:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,6625.0,4316.0
12-04 08:46:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8534.0,7047.0
12-04 08:46:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8757.0,7652.0
12-04 08:46:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,25033.0,23097.0
12-04 08:46:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,7179.0,5328.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710716928.0,638992384.0,22354243584.0,4915122176.0,9557.0,9171.0
12-04 08:46:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710716928.0,638992384.0,22354243584.0,4915122176.0,7491.0,5726.0
12-04 08:46:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5710716928.0,638992384.0,22354243584.0,4915122176.0,7032.0,4515.0
12-04 08:47:00,0.083,0.0,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,5710716928.0,638992384.0,22354243584.0,4915122176.0,7239.0,5369.0
12-04 08:47:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710839808.0,638992384.0,22354247680.0,4914995200.0,9203.0,8210.0
12-04 08:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710839808.0,638992384.0,22354247680.0,4914995200.0,8004.0,6796.0
12-04 08:47:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711220736.0,638992384.0,22354247680.0,4914614272.0,7973.0,6122.0
12-04 08:47:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711220736.0,638992384.0,22354247680.0,4914614272.0,12537.0,11037.0
12-04 08:47:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,9687.0,8323.0
12-04 08:47:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,8017.0,5898.0
12-04 08:47:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,8679.0,6387.0
12-04 08:47:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,27825.0,25821.0
12-04 08:47:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,9033.0,7218.0
12-04 08:47:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,8134.0,6073.0
12-04 08:47:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,9093.0,7229.0
12-04 08:47:12,0.083,0.083,99.584,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,5711212544.0,638992384.0,22354255872.0,4914614272.0,10024.0,9410.0
12-04 08:47:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5711212544.0,638992384.0,22354255872.0,4914614272.0,26287.0,24173.0
12-04 08:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711220736.0,638992384.0,22354255872.0,4914606080.0,7384.0,5573.0
12-04 08:47:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711220736.0,638992384.0,22354255872.0,4914606080.0,7826.0,5757.0
12-04 08:47:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,7179.0,5511.0
12-04 08:47:17,0.166,0.166,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,7519.0,5172.0
12-04 08:47:18,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,8391.0,6806.0
12-04 08:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,9123.0,8114.0
12-04 08:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,9275.0,8987.0
12-04 08:47:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,8159.0,6766.0
12-04 08:47:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,6525.0,4225.0
12-04 08:47:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711228928.0,638992384.0,22354255872.0,4914597888.0,7455.0,5044.0
12-04 08:47:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,5711228928.0,638992384.0,22354255872.0,4914597888.0,8059.0,6792.0
12-04 08:47:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,10334.0,8841.0
12-04 08:47:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,6716.0,4334.0
12-04 08:47:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,8974.0,8028.0
12-04 08:47:28,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,9819.0,10016.0
12-04 08:47:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,8976.0,7375.0
12-04 08:47:30,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,7186.0,4764.0
12-04 08:47:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,8970.0,7415.0
12-04 08:47:32,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711474688.0,638992384.0,22354264064.0,4914343936.0,8391.0,6841.0
12-04 08:47:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,25576.0,23586.0
12-04 08:47:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,7218.0,4739.0
12-04 08:47:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,9524.0,8725.0
12-04 08:47:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,9048.0,8114.0
12-04 08:47:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,8590.0,7564.0
12-04 08:47:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,26995.0,25136.0
12-04 08:47:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,7595.0,5782.0
12-04 08:47:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,7967.0,6794.0
12-04 08:47:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,7212.0,4704.0
12-04 08:47:42,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5711466496.0,638992384.0,22354272256.0,4914343936.0,7917.0,6203.0
12-04 08:47:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5711212544.0,638992384.0,22354272256.0,4914597888.0,41985.0,39778.0
12-04 08:47:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711212544.0,638992384.0,22354272256.0,4914597888.0,7179.0,5575.0
12-04 08:47:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711212544.0,638992384.0,22354272256.0,4914597888.0,12119.0,12217.0
12-04 08:47:46,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,8486.0,7704.0
12-04 08:47:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,7419.0,5110.0
12-04 08:47:48,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,8087.0,6801.0
12-04 08:47:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,8383.0,7016.0
12-04 08:47:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,6459.0,4196.0
12-04 08:47:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,9377.0,8371.0
12-04 08:47:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711183872.0,638992384.0,22354276352.0,4914622464.0,8592.0,7936.0
12-04 08:47:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711183872.0,638992384.0,22354276352.0,4914622464.0,7689.0,5771.0
12-04 08:47:54,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5711183872.0,638992384.0,22354276352.0,4914622464.0,7359.0,5739.0
12-04 08:47:55,0.832,0.0,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,8787.0,7699.0
12-04 08:47:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,6015.0,4221.0
12-04 08:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,8138.0,6346.0
12-04 08:47:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,7893.0,6538.0
12-04 08:47:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,8897.0,8047.0
12-04 08:48:00,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,8516.0,7667.0
12-04 08:48:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,7545.0,5086.0
12-04 08:48:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,7938.0,6582.0
12-04 08:48:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711179776.0,638992384.0,22354280448.0,4914622464.0,7595.0,5636.0
12-04 08:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,8617.0,7012.0
12-04 08:48:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,7630.0,4850.0
12-04 08:48:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,9336.0,8154.0
12-04 08:48:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,9508.0,7716.0
12-04 08:48:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,28941.0,27811.0
12-04 08:48:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,7719.0,4958.0
12-04 08:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,9437.0,8205.0
12-04 08:48:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,24914.0,22218.0
12-04 08:48:12,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,8507.0,6637.0
12-04 08:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,26578.0,24780.0
12-04 08:48:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,8687.0,8013.0
12-04 08:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,9783.0,9422.0
12-04 08:48:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,7063.0,4880.0
12-04 08:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,7926.0,5914.0
12-04 08:48:18,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,7590.0,5678.0
12-04 08:48:19,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,7661.0,5848.0
12-04 08:48:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,6685.0,4358.0
12-04 08:48:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711159296.0,638992384.0,22354292736.0,4914630656.0,10655.0,10800.0
12-04 08:48:22,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711159296.0,638992384.0,22354292736.0,4914630656.0,7927.0,6668.0
12-04 08:48:23,0.250,0.167,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,5711294464.0,638992384.0,22354292736.0,4914495488.0,7695.0,5692.0
12-04 08:48:24,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711294464.0,638992384.0,22354292736.0,4914495488.0,7999.0,6705.0
12-04 08:48:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711294464.0,638992384.0,22354292736.0,4914495488.0,7001.0,4655.0
12-04 08:48:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711294464.0,638992384.0,22354292736.0,4914495488.0,8145.0,7288.0
12-04 08:48:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711294464.0,638992384.0,22354292736.0,4914495488.0,7826.0,5824.0
12-04 08:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711286272.0,638992384.0,22354292736.0,4914503680.0,9241.0,8994.0
12-04 08:48:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711286272.0,638992384.0,22354292736.0,4914503680.0,7573.0,4970.0
12-04 08:48:30,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,7940.0,6024.0
12-04 08:48:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,10761.0,10323.0
12-04 08:48:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,7105.0,4835.0
12-04 08:48:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,9276.0,7648.0
12-04 08:48:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,10366.0,8828.0
12-04 08:48:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,7628.0,4987.0
12-04 08:48:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711278080.0,638992384.0,22354300928.0,4914503680.0,10050.0,9827.0
12-04 08:48:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,7828.0,5256.0
12-04 08:48:38,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,10512.0,8355.0
12-04 08:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,7534.0,5662.0
12-04 08:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,9075.0,8989.0
12-04 08:48:41,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,7350.0,4966.0
12-04 08:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,7732.0,6626.0
12-04 08:48:43,1.329,0.166,98.505,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711527936.0,638992384.0,22354305024.0,4914249728.0,26086.0,25207.0
12-04 08:48:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5711527936.0,638992384.0,22354305024.0,4914249728.0,8033.0,6747.0
12-04 08:48:45,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5711527936.0,638992384.0,22354305024.0,4914249728.0,9179.0,6646.0
12-04 08:48:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711527936.0,638992384.0,22354305024.0,4914249728.0,7657.0,6094.0
12-04 08:48:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5711527936.0,638992384.0,22354305024.0,4914249728.0,8937.0,8002.0
12-04 08:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7867.0,6656.0
12-04 08:48:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,6846.0,4402.0
12-04 08:48:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7953.0,6645.0
12-04 08:48:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,9538.0,8634.0
12-04 08:48:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7993.0,6696.0
12-04 08:48:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7861.0,5849.0
12-04 08:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7298.0,5684.0
12-04 08:48:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7861.0,5849.0
12-04 08:48:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,6645.0,4309.0
12-04 08:48:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,9869.0,9574.0
12-04 08:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7767.0,6535.0
12-04 08:48:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711519744.0,638992384.0,22354313216.0,4914249728.0,7755.0,5734.0
12-04 08:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711519744.0,638992384.0,22354313216.0,4914249728.0,8980.0,8806.0
12-04 08:49:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711519744.0,638992384.0,22354313216.0,4914249728.0,7600.0,5596.0
12-04 08:49:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711519744.0,638992384.0,22354313216.0,4914249728.0,7917.0,6462.0
12-04 08:49:03,0.250,0.167,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711020032.0,638992384.0,22354313216.0,4914749440.0,25055.0,23170.0
12-04 08:49:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711020032.0,638992384.0,22354313216.0,4914749440.0,8122.0,5975.0
12-04 08:49:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711020032.0,638992384.0,22354313216.0,4914749440.0,9913.0,8567.0
12-04 08:49:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711020032.0,638992384.0,22354313216.0,4914749440.0,9946.0,7461.0
12-04 08:49:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711020032.0,638992384.0,22354313216.0,4914749440.0,7810.0,5919.0
12-04 08:49:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,12646.0,12630.0
12-04 08:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,7985.0,5169.0
12-04 08:49:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,7243.0,4644.0
12-04 08:49:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,9787.0,8543.0
12-04 08:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,8995.0,7468.0
12-04 08:49:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,25884.0,23461.0
12-04 08:49:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,6711.0,4309.0
12-04 08:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,10471.0,9100.0
12-04 08:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,7833.0,6565.0
12-04 08:49:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,8727.0,7384.0
12-04 08:49:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,8487.0,7729.0
12-04 08:49:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,8583.0,7200.0
12-04 08:49:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,8159.0,7018.0
12-04 08:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,7007.0,4613.0
12-04 08:49:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,7162.0,4942.0
12-04 08:49:23,0.250,0.166,99.334,0.166,0.0,0.083,0.0,45056.0,0.0,4.0,5711515648.0,638992384.0,22354325504.0,4914241536.0,8515.0,7017.0
12-04 08:49:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711515648.0,638992384.0,22354325504.0,4914241536.0,9335.0,9960.0
12-04 08:49:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711511552.0,638992384.0,22354329600.0,4914241536.0,7529.0,5868.0
12-04 08:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711511552.0,638992384.0,22354329600.0,4914241536.0,7239.0,5436.0
12-04 08:49:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711511552.0,638992384.0,22354329600.0,4914241536.0,9481.0,8611.0
12-04 08:49:28,0.083,0.083,99.750,0.0,0.0,0.083,0.0,40960.0,0.0,7.0,5711511552.0,638996480.0,22354325504.0,4914241536.0,6651.0,4267.0
12-04 08:49:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711634432.0,638996480.0,22354329600.0,4914114560.0,8156.0,6114.0
12-04 08:49:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711634432.0,638996480.0,22354329600.0,4914114560.0,7346.0,5087.0
12-04 08:49:31,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711634432.0,638996480.0,22354329600.0,4914114560.0,8996.0,7324.0
12-04 08:49:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711634432.0,638996480.0,22354329600.0,4914114560.0,10454.0,10484.0
12-04 08:49:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711634432.0,638996480.0,22354329600.0,4914114560.0,8870.0,7399.0
12-04 08:49:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,10584.0,8970.0
12-04 08:49:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,26445.0,24917.0
12-04 08:49:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,7117.0,4607.0
12-04 08:49:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,8376.0,6364.0
12-04 08:49:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,9748.0,7238.0
12-04 08:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,9029.0,7938.0
12-04 08:49:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711626240.0,638996480.0,22354337792.0,4914114560.0,7993.0,6653.0
12-04 08:49:41,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711626240.0,638996480.0,22354337792.0,4914114560.0,9163.0,8184.0
12-04 08:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711622144.0,638996480.0,22354341888.0,4914114560.0,7872.0,6766.0
12-04 08:49:43,0.250,0.083,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711249408.0,638996480.0,22354341888.0,4914487296.0,25247.0,23367.0
12-04 08:49:44,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711241216.0,638996480.0,22354341888.0,4914495488.0,7987.0,6697.0
12-04 08:49:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5711241216.0,638996480.0,22354341888.0,4914495488.0,7001.0,4613.0
12-04 08:49:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711241216.0,638996480.0,22354341888.0,4914495488.0,6656.0,4408.0
12-04 08:49:47,0.166,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5711241216.0,638996480.0,22354341888.0,4914495488.0,7815.0,5799.0
12-04 08:49:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710479360.0,638996480.0,22354341888.0,4915257344.0,7813.0,6100.0
12-04 08:49:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5710479360.0,638996480.0,22354341888.0,4915257344.0,10959.0,11691.0
12-04 08:49:50,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5710479360.0,638996480.0,22354341888.0,4915257344.0,7993.0,6587.0
12-04 08:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710479360.0,638996480.0,22354341888.0,4915257344.0,8369.0,6928.0
12-04 08:49:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710475264.0,638996480.0,22354345984.0,4915257344.0,7011.0,4540.0
12-04 08:49:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5710475264.0,638996480.0,22354345984.0,4915257344.0,8952.0,7473.0
12-04 08:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5710475264.0,638996480.0,22354345984.0,4915257344.0,6865.0,4726.0
12-04 08:49:55,0.416,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,7401.0,4832.0
12-04 08:49:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,10034.0,8763.0
12-04 08:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,8994.0,7980.0
12-04 08:49:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,8829.0,7394.0
12-04 08:49:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,10921.0,10010.0
12-04 08:50:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,8346.0,6694.0
12-04 08:50:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,8057.0,5666.0
12-04 08:50:02,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710450688.0,638996480.0,22354345984.0,4915281920.0,6716.0,4250.0
12-04 08:50:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711101952.0,638996480.0,22354345984.0,4914630656.0,7378.0,5019.0
12-04 08:50:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711097856.0,638996480.0,22354350080.0,4914630656.0,10085.0,9491.0
12-04 08:50:05,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5711224832.0,638996480.0,22354350080.0,4914503680.0,9712.0,8399.0
12-04 08:50:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711224832.0,638996480.0,22354350080.0,4914503680.0,9276.0,8204.0
12-04 08:50:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711224832.0,638996480.0,22354350080.0,4914503680.0,7945.0,5194.0
12-04 08:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5711224832.0,638996480.0,22354350080.0,4914503680.0,9902.0,7344.0
12-04 08:50:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711216640.0,638996480.0,22354350080.0,4914511872.0,8410.0,5981.0
12-04 08:50:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711216640.0,638996480.0,22354350080.0,4914511872.0,8622.0,7006.0
12-04 08:50:11,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5711212544.0,638996480.0,22354354176.0,4914511872.0,9104.0,7308.0
12-04 08:50:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711208448.0,638996480.0,22354358272.0,4914511872.0,8677.0,7220.0
12-04 08:50:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711208448.0,638996480.0,22354358272.0,4914511872.0,27624.0,26244.0
12-04 08:50:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5711204352.0,639000576.0,22354358272.0,4914511872.0,8004.0,6795.0
12-04 08:50:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,7595.0,5666.0
12-04 08:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,24505.0,22732.0
12-04 08:50:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,7695.0,5874.0
12-04 08:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,7218.0,5482.0
12-04 08:50:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,8073.0,6367.0
12-04 08:50:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,26803.0,26618.0
12-04 08:50:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711126528.0,639000576.0,22354362368.0,4914585600.0,7966.0,6081.0
12-04 08:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711126528.0,639000576.0,22354362368.0,4914585600.0,8027.0,6786.0
12-04 08:50:23,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,9381.0,8522.0
12-04 08:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,7179.0,5393.0
12-04 08:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,7067.0,4539.0
12-04 08:50:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,7310.0,5461.0
12-04 08:50:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,8249.0,6702.0
12-04 08:50:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,8704.0,8064.0
12-04 08:50:29,0.083,0.083,99.584,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,8256.0,6204.0
12-04 08:50:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,8594.0,7244.0
12-04 08:50:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710614528.0,639000576.0,22354366464.0,4915093504.0,9464.0,8422.0
12-04 08:50:32,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5710606336.0,639000576.0,22354366464.0,4915101696.0,7811.0,5867.0
12-04 08:50:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5710589952.0,639000576.0,22354366464.0,4915118080.0,8120.0,5919.0
12-04 08:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710589952.0,639000576.0,22354366464.0,4915118080.0,7934.0,6088.0
12-04 08:50:35,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5710589952.0,639000576.0,22354366464.0,4915118080.0,8835.0,8149.0
12-04 08:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5710589952.0,639000576.0,22354366464.0,4915118080.0,7120.0,4851.0
12-04 08:50:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710589952.0,639000576.0,22354366464.0,4915118080.0,8282.0,6157.0
12-04 08:50:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710585856.0,639000576.0,22354370560.0,4915118080.0,12768.0,13241.0
12-04 08:50:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710585856.0,639000576.0,22354370560.0,4915118080.0,7141.0,4679.0
12-04 08:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710712832.0,639000576.0,22354370560.0,4914991104.0,7827.0,6576.0
12-04 08:50:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710712832.0,639000576.0,22354370560.0,4914991104.0,7700.0,5782.0
12-04 08:50:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5710712832.0,639000576.0,22354370560.0,4914991104.0,6903.0,4834.0
12-04 08:50:43,0.753,0.167,99.080,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,25713.0,24399.0
12-04 08:50:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,8587.0,7823.0
12-04 08:50:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,9727.0,7778.0
12-04 08:50:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,9312.0,9017.0
12-04 08:50:47,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,7978.0,6154.0
12-04 08:50:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,7238.0,5475.0
12-04 08:50:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710704640.0,639000576.0,22354378752.0,4914991104.0,6941.0,4497.0
12-04 08:50:50,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,7339.0,5527.0
12-04 08:50:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,7565.0,5639.0
12-04 08:50:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,10273.0,10522.0
12-04 08:50:53,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,9063.0,8139.0
12-04 08:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,6805.0,4610.0
12-04 08:50:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,7500.0,5505.0
12-04 08:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,7302.0,6349.0
12-04 08:50:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,7001.0,4539.0
12-04 08:50:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,8964.0,8215.0
12-04 08:50:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710680064.0,639000576.0,22354378752.0,4915015680.0,7040.0,4742.0
12-04 08:51:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,5710680064.0,639000576.0,22354378752.0,4915015680.0,8133.0,6768.0
12-04 08:51:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710675968.0,639000576.0,22354382848.0,4915015680.0,8449.0,7018.0
12-04 08:51:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5710675968.0,639000576.0,22354382848.0,4915015680.0,8487.0,7731.0
12-04 08:51:03,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710811136.0,639000576.0,22354382848.0,4914880512.0,10826.0,9445.0
12-04 08:51:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710802944.0,639000576.0,22354382848.0,4914888704.0,7962.0,5880.0
12-04 08:51:05,0.0,0.083,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,5710802944.0,639000576.0,22354382848.0,4914888704.0,7785.0,4958.0
12-04 08:51:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710802944.0,639000576.0,22354382848.0,4914888704.0,8551.0,6915.0
12-04 08:51:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710802944.0,639000576.0,22354382848.0,4914888704.0,8505.0,6206.0
12-04 08:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5710802944.0,639000576.0,22354382848.0,4914888704.0,12512.0,11944.0
12-04 08:51:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,8613.0,6358.0
12-04 08:51:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,8717.0,7102.0
12-04 08:51:11,0.0,0.167,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,8608.0,6333.0
12-04 08:51:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,7243.0,4644.0
12-04 08:51:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,26943.0,25374.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,6645.0,4309.0
12-04 08:51:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710794752.0,639000576.0,22354391040.0,4914888704.0,10081.0,10155.0
12-04 08:51:16,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,8697.0,7936.0
12-04 08:51:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,7212.0,4704.0
12-04 08:51:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,8762.0,7406.0
12-04 08:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,8420.0,6887.0
12-04 08:51:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,6525.0,4225.0
12-04 08:51:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,7589.0,5614.0
12-04 08:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,7864.0,6474.0
12-04 08:51:23,0.083,0.0,99.666,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,5710798848.0,639000576.0,22354395136.0,4914880512.0,8133.0,6321.0
12-04 08:51:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,8807.0,8046.0
12-04 08:51:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,8837.0,8003.0
12-04 08:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,7179.0,5327.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,7041.0,4704.0
12-04 08:51:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710786560.0,639000576.0,22354399232.0,4914888704.0,7628.0,5911.0
12-04 08:51:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5710786560.0,639000576.0,22354399232.0,4914888704.0,8815.0,7425.0
12-04 08:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710786560.0,639000576.0,22354399232.0,4914888704.0,7560.0,4673.0
12-04 08:51:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5710778368.0,639000576.0,22354399232.0,4914896896.0,9936.0,7722.0
12-04 08:51:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710778368.0,639000576.0,22354399232.0,4914896896.0,10386.0,8625.0
12-04 08:51:33,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4814454784.0,639000576.0,22354399232.0,5811220480.0,9708.0,8054.0
12-04 08:51:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4814454784.0,639000576.0,22354399232.0,5811220480.0,8454.0,7052.0
12-04 08:51:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,4814450688.0,639000576.0,22354403328.0,5811220480.0,8910.0,7374.0
12-04 08:51:36,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4814450688.0,639000576.0,22354403328.0,5811220480.0,7711.0,5776.0
12-04 08:51:37,3.428,1.421,95.151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4838559744.0,639000576.0,22362820608.0,5778694144.0,35323.0,34319.0
12-04 08:51:38,0.417,0.250,98.916,0.417,0.0,0.0,0.0,0.0,0.0,0.0,4839002112.0,639000576.0,22362828800.0,5778243584.0,78504.0,70339.0
12-04 08:51:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4839129088.0,639000576.0,22362828800.0,5778116608.0,8071.0,6641.0
12-04 08:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,4839120896.0,639000576.0,22362828800.0,5778124800.0,24582.0,23084.0
12-04 08:51:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4839120896.0,639000576.0,22362828800.0,5778124800.0,9736.0,8128.0
12-04 08:51:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4839120896.0,639000576.0,22362828800.0,5778124800.0,8714.0,8090.0
12-04 08:51:43,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4839890944.0,639000576.0,22362828800.0,5777354752.0,24807.0,23104.0
12-04 08:51:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4839882752.0,639000576.0,22362828800.0,5777362944.0,8176.0,7031.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-orderer-slave-12.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-12",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:37 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:37,0.591,0.282,98.956,0.119,0.0,0.052,4072.048,999659.184,0.550,2.714,3714514944.0,592105472.0,15076798464.0,14235656192.0,0.0,0.0
12-04 08:29:38,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714703360.0,592105472.0,15076798464.0,14235467776.0,43198.0,40881.0
12-04 08:29:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714703360.0,592105472.0,15076798464.0,14235467776.0,7676.0,6035.0
12-04 08:29:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714830336.0,592105472.0,15076798464.0,14235340800.0,7920.0,5628.0
12-04 08:29:41,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3714830336.0,592105472.0,15076798464.0,14235340800.0,10465.0,9371.0
12-04 08:29:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714830336.0,592105472.0,15076798464.0,14235340800.0,8132.0,5993.0
12-04 08:29:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,3714826240.0,592105472.0,15076802560.0,14235340800.0,9898.0,9898.0
12-04 08:29:44,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714183168.0,592105472.0,15076802560.0,14235983872.0,7326.0,4435.0
12-04 08:29:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714707456.0,592105472.0,15076802560.0,14235459584.0,6534.0,3949.0
12-04 08:29:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714691072.0,592105472.0,15076802560.0,14235475968.0,25144.0,22976.0
12-04 08:29:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714818048.0,592105472.0,15076802560.0,14235348992.0,8102.0,6510.0
12-04 08:29:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714945024.0,592105472.0,15076802560.0,14235222016.0,7814.0,5564.0
12-04 08:29:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,3714940928.0,592109568.0,15076802560.0,14235222016.0,7901.0,6235.0
12-04 08:29:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,3714940928.0,592109568.0,15076802560.0,14235222016.0,9782.0,9096.0
12-04 08:29:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714940928.0,592109568.0,15076802560.0,14235222016.0,7740.0,6063.0
12-04 08:29:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714936832.0,592109568.0,15076806656.0,14235222016.0,8608.0,6792.0
12-04 08:29:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714936832.0,592109568.0,15076806656.0,14235222016.0,6339.0,3792.0
12-04 08:29:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714936832.0,592109568.0,15076806656.0,14235222016.0,7719.0,5419.0
12-04 08:29:55,0.0,0.0,99.499,0.501,0.0,0.0,0.0,45056.0,0.0,5.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,7876.0,6282.0
12-04 08:29:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,9152.0,7472.0
12-04 08:29:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,7082.0,4974.0
12-04 08:29:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,9926.0,8464.0
12-04 08:29:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,8396.0,7364.0
12-04 08:30:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,8299.0,5555.0
12-04 08:30:01,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,7500.0,4555.0
12-04 08:30:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,7980.0,5562.0
12-04 08:30:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,7968.0,6445.0
12-04 08:30:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714805760.0,592113664.0,15076806656.0,14235348992.0,7681.0,4812.0
12-04 08:30:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,3715346432.0,592113664.0,15076814848.0,14234800128.0,9440.0,8037.0
12-04 08:30:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3715305472.0,592113664.0,15076814848.0,14234841088.0,10290.0,8713.0
12-04 08:30:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3715305472.0,592113664.0,15076814848.0,14234841088.0,9346.0,7904.0
12-04 08:30:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3715305472.0,592113664.0,15076814848.0,14234841088.0,8638.0,5981.0
12-04 08:30:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3715305472.0,592113664.0,15076814848.0,14234841088.0,8103.0,5633.0
12-04 08:30:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3715313664.0,592113664.0,15076814848.0,14234832896.0,9384.0,7131.0
12-04 08:30:11,0.835,0.584,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3717500928.0,592113664.0,15076818944.0,14232641536.0,521215.0,320096.0
12-04 08:30:12,3.261,2.341,94.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3765157888.0,592113664.0,15081668608.0,14180134912.0,2397020.0,5485383.0
12-04 08:30:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,3765166080.0,592113664.0,15082450944.0,14179344384.0,8586.0,6619.0
12-04 08:30:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3767611392.0,592113664.0,15082450944.0,14176899072.0,12536.0,216051.0
12-04 08:30:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768078336.0,592113664.0,15082459136.0,14176423936.0,7813.0,6452.0
12-04 08:30:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3768979456.0,592113664.0,15082459136.0,14175522816.0,27068.0,25850.0
12-04 08:30:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768778752.0,592113664.0,15082459136.0,14175723520.0,8396.0,7364.0
12-04 08:30:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768778752.0,592113664.0,15082459136.0,14175723520.0,7160.0,4344.0
12-04 08:30:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3768778752.0,592113664.0,15082459136.0,14175723520.0,6534.0,4015.0
12-04 08:30:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768778752.0,592113664.0,15082459136.0,14175723520.0,7366.0,4484.0
12-04 08:30:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3768778752.0,592113664.0,15082459136.0,14175723520.0,7532.0,5483.0
12-04 08:30:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768774656.0,592113664.0,15082463232.0,14175723520.0,8534.0,6682.0
12-04 08:30:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768774656.0,592113664.0,15082463232.0,14175723520.0,8989.0,8531.0
12-04 08:30:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768774656.0,592113664.0,15082463232.0,14175723520.0,9394.0,7926.0
12-04 08:30:25,0.501,0.167,99.248,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,3770007552.0,592113664.0,15082463232.0,14174490624.0,23894.0,22137.0
12-04 08:30:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,8197.0,5868.0
12-04 08:30:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,7154.0,5028.0
12-04 08:30:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,7266.0,4393.0
12-04 08:30:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,7129.0,4488.0
12-04 08:30:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,10329.0,8433.0
12-04 08:30:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,10909.0,8459.0
12-04 08:30:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3770040320.0,592113664.0,15082467328.0,14174453760.0,9355.0,7544.0
12-04 08:30:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3770040320.0,592113664.0,15082467328.0,14174453760.0,8369.0,6579.0
12-04 08:30:34,2.988,3.154,93.776,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3799764992.0,592113664.0,15085375488.0,14141820928.0,2332155.0,1414176.0
12-04 08:30:35,3.020,3.020,93.708,0.0,0.0,0.252,0.0,24576.0,0.0,5.0,3873406976.0,592113664.0,15091666944.0,14061887488.0,2750222.0,5693564.0
12-04 08:30:36,3.753,3.169,92.994,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3955032064.0,592113664.0,15096066048.0,13975863296.0,2775423.0,5740827.0
12-04 08:30:37,3.566,3.317,92.869,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,4032544768.0,592113664.0,15101468672.0,13892947968.0,2747644.0,5656636.0
12-04 08:30:38,4.323,3.159,92.519,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4113100800.0,592113664.0,15106748416.0,13807112192.0,2818855.0,5854453.0
12-04 08:30:39,2.872,2.703,94.257,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,4195262464.0,592113664.0,15112708096.0,13718990848.0,2775637.0,5753524.0
12-04 08:30:40,2.719,2.464,94.732,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4276989952.0,592113664.0,15118086144.0,13631885312.0,2738286.0,5663199.0
12-04 08:30:41,3.521,3.018,93.378,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4360851456.0,592113664.0,15123267584.0,13542842368.0,2809419.0,5792186.0
12-04 08:30:42,3.728,3.645,92.461,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4441853952.0,592113664.0,15128797184.0,13456310272.0,2801406.0,5816211.0
12-04 08:30:43,3.451,2.694,93.771,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4523270144.0,592113664.0,15134011392.0,13369679872.0,2738462.0,5658302.0
12-04 08:30:44,3.041,2.618,94.172,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4606664704.0,592113664.0,15138992128.0,13281304576.0,2797628.0,5790750.0
12-04 08:30:45,3.589,3.088,93.155,0.0,0.0,0.167,0.0,14680064.0,0.0,30.0,4687183872.0,592113664.0,15144415232.0,13195362304.0,2732334.0,5642875.0
12-04 08:30:46,3.437,2.934,93.462,0.0,0.0,0.168,0.0,54079488.0,0.0,103.0,4772626432.0,592113664.0,15150186496.0,13104148480.0,2806394.0,5790144.0
12-04 08:30:47,3.577,3.245,93.095,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4854263808.0,592113664.0,15155163136.0,13017534464.0,2783699.0,5791537.0
12-04 08:30:48,3.506,3.172,92.988,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,4937043968.0,592113664.0,15160377344.0,12929540096.0,2786954.0,5720583.0
12-04 08:30:49,3.101,3.269,93.630,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,5019582464.0,592113664.0,15165833216.0,12841545728.0,2766930.0,5753112.0
12-04 08:30:50,3.697,2.353,93.782,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5102075904.0,592113664.0,15170732032.0,12754153472.0,2751735.0,5689030.0
12-04 08:30:51,3.041,2.534,94.257,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5186469888.0,592113664.0,15176331264.0,12664160256.0,2843835.0,5916023.0
12-04 08:30:52,3.0,3.667,93.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5268570112.0,592113664.0,15181049856.0,12577341440.0,2742403.0,5658229.0
12-04 08:30:53,3.035,2.614,94.266,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5350133760.0,592113664.0,15186624512.0,12490203136.0,2693352.0,5536419.0
12-04 08:30:54,4.027,3.020,92.701,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,5427580928.0,592113664.0,15192100864.0,12407279616.0,2769337.0,5725805.0
12-04 08:30:55,2.716,2.122,94.822,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5427953664.0,592113664.0,15197478912.0,12401528832.0,2795507.0,5800046.0
12-04 08:30:56,3.673,2.588,93.489,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5428232192.0,592113664.0,15203446784.0,12395282432.0,2766166.0,5682621.0
12-04 08:30:57,3.191,2.687,94.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5427720192.0,592113664.0,15208148992.0,12391092224.0,2800890.0,5839730.0
12-04 08:30:58,3.030,2.694,94.108,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5427818496.0,592113664.0,15213412352.0,12385730560.0,2807501.0,5796855.0
12-04 08:30:59,3.051,1.864,94.915,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5428015104.0,592113664.0,15218806784.0,12380139520.0,2801540.0,5799893.0
12-04 08:31:00,3.172,2.922,93.573,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5427617792.0,592113664.0,15224184832.0,12375158784.0,2630692.0,5511001.0
12-04 08:31:01,3.280,2.860,93.860,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5428244480.0,592113664.0,15229464576.0,12369252352.0,2850643.0,5809372.0
12-04 08:31:02,3.272,2.685,93.876,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5427765248.0,592113664.0,15234289664.0,12364906496.0,2737375.0,5641755.0
12-04 08:31:03,3.846,2.508,93.562,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5428043776.0,592113664.0,15240011776.0,12358905856.0,2743342.0,5672150.0
12-04 08:31:04,3.193,2.521,94.202,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5426831360.0,592113664.0,15245733888.0,12354396160.0,2745280.0,5665156.0
12-04 08:31:05,3.144,2.039,94.562,0.0,0.0,0.255,0.0,36864.0,0.0,5.0,5427552256.0,592113664.0,15250870272.0,12348538880.0,2892880.0,6034251.0
12-04 08:31:06,3.750,3.0,93.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5428797440.0,592113664.0,15256170496.0,12341993472.0,2804598.0,5816084.0
12-04 08:31:07,2.949,2.359,94.524,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5428166656.0,592113664.0,15262121984.0,12336672768.0,2738243.0,5668837.0
12-04 08:31:08,3.670,3.003,93.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5427630080.0,592113664.0,15267356672.0,12331974656.0,2781451.0,5753442.0
12-04 08:31:09,3.532,2.523,93.776,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,5427912704.0,592113664.0,15272308736.0,12326739968.0,2871508.0,5988620.0
12-04 08:31:10,3.275,2.351,94.039,0.0,0.0,0.336,0.0,28672.0,0.0,5.0,5430767616.0,592113664.0,15277645824.0,12318547968.0,2788966.0,5788018.0
12-04 08:31:11,3.532,2.607,93.608,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5430706176.0,592113664.0,15283294208.0,12312961024.0,2784482.0,5761958.0
12-04 08:31:12,3.364,2.355,94.197,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5431017472.0,592113664.0,15287902208.0,12308041728.0,2801491.0,5796644.0
12-04 08:31:13,3.670,3.003,93.078,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5431005184.0,592113664.0,15293566976.0,12302389248.0,2882245.0,6017064.0
12-04 08:31:14,3.193,2.521,94.202,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5429780480.0,592117760.0,15299293184.0,12297883648.0,2698656.0,5696869.0
12-04 08:31:15,3.529,2.269,94.034,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5431119872.0,592117760.0,15304114176.0,12291723264.0,2807589.0,5691665.0
12-04 08:31:16,3.946,2.855,91.520,1.427,0.0,0.252,0.0,160997376.0,0.0,237.0,5442084864.0,592117760.0,15310053376.0,12274819072.0,2827973.0,5832717.0
12-04 08:31:17,4.402,2.326,92.940,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,5441843200.0,592117760.0,15314882560.0,12270231552.0,2800934.0,5825385.0
12-04 08:31:18,3.425,3.008,93.400,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5441875968.0,592117760.0,15319900160.0,12265181184.0,2801414.0,5807332.0
12-04 08:31:19,3.670,2.919,93.328,0.0,0.0,0.083,0.0,36864.0,0.0,3.0,5441634304.0,592117760.0,15325249536.0,12260073472.0,2769204.0,5733296.0
12-04 08:31:20,3.359,2.603,93.955,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5441495040.0,592117760.0,15331389440.0,12254072832.0,2757878.0,5691825.0
12-04 08:31:21,3.904,2.990,92.857,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5442105344.0,592117760.0,15336333312.0,12248518656.0,2787335.0,5769745.0
12-04 08:31:22,2.794,2.117,94.835,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5441732608.0,592117760.0,15341785088.0,12243439616.0,2827414.0,5908789.0
12-04 08:31:23,3.759,2.840,93.233,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,5441716224.0,592117760.0,15347961856.0,12237279232.0,2855049.0,5912531.0
12-04 08:31:24,3.204,2.277,94.351,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5442134016.0,592117760.0,15353352192.0,12231471104.0,2779870.0,5767101.0
12-04 08:31:25,3.120,2.614,94.098,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5443387392.0,592117760.0,15358439424.0,12225130496.0,2738274.0,5646427.0
12-04 08:31:26,2.462,1.613,95.756,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5443076096.0,592117760.0,15363055616.0,12220825600.0,2681827.0,5612989.0
12-04 08:31:27,3.212,2.367,94.167,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5442482176.0,592117760.0,15368495104.0,12215980032.0,2892982.0,5935198.0
12-04 08:31:28,2.959,1.944,95.013,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5443256320.0,592117760.0,15373942784.0,12209758208.0,2702866.0,5701203.0
12-04 08:31:29,2.728,1.705,95.482,0.085,0.0,0.0,0.0,28672.0,0.0,4.0,5443948544.0,592117760.0,15378489344.0,12204519424.0,2729599.0,5629513.0
12-04 08:31:30,2.636,1.786,95.408,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5443235840.0,592117760.0,15383646208.0,12200075264.0,2692886.0,5601752.0
12-04 08:31:31,4.060,3.065,92.709,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5443346432.0,592117760.0,15389249536.0,12194361344.0,2809891.0,5732210.0
12-04 08:31:32,3.940,2.347,93.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5444034560.0,592117760.0,15394656256.0,12188266496.0,2877290.0,5868734.0
12-04 08:31:33,3.373,2.108,94.519,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5443719168.0,592117760.0,15400243200.0,12182994944.0,2715918.0,5678552.0
12-04 08:31:34,1.085,0.334,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5443338240.0,592117760.0,15402209280.0,12181409792.0,553499.0,4377369.0
12-04 08:31:35,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5443338240.0,592117760.0,15402209280.0,12181409792.0,7510.0,4853.0
12-04 08:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5444919296.0,592117760.0,15402221568.0,12179816448.0,12407.0,114328.0
12-04 08:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5444853760.0,592117760.0,15402221568.0,12179881984.0,8463.0,6892.0
12-04 08:31:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5444853760.0,592117760.0,15402221568.0,12179881984.0,10443.0,9384.0
12-04 08:31:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5444853760.0,592117760.0,15402221568.0,12179881984.0,6434.0,3858.0
12-04 08:31:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5444853760.0,592117760.0,15402221568.0,12179881984.0,8952.0,7121.0
12-04 08:31:41,0.922,0.922,98.072,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,5444341760.0,592117760.0,15403114496.0,12179501056.0,885121.0,537565.0
12-04 08:31:42,4.017,2.929,92.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5445668864.0,592117760.0,15408422912.0,12172865536.0,3171700.0,5889654.0
12-04 08:31:43,4.341,4.174,91.402,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5443911680.0,592117760.0,15416209408.0,12166836224.0,3539960.0,5902274.0
12-04 08:31:44,5.421,3.670,90.659,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5446668288.0,592117760.0,15422836736.0,12157452288.0,3542902.0,10467937.0
12-04 08:31:45,3.956,3.030,92.845,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5447000064.0,592117760.0,15428673536.0,12151283712.0,3256774.0,6075910.0
12-04 08:31:46,4.496,3.747,91.590,0.0,0.0,0.167,0.0,125104128.0,0.0,155.0,5445910528.0,592117760.0,15434657792.0,12146388992.0,3331110.0,6018899.0
12-04 08:31:47,4.798,3.956,90.993,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5445537792.0,592117760.0,15442997248.0,12138422272.0,3974048.0,6845058.0
12-04 08:31:48,4.606,3.350,91.876,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5447720960.0,592117760.0,15449247744.0,12129988608.0,3555160.0,9829261.0
12-04 08:31:49,4.406,3.491,91.771,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5446914048.0,592117760.0,15455805440.0,12124237824.0,3387627.0,7057276.0
12-04 08:31:50,4.778,2.934,92.205,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,5446250496.0,592117760.0,15462354944.0,12118351872.0,3359763.0,5971531.0
12-04 08:31:51,3.862,3.862,92.024,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,5445894144.0,592117760.0,15469948928.0,12111114240.0,3520660.0,5850276.0
12-04 08:31:52,5.764,3.008,91.061,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5447106560.0,592117760.0,15476817920.0,12103032832.0,3473181.0,10252461.0
12-04 08:31:53,4.341,3.589,91.653,0.250,0.0,0.167,0.0,24576.0,0.0,3.0,5445873664.0,592117760.0,15483949056.0,12097134592.0,3349025.0,6329515.0
12-04 08:31:54,4.111,3.272,92.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5445566464.0,592117760.0,15490662400.0,12090728448.0,3390037.0,5964399.0
12-04 08:31:55,4.603,3.849,91.381,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5445775360.0,592117760.0,15497248768.0,12083933184.0,3655310.0,6201229.0
12-04 08:31:56,3.381,2.874,93.660,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5446475776.0,592117760.0,15503151104.0,12077330432.0,3272401.0,6021346.0
12-04 08:31:57,4.766,2.676,92.308,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5446868992.0,592117760.0,15509303296.0,12070785024.0,3319991.0,10002221.0
12-04 08:31:58,3.541,3.204,93.255,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5445816320.0,592117760.0,15515426816.0,12065714176.0,3234807.0,5594078.0
12-04 08:31:59,4.606,3.099,91.876,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,5446279168.0,592117760.0,15522648064.0,12058030080.0,3576121.0,6246885.0
12-04 08:32:00,3.616,3.280,92.767,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5446492160.0,592117760.0,15528054784.0,12052410368.0,3393752.0,6175684.0
12-04 08:32:01,4.618,3.610,91.604,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5454204928.0,592117760.0,15535775744.0,12036976640.0,3493972.0,10333318.0
12-04 08:32:02,4.599,3.428,91.639,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5454401536.0,592117760.0,15542116352.0,12030439424.0,3528589.0,6444345.0
12-04 08:32:03,4.526,3.353,91.953,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5453508608.0,592117760.0,15549321216.0,12024127488.0,3712034.0,6657061.0
12-04 08:32:04,4.829,3.747,91.091,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5454577664.0,592117760.0,15556157440.0,12016222208.0,3574561.0,10166019.0
12-04 08:32:05,4.107,3.269,92.372,0.084,0.0,0.168,0.0,28672.0,0.0,4.0,5454204928.0,592117760.0,15562674176.0,12010078208.0,3244320.0,6000962.0
12-04 08:32:06,3.933,3.347,92.552,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,5455020032.0,592117760.0,15568801792.0,12003135488.0,3350339.0,5942512.0
12-04 08:32:07,4.132,3.457,92.074,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5453582336.0,592117760.0,15576707072.0,11996667904.0,3737393.0,6369070.0
12-04 08:32:08,5.185,4.033,90.370,0.0,0.0,0.412,0.0,0.0,0.0,0.0,5454016512.0,592117760.0,15583510528.0,11989430272.0,3522255.0,10200636.0
12-04 08:32:09,3.638,2.961,93.147,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5454782464.0,592117760.0,15589257216.0,11982917632.0,3260093.0,6457364.0
12-04 08:32:10,4.010,3.509,92.231,0.0,0.0,0.251,0.0,20480.0,0.0,2.0,5453955072.0,592117760.0,15596109824.0,11976892416.0,3333372.0,5912429.0
12-04 08:32:11,4.618,3.610,91.520,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5453365248.0,592117760.0,15604256768.0,11969335296.0,3696849.0,6068829.0
12-04 08:32:12,3.521,4.023,92.121,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5454774272.0,592117760.0,15609925632.0,11962257408.0,3375437.0,10063310.0
12-04 08:32:13,4.591,3.088,92.154,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5454487552.0,592117760.0,15616368640.0,11956101120.0,3266482.0,6051102.0
12-04 08:32:14,3.451,2.778,93.266,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5453934592.0,592117760.0,15623430144.0,11949592576.0,3266084.0,5964979.0
12-04 08:32:15,5.202,4.624,89.926,0.0,0.0,0.248,0.0,16384.0,0.0,2.0,5453996032.0,592117760.0,15630008320.0,11942952960.0,3963184.0,6716428.0
12-04 08:32:16,4.304,3.291,90.211,2.110,0.0,0.084,0.0,187314176.0,0.0,217.0,5456338944.0,592117760.0,15636168704.0,11934449664.0,3455175.0,10210042.0
12-04 08:32:17,4.090,3.422,92.321,0.167,0.0,0.0,0.0,16384000.0,0.0,24.0,5454266368.0,592117760.0,15642542080.0,11930148864.0,3234842.0,5897409.0
12-04 08:32:18,3.713,3.038,92.911,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5453930496.0,592117760.0,15649554432.0,11923472384.0,3372948.0,6423688.0
12-04 08:32:19,5.184,3.595,90.970,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5454512128.0,592117760.0,15655669760.0,11916775424.0,3562615.0,6225321.0
12-04 08:32:20,5.113,3.521,91.031,0.0,0.0,0.335,0.0,53248.0,0.0,4.0,5454893056.0,592117760.0,15663673344.0,11908390912.0,3846921.0,10663995.0
12-04 08:32:21,3.785,3.112,92.935,0.0,0.0,0.168,0.0,49152.0,0.0,8.0,5453811712.0,592117760.0,15670620160.0,11902525440.0,3219175.0,5960359.0
12-04 08:32:22,3.807,2.707,93.147,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5454462976.0,592117760.0,15677083648.0,11895410688.0,3428322.0,6182356.0
12-04 08:32:23,5.021,3.347,91.381,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,5454020608.0,592117760.0,15684354048.0,11888582656.0,3614526.0,6033045.0
12-04 08:32:24,4.954,2.939,91.940,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5454073856.0,592117760.0,15691374592.0,11881508864.0,3479451.0,10275770.0
12-04 08:32:25,4.565,2.367,92.984,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5455564800.0,592117760.0,15697428480.0,11873964032.0,3236312.0,6026030.0
12-04 08:32:26,4.511,3.592,91.729,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,5454303232.0,592117760.0,15704100864.0,11868553216.0,3471218.0,6290832.0
12-04 08:32:27,4.599,3.344,91.806,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5454147584.0,592117760.0,15710986240.0,11861823488.0,3581078.0,6261934.0
12-04 08:32:28,4.362,3.691,91.862,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5454467072.0,592117760.0,15718227968.0,11854262272.0,3556408.0,10116022.0
12-04 08:32:29,4.243,3.661,91.681,0.166,0.0,0.250,0.0,24576.0,0.0,3.0,5454708736.0,592117760.0,15724654592.0,11847593984.0,3339765.0,6254380.0
12-04 08:32:30,5.137,3.645,91.218,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5453799424.0,592117760.0,15731339264.0,11841818624.0,3378110.0,6111454.0
12-04 08:32:31,4.142,3.043,92.646,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5454082048.0,592117760.0,15738744832.0,11834130432.0,3477595.0,6182154.0
12-04 08:32:32,4.954,3.023,91.856,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5453643776.0,592117760.0,15745462272.0,11827851264.0,3563728.0,6249598.0
12-04 08:32:33,3.943,3.272,92.617,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5454516224.0,592117760.0,15752126464.0,11820314624.0,3360465.0,10092077.0
12-04 08:32:34,4.170,3.753,91.743,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5453598720.0,592117760.0,15757701120.0,11815657472.0,3375370.0,6153611.0
12-04 08:32:35,4.279,3.607,91.779,0.084,0.0,0.252,0.0,28672.0,0.0,4.0,5453299712.0,592117760.0,15765012480.0,11808645120.0,3595938.0,6219181.0
12-04 08:32:36,4.698,3.440,91.611,0.0,0.0,0.252,0.0,12288.0,0.0,2.0,5454094336.0,592117760.0,15771865088.0,11800997888.0,3480358.0,9970450.0
12-04 08:32:37,4.478,3.400,91.874,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5453807616.0,592117760.0,15778435072.0,11794714624.0,3211125.0,5930835.0
12-04 08:32:38,4.010,3.342,92.231,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5453959168.0,592117760.0,15784701952.0,11788296192.0,3371945.0,6045520.0
12-04 08:32:39,4.237,2.966,92.627,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5454479360.0,592117760.0,15791259648.0,11781218304.0,3801144.0,6462473.0
12-04 08:32:40,4.786,3.023,91.940,0.084,0.0,0.168,0.0,32768.0,0.0,4.0,5453901824.0,592117760.0,15799169024.0,11773886464.0,3470846.0,10286267.0
12-04 08:32:41,3.521,2.431,93.965,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5454573568.0,592117760.0,15803854848.0,11768528896.0,2772609.0,5900314.0
12-04 08:32:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5454704640.0,592117760.0,15804723200.0,11767529472.0,8774.0,7146.0
12-04 08:32:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5454704640.0,592117760.0,15804723200.0,11767529472.0,12173.0,114109.0
12-04 08:32:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5454696448.0,592117760.0,15804731392.0,11767529472.0,8198.0,6224.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5455228928.0,592117760.0,15804731392.0,11766996992.0,9694.0,8153.0
12-04 08:32:46,0.0,0.084,98.161,1.756,0.0,0.0,0.0,90611712.0,0.0,116.0,5455335424.0,592117760.0,15804731392.0,11766890496.0,26564.0,25277.0
12-04 08:32:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,78766080.0,0.0,93.0,5455204352.0,592117760.0,15804731392.0,11767021568.0,7188.0,5053.0
12-04 08:32:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5455204352.0,592117760.0,15804731392.0,11767021568.0,7920.0,5562.0
12-04 08:32:49,3.670,2.919,93.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5455413248.0,592117760.0,15808270336.0,11763273728.0,2735751.0,1630334.0
12-04 08:32:50,4.946,3.101,91.618,0.0,0.0,0.335,0.0,49152.0,0.0,4.0,5454860288.0,592117760.0,15815102464.0,11756994560.0,3672202.0,10371779.0
12-04 08:32:51,5.0,3.644,91.102,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5454098432.0,592117760.0,15825014784.0,11747844096.0,4422009.0,6840862.0
12-04 08:32:52,4.714,3.535,91.498,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5454393344.0,592117760.0,15831314432.0,11741249536.0,3752877.0,10240155.0
12-04 08:32:53,4.649,3.719,91.293,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5454139392.0,592117760.0,15839952896.0,11732865024.0,4150388.0,7001884.0
12-04 08:32:54,5.096,4.094,90.393,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5454618624.0,592117760.0,15847759872.0,11724578816.0,4186796.0,10739373.0
12-04 08:32:55,5.453,3.523,90.688,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5454729216.0,592117760.0,15854985216.0,11717242880.0,4102980.0,6773219.0
12-04 08:32:56,5.387,4.040,90.320,0.0,0.0,0.253,0.0,36864.0,0.0,7.0,5453930496.0,592117760.0,15864131584.0,11708895232.0,4452208.0,10744862.0
12-04 08:32:57,4.384,3.794,91.653,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5454286848.0,592117760.0,15871422464.0,11701248000.0,3972243.0,6537834.0
12-04 08:32:58,5.546,3.697,90.252,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5454774272.0,592117760.0,15879483392.0,11692699648.0,4253648.0,9688009.0
12-04 08:32:59,4.774,4.007,91.049,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5456277504.0,592117760.0,15888035840.0,11682643968.0,4127857.0,7846644.0
12-04 08:33:00,5.210,4.454,90.084,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5455835136.0,592117760.0,15896530944.0,11674591232.0,4295076.0,10508207.0
12-04 08:33:01,4.802,3.117,91.912,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5455732736.0,592117760.0,15903449088.0,11667775488.0,3854193.0,6491485.0
12-04 08:33:02,5.789,4.279,89.597,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5455888384.0,592117760.0,15913230336.0,11657838592.0,4520344.0,11035115.0
12-04 08:33:03,4.202,3.445,92.269,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5455822848.0,592117760.0,15919583232.0,11651551232.0,3531281.0,6113974.0
12-04 08:33:04,6.114,4.606,89.028,0.084,0.0,0.168,0.0,36864.0,0.0,3.0,5454520320.0,592117760.0,15928799232.0,11643637760.0,4568399.0,11219956.0
12-04 08:33:05,4.992,3.130,91.455,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5456105472.0,592117760.0,15936790528.0,11634061312.0,4214320.0,6592142.0
12-04 08:33:06,5.369,4.279,90.185,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5455794176.0,592117760.0,15944839168.0,11626323968.0,4137034.0,10509375.0
12-04 08:33:07,5.285,3.859,90.520,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5455626240.0,592117760.0,15952998400.0,11618332672.0,4150636.0,6760503.0
12-04 08:33:08,5.188,3.933,90.628,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5456277504.0,592117760.0,15960948736.0,11609731072.0,3961071.0,10662477.0
12-04 08:33:09,5.528,4.188,89.866,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5455060992.0,592117760.0,15969689600.0,11602206720.0,4369406.0,6766148.0
12-04 08:33:10,5.245,3.384,90.948,0.169,0.0,0.254,0.0,32768.0,0.0,4.0,5454692352.0,592117760.0,15979335680.0,11592929280.0,4278016.0,10784574.0
12-04 08:33:11,4.411,3.138,92.197,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5455294464.0,592117760.0,15985676288.0,11585986560.0,4014731.0,6659707.0
12-04 08:33:12,5.523,4.351,89.874,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5455896576.0,592117760.0,15992987648.0,11578073088.0,4211177.0,10957717.0
12-04 08:33:13,5.467,3.448,90.749,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5454618624.0,592117760.0,16001622016.0,11570716672.0,4039297.0,6338977.0
12-04 08:33:14,5.197,4.359,90.109,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5455835136.0,592117760.0,16009150464.0,11561971712.0,4256951.0,10755855.0
12-04 08:33:15,4.941,4.188,90.704,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5455417344.0,592117760.0,16017080320.0,11554459648.0,4213861.0,6836871.0
12-04 08:33:16,5.068,3.716,90.794,0.084,0.0,0.338,0.0,28672.0,0.0,3.0,5456007168.0,592117760.0,16025387008.0,11545563136.0,4216457.0,10674973.0
12-04 08:33:17,4.907,3.553,91.371,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5454680064.0,592117760.0,16034127872.0,11538149376.0,4055802.0,6443136.0
12-04 08:33:18,5.383,3.701,90.664,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5455437824.0,592117760.0,16041996288.0,11529523200.0,4351906.0,10475567.0
12-04 08:33:19,5.268,3.010,91.472,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5455613952.0,592117760.0,16049004544.0,11522338816.0,3701381.0,6387610.0
12-04 08:33:20,6.088,4.587,88.991,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,5455532032.0,592117760.0,16058195968.0,11513229312.0,4507306.0,10734937.0
12-04 08:33:21,4.297,4.128,90.901,0.421,0.0,0.253,0.0,18751488.0,0.0,22.0,5454327808.0,592117760.0,16067403776.0,11505225728.0,3987519.0,6719573.0
12-04 08:33:22,4.903,4.057,87.489,3.297,0.0,0.254,0.0,247586816.0,0.0,292.0,5455351808.0,592117760.0,16073912320.0,11497693184.0,4218813.0,10548711.0
12-04 08:33:23,4.937,4.770,90.209,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5455708160.0,592117760.0,16082239488.0,11489009664.0,4263109.0,6717865.0
12-04 08:33:24,4.103,3.077,92.735,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5455720448.0,592117760.0,16089432064.0,11481804800.0,3947978.0,10482583.0
12-04 08:33:25,4.915,3.475,91.356,0.0,0.0,0.254,0.0,40960.0,0.0,3.0,5455835136.0,592117760.0,16097943552.0,11473178624.0,4203611.0,6520145.0
12-04 08:33:26,5.029,3.521,91.031,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5456609280.0,592117760.0,16105062400.0,11465285632.0,4035854.0,10651927.0
12-04 08:33:27,5.342,4.007,90.484,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5457080320.0,592117760.0,16112676864.0,11457200128.0,3961706.0,6391403.0
12-04 08:33:28,6.655,4.297,88.711,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5456371712.0,592117760.0,16122241024.0,11448344576.0,4526826.0,10941495.0
12-04 08:33:29,4.439,3.518,91.792,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5456756736.0,592117760.0,16129187840.0,11441012736.0,3637610.0,6203190.0
12-04 08:33:30,5.089,3.732,91.009,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5456785408.0,592117760.0,16137474048.0,11432697856.0,4346317.0,7622870.0
12-04 08:33:31,4.983,3.801,90.963,0.0,0.0,0.253,0.0,20480.0,0.0,5.0,5456248832.0,592117760.0,16146522112.0,11424186368.0,4220351.0,10043806.0
12-04 08:33:32,5.486,3.741,90.690,0.0,0.0,0.083,0.0,32768.0,0.0,5.0,5457694720.0,592117760.0,16152649728.0,11416612864.0,3884020.0,9824677.0
12-04 08:33:33,4.542,2.944,92.262,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5457469440.0,592117760.0,16160190464.0,11409297408.0,3618975.0,6163152.0
12-04 08:33:34,5.021,3.319,91.319,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5456461824.0,592117760.0,16168755200.0,11401740288.0,4344349.0,10701188.0
12-04 08:33:35,4.545,3.535,91.751,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5457502208.0,592117760.0,16175865856.0,11393589248.0,3948404.0,4603479.0
12-04 08:33:36,5.508,3.475,90.847,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,5457620992.0,592117760.0,16184795136.0,11384541184.0,4361448.0,10877401.0
12-04 08:33:37,4.219,3.966,91.561,0.0,0.0,0.253,0.0,12288.0,0.0,2.0,5458075648.0,592117760.0,16192245760.0,11376635904.0,4022444.0,8071983.0
12-04 08:33:38,6.291,4.387,88.990,0.0,0.0,0.331,0.0,0.0,0.0,0.0,5457567744.0,592117760.0,16201424896.0,11367964672.0,4288313.0,10735391.0
12-04 08:33:39,5.109,3.853,90.536,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,5458399232.0,592117760.0,16208207872.0,11360350208.0,4122358.0,6812547.0
12-04 08:33:40,5.736,4.821,89.194,0.0,0.0,0.249,0.0,20480.0,0.0,2.0,5458599936.0,592117760.0,16217059328.0,11351298048.0,4211443.0,10780497.0
12-04 08:33:41,5.546,4.202,90.084,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5458247680.0,592117760.0,16226168832.0,11342540800.0,4402835.0,6832013.0
12-04 08:33:42,6.617,4.136,89.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5459779584.0,592117760.0,16232632320.0,11334545408.0,3849479.0,10378193.0
12-04 08:33:43,5.034,3.859,90.940,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5459759104.0,592117760.0,16240467968.0,11326730240.0,4119929.0,6376179.0
12-04 08:33:44,5.481,3.541,90.556,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5460041728.0,592117760.0,16249024512.0,11317891072.0,4324888.0,10715903.0
12-04 08:33:45,4.917,4.333,90.500,0.083,0.0,0.167,0.0,28672.0,0.0,4.0,5460025344.0,592117760.0,16256987136.0,11309944832.0,3831089.0,6404839.0
12-04 08:33:46,4.987,4.057,90.786,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5460099072.0,592117760.0,16265633792.0,11301224448.0,4322100.0,10776003.0
12-04 08:33:47,4.078,3.059,92.608,0.0,0.0,0.255,0.0,16384.0,0.0,1.0,5460447232.0,592117760.0,16272248832.0,11294261248.0,3849649.0,6343727.0
12-04 08:33:48,5.034,4.027,90.604,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5461495808.0,592117760.0,16279904256.0,11285557248.0,4277112.0,10486579.0
12-04 08:33:49,2.019,1.850,96.047,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5460242432.0,592117760.0,16285827072.0,11280887808.0,2017551.0,5056486.0
12-04 08:33:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5460242432.0,592117760.0,16285827072.0,11280887808.0,7436.0,4684.0
12-04 08:33:51,0.083,0.167,99.667,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,5460234240.0,592117760.0,16285835264.0,11280887808.0,9989.0,111157.0
12-04 08:33:52,0.0,0.084,97.406,2.510,0.0,0.0,0.0,139460608.0,0.0,155.0,5460430848.0,592117760.0,16285835264.0,11280691200.0,8471.0,6287.0
12-04 08:33:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,75280384.0,0.0,85.0,5460267008.0,592117760.0,16285835264.0,11280855040.0,7571.0,5061.0
12-04 08:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5460267008.0,592117760.0,16285835264.0,11280855040.0,8945.0,7918.0
12-04 08:33:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5460267008.0,592117760.0,16285835264.0,11280855040.0,10452.0,10877.0
12-04 08:33:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5460393984.0,592117760.0,16285835264.0,11280728064.0,7726.0,5004.0
12-04 08:33:57,4.044,3.201,92.418,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5460557824.0,592117760.0,16291708928.0,11274690560.0,3491285.0,6043378.0
12-04 08:33:58,5.130,4.037,90.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5460971520.0,592117760.0,16299098112.0,11266887680.0,4245331.0,6765653.0
12-04 08:33:59,5.424,4.068,90.339,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5461307392.0,592117760.0,16308928512.0,11256721408.0,4594789.0,10713167.0
12-04 08:34:00,4.227,3.635,91.970,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5462011904.0,592117760.0,16316153856.0,11248791552.0,4011471.0,6341922.0
12-04 08:34:01,5.927,4.318,89.416,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5462003712.0,592117760.0,16326029312.0,11238924288.0,4924768.0,11279838.0
12-04 08:34:02,5.038,3.526,91.184,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5462073344.0,592117760.0,16333426688.0,11231457280.0,3972729.0,9349300.0
12-04 08:34:03,6.250,4.392,88.851,0.253,0.0,0.253,0.0,12288.0,0.0,2.0,5461303296.0,592117760.0,16343277568.0,11222376448.0,4951065.0,8436122.0
12-04 08:34:04,6.385,4.975,88.474,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5461409792.0,592117760.0,16350752768.0,11214794752.0,4371502.0,10686797.0
12-04 08:34:05,4.263,3.666,91.731,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5463195648.0,592117760.0,16360136704.0,11203624960.0,4185790.0,10549868.0
12-04 08:34:06,4.924,3.905,90.832,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5462556672.0,592117760.0,16368779264.0,11195621376.0,4733049.0,6863384.0
12-04 08:34:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,12.0,5463080960.0,592117760.0,16369999872.0,11193876480.0,9452.0,7458.0
12-04 08:34:08,0.668,0.418,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5463076864.0,592117760.0,16370003968.0,11193876480.0,471232.0,3773468.0
12-04 08:34:09,6.208,5.789,87.500,0.168,0.0,0.336,0.0,28672.0,0.0,3.0,5463244800.0,592117760.0,16380563456.0,11183149056.0,5796785.0,10952304.0
12-04 08:34:10,9.556,7.963,82.146,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5464743936.0,592117760.0,16395853824.0,11166359552.0,7525649.0,16544067.0
12-04 08:34:11,9.328,7.395,82.857,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5462409216.0,592117760.0,16411983872.0,11152564224.0,7906546.0,13778941.0
12-04 08:34:12,6.661,4.496,88.676,0.0,0.0,0.167,0.0,32768.0,0.0,5.0,5463502848.0,592117760.0,16419840000.0,11143614464.0,4338730.0,10704028.0
12-04 08:34:13,5.508,3.475,90.678,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5465059328.0,592117760.0,16428212224.0,11133685760.0,4613082.0,10772722.0
12-04 08:34:14,5.774,5.105,88.954,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5464150016.0,592117760.0,16438013952.0,11124793344.0,4796924.0,7329282.0
12-04 08:34:15,5.339,3.644,90.593,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5464326144.0,592117760.0,16446644224.0,11115986944.0,4300331.0,10726509.0
12-04 08:34:16,5.565,4.132,90.051,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5464784896.0,592117760.0,16455585792.0,11106586624.0,4429315.0,10842288.0
12-04 08:34:17,6.639,4.034,89.076,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,5465014272.0,592117760.0,16463917056.0,11098025984.0,4629017.0,6834999.0
12-04 08:34:18,5.833,3.719,90.279,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5465792512.0,592117760.0,16472604672.0,11088560128.0,4567544.0,10807136.0
12-04 08:34:19,5.321,3.547,90.963,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5466927104.0,592117760.0,16481402880.0,11078627328.0,4133491.0,7104543.0
12-04 08:34:20,5.584,3.976,90.186,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5466820608.0,592117760.0,16489099264.0,11071037440.0,4627056.0,10498740.0
12-04 08:34:21,4.584,3.565,91.426,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5467017216.0,592117760.0,16497758208.0,11062181888.0,4268148.0,10694892.0
12-04 08:34:22,5.671,5.088,88.907,0.0,0.0,0.334,0.0,32768.0,0.0,3.0,5464674304.0,592117760.0,16509046784.0,11053236224.0,4649723.0,7277352.0
12-04 08:34:23,3.973,2.874,92.984,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5466882048.0,592117760.0,16514215936.0,11045859328.0,3291192.0,10168267.0
12-04 08:34:24,5.932,3.814,89.915,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5466566656.0,592117760.0,16524648448.0,11035742208.0,4901530.0,6703532.0
12-04 08:34:25,6.213,5.290,88.161,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5468110848.0,592117760.0,16534376448.0,11024470016.0,5059752.0,11244205.0
12-04 08:34:26,6.616,4.858,88.191,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5467017216.0,592117760.0,16543281152.0,11016658944.0,4988194.0,11292546.0
12-04 08:34:27,4.762,3.827,90.476,0.850,0.0,0.085,0.0,32657408.0,0.0,43.0,5466890240.0,592117760.0,16552546304.0,11007520768.0,4242933.0,6775038.0
12-04 08:34:28,5.532,4.443,87.175,2.682,0.0,0.168,0.0,238559232.0,0.0,279.0,5467111424.0,592117760.0,16561188864.0,10998657024.0,4403665.0,10579753.0
12-04 08:34:29,6.056,4.458,89.151,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5467275264.0,592117760.0,16570138624.0,10989543424.0,4824100.0,11144433.0
12-04 08:34:30,5.223,3.623,90.986,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5466906624.0,592117760.0,16577978368.0,10982072320.0,3938110.0,6349686.0
12-04 08:34:31,5.912,4.899,88.851,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5467238400.0,592117760.0,16587644928.0,10972073984.0,4934473.0,11184045.0
12-04 08:34:32,4.798,3.704,91.330,0.0,0.0,0.168,0.0,40960.0,0.0,3.0,5469147136.0,592117760.0,16594931712.0,10962878464.0,3917036.0,8168716.0
12-04 08:34:33,6.239,4.300,89.123,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5467205632.0,592117760.0,16604659712.0,10955091968.0,4874128.0,9260291.0
12-04 08:34:34,4.263,3.836,91.731,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5468250112.0,592117760.0,16611835904.0,10946871296.0,4284829.0,7237956.0
12-04 08:34:35,5.263,3.480,91.087,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5467815936.0,592117760.0,16620875776.0,10938265600.0,4503343.0,10380740.0
12-04 08:34:36,5.546,4.034,90.084,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5468717056.0,592117760.0,16629719040.0,10928521216.0,4539335.0,10742908.0
12-04 08:34:37,5.193,4.690,89.866,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5469937664.0,592117760.0,16637136896.0,10919882752.0,4441542.0,10727640.0
12-04 08:34:38,4.940,4.003,90.801,0.085,0.0,0.170,0.0,32768.0,0.0,3.0,5469286400.0,592117760.0,16646545408.0,10911125504.0,4591423.0,6989679.0
12-04 08:34:39,5.556,3.956,90.236,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5469888512.0,592117760.0,16655441920.0,10901626880.0,4358795.0,9702580.0
12-04 08:34:40,6.328,5.412,87.927,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5470244864.0,592117760.0,16664793088.0,10891919360.0,5021080.0,12693351.0
12-04 08:34:41,5.303,4.040,90.488,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5469528064.0,592117760.0,16673828864.0,10883600384.0,4375720.0,6911256.0
12-04 08:34:42,6.145,3.956,89.731,0.0,0.0,0.168,0.0,28672.0,0.0,4.0,5469700096.0,592117760.0,16682389504.0,10874867712.0,4705657.0,11145599.0
12-04 08:34:43,6.229,3.704,89.899,0.0,0.0,0.168,0.0,32768.0,0.0,5.0,5472698368.0,592117760.0,16689713152.0,10864545792.0,4141073.0,7803487.0
12-04 08:34:44,6.395,4.651,88.621,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,5466914816.0,592117760.0,16700010496.0,10860032000.0,4575115.0,9225813.0
12-04 08:34:45,5.662,4.913,89.342,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5467578368.0,592117760.0,16707805184.0,10851573760.0,4398462.0,11046076.0
12-04 08:34:46,5.753,4.061,89.763,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5468631040.0,592117760.0,16717471744.0,10840854528.0,4872187.0,8333317.0
12-04 08:34:47,4.403,3.726,91.617,0.0,0.0,0.254,0.0,28672.0,0.0,5.0,5467471872.0,592117760.0,16725393408.0,10834092032.0,4081227.0,9478368.0
12-04 08:34:48,4.782,3.691,91.275,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5468061696.0,592117760.0,16732774400.0,10826121216.0,3899067.0,6512186.0
12-04 08:34:49,5.973,4.352,89.505,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5468254208.0,592117760.0,16743915520.0,10814787584.0,5174465.0,10936445.0
12-04 08:34:50,5.546,4.370,89.748,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5467676672.0,592117760.0,16751992832.0,10807287808.0,4401419.0,10860599.0
12-04 08:34:51,5.219,3.872,90.488,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5467897856.0,592117760.0,16760201216.0,10798858240.0,4397011.0,10578066.0
12-04 08:34:52,5.365,3.604,90.612,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5468180480.0,592117760.0,16768249856.0,10790526976.0,4222320.0,6264413.0
12-04 08:34:53,5.433,4.160,90.238,0.0,0.0,0.170,0.0,16384.0,0.0,1.0,5468348416.0,592117760.0,16777277440.0,10781331456.0,4649622.0,11134877.0
12-04 08:34:54,5.453,4.362,90.017,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5468200960.0,592117760.0,16786542592.0,10772213760.0,4434949.0,6911187.0
12-04 08:34:55,6.156,4.659,88.852,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5468663808.0,592117760.0,16795639808.0,10762653696.0,4653024.0,11127790.0
12-04 08:34:56,5.946,3.936,89.698,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,5470388224.0,592117760.0,16802308096.0,10754260992.0,4113740.0,10352972.0
12-04 08:34:57,6.015,4.678,88.889,0.0,0.0,0.418,0.0,28672.0,0.0,3.0,5468598272.0,592117760.0,16812302336.0,10746056704.0,4827805.0,6802912.0
12-04 08:34:58,5.649,3.710,87.352,3.120,0.0,0.169,0.0,154656768.0,0.0,170.0,5470040064.0,592117760.0,16820219904.0,10736697344.0,4298144.0,10852740.0
12-04 08:34:59,6.761,4.758,88.230,0.0,0.0,0.250,0.0,109072384.0,0.0,117.0,5470048256.0,592117760.0,16829607936.0,10727301120.0,4698868.0,11103974.0
12-04 08:35:00,4.987,3.297,91.462,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5470629888.0,592117760.0,16836636672.0,10719690752.0,4172985.0,6442767.0
12-04 08:35:01,6.500,4.667,88.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5471166464.0,592117760.0,16847126528.0,10708664320.0,4733723.0,11046139.0
12-04 08:35:02,5.828,4.663,89.176,0.083,0.0,0.250,0.0,86016.0,0.0,5.0,5470838784.0,592117760.0,16856461312.0,10699657216.0,4394837.0,6791548.0
12-04 08:35:03,4.252,3.997,91.412,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5471731712.0,592117760.0,16864018432.0,10691207168.0,4449723.0,10616757.0
12-04 08:35:04,4.344,3.407,91.908,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5470814208.0,592117760.0,16871751680.0,10684391424.0,4080049.0,10316426.0
12-04 08:35:05,6.351,3.726,89.585,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5472518144.0,592117760.0,16881782784.0,10672656384.0,5013625.0,7327414.0
12-04 08:35:06,4.878,3.448,91.421,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5472116736.0,592117760.0,16889315328.0,10665525248.0,3893373.0,7103825.0
12-04 08:35:07,6.182,4.428,88.972,0.167,0.0,0.251,0.0,28672.0,0.0,4.0,5473177600.0,592117760.0,16897060864.0,10656718848.0,4586493.0,13785338.0
12-04 08:35:08,5.635,4.542,89.655,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5472911360.0,592117760.0,16906866688.0,10647179264.0,4706435.0,7345748.0
12-04 08:35:09,5.607,4.519,89.456,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5473132544.0,592117760.0,16916230144.0,10637594624.0,4472367.0,10894075.0
12-04 08:35:10,5.692,3.823,90.229,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5473755136.0,592117760.0,16924348416.0,10628853760.0,4495627.0,6733725.0
12-04 08:35:11,5.068,4.223,90.456,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5473943552.0,592117760.0,16933126144.0,10619887616.0,4433285.0,10766724.0
12-04 08:35:12,5.588,3.726,90.347,0.0,0.0,0.339,0.0,20480.0,0.0,2.0,5474521088.0,592117760.0,16941518848.0,10610917376.0,4523931.0,7777038.0
12-04 08:35:13,5.528,4.355,89.698,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5474381824.0,592117760.0,16950288384.0,10602287104.0,4419387.0,10278859.0
12-04 08:35:14,5.396,4.047,90.304,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5475053568.0,592117760.0,16958701568.0,10593202176.0,4402313.0,10511903.0
12-04 08:35:15,5.612,3.741,90.476,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5475520512.0,592117760.0,16968339456.0,10583097344.0,4654940.0,7272995.0
12-04 08:35:16,6.066,4.549,89.048,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5474922496.0,592117760.0,16978112512.0,10573922304.0,4896855.0,11546588.0
12-04 08:35:17,6.250,4.333,89.167,0.0,0.0,0.250,0.0,24576.0,0.0,4.0,5475667968.0,592117760.0,16986488832.0,10564800512.0,4495678.0,11030574.0
12-04 08:35:18,5.981,4.549,89.301,0.0,0.0,0.168,0.0,65536.0,0.0,13.0,5476020224.0,592117760.0,16996392960.0,10554544128.0,4885422.0,10028141.0
12-04 08:35:19,5.648,4.485,89.286,0.249,0.0,0.332,0.0,28672.0,0.0,3.0,5476098048.0,592117760.0,17004109824.0,10546749440.0,4209484.0,7573050.0
12-04 08:35:20,5.063,4.219,90.464,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5475905536.0,592117760.0,17013071872.0,10537979904.0,4366990.0,11107711.0
12-04 08:35:21,4.762,4.252,90.816,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5474971648.0,592117760.0,17023000576.0,10528985088.0,4684541.0,6872704.0
12-04 08:35:22,4.835,3.393,91.518,0.0,0.0,0.254,0.0,28672.0,0.0,5.0,5477163008.0,592117760.0,17029365760.0,10520428544.0,4140879.0,10425614.0
12-04 08:35:23,6.376,4.614,88.758,0.0,0.0,0.252,0.0,16384.0,0.0,1.0,5477502976.0,592117760.0,17037979648.0,10511474688.0,4594379.0,10788715.0
12-04 08:35:24,5.197,4.191,90.444,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5477494784.0,592117760.0,17045716992.0,10503745536.0,4388428.0,6733815.0
12-04 08:35:25,5.330,4.146,90.017,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5477978112.0,592117760.0,17054482432.0,10494496768.0,4485698.0,11035895.0
12-04 08:35:26,4.742,3.726,91.279,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5477871616.0,592117760.0,17062752256.0,10486333440.0,4380498.0,6655149.0
12-04 08:35:27,6.187,4.766,88.712,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,5477679104.0,592121856.0,17072439296.0,10476834816.0,4714868.0,11049890.0
12-04 08:35:28,5.143,4.216,89.966,0.506,0.0,0.169,0.0,18853888.0,0.0,23.0,5477765120.0,592121856.0,17081081856.0,10468106240.0,4328754.0,10405200.0
12-04 08:35:29,4.818,3.973,87.912,3.043,0.0,0.254,0.0,246632448.0,0.0,289.0,5477830656.0,592121856.0,17089286144.0,10459836416.0,4271244.0,6513418.0
12-04 08:35:30,5.152,3.970,90.625,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5477576704.0,592121856.0,17097805824.0,10451570688.0,4461020.0,10588182.0
12-04 08:35:31,5.210,4.538,89.832,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5479419904.0,592121856.0,17106911232.0,10440622080.0,4394167.0,8319438.0
12-04 08:35:32,5.813,4.128,89.975,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5478035456.0,592125952.0,17115676672.0,10433236992.0,4575814.0,9242223.0
12-04 08:35:33,4.915,3.983,90.847,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5480034304.0,592125952.0,17124143104.0,10422771712.0,4389211.0,10647592.0
12-04 08:35:34,5.676,4.591,89.316,0.0,0.0,0.417,0.0,4096.0,0.0,1.0,5477806080.0,592125952.0,17134002176.0,10415140864.0,4538463.0,7096780.0
12-04 08:35:35,4.778,3.328,91.638,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5478854656.0,592125952.0,17141616640.0,10406477824.0,4338617.0,10662867.0
12-04 08:35:36,7.293,4.778,87.594,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5479915520.0,592125952.0,17151090688.0,10395942912.0,4816005.0,11179590.0
12-04 08:35:37,5.700,4.191,89.941,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5480013824.0,592125952.0,17159757824.0,10387177472.0,4319938.0,6944451.0
12-04 08:35:38,5.119,4.181,90.444,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5479600128.0,592125952.0,17168896000.0,10378452992.0,4825338.0,9980736.0
12-04 08:35:39,4.677,3.912,91.241,0.0,0.0,0.170,0.0,12288.0,0.0,2.0,5481062400.0,592125952.0,17177698304.0,10368188416.0,4405558.0,10293111.0
12-04 08:35:40,5.072,4.057,90.871,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5480861696.0,592125952.0,17186222080.0,10359865344.0,4377466.0,8492659.0
12-04 08:35:41,5.951,4.694,89.187,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5481762816.0,592125952.0,17194049536.0,10351136768.0,4622473.0,10954024.0
12-04 08:35:42,5.857,3.565,90.153,0.170,0.0,0.255,0.0,32768.0,0.0,4.0,5482692608.0,592125952.0,17204510720.0,10339745792.0,4654930.0,8655182.0
12-04 08:35:43,5.365,4.191,90.193,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5481349120.0,592125952.0,17212116992.0,10333483008.0,4345047.0,7457902.0
12-04 08:35:44,5.210,3.866,90.756,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5481709568.0,592125952.0,17221255168.0,10323984384.0,4199206.0,6380906.0
12-04 08:35:45,5.644,4.465,89.553,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5481877504.0,592125952.0,17230626816.0,10314444800.0,4686855.0,12318797.0
12-04 08:35:46,4.831,2.881,92.119,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5482418176.0,592125952.0,17237483520.0,10307047424.0,3963468.0,10363318.0
12-04 08:35:47,6.076,3.966,89.705,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5482516480.0,592125952.0,17247232000.0,10297200640.0,4854009.0,10799406.0
12-04 08:35:48,4.040,4.293,91.330,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5483089920.0,592125952.0,17254252544.0,10289606656.0,4032239.0,6286670.0
12-04 08:35:49,5.072,4.311,90.194,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5484421120.0,592125952.0,17262944256.0,10279583744.0,4373570.0,10578263.0
12-04 08:35:50,5.823,4.304,89.620,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5483474944.0,592125952.0,17272848384.0,10270625792.0,4561658.0,6955137.0
12-04 08:35:51,5.316,4.641,89.873,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5482934272.0,592125952.0,17282691072.0,10261323776.0,4587735.0,11127761.0
12-04 08:35:52,4.746,3.814,91.186,0.0,0.0,0.254,0.0,24576.0,0.0,4.0,5482618880.0,592125952.0,17291628544.0,10252701696.0,4352665.0,10401626.0
12-04 08:35:53,4.843,3.738,91.164,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5483933696.0,592125952.0,17298563072.0,10244452352.0,4219423.0,6658460.0
12-04 08:35:54,6.218,3.782,89.496,0.252,0.0,0.252,0.0,77824.0,0.0,9.0,5484490752.0,592125952.0,17307222016.0,10235236352.0,4523387.0,10767200.0
12-04 08:35:55,5.603,3.650,90.492,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5485768704.0,592125952.0,17315876864.0,10225303552.0,4682038.0,9259295.0
12-04 08:35:56,5.428,3.138,91.264,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5484183552.0,592125952.0,17325490176.0,10217275392.0,4435805.0,8784581.0
12-04 08:35:57,0.927,0.675,98.314,0.0,0.0,0.084,0.0,40960.0,0.0,6.0,5484507136.0,592125952.0,17328541696.0,10213900288.0,1142430.0,4394044.0
12-04 08:35:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484507136.0,592125952.0,17328541696.0,10213900288.0,8658.0,6867.0
12-04 08:35:59,0.084,0.167,96.408,3.342,0.0,0.0,0.0,142606336.0,0.0,162.0,5484859392.0,592125952.0,17328549888.0,10213539840.0,13399.0,497977.0
12-04 08:36:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,99659776.0,0.0,123.0,5484597248.0,592125952.0,17328549888.0,10213801984.0,8579.0,6653.0
12-04 08:36:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484593152.0,592125952.0,17328553984.0,10213801984.0,8011.0,6528.0
12-04 08:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484593152.0,592125952.0,17328553984.0,10213801984.0,9046.0,7284.0
12-04 08:36:03,0.083,0.0,99.833,0.0,0.0,0.083,0.0,36864.0,0.0,2.0,5484593152.0,592125952.0,17328553984.0,10213801984.0,7742.0,6232.0
12-04 08:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5483831296.0,592125952.0,17328553984.0,10214563840.0,8604.0,5884.0
12-04 08:36:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484482560.0,592125952.0,17328553984.0,10213912576.0,7872.0,5445.0
12-04 08:36:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5484482560.0,592125952.0,17328553984.0,10213912576.0,9367.0,6279.0
12-04 08:36:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484478464.0,592125952.0,17328558080.0,10213912576.0,9064.0,7241.0
12-04 08:36:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484474368.0,592125952.0,17328562176.0,10213912576.0,9750.0,7357.0
12-04 08:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,5484474368.0,592125952.0,17328562176.0,10213912576.0,7972.0,5651.0
12-04 08:36:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484474368.0,592125952.0,17328562176.0,10213912576.0,9324.0,7051.0
12-04 08:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484474368.0,592125952.0,17328562176.0,10213912576.0,11844.0,10691.0
12-04 08:36:12,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5484474368.0,592125952.0,17328562176.0,10213912576.0,9358.0,7141.0
12-04 08:36:13,2.782,2.024,95.025,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5484146688.0,592125952.0,17331539968.0,10211262464.0,2335284.0,1378474.0
12-04 08:36:14,4.706,4.370,90.672,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,5482835968.0,592125952.0,17341140992.0,10202972160.0,4176627.0,10513750.0
12-04 08:36:15,3.774,2.487,93.568,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5485060096.0,592125952.0,17346994176.0,10194894848.0,3725181.0,6321176.0
12-04 08:36:16,2.034,1.949,95.847,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5485764608.0,592125952.0,17353805824.0,10187378688.0,2441515.0,5332994.0
12-04 08:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5485445120.0,592125952.0,17353805824.0,10187698176.0,8017.0,7296.0
12-04 08:36:18,4.698,3.691,91.443,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5487493120.0,592125952.0,17358962688.0,10180493312.0,3560503.0,9530539.0
12-04 08:36:19,10.951,8.149,80.560,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5486690304.0,592125952.0,17376161792.0,10164097024.0,9012016.0,17632587.0
12-04 08:36:20,8.055,5.998,85.518,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5486952448.0,592125952.0,17391280128.0,10148716544.0,6835007.0,15897653.0
12-04 08:36:21,6.868,5.528,87.186,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5487034368.0,592125952.0,17401450496.0,10138464256.0,5617172.0,11473551.0
12-04 08:36:22,6.192,5.272,88.201,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5489127424.0,592125952.0,17410904064.0,10126917632.0,5137718.0,9058963.0
12-04 08:36:23,6.599,5.415,87.479,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5487890432.0,592125952.0,17422684160.0,10116374528.0,5927798.0,13280149.0
12-04 08:36:24,4.286,3.782,91.681,0.084,0.0,0.168,0.0,45056.0,0.0,5.0,5486731264.0,592125952.0,17430315008.0,10109902848.0,3803750.0,6179983.0
12-04 08:36:25,5.542,4.786,89.505,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5488664576.0,592125952.0,17438261248.0,10100023296.0,4622938.0,11098417.0
12-04 08:36:26,5.952,4.847,88.946,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5489070080.0,592125952.0,17447866368.0,10090012672.0,5431888.0,11626426.0
12-04 08:36:27,6.167,4.250,89.333,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,5487775744.0,592125952.0,17458618368.0,10080555008.0,4451961.0,6722649.0
12-04 08:36:28,6.599,4.907,88.325,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5488545792.0,592125952.0,17468551168.0,10069852160.0,5360967.0,11351017.0
12-04 08:36:29,5.607,4.519,89.456,0.0,0.0,0.418,0.0,61440.0,0.0,8.0,5488828416.0,592125952.0,17477746688.0,10060374016.0,4488578.0,10796179.0
12-04 08:36:30,6.002,4.311,89.180,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,5488181248.0,592125952.0,17486692352.0,10052075520.0,4962482.0,11089071.0
12-04 08:36:31,6.134,4.286,89.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5490216960.0,592125952.0,17494900736.0,10041831424.0,4525756.0,9940147.0
12-04 08:36:32,6.081,4.561,89.105,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5488746496.0,592125952.0,17505959936.0,10032242688.0,4916077.0,7744321.0
12-04 08:36:33,5.228,4.890,89.460,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5489377280.0,592125952.0,17515032576.0,10022539264.0,4811873.0,11022747.0
12-04 08:36:34,5.433,3.565,90.577,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5489627136.0,592125952.0,17522479104.0,10014842880.0,4645521.0,11041673.0
12-04 08:36:35,6.186,4.661,88.814,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5489078272.0,592125952.0,17534390272.0,10003480576.0,5420192.0,11486571.0
12-04 08:36:36,4.626,3.869,91.169,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5490544640.0,592125952.0,17541087232.0,9995317248.0,3880510.0,6244958.0
12-04 08:36:37,6.937,4.992,87.648,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5489729536.0,592125952.0,17552871424.0,9984348160.0,5531241.0,11558852.0
12-04 08:36:38,5.165,4.403,90.093,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5491929088.0,592125952.0,17561300992.0,9973719040.0,4676034.0,11203155.0
12-04 08:36:39,5.644,4.886,89.132,0.168,0.0,0.168,0.0,10256384.0,0.0,17.0,5491744768.0,592125952.0,17570820096.0,9964384256.0,4848684.0,10281797.0
12-04 08:36:40,6.489,4.825,84.359,4.160,0.0,0.166,0.0,236494848.0,0.0,283.0,5491806208.0,592125952.0,17580183552.0,9954959360.0,4822917.0,7630878.0
12-04 08:36:41,5.369,4.614,89.681,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5492170752.0,592125952.0,17588543488.0,9946234880.0,4616503.0,10884901.0
12-04 08:36:42,5.621,5.201,88.926,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5492748288.0,592125952.0,17598205952.0,9935994880.0,5001131.0,11104101.0
12-04 08:36:43,5.508,4.492,89.746,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5493145600.0,592125952.0,17607544832.0,9926258688.0,4735028.0,8942807.0
12-04 08:36:44,6.071,4.216,89.545,0.0,0.0,0.169,0.0,45056.0,0.0,3.0,5493268480.0,592125952.0,17617080320.0,9916600320.0,4735377.0,9513456.0
12-04 08:36:45,5.743,4.730,89.189,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5493391360.0,592125952.0,17625870336.0,9907687424.0,4925321.0,10967184.0
12-04 08:36:46,0.667,0.667,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5493153792.0,592125952.0,17628954624.0,9904840704.0,648629.0,333030.0
12-04 08:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5493243904.0,592125952.0,17628962816.0,9904742400.0,31702.0,3199658.0
12-04 08:36:48,1.508,1.005,97.404,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5493272576.0,592125952.0,17630232576.0,9903443968.0,1196994.0,740172.0
12-04 08:36:49,6.795,5.872,87.164,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5492449280.0,592125952.0,17641459712.0,9893040128.0,5787513.0,11784196.0
12-04 08:36:50,11.694,8.512,79.364,0.0,0.0,0.430,0.0,0.0,0.0,0.0,5494521856.0,592125952.0,17660301312.0,9872125952.0,9708494.0,22216711.0
12-04 08:36:51,9.645,8.206,81.810,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5495676928.0,592125952.0,17676623872.0,9854648320.0,8316710.0,16856549.0
12-04 08:36:52,6.937,5.838,87.140,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5494820864.0,592125952.0,17688711168.0,9843417088.0,5955160.0,11348815.0
12-04 08:36:53,6.689,4.933,88.127,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5495779328.0,592125952.0,17698168832.0,9833000960.0,5101847.0,11032907.0
12-04 08:36:54,6.349,4.511,88.722,0.251,0.0,0.167,0.0,28672.0,0.0,4.0,5496516608.0,592125952.0,17708097536.0,9822334976.0,4615638.0,10061630.0
12-04 08:36:55,6.053,4.689,89.003,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5497241600.0,592125952.0,17718562816.0,9811144704.0,5510140.0,10164945.0
12-04 08:36:56,6.973,4.932,87.755,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5496262656.0,592125952.0,17729343488.0,9801342976.0,5331548.0,13730051.0
12-04 08:36:57,5.743,4.392,89.780,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5496844288.0,592125952.0,17738670080.0,9791434752.0,4708257.0,6985316.0
12-04 08:36:58,5.169,3.559,90.932,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5496958976.0,592125952.0,17747181568.0,9782808576.0,4349386.0,10686035.0
12-04 08:36:59,6.711,4.950,87.919,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5497470976.0,592125952.0,17757388800.0,9772089344.0,5021043.0,11008803.0
12-04 08:37:00,5.119,4.266,90.188,0.085,0.0,0.341,0.0,28672.0,0.0,3.0,5497786368.0,592125952.0,17765777408.0,9763385344.0,5008216.0,7183813.0
12-04 08:37:01,5.649,4.300,89.798,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5497880576.0,592125952.0,17776222208.0,9752846336.0,4773209.0,11241408.0
12-04 08:37:02,6.234,4.634,88.964,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,5497614336.0,592125952.0,17786032128.0,9743302656.0,4969479.0,11274633.0
12-04 08:37:03,5.621,5.369,88.674,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5497253888.0,592125952.0,17796853760.0,9732841472.0,5009418.0,11300345.0
12-04 08:37:04,5.584,4.992,89.171,0.0,0.0,0.254,0.0,28672.0,0.0,3.0,5500108800.0,592125952.0,17803689984.0,9723150336.0,4972552.0,10780935.0
12-04 08:37:05,6.083,4.500,89.250,0.0,0.0,0.167,0.0,32768.0,0.0,5.0,5499289600.0,592125952.0,17813712896.0,9713946624.0,4561679.0,6982081.0
12-04 08:37:06,6.030,4.188,89.280,0.168,0.0,0.335,0.0,28672.0,0.0,3.0,5498806272.0,592125952.0,17823817728.0,9704325120.0,4512095.0,10677216.0
12-04 08:37:07,6.628,4.782,88.423,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5498970112.0,592125952.0,17834201088.0,9693777920.0,5123561.0,11283810.0
12-04 08:37:08,6.007,4.146,89.763,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5499318272.0,592125952.0,17842659328.0,9684971520.0,4514110.0,6643722.0
12-04 08:37:09,5.927,4.064,89.670,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5499580416.0,592125952.0,17852227584.0,9675141120.0,4999324.0,11391939.0
12-04 08:37:10,5.678,3.983,86.610,3.390,0.0,0.339,0.0,133677056.0,0.0,143.0,5501476864.0,592125952.0,17859678208.0,9665794048.0,4663587.0,11053651.0
12-04 08:37:11,5.490,3.970,89.611,0.591,0.0,0.338,0.0,153325568.0,0.0,173.0,5501190144.0,592125952.0,17868845056.0,9656913920.0,4620425.0,10680651.0
12-04 08:37:12,6.773,4.766,88.127,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5498888192.0,592130048.0,17880326144.0,9647730688.0,5057010.0,7104046.0
12-04 08:37:13,5.546,4.706,89.496,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5501272064.0,592130048.0,17888518144.0,9637154816.0,4751415.0,11096228.0
12-04 08:37:14,6.492,4.469,88.786,0.0,0.0,0.253,0.0,45056.0,0.0,3.0,5501677568.0,592130048.0,17898491904.0,9626775552.0,5114495.0,11270259.0
12-04 08:37:15,4.903,4.396,90.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5503680512.0,592130048.0,17906864128.0,9616400384.0,4549178.0,11006569.0
12-04 08:37:16,6.397,4.545,88.721,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5503991808.0,592130048.0,17918369792.0,9604583424.0,5075302.0,7736603.0
12-04 08:37:17,5.956,4.782,88.758,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5503827968.0,592130048.0,17926721536.0,9596395520.0,4982886.0,11110292.0
12-04 08:37:18,5.334,3.726,90.517,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5504475136.0,592130048.0,17934712832.0,9587757056.0,4590025.0,10795997.0
12-04 08:37:19,0.748,0.748,98.421,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5504507904.0,592130048.0,17937784832.0,9584652288.0,587776.0,245066.0
12-04 08:37:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5504835584.0,592130048.0,17937784832.0,9584324608.0,30126.0,2853883.0
12-04 08:37:21,2.096,1.593,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5504106496.0,592130048.0,17940566016.0,9582272512.0,1864818.0,1100514.0
12-04 08:37:22,8.528,6.271,84.699,0.0,0.0,0.502,0.0,0.0,0.0,0.0,5504532480.0,592130048.0,17951711232.0,9570701312.0,6442517.0,12340708.0
12-04 08:37:23,11.952,8.426,79.106,0.0,0.0,0.516,0.0,0.0,0.0,0.0,5504520192.0,592130048.0,17972088832.0,9550336000.0,9266888.0,21682901.0
12-04 08:37:24,10.267,6.928,82.387,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,5506195456.0,592130048.0,17987072000.0,9533677568.0,7274541.0,16352321.0
12-04 08:37:25,6.633,5.272,87.585,0.0,0.0,0.510,0.0,20480.0,0.0,2.0,5506678784.0,592130048.0,17999097856.0,9521168384.0,5823771.0,11241560.0
12-04 08:37:26,7.282,5.334,87.130,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5506641920.0,592130048.0,18010292224.0,9510010880.0,5842194.0,11902541.0
12-04 08:37:27,7.251,4.553,87.774,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5506543616.0,592130048.0,18021437440.0,9498963968.0,5776538.0,11839126.0
12-04 08:37:28,5.777,4.333,89.720,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5506113536.0,592130048.0,18031038464.0,9489793024.0,4747702.0,11359422.0
12-04 08:37:29,5.678,4.322,89.492,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5508501504.0,592130048.0,18039103488.0,9479340032.0,4957255.0,11222418.0
12-04 08:37:30,4.737,3.790,91.301,0.172,0.0,0.0,0.0,28672.0,0.0,4.0,5508141056.0,592130048.0,18049630208.0,9469173760.0,4811279.0,7369591.0
12-04 08:37:31,6.969,5.374,87.490,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5507649536.0,592130048.0,18061078528.0,9458216960.0,5387997.0,11670609.0
12-04 08:37:32,5.740,4.409,89.601,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5509640192.0,592130048.0,18068987904.0,9448316928.0,4266501.0,10740650.0
12-04 08:37:33,7.125,4.778,87.678,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5509107712.0,592130048.0,18077679616.0,9440157696.0,4987055.0,7141608.0
12-04 08:37:34,5.852,4.411,89.567,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5508161536.0,592130048.0,18088001536.0,9430781952.0,4886119.0,11240802.0
12-04 08:37:35,6.218,4.286,89.160,0.084,0.0,0.252,0.0,28672.0,0.0,4.0,5509251072.0,592130048.0,18096676864.0,9421017088.0,4985576.0,11128853.0
12-04 08:37:36,4.992,4.146,90.609,0.0,0.0,0.254,0.0,20480.0,0.0,1.0,5509533696.0,592130048.0,18106171392.0,9411239936.0,4532189.0,10793253.0
12-04 08:37:37,6.509,4.734,88.588,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5509754880.0,592130048.0,18116579328.0,9400610816.0,5136542.0,11214939.0
12-04 08:37:38,6.390,4.647,88.797,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5509898240.0,592130048.0,18124988416.0,9392058368.0,4550583.0,6742460.0
12-04 08:37:39,5.490,4.730,89.611,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5509550080.0,592130048.0,18134896640.0,9382498304.0,4760058.0,10891070.0
12-04 08:37:40,5.508,4.068,90.085,0.0,0.0,0.339,0.0,28672.0,0.0,3.0,5510709248.0,592130048.0,18143436800.0,9372798976.0,4945038.0,11079163.0
12-04 08:37:41,5.209,4.270,86.251,3.928,0.0,0.342,0.0,239869952.0,0.0,274.0,5512052736.0,592130048.0,18153377792.0,9361514496.0,4715775.0,10687108.0
12-04 08:37:42,5.667,4.917,89.250,0.0,0.0,0.167,0.0,48824320.0,0.0,56.0,5511680000.0,592130048.0,18162405376.0,9352859648.0,4470109.0,6980369.0
12-04 08:37:43,6.571,4.465,88.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5511688192.0,592130048.0,18171826176.0,9343430656.0,5103524.0,11141179.0
12-04 08:37:44,6.104,4.515,89.130,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5511102464.0,592130048.0,18181758976.0,9334083584.0,4746529.0,10684357.0
12-04 08:37:45,6.202,3.483,90.229,0.0,0.0,0.085,0.0,45056.0,0.0,3.0,5512773632.0,592130048.0,18188705792.0,9325465600.0,4424732.0,6546885.0
12-04 08:37:46,5.931,4.261,89.474,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5512118272.0,592130048.0,18198409216.0,9316417536.0,4507216.0,10755803.0
12-04 08:37:47,6.061,4.798,88.552,0.168,0.0,0.421,0.0,12288.0,0.0,2.0,5512413184.0,592130048.0,18208186368.0,9306345472.0,5137166.0,10985676.0
12-04 08:37:48,6.462,5.468,87.655,0.0,0.0,0.414,0.0,0.0,0.0,0.0,5513056256.0,592130048.0,18217947136.0,9295941632.0,4848479.0,11148279.0
12-04 08:37:49,5.272,3.997,90.561,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5513359360.0,592130048.0,18226819072.0,9286766592.0,4641535.0,10677190.0
12-04 08:37:50,6.392,4.710,88.646,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5512597504.0,592130048.0,18237755392.0,9276592128.0,5216807.0,7392047.0
12-04 08:37:51,7.485,4.037,88.225,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5514350592.0,592130048.0,18245660672.0,9266933760.0,4906649.0,9656416.0
12-04 08:37:52,5.169,3.729,90.847,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5514760192.0,592130048.0,18255339520.0,9256845312.0,4376929.0,3254503.0
12-04 08:37:53,5.673,4.064,89.839,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5515476992.0,592130048.0,18264739840.0,9246728192.0,4788269.0,19427403.0
12-04 08:37:54,5.462,4.454,89.748,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5513744384.0,592130048.0,18273988608.0,9239212032.0,4548063.0,7422659.0
12-04 08:37:55,5.285,4.614,89.933,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5514567680.0,592130048.0,18283216896.0,9229160448.0,4495592.0,10634405.0
12-04 08:37:56,6.492,4.637,88.617,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5514854400.0,592130048.0,18292498432.0,9219592192.0,5192662.0,11213405.0
12-04 08:37:57,5.504,4.572,89.754,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5515030528.0,592130048.0,18302140416.0,9209774080.0,4803409.0,7666958.0
12-04 08:37:58,6.940,5.351,87.207,0.0,0.0,0.502,0.0,0.0,0.0,0.0,5515243520.0,592130048.0,18311532544.0,9200168960.0,4924688.0,11045974.0
12-04 08:37:59,5.290,4.010,90.188,0.171,0.0,0.341,0.0,12288.0,0.0,2.0,5515649024.0,592130048.0,18321453056.0,9189842944.0,4864377.0,11281351.0
12-04 08:38:00,5.334,4.234,90.262,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5515608064.0,592130048.0,18330615808.0,9180721152.0,4653227.0,10581604.0
12-04 08:38:01,4.774,3.325,91.731,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5516562432.0,592130048.0,18338463744.0,9171918848.0,4385400.0,6596240.0
12-04 08:38:02,6.492,4.637,88.533,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5516505088.0,592130048.0,18349588480.0,9160851456.0,5217766.0,11119567.0
12-04 08:38:03,6.140,4.458,89.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5516484608.0,592130048.0,18358661120.0,9151799296.0,4767716.0,11168486.0
12-04 08:38:04,5.169,3.983,90.593,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5517516800.0,592130048.0,18366382080.0,9143046144.0,4476018.0,10722142.0
12-04 08:38:05,5.541,4.092,89.770,0.085,0.0,0.512,0.0,28672.0,0.0,4.0,5517492224.0,592130048.0,18376450048.0,9133002752.0,5019049.0,7214577.0
12-04 08:38:06,5.808,4.040,89.815,0.0,0.0,0.337,0.0,12288.0,0.0,1.0,5517557760.0,592130048.0,18385608704.0,9123778560.0,4565438.0,10888511.0
12-04 08:38:07,5.937,4.495,89.313,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5518086144.0,592130048.0,18394796032.0,9114062848.0,5127720.0,11183527.0
12-04 08:38:08,5.059,4.553,89.966,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5518737408.0,592130048.0,18404106240.0,9104101376.0,4581026.0,10451411.0
12-04 08:38:09,5.724,4.125,90.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5518614528.0,592130048.0,18413375488.0,9094955008.0,4498617.0,7012359.0
12-04 08:38:10,7.307,4.248,87.850,0.0,0.0,0.595,0.0,28672.0,0.0,3.0,5519450112.0,592130048.0,18423115776.0,9084379136.0,5455646.0,11434744.0
12-04 08:38:11,5.961,4.450,87.070,2.183,0.0,0.336,0.0,80285696.0,0.0,91.0,5518913536.0,592130048.0,18432946176.0,9075085312.0,4728441.0,11203738.0
12-04 08:38:12,6.155,4.469,87.268,1.771,0.0,0.337,0.0,204718080.0,0.0,235.0,5520355328.0,592130048.0,18441711616.0,9064878080.0,4954450.0,11212863.0
12-04 08:38:13,4.090,4.007,91.820,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5519368192.0,592130048.0,18449645568.0,9057931264.0,3427869.0,5593158.0
12-04 08:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519507456.0,592130048.0,18450571264.0,9056866304.0,8852.0,7059.0
12-04 08:38:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,27798.0,2852910.0
12-04 08:38:16,0.166,0.083,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,25312.0,22944.0
12-04 08:38:17,0.083,0.083,99.666,0.167,0.0,0.0,0.0,106496.0,0.0,15.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,7088.0,5129.0
12-04 08:38:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,7743.0,4979.0
12-04 08:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,7188.0,5221.0
12-04 08:38:20,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,8474.0,6604.0
12-04 08:38:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519495168.0,592130048.0,18450583552.0,9056866304.0,8735.0,7762.0
12-04 08:38:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5519495168.0,592130048.0,18450583552.0,9056866304.0,9199.0,7848.0
12-04 08:38:23,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5519495168.0,592130048.0,18450583552.0,9056866304.0,7274.0,5263.0
12-04 08:38:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519495168.0,592130048.0,18450583552.0,9056866304.0,8883.0,7189.0
12-04 08:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520273408.0,592130048.0,18450583552.0,9056088064.0,6505.0,3919.0
12-04 08:38:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520273408.0,592130048.0,18450583552.0,9056088064.0,8513.0,6806.0
12-04 08:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520265216.0,592130048.0,18450583552.0,9056096256.0,6700.0,4142.0
12-04 08:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520265216.0,592130048.0,18450583552.0,9056096256.0,7880.0,5592.0
12-04 08:38:29,0.166,0.249,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5520265216.0,592130048.0,18450583552.0,9056096256.0,10868.0,10777.0
12-04 08:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520257024.0,592130048.0,18450591744.0,9056096256.0,9820.0,8248.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520248832.0,592130048.0,18450591744.0,9056104448.0,7803.0,5614.0
12-04 08:38:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520248832.0,592130048.0,18450591744.0,9056104448.0,8495.0,5966.0
12-04 08:38:33,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520248832.0,592130048.0,18450591744.0,9056104448.0,7094.0,4479.0
12-04 08:38:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5519233024.0,592130048.0,18450591744.0,9057120256.0,8290.0,5344.0
12-04 08:38:35,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5519233024.0,592130048.0,18450591744.0,9057120256.0,8763.0,7046.0
12-04 08:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519233024.0,592130048.0,18450591744.0,9057120256.0,8356.0,5770.0
12-04 08:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519360000.0,592130048.0,18450591744.0,9056993280.0,8668.0,6905.0
12-04 08:38:38,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519364096.0,592130048.0,18450595840.0,9056985088.0,27635.0,26607.0
12-04 08:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519364096.0,592130048.0,18450595840.0,9056985088.0,8280.0,6931.0
12-04 08:38:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5519364096.0,592130048.0,18450595840.0,9056985088.0,8000.0,5519.0
12-04 08:38:41,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5519364096.0,592130048.0,18450595840.0,9056985088.0,9330.0,7199.0
12-04 08:38:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,14696448.0,0.0,21.0,5519331328.0,592130048.0,18450595840.0,9057017856.0,7166.0,4332.0
12-04 08:38:43,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519331328.0,592130048.0,18450595840.0,9057017856.0,7148.0,5294.0
12-04 08:38:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519331328.0,592130048.0,18450595840.0,9057017856.0,9012.0,7217.0
12-04 08:38:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519982592.0,592130048.0,18450595840.0,9056366592.0,7087.0,4993.0
12-04 08:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,5519974400.0,592130048.0,18450595840.0,9056374784.0,26831.0,25950.0
12-04 08:38:47,2.096,1.928,95.641,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,5518663680.0,592130048.0,18453360640.0,9054920704.0,1957898.0,1271084.0
12-04 08:38:48,5.250,2.625,91.956,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5520711680.0,592130048.0,18460241920.0,9045991424.0,3990587.0,10526583.0
12-04 08:38:49,5.843,4.318,89.500,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5521936384.0,592130048.0,18470457344.0,9034551296.0,5010022.0,9722135.0
12-04 08:38:50,5.897,4.485,89.286,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5519433728.0,592130048.0,18480967680.0,9026543616.0,4474135.0,8488899.0
12-04 08:38:51,5.124,4.184,90.436,0.0,0.0,0.256,0.0,20480.0,0.0,2.0,5520576512.0,592130048.0,18489368576.0,9016999936.0,4814180.0,11160176.0
12-04 08:38:52,4.268,3.431,91.883,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,5521063936.0,592130048.0,18496364544.0,9009516544.0,3447546.0,5972784.0
12-04 08:38:53,5.607,4.503,89.805,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5521072128.0,592130048.0,18505895936.0,8999976960.0,5012306.0,11279113.0
12-04 08:38:54,6.460,5.285,88.003,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5521219584.0,592130048.0,18515824640.0,8989900800.0,5519612.0,11543167.0
12-04 08:38:55,6.525,5.169,87.966,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5522014208.0,592130048.0,18527105024.0,8977825792.0,5644910.0,11489299.0
12-04 08:38:56,7.370,5.863,86.600,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5522046976.0,592130048.0,18537320448.0,8967577600.0,5377699.0,11789915.0
12-04 08:38:57,5.946,4.690,89.028,0.0,0.0,0.335,0.0,40960.0,0.0,9.0,5522419712.0,592130048.0,18546966528.0,8957558784.0,4902640.0,10546149.0
12-04 08:38:58,6.260,5.175,88.397,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5522665472.0,592130048.0,18557337600.0,8946941952.0,4856922.0,10397847.0
12-04 08:38:59,6.128,4.511,89.106,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5523398656.0,592130048.0,18566807552.0,8936738816.0,5283746.0,11317123.0
12-04 08:39:00,6.356,4.746,88.390,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5522542592.0,592130048.0,18578624512.0,8925777920.0,5542174.0,11059570.0
12-04 08:39:01,6.255,5.338,88.240,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5522948096.0,592130048.0,18588528640.0,8915468288.0,4834228.0,3851088.0
12-04 08:39:02,6.853,5.330,87.563,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5523361792.0,592130048.0,18600275968.0,8903307264.0,5625682.0,18128145.0
12-04 08:39:03,1.089,0.586,98.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5524361216.0,592130048.0,18602487808.0,8900096000.0,983435.0,670545.0
12-04 08:39:04,0.920,0.502,98.495,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5523673088.0,592130048.0,18602762240.0,8900509696.0,558405.0,3202384.0
12-04 08:39:05,6.644,4.962,88.225,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5522751488.0,592130048.0,18613313536.0,8890880000.0,5457071.0,7178345.0
12-04 08:39:06,9.727,7.850,81.826,0.0,0.0,0.597,0.0,16384.0,0.0,2.0,5525524480.0,592130048.0,18629005312.0,8872415232.0,8452590.0,21716869.0
12-04 08:39:07,8.163,6.293,85.034,0.0,0.0,0.510,0.0,0.0,0.0,0.0,5525647360.0,592130048.0,18642964480.0,8858333184.0,6983000.0,12189533.0
12-04 08:39:08,8.788,5.973,84.983,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5526519808.0,592130048.0,18656768000.0,8843657216.0,6743785.0,16800876.0
12-04 08:39:09,7.498,5.223,86.858,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5526843392.0,592130048.0,18667384832.0,8832716800.0,5539299.0,11469929.0
12-04 08:39:10,6.277,4.750,88.465,0.170,0.0,0.339,0.0,12288.0,0.0,2.0,5526753280.0,592130048.0,18677956608.0,8822235136.0,5509389.0,11484994.0
12-04 08:39:11,6.397,5.219,88.215,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5529255936.0,592130048.0,18688221184.0,8809467904.0,5253347.0,9571579.0
12-04 08:39:12,5.936,5.100,88.462,0.0,0.0,0.502,0.0,20480.0,0.0,1.0,5527007232.0,592130048.0,18698559488.0,8801378304.0,5015204.0,9068548.0
12-04 08:39:13,6.370,4.862,88.433,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5526626304.0,592130048.0,18708652032.0,8791666688.0,5017576.0,10901025.0
12-04 08:39:14,7.185,5.072,87.489,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5527220224.0,592130048.0,18719928320.0,8779796480.0,5683046.0,11532303.0
12-04 08:39:15,5.026,3.578,91.227,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5527199744.0,592130048.0,18729074688.0,8770670592.0,4410174.0,10355800.0
12-04 08:39:16,6.868,4.858,87.772,0.168,0.0,0.335,0.0,32768.0,0.0,4.0,5526982656.0,592130048.0,18738278400.0,8761683968.0,5248743.0,11297508.0
12-04 08:39:17,6.807,4.874,88.235,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,5528653824.0,592130048.0,18749243392.0,8749047808.0,5264150.0,11448660.0
12-04 08:39:18,5.852,4.495,89.228,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5527846912.0,592130048.0,18759987200.0,8739110912.0,5093287.0,11592260.0
12-04 08:39:19,8.728,5.653,85.370,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5528342528.0,592130048.0,18770182144.0,8728420352.0,5684091.0,11858066.0
12-04 08:39:20,6.255,4.565,89.011,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5529247744.0,592130048.0,18779820032.0,8717877248.0,5000657.0,7228190.0
12-04 08:39:21,6.074,4.106,89.649,0.0,0.0,0.171,0.0,28672.0,0.0,3.0,5528825856.0,592130048.0,18790592512.0,8707526656.0,5229571.0,11268176.0
12-04 08:39:22,6.129,5.626,83.627,4.366,0.0,0.252,0.0,171761664.0,0.0,199.0,5529649152.0,592130048.0,18801012736.0,8696283136.0,5113993.0,10999780.0
12-04 08:39:23,5.387,4.461,89.141,0.842,0.0,0.168,0.0,180445184.0,0.0,193.0,5529722880.0,592130048.0,18809843712.0,8687378432.0,4559890.0,10872022.0
12-04 08:39:24,6.862,4.854,87.866,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5529681920.0,592130048.0,18820382720.0,8676880384.0,5198033.0,10614421.0
12-04 08:39:25,6.566,4.461,88.552,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5530845184.0,592130048.0,18830241792.0,8665858048.0,5146676.0,11289697.0
12-04 08:39:26,6.818,4.630,88.384,0.0,0.0,0.168,0.0,40960.0,0.0,3.0,5531295744.0,592134144.0,18839891968.0,8655753216.0,5136878.0,11239678.0
12-04 08:39:27,7.374,5.220,86.993,0.249,0.0,0.166,0.0,28672.0,0.0,3.0,5530349568.0,592134144.0,18850594816.0,8645996544.0,5200028.0,7317686.0
12-04 08:39:28,5.681,4.845,89.223,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5531996160.0,592134144.0,18858758144.0,8636186624.0,4572397.0,10454795.0
12-04 08:39:29,6.700,5.193,87.772,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5531955200.0,592134144.0,18869239808.0,8625745920.0,5343519.0,11132502.0
12-04 08:39:30,6.537,4.584,88.370,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5532061696.0,592134144.0,18880004096.0,8614875136.0,5366377.0,11479815.0
12-04 08:39:31,5.683,4.241,89.652,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5533020160.0,592134144.0,18888757248.0,8605163520.0,4981362.0,10917113.0
12-04 08:39:32,1.672,1.087,96.990,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5532626944.0,592134144.0,18892943360.0,8601370624.0,1431734.0,3325448.0
12-04 08:39:33,0.167,0.167,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,5532626944.0,592134144.0,18892943360.0,8601370624.0,10949.0,9396.0
12-04 08:39:34,2.843,1.839,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5532303360.0,592134144.0,18895425536.0,8599212032.0,2140538.0,3148271.0
12-04 08:39:35,8.340,4.936,86.468,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5533536256.0,592134144.0,18908561408.0,8584843264.0,6292079.0,13188134.0
12-04 08:39:36,11.017,8.475,79.915,0.0,0.0,0.593,0.0,16384.0,0.0,2.0,5532278784.0,592134144.0,18927038464.0,8567623680.0,9216927.0,19842144.0
12-04 08:39:37,9.891,7.544,81.894,0.0,0.0,0.671,0.0,0.0,0.0,0.0,5534044160.0,592134144.0,18941710336.0,8551186432.0,7826232.0,16135245.0
12-04 08:39:38,6.229,5.471,88.047,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5534605312.0,592134144.0,18952548352.0,8539787264.0,5966327.0,11273557.0
12-04 08:39:39,7.765,6.058,85.666,0.085,0.0,0.427,0.0,12288.0,0.0,2.0,5535490048.0,592134144.0,18964586496.0,8526864384.0,6458931.0,16111100.0
12-04 08:39:40,6.969,5.374,87.322,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5533921280.0,592134144.0,18977779712.0,8515239936.0,5540578.0,11710365.0
12-04 08:39:41,6.897,4.205,88.394,0.0,0.0,0.505,0.0,16384.0,0.0,2.0,5535064064.0,592134144.0,18986393600.0,8505483264.0,5258009.0,11088354.0
12-04 08:39:42,7.101,4.227,88.335,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5535944704.0,592134144.0,18996826112.0,8494170112.0,5080674.0,10756881.0
12-04 08:39:43,6.757,4.561,88.598,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,5535944704.0,592134144.0,19008106496.0,8482889728.0,5313708.0,11031619.0
12-04 08:39:44,5.017,4.682,90.134,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5535739904.0,592134144.0,19016183808.0,8475017216.0,4378415.0,6509941.0
12-04 08:39:45,6.582,4.895,88.270,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5535809536.0,592134144.0,19026530304.0,8464601088.0,5272742.0,11121379.0
12-04 08:39:46,6.323,5.075,88.186,0.0,0.0,0.416,0.0,20480.0,0.0,2.0,5535457280.0,592134144.0,19036672000.0,8454811648.0,5050652.0,11046931.0
12-04 08:39:47,4.709,4.538,90.582,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5536702464.0,592134144.0,19045240832.0,8444997632.0,4949745.0,10801403.0
12-04 08:39:48,7.023,4.682,87.960,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,5535588352.0,592134144.0,19056517120.0,8434835456.0,5213149.0,11144850.0
12-04 08:39:49,6.234,4.381,88.964,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5537615872.0,592134144.0,19065413632.0,8423911424.0,4904047.0,10886398.0
12-04 08:39:50,6.581,4.188,89.060,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5537570816.0,592134144.0,19076296704.0,8413073408.0,5498867.0,11809676.0
12-04 08:39:51,5.369,4.614,89.765,0.084,0.0,0.168,0.0,40960.0,0.0,5.0,5538066432.0,592134144.0,19084722176.0,8404152320.0,4587867.0,6770856.0
12-04 08:39:52,7.173,5.088,87.406,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5538107392.0,592134144.0,19094872064.0,8393961472.0,5336411.0,11221213.0
12-04 08:39:53,6.117,4.843,84.622,4.078,0.0,0.340,0.0,228503552.0,0.0,236.0,5538615296.0,592134144.0,19104534528.0,8383791104.0,5397052.0,11346778.0
12-04 08:39:54,5.817,3.935,89.991,0.0,0.0,0.257,0.0,72888320.0,0.0,72.0,5538566144.0,592134144.0,19114004480.0,8374370304.0,4726326.0,11235495.0
12-04 08:39:55,6.340,5.072,88.419,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5539688448.0,592134144.0,19125469184.0,8361783296.0,5342514.0,11091105.0
12-04 08:39:56,6.544,5.034,88.003,0.0,0.0,0.419,0.0,45056.0,0.0,3.0,5538177024.0,592134144.0,19135291392.0,8353472512.0,5237734.0,11649820.0
12-04 08:39:57,6.723,4.874,87.899,0.168,0.0,0.336,0.0,20480.0,0.0,3.0,5539590144.0,592134144.0,19145097216.0,8342253568.0,5196178.0,11271456.0
12-04 08:39:58,5.872,4.596,89.362,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5539164160.0,592134144.0,19156955136.0,8330821632.0,5307269.0,11377329.0
12-04 08:39:59,6.424,4.227,89.096,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5540069376.0,592134144.0,19166236672.0,8320634880.0,4972775.0,8270884.0
12-04 08:40:00,6.303,4.706,88.487,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5539758080.0,592134144.0,19175641088.0,8311541760.0,5147762.0,9929131.0
12-04 08:40:01,7.327,4.829,87.677,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5540667392.0,592134144.0,19185381376.0,8300892160.0,5022604.0,11127646.0
12-04 08:40:02,7.040,4.411,88.210,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,5541474304.0,592134144.0,19196305408.0,8289161216.0,5358864.0,11489634.0
12-04 08:40:03,6.650,4.798,88.384,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5541150720.0,592134144.0,19207065600.0,8278724608.0,5204363.0,11412118.0
12-04 08:40:04,7.571,5.241,86.855,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5540134912.0,592134144.0,19217444864.0,8269361152.0,5473328.0,11636007.0
12-04 08:40:05,3.091,2.590,94.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5541494784.0,592134144.0,19223289856.0,8262156288.0,2537259.0,2985722.0
12-04 08:40:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5541343232.0,592134144.0,19223289856.0,8262307840.0,24204.0,2665866.0
12-04 08:40:07,0.914,0.498,98.588,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,5541842944.0,592134144.0,19223298048.0,8261799936.0,397876.0,2094620.0
12-04 08:40:08,6.234,4.044,89.301,0.168,0.0,0.253,0.0,49152.0,0.0,7.0,5542129664.0,592134144.0,19231105024.0,8253706240.0,4547094.0,6822863.0
12-04 08:40:09,10.642,7.095,81.926,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5541232640.0,592134144.0,19249364992.0,8236343296.0,8654199.0,15987584.0
12-04 08:40:10,10.168,7.311,82.185,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5542371328.0,592134144.0,19262623744.0,8221945856.0,7288065.0,16968110.0
12-04 08:40:11,9.463,6.820,83.205,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5543661568.0,592134144.0,19278716928.0,8204562432.0,7814330.0,17144496.0
12-04 08:40:12,8.992,7.143,83.697,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5543976960.0,592134144.0,19293028352.0,8189935616.0,7076154.0,16676113.0
12-04 08:40:13,6.644,4.855,88.245,0.0,0.0,0.256,0.0,12288.0,0.0,2.0,5544603648.0,592134144.0,19304648704.0,8177688576.0,5851320.0,11402291.0
12-04 08:40:14,6.604,4.889,88.250,0.086,0.0,0.172,0.0,12288.0,0.0,2.0,5543202816.0,592134144.0,19316482048.0,8167256064.0,5756764.0,11761325.0
12-04 08:40:15,5.743,4.899,89.105,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5544562688.0,592134144.0,19326205952.0,8156172288.0,5218168.0,10992385.0
12-04 08:40:16,7.775,5.294,86.435,0.0,0.0,0.496,0.0,0.0,0.0,0.0,5544574976.0,592134144.0,19335921664.0,8146444288.0,5400719.0,11584894.0
12-04 08:40:17,7.364,4.603,87.615,0.0,0.0,0.418,0.0,20480.0,0.0,2.0,5543821312.0,592134144.0,19347542016.0,8135577600.0,4980935.0,11227307.0
12-04 08:40:18,6.297,4.954,88.413,0.0,0.0,0.336,0.0,16384.0,0.0,1.0,5545533440.0,592134144.0,19355447296.0,8125960192.0,5229153.0,11021359.0
12-04 08:40:19,6.538,5.113,88.181,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5545656320.0,592134144.0,19366035456.0,8115249152.0,5193265.0,11440070.0
12-04 08:40:20,6.717,4.870,88.077,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5547229184.0,592134144.0,19376230400.0,8103481344.0,5222588.0,8089834.0
12-04 08:40:21,5.917,4.227,89.603,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5546287104.0,592134144.0,19386322944.0,8094330880.0,4871639.0,9931363.0
12-04 08:40:22,6.314,4.522,88.823,0.0,0.0,0.341,0.0,28672.0,0.0,3.0,5546258432.0,592134144.0,19397083136.0,8083599360.0,5336256.0,11847447.0
12-04 08:40:23,5.678,4.576,87.966,1.441,0.0,0.339,0.0,56082432.0,0.0,56.0,5547286528.0,592134144.0,19406102528.0,8073551872.0,4985548.0,11394031.0
12-04 08:40:24,7.018,5.013,84.879,2.590,0.0,0.501,0.0,251441152.0,0.0,258.0,5546012672.0,592134144.0,19417247744.0,8063680512.0,5472902.0,11438961.0
12-04 08:40:25,6.166,4.392,89.189,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5547839488.0,592134144.0,19426271232.0,8052830208.0,4970544.0,10942548.0
12-04 08:40:26,5.729,5.139,88.627,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5547999232.0,592134144.0,19436425216.0,8042516480.0,5160063.0,11131238.0
12-04 08:40:27,5.518,4.329,89.728,0.0,0.0,0.424,0.0,40960.0,0.0,3.0,5547708416.0,592134144.0,19446530048.0,8032702464.0,5001492.0,7349457.0
12-04 08:40:28,6.706,4.754,88.115,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5547565056.0,592134144.0,19456692224.0,8022683648.0,5260143.0,11321053.0
12-04 08:40:29,5.743,4.645,89.358,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5549096960.0,592134144.0,19465297920.0,8012546048.0,5093566.0,11270565.0
12-04 08:40:30,6.151,5.653,87.947,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5548195840.0,592134144.0,19475804160.0,8002940928.0,5072815.0,11311576.0
12-04 08:40:31,6.192,5.690,87.866,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5549436928.0,592134144.0,19484774400.0,7992729600.0,5333478.0,11052875.0
12-04 08:40:32,5.626,4.870,89.085,0.168,0.0,0.252,0.0,36864.0,0.0,5.0,5550166016.0,592134144.0,19495161856.0,7981613056.0,4743285.0,10577871.0
12-04 08:40:33,6.171,4.480,89.011,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5550403584.0,592134144.0,19504308224.0,7972229120.0,5130666.0,11104097.0
12-04 08:40:34,6.566,5.219,87.963,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5549944832.0,592134144.0,19516149760.0,7960846336.0,5208185.0,11461353.0
12-04 08:40:35,6.717,5.038,88.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5549703168.0,592134144.0,19526340608.0,7950897152.0,5337895.0,11460567.0
12-04 08:40:36,2.634,2.379,94.817,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5550690304.0,592134144.0,19532206080.0,7944044544.0,2951762.0,5637089.0
12-04 08:40:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,5550571520.0,592134144.0,19532705792.0,7943663616.0,8297.0,6042.0
12-04 08:40:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5550563328.0,592134144.0,19532713984.0,7943663616.0,37846.0,923833.0
12-04 08:40:39,3.980,3.726,92.210,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5550764032.0,592134144.0,19538931712.0,7937245184.0,3815938.0,6457035.0
12-04 08:40:40,6.752,4.701,88.376,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5551140864.0,592134144.0,19549614080.0,7926185984.0,5846591.0,11956872.0
12-04 08:40:41,11.261,8.655,79.496,0.0,0.0,0.588,0.0,0.0,0.0,0.0,5550866432.0,592134144.0,19569061888.0,7907012608.0,8694843.0,17610086.0
12-04 08:40:42,10.068,6.399,83.276,0.0,0.0,0.256,0.0,28672.0,0.0,5.0,5552148480.0,592134144.0,19583176704.0,7891615744.0,7696086.0,16758617.0
12-04 08:40:43,9.487,6.581,83.419,0.171,0.0,0.342,0.0,12288.0,0.0,2.0,5552889856.0,592134144.0,19598237696.0,7875813376.0,7927761.0,16697918.0
12-04 08:40:44,8.355,6.564,84.740,0.0,0.0,0.341,0.0,53248.0,0.0,6.0,5553373184.0,592134144.0,19613835264.0,7859732480.0,7316562.0,16759607.0
12-04 08:40:45,7.523,4.903,87.320,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5553156096.0,592134144.0,19624062976.0,7849721856.0,5925515.0,12730086.0
12-04 08:40:46,6.882,4.673,88.190,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5553750016.0,592134144.0,19635453952.0,7837736960.0,5665808.0,11735783.0
12-04 08:40:47,7.538,5.695,86.348,0.0,0.0,0.419,0.0,20480.0,0.0,2.0,5553405952.0,592134144.0,19646857216.0,7826677760.0,5741648.0,10579839.0
12-04 08:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554040832.0,592134144.0,19647983616.0,7824916480.0,6778.0,4317.0
12-04 08:40:49,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5554040832.0,592134144.0,19647983616.0,7824916480.0,25249.0,2165325.0
12-04 08:40:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554036736.0,592134144.0,19647987712.0,7824916480.0,25321.0,23742.0
12-04 08:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554032640.0,592134144.0,19647991808.0,7824916480.0,27369.0,26962.0
12-04 08:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5554032640.0,592134144.0,19647991808.0,7824916480.0,8146.0,6399.0
12-04 08:40:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554032640.0,592134144.0,19647991808.0,7824916480.0,7856.0,5709.0
12-04 08:40:54,0.0,0.167,97.074,2.759,0.0,0.0,0.0,159625216.0,0.0,168.0,5554204672.0,592134144.0,19647991808.0,7824744448.0,6612.0,3911.0
12-04 08:40:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,76632064.0,0.0,80.0,5554008064.0,592134144.0,19647991808.0,7824941056.0,8891.0,6058.0
12-04 08:40:56,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554008064.0,592134144.0,19647991808.0,7824941056.0,9898.0,9514.0
12-04 08:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554008064.0,592134144.0,19647991808.0,7824941056.0,7647.0,5337.0
12-04 08:40:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554008064.0,592134144.0,19647991808.0,7824941056.0,8980.0,8021.0
12-04 08:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,5554003968.0,592134144.0,19647995904.0,7824941056.0,7826.0,5642.0
12-04 08:41:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554003968.0,592134144.0,19647995904.0,7824941056.0,8758.0,6873.0
12-04 08:41:01,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5554003968.0,592134144.0,19647995904.0,7824941056.0,8907.0,5337.0
12-04 08:41:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554003968.0,592134144.0,19647995904.0,7824941056.0,7362.0,5118.0
12-04 08:41:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5553999872.0,592134144.0,19648000000.0,7824941056.0,9698.0,8886.0
12-04 08:41:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5553364992.0,592134144.0,19648000000.0,7825575936.0,8770.0,7153.0
12-04 08:41:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5554278400.0,592134144.0,19648000000.0,7824662528.0,25029.0,21889.0
12-04 08:41:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554262016.0,592134144.0,19648000000.0,7824678912.0,8304.0,5996.0
12-04 08:41:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5554262016.0,592134144.0,19648000000.0,7824678912.0,9478.0,8052.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554262016.0,592134144.0,19648000000.0,7824678912.0,8941.0,6892.0
12-04 08:41:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554257920.0,592134144.0,19648004096.0,7824678912.0,8003.0,4814.0
12-04 08:41:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554384896.0,592134144.0,19648004096.0,7824551936.0,8195.0,5434.0
12-04 08:41:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5554384896.0,592134144.0,19648004096.0,7824551936.0,29782.0,28566.0
12-04 08:41:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554376704.0,592134144.0,19648004096.0,7824560128.0,8669.0,6801.0
12-04 08:41:13,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5554376704.0,592134144.0,19648004096.0,7824560128.0,9406.0,7247.0
12-04 08:41:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5554327552.0,592134144.0,19648004096.0,7824609280.0,6817.0,4196.0
12-04 08:41:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554327552.0,592134144.0,19648004096.0,7824609280.0,9686.0,8710.0
12-04 08:41:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5554327552.0,592134144.0,19648004096.0,7824609280.0,24805.0,22810.0
12-04 08:41:17,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5554327552.0,592134144.0,19648004096.0,7824609280.0,24907.0,22553.0
12-04 08:41:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554327552.0,592134144.0,19648004096.0,7824609280.0,9325.0,8786.0
12-04 08:41:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,8.0,5554323456.0,592134144.0,19648008192.0,7824609280.0,7796.0,5485.0
12-04 08:41:20,0.083,0.249,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5554315264.0,592134144.0,19648008192.0,7824617472.0,8524.0,7128.0
12-04 08:41:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554315264.0,592134144.0,19648008192.0,7824617472.0,7676.0,5402.0
12-04 08:41:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5554315264.0,592134144.0,19648008192.0,7824617472.0,9494.0,8809.0
12-04 08:41:23,4.234,2.710,92.887,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5554249728.0,592134144.0,19653193728.0,7819497472.0,3386935.0,6118267.0
12-04 08:41:24,5.508,3.983,90.424,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5553823744.0,592134144.0,19662974976.0,7810142208.0,4482043.0,6921206.0
12-04 08:41:25,5.584,3.807,90.271,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5555081216.0,592134144.0,19670933504.0,7800926208.0,4576569.0,10759983.0
12-04 08:41:26,6.397,4.882,88.384,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5555539968.0,592134144.0,19680784384.0,7790616576.0,5186294.0,11008205.0
12-04 08:41:27,7.777,4.649,87.320,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5554888704.0,592134144.0,19693453312.0,7778598912.0,5594474.0,11469670.0
12-04 08:41:28,7.251,5.565,87.015,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5554823168.0,592134144.0,19704053760.0,7768064000.0,6065604.0,12009573.0
12-04 08:41:29,6.192,3.986,89.652,0.0,0.0,0.170,0.0,20480.0,0.0,1.0,5556330496.0,592134144.0,19713703936.0,7756906496.0,4964702.0,11509162.0
12-04 08:41:30,5.843,4.234,89.500,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5555838976.0,592134144.0,19723681792.0,7747420160.0,5026520.0,11041687.0
12-04 08:41:31,6.876,5.008,87.776,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5556699136.0,592134144.0,19735142400.0,7735099392.0,5691026.0,11606929.0
12-04 08:41:32,6.476,4.962,88.225,0.0,0.0,0.336,0.0,28672.0,0.0,3.0,5556871168.0,592134144.0,19744632832.0,7725436928.0,5267547.0,11445438.0
12-04 08:41:33,6.784,5.193,87.772,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5557698560.0,592134144.0,19753836544.0,7715405824.0,5354649.0,11236824.0
12-04 08:41:34,6.012,4.572,89.162,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5556047872.0,592134144.0,19764092928.0,7706800128.0,5215134.0,10979347.0
12-04 08:41:35,8.070,6.073,85.441,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5557768192.0,592134144.0,19775836160.0,7693336576.0,5941644.0,11852731.0
12-04 08:41:36,6.954,5.464,87.003,0.166,0.0,0.414,0.0,12288.0,0.0,2.0,5558579200.0,592134144.0,19785052160.0,7683309568.0,5200576.0,11238771.0
12-04 08:41:37,7.173,4.979,87.679,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5558112256.0,592134144.0,19796758528.0,7672070144.0,5447115.0,11637825.0
12-04 08:41:38,8.917,5.750,84.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5558517760.0,592134144.0,19808509952.0,7659913216.0,5897119.0,11958098.0
12-04 08:41:39,7.179,5.152,87.416,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5557809152.0,592134144.0,19820793856.0,7648337920.0,5985443.0,11948897.0
12-04 08:41:40,6.192,4.835,88.719,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5558636544.0,592134144.0,19831099392.0,7637204992.0,5229372.0,11375609.0
12-04 08:41:41,6.987,5.135,87.626,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5558841344.0,592134144.0,19840524288.0,7627575296.0,5622282.0,11643914.0
12-04 08:41:42,6.695,4.407,88.729,0.085,0.0,0.085,0.0,36864.0,0.0,5.0,5559590912.0,592134144.0,19851669504.0,7615680512.0,5170341.0,11423362.0
12-04 08:41:43,7.125,5.768,86.853,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5559812096.0,592134144.0,19863343104.0,7603785728.0,6085003.0,11753249.0
12-04 08:41:44,4.592,3.146,91.922,0.0,0.0,0.340,0.0,12288.0,0.0,2.0,5560389632.0,592134144.0,19871191040.0,7595360256.0,4010981.0,6494497.0
12-04 08:41:45,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560864768.0,592134144.0,19871977472.0,7594098688.0,10382.0,9937.0
12-04 08:41:46,1.084,1.251,97.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5560852480.0,592134144.0,19872059392.0,7594029056.0,955817.0,4419077.0
12-04 08:41:47,5.100,4.849,89.799,0.0,0.0,0.251,0.0,20480.0,0.0,2.0,5561249792.0,592134144.0,19880861696.0,7584829440.0,4492791.0,6643350.0
12-04 08:41:48,12.137,8.632,78.632,0.171,0.0,0.427,0.0,28672.0,0.0,3.0,5561462784.0,592134144.0,19899629568.0,7565848576.0,9778186.0,22516848.0
12-04 08:41:49,8.305,5.453,85.738,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5561200640.0,592134144.0,19912888320.0,7552851968.0,6459905.0,11929848.0
12-04 08:41:50,12.836,8.893,77.936,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5562572800.0,592134144.0,19931414528.0,7532953600.0,8813485.0,19916322.0
12-04 08:41:51,6.867,6.180,86.781,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5562486784.0,592134144.0,19943256064.0,7521198080.0,6759325.0,14125502.0
12-04 08:41:52,7.489,6.468,85.787,0.0,0.0,0.255,0.0,28672.0,0.0,5.0,5562597376.0,592134144.0,19957772288.0,7506571264.0,6572181.0,15681946.0
12-04 08:41:53,7.101,5.325,87.236,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5563359232.0,592134144.0,19968700416.0,7494881280.0,6002236.0,11672383.0
12-04 08:41:54,6.882,5.970,85.572,1.161,0.0,0.415,0.0,35606528.0,0.0,46.0,5564190720.0,592134144.0,19978428416.0,7484321792.0,5446356.0,11654106.0
12-04 08:41:55,7.460,6.287,82.062,3.688,0.0,0.503,0.0,273678336.0,0.0,273.0,5564628992.0,592134144.0,19990425600.0,7471886336.0,5867630.0,12118062.0
12-04 08:41:56,7.149,5.299,87.216,0.0,0.0,0.336,0.0,30191616.0,0.0,30.0,5563465728.0,592134144.0,20001001472.0,7462473728.0,5693421.0,11852795.0
12-04 08:41:57,7.262,5.259,87.145,0.0,0.0,0.334,0.0,45056.0,0.0,3.0,5563617280.0,592134144.0,20012736512.0,7450587136.0,5415667.0,11803799.0
12-04 08:41:58,7.095,5.175,87.396,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5564313600.0,592134144.0,20023361536.0,7439265792.0,5320521.0,11147086.0
12-04 08:41:59,8.291,5.330,86.125,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5565583360.0,592134144.0,20034473984.0,7426883584.0,6074264.0,11996330.0
12-04 08:42:00,7.769,4.511,87.218,0.084,0.0,0.418,0.0,28672.0,0.0,3.0,5565890560.0,592134144.0,20044390400.0,7416659968.0,5177942.0,11370104.0
12-04 08:42:01,6.229,4.863,88.567,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5565739008.0,592134144.0,20055797760.0,7405404160.0,5584692.0,11365330.0
12-04 08:42:02,6.735,4.774,88.150,0.0,0.0,0.341,0.0,28672.0,0.0,3.0,5565972480.0,592134144.0,20066258944.0,7394709504.0,5808068.0,11943547.0
12-04 08:42:03,6.780,4.915,88.136,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5566103552.0,592134144.0,20077977600.0,7382859776.0,5427718.0,11411100.0
12-04 08:42:04,7.361,5.873,86.600,0.0,0.0,0.165,0.0,0.0,0.0,0.0,5565816832.0,592134144.0,20087476224.0,7373647872.0,5488590.0,11406330.0
12-04 08:42:05,6.593,5.579,87.574,0.0,0.0,0.254,0.0,12288.0,0.0,2.0,5565800448.0,592134144.0,20099862528.0,7361277952.0,5704741.0,11840353.0
12-04 08:42:06,6.308,4.542,88.982,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5567160320.0,592134144.0,20109021184.0,7350759424.0,5017342.0,10678008.0
12-04 08:42:07,5.923,4.378,89.270,0.0,0.0,0.429,0.0,20480.0,0.0,2.0,5567987712.0,592134144.0,20119056384.0,7339896832.0,5525067.0,11627142.0
12-04 08:42:08,6.611,5.272,87.782,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5567291392.0,592134144.0,20130975744.0,7328673792.0,5333340.0,11017858.0
12-04 08:42:09,6.171,4.903,88.673,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5566705664.0,592134144.0,20141035520.0,7319199744.0,5370704.0,11275561.0
12-04 08:42:10,7.562,4.673,87.341,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5568524288.0,592134144.0,20151574528.0,7306842112.0,5614389.0,11096487.0
12-04 08:42:11,6.471,5.126,88.235,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5568765952.0,592134144.0,20160749568.0,7297425408.0,5105011.0,10885961.0
12-04 08:42:12,5.993,4.195,89.640,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5568221184.0,592134144.0,20173017088.0,7285702656.0,5344987.0,11294820.0
12-04 08:42:13,6.571,5.139,87.869,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5569941504.0,592134144.0,20181733376.0,7275266048.0,5544734.0,11576967.0
12-04 08:42:14,6.879,4.950,87.919,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5570465792.0,592134144.0,20193153024.0,7263322112.0,5333967.0,11371306.0
12-04 08:42:15,6.661,5.143,88.027,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5571117056.0,592134144.0,20203618304.0,7252205568.0,5346486.0,11329228.0
12-04 08:42:16,6.826,5.034,87.713,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5571010560.0,592134144.0,20214611968.0,7241318400.0,5941222.0,11944340.0
12-04 08:42:17,6.313,4.966,88.384,0.084,0.0,0.253,0.0,40960.0,0.0,5.0,5572104192.0,592134144.0,20224581632.0,7230255104.0,5326154.0,11063589.0
12-04 08:42:18,7.395,5.546,86.639,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5570621440.0,592134144.0,20236959744.0,7219359744.0,5984403.0,6682893.0
12-04 08:42:19,6.588,4.983,88.345,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5570592768.0,592134144.0,20248682496.0,7207665664.0,5304700.0,3013203.0
12-04 08:42:20,6.066,5.392,88.206,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5570846720.0,592134144.0,20258705408.0,7197388800.0,5273781.0,24234991.0
12-04 08:42:21,8.236,5.158,86.356,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5571850240.0,592134144.0,20269432832.0,7185657856.0,5359201.0,11486965.0
12-04 08:42:22,5.897,4.465,89.301,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5573083136.0,592138240.0,20277456896.0,7176396800.0,5038595.0,11191980.0
12-04 08:42:23,6.897,5.887,86.712,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,5570908160.0,592138240.0,20290887680.0,7165140992.0,5557066.0,11673781.0
12-04 08:42:24,6.037,5.187,88.520,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5572747264.0,592138240.0,20301037568.0,7153152000.0,5493306.0,11667556.0
12-04 08:42:25,7.395,5.126,84.706,2.521,0.0,0.252,0.0,105074688.0,0.0,114.0,5574512640.0,592138240.0,20310274048.0,7142150144.0,5482039.0,11529444.0
12-04 08:42:26,6.166,4.983,86.402,1.943,0.0,0.507,0.0,223309824.0,0.0,230.0,5573951488.0,592138240.0,20320862208.0,7132123136.0,5323430.0,11180492.0
12-04 08:42:27,6.812,5.635,87.216,0.0,0.0,0.336,0.0,57344.0,0.0,6.0,5573894144.0,592138240.0,20332605440.0,7120437248.0,5862738.0,11805423.0
12-04 08:42:28,5.541,4.774,89.514,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5574160384.0,592138240.0,20343001088.0,7109775360.0,5331478.0,10788061.0
12-04 08:42:29,6.522,5.184,87.876,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,5574782976.0,592138240.0,20352204800.0,7099949056.0,5094294.0,11280150.0
12-04 08:42:30,7.216,4.839,87.776,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5575655424.0,592138240.0,20362612736.0,7088668672.0,5795646.0,11889491.0
12-04 08:42:31,5.707,4.685,89.012,0.0,0.0,0.596,0.0,49152.0,0.0,6.0,5574144000.0,592138240.0,20374499328.0,7078293504.0,5509473.0,11409681.0
12-04 08:42:32,7.119,5.528,87.102,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5574897664.0,592138240.0,20384157696.0,7067881472.0,5185193.0,11541447.0
12-04 08:42:33,6.985,5.026,87.649,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5573734400.0,592138240.0,20397191168.0,7056011264.0,5760503.0,12028282.0
12-04 08:42:34,6.007,5.161,88.494,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5573967872.0,592138240.0,20406898688.0,7046070272.0,5405413.0,11082626.0
12-04 08:42:35,6.661,5.649,87.437,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5574656000.0,592138240.0,20418707456.0,7033573376.0,5718480.0,11454246.0
12-04 08:42:36,6.559,4.344,88.756,0.0,0.0,0.341,0.0,20480.0,0.0,1.0,5576187904.0,592138240.0,20428509184.0,7022239744.0,5566431.0,11513141.0
12-04 08:42:37,7.494,5.412,86.761,0.0,0.0,0.333,0.0,28672.0,0.0,3.0,5576495104.0,592138240.0,20438147072.0,7012294656.0,5532511.0,11697781.0
12-04 08:42:38,6.490,5.038,88.130,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5575847936.0,592138240.0,20451213312.0,6999875584.0,5774345.0,12054161.0
12-04 08:42:39,6.801,4.870,88.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5576081408.0,592138240.0,20460933120.0,6989922304.0,5388688.0,10900737.0
12-04 08:42:40,6.356,4.576,88.559,0.254,0.0,0.254,0.0,12288.0,0.0,2.0,5576007680.0,592138240.0,20471521280.0,6979407872.0,5200733.0,11541523.0
12-04 08:42:41,6.577,4.975,88.111,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5577887744.0,592138240.0,20481212416.0,6967836672.0,5504888.0,11291294.0
12-04 08:42:42,6.616,4.665,88.465,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5578321920.0,592138240.0,20491022336.0,6957592576.0,5340871.0,10961934.0
12-04 08:42:43,5.827,5.056,88.775,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5577662464.0,592138240.0,20502523904.0,6946750464.0,5593970.0,11251009.0
12-04 08:42:44,7.125,5.448,87.175,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5577830400.0,592138240.0,20513681408.0,6935425024.0,5399006.0,11315644.0
12-04 08:42:45,6.790,5.532,87.343,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5579714560.0,592138240.0,20523892736.0,6923329536.0,5407382.0,11504563.0
12-04 08:42:46,6.452,4.669,88.540,0.085,0.0,0.255,0.0,32768.0,0.0,3.0,5579341824.0,592138240.0,20534464512.0,6913130496.0,5326371.0,11232398.0
12-04 08:42:47,6.356,4.661,88.729,0.0,0.0,0.254,0.0,20480.0,0.0,2.0,5579517952.0,592142336.0,20544999424.0,6902415360.0,5300755.0,11041230.0
12-04 08:42:48,6.712,4.758,87.935,0.0,0.0,0.595,0.0,0.0,0.0,0.0,5579284480.0,592142336.0,20555399168.0,6892249088.0,5700107.0,11747709.0
12-04 08:42:49,6.616,5.109,88.023,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5579362304.0,592142336.0,20566757376.0,6880813056.0,5210119.0,10945731.0
12-04 08:42:50,3.963,2.698,93.170,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5579583488.0,592142336.0,20573786112.0,6873563136.0,3423195.0,5954540.0
12-04 08:42:51,0.922,0.838,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5580345344.0,592142336.0,20573786112.0,6872801280.0,752580.0,443854.0
12-04 08:42:52,1.830,1.581,96.423,0.083,0.0,0.083,0.0,40960.0,0.0,5.0,5579767808.0,592142336.0,20577951744.0,6869213184.0,1380140.0,4907713.0
12-04 08:42:53,3.104,2.433,94.128,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5579120640.0,592142336.0,20582244352.0,6865567744.0,2626746.0,5547598.0
12-04 08:42:54,9.359,6.155,84.064,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5580673024.0,592142336.0,20596850688.0,6849409024.0,8042637.0,11245265.0
12-04 08:42:55,12.511,8.453,78.191,0.0,0.0,0.845,0.0,0.0,0.0,0.0,5580693504.0,592142336.0,20614955008.0,6831284224.0,8684378.0,22154774.0
12-04 08:42:56,8.149,6.367,81.664,3.480,0.0,0.340,0.0,181440512.0,0.0,183.0,5581221888.0,592142336.0,20626747392.0,6818963456.0,6785931.0,16136818.0
12-04 08:42:57,7.881,6.017,85.763,0.0,0.0,0.339,0.0,130523136.0,0.0,139.0,5580496896.0,592142336.0,20640874496.0,6805561344.0,6801737.0,11644743.0
12-04 08:42:58,7.388,5.498,86.598,0.086,0.0,0.430,0.0,28672.0,0.0,3.0,5582893056.0,592142336.0,20653678592.0,6790361088.0,6644548.0,16460924.0
12-04 08:42:59,9.729,6.684,83.333,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5583364096.0,592142336.0,20669042688.0,6774525952.0,7442724.0,16440693.0
12-04 08:43:00,6.019,3.869,89.854,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5584117760.0,592142336.0,20678582272.0,6764232704.0,5300744.0,11265281.0
12-04 08:43:01,6.661,5.228,87.858,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5582761984.0,592142336.0,20690690048.0,6753480704.0,5626364.0,10734441.0
12-04 08:43:02,6.672,4.983,88.007,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5584203776.0,592142336.0,20700897280.0,6741831680.0,5490274.0,11377787.0
12-04 08:43:03,7.113,5.188,87.615,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5584539648.0,592142336.0,20710518784.0,6731874304.0,5442621.0,11050237.0
12-04 08:43:04,7.908,5.782,85.799,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5583704064.0,592142336.0,20723916800.0,6719311872.0,6034215.0,12329549.0
12-04 08:43:05,6.091,4.653,89.002,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5585829888.0,592142336.0,20733374464.0,6707728384.0,5126485.0,11037703.0
12-04 08:43:06,6.943,4.572,88.315,0.0,0.0,0.169,0.0,49152.0,0.0,6.0,5585821696.0,592142336.0,20743270400.0,6697840640.0,5509220.0,10929060.0
12-04 08:43:07,7.029,4.937,87.782,0.0,0.0,0.251,0.0,40960.0,0.0,6.0,5585010688.0,592142336.0,20754685952.0,6687236096.0,5220528.0,11251187.0
12-04 08:43:08,5.922,5.245,88.663,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5586157568.0,592142336.0,20763553792.0,6677221376.0,5284196.0,10879792.0
12-04 08:43:09,7.899,5.294,86.555,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5585977344.0,592142336.0,20776120320.0,6664835072.0,5966846.0,11753409.0
12-04 08:43:10,6.408,4.806,88.280,0.169,0.0,0.337,0.0,12288.0,0.0,2.0,5585428480.0,592142336.0,20786348032.0,6655156224.0,4961773.0,11213151.0
12-04 08:43:11,6.812,4.878,88.057,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5588082688.0,592142336.0,20795891712.0,6642958336.0,5372422.0,11082580.0
12-04 08:43:12,6.774,4.657,88.061,0.0,0.0,0.508,0.0,20480.0,0.0,2.0,5587988480.0,592142336.0,20806623232.0,6632321024.0,5615330.0,11729659.0
12-04 08:43:13,7.009,4.786,87.949,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5587349504.0,592142336.0,20818870272.0,6620712960.0,5816425.0,12191981.0
12-04 08:43:14,6.145,5.556,88.047,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5588709376.0,592142336.0,20828409856.0,6609813504.0,5336917.0,11366981.0
12-04 08:43:15,8.051,5.593,86.102,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5588803584.0,592142336.0,20840992768.0,6597136384.0,6034325.0,12669170.0
12-04 08:43:16,5.857,5.263,88.625,0.085,0.0,0.170,0.0,32768.0,0.0,3.0,5588471808.0,592142336.0,20851200000.0,6587260928.0,5447614.0,11410809.0
12-04 08:43:17,6.441,5.085,88.136,0.0,0.0,0.339,0.0,20480.0,0.0,2.0,5587664896.0,592142336.0,20862386176.0,6576881664.0,5544783.0,11935705.0
12-04 08:43:18,7.596,6.427,85.643,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5588504576.0,592142336.0,20875448320.0,6562979840.0,6089479.0,12461915.0
12-04 08:43:19,6.288,4.651,88.803,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5590282240.0,592142336.0,20884901888.0,6551748608.0,5826508.0,12023454.0
12-04 08:43:20,7.155,5.135,87.374,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5590511616.0,592142336.0,20896309248.0,6540111872.0,5510135.0,11766518.0
12-04 08:43:21,6.361,4.835,88.550,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5590523904.0,592142336.0,20906606592.0,6529802240.0,5468038.0,11281195.0
12-04 08:43:22,5.748,4.903,89.180,0.085,0.0,0.085,0.0,32768.0,0.0,4.0,5591478272.0,592142336.0,20915453952.0,6520000512.0,5021259.0,9579699.0
12-04 08:43:23,1.827,1.827,96.262,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5591158784.0,592142336.0,20920594432.0,6515179520.0,1426638.0,469804.0
12-04 08:43:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5591158784.0,592142336.0,20920594432.0,6515179520.0,34421.0,4088251.0
12-04 08:43:25,3.503,2.002,94.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5590585344.0,592142336.0,20924456960.0,6511890432.0,2431624.0,5233681.0
12-04 08:43:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,6881280.0,0.0,7.0,5591101440.0,592142336.0,20925423616.0,6510407680.0,8430.0,7839.0
12-04 08:43:27,0.167,0.167,91.715,7.950,0.0,0.0,0.0,272048128.0,0.0,272.0,5591068672.0,592142336.0,20925423616.0,6510440448.0,16207.0,581489.0
12-04 08:43:28,0.0,0.083,98.833,1.083,0.0,0.0,0.0,18743296.0,0.0,27.0,5590798336.0,592142336.0,20925431808.0,6510702592.0,7222.0,5477.0
12-04 08:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590798336.0,592142336.0,20925431808.0,6510702592.0,7537.0,4669.0
12-04 08:43:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590794240.0,592142336.0,20925435904.0,6510702592.0,10055.0,9475.0
12-04 08:43:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590794240.0,592142336.0,20925435904.0,6510702592.0,8043.0,4978.0
12-04 08:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590794240.0,592142336.0,20925435904.0,6510702592.0,6995.0,4276.0
12-04 08:43:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5590794240.0,592142336.0,20925435904.0,6510702592.0,9928.0,8425.0
12-04 08:43:34,0.0,0.083,99.583,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,5590016000.0,592142336.0,20925435904.0,6511480832.0,10611.0,9108.0
12-04 08:43:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5590016000.0,592142336.0,20925435904.0,6511480832.0,9599.0,8381.0
12-04 08:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590016000.0,592142336.0,20925435904.0,6511480832.0,8403.0,6771.0
12-04 08:43:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,8541.0,5883.0
12-04 08:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,8403.0,6772.0
12-04 08:43:39,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,7226.0,4308.0
12-04 08:43:40,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,7792.0,5925.0
12-04 08:43:41,0.166,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,9847.0,7314.0
12-04 08:43:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,10.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,9470.0,8989.0
12-04 08:43:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,7791.0,5369.0
12-04 08:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,7742.0,6232.0
12-04 08:43:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590528000.0,592142336.0,20925440000.0,6510964736.0,8364.0,6019.0
12-04 08:43:46,0.167,0.083,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5590519808.0,592142336.0,20925440000.0,6510972928.0,25141.0,23882.0
12-04 08:43:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5590519808.0,592142336.0,20925440000.0,6510972928.0,7980.0,5574.0
12-04 08:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590519808.0,592142336.0,20925440000.0,6510972928.0,7382.0,5349.0
12-04 08:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590515712.0,592142336.0,20925444096.0,6510972928.0,8508.0,6694.0
12-04 08:43:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590515712.0,592142336.0,20925444096.0,6510972928.0,7832.0,5792.0
12-04 08:43:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590515712.0,592142336.0,20925444096.0,6510972928.0,9248.0,7857.0
12-04 08:43:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5590515712.0,592142336.0,20925444096.0,6510972928.0,7581.0,6137.0
12-04 08:43:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,8186.0,5747.0
12-04 08:43:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,8257.0,6779.0
12-04 08:43:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,7160.0,4279.0
12-04 08:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,7022.0,4967.0
12-04 08:43:57,0.166,0.249,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,8574.0,6813.0
12-04 08:43:58,0.083,0.0,99.666,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,7422.0,6224.0
12-04 08:43:59,3.229,2.634,93.968,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5590945792.0,592142336.0,20929650688.0,6506336256.0,3276737.0,6033687.0
12-04 08:44:00,0.502,0.251,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590175744.0,592142336.0,20932513792.0,6504243200.0,423684.0,280832.0
12-04 08:44:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590175744.0,592142336.0,20932513792.0,6504243200.0,18525.0,1250815.0
12-04 08:44:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,7073792.0,0.0,8.0,5590138880.0,592142336.0,20932517888.0,6504275968.0,100487.0,218307.0
12-04 08:44:03,4.040,3.283,92.340,0.084,0.0,0.253,0.0,45056.0,0.0,5.0,5589970944.0,592142336.0,20939026432.0,6497935360.0,3589903.0,6343475.0
12-04 08:44:04,12.405,8.945,78.059,0.0,0.0,0.591,0.0,0.0,0.0,0.0,5590122496.0,592142336.0,20956872704.0,6479937536.0,9629034.0,17766407.0
12-04 08:44:05,10.447,7.835,81.382,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5592334336.0,592142336.0,20972236800.0,6462361600.0,7849685.0,19330502.0
12-04 08:44:06,10.295,9.198,79.831,0.0,0.0,0.675,0.0,0.0,0.0,0.0,5593169920.0,592142336.0,20988674048.0,6445088768.0,8888125.0,18101801.0
12-04 08:44:07,9.175,7.576,82.660,0.0,0.0,0.589,0.0,0.0,0.0,0.0,5591994368.0,592142336.0,21005983744.0,6428954624.0,7588305.0,16705296.0
12-04 08:44:08,10.392,7.325,81.772,0.0,0.0,0.511,0.0,16384.0,0.0,2.0,5592768512.0,592142336.0,21022044160.0,6412120064.0,8655911.0,16926069.0
12-04 08:44:09,6.609,5.408,87.468,0.086,0.0,0.429,0.0,12288.0,0.0,2.0,5593931776.0,592142336.0,21034598400.0,6398402560.0,6227453.0,11430752.0
12-04 08:44:10,8.930,6.066,84.414,0.0,0.0,0.590,0.0,0.0,0.0,0.0,5593194496.0,592142336.0,21049274368.0,6384463872.0,6983420.0,15631160.0
12-04 08:44:11,7.082,5.034,87.457,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5592956928.0,592142336.0,21062086656.0,6371889152.0,6174305.0,12002855.0
12-04 08:44:12,7.407,5.219,87.037,0.0,0.0,0.337,0.0,16384.0,0.0,1.0,5594636288.0,592142336.0,21071163392.0,6361133056.0,5428003.0,11089516.0
12-04 08:44:13,6.818,5.640,87.374,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5594615808.0,592142336.0,21082869760.0,6349447168.0,5549094.0,11299204.0
12-04 08:44:14,7.509,5.631,86.689,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5596688384.0,592142336.0,21095284736.0,6334959616.0,6140361.0,12509345.0
12-04 08:44:15,8.090,6.172,85.321,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,5596426240.0,592142336.0,21105602560.0,6324903936.0,6048155.0,15717072.0
12-04 08:44:16,7.286,5.193,87.353,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5595484160.0,592142336.0,21118222336.0,6313226240.0,5476403.0,11237487.0
12-04 08:44:17,6.170,4.456,89.032,0.0,0.0,0.343,0.0,36864.0,0.0,7.0,5597061120.0,592142336.0,21128237056.0,6301634560.0,5407963.0,11092215.0
12-04 08:44:18,6.706,5.433,87.606,0.0,0.0,0.255,0.0,32768.0,0.0,5.0,5596250112.0,592142336.0,21140709376.0,6289973248.0,6019065.0,11752391.0
12-04 08:44:19,6.121,5.259,88.276,0.0,0.0,0.345,0.0,0.0,0.0,0.0,5597777920.0,592142336.0,21152112640.0,6277042176.0,6007784.0,11966218.0
12-04 08:44:20,6.593,4.480,88.673,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5597638656.0,592142336.0,21161525248.0,6267768832.0,5192718.0,11301985.0
12-04 08:44:21,6.899,6.048,86.712,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5597175808.0,592142336.0,21175635968.0,6254120960.0,6397012.0,12262982.0
12-04 08:44:22,8.242,5.719,85.786,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5596798976.0,592142336.0,21187563520.0,6242570240.0,5942017.0,11518650.0
12-04 08:44:23,6.598,5.227,87.832,0.0,0.0,0.343,0.0,20480.0,0.0,2.0,5597827072.0,592142336.0,21199163392.0,6229942272.0,6143499.0,16377413.0
12-04 08:44:24,7.113,5.334,87.299,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5598683136.0,592142336.0,21210087424.0,6218162176.0,5895347.0,11836810.0
12-04 08:44:25,6.424,4.253,88.976,0.0,0.0,0.347,0.0,0.0,0.0,0.0,5599318016.0,592142336.0,21221490688.0,6206124032.0,5860772.0,11865900.0
12-04 08:44:26,7.621,6.114,85.930,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5599408128.0,592142336.0,21233590272.0,6193934336.0,6020958.0,11871674.0
12-04 08:44:27,6.876,5.263,87.267,0.085,0.0,0.509,0.0,12288.0,0.0,2.0,5599412224.0,592142336.0,21244399616.0,6183120896.0,5915936.0,11842920.0
12-04 08:44:28,6.594,5.509,87.396,0.0,0.0,0.501,0.0,24576.0,0.0,3.0,5600301056.0,592146432.0,21254742016.0,6171885568.0,5240213.0,11134694.0
12-04 08:44:29,7.034,5.763,86.864,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5599559680.0,592146432.0,21268033536.0,6159335424.0,6102242.0,11398176.0
12-04 08:44:30,6.812,5.551,87.553,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5600149504.0,592146432.0,21278777344.0,6148001792.0,5466848.0,11013875.0
12-04 08:44:31,6.650,4.518,88.576,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5600743424.0,592146432.0,21288624128.0,6137561088.0,5687092.0,15206598.0
12-04 08:44:32,2.869,2.110,94.852,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5603352576.0,592146432.0,21295001600.0,6128574464.0,2563241.0,4088751.0
12-04 08:44:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,5603352576.0,592146432.0,21295001600.0,6128574464.0,10309.0,8856.0
12-04 08:44:34,0.845,0.507,98.648,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602365440.0,592146432.0,21296369664.0,6128193536.0,1024278.0,2606596.0
12-04 08:44:35,5.169,3.051,91.610,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5602471936.0,592146432.0,21303439360.0,6121017344.0,3864685.0,6254426.0
12-04 08:44:36,8.193,5.574,85.980,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5603315712.0,592146432.0,21315948544.0,6107664384.0,6327133.0,11349019.0
12-04 08:44:37,13.224,10.545,73.898,2.074,0.0,0.259,0.0,87048192.0,0.0,91.0,5604769792.0,592146432.0,21338439680.0,6083719168.0,11126124.0,25031961.0
12-04 08:44:38,9.083,6.560,78.722,5.130,0.0,0.505,0.0,273678336.0,0.0,271.0,5604679680.0,592146432.0,21352726528.0,6069522432.0,7174914.0,14723755.0
12-04 08:44:39,11.519,8.276,78.413,1.280,0.0,0.512,0.0,56848384.0,0.0,63.0,5604438016.0,592146432.0,21372022784.0,6050467840.0,8939082.0,17734802.0
12-04 08:44:40,9.359,7.420,82.884,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5606088704.0,592146432.0,21385814016.0,6035025920.0,7535869.0,18988233.0
12-04 08:44:41,8.241,5.862,85.556,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5606989824.0,592146432.0,21399195648.0,6020743168.0,6965300.0,16641610.0
12-04 08:44:42,8.027,7.173,84.458,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5607182336.0,592146432.0,21412421632.0,6007324672.0,7454961.0,12808194.0
12-04 08:44:43,9.228,6.292,84.060,0.0,0.0,0.419,0.0,45056.0,0.0,3.0,5606350848.0,592146432.0,21427372032.0,5993205760.0,6602567.0,16227845.0
12-04 08:44:44,7.311,6.471,86.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5605543936.0,592146432.0,21440000000.0,5981384704.0,6120749.0,11448726.0
12-04 08:44:45,7.830,4.681,86.979,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5608972288.0,592146432.0,21449646080.0,5968310272.0,6031696.0,12172353.0
12-04 08:44:46,6.109,5.188,88.452,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5608423424.0,592146432.0,21459853312.0,5958651904.0,4834811.0,11390279.0
12-04 08:44:47,8.184,6.820,84.569,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5608894464.0,592146432.0,21474979840.0,5943054336.0,7172065.0,13356800.0
12-04 08:44:48,7.125,5.513,87.023,0.0,0.0,0.339,0.0,77824.0,0.0,8.0,5610274816.0,592146432.0,21486645248.0,5930008576.0,5920892.0,12196401.0
12-04 08:44:49,6.091,4.484,89.340,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5609861120.0,592146432.0,21497245696.0,5919821824.0,5163183.0,11879564.0
12-04 08:44:50,7.364,6.192,85.941,0.0,0.0,0.502,0.0,0.0,0.0,0.0,5610139648.0,592146432.0,21507985408.0,5908803584.0,6201938.0,14119147.0
12-04 08:44:51,5.997,4.899,88.514,0.169,0.0,0.422,0.0,12288.0,0.0,2.0,5610418176.0,592146432.0,21517787136.0,5898723328.0,5294003.0,10951867.0
12-04 08:44:52,7.479,6.471,85.714,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5609881600.0,592146432.0,21530329088.0,5886717952.0,6325054.0,12501939.0
12-04 08:44:53,7.765,4.949,86.860,0.0,0.0,0.427,0.0,32768.0,0.0,5.0,5610496000.0,592146432.0,21542318080.0,5874114560.0,6083673.0,11929227.0
12-04 08:44:54,6.548,5.442,87.755,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5611315200.0,592146432.0,21554413568.0,5861199872.0,5956494.0,12162446.0
12-04 08:44:55,6.266,4.149,89.331,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5610749952.0,592146432.0,21564157952.0,5852020736.0,5021700.0,10604131.0
12-04 08:44:56,8.158,5.467,86.123,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5611864064.0,592146432.0,21575057408.0,5840007168.0,6050624.0,15705402.0
12-04 08:44:57,7.137,5.183,87.426,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5612105728.0,592146432.0,21587075072.0,5827747840.0,6015481.0,12112850.0
12-04 08:44:58,6.616,4.858,88.191,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5612986368.0,592146432.0,21597528064.0,5816414208.0,5230799.0,10504138.0
12-04 08:44:59,6.419,5.405,87.669,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5614002176.0,592146432.0,21608185856.0,5804740608.0,5611620.0,11215836.0
12-04 08:45:00,6.446,5.174,88.041,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5613572096.0,592146432.0,21618819072.0,5794537472.0,5774972.0,11475893.0
12-04 08:45:01,7.173,6.255,86.405,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5613068288.0,592146432.0,21631315968.0,5782544384.0,5963831.0,11740492.0
12-04 08:45:02,6.481,4.966,88.215,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5613424640.0,592146432.0,21640957952.0,5772546048.0,5340546.0,11245050.0
12-04 08:45:03,6.166,3.885,89.358,0.169,0.0,0.422,0.0,65536.0,0.0,5.0,5626826752.0,592146432.0,21649682432.0,5750419456.0,4649271.0,10839442.0
12-04 08:45:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5625544704.0,592146432.0,21651279872.0,5750104064.0,28973.0,6717.0
12-04 08:45:05,0.994,1.326,97.597,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5625835520.0,592146432.0,21651292160.0,5749800960.0,591441.0,1994595.0
12-04 08:45:06,5.286,4.007,90.452,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5624582144.0,592146432.0,21661122560.0,5741223936.0,4863150.0,5912747.0
12-04 08:45:07,4.895,4.051,90.802,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5624672256.0,592146432.0,21670187008.0,5732069376.0,4231811.0,11849976.0
12-04 08:45:08,7.392,5.183,84.112,2.974,0.0,0.340,0.0,84795392.0,0.0,90.0,5627592704.0,592146432.0,21680095232.0,5719240704.0,6012455.0,12221573.0
12-04 08:45:09,5.241,4.480,78.529,11.496,0.0,0.254,0.0,250957824.0,0.0,253.0,5627764736.0,592146432.0,21689946112.0,5709217792.0,4616635.0,10300585.0
12-04 08:45:10,10.128,6.298,83.064,0.0,0.0,0.511,0.0,0.0,0.0,0.0,5627543552.0,592146432.0,21706002432.0,5693382656.0,7995215.0,17308998.0
12-04 08:45:11,11.046,7.167,81.366,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5627592704.0,592146432.0,21721669632.0,5677666304.0,8514421.0,13410731.0
12-04 08:45:12,11.389,7.593,80.587,0.0,0.0,0.431,0.0,0.0,0.0,0.0,5628272640.0,592146432.0,21740597248.0,5658058752.0,9471688.0,21519322.0
12-04 08:45:13,7.417,4.945,87.383,0.0,0.0,0.256,0.0,36864.0,0.0,3.0,5629825024.0,592146432.0,21751803904.0,5645299712.0,5884742.0,15893501.0
12-04 08:45:14,10.690,8.418,80.387,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5630533632.0,592146432.0,21767671808.0,5628723200.0,8446414.0,17562263.0
12-04 08:45:15,6.718,5.272,87.670,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5629874176.0,592146432.0,21780611072.0,5616443392.0,5779657.0,11188350.0
12-04 08:45:16,9.459,5.743,84.291,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5631221760.0,592146432.0,21794930688.0,5600776192.0,6922450.0,12470857.0
12-04 08:45:17,8.447,5.802,85.239,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5629702144.0,592146432.0,21809917952.0,5587308544.0,7192386.0,16341923.0
12-04 08:45:18,6.734,6.061,86.953,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5630222336.0,592150528.0,21820469248.0,5576232960.0,6005198.0,11858798.0
12-04 08:45:19,7.389,6.045,86.398,0.0,0.0,0.168,0.0,90112.0,0.0,15.0,5632348160.0,592150528.0,21832515584.0,5562060800.0,6070761.0,14071083.0
12-04 08:45:20,7.323,5.724,86.448,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5632389120.0,592150528.0,21843255296.0,5551280128.0,5701069.0,13331646.0
12-04 08:45:21,7.770,5.743,86.318,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5632229376.0,592150528.0,21856141312.0,5538553856.0,6220447.0,11465047.0
12-04 08:45:22,7.294,6.192,86.260,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5632253952.0,592150528.0,21868470272.0,5526200320.0,6559528.0,12509559.0
12-04 08:45:23,7.912,5.135,86.700,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,5632782336.0,592150528.0,21879828480.0,5514313728.0,5833854.0,15537336.0
12-04 08:45:24,7.692,5.664,86.391,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5633110016.0,592150528.0,21891473408.0,5502341120.0,6050298.0,12463194.0
12-04 08:45:25,6.992,4.802,87.784,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5634650112.0,592150528.0,21902233600.0,5490040832.0,5449606.0,10984395.0
12-04 08:45:26,7.077,6.066,86.436,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5633650688.0,592150528.0,21914923008.0,5478350848.0,5943303.0,11407317.0
12-04 08:45:27,6.768,4.484,88.579,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5633949696.0,592150528.0,21924503552.0,5468471296.0,5382819.0,11189133.0
12-04 08:45:28,7.504,5.143,87.099,0.0,0.0,0.253,0.0,32768.0,0.0,5.0,5634887680.0,592150528.0,21935464448.0,5456572416.0,5742378.0,11892028.0
12-04 08:45:29,7.705,4.941,86.851,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5634772992.0,592150528.0,21946863616.0,5445287936.0,5737621.0,11862911.0
12-04 08:45:30,7.725,5.263,86.672,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5634670592.0,592150528.0,21959606272.0,5432647680.0,6378599.0,12217885.0
12-04 08:45:31,6.171,4.987,88.419,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5635698688.0,592150528.0,21969715200.0,5421510656.0,5553282.0,11456681.0
12-04 08:45:32,6.830,5.565,87.099,0.169,0.0,0.337,0.0,12288.0,0.0,2.0,5642391552.0,592150528.0,21980667904.0,5403865088.0,5828072.0,15451095.0
12-04 08:45:33,7.367,5.588,86.622,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5642784768.0,592150528.0,21992640512.0,5391499264.0,6133865.0,12377140.0
12-04 08:45:34,7.712,5.593,86.356,0.0,0.0,0.339,0.0,4096.0,0.0,1.0,5640155136.0,592150528.0,22005157888.0,5381611520.0,6038832.0,11538630.0
12-04 08:45:35,7.071,5.135,87.374,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5641191424.0,592150528.0,22016745472.0,5368987648.0,5637339.0,11445390.0
12-04 08:45:36,5.947,4.503,89.210,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5642633216.0,592150528.0,22026227712.0,5358063616.0,5174299.0,11941339.0
12-04 08:45:37,6.967,5.183,87.681,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5643497472.0,592150528.0,22038306816.0,5345120256.0,5968692.0,7305783.0
12-04 08:45:38,6.824,4.886,87.869,0.0,0.0,0.421,0.0,36864.0,0.0,5.0,5642211328.0,592150528.0,22049349632.0,5335363584.0,5350000.0,11234480.0
12-04 08:45:39,9.336,6.728,80.067,3.616,0.0,0.252,0.0,149635072.0,0.0,145.0,5643689984.0,592150528.0,22063497216.0,5319737344.0,7001712.0,19696648.0
12-04 08:45:40,6.593,4.987,86.137,2.113,0.0,0.169,0.0,231342080.0,0.0,230.0,5643579392.0,592150528.0,22074232832.0,5309112320.0,5449239.0,11582224.0
12-04 08:45:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5644681216.0,592150528.0,22074920960.0,5307322368.0,139910.0,74780.0
12-04 08:45:42,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5644681216.0,592150528.0,22074920960.0,5307322368.0,20180.0,1554182.0
12-04 08:45:43,3.859,3.356,92.534,0.168,0.0,0.084,0.0,73728.0,0.0,6.0,5646143488.0,592150528.0,22079934464.0,5300846592.0,3187695.0,4672622.0
12-04 08:45:44,9.791,7.280,82.678,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5644046336.0,592150528.0,22095642624.0,5287235584.0,7693341.0,14459924.0
12-04 08:45:45,12.779,9.262,77.530,0.0,0.0,0.429,0.0,0.0,0.0,0.0,5645381632.0,592150528.0,22115266560.0,5266276352.0,9672668.0,22085576.0
12-04 08:45:46,7.731,6.218,85.798,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5645377536.0,592150528.0,22128070656.0,5253476352.0,6396557.0,11427008.0
12-04 08:45:47,9.503,8.134,82.106,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5645873152.0,592150528.0,22144937984.0,5236113408.0,8224713.0,17602318.0
12-04 08:45:48,9.259,7.071,83.165,0.0,0.0,0.505,0.0,16384.0,0.0,2.0,5646614528.0,592150528.0,22159134720.0,5221175296.0,7541870.0,16449915.0
12-04 08:45:49,6.319,4.697,88.471,0.256,0.0,0.256,0.0,12288.0,0.0,2.0,5647126528.0,592150528.0,22170701824.0,5209096192.0,5706847.0,11395384.0
12-04 08:45:50,7.841,5.818,85.835,0.0,0.0,0.506,0.0,32768.0,0.0,3.0,5648039936.0,592150528.0,22182547456.0,5196337152.0,6528418.0,15863853.0
12-04 08:45:51,6.926,5.997,86.571,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5648363520.0,592150528.0,22194397184.0,5184163840.0,6049306.0,11209101.0
12-04 08:45:52,7.293,5.197,87.259,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5647896576.0,592150528.0,22205767680.0,5173260288.0,5623057.0,10735950.0
12-04 08:45:53,7.270,6.002,86.729,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5646831616.0,592150528.0,22219186176.0,5160906752.0,5861528.0,11855453.0
12-04 08:45:54,7.627,4.492,87.542,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5649027072.0,592150528.0,22228967424.0,5148930048.0,5559894.0,15002559.0
12-04 08:45:55,7.404,5.021,87.319,0.085,0.0,0.170,0.0,49152.0,0.0,7.0,5649252352.0,592150528.0,22240370688.0,5137301504.0,5916532.0,11313199.0
12-04 08:45:56,7.970,5.872,85.822,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5649608704.0,592150528.0,22253047808.0,5124268032.0,6142999.0,12582572.0
12-04 08:45:57,7.083,6.0,86.500,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5649154048.0,592150528.0,22264344576.0,5113425920.0,5716744.0,11538971.0
12-04 08:45:58,5.178,4.160,90.492,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5650554880.0,592150528.0,22272802816.0,5103566848.0,4545316.0,10751254.0
12-04 08:45:59,7.070,5.026,87.649,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5650247680.0,592150528.0,22286622720.0,5090054144.0,6329717.0,11380099.0
12-04 08:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286761984.0,5089767424.0,8366.0,7605.0
12-04 08:46:01,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,29304.0,3078715.0
12-04 08:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,7027.0,5173.0
12-04 08:46:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,7266.0,4357.0
12-04 08:46:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5649625088.0,592150528.0,22286770176.0,5090529280.0,8098.0,5709.0
12-04 08:46:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650444288.0,592150528.0,22286770176.0,5089710080.0,27190.0,25478.0
12-04 08:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,8676.0,6195.0
12-04 08:46:07,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,8664.0,5925.0
12-04 08:46:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,9380.0,7159.0
12-04 08:46:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5650382848.0,592150528.0,22286774272.0,5089767424.0,10178.0,8469.0
12-04 08:46:10,0.0,0.167,97.910,1.923,0.0,0.0,0.0,176558080.0,0.0,176.0,5650595840.0,592150528.0,22286774272.0,5089554432.0,8431.0,6728.0
12-04 08:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,43446272.0,0.0,43.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,11380.0,8690.0
12-04 08:46:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,7328.0,4570.0
12-04 08:46:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,10046.0,8374.0
12-04 08:46:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,6244.0,3733.0
12-04 08:46:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,8908.0,6692.0
12-04 08:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,26184.0,23849.0
12-04 08:46:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,10061.0,9070.0
12-04 08:46:18,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,7154.0,5180.0
12-04 08:46:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,7851.0,5370.0
12-04 08:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,7742.0,6232.0
12-04 08:46:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,8198.0,5957.0
12-04 08:46:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,8072.0,6685.0
12-04 08:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,7197.0,4358.0
12-04 08:46:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,7388.0,5336.0
12-04 08:46:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5650567168.0,592150528.0,22286778368.0,5089579008.0,11061.0,11448.0
12-04 08:46:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650558976.0,592150528.0,22286778368.0,5089587200.0,7400.0,5585.0
12-04 08:46:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650558976.0,592150528.0,22286778368.0,5089587200.0,7165.0,4420.0
12-04 08:46:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650558976.0,592150528.0,22286778368.0,5089587200.0,7127.0,5267.0
12-04 08:46:29,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5650554880.0,592150528.0,22286782464.0,5089587200.0,9544.0,8131.0
12-04 08:46:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,5650550784.0,592150528.0,22286786560.0,5089587200.0,7588.0,5104.0
12-04 08:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5650550784.0,592150528.0,22286786560.0,5089587200.0,8320.0,5995.0
12-04 08:46:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650550784.0,592150528.0,22286786560.0,5089587200.0,11567.0,12786.0
12-04 08:46:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650550784.0,592150528.0,22286786560.0,5089587200.0,24920.0,21943.0
12-04 08:46:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650550784.0,592150528.0,22286786560.0,5089587200.0,7559.0,5557.0
12-04 08:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,9254.0,6833.0
12-04 08:46:36,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,7583.0,5483.0
12-04 08:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,8934.0,6997.0
12-04 08:46:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,8355.0,7557.0
12-04 08:46:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,8584.0,6833.0
12-04 08:46:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,8944.0,8082.0
12-04 08:46:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,9874.0,7840.0
12-04 08:46:42,0.083,0.166,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,7122.0,5109.0
12-04 08:46:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,7100.0,4498.0
12-04 08:46:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,7348.0,5221.0
12-04 08:46:45,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651197952.0,592150528.0,22286790656.0,5088935936.0,8358.0,6140.0
12-04 08:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,24865.0,23436.0
12-04 08:46:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,8479.0,6744.0
12-04 08:46:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,7022.0,5033.0
12-04 08:46:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,11074.0,10701.0
12-04 08:46:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,7308.0,5289.0
12-04 08:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,9637.0,7305.0
12-04 08:46:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,6654.0,4069.0
12-04 08:46:53,0.0,0.083,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,7754.0,5434.0
12-04 08:46:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,7982.0,6617.0
12-04 08:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,8231.0,6214.0
12-04 08:46:56,0.166,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,7182.0,5312.0
12-04 08:46:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651181568.0,592150528.0,22286798848.0,5088944128.0,10596.0,10362.0
12-04 08:46:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651181568.0,592150528.0,22286798848.0,5088944128.0,7022.0,4967.0
12-04 08:46:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5651181568.0,592150528.0,22286798848.0,5088944128.0,8974.0,7279.0
12-04 08:47:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5651181568.0,592150528.0,22286798848.0,5088944128.0,7797.0,6115.0
12-04 08:47:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5651181568.0,592150528.0,22286798848.0,5088944128.0,7854.0,5498.0
12-04 08:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651177472.0,592150528.0,22286802944.0,5088944128.0,7902.0,6297.0
12-04 08:47:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651177472.0,592150528.0,22286802944.0,5088944128.0,7200.0,4328.0
12-04 08:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651169280.0,592150528.0,22286802944.0,5088952320.0,9440.0,8188.0
12-04 08:47:05,0.083,0.167,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,5651456000.0,592150528.0,22286802944.0,5088665600.0,9381.0,6790.0
12-04 08:47:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,8586.0,6657.0
12-04 08:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,9318.0,7210.0
12-04 08:47:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,8692.0,6755.0
12-04 08:47:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,8670.0,6000.0
12-04 08:47:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,24636.0,21766.0
12-04 08:47:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,9941.0,7557.0
12-04 08:47:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,9185.0,7875.0
12-04 08:47:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,26707.0,24384.0
12-04 08:47:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,7248.0,5195.0
12-04 08:47:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651423232.0,592150528.0,22286811136.0,5088690176.0,8986.0,7328.0
12-04 08:47:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651423232.0,592150528.0,22286811136.0,5088690176.0,24848.0,23515.0
12-04 08:47:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5651423232.0,592150528.0,22286811136.0,5088690176.0,8080.0,5658.0
12-04 08:47:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,8179.0,6725.0
12-04 08:47:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,9464.0,6730.0
12-04 08:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,7842.0,6438.0
12-04 08:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,8728.0,6900.0
12-04 08:47:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,8396.0,7453.0
12-04 08:47:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,8074.0,5671.0
12-04 08:47:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,7842.0,6258.0
12-04 08:47:25,0.749,0.167,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,26124.0,24635.0
12-04 08:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,6694.0,4052.0
12-04 08:47:27,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,8874.0,6904.0
12-04 08:47:28,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,7308.0,5172.0
12-04 08:47:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,10358.0,7780.0
12-04 08:47:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,9335.0,8306.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,9101.0,7053.0
12-04 08:47:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,8563.0,6906.0
12-04 08:47:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651288064.0,592150528.0,22286819328.0,5088817152.0,8538.0,6749.0
12-04 08:47:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,5651275776.0,592150528.0,22286823424.0,5088825344.0,7715.0,5511.0
12-04 08:47:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5651275776.0,592150528.0,22286823424.0,5088825344.0,8950.0,6447.0
12-04 08:47:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651275776.0,592150528.0,22286823424.0,5088825344.0,7649.0,5510.0
12-04 08:47:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651402752.0,592150528.0,22286823424.0,5088698368.0,9789.0,8216.0
12-04 08:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651402752.0,592150528.0,22286823424.0,5088698368.0,8569.0,6928.0
12-04 08:47:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651402752.0,592150528.0,22286823424.0,5088698368.0,7166.0,4266.0
12-04 08:47:40,0.166,0.166,99.501,0.166,0.0,0.0,0.0,53248.0,0.0,9.0,5651402752.0,592150528.0,22286823424.0,5088698368.0,7500.0,5791.0
12-04 08:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651402752.0,592150528.0,22286823424.0,5088698368.0,12459.0,12105.0
12-04 08:47:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651398656.0,592150528.0,22286827520.0,5088698368.0,6494.0,4023.0
12-04 08:47:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651398656.0,592150528.0,22286827520.0,5088698368.0,10600.0,8706.0
12-04 08:47:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651398656.0,592150528.0,22286827520.0,5088698368.0,7876.0,6414.0
12-04 08:47:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651812352.0,592150528.0,22286827520.0,5088284672.0,9318.0,7424.0
12-04 08:47:46,0.0,0.0,99.750,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,24687.0,22663.0
12-04 08:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,7266.0,4291.0
12-04 08:47:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,7222.0,5266.0
12-04 08:47:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,9188.0,7816.0
12-04 08:47:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,7466.0,5555.0
12-04 08:47:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,9128.0,7771.0
12-04 08:47:52,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,7022.0,5411.0
12-04 08:47:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651791872.0,592150528.0,22286831616.0,5088301056.0,8534.0,6646.0
12-04 08:47:54,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651791872.0,592150528.0,22286831616.0,5088301056.0,8700.0,7499.0
12-04 08:47:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651783680.0,592150528.0,22286831616.0,5088309248.0,7366.0,4448.0
12-04 08:47:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,7873.0,6232.0
12-04 08:47:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,8468.0,6551.0
12-04 08:47:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,6433.0,3866.0
12-04 08:47:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,9845.0,8628.0
12-04 08:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,7876.0,6385.0
12-04 08:48:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,9973.0,8984.0
12-04 08:48:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,6368.0,4126.0
12-04 08:48:03,0.0,0.083,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,8091.0,5758.0
12-04 08:48:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651771392.0,592150528.0,22286835712.0,5088317440.0,11062.0,9313.0
12-04 08:48:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651906560.0,592150528.0,22286835712.0,5088182272.0,7880.0,4753.0
12-04 08:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651767296.0,592150528.0,22286839808.0,5088317440.0,7872.0,5512.0
12-04 08:48:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651767296.0,592150528.0,22286839808.0,5088317440.0,8704.0,5975.0
12-04 08:48:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651767296.0,592150528.0,22286839808.0,5088317440.0,8692.0,7003.0
12-04 08:48:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5651767296.0,592150528.0,22286839808.0,5088317440.0,10626.0,9549.0
12-04 08:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5651767296.0,592150528.0,22286839808.0,5088317440.0,9695.0,8578.0
12-04 08:48:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,9902.0,6806.0
12-04 08:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,7932.0,5670.0
12-04 08:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,8709.0,5971.0
12-04 08:48:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,8420.0,7047.0
12-04 08:48:15,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,7980.0,5568.0
12-04 08:48:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,23689.0,21283.0
12-04 08:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,9254.0,7683.0
12-04 08:48:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,9060.0,8523.0
12-04 08:48:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,8635.0,6256.0
12-04 08:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,6554.0,3978.0
12-04 08:48:21,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,7946.0,5593.0
12-04 08:48:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651759104.0,592150528.0,22286848000.0,5088317440.0,8756.0,7832.0
12-04 08:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5651759104.0,592150528.0,22286848000.0,5088317440.0,7197.0,4242.0
12-04 08:48:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651759104.0,592150528.0,22286848000.0,5088317440.0,7098.0,4591.0
12-04 08:48:25,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652402176.0,592150528.0,22286848000.0,5087674368.0,9882.0,9032.0
12-04 08:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,9150.0,8596.0
12-04 08:48:27,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,8046.0,5568.0
12-04 08:48:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,7148.0,5105.0
12-04 08:48:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,9157.0,6587.0
12-04 08:48:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,7743.0,5644.0
12-04 08:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,8441.0,5926.0
12-04 08:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,8432.0,6887.0
12-04 08:48:33,0.0,0.167,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,9095.0,7210.0
12-04 08:48:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,9855.0,8934.0
12-04 08:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,9889.0,8569.0
12-04 08:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,7654.0,5536.0
12-04 08:48:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,7898.0,4896.0
12-04 08:48:38,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5652385792.0,592150528.0,22286856192.0,5087682560.0,7427.0,4513.0
12-04 08:48:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652381696.0,592150528.0,22286860288.0,5087682560.0,9006.0,7301.0
12-04 08:48:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652381696.0,592150528.0,22286860288.0,5087682560.0,6757.0,5148.0
12-04 08:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652381696.0,592150528.0,22286860288.0,5087682560.0,11246.0,9863.0
12-04 08:48:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5652508672.0,592150528.0,22286860288.0,5087555584.0,9015.0,8598.0
12-04 08:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652508672.0,592150528.0,22286860288.0,5087555584.0,8474.0,6604.0
12-04 08:48:44,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5652508672.0,592150528.0,22286860288.0,5087555584.0,6983.0,4532.0
12-04 08:48:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5652557824.0,592150528.0,22286860288.0,5087506432.0,7785.0,5498.0
12-04 08:48:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652516864.0,592150528.0,22286860288.0,5087547392.0,25074.0,23790.0
12-04 08:48:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652516864.0,592150528.0,22286860288.0,5087547392.0,7426.0,4490.0
12-04 08:48:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5652516864.0,592150528.0,22286860288.0,5087547392.0,7632.0,5660.0
12-04 08:48:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,10407.0,9981.0
12-04 08:48:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,7159.0,5089.0
12-04 08:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,9062.0,7794.0
12-04 08:48:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,6634.0,4076.0
12-04 08:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,11040.0,9142.0
12-04 08:48:54,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,6614.0,4188.0
12-04 08:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,8505.0,6696.0
12-04 08:48:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,7742.0,6166.0
12-04 08:48:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,9882.0,9134.0
12-04 08:48:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,25435.0,24007.0
12-04 08:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,8194.0,5859.0
12-04 08:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,5652508672.0,592150528.0,22286868480.0,5087547392.0,6559.0,4850.0
12-04 08:49:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652508672.0,592150528.0,22286868480.0,5087547392.0,7820.0,5435.0
12-04 08:49:02,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5652508672.0,592150528.0,22286868480.0,5087547392.0,7842.0,6257.0
12-04 08:49:03,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5652508672.0,592150528.0,22286868480.0,5087547392.0,7638.0,4892.0
12-04 08:49:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652508672.0,592150528.0,22286868480.0,5087547392.0,9960.0,8992.0
12-04 08:49:05,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652660224.0,592150528.0,22286868480.0,5087395840.0,27684.0,24944.0
12-04 08:49:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652762624.0,592150528.0,22286868480.0,5087293440.0,7257.0,4429.0
12-04 08:49:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5653016576.0,592150528.0,22286868480.0,5087039488.0,10465.0,9386.0
12-04 08:49:08,0.0,0.0,99.916,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,5653139456.0,592150528.0,22286872576.0,5086912512.0,8138.0,5694.0
12-04 08:49:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5653520384.0,592150528.0,22286872576.0,5086531584.0,10626.0,8971.0
12-04 08:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654024192.0,592150528.0,22286876672.0,5086023680.0,8006.0,5560.0
12-04 08:49:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654278144.0,592150528.0,22286876672.0,5085769728.0,10237.0,6883.0
12-04 08:49:12,0.667,0.083,99.250,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5654650880.0,592150528.0,22286876672.0,5085396992.0,8204.0,5561.0
12-04 08:49:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5654650880.0,592150528.0,22286876672.0,5085396992.0,26406.0,24152.0
12-04 08:49:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654650880.0,592150528.0,22286876672.0,5085396992.0,7520.0,5670.0
12-04 08:49:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654650880.0,592150528.0,22286876672.0,5085396992.0,9228.0,7980.0
12-04 08:49:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,26387.0,25871.0
12-04 08:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7754.0,5485.0
12-04 08:49:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7536.0,5764.0
12-04 08:49:19,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7166.0,4200.0
12-04 08:49:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7842.0,6324.0
12-04 08:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7980.0,5684.0
12-04 08:49:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,6434.0,3894.0
12-04 08:49:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,10908.0,10698.0
12-04 08:49:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7936.0,6362.0
12-04 08:49:25,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5655109632.0,592150528.0,22286880768.0,5084934144.0,9328.0,7889.0
12-04 08:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655044096.0,592150528.0,22286880768.0,5084999680.0,6434.0,3894.0
12-04 08:49:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655044096.0,592150528.0,22286880768.0,5084999680.0,7326.0,4399.0
12-04 08:49:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655040000.0,592150528.0,22286884864.0,5084999680.0,8246.0,6769.0
12-04 08:49:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5655040000.0,592150528.0,22286884864.0,5084999680.0,8381.0,5817.0
12-04 08:49:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655031808.0,592150528.0,22286884864.0,5085007872.0,9111.0,7915.0
12-04 08:49:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5655031808.0,592150528.0,22286884864.0,5085007872.0,8641.0,6130.0
12-04 08:49:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655031808.0,592150528.0,22286884864.0,5085007872.0,10182.0,9364.0
12-04 08:49:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5655031808.0,592150528.0,22286884864.0,5085007872.0,9095.0,7282.0
12-04 08:49:34,0.333,0.0,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5655023616.0,592150528.0,22286884864.0,5085016064.0,7843.0,5627.0
12-04 08:49:35,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,7697.0,4644.0
12-04 08:49:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,8454.0,6699.0
12-04 08:49:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,8885.0,6456.0
12-04 08:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,7909.0,5991.0
12-04 08:49:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,10816.0,10309.0
12-04 08:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,7219.0,5088.0
12-04 08:49:41,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,10604.0,8595.0
12-04 08:49:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655015424.0,592150528.0,22286893056.0,5085016064.0,6978.0,4623.0
12-04 08:49:43,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,5655015424.0,592150528.0,22286893056.0,5085016064.0,7940.0,5476.0
12-04 08:49:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655015424.0,592150528.0,22286893056.0,5085016064.0,8002.0,6414.0
12-04 08:49:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655797760.0,592150528.0,22286897152.0,5084229632.0,9188.0,7756.0
12-04 08:49:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5655781376.0,592150528.0,22286897152.0,5084246016.0,24913.0,22680.0
12-04 08:49:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655781376.0,592150528.0,22286897152.0,5084246016.0,11158.0,9279.0
12-04 08:49:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,8750.0,7688.0
12-04 08:49:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,7165.0,4312.0
12-04 08:49:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,7155.0,5063.0
12-04 08:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,8071.0,5545.0
12-04 08:49:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,8239.0,6731.0
12-04 08:49:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,9836.0,8915.0
12-04 08:49:54,0.251,0.0,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8475.0,7716.0
12-04 08:49:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,9952.0,7493.0
12-04 08:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,6728.0,4254.0
12-04 08:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8457.0,6321.0
12-04 08:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,7092.0,4251.0
12-04 08:49:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8714.0,6941.0
12-04 08:50:00,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8060.0,6179.0
12-04 08:50:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8930.0,6646.0
12-04 08:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,9059.0,7957.0
12-04 08:50:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8880.0,6820.0
12-04 08:50:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5656027136.0,592150528.0,22286905344.0,5083992064.0,8192.0,5822.0
12-04 08:50:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656051712.0,592150528.0,22286905344.0,5083967488.0,26108.0,23412.0
12-04 08:50:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656027136.0,592150528.0,22286905344.0,5083992064.0,9346.0,7943.0
12-04 08:50:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656027136.0,592150528.0,22286905344.0,5083992064.0,8654.0,5418.0
12-04 08:50:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5656027136.0,592150528.0,22286905344.0,5083992064.0,8551.0,6560.0
12-04 08:50:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656027136.0,592150528.0,22286905344.0,5083992064.0,8764.0,5975.0
12-04 08:50:10,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656010752.0,592150528.0,22286905344.0,5084008448.0,8526.0,6681.0
12-04 08:50:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656010752.0,592150528.0,22286905344.0,5084008448.0,28516.0,26482.0
12-04 08:50:12,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656006656.0,592150528.0,22286909440.0,5084008448.0,8410.0,6100.0
12-04 08:50:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656006656.0,592150528.0,22286909440.0,5084008448.0,8604.0,5883.0
12-04 08:50:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,7250.0,6040.0
12-04 08:50:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,9842.0,8984.0
12-04 08:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,23773.0,21220.0
12-04 08:50:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,11018.0,9207.0
12-04 08:50:18,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,7288.0,5245.0
12-04 08:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,9228.0,7732.0
12-04 08:50:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,6560.0,3936.0
12-04 08:50:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655998464.0,592150528.0,22286917632.0,5084008448.0,9128.0,7709.0
12-04 08:50:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655998464.0,592150528.0,22286917632.0,5084008448.0,8251.0,6936.0
12-04 08:50:23,0.083,0.0,99.667,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,5655998464.0,592150528.0,22286917632.0,5084008448.0,7814.0,5476.0
12-04 08:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655998464.0,592150528.0,22286917632.0,5084008448.0,7902.0,6366.0
12-04 08:50:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,5656133632.0,592150528.0,22286917632.0,5083873280.0,7920.0,5526.0
12-04 08:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656133632.0,592150528.0,22286917632.0,5083873280.0,7747.0,6307.0
12-04 08:50:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656125440.0,592150528.0,22286917632.0,5083881472.0,8977.0,8055.0
12-04 08:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656125440.0,592150528.0,22286917632.0,5083881472.0,6934.0,4349.0
12-04 08:50:29,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5656125440.0,592150528.0,22286917632.0,5083881472.0,9849.0,8221.0
12-04 08:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656121344.0,592150528.0,22286921728.0,5083881472.0,7820.0,5627.0
12-04 08:50:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,7721.0,4727.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,9467.0,8487.0
12-04 08:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,11338.0,9332.0
12-04 08:50:34,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,7749.0,5718.0
12-04 08:50:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,8575.0,6106.0
12-04 08:50:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,9877.0,9136.0
12-04 08:50:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,8985.0,6537.0
12-04 08:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656113152.0,592154624.0,22286925824.0,5083881472.0,7715.0,5510.0
12-04 08:50:39,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656113152.0,592154624.0,22286925824.0,5083881472.0,7820.0,5485.0
12-04 08:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656096768.0,592154624.0,22286925824.0,5083897856.0,7862.0,6249.0
12-04 08:50:41,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5656223744.0,592154624.0,22286925824.0,5083770880.0,10402.0,8047.0
12-04 08:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656223744.0,592154624.0,22286925824.0,5083770880.0,9704.0,9671.0
12-04 08:50:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5656223744.0,592154624.0,22286925824.0,5083770880.0,7326.0,4399.0
12-04 08:50:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656223744.0,592154624.0,22286925824.0,5083770880.0,7159.0,5088.0
12-04 08:50:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656223744.0,592154624.0,22286925824.0,5083770880.0,9033.0,7823.0
12-04 08:50:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656219648.0,592154624.0,22286929920.0,5083770880.0,24247.0,21804.0
12-04 08:50:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656219648.0,592154624.0,22286929920.0,5083770880.0,9127.0,7744.0
12-04 08:50:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,7148.0,5104.0
12-04 08:50:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,9692.0,8806.0
12-04 08:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,6560.0,3936.0
12-04 08:50:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,9278.0,7374.0
12-04 08:50:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,6560.0,4002.0
12-04 08:50:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,7266.0,4291.0
12-04 08:50:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,9230.0,8864.0
12-04 08:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,8220.0,5799.0
12-04 08:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,8456.0,7559.0
12-04 08:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,9037.0,7325.0
12-04 08:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656211456.0,592154624.0,22286938112.0,5083770880.0,7188.0,5270.0
12-04 08:50:59,0.0,0.250,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5656211456.0,592154624.0,22286938112.0,5083770880.0,8326.0,5952.0
12-04 08:51:00,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656195072.0,592154624.0,22286938112.0,5083787264.0,7242.0,5208.0
12-04 08:51:01,0.0,0.083,99.833,0.0,0.0,0.083,0.0,40960.0,0.0,3.0,5656195072.0,592154624.0,22286938112.0,5083787264.0,7426.0,4424.0
12-04 08:51:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656195072.0,592154624.0,22286938112.0,5083787264.0,8974.0,7905.0
12-04 08:51:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656195072.0,592154624.0,22286938112.0,5083787264.0,9188.0,7749.0
12-04 08:51:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656211456.0,592154624.0,22286938112.0,5083770880.0,7998.0,5553.0
12-04 08:51:05,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656719360.0,592154624.0,22286938112.0,5083262976.0,10078.0,8247.0
12-04 08:51:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656719360.0,592154624.0,22286938112.0,5083262976.0,7283.0,4380.0
12-04 08:51:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656846336.0,592154624.0,22286938112.0,5083136000.0,8892.0,6306.0
12-04 08:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,8826.0,6820.0
12-04 08:51:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,9452.0,7181.0
12-04 08:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,7218.0,4247.0
12-04 08:51:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,28979.0,27336.0
12-04 08:51:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,9128.0,7307.0
12-04 08:51:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,8050.0,4805.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,8390.0,7557.0
12-04 08:51:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,7954.0,5617.0
12-04 08:51:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,24546.0,22430.0
12-04 08:51:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656829952.0,592154624.0,22286946304.0,5083144192.0,8951.0,7218.0
12-04 08:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,7686.0,5471.0
12-04 08:51:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,8474.0,6536.0
12-04 08:51:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,8467.0,7424.0
12-04 08:51:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,9299.0,7825.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,6937.0,4458.0
12-04 08:51:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,7886.0,5435.0
12-04 08:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,7188.0,5088.0
12-04 08:51:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286950400.0,5083136000.0,9354.0,7958.0
12-04 08:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,6594.0,4027.0
12-04 08:51:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,10260.0,9492.0
12-04 08:51:28,0.0,0.083,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,7676.0,6167.0
12-04 08:51:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,9169.0,7400.0
12-04 08:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,7660.0,4451.0
12-04 08:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,9381.0,5975.0
12-04 08:51:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,8838.0,6214.0
12-04 08:51:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,9315.0,7142.0
12-04 08:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,9513.0,7259.0
12-04 08:51:35,0.083,0.417,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4904673280.0,592154624.0,22286958592.0,5835288576.0,9069.0,7114.0
12-04 08:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,4904673280.0,592154624.0,22286958592.0,5835288576.0,7392.0,4591.0
12-04 08:51:37,3.422,1.586,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4925972480.0,592154624.0,22286987264.0,5813960704.0,26530.0,27003.0
12-04 08:51:38,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4926570496.0,592154624.0,22286987264.0,5813362688.0,44493.0,38986.0
12-04 08:51:39,0.251,0.084,99.164,0.502,0.0,0.0,0.0,0.0,0.0,0.0,4928466944.0,592154624.0,22286995456.0,5811458048.0,47034.0,41123.0
12-04 08:51:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4929228800.0,592154624.0,22286995456.0,5810696192.0,25223.0,23263.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-orderer-slave-13.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-13",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:37 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:37,0.534,0.276,99.032,0.112,0.0,0.045,3941.408,1004119.402,0.579,2.560,3627708416.0,918769664.0,15012343808.0,14060257280.0,0.0,0.0
12-04 08:29:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3627581440.0,918769664.0,15012347904.0,14060380160.0,7557.0,5644.0
12-04 08:29:39,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3627581440.0,918769664.0,15012347904.0,14060380160.0,6950.0,5118.0
12-04 08:29:40,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3627581440.0,918769664.0,15012347904.0,14060380160.0,6754.0,4439.0
12-04 08:29:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,6836.0,4892.0
12-04 08:29:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,7550.0,6102.0
12-04 08:29:43,0.166,0.083,99.667,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,10154.0,9269.0
12-04 08:29:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,6560.0,4215.0
12-04 08:29:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,8198.0,7545.0
12-04 08:29:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,8210.0,7228.0
12-04 08:29:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3624656896.0,918769664.0,15012352000.0,14063300608.0,7036.0,5007.0
12-04 08:29:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3624656896.0,918769664.0,15012352000.0,14063300608.0,6602.0,4195.0
12-04 08:29:49,0.0,0.083,99.583,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,8099.0,6674.0
12-04 08:29:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624656896.0,918769664.0,15012352000.0,14063300608.0,25080.0,23807.0
12-04 08:29:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,9694.0,8311.0
12-04 08:29:52,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,8371.0,7636.0
12-04 08:29:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,8204.0,7271.0
12-04 08:29:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,6370.0,4054.0
12-04 08:29:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,7136.0,5164.0
12-04 08:29:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,6673.0,4104.0
12-04 08:29:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,6867.0,4866.0
12-04 08:29:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,7839.0,6334.0
12-04 08:29:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,7590.0,6149.0
12-04 08:30:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,10283.0,10396.0
12-04 08:30:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,7272.0,4954.0
12-04 08:30:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,6979.0,5796.0
12-04 08:30:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,23275.0,21237.0
12-04 08:30:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,8064.0,5860.0
12-04 08:30:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624640512.0,918769664.0,15012360192.0,14063308800.0,7614.0,5496.0
12-04 08:30:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624636416.0,918769664.0,15012364288.0,14063308800.0,9088.0,7926.0
12-04 08:30:07,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3624636416.0,918769664.0,15012364288.0,14063308800.0,9154.0,7857.0
12-04 08:30:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624636416.0,918769664.0,15012364288.0,14063308800.0,25285.0,22832.0
12-04 08:30:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624763392.0,918769664.0,15012364288.0,14063181824.0,8334.0,6601.0
12-04 08:30:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3625144320.0,918769664.0,15012364288.0,14062800896.0,8157.0,6023.0
12-04 08:30:11,0.756,0.588,98.657,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3631173632.0,918769664.0,15012364288.0,14056771584.0,790566.0,415687.0
12-04 08:30:12,2.117,1.524,96.359,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664859136.0,918769664.0,15016796160.0,14018654208.0,2109868.0,3327011.0
12-04 08:30:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,3664605184.0,918769664.0,15017906176.0,14017798144.0,9765.0,7448.0
12-04 08:30:14,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665108992.0,918769664.0,15017910272.0,14017290240.0,12026.0,112958.0
12-04 08:30:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,9402.0,9286.0
12-04 08:30:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,7720.0,6276.0
12-04 08:30:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,6087.0,3888.0
12-04 08:30:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,6376.0,3946.0
12-04 08:30:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,7521.0,5970.0
12-04 08:30:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,24775.0,22882.0
12-04 08:30:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,7690.0,6174.0
12-04 08:30:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,7590.0,6152.0
12-04 08:30:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,8637.0,8237.0
12-04 08:30:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,7590.0,6085.0
12-04 08:30:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,6619.0,4324.0
12-04 08:30:26,0.083,0.0,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,6836.0,4892.0
12-04 08:30:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,6241.0,4767.0
12-04 08:30:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,7650.0,6309.0
12-04 08:30:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,8991.0,7969.0
12-04 08:30:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665985536.0,918769664.0,15017922560.0,14016401408.0,8375.0,5882.0
12-04 08:30:31,0.167,0.0,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,3665985536.0,918769664.0,15017922560.0,14016401408.0,10131.0,7769.0
12-04 08:30:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665981440.0,918769664.0,15017926656.0,14016401408.0,7654.0,5406.0
12-04 08:30:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3665981440.0,918769664.0,15017926656.0,14016401408.0,7862.0,5741.0
12-04 08:30:34,3.707,2.190,93.850,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3697479680.0,918769664.0,15021506560.0,13981323264.0,2624680.0,1534379.0
12-04 08:30:35,4.198,3.868,91.852,0.0,0.0,0.082,0.0,0.0,0.0,0.0,3759931392.0,918769664.0,15026827264.0,13913550848.0,2825368.0,3831289.0
12-04 08:30:36,2.560,1.877,95.563,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3823054848.0,918769664.0,15032397824.0,13844856832.0,2697866.0,3528574.0
12-04 08:30:37,2.954,2.616,94.093,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3888820224.0,918769664.0,15036850176.0,13774639104.0,2775605.0,3704995.0
12-04 08:30:38,3.598,2.762,93.556,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3955228672.0,918769664.0,15042723840.0,13702356992.0,2735942.0,3598923.0
12-04 08:30:39,3.741,2.993,93.184,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4023377920.0,918769664.0,15047942144.0,13628989440.0,2706075.0,3547723.0
12-04 08:30:40,4.377,3.220,92.320,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4091867136.0,918769664.0,15053131776.0,13555310592.0,2734170.0,3609344.0
12-04 08:30:41,3.990,2.743,93.184,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4158185472.0,918769664.0,15058141184.0,13483982848.0,2594659.0,3257991.0
12-04 08:30:42,4.225,3.314,92.212,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,4228644864.0,918769664.0,15063519232.0,13408145408.0,2747285.0,3656830.0
12-04 08:30:43,3.521,2.515,93.881,0.0,0.0,0.084,0.0,55128064.0,0.0,108.0,4295442432.0,918769664.0,15068176384.0,13336690688.0,2734782.0,3597485.0
12-04 08:30:44,3.744,2.829,93.261,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4361003008.0,918769664.0,15074324480.0,13264982016.0,2680917.0,3503896.0
12-04 08:30:45,2.974,1.954,95.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4429996032.0,918769664.0,15079198720.0,13191114752.0,2739257.0,3629402.0
12-04 08:30:46,3.353,2.766,93.713,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,4498018304.0,918769664.0,15084855296.0,13117435904.0,2714071.0,3565046.0
12-04 08:30:47,3.035,2.530,94.435,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4567945216.0,918769664.0,15090065408.0,13042298880.0,2772420.0,3700364.0
12-04 08:30:48,3.193,2.689,93.866,0.168,0.0,0.084,0.0,61440.0,0.0,6.0,4636405760.0,918769664.0,15094489088.0,12969414656.0,2725391.0,3563325.0
12-04 08:30:49,3.817,2.988,93.195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4703260672.0,918769664.0,15099883520.0,12897165312.0,2667389.0,3467200.0
12-04 08:30:50,3.033,2.949,93.850,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4773593088.0,918769664.0,15106719744.0,12819996672.0,2777916.0,3704969.0
12-04 08:30:51,2.771,2.603,94.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4842225664.0,918769664.0,15110180864.0,12747902976.0,2707444.0,3539706.0
12-04 08:30:52,3.297,2.367,94.252,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4913606656.0,918769664.0,15115681792.0,12671021056.0,2786533.0,3755819.0
12-04 08:30:53,3.114,2.525,94.192,0.0,0.0,0.168,0.0,45056.0,0.0,8.0,4983128064.0,918769664.0,15121711104.0,12595470336.0,2844282.0,3878936.0
12-04 08:30:54,2.949,2.780,93.934,0.253,0.0,0.084,0.0,12288.0,0.0,2.0,5053112320.0,918769664.0,15126417408.0,12520779776.0,2710559.0,3609382.0
12-04 08:30:55,3.117,2.864,94.019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5121671168.0,918769664.0,15131918336.0,12446720000.0,2776131.0,3691789.0
12-04 08:30:56,3.753,2.836,93.328,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5190881280.0,918769664.0,15136067584.0,12373360640.0,2725920.0,3597564.0
12-04 08:30:57,3.167,3.500,93.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5257048064.0,918769664.0,15142100992.0,12301160448.0,2710092.0,3559023.0
12-04 08:30:58,4.023,2.682,93.210,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,5325492224.0,918773760.0,15147261952.0,12227551232.0,2709432.0,3511939.0
12-04 08:30:59,3.188,2.265,94.463,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5325869056.0,918773760.0,15152885760.0,12221550592.0,2655734.0,3433348.0
12-04 08:31:00,3.747,3.164,92.923,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5325643776.0,918773760.0,15157870592.0,12216791040.0,2796440.0,3810993.0
12-04 08:31:01,2.773,2.605,94.622,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5325840384.0,918773760.0,15163072512.0,12211392512.0,2704083.0,3509525.0
12-04 08:31:02,3.196,2.607,94.029,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5325934592.0,918773760.0,15168184320.0,12206186496.0,2781394.0,3732123.0
12-04 08:31:03,3.500,2.833,93.500,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,5325438976.0,918777856.0,15173943296.0,12200919040.0,2736346.0,3597859.0
12-04 08:31:04,3.013,3.013,93.808,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5325537280.0,918777856.0,15179685888.0,12195078144.0,2726590.0,3626650.0
12-04 08:31:05,3.509,2.673,93.734,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5325467648.0,918777856.0,15184547840.0,12190285824.0,2718644.0,3571541.0
12-04 08:31:06,3.353,2.431,94.049,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5324554240.0,918777856.0,15189811200.0,12185935872.0,2738802.0,3625188.0
12-04 08:31:07,3.353,2.682,93.881,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5325099008.0,918777856.0,15195045888.0,12180156416.0,2738380.0,3627345.0
12-04 08:31:08,3.023,2.771,94.123,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5324570624.0,918777856.0,15201476608.0,12174254080.0,2764438.0,3692556.0
12-04 08:31:09,2.782,2.445,94.688,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5325537280.0,918777856.0,15205302272.0,12169461760.0,2684919.0,3476059.0
12-04 08:31:10,3.673,3.172,93.155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5325910016.0,918777856.0,15211409408.0,12162981888.0,2777300.0,3728030.0
12-04 08:31:11,2.678,2.929,94.226,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5325877248.0,918777856.0,15216713728.0,12157710336.0,2671955.0,3426064.0
12-04 08:31:12,3.759,2.506,93.567,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5326417920.0,918777856.0,15221153792.0,12152729600.0,2747726.0,3640329.0
12-04 08:31:13,3.188,2.768,91.946,2.013,0.0,0.084,0.0,120483840.0,0.0,210.0,5325733888.0,918777856.0,15226417152.0,12148150272.0,2732879.0,3553887.0
12-04 08:31:14,2.794,2.032,95.174,0.0,0.0,0.0,0.0,39112704.0,0.0,55.0,5325340672.0,918777856.0,15231975424.0,12142985216.0,2634702.0,3558177.0
12-04 08:31:15,4.060,2.983,92.875,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5325692928.0,918777856.0,15236829184.0,12137779200.0,2854915.0,3762975.0
12-04 08:31:16,3.272,2.517,94.211,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5325008896.0,918777856.0,15242399744.0,12132892672.0,2670812.0,3441826.0
12-04 08:31:17,3.112,2.439,94.197,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5325840384.0,918777856.0,15247597568.0,12126863360.0,2775855.0,3722633.0
12-04 08:31:18,2.939,2.771,94.207,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,5325758464.0,918777856.0,15252537344.0,12122005504.0,2773816.0,3692785.0
12-04 08:31:19,3.266,2.931,93.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5325516800.0,918777856.0,15258177536.0,12116606976.0,2748183.0,3671574.0
12-04 08:31:20,4.428,2.423,92.982,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5326942208.0,918777856.0,15264276480.0,12109082624.0,2820132.0,3809943.0
12-04 08:31:21,3.753,2.585,93.578,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,5328711680.0,918777856.0,15267934208.0,12103655424.0,2690595.0,3503030.0
12-04 08:31:22,3.339,2.588,93.907,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5328064512.0,918777856.0,15274168320.0,12098068480.0,2716940.0,3573449.0
12-04 08:31:23,2.867,2.192,94.604,0.253,0.0,0.084,0.0,40960.0,0.0,5.0,5330227200.0,918777856.0,15279177728.0,12090896384.0,2740330.0,3602867.0
12-04 08:31:24,3.926,2.673,93.317,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5332434944.0,918777856.0,15283384320.0,12084482048.0,2623075.0,3469727.0
12-04 08:31:25,3.747,2.998,93.172,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5331537920.0,918777856.0,15288979456.0,12079783936.0,2839646.0,3782877.0
12-04 08:31:26,2.804,1.614,95.497,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5331804160.0,918777856.0,15293693952.0,12074803200.0,2671974.0,3630056.0
12-04 08:31:27,3.277,2.437,94.118,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5330550784.0,918777856.0,15300313088.0,12069437440.0,2793224.0,3606662.0
12-04 08:31:28,3.417,3.0,93.500,0.0,0.0,0.083,0.0,40960.0,0.0,6.0,5331062784.0,918777856.0,15304626176.0,12064612352.0,2663013.0,3650272.0
12-04 08:31:29,2.634,2.294,94.902,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5331386368.0,918777856.0,15310082048.0,12058832896.0,2833264.0,3662783.0
12-04 08:31:30,3.196,2.775,93.944,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5332594688.0,918777856.0,15314776064.0,12052930560.0,2774999.0,3722904.0
12-04 08:31:31,3.025,2.605,94.370,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331718144.0,918777856.0,15320576000.0,12048007168.0,2593848.0,3493711.0
12-04 08:31:32,3.191,2.687,93.787,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5332398080.0,918777856.0,15326433280.0,12041469952.0,2850020.0,3768603.0
12-04 08:31:33,3.291,2.194,94.346,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,5332025344.0,918777856.0,15331885056.0,12036390912.0,2874713.0,3856171.0
12-04 08:31:34,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331931136.0,918777856.0,15333343232.0,12035026944.0,144933.0,2042737.0
12-04 08:31:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5331931136.0,918777856.0,15333343232.0,12035026944.0,7631.0,5728.0
12-04 08:31:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331152896.0,918777856.0,15333359616.0,12035788800.0,9575.0,59143.0
12-04 08:31:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331152896.0,918777856.0,15333359616.0,12035788800.0,8359.0,5786.0
12-04 08:31:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5331152896.0,918777856.0,15333359616.0,12035788800.0,24385.0,21663.0
12-04 08:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331152896.0,918777856.0,15333359616.0,12035788800.0,8019.0,6779.0
12-04 08:31:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331152896.0,918777856.0,15333359616.0,12035788800.0,8178.0,7253.0
12-04 08:31:41,1.913,1.498,96.339,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,5330894848.0,918777856.0,15334699008.0,12034707456.0,1216043.0,679030.0
12-04 08:31:42,4.431,3.344,92.140,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5330812928.0,918777856.0,15341477888.0,12028010496.0,3453888.0,4209143.0
12-04 08:31:43,3.305,3.220,92.881,0.508,0.0,0.085,0.0,40579072.0,0.0,60.0,5330280448.0,918777856.0,15348899840.0,12021121024.0,3375686.0,3836049.0
12-04 08:31:44,3.926,3.509,92.314,0.0,0.0,0.251,0.0,80863232.0,0.0,129.0,5331128320.0,918777856.0,15354757120.0,12014415872.0,3220429.0,5989114.0
12-04 08:31:45,3.623,2.949,93.260,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5332475904.0,918777856.0,15359664128.0,12008161280.0,3318496.0,4044918.0
12-04 08:31:46,5.482,3.738,90.698,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5330747392.0,918777856.0,15367647232.0,12001906688.0,3752112.0,4256117.0
12-04 08:31:47,3.920,3.670,92.160,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,5331832832.0,918777856.0,15373832192.0,11994636288.0,3346845.0,3780421.0
12-04 08:31:48,4.094,3.258,92.648,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5330513920.0,918777856.0,15381454848.0,11988332544.0,3178952.0,5853082.0
12-04 08:31:49,4.232,4.066,91.535,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5331308544.0,918777856.0,15386796032.0,11982196736.0,3428107.0,4054485.0
12-04 08:31:50,4.591,3.422,91.736,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5331517440.0,918777856.0,15394017280.0,11974766592.0,3619493.0,4192732.0
12-04 08:31:51,3.963,3.120,92.833,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5331779584.0,918777856.0,15400738816.0,11967782912.0,3397150.0,3930348.0
12-04 08:31:52,4.261,3.175,92.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5341458432.0,918777856.0,15406219264.0,11952623616.0,3230740.0,5986140.0
12-04 08:31:53,3.946,2.855,92.863,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5345718272.0,918777856.0,15413379072.0,11941203968.0,3205282.0,3677167.0
12-04 08:31:54,6.281,3.884,89.669,0.0,0.0,0.165,0.0,16384.0,0.0,2.0,5346283520.0,918777856.0,15420461056.0,11933556736.0,3674202.0,4145934.0
12-04 08:31:55,5.267,3.951,90.782,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347651584.0,918777856.0,15425859584.0,11926790144.0,3433073.0,4132896.0
12-04 08:31:56,4.0,2.553,93.277,0.0,0.0,0.170,0.0,8192.0,0.0,2.0,5347577856.0,918777856.0,15433326592.0,11919396864.0,3571922.0,6578582.0
12-04 08:31:57,3.234,2.979,93.787,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347553280.0,918777856.0,15440273408.0,11912474624.0,3307899.0,4051908.0
12-04 08:31:58,4.297,3.370,92.081,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5347532800.0,918777856.0,15448387584.0,11904380928.0,3701138.0,4600708.0
12-04 08:31:59,3.529,3.361,92.857,0.084,0.0,0.168,0.0,40960.0,0.0,5.0,5347373056.0,918777856.0,15454167040.0,11898761216.0,3355162.0,3989659.0
12-04 08:32:00,4.184,3.013,92.720,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5348327424.0,918777856.0,15459725312.0,11892248576.0,3280894.0,6052899.0
12-04 08:32:01,4.587,3.336,91.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5348085760.0,918777856.0,15466500096.0,11885715456.0,3358207.0,3587791.0
12-04 08:32:02,3.583,3.917,92.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5347721216.0,918777856.0,15473123328.0,11879456768.0,3314488.0,4023569.0
12-04 08:32:03,4.583,4.250,91.0,0.0,0.0,0.167,0.0,36864.0,0.0,5.0,5347504128.0,918777856.0,15480762368.0,11872034816.0,3720647.0,4184795.0
12-04 08:32:04,4.323,3.824,91.771,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,5347454976.0,918777856.0,15487119360.0,11865726976.0,3317997.0,6080167.0
12-04 08:32:05,3.610,3.107,92.947,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5347065856.0,918777856.0,15493132288.0,11860103168.0,3282594.0,3803215.0
12-04 08:32:06,4.104,3.685,91.960,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5346222080.0,918777856.0,15500165120.0,11853914112.0,3671898.0,4224849.0
12-04 08:32:07,4.167,3.667,92.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5346553856.0,918777856.0,15507349504.0,11846397952.0,3335183.0,3774636.0
12-04 08:32:08,4.904,3.242,91.687,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5347700736.0,918777856.0,15512117248.0,11840483328.0,3135051.0,5632303.0
12-04 08:32:09,4.184,3.013,92.636,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5347270656.0,918777856.0,15519223808.0,11833806848.0,3161036.0,3809700.0
12-04 08:32:10,4.975,4.229,90.713,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5347229696.0,918777856.0,15525892096.0,11827179520.0,3740696.0,4156075.0
12-04 08:32:11,4.333,3.833,91.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5347053568.0,918777856.0,15534166016.0,11819081728.0,3424360.0,3997545.0
12-04 08:32:12,4.926,4.105,90.887,0.0,0.0,0.082,0.0,0.0,0.0,0.0,5347225600.0,918777856.0,15538905088.0,11814170624.0,3202315.0,5944967.0
12-04 08:32:13,3.445,3.025,93.277,0.084,0.0,0.168,0.0,5156864.0,0.0,6.0,5347233792.0,918777856.0,15545421824.0,11807645696.0,3234841.0,3724495.0
12-04 08:32:14,4.473,3.460,88.608,3.376,0.0,0.084,0.0,195842048.0,0.0,292.0,5347676160.0,918777856.0,15552929792.0,11799695360.0,3751676.0,4346270.0
12-04 08:32:15,5.038,2.771,91.940,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5347016704.0,918777856.0,15559176192.0,11794108416.0,3391983.0,3930487.0
12-04 08:32:16,4.017,3.431,92.385,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5347016704.0,918777856.0,15565717504.0,11787567104.0,3228261.0,5989281.0
12-04 08:32:17,4.023,3.353,92.372,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5346492416.0,918777856.0,15572180992.0,11781627904.0,3470545.0,4207611.0
12-04 08:32:18,4.484,2.792,92.724,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5346689024.0,918777856.0,15579881472.0,11773730816.0,3587069.0,4142235.0
12-04 08:32:19,4.198,3.191,92.275,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5346758656.0,918777856.0,15586828288.0,11766714368.0,3378888.0,3886310.0
12-04 08:32:20,3.980,2.456,93.480,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5348110336.0,918777856.0,15592251392.0,11759939584.0,3329289.0,6102107.0
12-04 08:32:21,3.578,1.959,94.463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5346394112.0,918777856.0,15599632384.0,11754274816.0,3147780.0,3552784.0
12-04 08:32:22,4.955,3.964,90.834,0.0,0.0,0.248,0.0,0.0,0.0,0.0,5348225024.0,918777856.0,15604666368.0,11747409920.0,3609530.0,4087331.0
12-04 08:32:23,4.246,3.747,91.757,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,5347360768.0,918777856.0,15613337600.0,11739602944.0,3415568.0,3884437.0
12-04 08:32:24,4.496,3.247,92.090,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5347536896.0,918777856.0,15618560000.0,11734204416.0,3283444.0,6021323.0
12-04 08:32:25,4.149,3.900,91.784,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5347164160.0,918777856.0,15624511488.0,11728625664.0,3225516.0,3837222.0
12-04 08:32:26,4.413,3.997,91.341,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,5346717696.0,918777856.0,15632863232.0,11720720384.0,3608900.0,3998798.0
12-04 08:32:27,4.254,3.670,91.993,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5346922496.0,918777856.0,15639707648.0,11713671168.0,3300909.0,3841364.0
12-04 08:32:28,4.663,3.414,91.757,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5346967552.0,918777856.0,15646167040.0,11707166720.0,3390304.0,6175254.0
12-04 08:32:29,3.872,2.946,92.929,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,5348122624.0,918777856.0,15651241984.0,11700936704.0,3195494.0,3619336.0
12-04 08:32:30,4.107,3.604,92.037,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5347622912.0,918777856.0,15658086400.0,11694592000.0,3525908.0,4453448.0
12-04 08:32:31,4.344,3.676,91.813,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,5346865152.0,918777856.0,15666622464.0,11686813696.0,3487124.0,4058049.0
12-04 08:32:32,4.469,3.120,92.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5348151296.0,918777856.0,15671726080.0,11680423936.0,3646606.0,6431857.0
12-04 08:32:33,3.716,2.618,93.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5347950592.0,918777856.0,15678418944.0,11673931776.0,3306273.0,3896012.0
12-04 08:32:34,3.370,3.370,93.092,0.0,0.0,0.168,0.0,45056.0,0.0,3.0,5346508800.0,918781952.0,15685894144.0,11667894272.0,3298122.0,3870357.0
12-04 08:32:35,5.096,3.258,91.312,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,5347131392.0,918781952.0,15691767808.0,11661398016.0,3500717.0,4108559.0
12-04 08:32:36,4.275,3.018,92.540,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5345746944.0,918781952.0,15698423808.0,11656126464.0,3287754.0,5771061.0
12-04 08:32:37,3.869,3.196,92.935,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347262464.0,918781952.0,15704477696.0,11648557056.0,3287756.0,3837840.0
12-04 08:32:38,4.686,3.180,91.967,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5347172352.0,918781952.0,15711186944.0,11641937920.0,3626778.0,4092905.0
12-04 08:32:39,4.406,3.491,91.937,0.0,0.0,0.166,0.0,45056.0,0.0,6.0,5347135488.0,918781952.0,15718051840.0,11635109888.0,3387978.0,3891740.0
12-04 08:32:40,4.118,2.437,93.025,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5347618816.0,918781952.0,15723593728.0,11629084672.0,3336757.0,6177761.0
12-04 08:32:41,3.545,3.215,93.075,0.0,0.0,0.165,0.0,0.0,0.0,0.0,5347246080.0,918781952.0,15729102848.0,11623948288.0,2439615.0,3457268.0
12-04 08:32:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347401728.0,918781952.0,15729971200.0,11622924288.0,6836.0,4826.0
12-04 08:32:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5347397632.0,918781952.0,15729975296.0,11622924288.0,11841.0,61289.0
12-04 08:32:44,0.0,0.084,97.826,2.090,0.0,0.0,0.0,143937536.0,0.0,209.0,5347422208.0,918781952.0,15729983488.0,11622891520.0,6996.0,4892.0
12-04 08:32:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36573184.0,0.0,45.0,5347422208.0,918781952.0,15729983488.0,11622891520.0,7274.0,5366.0
12-04 08:32:46,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5347422208.0,918781952.0,15729983488.0,11622891520.0,8929.0,8400.0
12-04 08:32:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347422208.0,918781952.0,15729983488.0,11622891520.0,7584.0,6193.0
12-04 08:32:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347422208.0,918781952.0,15729983488.0,11622891520.0,7681.0,6169.0
12-04 08:32:49,3.766,3.180,92.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5347414016.0,918781952.0,15734788096.0,11618095104.0,3021832.0,3864498.0
12-04 08:32:50,4.286,3.697,91.933,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5347823616.0,918781952.0,15742189568.0,11610284032.0,3696242.0,4277122.0
12-04 08:32:51,5.236,4.476,90.118,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5347266560.0,918781952.0,15751761920.0,11601268736.0,4723929.0,7089217.0
12-04 08:32:52,4.264,3.177,92.224,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5348462592.0,918781952.0,15756152832.0,11595681792.0,3450684.0,3962071.0
12-04 08:32:53,5.158,4.825,89.684,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5346107392.0,918781952.0,15767011328.0,11587178496.0,4279909.0,6226848.0
12-04 08:32:54,5.495,3.664,90.674,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5347160064.0,918781952.0,15773167616.0,11579969536.0,3552935.0,4227215.0
12-04 08:32:55,4.847,3.571,91.412,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5348986880.0,918781952.0,15780392960.0,11570917376.0,4453241.0,6245333.0
12-04 08:32:56,4.0,3.234,92.511,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5346729984.0,918781952.0,15790325760.0,11563241472.0,3921676.0,4545033.0
12-04 08:32:57,5.378,3.697,90.672,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5347180544.0,918781952.0,15798030336.0,11555086336.0,4388818.0,4845548.0
12-04 08:32:58,3.932,2.650,93.248,0.171,0.0,0.0,0.0,12288.0,0.0,2.0,5348761600.0,918781952.0,15804743680.0,11546791936.0,3646396.0,6152596.0
12-04 08:32:59,4.021,4.021,91.702,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5350432768.0,918781952.0,15813120000.0,11536744448.0,4404180.0,6445016.0
12-04 08:33:00,4.311,3.381,92.223,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5351055360.0,918781952.0,15821172736.0,11528069120.0,3838983.0,4207240.0
12-04 08:33:01,5.700,3.772,90.277,0.0,0.0,0.251,0.0,36864.0,0.0,7.0,5350166528.0,918781952.0,15828824064.0,11521306624.0,3976100.0,4344161.0
12-04 08:33:02,5.148,3.291,91.392,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5349281792.0,918781952.0,15837261824.0,11513753600.0,4072575.0,6147363.0
12-04 08:33:03,3.833,2.896,93.101,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5350105088.0,918781952.0,15844753408.0,11505438720.0,3799583.0,4139785.0
12-04 08:33:04,5.814,3.987,89.950,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5350105088.0,918781952.0,15852490752.0,11497701376.0,4090482.0,6295357.0
12-04 08:33:05,4.774,3.325,91.731,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5350264832.0,918781952.0,15861432320.0,11488600064.0,4424223.0,3634444.0
12-04 08:33:06,5.232,3.713,90.886,0.0,0.0,0.169,0.0,24576.0,0.0,3.0,5349502976.0,918781952.0,15868796928.0,11481997312.0,4158706.0,8347221.0
12-04 08:33:07,3.918,2.981,92.930,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5348913152.0,918781952.0,15878049792.0,11473334272.0,3955820.0,4283582.0
12-04 08:33:08,4.266,3.328,92.150,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5350490112.0,918781952.0,15884947456.0,11464859648.0,4143236.0,6668882.0
12-04 08:33:09,4.862,3.856,91.115,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,5350060032.0,918781952.0,15892910080.0,11457327104.0,3865448.0,3914882.0
12-04 08:33:10,4.962,3.422,91.189,0.086,0.0,0.342,0.0,28672.0,0.0,3.0,5350514688.0,918781952.0,15900676096.0,11449106432.0,4507617.0,6933650.0
12-04 08:33:11,4.307,3.209,92.399,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5350232064.0,918781952.0,15909339136.0,11440726016.0,3836305.0,4168785.0
12-04 08:33:12,5.259,3.673,90.735,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5349810176.0,918781952.0,15917092864.0,11433394176.0,3990862.0,6013436.0
12-04 08:33:13,4.473,4.051,91.308,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5349343232.0,918781952.0,15925149696.0,11425804288.0,4173660.0,4208730.0
12-04 08:33:14,4.626,3.196,91.926,0.0,0.0,0.252,0.0,24576.0,0.0,4.0,5350060032.0,918781952.0,15932145664.0,11418091520.0,3592975.0,6259590.0
12-04 08:33:15,4.545,4.714,90.657,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5349322752.0,918781952.0,15941009408.0,11409965056.0,4345418.0,4480747.0
12-04 08:33:16,4.862,3.772,91.031,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,5348409344.0,918786048.0,15949606912.0,11402276864.0,4032421.0,6125701.0
12-04 08:33:17,4.128,3.960,91.660,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5349502976.0,918786048.0,15956443136.0,11394347008.0,3748444.0,4005502.0
12-04 08:33:18,6.489,4.576,88.852,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5349744640.0,918786048.0,15965057024.0,11385491456.0,4205088.0,6677529.0
12-04 08:33:19,4.954,4.114,89.253,1.427,0.0,0.252,0.0,59932672.0,0.0,70.0,5350338560.0,918786048.0,15971672064.0,11378282496.0,4202638.0,4405625.0
12-04 08:33:20,4.790,4.118,89.580,1.429,0.0,0.084,0.0,185618432.0,0.0,212.0,5350412288.0,918786048.0,15980158976.0,11369721856.0,4022486.0,6379584.0
12-04 08:33:21,5.419,3.895,90.601,0.0,0.0,0.085,0.0,40960.0,0.0,3.0,5350436864.0,918786048.0,15989465088.0,11360391168.0,4507098.0,6565815.0
12-04 08:33:22,4.384,2.782,92.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5350612992.0,918786048.0,15996534784.0,11353145344.0,3530397.0,4258803.0
12-04 08:33:23,5.774,4.686,89.289,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5349892096.0,918786048.0,16005242880.0,11345158144.0,4627149.0,6592198.0
12-04 08:33:24,4.275,3.018,92.456,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5349810176.0,918786048.0,16012468224.0,11338014720.0,3465763.0,4033768.0
12-04 08:33:25,5.339,3.390,91.102,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5349867520.0,918786048.0,16021630976.0,11328794624.0,4474059.0,5682267.0
12-04 08:33:26,4.866,4.279,90.772,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5349634048.0,918786048.0,16028332032.0,11322327040.0,4136728.0,6189019.0
12-04 08:33:27,4.954,3.778,91.100,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5349634048.0,918786048.0,16035753984.0,11314905088.0,4076291.0,4378692.0
12-04 08:33:28,4.730,3.885,91.132,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5349621760.0,918786048.0,16045076480.0,11305594880.0,4222811.0,6967955.0
12-04 08:33:29,5.481,3.373,91.062,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5350969344.0,918786048.0,16053047296.0,11296276480.0,4303672.0,5844185.0
12-04 08:33:30,5.188,3.431,91.213,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5350883328.0,918786048.0,16059342848.0,11290066944.0,3517838.0,4555562.0
12-04 08:33:31,5.299,3.701,90.580,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,5350137856.0,918786048.0,16068972544.0,11281182720.0,4446853.0,4766609.0
12-04 08:33:32,5.100,3.846,91.054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5349953536.0,918786048.0,16076619776.0,11273719808.0,3931698.0,6546412.0
12-04 08:33:33,5.686,3.846,90.217,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5350027264.0,918786048.0,16084606976.0,11265658880.0,4166417.0,4433581.0
12-04 08:33:34,5.042,3.950,90.672,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5350199296.0,918786048.0,16092438528.0,11257655296.0,4251559.0,6656870.0
12-04 08:33:35,5.803,3.448,90.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5350432768.0,918786048.0,16100368384.0,11249491968.0,3942145.0,4522877.0
12-04 08:33:36,6.056,3.616,90.076,0.0,0.0,0.252,0.0,28672.0,0.0,5.0,5348999168.0,918786048.0,16109895680.0,11241398272.0,4413101.0,5439822.0
12-04 08:33:37,5.439,3.347,91.130,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5348605952.0,918786048.0,16116535296.0,11235151872.0,3728757.0,2170745.0
12-04 08:33:38,5.193,3.936,90.704,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5349490688.0,918786048.0,16124665856.0,11226136576.0,4123810.0,10012234.0
12-04 08:33:39,4.742,3.980,90.940,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5349908480.0,918786048.0,16133517312.0,11216867328.0,4397982.0,4505790.0
12-04 08:33:40,4.384,2.951,92.243,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5350658048.0,918786048.0,16139948032.0,11209687040.0,3668885.0,6273176.0
12-04 08:33:41,6.038,4.549,89.330,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,5350371328.0,918786048.0,16148078592.0,11201843200.0,4231726.0,4464687.0
12-04 08:33:42,4.289,4.037,91.590,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5350551552.0,918786048.0,16156045312.0,11193696256.0,3849054.0,6190459.0
12-04 08:33:43,5.435,4.431,89.883,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5349867520.0,918786048.0,16165048320.0,11185377280.0,4373671.0,5224132.0
12-04 08:33:44,5.013,3.823,90.994,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5350387712.0,918786048.0,16173576192.0,11176329216.0,4500846.0,6748149.0
12-04 08:33:45,5.184,4.348,90.217,0.167,0.0,0.084,0.0,49152.0,0.0,4.0,5350141952.0,918786048.0,16180420608.0,11169730560.0,4082406.0,4679604.0
12-04 08:33:46,4.223,3.716,91.807,0.0,0.0,0.253,0.0,28672.0,0.0,3.0,5349789696.0,918786048.0,16189464576.0,11161038848.0,3938450.0,6156808.0
12-04 08:33:47,5.075,4.493,90.349,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5350084608.0,918786048.0,16198000640.0,11152207872.0,4055318.0,4233412.0
12-04 08:33:48,4.886,3.875,90.901,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5350739968.0,918786048.0,16205037568.0,11144515584.0,4165343.0,6725722.0
12-04 08:33:49,1.928,1.257,96.815,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5350612992.0,918786048.0,16209670144.0,11140009984.0,1609679.0,2890638.0
12-04 08:33:50,0.167,0.251,96.241,3.342,0.0,0.0,0.0,198189056.0,0.0,234.0,5351387136.0,918786048.0,16209670144.0,11139235840.0,24879.0,23373.0
12-04 08:33:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,35995648.0,0.0,46.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,9755.0,59303.0
12-04 08:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,6223.0,3740.0
12-04 08:33:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,6836.0,4890.0
12-04 08:33:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,8622.0,7862.0
12-04 08:33:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,7101.0,5140.0
12-04 08:33:56,0.251,0.418,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,263111.0,143687.0
12-04 08:33:57,4.754,3.336,91.743,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5351284736.0,918786048.0,16215293952.0,11133714432.0,3513617.0,4187571.0
12-04 08:33:58,5.570,4.641,89.536,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5350567936.0,918786048.0,16224890880.0,11124834304.0,4850626.0,7037981.0
12-04 08:33:59,5.250,3.917,90.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5351100416.0,918786048.0,16233512960.0,11115679744.0,4030594.0,4571873.0
12-04 08:34:00,6.621,4.075,89.134,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5350379520.0,918786048.0,16243290112.0,11106623488.0,4973702.0,7301697.0
12-04 08:34:01,4.304,3.797,91.646,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5350137856.0,918786048.0,16250580992.0,11099574272.0,4122880.0,4497432.0
12-04 08:34:02,5.051,4.125,90.572,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5349797888.0,918786048.0,16259358720.0,11091136512.0,4597621.0,6949599.0
12-04 08:34:03,4.722,3.626,91.315,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,5350330368.0,918786048.0,16267841536.0,11082121216.0,4104650.0,6177712.0
12-04 08:34:04,7.398,4.821,87.448,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5350211584.0,918786048.0,16277671936.0,11072409600.0,5115539.0,5437561.0
12-04 08:34:05,5.038,3.610,91.268,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5350150144.0,918786048.0,16285257728.0,11064885248.0,3745934.0,6135419.0
12-04 08:34:06,5.276,4.523,90.117,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5350039552.0,918786048.0,16293179392.0,11057074176.0,4298784.0,4736886.0
12-04 08:34:07,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5350342656.0,918786048.0,16294776832.0,11055173632.0,8364.0,6306.0
12-04 08:34:08,0.589,0.337,99.074,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5350334464.0,918786048.0,16294785024.0,11055173632.0,730374.0,2371228.0
12-04 08:34:09,7.360,6.345,86.041,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5350789120.0,918786048.0,16306819072.0,11042684928.0,6573562.0,7406466.0
12-04 08:34:10,8.983,7.119,83.644,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5350838272.0,918786048.0,16323088384.0,11026366464.0,7652763.0,10221985.0
12-04 08:34:11,8.227,5.598,85.751,0.0,0.0,0.424,0.0,12288.0,0.0,3.0,5350858752.0,918786048.0,16335429632.0,11014004736.0,6519358.0,10232589.0
12-04 08:34:12,5.887,3.072,90.700,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5350678528.0,918786048.0,16345137152.0,11004477440.0,4498178.0,4944783.0
12-04 08:34:13,6.567,5.403,87.781,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,5350260736.0,918786048.0,16355586048.0,10994446336.0,4989626.0,7193898.0
12-04 08:34:14,6.162,4.413,89.092,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5349629952.0,918786048.0,16364597248.0,10986065920.0,4498402.0,6751948.0
12-04 08:34:15,4.798,4.125,90.741,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,5351305216.0,918786048.0,16372580352.0,10976407552.0,4252884.0,4297534.0
12-04 08:34:16,6.012,4.064,89.670,0.0,0.0,0.254,0.0,8192.0,0.0,2.0,5351358464.0,918786048.0,16381075456.0,10967859200.0,4517297.0,6995800.0
12-04 08:34:17,5.351,4.264,90.134,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5351948288.0,918786048.0,16389525504.0,10958819328.0,4355045.0,4924238.0
12-04 08:34:18,5.644,4.381,89.806,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5351731200.0,918786048.0,16398700544.0,10949861376.0,4818057.0,6902367.0
12-04 08:34:19,5.387,3.872,90.572,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5351768064.0,918786048.0,16407609344.0,10940915712.0,4279173.0,6714340.0
12-04 08:34:20,4.794,3.953,91.085,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5351243776.0,918786048.0,16416067584.0,10932981760.0,4105982.0,4448399.0
12-04 08:34:21,5.616,4.023,89.858,0.168,0.0,0.335,0.0,28672.0,0.0,3.0,5353635840.0,918786048.0,16423710720.0,10922946560.0,4432724.0,6601976.0
12-04 08:34:22,5.290,3.694,90.680,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5352095744.0,918786048.0,16432263168.0,10915934208.0,4223181.0,4413125.0
12-04 08:34:23,4.420,3.003,92.494,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5353205760.0,918786048.0,16437407744.0,10909679616.0,3145095.0,5970126.0
12-04 08:34:24,6.424,5.241,87.997,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5352529920.0,918786048.0,16449540096.0,10898223104.0,5506264.0,7326753.0
12-04 08:34:25,5.887,4.542,87.721,1.766,0.0,0.084,0.0,67866624.0,0.0,85.0,5353328640.0,918786048.0,16458211328.0,10888753152.0,4734413.0,4788220.0
12-04 08:34:26,5.339,4.407,88.729,1.186,0.0,0.339,0.0,184610816.0,0.0,201.0,5353566208.0,918786048.0,16468164608.0,10878562304.0,4725344.0,6836004.0
12-04 08:34:27,4.149,4.488,91.109,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5354233856.0,918786048.0,16476516352.0,10869542912.0,4230727.0,6651558.0
12-04 08:34:28,6.045,4.618,89.253,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5353828352.0,918786048.0,16486473728.0,10859991040.0,4850207.0,5103798.0
12-04 08:34:29,5.486,4.738,89.692,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5353197568.0,918786048.0,16494817280.0,10852278272.0,4180872.0,6696367.0
12-04 08:34:30,4.661,3.644,91.441,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5354491904.0,918786048.0,16502792192.0,10843009024.0,4264292.0,6114291.0
12-04 08:34:31,6.292,4.279,89.178,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5353734144.0,918786048.0,16511422464.0,10835136512.0,4357060.0,4625412.0
12-04 08:34:32,5.320,4.406,90.191,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5355233280.0,918786048.0,16518111232.0,10826948608.0,4105585.0,6298945.0
12-04 08:34:33,6.150,3.960,89.553,0.084,0.0,0.253,0.0,28672.0,0.0,4.0,5354287104.0,918786048.0,16528617472.0,10817388544.0,4803946.0,4995852.0
12-04 08:34:34,5.115,3.410,91.304,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5354614784.0,918786048.0,16537948160.0,10807730176.0,4488798.0,7107249.0
12-04 08:34:35,5.374,4.450,90.008,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5355474944.0,918786048.0,16545972224.0,10798845952.0,4612957.0,6808790.0
12-04 08:34:36,5.250,3.641,90.855,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5354242048.0,918786048.0,16554594304.0,10791456768.0,4368076.0,4658540.0
12-04 08:34:37,5.321,3.885,90.541,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5355409408.0,918786048.0,16564092928.0,10780790784.0,4540096.0,7011453.0
12-04 08:34:38,6.010,4.424,89.316,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5355974656.0,918786048.0,16572383232.0,10771935232.0,4465537.0,6615531.0
12-04 08:34:39,4.645,3.632,91.554,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5356281856.0,918786048.0,16580014080.0,10763997184.0,3994334.0,4157647.0
12-04 08:34:40,5.936,5.853,87.881,0.0,0.0,0.330,0.0,0.0,0.0,0.0,5355302912.0,918786048.0,16590147584.0,10754842624.0,4757358.0,5268187.0
12-04 08:34:41,4.469,3.541,91.821,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5356613632.0,918786048.0,16597118976.0,10746560512.0,3904131.0,5496706.0
12-04 08:34:42,6.281,4.858,88.610,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5356855296.0,918786048.0,16607260672.0,10736177152.0,4940121.0,7076213.0
12-04 08:34:43,4.835,3.138,92.027,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5356736512.0,918786048.0,16615817216.0,10727739392.0,3956150.0,6334316.0
12-04 08:34:44,5.787,3.574,90.553,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5356965888.0,918786048.0,16624730112.0,10718597120.0,4739503.0,4911141.0
12-04 08:34:45,4.576,3.644,91.610,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5357330432.0,918786048.0,16631382016.0,10711580672.0,4083626.0,6448615.0
12-04 08:34:46,6.588,4.307,89.020,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,5357850624.0,918786048.0,16641966080.0,10700476416.0,4834848.0,6862683.0
12-04 08:34:47,4.847,3.146,91.752,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5358407680.0,918786048.0,16649863168.0,10692022272.0,3956322.0,4321851.0
12-04 08:34:48,4.488,3.387,92.041,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5359927296.0,918786048.0,16656203776.0,10684162048.0,3822939.0,4547292.0
12-04 08:34:49,6.223,4.859,88.576,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5358686208.0,918786048.0,16668426240.0,10673180672.0,5633076.0,9342897.0
12-04 08:34:50,5.467,3.448,90.496,0.252,0.0,0.336,0.0,12288.0,0.0,2.0,5359198208.0,918786048.0,16676065280.0,10665029632.0,4127102.0,4334233.0
12-04 08:34:51,4.983,3.885,90.963,0.0,0.0,0.169,0.0,24576.0,0.0,2.0,5359161344.0,918786048.0,16685207552.0,10655924224.0,4335753.0,6575961.0
12-04 08:34:52,5.877,3.946,90.008,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5358723072.0,918786048.0,16694087680.0,10647482368.0,4654099.0,4905792.0
12-04 08:34:53,5.030,3.666,91.134,0.0,0.0,0.171,0.0,28672.0,0.0,3.0,5358632960.0,918786048.0,16703578112.0,10638082048.0,4527539.0,6749470.0
12-04 08:34:54,5.877,4.553,89.404,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5359972352.0,918786048.0,16711184384.0,10629136384.0,4244454.0,6626474.0
12-04 08:34:55,5.738,3.713,90.380,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5359575040.0,918786048.0,16719208448.0,10621509632.0,4531458.0,4676264.0
12-04 08:34:56,4.657,4.064,86.029,5.080,0.0,0.169,0.0,202358784.0,0.0,226.0,5361131520.0,918786048.0,16728457216.0,10610704384.0,4329169.0,6472248.0
12-04 08:34:57,5.156,3.381,91.124,0.0,0.0,0.338,0.0,62251008.0,0.0,71.0,5361549312.0,918786048.0,16736653312.0,10602090496.0,4380128.0,4779060.0
12-04 08:34:58,5.299,4.205,90.244,0.0,0.0,0.252,0.0,40960.0,0.0,3.0,5360832512.0,918786048.0,16745500672.0,10593959936.0,4495141.0,6629972.0
12-04 08:34:59,5.824,4.493,89.517,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5361201152.0,918786048.0,16753004544.0,10586087424.0,4349896.0,6474553.0
12-04 08:35:00,5.803,3.448,90.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5361049600.0,918786048.0,16762413056.0,10576830464.0,4343597.0,4652156.0
12-04 08:35:01,5.295,3.501,90.948,0.0,0.0,0.256,0.0,36864.0,0.0,5.0,5360959488.0,918786048.0,16772448256.0,10566885376.0,4722424.0,6972323.0
12-04 08:35:02,4.355,2.904,92.570,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5362401280.0,918786048.0,16779284480.0,10558607360.0,4050300.0,6350970.0
12-04 08:35:03,6.091,4.230,89.509,0.0,0.0,0.169,0.0,45056.0,0.0,2.0,5362237440.0,918786048.0,16787906560.0,10550149120.0,4768492.0,4854866.0
12-04 08:35:04,5.818,3.710,90.304,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5362302976.0,918786048.0,16797143040.0,10540847104.0,4437945.0,6980442.0
12-04 08:35:05,5.593,4.591,89.566,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5362745344.0,918786048.0,16805584896.0,10531962880.0,4560052.0,4820506.0
12-04 08:35:06,5.197,3.604,91.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5362225152.0,918786048.0,16812204032.0,10525863936.0,3972229.0,6132624.0
12-04 08:35:07,5.987,4.300,89.460,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5362434048.0,918786048.0,16823541760.0,10514317312.0,4754799.0,7022905.0
12-04 08:35:08,5.059,3.879,90.809,0.169,0.0,0.084,0.0,28672.0,0.0,4.0,5363195904.0,918786048.0,16830500864.0,10506596352.0,4330827.0,4287162.0
12-04 08:35:09,5.616,4.107,90.109,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5364396032.0,918786048.0,16838287360.0,10497609728.0,4286634.0,6554438.0
12-04 08:35:10,4.862,4.862,90.109,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5364219904.0,918786048.0,16848232448.0,10487840768.0,4487547.0,6433099.0
12-04 08:35:11,4.940,3.237,91.652,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5363810304.0,918786048.0,16857563136.0,10478919680.0,4391352.0,4891635.0
12-04 08:35:12,5.528,3.853,90.452,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5364248576.0,918786048.0,16865087488.0,10470957056.0,4160209.0,5256060.0
12-04 08:35:13,5.228,4.132,90.556,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5365039104.0,918790144.0,16873566208.0,10461683712.0,4670019.0,2830656.0
12-04 08:35:14,5.593,3.898,90.085,0.254,0.0,0.169,0.0,12288.0,0.0,2.0,5364719616.0,918790144.0,16883609600.0,10451959808.0,4755705.0,10453629.0
12-04 08:35:15,5.546,3.613,90.504,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5365587968.0,918790144.0,16891015168.0,10443685888.0,4213779.0,6318604.0
12-04 08:35:16,5.662,4.413,89.842,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5365264384.0,918790144.0,16899211264.0,10435813376.0,4380084.0,4346076.0
12-04 08:35:17,5.063,3.544,91.224,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5365551104.0,918790144.0,16907948032.0,10426789888.0,4262550.0,6501912.0
12-04 08:35:18,7.209,4.694,87.846,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5366071296.0,918794240.0,16916176896.0,10418036736.0,4737319.0,7061515.0
12-04 08:35:19,5.072,3.804,91.040,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5365452800.0,918794240.0,16924733440.0,10410098688.0,4405143.0,4745698.0
12-04 08:35:20,4.480,3.635,91.547,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5365821440.0,918794240.0,16933801984.0,10400661504.0,3982499.0,6084629.0
12-04 08:35:21,5.664,4.565,89.603,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,5366247424.0,918794240.0,16943079424.0,10390958080.0,4787717.0,5137785.0
12-04 08:35:22,4.996,3.556,91.279,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5366321152.0,918794240.0,16951869440.0,10382094336.0,4220627.0,6471496.0
12-04 08:35:23,5.325,4.311,90.194,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5368029184.0,918794240.0,16959369216.0,10372886528.0,4675768.0,7092752.0
12-04 08:35:24,6.119,3.688,89.941,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5366870016.0,918794240.0,16969281536.0,10364133376.0,4660282.0,4938893.0
12-04 08:35:25,5.161,3.046,91.540,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5367103488.0,918794240.0,16977780736.0,10355400704.0,4179526.0,6561892.0
12-04 08:35:26,5.272,3.741,89.626,1.190,0.0,0.170,0.0,43675648.0,0.0,54.0,5367087104.0,918794240.0,16986218496.0,10346979328.0,4522619.0,6570128.0
12-04 08:35:27,4.895,4.219,87.932,2.532,0.0,0.422,0.0,219906048.0,0.0,258.0,5367496704.0,918794240.0,16995160064.0,10337628160.0,4405690.0,4614381.0
12-04 08:35:28,5.551,4.458,89.823,0.0,0.0,0.168,0.0,40960.0,0.0,3.0,5368213504.0,918794240.0,17003061248.0,10329010176.0,4621759.0,7002670.0
12-04 08:35:29,5.621,4.782,89.430,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5368881152.0,918794240.0,17013522432.0,10317881344.0,4643160.0,5419100.0
12-04 08:35:30,5.051,3.535,91.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5369430016.0,918794240.0,17021034496.0,10309820416.0,4082600.0,5952226.0
12-04 08:35:31,5.115,3.922,90.793,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5369073664.0,918794240.0,17030172672.0,10301038592.0,4762218.0,7071910.0
12-04 08:35:32,5.709,3.610,90.344,0.168,0.0,0.168,0.0,32768.0,0.0,4.0,5368545280.0,918794240.0,17039183872.0,10292555776.0,4319270.0,4506706.0
12-04 08:35:33,4.822,3.976,91.032,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5369405440.0,918794240.0,17045999616.0,10284879872.0,4482206.0,6642524.0
12-04 08:35:34,6.572,4.409,88.769,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5369769984.0,918794240.0,17055264768.0,10275250176.0,4417014.0,6601089.0
12-04 08:35:35,4.289,4.458,91.001,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5369573376.0,918794240.0,17062916096.0,10267795456.0,4274867.0,4604793.0
12-04 08:35:36,5.882,4.370,89.496,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5369147392.0,918794240.0,17073090560.0,10258046976.0,4636057.0,6626180.0
12-04 08:35:37,4.565,3.466,91.547,0.0,0.0,0.423,0.0,57344.0,0.0,10.0,5369860096.0,918794240.0,17080786944.0,10249637888.0,3966022.0,4216122.0
12-04 08:35:38,6.0,5.667,88.167,0.0,0.0,0.167,0.0,28672.0,0.0,4.0,5370126336.0,918794240.0,17090711552.0,10239447040.0,4908118.0,7074183.0
12-04 08:35:39,5.206,3.526,91.184,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5370568704.0,918794240.0,17098022912.0,10231693312.0,3942189.0,6152809.0
12-04 08:35:40,5.316,4.473,89.958,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5369733120.0,918794240.0,17108787200.0,10221764608.0,4729243.0,4832184.0
12-04 08:35:41,5.055,3.960,90.817,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5371179008.0,918794240.0,17115660288.0,10213445632.0,4020007.0,6430077.0
12-04 08:35:42,5.649,4.384,89.882,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5371150336.0,918794240.0,17125380096.0,10203754496.0,4663790.0,6826207.0
12-04 08:35:43,5.387,4.209,90.067,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5372243968.0,918794240.0,17132503040.0,10195537920.0,4661294.0,4982314.0
12-04 08:35:44,5.294,3.697,90.756,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5370814464.0,918794240.0,17141534720.0,10187935744.0,4167345.0,6607983.0
12-04 08:35:45,5.485,4.726,89.536,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5371023360.0,918794240.0,17152233472.0,10177028096.0,4769939.0,3725640.0
12-04 08:35:46,4.572,2.964,92.210,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5371920384.0,918794240.0,17159061504.0,10169303040.0,3918945.0,7303435.0
12-04 08:35:47,5.263,3.820,90.747,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5371383808.0,918794240.0,17168416768.0,10160484352.0,4715845.0,6953547.0
12-04 08:35:48,4.992,3.723,91.201,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5371052032.0,918794240.0,17177026560.0,10152206336.0,4318495.0,4437547.0
12-04 08:35:49,5.626,4.030,90.092,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5371609088.0,918794240.0,17185742848.0,10142932992.0,4458102.0,6860708.0
12-04 08:35:50,6.538,4.526,88.768,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5372805120.0,918794240.0,17194823680.0,10132656128.0,4602324.0,6749425.0
12-04 08:35:51,6.071,3.879,89.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5372796928.0,918794240.0,17203421184.0,10124066816.0,4294512.0,4508447.0
12-04 08:35:52,5.570,4.051,90.127,0.0,0.0,0.253,0.0,20480.0,0.0,1.0,5372878848.0,918794240.0,17212133376.0,10115272704.0,4607600.0,6731911.0
12-04 08:35:53,5.430,4.177,90.058,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,5373308928.0,918798336.0,17219219456.0,10107752448.0,4184511.0,4787783.0
12-04 08:35:54,5.607,3.398,90.654,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5373304832.0,918798336.0,17229615104.0,10097360896.0,4681149.0,6762715.0
12-04 08:35:55,5.148,4.388,90.295,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5373186048.0,918798336.0,17238925312.0,10088169472.0,4465999.0,6770556.0
12-04 08:35:56,4.790,3.866,91.092,0.168,0.0,0.084,0.0,28672.0,0.0,6.0,5373640704.0,918798336.0,17247072256.0,10079567872.0,4041803.0,4031881.0
12-04 08:35:57,0.754,0.586,95.729,2.931,0.0,0.0,0.0,159678464.0,0.0,175.0,5374582784.0,918798336.0,17248423936.0,10077274112.0,602753.0,2052057.0
12-04 08:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98439168.0,0.0,109.0,5374418944.0,918798336.0,17248423936.0,10077437952.0,8184.0,6846.0
12-04 08:35:59,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5374414848.0,918798336.0,17248428032.0,10077437952.0,10627.0,251836.0
12-04 08:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5374414848.0,918798336.0,17248428032.0,10077437952.0,7156.0,5273.0
12-04 08:36:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5374414848.0,918798336.0,17248428032.0,10077437952.0,8624.0,7646.0
12-04 08:36:02,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5374410752.0,918798336.0,17248432128.0,10077437952.0,6153.0,3656.0
12-04 08:36:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5374406656.0,918798336.0,17248436224.0,10077437952.0,7590.0,6151.0
12-04 08:36:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5374406656.0,918798336.0,17248436224.0,10077437952.0,8464.0,6291.0
12-04 08:36:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5374406656.0,918798336.0,17248436224.0,10077437952.0,9248.0,7880.0
12-04 08:36:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5373517824.0,918798336.0,17248436224.0,10078326784.0,8863.0,6836.0
12-04 08:36:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5373517824.0,918798336.0,17248436224.0,10078326784.0,8312.0,5842.0
12-04 08:36:08,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5373517824.0,918798336.0,17248436224.0,10078326784.0,9794.0,7470.0
12-04 08:36:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5373517824.0,918798336.0,17248436224.0,10078326784.0,8952.0,7143.0
12-04 08:36:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5374414848.0,918798336.0,17248436224.0,10077429760.0,8334.0,6549.0
12-04 08:36:11,0.0,0.083,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5374410752.0,918798336.0,17248440320.0,10077429760.0,8340.0,6508.0
12-04 08:36:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,5374410752.0,918798336.0,17248440320.0,10077429760.0,7679.0,5419.0
12-04 08:36:13,3.212,2.705,93.914,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5373890560.0,918798336.0,17253199872.0,10073190400.0,2872813.0,3708339.0
12-04 08:36:14,4.341,4.341,90.985,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5373853696.0,918798336.0,17259851776.0,10066575360.0,3860650.0,4265639.0
12-04 08:36:15,4.888,4.391,90.638,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5374750720.0,918798336.0,17266855936.0,10058674176.0,3744845.0,4412041.0
12-04 08:36:16,3.008,2.005,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5375205376.0,918798336.0,17273167872.0,10051907584.0,2336931.0,3472012.0
12-04 08:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5375205376.0,918798336.0,17273167872.0,10051907584.0,8150.0,6788.0
12-04 08:36:18,4.503,3.823,91.589,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5375115264.0,918798336.0,17280507904.0,10044657664.0,4107515.0,6220983.0
12-04 08:36:19,9.402,7.436,82.564,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5375053824.0,918798336.0,17296404480.0,10028822528.0,8545417.0,10953880.0
12-04 08:36:20,7.816,5.692,85.981,0.085,0.0,0.425,0.0,28672.0,0.0,4.0,5375332352.0,918798336.0,17310089216.0,10014859264.0,6804753.0,9747522.0
12-04 08:36:21,6.181,5.080,88.400,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5375819776.0,918798336.0,17321328640.0,10003132416.0,5287829.0,7016328.0
12-04 08:36:22,7.928,5.797,85.848,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5376733184.0,918798336.0,17333977088.0,9989570560.0,6307994.0,8295595.0
12-04 08:36:23,6.926,4.392,88.429,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5376811008.0,918798336.0,17344311296.0,9979158528.0,5230388.0,7042191.0
12-04 08:36:24,4.407,3.814,91.695,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5376659456.0,918798336.0,17352904704.0,9970716672.0,4188715.0,4592746.0
12-04 08:36:25,5.640,4.209,89.899,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5377880064.0,918798336.0,17360478208.0,9961922560.0,4570998.0,7038291.0
12-04 08:36:26,6.833,4.917,88.0,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,5376638976.0,918798336.0,17371901952.0,9951739904.0,5057627.0,6911908.0
12-04 08:36:27,5.774,5.188,88.954,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,5378654208.0,918798336.0,17380487168.0,9941139456.0,4819932.0,7178796.0
12-04 08:36:28,6.186,4.237,89.407,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5377908736.0,918798336.0,17391472640.0,9930899456.0,5075301.0,6815036.0
12-04 08:36:29,5.342,4.758,89.733,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5377916928.0,918798336.0,17400127488.0,9922236416.0,4315070.0,4068778.0
12-04 08:36:30,6.487,4.465,88.880,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5378826240.0,918798336.0,17409785856.0,9911668736.0,5153851.0,7347533.0
12-04 08:36:31,5.117,4.362,90.436,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5380161536.0,918798336.0,17417748480.0,9902370816.0,4302455.0,6375973.0
12-04 08:36:32,6.032,4.333,88.785,0.595,0.0,0.255,0.0,26402816.0,0.0,37.0,5381410816.0,918798336.0,17427918848.0,9890951168.0,5110054.0,6328275.0
12-04 08:36:33,4.962,3.785,89.992,0.925,0.0,0.336,0.0,155430912.0,0.0,171.0,5380407296.0,918798336.0,17435459584.0,9884413952.0,4188069.0,5003650.0
12-04 08:36:34,5.902,4.637,89.207,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5379989504.0,918798336.0,17446125568.0,9874165760.0,5123132.0,7370475.0
12-04 08:36:35,7.256,5.338,87.239,0.0,0.0,0.167,0.0,36864.0,0.0,3.0,5381730304.0,918798336.0,17454891008.0,9863659520.0,4971745.0,7014024.0
12-04 08:36:36,5.902,4.047,89.882,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5379047424.0,918798336.0,17465122816.0,9856110592.0,4275341.0,4639967.0
12-04 08:36:37,5.659,4.392,89.696,0.084,0.0,0.169,0.0,28672.0,0.0,3.0,5380476928.0,918798336.0,17474166784.0,9845637120.0,4801433.0,6367077.0
12-04 08:36:38,6.224,5.062,88.465,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5380698112.0,918798336.0,17483374592.0,9836208128.0,4714602.0,6845139.0
12-04 08:36:39,6.873,4.443,88.433,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5381726208.0,918798336.0,17493377024.0,9825177600.0,5113748.0,6985754.0
12-04 08:36:40,6.182,4.595,89.223,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5381410816.0,918798336.0,17502638080.0,9816231936.0,4586872.0,5175998.0
12-04 08:36:41,5.178,3.735,91.002,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5381763072.0,918798336.0,17511243776.0,9807273984.0,4549805.0,6278312.0
12-04 08:36:42,6.119,4.443,89.355,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5381328896.0,918798336.0,17520496640.0,9798455296.0,4750763.0,7021986.0
12-04 08:36:43,5.458,4.534,89.589,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5381763072.0,918798336.0,17529450496.0,9789067264.0,4631878.0,6618511.0
12-04 08:36:44,6.056,5.214,88.562,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5382041600.0,918798336.0,17539428352.0,9778810880.0,5224254.0,7577755.0
12-04 08:36:45,5.514,4.344,89.975,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5383016448.0,918798336.0,17547251712.0,9770012672.0,4354535.0,4479385.0
12-04 08:36:46,0.499,0.499,98.919,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5382938624.0,918798336.0,17549447168.0,9767895040.0,349593.0,296690.0
12-04 08:36:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5383389184.0,918798336.0,17549451264.0,9767440384.0,18334.0,1601572.0
12-04 08:36:48,1.918,1.751,96.247,0.0,0.0,0.083,0.0,24576.0,0.0,4.0,5382795264.0,918798336.0,17551179776.0,9766305792.0,1635511.0,1022432.0
12-04 08:36:49,7.204,5.660,86.878,0.086,0.0,0.172,0.0,12288.0,0.0,2.0,5383958528.0,918798336.0,17563271168.0,9753051136.0,6972118.0,7156667.0
12-04 08:36:50,11.689,7.594,80.205,0.0,0.0,0.512,0.0,16384.0,0.0,2.0,5383950336.0,918798336.0,17582280704.0,9734049792.0,8903641.0,14696649.0
12-04 08:36:51,10.059,6.762,82.925,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5383815168.0,918798336.0,17598193664.0,9718272000.0,7548357.0,10631804.0
12-04 08:36:52,7.319,5.106,87.319,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5384208384.0,918798336.0,17610948608.0,9705123840.0,6109073.0,7538154.0
12-04 08:36:53,7.197,5.690,87.029,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5384134656.0,918798336.0,17622380544.0,9693765632.0,5512056.0,7880193.0
12-04 08:36:54,4.823,3.618,91.473,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5384757248.0,918798336.0,17631784960.0,9683738624.0,4975019.0,7075020.0
12-04 08:36:55,6.812,5.214,87.637,0.084,0.0,0.252,0.0,28672.0,0.0,4.0,5384810496.0,918798336.0,17642659840.0,9672810496.0,5455625.0,7377733.0
12-04 08:36:56,5.966,4.790,89.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5385175040.0,918798336.0,17652834304.0,9662271488.0,4864726.0,7061854.0
12-04 08:36:57,5.004,4.071,90.755,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5384921088.0,918798336.0,17661304832.0,9654054912.0,4553960.0,4814134.0
12-04 08:36:58,5.748,4.396,89.772,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5385203712.0,918798336.0,17669627904.0,9645449216.0,4916247.0,7259409.0
12-04 08:36:59,6.266,4.403,89.077,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5386485760.0,918798336.0,17680498688.0,9633296384.0,5246109.0,7334589.0
12-04 08:37:00,5.481,4.132,90.135,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5386346496.0,918798336.0,17688788992.0,9625145344.0,4720528.0,6766852.0
12-04 08:37:01,5.111,3.578,90.971,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5386231808.0,918798336.0,17698566144.0,9615482880.0,4655325.0,4687642.0
12-04 08:37:02,6.728,4.205,88.814,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5385916416.0,918798336.0,17709076480.0,9605287936.0,5079667.0,7168979.0
12-04 08:37:03,5.415,4.315,86.294,3.807,0.0,0.169,0.0,209498112.0,0.0,237.0,5387079680.0,918798336.0,17717039104.0,9596162048.0,4534846.0,6745588.0
12-04 08:37:04,5.281,4.526,89.858,0.0,0.0,0.335,0.0,76328960.0,0.0,84.0,5385871360.0,918798336.0,17726521344.0,9587888128.0,4486453.0,6531083.0
12-04 08:37:05,5.308,3.938,90.411,0.0,0.0,0.342,0.0,53248.0,0.0,4.0,5387513856.0,918802432.0,17733931008.0,9578831872.0,4903348.0,4999112.0
12-04 08:37:06,6.408,4.132,89.207,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5386448896.0,918802432.0,17744928768.0,9568899072.0,4851035.0,6853662.0
12-04 08:37:07,5.059,4.216,89.545,1.096,0.0,0.084,0.0,28672.0,0.0,3.0,5386420224.0,918802432.0,17753751552.0,9560104960.0,4460105.0,6343348.0
12-04 08:37:08,6.419,4.054,89.358,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5388361728.0,918802432.0,17763266560.0,9548648448.0,4679029.0,6639790.0
12-04 08:37:09,4.348,3.751,91.731,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5388828672.0,918802432.0,17771442176.0,9540005888.0,4497105.0,4506067.0
12-04 08:37:10,6.0,4.667,89.167,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5388292096.0,918802432.0,17780142080.0,9531842560.0,4562076.0,6566372.0
12-04 08:37:11,6.266,4.488,88.908,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5388476416.0,918802432.0,17790685184.0,9521115136.0,5459268.0,7414573.0
12-04 08:37:12,5.729,4.634,89.469,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5389230080.0,918802432.0,17799348224.0,9511698432.0,4783831.0,7198764.0
12-04 08:37:13,5.574,4.139,90.118,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5390041088.0,918802432.0,17807876096.0,9502359552.0,4624320.0,4736467.0
12-04 08:37:14,5.485,4.557,89.873,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5389918208.0,918802432.0,17818509312.0,9491849216.0,4824481.0,6624261.0
12-04 08:37:15,5.828,4.580,89.342,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5389377536.0,918802432.0,17827549184.0,9483350016.0,4357320.0,6977490.0
12-04 08:37:16,7.048,4.809,87.728,0.0,0.0,0.415,0.0,0.0,0.0,0.0,5390315520.0,918802432.0,17837223936.0,9472737280.0,5023581.0,6825832.0
12-04 08:37:17,4.903,4.734,90.194,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5390303232.0,918802432.0,17846116352.0,9463857152.0,4547362.0,4692963.0
12-04 08:37:18,6.387,4.874,88.571,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5391642624.0,918802432.0,17855418368.0,9453215744.0,5020709.0,7383293.0
12-04 08:37:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5390753792.0,918802432.0,17857122304.0,9452400640.0,9526.0,9127.0
12-04 08:37:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5390753792.0,918802432.0,17857122304.0,9452400640.0,33379.0,1445091.0
12-04 08:37:21,2.515,1.676,95.725,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5391167488.0,918802432.0,17859346432.0,9449762816.0,2021305.0,1216017.0
12-04 08:37:22,9.328,7.059,83.361,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5390024704.0,918802432.0,17874612224.0,9435639808.0,6917355.0,9949707.0
12-04 08:37:23,10.656,7.673,81.415,0.0,0.0,0.256,0.0,28672.0,0.0,4.0,5391241216.0,918802432.0,17890050048.0,9418985472.0,8777325.0,11135459.0
12-04 08:37:24,9.572,6.633,83.543,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5390999552.0,918802432.0,17906827264.0,9402449920.0,7255505.0,10574349.0
12-04 08:37:25,6.712,4.843,88.105,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5392248832.0,918802432.0,17917231104.0,9390796800.0,5732537.0,6873127.0
12-04 08:37:26,8.502,6.313,84.680,0.0,0.0,0.505,0.0,16384.0,0.0,2.0,5392019456.0,918802432.0,17930510336.0,9377746944.0,6805097.0,9201882.0
12-04 08:37:27,5.922,4.061,89.848,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5392850944.0,918802432.0,17939902464.0,9367523328.0,4912233.0,6435142.0
12-04 08:37:28,5.051,3.788,90.993,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5393440768.0,918802432.0,17948037120.0,9358798848.0,4095878.0,6152854.0
12-04 08:37:29,6.509,4.565,88.842,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5392973824.0,918802432.0,17958895616.0,9348407296.0,5234260.0,7078901.0
12-04 08:37:30,4.843,3.993,90.909,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5393448960.0,918802432.0,17968222208.0,9338605568.0,4469579.0,4578457.0
12-04 08:37:31,5.223,4.465,89.975,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,5394014208.0,918802432.0,17976459264.0,9329803264.0,4662004.0,6653854.0
12-04 08:37:32,5.630,4.370,89.748,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5393379328.0,918802432.0,17986162688.0,9320734720.0,4500039.0,7064023.0
12-04 08:37:33,6.824,5.476,86.352,1.264,0.0,0.084,0.0,57905152.0,0.0,69.0,5394968576.0,918802432.0,17996619776.0,9308688384.0,5385122.0,7179848.0
12-04 08:37:34,5.941,4.519,86.862,2.427,0.0,0.251,0.0,227115008.0,0.0,252.0,5393620992.0,918802432.0,18005831680.0,9300824064.0,4677186.0,5144568.0
12-04 08:37:35,6.928,4.257,88.564,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5393989632.0,918802432.0,18015211520.0,9291075584.0,4675685.0,6409613.0
12-04 08:37:36,5.992,4.051,89.873,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,5392891904.0,918802432.0,18024366080.0,9283018752.0,4671525.0,6872477.0
12-04 08:37:37,5.476,3.875,90.227,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5393707008.0,918802432.0,18033065984.0,9273503744.0,4712891.0,6450865.0
12-04 08:37:38,5.392,3.623,90.817,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5395800064.0,918802432.0,18039803904.0,9264672768.0,4355418.0,4458113.0
12-04 08:37:39,5.281,4.089,90.545,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5394604032.0,918802432.0,18050494464.0,9255178240.0,4942501.0,6904400.0
12-04 08:37:40,6.408,4.132,89.207,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5395333120.0,918802432.0,18059665408.0,9245278208.0,4802122.0,6836952.0
12-04 08:37:41,5.603,3.905,90.323,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5394894848.0,918802432.0,18069917696.0,9235464192.0,4709889.0,6593169.0
12-04 08:37:42,5.051,4.377,90.404,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5395361792.0,918802432.0,18078179328.0,9226735616.0,4440911.0,4721409.0
12-04 08:37:43,7.083,4.553,87.943,0.253,0.0,0.169,0.0,45056.0,0.0,7.0,5395668992.0,918802432.0,18089488384.0,9215119360.0,5337236.0,7641663.0
12-04 08:37:44,6.141,4.398,89.129,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5396971520.0,918802432.0,18096054272.0,9207250944.0,4457482.0,6958253.0
12-04 08:37:45,4.876,4.363,90.505,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5396332544.0,918802432.0,18108121088.0,9195823104.0,5049772.0,7117544.0
12-04 08:37:46,4.966,4.545,90.320,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5397450752.0,918802432.0,18115829760.0,9186996224.0,4547655.0,4683004.0
12-04 08:37:47,5.659,4.223,89.865,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5397499904.0,918802432.0,18125377536.0,9177399296.0,4762741.0,6646801.0
12-04 08:37:48,6.145,4.714,88.973,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5397168128.0,918802432.0,18135793664.0,9167314944.0,4922834.0,6876708.0
12-04 08:37:49,5.917,3.973,89.772,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5398200320.0,918802432.0,18143272960.0,9158803456.0,4342511.0,6387160.0
12-04 08:37:50,6.408,3.626,89.713,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5397028864.0,918802432.0,18153799680.0,9149448192.0,4798144.0,6539923.0
12-04 08:37:51,6.481,4.714,88.468,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5397819392.0,918802432.0,18164375552.0,9138081792.0,5394366.0,5253550.0
12-04 08:37:52,5.143,3.373,91.400,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5398929408.0,918802432.0,18170855424.0,9130491904.0,4038090.0,6564067.0
12-04 08:37:53,5.714,4.790,89.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5399076864.0,918802432.0,18181087232.0,9120112640.0,4761177.0,3479111.0
12-04 08:37:54,4.890,4.047,90.894,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5399601152.0,918802432.0,18188660736.0,9112014848.0,4420412.0,8152352.0
12-04 08:37:55,6.762,4.649,88.335,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5398867968.0,918802432.0,18200154112.0,9101254656.0,5507703.0,7757926.0
12-04 08:37:56,4.248,4.078,91.589,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5398937600.0,918806528.0,18209071104.0,9092263936.0,4326901.0,6479712.0
12-04 08:37:57,6.308,4.962,88.562,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5399478272.0,918806528.0,18218393600.0,9082400768.0,5091353.0,6795014.0
12-04 08:37:58,5.635,4.542,89.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5401153536.0,918806528.0,18226212864.0,9072906240.0,4647540.0,5142050.0
12-04 08:37:59,6.498,3.966,89.451,0.0,0.0,0.084,0.0,28672.0,0.0,4.0,5400231936.0,918806528.0,18237960192.0,9062080512.0,4999950.0,7120764.0
12-04 08:38:00,5.0,4.661,90.169,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5400825856.0,918806528.0,18246000640.0,9053446144.0,4849420.0,6929461.0
12-04 08:38:01,5.438,3.823,90.569,0.0,0.0,0.170,0.0,28672.0,0.0,4.0,5400195072.0,918806528.0,18255867904.0,9044209664.0,4681605.0,7316284.0
12-04 08:38:02,5.612,3.741,90.391,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5400727552.0,918806528.0,18264797184.0,9034747904.0,4815812.0,4947682.0
12-04 08:38:03,5.686,4.515,89.548,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5401657344.0,918806528.0,18274217984.0,9024397312.0,4582840.0,6488974.0
12-04 08:38:04,7.161,4.297,84.667,3.707,0.0,0.168,0.0,165052416.0,0.0,185.0,5401968640.0,918806528.0,18283171840.0,9015132160.0,4916468.0,6631079.0
12-04 08:38:05,5.290,3.946,90.512,0.0,0.0,0.252,0.0,117207040.0,0.0,121.0,5401600000.0,918806528.0,18291695616.0,9006977024.0,4181678.0,6259843.0
12-04 08:38:06,5.574,4.139,89.865,0.169,0.0,0.253,0.0,69632.0,0.0,6.0,5400588288.0,918806528.0,18301116416.0,8998567936.0,4743710.0,4811918.0
12-04 08:38:07,5.961,4.786,89.001,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5400903680.0,918806528.0,18311532544.0,8987836416.0,4899176.0,6798729.0
12-04 08:38:08,5.396,4.132,90.304,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5402451968.0,918806528.0,18319802368.0,8978018304.0,4420144.0,6676577.0
12-04 08:38:09,6.392,3.953,89.403,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5402968064.0,918806528.0,18329595904.0,8967708672.0,4939407.0,6511423.0
12-04 08:38:10,5.971,5.046,88.814,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5401866240.0,918806528.0,18339549184.0,8958857216.0,4937442.0,6922409.0
12-04 08:38:11,4.572,4.318,91.025,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5402476544.0,918806528.0,18348249088.0,8949547008.0,4330980.0,4509489.0
12-04 08:38:12,5.907,3.966,89.873,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5402697728.0,918806528.0,18357600256.0,8939974656.0,4775315.0,6961116.0
12-04 08:38:13,4.866,3.188,91.779,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,5403615232.0,918806528.0,18364342272.0,8932315136.0,3330298.0,3701589.0
12-04 08:38:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404041216.0,918806528.0,18365059072.0,8931172352.0,9276.0,9010.0
12-04 08:38:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5404037120.0,918806528.0,18365063168.0,8931172352.0,18364.0,1431280.0
12-04 08:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5404033024.0,918810624.0,18365063168.0,8931172352.0,7716.0,6125.0
12-04 08:38:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404033024.0,918810624.0,18365063168.0,8931172352.0,23474.0,21054.0
12-04 08:38:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5404033024.0,918810624.0,18365063168.0,8931172352.0,6839.0,4548.0
12-04 08:38:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404033024.0,918810624.0,18365063168.0,8931172352.0,6996.0,5024.0
12-04 08:38:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404033024.0,918810624.0,18365063168.0,8931172352.0,24478.0,23072.0
12-04 08:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5404024832.0,918814720.0,18365059072.0,8931180544.0,8154.0,7250.0
12-04 08:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,8238.0,7360.0
12-04 08:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,7411.0,5480.0
12-04 08:38:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,6646.0,4729.0
12-04 08:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,7760.0,6420.0
12-04 08:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,6453.0,3929.0
12-04 08:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,7521.0,6087.0
12-04 08:38:28,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,6242.0,3764.0
12-04 08:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,9375.0,8266.0
12-04 08:38:30,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5405421568.0,918814720.0,18365067264.0,8929775616.0,8850.0,7707.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5405417472.0,918814720.0,18365071360.0,8929775616.0,8201.0,6562.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5405413376.0,918814720.0,18365075456.0,8929775616.0,7457.0,5339.0
12-04 08:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5405413376.0,918814720.0,18365075456.0,8929775616.0,6869.0,4170.0
12-04 08:38:34,0.083,0.166,99.751,0.0,0.0,0.0,0.0,4476928.0,0.0,10.0,5405413376.0,918814720.0,18365075456.0,8929775616.0,8649.0,7163.0
12-04 08:38:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77254656.0,0.0,80.0,5405413376.0,918814720.0,18365075456.0,8929775616.0,7557.0,5546.0
12-04 08:38:36,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5404651520.0,918814720.0,18365075456.0,8930537472.0,8699.0,7516.0
12-04 08:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404651520.0,918814720.0,18365075456.0,8930537472.0,10233.0,10081.0
12-04 08:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404647424.0,918814720.0,18365079552.0,8930537472.0,7247.0,4626.0
12-04 08:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,5404647424.0,918818816.0,18365075456.0,8930537472.0,6402.0,3855.0
12-04 08:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404643328.0,918818816.0,18365079552.0,8930537472.0,7664.0,6325.0
12-04 08:38:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404643328.0,918818816.0,18365079552.0,8930537472.0,23763.0,21174.0
12-04 08:38:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5404643328.0,918818816.0,18365079552.0,8930537472.0,7750.0,6283.0
12-04 08:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404643328.0,918818816.0,18365079552.0,8930537472.0,10551.0,9619.0
12-04 08:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404643328.0,918818816.0,18365079552.0,8930537472.0,8404.0,7527.0
12-04 08:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5404635136.0,918818816.0,18365079552.0,8930545664.0,7704.0,6141.0
12-04 08:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404635136.0,918818816.0,18365079552.0,8930545664.0,6830.0,4801.0
12-04 08:38:47,3.005,2.838,93.990,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5402963968.0,918818816.0,18369728512.0,8927567872.0,2554673.0,1677836.0
12-04 08:38:48,5.089,4.071,90.585,0.085,0.0,0.170,0.0,20480.0,0.0,3.0,5403492352.0,918818816.0,18376986624.0,8919781376.0,4541862.0,7137463.0
12-04 08:38:49,5.059,3.373,91.400,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5403951104.0,918818816.0,18385666048.0,8910643200.0,4054851.0,6442646.0
12-04 08:38:50,5.453,4.027,90.268,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5403729920.0,918818816.0,18395406336.0,8901124096.0,4410212.0,4277247.0
12-04 08:38:51,6.124,4.866,88.758,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5404454912.0,918818816.0,18404081664.0,8891723776.0,4880815.0,6848743.0
12-04 08:38:52,5.096,3.926,90.727,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5405171712.0,918818816.0,18412310528.0,8882778112.0,4020167.0,4678825.0
12-04 08:38:53,6.271,3.305,90.085,0.254,0.0,0.085,0.0,28672.0,0.0,3.0,5405581312.0,918818816.0,18420441088.0,8874237952.0,4338358.0,6729874.0
12-04 08:38:54,6.683,5.514,87.636,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5406744576.0,918818816.0,18430623744.0,8862892032.0,5484752.0,7521786.0
12-04 08:38:55,6.655,5.307,87.363,0.0,0.0,0.674,0.0,16384.0,0.0,2.0,5405073408.0,918818816.0,18443747328.0,8851439616.0,5612244.0,7761655.0
12-04 08:38:56,6.920,4.304,88.523,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5405552640.0,918818816.0,18454220800.0,8840486912.0,5444300.0,7191590.0
12-04 08:38:57,6.589,4.754,88.490,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5406425088.0,918818816.0,18462998528.0,8830836736.0,4920336.0,6770539.0
12-04 08:38:58,6.767,5.931,87.051,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5406097408.0,918818816.0,18474016768.0,8820146176.0,5553158.0,7799501.0
12-04 08:38:59,6.154,5.470,88.120,0.085,0.0,0.171,0.0,12288.0,0.0,2.0,5406236672.0,918818816.0,18486427648.0,8807596032.0,5838132.0,8233727.0
12-04 08:39:00,6.503,4.561,88.598,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5407531008.0,918827008.0,18496417792.0,8796303360.0,5461985.0,7219569.0
12-04 08:39:01,6.150,4.212,89.217,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5407825920.0,918827008.0,18506100736.0,8786325504.0,4888348.0,7045019.0
12-04 08:39:02,6.745,5.059,87.943,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5406846976.0,918827008.0,18517958656.0,8775446528.0,5487865.0,4156778.0
12-04 08:39:03,0.749,0.582,98.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5407973376.0,918827008.0,18519592960.0,8772685824.0,512478.0,3524214.0
12-04 08:39:04,1.168,0.751,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5408243712.0,918827008.0,18519703552.0,8772304896.0,809718.0,1888858.0
12-04 08:39:05,8.444,6.871,84.106,0.166,0.0,0.414,0.0,134316032.0,0.0,160.0,5408448512.0,918827008.0,18531876864.0,8759926784.0,6566049.0,7535913.0
12-04 08:39:06,8.663,6.644,84.441,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5407723520.0,918827008.0,18547376128.0,8745152512.0,6758961.0,9936378.0
12-04 08:39:07,8.859,6.559,84.242,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5408092160.0,918827008.0,18560700416.0,8731459584.0,7324613.0,8523719.0
12-04 08:39:08,7.101,5.410,87.067,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5409263616.0,918827008.0,18572455936.0,8718532608.0,6085432.0,9486767.0
12-04 08:39:09,6.463,4.847,88.520,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5410615296.0,918827008.0,18582589440.0,8707047424.0,5884495.0,7647964.0
12-04 08:39:10,7.953,4.653,87.056,0.0,0.0,0.338,0.0,86839296.0,0.0,91.0,5409427456.0,918827008.0,18595573760.0,8695250944.0,5634693.0,7185409.0
12-04 08:39:11,5.793,4.618,89.253,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5408722944.0,918827008.0,18604990464.0,8686538752.0,4746848.0,7016182.0
12-04 08:39:12,6.017,4.322,89.407,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5410721792.0,918827008.0,18614579200.0,8674951168.0,5147023.0,7030128.0
12-04 08:39:13,5.641,4.017,90.085,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5409988608.0,918827008.0,18624729088.0,8665534464.0,5298340.0,6996182.0
12-04 08:39:14,5.976,4.209,89.646,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5410783232.0,918827008.0,18633785344.0,8655683584.0,4821158.0,4676825.0
12-04 08:39:15,6.339,5.088,88.324,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5410435072.0,918827008.0,18643275776.0,8646541312.0,5153710.0,7635551.0
12-04 08:39:16,5.971,5.130,88.730,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5410824192.0,918827008.0,18653478912.0,8635949056.0,5036931.0,6948406.0
12-04 08:39:17,6.807,6.050,86.891,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5410705408.0,918827008.0,18665431040.0,8624115712.0,5807565.0,7975932.0
12-04 08:39:18,5.476,3.791,90.733,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5411717120.0,918827008.0,18673647616.0,8614887424.0,4263287.0,6653877.0
12-04 08:39:19,6.410,4.359,88.889,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5411807232.0,918827008.0,18684321792.0,8604123136.0,5776539.0,7378595.0
12-04 08:39:20,6.728,4.037,89.235,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5412798464.0,918827008.0,18691960832.0,8595492864.0,4505249.0,4728238.0
12-04 08:39:21,7.012,5.092,87.646,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5413634048.0,918827008.0,18702786560.0,8583831552.0,5422990.0,8421767.0
12-04 08:39:22,5.833,4.649,89.265,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5412728832.0,918827008.0,18713636864.0,8573886464.0,5078679.0,5906343.0
12-04 08:39:23,5.697,4.252,89.626,0.170,0.0,0.255,0.0,20480.0,0.0,3.0,5411852288.0,918827008.0,18724159488.0,8564240384.0,5059879.0,7299671.0
12-04 08:39:24,6.650,4.798,88.300,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5412986880.0,918827008.0,18735345664.0,8551919616.0,5228686.0,7613577.0
12-04 08:39:25,5.787,4.340,89.702,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5412995072.0,918827008.0,18744541184.0,8542715904.0,5128670.0,7160645.0
12-04 08:39:26,5.424,4.322,90.0,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5414244352.0,918827008.0,18753400832.0,8532606976.0,4891833.0,6572160.0
12-04 08:39:27,5.872,4.596,89.277,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5413634048.0,918827008.0,18764398592.0,8522219520.0,5347412.0,7615780.0
12-04 08:39:28,6.824,5.055,87.700,0.168,0.0,0.253,0.0,28672.0,0.0,3.0,5413572608.0,918827008.0,18775990272.0,8510689280.0,5461884.0,7760706.0
12-04 08:39:29,7.012,4.841,87.980,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5414371328.0,918827008.0,18785673216.0,8500207616.0,5172929.0,5246522.0
12-04 08:39:30,5.907,4.895,88.861,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5415038976.0,918831104.0,18795159552.0,8490049536.0,5060345.0,7357376.0
12-04 08:39:31,6.186,4.322,89.153,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5415108608.0,918831104.0,18805522432.0,8479617024.0,5287144.0,6832415.0
12-04 08:39:32,1.167,0.667,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5415620608.0,918831104.0,18807750656.0,8476876800.0,753030.0,2466968.0
12-04 08:39:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5415616512.0,918831104.0,18807754752.0,8476876800.0,7332.0,5065.0
12-04 08:39:34,2.936,2.936,93.792,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5416218624.0,918831104.0,18811379712.0,8472649728.0,2829809.0,2130306.0
12-04 08:39:35,7.803,5.428,86.514,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5415518208.0,918831104.0,18823127040.0,8461602816.0,6448101.0,9867578.0
12-04 08:39:36,12.170,8.426,79.234,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5415354368.0,918831104.0,18843783168.0,8441110528.0,9398763.0,12147965.0
12-04 08:39:37,11.047,7.392,81.146,0.0,0.0,0.415,0.0,0.0,0.0,0.0,5416382464.0,918831104.0,18859098112.0,8424767488.0,8050647.0,11405899.0
12-04 08:39:38,7.895,6.367,85.314,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5415079936.0,918831104.0,18874408960.0,8410759168.0,7055701.0,11171823.0
12-04 08:39:39,7.004,4.726,88.101,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5417775104.0,918831104.0,18884481024.0,8397991936.0,5385316.0,6496363.0
12-04 08:39:40,7.041,5.197,81.391,6.035,0.0,0.335,0.0,232357888.0,0.0,251.0,5417795584.0,918831104.0,18895200256.0,8387252224.0,5403900.0,6926708.0
12-04 08:39:41,8.648,5.709,83.375,1.931,0.0,0.336,0.0,75677696.0,0.0,79.0,5417693184.0,918835200.0,18907791360.0,8374759424.0,6053382.0,8295428.0
12-04 08:39:42,6.505,5.004,88.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5417316352.0,918835200.0,18917625856.0,8365301760.0,5032425.0,7482731.0
12-04 08:39:43,7.125,4.610,88.013,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5418897408.0,918835200.0,18927288320.0,8354058240.0,5270212.0,7166076.0
12-04 08:39:44,7.214,4.975,87.479,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5418680320.0,918835200.0,18937442304.0,8344121344.0,5146626.0,7643200.0
12-04 08:39:45,5.857,4.584,89.304,0.0,0.0,0.255,0.0,51720192.0,0.0,55.0,5419155456.0,918835200.0,18947497984.0,8333590528.0,5162546.0,6397707.0
12-04 08:39:46,6.897,4.710,87.889,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5419048960.0,918835200.0,18957586432.0,8323608576.0,5373595.0,5880534.0
12-04 08:39:47,6.424,3.719,89.603,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5420007424.0,918835200.0,18965921792.0,8314314752.0,4598342.0,6876284.0
12-04 08:39:48,6.245,4.895,88.608,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5420281856.0,918835200.0,18976591872.0,8303370240.0,5271749.0,7148598.0
12-04 08:39:49,6.533,4.523,88.693,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5422194688.0,918835200.0,18986532864.0,8291516416.0,5012919.0,6839041.0
12-04 08:39:50,5.495,4.987,89.265,0.0,0.0,0.254,0.0,36864.0,0.0,3.0,5421203456.0,918839296.0,18996953088.0,8282083328.0,5114851.0,7359296.0
12-04 08:39:51,6.181,4.149,89.331,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5420793856.0,918839296.0,19006214144.0,8273231872.0,5083544.0,7232129.0
12-04 08:39:52,6.192,4.241,89.228,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5421252608.0,918839296.0,19017912320.0,8261074944.0,5099580.0,5380456.0
12-04 08:39:53,7.155,5.622,87.053,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5420871680.0,918839296.0,19029270528.0,8250097664.0,6132678.0,9809945.0
12-04 08:39:54,4.899,4.054,90.878,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5421096960.0,918839296.0,19038105600.0,8241037312.0,4289591.0,4712949.0
12-04 08:39:55,6.983,5.403,87.365,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,5422129152.0,918839296.0,19048185856.0,8229924864.0,5147096.0,7191947.0
12-04 08:39:56,5.678,4.576,89.492,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5423292416.0,918839296.0,19058184192.0,8218763264.0,4995781.0,7108518.0
12-04 08:39:57,6.824,5.055,87.953,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5423124480.0,918839296.0,19069427712.0,8207687680.0,5506985.0,7187234.0
12-04 08:39:58,5.191,3.830,90.723,0.085,0.0,0.170,0.0,20480.0,0.0,3.0,5422215168.0,918839296.0,19079229440.0,8198795264.0,4754776.0,6731676.0
12-04 08:39:59,5.743,4.899,89.105,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5422178304.0,918839296.0,19089137664.0,8188923904.0,5119498.0,7428440.0
12-04 08:40:00,5.398,3.428,91.088,0.0,0.0,0.086,0.0,16384.0,0.0,2.0,5423124480.0,918839296.0,19096256512.0,8180858880.0,5003863.0,6936082.0
12-04 08:40:01,7.621,5.193,86.767,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5423435776.0,918839296.0,19108347904.0,8168456192.0,5454257.0,7401972.0
12-04 08:40:02,6.616,5.193,88.023,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5425004544.0,918839296.0,19117441024.0,8157794304.0,5331813.0,5574631.0
12-04 08:40:03,6.356,4.407,88.559,0.254,0.0,0.424,0.0,28672.0,0.0,3.0,5423603712.0,918839296.0,19129602048.0,8147034112.0,5305970.0,7901357.0
12-04 08:40:04,7.463,5.638,86.650,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5424386048.0,918839296.0,19139653632.0,8136200192.0,5480380.0,7191109.0
12-04 08:40:05,2.013,1.510,96.393,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5424943104.0,918839296.0,19144286208.0,8131010560.0,1770813.0,3148704.0
12-04 08:40:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5424054272.0,918839296.0,19144286208.0,8131899392.0,7482.0,4616.0
12-04 08:40:07,0.504,0.168,99.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5424050176.0,918839296.0,19144290304.0,8131899392.0,555497.0,1264436.0
12-04 08:40:08,5.046,4.626,90.160,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5424668672.0,918839296.0,19152252928.0,8123318272.0,4560520.0,4591600.0
12-04 08:40:09,10.454,9.254,79.606,0.171,0.0,0.514,0.0,12288.0,0.0,2.0,5425287168.0,918839296.0,19172413440.0,8102539264.0,10571474.0,15314615.0
12-04 08:40:10,9.475,7.022,83.333,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5425709056.0,918839296.0,19188510720.0,8086020096.0,6836650.0,7969627.0
12-04 08:40:11,9.436,5.729,84.667,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5425807360.0,918839296.0,19201335296.0,8073097216.0,6551826.0,9432382.0
12-04 08:40:12,8.142,6.531,84.987,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5426995200.0,918839296.0,19214176256.0,8059068416.0,7150849.0,10827584.0
12-04 08:40:13,7.439,5.156,87.320,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5427302400.0,918839296.0,19225522176.0,8047415296.0,5941410.0,7504381.0
12-04 08:40:14,8.0,4.851,86.894,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5426855936.0,918839296.0,19238592512.0,8034791424.0,6055053.0,7524026.0
12-04 08:40:15,6.086,4.480,87.743,1.352,0.0,0.338,0.0,60432384.0,0.0,74.0,5428011008.0,918839296.0,19248447488.0,8023781376.0,5055165.0,6957245.0
12-04 08:40:16,5.401,4.895,82.616,6.667,0.0,0.422,0.0,245579776.0,0.0,248.0,5427494912.0,918839296.0,19258511360.0,8014233600.0,5029054.0,6723116.0
12-04 08:40:17,5.853,4.431,89.548,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5428858880.0,918839296.0,19267149824.0,8004231168.0,4533879.0,6635733.0
12-04 08:40:18,6.987,4.966,87.710,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5428404224.0,918839296.0,19277692928.0,7994142720.0,5696858.0,7639539.0
12-04 08:40:19,5.542,5.290,88.917,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5428809728.0,918839296.0,19288395776.0,7983034368.0,5051751.0,7320706.0
12-04 08:40:20,6.566,4.630,88.636,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5428760576.0,918839296.0,19297992704.0,7973486592.0,5282193.0,7436591.0
12-04 08:40:21,6.150,5.560,88.037,0.0,0.0,0.253,0.0,45056.0,0.0,5.0,5429964800.0,918839296.0,19308490752.0,7961784320.0,5342729.0,7330501.0
12-04 08:40:22,5.481,4.975,89.292,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5429489664.0,918839296.0,19318493184.0,7952257024.0,4976523.0,4876694.0
12-04 08:40:23,6.850,5.263,87.719,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5431259136.0,918839296.0,19328679936.0,7940300800.0,5425980.0,7483275.0
12-04 08:40:24,5.072,4.480,90.279,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5431545856.0,918839296.0,19336835072.0,7931858944.0,4532594.0,6623270.0
12-04 08:40:25,6.611,5.105,88.201,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5430870016.0,918839296.0,19348574208.0,7920795648.0,5156514.0,7235384.0
12-04 08:40:26,5.415,4.061,90.440,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5431746560.0,918839296.0,19357335552.0,7911157760.0,4622710.0,6398196.0
12-04 08:40:27,7.155,4.798,87.626,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5431676928.0,918839296.0,19368624128.0,7899938816.0,5512413.0,7225806.0
12-04 08:40:28,6.899,3.918,89.012,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5431304192.0,918839296.0,19378536448.0,7890399232.0,5110631.0,7379240.0
12-04 08:40:29,5.424,3.983,90.424,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5432250368.0,918839296.0,19387424768.0,7880564736.0,4766793.0,4968663.0
12-04 08:40:30,6.403,4.971,88.543,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5432709120.0,918839296.0,19397623808.0,7869906944.0,5281310.0,7204811.0
12-04 08:40:31,6.850,4.762,88.221,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5433544704.0,918839296.0,19406839808.0,7859855360.0,5047741.0,7155768.0
12-04 08:40:32,6.728,5.046,87.889,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5432205312.0,918839296.0,19419115520.0,7848919040.0,5448709.0,7606583.0
12-04 08:40:33,6.056,4.373,89.235,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,5433126912.0,918839296.0,19428077568.0,7839035392.0,4806834.0,6872226.0
12-04 08:40:34,6.537,4.669,88.710,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5433516032.0,918839296.0,19438440448.0,7828283392.0,5342146.0,6923861.0
12-04 08:40:35,5.798,3.950,90.0,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5433356288.0,918839296.0,19446722560.0,7820161024.0,4740528.0,6699873.0
12-04 08:40:36,2.931,2.513,94.389,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5433135104.0,918839296.0,19452604416.0,7814500352.0,2596126.0,3474638.0
12-04 08:40:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5432987648.0,918839296.0,19453132800.0,7814119424.0,9851.0,7813.0
12-04 08:40:38,0.501,0.418,98.914,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5432946688.0,918839296.0,19453140992.0,7814152192.0,427497.0,857060.0
12-04 08:40:39,4.519,3.766,91.632,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5433102336.0,918839296.0,19459801088.0,7807336448.0,3752431.0,4202924.0
12-04 08:40:40,5.993,4.366,89.555,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5433094144.0,918839296.0,19470282752.0,7796862976.0,5358836.0,5578496.0
12-04 08:40:41,10.845,8.540,80.188,0.0,0.0,0.427,0.0,16384.0,0.0,2.0,5435957248.0,918839296.0,19488813056.0,7775469568.0,9593993.0,13167275.0
12-04 08:40:42,9.872,7.404,82.383,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5435523072.0,918839296.0,19506241536.0,7758475264.0,7513752.0,10596018.0
12-04 08:40:43,10.025,6.655,82.898,0.0,0.0,0.421,0.0,12288.0,0.0,3.0,5436600320.0,918839296.0,19520016384.0,7743623168.0,7313401.0,10709059.0
12-04 08:40:44,7.028,6.520,86.113,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5437857792.0,918839296.0,19531579392.0,7730802688.0,6502289.0,9174072.0
12-04 08:40:45,7.439,5.072,87.320,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5437255680.0,918839296.0,19544825856.0,7718158336.0,5895476.0,7620216.0
12-04 08:40:46,7.149,5.362,82.979,4.255,0.0,0.255,0.0,151912448.0,0.0,156.0,5437706240.0,918839296.0,19557142528.0,7705391104.0,5899183.0,7581397.0
12-04 08:40:47,6.045,5.374,88.077,0.252,0.0,0.252,0.0,156151808.0,0.0,163.0,5438087168.0,918839296.0,19566600192.0,7695552512.0,5082811.0,6504620.0
12-04 08:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437657088.0,918839296.0,19569172480.0,7693410304.0,8798.0,8514.0
12-04 08:40:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437657088.0,918839296.0,19569172480.0,7693410304.0,16960.0,1085926.0
12-04 08:40:50,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5438042112.0,918839296.0,19569184768.0,7693012992.0,26120.0,25803.0
12-04 08:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,5438033920.0,918843392.0,19569180672.0,7693021184.0,6253.0,3784.0
12-04 08:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438029824.0,918843392.0,19569184768.0,7693021184.0,7604.0,6222.0
12-04 08:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438029824.0,918843392.0,19569184768.0,7693021184.0,23526.0,21058.0
12-04 08:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438029824.0,918843392.0,19569184768.0,7693021184.0,7480.0,5528.0
12-04 08:40:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438029824.0,918843392.0,19569184768.0,7693021184.0,8410.0,7345.0
12-04 08:40:56,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5438029824.0,918843392.0,19569184768.0,7693021184.0,7650.0,6189.0
12-04 08:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5438025728.0,918847488.0,19569184768.0,7693021184.0,7500.0,6082.0
12-04 08:40:58,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438025728.0,918847488.0,19569184768.0,7693021184.0,7584.0,6193.0
12-04 08:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438025728.0,918847488.0,19569184768.0,7693021184.0,8838.0,8147.0
12-04 08:41:00,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5438025728.0,918847488.0,19569184768.0,7693021184.0,6882.0,3963.0
12-04 08:41:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438025728.0,918847488.0,19569184768.0,7693021184.0,8070.0,5024.0
12-04 08:41:02,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5438021632.0,918851584.0,19569184768.0,7693021184.0,8103.0,7001.0
12-04 08:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438013440.0,918851584.0,19569192960.0,7693021184.0,6936.0,5097.0
12-04 08:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438013440.0,918851584.0,19569192960.0,7693021184.0,9205.0,8051.0
12-04 08:41:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438013440.0,918851584.0,19569192960.0,7693021184.0,6989.0,5033.0
12-04 08:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437124608.0,918851584.0,19569192960.0,7693910016.0,8394.0,6592.0
12-04 08:41:07,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437124608.0,918851584.0,19569192960.0,7693910016.0,7720.0,5452.0
12-04 08:41:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,5437128704.0,918855680.0,19569192960.0,7693901824.0,25339.0,22947.0
12-04 08:41:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437128704.0,918855680.0,19569192960.0,7693901824.0,8103.0,5882.0
12-04 08:41:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,8584.0,6813.0
12-04 08:41:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,8405.0,6444.0
12-04 08:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,9022.0,7649.0
12-04 08:41:13,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,10604.0,8685.0
12-04 08:41:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,7183.0,5386.0
12-04 08:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,7710.0,6361.0
12-04 08:41:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,7550.0,6283.0
12-04 08:41:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,9457664.0,0.0,10.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,6241.0,4679.0
12-04 08:41:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5437501440.0,918855680.0,19569201152.0,7693520896.0,7036.0,5007.0
12-04 08:41:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,5437501440.0,918855680.0,19569201152.0,7693520896.0,8194.0,6972.0
12-04 08:41:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437501440.0,918855680.0,19569201152.0,7693520896.0,25569.0,24717.0
12-04 08:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437501440.0,918855680.0,19569201152.0,7693520896.0,8752.0,6853.0
12-04 08:41:22,0.0,0.0,99.917,0.0,0.0,0.083,0.0,40960.0,0.0,5.0,5437501440.0,918855680.0,19569201152.0,7693520896.0,6308.0,3764.0
12-04 08:41:23,3.892,3.807,92.217,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5436100608.0,918855680.0,19575271424.0,7688851456.0,3740934.0,4406425.0
12-04 08:41:24,5.017,4.348,90.468,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,5437591552.0,918855680.0,19582500864.0,7680131072.0,4250123.0,4449319.0
12-04 08:41:25,5.848,4.344,89.390,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,5437902848.0,918855680.0,19591938048.0,7670382592.0,4518482.0,6396840.0
12-04 08:41:26,7.797,5.424,86.610,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5437632512.0,918855680.0,19604848640.0,7657742336.0,6315317.0,7861906.0
12-04 08:41:27,5.513,4.071,90.246,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5438685184.0,918855680.0,19615141888.0,7646396416.0,4822707.0,6880909.0
12-04 08:41:28,6.424,4.565,88.757,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5438648320.0,918855680.0,19625590784.0,7635984384.0,5452310.0,7049033.0
12-04 08:41:29,6.066,4.128,89.553,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5438562304.0,918855680.0,19634999296.0,7626661888.0,4854195.0,6851974.0
12-04 08:41:30,6.277,4.241,89.143,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5440442368.0,918855680.0,19644338176.0,7615442944.0,5093667.0,7408052.0
12-04 08:41:31,6.947,3.774,88.765,0.172,0.0,0.343,0.0,12288.0,0.0,2.0,5438775296.0,918855680.0,19656232960.0,7605215232.0,5408864.0,7061814.0
12-04 08:41:32,5.692,4.503,89.380,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5440012288.0,918855680.0,19665469440.0,7594741760.0,5250077.0,7045080.0
12-04 08:41:33,6.678,4.987,87.997,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5439492096.0,918855680.0,19677532160.0,7583199232.0,5741347.0,7490601.0
12-04 08:41:34,5.828,4.307,89.527,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5440544768.0,918855680.0,19686359040.0,7573319680.0,4892646.0,7138178.0
12-04 08:41:35,7.621,5.444,86.767,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5439877120.0,918855680.0,19698110464.0,7562235904.0,5827919.0,7328133.0
12-04 08:41:36,6.689,5.602,87.542,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5438935040.0,918855680.0,19708235776.0,7553052672.0,5400010.0,7436589.0
12-04 08:41:37,6.791,4.414,88.370,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5441060864.0,918855680.0,19718041600.0,7541121024.0,5239102.0,6887092.0
12-04 08:41:38,7.513,5.175,87.062,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5440946176.0,918855680.0,19729039360.0,7530237952.0,5639102.0,6944511.0
12-04 08:41:39,6.822,5.824,87.105,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5440724992.0,918859776.0,19739750400.0,7519744000.0,5361625.0,7316966.0
12-04 08:41:40,6.587,4.705,88.452,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5441998848.0,918859776.0,19750699008.0,7507521536.0,5695617.0,7661394.0
12-04 08:41:41,7.321,5.657,86.855,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5442449408.0,918859776.0,19760750592.0,7497019392.0,5290055.0,7376752.0
12-04 08:41:42,5.753,5.161,88.832,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5441712128.0,918859776.0,19772637184.0,7485870080.0,5400782.0,7089634.0
12-04 08:41:43,7.901,5.013,86.491,0.170,0.0,0.425,0.0,20480.0,0.0,3.0,5441650688.0,918859776.0,19783970816.0,7474597888.0,5921644.0,7768328.0
12-04 08:41:44,3.486,2.551,93.878,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5442736128.0,918859776.0,19790495744.0,7466987520.0,3323799.0,3890230.0
12-04 08:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5443190784.0,918859776.0,19791454208.0,7465574400.0,7386.0,5128.0
12-04 08:41:46,1.174,0.839,97.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5442633728.0,918859776.0,19792392192.0,7465193472.0,1048137.0,2445832.0
12-04 08:41:47,5.882,4.958,88.908,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5443706880.0,918859776.0,19801636864.0,7454875648.0,5005003.0,6247465.0
12-04 08:41:48,12.963,9.259,77.273,0.084,0.0,0.421,0.0,28672.0,0.0,3.0,5444239360.0,918859776.0,19821871104.0,7434108928.0,10147658.0,6270742.0
12-04 08:41:49,7.830,6.043,85.872,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5444763648.0,918863872.0,19834208256.0,7421243392.0,7061696.0,18027043.0
12-04 08:41:50,8.632,7.009,84.017,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5444333568.0,918863872.0,19850878976.0,7405002752.0,7565827.0,10191570.0
12-04 08:41:51,8.010,6.577,85.076,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5445140480.0,918863872.0,19864739840.0,7390334976.0,6891143.0,8415112.0
12-04 08:41:52,9.022,6.155,84.486,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5445545984.0,918863872.0,19877646336.0,7377022976.0,6750246.0,10842172.0
12-04 08:41:53,6.911,5.375,82.679,4.863,0.0,0.171,0.0,223432704.0,0.0,231.0,5445304320.0,918863872.0,19891482624.0,7363428352.0,6020827.0,7768713.0
12-04 08:41:54,6.492,4.975,88.196,0.169,0.0,0.169,0.0,98684928.0,0.0,107.0,5445902336.0,918863872.0,19900661760.0,7353651200.0,5221581.0,6851945.0
12-04 08:41:55,6.785,5.174,87.701,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5446250496.0,918863872.0,19911921664.0,7342043136.0,5732436.0,7112848.0
12-04 08:41:56,6.650,4.545,88.468,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5447233536.0,918863872.0,19920343040.0,7332638720.0,5014192.0,6670116.0
12-04 08:41:57,6.555,5.210,88.067,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5445881856.0,918863872.0,19933630464.0,7320702976.0,5448236.0,6929103.0
12-04 08:41:58,5.683,5.513,88.550,0.0,0.0,0.254,0.0,32768.0,0.0,4.0,5448085504.0,918863872.0,19942207488.0,7309922304.0,5392466.0,7393345.0
12-04 08:41:59,6.797,4.843,88.105,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5447241728.0,918863872.0,19954839552.0,7298134016.0,5804402.0,7471971.0
12-04 08:42:00,5.456,4.007,90.281,0.085,0.0,0.171,0.0,12288.0,0.0,2.0,5446971392.0,918863872.0,19964121088.0,7289122816.0,4923176.0,6559608.0
12-04 08:42:01,6.650,5.471,87.542,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5447057408.0,918863872.0,19975983104.0,7277174784.0,5671046.0,7312872.0
12-04 08:42:02,5.394,4.538,89.897,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5448642560.0,918863872.0,19985481728.0,7266091008.0,5302200.0,7203515.0
12-04 08:42:03,7.022,5.330,87.479,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5448818688.0,918863872.0,19997511680.0,7253884928.0,5807166.0,7315545.0
12-04 08:42:04,6.822,4.742,88.270,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5448708096.0,918863872.0,20006277120.0,7245230080.0,4889775.0,7023870.0
12-04 08:42:05,5.777,4.758,89.125,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5449043968.0,918863872.0,20017479680.0,7233691648.0,5380202.0,7044737.0
12-04 08:42:06,6.298,4.596,88.681,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5448290304.0,918863872.0,20028542976.0,7223382016.0,5437235.0,7661301.0
12-04 08:42:07,7.439,4.818,87.574,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5449994240.0,918863872.0,20038082560.0,7212138496.0,5308528.0,7156308.0
12-04 08:42:08,6.588,5.828,87.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5450235904.0,918863872.0,20050526208.0,7199453184.0,5864220.0,7986942.0
12-04 08:42:09,8.179,5.481,86.088,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5450784768.0,918863872.0,20061118464.0,7188312064.0,5954350.0,8189884.0
12-04 08:42:10,6.149,4.270,89.411,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5450641408.0,918863872.0,20072349696.0,7177224192.0,5380118.0,7306127.0
12-04 08:42:11,6.667,4.135,88.945,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5451091968.0,918863872.0,20082147328.0,7166976000.0,5205090.0,7267796.0
12-04 08:42:12,6.266,4.826,88.569,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5450534912.0,918863872.0,20093321216.0,7156359168.0,5348356.0,6970886.0
12-04 08:42:13,5.777,4.248,89.720,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5452103680.0,918863872.0,20101844992.0,7146266624.0,5181824.0,6858271.0
12-04 08:42:14,6.610,4.576,88.475,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5450326016.0,918863872.0,20114554880.0,7135334400.0,5367306.0,7392834.0
12-04 08:42:15,6.926,4.983,88.007,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5450862592.0,918863872.0,20125392896.0,7123959808.0,5499971.0,7328900.0
12-04 08:42:16,6.150,5.307,88.121,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5451161600.0,918863872.0,20136091648.0,7112962048.0,5480738.0,7063923.0
12-04 08:42:17,6.372,4.588,88.870,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5451382784.0,918863872.0,20146962432.0,7101870080.0,5361968.0,7055120.0
12-04 08:42:18,8.060,5.793,85.726,0.084,0.0,0.336,0.0,20480.0,0.0,3.0,5452664832.0,918863872.0,20158885888.0,7088664576.0,6389211.0,8972277.0
12-04 08:42:19,7.376,4.946,87.259,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5452312576.0,918863872.0,20170727424.0,7077175296.0,5577570.0,6531057.0
12-04 08:42:20,6.234,4.971,88.627,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5452443648.0,918863872.0,20179689472.0,7068082176.0,5280606.0,3017440.0
12-04 08:42:21,6.134,4.622,88.992,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5454049280.0,918863872.0,20189577216.0,7056588800.0,5042228.0,12167907.0
12-04 08:42:22,6.287,4.673,88.870,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5454475264.0,918863872.0,20199878656.0,7045861376.0,4963223.0,6690674.0
12-04 08:42:23,6.234,4.634,88.543,0.337,0.0,0.253,0.0,15699968.0,0.0,16.0,5454602240.0,918863872.0,20208824320.0,7036788736.0,5059959.0,6880899.0
12-04 08:42:24,6.712,4.673,81.903,6.627,0.0,0.085,0.0,262172672.0,0.0,274.0,5454794752.0,918863872.0,20220952576.0,7024467968.0,5607622.0,7208955.0
12-04 08:42:25,6.856,5.769,85.870,1.338,0.0,0.167,0.0,49569792.0,0.0,54.0,5455056896.0,918863872.0,20231282688.0,7013875712.0,5392264.0,7124788.0
12-04 08:42:26,6.672,4.921,88.240,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5455917056.0,918863872.0,20240392192.0,7003906048.0,5050341.0,6794124.0
12-04 08:42:27,7.336,5.312,87.015,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5455556608.0,918863872.0,20252307456.0,6992351232.0,6114156.0,8139953.0
12-04 08:42:28,6.955,5.174,87.617,0.0,0.0,0.254,0.0,12288.0,0.0,3.0,5456183296.0,918863872.0,20263366656.0,6980665344.0,5902577.0,8002290.0
12-04 08:42:29,6.605,4.933,88.127,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5456162816.0,918863872.0,20273971200.0,6970081280.0,5181076.0,7180851.0
12-04 08:42:30,6.012,4.572,89.077,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5457035264.0,918863872.0,20284735488.0,6958444544.0,5011954.0,7146563.0
12-04 08:42:31,7.047,5.453,87.332,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5456896000.0,918863872.0,20294688768.0,6948630528.0,5522205.0,7409781.0
12-04 08:42:32,6.271,5.424,88.136,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5456797696.0,918863872.0,20306386944.0,6937030656.0,5485990.0,7191747.0
12-04 08:42:33,5.680,4.217,89.845,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5457489920.0,918863872.0,20316418048.0,6926307328.0,5490142.0,6848253.0
12-04 08:42:34,5.997,4.645,89.020,0.0,0.0,0.338,0.0,45056.0,0.0,6.0,5458382848.0,918863872.0,20326735872.0,6915096576.0,5037836.0,7493346.0
12-04 08:42:35,8.418,5.640,85.690,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5458247680.0,918863872.0,20337995776.0,6903971840.0,6070607.0,7711557.0
12-04 08:42:36,7.439,4.734,87.320,0.254,0.0,0.254,0.0,12288.0,0.0,2.0,5457342464.0,918863872.0,20349988864.0,6892883968.0,5487160.0,7405299.0
12-04 08:42:37,6.862,5.188,87.782,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5458657280.0,918863872.0,20359757824.0,6881800192.0,5389110.0,7302089.0
12-04 08:42:38,6.879,5.117,87.668,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5460127744.0,918863872.0,20369772544.0,6870315008.0,5370616.0,7235334.0
12-04 08:42:39,6.171,4.987,88.673,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5459697664.0,918863872.0,20380946432.0,6859571200.0,5485364.0,7628767.0
12-04 08:42:40,6.370,4.862,88.684,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5458620416.0,918863872.0,20392271872.0,6849323008.0,5025631.0,6608025.0
12-04 08:42:41,6.967,4.503,88.275,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5459103744.0,918863872.0,20403412992.0,6837698560.0,5880669.0,7474501.0
12-04 08:42:42,6.145,4.966,88.468,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5458927616.0,918863872.0,20413603840.0,6827683840.0,5146385.0,6989864.0
12-04 08:42:43,6.293,5.017,88.520,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5460197376.0,918863872.0,20424359936.0,6815657984.0,5483432.0,7153794.0
12-04 08:42:44,6.957,5.784,87.091,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5460197376.0,918867968.0,20435660800.0,6804353024.0,5552170.0,7885876.0
12-04 08:42:45,6.245,5.823,87.764,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5461069824.0,918867968.0,20446228480.0,6792912896.0,5529088.0,7322704.0
12-04 08:42:46,5.867,4.677,89.286,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5460803584.0,918867968.0,20456849408.0,6782558208.0,5242041.0,7212412.0
12-04 08:42:47,7.769,5.848,86.048,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5460606976.0,918867968.0,20468338688.0,6771265536.0,5544492.0,7597097.0
12-04 08:42:48,6.414,5.232,88.101,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5461876736.0,918867968.0,20478357504.0,6759976960.0,5402501.0,7379864.0
12-04 08:42:49,6.847,4.565,88.419,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5462290432.0,918872064.0,20488212480.0,6749704192.0,5418449.0,7071172.0
12-04 08:42:50,3.601,2.764,93.551,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5463474176.0,918872064.0,20495405056.0,6741327872.0,2920523.0,3842745.0
12-04 08:42:51,1.254,1.087,97.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5463531520.0,918872064.0,20495851520.0,6740824064.0,1055555.0,2614067.0
12-04 08:42:52,1.415,1.249,97.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5462925312.0,918872064.0,20499382272.0,6737899520.0,1024589.0,592493.0
12-04 08:42:53,4.128,3.201,92.502,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,5462781952.0,918872064.0,20505313280.0,6732111872.0,3586615.0,4067909.0
12-04 08:42:54,8.930,6.908,80.960,3.033,0.0,0.168,0.0,80572416.0,0.0,89.0,5466181632.0,918872064.0,20518293504.0,6715731968.0,8437395.0,11455768.0
12-04 08:42:55,11.765,10.252,68.571,9.076,0.0,0.336,0.0,228478976.0,0.0,238.0,5466263552.0,918872064.0,20539031552.0,6694912000.0,8771034.0,12409926.0
12-04 08:42:56,8.298,6.605,84.928,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5466476544.0,918872064.0,20552601600.0,6681128960.0,7119999.0,9912077.0
12-04 08:42:57,9.941,7.161,82.645,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5467611136.0,918872064.0,20568670208.0,6663925760.0,7674623.0,11518278.0
12-04 08:42:58,7.576,6.313,85.522,0.0,0.0,0.589,0.0,0.0,0.0,0.0,5467795456.0,918872064.0,20581335040.0,6651076608.0,6605803.0,8539566.0
12-04 08:42:59,7.963,6.790,84.912,0.0,0.0,0.335,0.0,36864.0,0.0,3.0,5468528640.0,918872064.0,20593766400.0,6637912064.0,6497613.0,9672848.0
12-04 08:43:00,8.411,5.777,85.556,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5468344320.0,918872064.0,20608192512.0,6623670272.0,6262301.0,8739961.0
12-04 08:43:01,7.492,5.976,86.279,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5468954624.0,918872064.0,20619808768.0,6611443712.0,6059615.0,8264600.0
12-04 08:43:02,6.712,4.928,88.105,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5469396992.0,918872064.0,20630683648.0,6600126464.0,5705173.0,7186896.0
12-04 08:43:03,7.389,5.290,87.070,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,5469487104.0,918872064.0,20641599488.0,6589120512.0,5600670.0,7522341.0
12-04 08:43:04,6.408,5.059,88.196,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5469245440.0,918872064.0,20652617728.0,6578343936.0,5387913.0,7205578.0
12-04 08:43:05,5.494,4.120,90.300,0.0,0.0,0.086,0.0,32768.0,0.0,5.0,5468651520.0,918872064.0,20663767040.0,6567788544.0,5245966.0,7038564.0
12-04 08:43:06,6.055,3.979,89.792,0.087,0.0,0.087,0.0,12288.0,0.0,2.0,5469478912.0,918872064.0,20673638400.0,6557089792.0,5520783.0,7540760.0
12-04 08:43:07,6.255,4.649,88.673,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5469097984.0,918872064.0,20684525568.0,6546583552.0,5232771.0,7266322.0
12-04 08:43:08,7.233,5.214,87.384,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5469945856.0,918872064.0,20695580672.0,6534680576.0,5661764.0,7541679.0
12-04 08:43:09,6.757,5.321,87.753,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5470486528.0,918880256.0,20705595392.0,6524116992.0,5693183.0,7628181.0
12-04 08:43:10,6.773,5.853,87.291,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5471301632.0,918880256.0,20716847104.0,6512050176.0,5446610.0,7455290.0
12-04 08:43:11,7.167,4.806,87.774,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5470863360.0,918880256.0,20728369152.0,6500966400.0,5494903.0,7772379.0
12-04 08:43:12,6.002,4.311,89.265,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,5471653888.0,918880256.0,20737982464.0,6490562560.0,5168594.0,6782841.0
12-04 08:43:13,7.282,4.911,87.638,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5472231424.0,918880256.0,20748132352.0,6479835136.0,5361767.0,6900444.0
12-04 08:43:14,6.531,5.004,88.380,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5471875072.0,918880256.0,20758867968.0,6469455872.0,5414642.0,7390238.0
12-04 08:43:15,7.047,5.789,86.913,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5473632256.0,918880256.0,20768899072.0,6457667584.0,5715125.0,7551248.0
12-04 08:43:16,6.559,4.770,88.586,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5472808960.0,918880256.0,20781350912.0,6446039040.0,5617587.0,7324785.0
12-04 08:43:17,6.334,4.561,88.767,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5475065856.0,918880256.0,20790988800.0,6434144256.0,5322389.0,7210483.0
12-04 08:43:18,6.835,4.557,88.186,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5473660928.0,918880256.0,20802293760.0,6424244224.0,5413374.0,7692900.0
12-04 08:43:19,6.218,4.855,88.586,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5474484224.0,918880256.0,20812300288.0,6413414400.0,5675330.0,7489038.0
12-04 08:43:20,5.777,4.333,89.720,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5474582528.0,918880256.0,20823560192.0,6402056192.0,5042117.0,6665055.0
12-04 08:43:21,6.203,5.700,87.762,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5474738176.0,918880256.0,20833497088.0,6391963648.0,5421109.0,7338494.0
12-04 08:43:22,6.192,5.259,88.550,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5475295232.0,918880256.0,20844056576.0,6380847104.0,5531057.0,7484016.0
12-04 08:43:23,0.917,1.334,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5475414016.0,918880256.0,20847484928.0,6377299968.0,997511.0,810841.0
12-04 08:43:24,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5475414016.0,918880256.0,20847484928.0,6377299968.0,19810.0,1895903.0
12-04 08:43:25,3.364,2.691,88.898,4.962,0.0,0.084,0.0,178450432.0,0.0,181.0,5476306944.0,918880256.0,20851511296.0,6372380672.0,2911299.0,3448136.0
12-04 08:43:26,0.0,0.0,99.583,0.417,0.0,0.0,0.0,147185664.0,0.0,151.0,5475753984.0,918880256.0,20853186560.0,6371258368.0,7389.0,6008.0
12-04 08:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5475721216.0,918880256.0,20853186560.0,6371291136.0,11294.0,294257.0
12-04 08:43:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5475717120.0,918880256.0,20853190656.0,6371291136.0,6741.0,4825.0
12-04 08:43:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5475717120.0,918880256.0,20853190656.0,6371291136.0,7402.0,5364.0
12-04 08:43:30,0.167,0.083,99.583,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,5476741120.0,918880256.0,20853190656.0,6370267136.0,8463.0,7325.0
12-04 08:43:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476737024.0,918880256.0,20853194752.0,6370267136.0,7657.0,5741.0
12-04 08:43:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476737024.0,918880256.0,20853194752.0,6370267136.0,6943.0,4352.0
12-04 08:43:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476732928.0,918880256.0,20853198848.0,6370267136.0,8515.0,7451.0
12-04 08:43:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476986880.0,918880256.0,20853198848.0,6370013184.0,9364.0,8778.0
12-04 08:43:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476986880.0,918880256.0,20853198848.0,6370013184.0,7780.0,5972.0
12-04 08:43:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5476225024.0,918880256.0,20853198848.0,6370775040.0,7436.0,5426.0
12-04 08:43:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476225024.0,918880256.0,20853198848.0,6370775040.0,8050.0,6546.0
12-04 08:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5476225024.0,918880256.0,20853198848.0,6370775040.0,7497.0,5431.0
12-04 08:43:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476220928.0,918880256.0,20853202944.0,6370775040.0,7007.0,5073.0
12-04 08:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476220928.0,918880256.0,20853202944.0,6370775040.0,7214.0,5413.0
12-04 08:43:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,7.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,9227.0,9059.0
12-04 08:43:42,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,6646.0,4729.0
12-04 08:43:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,8900.0,6989.0
12-04 08:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,7910.0,6417.0
12-04 08:43:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,7184.0,5356.0
12-04 08:43:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,24322.0,22410.0
12-04 08:43:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,8627.0,6761.0
12-04 08:43:48,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,8144.0,7229.0
12-04 08:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,7253.0,5229.0
12-04 08:43:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,26155.0,25310.0
12-04 08:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,6867.0,4984.0
12-04 08:43:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,7276.0,5409.0
12-04 08:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,7721.0,6219.0
12-04 08:43:54,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,6905.0,5328.0
12-04 08:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,7616.0,6101.0
12-04 08:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,6442.0,4062.0
12-04 08:43:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,9018.0,8689.0
12-04 08:43:58,0.333,0.500,99.167,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,221921.0,231681.0
12-04 08:43:59,5.175,3.422,91.068,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5476954112.0,918880256.0,20858970112.0,6364274688.0,3427982.0,4027126.0
12-04 08:44:00,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5476048896.0,918880256.0,20860604416.0,6363545600.0,51243.0,19138.0
12-04 08:44:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,7401472.0,0.0,9.0,5476012032.0,918880256.0,20860608512.0,6363578368.0,14559.0,700376.0
12-04 08:44:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476007936.0,918880256.0,20860612608.0,6363578368.0,131638.0,106120.0
12-04 08:44:03,4.254,3.586,91.743,0.0,0.0,0.417,0.0,40960.0,0.0,4.0,5476335616.0,918880256.0,20866686976.0,6357176320.0,3565703.0,3859375.0
12-04 08:44:04,15.223,9.420,74.853,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5476663296.0,918880256.0,20887306240.0,6336229376.0,11075233.0,15154259.0
12-04 08:44:05,9.300,7.423,83.106,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5477019648.0,918880256.0,20904366080.0,6318813184.0,7648296.0,10630417.0
12-04 08:44:06,10.884,8.248,80.357,0.170,0.0,0.340,0.0,28672.0,0.0,3.0,5475827712.0,918880256.0,20922892288.0,6301478912.0,8984139.0,11753747.0
12-04 08:44:07,8.071,6.032,85.641,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5477412864.0,918880256.0,20936876032.0,6285910016.0,6835418.0,9969781.0
12-04 08:44:08,11.395,8.929,79.337,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5477945344.0,918880256.0,20954984448.0,6267269120.0,9531354.0,11728480.0
12-04 08:44:09,6.593,4.987,88.166,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5477879808.0,918880256.0,20966727680.0,6255591424.0,5636115.0,7187587.0
12-04 08:44:10,8.898,6.695,84.068,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5478744064.0,918880256.0,20981108736.0,6240346112.0,7346048.0,10247118.0
12-04 08:44:11,6.485,5.461,87.799,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5479428096.0,918880256.0,20991672320.0,6229098496.0,5942473.0,7649453.0
12-04 08:44:12,7.596,5.676,86.561,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5479059456.0,918880256.0,21004873728.0,6216265728.0,5718002.0,7732712.0
12-04 08:44:13,7.100,4.876,87.767,0.0,0.0,0.257,0.0,28672.0,0.0,5.0,5478572032.0,918880256.0,21016190976.0,6205435904.0,5875257.0,9449057.0
12-04 08:44:14,6.672,5.321,87.753,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5480263680.0,918880256.0,21026816000.0,6193119232.0,5616624.0,7230501.0
12-04 08:44:15,7.692,5.853,86.120,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5480620032.0,918880256.0,21038235648.0,6181343232.0,5857870.0,7491386.0
12-04 08:44:16,7.197,5.504,87.214,0.0,0.0,0.085,0.0,24576.0,0.0,5.0,5480448000.0,918880256.0,21050073088.0,6169677824.0,5869826.0,7747880.0
12-04 08:44:17,6.524,4.635,88.670,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5480800256.0,918880256.0,21062221824.0,6157176832.0,5837408.0,7990248.0
12-04 08:44:18,7.602,5.514,86.466,0.167,0.0,0.251,0.0,28672.0,0.0,4.0,5482057728.0,918884352.0,21072814080.0,6145323008.0,5764026.0,7319364.0
12-04 08:44:19,7.352,6.600,85.798,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5482401792.0,918884352.0,21084663808.0,6133129216.0,6069412.0,7758879.0
12-04 08:44:20,5.902,4.300,89.629,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5482328064.0,918884352.0,21094395904.0,6123470848.0,4868603.0,7097596.0
12-04 08:44:21,7.404,5.191,87.149,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5483589632.0,918884352.0,21105889280.0,6110715904.0,6452732.0,9418638.0
12-04 08:44:22,7.058,4.592,88.095,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5482491904.0,918884352.0,21117943808.0,6099759104.0,5796651.0,7597428.0
12-04 08:44:23,6.492,5.649,87.437,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,5482172416.0,918884352.0,21129216000.0,6088806400.0,5827155.0,7360919.0
12-04 08:44:24,6.229,4.863,88.567,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5483925504.0,918884352.0,21140234240.0,6076035072.0,5537815.0,7322680.0
12-04 08:44:25,7.795,5.616,86.337,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5483593728.0,918884352.0,21151698944.0,6064902144.0,5734226.0,7488933.0
12-04 08:44:26,6.746,4.697,88.386,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5484204032.0,918884352.0,21162696704.0,6053294080.0,5549903.0,7025787.0
12-04 08:44:27,7.215,5.034,87.500,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5484601344.0,918884352.0,21174341632.0,6041251840.0,5450496.0,6773532.0
12-04 08:44:28,7.137,6.213,86.482,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5486436352.0,918884352.0,21184942080.0,6028816384.0,6000945.0,8566504.0
12-04 08:44:29,6.876,5.772,87.097,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5486039040.0,918884352.0,21197332480.0,6016823296.0,5986587.0,9841762.0
12-04 08:44:30,7.608,5.495,86.475,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,5485215744.0,918884352.0,21210632192.0,6004346880.0,6081754.0,8099482.0
12-04 08:44:31,6.879,5.789,86.913,0.0,0.0,0.419,0.0,20480.0,0.0,1.0,5485953024.0,918884352.0,21220958208.0,5993283584.0,5939182.0,7731091.0
12-04 08:44:32,2.579,2.163,95.258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5486465024.0,918884352.0,21225644032.0,5988085760.0,1862836.0,3122167.0
12-04 08:44:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5486465024.0,918884352.0,21225644032.0,5988085760.0,7368.0,4897.0
12-04 08:44:34,1.593,1.090,97.318,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5486354432.0,918884352.0,21227421696.0,5986418688.0,1205954.0,926800.0
12-04 08:44:35,4.941,3.936,90.955,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5486292992.0,918884352.0,21234991104.0,5978910720.0,4004214.0,4352551.0
12-04 08:44:36,8.319,6.822,78.952,5.408,0.0,0.499,0.0,219766784.0,0.0,220.0,5487476736.0,918884352.0,21246734336.0,5965983744.0,6451947.0,9748245.0
12-04 08:44:37,12.690,9.645,76.904,0.169,0.0,0.592,0.0,168865792.0,0.0,167.0,5486469120.0,918884352.0,21268963328.0,5944762368.0,10441925.0,14525387.0
12-04 08:44:38,10.526,6.876,82.258,0.0,0.0,0.340,0.0,8192.0,0.0,1.0,5487915008.0,918884352.0,21284884480.0,5927395328.0,8424572.0,11412186.0
12-04 08:44:39,9.479,7.600,82.664,0.0,0.0,0.256,0.0,45056.0,0.0,3.0,5487853568.0,918884352.0,21300936704.0,5911404544.0,7582306.0,10237926.0
12-04 08:44:40,8.248,6.122,85.289,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5488050176.0,918884352.0,21314969600.0,5897175040.0,6956922.0,7409978.0
12-04 08:44:41,8.769,7.083,83.895,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5488857088.0,918884352.0,21329186816.0,5882150912.0,7358188.0,10431532.0
12-04 08:44:42,7.149,4.596,87.915,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,5488177152.0,918884352.0,21341839360.0,5870178304.0,5924757.0,7074792.0
12-04 08:44:43,8.347,6.324,85.160,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5489287168.0,918884352.0,21355200512.0,5855707136.0,6729384.0,9973987.0
12-04 08:44:44,6.864,5.508,87.458,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5490446336.0,918884352.0,21365977088.0,5843771392.0,6123796.0,7805606.0
12-04 08:44:45,6.329,5.570,87.764,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5490688000.0,918884352.0,21376909312.0,5832597504.0,5805389.0,7339170.0
12-04 08:44:46,6.140,4.542,88.982,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5490458624.0,918884352.0,21387120640.0,5822615552.0,5192523.0,6523584.0
12-04 08:44:47,8.117,6.862,84.854,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5489938432.0,918884352.0,21400637440.0,5809618944.0,6267733.0,10081575.0
12-04 08:44:48,7.460,5.532,86.672,0.084,0.0,0.251,0.0,28672.0,0.0,6.0,5492072448.0,918884352.0,21411069952.0,5797052416.0,5891472.0,7715375.0
12-04 08:44:49,7.119,5.946,86.683,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5497507840.0,918884352.0,21423259648.0,5779427328.0,5771156.0,8196673.0
12-04 08:44:50,8.670,5.471,85.606,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5497671680.0,918884352.0,21434826752.0,5767696384.0,6048014.0,7689842.0
12-04 08:44:51,6.365,5.528,87.856,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5497401344.0,918884352.0,21445275648.0,5757517824.0,5498310.0,7202323.0
12-04 08:44:52,6.616,5.768,87.277,0.0,0.0,0.339,0.0,32768.0,0.0,4.0,5498552320.0,918884352.0,21456539648.0,5745102848.0,6037309.0,7344343.0
12-04 08:44:53,7.445,4.653,87.733,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5498224640.0,918884352.0,21468303360.0,5733666816.0,5622684.0,7288757.0
12-04 08:44:54,7.705,4.941,86.935,0.168,0.0,0.251,0.0,28672.0,0.0,4.0,5497905152.0,918884352.0,21479239680.0,5723049984.0,5555037.0,9192873.0
12-04 08:44:55,7.203,5.276,87.102,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5499437056.0,918884352.0,21490184192.0,5710573568.0,5813573.0,7568267.0
12-04 08:44:56,6.588,5.236,87.922,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5498822656.0,918884352.0,21500805120.0,5700567040.0,5279188.0,7167087.0
12-04 08:44:57,7.010,5.743,86.993,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5500022784.0,918884352.0,21513060352.0,5687111680.0,6017756.0,7628706.0
12-04 08:44:58,7.179,6.260,86.477,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5501485056.0,918884352.0,21524901888.0,5673807872.0,5784390.0,8426933.0
12-04 08:44:59,7.460,6.370,85.834,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5502091264.0,918884352.0,21536673792.0,5661429760.0,6204359.0,8045482.0
12-04 08:45:00,6.430,4.907,88.325,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5501718528.0,918884352.0,21547413504.0,5651062784.0,5513974.0,7115680.0
12-04 08:45:01,7.815,5.714,86.134,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5502705664.0,918884352.0,21559713792.0,5637775360.0,6135866.0,8027343.0
12-04 08:45:02,7.348,4.392,87.922,0.0,0.0,0.338,0.0,16384.0,0.0,1.0,5503025152.0,918884352.0,21569630208.0,5627539456.0,5229370.0,7416834.0
12-04 08:45:03,5.486,4.489,89.609,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5503557632.0,918884352.0,21577887744.0,5618749440.0,4172495.0,6495217.0
12-04 08:45:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,5503574016.0,918884352.0,21578887168.0,5617733632.0,29421.0,6526.0
12-04 08:45:05,1.511,1.092,97.397,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5504180224.0,918884352.0,21579792384.0,5616222208.0,1335366.0,1769048.0
12-04 08:45:06,5.167,4.333,90.167,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5503348736.0,918884352.0,21588336640.0,5608509440.0,4142252.0,3077538.0
12-04 08:45:07,5.546,3.840,85.068,5.205,0.0,0.341,0.0,243224576.0,0.0,243.0,5503250432.0,918884352.0,21597007872.0,5599936512.0,4787273.0,2653145.0
12-04 08:45:08,6.446,4.241,89.059,0.0,0.0,0.254,0.0,104210432.0,0.0,104.0,5504835584.0,918884352.0,21608767488.0,5586591744.0,5298730.0,12364043.0
12-04 08:45:09,6.192,5.272,88.368,0.0,0.0,0.167,0.0,40960.0,0.0,3.0,5505589248.0,918888448.0,21616873472.0,5577728000.0,4842411.0,6046988.0
12-04 08:45:10,9.983,7.276,82.149,0.0,0.0,0.592,0.0,0.0,0.0,0.0,5504491520.0,918888448.0,21634121728.0,5561577472.0,8000098.0,11454476.0
12-04 08:45:11,10.383,8.596,80.681,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5505130496.0,918888448.0,21651877888.0,5543182336.0,9590065.0,11775219.0
12-04 08:45:12,10.793,7.673,80.944,0.169,0.0,0.422,0.0,12288.0,0.0,2.0,5504446464.0,918888448.0,21670293504.0,5525450752.0,8022802.0,12761049.0
12-04 08:45:13,6.973,4.422,88.605,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5505933312.0,918888448.0,21680873472.0,5513383936.0,5646428.0,6866194.0
12-04 08:45:14,10.307,7.922,81.261,0.0,0.0,0.511,0.0,16384.0,0.0,2.0,5506953216.0,918892544.0,21697339392.0,5495894016.0,8739981.0,11709842.0
12-04 08:45:15,7.818,4.983,86.856,0.0,0.0,0.344,0.0,0.0,0.0,0.0,5507387392.0,918892544.0,21711212544.0,5481586688.0,6643606.0,7542552.0
12-04 08:45:16,7.348,5.659,86.824,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5506818048.0,918892544.0,21723881472.0,5469487104.0,5997538.0,10284417.0
12-04 08:45:17,9.114,6.218,84.327,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5507162112.0,918892544.0,21737459712.0,5455564800.0,7241852.0,9172889.0
12-04 08:45:18,7.607,5.299,86.752,0.171,0.0,0.171,0.0,28672.0,0.0,3.0,5507600384.0,918892544.0,21751046144.0,5441540096.0,6455719.0,10539620.0
12-04 08:45:19,6.959,4.983,87.801,0.0,0.0,0.258,0.0,16384.0,0.0,2.0,5508870144.0,918892544.0,21763092480.0,5428224000.0,6298111.0,8028027.0
12-04 08:45:20,6.452,5.433,88.031,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5509595136.0,918892544.0,21774200832.0,5416390656.0,5685145.0,7656740.0
12-04 08:45:21,7.246,4.945,87.639,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5508952064.0,918892544.0,21786099712.0,5405134848.0,5787604.0,7707619.0
12-04 08:45:22,6.701,4.983,88.144,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5509206016.0,918892544.0,21798019072.0,5392961536.0,6203721.0,7410421.0
12-04 08:45:23,7.429,5.593,86.811,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5508866048.0,918892544.0,21810057216.0,5381263360.0,5708049.0,9184214.0
12-04 08:45:24,8.298,5.504,85.859,0.085,0.0,0.254,0.0,28672.0,0.0,4.0,5510447104.0,918896640.0,21821419520.0,5368315904.0,6730393.0,8098561.0
12-04 08:45:25,5.635,4.878,89.151,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5509984256.0,918896640.0,21832716288.0,5357481984.0,4967750.0,6934568.0
12-04 08:45:26,7.673,5.627,86.445,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5509300224.0,918896640.0,21845319680.0,5345562624.0,6129610.0,8128698.0
12-04 08:45:27,6.192,5.774,87.866,0.0,0.0,0.167,0.0,57344.0,0.0,10.0,5510729728.0,918896640.0,21854670848.0,5334781952.0,5324588.0,7088060.0
12-04 08:45:28,7.504,4.890,87.352,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5511065600.0,918896640.0,21866106880.0,5323010048.0,5827589.0,7587103.0
12-04 08:45:29,6.045,5.458,88.245,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5512572928.0,918896640.0,21875392512.0,5312217088.0,5449852.0,7242786.0
12-04 08:45:30,7.542,5.678,86.356,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5513015296.0,918896640.0,21888397312.0,5298769920.0,6154423.0,8646985.0
12-04 08:45:31,5.957,4.255,89.702,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5512630272.0,918896640.0,21898735616.0,5288816640.0,5402400.0,8605827.0
12-04 08:45:32,7.600,5.124,86.934,0.0,0.0,0.342,0.0,20480.0,0.0,2.0,5512966144.0,918896640.0,21911654400.0,5275561984.0,6344508.0,8406835.0
12-04 08:45:33,6.728,5.046,87.973,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5513801728.0,918896640.0,21921931264.0,5264449536.0,5373272.0,7110599.0
12-04 08:45:34,7.686,6.266,85.881,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,5512646656.0,918896640.0,21935341568.0,5252194304.0,5944438.0,7666295.0
12-04 08:45:35,7.239,5.219,87.290,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5513850880.0,918896640.0,21946155008.0,5240176640.0,5776617.0,6935291.0
12-04 08:45:36,6.048,4.003,89.523,0.170,0.0,0.256,0.0,12288.0,0.0,2.0,5512577024.0,918896640.0,21956333568.0,5231271936.0,5499509.0,7276651.0
12-04 08:45:37,7.915,5.872,85.362,0.511,0.0,0.340,0.0,27910144.0,0.0,29.0,5515153408.0,918896640.0,21969559552.0,5215469568.0,6495229.0,10076603.0
12-04 08:45:38,7.137,4.198,82.788,5.542,0.0,0.336,0.0,265289728.0,0.0,263.0,5514633216.0,918896640.0,21979049984.0,5206499328.0,4773445.0,4688256.0
12-04 08:45:39,8.975,6.689,84.166,0.0,0.0,0.169,0.0,86552576.0,0.0,87.0,5514276864.0,918896640.0,21994106880.0,5191798784.0,7165130.0,5840106.0
12-04 08:45:40,6.145,4.040,89.731,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5515714560.0,918896640.0,22002876416.0,5181591552.0,4863307.0,12196377.0
12-04 08:45:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515546624.0,918896640.0,22004117504.0,5180518400.0,8182.0,6982.0
12-04 08:45:42,0.500,0.250,99.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5515673600.0,918896640.0,22004117504.0,5180391424.0,252842.0,910931.0
12-04 08:45:43,4.377,3.620,91.751,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5514461184.0,918896640.0,22012420096.0,5173301248.0,3849267.0,4283540.0
12-04 08:45:44,9.992,6.520,83.235,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5515468800.0,918896640.0,22026940416.0,5157773312.0,7843665.0,11065815.0
12-04 08:45:45,10.895,8.699,80.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5518188544.0,918896640.0,22043967488.0,5138026496.0,8942377.0,11846208.0
12-04 08:45:46,9.014,7.329,83.235,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5516492800.0,918896640.0,22060400640.0,5123289088.0,7759690.0,10639674.0
12-04 08:45:47,8.714,7.022,84.095,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5517361152.0,918896640.0,22074380288.0,5108441088.0,7054881.0,9874958.0
12-04 08:45:48,9.455,7.411,82.879,0.085,0.0,0.170,0.0,20480.0,0.0,3.0,5518671872.0,918896640.0,22090461184.0,5091049472.0,8264300.0,10745019.0
12-04 08:45:49,7.608,5.410,86.729,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5517946880.0,918896640.0,22102523904.0,5079711744.0,5608317.0,9034877.0
12-04 08:45:50,10.531,7.077,81.971,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5517832192.0,918896640.0,22117797888.0,5064552448.0,7866435.0,10014191.0
12-04 08:45:51,6.672,5.152,87.922,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5518925824.0,918896640.0,22128676864.0,5052579840.0,5456692.0,7566832.0
12-04 08:45:52,7.608,5.748,86.391,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5518979072.0,918896640.0,22141763584.0,5039439872.0,6182621.0,10306009.0
12-04 08:45:53,8.242,5.214,86.375,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519110144.0,918896640.0,22154104832.0,5026967552.0,6136230.0,7873706.0
12-04 08:45:54,6.160,4.726,88.523,0.253,0.0,0.338,0.0,45056.0,0.0,5.0,5519269888.0,918904832.0,22164418560.0,5016485888.0,5379594.0,7144885.0
12-04 08:45:55,7.498,5.307,87.026,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519556608.0,918904832.0,22175989760.0,5004627968.0,5948894.0,7479427.0
12-04 08:45:56,7.550,4.950,87.248,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5520355328.0,918904832.0,22187180032.0,4992638976.0,5579072.0,7604115.0
12-04 08:45:57,6.961,5.093,87.691,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5520601088.0,918904832.0,22198026240.0,4981547008.0,5878591.0,7599559.0
12-04 08:45:58,6.160,3.966,89.536,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5521612800.0,918904832.0,22208122880.0,4970438656.0,4840279.0,6089853.0
12-04 08:45:59,4.890,3.626,91.315,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5522313216.0,918904832.0,22217457664.0,4960403456.0,4302335.0,4161647.0
12-04 08:46:00,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5522317312.0,918904832.0,22217768960.0,4960088064.0,8354.0,7006.0
12-04 08:46:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522313216.0,918904832.0,22217773056.0,4960088064.0,16698.0,1539439.0
12-04 08:46:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522313216.0,918904832.0,22217773056.0,4960088064.0,7036.0,5074.0
12-04 08:46:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,8.0,5522305024.0,918904832.0,22217781248.0,4960088064.0,7429.0,5990.0
12-04 08:46:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5522305024.0,918904832.0,22217781248.0,4960088064.0,7031.0,4208.0
12-04 08:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522305024.0,918904832.0,22217781248.0,4960088064.0,10774.0,10441.0
12-04 08:46:06,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521416192.0,918904832.0,22217781248.0,4960976896.0,8766.0,6633.0
12-04 08:46:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521412096.0,918904832.0,22217785344.0,4960976896.0,8886.0,6754.0
12-04 08:46:08,0.083,0.167,98.332,1.418,0.0,0.0,0.0,49807360.0,0.0,49.0,5521739776.0,918904832.0,22217785344.0,4960649216.0,7856.0,5493.0
12-04 08:46:09,0.083,0.167,98.249,1.501,0.0,0.0,0.0,191533056.0,0.0,193.0,5521477632.0,918904832.0,22217785344.0,4960911360.0,8928.0,7648.0
12-04 08:46:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,24765.0,22053.0
12-04 08:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,7685.0,5377.0
12-04 08:46:12,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,7786.0,5430.0
12-04 08:46:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,10378.0,8544.0
12-04 08:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,8703.0,8307.0
12-04 08:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,7548.0,5476.0
12-04 08:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,7707.0,4891.0
12-04 08:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,6921.0,4796.0
12-04 08:46:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,7550.0,6006.0
12-04 08:46:19,0.0,0.166,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5521788928.0,918908928.0,22217793536.0,4960587776.0,7744.0,6256.0
12-04 08:46:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521788928.0,918908928.0,22217793536.0,4960587776.0,24975.0,23285.0
12-04 08:46:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521788928.0,918908928.0,22217793536.0,4960587776.0,7690.0,6176.0
12-04 08:46:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521788928.0,918908928.0,22217793536.0,4960587776.0,7495.0,6056.0
12-04 08:46:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,6929.0,5819.0
12-04 08:46:24,0.083,0.083,98.667,1.167,0.0,0.0,0.0,28672.0,0.0,3.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,6524.0,4220.0
12-04 08:46:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,8364.0,7337.0
12-04 08:46:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,7002.0,5049.0
12-04 08:46:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,7395.0,6160.0
12-04 08:46:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,7389.0,6058.0
12-04 08:46:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,7812.0,5794.0
12-04 08:46:30,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5522169856.0,918913024.0,22217797632.0,4960198656.0,8799.0,7810.0
12-04 08:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522169856.0,918913024.0,22217797632.0,4960198656.0,7491.0,5443.0
12-04 08:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522169856.0,918913024.0,22217797632.0,4960198656.0,7397.0,5455.0
12-04 08:46:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522169856.0,918913024.0,22217797632.0,4960198656.0,8182.0,6641.0
12-04 08:46:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522169856.0,918913024.0,22217797632.0,4960198656.0,8353.0,6103.0
12-04 08:46:35,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522165760.0,918913024.0,22217801728.0,4960198656.0,9025.0,7876.0
12-04 08:46:36,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5522284544.0,918913024.0,22217801728.0,4960079872.0,7788.0,5629.0
12-04 08:46:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,7557.0,5407.0
12-04 08:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,6966.0,5960.0
12-04 08:46:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,9.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,8591.0,7872.0
12-04 08:46:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,23571.0,21211.0
12-04 08:46:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,7830.0,6536.0
12-04 08:46:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,7716.0,6195.0
12-04 08:46:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,8843.0,6927.0
12-04 08:46:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,7862.0,6644.0
12-04 08:46:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,7296.0,5166.0
12-04 08:46:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,6801.0,4838.0
12-04 08:46:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,8703.0,8302.0
12-04 08:46:48,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5522276352.0,918913024.0,22217809920.0,4960079872.0,6381.0,3876.0
12-04 08:46:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522276352.0,918913024.0,22217809920.0,4960079872.0,7219.0,5410.0
12-04 08:46:50,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522530304.0,918913024.0,22217809920.0,4959825920.0,26399.0,25933.0
12-04 08:46:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522530304.0,918913024.0,22217809920.0,4959825920.0,6996.0,4958.0
12-04 08:46:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,6712.0,4731.0
12-04 08:46:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,7241.0,5502.0
12-04 08:46:54,0.083,0.0,99.667,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,7148.0,5289.0
12-04 08:46:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,8309.0,7358.0
12-04 08:46:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,6867.0,4867.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,6836.0,4891.0
12-04 08:46:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,7802.0,6668.0
12-04 08:46:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,8304.0,7361.0
12-04 08:47:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,7650.0,6309.0
12-04 08:47:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,6153.0,3772.0
12-04 08:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,6087.0,3656.0
12-04 08:47:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,8094.0,6714.0
12-04 08:47:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,8440.0,6598.0
12-04 08:47:05,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,8308.0,6534.0
12-04 08:47:06,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,8893.0,7626.0
12-04 08:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522513920.0,918917120.0,22217822208.0,4959825920.0,9093.0,7835.0
12-04 08:47:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522513920.0,918917120.0,22217822208.0,4959825920.0,7992.0,5741.0
12-04 08:47:09,0.250,0.0,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5522513920.0,918917120.0,22217822208.0,4959825920.0,7092.0,4212.0
12-04 08:47:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523030016.0,918917120.0,22217822208.0,4959309824.0,8040.0,5747.0
12-04 08:47:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5522640896.0,918917120.0,22217822208.0,4959698944.0,25718.0,23813.0
12-04 08:47:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522640896.0,918917120.0,22217822208.0,4959698944.0,7751.0,5407.0
12-04 08:47:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522640896.0,918917120.0,22217822208.0,4959698944.0,10993.0,9611.0
12-04 08:47:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,5522640896.0,918917120.0,22217822208.0,4959698944.0,8497.0,7682.0
12-04 08:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522640896.0,918917120.0,22217822208.0,4959698944.0,7710.0,6352.0
12-04 08:47:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,7016.0,5018.0
12-04 08:47:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,6116.0,3722.0
12-04 08:47:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,8424.0,7519.0
12-04 08:47:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,7380.0,5439.0
12-04 08:47:20,0.667,0.0,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,24684.0,23445.0
12-04 08:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,8304.0,7231.0
12-04 08:47:22,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,6930.0,5023.0
12-04 08:47:23,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,6770.0,4890.0
12-04 08:47:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,7962.0,6889.0
12-04 08:47:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,6930.0,5024.0
12-04 08:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,7096.0,5230.0
12-04 08:47:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522632704.0,918917120.0,22217830400.0,4959698944.0,8898.0,8357.0
12-04 08:47:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522632704.0,918917120.0,22217830400.0,4959698944.0,6830.0,4905.0
12-04 08:47:29,0.083,0.166,99.418,0.249,0.0,0.083,0.0,28672.0,0.0,3.0,5522632704.0,918917120.0,22217830400.0,4959698944.0,7447.0,5003.0
12-04 08:47:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523148800.0,918917120.0,22217830400.0,4959182848.0,8699.0,7652.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523148800.0,918917120.0,22217830400.0,4959182848.0,7597.0,5520.0
12-04 08:47:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523148800.0,918917120.0,22217830400.0,4959182848.0,8145.0,6613.0
12-04 08:47:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523148800.0,918917120.0,22217830400.0,4959182848.0,8211.0,6759.0
12-04 08:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523132416.0,918917120.0,22217830400.0,4959199232.0,7451.0,4941.0
12-04 08:47:35,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5523128320.0,918917120.0,22217834496.0,4959199232.0,9525.0,9053.0
12-04 08:47:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523128320.0,918917120.0,22217834496.0,4959199232.0,7517.0,5538.0
12-04 08:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523128320.0,918917120.0,22217834496.0,4959199232.0,6848.0,4373.0
12-04 08:47:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523128320.0,918917120.0,22217834496.0,4959199232.0,7668.0,5546.0
12-04 08:47:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523124224.0,918917120.0,22217838592.0,4959199232.0,8558.0,7656.0
12-04 08:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523124224.0,918917120.0,22217838592.0,4959199232.0,8349.0,7406.0
12-04 08:47:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5523124224.0,918917120.0,22217838592.0,4959199232.0,7770.0,6380.0
12-04 08:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523124224.0,918917120.0,22217838592.0,4959199232.0,6373.0,3831.0
12-04 08:47:43,0.166,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,26261.0,24375.0
12-04 08:47:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,7867.0,7016.0
12-04 08:47:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,6313.0,3789.0
12-04 08:47:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,9477.0,9817.0
12-04 08:47:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,6807.0,4942.0
12-04 08:47:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,7560.0,6124.0
12-04 08:47:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,7807.0,6628.0
12-04 08:47:50,1.244,0.249,98.507,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,24206.0,22435.0
12-04 08:47:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,6187.0,3718.0
12-04 08:47:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,9396.0,7957.0
12-04 08:47:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,24775.0,23610.0
12-04 08:47:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,7274.0,5426.0
12-04 08:47:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,8958.0,8465.0
12-04 08:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,6448.0,3904.0
12-04 08:47:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,7019.0,5889.0
12-04 08:47:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,6646.0,4730.0
12-04 08:47:59,0.166,0.083,99.667,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,7968.0,6579.0
12-04 08:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,6242.0,3880.0
12-04 08:48:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523111936.0,918921216.0,22217846784.0,4959199232.0,7710.0,6234.0
12-04 08:48:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523111936.0,918921216.0,22217846784.0,4959199232.0,8144.0,7510.0
12-04 08:48:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523111936.0,918921216.0,22217846784.0,4959199232.0,7524.0,6384.0
12-04 08:48:04,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5523107840.0,918921216.0,22217850880.0,4959199232.0,8812.0,7302.0
12-04 08:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523107840.0,918921216.0,22217850880.0,4959199232.0,7854.0,5516.0
12-04 08:48:06,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523107840.0,918925312.0,22217846784.0,4959199232.0,7057.0,5151.0
12-04 08:48:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5523103744.0,918925312.0,22217850880.0,4959199232.0,9583.0,7419.0
12-04 08:48:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523103744.0,918925312.0,22217850880.0,4959199232.0,9162.0,6311.0
12-04 08:48:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523103744.0,918925312.0,22217850880.0,4959199232.0,10426.0,9848.0
12-04 08:48:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5523120128.0,918925312.0,22217850880.0,4959182848.0,7840.0,5630.0
12-04 08:48:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523107840.0,918925312.0,22217854976.0,4959191040.0,8862.0,7648.0
12-04 08:48:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,7691.0,5364.0
12-04 08:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,10299.0,8634.0
12-04 08:48:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,8194.0,6856.0
12-04 08:48:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,6741.0,4913.0
12-04 08:48:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,6382.0,3904.0
12-04 08:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,8304.0,7295.0
12-04 08:48:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523099648.0,918933504.0,22217854976.0,4959191040.0,7540.0,5753.0
12-04 08:48:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5523222528.0,918933504.0,22217859072.0,4959064064.0,8143.0,7267.0
12-04 08:48:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523222528.0,918933504.0,22217859072.0,4959064064.0,41864.0,40677.0
12-04 08:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523222528.0,918933504.0,22217859072.0,4959064064.0,7590.0,6084.0
12-04 08:48:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,6795.0,4881.0
12-04 08:48:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,7280.0,5529.0
12-04 08:48:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,7644.0,6236.0
12-04 08:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,6213.0,3814.0
12-04 08:48:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,7561.0,6018.0
12-04 08:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,7002.0,4982.0
12-04 08:48:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,8788.0,7998.0
12-04 08:48:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,8022.0,6556.0
12-04 08:48:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523734528.0,918933504.0,22217863168.0,4958547968.0,8388.0,6810.0
12-04 08:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,8111.0,6600.0
12-04 08:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,7935.0,5832.0
12-04 08:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,7797.0,5819.0
12-04 08:48:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,7428.0,5314.0
12-04 08:48:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,24780.0,22875.0
12-04 08:48:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,8704.0,7764.0
12-04 08:48:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,8495.0,6936.0
12-04 08:48:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5523726336.0,918933504.0,22217871360.0,4958547968.0,9114.0,7992.0
12-04 08:48:39,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5523726336.0,918933504.0,22217871360.0,4958547968.0,6116.0,3743.0
12-04 08:48:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523726336.0,918933504.0,22217871360.0,4958547968.0,7755.0,6424.0
12-04 08:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523726336.0,918933504.0,22217871360.0,4958547968.0,6248.0,3788.0
12-04 08:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523726336.0,918933504.0,22217871360.0,4958547968.0,7488.0,5891.0
12-04 08:48:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,10080.0,9065.0
12-04 08:48:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,8215.0,7188.0
12-04 08:48:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,7690.0,6357.0
12-04 08:48:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,6962.0,5000.0
12-04 08:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,7884.0,6369.0
12-04 08:48:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,7214.0,5616.0
12-04 08:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,6841.0,4888.0
12-04 08:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523984384.0,918933504.0,22217875456.0,4958285824.0,23674.0,21307.0
12-04 08:48:51,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,6830.0,4982.0
12-04 08:48:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,9612.0,9634.0
12-04 08:48:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,8767.0,8048.0
12-04 08:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,7460.0,6148.0
12-04 08:48:55,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,24170.0,22057.0
12-04 08:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,6276.0,3855.0
12-04 08:48:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,6282.0,3929.0
12-04 08:48:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,7928.0,6528.0
12-04 08:48:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,8144.0,7229.0
12-04 08:49:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,7656.0,6266.0
12-04 08:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,7695.0,6266.0
12-04 08:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,7524.0,6287.0
12-04 08:49:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,7868.0,6584.0
12-04 08:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,6966.0,4286.0
12-04 08:49:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,7711.0,5472.0
12-04 08:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,7786.0,5430.0
12-04 08:49:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,8128.0,5949.0
12-04 08:49:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,9421.0,8801.0
12-04 08:49:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,5523972096.0,918933504.0,22217887744.0,4958285824.0,8374.0,6715.0
12-04 08:49:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523963904.0,918933504.0,22217887744.0,4958294016.0,9094.0,7769.0
12-04 08:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523963904.0,918933504.0,22217887744.0,4958294016.0,25016.0,22784.0
12-04 08:49:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523963904.0,918933504.0,22217887744.0,4958294016.0,7481.0,4783.0
12-04 08:49:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523963904.0,918933504.0,22217887744.0,4958294016.0,10351.0,8507.0
12-04 08:49:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5523963904.0,918933504.0,22217887744.0,4958294016.0,7096.0,5181.0
12-04 08:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523955712.0,918937600.0,22217891840.0,4958294016.0,7041.0,5099.0
12-04 08:49:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523955712.0,918937600.0,22217891840.0,4958294016.0,7650.0,6194.0
12-04 08:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523963904.0,918937600.0,22217891840.0,4958285824.0,8456.0,7867.0
12-04 08:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,7495.0,6086.0
12-04 08:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,7790.0,6268.0
12-04 08:49:20,1.0,0.0,98.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,24454.0,22469.0
12-04 08:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,6382.0,4020.0
12-04 08:49:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,6936.0,4982.0
12-04 08:49:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,7772.0,6458.0
12-04 08:49:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,8298.0,7405.0
12-04 08:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,7156.0,5206.0
12-04 08:49:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,7001.0,4984.0
12-04 08:49:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,8924.0,8440.0
12-04 08:49:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523955712.0,918937600.0,22217900032.0,4958285824.0,7214.0,5348.0
12-04 08:49:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5523955712.0,918937600.0,22217900032.0,4958285824.0,7602.0,5546.0
12-04 08:49:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5523963904.0,918937600.0,22217900032.0,4958277632.0,23796.0,21334.0
12-04 08:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523955712.0,918937600.0,22217900032.0,4958285824.0,8604.0,7581.0
12-04 08:49:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,5523955712.0,918937600.0,22217900032.0,4958285824.0,8171.0,6485.0
12-04 08:49:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523955712.0,918937600.0,22217900032.0,4958285824.0,7895.0,5989.0
12-04 08:49:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5523947520.0,918937600.0,22217900032.0,4958294016.0,7803.0,5556.0
12-04 08:49:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523947520.0,918937600.0,22217900032.0,4958294016.0,8342.0,6666.0
12-04 08:49:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523943424.0,918937600.0,22217904128.0,4958294016.0,8211.0,6532.0
12-04 08:49:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523943424.0,918937600.0,22217904128.0,4958294016.0,8588.0,7273.0
12-04 08:49:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5523943424.0,918937600.0,22217904128.0,4958294016.0,6803.0,4104.0
12-04 08:49:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5523943424.0,918937600.0,22217904128.0,4958294016.0,8829.0,8263.0
12-04 08:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523943424.0,918937600.0,22217904128.0,4958294016.0,6458.0,4879.0
12-04 08:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520830464.0,918937600.0,22217904128.0,4961406976.0,7589.0,6146.0
12-04 08:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520830464.0,918937600.0,22217904128.0,4961406976.0,7460.0,5677.0
12-04 08:49:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520830464.0,918937600.0,22217904128.0,4961406976.0,8866.0,6866.0
12-04 08:49:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,5520830464.0,918937600.0,22217904128.0,4961406976.0,7201.0,5305.0
12-04 08:49:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520830464.0,918937600.0,22217904128.0,4961406976.0,7610.0,6218.0
12-04 08:49:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520826368.0,918937600.0,22217908224.0,4961406976.0,7556.0,6060.0
12-04 08:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,8254.0,6921.0
12-04 08:49:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,7710.0,6193.0
12-04 08:49:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,6402.0,3855.0
12-04 08:49:50,0.417,0.0,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,25882.0,25096.0
12-04 08:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,7116.0,4999.0
12-04 08:49:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,8148.0,6663.0
12-04 08:49:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,8604.0,7631.0
12-04 08:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,7650.0,6019.0
12-04 08:49:55,0.0,0.0,99.750,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,6806.0,4820.0
12-04 08:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,6956.0,5048.0
12-04 08:49:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,7334.0,5455.0
12-04 08:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,7345.0,5206.0
12-04 08:49:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,7750.0,6240.0
12-04 08:50:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,25446.0,23575.0
12-04 08:50:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,8877.0,7439.0
12-04 08:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,6519.0,4278.0
12-04 08:50:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,7641.0,6196.0
12-04 08:50:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,9048.0,7652.0
12-04 08:50:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520814080.0,918937600.0,22217920512.0,4961406976.0,7092.0,4236.0
12-04 08:50:06,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,5520814080.0,918937600.0,22217920512.0,4961406976.0,7032.0,4170.0
12-04 08:50:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5520814080.0,918937600.0,22217920512.0,4961406976.0,10185.0,9743.0
12-04 08:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520814080.0,918937600.0,22217920512.0,4961406976.0,9275.0,7108.0
12-04 08:50:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5520814080.0,918937600.0,22217920512.0,4961406976.0,7885.0,5405.0
12-04 08:50:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520703488.0,918937600.0,22217920512.0,4961517568.0,7696.0,5476.0
12-04 08:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520703488.0,918937600.0,22217920512.0,4961517568.0,8334.0,6551.0
12-04 08:50:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520703488.0,918937600.0,22217920512.0,4961517568.0,8947.0,7299.0
12-04 08:50:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,10290.0,8623.0
12-04 08:50:14,0.166,0.166,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,7062.0,5023.0
12-04 08:50:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,7490.0,5994.0
12-04 08:50:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,7650.0,6191.0
12-04 08:50:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,8062.0,6646.0
12-04 08:50:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,7650.0,6194.0
12-04 08:50:19,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5520695296.0,918937600.0,22217928704.0,4961517568.0,8211.0,5744.0
12-04 08:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520695296.0,918937600.0,22217928704.0,4961517568.0,25549.0,24746.0
12-04 08:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520695296.0,918937600.0,22217928704.0,4961517568.0,7036.0,5072.0
12-04 08:50:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520695296.0,918937600.0,22217928704.0,4961517568.0,8394.0,6922.0
12-04 08:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520695296.0,918937600.0,22217928704.0,4961517568.0,6442.0,3946.0
12-04 08:50:24,0.0,0.083,99.500,0.333,0.0,0.083,0.0,28672.0,0.0,3.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,7590.0,6150.0
12-04 08:50:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,27875.0,27280.0
12-04 08:50:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,6176.0,3785.0
12-04 08:50:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,8588.0,7798.0
12-04 08:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,7490.0,6061.0
12-04 08:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,7003.0,4394.0
12-04 08:50:30,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5521190912.0,918937600.0,22217932800.0,4961017856.0,7597.0,5638.0
12-04 08:50:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521190912.0,918937600.0,22217932800.0,4961017856.0,8145.0,6641.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521190912.0,918937600.0,22217932800.0,4961017856.0,7614.0,5765.0
12-04 08:50:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,8151.0,6598.0
12-04 08:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,8177.0,6550.0
12-04 08:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,8251.0,6757.0
12-04 08:50:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,8488.0,6976.0
12-04 08:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,7428.0,5382.0
12-04 08:50:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,6943.0,4439.0
12-04 08:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5521170432.0,918937600.0,22217936896.0,4961034240.0,8249.0,7547.0
12-04 08:50:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521178624.0,918937600.0,22217936896.0,4961026048.0,6996.0,5073.0
12-04 08:50:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5521174528.0,918937600.0,22217940992.0,4961026048.0,24905.0,23579.0
12-04 08:50:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,9422.0,9317.0
12-04 08:50:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,25484.0,22962.0
12-04 08:50:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,7490.0,6060.0
12-04 08:50:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,6247.0,3760.0
12-04 08:50:46,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,7590.0,6150.0
12-04 08:50:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,8747.0,7924.0
12-04 08:50:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,7036.0,5124.0
12-04 08:50:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,6941.0,4978.0
12-04 08:50:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521817600.0,918937600.0,22217940992.0,4960382976.0,24409.0,22468.0
12-04 08:50:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521817600.0,918937600.0,22217940992.0,4960382976.0,8149.0,7189.0
12-04 08:50:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521809408.0,918937600.0,22217949184.0,4960382976.0,7597.0,6564.0
12-04 08:50:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521809408.0,918937600.0,22217949184.0,4960382976.0,6462.0,4107.0
12-04 08:50:54,0.0,0.084,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,5521801216.0,918937600.0,22217949184.0,4960391168.0,7710.0,6235.0
12-04 08:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521801216.0,918937600.0,22217949184.0,4960391168.0,7556.0,6176.0
12-04 08:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521801216.0,918937600.0,22217949184.0,4960391168.0,7405.0,5456.0
12-04 08:50:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521801216.0,918937600.0,22217949184.0,4960391168.0,7096.0,5115.0
12-04 08:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521801216.0,918937600.0,22217949184.0,4960391168.0,24025.0,22132.0
12-04 08:50:59,0.0,0.083,99.584,0.333,0.0,0.0,0.0,40960.0,0.0,5.0,5521784832.0,918937600.0,22217949184.0,4960407552.0,7529.0,6263.0
12-04 08:51:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918937600.0,22217949184.0,4960407552.0,8798.0,8334.0
12-04 08:51:01,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5521784832.0,918937600.0,22217949184.0,4960407552.0,6811.0,5149.0
12-04 08:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918937600.0,22217949184.0,4960407552.0,6182.0,3722.0
12-04 08:51:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918937600.0,22217949184.0,4960407552.0,7661.0,6110.0
12-04 08:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,7613.0,5380.0
12-04 08:51:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,8308.0,6533.0
12-04 08:51:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,7745.0,5563.0
12-04 08:51:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,8557.0,6869.0
12-04 08:51:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,8328.0,6460.0
12-04 08:51:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,9882.0,9170.0
12-04 08:51:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521784832.0,918937600.0,22217957376.0,4960399360.0,7266.0,4443.0
12-04 08:51:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,7641.0,4850.0
12-04 08:51:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,8084.0,6216.0
12-04 08:51:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,10348.0,8574.0
12-04 08:51:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,7670.0,6121.0
12-04 08:51:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,7650.0,6195.0
12-04 08:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5521903616.0,918937600.0,22217957376.0,4960280576.0,7544.0,6049.0
12-04 08:51:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,7867.0,6488.0
12-04 08:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,7999.0,6350.0
12-04 08:51:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5521772544.0,918937600.0,22217961472.0,4960407552.0,7916.0,6375.0
12-04 08:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521772544.0,918937600.0,22217961472.0,4960407552.0,23523.0,21149.0
12-04 08:51:21,0.584,0.083,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521764352.0,918937600.0,22217961472.0,4960415744.0,8144.0,7227.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521764352.0,918937600.0,22217961472.0,4960415744.0,9377.0,7655.0
12-04 08:51:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521764352.0,918937600.0,22217961472.0,4960415744.0,24274.0,22396.0
12-04 08:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,7690.0,6175.0
12-04 08:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,7983.0,7067.0
12-04 08:51:26,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,7480.0,5645.0
12-04 08:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,7090.0,5128.0
12-04 08:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,7329.0,5898.0
12-04 08:51:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,6803.0,4212.0
12-04 08:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,8591.0,6558.0
12-04 08:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,8880.0,5809.0
12-04 08:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,10419.0,10107.0
12-04 08:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,6957.0,4377.0
12-04 08:51:34,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,10055.0,8533.0
12-04 08:51:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,7531.0,5492.0
12-04 08:51:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,8101.0,6404.0
12-04 08:51:37,3.667,1.417,94.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5201199104.0,918937600.0,22218002432.0,5280940032.0,28836.0,27867.0
12-04 08:51:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5201448960.0,918937600.0,22218002432.0,5280690176.0,35519.0,30904.0
12-04 08:51:39,0.417,0.083,98.831,0.668,0.0,0.0,0.0,28672.0,0.0,2.0,5202980864.0,918937600.0,22218010624.0,5279150080.0,52928.0,46967.0
12-04 08:51:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5202980864.0,918937600.0,22218010624.0,5279150080.0,8996.0,8771.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-orderer-slave-14.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-14",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:37 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:37,0.988,0.050,98.904,0.041,0.0,0.016,3065.581,236396.979,0.554,1.077,903192576.0,1162940416.0,2156916736.0,29396025344.0,0.0,0.0
12-04 08:29:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903782400.0,1162940416.0,2156924928.0,29395427328.0,66.0,472.0
12-04 08:29:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1162940416.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1162940416.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1162940416.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:42,0.0,0.166,99.834,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,903766016.0,1162940416.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,180.0,434.0
12-04 08:29:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,246.0,500.0
12-04 08:29:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903741440.0,1162964992.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1162964992.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1162964992.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1162964992.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1162964992.0,2156924928.0,29395460096.0,66.0,206.0
12-04 08:30:00,0.083,0.083,99.834,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,903725056.0,1162964992.0,2156924928.0,29395460096.0,425.0,206.0
12-04 08:30:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,468.0,206.0
12-04 08:30:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,126.0,206.0
12-04 08:30:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,66.0,206.0
12-04 08:30:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,66.0,206.0
12-04 08:30:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,66.0,206.0
12-04 08:30:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,66.0,206.0
12-04 08:30:07,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:13,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:15,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,126.0,248.0
12-04 08:30:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,546.0,206.0
12-04 08:30:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,1446.0,206.0
12-04 08:30:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,126.0,206.0
12-04 08:30:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,126.0,206.0
12-04 08:30:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:37,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903663616.0,1163022336.0,2156929024.0,29395460096.0,132.0,272.0
12-04 08:30:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163022336.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163022336.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163022336.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163022336.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:42,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163022336.0,2156933120.0,29395460096.0,126.0,248.0
12-04 08:30:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903651328.0,1163030528.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163030528.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903651328.0,1163030528.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163030528.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163030528.0,2156933120.0,29395345408.0,33492.0,48356.0
12-04 08:30:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163030528.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,246.0,500.0
12-04 08:30:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,126.0,248.0
12-04 08:30:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903733248.0,1163063296.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163063296.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163063296.0,2156933120.0,29395361792.0,66.0,206.0
12-04 08:31:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903716864.0,1163063296.0,2156933120.0,29395361792.0,66.0,206.0
12-04 08:31:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163063296.0,2156933120.0,29395361792.0,66.0,206.0
12-04 08:31:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163063296.0,2156933120.0,29395361792.0,66.0,206.0
12-04 08:31:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:30,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,126.0,248.0
12-04 08:31:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:37,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,132.0,272.0
12-04 08:31:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903663616.0,1163112448.0,2156937216.0,29395361792.0,186.0,290.0
12-04 08:31:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163112448.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903663616.0,1163112448.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163112448.0,2156937216.0,29395361792.0,186.0,206.0
12-04 08:31:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163112448.0,2156941312.0,29395361792.0,246.0,500.0
12-04 08:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163112448.0,2156941312.0,29395361792.0,126.0,206.0
12-04 08:31:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,306.0,500.0
12-04 08:31:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:59,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,126.0,248.0
12-04 08:32:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903610368.0,1163161600.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903606272.0,1163161600.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163161600.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163161600.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163161600.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163161600.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,132.0,272.0
12-04 08:32:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,126.0,248.0
12-04 08:32:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,246.0,500.0
12-04 08:32:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,126.0,248.0
12-04 08:32:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903565312.0,1163202560.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903565312.0,1163202560.0,2156945408.0,29395361792.0,246.0,500.0
12-04 08:32:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903565312.0,1163202560.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:52,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903565312.0,1163202560.0,2156945408.0,29395361792.0,126.0,248.0
12-04 08:32:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903565312.0,1163202560.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163202560.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:32:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:32:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:32:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:32:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:32:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:33:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:04,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:33:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903512064.0,1163251712.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903512064.0,1163251712.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903507968.0,1163251712.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903507968.0,1163251712.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903507968.0,1163251712.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903507968.0,1163251712.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,186.0,248.0
12-04 08:33:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,192.0,272.0
12-04 08:33:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,126.0,248.0
12-04 08:33:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,246.0,500.0
12-04 08:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,132.0,272.0
12-04 08:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,180.0,434.0
12-04 08:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,126.0,248.0
12-04 08:33:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:34:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,126.0,248.0
12-04 08:34:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:28,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903364608.0,1163341824.0,2156957696.0,29395410944.0,66.0,206.0
12-04 08:34:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903364608.0,1163341824.0,2156957696.0,29395410944.0,66.0,206.0
12-04 08:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903364608.0,1163341824.0,2156957696.0,29395410944.0,66.0,296.0
12-04 08:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903360512.0,1163341824.0,2156961792.0,29395410944.0,156.0,206.0
12-04 08:34:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903360512.0,1163341824.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903360512.0,1163341824.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903352320.0,1163350016.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903352320.0,1163350016.0,2156961792.0,29395410944.0,258.0,314.0
12-04 08:34:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,903344128.0,1163358208.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903344128.0,1163358208.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903344128.0,1163358208.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903344128.0,1163358208.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,246.0,500.0
12-04 08:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,246.0,500.0
12-04 08:34:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,126.0,248.0
12-04 08:34:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:35:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:35:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903725056.0,1163390976.0,2156961792.0,29394997248.0,66.0,206.0
12-04 08:35:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163390976.0,2156961792.0,29395021824.0,66.0,206.0
12-04 08:35:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163390976.0,2156961792.0,29395021824.0,66.0,206.0
12-04 08:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163390976.0,2156961792.0,29395021824.0,66.0,206.0
12-04 08:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163390976.0,2156961792.0,29395021824.0,66.0,206.0
12-04 08:35:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,903696384.0,1163395072.0,2156961792.0,29395021824.0,66.0,206.0
12-04 08:35:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:14,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,126.0,248.0
12-04 08:35:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:25,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903761920.0,1163444224.0,2156965888.0,29394903040.0,66.0,206.0
12-04 08:35:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1163444224.0,2156965888.0,29394903040.0,66.0,206.0
12-04 08:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1163444224.0,2156965888.0,29394903040.0,66.0,206.0
12-04 08:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1163444224.0,2156965888.0,29394903040.0,66.0,206.0
12-04 08:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163444224.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163444224.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,546.0,206.0
12-04 08:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,1026.0,206.0
12-04 08:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,312.0,272.0
12-04 08:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,180.0,434.0
12-04 08:35:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,246.0,500.0
12-04 08:35:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,126.0,248.0
12-04 08:35:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903725056.0,1163476992.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1163476992.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1163476992.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1163476992.0,2156969984.0,29394903040.0,126.0,248.0
12-04 08:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1163476992.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:06,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903725056.0,1163485184.0,2156961792.0,29394903040.0,66.0,206.0
12-04 08:36:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163485184.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163485184.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163485184.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163485184.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163485184.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903708672.0,1163493376.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163493376.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163493376.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163493376.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163493376.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163493376.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,903671808.0,1163526144.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163526144.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163526144.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163526144.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163526144.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903671808.0,1163534336.0,2156965888.0,29394903040.0,66.0,206.0
12-04 08:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163534336.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163534336.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163534336.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163534336.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163534336.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903655424.0,1163542528.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163542528.0,2156978176.0,29394903040.0,246.0,500.0
12-04 08:36:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163542528.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163542528.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163542528.0,2156978176.0,29394903040.0,246.0,500.0
12-04 08:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163542528.0,2156978176.0,29394903040.0,126.0,248.0
12-04 08:36:53,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,126.0,248.0
12-04 08:36:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,903618560.0,1163575296.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163575296.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163575296.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163575296.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163575296.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:16,0.0,0.083,99.584,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,903618560.0,1163583488.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:37:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163583488.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163583488.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163583488.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163583488.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163583488.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,126.0,248.0
12-04 08:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,903692288.0,1163624448.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163624448.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163624448.0,2156982272.0,29394776064.0,246.0,500.0
12-04 08:37:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163624448.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163624448.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:51,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903692288.0,1163632640.0,2156974080.0,29394776064.0,246.0,500.0
12-04 08:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163632640.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163632640.0,2156982272.0,29394776064.0,126.0,248.0
12-04 08:37:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163632640.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163632640.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163632640.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:37:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:37:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:08,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:21,0.083,0.0,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,903639040.0,1163673600.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1163673600.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1163673600.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1163673600.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1163673600.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903639040.0,1163681792.0,2156978176.0,29394776064.0,66.0,206.0
12-04 08:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903630848.0,1163681792.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163681792.0,2156990464.0,29394776064.0,66.0,206.0
12-04 08:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163681792.0,2156990464.0,29394776064.0,126.0,248.0
12-04 08:38:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163681792.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163681792.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,66.0,206.0
12-04 08:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,66.0,206.0
12-04 08:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,306.0,500.0
12-04 08:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,306.0,500.0
12-04 08:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,186.0,248.0
12-04 08:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:56,0.0,0.083,99.750,0.166,0.0,0.0,0.0,20480.0,0.0,4.0,903712768.0,1163722752.0,2156990464.0,29394649088.0,126.0,206.0
12-04 08:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163722752.0,2156990464.0,29394649088.0,126.0,206.0
12-04 08:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163722752.0,2156990464.0,29394649088.0,186.0,248.0
12-04 08:38:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163722752.0,2156990464.0,29394649088.0,66.0,206.0
12-04 08:39:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163722752.0,2156990464.0,29394649088.0,126.0,206.0
12-04 08:39:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903708672.0,1163730944.0,2156986368.0,29394649088.0,126.0,206.0
12-04 08:39:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163730944.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163730944.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163730944.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163730944.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163730944.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:20,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,126.0,248.0
12-04 08:39:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,903659520.0,1163771904.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163771904.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163771904.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163771904.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163771904.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:36,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,903655424.0,1163780096.0,2156990464.0,29394649088.0,66.0,206.0
12-04 08:39:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163780096.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163780096.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163780096.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163780096.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163780096.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,246.0,500.0
12-04 08:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,132.0,272.0
12-04 08:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,180.0,434.0
12-04 08:39:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,126.0,248.0
12-04 08:39:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,126.0,248.0
12-04 08:39:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,425.0,206.0
12-04 08:40:01,0.083,0.083,99.834,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,468.0,206.0
12-04 08:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,126.0,206.0
12-04 08:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,903733248.0,1163821056.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163821056.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903729152.0,1163821056.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903729152.0,1163821056.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903729152.0,1163821056.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903729152.0,1163821056.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:12,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,126.0,248.0
12-04 08:40:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:30,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:42,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,246.0,500.0
12-04 08:40:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,246.0,500.0
12-04 08:40:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,126.0,248.0
12-04 08:40:54,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,126.0,248.0
12-04 08:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,426.0,206.0
12-04 08:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,1266.0,206.0
12-04 08:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,186.0,206.0
12-04 08:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:12,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,903634944.0,1163911168.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163911168.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163911168.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903630848.0,1163911168.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903630848.0,1163911168.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,126.0,248.0
12-04 08:41:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:37,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:47,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903581696.0,1163960320.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903581696.0,1163960320.0,2157010944.0,29394522112.0,132.0,272.0
12-04 08:41:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903577600.0,1163960320.0,2157015040.0,29394522112.0,180.0,434.0
12-04 08:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903577600.0,1163960320.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903577600.0,1163960320.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903577600.0,1163960320.0,2157015040.0,29394522112.0,306.0,542.0
12-04 08:41:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,126.0,248.0
12-04 08:41:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:59,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:11,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903790592.0,1164001280.0,2157015040.0,29394268160.0,66.0,206.0
12-04 08:42:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903790592.0,1164001280.0,2157015040.0,29394268160.0,66.0,206.0
12-04 08:42:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903790592.0,1164001280.0,2157015040.0,29394268160.0,66.0,206.0
12-04 08:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903790592.0,1164001280.0,2157015040.0,29394268160.0,66.0,206.0
12-04 08:42:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903790592.0,1164001280.0,2157015040.0,29394268160.0,126.0,248.0
12-04 08:42:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903786496.0,1164001280.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:40,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:41,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:47,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,246.0,500.0
12-04 08:42:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,126.0,248.0
12-04 08:42:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,246.0,500.0
12-04 08:42:53,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,903737344.0,1164050432.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903737344.0,1164050432.0,2157019136.0,29394268160.0,126.0,248.0
12-04 08:42:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903737344.0,1164050432.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1164050432.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1164050432.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:42:58,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:42:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,903684096.0,1164099584.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1164099584.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1164099584.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1164099584.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1164099584.0,2157027328.0,29394268160.0,126.0,248.0
12-04 08:43:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,246.0,500.0
12-04 08:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,246.0,500.0
12-04 08:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,126.0,248.0
12-04 08:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:57,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:44:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,126.0,206.0
12-04 08:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,126.0,206.0
12-04 08:44:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,126.0,206.0
12-04 08:44:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903626752.0,1164148736.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1164148736.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:05,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1164148736.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1164148736.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1164148736.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:08,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,66.0,206.0
12-04 08:44:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,186.0,248.0
12-04 08:44:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,66.0,206.0
12-04 08:44:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:26,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,66.0,206.0
12-04 08:44:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903585792.0,1164189696.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903585792.0,1164189696.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903585792.0,1164189696.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903585792.0,1164189696.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164189696.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164189696.0,2157035520.0,29394141184.0,126.0,206.0
12-04 08:44:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903700480.0,1164197888.0,2157035520.0,29394141184.0,126.0,206.0
12-04 08:44:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164197888.0,2157035520.0,29394141184.0,126.0,206.0
12-04 08:44:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164197888.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164197888.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164197888.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,246.0,500.0
12-04 08:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,246.0,500.0
12-04 08:44:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,126.0,248.0
12-04 08:44:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,126.0,248.0
12-04 08:44:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:45:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:45:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903938048.0,1164230656.0,2157035520.0,29393870848.0,66.0,206.0
12-04 08:45:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164230656.0,2157035520.0,29393887232.0,66.0,206.0
12-04 08:45:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164230656.0,2157035520.0,29393887232.0,66.0,206.0
12-04 08:45:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164230656.0,2157035520.0,29393887232.0,66.0,206.0
12-04 08:45:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164230656.0,2157035520.0,29393887232.0,66.0,206.0
12-04 08:45:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,903921664.0,1164230656.0,2157035520.0,29393887232.0,66.0,206.0
12-04 08:45:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,904040448.0,1164238848.0,2157035520.0,29393760256.0,66.0,206.0
12-04 08:45:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904040448.0,1164238848.0,2157035520.0,29393760256.0,66.0,206.0
12-04 08:45:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904036352.0,1164238848.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904036352.0,1164238848.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,904036352.0,1164238848.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904036352.0,1164238848.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:13,0.083,0.083,99.667,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,904028160.0,1164247040.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904028160.0,1164247040.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904028160.0,1164247040.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904028160.0,1164247040.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904028160.0,1164247040.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:24,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:30,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,126.0,248.0
12-04 08:45:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903987200.0,1164288000.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164288000.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164288000.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164288000.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164288000.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164288000.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:48,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903974912.0,1164296192.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164296192.0,2157043712.0,29393760256.0,246.0,500.0
12-04 08:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164296192.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164296192.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164296192.0,2157043712.0,29393760256.0,132.0,272.0
12-04 08:45:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,180.0,434.0
12-04 08:45:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,126.0,248.0
12-04 08:45:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:59,0.416,0.0,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,168.0,272.0
12-04 08:46:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903942144.0,1164328960.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164328960.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164328960.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164328960.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164328960.0,2157043712.0,29393760256.0,366.0,206.0
12-04 08:46:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903938048.0,1164328960.0,2157047808.0,29393760256.0,906.0,206.0
12-04 08:46:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,246.0,206.0
12-04 08:46:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,126.0,206.0
12-04 08:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:23,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903921664.0,1164345344.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164345344.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164345344.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164345344.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164345344.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:28,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903888896.0,1164378112.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164378112.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164378112.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164378112.0,2157047808.0,29393760256.0,246.0,500.0
12-04 08:46:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903884800.0,1164378112.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903884800.0,1164378112.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:52,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,126.0,248.0
12-04 08:46:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,246.0,500.0
12-04 08:46:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,126.0,248.0
12-04 08:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903868416.0,1164394496.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903868416.0,1164394496.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903868416.0,1164394496.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903868416.0,1164394496.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903868416.0,1164394496.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:03,0.0,0.166,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903962624.0,1164427264.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164427264.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164427264.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164427264.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164427264.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164427264.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:27,0.0,0.083,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,126.0,248.0
12-04 08:47:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,132.0,272.0
12-04 08:47:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,180.0,434.0
12-04 08:47:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,246.0,500.0
12-04 08:47:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,126.0,248.0
12-04 08:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:57,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:47:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:47:59,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,126.0,248.0
12-04 08:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903991296.0,1164517376.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164517376.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164517376.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903987200.0,1164517376.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903987200.0,1164517376.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903987200.0,1164517376.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,246.0,500.0
12-04 08:48:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,246.0,500.0
12-04 08:48:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,126.0,248.0
12-04 08:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:49:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903938048.0,1164566528.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:49:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164566528.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164566528.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164566528.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164566528.0,2157068288.0,29393506304.0,126.0,248.0
12-04 08:49:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164566528.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903892992.0,1164607488.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164607488.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164607488.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164607488.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164607488.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164607488.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,66.0,206.0
12-04 08:49:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:45,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,66.0,206.0
12-04 08:49:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,306.0,500.0
12-04 08:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,366.0,542.0
12-04 08:49:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,186.0,248.0
12-04 08:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:57,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,66.0,206.0
12-04 08:50:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,485.0,206.0
12-04 08:50:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,528.0,206.0
12-04 08:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,186.0,206.0
12-04 08:50:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,66.0,206.0
12-04 08:50:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:09,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903966720.0,1164656640.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164656640.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164656640.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164656640.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164656640.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164656640.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:33,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903921664.0,1164697600.0,2157076480.0,29393379328.0,126.0,248.0
12-04 08:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164697600.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164697600.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164697600.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903921664.0,1164697600.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164697600.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:48,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,246.0,500.0
12-04 08:50:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,246.0,500.0
12-04 08:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,126.0,248.0
12-04 08:50:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:50:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:03,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:08,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903884800.0,1164746752.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903884800.0,1164746752.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164746752.0,2157084672.0,29393362944.0,66.0,206.0
12-04 08:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903880704.0,1164746752.0,2157084672.0,29393362944.0,66.0,206.0
12-04 08:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164746752.0,2157084672.0,29393362944.0,66.0,206.0
12-04 08:51:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164746752.0,2157084672.0,29393362944.0,66.0,206.0
12-04 08:51:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,126.0,248.0
12-04 08:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,606.0,206.0
12-04 08:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,966.0,206.0
12-04 08:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,486.0,206.0
12-04 08:51:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903983104.0,1164771328.0,2157084672.0,29393235968.0,246.0,206.0
12-04 08:51:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164771328.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164771328.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164771328.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:37,3.342,1.504,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,923738112.0,1164771328.0,2157117440.0,29373448192.0,17633.0,19091.0
12-04 08:51:38,0.417,0.167,98.999,0.417,0.0,0.0,0.0,8192.0,0.0,1.0,925261824.0,1164771328.0,2157113344.0,29371928576.0,72688.0,65164.0
12-04 08:51:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,925880320.0,1164779520.0,2157121536.0,29371293696.0,1330.0,2056.0
12-04 08:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925880320.0,1164779520.0,2157121536.0,29371293696.0,204.0,602.0
12-04 08:51:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925880320.0,1164779520.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,925872128.0,1164787712.0,2157121536.0,29371293696.0,204.0,602.0
12-04 08:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925872128.0,1164787712.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925872128.0,1164787712.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,925863936.0,1164795904.0,2157121536.0,29371293696.0,204.0,602.0
12-04 08:51:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925863936.0,1164795904.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,925863936.0,1164795904.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925863936.0,1164795904.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925863936.0,1164795904.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925859840.0,1164795904.0,2157125632.0,29371293696.0,180.0,434.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-peer-slave-16.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-16",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,1.701,0.793,97.418,0.048,0.0,0.040,5149.676,1566588.322,0.796,14.834,3398533120.0,883675136.0,21982351360.0,7354515456.0,0.0,0.0
12-04 08:29:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3398299648.0,883675136.0,21982367744.0,7354732544.0,20527.0,21578.0
12-04 08:29:40,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398295552.0,883675136.0,21982371840.0,7354732544.0,22499.0,22831.0
12-04 08:29:41,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398295552.0,883675136.0,21982371840.0,7354732544.0,20333.0,20762.0
12-04 08:29:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3398295552.0,883675136.0,21982371840.0,7354732544.0,21087.0,21532.0
12-04 08:29:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398295552.0,883675136.0,21982371840.0,7354732544.0,19897.0,19444.0
12-04 08:29:44,0.083,0.250,99.333,0.250,0.0,0.083,0.0,57344.0,0.0,5.0,3398287360.0,883683328.0,21982371840.0,7354732544.0,23816.0,25409.0
12-04 08:29:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398737920.0,883683328.0,21982380032.0,7354273792.0,22105.0,23268.0
12-04 08:29:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398660096.0,883683328.0,21982380032.0,7354351616.0,22766.0,22135.0
12-04 08:29:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,8.0,3398660096.0,883683328.0,21982380032.0,7354351616.0,20214.0,20456.0
12-04 08:29:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398660096.0,883683328.0,21982380032.0,7354351616.0,20169.0,20184.0
12-04 08:29:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3398660096.0,883683328.0,21982380032.0,7354351616.0,22638.0,22943.0
12-04 08:29:50,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3398647808.0,883691520.0,21982384128.0,7354351616.0,21720.0,22435.0
12-04 08:29:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398647808.0,883691520.0,21982384128.0,7354351616.0,40125.0,41225.0
12-04 08:29:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398647808.0,883691520.0,21982384128.0,7354351616.0,20201.0,21350.0
12-04 08:29:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398647808.0,883691520.0,21982384128.0,7354351616.0,21823.0,22521.0
12-04 08:29:54,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3398647808.0,883691520.0,21982384128.0,7354351616.0,21770.0,22457.0
12-04 08:29:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398639616.0,883691520.0,21982392320.0,7354351616.0,21295.0,20990.0
12-04 08:29:56,0.167,0.0,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3398631424.0,883699712.0,21982392320.0,7354351616.0,21857.0,22962.0
12-04 08:29:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3398631424.0,883699712.0,21982392320.0,7354351616.0,19413.0,19330.0
12-04 08:29:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398631424.0,883699712.0,21982392320.0,7354351616.0,21505.0,22311.0
12-04 08:29:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3398627328.0,883699712.0,21982396416.0,7354351616.0,22091.0,22329.0
12-04 08:30:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398627328.0,883699712.0,21982396416.0,7354351616.0,22092.0,22176.0
12-04 08:30:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398627328.0,883699712.0,21982396416.0,7354351616.0,23100.0,24312.0
12-04 08:30:02,0.083,0.167,99.583,0.167,0.0,0.0,0.0,65536.0,0.0,13.0,3398619136.0,883707904.0,21982396416.0,7354351616.0,21659.0,23194.0
12-04 08:30:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398619136.0,883707904.0,21982396416.0,7354351616.0,21899.0,22165.0
12-04 08:30:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3398615040.0,883707904.0,21982400512.0,7354351616.0,22272.0,22089.0
12-04 08:30:05,0.417,0.167,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3392819200.0,883707904.0,21982404608.0,7360143360.0,40057.0,40600.0
12-04 08:30:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3392516096.0,883707904.0,21982412800.0,7360438272.0,22157.0,20978.0
12-04 08:30:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3392516096.0,883707904.0,21982412800.0,7360438272.0,20487.0,20624.0
12-04 08:30:08,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3392507904.0,883716096.0,21982412800.0,7360438272.0,24140.0,25369.0
12-04 08:30:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3392507904.0,883716096.0,21982412800.0,7360438272.0,21950.0,22130.0
12-04 08:30:10,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3392503808.0,883716096.0,21982416896.0,7360438272.0,52019.0,55363.0
12-04 08:30:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3392389120.0,883716096.0,21982547968.0,7360421888.0,23111.0,24195.0
12-04 08:30:12,7.699,5.105,86.862,0.0,0.0,0.335,0.0,5603328.0,0.0,13.0,3426795520.0,883716096.0,21987946496.0,7320616960.0,12267521.0,6904899.0
12-04 08:30:13,14.503,6.998,78.246,0.0,0.0,0.253,0.0,2220032.0,0.0,23.0,3465752576.0,883716096.0,21998067712.0,7271538688.0,2507349.0,482667.0
12-04 08:30:14,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,3466207232.0,883724288.0,22000271360.0,7268872192.0,20558.0,21196.0
12-04 08:30:15,0.501,0.334,99.165,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,3466203136.0,883724288.0,22000275456.0,7268872192.0,127271.0,25805.0
12-04 08:30:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466264576.0,883724288.0,22000721920.0,7268364288.0,24052.0,25506.0
12-04 08:30:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466272768.0,883724288.0,22000721920.0,7268356096.0,20174.0,20475.0
12-04 08:30:18,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466399744.0,883724288.0,22000721920.0,7268229120.0,21535.0,22699.0
12-04 08:30:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466399744.0,883724288.0,22000721920.0,7268229120.0,21910.0,23822.0
12-04 08:30:20,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3466387456.0,883732480.0,22000726016.0,7268229120.0,22129.0,21712.0
12-04 08:30:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3466387456.0,883732480.0,22000726016.0,7268229120.0,21738.0,20747.0
12-04 08:30:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466387456.0,883732480.0,22000726016.0,7268229120.0,21479.0,21203.0
12-04 08:30:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466387456.0,883732480.0,22000726016.0,7268229120.0,24191.0,25486.0
12-04 08:30:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466387456.0,883732480.0,22000734208.0,7268220928.0,20853.0,20268.0
12-04 08:30:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466936320.0,883732480.0,22000734208.0,7267672064.0,22314.0,21129.0
12-04 08:30:26,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3466887168.0,883740672.0,22000734208.0,7267713024.0,23704.0,23747.0
12-04 08:30:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466887168.0,883740672.0,22000734208.0,7267713024.0,20984.0,20843.0
12-04 08:30:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466883072.0,883740672.0,22000738304.0,7267713024.0,24332.0,24165.0
12-04 08:30:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466883072.0,883740672.0,22000738304.0,7267713024.0,21520.0,21513.0
12-04 08:30:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466878976.0,883740672.0,22000742400.0,7267713024.0,25369.0,24782.0
12-04 08:30:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466878976.0,883740672.0,22000742400.0,7267713024.0,22854.0,21860.0
12-04 08:30:32,0.584,0.083,99.249,0.083,0.0,0.0,0.0,184320.0,0.0,21.0,3467177984.0,883748864.0,22000730112.0,7267418112.0,28927.0,27497.0
12-04 08:30:33,0.250,0.333,99.334,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3467272192.0,883748864.0,22000762880.0,7267291136.0,49820.0,53786.0
12-04 08:30:34,4.202,2.773,92.941,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3467685888.0,883748864.0,22002221056.0,7265419264.0,11920679.0,6572529.0
12-04 08:30:35,20.710,6.509,72.274,0.0,0.0,0.507,0.0,0.0,0.0,0.0,3467198464.0,883748864.0,22011490304.0,7256637440.0,2967908.0,959395.0
12-04 08:30:36,21.134,10.395,67.869,0.086,0.0,0.515,0.0,2195456.0,0.0,21.0,3478831104.0,883748864.0,22026559488.0,7229935616.0,3166910.0,1056892.0
12-04 08:30:37,17.833,11.092,70.648,0.0,0.0,0.427,0.0,2154496.0,0.0,21.0,3479814144.0,883748864.0,22043508736.0,7212003328.0,3147722.0,1048793.0
12-04 08:30:38,18.583,9.680,71.219,0.086,0.0,0.432,0.0,2166784.0,0.0,23.0,3481669632.0,883757056.0,22059659264.0,7193989120.0,3135404.0,1040545.0
12-04 08:30:39,19.402,9.573,70.427,0.0,0.0,0.598,0.0,2158592.0,0.0,21.0,3491930112.0,883757056.0,22074429440.0,7168958464.0,3142611.0,1042093.0
12-04 08:30:40,19.729,9.992,69.602,0.085,0.0,0.593,0.0,2154496.0,0.0,21.0,3498397696.0,883757056.0,22091186176.0,7145734144.0,3147114.0,1048579.0
12-04 08:30:41,18.569,10.307,70.784,0.0,0.0,0.341,0.0,2154496.0,0.0,21.0,3500687360.0,883757056.0,22106525696.0,7128104960.0,3140729.0,1044816.0
12-04 08:30:42,19.214,9.650,70.880,0.0,0.0,0.256,0.0,2162688.0,0.0,23.0,3506835456.0,883757056.0,22120792064.0,7107690496.0,3142525.0,1042472.0
12-04 08:30:43,19.116,10.365,67.545,2.549,0.0,0.425,0.0,123822080.0,0.0,255.0,3512512512.0,883757056.0,22137262080.0,7085543424.0,3140178.0,1041333.0
12-04 08:30:44,19.224,9.483,70.776,0.086,0.0,0.431,0.0,2170880.0,0.0,21.0,3517374464.0,883765248.0,22151323648.0,7066611712.0,3140401.0,1047342.0
12-04 08:30:45,19.182,9.719,70.503,0.085,0.0,0.512,0.0,2170880.0,0.0,19.0,3520372736.0,883765248.0,22168219648.0,7046717440.0,3147356.0,1042016.0
12-04 08:30:46,20.034,9.847,69.694,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,3520151552.0,883765248.0,22184308736.0,7030849536.0,3144791.0,1048674.0
12-04 08:30:47,19.442,9.806,70.245,0.085,0.0,0.423,0.0,2166784.0,0.0,21.0,3527172096.0,883765248.0,22199652352.0,7008485376.0,3137964.0,1039594.0
12-04 08:30:48,18.599,9.429,71.453,0.0,0.0,0.519,0.0,2289664.0,0.0,40.0,3533271040.0,883765248.0,22215843840.0,6986194944.0,3183650.0,1096371.0
12-04 08:30:49,19.779,9.423,70.289,0.085,0.0,0.424,0.0,2162688.0,0.0,20.0,3541413888.0,883765248.0,22231351296.0,6962544640.0,3136789.0,1037046.0
12-04 08:30:50,20.678,8.983,69.746,0.085,0.0,0.508,0.0,2183168.0,0.0,23.0,3547262976.0,883773440.0,22246842368.0,6941196288.0,3135684.0,1035864.0
12-04 08:30:51,19.678,9.584,70.229,0.0,0.0,0.509,0.0,2154496.0,0.0,19.0,3554250752.0,883773440.0,22261776384.0,6919274496.0,3168029.0,1065663.0
12-04 08:30:52,19.641,9.991,69.940,0.085,0.0,0.342,0.0,2158592.0,0.0,19.0,3562053632.0,883773440.0,22275973120.0,6897274880.0,3136993.0,1041426.0
12-04 08:30:53,18.830,10.178,70.483,0.0,0.0,0.509,0.0,2162688.0,0.0,19.0,3563565056.0,883773440.0,22292877312.0,6878859264.0,3145299.0,1048294.0
12-04 08:30:54,19.865,10.651,69.146,0.0,0.0,0.338,0.0,2191360.0,0.0,22.0,3567034368.0,883773440.0,22309244928.0,6859022336.0,3162204.0,1061568.0
12-04 08:30:55,19.610,9.677,70.374,0.0,0.0,0.340,0.0,2150400.0,0.0,19.0,3567177728.0,883773440.0,22325137408.0,6842986496.0,3133559.0,1043611.0
12-04 08:30:56,19.983,10.786,68.729,0.167,0.0,0.334,0.0,2179072.0,0.0,22.0,3572703232.0,883781632.0,22338838528.0,6823751680.0,3151271.0,1046857.0
12-04 08:30:57,19.172,10.726,69.679,0.084,0.0,0.338,0.0,2154496.0,0.0,19.0,3575377920.0,883781632.0,22355369984.0,6804545536.0,3129608.0,1034762.0
12-04 08:30:58,19.593,9.669,70.059,0.0,0.0,0.679,0.0,2154496.0,0.0,19.0,3580190720.0,883781632.0,22370373632.0,6784729088.0,3143841.0,1044190.0
12-04 08:30:59,20.322,9.653,69.602,0.0,0.0,0.423,0.0,2142208.0,0.0,19.0,3582717952.0,883781632.0,22385520640.0,6767054848.0,3147724.0,1048002.0
12-04 08:31:00,19.779,10.017,69.779,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,3586469888.0,883781632.0,22401646592.0,6747176960.0,3140629.0,1043844.0
12-04 08:31:01,17.823,10.026,71.465,0.086,0.0,0.600,0.0,2158592.0,0.0,19.0,3589246976.0,883781632.0,22417149952.0,6728896512.0,3144754.0,1045659.0
12-04 08:31:02,19.675,9.666,70.145,0.086,0.0,0.428,0.0,2166784.0,0.0,21.0,3592179712.0,883789824.0,22433210368.0,6709895168.0,3131633.0,1041088.0
12-04 08:31:03,19.578,10.464,69.705,0.084,0.0,0.169,0.0,2166784.0,0.0,20.0,3595063296.0,883793920.0,22448861184.0,6691356672.0,3163303.0,1052538.0
12-04 08:31:04,20.774,9.588,68.713,0.0,0.0,0.925,0.0,2154496.0,0.0,19.0,3598475264.0,883793920.0,22463377408.0,6673428480.0,3144818.0,1045719.0
12-04 08:31:05,18.905,9.752,70.744,0.0,0.0,0.599,0.0,2154496.0,0.0,19.0,3603222528.0,883793920.0,22478696448.0,6653362176.0,3155384.0,1058117.0
12-04 08:31:06,19.227,9.442,70.644,0.086,0.0,0.601,0.0,2154496.0,0.0,19.0,3605794816.0,883793920.0,22493306880.0,6636179456.0,3143787.0,1045964.0
12-04 08:31:07,19.081,9.107,71.466,0.0,0.0,0.347,0.0,2158592.0,0.0,19.0,3605995520.0,883793920.0,22509105152.0,6620180480.0,3149013.0,1047369.0
12-04 08:31:08,20.135,9.520,69.503,0.168,0.0,0.674,0.0,2170880.0,0.0,21.0,3607191552.0,883802112.0,22524841984.0,6603239424.0,3139710.0,1042427.0
12-04 08:31:09,18.345,10.922,70.392,0.0,0.0,0.341,0.0,2158592.0,0.0,20.0,3611451392.0,883802112.0,22542004224.0,6581817344.0,3146521.0,1048144.0
12-04 08:31:10,19.085,9.326,71.330,0.0,0.0,0.259,0.0,2162688.0,0.0,19.0,3617173504.0,883802112.0,22556741632.0,6561357824.0,3134159.0,1041051.0
12-04 08:31:11,19.452,9.512,70.351,0.086,0.0,0.600,0.0,2154496.0,0.0,19.0,3621228544.0,883802112.0,22572290048.0,6541754368.0,3147841.0,1045657.0
12-04 08:31:12,19.574,9.787,70.043,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,3630051328.0,883802112.0,22588571648.0,6516649984.0,3148509.0,1047623.0
12-04 08:31:13,14.966,8.333,66.241,10.119,0.0,0.340,0.0,200753152.0,0.0,380.0,3633152000.0,883802112.0,22601474048.0,6500646912.0,3012378.0,976337.0
12-04 08:31:14,12.564,7.640,70.204,9.083,0.0,0.509,0.0,219996160.0,0.0,397.0,3638153216.0,883810304.0,22610014208.0,6487097344.0,3141377.0,1050882.0
12-04 08:31:15,31.768,14.518,52.946,0.085,0.0,0.683,0.0,4308992.0,0.0,38.0,3642621952.0,883810304.0,22636040192.0,6456602624.0,3290931.0,1122245.0
12-04 08:31:16,19.539,9.727,70.307,0.0,0.0,0.427,0.0,2154496.0,0.0,19.0,3645693952.0,883810304.0,22651858944.0,6437711872.0,3138435.0,1039190.0
12-04 08:31:17,20.118,10.101,69.192,0.0,0.0,0.589,0.0,2170880.0,0.0,21.0,3651510272.0,883810304.0,22666244096.0,6417510400.0,3142884.0,1045186.0
12-04 08:31:18,18.306,10.607,70.573,0.0,0.0,0.513,0.0,2154496.0,0.0,19.0,3653373952.0,883814400.0,22682456064.0,6399430656.0,3146579.0,1046778.0
12-04 08:31:19,19.675,10.265,69.718,0.086,0.0,0.257,0.0,2244608.0,0.0,34.0,3658960896.0,883814400.0,22697328640.0,6378971136.0,3145058.0,1048859.0
12-04 08:31:20,19.529,10.185,69.697,0.084,0.0,0.505,0.0,2170880.0,0.0,21.0,3665129472.0,883822592.0,22711607296.0,6358515712.0,3145077.0,1042179.0
12-04 08:31:21,19.185,10.441,69.864,0.0,0.0,0.509,0.0,2150400.0,0.0,19.0,3667632128.0,883822592.0,22727315456.0,6340304896.0,3145512.0,1047357.0
12-04 08:31:22,18.771,10.495,70.222,0.085,0.0,0.427,0.0,2162688.0,0.0,21.0,3669090304.0,883822592.0,22744846336.0,6321315840.0,3146850.0,1044421.0
12-04 08:31:23,19.352,9.633,70.332,0.085,0.0,0.597,0.0,2158592.0,0.0,19.0,3670786048.0,883822592.0,22758436864.0,6306029568.0,3145801.0,1045463.0
12-04 08:31:24,20.268,10.553,68.760,0.0,0.0,0.419,0.0,2154496.0,0.0,19.0,3669245952.0,883822592.0,22776844288.0,6289162240.0,3145533.0,1045176.0
12-04 08:31:25,18.750,9.161,71.490,0.0,0.0,0.599,0.0,2174976.0,0.0,19.0,3676549120.0,883822592.0,22789955584.0,6268747776.0,3147571.0,1048170.0
12-04 08:31:26,19.966,10.580,68.942,0.171,0.0,0.341,0.0,2183168.0,0.0,22.0,3676942336.0,883830784.0,22807601152.0,6250700800.0,3145055.0,1043988.0
12-04 08:31:27,18.120,10.161,71.126,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,3681873920.0,883830784.0,22821449728.0,6231920640.0,3135060.0,1041422.0
12-04 08:31:28,20.069,10.463,69.039,0.086,0.0,0.343,0.0,2154496.0,0.0,19.0,3687096320.0,883830784.0,22837637120.0,6210510848.0,3144463.0,1042579.0
12-04 08:31:29,18.383,9.957,71.319,0.0,0.0,0.340,0.0,2195456.0,0.0,22.0,3690917888.0,883830784.0,22851686400.0,6192640000.0,3140714.0,1041654.0
12-04 08:31:30,20.102,10.221,69.250,0.085,0.0,0.341,0.0,2158592.0,0.0,19.0,3694592000.0,883830784.0,22867775488.0,6172876800.0,3139063.0,1043656.0
12-04 08:31:31,19.674,8.935,70.704,0.0,0.0,0.687,0.0,2150400.0,0.0,20.0,3699798016.0,883830784.0,22884806656.0,6150639616.0,3144561.0,1044522.0
12-04 08:31:32,19.218,9.014,71.173,0.085,0.0,0.510,0.0,2174976.0,0.0,21.0,3703238656.0,883838976.0,22899617792.0,6132379648.0,3148378.0,1048395.0
12-04 08:31:33,19.516,10.104,69.948,0.086,0.0,0.345,0.0,2154496.0,0.0,19.0,3707092992.0,883838976.0,22915686400.0,6112456704.0,3148839.0,1048005.0
12-04 08:31:34,19.371,10.025,70.263,0.085,0.0,0.255,0.0,5361664.0,0.0,29.0,3713187840.0,883838976.0,22928920576.0,6093127680.0,2968157.0,868220.0
12-04 08:31:35,4.286,1.597,94.118,0.0,0.0,0.0,0.0,2215936.0,0.0,20.0,3716198400.0,883843072.0,22935797760.0,6083235840.0,186723.0,117708.0
12-04 08:31:36,0.503,0.168,99.246,0.0,0.0,0.084,0.0,188416.0,0.0,18.0,3718103040.0,883847168.0,22935793664.0,6081331200.0,96149.0,44365.0
12-04 08:31:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3718623232.0,883847168.0,22936035328.0,6080569344.0,20252.0,19771.0
12-04 08:31:38,0.084,0.251,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3718778880.0,883855360.0,22936035328.0,6080405504.0,22233.0,22917.0
12-04 08:31:39,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3690549248.0,883855360.0,22936039424.0,6108631040.0,22126.0,22654.0
12-04 08:31:40,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3690676224.0,883855360.0,22936039424.0,6108504064.0,21274.0,20917.0
12-04 08:31:41,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3690803200.0,883855360.0,22936039424.0,6108377088.0,21243.0,21255.0
12-04 08:31:42,9.269,5.357,84.694,0.0,0.0,0.680,0.0,16384.0,0.0,2.0,3692326912.0,883855360.0,22941904896.0,6100987904.0,12441439.0,7093746.0
12-04 08:31:43,21.280,11.246,66.869,0.087,0.0,0.519,0.0,2158592.0,0.0,20.0,3716042752.0,883855360.0,22958841856.0,6060335104.0,4512354.0,1278274.0
12-04 08:31:44,26.016,12.446,58.427,2.247,0.0,0.864,0.0,115949568.0,0.0,218.0,3721547776.0,883863552.0,22978908160.0,6034755584.0,4247639.0,1273316.0
12-04 08:31:45,20.189,10.395,62.801,5.928,0.0,0.687,0.0,226701312.0,0.0,407.0,3725602816.0,883863552.0,22993305600.0,6016303104.0,3385825.0,1281051.0
12-04 08:31:46,34.021,15.120,49.828,0.515,0.0,0.515,0.0,36794368.0,0.0,103.0,3737911296.0,883863552.0,23017467904.0,5979832320.0,3543689.0,1358969.0
12-04 08:31:47,20.364,11.525,67.418,0.087,0.0,0.607,0.0,2138112.0,0.0,19.0,3739111424.0,883863552.0,23035748352.0,5960351744.0,4519459.0,1287373.0
12-04 08:31:48,26.973,12.056,60.364,0.087,0.0,0.520,0.0,5599232.0,0.0,29.0,3744657408.0,883863552.0,23055126528.0,5935427584.0,4204765.0,1250049.0
12-04 08:31:49,30.915,14.162,53.541,0.864,0.0,0.518,0.0,69640192.0,0.0,154.0,3751903232.0,883871744.0,23073710080.0,5909590016.0,3380288.0,1271624.0
12-04 08:31:50,25.390,11.958,62.045,0.173,0.0,0.433,0.0,4562944.0,0.0,63.0,3756392448.0,883879936.0,23094910976.0,5883891712.0,3582736.0,1382324.0
12-04 08:31:51,22.117,10.929,66.609,0.0,0.0,0.344,0.0,2162688.0,0.0,20.0,3761074176.0,883884032.0,23112073216.0,5862043648.0,4520549.0,1288757.0
12-04 08:31:52,25.773,12.715,60.825,0.086,0.0,0.601,0.0,2154496.0,0.0,21.0,3764649984.0,883884032.0,23132966912.0,5837574144.0,4249007.0,1268282.0
12-04 08:31:53,25.724,13.032,60.733,0.0,0.0,0.511,0.0,2150400.0,0.0,19.0,3770564608.0,883884032.0,23150845952.0,5813780480.0,3338043.0,1251889.0
12-04 08:31:54,24.138,12.155,62.845,0.086,0.0,0.776,0.0,4300800.0,0.0,38.0,3774431232.0,883884032.0,23173660672.0,5787099136.0,3585877.0,1382439.0
12-04 08:31:55,21.664,10.485,67.244,0.0,0.0,0.607,0.0,2158592.0,0.0,19.0,3713130496.0,883884032.0,23188955136.0,5833105408.0,4649737.0,1281386.0
12-04 08:31:56,23.333,12.193,63.947,0.088,0.0,0.439,0.0,2166784.0,0.0,21.0,3716587520.0,883892224.0,23209660416.0,5808934912.0,4092110.0,1255950.0
12-04 08:31:57,26.225,12.898,60.275,0.086,0.0,0.516,0.0,2158592.0,0.0,21.0,3720888320.0,883892224.0,23228940288.0,5785354240.0,3372705.0,1273942.0
12-04 08:31:58,25.552,13.328,60.357,0.170,0.0,0.594,0.0,4296704.0,0.0,38.0,3727261696.0,883892224.0,23250550784.0,5757370368.0,3566364.0,1372105.0
12-04 08:31:59,21.615,10.503,67.535,0.0,0.0,0.347,0.0,2158592.0,0.0,19.0,3730812928.0,883892224.0,23270141952.0,5734227968.0,3434740.0,1283084.0
12-04 08:32:00,23.319,12.227,63.843,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,3736317952.0,883892224.0,23287025664.0,5711839232.0,5320341.0,1266964.0
12-04 08:32:01,26.154,13.333,60.171,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,3741138944.0,883892224.0,23308005376.0,5686038528.0,3366917.0,1267601.0
12-04 08:32:02,25.964,12.168,60.840,0.171,0.0,0.857,0.0,4325376.0,0.0,41.0,3747905536.0,883900416.0,23329198080.0,5658071040.0,3566441.0,1371392.0
12-04 08:32:03,22.374,11.187,65.756,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,3753508864.0,883900416.0,23344832512.0,5636833280.0,3390537.0,1285181.0
12-04 08:32:04,26.203,12.285,60.739,0.086,0.0,0.687,0.0,2154496.0,0.0,19.0,3757699072.0,883900416.0,23364816896.0,5612658688.0,5376499.0,1273246.0
12-04 08:32:05,26.525,13.559,59.576,0.0,0.0,0.339,0.0,2158592.0,0.0,20.0,3764240384.0,883900416.0,23386038272.0,5584896000.0,3379828.0,1282997.0
12-04 08:32:06,23.720,13.140,62.628,0.085,0.0,0.427,0.0,4341760.0,0.0,42.0,3770388480.0,883900416.0,23405318144.0,5559468032.0,3569249.0,1375139.0
12-04 08:32:07,20.244,11.606,67.365,0.175,0.0,0.611,0.0,2162688.0,0.0,22.0,3776303104.0,883908608.0,23424729088.0,5534134272.0,4358952.0,1284698.0
12-04 08:32:08,25.519,12.370,61.505,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,3780857856.0,883908608.0,23443603456.0,5510705152.0,4398863.0,1268097.0
12-04 08:32:09,25.175,12.238,61.801,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3787001856.0,883908608.0,23463202816.0,5484961792.0,3368356.0,1264971.0
12-04 08:32:10,24.592,12.812,61.909,0.086,0.0,0.602,0.0,4313088.0,0.0,38.0,3791958016.0,883912704.0,23483686912.0,5459517440.0,3568093.0,1373771.0
12-04 08:32:11,21.225,11.130,66.954,0.0,0.0,0.690,0.0,2150400.0,0.0,19.0,3797729280.0,883912704.0,23500804096.0,5436628992.0,4285973.0,1284045.0
12-04 08:32:12,26.520,13.260,59.628,0.084,0.0,0.507,0.0,2154496.0,0.0,19.0,3803947008.0,883912704.0,23520182272.0,5411033088.0,4471478.0,1267466.0
12-04 08:32:13,25.779,12.543,61.246,0.0,0.0,0.433,0.0,2162688.0,0.0,21.0,3809271808.0,883920896.0,23540199424.0,5385682944.0,3367505.0,1268253.0
12-04 08:32:14,24.979,12.447,61.978,0.085,0.0,0.512,0.0,4325376.0,0.0,38.0,3813003264.0,883920896.0,23562690560.0,5359460352.0,3560302.0,1368847.0
12-04 08:32:15,21.937,10.626,62.982,3.942,0.0,0.514,0.0,111251456.0,0.0,202.0,3816873984.0,883920896.0,23577755648.0,5340524544.0,4547357.0,1214655.0
12-04 08:32:16,11.025,6.288,69.595,12.748,0.0,0.345,0.0,263192576.0,0.0,471.0,3821584384.0,883920896.0,23585169408.0,5328400384.0,3958183.0,1212001.0
12-04 08:32:17,20.138,10.241,63.511,5.508,0.0,0.602,0.0,155156480.0,0.0,289.0,3826688000.0,883920896.0,23601987584.0,5306478592.0,3307895.0,1233829.0
12-04 08:32:18,31.164,15.753,52.226,0.086,0.0,0.771,0.0,4317184.0,0.0,38.0,3832262656.0,883924992.0,23627870208.0,5275017216.0,3538635.0,1353050.0
12-04 08:32:19,32.363,14.983,51.884,0.086,0.0,0.685,0.0,4333568.0,0.0,41.0,3842134016.0,883933184.0,23653228544.0,5239779328.0,3545099.0,1367676.0
12-04 08:32:20,30.356,14.397,54.467,0.087,0.0,0.694,0.0,4317184.0,0.0,39.0,3847778304.0,883933184.0,23677648896.0,5209714688.0,5552923.0,1369460.0
12-04 08:32:21,26.511,13.558,59.413,0.0,0.0,0.518,0.0,2150400.0,0.0,19.0,3853238272.0,883933184.0,23697076224.0,5184827392.0,3351762.0,1258543.0
12-04 08:32:22,23.956,12.617,62.489,0.085,0.0,0.853,0.0,4456448.0,0.0,55.0,3859644416.0,883933184.0,23716835328.0,5158662144.0,3594702.0,1390698.0
12-04 08:32:23,22.570,11.665,65.342,0.0,0.0,0.423,0.0,2170880.0,0.0,20.0,3864178688.0,883933184.0,23736000512.0,5134962688.0,4679739.0,1286610.0
12-04 08:32:24,24.979,14.152,60.529,0.0,0.0,0.341,0.0,2166784.0,0.0,19.0,3866570752.0,883933184.0,23754289152.0,5114281984.0,4072275.0,1259307.0
12-04 08:32:25,25.884,12.856,60.569,0.173,0.0,0.518,0.0,2170880.0,0.0,21.0,3872587776.0,883941376.0,23775395840.0,5087150080.0,3381697.0,1276022.0
12-04 08:32:26,24.038,13.174,62.104,0.086,0.0,0.599,0.0,4329472.0,0.0,39.0,3878223872.0,883941376.0,23795007488.0,5061902336.0,3555956.0,1366186.0
12-04 08:32:27,22.099,11.604,65.870,0.0,0.0,0.427,0.0,2166784.0,0.0,21.0,3883102208.0,883941376.0,23813132288.0,5038899200.0,4635515.0,1296326.0
12-04 08:32:28,24.566,11.632,63.368,0.087,0.0,0.347,0.0,2162688.0,0.0,19.0,3887742976.0,883941376.0,23832064000.0,5015326720.0,4119743.0,1256950.0
12-04 08:32:29,26.597,12.423,60.280,0.0,0.0,0.700,0.0,2158592.0,0.0,19.0,3893858304.0,883941376.0,23851769856.0,4989505536.0,3391605.0,1280961.0
12-04 08:32:30,24.783,11.872,62.998,0.087,0.0,0.260,0.0,4321280.0,0.0,38.0,3898511360.0,883941376.0,23873593344.0,4963028992.0,3548588.0,1363032.0
12-04 08:32:31,21.044,11.891,66.296,0.171,0.0,0.599,0.0,2179072.0,0.0,21.0,3902119936.0,883949568.0,23890087936.0,4942917632.0,3377835.0,1277037.0
12-04 08:32:32,24.762,11.861,62.944,0.0,0.0,0.433,0.0,2170880.0,0.0,20.0,3908263936.0,883949568.0,23910150144.0,4916711424.0,5380831.0,1274194.0
12-04 08:32:33,25.427,15.188,58.874,0.085,0.0,0.427,0.0,2154496.0,0.0,19.0,3912708096.0,883949568.0,23929921536.0,4892495872.0,3367712.0,1267677.0
12-04 08:32:34,25.301,12.392,61.618,0.0,0.0,0.688,0.0,4235264.0,0.0,36.0,3918344192.0,883949568.0,23950999552.0,4865781760.0,3412093.0,1290077.0
12-04 08:32:35,27.658,11.582,60.328,0.086,0.0,0.346,0.0,2273280.0,0.0,26.0,3927785472.0,883949568.0,23968636928.0,4838703104.0,3515047.0,1356048.0
12-04 08:32:36,29.092,12.977,57.337,0.0,0.0,0.594,0.0,2162688.0,0.0,19.0,3928166400.0,883949568.0,23987675136.0,4819283968.0,5427282.0,1302321.0
12-04 08:32:37,27.911,13.185,58.390,0.086,0.0,0.428,0.0,2183168.0,0.0,22.0,3928805376.0,883957760.0,24009482240.0,4796829696.0,3358472.0,1263744.0
12-04 08:32:38,25.815,12.615,60.735,0.167,0.0,0.668,0.0,4317184.0,0.0,38.0,3932676096.0,883957760.0,24030076928.0,4772364288.0,3563455.0,1372925.0
12-04 08:32:39,21.872,11.745,65.872,0.0,0.0,0.511,0.0,2154496.0,0.0,19.0,3934105600.0,883957760.0,24047235072.0,4753776640.0,4679012.0,1291887.0
12-04 08:32:40,25.776,12.672,60.948,0.086,0.0,0.517,0.0,2154496.0,0.0,19.0,3934326784.0,883957760.0,24064946176.0,4735844352.0,4064221.0,1250508.0
12-04 08:32:41,26.244,12.950,60.292,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,3935997952.0,883957760.0,24086417408.0,4712701952.0,3396573.0,1284789.0
12-04 08:32:42,18.052,7.641,74.139,0.0,0.0,0.168,0.0,4325376.0,0.0,38.0,3935993856.0,883957760.0,24101564416.0,4697559040.0,2821524.0,648422.0
12-04 08:32:43,0.167,0.084,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3937005568.0,883965952.0,24103084032.0,4695019520.0,22551.0,23910.0
12-04 08:32:44,0.333,0.417,99.250,0.0,0.0,0.0,0.0,200704.0,0.0,18.0,3937001472.0,883965952.0,24103088128.0,4695019520.0,77960.0,26125.0
12-04 08:32:45,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3937734656.0,883965952.0,24103329792.0,4694044672.0,22385.0,21846.0
12-04 08:32:46,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3937394688.0,883965952.0,24103329792.0,4694384640.0,21945.0,22171.0
12-04 08:32:47,0.084,0.503,94.128,5.285,0.0,0.0,0.0,177336320.0,0.0,318.0,3937394688.0,883965952.0,24103329792.0,4694384640.0,20779.0,22440.0
12-04 08:32:48,0.251,0.418,93.724,5.607,0.0,0.0,0.0,263192576.0,0.0,455.0,3937394688.0,883965952.0,24103329792.0,4694384640.0,21773.0,22455.0
12-04 08:32:49,3.920,2.669,93.244,0.167,0.0,0.0,0.0,3588096.0,0.0,9.0,3936980992.0,883974144.0,24104673280.0,4693446656.0,11760312.0,6423288.0
12-04 08:32:50,18.964,12.364,68.003,0.0,0.0,0.668,0.0,0.0,0.0,0.0,3935870976.0,883974144.0,24119226368.0,4680003584.0,3341357.0,1361443.0
12-04 08:32:51,30.906,14.479,54.022,0.085,0.0,0.508,0.0,4313088.0,0.0,38.0,3937722368.0,883974144.0,24141389824.0,4655988736.0,3869679.0,1636195.0
12-04 08:32:52,29.880,15.753,53.339,0.0,0.0,1.027,0.0,5623808.0,0.0,29.0,3940106240.0,883974144.0,24164057088.0,4630937600.0,5593839.0,1497862.0
12-04 08:32:53,36.0,16.085,46.128,0.936,0.0,0.851,0.0,73195520.0,0.0,168.0,3940884480.0,883974144.0,24185307136.0,4608909312.0,3664978.0,1519722.0
12-04 08:32:54,31.170,13.407,54.483,0.085,0.0,0.854,0.0,4395008.0,0.0,39.0,3939565568.0,883974144.0,24209903616.0,4585631744.0,5690789.0,1544298.0
12-04 08:32:55,30.241,15.722,53.179,0.172,0.0,0.687,0.0,4202496.0,0.0,34.0,3940560896.0,883982336.0,24233816064.0,4560715776.0,3703925.0,1540123.0
12-04 08:32:56,30.424,13.570,54.970,0.173,0.0,0.864,0.0,2269184.0,0.0,25.0,3941515264.0,883982336.0,24257265664.0,4536311808.0,5718574.0,1562720.0
12-04 08:32:57,30.145,15.542,53.800,0.0,0.0,0.512,0.0,2158592.0,0.0,19.0,3942465536.0,883982336.0,24278482944.0,4514144256.0,3678672.0,1527337.0
12-04 08:32:58,30.457,13.978,54.789,0.0,0.0,0.777,0.0,4313088.0,0.0,38.0,3942686720.0,883982336.0,24303960064.0,4488445952.0,5721607.0,1560608.0
12-04 08:32:59,31.191,15.338,52.871,0.0,0.0,0.600,0.0,4321280.0,0.0,38.0,3943964672.0,883982336.0,24327237632.0,4463890432.0,3732230.0,1557941.0
12-04 08:33:00,29.174,14.716,55.164,0.086,0.0,0.861,0.0,2142208.0,0.0,19.0,3944521728.0,883982336.0,24350871552.0,4439699456.0,5636057.0,1518888.0
12-04 08:33:01,29.207,14.821,55.187,0.087,0.0,0.697,0.0,4096000.0,0.0,28.0,3943383040.0,883990528.0,24375144448.0,4416557056.0,3706337.0,1548956.0
12-04 08:33:02,29.004,14.286,56.017,0.087,0.0,0.606,0.0,2400256.0,0.0,34.0,3946188800.0,883994624.0,24396451840.0,4392439808.0,5735334.0,1565185.0
12-04 08:33:03,31.186,14.003,54.124,0.0,0.0,0.687,0.0,2162688.0,0.0,19.0,3945107456.0,883994624.0,24420544512.0,4369428480.0,3597009.0,1486903.0
12-04 08:33:04,29.483,13.793,55.862,0.086,0.0,0.776,0.0,4300800.0,0.0,38.0,3946250240.0,883994624.0,24443641856.0,4345188352.0,5793047.0,1597918.0
12-04 08:33:05,30.815,16.137,52.189,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,3946622976.0,883994624.0,24466481152.0,4321976320.0,3619848.0,1514262.0
12-04 08:33:06,30.539,14.799,54.063,0.086,0.0,0.513,0.0,4341760.0,0.0,41.0,3947495424.0,883994624.0,24490500096.0,4297084928.0,5783618.0,1596332.0
12-04 08:33:07,30.596,15.298,53.241,0.173,0.0,0.691,0.0,4210688.0,0.0,37.0,3947454464.0,884002816.0,24516317184.0,4271300608.0,3693073.0,1545264.0
12-04 08:33:08,28.106,14.139,56.984,0.0,0.0,0.771,0.0,2281472.0,0.0,25.0,3949334528.0,884002816.0,24535928832.0,4249808896.0,5704809.0,1556854.0
12-04 08:33:09,31.049,15.698,52.645,0.0,0.0,0.607,0.0,2150400.0,0.0,19.0,3949400064.0,884002816.0,24560418816.0,4225253376.0,3622784.0,1505476.0
12-04 08:33:10,31.126,15.219,52.451,0.516,0.0,0.688,0.0,41439232.0,0.0,119.0,3951902720.0,884002816.0,24579461120.0,4203708416.0,5796152.0,1604266.0
12-04 08:33:11,31.386,15.257,52.746,0.0,0.0,0.610,0.0,2158592.0,0.0,19.0,3951673344.0,884002816.0,24604020736.0,4179378176.0,3567843.0,1475940.0
12-04 08:33:12,29.778,14.932,54.437,0.085,0.0,0.768,0.0,4313088.0,0.0,39.0,3952844800.0,884006912.0,24628760576.0,4153462784.0,5840934.0,1627836.0
12-04 08:33:13,29.402,14.484,55.074,0.173,0.0,0.867,0.0,2183168.0,0.0,22.0,3953238016.0,884015104.0,24650809344.0,4131012608.0,3491940.0,1435164.0
12-04 08:33:14,31.687,15.332,51.618,0.170,0.0,1.193,0.0,4313088.0,0.0,38.0,3955732480.0,884019200.0,24675246080.0,4104077312.0,5900875.0,1658294.0
12-04 08:33:15,30.228,13.796,55.272,0.0,0.0,0.703,0.0,2154496.0,0.0,19.0,3955273728.0,884019200.0,24697847808.0,4081934336.0,3606298.0,1500550.0
12-04 08:33:16,29.397,14.444,55.650,0.085,0.0,0.425,0.0,4308992.0,0.0,38.0,3955408896.0,884019200.0,24721846272.0,4057800704.0,5805394.0,1608333.0
12-04 08:33:17,31.944,14.931,52.517,0.0,0.0,0.608,0.0,2150400.0,0.0,19.0,3956076544.0,884019200.0,24744980480.0,4033998848.0,3653662.0,1515190.0
12-04 08:33:18,30.077,13.368,55.955,0.086,0.0,0.514,0.0,4308992.0,0.0,39.0,3957567488.0,884019200.0,24768778240.0,4008710144.0,5709404.0,1554298.0
12-04 08:33:19,29.915,14.701,54.786,0.085,0.0,0.513,0.0,2170880.0,0.0,21.0,3959009280.0,884027392.0,24790183936.0,3985854464.0,3554796.0,1464179.0
12-04 08:33:20,31.117,16.283,52.003,0.085,0.0,0.512,0.0,4317184.0,0.0,38.0,3958759424.0,884027392.0,24815751168.0,3960537088.0,5806834.0,1608794.0
12-04 08:33:21,32.704,13.906,52.876,0.0,0.0,0.515,0.0,4083712.0,0.0,26.0,3960090624.0,884027392.0,24840339456.0,3934617600.0,3729941.0,1562422.0
12-04 08:33:22,31.962,13.710,53.299,0.086,0.0,0.943,0.0,2387968.0,0.0,31.0,3959496704.0,884027392.0,24863584256.0,3911966720.0,5692188.0,1545694.0
12-04 08:33:23,29.477,15.253,52.956,1.542,0.0,0.771,0.0,66789376.0,0.0,132.0,3962114048.0,884027392.0,24885231616.0,3887702016.0,4167555.0,1546638.0
12-04 08:33:24,12.876,8.841,66.609,11.159,0.0,0.515,0.0,265289728.0,0.0,452.0,3961204736.0,884027392.0,24896176128.0,3877666816.0,5045170.0,1455849.0
12-04 08:33:25,13.694,9.298,64.243,12.426,0.0,0.338,0.0,262303744.0,0.0,473.0,3963101184.0,884035584.0,24905568256.0,3866370048.0,3216786.0,1407446.0
12-04 08:33:26,24.848,11.602,59.221,3.636,0.0,0.693,0.0,119738368.0,0.0,231.0,3965046784.0,884035584.0,24924348416.0,3845644288.0,5779465.0,1470807.0
12-04 08:33:27,31.034,16.034,52.414,0.0,0.0,0.517,0.0,4308992.0,0.0,38.0,3965923328.0,884035584.0,24949547008.0,3819569152.0,3774252.0,1583700.0
12-04 08:33:28,30.896,15.927,52.045,0.174,0.0,0.957,0.0,4300800.0,0.0,38.0,3967184896.0,884035584.0,24975114240.0,3792740352.0,5850995.0,1631736.0
12-04 08:33:29,32.239,14.866,52.290,0.0,0.0,0.605,0.0,2154496.0,0.0,19.0,3968630784.0,884035584.0,24998158336.0,3768250368.0,3531951.0,1456340.0
12-04 08:33:30,31.446,15.679,52.352,0.0,0.0,0.523,0.0,4313088.0,0.0,38.0,3970560000.0,884035584.0,25023041536.0,3741437952.0,5787072.0,1598672.0
12-04 08:33:31,31.421,15.839,51.455,0.171,0.0,1.113,0.0,4366336.0,0.0,43.0,3969548288.0,884043776.0,25048772608.0,3716710400.0,3840392.0,1609935.0
12-04 08:33:32,33.074,14.632,51.775,0.0,0.0,0.519,0.0,2158592.0,0.0,19.0,3971358720.0,884043776.0,25073516544.0,3690156032.0,5488157.0,1444070.0
12-04 08:33:33,32.300,14.815,52.283,0.0,0.0,0.603,0.0,4313088.0,0.0,39.0,3972329472.0,884043776.0,25096982528.0,3665719296.0,3847388.0,1620477.0
12-04 08:33:34,32.211,15.458,51.209,0.086,0.0,1.036,0.0,4329472.0,0.0,38.0,3971862528.0,884043776.0,25122914304.0,3640254464.0,5766061.0,1581456.0
12-04 08:33:35,32.014,15.491,51.721,0.086,0.0,0.688,0.0,2162688.0,0.0,19.0,3973718016.0,884043776.0,25145610240.0,3615703040.0,3618993.0,1506950.0
12-04 08:33:36,32.045,15.808,51.375,0.0,0.0,0.773,0.0,4308992.0,0.0,38.0,3973316608.0,884043776.0,25172242432.0,3589472256.0,5854141.0,1627159.0
12-04 08:33:37,32.106,15.839,51.113,0.171,0.0,0.771,0.0,4222976.0,0.0,38.0,3975454720.0,884051968.0,25196326912.0,3563241472.0,3672077.0,1539727.0
12-04 08:33:38,32.164,15.654,51.754,0.0,0.0,0.428,0.0,2281472.0,0.0,25.0,3975417856.0,884051968.0,25219878912.0,3539726336.0,5700683.0,1551938.0
12-04 08:33:39,32.449,15.411,51.284,0.171,0.0,0.685,0.0,4321280.0,0.0,38.0,3974447104.0,884051968.0,25245810688.0,3514765312.0,3786978.0,1594408.0
12-04 08:33:40,31.472,17.005,50.846,0.0,0.0,0.677,0.0,2146304.0,0.0,19.0,3976622080.0,884051968.0,25268416512.0,3489984512.0,5618897.0,1509266.0
12-04 08:33:41,34.426,16.048,48.318,0.518,0.0,0.690,0.0,51187712.0,0.0,131.0,3978760192.0,884056064.0,25335779328.0,3420479488.0,3723609.0,1559115.0
12-04 08:33:42,34.410,16.992,47.409,0.425,0.0,0.765,0.0,35491840.0,0.0,101.0,3981520896.0,884056064.0,25317031936.0,3436466176.0,5900581.0,1658658.0
12-04 08:33:43,30.946,15.385,52.874,0.088,0.0,0.707,0.0,2187264.0,0.0,22.0,3982094336.0,884064256.0,25341235200.0,3411681280.0,3505663.0,1440214.0
12-04 08:33:44,31.764,15.668,51.712,0.086,0.0,0.771,0.0,4308992.0,0.0,38.0,3982712832.0,884064256.0,25366024192.0,3386273792.0,5812302.0,1611132.0
12-04 08:33:45,31.986,16.079,51.247,0.086,0.0,0.602,0.0,2183168.0,0.0,23.0,3983659008.0,884064256.0,25389858816.0,3361492992.0,3697442.0,1545835.0
12-04 08:33:46,32.0,15.130,52.174,0.087,0.0,0.609,0.0,4296704.0,0.0,35.0,3984101376.0,884064256.0,25415032832.0,3335876608.0,5688105.0,1549168.0
12-04 08:33:47,30.898,15.141,52.993,0.088,0.0,0.880,0.0,4325376.0,0.0,39.0,3984470016.0,884064256.0,25439936512.0,3310604288.0,3776896.0,1589470.0
12-04 08:33:48,32.560,15.808,50.859,0.0,0.0,0.773,0.0,2150400.0,0.0,19.0,3985502208.0,884064256.0,25463963648.0,3285544960.0,5726167.0,1565431.0
12-04 08:33:49,31.675,14.747,52.705,0.175,0.0,0.698,0.0,4329472.0,0.0,40.0,3985494016.0,884072448.0,25490173952.0,3259334656.0,3623054.0,1478690.0
12-04 08:33:50,14.190,5.458,80.269,0.084,0.0,0.0,0.0,4325376.0,0.0,38.0,3986243584.0,884072448.0,25502679040.0,3246080000.0,2427865.0,240140.0
12-04 08:33:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3987234816.0,884072448.0,25503354880.0,3244412928.0,20605.0,21454.0
12-04 08:33:52,0.251,0.334,99.415,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,3987132416.0,884072448.0,25503584256.0,3244285952.0,75545.0,25017.0
12-04 08:33:53,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3987128320.0,884072448.0,25503588352.0,3244285952.0,22580.0,23060.0
12-04 08:33:54,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3987120128.0,884072448.0,25503596544.0,3244285952.0,21592.0,21700.0
12-04 08:33:55,0.084,0.251,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3987365888.0,884080640.0,25503596544.0,3244032000.0,22292.0,23884.0
12-04 08:33:56,0.084,0.419,93.049,6.449,0.0,0.0,0.0,213864448.0,0.0,375.0,3987345408.0,884080640.0,25503600640.0,3244048384.0,19618.0,19287.0
12-04 08:33:57,7.479,5.714,75.210,11.176,0.0,0.420,0.0,265289728.0,0.0,462.0,3995336704.0,884080640.0,25508511744.0,3231145984.0,12212807.0,6866178.0
12-04 08:33:58,26.176,11.976,60.222,0.941,0.0,0.684,0.0,41512960.0,0.0,100.0,3995004928.0,884080640.0,25527971840.0,3212017664.0,3651600.0,1545860.0
12-04 08:33:59,30.095,15.525,53.859,0.0,0.0,0.520,0.0,2162688.0,0.0,19.0,3995725824.0,884080640.0,25551519744.0,3187748864.0,5623096.0,1568840.0
12-04 08:34:00,31.525,16.624,51.077,0.086,0.0,0.689,0.0,4120576.0,0.0,30.0,3997634560.0,884080640.0,25575677952.0,3161681920.0,4581675.0,1675085.0
12-04 08:34:01,32.762,15.009,51.801,0.086,0.0,0.343,0.0,2404352.0,0.0,33.0,3997712384.0,884088832.0,25599270912.0,3138002944.0,5068859.0,1643282.0
12-04 08:34:02,31.965,15.633,51.441,0.087,0.0,0.873,0.0,4313088.0,0.0,39.0,3998007296.0,884092928.0,25625063424.0,3111911424.0,6026079.0,1754471.0
12-04 08:34:03,31.979,15.730,51.685,0.086,0.0,0.519,0.0,2154496.0,0.0,19.0,4000079872.0,884092928.0,25647820800.0,3087081472.0,3534399.0,1509537.0
12-04 08:34:04,32.991,16.410,50.256,0.0,0.0,0.342,0.0,4308992.0,0.0,38.0,4000104448.0,884092928.0,25673605120.0,3061272576.0,6066649.0,1785446.0
12-04 08:34:05,31.722,15.026,52.373,0.0,0.0,0.879,0.0,2154496.0,0.0,19.0,3999969280.0,884092928.0,25697374208.0,3037638656.0,5601669.0,1564303.0
12-04 08:34:06,31.737,16.681,50.898,0.0,0.0,0.684,0.0,4317184.0,0.0,38.0,4001079296.0,884092928.0,25722662912.0,3011239936.0,4041446.0,1785824.0
12-04 08:34:07,32.958,14.571,51.691,0.087,0.0,0.694,0.0,2170880.0,0.0,21.0,4002676736.0,884101120.0,25745850368.0,2986446848.0,3579242.0,1527198.0
12-04 08:34:08,16.481,11.845,70.987,0.086,0.0,0.601,0.0,2158592.0,0.0,19.0,4001370112.0,884101120.0,25761906688.0,2971697152.0,1927465.0,1725943.0
12-04 08:34:09,24.851,13.447,61.106,0.0,0.0,0.596,0.0,1937408.0,0.0,19.0,4002385920.0,884101120.0,25780903936.0,2951684096.0,3510512.0,1623475.0
12-04 08:34:10,28.694,13.574,56.959,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,4003454976.0,884101120.0,25801981952.0,2929537024.0,7670956.0,1566331.0
12-04 08:34:11,32.737,15.175,50.895,0.085,0.0,1.108,0.0,2162688.0,0.0,19.0,4004839424.0,884101120.0,25824509952.0,2905624576.0,7649171.0,1571603.0
12-04 08:34:12,32.059,15.899,51.260,0.087,0.0,0.695,0.0,4317184.0,0.0,40.0,4003704832.0,884101120.0,25851047936.0,2880221184.0,6090637.0,1811947.0
12-04 08:34:13,32.103,16.223,50.987,0.086,0.0,0.601,0.0,2191360.0,0.0,23.0,4005609472.0,884109312.0,25874173952.0,2855182336.0,5623107.0,1561040.0
12-04 08:34:14,32.794,16.014,50.426,0.0,0.0,0.767,0.0,4317184.0,0.0,39.0,4006666240.0,884109312.0,25899220992.0,2829078528.0,3965058.0,1740949.0
12-04 08:34:15,31.234,16.393,51.596,0.0,0.0,0.777,0.0,2179072.0,0.0,19.0,4007133184.0,884109312.0,25922293760.0,2805538816.0,5772130.0,1637274.0
12-04 08:34:16,31.909,15.257,51.874,0.087,0.0,0.872,0.0,4308992.0,0.0,38.0,4008767488.0,884109312.0,25948368896.0,2777829376.0,5883462.0,1694198.0
12-04 08:34:17,31.261,16.839,51.123,0.086,0.0,0.691,0.0,4087808.0,0.0,26.0,4009705472.0,884109312.0,25973563392.0,2751696896.0,3840089.0,1679051.0
12-04 08:34:18,32.087,15.043,51.739,0.174,0.0,0.957,0.0,2428928.0,0.0,34.0,4009418752.0,884117504.0,25997656064.0,2727882752.0,5754306.0,1628968.0
12-04 08:34:19,30.390,16.883,52.121,0.087,0.0,0.519,0.0,4300800.0,0.0,38.0,4011511808.0,884117504.0,26022199296.0,2701246464.0,4963759.0,1761559.0
12-04 08:34:20,33.390,15.371,50.384,0.0,0.0,0.854,0.0,2162688.0,0.0,19.0,4011204608.0,884117504.0,26046627840.0,2677125120.0,4586225.0,1516896.0
12-04 08:34:21,31.593,16.275,51.436,0.087,0.0,0.609,0.0,4313088.0,0.0,38.0,4017291264.0,884117504.0,26071244800.0,2646421504.0,6087299.0,1802644.0
12-04 08:34:22,34.030,16.275,48.825,0.348,0.0,0.522,0.0,30949376.0,0.0,85.0,4023414784.0,884117504.0,26095230976.0,2616311808.0,3540857.0,1518653.0
12-04 08:34:23,32.562,15.938,50.814,0.0,0.0,0.686,0.0,4370432.0,0.0,40.0,4029210624.0,884117504.0,26119516160.0,2586230784.0,6108422.0,1818117.0
12-04 08:34:24,32.317,15.157,52.003,0.087,0.0,0.436,0.0,2162688.0,0.0,22.0,4034543616.0,884125696.0,26142887936.0,2557517824.0,3562160.0,1521177.0
12-04 08:34:25,32.206,16.737,50.042,0.169,0.0,0.845,0.0,6651904.0,0.0,50.0,4042133504.0,884125696.0,26167013376.0,2525802496.0,6035869.0,1781786.0
12-04 08:34:26,35.838,15.458,47.496,0.432,0.0,0.777,0.0,39362560.0,0.0,97.0,4047360000.0,884125696.0,26189385728.0,2498203648.0,5646558.0,1572407.0
12-04 08:34:27,31.897,15.172,51.724,0.603,0.0,0.603,0.0,28131328.0,0.0,80.0,4052455424.0,884125696.0,26215636992.0,2466856960.0,3967790.0,1741992.0
12-04 08:34:28,22.232,12.704,55.880,8.155,0.0,1.030,0.0,270532608.0,0.0,479.0,4055310336.0,884125696.0,26231349248.0,2448289792.0,5729631.0,1621287.0
12-04 08:34:29,13.293,9.691,63.894,12.178,0.0,0.943,0.0,262307840.0,0.0,484.0,4060905472.0,884125696.0,26241728512.0,2432315392.0,5545587.0,1560593.0
12-04 08:34:30,33.621,12.069,51.207,2.672,0.0,0.431,0.0,98840576.0,0.0,196.0,4064755712.0,884133888.0,26260508672.0,2409676800.0,3563931.0,1480330.0
12-04 08:34:31,31.724,16.552,50.862,0.086,0.0,0.776,0.0,4313088.0,0.0,38.0,4067094528.0,884133888.0,26284883968.0,2382962688.0,6069199.0,1801663.0
12-04 08:34:32,32.753,14.895,51.742,0.0,0.0,0.610,0.0,2146304.0,0.0,20.0,4067450880.0,884133888.0,26309324800.0,2358165504.0,5644036.0,1559715.0
12-04 08:34:33,31.697,16.107,51.421,0.0,0.0,0.775,0.0,4313088.0,0.0,38.0,4069941248.0,884133888.0,26333941760.0,2331058176.0,3956552.0,1742013.0
12-04 08:34:34,32.048,16.452,50.900,0.0,0.0,0.600,0.0,2150400.0,0.0,19.0,4070473728.0,884133888.0,26357334016.0,2307133440.0,5695385.0,1600499.0
12-04 08:34:35,32.097,15.876,51.337,0.0,0.0,0.690,0.0,4300800.0,0.0,38.0,4069711872.0,884133888.0,26383822848.0,2281406464.0,5948121.0,1732461.0
12-04 08:34:36,32.031,16.822,50.297,0.170,0.0,0.680,0.0,2187264.0,0.0,24.0,4071796736.0,884142080.0,26407538688.0,2255597568.0,3862141.0,1685313.0
12-04 08:34:37,32.962,15.925,50.514,0.086,0.0,0.514,0.0,7749632.0,0.0,45.0,4071141376.0,884142080.0,26433007616.0,2230784000.0,5778940.0,1639194.0
12-04 08:34:38,37.789,16.624,43.873,0.943,0.0,0.771,0.0,75882496.0,0.0,162.0,4073115648.0,884142080.0,26527576064.0,2134241280.0,3782588.0,1638823.0
12-04 08:34:39,31.690,14.965,52.113,0.176,0.0,1.056,0.0,8626176.0,0.0,46.0,4072816640.0,884142080.0,26480254976.0,2181861376.0,5885085.0,1685171.0
12-04 08:34:40,32.115,15.840,50.914,0.0,0.0,1.131,0.0,4308992.0,0.0,38.0,4074393600.0,884142080.0,26505678848.0,2154860544.0,5996513.0,1766136.0
12-04 08:34:41,32.442,15.789,51.251,0.086,0.0,0.431,0.0,2158592.0,0.0,19.0,4074541056.0,884142080.0,26529701888.0,2130690048.0,3598142.0,1539082.0
12-04 08:34:42,30.538,16.064,52.692,0.088,0.0,0.618,0.0,4321280.0,0.0,40.0,4074356736.0,884150272.0,26554994688.0,2105573376.0,6021463.0,1772273.0
12-04 08:34:43,31.434,16.062,51.900,0.086,0.0,0.518,0.0,2154496.0,0.0,19.0,4075569152.0,884150272.0,26577965056.0,2081390592.0,3608877.0,1548254.0
12-04 08:34:44,32.258,15.780,51.351,0.087,0.0,0.523,0.0,4321280.0,0.0,40.0,4076265472.0,884150272.0,26603778048.0,2054881280.0,6012277.0,1767650.0
12-04 08:34:45,32.969,16.064,50.294,0.0,0.0,0.673,0.0,2150400.0,0.0,19.0,4076933120.0,884150272.0,26626965504.0,2031026176.0,5583449.0,1536910.0
12-04 08:34:46,32.590,15.695,50.772,0.086,0.0,0.858,0.0,4308992.0,0.0,38.0,4078055424.0,884150272.0,26652246016.0,2004623360.0,4775524.0,1781148.0
12-04 08:34:47,31.556,15.472,52.273,0.0,0.0,0.699,0.0,2158592.0,0.0,19.0,4078174208.0,884150272.0,26676060160.0,1980690432.0,4845355.0,1530764.0
12-04 08:34:48,32.578,15.070,51.394,0.174,0.0,0.784,0.0,4333568.0,0.0,41.0,4080103424.0,884158464.0,26701471744.0,1953341440.0,4010367.0,1760730.0
12-04 08:34:49,32.580,15.812,51.173,0.0,0.0,0.434,0.0,2179072.0,0.0,24.0,4079480832.0,884158464.0,26725634048.0,1929801728.0,5717558.0,1611172.0
12-04 08:34:50,30.446,14.732,53.482,0.089,0.0,1.250,0.0,4362240.0,0.0,42.0,4081160192.0,884158464.0,26750558208.0,1903198208.0,5928856.0,1718293.0
12-04 08:34:51,31.810,15.862,51.638,0.0,0.0,0.690,0.0,4079616.0,0.0,27.0,4082835456.0,884158464.0,26776023040.0,1876058112.0,5336189.0,1673453.0
12-04 08:34:52,33.046,15.444,50.820,0.0,0.0,0.690,0.0,2375680.0,0.0,31.0,4082520064.0,884162560.0,26799431680.0,1852960768.0,4276963.0,1634639.0
12-04 08:34:53,31.682,16.482,50.897,0.085,0.0,0.854,0.0,4296704.0,0.0,38.0,4083896320.0,884162560.0,26824433664.0,1826582528.0,6038365.0,1782492.0
12-04 08:34:54,32.069,16.293,51.034,0.086,0.0,0.517,0.0,2166784.0,0.0,21.0,4084297728.0,884170752.0,26848186368.0,1802420224.0,3580838.0,1531481.0
12-04 08:34:55,32.991,16.110,50.300,0.086,0.0,0.514,0.0,4345856.0,0.0,41.0,4083568640.0,884170752.0,26874359808.0,1776975872.0,6017670.0,1773390.0
12-04 08:34:56,32.414,16.034,51.034,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,4084469760.0,884170752.0,26897981440.0,1752453120.0,5562479.0,1523941.0
12-04 08:34:57,32.691,15.250,51.446,0.088,0.0,0.526,0.0,4313088.0,0.0,38.0,4086497280.0,884170752.0,26923208704.0,1725198336.0,4037568.0,1776324.0
12-04 08:34:58,31.119,15.997,52.098,0.087,0.0,0.699,0.0,2154496.0,0.0,19.0,4085575680.0,884170752.0,26947072000.0,1702256640.0,5647095.0,1571473.0
12-04 08:34:59,31.637,16.539,50.806,0.0,0.0,1.018,0.0,4317184.0,0.0,38.0,4088037376.0,884170752.0,26972086272.0,1674780672.0,6029995.0,1773647.0
12-04 08:35:00,22.288,13.136,56.356,7.712,0.0,0.508,0.0,249479168.0,0.0,457.0,4087361536.0,884178944.0,26987581440.0,1659953152.0,3651300.0,1577542.0
12-04 08:35:01,13.516,10.009,64.328,11.634,0.0,0.513,0.0,265502720.0,0.0,505.0,4088377344.0,884178944.0,26998898688.0,1647620096.0,5542662.0,1558007.0
12-04 08:35:02,23.368,11.340,59.966,4.725,0.0,0.601,0.0,155619328.0,0.0,287.0,4087750656.0,884178944.0,27017289728.0,1629855744.0,3664604.0,1534957.0
12-04 08:35:03,32.620,15.497,50.856,0.086,0.0,0.942,0.0,4317184.0,0.0,39.0,4090961920.0,884178944.0,27041333248.0,1602600960.0,5970453.0,1729561.0
12-04 08:35:04,31.865,15.803,51.641,0.0,0.0,0.691,0.0,2166784.0,0.0,20.0,4091133952.0,884178944.0,27065122816.0,1578639360.0,5674422.0,1597586.0
12-04 08:35:05,30.863,16.042,52.223,0.174,0.0,0.697,0.0,4317184.0,0.0,38.0,4092129280.0,884178944.0,27089952768.0,1552814080.0,3979015.0,1754700.0
12-04 08:35:06,32.348,15.913,51.304,0.0,0.0,0.435,0.0,2166784.0,0.0,21.0,4091711488.0,884187136.0,27114246144.0,1528930304.0,5606101.0,1547277.0
12-04 08:35:07,33.276,14.645,51.386,0.0,0.0,0.693,0.0,4317184.0,0.0,38.0,4093706240.0,884187136.0,27139813376.0,1501368320.0,6007643.0,1761543.0
12-04 08:35:08,31.190,16.421,51.694,0.087,0.0,0.608,0.0,2150400.0,0.0,19.0,4092129280.0,884187136.0,27163705344.0,1479053312.0,3776109.0,1636385.0
12-04 08:35:09,33.304,14.619,51.125,0.087,0.0,0.865,0.0,4325376.0,0.0,38.0,4094148608.0,884187136.0,27189313536.0,1451425792.0,5874425.0,1681141.0
12-04 08:35:10,31.094,16.365,51.852,0.086,0.0,0.603,0.0,4263936.0,0.0,35.0,4094730240.0,884187136.0,27214446592.0,1425711104.0,3813940.0,1657285.0
12-04 08:35:11,31.972,15.812,51.607,0.0,0.0,0.608,0.0,2207744.0,0.0,22.0,4096000000.0,884187136.0,27237478400.0,1401409536.0,5833620.0,1660887.0
12-04 08:35:12,33.390,16.228,49.788,0.085,0.0,0.510,0.0,4354048.0,0.0,42.0,4096069632.0,884195328.0,27263512576.0,1375297536.0,5972784.0,1743879.0
12-04 08:35:13,31.391,16.261,51.826,0.087,0.0,0.435,0.0,2162688.0,0.0,19.0,4096921600.0,884195328.0,27287121920.0,1350836224.0,3549384.0,1519197.0
12-04 08:35:14,31.584,15.398,52.143,0.0,0.0,0.875,0.0,4349952.0,0.0,41.0,4097048576.0,884195328.0,27312463872.0,1325367296.0,6064696.0,1798871.0
12-04 08:35:15,32.877,15.240,50.942,0.0,0.0,0.942,0.0,2154496.0,0.0,19.0,4098289664.0,884195328.0,27336843264.0,1299746816.0,4541784.0,1541447.0
12-04 08:35:16,31.724,16.034,51.293,0.086,0.0,0.862,0.0,4296704.0,0.0,39.0,4099072000.0,884195328.0,27361464320.0,1274343424.0,5060801.0,1751676.0
12-04 08:35:17,31.326,16.754,51.309,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,4098510848.0,884195328.0,27385487360.0,1250881536.0,5641591.0,1575055.0
12-04 08:35:18,33.333,15.901,50.0,0.085,0.0,0.680,0.0,4313088.0,0.0,40.0,4101988352.0,884203520.0,27409715200.0,1223168000.0,3954166.0,1736558.0
12-04 08:35:19,31.467,17.133,50.466,0.085,0.0,0.848,0.0,2187264.0,0.0,24.0,4100988928.0,884203520.0,27434237952.0,1199644672.0,5782807.0,1640024.0
12-04 08:35:20,31.724,15.948,51.379,0.0,0.0,0.948,0.0,4280320.0,0.0,35.0,4101709824.0,884203520.0,27460182016.0,1172979712.0,5882234.0,1695604.0
12-04 08:35:21,31.701,16.495,51.031,0.086,0.0,0.687,0.0,4194304.0,0.0,32.0,4102688768.0,884203520.0,27484823552.0,1147359232.0,3797786.0,1653384.0
12-04 08:35:22,32.177,15.438,51.605,0.0,0.0,0.781,0.0,2269184.0,0.0,25.0,4103389184.0,884203520.0,27508441088.0,1123041280.0,5814876.0,1660716.0
12-04 08:35:23,31.121,16.293,51.810,0.172,0.0,0.603,0.0,4337664.0,0.0,41.0,4104019968.0,884211712.0,27534303232.0,1096540160.0,5377519.0,1762079.0
12-04 08:35:24,32.108,15.223,51.619,0.087,0.0,0.962,0.0,2162688.0,0.0,22.0,4104241152.0,884211712.0,27557851136.0,1072771072.0,4252384.0,1551511.0
12-04 08:35:25,31.579,16.997,50.647,0.0,0.0,0.777,0.0,7802880.0,0.0,48.0,4105355264.0,884211712.0,27582623744.0,1046884352.0,6002964.0,1762542.0
12-04 08:35:26,36.128,15.644,46.932,0.691,0.0,0.605,0.0,57389056.0,0.0,121.0,4106928128.0,884211712.0,27660451840.0,967483392.0,3624495.0,1559537.0
12-04 08:35:27,33.712,16.419,48.908,0.349,0.0,0.611,0.0,30658560.0,0.0,93.0,4107202560.0,884211712.0,27629817856.0,997842944.0,6046449.0,1783894.0
12-04 08:35:28,31.993,14.948,52.360,0.0,0.0,0.699,0.0,2154496.0,0.0,19.0,4106678272.0,884211712.0,27653881856.0,974303232.0,5580763.0,1536066.0
12-04 08:35:29,31.434,15.889,51.641,0.173,0.0,0.864,0.0,4317184.0,0.0,40.0,4107972608.0,884219904.0,27678908416.0,947974144.0,4018256.0,1769575.0
12-04 08:35:30,33.362,14.607,51.253,0.0,0.0,0.778,0.0,2162688.0,0.0,19.0,4109123584.0,884219904.0,27702390784.0,923340800.0,5617770.0,1552045.0
12-04 08:35:31,30.676,16.724,51.473,0.087,0.0,1.040,0.0,4300800.0,0.0,38.0,4108562432.0,884219904.0,27728670720.0,897622016.0,4860345.0,1770479.0
12-04 08:35:32,23.736,12.168,57.498,5.741,0.0,0.857,0.0,186417152.0,0.0,336.0,4110004224.0,884219904.0,27745157120.0,879693824.0,4838116.0,1597682.0
12-04 08:35:33,14.395,8.944,66.184,9.796,0.0,0.681,0.0,265289728.0,0.0,460.0,4111306752.0,884219904.0,27755212800.0,868335616.0,5503509.0,1518602.0
12-04 08:35:34,18.471,10.481,62.973,7.474,0.0,0.601,0.0,219668480.0,0.0,439.0,4110229504.0,884219904.0,27770814464.0,853811200.0,3781426.0,1615738.0
12-04 08:35:35,31.694,15.716,51.975,0.088,0.0,0.527,0.0,2166784.0,0.0,21.0,4110823424.0,884228096.0,27793698816.0,830324736.0,5592501.0,1550491.0
12-04 08:35:36,32.353,15.484,51.384,0.087,0.0,0.692,0.0,4308992.0,0.0,38.0,4113772544.0,884228096.0,27818823680.0,802250752.0,6020499.0,1769802.0
12-04 08:35:37,32.345,15.606,51.351,0.0,0.0,0.697,0.0,2183168.0,0.0,20.0,4113551360.0,884228096.0,27842764800.0,778530816.0,3705501.0,1601041.0
12-04 08:35:38,34.226,17.286,47.018,0.605,0.0,0.864,0.0,46178304.0,0.0,128.0,4113584128.0,884228096.0,27866501120.0,754761728.0,5972795.0,1743071.0
12-04 08:35:39,32.960,14.888,51.291,0.0,0.0,0.861,0.0,2232320.0,0.0,19.0,4114948096.0,884228096.0,27889553408.0,730345472.0,4903384.0,1616895.0
12-04 08:35:40,32.762,16.038,50.515,0.086,0.0,0.600,0.0,4349952.0,0.0,41.0,4115247104.0,884232192.0,27915399168.0,704196608.0,4724931.0,1705675.0
12-04 08:35:41,30.274,16.240,52.515,0.177,0.0,0.794,0.0,4325376.0,0.0,42.0,4115922944.0,884240384.0,27940818944.0,678092800.0,6014774.0,1773553.0
12-04 08:35:42,31.195,15.817,52.548,0.0,0.0,0.439,0.0,2154496.0,0.0,19.0,4116774912.0,884240384.0,27964657664.0,653402112.0,3553397.0,1509301.0
12-04 08:35:43,32.691,15.337,51.446,0.0,0.0,0.526,0.0,4308992.0,0.0,38.0,4116770816.0,884240384.0,27989725184.0,628338688.0,6055519.0,1782460.0
12-04 08:35:44,32.903,14.815,51.507,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,4118872064.0,884240384.0,28012982272.0,602980352.0,5548596.0,1510705.0
12-04 08:35:45,33.362,15.195,50.255,0.085,0.0,1.104,0.0,4313088.0,0.0,38.0,4118081536.0,884240384.0,28039122944.0,577630208.0,4034037.0,1765365.0
12-04 08:35:46,31.739,15.304,52.261,0.087,0.0,0.609,0.0,2162688.0,0.0,19.0,4120141824.0,884240384.0,28062085120.0,552607744.0,5642403.0,1572965.0
12-04 08:35:47,32.361,15.622,51.330,0.086,0.0,0.601,0.0,4317184.0,0.0,40.0,4119457792.0,884248576.0,28087934976.0,527433728.0,4864220.0,1775465.0
12-04 08:35:48,31.347,16.839,51.295,0.0,0.0,0.518,0.0,2158592.0,0.0,19.0,4120231936.0,884248576.0,28111462400.0,503132160.0,4760442.0,1535216.0
12-04 08:35:49,31.255,15.716,52.239,0.088,0.0,0.702,0.0,4321280.0,0.0,38.0,4121911296.0,884248576.0,28135936000.0,476979200.0,6021417.0,1773989.0
12-04 08:35:50,31.173,15.587,52.627,0.0,0.0,0.613,0.0,2154496.0,0.0,19.0,4122476544.0,884248576.0,28160012288.0,452337664.0,3646176.0,1565355.0
12-04 08:35:51,31.399,16.382,51.536,0.171,0.0,0.512,0.0,4313088.0,0.0,38.0,4121858048.0,884248576.0,28186218496.0,426749952.0,5976839.0,1742945.0
12-04 08:35:52,32.784,15.351,51.171,0.0,0.0,0.694,0.0,2146304.0,0.0,19.0,4123234304.0,884248576.0,28208807936.0,402784256.0,5715308.0,1605560.0
12-04 08:35:53,31.304,16.810,51.286,0.086,0.0,0.515,0.0,4329472.0,0.0,41.0,4122947584.0,884256768.0,28234469376.0,377401344.0,3857315.0,1683256.0
12-04 08:35:54,31.670,15.663,51.549,0.0,0.0,1.119,0.0,4096000.0,0.0,28.0,4123422720.0,884256768.0,28260478976.0,350916608.0,5898198.0,1705325.0
12-04 08:35:55,32.399,14.448,52.364,0.088,0.0,0.701,0.0,2387968.0,0.0,31.0,4126920704.0,884260864.0,28282175488.0,325718016.0,3763053.0,1632887.0
12-04 08:35:56,31.724,15.776,51.638,0.0,0.0,0.862,0.0,4255744.0,0.0,35.0,4126740480.0,884260864.0,28307308544.0,300765184.0,5876970.0,1693899.0
12-04 08:35:57,32.216,15.378,51.718,0.086,0.0,0.601,0.0,4370432.0,0.0,41.0,4126146560.0,884260864.0,28334166016.0,274501632.0,5549577.0,1290786.0
12-04 08:35:58,32.048,13.025,54.841,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,4127277056.0,884260864.0,28360597504.0,246939648.0,460091.0,252119.0
12-04 08:35:59,31.980,12.775,54.992,0.254,0.0,0.0,0.0,6889472.0,0.0,79.0,4131024896.0,880562176.0,28365897728.0,241590272.0,706907.0,257060.0
12-04 08:36:00,32.024,12.126,55.679,0.171,0.0,0.0,0.0,6995968.0,0.0,77.0,4131016704.0,878292992.0,28367859712.0,241905664.0,458129.0,250227.0
12-04 08:36:01,33.078,12.245,54.592,0.085,0.0,0.0,0.0,7036928.0,0.0,74.0,4130373632.0,876412928.0,28367200256.0,245088256.0,460652.0,254578.0
12-04 08:36:02,32.560,11.512,55.756,0.172,0.0,0.0,0.0,7073792.0,0.0,73.0,4128837632.0,874405888.0,28363980800.0,251850752.0,461607.0,255335.0
12-04 08:36:03,31.411,12.565,55.938,0.086,0.0,0.0,0.0,7069696.0,0.0,74.0,4129890304.0,872280064.0,28356038656.0,260866048.0,459609.0,252821.0
12-04 08:36:04,21.649,9.021,64.089,5.241,0.0,0.0,0.0,112119808.0,0.0,233.0,4130451456.0,872280064.0,28375080960.0,241262592.0,312773.0,174938.0
12-04 08:36:05,0.500,0.667,83.069,15.763,0.0,0.0,176128.0,265306112.0,8.0,464.0,4130258944.0,872296448.0,28376113152.0,240406528.0,42968.0,44313.0
12-04 08:36:06,0.084,0.586,83.585,15.745,0.0,0.0,1359872.0,259145728.0,14.0,462.0,4131639296.0,872300544.0,28377673728.0,237461504.0,38353.0,37963.0
12-04 08:36:07,22.517,8.733,68.322,0.428,0.0,0.0,1908736.0,15212544.0,17.0,100.0,4131426304.0,870600704.0,28372451328.0,244596736.0,478046.0,265063.0
12-04 08:36:08,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4130897920.0,870600704.0,28374114304.0,243462144.0,21679.0,22217.0
12-04 08:36:09,0.084,0.335,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4130607104.0,870600704.0,28374114304.0,243752960.0,22380.0,22738.0
12-04 08:36:10,0.084,0.418,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4130603008.0,870600704.0,28374118400.0,243752960.0,23010.0,22458.0
12-04 08:36:11,0.084,0.251,99.497,0.168,0.0,0.0,0.0,16384.0,0.0,3.0,4130594816.0,870608896.0,28374118400.0,243752960.0,22093.0,22719.0
12-04 08:36:12,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4130590720.0,870608896.0,28374122496.0,243752960.0,24095.0,24712.0
12-04 08:36:13,1.345,1.008,97.647,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4130590720.0,870608896.0,28374122496.0,243752960.0,6284428.0,3412804.0
12-04 08:36:14,18.275,11.614,69.428,0.0,0.0,0.683,4096.0,0.0,1.0,0.0,4130578432.0,870608896.0,28387770368.0,230117376.0,8745255.0,4316497.0
12-04 08:36:15,31.973,15.646,51.531,0.085,0.0,0.765,0.0,2547712.0,0.0,36.0,4129120256.0,869093376.0,28386009088.0,234852352.0,3659961.0,1619620.0
12-04 08:36:16,42.599,14.114,42.083,0.430,0.0,0.775,4096.0,47529984.0,1.0,173.0,4133199872.0,865103872.0,28380127232.0,240644096.0,5888768.0,1736671.0
12-04 08:36:17,33.018,17.283,47.979,0.688,0.0,1.032,8192.0,46669824.0,2.0,171.0,4132184064.0,862887936.0,28309741568.0,314261504.0,2290067.0,1968050.0
12-04 08:36:18,16.269,10.903,72.232,0.0,0.0,0.596,0.0,0.0,0.0,0.0,4132626432.0,862887936.0,28322115584.0,301445120.0,3344898.0,1638923.0
12-04 08:36:19,30.461,14.970,53.960,0.0,0.0,0.609,0.0,1843200.0,0.0,19.0,4131991552.0,862887936.0,28343980032.0,280215552.0,3615724.0,1592975.0
12-04 08:36:20,31.882,16.115,50.871,0.0,0.0,1.132,0.0,4329472.0,0.0,38.0,4135317504.0,862887936.0,28369629184.0,251240448.0,10264603.0,1946023.0
12-04 08:36:21,32.330,16.079,50.817,0.0,0.0,0.774,0.0,2162688.0,0.0,19.0,4134903808.0,862887936.0,28393844736.0,227438592.0,5749732.0,1663060.0
12-04 08:36:22,31.206,15.780,52.571,0.0,0.0,0.443,0.0,2600960.0,0.0,35.0,4134916096.0,862781440.0,28390711296.0,230666240.0,5886587.0,1703198.0
12-04 08:36:23,31.337,16.059,51.562,0.174,0.0,0.868,0.0,4673536.0,0.0,50.0,4135739392.0,862674944.0,28389826560.0,230834176.0,7349414.0,1896578.0
12-04 08:36:24,32.404,15.331,51.829,0.0,0.0,0.436,0.0,2519040.0,0.0,27.0,4136636416.0,862556160.0,28385329152.0,234553344.0,4423593.0,1639304.0
12-04 08:36:25,32.368,16.695,50.0,0.085,0.0,0.852,0.0,4599808.0,0.0,47.0,4135620608.0,862433280.0,28382076928.0,238944256.0,6224543.0,1906493.0
12-04 08:36:26,31.893,15.557,51.685,0.0,0.0,0.864,0.0,2510848.0,0.0,27.0,4136214528.0,862310400.0,28376502272.0,244047872.0,5695884.0,1647533.0
12-04 08:36:27,32.174,15.478,51.130,0.087,0.0,1.130,0.0,4407296.0,0.0,36.0,4137549824.0,862179328.0,28371591168.0,247754752.0,3909166.0,1749890.0
12-04 08:36:28,32.164,17.023,50.128,0.0,0.0,0.684,0.0,2756608.0,0.0,42.0,4138377216.0,862040064.0,28363653120.0,255004672.0,6042202.0,1828713.0
12-04 08:36:29,32.712,15.847,50.339,0.169,0.0,0.932,0.0,2211840.0,0.0,28.0,4135882752.0,862048256.0,28387876864.0,233267200.0,5738621.0,1670012.0
12-04 08:36:30,31.690,15.493,52.025,0.0,0.0,0.792,0.0,4665344.0,0.0,48.0,4136673280.0,861908992.0,28380549120.0,239943680.0,6201384.0,1917950.0
12-04 08:36:31,32.769,16.257,50.212,0.0,0.0,0.762,0.0,2506752.0,0.0,30.0,4135714816.0,861769728.0,28371193856.0,250396672.0,3663536.0,1629349.0
12-04 08:36:32,32.391,16.538,50.214,0.086,0.0,0.771,380928.0,4673536.0,3.0,48.0,4136755200.0,861622272.0,28362612736.0,258084864.0,6258957.0,1944451.0
12-04 08:36:33,32.481,16.198,50.639,0.0,0.0,0.682,0.0,2154496.0,0.0,21.0,4136488960.0,861626368.0,28384534528.0,236425216.0,5714487.0,1658900.0
12-04 08:36:34,31.174,17.185,50.518,0.086,0.0,1.036,0.0,4546560.0,0.0,41.0,4135985152.0,861487104.0,28375560192.0,246042624.0,5872807.0,1733456.0
12-04 08:36:35,31.250,16.580,51.302,0.0,0.0,0.868,0.0,2650112.0,0.0,35.0,4136755200.0,861335552.0,28363554816.0,257429504.0,4057924.0,1853668.0
12-04 08:36:36,30.963,16.999,51.344,0.0,0.0,0.694,0.0,2179072.0,0.0,22.0,4135690240.0,861335552.0,28385775616.0,236273664.0,5794374.0,1698762.0
12-04 08:36:37,32.066,16.162,50.735,0.173,0.0,0.864,0.0,4444160.0,0.0,47.0,4136669184.0,861265920.0,28379217920.0,241922048.0,6076476.0,1834327.0
12-04 08:36:38,31.055,16.782,51.471,0.0,0.0,0.692,0.0,2363392.0,0.0,29.0,4136722432.0,861192192.0,28377788416.0,243372032.0,5785846.0,1688779.0
12-04 08:36:39,32.446,15.880,50.644,0.086,0.0,0.944,0.0,4571136.0,0.0,49.0,4135600128.0,861114368.0,28378406912.0,243953664.0,4185352.0,1910524.0
12-04 08:36:40,31.873,16.323,50.859,0.086,0.0,0.859,0.0,2166784.0,0.0,23.0,4133679104.0,861114368.0,28398272512.0,226009088.0,5680020.0,1640052.0
12-04 08:36:41,29.798,16.126,52.235,0.789,0.0,1.052,4096.0,56066048.0,1.0,150.0,4132294656.0,861036544.0,28391800832.0,233943040.0,5853329.0,1728491.0
12-04 08:36:42,15.489,12.255,59.404,12.0,0.0,0.851,8192.0,263315456.0,2.0,493.0,4134846464.0,860872704.0,28364300288.0,259055616.0,5985745.0,1811746.0
12-04 08:36:43,14.140,11.158,62.606,11.329,0.0,0.767,8192.0,265695232.0,2.0,505.0,4133314560.0,860880896.0,28376485888.0,248393728.0,2679090.0,1639634.0
12-04 08:36:44,30.696,14.609,53.043,0.957,0.0,0.696,0.0,43274240.0,0.0,114.0,4133937152.0,860811264.0,28381130752.0,243195904.0,6977725.0,1788991.0
12-04 08:36:45,32.550,15.492,51.262,0.087,0.0,0.609,0.0,2158592.0,0.0,21.0,4132061184.0,860807168.0,28399800320.0,226406400.0,5710495.0,1654322.0
12-04 08:36:46,32.734,16.624,49.871,0.086,0.0,0.686,0.0,7688192.0,0.0,64.0,4134207488.0,860721152.0,28391751680.0,232394752.0,4170300.0,1898957.0
12-04 08:36:47,31.565,16.174,51.826,0.087,0.0,0.348,0.0,2392064.0,0.0,32.0,4134367232.0,860647424.0,28391661568.0,232398848.0,1703602.0,1650306.0
12-04 08:36:48,31.239,16.018,52.124,0.0,0.0,0.619,81920.0,2379776.0,5.0,30.0,4135284736.0,860557312.0,28382363648.0,240869376.0,3409975.0,1722744.0
12-04 08:36:49,30.769,16.940,51.253,0.086,0.0,0.951,0.0,4554752.0,0.0,50.0,4134125568.0,860467200.0,28385054720.0,239427584.0,4042323.0,1833676.0
12-04 08:36:50,31.514,15.493,52.113,0.0,0.0,0.880,0.0,2318336.0,0.0,22.0,4134723584.0,860352512.0,28386639872.0,237359104.0,5716105.0,1602892.0
12-04 08:36:51,34.288,16.233,47.569,0.694,0.0,1.215,8192.0,48988160.0,2.0,192.0,4133462016.0,860131328.0,28342165504.0,283316224.0,8177567.0,1920701.0
12-04 08:36:52,31.381,16.084,51.573,0.087,0.0,0.874,0.0,2183168.0,0.0,21.0,4132986880.0,860139520.0,28364763136.0,261185536.0,7792838.0,1693011.0
12-04 08:36:53,32.930,15.903,50.648,0.0,0.0,0.519,0.0,4186112.0,0.0,32.0,4134801408.0,860139520.0,28390440960.0,233693184.0,5878712.0,1723809.0
12-04 08:36:54,31.625,16.073,51.434,0.087,0.0,0.782,0.0,2457600.0,0.0,35.0,4134662144.0,860090368.0,28392873984.0,231448576.0,8088202.0,1848629.0
12-04 08:36:55,31.768,16.567,50.897,0.0,0.0,0.769,0.0,2334720.0,0.0,26.0,4135747584.0,860045312.0,28394110976.0,229171200.0,5722290.0,1663258.0
12-04 08:36:56,32.018,15.439,51.930,0.0,0.0,0.614,0.0,4534272.0,0.0,50.0,4134924288.0,860000256.0,28397461504.0,226689024.0,4228076.0,1929401.0
12-04 08:36:57,33.246,14.698,51.444,0.0,0.0,0.612,0.0,2469888.0,0.0,31.0,4135137280.0,859848704.0,28378648576.0,245440512.0,5758949.0,1679129.0
12-04 08:36:58,32.230,15.767,50.871,0.087,0.0,1.045,0.0,4038656.0,0.0,46.0,4137377792.0,859766784.0,28380377088.0,241553408.0,6081599.0,1853577.0
12-04 08:36:59,32.236,15.685,51.300,0.0,0.0,0.780,0.0,2326528.0,0.0,26.0,4135456768.0,859627520.0,28382572544.0,241418240.0,5017280.0,1664621.0
12-04 08:37:00,31.935,16.695,50.171,0.086,0.0,1.113,0.0,4452352.0,0.0,50.0,4134821888.0,859480064.0,28385599488.0,239173632.0,4880890.0,1897849.0
12-04 08:37:01,32.196,15.398,51.881,0.0,0.0,0.525,0.0,2334720.0,0.0,26.0,4137603072.0,859283456.0,28384604160.0,237584384.0,5713935.0,1654884.0
12-04 08:37:02,31.779,16.494,50.864,0.086,0.0,0.777,0.0,3002368.0,0.0,30.0,4136427520.0,859074560.0,28387086336.0,236486656.0,5887790.0,1745960.0
12-04 08:37:03,33.078,15.731,50.340,0.085,0.0,0.765,0.0,3776512.0,0.0,42.0,4135694336.0,858894336.0,28388401152.0,236085248.0,6026994.0,1824822.0
12-04 08:37:04,32.458,15.748,51.006,0.087,0.0,0.700,0.0,2314240.0,0.0,29.0,4135915520.0,858750976.0,28388773888.0,235634688.0,3703115.0,1645567.0
12-04 08:37:05,32.189,16.481,50.558,0.0,0.0,0.773,0.0,4489216.0,0.0,45.0,4136857600.0,858595328.0,28389249024.0,234373120.0,6310664.0,1984421.0
12-04 08:37:06,31.625,15.812,51.607,0.0,0.0,0.956,90112.0,2293760.0,4.0,26.0,4136108032.0,858439680.0,28389498880.0,235028480.0,5699856.0,1651683.0
12-04 08:37:07,32.241,15.345,51.207,0.172,0.0,1.034,0.0,4378624.0,0.0,40.0,4136034304.0,858263552.0,28390674432.0,234102784.0,6000607.0,1810664.0
12-04 08:37:08,33.190,15.649,50.645,0.0,0.0,0.516,4096.0,2441216.0,1.0,35.0,4134215680.0,858050560.0,28391071744.0,235737088.0,3939785.0,1774581.0
12-04 08:37:09,33.217,16.739,49.172,0.262,0.0,0.610,0.0,25501696.0,0.0,95.0,4135796736.0,857669632.0,28386267136.0,239341568.0,5737715.0,1666775.0
12-04 08:37:10,36.300,16.230,45.288,1.047,0.0,1.134,4096.0,71553024.0,1.0,252.0,4139720704.0,857120768.0,28294254592.0,327979008.0,6187191.0,1903141.0
12-04 08:37:11,33.449,15.117,50.825,0.0,0.0,0.608,0.0,2236416.0,0.0,21.0,4136599552.0,857120768.0,28317224960.0,308129792.0,5760601.0,1674958.0
12-04 08:37:12,30.908,17.209,51.027,0.0,0.0,0.856,0.0,4087808.0,0.0,30.0,4135116800.0,857120768.0,28342214656.0,284622848.0,3886662.0,1745972.0
12-04 08:37:13,32.727,14.978,51.082,0.346,0.0,0.866,0.0,22253568.0,0.0,70.0,4134379520.0,857124864.0,28366819328.0,260751360.0,6103800.0,1872290.0
12-04 08:37:14,22.958,12.984,54.686,8.598,0.0,0.774,8192.0,263491584.0,2.0,503.0,4134248448.0,857128960.0,28382453760.0,245243904.0,5823229.0,1728632.0
12-04 08:37:15,14.026,10.649,62.338,12.294,0.0,0.693,8192.0,266432512.0,2.0,520.0,4135727104.0,857137152.0,28394299392.0,231911424.0,3685323.0,1635566.0
12-04 08:37:16,24.649,11.228,58.333,5.0,0.0,0.789,4096.0,128069632.0,1.0,276.0,4136542208.0,856985600.0,28387373056.0,238174208.0,5631182.0,1595045.0
12-04 08:37:17,32.294,16.364,50.649,0.0,0.0,0.693,0.0,4452352.0,0.0,49.0,4135231488.0,856821760.0,28389060608.0,237961216.0,6200092.0,1917416.0
12-04 08:37:18,31.909,15.955,51.526,0.0,0.0,0.610,0.0,2404352.0,0.0,24.0,4137009152.0,854118400.0,28387778560.0,240168960.0,5717482.0,1647998.0
12-04 08:37:19,32.003,16.132,51.171,0.087,0.0,0.607,0.0,4300800.0,0.0,42.0,4136771584.0,853225472.0,28388356096.0,240721920.0,4041963.0,1833148.0
12-04 08:37:20,32.041,15.848,51.335,0.086,0.0,0.689,0.0,2494464.0,0.0,30.0,4138659840.0,852992000.0,28386279424.0,241143808.0,1860234.0,1733075.0
12-04 08:37:21,33.333,16.285,49.703,0.0,0.0,0.679,0.0,2297856.0,0.0,28.0,4138434560.0,852754432.0,28383199232.0,244686848.0,3080108.0,1641370.0
12-04 08:37:22,32.222,16.581,50.513,0.256,0.0,0.427,0.0,4558848.0,0.0,46.0,4138573824.0,852594688.0,28381229056.0,246677504.0,4142327.0,1878453.0
12-04 08:37:23,31.579,16.825,50.820,0.0,0.0,0.777,0.0,2281472.0,0.0,31.0,4138135552.0,852426752.0,28379721728.0,248791040.0,7758539.0,1675617.0
12-04 08:37:24,31.889,16.464,50.693,0.0,0.0,0.953,0.0,4538368.0,0.0,45.0,4138074112.0,852303872.0,28377128960.0,251568128.0,8226309.0,1887483.0
12-04 08:37:25,32.697,15.004,51.605,0.0,0.0,0.694,8192.0,2138112.0,1.0,19.0,4138156032.0,852303872.0,28400820224.0,227794944.0,5656744.0,1639045.0
12-04 08:37:26,31.186,17.182,50.687,0.086,0.0,0.859,0.0,4296704.0,0.0,39.0,4137910272.0,852185088.0,28399017984.0,229961728.0,8047958.0,1793826.0
12-04 08:37:27,32.658,14.965,51.761,0.0,0.0,0.616,0.0,2514944.0,0.0,31.0,4137406464.0,852066304.0,28394995712.0,234606592.0,6043353.0,1849086.0
12-04 08:37:28,31.389,16.638,51.115,0.086,0.0,0.772,0.0,2277376.0,0.0,25.0,4137607168.0,851955712.0,28390789120.0,238723072.0,5611116.0,1594047.0
12-04 08:37:29,32.407,15.552,51.260,0.0,0.0,0.782,0.0,4550656.0,0.0,46.0,4137664512.0,851836928.0,28390375424.0,239198208.0,4368390.0,1966699.0
12-04 08:37:30,32.275,16.395,50.644,0.0,0.0,0.687,73728.0,2269184.0,5.0,26.0,4137586688.0,851718144.0,28385177600.0,244592640.0,5647704.0,1655381.0
12-04 08:37:31,33.102,15.639,50.478,0.087,0.0,0.695,0.0,4419584.0,0.0,36.0,4136562688.0,851599360.0,28384473088.0,246439936.0,6010986.0,1814462.0
12-04 08:37:32,31.053,16.491,51.842,0.0,0.0,0.614,0.0,2383872.0,0.0,30.0,4138762240.0,851476480.0,28378681344.0,250155008.0,5975757.0,1795509.0
12-04 08:37:33,32.952,13.744,52.423,0.088,0.0,0.793,0.0,2322432.0,0.0,23.0,4138065920.0,851333120.0,28376809472.0,252866560.0,3672178.0,1628797.0
12-04 08:37:34,33.477,15.013,50.820,0.086,0.0,0.604,0.0,4321280.0,0.0,42.0,4136534016.0,851341312.0,28401545216.0,229654528.0,6206934.0,1921826.0
12-04 08:37:35,32.275,15.344,51.764,0.0,0.0,0.617,0.0,2338816.0,0.0,25.0,4136587264.0,851136512.0,28396556288.0,234795008.0,5753491.0,1680017.0
12-04 08:37:36,32.316,16.455,50.382,0.085,0.0,0.763,0.0,4534272.0,0.0,44.0,4137893888.0,850997248.0,28393590784.0,236593152.0,6208153.0,1918711.0
12-04 08:37:37,32.446,16.052,50.987,0.0,0.0,0.515,0.0,2306048.0,0.0,25.0,4136677376.0,850866176.0,28389908480.0,241623040.0,4174518.0,1678797.0
12-04 08:37:38,31.424,16.493,51.562,0.0,0.0,0.521,0.0,2400256.0,0.0,29.0,4136112128.0,850735104.0,28384448512.0,247779328.0,5419876.0,1718084.0
12-04 08:37:39,32.584,16.249,50.389,0.086,0.0,0.691,4096.0,4472832.0,1.0,45.0,4138041344.0,850604032.0,28381753344.0,248676352.0,6049914.0,1820710.0
12-04 08:37:40,31.579,15.965,51.579,0.175,0.0,0.702,0.0,3952640.0,0.0,46.0,4138561536.0,850481152.0,28377300992.0,252731392.0,6099320.0,1875083.0
12-04 08:37:41,31.969,15.679,51.568,0.087,0.0,0.697,0.0,2215936.0,0.0,21.0,4137906176.0,850481152.0,28400680960.0,230006784.0,3668956.0,1634910.0
12-04 08:37:42,32.365,15.969,50.811,0.0,0.0,0.854,0.0,2330624.0,0.0,29.0,4138622976.0,850321408.0,28394696704.0,235433984.0,5860043.0,1727127.0
12-04 08:37:43,32.252,15.600,51.271,0.0,0.0,0.876,0.0,4521984.0,0.0,42.0,4139606016.0,850186240.0,28391141376.0,238141440.0,6099012.0,1862639.0
12-04 08:37:44,32.927,14.199,51.829,0.0,0.0,1.045,0.0,2314240.0,0.0,26.0,4138360832.0,850055168.0,28386115584.0,244543488.0,5684772.0,1635130.0
12-04 08:37:45,32.494,17.380,49.454,0.084,0.0,0.588,4096.0,4534272.0,1.0,44.0,4137775104.0,849883136.0,28383133696.0,248283136.0,4235239.0,1935615.0
12-04 08:37:46,25.217,13.258,54.159,6.499,0.0,0.867,4096.0,195141632.0,1.0,374.0,4137304064.0,849895424.0,28400431104.0,231444480.0,5777689.0,1697955.0
12-04 08:37:47,15.844,9.784,60.606,12.987,0.0,0.779,4096.0,266395648.0,1.0,512.0,4140003328.0,849690624.0,28381790208.0,247590912.0,4740181.0,1661205.0
12-04 08:37:48,17.150,11.604,62.372,8.191,0.0,0.683,8192.0,215924736.0,2.0,441.0,4139503616.0,849698816.0,28396892160.0,232980480.0,6778070.0,1687617.0
12-04 08:37:49,32.174,16.174,50.957,0.0,0.0,0.696,0.0,2383872.0,0.0,26.0,4139581440.0,849530880.0,28390539264.0,239423488.0,3681115.0,1643434.0
12-04 08:37:50,30.382,18.229,50.608,0.174,0.0,0.608,0.0,4481024.0,0.0,45.0,4140134400.0,849395712.0,28386193408.0,243351552.0,6247818.0,1944270.0
12-04 08:37:51,31.092,16.245,52.052,0.0,0.0,0.611,0.0,2379776.0,0.0,25.0,4139556864.0,849215488.0,28380868608.0,249434112.0,5749987.0,1649532.0
12-04 08:37:52,31.321,16.185,51.531,0.087,0.0,0.875,0.0,2170880.0,0.0,22.0,4139053056.0,849223680.0,28404236288.0,226562048.0,5823431.0,1720199.0
12-04 08:37:53,32.285,16.907,49.958,0.085,0.0,0.765,0.0,4456448.0,0.0,45.0,4139507712.0,849006592.0,28399812608.0,230748160.0,4985418.0,1874095.0
12-04 08:37:54,32.300,16.710,50.215,0.0,0.0,0.775,0.0,2367488.0,0.0,25.0,4139372544.0,848797696.0,28393394176.0,237510656.0,4795544.0,1624818.0
12-04 08:37:55,38.207,14.795,46.388,0.0,0.0,0.609,0.0,4370432.0,0.0,36.0,4141883392.0,848564224.0,28385955840.0,242671616.0,5922790.0,1767327.0
12-04 08:37:56,31.547,16.508,50.908,0.086,0.0,0.951,0.0,2457600.0,0.0,31.0,4140625920.0,848330752.0,28378226688.0,251891712.0,6124238.0,1873178.0
12-04 08:37:57,32.504,16.038,50.772,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,4140634112.0,848330752.0,28400508928.0,229601280.0,3667028.0,1625541.0
12-04 08:37:58,30.843,17.029,51.173,0.087,0.0,0.869,0.0,4509696.0,0.0,46.0,4140941312.0,848105472.0,28397555712.0,232472576.0,6264786.0,1951331.0
12-04 08:37:59,32.735,16.410,50.171,0.085,0.0,0.598,0.0,2342912.0,0.0,25.0,4141142016.0,847937536.0,28390440960.0,239554560.0,5716208.0,1655865.0
12-04 08:38:00,31.565,16.522,51.130,0.0,0.0,0.783,0.0,4321280.0,0.0,33.0,4141821952.0,847749120.0,28384870400.0,244633600.0,6041124.0,1830362.0
12-04 08:38:01,32.639,15.365,51.128,0.0,0.0,0.868,0.0,2535424.0,0.0,35.0,4141191168.0,847507456.0,28377968640.0,252407808.0,3809558.0,1686557.0
12-04 08:38:02,32.358,15.749,51.119,0.086,0.0,0.688,0.0,2154496.0,0.0,19.0,4140863488.0,847507456.0,28402237440.0,228466688.0,5873470.0,1760945.0
12-04 08:38:03,31.647,16.724,50.429,0.086,0.0,1.115,45056.0,8003584.0,4.0,54.0,4141158400.0,847282176.0,28395556864.0,235077632.0,6146600.0,1888786.0
12-04 08:38:04,37.586,16.695,44.178,0.942,0.0,0.599,0.0,67682304.0,0.0,163.0,4140257280.0,846606336.0,28391968768.0,240242688.0,5644355.0,1614486.0
12-04 08:38:05,32.667,17.376,48.827,0.348,0.0,0.782,8192.0,28999680.0,2.0,89.0,4139315200.0,846405632.0,28320600064.0,312754176.0,4074698.0,1853506.0
12-04 08:38:06,33.158,15.614,50.526,0.175,0.0,0.526,0.0,11161600.0,0.0,58.0,4139671552.0,846405632.0,28347486208.0,285511680.0,5963792.0,1747213.0
12-04 08:38:07,35.052,15.808,47.766,0.601,0.0,0.773,4096.0,39800832.0,1.0,119.0,4139225088.0,846409728.0,28365565952.0,267874304.0,5675104.0,1664311.0
12-04 08:38:08,31.115,16.854,51.080,0.0,0.0,0.951,0.0,4374528.0,0.0,42.0,4139081728.0,846409728.0,28389613568.0,243970048.0,6292193.0,1965610.0
12-04 08:38:09,32.929,15.251,50.867,0.0,0.0,0.953,0.0,2260992.0,0.0,25.0,4138811392.0,846180352.0,28383019008.0,251064320.0,3734338.0,1652551.0
12-04 08:38:10,31.951,15.004,51.809,0.088,0.0,1.147,0.0,4374528.0,0.0,39.0,4139773952.0,845996032.0,28377034752.0,256270336.0,5933610.0,1783536.0
12-04 08:38:11,32.845,15.086,50.948,0.086,0.0,1.034,0.0,2330624.0,0.0,29.0,4138647552.0,846000128.0,28399845376.0,234582016.0,5926734.0,1764587.0
12-04 08:38:12,30.983,16.884,51.436,0.0,0.0,0.696,81920.0,2379776.0,6.0,24.0,4138618880.0,845856768.0,28392054784.0,242544640.0,4999042.0,1670413.0
12-04 08:38:13,31.699,15.499,51.751,0.088,0.0,0.963,0.0,4550656.0,0.0,50.0,4139417600.0,845697024.0,28384874496.0,249085952.0,4971882.0,1891057.0
12-04 08:38:14,32.198,12.436,55.026,0.085,0.0,0.256,0.0,6758400.0,0.0,70.0,4139339776.0,845459456.0,28381728768.0,252547072.0,2800759.0,555578.0
12-04 08:38:15,32.787,11.648,55.479,0.086,0.0,0.0,0.0,6684672.0,0.0,67.0,4139855872.0,845221888.0,28376817664.0,257179648.0,458535.0,249843.0
12-04 08:38:16,32.062,11.438,56.153,0.347,0.0,0.0,65536.0,6488064.0,5.0,60.0,4139401216.0,845230080.0,28402806784.0,231636992.0,1883511.0,264842.0
12-04 08:38:17,32.704,11.588,55.622,0.086,0.0,0.0,0.0,6758400.0,0.0,67.0,4139040768.0,845000704.0,28397748224.0,237285376.0,463599.0,259130.0
12-04 08:38:18,26.298,9.689,60.121,3.893,0.0,0.0,4096.0,101642240.0,1.0,231.0,4139601920.0,844857344.0,28387250176.0,247365632.0,314295.0,177369.0
12-04 08:38:19,0.167,0.585,83.278,15.886,0.0,0.084,4096.0,260820992.0,1.0,496.0,4139872256.0,844865536.0,28388077568.0,246259712.0,21770.0,22679.0
12-04 08:38:20,0.084,0.503,78.122,21.291,0.0,0.0,8192.0,260329472.0,2.0,504.0,4139843584.0,844869632.0,28388102144.0,246259712.0,23081.0,24490.0
12-04 08:38:21,27.351,11.734,59.362,1.553,0.0,0.0,0.0,31932416.0,0.0,125.0,4140773376.0,844722176.0,28379324416.0,254255104.0,459168.0,251056.0
12-04 08:38:22,32.509,11.860,55.461,0.171,0.0,0.0,0.0,6471680.0,0.0,61.0,4140609536.0,844730368.0,28406112256.0,227622912.0,459615.0,250418.0
12-04 08:38:23,31.436,12.659,55.735,0.170,0.0,0.0,4096.0,8572928.0,1.0,73.0,4139454464.0,844582912.0,28402020352.0,233017344.0,459169.0,250284.0
12-04 08:38:24,31.217,11.199,57.407,0.088,0.0,0.088,0.0,6946816.0,0.0,81.0,4139405312.0,844435456.0,28396720128.0,238514176.0,608817.0,332017.0
12-04 08:38:25,32.476,12.339,55.099,0.086,0.0,0.0,4096.0,6680576.0,1.0,67.0,4138573824.0,844292096.0,28392083456.0,244125696.0,461244.0,253067.0
12-04 08:38:26,32.676,12.264,54.889,0.172,0.0,0.0,0.0,6660096.0,0.0,63.0,4139917312.0,844144640.0,28386762752.0,248250368.0,460357.0,252796.0
12-04 08:38:27,31.528,12.227,55.983,0.175,0.0,0.087,0.0,6680576.0,0.0,64.0,4140732416.0,843997184.0,28380565504.0,253779968.0,465539.0,259851.0
12-04 08:38:28,31.426,12.468,55.935,0.171,0.0,0.0,0.0,6516736.0,0.0,62.0,4140785664.0,844005376.0,28406878208.0,227405824.0,458901.0,250520.0
12-04 08:38:29,32.791,11.644,55.394,0.086,0.0,0.086,0.0,6635520.0,0.0,63.0,4139569152.0,843857920.0,28401147904.0,234500096.0,462659.0,256154.0
12-04 08:38:30,32.103,12.103,55.622,0.086,0.0,0.086,0.0,6651904.0,0.0,63.0,4139257856.0,843710464.0,28396331008.0,239775744.0,463260.0,255128.0
12-04 08:38:31,31.325,12.134,56.368,0.172,0.0,0.0,0.0,6635520.0,0.0,61.0,4139241472.0,843567104.0,28389392384.0,246874112.0,457929.0,250147.0
12-04 08:38:32,31.064,12.851,55.830,0.170,0.0,0.085,2113536.0,6696960.0,66.0,62.0,4139020288.0,843431936.0,28379492352.0,257130496.0,459543.0,251068.0
12-04 08:38:33,7.628,3.856,88.433,0.084,0.0,0.0,0.0,3715072.0,0.0,40.0,4139982848.0,843456512.0,28388298752.0,247336960.0,271701.0,154823.0
12-04 08:38:34,0.167,0.251,99.499,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4140023808.0,843464704.0,28388757504.0,246829056.0,24394.0,25220.0
12-04 08:38:35,0.334,0.250,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,4140019712.0,843464704.0,28388761600.0,246829056.0,41870.0,42072.0
12-04 08:38:36,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4140015616.0,843464704.0,28388765696.0,246829056.0,22481.0,24114.0
12-04 08:38:37,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4140011520.0,843464704.0,28388769792.0,246829056.0,24593.0,25439.0
12-04 08:38:38,0.084,0.251,99.665,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,4139413504.0,843464704.0,28388769792.0,247427072.0,21862.0,22355.0
12-04 08:38:39,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139249664.0,843464704.0,28388769792.0,247590912.0,19483.0,19403.0
12-04 08:38:40,0.084,0.167,99.582,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,4139237376.0,843472896.0,28388773888.0,247590912.0,23550.0,23780.0
12-04 08:38:41,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139237376.0,843472896.0,28388773888.0,247590912.0,21007.0,22399.0
12-04 08:38:42,0.250,0.333,99.334,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4139237376.0,843472896.0,28388773888.0,247590912.0,22965.0,24509.0
12-04 08:38:43,0.167,0.334,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,4139237376.0,843476992.0,28388769792.0,247590912.0,21251.0,21412.0
12-04 08:38:44,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139356160.0,843476992.0,28388777984.0,247463936.0,21633.0,22429.0
12-04 08:38:45,0.251,0.167,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4140285952.0,843476992.0,28388777984.0,246534144.0,22592.0,22659.0
12-04 08:38:46,0.167,0.417,99.250,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4140232704.0,843485184.0,28388782080.0,246575104.0,20107.0,20805.0
12-04 08:38:47,0.335,0.419,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4140232704.0,843485184.0,28388782080.0,246575104.0,901156.0,462114.0
12-04 08:38:48,16.867,10.585,71.945,0.0,0.0,0.602,0.0,28672.0,0.0,3.0,4139790336.0,843485184.0,28401115136.0,234684416.0,14181902.0,7245954.0
12-04 08:38:49,31.588,14.834,53.054,0.0,0.0,0.524,0.0,2318336.0,0.0,28.0,4137689088.0,843276288.0,28390789120.0,247320576.0,3696204.0,1681471.0
12-04 08:38:50,30.877,16.667,51.579,0.0,0.0,0.877,0.0,4431872.0,0.0,39.0,4141486080.0,843063296.0,28383203328.0,251322368.0,5909862.0,1792266.0
12-04 08:38:51,32.233,15.725,51.347,0.087,0.0,0.608,0.0,5787648.0,0.0,35.0,4141072384.0,843079680.0,28406333440.0,228589568.0,6261024.0,1925031.0
12-04 08:38:52,36.892,16.753,44.792,0.955,0.0,0.608,4096.0,67637248.0,1.0,169.0,4142206976.0,842674176.0,28392988672.0,241205248.0,5907938.0,1840389.0
12-04 08:38:53,34.017,16.496,48.462,0.342,0.0,0.684,4096.0,30654464.0,1.0,87.0,4140527616.0,842506240.0,28318760960.0,317280256.0,3796048.0,1733085.0
12-04 08:38:54,32.814,15.325,51.082,0.0,0.0,0.779,102400.0,4198400.0,5.0,32.0,4139925504.0,842551296.0,28344311808.0,292286464.0,4119616.0,1920045.0
12-04 08:38:55,31.079,17.038,50.599,0.428,0.0,0.856,0.0,30953472.0,0.0,102.0,4139835392.0,842551296.0,28367851520.0,268836864.0,6983200.0,1982445.0
12-04 08:38:56,25.406,15.569,50.470,7.271,0.0,1.283,8192.0,264245248.0,2.0,497.0,4139900928.0,842559488.0,28387774464.0,248840192.0,6168629.0,1886203.0
12-04 08:38:57,23.810,12.641,58.182,4.675,0.0,0.693,4096.0,146280448.0,1.0,286.0,4139769856.0,842575872.0,28406423552.0,230305792.0,6889163.0,1735607.0
12-04 08:38:58,33.106,16.126,49.829,0.256,0.0,0.683,0.0,4419584.0,0.0,42.0,4140670976.0,842379264.0,28397527040.0,238497792.0,6028474.0,1848637.0
12-04 08:38:59,32.710,16.228,50.297,0.0,0.0,0.765,0.0,2453504.0,0.0,34.0,4142108672.0,842158080.0,28387987456.0,246820864.0,6136397.0,1938802.0
12-04 08:39:00,32.116,16.653,50.552,0.0,0.0,0.680,0.0,2379776.0,0.0,25.0,4142223360.0,841936896.0,28378333184.0,256581632.0,5739656.0,1704369.0
12-04 08:39:01,31.767,16.014,51.610,0.087,0.0,0.522,0.0,4190208.0,0.0,32.0,4140670976.0,841940992.0,28402528256.0,233934848.0,3942242.0,1824521.0
12-04 08:39:02,32.371,15.748,51.531,0.0,0.0,0.350,0.0,2433024.0,0.0,29.0,4142080000.0,841719808.0,28393148416.0,242126848.0,6385422.0,2060512.0
12-04 08:39:03,31.735,15.432,52.310,0.0,0.0,0.523,0.0,2363392.0,0.0,23.0,4140810240.0,841498624.0,28382978048.0,253788160.0,5883473.0,1796029.0
12-04 08:39:04,30.842,16.667,51.632,0.172,0.0,0.687,0.0,2166784.0,0.0,21.0,4141064192.0,841510912.0,28406665216.0,229834752.0,1846199.0,1782122.0
12-04 08:39:05,30.522,16.783,51.739,0.087,0.0,0.870,4096.0,4399104.0,1.0,40.0,4140765184.0,841302016.0,28398170112.0,238837760.0,3647635.0,1986663.0
12-04 08:39:06,32.062,15.945,51.213,0.0,0.0,0.780,0.0,2506752.0,0.0,31.0,4142710784.0,841084928.0,28386607104.0,248672256.0,8063010.0,1871443.0
12-04 08:39:07,31.130,16.261,51.652,0.0,0.0,0.957,0.0,2318336.0,0.0,23.0,4143345664.0,840871936.0,28377804800.0,257052672.0,7463632.0,1806718.0
12-04 08:39:08,31.533,15.941,51.655,0.0,0.0,0.871,0.0,2166784.0,0.0,22.0,4141039616.0,840888320.0,28400222208.0,236924928.0,6347643.0,1804995.0
12-04 08:39:09,30.983,16.362,51.523,0.087,0.0,1.044,0.0,4530176.0,0.0,42.0,4133548032.0,840695808.0,28391194624.0,253636608.0,6395220.0,2066599.0
12-04 08:39:10,32.241,16.034,50.948,0.086,0.0,0.690,73728.0,2166784.0,8.0,21.0,4133285888.0,840708096.0,28414529536.0,230551552.0,7500622.0,1784495.0
12-04 08:39:11,31.822,17.280,50.299,0.086,0.0,0.513,0.0,3796992.0,0.0,37.0,4134256640.0,840503296.0,28403904512.0,240410624.0,4338250.0,1846203.0
12-04 08:39:12,32.588,15.305,51.419,0.0,0.0,0.688,0.0,2469888.0,0.0,30.0,4133146624.0,840298496.0,28393725952.0,251904000.0,6148796.0,1940382.0
12-04 08:39:13,32.683,16.044,50.679,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,4130893824.0,840306688.0,28416745472.0,231129088.0,5865263.0,1789902.0
12-04 08:39:14,32.155,16.466,50.690,0.086,0.0,0.603,0.0,5537792.0,0.0,34.0,4133044224.0,840110080.0,28403658752.0,242262016.0,5910035.0,1811680.0
12-04 08:39:15,31.489,17.021,50.383,0.085,0.0,1.021,73728.0,4456448.0,5.0,37.0,4132671488.0,839983104.0,28396945408.0,249475072.0,6352685.0,2056123.0
12-04 08:39:16,33.045,15.225,50.952,0.087,0.0,0.692,0.0,2285568.0,0.0,29.0,4133568512.0,840007680.0,28418826240.0,226672640.0,5965670.0,1828090.0
12-04 08:39:17,32.174,16.087,51.217,0.0,0.0,0.522,0.0,2363392.0,0.0,26.0,4134195200.0,839831552.0,28407140352.0,237907968.0,5874688.0,1801518.0
12-04 08:39:18,32.528,16.048,50.302,0.086,0.0,1.035,0.0,4403200.0,0.0,37.0,4132847616.0,839221248.0,28398845952.0,248160256.0,3918092.0,1812684.0
12-04 08:39:19,33.856,18.016,46.997,0.435,0.0,0.696,4096.0,51589120.0,1.0,153.0,4133969920.0,837156864.0,28351889408.0,296058880.0,6383183.0,2054715.0
12-04 08:39:20,31.181,17.672,50.042,0.085,0.0,1.020,0.0,2166784.0,0.0,21.0,4133294080.0,837189632.0,28375265280.0,273326080.0,5833234.0,1765734.0
12-04 08:39:21,32.090,16.132,51.171,0.0,0.0,0.607,0.0,2150400.0,0.0,19.0,4133421056.0,837189632.0,28399329280.0,249135104.0,5767333.0,1714144.0
12-04 08:39:22,31.352,17.054,50.732,0.086,0.0,0.775,0.0,4403200.0,0.0,40.0,4133715968.0,836055040.0,28391321600.0,257982464.0,6314535.0,2037340.0
12-04 08:39:23,32.275,16.824,49.957,0.086,0.0,0.858,0.0,2281472.0,0.0,25.0,4132864000.0,836071424.0,28413571072.0,236568576.0,6085171.0,1914968.0
12-04 08:39:24,32.592,15.740,50.470,0.0,0.0,1.198,0.0,2371584.0,0.0,27.0,4135055360.0,834887680.0,28402073600.0,247058432.0,5850150.0,1768494.0
12-04 08:39:25,32.727,15.238,50.823,0.0,0.0,1.212,0.0,3076096.0,0.0,28.0,4134563840.0,834015232.0,28393439232.0,257056768.0,3919294.0,1823228.0
12-04 08:39:26,31.853,16.225,51.067,0.085,0.0,0.769,0.0,3584000.0,0.0,36.0,4132032512.0,834035712.0,28418940928.0,234065920.0,6406208.0,2071975.0
12-04 08:39:27,27.359,14.892,51.602,5.195,0.0,0.952,8192.0,174682112.0,2.0,328.0,4132577280.0,833101824.0,28402855936.0,250540032.0,5999750.0,1862513.0
12-04 08:39:28,15.979,10.309,62.027,10.825,0.0,0.859,12288.0,260296704.0,3.0,521.0,4132110336.0,833122304.0,28416737280.0,237105152.0,5012390.0,1770371.0
12-04 08:39:29,18.367,11.480,59.949,9.354,0.0,0.850,8192.0,244690944.0,2.0,465.0,4134924288.0,831864832.0,28397600768.0,254685184.0,6292680.0,1861510.0
12-04 08:39:30,33.218,14.831,50.997,0.087,0.0,0.867,0.0,2162688.0,0.0,19.0,4133322752.0,831868928.0,28420124672.0,233758720.0,6369129.0,1773162.0
12-04 08:39:31,32.678,15.312,50.984,0.0,0.0,1.027,0.0,2363392.0,0.0,23.0,4133822464.0,830627840.0,28410134528.0,244490240.0,5816301.0,1755265.0
12-04 08:39:32,32.328,15.690,50.862,0.086,0.0,1.034,0.0,4370432.0,0.0,37.0,4134027264.0,829747200.0,28400246784.0,255053824.0,6206353.0,1953536.0
12-04 08:39:33,31.043,17.472,50.806,0.0,0.0,0.679,0.0,2273280.0,0.0,25.0,4133650432.0,829775872.0,28423901184.0,231747584.0,1998939.0,1859241.0
12-04 08:39:34,31.438,15.935,51.766,0.086,0.0,0.775,0.0,2400256.0,0.0,29.0,4133830656.0,829095936.0,28411346944.0,244801536.0,2036783.0,1766862.0
12-04 08:39:35,32.814,15.931,50.649,0.0,0.0,0.606,0.0,4308992.0,0.0,35.0,4134457344.0,828350464.0,28402302976.0,253964288.0,3893452.0,1809671.0
12-04 08:39:36,31.643,16.259,51.311,0.0,0.0,0.787,0.0,2387968.0,0.0,31.0,4133195776.0,828395520.0,28426035200.0,231448576.0,8338633.0,1995246.0
12-04 08:39:37,31.701,16.838,50.773,0.086,0.0,0.601,0.0,2387968.0,0.0,26.0,4134014976.0,827998208.0,28414111744.0,242950144.0,7847372.0,1792921.0
12-04 08:39:38,32.088,16.808,49.915,0.0,0.0,1.188,0.0,2338816.0,0.0,24.0,4133953536.0,827101184.0,28402434048.0,255586304.0,7913555.0,1810620.0
12-04 08:39:39,32.316,16.624,49.958,0.0,0.0,1.103,28672.0,4313088.0,6.0,38.0,4136079360.0,827101184.0,28426489856.0,229404672.0,6282931.0,1973130.0
12-04 08:39:40,30.835,17.140,50.646,0.172,0.0,1.206,0.0,2383872.0,0.0,28.0,4134543360.0,825921536.0,28414193664.0,244416512.0,6038602.0,1865265.0
12-04 08:39:41,31.416,15.752,52.212,0.0,0.0,0.619,0.0,2367488.0,0.0,27.0,4133650432.0,824725504.0,28404809728.0,255889408.0,5751980.0,1704096.0
12-04 08:39:42,31.079,17.038,50.856,0.0,0.0,1.027,0.0,2154496.0,0.0,20.0,4134141952.0,824741888.0,28428197888.0,231993344.0,7145518.0,1889255.0
12-04 08:39:43,31.616,15.983,51.354,0.087,0.0,0.961,0.0,4526080.0,0.0,44.0,4133871616.0,823558144.0,28417601536.0,244043776.0,5254827.0,2054324.0
12-04 08:39:44,30.996,17.229,50.736,0.0,0.0,1.039,0.0,2347008.0,0.0,25.0,4133982208.0,822345728.0,28406026240.0,256720896.0,5826050.0,1772068.0
12-04 08:39:45,32.757,14.866,51.513,0.0,0.0,0.864,0.0,2146304.0,0.0,19.0,4135129088.0,822353920.0,28429836288.0,231755776.0,5770107.0,1706719.0
12-04 08:39:46,31.239,16.143,51.483,0.262,0.0,0.873,4096.0,4403200.0,1.0,37.0,4132941824.0,821157888.0,28419543040.0,245432320.0,6237087.0,2021357.0
12-04 08:39:47,31.735,16.827,50.741,0.0,0.0,0.697,0.0,2498560.0,0.0,31.0,4134387712.0,819961856.0,28408844288.0,255881216.0,6216518.0,1965045.0
12-04 08:39:48,39.517,13.719,46.160,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,4134551552.0,819978240.0,28429565952.0,234979328.0,5916735.0,1818156.0
12-04 08:39:49,32.637,14.970,51.523,0.0,0.0,0.870,4096.0,2400256.0,1.0,28.0,4137312256.0,818790400.0,28417355776.0,245616640.0,5551933.0,1740985.0
12-04 08:39:50,35.043,15.641,47.778,0.427,0.0,1.111,0.0,31887360.0,0.0,85.0,4137639936.0,817594368.0,28430868480.0,232972288.0,4144619.0,1802160.0
12-04 08:39:51,35.512,18.229,44.540,0.860,0.0,0.860,4096.0,75489280.0,1.0,190.0,4139249664.0,814051328.0,28322676736.0,343097344.0,6168172.0,1950875.0
12-04 08:39:52,30.992,16.769,51.536,0.088,0.0,0.615,0.0,2363392.0,0.0,29.0,4137086976.0,814063616.0,28345204736.0,322719744.0,6189228.0,1951184.0
12-04 08:39:53,32.305,16.538,50.471,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,4135043072.0,814063616.0,28370272256.0,299696128.0,5822966.0,1750423.0
12-04 08:39:54,31.935,16.267,51.027,0.086,0.0,0.685,0.0,2154496.0,0.0,19.0,4135489536.0,814075904.0,28392882176.0,276627456.0,6050760.0,1883630.0
12-04 08:39:55,30.435,16.681,51.908,0.089,0.0,0.887,0.0,4308992.0,0.0,38.0,4136361984.0,814104576.0,28418433024.0,250175488.0,6375328.0,2050727.0
12-04 08:39:56,31.349,16.375,51.576,0.0,0.0,0.701,0.0,2703360.0,0.0,42.0,4138135552.0,812900352.0,28406374400.0,261664768.0,5941984.0,1795877.0
12-04 08:39:57,32.244,15.821,50.903,0.0,0.0,1.032,0.0,2150400.0,0.0,19.0,4135723008.0,812916736.0,28430589952.0,239845376.0,5811930.0,1780169.0
12-04 08:39:58,31.500,15.173,52.529,0.089,0.0,0.710,0.0,2396160.0,0.0,26.0,4135792640.0,811720704.0,28418043904.0,253517824.0,5376485.0,1815583.0
12-04 08:39:59,29.877,15.290,52.109,1.933,0.0,0.791,4096.0,85262336.0,1.0,200.0,4136521728.0,811732992.0,28440956928.0,229863424.0,4828191.0,1973717.0
12-04 08:40:00,17.123,11.986,58.476,11.473,0.0,0.942,8192.0,260263936.0,2.0,497.0,4137660416.0,810524672.0,28418609152.0,252280832.0,5910471.0,1840977.0
12-04 08:40:01,17.023,10.436,60.736,10.950,0.0,0.855,4096.0,258998272.0,1.0,494.0,4137156608.0,810528768.0,28431765504.0,239624192.0,2779418.0,1751562.0
12-04 08:40:02,28.472,14.149,54.861,1.562,0.0,0.955,0.0,74760192.0,0.0,164.0,4136329216.0,809324544.0,28419477504.0,253943808.0,8923126.0,1791873.0
12-04 08:40:03,32.590,16.381,50.257,0.0,0.0,0.772,0.0,2273280.0,0.0,25.0,4136656896.0,809328640.0,28441276416.0,231813120.0,6072551.0,1895744.0
12-04 08:40:04,32.365,16.225,50.555,0.171,0.0,0.683,0.0,2392064.0,0.0,27.0,4137480192.0,808124416.0,28428800000.0,244670464.0,5828580.0,1741235.0
12-04 08:40:05,31.574,16.263,51.211,0.0,0.0,0.952,0.0,2383872.0,0.0,26.0,4135686144.0,806907904.0,28418068480.0,258412544.0,6034179.0,1882030.0
12-04 08:40:06,30.769,16.783,51.573,0.087,0.0,0.787,0.0,4349952.0,0.0,41.0,4135727104.0,806924288.0,28443410432.0,233013248.0,2248543.0,1991069.0
12-04 08:40:07,30.634,16.373,52.289,0.0,0.0,0.704,0.0,2396160.0,0.0,28.0,4136161280.0,805715968.0,28430663680.0,246534144.0,2634296.0,1707850.0
12-04 08:40:08,32.421,16.766,50.385,0.0,0.0,0.428,0.0,2404352.0,0.0,25.0,4137500672.0,804503552.0,28417335296.0,259735552.0,1833852.0,1769585.0
12-04 08:40:09,31.266,16.710,51.077,0.086,0.0,0.861,0.0,4325376.0,0.0,38.0,4136898560.0,804511744.0,28442484736.0,235180032.0,6441813.0,2040183.0
12-04 08:40:10,32.548,14.660,51.571,0.087,0.0,1.134,0.0,2383872.0,0.0,26.0,4135669760.0,803307520.0,28430229504.0,249868288.0,9821748.0,1768027.0
12-04 08:40:11,31.731,16.084,51.486,0.0,0.0,0.699,0.0,2383872.0,0.0,24.0,4137009152.0,802099200.0,28418441216.0,261525504.0,7970383.0,1827037.0
12-04 08:40:12,32.330,16.509,50.215,0.0,0.0,0.946,0.0,4083712.0,0.0,26.0,4136304640.0,802107392.0,28442734592.0,237928448.0,5888988.0,1801408.0
12-04 08:40:13,31.838,15.303,51.891,0.0,0.0,0.967,0.0,2596864.0,0.0,36.0,4138414080.0,800915456.0,28428718080.0,251027456.0,8428202.0,2028957.0
12-04 08:40:14,30.575,16.028,52.352,0.174,0.0,0.871,0.0,2170880.0,0.0,22.0,4137758720.0,800923648.0,28453486592.0,226906112.0,5877601.0,1807413.0
12-04 08:40:15,32.704,16.137,50.129,0.0,0.0,1.030,0.0,2383872.0,0.0,25.0,4137754624.0,799711232.0,28439302144.0,242307072.0,5873288.0,1793687.0
12-04 08:40:16,31.861,16.737,50.297,0.085,0.0,1.020,0.0,4390912.0,0.0,37.0,4137881600.0,798515200.0,28428505088.0,254173184.0,6087085.0,1905309.0
12-04 08:40:17,31.944,16.146,50.781,0.087,0.0,1.042,0.0,2306048.0,0.0,28.0,4135919616.0,798527488.0,28453326848.0,231301120.0,6170226.0,1943605.0
12-04 08:40:18,32.729,15.458,51.036,0.0,0.0,0.777,0.0,2351104.0,0.0,22.0,4137394176.0,797249536.0,28438884352.0,245547008.0,3775601.0,1699940.0
12-04 08:40:19,32.236,17.071,49.827,0.087,0.0,0.780,0.0,4370432.0,0.0,37.0,4138606592.0,795979776.0,28429090816.0,255397888.0,5969264.0,1849678.0
12-04 08:40:20,32.493,15.552,51.086,0.0,0.0,0.869,0.0,2273280.0,0.0,25.0,4138962944.0,795979776.0,28452937728.0,231194624.0,6325970.0,2022138.0
12-04 08:40:21,31.906,15.822,51.748,0.0,0.0,0.524,0.0,2248704.0,0.0,25.0,4139773952.0,794959872.0,28445384704.0,238956544.0,5791756.0,1738741.0
12-04 08:40:22,31.976,15.425,51.560,0.087,0.0,0.953,0.0,2433024.0,0.0,30.0,4139843584.0,793653248.0,28430721024.0,254857216.0,5912040.0,1803662.0
12-04 08:40:23,33.078,16.156,49.745,0.0,0.0,1.020,0.0,4313088.0,0.0,38.0,4139331584.0,793665536.0,28456902656.0,229175296.0,6431041.0,2090708.0
12-04 08:40:24,30.439,16.667,52.456,0.0,0.0,0.439,0.0,2371584.0,0.0,24.0,4139188224.0,792297472.0,28443582464.0,244006912.0,5910861.0,1807409.0
12-04 08:40:25,31.543,16.880,50.639,0.085,0.0,0.853,0.0,2363392.0,0.0,23.0,4140630016.0,790937600.0,28429467648.0,258039808.0,5784963.0,1729971.0
12-04 08:40:26,31.944,15.972,51.215,0.0,0.0,0.868,0.0,4079616.0,0.0,26.0,4140032000.0,790970368.0,28455604224.0,232468480.0,4631776.0,1834942.0
12-04 08:40:27,33.276,15.0,50.948,0.0,0.0,0.776,0.0,2588672.0,0.0,35.0,4139298816.0,789598208.0,28441767936.0,248410112.0,5626550.0,2000229.0
12-04 08:40:28,32.131,15.979,50.859,0.086,0.0,0.945,4096.0,2166784.0,1.0,21.0,4141457408.0,788983808.0,28447363072.0,241270784.0,5834563.0,1761476.0
12-04 08:40:29,31.884,17.221,50.043,0.0,0.0,0.853,0.0,2215936.0,0.0,20.0,4138987520.0,788742144.0,28464787456.0,226557952.0,5849536.0,1776686.0
12-04 08:40:30,32.378,15.104,51.476,0.087,0.0,0.955,0.0,4481024.0,0.0,42.0,4141248512.0,787386368.0,28451545088.0,238895104.0,6406695.0,2055162.0
12-04 08:40:31,31.266,16.594,51.441,0.0,0.0,0.699,0.0,2453504.0,0.0,31.0,4140826624.0,786030592.0,28438425600.0,253792256.0,5977686.0,1845157.0
12-04 08:40:32,26.262,15.141,49.786,7.784,0.0,1.027,4096.0,258973696.0,1.0,491.0,4140134400.0,786034688.0,28457910272.0,234995712.0,6104800.0,1917406.0
12-04 08:40:33,16.638,10.463,59.777,12.436,0.0,0.686,12288.0,261156864.0,3.0,503.0,4140650496.0,784756736.0,28434423808.0,259244032.0,4886810.0,1757999.0
12-04 08:40:34,23.889,13.663,56.580,5.029,0.0,0.838,4096.0,160346112.0,1.0,317.0,4141916160.0,784789504.0,28451434496.0,240934912.0,4644758.0,1694789.0
12-04 08:40:35,31.002,17.185,50.864,0.0,0.0,0.950,0.0,4308992.0,0.0,35.0,4143095808.0,783527936.0,28439592960.0,252858368.0,5883846.0,1804809.0
12-04 08:40:36,33.136,16.271,49.746,0.0,0.0,0.847,0.0,2379776.0,0.0,32.0,4141363200.0,783536128.0,28464467968.0,229707776.0,6311881.0,1992340.0
12-04 08:40:37,32.929,14.471,51.560,0.087,0.0,0.953,0.0,2367488.0,0.0,23.0,4141547520.0,782282752.0,28450664448.0,244580352.0,3777204.0,1744604.0
12-04 08:40:38,32.180,15.398,51.644,0.0,0.0,0.779,0.0,2334720.0,0.0,24.0,4142346240.0,781025280.0,28434870272.0,260833280.0,1809472.0,1753677.0
12-04 08:40:39,31.826,16.980,50.171,0.0,0.0,1.024,0.0,4304896.0,0.0,38.0,4141690880.0,781070336.0,28462166016.0,234147840.0,2907137.0,2101058.0
12-04 08:40:40,31.861,15.931,51.255,0.087,0.0,0.866,0.0,2232320.0,0.0,24.0,4142075904.0,780279808.0,28459675648.0,237043712.0,3841412.0,1774000.0
12-04 08:40:41,32.423,14.978,51.806,0.088,0.0,0.705,0.0,2539520.0,0.0,27.0,4142546944.0,779005952.0,28446482432.0,251039744.0,5868880.0,1731436.0
12-04 08:40:42,32.214,16.537,50.043,0.086,0.0,1.120,0.0,4096000.0,0.0,27.0,4144422912.0,778436608.0,28453351424.0,242864128.0,12020501.0,1900434.0
12-04 08:40:43,31.861,16.450,51.082,0.0,0.0,0.606,0.0,2371584.0,0.0,31.0,4143816704.0,778235904.0,28469964800.0,227057664.0,6313553.0,1993738.0
12-04 08:40:44,33.712,16.157,49.170,0.262,0.0,0.699,4096.0,20152320.0,1.0,74.0,4145831936.0,775868416.0,28436934656.0,260440064.0,7871545.0,1802048.0
12-04 08:40:45,34.824,17.111,46.862,0.430,0.0,0.774,20480.0,36102144.0,5.0,107.0,4144726016.0,774496256.0,28407398400.0,292454400.0,5802806.0,1718963.0
12-04 08:40:46,30.405,17.140,51.421,0.086,0.0,0.947,0.0,4337664.0,0.0,41.0,4143378432.0,774553600.0,28432613376.0,268529664.0,6387190.0,2002709.0
12-04 08:40:47,31.103,16.507,51.434,0.087,0.0,0.869,0.0,2154496.0,0.0,19.0,4143263744.0,774561792.0,28456452096.0,244797440.0,7984915.0,1888360.0
12-04 08:40:48,33.135,13.543,52.896,0.085,0.0,0.341,4096.0,9068544.0,1.0,74.0,4145233920.0,773230592.0,28443844608.0,256765952.0,3111127.0,794616.0
12-04 08:40:49,35.512,12.554,50.989,0.946,0.0,0.0,0.0,58748928.0,0.0,171.0,4144635904.0,771268608.0,28465012736.0,238157824.0,458972.0,250863.0
12-04 08:40:50,35.154,12.969,50.939,0.853,0.0,0.085,4096.0,55160832.0,1.0,177.0,4143570944.0,768765952.0,28363005952.0,343732224.0,1539624.0,263971.0
12-04 08:40:51,31.620,12.082,56.127,0.171,0.0,0.0,0.0,6475776.0,0.0,58.0,4143661056.0,768786432.0,28389969920.0,316657664.0,460966.0,253538.0
12-04 08:40:52,32.031,11.892,55.903,0.174,0.0,0.0,0.0,6483968.0,0.0,60.0,4143452160.0,768827392.0,28415533056.0,291262464.0,460127.0,253877.0
12-04 08:40:53,31.478,12.174,56.174,0.087,0.0,0.087,0.0,6467584.0,0.0,57.0,4142530560.0,768872448.0,28444090368.0,263581696.0,461851.0,256842.0
12-04 08:40:54,31.959,12.199,55.670,0.172,0.0,0.0,0.0,6529024.0,0.0,62.0,4144603136.0,768880640.0,28470009856.0,235581440.0,458560.0,251514.0
12-04 08:40:55,31.357,12.113,56.443,0.086,0.0,0.0,0.0,6508544.0,0.0,62.0,4145152000.0,768086016.0,28472209408.0,233627648.0,460731.0,253083.0
12-04 08:40:56,31.900,12.210,55.804,0.086,0.0,0.0,0.0,6569984.0,0.0,59.0,4144693248.0,767213568.0,28472008704.0,235159552.0,460002.0,253212.0
12-04 08:40:57,31.448,12.511,55.870,0.171,0.0,0.0,0.0,6619136.0,0.0,63.0,4146098176.0,766402560.0,28472225792.0,234348544.0,457221.0,249175.0
12-04 08:40:58,31.624,11.966,56.154,0.256,0.0,0.0,0.0,8728576.0,0.0,81.0,4146040832.0,765460480.0,28471111680.0,236462080.0,460331.0,253930.0
12-04 08:40:59,32.817,10.767,56.331,0.086,0.0,0.0,0.0,6594560.0,0.0,64.0,4146483200.0,764661760.0,28471996416.0,235933696.0,606856.0,331066.0
12-04 08:41:00,31.904,12.093,55.918,0.086,0.0,0.0,0.0,6586368.0,0.0,63.0,4145770496.0,763863040.0,28473188352.0,236253184.0,459918.0,252900.0
12-04 08:41:01,32.419,11.921,55.489,0.172,0.0,0.0,4096.0,6623232.0,1.0,62.0,4145594368.0,762908672.0,28471255040.0,239316992.0,479476.0,271818.0
12-04 08:41:02,32.103,12.532,55.193,0.172,0.0,0.0,0.0,6856704.0,0.0,66.0,4145258496.0,761655296.0,28458938368.0,253222912.0,460224.0,253759.0
12-04 08:41:03,31.714,13.129,54.987,0.085,0.0,0.085,0.0,6463488.0,0.0,58.0,4145025024.0,761696256.0,28485804032.0,226549760.0,459848.0,251569.0
12-04 08:41:04,13.802,5.758,70.787,9.653,0.0,0.0,4096.0,179843072.0,1.0,360.0,4145475584.0,760827904.0,28470525952.0,242245632.0,167675.0,99345.0
12-04 08:41:05,0.168,0.671,88.013,11.148,0.0,0.0,8192.0,262148096.0,2.0,479.0,4146831360.0,760832000.0,28471164928.0,240246784.0,41067.0,40977.0
12-04 08:41:06,7.647,3.653,78.845,9.771,0.0,0.085,4096.0,194912256.0,1.0,384.0,4145430528.0,760848384.0,28477423616.0,235372544.0,169087.0,100766.0
12-04 08:41:07,30.842,12.457,56.615,0.086,0.0,0.0,0.0,6582272.0,0.0,63.0,4146008064.0,760074240.0,28477501440.0,235491328.0,461258.0,254479.0
12-04 08:41:08,31.842,11.876,56.110,0.172,0.0,0.0,4096.0,6868992.0,1.0,69.0,4144316416.0,758845440.0,28467634176.0,248279040.0,460821.0,253300.0
12-04 08:41:09,31.324,12.224,56.282,0.170,0.0,0.0,0.0,8404992.0,0.0,65.0,4145291264.0,758104064.0,28470116352.0,245563392.0,459243.0,251605.0
12-04 08:41:10,32.155,12.759,54.914,0.172,0.0,0.0,0.0,5472256.0,0.0,77.0,4145274880.0,756883456.0,28457775104.0,259141632.0,495250.0,272771.0
12-04 08:41:11,30.895,12.048,56.799,0.172,0.0,0.086,0.0,8396800.0,0.0,64.0,4144549888.0,756936704.0,28486336512.0,231251968.0,460662.0,253046.0
12-04 08:41:12,31.105,12.425,56.298,0.171,0.0,0.0,0.0,6701056.0,0.0,70.0,4145586176.0,756158464.0,28486033408.0,231297024.0,608466.0,332042.0
12-04 08:41:13,32.069,11.810,56.121,0.0,0.0,0.0,0.0,6598656.0,0.0,60.0,4146032640.0,755367936.0,28488204288.0,229470208.0,460612.0,253208.0
12-04 08:41:14,34.226,12.446,52.723,0.605,0.0,0.0,0.0,34148352.0,0.0,131.0,4146921472.0,753430528.0,28474408960.0,244314112.0,476496.0,269589.0
12-04 08:41:15,36.775,12.713,49.232,1.195,0.0,0.085,4096.0,80490496.0,1.0,212.0,4146941952.0,750682112.0,28482396160.0,239054848.0,461299.0,253340.0
12-04 08:41:16,32.388,11.942,55.412,0.258,0.0,0.0,4096.0,12812288.0,1.0,84.0,4145852416.0,750702592.0,28411113472.0,311406592.0,462082.0,255596.0
12-04 08:41:17,3.272,1.678,95.050,0.0,0.0,0.0,36864.0,1224704.0,4.0,18.0,4145881088.0,750710784.0,28416409600.0,306073600.0,100107.0,65628.0
12-04 08:41:18,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146008064.0,750710784.0,28416409600.0,305946624.0,22184.0,22113.0
12-04 08:41:19,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146008064.0,750710784.0,28416409600.0,305946624.0,20486.0,20947.0
12-04 08:41:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146003968.0,750710784.0,28416413696.0,305946624.0,21317.0,21927.0
12-04 08:41:21,0.084,0.167,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4146122752.0,750718976.0,28416413696.0,305819648.0,23612.0,22554.0
12-04 08:41:22,0.084,0.251,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,4146118656.0,750723072.0,28416413696.0,305819648.0,24488.0,25370.0
12-04 08:41:23,5.616,3.688,90.528,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4145676288.0,750723072.0,28420431872.0,302243840.0,12081589.0,6711115.0
12-04 08:41:24,25.881,14.789,58.641,0.0,0.0,0.688,0.0,36864.0,0.0,6.0,4145369088.0,750723072.0,28437733376.0,285249536.0,3563651.0,1668221.0
12-04 08:41:25,30.669,16.160,52.129,0.0,0.0,1.043,0.0,4284416.0,0.0,36.0,4144984064.0,750755840.0,28463845376.0,259489792.0,6438814.0,2114359.0
12-04 08:41:26,31.893,16.162,51.253,0.0,0.0,0.691,0.0,2166784.0,0.0,19.0,4145012736.0,750772224.0,28486615040.0,236675072.0,5889056.0,1805807.0
12-04 08:41:27,30.476,16.450,51.775,0.087,0.0,1.212,0.0,2306048.0,0.0,26.0,4146782208.0,749985792.0,28484583424.0,237723648.0,6071741.0,1966936.0
12-04 08:41:28,32.378,16.273,50.422,0.084,0.0,0.843,0.0,2277376.0,0.0,22.0,4147691520.0,749285376.0,28483878912.0,238219264.0,6072098.0,1934175.0
12-04 08:41:29,32.312,14.711,52.102,0.0,0.0,0.876,0.0,2289664.0,0.0,24.0,4149608448.0,748367872.0,28477267968.0,243830784.0,5907979.0,1838516.0
12-04 08:41:30,31.122,18.878,48.810,0.0,0.0,1.190,0.0,4374528.0,0.0,40.0,4151439360.0,747524096.0,28474916864.0,245194752.0,6045470.0,1927988.0
12-04 08:41:31,32.264,18.820,47.788,0.087,0.0,1.041,0.0,5427200.0,0.0,31.0,4146573312.0,747540480.0,28495572992.0,229388288.0,4774959.0,1900289.0
12-04 08:41:32,30.967,19.255,48.358,0.089,0.0,1.331,0.0,2265088.0,0.0,26.0,4140011520.0,746917888.0,28497793024.0,234352640.0,5686976.0,1960433.0
12-04 08:41:33,30.363,20.415,48.183,0.087,0.0,0.952,0.0,2269184.0,0.0,27.0,4132806656.0,746299392.0,28498599936.0,241369088.0,6464637.0,1945808.0
12-04 08:41:34,33.623,16.247,49.262,0.0,0.0,0.869,0.0,2486272.0,0.0,27.0,4130754560.0,745070592.0,28482297856.0,260952064.0,7516851.0,2029782.0
12-04 08:41:35,35.653,15.378,47.938,0.0,0.0,1.031,0.0,2162688.0,0.0,19.0,4131946496.0,745078784.0,28504408064.0,237641728.0,4532840.0,1948216.0
12-04 08:41:36,31.552,17.303,50.212,0.0,0.0,0.933,0.0,2314240.0,0.0,28.0,4130582528.0,744230912.0,28500488192.0,243773440.0,8067571.0,2201722.0
12-04 08:41:37,31.854,15.840,51.262,0.087,0.0,0.957,0.0,4612096.0,0.0,32.0,4130758656.0,743600128.0,28501291008.0,243425280.0,5990055.0,1982136.0
12-04 08:41:38,35.039,16.565,46.921,0.694,0.0,0.781,16384.0,53850112.0,2.0,134.0,4128317440.0,741670912.0,28459253760.0,289832960.0,6164977.0,1884550.0
12-04 08:41:39,32.582,15.771,50.607,0.0,0.0,1.040,0.0,2191360.0,0.0,21.0,4117839872.0,741699584.0,28482666496.0,276869120.0,5982896.0,1906876.0
12-04 08:41:40,31.101,15.859,52.599,0.0,0.0,0.441,0.0,2162688.0,0.0,19.0,4117532672.0,741707776.0,28505694208.0,254140416.0,5991246.0,1891485.0
12-04 08:41:41,31.768,15.969,49.872,1.879,0.0,0.512,4096.0,132956160.0,1.0,285.0,4117663744.0,741715968.0,28530249728.0,229445632.0,6134530.0,1984800.0
12-04 08:41:42,22.830,15.191,52.170,8.507,0.0,1.302,8192.0,258641920.0,2.0,483.0,4118687744.0,740499456.0,28508770304.0,251117568.0,6549960.0,2205272.0
12-04 08:41:43,18.589,12.651,59.639,8.176,0.0,0.947,4096.0,233631744.0,1.0,452.0,4118528000.0,740519936.0,28525293568.0,234733568.0,6033064.0,1929605.0
12-04 08:41:44,34.220,15.009,50.172,0.0,0.0,0.600,0.0,2183168.0,0.0,21.0,4117573632.0,739663872.0,28519784448.0,242053120.0,5794147.0,1790899.0
12-04 08:41:45,32.082,16.041,50.768,0.085,0.0,1.024,0.0,2310144.0,0.0,27.0,4117770240.0,738910208.0,28517826560.0,244568064.0,1854741.0,1836005.0
12-04 08:41:46,32.358,17.057,49.415,0.084,0.0,1.087,0.0,4386816.0,0.0,36.0,4118937600.0,737705984.0,28504784896.0,257646592.0,3964481.0,1943182.0
12-04 08:41:47,31.842,16.179,51.119,0.0,0.0,0.861,0.0,2387968.0,0.0,31.0,4117356544.0,737705984.0,28527947776.0,236064768.0,2594600.0,2229811.0
12-04 08:41:48,32.534,15.839,50.428,0.0,0.0,1.199,0.0,2232320.0,0.0,22.0,4117655552.0,736854016.0,28523094016.0,241471488.0,5874351.0,1780983.0
12-04 08:41:49,31.337,15.972,51.649,0.087,0.0,0.955,0.0,2252800.0,0.0,21.0,4118384640.0,736231424.0,28524920832.0,239538176.0,10106244.0,1969767.0
12-04 08:41:50,33.136,16.017,50.424,0.0,0.0,0.424,0.0,2408448.0,0.0,25.0,4117942272.0,735027200.0,28509868032.0,256237568.0,7966868.0,1865441.0
12-04 08:41:51,32.732,15.550,50.859,0.086,0.0,0.773,0.0,2174976.0,0.0,22.0,4117266432.0,735047680.0,28534431744.0,232329216.0,6002498.0,1893034.0
12-04 08:41:52,30.160,16.370,52.758,0.0,0.0,0.712,4096.0,4489216.0,1.0,39.0,4115804160.0,733839360.0,28519796736.0,249634816.0,8146176.0,1979630.0
12-04 08:41:53,31.884,16.454,50.469,0.085,0.0,1.108,0.0,2162688.0,0.0,19.0,4116783104.0,733843456.0,28542156800.0,226291712.0,6323788.0,2058329.0
12-04 08:41:54,32.614,15.444,51.251,0.0,0.0,0.690,0.0,2371584.0,0.0,31.0,4117528576.0,733048832.0,28540108800.0,228388864.0,6352520.0,2087742.0
12-04 08:41:55,31.834,17.317,50.170,0.0,0.0,0.679,0.0,2412544.0,0.0,32.0,4120088576.0,731840512.0,28523765760.0,243380224.0,5964596.0,1878978.0
12-04 08:41:56,30.769,16.940,51.253,0.0,0.0,1.037,0.0,2301952.0,0.0,22.0,4118777856.0,731197440.0,28526784512.0,242315264.0,8087783.0,1952212.0
12-04 08:41:57,31.893,16.076,51.080,0.086,0.0,0.864,0.0,2203648.0,0.0,22.0,4118777856.0,730664960.0,28532764672.0,236867584.0,5948975.0,1860216.0
12-04 08:41:58,32.841,15.552,50.565,0.087,0.0,0.956,0.0,2306048.0,0.0,22.0,4117069824.0,730112000.0,28537675776.0,234217472.0,6099969.0,1974024.0
12-04 08:41:59,31.960,17.830,49.201,0.0,0.0,1.009,0.0,4263936.0,0.0,39.0,4118315008.0,729591808.0,28543733760.0,227434496.0,6151151.0,1987891.0
12-04 08:42:00,31.529,16.237,51.289,0.086,0.0,0.859,0.0,2379776.0,0.0,28.0,4117770240.0,728879104.0,28544540672.0,227885056.0,6365849.0,2099584.0
12-04 08:42:01,31.920,15.657,51.471,0.0,0.0,0.952,0.0,2310144.0,0.0,25.0,4118220800.0,728084480.0,28540792832.0,231976960.0,6200249.0,1985407.0
12-04 08:42:02,32.472,15.504,51.507,0.0,0.0,0.517,0.0,2228224.0,0.0,23.0,4116742144.0,727457792.0,28543229952.0,231645184.0,5955727.0,1891545.0
12-04 08:42:03,31.900,16.939,50.215,0.086,0.0,0.860,0.0,2310144.0,0.0,29.0,4119281664.0,726597632.0,28537991168.0,235204608.0,5961552.0,1882229.0
12-04 08:42:04,31.515,16.364,51.082,0.087,0.0,0.952,0.0,2330624.0,0.0,28.0,4118982656.0,725811200.0,28534284288.0,239996928.0,5958891.0,1889880.0
12-04 08:42:05,31.670,16.609,50.688,0.086,0.0,0.947,0.0,4358144.0,0.0,40.0,4121423872.0,724963328.0,28531580928.0,241106944.0,4191747.0,1977471.0
12-04 08:42:06,31.436,16.653,50.722,0.0,0.0,1.189,0.0,2314240.0,0.0,27.0,4119838720.0,724258816.0,28530806784.0,244170752.0,8303674.0,2091421.0
12-04 08:42:07,31.849,17.038,50.342,0.0,0.0,0.771,0.0,2424832.0,0.0,29.0,4119932928.0,723648512.0,28532703232.0,242790400.0,6420642.0,2111645.0
12-04 08:42:08,32.689,16.723,49.748,0.0,0.0,0.840,0.0,2174976.0,0.0,21.0,4118040576.0,723431424.0,28548079616.0,229523456.0,5985206.0,1884249.0
12-04 08:42:09,32.035,15.931,51.082,0.087,0.0,0.866,0.0,2285568.0,0.0,24.0,4117245952.0,722817024.0,28551327744.0,227684352.0,5964263.0,1887857.0
12-04 08:42:10,31.330,16.652,50.901,0.0,0.0,1.116,0.0,2285568.0,0.0,22.0,4117626880.0,721903616.0,28544057344.0,235487232.0,5982843.0,1888294.0
12-04 08:42:11,31.207,17.155,50.690,0.086,0.0,0.862,0.0,2297856.0,0.0,25.0,4118499328.0,721055744.0,28537606144.0,241913856.0,6058685.0,1932993.0
12-04 08:42:12,31.997,16.468,50.256,0.0,0.0,1.280,0.0,4337664.0,0.0,35.0,4118781952.0,720297984.0,28537143296.0,242851840.0,6197774.0,2005940.0
12-04 08:42:13,30.498,16.151,50.086,2.148,0.0,1.117,4096.0,97554432.0,1.0,190.0,4117590016.0,720072704.0,28549599232.0,231813120.0,6146232.0,1977748.0
12-04 08:42:14,20.844,12.575,54.436,11.456,0.0,0.689,8192.0,261513216.0,2.0,495.0,4117364736.0,718876672.0,28526567424.0,256266240.0,6121400.0,2144169.0
12-04 08:42:15,17.384,11.188,59.639,10.929,0.0,0.861,8192.0,260149248.0,2.0,508.0,4117286912.0,718893056.0,28539412480.0,243482624.0,1892369.0,1852021.0
12-04 08:42:16,29.843,14.136,53.752,1.396,0.0,0.873,0.0,63385600.0,0.0,135.0,4116893696.0,718041088.0,28534751232.0,249389056.0,10223378.0,1841408.0
12-04 08:42:17,31.389,16.810,51.115,0.0,0.0,0.686,0.0,2359296.0,0.0,27.0,4118630400.0,717504512.0,28539330560.0,243609600.0,6252973.0,2033386.0
12-04 08:42:18,30.987,17.682,50.644,0.086,0.0,0.601,0.0,2162688.0,0.0,20.0,4117774336.0,717373440.0,28556816384.0,227110912.0,5936365.0,1858348.0
12-04 08:42:19,31.529,16.753,50.773,0.0,0.0,0.945,0.0,2461696.0,0.0,31.0,4118425600.0,716214272.0,28540248064.0,244187136.0,5986466.0,1892199.0
12-04 08:42:20,31.515,16.450,51.169,0.0,0.0,0.866,0.0,2228224.0,0.0,23.0,4118814720.0,715587584.0,28542164992.0,242507776.0,5945506.0,1865128.0
12-04 08:42:21,30.446,16.010,52.493,0.175,0.0,0.875,0.0,4218880.0,0.0,33.0,4117188608.0,715300864.0,28556976128.0,229609472.0,6214764.0,2014188.0
12-04 08:42:22,35.875,16.551,46.101,0.520,0.0,0.953,4096.0,51625984.0,1.0,137.0,4118409216.0,713089024.0,28547899392.0,239677440.0,6086282.0,1935072.0
12-04 08:42:23,36.847,16.538,44.987,0.686,0.0,0.943,8192.0,64446464.0,2.0,173.0,4117938176.0,711098368.0,28450320384.0,339718144.0,4335339.0,2040991.0
12-04 08:42:24,32.679,16.041,50.683,0.0,0.0,0.597,0.0,2187264.0,0.0,19.0,4117151744.0,711118848.0,28473995264.0,316809216.0,6771735.0,2034171.0
12-04 08:42:25,31.473,16.216,51.526,0.0,0.0,0.785,0.0,2170880.0,0.0,20.0,4117237760.0,711131136.0,28496584704.0,294121472.0,7531413.0,1951695.0
12-04 08:42:26,32.285,16.568,50.297,0.0,0.0,0.850,0.0,2162688.0,0.0,19.0,4116439040.0,711151616.0,28520882176.0,270602240.0,5978027.0,1888376.0
12-04 08:42:27,30.044,17.555,51.266,0.175,0.0,0.961,0.0,2174976.0,0.0,21.0,4117295104.0,711168000.0,28542824448.0,247787520.0,5959498.0,1853048.0
12-04 08:42:28,32.995,16.159,49.915,0.0,0.0,0.931,0.0,2281472.0,0.0,23.0,4117520384.0,710668288.0,28547887104.0,242999296.0,4260808.0,1872769.0
12-04 08:42:29,31.191,17.224,50.557,0.171,0.0,0.857,0.0,4276224.0,0.0,35.0,4117737472.0,710176768.0,28555698176.0,235462656.0,7894085.0,2002246.0
12-04 08:42:30,32.045,16.409,50.773,0.0,0.0,0.773,0.0,2396160.0,0.0,27.0,4117336064.0,709603328.0,28558090240.0,234045440.0,5061135.0,2150544.0
12-04 08:42:31,32.127,16.107,50.991,0.0,0.0,0.775,16384.0,2310144.0,1.0,25.0,4120346624.0,708673536.0,28546723840.0,243331072.0,7591022.0,2007327.0
12-04 08:42:32,31.570,15.958,51.431,0.087,0.0,0.954,4096.0,2318336.0,1.0,24.0,4120567808.0,708038656.0,28546826240.0,243642368.0,5969929.0,1879256.0
12-04 08:42:33,30.789,15.965,52.281,0.0,0.0,0.965,0.0,2170880.0,0.0,21.0,4119011328.0,707907584.0,28563738624.0,228417536.0,5499771.0,1879713.0
12-04 08:42:34,31.931,17.167,50.043,0.086,0.0,0.773,0.0,2355200.0,0.0,27.0,4119199744.0,706908160.0,28550311936.0,242655232.0,6503625.0,1919308.0
12-04 08:42:35,31.561,16.381,51.115,0.0,0.0,0.943,8192.0,2322432.0,1.0,23.0,4120465408.0,706400256.0,28553695232.0,238514176.0,6039614.0,1927853.0
12-04 08:42:36,30.517,17.586,50.862,0.086,0.0,0.948,0.0,4288512.0,0.0,37.0,4118593536.0,705933312.0,28560289792.0,234258432.0,6193971.0,2020970.0
12-04 08:42:37,31.076,15.972,52.170,0.0,0.0,0.781,0.0,2437120.0,0.0,30.0,4120469504.0,705015808.0,28549431296.0,244158464.0,6610707.0,2228859.0
12-04 08:42:38,30.218,16.594,52.314,0.087,0.0,0.786,0.0,2215936.0,0.0,21.0,4119220224.0,704880640.0,28566986752.0,227987456.0,5999768.0,1899467.0
12-04 08:42:39,31.431,15.891,51.800,0.088,0.0,0.790,0.0,2293760.0,0.0,25.0,4120227840.0,704311296.0,28567744512.0,226791424.0,4612901.0,1896969.0
12-04 08:42:40,32.325,15.644,51.080,0.086,0.0,0.864,0.0,2342912.0,0.0,24.0,4119121920.0,703225856.0,28552568832.0,244158464.0,6911825.0,1876154.0
12-04 08:42:41,31.163,16.927,51.128,0.0,0.0,0.781,0.0,2244608.0,0.0,23.0,4120367104.0,702689280.0,28555190272.0,240828416.0,6441323.0,1909810.0
12-04 08:42:42,31.714,16.880,50.298,0.0,0.0,1.108,0.0,2301952.0,0.0,22.0,4120743936.0,702111744.0,28556918784.0,239300608.0,6072615.0,1942179.0
12-04 08:42:43,32.388,16.323,50.258,0.086,0.0,0.945,0.0,4325376.0,0.0,38.0,4122013696.0,701210624.0,28547637248.0,248213504.0,6164815.0,1981705.0
12-04 08:42:44,31.337,15.972,51.823,0.0,0.0,0.868,0.0,2289664.0,0.0,25.0,4119445504.0,701227008.0,28570251264.0,228151296.0,6430619.0,2102637.0
12-04 08:42:45,32.737,16.027,50.128,0.171,0.0,0.938,0.0,11304960.0,0.0,40.0,4119543808.0,700665856.0,28572188672.0,226676736.0,6136465.0,1987566.0
12-04 08:42:46,27.979,17.012,47.755,6.131,0.0,1.123,8192.0,264380416.0,2.0,496.0,4119810048.0,699961344.0,28565262336.0,234041344.0,6245150.0,2009207.0
12-04 08:42:47,17.513,11.384,58.757,11.384,0.0,0.963,8192.0,258887680.0,2.0,497.0,4119306240.0,699465728.0,28561432576.0,238870528.0,5643958.0,1907814.0
12-04 08:42:48,24.658,13.784,56.079,4.795,0.0,0.685,4096.0,150110208.0,1.0,302.0,4119797760.0,698896384.0,28557361152.0,243019776.0,6157338.0,1800144.0
12-04 08:42:49,33.362,14.645,51.127,0.0,0.0,0.867,0.0,2199552.0,0.0,24.0,4118577152.0,698490880.0,28566257664.0,235749376.0,5878020.0,1805484.0
12-04 08:42:50,31.164,17.123,50.599,0.171,0.0,0.942,0.0,4419584.0,0.0,40.0,4120551424.0,697786368.0,28563169280.0,237568000.0,6506790.0,2180098.0
12-04 08:42:51,31.639,15.513,52.235,0.0,0.0,0.613,0.0,2310144.0,0.0,25.0,4119363584.0,697098240.0,28560928768.0,241684480.0,1924259.0,1857614.0
12-04 08:42:52,31.282,16.205,51.820,0.0,0.0,0.693,53248.0,2256896.0,3.0,22.0,4120133632.0,696397824.0,28556627968.0,245915648.0,3963165.0,1890765.0
12-04 08:42:53,31.870,14.925,52.327,0.0,0.0,0.878,0.0,2289664.0,0.0,23.0,4119261184.0,695894016.0,28560908288.0,243011584.0,2006642.0,1900704.0
12-04 08:42:54,32.517,15.559,51.136,0.087,0.0,0.699,0.0,2228224.0,0.0,22.0,4118958080.0,695549952.0,28572217344.0,232349696.0,5860223.0,1825592.0
12-04 08:42:55,31.049,16.912,50.737,0.087,0.0,1.214,0.0,4280320.0,0.0,34.0,4119900160.0,695054336.0,28577570816.0,226549760.0,8218106.0,1990292.0
12-04 08:42:56,30.087,16.348,52.522,0.0,0.0,1.043,0.0,2248704.0,0.0,22.0,4120350720.0,694423552.0,28576468992.0,227831808.0,8260021.0,2043025.0
12-04 08:42:57,32.121,16.710,49.957,0.087,0.0,1.126,0.0,2453504.0,0.0,32.0,4119744512.0,693792768.0,28576440320.0,229097472.0,8321622.0,2037870.0
12-04 08:42:58,31.657,16.045,51.084,0.087,0.0,1.127,0.0,2240512.0,0.0,21.0,4119695360.0,693243904.0,28577796096.0,228339712.0,7967105.0,1823744.0
12-04 08:42:59,32.031,16.992,50.042,0.0,0.0,0.935,0.0,2289664.0,0.0,25.0,4118896640.0,692330496.0,28566376448.0,241471488.0,6063545.0,1942559.0
12-04 08:43:00,31.266,17.247,50.552,0.0,0.0,0.935,0.0,2306048.0,0.0,25.0,4121100288.0,691699712.0,28564107264.0,242167808.0,6031057.0,1910941.0
12-04 08:43:01,32.281,14.912,51.930,0.0,0.0,0.877,0.0,4169728.0,0.0,29.0,4121022464.0,691081216.0,28566474752.0,240496640.0,6811389.0,1902979.0
12-04 08:43:02,31.606,16.926,50.604,0.0,0.0,0.864,0.0,2383872.0,0.0,32.0,4121288704.0,690311168.0,28560150528.0,247324672.0,6308695.0,2034483.0
12-04 08:43:03,31.906,15.909,51.486,0.175,0.0,0.524,0.0,2301952.0,0.0,27.0,4119425024.0,690323456.0,28582346752.0,226979840.0,7599331.0,2119807.0
12-04 08:43:04,31.441,16.507,51.004,0.0,0.0,1.048,0.0,2379776.0,0.0,29.0,4119494656.0,689283072.0,28565364736.0,244932608.0,6024580.0,1937609.0
12-04 08:43:05,32.386,15.676,51.077,0.086,0.0,0.775,0.0,2252800.0,0.0,21.0,4120563712.0,688795648.0,28569178112.0,240537600.0,5954945.0,1880183.0
12-04 08:43:06,31.461,16.940,50.735,0.0,0.0,0.864,0.0,2244608.0,0.0,23.0,4121509888.0,688091136.0,28565417984.0,244056064.0,6018496.0,1909451.0
12-04 08:43:07,31.791,17.073,50.210,0.084,0.0,0.841,0.0,2314240.0,0.0,25.0,4120457216.0,687505408.0,28568080384.0,243032064.0,6058855.0,1931472.0
12-04 08:43:08,32.180,16.522,50.433,0.0,0.0,0.865,0.0,4255744.0,0.0,36.0,4118343680.0,687132672.0,28579581952.0,234016768.0,6016250.0,1903992.0
12-04 08:43:09,31.767,15.492,51.784,0.087,0.0,0.870,0.0,2322432.0,0.0,33.0,4120182784.0,686415872.0,28574502912.0,237973504.0,6300949.0,2043021.0
12-04 08:43:10,32.446,15.794,50.815,0.086,0.0,0.858,0.0,4718592.0,0.0,39.0,4120932352.0,685928448.0,28576587776.0,235626496.0,5534336.0,2146618.0
12-04 08:43:11,42.564,15.385,40.598,0.684,0.0,0.769,20480.0,55967744.0,2.0,139.0,4120825856.0,683843584.0,28523687936.0,290717696.0,4451369.0,1657178.0
12-04 08:43:12,31.615,16.495,50.859,0.0,0.0,1.031,0.0,2338816.0,0.0,26.0,4120129536.0,683851776.0,28547059712.0,268034048.0,8445099.0,2147331.0
12-04 08:43:13,31.478,15.739,51.739,0.0,0.0,1.043,0.0,2162688.0,0.0,19.0,4120076288.0,683859968.0,28569911296.0,245227520.0,6272962.0,2049512.0
12-04 08:43:14,31.466,16.638,51.034,0.0,0.0,0.862,0.0,2260992.0,0.0,21.0,4121370624.0,683216896.0,28569964544.0,244523008.0,6025589.0,1920696.0
12-04 08:43:15,32.294,15.411,51.255,0.173,0.0,0.866,0.0,2297856.0,0.0,27.0,4121067520.0,682672128.0,28571885568.0,243449856.0,5962346.0,1872538.0
12-04 08:43:16,33.019,16.209,50.172,0.0,0.0,0.600,0.0,2228224.0,0.0,22.0,4121227264.0,682131456.0,28571787264.0,243929088.0,6027812.0,1917607.0
12-04 08:43:17,32.275,16.052,51.073,0.086,0.0,0.515,0.0,2269184.0,0.0,23.0,4122460160.0,681512960.0,28571504640.0,243597312.0,5997931.0,1899397.0
12-04 08:43:18,30.279,15.969,50.087,2.705,0.0,0.960,8192.0,188162048.0,2.0,371.0,4121427968.0,681328640.0,28585160704.0,231157760.0,6113029.0,1934000.0
12-04 08:43:19,21.155,15.038,53.441,9.346,0.0,1.020,8192.0,263245824.0,2.0,505.0,4121329664.0,680280064.0,28562550784.0,254914560.0,6601819.0,2248508.0
12-04 08:43:20,19.389,12.052,58.515,8.996,0.0,1.048,4096.0,232374272.0,1.0,457.0,4120076288.0,680292352.0,28578222080.0,240484352.0,6055821.0,1930338.0
12-04 08:43:21,32.524,15.265,51.518,0.087,0.0,0.607,0.0,2195456.0,0.0,22.0,4120338432.0,679759872.0,28579840000.0,239136768.0,5710013.0,1742427.0
12-04 08:43:22,31.288,16.335,51.513,0.0,0.0,0.864,0.0,2162688.0,0.0,19.0,4120039424.0,679280640.0,28584636416.0,235118592.0,5995751.0,1889450.0
12-04 08:43:23,30.484,16.926,51.295,0.173,0.0,1.123,0.0,4329472.0,0.0,36.0,4121677824.0,678547456.0,28582486016.0,236363776.0,3993705.0,1746492.0
12-04 08:43:24,31.181,13.169,55.480,0.085,0.0,0.085,4096.0,6758400.0,1.0,68.0,4122034176.0,677687296.0,28576911360.0,242442240.0,750721.0,409335.0
12-04 08:43:25,33.563,12.511,53.408,0.345,0.0,0.173,0.0,29769728.0,0.0,112.0,4127866880.0,676433920.0,28571774976.0,242999296.0,2499518.0,350819.0
12-04 08:43:26,37.326,12.413,48.958,1.215,0.0,0.087,8192.0,80674816.0,2.0,209.0,4129787904.0,673558528.0,28550758400.0,264970240.0,2363721.0,207348.0
12-04 08:43:27,33.080,13.198,53.384,0.338,0.0,0.0,0.0,24260608.0,0.0,120.0,4126990336.0,673644544.0,28483678208.0,334761984.0,609769.0,334401.0
12-04 08:43:28,32.899,11.632,55.382,0.087,0.0,0.0,0.0,6488064.0,0.0,58.0,4127379456.0,673669120.0,28511834112.0,306192384.0,745436.0,253631.0
12-04 08:43:29,33.333,12.121,54.377,0.168,0.0,0.0,0.0,6496256.0,0.0,58.0,4128550912.0,673693696.0,28537810944.0,279019520.0,460147.0,252150.0
12-04 08:43:30,33.136,11.864,54.746,0.085,0.0,0.169,0.0,6516736.0,0.0,61.0,4127993856.0,673701888.0,28564389888.0,252989440.0,462430.0,253901.0
12-04 08:43:31,32.487,11.033,56.392,0.088,0.0,0.0,0.0,6467584.0,0.0,57.0,4128194560.0,673234944.0,28573847552.0,243798016.0,460215.0,253596.0
12-04 08:43:32,31.810,12.155,55.776,0.172,0.0,0.086,0.0,6524928.0,0.0,62.0,4129779712.0,672661504.0,28573011968.0,243621888.0,463163.0,256126.0
12-04 08:43:33,30.469,13.281,55.990,0.260,0.0,0.0,0.0,6627328.0,0.0,65.0,4131418112.0,672104448.0,28572127232.0,243425280.0,459445.0,252561.0
12-04 08:43:34,32.506,11.634,55.774,0.086,0.0,0.0,0.0,6508544.0,0.0,60.0,4130107392.0,671936512.0,28590231552.0,226799616.0,460882.0,255170.0
12-04 08:43:35,32.075,11.149,56.604,0.172,0.0,0.0,0.0,7675904.0,0.0,65.0,4132532224.0,670412800.0,28554883072.0,261246976.0,478277.0,270224.0
12-04 08:43:36,31.277,12.596,56.041,0.086,0.0,0.0,0.0,7880704.0,0.0,80.0,4130246656.0,670445568.0,28578762752.0,239620096.0,607668.0,331740.0
12-04 08:43:37,31.088,13.126,55.699,0.086,0.0,0.0,0.0,6467584.0,0.0,59.0,4128514048.0,669888512.0,28580511744.0,240160768.0,461259.0,253555.0
12-04 08:43:38,32.072,11.866,55.804,0.258,0.0,0.0,4096.0,6578176.0,1.0,60.0,4129189888.0,669339648.0,28582342656.0,238202880.0,459629.0,252766.0
12-04 08:43:39,32.170,12.426,55.149,0.170,0.0,0.085,0.0,6615040.0,0.0,63.0,4129116160.0,668540928.0,28574863360.0,246554624.0,459994.0,252653.0
12-04 08:43:40,32.258,11.595,56.059,0.087,0.0,0.0,0.0,6643712.0,0.0,63.0,4130713600.0,667992064.0,28576608256.0,243761152.0,460089.0,251911.0
12-04 08:43:41,32.214,11.972,55.728,0.086,0.0,0.0,0.0,6557696.0,0.0,63.0,4130103296.0,667480064.0,28578533376.0,242958336.0,495859.0,290543.0
12-04 08:43:42,31.842,12.220,55.766,0.172,0.0,0.0,0.0,6598656.0,0.0,64.0,4130271232.0,666890240.0,28577861632.0,244051968.0,461794.0,254326.0
12-04 08:43:43,31.684,11.719,56.510,0.087,0.0,0.0,0.0,6578176.0,0.0,61.0,4131041280.0,666316800.0,28576235520.0,245481472.0,458652.0,251338.0
12-04 08:43:44,32.085,11.745,56.0,0.170,0.0,0.0,0.0,6520832.0,0.0,63.0,4129673216.0,666169344.0,28592562176.0,230670336.0,457894.0,250028.0
12-04 08:43:45,31.288,11.668,56.698,0.259,0.0,0.086,0.0,8798208.0,0.0,84.0,4129288192.0,665325568.0,28581933056.0,242528256.0,607834.0,332714.0
12-04 08:43:46,32.766,11.915,55.234,0.085,0.0,0.0,0.0,6537216.0,0.0,60.0,4129529856.0,665096192.0,28597223424.0,227225600.0,461509.0,254342.0
12-04 08:43:47,33.248,12.276,54.390,0.085,0.0,0.0,0.0,6635520.0,0.0,64.0,4129181696.0,664133632.0,28583227392.0,242532352.0,461869.0,254094.0
12-04 08:43:48,33.046,12.995,53.356,0.602,0.0,0.0,0.0,40615936.0,0.0,137.0,4130635776.0,662736896.0,28579123200.0,246579200.0,458039.0,250250.0
12-04 08:43:49,36.419,11.159,50.779,1.557,0.0,0.087,8192.0,81489920.0,2.0,212.0,4131643392.0,660951040.0,28595175424.0,231305216.0,459560.0,252566.0
12-04 08:43:50,23.700,8.610,60.358,7.332,0.0,0.0,299008.0,152502272.0,20.0,325.0,4127289344.0,660553728.0,28525867008.0,305364992.0,169382.0,101347.0
12-04 08:43:51,0.084,0.586,83.333,15.997,0.0,0.0,4096.0,258744320.0,1.0,470.0,4128849920.0,660574208.0,28526604288.0,303046656.0,20983.0,22278.0
12-04 08:43:52,0.084,0.420,85.894,13.602,0.0,0.0,8192.0,262647808.0,2.0,491.0,4128948224.0,660578304.0,28526628864.0,302919680.0,24224.0,25142.0
12-04 08:43:53,32.027,11.499,56.133,0.256,0.0,0.085,4096.0,11427840.0,1.0,87.0,4127993856.0,660586496.0,28516655104.0,313839616.0,460478.0,253513.0
12-04 08:43:54,31.255,12.468,56.106,0.171,0.0,0.0,0.0,8749056.0,0.0,66.0,4128395264.0,660598784.0,28541394944.0,288686080.0,17302.0,17393.0
12-04 08:43:55,33.930,13.299,51.748,1.023,0.0,0.0,4096.0,62619648.0,1.0,175.0,4130570240.0,660013056.0,28539650048.0,288841728.0,24330.0,24416.0
12-04 08:43:56,30.311,12.349,57.168,0.173,0.0,0.0,0.0,6455296.0,0.0,58.0,4128960512.0,660045824.0,28565655552.0,264413184.0,20010.0,20029.0
12-04 08:43:57,31.790,11.266,56.681,0.175,0.0,0.087,0.0,6492160.0,0.0,60.0,4129083392.0,660070400.0,28594491392.0,235429888.0,25087.0,26507.0
12-04 08:43:58,31.647,12.093,56.261,0.0,0.0,0.0,0.0,6557696.0,0.0,64.0,4130287616.0,659230720.0,28586553344.0,243003392.0,21343.0,21936.0
12-04 08:43:59,31.115,14.175,54.105,0.173,0.0,0.432,0.0,6270976.0,0.0,48.0,4128665600.0,659054592.0,28603977728.0,227377152.0,12389302.0,7072812.0
12-04 08:44:00,31.935,16.353,50.942,0.0,0.0,0.771,0.0,2494464.0,0.0,37.0,4130103296.0,658468864.0,28603473920.0,227028992.0,4299224.0,2113466.0
12-04 08:44:01,31.687,16.354,50.937,0.0,0.0,1.022,0.0,2383872.0,0.0,26.0,4129882112.0,657522688.0,28588118016.0,243552256.0,1994010.0,1954154.0
12-04 08:44:02,31.485,16.126,51.365,0.085,0.0,0.939,0.0,2232320.0,0.0,22.0,4130230272.0,656994304.0,28588834816.0,243015680.0,2792859.0,2023300.0
12-04 08:44:03,31.802,16.205,51.127,0.087,0.0,0.780,0.0,2277376.0,0.0,24.0,4131323904.0,656461824.0,28589961216.0,241328128.0,2009727.0,1966055.0
12-04 08:44:04,31.737,16.339,50.898,0.086,0.0,0.941,0.0,2273280.0,0.0,23.0,4129660928.0,655929344.0,28592517120.0,240967680.0,4397422.0,2022638.0
12-04 08:44:05,31.528,16.332,51.092,0.0,0.0,1.048,0.0,2424832.0,0.0,26.0,4131594240.0,654917632.0,28571922432.0,260640768.0,11901158.0,1990900.0
12-04 08:44:06,32.328,16.415,50.084,0.0,0.0,1.173,0.0,2015232.0,0.0,19.0,4129087488.0,654925824.0,28595724288.0,239337472.0,6238039.0,2106385.0
12-04 08:44:07,30.363,17.301,50.952,0.0,0.0,1.384,0.0,2617344.0,0.0,40.0,4130918400.0,654360576.0,28593942528.0,239853568.0,10534602.0,2196843.0
12-04 08:44:08,32.183,16.135,50.820,0.0,0.0,0.863,0.0,3059712.0,0.0,37.0,4128043008.0,653897728.0,28600344576.0,236789760.0,7192131.0,2149533.0
12-04 08:44:09,31.714,15.548,51.590,0.088,0.0,1.060,0.0,2338816.0,0.0,28.0,4119220224.0,653451264.0,28602839040.0,243564544.0,9447808.0,2060545.0
12-04 08:44:10,32.707,15.798,50.555,0.085,0.0,0.854,0.0,2220032.0,0.0,21.0,4119715840.0,652857344.0,28601344000.0,245157888.0,6080835.0,2002265.0
12-04 08:44:11,32.969,16.737,49.285,0.084,0.0,0.925,0.0,2162688.0,0.0,20.0,4117286912.0,652812288.0,28621934592.0,227041280.0,8210757.0,2054481.0
12-04 08:44:12,31.990,16.123,50.686,0.0,0.0,1.201,0.0,2306048.0,0.0,26.0,4116533248.0,652148736.0,28617945088.0,232448000.0,6202108.0,2071470.0
12-04 08:44:13,31.946,17.162,50.042,0.0,0.0,0.850,0.0,2318336.0,0.0,23.0,4116615168.0,651689984.0,28622422016.0,228347904.0,6139099.0,2032033.0
12-04 08:44:14,32.176,16.596,50.042,0.085,0.0,1.101,0.0,2240512.0,0.0,25.0,4117147648.0,650960896.0,28614656000.0,236310528.0,6197080.0,2064822.0
12-04 08:44:15,31.695,17.119,50.424,0.085,0.0,0.678,4096.0,2334720.0,1.0,26.0,4118687744.0,650510336.0,28618121216.0,231755776.0,6232192.0,2067850.0
12-04 08:44:16,31.873,16.237,50.601,0.086,0.0,1.203,0.0,2232320.0,0.0,27.0,4117254144.0,649801728.0,28611473408.0,240545792.0,6164163.0,2046357.0
12-04 08:44:17,32.696,15.652,50.522,0.0,0.0,1.130,0.0,2306048.0,0.0,23.0,4119330816.0,649289728.0,28611944448.0,238510080.0,8203598.0,2053849.0
12-04 08:44:18,32.119,16.356,50.339,0.0,0.0,1.186,0.0,2224128.0,0.0,23.0,4118667264.0,648781824.0,28613836800.0,237789184.0,6191862.0,2047652.0
12-04 08:44:19,32.103,16.223,50.815,0.0,0.0,0.858,0.0,2281472.0,0.0,22.0,4117803008.0,648335360.0,28616527872.0,236408832.0,6194795.0,2060577.0
12-04 08:44:20,31.399,16.809,50.768,0.085,0.0,0.939,0.0,2269184.0,0.0,28.0,4116852736.0,647843840.0,28618121216.0,236257280.0,6217280.0,2075621.0
12-04 08:44:21,32.536,15.884,50.640,0.0,0.0,0.939,0.0,2281472.0,0.0,23.0,4117327872.0,647397376.0,28620484608.0,233865216.0,6176500.0,2030840.0
12-04 08:44:22,31.019,15.817,52.197,0.0,0.0,0.967,0.0,2236416.0,0.0,26.0,4117078016.0,646959104.0,28624719872.0,230318080.0,6154696.0,2040589.0
12-04 08:44:23,32.084,16.478,50.392,0.087,0.0,0.959,0.0,2342912.0,0.0,25.0,4118167552.0,646066176.0,28610015232.0,244826112.0,6240020.0,2084092.0
12-04 08:44:24,32.734,15.424,50.643,0.0,0.0,1.200,0.0,4104192.0,0.0,32.0,4117106688.0,645914624.0,28626915328.0,229138432.0,6133044.0,2025070.0
12-04 08:44:25,30.981,17.470,50.344,0.086,0.0,1.119,0.0,2363392.0,0.0,29.0,4118118400.0,645431296.0,28627615744.0,227909632.0,6177085.0,2032344.0
12-04 08:44:26,31.525,17.054,50.474,0.0,0.0,0.947,0.0,2367488.0,0.0,28.0,4119629824.0,644550656.0,28611031040.0,243863552.0,8233472.0,2091524.0
12-04 08:44:27,30.809,16.170,50.638,1.702,0.0,0.681,4096.0,68923392.0,1.0,151.0,4118908928.0,644489216.0,28629774336.0,225902592.0,6157600.0,2043060.0
12-04 08:44:28,25.923,14.936,48.155,9.270,0.0,1.717,12288.0,261505024.0,3.0,481.0,4119052288.0,643588096.0,28608966656.0,247468032.0,6865676.0,2499815.0
12-04 08:44:29,18.954,12.436,56.089,11.664,0.0,0.858,8192.0,258998272.0,2.0,487.0,4118278144.0,643596288.0,28624244736.0,232955904.0,2027461.0,1954962.0
12-04 08:44:30,23.464,12.799,56.485,6.314,0.0,0.939,4096.0,202952704.0,1.0,386.0,4118261760.0,642973696.0,28613971968.0,243867648.0,10286089.0,1990254.0
12-04 08:44:31,33.475,15.417,50.170,0.0,0.0,0.937,0.0,2228224.0,0.0,22.0,4119248896.0,642535424.0,28617605120.0,239685632.0,5984179.0,1944906.0
12-04 08:44:32,31.556,16.165,51.161,0.086,0.0,1.032,0.0,2269184.0,0.0,23.0,4118437888.0,642043904.0,28617498624.0,241094656.0,6049563.0,1968170.0
12-04 08:44:33,32.821,15.983,50.256,0.085,0.0,0.855,0.0,2285568.0,0.0,23.0,4117008384.0,641552384.0,28618973184.0,241541120.0,4015785.0,1962285.0
12-04 08:44:34,32.014,16.609,50.688,0.0,0.0,0.688,0.0,2240512.0,0.0,21.0,4118753280.0,641097728.0,28622872576.0,236351488.0,2039179.0,1984898.0
12-04 08:44:35,31.709,16.410,51.111,0.0,0.0,0.769,0.0,4259840.0,0.0,31.0,4117282816.0,640679936.0,28629282816.0,231829504.0,2399557.0,2080863.0
12-04 08:44:36,31.010,16.376,51.655,0.0,0.0,0.958,0.0,2289664.0,0.0,25.0,4116803584.0,640258048.0,28632457216.0,229556224.0,6129956.0,1974542.0
12-04 08:44:37,31.357,17.010,50.430,0.0,0.0,1.203,0.0,2297856.0,0.0,24.0,4119306240.0,639385600.0,28616478720.0,243904512.0,8165825.0,1986850.0
12-04 08:44:38,32.189,16.223,50.730,0.172,0.0,0.687,0.0,2289664.0,0.0,24.0,4118708224.0,638910464.0,28616544256.0,244912128.0,8744914.0,2136741.0
12-04 08:44:39,32.038,16.321,50.518,0.0,0.0,1.123,0.0,2220032.0,0.0,22.0,4119302144.0,638398464.0,28617932800.0,243441664.0,9841143.0,2092276.0
12-04 08:44:40,32.506,15.911,50.556,0.086,0.0,0.941,0.0,2297856.0,0.0,22.0,4119490560.0,637898752.0,28617564160.0,244121600.0,6216892.0,2017741.0
12-04 08:44:41,30.689,16.129,52.049,0.0,0.0,1.133,0.0,2248704.0,0.0,22.0,4117958656.0,637468672.0,28622450688.0,241197056.0,8248181.0,2073244.0
12-04 08:44:42,32.715,16.863,49.410,0.084,0.0,0.927,0.0,5709824.0,0.0,34.0,4122533888.0,636866560.0,28616900608.0,242774016.0,8302433.0,2139826.0
12-04 08:44:43,35.854,16.907,45.285,0.765,0.0,1.189,8192.0,63242240.0,2.0,148.0,4121808896.0,635219968.0,28620484608.0,241561600.0,6099487.0,2001397.0
12-04 08:44:44,37.123,15.935,45.134,0.775,0.0,1.034,4096.0,61636608.0,1.0,162.0,4121997312.0,633974784.0,28520230912.0,342872064.0,6048152.0,1948845.0
12-04 08:44:45,32.987,14.978,50.909,0.0,0.0,1.126,0.0,2191360.0,0.0,20.0,4121239552.0,633982976.0,28543762432.0,320090112.0,8257677.0,2091396.0
12-04 08:44:46,30.996,16.883,50.996,0.0,0.0,1.126,0.0,2158592.0,0.0,19.0,4120322048.0,633987072.0,28566667264.0,298098688.0,6211539.0,2037102.0
12-04 08:44:47,30.796,16.869,51.125,0.0,0.0,1.211,0.0,2170880.0,0.0,20.0,4120657920.0,634003456.0,28591284224.0,273129472.0,6275722.0,2079245.0
12-04 08:44:48,31.701,16.409,50.773,0.086,0.0,1.031,0.0,2158592.0,0.0,19.0,4118986752.0,634015744.0,28614148096.0,251924480.0,6229965.0,2077792.0
12-04 08:44:49,31.398,15.391,52.419,0.0,0.0,0.792,0.0,2174976.0,0.0,19.0,4120461312.0,634019840.0,28638478336.0,226115584.0,6297448.0,2109511.0
12-04 08:44:50,39.658,15.128,44.530,0.085,0.0,0.598,0.0,2408448.0,0.0,29.0,4123365376.0,633163776.0,28619091968.0,243453952.0,5800168.0,1827953.0
12-04 08:44:51,32.082,16.468,50.768,0.085,0.0,0.597,0.0,2240512.0,0.0,22.0,4123627520.0,632557568.0,28615380992.0,247508992.0,6298268.0,2076026.0
12-04 08:44:52,31.661,16.522,50.952,0.0,0.0,0.865,0.0,2297856.0,0.0,22.0,4126183424.0,632123392.0,28617924608.0,242843648.0,8153971.0,2051171.0
12-04 08:44:53,31.802,15.771,51.560,0.087,0.0,0.780,4096.0,2211840.0,1.0,21.0,4125990912.0,631656448.0,28619436032.0,241991680.0,6304488.0,2097499.0
12-04 08:44:54,32.285,17.247,49.788,0.0,0.0,0.680,0.0,2166784.0,0.0,20.0,4124291072.0,631513088.0,28634800128.0,228470784.0,6165059.0,2023481.0
12-04 08:44:55,31.143,17.406,50.597,0.0,0.0,0.853,0.0,2281472.0,0.0,25.0,4124839936.0,631025664.0,28636057600.0,227151872.0,6248016.0,2051685.0
12-04 08:44:56,32.313,15.731,51.020,0.085,0.0,0.850,0.0,2392064.0,0.0,31.0,4124426240.0,630173696.0,28619583488.0,244891648.0,6180169.0,2035324.0
12-04 08:44:57,31.997,16.724,50.256,0.0,0.0,1.024,0.0,2310144.0,0.0,25.0,4125761536.0,629686272.0,28620537856.0,243089408.0,6282577.0,2056192.0
12-04 08:44:58,31.701,16.065,51.289,0.0,0.0,0.945,0.0,2158592.0,0.0,21.0,4124356608.0,629522432.0,28634406912.0,230789120.0,6137531.0,2039954.0
12-04 08:44:59,31.234,17.170,50.820,0.086,0.0,0.690,0.0,2363392.0,0.0,26.0,4126785536.0,628670464.0,28618104832.0,245514240.0,8198124.0,2083278.0
12-04 08:45:00,31.745,15.489,48.766,3.064,0.0,0.936,8192.0,146276352.0,2.0,282.0,4126633984.0,628609024.0,28636463104.0,227368960.0,6214269.0,2024899.0
12-04 08:45:01,24.554,15.208,50.297,9.176,0.0,0.765,4096.0,256049152.0,1.0,484.0,4126814208.0,627740672.0,28614074368.0,250445824.0,6530380.0,2366747.0
12-04 08:45:02,20.759,12.321,52.236,13.586,0.0,1.097,192512.0,259624960.0,13.0,506.0,4125466624.0,627900416.0,28629561344.0,236146688.0,2044613.0,1994832.0
12-04 08:45:03,31.741,17.491,48.720,0.939,0.0,1.109,335872.0,23171072.0,48.0,70.0,4128501760.0,627593216.0,28633436160.0,229543936.0,10580470.0,2036959.0
12-04 08:45:04,32.564,15.214,50.940,0.0,0.0,1.282,0.0,2179072.0,0.0,20.0,4129103872.0,627171328.0,28636536832.0,226263040.0,4041333.0,1984245.0
12-04 08:45:05,31.175,17.291,50.511,0.0,0.0,1.022,0.0,2269184.0,0.0,22.0,4129206272.0,626692096.0,28636655616.0,226521088.0,2059318.0,1994324.0
12-04 08:45:06,31.389,16.638,50.686,0.086,0.0,1.201,0.0,2359296.0,0.0,25.0,4130766848.0,625790976.0,28617887744.0,244629504.0,2880213.0,1989832.0
12-04 08:45:07,30.868,17.541,50.989,0.0,0.0,0.602,0.0,2297856.0,0.0,23.0,4128784384.0,625311744.0,28620058624.0,244920320.0,6184271.0,2046449.0
12-04 08:45:08,30.876,16.999,51.258,0.087,0.0,0.781,0.0,2170880.0,0.0,21.0,4128579584.0,625209344.0,28636913664.0,228372480.0,6074040.0,1949536.0
12-04 08:45:09,32.449,16.096,50.685,0.0,0.0,0.771,0.0,2355200.0,0.0,26.0,4130467840.0,624349184.0,28619354112.0,244903936.0,6127502.0,2020546.0
12-04 08:45:10,33.021,15.830,50.213,0.085,0.0,0.851,0.0,2252800.0,0.0,22.0,4129845248.0,623923200.0,28623708160.0,241598464.0,4091777.0,1977054.0
12-04 08:45:11,31.810,16.379,50.517,0.0,0.0,1.293,0.0,2252800.0,0.0,22.0,4130426880.0,623501312.0,28626669568.0,238477312.0,10142164.0,1940382.0
12-04 08:45:12,31.962,16.195,50.900,0.086,0.0,0.857,0.0,4272128.0,0.0,35.0,4128829440.0,623079424.0,28632457216.0,234708992.0,8221727.0,2114304.0
12-04 08:45:13,30.870,16.783,51.478,0.0,0.0,0.870,0.0,2183168.0,0.0,17.0,4130369536.0,622592000.0,28632567808.0,233545728.0,10223703.0,2054826.0
12-04 08:45:14,31.266,17.332,50.382,0.170,0.0,0.850,0.0,2285568.0,0.0,25.0,4128354304.0,622170112.0,28637081600.0,231469056.0,4184392.0,2032753.0
12-04 08:45:15,31.834,16.349,50.865,0.0,0.0,0.952,0.0,2351104.0,0.0,28.0,4128522240.0,621748224.0,28640161792.0,228642816.0,8154710.0,1959879.0
12-04 08:45:16,32.368,15.351,51.404,0.088,0.0,0.789,0.0,2248704.0,0.0,21.0,4129239040.0,621268992.0,28641308672.0,227258368.0,8177014.0,2032317.0
12-04 08:45:17,31.349,15.587,52.364,0.0,0.0,0.701,0.0,2392064.0,0.0,28.0,4129771520.0,620408832.0,28624171008.0,244723712.0,6316614.0,2119724.0
12-04 08:45:18,32.592,16.510,50.043,0.0,0.0,0.855,0.0,2269184.0,0.0,24.0,4131848192.0,619991040.0,28626243584.0,240992256.0,8088574.0,1981916.0
12-04 08:45:19,31.164,16.524,51.370,0.0,0.0,0.942,0.0,479232.0,0.0,24.0,4130123776.0,619765760.0,28636868608.0,232316928.0,6525839.0,2200402.0
12-04 08:45:20,31.357,16.924,50.687,0.172,0.0,0.859,4096.0,2318336.0,1.0,25.0,4132585472.0,619298816.0,28638502912.0,228687872.0,7351979.0,1978280.0
12-04 08:45:21,32.066,15.730,51.167,0.0,0.0,1.037,0.0,2342912.0,0.0,25.0,4133019648.0,618459136.0,28622028800.0,245567488.0,6922471.0,2048319.0
12-04 08:45:22,31.315,17.388,50.519,0.0,0.0,0.779,0.0,2183168.0,0.0,23.0,4132913152.0,617988096.0,28631949312.0,236224512.0,6253777.0,2094063.0
12-04 08:45:23,30.390,17.316,51.255,0.0,0.0,1.039,0.0,4161536.0,0.0,27.0,4131844096.0,617881600.0,28640899072.0,228450304.0,6086510.0,1957339.0
12-04 08:45:24,32.321,16.793,50.042,0.0,0.0,0.844,0.0,2293760.0,0.0,25.0,4130648064.0,617414656.0,28643274752.0,227737600.0,6220066.0,2091821.0
12-04 08:45:25,31.515,16.277,51.082,0.087,0.0,1.039,0.0,2256896.0,0.0,24.0,4131753984.0,616935424.0,28642824192.0,227561472.0,6747020.0,2030519.0
12-04 08:45:26,31.771,15.799,51.389,0.0,0.0,1.042,0.0,2461696.0,0.0,33.0,4131364864.0,616108032.0,28626194432.0,245407744.0,7712275.0,2077131.0
12-04 08:45:27,33.538,17.075,47.811,0.525,0.0,1.051,0.0,46305280.0,0.0,121.0,4131733504.0,614760448.0,28622147584.0,250433536.0,6110882.0,2015226.0
12-04 08:45:28,32.599,17.273,48.857,0.254,0.0,1.016,4096.0,19021824.0,1.0,58.0,4130676736.0,614772736.0,28604719104.0,268906496.0,6159073.0,2011070.0
12-04 08:45:29,30.975,17.084,51.079,0.0,0.0,0.863,0.0,2158592.0,0.0,19.0,4130369536.0,614776832.0,28627304448.0,246624256.0,6211008.0,2068489.0
12-04 08:45:30,32.318,16.582,49.577,0.0,0.0,1.523,0.0,2224128.0,0.0,22.0,4130983936.0,614363136.0,28631031808.0,242696192.0,6212760.0,2043971.0
12-04 08:45:31,30.957,17.391,50.609,0.0,0.0,1.043,0.0,2314240.0,0.0,25.0,4131688448.0,613826560.0,28628361216.0,245198848.0,6290834.0,2118145.0
12-04 08:45:32,32.066,14.866,50.821,1.383,0.0,0.864,4096.0,53456896.0,1.0,110.0,4133265408.0,613605376.0,28644335616.0,227868672.0,6109354.0,1971657.0
12-04 08:45:33,23.478,15.652,50.087,9.739,0.0,1.043,8192.0,258547712.0,2.0,484.0,4132708352.0,612864000.0,28622045184.0,251457536.0,6999737.0,2475391.0
12-04 08:45:34,19.039,13.036,57.118,9.863,0.0,0.943,8192.0,259219456.0,2.0,517.0,4131590144.0,612872192.0,28637548544.0,237064192.0,3891098.0,1992083.0
12-04 08:45:35,25.798,13.978,55.997,3.279,0.0,0.949,0.0,112558080.0,0.0,221.0,4133748736.0,612397056.0,28634800128.0,238129152.0,7840484.0,1700784.0
12-04 08:45:36,32.100,16.437,50.516,0.0,0.0,0.947,0.0,4141056.0,0.0,30.0,4132614144.0,611979264.0,28639166464.0,235315200.0,7663418.0,2005880.0
12-04 08:45:37,32.146,15.812,51.086,0.0,0.0,0.956,0.0,2387968.0,0.0,28.0,4131479552.0,611504128.0,28641435648.0,234655744.0,6651600.0,2041713.0
12-04 08:45:38,31.404,16.681,50.553,0.170,0.0,1.191,0.0,2252800.0,0.0,23.0,4131491840.0,611110912.0,28643344384.0,233127936.0,6187727.0,2049998.0
12-04 08:45:39,31.351,16.907,50.892,0.0,0.0,0.850,0.0,2256896.0,0.0,22.0,4132028416.0,610635776.0,28643557376.0,232853504.0,6201792.0,2037359.0
12-04 08:45:40,30.311,17.444,51.382,0.0,0.0,0.864,0.0,2256896.0,0.0,22.0,4133392384.0,610217984.0,28647227392.0,228237312.0,7037949.0,2001106.0
12-04 08:45:41,31.497,16.523,51.205,0.086,0.0,0.688,0.0,2498560.0,0.0,34.0,4132401152.0,609390592.0,28631347200.0,245936128.0,5416635.0,2098554.0
12-04 08:45:42,31.441,17.034,50.678,0.0,0.0,0.847,4096.0,2240512.0,1.0,22.0,4133064704.0,608976896.0,28633706496.0,243326976.0,2121115.0,2021721.0
12-04 08:45:43,32.423,16.382,50.256,0.085,0.0,0.853,0.0,2281472.0,0.0,23.0,4133322752.0,608505856.0,28633907200.0,243339264.0,3192872.0,2189051.0
12-04 08:45:44,31.266,16.332,51.528,0.0,0.0,0.873,0.0,2236416.0,0.0,24.0,4132593664.0,608100352.0,28639326208.0,239054848.0,4188744.0,1989840.0
12-04 08:45:45,31.053,16.491,51.754,0.0,0.0,0.702,0.0,2289664.0,0.0,24.0,4133486592.0,607580160.0,28636241920.0,241766400.0,10249936.0,2072755.0
12-04 08:45:46,32.285,16.143,50.552,0.0,0.0,1.020,0.0,2248704.0,0.0,20.0,4135473152.0,607182848.0,28638781440.0,237637632.0,8208436.0,2056124.0
12-04 08:45:47,31.330,17.253,50.386,0.086,0.0,0.944,0.0,2236416.0,0.0,21.0,4133269504.0,606777344.0,28641275904.0,237752320.0,8190232.0,2036643.0
12-04 08:45:48,31.491,15.614,52.281,0.0,0.0,0.614,0.0,2265088.0,0.0,22.0,4134342656.0,606195712.0,28637597696.0,240939008.0,6141011.0,2014634.0
12-04 08:45:49,32.479,16.581,50.256,0.0,0.0,0.684,0.0,2265088.0,0.0,22.0,4133097472.0,605790208.0,28639625216.0,240562176.0,8142780.0,1995807.0
12-04 08:45:50,31.628,17.136,50.043,0.171,0.0,1.023,0.0,2293760.0,0.0,25.0,4133273600.0,605347840.0,28640907264.0,239546368.0,7789582.0,1982605.0
12-04 08:45:51,31.889,16.118,51.213,0.0,0.0,0.780,0.0,2265088.0,0.0,23.0,4132442112.0,604942336.0,28643454976.0,238235648.0,6502584.0,2008793.0
12-04 08:45:52,31.082,16.450,51.429,0.0,0.0,1.039,0.0,2301952.0,0.0,25.0,4130877440.0,604368896.0,28638777344.0,245051392.0,6216744.0,2060442.0
12-04 08:45:53,31.814,16.079,51.075,0.086,0.0,0.946,0.0,2244608.0,0.0,22.0,4130615296.0,603963392.0,28641316864.0,243179520.0,6214347.0,2050305.0
12-04 08:45:54,32.236,15.598,51.300,0.0,0.0,0.867,0.0,2252800.0,0.0,22.0,4132626432.0,603561984.0,28644962304.0,237924352.0,6121145.0,1973076.0
12-04 08:45:55,31.261,16.321,51.295,0.0,0.0,1.123,0.0,2252800.0,0.0,22.0,4130934784.0,603144192.0,28648222720.0,236773376.0,6256457.0,2091946.0
12-04 08:45:56,33.907,16.007,49.053,0.344,0.0,0.688,0.0,27643904.0,0.0,83.0,4132999168.0,601911296.0,28634083328.0,250081280.0,6224120.0,1984939.0
12-04 08:45:57,36.157,16.594,45.240,0.873,0.0,1.135,4096.0,78266368.0,1.0,174.0,4133818368.0,600223744.0,28642344960.0,242688000.0,6823200.0,2034061.0
12-04 08:45:58,32.702,17.126,48.451,0.344,0.0,1.377,4096.0,26083328.0,1.0,99.0,4134260736.0,599916544.0,28552327168.0,332570624.0,7497445.0,2091703.0
12-04 08:45:59,32.038,16.149,51.036,0.0,0.0,0.777,0.0,2154496.0,0.0,19.0,4134973440.0,599916544.0,28575834112.0,308350976.0,6115086.0,1669167.0
12-04 08:46:00,33.192,12.362,54.191,0.169,0.0,0.085,0.0,6504448.0,0.0,60.0,4132974592.0,599932928.0,28602978304.0,283189248.0,2495100.0,275584.0
12-04 08:46:01,31.810,11.638,56.466,0.086,0.0,0.0,0.0,6488064.0,0.0,60.0,4133142528.0,599949312.0,28631777280.0,254205952.0,460669.0,253831.0
12-04 08:46:02,32.0,11.565,56.087,0.348,0.0,0.0,0.0,8814592.0,0.0,82.0,4133978112.0,599597056.0,28639793152.0,245706752.0,2139700.0,340450.0
12-04 08:46:03,31.588,12.790,55.451,0.086,0.0,0.086,0.0,6541312.0,0.0,64.0,4135211008.0,599121920.0,28640788480.0,243953664.0,459332.0,252575.0
12-04 08:46:04,32.588,11.952,55.288,0.172,0.0,0.0,0.0,6569984.0,0.0,60.0,4135792640.0,598654976.0,28641521664.0,243105792.0,459103.0,250970.0
12-04 08:46:05,5.481,3.035,78.836,12.648,0.0,0.0,8192.0,215805952.0,2.0,404.0,4137226240.0,598556672.0,28640534528.0,242757632.0,39108.0,39281.0
12-04 08:46:06,0.167,0.753,84.532,14.548,0.0,0.0,4096.0,258998272.0,1.0,488.0,4136951808.0,598564864.0,28640555008.0,243003392.0,23859.0,24324.0
12-04 08:46:07,11.036,4.160,77.334,7.470,0.0,0.0,4096.0,168833024.0,1.0,343.0,4134965248.0,598589440.0,28649984000.0,235536384.0,314963.0,177262.0
12-04 08:46:08,32.965,12.065,54.800,0.170,0.0,0.0,0.0,6598656.0,0.0,62.0,4133064704.0,598204416.0,28657598464.0,230207488.0,460049.0,252350.0
12-04 08:46:09,31.756,12.392,55.852,0.0,0.0,0.0,0.0,6643712.0,0.0,63.0,4135477248.0,597344256.0,28641710080.0,244543488.0,462189.0,256115.0
12-04 08:46:10,32.035,11.342,56.450,0.173,0.0,0.0,0.0,6500352.0,0.0,61.0,4135366656.0,597204992.0,28659929088.0,226574336.0,461075.0,253643.0
12-04 08:46:11,31.148,11.907,56.773,0.173,0.0,0.0,0.0,7651328.0,0.0,82.0,4136386560.0,596361216.0,28643495936.0,242831360.0,522061.0,286702.0
12-04 08:46:12,32.956,10.724,56.234,0.087,0.0,0.0,0.0,6623232.0,0.0,60.0,4136583168.0,595816448.0,28642123776.0,244551680.0,459639.0,252099.0
12-04 08:46:13,31.234,11.636,57.043,0.087,0.0,0.0,0.0,6488064.0,0.0,58.0,4136841216.0,595656704.0,28658274304.0,228302848.0,460917.0,253388.0
12-04 08:46:14,33.868,11.740,54.223,0.169,0.0,0.0,0.0,6701056.0,0.0,66.0,4139175936.0,594817024.0,28643323904.0,241758208.0,461689.0,255645.0
12-04 08:46:15,30.506,12.853,56.470,0.171,0.0,0.0,0.0,6598656.0,0.0,62.0,4137541632.0,594333696.0,28643569664.0,243630080.0,458953.0,251259.0
12-04 08:46:16,33.333,11.512,55.069,0.086,0.0,0.0,49152.0,6512640.0,5.0,60.0,4135993344.0,594145280.0,28659003392.0,229933056.0,465338.0,258073.0
12-04 08:46:17,31.638,12.500,55.776,0.086,0.0,0.0,0.0,6627328.0,0.0,62.0,4136726528.0,593694720.0,28661800960.0,226852864.0,459372.0,250868.0
12-04 08:46:18,31.802,12.392,55.633,0.173,0.0,0.0,0.0,6508544.0,0.0,60.0,4135337984.0,593195008.0,28664135680.0,226406400.0,459259.0,252903.0
12-04 08:46:19,31.088,12.263,56.563,0.086,0.0,0.0,0.0,6656000.0,0.0,71.0,4137365504.0,592351232.0,28644708352.0,244649984.0,464044.0,257455.0
12-04 08:46:20,30.875,12.521,56.346,0.257,0.0,0.0,0.0,8814592.0,0.0,88.0,4139147264.0,591859712.0,28646449152.0,241618944.0,517979.0,283337.0
12-04 08:46:21,32.534,12.243,55.137,0.086,0.0,0.0,0.0,9814016.0,0.0,70.0,4143820800.0,591228928.0,28638457856.0,245567488.0,551596.0,303009.0
12-04 08:46:22,31.304,12.864,55.575,0.172,0.0,0.086,0.0,6574080.0,0.0,63.0,4143636480.0,590843904.0,28644868096.0,239726592.0,459120.0,250931.0
12-04 08:46:23,32.854,13.124,53.853,0.169,0.0,0.0,0.0,10047488.0,0.0,72.0,4144828416.0,590422016.0,28647550976.0,236273664.0,459183.0,251394.0
12-04 08:46:24,35.634,13.115,49.612,1.553,0.0,0.086,12288.0,82964480.0,3.0,226.0,4143947776.0,588525568.0,28646273024.0,240328704.0,460875.0,252803.0
12-04 08:46:25,37.629,12.629,47.337,2.320,0.0,0.086,8192.0,114937856.0,2.0,291.0,4141023232.0,586739712.0,28513652736.0,377659392.0,462379.0,255259.0
12-04 08:46:26,32.196,11.111,56.343,0.175,0.0,0.175,0.0,9916416.0,0.0,79.0,4140236800.0,586772480.0,28528328704.0,363737088.0,460879.0,252237.0
12-04 08:46:27,31.620,12.682,55.441,0.257,0.0,0.0,0.0,6508544.0,0.0,58.0,4139925504.0,586776576.0,28555173888.0,337199104.0,463906.0,258411.0
12-04 08:46:28,31.865,13.126,54.922,0.086,0.0,0.0,0.0,6500352.0,0.0,62.0,4141232128.0,586784768.0,28581031936.0,310026240.0,458795.0,250253.0
12-04 08:46:29,31.724,12.931,55.259,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,4139937792.0,586792960.0,28609617920.0,282726400.0,316304.0,177910.0
12-04 08:46:30,37.854,10.987,50.987,0.172,0.0,0.0,0.0,6447104.0,0.0,58.0,4141039616.0,586801152.0,28634157056.0,257077248.0,26769.0,27324.0
12-04 08:46:31,30.874,13.232,55.725,0.170,0.0,0.0,0.0,6459392.0,0.0,59.0,4142215168.0,586817536.0,28661534720.0,228507648.0,21070.0,20134.0
12-04 08:46:32,30.078,12.878,56.958,0.086,0.0,0.0,0.0,6557696.0,0.0,61.0,4143796224.0,586317824.0,28662964224.0,225996800.0,21756.0,22190.0
12-04 08:46:33,30.534,11.705,57.591,0.170,0.0,0.0,0.0,8695808.0,0.0,77.0,4144644096.0,585420800.0,28644646912.0,244363264.0,21079.0,21423.0
12-04 08:46:34,30.536,11.678,57.612,0.173,0.0,0.0,0.0,6569984.0,0.0,63.0,4144476160.0,585183232.0,28657815552.0,231600128.0,174579.0,112341.0
12-04 08:46:35,32.164,12.318,55.346,0.0,0.0,0.171,196608.0,6635520.0,12.0,65.0,4145111040.0,584429568.0,28644941824.0,244592640.0,11837297.0,6427602.0
12-04 08:46:36,33.137,12.279,54.415,0.168,0.0,0.0,12288.0,5365760.0,2.0,62.0,4144103424.0,584081408.0,28650242048.0,240648192.0,39446.0,39594.0
12-04 08:46:37,29.828,12.241,57.759,0.172,0.0,0.0,0.0,7606272.0,0.0,70.0,4144021504.0,583532544.0,28647518208.0,244002816.0,21414.0,22310.0
12-04 08:46:38,30.856,11.841,57.217,0.086,0.0,0.0,0.0,7675904.0,0.0,76.0,4144144384.0,583184384.0,28653531136.0,238215168.0,21904.0,23146.0
12-04 08:46:39,31.623,13.036,55.257,0.084,0.0,0.0,0.0,6516736.0,0.0,64.0,4144205824.0,582819840.0,28660023296.0,232026112.0,20258.0,20004.0
12-04 08:46:40,29.818,12.532,57.476,0.173,0.0,0.0,0.0,6582272.0,0.0,62.0,4143206400.0,582443008.0,28665044992.0,228380672.0,22057.0,21835.0
12-04 08:46:41,33.107,10.866,55.942,0.085,0.0,0.0,0.0,6512640.0,0.0,62.0,4144824320.0,582000640.0,28665888768.0,226361344.0,20728.0,20639.0
12-04 08:46:42,12.784,5.299,72.161,9.672,0.0,0.084,8192.0,163196928.0,2.0,334.0,4145254400.0,581529600.0,28649250816.0,243040256.0,19576.0,19389.0
12-04 08:46:43,0.084,0.502,83.528,15.886,0.0,0.0,8192.0,269611008.0,2.0,470.0,4145782784.0,581545984.0,28650778624.0,240967680.0,19848.0,20295.0
12-04 08:46:44,0.084,0.336,85.570,14.010,0.0,0.0,8192.0,273678336.0,2.0,451.0,4145856512.0,581554176.0,28650799104.0,240865280.0,21582.0,22476.0
12-04 08:46:45,29.040,11.532,58.670,0.758,0.0,0.0,0.0,26628096.0,0.0,96.0,4145680384.0,581214208.0,28654006272.0,238174208.0,27067.0,29679.0
12-04 08:46:46,29.800,11.729,58.384,0.087,0.0,0.0,0.0,6529024.0,0.0,59.0,4145577984.0,580874240.0,28661002240.0,231620608.0,38416.0,38527.0
12-04 08:46:47,30.035,11.545,58.333,0.087,0.0,0.0,0.0,8749056.0,0.0,81.0,4147339264.0,580153344.0,28647079936.0,244502528.0,18748.0,18072.0
12-04 08:46:48,30.776,12.447,56.607,0.171,0.0,0.0,0.0,6549504.0,0.0,60.0,4145307648.0,579682304.0,28649328640.0,244756480.0,18018.0,17383.0
12-04 08:46:49,32.934,12.404,53.978,0.684,0.0,0.0,0.0,38305792.0,1.0,128.0,4147232768.0,578985984.0,28662763520.0,230092800.0,21370.0,21838.0
12-04 08:46:50,36.014,13.345,49.530,1.027,0.0,0.086,8192.0,82788352.0,1.0,214.0,4145422336.0,576872448.0,28644175872.0,252604416.0,22784.0,23502.0
12-04 08:46:51,32.227,11.528,55.895,0.349,0.0,0.0,0.0,30752768.0,0.0,131.0,4143300608.0,576962560.0,28568436736.0,330375168.0,21775.0,22122.0
12-04 08:46:52,3.830,1.749,94.421,0.0,0.0,0.0,0.0,1667072.0,0.0,19.0,4144758784.0,576974848.0,28573310976.0,324030464.0,19319.0,19832.0
12-04 08:46:53,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144758784.0,576974848.0,28573310976.0,324030464.0,20465.0,21505.0
12-04 08:46:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4144758784.0,576974848.0,28573310976.0,324030464.0,24296.0,25679.0
12-04 08:46:55,0.250,0.167,99.416,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4144869376.0,576983040.0,28573319168.0,323903488.0,20098.0,20271.0
12-04 08:46:56,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144869376.0,576983040.0,28573319168.0,323903488.0,21690.0,21446.0
12-04 08:46:57,0.167,0.333,99.417,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,4144869376.0,576983040.0,28573319168.0,323903488.0,22838.0,23838.0
12-04 08:46:58,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144996352.0,576983040.0,28573319168.0,323776512.0,21413.0,23057.0
12-04 08:46:59,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144996352.0,576983040.0,28573319168.0,323776512.0,22831.0,23259.0
12-04 08:47:00,0.167,0.084,99.499,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,4144992256.0,576991232.0,28573315072.0,323776512.0,24038.0,24840.0
12-04 08:47:01,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144984064.0,576991232.0,28573323264.0,323776512.0,39260.0,39579.0
12-04 08:47:02,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144984064.0,576991232.0,28573323264.0,323776512.0,21549.0,22699.0
12-04 08:47:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144984064.0,576991232.0,28573323264.0,323776512.0,19087.0,19048.0
12-04 08:47:04,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144979968.0,576991232.0,28573327360.0,323776512.0,21175.0,21033.0
12-04 08:47:05,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145827840.0,576991232.0,28573327360.0,322928640.0,39901.0,39636.0
12-04 08:47:06,0.250,0.250,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4145475584.0,576999424.0,28573331456.0,323268608.0,24326.0,25192.0
12-04 08:47:07,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145471488.0,576999424.0,28573335552.0,323268608.0,20392.0,19995.0
12-04 08:47:08,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144869376.0,576999424.0,28573339648.0,323866624.0,23985.0,26094.0
12-04 08:47:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144574464.0,577003520.0,28573339648.0,324157440.0,22489.0,21764.0
12-04 08:47:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144574464.0,577003520.0,28573339648.0,324157440.0,22767.0,23077.0
12-04 08:47:11,0.0,0.418,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144574464.0,577003520.0,28573339648.0,324157440.0,21639.0,21518.0
12-04 08:47:12,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4144562176.0,577011712.0,28573343744.0,324157440.0,20659.0,20859.0
12-04 08:47:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144562176.0,577011712.0,28573343744.0,324157440.0,23409.0,22802.0
12-04 08:47:14,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144558080.0,577011712.0,28573347840.0,324157440.0,22779.0,22394.0
12-04 08:47:15,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144558080.0,577011712.0,28573347840.0,324157440.0,21875.0,22386.0
12-04 08:47:16,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144553984.0,577011712.0,28573351936.0,324157440.0,23346.0,23257.0
12-04 08:47:17,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144553984.0,577011712.0,28573351936.0,324157440.0,22688.0,24577.0
12-04 08:47:18,0.083,0.417,99.416,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4144545792.0,577019904.0,28573351936.0,324157440.0,20856.0,21324.0
12-04 08:47:19,0.084,0.335,98.828,0.753,0.0,0.0,4096.0,45010944.0,1.0,75.0,4144545792.0,577028096.0,28573343744.0,324157440.0,20428.0,19831.0
12-04 08:47:20,0.084,0.084,97.071,2.762,0.0,0.0,0.0,101302272.0,0.0,204.0,4144533504.0,577028096.0,28573364224.0,324149248.0,23885.0,24359.0
12-04 08:47:21,0.083,0.334,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4144533504.0,577028096.0,28573364224.0,324149248.0,21376.0,21059.0
12-04 08:47:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144660480.0,577028096.0,28573364224.0,324022272.0,21911.0,22715.0
12-04 08:47:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144656384.0,577028096.0,28573368320.0,324022272.0,21969.0,21397.0
12-04 08:47:24,0.167,0.167,99.500,0.167,0.0,0.0,0.0,73728.0,0.0,5.0,4144644096.0,577036288.0,28573372416.0,324022272.0,23473.0,23371.0
12-04 08:47:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4144730112.0,577036288.0,28573372416.0,323936256.0,24073.0,23351.0
12-04 08:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144771072.0,577036288.0,28573372416.0,323895296.0,20529.0,19619.0
12-04 08:47:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144771072.0,577036288.0,28573372416.0,323895296.0,21322.0,21750.0
12-04 08:47:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144771072.0,577036288.0,28573372416.0,323895296.0,23138.0,24345.0
12-04 08:47:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4144758784.0,577044480.0,28573376512.0,323895296.0,22721.0,21707.0
12-04 08:47:30,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4144750592.0,577052672.0,28573376512.0,323895296.0,24483.0,24621.0
12-04 08:47:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144746496.0,577052672.0,28573380608.0,323895296.0,20438.0,20416.0
12-04 08:47:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144742400.0,577052672.0,28573384704.0,323895296.0,22073.0,22744.0
12-04 08:47:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144742400.0,577052672.0,28573384704.0,323895296.0,21970.0,22880.0
12-04 08:47:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144738304.0,577056768.0,28573384704.0,323895296.0,22827.0,23320.0
12-04 08:47:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144738304.0,577056768.0,28573384704.0,323895296.0,39176.0,39301.0
12-04 08:47:36,0.083,0.250,99.499,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4144726016.0,577064960.0,28573388800.0,323895296.0,22007.0,22487.0
12-04 08:47:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144717824.0,577064960.0,28573396992.0,323895296.0,21440.0,22346.0
12-04 08:47:38,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144717824.0,577064960.0,28573396992.0,323895296.0,23801.0,24029.0
12-04 08:47:39,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144840704.0,577069056.0,28573396992.0,323768320.0,21434.0,21142.0
12-04 08:47:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4144836608.0,577069056.0,28573401088.0,323768320.0,22260.0,23092.0
12-04 08:47:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144836608.0,577069056.0,28573401088.0,323768320.0,21182.0,22053.0
12-04 08:47:42,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4144828416.0,577077248.0,28573401088.0,323768320.0,19423.0,19840.0
12-04 08:47:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144828416.0,577077248.0,28573401088.0,323768320.0,21146.0,21866.0
12-04 08:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144824320.0,577081344.0,28573401088.0,323768320.0,23773.0,24795.0
12-04 08:47:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145369088.0,577081344.0,28573405184.0,323219456.0,21868.0,21890.0
12-04 08:47:46,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145201152.0,577081344.0,28573405184.0,323387392.0,23568.0,24276.0
12-04 08:47:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145197056.0,577081344.0,28573409280.0,323387392.0,21013.0,21639.0
12-04 08:47:48,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4145188864.0,577089536.0,28573409280.0,323387392.0,18781.0,19058.0
12-04 08:47:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145180672.0,577097728.0,28573409280.0,323387392.0,22230.0,22041.0
12-04 08:47:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145176576.0,577097728.0,28573413376.0,323387392.0,22712.0,23208.0
12-04 08:47:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145176576.0,577097728.0,28573413376.0,323387392.0,23788.0,25251.0
12-04 08:47:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145176576.0,577097728.0,28573413376.0,323387392.0,20665.0,20996.0
12-04 08:47:53,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145176576.0,577097728.0,28573413376.0,323387392.0,19978.0,19605.0
12-04 08:47:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4145160192.0,577110016.0,28573417472.0,323387392.0,21113.0,21287.0
12-04 08:47:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,13.0,4145160192.0,577110016.0,28573417472.0,323387392.0,22399.0,23277.0
12-04 08:47:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145287168.0,577110016.0,28573417472.0,323260416.0,20429.0,20763.0
12-04 08:47:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145287168.0,577110016.0,28573417472.0,323260416.0,21804.0,22522.0
12-04 08:47:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145287168.0,577110016.0,28573417472.0,323260416.0,20961.0,21252.0
12-04 08:47:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4145278976.0,577110016.0,28573425664.0,323260416.0,21845.0,23048.0
12-04 08:48:00,0.0,0.084,99.833,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,4145266688.0,577118208.0,28573429760.0,323260416.0,24479.0,25230.0
12-04 08:48:01,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145266688.0,577118208.0,28573429760.0,323260416.0,18155.0,18046.0
12-04 08:48:02,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145266688.0,577118208.0,28573429760.0,323260416.0,21704.0,22688.0
12-04 08:48:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145266688.0,577118208.0,28573429760.0,323260416.0,20607.0,20410.0
12-04 08:48:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4145266688.0,577118208.0,28573429760.0,323260416.0,22270.0,22656.0
12-04 08:48:05,0.251,0.0,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4145430528.0,577118208.0,28573433856.0,323092480.0,40051.0,40536.0
12-04 08:48:06,0.0,0.084,99.665,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4145508352.0,577126400.0,28573433856.0,323006464.0,36930.0,36328.0
12-04 08:48:07,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4145504256.0,577126400.0,28573437952.0,323006464.0,23930.0,26212.0
12-04 08:48:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145504256.0,577126400.0,28573437952.0,323006464.0,21865.0,22033.0
12-04 08:48:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145496064.0,577130496.0,28573442048.0,323006464.0,39767.0,40350.0
12-04 08:48:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145491968.0,577130496.0,28573446144.0,323006464.0,22045.0,21435.0
12-04 08:48:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145491968.0,577130496.0,28573446144.0,323006464.0,38615.0,38844.0
12-04 08:48:12,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4145483776.0,577138688.0,28573446144.0,323006464.0,19880.0,19675.0
12-04 08:48:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145491968.0,577138688.0,28573446144.0,322998272.0,22990.0,22616.0
12-04 08:48:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,4145491968.0,577138688.0,28573446144.0,322998272.0,23505.0,24040.0
12-04 08:48:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145610752.0,577138688.0,28573454336.0,322871296.0,23107.0,24420.0
12-04 08:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145610752.0,577138688.0,28573454336.0,322871296.0,22413.0,23484.0
12-04 08:48:17,0.083,0.416,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145610752.0,577138688.0,28573454336.0,322871296.0,21145.0,21030.0
12-04 08:48:18,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4145602560.0,577146880.0,28573454336.0,322871296.0,22029.0,23609.0
12-04 08:48:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145725440.0,577146880.0,28573458432.0,322744320.0,21352.0,21333.0
12-04 08:48:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145725440.0,577146880.0,28573458432.0,322744320.0,21119.0,20483.0
12-04 08:48:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145725440.0,577146880.0,28573458432.0,322744320.0,22815.0,23733.0
12-04 08:48:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145725440.0,577146880.0,28573458432.0,322744320.0,21432.0,22291.0
12-04 08:48:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145725440.0,577146880.0,28573458432.0,322744320.0,24035.0,23700.0
12-04 08:48:24,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4145713152.0,577155072.0,28573462528.0,322744320.0,22647.0,22409.0
12-04 08:48:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146380800.0,577155072.0,28573470720.0,322068480.0,22274.0,21600.0
12-04 08:48:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146339840.0,577155072.0,28573470720.0,322109440.0,23472.0,24359.0
12-04 08:48:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146339840.0,577155072.0,28573470720.0,322109440.0,21214.0,20889.0
12-04 08:48:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146339840.0,577155072.0,28573470720.0,322109440.0,23378.0,23185.0
12-04 08:48:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146339840.0,577155072.0,28573470720.0,322109440.0,22196.0,21800.0
12-04 08:48:30,10.092,0.167,89.575,0.167,0.0,0.0,0.0,73728.0,0.0,9.0,4146327552.0,577163264.0,28573474816.0,322109440.0,22896.0,23235.0
12-04 08:48:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146323456.0,577163264.0,28573478912.0,322109440.0,23044.0,23273.0
12-04 08:48:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146323456.0,577163264.0,28573478912.0,322109440.0,21281.0,22575.0
12-04 08:48:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146323456.0,577163264.0,28573478912.0,322109440.0,22912.0,22698.0
12-04 08:48:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4146323456.0,577163264.0,28573478912.0,322109440.0,23025.0,22545.0
12-04 08:48:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4146319360.0,577163264.0,28573483008.0,322109440.0,38941.0,39546.0
12-04 08:48:36,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4146311168.0,577171456.0,28573483008.0,322109440.0,41062.0,42967.0
12-04 08:48:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146311168.0,577171456.0,28573483008.0,322109440.0,20675.0,20718.0
12-04 08:48:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146307072.0,577171456.0,28573487104.0,322109440.0,25683.0,25500.0
12-04 08:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4146307072.0,577171456.0,28573487104.0,322109440.0,22721.0,23564.0
12-04 08:48:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,4146298880.0,577171456.0,28573495296.0,322109440.0,19426.0,19594.0
12-04 08:48:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146298880.0,577171456.0,28573495296.0,322109440.0,20282.0,20233.0
12-04 08:48:42,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4146290688.0,577179648.0,28573495296.0,322109440.0,22382.0,23136.0
12-04 08:48:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146290688.0,577179648.0,28573495296.0,322109440.0,24125.0,24784.0
12-04 08:48:44,0.333,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146286592.0,577179648.0,28573499392.0,322109440.0,21622.0,22129.0
12-04 08:48:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146835456.0,577179648.0,28573499392.0,321560576.0,20394.0,21292.0
12-04 08:48:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146540544.0,577179648.0,28573499392.0,321855488.0,22301.0,22929.0
12-04 08:48:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146540544.0,577179648.0,28573499392.0,321855488.0,22156.0,22012.0
12-04 08:48:48,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4146782208.0,577187840.0,28573503488.0,321601536.0,20754.0,21517.0
12-04 08:48:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146778112.0,577187840.0,28573507584.0,321601536.0,20731.0,20814.0
12-04 08:48:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146778112.0,577187840.0,28573507584.0,321601536.0,20570.0,21317.0
12-04 08:48:51,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4146778112.0,577187840.0,28573507584.0,321601536.0,20717.0,21482.0
12-04 08:48:52,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146774016.0,577187840.0,28573511680.0,321601536.0,22404.0,22335.0
12-04 08:48:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146774016.0,577187840.0,28573511680.0,321601536.0,21186.0,21756.0
12-04 08:48:54,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4146774016.0,577196032.0,28573511680.0,321593344.0,22864.0,23024.0
12-04 08:48:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146769920.0,577196032.0,28573515776.0,321593344.0,21116.0,22718.0
12-04 08:48:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146769920.0,577196032.0,28573515776.0,321593344.0,20104.0,19721.0
12-04 08:48:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146769920.0,577196032.0,28573515776.0,321593344.0,23009.0,23274.0
12-04 08:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146769920.0,577196032.0,28573515776.0,321593344.0,20300.0,21727.0
12-04 08:48:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146769920.0,577196032.0,28573515776.0,321593344.0,22893.0,22957.0
12-04 08:49:00,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4146753536.0,577204224.0,28573523968.0,321593344.0,19359.0,19673.0
12-04 08:49:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146753536.0,577204224.0,28573523968.0,321593344.0,21120.0,22448.0
12-04 08:49:02,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146753536.0,577204224.0,28573523968.0,321593344.0,22405.0,22647.0
12-04 08:49:03,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146753536.0,577204224.0,28573523968.0,321593344.0,21314.0,22635.0
12-04 08:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146749440.0,577204224.0,28573528064.0,321593344.0,20686.0,20139.0
12-04 08:49:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,4146688000.0,577204224.0,28573528064.0,321654784.0,38917.0,38511.0
12-04 08:49:06,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4146622464.0,577212416.0,28573528064.0,321712128.0,21916.0,22237.0
12-04 08:49:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146614272.0,577212416.0,28573528064.0,321720320.0,22741.0,23388.0
12-04 08:49:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146606080.0,577212416.0,28573536256.0,321720320.0,22273.0,21628.0
12-04 08:49:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4144828416.0,577212416.0,28573536256.0,323497984.0,22910.0,22788.0
12-04 08:49:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4144828416.0,577212416.0,28573536256.0,323497984.0,22027.0,22161.0
12-04 08:49:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144828416.0,577212416.0,28573536256.0,323497984.0,21511.0,22140.0
12-04 08:49:12,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4144812032.0,577220608.0,28573544448.0,323497984.0,23187.0,23013.0
12-04 08:49:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144812032.0,577220608.0,28573544448.0,323497984.0,22784.0,22548.0
12-04 08:49:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4144812032.0,577220608.0,28573544448.0,323497984.0,22719.0,22912.0
12-04 08:49:15,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4144812032.0,577220608.0,28573544448.0,323497984.0,20663.0,21023.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144803840.0,577220608.0,28573552640.0,323497984.0,23255.0,24784.0
12-04 08:49:17,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144803840.0,577220608.0,28573552640.0,323497984.0,23403.0,23895.0
12-04 08:49:18,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4144795648.0,577228800.0,28573552640.0,323497984.0,21206.0,21362.0
12-04 08:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144922624.0,577228800.0,28573552640.0,323371008.0,21050.0,21029.0
12-04 08:49:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144918528.0,577228800.0,28573556736.0,323371008.0,21375.0,21376.0
12-04 08:49:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144918528.0,577228800.0,28573556736.0,323371008.0,21596.0,21555.0
12-04 08:49:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4144918528.0,577228800.0,28573556736.0,323371008.0,22750.0,23397.0
12-04 08:49:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144918528.0,577228800.0,28573556736.0,323371008.0,23572.0,23566.0
12-04 08:49:24,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4144906240.0,577236992.0,28573560832.0,323371008.0,40616.0,40956.0
12-04 08:49:25,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144898048.0,577236992.0,28573564928.0,323375104.0,22075.0,20843.0
12-04 08:49:26,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144775168.0,577236992.0,28573564928.0,323497984.0,21673.0,22048.0
12-04 08:49:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144775168.0,577236992.0,28573564928.0,323497984.0,22249.0,21446.0
12-04 08:49:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144775168.0,577236992.0,28573564928.0,323497984.0,23134.0,23611.0
12-04 08:49:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144766976.0,577241088.0,28573569024.0,323497984.0,22407.0,22271.0
12-04 08:49:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4144766976.0,577249280.0,28573569024.0,323489792.0,24043.0,24275.0
12-04 08:49:31,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4144766976.0,577249280.0,28573569024.0,323489792.0,22634.0,24027.0
12-04 08:49:32,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144758784.0,577249280.0,28573577216.0,323489792.0,22222.0,22594.0
12-04 08:49:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144758784.0,577249280.0,28573577216.0,323489792.0,21417.0,20854.0
12-04 08:49:34,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144758784.0,577249280.0,28573577216.0,323489792.0,21932.0,22457.0
12-04 08:49:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144758784.0,577249280.0,28573577216.0,323489792.0,39016.0,39207.0
12-04 08:49:36,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4144746496.0,577257472.0,28573581312.0,323489792.0,20078.0,20227.0
12-04 08:49:37,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144746496.0,577257472.0,28573581312.0,323489792.0,21995.0,22504.0
12-04 08:49:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144746496.0,577257472.0,28573581312.0,323489792.0,25008.0,26478.0
12-04 08:49:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144742400.0,577257472.0,28573585408.0,323489792.0,22777.0,23741.0
12-04 08:49:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,4144738304.0,577257472.0,28573589504.0,323489792.0,20419.0,20898.0
12-04 08:49:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144738304.0,577257472.0,28573589504.0,323489792.0,19596.0,19832.0
12-04 08:49:42,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4144730112.0,577265664.0,28573589504.0,323489792.0,21147.0,21656.0
12-04 08:49:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144726016.0,577265664.0,28573593600.0,323489792.0,22686.0,23957.0
12-04 08:49:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4144726016.0,577265664.0,28573593600.0,323489792.0,22039.0,21502.0
12-04 08:49:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4145270784.0,577265664.0,28573597696.0,322940928.0,20744.0,20615.0
12-04 08:49:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144975872.0,577265664.0,28573597696.0,323235840.0,22370.0,23373.0
12-04 08:49:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144975872.0,577265664.0,28573597696.0,323235840.0,23605.0,23694.0
12-04 08:49:48,0.167,0.084,99.332,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,4144967680.0,577273856.0,28573597696.0,323235840.0,20905.0,21700.0
12-04 08:49:49,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4144959488.0,577277952.0,28573601792.0,323235840.0,22058.0,22513.0
12-04 08:49:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4144955392.0,577277952.0,28573605888.0,323235840.0,21509.0,22395.0
12-04 08:49:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144955392.0,577277952.0,28573605888.0,323235840.0,19977.0,19914.0
12-04 08:49:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144955392.0,577277952.0,28573605888.0,323235840.0,22213.0,22340.0
12-04 08:49:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144955392.0,577277952.0,28573605888.0,323235840.0,21137.0,22253.0
12-04 08:49:54,0.083,0.167,99.499,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,4144939008.0,577290240.0,28573609984.0,323235840.0,22240.0,22641.0
12-04 08:49:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144939008.0,577290240.0,28573609984.0,323235840.0,21772.0,21277.0
12-04 08:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144939008.0,577290240.0,28573609984.0,323235840.0,21312.0,22416.0
12-04 08:49:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144939008.0,577290240.0,28573609984.0,323235840.0,23167.0,25195.0
12-04 08:49:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144939008.0,577290240.0,28573609984.0,323235840.0,20646.0,20270.0
12-04 08:49:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144934912.0,577290240.0,28573614080.0,323235840.0,21512.0,21889.0
12-04 08:50:00,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4144922624.0,577298432.0,28573618176.0,323235840.0,21559.0,21642.0
12-04 08:50:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144918528.0,577298432.0,28573622272.0,323235840.0,20355.0,19527.0
12-04 08:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145045504.0,577298432.0,28573622272.0,323108864.0,23625.0,24826.0
12-04 08:50:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145045504.0,577298432.0,28573622272.0,323108864.0,20867.0,20780.0
12-04 08:50:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145045504.0,577298432.0,28573622272.0,323108864.0,20381.0,20401.0
12-04 08:50:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145938432.0,577298432.0,28573626368.0,322211840.0,39903.0,40160.0
12-04 08:50:06,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4145541120.0,577306624.0,28573626368.0,322600960.0,23580.0,24881.0
12-04 08:50:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145549312.0,577306624.0,28573626368.0,322592768.0,21264.0,21179.0
12-04 08:50:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145549312.0,577306624.0,28573626368.0,322592768.0,22969.0,22632.0
12-04 08:50:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145549312.0,577306624.0,28573626368.0,322592768.0,40876.0,41070.0
12-04 08:50:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145541120.0,577306624.0,28573634560.0,322592768.0,21270.0,22316.0
12-04 08:50:11,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145541120.0,577306624.0,28573634560.0,322592768.0,20481.0,20534.0
12-04 08:50:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4145532928.0,577314816.0,28573634560.0,322592768.0,21362.0,21048.0
12-04 08:50:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145532928.0,577314816.0,28573634560.0,322592768.0,24061.0,25280.0
12-04 08:50:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145532928.0,577314816.0,28573634560.0,322592768.0,23506.0,24222.0
12-04 08:50:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,4145524736.0,577314816.0,28573642752.0,322592768.0,20500.0,20880.0
12-04 08:50:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145524736.0,577314816.0,28573642752.0,322592768.0,22356.0,22266.0
12-04 08:50:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145524736.0,577314816.0,28573642752.0,322592768.0,21727.0,22338.0
12-04 08:50:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4145639424.0,577323008.0,28573646848.0,322465792.0,22387.0,22331.0
12-04 08:50:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4145635328.0,577323008.0,28573650944.0,322465792.0,22095.0,22559.0
12-04 08:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4145635328.0,577323008.0,28573650944.0,322465792.0,20297.0,21194.0
12-04 08:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145635328.0,577323008.0,28573650944.0,322465792.0,21999.0,22794.0
12-04 08:50:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145635328.0,577323008.0,28573650944.0,322465792.0,24129.0,25573.0
12-04 08:50:23,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145635328.0,577323008.0,28573650944.0,322465792.0,22953.0,21901.0
12-04 08:50:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4145631232.0,577331200.0,28573655040.0,322457600.0,22071.0,21669.0
12-04 08:50:25,0.167,0.084,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4145213440.0,577331200.0,28573659136.0,322871296.0,22629.0,22945.0
12-04 08:50:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145242112.0,577331200.0,28573663232.0,322838528.0,20232.0,19822.0
12-04 08:50:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145242112.0,577331200.0,28573663232.0,322838528.0,23872.0,25058.0
12-04 08:50:28,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145242112.0,577331200.0,28573663232.0,322838528.0,24215.0,23569.0
12-04 08:50:29,0.084,0.167,99.666,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4145238016.0,577335296.0,28573663232.0,322838528.0,23863.0,24836.0
12-04 08:50:30,10.658,0.167,88.926,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4145225728.0,577343488.0,28573667328.0,322838528.0,22396.0,22054.0
12-04 08:50:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145225728.0,577343488.0,28573667328.0,322838528.0,20583.0,21307.0
12-04 08:50:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145221632.0,577343488.0,28573671424.0,322838528.0,21876.0,21420.0
12-04 08:50:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145205248.0,577343488.0,28573671424.0,322854912.0,23672.0,24195.0
12-04 08:50:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145201152.0,577347584.0,28573671424.0,322854912.0,20957.0,21243.0
12-04 08:50:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145197056.0,577347584.0,28573675520.0,322854912.0,37562.0,38391.0
12-04 08:50:36,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4145188864.0,577355776.0,28573675520.0,322854912.0,40612.0,42311.0
12-04 08:50:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145188864.0,577355776.0,28573675520.0,322854912.0,24724.0,25788.0
12-04 08:50:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145188864.0,577355776.0,28573675520.0,322854912.0,21482.0,21644.0
12-04 08:50:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145184768.0,577355776.0,28573679616.0,322854912.0,20184.0,20266.0
12-04 08:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145180672.0,577355776.0,28573683712.0,322854912.0,19508.0,19924.0
12-04 08:50:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145180672.0,577355776.0,28573683712.0,322854912.0,21450.0,22403.0
12-04 08:50:42,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4145172480.0,577363968.0,28573683712.0,322854912.0,23622.0,24106.0
12-04 08:50:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145172480.0,577363968.0,28573683712.0,322854912.0,20375.0,20705.0
12-04 08:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145168384.0,577363968.0,28573687808.0,322854912.0,22841.0,25512.0
12-04 08:50:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146708480.0,577363968.0,28573687808.0,321314816.0,21080.0,21419.0
12-04 08:50:46,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146311168.0,577363968.0,28573687808.0,321712128.0,22864.0,22909.0
12-04 08:50:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146307072.0,577363968.0,28573691904.0,321712128.0,22648.0,22791.0
12-04 08:50:48,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4146294784.0,577372160.0,28573696000.0,321712128.0,19707.0,19822.0
12-04 08:50:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146290688.0,577376256.0,28573696000.0,321712128.0,20623.0,21659.0
12-04 08:50:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,4146290688.0,577376256.0,28573696000.0,321712128.0,21581.0,22107.0
12-04 08:50:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146286592.0,577376256.0,28573700096.0,321712128.0,21190.0,21759.0
12-04 08:50:52,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146282496.0,577376256.0,28573704192.0,321712128.0,25204.0,26731.0
12-04 08:50:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146282496.0,577376256.0,28573704192.0,321712128.0,20723.0,20408.0
12-04 08:50:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,4146270208.0,577388544.0,28573704192.0,321712128.0,20054.0,21019.0
12-04 08:50:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4146266112.0,577388544.0,28573708288.0,321712128.0,21138.0,21999.0
12-04 08:50:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146266112.0,577388544.0,28573708288.0,321712128.0,20140.0,20949.0
12-04 08:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146266112.0,577388544.0,28573708288.0,321712128.0,23078.0,23132.0
12-04 08:50:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146266112.0,577388544.0,28573708288.0,321712128.0,21896.0,21743.0
12-04 08:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146266112.0,577388544.0,28573708288.0,321712128.0,20805.0,21821.0
12-04 08:51:00,0.084,0.0,99.749,0.167,0.0,0.0,0.0,49152.0,0.0,6.0,4146253824.0,577396736.0,28573712384.0,321712128.0,21083.0,22189.0
12-04 08:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146253824.0,577396736.0,28573712384.0,321712128.0,38707.0,39714.0
12-04 08:51:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146249728.0,577396736.0,28573716480.0,321712128.0,22685.0,23834.0
12-04 08:51:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4146249728.0,577396736.0,28573716480.0,321712128.0,20586.0,20631.0
12-04 08:51:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146245632.0,577396736.0,28573720576.0,321712128.0,22023.0,23644.0
12-04 08:51:05,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146790400.0,577400832.0,28573720576.0,321163264.0,39469.0,39005.0
12-04 08:51:06,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4146741248.0,577409024.0,28573720576.0,321204224.0,21390.0,21159.0
12-04 08:51:07,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146741248.0,577409024.0,28573720576.0,321204224.0,24066.0,24107.0
12-04 08:51:08,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146737152.0,577409024.0,28573724672.0,321204224.0,21734.0,22511.0
12-04 08:51:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146733056.0,577409024.0,28573728768.0,321204224.0,39622.0,40471.0
12-04 08:51:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146733056.0,577409024.0,28573728768.0,321204224.0,21218.0,21459.0
12-04 08:51:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146733056.0,577409024.0,28573728768.0,321204224.0,23058.0,23979.0
12-04 08:51:12,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4146720768.0,577417216.0,28573732864.0,321204224.0,22108.0,20971.0
12-04 08:51:13,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146720768.0,577417216.0,28573732864.0,321204224.0,22074.0,22342.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146720768.0,577417216.0,28573732864.0,321204224.0,20384.0,20652.0
12-04 08:51:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146716672.0,577421312.0,28573732864.0,321204224.0,20648.0,20482.0
12-04 08:51:16,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146712576.0,577421312.0,28573736960.0,321204224.0,24426.0,25559.0
12-04 08:51:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146712576.0,577421312.0,28573736960.0,321204224.0,21854.0,21729.0
12-04 08:51:18,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4146704384.0,577429504.0,28573745152.0,321196032.0,22678.0,24454.0
12-04 08:51:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146704384.0,577429504.0,28573745152.0,321196032.0,21876.0,22036.0
12-04 08:51:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146700288.0,577429504.0,28573749248.0,321196032.0,22022.0,23351.0
12-04 08:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146700288.0,577429504.0,28573749248.0,321196032.0,22247.0,21711.0
12-04 08:51:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146700288.0,577429504.0,28573749248.0,321196032.0,22755.0,22165.0
12-04 08:51:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146700288.0,577429504.0,28573749248.0,321196032.0,22388.0,22178.0
12-04 08:51:24,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4146688000.0,577437696.0,28573753344.0,321196032.0,22304.0,21423.0
12-04 08:51:25,0.167,0.084,99.749,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,4147531776.0,577441792.0,28573753344.0,320348160.0,24773.0,26003.0
12-04 08:51:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147191808.0,577441792.0,28573753344.0,320688128.0,21378.0,21103.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147314688.0,577441792.0,28573757440.0,320561152.0,21837.0,21584.0
12-04 08:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147314688.0,577441792.0,28573757440.0,320561152.0,23926.0,24965.0
12-04 08:51:29,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147310592.0,577441792.0,28573761536.0,320561152.0,21684.0,21920.0
12-04 08:51:30,0.083,0.333,99.500,0.083,0.0,0.0,0.0,81920.0,0.0,10.0,4147298304.0,577454080.0,28573761536.0,320561152.0,22221.0,21621.0
12-04 08:51:31,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147298304.0,577454080.0,28573761536.0,320561152.0,22494.0,21764.0
12-04 08:51:32,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147294208.0,577454080.0,28573765632.0,320561152.0,23636.0,22798.0
12-04 08:51:33,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147290112.0,577454080.0,28573769728.0,320561152.0,21852.0,22745.0
12-04 08:51:34,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147290112.0,577454080.0,28573769728.0,320561152.0,22418.0,21848.0
12-04 08:51:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4147273728.0,577454080.0,28573769728.0,320577536.0,39370.0,40295.0
12-04 08:51:36,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4147261440.0,577462272.0,28573773824.0,320577536.0,22392.0,23327.0
12-04 08:51:37,0.084,0.251,99.665,0.0,0.0,0.0,872448.0,0.0,55.0,0.0,4151779328.0,577540096.0,28574392320.0,315363328.0,27636.0,26942.0
12-04 08:51:38,3.180,1.506,91.799,3.515,0.0,0.0,12894208.0,0.0,515.0,0.0,4157231104.0,577855488.0,28604194816.0,279793664.0,7203391.0,148188.0
12-04 08:51:39,0.586,0.335,94.477,4.603,0.0,0.0,86016.0,0.0,4.0,0.0,4032884736.0,577855488.0,28606386176.0,401948672.0,12945841.0,250983.0
12-04 08:51:40,0.167,0.167,98.914,0.752,0.0,0.0,0.0,28672.0,0.0,2.0,4034695168.0,577855488.0,28606480384.0,400044032.0,101475.0,68686.0
12-04 08:51:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4035055616.0,577855488.0,28606500864.0,399663104.0,22293.0,24309.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-peer-slave-17.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-17",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,1.631,0.798,97.491,0.047,0.0,0.032,3497.452,1571443.459,0.417,14.187,2486104064.0,496664576.0,21918617600.0,8717688832.0,0.0,0.0
12-04 08:29:39,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486181888.0,496664576.0,21918633984.0,8717594624.0,20268.0,21548.0
12-04 08:29:40,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486181888.0,496664576.0,21918633984.0,8717594624.0,2710.0,3784.0
12-04 08:29:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2486169600.0,496664576.0,21918638080.0,8717602816.0,4396.0,5505.0
12-04 08:29:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486169600.0,496664576.0,21918638080.0,8717602816.0,2245.0,3006.0
12-04 08:29:43,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486161408.0,496664576.0,21918638080.0,8717611008.0,3264.0,4926.0
12-04 08:29:44,0.083,0.167,99.500,0.250,0.0,0.0,0.0,139264.0,0.0,20.0,2486153216.0,496672768.0,21918638080.0,8717611008.0,18328.0,18480.0
12-04 08:29:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486145024.0,496672768.0,21918646272.0,8717611008.0,1896.0,2550.0
12-04 08:29:46,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2486145024.0,496672768.0,21918646272.0,8717611008.0,3758.0,5896.0
12-04 08:29:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486145024.0,496672768.0,21918646272.0,8717611008.0,1514.0,1825.0
12-04 08:29:48,0.250,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486865920.0,496672768.0,21918646272.0,8716890112.0,4945.0,6104.0
12-04 08:29:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486792192.0,496672768.0,21918650368.0,8716959744.0,3920.0,4584.0
12-04 08:29:50,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2486775808.0,496680960.0,21918650368.0,8716967936.0,2621.0,3742.0
12-04 08:29:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2486775808.0,496680960.0,21918650368.0,8716967936.0,2764.0,3969.0
12-04 08:29:52,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486767616.0,496680960.0,21918650368.0,8716976128.0,2274.0,3006.0
12-04 08:29:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486763520.0,496680960.0,21918654464.0,8716976128.0,2210.0,2791.0
12-04 08:29:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486763520.0,496680960.0,21918654464.0,8716976128.0,2641.0,3735.0
12-04 08:29:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486763520.0,496680960.0,21918654464.0,8716976128.0,2690.0,3794.0
12-04 08:29:56,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2486747136.0,496689152.0,21918662656.0,8716976128.0,2016.0,2634.0
12-04 08:29:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486747136.0,496689152.0,21918662656.0,8716976128.0,2888.0,4162.0
12-04 08:29:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486747136.0,496689152.0,21918662656.0,8716976128.0,2023.0,2839.0
12-04 08:29:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2486747136.0,496689152.0,21918662656.0,8716976128.0,3104.0,4794.0
12-04 08:30:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486763520.0,496689152.0,21918662656.0,8716959744.0,1501.0,1290.0
12-04 08:30:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2486759424.0,496689152.0,21918666752.0,8716959744.0,2232.0,2520.0
12-04 08:30:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2486751232.0,496697344.0,21918666752.0,8716959744.0,2953.0,4184.0
12-04 08:30:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486734848.0,496697344.0,21918666752.0,8716976128.0,3204.0,4819.0
12-04 08:30:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486734848.0,496697344.0,21918666752.0,8716976128.0,1856.0,2500.0
12-04 08:30:05,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2483175424.0,496697344.0,21918670848.0,8720531456.0,2646.0,2906.0
12-04 08:30:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2483171328.0,496697344.0,21918674944.0,8720531456.0,2580.0,2907.0
12-04 08:30:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2483167232.0,496697344.0,21918679040.0,8720531456.0,2958.0,3429.0
12-04 08:30:08,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2483752960.0,496705536.0,21918679040.0,8719937536.0,3827.0,5238.0
12-04 08:30:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2483593216.0,496705536.0,21918683136.0,8720093184.0,21390.0,22604.0
12-04 08:30:10,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2483593216.0,496705536.0,21918683136.0,8720093184.0,14203.0,18339.0
12-04 08:30:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2483552256.0,496705536.0,21918732288.0,8720084992.0,3394.0,4205.0
12-04 08:30:12,5.648,3.987,90.116,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2482712576.0,496705536.0,21921857536.0,8717799424.0,607695.0,588053.0
12-04 08:30:13,14.477,7.364,77.908,0.0,0.0,0.251,0.0,2183168.0,0.0,19.0,2510528512.0,496705536.0,21932658688.0,8679182336.0,2483323.0,467549.0
12-04 08:30:14,0.083,0.250,99.501,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,2510856192.0,496713728.0,21934735360.0,8676769792.0,2640.0,2881.0
12-04 08:30:15,0.418,0.418,99.164,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,2510852096.0,496713728.0,21934739456.0,8676769792.0,106274.0,5196.0
12-04 08:30:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510909440.0,496713728.0,21935190016.0,8676261888.0,3918.0,6096.0
12-04 08:30:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510909440.0,496713728.0,21935190016.0,8676261888.0,2368.0,3174.0
12-04 08:30:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510909440.0,496713728.0,21935190016.0,8676261888.0,4748.0,5845.0
12-04 08:30:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510909440.0,496713728.0,21935190016.0,8676261888.0,1761.0,2434.0
12-04 08:30:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,14532608.0,0.0,39.0,2510901248.0,496721920.0,21935190016.0,8676261888.0,2455.0,3652.0
12-04 08:30:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510897152.0,496721920.0,21935194112.0,8676261888.0,2556.0,1871.0
12-04 08:30:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510897152.0,496721920.0,21935194112.0,8676261888.0,6241.0,6673.0
12-04 08:30:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510897152.0,496721920.0,21935194112.0,8676261888.0,3345.0,3154.0
12-04 08:30:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2510893056.0,496721920.0,21935198208.0,8676261888.0,4354.0,5175.0
12-04 08:30:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510888960.0,496721920.0,21935202304.0,8676261888.0,4748.0,5581.0
12-04 08:30:26,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2510880768.0,496730112.0,21935202304.0,8676261888.0,2958.0,2770.0
12-04 08:30:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510880768.0,496730112.0,21935202304.0,8676261888.0,2966.0,2484.0
12-04 08:30:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2511511552.0,496730112.0,21935202304.0,8675631104.0,3856.0,4183.0
12-04 08:30:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2511519744.0,496730112.0,21935206400.0,8675618816.0,3898.0,4363.0
12-04 08:30:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2511519744.0,496730112.0,21935206400.0,8675618816.0,3983.0,3704.0
12-04 08:30:31,0.416,0.167,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2511507456.0,496730112.0,21935210496.0,8675627008.0,4865.0,5286.0
12-04 08:30:32,0.500,0.167,99.166,0.167,0.0,0.0,0.0,176128.0,0.0,19.0,2511499264.0,496738304.0,21935210496.0,8675627008.0,12477.0,12288.0
12-04 08:30:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2511642624.0,496738304.0,21935226880.0,8675467264.0,14171.0,18099.0
12-04 08:30:34,2.083,1.833,95.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2511605760.0,496738304.0,21935263744.0,8675467264.0,258294.0,257698.0
12-04 08:30:35,13.712,8.027,77.926,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2516299776.0,496738304.0,21944156160.0,8661880832.0,2958387.0,942998.0
12-04 08:30:36,18.900,9.622,70.962,0.0,0.0,0.515,0.0,2191360.0,0.0,19.0,2515005440.0,496738304.0,21960085504.0,8647245824.0,3131340.0,1033613.0
12-04 08:30:37,18.401,10.060,71.195,0.0,0.0,0.344,0.0,2150400.0,0.0,19.0,2516385792.0,496738304.0,21975814144.0,8630136832.0,3124734.0,1029350.0
12-04 08:30:38,19.849,10.513,68.966,0.168,0.0,0.505,0.0,2162688.0,0.0,21.0,2517286912.0,496746496.0,21991096320.0,8613945344.0,3126110.0,1027922.0
12-04 08:30:39,19.680,10.345,69.470,0.168,0.0,0.336,0.0,2158592.0,0.0,19.0,2529243136.0,496746496.0,22006026240.0,8587059200.0,3140376.0,1044457.0
12-04 08:30:40,19.280,9.254,70.865,0.0,0.0,0.600,0.0,2174976.0,0.0,20.0,2532057088.0,496746496.0,22023020544.0,8567250944.0,3122841.0,1027134.0
12-04 08:30:41,18.159,10.656,70.844,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,2535141376.0,496746496.0,22038327296.0,8548859904.0,3125049.0,1030453.0
12-04 08:30:42,19.306,10.330,69.687,0.085,0.0,0.593,0.0,2146304.0,0.0,19.0,2538545152.0,496746496.0,22053220352.0,8530563072.0,3119621.0,1025143.0
12-04 08:30:43,18.718,10.171,70.684,0.085,0.0,0.342,0.0,2158592.0,0.0,19.0,2546352128.0,496750592.0,22069469184.0,8506503168.0,3126909.0,1029615.0
12-04 08:30:44,19.554,9.348,70.669,0.0,0.0,0.429,0.0,2174976.0,0.0,23.0,2545827840.0,496758784.0,22086430720.0,8490057728.0,3124015.0,1028556.0
12-04 08:30:45,19.015,9.932,70.458,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,2550685696.0,496758784.0,22099423232.0,8472207360.0,3117802.0,1022188.0
12-04 08:30:46,18.912,9.585,70.984,0.086,0.0,0.432,0.0,2142208.0,0.0,19.0,2553470976.0,496762880.0,22117187584.0,8451653632.0,3124705.0,1027074.0
12-04 08:30:47,19.780,10.228,69.569,0.0,0.0,0.423,0.0,2150400.0,0.0,19.0,2553602048.0,496762880.0,22132178944.0,8436531200.0,3113605.0,1021302.0
12-04 08:30:48,19.625,9.300,70.392,0.085,0.0,0.597,0.0,2154496.0,0.0,19.0,2557153280.0,496762880.0,22146973696.0,8418185216.0,3173669.0,1088019.0
12-04 08:30:49,19.306,10.584,69.856,0.0,0.0,0.254,0.0,2154496.0,0.0,20.0,2555973632.0,496762880.0,22164733952.0,8401604608.0,3112890.0,1020095.0
12-04 08:30:50,18.712,9.528,71.159,0.086,0.0,0.515,0.0,2183168.0,0.0,24.0,2556252160.0,496771072.0,22180548608.0,8385503232.0,3131001.0,1034741.0
12-04 08:30:51,19.254,10.178,70.059,0.0,0.0,0.509,0.0,2150400.0,0.0,19.0,2558537728.0,496771072.0,22194368512.0,8369397760.0,3115970.0,1024663.0
12-04 08:30:52,19.338,10.093,70.144,0.085,0.0,0.339,0.0,2150400.0,0.0,19.0,2559086592.0,496771072.0,22210224128.0,8352993280.0,3133649.0,1031330.0
12-04 08:30:53,18.745,10.602,70.059,0.085,0.0,0.509,0.0,2154496.0,0.0,19.0,2564665344.0,496771072.0,22225797120.0,8331841536.0,3117805.0,1024717.0
12-04 08:30:54,18.852,10.540,70.266,0.0,0.0,0.343,0.0,2187264.0,0.0,22.0,2565586944.0,496771072.0,22242430976.0,8314286080.0,3126246.0,1028811.0
12-04 08:30:55,13.232,8.227,68.024,10.008,0.0,0.509,0.0,249602048.0,0.0,409.0,2566275072.0,496771072.0,22252261376.0,8303767552.0,2992623.0,959346.0
12-04 08:30:56,25.171,11.473,61.901,0.856,0.0,0.599,0.0,32768000.0,0.0,86.0,2573451264.0,496779264.0,22271287296.0,8277557248.0,3255557.0,1098454.0
12-04 08:30:57,19.554,9.434,70.497,0.086,0.0,0.429,0.0,2150400.0,0.0,19.0,2574548992.0,496779264.0,22286934016.0,8260812800.0,3113866.0,1021715.0
12-04 08:30:58,19.254,10.433,69.890,0.085,0.0,0.339,0.0,2158592.0,0.0,19.0,2575089664.0,496779264.0,22303043584.0,8244162560.0,3134708.0,1032768.0
12-04 08:30:59,19.729,10.330,69.517,0.0,0.0,0.423,0.0,2150400.0,0.0,21.0,2577018880.0,496779264.0,22317989888.0,8227287040.0,3126402.0,1029049.0
12-04 08:31:00,19.039,9.691,70.583,0.086,0.0,0.600,0.0,2158592.0,0.0,19.0,2576461824.0,496779264.0,22333833216.0,8212000768.0,3124983.0,1027339.0
12-04 08:31:01,19.138,8.879,71.466,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,2578706432.0,496779264.0,22349631488.0,8193957888.0,3124511.0,1031314.0
12-04 08:31:02,18.761,9.639,71.084,0.086,0.0,0.430,0.0,2166784.0,0.0,22.0,2581831680.0,496787456.0,22363975680.0,8176480256.0,3132388.0,1031658.0
12-04 08:31:03,19.244,9.966,70.447,0.086,0.0,0.258,0.0,2154496.0,0.0,19.0,2581569536.0,496787456.0,22381539328.0,8159178752.0,3121079.0,1026192.0
12-04 08:31:04,19.537,9.597,70.523,0.0,0.0,0.343,0.0,2150400.0,0.0,19.0,2582130688.0,496787456.0,22395142144.0,8145014784.0,3121969.0,1027737.0
12-04 08:31:05,19.374,10.406,69.543,0.085,0.0,0.592,0.0,2158592.0,0.0,20.0,2580819968.0,496787456.0,22413291520.0,8128176128.0,3129328.0,1031138.0
12-04 08:31:06,18.096,10.377,71.098,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2583502848.0,496787456.0,22426845184.0,8111939584.0,3117220.0,1025662.0
12-04 08:31:07,19.358,10.735,69.569,0.0,0.0,0.338,0.0,2154496.0,0.0,19.0,2583678976.0,496787456.0,22443589632.0,8095019008.0,3132017.0,1033009.0
12-04 08:31:08,20.524,9.544,69.341,0.084,0.0,0.507,0.0,2166784.0,0.0,21.0,2583113728.0,496795648.0,22460235776.0,8078929920.0,3134957.0,1031456.0
12-04 08:31:09,20.118,10.059,69.484,0.085,0.0,0.254,0.0,2154496.0,0.0,20.0,2584023040.0,496795648.0,22474125312.0,8064131072.0,3123521.0,1035206.0
12-04 08:31:10,19.456,10.025,70.093,0.0,0.0,0.425,0.0,2174976.0,0.0,20.0,2586894336.0,496795648.0,22491369472.0,8044015616.0,3132847.0,1030013.0
12-04 08:31:11,19.692,9.760,70.205,0.0,0.0,0.342,0.0,2162688.0,0.0,21.0,2590068736.0,496795648.0,22506156032.0,8026054656.0,3123918.0,1029469.0
12-04 08:31:12,19.745,9.532,70.468,0.0,0.0,0.255,0.0,2150400.0,0.0,19.0,2590994432.0,496795648.0,22521614336.0,8009670656.0,3129282.0,1030980.0
12-04 08:31:13,18.884,9.871,70.730,0.086,0.0,0.429,0.0,2154496.0,0.0,19.0,2590613504.0,496795648.0,22537961472.0,7993704448.0,3134365.0,1032825.0
12-04 08:31:14,19.983,9.439,69.898,0.085,0.0,0.595,0.0,2162688.0,0.0,21.0,2590982144.0,496803840.0,22553743360.0,7977545728.0,3128017.0,1032821.0
12-04 08:31:15,19.932,8.982,70.744,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,2591166464.0,496803840.0,22568783872.0,7962320896.0,3120562.0,1024937.0
12-04 08:31:16,19.175,9.458,70.765,0.086,0.0,0.516,0.0,2150400.0,0.0,19.0,2593800192.0,496803840.0,22583349248.0,7945121792.0,3128869.0,1031495.0
12-04 08:31:17,19.483,9.138,71.034,0.0,0.0,0.345,0.0,2154496.0,0.0,19.0,2594832384.0,496803840.0,22599376896.0,7928061952.0,3121491.0,1026326.0
12-04 08:31:18,19.113,10.239,69.966,0.085,0.0,0.597,0.0,2146304.0,0.0,19.0,2595045376.0,496803840.0,22614470656.0,7912755200.0,3128204.0,1029046.0
12-04 08:31:19,19.560,10.500,69.433,0.085,0.0,0.423,0.0,2162688.0,0.0,21.0,2594312192.0,496803840.0,22630961152.0,7896997888.0,3116439.0,1024359.0
12-04 08:31:20,19.052,9.992,70.449,0.085,0.0,0.423,0.0,2179072.0,0.0,22.0,2597507072.0,496812032.0,22646185984.0,7878569984.0,3118570.0,1021980.0
12-04 08:31:21,19.608,10.401,69.565,0.085,0.0,0.341,0.0,2150400.0,0.0,19.0,2598137856.0,496812032.0,22661541888.0,7862583296.0,3128500.0,1029960.0
12-04 08:31:22,19.244,9.192,71.220,0.0,0.0,0.344,0.0,2154496.0,0.0,19.0,2597744640.0,496812032.0,22677823488.0,7846694912.0,3128278.0,1030737.0
12-04 08:31:23,18.499,10.035,71.291,0.0,0.0,0.175,0.0,2154496.0,0.0,19.0,2598129664.0,496812032.0,22693584896.0,7830548480.0,3133909.0,1035781.0
12-04 08:31:24,19.421,9.625,70.358,0.085,0.0,0.511,0.0,2150400.0,0.0,19.0,2598506496.0,496812032.0,22708305920.0,7815450624.0,3125911.0,1028481.0
12-04 08:31:25,18.399,10.307,69.932,1.022,0.0,0.341,0.0,58687488.0,0.0,103.0,2598965248.0,496812032.0,22724276224.0,7799021568.0,3125120.0,1027170.0
12-04 08:31:26,13.534,8.103,69.741,8.190,0.0,0.431,0.0,263204864.0,0.0,397.0,2599948288.0,496820224.0,22733529088.0,7788777472.0,2994511.0,960007.0
12-04 08:31:27,23.090,11.290,62.309,2.716,0.0,0.594,0.0,107409408.0,0.0,198.0,2599907328.0,496820224.0,22752538624.0,7769808896.0,3251459.0,1095306.0
12-04 08:31:28,22.692,9.146,67.645,0.0,0.0,0.518,0.0,2146304.0,0.0,19.0,2600665088.0,496820224.0,22770360320.0,7751229440.0,3130295.0,1028898.0
12-04 08:31:29,18.336,9.932,70.968,0.085,0.0,0.679,0.0,2191360.0,0.0,22.0,2601291776.0,496820224.0,22785744896.0,7735218176.0,3118543.0,1023588.0
12-04 08:31:30,20.353,10.597,68.461,0.0,0.0,0.589,0.0,2150400.0,0.0,19.0,2603470848.0,496820224.0,22801686528.0,7717097472.0,3133199.0,1036944.0
12-04 08:31:31,19.388,9.949,70.068,0.085,0.0,0.510,0.0,2150400.0,0.0,20.0,2604109824.0,496820224.0,22817316864.0,7700828160.0,3126581.0,1030799.0
12-04 08:31:32,19.675,9.068,70.830,0.086,0.0,0.342,0.0,2170880.0,0.0,21.0,2603687936.0,496828416.0,22833115136.0,7685443584.0,3132769.0,1033921.0
12-04 08:31:33,19.966,10.535,69.159,0.0,0.0,0.340,0.0,2150400.0,0.0,19.0,2605215744.0,496828416.0,22848458752.0,7668572160.0,3115857.0,1022686.0
12-04 08:31:34,20.051,9.475,70.051,0.085,0.0,0.338,0.0,5357568.0,0.0,31.0,2607206400.0,496828416.0,22862381056.0,7652659200.0,2935120.0,829150.0
12-04 08:31:35,3.506,1.586,94.825,0.083,0.0,0.0,0.0,2207744.0,0.0,19.0,2606387200.0,496828416.0,22868459520.0,7647399936.0,149449.0,81216.0
12-04 08:31:36,0.586,0.251,99.162,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2607198208.0,496828416.0,22868463616.0,7646584832.0,58627.0,5171.0
12-04 08:31:37,0.418,0.251,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2607104000.0,496828416.0,22868701184.0,7646441472.0,3620.0,4664.0
12-04 08:31:38,0.083,0.500,99.249,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2607095808.0,496836608.0,22868701184.0,7646441472.0,2588.0,2997.0
12-04 08:31:39,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2607091712.0,496836608.0,22868705280.0,7646441472.0,19230.0,19193.0
12-04 08:31:40,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2590011392.0,496836608.0,22868705280.0,7663521792.0,4406.0,7105.0
12-04 08:31:41,0.084,0.334,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2589818880.0,496836608.0,22868709376.0,7663710208.0,3198.0,4928.0
12-04 08:31:42,7.568,4.762,87.500,0.0,0.0,0.170,0.0,45056.0,0.0,3.0,2589495296.0,496836608.0,22873620480.0,7659122688.0,784864.0,777218.0
12-04 08:31:43,22.625,10.449,66.580,0.0,0.0,0.345,0.0,2150400.0,0.0,20.0,2593050624.0,496840704.0,22891077632.0,7638106112.0,5360163.0,1275140.0
12-04 08:31:44,26.025,14.393,58.996,0.084,0.0,0.502,0.0,2166784.0,0.0,23.0,2593824768.0,496848896.0,22910439424.0,7617961984.0,3373806.0,1253561.0
12-04 08:31:45,27.826,12.957,58.174,0.435,0.0,0.609,0.0,32854016.0,0.0,80.0,2600665088.0,496848896.0,22955724800.0,7565836288.0,3344144.0,1249147.0
12-04 08:31:46,25.195,12.424,61.946,0.087,0.0,0.348,0.0,8413184.0,0.0,53.0,2601390080.0,496848896.0,22948012032.0,7572824064.0,3562606.0,1370248.0
12-04 08:31:47,20.292,12.210,66.724,0.0,0.0,0.774,0.0,2146304.0,0.0,19.0,2601377792.0,496848896.0,22967291904.0,7553556480.0,5399546.0,1289023.0
12-04 08:31:48,27.618,12.753,58.699,0.169,0.0,0.760,0.0,5603328.0,0.0,29.0,2601099264.0,496848896.0,22986653696.0,7534473216.0,3328011.0,1241278.0
12-04 08:31:49,31.132,14.494,52.916,0.943,0.0,0.515,0.0,69627904.0,0.0,152.0,2603012096.0,496852992.0,23005081600.0,7514128384.0,3320250.0,1236014.0
12-04 08:31:50,24.826,11.498,62.892,0.087,0.0,0.697,0.0,4399104.0,0.0,40.0,2604515328.0,496861184.0,23024852992.0,7492845568.0,3575650.0,1371046.0
12-04 08:31:51,22.080,12.020,65.558,0.085,0.0,0.256,0.0,2158592.0,0.0,21.0,2605539328.0,496861184.0,23043964928.0,7472709632.0,5338055.0,1286514.0
12-04 08:31:52,26.003,13.963,59.532,0.0,0.0,0.502,0.0,2150400.0,0.0,19.0,2604896256.0,496861184.0,23063740416.0,7453577216.0,3382402.0,1234175.0
12-04 08:31:53,24.607,13.525,61.431,0.087,0.0,0.349,0.0,2150400.0,0.0,19.0,2606415872.0,496861184.0,23083012096.0,7432785920.0,3342158.0,1250027.0
12-04 08:31:54,24.500,11.381,63.597,0.087,0.0,0.434,0.0,4313088.0,0.0,40.0,2607484928.0,496861184.0,23103500288.0,7411228672.0,3564666.0,1365102.0
12-04 08:31:55,21.207,11.638,66.724,0.0,0.0,0.431,0.0,2166784.0,0.0,19.0,2606989312.0,496861184.0,23122259968.0,7392964608.0,5390699.0,1276081.0
12-04 08:31:56,25.216,11.831,62.176,0.173,0.0,0.604,0.0,2183168.0,0.0,22.0,2607292416.0,496869376.0,23140831232.0,7374082048.0,3347111.0,1253049.0
12-04 08:31:57,18.127,9.020,62.446,9.887,0.0,0.520,0.0,250339328.0,0.0,406.0,2608283648.0,496869376.0,23153655808.0,7360266240.0,3231101.0,1192625.0
12-04 08:31:58,22.616,11.814,60.928,4.051,0.0,0.591,0.0,124170240.0,0.0,248.0,2608771072.0,496869376.0,23173857280.0,7339577344.0,3355898.0,1249074.0
12-04 08:31:59,31.806,15.471,51.945,0.086,0.0,0.691,0.0,2195456.0,0.0,23.0,2608369664.0,496869376.0,23196585984.0,7317250048.0,4105610.0,1343159.0
12-04 08:32:00,25.929,12.100,61.279,0.086,0.0,0.605,0.0,4321280.0,0.0,38.0,2611351552.0,496869376.0,23219322880.0,7291531264.0,4914312.0,1334900.0
12-04 08:32:01,26.053,12.554,60.877,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,2612490240.0,496869376.0,23238164480.0,7271550976.0,3359362.0,1257485.0
12-04 08:32:02,26.193,11.622,61.492,0.087,0.0,0.607,0.0,4317184.0,0.0,40.0,2613628928.0,496877568.0,23259414528.0,7249154048.0,3529998.0,1338566.0
12-04 08:32:03,22.364,11.395,65.731,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2614845440.0,496877568.0,23276261376.0,7231090688.0,3375617.0,1275122.0
12-04 08:32:04,25.692,13.062,60.640,0.087,0.0,0.519,0.0,2158592.0,0.0,19.0,2615111680.0,496877568.0,23296724992.0,7210360832.0,5365533.0,1265951.0
12-04 08:32:05,26.423,12.744,60.323,0.0,0.0,0.510,0.0,2162688.0,0.0,19.0,2615836672.0,496877568.0,23316770816.0,7189590016.0,3348737.0,1261046.0
12-04 08:32:06,24.474,11.053,64.035,0.088,0.0,0.351,0.0,4341760.0,0.0,42.0,2617344000.0,496885760.0,23337508864.0,7167336448.0,3565628.0,1366785.0
12-04 08:32:07,21.288,11.330,66.609,0.172,0.0,0.601,0.0,2162688.0,0.0,22.0,2618011648.0,496893952.0,23355813888.0,7148355584.0,5397384.0,1284031.0
12-04 08:32:08,26.800,11.882,60.624,0.0,0.0,0.694,0.0,2162688.0,0.0,20.0,2617397248.0,496893952.0,23375138816.0,7129645056.0,3322989.0,1239702.0
12-04 08:32:09,25.731,12.392,61.360,0.086,0.0,0.430,0.0,2162688.0,0.0,21.0,2618781696.0,496893952.0,23394881536.0,7108517888.0,3371656.0,1271536.0
12-04 08:32:10,24.662,13.007,61.740,0.084,0.0,0.507,0.0,4313088.0,0.0,38.0,2618126336.0,496893952.0,23415758848.0,7088295936.0,3549916.0,1357061.0
12-04 08:32:11,22.146,11.330,66.094,0.0,0.0,0.429,0.0,2150400.0,0.0,19.0,2620121088.0,496893952.0,23433039872.0,7069020160.0,5338440.0,1279838.0
12-04 08:32:12,26.320,13.118,59.966,0.0,0.0,0.596,0.0,2150400.0,0.0,19.0,2620448768.0,496893952.0,23452852224.0,7048880128.0,3387531.0,1242775.0
12-04 08:32:13,25.932,13.096,60.364,0.173,0.0,0.434,0.0,2162688.0,0.0,21.0,2620604416.0,496902144.0,23473336320.0,7028232192.0,3342726.0,1249195.0
12-04 08:32:14,24.424,12.297,62.852,0.0,0.0,0.427,0.0,4329472.0,0.0,38.0,2621427712.0,496902144.0,23494148096.0,7006597120.0,3548552.0,1358032.0
12-04 08:32:15,22.451,10.797,66.153,0.086,0.0,0.514,0.0,2150400.0,0.0,19.0,2621894656.0,496902144.0,23511216128.0,6989062144.0,5394910.0,1280690.0
12-04 08:32:16,26.275,12.446,60.847,0.086,0.0,0.346,0.0,2146304.0,0.0,19.0,2623111168.0,496902144.0,23530409984.0,6968651776.0,3327922.0,1240734.0
12-04 08:32:17,26.809,12.766,59.915,0.0,0.0,0.511,0.0,2146304.0,0.0,19.0,2623463424.0,496902144.0,23549796352.0,6948913152.0,3333154.0,1244273.0
12-04 08:32:18,24.253,12.383,62.938,0.085,0.0,0.342,0.0,4345856.0,0.0,41.0,2623393792.0,496902144.0,23572025344.0,6926753792.0,3567044.0,1368417.0
12-04 08:32:19,21.899,11.634,65.954,0.086,0.0,0.428,0.0,2162688.0,0.0,22.0,2625134592.0,496910336.0,23588753408.0,6908276736.0,3379837.0,1273663.0
12-04 08:32:20,26.150,12.777,60.392,0.085,0.0,0.596,0.0,2158592.0,0.0,19.0,2628603904.0,496910336.0,23608258560.0,6885302272.0,5364416.0,1262930.0
12-04 08:32:21,26.207,13.276,59.828,0.0,0.0,0.690,0.0,2142208.0,0.0,19.0,2629332992.0,496910336.0,23628046336.0,6864785408.0,3366784.0,1270438.0
12-04 08:32:22,24.607,10.908,63.874,0.087,0.0,0.524,0.0,4317184.0,0.0,38.0,2629959680.0,496910336.0,23648800768.0,6843404288.0,3547690.0,1358920.0
12-04 08:32:23,20.790,11.856,66.924,0.0,0.0,0.430,0.0,2174976.0,0.0,21.0,2632880128.0,496910336.0,23665659904.0,6823624704.0,5322024.0,1279570.0
12-04 08:32:24,26.170,12.825,60.485,0.087,0.0,0.433,0.0,2154496.0,0.0,19.0,2630590464.0,496910336.0,23685062656.0,6806511616.0,3387818.0,1234761.0
12-04 08:32:25,26.695,13.390,59.492,0.085,0.0,0.339,0.0,2166784.0,0.0,21.0,2632196096.0,496918528.0,23705747456.0,6784212992.0,3339963.0,1246304.0
12-04 08:32:26,23.892,11.990,63.423,0.087,0.0,0.608,0.0,4313088.0,0.0,39.0,2635292672.0,496918528.0,23725924352.0,6760939520.0,3571914.0,1368826.0
12-04 08:32:27,21.348,11.150,66.897,0.0,0.0,0.605,0.0,2150400.0,0.0,19.0,2634420224.0,496918528.0,23744421888.0,6743314432.0,5293225.0,1280110.0
12-04 08:32:28,20.191,11.092,60.659,7.712,0.0,0.347,0.0,203259904.0,0.0,321.0,2635968512.0,496918528.0,23759454208.0,6726733824.0,3320148.0,1184828.0
12-04 08:32:29,11.121,6.552,70.345,11.552,0.0,0.431,0.0,266346496.0,0.0,410.0,2634600448.0,496918528.0,23768080384.0,6719475712.0,1729728.0,1166398.0
12-04 08:32:30,27.483,12.757,57.620,1.627,0.0,0.514,0.0,69570560.0,0.0,163.0,2635767808.0,496918528.0,23789469696.0,6696919040.0,4962721.0,1331356.0
12-04 08:32:31,32.684,15.495,51.228,0.085,0.0,0.508,0.0,4358144.0,0.0,41.0,2637148160.0,496926720.0,23814000640.0,6670999552.0,3515607.0,1339133.0
12-04 08:32:32,32.787,14.323,52.286,0.0,0.0,0.604,0.0,4313088.0,0.0,38.0,2638307328.0,496926720.0,23839764480.0,6644076544.0,5537376.0,1351592.0
12-04 08:32:33,27.327,13.834,58.155,0.085,0.0,0.598,0.0,2150400.0,0.0,19.0,2639474688.0,496926720.0,23861596160.0,6621077504.0,3356435.0,1258441.0
12-04 08:32:34,25.926,12.059,61.499,0.086,0.0,0.431,0.0,4349952.0,0.0,41.0,2642006016.0,496926720.0,23881146368.0,6598995968.0,3527481.0,1339093.0
12-04 08:32:35,21.937,11.225,66.495,0.0,0.0,0.343,0.0,2146304.0,0.0,20.0,2641395712.0,496926720.0,23900577792.0,6580174848.0,3368068.0,1267497.0
12-04 08:32:36,26.401,11.375,61.460,0.0,0.0,0.764,0.0,2158592.0,0.0,19.0,2643640320.0,496926720.0,23918682112.0,6559825920.0,5366726.0,1265998.0
12-04 08:32:37,27.997,13.356,57.791,0.086,0.0,0.771,0.0,2162688.0,0.0,21.0,2644615168.0,496934912.0,23938961408.0,6538563584.0,3347088.0,1253155.0
12-04 08:32:38,24.676,11.734,62.985,0.086,0.0,0.518,0.0,4308992.0,0.0,38.0,2643845120.0,496934912.0,23960588288.0,6517706752.0,3551423.0,1356318.0
12-04 08:32:39,22.118,11.443,65.927,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,2644197376.0,496934912.0,23977365504.0,6500577280.0,5411325.0,1298235.0
12-04 08:32:40,25.127,14.177,59.847,0.170,0.0,0.679,0.0,2150400.0,0.0,19.0,2647363584.0,496934912.0,23996997632.0,6477778944.0,3321090.0,1237131.0
12-04 08:32:41,26.046,13.407,59.863,0.0,0.0,0.683,0.0,2150400.0,0.0,19.0,2648027136.0,496934912.0,24018137088.0,6455975936.0,3362924.0,1259849.0
12-04 08:32:42,17.343,7.445,74.958,0.0,0.0,0.254,0.0,4313088.0,0.0,38.0,2649055232.0,496934912.0,24032743424.0,6440341504.0,2798940.0,622207.0
12-04 08:32:43,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2649141248.0,496943104.0,24034045952.0,6438944768.0,2451.0,3625.0
12-04 08:32:44,0.500,0.500,99.001,0.0,0.0,0.0,0.0,221184.0,0.0,23.0,2649141248.0,496943104.0,24034045952.0,6438944768.0,59929.0,8439.0
12-04 08:32:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649153536.0,496943104.0,24034287616.0,6438690816.0,2057.0,2682.0
12-04 08:32:46,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649149440.0,496943104.0,24034291712.0,6438690816.0,2303.0,2814.0
12-04 08:32:47,0.083,0.501,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649149440.0,496943104.0,24034291712.0,6438690816.0,1857.0,2500.0
12-04 08:32:48,0.334,0.417,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649698304.0,496943104.0,24034291712.0,6438141952.0,4252.0,4933.0
12-04 08:32:49,1.174,0.923,97.735,0.168,0.0,0.0,0.0,45056.0,0.0,5.0,2649792512.0,496951296.0,24034291712.0,6438039552.0,108771.0,112656.0
12-04 08:32:50,20.291,11.130,68.151,0.0,0.0,0.428,0.0,0.0,0.0,0.0,2648793088.0,496951296.0,24048394240.0,6424936448.0,3337057.0,1353028.0
12-04 08:32:51,28.412,15.536,55.279,0.0,0.0,0.773,0.0,4317184.0,0.0,39.0,2649804800.0,496951296.0,24071700480.0,6400618496.0,4199015.0,1618036.0
12-04 08:32:52,30.166,14.560,54.228,0.0,0.0,1.046,0.0,5623808.0,0.0,29.0,2650820608.0,496951296.0,24094457856.0,6376845312.0,5225918.0,1480996.0
12-04 08:32:53,35.897,16.239,46.154,0.940,0.0,0.769,0.0,75149312.0,0.0,164.0,2652688384.0,496955392.0,24117760000.0,6351671296.0,3634872.0,1498421.0
12-04 08:32:54,30.229,15.157,53.683,0.0,0.0,0.931,0.0,2314240.0,0.0,29.0,2653487104.0,496955392.0,24138747904.0,6329884672.0,5669036.0,1529861.0
12-04 08:32:55,30.163,15.853,53.213,0.171,0.0,0.600,0.0,4317184.0,0.0,40.0,2652958720.0,496963584.0,24164028416.0,6305124352.0,3742161.0,1551029.0
12-04 08:32:56,29.727,14.566,54.770,0.085,0.0,0.852,0.0,2142208.0,0.0,19.0,2654523392.0,496963584.0,24186892288.0,6280695808.0,5610023.0,1495009.0
12-04 08:32:57,30.453,15.654,53.379,0.0,0.0,0.513,0.0,2154496.0,0.0,19.0,2654605312.0,496963584.0,24208080896.0,6259425280.0,3706339.0,1542504.0
12-04 08:32:58,30.874,14.504,53.774,0.085,0.0,0.763,0.0,4304896.0,0.0,38.0,2656157696.0,496963584.0,24233721856.0,6232231936.0,5704209.0,1542608.0
12-04 08:32:59,31.512,15.628,52.263,0.0,0.0,0.598,0.0,4321280.0,0.0,38.0,2656038912.0,496963584.0,24257232896.0,6208839680.0,3802287.0,1588158.0
12-04 08:33:00,22.942,12.609,57.968,5.692,0.0,0.788,0.0,263049216.0,0.0,432.0,2658414592.0,496963584.0,24274362368.0,6189334528.0,5496490.0,1443156.0
12-04 08:33:01,18.761,9.639,64.028,6.799,0.0,0.775,0.0,185569280.0,0.0,350.0,2658897920.0,496971776.0,24289759232.0,6173446144.0,3495896.0,1427536.0
12-04 08:33:02,32.532,15.622,50.901,0.086,0.0,0.858,0.0,4304896.0,0.0,38.0,2658467840.0,496975872.0,24316100608.0,6147530752.0,5849106.0,1624091.0
12-04 08:33:03,31.624,16.667,51.197,0.0,0.0,0.513,0.0,2146304.0,0.0,19.0,2659766272.0,496979968.0,24339902464.0,6122426368.0,3450066.0,1403998.0
12-04 08:33:04,32.313,15.986,51.020,0.0,0.0,0.680,0.0,4317184.0,0.0,39.0,2665324544.0,496979968.0,24365195264.0,6091575296.0,5851005.0,1622350.0
12-04 08:33:05,30.936,15.685,52.513,0.0,0.0,0.867,0.0,4300800.0,0.0,38.0,2666835968.0,496979968.0,24388976640.0,6066282496.0,3805754.0,1596440.0
12-04 08:33:06,31.191,16.281,51.500,0.086,0.0,0.943,0.0,2150400.0,0.0,19.0,2666725376.0,496979968.0,24413077504.0,6042292224.0,5533804.0,1456894.0
12-04 08:33:07,31.637,16.539,50.975,0.085,0.0,0.763,0.0,4378624.0,0.0,45.0,2668425216.0,496988160.0,24437952512.0,6015709184.0,3747339.0,1567107.0
12-04 08:33:08,32.930,14.780,51.426,0.173,0.0,0.691,0.0,4300800.0,0.0,39.0,2668703744.0,496988160.0,24464769024.0,5988614144.0,5859203.0,1629818.0
12-04 08:33:09,32.819,14.567,51.842,0.0,0.0,0.771,0.0,2146304.0,0.0,19.0,2667827200.0,496988160.0,24488009728.0,5966249984.0,3507211.0,1446328.0
12-04 08:33:10,32.724,15.492,50.305,0.522,0.0,0.957,0.0,41439232.0,0.0,119.0,2671263744.0,496988160.0,24510255104.0,5940568064.0,5825735.0,1609620.0
12-04 08:33:11,32.730,14.212,52.369,0.0,0.0,0.689,0.0,2170880.0,0.0,19.0,2671067136.0,496988160.0,24533438464.0,5917581312.0,3581586.0,1481569.0
12-04 08:33:12,27.724,15.606,55.711,0.174,0.0,0.785,0.0,4308992.0,0.0,40.0,2672013312.0,496996352.0,24556949504.0,5893115904.0,5800222.0,1598791.0
12-04 08:33:13,30.390,14.771,54.244,0.0,0.0,0.594,0.0,2146304.0,0.0,19.0,2675097600.0,496996352.0,24578002944.0,5868978176.0,3492379.0,1430042.0
12-04 08:33:14,31.434,15.544,52.073,0.086,0.0,0.864,0.0,4304896.0,0.0,38.0,2674753536.0,496996352.0,24604536832.0,5842788352.0,5878252.0,1639514.0
12-04 08:33:15,29.520,14.760,55.109,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,2675396608.0,496996352.0,24626544640.0,5820137472.0,3625870.0,1502459.0
12-04 08:33:16,29.846,14.494,55.146,0.086,0.0,0.429,0.0,4300800.0,0.0,38.0,2675261440.0,496996352.0,24651444224.0,5795373056.0,5734191.0,1563500.0
12-04 08:33:17,31.092,14.847,53.362,0.0,0.0,0.699,0.0,2170880.0,0.0,22.0,2675884032.0,496996352.0,24674533376.0,5771661312.0,3659246.0,1518365.0
12-04 08:33:18,29.139,15.034,55.068,0.169,0.0,0.591,0.0,4296704.0,0.0,38.0,2676703232.0,497004544.0,24697384960.0,5747982336.0,5702858.0,1549433.0
12-04 08:33:19,29.316,15.470,54.274,0.0,0.0,0.940,0.0,2170880.0,0.0,22.0,2677796864.0,497004544.0,24718757888.0,5725515776.0,3507771.0,1430879.0
12-04 08:33:20,32.744,14.899,51.263,0.084,0.0,1.010,0.0,4304896.0,0.0,38.0,2678870016.0,497004544.0,24743723008.0,5699477504.0,5831095.0,1618307.0
12-04 08:33:21,31.098,14.721,53.484,0.087,0.0,0.610,0.0,4329472.0,0.0,40.0,2681217024.0,497004544.0,24769622016.0,5671231488.0,3703000.0,1547687.0
12-04 08:33:22,30.703,15.009,53.516,0.0,0.0,0.772,0.0,2150400.0,0.0,19.0,2681847808.0,497004544.0,24791912448.0,5648310272.0,5685811.0,1535364.0
12-04 08:33:23,29.685,14.361,55.079,0.0,0.0,0.876,0.0,4308992.0,0.0,38.0,2681171968.0,497004544.0,24816877568.0,5624020992.0,4575108.0,1600653.0
12-04 08:33:24,29.983,15.206,53.866,0.172,0.0,0.773,0.0,2158592.0,0.0,21.0,2683469824.0,497012736.0,24838074368.0,5600518144.0,4764021.0,1449759.0
12-04 08:33:25,31.138,14.200,53.721,0.0,0.0,0.941,0.0,4304896.0,0.0,38.0,2684547072.0,497012736.0,24863760384.0,5573754880.0,3838013.0,1602239.0
12-04 08:33:26,29.652,13.913,55.739,0.087,0.0,0.609,0.0,2170880.0,0.0,21.0,2683768832.0,497012736.0,24885366784.0,5552926720.0,5603290.0,1506963.0
12-04 08:33:27,29.525,13.796,56.063,0.088,0.0,0.527,0.0,2154496.0,0.0,19.0,2686099456.0,497012736.0,24906096640.0,5529866240.0,3628929.0,1503061.0
12-04 08:33:28,29.188,15.905,54.061,0.085,0.0,0.761,0.0,4308992.0,0.0,38.0,2686189568.0,497012736.0,24930942976.0,5504929792.0,5678819.0,1534094.0
12-04 08:33:29,30.624,15.141,53.550,0.0,0.0,0.684,0.0,2150400.0,0.0,19.0,2687168512.0,497012736.0,24952979456.0,5481914368.0,3576468.0,1473255.0
12-04 08:33:30,30.996,14.372,53.680,0.087,0.0,0.866,0.0,4354048.0,0.0,43.0,2687504384.0,497020928.0,24977686528.0,5456863232.0,5794673.0,1593671.0
12-04 08:33:31,30.171,15.128,51.453,2.564,0.0,0.684,0.0,148152320.0,0.0,255.0,2688020480.0,497020928.0,25000849408.0,5433184256.0,3671591.0,1513861.0
12-04 08:33:32,14.601,8.913,65.789,10.017,0.0,0.679,0.0,259792896.0,0.0,448.0,2688614400.0,497020928.0,25011236864.0,5422202880.0,4161498.0,1433438.0
12-04 08:33:33,14.286,9.439,68.452,7.228,0.0,0.595,0.0,243200000.0,0.0,428.0,2689482752.0,497020928.0,25024622592.0,5407948800.0,4907462.0,1467800.0
12-04 08:33:34,32.109,16.140,50.726,0.085,0.0,0.939,0.0,2158592.0,0.0,19.0,2689347584.0,497020928.0,25047928832.0,5384777728.0,5550905.0,1469591.0
12-04 08:33:35,32.338,15.444,51.451,0.085,0.0,0.683,0.0,4325376.0,0.0,38.0,2689310720.0,497020928.0,25073192960.0,5359550464.0,3770467.0,1576102.0
12-04 08:33:36,32.639,15.903,50.541,0.083,0.0,0.833,0.0,4263936.0,0.0,37.0,2693566464.0,497029120.0,25098280960.0,5330198528.0,5689614.0,1527895.0
12-04 08:33:37,33.417,15.953,50.042,0.084,0.0,0.504,0.0,2195456.0,0.0,22.0,2693390336.0,497029120.0,25121075200.0,5307580416.0,3595093.0,1487776.0
12-04 08:33:38,31.732,15.866,51.458,0.086,0.0,0.858,0.0,4304896.0,0.0,38.0,2694721536.0,497029120.0,25146085376.0,5281239040.0,5860925.0,1632906.0
12-04 08:33:39,32.355,15.013,51.682,0.086,0.0,0.863,0.0,4198400.0,0.0,34.0,2695675904.0,497029120.0,25172107264.0,5254262784.0,3681784.0,1540875.0
12-04 08:33:40,33.419,14.777,50.945,0.0,0.0,0.859,0.0,2265088.0,0.0,25.0,2695712768.0,497029120.0,25196261376.0,5230071808.0,5653489.0,1520354.0
12-04 08:33:41,35.873,15.325,47.688,0.428,0.0,0.685,0.0,42467328.0,0.0,111.0,2696433664.0,497029120.0,25255366656.0,5170245632.0,3785552.0,1585189.0
12-04 08:33:42,36.075,15.767,46.701,0.686,0.0,0.771,0.0,41955328.0,0.0,101.0,2697039872.0,497037312.0,25243934720.0,5181063168.0,5559568.0,1469080.0
12-04 08:33:43,31.771,15.278,51.997,0.0,0.0,0.955,0.0,4403200.0,0.0,40.0,2699370496.0,497037312.0,25268408320.0,5154258944.0,3786174.0,1586997.0
12-04 08:33:44,32.361,15.622,50.901,0.172,0.0,0.944,0.0,4292608.0,0.0,38.0,2698145792.0,497037312.0,25294376960.0,5129515008.0,5834090.0,1615867.0
12-04 08:33:45,32.084,14.647,52.485,0.0,0.0,0.785,0.0,2166784.0,0.0,20.0,2699722752.0,497037312.0,25317597184.0,5104717824.0,3501527.0,1432504.0
12-04 08:33:46,32.655,16.370,50.212,0.0,0.0,0.763,0.0,4313088.0,0.0,38.0,2700230656.0,497037312.0,25343746048.0,5078061056.0,5792027.0,1595826.0
12-04 08:33:47,33.418,15.221,50.680,0.085,0.0,0.595,0.0,4317184.0,0.0,38.0,2701320192.0,497037312.0,25368297472.0,5052420096.0,3808922.0,1597581.0
12-04 08:33:48,32.322,15.165,51.646,0.087,0.0,0.780,0.0,2158592.0,0.0,21.0,2701959168.0,497045504.0,25392480256.0,5027590144.0,5557710.0,1472020.0
12-04 08:33:49,31.674,16.309,51.245,0.0,0.0,0.773,0.0,4313088.0,0.0,38.0,2701524992.0,497045504.0,25417474048.0,5003030528.0,3739467.0,1530828.0
12-04 08:33:50,15.670,5.476,78.686,0.084,0.0,0.084,0.0,4317184.0,0.0,38.0,2702925824.0,497045504.0,25431756800.0,4987346944.0,2368857.0,202535.0
12-04 08:33:51,0.084,0.418,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2702999552.0,497045504.0,25432588288.0,4986441728.0,2891.0,4079.0
12-04 08:33:52,0.418,0.334,99.164,0.084,0.0,0.0,0.0,188416.0,0.0,18.0,2703020032.0,497045504.0,25432821760.0,4986187776.0,57378.0,6834.0
12-04 08:33:53,0.167,0.334,99.499,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2703020032.0,497045504.0,25432821760.0,4986187776.0,2175.0,2915.0
12-04 08:33:54,0.250,0.334,99.332,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2703261696.0,497053696.0,25432825856.0,4985933824.0,3391.0,4970.0
12-04 08:33:55,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2703253504.0,497053696.0,25432834048.0,4985933824.0,1917.0,2411.0
12-04 08:33:56,0.084,0.501,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2703253504.0,497053696.0,25432834048.0,4985933824.0,1463.0,1556.0
12-04 08:33:57,4.810,3.629,91.392,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,2701967360.0,497053696.0,25436405760.0,4983648256.0,560469.0,558868.0
12-04 08:33:58,26.231,12.818,60.441,0.0,0.0,0.509,0.0,2166784.0,0.0,19.0,2702512128.0,497053696.0,25454370816.0,4965138432.0,3650233.0,1539391.0
12-04 08:33:59,30.539,16.168,52.780,0.086,0.0,0.428,0.0,2158592.0,0.0,19.0,2704228352.0,497053696.0,25476702208.0,4941090816.0,5590471.0,1553160.0
12-04 08:34:00,30.783,16.522,51.739,0.174,0.0,0.783,0.0,4227072.0,0.0,37.0,2704666624.0,497061888.0,25503944704.0,4913401856.0,5291202.0,1686732.0
12-04 08:34:01,32.959,15.186,51.079,0.0,0.0,0.777,0.0,2273280.0,0.0,25.0,2704834560.0,497061888.0,25526910976.0,4890267648.0,4284708.0,1582794.0
12-04 08:34:02,31.261,16.580,51.036,0.086,0.0,1.036,0.0,4313088.0,0.0,39.0,2706853888.0,497061888.0,25552326656.0,4862832640.0,6052246.0,1762341.0
12-04 08:34:03,32.017,15.794,49.614,1.459,0.0,1.116,0.0,100147200.0,0.0,180.0,2708529152.0,497061888.0,25576210432.0,4837273600.0,3563424.0,1532144.0
12-04 08:34:04,18.930,11.036,59.932,9.338,0.0,0.764,0.0,267440128.0,0.0,436.0,2708369408.0,497061888.0,25588850688.0,4824793088.0,5754708.0,1615359.0
12-04 08:34:05,24.617,11.670,56.048,6.985,0.0,0.681,0.0,137957376.0,0.0,267.0,2707058688.0,497061888.0,25608040448.0,4806914048.0,5529831.0,1519162.0
12-04 08:34:06,31.625,16.334,51.173,0.0,0.0,0.869,0.0,4317184.0,0.0,40.0,2708664320.0,497070080.0,25633947648.0,4779393024.0,4368339.0,1779025.0
12-04 08:34:07,31.776,16.907,50.637,0.0,0.0,0.680,0.0,2166784.0,0.0,20.0,2709295104.0,497070080.0,25656872960.0,4755836928.0,3336348.0,1569839.0
12-04 08:34:08,32.335,15.312,51.411,0.086,0.0,0.855,0.0,4304896.0,0.0,38.0,2712756224.0,497070080.0,25682436096.0,4726812672.0,1838412.0,1666013.0
12-04 08:34:09,30.345,17.241,51.724,0.0,0.0,0.690,0.0,4087808.0,0.0,38.0,2712723456.0,497070080.0,25707220992.0,4702060544.0,3739554.0,1738722.0
12-04 08:34:10,29.614,13.648,55.708,0.086,0.0,0.944,0.0,2158592.0,0.0,19.0,2712723456.0,497070080.0,25729052672.0,4680228864.0,7653685.0,1557741.0
12-04 08:34:11,33.217,15.385,50.962,0.0,0.0,0.437,0.0,2150400.0,0.0,19.0,2714472448.0,497070080.0,25752059904.0,4655472640.0,7658919.0,1571797.0
12-04 08:34:12,31.810,16.751,50.592,0.085,0.0,0.761,0.0,4313088.0,0.0,40.0,2715250688.0,497078272.0,25776893952.0,4629852160.0,6037800.0,1780111.0
12-04 08:34:13,32.118,15.017,51.823,0.0,0.0,1.042,0.0,2154496.0,0.0,19.0,2717970432.0,497078272.0,25800392704.0,4603633664.0,5697485.0,1592405.0
12-04 08:34:14,32.678,15.825,50.727,0.086,0.0,0.684,0.0,4321280.0,0.0,41.0,2716651520.0,497078272.0,25826492416.0,4578852864.0,3861252.0,1679149.0
12-04 08:34:15,31.791,16.195,50.985,0.086,0.0,0.943,0.0,2220032.0,0.0,24.0,2717896704.0,497078272.0,25851600896.0,4552499200.0,5854289.0,1680419.0
12-04 08:34:16,32.416,15.219,51.505,0.0,0.0,0.860,0.0,4280320.0,0.0,35.0,2717913088.0,497078272.0,25877053440.0,4527030272.0,5810327.0,1656528.0
12-04 08:34:17,31.853,16.055,50.726,0.085,0.0,1.281,0.0,4259840.0,0.0,35.0,2718449664.0,497078272.0,25900773376.0,4502773760.0,3818856.0,1658737.0
12-04 08:34:18,32.355,15.358,51.337,0.173,0.0,0.777,0.0,2236416.0,0.0,25.0,2720243712.0,497086464.0,25924247552.0,4477497344.0,5772310.0,1635795.0
12-04 08:34:19,30.923,16.376,52.003,0.0,0.0,0.697,0.0,4313088.0,0.0,39.0,2721427456.0,497086464.0,25948741632.0,4451819520.0,5788235.0,1745441.0
12-04 08:34:20,33.049,16.184,50.170,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2721509376.0,497090560.0,25973178368.0,4427296768.0,3757190.0,1512851.0
12-04 08:34:21,32.198,16.525,50.426,0.085,0.0,0.767,0.0,4317184.0,0.0,38.0,2721075200.0,497090560.0,25999589376.0,4401319936.0,6018047.0,1771579.0
12-04 08:34:22,35.926,15.469,47.591,0.338,0.0,0.676,0.0,30904320.0,0.0,86.0,2724077568.0,497090560.0,26021027840.0,4376879104.0,3547475.0,1510276.0
12-04 08:34:23,32.506,15.825,50.556,0.171,0.0,0.941,0.0,4386816.0,0.0,41.0,2723348480.0,497098752.0,26046763008.0,4351864832.0,6066670.0,1798329.0
12-04 08:34:24,31.298,16.251,51.677,0.0,0.0,0.774,0.0,2154496.0,0.0,20.0,2723958784.0,497098752.0,26071228416.0,4326789120.0,3556411.0,1505013.0
12-04 08:34:25,32.576,16.070,50.655,0.087,0.0,0.611,0.0,6672384.0,0.0,53.0,2726227968.0,497098752.0,26097029120.0,4298719232.0,6005874.0,1761551.0
12-04 08:34:26,34.190,16.281,48.158,0.428,0.0,0.943,0.0,39350272.0,0.0,93.0,2729259008.0,497098752.0,26116190208.0,4276527104.0,5614755.0,1555464.0
12-04 08:34:27,31.861,16.737,50.467,0.085,0.0,0.850,0.0,4325376.0,0.0,38.0,2729336832.0,497098752.0,26143059968.0,4249579520.0,3994881.0,1752416.0
12-04 08:34:28,33.105,15.997,50.043,0.0,0.0,0.855,0.0,2150400.0,0.0,19.0,2730602496.0,497098752.0,26166632448.0,4224741376.0,5653148.0,1572237.0
12-04 08:34:29,32.956,14.647,51.177,0.087,0.0,1.133,0.0,4325376.0,0.0,40.0,2730299392.0,497106944.0,26192097280.0,4199571456.0,5961148.0,1735941.0
12-04 08:34:30,32.116,16.398,50.552,0.085,0.0,0.850,0.0,4243456.0,0.0,35.0,2731737088.0,497106944.0,26217746432.0,4172484608.0,3811865.0,1642552.0
12-04 08:34:31,33.561,15.371,50.043,0.0,0.0,1.025,0.0,2207744.0,0.0,22.0,2731331584.0,497106944.0,26240946176.0,4149690368.0,5790715.0,1655265.0
12-04 08:34:32,31.174,17.098,50.691,0.086,0.0,0.950,0.0,4308992.0,0.0,38.0,2732662784.0,497106944.0,26266968064.0,4122337280.0,5951218.0,1716860.0
12-04 08:34:33,31.979,15.730,51.426,0.0,0.0,0.864,0.0,2146304.0,0.0,19.0,2732781568.0,497106944.0,26290765824.0,4098420736.0,3629791.0,1562669.0
12-04 08:34:34,33.709,14.731,50.607,0.0,0.0,0.953,0.0,4313088.0,0.0,41.0,2734649344.0,497106944.0,26315505664.0,4071813120.0,5974082.0,1747068.0
12-04 08:34:35,22.793,12.596,59.126,4.970,0.0,0.514,0.0,189448192.0,0.0,325.0,2734489600.0,497115136.0,26332725248.0,4054745088.0,5644033.0,1566945.0
12-04 08:34:36,14.755,10.371,61.467,12.479,0.0,0.927,0.0,256901120.0,0.0,426.0,2734211072.0,497115136.0,26343911424.0,4043837440.0,2178441.0,1514874.0
12-04 08:34:37,17.317,10.272,62.479,9.168,0.0,0.764,0.0,228884480.0,0.0,432.0,2741469184.0,497115136.0,26356871168.0,4023619584.0,7087665.0,1582753.0
12-04 08:34:38,37.088,15.858,45.407,0.607,0.0,1.040,0.0,58503168.0,0.0,124.0,2741796864.0,497115136.0,26437361664.0,3942801408.0,3505228.0,1488945.0
12-04 08:34:39,33.447,16.724,48.635,0.341,0.0,0.853,0.0,26005504.0,0.0,81.0,2743230464.0,497115136.0,26404515840.0,3974213632.0,6136338.0,1822650.0
12-04 08:34:40,32.879,16.014,50.256,0.085,0.0,0.767,0.0,2158592.0,0.0,19.0,2741821440.0,497115136.0,26428817408.0,3951321088.0,5574125.0,1520099.0
12-04 08:34:41,32.678,15.227,50.898,0.086,0.0,1.112,0.0,4321280.0,0.0,40.0,2743664640.0,497123328.0,26454286336.0,3924000768.0,3994781.0,1748630.0
12-04 08:34:42,33.248,15.167,50.643,0.0,0.0,0.943,0.0,2158592.0,0.0,19.0,2743013376.0,497123328.0,26477740032.0,3901198336.0,5613539.0,1551966.0
12-04 08:34:43,31.362,16.367,51.328,0.086,0.0,0.857,0.0,4313088.0,0.0,38.0,2744688640.0,497123328.0,26503380992.0,3873882112.0,3955055.0,1729636.0
12-04 08:34:44,32.062,16.205,50.780,0.087,0.0,0.867,0.0,2162688.0,0.0,20.0,2744897536.0,497123328.0,26527752192.0,3849302016.0,5728624.0,1605688.0
12-04 08:34:45,31.180,16.710,51.249,0.0,0.0,0.861,0.0,4308992.0,0.0,38.0,2745823232.0,497123328.0,26552946688.0,3823181824.0,5853809.0,1682236.0
12-04 08:34:46,31.869,16.279,50.646,0.086,0.0,1.120,0.0,4321280.0,0.0,38.0,2746826752.0,497123328.0,26578903040.0,3796221952.0,5464735.0,1675145.0
12-04 08:34:47,31.913,15.565,51.826,0.0,0.0,0.696,0.0,2170880.0,0.0,21.0,2747236352.0,497131520.0,26601484288.0,3773222912.0,4099277.0,1589413.0
12-04 08:34:48,32.801,16.569,49.790,0.084,0.0,0.757,0.0,4304896.0,0.0,38.0,2747617280.0,497131520.0,26627919872.0,3746406400.0,4020370.0,1760236.0
12-04 08:34:49,32.283,16.525,50.426,0.085,0.0,0.681,0.0,2158592.0,0.0,20.0,2748489728.0,497131520.0,26651627520.0,3721826304.0,5613016.0,1551434.0
12-04 08:34:50,32.180,16.090,50.952,0.0,0.0,0.779,0.0,4358144.0,0.0,41.0,2750164992.0,497131520.0,26676162560.0,3695616000.0,5984070.0,1743553.0
12-04 08:34:51,32.010,15.789,51.337,0.0,0.0,0.863,0.0,2154496.0,0.0,20.0,2749685760.0,497131520.0,26700394496.0,3671863296.0,5584287.0,1539732.0
12-04 08:34:52,32.847,15.352,50.858,0.0,0.0,0.943,0.0,4329472.0,0.0,40.0,2750586880.0,497131520.0,26725117952.0,3646238720.0,3984905.0,1738125.0
12-04 08:34:53,32.707,15.713,50.299,0.085,0.0,1.196,0.0,2174976.0,0.0,22.0,2750947328.0,497139712.0,26749190144.0,3621797888.0,5617126.0,1552504.0
12-04 08:34:54,31.561,15.519,52.049,0.174,0.0,0.697,0.0,4308992.0,0.0,38.0,2751528960.0,497139712.0,26774818816.0,3595587584.0,3948507.0,1725594.0
12-04 08:34:55,33.218,15.052,50.779,0.0,0.0,0.952,0.0,2150400.0,0.0,19.0,2753294336.0,497139712.0,26797432832.0,3571208192.0,5752790.0,1627714.0
12-04 08:34:56,32.035,15.758,51.429,0.0,0.0,0.779,0.0,4308992.0,0.0,38.0,2754084864.0,497139712.0,26822868992.0,3544981504.0,5897941.0,1700293.0
12-04 08:34:57,31.993,16.253,50.813,0.086,0.0,0.855,0.0,4358144.0,0.0,41.0,2754224128.0,497139712.0,26848522240.0,3519188992.0,3807318.0,1645757.0
12-04 08:34:58,32.476,15.938,50.728,0.0,0.0,0.857,0.0,2150400.0,0.0,19.0,2754351104.0,497139712.0,26872713216.0,3494871040.0,5696540.0,1595262.0
12-04 08:34:59,32.021,16.267,50.685,0.171,0.0,0.856,0.0,4321280.0,0.0,40.0,2755129344.0,497147904.0,26899005440.0,3467792384.0,6069884.0,1799512.0
12-04 08:35:00,31.952,15.889,51.468,0.0,0.0,0.691,0.0,2146304.0,0.0,19.0,2755346432.0,497147904.0,26922852352.0,3443728384.0,3564049.0,1519648.0
12-04 08:35:01,31.624,16.239,51.026,0.085,0.0,1.026,0.0,4313088.0,0.0,40.0,2755289088.0,497147904.0,26947710976.0,3418927104.0,5995979.0,1752170.0
12-04 08:35:02,32.182,16.344,50.548,0.0,0.0,0.927,0.0,2158592.0,0.0,20.0,2757787648.0,497147904.0,26970316800.0,3393822720.0,3540955.0,1505081.0
12-04 08:35:03,32.479,16.496,50.427,0.0,0.0,0.598,0.0,4333568.0,0.0,38.0,2758602752.0,497147904.0,26996027392.0,3367297024.0,6057227.0,1773556.0
12-04 08:35:04,32.872,15.657,50.779,0.0,0.0,0.692,0.0,2150400.0,0.0,19.0,2757976064.0,497147904.0,27020529664.0,3343421440.0,5654636.0,1581408.0
12-04 08:35:05,33.333,15.320,50.421,0.168,0.0,0.758,0.0,4325376.0,0.0,40.0,2760929280.0,497156096.0,27044896768.0,3316092928.0,3917645.0,1711014.0
12-04 08:35:06,32.849,16.510,49.786,0.086,0.0,0.770,0.0,4079616.0,0.0,26.0,2759655424.0,497156096.0,27071713280.0,3290550272.0,5826490.0,1654833.0
12-04 08:35:07,25.550,15.228,54.230,4.061,0.0,0.931,0.0,99102720.0,0.0,194.0,2761207808.0,497156096.0,27089092608.0,3271618560.0,5761309.0,1635808.0
12-04 08:35:08,14.667,10.750,61.833,12.0,0.0,0.750,0.0,258998272.0,0.0,439.0,2762665984.0,497156096.0,27099762688.0,3259490304.0,2164233.0,1504161.0
12-04 08:35:09,14.505,8.788,64.505,11.519,0.0,0.683,0.0,267399168.0,0.0,468.0,2761920512.0,497156096.0,27110703104.0,3249295360.0,1534888.0,1503360.0
12-04 08:35:10,29.700,15.193,53.133,1.030,0.0,0.944,0.0,49160192.0,0.0,149.0,2761662464.0,497156096.0,27135008768.0,3225247744.0,9290053.0,1698138.0
12-04 08:35:11,31.795,16.068,51.111,0.085,0.0,0.940,0.0,2162688.0,0.0,21.0,2764591104.0,497164288.0,27157282816.0,3200036864.0,5584992.0,1536555.0
12-04 08:35:12,31.592,16.267,51.284,0.086,0.0,0.771,0.0,4329472.0,0.0,38.0,2764083200.0,497164288.0,27183513600.0,3174313984.0,6049418.0,1762668.0
12-04 08:35:13,32.526,15.744,51.038,0.0,0.0,0.692,0.0,2154496.0,0.0,19.0,2765512704.0,497164288.0,27206610944.0,3149787136.0,3596974.0,1537306.0
12-04 08:35:14,32.358,16.351,50.516,0.086,0.0,0.688,0.0,4317184.0,0.0,38.0,2765398016.0,497164288.0,27232526336.0,3123986432.0,5997536.0,1752365.0
12-04 08:35:15,32.532,15.794,50.987,0.0,0.0,0.687,0.0,2191360.0,0.0,22.0,2767753216.0,497164288.0,27255574528.0,3098583040.0,5663187.0,1574239.0
12-04 08:35:16,33.956,15.620,49.491,0.085,0.0,0.849,0.0,4304896.0,0.0,39.0,2767581184.0,497164288.0,27281780736.0,3072548864.0,3902011.0,1687817.0
12-04 08:35:17,31.997,16.212,50.427,0.085,0.0,1.280,0.0,4313088.0,0.0,40.0,2767699968.0,497172480.0,27307646976.0,3046555648.0,5865942.0,1694206.0
12-04 08:35:18,32.734,15.253,51.328,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,2768322560.0,497172480.0,27330666496.0,3022913536.0,3728975.0,1605656.0
12-04 08:35:19,32.080,15.385,51.399,0.087,0.0,1.049,0.0,4304896.0,0.0,38.0,2770632704.0,497172480.0,27356229632.0,2995040256.0,5970642.0,1742311.0
12-04 08:35:20,33.249,16.034,49.705,0.0,0.0,1.013,0.0,2154496.0,0.0,19.0,2769563648.0,497176576.0,27380936704.0,2971398144.0,5611420.0,1547399.0
12-04 08:35:21,31.928,15.921,51.377,0.086,0.0,0.688,0.0,4304896.0,0.0,38.0,2771898368.0,497176576.0,27405086720.0,2944913408.0,3960353.0,1724390.0
12-04 08:35:22,33.448,14.914,50.862,0.086,0.0,0.690,0.0,2154496.0,0.0,19.0,2771542016.0,497176576.0,27428397056.0,2921959424.0,5632649.0,1568492.0
12-04 08:35:23,31.786,15.412,51.751,0.088,0.0,0.963,0.0,4321280.0,0.0,40.0,2773024768.0,497184768.0,27454320640.0,2894544896.0,5960510.0,1727408.0
12-04 08:35:24,32.400,16.370,50.382,0.0,0.0,0.848,0.0,2158592.0,0.0,20.0,2774351872.0,497184768.0,27477213184.0,2870325248.0,3629022.0,1555723.0
12-04 08:35:25,32.590,15.609,51.029,0.086,0.0,0.686,0.0,4321280.0,0.0,38.0,2773217280.0,497184768.0,27503288320.0,2845384704.0,5975127.0,1739745.0
12-04 08:35:26,33.966,16.121,48.793,0.259,0.0,0.862,0.0,20828160.0,0.0,57.0,2774712320.0,497184768.0,27541090304.0,2806087680.0,3633253.0,1556250.0
12-04 08:35:27,36.293,17.155,44.828,0.776,0.0,0.948,0.0,70557696.0,0.0,163.0,2776313856.0,497184768.0,27550265344.0,2795311104.0,5972869.0,1744012.0
12-04 08:35:28,32.874,16.179,50.0,0.0,0.0,0.947,0.0,2220032.0,0.0,19.0,2776514560.0,497188864.0,27574415360.0,2770956288.0,5652495.0,1568046.0
12-04 08:35:29,31.763,15.358,51.920,0.175,0.0,0.785,0.0,4358144.0,0.0,42.0,2776662016.0,497197056.0,27600060416.0,2745155584.0,3948376.0,1726438.0
12-04 08:35:30,32.192,15.839,50.685,0.086,0.0,1.199,0.0,2195456.0,0.0,23.0,2777042944.0,497197056.0,27623604224.0,2721230848.0,5807897.0,1655048.0
12-04 08:35:31,32.987,15.065,50.996,0.0,0.0,0.952,0.0,4288512.0,0.0,35.0,2778083328.0,497197056.0,27648835584.0,2694959104.0,5233562.0,1625050.0
12-04 08:35:32,31.469,15.210,52.535,0.087,0.0,0.699,0.0,4300800.0,0.0,38.0,2778107904.0,497197056.0,27674931200.0,2668838912.0,4392782.0,1686054.0
12-04 08:35:33,31.878,15.197,51.965,0.0,0.0,0.961,0.0,2154496.0,0.0,19.0,2779168768.0,497197056.0,27697635328.0,2645073920.0,5762132.0,1614993.0
12-04 08:35:34,31.880,16.068,50.855,0.085,0.0,1.111,0.0,4304896.0,0.0,39.0,2778824704.0,497197056.0,27723722752.0,2619330560.0,3962779.0,1741448.0
12-04 08:35:35,31.606,17.077,50.297,0.085,0.0,0.935,0.0,2179072.0,0.0,22.0,2780418048.0,497205248.0,27746455552.0,2594996224.0,5599049.0,1551945.0
12-04 08:35:36,33.910,16.955,47.578,0.692,0.0,0.865,0.0,46178304.0,0.0,126.0,2782265344.0,497209344.0,27768954880.0,2570645504.0,6048557.0,1780920.0
12-04 08:35:37,33.671,15.359,50.295,0.0,0.0,0.675,0.0,2211840.0,0.0,19.0,2781794304.0,497213440.0,27793055744.0,2547011584.0,3568555.0,1524449.0
12-04 08:35:38,32.121,15.498,51.429,0.087,0.0,0.866,0.0,4341760.0,0.0,41.0,2782212096.0,497213440.0,27818258432.0,2521391104.0,6021323.0,1768149.0
12-04 08:35:39,31.115,16.768,51.080,0.086,0.0,0.951,0.0,2154496.0,0.0,20.0,2785206272.0,497213440.0,27841277952.0,2495377408.0,5599127.0,1549342.0
12-04 08:35:40,18.766,11.158,58.073,11.158,0.0,0.845,0.0,264773632.0,0.0,446.0,2782236672.0,497213440.0,27855044608.0,2484580352.0,3753871.0,1620039.0
12-04 08:35:41,14.589,9.754,62.680,12.383,0.0,0.594,0.0,257961984.0,0.0,441.0,2783195136.0,497221632.0,27866484736.0,2472173568.0,2170757.0,1509208.0
12-04 08:35:42,22.031,12.220,59.122,5.766,0.0,0.861,0.0,149254144.0,0.0,299.0,2786422784.0,497221632.0,27883249664.0,2452180992.0,6934062.0,1487670.0
12-04 08:35:43,32.087,15.913,51.304,0.0,0.0,0.696,0.0,4304896.0,0.0,38.0,2786926592.0,497221632.0,27909324800.0,2425602048.0,6048964.0,1789469.0
12-04 08:35:44,33.161,14.729,51.249,0.0,0.0,0.861,0.0,2162688.0,0.0,22.0,2786926592.0,497221632.0,27932770304.0,2402156544.0,5559867.0,1504347.0
12-04 08:35:45,32.320,15.204,51.694,0.0,0.0,0.782,0.0,4313088.0,0.0,38.0,2788769792.0,497221632.0,27957735424.0,2375348224.0,4013344.0,1750988.0
12-04 08:35:46,32.822,16.198,50.213,0.0,0.0,0.767,0.0,2150400.0,0.0,19.0,2789363712.0,497221632.0,27981078528.0,2351411200.0,5647627.0,1569406.0
12-04 08:35:47,32.897,14.747,51.658,0.175,0.0,0.524,0.0,4321280.0,0.0,40.0,2789519360.0,497229824.0,28007501824.0,2324824064.0,5867324.0,1746925.0
12-04 08:35:48,31.606,16.321,51.209,0.0,0.0,0.864,0.0,2142208.0,0.0,19.0,2790494208.0,497229824.0,28030521344.0,2300829696.0,3790663.0,1577089.0
12-04 08:35:49,31.625,14.944,52.302,0.087,0.0,1.043,0.0,4308992.0,0.0,38.0,2791321600.0,497233920.0,28055797760.0,2274721792.0,5880183.0,1695765.0
12-04 08:35:50,32.506,16.253,50.385,0.0,0.0,0.855,0.0,4182016.0,0.0,32.0,2791956480.0,497233920.0,28081266688.0,2248617984.0,3780448.0,1631029.0
12-04 08:35:51,31.601,17.036,50.681,0.0,0.0,0.681,0.0,2281472.0,0.0,25.0,2792525824.0,497233920.0,28104794112.0,2224521216.0,5771628.0,1631757.0
12-04 08:35:52,30.782,17.262,50.765,0.255,0.0,0.935,0.0,4321280.0,0.0,40.0,2792755200.0,497242112.0,28131188736.0,2197889024.0,6043371.0,1781048.0
12-04 08:35:53,32.783,15.304,51.130,0.0,0.0,0.783,0.0,2158592.0,0.0,20.0,2792423424.0,497242112.0,28154888192.0,2174521344.0,3535959.0,1507671.0
12-04 08:35:54,31.952,15.889,51.036,0.086,0.0,1.036,0.0,4308992.0,0.0,38.0,2794143744.0,497242112.0,28180119552.0,2147569664.0,6025364.0,1763838.0
12-04 08:35:55,33.561,15.201,50.384,0.085,0.0,0.769,0.0,2150400.0,0.0,19.0,2794516480.0,497242112.0,28203429888.0,2123886592.0,3701635.0,1522517.0
12-04 08:35:56,32.059,15.204,51.868,0.087,0.0,0.782,0.0,4300800.0,0.0,38.0,2794901504.0,497242112.0,28228759552.0,2098171904.0,5855640.0,1751225.0
12-04 08:35:57,31.611,14.987,52.627,0.086,0.0,0.689,0.0,4329472.0,0.0,39.0,2796077056.0,497250304.0,28253757440.0,2071990272.0,5462595.0,1234636.0
12-04 08:35:58,31.768,13.578,54.483,0.171,0.0,0.0,0.0,6463488.0,0.0,59.0,2797305856.0,497258496.0,28280655872.0,2043854848.0,440730.0,233398.0
12-04 08:35:59,32.987,11.429,55.498,0.087,0.0,0.0,0.0,6479872.0,0.0,59.0,2797412352.0,497258496.0,28308439040.0,2015965184.0,688795.0,240330.0
12-04 08:36:00,33.446,12.584,53.801,0.169,0.0,0.0,0.0,6492160.0,0.0,60.0,2797907968.0,497258496.0,28336324608.0,1987584000.0,441033.0,234314.0
12-04 08:36:01,32.651,12.191,54.987,0.171,0.0,0.0,0.0,6459392.0,0.0,58.0,2801106944.0,497258496.0,28361474048.0,1959235584.0,459476.0,253481.0
12-04 08:36:02,32.161,11.407,56.432,0.0,0.0,0.0,0.0,6488064.0,0.0,58.0,2800406528.0,497258496.0,28388634624.0,1932775424.0,441967.0,236077.0
12-04 08:36:03,32.794,11.244,55.792,0.170,0.0,0.0,0.0,8478720.0,0.0,70.0,2800857088.0,497258496.0,28417757184.0,1903202304.0,440253.0,232973.0
12-04 08:36:04,32.648,11.225,55.784,0.343,0.0,0.0,0.0,6602752.0,0.0,67.0,2801807360.0,497266688.0,28444258304.0,1875742720.0,604352.0,328096.0
12-04 08:36:05,21.320,8.545,70.135,0.0,0.0,0.0,0.0,4706304.0,0.0,56.0,2803048448.0,497266688.0,28461461504.0,1857298432.0,315237.0,169427.0
12-04 08:36:06,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2803572736.0,497266688.0,28462841856.0,1855393792.0,3656.0,4430.0
12-04 08:36:07,0.251,0.251,99.499,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2803564544.0,497266688.0,28462850048.0,1855393792.0,5625.0,7432.0
12-04 08:36:08,0.418,0.167,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2804113408.0,497266688.0,28462850048.0,1854844928.0,2613.0,2883.0
12-04 08:36:09,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2804080640.0,497266688.0,28462850048.0,1854877696.0,20628.0,21243.0
12-04 08:36:10,0.084,0.418,99.248,0.251,0.0,0.0,0.0,28672.0,0.0,4.0,2803167232.0,497274880.0,28462850048.0,1855782912.0,3114.0,3573.0
12-04 08:36:11,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2803048448.0,497274880.0,28462850048.0,1855901696.0,3362.0,4051.0
12-04 08:36:12,0.167,0.585,94.737,4.511,0.0,0.0,0.0,171900928.0,0.0,294.0,2803044352.0,497274880.0,28462854144.0,1855901696.0,2642.0,2948.0
12-04 08:36:13,0.168,0.336,92.863,6.633,0.0,0.0,0.0,270532608.0,0.0,400.0,2803052544.0,497274880.0,28462854144.0,1855893504.0,3496.0,4165.0
12-04 08:36:14,19.475,10.584,68.586,0.677,0.0,0.677,0.0,52043776.0,0.0,79.0,2802569216.0,497274880.0,28475170816.0,1844060160.0,3345267.0,1393113.0
12-04 08:36:15,31.565,15.569,51.925,0.0,0.0,0.941,0.0,2199552.0,0.0,22.0,2803609600.0,497274880.0,28498432000.0,1819758592.0,3695747.0,1636636.0
12-04 08:36:16,34.418,16.952,47.175,0.685,0.0,0.771,0.0,51150848.0,0.0,129.0,2806345728.0,497283072.0,28565274624.0,1750171648.0,6259900.0,1924430.0
12-04 08:36:17,30.249,15.338,53.128,0.428,0.0,0.857,0.0,41717760.0,0.0,99.0,2805702656.0,497283072.0,28543311872.0,1772777472.0,1855576.0,1732853.0
12-04 08:36:18,17.751,10.228,71.429,0.0,0.0,0.592,0.0,0.0,0.0,0.0,2805612544.0,497283072.0,28556210176.0,1759969280.0,3322087.0,1620486.0
12-04 08:36:19,30.789,15.438,53.166,0.0,0.0,0.607,0.0,1843200.0,0.0,19.0,2806947840.0,497283072.0,28578455552.0,1736388608.0,3663984.0,1613080.0
12-04 08:36:20,32.689,16.555,49.748,0.0,0.0,1.008,0.0,4304896.0,0.0,38.0,2809180160.0,497283072.0,28603031552.0,1709580288.0,10065070.0,1842489.0
12-04 08:36:21,32.348,15.652,51.043,0.087,0.0,0.870,0.0,2154496.0,0.0,19.0,2807611392.0,497283072.0,28627456000.0,1686724608.0,5799619.0,1689002.0
12-04 08:36:22,32.173,16.978,49.915,0.085,0.0,0.849,0.0,4096000.0,0.0,28.0,2810060800.0,497291264.0,28652208128.0,1659514880.0,6359023.0,1734524.0
12-04 08:36:23,31.946,16.992,50.297,0.085,0.0,0.680,0.0,2383872.0,0.0,31.0,2810486784.0,497291264.0,28675739648.0,1635557376.0,7617088.0,1857853.0
12-04 08:36:24,33.507,14.583,51.042,0.0,0.0,0.868,0.0,2162688.0,0.0,22.0,2810093568.0,497291264.0,28700045312.0,1611644928.0,3646116.0,1606614.0
12-04 08:36:25,31.724,16.552,50.690,0.086,0.0,0.948,0.0,4308992.0,0.0,38.0,2810347520.0,497291264.0,28725633024.0,1585803264.0,6241674.0,1910838.0
12-04 08:36:26,32.177,15.785,51.344,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,2811334656.0,497291264.0,28749221888.0,1561227264.0,5695717.0,1649239.0
12-04 08:36:27,32.236,17.046,49.620,0.084,0.0,1.013,0.0,4308992.0,0.0,38.0,2812391424.0,497291264.0,28774875136.0,1534517248.0,4140830.0,1865692.0
12-04 08:36:28,32.701,15.703,50.475,0.173,0.0,0.949,0.0,2162688.0,0.0,21.0,2813358080.0,497299456.0,28797952000.0,1510465536.0,5761904.0,1686220.0
12-04 08:36:29,30.876,16.652,51.691,0.0,0.0,0.781,0.0,2187264.0,0.0,22.0,2812833792.0,497299456.0,28822089728.0,1486852096.0,5769725.0,1680787.0
12-04 08:36:30,32.642,16.149,50.432,0.0,0.0,0.777,0.0,4317184.0,0.0,39.0,2813845504.0,497299456.0,28847824896.0,1460105216.0,6139265.0,1880758.0
12-04 08:36:31,31.547,15.990,51.772,0.0,0.0,0.691,0.0,2146304.0,0.0,19.0,2815594496.0,497299456.0,28870361088.0,1435820032.0,3627558.0,1601137.0
12-04 08:36:32,31.652,15.913,51.565,0.087,0.0,0.783,0.0,4313088.0,0.0,38.0,2815852544.0,497299456.0,28895674368.0,1410248704.0,6268262.0,1945780.0
12-04 08:36:33,32.426,16.426,50.383,0.0,0.0,0.766,0.0,2170880.0,0.0,20.0,2817097728.0,497299456.0,28919603200.0,1385074688.0,5688539.0,1643742.0
12-04 08:36:34,33.561,15.201,49.957,0.085,0.0,1.196,0.0,4218880.0,0.0,37.0,2816872448.0,497307648.0,28945240064.0,1359654912.0,5988377.0,1791744.0
12-04 08:36:35,32.183,15.962,50.992,0.086,0.0,0.777,0.0,2281472.0,0.0,25.0,2817605632.0,497307648.0,28969455616.0,1334706176.0,4419602.0,1761774.0
12-04 08:36:36,32.584,15.990,50.821,0.0,0.0,0.605,0.0,2154496.0,0.0,19.0,2817634304.0,497307648.0,28993171456.0,1310961664.0,5238875.0,1665506.0
12-04 08:36:37,32.277,16.610,50.0,0.086,0.0,1.027,0.0,4321280.0,0.0,38.0,2819567616.0,497307648.0,29017427968.0,1284771840.0,6065932.0,1830566.0
12-04 08:36:38,32.437,15.351,51.344,0.0,0.0,0.867,0.0,2150400.0,0.0,19.0,2819858432.0,497307648.0,29041475584.0,1260433408.0,5784212.0,1685930.0
12-04 08:36:39,32.394,14.965,51.761,0.0,0.0,0.880,0.0,4313088.0,0.0,38.0,2821001216.0,497307648.0,29067534336.0,1233231872.0,4201531.0,1916205.0
12-04 08:36:40,32.614,15.358,51.079,0.173,0.0,0.777,0.0,2179072.0,0.0,22.0,2820952064.0,497315840.0,29090861056.0,1209946112.0,5665343.0,1630246.0
12-04 08:36:41,31.939,16.567,50.384,0.0,0.0,1.110,0.0,4186112.0,0.0,32.0,2820812800.0,497315840.0,29117206528.0,1183739904.0,6077834.0,1862053.0
12-04 08:36:42,33.105,15.695,50.343,0.0,0.0,0.858,0.0,2265088.0,0.0,25.0,2822488064.0,497315840.0,29140967424.0,1158303744.0,5934596.0,1769567.0
12-04 08:36:43,31.753,16.935,50.042,0.085,0.0,1.185,0.0,2154496.0,0.0,19.0,2823053312.0,497315840.0,29164183552.0,1134522368.0,5149269.0,1698719.0
12-04 08:36:44,33.591,15.722,49.828,0.086,0.0,0.773,0.0,7491584.0,0.0,49.0,2823569408.0,497315840.0,29188857856.0,1109331968.0,4713600.0,1827689.0
12-04 08:36:45,32.363,16.438,50.514,0.086,0.0,0.599,0.0,2199552.0,0.0,20.0,2823495680.0,497315840.0,29212872704.0,1085390848.0,5723286.0,1660570.0
12-04 08:36:46,32.437,15.698,50.650,0.087,0.0,1.127,0.0,4325376.0,0.0,42.0,2825928704.0,497324032.0,29237575680.0,1058246656.0,4141479.0,1874883.0
12-04 08:36:47,31.369,16.638,51.646,0.0,0.0,0.347,0.0,2154496.0,0.0,20.0,2824777728.0,497324032.0,29261615104.0,1035358208.0,1644805.0,1612267.0
12-04 08:36:48,31.592,16.866,50.0,0.685,0.0,0.856,0.0,33034240.0,0.0,70.0,2827325440.0,497324032.0,29284823040.0,1009602560.0,3575307.0,1809604.0
12-04 08:36:49,16.159,10.745,59.560,12.944,0.0,0.592,0.0,271581184.0,0.0,464.0,2826878976.0,497324032.0,29297258496.0,997613568.0,3707872.0,1656964.0
12-04 08:36:50,15.034,8.935,60.481,14.863,0.0,0.687,0.0,268435456.0,0.0,446.0,2826899456.0,497324032.0,29308280832.0,986570752.0,2103994.0,1509601.0
12-04 08:36:51,21.404,12.132,55.026,10.572,0.0,0.867,0.0,198410240.0,0.0,386.0,2828636160.0,497328128.0,29328531456.0,964579328.0,11341146.0,1730544.0
12-04 08:36:52,35.091,16.162,47.364,0.519,0.0,0.864,0.0,41885696.0,0.0,101.0,2830901248.0,497336320.0,29346496512.0,944340992.0,7717994.0,1649576.0
12-04 08:36:53,31.688,16.797,50.476,0.173,0.0,0.866,0.0,4370432.0,0.0,38.0,2830163968.0,497336320.0,29372219392.0,919355392.0,6245396.0,1913828.0
12-04 08:36:54,33.021,16.511,49.702,0.0,0.0,0.766,0.0,2154496.0,0.0,19.0,2832392192.0,497336320.0,29395484672.0,893861888.0,7666210.0,1626410.0
12-04 08:36:55,31.701,16.838,50.430,0.086,0.0,0.945,0.0,4202496.0,0.0,32.0,2832707584.0,497336320.0,29420912640.0,868118528.0,6007171.0,1809899.0
12-04 08:36:56,32.177,15.958,51.171,0.0,0.0,0.694,0.0,2297856.0,0.0,28.0,2833502208.0,497336320.0,29444374528.0,843862016.0,3930168.0,1761243.0
12-04 08:36:57,32.062,15.858,51.473,0.0,0.0,0.607,0.0,2154496.0,0.0,19.0,2833395712.0,497336320.0,29468672000.0,819671040.0,5734574.0,1663862.0
12-04 08:36:58,32.502,15.993,50.129,0.086,0.0,1.290,0.0,3895296.0,0.0,41.0,2835087360.0,497348608.0,29493346304.0,793292800.0,6009918.0,1807047.0
12-04 08:36:59,33.506,15.458,50.518,0.0,0.0,0.518,0.0,4202496.0,0.0,35.0,2835202048.0,497348608.0,29519708160.0,766816256.0,5970193.0,1797296.0
12-04 08:37:00,32.247,16.638,50.343,0.0,0.0,0.772,0.0,2265088.0,0.0,26.0,2835021824.0,497348608.0,29543915520.0,742789120.0,4836803.0,1786030.0
12-04 08:37:01,31.993,15.472,51.573,0.087,0.0,0.874,0.0,2150400.0,0.0,19.0,2836643840.0,497348608.0,29566758912.0,718323712.0,4844082.0,1650341.0
12-04 08:37:02,31.159,16.824,50.901,0.0,0.0,1.116,0.0,4308992.0,0.0,39.0,2837856256.0,497348608.0,29591769088.0,692101120.0,6224924.0,1925471.0
12-04 08:37:03,32.370,16.568,50.127,0.0,0.0,0.935,0.0,2162688.0,0.0,19.0,2837278720.0,497348608.0,29615804416.0,668643328.0,5703544.0,1649647.0
12-04 08:37:04,32.088,17.063,49.491,0.170,0.0,1.188,0.0,4308992.0,0.0,40.0,2838179840.0,497356800.0,29641326592.0,642211840.0,4153295.0,1882837.0
12-04 08:37:05,32.781,14.821,51.526,0.0,0.0,0.872,0.0,2174976.0,0.0,20.0,2839744512.0,497356800.0,29664681984.0,617291776.0,5654825.0,1620591.0
12-04 08:37:06,31.229,17.065,50.341,0.085,0.0,1.280,0.0,4112384.0,0.0,28.0,2839306240.0,497356800.0,29690699776.0,591712256.0,5971271.0,1788786.0
12-04 08:37:07,32.292,15.625,51.302,0.0,0.0,0.781,0.0,2392064.0,0.0,31.0,2840813568.0,497356800.0,29714464768.0,566439936.0,5988130.0,1800023.0
12-04 08:37:08,31.688,16.450,51.169,0.0,0.0,0.693,0.0,2162688.0,0.0,19.0,2840768512.0,497360896.0,29738139648.0,542806016.0,3706499.0,1649080.0
12-04 08:37:09,32.266,16.436,50.087,0.173,0.0,1.038,0.0,7749632.0,0.0,49.0,2842542080.0,497360896.0,29762449408.0,516722688.0,6240605.0,1939706.0
12-04 08:37:10,36.932,16.110,45.073,0.857,0.0,1.028,0.0,66101248.0,0.0,140.0,2844647424.0,497369088.0,29848514560.0,428544000.0,5667088.0,1621049.0
12-04 08:37:11,32.754,17.029,49.001,0.348,0.0,0.869,0.0,26558464.0,0.0,71.0,2842906624.0,497369088.0,29811240960.0,467558400.0,5883387.0,1725927.0
12-04 08:37:12,33.333,15.681,50.386,0.086,0.0,0.514,0.0,2392064.0,0.0,31.0,2843152384.0,497369088.0,29834854400.0,443699200.0,4062106.0,1845196.0
12-04 08:37:13,31.506,16.101,51.436,0.0,0.0,0.957,0.0,2158592.0,0.0,19.0,2844045312.0,497369088.0,29858246656.0,419414016.0,5717051.0,1646626.0
12-04 08:37:14,31.574,17.362,49.957,0.0,0.0,1.106,0.0,4308992.0,0.0,38.0,2844889088.0,497369088.0,29883342848.0,393474048.0,6174197.0,1902738.0
12-04 08:37:15,33.021,16.0,50.128,0.170,0.0,0.681,0.0,2187264.0,0.0,21.0,2846887936.0,497377280.0,29907410944.0,367398912.0,4197139.0,1620933.0
12-04 08:37:16,32.035,16.017,50.996,0.0,0.0,0.952,0.0,4317184.0,0.0,39.0,2846396416.0,497377280.0,29932998656.0,342302720.0,5631423.0,1867777.0
12-04 08:37:17,32.818,15.808,50.773,0.086,0.0,0.515,0.0,2162688.0,0.0,19.0,2846945280.0,497377280.0,29956878336.0,317874176.0,5726711.0,1663783.0
12-04 08:37:18,31.948,16.710,50.216,0.087,0.0,1.039,0.0,4075520.0,0.0,26.0,2847526912.0,497377280.0,29982523392.0,291647488.0,5901296.0,1745138.0
12-04 08:37:19,32.502,16.509,50.301,0.0,0.0,0.688,0.0,2392064.0,0.0,31.0,2848714752.0,497377280.0,30006362112.0,266620928.0,3992938.0,1812067.0
12-04 08:37:20,32.701,15.444,50.992,0.0,0.0,0.863,0.0,2150400.0,0.0,19.0,2850308096.0,497377280.0,30029070336.0,242319360.0,1738421.0,1662244.0
12-04 08:37:21,28.683,15.338,51.386,3.813,0.0,0.780,0.0,136388608.0,0.0,245.0,2852655104.0,495579136.0,30005485568.0,265355264.0,3431941.0,1826010.0
12-04 08:37:22,15.358,10.922,62.457,10.495,0.0,0.768,0.0,265658368.0,0.0,455.0,2852548608.0,495579136.0,30016409600.0,254537728.0,3655021.0,1607824.0
12-04 08:37:23,15.411,10.445,63.699,9.418,0.0,1.027,0.0,264527872.0,0.0,491.0,2852614144.0,495579136.0,30029447168.0,241434624.0,2223951.0,1622158.0
12-04 08:37:24,32.902,15.026,50.691,0.345,0.0,1.036,0.0,17301504.0,0.0,71.0,2851618816.0,494899200.0,30023610368.0,248946688.0,13468763.0,1770392.0
12-04 08:37:25,33.389,16.359,49.329,0.0,0.0,0.923,0.0,2359296.0,0.0,30.0,2852429824.0,494702592.0,30012788736.0,259153920.0,5676026.0,1648743.0
12-04 08:37:26,31.064,17.447,50.553,0.085,0.0,0.851,0.0,4313088.0,0.0,43.0,2853171200.0,494702592.0,30037917696.0,233283584.0,8210766.0,1880967.0
12-04 08:37:27,33.590,15.681,49.786,0.086,0.0,0.857,0.0,2945024.0,0.0,33.0,2853580800.0,494555136.0,30022909952.0,248029184.0,5748576.0,1688435.0
12-04 08:37:28,30.668,16.696,51.670,0.176,0.0,0.791,3239936.0,4456448.0,36.0,43.0,2855055360.0,493879296.0,30024892416.0,245248000.0,6016186.0,1810447.0
12-04 08:37:29,31.294,16.434,51.486,0.0,0.0,0.787,0.0,2285568.0,0.0,29.0,2852577280.0,493408256.0,30042533888.0,230555648.0,4779555.0,1743046.0
12-04 08:37:30,33.305,16.102,49.576,0.0,0.0,1.017,0.0,3035136.0,0.0,44.0,2856161280.0,492793856.0,30020521984.0,249597952.0,4918521.0,1700965.0
12-04 08:37:31,32.609,15.478,51.130,0.0,0.0,0.783,0.0,4694016.0,0.0,47.0,2854289408.0,492740608.0,30022438912.0,249606144.0,6018865.0,1808178.0
12-04 08:37:32,32.883,16.314,49.873,0.085,0.0,0.845,0.0,2539520.0,0.0,28.0,2854604800.0,492675072.0,30021455872.0,250339328.0,5641902.0,1612898.0
12-04 08:37:33,31.948,15.671,50.996,0.173,0.0,1.212,0.0,4730880.0,0.0,51.0,2854948864.0,492621824.0,30022332416.0,249171968.0,4264836.0,1939903.0
12-04 08:37:34,32.878,16.225,49.787,0.0,0.0,1.110,0.0,2596864.0,0.0,31.0,2855297024.0,492548096.0,30018449408.0,252780544.0,5759508.0,1678160.0
12-04 08:37:35,32.625,16.398,49.958,0.0,0.0,1.020,0.0,4726784.0,0.0,48.0,2854400000.0,492482560.0,30016880640.0,255311872.0,5994615.0,1797420.0
12-04 08:37:36,32.272,16.179,50.602,0.0,0.0,0.947,0.0,2166784.0,0.0,21.0,2853527552.0,492482560.0,30041178112.0,231886848.0,5888575.0,1750433.0
12-04 08:37:37,32.224,16.112,50.876,0.088,0.0,0.701,0.0,2572288.0,0.0,28.0,2853543936.0,492417024.0,30036557824.0,236556288.0,5262952.0,1720631.0
12-04 08:37:38,31.982,15.507,51.806,0.0,0.0,0.705,0.0,4780032.0,0.0,51.0,2853687296.0,492331008.0,30031605760.0,241451008.0,4618732.0,1819088.0
12-04 08:37:39,32.540,16.653,49.703,0.085,0.0,1.020,0.0,2600960.0,0.0,27.0,2854969344.0,492269568.0,30023151616.0,248684544.0,5699428.0,1642640.0
12-04 08:37:40,32.928,15.552,50.565,0.087,0.0,0.869,0.0,4739072.0,0.0,48.0,2853736448.0,492199936.0,30018588672.0,254550016.0,6238503.0,1945281.0
12-04 08:37:41,31.861,16.017,51.429,0.0,0.0,0.693,0.0,1560576.0,0.0,19.0,2854547456.0,492199936.0,30042349568.0,229978112.0,4182872.0,1625390.0
12-04 08:37:42,32.086,17.789,48.878,0.083,0.0,1.164,0.0,4747264.0,0.0,45.0,2853507072.0,492118016.0,30035341312.0,238108672.0,5566734.0,1846291.0
12-04 08:37:43,32.277,16.267,50.514,0.086,0.0,0.856,4096.0,2551808.0,1.0,26.0,2852827136.0,492040192.0,30026686464.0,247521280.0,5698793.0,1654266.0
12-04 08:37:44,31.902,16.039,51.183,0.0,0.0,0.876,0.0,4784128.0,0.0,52.0,2853650432.0,491954176.0,30018445312.0,255025152.0,6153545.0,1880759.0
12-04 08:37:45,31.616,15.895,51.616,0.175,0.0,0.699,0.0,2183168.0,0.0,24.0,2853367808.0,491962368.0,30042767360.0,230977536.0,3742590.0,1668589.0
12-04 08:37:46,31.904,16.724,50.172,0.086,0.0,1.115,0.0,4603904.0,0.0,43.0,2854039552.0,491872256.0,30033821696.0,239341568.0,5971355.0,1787565.0
12-04 08:37:47,33.391,15.279,50.472,0.086,0.0,0.773,0.0,2727936.0,0.0,36.0,2854203392.0,491786240.0,30021734400.0,251351040.0,5867246.0,1731177.0
12-04 08:37:48,32.350,15.872,50.997,0.0,0.0,0.781,0.0,2572288.0,0.0,27.0,2855354368.0,491696128.0,30009692160.0,262332416.0,5771508.0,1681945.0
12-04 08:37:49,32.275,16.567,50.300,0.086,0.0,0.773,0.0,4345856.0,0.0,45.0,2854510592.0,491696128.0,30033485824.0,239382528.0,4357488.0,1898322.0
12-04 08:37:50,32.866,14.286,51.709,0.0,0.0,1.139,0.0,2588672.0,0.0,26.0,2853302272.0,491610112.0,30021292032.0,252870656.0,5552636.0,1666161.0
12-04 08:37:51,32.214,16.021,50.646,0.086,0.0,1.034,0.0,4337664.0,0.0,45.0,2854055936.0,491565056.0,30027448320.0,246005760.0,6130408.0,1848669.0
12-04 08:37:52,33.247,15.238,50.823,0.087,0.0,0.606,0.0,2424832.0,0.0,31.0,2855481344.0,491487232.0,30026526720.0,245579776.0,5760143.0,1677360.0
12-04 08:37:53,32.118,15.712,50.260,1.128,0.0,0.781,0.0,63836160.0,0.0,145.0,2854793216.0,491474944.0,30032982016.0,239824896.0,5308485.0,1731306.0
12-04 08:37:54,17.206,10.818,58.688,12.436,0.0,0.852,0.0,264241152.0,0.0,502.0,2856005632.0,491433984.0,30026424320.0,245211136.0,2947744.0,1705718.0
12-04 08:37:55,15.646,10.289,61.480,12.245,0.0,0.340,4096.0,255889408.0,1.0,487.0,2856185856.0,491438080.0,30031839232.0,239611904.0,1656474.0,1625232.0
12-04 08:37:56,27.342,13.502,52.996,5.232,0.0,0.928,0.0,96333824.0,0.0,217.0,2855145472.0,491397120.0,30033874944.0,238657536.0,11150811.0,1621026.0
12-04 08:37:57,33.447,15.529,50.256,0.085,0.0,0.683,0.0,4579328.0,0.0,52.0,2855186432.0,491356160.0,30027251712.0,245280768.0,4127399.0,1864999.0
12-04 08:37:58,32.895,14.386,51.842,0.0,0.0,0.877,0.0,2424832.0,0.0,30.0,2856005632.0,491311104.0,30023622656.0,248135680.0,5653864.0,1621753.0
12-04 08:37:59,31.997,16.809,50.171,0.085,0.0,0.939,0.0,4534272.0,0.0,46.0,2855505920.0,491274240.0,30027616256.0,244678656.0,6207289.0,1913947.0
12-04 08:38:00,32.811,15.405,51.175,0.0,0.0,0.609,0.0,2363392.0,0.0,28.0,2854334464.0,491233280.0,30030204928.0,243302400.0,5753914.0,1671778.0
12-04 08:38:01,31.364,16.334,51.434,0.0,0.0,0.869,0.0,4407296.0,0.0,43.0,2854744064.0,491196416.0,30033907712.0,239226880.0,3911125.0,1734987.0
12-04 08:38:02,32.171,15.344,51.439,0.0,0.0,1.046,0.0,2478080.0,0.0,32.0,2854666240.0,491171840.0,30036750336.0,236486656.0,5923454.0,1781457.0
12-04 08:38:03,33.728,15.300,49.789,0.169,0.0,1.014,0.0,2371584.0,0.0,26.0,2855211008.0,491155456.0,30029492224.0,243216384.0,5749649.0,1672476.0
12-04 08:38:04,34.138,16.810,47.241,0.603,0.0,1.207,24576.0,47362048.0,6.0,175.0,2854694912.0,491032576.0,30027845632.0,245501952.0,6205710.0,1907879.0
12-04 08:38:05,36.371,16.014,46.167,0.511,0.0,0.937,12288.0,53555200.0,1.0,185.0,2853625856.0,490921984.0,29936889856.0,337637376.0,3620249.0,1601158.0
12-04 08:38:06,32.421,16.339,50.470,0.0,0.0,0.770,0.0,2224128.0,0.0,22.0,2853732352.0,490921984.0,29958651904.0,315768832.0,5960917.0,1737062.0
12-04 08:38:07,36.287,16.793,45.232,0.591,0.0,1.097,16384.0,50900992.0,3.0,136.0,2853933056.0,490938368.0,29984681984.0,289521664.0,6071055.0,1880653.0
12-04 08:38:08,32.042,15.581,51.673,0.088,0.0,0.616,0.0,2174976.0,0.0,19.0,2854051840.0,490938368.0,30008451072.0,265633792.0,5745753.0,1671497.0
12-04 08:38:09,31.579,16.048,51.596,0.086,0.0,0.690,0.0,4349952.0,0.0,41.0,2853453824.0,490946560.0,30034337792.0,240336896.0,4104248.0,1834663.0
12-04 08:38:10,32.592,15.911,50.813,0.0,0.0,0.684,0.0,2404352.0,0.0,30.0,2854047744.0,490901504.0,30034305024.0,239820800.0,5826959.0,1727702.0
12-04 08:38:11,34.103,15.470,49.658,0.0,0.0,0.769,0.0,2424832.0,0.0,29.0,2854871040.0,490856448.0,30035349504.0,237998080.0,5766136.0,1676510.0
12-04 08:38:12,31.478,16.435,51.391,0.174,0.0,0.522,0.0,4489216.0,0.0,47.0,2854912000.0,490807296.0,30038577152.0,234778624.0,6147688.0,1885698.0
12-04 08:38:13,32.986,15.104,51.042,0.0,0.0,0.868,0.0,2387968.0,0.0,27.0,2853109760.0,490762240.0,30039478272.0,235724800.0,4419627.0,1576807.0
12-04 08:38:14,32.236,12.738,54.679,0.173,0.0,0.173,0.0,6656000.0,0.0,68.0,2853752832.0,490721280.0,30044381184.0,230219776.0,2137431.0,602437.0
12-04 08:38:15,32.851,12.340,54.638,0.170,0.0,0.0,0.0,6922240.0,0.0,82.0,2854895616.0,490631168.0,30025084928.0,248463360.0,869557.0,238444.0
12-04 08:38:16,33.760,11.168,54.987,0.085,0.0,0.0,0.0,6696960.0,0.0,70.0,2855747584.0,490586112.0,30026706944.0,246034432.0,1436564.0,245867.0
12-04 08:38:17,32.222,12.564,55.128,0.085,0.0,0.0,0.0,6504448.0,0.0,69.0,2853466112.0,490536960.0,30030553088.0,244518912.0,443131.0,237831.0
12-04 08:38:18,31.320,11.993,56.514,0.173,0.0,0.0,0.0,6533120.0,0.0,71.0,2854354944.0,490483712.0,30034595840.0,239640576.0,444643.0,239140.0
12-04 08:38:19,31.588,12.790,55.451,0.172,0.0,0.0,0.0,8638464.0,0.0,86.0,2854146048.0,490434560.0,30038999040.0,235495424.0,588596.0,313717.0
12-04 08:38:20,32.474,11.942,55.326,0.258,0.0,0.0,4096.0,6516736.0,1.0,67.0,2854084608.0,490393600.0,30041890816.0,232706048.0,441327.0,234604.0
12-04 08:38:21,32.202,11.575,56.136,0.087,0.0,0.0,0.0,6520832.0,0.0,68.0,2854928384.0,490344448.0,30043787264.0,230014976.0,458979.0,250925.0
12-04 08:38:22,32.740,12.723,54.283,0.170,0.0,0.085,0.0,6492160.0,0.0,64.0,2854445056.0,490287104.0,30045265920.0,229076992.0,443481.0,235180.0
12-04 08:38:23,31.489,13.617,54.809,0.085,0.0,0.0,0.0,6696960.0,0.0,73.0,2855337984.0,490229760.0,30023340032.0,250167296.0,441763.0,233839.0
12-04 08:38:24,33.362,11.830,54.723,0.085,0.0,0.0,0.0,6762496.0,0.0,69.0,2854948864.0,490151936.0,30025977856.0,247996416.0,442662.0,235220.0
12-04 08:38:25,33.921,11.587,54.240,0.168,0.0,0.084,0.0,6557696.0,0.0,65.0,2855116800.0,490049536.0,30027120640.0,246788096.0,446699.0,241037.0
12-04 08:38:26,11.345,4.706,73.193,10.672,0.0,0.084,8192.0,221032448.0,2.0,442.0,2855993344.0,490065920.0,30036676608.0,236339200.0,150184.0,81404.0
12-04 08:38:27,0.251,0.502,80.936,18.311,0.0,0.0,8192.0,259084288.0,2.0,495.0,2855796736.0,490074112.0,30037626880.0,235577344.0,4421.0,5218.0
12-04 08:38:28,11.616,4.545,72.811,11.027,0.0,0.0,4096.0,166313984.0,1.0,373.0,2856689664.0,489955328.0,30022090752.0,250339328.0,296081.0,158125.0
12-04 08:38:29,33.390,11.755,54.770,0.085,0.0,0.0,0.0,6676480.0,0.0,66.0,2857467904.0,489857024.0,30022877184.0,248872960.0,441476.0,233144.0
12-04 08:38:30,32.027,13.288,54.514,0.170,0.0,0.0,0.0,6639616.0,0.0,68.0,2855890944.0,489734144.0,30024957952.0,248492032.0,442974.0,234883.0
12-04 08:38:31,32.726,11.111,56.076,0.087,0.0,0.0,0.0,6696960.0,0.0,69.0,2855292928.0,489611264.0,30025719808.0,248451072.0,441756.0,234751.0
12-04 08:38:32,32.686,13.007,54.139,0.169,0.0,0.0,237568.0,6656000.0,2.0,70.0,2856284160.0,486719488.0,30029213696.0,246857728.0,441363.0,234300.0
12-04 08:38:33,12.814,4.188,82.915,0.084,0.0,0.0,0.0,3715072.0,0.0,40.0,2854780928.0,486719488.0,30038982656.0,238592000.0,251460.0,133998.0
12-04 08:38:34,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855297024.0,486719488.0,30041403392.0,235655168.0,5136.0,7604.0
12-04 08:38:35,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855297024.0,486719488.0,30041403392.0,235655168.0,5530.0,7117.0
12-04 08:38:36,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855297024.0,486719488.0,30041403392.0,235655168.0,3134.0,4117.0
12-04 08:38:37,0.333,0.333,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855292928.0,486719488.0,30041407488.0,235655168.0,2480.0,2881.0
12-04 08:38:38,0.0,0.502,99.498,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,2855280640.0,486727680.0,30041411584.0,235655168.0,1986.0,1847.0
12-04 08:38:39,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855280640.0,486727680.0,30041411584.0,235655168.0,19953.0,20375.0
12-04 08:38:40,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854682624.0,486727680.0,30041411584.0,236253184.0,2951.0,4161.0
12-04 08:38:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854514688.0,486727680.0,30041415680.0,236417024.0,1176.0,1224.0
12-04 08:38:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854637568.0,486727680.0,30041419776.0,236290048.0,4575.0,7220.0
12-04 08:38:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2854637568.0,486727680.0,30041419776.0,236290048.0,1799.0,2459.0
12-04 08:38:44,0.084,0.334,99.415,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2854629376.0,486735872.0,30041419776.0,236290048.0,3367.0,4976.0
12-04 08:38:45,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2854629376.0,486735872.0,30041419776.0,236290048.0,3022.0,4216.0
12-04 08:38:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854629376.0,486735872.0,30041419776.0,236290048.0,1305.0,1315.0
12-04 08:38:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854625280.0,486735872.0,30041423872.0,236290048.0,2059.0,2640.0
12-04 08:38:48,17.061,9.882,72.635,0.0,0.0,0.422,327680.0,249856.0,8.0,10.0,2854395904.0,486461440.0,30026317824.0,251899904.0,3391739.0,1365773.0
12-04 08:38:49,30.829,15.889,52.591,0.0,0.0,0.691,0.0,2154496.0,0.0,21.0,2855456768.0,486461440.0,30047686656.0,229470208.0,3727378.0,1698642.0
12-04 08:38:50,30.926,17.672,50.382,0.170,0.0,0.850,0.0,4390912.0,0.0,43.0,2854658048.0,485883904.0,30049230848.0,229302272.0,5908085.0,1783301.0
12-04 08:38:51,31.624,17.009,50.342,0.0,0.0,1.026,0.0,6004736.0,0.0,47.0,2856546304.0,485756928.0,30044426240.0,232345600.0,6218897.0,1918412.0
12-04 08:38:52,34.692,18.040,45.707,0.867,0.0,0.694,4096.0,67690496.0,1.0,206.0,2858123264.0,485343232.0,30027419648.0,248188928.0,5959875.0,1854802.0
12-04 08:38:53,33.564,16.955,48.443,0.433,0.0,0.606,0.0,30740480.0,0.0,92.0,2856366080.0,485216256.0,29951602688.0,325890048.0,3726904.0,1693924.0
12-04 08:38:54,32.363,15.753,51.027,0.086,0.0,0.771,0.0,4079616.0,0.0,29.0,2856173568.0,485216256.0,29977448448.0,300236800.0,4055478.0,1849267.0
12-04 08:38:55,31.986,16.853,50.387,0.172,0.0,0.602,0.0,2420736.0,0.0,36.0,2855546880.0,485224448.0,30001258496.0,277045248.0,7593379.0,2020561.0
12-04 08:38:56,30.849,17.331,50.867,0.0,0.0,0.953,0.0,2150400.0,0.0,21.0,2855264256.0,485224448.0,30024007680.0,254578688.0,6104454.0,1772798.0
12-04 08:38:57,32.391,16.024,50.557,0.086,0.0,0.943,0.0,2162688.0,0.0,19.0,2855751680.0,485224448.0,30049243136.0,228855808.0,6253471.0,1775078.0
12-04 08:38:58,32.470,16.321,50.518,0.086,0.0,0.604,0.0,4538368.0,0.0,48.0,2855878656.0,485089280.0,30045818880.0,232288256.0,6412220.0,2054200.0
12-04 08:38:59,32.419,16.123,50.686,0.0,0.0,0.772,0.0,2379776.0,0.0,26.0,2856062976.0,484954112.0,30041612288.0,236445696.0,5850510.0,1780239.0
12-04 08:39:00,30.551,17.470,51.119,0.0,0.0,0.861,0.0,2375680.0,0.0,26.0,2855505920.0,484818944.0,30037823488.0,240926720.0,5901908.0,1801075.0
12-04 08:39:01,32.538,16.099,50.426,0.085,0.0,0.852,0.0,4370432.0,0.0,38.0,2855124992.0,484691968.0,30035173376.0,244084736.0,4211714.0,1964246.0
12-04 08:39:02,30.642,16.927,51.476,0.087,0.0,0.868,0.0,2506752.0,0.0,32.0,2857189376.0,484556800.0,30029819904.0,247508992.0,5923174.0,1806599.0
12-04 08:39:03,19.533,10.351,63.272,6.344,0.0,0.501,8192.0,133214208.0,2.0,283.0,2856632320.0,484564992.0,30043521024.0,234356736.0,5479450.0,1576698.0
12-04 08:39:04,4.620,2.723,78.300,14.191,0.0,0.165,8192.0,255852544.0,2.0,488.0,2856640512.0,484573184.0,30046699520.0,231161856.0,641559.0,1121524.0
12-04 08:39:05,28.966,13.190,56.466,1.121,0.0,0.259,0.0,41185280.0,0.0,100.0,2856845312.0,484438016.0,30037700608.0,240091136.0,2755405.0,1496572.0
12-04 08:39:06,30.034,18.430,50.683,0.0,0.0,0.853,0.0,339968.0,0.0,13.0,2864369664.0,484302848.0,30030962688.0,239439872.0,8954101.0,2330649.0
12-04 08:39:07,30.465,17.556,50.775,0.086,0.0,1.119,0.0,2404352.0,0.0,31.0,2863443968.0,484175872.0,30025576448.0,245878784.0,7588394.0,1977981.0
12-04 08:39:08,31.528,15.895,51.703,0.0,0.0,0.873,0.0,2252800.0,0.0,17.0,2865184768.0,484040704.0,30020911104.0,248938496.0,6781361.0,1913108.0
12-04 08:39:09,31.728,15.993,51.505,0.0,0.0,0.774,0.0,2469888.0,0.0,34.0,2866212864.0,483905536.0,30014541824.0,254414848.0,7102533.0,2084106.0
12-04 08:39:10,31.606,16.992,50.297,0.085,0.0,1.020,0.0,2154496.0,0.0,19.0,2857988096.0,483905536.0,30037524480.0,239656960.0,7564791.0,1986201.0
12-04 08:39:11,31.556,15.647,52.098,0.087,0.0,0.612,4096.0,2387968.0,1.0,25.0,2858446848.0,483770368.0,30031093760.0,245764096.0,3790722.0,1729681.0
12-04 08:39:12,31.436,17.247,50.382,0.085,0.0,0.850,0.0,2359296.0,0.0,27.0,2859253760.0,483639296.0,30025465856.0,250716160.0,5891219.0,1796316.0
12-04 08:39:13,30.506,18.081,50.471,0.0,0.0,0.943,0.0,4419584.0,0.0,40.0,2859929600.0,483504128.0,30020603904.0,255037440.0,6219636.0,1975955.0
12-04 08:39:14,32.609,14.870,51.739,0.0,0.0,0.783,0.0,1724416.0,0.0,26.0,2858102784.0,483516416.0,30044663808.0,232792064.0,6041954.0,1878278.0
12-04 08:39:15,32.899,15.451,50.868,0.0,0.0,0.781,0.0,2359296.0,0.0,27.0,2858381312.0,483381248.0,30038122496.0,239190016.0,5823546.0,1763634.0
12-04 08:39:16,31.506,16.536,51.175,0.0,0.0,0.783,4096.0,5582848.0,1.0,44.0,2857684992.0,483250176.0,30037278720.0,240861184.0,6431127.0,2065428.0
12-04 08:39:17,31.152,16.579,51.396,0.087,0.0,0.785,0.0,4530176.0,0.0,34.0,2859540480.0,483115008.0,30026207232.0,250212352.0,5822545.0,1769890.0
12-04 08:39:18,32.588,16.337,49.957,0.172,0.0,0.946,0.0,2400256.0,0.0,30.0,2860584960.0,482983936.0,30019280896.0,256225280.0,3843785.0,1766160.0
12-04 08:39:19,32.027,16.865,50.085,0.085,0.0,0.937,0.0,4186112.0,0.0,33.0,2859200512.0,482988032.0,30044196864.0,232689664.0,6082150.0,1892920.0
12-04 08:39:20,33.076,15.034,50.773,0.086,0.0,1.031,0.0,2494464.0,0.0,34.0,2858979328.0,482848768.0,30038167552.0,239079424.0,6142426.0,1930365.0
12-04 08:39:21,32.028,17.668,49.260,0.261,0.0,0.783,4096.0,22175744.0,1.0,70.0,2858659840.0,482734080.0,30045483008.0,232198144.0,5863003.0,1755175.0
12-04 08:39:22,34.059,17.422,47.474,0.348,0.0,0.697,0.0,31752192.0,0.0,99.0,2857353216.0,482476032.0,29988429824.0,290816000.0,5846910.0,1793636.0
12-04 08:39:23,32.391,16.195,50.557,0.0,0.0,0.857,0.0,4329472.0,0.0,38.0,2861293568.0,482476032.0,30014722048.0,260583424.0,6486706.0,2120544.0
12-04 08:39:24,32.470,16.062,50.604,0.086,0.0,0.777,0.0,2183168.0,0.0,23.0,2863001600.0,482496512.0,30038503424.0,235073536.0,5767288.0,1720382.0
12-04 08:39:25,32.376,15.579,51.001,0.087,0.0,0.957,4096.0,2412544.0,1.0,27.0,2863513600.0,482340864.0,30029938688.0,243281920.0,3796953.0,1738250.0
12-04 08:39:26,32.045,16.838,50.172,0.086,0.0,0.859,0.0,4182016.0,0.0,32.0,2857873408.0,482320384.0,30044913664.0,233967616.0,6068423.0,1896826.0
12-04 08:39:27,31.810,16.552,50.776,0.0,0.0,0.862,0.0,2543616.0,0.0,37.0,2861056000.0,482181120.0,30036480000.0,239357952.0,6231137.0,1974476.0
12-04 08:39:28,32.845,15.690,50.603,0.0,0.0,0.862,0.0,2482176.0,0.0,27.0,2862428160.0,482013184.0,30029086720.0,245547008.0,5810818.0,1753315.0
12-04 08:39:29,31.217,15.873,51.852,0.0,0.0,1.058,0.0,2277376.0,0.0,26.0,2862788608.0,481853440.0,30021644288.0,252788736.0,5965727.0,1840111.0
12-04 08:39:30,32.378,16.059,50.347,0.174,0.0,1.042,0.0,4354048.0,0.0,42.0,2862252032.0,481886208.0,30045741056.0,229195776.0,6339205.0,2029712.0
12-04 08:39:31,32.455,16.398,50.297,0.0,0.0,0.850,0.0,2404352.0,0.0,26.0,2862669824.0,481738752.0,30039146496.0,235520000.0,5850478.0,1768379.0
12-04 08:39:32,32.586,16.638,50.0,0.086,0.0,0.690,0.0,2433024.0,0.0,28.0,2863624192.0,481579008.0,30029099008.0,244772864.0,5843432.0,1772882.0
12-04 08:39:33,31.040,16.681,51.075,0.086,0.0,1.118,0.0,4530176.0,0.0,45.0,2864103424.0,481443840.0,30022656000.0,250871808.0,2405489.0,2068061.0
12-04 08:39:34,30.979,17.021,50.638,0.426,0.0,0.936,0.0,22056960.0,0.0,57.0,2863394816.0,481382400.0,30031859712.0,242438144.0,1960506.0,1725183.0
12-04 08:39:35,25.350,14.161,51.661,7.780,0.0,1.049,4096.0,259231744.0,1.0,497.0,2863841280.0,481288192.0,30033256448.0,240689152.0,4055805.0,1883706.0
12-04 08:39:36,15.385,11.665,60.862,11.327,0.0,0.761,8192.0,255553536.0,2.0,495.0,2866802688.0,481161216.0,30013919232.0,257191936.0,2254879.0,1653620.0
12-04 08:39:37,25.214,12.950,56.604,4.545,0.0,0.686,4096.0,145346560.0,1.0,304.0,2867523584.0,481173504.0,30031245312.0,239132672.0,13334740.0,1769917.0
12-04 08:39:38,32.216,16.753,50.086,0.0,0.0,0.945,0.0,2449408.0,0.0,31.0,2867126272.0,481034240.0,30024155136.0,246759424.0,7948285.0,1831388.0
12-04 08:39:39,33.504,15.686,49.957,0.085,0.0,0.767,0.0,4493312.0,0.0,43.0,2869514240.0,480903168.0,30017036288.0,251621376.0,6217328.0,1948859.0
12-04 08:39:40,32.468,15.758,51.082,0.0,0.0,0.693,0.0,2150400.0,0.0,19.0,2868903936.0,480923648.0,30039556096.0,229691392.0,5843099.0,1759069.0
12-04 08:39:41,32.485,15.716,51.010,0.0,0.0,0.790,0.0,2428928.0,0.0,29.0,2868236288.0,480780288.0,30031806464.0,238252032.0,5903548.0,1781347.0
12-04 08:39:42,31.976,16.464,50.520,0.173,0.0,0.867,90112.0,4546560.0,5.0,48.0,2868572160.0,480641024.0,30025572352.0,244289536.0,8132216.0,2089994.0
12-04 08:39:43,33.047,15.193,50.730,0.086,0.0,0.944,0.0,2424832.0,0.0,27.0,2868895744.0,480493568.0,30015442944.0,254242816.0,4013910.0,1715596.0
12-04 08:39:44,32.988,15.544,50.604,0.0,0.0,0.864,0.0,2162688.0,0.0,19.0,2868727808.0,480501760.0,30039248896.0,230596608.0,5815036.0,1758996.0
12-04 08:39:45,32.546,15.486,51.006,0.0,0.0,0.962,0.0,4505600.0,0.0,43.0,2868551680.0,480370688.0,30031622144.0,238530560.0,6442534.0,2066816.0
12-04 08:39:46,32.483,16.327,50.085,0.0,0.0,1.105,57344.0,2400256.0,5.0,27.0,2867527680.0,480231424.0,30023561216.0,247754752.0,5823737.0,1784239.0
12-04 08:39:47,32.446,15.880,50.815,0.0,0.0,0.858,0.0,2383872.0,0.0,27.0,2868867072.0,480083968.0,30012452864.0,257671168.0,5774829.0,1726354.0
12-04 08:39:48,32.277,16.438,50.257,0.086,0.0,0.942,4096.0,4198400.0,1.0,34.0,2868105216.0,480116736.0,30038392832.0,232460288.0,6086092.0,1903450.0
12-04 08:39:49,31.520,17.012,50.604,0.0,0.0,0.864,0.0,2543616.0,0.0,34.0,2867785728.0,479965184.0,30028263424.0,243060736.0,6196204.0,2008204.0
12-04 08:39:50,32.072,15.821,50.903,0.0,0.0,1.204,0.0,2347008.0,0.0,24.0,2867757056.0,479817728.0,30018293760.0,253206528.0,3909143.0,1741880.0
12-04 08:39:51,32.437,16.723,50.0,0.084,0.0,0.756,0.0,2154496.0,0.0,19.0,2868383744.0,479821824.0,30042460160.0,228409344.0,5841729.0,1768976.0
12-04 08:39:52,34.043,16.489,48.050,0.709,0.0,0.709,4096.0,51761152.0,1.0,150.0,2870157312.0,479461376.0,30010101760.0,259354624.0,6195031.0,1941406.0
12-04 08:39:53,36.652,16.481,45.150,0.687,0.0,1.030,86016.0,56180736.0,8.0,150.0,2868666368.0,479182848.0,29922242560.0,348983296.0,6120798.0,1908702.0
12-04 08:39:54,32.388,15.979,50.687,0.086,0.0,0.859,0.0,2170880.0,0.0,23.0,2867470336.0,479207424.0,29947101184.0,325296128.0,5815486.0,1745737.0
12-04 08:39:55,32.131,15.636,51.203,0.086,0.0,0.945,4096.0,2174976.0,1.0,24.0,2869149696.0,479219712.0,29968658432.0,302047232.0,5919995.0,1799245.0
12-04 08:39:56,32.470,16.149,50.691,0.0,0.0,0.691,0.0,4321280.0,0.0,38.0,2869334016.0,479223808.0,29995261952.0,275255296.0,6374700.0,2015013.0
12-04 08:39:57,33.248,15.986,49.915,0.085,0.0,0.765,0.0,2162688.0,0.0,19.0,2868236288.0,479232000.0,30018220032.0,253386752.0,5832783.0,1792181.0
12-04 08:39:58,31.547,16.169,51.142,0.0,0.0,1.142,0.0,2711552.0,0.0,42.0,2871312384.0,479100928.0,30008532992.0,260128768.0,6029743.0,1867673.0
12-04 08:39:59,32.616,15.663,50.947,0.086,0.0,0.688,0.0,2154496.0,0.0,19.0,2868465664.0,479113216.0,30032592896.0,238903296.0,3784049.0,1698413.0
12-04 08:40:00,31.374,16.768,50.735,0.086,0.0,1.037,0.0,4554752.0,0.0,47.0,2868113408.0,478982144.0,30024978432.0,247001088.0,6390159.0,2087281.0
12-04 08:40:01,32.697,15.785,50.737,0.0,0.0,0.781,28672.0,2351104.0,4.0,24.0,2869383168.0,478830592.0,30014894080.0,255967232.0,5795796.0,1737784.0
12-04 08:40:02,32.470,15.976,50.604,0.0,0.0,0.950,0.0,2162688.0,0.0,20.0,2869149696.0,478851072.0,30037651456.0,233422848.0,5783808.0,1743242.0
12-04 08:40:03,31.391,16.609,50.783,0.174,0.0,1.043,0.0,4546560.0,0.0,45.0,2869256192.0,478687232.0,30029172736.0,241958912.0,6475046.0,2093744.0
12-04 08:40:04,33.102,15.598,50.607,0.0,0.0,0.693,0.0,2363392.0,0.0,27.0,2869657600.0,478523392.0,30020407296.0,250486784.0,5764411.0,1731825.0
12-04 08:40:05,32.241,16.034,50.948,0.086,0.0,0.690,0.0,2224128.0,0.0,25.0,2869510144.0,478531584.0,30042587136.0,228446208.0,5839915.0,1753744.0
12-04 08:40:06,31.753,17.528,50.042,0.0,0.0,0.677,0.0,4431872.0,0.0,40.0,2869186560.0,478380032.0,30034378752.0,237129728.0,1932008.0,1813849.0
12-04 08:40:07,29.321,16.595,49.613,3.439,0.0,1.032,4096.0,181661696.0,1.0,350.0,2870804480.0,478220288.0,30019657728.0,250392576.0,3254990.0,2042045.0
12-04 08:40:08,17.413,10.989,59.932,10.904,0.0,0.761,8192.0,258142208.0,2.0,491.0,2869190656.0,478224384.0,30034993152.0,236666880.0,1770089.0,1734639.0
12-04 08:40:09,17.362,10.213,62.128,9.532,0.0,0.766,12288.0,242974720.0,3.0,486.0,2872934400.0,478072832.0,30014779392.0,253288448.0,5269395.0,1762822.0
12-04 08:40:10,33.076,15.853,50.043,0.086,0.0,0.943,0.0,2166784.0,0.0,19.0,2870919168.0,478085120.0,30038573056.0,231497728.0,10447565.0,1753608.0
12-04 08:40:11,31.634,16.508,50.994,0.0,0.0,0.864,0.0,2371584.0,0.0,28.0,2871099392.0,477929472.0,30028214272.0,241831936.0,7837145.0,1762773.0
12-04 08:40:12,33.695,16.931,48.540,0.083,0.0,0.751,0.0,4448256.0,0.0,41.0,2871365632.0,477769728.0,30018727936.0,251211776.0,6243677.0,1986415.0
12-04 08:40:13,32.927,15.592,50.523,0.0,0.0,0.958,0.0,2473984.0,0.0,31.0,2872406016.0,477618176.0,30008483840.0,260567040.0,8099702.0,1852739.0
12-04 08:40:14,32.451,16.567,50.384,0.0,0.0,0.598,0.0,2150400.0,0.0,19.0,2871365632.0,477626368.0,30031138816.0,238944256.0,5709073.0,1714355.0
12-04 08:40:15,32.620,16.267,50.086,0.0,0.0,1.027,0.0,4345856.0,0.0,35.0,2870083584.0,477462528.0,30022578176.0,248950784.0,6018430.0,1870117.0
12-04 08:40:16,32.570,16.539,49.788,0.085,0.0,1.018,0.0,2592768.0,0.0,37.0,2871754752.0,477298688.0,30010675200.0,259346432.0,6308415.0,2011953.0
12-04 08:40:17,30.843,16.768,51.086,0.087,0.0,1.216,0.0,2162688.0,0.0,21.0,2869514240.0,477310976.0,30034792448.0,237457408.0,5810754.0,1754523.0
12-04 08:40:18,33.136,16.484,49.704,0.0,0.0,0.676,0.0,2392064.0,0.0,26.0,2870292480.0,477143040.0,30023241728.0,248397824.0,3868923.0,1741971.0
12-04 08:40:19,32.873,16.135,50.216,0.086,0.0,0.690,0.0,4542464.0,0.0,45.0,2871369728.0,476975104.0,30014300160.0,256430080.0,6375677.0,2069952.0
12-04 08:40:20,32.624,16.525,50.0,0.0,0.0,0.852,0.0,2150400.0,0.0,19.0,2871627776.0,476975104.0,30037311488.0,233160704.0,5797775.0,1736534.0
12-04 08:40:21,32.954,14.899,51.271,0.088,0.0,0.789,0.0,2396160.0,0.0,25.0,2870697984.0,476811264.0,30026231808.0,245334016.0,5806019.0,1738427.0
12-04 08:40:22,32.0,15.652,51.130,0.087,0.0,1.130,0.0,4411392.0,0.0,38.0,2871865344.0,476696576.0,30016131072.0,254382080.0,6170649.0,1947038.0
12-04 08:40:23,31.959,16.495,50.687,0.172,0.0,0.687,0.0,2293760.0,0.0,28.0,2870849536.0,476712960.0,30039470080.0,232042496.0,6087502.0,1902423.0
12-04 08:40:24,32.297,16.062,50.432,0.0,0.0,1.209,0.0,2404352.0,0.0,25.0,2872709120.0,476545024.0,30027681792.0,242139136.0,5782932.0,1734595.0
12-04 08:40:25,32.155,16.552,50.259,0.0,0.0,1.034,0.0,4403200.0,0.0,38.0,2873253888.0,476389376.0,30017474560.0,251957248.0,6096643.0,1889847.0
12-04 08:40:26,33.418,15.731,49.660,0.085,0.0,1.105,0.0,2285568.0,0.0,25.0,2873294848.0,476381184.0,30035288064.0,234110976.0,5328999.0,1909966.0
12-04 08:40:27,31.478,15.391,52.348,0.0,0.0,0.783,0.0,2383872.0,0.0,24.0,2873098240.0,476241920.0,30029238272.0,240496640.0,5079498.0,1788258.0
12-04 08:40:28,32.386,16.365,50.388,0.0,0.0,0.861,0.0,2359296.0,0.0,24.0,2871828480.0,476143616.0,30017617920.0,253485056.0,5445194.0,1760702.0
12-04 08:40:29,31.993,16.424,50.128,0.086,0.0,1.369,4096.0,4333568.0,1.0,40.0,2872037376.0,476172288.0,30042210304.0,228655104.0,6478483.0,2110421.0
12-04 08:40:30,32.876,16.137,50.129,0.0,0.0,0.858,0.0,2420736.0,0.0,27.0,2870943744.0,476078080.0,30029668352.0,242384896.0,5774651.0,1717278.0
12-04 08:40:31,30.607,16.183,52.419,0.0,0.0,0.792,0.0,2355200.0,0.0,23.0,2870087680.0,475947008.0,30018887680.0,254152704.0,5881151.0,1792629.0
12-04 08:40:32,31.245,18.374,49.619,0.085,0.0,0.677,2220032.0,4415488.0,43.0,38.0,2870841344.0,475807744.0,30010187776.0,262238208.0,5967565.0,1833055.0
12-04 08:40:33,32.964,16.440,49.915,0.0,0.0,0.681,0.0,2285568.0,0.0,25.0,2871083008.0,475828224.0,30033432576.0,238731264.0,6300260.0,2010907.0
12-04 08:40:34,33.983,15.085,50.339,0.0,0.0,0.593,0.0,2383872.0,0.0,28.0,2871046144.0,475680768.0,30020767744.0,251580416.0,4266997.0,1749072.0
12-04 08:40:35,32.423,16.468,50.085,0.171,0.0,0.853,0.0,2420736.0,0.0,28.0,2872844288.0,475545600.0,30008377344.0,262307840.0,5338169.0,1741024.0
12-04 08:40:36,32.534,16.010,50.171,0.171,0.0,1.113,0.0,4321280.0,0.0,40.0,2870484992.0,475557888.0,30033895424.0,239136768.0,6507186.0,2108580.0
12-04 08:40:37,32.631,16.442,50.169,0.0,0.0,0.759,0.0,2355200.0,0.0,25.0,2871402496.0,475418624.0,30021107712.0,251146240.0,3799593.0,1761045.0
12-04 08:40:38,31.113,15.951,52.147,0.0,0.0,0.789,0.0,2392064.0,0.0,25.0,2873942016.0,475283456.0,30007857152.0,261992448.0,1740847.0,1712196.0
12-04 08:40:39,31.606,17.077,48.853,1.359,0.0,1.105,8192.0,88920064.0,2.0,184.0,2870861824.0,475303936.0,30031126528.0,241782784.0,2482860.0,1878099.0
12-04 08:40:40,17.526,11.512,59.107,10.911,0.0,0.945,4096.0,253616128.0,1.0,484.0,2870775808.0,475320320.0,30044479488.0,228499456.0,4132602.0,1924437.0
12-04 08:40:41,16.214,11.290,59.508,11.969,0.0,1.019,8192.0,255205376.0,2.0,489.0,2871947264.0,475185152.0,30019600384.0,252342272.0,2402246.0,1727958.0
12-04 08:40:42,28.828,14.628,53.464,2.053,0.0,1.027,4096.0,86835200.0,1.0,196.0,2877726720.0,475045888.0,30008029184.0,258273280.0,15215837.0,1715169.0
12-04 08:40:43,32.106,16.267,50.685,0.0,0.0,0.942,0.0,2281472.0,0.0,25.0,2875277312.0,475062272.0,30032420864.0,236314624.0,6167980.0,1913780.0
12-04 08:40:44,32.252,15.250,51.446,0.0,0.0,1.052,0.0,2359296.0,0.0,25.0,2877558784.0,474935296.0,30018269184.0,248311808.0,7888459.0,1793389.0
12-04 08:40:45,31.528,15.895,51.266,0.087,0.0,1.223,0.0,4325376.0,0.0,32.0,2876616704.0,474804224.0,30008639488.0,259014656.0,5897911.0,1766751.0
12-04 08:40:46,35.060,17.098,46.287,0.777,0.0,0.777,4096.0,54112256.0,1.0,157.0,2878156800.0,474566656.0,29956169728.0,310181888.0,6746408.0,1978417.0
12-04 08:40:47,30.950,16.565,51.439,0.0,0.0,1.046,0.0,2224128.0,0.0,19.0,2877194240.0,474583040.0,29977788416.0,289509376.0,7440181.0,1813776.0
12-04 08:40:48,32.045,14.605,53.007,0.0,0.0,0.344,0.0,4308992.0,0.0,38.0,2878144512.0,474599424.0,30004170752.0,262160384.0,3032755.0,743493.0
12-04 08:40:49,33.105,12.607,54.031,0.257,0.0,0.0,4096.0,17584128.0,1.0,99.0,2877243392.0,474648576.0,30032498688.0,234684416.0,508169.0,270110.0
12-04 08:40:50,35.993,11.882,50.737,1.301,0.0,0.087,4096.0,85143552.0,1.0,219.0,2875797504.0,474329088.0,30029602816.0,239345664.0,1522162.0,250182.0
12-04 08:40:51,33.248,12.339,54.070,0.343,0.0,0.0,4096.0,22446080.0,1.0,102.0,2878103552.0,474083328.0,29934804992.0,332083200.0,441663.0,235428.0
12-04 08:40:52,32.398,12.925,54.507,0.085,0.0,0.085,0.0,6524928.0,0.0,61.0,2877640704.0,474124288.0,29962240000.0,305070080.0,440963.0,234285.0
12-04 08:40:53,31.826,11.652,56.348,0.174,0.0,0.0,0.0,6475776.0,0.0,57.0,2877165568.0,474144768.0,29989994496.0,277770240.0,443178.0,237690.0
12-04 08:40:54,31.475,12.436,55.918,0.172,0.0,0.0,0.0,6475776.0,0.0,57.0,2877394944.0,474157056.0,30016737280.0,250785792.0,441207.0,234589.0
12-04 08:40:55,31.597,12.297,56.020,0.085,0.0,0.0,0.0,8642560.0,0.0,75.0,2878840832.0,473903104.0,30007799808.0,258531328.0,441689.0,235445.0
12-04 08:40:56,31.414,13.378,54.953,0.169,0.0,0.085,0.0,6692864.0,0.0,69.0,2876256256.0,473931776.0,30034817024.0,234070016.0,603969.0,327367.0
12-04 08:40:57,32.874,11.790,55.164,0.172,0.0,0.0,4096.0,6709248.0,1.0,63.0,2878365696.0,473755648.0,30023729152.0,243224576.0,441140.0,234497.0
12-04 08:40:58,33.164,12.267,54.484,0.085,0.0,0.0,0.0,6688768.0,0.0,65.0,2877296640.0,473427968.0,30014316544.0,254033920.0,442112.0,236080.0
12-04 08:40:59,31.993,12.575,55.261,0.171,0.0,0.0,0.0,6713344.0,0.0,63.0,2877358080.0,473104384.0,30004576256.0,264036352.0,460715.0,256503.0
12-04 08:41:00,33.362,11.830,54.638,0.170,0.0,0.0,0.0,6467584.0,0.0,57.0,2876788736.0,473120768.0,30032404480.0,236761088.0,442289.0,236722.0
12-04 08:41:01,31.716,12.218,55.979,0.087,0.0,0.0,0.0,6701056.0,0.0,67.0,2877640704.0,472788992.0,30020808704.0,247836672.0,442305.0,234986.0
12-04 08:41:02,31.288,12.187,56.353,0.173,0.0,0.0,0.0,6709248.0,0.0,62.0,2877976576.0,472473600.0,30011604992.0,257019904.0,442884.0,236180.0
12-04 08:41:03,30.903,12.153,56.858,0.087,0.0,0.0,4096.0,8519680.0,1.0,73.0,2877714432.0,472514560.0,30039470080.0,229376000.0,441409.0,234769.0
12-04 08:41:04,31.983,11.810,55.948,0.172,0.0,0.086,0.0,6832128.0,0.0,70.0,2877767680.0,472252416.0,30028079104.0,240975872.0,586867.0,310634.0
12-04 08:41:05,31.223,13.003,55.689,0.086,0.0,0.0,0.0,6709248.0,0.0,65.0,2878984192.0,471662592.0,30016966656.0,251461632.0,442387.0,235764.0
12-04 08:41:06,32.269,12.166,55.306,0.173,0.0,0.086,0.0,6729728.0,0.0,67.0,2878607360.0,471085056.0,30007091200.0,262291456.0,442837.0,236446.0
12-04 08:41:07,32.546,12.732,54.637,0.084,0.0,0.0,0.0,6479872.0,0.0,57.0,2878107648.0,471109632.0,30032769024.0,237088768.0,443619.0,237573.0
12-04 08:41:08,31.132,12.864,55.832,0.172,0.0,0.0,0.0,7335936.0,0.0,82.0,2877808640.0,470491136.0,30024155136.0,246620160.0,476888.0,255364.0
12-04 08:41:09,32.548,12.616,54.668,0.168,0.0,0.0,0.0,6701056.0,0.0,66.0,2877784064.0,469860352.0,30013403136.0,258027520.0,459590.0,252944.0
12-04 08:41:10,31.720,12.360,55.748,0.173,0.0,0.0,0.0,6500352.0,0.0,61.0,2876948480.0,469897216.0,30040240128.0,231989248.0,443097.0,237071.0
12-04 08:41:11,32.294,11.515,56.017,0.173,0.0,0.0,0.0,6713344.0,0.0,63.0,2876895232.0,469245952.0,30029725696.0,243208192.0,440835.0,232831.0
12-04 08:41:12,3.442,1.679,80.605,14.274,0.0,0.0,8192.0,245903360.0,2.0,454.0,2878005248.0,469258240.0,30033326080.0,238485504.0,2637.0,2990.0
12-04 08:41:13,0.167,0.668,83.055,16.110,0.0,0.0,12288.0,254873600.0,3.0,429.0,2878275584.0,469266432.0,30033358848.0,238174208.0,2860.0,3376.0
12-04 08:41:14,14.894,6.383,72.851,5.872,0.0,0.0,0.0,136339456.0,0.0,289.0,2879508480.0,468639744.0,30008131584.0,262795264.0,297671.0,161502.0
12-04 08:41:15,35.219,13.282,50.728,0.771,0.0,0.0,4096.0,63275008.0,1.0,176.0,2878672896.0,467451904.0,30015115264.0,257835008.0,440320.0,233039.0
12-04 08:41:16,34.949,13.095,51.020,0.850,0.0,0.085,8192.0,54177792.0,2.0,167.0,2878578688.0,467161088.0,29945479168.0,327856128.0,441930.0,236233.0
12-04 08:41:17,21.862,8.369,69.684,0.085,0.0,0.0,0.0,5541888.0,0.0,56.0,2877579264.0,467202048.0,29965017088.0,309276672.0,374867.0,202763.0
12-04 08:41:18,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2878029824.0,467202048.0,29966725120.0,307118080.0,5874.0,7203.0
12-04 08:41:19,0.084,0.251,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2878156800.0,467202048.0,29966725120.0,306991104.0,1959.0,2592.0
12-04 08:41:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2878156800.0,467202048.0,29966725120.0,306991104.0,1305.0,1423.0
12-04 08:41:21,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2878156800.0,467202048.0,29966725120.0,306991104.0,4005.0,4347.0
12-04 08:41:22,0.167,0.333,99.417,0.083,0.0,0.0,0.0,45056.0,0.0,4.0,2878271488.0,467210240.0,29966729216.0,306864128.0,3184.0,3032.0
12-04 08:41:23,3.601,2.764,93.467,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2878267392.0,467210240.0,29966733312.0,306864128.0,436483.0,403679.0
12-04 08:41:24,26.684,14.076,58.636,0.0,0.0,0.604,0.0,36864.0,0.0,2.0,2877059072.0,467210240.0,29987495936.0,287309824.0,3595393.0,1689025.0
12-04 08:41:25,30.303,16.450,52.554,0.0,0.0,0.693,0.0,4284416.0,0.0,37.0,2882412544.0,467218432.0,30011056128.0,258387968.0,6227603.0,1986640.0
12-04 08:41:26,33.877,14.837,50.600,0.0,0.0,0.686,0.0,2215936.0,0.0,22.0,2882232320.0,467238912.0,30034554880.0,235048960.0,6052365.0,1897084.0
12-04 08:41:27,31.861,16.992,50.297,0.085,0.0,0.765,0.0,2244608.0,0.0,22.0,2882076672.0,466894848.0,30031269888.0,238833664.0,5972605.0,1910481.0
12-04 08:41:28,32.916,16.625,49.373,0.167,0.0,0.919,0.0,2461696.0,0.0,28.0,2882478080.0,466255872.0,30017519616.0,252821504.0,5970722.0,1868917.0
12-04 08:41:29,30.969,16.609,51.644,0.0,0.0,0.779,0.0,2154496.0,0.0,19.0,2881339392.0,466280448.0,30039252992.0,232202240.0,6005944.0,1899543.0
12-04 08:41:30,31.672,17.230,50.169,0.084,0.0,0.845,0.0,4468736.0,0.0,43.0,2882248704.0,465657856.0,30027735040.0,243433472.0,6035150.0,1913068.0
12-04 08:41:31,32.055,16.965,50.128,0.085,0.0,0.767,0.0,5586944.0,0.0,39.0,2883559424.0,465264640.0,30024454144.0,245796864.0,5596510.0,2098455.0
12-04 08:41:32,32.074,15.729,51.494,0.0,0.0,0.703,0.0,2285568.0,0.0,25.0,2885574656.0,464842752.0,30020444160.0,248213504.0,5699171.0,2014607.0
12-04 08:41:33,32.222,16.325,50.769,0.085,0.0,0.598,0.0,2453504.0,0.0,30.0,2884390912.0,464199680.0,30005432320.0,265052160.0,6215248.0,1896162.0
12-04 08:41:34,32.609,15.826,50.783,0.0,0.0,0.783,0.0,2166784.0,0.0,21.0,2882023424.0,464207872.0,30030385152.0,242458624.0,7073330.0,1908367.0
12-04 08:41:35,32.361,15.794,50.730,0.086,0.0,1.030,0.0,2424832.0,0.0,24.0,2883067904.0,463564800.0,30014623744.0,257818624.0,5018880.0,1922022.0
12-04 08:41:36,31.638,17.500,49.914,0.086,0.0,0.862,0.0,4186112.0,0.0,32.0,2883682304.0,463581184.0,30038986752.0,232824832.0,7101102.0,1950570.0
12-04 08:41:37,34.835,16.984,46.620,0.520,0.0,1.040,4096.0,56139776.0,1.0,141.0,2884308992.0,462626816.0,30033354752.0,238784512.0,6150346.0,1990912.0
12-04 08:41:38,31.304,17.324,50.858,0.0,0.0,0.515,8192.0,2416640.0,2.0,32.0,2884792320.0,462630912.0,30006710272.0,264941568.0,6408633.0,2103842.0
12-04 08:41:39,32.121,15.584,51.255,0.087,0.0,0.952,0.0,2158592.0,0.0,19.0,2882105344.0,462630912.0,30032261120.0,242077696.0,6096923.0,1970387.0
12-04 08:41:40,31.838,16.307,50.992,0.086,0.0,0.777,0.0,2183168.0,0.0,25.0,2882940928.0,462249984.0,30028824576.0,245059584.0,5935665.0,1867858.0
12-04 08:41:41,32.515,14.812,51.884,0.0,0.0,0.789,0.0,2457600.0,0.0,30.0,2883502080.0,461901824.0,30014005248.0,259665920.0,6018542.0,1913739.0
12-04 08:41:42,32.709,15.843,50.341,0.0,0.0,1.107,0.0,2150400.0,0.0,19.0,2884399104.0,461905920.0,30036852736.0,235917312.0,5983114.0,1897464.0
12-04 08:41:43,31.245,16.449,51.262,0.087,0.0,0.957,0.0,4423680.0,0.0,38.0,2881671168.0,461324288.0,30024216576.0,251863040.0,6179762.0,1988685.0
12-04 08:41:44,30.822,17.723,50.599,0.0,0.0,0.856,0.0,2277376.0,0.0,26.0,2881880064.0,461049856.0,30031187968.0,244957184.0,6632308.0,2237987.0
12-04 08:41:45,31.245,15.579,52.393,0.0,0.0,0.783,0.0,2220032.0,0.0,22.0,2882494464.0,461000704.0,30046425088.0,229154816.0,1898340.0,1847846.0
12-04 08:41:46,32.133,15.803,51.010,0.176,0.0,0.878,0.0,2326528.0,0.0,25.0,2882351104.0,460718080.0,30044102656.0,231903232.0,3819994.0,1871859.0
12-04 08:41:47,30.570,17.444,51.123,0.0,0.0,0.864,0.0,2273280.0,0.0,24.0,2882473984.0,460599296.0,30038990848.0,237010944.0,1927778.0,1862982.0
12-04 08:41:48,31.616,15.983,51.528,0.087,0.0,0.786,0.0,2338816.0,0.0,26.0,2884096000.0,460304384.0,30025814016.0,248860672.0,5973792.0,1835693.0
12-04 08:41:49,29.665,15.477,50.301,3.439,0.0,1.118,8192.0,192991232.0,2.0,402.0,2882564096.0,460312576.0,30049382400.0,226816000.0,10013100.0,1920791.0
12-04 08:41:50,22.483,14.149,52.344,10.330,0.0,0.694,8192.0,248926208.0,2.0,464.0,2883317760.0,459665408.0,30027415552.0,248676352.0,5296113.0,2231660.0
12-04 08:41:51,21.527,12.093,58.062,7.633,0.0,0.686,4096.0,208076800.0,1.0,393.0,2885111808.0,459681792.0,30044545024.0,229736448.0,9404228.0,1880590.0
12-04 08:41:52,30.899,15.672,52.538,0.0,0.0,0.890,0.0,2170880.0,0.0,22.0,2884911104.0,459337728.0,30043709440.0,231116800.0,7804109.0,1806092.0
12-04 08:41:53,32.506,15.997,50.556,0.0,0.0,0.941,0.0,2224128.0,0.0,22.0,2885230592.0,458928128.0,30041890816.0,233025536.0,5926670.0,1845281.0
12-04 08:41:54,32.671,15.903,50.389,0.086,0.0,0.951,163840.0,4419584.0,8.0,39.0,2887815168.0,458219520.0,30022877184.0,250163200.0,6168991.0,1978801.0
12-04 08:41:55,32.0,15.739,51.130,0.0,0.0,1.130,0.0,2301952.0,0.0,26.0,2885431296.0,458223616.0,30046081024.0,229339136.0,6451423.0,2139145.0
12-04 08:41:56,31.173,16.025,51.926,0.088,0.0,0.788,0.0,2416640.0,0.0,29.0,2886840320.0,457568256.0,30029918208.0,244748288.0,8007318.0,1909126.0
12-04 08:41:57,31.944,16.319,51.215,0.0,0.0,0.521,0.0,2191360.0,0.0,21.0,2887176192.0,457469952.0,30043987968.0,230440960.0,5968709.0,1874269.0
12-04 08:41:58,32.177,14.744,51.951,0.087,0.0,1.041,0.0,2322432.0,0.0,27.0,2884853760.0,457035776.0,30039220224.0,237965312.0,5996982.0,1915783.0
12-04 08:41:59,31.080,16.242,51.800,0.0,0.0,0.878,0.0,2318336.0,0.0,22.0,2886017024.0,456622080.0,30035660800.0,240775168.0,6069440.0,1936939.0
12-04 08:42:00,30.551,18.158,50.516,0.086,0.0,0.688,106496.0,4288512.0,5.0,35.0,2885271552.0,456232960.0,30036226048.0,241344512.0,6033245.0,1920382.0
12-04 08:42:01,32.872,15.917,50.087,0.0,0.0,1.125,0.0,2355200.0,0.0,33.0,2884820992.0,455786496.0,30032277504.0,246190080.0,6549530.0,2176844.0
12-04 08:42:02,31.701,16.495,50.945,0.0,0.0,0.859,0.0,2342912.0,0.0,27.0,2888347648.0,455376896.0,30027845632.0,247504896.0,6021936.0,1928840.0
12-04 08:42:03,31.625,16.073,51.260,0.0,0.0,1.043,0.0,2281472.0,0.0,22.0,2888597504.0,454959104.0,30024937472.0,250580992.0,5990336.0,1900273.0
12-04 08:42:04,31.602,16.104,51.082,0.087,0.0,1.126,0.0,2170880.0,0.0,22.0,2885480448.0,454979584.0,30048473088.0,230141952.0,5975828.0,1886027.0
12-04 08:42:05,31.175,17.291,50.681,0.085,0.0,0.767,0.0,2318336.0,0.0,24.0,2885419008.0,454545408.0,30046937088.0,232173568.0,4458753.0,1837209.0
12-04 08:42:06,32.877,16.866,49.229,0.086,0.0,0.942,0.0,4296704.0,0.0,35.0,2886430720.0,454184960.0,30048112640.0,230346752.0,7638462.0,1996312.0
12-04 08:42:07,31.889,15.511,51.646,0.0,0.0,0.953,0.0,2392064.0,0.0,30.0,2885693440.0,453791744.0,30047162368.0,232427520.0,6459243.0,2128383.0
12-04 08:42:08,31.826,15.739,51.391,0.0,0.0,1.043,0.0,2347008.0,0.0,27.0,2885578752.0,453185536.0,30036283392.0,244027392.0,6123965.0,1957248.0
12-04 08:42:09,30.837,16.388,51.982,0.088,0.0,0.705,0.0,2326528.0,0.0,24.0,2886737920.0,452800512.0,30034059264.0,245477376.0,6065171.0,1958211.0
12-04 08:42:10,32.386,16.537,50.388,0.086,0.0,0.603,0.0,2174976.0,0.0,22.0,2883723264.0,452702208.0,30050476032.0,232173568.0,5932895.0,1856941.0
12-04 08:42:11,32.302,16.065,50.859,0.0,0.0,0.773,0.0,2310144.0,0.0,25.0,2885423104.0,452194304.0,30041718784.0,239738880.0,6028092.0,1911448.0
12-04 08:42:12,31.071,15.446,52.500,0.089,0.0,0.893,0.0,2297856.0,0.0,24.0,2885181440.0,451887104.0,30047383552.0,234622976.0,6086690.0,1948169.0
12-04 08:42:13,31.342,16.883,50.823,0.0,0.0,0.952,0.0,4321280.0,0.0,36.0,2885042176.0,451559424.0,30051561472.0,230912000.0,6008142.0,1898018.0
12-04 08:42:14,30.868,16.853,51.333,0.0,0.0,0.946,0.0,2412544.0,0.0,31.0,2885435392.0,451096576.0,30045974528.0,236568576.0,6520499.0,2174540.0
12-04 08:42:15,32.109,16.055,50.811,0.0,0.0,1.025,0.0,2416640.0,0.0,28.0,2885828608.0,450424832.0,30029221888.0,253599744.0,6076757.0,1936287.0
12-04 08:42:16,32.082,16.809,49.829,0.085,0.0,1.195,0.0,2170880.0,0.0,22.0,2885079040.0,450433024.0,30052499456.0,231063552.0,5966731.0,1875439.0
12-04 08:42:17,31.506,16.275,51.436,0.0,0.0,0.783,0.0,2310144.0,0.0,23.0,2885976064.0,449900544.0,30041702400.0,241496064.0,5984179.0,1882629.0
12-04 08:42:18,32.794,16.014,50.511,0.085,0.0,0.596,0.0,2273280.0,0.0,21.0,2886979584.0,449433600.0,30036189184.0,246472704.0,5974152.0,1890018.0
12-04 08:42:19,35.900,15.311,47.837,0.346,0.0,0.606,4096.0,42868736.0,1.0,115.0,2887495680.0,448495616.0,30037073920.0,246009856.0,6005767.0,1889577.0
12-04 08:42:20,35.248,17.493,45.083,0.957,0.0,1.218,4096.0,72994816.0,1.0,184.0,2888409088.0,446980096.0,29925912576.0,357773312.0,6019644.0,1879195.0
12-04 08:42:21,29.072,17.601,50.0,2.364,0.0,0.963,4096.0,129798144.0,1.0,265.0,2886090752.0,446996480.0,29949861888.0,336125952.0,6103778.0,1941901.0
12-04 08:42:22,21.429,14.371,53.741,9.609,0.0,0.850,16384.0,257953792.0,4.0,485.0,2887725056.0,447012864.0,29964042240.0,320294912.0,3209293.0,2186484.0
12-04 08:42:23,17.238,10.377,61.149,10.549,0.0,0.686,8192.0,257064960.0,2.0,503.0,2886758400.0,447021056.0,29978673152.0,306622464.0,1783068.0,1762974.0
12-04 08:42:24,31.671,15.223,51.269,0.875,0.0,0.962,0.0,40566784.0,0.0,94.0,2887864320.0,447037440.0,30002839552.0,281333760.0,12864980.0,2049712.0
12-04 08:42:25,31.579,15.962,51.596,0.0,0.0,0.863,0.0,2162688.0,0.0,19.0,2886922240.0,447049728.0,30026514432.0,258588672.0,6785166.0,1885817.0
12-04 08:42:26,31.834,17.402,49.745,0.0,0.0,1.019,0.0,2158592.0,0.0,19.0,2886410240.0,447086592.0,30051692544.0,233885696.0,5831322.0,1814895.0
12-04 08:42:27,32.625,16.228,50.212,0.170,0.0,0.765,0.0,2564096.0,0.0,30.0,2887958528.0,446427136.0,30033600512.0,251088896.0,5956207.0,1849660.0
12-04 08:42:28,31.570,17.086,50.564,0.0,0.0,0.781,0.0,4218880.0,0.0,35.0,2888159232.0,446136320.0,30041739264.0,243040256.0,5120772.0,1943275.0
12-04 08:42:29,33.017,15.517,50.862,0.0,0.0,0.603,0.0,2355200.0,0.0,28.0,2889216000.0,445714432.0,30037905408.0,246239232.0,7521113.0,2180820.0
12-04 08:42:30,31.592,16.952,50.685,0.0,0.0,0.771,0.0,2285568.0,0.0,21.0,2888327168.0,445374464.0,30040883200.0,244490240.0,5316205.0,1900770.0
12-04 08:42:31,32.100,16.523,50.430,0.0,0.0,0.947,0.0,2273280.0,0.0,24.0,2888110080.0,444993536.0,30040428544.0,245542912.0,6695717.0,1905853.0
12-04 08:42:32,31.421,16.695,51.113,0.086,0.0,0.685,0.0,2265088.0,0.0,23.0,2887376896.0,444649472.0,30042972160.0,244076544.0,5993801.0,1884827.0
12-04 08:42:33,32.007,16.349,50.952,0.087,0.0,0.606,0.0,2232320.0,0.0,24.0,2889437184.0,444338176.0,30043947008.0,241352704.0,5866406.0,1822417.0
12-04 08:42:34,31.842,16.007,51.033,0.0,0.0,1.119,0.0,4263936.0,0.0,35.0,2889945088.0,443883520.0,30040440832.0,244805632.0,6101325.0,1947563.0
12-04 08:42:35,31.349,16.112,51.664,0.0,0.0,0.876,0.0,2314240.0,0.0,27.0,2889306112.0,443805696.0,30057459712.0,228503552.0,6254374.0,2022388.0
12-04 08:42:36,32.653,16.497,50.085,0.085,0.0,0.680,0.0,2424832.0,0.0,30.0,2887004160.0,443432960.0,30057660416.0,230977536.0,6467012.0,2151727.0
12-04 08:42:37,30.875,17.667,50.600,0.086,0.0,0.772,0.0,2412544.0,0.0,28.0,2889240576.0,442802176.0,30040780800.0,246251520.0,5942036.0,1871056.0
12-04 08:42:38,32.790,16.052,50.300,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,2888843264.0,442687488.0,30056321024.0,231223296.0,5927998.0,1852358.0
12-04 08:42:39,33.134,15.798,50.384,0.085,0.0,0.598,0.0,2326528.0,0.0,26.0,2888175616.0,442286080.0,30052749312.0,235864064.0,5523305.0,1827674.0
12-04 08:42:40,32.121,16.104,50.996,0.087,0.0,0.693,0.0,4304896.0,0.0,35.0,2888806400.0,441999360.0,30059376640.0,228892672.0,6437228.0,1947386.0
12-04 08:42:41,30.938,16.301,51.797,0.0,0.0,0.964,0.0,2285568.0,0.0,24.0,2887716864.0,441540608.0,30053560320.0,236257280.0,6283186.0,2049064.0
12-04 08:42:42,32.487,16.582,49.831,0.0,0.0,1.100,0.0,2445312.0,0.0,30.0,2888847360.0,441008128.0,30041464832.0,247754752.0,6308958.0,2059750.0
12-04 08:42:43,31.304,16.348,51.565,0.087,0.0,0.696,0.0,2306048.0,0.0,24.0,2888753152.0,440717312.0,30045614080.0,243990528.0,6194570.0,1996194.0
12-04 08:42:44,31.661,16.176,51.384,0.0,0.0,0.779,0.0,2207744.0,0.0,22.0,2890514432.0,440311808.0,30042243072.0,246005760.0,5972668.0,1853914.0
12-04 08:42:45,32.487,16.497,50.085,0.085,0.0,0.846,0.0,2306048.0,0.0,25.0,2890399744.0,440029184.0,30046711808.0,241934336.0,5967334.0,1897030.0
12-04 08:42:46,32.216,16.838,50.430,0.0,0.0,0.515,0.0,2260992.0,0.0,22.0,2890076160.0,439697408.0,30049464320.0,239837184.0,5928834.0,1830979.0
12-04 08:42:47,31.040,17.111,50.817,0.0,0.0,1.032,0.0,4198400.0,0.0,29.0,2889134080.0,439410688.0,30055239680.0,235290624.0,6042737.0,1923718.0
12-04 08:42:48,32.192,16.781,50.086,0.086,0.0,0.856,0.0,2453504.0,0.0,35.0,2890416128.0,438849536.0,30040166400.0,249643008.0,6210243.0,2010275.0
12-04 08:42:49,31.561,15.344,52.223,0.0,0.0,0.872,4096.0,2359296.0,1.0,28.0,2890067968.0,438599680.0,30045822976.0,244584448.0,6447939.0,2101229.0
12-04 08:42:50,31.670,16.437,50.947,0.086,0.0,0.861,0.0,2154496.0,0.0,19.0,2887602176.0,438525952.0,30063005696.0,229941248.0,6034041.0,1940993.0
12-04 08:42:51,31.250,16.059,51.649,0.087,0.0,0.955,0.0,2322432.0,0.0,29.0,2887041024.0,438169600.0,30063128576.0,230735872.0,1824601.0,1793677.0
12-04 08:42:52,32.428,16.553,50.170,0.085,0.0,0.764,0.0,2326528.0,0.0,29.0,2887757824.0,437727232.0,30056808448.0,236781568.0,3926931.0,1863935.0
12-04 08:42:53,30.669,16.855,50.912,0.695,0.0,0.869,0.0,41578496.0,0.0,97.0,2889351168.0,437456896.0,30059233280.0,233033728.0,2065827.0,1926564.0
12-04 08:42:54,22.990,13.570,52.463,9.853,0.0,1.124,8192.0,261099520.0,2.0,496.0,2887991296.0,436805632.0,30037409792.0,256868352.0,5161717.0,2189157.0
12-04 08:42:55,17.121,12.351,58.518,10.903,0.0,1.107,0.0,260046848.0,0.0,493.0,2887753728.0,436805632.0,30051024896.0,243490816.0,1834835.0,1785836.0
12-04 08:42:56,26.701,13.435,55.102,3.316,0.0,1.446,0.0,121733120.0,0.0,259.0,2888388608.0,436477952.0,30046842880.0,247365632.0,15214461.0,1777283.0
12-04 08:42:57,31.705,17.138,50.129,0.086,0.0,0.943,0.0,2252800.0,0.0,23.0,2887782400.0,436174848.0,30049230848.0,245886976.0,7947601.0,1842315.0
12-04 08:42:58,31.597,16.753,50.694,0.0,0.0,0.955,0.0,4317184.0,0.0,38.0,2888294400.0,436072448.0,30066167808.0,228540416.0,8567452.0,2119683.0
12-04 08:42:59,31.239,16.405,51.396,0.087,0.0,0.873,69632.0,2269184.0,5.0,23.0,2888806400.0,435703808.0,30066118656.0,228446208.0,5980498.0,1922784.0
12-04 08:43:00,32.542,16.186,50.339,0.085,0.0,0.847,0.0,2269184.0,0.0,22.0,2888388608.0,435343360.0,30063865856.0,231477248.0,5989273.0,1883029.0
12-04 08:43:01,31.959,16.581,50.601,0.0,0.0,0.859,0.0,2375680.0,0.0,26.0,2887938048.0,434855936.0,30055251968.0,241029120.0,7662075.0,1907699.0
12-04 08:43:02,32.031,16.059,50.781,0.0,0.0,1.128,0.0,2269184.0,0.0,22.0,2888998912.0,434544640.0,30057254912.0,238276608.0,5849551.0,1805391.0
12-04 08:43:03,31.986,16.595,50.387,0.0,0.0,1.032,0.0,4308992.0,0.0,36.0,2889924608.0,434286592.0,30061756416.0,233107456.0,6436997.0,1932914.0
12-04 08:43:04,31.197,16.667,51.111,0.0,0.0,1.026,0.0,2232320.0,0.0,22.0,2888835072.0,433958912.0,30065049600.0,231231488.0,6248391.0,2054467.0
12-04 08:43:05,31.336,17.295,50.514,0.0,0.0,0.856,0.0,2416640.0,0.0,28.0,2889666560.0,433549312.0,30060388352.0,235470848.0,6469715.0,2143694.0
12-04 08:43:06,32.470,16.149,50.259,0.086,0.0,1.036,0.0,2297856.0,0.0,24.0,2890526720.0,433115136.0,30054047744.0,241385472.0,5910867.0,1852533.0
12-04 08:43:07,31.976,15.511,51.560,0.0,0.0,0.953,0.0,2322432.0,0.0,28.0,2889555968.0,432787456.0,30054494208.0,242237440.0,5930796.0,1857832.0
12-04 08:43:08,31.969,16.202,51.045,0.087,0.0,0.697,0.0,2310144.0,0.0,25.0,2890969088.0,432336896.0,30048526336.0,247242752.0,6006075.0,1899149.0
12-04 08:43:09,32.269,16.307,50.647,0.0,0.0,0.777,0.0,2306048.0,0.0,25.0,2889281536.0,432066560.0,30053146624.0,244580352.0,6090651.0,1944012.0
12-04 08:43:10,34.211,17.105,46.930,0.614,0.0,1.140,4096.0,54861824.0,1.0,147.0,2890129408.0,431112192.0,30056370176.0,241463296.0,6067380.0,1953922.0
12-04 08:43:11,32.437,15.785,50.911,0.087,0.0,0.781,8192.0,7929856.0,1.0,43.0,2889252864.0,431140864.0,30032347136.0,266334208.0,4881205.0,2142732.0
12-04 08:43:12,31.521,17.672,49.873,0.085,0.0,0.850,0.0,2162688.0,0.0,19.0,2889146368.0,431144960.0,30056079360.0,242704384.0,7806970.0,2001856.0
12-04 08:43:13,31.441,15.546,52.140,0.0,0.0,0.873,0.0,2269184.0,0.0,22.0,2887520256.0,430866432.0,30059925504.0,240762880.0,5979063.0,1887280.0
12-04 08:43:14,32.842,15.511,50.780,0.0,0.0,0.867,0.0,2269184.0,0.0,24.0,2888089600.0,430583808.0,30064340992.0,236060672.0,5932919.0,1858182.0
12-04 08:43:15,31.962,16.367,50.557,0.086,0.0,1.028,0.0,2273280.0,0.0,23.0,2888892416.0,430227456.0,30063325184.0,236630016.0,5906239.0,1842110.0
12-04 08:43:16,32.824,16.539,49.958,0.0,0.0,0.679,0.0,2310144.0,0.0,26.0,2887753728.0,429867008.0,30063312896.0,238141440.0,6033061.0,1914541.0
12-04 08:43:17,31.884,17.050,49.787,0.085,0.0,1.194,0.0,4276224.0,0.0,32.0,2888450048.0,429510656.0,30063063040.0,238051328.0,6228701.0,2017907.0
12-04 08:43:18,32.164,16.681,50.385,0.086,0.0,0.684,0.0,2437120.0,0.0,29.0,2888298496.0,429244416.0,30066884608.0,234647552.0,6505368.0,2141452.0
12-04 08:43:19,31.049,16.305,51.778,0.0,0.0,0.867,0.0,2285568.0,0.0,24.0,2889609216.0,428748800.0,30058119168.0,242597888.0,5986913.0,1910151.0
12-04 08:43:20,31.661,16.003,51.298,0.0,0.0,1.038,0.0,2269184.0,0.0,23.0,2891583488.0,428417024.0,30057922560.0,241152000.0,6028788.0,1918726.0
12-04 08:43:21,32.280,16.482,50.213,0.171,0.0,0.854,0.0,2277376.0,0.0,24.0,2890018816.0,428138496.0,30061879296.0,239038464.0,5945558.0,1861481.0
12-04 08:43:22,31.115,17.545,50.562,0.0,0.0,0.778,0.0,2265088.0,0.0,23.0,2889388032.0,427859968.0,30067068928.0,234758144.0,5888802.0,1842083.0
12-04 08:43:23,31.310,15.958,51.431,0.0,0.0,1.301,0.0,4304896.0,0.0,35.0,2887716864.0,427544576.0,30069592064.0,234221568.0,4209346.0,1856980.0
12-04 08:43:24,33.877,12.436,53.173,0.515,0.0,0.0,0.0,29814784.0,0.0,119.0,2888990720.0,426582016.0,30048468992.0,255033344.0,724024.0,393113.0
12-04 08:43:25,38.034,12.735,47.863,1.197,0.0,0.171,4096.0,79466496.0,1.0,197.0,2888888320.0,425496576.0,30066565120.0,238125056.0,2333804.0,256079.0
12-04 08:43:26,12.416,4.223,67.736,15.541,0.0,0.084,0.0,214994944.0,0.0,421.0,2889728000.0,425025536.0,30052945920.0,251375616.0,2186525.0,108032.0
12-04 08:43:27,0.0,0.669,74.916,24.415,0.0,0.0,0.0,260259840.0,0.0,491.0,2889953280.0,425033728.0,30053838848.0,250249216.0,2101.0,1619.0
12-04 08:43:28,9.167,4.626,73.928,12.279,0.0,0.0,0.0,187555840.0,0.0,403.0,2889916416.0,425050112.0,29953085440.0,351023104.0,437225.0,85688.0
12-04 08:43:29,31.650,12.879,55.219,0.253,0.0,0.0,0.0,8429568.0,0.0,66.0,2889428992.0,425074688.0,29980438528.0,324132864.0,441966.0,234782.0
12-04 08:43:30,31.201,12.792,55.920,0.086,0.0,0.0,0.0,6713344.0,0.0,69.0,2887499776.0,425099264.0,30008627200.0,297848832.0,588935.0,312380.0
12-04 08:43:31,32.444,11.446,55.938,0.172,0.0,0.0,0.0,6520832.0,0.0,60.0,2888118272.0,425119744.0,30034907136.0,270929920.0,442878.0,237172.0
12-04 08:43:32,32.161,12.607,55.146,0.086,0.0,0.0,0.0,6475776.0,0.0,58.0,2888679424.0,425140224.0,30061879296.0,243376128.0,441787.0,235069.0
12-04 08:43:33,32.195,12.810,54.825,0.171,0.0,0.0,0.0,6627328.0,0.0,63.0,2890661888.0,424730624.0,30058172416.0,245510144.0,441734.0,235078.0
12-04 08:43:34,31.952,12.263,55.699,0.086,0.0,0.0,0.0,6631424.0,0.0,65.0,2890760192.0,424366080.0,30057209856.0,246738944.0,444249.0,239697.0
12-04 08:43:35,32.594,12.116,55.034,0.171,0.0,0.085,0.0,6615040.0,0.0,61.0,2890526720.0,424030208.0,30058213376.0,246304768.0,442680.0,236579.0
12-04 08:43:36,31.506,11.662,56.658,0.174,0.0,0.0,0.0,6561792.0,0.0,61.0,2891767808.0,423694336.0,30057525248.0,246087680.0,458352.0,251119.0
12-04 08:43:37,31.611,12.834,55.383,0.172,0.0,0.0,0.0,6664192.0,0.0,65.0,2891599872.0,423440384.0,30064513024.0,239521792.0,441372.0,234308.0
12-04 08:43:38,30.736,12.468,56.710,0.087,0.0,0.0,0.0,8728576.0,0.0,81.0,2890760192.0,423034880.0,30059667456.0,245612544.0,460118.0,254068.0
12-04 08:43:39,32.305,12.168,55.356,0.171,0.0,0.0,0.0,6692864.0,0.0,71.0,2891235328.0,422670336.0,30059524096.0,245645312.0,605812.0,329868.0
12-04 08:43:40,32.498,12.100,55.229,0.173,0.0,0.0,0.0,6516736.0,0.0,59.0,2888290304.0,422608896.0,30077874176.0,230301696.0,441662.0,235296.0
12-04 08:43:41,32.702,11.274,55.938,0.086,0.0,0.0,0.0,6729728.0,0.0,66.0,2890203136.0,422051840.0,30059732992.0,247087104.0,458324.0,251297.0
12-04 08:43:42,32.305,12.682,54.841,0.171,0.0,0.0,0.0,6586368.0,0.0,64.0,2890276864.0,421720064.0,30062080000.0,244998144.0,443374.0,238369.0
12-04 08:43:43,30.696,13.500,55.632,0.086,0.0,0.086,0.0,6606848.0,0.0,65.0,2890170368.0,421433344.0,30064394240.0,243077120.0,441525.0,235268.0
12-04 08:43:44,31.196,12.738,55.979,0.087,0.0,0.0,0.0,6565888.0,0.0,61.0,2891046912.0,421203968.0,30071152640.0,235671552.0,440934.0,234158.0
12-04 08:43:45,32.079,12.831,54.919,0.171,0.0,0.0,0.0,6623232.0,0.0,65.0,2892152832.0,420708352.0,30060306432.0,245907456.0,440753.0,233538.0
12-04 08:43:46,31.387,12.606,55.838,0.169,0.0,0.0,0.0,8839168.0,0.0,76.0,2891341824.0,420110336.0,30046887936.0,260734976.0,441921.0,235866.0
12-04 08:43:47,31.448,12.254,56.213,0.086,0.0,0.0,0.0,6631424.0,0.0,66.0,2891026432.0,420122624.0,30074036224.0,233889792.0,589093.0,314667.0
12-04 08:43:48,32.340,12.511,54.979,0.170,0.0,0.0,0.0,6512640.0,0.0,60.0,2893717504.0,419516416.0,30055645184.0,250195968.0,443912.0,237807.0
12-04 08:43:49,33.821,11.876,54.217,0.086,0.0,0.0,0.0,12275712.0,0.0,75.0,2892165120.0,419287040.0,30065831936.0,241790976.0,441987.0,235933.0
12-04 08:43:50,35.875,12.652,50.087,1.300,0.0,0.087,0.0,82698240.0,0.0,216.0,2894106624.0,418045952.0,30068502528.0,238419968.0,442019.0,235973.0
12-04 08:43:51,37.468,13.174,47.648,1.625,0.0,0.086,282624.0,86671360.0,17.0,244.0,2891632640.0,417533952.0,29969883136.0,340025344.0,442135.0,236053.0
12-04 08:43:52,31.709,12.137,55.983,0.171,0.0,0.0,0.0,6451200.0,0.0,58.0,2888740864.0,417566720.0,29997510656.0,315256832.0,440321.0,233067.0
12-04 08:43:53,31.239,12.216,56.370,0.175,0.0,0.0,0.0,8761344.0,0.0,67.0,2890899456.0,417615872.0,30021345280.0,289214464.0,296976.0,160297.0
12-04 08:43:54,33.503,12.840,52.466,1.105,0.0,0.085,4096.0,62533632.0,1.0,173.0,2891505664.0,417316864.0,30019502080.0,290750464.0,2553.0,3718.0
12-04 08:43:55,31.174,11.313,57.340,0.173,0.0,0.0,0.0,6451200.0,0.0,58.0,2891325440.0,417345536.0,30046035968.0,264368128.0,2773.0,3892.0
12-04 08:43:56,32.646,11.254,56.014,0.086,0.0,0.0,0.0,6438912.0,0.0,57.0,2890362880.0,417357824.0,30073659392.0,237694976.0,2773.0,3892.0
12-04 08:43:57,31.633,12.415,55.782,0.170,0.0,0.0,0.0,6623232.0,0.0,64.0,2890366976.0,417132544.0,30081064960.0,230510592.0,2487.0,3717.0
12-04 08:43:58,30.749,11.760,57.317,0.174,0.0,0.0,0.0,6557696.0,0.0,64.0,2890743808.0,416718848.0,30074277888.0,237334528.0,2991.0,4281.0
12-04 08:43:59,32.066,13.310,54.192,0.086,0.0,0.346,0.0,6598656.0,0.0,67.0,2892099584.0,416272384.0,30065803264.0,244899840.0,1017407.0,907990.0
12-04 08:44:00,32.500,15.776,51.034,0.0,0.0,0.690,0.0,2351104.0,0.0,27.0,2892746752.0,415948800.0,30063173632.0,247205888.0,3835980.0,1863574.0
12-04 08:44:01,32.239,16.076,51.340,0.0,0.0,0.346,0.0,2215936.0,0.0,22.0,2891399168.0,415690752.0,30066438144.0,245547008.0,1988544.0,1942759.0
12-04 08:44:02,31.067,16.351,51.463,0.172,0.0,0.947,0.0,2310144.0,0.0,27.0,2891116544.0,415436800.0,30069694464.0,242827264.0,2588475.0,1906734.0
12-04 08:44:03,31.125,16.391,48.910,2.703,0.0,0.872,0.0,139350016.0,0.0,280.0,2890670080.0,414871552.0,30051180544.0,262352896.0,2041555.0,1977831.0
12-04 08:44:04,24.569,16.466,48.621,8.707,0.0,1.638,4096.0,256475136.0,1.0,444.0,2892038144.0,414875648.0,30068633600.0,243527680.0,5465961.0,2450400.0
12-04 08:44:05,18.112,12.532,57.768,10.815,0.0,0.773,4096.0,254525440.0,1.0,431.0,2890645504.0,414879744.0,30084763648.0,228786176.0,1916414.0,1850355.0
12-04 08:44:06,27.577,14.605,53.608,3.351,0.0,0.859,0.0,127041536.0,0.0,262.0,2891493376.0,414609408.0,30081150976.0,231821312.0,15516785.0,1952831.0
12-04 08:44:07,31.310,16.999,50.824,0.0,0.0,0.867,0.0,3108864.0,0.0,43.0,2892652544.0,414314496.0,30079750144.0,232357888.0,10337489.0,2082434.0
12-04 08:44:08,31.979,15.471,51.513,0.173,0.0,0.864,0.0,2351104.0,0.0,26.0,2894008320.0,413822976.0,30063308800.0,247934976.0,8058610.0,1990974.0
12-04 08:44:09,31.775,16.364,50.823,0.0,0.0,1.039,0.0,2273280.0,0.0,24.0,2892361728.0,413560832.0,30066302976.0,246849536.0,8128893.0,1985777.0
12-04 08:44:10,30.716,16.754,51.832,0.0,0.0,0.698,0.0,2260992.0,0.0,22.0,2891591680.0,413319168.0,30070296576.0,243867648.0,6485264.0,2032146.0
12-04 08:44:11,32.504,15.609,50.858,0.0,0.0,1.029,0.0,2265088.0,0.0,23.0,2893516800.0,413069312.0,30072119296.0,240369664.0,7830540.0,2053116.0
12-04 08:44:12,31.228,16.228,51.842,0.0,0.0,0.702,0.0,2248704.0,0.0,22.0,2892341248.0,412786688.0,30074880000.0,239067136.0,6182322.0,2055755.0
12-04 08:44:13,31.634,16.076,51.340,0.086,0.0,0.864,0.0,2277376.0,0.0,25.0,2891567104.0,412495872.0,30074597376.0,240414720.0,6158442.0,2041364.0
12-04 08:44:14,31.561,16.565,51.177,0.087,0.0,0.610,0.0,2281472.0,0.0,25.0,2892099584.0,412241920.0,30078111744.0,236621824.0,6116370.0,2012428.0
12-04 08:44:15,31.315,16.349,51.471,0.0,0.0,0.865,0.0,2256896.0,0.0,22.0,2891005952.0,411983872.0,30081933312.0,234151936.0,6255101.0,2075881.0
12-04 08:44:16,32.404,15.505,51.045,0.087,0.0,0.958,0.0,2244608.0,0.0,22.0,2892021760.0,411721728.0,30085746688.0,229584896.0,6624602.0,2074614.0
12-04 08:44:17,31.556,16.434,50.962,0.087,0.0,0.962,0.0,4276224.0,0.0,33.0,2890932224.0,411209728.0,30071152640.0,245780480.0,7717932.0,2023924.0
12-04 08:44:18,32.062,16.118,51.040,0.0,0.0,0.780,0.0,2301952.0,0.0,28.0,2891980800.0,411131904.0,30085500928.0,230461440.0,6143851.0,2014941.0
12-04 08:44:19,30.104,17.301,51.384,0.0,0.0,1.211,0.0,2277376.0,0.0,26.0,2891489280.0,410857472.0,30086205440.0,230522880.0,6251280.0,2093676.0
12-04 08:44:20,32.225,16.795,50.128,0.085,0.0,0.767,0.0,2338816.0,0.0,28.0,2892521472.0,410345472.0,30069481472.0,246726656.0,6237796.0,2084953.0
12-04 08:44:21,32.031,16.737,50.127,0.085,0.0,1.020,0.0,2281472.0,0.0,24.0,2893565952.0,410062848.0,30070272000.0,245174272.0,6186744.0,2038048.0
12-04 08:44:22,32.363,16.182,50.599,0.0,0.0,0.856,0.0,2244608.0,0.0,23.0,2893520896.0,409788416.0,30070710272.0,245055488.0,6227487.0,2074078.0
12-04 08:44:23,31.972,15.986,51.260,0.0,0.0,0.782,0.0,2265088.0,0.0,23.0,2893635584.0,409505792.0,30071181312.0,244752384.0,6308321.0,2118519.0
12-04 08:44:24,32.701,16.307,50.129,0.086,0.0,0.777,0.0,2236416.0,0.0,23.0,2893971456.0,409235456.0,30070480896.0,245387264.0,6203673.0,2065456.0
12-04 08:44:25,31.838,16.393,50.906,0.0,0.0,0.863,0.0,2392064.0,0.0,29.0,2894692352.0,408936448.0,30068654080.0,246792192.0,6739098.0,2160098.0
12-04 08:44:26,31.130,16.522,51.391,0.174,0.0,0.783,0.0,2359296.0,0.0,30.0,2894684160.0,408670208.0,30069690368.0,246030336.0,7851915.0,2049757.0
12-04 08:44:27,31.389,16.295,51.115,0.0,0.0,1.201,0.0,2207744.0,0.0,21.0,2891022336.0,408408064.0,30074015744.0,245628928.0,6265057.0,2096847.0
12-04 08:44:28,31.735,16.129,51.351,0.0,0.0,0.785,0.0,2297856.0,0.0,23.0,2893103104.0,408121344.0,30073827328.0,244023296.0,6297538.0,2108221.0
12-04 08:44:29,34.002,14.037,51.003,0.0,0.0,0.959,0.0,2236416.0,0.0,22.0,2891149312.0,407863296.0,30077526016.0,242536448.0,6255754.0,2067759.0
12-04 08:44:30,31.245,16.652,50.901,0.0,0.0,1.202,0.0,2277376.0,0.0,23.0,2891653120.0,407613440.0,30081134592.0,238673920.0,6168369.0,2033655.0
12-04 08:44:31,30.623,17.128,51.038,0.087,0.0,1.125,0.0,2220032.0,0.0,23.0,2893287424.0,407244800.0,30074482688.0,244060160.0,6192101.0,2057083.0
12-04 08:44:32,31.707,16.028,51.394,0.087,0.0,0.784,0.0,2306048.0,0.0,28.0,2894139392.0,406990848.0,30077407232.0,240537600.0,6141582.0,2029968.0
12-04 08:44:33,31.179,16.507,51.441,0.0,0.0,0.873,0.0,2269184.0,0.0,24.0,2892541952.0,406745088.0,30081392640.0,238395392.0,4112648.0,2019520.0
12-04 08:44:34,31.424,16.406,51.476,0.0,0.0,0.694,0.0,2248704.0,0.0,22.0,2892013568.0,406458368.0,30082809856.0,237793280.0,2132723.0,2018075.0
12-04 08:44:35,32.196,14.873,52.231,0.087,0.0,0.612,0.0,2273280.0,0.0,22.0,2890899456.0,406171648.0,30082957312.0,239046656.0,2268880.0,1992423.0
12-04 08:44:36,28.856,16.898,46.967,5.893,0.0,1.386,8192.0,209104896.0,2.0,397.0,2894548992.0,405610496.0,30060150784.0,258764800.0,6600265.0,2225808.0
12-04 08:44:37,18.562,12.375,57.609,10.619,0.0,0.836,12288.0,257495040.0,3.0,508.0,2893713408.0,405630976.0,30073118720.0,246611968.0,2423256.0,1827018.0
12-04 08:44:38,23.484,13.066,55.337,6.917,0.0,1.196,4096.0,219283456.0,1.0,408.0,2896359424.0,405393408.0,30072143872.0,245178368.0,11716572.0,2097679.0
12-04 08:44:39,32.552,15.625,50.781,0.0,0.0,1.042,0.0,2154496.0,0.0,19.0,2894614528.0,405155840.0,30074621952.0,244682752.0,12055134.0,1959186.0
12-04 08:44:40,32.618,15.451,50.987,0.0,0.0,0.944,0.0,2265088.0,0.0,21.0,2894786560.0,404922368.0,30077136896.0,242229248.0,6027043.0,1908784.0
12-04 08:44:41,33.191,16.894,48.635,0.256,0.0,1.024,4096.0,28565504.0,1.0,77.0,2896068608.0,404328448.0,30074957824.0,243720192.0,8116202.0,2009420.0
12-04 08:44:42,37.123,16.968,44.272,0.861,0.0,0.775,4096.0,77295616.0,1.0,178.0,2896269312.0,403279872.0,30082842624.0,236683264.0,8172023.0,2066230.0
12-04 08:44:43,33.561,17.250,47.993,0.427,0.0,0.769,0.0,24731648.0,0.0,87.0,2894114816.0,403070976.0,29989502976.0,332386304.0,6159454.0,2027402.0
12-04 08:44:44,31.928,16.954,50.0,0.0,0.0,1.119,0.0,2162688.0,0.0,19.0,2893717504.0,403083264.0,30013087744.0,309186560.0,6521261.0,2043895.0
12-04 08:44:45,31.802,15.685,51.386,0.087,0.0,1.040,0.0,2170880.0,0.0,19.0,2893135872.0,403083264.0,30037581824.0,285274112.0,7860202.0,2043094.0
12-04 08:44:46,32.021,16.781,50.342,0.0,0.0,0.856,0.0,2154496.0,0.0,20.0,2891911168.0,403087360.0,30060699648.0,263376896.0,6132180.0,1994329.0
12-04 08:44:47,32.449,16.866,50.0,0.0,0.0,0.685,0.0,2158592.0,0.0,19.0,2893582336.0,403099648.0,30084382720.0,238010368.0,6153013.0,2008017.0
12-04 08:44:48,31.196,16.811,51.127,0.0,0.0,0.867,0.0,2310144.0,0.0,24.0,2894893056.0,402845696.0,30084915200.0,236421120.0,6203878.0,2062652.0
12-04 08:44:49,31.542,16.118,51.213,0.087,0.0,1.040,0.0,2244608.0,0.0,25.0,2895761408.0,402575360.0,30084882432.0,235855872.0,6227937.0,2063618.0
12-04 08:44:50,31.592,16.695,50.428,0.086,0.0,1.199,0.0,4206592.0,0.0,30.0,2894376960.0,402341888.0,30090063872.0,232292352.0,6086012.0,1987143.0
12-04 08:44:51,31.830,16.912,50.477,0.087,0.0,0.694,0.0,2338816.0,0.0,28.0,2893991936.0,402104320.0,30094475264.0,228503552.0,6119690.0,1975618.0
12-04 08:44:52,31.842,16.867,50.086,0.0,0.0,1.205,4096.0,2273280.0,1.0,23.0,2895470592.0,401776640.0,30091071488.0,230756352.0,8185086.0,2069734.0
12-04 08:44:53,32.932,14.961,51.419,0.0,0.0,0.688,0.0,2281472.0,0.0,23.0,2893664256.0,401485824.0,30091272192.0,232652800.0,6228886.0,2047785.0
12-04 08:44:54,31.979,16.249,50.735,0.0,0.0,1.037,0.0,2285568.0,0.0,24.0,2894204928.0,401235968.0,30094979072.0,228655104.0,6231704.0,2061576.0
12-04 08:44:55,32.313,17.007,49.575,0.085,0.0,1.020,0.0,2355200.0,0.0,26.0,2894913536.0,400740352.0,30077087744.0,246333440.0,6231659.0,2037889.0
12-04 08:44:56,31.865,15.803,51.468,0.0,0.0,0.864,77824.0,2244608.0,8.0,23.0,2895118336.0,400437248.0,30078922752.0,244596736.0,6169143.0,2037634.0
12-04 08:44:57,31.506,15.927,51.697,0.0,0.0,0.870,0.0,2301952.0,0.0,23.0,2897383424.0,400134144.0,30076588032.0,244969472.0,6256669.0,2031073.0
12-04 08:44:58,32.272,15.663,50.947,0.0,0.0,1.119,0.0,2232320.0,0.0,22.0,2896400384.0,399843328.0,30076989440.0,245841920.0,6470662.0,2039798.0
12-04 08:44:59,32.149,15.771,51.300,0.0,0.0,0.780,0.0,2400256.0,0.0,29.0,2896105472.0,399601664.0,30081540096.0,241827840.0,8020914.0,2104522.0
12-04 08:45:00,31.739,16.261,51.304,0.087,0.0,0.609,0.0,2228224.0,0.0,22.0,2896494592.0,399269888.0,30078255104.0,245055488.0,6388789.0,2166397.0
12-04 08:45:01,32.383,15.976,50.777,0.086,0.0,0.777,0.0,2326528.0,0.0,24.0,2895028224.0,399024128.0,30081798144.0,243224576.0,6154726.0,1959656.0
12-04 08:45:02,30.541,15.881,52.618,0.087,0.0,0.873,569344.0,2256896.0,97.0,25.0,2895659008.0,398934016.0,30077267968.0,247214080.0,6105588.0,2021969.0
12-04 08:45:03,31.086,16.462,51.576,0.0,0.0,0.876,0.0,2306048.0,0.0,22.0,2897522688.0,398671872.0,30077968384.0,244912128.0,6373967.0,2138107.0
12-04 08:45:04,31.250,15.845,51.937,0.0,0.0,0.968,0.0,2228224.0,0.0,23.0,2896732160.0,398409728.0,30082326528.0,241606656.0,4243821.0,2077151.0
12-04 08:45:05,31.529,16.323,51.203,0.0,0.0,0.945,0.0,2252800.0,0.0,21.0,2892845056.0,398118912.0,30083010560.0,245100544.0,2086875.0,1996223.0
12-04 08:45:06,32.934,15.569,50.813,0.086,0.0,0.599,0.0,2285568.0,0.0,24.0,2893746176.0,397864960.0,30084927488.0,242536448.0,2908398.0,1996288.0
12-04 08:45:07,32.066,16.595,50.475,0.086,0.0,0.778,4096.0,2252800.0,1.0,24.0,2893459456.0,397578240.0,30086713344.0,241324032.0,6233722.0,2074313.0
12-04 08:45:08,30.461,17.235,48.038,3.072,0.0,1.195,4096.0,121491456.0,1.0,235.0,2895122432.0,397004800.0,30065381376.0,261566464.0,6098098.0,1966848.0
12-04 08:45:09,21.016,13.523,54.522,10.250,0.0,0.689,8192.0,258228224.0,2.0,489.0,2893484032.0,397012992.0,30080917504.0,247660544.0,3025244.0,2138342.0
12-04 08:45:10,18.338,12.682,58.355,9.769,0.0,0.857,8192.0,256196608.0,2.0,513.0,2894589952.0,397021184.0,30094839808.0,232624128.0,1964968.0,1907299.0
12-04 08:45:11,30.703,14.484,52.905,1.041,0.0,0.867,0.0,48590848.0,0.0,102.0,2894794752.0,396759040.0,30095327232.0,232194048.0,15254582.0,1813144.0
12-04 08:45:12,31.639,15.513,51.972,0.0,0.0,0.876,0.0,2285568.0,0.0,26.0,2893332480.0,396505088.0,30098702336.0,230535168.0,8266563.0,2144729.0
12-04 08:45:13,31.830,16.739,50.390,0.087,0.0,0.954,0.0,2420736.0,0.0,30.0,2894364672.0,396001280.0,30082621440.0,246087680.0,10374168.0,2133801.0
12-04 08:45:14,32.962,15.668,50.771,0.0,0.0,0.599,0.0,2240512.0,0.0,23.0,2893561856.0,395718656.0,30082482176.0,247312384.0,4072575.0,1966957.0
12-04 08:45:15,32.669,15.598,50.780,0.0,0.0,0.953,0.0,2285568.0,0.0,22.0,2894512128.0,395460608.0,30085206016.0,243896320.0,8099385.0,1920583.0
12-04 08:45:16,32.419,16.209,50.429,0.086,0.0,0.858,0.0,2252800.0,0.0,23.0,2895101952.0,395169792.0,30084714496.0,244088832.0,8176156.0,2023988.0
12-04 08:45:17,31.424,16.319,51.042,0.087,0.0,1.128,0.0,2641920.0,0.0,43.0,2893926400.0,394911744.0,30089179136.0,241057792.0,6318161.0,2122471.0
12-04 08:45:18,31.869,16.710,50.646,0.086,0.0,0.689,0.0,2240512.0,0.0,28.0,2893983744.0,394555392.0,30083436544.0,247099392.0,8239810.0,2080937.0
12-04 08:45:19,31.900,16.423,50.903,0.086,0.0,0.688,0.0,2265088.0,0.0,23.0,2894258176.0,394309632.0,30086082560.0,244424704.0,6074624.0,1959536.0
12-04 08:45:20,30.655,16.856,51.616,0.0,0.0,0.873,0.0,2289664.0,0.0,25.0,2893910016.0,394014720.0,30086217728.0,244932608.0,8136486.0,1985263.0
12-04 08:45:21,32.485,16.964,49.449,0.0,0.0,1.103,0.0,2220032.0,0.0,21.0,2895851520.0,393756672.0,30087786496.0,241680384.0,6199659.0,2066755.0
12-04 08:45:22,32.672,15.603,50.862,0.0,0.0,0.862,0.0,2269184.0,0.0,25.0,2894082048.0,393474048.0,30089101312.0,242417664.0,6154420.0,2033695.0
12-04 08:45:23,31.369,16.638,51.300,0.0,0.0,0.693,4096.0,2265088.0,1.0,21.0,2893647872.0,393216000.0,30091579392.0,240631808.0,6142071.0,1995117.0
12-04 08:45:24,32.465,15.365,51.215,0.087,0.0,0.868,0.0,2256896.0,0.0,25.0,2893340672.0,392970240.0,30094082048.0,238682112.0,6126703.0,2034977.0
12-04 08:45:25,32.562,17.224,49.015,0.257,0.0,0.943,0.0,24309760.0,0.0,71.0,2893885440.0,392347648.0,30085177344.0,247664640.0,8031536.0,1972003.0
12-04 08:45:26,34.675,17.295,46.832,0.514,0.0,0.685,4096.0,41021440.0,1.0,106.0,2892513280.0,391917568.0,30050291712.0,284352512.0,6247956.0,2028322.0
12-04 08:45:27,32.444,16.437,50.172,0.0,0.0,0.947,4096.0,2187264.0,1.0,20.0,2892185600.0,391917568.0,30074056704.0,260915200.0,6190639.0,2050500.0
12-04 08:45:28,31.834,16.782,50.260,0.087,0.0,1.038,0.0,2150400.0,0.0,19.0,2893709312.0,391925760.0,30096412672.0,237027328.0,6193504.0,2029263.0
12-04 08:45:29,32.255,15.559,51.573,0.0,0.0,0.612,0.0,2207744.0,0.0,22.0,2892922880.0,391659520.0,30101053440.0,233439232.0,6164454.0,2036243.0
12-04 08:45:30,32.161,16.981,49.743,0.086,0.0,1.029,0.0,2297856.0,0.0,24.0,2892828672.0,391372800.0,30100840448.0,234033152.0,6163602.0,2012891.0
12-04 08:45:31,30.695,16.535,52.243,0.0,0.0,0.528,0.0,2265088.0,0.0,25.0,2891825152.0,391090176.0,30101929984.0,234229760.0,6156821.0,2038295.0
12-04 08:45:32,31.337,16.406,51.128,0.0,0.0,1.128,0.0,2289664.0,0.0,22.0,2891792384.0,390828032.0,30103814144.0,232640512.0,6145470.0,1993407.0
12-04 08:45:33,31.239,16.492,51.571,0.087,0.0,0.611,0.0,2211840.0,0.0,24.0,2894094336.0,390529024.0,30103572480.0,230879232.0,6127774.0,2011938.0
12-04 08:45:34,32.506,16.168,50.813,0.0,0.0,0.513,0.0,2314240.0,0.0,22.0,2892632064.0,390275072.0,30107131904.0,229036032.0,6187065.0,2045797.0
12-04 08:45:35,31.309,17.365,50.470,0.0,0.0,0.855,0.0,3280896.0,0.0,28.0,2893246464.0,389947392.0,30105149440.0,230731776.0,6096002.0,1922287.0
12-04 08:45:36,31.196,17.244,50.693,0.087,0.0,0.780,0.0,3362816.0,0.0,38.0,2894987264.0,389435392.0,30088364032.0,246288384.0,7497999.0,2063634.0
12-04 08:45:37,31.298,16.767,51.419,0.0,0.0,0.516,0.0,2232320.0,0.0,21.0,2894417920.0,389173248.0,30090571776.0,244912128.0,6905961.0,2041113.0
12-04 08:45:38,32.540,17.077,49.448,0.0,0.0,0.935,0.0,2273280.0,0.0,23.0,2895020032.0,388907008.0,30093873152.0,241274880.0,6162341.0,2028365.0
12-04 08:45:39,31.798,16.073,51.260,0.087,0.0,0.782,0.0,2240512.0,0.0,21.0,2893873152.0,388640768.0,30096388096.0,240173056.0,6166776.0,2004471.0
12-04 08:45:40,30.977,15.881,51.832,0.349,0.0,0.960,4096.0,24076288.0,1.0,61.0,2893520896.0,388366336.0,30093512704.0,243675136.0,7754416.0,2036872.0
12-04 08:45:41,7.445,4.230,75.127,12.944,0.0,0.254,8192.0,260091904.0,2.0,487.0,2892922880.0,388374528.0,30101086208.0,236691456.0,2611077.0,1617354.0
12-04 08:45:42,4.413,3.331,78.102,14.155,0.0,0.0,8192.0,254885888.0,2.0,492.0,2893832192.0,388386816.0,30103904256.0,232951808.0,710607.0,1247326.0
12-04 08:45:43,20.675,8.776,65.232,5.148,0.0,0.169,81920.0,117878784.0,7.0,237.0,2892447744.0,388124672.0,30097313792.0,241188864.0,3104739.0,1428424.0
12-04 08:45:44,30.868,18.487,49.785,0.0,0.0,0.860,0.0,2125824.0,0.0,17.0,2894737408.0,387862528.0,30099427328.0,237047808.0,3795803.0,1785835.0
12-04 08:45:45,30.0,18.220,50.508,0.0,0.0,1.271,4096.0,249856.0,1.0,9.0,2903932928.0,387485696.0,30091968512.0,235687936.0,10982681.0,2439245.0
12-04 08:45:46,31.004,16.769,51.354,0.087,0.0,0.786,0.0,2142208.0,0.0,16.0,2904510464.0,387080192.0,30083588096.0,243896320.0,8689529.0,2309210.0
12-04 08:45:47,29.730,17.350,51.787,0.0,0.0,1.133,0.0,237568.0,0.0,10.0,2904702976.0,386813952.0,30083063808.0,244494336.0,8809559.0,2340995.0
12-04 08:45:48,31.255,17.576,49.784,0.173,0.0,1.212,0.0,2195456.0,0.0,20.0,2904780800.0,386551808.0,30086377472.0,241364992.0,6051522.0,1956433.0
12-04 08:45:49,30.981,16.007,52.496,0.0,0.0,0.516,0.0,2109440.0,0.0,15.0,2904326144.0,386289664.0,30088323072.0,240136192.0,8608070.0,2233664.0
12-04 08:45:50,31.602,16.104,51.082,0.0,0.0,1.212,0.0,339968.0,0.0,16.0,2904678400.0,386039808.0,30090461184.0,237895680.0,8600582.0,2218933.0
12-04 08:45:51,30.261,16.522,51.913,0.087,0.0,1.217,0.0,2260992.0,0.0,21.0,2903343104.0,385781760.0,30093115392.0,236834816.0,6342682.0,2096643.0
12-04 08:45:52,32.255,16.255,50.298,0.0,0.0,1.191,0.0,2256896.0,0.0,25.0,2905546752.0,385413120.0,30083829760.0,244285440.0,6326597.0,2104048.0
12-04 08:45:53,29.559,17.459,52.118,0.0,0.0,0.864,0.0,2269184.0,0.0,23.0,2904174592.0,385191936.0,30086483968.0,243224576.0,6437418.0,2163969.0
12-04 08:45:54,30.670,17.354,50.601,0.172,0.0,1.203,0.0,2293760.0,0.0,25.0,2902855680.0,384966656.0,30090010624.0,241242112.0,6434723.0,1975255.0
12-04 08:45:55,32.155,16.121,50.776,0.0,0.0,0.948,0.0,2220032.0,0.0,21.0,2905219072.0,384651264.0,30085148672.0,244056064.0,5960550.0,2079590.0
12-04 08:45:56,31.682,16.994,50.213,0.085,0.0,1.025,0.0,2326528.0,0.0,24.0,2905591808.0,384405504.0,30088880128.0,240197632.0,6871966.0,1970906.0
12-04 08:45:57,31.315,16.436,51.384,0.0,0.0,0.865,0.0,2224128.0,0.0,23.0,2905202688.0,384090112.0,30085701632.0,244080640.0,7056579.0,2107855.0
12-04 08:45:58,32.552,15.538,51.128,0.087,0.0,0.694,0.0,5828608.0,0.0,38.0,2905825280.0,383848448.0,30087413760.0,241987584.0,6583936.0,2008182.0
12-04 08:45:59,36.537,17.143,44.675,0.779,0.0,0.866,4096.0,77344768.0,1.0,181.0,2904064000.0,382668800.0,30084071424.0,248270848.0,5907397.0,1535980.0
12-04 08:46:00,36.249,12.700,50.042,0.925,0.0,0.084,4096.0,53329920.0,1.0,174.0,2910466048.0,382205952.0,29987364864.0,339038208.0,2474783.0,254959.0
12-04 08:46:01,31.642,13.156,55.030,0.172,0.0,0.0,0.0,6471680.0,0.0,57.0,2910433280.0,382238720.0,30015012864.0,311390208.0,441331.0,234564.0
12-04 08:46:02,31.880,12.650,55.214,0.256,0.0,0.0,0.0,6475776.0,0.0,57.0,2910490624.0,382271488.0,30041714688.0,284598272.0,1977309.0,252710.0
12-04 08:46:03,32.308,12.650,55.043,0.0,0.0,0.0,0.0,6504448.0,0.0,60.0,2910085120.0,382283776.0,30069153792.0,257552384.0,441663.0,235492.0
12-04 08:46:04,31.191,12.853,55.784,0.171,0.0,0.0,0.0,6467584.0,0.0,58.0,2909085696.0,382304256.0,30095273984.0,232411136.0,443661.0,237504.0
12-04 08:46:05,31.822,11.976,56.031,0.171,0.0,0.0,0.0,8806400.0,0.0,82.0,2913234944.0,381837312.0,30081036288.0,242966528.0,442145.0,234945.0
12-04 08:46:06,32.474,11.684,55.670,0.172,0.0,0.0,0.0,6651904.0,0.0,65.0,2912493568.0,381624320.0,30088482816.0,236474368.0,608018.0,333673.0
12-04 08:46:07,32.258,12.733,54.839,0.170,0.0,0.0,0.0,6496256.0,0.0,59.0,2911703040.0,381403136.0,30094172160.0,231796736.0,442447.0,236005.0
12-04 08:46:08,30.849,12.652,56.326,0.173,0.0,0.0,0.0,6651904.0,0.0,63.0,2914291712.0,380928000.0,30078795776.0,245059584.0,443103.0,236695.0
12-04 08:46:09,32.177,11.709,56.028,0.087,0.0,0.0,0.0,7606272.0,0.0,80.0,2914111488.0,380694528.0,30083059712.0,241209344.0,519913.0,285531.0
12-04 08:46:10,31.583,12.737,55.508,0.172,0.0,0.0,0.0,6504448.0,0.0,59.0,2910994432.0,380432384.0,30087299072.0,240349184.0,441834.0,234342.0
12-04 08:46:11,32.381,11.688,55.844,0.087,0.0,0.0,0.0,6635520.0,0.0,62.0,2914680832.0,380194816.0,30090997760.0,233201664.0,442023.0,235343.0
12-04 08:46:12,31.732,12.093,55.918,0.257,0.0,0.0,0.0,6500352.0,0.0,61.0,2913587200.0,379965440.0,30095257600.0,230264832.0,443161.0,237119.0
12-04 08:46:13,5.853,2.759,79.348,11.957,0.0,0.084,8192.0,215916544.0,2.0,415.0,2915328000.0,379699200.0,30078160896.0,245886976.0,3951.0,5283.0
12-04 08:46:14,0.167,0.502,83.194,16.137,0.0,0.0,4096.0,253501440.0,1.0,444.0,2915307520.0,379703296.0,30078185472.0,245878784.0,3291.0,4159.0
12-04 08:46:15,11.493,4.614,76.007,7.886,0.0,0.0,4096.0,166785024.0,1.0,323.0,2914975744.0,379719680.0,30085771264.0,238608384.0,296137.0,159365.0
12-04 08:46:16,31.747,11.851,56.228,0.173,0.0,0.0,0.0,6602752.0,0.0,60.0,2914557952.0,379502592.0,30092496896.0,232517632.0,440760.0,232972.0
12-04 08:46:17,33.134,12.072,54.709,0.086,0.0,0.0,0.0,6565888.0,0.0,64.0,2914525184.0,379256832.0,30096494592.0,228798464.0,443301.0,237141.0
12-04 08:46:18,32.048,13.111,54.670,0.171,0.0,0.0,0.0,6627328.0,0.0,66.0,2915389440.0,378974208.0,30095568896.0,229142528.0,442867.0,235821.0
12-04 08:46:19,31.929,13.227,54.591,0.168,0.0,0.084,0.0,6684672.0,0.0,64.0,2916798464.0,378437632.0,30075363328.0,248475648.0,442172.0,236144.0
12-04 08:46:20,33.019,11.407,55.489,0.086,0.0,0.0,0.0,6578176.0,0.0,61.0,2917670912.0,378200064.0,30080225280.0,242978816.0,441359.0,234978.0
12-04 08:46:21,32.305,12.082,55.527,0.086,0.0,0.0,0.0,6541312.0,0.0,59.0,2916536320.0,377974784.0,30086615040.0,237948928.0,443404.0,237049.0
12-04 08:46:22,31.798,11.381,56.733,0.087,0.0,0.0,0.0,11771904.0,0.0,79.0,2916536320.0,377708544.0,30090235904.0,234594304.0,443383.0,237206.0
12-04 08:46:23,31.506,11.314,57.006,0.174,0.0,0.0,0.0,6774784.0,0.0,74.0,2916376576.0,377479168.0,30095368192.0,229851136.0,589188.0,313431.0
12-04 08:46:24,33.162,11.598,54.983,0.258,0.0,0.0,0.0,10047488.0,0.0,73.0,2915758080.0,377200640.0,30096211968.0,229904384.0,442590.0,235380.0
12-04 08:46:25,36.931,14.503,46.206,2.277,0.0,0.084,16384.0,111046656.0,4.0,260.0,2917027840.0,375681024.0,30079205376.0,247160832.0,295147.0,156473.0
12-04 08:46:26,37.902,13.536,46.701,1.777,0.0,0.085,126976.0,87986176.0,31.0,239.0,2917711872.0,375209984.0,29936050176.0,390103040.0,442663.0,235643.0
12-04 08:46:27,31.250,12.243,56.336,0.171,0.0,0.0,0.0,7553024.0,0.0,65.0,2916413440.0,375230464.0,29966016512.0,361414656.0,443336.0,236651.0
12-04 08:46:28,32.338,12.116,55.461,0.085,0.0,0.0,0.0,7577600.0,0.0,75.0,2918047744.0,375255040.0,29992251392.0,333520896.0,589286.0,313508.0
12-04 08:46:29,32.171,11.421,56.234,0.087,0.0,0.087,0.0,6467584.0,0.0,58.0,2915995648.0,375304192.0,30019387392.0,308387840.0,181726.0,99971.0
12-04 08:46:30,30.354,11.593,57.876,0.177,0.0,0.0,0.0,6492160.0,0.0,61.0,2917765120.0,375341056.0,30045769728.0,280199168.0,2946.0,2253.0
12-04 08:46:31,31.478,11.391,56.957,0.174,0.0,0.0,0.0,6475776.0,0.0,58.0,2917851136.0,375394304.0,30073946112.0,251883520.0,4416.0,6514.0
12-04 08:46:32,31.904,12.007,55.918,0.172,0.0,0.0,0.0,6598656.0,0.0,61.0,2920058880.0,375189504.0,30080757760.0,243068928.0,2680.0,3173.0
12-04 08:46:33,31.561,12.574,55.781,0.084,0.0,0.0,0.0,6524928.0,0.0,60.0,2920648704.0,374939648.0,30077919232.0,245567488.0,2554.0,3130.0
12-04 08:46:34,29.838,12.191,57.886,0.085,0.0,0.0,0.0,8695808.0,0.0,79.0,2922713088.0,374661120.0,30076207104.0,245493760.0,5562.0,6745.0
12-04 08:46:35,31.336,12.243,56.250,0.171,0.0,0.0,221184.0,6688768.0,7.0,65.0,2922872832.0,374382592.0,30076272640.0,245547008.0,307581.0,173947.0
12-04 08:46:36,31.579,13.073,55.178,0.170,0.0,0.0,16384.0,6524928.0,4.0,63.0,2920964096.0,374222848.0,30082973696.0,240914432.0,3507.0,5148.0
12-04 08:46:37,30.676,11.958,57.366,0.0,0.0,0.0,0.0,7540736.0,0.0,78.0,2923638784.0,374075392.0,30088192000.0,233168896.0,2360.0,2840.0
12-04 08:46:38,31.895,12.437,55.499,0.169,0.0,0.0,0.0,6647808.0,0.0,66.0,2922647552.0,373665792.0,30075129856.0,247631872.0,1872.0,1829.0
12-04 08:46:39,29.931,12.370,57.612,0.087,0.0,0.0,0.0,6504448.0,0.0,62.0,2922438656.0,373489664.0,30081060864.0,242085888.0,20071.0,21141.0
12-04 08:46:40,31.647,12.521,55.746,0.086,0.0,0.0,0.0,6656000.0,0.0,65.0,2922758144.0,373329920.0,30086176768.0,236810240.0,2735.0,3985.0
12-04 08:46:41,31.207,11.897,56.810,0.086,0.0,0.0,4096.0,6508544.0,1.0,62.0,2923171840.0,373116928.0,30091505664.0,231280640.0,1965.0,2549.0
12-04 08:46:42,30.958,12.214,56.573,0.254,0.0,0.0,0.0,6660096.0,0.0,67.0,2925195264.0,372666368.0,30077128704.0,244084736.0,1698.0,2339.0
12-04 08:46:43,30.0,11.966,57.863,0.171,0.0,0.0,0.0,8765440.0,0.0,80.0,2925387776.0,372445184.0,30080819200.0,240422912.0,3367.0,4951.0
12-04 08:46:44,31.647,12.007,56.261,0.086,0.0,0.0,0.0,6524928.0,0.0,61.0,2924765184.0,372228096.0,30087237632.0,234844160.0,3167.0,4770.0
12-04 08:46:45,30.532,12.693,56.604,0.172,0.0,0.0,0.0,6619136.0,0.0,61.0,2924593152.0,372023296.0,30091431936.0,231026688.0,2142.0,2927.0
12-04 08:46:46,31.206,11.713,56.993,0.087,0.0,0.0,0.0,6635520.0,0.0,63.0,2924781568.0,371625984.0,30077005824.0,245661696.0,1305.0,1423.0
12-04 08:46:47,33.760,12.958,52.600,0.597,0.0,0.085,0.0,49201152.0,0.0,151.0,2926931968.0,371027968.0,30080782336.0,240332800.0,2447.0,3668.0
12-04 08:46:48,35.830,13.277,49.617,1.277,0.0,0.0,24576.0,76324864.0,2.0,212.0,2925961216.0,370139136.0,29974384640.0,348590080.0,4318.0,5547.0
12-04 08:46:49,33.361,12.269,54.034,0.336,0.0,0.0,0.0,26210304.0,0.0,113.0,2924355584.0,370196480.0,30000619520.0,323903488.0,3131.0,4420.0
12-04 08:46:50,0.251,0.501,94.236,5.013,0.0,0.0,4096.0,156700672.0,1.0,309.0,2925027328.0,370212864.0,30003486720.0,320348160.0,1311.0,1381.0
12-04 08:46:51,0.084,0.586,91.967,7.364,0.0,0.0,4096.0,258998272.0,1.0,430.0,2925010944.0,370221056.0,30003494912.0,320348160.0,4201.0,6414.0
12-04 08:46:52,0.168,0.419,92.211,7.203,0.0,0.0,8192.0,254812160.0,2.0,422.0,2925113344.0,370225152.0,30003515392.0,320221184.0,1798.0,2363.0
12-04 08:46:53,0.084,0.334,99.582,0.0,0.0,0.0,0.0,49348608.0,0.0,93.0,2925101056.0,370225152.0,30003527680.0,320221184.0,2887.0,4186.0
12-04 08:46:54,0.167,0.167,99.416,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2925133824.0,370233344.0,30003613696.0,320094208.0,3171.0,4377.0
12-04 08:46:55,0.167,0.334,99.500,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2925256704.0,370237440.0,30003613696.0,319967232.0,2059.0,2681.0
12-04 08:46:56,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925252608.0,370237440.0,30003617792.0,319967232.0,1930.0,2458.0
12-04 08:46:57,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2925252608.0,370237440.0,30003617792.0,319967232.0,2613.0,3692.0
12-04 08:46:58,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925248512.0,370237440.0,30003621888.0,319967232.0,2513.0,3601.0
12-04 08:46:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925248512.0,370237440.0,30003621888.0,319967232.0,2991.0,4215.0
12-04 08:47:00,0.084,0.167,98.913,0.836,0.0,0.0,0.0,12288.0,0.0,2.0,2925240320.0,370245632.0,30003621888.0,319967232.0,1284.0,1468.0
12-04 08:47:01,0.167,0.334,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2925236224.0,370249728.0,30003621888.0,319967232.0,2513.0,3666.0
12-04 08:47:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2925232128.0,370249728.0,30003625984.0,319967232.0,3821.0,5937.0
12-04 08:47:03,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925232128.0,370249728.0,30003625984.0,319967232.0,1764.0,2406.0
12-04 08:47:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925232128.0,370249728.0,30003625984.0,319967232.0,2403.0,3113.0
12-04 08:47:05,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925228032.0,370249728.0,30003630080.0,319967232.0,4091.0,5423.0
12-04 08:47:06,0.250,0.334,99.249,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2925219840.0,370262016.0,30003625984.0,319967232.0,2095.0,1763.0
12-04 08:47:07,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925211648.0,370262016.0,30003634176.0,319967232.0,2255.0,1962.0
12-04 08:47:08,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925760512.0,370262016.0,30003634176.0,319418368.0,3120.0,3400.0
12-04 08:47:09,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925842432.0,370262016.0,30003638272.0,319332352.0,20636.0,21455.0
12-04 08:47:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925240320.0,370262016.0,30003642368.0,319930368.0,2643.0,2816.0
12-04 08:47:11,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2924949504.0,370266112.0,30003638272.0,320221184.0,4945.0,6773.0
12-04 08:47:12,0.084,0.167,99.666,0.084,0.0,0.0,53248.0,12288.0,4.0,2.0,2924937216.0,370274304.0,30003642368.0,320221184.0,2769.0,3055.0
12-04 08:47:13,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2924883968.0,370274304.0,30003695616.0,320221184.0,4279.0,5756.0
12-04 08:47:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2924875776.0,370274304.0,30003703808.0,320221184.0,2617.0,2998.0
12-04 08:47:15,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2924875776.0,370274304.0,30003703808.0,320221184.0,1799.0,2363.0
12-04 08:47:16,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2924875776.0,370278400.0,30003699712.0,320221184.0,1239.0,1423.0
12-04 08:47:17,0.084,0.167,99.749,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2925125632.0,370278400.0,30003703808.0,319967232.0,2453.0,3626.0
12-04 08:47:18,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2925113344.0,370286592.0,30003707904.0,319967232.0,3440.0,3581.0
12-04 08:47:19,0.167,0.417,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925113344.0,370286592.0,30003707904.0,319967232.0,2171.0,3022.0
12-04 08:47:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925240320.0,370286592.0,30003707904.0,319840256.0,4515.0,7153.0
12-04 08:47:21,0.250,0.0,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2925240320.0,370294784.0,30003699712.0,319840256.0,20249.0,20192.0
12-04 08:47:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925228032.0,370294784.0,30003712000.0,319840256.0,4447.0,5332.0
12-04 08:47:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925223936.0,370294784.0,30003716096.0,319840256.0,3829.0,4391.0
12-04 08:47:24,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2925215744.0,370302976.0,30003716096.0,319840256.0,3253.0,3404.0
12-04 08:47:25,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925215744.0,370302976.0,30003716096.0,319840256.0,2129.0,1672.0
12-04 08:47:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2925215744.0,370307072.0,30003712000.0,319840256.0,3004.0,3014.0
12-04 08:47:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,102400.0,0.0,11.0,2925207552.0,370307072.0,30003720192.0,319840256.0,2717.0,2745.0
12-04 08:47:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926055424.0,370307072.0,30003720192.0,318992384.0,3686.0,4250.0
12-04 08:47:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925977600.0,370307072.0,30003720192.0,319070208.0,5349.0,6932.0
12-04 08:47:30,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2925957120.0,370315264.0,30003724288.0,319078400.0,3633.0,3710.0
12-04 08:47:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2925957120.0,370315264.0,30003724288.0,319078400.0,3448.0,4500.0
12-04 08:47:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925953024.0,370315264.0,30003728384.0,319078400.0,3314.0,4280.0
12-04 08:47:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925953024.0,370315264.0,30003728384.0,319078400.0,1766.0,1780.0
12-04 08:47:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925948928.0,370315264.0,30003732480.0,319078400.0,2968.0,3557.0
12-04 08:47:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925948928.0,370315264.0,30003732480.0,319078400.0,3039.0,4061.0
12-04 08:47:36,0.083,0.167,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,2925940736.0,370327552.0,30003728384.0,319078400.0,3294.0,4291.0
12-04 08:47:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2925932544.0,370327552.0,30003736576.0,319078400.0,3074.0,4116.0
12-04 08:47:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925932544.0,370327552.0,30003736576.0,319078400.0,3573.0,5145.0
12-04 08:47:39,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925928448.0,370327552.0,30003740672.0,319078400.0,20730.0,21945.0
12-04 08:47:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925924352.0,370327552.0,30003744768.0,319078400.0,1733.0,2430.0
12-04 08:47:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2925924352.0,370331648.0,30003740672.0,319078400.0,1239.0,1423.0
12-04 08:47:42,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2925916160.0,370339840.0,30003740672.0,319078400.0,1999.0,2640.0
12-04 08:47:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925912064.0,370339840.0,30003744768.0,319078400.0,3138.0,4771.0
12-04 08:47:44,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925907968.0,370339840.0,30003748864.0,319078400.0,3031.0,4301.0
12-04 08:47:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925907968.0,370339840.0,30003748864.0,319078400.0,2647.0,3754.0
12-04 08:47:46,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2925907968.0,370348032.0,30003740672.0,319078400.0,1216.0,1315.0
12-04 08:47:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925895680.0,370348032.0,30003752960.0,319078400.0,2607.0,3735.0
12-04 08:47:48,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926731264.0,370356224.0,30003757056.0,318230528.0,21831.0,22908.0
12-04 08:47:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926526464.0,370356224.0,30003757056.0,318435328.0,3151.0,4385.0
12-04 08:47:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926518272.0,370356224.0,30003757056.0,318443520.0,1899.0,2550.0
12-04 08:47:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926518272.0,370360320.0,30003752960.0,318443520.0,1979.0,2686.0
12-04 08:47:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926510080.0,370360320.0,30003761152.0,318443520.0,2613.0,3759.0
12-04 08:47:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2926510080.0,370360320.0,30003761152.0,318443520.0,1585.0,1808.0
12-04 08:47:54,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926501888.0,370368512.0,30003761152.0,318443520.0,4418.0,6540.0
12-04 08:47:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926485504.0,370368512.0,30003761152.0,318459904.0,1799.0,2391.0
12-04 08:47:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2926485504.0,370368512.0,30003761152.0,318459904.0,1893.0,2563.0
12-04 08:47:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926481408.0,370368512.0,30003765248.0,318459904.0,2644.0,3735.0
12-04 08:47:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926481408.0,370368512.0,30003765248.0,318459904.0,2323.0,3509.0
12-04 08:47:59,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927038464.0,370368512.0,29988085760.0,333582336.0,2930.0,4172.0
12-04 08:48:00,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926542848.0,370376704.0,29988265984.0,333889536.0,1205.0,1332.0
12-04 08:48:01,0.166,0.333,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926542848.0,370380800.0,29988261888.0,333889536.0,2553.0,3650.0
12-04 08:48:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2926534656.0,370380800.0,29988270080.0,333889536.0,3293.0,4878.0
12-04 08:48:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2926534656.0,370380800.0,29988270080.0,333889536.0,1993.0,2682.0
12-04 08:48:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926657536.0,370380800.0,29988274176.0,333762560.0,3522.0,5251.0
12-04 08:48:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926657536.0,370380800.0,29988274176.0,333762560.0,20875.0,21562.0
12-04 08:48:06,0.418,0.084,99.332,0.167,0.0,0.0,0.0,61440.0,0.0,6.0,2926649344.0,370388992.0,29988274176.0,333762560.0,1934.0,1734.0
12-04 08:48:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926776320.0,370388992.0,29988274176.0,333635584.0,2614.0,2882.0
12-04 08:48:08,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2927067136.0,370388992.0,29988278272.0,333340672.0,2583.0,2840.0
12-04 08:48:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926641152.0,370388992.0,29988282368.0,333762560.0,21535.0,22853.0
12-04 08:48:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926641152.0,370388992.0,29988282368.0,333762560.0,2693.0,2497.0
12-04 08:48:11,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926641152.0,370388992.0,29988282368.0,333762560.0,5393.0,7707.0
12-04 08:48:12,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,2926624768.0,370397184.0,29988290560.0,333762560.0,2323.0,2115.0
12-04 08:48:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926624768.0,370397184.0,29988290560.0,333762560.0,3397.0,4206.0
12-04 08:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926624768.0,370397184.0,29988290560.0,333762560.0,20652.0,21438.0
12-04 08:48:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926620672.0,370397184.0,29988294656.0,333762560.0,1743.0,1987.0
12-04 08:48:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926620672.0,370397184.0,29988294656.0,333762560.0,2484.0,3602.0
12-04 08:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926616576.0,370397184.0,29988298752.0,333762560.0,1979.0,2583.0
12-04 08:48:18,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926616576.0,370405376.0,29988290560.0,333762560.0,22593.0,24151.0
12-04 08:48:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926735360.0,370405376.0,29988298752.0,333635584.0,1758.0,2446.0
12-04 08:48:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926608384.0,370405376.0,29988298752.0,333762560.0,3777.0,5383.0
12-04 08:48:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926608384.0,370409472.0,29988294656.0,333762560.0,2917.0,2998.0
12-04 08:48:22,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926727168.0,370409472.0,29988302848.0,333635584.0,4221.0,5217.0
12-04 08:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926723072.0,370409472.0,29988306944.0,333635584.0,4950.0,5007.0
12-04 08:48:24,0.250,0.166,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2926714880.0,370417664.0,29988306944.0,333635584.0,3043.0,2973.0
12-04 08:48:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926714880.0,370417664.0,29988306944.0,333635584.0,3849.0,4597.0
12-04 08:48:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926710784.0,370417664.0,29988311040.0,333635584.0,20421.0,20414.0
12-04 08:48:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926710784.0,370417664.0,29988311040.0,333635584.0,5649.0,6223.0
12-04 08:48:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2926624768.0,370417664.0,29988311040.0,333721600.0,3587.0,4159.0
12-04 08:48:29,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926710784.0,370417664.0,29988311040.0,333635584.0,3039.0,3040.0
12-04 08:48:30,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926706688.0,370425856.0,29988306944.0,333635584.0,4193.0,4547.0
12-04 08:48:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2926694400.0,370425856.0,29988319232.0,333635584.0,4212.0,5854.0
12-04 08:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926694400.0,370425856.0,29988319232.0,333635584.0,1986.0,1955.0
12-04 08:48:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926694400.0,370425856.0,29988319232.0,333635584.0,2560.0,3088.0
12-04 08:48:34,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926690304.0,370425856.0,29988323328.0,333635584.0,2491.0,2972.0
12-04 08:48:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926690304.0,370425856.0,29988323328.0,333635584.0,3734.0,5109.0
12-04 08:48:36,0.250,0.167,99.500,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2926682112.0,370438144.0,29988319232.0,333635584.0,3492.0,4689.0
12-04 08:48:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2926678016.0,370438144.0,29988323328.0,333635584.0,2354.0,2919.0
12-04 08:48:38,0.083,0.250,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2926669824.0,370438144.0,29988331520.0,333635584.0,2650.0,3173.0
12-04 08:48:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926669824.0,370438144.0,29988331520.0,333635584.0,21987.0,23777.0
12-04 08:48:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926669824.0,370438144.0,29988331520.0,333635584.0,1145.0,1290.0
12-04 08:48:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2926669824.0,370442240.0,29988327424.0,333635584.0,2487.0,3718.0
12-04 08:48:42,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2926653440.0,370450432.0,29988335616.0,333635584.0,2961.0,4185.0
12-04 08:48:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926653440.0,370450432.0,29988335616.0,333635584.0,2778.0,3918.0
12-04 08:48:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926649344.0,370450432.0,29988339712.0,333635584.0,1919.0,2542.0
12-04 08:48:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926649344.0,370450432.0,29988339712.0,333635584.0,2453.0,3627.0
12-04 08:48:46,0.250,0.167,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926645248.0,370450432.0,29988343808.0,333635584.0,2125.0,2681.0
12-04 08:48:47,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926645248.0,370450432.0,29988343808.0,333635584.0,2862.0,4124.0
12-04 08:48:48,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2927915008.0,370458624.0,29988347904.0,332353536.0,5193.0,6785.0
12-04 08:48:49,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927648768.0,370458624.0,29988347904.0,332619776.0,1938.0,2636.0
12-04 08:48:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927644672.0,370458624.0,29988352000.0,332619776.0,2619.0,3717.0
12-04 08:48:51,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927644672.0,370462720.0,29988347904.0,332619776.0,2139.0,2819.0
12-04 08:48:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2927640576.0,370462720.0,29988352000.0,332619776.0,2248.0,3012.0
12-04 08:48:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927640576.0,370462720.0,29988352000.0,332619776.0,3373.0,5043.0
12-04 08:48:54,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2927628288.0,370470912.0,29988356096.0,332619776.0,1453.0,1742.0
12-04 08:48:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927628288.0,370470912.0,29988356096.0,332619776.0,2653.0,3808.0
12-04 08:48:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927628288.0,370470912.0,29988356096.0,332619776.0,3665.0,5413.0
12-04 08:48:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927628288.0,370470912.0,29988356096.0,332619776.0,1993.0,2682.0
12-04 08:48:58,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927620096.0,370470912.0,29988364288.0,332619776.0,2573.0,3710.0
12-04 08:48:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927620096.0,370470912.0,29988364288.0,332619776.0,2747.0,3846.0
12-04 08:49:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2927611904.0,370479104.0,29988364288.0,332619776.0,3387.0,4881.0
12-04 08:49:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927611904.0,370479104.0,29988364288.0,332619776.0,1050.0,1224.0
12-04 08:49:02,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927607808.0,370479104.0,29988368384.0,332619776.0,3495.0,5241.0
12-04 08:49:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2927607808.0,370479104.0,29988368384.0,332619776.0,1139.0,1332.0
12-04 08:49:04,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2927607808.0,370479104.0,29988368384.0,332619776.0,2750.0,3811.0
12-04 08:49:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927607808.0,370479104.0,29988368384.0,332619776.0,3457.0,4248.0
12-04 08:49:06,0.167,0.167,99.500,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2927607808.0,370487296.0,29988360192.0,332619776.0,3268.0,3986.0
12-04 08:49:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927591424.0,370487296.0,29988376576.0,332619776.0,3675.0,4610.0
12-04 08:49:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928058368.0,370487296.0,29988376576.0,332152832.0,2637.0,2989.0
12-04 08:49:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927726592.0,370487296.0,29988376576.0,332484608.0,21224.0,22625.0
12-04 08:49:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927722496.0,370487296.0,29988380672.0,332484608.0,2583.0,2971.0
12-04 08:49:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927632384.0,370487296.0,29988380672.0,332574720.0,2783.0,3088.0
12-04 08:49:12,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2927624192.0,370495488.0,29988380672.0,332574720.0,2883.0,3179.0
12-04 08:49:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2927624192.0,370495488.0,29988380672.0,332574720.0,3745.0,4634.0
12-04 08:49:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927616000.0,370495488.0,29988388864.0,332574720.0,3825.0,5241.0
12-04 08:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927616000.0,370495488.0,29988388864.0,332574720.0,1965.0,2549.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2927611904.0,370495488.0,29988392960.0,332574720.0,3839.0,4424.0
12-04 08:49:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927611904.0,370495488.0,29988392960.0,332574720.0,3327.0,4968.0
12-04 08:49:18,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2927599616.0,370503680.0,29988397056.0,332574720.0,4410.0,5178.0
12-04 08:49:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927599616.0,370503680.0,29988397056.0,332574720.0,1799.0,2458.0
12-04 08:49:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927718400.0,370503680.0,29988397056.0,332455936.0,1833.0,2521.0
12-04 08:49:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927718400.0,370503680.0,29988397056.0,332455936.0,4379.0,5400.0
12-04 08:49:22,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927714304.0,370503680.0,29988401152.0,332455936.0,3697.0,4166.0
12-04 08:49:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927710208.0,370503680.0,29988405248.0,332455936.0,6194.0,6779.0
12-04 08:49:24,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2927702016.0,370511872.0,29988405248.0,332455936.0,3688.0,4207.0
12-04 08:49:25,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927702016.0,370511872.0,29988405248.0,332455936.0,3462.0,4074.0
12-04 08:49:26,0.083,0.167,99.750,0.0,0.0,0.0,77824.0,16384.0,5.0,2.0,2927702016.0,370515968.0,29988401152.0,332455936.0,2374.0,1913.0
12-04 08:49:27,0.166,0.250,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2927742976.0,370515968.0,29988487168.0,332328960.0,3888.0,4324.0
12-04 08:49:28,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928291840.0,370515968.0,29988487168.0,331780096.0,3409.0,3447.0
12-04 08:49:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928259072.0,370515968.0,29988487168.0,331812864.0,2154.0,1672.0
12-04 08:49:30,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2928246784.0,370524160.0,29988491264.0,331812864.0,4903.0,5715.0
12-04 08:49:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2928246784.0,370528256.0,29988487168.0,331812864.0,3799.0,5201.0
12-04 08:49:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928238592.0,370528256.0,29988495360.0,331812864.0,3465.0,4365.0
12-04 08:49:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928238592.0,370528256.0,29988495360.0,331812864.0,2743.0,3425.0
12-04 08:49:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928234496.0,370528256.0,29988499456.0,331812864.0,2554.0,3087.0
12-04 08:49:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928234496.0,370528256.0,29988499456.0,331812864.0,1771.0,1734.0
12-04 08:49:36,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2928226304.0,370540544.0,29988495360.0,331812864.0,3134.0,4050.0
12-04 08:49:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928214016.0,370540544.0,29988499456.0,331821056.0,3914.0,5323.0
12-04 08:49:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2928209920.0,370540544.0,29988503552.0,331821056.0,4266.0,5804.0
12-04 08:49:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928205824.0,370540544.0,29988507648.0,331821056.0,21944.0,23818.0
12-04 08:49:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928205824.0,370540544.0,29988507648.0,331821056.0,1370.0,1448.0
12-04 08:49:41,0.249,0.333,99.418,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2928205824.0,370540544.0,29988507648.0,331821056.0,1305.0,1381.0
12-04 08:49:42,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2928070656.0,370548736.0,29988507648.0,331948032.0,1798.0,2454.0
12-04 08:49:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928070656.0,370548736.0,29988507648.0,331948032.0,1522.0,1783.0
12-04 08:49:44,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928066560.0,370548736.0,29988511744.0,331948032.0,1758.0,2406.0
12-04 08:49:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928066560.0,370548736.0,29988511744.0,331948032.0,3461.0,5110.0
12-04 08:49:46,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2928066560.0,370552832.0,29988507648.0,331948032.0,2079.0,2632.0
12-04 08:49:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2928054272.0,370552832.0,29988519936.0,331948032.0,5449.0,8432.0
12-04 08:49:48,0.167,0.084,99.582,0.167,0.0,0.0,0.0,73728.0,0.0,6.0,2928123904.0,370561024.0,29988519936.0,331870208.0,3553.0,3726.0
12-04 08:49:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927931392.0,370561024.0,29988524032.0,332058624.0,4538.0,5568.0
12-04 08:49:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927923200.0,370561024.0,29988524032.0,332066816.0,1651.0,1640.0
12-04 08:49:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2927923200.0,370569216.0,29988515840.0,332066816.0,18876.0,19002.0
12-04 08:49:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927013888.0,370569216.0,29988528128.0,332963840.0,1525.0,1556.0
12-04 08:49:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926895104.0,370569216.0,29988528128.0,333082624.0,3167.0,4794.0
12-04 08:49:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926895104.0,370577408.0,29988519936.0,333082624.0,3423.0,4615.0
12-04 08:49:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926886912.0,370577408.0,29988528128.0,333082624.0,3196.0,4861.0
12-04 08:49:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926886912.0,370581504.0,29988524032.0,333082624.0,3881.0,6005.0
12-04 08:49:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926874624.0,370581504.0,29988536320.0,333082624.0,1525.0,1556.0
12-04 08:49:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926874624.0,370581504.0,29988536320.0,333082624.0,2152.0,2839.0
12-04 08:49:59,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926874624.0,370581504.0,29988536320.0,333082624.0,2457.0,3125.0
12-04 08:50:00,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2926858240.0,370589696.0,29988536320.0,333090816.0,3132.0,3784.0
12-04 08:50:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926985216.0,370593792.0,29988532224.0,332963840.0,2327.0,2457.0
12-04 08:50:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2926977024.0,370593792.0,29988540416.0,332963840.0,2079.0,2591.0
12-04 08:50:03,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926977024.0,370593792.0,29988540416.0,332963840.0,4270.0,6552.0
12-04 08:50:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926972928.0,370593792.0,29988544512.0,332963840.0,2025.0,2548.0
12-04 08:50:05,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926972928.0,370593792.0,29988544512.0,332963840.0,3462.0,4232.0
12-04 08:50:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2926972928.0,370601984.0,29988536320.0,332963840.0,2577.0,2906.0
12-04 08:50:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926960640.0,370601984.0,29988548608.0,332963840.0,3297.0,4073.0
12-04 08:50:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927300608.0,370601984.0,29988548608.0,332623872.0,2467.0,2417.0
12-04 08:50:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927083520.0,370601984.0,29988552704.0,332836864.0,20947.0,22344.0
12-04 08:50:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927083520.0,370601984.0,29988552704.0,332836864.0,3531.0,4388.0
12-04 08:50:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927083520.0,370606080.0,29988548608.0,332836864.0,2749.0,2998.0
12-04 08:50:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2927067136.0,370614272.0,29988556800.0,332836864.0,2583.0,2907.0
12-04 08:50:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2927067136.0,370614272.0,29988556800.0,332836864.0,4022.0,5243.0
12-04 08:50:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927063040.0,370614272.0,29988560896.0,332836864.0,3081.0,3446.0
12-04 08:50:15,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927063040.0,370614272.0,29988560896.0,332836864.0,2584.0,3625.0
12-04 08:50:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2927063040.0,370618368.0,29988556800.0,332836864.0,1276.0,1357.0
12-04 08:50:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927181824.0,370618368.0,29988564992.0,332709888.0,2558.0,3742.0
12-04 08:50:18,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2927046656.0,370626560.0,29988564992.0,332836864.0,4856.0,6155.0
12-04 08:50:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927046656.0,370626560.0,29988564992.0,332836864.0,3141.0,4887.0
12-04 08:50:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927042560.0,370626560.0,29988569088.0,332836864.0,2573.0,3712.0
12-04 08:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927042560.0,370626560.0,29988569088.0,332836864.0,2916.0,2932.0
12-04 08:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2927038464.0,370626560.0,29988573184.0,332836864.0,3591.0,4159.0
12-04 08:50:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2927038464.0,370626560.0,29988573184.0,332836864.0,3455.0,3623.0
12-04 08:50:24,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2927030272.0,370634752.0,29988573184.0,332836864.0,2883.0,2907.0
12-04 08:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927026176.0,370634752.0,29988577280.0,332836864.0,2263.0,1895.0
12-04 08:50:26,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2927022080.0,370638848.0,29988577280.0,332836864.0,3697.0,4207.0
12-04 08:50:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927017984.0,370638848.0,29988581376.0,332836864.0,5753.0,7869.0
12-04 08:50:28,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926583808.0,370638848.0,29988581376.0,333271040.0,3230.0,3263.0
12-04 08:50:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926755840.0,370638848.0,29988581376.0,333099008.0,3347.0,3560.0
12-04 08:50:30,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2926743552.0,370647040.0,29988585472.0,333099008.0,3491.0,3438.0
12-04 08:50:31,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926739456.0,370647040.0,29988589568.0,333099008.0,21000.0,22501.0
12-04 08:50:32,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926739456.0,370647040.0,29988589568.0,333099008.0,1866.0,1937.0
12-04 08:50:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926739456.0,370647040.0,29988589568.0,333099008.0,2391.0,2817.0
12-04 08:50:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926735360.0,370647040.0,29988593664.0,333099008.0,2775.0,3361.0
12-04 08:50:35,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926735360.0,370647040.0,29988593664.0,333099008.0,2365.0,2931.0
12-04 08:50:36,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2926727168.0,370659328.0,29988589568.0,333099008.0,22713.0,25761.0
12-04 08:50:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2926718976.0,370659328.0,29988597760.0,333099008.0,2526.0,2997.0
12-04 08:50:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926714880.0,370659328.0,29988601856.0,333099008.0,2631.0,3113.0
12-04 08:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926714880.0,370659328.0,29988601856.0,333099008.0,20174.0,20809.0
12-04 08:50:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926714880.0,370659328.0,29988601856.0,333099008.0,1265.0,1308.0
12-04 08:50:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926714880.0,370659328.0,29988601856.0,333099008.0,2584.0,3627.0
12-04 08:50:42,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926702592.0,370667520.0,29988605952.0,333099008.0,1899.0,2550.0
12-04 08:50:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926702592.0,370667520.0,29988605952.0,333099008.0,3487.0,4969.0
12-04 08:50:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926702592.0,370667520.0,29988605952.0,333099008.0,2897.0,4148.0
12-04 08:50:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926702592.0,370667520.0,29988605952.0,333099008.0,2299.0,2913.0
12-04 08:50:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926698496.0,370667520.0,29988610048.0,333099008.0,3915.0,6070.0
12-04 08:50:47,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926694400.0,370667520.0,29988614144.0,333099008.0,1250.0,1406.0
12-04 08:50:48,0.333,0.250,99.334,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2926854144.0,370675712.0,29988614144.0,332931072.0,21010.0,21613.0
12-04 08:50:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926702592.0,370675712.0,29988614144.0,333082624.0,4903.0,6147.0
12-04 08:50:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926682112.0,370675712.0,29988618240.0,333099008.0,1365.0,1465.0
12-04 08:50:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2926682112.0,370679808.0,29988614144.0,333099008.0,3333.0,4994.0
12-04 08:50:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926673920.0,370679808.0,29988622336.0,333099008.0,3287.0,4956.0
12-04 08:50:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926673920.0,370679808.0,29988622336.0,333099008.0,2148.0,2820.0
12-04 08:50:54,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926661632.0,370688000.0,29988626432.0,333099008.0,2079.0,2909.0
12-04 08:50:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926661632.0,370688000.0,29988626432.0,333099008.0,2613.0,3693.0
12-04 08:50:56,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926661632.0,370688000.0,29988626432.0,333099008.0,1144.0,1328.0
12-04 08:50:57,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2926661632.0,370688000.0,29988626432.0,333099008.0,1799.0,2457.0
12-04 08:50:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2926657536.0,370688000.0,29988630528.0,333099008.0,3107.0,4795.0
12-04 08:50:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926653440.0,370688000.0,29988634624.0,333099008.0,3116.0,4292.0
12-04 08:51:00,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2926645248.0,370696192.0,29988634624.0,333099008.0,2513.0,3668.0
12-04 08:51:01,0.250,0.166,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2926645248.0,370700288.0,29988630528.0,333099008.0,3427.0,5061.0
12-04 08:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926637056.0,370700288.0,29988638720.0,333099008.0,2653.0,3809.0
12-04 08:51:03,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926637056.0,370700288.0,29988638720.0,333099008.0,1245.0,1381.0
12-04 08:51:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926637056.0,370700288.0,29988638720.0,333099008.0,4175.0,4810.0
12-04 08:51:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926637056.0,370700288.0,29988638720.0,333099008.0,3308.0,4033.0
12-04 08:51:06,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,2926628864.0,370712576.0,29988634624.0,333099008.0,2743.0,3106.0
12-04 08:51:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926620672.0,370712576.0,29988642816.0,333099008.0,3336.0,4202.0
12-04 08:51:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927263744.0,370712576.0,29988646912.0,332451840.0,4257.0,5449.0
12-04 08:51:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927140864.0,370712576.0,29988646912.0,332574720.0,21190.0,22026.0
12-04 08:51:10,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927136768.0,370712576.0,29988651008.0,332574720.0,2743.0,3039.0
12-04 08:51:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927128576.0,370712576.0,29988651008.0,332582912.0,2582.0,2877.0
12-04 08:51:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2927120384.0,370720768.0,29988651008.0,332582912.0,3589.0,4184.0
12-04 08:51:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927120384.0,370720768.0,29988651008.0,332582912.0,2089.0,1871.0
12-04 08:51:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927116288.0,370720768.0,29988655104.0,332582912.0,3347.0,3628.0
12-04 08:51:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927116288.0,370720768.0,29988655104.0,332582912.0,3198.0,4810.0
12-04 08:51:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927116288.0,370724864.0,29988651008.0,332582912.0,1793.0,2471.0
12-04 08:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927099904.0,370724864.0,29988659200.0,332591104.0,3800.0,6049.0
12-04 08:51:18,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2927087616.0,370733056.0,29988663296.0,332591104.0,4999.0,6358.0
12-04 08:51:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927087616.0,370733056.0,29988663296.0,332591104.0,3111.0,3288.0
12-04 08:51:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927087616.0,370733056.0,29988663296.0,332591104.0,2458.0,3584.0
12-04 08:51:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927087616.0,370737152.0,29988659200.0,332591104.0,3503.0,4010.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927079424.0,370737152.0,29988667392.0,332591104.0,2248.0,1756.0
12-04 08:51:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2927079424.0,370737152.0,29988667392.0,332591104.0,3566.0,4165.0
12-04 08:51:24,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2927067136.0,370745344.0,29988671488.0,332591104.0,3415.0,3570.0
12-04 08:51:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927067136.0,370745344.0,29988671488.0,332591104.0,3625.0,4208.0
12-04 08:51:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2927063040.0,370745344.0,29988675584.0,332591104.0,3751.0,4249.0
12-04 08:51:27,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927058944.0,370745344.0,29988679680.0,332591104.0,4284.0,5333.0
12-04 08:51:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927607808.0,370745344.0,29988679680.0,332042240.0,3320.0,3494.0
12-04 08:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927575040.0,370745344.0,29988679680.0,332075008.0,3460.0,4050.0
12-04 08:51:30,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2927566848.0,370753536.0,29988679680.0,332075008.0,2811.0,2319.0
12-04 08:51:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927566848.0,370757632.0,29988675584.0,332075008.0,3326.0,2948.0
12-04 08:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2927554560.0,370757632.0,29988687872.0,332075008.0,4300.0,4339.0
12-04 08:51:33,0.083,0.250,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2927546368.0,370757632.0,29988687872.0,332083200.0,4014.0,5331.0
12-04 08:51:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927546368.0,370757632.0,29988687872.0,332083200.0,4992.0,5583.0
12-04 08:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927542272.0,370757632.0,29988691968.0,332083200.0,3240.0,4206.0
12-04 08:51:36,0.083,0.167,99.500,0.167,0.0,0.083,0.0,61440.0,0.0,6.0,2927534080.0,370774016.0,29988683776.0,332083200.0,3768.0,5332.0
12-04 08:51:37,0.167,0.334,99.500,0.0,0.0,0.0,925696.0,0.0,36.0,0.0,2934759424.0,370778112.0,29989580800.0,323956736.0,9537.0,8872.0
12-04 08:51:38,2.757,1.838,91.729,3.676,0.0,0.0,10027008.0,0.0,318.0,0.0,2938474496.0,370958336.0,30014877696.0,294764544.0,7041692.0,108391.0
12-04 08:51:39,0.502,0.502,93.311,5.686,0.0,0.0,77824.0,0.0,2.0,0.0,2946355200.0,370958336.0,30018158592.0,283602944.0,12399224.0,184078.0
12-04 08:51:40,0.334,0.251,98.830,0.501,0.0,0.084,0.0,0.0,0.0,0.0,2832728064.0,370958336.0,30018093056.0,397295616.0,70037.0,76757.0
12-04 08:51:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2832814080.0,370962432.0,30018097152.0,397201408.0,37913.0,39644.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-peer-slave-18.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-18",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:37 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:37,1.550,0.740,97.636,0.046,0.0,0.029,5064.326,1503115.367,0.779,12.712,2686242816.0,849862656.0,21965955072.0,8117014528.0,0.0,0.0
12-04 08:29:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686291968.0,849862656.0,21965967360.0,8116953088.0,4922.0,6315.0
12-04 08:29:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686283776.0,849862656.0,21965967360.0,8116961280.0,1800.0,2029.0
12-04 08:29:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686275584.0,849862656.0,21965967360.0,8116969472.0,1887.0,2479.0
12-04 08:29:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686275584.0,849862656.0,21965967360.0,8116969472.0,18406.0,18668.0
12-04 08:29:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2686271488.0,849862656.0,21965971456.0,8116969472.0,3235.0,4799.0
12-04 08:29:43,0.167,0.083,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,2686263296.0,849870848.0,21965971456.0,8116969472.0,4272.0,6558.0
12-04 08:29:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686255104.0,849870848.0,21965971456.0,8116977664.0,1076.0,1195.0
12-04 08:29:45,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686255104.0,849870848.0,21965971456.0,8116977664.0,3204.0,4759.0
12-04 08:29:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2686246912.0,849870848.0,21965979648.0,8116977664.0,1921.0,2569.0
12-04 08:29:47,0.416,0.167,99.417,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2686246912.0,849870848.0,21965979648.0,8116977664.0,2750.0,3836.0
12-04 08:29:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686246912.0,849870848.0,21965979648.0,8116977664.0,1208.0,1290.0
12-04 08:29:49,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2686238720.0,849879040.0,21965979648.0,8116977664.0,1617.0,1788.0
12-04 08:29:50,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686828544.0,849879040.0,21965983744.0,8116383744.0,3670.0,5294.0
12-04 08:29:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686623744.0,849879040.0,21965983744.0,8116588544.0,5111.0,6749.0
12-04 08:29:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2686623744.0,849879040.0,21965983744.0,8116588544.0,1850.0,2544.0
12-04 08:29:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2686619648.0,849879040.0,21965987840.0,8116588544.0,2850.0,3995.0
12-04 08:29:54,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686619648.0,849879040.0,21965987840.0,8116588544.0,1490.0,1746.0
12-04 08:29:55,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2686611456.0,849887232.0,21965987840.0,8116588544.0,3264.0,4934.0
12-04 08:29:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686611456.0,849887232.0,21965987840.0,8116588544.0,1967.0,2575.0
12-04 08:29:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2686611456.0,849887232.0,21965987840.0,8116588544.0,1375.0,1630.0
12-04 08:29:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686607360.0,849887232.0,21965991936.0,8116588544.0,3003.0,4681.0
12-04 08:29:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686603264.0,849887232.0,21965996032.0,8116588544.0,2300.0,3090.0
12-04 08:30:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686603264.0,849887232.0,21965996032.0,8116588544.0,4217.0,5994.0
12-04 08:30:01,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,2686595072.0,849895424.0,21965996032.0,8116588544.0,1575.0,1266.0
12-04 08:30:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2686590976.0,849895424.0,21966000128.0,8116588544.0,3564.0,5164.0
12-04 08:30:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686590976.0,849895424.0,21966000128.0,8116588544.0,1861.0,2526.0
12-04 08:30:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682646528.0,849895424.0,21966000128.0,8120532992.0,3712.0,4529.0
12-04 08:30:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682642432.0,849895424.0,21966004224.0,8120532992.0,3199.0,3959.0
12-04 08:30:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682638336.0,849895424.0,21966008320.0,8120532992.0,1931.0,1763.0
12-04 08:30:07,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2682626048.0,849903616.0,21966012416.0,8120532992.0,2734.0,3053.0
12-04 08:30:08,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682626048.0,849903616.0,21966012416.0,8120532992.0,22221.0,23979.0
12-04 08:30:09,0.166,0.250,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2682626048.0,849903616.0,21966012416.0,8120532992.0,6792.0,9204.0
12-04 08:30:10,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682802176.0,849903616.0,21966061568.0,8120307712.0,11682.0,14841.0
12-04 08:30:11,2.757,2.757,94.319,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2682445824.0,849903616.0,21966954496.0,8119771136.0,403391.0,388440.0
12-04 08:30:12,16.737,7.401,75.694,0.0,0.0,0.168,0.0,57344.0,0.0,5.0,2724876288.0,849903616.0,21977489408.0,8066805760.0,2705542.0,682928.0
12-04 08:30:13,0.670,0.168,98.995,0.168,0.0,0.0,0.0,2170880.0,0.0,19.0,2731974656.0,849911808.0,21982064640.0,8055123968.0,6025.0,7300.0
12-04 08:30:14,0.586,0.251,99.163,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,2732093440.0,849911808.0,21982072832.0,8054996992.0,106054.0,4796.0
12-04 08:30:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732281856.0,849911808.0,21982519296.0,8054362112.0,3758.0,5971.0
12-04 08:30:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732281856.0,849911808.0,21982519296.0,8054362112.0,1273.0,1357.0
12-04 08:30:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732281856.0,849911808.0,21982519296.0,8054362112.0,4979.0,6702.0
12-04 08:30:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732277760.0,849911808.0,21982523392.0,8054362112.0,1413.0,1497.0
12-04 08:30:19,0.167,0.167,99.584,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2732269568.0,849920000.0,21982523392.0,8054362112.0,2405.0,3140.0
12-04 08:30:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732269568.0,849920000.0,21982523392.0,8054362112.0,4421.0,5250.0
12-04 08:30:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,14524416.0,0.0,44.0,2732269568.0,849920000.0,21982523392.0,8054362112.0,5017.0,4907.0
12-04 08:30:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732265472.0,849920000.0,21982527488.0,8054362112.0,3833.0,4260.0
12-04 08:30:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732265472.0,849920000.0,21982527488.0,8054362112.0,3796.0,4182.0
12-04 08:30:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732261376.0,849920000.0,21982531584.0,8054362112.0,4208.0,4600.0
12-04 08:30:25,0.083,0.250,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2732253184.0,849928192.0,21982531584.0,8054362112.0,2430.0,1825.0
12-04 08:30:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732249088.0,849928192.0,21982535680.0,8054362112.0,4291.0,5250.0
12-04 08:30:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732249088.0,849928192.0,21982535680.0,8054362112.0,4027.0,4345.0
12-04 08:30:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732249088.0,849928192.0,21982535680.0,8054362112.0,2987.0,2905.0
12-04 08:30:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2732249088.0,849928192.0,21982535680.0,8054362112.0,4318.0,4126.0
12-04 08:30:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733088768.0,849928192.0,21982543872.0,8053514240.0,21195.0,21455.0
12-04 08:30:31,0.667,0.167,99.083,0.083,0.0,0.0,0.0,184320.0,0.0,21.0,2732875776.0,849936384.0,21982543872.0,8053719040.0,11893.0,10454.0
12-04 08:30:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733150208.0,849936384.0,21982556160.0,8053432320.0,14670.0,19070.0
12-04 08:30:33,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733113344.0,849936384.0,21982593024.0,8053432320.0,26104.0,27447.0
12-04 08:30:34,8.198,5.380,85.909,0.0,0.0,0.512,0.0,0.0,0.0,0.0,2733015040.0,849936384.0,21988786176.0,8047337472.0,958681.0,945929.0
12-04 08:30:35,19.831,9.746,70.085,0.085,0.0,0.254,0.0,2199552.0,0.0,19.0,2735955968.0,849940480.0,22002855936.0,8030322688.0,3129556.0,1030613.0
12-04 08:30:36,18.245,9.470,71.851,0.0,0.0,0.434,0.0,2187264.0,0.0,21.0,2736214016.0,849940480.0,22018977792.0,8013942784.0,3127256.0,1033897.0
12-04 08:30:37,19.492,9.746,70.085,0.085,0.0,0.593,0.0,2166784.0,0.0,21.0,2738524160.0,849948672.0,22034468864.0,7996133376.0,3125167.0,1027920.0
12-04 08:30:38,19.089,9.286,71.195,0.0,0.0,0.430,0.0,2158592.0,0.0,19.0,2743742464.0,849948672.0,22051635200.0,7973748736.0,3128825.0,1032040.0
12-04 08:30:39,19.292,10.531,69.587,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,2749673472.0,849948672.0,22067355648.0,7952097280.0,3124241.0,1028604.0
12-04 08:30:40,19.728,9.864,70.153,0.0,0.0,0.255,0.0,2162688.0,0.0,20.0,2754441216.0,849948672.0,22081523712.0,7933161472.0,3124779.0,1028556.0
12-04 08:30:41,19.247,9.666,70.744,0.086,0.0,0.257,0.0,2154496.0,0.0,19.0,2758049792.0,849948672.0,22098247680.0,7912828928.0,3148300.0,1049169.0
12-04 08:30:42,18.852,9.940,70.694,0.0,0.0,0.514,0.0,2158592.0,0.0,19.0,2763796480.0,849948672.0,22114390016.0,7890939904.0,3125768.0,1029619.0
12-04 08:30:43,18.723,10.638,70.043,0.170,0.0,0.426,0.0,2170880.0,0.0,21.0,2764963840.0,849956864.0,22130610176.0,7873544192.0,3132198.0,1037189.0
12-04 08:30:44,19.048,9.004,71.602,0.0,0.0,0.346,0.0,2162688.0,0.0,21.0,2773684224.0,849956864.0,22144507904.0,7850926080.0,3118211.0,1020471.0
12-04 08:30:45,19.237,10.424,70.085,0.085,0.0,0.169,0.0,2150400.0,0.0,19.0,2779815936.0,849956864.0,22158503936.0,7830798336.0,3121237.0,1025538.0
12-04 08:30:46,19.244,9.278,71.048,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,2781093888.0,849956864.0,22172798976.0,7815225344.0,3128350.0,1029993.0
12-04 08:30:47,19.435,9.247,71.062,0.0,0.0,0.257,0.0,2166784.0,0.0,19.0,2779680768.0,849956864.0,22191878144.0,7797559296.0,3124149.0,1030479.0
12-04 08:30:48,18.387,9.454,71.552,0.087,0.0,0.520,0.0,2158592.0,0.0,20.0,2781343744.0,849956864.0,22205087744.0,7782686720.0,3131118.0,1035437.0
12-04 08:30:49,19.104,10.820,69.569,0.169,0.0,0.338,0.0,2187264.0,0.0,22.0,2782494720.0,849965056.0,22221324288.0,7765291008.0,3123498.0,1025135.0
12-04 08:30:50,20.017,9.966,69.426,0.084,0.0,0.507,0.0,2154496.0,0.0,19.0,2782928896.0,849965056.0,22238855168.0,7747325952.0,3128208.0,1029874.0
12-04 08:30:51,19.418,9.324,70.573,0.0,0.0,0.684,0.0,2150400.0,0.0,19.0,2782982144.0,849965056.0,22253441024.0,7732686848.0,3128918.0,1029701.0
12-04 08:30:52,18.712,9.871,70.987,0.0,0.0,0.429,0.0,2158592.0,0.0,19.0,2790723584.0,849965056.0,22268461056.0,7709925376.0,3125539.0,1029780.0
12-04 08:30:53,20.489,9.528,69.562,0.084,0.0,0.337,0.0,2187264.0,0.0,22.0,2793897984.0,849965056.0,22285365248.0,7689846784.0,3127863.0,1033252.0
12-04 08:30:54,19.444,10.606,69.613,0.0,0.0,0.337,0.0,2146304.0,0.0,19.0,2797801472.0,849965056.0,22300667904.0,7670640640.0,3122655.0,1024833.0
12-04 08:30:55,18.750,9.589,71.062,0.086,0.0,0.514,0.0,2179072.0,0.0,22.0,2798059520.0,849973248.0,22316019712.0,7655022592.0,3126016.0,1030009.0
12-04 08:30:56,19.369,9.215,62.201,8.874,0.0,0.341,0.0,226476032.0,0.0,374.0,2799407104.0,849973248.0,22328246272.0,7641448448.0,2979384.0,952796.0
12-04 08:30:57,19.931,9.794,67.440,2.320,0.0,0.515,0.0,82923520.0,0.0,181.0,2799263744.0,849973248.0,22346158080.0,7623680000.0,3271147.0,1106465.0
12-04 08:30:58,20.320,9.781,69.393,0.084,0.0,0.422,0.0,2146304.0,0.0,19.0,2801717248.0,849973248.0,22360309760.0,7607074816.0,3132433.0,1035756.0
12-04 08:30:59,19.778,9.292,70.588,0.085,0.0,0.256,0.0,2158592.0,0.0,19.0,2803527680.0,849973248.0,22378295296.0,7587278848.0,3118664.0,1021457.0
12-04 08:31:00,19.523,9.804,70.332,0.0,0.0,0.341,0.0,2150400.0,0.0,19.0,2807713792.0,849973248.0,22393806848.0,7567581184.0,3123173.0,1027531.0
12-04 08:31:01,19.675,9.239,70.488,0.171,0.0,0.428,0.0,2162688.0,0.0,21.0,2809729024.0,849981440.0,22409117696.0,7550246912.0,3129309.0,1031156.0
12-04 08:31:02,18.793,9.397,71.379,0.0,0.0,0.431,0.0,2166784.0,0.0,20.0,2812682240.0,849981440.0,22424592384.0,7531819008.0,3125099.0,1027809.0
12-04 08:31:03,19.747,9.958,69.958,0.084,0.0,0.253,0.0,2150400.0,0.0,19.0,2813288448.0,849981440.0,22439907328.0,7515897856.0,3128675.0,1034128.0
12-04 08:31:04,20.169,9.705,69.789,0.0,0.0,0.338,0.0,2158592.0,0.0,21.0,2815197184.0,849981440.0,22456680448.0,7497216000.0,3124445.0,1025783.0
12-04 08:31:05,18.268,10.130,71.169,0.087,0.0,0.346,0.0,2158592.0,0.0,19.0,2816000000.0,849981440.0,22471925760.0,7481167872.0,3129594.0,1031082.0
12-04 08:31:06,19.847,10.008,69.805,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,2816188416.0,849981440.0,22486769664.0,7466135552.0,3126927.0,1029911.0
12-04 08:31:07,19.145,9.829,70.342,0.171,0.0,0.513,0.0,2195456.0,0.0,23.0,2820005888.0,849989632.0,22502371328.0,7446708224.0,3128582.0,1029443.0
12-04 08:31:08,18.410,9.680,71.219,0.086,0.0,0.605,0.0,2158592.0,0.0,20.0,2826711040.0,849989632.0,22518317056.0,7424057344.0,3145008.0,1048135.0
12-04 08:31:09,18.446,10.418,70.367,0.0,0.0,0.769,0.0,2162688.0,0.0,19.0,2828279808.0,849989632.0,22533468160.0,7407337472.0,3125063.0,1026201.0
12-04 08:31:10,19.158,9.794,70.619,0.0,0.0,0.430,0.0,2154496.0,0.0,20.0,2830770176.0,849989632.0,22550290432.0,7388024832.0,3128907.0,1029982.0
12-04 08:31:11,18.873,9.821,70.880,0.085,0.0,0.342,0.0,2154496.0,0.0,19.0,2833440768.0,849989632.0,22564593664.0,7371051008.0,3145375.0,1049564.0
12-04 08:31:12,19.672,9.060,71.009,0.0,0.0,0.259,0.0,2158592.0,0.0,19.0,2833063936.0,849989632.0,22581510144.0,7354511360.0,3131192.0,1033464.0
12-04 08:31:13,19.421,9.881,69.932,0.170,0.0,0.596,0.0,2166784.0,0.0,21.0,2834993152.0,849997824.0,22596034560.0,7338049536.0,3280820.0,1039483.0
12-04 08:31:14,19.729,10.161,69.771,0.0,0.0,0.339,0.0,2162688.0,0.0,19.0,2835124224.0,849997824.0,22611742720.0,7322210304.0,2975171.0,1019662.0
12-04 08:31:15,19.449,9.380,70.654,0.086,0.0,0.430,0.0,2146304.0,0.0,19.0,2840907776.0,849997824.0,22626721792.0,7301447680.0,3127894.0,1030556.0
12-04 08:31:16,20.155,8.786,70.715,0.0,0.0,0.345,0.0,2162688.0,0.0,19.0,2838720512.0,849997824.0,22644068352.0,7286288384.0,3123715.0,1028655.0
12-04 08:31:17,19.349,9.846,70.462,0.0,0.0,0.342,0.0,2154496.0,0.0,19.0,2840846336.0,849997824.0,22658482176.0,7269748736.0,3128775.0,1030021.0
12-04 08:31:18,19.646,10.202,69.477,0.169,0.0,0.506,0.0,2162688.0,0.0,19.0,2845921280.0,849997824.0,22673498112.0,7249657856.0,3167449.0,1040146.0
12-04 08:31:19,19.610,9.423,70.543,0.085,0.0,0.340,0.0,2179072.0,0.0,23.0,2844057600.0,850006016.0,22690172928.0,7234838528.0,3096112.0,1024092.0
12-04 08:31:20,19.949,9.548,70.162,0.085,0.0,0.256,0.0,2154496.0,0.0,19.0,2844532736.0,850006016.0,22705713152.0,7218823168.0,3127896.0,1030135.0
12-04 08:31:21,19.125,9.605,70.755,0.0,0.0,0.515,0.0,2158592.0,0.0,19.0,2845741056.0,850006016.0,22720315392.0,7203012608.0,3129858.0,1032533.0
12-04 08:31:22,19.254,8.673,71.552,0.087,0.0,0.434,0.0,2158592.0,0.0,19.0,2848452608.0,850006016.0,22735986688.0,7184629760.0,3129249.0,1031237.0
12-04 08:31:23,20.068,9.694,69.813,0.0,0.0,0.425,0.0,2154496.0,0.0,19.0,2850086912.0,850006016.0,22752796672.0,7166185472.0,3130022.0,1034053.0
12-04 08:31:24,19.162,9.410,70.659,0.257,0.0,0.513,0.0,2199552.0,0.0,22.0,2853593088.0,850014208.0,22765805568.0,7149662208.0,3123590.0,1023474.0
12-04 08:31:25,19.178,9.932,70.719,0.0,0.0,0.171,0.0,2158592.0,0.0,19.0,2852921344.0,850022400.0,22783406080.0,7132725248.0,3128750.0,1032226.0
12-04 08:31:26,20.476,8.921,70.263,0.0,0.0,0.340,0.0,2154496.0,0.0,19.0,2853969920.0,850022400.0,22798245888.0,7116836864.0,3127033.0,1028795.0
12-04 08:31:27,18.766,10.735,62.468,7.692,0.0,0.338,0.0,252923904.0,0.0,399.0,2853650432.0,850022400.0,22812549120.0,7102853120.0,2982146.0,953897.0
12-04 08:31:28,16.581,9.021,67.612,6.186,0.0,0.601,0.0,172339200.0,0.0,283.0,2856394752.0,850022400.0,22825959424.0,7086698496.0,3105025.0,1022389.0
12-04 08:31:29,22.708,10.883,65.895,0.086,0.0,0.428,0.0,4354048.0,0.0,41.0,2858168320.0,850022400.0,22845280256.0,7065604096.0,3295956.0,1113578.0
12-04 08:31:30,20.017,10.051,69.088,0.169,0.0,0.676,0.0,2158592.0,0.0,22.0,2860572672.0,850030592.0,22859698176.0,7048773632.0,3126516.0,1029016.0
12-04 08:31:31,19.374,10.745,69.543,0.0,0.0,0.338,0.0,2166784.0,0.0,19.0,2860400640.0,850030592.0,22876041216.0,7032602624.0,3126525.0,1029527.0
12-04 08:31:32,19.761,9.284,70.528,0.085,0.0,0.341,0.0,2158592.0,0.0,19.0,2859790336.0,850030592.0,22891761664.0,7017492480.0,3130759.0,1032939.0
12-04 08:31:33,20.223,9.340,70.180,0.0,0.0,0.257,0.0,5353472.0,0.0,29.0,2862620672.0,850030592.0,22907244544.0,6999179264.0,3132043.0,1036978.0
12-04 08:31:34,9.941,3.791,86.184,0.084,0.0,0.0,0.0,2211840.0,0.0,20.0,2865573888.0,850030592.0,22915788800.0,6987681792.0,2190846.0,109945.0
12-04 08:31:35,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2865573888.0,850030592.0,22915788800.0,6987681792.0,3488.0,4603.0
12-04 08:31:36,0.334,0.501,99.082,0.083,0.0,0.0,0.0,196608.0,0.0,20.0,2865709056.0,850038784.0,22916026368.0,6987300864.0,92523.0,54965.0
12-04 08:31:37,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2865774592.0,850038784.0,22916026368.0,6987235328.0,2557.0,3089.0
12-04 08:31:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2866348032.0,850038784.0,22916030464.0,6986657792.0,2059.0,2063.0
12-04 08:31:39,0.250,0.250,99.499,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2866278400.0,850038784.0,22916034560.0,6986723328.0,2484.0,3722.0
12-04 08:31:40,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2866278400.0,850038784.0,22916034560.0,6986723328.0,3934.0,5587.0
12-04 08:31:41,4.553,3.710,91.653,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2849689600.0,850038784.0,22919159808.0,7000186880.0,525414.0,521141.0
12-04 08:31:42,22.862,11.008,65.453,0.085,0.0,0.593,0.0,2170880.0,0.0,22.0,2851889152.0,850046976.0,22935748608.0,6981390336.0,3346273.0,1251401.0
12-04 08:31:43,22.712,11.271,65.678,0.0,0.0,0.339,0.0,2154496.0,0.0,21.0,2852167680.0,850046976.0,22953455616.0,6963404800.0,3375742.0,1266971.0
12-04 08:31:44,26.527,11.955,60.820,0.262,0.0,0.436,0.0,15380480.0,0.0,48.0,2855444480.0,850046976.0,22981509120.0,6932074496.0,5349900.0,1256661.0
12-04 08:31:45,28.631,13.770,56.675,0.252,0.0,0.672,0.0,23666688.0,0.0,66.0,2855440384.0,850046976.0,22989533184.0,6924054528.0,3348119.0,1250650.0
12-04 08:31:46,25.468,13.203,60.647,0.085,0.0,0.596,0.0,4300800.0,0.0,38.0,2857443328.0,850046976.0,23011655680.0,6899929088.0,3555666.0,1359813.0
12-04 08:31:47,22.708,10.711,65.895,0.086,0.0,0.600,0.0,5607424.0,0.0,29.0,2860347392.0,850046976.0,23028506624.0,6880174080.0,3372540.0,1263877.0
12-04 08:31:48,29.620,13.126,55.872,0.864,0.0,0.518,0.0,58478592.0,0.0,126.0,2860376064.0,850055168.0,23105044480.0,6803599360.0,5343702.0,1253830.0
12-04 08:31:49,27.178,13.676,58.711,0.174,0.0,0.261,0.0,13389824.0,0.0,48.0,2860376064.0,850055168.0,23068647424.0,6839996416.0,3378562.0,1271332.0
12-04 08:31:50,24.893,12.404,62.019,0.086,0.0,0.599,0.0,4313088.0,0.0,39.0,2862133248.0,850055168.0,23089102848.0,6817783808.0,3559016.0,1370944.0
12-04 08:31:51,22.494,11.457,65.543,0.084,0.0,0.421,0.0,2150400.0,0.0,19.0,2862399488.0,850055168.0,23106113536.0,6800506880.0,3364700.0,1262586.0
12-04 08:31:52,25.510,12.245,61.650,0.0,0.0,0.595,0.0,2150400.0,0.0,19.0,2863394816.0,850055168.0,23125024768.0,6780600320.0,5358601.0,1261344.0
12-04 08:31:53,26.399,12.587,60.752,0.0,0.0,0.262,0.0,2154496.0,0.0,19.0,2864037888.0,850055168.0,23144681472.0,6760300544.0,3357960.0,1256846.0
12-04 08:31:54,25.554,12.181,61.499,0.256,0.0,0.511,0.0,4325376.0,0.0,42.0,2864304128.0,850063360.0,23166803968.0,6737903616.0,3540648.0,1345281.0
12-04 08:31:55,22.068,10.165,67.072,0.0,0.0,0.695,0.0,2150400.0,0.0,19.0,2864259072.0,850063360.0,23183990784.0,6720761856.0,3373857.0,1271173.0
12-04 08:31:56,23.956,12.617,62.745,0.085,0.0,0.597,0.0,2154496.0,0.0,19.0,2865643520.0,850063360.0,23203184640.0,6700183552.0,5366992.0,1268121.0
12-04 08:31:57,26.057,14.323,59.103,0.0,0.0,0.518,0.0,2150400.0,0.0,19.0,2864631808.0,850063360.0,23224348672.0,6680031232.0,3330164.0,1240560.0
12-04 08:31:58,24.532,12.351,59.284,3.152,0.0,0.681,0.0,187469824.0,0.0,321.0,2866257920.0,850063360.0,23242436608.0,6660317184.0,3423099.0,1295013.0
12-04 08:31:59,16.725,7.618,67.513,7.793,0.0,0.350,0.0,196882432.0,0.0,357.0,2867306496.0,850071552.0,23256064000.0,6645633024.0,3310597.0,1230414.0
12-04 08:32:00,28.346,15.048,55.906,0.087,0.0,0.612,0.0,4304896.0,0.0,38.0,2870853632.0,850071552.0,23280140288.0,6618009600.0,5565270.0,1373574.0
12-04 08:32:01,26.506,12.392,60.413,0.0,0.0,0.688,0.0,2150400.0,0.0,19.0,2871894016.0,850071552.0,23301079040.0,6596030464.0,3342094.0,1248048.0
12-04 08:32:02,25.412,12.142,61.925,0.087,0.0,0.434,0.0,4096000.0,0.0,26.0,2871947264.0,850071552.0,23322550272.0,6574505984.0,3399773.0,1278714.0
12-04 08:32:03,22.862,11.685,64.860,0.085,0.0,0.508,0.0,2379776.0,0.0,31.0,2874757120.0,850071552.0,23339327488.0,6554918912.0,3511692.0,1336555.0
12-04 08:32:04,25.455,12.121,62.078,0.0,0.0,0.346,0.0,2162688.0,0.0,20.0,2878300160.0,850071552.0,23359520768.0,6531182592.0,5365253.0,1269125.0
12-04 08:32:05,25.685,13.185,60.531,0.086,0.0,0.514,0.0,2203648.0,0.0,24.0,2879139840.0,850079744.0,23379062784.0,6510792704.0,3360481.0,1256630.0
12-04 08:32:06,25.190,13.609,60.524,0.085,0.0,0.592,0.0,4304896.0,0.0,39.0,2880122880.0,850079744.0,23399444480.0,6489427968.0,3528493.0,1346703.0
12-04 08:32:07,21.897,10.862,66.810,0.0,0.0,0.431,0.0,2154496.0,0.0,19.0,2880819200.0,850079744.0,23417573376.0,6470602752.0,3376956.0,1270911.0
12-04 08:32:08,25.472,12.264,61.664,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2888175616.0,850079744.0,23436394496.0,6444425216.0,5354890.0,1258142.0
12-04 08:32:09,25.784,12.195,61.585,0.0,0.0,0.436,0.0,2170880.0,0.0,20.0,2887417856.0,850079744.0,23457890304.0,6423687168.0,3336625.0,1243765.0
12-04 08:32:10,25.299,12.650,61.282,0.085,0.0,0.684,0.0,4317184.0,0.0,38.0,2888429568.0,850079744.0,23478140928.0,6402424832.0,3573032.0,1370367.0
12-04 08:32:11,22.137,11.538,65.897,0.085,0.0,0.342,0.0,2162688.0,0.0,21.0,2888683520.0,850087936.0,23495536640.0,6384766976.0,3379440.0,1276371.0
12-04 08:32:12,25.920,12.318,61.163,0.171,0.0,0.428,0.0,2150400.0,0.0,19.0,2890338304.0,850087936.0,23513767936.0,6364880896.0,5352351.0,1258395.0
12-04 08:32:13,26.083,12.565,60.832,0.0,0.0,0.520,0.0,2170880.0,0.0,19.0,2891317248.0,850087936.0,23535648768.0,6342021120.0,3362728.0,1260262.0
12-04 08:32:14,24.551,13.088,61.848,0.0,0.0,0.513,0.0,4317184.0,0.0,40.0,2891743232.0,850087936.0,23556780032.0,6320463872.0,3546080.0,1357357.0
12-04 08:32:15,22.867,11.177,65.785,0.085,0.0,0.085,0.0,2150400.0,0.0,19.0,2892947456.0,850087936.0,23573733376.0,6302306304.0,3365245.0,1262401.0
12-04 08:32:16,25.128,12.821,61.282,0.085,0.0,0.684,0.0,2150400.0,0.0,19.0,2893922304.0,850087936.0,23592980480.0,6282084352.0,5355676.0,1259384.0
12-04 08:32:17,24.659,13.225,61.348,0.171,0.0,0.597,0.0,2162688.0,0.0,21.0,2893877248.0,850096128.0,23612096512.0,6263005184.0,3347132.0,1253117.0
12-04 08:32:18,26.488,12.683,60.569,0.0,0.0,0.259,0.0,4313088.0,0.0,40.0,2897113088.0,850096128.0,23634501632.0,6237364224.0,3544621.0,1346199.0
12-04 08:32:19,21.664,11.005,66.898,0.087,0.0,0.347,0.0,2191360.0,0.0,21.0,2898833408.0,850096128.0,23650541568.0,6219603968.0,3370755.0,1268565.0
12-04 08:32:20,24.849,12.511,62.123,0.0,0.0,0.518,0.0,2146304.0,0.0,19.0,2901753856.0,850096128.0,23670513664.0,6196711424.0,5340671.0,1254149.0
12-04 08:32:21,25.109,13.339,61.116,0.0,0.0,0.436,0.0,2154496.0,0.0,19.0,2900918272.0,850096128.0,23692107776.0,6175952896.0,3356577.0,1255630.0
12-04 08:32:22,24.675,12.381,62.251,0.087,0.0,0.606,0.0,4308992.0,0.0,38.0,2903371776.0,850096128.0,23711289344.0,6154317824.0,3578542.0,1372907.0
12-04 08:32:23,21.765,12.437,65.042,0.168,0.0,0.588,0.0,2170880.0,0.0,21.0,2903007232.0,850104320.0,23728693248.0,6137270272.0,3363530.0,1261634.0
12-04 08:32:24,25.364,12.682,61.611,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,2903818240.0,850104320.0,23746883584.0,6118268928.0,5351868.0,1258418.0
12-04 08:32:25,27.939,12.095,59.540,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,2904907776.0,850104320.0,23769030656.0,6095032320.0,3326899.0,1238401.0
12-04 08:32:26,25.680,12.245,61.565,0.170,0.0,0.340,0.0,4308992.0,0.0,39.0,2904297472.0,850104320.0,23790149632.0,6074523648.0,3575850.0,1367047.0
12-04 08:32:27,22.595,10.653,66.237,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,2905182208.0,850104320.0,23805153280.0,6058635264.0,3372720.0,1271342.0
12-04 08:32:28,25.643,12.093,61.664,0.0,0.0,0.600,0.0,2150400.0,0.0,19.0,2906251264.0,850108416.0,23825141760.0,6037573632.0,5361950.0,1265712.0
12-04 08:32:29,25.323,12.575,58.484,2.756,0.0,0.861,0.0,149549056.0,0.0,248.0,2906980352.0,850116608.0,23845097472.0,6016880640.0,3358244.0,1256382.0
12-04 08:32:30,14.626,9.184,64.541,11.224,0.0,0.425,0.0,269402112.0,0.0,413.0,2907066368.0,850116608.0,23856435200.0,6005456896.0,3254930.0,1203731.0
12-04 08:32:31,23.018,11.168,61.211,4.177,0.0,0.426,0.0,122425344.0,0.0,240.0,2906497024.0,850116608.0,23875731456.0,5986729984.0,3357820.0,1247716.0
12-04 08:32:32,32.255,16.170,51.064,0.0,0.0,0.511,0.0,2277376.0,0.0,25.0,2907758592.0,850116608.0,23899308032.0,5961891840.0,5544553.0,1362966.0
12-04 08:32:33,29.862,13.769,55.766,0.086,0.0,0.516,0.0,4345856.0,0.0,41.0,2909212672.0,850116608.0,23923412992.0,5936332800.0,3488522.0,1326895.0
12-04 08:32:34,25.773,13.144,60.481,0.172,0.0,0.430,0.0,2207744.0,0.0,25.0,2908631040.0,850124800.0,23943352320.0,5916966912.0,3384219.0,1269964.0
12-04 08:32:35,22.194,11.911,65.296,0.086,0.0,0.514,0.0,4280320.0,0.0,36.0,2908983296.0,850124800.0,23962746880.0,5897220096.0,3533785.0,1358014.0
12-04 08:32:36,26.166,11.485,61.572,0.0,0.0,0.777,0.0,2150400.0,0.0,19.0,2910003200.0,850124800.0,23982268416.0,5876678656.0,5354643.0,1261118.0
12-04 08:32:37,26.383,13.277,59.830,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2911248384.0,850124800.0,24000798720.0,5856903168.0,3341128.0,1248294.0
12-04 08:32:38,24.380,12.746,62.190,0.086,0.0,0.599,0.0,4300800.0,0.0,38.0,2912980992.0,850124800.0,24022724608.0,5833244672.0,3543825.0,1345489.0
12-04 08:32:39,22.423,11.082,66.065,0.0,0.0,0.430,0.0,2154496.0,0.0,20.0,2913857536.0,850124800.0,24039972864.0,5815119872.0,3384690.0,1279456.0
12-04 08:32:40,25.751,12.446,61.202,0.172,0.0,0.429,0.0,2166784.0,0.0,21.0,2914172928.0,850132992.0,24058621952.0,5796147200.0,5365635.0,1265162.0
12-04 08:32:41,25.611,10.952,62.932,0.084,0.0,0.421,0.0,4341760.0,0.0,39.0,2914840576.0,850132992.0,24079396864.0,5774704640.0,3091195.0,913244.0
12-04 08:32:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2913882112.0,850132992.0,24081371136.0,5773688832.0,3006.0,4029.0
12-04 08:32:43,0.666,0.500,98.834,0.0,0.0,0.0,0.0,200704.0,0.0,18.0,2913878016.0,850132992.0,24081375232.0,5773688832.0,57719.0,4553.0
12-04 08:32:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2913640448.0,850132992.0,24081612800.0,5773688832.0,1896.0,2551.0
12-04 08:32:45,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2913640448.0,850132992.0,24081612800.0,5773688832.0,3582.0,5346.0
12-04 08:32:46,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2913628160.0,850141184.0,24081616896.0,5773688832.0,2641.0,3674.0
12-04 08:32:47,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2913628160.0,850141184.0,24081616896.0,5773688832.0,2504.0,3716.0
12-04 08:32:48,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2914213888.0,850141184.0,24081616896.0,5773103104.0,2122.0,2683.0
12-04 08:32:49,12.909,9.137,77.368,0.0,0.0,0.587,0.0,28672.0,0.0,5.0,2913996800.0,850141184.0,24090943488.0,5763993600.0,3179041.0,1171908.0
12-04 08:32:50,30.603,15.259,53.621,0.086,0.0,0.431,0.0,2154496.0,0.0,19.0,2914873344.0,850141184.0,24113410048.0,5740650496.0,3501092.0,1434300.0
12-04 08:32:51,30.025,15.098,54.114,0.085,0.0,0.679,0.0,7766016.0,0.0,46.0,2915815424.0,850141184.0,24136175616.0,5716942848.0,5881171.0,1643411.0
12-04 08:32:52,35.459,15.901,47.279,0.765,0.0,0.595,0.0,59518976.0,0.0,125.0,2917093376.0,850149376.0,24215728128.0,5636104192.0,3493928.0,1429649.0
12-04 08:32:53,29.974,16.140,52.861,0.256,0.0,0.769,0.0,17965056.0,0.0,72.0,2917646336.0,850149376.0,24181854208.0,5669425152.0,5872897.0,1630702.0
12-04 08:32:54,31.098,13.850,54.355,0.0,0.0,0.697,0.0,2158592.0,0.0,19.0,2917965824.0,850149376.0,24204316672.0,5646643200.0,3444672.0,1401584.0
12-04 08:32:55,29.826,13.913,55.478,0.087,0.0,0.696,0.0,4292608.0,0.0,38.0,2918772736.0,850149376.0,24228597760.0,5621555200.0,5920078.0,1653022.0
12-04 08:32:56,30.703,14.322,54.288,0.086,0.0,0.600,0.0,2150400.0,0.0,19.0,2919030784.0,850149376.0,24250236928.0,5599657984.0,3498227.0,1431761.0
12-04 08:32:57,28.361,16.132,55.074,0.0,0.0,0.434,0.0,4313088.0,0.0,38.0,2920837120.0,850149376.0,24275361792.0,5572726784.0,5888834.0,1639814.0
12-04 08:32:58,31.049,15.178,52.992,0.087,0.0,0.694,0.0,2158592.0,0.0,21.0,2920165376.0,850157568.0,24298450944.0,5550301184.0,3464734.0,1417054.0
12-04 08:32:59,28.906,14.583,55.556,0.087,0.0,0.868,0.0,4308992.0,0.0,38.0,2920476672.0,850157568.0,24322818048.0,5525622784.0,5890011.0,1641791.0
12-04 08:33:00,29.397,16.313,53.696,0.0,0.0,0.595,0.0,2154496.0,0.0,19.0,2920435712.0,850157568.0,24345194496.0,5503287296.0,3475734.0,1422323.0
12-04 08:33:01,17.197,10.576,62.941,8.598,0.0,0.688,0.0,208969728.0,0.0,336.0,2921267200.0,850157568.0,24360767488.0,5486882816.0,3594691.0,1490246.0
12-04 08:33:02,16.093,9.208,65.060,8.864,0.0,0.775,0.0,236318720.0,0.0,429.0,2923769856.0,850157568.0,24371265536.0,5473882112.0,5576010.0,1461121.0
12-04 08:33:03,30.796,16.263,52.249,0.087,0.0,0.606,0.0,2166784.0,0.0,21.0,2925051904.0,850165760.0,24394776576.0,5449080832.0,3515006.0,1440220.0
12-04 08:33:04,31.466,15.690,52.069,0.086,0.0,0.690,0.0,4317184.0,0.0,40.0,2925727744.0,850165760.0,24420552704.0,5422628864.0,5813436.0,1608433.0
12-04 08:33:05,31.330,16.223,51.674,0.086,0.0,0.687,0.0,4304896.0,0.0,38.0,2926137344.0,850165760.0,24445403136.0,5397368832.0,5840390.0,1622427.0
12-04 08:33:06,31.948,15.411,52.208,0.087,0.0,0.346,0.0,2150400.0,0.0,19.0,2928619520.0,850165760.0,24468209664.0,5372080128.0,3477613.0,1422390.0
12-04 08:33:07,31.272,14.895,53.049,0.087,0.0,0.697,0.0,4341760.0,0.0,41.0,2929635328.0,850165760.0,24493907968.0,5345366016.0,3786713.0,1588354.0
12-04 08:33:08,32.014,15.404,51.979,0.086,0.0,0.516,0.0,4308992.0,0.0,39.0,2931482624.0,850165760.0,24518909952.0,5318516736.0,5862998.0,1634156.0
12-04 08:33:09,31.976,15.251,52.080,0.173,0.0,0.520,0.0,2174976.0,0.0,22.0,2932101120.0,850173952.0,24543354880.0,5293445120.0,3444100.0,1405361.0
12-04 08:33:10,34.817,15.271,48.691,0.436,0.0,0.785,0.0,41349120.0,0.0,119.0,2933882880.0,850173952.0,24565432320.0,5269585920.0,5887073.0,1644293.0
12-04 08:33:11,30.500,16.039,52.673,0.088,0.0,0.701,0.0,4083712.0,0.0,26.0,2933563392.0,850173952.0,24590925824.0,5244411904.0,3663364.0,1526574.0
12-04 08:33:12,32.989,14.815,51.680,0.0,0.0,0.517,0.0,2392064.0,0.0,32.0,2933006336.0,850173952.0,24614469632.0,5221425152.0,5649569.0,1521992.0
12-04 08:33:13,32.140,14.585,52.576,0.0,0.0,0.699,0.0,4313088.0,0.0,39.0,2938101760.0,850178048.0,24640176128.0,5190619136.0,5839357.0,1620175.0
12-04 08:33:14,31.768,15.969,51.580,0.085,0.0,0.598,0.0,2973696.0,0.0,23.0,2939760640.0,850178048.0,24665628672.0,5163507712.0,3659897.0,1516210.0
12-04 08:33:15,33.219,15.536,50.558,0.086,0.0,0.601,0.0,3489792.0,0.0,36.0,2942668800.0,850190336.0,24688676864.0,5137539072.0,3611251.0,1495897.0
12-04 08:33:16,32.021,15.668,51.627,0.086,0.0,0.599,0.0,4308992.0,0.0,38.0,2944753664.0,850190336.0,24714862592.0,5109268480.0,5835706.0,1622086.0
12-04 08:33:17,31.336,16.096,52.055,0.086,0.0,0.428,0.0,3223552.0,0.0,24.0,2945855488.0,850190336.0,24740093952.0,5082935296.0,3675017.0,1528383.0
12-04 08:33:18,29.931,14.187,55.363,0.087,0.0,0.433,0.0,3227648.0,0.0,34.0,2947334144.0,850190336.0,24762040320.0,5059510272.0,5639339.0,1504863.0
12-04 08:33:19,32.189,15.021,51.845,0.0,0.0,0.944,0.0,4308992.0,0.0,38.0,2950070272.0,850190336.0,24786264064.0,5032550400.0,5659126.0,1638737.0
12-04 08:33:20,30.382,15.885,53.299,0.0,0.0,0.434,0.0,2146304.0,0.0,19.0,2950946816.0,850190336.0,24809623552.0,5008314368.0,3728390.0,1441316.0
12-04 08:33:21,31.046,14.923,53.259,0.172,0.0,0.600,0.0,4308992.0,0.0,40.0,2951843840.0,850198528.0,24835198976.0,4981833728.0,5861357.0,1629060.0
12-04 08:33:22,31.142,14.879,53.374,0.0,0.0,0.606,0.0,2162688.0,0.0,21.0,2954166272.0,850198528.0,24856174592.0,4958535680.0,3514197.0,1441496.0
12-04 08:33:23,28.887,15.123,55.225,0.170,0.0,0.595,0.0,4317184.0,0.0,38.0,2954055680.0,850198528.0,24881328128.0,4933492736.0,5859062.0,1626661.0
12-04 08:33:24,31.321,14.786,53.193,0.0,0.0,0.700,0.0,2162688.0,0.0,22.0,2954153984.0,850198528.0,24904155136.0,4910567424.0,3518923.0,1446164.0
12-04 08:33:25,27.218,15.504,56.503,0.086,0.0,0.689,0.0,4304896.0,0.0,38.0,2954313728.0,850198528.0,24927862784.0,4886700032.0,5866635.0,1630550.0
12-04 08:33:26,30.461,13.664,55.265,0.087,0.0,0.522,0.0,2154496.0,0.0,19.0,2955513856.0,850198528.0,24949207040.0,4864155648.0,3517591.0,1443856.0
12-04 08:33:27,29.010,15.250,55.039,0.088,0.0,0.613,0.0,4317184.0,0.0,40.0,2957512704.0,850206720.0,24974057472.0,4837298176.0,4752671.0,1615315.0
12-04 08:33:28,29.549,14.125,55.373,0.087,0.0,0.867,0.0,2146304.0,0.0,19.0,2958188544.0,850206720.0,24994897920.0,4815781888.0,4599157.0,1441208.0
12-04 08:33:29,31.416,15.193,52.704,0.0,0.0,0.687,0.0,4341760.0,0.0,42.0,2958667776.0,850206720.0,25020235776.0,4789964800.0,5853210.0,1618014.0
12-04 08:33:30,31.250,15.240,52.911,0.086,0.0,0.514,0.0,2150400.0,0.0,20.0,2958667776.0,850206720.0,25044189184.0,4766011392.0,3502505.0,1441322.0
12-04 08:33:31,30.475,14.601,54.160,0.085,0.0,0.679,0.0,4304896.0,0.0,38.0,2961408000.0,850206720.0,25068032000.0,4739428352.0,5891406.0,1644063.0
12-04 08:33:32,31.384,14.617,51.935,1.376,0.0,0.688,0.0,94437376.0,0.0,175.0,2962755584.0,850206720.0,25089740800.0,4716371968.0,3457735.0,1413602.0
12-04 08:33:33,17.440,10.137,60.997,11.254,0.0,0.172,0.0,272519168.0,0.0,441.0,2962145280.0,850214912.0,25103060992.0,4703653888.0,4106336.0,1491836.0
12-04 08:33:34,12.790,8.498,65.751,12.275,0.0,0.687,0.0,265412608.0,0.0,451.0,2962202624.0,850214912.0,25113202688.0,4693454848.0,1417744.0,1391329.0
12-04 08:33:35,31.426,14.603,52.605,0.598,0.0,0.769,0.0,26877952.0,0.0,97.0,2964021248.0,850214912.0,25137827840.0,4667011072.0,7196219.0,1537318.0
12-04 08:33:36,31.897,15.517,51.810,0.086,0.0,0.690,0.0,4313088.0,0.0,39.0,2967801856.0,850214912.0,25162792960.0,4638265344.0,5859149.0,1631471.0
12-04 08:33:37,31.520,16.321,51.727,0.0,0.0,0.432,0.0,2150400.0,0.0,19.0,2968641536.0,850214912.0,25186652160.0,4613566464.0,3519175.0,1447374.0
12-04 08:33:38,31.724,16.034,51.638,0.086,0.0,0.517,0.0,4304896.0,0.0,38.0,2969403392.0,850214912.0,25211703296.0,4587753472.0,5771968.0,1581819.0
12-04 08:33:39,30.495,16.681,52.129,0.087,0.0,0.608,0.0,4321280.0,0.0,42.0,2971979776.0,850223104.0,25237188608.0,4559683584.0,5849619.0,1625596.0
12-04 08:33:40,34.266,13.899,50.962,0.262,0.0,0.612,0.0,14286848.0,0.0,43.0,2970771456.0,850223104.0,25269571584.0,4528508928.0,3433880.0,1401117.0
12-04 08:33:41,37.199,16.065,45.447,0.773,0.0,0.515,0.0,70217728.0,0.0,170.0,2974613504.0,850227200.0,25283616768.0,4510617600.0,3886810.0,1649640.0
12-04 08:33:42,32.108,14.961,52.231,0.0,0.0,0.700,0.0,4329472.0,0.0,35.0,2977050624.0,850227200.0,25310441472.0,4481355776.0,5676800.0,1529694.0
12-04 08:33:43,31.889,15.425,52.253,0.0,0.0,0.433,0.0,2199552.0,0.0,22.0,2977538048.0,850227200.0,25333985280.0,4457324544.0,3638965.0,1506374.0
12-04 08:33:44,32.841,14.683,51.347,0.261,0.0,0.869,0.0,4378624.0,0.0,45.0,2978820096.0,850235392.0,25359843328.0,4430176256.0,5798480.0,1594798.0
12-04 08:33:45,31.337,15.712,52.257,0.087,0.0,0.608,0.0,4108288.0,0.0,27.0,2979958784.0,850235392.0,25384427520.0,4404453376.0,3689143.0,1540433.0
12-04 08:33:46,32.252,15.250,52.235,0.0,0.0,0.263,0.0,2387968.0,0.0,31.0,2980630528.0,850235392.0,25407676416.0,4380532736.0,5627277.0,1509003.0
12-04 08:33:47,32.115,15.144,52.132,0.0,0.0,0.609,0.0,4308992.0,0.0,38.0,2980470784.0,850235392.0,25433026560.0,4355342336.0,3827918.0,1611279.0
12-04 08:33:48,32.143,15.646,51.616,0.085,0.0,0.510,0.0,2158592.0,0.0,19.0,2982313984.0,850235392.0,25456373760.0,4330151936.0,5659148.0,1525885.0
12-04 08:33:49,24.742,9.622,65.464,0.086,0.0,0.086,0.0,6459392.0,0.0,57.0,2982846464.0,850235392.0,25478381568.0,4307611648.0,2777109.0,535608.0
12-04 08:33:50,0.167,0.250,99.333,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2983759872.0,850243584.0,25479913472.0,4305158144.0,2096.0,2584.0
12-04 08:33:51,0.335,0.335,99.331,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,2983833600.0,850243584.0,25480146944.0,4304850944.0,57399.0,4849.0
12-04 08:33:52,0.0,0.418,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2983833600.0,850243584.0,25480146944.0,4304850944.0,4318.0,6400.0
12-04 08:33:53,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2983833600.0,850243584.0,25480146944.0,4304850944.0,1862.0,2393.0
12-04 08:33:54,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2983821312.0,850243584.0,25480159232.0,4304850944.0,5027.0,7779.0
12-04 08:33:55,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2983821312.0,850243584.0,25480159232.0,4304850944.0,1856.0,2502.0
12-04 08:33:56,2.092,1.925,95.732,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,2983813120.0,850251776.0,25480159232.0,4304850944.0,192913.0,195184.0
12-04 08:33:57,21.030,12.876,65.665,0.0,0.0,0.429,0.0,0.0,0.0,0.0,2982096896.0,850251776.0,25497509888.0,4289216512.0,3374682.0,1421360.0
12-04 08:33:58,30.637,14.286,54.217,0.0,0.0,0.861,0.0,4321280.0,0.0,38.0,2985627648.0,850251776.0,25519947776.0,4263247872.0,6018645.0,1732336.0
12-04 08:33:59,31.058,17.321,51.024,0.085,0.0,0.512,0.0,2154496.0,0.0,22.0,2984169472.0,850255872.0,25544548352.0,4240101376.0,3625235.0,1566356.0
12-04 08:34:00,32.158,16.079,51.161,0.0,0.0,0.602,0.0,4349952.0,0.0,41.0,2985267200.0,850255872.0,25569378304.0,4214173696.0,5958668.0,1710133.0
12-04 08:34:01,31.196,15.945,52.080,0.087,0.0,0.693,0.0,2158592.0,0.0,20.0,2986463232.0,850255872.0,25592827904.0,4189528064.0,3657879.0,1587880.0
12-04 08:34:02,32.186,14.630,51.893,0.172,0.0,1.119,0.0,4317184.0,0.0,40.0,2986868736.0,850264064.0,25617719296.0,4164222976.0,5922541.0,1688932.0
12-04 08:34:03,33.072,15.579,50.653,0.0,0.0,0.696,0.0,2150400.0,0.0,19.0,2987999232.0,850264064.0,25641611264.0,4139200512.0,5611689.0,1563494.0
12-04 08:34:04,31.593,15.666,51.610,0.609,0.0,0.522,0.0,46907392.0,0.0,112.0,2987417600.0,850264064.0,25667489792.0,4113903616.0,3954363.0,1713792.0
12-04 08:34:05,22.985,11.664,55.489,9.005,0.0,0.858,0.0,269447168.0,0.0,456.0,2988392448.0,850264064.0,25683148800.0,4097269760.0,5704631.0,1607485.0
12-04 08:34:06,19.330,10.567,61.684,7.990,0.0,0.430,0.0,193761280.0,0.0,369.0,2989547520.0,850264064.0,25698734080.0,4080529408.0,3619546.0,1542880.0
12-04 08:34:07,31.754,15.263,52.281,0.0,0.0,0.702,0.0,4079616.0,0.0,26.0,2989293568.0,850264064.0,25724686336.0,4054831104.0,1695046.0,1588732.0
12-04 08:34:08,31.052,16.082,52.010,0.171,0.0,0.684,0.0,2392064.0,0.0,33.0,2990706688.0,850272256.0,25748197376.0,4029898752.0,3598582.0,1668659.0
12-04 08:34:09,29.145,14.572,55.410,0.0,0.0,0.873,0.0,1937408.0,0.0,19.0,2991943680.0,850272256.0,25769668608.0,4007190528.0,5756881.0,1611434.0
12-04 08:34:10,31.976,15.685,51.473,0.0,0.0,0.867,0.0,4308992.0,0.0,38.0,2991411200.0,850272256.0,25795072000.0,3982319616.0,7858741.0,1681739.0
12-04 08:34:11,31.547,16.081,51.494,0.088,0.0,0.791,0.0,4100096.0,0.0,28.0,2992009216.0,850272256.0,25820188672.0,3956604928.0,7929760.0,1735790.0
12-04 08:34:12,31.897,15.862,51.379,0.086,0.0,0.776,0.0,2379776.0,0.0,31.0,2993086464.0,850272256.0,25843380224.0,3932336128.0,3719010.0,1600600.0
12-04 08:34:13,31.272,16.202,51.655,0.0,0.0,0.871,0.0,4321280.0,0.0,40.0,2993807360.0,850272256.0,25869787136.0,3905208320.0,6052395.0,1785185.0
12-04 08:34:14,31.747,16.090,51.471,0.087,0.0,0.606,0.0,2195456.0,0.0,23.0,2994536448.0,850280448.0,25892941824.0,3881316352.0,5538524.0,1508813.0
12-04 08:34:15,31.707,15.070,52.352,0.087,0.0,0.784,0.0,4292608.0,0.0,38.0,2995187712.0,850280448.0,25918144512.0,3855462400.0,4037305.0,1774115.0
12-04 08:34:16,33.220,15.847,50.0,0.0,0.0,0.932,0.0,2183168.0,0.0,20.0,2995163136.0,850280448.0,25942204416.0,3831427072.0,5595648.0,1541493.0
12-04 08:34:17,32.506,15.740,51.155,0.0,0.0,0.599,0.0,4308992.0,0.0,38.0,2996670464.0,850280448.0,25967042560.0,3805081600.0,3994603.0,1744549.0
12-04 08:34:18,32.791,15.668,50.771,0.0,0.0,0.771,0.0,2150400.0,0.0,19.0,2998054912.0,850280448.0,25990610944.0,3780128768.0,5648443.0,1573596.0
12-04 08:34:19,32.906,15.641,50.513,0.171,0.0,0.769,0.0,4333568.0,0.0,41.0,2997530624.0,850288640.0,26016722944.0,3754532864.0,5942834.0,1723884.0
12-04 08:34:20,31.196,16.291,51.820,0.0,0.0,0.693,0.0,2146304.0,0.0,19.0,2997682176.0,850288640.0,26040246272.0,3730857984.0,3666979.0,1573767.0
12-04 08:34:21,33.276,16.041,49.829,0.256,0.0,0.597,0.0,20598784.0,0.0,72.0,3000217600.0,850288640.0,26077741056.0,3690827776.0,5936316.0,1722624.0
12-04 08:34:22,33.305,17.198,48.406,0.252,0.0,0.839,0.0,14774272.0,0.0,50.0,3000414208.0,850288640.0,26087403520.0,3680968704.0,3659609.0,1574802.0
12-04 08:34:23,32.079,16.510,50.727,0.0,0.0,0.684,0.0,4304896.0,0.0,40.0,3000365056.0,850288640.0,26113359872.0,3655061504.0,5939435.0,1723437.0
12-04 08:34:24,31.092,15.808,52.402,0.0,0.0,0.699,0.0,4124672.0,0.0,29.0,3003752448.0,850288640.0,26139443200.0,3625590784.0,5857474.0,1681051.0
12-04 08:34:25,35.573,16.107,47.115,0.603,0.0,0.603,0.0,41848832.0,0.0,117.0,3005718528.0,850296832.0,26160578560.0,3602481152.0,3763694.0,1627240.0
12-04 08:34:26,31.593,15.753,51.784,0.0,0.0,0.870,0.0,4186112.0,0.0,29.0,3006668800.0,850296832.0,26184966144.0,3577143296.0,5843414.0,1675888.0
12-04 08:34:27,32.423,13.744,53.216,0.088,0.0,0.529,0.0,2297856.0,0.0,28.0,3006488576.0,850296832.0,26208264192.0,3554025472.0,5713790.0,1598244.0
12-04 08:34:28,31.858,15.625,51.649,0.0,0.0,0.868,0.0,4259840.0,0.0,35.0,3007578112.0,850296832.0,26233397248.0,3527802880.0,3881771.0,1691386.0
12-04 08:34:29,31.384,16.595,51.505,0.0,0.0,0.516,0.0,2195456.0,0.0,22.0,3007414272.0,850296832.0,26257190912.0,3504173056.0,5798078.0,1651096.0
12-04 08:34:30,30.930,15.899,52.563,0.087,0.0,0.521,0.0,4308992.0,0.0,38.0,3009961984.0,850296832.0,26282516480.0,3476299776.0,5997569.0,1751334.0
12-04 08:34:31,32.847,15.695,50.515,0.086,0.0,0.858,0.0,2166784.0,0.0,21.0,3010031616.0,850305024.0,26305929216.0,3452809216.0,3570606.0,1526085.0
12-04 08:34:32,30.830,15.371,53.092,0.088,0.0,0.618,0.0,4308992.0,0.0,38.0,3010969600.0,850305024.0,26331316224.0,3426484224.0,6002648.0,1759643.0
12-04 08:34:33,32.236,15.598,51.733,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,3012259840.0,850305024.0,26354651136.0,3401859072.0,4853128.0,1537863.0
12-04 08:34:34,32.873,16.221,50.302,0.086,0.0,0.518,0.0,7790592.0,0.0,51.0,3012722688.0,850305024.0,26379632640.0,3376414720.0,4734142.0,1740363.0
12-04 08:34:35,36.879,15.867,45.684,0.785,0.0,0.785,0.0,60653568.0,0.0,128.0,3014488064.0,850305024.0,26461376512.0,3292905472.0,5578063.0,1541751.0
12-04 08:34:36,32.007,14.792,50.0,2.595,0.0,0.606,0.0,157495296.0,0.0,290.0,3013160960.0,850305024.0,26424705024.0,3330904064.0,3927124.0,1714885.0
12-04 08:34:37,14.346,9.932,63.243,11.715,0.0,0.764,0.0,271593472.0,0.0,461.0,3014094848.0,850313216.0,26436349952.0,3318317056.0,4032551.0,1532033.0
12-04 08:34:38,15.443,9.789,63.207,10.970,0.0,0.591,0.0,263045120.0,0.0,484.0,3013537792.0,850313216.0,26450173952.0,3305050112.0,1556481.0,1528809.0
12-04 08:34:39,32.707,15.884,50.555,0.0,0.0,0.854,0.0,2277376.0,0.0,25.0,3014070272.0,850313216.0,26472243200.0,3282448384.0,9338645.0,1621442.0
12-04 08:34:40,32.407,15.465,51.260,0.087,0.0,0.782,0.0,4308992.0,0.0,38.0,3013173248.0,850313216.0,26498187264.0,3257401344.0,6038007.0,1775704.0
12-04 08:34:41,32.909,15.691,50.806,0.0,0.0,0.594,0.0,2162688.0,0.0,19.0,3013754880.0,850313216.0,26521636864.0,3233370112.0,3561481.0,1526930.0
12-04 08:34:42,31.806,16.854,50.821,0.086,0.0,0.432,0.0,4308992.0,0.0,38.0,3015077888.0,850313216.0,26547027968.0,3206656000.0,6015921.0,1770264.0
12-04 08:34:43,32.199,15.183,51.832,0.087,0.0,0.698,0.0,2170880.0,0.0,21.0,3016052736.0,850321408.0,26570776576.0,3181924352.0,5612571.0,1542652.0
12-04 08:34:44,33.587,15.059,50.677,0.0,0.0,0.677,0.0,4313088.0,0.0,38.0,3015925760.0,850321408.0,26596806656.0,3156021248.0,3970695.0,1735310.0
12-04 08:34:45,31.547,15.730,52.118,0.086,0.0,0.519,0.0,2154496.0,0.0,19.0,3017068544.0,850321408.0,26619871232.0,3131813888.0,5551938.0,1510139.0
12-04 08:34:46,32.960,15.318,50.861,0.086,0.0,0.775,0.0,4321280.0,0.0,38.0,3017732096.0,850321408.0,26644787200.0,3106234368.0,6055117.0,1788678.0
12-04 08:34:47,32.423,16.212,50.853,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,3018743808.0,850321408.0,26668400640.0,3081609216.0,3563945.0,1516998.0
12-04 08:34:48,33.218,15.358,50.906,0.0,0.0,0.518,0.0,4345856.0,0.0,39.0,3019485184.0,850321408.0,26693513216.0,3055755264.0,6038256.0,1780022.0
12-04 08:34:49,31.752,16.135,51.682,0.086,0.0,0.345,0.0,2211840.0,0.0,26.0,3019788288.0,850329600.0,26717847552.0,3031109632.0,5773997.0,1629916.0
12-04 08:34:50,31.845,16.309,51.159,0.086,0.0,0.601,0.0,4329472.0,0.0,39.0,3020697600.0,850329600.0,26742964224.0,3005083648.0,3805235.0,1651075.0
12-04 08:34:51,30.836,16.638,51.742,0.0,0.0,0.784,0.0,2150400.0,0.0,19.0,3021119488.0,850329600.0,26766028800.0,2981597184.0,5821267.0,1660624.0
12-04 08:34:52,31.952,15.544,51.813,0.0,0.0,0.691,0.0,4300800.0,0.0,38.0,3022348288.0,850329600.0,26791170048.0,2955227136.0,3774851.0,1630617.0
12-04 08:34:53,31.952,16.408,50.950,0.086,0.0,0.604,0.0,4272128.0,0.0,37.0,3022086144.0,850329600.0,26817622016.0,2929037312.0,5866220.0,1688151.0
12-04 08:34:54,33.681,14.273,51.175,0.087,0.0,0.783,0.0,2203648.0,0.0,22.0,3023958016.0,850329600.0,26840154112.0,2904633344.0,5740560.0,1612271.0
12-04 08:34:55,31.894,15.154,52.070,0.176,0.0,0.705,0.0,4337664.0,0.0,41.0,3023269888.0,850337792.0,26865700864.0,2879766528.0,3994213.0,1752134.0
12-04 08:34:56,32.991,14.739,51.328,0.0,0.0,0.943,0.0,2150400.0,0.0,19.0,3024842752.0,850337792.0,26889338880.0,2854555648.0,5638493.0,1558410.0
12-04 08:34:57,31.310,15.611,52.038,0.173,0.0,0.867,0.0,4300800.0,0.0,38.0,3024715776.0,850337792.0,26914635776.0,2829385728.0,4349489.0,1721679.0
12-04 08:34:58,33.043,14.124,52.049,0.0,0.0,0.785,0.0,2166784.0,0.0,21.0,3026681856.0,850337792.0,26937749504.0,2804305920.0,5198742.0,1546977.0
12-04 08:34:59,32.199,15.794,51.396,0.087,0.0,0.524,0.0,4317184.0,0.0,38.0,3025620992.0,850337792.0,26964058112.0,2779058176.0,6032932.0,1777410.0
12-04 08:35:00,31.651,16.253,51.326,0.086,0.0,0.684,0.0,2162688.0,0.0,20.0,3026440192.0,850337792.0,26987245568.0,2755051520.0,3557358.0,1514274.0
12-04 08:35:01,32.404,15.418,51.568,0.0,0.0,0.610,0.0,4345856.0,0.0,41.0,3028877312.0,850345984.0,27012259840.0,2727591936.0,5971894.0,1741618.0
12-04 08:35:02,33.276,15.219,50.731,0.086,0.0,0.688,0.0,2154496.0,0.0,19.0,3028676608.0,850345984.0,27036131328.0,2703921152.0,5664603.0,1574767.0
12-04 08:35:03,33.247,14.583,51.389,0.0,0.0,0.781,0.0,4300800.0,0.0,38.0,3030253568.0,850345984.0,27061551104.0,2676924416.0,3939742.0,1718423.0
12-04 08:35:04,31.561,17.384,50.211,0.0,0.0,0.844,0.0,3227648.0,0.0,23.0,3031085056.0,850345984.0,27086454784.0,2651189248.0,5826629.0,1666184.0
12-04 08:35:05,32.140,17.050,50.213,0.085,0.0,0.512,0.0,3231744.0,0.0,34.0,3031695360.0,850345984.0,27110346752.0,2626686976.0,5792090.0,1645925.0
12-04 08:35:06,32.423,14.361,52.335,0.088,0.0,0.793,0.0,4308992.0,0.0,38.0,3032178688.0,850345984.0,27136024576.0,2600525824.0,3963639.0,1722196.0
12-04 08:35:07,33.622,15.078,50.780,0.087,0.0,0.433,0.0,2174976.0,0.0,21.0,3032862720.0,850354176.0,27159687168.0,2576171008.0,5618044.0,1561271.0
12-04 08:35:08,29.346,16.093,51.635,1.979,0.0,0.947,0.0,59076608.0,0.0,116.0,3032268800.0,850354176.0,27182981120.0,2553470976.0,3862098.0,1677644.0
12-04 08:35:09,13.722,9.777,62.779,13.122,0.0,0.600,0.0,269496320.0,0.0,457.0,3032600576.0,850354176.0,27193593856.0,2542526464.0,4032837.0,1531441.0
12-04 08:35:10,14.346,9.593,62.564,12.564,0.0,0.934,0.0,272629760.0,0.0,441.0,3033817088.0,850354176.0,27204808704.0,2530095104.0,1535411.0,1506156.0
12-04 08:35:11,28.876,14.140,54.600,1.874,0.0,0.511,0.0,74756096.0,0.0,186.0,3034595328.0,850354176.0,27226775552.0,2507350016.0,9496436.0,1720162.0
12-04 08:35:12,31.431,14.925,52.766,0.088,0.0,0.790,0.0,2150400.0,0.0,19.0,3036569600.0,850354176.0,27250507776.0,2481643520.0,5518079.0,1497910.0
12-04 08:35:13,31.972,15.639,51.520,0.174,0.0,0.695,0.0,4325376.0,0.0,40.0,3037757440.0,850362368.0,27275882496.0,2455072768.0,4038266.0,1768232.0
12-04 08:35:14,32.031,15.278,52.083,0.0,0.0,0.608,0.0,2191360.0,0.0,22.0,3037532160.0,850362368.0,27299520512.0,2431660032.0,5628574.0,1559135.0
12-04 08:35:15,32.051,16.239,50.513,0.085,0.0,1.111,0.0,4300800.0,0.0,39.0,3037888512.0,850362368.0,27325251584.0,2405572608.0,6010434.0,1767916.0
12-04 08:35:16,32.345,14.821,52.310,0.0,0.0,0.523,0.0,2154496.0,0.0,19.0,3039756288.0,850362368.0,27347836928.0,2381119488.0,3553403.0,1509453.0
12-04 08:35:17,32.463,15.666,51.262,0.0,0.0,0.609,0.0,4304896.0,0.0,38.0,3040628736.0,850362368.0,27373125632.0,2354958336.0,6004366.0,1756128.0
12-04 08:35:18,32.669,15.338,51.386,0.0,0.0,0.607,0.0,2154496.0,0.0,19.0,3041230848.0,850362368.0,27397144576.0,2330337280.0,5656992.0,1580137.0
12-04 08:35:19,31.620,15.854,51.742,0.174,0.0,0.610,0.0,4321280.0,0.0,40.0,3042234368.0,850370560.0,27422588928.0,2303881216.0,3959781.0,1731676.0
12-04 08:35:20,31.782,15.189,52.239,0.088,0.0,0.702,0.0,2146304.0,0.0,19.0,3042238464.0,850370560.0,27446124544.0,2280341504.0,5788568.0,1637722.0
12-04 08:35:21,31.986,16.165,51.161,0.086,0.0,0.602,0.0,4337664.0,0.0,39.0,3043823616.0,850370560.0,27470974976.0,2253905920.0,4673887.0,1669054.0
12-04 08:35:22,32.644,14.987,51.680,0.0,0.0,0.689,0.0,2179072.0,0.0,22.0,3042648064.0,850370560.0,27494731776.0,2231324672.0,4893395.0,1618408.0
12-04 08:35:23,31.593,16.014,51.784,0.0,0.0,0.609,0.0,4284416.0,0.0,35.0,3044077568.0,850370560.0,27519946752.0,2204680192.0,5866847.0,1682288.0
12-04 08:35:24,32.386,15.504,51.335,0.172,0.0,0.603,0.0,4100096.0,0.0,29.0,3044622336.0,850378752.0,27545382912.0,2178691072.0,3825859.0,1659101.0
12-04 08:35:25,31.652,16.0,51.739,0.087,0.0,0.522,0.0,5877760.0,0.0,41.0,3046236160.0,850378752.0,27568148480.0,2154311680.0,5775642.0,1633857.0
12-04 08:35:26,36.989,15.666,45.344,0.957,0.0,1.044,0.0,69292032.0,0.0,142.0,3048202240.0,850378752.0,27658575872.0,2061918208.0,5731908.0,1611248.0
12-04 08:35:27,32.791,16.866,49.658,0.171,0.0,0.514,0.0,18710528.0,0.0,71.0,3046928384.0,850378752.0,27615813632.0,2105954304.0,3903317.0,1703317.0
12-04 08:35:28,32.244,16.165,50.559,0.0,0.0,1.032,0.0,4087808.0,0.0,26.0,3047829504.0,850378752.0,27641389056.0,2079477760.0,5790235.0,1642635.0
12-04 08:35:29,31.449,15.283,52.385,0.088,0.0,0.795,0.0,2375680.0,0.0,31.0,3048919040.0,850378752.0,27664777216.0,2055000064.0,5806200.0,1651072.0
12-04 08:35:30,31.675,15.881,51.571,0.175,0.0,0.698,0.0,4337664.0,0.0,41.0,3050344448.0,850386944.0,27690041344.0,2028302336.0,3995010.0,1754495.0
12-04 08:35:31,32.358,16.007,51.033,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,3050205184.0,850386944.0,27713761280.0,2004721664.0,5590832.0,1534428.0
12-04 08:35:32,31.670,16.093,51.291,0.086,0.0,0.861,0.0,4308992.0,0.0,38.0,3049926656.0,850386944.0,27739590656.0,1979170816.0,3975094.0,1742947.0
12-04 08:35:33,31.686,15.093,52.604,0.0,0.0,0.618,0.0,2150400.0,0.0,19.0,3052867584.0,850386944.0,27763077120.0,1952743424.0,5617157.0,1549025.0
12-04 08:35:34,32.386,15.676,50.904,0.086,0.0,0.947,0.0,4325376.0,0.0,39.0,3053297664.0,850386944.0,27788615680.0,1926774784.0,6008460.0,1764019.0
12-04 08:35:35,34.072,16.014,48.893,0.256,0.0,0.767,0.0,26259456.0,0.0,69.0,3054596096.0,850386944.0,27831779328.0,1882312704.0,3569919.0,1515072.0
12-04 08:35:36,32.574,15.587,50.613,0.438,0.0,0.788,0.0,22077440.0,0.0,81.0,3054977024.0,850395136.0,27834994688.0,1878708224.0,6034255.0,1782557.0
12-04 08:35:37,32.461,15.096,51.920,0.0,0.0,0.524,0.0,2191360.0,0.0,22.0,3055644672.0,850395136.0,27857911808.0,1855123456.0,3593878.0,1538175.0
12-04 08:35:38,32.674,15.219,51.247,0.086,0.0,0.774,0.0,4321280.0,0.0,39.0,3056877568.0,850395136.0,27883520000.0,1828282368.0,5956014.0,1728274.0
12-04 08:35:39,32.124,15.889,51.382,0.0,0.0,0.604,0.0,2158592.0,0.0,20.0,3057139712.0,850395136.0,27906859008.0,1804681216.0,5621332.0,1551916.0
12-04 08:35:40,31.838,15.703,51.855,0.0,0.0,0.604,0.0,4308992.0,0.0,38.0,3057541120.0,850395136.0,27932356608.0,1778782208.0,4024148.0,1766211.0
12-04 08:35:41,21.686,12.028,57.068,8.692,0.0,0.527,0.0,256909312.0,0.0,446.0,3058339840.0,850395136.0,27947917312.0,1762422784.0,5669720.0,1589280.0
12-04 08:35:42,14.726,9.675,62.243,12.842,0.0,0.514,0.0,269496320.0,0.0,467.0,3058421760.0,850403328.0,27959865344.0,1750384640.0,1995596.0,1508722.0
12-04 08:35:43,23.830,13.106,57.532,5.106,0.0,0.426,0.0,144224256.0,0.0,288.0,3059367936.0,850403328.0,27977981952.0,1731321856.0,7133702.0,1516169.0
12-04 08:35:44,29.862,17.728,51.291,0.086,0.0,1.033,0.0,4337664.0,0.0,42.0,3059421184.0,850403328.0,28002820096.0,1706430464.0,6004775.0,1758259.0
12-04 08:35:45,32.759,15.431,50.948,0.0,0.0,0.862,0.0,2154496.0,0.0,19.0,3060895744.0,850403328.0,28026601472.0,1681174528.0,5668158.0,1579333.0
12-04 08:35:46,31.917,15.611,51.518,0.087,0.0,0.867,0.0,4317184.0,0.0,38.0,3061538816.0,850403328.0,28051685376.0,1655447552.0,3877559.0,1683568.0
12-04 08:35:47,31.966,16.667,50.855,0.0,0.0,0.513,0.0,2146304.0,0.0,19.0,3062095872.0,850403328.0,28075048960.0,1631526912.0,5750575.0,1619518.0
12-04 08:35:48,32.763,15.312,51.069,0.171,0.0,0.684,0.0,4325376.0,0.0,40.0,3061956608.0,850411520.0,28101275648.0,1605431296.0,3905910.0,1696988.0
12-04 08:35:49,31.739,16.087,51.478,0.0,0.0,0.696,0.0,2162688.0,0.0,19.0,3062501376.0,850411520.0,28123889664.0,1582272512.0,5752046.0,1630302.0
12-04 08:35:50,32.428,16.214,50.255,0.085,0.0,1.019,0.0,4313088.0,0.0,38.0,3064336384.0,850411520.0,28149702656.0,1554624512.0,5862366.0,1672704.0
12-04 08:35:51,30.977,16.143,52.182,0.0,0.0,0.698,0.0,4313088.0,0.0,38.0,3063996416.0,850411520.0,28176060416.0,1528606720.0,3958080.0,1740006.0
12-04 08:35:52,33.073,15.625,50.521,0.087,0.0,0.694,0.0,2158592.0,0.0,20.0,3064664064.0,850411520.0,28199473152.0,1504526336.0,5553368.0,1519992.0
12-04 08:35:53,31.228,15.175,52.895,0.088,0.0,0.614,0.0,4349952.0,0.0,39.0,3066626048.0,850411520.0,28223377408.0,1478660096.0,3949972.0,1718717.0
12-04 08:35:54,32.439,15.657,50.865,0.087,0.0,0.952,0.0,2170880.0,0.0,21.0,3065942016.0,850419712.0,28248449024.0,1454264320.0,5646595.0,1573031.0
12-04 08:35:55,32.007,15.917,51.211,0.087,0.0,0.779,0.0,4304896.0,0.0,38.0,3066589184.0,850423808.0,28273442816.0,1428619264.0,6035701.0,1773560.0
12-04 08:35:56,32.419,15.437,51.544,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,3066433536.0,850423808.0,28297064448.0,1405153280.0,3576142.0,1456150.0
12-04 08:35:57,31.143,12.713,55.973,0.171,0.0,0.0,0.0,6463488.0,0.0,57.0,3067531264.0,850423808.0,28323459072.0,1377660928.0,2502037.0,270872.0
12-04 08:35:58,31.709,11.795,56.325,0.171,0.0,0.0,0.0,8617984.0,0.0,74.0,3071160320.0,850423808.0,28351782912.0,1345708032.0,440799.0,233835.0
12-04 08:35:59,32.202,11.662,55.962,0.174,0.0,0.0,0.0,6569984.0,0.0,65.0,3071389696.0,850423808.0,28379537408.0,1317724160.0,834590.0,316222.0
12-04 08:36:00,31.962,12.939,54.927,0.171,0.0,0.0,0.0,6488064.0,0.0,60.0,3074043904.0,850432000.0,28404527104.0,1290072064.0,440644.0,233201.0
12-04 08:36:01,31.565,12.746,55.603,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,3074490368.0,850432000.0,28432048128.0,1262104576.0,440707.0,233746.0
12-04 08:36:02,31.986,11.866,56.062,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,3074949120.0,850432000.0,28458700800.0,1234993152.0,441187.0,234521.0
12-04 08:36:03,32.393,12.222,55.299,0.085,0.0,0.0,0.0,6475776.0,0.0,58.0,3074809856.0,850432000.0,28485791744.0,1208041472.0,444354.0,238678.0
12-04 08:36:04,26.266,10.129,63.519,0.086,0.0,0.0,0.0,6877184.0,0.0,75.0,3076956160.0,850432000.0,28508487680.0,1183199232.0,459806.0,243524.0
12-04 08:36:05,0.084,0.251,99.582,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3077050368.0,850440192.0,28510162944.0,1181421568.0,3018.0,3472.0
12-04 08:36:06,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3077046272.0,850440192.0,28510167040.0,1181421568.0,7668.0,10896.0
12-04 08:36:07,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3077042176.0,850440192.0,28510171136.0,1181421568.0,2060.0,1920.0
12-04 08:36:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3077042176.0,850440192.0,28510171136.0,1181421568.0,2020.0,1871.0
12-04 08:36:09,0.084,0.168,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3077042176.0,850440192.0,28510171136.0,1181421568.0,4159.0,5454.0
12-04 08:36:10,0.334,0.417,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3077890048.0,850440192.0,28510171136.0,1180573696.0,2596.0,2393.0
12-04 08:36:11,0.084,0.251,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3076780032.0,850448384.0,28510171136.0,1181675520.0,20962.0,21513.0
12-04 08:36:12,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3076775936.0,850448384.0,28510175232.0,1181675520.0,3853.0,5129.0
12-04 08:36:13,10.864,6.587,78.101,3.935,0.0,0.513,0.0,187387904.0,0.0,310.0,3076018176.0,850448384.0,28517482496.0,1175126016.0,3138942.0,1116731.0
12-04 08:36:14,26.473,14.091,54.227,4.697,0.0,0.512,0.0,269234176.0,0.0,377.0,3077840896.0,850448384.0,28534632448.0,1156153344.0,3704773.0,1644034.0
12-04 08:36:15,31.547,15.471,51.858,0.432,0.0,0.691,0.0,28487680.0,0.0,98.0,3078696960.0,850448384.0,28559425536.0,1130504192.0,3874687.0,1738292.0
12-04 08:36:16,36.080,16.652,45.707,0.867,0.0,0.694,0.0,71479296.0,0.0,146.0,3080155136.0,850448384.0,28650528768.0,1037942784.0,3618173.0,1595020.0
12-04 08:36:17,22.553,12.426,64.0,0.340,0.0,0.681,0.0,15794176.0,0.0,53.0,3079102464.0,850456576.0,28599386112.0,1090129920.0,2100308.0,1859689.0
12-04 08:36:18,27.691,13.715,58.073,0.0,0.0,0.521,0.0,1847296.0,0.0,19.0,3080282112.0,850456576.0,28621160448.0,1067175936.0,5378290.0,1647448.0
12-04 08:36:19,34.197,14.335,50.518,0.0,0.0,0.950,0.0,2174976.0,0.0,22.0,3082182656.0,850456576.0,28643803136.0,1042632704.0,7785531.0,1682723.0
12-04 08:36:20,31.716,16.118,51.213,0.0,0.0,0.953,0.0,4313088.0,0.0,38.0,3082158080.0,850456576.0,28669341696.0,1017118720.0,8207140.0,1906901.0
12-04 08:36:21,31.352,16.451,51.335,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,3083272192.0,850456576.0,28692783104.0,992563200.0,5649621.0,1617081.0
12-04 08:36:22,32.620,16.438,50.171,0.0,0.0,0.771,0.0,4321280.0,0.0,38.0,3083206656.0,850456576.0,28718870528.0,966541312.0,6210364.0,1910567.0
12-04 08:36:23,32.070,14.890,52.247,0.088,0.0,0.705,0.0,2166784.0,0.0,21.0,3084451840.0,850464768.0,28742434816.0,941723648.0,5753553.0,1676085.0
12-04 08:36:24,30.952,15.697,52.205,0.088,0.0,1.058,0.0,2174976.0,0.0,20.0,3084623872.0,850464768.0,28766216192.0,917770240.0,3746139.0,1661936.0
12-04 08:36:25,33.016,15.298,50.821,0.0,0.0,0.864,0.0,4329472.0,0.0,39.0,3085357056.0,850464768.0,28791197696.0,892055552.0,6091833.0,1825744.0
12-04 08:36:26,32.407,15.204,51.520,0.0,0.0,0.869,0.0,2162688.0,0.0,19.0,3086979072.0,850464768.0,28815290368.0,866340864.0,5655389.0,1632525.0
12-04 08:36:27,31.592,17.038,50.428,0.086,0.0,0.856,0.0,4313088.0,0.0,38.0,3087966208.0,850464768.0,28840329216.0,840314880.0,6290793.0,1962298.0
12-04 08:36:28,32.590,16.295,50.429,0.0,0.0,0.686,0.0,2191360.0,0.0,22.0,3087933440.0,850464768.0,28863922176.0,816754688.0,5697392.0,1642985.0
12-04 08:36:29,31.434,16.494,51.123,0.173,0.0,0.777,0.0,4337664.0,0.0,41.0,3088711680.0,850472960.0,28889866240.0,790024192.0,4160277.0,1890301.0
12-04 08:36:30,32.320,15.812,51.086,0.087,0.0,0.695,0.0,2150400.0,0.0,19.0,3089068032.0,850472960.0,28913868800.0,765665280.0,5699411.0,1646072.0
12-04 08:36:31,31.920,16.176,51.125,0.0,0.0,0.779,0.0,3231744.0,0.0,23.0,3090370560.0,850472960.0,28939165696.0,739065856.0,5928489.0,1769388.0
12-04 08:36:32,33.622,14.471,51.127,0.0,0.0,0.780,0.0,3248128.0,0.0,34.0,3090583552.0,850472960.0,28963135488.0,714883072.0,6021716.0,1815575.0
12-04 08:36:33,32.873,15.186,51.165,0.086,0.0,0.690,0.0,2162688.0,0.0,19.0,3091218432.0,850472960.0,28986646528.0,690737152.0,3692387.0,1640405.0
12-04 08:36:34,31.642,16.509,50.903,0.0,0.0,0.946,0.0,4329472.0,0.0,40.0,3092586496.0,850472960.0,29012484096.0,663531520.0,6173481.0,1890392.0
12-04 08:36:35,32.895,15.0,51.404,0.088,0.0,0.614,0.0,2187264.0,0.0,22.0,3092279296.0,850481152.0,29035896832.0,640417792.0,5725042.0,1661961.0
12-04 08:36:36,31.674,15.794,51.416,0.172,0.0,0.944,0.0,4329472.0,0.0,38.0,3094216704.0,850481152.0,29061083136.0,613294080.0,4122024.0,1835527.0
12-04 08:36:37,32.056,15.941,51.394,0.0,0.0,0.610,0.0,2154496.0,0.0,19.0,3094433792.0,850481152.0,29084811264.0,589348864.0,5750687.0,1691484.0
12-04 08:36:38,32.155,16.078,51.325,0.0,0.0,0.442,0.0,4087808.0,0.0,26.0,3094396928.0,850481152.0,29110419456.0,563777536.0,5956213.0,1791529.0
12-04 08:36:39,30.728,15.897,52.398,0.089,0.0,0.888,0.0,2383872.0,0.0,31.0,3095494656.0,850481152.0,29134508032.0,538591232.0,5931248.0,1767535.0
12-04 08:36:40,32.409,15.078,51.820,0.0,0.0,0.693,0.0,2162688.0,0.0,19.0,3097092096.0,850481152.0,29157724160.0,513777664.0,5671413.0,1670829.0
12-04 08:36:41,32.286,16.230,50.785,0.087,0.0,0.611,0.0,4321280.0,0.0,40.0,3094654976.0,850489344.0,29183234048.0,490696704.0,4266710.0,1908907.0
12-04 08:36:42,32.048,16.367,50.728,0.086,0.0,0.771,0.0,2158592.0,0.0,19.0,3095523328.0,850489344.0,29206650880.0,466411520.0,5654864.0,1623060.0
12-04 08:36:43,31.798,16.681,51.086,0.0,0.0,0.434,0.0,7499776.0,0.0,49.0,3096236032.0,850489344.0,29231972352.0,440377344.0,6245043.0,1929276.0
12-04 08:36:44,32.534,16.353,49.315,1.113,0.0,0.685,0.0,81539072.0,0.0,164.0,3096657920.0,850489344.0,29255823360.0,416104448.0,5673286.0,1631631.0
12-04 08:36:45,20.888,12.185,56.223,9.922,0.0,0.783,0.0,272629760.0,0.0,487.0,3096584192.0,850489344.0,29270376448.0,401625088.0,3912755.0,1760196.0
12-04 08:36:46,15.227,10.693,61.591,12.062,0.0,0.428,0.0,266506240.0,0.0,486.0,3097047040.0,850489344.0,29282525184.0,389013504.0,1655825.0,1625899.0
12-04 08:36:47,28.370,14.537,55.066,1.322,0.0,0.705,0.0,54530048.0,0.0,133.0,3098558464.0,850497536.0,29305548800.0,364470272.0,3491182.0,1760930.0
12-04 08:36:48,32.795,15.718,50.807,0.0,0.0,0.680,0.0,2162688.0,0.0,20.0,3098337280.0,850497536.0,29329448960.0,340791296.0,1606652.0,1591992.0
12-04 08:36:49,31.662,15.655,51.627,0.0,0.0,1.055,0.0,4190208.0,0.0,32.0,3100078080.0,850497536.0,29355753472.0,312745984.0,7489890.0,1826040.0
12-04 08:36:50,35.714,16.523,46.386,0.602,0.0,0.775,0.0,46473216.0,0.0,122.0,3100049408.0,850497536.0,29376999424.0,291528704.0,8496850.0,1745976.0
12-04 08:36:51,32.373,16.230,50.873,0.0,0.0,0.524,0.0,2166784.0,0.0,19.0,3100106752.0,850497536.0,29400211456.0,268259328.0,7697220.0,1623192.0
12-04 08:36:52,31.115,17.200,50.821,0.0,0.0,0.864,0.0,4325376.0,0.0,38.0,3101093888.0,850497536.0,29425311744.0,242171904.0,6253047.0,1941701.0
12-04 08:36:53,31.638,16.293,51.379,0.086,0.0,0.603,0.0,2793472.0,0.0,33.0,3102838784.0,847388672.0,29425885184.0,242962432.0,5556304.0,1557075.0
12-04 08:36:54,31.483,16.826,50.650,0.087,0.0,0.954,0.0,4882432.0,0.0,59.0,3103129600.0,844828672.0,29425192960.0,245923840.0,6286342.0,1953341.0
12-04 08:36:55,31.904,16.209,51.115,0.0,0.0,0.772,0.0,2740224.0,0.0,31.0,3104575488.0,842817536.0,29418192896.0,253489152.0,5770619.0,1687408.0
12-04 08:36:56,32.727,15.671,50.823,0.0,0.0,0.779,0.0,3911680.0,0.0,41.0,3103395840.0,842817536.0,29444423680.0,228438016.0,6123650.0,1873223.0
12-04 08:36:57,32.506,16.510,50.214,0.0,0.0,0.770,0.0,2756608.0,0.0,29.0,3102937088.0,840777728.0,29435752448.0,239607808.0,3677673.0,1634938.0
12-04 08:36:58,33.018,15.477,50.559,0.086,0.0,0.860,0.0,2297856.0,0.0,23.0,3104665600.0,838942720.0,29431861248.0,243605504.0,5858772.0,1726569.0
12-04 08:36:59,32.272,14.766,52.078,0.088,0.0,0.796,0.0,4382720.0,0.0,46.0,3102572544.0,838262784.0,29448978432.0,229261312.0,6101278.0,1861878.0
12-04 08:37:00,30.911,16.550,51.839,0.0,0.0,0.701,0.0,2732032.0,0.0,37.0,3104821248.0,836435968.0,29435781120.0,242036736.0,5664955.0,1628556.0
12-04 08:37:01,32.672,16.466,50.086,0.086,0.0,0.690,0.0,4722688.0,0.0,54.0,3104985088.0,835149824.0,29436309504.0,242630656.0,4715805.0,1905666.0
12-04 08:37:02,32.641,14.978,51.255,0.087,0.0,1.039,0.0,2351104.0,0.0,29.0,3103641600.0,834363392.0,29441544192.0,239525888.0,5151661.0,1624916.0
12-04 08:37:03,31.510,16.493,50.955,0.0,0.0,1.042,0.0,4825088.0,0.0,50.0,3104751616.0,833220608.0,29445103616.0,235999232.0,6229363.0,1942596.0
12-04 08:37:04,32.878,16.652,49.787,0.0,0.0,0.683,0.0,2547712.0,0.0,27.0,3103043584.0,832040960.0,29446217728.0,237772800.0,5659434.0,1619333.0
12-04 08:37:05,31.660,17.277,50.128,0.170,0.0,0.766,0.0,2527232.0,0.0,28.0,3103772672.0,830849024.0,29445406720.0,239046656.0,4686445.0,1731021.0
12-04 08:37:06,31.117,16.965,51.066,0.085,0.0,0.767,0.0,4718592.0,0.0,47.0,3104272384.0,829624320.0,29445402624.0,239775744.0,5241858.0,1830808.0
12-04 08:37:07,31.814,15.074,52.147,0.088,0.0,0.876,0.0,2502656.0,0.0,26.0,3103924224.0,828362752.0,29443518464.0,243269632.0,5682929.0,1642603.0
12-04 08:37:08,35.702,16.205,46.880,0.607,0.0,0.607,0.0,45420544.0,0.0,168.0,3105247232.0,825528320.0,29441880064.0,246419456.0,6235438.0,1924908.0
12-04 08:37:09,34.140,17.459,47.018,0.605,0.0,0.778,0.0,52391936.0,0.0,178.0,3104448512.0,824864768.0,29360422912.0,329338880.0,3716185.0,1652127.0
12-04 08:37:10,32.574,14.536,51.839,0.0,0.0,1.051,3457024.0,2170880.0,45.0,21.0,3104047104.0,824868864.0,29387042816.0,303116288.0,5698880.0,1647527.0
12-04 08:37:11,31.419,17.314,49.916,0.253,0.0,1.098,0.0,4333568.0,0.0,41.0,3102867456.0,824877056.0,29413134336.0,278196224.0,6281019.0,1959142.0
12-04 08:37:12,32.921,14.651,51.633,0.088,0.0,0.706,0.0,2146304.0,0.0,19.0,3103997952.0,824881152.0,29436239872.0,253956096.0,5702491.0,1645390.0
12-04 08:37:13,31.349,16.200,51.664,0.0,0.0,0.788,4096.0,4427776.0,1.0,41.0,3107794944.0,824827904.0,29446012928.0,240439296.0,5745871.0,1918274.0
12-04 08:37:14,32.241,16.379,50.862,0.0,0.0,0.517,0.0,2494464.0,0.0,30.0,3104137216.0,824754176.0,29453574144.0,236609536.0,4109568.0,1612464.0
12-04 08:37:15,31.768,16.738,50.128,0.085,0.0,1.281,0.0,4505600.0,0.0,36.0,3104727040.0,824627200.0,29445398528.0,244322304.0,5830107.0,1705365.0
12-04 08:37:16,31.966,17.179,50.085,0.085,0.0,0.684,0.0,13479936.0,0.0,59.0,3103875072.0,824500224.0,29436178432.0,254521344.0,6107822.0,1855919.0
12-04 08:37:17,23.691,13.305,54.421,8.069,0.0,0.515,4096.0,269500416.0,1.0,501.0,3104641024.0,824512512.0,29452427264.0,237494272.0,3806045.0,1697032.0
12-04 08:37:18,16.251,9.544,59.243,14.359,0.0,0.602,4096.0,268435456.0,1.0,507.0,3105431552.0,824496128.0,29457231872.0,231915520.0,2169686.0,1642048.0
12-04 08:37:19,24.871,12.864,54.460,7.033,0.0,0.772,0.0,130195456.0,0.0,284.0,3105255424.0,824377344.0,29448921088.0,240521216.0,5063393.0,1554178.0
12-04 08:37:20,31.098,16.463,51.655,0.0,0.0,0.784,0.0,4759552.0,0.0,49.0,3105513472.0,824250368.0,29438504960.0,250806272.0,3606594.0,1920203.0
12-04 08:37:21,33.592,15.199,50.864,0.0,0.0,0.345,0.0,2158592.0,0.0,21.0,3105112064.0,824250368.0,29462065152.0,227647488.0,1572707.0,1570522.0
12-04 08:37:22,32.540,16.568,49.618,0.085,0.0,1.189,0.0,4726784.0,0.0,52.0,3104583680.0,824111104.0,29451460608.0,238919680.0,8252699.0,1933939.0
12-04 08:37:23,32.035,16.364,50.823,0.087,0.0,0.693,0.0,2314240.0,0.0,29.0,3105484800.0,824037376.0,29448253440.0,241299456.0,7774872.0,1682618.0
12-04 08:37:24,32.0,15.913,50.696,0.087,0.0,1.304,0.0,2379776.0,0.0,29.0,3105619968.0,823971840.0,29446402048.0,243081216.0,7863116.0,1728955.0
12-04 08:37:25,31.969,16.283,50.810,0.0,0.0,0.938,0.0,4956160.0,0.0,57.0,3107295232.0,823824384.0,29431738368.0,256217088.0,6093709.0,1840532.0
12-04 08:37:26,32.983,14.611,51.794,0.087,0.0,0.525,0.0,2150400.0,0.0,21.0,3105947648.0,823824384.0,29455556608.0,233746432.0,6314537.0,1662475.0
12-04 08:37:27,33.304,15.525,50.390,0.087,0.0,0.694,0.0,4313088.0,0.0,40.0,3105943552.0,823767040.0,29457362944.0,232001536.0,5595253.0,1894380.0
12-04 08:37:28,32.721,15.136,51.444,0.0,0.0,0.700,0.0,2392064.0,0.0,27.0,3105890304.0,823697408.0,29458432000.0,231055360.0,5744311.0,1667493.0
12-04 08:37:29,30.993,17.637,50.086,0.086,0.0,1.199,0.0,4816896.0,0.0,60.0,3106586624.0,823558144.0,29443362816.0,245567488.0,6126763.0,1878580.0
12-04 08:37:30,33.616,15.495,49.958,0.085,0.0,0.847,0.0,2281472.0,0.0,23.0,3107328000.0,823492608.0,29443952640.0,244301824.0,5264489.0,1659876.0
12-04 08:37:31,32.580,15.117,51.520,0.0,0.0,0.782,1236992.0,2375680.0,22.0,27.0,3106119680.0,823435264.0,29447659520.0,241860608.0,4192850.0,1656515.0
12-04 08:37:32,31.861,16.653,50.552,0.085,0.0,0.850,0.0,4505600.0,0.0,48.0,3107643392.0,823369728.0,29446266880.0,241795072.0,6191953.0,1904471.0
12-04 08:37:33,31.472,15.071,52.571,0.089,0.0,0.798,0.0,2367488.0,0.0,31.0,3107753984.0,823328768.0,29444980736.0,243011584.0,5750369.0,1668128.0
12-04 08:37:34,33.391,15.478,50.435,0.0,0.0,0.696,0.0,4534272.0,0.0,50.0,3107348480.0,823287808.0,29450137600.0,238301184.0,5217737.0,1885536.0
12-04 08:37:35,31.606,16.321,51.123,0.086,0.0,0.864,0.0,2359296.0,0.0,26.0,3106467840.0,823230464.0,29452775424.0,236601344.0,4587400.0,1620892.0
12-04 08:37:36,32.031,16.233,51.128,0.0,0.0,0.608,0.0,4370432.0,0.0,40.0,3105923072.0,823160832.0,29456846848.0,233144320.0,6015420.0,1815706.0
12-04 08:37:37,33.333,16.539,49.364,0.0,0.0,0.763,0.0,2469888.0,0.0,34.0,3105558528.0,823095296.0,29458710528.0,231710720.0,5903807.0,1757893.0
12-04 08:37:38,31.771,16.146,51.476,0.087,0.0,0.521,0.0,2330624.0,0.0,26.0,3105058816.0,823017472.0,29455892480.0,235106304.0,4057117.0,1687842.0
12-04 08:37:39,32.554,15.238,51.688,0.0,0.0,0.519,0.0,3944448.0,0.0,47.0,3106123776.0,822951936.0,29458821120.0,231178240.0,5745675.0,1807337.0
12-04 08:37:40,33.075,16.537,49.785,0.0,0.0,0.603,0.0,4296704.0,0.0,35.0,3108052992.0,822865920.0,29455486976.0,232669184.0,5931791.0,1781366.0
12-04 08:37:41,33.333,14.747,51.222,0.175,0.0,0.524,0.0,2613248.0,0.0,42.0,3105079296.0,822784000.0,29457928192.0,233283584.0,5952866.0,1790465.0
12-04 08:37:42,32.062,15.598,51.733,0.0,0.0,0.607,0.0,2306048.0,0.0,25.0,3105763328.0,822661120.0,29458255872.0,232394752.0,3666039.0,1614678.0
12-04 08:37:43,31.972,15.725,51.347,0.087,0.0,0.869,0.0,4509696.0,0.0,49.0,3105136640.0,822542336.0,29460668416.0,230727680.0,6195190.0,1907771.0
12-04 08:37:44,31.316,16.404,51.754,0.0,0.0,0.526,0.0,2363392.0,0.0,28.0,3104739328.0,822452224.0,29461315584.0,230567936.0,5695338.0,1637423.0
12-04 08:37:45,31.846,15.136,51.619,0.087,0.0,1.312,0.0,4481024.0,0.0,43.0,3105693696.0,822366208.0,29463871488.0,227143680.0,6226660.0,1924174.0
12-04 08:37:46,30.815,17.742,50.679,0.0,0.0,0.764,0.0,2363392.0,0.0,27.0,3105992704.0,822235136.0,29463760896.0,227086336.0,3997149.0,1648134.0
12-04 08:37:47,31.750,15.831,51.275,0.088,0.0,1.055,0.0,2396160.0,0.0,33.0,3106029568.0,822112256.0,29462704128.0,228229120.0,5549658.0,1720358.0
12-04 08:37:48,31.158,16.623,51.436,0.087,0.0,0.696,0.0,4702208.0,0.0,53.0,3105980416.0,821850112.0,29441658880.0,249585664.0,6095709.0,1853727.0
12-04 08:37:49,23.892,13.206,55.864,6.169,0.0,0.869,0.0,188227584.0,0.0,359.0,3106746368.0,821850112.0,29456875520.0,233603072.0,5835021.0,1729294.0
12-04 08:37:50,14.666,11.149,62.007,11.750,0.0,0.429,0.0,268435456.0,0.0,511.0,3107164160.0,821714944.0,29445627904.0,244568064.0,2148590.0,1617868.0
12-04 08:37:51,19.011,11.424,60.870,7.843,0.0,0.853,0.0,220426240.0,0.0,452.0,3107155968.0,821714944.0,29460963328.0,229240832.0,8557307.0,1700530.0
12-04 08:37:52,32.674,15.563,50.989,0.0,0.0,0.774,0.0,2342912.0,0.0,27.0,3106156544.0,821583872.0,29460164608.0,231170048.0,4341338.0,1561769.0
12-04 08:37:53,30.306,17.380,51.528,0.175,0.0,0.611,0.0,4534272.0,0.0,46.0,3107676160.0,821497856.0,29460664320.0,229236736.0,6322812.0,1983196.0
12-04 08:37:54,32.989,15.590,50.818,0.0,0.0,0.603,0.0,2338816.0,0.0,29.0,3107028992.0,821391360.0,29459562496.0,231092224.0,3689359.0,1634952.0
12-04 08:37:55,31.212,16.391,51.613,0.0,0.0,0.785,28672.0,2363392.0,4.0,26.0,3105361920.0,821248000.0,29458481152.0,233984000.0,5801880.0,1698198.0
12-04 08:37:56,31.997,15.606,51.613,0.0,0.0,0.785,0.0,4481024.0,0.0,48.0,3105636352.0,821121024.0,29457838080.0,234479616.0,6069471.0,1836298.0
12-04 08:37:57,33.565,15.043,50.609,0.0,0.0,0.783,0.0,2359296.0,0.0,26.0,3107184640.0,821030912.0,29455790080.0,235069440.0,5722841.0,1657554.0
12-04 08:37:58,30.961,15.925,52.224,0.089,0.0,0.801,0.0,4481024.0,0.0,45.0,3108679680.0,820940800.0,29455831040.0,233623552.0,4635835.0,1924596.0
12-04 08:37:59,31.993,17.194,50.214,0.086,0.0,0.513,0.0,2379776.0,0.0,29.0,3107143680.0,820862976.0,29453340672.0,237727744.0,5309109.0,1649337.0
12-04 08:38:00,32.991,16.367,49.786,0.086,0.0,0.771,0.0,4493312.0,0.0,46.0,3107708928.0,820772864.0,29453172736.0,237420544.0,6134433.0,1876675.0
12-04 08:38:01,32.550,15.231,51.436,0.0,0.0,0.783,36864.0,2396160.0,5.0,28.0,3107729408.0,820686848.0,29450162176.0,240496640.0,5732088.0,1662077.0
12-04 08:38:02,33.159,16.667,49.040,0.349,0.0,0.785,98304.0,29888512.0,7.0,108.0,3109457920.0,820506624.0,29443895296.0,245215232.0,3744385.0,1662435.0
12-04 08:38:03,36.606,17.140,44.703,0.861,0.0,0.689,73728.0,70619136.0,7.0,239.0,3109208064.0,816164864.0,29380333568.0,313368576.0,6151928.0,1885978.0
12-04 08:38:04,32.453,16.610,50.170,0.0,0.0,0.767,0.0,2220032.0,0.0,21.0,3107385344.0,816164864.0,29403381760.0,292143104.0,5696228.0,1639297.0
12-04 08:38:05,34.435,16.696,47.652,0.609,0.0,0.609,16384.0,45588480.0,3.0,140.0,3107704832.0,816177152.0,29465640960.0,229552128.0,5934326.0,1766797.0
12-04 08:38:06,31.838,15.789,51.251,0.086,0.0,1.035,4096.0,7614464.0,1.0,60.0,3108458496.0,816132096.0,29422858240.0,271626240.0,3967549.0,1772404.0
12-04 08:38:07,32.616,15.835,50.516,0.0,0.0,1.033,0.0,2154496.0,0.0,19.0,3107164160.0,816132096.0,29447135232.0,248643584.0,5790462.0,1697562.0
12-04 08:38:08,32.088,16.893,50.255,0.085,0.0,0.679,0.0,4616192.0,0.0,49.0,3109081088.0,816070656.0,29445185536.0,248737792.0,6218642.0,1920577.0
12-04 08:38:09,32.124,15.889,51.295,0.086,0.0,0.604,0.0,2293760.0,0.0,30.0,3110330368.0,815906816.0,29441368064.0,251469824.0,5711412.0,1650380.0
12-04 08:38:10,31.551,15.951,51.709,0.0,0.0,0.789,28672.0,2174976.0,4.0,24.0,3108634624.0,815915008.0,29465137152.0,229388288.0,5991759.0,1771958.0
12-04 08:38:11,32.196,15.311,51.619,0.175,0.0,0.700,0.0,4521984.0,0.0,45.0,3107209216.0,815747072.0,29463019520.0,233099264.0,3876762.0,1762950.0
12-04 08:38:12,33.131,15.178,50.911,0.087,0.0,0.694,0.0,2420736.0,0.0,29.0,3108122624.0,815570944.0,29459300352.0,236081152.0,5722286.0,1660321.0
12-04 08:38:13,31.277,13.032,55.083,0.0,0.0,0.608,0.0,6692864.0,0.0,69.0,3108147200.0,815394816.0,29458976768.0,236556288.0,3365943.0,982276.0
12-04 08:38:14,32.031,12.999,54.800,0.170,0.0,0.0,0.0,6705152.0,0.0,65.0,3108163584.0,815198208.0,29457031168.0,238682112.0,441740.0,235296.0
12-04 08:38:15,32.596,12.766,54.468,0.085,0.0,0.085,0.0,6610944.0,0.0,62.0,3107692544.0,814960640.0,29455790080.0,240631808.0,1864280.0,248878.0
12-04 08:38:16,32.622,12.041,55.167,0.171,0.0,0.0,0.0,6709248.0,0.0,64.0,3108749312.0,814723072.0,29455417344.0,240185344.0,443086.0,237074.0
12-04 08:38:17,32.340,12.340,55.149,0.170,0.0,0.0,0.0,6635520.0,0.0,65.0,3110105088.0,814493696.0,29453307904.0,241168384.0,441924.0,235894.0
12-04 08:38:18,32.903,12.059,54.953,0.086,0.0,0.0,0.0,6692864.0,0.0,63.0,3109163008.0,814256128.0,29452697600.0,242958336.0,439992.0,232359.0
12-04 08:38:19,32.338,12.287,55.205,0.171,0.0,0.0,0.0,6627328.0,0.0,65.0,3110031360.0,814022656.0,29450534912.0,244486144.0,442208.0,236289.0
12-04 08:38:20,31.837,12.447,55.546,0.169,0.0,0.0,4096.0,8482816.0,1.0,74.0,3111391232.0,813785088.0,29450575872.0,243322880.0,442484.0,235195.0
12-04 08:38:21,20.101,8.831,65.013,6.056,0.0,0.0,0.0,105299968.0,0.0,227.0,3110907904.0,813785088.0,29465354240.0,229027840.0,297887.0,159450.0
12-04 08:38:22,0.084,0.501,83.124,16.291,0.0,0.0,0.0,268435456.0,0.0,510.0,3110981632.0,813785088.0,29466820608.0,227487744.0,4680.0,4747.0
12-04 08:38:23,0.251,0.586,85.021,14.142,0.0,0.0,0.0,268214272.0,0.0,545.0,3112157184.0,813555712.0,29439782912.0,253579264.0,4102.0,4368.0
12-04 08:38:24,31.058,12.969,55.802,0.085,0.0,0.085,0.0,6680576.0,0.0,70.0,3110662144.0,813555712.0,29465911296.0,228945920.0,588148.0,311299.0
12-04 08:38:25,32.152,12.014,55.748,0.086,0.0,0.0,0.0,6492160.0,0.0,62.0,3109535744.0,813314048.0,29463805952.0,232419328.0,442897.0,235540.0
12-04 08:38:26,31.130,11.913,56.783,0.174,0.0,0.0,0.0,6488064.0,0.0,62.0,3109445632.0,813096960.0,29460701184.0,235831296.0,442643.0,235366.0
12-04 08:38:27,31.421,13.099,55.308,0.171,0.0,0.0,0.0,6524928.0,0.0,65.0,3108753408.0,812851200.0,29458198528.0,239271936.0,442035.0,234657.0
12-04 08:38:28,31.310,12.316,56.288,0.087,0.0,0.0,0.0,6803456.0,0.0,68.0,3109122048.0,812650496.0,29454184448.0,243118080.0,444217.0,237981.0
12-04 08:38:29,33.305,11.102,55.337,0.256,0.0,0.0,0.0,6569984.0,0.0,67.0,3109265408.0,812474368.0,29450293248.0,247042048.0,441604.0,232878.0
12-04 08:38:30,32.373,12.458,55.0,0.169,0.0,0.0,0.0,6705152.0,0.0,68.0,3108855808.0,812294144.0,29448253440.0,249671680.0,441804.0,234589.0
12-04 08:38:31,31.897,12.414,55.690,0.0,0.0,0.0,0.0,6713344.0,0.0,64.0,3109494784.0,812105728.0,29445021696.0,252452864.0,441658.0,234561.0
12-04 08:38:32,8.681,3.319,87.830,0.085,0.0,0.085,0.0,3706880.0,0.0,38.0,3109814272.0,812105728.0,29456351232.0,240803840.0,252763.0,135840.0
12-04 08:38:33,0.084,0.251,99.665,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3109814272.0,812105728.0,29456351232.0,240803840.0,4486.0,4961.0
12-04 08:38:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109814272.0,812105728.0,29456351232.0,240803840.0,4506.0,5362.0
12-04 08:38:35,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3109806080.0,812113920.0,29456351232.0,240803840.0,3885.0,5382.0
12-04 08:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109806080.0,812113920.0,29456351232.0,240803840.0,3060.0,3612.0
12-04 08:38:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3109797888.0,812113920.0,29456359424.0,240803840.0,3411.0,4438.0
12-04 08:38:38,0.250,0.167,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3109793792.0,812113920.0,29456363520.0,240803840.0,4413.0,6508.0
12-04 08:38:39,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109793792.0,812113920.0,29456363520.0,240803840.0,1362.0,1423.0
12-04 08:38:40,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109793792.0,812113920.0,29456363520.0,240803840.0,1362.0,1423.0
12-04 08:38:41,0.084,0.418,99.248,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3109023744.0,812122112.0,29456363520.0,241565696.0,20457.0,21620.0
12-04 08:38:42,0.250,0.250,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3109019648.0,812122112.0,29456367616.0,241565696.0,2570.0,3715.0
12-04 08:38:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109015552.0,812122112.0,29456371712.0,241565696.0,2570.0,3672.0
12-04 08:38:44,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3109015552.0,812122112.0,29456371712.0,241565696.0,4003.0,6055.0
12-04 08:38:45,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109015552.0,812122112.0,29456371712.0,241565696.0,2090.0,2638.0
12-04 08:38:46,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109015552.0,812122112.0,29456371712.0,241565696.0,2233.0,2957.0
12-04 08:38:47,9.145,6.266,83.912,0.085,0.0,0.593,0.0,28672.0,0.0,4.0,3108835328.0,812134400.0,29461872640.0,236232704.0,1059557.0,999126.0
12-04 08:38:48,30.120,15.232,53.787,0.0,0.0,0.861,0.0,2387968.0,0.0,27.0,3110174720.0,811950080.0,29454020608.0,242929664.0,5787625.0,1730561.0
12-04 08:38:49,31.464,16.126,51.358,0.088,0.0,0.964,0.0,2355200.0,0.0,27.0,3109945344.0,811769856.0,29447909376.0,249450496.0,5774513.0,1717197.0
12-04 08:38:50,31.633,16.241,51.361,0.0,0.0,0.765,0.0,4325376.0,0.0,34.0,3110760448.0,811634688.0,29443342336.0,253337600.0,3860820.0,1748073.0
12-04 08:38:51,35.966,16.481,46.094,0.515,0.0,0.944,0.0,53907456.0,0.0,145.0,3111497728.0,811347968.0,29451120640.0,245108736.0,6322992.0,1985900.0
12-04 08:38:52,34.278,16.753,47.251,0.601,0.0,1.117,4096.0,48201728.0,1.0,127.0,3112968192.0,810995712.0,29365497856.0,329613312.0,5763214.0,1797048.0
12-04 08:38:53,32.791,15.753,50.599,0.086,0.0,0.771,0.0,2170880.0,0.0,22.0,3111018496.0,811003904.0,29389365248.0,307687424.0,3954396.0,1772941.0
12-04 08:38:54,32.419,15.609,50.600,0.086,0.0,1.286,0.0,4087808.0,0.0,31.0,3110039552.0,811003904.0,29414977536.0,283054080.0,5960195.0,1822975.0
12-04 08:38:55,31.501,16.405,51.309,0.0,0.0,0.785,0.0,2367488.0,0.0,31.0,3109175296.0,811003904.0,29439459328.0,259436544.0,6290761.0,2015990.0
12-04 08:38:56,31.201,15.600,51.972,0.088,0.0,1.139,0.0,2158592.0,0.0,19.0,3110445056.0,811008000.0,29461872640.0,235749376.0,5820869.0,1758760.0
12-04 08:38:57,31.061,17.084,50.906,0.0,0.0,0.949,0.0,2338816.0,0.0,25.0,3108864000.0,810856448.0,29455458304.0,243896320.0,5852449.0,1776267.0
12-04 08:38:58,30.981,17.040,49.656,1.291,0.0,1.033,0.0,53743616.0,0.0,146.0,3110051840.0,810721280.0,29450178560.0,248123392.0,6412328.0,2047596.0
12-04 08:38:59,16.824,10.472,59.485,12.275,0.0,0.944,4096.0,266412032.0,1.0,509.0,3110129664.0,810733568.0,29462700032.0,235511808.0,4294657.0,1748038.0
12-04 08:39:00,25.974,13.593,56.623,3.117,0.0,0.693,0.0,114339840.0,0.0,234.0,3110486016.0,810594304.0,29450280960.0,247713792.0,7194558.0,1682222.0
12-04 08:39:01,32.014,16.437,50.688,0.086,0.0,0.775,0.0,4562944.0,0.0,45.0,3110215680.0,810442752.0,29443870720.0,254545920.0,6356877.0,2047528.0
12-04 08:39:02,32.061,16.624,50.382,0.085,0.0,0.848,0.0,2150400.0,0.0,19.0,3110166528.0,810442752.0,29467369472.0,231096320.0,5818273.0,1759115.0
12-04 08:39:03,33.618,14.676,50.939,0.0,0.0,0.768,0.0,2383872.0,0.0,26.0,3109879808.0,810283008.0,29459746816.0,239165440.0,1725195.0,1708207.0
12-04 08:39:04,31.298,16.767,50.731,0.0,0.0,1.204,4096.0,4472832.0,1.0,41.0,3109789696.0,810123264.0,29453910016.0,245252096.0,3732730.0,2026416.0
12-04 08:39:05,32.143,15.505,51.307,0.087,0.0,0.958,0.0,2490368.0,0.0,38.0,3110293504.0,809984000.0,29445378048.0,253419520.0,5957330.0,1822188.0
12-04 08:39:06,32.622,15.884,50.384,0.085,0.0,1.025,0.0,2166784.0,0.0,19.0,3109130240.0,809984000.0,29469155328.0,230805504.0,7882226.0,1802146.0
12-04 08:39:07,30.948,16.897,51.207,0.0,0.0,0.948,0.0,2400256.0,0.0,29.0,3109793792.0,809836544.0,29462138880.0,237305856.0,5997250.0,1853178.0
12-04 08:39:08,32.171,16.042,50.741,0.0,0.0,1.046,0.0,4489216.0,0.0,46.0,3111706624.0,809689088.0,29454217216.0,243462144.0,8328261.0,2029959.0
12-04 08:39:09,32.479,15.897,50.684,0.0,0.0,0.940,0.0,2408448.0,0.0,27.0,3112136704.0,809533440.0,29445042176.0,252362752.0,5815915.0,1755581.0
12-04 08:39:10,31.955,16.451,50.646,0.0,0.0,0.947,0.0,2150400.0,0.0,19.0,3111092224.0,809533440.0,29468254208.0,230195200.0,5858244.0,1786411.0
12-04 08:39:11,30.044,16.564,52.070,0.264,0.0,1.057,0.0,3936256.0,0.0,47.0,3109007360.0,809398272.0,29461491712.0,239177728.0,6328088.0,2032285.0
12-04 08:39:12,32.305,16.024,50.557,0.086,0.0,1.028,0.0,2375680.0,0.0,27.0,3109793792.0,809254912.0,29452095488.0,247930880.0,5835464.0,1759444.0
12-04 08:39:13,30.609,16.783,51.565,0.0,0.0,1.043,0.0,4370432.0,0.0,39.0,3111395328.0,809111552.0,29446144000.0,252424192.0,6032032.0,1881650.0
12-04 08:39:14,31.743,16.392,51.084,0.0,0.0,0.781,12288.0,5529600.0,3.0,37.0,3110768640.0,809119744.0,29468286976.0,230899712.0,4198532.0,1961565.0
12-04 08:39:15,31.814,16.681,50.731,0.086,0.0,0.688,0.0,2371584.0,0.0,29.0,3110162432.0,808976384.0,29459595264.0,240340992.0,5742167.0,1693541.0
12-04 08:39:16,32.313,16.497,50.425,0.085,0.0,0.680,0.0,4284416.0,0.0,33.0,3108925440.0,808833024.0,29453406208.0,247910400.0,5963288.0,1845432.0
12-04 08:39:17,31.556,16.084,51.486,0.0,0.0,0.874,0.0,2633728.0,0.0,42.0,3111043072.0,808697856.0,29445140480.0,254193664.0,6396796.0,2076274.0
12-04 08:39:18,32.391,16.624,49.957,0.257,0.0,0.771,0.0,15552512.0,0.0,58.0,3111976960.0,808558592.0,29444796416.0,253743104.0,5814513.0,1753090.0
12-04 08:39:19,34.332,17.123,46.661,0.514,0.0,1.370,4096.0,37969920.0,1.0,101.0,3110322176.0,808411136.0,29423284224.0,277057536.0,5818603.0,1764075.0
12-04 08:39:20,32.759,15.603,50.690,0.0,0.0,0.948,0.0,4206592.0,0.0,34.0,3110666240.0,808411136.0,29449986048.0,250011648.0,6147224.0,1936401.0
12-04 08:39:21,33.304,15.311,50.692,0.0,0.0,0.692,45056.0,2277376.0,7.0,26.0,3108597760.0,808411136.0,29474459648.0,227606528.0,6186094.0,1945302.0
12-04 08:39:22,31.561,16.552,50.943,0.086,0.0,0.858,0.0,2359296.0,0.0,26.0,3109875712.0,808263680.0,29464289280.0,236646400.0,3816793.0,1754044.0
12-04 08:39:23,32.272,16.179,50.688,0.172,0.0,0.688,0.0,2383872.0,0.0,27.0,3110146048.0,808124416.0,29454766080.0,246038528.0,5963750.0,1840061.0
12-04 08:39:24,32.641,16.277,50.043,0.0,0.0,1.039,0.0,4501504.0,0.0,45.0,3110432768.0,807976960.0,29447606272.0,253059072.0,6391702.0,2065752.0
12-04 08:39:25,32.847,15.094,51.201,0.086,0.0,0.772,0.0,2179072.0,0.0,20.0,3110612992.0,807976960.0,29470466048.0,230019072.0,5803469.0,1757103.0
12-04 08:39:26,32.710,16.313,49.958,0.0,0.0,1.020,0.0,2371584.0,0.0,25.0,3111055360.0,807829504.0,29461127168.0,239063040.0,5790611.0,1726531.0
12-04 08:39:27,32.031,15.365,50.868,0.087,0.0,1.649,0.0,4505600.0,0.0,43.0,3109171200.0,807682048.0,29454544896.0,247676928.0,6428764.0,2097195.0
12-04 08:39:28,32.472,16.021,50.388,0.0,0.0,1.120,0.0,2371584.0,0.0,25.0,3111620608.0,807534592.0,29443641344.0,256278528.0,5926368.0,1821767.0
12-04 08:39:29,32.211,15.717,51.123,0.0,0.0,0.950,0.0,2174976.0,0.0,22.0,3110207488.0,807542784.0,29467467776.0,233857024.0,5776242.0,1717308.0
12-04 08:39:30,22.213,14.669,54.065,8.215,0.0,0.838,0.0,220995584.0,0.0,423.0,3110936576.0,807395328.0,29451268096.0,249475072.0,4195429.0,1965926.0
12-04 08:39:31,17.927,11.045,58.624,11.555,0.0,0.850,196608.0,272736256.0,5.0,534.0,3110096896.0,807395328.0,29464997888.0,236584960.0,2294695.0,1752766.0
12-04 08:39:32,21.899,13.003,45.252,19.162,0.0,0.684,1236992.0,184131584.0,22.0,371.0,3112067072.0,807260160.0,29448011776.0,251736064.0,7394407.0,1780914.0
12-04 08:39:33,32.855,15.709,50.0,0.084,0.0,1.351,0.0,2154496.0,0.0,19.0,3110060032.0,807260160.0,29472141312.0,229613568.0,1682809.0,1684432.0
12-04 08:39:34,32.245,16.918,49.581,0.0,0.0,1.256,0.0,4505600.0,0.0,43.0,3111030784.0,807223296.0,29463126016.0,237694976.0,4264110.0,2048527.0
12-04 08:39:35,32.437,15.265,51.518,0.087,0.0,0.694,0.0,2433024.0,0.0,33.0,3110989824.0,807084032.0,29452984320.0,248016896.0,6071702.0,1697813.0
12-04 08:39:36,33.020,15.483,50.299,0.0,0.0,1.198,0.0,2351104.0,0.0,25.0,3111899136.0,806936576.0,29442326528.0,257912832.0,7826149.0,1771304.0
12-04 08:39:37,32.176,17.189,49.111,0.085,0.0,1.439,0.0,4210688.0,0.0,34.0,3111174144.0,806936576.0,29468151808.0,232812544.0,8139447.0,1921687.0
12-04 08:39:38,33.019,15.780,50.343,0.086,0.0,0.772,0.0,2494464.0,0.0,30.0,3109617664.0,806789120.0,29458866176.0,243802112.0,8088054.0,1870508.0
12-04 08:39:39,31.759,15.223,52.143,0.0,0.0,0.875,0.0,2347008.0,0.0,24.0,3112083456.0,806649856.0,29446729728.0,253612032.0,5867532.0,1783317.0
12-04 08:39:40,32.910,16.582,49.746,0.0,0.0,0.761,0.0,2146304.0,0.0,19.0,3110744064.0,806649856.0,29470953472.0,230727680.0,5901679.0,1789711.0
12-04 08:39:41,31.763,16.056,51.222,0.0,0.0,0.960,0.0,4546560.0,0.0,47.0,3110719488.0,806514688.0,29462384640.0,239456256.0,6433537.0,2083508.0
12-04 08:39:42,31.624,17.265,50.171,0.085,0.0,0.855,0.0,2351104.0,0.0,24.0,3112407040.0,806367232.0,29450756096.0,249544704.0,5837377.0,1767387.0
12-04 08:39:43,32.476,16.110,50.557,0.086,0.0,0.771,0.0,2367488.0,0.0,25.0,3111956480.0,806219776.0,29440958464.0,259940352.0,5808129.0,1752324.0
12-04 08:39:44,30.803,17.801,50.611,0.0,0.0,0.785,0.0,4304896.0,0.0,38.0,3111108608.0,806219776.0,29466218496.0,235528192.0,6332304.0,2036221.0
12-04 08:39:45,33.081,16.709,49.202,0.084,0.0,0.924,0.0,2342912.0,0.0,25.0,3111424000.0,806072320.0,29455609856.0,245968896.0,5958598.0,1828173.0
12-04 08:39:46,31.480,16.766,50.898,0.0,0.0,0.855,4096.0,2371584.0,1.0,25.0,3113435136.0,805920768.0,29443178496.0,256540672.0,5862324.0,1783826.0
12-04 08:39:47,31.130,16.261,51.565,0.087,0.0,0.957,0.0,2183168.0,0.0,22.0,3111911424.0,805928960.0,29467058176.0,234176512.0,3974639.0,1833230.0
12-04 08:39:48,33.391,15.703,49.871,0.086,0.0,0.949,0.0,4513792.0,0.0,44.0,3111739392.0,805765120.0,29458030592.0,243539968.0,6336718.0,2023188.0
12-04 08:39:49,32.509,16.382,49.744,0.085,0.0,1.280,0.0,8040448.0,0.0,38.0,3113119744.0,805601280.0,29449506816.0,250847232.0,5763974.0,1733924.0
12-04 08:39:50,37.468,16.907,43.755,0.850,0.0,1.020,0.0,78430208.0,0.0,180.0,3114340352.0,805199872.0,29458489344.0,241045504.0,5806740.0,1745830.0
12-04 08:39:51,31.658,17.284,49.735,0.265,0.0,1.058,4096.0,23023616.0,1.0,77.0,3112079360.0,805117952.0,29387132928.0,314744832.0,6016410.0,1861583.0
12-04 08:39:52,32.017,16.824,50.215,0.0,0.0,0.944,0.0,2297856.0,0.0,27.0,3113357312.0,805117952.0,29409566720.0,291033088.0,6403396.0,2066303.0
12-04 08:39:53,31.364,16.507,51.260,0.087,0.0,0.782,0.0,2162688.0,0.0,21.0,3111694336.0,805126144.0,29434175488.0,268079104.0,5821960.0,1746641.0
12-04 08:39:54,31.628,16.454,51.236,0.0,0.0,0.682,0.0,2166784.0,0.0,22.0,3112112128.0,805126144.0,29457088512.0,244748288.0,3859010.0,1761565.0
12-04 08:39:55,30.146,17.313,51.163,0.086,0.0,1.292,0.0,4448256.0,0.0,42.0,3111862272.0,804970496.0,29447577600.0,254664704.0,6134816.0,1921578.0
12-04 08:39:56,33.646,15.542,50.043,0.0,0.0,0.769,0.0,2637824.0,0.0,43.0,3112304640.0,804974592.0,29471162368.0,230633472.0,6189874.0,1956054.0
12-04 08:39:57,32.827,16.203,50.127,0.0,0.0,0.844,0.0,2371584.0,0.0,25.0,3111403520.0,804810752.0,29459079168.0,243781632.0,5914073.0,1805589.0
12-04 08:39:58,32.355,16.221,50.733,0.086,0.0,0.604,0.0,2383872.0,0.0,26.0,3112607744.0,804646912.0,29447819264.0,254001152.0,5670443.0,1689537.0
12-04 08:39:59,31.169,16.710,50.909,0.173,0.0,1.039,0.0,4325376.0,0.0,41.0,3112407040.0,804655104.0,29472833536.0,229179392.0,6488443.0,2099756.0
12-04 08:40:00,32.586,16.207,50.690,0.0,0.0,0.517,0.0,2355200.0,0.0,23.0,3112865792.0,804491264.0,29460840448.0,240877568.0,5837839.0,1757044.0
12-04 08:40:01,32.350,15.438,51.258,0.0,0.0,0.954,0.0,2363392.0,0.0,25.0,3112902656.0,804327424.0,29449216000.0,252628992.0,5825476.0,1760468.0
12-04 08:40:02,31.629,16.551,48.960,2.080,0.0,0.780,0.0,146767872.0,0.0,293.0,3112468480.0,804327424.0,29472083968.0,230195200.0,4840541.0,1854910.0
12-04 08:40:03,18.010,12.607,52.401,16.295,0.0,0.686,0.0,273678336.0,0.0,520.0,3112886272.0,804163584.0,29450657792.0,251367424.0,3678176.0,1876102.0
12-04 08:40:04,16.408,12.435,55.009,15.371,0.0,0.777,0.0,262479872.0,0.0,541.0,3112869888.0,804163584.0,29466714112.0,235327488.0,2514746.0,1813643.0
12-04 08:40:05,32.644,16.021,50.388,0.172,0.0,0.775,0.0,2387968.0,0.0,27.0,3113463808.0,804007936.0,29455085568.0,246517760.0,8879929.0,1796178.0
12-04 08:40:06,31.990,16.724,50.772,0.0,0.0,0.515,0.0,2367488.0,0.0,25.0,3115622400.0,803844096.0,29441400832.0,258207744.0,1688762.0,1681106.0
12-04 08:40:07,29.956,16.916,52.159,0.088,0.0,0.881,0.0,4259840.0,0.0,35.0,3115843584.0,803844096.0,29467856896.0,231530496.0,3167168.0,1996902.0
12-04 08:40:08,31.261,16.375,51.664,0.088,0.0,0.613,0.0,2408448.0,0.0,26.0,3114983424.0,803594240.0,29455327232.0,245170176.0,3892517.0,1796208.0
12-04 08:40:09,31.464,15.600,51.972,0.0,0.0,0.964,0.0,2392064.0,0.0,26.0,3115687936.0,803340288.0,29443465216.0,256581632.0,9742770.0,1666498.0
12-04 08:40:10,32.710,16.653,49.873,0.0,0.0,0.765,0.0,4194304.0,0.0,32.0,3112939520.0,803340288.0,29468594176.0,234201088.0,8118557.0,1922830.0
12-04 08:40:11,32.470,15.717,50.864,0.0,0.0,0.950,0.0,2482176.0,0.0,31.0,3113365504.0,803094528.0,29455970304.0,246644736.0,6376873.0,2063871.0
12-04 08:40:12,32.348,15.826,51.043,0.0,0.0,0.783,0.0,2371584.0,0.0,25.0,3115073536.0,802914304.0,29443276800.0,257810432.0,7873717.0,1791995.0
12-04 08:40:13,31.343,16.242,51.449,0.088,0.0,0.878,0.0,2158592.0,0.0,19.0,3113648128.0,802914304.0,29466824704.0,235687936.0,5749663.0,1690763.0
12-04 08:40:14,31.049,17.693,50.564,0.087,0.0,0.607,0.0,4509696.0,0.0,42.0,3113881600.0,802746368.0,29455650816.0,246796288.0,7028087.0,2069091.0
12-04 08:40:15,31.414,16.492,51.483,0.0,0.0,0.611,0.0,2371584.0,0.0,26.0,3115999232.0,802529280.0,29444067328.0,256479232.0,5215694.0,1749325.0
12-04 08:40:16,31.481,15.873,51.852,0.0,0.0,0.794,0.0,2158592.0,0.0,19.0,3113926656.0,802529280.0,29467648000.0,234971136.0,5873143.0,1784507.0
12-04 08:40:17,31.477,17.046,50.295,0.253,0.0,0.928,0.0,4419584.0,0.0,40.0,3113414656.0,802291712.0,29456347136.0,247021568.0,5990035.0,1834575.0
12-04 08:40:18,32.849,15.997,50.214,0.0,0.0,0.941,0.0,2494464.0,0.0,32.0,3114840064.0,802123776.0,29442531328.0,259579904.0,6276568.0,1986888.0
12-04 08:40:19,32.784,15.351,51.344,0.0,0.0,0.520,0.0,2162688.0,0.0,20.0,3113345024.0,802123776.0,29466947584.0,236658688.0,5776406.0,1712408.0
12-04 08:40:20,31.424,16.146,51.736,0.087,0.0,0.608,0.0,2412544.0,0.0,26.0,3115212800.0,801955840.0,29452980224.0,248926208.0,5914803.0,1811095.0
12-04 08:40:21,30.514,16.565,51.874,0.0,0.0,1.046,0.0,4403200.0,0.0,38.0,3115319296.0,801787904.0,29440913408.0,261054464.0,6082907.0,1893266.0
12-04 08:40:22,32.409,15.945,50.867,0.0,0.0,0.780,0.0,2277376.0,0.0,25.0,3114991616.0,801792000.0,29465042944.0,237248512.0,6235625.0,1979387.0
12-04 08:40:23,31.661,16.436,51.298,0.087,0.0,0.519,0.0,2375680.0,0.0,26.0,3115659264.0,801632256.0,29451345920.0,250437632.0,5266704.0,1762194.0
12-04 08:40:24,31.493,17.084,50.820,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,3114958848.0,801632256.0,29474430976.0,228052992.0,4390448.0,1754732.0
12-04 08:40:25,31.332,15.753,51.958,0.174,0.0,0.783,0.0,4521984.0,0.0,44.0,3114696704.0,801464320.0,29462736896.0,240177152.0,6456969.0,2088700.0
12-04 08:40:26,32.003,15.698,51.344,0.0,0.0,0.954,0.0,2367488.0,0.0,25.0,3115433984.0,801292288.0,29450072064.0,252276736.0,5767640.0,1684584.0
12-04 08:40:27,30.928,17.096,51.031,0.086,0.0,0.859,4096.0,2154496.0,1.0,19.0,3114745856.0,801292288.0,29473013760.0,230023168.0,5842121.0,1794664.0
12-04 08:40:28,31.515,16.797,50.563,0.0,0.0,1.126,0.0,4411392.0,0.0,37.0,3113517056.0,800862208.0,29461700608.0,242995200.0,6017146.0,1864706.0
12-04 08:40:29,32.594,15.785,50.768,0.085,0.0,0.768,0.0,2498560.0,0.0,33.0,3114921984.0,800256000.0,29448171520.0,255725568.0,4394603.0,2004427.0
12-04 08:40:30,31.944,15.885,51.476,0.0,0.0,0.694,0.0,2162688.0,0.0,22.0,3113496576.0,800256000.0,29472276480.0,233046016.0,5686646.0,1732991.0
12-04 08:40:31,31.699,16.200,51.138,0.0,0.0,0.963,0.0,2371584.0,0.0,26.0,3112833024.0,799207424.0,29459783680.0,247250944.0,5820489.0,1755857.0
12-04 08:40:32,31.795,17.521,49.915,0.085,0.0,0.684,0.0,4546560.0,0.0,46.0,3115454464.0,798011392.0,29448404992.0,257204224.0,6481440.0,2104939.0
12-04 08:40:33,31.690,15.669,51.937,0.0,0.0,0.704,0.0,2154496.0,0.0,20.0,3114692608.0,798011392.0,29472075776.0,234295296.0,5826595.0,1757835.0
12-04 08:40:34,32.155,16.034,50.0,0.862,0.0,0.948,0.0,68608000.0,0.0,152.0,3116298240.0,796815360.0,29458894848.0,247066624.0,5825403.0,1761507.0
12-04 08:40:35,20.385,13.211,55.118,10.499,0.0,0.787,0.0,271601664.0,0.0,516.0,3115327488.0,796823552.0,29474697216.0,232226816.0,4642910.0,1957370.0
12-04 08:40:36,16.464,10.572,59.359,12.998,0.0,0.607,0.0,268435456.0,0.0,508.0,3116089344.0,795631616.0,29450801152.0,256552960.0,1794987.0,1748621.0
12-04 08:40:37,27.265,14.024,55.749,2.091,0.0,0.871,0.0,75431936.0,0.0,181.0,3114536960.0,795631616.0,29474832384.0,234074112.0,5272791.0,1681690.0
12-04 08:40:38,33.161,15.504,50.560,0.0,0.0,0.775,0.0,2482176.0,0.0,31.0,3114631168.0,794800128.0,29461016576.0,248627200.0,2530107.0,1895033.0
12-04 08:40:39,31.461,16.422,51.340,0.086,0.0,0.691,0.0,2371584.0,0.0,25.0,3116392448.0,793681920.0,29448151040.0,260849664.0,3808649.0,1746986.0
12-04 08:40:40,31.325,17.298,50.602,0.086,0.0,0.688,0.0,2203648.0,0.0,25.0,3115503616.0,793690112.0,29473001472.0,236879872.0,5934920.0,1820977.0
12-04 08:40:41,31.779,16.667,50.086,0.173,0.0,1.295,0.0,4493312.0,0.0,41.0,3114119168.0,792498176.0,29460840448.0,251617280.0,10426274.0,2075530.0
12-04 08:40:42,32.082,17.235,50.171,0.0,0.0,0.512,0.0,2179072.0,0.0,20.0,3115094016.0,792498176.0,29483528192.0,227954688.0,6610476.0,1733835.0
12-04 08:40:43,34.682,16.265,47.676,0.344,0.0,1.033,0.0,37568512.0,0.0,110.0,3115098112.0,790568960.0,29463089152.0,250318848.0,7032766.0,1764971.0
12-04 08:40:44,32.729,16.753,49.136,0.173,0.0,1.209,4096.0,20418560.0,1.0,70.0,3115397120.0,790589440.0,29455728640.0,257359872.0,8127874.0,1903434.0
12-04 08:40:45,32.170,16.596,50.128,0.085,0.0,1.021,0.0,2281472.0,0.0,25.0,3115827200.0,790609920.0,29479768064.0,232869888.0,6292823.0,1993931.0
12-04 08:40:46,32.048,16.538,50.214,0.086,0.0,1.114,0.0,2383872.0,0.0,26.0,3116044288.0,789565440.0,29466411008.0,247054336.0,5820764.0,1749898.0
12-04 08:40:47,30.957,14.696,53.391,0.174,0.0,0.783,0.0,5640192.0,0.0,63.0,3116732416.0,788975616.0,29457502208.0,255864832.0,5579453.0,1220728.0
12-04 08:40:48,34.349,13.621,51.184,0.846,0.0,0.0,0.0,60248064.0,0.0,174.0,3116675072.0,786964480.0,29455941632.0,259493888.0,440910.0,234765.0
12-04 08:40:49,34.303,13.259,51.326,1.027,0.0,0.086,36864.0,57106432.0,4.0,166.0,3119267840.0,786579456.0,29393285120.0,319942656.0,1519596.0,246766.0
12-04 08:40:50,32.614,11.648,55.651,0.086,0.0,0.0,0.0,6471680.0,0.0,57.0,3117064192.0,786599936.0,29420765184.0,294645760.0,442394.0,236498.0
12-04 08:40:51,33.589,11.253,55.072,0.085,0.0,0.0,16384.0,6475776.0,1.0,58.0,3116204032.0,786649088.0,29446844416.0,269377536.0,443623.0,237179.0
12-04 08:40:52,31.858,11.979,55.903,0.260,0.0,0.0,0.0,6467584.0,0.0,59.0,3115765760.0,786669568.0,29475323904.0,241315840.0,440299.0,232871.0
12-04 08:40:53,31.976,12.977,54.877,0.085,0.0,0.085,0.0,6737920.0,0.0,68.0,3116687360.0,786333696.0,29462876160.0,253177856.0,443002.0,237795.0
12-04 08:40:54,31.574,12.681,55.660,0.085,0.0,0.0,0.0,6664192.0,0.0,64.0,3119190016.0,785199104.0,29452681216.0,262004736.0,441814.0,235409.0
12-04 08:40:55,33.020,11.805,55.090,0.086,0.0,0.0,0.0,6459392.0,0.0,59.0,3117150208.0,785272832.0,29479419904.0,237232128.0,440908.0,234251.0
12-04 08:40:56,33.950,11.849,54.034,0.168,0.0,0.0,12288.0,6701056.0,2.0,63.0,3116175360.0,784121856.0,29469769728.0,249008128.0,441501.0,234922.0
12-04 08:40:57,31.557,12.606,55.668,0.169,0.0,0.0,0.0,8593408.0,0.0,71.0,3117887488.0,782913536.0,29460533248.0,257740800.0,441560.0,235143.0
12-04 08:40:58,32.189,11.588,56.052,0.172,0.0,0.0,0.0,6692864.0,0.0,71.0,3116335104.0,782950400.0,29488181248.0,231608320.0,587490.0,311716.0
12-04 08:40:59,33.078,11.935,54.987,0.0,0.0,0.0,0.0,6524928.0,0.0,61.0,3118125056.0,782249984.0,29489967104.0,228732928.0,441060.0,234184.0
12-04 08:41:00,31.776,13.764,54.206,0.170,0.0,0.085,0.0,6725632.0,0.0,70.0,3117834240.0,781012992.0,29478862848.0,241364992.0,442398.0,235714.0
12-04 08:41:01,30.809,12.359,56.658,0.174,0.0,0.0,0.0,6574080.0,0.0,59.0,3118411776.0,780165120.0,29479387136.0,241111040.0,444174.0,237851.0
12-04 08:41:02,31.682,12.724,55.508,0.085,0.0,0.0,0.0,6746112.0,0.0,67.0,3118428160.0,778940416.0,29468299264.0,253407232.0,441387.0,234916.0
12-04 08:41:03,31.493,12.425,55.910,0.173,0.0,0.0,0.0,6483968.0,0.0,59.0,3118292992.0,778964992.0,29494996992.0,226820096.0,441786.0,235607.0
12-04 08:41:04,31.359,11.847,56.707,0.087,0.0,0.0,0.0,6586368.0,0.0,63.0,3117486080.0,778194944.0,29496590336.0,226803712.0,460250.0,254141.0
12-04 08:41:05,32.391,11.654,55.784,0.171,0.0,0.0,0.0,6832128.0,0.0,74.0,3119865856.0,776159232.0,29460111360.0,262938624.0,441982.0,235082.0
12-04 08:41:06,33.076,11.568,55.099,0.171,0.0,0.086,0.0,7090176.0,0.0,78.0,3118645248.0,776196096.0,29487927296.0,236306432.0,476390.0,254264.0
12-04 08:41:07,1.594,1.426,83.473,13.507,0.0,0.0,0.0,251965440.0,0.0,471.0,3118678016.0,776196096.0,29492719616.0,231481344.0,5243.0,6066.0
12-04 08:41:08,0.167,0.586,85.941,13.305,0.0,0.0,4096.0,268611584.0,1.0,466.0,3118665728.0,776200192.0,29492727808.0,231481344.0,3239.0,4005.0
12-04 08:41:09,18.713,8.637,68.755,3.895,0.0,0.0,0.0,113668096.0,0.0,226.0,3119067136.0,775426048.0,29481115648.0,243466240.0,295502.0,157486.0
12-04 08:41:10,31.768,12.041,56.020,0.171,0.0,0.0,0.0,6733824.0,0.0,67.0,3117985792.0,774221824.0,29471940608.0,254926848.0,443422.0,237488.0
12-04 08:41:11,31.900,11.436,56.578,0.086,0.0,0.0,0.0,8617984.0,0.0,77.0,3117039616.0,774254592.0,29498302464.0,229478400.0,605933.0,329739.0
12-04 08:41:12,30.723,11.876,57.143,0.172,0.0,0.086,0.0,6578176.0,0.0,61.0,3117420544.0,773484544.0,29499060224.0,229109760.0,443130.0,237288.0
12-04 08:41:13,34.518,12.944,51.946,0.592,0.0,0.0,0.0,31981568.0,0.0,124.0,3120148480.0,771538944.0,29484810240.0,242577408.0,443041.0,235225.0
12-04 08:41:14,36.269,12.263,50.086,1.382,0.0,0.0,4096.0,80531456.0,1.0,214.0,3121106944.0,769081344.0,29500678144.0,228208640.0,294431.0,156731.0
12-04 08:41:15,31.928,12.651,55.077,0.344,0.0,0.0,180224.0,15147008.0,7.0,97.0,3119583232.0,768339968.0,29408137216.0,323014656.0,588633.0,313640.0
12-04 08:41:16,4.770,2.259,92.971,0.0,0.0,0.0,0.0,1228800.0,0.0,18.0,3120476160.0,768339968.0,29413593088.0,316665856.0,81041.0,46101.0
12-04 08:41:17,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3120476160.0,768339968.0,29413593088.0,316665856.0,3601.0,4691.0
12-04 08:41:18,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3120472064.0,768339968.0,29413597184.0,316665856.0,2644.0,3722.0
12-04 08:41:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3120467968.0,768339968.0,29413601280.0,316665856.0,1202.0,1266.0
12-04 08:41:20,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3120467968.0,768339968.0,29413601280.0,316665856.0,3638.0,4011.0
12-04 08:41:21,0.167,0.250,99.416,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,3120459776.0,768348160.0,29413601280.0,316665856.0,6697.0,7724.0
12-04 08:41:22,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3120455680.0,768348160.0,29413605376.0,316665856.0,3768.0,4146.0
12-04 08:41:23,22.049,12.760,64.583,0.0,0.0,0.608,0.0,0.0,0.0,0.0,3119067136.0,768348160.0,29428453376.0,303206400.0,3625607.0,1683743.0
12-04 08:41:24,31.624,16.154,51.282,0.0,0.0,0.940,0.0,2162688.0,0.0,20.0,3118243840.0,768360448.0,29451358208.0,281112576.0,3794205.0,1769635.0
12-04 08:41:25,31.507,16.267,51.027,0.086,0.0,1.113,0.0,4186112.0,0.0,32.0,3118317568.0,768393216.0,29476814848.0,255549440.0,6202599.0,1976479.0
12-04 08:41:26,32.103,15.966,50.730,0.086,0.0,1.116,0.0,2281472.0,0.0,25.0,3118428160.0,768405504.0,29499969536.0,232271872.0,8422067.0,2133601.0
12-04 08:41:27,32.381,14.892,51.948,0.087,0.0,0.693,0.0,2301952.0,0.0,27.0,3117867008.0,767619072.0,29499191296.0,234397696.0,3925991.0,1847348.0
12-04 08:41:28,32.449,16.010,50.856,0.0,0.0,0.685,0.0,2293760.0,0.0,25.0,3120496640.0,766824448.0,29496037376.0,235716608.0,5941071.0,1860998.0
12-04 08:41:29,31.939,16.823,50.384,0.0,0.0,0.854,0.0,2473984.0,0.0,30.0,3119570944.0,765587456.0,29481361408.0,252555264.0,5970459.0,1887362.0
12-04 08:41:30,32.222,16.154,50.769,0.085,0.0,0.769,0.0,5402624.0,0.0,32.0,3118690304.0,765612032.0,29504958464.0,229814272.0,6066675.0,1926415.0
12-04 08:41:31,29.597,17.426,51.664,0.0,0.0,1.313,0.0,4464640.0,0.0,40.0,3119407104.0,764375040.0,29491314688.0,243978240.0,6144341.0,1979065.0
12-04 08:41:32,32.219,16.110,50.900,0.086,0.0,0.686,782336.0,2473984.0,8.0,32.0,3119734784.0,763150336.0,29477572608.0,258617344.0,6545059.0,2175381.0
12-04 08:41:33,33.531,15.241,50.296,0.085,0.0,0.847,0.0,2166784.0,0.0,21.0,3118940160.0,763158528.0,29501243392.0,235732992.0,5982332.0,1909553.0
12-04 08:41:34,32.570,16.455,50.042,0.0,0.0,0.933,0.0,2400256.0,0.0,25.0,3118231552.0,761929728.0,29486608384.0,252305408.0,5980988.0,1896837.0
12-04 08:41:35,31.962,16.538,50.557,0.0,0.0,0.943,0.0,2150400.0,0.0,20.0,3119366144.0,761946112.0,29510217728.0,227545088.0,5982782.0,1900136.0
12-04 08:41:36,33.588,18.537,46.684,0.425,0.0,0.765,0.0,41807872.0,0.0,111.0,3120119808.0,759975936.0,29503827968.0,235151360.0,6029443.0,1908412.0
12-04 08:41:37,31.760,17.167,49.700,0.258,0.0,1.116,8192.0,18644992.0,1.0,74.0,3119423488.0,758775808.0,29454516224.0,286359552.0,5997296.0,1909206.0
12-04 08:41:38,31.513,17.227,50.0,0.0,0.0,1.261,0.0,2158592.0,0.0,19.0,3120160768.0,758779904.0,29476683776.0,263450624.0,6335303.0,2074316.0
12-04 08:41:39,31.726,17.090,50.0,0.085,0.0,1.100,0.0,2281472.0,0.0,27.0,3119476736.0,758792192.0,29501587456.0,239218688.0,6348157.0,2085669.0
12-04 08:41:40,32.100,16.265,50.775,0.086,0.0,0.775,0.0,2400256.0,0.0,24.0,3119337472.0,757534720.0,29486080000.0,256122880.0,5985396.0,1895529.0
12-04 08:41:41,32.383,15.717,51.123,0.0,0.0,0.777,0.0,2158592.0,0.0,20.0,3112456192.0,757534720.0,29509771264.0,239312896.0,5964528.0,1891420.0
12-04 08:41:42,31.826,16.0,51.652,0.0,0.0,0.522,0.0,2191360.0,0.0,21.0,3114729472.0,756654080.0,29504995328.0,242696192.0,6040603.0,1922551.0
12-04 08:41:43,31.250,16.667,51.042,0.0,0.0,1.042,0.0,4210688.0,0.0,30.0,3115720704.0,755843072.0,29505466368.0,242044928.0,6071233.0,1946218.0
12-04 08:41:44,8.960,5.072,73.795,11.834,0.0,0.338,4096.0,236376064.0,1.0,470.0,3115548672.0,755605504.0,29503700992.0,244219904.0,3379748.0,1554498.0
12-04 08:41:45,4.271,2.513,77.638,15.410,0.0,0.168,4096.0,267415552.0,1.0,505.0,3114680320.0,755617792.0,29506342912.0,242434048.0,696070.0,1217715.0
12-04 08:41:46,24.091,10.397,61.454,3.550,0.0,0.507,0.0,88866816.0,0.0,175.0,3115376640.0,755621888.0,29521657856.0,226418688.0,3051630.0,1444741.0
12-04 08:41:47,30.782,19.133,48.554,0.0,0.0,1.531,0.0,2330624.0,0.0,23.0,3123916800.0,753999872.0,29494300672.0,246857728.0,4336077.0,1851617.0
12-04 08:41:48,30.730,15.622,52.961,0.0,0.0,0.687,0.0,262144.0,0.0,11.0,3125571584.0,753430528.0,29497229312.0,242843648.0,11909538.0,2541037.0
12-04 08:41:49,30.051,17.827,50.594,0.0,0.0,1.528,0.0,2068480.0,0.0,16.0,3122823168.0,752975872.0,29506420736.0,236855296.0,5590161.0,1993076.0
12-04 08:41:50,32.554,16.190,50.476,0.0,0.0,0.779,0.0,2314240.0,0.0,22.0,3123568640.0,752033792.0,29498847232.0,244625408.0,9989859.0,2115492.0
12-04 08:41:51,32.024,16.567,50.811,0.085,0.0,0.512,0.0,2318336.0,0.0,26.0,3123838976.0,751484928.0,29504241664.0,239509504.0,6494498.0,2141728.0
12-04 08:41:52,30.996,16.450,51.688,0.0,0.0,0.866,0.0,122880.0,0.0,6.0,3123392512.0,751251456.0,29516083200.0,228347904.0,8262698.0,2026934.0
12-04 08:41:53,31.017,16.681,51.260,0.087,0.0,0.956,0.0,2510848.0,0.0,28.0,3122085888.0,750006272.0,29502418944.0,244563968.0,6210215.0,2008784.0
12-04 08:41:54,31.478,16.0,51.478,0.0,0.0,1.043,0.0,2179072.0,0.0,22.0,3123712000.0,749301760.0,29505269760.0,240791552.0,6048971.0,1927356.0
12-04 08:41:55,31.771,16.059,51.128,0.087,0.0,0.955,0.0,4173824.0,0.0,29.0,3123412992.0,749092864.0,29519781888.0,226787328.0,6209549.0,2010463.0
12-04 08:41:56,31.611,16.537,50.818,0.0,0.0,1.034,0.0,2306048.0,0.0,24.0,3122298880.0,748240896.0,29514694656.0,233840640.0,6328562.0,2079777.0
12-04 08:41:57,32.639,15.538,50.955,0.087,0.0,0.781,0.0,2502656.0,0.0,34.0,3124670464.0,747167744.0,29502255104.0,244981760.0,6496639.0,2165732.0
12-04 08:41:58,32.186,15.921,51.033,0.0,0.0,0.861,0.0,2314240.0,0.0,25.0,3125280768.0,746532864.0,29505228800.0,242032640.0,5973384.0,1862497.0
12-04 08:41:59,30.431,17.328,50.948,0.086,0.0,1.207,0.0,2269184.0,0.0,21.0,3125469184.0,745820160.0,29504598016.0,243187712.0,5983084.0,1900613.0
12-04 08:42:00,30.655,16.769,51.616,0.0,0.0,0.961,0.0,2289664.0,0.0,24.0,3126038528.0,745107456.0,29504761856.0,243167232.0,6082864.0,1927136.0
12-04 08:42:01,32.468,16.104,50.649,0.0,0.0,0.779,0.0,2215936.0,0.0,21.0,3124527104.0,744554496.0,29510230016.0,239763456.0,5897871.0,1867764.0
12-04 08:42:02,32.704,16.481,49.871,0.0,0.0,0.944,0.0,4321280.0,0.0,37.0,3126218752.0,743706624.0,29506859008.0,242290688.0,6096686.0,1955529.0
12-04 08:42:03,31.458,16.965,50.469,0.085,0.0,1.023,0.0,2347008.0,0.0,31.0,3125215232.0,743510016.0,29522374656.0,227975168.0,6615765.0,2229112.0
12-04 08:42:04,31.470,16.423,51.333,0.0,0.0,0.774,0.0,2199552.0,0.0,23.0,3123867648.0,742662144.0,29517467648.0,235077632.0,5957924.0,1872833.0
12-04 08:42:05,32.093,16.263,50.606,0.087,0.0,0.952,0.0,2347008.0,0.0,27.0,3124662272.0,741875712.0,29514821632.0,237715456.0,5948006.0,1868659.0
12-04 08:42:06,31.893,15.471,51.858,0.086,0.0,0.691,0.0,2260992.0,0.0,22.0,3124649984.0,741318656.0,29519548416.0,233558016.0,6028765.0,1895485.0
12-04 08:42:07,33.076,16.024,50.300,0.0,0.0,0.600,0.0,2244608.0,0.0,24.0,3123400704.0,740610048.0,29520261120.0,234803200.0,5905506.0,1856970.0
12-04 08:42:08,31.162,16.021,51.937,0.0,0.0,0.880,0.0,4362240.0,0.0,35.0,3123605504.0,739909632.0,29521293312.0,234266624.0,6083586.0,1958338.0
12-04 08:42:09,31.055,16.349,51.384,0.173,0.0,1.038,0.0,2326528.0,0.0,28.0,3124412416.0,739291136.0,29523689472.0,231682048.0,6368315.0,2090672.0
12-04 08:42:10,32.686,16.723,49.578,0.0,0.0,1.014,0.0,2338816.0,0.0,24.0,3125403648.0,738512896.0,29520302080.0,234856448.0,6325495.0,2071263.0
12-04 08:42:11,32.784,15.958,50.737,0.0,0.0,0.520,0.0,2306048.0,0.0,26.0,3123179520.0,737652736.0,29515620352.0,242622464.0,6015537.0,1922528.0
12-04 08:42:12,32.168,15.210,51.748,0.0,0.0,0.874,0.0,2314240.0,0.0,22.0,3124232192.0,736956416.0,29514883072.0,243003392.0,5958315.0,1865547.0
12-04 08:42:13,31.092,16.594,51.528,0.0,0.0,0.786,0.0,2236416.0,0.0,22.0,3124023296.0,736247808.0,29515632640.0,243171328.0,5926631.0,1843748.0
12-04 08:42:14,31.315,16.003,51.384,0.087,0.0,1.211,0.0,2318336.0,0.0,22.0,3125813248.0,735539200.0,29514448896.0,243273728.0,5997966.0,1901608.0
12-04 08:42:15,31.488,16.782,50.692,0.087,0.0,0.952,0.0,4206592.0,0.0,35.0,3124527104.0,735322112.0,29532348416.0,226877440.0,6253738.0,2026863.0
12-04 08:42:16,31.201,16.477,47.152,4.294,0.0,0.876,0.0,234524672.0,0.0,442.0,3124633600.0,734478336.0,29524647936.0,235315200.0,6224433.0,2015430.0
12-04 08:42:17,19.574,13.787,55.830,9.957,0.0,0.851,0.0,272629760.0,0.0,513.0,3126726656.0,733274112.0,29498470400.0,260603904.0,4749317.0,2090519.0
12-04 08:42:18,23.037,11.867,57.941,6.457,0.0,0.698,0.0,176283648.0,0.0,364.0,3126603776.0,733278208.0,29516656640.0,242536448.0,7412335.0,1796898.0
12-04 08:42:19,33.023,15.665,50.466,0.0,0.0,0.847,0.0,2154496.0,0.0,19.0,3125116928.0,732667904.0,29519822848.0,241467392.0,5875551.0,1825477.0
12-04 08:42:20,30.520,18.414,50.128,0.0,0.0,0.938,0.0,4149248.0,0.0,30.0,3125780480.0,731971584.0,29521805312.0,239517696.0,6001210.0,1896843.0
12-04 08:42:21,31.556,16.337,50.731,0.258,0.0,1.118,0.0,2424832.0,0.0,32.0,3124510720.0,731344896.0,29524189184.0,239030272.0,6287664.0,2054408.0
12-04 08:42:22,32.500,16.034,50.776,0.086,0.0,0.603,0.0,2469888.0,0.0,31.0,3124727808.0,730578944.0,29520281600.0,243486720.0,6331490.0,2076261.0
12-04 08:42:23,31.861,15.931,51.429,0.087,0.0,0.693,0.0,5799936.0,0.0,34.0,3127099392.0,730042368.0,29524189184.0,237744128.0,5940540.0,1833374.0
12-04 08:42:24,36.801,17.283,44.196,0.860,0.0,0.860,12288.0,77377536.0,3.0,189.0,3126169600.0,727330816.0,29525368832.0,240205824.0,6011142.0,1923402.0
12-04 08:42:25,34.288,17.101,47.569,0.434,0.0,0.608,0.0,35012608.0,0.0,107.0,3124809728.0,725819392.0,29419896832.0,348549120.0,6020212.0,1918799.0
12-04 08:42:26,30.663,17.485,50.991,0.0,0.0,0.861,0.0,2183168.0,0.0,23.0,3123302400.0,725839872.0,29444370432.0,325562368.0,5946086.0,1852275.0
12-04 08:42:27,30.915,17.358,50.345,0.173,0.0,1.209,77824.0,4108288.0,5.0,29.0,3123326976.0,725860352.0,29470679040.0,299208704.0,6052990.0,1913265.0
12-04 08:42:28,33.219,15.318,50.344,0.0,0.0,1.119,0.0,2260992.0,0.0,25.0,3123425280.0,725864448.0,29493645312.0,276140032.0,6283620.0,2057944.0
12-04 08:42:29,32.317,15.331,51.307,0.087,0.0,0.958,0.0,2306048.0,0.0,26.0,3124432896.0,725872640.0,29517164544.0,251604992.0,6426081.0,2128932.0
12-04 08:42:30,31.551,15.863,51.972,0.0,0.0,0.613,0.0,2158592.0,0.0,19.0,3124023296.0,725880832.0,29540806656.0,228364288.0,5976815.0,1878321.0
12-04 08:42:31,32.183,15.531,51.337,0.0,0.0,0.949,0.0,2236416.0,0.0,20.0,3125518336.0,725102592.0,29537550336.0,230903808.0,5953953.0,1843403.0
12-04 08:42:32,31.749,16.553,50.849,0.085,0.0,0.764,0.0,2285568.0,0.0,25.0,3124801536.0,724561920.0,29542633472.0,227078144.0,5988355.0,1902487.0
12-04 08:42:33,31.913,15.391,51.478,0.087,0.0,1.130,0.0,2277376.0,0.0,23.0,3124092928.0,723718144.0,29536460800.0,234803200.0,5990697.0,1908325.0
12-04 08:42:34,31.986,16.939,49.785,0.086,0.0,1.204,0.0,4300800.0,0.0,38.0,3125780480.0,723165184.0,29542424576.0,227704832.0,6119404.0,1955109.0
12-04 08:42:35,32.143,15.679,51.394,0.087,0.0,0.697,0.0,2412544.0,0.0,28.0,3125219328.0,722472960.0,29542948864.0,228433920.0,6495344.0,2165082.0
12-04 08:42:36,31.557,17.090,50.085,0.0,0.0,1.269,0.0,2252800.0,0.0,23.0,3125481472.0,721854464.0,29545127936.0,226611200.0,6092631.0,1951742.0
12-04 08:42:37,31.398,16.007,51.451,0.0,0.0,1.143,0.0,2297856.0,0.0,24.0,3124002816.0,721182720.0,29544882176.0,229007360.0,5956105.0,1857718.0
12-04 08:42:38,31.061,16.566,51.424,0.0,0.0,0.949,0.0,2297856.0,0.0,25.0,3125755904.0,720203776.0,29532643328.0,240472064.0,5957269.0,1888151.0
12-04 08:42:39,31.436,15.937,51.926,0.175,0.0,0.525,0.0,2318336.0,0.0,24.0,3127103488.0,719437824.0,29528391680.0,244142080.0,5950239.0,1865770.0
12-04 08:42:40,32.791,17.038,49.401,0.0,0.0,0.771,0.0,4292608.0,0.0,38.0,3127259136.0,718905344.0,29535797248.0,237113344.0,6131282.0,1950472.0
12-04 08:42:41,30.237,16.214,52.585,0.0,0.0,0.964,0.0,2240512.0,0.0,20.0,3124789248.0,718307328.0,29538680832.0,237297664.0,6255568.0,2064455.0
12-04 08:42:42,31.743,16.305,51.171,0.0,0.0,0.781,0.0,2392064.0,0.0,31.0,3125764096.0,717713408.0,29539487744.0,236109824.0,6448457.0,2135649.0
12-04 08:42:43,32.678,16.082,50.642,0.0,0.0,0.599,0.0,2281472.0,0.0,24.0,3126697984.0,716873728.0,29533114368.0,242388992.0,6002347.0,1876558.0
12-04 08:42:44,32.538,16.269,50.341,0.085,0.0,0.767,0.0,2293760.0,0.0,27.0,3127607296.0,716124160.0,29530689536.0,244654080.0,5891966.0,1829583.0
12-04 08:42:45,30.742,16.681,51.354,0.175,0.0,1.048,0.0,2310144.0,0.0,23.0,3126304768.0,715526144.0,29532639232.0,244604928.0,6033831.0,1906807.0
12-04 08:42:46,33.074,15.544,50.604,0.0,0.0,0.777,0.0,2232320.0,0.0,23.0,3126894592.0,714907648.0,29533954048.0,243318784.0,6002576.0,1908933.0
12-04 08:42:47,30.954,17.885,50.129,0.0,0.0,1.032,0.0,4235264.0,0.0,34.0,3126448128.0,714551296.0,29546172416.0,231903232.0,6092659.0,1954617.0
12-04 08:42:48,31.115,16.162,48.142,3.111,0.0,1.469,0.0,147570688.0,0.0,281.0,3124834304.0,713936896.0,29546061824.0,234242048.0,6408014.0,2085611.0
12-04 08:42:49,19.064,12.218,57.106,10.572,0.0,1.040,0.0,271081472.0,0.0,510.0,3126304768.0,713388032.0,29541261312.0,238120960.0,4606671.0,2008759.0
12-04 08:42:50,18.182,12.264,61.750,7.118,0.0,0.686,0.0,262877184.0,0.0,525.0,3128709120.0,712843264.0,29538414592.0,239108096.0,1870426.0,1833163.0
12-04 08:42:51,32.007,16.090,51.125,0.087,0.0,0.692,0.0,2236416.0,0.0,26.0,3127218176.0,712085504.0,29536374784.0,243396608.0,7551153.0,1872720.0
12-04 08:42:52,31.170,16.994,51.153,0.0,0.0,0.683,0.0,2293760.0,0.0,24.0,3127480320.0,711483392.0,29537009664.0,243101696.0,1817636.0,1803116.0
12-04 08:42:53,31.502,17.082,50.901,0.0,0.0,0.515,0.0,2170880.0,0.0,21.0,3126767616.0,711155712.0,29546663936.0,234487808.0,3970520.0,1869156.0
12-04 08:42:54,31.616,15.983,51.266,0.087,0.0,1.048,0.0,4325376.0,0.0,38.0,3126939648.0,710434816.0,29544943616.0,236756992.0,8049723.0,1923533.0
12-04 08:42:55,32.264,15.785,51.084,0.0,0.0,0.867,0.0,2408448.0,0.0,26.0,3127300096.0,709902336.0,29548527616.0,233345024.0,10390406.0,2100508.0
12-04 08:42:56,31.597,16.059,51.389,0.174,0.0,0.781,0.0,2297856.0,0.0,29.0,3126411264.0,709304320.0,29550940160.0,232419328.0,6248956.0,1978258.0
12-04 08:42:57,32.399,15.674,51.138,0.088,0.0,0.701,0.0,2289664.0,0.0,24.0,3126931456.0,708632576.0,29549981696.0,233529344.0,8039987.0,1928315.0
12-04 08:42:58,31.787,16.753,50.601,0.0,0.0,0.859,0.0,2256896.0,0.0,22.0,3126513664.0,707891200.0,29545910272.0,238759936.0,5948186.0,1868592.0
12-04 08:42:59,31.935,16.866,50.257,0.0,0.0,0.942,0.0,2326528.0,0.0,23.0,3127005184.0,707362816.0,29549543424.0,235163648.0,7970206.0,1865063.0
12-04 08:43:00,30.736,16.112,52.364,0.0,0.0,0.788,0.0,2195456.0,0.0,23.0,3127128064.0,706764800.0,29552517120.0,232665088.0,6072417.0,1937890.0
12-04 08:43:01,30.529,16.826,51.344,0.087,0.0,1.214,0.0,4317184.0,0.0,39.0,3126906880.0,706252800.0,29558218752.0,227696640.0,6064926.0,1915110.0
12-04 08:43:02,32.528,15.444,51.079,0.086,0.0,0.863,0.0,2424832.0,0.0,31.0,3127054336.0,705667072.0,29560246272.0,226107392.0,6464727.0,2137934.0
12-04 08:43:03,32.432,15.519,51.439,0.0,0.0,0.610,0.0,2359296.0,0.0,25.0,3127865344.0,704532480.0,29542866944.0,243810304.0,6102963.0,1954432.0
12-04 08:43:04,31.477,14.943,52.520,0.0,0.0,1.061,0.0,2220032.0,0.0,21.0,3126624256.0,703934464.0,29544046592.0,244469760.0,5990328.0,1893617.0
12-04 08:43:05,31.533,16.289,51.307,0.087,0.0,0.784,0.0,2306048.0,0.0,24.0,3128242176.0,703258624.0,29542490112.0,245084160.0,5934600.0,1860416.0
12-04 08:43:06,32.511,16.681,49.957,0.0,0.0,0.851,0.0,2236416.0,0.0,20.0,3127504896.0,702668800.0,29544927232.0,243974144.0,5984213.0,1888908.0
12-04 08:43:07,30.668,16.784,52.021,0.088,0.0,0.439,0.0,4235264.0,0.0,31.0,3129626624.0,702001152.0,29544693760.0,242753536.0,6135431.0,1969378.0
12-04 08:43:08,31.858,16.146,50.868,0.087,0.0,1.042,0.0,2277376.0,0.0,27.0,3126845440.0,701800448.0,29560635392.0,229793792.0,6252371.0,2023943.0
12-04 08:43:09,31.488,16.522,51.298,0.0,0.0,0.692,0.0,2502656.0,0.0,34.0,3127648256.0,700760064.0,29546770432.0,243896320.0,6340918.0,2086410.0
12-04 08:43:10,31.332,16.101,51.871,0.0,0.0,0.696,0.0,2301952.0,0.0,22.0,3128098816.0,700157952.0,29546749952.0,244068352.0,6002836.0,1895927.0
12-04 08:43:11,31.561,15.955,51.613,0.0,0.0,0.872,0.0,2215936.0,0.0,25.0,3127943168.0,699490304.0,29546868736.0,244772864.0,5892542.0,1837286.0
12-04 08:43:12,33.912,16.392,48.656,0.347,0.0,0.694,0.0,28635136.0,0.0,80.0,3128221696.0,698404864.0,29551882240.0,240566272.0,6033079.0,1919019.0
12-04 08:43:13,33.592,16.580,48.359,0.432,0.0,1.036,12288.0,31907840.0,1.0,88.0,3126751232.0,697344000.0,29510914048.0,284065792.0,6031210.0,1903176.0
12-04 08:43:14,32.286,15.532,51.222,0.175,0.0,0.785,0.0,4112384.0,0.0,28.0,3126210560.0,697356288.0,29536202752.0,259305472.0,6028954.0,1896130.0
12-04 08:43:15,29.825,17.193,51.930,0.0,0.0,1.053,0.0,2342912.0,0.0,28.0,3125334016.0,697360384.0,29560082432.0,236298240.0,6269239.0,2034225.0
12-04 08:43:16,31.814,16.853,50.817,0.0,0.0,0.516,4096.0,2334720.0,1.0,28.0,3128143872.0,696492032.0,29550845952.0,243593216.0,6378611.0,2106751.0
12-04 08:43:17,31.651,16.595,50.984,0.086,0.0,0.684,0.0,2195456.0,0.0,22.0,3127037952.0,696352768.0,29567889408.0,227794944.0,5984990.0,1872697.0
12-04 08:43:18,33.019,15.437,50.600,0.086,0.0,0.858,0.0,2277376.0,0.0,21.0,3127943168.0,695685120.0,29567287296.0,228159488.0,5974967.0,1881851.0
12-04 08:43:19,31.767,15.405,51.697,0.0,0.0,1.131,0.0,2256896.0,0.0,22.0,3127455744.0,694874112.0,29560713216.0,236032000.0,5966615.0,1871242.0
12-04 08:43:20,32.371,15.573,50.131,0.787,0.0,1.137,0.0,60096512.0,0.0,133.0,3128512512.0,694280192.0,29560991744.0,235290624.0,6043600.0,1921630.0
12-04 08:43:21,22.193,13.925,53.525,9.312,0.0,1.044,0.0,272777216.0,0.0,514.0,3129180160.0,693678080.0,29555335168.0,240881664.0,4999208.0,2199640.0
12-04 08:43:22,16.421,10.513,61.164,11.121,0.0,0.782,4096.0,269742080.0,1.0,531.0,3127091200.0,693686272.0,29570539520.0,227758080.0,1805311.0,1762245.0
12-04 08:43:23,25.935,10.723,61.097,2.161,0.0,0.083,4096.0,84709376.0,1.0,214.0,3128799232.0,692666368.0,29553524736.0,244084736.0,6290979.0,438976.0
12-04 08:43:24,32.828,13.047,53.872,0.168,0.0,0.084,0.0,6524928.0,0.0,59.0,3130228736.0,692178944.0,29560532992.0,236134400.0,2334207.0,255713.0
12-04 08:43:25,34.547,12.278,52.921,0.169,0.0,0.085,0.0,11161600.0,0.0,75.0,3131150336.0,691408896.0,29558800384.0,237715456.0,2476327.0,257288.0
12-04 08:43:26,36.034,12.759,49.828,1.379,0.0,0.0,4096.0,85901312.0,1.0,218.0,3130814464.0,689070080.0,29568684032.0,230506496.0,443795.0,237613.0
12-04 08:43:27,33.822,12.338,53.236,0.604,0.0,0.0,4096.0,37335040.0,1.0,142.0,3130081280.0,687910912.0,29469270016.0,331812864.0,730459.0,241265.0
12-04 08:43:28,32.570,12.468,54.877,0.085,0.0,0.0,0.0,6483968.0,0.0,58.0,3130925056.0,687960064.0,29495803904.0,304386048.0,443703.0,237598.0
12-04 08:43:29,32.072,12.640,55.116,0.172,0.0,0.0,0.0,6475776.0,0.0,57.0,3129376768.0,688001024.0,29523468288.0,278228992.0,442595.0,234830.0
12-04 08:43:30,32.876,12.103,54.936,0.086,0.0,0.0,0.0,6524928.0,0.0,60.0,3129425920.0,688009216.0,29550112768.0,251527168.0,441369.0,234116.0
12-04 08:43:31,30.954,13.156,55.632,0.258,0.0,0.0,0.0,6537216.0,0.0,63.0,3130322944.0,687538176.0,29558599680.0,242614272.0,442155.0,235543.0
12-04 08:43:32,32.795,12.150,54.885,0.085,0.0,0.085,0.0,6553600.0,0.0,65.0,3131850752.0,686911488.0,29557493760.0,242819072.0,441079.0,233697.0
12-04 08:43:33,30.500,12.007,57.318,0.175,0.0,0.0,0.0,8589312.0,0.0,75.0,3131973632.0,686567424.0,29572370432.0,228163584.0,442920.0,237026.0
12-04 08:43:34,32.938,11.685,55.207,0.169,0.0,0.0,0.0,6815744.0,0.0,70.0,3132690432.0,685477888.0,29558013952.0,242892800.0,588861.0,313646.0
12-04 08:43:35,30.961,13.036,55.918,0.086,0.0,0.0,0.0,6475776.0,0.0,58.0,3132895232.0,685170688.0,29568897024.0,232112128.0,443787.0,238593.0
12-04 08:43:36,30.915,11.744,57.168,0.173,0.0,0.0,0.0,6656000.0,0.0,67.0,3132981248.0,684544000.0,29571153920.0,230395904.0,441931.0,235396.0
12-04 08:43:37,31.271,12.715,55.842,0.086,0.0,0.086,0.0,6574080.0,0.0,61.0,3130798080.0,683765760.0,29568339968.0,236171264.0,442499.0,236047.0
12-04 08:43:38,33.475,12.065,54.376,0.085,0.0,0.0,0.0,6610944.0,0.0,62.0,3132665856.0,682848256.0,29558509568.0,245051392.0,442403.0,236020.0
12-04 08:43:39,32.146,12.807,54.877,0.170,0.0,0.0,0.0,6529024.0,0.0,61.0,3131842560.0,682549248.0,29571231744.0,233451520.0,440810.0,233981.0
12-04 08:43:40,32.485,12.638,54.707,0.170,0.0,0.0,0.0,6602752.0,0.0,59.0,3131031552.0,681779200.0,29568610304.0,237654016.0,440576.0,233637.0
12-04 08:43:41,32.618,12.017,55.193,0.172,0.0,0.0,0.0,6627328.0,0.0,65.0,3130343424.0,681279488.0,29575843840.0,231608320.0,458947.0,253069.0
12-04 08:43:42,31.979,11.150,56.785,0.086,0.0,0.0,0.0,6565888.0,0.0,61.0,3132416000.0,680357888.0,29566287872.0,240013312.0,443346.0,238360.0
12-04 08:43:43,32.079,11.292,56.373,0.257,0.0,0.0,0.0,8769536.0,0.0,85.0,3131822080.0,679862272.0,29574942720.0,232448000.0,588358.0,313257.0
12-04 08:43:44,32.155,12.069,55.690,0.086,0.0,0.0,0.0,6574080.0,0.0,59.0,3132878848.0,679092224.0,29570510848.0,236593152.0,440547.0,233548.0
12-04 08:43:45,32.907,12.106,54.817,0.171,0.0,0.0,0.0,6610944.0,0.0,63.0,3131916288.0,678567936.0,29578289152.0,230301696.0,441145.0,234138.0
12-04 08:43:46,31.374,12.705,55.834,0.086,0.0,0.0,0.0,6565888.0,0.0,61.0,3132223488.0,677785600.0,29574787072.0,234278912.0,442836.0,237436.0
12-04 08:43:47,32.616,12.048,55.250,0.086,0.0,0.0,0.0,6602752.0,0.0,62.0,3132416000.0,677130240.0,29575872512.0,233656320.0,440831.0,233821.0
12-04 08:43:48,34.494,11.895,53.356,0.255,0.0,0.0,4096.0,21061632.0,1.0,95.0,3133640704.0,675676160.0,29556211712.0,253546496.0,440352.0,233158.0
12-04 08:43:49,36.984,12.721,48.947,1.264,0.0,0.084,4096.0,84680704.0,1.0,217.0,3132227584.0,673710080.0,29577539584.0,235597824.0,442677.0,237193.0
12-04 08:43:50,36.017,13.983,48.729,1.271,0.0,0.0,294912.0,75800576.0,19.0,227.0,3130802176.0,672759808.0,29474848768.0,340664320.0,442365.0,236545.0
12-04 08:43:51,32.451,12.383,54.996,0.171,0.0,0.0,0.0,6463488.0,0.0,58.0,3130413056.0,672768000.0,29501362176.0,314531840.0,442873.0,235914.0
12-04 08:43:52,32.097,12.338,55.479,0.086,0.0,0.0,0.0,8769536.0,0.0,66.0,3129528320.0,672784384.0,29527764992.0,288997376.0,442186.0,236201.0
12-04 08:43:53,3.003,2.085,78.649,16.180,0.0,0.083,12288.0,259911680.0,3.0,444.0,3129659392.0,672800768.0,29536501760.0,280113152.0,4056.0,5728.0
12-04 08:43:54,0.167,0.751,83.069,15.930,0.0,0.083,4096.0,268435456.0,1.0,472.0,3129753600.0,672800768.0,29536534528.0,279986176.0,2610.0,3763.0
12-04 08:43:55,23.435,9.052,62.944,4.569,0.0,0.0,8192.0,150544384.0,2.0,337.0,3132628992.0,672178176.0,29546835968.0,267431936.0,1796.0,2460.0
12-04 08:43:56,30.354,12.479,57.083,0.084,0.0,0.0,4096.0,8650752.0,1.0,78.0,3130630144.0,672206848.0,29546176512.0,270061568.0,1406.0,1598.0
12-04 08:43:57,31.304,12.350,56.175,0.172,0.0,0.0,0.0,6438912.0,0.0,57.0,3130732544.0,672235520.0,29573615616.0,242491392.0,2328.0,3157.0
12-04 08:43:58,32.726,12.153,54.688,0.087,0.0,0.347,0.0,6610944.0,0.0,61.0,3131011072.0,671764480.0,29581389824.0,234909696.0,614609.0,484886.0
12-04 08:43:59,31.638,15.862,51.552,0.086,0.0,0.862,0.0,2183168.0,0.0,22.0,3130687488.0,671268864.0,29585133568.0,231985152.0,3842875.0,1871011.0
12-04 08:44:00,32.291,16.145,50.549,0.0,0.0,1.014,0.0,2310144.0,0.0,25.0,3132583936.0,670736384.0,29586370560.0,229384192.0,2007511.0,1950048.0
12-04 08:44:01,31.784,16.906,50.380,0.085,0.0,0.845,0.0,2293760.0,0.0,26.0,3132137472.0,669933568.0,29576744960.0,240259072.0,2643801.0,1939533.0
12-04 08:44:02,32.540,16.058,50.467,0.0,0.0,0.935,0.0,2260992.0,0.0,23.0,3132379136.0,669437952.0,29580152832.0,237105152.0,2069017.0,1993242.0
12-04 08:44:03,31.011,17.587,50.297,0.0,0.0,1.105,0.0,2277376.0,0.0,23.0,3132235776.0,668864512.0,29581279232.0,236695552.0,4077749.0,1990426.0
12-04 08:44:04,31.061,17.084,50.906,0.0,0.0,0.949,0.0,2236416.0,0.0,21.0,3131351040.0,668360704.0,29585145856.0,234217472.0,10095296.0,1940047.0
12-04 08:44:05,33.305,15.463,50.212,0.0,0.0,1.020,0.0,4292608.0,0.0,35.0,3132436480.0,667803648.0,29587619840.0,231215104.0,8257591.0,2123427.0
12-04 08:44:06,33.219,16.225,49.360,0.256,0.0,0.939,0.0,2281472.0,0.0,24.0,3131801600.0,667238400.0,29588111360.0,231923712.0,8165163.0,2007295.0
12-04 08:44:07,31.885,16.160,51.086,0.0,0.0,0.869,0.0,2134016.0,0.0,22.0,3132764160.0,666591232.0,29586542592.0,233177088.0,8342438.0,2148268.0
12-04 08:44:08,30.979,17.362,50.638,0.0,0.0,1.021,0.0,2260992.0,0.0,22.0,3132112896.0,666087424.0,29590089728.0,230785024.0,8267309.0,2067739.0
12-04 08:44:09,32.338,15.870,50.768,0.085,0.0,0.939,77824.0,630784.0,8.0,27.0,3131588608.0,665583616.0,29592293376.0,229609472.0,6240144.0,2052049.0
12-04 08:44:10,31.565,16.435,51.043,0.0,0.0,0.957,0.0,3100672.0,0.0,39.0,3131875328.0,664936448.0,29591322624.0,230940672.0,8576195.0,2264908.0
12-04 08:44:11,32.236,16.962,49.705,0.084,0.0,1.013,0.0,2277376.0,0.0,26.0,3125460992.0,664432640.0,29595205632.0,233975808.0,6081623.0,2004357.0
12-04 08:44:12,32.590,16.038,50.515,0.086,0.0,0.772,0.0,2244608.0,0.0,22.0,3127144448.0,663805952.0,29592973312.0,235151360.0,7064663.0,2035109.0
12-04 08:44:13,31.153,17.384,50.947,0.0,0.0,0.516,0.0,2273280.0,0.0,24.0,3127005184.0,663314432.0,29597089792.0,231665664.0,7240443.0,2032471.0
12-04 08:44:14,32.481,15.942,50.298,0.0,0.0,1.279,0.0,2281472.0,0.0,23.0,3128123392.0,662814720.0,29599854592.0,228282368.0,6171920.0,2031566.0
12-04 08:44:15,33.218,15.789,49.957,0.086,0.0,0.949,0.0,2236416.0,0.0,24.0,3127721984.0,662028288.0,29593747456.0,235577344.0,6168974.0,2053038.0
12-04 08:44:16,31.086,16.025,52.014,0.0,0.0,0.876,0.0,2322432.0,0.0,22.0,3128520704.0,661471232.0,29593600000.0,235483136.0,6138516.0,2025755.0
12-04 08:44:17,32.620,16.781,50.0,0.0,0.0,0.599,0.0,4259840.0,0.0,37.0,3127107584.0,660905984.0,29596295168.0,234766336.0,6118025.0,2004709.0
12-04 08:44:18,32.672,16.293,50.345,0.086,0.0,0.603,0.0,2285568.0,0.0,23.0,3127099392.0,660414464.0,29600825344.0,230735872.0,6237658.0,2081261.0
12-04 08:44:19,32.513,16.299,50.0,0.0,0.0,1.188,0.0,2195456.0,0.0,24.0,3125882880.0,659910656.0,29604483072.0,228798464.0,6153219.0,2045751.0
12-04 08:44:20,30.662,16.986,51.394,0.0,0.0,0.958,0.0,2338816.0,0.0,26.0,3127349248.0,658894848.0,29588037632.0,244793344.0,6315861.0,2098449.0
12-04 08:44:21,31.515,16.277,51.082,0.087,0.0,1.039,0.0,2334720.0,0.0,24.0,3127975936.0,658317312.0,29589069824.0,243712000.0,8268856.0,2098733.0
12-04 08:44:22,31.911,16.809,50.512,0.085,0.0,0.683,0.0,2220032.0,0.0,23.0,3128176640.0,657752064.0,29589827584.0,243318784.0,6307085.0,2129431.0
12-04 08:44:23,30.439,17.799,50.817,0.0,0.0,0.946,0.0,2293760.0,0.0,25.0,3127476224.0,657248256.0,29593821184.0,240529408.0,6331933.0,2131039.0
12-04 08:44:24,33.220,16.186,49.831,0.0,0.0,0.763,0.0,2334720.0,0.0,29.0,3127431168.0,656687104.0,29594275840.0,240680960.0,6309600.0,2079256.0
12-04 08:44:25,31.224,17.637,50.211,0.0,0.0,0.928,0.0,2363392.0,0.0,26.0,3128209408.0,656191488.0,29597052928.0,237621248.0,6191077.0,2076318.0
12-04 08:44:26,32.453,15.928,50.170,0.0,0.0,1.448,0.0,2203648.0,0.0,22.0,3127939072.0,655687680.0,29600563200.0,234885120.0,6403974.0,2171698.0
12-04 08:44:27,31.175,17.121,50.767,0.0,0.0,0.937,0.0,2289664.0,0.0,22.0,3126652928.0,655183872.0,29605183488.0,232054784.0,6031503.0,1974784.0
12-04 08:44:28,32.152,16.793,50.127,0.0,0.0,0.928,0.0,2199552.0,0.0,22.0,3128524800.0,654688256.0,29606494208.0,229367808.0,8109927.0,2111837.0
12-04 08:44:29,32.202,15.579,51.088,0.087,0.0,1.044,0.0,2334720.0,0.0,25.0,3128123392.0,653701120.0,29591064576.0,246185984.0,6347801.0,1991832.0
12-04 08:44:30,30.326,15.550,46.907,6.186,0.0,1.031,8192.0,226480128.0,2.0,429.0,3131314176.0,653217792.0,29590908928.0,243634176.0,5923773.0,1939925.0
12-04 08:44:31,23.070,14.419,51.739,9.839,0.0,0.933,8192.0,271814656.0,2.0,515.0,3132641280.0,652951552.0,29597188096.0,236294144.0,3028842.0,2274437.0
12-04 08:44:32,20.067,12.823,56.536,9.742,0.0,0.833,8192.0,267390976.0,2.0,494.0,3132887040.0,652464128.0,29591822336.0,241901568.0,2001950.0,1960392.0
12-04 08:44:33,31.361,16.230,50.803,0.592,0.0,1.014,0.0,32645120.0,0.0,88.0,3134148608.0,651849728.0,29590487040.0,242589696.0,7748249.0,2019031.0
12-04 08:44:34,32.305,15.338,51.414,0.0,0.0,0.943,0.0,2285568.0,0.0,23.0,3132026880.0,651288576.0,29591232512.0,244527104.0,2167994.0,1938193.0
12-04 08:44:35,31.674,16.481,51.159,0.086,0.0,0.601,0.0,2203648.0,0.0,21.0,3132149760.0,650739712.0,29593055232.0,243130368.0,4360061.0,1935849.0
12-04 08:44:36,31.153,17.298,50.775,0.086,0.0,0.688,0.0,2326528.0,0.0,26.0,3131871232.0,650248192.0,29595787264.0,241168384.0,7621384.0,1858416.0
12-04 08:44:37,33.561,15.628,50.043,0.0,0.0,0.769,0.0,2191360.0,0.0,21.0,3131572224.0,649801728.0,29598785536.0,238915584.0,10139795.0,2077687.0
12-04 08:44:38,32.705,16.096,50.171,0.0,0.0,1.027,0.0,2310144.0,0.0,25.0,3132952576.0,649359360.0,29602054144.0,234708992.0,8192352.0,2028953.0
12-04 08:44:39,32.618,15.451,50.730,0.0,0.0,1.202,0.0,2174976.0,0.0,21.0,3133313024.0,648896512.0,29605838848.0,231026688.0,8245784.0,2086529.0
12-04 08:44:40,33.135,15.888,50.127,0.0,0.0,0.850,0.0,2310144.0,0.0,25.0,3133407232.0,648302592.0,29603434496.0,233930752.0,6963148.0,1984467.0
12-04 08:44:41,33.137,16.273,49.494,0.253,0.0,0.843,0.0,2244608.0,0.0,23.0,3132522496.0,647884800.0,29606641664.0,232026112.0,7353610.0,2056539.0
12-04 08:44:42,31.597,16.994,50.640,0.0,0.0,0.769,0.0,2269184.0,0.0,24.0,3132616704.0,647475200.0,29610491904.0,228491264.0,6241859.0,2076639.0
12-04 08:44:43,30.965,15.614,52.368,0.088,0.0,0.965,0.0,2215936.0,0.0,20.0,3131764736.0,646893568.0,29608566784.0,231849984.0,8173958.0,2035038.0
12-04 08:44:44,34.489,16.984,47.140,0.607,0.0,0.780,4096.0,49016832.0,1.0,131.0,3133349888.0,645353472.0,29603045376.0,237326336.0,6175524.0,2032859.0
12-04 08:44:45,36.977,17.165,44.150,0.769,0.0,0.939,4096.0,68157440.0,1.0,161.0,3132465152.0,643510272.0,29497982976.0,345116672.0,6148671.0,2006203.0
12-04 08:44:46,31.794,16.463,50.697,0.174,0.0,0.871,0.0,13139968.0,0.0,53.0,3133083648.0,643530752.0,29520039936.0,322420736.0,6234088.0,2055209.0
12-04 08:44:47,32.100,16.179,50.688,0.086,0.0,0.947,0.0,2166784.0,0.0,21.0,3129962496.0,643551232.0,29545222144.0,300339200.0,8279880.0,2101820.0
12-04 08:44:48,32.208,15.411,51.688,0.0,0.0,0.693,0.0,2154496.0,0.0,19.0,3130626048.0,643559424.0,29567971328.0,276918272.0,6161149.0,2017670.0
12-04 08:44:49,31.429,16.710,51.082,0.0,0.0,0.779,0.0,2162688.0,0.0,20.0,3130261504.0,643579904.0,29591289856.0,253943808.0,6136501.0,2023887.0
12-04 08:44:50,31.620,15.592,51.829,0.087,0.0,0.871,0.0,2158592.0,0.0,19.0,3131813888.0,643588096.0,29614501888.0,229171200.0,6213112.0,2060294.0
12-04 08:44:51,32.328,16.379,50.431,0.0,0.0,0.862,0.0,2281472.0,0.0,25.0,3131781120.0,643076096.0,29615017984.0,229199872.0,6155167.0,2006715.0
12-04 08:44:52,31.090,17.632,50.511,0.0,0.0,0.767,0.0,2306048.0,0.0,24.0,3131338752.0,642560000.0,29615546368.0,229629952.0,6847997.0,2078956.0
12-04 08:44:53,31.239,16.695,50.861,0.086,0.0,1.119,0.0,2260992.0,0.0,23.0,3133427712.0,642039808.0,29614964736.0,228642816.0,7657254.0,2072785.0
12-04 08:44:54,30.676,17.331,51.040,0.087,0.0,0.867,0.0,4272128.0,0.0,33.0,3134619648.0,641163264.0,29600620544.0,242671616.0,6126265.0,2014613.0
12-04 08:44:55,31.861,16.104,51.169,0.0,0.0,0.866,0.0,2265088.0,0.0,24.0,3131809792.0,641007616.0,29616201728.0,230055936.0,6104591.0,1956613.0
12-04 08:44:56,30.917,16.856,51.266,0.087,0.0,0.873,0.0,2330624.0,0.0,22.0,3133784064.0,640090112.0,29600759808.0,244441088.0,6111007.0,1985626.0
12-04 08:44:57,29.931,17.839,51.630,0.0,0.0,0.600,0.0,2383872.0,0.0,27.0,3135389696.0,639664128.0,29601193984.0,242827264.0,6244707.0,2082502.0
12-04 08:44:58,32.317,16.463,50.523,0.0,0.0,0.697,0.0,2199552.0,0.0,22.0,3134623744.0,639094784.0,29599776768.0,245579776.0,6183230.0,2030222.0
12-04 08:44:59,32.439,15.225,51.384,0.0,0.0,0.952,0.0,2322432.0,0.0,25.0,3134226432.0,638656512.0,29602603008.0,243589120.0,6162705.0,2020524.0
12-04 08:45:00,32.365,15.798,50.726,0.085,0.0,1.025,0.0,2228224.0,0.0,25.0,3133960192.0,638140416.0,29604044800.0,242929664.0,6234311.0,2054918.0
12-04 08:45:01,31.822,16.938,50.385,0.086,0.0,0.770,389120.0,2297856.0,70.0,22.0,3135602688.0,637804544.0,29603028992.0,242638848.0,7769975.0,2056723.0
12-04 08:45:02,30.762,15.600,52.235,0.613,0.0,0.789,4096.0,47456256.0,1.0,109.0,3133300736.0,637366272.0,29606985728.0,241422336.0,4721410.0,2039280.0
12-04 08:45:03,5.008,3.226,77.250,14.346,0.0,0.170,12288.0,266383360.0,3.0,502.0,3134177280.0,637378560.0,29610864640.0,236654592.0,3680601.0,1516300.0
12-04 08:45:04,4.286,2.353,77.563,15.714,0.0,0.084,8192.0,269615104.0,2.0,520.0,3134525440.0,637386752.0,29613621248.0,233541632.0,721225.0,1263224.0
12-04 08:45:05,25.172,10.825,61.512,2.148,0.0,0.344,0.0,71172096.0,0.0,147.0,3134201856.0,636866560.0,29606301696.0,241704960.0,3542096.0,1529889.0
12-04 08:45:06,31.239,17.986,49.656,0.0,0.0,1.119,0.0,2109440.0,0.0,16.0,3134087168.0,636411904.0,29610684416.0,237891584.0,4549977.0,1880466.0
12-04 08:45:07,30.476,16.104,52.208,0.0,0.0,1.212,20480.0,245760.0,3.0,9.0,3137740800.0,635957248.0,29611601920.0,233775104.0,6499301.0,2551371.0
12-04 08:45:08,30.954,16.939,50.989,0.0,0.0,1.118,0.0,2088960.0,0.0,16.0,3140567040.0,635498496.0,29614870528.0,228139008.0,6447967.0,2183525.0
12-04 08:45:09,29.534,17.703,51.727,0.0,0.0,1.036,8192.0,258048.0,2.0,9.0,3138826240.0,635035648.0,29615505408.0,229707776.0,6818612.0,2362633.0
12-04 08:45:10,31.197,16.923,50.769,0.0,0.0,1.111,0.0,2088960.0,0.0,17.0,3138473984.0,634580992.0,29619388416.0,226631680.0,6751371.0,1934625.0
12-04 08:45:11,31.787,16.409,50.773,0.172,0.0,0.859,0.0,2379776.0,0.0,29.0,3142582272.0,633729024.0,29601734656.0,241029120.0,11847379.0,2233167.0
12-04 08:45:12,32.003,16.723,50.424,0.0,0.0,0.849,0.0,253952.0,0.0,9.0,3142709248.0,633282560.0,29602316288.0,240766976.0,8487576.0,2196487.0
12-04 08:45:13,30.060,17.657,50.991,0.0,0.0,1.292,0.0,2211840.0,0.0,22.0,3142094848.0,632811520.0,29603586048.0,240582656.0,6535577.0,2233766.0
12-04 08:45:14,31.583,16.437,51.033,0.0,0.0,0.947,0.0,2260992.0,0.0,21.0,3141992448.0,632397824.0,29606158336.0,238526464.0,8293446.0,2027091.0
12-04 08:45:15,30.303,17.489,51.169,0.087,0.0,0.952,0.0,2318336.0,0.0,25.0,3142410240.0,631959552.0,29609897984.0,234807296.0,8252368.0,2129328.0
12-04 08:45:16,31.218,16.724,51.201,0.172,0.0,0.686,4096.0,2260992.0,1.0,24.0,3141894144.0,631459840.0,29609857024.0,235864064.0,6268010.0,2019650.0
12-04 08:45:17,30.416,17.071,51.473,0.087,0.0,0.953,0.0,2260992.0,0.0,23.0,3141713920.0,630886400.0,29607182336.0,239292416.0,6213340.0,2033524.0
12-04 08:45:18,32.171,15.693,51.003,0.0,0.0,1.133,0.0,2269184.0,0.0,21.0,3142602752.0,630460416.0,29610639360.0,235372544.0,8157329.0,1972505.0
12-04 08:45:19,32.228,16.667,50.425,0.0,0.0,0.680,0.0,2207744.0,0.0,23.0,3141304320.0,630013952.0,29613735936.0,234020864.0,6202459.0,2070974.0
12-04 08:45:20,31.688,15.584,51.515,0.0,0.0,1.212,0.0,2269184.0,0.0,21.0,3143688192.0,629325824.0,29603586048.0,242475008.0,6197449.0,2049296.0
12-04 08:45:21,32.266,16.765,49.874,0.0,0.0,1.095,0.0,2314240.0,0.0,27.0,3145457664.0,628834304.0,29605400576.0,239382528.0,6166839.0,2034254.0
12-04 08:45:22,32.216,16.065,50.773,0.172,0.0,0.773,0.0,2220032.0,0.0,22.0,3145027584.0,628404224.0,29608517632.0,237125632.0,8195321.0,2058107.0
12-04 08:45:23,31.347,16.580,51.123,0.0,0.0,0.950,0.0,2281472.0,0.0,24.0,3145121792.0,627965952.0,29611802624.0,234184704.0,6157523.0,2001548.0
12-04 08:45:24,31.207,16.724,51.207,0.0,0.0,0.862,0.0,2551808.0,0.0,38.0,3144458240.0,627552256.0,29614780416.0,232284160.0,6479732.0,2131291.0
12-04 08:45:25,32.024,16.396,50.811,0.085,0.0,0.683,0.0,2260992.0,0.0,25.0,3145207808.0,627134464.0,29616832512.0,229900288.0,6075397.0,1982253.0
12-04 08:45:26,31.501,16.318,51.309,0.0,0.0,0.873,0.0,2236416.0,0.0,20.0,3145093120.0,626716672.0,29619326976.0,227938304.0,6160425.0,2055934.0
12-04 08:45:27,32.017,16.567,50.472,0.0,0.0,0.944,0.0,2310144.0,0.0,26.0,3145490432.0,625831936.0,29603463168.0,244289536.0,6123108.0,2012988.0
12-04 08:45:28,31.502,16.910,50.558,0.086,0.0,0.944,0.0,2297856.0,0.0,26.0,3146444800.0,625397760.0,29606322176.0,240910336.0,6160247.0,2021178.0
12-04 08:45:29,30.809,17.298,50.516,0.086,0.0,1.291,0.0,2199552.0,0.0,22.0,3145453568.0,624963584.0,29609811968.0,238845952.0,6176442.0,2028491.0
12-04 08:45:30,31.802,16.031,51.127,0.0,0.0,1.040,69632.0,2326528.0,5.0,25.0,3147546624.0,624525312.0,29612240896.0,234762240.0,8143461.0,2056134.0
12-04 08:45:31,32.743,16.793,49.789,0.0,0.0,0.675,0.0,2199552.0,0.0,21.0,3147411456.0,624037888.0,29612240896.0,235384832.0,6249692.0,2051863.0
12-04 08:45:32,33.734,16.223,48.841,0.258,0.0,0.944,0.0,22073344.0,0.0,68.0,3147300864.0,623218688.0,29611515904.0,237039616.0,5993764.0,1910845.0
12-04 08:45:33,34.459,15.931,48.052,0.519,0.0,1.039,4096.0,43151360.0,1.0,116.0,3143962624.0,622276608.0,29569716224.0,283119616.0,6193037.0,2042679.0
12-04 08:45:34,31.266,16.624,51.335,0.086,0.0,0.689,0.0,2207744.0,0.0,22.0,3145400320.0,622301184.0,29592690688.0,258682880.0,6175604.0,2012579.0
12-04 08:45:35,30.102,16.837,44.218,7.568,0.0,1.276,8192.0,260497408.0,2.0,487.0,3146887168.0,622309376.0,29613322240.0,236556288.0,5257664.0,2219907.0
12-04 08:45:36,18.611,13.208,56.346,10.978,0.0,0.858,8192.0,269631488.0,2.0,523.0,3147976704.0,621809664.0,29605044224.0,244244480.0,2112055.0,1982201.0
12-04 08:45:37,25.820,13.385,55.095,4.577,0.0,1.123,4096.0,149688320.0,1.0,287.0,3149189120.0,621391872.0,29604339712.0,244154368.0,13264023.0,1905244.0
12-04 08:45:38,31.869,16.021,51.335,0.086,0.0,0.689,0.0,2232320.0,0.0,21.0,3149561856.0,620945408.0,29607555072.0,241012736.0,5979177.0,1890056.0
12-04 08:45:39,32.629,16.230,50.380,0.0,0.0,0.761,0.0,2281472.0,0.0,25.0,3148554240.0,620486656.0,29611130880.0,238903296.0,6114291.0,2000572.0
12-04 08:45:40,31.570,16.980,50.427,0.0,0.0,1.024,0.0,4288512.0,0.0,36.0,3149000704.0,620068864.0,29613871104.0,236134400.0,6051789.0,1958453.0
12-04 08:45:41,32.288,16.525,50.339,0.0,0.0,0.847,0.0,2248704.0,0.0,24.0,3149012992.0,619626496.0,29618397184.0,232038400.0,2195211.0,2061952.0
12-04 08:45:42,31.525,16.107,51.421,0.172,0.0,0.775,0.0,2232320.0,0.0,21.0,3149623296.0,619171840.0,29621719040.0,228560896.0,3002438.0,2077280.0
12-04 08:45:43,31.174,16.753,51.123,0.0,0.0,0.950,0.0,2445312.0,0.0,31.0,3150766080.0,618254336.0,29604278272.0,245776384.0,4360594.0,2123233.0
12-04 08:45:44,31.976,16.205,50.780,0.0,0.0,1.040,0.0,2260992.0,0.0,22.0,3151286272.0,617807872.0,29607071744.0,242909184.0,8400856.0,2120628.0
12-04 08:45:45,30.628,17.016,51.396,0.0,0.0,0.960,0.0,2220032.0,0.0,20.0,3151826944.0,617377792.0,29610237952.0,239632384.0,8044309.0,1963067.0
12-04 08:45:46,32.293,16.695,50.169,0.169,0.0,0.675,0.0,2281472.0,0.0,25.0,3151958016.0,616800256.0,29607141376.0,243175424.0,8261611.0,2066210.0
12-04 08:45:47,32.051,16.154,50.684,0.0,0.0,1.111,0.0,2273280.0,0.0,22.0,3150495744.0,616267776.0,29606830080.0,245481472.0,8175817.0,2018192.0
12-04 08:45:48,32.568,16.752,49.915,0.0,0.0,0.765,0.0,2228224.0,0.0,22.0,3151290368.0,615817216.0,29610881024.0,241086464.0,8077741.0,1919730.0
12-04 08:45:49,31.374,16.162,51.772,0.0,0.0,0.691,0.0,2248704.0,0.0,21.0,3151458304.0,615387136.0,29613084672.0,239144960.0,6093095.0,1925610.0
12-04 08:45:50,31.341,16.055,51.324,0.0,0.0,1.281,0.0,2232320.0,0.0,22.0,3150417920.0,614957056.0,29615263744.0,238436352.0,6236866.0,2101709.0
12-04 08:45:51,32.291,16.822,50.042,0.0,0.0,0.845,0.0,2248704.0,0.0,21.0,3150901248.0,614514688.0,29618733056.0,234926080.0,6162238.0,2005181.0
12-04 08:45:52,32.854,16.596,49.619,0.169,0.0,0.762,0.0,2269184.0,0.0,26.0,3151933440.0,613888000.0,29612736512.0,240517120.0,8200731.0,2051527.0
12-04 08:45:53,32.437,15.611,51.084,0.087,0.0,0.781,0.0,2301952.0,0.0,22.0,3151441920.0,613363712.0,29613109248.0,241160192.0,6158799.0,2042308.0
12-04 08:45:54,31.900,16.251,50.989,0.0,0.0,0.860,0.0,2232320.0,0.0,23.0,3151335424.0,612859904.0,29613694976.0,241184768.0,6087679.0,1969027.0
12-04 08:45:55,31.496,16.360,51.269,0.087,0.0,0.787,0.0,2256896.0,0.0,22.0,3151261696.0,612401152.0,29616885760.0,238526464.0,6134036.0,2010300.0
12-04 08:45:56,31.516,17.376,50.256,0.0,0.0,0.852,0.0,2232320.0,0.0,25.0,3152052224.0,611954688.0,29617885184.0,237182976.0,6145567.0,1961445.0
12-04 08:45:57,31.534,16.795,50.728,0.0,0.0,0.943,0.0,2260992.0,0.0,22.0,3151831040.0,611500032.0,29622448128.0,233295872.0,6209829.0,2037802.0
12-04 08:45:58,30.457,17.515,51.079,0.086,0.0,0.863,0.0,2281472.0,0.0,26.0,3152150528.0,611053568.0,29624799232.0,231071744.0,6088138.0,1884498.0
12-04 08:45:59,32.255,13.462,53.846,0.175,0.0,0.262,0.0,10108928.0,0.0,74.0,3155509248.0,610177024.0,29609672704.0,243716096.0,4986706.0,543168.0
12-04 08:46:00,35.805,13.901,49.368,0.927,0.0,0.0,4096.0,71815168.0,1.0,192.0,3155603456.0,608448512.0,29617577984.0,237445120.0,441098.0,234350.0
12-04 08:46:01,35.621,12.511,50.912,0.869,0.0,0.087,4096.0,63057920.0,1.0,199.0,3156799488.0,607027200.0,29511196672.0,344051712.0,1978618.0,255116.0
12-04 08:46:02,33.276,11.463,55.090,0.171,0.0,0.0,0.0,6500352.0,0.0,58.0,3155402752.0,607068160.0,29538250752.0,318353408.0,441143.0,234419.0
12-04 08:46:03,30.915,12.781,56.131,0.173,0.0,0.0,0.0,6455296.0,0.0,57.0,3155542016.0,607092736.0,29565640704.0,290799616.0,442609.0,237277.0
12-04 08:46:04,31.739,11.478,56.609,0.174,0.0,0.0,0.0,6508544.0,0.0,64.0,3154747392.0,607141888.0,29592543232.0,264642560.0,442151.0,235257.0
12-04 08:46:05,31.190,11.295,57.428,0.087,0.0,0.0,0.0,6459392.0,0.0,57.0,3155656704.0,607199232.0,29619765248.0,236453888.0,441096.0,233293.0
12-04 08:46:06,31.695,12.712,55.508,0.085,0.0,0.0,0.0,8638464.0,0.0,77.0,3156860928.0,606760960.0,29627158528.0,228294656.0,442088.0,235066.0
12-04 08:46:07,10.824,4.163,77.102,7.910,0.0,0.0,8192.0,195747840.0,2.0,372.0,3158286336.0,606318592.0,29613805568.0,240664576.0,148586.0,79167.0
12-04 08:46:08,0.250,0.832,82.862,15.973,0.0,0.083,8192.0,273678336.0,2.0,512.0,3159527424.0,606322688.0,29613838336.0,239386624.0,2713.0,2949.0
12-04 08:46:09,10.540,5.143,76.728,7.589,0.0,0.0,4096.0,173498368.0,1.0,340.0,3156623360.0,606347264.0,29624016896.0,232087552.0,297404.0,161050.0
12-04 08:46:10,31.239,12.651,55.938,0.172,0.0,0.0,0.0,6545408.0,0.0,64.0,3160018944.0,605626368.0,29614338048.0,239091712.0,443788.0,236617.0
12-04 08:46:11,32.225,12.106,55.584,0.085,0.0,0.0,0.0,6623232.0,0.0,63.0,3159408640.0,604950528.0,29609885696.0,244830208.0,460115.0,253531.0
12-04 08:46:12,31.997,12.628,55.290,0.085,0.0,0.0,0.0,7299072.0,0.0,64.0,3158642688.0,604508160.0,29616807936.0,239116288.0,356452.0,191491.0
12-04 08:46:13,32.740,12.214,54.877,0.170,0.0,0.0,0.0,6758400.0,0.0,73.0,3157078016.0,604090368.0,29624057856.0,233848832.0,588956.0,313393.0
12-04 08:46:14,32.318,12.521,55.076,0.085,0.0,0.0,4096.0,6557696.0,1.0,59.0,3158122496.0,603680768.0,29629947904.0,227323904.0,440526.0,233484.0
12-04 08:46:15,32.090,12.142,55.594,0.173,0.0,0.0,0.0,6664192.0,0.0,68.0,3159912448.0,602746880.0,29611565056.0,244850688.0,441099.0,233963.0
12-04 08:46:16,32.881,11.949,55.0,0.169,0.0,0.0,0.0,6549504.0,0.0,58.0,3158835200.0,602284032.0,29615411200.0,242544640.0,444376.0,238529.0
12-04 08:46:17,31.529,12.457,55.842,0.172,0.0,0.0,0.0,6557696.0,0.0,61.0,3157852160.0,601866240.0,29622030336.0,237326336.0,458025.0,250927.0
12-04 08:46:18,32.370,13.084,54.460,0.085,0.0,0.0,0.0,6557696.0,0.0,61.0,3158372352.0,601473024.0,29627834368.0,231395328.0,442854.0,236006.0
12-04 08:46:19,31.588,12.017,56.223,0.172,0.0,0.0,0.0,6635520.0,0.0,62.0,3159232512.0,600588288.0,29613568000.0,245686272.0,443418.0,238411.0
12-04 08:46:20,31.049,11.622,57.155,0.087,0.0,0.087,0.0,6553600.0,0.0,59.0,3158560768.0,600096768.0,29615407104.0,245010432.0,443390.0,236680.0
12-04 08:46:21,31.570,12.457,55.802,0.171,0.0,0.0,0.0,6545408.0,0.0,63.0,3158904832.0,599703552.0,29621841920.0,238624768.0,444402.0,237266.0
12-04 08:46:22,30.954,12.382,56.492,0.172,0.0,0.0,0.0,8720384.0,0.0,78.0,3157868544.0,599310336.0,29628825600.0,233070592.0,442168.0,234735.0
12-04 08:46:23,32.702,12.220,54.905,0.172,0.0,0.0,0.0,9764864.0,0.0,74.0,3159756800.0,598777856.0,29627613184.0,232927232.0,588626.0,312249.0
12-04 08:46:24,32.822,12.276,54.817,0.085,0.0,0.0,0.0,10067968.0,0.0,70.0,3160350720.0,598224896.0,29628604416.0,231895040.0,443415.0,237265.0
12-04 08:46:25,35.289,13.201,50.216,1.208,0.0,0.086,4096.0,76353536.0,1.0,211.0,3160625152.0,596357120.0,29625581568.0,236511232.0,442311.0,235346.0
12-04 08:46:26,38.185,13.271,45.462,3.082,0.0,0.0,8192.0,114479104.0,2.0,265.0,3161055232.0,594108416.0,29474951168.0,388960256.0,297487.0,160401.0
12-04 08:46:27,31.917,11.622,56.028,0.347,0.0,0.087,0.0,16711680.0,0.0,109.0,3158626304.0,594165760.0,29496193024.0,370089984.0,442020.0,234772.0
12-04 08:46:28,32.769,12.362,54.784,0.085,0.0,0.0,0.0,6459392.0,0.0,57.0,3158605824.0,594227200.0,29522944000.0,343298048.0,444496.0,238310.0
12-04 08:46:29,30.487,12.895,56.447,0.171,0.0,0.0,0.0,6479872.0,0.0,62.0,3158192128.0,594264064.0,29550239744.0,316379136.0,3500.0,3304.0
12-04 08:46:30,31.655,11.775,56.399,0.171,0.0,0.0,0.0,6447104.0,0.0,57.0,3156971520.0,594313216.0,29577199616.0,290590720.0,2551.0,3133.0
12-04 08:46:31,30.579,13.288,56.048,0.085,0.0,0.0,0.0,6463488.0,0.0,62.0,3157426176.0,594329600.0,29604777984.0,262541312.0,2734.0,3372.0
12-04 08:46:32,29.844,12.630,57.439,0.087,0.0,0.0,0.0,6451200.0,0.0,57.0,3157569536.0,594354176.0,29631782912.0,235368448.0,3599.0,5248.0
12-04 08:46:33,30.886,12.911,56.034,0.169,0.0,0.0,0.0,6520832.0,0.0,62.0,3159244800.0,593928192.0,29634375680.0,231526400.0,2628.0,3182.0
12-04 08:46:34,30.651,12.158,56.935,0.171,0.0,0.086,0.0,8863744.0,0.0,84.0,3159834624.0,593104896.0,29621948416.0,244187136.0,307151.0,176748.0
12-04 08:46:35,31.117,12.958,55.754,0.171,0.0,0.0,188416.0,6590464.0,12.0,62.0,3159433216.0,592625664.0,29625298944.0,241717248.0,3394.0,4528.0
12-04 08:46:36,31.453,12.308,56.154,0.085,0.0,0.0,0.0,6492160.0,0.0,58.0,3159822336.0,592211968.0,29631156224.0,235884544.0,2357.0,2973.0
12-04 08:46:37,31.610,12.203,56.102,0.085,0.0,0.0,0.0,7512064.0,0.0,82.0,3158396928.0,591831040.0,29638438912.0,230408192.0,2517.0,2975.0
12-04 08:46:38,30.202,11.853,57.946,0.0,0.0,0.0,0.0,6516736.0,0.0,59.0,3159670784.0,591327232.0,29640146944.0,227930112.0,1361.0,1671.0
12-04 08:46:39,32.048,12.768,55.013,0.171,0.0,0.0,0.0,6606848.0,0.0,65.0,3159724032.0,590745600.0,29636550656.0,232054784.0,1795.0,2498.0
12-04 08:46:40,30.926,13.084,55.820,0.170,0.0,0.0,0.0,6672384.0,0.0,68.0,3160780800.0,589897728.0,29623697408.0,244699136.0,3481.0,5320.0
12-04 08:46:41,30.243,11.785,57.886,0.087,0.0,0.0,0.0,6500352.0,0.0,62.0,3150888960.0,589930496.0,29649682432.0,228573184.0,20617.0,22268.0
12-04 08:46:42,30.390,11.715,57.640,0.255,0.0,0.0,4096.0,8785920.0,1.0,81.0,3152334848.0,589103104.0,29635973120.0,241664000.0,2444.0,3606.0
12-04 08:46:43,31.126,12.038,56.836,0.0,0.0,0.0,0.0,6586368.0,0.0,59.0,3151925248.0,588668928.0,29638692864.0,239788032.0,3175.0,3277.0
12-04 08:46:44,18.151,7.143,66.050,8.655,0.0,0.0,4096.0,174235648.0,1.0,353.0,3153174528.0,588242944.0,29631483904.0,246173696.0,2750.0,3902.0
12-04 08:46:45,0.0,0.584,83.389,16.027,0.0,0.0,8192.0,270622720.0,2.0,461.0,3153326080.0,588259328.0,29633294336.0,244195328.0,2822.0,4194.0
12-04 08:46:46,0.084,0.335,85.774,13.808,0.0,0.0,4096.0,271581184.0,1.0,429.0,3153305600.0,588263424.0,29633310720.0,244195328.0,1890.0,2593.0
12-04 08:46:47,29.670,12.003,57.735,0.592,0.0,0.0,0.0,21553152.0,0.0,87.0,3152646144.0,587845632.0,29636796416.0,241786880.0,3204.0,4891.0
12-04 08:46:48,29.443,11.324,59.146,0.087,0.0,0.0,0.0,8572928.0,0.0,75.0,3152183296.0,587444224.0,29643026432.0,236421120.0,1735.0,2457.0
12-04 08:46:49,30.644,12.275,56.824,0.258,0.0,0.0,0.0,10149888.0,0.0,75.0,3151720448.0,587051008.0,29650239488.0,230064128.0,1916.0,2545.0
12-04 08:46:50,33.793,12.672,52.500,0.948,0.0,0.086,0.0,60989440.0,0.0,173.0,3152416768.0,585216000.0,29636952064.0,244490240.0,2179.0,2911.0
12-04 08:46:51,36.340,12.936,49.532,1.191,0.0,0.0,0.0,76374016.0,0.0,217.0,3151646720.0,584069120.0,29561503744.0,321855488.0,4505.0,5731.0
12-04 08:46:52,27.002,9.966,62.862,0.170,0.0,0.0,0.0,10485760.0,0.0,75.0,3150589952.0,584097792.0,29568888832.0,315498496.0,1308.0,1447.0
12-04 08:46:53,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151929344.0,584097792.0,29569581056.0,313466880.0,3057.0,4931.0
12-04 08:46:54,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151929344.0,584097792.0,29569581056.0,313466880.0,3164.0,4775.0
12-04 08:46:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151929344.0,584097792.0,29569581056.0,313466880.0,2740.0,3437.0
12-04 08:46:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,3151929344.0,584097792.0,29569581056.0,313466880.0,1242.0,1381.0
12-04 08:46:57,0.084,0.251,99.415,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3151921152.0,584105984.0,29569581056.0,313466880.0,3164.0,4841.0
12-04 08:46:58,0.250,0.167,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3151917056.0,584105984.0,29569585152.0,313466880.0,1142.0,1356.0
12-04 08:46:59,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151917056.0,584105984.0,29569585152.0,313466880.0,1896.0,2550.0
12-04 08:47:00,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151912960.0,584105984.0,29569589248.0,313466880.0,4390.0,6692.0
12-04 08:47:01,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151912960.0,584105984.0,29569589248.0,313466880.0,1262.0,1374.0
12-04 08:47:02,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151912960.0,584105984.0,29569589248.0,313466880.0,3143.0,4888.0
12-04 08:47:03,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3151896576.0,584118272.0,29569593344.0,313466880.0,1996.0,2641.0
12-04 08:47:04,0.333,0.333,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151896576.0,584118272.0,29569593344.0,313466880.0,2580.0,2908.0
12-04 08:47:05,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151896576.0,584118272.0,29569593344.0,313466880.0,3883.0,4806.0
12-04 08:47:06,0.250,0.333,99.417,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,3151896576.0,584118272.0,29569593344.0,313466880.0,3434.0,4126.0
12-04 08:47:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151892480.0,584118272.0,29569597440.0,313466880.0,1980.0,1822.0
12-04 08:47:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3151892480.0,584118272.0,29569597440.0,313466880.0,2740.0,3041.0
12-04 08:47:09,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3151876096.0,584126464.0,29569605632.0,313466880.0,3793.0,5154.0
12-04 08:47:10,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152723968.0,584126464.0,29569605632.0,312619008.0,3858.0,4728.0
12-04 08:47:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3151753216.0,584126464.0,29569609728.0,313585664.0,21150.0,22559.0
12-04 08:47:12,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151753216.0,584126464.0,29569609728.0,313585664.0,2680.0,2971.0
12-04 08:47:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3151745024.0,584130560.0,29569613824.0,313585664.0,2580.0,2909.0
12-04 08:47:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151745024.0,584130560.0,29569613824.0,313585664.0,2521.0,3656.0
12-04 08:47:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3151736832.0,584138752.0,29569613824.0,313585664.0,1556.0,1746.0
12-04 08:47:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151736832.0,584138752.0,29569613824.0,313585664.0,2415.0,3606.0
12-04 08:47:17,0.333,0.250,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151736832.0,584138752.0,29569613824.0,313585664.0,2664.0,3855.0
12-04 08:47:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3151716352.0,584142848.0,29569622016.0,313593856.0,1959.0,2612.0
12-04 08:47:19,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151716352.0,584142848.0,29569622016.0,313593856.0,3424.0,5066.0
12-04 08:47:20,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151716352.0,584142848.0,29569622016.0,313593856.0,3010.0,3090.0
12-04 08:47:21,0.167,0.334,98.164,1.336,0.0,0.0,0.0,62705664.0,0.0,120.0,3151708160.0,584151040.0,29569622016.0,313593856.0,6005.0,6734.0
12-04 08:47:22,0.083,0.500,99.416,0.0,0.0,0.0,0.0,56832000.0,0.0,107.0,3151708160.0,584151040.0,29569622016.0,313593856.0,3558.0,4213.0
12-04 08:47:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,3151704064.0,584151040.0,29569626112.0,313593856.0,2218.0,1780.0
12-04 08:47:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151704064.0,584151040.0,29569626112.0,313593856.0,3064.0,3079.0
12-04 08:47:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151704064.0,584151040.0,29569626112.0,313593856.0,3573.0,3601.0
12-04 08:47:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151699968.0,584151040.0,29569630208.0,313593856.0,4174.0,5328.0
12-04 08:47:27,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3151814656.0,584159232.0,29569634304.0,313466880.0,4154.0,5182.0
12-04 08:47:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3151814656.0,584159232.0,29569634304.0,313466880.0,3035.0,3041.0
12-04 08:47:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151814656.0,584159232.0,29569634304.0,313466880.0,3596.0,3356.0
12-04 08:47:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152445440.0,584159232.0,29569634304.0,312836096.0,21907.0,23402.0
12-04 08:47:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3152326656.0,584159232.0,29569638400.0,312950784.0,1803.0,1800.0
12-04 08:47:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152326656.0,584159232.0,29569638400.0,312950784.0,1703.0,1738.0
12-04 08:47:33,0.0,0.084,99.666,0.251,0.0,0.0,0.0,45056.0,0.0,5.0,3152306176.0,584171520.0,29569638400.0,312958976.0,3991.0,5404.0
12-04 08:47:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152302080.0,584171520.0,29569642496.0,312958976.0,19012.0,19050.0
12-04 08:47:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152297984.0,584171520.0,29569646592.0,312958976.0,4917.0,7116.0
12-04 08:47:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152297984.0,584171520.0,29569646592.0,312958976.0,2423.0,2907.0
12-04 08:47:37,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152297984.0,584171520.0,29569646592.0,312958976.0,3759.0,5286.0
12-04 08:47:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3152293888.0,584171520.0,29569650688.0,312958976.0,2921.0,3944.0
12-04 08:47:39,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3152285696.0,584179712.0,29569650688.0,312958976.0,2076.0,2845.0
12-04 08:47:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152281600.0,584179712.0,29569654784.0,312958976.0,3716.0,3868.0
12-04 08:47:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3152277504.0,584179712.0,29569658880.0,312958976.0,19117.0,19665.0
12-04 08:47:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152277504.0,584179712.0,29569658880.0,312958976.0,1827.0,2436.0
12-04 08:47:43,0.249,0.249,99.501,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3152273408.0,584179712.0,29569662976.0,312958976.0,2544.0,3735.0
12-04 08:47:44,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152273408.0,584179712.0,29569662976.0,312958976.0,3818.0,5879.0
12-04 08:47:45,0.166,0.250,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3152265216.0,584187904.0,29569662976.0,312958976.0,1790.0,2473.0
12-04 08:47:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152265216.0,584187904.0,29569662976.0,312958976.0,2345.0,3098.0
12-04 08:47:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152265216.0,584187904.0,29569662976.0,312958976.0,2521.0,3655.0
12-04 08:47:48,0.166,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3152257024.0,584192000.0,29569667072.0,312958976.0,1796.0,2459.0
12-04 08:47:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152257024.0,584192000.0,29569667072.0,312958976.0,1796.0,2460.0
12-04 08:47:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153072128.0,584192000.0,29569667072.0,312143872.0,2439.0,3230.0
12-04 08:47:51,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3152879616.0,584200192.0,29569671168.0,312324096.0,5441.0,7076.0
12-04 08:47:52,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153002496.0,584200192.0,29569675264.0,312197120.0,1856.0,2568.0
12-04 08:47:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3152998400.0,584204288.0,29569675264.0,312197120.0,3550.0,5278.0
12-04 08:47:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152998400.0,584204288.0,29569675264.0,312197120.0,2450.0,3637.0
12-04 08:47:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152994304.0,584204288.0,29569679360.0,312197120.0,1866.0,2095.0
12-04 08:47:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,9.0,3152994304.0,584204288.0,29569679360.0,312197120.0,2815.0,3874.0
12-04 08:47:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3152986112.0,584212480.0,29569679360.0,312197120.0,2450.0,3564.0
12-04 08:47:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3152982016.0,584216576.0,29569679360.0,312197120.0,3264.0,4866.0
12-04 08:47:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152977920.0,584216576.0,29569683456.0,312197120.0,1620.0,1903.0
12-04 08:48:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152977920.0,584216576.0,29569683456.0,312197120.0,2415.0,3540.0
12-04 08:48:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152977920.0,584216576.0,29569683456.0,312197120.0,3264.0,4932.0
12-04 08:48:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152973824.0,584216576.0,29569687552.0,312197120.0,1867.0,2484.0
12-04 08:48:03,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3152961536.0,584224768.0,29569691648.0,312197120.0,3314.0,3446.0
12-04 08:48:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152961536.0,584224768.0,29569691648.0,312197120.0,2126.0,1986.0
12-04 08:48:05,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152961536.0,584224768.0,29569691648.0,312197120.0,5574.0,8047.0
12-04 08:48:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3152961536.0,584224768.0,29569691648.0,312197120.0,2634.0,2962.0
12-04 08:48:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152961536.0,584224768.0,29569691648.0,312197120.0,3859.0,5181.0
12-04 08:48:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3152957440.0,584224768.0,29569695744.0,312197120.0,2700.0,2992.0
12-04 08:48:09,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3152949248.0,584232960.0,29569695744.0,312197120.0,3454.0,4319.0
12-04 08:48:10,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153793024.0,584232960.0,29569699840.0,311349248.0,2967.0,3451.0
12-04 08:48:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153461248.0,584232960.0,29569699840.0,311681024.0,19356.0,19244.0
12-04 08:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153461248.0,584232960.0,29569699840.0,311681024.0,3294.0,4121.0
12-04 08:48:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153448960.0,584237056.0,29569708032.0,311681024.0,2706.0,2950.0
12-04 08:48:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153448960.0,584237056.0,29569708032.0,311681024.0,3758.0,5971.0
12-04 08:48:15,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3153436672.0,584245248.0,29569712128.0,311681024.0,2828.0,4123.0
12-04 08:48:16,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3153436672.0,584245248.0,29569712128.0,311681024.0,1830.0,2455.0
12-04 08:48:17,0.334,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3153428480.0,584245248.0,29569712128.0,311689216.0,3438.0,5072.0
12-04 08:48:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3153551360.0,584245248.0,29569716224.0,311562240.0,1273.0,1423.0
12-04 08:48:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153547264.0,584245248.0,29569720320.0,311562240.0,1241.0,1419.0
12-04 08:48:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153547264.0,584245248.0,29569720320.0,311562240.0,2663.0,2302.0
12-04 08:48:21,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3153412096.0,584253440.0,29569720320.0,311689216.0,5671.0,6172.0
12-04 08:48:22,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153412096.0,584253440.0,29569720320.0,311689216.0,6436.0,8800.0
12-04 08:48:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153403904.0,584257536.0,29569724416.0,311689216.0,2912.0,2934.0
12-04 08:48:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153403904.0,584257536.0,29569724416.0,311689216.0,2934.0,2992.0
12-04 08:48:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153403904.0,584257536.0,29569724416.0,311689216.0,3946.0,4661.0
12-04 08:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153399808.0,584257536.0,29569728512.0,311689216.0,3080.0,3091.0
12-04 08:48:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3153518592.0,584265728.0,29569728512.0,311562240.0,2210.0,1822.0
12-04 08:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153514496.0,584265728.0,29569732608.0,311562240.0,2976.0,2999.0
12-04 08:48:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153514496.0,584265728.0,29569732608.0,311562240.0,4222.0,4593.0
12-04 08:48:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153690624.0,584265728.0,29569732608.0,311386112.0,3271.0,4236.0
12-04 08:48:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153530880.0,584265728.0,29569732608.0,311545856.0,5450.0,8037.0
12-04 08:48:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3153518592.0,584265728.0,29569736704.0,311554048.0,2357.0,2909.0
12-04 08:48:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3153506304.0,584273920.0,29569740800.0,311554048.0,2457.0,2999.0
12-04 08:48:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153506304.0,584273920.0,29569740800.0,311554048.0,2522.0,3065.0
12-04 08:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153506304.0,584273920.0,29569740800.0,311554048.0,2263.0,2235.0
12-04 08:48:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153506304.0,584273920.0,29569740800.0,311554048.0,3072.0,3637.0
12-04 08:48:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153506304.0,584273920.0,29569740800.0,311554048.0,2424.0,3128.0
12-04 08:48:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153502208.0,584273920.0,29569744896.0,311554048.0,5007.0,7582.0
12-04 08:48:39,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3153494016.0,584282112.0,29569744896.0,311554048.0,2730.0,4013.0
12-04 08:48:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153494016.0,584282112.0,29569744896.0,311554048.0,1761.0,2407.0
12-04 08:48:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3153494016.0,584282112.0,29569744896.0,311554048.0,19674.0,20369.0
12-04 08:48:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153489920.0,584282112.0,29569748992.0,311554048.0,2510.0,3737.0
12-04 08:48:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153481728.0,584282112.0,29569757184.0,311554048.0,1242.0,1381.0
12-04 08:48:44,0.416,0.083,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153481728.0,584282112.0,29569757184.0,311554048.0,2444.0,3671.0
12-04 08:48:45,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3153469440.0,584290304.0,29569761280.0,311554048.0,3038.0,4799.0
12-04 08:48:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153469440.0,584290304.0,29569761280.0,311554048.0,2675.0,3829.0
12-04 08:48:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153469440.0,584290304.0,29569761280.0,311554048.0,2245.0,2978.0
12-04 08:48:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153465344.0,584290304.0,29569765376.0,311554048.0,1735.0,2456.0
12-04 08:48:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153465344.0,584290304.0,29569765376.0,311554048.0,2355.0,3497.0
12-04 08:48:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154747392.0,584290304.0,29569765376.0,310272000.0,1701.0,2364.0
12-04 08:48:51,0.166,0.333,99.334,0.166,0.0,0.0,0.0,28672.0,0.0,6.0,3154599936.0,584298496.0,29569765376.0,310411264.0,4381.0,5005.0
12-04 08:48:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3154599936.0,584298496.0,29569765376.0,310411264.0,1861.0,2526.0
12-04 08:48:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154595840.0,584298496.0,29569769472.0,310411264.0,2070.0,2821.0
12-04 08:48:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154591744.0,584298496.0,29569773568.0,310411264.0,2550.0,3721.0
12-04 08:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3154591744.0,584298496.0,29569773568.0,310411264.0,2260.0,3469.0
12-04 08:48:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154591744.0,584298496.0,29569773568.0,310411264.0,3642.0,5391.0
12-04 08:48:57,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3154583552.0,584306688.0,29569773568.0,310411264.0,2510.0,3607.0
12-04 08:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154579456.0,584306688.0,29569777664.0,310411264.0,1956.0,2593.0
12-04 08:48:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154579456.0,584306688.0,29569777664.0,310411264.0,1241.0,1353.0
12-04 08:49:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154579456.0,584306688.0,29569777664.0,310411264.0,2610.0,3764.0
12-04 08:49:01,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154579456.0,584310784.0,29569773568.0,310411264.0,1301.0,1461.0
12-04 08:49:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154575360.0,584310784.0,29569777664.0,310411264.0,3028.0,4305.0
12-04 08:49:03,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3154563072.0,584318976.0,29569781760.0,310411264.0,3858.0,5930.0
12-04 08:49:04,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154558976.0,584318976.0,29569785856.0,310411264.0,2640.0,2950.0
12-04 08:49:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154558976.0,584318976.0,29569785856.0,310411264.0,3193.0,4067.0
12-04 08:49:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154558976.0,584318976.0,29569785856.0,310411264.0,3168.0,4049.0
12-04 08:49:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3154681856.0,584318976.0,29569789952.0,310284288.0,3777.0,4730.0
12-04 08:49:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154681856.0,584318976.0,29569789952.0,310284288.0,2020.0,1871.0
12-04 08:49:09,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3154673664.0,584327168.0,29569789952.0,310284288.0,2026.0,1763.0
12-04 08:49:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154841600.0,584327168.0,29569789952.0,310116352.0,3294.0,4121.0
12-04 08:49:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154796544.0,584327168.0,29569794048.0,310157312.0,21491.0,22715.0
12-04 08:49:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154915328.0,584331264.0,29569798144.0,310030336.0,4986.0,6872.0
12-04 08:49:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154911232.0,584331264.0,29569802240.0,310030336.0,2640.0,2951.0
12-04 08:49:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154911232.0,584331264.0,29569802240.0,310030336.0,2056.0,2654.0
12-04 08:49:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3154911232.0,584339456.0,29569794048.0,310030336.0,2810.0,3945.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3154903040.0,584339456.0,29569802240.0,310030336.0,1242.0,1381.0
12-04 08:49:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154898944.0,584339456.0,29569806336.0,310030336.0,1719.0,1928.0
12-04 08:49:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154894848.0,584339456.0,29569810432.0,310030336.0,1176.0,1352.0
12-04 08:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154894848.0,584339456.0,29569810432.0,310030336.0,3752.0,5879.0
12-04 08:49:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154890752.0,584339456.0,29569814528.0,310030336.0,4302.0,5267.0
12-04 08:49:21,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3154882560.0,584347648.0,29569814528.0,310030336.0,5397.0,5933.0
12-04 08:49:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154882560.0,584351744.0,29569810432.0,310030336.0,3383.0,3583.0
12-04 08:49:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154874368.0,584351744.0,29569818624.0,310030336.0,4107.0,5291.0
12-04 08:49:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154874368.0,584351744.0,29569818624.0,310030336.0,2348.0,1962.0
12-04 08:49:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154874368.0,584351744.0,29569818624.0,310030336.0,3040.0,3000.0
12-04 08:49:26,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154874368.0,584351744.0,29569818624.0,310030336.0,3068.0,3131.0
12-04 08:49:27,0.0,0.167,99.666,0.083,0.0,0.083,0.0,57344.0,0.0,6.0,3154862080.0,584359936.0,29569822720.0,310030336.0,4561.0,5795.0
12-04 08:49:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154857984.0,584359936.0,29569826816.0,310030336.0,2964.0,2976.0
12-04 08:49:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154857984.0,584359936.0,29569826816.0,310030336.0,5476.0,6999.0
12-04 08:49:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155025920.0,584359936.0,29569826816.0,309862400.0,2517.0,2999.0
12-04 08:49:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3154837504.0,584359936.0,29569830912.0,310046720.0,2172.0,2236.0
12-04 08:49:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3154837504.0,584359936.0,29569830912.0,310046720.0,3142.0,4103.0
12-04 08:49:33,0.167,0.167,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3155083264.0,584368128.0,29569830912.0,309792768.0,4356.0,4850.0
12-04 08:49:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155079168.0,584368128.0,29569835008.0,309792768.0,2611.0,3037.0
12-04 08:49:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155075072.0,584368128.0,29569839104.0,309792768.0,2588.0,3024.0
12-04 08:49:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155075072.0,584368128.0,29569839104.0,309792768.0,4893.0,6937.0
12-04 08:49:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3155075072.0,584368128.0,29569839104.0,309792768.0,3171.0,4104.0
12-04 08:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155070976.0,584368128.0,29569843200.0,309792768.0,3371.0,4351.0
12-04 08:49:39,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3155062784.0,584376320.0,29569843200.0,309792768.0,1602.0,1759.0
12-04 08:49:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153567744.0,584376320.0,29569843200.0,311287808.0,1262.0,1332.0
12-04 08:49:41,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3153285120.0,584376320.0,29569843200.0,311570432.0,21144.0,22839.0
12-04 08:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,10.0,3153285120.0,584376320.0,29569843200.0,311570432.0,1213.0,1315.0
12-04 08:49:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153281024.0,584376320.0,29569847296.0,311570432.0,3877.0,6048.0
12-04 08:49:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153530880.0,584376320.0,29569851392.0,311316480.0,2630.0,3716.0
12-04 08:49:45,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3153649664.0,584384512.0,29569851392.0,311189504.0,3069.0,4639.0
12-04 08:49:46,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153649664.0,584384512.0,29569851392.0,311189504.0,1550.0,1854.0
12-04 08:49:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153649664.0,584384512.0,29569851392.0,311189504.0,1927.0,2484.0
12-04 08:49:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153514496.0,584384512.0,29569859584.0,311316480.0,1856.0,2459.0
12-04 08:49:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153514496.0,584384512.0,29569859584.0,311316480.0,4495.0,5536.0
12-04 08:49:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154325504.0,584384512.0,29569859584.0,310505472.0,2670.0,3763.0
12-04 08:49:51,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3154137088.0,584392704.0,29569863680.0,310681600.0,3607.0,3852.0
12-04 08:49:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154137088.0,584392704.0,29569863680.0,310681600.0,3036.0,4037.0
12-04 08:49:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154137088.0,584392704.0,29569863680.0,310681600.0,2724.0,4015.0
12-04 08:49:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154010112.0,584392704.0,29569863680.0,310808576.0,2641.0,3563.0
12-04 08:49:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154001920.0,584392704.0,29569871872.0,310808576.0,2770.0,3789.0
12-04 08:49:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154001920.0,584392704.0,29569871872.0,310808576.0,1887.0,2503.0
12-04 08:49:57,0.083,0.083,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3153993728.0,584404992.0,29569867776.0,310808576.0,3407.0,4600.0
12-04 08:49:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153989632.0,584404992.0,29569871872.0,310808576.0,2564.0,3686.0
12-04 08:49:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153985536.0,584404992.0,29569875968.0,310808576.0,2544.0,3693.0
12-04 08:50:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153985536.0,584404992.0,29569875968.0,310808576.0,2346.0,2461.0
12-04 08:50:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153985536.0,584404992.0,29569875968.0,310808576.0,2846.0,3564.0
12-04 08:50:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3153985536.0,584409088.0,29569871872.0,310808576.0,3842.0,5567.0
12-04 08:50:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3153969152.0,584417280.0,29569880064.0,310808576.0,1333.0,1423.0
12-04 08:50:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153969152.0,584417280.0,29569880064.0,310808576.0,4083.0,3774.0
12-04 08:50:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153965056.0,584417280.0,29569884160.0,310808576.0,4174.0,5382.0
12-04 08:50:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3153965056.0,584417280.0,29569884160.0,310808576.0,3058.0,3521.0
12-04 08:50:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153965056.0,584417280.0,29569884160.0,310808576.0,3000.0,3288.0
12-04 08:50:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153960960.0,584417280.0,29569888256.0,310808576.0,20309.0,20969.0
12-04 08:50:09,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3153952768.0,584425472.0,29569888256.0,310808576.0,2700.0,2884.0
12-04 08:50:10,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154202624.0,584425472.0,29569888256.0,310558720.0,3977.0,5260.0
12-04 08:50:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154087936.0,584425472.0,29569888256.0,310673408.0,21213.0,22052.0
12-04 08:50:12,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154083840.0,584425472.0,29569892352.0,310673408.0,2705.0,3017.0
12-04 08:50:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154079744.0,584425472.0,29569896448.0,310673408.0,2580.0,2909.0
12-04 08:50:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154079744.0,584425472.0,29569896448.0,310673408.0,1730.0,2432.0
12-04 08:50:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3154067456.0,584433664.0,29569900544.0,310673408.0,1342.0,1472.0
12-04 08:50:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154067456.0,584433664.0,29569900544.0,310673408.0,3225.0,4400.0
12-04 08:50:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3154067456.0,584441856.0,29569892352.0,310673408.0,2750.0,3837.0
12-04 08:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154059264.0,584441856.0,29569900544.0,310673408.0,4512.0,7166.0
12-04 08:50:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154055168.0,584441856.0,29569904640.0,310673408.0,1956.0,2593.0
12-04 08:50:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154051072.0,584441856.0,29569908736.0,310673408.0,2386.0,1871.0
12-04 08:50:21,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3154042880.0,584450048.0,29569908736.0,310673408.0,4850.0,4898.0
12-04 08:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154042880.0,584450048.0,29569908736.0,310673408.0,4091.0,4792.0
12-04 08:50:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154034688.0,584450048.0,29569916928.0,310673408.0,2093.0,1738.0
12-04 08:50:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146035200.0,584450048.0,29569916928.0,318672896.0,4122.0,5249.0
12-04 08:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146035200.0,584450048.0,29569916928.0,318672896.0,2260.0,1829.0
12-04 08:50:26,0.250,0.0,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3146035200.0,584450048.0,29569916928.0,318672896.0,6112.0,8783.0
12-04 08:50:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3146027008.0,584462336.0,29569912832.0,318672896.0,3411.0,3563.0
12-04 08:50:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146018816.0,584462336.0,29569921024.0,318672896.0,2907.0,2999.0
12-04 08:50:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146014720.0,584462336.0,29569925120.0,318672896.0,4022.0,4526.0
12-04 08:50:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146117120.0,584462336.0,29569925120.0,318570496.0,1903.0,1986.0
12-04 08:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145957376.0,584462336.0,29569925120.0,318730240.0,1923.0,1913.0
12-04 08:50:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3145957376.0,584466432.0,29569921024.0,318730240.0,3614.0,4667.0
12-04 08:50:33,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145940992.0,584474624.0,29569929216.0,318730240.0,3202.0,4186.0
12-04 08:50:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145940992.0,584474624.0,29569929216.0,318730240.0,4385.0,6217.0
12-04 08:50:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145940992.0,584474624.0,29569929216.0,318730240.0,3071.0,4091.0
12-04 08:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145936896.0,584474624.0,29569933312.0,318730240.0,2517.0,2974.0
12-04 08:50:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145936896.0,584482816.0,29569925120.0,318730240.0,2835.0,3493.0
12-04 08:50:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145924608.0,584482816.0,29569937408.0,318730240.0,2327.0,2880.0
12-04 08:50:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145916416.0,584491008.0,29569937408.0,318730240.0,1522.0,1766.0
12-04 08:50:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145916416.0,584491008.0,29569937408.0,318730240.0,3204.0,4893.0
12-04 08:50:41,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3145908224.0,584491008.0,29569937408.0,318738432.0,20908.0,22546.0
12-04 08:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145908224.0,584495104.0,29569933312.0,318738432.0,2610.0,3763.0
12-04 08:50:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145895936.0,584495104.0,29569945600.0,318738432.0,3364.0,5025.0
12-04 08:50:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145895936.0,584495104.0,29569945600.0,318738432.0,1262.0,1374.0
12-04 08:50:45,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145883648.0,584503296.0,29569949696.0,318738432.0,2650.0,3746.0
12-04 08:50:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145883648.0,584503296.0,29569949696.0,318738432.0,1852.0,1994.0
12-04 08:50:47,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145883648.0,584503296.0,29569949696.0,318738432.0,4653.0,5725.0
12-04 08:50:48,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145879552.0,584503296.0,29569953792.0,318738432.0,3138.0,4825.0
12-04 08:50:49,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145879552.0,584503296.0,29569953792.0,318738432.0,4513.0,5693.0
12-04 08:50:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146047488.0,584503296.0,29569953792.0,318570496.0,2770.0,3867.0
12-04 08:50:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145998336.0,584511488.0,29569953792.0,318611456.0,4184.0,5042.0
12-04 08:50:52,0.167,0.167,99.666,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,3145994240.0,584511488.0,29569957888.0,318611456.0,3235.0,4801.0
12-04 08:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146117120.0,584511488.0,29569961984.0,318484480.0,18666.0,18920.0
12-04 08:50:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146117120.0,584511488.0,29569961984.0,318484480.0,1730.0,2460.0
12-04 08:50:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146117120.0,584511488.0,29569961984.0,318484480.0,18574.0,18730.0
12-04 08:50:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146117120.0,584511488.0,29569961984.0,318484480.0,3742.0,5386.0
12-04 08:50:57,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3146104832.0,584519680.0,29569966080.0,318484480.0,1796.0,2394.0
12-04 08:50:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146100736.0,584519680.0,29569970176.0,318484480.0,3098.0,4813.0
12-04 08:50:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146100736.0,584519680.0,29569970176.0,318484480.0,3852.0,6101.0
12-04 08:51:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146100736.0,584519680.0,29569970176.0,318484480.0,1262.0,1374.0
12-04 08:51:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146100736.0,584519680.0,29569970176.0,318484480.0,2274.0,3044.0
12-04 08:51:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3146100736.0,584527872.0,29569961984.0,318484480.0,1142.0,1290.0
12-04 08:51:03,0.083,0.333,99.418,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,3146080256.0,584536064.0,29569974272.0,318484480.0,3243.0,4977.0
12-04 08:51:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146080256.0,584536064.0,29569974272.0,318484480.0,2745.0,3036.0
12-04 08:51:05,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146080256.0,584536064.0,29569974272.0,318484480.0,2863.0,3334.0
12-04 08:51:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146080256.0,584536064.0,29569974272.0,318484480.0,3394.0,4212.0
12-04 08:51:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3146072064.0,584540160.0,29569978368.0,318484480.0,3234.0,3982.0
12-04 08:51:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146063872.0,584540160.0,29569986560.0,318484480.0,3822.0,5249.0
12-04 08:51:09,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3146055680.0,584548352.0,29569986560.0,318484480.0,2581.0,2855.0
12-04 08:51:10,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146133504.0,584548352.0,29569986560.0,318406656.0,2863.0,3306.0
12-04 08:51:11,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145928704.0,584548352.0,29569986560.0,318611456.0,20729.0,21689.0
12-04 08:51:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145928704.0,584548352.0,29569986560.0,318611456.0,3228.0,4053.0
12-04 08:51:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145924608.0,584548352.0,29569990656.0,318611456.0,2746.0,2999.0
12-04 08:51:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145920512.0,584548352.0,29569994752.0,318611456.0,1336.0,1419.0
12-04 08:51:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145912320.0,584556544.0,29569994752.0,318611456.0,2894.0,4219.0
12-04 08:51:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145912320.0,584556544.0,29569994752.0,318611456.0,2710.0,3856.0
12-04 08:51:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,3145912320.0,584560640.0,29569990656.0,318611456.0,3991.0,6244.0
12-04 08:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146031104.0,584560640.0,29569998848.0,318484480.0,1302.0,1423.0
12-04 08:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146031104.0,584560640.0,29569998848.0,318484480.0,2610.0,3761.0
12-04 08:51:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146031104.0,584560640.0,29569998848.0,318484480.0,4341.0,5056.0
12-04 08:51:21,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3146022912.0,584568832.0,29569998848.0,318484480.0,4842.0,4765.0
12-04 08:51:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146022912.0,584568832.0,29569998848.0,318484480.0,2216.0,1780.0
12-04 08:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146014720.0,584568832.0,29570007040.0,318484480.0,3659.0,4145.0
12-04 08:51:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146010624.0,584568832.0,29570011136.0,318484480.0,3036.0,3042.0
12-04 08:51:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146010624.0,584568832.0,29570011136.0,318484480.0,5893.0,8127.0
12-04 08:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146010624.0,584568832.0,29570011136.0,318484480.0,2862.0,2963.0
12-04 08:51:27,0.083,0.167,99.584,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,3145998336.0,584581120.0,29570011136.0,318484480.0,3663.0,4258.0
12-04 08:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145994240.0,584581120.0,29570015232.0,318484480.0,2244.0,1756.0
12-04 08:51:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145994240.0,584581120.0,29570015232.0,318484480.0,2834.0,2270.0
12-04 08:51:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146539008.0,584581120.0,29570019328.0,317935616.0,4095.0,4691.0
12-04 08:51:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146248192.0,584581120.0,29570023424.0,318222336.0,3496.0,2905.0
12-04 08:51:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146248192.0,584585216.0,29570019328.0,318222336.0,4719.0,6565.0
12-04 08:51:33,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3146227712.0,584593408.0,29570023424.0,318230528.0,20168.0,20476.0
12-04 08:51:34,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146227712.0,584593408.0,29570023424.0,318230528.0,3831.0,5338.0
12-04 08:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146223616.0,584593408.0,29570027520.0,318230528.0,3555.0,4692.0
12-04 08:51:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146223616.0,584593408.0,29570027520.0,318230528.0,2417.0,3015.0
12-04 08:51:37,3.008,1.838,94.319,0.835,0.0,0.0,14524416.0,36864.0,613.0,3.0,3158855680.0,585084928.0,29583224832.0,291909632.0,139946.0,23425.0
12-04 08:51:38,0.084,0.167,91.388,8.361,0.0,0.0,0.0,0.0,0.0,0.0,3156287488.0,585084928.0,29597958144.0,279744512.0,9695660.0,110484.0
12-04 08:51:39,1.0,0.500,97.500,1.0,0.0,0.0,86016.0,28672.0,4.0,3.0,3167633408.0,585093120.0,29599883264.0,266465280.0,6662072.0,170074.0
12-04 08:51:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167698944.0,585093120.0,29600071680.0,266211328.0,1412.0,2124.0
12-04 08:51:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054407680.0,585093120.0,29600071680.0,379502592.0,21593.0,24174.0
12-04 08:51:42,0.167,0.083,99.667,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,3054170112.0,585097216.0,29600067584.0,379740160.0,3436.0,5420.0
12-04 08:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054161920.0,585097216.0,29600075776.0,379740160.0,2650.0,3810.0
12-04 08:51:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054161920.0,585097216.0,29600075776.0,379740160.0,1767.0,2394.0
12-04 08:51:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3054153728.0,585105408.0,29600075776.0,379740160.0,19092.0,3927.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-peer-slave-19.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-19",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,1.549,0.744,97.632,0.045,0.0,0.031,4863.896,1502033.001,0.747,12.723,2730504192.0,831901696.0,21979074560.0,8077594624.0,0.0,0.0
12-04 08:29:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2730790912.0,831901696.0,21979082752.0,8077299712.0,2477.0,3256.0
12-04 08:29:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729893888.0,831901696.0,21979082752.0,8078196736.0,2887.0,4097.0
12-04 08:29:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729771008.0,831901696.0,21979086848.0,8078315520.0,3824.0,5898.0
12-04 08:29:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729771008.0,831901696.0,21979086848.0,8078315520.0,3430.0,5020.0
12-04 08:29:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2729771008.0,831901696.0,21979086848.0,8078315520.0,3877.0,4551.0
12-04 08:29:44,0.0,0.167,99.666,0.167,0.0,0.0,0.0,57344.0,0.0,5.0,2729762816.0,831909888.0,21979086848.0,8078315520.0,19195.0,19912.0
12-04 08:29:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729758720.0,831909888.0,21979090944.0,8078315520.0,1202.0,1332.0
12-04 08:29:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729758720.0,831909888.0,21979090944.0,8078315520.0,2994.0,4240.0
12-04 08:29:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729754624.0,831909888.0,21979095040.0,8078315520.0,1141.0,1328.0
12-04 08:29:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,8.0,2729754624.0,831909888.0,21979095040.0,8078315520.0,4038.0,6281.0
12-04 08:29:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2729877504.0,831909888.0,21979099136.0,8078188544.0,4289.0,6273.0
12-04 08:29:50,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2729869312.0,831918080.0,21979099136.0,8078188544.0,1585.0,1812.0
12-04 08:29:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729869312.0,831918080.0,21979099136.0,8078188544.0,3544.0,5316.0
12-04 08:29:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729861120.0,831918080.0,21979099136.0,8078196736.0,1202.0,1332.0
12-04 08:29:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730328064.0,831918080.0,21979099136.0,8077729792.0,1242.0,1381.0
12-04 08:29:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2729992192.0,831918080.0,21979103232.0,8078061568.0,1830.0,2455.0
12-04 08:29:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730110976.0,831918080.0,21979103232.0,8077942784.0,3164.0,4773.0
12-04 08:29:56,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2730102784.0,831926272.0,21979103232.0,8077942784.0,3988.0,5537.0
12-04 08:29:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730221568.0,831926272.0,21979111424.0,8077815808.0,1276.0,1472.0
12-04 08:29:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2730348544.0,831926272.0,21979111424.0,8077688832.0,4745.0,7501.0
12-04 08:29:59,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2730348544.0,831926272.0,21979111424.0,8077688832.0,1242.0,1447.0
12-04 08:30:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730348544.0,831926272.0,21979111424.0,8077688832.0,2592.0,2993.0
12-04 08:30:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730344448.0,831926272.0,21979115520.0,8077688832.0,1764.0,1465.0
12-04 08:30:02,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2730336256.0,831934464.0,21979115520.0,8077688832.0,1322.0,1374.0
12-04 08:30:03,0.083,0.333,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2730336256.0,831934464.0,21979115520.0,8077688832.0,2570.0,3712.0
12-04 08:30:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2730344448.0,831934464.0,21979115520.0,8077680640.0,6653.0,8380.0
12-04 08:30:05,0.415,0.083,99.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724999168.0,831934464.0,21979119616.0,8083021824.0,3888.0,5244.0
12-04 08:30:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724995072.0,831934464.0,21979123712.0,8083021824.0,3084.0,3442.0
12-04 08:30:07,0.249,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724990976.0,831934464.0,21979127808.0,8083021824.0,3334.0,4165.0
12-04 08:30:08,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2724982784.0,831942656.0,21979127808.0,8083021824.0,2640.0,2949.0
12-04 08:30:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2724982784.0,831942656.0,21979127808.0,8083021824.0,1925.0,1710.0
12-04 08:30:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724978688.0,831942656.0,21979131904.0,8083021824.0,15121.0,19809.0
12-04 08:30:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724929536.0,831942656.0,21979181056.0,8083021824.0,2880.0,3179.0
12-04 08:30:12,5.681,4.010,90.142,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2723651584.0,831942656.0,21982752768.0,8080728064.0,636961.0,621435.0
12-04 08:30:13,14.008,6.751,78.987,0.0,0.0,0.253,0.0,2199552.0,0.0,22.0,2733363200.0,831942656.0,21993099264.0,8060669952.0,2455565.0,426175.0
12-04 08:30:14,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2733174784.0,831950848.0,21995188224.0,8058761216.0,20903.0,22481.0
12-04 08:30:15,0.502,0.251,99.247,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,2733182976.0,831950848.0,21995188224.0,8058753024.0,106947.0,5644.0
12-04 08:30:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732990464.0,831950848.0,21995634688.0,8058499072.0,3869.0,4436.0
12-04 08:30:17,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732986368.0,831950848.0,21995638784.0,8058499072.0,1890.0,2527.0
12-04 08:30:18,0.166,0.250,99.584,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2732986368.0,831950848.0,21995638784.0,8058499072.0,2510.0,3670.0
12-04 08:30:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733113344.0,831950848.0,21995638784.0,8058372096.0,2027.0,2618.0
12-04 08:30:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2733105152.0,831959040.0,21995638784.0,8058372096.0,2853.0,4169.0
12-04 08:30:21,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733101056.0,831959040.0,21995642880.0,8058372096.0,20806.0,21338.0
12-04 08:30:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733228032.0,831959040.0,21995642880.0,8058245120.0,3010.0,2883.0
12-04 08:30:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,14512128.0,0.0,39.0,2733228032.0,831959040.0,21995642880.0,8058245120.0,4941.0,6348.0
12-04 08:30:24,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733223936.0,831959040.0,21995646976.0,8058245120.0,2555.0,1871.0
12-04 08:30:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2733346816.0,831959040.0,21995651072.0,8058118144.0,2766.0,2273.0
12-04 08:30:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2733338624.0,831967232.0,21995651072.0,8058118144.0,3137.0,3054.0
12-04 08:30:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733338624.0,831967232.0,21995651072.0,8058118144.0,4356.0,5245.0
12-04 08:30:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733338624.0,831967232.0,21995651072.0,8058118144.0,4550.0,5472.0
12-04 08:30:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733338624.0,831967232.0,21995651072.0,8058118144.0,2956.0,2841.0
12-04 08:30:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733330432.0,831967232.0,21995659264.0,8058118144.0,5561.0,6302.0
12-04 08:30:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2733330432.0,831967232.0,21995659264.0,8058118144.0,4536.0,4325.0
12-04 08:30:32,0.584,0.167,99.165,0.083,0.0,0.0,0.0,163840.0,0.0,19.0,2733322240.0,831975424.0,21995659264.0,8058118144.0,10063.0,8246.0
12-04 08:30:33,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733772800.0,831975424.0,21995671552.0,8057655296.0,14108.0,17987.0
12-04 08:30:34,2.922,1.669,95.242,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2733957120.0,831975424.0,21995708416.0,8057434112.0,292688.0,292651.0
12-04 08:30:35,12.853,7.541,79.006,0.0,0.0,0.600,0.0,0.0,0.0,0.0,2731438080.0,831975424.0,22007246848.0,8048414720.0,2968987.0,939618.0
12-04 08:30:36,19.201,10.110,70.263,0.0,0.0,0.425,0.0,2199552.0,0.0,19.0,2738774016.0,831975424.0,22022905856.0,8025419776.0,3117276.0,1013843.0
12-04 08:30:37,19.182,9.974,70.503,0.0,0.0,0.341,0.0,2154496.0,0.0,19.0,2747617280.0,831975424.0,22038188032.0,8001294336.0,3123518.0,1020134.0
12-04 08:30:38,19.289,10.237,69.882,0.085,0.0,0.508,0.0,2170880.0,0.0,21.0,2751475712.0,831983616.0,22053384192.0,7982231552.0,3122927.0,1018651.0
12-04 08:30:39,19.500,9.491,70.492,0.086,0.0,0.431,0.0,2158592.0,0.0,19.0,2754170880.0,831983616.0,22069567488.0,7963353088.0,3137497.0,1026395.0
12-04 08:30:40,18.905,9.666,71.086,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,2757505024.0,831983616.0,22083809280.0,7945777152.0,3121101.0,1016070.0
12-04 08:30:41,19.574,9.362,70.383,0.085,0.0,0.596,0.0,2158592.0,0.0,19.0,2757763072.0,831983616.0,22098784256.0,7930544128.0,3124148.0,1017915.0
12-04 08:30:42,19.880,8.826,70.780,0.0,0.0,0.514,0.0,2150400.0,0.0,19.0,2762813440.0,831983616.0,22114590720.0,7909687296.0,3125166.0,1020072.0
12-04 08:30:43,19.116,10.535,69.924,0.085,0.0,0.340,0.0,2158592.0,0.0,19.0,2763509760.0,831983616.0,22131879936.0,7891701760.0,3124952.0,1019145.0
12-04 08:30:44,20.611,9.160,69.805,0.085,0.0,0.339,0.0,2170880.0,0.0,21.0,2767462400.0,831991808.0,22147186688.0,7872434176.0,3143583.0,1038450.0
12-04 08:30:45,18.933,9.725,70.998,0.0,0.0,0.344,0.0,2150400.0,0.0,19.0,2772557824.0,831991808.0,22163423232.0,7851102208.0,3118098.0,1013888.0
12-04 08:30:46,19.655,9.224,70.862,0.0,0.0,0.259,0.0,2154496.0,0.0,19.0,2779209728.0,831991808.0,22177280000.0,7830593536.0,3130082.0,1022674.0
12-04 08:30:47,19.031,9.686,70.348,0.085,0.0,0.850,0.0,2154496.0,0.0,19.0,2780930048.0,831991808.0,22192766976.0,7813386240.0,3131189.0,1022654.0
12-04 08:30:48,17.515,10.613,71.613,0.0,0.0,0.259,0.0,2170880.0,0.0,21.0,2784825344.0,831991808.0,22209462272.0,7792795648.0,3117409.0,1012369.0
12-04 08:30:49,20.478,9.215,69.966,0.0,0.0,0.341,0.0,2158592.0,0.0,20.0,2785648640.0,831991808.0,22225543168.0,7775891456.0,3163427.0,1069466.0
12-04 08:30:50,18.329,10.145,70.844,0.171,0.0,0.512,0.0,2179072.0,0.0,23.0,2787151872.0,832000000.0,22240968704.0,7758954496.0,3127171.0,1020025.0
12-04 08:30:51,20.339,9.661,69.746,0.0,0.0,0.254,0.0,2154496.0,0.0,19.0,2787524608.0,832000000.0,22256119808.0,7743430656.0,3119335.0,1016060.0
12-04 08:30:52,19.525,9.423,70.628,0.0,0.0,0.424,0.0,2154496.0,0.0,19.0,2788429824.0,832000000.0,22271963136.0,7726682112.0,3134375.0,1024733.0
12-04 08:30:53,19.178,9.760,70.548,0.086,0.0,0.428,0.0,2183168.0,0.0,22.0,2796523520.0,832000000.0,22286430208.0,7704121344.0,3121049.0,1015923.0
12-04 08:30:54,19.556,10.162,70.026,0.0,0.0,0.256,0.0,2203648.0,0.0,23.0,2798493696.0,832000000.0,22301880320.0,7686701056.0,3125054.0,1020236.0
12-04 08:30:55,18.750,9.932,70.719,0.086,0.0,0.514,0.0,2150400.0,0.0,20.0,2801270784.0,832000000.0,22317944832.0,7667859456.0,3126718.0,1018603.0
12-04 08:30:56,19.527,9.975,70.076,0.169,0.0,0.254,0.0,2170880.0,0.0,22.0,2800394240.0,832008192.0,22333431808.0,7653240832.0,3124424.0,1017921.0
12-04 08:30:57,19.865,9.975,69.738,0.0,0.0,0.423,0.0,2150400.0,0.0,19.0,2801053696.0,832008192.0,22349520896.0,7636492288.0,3118116.0,1014456.0
12-04 08:30:58,19.797,10.237,67.428,2.200,0.0,0.338,0.0,121765888.0,0.0,243.0,2803081216.0,832008192.0,22363844608.0,7620141056.0,3118243.0,1014652.0
12-04 08:30:59,18.949,9.044,63.049,8.613,0.0,0.345,0.0,213065728.0,0.0,371.0,2802798592.0,832012288.0,22380290048.0,7603974144.0,3142218.0,1031304.0
12-04 08:31:00,20.275,9.708,69.502,0.086,0.0,0.430,0.0,2162688.0,0.0,19.0,2805391360.0,832012288.0,22397169664.0,7584501760.0,3112528.0,1014365.0
12-04 08:31:01,19.178,9.418,70.976,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2811682816.0,832012288.0,22411948032.0,7563431936.0,3131850.0,1022615.0
12-04 08:31:02,21.194,9.420,69.050,0.084,0.0,0.252,0.0,2183168.0,0.0,22.0,2813620224.0,832020480.0,22427938816.0,7545495552.0,3137382.0,1025812.0
12-04 08:31:03,19.349,9.932,70.205,0.086,0.0,0.428,0.0,2166784.0,0.0,19.0,2817146880.0,832020480.0,22443474944.0,7526432768.0,3127384.0,1018767.0
12-04 08:31:04,20.034,9.847,69.779,0.0,0.0,0.340,0.0,2162688.0,0.0,20.0,2816995328.0,832020480.0,22459518976.0,7510540288.0,3117882.0,1014264.0
12-04 08:31:05,18.761,10.526,70.289,0.0,0.0,0.424,0.0,2154496.0,0.0,19.0,2818187264.0,832020480.0,22474117120.0,7494750208.0,3123160.0,1017676.0
12-04 08:31:06,19.333,9.410,70.659,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,2818555904.0,832020480.0,22489264128.0,7479234560.0,3123541.0,1018037.0
12-04 08:31:07,18.986,9.880,70.533,0.086,0.0,0.515,0.0,2162688.0,0.0,19.0,2818998272.0,832020480.0,22505385984.0,7462670336.0,3126476.0,1019737.0
12-04 08:31:08,20.085,9.576,69.746,0.085,0.0,0.508,0.0,2174976.0,0.0,21.0,2820063232.0,832028672.0,22520377344.0,7446605824.0,3130044.0,1023054.0
12-04 08:31:09,20.521,10.008,69.134,0.0,0.0,0.336,0.0,2166784.0,0.0,20.0,2822819840.0,832028672.0,22535344128.0,7428882432.0,3129356.0,1021941.0
12-04 08:31:10,20.085,9.576,69.661,0.085,0.0,0.593,0.0,2162688.0,0.0,19.0,2828451840.0,832028672.0,22550249472.0,7408345088.0,3126124.0,1019164.0
12-04 08:31:11,18.686,10.239,70.563,0.0,0.0,0.512,0.0,2154496.0,0.0,20.0,2829361152.0,832028672.0,22568271872.0,7389413376.0,3123245.0,1018883.0
12-04 08:31:12,19.169,9.924,70.399,0.085,0.0,0.424,0.0,2162688.0,0.0,19.0,2830823424.0,832028672.0,22581014528.0,7375208448.0,3126579.0,1019575.0
12-04 08:31:13,20.256,9.829,69.658,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2831306752.0,832028672.0,22598086656.0,7357652992.0,3138405.0,1025543.0
12-04 08:31:14,18.750,11.318,69.510,0.084,0.0,0.338,0.0,2170880.0,0.0,21.0,2832297984.0,832036864.0,22612582400.0,7342157824.0,3143608.0,1037613.0
12-04 08:31:15,19.662,10.380,69.451,0.0,0.0,0.506,0.0,2166784.0,0.0,19.0,2833821696.0,832036864.0,22629773312.0,7323443200.0,3127694.0,1023227.0
12-04 08:31:16,19.380,9.475,70.715,0.086,0.0,0.345,0.0,2158592.0,0.0,19.0,2833752064.0,832036864.0,22644543488.0,7308742656.0,3122998.0,1017886.0
12-04 08:31:17,19.745,9.617,70.043,0.0,0.0,0.596,0.0,2166784.0,0.0,19.0,2834558976.0,832036864.0,22659592192.0,7292887040.0,3122191.0,1020351.0
12-04 08:31:18,20.455,9.680,69.529,0.0,0.0,0.337,0.0,2154496.0,0.0,19.0,2837725184.0,832036864.0,22676971520.0,7272341504.0,3137501.0,1023817.0
12-04 08:31:19,18.970,10.386,70.300,0.086,0.0,0.258,0.0,2158592.0,0.0,19.0,2839871488.0,832036864.0,22691901440.0,7255265280.0,3120848.0,1017998.0
12-04 08:31:20,19.641,8.881,70.880,0.085,0.0,0.512,0.0,2170880.0,0.0,21.0,2838724608.0,832045056.0,22707662848.0,7240642560.0,3117167.0,1012111.0
12-04 08:31:21,18.534,10.259,70.862,0.0,0.0,0.345,0.0,2154496.0,0.0,19.0,2839703552.0,832045056.0,22723805184.0,7223521280.0,3135866.0,1024722.0
12-04 08:31:22,19.306,9.907,70.195,0.0,0.0,0.593,0.0,2158592.0,0.0,19.0,2840743936.0,832045056.0,22738542592.0,7207743488.0,3127360.0,1020852.0
12-04 08:31:23,19.313,9.871,70.300,0.0,0.0,0.515,0.0,2166784.0,0.0,21.0,2839797760.0,832045056.0,22755139584.0,7192092672.0,3131781.0,1021466.0
12-04 08:31:24,18.896,9.577,71.009,0.086,0.0,0.431,0.0,2174976.0,0.0,20.0,2844233728.0,832045056.0,22770290688.0,7172505600.0,3136567.0,1026201.0
12-04 08:31:25,18.462,9.316,71.795,0.0,0.0,0.427,0.0,2191360.0,0.0,20.0,2845687808.0,832045056.0,22785220608.0,7156121600.0,3118337.0,1015334.0
12-04 08:31:26,20.441,10.602,68.448,0.085,0.0,0.424,0.0,2183168.0,0.0,22.0,2850144256.0,832053248.0,22800117760.0,7136759808.0,3127832.0,1020878.0
12-04 08:31:27,18.638,9.532,71.404,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2852261888.0,832053248.0,22815174656.0,7119585280.0,3129344.0,1020771.0
12-04 08:31:28,20.291,10.274,69.092,0.086,0.0,0.257,0.0,2166784.0,0.0,21.0,2851078144.0,832053248.0,22832029696.0,7103913984.0,3122838.0,1016516.0
12-04 08:31:29,17.818,10.401,68.457,2.813,0.0,0.512,0.0,143753216.0,0.0,231.0,2851803136.0,832053248.0,22847254528.0,7087964160.0,3120044.0,1015696.0
12-04 08:31:30,13.887,8.467,68.247,8.975,0.0,0.423,0.0,269438976.0,0.0,421.0,2853195776.0,832053248.0,22857318400.0,7076507648.0,3005561.0,956904.0
12-04 08:31:31,26.518,11.463,61.334,0.342,0.0,0.342,0.0,16121856.0,0.0,72.0,2855190528.0,832053248.0,22877261824.0,7054569472.0,3257877.0,1091665.0
12-04 08:31:32,19.121,8.613,71.748,0.172,0.0,0.345,0.0,2174976.0,0.0,21.0,2855170048.0,832065536.0,22894190592.0,7037648896.0,3122785.0,1020094.0
12-04 08:31:33,20.069,9.647,69.940,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2857824256.0,832065536.0,22909956096.0,7019229184.0,3123170.0,1017028.0
12-04 08:31:34,19.661,9.831,70.085,0.085,0.0,0.339,0.0,5332992.0,0.0,27.0,2859425792.0,832065536.0,22924566528.0,7003017216.0,2911749.0,796711.0
12-04 08:31:35,2.824,1.412,95.764,0.0,0.0,0.0,0.0,2203648.0,0.0,20.0,2860548096.0,832065536.0,22928908288.0,6997553152.0,148043.0,78444.0
12-04 08:31:36,0.334,0.334,99.332,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2860548096.0,832065536.0,22928908288.0,6997553152.0,77153.0,24994.0
12-04 08:31:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2860691456.0,832065536.0,22929145856.0,6997172224.0,1542.0,1643.0
12-04 08:31:38,0.083,0.250,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2860683264.0,832073728.0,22929145856.0,6997172224.0,4829.0,7002.0
12-04 08:31:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2860679168.0,832073728.0,22929149952.0,6997172224.0,3011.0,4077.0
12-04 08:31:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2860675072.0,832073728.0,22929154048.0,6997172224.0,3398.0,5112.0
12-04 08:31:41,0.084,0.251,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2860675072.0,832073728.0,22929154048.0,6997172224.0,2076.0,2675.0
12-04 08:31:42,7.790,4.826,87.045,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2859888640.0,832073728.0,22934511616.0,6992601088.0,820723.0,811460.0
12-04 08:31:43,23.110,11.034,65.421,0.0,0.0,0.434,0.0,2158592.0,0.0,20.0,2860703744.0,832073728.0,22950780928.0,6975516672.0,5377911.0,1254265.0
12-04 08:31:44,25.595,13.520,60.289,0.170,0.0,0.425,0.0,2162688.0,0.0,23.0,2841391104.0,832081920.0,22969970688.0,6975631360.0,3350098.0,1249857.0
12-04 08:31:45,27.574,13.264,58.028,0.436,0.0,0.698,0.0,34975744.0,0.0,82.0,2841952256.0,832081920.0,23019204608.0,6925836288.0,3328313.0,1232384.0
12-04 08:31:46,25.085,12.203,62.119,0.085,0.0,0.508,0.0,6225920.0,0.0,49.0,2842910720.0,832081920.0,23009947648.0,6934134784.0,3583601.0,1366471.0
12-04 08:31:47,21.891,10.858,66.813,0.0,0.0,0.438,0.0,2146304.0,0.0,19.0,2844262400.0,832081920.0,23027429376.0,6915301376.0,5379892.0,1254739.0
12-04 08:31:48,26.735,13.196,59.469,0.171,0.0,0.428,0.0,5607424.0,0.0,29.0,2845958144.0,832081920.0,23048511488.0,6892523520.0,3352645.0,1244986.0
12-04 08:31:49,31.507,13.527,53.339,1.027,0.0,0.599,0.0,69619712.0,0.0,150.0,2847592448.0,832081920.0,23066210304.0,6873190400.0,3318769.0,1225978.0
12-04 08:31:50,24.014,12.264,62.950,0.086,0.0,0.686,0.0,4370432.0,0.0,40.0,2849140736.0,832090112.0,23087607808.0,6850236416.0,3578494.0,1365430.0
12-04 08:31:51,22.611,11.775,64.846,0.085,0.0,0.683,0.0,2174976.0,0.0,20.0,2850422784.0,832090112.0,23104147456.0,6832414720.0,5376600.0,1253341.0
12-04 08:31:52,25.324,12.705,61.279,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,2850476032.0,832094208.0,23124475904.0,6812028928.0,3344256.0,1242814.0
12-04 08:31:53,25.980,13.629,59.881,0.085,0.0,0.426,0.0,2154496.0,0.0,19.0,2849914880.0,832094208.0,23145099264.0,6791966720.0,3352934.0,1246011.0
12-04 08:31:54,22.727,12.436,64.065,0.086,0.0,0.686,0.0,4313088.0,0.0,38.0,2850779136.0,832094208.0,23165743104.0,6770458624.0,3559934.0,1354087.0
12-04 08:31:55,22.070,11.976,65.441,0.0,0.0,0.513,0.0,2174976.0,0.0,20.0,2852028416.0,832094208.0,23182819328.0,6752133120.0,5382361.0,1253395.0
12-04 08:31:56,24.957,11.913,62.522,0.087,0.0,0.522,0.0,2183168.0,0.0,22.0,2853236736.0,832102400.0,23200751616.0,6732984320.0,3348770.0,1246728.0
12-04 08:31:57,26.819,13.113,59.645,0.0,0.0,0.423,0.0,2158592.0,0.0,19.0,2855387136.0,832102400.0,23221809152.0,6709776384.0,3340784.0,1238182.0
12-04 08:31:58,23.333,13.504,62.479,0.085,0.0,0.598,0.0,4308992.0,0.0,40.0,2857607168.0,832102400.0,23241302016.0,6688063488.0,3562005.0,1355528.0
12-04 08:31:59,22.117,10.929,66.351,0.086,0.0,0.516,0.0,2162688.0,0.0,19.0,2857160704.0,832102400.0,23260962816.0,6668849152.0,5396227.0,1265112.0
12-04 08:32:00,25.565,11.652,60.870,1.217,0.0,0.696,0.0,69099520.0,0.0,125.0,2857119744.0,832102400.0,23279226880.0,6650626048.0,3336619.0,1232320.0
12-04 08:32:01,17.413,10.820,61.538,9.721,0.0,0.507,0.0,273547264.0,0.0,463.0,2857467904.0,832102400.0,23292518400.0,6636986368.0,3244903.0,1191546.0
12-04 08:32:02,27.453,13.855,56.454,1.463,0.0,0.775,0.0,47009792.0,0.0,132.0,2860158976.0,832110592.0,23314825216.0,6611980288.0,3450683.0,1293107.0
12-04 08:32:03,28.523,13.586,57.468,0.0,0.0,0.422,0.0,4317184.0,0.0,40.0,2862530560.0,832110592.0,23336611840.0,6587822080.0,3561811.0,1357509.0
12-04 08:32:04,26.370,13.870,59.247,0.0,0.0,0.514,0.0,2158592.0,0.0,19.0,2862776320.0,832110592.0,23357988864.0,6566199296.0,5370821.0,1252013.0
12-04 08:32:05,25.834,13.088,60.393,0.086,0.0,0.599,0.0,2158592.0,0.0,19.0,2862571520.0,832110592.0,23378096128.0,6546296832.0,3350184.0,1243845.0
12-04 08:32:06,23.388,11.952,64.058,0.086,0.0,0.516,0.0,4349952.0,0.0,42.0,2867269632.0,832110592.0,23398318080.0,6521376768.0,3544453.0,1345240.0
12-04 08:32:07,23.177,10.590,65.712,0.174,0.0,0.347,0.0,2162688.0,0.0,22.0,2866970624.0,832118784.0,23415898112.0,6504087552.0,5386851.0,1259665.0
12-04 08:32:08,27.165,12.309,59.932,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,2869780480.0,832118784.0,23436607488.0,6480568320.0,3319884.0,1226847.0
12-04 08:32:09,26.289,12.801,60.653,0.0,0.0,0.258,0.0,2158592.0,0.0,19.0,2874691584.0,832118784.0,23456002048.0,6456262656.0,3343624.0,1237682.0
12-04 08:32:10,23.248,12.479,63.761,0.085,0.0,0.427,0.0,4313088.0,0.0,38.0,2877440000.0,832118784.0,23475294208.0,6434222080.0,3579788.0,1367073.0
12-04 08:32:11,22.155,10.599,66.464,0.0,0.0,0.782,0.0,2150400.0,0.0,19.0,2879807488.0,832118784.0,23493378048.0,6413770752.0,5379764.0,1253952.0
12-04 08:32:12,27.342,12.606,59.625,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,2879848448.0,832118784.0,23512674304.0,6394433536.0,3333994.0,1233354.0
12-04 08:32:13,26.275,12.187,60.847,0.173,0.0,0.519,0.0,2166784.0,0.0,21.0,2880593920.0,832126976.0,23532597248.0,6373756928.0,3359055.0,1245974.0
12-04 08:32:14,25.236,11.416,63.090,0.086,0.0,0.172,0.0,4329472.0,0.0,38.0,2882781184.0,832126976.0,23553286144.0,6350880768.0,3572370.0,1374294.0
12-04 08:32:15,22.735,11.282,65.299,0.0,0.0,0.684,0.0,2146304.0,0.0,19.0,2882666496.0,832126976.0,23570632704.0,6333648896.0,5375971.0,1253220.0
12-04 08:32:16,26.298,12.457,60.640,0.0,0.0,0.606,0.0,2158592.0,0.0,20.0,2882605056.0,832126976.0,23591571456.0,6312771584.0,3354189.0,1245492.0
12-04 08:32:17,26.311,12.382,60.705,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2884710400.0,832126976.0,23610339328.0,6291898368.0,3312344.0,1214800.0
12-04 08:32:18,22.802,12.185,64.491,0.087,0.0,0.435,0.0,4304896.0,0.0,39.0,2883121152.0,832126976.0,23632707584.0,6271119360.0,3578876.0,1367407.0
12-04 08:32:19,21.348,11.409,66.638,0.086,0.0,0.519,0.0,2162688.0,0.0,22.0,2885500928.0,832135168.0,23648411648.0,6253027328.0,4448926.0,1259568.0
12-04 08:32:20,27.211,13.095,59.184,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2886078464.0,832135168.0,23668555776.0,6232305664.0,4280440.0,1238325.0
12-04 08:32:21,25.823,13.345,60.399,0.087,0.0,0.347,0.0,2158592.0,0.0,21.0,2886766592.0,832135168.0,23689469952.0,6210703360.0,3330480.0,1235108.0
12-04 08:32:22,23.177,11.806,64.497,0.087,0.0,0.434,0.0,4325376.0,0.0,38.0,2887348224.0,832135168.0,23710109696.0,6189481984.0,3571468.0,1361802.0
12-04 08:32:23,21.605,12.810,65.073,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,2891309056.0,832135168.0,23726403584.0,6169227264.0,5381342.0,1257077.0
12-04 08:32:24,26.378,13.740,59.542,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,2892177408.0,832135168.0,23745949696.0,6148812800.0,3338284.0,1235910.0
12-04 08:32:25,26.610,13.644,59.322,0.085,0.0,0.339,0.0,2162688.0,0.0,21.0,2893422592.0,832143360.0,23766409216.0,6127099904.0,3356503.0,1244746.0
12-04 08:32:26,24.322,12.119,63.136,0.085,0.0,0.339,0.0,4333568.0,0.0,40.0,2896920576.0,832143360.0,23788355584.0,6101655552.0,3555789.0,1349683.0
12-04 08:32:27,22.926,11.891,64.842,0.0,0.0,0.342,0.0,2166784.0,0.0,20.0,2899705856.0,832143360.0,23804485632.0,6082740224.0,5380441.0,1258182.0
12-04 08:32:28,24.525,12.176,62.608,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,2900402176.0,832143360.0,23823876096.0,6062653440.0,3334764.0,1238000.0
12-04 08:32:29,26.897,13.707,58.966,0.086,0.0,0.345,0.0,2150400.0,0.0,19.0,2900504576.0,832143360.0,23844016128.0,6042411008.0,3335725.0,1232524.0
12-04 08:32:30,23.892,11.642,63.771,0.087,0.0,0.608,0.0,4304896.0,0.0,38.0,2900140032.0,832143360.0,23866187776.0,6020603904.0,3581581.0,1365616.0
12-04 08:32:31,21.484,11.389,66.091,0.518,0.0,0.518,0.0,20627456.0,0.0,48.0,2901991424.0,832151552.0,23882027008.0,6002905088.0,4301471.0,1257671.0
12-04 08:32:32,21.062,11.901,57.705,8.733,0.0,0.599,0.0,275775488.0,0.0,454.0,2900951040.0,832151552.0,23897939968.0,5988032512.0,4311587.0,1181447.0
12-04 08:32:33,12.457,7.732,68.900,10.137,0.0,0.773,0.0,242376704.0,0.0,430.0,2902319104.0,832151552.0,23910285312.0,5974319104.0,3344778.0,1242205.0
12-04 08:32:34,31.255,14.459,53.420,0.087,0.0,0.779,0.0,4341760.0,0.0,41.0,2901233664.0,832151552.0,23934291968.0,5951397888.0,3364512.0,1249883.0
12-04 08:32:35,32.460,15.807,50.972,0.085,0.0,0.676,0.0,2154496.0,0.0,19.0,2903015424.0,832151552.0,23957209088.0,5926699008.0,3517601.0,1330639.0
12-04 08:32:36,26.402,13.460,59.879,0.0,0.0,0.259,0.0,4308992.0,0.0,39.0,2905829376.0,832151552.0,23978954752.0,5902139392.0,5505103.0,1319414.0
12-04 08:32:37,26.801,13.005,59.578,0.176,0.0,0.439,0.0,2183168.0,0.0,22.0,2905620480.0,832159744.0,24001294336.0,5880000512.0,3359012.0,1249506.0
12-04 08:32:38,24.426,12.426,62.723,0.0,0.0,0.426,0.0,4317184.0,0.0,40.0,2906849280.0,832159744.0,24020176896.0,5859889152.0,3551829.0,1349849.0
12-04 08:32:39,22.519,11.130,65.660,0.086,0.0,0.604,0.0,2150400.0,0.0,19.0,2907488256.0,832159744.0,24039354368.0,5840072704.0,5381647.0,1254619.0
12-04 08:32:40,25.932,13.644,59.831,0.085,0.0,0.508,0.0,2158592.0,0.0,19.0,2907516928.0,832159744.0,24057393152.0,5822005248.0,3323047.0,1226930.0
12-04 08:32:41,27.158,13.663,58.759,0.0,0.0,0.419,0.0,2146304.0,0.0,19.0,2907607040.0,832159744.0,24079155200.0,5800153088.0,3360156.0,1247948.0
12-04 08:32:42,15.884,6.917,77.114,0.0,0.0,0.085,0.0,4313088.0,0.0,38.0,2908930048.0,832159744.0,24092467200.0,5785518080.0,2782483.0,590786.0
12-04 08:32:43,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2909347840.0,832167936.0,24094490624.0,5783068672.0,4206.0,4879.0
12-04 08:32:44,0.334,0.418,99.247,0.0,0.0,0.0,0.0,200704.0,0.0,18.0,2909057024.0,832167936.0,24094490624.0,5783359488.0,76305.0,24079.0
12-04 08:32:45,0.167,0.417,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2909196288.0,832167936.0,24094732288.0,5782978560.0,1956.0,2526.0
12-04 08:32:46,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2909196288.0,832167936.0,24094732288.0,5782978560.0,3335.0,5021.0
12-04 08:32:47,0.083,0.500,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2909196288.0,832167936.0,24094732288.0,5782978560.0,1927.0,2526.0
12-04 08:32:48,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2909196288.0,832167936.0,24094732288.0,5782978560.0,1790.0,2500.0
12-04 08:32:49,1.418,1.334,96.914,0.250,0.0,0.083,0.0,28672.0,0.0,4.0,2909745152.0,832176128.0,24094736384.0,5782417408.0,155964.0,158488.0
12-04 08:32:50,20.851,10.638,67.915,0.0,0.0,0.596,0.0,0.0,0.0,0.0,2908647424.0,832176128.0,24110501888.0,5767749632.0,3313630.0,1327354.0
12-04 08:32:51,29.145,14.444,55.726,0.0,0.0,0.684,0.0,4304896.0,0.0,38.0,2914836480.0,832176128.0,24131686400.0,5740376064.0,5904028.0,1636645.0
12-04 08:32:52,31.904,15.352,52.058,0.086,0.0,0.600,0.0,5623808.0,0.0,29.0,2914697216.0,832176128.0,24156577792.0,5715623936.0,3485219.0,1420331.0
12-04 08:32:53,35.379,16.198,46.803,1.023,0.0,0.597,0.0,75350016.0,0.0,175.0,2918907904.0,832176128.0,24178323456.0,5689667584.0,3683725.0,1514971.0
12-04 08:32:54,31.164,14.726,53.510,0.0,0.0,0.599,0.0,2170880.0,0.0,20.0,2916847616.0,832176128.0,24200175616.0,5669875712.0,5661766.0,1511412.0
12-04 08:32:55,29.432,15.232,54.389,0.172,0.0,0.775,0.0,4321280.0,0.0,40.0,2918072320.0,832184320.0,24225128448.0,5643689984.0,4067768.0,1610326.0
12-04 08:32:56,30.163,15.081,53.985,0.0,0.0,0.771,0.0,2146304.0,0.0,19.0,2918055936.0,832184320.0,24246984704.0,5621850112.0,5297719.0,1421728.0
12-04 08:32:57,29.604,15.577,54.131,0.0,0.0,0.688,0.0,4182016.0,0.0,31.0,2918797312.0,832184320.0,24270950400.0,5597143040.0,4776829.0,1549369.0
12-04 08:32:58,28.889,16.581,54.017,0.085,0.0,0.427,0.0,2306048.0,0.0,27.0,2919596032.0,832184320.0,24294363136.0,5572931584.0,4664011.0,1525885.0
12-04 08:32:59,30.0,15.385,53.761,0.085,0.0,0.769,0.0,4321280.0,0.0,38.0,2921754624.0,832184320.0,24317861888.0,5547274240.0,3786442.0,1567192.0
12-04 08:33:00,31.362,14.225,53.470,0.0,0.0,0.943,0.0,2146304.0,0.0,19.0,2925236224.0,832184320.0,24341000192.0,5520654336.0,5542931.0,1450642.0
12-04 08:33:01,29.991,14.139,54.841,0.171,0.0,0.857,0.0,4272128.0,0.0,37.0,2927632384.0,832192512.0,24365162496.0,5494087680.0,3691519.0,1527871.0
12-04 08:33:02,29.437,14.113,55.931,0.0,0.0,0.519,0.0,2195456.0,0.0,22.0,2929602560.0,832192512.0,24387104768.0,5470175232.0,5712656.0,1532128.0
12-04 08:33:03,28.891,16.337,52.537,1.548,0.0,0.688,0.0,104947712.0,0.0,182.0,2932322304.0,832192512.0,24408240128.0,5446320128.0,3600904.0,1476649.0
12-04 08:33:04,14.527,9.122,64.358,11.486,0.0,0.507,0.0,271589376.0,0.0,462.0,2931699712.0,832192512.0,24420089856.0,5435092992.0,4066734.0,1444423.0
12-04 08:33:05,25.935,13.776,56.973,2.296,0.0,1.020,0.0,82132992.0,0.0,194.0,2931892224.0,832192512.0,24441544704.0,5413445632.0,5209451.0,1565313.0
12-04 08:33:06,32.045,15.120,52.234,0.086,0.0,0.515,0.0,2154496.0,0.0,19.0,2932748288.0,832192512.0,24464547840.0,5389586432.0,5498183.0,1421610.0
12-04 08:33:07,32.568,15.306,51.276,0.085,0.0,0.765,0.0,4378624.0,0.0,44.0,2934935552.0,832200704.0,24489824256.0,5362114560.0,3831322.0,1603081.0
12-04 08:33:08,31.472,17.259,50.846,0.0,0.0,0.423,0.0,2158592.0,0.0,20.0,2937733120.0,832200704.0,24512585728.0,5336555520.0,5666024.0,1512739.0
12-04 08:33:09,32.137,14.957,51.966,0.085,0.0,0.855,0.0,4304896.0,0.0,39.0,2938126336.0,832200704.0,24538562560.0,5310185472.0,3638285.0,1499594.0
12-04 08:33:10,33.389,15.559,50.126,0.084,0.0,0.841,0.0,6582272.0,0.0,48.0,2940399616.0,832200704.0,24561827840.0,5284646912.0,5848038.0,1605559.0
12-04 08:33:11,33.932,16.496,48.376,0.427,0.0,0.769,0.0,36904960.0,0.0,88.0,2939809792.0,832200704.0,24585248768.0,5261815808.0,3507152.0,1438438.0
12-04 08:33:12,31.115,16.162,52.118,0.0,0.0,0.605,0.0,4325376.0,0.0,38.0,2940129280.0,832200704.0,24610439168.0,5236305920.0,5825649.0,1596166.0
12-04 08:33:13,31.180,15.676,52.283,0.172,0.0,0.689,0.0,4313088.0,0.0,40.0,2941292544.0,832212992.0,24634163200.0,5211406336.0,3843305.0,1606648.0
12-04 08:33:14,32.992,15.004,51.321,0.0,0.0,0.682,0.0,2174976.0,0.0,24.0,2942283776.0,832212992.0,24658554880.0,5186023424.0,5551566.0,1458358.0
12-04 08:33:15,31.726,16.159,51.269,0.085,0.0,0.761,0.0,4308992.0,0.0,38.0,2942902272.0,832212992.0,24683618304.0,5160341504.0,3744074.0,1549582.0
12-04 08:33:16,31.628,15.516,52.003,0.0,0.0,0.853,0.0,2150400.0,0.0,19.0,2943873024.0,832212992.0,24706461696.0,5136527360.0,5700993.0,1531067.0
12-04 08:33:17,32.069,14.397,52.759,0.086,0.0,0.690,0.0,4300800.0,0.0,38.0,2944888832.0,832212992.0,24731205632.0,5110767616.0,3624854.0,1493693.0
12-04 08:33:18,32.712,15.593,50.847,0.085,0.0,0.763,0.0,4304896.0,0.0,39.0,2945875968.0,832217088.0,24756887552.0,5084094464.0,5833963.0,1593776.0
12-04 08:33:19,32.970,15.436,50.839,0.084,0.0,0.671,0.0,2162688.0,0.0,21.0,2945400832.0,832225280.0,24780058624.0,5061390336.0,3528395.0,1438730.0
12-04 08:33:20,30.671,16.228,52.082,0.085,0.0,0.935,0.0,4300800.0,0.0,38.0,2946109440.0,832225280.0,24806068224.0,5034672128.0,5820866.0,1587261.0
12-04 08:33:21,32.167,15.358,51.451,0.085,0.0,0.939,0.0,4292608.0,0.0,38.0,2946670592.0,832225280.0,24830316544.0,5009862656.0,5257119.0,1589134.0
12-04 08:33:22,30.736,15.411,53.168,0.0,0.0,0.685,0.0,2150400.0,0.0,19.0,2949136384.0,832225280.0,24852869120.0,4984844288.0,4093899.0,1443630.0
12-04 08:33:23,29.526,14.975,54.399,0.169,0.0,0.931,0.0,4304896.0,0.0,39.0,2951708672.0,832225280.0,24876494848.0,4958646272.0,5866648.0,1605841.0
12-04 08:33:24,31.085,15.030,53.117,0.0,0.0,0.769,0.0,2150400.0,0.0,19.0,2950365184.0,832225280.0,24900321280.0,4936163328.0,3492362.0,1431146.0
12-04 08:33:25,29.264,15.498,54.372,0.173,0.0,0.693,0.0,4337664.0,0.0,42.0,2952527872.0,832233472.0,24922537984.0,4911775744.0,5100193.0,1614854.0
12-04 08:33:26,30.236,15.541,53.463,0.0,0.0,0.760,0.0,2150400.0,0.0,19.0,2953895936.0,832233472.0,24944619520.0,4888326144.0,4278935.0,1426355.0
12-04 08:33:27,28.109,16.269,54.770,0.085,0.0,0.767,0.0,2179072.0,0.0,22.0,2952994816.0,832237568.0,24969183232.0,4864659456.0,3706066.0,1535193.0
12-04 08:33:28,30.981,14.200,54.217,0.086,0.0,0.516,0.0,4288512.0,0.0,35.0,2953879552.0,832237568.0,24991588352.0,4841369600.0,5706052.0,1533703.0
12-04 08:33:29,29.785,14.764,54.764,0.0,0.0,0.687,0.0,2146304.0,0.0,19.0,2955030528.0,832237568.0,25015091200.0,4816715776.0,3554997.0,1450774.0
12-04 08:33:30,32.261,15.411,51.651,0.0,0.0,0.677,0.0,4382720.0,0.0,44.0,2956029952.0,832237568.0,25038917632.0,4791889920.0,5727946.0,1539473.0
12-04 08:33:31,31.304,14.837,53.173,0.172,0.0,0.515,0.0,4321280.0,0.0,41.0,2955886592.0,832245760.0,25064718336.0,4766224384.0,3885203.0,1623242.0
12-04 08:33:32,29.914,14.224,55.0,0.0,0.0,0.862,0.0,2150400.0,0.0,19.0,2956742656.0,832245760.0,25085243392.0,4744843264.0,5536204.0,1438198.0
12-04 08:33:33,30.690,14.741,53.621,0.086,0.0,0.862,0.0,4329472.0,0.0,38.0,2958188544.0,832245760.0,25110056960.0,4718583808.0,3837777.0,1609290.0
12-04 08:33:34,29.573,14.274,55.385,0.0,0.0,0.769,0.0,2146304.0,0.0,19.0,2957987840.0,832245760.0,25132146688.0,4696694784.0,5487315.0,1416202.0
12-04 08:33:35,19.696,12.003,60.355,7.101,0.0,0.845,0.0,243191808.0,0.0,424.0,2957492224.0,832245760.0,25146286080.0,4683051008.0,3591226.0,1479352.0
12-04 08:33:36,12.425,8.997,67.609,10.540,0.0,0.428,0.0,270532608.0,0.0,448.0,2957295616.0,832245760.0,25157636096.0,4671897600.0,1968361.0,1392200.0
12-04 08:33:37,23.050,11.092,61.265,4.073,0.0,0.520,0.0,135757824.0,0.0,266.0,2959179776.0,832253952.0,25173704704.0,4653936640.0,6981859.0,1428262.0
12-04 08:33:38,31.483,15.438,52.385,0.173,0.0,0.520,0.0,4296704.0,0.0,38.0,2962415616.0,832253952.0,25199161344.0,4625244160.0,5825953.0,1594972.0
12-04 08:33:39,32.532,14.678,51.845,0.086,0.0,0.858,0.0,4317184.0,0.0,40.0,2964189184.0,832253952.0,25224257536.0,4598374400.0,3820813.0,1598248.0
12-04 08:33:40,33.533,14.371,51.411,0.0,0.0,0.684,0.0,2162688.0,0.0,19.0,2965946368.0,832253952.0,25247834112.0,4573040640.0,5490064.0,1419862.0
12-04 08:33:41,32.878,15.115,51.153,0.085,0.0,0.769,0.0,7782400.0,0.0,48.0,2966626304.0,832253952.0,25272037376.0,4548157440.0,3811489.0,1592551.0
12-04 08:33:42,35.935,15.780,46.655,0.686,0.0,0.943,0.0,60657664.0,0.0,128.0,2968297472.0,832253952.0,25354518528.0,4464005120.0,5489105.0,1413754.0
12-04 08:33:43,33.081,16.289,49.538,0.252,0.0,0.840,0.0,20389888.0,0.0,77.0,2967851008.0,832262144.0,25319247872.0,4499714048.0,3848988.0,1610715.0
12-04 08:33:44,32.871,14.744,51.691,0.087,0.0,0.607,0.0,4087808.0,0.0,26.0,2969882624.0,832262144.0,25343946752.0,4472983552.0,5742292.0,1558722.0
12-04 08:33:45,32.939,15.203,51.098,0.084,0.0,0.676,0.0,2371584.0,0.0,31.0,2969395200.0,832262144.0,25368444928.0,4448972800.0,3630229.0,1493401.0
12-04 08:33:46,31.276,16.568,51.141,0.0,0.0,1.014,0.0,4321280.0,0.0,39.0,2971148288.0,832262144.0,25392717824.0,4422946816.0,5821717.0,1591809.0
12-04 08:33:47,31.779,15.976,51.554,0.0,0.0,0.691,0.0,2158592.0,0.0,19.0,2970992640.0,832262144.0,25416003584.0,4399816704.0,3570201.0,1460776.0
12-04 08:33:48,31.342,15.325,52.727,0.087,0.0,0.519,0.0,4317184.0,0.0,38.0,2971856896.0,832266240.0,25442021376.0,4372930560.0,5737007.0,1549625.0
12-04 08:33:49,31.750,14.248,52.946,0.264,0.0,0.792,0.0,4333568.0,0.0,44.0,2971652096.0,832274432.0,25466650624.0,4348497920.0,3747511.0,1507097.0
12-04 08:33:50,28.203,11.006,60.705,0.086,0.0,0.0,0.0,6479872.0,0.0,57.0,2972909568.0,832274432.0,25491820544.0,4322070528.0,2477386.0,251708.0
12-04 08:33:51,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2974777344.0,832274432.0,25493032960.0,4318990336.0,1582.0,1808.0
12-04 08:33:52,0.417,0.417,99.166,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,2975055872.0,832274432.0,25493262336.0,4318482432.0,56301.0,4232.0
12-04 08:33:53,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2975604736.0,832274432.0,25493262336.0,4317933568.0,3154.0,4376.0
12-04 08:33:54,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2975313920.0,832274432.0,25493266432.0,4318220288.0,1112.0,1262.0
12-04 08:33:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2975301632.0,832282624.0,25493270528.0,4318220288.0,1827.0,2435.0
12-04 08:33:56,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2975301632.0,832282624.0,25493270528.0,4318220288.0,3843.0,6026.0
12-04 08:33:57,5.383,4.710,89.655,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2974257152.0,832282624.0,25497735168.0,4314800128.0,607371.0,604464.0
12-04 08:33:58,24.809,14.189,60.068,0.0,0.0,0.935,0.0,2166784.0,0.0,19.0,2974887936.0,832282624.0,25515819008.0,4296085504.0,3658765.0,1536634.0
12-04 08:33:59,30.642,15.451,53.212,0.087,0.0,0.608,0.0,2158592.0,0.0,19.0,2975645696.0,832282624.0,25538949120.0,4272197632.0,5605206.0,1534558.0
12-04 08:34:00,32.048,15.681,51.414,0.0,0.0,0.857,0.0,4288512.0,0.0,38.0,2976473088.0,832282624.0,25564962816.0,4245356544.0,5887872.0,1660600.0
12-04 08:34:01,32.472,15.245,51.593,0.086,0.0,0.603,0.0,2211840.0,0.0,24.0,2977202176.0,832290816.0,25587163136.0,4222418944.0,3695006.0,1578687.0
12-04 08:34:02,32.419,15.266,51.372,0.086,0.0,0.858,0.0,4337664.0,0.0,40.0,2978009088.0,832290816.0,25612918784.0,4195856384.0,6014983.0,1708693.0
12-04 08:34:03,31.470,15.821,52.021,0.0,0.0,0.688,0.0,2150400.0,0.0,19.0,2977087488.0,832290816.0,25636847616.0,4172849152.0,3558800.0,1525600.0
12-04 08:34:04,32.818,14.777,51.031,0.086,0.0,1.289,0.0,4304896.0,0.0,38.0,2979717120.0,832290816.0,25661505536.0,4145561600.0,6052679.0,1753191.0
12-04 08:34:05,33.475,15.169,50.424,0.0,0.0,0.932,0.0,2150400.0,0.0,19.0,2980040704.0,832290816.0,25685073920.0,4121669632.0,5649817.0,1561684.0
12-04 08:34:06,30.903,15.538,52.431,0.087,0.0,1.042,0.0,4308992.0,0.0,38.0,2980954112.0,832290816.0,25710809088.0,4095021056.0,6011383.0,1744218.0
12-04 08:34:07,25.472,12.607,55.660,5.489,0.0,0.772,0.0,201084928.0,0.0,335.0,2981122048.0,832299008.0,25727782912.0,4077871104.0,1546420.0,1507362.0
12-04 08:34:08,14.419,9.330,65.055,10.263,0.0,0.933,0.0,271581184.0,0.0,465.0,2981830656.0,832299008.0,25739595776.0,4065349632.0,3332029.0,1525253.0
12-04 08:34:09,30.216,14.199,53.939,0.779,0.0,0.866,0.0,36044800.0,0.0,112.0,2982866944.0,832299008.0,25762783232.0,4041125888.0,1755103.0,1609249.0
12-04 08:34:10,31.525,16.107,51.680,0.0,0.0,0.689,0.0,3858432.0,0.0,26.0,2984615936.0,832299008.0,25787908096.0,4014252032.0,7763967.0,1594073.0
12-04 08:34:11,32.934,15.569,50.470,0.0,0.0,1.027,0.0,2387968.0,0.0,31.0,2985533440.0,832299008.0,25811255296.0,3989987328.0,7856606.0,1655762.0
12-04 08:34:12,31.772,16.269,50.852,0.085,0.0,1.022,0.0,4259840.0,0.0,35.0,2985271296.0,832299008.0,25837346816.0,3964157952.0,5882919.0,1681753.0
12-04 08:34:13,33.333,14.786,51.111,0.085,0.0,0.684,0.0,2224128.0,0.0,26.0,2985447424.0,832307200.0,25860452352.0,3940868096.0,5741443.0,1590011.0
12-04 08:34:14,32.152,15.817,51.340,0.0,0.0,0.691,0.0,4329472.0,0.0,42.0,2986856448.0,832307200.0,25885929472.0,3913981952.0,4016455.0,1771780.0
12-04 08:34:15,32.072,15.305,51.849,0.086,0.0,0.688,0.0,2174976.0,0.0,19.0,2987061248.0,832307200.0,25909780480.0,3889926144.0,5581618.0,1522028.0
12-04 08:34:16,31.271,15.979,51.546,0.086,0.0,1.117,0.0,4292608.0,0.0,38.0,2987511808.0,832307200.0,25935073280.0,3864182784.0,6037524.0,1761487.0
12-04 08:34:17,31.795,15.556,51.709,0.0,0.0,0.940,0.0,2158592.0,0.0,19.0,2988429312.0,832307200.0,25958141952.0,3840196608.0,3530735.0,1492529.0
12-04 08:34:18,32.405,16.793,49.873,0.084,0.0,0.844,0.0,4304896.0,0.0,38.0,2989989888.0,832307200.0,25982967808.0,3813810176.0,6074499.0,1779275.0
12-04 08:34:19,32.320,15.378,51.694,0.087,0.0,0.521,0.0,2183168.0,0.0,22.0,2990252032.0,832315392.0,26006827008.0,3789680640.0,5593940.0,1524751.0
12-04 08:34:20,32.152,15.644,51.426,0.086,0.0,0.691,0.0,4308992.0,0.0,38.0,2990186496.0,832315392.0,26032267264.0,3764305920.0,3976603.0,1731350.0
12-04 08:34:21,32.765,15.614,51.024,0.0,0.0,0.597,0.0,2150400.0,0.0,19.0,2992701440.0,832315392.0,26054672384.0,3739385856.0,5586592.0,1521903.0
12-04 08:34:22,33.305,16.653,49.285,0.084,0.0,0.673,0.0,16216064.0,0.0,64.0,2991837184.0,832315392.0,26090536960.0,3704385536.0,3980602.0,1732466.0
12-04 08:34:23,32.313,16.922,49.660,0.340,0.0,0.765,0.0,19083264.0,0.0,58.0,2993840128.0,832315392.0,26102919168.0,3690000384.0,5650535.0,1550140.0
12-04 08:34:24,30.602,16.129,52.572,0.0,0.0,0.697,0.0,4304896.0,0.0,40.0,2993598464.0,832319488.0,26128310272.0,3664846848.0,4020873.0,1756453.0
12-04 08:34:25,32.730,14.987,51.593,0.172,0.0,0.517,0.0,2207744.0,0.0,24.0,2995396608.0,832327680.0,26150805504.0,3640545280.0,5552521.0,1501716.0
12-04 08:34:26,34.530,17.094,47.265,0.427,0.0,0.684,0.0,43700224.0,0.0,121.0,2997325824.0,832327680.0,26174390272.0,3615031296.0,6048023.0,1764949.0
12-04 08:34:27,32.214,15.848,51.421,0.0,0.0,0.517,0.0,2170880.0,0.0,19.0,2997002240.0,832327680.0,26197266432.0,3592478720.0,4480768.0,1543075.0
12-04 08:34:28,31.088,16.408,51.641,0.086,0.0,0.777,0.0,4321280.0,0.0,38.0,2996768768.0,832327680.0,26223370240.0,3566608384.0,5162775.0,1757356.0
12-04 08:34:29,32.572,14.838,51.975,0.0,0.0,0.615,0.0,2162688.0,0.0,22.0,2996809728.0,832327680.0,26245992448.0,3543945216.0,5606132.0,1530603.0
12-04 08:34:30,32.524,15.004,51.518,0.087,0.0,0.867,0.0,4308992.0,0.0,38.0,2998779904.0,832327680.0,26271678464.0,3516289024.0,3963454.0,1724284.0
12-04 08:34:31,32.678,15.056,51.326,0.086,0.0,0.855,0.0,2166784.0,0.0,21.0,2997518336.0,832335872.0,26296008704.0,3493212160.0,5647408.0,1550204.0
12-04 08:34:32,31.873,16.065,51.460,0.0,0.0,0.601,0.0,4313088.0,0.0,38.0,2999083008.0,832335872.0,26320842752.0,3466813440.0,5974384.0,1724283.0
12-04 08:34:33,32.960,14.802,51.205,0.086,0.0,0.947,0.0,2179072.0,0.0,20.0,3000913920.0,832335872.0,26344095744.0,3441729536.0,3694128.0,1582091.0
12-04 08:34:34,32.109,16.055,50.726,0.085,0.0,1.025,0.0,4321280.0,0.0,38.0,3002363904.0,832335872.0,26368290816.0,3416084480.0,5888621.0,1676998.0
12-04 08:34:35,31.873,16.151,51.203,0.0,0.0,0.773,0.0,2150400.0,0.0,19.0,3002241024.0,832335872.0,26391998464.0,3392499712.0,5774364.0,1624329.0
12-04 08:34:36,35.462,16.393,46.764,0.518,0.0,0.863,0.0,51105792.0,0.0,129.0,3003461632.0,832335872.0,26460114944.0,3323162624.0,3835584.0,1657560.0
12-04 08:34:37,35.021,15.880,47.897,0.601,0.0,0.601,0.0,36786176.0,0.0,86.0,3002912768.0,832344064.0,26438905856.0,3344912384.0,5640035.0,1546251.0
12-04 08:34:38,31.830,15.351,51.778,0.347,0.0,0.694,0.0,22069248.0,0.0,65.0,3003424768.0,832344064.0,26464464896.0,3318841344.0,3997000.0,1739642.0
12-04 08:34:39,23.373,12.329,55.822,7.791,0.0,0.685,0.0,275775488.0,0.0,478.0,3003924480.0,832344064.0,26480107520.0,3302699008.0,5703347.0,1589274.0
12-04 08:34:40,13.339,9.811,66.523,9.639,0.0,0.688,0.0,273678336.0,0.0,475.0,3003838464.0,832344064.0,26490851328.0,3292041216.0,2211637.0,1511038.0
12-04 08:34:41,25.433,12.803,58.131,2.768,0.0,0.865,0.0,103444480.0,0.0,223.0,3003580416.0,832344064.0,26511892480.0,3271258112.0,6982461.0,1548356.0
12-04 08:34:42,30.742,16.507,52.227,0.0,0.0,0.524,0.0,4313088.0,0.0,38.0,3006865408.0,832344064.0,26535624704.0,3244240896.0,5915461.0,1689722.0
12-04 08:34:43,31.900,15.993,51.247,0.086,0.0,0.774,0.0,2158592.0,0.0,21.0,3005100032.0,832352256.0,26560143360.0,3221479424.0,5514487.0,1624999.0
12-04 08:34:44,32.116,16.313,50.807,0.085,0.0,0.680,0.0,4308992.0,0.0,38.0,3007344640.0,832352256.0,26584674304.0,3194703872.0,4098181.0,1657227.0
12-04 08:34:45,32.289,15.579,51.610,0.087,0.0,0.435,0.0,4304896.0,0.0,38.0,3007619072.0,832352256.0,26610888704.0,3168215040.0,5930514.0,1689664.0
12-04 08:34:46,31.814,15.162,52.323,0.088,0.0,0.613,0.0,2154496.0,0.0,19.0,3008458752.0,832352256.0,26634780672.0,3143483392.0,5673054.0,1584675.0
12-04 08:34:47,30.742,15.636,52.915,0.0,0.0,0.707,0.0,4313088.0,0.0,38.0,3009748992.0,832352256.0,26658983936.0,3117989888.0,4003103.0,1749454.0
12-04 08:34:48,33.504,15.090,50.980,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,3010412544.0,832352256.0,26682605568.0,3093704704.0,3548585.0,1497053.0
12-04 08:34:49,32.759,15.0,51.121,0.172,0.0,0.948,0.0,4329472.0,0.0,42.0,3010494464.0,832360448.0,26707595264.0,3068624896.0,6040782.0,1761469.0
12-04 08:34:50,31.359,15.331,52.526,0.087,0.0,0.697,0.0,2187264.0,0.0,22.0,3010379776.0,832360448.0,26731266048.0,3045068800.0,5627009.0,1541160.0
12-04 08:34:51,30.716,16.911,51.596,0.086,0.0,0.690,0.0,4325376.0,0.0,39.0,3011854336.0,832360448.0,26756096000.0,3018764288.0,6034562.0,1764556.0
12-04 08:34:52,32.103,16.137,51.073,0.0,0.0,0.687,0.0,2150400.0,0.0,19.0,3012419584.0,832360448.0,26779353088.0,2994941952.0,3516750.0,1484722.0
12-04 08:34:53,31.861,16.653,50.382,0.0,0.0,1.105,0.0,4300800.0,0.0,38.0,3012960256.0,832360448.0,26805067776.0,2968686592.0,6066549.0,1777758.0
12-04 08:34:54,31.791,16.195,51.328,0.0,0.0,0.686,0.0,2150400.0,0.0,19.0,3014701056.0,832360448.0,26827722752.0,2944290816.0,3576220.0,1507804.0
12-04 08:34:55,33.304,14.435,51.391,0.174,0.0,0.696,0.0,4337664.0,0.0,41.0,3014762496.0,832368640.0,26853494784.0,2918449152.0,6011092.0,1750866.0
12-04 08:34:56,31.398,15.040,52.858,0.0,0.0,0.704,0.0,2174976.0,0.0,21.0,3014545408.0,832368640.0,26877181952.0,2894979072.0,5549107.0,1500697.0
12-04 08:34:57,30.628,16.754,51.832,0.087,0.0,0.698,0.0,4313088.0,0.0,38.0,3014881280.0,832368640.0,26902740992.0,2869084160.0,4034749.0,1755348.0
12-04 08:34:58,31.173,15.324,52.890,0.088,0.0,0.525,0.0,2146304.0,0.0,19.0,3016400896.0,832368640.0,26924888064.0,2845417472.0,5614223.0,1538842.0
12-04 08:34:59,31.882,15.418,51.829,0.0,0.0,0.871,0.0,4304896.0,0.0,38.0,3016425472.0,832368640.0,26951200768.0,2819080192.0,6013524.0,1744300.0
12-04 08:35:00,31.337,15.972,52.257,0.0,0.0,0.434,0.0,2154496.0,0.0,19.0,3017310208.0,832368640.0,26973708288.0,2795687936.0,3590093.0,1526859.0
12-04 08:35:01,31.434,15.976,51.382,0.173,0.0,1.036,0.0,4345856.0,0.0,43.0,3018358784.0,832376832.0,26999279616.0,2769059840.0,5993226.0,1732171.0
12-04 08:35:02,30.789,15.789,52.807,0.0,0.0,0.614,0.0,2150400.0,0.0,19.0,3019616256.0,832376832.0,27021959168.0,2745122816.0,3582135.0,1519224.0
12-04 08:35:03,31.419,15.840,52.045,0.0,0.0,0.696,0.0,4333568.0,0.0,39.0,3020881920.0,832376832.0,27047145472.0,2718670848.0,6032288.0,1750065.0
12-04 08:35:04,31.419,15.927,51.958,0.087,0.0,0.609,0.0,2162688.0,0.0,22.0,3021193216.0,832376832.0,27070685184.0,2694819840.0,5605836.0,1527537.0
12-04 08:35:05,31.396,15.785,52.125,0.087,0.0,0.607,0.0,4304896.0,0.0,38.0,3020300288.0,832376832.0,27096838144.0,2669559808.0,3987312.0,1743482.0
12-04 08:35:06,31.343,15.628,52.239,0.0,0.0,0.790,0.0,2207744.0,0.0,21.0,3021758464.0,832376832.0,27120095232.0,2644844544.0,5599265.0,1524569.0
12-04 08:35:07,30.882,16.176,51.903,0.173,0.0,0.865,0.0,4321280.0,0.0,40.0,3022413824.0,832385024.0,27145351168.0,2618925056.0,6017215.0,1740375.0
12-04 08:35:08,31.822,15.344,52.049,0.0,0.0,0.785,0.0,2154496.0,0.0,19.0,3023069184.0,832385024.0,27167997952.0,2595622912.0,3579804.0,1521183.0
12-04 08:35:09,31.732,16.209,51.286,0.0,0.0,0.772,0.0,4304896.0,0.0,38.0,3024134144.0,832385024.0,27193401344.0,2569154560.0,6068415.0,1767934.0
12-04 08:35:10,32.540,15.888,50.807,0.0,0.0,0.765,0.0,2154496.0,0.0,19.0,3024142336.0,832385024.0,27217305600.0,2545242112.0,3571200.0,1530493.0
12-04 08:35:11,26.440,15.096,51.920,5.759,0.0,0.785,0.0,234512384.0,0.0,410.0,3024064512.0,832385024.0,27237933056.0,2524692480.0,5950750.0,1716686.0
12-04 08:35:12,15.102,9.642,64.334,10.068,0.0,0.853,0.0,275775488.0,0.0,457.0,3026030592.0,832385024.0,27249414144.0,2511245312.0,4254453.0,1530993.0
12-04 08:35:13,21.130,11.478,62.087,4.696,0.0,0.609,0.0,162078720.0,0.0,320.0,3025932288.0,832393216.0,27265458176.0,2495291392.0,4916651.0,1516558.0
12-04 08:35:14,32.817,14.815,51.421,0.172,0.0,0.775,0.0,4313088.0,0.0,38.0,3027210240.0,832397312.0,27290812416.0,2468655104.0,6029106.0,1758020.0
12-04 08:35:15,33.840,15.612,49.958,0.0,0.0,0.591,0.0,2187264.0,0.0,22.0,3027607552.0,832397312.0,27315126272.0,2443943936.0,5578604.0,1511067.0
12-04 08:35:16,31.431,15.101,52.853,0.088,0.0,0.527,0.0,4304896.0,0.0,39.0,3028590592.0,832397312.0,27339902976.0,2418184192.0,3986033.0,1728413.0
12-04 08:35:17,33.191,15.141,50.984,0.0,0.0,0.684,0.0,2158592.0,0.0,19.0,3028217856.0,832397312.0,27363647488.0,2394812416.0,5595964.0,1523844.0
12-04 08:35:18,31.025,16.039,52.323,0.0,0.0,0.613,0.0,4304896.0,0.0,38.0,3030007808.0,832401408.0,27388243968.0,2368421888.0,4004900.0,1747622.0
12-04 08:35:19,32.969,15.980,50.378,0.168,0.0,0.505,0.0,2166784.0,0.0,21.0,3030024192.0,832409600.0,27411775488.0,2344865792.0,5632404.0,1540744.0
12-04 08:35:20,31.510,15.799,51.476,0.087,0.0,1.128,0.0,4308992.0,0.0,38.0,3030597632.0,832409600.0,27437633536.0,2318434304.0,5977510.0,1724382.0
12-04 08:35:21,30.269,16.219,52.385,0.0,0.0,1.127,0.0,2146304.0,0.0,19.0,3031527424.0,832409600.0,27460145152.0,2294992896.0,3580943.0,1521372.0
12-04 08:35:22,31.983,15.345,51.897,0.0,0.0,0.776,0.0,4308992.0,0.0,38.0,3032948736.0,832409600.0,27485659136.0,2268057600.0,6058604.0,1771989.0
12-04 08:35:23,33.476,15.279,50.386,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,3032481792.0,832409600.0,27509911552.0,2244272128.0,5576692.0,1503790.0
12-04 08:35:24,30.783,15.391,52.770,0.0,0.0,1.055,0.0,4317184.0,0.0,39.0,3034411008.0,832409600.0,27534008320.0,2218246144.0,3979501.0,1734715.0
12-04 08:35:25,31.277,15.812,51.955,0.174,0.0,0.782,0.0,2179072.0,0.0,22.0,3033538560.0,832417792.0,27558858752.0,2194259968.0,5591916.0,1526758.0
12-04 08:35:26,32.196,15.048,51.881,0.087,0.0,0.787,0.0,7798784.0,0.0,48.0,3035529216.0,832417792.0,27582656512.0,2168471552.0,4014971.0,1748458.0
12-04 08:35:27,35.525,17.506,45.517,0.769,0.0,0.683,0.0,62771200.0,0.0,129.0,3036618752.0,832417792.0,27666554880.0,2083483648.0,5658068.0,1553780.0
12-04 08:35:28,34.442,15.857,48.423,0.341,0.0,0.938,0.0,25133056.0,0.0,78.0,3036033024.0,832417792.0,27630366720.0,2120257536.0,6012402.0,1747536.0
12-04 08:35:29,31.148,16.221,51.941,0.0,0.0,0.690,0.0,2154496.0,0.0,19.0,3035955200.0,832417792.0,27654111232.0,2096590848.0,3557014.0,1500300.0
12-04 08:35:30,31.834,15.225,51.990,0.173,0.0,0.779,0.0,4304896.0,0.0,38.0,3038670848.0,832417792.0,27677806592.0,2070179840.0,6044509.0,1769426.0
12-04 08:35:31,31.948,15.584,51.861,0.0,0.0,0.606,0.0,2170880.0,0.0,21.0,3038707712.0,832425984.0,27702132736.0,2045808640.0,5611421.0,1529999.0
12-04 08:35:32,31.602,15.317,52.377,0.088,0.0,0.616,0.0,4304896.0,0.0,38.0,3039899648.0,832425984.0,27727601664.0,2019147776.0,3976692.0,1733125.0
12-04 08:35:33,33.562,15.451,50.558,0.0,0.0,0.429,0.0,2158592.0,0.0,20.0,3041681408.0,832425984.0,27750055936.0,1994911744.0,5621365.0,1533607.0
12-04 08:35:34,32.171,14.908,52.310,0.0,0.0,0.610,0.0,4304896.0,0.0,38.0,3039809536.0,832425984.0,27776389120.0,1970450432.0,3950917.0,1719166.0
12-04 08:35:35,32.826,16.074,50.592,0.0,0.0,0.508,0.0,2154496.0,0.0,19.0,3040751616.0,832430080.0,27800539136.0,1945354240.0,5639571.0,1546012.0
12-04 08:35:36,33.134,15.201,50.726,0.085,0.0,0.854,0.0,6635520.0,0.0,48.0,3043430400.0,832430080.0,27823620096.0,1919594496.0,6005950.0,1741782.0
12-04 08:35:37,34.708,16.151,47.938,0.687,0.0,0.515,0.0,41627648.0,0.0,99.0,3042193408.0,832442368.0,27846119424.0,1898319872.0,3576853.0,1519607.0
12-04 08:35:38,31.125,15.606,52.485,0.087,0.0,0.697,0.0,4440064.0,0.0,43.0,3042578432.0,832442368.0,27871113216.0,1872941056.0,6048086.0,1766754.0
12-04 08:35:39,31.113,15.162,52.936,0.0,0.0,0.789,0.0,2174976.0,0.0,23.0,3043766272.0,832442368.0,27894325248.0,1848541184.0,5599632.0,1522108.0
12-04 08:35:40,32.093,15.657,51.298,0.087,0.0,0.865,0.0,4317184.0,0.0,39.0,3045474304.0,832442368.0,27919200256.0,1821958144.0,4005198.0,1737800.0
12-04 08:35:41,32.744,16.414,50.253,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,3044990976.0,832442368.0,27943329792.0,1798311936.0,5576422.0,1517546.0
12-04 08:35:42,31.315,15.830,51.990,0.0,0.0,0.865,0.0,4308992.0,0.0,38.0,3046785024.0,832442368.0,27967905792.0,1771941888.0,3980620.0,1730526.0
12-04 08:35:43,22.260,12.414,57.620,6.507,0.0,1.199,0.0,172662784.0,0.0,286.0,3049730048.0,832450560.0,27983888384.0,1753006080.0,5696597.0,1582615.0
12-04 08:35:44,14.396,9.426,66.752,8.826,0.0,0.600,0.0,272629760.0,0.0,472.0,3049824256.0,832450560.0,27995770880.0,1741029376.0,2212489.0,1511951.0
12-04 08:35:45,18.150,10.372,63.094,7.433,0.0,0.951,0.0,218411008.0,0.0,416.0,3050393600.0,832450560.0,28010876928.0,1725353984.0,7022288.0,1555361.0
12-04 08:35:46,31.928,16.007,51.291,0.0,0.0,0.775,0.0,2166784.0,0.0,20.0,3051659264.0,832450560.0,28033736704.0,1701228544.0,5639166.0,1550872.0
12-04 08:35:47,32.435,14.609,52.348,0.087,0.0,0.522,0.0,4317184.0,0.0,38.0,3054313472.0,832450560.0,28057890816.0,1674420224.0,6023296.0,1762260.0
12-04 08:35:48,31.174,16.149,51.900,0.0,0.0,0.777,0.0,2158592.0,0.0,19.0,3053903872.0,832450560.0,28082126848.0,1650593792.0,3547430.0,1487160.0
12-04 08:35:49,31.459,15.290,52.548,0.088,0.0,0.615,0.0,4317184.0,0.0,40.0,3054825472.0,832458752.0,28106612736.0,1625178112.0,6052110.0,1777892.0
12-04 08:35:50,32.378,14.670,51.649,0.087,0.0,1.215,0.0,2154496.0,0.0,19.0,3053928448.0,832458752.0,28131061760.0,1601626112.0,3566954.0,1505130.0
12-04 08:35:51,31.338,15.669,52.377,0.088,0.0,0.528,0.0,4317184.0,0.0,38.0,3054542848.0,832458752.0,28156416000.0,1575657472.0,6011445.0,1740482.0
12-04 08:35:52,31.277,16.073,51.955,0.0,0.0,0.695,0.0,2158592.0,0.0,19.0,3057246208.0,832458752.0,28179087360.0,1550282752.0,5674436.0,1574690.0
12-04 08:35:53,33.079,16.200,50.127,0.0,0.0,0.594,0.0,4308992.0,0.0,38.0,3057217536.0,832458752.0,28205244416.0,1524154368.0,3917238.0,1696880.0
12-04 08:35:54,31.332,15.753,52.132,0.0,0.0,0.783,0.0,4087808.0,0.0,27.0,3058221056.0,832458752.0,28229951488.0,1498443776.0,5686970.0,1570709.0
12-04 08:35:55,31.470,16.423,51.247,0.172,0.0,0.688,0.0,2400256.0,0.0,33.0,3060387840.0,832466944.0,28252897280.0,1473323008.0,5923830.0,1708852.0
12-04 08:35:56,31.174,16.062,51.813,0.086,0.0,0.864,0.0,4083712.0,0.0,26.0,3059707904.0,832466944.0,28279005184.0,1447895040.0,3799359.0,1630168.0
12-04 08:35:57,31.674,14.936,52.961,0.0,0.0,0.429,0.0,4538368.0,0.0,50.0,3059503104.0,832466944.0,28303425536.0,1423679488.0,5350732.0,1133404.0
12-04 08:35:58,31.853,12.297,55.679,0.171,0.0,0.0,0.0,6467584.0,0.0,57.0,3059408896.0,832466944.0,28331368448.0,1395830784.0,588156.0,312953.0
12-04 08:35:59,33.504,11.594,54.817,0.085,0.0,0.0,0.0,6496256.0,0.0,59.0,3065475072.0,832466944.0,28357304320.0,1363828736.0,687129.0,237075.0
12-04 08:36:00,32.381,10.909,56.537,0.087,0.0,0.087,0.0,6533120.0,0.0,61.0,3066089472.0,832466944.0,28383514624.0,1337004032.0,441499.0,235269.0
12-04 08:36:01,31.538,12.821,55.470,0.171,0.0,0.0,0.0,6483968.0,0.0,61.0,3066073088.0,832475136.0,28410572800.0,1309954048.0,440656.0,233100.0
12-04 08:36:02,31.122,13.520,55.272,0.085,0.0,0.0,0.0,6471680.0,0.0,57.0,3066806272.0,832475136.0,28437680128.0,1282113536.0,440960.0,234055.0
12-04 08:36:03,32.855,12.500,54.476,0.169,0.0,0.0,0.0,6459392.0,0.0,57.0,3067478016.0,832475136.0,28464054272.0,1255067648.0,442274.0,236618.0
12-04 08:36:04,32.738,11.990,55.187,0.085,0.0,0.0,0.0,6475776.0,0.0,57.0,3067445248.0,832475136.0,28491231232.0,1227923456.0,446369.0,239690.0
12-04 08:36:05,31.746,10.758,57.319,0.176,0.0,0.0,0.0,6475776.0,0.0,58.0,3068551168.0,832475136.0,28517871616.0,1200177152.0,442080.0,235061.0
12-04 08:36:06,4.107,1.509,94.216,0.084,0.0,0.084,0.0,2564096.0,0.0,37.0,3069595648.0,832475136.0,28523208704.0,1193795584.0,169568.0,93575.0
12-04 08:36:07,0.167,0.334,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3069513728.0,832483328.0,28523282432.0,1193795584.0,4375.0,5139.0
12-04 08:36:08,0.167,0.417,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3069513728.0,832483328.0,28523282432.0,1193795584.0,2551.0,2841.0
12-04 08:36:09,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3069513728.0,832483328.0,28523282432.0,1193795584.0,19337.0,19130.0
12-04 08:36:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3069509632.0,832483328.0,28523286528.0,1193795584.0,2651.0,2932.0
12-04 08:36:11,0.250,0.167,99.500,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3069509632.0,832483328.0,28523286528.0,1193795584.0,4732.0,6130.0
12-04 08:36:12,0.250,0.500,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3069509632.0,832483328.0,28523286528.0,1193795584.0,1896.0,1710.0
12-04 08:36:13,0.084,0.251,99.498,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3068694528.0,832491520.0,28523290624.0,1194598400.0,5262.0,7451.0
12-04 08:36:14,19.489,11.574,68.255,0.0,0.0,0.681,0.0,12288.0,0.0,3.0,3069194240.0,832491520.0,28536324096.0,1181065216.0,3426372.0,1455034.0
12-04 08:36:15,30.556,15.799,51.215,1.736,0.0,0.694,0.0,118501376.0,0.0,225.0,3069915136.0,832491520.0,28559048704.0,1157619712.0,3683905.0,1623840.0
12-04 08:36:16,16.379,11.897,60.0,11.034,0.0,0.690,0.0,272629760.0,0.0,402.0,3071434752.0,832491520.0,28570599424.0,1144549376.0,4597543.0,1784353.0
12-04 08:36:17,28.767,14.041,54.110,2.568,0.0,0.514,0.0,118886400.0,0.0,220.0,3073024000.0,832491520.0,28616851456.0,1096708096.0,3019421.0,1600996.0
12-04 08:36:18,35.182,16.464,46.707,0.780,0.0,0.867,0.0,63348736.0,0.0,153.0,3072155648.0,832491520.0,28617207808.0,1097220096.0,3781959.0,1849429.0
12-04 08:36:19,30.850,15.162,53.374,0.088,0.0,0.526,0.0,1855488.0,0.0,21.0,3074506752.0,832499712.0,28639293440.0,1072775168.0,5156445.0,1580821.0
12-04 08:36:20,33.135,16.058,49.873,0.085,0.0,0.850,0.0,4329472.0,0.0,38.0,3074416640.0,832499712.0,28664377344.0,1047781376.0,8676005.0,1884368.0
12-04 08:36:21,32.222,15.812,51.111,0.0,0.0,0.855,0.0,2166784.0,0.0,19.0,3075579904.0,832499712.0,28687511552.0,1023483904.0,5768096.0,1656450.0
12-04 08:36:22,32.906,15.983,50.342,0.085,0.0,0.684,0.0,2166784.0,0.0,19.0,3076075520.0,832499712.0,28710932480.0,999567360.0,7794805.0,1668073.0
12-04 08:36:23,31.565,16.174,51.565,0.0,0.0,0.696,0.0,4321280.0,0.0,38.0,3076890624.0,832499712.0,28736299008.0,973385728.0,6175627.0,1891599.0
12-04 08:36:24,31.682,16.567,51.067,0.0,0.0,0.683,0.0,2158592.0,0.0,19.0,3077697536.0,832499712.0,28760076288.0,948801536.0,3677580.0,1618182.0
12-04 08:36:25,32.735,15.128,51.282,0.171,0.0,0.684,0.0,4333568.0,0.0,40.0,3077660672.0,832512000.0,28785451008.0,923451392.0,6209468.0,1870631.0
12-04 08:36:26,31.547,15.290,52.460,0.0,0.0,0.703,0.0,2166784.0,0.0,19.0,3079204864.0,832512000.0,28808253440.0,899104768.0,5668969.0,1616642.0
12-04 08:36:27,32.045,15.550,51.460,0.086,0.0,0.859,0.0,2170880.0,0.0,19.0,3078606848.0,832512000.0,28831916032.0,876040192.0,3739315.0,1646591.0
12-04 08:36:28,30.789,16.392,52.038,0.0,0.0,0.781,0.0,4321280.0,0.0,38.0,3079385088.0,832512000.0,28857090048.0,850087936.0,6219532.0,1907037.0
12-04 08:36:29,32.684,16.003,50.804,0.0,0.0,0.508,0.0,2191360.0,0.0,22.0,3080028160.0,832512000.0,28880224256.0,826310656.0,5745928.0,1660411.0
12-04 08:36:30,31.250,16.667,50.868,0.087,0.0,1.128,0.0,4087808.0,0.0,27.0,3080028160.0,832512000.0,28906487808.0,800047104.0,5895527.0,1738202.0
12-04 08:36:31,31.699,16.822,50.380,0.085,0.0,1.014,0.0,2396160.0,0.0,33.0,3082702848.0,832520192.0,28928843776.0,775008256.0,4052941.0,1821834.0
12-04 08:36:32,31.955,16.107,51.163,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3083866112.0,832520192.0,28951982080.0,750706688.0,5714251.0,1631738.0
12-04 08:36:33,31.103,16.421,51.434,0.0,0.0,1.043,0.0,4308992.0,0.0,38.0,3083522048.0,832520192.0,28978098176.0,724934656.0,6201342.0,1901263.0
12-04 08:36:34,31.387,17.005,50.423,0.0,0.0,1.184,0.0,2170880.0,0.0,20.0,3084169216.0,832520192.0,29000613888.0,701771776.0,5698661.0,1622390.0
12-04 08:36:35,30.088,16.667,52.456,0.088,0.0,0.702,0.0,4083712.0,0.0,26.0,3084898304.0,832520192.0,29026631680.0,675024896.0,5784994.0,1749887.0
12-04 08:36:36,30.841,17.332,50.807,0.085,0.0,0.935,0.0,2392064.0,0.0,31.0,3085926400.0,832520192.0,29049683968.0,650944512.0,4173199.0,1817194.0
12-04 08:36:37,31.979,16.076,50.908,0.173,0.0,0.864,0.0,2199552.0,0.0,22.0,3086127104.0,832528384.0,29073178624.0,627240960.0,5715380.0,1633534.0
12-04 08:36:38,31.179,16.332,51.441,0.0,0.0,1.048,0.0,4313088.0,0.0,38.0,3086880768.0,832528384.0,29098086400.0,601579520.0,6200376.0,1890977.0
12-04 08:36:39,32.250,15.825,51.240,0.086,0.0,0.599,0.0,2162688.0,0.0,19.0,3086471168.0,832528384.0,29122760704.0,577314816.0,5293829.0,1626999.0
12-04 08:36:40,31.239,16.523,51.291,0.0,0.0,0.947,0.0,2154496.0,0.0,19.0,3088019456.0,832528384.0,29145346048.0,553181184.0,4249836.0,1718971.0
12-04 08:36:41,32.988,15.630,50.777,0.086,0.0,0.518,0.0,4313088.0,0.0,39.0,3088760832.0,832528384.0,29170810880.0,526974976.0,6118922.0,1859302.0
12-04 08:36:42,32.308,15.812,50.940,0.0,0.0,0.940,0.0,2183168.0,0.0,20.0,3089309696.0,832528384.0,29194534912.0,502702080.0,5719761.0,1637611.0
12-04 08:36:43,32.205,15.799,51.302,0.0,0.0,0.694,0.0,4325376.0,0.0,40.0,3089432576.0,832536576.0,29219950592.0,477155328.0,6181288.0,1883060.0
12-04 08:36:44,33.106,15.830,50.383,0.085,0.0,0.596,0.0,2166784.0,0.0,20.0,3084132352.0,832536576.0,29244018688.0,458387456.0,3684197.0,1640318.0
12-04 08:36:45,30.716,16.480,51.424,0.173,0.0,1.208,0.0,7323648.0,0.0,36.0,3086704640.0,832536576.0,29267525632.0,432308224.0,5875277.0,1723024.0
12-04 08:36:46,31.570,16.980,50.597,0.085,0.0,0.768,0.0,2387968.0,0.0,33.0,3087667200.0,832536576.0,29290897408.0,407973888.0,4030092.0,1808347.0
12-04 08:36:47,22.328,14.224,55.172,7.672,0.0,0.603,0.0,251523072.0,0.0,436.0,3087097856.0,832536576.0,29306920960.0,392519680.0,1792595.0,1694696.0
12-04 08:36:48,15.550,10.137,62.715,11.082,0.0,0.515,0.0,276824064.0,0.0,479.0,3087073280.0,832536576.0,29319651328.0,379813888.0,3251033.0,1634060.0
12-04 08:36:49,23.024,12.457,59.278,4.553,0.0,0.687,0.0,143597568.0,0.0,291.0,3088363520.0,832544768.0,29337710592.0,360456192.0,3601419.0,1584848.0
12-04 08:36:50,33.220,15.758,50.511,0.0,0.0,0.511,0.0,4313088.0,0.0,39.0,3088572416.0,832544768.0,29364023296.0,333934592.0,6069595.0,1761502.0
12-04 08:36:51,32.732,16.409,49.742,0.172,0.0,0.945,0.0,17539072.0,0.0,53.0,3089825792.0,832544768.0,29397655552.0,299048960.0,7814019.0,1725457.0
12-04 08:36:52,34.426,15.703,48.749,0.345,0.0,0.777,0.0,30928896.0,0.0,79.0,3088957440.0,832544768.0,29407879168.0,289693696.0,7780576.0,1670875.0
12-04 08:36:53,31.525,16.780,50.508,0.085,0.0,1.102,0.0,4337664.0,0.0,38.0,3091787776.0,832544768.0,29432254464.0,262488064.0,6256120.0,1888656.0
12-04 08:36:54,33.419,15.641,50.256,0.0,0.0,0.684,0.0,2150400.0,0.0,19.0,3090694144.0,832544768.0,29455908864.0,239927296.0,7677364.0,1620467.0
12-04 08:36:55,31.061,16.480,51.510,0.086,0.0,0.863,163840.0,2449408.0,10.0,32.0,3091836928.0,829620224.0,29458243584.0,239374336.0,5892457.0,1730539.0
12-04 08:36:56,31.806,15.990,51.426,0.086,0.0,0.691,229376.0,4616192.0,8.0,60.0,3092422656.0,827613184.0,29456850944.0,242188288.0,4113548.0,1858064.0
12-04 08:36:57,32.045,15.893,50.859,0.172,0.0,1.031,0.0,2580480.0,0.0,31.0,3092217856.0,825634816.0,29450969088.0,250253312.0,5677449.0,1611885.0
12-04 08:36:58,32.400,17.048,49.449,0.0,0.0,1.103,0.0,4214784.0,0.0,49.0,3092021248.0,823558144.0,29444657152.0,258838528.0,6153033.0,1864033.0
12-04 08:36:59,32.007,15.398,51.644,0.087,0.0,0.865,0.0,2154496.0,0.0,20.0,3092545536.0,823558144.0,29467885568.0,235085824.0,5636163.0,1600370.0
12-04 08:37:00,31.100,16.581,51.375,0.0,0.0,0.945,0.0,4579328.0,0.0,51.0,3094175744.0,821526528.0,29456031744.0,247341056.0,6278626.0,1941277.0
12-04 08:37:01,32.077,15.074,52.147,0.088,0.0,0.613,0.0,2412544.0,0.0,26.0,3093807104.0,819982336.0,29459775488.0,245510144.0,3709678.0,1635655.0
12-04 08:37:02,31.917,16.219,51.171,0.0,0.0,0.694,0.0,2199552.0,0.0,24.0,3094970368.0,819122176.0,29474308096.0,230674432.0,5720256.0,1639055.0
12-04 08:37:03,31.826,16.212,51.195,0.0,0.0,0.768,0.0,4624384.0,0.0,49.0,3092422656.0,818012160.0,29479510016.0,229130240.0,6261074.0,1931598.0
12-04 08:37:04,31.767,15.666,51.697,0.087,0.0,0.783,0.0,2486272.0,0.0,30.0,3093159936.0,816926720.0,29480112128.0,228876288.0,3646633.0,1605116.0
12-04 08:37:05,31.379,16.724,51.121,0.086,0.0,0.690,0.0,4931584.0,0.0,51.0,3093258240.0,814686208.0,29462077440.0,249053184.0,5994146.0,1786916.0
12-04 08:37:06,33.076,15.636,50.430,0.0,0.0,0.859,0.0,2633728.0,0.0,34.0,3092987904.0,813498368.0,29461495808.0,251092992.0,5980614.0,1778516.0
12-04 08:37:07,30.669,16.768,51.607,0.087,0.0,0.869,0.0,2162688.0,0.0,23.0,3093073920.0,813506560.0,29484052480.0,228442112.0,5685058.0,1619878.0
12-04 08:37:08,31.103,16.507,51.694,0.087,0.0,0.608,0.0,4624384.0,0.0,49.0,3093557248.0,812318720.0,29483282432.0,229916672.0,4178916.0,1889395.0
12-04 08:37:09,32.522,15.391,51.478,0.0,0.0,0.609,0.0,2519040.0,0.0,31.0,3092406272.0,811110400.0,29482246144.0,233312256.0,5728467.0,1644483.0
12-04 08:37:10,34.936,16.052,47.897,0.429,0.0,0.687,114688.0,40759296.0,4.0,138.0,3093762048.0,808603648.0,29484670976.0,232038400.0,5846449.0,1694161.0
12-04 08:37:11,35.714,16.781,45.869,0.602,0.0,1.033,4096.0,57204736.0,1.0,196.0,3092271104.0,805773312.0,29387710464.0,333320192.0,6091281.0,1832483.0
12-04 08:37:12,32.391,16.024,50.985,0.0,0.0,0.600,0.0,2170880.0,0.0,21.0,3091529728.0,805773312.0,29410332672.0,311439360.0,3702282.0,1641141.0
12-04 08:37:13,30.862,17.069,50.862,0.172,0.0,1.034,3432448.0,4214784.0,41.0,35.0,3090989056.0,805785600.0,29439447040.0,282853376.0,6040925.0,1800036.0
12-04 08:37:14,31.705,16.367,51.071,0.0,0.0,0.857,0.0,2301952.0,0.0,26.0,3091869696.0,805785600.0,29463191552.0,258228224.0,5883689.0,1739567.0
12-04 08:37:15,32.252,15.425,51.534,0.088,0.0,0.701,0.0,2158592.0,0.0,19.0,3095216128.0,805785600.0,29485694976.0,232378368.0,5753797.0,1636042.0
12-04 08:37:16,31.466,16.293,51.466,0.086,0.0,0.690,0.0,4694016.0,0.0,49.0,3093463040.0,805654528.0,29478596608.0,241360896.0,4296471.0,1883040.0
12-04 08:37:17,32.091,16.935,50.212,0.0,0.0,0.762,0.0,2478080.0,0.0,25.0,3092422656.0,805523456.0,29469282304.0,251846656.0,5550416.0,1611085.0
12-04 08:37:18,31.478,15.913,51.739,0.087,0.0,0.783,0.0,4567040.0,0.0,45.0,3093782528.0,805388288.0,29460451328.0,259452928.0,6025331.0,1798590.0
12-04 08:37:19,27.986,13.862,52.398,4.969,0.0,0.785,0.0,189206528.0,0.0,339.0,3091267584.0,805388288.0,29481140224.0,241278976.0,3941600.0,1771270.0
12-04 08:37:20,15.691,10.517,61.832,11.196,0.0,0.763,0.0,268435456.0,0.0,511.0,3093475328.0,805330944.0,29475340288.0,244928512.0,1661057.0,1627865.0
12-04 08:37:21,20.085,11.489,59.915,8.170,0.0,0.340,0.0,213757952.0,0.0,445.0,3092680704.0,805257216.0,29471981568.0,249155584.0,3114946.0,1658475.0
12-04 08:37:22,31.652,15.565,51.913,0.087,0.0,0.783,0.0,2539520.0,0.0,28.0,3092086784.0,805109760.0,29460738048.0,261140480.0,3683409.0,1621024.0
12-04 08:37:23,32.361,15.622,50.987,0.086,0.0,0.944,0.0,4313088.0,0.0,42.0,3091529728.0,805109760.0,29485142016.0,237293568.0,8242897.0,1892653.0
12-04 08:37:24,32.411,15.298,51.513,0.0,0.0,0.778,0.0,2514944.0,0.0,33.0,3092267008.0,804970496.0,29471010816.0,250826752.0,7696697.0,1594207.0
12-04 08:37:25,32.0,16.426,50.638,0.0,0.0,0.936,0.0,2170880.0,0.0,23.0,3092996096.0,804913152.0,29475426304.0,245739520.0,6413546.0,1693778.0
12-04 08:37:26,32.056,15.331,51.307,0.174,0.0,1.132,0.0,4435968.0,0.0,49.0,3092381696.0,804892672.0,29493411840.0,228388864.0,7588233.0,1863390.0
12-04 08:37:27,31.109,16.205,51.993,0.0,0.0,0.693,0.0,2400256.0,0.0,33.0,3093864448.0,804827136.0,29477769216.0,242614272.0,5660331.0,1618387.0
12-04 08:37:28,30.790,15.528,52.795,0.0,0.0,0.887,65536.0,4358144.0,6.0,43.0,3094634496.0,804765696.0,29482901504.0,236773376.0,6039608.0,1803221.0
12-04 08:37:29,32.483,16.241,50.425,0.085,0.0,0.765,0.0,2486272.0,0.0,36.0,3093299200.0,804691968.0,29479321600.0,241762304.0,5979974.0,1779164.0
12-04 08:37:30,32.762,15.695,50.515,0.086,0.0,0.943,0.0,2338816.0,0.0,28.0,3095277568.0,804642816.0,29475704832.0,243449856.0,3685110.0,1621121.0
12-04 08:37:31,31.179,15.808,51.790,0.0,0.0,1.223,0.0,4505600.0,0.0,50.0,3093803008.0,804581376.0,29482889216.0,237801472.0,6249826.0,1922041.0
12-04 08:37:32,32.963,15.542,50.640,0.085,0.0,0.769,65536.0,2334720.0,1.0,27.0,3092643840.0,804524032.0,29486067712.0,235839488.0,5720402.0,1632778.0
12-04 08:37:33,32.353,15.917,50.952,0.087,0.0,0.692,0.0,4329472.0,0.0,40.0,3094298624.0,804458496.0,29484904448.0,235413504.0,4478252.0,1736600.0
12-04 08:37:34,32.641,14.978,51.429,0.0,0.0,0.952,0.0,2469888.0,0.0,35.0,3093254144.0,804392960.0,29486841856.0,234586112.0,5397201.0,1786930.0
12-04 08:37:35,32.080,15.297,51.923,0.0,0.0,0.699,0.0,2342912.0,0.0,28.0,3093151744.0,804323328.0,29483810816.0,237789184.0,5699078.0,1622170.0
12-04 08:37:36,33.164,15.861,49.873,0.170,0.0,0.933,0.0,4489216.0,0.0,49.0,3093807104.0,804265984.0,29487443968.0,233558016.0,6220784.0,1908364.0
12-04 08:37:37,32.522,15.652,51.043,0.0,0.0,0.783,0.0,2301952.0,0.0,26.0,3093168128.0,804200448.0,29490569216.0,231137280.0,5726549.0,1646446.0
12-04 08:37:38,31.973,16.837,50.425,0.0,0.0,0.765,0.0,4620288.0,0.0,51.0,3094544384.0,804069376.0,29474201600.0,246259712.0,4146882.0,1873056.0
12-04 08:37:39,31.794,15.679,51.742,0.087,0.0,0.697,0.0,2334720.0,0.0,28.0,3094609920.0,804003840.0,29475282944.0,245178368.0,5733663.0,1620817.0
12-04 08:37:40,32.155,16.207,50.776,0.0,0.0,0.862,0.0,2297856.0,0.0,27.0,3093909504.0,803905536.0,29477552128.0,243707904.0,5786394.0,1696832.0
12-04 08:37:41,32.056,15.679,51.655,0.087,0.0,0.523,0.0,4501504.0,0.0,48.0,3092627456.0,803770368.0,29481652224.0,241025024.0,6126898.0,1862232.0
12-04 08:37:42,31.791,16.795,50.814,0.086,0.0,0.514,0.0,3858432.0,0.0,46.0,3093917696.0,803622912.0,29482270720.0,239263744.0,3980985.0,1762831.0
12-04 08:37:43,32.966,16.017,49.915,0.0,0.0,1.102,0.0,2326528.0,0.0,28.0,3093020672.0,803475456.0,29484068864.0,238510080.0,5724560.0,1654601.0
12-04 08:37:44,31.065,16.143,51.745,0.087,0.0,0.960,0.0,2310144.0,0.0,25.0,3092660224.0,803352576.0,29485953024.0,237109248.0,5750362.0,1657064.0
12-04 08:37:45,31.488,16.522,51.384,0.0,0.0,0.606,0.0,4476928.0,0.0,48.0,3093221376.0,803229696.0,29487747072.0,234876928.0,5464127.0,1908515.0
12-04 08:37:46,31.648,15.257,52.049,0.0,0.0,1.046,0.0,2322432.0,0.0,28.0,3094323200.0,803082240.0,29488537600.0,233132032.0,4446893.0,1622644.0
12-04 08:37:47,31.891,17.303,50.042,0.0,0.0,0.763,0.0,4259840.0,0.0,33.0,3094929408.0,802938880.0,29489553408.0,231653376.0,5940762.0,1758685.0
12-04 08:37:48,32.365,16.140,50.470,0.256,0.0,0.769,0.0,2560000.0,0.0,41.0,3095232512.0,802807808.0,29490073600.0,230961152.0,5983853.0,1760341.0
12-04 08:37:49,32.548,16.484,50.126,0.0,0.0,0.841,0.0,2334720.0,0.0,27.0,3095023616.0,802689024.0,29488656384.0,232706048.0,5748067.0,1666839.0
12-04 08:37:50,31.739,15.826,51.478,0.087,0.0,0.870,0.0,4476928.0,0.0,48.0,3094822912.0,802607104.0,29490806784.0,230838272.0,4174374.0,1889189.0
12-04 08:37:51,24.277,14.023,56.529,4.207,0.0,0.964,0.0,108834816.0,0.0,221.0,3094614016.0,802521088.0,29486538752.0,235401216.0,5755287.0,1647418.0
12-04 08:37:52,16.189,11.973,59.612,11.383,0.0,0.843,0.0,273678336.0,0.0,521.0,3094441984.0,802439168.0,29476814848.0,245379072.0,2299129.0,1659259.0
12-04 08:37:53,15.956,10.666,62.372,10.324,0.0,0.683,0.0,271581184.0,0.0,517.0,3093446656.0,802439168.0,29488254976.0,234934272.0,1645827.0,1613456.0
12-04 08:37:54,32.562,15.424,50.900,0.514,0.0,0.600,0.0,18108416.0,0.0,87.0,3092824064.0,802365440.0,29487149056.0,236736512.0,11380125.0,1758334.0
12-04 08:37:55,32.666,15.331,51.307,0.0,0.0,0.697,0.0,2310144.0,0.0,26.0,3092832256.0,802283520.0,29486968832.0,236990464.0,5672979.0,1605935.0
12-04 08:37:56,31.720,15.903,51.513,0.086,0.0,0.778,0.0,4493312.0,0.0,47.0,3094310912.0,802197504.0,29486776320.0,235790336.0,6238051.0,1923726.0
12-04 08:37:57,32.214,15.848,51.077,0.0,0.0,0.861,0.0,2301952.0,0.0,27.0,3094147072.0,802099200.0,29485834240.0,236994560.0,3614202.0,1579720.0
12-04 08:37:58,32.330,15.821,50.731,0.086,0.0,1.032,0.0,4247552.0,0.0,33.0,3093778432.0,801943552.0,29487566848.0,235786240.0,5989139.0,1785562.0
12-04 08:37:59,32.112,15.271,51.832,0.0,0.0,0.785,0.0,2527232.0,0.0,38.0,3093532672.0,801787904.0,29485793280.0,237961216.0,6049881.0,1816434.0
12-04 08:38:00,31.266,16.992,50.977,0.085,0.0,0.680,0.0,2338816.0,0.0,28.0,3093200896.0,801636352.0,29483958272.0,240279552.0,5681467.0,1608602.0
12-04 08:38:01,32.244,15.735,50.645,0.086,0.0,1.290,0.0,4464640.0,0.0,48.0,3093897216.0,801533952.0,29483208704.0,240435200.0,6207469.0,1865532.0
12-04 08:38:02,32.641,14.978,51.515,0.0,0.0,0.866,0.0,2334720.0,0.0,26.0,3095044096.0,801488896.0,29480710144.0,241831936.0,3698451.0,1654126.0
12-04 08:38:03,31.347,15.976,51.813,0.086,0.0,0.777,0.0,2301952.0,0.0,26.0,3094216704.0,801382400.0,29478817792.0,244658176.0,5795524.0,1682263.0
12-04 08:38:04,31.983,15.948,51.034,0.0,0.0,1.034,0.0,4493312.0,0.0,50.0,3095478272.0,801226752.0,29478240256.0,244129792.0,6174818.0,1877969.0
12-04 08:38:05,34.142,15.165,49.740,0.260,0.0,0.693,90112.0,18808832.0,5.0,73.0,3094622208.0,801067008.0,29489643520.0,233742336.0,3598261.0,1576404.0
12-04 08:38:06,36.945,17.065,43.942,0.853,0.0,1.195,0.0,78385152.0,0.0,255.0,3096616960.0,797442048.0,29474938880.0,250077184.0,6039710.0,1787949.0
12-04 08:38:07,32.449,16.267,50.428,0.0,0.0,0.856,0.0,5558272.0,0.0,46.0,3095621632.0,797442048.0,29411713024.0,314298368.0,5987463.0,1792629.0
12-04 08:38:08,34.421,15.622,48.755,0.343,0.0,0.858,12288.0,26226688.0,2.0,92.0,3096100864.0,797442048.0,29456728064.0,268804096.0,5755003.0,1662117.0
12-04 08:38:09,32.662,16.900,49.387,0.350,0.0,0.701,4096.0,26693632.0,1.0,87.0,3095748608.0,797454336.0,29459640320.0,266231808.0,4680918.0,1834949.0
12-04 08:38:10,32.152,15.385,51.513,0.086,0.0,0.864,0.0,2154496.0,0.0,19.0,3095465984.0,797454336.0,29482549248.0,243605504.0,5232207.0,1682911.0
12-04 08:38:11,31.983,15.431,51.897,0.0,0.0,0.690,0.0,2375680.0,0.0,29.0,3095089152.0,797290496.0,29479460864.0,247234560.0,5733546.0,1638217.0
12-04 08:38:12,31.239,17.040,50.775,0.086,0.0,0.861,0.0,4530176.0,0.0,48.0,3097190400.0,797134848.0,29477826560.0,246923264.0,6215739.0,1903297.0
12-04 08:38:13,31.250,16.233,51.389,0.087,0.0,1.042,53248.0,2293760.0,4.0,29.0,3096932352.0,796979200.0,29474340864.0,250822656.0,5688340.0,1585188.0
12-04 08:38:14,32.340,12.851,54.553,0.085,0.0,0.170,0.0,6684672.0,0.0,65.0,3096068096.0,796819456.0,29474361344.0,251826176.0,844088.0,553563.0
12-04 08:38:15,32.618,11.330,55.880,0.086,0.0,0.086,0.0,6647808.0,0.0,72.0,3096195072.0,796655616.0,29474009088.0,252215296.0,1866493.0,246763.0
12-04 08:38:16,32.100,12.220,55.594,0.086,0.0,0.0,0.0,6684672.0,0.0,69.0,3097858048.0,796491776.0,29473341440.0,251383808.0,441975.0,235816.0
12-04 08:38:17,31.737,13.003,55.090,0.171,0.0,0.0,0.0,6594560.0,0.0,64.0,3096834048.0,796327936.0,29472215040.0,253698048.0,440280.0,232936.0
12-04 08:38:18,32.967,12.172,54.691,0.169,0.0,0.0,0.0,6709248.0,0.0,68.0,3096604672.0,796172288.0,29471817728.0,254480384.0,441275.0,234652.0
12-04 08:38:19,32.051,11.624,56.154,0.171,0.0,0.0,0.0,8642560.0,0.0,77.0,3096997888.0,796008448.0,29471436800.0,254631936.0,443594.0,237338.0
12-04 08:38:20,31.701,11.340,56.701,0.172,0.0,0.086,0.0,6586368.0,0.0,63.0,3097178112.0,796008448.0,29496967168.0,228921344.0,588754.0,313919.0
12-04 08:38:21,32.014,11.962,55.938,0.086,0.0,0.0,0.0,6664192.0,0.0,65.0,3096481792.0,795824128.0,29495754752.0,231014400.0,442809.0,235417.0
12-04 08:38:22,32.208,11.602,56.017,0.087,0.0,0.087,4096.0,6623232.0,1.0,63.0,3096883200.0,795643904.0,29493915648.0,232632320.0,442796.0,235729.0
12-04 08:38:23,27.877,10.997,58.909,2.217,0.0,0.0,0.0,52113408.0,0.0,135.0,3097210880.0,795435008.0,29488074752.0,238354432.0,295744.0,157353.0
12-04 08:38:24,0.083,0.334,83.222,16.361,0.0,0.0,0.0,271609856.0,0.0,521.0,3097710592.0,795443200.0,29489790976.0,236130304.0,3088.0,2999.0
12-04 08:38:25,0.0,0.503,84.661,14.837,0.0,0.0,8192.0,268582912.0,2.0,527.0,3097694208.0,795451392.0,29489799168.0,236130304.0,3572.0,4077.0
12-04 08:38:26,26.598,10.827,61.125,1.449,0.0,0.0,0.0,51855360.0,0.0,159.0,3097571328.0,795185152.0,29483855872.0,242462720.0,442126.0,234444.0
12-04 08:38:27,31.059,11.986,56.868,0.087,0.0,0.0,0.0,6684672.0,0.0,64.0,3096735744.0,794976256.0,29481947136.0,245415936.0,443024.0,235955.0
12-04 08:38:28,31.959,11.942,55.842,0.258,0.0,0.0,0.0,6598656.0,0.0,65.0,3097571328.0,794726400.0,29479145472.0,247631872.0,441647.0,233668.0
12-04 08:38:29,32.348,13.091,54.392,0.084,0.0,0.084,0.0,6705152.0,0.0,67.0,3097284608.0,794480640.0,29476929536.0,250380288.0,442782.0,235679.0
12-04 08:38:30,30.948,11.724,57.069,0.259,0.0,0.0,4096.0,6619136.0,1.0,66.0,3098697728.0,794222592.0,29473869824.0,252284928.0,443435.0,236299.0
12-04 08:38:31,30.498,12.629,56.701,0.172,0.0,0.0,0.0,8597504.0,0.0,73.0,3097079808.0,793952256.0,29473439744.0,254603264.0,441948.0,235403.0
12-04 08:38:32,31.142,12.024,56.747,0.087,0.0,0.0,49152.0,6696960.0,2.0,70.0,3097554944.0,793735168.0,29485621248.0,242163712.0,589692.0,307232.0
12-04 08:38:33,32.075,12.178,55.660,0.086,0.0,0.0,0.0,6615040.0,0.0,63.0,3097460736.0,793702400.0,29496991744.0,230920192.0,441170.0,241537.0
12-04 08:38:34,6.454,2.515,91.031,0.0,0.0,0.0,0.0,1802240.0,0.0,26.0,3097997312.0,793546752.0,29473243136.0,254287872.0,107569.0,59350.0
12-04 08:38:35,0.083,0.334,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3097927680.0,793546752.0,29473820672.0,253779968.0,4112.0,5114.0
12-04 08:38:36,0.250,0.333,99.167,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3097919488.0,793554944.0,29473820672.0,253779968.0,3725.0,5244.0
12-04 08:38:37,0.167,0.418,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3098042368.0,793554944.0,29473824768.0,253652992.0,4502.0,6036.0
12-04 08:38:38,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3098038272.0,793554944.0,29473828864.0,253652992.0,2743.0,3132.0
12-04 08:38:39,0.251,0.084,99.665,0.0,0.0,0.0,0.0,45056.0,0.0,5.0,3098034176.0,793554944.0,29473832960.0,253652992.0,3042.0,3944.0
12-04 08:38:40,0.084,0.251,99.665,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3098034176.0,793554944.0,29473832960.0,253652992.0,2190.0,2662.0
12-04 08:38:41,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3098030080.0,793554944.0,29473837056.0,253652992.0,2510.0,3496.0
12-04 08:38:42,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3098148864.0,793563136.0,29473837056.0,253526016.0,2494.0,3242.0
12-04 08:38:43,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097550848.0,793563136.0,29473837056.0,254124032.0,2450.0,3628.0
12-04 08:38:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3097387008.0,793563136.0,29473837056.0,254287872.0,20525.0,22162.0
12-04 08:38:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097509888.0,793563136.0,29473841152.0,254160896.0,1416.0,1507.0
12-04 08:38:46,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097509888.0,793563136.0,29473841152.0,254160896.0,1695.0,2364.0
12-04 08:38:47,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097509888.0,793563136.0,29473841152.0,254160896.0,2882.0,4192.0
12-04 08:38:48,17.165,10.077,72.161,0.085,0.0,0.512,0.0,12288.0,0.0,2.0,3096866816.0,793571328.0,29484888064.0,243748864.0,3420641.0,1397667.0
12-04 08:38:49,31.557,16.244,51.438,0.0,0.0,0.761,122880.0,2306048.0,8.0,26.0,3096268800.0,793346048.0,29477871616.0,251588608.0,3675891.0,1657358.0
12-04 08:38:50,31.917,15.611,51.691,0.087,0.0,0.694,0.0,4444160.0,0.0,41.0,3100344320.0,793124864.0,29473128448.0,252477440.0,6039237.0,1826721.0
12-04 08:38:51,32.570,16.455,49.958,0.170,0.0,0.848,0.0,5779456.0,0.0,35.0,3099009024.0,793124864.0,29495586816.0,231354368.0,6141955.0,1890921.0
12-04 08:38:52,37.329,15.925,45.291,0.685,0.0,0.771,4096.0,72044544.0,1.0,178.0,3099873280.0,792535040.0,29496287232.0,230379520.0,5886349.0,1769178.0
12-04 08:38:53,33.189,16.160,49.609,0.261,0.0,0.782,4096.0,26353664.0,1.0,80.0,3101220864.0,792424448.0,29419257856.0,306171904.0,3742579.0,1704348.0
12-04 08:38:54,31.266,17.332,50.382,0.085,0.0,0.935,0.0,4202496.0,0.0,38.0,3099426816.0,792453120.0,29445894144.0,281300992.0,6013052.0,1825782.0
12-04 08:38:55,32.368,16.099,50.767,0.085,0.0,0.681,0.0,2269184.0,0.0,27.0,3099824128.0,792465408.0,29468184576.0,258600960.0,6379686.0,2041221.0
12-04 08:38:56,31.516,16.354,50.937,0.0,0.0,1.193,0.0,2150400.0,0.0,21.0,3100557312.0,792473600.0,29491572736.0,234471424.0,5888659.0,1780450.0
12-04 08:38:57,32.143,15.070,52.003,0.087,0.0,0.697,0.0,2310144.0,0.0,28.0,3099521024.0,792264704.0,29483606016.0,243683328.0,5847391.0,1758995.0
12-04 08:38:58,31.368,16.239,51.197,0.0,0.0,1.197,0.0,4300800.0,0.0,34.0,3099283456.0,792137728.0,29478461440.0,249192448.0,5999709.0,1831399.0
12-04 08:38:59,32.400,16.115,50.806,0.0,0.0,0.679,0.0,2539520.0,0.0,37.0,3100897280.0,792047616.0,29471334400.0,254795776.0,6316873.0,2001661.0
12-04 08:39:00,31.488,16.090,51.298,0.519,0.0,0.606,0.0,26398720.0,0.0,90.0,3098468352.0,792064000.0,29494517760.0,234024960.0,5863881.0,1754898.0
12-04 08:39:01,24.979,14.783,50.212,8.836,0.0,1.189,0.0,270532608.0,0.0,516.0,3100049408.0,791928832.0,29480550400.0,246546432.0,4092626.0,1890233.0
12-04 08:39:02,22.809,13.106,57.362,5.702,0.0,1.021,0.0,162189312.0,0.0,324.0,3099348992.0,791928832.0,29498695680.0,229101568.0,7804210.0,1730847.0
12-04 08:39:03,31.633,16.412,50.765,0.0,0.0,1.190,0.0,2306048.0,0.0,26.0,3099512832.0,791797760.0,29491159040.0,236605440.0,3771438.0,1725135.0
12-04 08:39:04,33.948,15.172,49.958,0.084,0.0,0.838,61440.0,4575232.0,2.0,47.0,3099930624.0,791699456.0,29483601920.0,243843072.0,2278280.0,2005601.0
12-04 08:39:05,32.164,15.654,51.326,0.0,0.0,0.855,4096.0,2351104.0,1.0,28.0,3099406336.0,791592960.0,29477285888.0,250789888.0,3249999.0,1753159.0
12-04 08:39:06,32.085,16.426,50.383,0.170,0.0,0.936,0.0,2203648.0,0.0,24.0,3100061696.0,791617536.0,29498580992.0,228814848.0,7712290.0,1642373.0
12-04 08:39:07,32.079,16.082,50.470,0.0,0.0,1.369,0.0,4431872.0,0.0,41.0,3099279360.0,791498752.0,29494140928.0,234156032.0,8216381.0,1977068.0
12-04 08:39:08,33.447,15.319,50.383,0.0,0.0,0.851,0.0,2461696.0,0.0,31.0,3098992640.0,791375872.0,29484560384.0,244146176.0,6210263.0,1926023.0
12-04 08:39:09,32.851,15.489,50.723,0.085,0.0,0.851,0.0,2355200.0,0.0,26.0,3100663808.0,791252992.0,29474512896.0,252645376.0,7909784.0,1797233.0
12-04 08:39:10,32.738,16.156,50.170,0.0,0.0,0.935,0.0,2355200.0,0.0,26.0,3101437952.0,791130112.0,29466632192.0,259874816.0,5840424.0,1760615.0
12-04 08:39:11,31.884,16.368,50.639,0.085,0.0,1.023,0.0,4308992.0,0.0,40.0,3100160000.0,791130112.0,29491953664.0,235831296.0,4441852.0,2060325.0
12-04 08:39:12,31.298,15.907,51.677,0.172,0.0,0.946,0.0,1777664.0,0.0,27.0,3099271168.0,790958080.0,29482676224.0,246169600.0,5605517.0,1637611.0
12-04 08:39:13,33.304,15.004,50.650,0.0,0.0,1.041,0.0,2359296.0,0.0,26.0,3100966912.0,790712320.0,29472653312.0,254742528.0,5941625.0,1806349.0
12-04 08:39:14,31.997,17.065,50.171,0.0,0.0,0.768,4096.0,7520256.0,1.0,51.0,3084296192.0,790732800.0,29499064320.0,244981760.0,6491627.0,2105531.0
12-04 08:39:15,32.143,16.667,50.340,0.0,0.0,0.850,0.0,2400256.0,0.0,27.0,3084980224.0,790503424.0,29489549312.0,254042112.0,5850036.0,1758002.0
12-04 08:39:16,32.872,14.619,51.471,0.087,0.0,0.952,0.0,2154496.0,0.0,21.0,3085824000.0,790528000.0,29513400320.0,229322752.0,5785292.0,1704330.0
12-04 08:39:17,32.515,15.162,51.621,0.088,0.0,0.613,0.0,4317184.0,0.0,34.0,3085459456.0,790282240.0,29505191936.0,238141440.0,6035358.0,1877362.0
12-04 08:39:18,33.079,16.031,49.958,0.085,0.0,0.848,0.0,2617344.0,0.0,39.0,3086479360.0,790061056.0,29496532992.0,246001664.0,6034647.0,2028470.0
12-04 08:39:19,33.017,15.172,50.603,0.086,0.0,1.121,0.0,15585280.0,0.0,59.0,3084083200.0,789835776.0,29497131008.0,248025088.0,4119192.0,1736861.0
12-04 08:39:20,34.429,16.349,47.837,0.433,0.0,0.952,4096.0,37949440.0,1.0,100.0,3086000128.0,789626880.0,29473837056.0,269611008.0,5810480.0,1735567.0
12-04 08:39:21,31.488,16.263,51.298,0.087,0.0,0.865,0.0,4100096.0,0.0,28.0,3086266368.0,789643264.0,29499273216.0,243892224.0,6019769.0,1826939.0
12-04 08:39:22,31.697,16.107,51.163,0.0,0.0,1.034,0.0,2633728.0,0.0,42.0,3087503360.0,789417984.0,29488603136.0,253550592.0,6337035.0,2031562.0
12-04 08:39:23,32.211,14.853,52.159,0.0,0.0,0.777,0.0,2158592.0,0.0,19.0,3087732736.0,789434368.0,29510541312.0,231366656.0,5855365.0,1760038.0
12-04 08:39:24,30.975,16.480,51.337,0.086,0.0,1.122,0.0,2351104.0,0.0,26.0,3084939264.0,789258240.0,29502443520.0,242434048.0,5868414.0,1759753.0
12-04 08:39:25,33.133,15.794,50.386,0.0,0.0,0.687,0.0,4386816.0,0.0,37.0,3086602240.0,789041152.0,29495013376.0,248418304.0,5926450.0,1833178.0
12-04 08:39:26,32.350,15.438,51.171,0.0,0.0,1.041,122880.0,2473984.0,3.0,30.0,3087073280.0,788795392.0,29485694976.0,257511424.0,5997870.0,1993719.0
12-04 08:39:27,32.155,16.121,51.121,0.0,0.0,0.603,0.0,2154496.0,0.0,19.0,3086671872.0,788811776.0,29508689920.0,234901504.0,4178042.0,1741190.0
12-04 08:39:28,31.937,15.532,51.309,0.087,0.0,1.134,0.0,2359296.0,0.0,24.0,3087044608.0,788598784.0,29497970688.0,245460992.0,5845043.0,1766467.0
12-04 08:39:29,31.217,14.903,52.822,0.088,0.0,0.970,0.0,4395008.0,0.0,37.0,3085991936.0,788463616.0,29491585024.0,253034496.0,6183395.0,1944287.0
12-04 08:39:30,33.048,15.497,50.257,0.171,0.0,1.027,0.0,2301952.0,0.0,28.0,3086786560.0,788488192.0,29513605120.0,230195200.0,6153933.0,1910279.0
12-04 08:39:31,30.580,15.729,52.373,0.0,0.0,1.318,0.0,2351104.0,0.0,24.0,3088281600.0,788344832.0,29502930944.0,239517696.0,5917756.0,1782751.0
12-04 08:39:32,23.280,14.613,50.977,10.025,0.0,1.105,466944.0,185274368.0,12.0,355.0,3087908864.0,788201472.0,29490008064.0,252956672.0,4692872.0,1901332.0
12-04 08:39:33,19.492,11.186,41.864,26.695,0.0,0.763,1970176.0,271732736.0,31.0,536.0,3088277504.0,788209664.0,29504802816.0,237785088.0,1770417.0,1735746.0
12-04 08:39:34,20.472,12.468,59.056,7.245,0.0,0.758,4096.0,213635072.0,1.0,409.0,3088977920.0,788086784.0,29484400640.0,257609728.0,3426468.0,1761934.0
12-04 08:39:35,33.108,15.709,50.253,0.0,0.0,0.929,0.0,2158592.0,0.0,19.0,3087998976.0,788090880.0,29508911104.0,234074112.0,3749935.0,1704345.0
12-04 08:39:36,32.904,15.206,50.773,0.172,0.0,0.945,0.0,4431872.0,0.0,42.0,3088998400.0,787959808.0,29499531264.0,242585600.0,7942274.0,1757602.0
12-04 08:39:37,31.089,15.589,52.347,0.0,0.0,0.974,0.0,2490368.0,0.0,32.0,3089362944.0,787812352.0,29488783360.0,253116416.0,8337442.0,2024505.0
12-04 08:39:38,32.024,16.482,50.726,0.0,0.0,0.769,0.0,2162688.0,0.0,20.0,3088756736.0,787812352.0,29511135232.0,231370752.0,7764913.0,1706411.0
12-04 08:39:39,31.764,16.182,51.284,0.171,0.0,0.599,0.0,2347008.0,0.0,24.0,3087941632.0,787668992.0,29501808640.0,241655808.0,5857932.0,1731832.0
12-04 08:39:40,31.480,17.194,50.470,0.0,0.0,0.855,0.0,4399104.0,0.0,38.0,3088158720.0,787529728.0,29492436992.0,250949632.0,6129419.0,1879600.0
12-04 08:39:41,32.333,16.295,50.172,0.0,0.0,1.201,0.0,2478080.0,0.0,31.0,3089596416.0,787382272.0,29482446848.0,259649536.0,7877642.0,1911387.0
12-04 08:39:42,31.501,14.921,52.443,0.175,0.0,0.960,0.0,2174976.0,0.0,21.0,3087712256.0,787390464.0,29505814528.0,238157824.0,6228092.0,1814568.0
12-04 08:39:43,30.769,16.171,52.185,0.0,0.0,0.874,0.0,2359296.0,0.0,24.0,3087589376.0,787177472.0,29495361536.0,248946688.0,3725859.0,1687736.0
12-04 08:39:44,32.880,16.313,49.618,0.0,0.0,1.189,0.0,4526080.0,0.0,45.0,3088674816.0,786997248.0,29486469120.0,256933888.0,6542747.0,2140763.0
12-04 08:39:45,30.408,16.507,52.129,0.0,0.0,0.956,94208.0,2162688.0,4.0,19.0,3087429632.0,787025920.0,29510041600.0,234577920.0,5809833.0,1724231.0
12-04 08:39:46,32.335,15.312,51.326,0.086,0.0,0.941,0.0,2355200.0,0.0,25.0,3088211968.0,786882560.0,29498052608.0,245927936.0,5854736.0,1768634.0
12-04 08:39:47,32.622,15.542,50.726,0.0,0.0,1.110,24576.0,2347008.0,4.0,24.0,3088928768.0,786628608.0,29488128000.0,255389696.0,5902782.0,1770064.0
12-04 08:39:48,31.888,16.412,50.425,0.085,0.0,1.190,4096.0,4227072.0,1.0,34.0,3088584704.0,786649088.0,29512421376.0,231419904.0,6343058.0,2032455.0
12-04 08:39:49,32.250,14.675,52.021,0.0,0.0,1.054,0.0,2498560.0,0.0,35.0,3088818176.0,786505728.0,29502214144.0,241537024.0,5982506.0,1828040.0
12-04 08:39:50,32.465,14.670,51.997,0.0,0.0,0.868,0.0,2359296.0,0.0,24.0,3091206144.0,786358272.0,29488873472.0,252637184.0,4306309.0,1709326.0
12-04 08:39:51,34.835,15.685,48.354,0.433,0.0,0.693,4096.0,34045952.0,1.0,90.0,3089694720.0,786239488.0,29506666496.0,236474368.0,5258927.0,1727635.0
12-04 08:39:52,35.611,18.190,44.236,0.683,0.0,1.281,8192.0,73256960.0,2.0,190.0,3090370560.0,785862656.0,29397504000.0,345337856.0,6125238.0,1881269.0
12-04 08:39:53,31.830,16.681,50.553,0.085,0.0,0.851,0.0,2342912.0,0.0,25.0,3088199680.0,785870848.0,29421613056.0,323391488.0,6306671.0,1988328.0
12-04 08:39:54,32.790,15.107,51.330,0.086,0.0,0.687,0.0,2228224.0,0.0,24.0,3089797120.0,785883136.0,29443297280.0,300097536.0,5788556.0,1723177.0
12-04 08:39:55,31.169,16.104,51.948,0.0,0.0,0.779,0.0,2158592.0,0.0,19.0,3088515072.0,785895424.0,29467774976.0,276889600.0,5760308.0,1695819.0
12-04 08:39:56,32.428,15.959,50.424,0.085,0.0,1.104,0.0,4190208.0,0.0,32.0,3088281600.0,785928192.0,29492809728.0,252055552.0,6200371.0,1905685.0
12-04 08:39:57,30.870,16.783,51.130,0.0,0.0,1.217,0.0,2781184.0,0.0,43.0,3090620416.0,785801216.0,29481136128.0,261517312.0,6326503.0,2034578.0
12-04 08:39:58,31.810,15.690,51.638,0.086,0.0,0.776,0.0,2232320.0,0.0,26.0,3088838656.0,785805312.0,29504974848.0,239456256.0,5869631.0,1761592.0
12-04 08:39:59,30.977,16.143,52.007,0.0,0.0,0.873,0.0,2375680.0,0.0,24.0,3090034688.0,785661952.0,29492944896.0,250433536.0,3707095.0,1674996.0
12-04 08:40:00,30.887,17.491,50.768,0.085,0.0,0.768,0.0,4386816.0,0.0,39.0,3088879616.0,785555456.0,29483290624.0,261349376.0,5982111.0,1834181.0
12-04 08:40:01,32.381,15.152,51.602,0.087,0.0,0.779,16384.0,2289664.0,4.0,26.0,3089649664.0,785571840.0,29506265088.0,237588480.0,6403948.0,2040885.0
12-04 08:40:02,31.775,16.364,50.909,0.0,0.0,0.952,0.0,2355200.0,0.0,26.0,3089027072.0,785432576.0,29494640640.0,249974784.0,5809494.0,1735620.0
12-04 08:40:03,31.739,15.565,51.826,0.0,0.0,0.870,0.0,2363392.0,0.0,24.0,3090444288.0,785293312.0,29483098112.0,260239360.0,5747191.0,1704343.0
12-04 08:40:04,30.164,16.768,50.043,2.247,0.0,0.778,4096.0,124493824.0,1.0,253.0,3090423808.0,785301504.0,29505232896.0,238116864.0,6051741.0,1850390.0
12-04 08:40:05,18.480,12.003,58.463,10.276,0.0,0.777,8192.0,273682432.0,2.0,518.0,3089842176.0,785158144.0,29485969408.0,258105344.0,4852490.0,1999200.0
12-04 08:40:06,16.509,10.576,56.578,15.477,0.0,0.860,8192.0,271708160.0,2.0,512.0,3090042880.0,785174528.0,29498134528.0,245723136.0,1774753.0,1741541.0
12-04 08:40:07,31.073,16.223,51.674,0.172,0.0,0.858,0.0,7925760.0,0.0,63.0,3091283968.0,785006592.0,29486182400.0,256602112.0,4190524.0,1763659.0
12-04 08:40:08,31.416,14.690,53.009,0.088,0.0,0.796,0.0,2162688.0,0.0,20.0,3089539072.0,785014784.0,29510234112.0,234287104.0,1818545.0,1751636.0
12-04 08:40:09,31.790,15.808,51.528,0.0,0.0,0.873,77824.0,2359296.0,5.0,26.0,3091030016.0,784846848.0,29497159680.0,246038528.0,5870074.0,1740252.0
12-04 08:40:10,31.065,15.358,52.443,0.0,0.0,1.134,0.0,4517888.0,0.0,45.0,3090145280.0,784691200.0,29487263744.0,256974848.0,10433033.0,2048297.0
12-04 08:40:11,31.624,16.239,51.026,0.0,0.0,1.111,0.0,2158592.0,0.0,19.0,3089670144.0,784699392.0,29510205440.0,234500096.0,7856041.0,1750027.0
12-04 08:40:12,31.952,15.803,51.123,0.086,0.0,1.036,159744.0,2375680.0,10.0,26.0,3091288064.0,784556032.0,29496397824.0,246833152.0,6538134.0,1751223.0
12-04 08:40:13,33.707,15.345,50.259,0.086,0.0,0.603,0.0,4395008.0,0.0,39.0,3091308544.0,784396288.0,29486841856.0,256528384.0,7263597.0,1769398.0
12-04 08:40:14,30.986,15.229,52.905,0.088,0.0,0.792,0.0,2281472.0,0.0,25.0,3090710528.0,784396288.0,29509799936.0,234168320.0,6343385.0,2043234.0
12-04 08:40:15,31.620,15.331,52.003,0.0,0.0,1.045,0.0,2367488.0,0.0,24.0,3091087360.0,784240640.0,29497692160.0,246054912.0,5828595.0,1744505.0
12-04 08:40:16,31.837,16.596,50.889,0.0,0.0,0.677,0.0,2355200.0,0.0,25.0,3090857984.0,784109568.0,29484986368.0,259121152.0,5935631.0,1786807.0
12-04 08:40:17,32.704,16.309,50.215,0.0,0.0,0.773,0.0,2154496.0,0.0,22.0,3089887232.0,784113664.0,29507547136.0,237527040.0,5840296.0,1753337.0
12-04 08:40:18,31.163,16.667,51.215,0.174,0.0,0.781,0.0,4550656.0,0.0,44.0,3091234816.0,783982592.0,29496115200.0,247742464.0,6214997.0,2013036.0
12-04 08:40:19,32.458,16.186,50.593,0.0,0.0,0.763,0.0,2355200.0,0.0,26.0,3091374080.0,783839232.0,29484220416.0,259641344.0,5764784.0,1764757.0
12-04 08:40:20,30.522,16.348,52.261,0.0,0.0,0.870,0.0,2158592.0,0.0,19.0,3090853888.0,783851520.0,29507911680.0,236457984.0,4051607.0,1717413.0
12-04 08:40:21,32.230,16.028,50.784,0.087,0.0,0.871,0.0,4411392.0,0.0,37.0,3090698240.0,783732736.0,29495324672.0,249319424.0,6009909.0,1823217.0
12-04 08:40:22,30.965,15.789,52.368,0.088,0.0,0.789,0.0,2490368.0,0.0,31.0,3093028864.0,783568896.0,29481766912.0,260710400.0,6368476.0,2030534.0
12-04 08:40:23,32.522,15.391,51.652,0.0,0.0,0.435,0.0,2162688.0,0.0,20.0,3091243008.0,783585280.0,29505245184.0,239001600.0,5795225.0,1732184.0
12-04 08:40:24,31.955,15.504,51.507,0.086,0.0,0.947,0.0,2392064.0,0.0,30.0,3090939904.0,783441920.0,29493669888.0,251023360.0,5850060.0,1755237.0
12-04 08:40:25,32.468,15.584,50.909,0.0,0.0,1.039,0.0,4407296.0,0.0,38.0,3091505152.0,782864384.0,29482598400.0,262107136.0,6099691.0,1882360.0
12-04 08:40:26,31.158,16.275,51.871,0.0,0.0,0.696,0.0,2318336.0,0.0,27.0,3091525632.0,782872576.0,29505421312.0,239255552.0,6227614.0,1932680.0
12-04 08:40:27,31.759,14.523,52.843,0.087,0.0,0.787,0.0,2351104.0,0.0,26.0,3093180416.0,782139392.0,29491027968.0,252727296.0,5813162.0,1732905.0
12-04 08:40:28,32.118,15.712,51.562,0.0,0.0,0.608,0.0,2162688.0,0.0,19.0,3091128320.0,782139392.0,29515460608.0,230346752.0,3727268.0,1686612.0
12-04 08:40:29,30.810,15.845,52.465,0.176,0.0,0.704,4096.0,4411392.0,1.0,38.0,3092344832.0,780996608.0,29504819200.0,240914432.0,6113471.0,1903376.0
12-04 08:40:30,31.834,16.436,51.125,0.087,0.0,0.519,0.0,2519040.0,0.0,33.0,3090796544.0,779853824.0,29491290112.0,257134592.0,6283928.0,1955067.0
12-04 08:40:31,32.014,16.265,51.033,0.0,0.0,0.688,4096.0,2162688.0,1.0,19.0,3091226624.0,779866112.0,29514932224.0,233050112.0,5814991.0,1745308.0
12-04 08:40:32,32.851,15.915,50.553,0.0,0.0,0.681,0.0,2367488.0,0.0,25.0,3090059264.0,778727424.0,29502754816.0,247533568.0,5804081.0,1729461.0
12-04 08:40:33,31.561,15.867,51.613,0.087,0.0,0.872,0.0,4395008.0,0.0,37.0,3092508672.0,778268672.0,29490679808.0,257617920.0,6181700.0,1929365.0
12-04 08:40:34,32.264,15.611,51.344,0.0,0.0,0.781,0.0,2310144.0,0.0,28.0,3091836928.0,778272768.0,29514113024.0,234852352.0,6195199.0,1938574.0
12-04 08:40:35,31.620,16.538,51.414,0.0,0.0,0.428,0.0,2371584.0,0.0,26.0,3090419712.0,777289728.0,29500760064.0,250605568.0,3854755.0,1755515.0
12-04 08:40:36,32.122,16.991,49.197,1.014,0.0,0.676,0.0,59928576.0,0.0,131.0,3092946944.0,776716288.0,29506056192.0,243355648.0,5796054.0,1705065.0
12-04 08:40:37,20.453,12.533,57.354,8.529,0.0,1.131,16384.0,274030592.0,4.0,534.0,3089809408.0,776241152.0,29503246336.0,249778176.0,4303028.0,2032059.0
12-04 08:40:38,15.009,12.178,61.235,10.978,0.0,0.600,4096.0,271581184.0,1.0,517.0,3090812928.0,776245248.0,29517406208.0,234610688.0,1766932.0,1731941.0
12-04 08:40:39,26.893,15.144,55.701,1.480,0.0,0.783,0.0,70643712.0,0.0,154.0,3090911232.0,775409664.0,29503107072.0,249647104.0,2301129.0,1781077.0
12-04 08:40:40,32.386,15.676,51.077,0.086,0.0,0.775,0.0,2478080.0,0.0,29.0,3091795968.0,774545408.0,29491073024.0,261660672.0,3938105.0,1806713.0
12-04 08:40:41,33.275,14.311,51.536,0.0,0.0,0.878,0.0,2146304.0,0.0,19.0,3092893696.0,774549504.0,29512880128.0,238751744.0,7868936.0,1767172.0
12-04 08:40:42,32.328,16.293,50.431,0.172,0.0,0.776,0.0,4427776.0,0.0,40.0,3092393984.0,774246400.0,29502324736.0,250109952.0,10072500.0,1853263.0
12-04 08:40:43,31.611,15.935,51.852,0.0,0.0,0.603,0.0,2478080.0,0.0,29.0,3093073920.0,773648384.0,29488033792.0,264318976.0,7987110.0,1914203.0
12-04 08:40:44,33.102,15.204,50.825,0.0,0.0,0.869,0.0,2154496.0,0.0,20.0,3095531520.0,773656576.0,29510352896.0,239534080.0,6094692.0,1761301.0
12-04 08:40:45,31.282,16.752,50.769,0.0,0.0,1.197,0.0,2351104.0,0.0,23.0,3094671360.0,772501504.0,29497184256.0,254717952.0,5716035.0,1669117.0
12-04 08:40:46,35.959,16.096,46.318,0.599,0.0,1.027,4096.0,55697408.0,1.0,150.0,3093606400.0,770236416.0,29494415360.0,260816896.0,7965046.0,1846726.0
12-04 08:40:47,31.441,16.949,50.763,0.0,0.0,0.847,4096.0,2408448.0,1.0,32.0,3092287488.0,770260992.0,29469097984.0,287428608.0,6511709.0,2055308.0
12-04 08:40:48,31.880,14.615,53.162,0.171,0.0,0.171,0.0,4329472.0,0.0,40.0,3093020672.0,770281472.0,29494964224.0,260808704.0,2901066.0,639637.0
12-04 08:40:49,32.572,12.014,55.245,0.169,0.0,0.0,0.0,11067392.0,0.0,87.0,3094052864.0,770297856.0,29522460672.0,232263680.0,508226.0,269990.0
12-04 08:40:50,37.330,11.650,49.490,1.361,0.0,0.170,0.0,83804160.0,0.0,217.0,3098378240.0,766636032.0,29500268544.0,253792256.0,1520588.0,243754.0
12-04 08:40:51,33.478,10.668,55.334,0.520,0.0,0.0,0.0,30269440.0,0.0,124.0,3096506368.0,765538304.0,29411966976.0,345063424.0,441911.0,235773.0
12-04 08:40:52,32.493,11.381,56.038,0.087,0.0,0.0,0.0,6483968.0,0.0,57.0,3096035328.0,765562880.0,29439107072.0,318369792.0,441439.0,235157.0
12-04 08:40:53,30.257,11.358,58.208,0.177,0.0,0.0,0.0,6471680.0,0.0,57.0,3096858624.0,765607936.0,29465243648.0,291364864.0,441484.0,235043.0
12-04 08:40:54,32.241,12.328,55.259,0.172,0.0,0.0,32768.0,6492160.0,5.0,59.0,3095732224.0,765644800.0,29492531200.0,265166848.0,442311.0,236648.0
12-04 08:40:55,30.709,12.976,56.228,0.087,0.0,0.0,0.0,6508544.0,0.0,62.0,3096309760.0,765702144.0,29518721024.0,238342144.0,441588.0,235076.0
12-04 08:40:56,33.164,11.929,54.738,0.085,0.0,0.085,0.0,6496256.0,0.0,58.0,3094937600.0,764956672.0,29522100224.0,237080576.0,442870.0,237389.0
12-04 08:40:57,32.451,12.212,55.081,0.171,0.0,0.085,4096.0,6721536.0,1.0,64.0,3095457792.0,763830272.0,29510569984.0,249217024.0,441286.0,234770.0
12-04 08:40:58,33.108,12.447,54.276,0.169,0.0,0.0,0.0,6758400.0,0.0,62.0,3096924160.0,762703872.0,29501399040.0,258048000.0,442052.0,236210.0
12-04 08:40:59,32.426,12.085,55.404,0.085,0.0,0.0,0.0,6492160.0,0.0,59.0,3095953408.0,762761216.0,29528641536.0,231718912.0,441993.0,236300.0
12-04 08:41:00,31.497,11.618,56.627,0.258,0.0,0.0,0.0,8998912.0,0.0,88.0,3098505216.0,760901632.0,29494296576.0,265371648.0,440389.0,233261.0
12-04 08:41:01,32.823,11.820,55.272,0.085,0.0,0.0,0.0,6516736.0,0.0,61.0,3097513984.0,760918016.0,29520293888.0,240349184.0,589240.0,312895.0
12-04 08:41:02,31.164,12.671,55.993,0.171,0.0,0.0,0.0,6475776.0,0.0,57.0,3097493504.0,760233984.0,29522530304.0,238817280.0,443209.0,236996.0
12-04 08:41:03,32.437,11.448,56.028,0.087,0.0,0.0,0.0,6537216.0,0.0,59.0,3098734592.0,759418880.0,29522386944.0,238534656.0,440574.0,233457.0
12-04 08:41:04,31.942,12.521,55.366,0.170,0.0,0.0,0.0,6635520.0,0.0,65.0,3098877952.0,758644736.0,29520523264.0,241029120.0,444960.0,238850.0
12-04 08:41:05,31.190,12.511,56.212,0.087,0.0,0.0,0.0,6844416.0,0.0,65.0,3097907200.0,757518336.0,29511081984.0,252567552.0,444408.0,238966.0
12-04 08:41:06,33.160,11.372,55.295,0.174,0.0,0.0,0.0,6516736.0,0.0,63.0,3095695360.0,757006336.0,29521137664.0,245235712.0,459959.0,253273.0
12-04 08:41:07,32.506,11.891,55.518,0.086,0.0,0.0,0.0,6590464.0,0.0,61.0,3098284032.0,756195328.0,29519798272.0,244797440.0,442278.0,235650.0
12-04 08:41:08,31.426,12.126,56.277,0.171,0.0,0.0,0.0,7077888.0,0.0,75.0,3097264128.0,755933184.0,29536808960.0,229068800.0,476539.0,254818.0
12-04 08:41:09,3.685,1.759,79.899,14.573,0.0,0.084,12288.0,264093696.0,3.0,505.0,3099246592.0,754782208.0,29502361600.0,262684672.0,4048.0,3834.0
12-04 08:41:10,0.167,0.584,83.236,16.013,0.0,0.0,4096.0,275202048.0,1.0,492.0,3099181056.0,754786304.0,29502423040.0,262684672.0,3333.0,4203.0
12-04 08:41:11,20.474,8.460,68.190,2.876,0.0,0.0,0.0,94822400.0,0.0,207.0,3097595904.0,754827264.0,29521252352.0,245399552.0,296597.0,159456.0
12-04 08:41:12,32.396,12.276,55.158,0.171,0.0,0.0,0.0,6627328.0,0.0,65.0,3097399296.0,753733632.0,29508751360.0,259190784.0,589222.0,313735.0
12-04 08:41:13,31.557,13.113,55.161,0.169,0.0,0.0,0.0,6475776.0,0.0,57.0,3097088000.0,753762304.0,29536247808.0,231976960.0,444380.0,239230.0
12-04 08:41:14,32.772,12.805,54.339,0.084,0.0,0.0,4096.0,9994240.0,1.0,70.0,3097395200.0,753049600.0,29538508800.0,230121472.0,458622.0,252277.0
12-04 08:41:15,36.402,12.331,50.253,1.014,0.0,0.0,0.0,59092992.0,0.0,170.0,3098238976.0,750039040.0,29513990144.0,256806912.0,442088.0,236366.0
12-04 08:41:16,34.711,12.403,51.766,1.034,0.0,0.086,12288.0,58408960.0,3.0,175.0,3098370048.0,748515328.0,29433765888.0,338423808.0,443271.0,236669.0
12-04 08:41:17,23.519,9.270,67.124,0.086,0.0,0.0,0.0,5554176.0,0.0,57.0,3096403968.0,748556288.0,29455736832.0,318377984.0,372564.0,198722.0
12-04 08:41:18,0.084,0.0,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3097288704.0,748564480.0,29456494592.0,316727296.0,5753.0,8447.0
12-04 08:41:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097411584.0,748564480.0,29456498688.0,316600320.0,3288.0,3433.0
12-04 08:41:20,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097411584.0,748564480.0,29456498688.0,316600320.0,2610.0,3762.0
12-04 08:41:21,0.083,0.250,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3097411584.0,748564480.0,29456498688.0,316600320.0,4144.0,4546.0
12-04 08:41:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,3097538560.0,748564480.0,29456498688.0,316473344.0,3867.0,4076.0
12-04 08:41:23,3.710,3.204,93.002,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3098865664.0,748564480.0,29457838080.0,313806848.0,485289.0,453167.0
12-04 08:41:24,27.242,14.859,57.045,0.085,0.0,0.769,0.0,2056192.0,0.0,16.0,3096846336.0,748572672.0,29478768640.0,294887424.0,3570396.0,1663051.0
12-04 08:41:25,29.895,17.045,52.448,0.0,0.0,0.612,0.0,2277376.0,0.0,25.0,3097550848.0,748593152.0,29501001728.0,271929344.0,6370208.0,2033738.0
12-04 08:41:26,31.163,15.712,52.344,0.0,0.0,0.781,0.0,2170880.0,0.0,19.0,3097726976.0,748597248.0,29525393408.0,247357440.0,5852128.0,1778064.0
12-04 08:41:27,31.282,15.945,51.906,0.0,0.0,0.867,0.0,2408448.0,0.0,24.0,3098918912.0,747429888.0,29510672384.0,262053888.0,5971380.0,1899430.0
12-04 08:41:28,30.582,16.681,51.868,0.087,0.0,0.782,0.0,2170880.0,0.0,19.0,3096928256.0,747438080.0,29534232576.0,240476160.0,5992375.0,1868038.0
12-04 08:41:29,30.420,16.171,52.622,0.0,0.0,0.787,0.0,2265088.0,0.0,23.0,3099615232.0,746549248.0,29527400448.0,245510144.0,6134477.0,1930422.0
12-04 08:41:30,31.121,16.810,51.379,0.086,0.0,0.603,0.0,2301952.0,0.0,24.0,3100082176.0,745869312.0,29527224320.0,245899264.0,5964948.0,1866291.0
12-04 08:41:31,32.350,15.872,50.737,0.087,0.0,0.954,0.0,7561216.0,0.0,50.0,3098607616.0,745537536.0,29539643392.0,235286528.0,6118912.0,1939663.0
12-04 08:41:32,32.625,15.038,51.402,0.085,0.0,0.850,0.0,2543616.0,0.0,35.0,3098595328.0,744341504.0,29524410368.0,251727872.0,6337891.0,2052035.0
12-04 08:41:33,30.412,17.268,51.546,0.0,0.0,0.773,1085440.0,2211840.0,11.0,21.0,3100057600.0,743792640.0,29530996736.0,244228096.0,6264181.0,2038349.0
12-04 08:41:34,31.142,16.263,51.903,0.087,0.0,0.606,0.0,2289664.0,0.0,22.0,3100278784.0,743120896.0,29530607616.0,245067776.0,5995462.0,1886354.0
12-04 08:41:35,31.293,16.638,51.293,0.0,0.0,0.776,0.0,2158592.0,0.0,19.0,3100790784.0,742916096.0,29546266624.0,229101568.0,6016368.0,1900800.0
12-04 08:41:36,31.105,16.967,51.157,0.086,0.0,0.686,36864.0,2277376.0,5.0,24.0,3099512832.0,742150144.0,29545029632.0,232382464.0,5977762.0,1876368.0
12-04 08:41:37,33.799,16.070,49.083,0.262,0.0,0.786,0.0,33062912.0,0.0,91.0,3100987392.0,740442112.0,29536788480.0,240857088.0,5989837.0,1880310.0
12-04 08:41:38,32.704,16.738,49.356,0.258,0.0,0.944,12288.0,25178112.0,2.0,71.0,3098882048.0,739913728.0,29514063872.0,266215424.0,6070984.0,1902716.0
12-04 08:41:39,31.730,16.540,50.886,0.084,0.0,0.759,0.0,4108288.0,0.0,29.0,3102994432.0,739917824.0,29538439168.0,237723648.0,6148954.0,1988394.0
12-04 08:41:40,30.944,16.259,51.486,0.087,0.0,1.224,0.0,2310144.0,0.0,30.0,3103838208.0,739155968.0,29537693696.0,238387200.0,6127775.0,1960574.0
12-04 08:41:41,31.049,16.219,51.778,0.0,0.0,0.954,0.0,2400256.0,0.0,29.0,3103748096.0,738316288.0,29532225536.0,244785152.0,6466032.0,2134204.0
12-04 08:41:42,30.722,16.710,51.784,0.087,0.0,0.696,0.0,2334720.0,0.0,26.0,3105808384.0,737558528.0,29529886720.0,245821440.0,6140261.0,1966607.0
12-04 08:41:43,30.944,15.559,52.535,0.0,0.0,0.962,0.0,2248704.0,0.0,21.0,3106504704.0,736849920.0,29529726976.0,245993472.0,6022989.0,1893378.0
12-04 08:41:44,31.497,16.523,50.861,0.0,0.0,1.119,0.0,2248704.0,0.0,22.0,3106086912.0,736149504.0,29530365952.0,246472704.0,6014736.0,1893427.0
12-04 08:41:45,31.615,15.636,51.976,0.0,0.0,0.773,0.0,2150400.0,0.0,20.0,3105611776.0,736006144.0,29548359680.0,229097472.0,1938947.0,1882746.0
12-04 08:41:46,24.456,15.405,50.566,8.529,0.0,1.044,8192.0,254967808.0,2.0,494.0,3105587200.0,735215616.0,29541474304.0,236797952.0,4373947.0,2161970.0
12-04 08:41:47,17.309,11.825,58.526,11.482,0.0,0.857,4096.0,270536704.0,1.0,508.0,3105615872.0,733990912.0,29516087296.0,263380992.0,1894379.0,1855062.0
12-04 08:41:48,26.787,13.437,55.556,3.359,0.0,0.861,4096.0,108625920.0,1.0,217.0,3105366016.0,734003200.0,29536645120.0,243060736.0,6670573.0,1693438.0
12-04 08:41:49,31.753,17.189,50.212,0.0,0.0,0.847,0.0,4268032.0,0.0,36.0,3106283520.0,733065216.0,29531607040.0,248119296.0,9243340.0,1988544.0
12-04 08:41:50,32.681,16.851,49.617,0.0,0.0,0.851,0.0,2351104.0,0.0,24.0,3107213312.0,732434432.0,29533626368.0,245800960.0,8246001.0,1979410.0
12-04 08:41:51,31.148,15.962,51.855,0.086,0.0,0.949,0.0,2162688.0,0.0,20.0,3106426880.0,732217344.0,29549932544.0,230498304.0,7211812.0,1865304.0
12-04 08:41:52,31.889,15.338,51.993,0.0,0.0,0.780,0.0,2256896.0,0.0,21.0,3105484800.0,731598848.0,29551042560.0,230948864.0,6763607.0,1893150.0
12-04 08:41:53,31.889,15.771,51.300,0.0,0.0,1.040,0.0,2273280.0,0.0,23.0,3107221504.0,730759168.0,29546971136.0,234123264.0,5857180.0,1802468.0
12-04 08:41:54,32.353,15.744,50.952,0.173,0.0,0.779,0.0,4235264.0,0.0,33.0,3108581376.0,729968640.0,29542891520.0,237633536.0,6540728.0,1954796.0
12-04 08:41:55,32.216,16.237,50.601,0.0,0.0,0.945,0.0,2396160.0,0.0,27.0,3106320384.0,729358336.0,29546913792.0,236482560.0,7402385.0,2000852.0
12-04 08:41:56,31.667,15.877,51.667,0.0,0.0,0.789,0.0,2424832.0,0.0,32.0,3107127296.0,728387584.0,29536538624.0,247021568.0,6936800.0,2158092.0
12-04 08:41:57,31.928,16.093,51.205,0.0,0.0,0.775,0.0,2277376.0,0.0,21.0,3108069376.0,727769088.0,29538668544.0,244568064.0,6015138.0,1898447.0
12-04 08:41:58,30.983,15.840,52.654,0.087,0.0,0.435,0.0,2162688.0,0.0,19.0,3107803136.0,727547904.0,29553315840.0,230408192.0,5975923.0,1867333.0
12-04 08:41:59,30.954,16.595,51.763,0.0,0.0,0.688,0.0,2301952.0,0.0,23.0,3106443264.0,726630400.0,29546504192.0,239497216.0,5992336.0,1870323.0
12-04 08:42:00,31.979,15.730,51.599,0.086,0.0,0.605,0.0,2310144.0,0.0,23.0,3107049472.0,725811200.0,29541060608.0,245153792.0,6106242.0,1946617.0
12-04 08:42:01,30.465,17.556,51.119,0.0,0.0,0.861,0.0,2285568.0,0.0,24.0,3107864576.0,725131264.0,29539794944.0,246284288.0,5943202.0,1847724.0
12-04 08:42:02,31.443,16.323,51.460,0.086,0.0,0.687,0.0,2281472.0,0.0,23.0,3108720640.0,724512768.0,29543129088.0,242712576.0,6045293.0,1910794.0
12-04 08:42:03,30.881,17.023,50.898,0.0,0.0,1.198,0.0,4231168.0,0.0,41.0,3109072896.0,723828736.0,29544243200.0,241930240.0,6096371.0,1940171.0
12-04 08:42:04,29.402,17.173,52.298,0.087,0.0,1.041,0.0,2318336.0,0.0,22.0,3109027840.0,723050496.0,29541011456.0,245985280.0,6270125.0,2032537.0
12-04 08:42:05,30.990,16.493,51.562,0.0,0.0,0.955,0.0,2281472.0,0.0,26.0,3109216256.0,722903040.0,29557833728.0,229122048.0,6431367.0,2095025.0
12-04 08:42:06,32.085,16.340,50.638,0.085,0.0,0.851,0.0,2387968.0,0.0,26.0,3109875712.0,721743872.0,29542498304.0,244957184.0,5990137.0,1881014.0
12-04 08:42:07,32.305,15.767,50.985,0.0,0.0,0.943,0.0,2162688.0,0.0,20.0,3107868672.0,721530880.0,29558202368.0,231473152.0,5993572.0,1877502.0
12-04 08:42:08,31.791,16.624,50.814,0.0,0.0,0.771,0.0,2338816.0,0.0,25.0,3106422784.0,720617472.0,29551132672.0,240902144.0,5990758.0,1875645.0
12-04 08:42:09,32.479,15.470,51.197,0.085,0.0,0.769,0.0,2293760.0,0.0,21.0,3107966976.0,719921152.0,29549375488.0,241811456.0,6030392.0,1904147.0
12-04 08:42:10,31.043,17.642,50.721,0.0,0.0,0.594,0.0,2232320.0,0.0,22.0,3106570240.0,719155200.0,29547851776.0,245497856.0,5977817.0,1872674.0
12-04 08:42:11,30.817,16.681,51.712,0.088,0.0,0.702,0.0,4325376.0,0.0,38.0,3109380096.0,718475264.0,29547753472.0,243466240.0,6099829.0,1937026.0
12-04 08:42:12,30.884,15.836,51.969,0.175,0.0,1.137,0.0,2203648.0,0.0,23.0,3108532224.0,718270464.0,29563146240.0,229126144.0,6236141.0,2013509.0
12-04 08:42:13,31.529,16.495,51.117,0.0,0.0,0.859,0.0,2420736.0,0.0,32.0,3107352576.0,717467648.0,29557280768.0,236974080.0,6502437.0,2134882.0
12-04 08:42:14,32.618,15.880,50.558,0.0,0.0,0.944,0.0,2363392.0,0.0,28.0,3108597760.0,716468224.0,29547548672.0,246460416.0,5969185.0,1866289.0
12-04 08:42:15,32.244,15.821,51.247,0.0,0.0,0.688,0.0,2252800.0,0.0,22.0,3110166528.0,715845632.0,29548355584.0,244707328.0,6030808.0,1902799.0
12-04 08:42:16,31.931,16.481,50.901,0.0,0.0,0.687,0.0,2150400.0,0.0,19.0,3107430400.0,715624448.0,29564153856.0,231866368.0,5964807.0,1862359.0
12-04 08:42:17,31.703,15.721,51.616,0.0,0.0,0.961,0.0,2318336.0,0.0,24.0,3106947072.0,714698752.0,29557702656.0,239726592.0,5969719.0,1864029.0
12-04 08:42:18,24.979,15.411,52.159,6.266,0.0,1.185,4096.0,234631168.0,1.0,448.0,3108294656.0,713515008.0,29536182272.0,261083136.0,5217649.0,2199834.0
12-04 08:42:19,17.866,11.275,56.635,13.703,0.0,0.520,8192.0,270991360.0,2.0,530.0,3108933632.0,713523200.0,29549297664.0,247320576.0,1872765.0,1827888.0
12-04 08:42:20,24.380,13.174,53.636,8.127,0.0,0.684,0.0,168108032.0,0.0,325.0,3108392960.0,713527296.0,29565001728.0,232153088.0,11262831.0,1814840.0
12-04 08:42:21,31.343,16.067,51.800,0.0,0.0,0.790,0.0,2191360.0,0.0,23.0,3108139008.0,712679424.0,29562523648.0,235732992.0,5678466.0,1703046.0
12-04 08:42:22,31.830,15.525,51.344,0.173,0.0,1.127,0.0,7839744.0,0.0,45.0,3109036032.0,712085504.0,29565104128.0,232849408.0,6231881.0,1987427.0
12-04 08:42:23,35.325,16.190,46.840,0.693,0.0,0.952,4096.0,61112320.0,1.0,149.0,3108917248.0,709574656.0,29555908608.0,244674560.0,5492888.0,1993934.0
12-04 08:42:24,35.361,15.639,47.176,0.608,0.0,1.216,4096.0,51224576.0,1.0,142.0,3108298752.0,708259840.0,29468635136.0,333881344.0,6802849.0,1924664.0
12-04 08:42:25,31.309,16.852,50.813,0.086,0.0,0.941,0.0,2158592.0,0.0,19.0,3107213312.0,708263936.0,29490786304.0,312811520.0,6197160.0,1995370.0
12-04 08:42:26,32.847,15.523,51.115,0.0,0.0,0.515,0.0,2166784.0,0.0,20.0,3106418688.0,708280320.0,29515014144.0,289361920.0,6030452.0,1893523.0
12-04 08:42:27,31.935,15.668,51.199,0.0,0.0,1.199,0.0,2162688.0,0.0,19.0,3106222080.0,708292608.0,29538119680.0,266440704.0,5941468.0,1841784.0
12-04 08:42:28,30.783,15.831,52.507,0.0,0.0,0.880,0.0,2154496.0,0.0,19.0,3107028992.0,708308992.0,29561376768.0,242360320.0,6002322.0,1875535.0
12-04 08:42:29,31.278,15.595,51.894,0.176,0.0,1.057,0.0,2330624.0,0.0,25.0,3108601856.0,707596288.0,29558853632.0,244023296.0,5918283.0,1819971.0
12-04 08:42:30,31.900,16.079,50.903,0.0,0.0,1.118,0.0,4321280.0,0.0,37.0,3109752832.0,706945024.0,29559242752.0,243134464.0,6129787.0,1965843.0
12-04 08:42:31,30.525,17.197,51.505,0.086,0.0,0.688,0.0,2158592.0,0.0,19.0,3108413440.0,706748416.0,29575798784.0,228114432.0,6320063.0,2050235.0
12-04 08:42:32,31.782,15.979,51.536,0.0,0.0,0.702,0.0,2416640.0,0.0,29.0,3108409344.0,705998848.0,29571776512.0,232890368.0,6365647.0,2060142.0
12-04 08:42:33,32.506,15.654,51.155,0.0,0.0,0.684,0.0,2359296.0,0.0,27.0,3109998592.0,704933888.0,29557604352.0,246538240.0,6029712.0,1890634.0
12-04 08:42:34,30.669,16.160,52.302,0.087,0.0,0.782,0.0,2318336.0,0.0,24.0,3109400576.0,704327680.0,29559627776.0,245719040.0,5980443.0,1868242.0
12-04 08:42:35,32.687,16.596,49.874,0.084,0.0,0.758,0.0,2297856.0,0.0,25.0,3110227968.0,703680512.0,29558530048.0,246636544.0,5974066.0,1857332.0
12-04 08:42:36,31.309,16.339,51.497,0.0,0.0,0.855,0.0,2281472.0,0.0,24.0,3110264832.0,703078400.0,29559963648.0,245768192.0,6058712.0,1922321.0
12-04 08:42:37,31.261,15.499,52.364,0.0,0.0,0.876,0.0,2269184.0,0.0,23.0,3110006784.0,702423040.0,29559607296.0,247037952.0,6025971.0,1897736.0
12-04 08:42:38,31.456,16.378,51.127,0.087,0.0,0.953,0.0,4145152.0,0.0,29.0,3108880384.0,702214144.0,29576048640.0,231931904.0,5946493.0,1844399.0
12-04 08:42:39,32.208,15.758,50.996,0.0,0.0,1.039,0.0,2383872.0,0.0,29.0,3108634624.0,701616128.0,29577605120.0,231219200.0,6222586.0,1989907.0
12-04 08:42:40,31.191,16.624,51.157,0.086,0.0,0.943,0.0,2371584.0,0.0,26.0,3108442112.0,701022208.0,29579448320.0,230162432.0,6309527.0,2041521.0
12-04 08:42:41,31.458,17.136,50.639,0.0,0.0,0.767,0.0,2379776.0,0.0,28.0,3109822464.0,699912192.0,29563592704.0,245747712.0,6235715.0,2005540.0
12-04 08:42:42,31.638,15.776,51.810,0.086,0.0,0.690,0.0,2150400.0,0.0,19.0,3108442112.0,699785216.0,29580206080.0,230641664.0,6041843.0,1907077.0
12-04 08:42:43,32.021,15.486,51.706,0.0,0.0,0.787,0.0,2273280.0,0.0,23.0,3109244928.0,699183104.0,29581737984.0,228909056.0,5978854.0,1854427.0
12-04 08:42:44,32.021,16.353,50.856,0.0,0.0,0.771,0.0,2363392.0,0.0,27.0,3110264832.0,698064896.0,29566287872.0,244457472.0,5986521.0,1863529.0
12-04 08:42:45,30.796,16.710,51.619,0.0,0.0,0.875,0.0,2277376.0,0.0,23.0,3111620608.0,697438208.0,29564125184.0,245891072.0,5987560.0,1886419.0
12-04 08:42:46,33.189,15.212,50.648,0.086,0.0,0.864,0.0,4214784.0,0.0,33.0,3107569664.0,697184256.0,29579280384.0,235040768.0,6100535.0,1913776.0
12-04 08:42:47,30.942,16.508,51.685,0.0,0.0,0.864,0.0,2322432.0,0.0,25.0,3109810176.0,696672256.0,29583826944.0,228765696.0,6314729.0,2056880.0
12-04 08:42:48,32.421,16.339,50.813,0.086,0.0,0.342,0.0,2457600.0,0.0,31.0,3110952960.0,695545856.0,29566164992.0,246411264.0,6374923.0,2072631.0
12-04 08:42:49,30.882,16.349,51.903,0.087,0.0,0.779,0.0,2256896.0,0.0,24.0,3111804928.0,694796288.0,29561720832.0,250753024.0,5954949.0,1828651.0
12-04 08:42:50,30.044,15.022,49.083,4.629,0.0,1.223,8192.0,163471360.0,2.0,308.0,3109543936.0,694804480.0,29583589376.0,231137280.0,6321198.0,2069907.0
12-04 08:42:51,18.528,11.760,57.191,11.591,0.0,0.931,8192.0,272695296.0,2.0,520.0,3110215680.0,694214656.0,29574447104.0,240197632.0,1884835.0,1848528.0
12-04 08:42:52,20.568,11.704,58.692,8.262,0.0,0.775,0.0,238133248.0,0.0,469.0,3111550976.0,693460992.0,29565485056.0,248578048.0,4017503.0,1914895.0
12-04 08:42:53,32.300,16.107,51.077,0.172,0.0,0.345,0.0,2281472.0,0.0,26.0,3110125568.0,692961280.0,29569216512.0,246771712.0,1730255.0,1751567.0
12-04 08:42:54,31.783,15.762,51.766,0.0,0.0,0.689,0.0,2228224.0,0.0,21.0,3111485440.0,692387840.0,29569740800.0,245460992.0,5948690.0,1843661.0
12-04 08:42:55,32.672,15.862,50.431,0.0,0.0,1.034,0.0,2285568.0,0.0,23.0,3110842368.0,691740672.0,29569351680.0,247140352.0,7887374.0,1796190.0
12-04 08:42:56,31.842,16.179,51.033,0.0,0.0,0.947,0.0,4202496.0,0.0,32.0,3108196352.0,691531776.0,29587419136.0,231927808.0,8210217.0,1986779.0
12-04 08:42:57,32.250,15.740,51.326,0.0,0.0,0.684,0.0,2420736.0,0.0,31.0,3109380096.0,690954240.0,29587861504.0,230879232.0,8528707.0,2123343.0
12-04 08:42:58,32.093,15.744,51.211,0.087,0.0,0.865,0.0,2318336.0,0.0,25.0,3107688448.0,690434048.0,29592702976.0,228249600.0,7956866.0,1796949.0
12-04 08:42:59,31.148,16.566,51.424,0.086,0.0,0.777,0.0,2220032.0,0.0,24.0,3108470784.0,689815552.0,29590634496.0,230154240.0,6013974.0,1897803.0
12-04 08:43:00,31.125,16.216,51.700,0.0,0.0,0.959,0.0,2392064.0,0.0,26.0,3108122624.0,688766976.0,29576601600.0,245583872.0,5972744.0,1854664.0
12-04 08:43:01,32.177,15.785,51.084,0.087,0.0,0.867,0.0,2265088.0,0.0,23.0,3111026688.0,688107520.0,29574569984.0,245370880.0,8067017.0,1936311.0
12-04 08:43:02,31.143,17.577,50.341,0.0,0.0,0.939,0.0,2158592.0,0.0,20.0,3110051840.0,687906816.0,29589450752.0,231665664.0,5943231.0,1814294.0
12-04 08:43:03,30.582,16.334,51.955,0.087,0.0,1.043,0.0,4321280.0,0.0,34.0,3109433344.0,687337472.0,29592891392.0,229412864.0,6152484.0,1959522.0
12-04 08:43:04,32.905,15.253,50.900,0.0,0.0,0.943,0.0,2437120.0,0.0,28.0,3110678528.0,686227456.0,29576273920.0,245895168.0,6287998.0,2061470.0
12-04 08:43:05,32.701,15.444,51.251,0.0,0.0,0.604,0.0,2318336.0,0.0,31.0,3110395904.0,685654016.0,29577814016.0,245211136.0,6338235.0,2048960.0
12-04 08:43:06,31.693,15.889,51.468,0.0,0.0,0.950,4096.0,2334720.0,1.0,22.0,3110858752.0,685158400.0,29580505088.0,242552832.0,6011640.0,1896015.0
12-04 08:43:07,32.283,15.486,51.706,0.087,0.0,0.437,0.0,2244608.0,0.0,25.0,3109736448.0,684568576.0,29582356480.0,242413568.0,5967023.0,1866544.0
12-04 08:43:08,30.104,17.301,51.903,0.087,0.0,0.606,0.0,2297856.0,0.0,24.0,3109437440.0,683982848.0,29583921152.0,241733632.0,6033549.0,1879267.0
12-04 08:43:09,31.561,16.123,51.544,0.0,0.0,0.772,0.0,2334720.0,0.0,24.0,3108728832.0,683397120.0,29584814080.0,242135040.0,5938675.0,1829367.0
12-04 08:43:10,31.853,16.311,50.726,0.085,0.0,1.025,0.0,2260992.0,0.0,25.0,3108773888.0,682893312.0,29589786624.0,237621248.0,6019840.0,1917618.0
12-04 08:43:11,31.357,17.010,50.515,0.086,0.0,1.031,0.0,4337664.0,0.0,40.0,3109715968.0,682221568.0,29586534400.0,240603136.0,6082615.0,1890099.0
12-04 08:43:12,30.783,16.261,52.174,0.0,0.0,0.783,0.0,2281472.0,0.0,21.0,3108433920.0,681656320.0,29588516864.0,240467968.0,6272189.0,2044340.0
12-04 08:43:13,35.382,17.032,46.005,0.702,0.0,0.878,0.0,58470400.0,0.0,154.0,3109359616.0,679645184.0,29532823552.0,297246720.0,6296764.0,2036012.0
12-04 08:43:14,32.241,15.517,51.466,0.0,0.0,0.776,0.0,2174976.0,0.0,19.0,3110916096.0,679653376.0,29554053120.0,274452480.0,6236380.0,2012389.0
12-04 08:43:15,30.776,16.724,51.810,0.086,0.0,0.603,0.0,2154496.0,0.0,19.0,3108376576.0,679665664.0,29579005952.0,252026880.0,5939928.0,1836368.0
12-04 08:43:16,31.406,15.617,51.855,0.0,0.0,1.122,0.0,2236416.0,0.0,22.0,3111505920.0,679145472.0,29581443072.0,246980608.0,6025245.0,1887314.0
12-04 08:43:17,32.767,16.723,49.830,0.085,0.0,0.594,4096.0,2273280.0,1.0,24.0,3110789120.0,678567936.0,29583536128.0,246181888.0,5962480.0,1859144.0
12-04 08:43:18,32.266,15.052,51.644,0.087,0.0,0.952,0.0,2256896.0,0.0,24.0,3110555648.0,678055936.0,29587894272.0,242569216.0,5984057.0,1828692.0
12-04 08:43:19,32.325,15.990,50.735,0.0,0.0,0.951,0.0,4173824.0,0.0,28.0,3109548032.0,677548032.0,29593083904.0,238895104.0,6028170.0,1917322.0
12-04 08:43:20,31.074,15.669,52.377,0.0,0.0,0.880,0.0,2355200.0,0.0,30.0,3110957056.0,677036032.0,29597536256.0,233545728.0,6152039.0,1956583.0
12-04 08:43:21,31.480,15.654,51.583,0.086,0.0,1.198,0.0,2412544.0,0.0,27.0,3109675008.0,676515840.0,29601325056.0,231559168.0,6601442.0,2189561.0
12-04 08:43:22,30.656,16.580,48.877,2.677,0.0,1.209,4096.0,94609408.0,1.0,185.0,3110273024.0,675930112.0,29603430400.0,229441536.0,5980421.0,1887175.0
12-04 08:43:23,16.024,9.426,62.468,11.225,0.0,0.857,4096.0,271302656.0,1.0,514.0,3111129088.0,674799616.0,29573709824.0,259436544.0,2353695.0,1554408.0
12-04 08:43:24,0.167,0.502,84.699,14.632,0.0,0.0,4096.0,274489344.0,1.0,521.0,3111559168.0,674803712.0,29574017024.0,258695168.0,2913.0,2878.0
12-04 08:43:25,30.362,12.532,56.434,0.673,0.0,0.0,0.0,24166400.0,0.0,100.0,3110506496.0,674836480.0,29596925952.0,236806144.0,3708037.0,257074.0
12-04 08:43:26,30.723,12.565,56.627,0.086,0.0,0.0,0.0,8445952.0,0.0,66.0,3110756352.0,673730560.0,29582610432.0,251977728.0,2475984.0,247450.0
12-04 08:43:27,35.828,13.120,50.210,0.757,0.0,0.084,0.0,51679232.0,0.0,152.0,3110465536.0,672317440.0,29594001408.0,242290688.0,443115.0,236706.0
12-04 08:43:28,35.596,12.968,50.131,1.218,0.0,0.087,4096.0,74334208.0,1.0,211.0,3110838272.0,670117888.0,29487972352.0,350146560.0,730280.0,240976.0
12-04 08:43:29,31.347,11.917,56.390,0.345,0.0,0.0,0.0,6516736.0,0.0,61.0,3109343232.0,670138368.0,29515030528.0,324562944.0,442551.0,235759.0
12-04 08:43:30,29.643,12.206,57.890,0.262,0.0,0.0,0.0,8605696.0,0.0,75.0,3110469632.0,670187520.0,29542170624.0,296247296.0,443266.0,236248.0
12-04 08:43:31,31.443,12.113,56.271,0.172,0.0,0.0,0.0,6586368.0,0.0,63.0,3110031360.0,670224384.0,29569490944.0,269328384.0,589666.0,314670.0
12-04 08:43:32,31.885,11.295,56.646,0.174,0.0,0.0,0.0,6467584.0,0.0,58.0,3109007360.0,670294016.0,29595967488.0,243806208.0,441985.0,235215.0
12-04 08:43:33,31.075,13.463,55.377,0.085,0.0,0.0,8192.0,6668288.0,2.0,62.0,3110600704.0,669560832.0,29593849856.0,245063680.0,442451.0,236248.0
12-04 08:43:34,32.684,12.701,54.445,0.085,0.0,0.085,0.0,6561792.0,0.0,62.0,3112448000.0,668880896.0,29592625152.0,245121024.0,443464.0,236535.0
12-04 08:43:35,32.552,13.222,53.975,0.251,0.0,0.0,0.0,6610944.0,0.0,66.0,3113111552.0,668278784.0,29593841664.0,243843072.0,442121.0,235854.0
12-04 08:43:36,31.520,12.349,56.045,0.086,0.0,0.0,0.0,6586368.0,0.0,60.0,3112378368.0,667721728.0,29598490624.0,240484352.0,441770.0,235102.0
12-04 08:43:37,31.657,11.362,56.722,0.173,0.0,0.087,0.0,6631424.0,0.0,61.0,3111403520.0,667213824.0,29605658624.0,234799104.0,443511.0,237744.0
12-04 08:43:38,31.169,12.814,55.931,0.087,0.0,0.0,0.0,6520832.0,0.0,59.0,3112005632.0,666701824.0,29611810816.0,228556800.0,442577.0,236422.0
12-04 08:43:39,32.757,11.236,55.920,0.086,0.0,0.0,4096.0,6701056.0,1.0,66.0,3113115648.0,665567232.0,29595037696.0,245354496.0,442181.0,235895.0
12-04 08:43:40,31.675,10.820,57.417,0.087,0.0,0.0,0.0,7602176.0,0.0,65.0,3112656896.0,664879104.0,29599879168.0,241659904.0,441923.0,235932.0
12-04 08:43:41,31.421,12.329,55.993,0.257,0.0,0.0,0.0,7692288.0,0.0,76.0,3112443904.0,664698880.0,29613031424.0,228900864.0,586857.0,295293.0
12-04 08:43:42,31.389,12.693,55.746,0.172,0.0,0.0,0.0,6684672.0,0.0,63.0,3112300544.0,663597056.0,29598994432.0,244183040.0,441912.0,250865.0
12-04 08:43:43,31.747,11.938,56.228,0.087,0.0,0.0,0.0,6602752.0,0.0,65.0,3110219776.0,662999040.0,29601124352.0,244731904.0,442251.0,236744.0
12-04 08:43:44,32.449,11.986,55.479,0.086,0.0,0.0,0.0,6635520.0,0.0,64.0,3112964096.0,662228992.0,29596758016.0,247123968.0,458872.0,252697.0
12-04 08:43:45,31.100,13.058,55.756,0.086,0.0,0.0,0.0,6602752.0,0.0,62.0,3112620032.0,661581824.0,29598117888.0,246755328.0,441212.0,234826.0
12-04 08:43:46,31.552,11.466,56.897,0.086,0.0,0.0,0.0,6602752.0,0.0,62.0,3113246720.0,660946944.0,29599043584.0,245837824.0,442604.0,237273.0
12-04 08:43:47,32.255,12.681,54.809,0.255,0.0,0.0,0.0,6873088.0,0.0,65.0,3114586112.0,659775488.0,29580947456.0,263766016.0,442626.0,236984.0
12-04 08:43:48,32.513,11.715,55.688,0.085,0.0,0.0,0.0,6479872.0,0.0,57.0,3111272448.0,659795968.0,29607038976.0,240967680.0,442084.0,236023.0
12-04 08:43:49,31.667,11.316,56.930,0.088,0.0,0.0,0.0,6471680.0,0.0,58.0,3110113280.0,659292160.0,29615271936.0,234397696.0,441223.0,234387.0
12-04 08:43:50,34.635,11.979,52.604,0.781,0.0,0.0,4096.0,53760000.0,1.0,165.0,3112882176.0,656994304.0,29594718208.0,254480384.0,441103.0,234339.0
12-04 08:43:51,36.340,13.058,49.313,1.203,0.0,0.086,114688.0,87330816.0,6.0,238.0,3112079360.0,655118336.0,29510332416.0,341544960.0,441656.0,235029.0
12-04 08:43:52,33.872,13.191,52.170,0.681,0.0,0.085,176128.0,40538112.0,10.0,145.0,3107905536.0,655228928.0,29525725184.0,330215424.0,440742.0,233668.0
12-04 08:43:53,30.981,12.995,55.766,0.258,0.0,0.0,0.0,6488064.0,0.0,59.0,3110170624.0,655290368.0,29550784512.0,302829568.0,416361.0,226414.0
12-04 08:43:54,32.763,12.147,54.491,0.599,0.0,0.0,4096.0,37101568.0,1.0,118.0,3109240832.0,655376384.0,29604409344.0,250048512.0,1961.0,2617.0
12-04 08:43:55,32.423,12.628,54.266,0.683,0.0,0.0,8192.0,34234368.0,1.0,125.0,3112247296.0,654430208.0,29562712064.0,289685504.0,2066.0,2725.0
12-04 08:43:56,30.491,12.231,57.192,0.086,0.0,0.0,0.0,6463488.0,0.0,61.0,3112980480.0,654454784.0,29588705280.0,262934528.0,20292.0,21523.0
12-04 08:43:57,28.918,11.861,59.048,0.173,0.0,0.0,0.0,8568832.0,0.0,73.0,3112972288.0,654475264.0,29618057216.0,233570304.0,2750.0,3901.0
12-04 08:43:58,30.034,12.737,57.143,0.086,0.0,0.0,0.0,6565888.0,0.0,62.0,3112919040.0,653639680.0,29612052480.0,240463872.0,1402.0,1448.0
12-04 08:43:59,32.158,14.358,52.477,0.672,0.0,0.336,49152.0,38387712.0,4.0,100.0,3114037248.0,652881920.0,29605253120.0,246902784.0,881725.0,870772.0
12-04 08:44:00,24.433,14.747,51.396,8.290,0.0,1.134,8192.0,271847424.0,2.0,518.0,3114442752.0,652795904.0,29621960704.0,229875712.0,4296828.0,2107941.0
12-04 08:44:01,18.900,11.684,57.560,10.911,0.0,0.945,8192.0,271716352.0,2.0,470.0,3113943040.0,652394496.0,29618585600.0,234151936.0,2003428.0,1965356.0
12-04 08:44:02,23.004,13.476,56.481,6.009,0.0,1.030,4096.0,181944320.0,1.0,322.0,3113472000.0,651898880.0,29618520064.0,235184128.0,2591768.0,1912781.0
12-04 08:44:03,31.705,15.853,51.757,0.0,0.0,0.686,0.0,2310144.0,0.0,22.0,3112660992.0,651231232.0,29613846528.0,241336320.0,1876091.0,1886891.0
12-04 08:44:04,31.040,16.079,52.193,0.086,0.0,0.602,0.0,2281472.0,0.0,23.0,3115704320.0,650731520.0,29616414720.0,236224512.0,5997576.0,1929311.0
12-04 08:44:05,29.763,16.418,52.941,0.088,0.0,0.790,0.0,2240512.0,0.0,23.0,3114909696.0,650133504.0,29614333952.0,239697920.0,10117653.0,1939470.0
12-04 08:44:06,31.228,15.877,51.930,0.0,0.0,0.965,0.0,4075520.0,0.0,31.0,3112677376.0,649674752.0,29619769344.0,236953600.0,6508732.0,2063027.0
12-04 08:44:07,32.528,15.789,50.647,0.086,0.0,0.949,4096.0,2371584.0,1.0,27.0,3114205184.0,649084928.0,29616021504.0,239763456.0,9819129.0,1949436.0
12-04 08:44:08,30.991,17.358,50.804,0.0,0.0,0.847,0.0,684032.0,0.0,28.0,3114209280.0,648564736.0,29616271360.0,240029696.0,8567947.0,2237502.0
12-04 08:44:09,31.480,16.766,50.642,0.086,0.0,1.027,0.0,3104768.0,0.0,39.0,3114000384.0,648105984.0,29620215808.0,236752896.0,8839962.0,2191695.0
12-04 08:44:10,30.934,16.881,51.157,0.171,0.0,0.857,0.0,2293760.0,0.0,26.0,3114344448.0,647376896.0,29612204032.0,245149696.0,7788356.0,1969707.0
12-04 08:44:11,32.003,16.045,51.431,0.0,0.0,0.520,0.0,2285568.0,0.0,22.0,3113127936.0,646922240.0,29615443968.0,243580928.0,6197260.0,2038403.0
12-04 08:44:12,30.141,16.081,52.988,0.0,0.0,0.791,0.0,2318336.0,0.0,24.0,3113873408.0,646492160.0,29619085312.0,239624192.0,6137614.0,2022730.0
12-04 08:44:13,32.426,16.596,50.128,0.085,0.0,0.766,0.0,2187264.0,0.0,20.0,3114270720.0,646021120.0,29622870016.0,235913216.0,6166850.0,2022148.0
12-04 08:44:14,32.041,16.537,50.560,0.0,0.0,0.861,0.0,2318336.0,0.0,23.0,3111968768.0,645423104.0,29619818496.0,241864704.0,6130950.0,2018616.0
12-04 08:44:15,31.529,16.237,51.546,0.0,0.0,0.687,0.0,2248704.0,0.0,21.0,3111886848.0,644956160.0,29623468032.0,238764032.0,6134776.0,1977786.0
12-04 08:44:16,30.642,16.667,51.562,0.087,0.0,1.042,0.0,2281472.0,0.0,24.0,3112513536.0,644493312.0,29626056704.0,236011520.0,8248711.0,2077162.0
12-04 08:44:17,30.450,17.042,51.471,0.0,0.0,1.038,0.0,2228224.0,0.0,21.0,3113005056.0,644030464.0,29630115840.0,231923712.0,6193570.0,2034539.0
12-04 08:44:18,31.955,15.590,51.766,0.0,0.0,0.689,0.0,2297856.0,0.0,23.0,3113914368.0,643309568.0,29621567488.0,240283648.0,6163168.0,2004938.0
12-04 08:44:19,31.728,16.681,51.075,0.0,0.0,0.516,0.0,2301952.0,0.0,21.0,3113750528.0,642838528.0,29626634240.0,235851776.0,6154052.0,2021191.0
12-04 08:44:20,31.261,15.762,51.751,0.175,0.0,1.051,0.0,2215936.0,0.0,23.0,3113594880.0,642379776.0,29628739584.0,234360832.0,6251135.0,2074596.0
12-04 08:44:21,31.969,16.539,50.554,0.0,0.0,0.938,0.0,2326528.0,0.0,24.0,3113328640.0,641925120.0,29633179648.0,230641664.0,6185461.0,2008760.0
12-04 08:44:22,31.304,16.810,50.858,0.172,0.0,0.858,0.0,2310144.0,0.0,29.0,3115941888.0,641073152.0,29618606080.0,243453952.0,6134697.0,2006686.0
12-04 08:44:23,30.298,16.900,51.839,0.0,0.0,0.963,4096.0,2269184.0,1.0,22.0,3115560960.0,640626688.0,29622370304.0,240517120.0,6209817.0,2047673.0
12-04 08:44:24,31.431,16.610,51.193,0.0,0.0,0.767,0.0,2248704.0,0.0,22.0,3114348544.0,640180224.0,29625196544.0,239349760.0,6808661.0,2052966.0
12-04 08:44:25,31.163,16.233,51.476,0.0,0.0,1.128,0.0,2240512.0,0.0,20.0,3116494848.0,639655936.0,29626122240.0,236802048.0,7517055.0,1963744.0
12-04 08:44:26,31.597,16.233,51.302,0.0,0.0,0.868,0.0,2260992.0,0.0,23.0,3115200512.0,639197184.0,29629378560.0,235298816.0,6262421.0,2093795.0
12-04 08:44:27,30.703,16.826,51.518,0.087,0.0,0.867,0.0,2289664.0,0.0,23.0,3115266048.0,638595072.0,29625987072.0,239226880.0,6222410.0,2049770.0
12-04 08:44:28,31.939,16.567,50.726,0.0,0.0,0.769,0.0,2285568.0,0.0,26.0,3114127360.0,638144512.0,29630185472.0,236617728.0,6205924.0,2046228.0
12-04 08:44:29,31.533,15.505,51.916,0.087,0.0,0.958,0.0,2232320.0,0.0,22.0,3114250240.0,637677568.0,29632270336.0,234876928.0,6155148.0,1995904.0
12-04 08:44:30,30.145,17.763,51.238,0.085,0.0,0.769,0.0,2281472.0,0.0,23.0,3116593152.0,637218816.0,29635862528.0,229400576.0,6238040.0,2063604.0
12-04 08:44:31,31.436,15.499,51.839,0.0,0.0,1.226,0.0,2342912.0,0.0,26.0,3116363776.0,636280832.0,29619572736.0,246857728.0,6197431.0,2047739.0
12-04 08:44:32,18.220,10.579,62.552,7.725,0.0,0.924,4096.0,167333888.0,1.0,319.0,3115618304.0,636284928.0,29634445312.0,232726528.0,6405614.0,1852858.0
12-04 08:44:33,4.275,2.766,77.871,14.920,0.0,0.168,4096.0,266383360.0,1.0,503.0,3118030848.0,635822080.0,29616103424.0,249118720.0,720311.0,1261567.0
12-04 08:44:34,8.821,4.580,75.997,10.263,0.0,0.339,16384.0,216322048.0,4.0,427.0,3115200512.0,635842560.0,29623013376.0,245018624.0,2541236.0,1347213.0
12-04 08:44:35,31.653,16.004,51.636,0.0,0.0,0.707,0.0,2170880.0,0.0,21.0,3116146688.0,635371520.0,29626765312.0,240791552.0,1567703.0,1720897.0
12-04 08:44:36,27.973,20.103,50.299,0.0,0.0,1.625,0.0,102400.0,0.0,2.0,3127529472.0,634707968.0,29618626560.0,238211072.0,4882686.0,2062569.0
12-04 08:44:37,31.401,14.965,52.941,0.0,0.0,0.692,0.0,253952.0,0.0,10.0,3127017472.0,634249216.0,29620174848.0,237633536.0,10424202.0,2365891.0
12-04 08:44:38,28.596,19.380,50.991,0.0,0.0,1.034,0.0,2093056.0,0.0,14.0,3126288384.0,633794560.0,29623922688.0,235069440.0,4898994.0,2169105.0
12-04 08:44:39,33.132,15.358,50.388,0.0,0.0,1.122,0.0,2293760.0,0.0,24.0,3127083008.0,633339904.0,29627940864.0,230711296.0,14143167.0,2252028.0
12-04 08:44:40,30.881,16.339,51.668,0.086,0.0,1.027,0.0,208896.0,0.0,11.0,3127996416.0,632893440.0,29628346368.0,229838848.0,6845696.0,2335080.0
12-04 08:44:41,29.767,18.119,51.079,0.0,0.0,1.035,0.0,2248704.0,0.0,19.0,3128180736.0,631984128.0,29610807296.0,248102912.0,8084063.0,1966047.0
12-04 08:44:42,31.579,16.723,50.764,0.0,0.0,0.934,0.0,2248704.0,0.0,23.0,3130048512.0,631468032.0,29610418176.0,247140352.0,8211819.0,2063631.0
12-04 08:44:43,30.424,17.373,51.271,0.085,0.0,0.847,0.0,2170880.0,0.0,16.0,3129511936.0,631017472.0,29613379584.0,245166080.0,6451449.0,2151639.0
12-04 08:44:44,31.336,16.182,51.370,0.0,0.0,1.113,0.0,249856.0,0.0,13.0,3128963072.0,630910976.0,29629816832.0,229384192.0,8289801.0,2084266.0
12-04 08:44:45,31.601,16.525,51.107,0.085,0.0,0.681,0.0,2293760.0,0.0,26.0,3128930304.0,630345728.0,29626847232.0,232951808.0,6260078.0,2063603.0
12-04 08:44:46,31.928,16.093,51.119,0.086,0.0,0.775,0.0,2297856.0,0.0,22.0,3128496128.0,629895168.0,29629632512.0,231051264.0,6199022.0,2020391.0
12-04 08:44:47,31.480,16.082,51.240,0.0,0.0,1.198,0.0,2187264.0,0.0,22.0,3128008704.0,629387264.0,29630070784.0,231608320.0,6227069.0,2017593.0
12-04 08:44:48,33.646,17.291,47.871,0.256,0.0,0.937,0.0,29794304.0,0.0,85.0,3130318848.0,628109312.0,29619773440.0,240873472.0,6279251.0,2073039.0
12-04 08:44:49,36.775,17.150,44.283,0.939,0.0,0.853,65536.0,76251136.0,6.0,177.0,3130433536.0,625971200.0,29616410624.0,246259712.0,6255643.0,2064483.0
12-04 08:44:50,33.790,17.023,48.161,0.171,0.0,0.855,4096.0,24584192.0,1.0,82.0,3128516608.0,625844224.0,29534392320.0,330321920.0,6266776.0,2076541.0
12-04 08:44:51,31.174,16.408,51.641,0.086,0.0,0.691,0.0,2170880.0,0.0,21.0,3129024512.0,625852416.0,29556289536.0,307908608.0,6212071.0,2033591.0
12-04 08:44:52,31.791,16.110,51.071,0.086,0.0,0.943,0.0,2166784.0,0.0,19.0,3128520704.0,625872896.0,29580025856.0,284655616.0,8283954.0,2069800.0
12-04 08:44:53,30.887,17.150,51.195,0.0,0.0,0.768,0.0,2162688.0,0.0,20.0,3128840192.0,625872896.0,29602816000.0,261545984.0,6223361.0,2036276.0
12-04 08:44:54,33.018,15.047,50.989,0.0,0.0,0.946,0.0,2166784.0,0.0,19.0,3127095296.0,625881088.0,29626691584.0,239407104.0,6236927.0,2053979.0
12-04 08:44:55,32.701,15.013,51.165,0.086,0.0,1.035,0.0,2310144.0,0.0,21.0,3128836096.0,625258496.0,29621833728.0,243146752.0,6038195.0,1910193.0
12-04 08:44:56,31.058,16.894,51.195,0.0,0.0,0.853,0.0,2265088.0,0.0,22.0,3128389632.0,624812032.0,29623906304.0,241967104.0,6340759.0,2117968.0
12-04 08:44:57,32.236,15.511,51.386,0.087,0.0,0.780,0.0,2256896.0,0.0,22.0,3128369152.0,624308224.0,29624266752.0,242130944.0,6032096.0,1899295.0
12-04 08:44:58,32.285,16.228,50.722,0.0,0.0,0.765,0.0,2297856.0,0.0,23.0,3129757696.0,623804416.0,29625155584.0,240357376.0,8215465.0,2060087.0
12-04 08:44:59,31.611,15.762,51.421,0.0,0.0,1.206,0.0,2240512.0,0.0,22.0,3129212928.0,623226880.0,29621784576.0,244850688.0,6262076.0,2041641.0
12-04 08:45:00,31.271,17.034,50.508,0.085,0.0,1.102,0.0,2318336.0,0.0,23.0,3129958400.0,622772224.0,29624426496.0,241917952.0,6215347.0,2058516.0
12-04 08:45:01,31.574,16.003,51.557,0.0,0.0,0.865,0.0,2187264.0,0.0,22.0,3128455168.0,622333952.0,29627760640.0,240525312.0,6132384.0,1923443.0
12-04 08:45:02,31.234,15.486,52.056,0.0,0.0,1.225,163840.0,2408448.0,32.0,29.0,3130441728.0,621654016.0,29619384320.0,247595008.0,6228696.0,2079844.0
12-04 08:45:03,32.797,15.763,50.169,0.085,0.0,1.186,0.0,2297856.0,0.0,24.0,3129573376.0,621232128.0,29623414784.0,244854784.0,6118876.0,1996521.0
12-04 08:45:04,27.202,14.162,53.800,4.145,0.0,0.691,4096.0,116334592.0,1.0,225.0,3130093568.0,620720128.0,29621149696.0,247111680.0,4010323.0,1948340.0
12-04 08:45:05,3.384,2.623,78.426,15.398,0.0,0.169,4096.0,271687680.0,1.0,519.0,3130417152.0,620724224.0,29623099392.0,244834304.0,719981.0,1260548.0
12-04 08:45:06,6.171,2.790,78.614,12.342,0.0,0.085,8192.0,260382720.0,2.0,513.0,3130621952.0,620736512.0,29626343424.0,241373184.0,1681817.0,1335258.0
12-04 08:45:07,33.362,15.165,50.780,0.0,0.0,0.693,0.0,2134016.0,0.0,14.0,3129536512.0,620281856.0,29630316544.0,238940160.0,5409944.0,1621024.0
12-04 08:45:08,28.339,19.777,50.257,0.0,0.0,1.627,8192.0,86016.0,1.0,3.0,3127246848.0,619827200.0,29632118784.0,239882240.0,4878832.0,2111370.0
12-04 08:45:09,31.634,14.175,53.500,0.086,0.0,0.605,0.0,266240.0,0.0,10.0,3129253888.0,619384832.0,29631684608.0,238751744.0,8564666.0,2467812.0
12-04 08:45:10,30.594,17.308,51.049,0.0,0.0,1.049,0.0,2093056.0,0.0,19.0,3129303040.0,618930176.0,29635518464.0,235323392.0,4755157.0,2051965.0
12-04 08:45:11,31.869,15.332,52.024,0.0,0.0,0.775,0.0,2306048.0,0.0,21.0,3130105856.0,618487808.0,29638361088.0,232120320.0,9899818.0,2044412.0
12-04 08:45:12,30.716,16.566,51.337,0.0,0.0,1.381,0.0,200704.0,0.0,9.0,3131408384.0,618037248.0,29639172096.0,230457344.0,8810157.0,2417531.0
12-04 08:45:13,30.503,17.071,51.040,0.087,0.0,1.300,0.0,2232320.0,0.0,21.0,3130720256.0,617598976.0,29641781248.0,228974592.0,10421935.0,2118349.0
12-04 08:45:14,31.324,18.081,49.576,0.0,0.0,1.019,0.0,2240512.0,0.0,19.0,3131031552.0,616669184.0,29624176640.0,247197696.0,5152379.0,1920157.0
12-04 08:45:15,30.901,15.536,52.275,0.172,0.0,1.116,0.0,2310144.0,0.0,28.0,3130322944.0,616132608.0,29625909248.0,246710272.0,7025014.0,1944053.0
12-04 08:45:16,30.510,16.940,51.858,0.0,0.0,0.691,0.0,2281472.0,0.0,21.0,3131174912.0,615616512.0,29625077760.0,247205888.0,8302189.0,2064942.0
12-04 08:45:17,31.034,16.379,52.069,0.0,0.0,0.517,0.0,253952.0,0.0,12.0,3131555840.0,615165952.0,29627084800.0,245268480.0,6295067.0,2101221.0
12-04 08:45:18,33.076,15.292,50.773,0.0,0.0,0.859,0.0,2138112.0,0.0,18.0,3129896960.0,615043072.0,29644185600.0,229949440.0,8266931.0,2063824.0
12-04 08:45:19,32.277,15.839,50.856,0.086,0.0,0.942,0.0,2281472.0,0.0,21.0,3127156736.0,614481920.0,29641408512.0,236027904.0,6210192.0,2008170.0
12-04 08:45:20,30.895,16.523,51.291,0.172,0.0,1.119,0.0,2297856.0,0.0,25.0,3129110528.0,614055936.0,29642629120.0,233279488.0,8260434.0,2039173.0
12-04 08:45:21,31.293,16.922,50.425,0.085,0.0,1.276,0.0,2256896.0,0.0,21.0,3128492032.0,613629952.0,29647532032.0,229421056.0,6240520.0,2058264.0
12-04 08:45:22,31.760,16.223,51.073,0.0,0.0,0.944,0.0,2289664.0,0.0,22.0,3129434112.0,613134336.0,29646819328.0,229687296.0,6224547.0,2050139.0
12-04 08:45:23,32.093,15.744,51.125,0.087,0.0,0.952,0.0,2342912.0,0.0,24.0,3130941440.0,612253696.0,29627842560.0,248037376.0,6128790.0,1966615.0
12-04 08:45:24,32.709,16.184,50.170,0.0,0.0,0.937,0.0,2281472.0,0.0,21.0,3130486784.0,611811328.0,29631459328.0,245317632.0,6197978.0,2055689.0
12-04 08:45:25,31.299,16.303,51.439,0.0,0.0,0.959,0.0,2220032.0,0.0,22.0,3130417152.0,611373056.0,29635473408.0,241811456.0,8199036.0,1995854.0
12-04 08:45:26,32.201,16.568,50.212,0.085,0.0,0.935,0.0,2301952.0,0.0,23.0,3130605568.0,610942976.0,29636767744.0,240758784.0,6213376.0,2036582.0
12-04 08:45:27,31.768,16.311,50.982,0.085,0.0,0.854,0.0,2228224.0,0.0,22.0,3129737216.0,610512896.0,29641007104.0,237817856.0,6155394.0,2013315.0
12-04 08:45:28,30.329,17.158,51.386,0.0,0.0,1.127,0.0,2285568.0,0.0,21.0,3129831424.0,610082816.0,29644873728.0,234287104.0,6158886.0,1988717.0
12-04 08:45:29,31.456,15.858,51.560,0.0,0.0,1.127,0.0,2572288.0,0.0,40.0,3129974784.0,609652736.0,29647409152.0,232038400.0,6502449.0,2210627.0
12-04 08:45:30,31.174,15.889,51.986,0.086,0.0,0.864,0.0,2281472.0,0.0,23.0,3130818560.0,609202176.0,29649604608.0,229449728.0,6073303.0,1949194.0
12-04 08:45:31,32.905,14.910,51.071,0.0,0.0,1.114,0.0,2355200.0,0.0,24.0,3132313600.0,608313344.0,29631840256.0,246607872.0,6232516.0,2055367.0
12-04 08:45:32,32.485,16.031,50.466,0.085,0.0,0.933,0.0,2236416.0,0.0,25.0,3130089472.0,607903744.0,29635039232.0,246042624.0,6096030.0,1950133.0
12-04 08:45:33,31.579,16.048,51.251,0.086,0.0,1.035,0.0,2260992.0,0.0,21.0,3131613184.0,607473664.0,29637181440.0,242806784.0,6094487.0,1985230.0
12-04 08:45:34,31.908,16.681,50.556,0.0,0.0,0.855,0.0,2265088.0,0.0,23.0,3131404288.0,607039488.0,29640056832.0,240574464.0,6163401.0,2017013.0
12-04 08:45:35,29.636,16.149,53.150,0.0,0.0,1.065,0.0,2248704.0,0.0,20.0,3131752448.0,606617600.0,29643194368.0,237510656.0,6166772.0,1961715.0
12-04 08:45:36,31.394,16.595,50.214,1.027,0.0,0.770,4096.0,72523776.0,1.0,155.0,3131191296.0,606191616.0,29646327808.0,235364352.0,8183349.0,2049531.0
12-04 08:45:37,28.448,17.241,46.638,5.862,0.0,1.810,4096.0,274726912.0,1.0,517.0,3130216448.0,605229056.0,29622349824.0,261279744.0,5360304.0,2357703.0
12-04 08:45:38,19.567,11.169,57.316,10.649,0.0,1.299,8192.0,271970304.0,2.0,521.0,3131228160.0,605245440.0,29637947392.0,244654080.0,1986139.0,1943254.0
12-04 08:45:39,32.754,15.117,49.435,1.738,0.0,0.956,8192.0,106291200.0,2.0,221.0,3132030976.0,604114944.0,29643673600.0,239255552.0,11268509.0,1772250.0
12-04 08:45:40,32.052,16.070,50.480,0.175,0.0,1.223,0.0,21430272.0,0.0,73.0,3133091840.0,603549696.0,29597163520.0,285270016.0,8121730.0,1948539.0
12-04 08:45:41,31.521,16.822,50.977,0.0,0.0,0.680,0.0,2162688.0,0.0,19.0,3134226432.0,603561984.0,29618696192.0,262590464.0,4083685.0,1990623.0
12-04 08:45:42,30.782,17.998,50.294,0.084,0.0,0.841,0.0,2285568.0,0.0,25.0,3132735488.0,603574272.0,29643538432.0,239226880.0,2334723.0,2128304.0
12-04 08:45:43,31.185,16.115,51.742,0.087,0.0,0.871,0.0,2203648.0,0.0,20.0,3133149184.0,603156480.0,29646053376.0,236716032.0,3109159.0,2132274.0
12-04 08:45:44,31.986,15.993,50.989,0.086,0.0,0.946,0.0,2363392.0,0.0,28.0,3131789312.0,602746880.0,29649313792.0,235225088.0,4009393.0,1882367.0
12-04 08:45:45,30.934,16.538,51.414,0.0,0.0,1.114,0.0,2240512.0,0.0,25.0,3132743680.0,602255360.0,29648822272.0,235253760.0,10245301.0,2071254.0
12-04 08:45:46,33.133,15.279,50.644,0.0,0.0,0.944,0.0,2277376.0,0.0,24.0,3134058496.0,601817088.0,29651107840.0,232091648.0,8043411.0,1931006.0
12-04 08:45:47,30.721,15.405,53.161,0.0,0.0,0.712,0.0,2240512.0,0.0,21.0,3134930944.0,601395200.0,29653340160.0,229408768.0,8357697.0,2092467.0
12-04 08:45:48,30.802,16.911,51.596,0.086,0.0,0.604,0.0,2289664.0,0.0,24.0,3135598592.0,600891392.0,29653905408.0,228679680.0,6178024.0,2013711.0
12-04 08:45:49,31.379,16.293,51.379,0.0,0.0,0.948,0.0,2375680.0,0.0,26.0,3136454656.0,600018944.0,29634666496.0,247934976.0,8138102.0,1983518.0
12-04 08:45:50,32.216,16.237,50.859,0.086,0.0,0.601,0.0,2289664.0,0.0,25.0,3134664704.0,599613440.0,29639004160.0,245792768.0,8118814.0,1955154.0
12-04 08:45:51,31.080,15.101,52.678,0.088,0.0,1.054,0.0,2240512.0,0.0,22.0,3134136320.0,599216128.0,29642428416.0,243294208.0,6152055.0,1988156.0
12-04 08:45:52,31.628,16.709,50.725,0.0,0.0,0.938,0.0,2269184.0,0.0,21.0,3134808064.0,598790144.0,29644382208.0,241094656.0,6184326.0,2008554.0
12-04 08:45:53,31.520,16.494,51.209,0.0,0.0,0.777,0.0,2236416.0,0.0,23.0,3136167936.0,598372352.0,29646651392.0,237883392.0,6642543.0,2027478.0
12-04 08:45:54,32.186,15.749,51.119,0.086,0.0,0.861,0.0,2265088.0,0.0,20.0,3135631360.0,597880832.0,29646241792.0,239321088.0,7761419.0,1986620.0
12-04 08:45:55,31.186,16.667,51.546,0.0,0.0,0.601,0.0,2273280.0,0.0,22.0,3136622592.0,597471232.0,29649563648.0,235417600.0,5562438.0,2032491.0
12-04 08:45:56,31.638,16.034,51.466,0.086,0.0,0.776,0.0,2269184.0,0.0,23.0,3135352832.0,597032960.0,29652058112.0,234631168.0,6857246.0,2049927.0
12-04 08:45:57,31.869,15.848,51.421,0.086,0.0,0.775,0.0,2285568.0,0.0,23.0,3135971328.0,596328448.0,29643378688.0,243396608.0,6156037.0,1993190.0
12-04 08:45:58,31.212,16.303,51.526,0.0,0.0,0.959,0.0,2310144.0,0.0,22.0,3133583360.0,595886080.0,29646852096.0,242753536.0,6191309.0,2017622.0
12-04 08:45:59,32.474,15.722,50.859,0.086,0.0,0.859,0.0,2240512.0,0.0,22.0,3135180800.0,595435520.0,29648433152.0,240025600.0,5838851.0,1460056.0
12-04 08:46:00,33.333,11.512,55.069,0.086,0.0,0.0,0.0,6647808.0,0.0,62.0,3144724480.0,594591744.0,29634605056.0,245153792.0,2480015.0,251620.0
12-04 08:46:01,32.313,11.735,55.697,0.170,0.0,0.085,0.0,6553600.0,0.0,58.0,3145031680.0,594124800.0,29636861952.0,243056640.0,441158.0,234584.0
12-04 08:46:02,35.781,12.895,50.555,0.769,0.0,0.0,4096.0,55836672.0,1.0,164.0,3145834496.0,592539648.0,29639139328.0,241561600.0,1976424.0,243845.0
12-04 08:46:03,37.361,12.939,48.415,1.200,0.0,0.086,0.0,78139392.0,0.0,214.0,3145707520.0,590819328.0,29539430400.0,343117824.0,442629.0,237136.0
12-04 08:46:04,31.628,12.447,55.754,0.171,0.0,0.0,0.0,10969088.0,0.0,81.0,3145293824.0,590864384.0,29558587392.0,324329472.0,445124.0,239025.0
12-04 08:46:05,31.475,11.921,56.432,0.172,0.0,0.0,0.0,8581120.0,0.0,73.0,3142701056.0,590905344.0,29588312064.0,297156608.0,442739.0,236352.0
12-04 08:46:06,30.405,12.661,56.761,0.172,0.0,0.0,0.0,6553600.0,0.0,64.0,3143225344.0,590954496.0,29613895680.0,270999552.0,587378.0,310464.0
12-04 08:46:07,31.861,12.829,55.225,0.085,0.0,0.0,0.0,6471680.0,0.0,57.0,3144298496.0,591020032.0,29640056832.0,243699712.0,442069.0,234728.0
12-04 08:46:08,31.579,11.907,56.169,0.345,0.0,0.0,0.0,16420864.0,0.0,80.0,3143618560.0,590524416.0,29643751424.0,241180672.0,441563.0,234416.0
12-04 08:46:09,7.531,3.096,81.172,8.117,0.0,0.084,4096.0,272629760.0,1.0,501.0,3144671232.0,590524416.0,29649219584.0,234659840.0,3301.0,4024.0
12-04 08:46:10,0.252,0.336,88.171,11.242,0.0,0.0,8192.0,275476480.0,2.0,536.0,3144544256.0,590536704.0,29651890176.0,232103936.0,2840.0,3066.0
12-04 08:46:11,23.083,8.509,63.269,5.139,0.0,0.0,0.0,85422080.0,0.0,178.0,3145445376.0,590098432.0,29647437824.0,236093440.0,442114.0,235345.0
12-04 08:46:12,31.255,13.322,55.423,0.0,0.0,0.0,0.0,6610944.0,0.0,61.0,3143946240.0,589676544.0,29655289856.0,230162432.0,442920.0,236572.0
12-04 08:46:13,31.117,13.043,55.669,0.171,0.0,0.0,0.0,6639616.0,0.0,63.0,3146199040.0,588771328.0,29639725056.0,244379648.0,445214.0,240528.0
12-04 08:46:14,33.137,11.720,54.975,0.169,0.0,0.0,0.0,7561216.0,0.0,80.0,3145666560.0,588369920.0,29646139392.0,238899200.0,489230.0,268839.0
12-04 08:46:15,31.332,11.836,56.745,0.087,0.0,0.0,4096.0,6553600.0,1.0,61.0,3144540160.0,587943936.0,29653463040.0,233127936.0,470299.0,249869.0
12-04 08:46:16,31.601,12.862,55.451,0.085,0.0,0.0,0.0,6598656.0,0.0,61.0,3144060928.0,587538432.0,29658832896.0,228642816.0,441339.0,233854.0
12-04 08:46:17,31.493,12.425,55.910,0.173,0.0,0.0,0.0,6660096.0,0.0,63.0,3146194944.0,586579968.0,29640781824.0,245518336.0,442400.0,235335.0
12-04 08:46:18,31.282,12.735,55.726,0.171,0.0,0.085,0.0,6529024.0,0.0,60.0,3145797632.0,586145792.0,29647704064.0,239427584.0,441524.0,235133.0
12-04 08:46:19,32.624,12.351,54.940,0.085,0.0,0.0,0.0,6619136.0,0.0,63.0,3143823360.0,585674752.0,29650874368.0,238702592.0,441332.0,234570.0
12-04 08:46:20,31.046,13.036,55.746,0.172,0.0,0.0,0.0,6615040.0,0.0,68.0,3143966720.0,585248768.0,29656743936.0,233115648.0,442258.0,236126.0
12-04 08:46:21,32.061,12.807,55.047,0.085,0.0,0.0,0.0,6676480.0,0.0,61.0,3146280960.0,584376320.0,29641129984.0,247287808.0,443591.0,237395.0
12-04 08:46:22,32.328,11.810,55.776,0.086,0.0,0.0,0.0,6569984.0,0.0,61.0,3146895360.0,583827456.0,29642358784.0,245993472.0,444031.0,238096.0
12-04 08:46:23,31.864,11.864,56.102,0.169,0.0,0.0,0.0,6631424.0,0.0,64.0,3146502144.0,583401472.0,29649334272.0,239837184.0,442737.0,235945.0
12-04 08:46:24,32.657,12.014,55.161,0.169,0.0,0.0,0.0,8658944.0,0.0,74.0,3144572928.0,583057408.0,29656784896.0,234659840.0,589252.0,313544.0
12-04 08:46:25,30.582,12.337,56.994,0.087,0.0,0.0,0.0,9814016.0,0.0,75.0,3144183808.0,582664192.0,29661728768.0,230498304.0,441389.0,233491.0
12-04 08:46:26,31.026,13.504,55.214,0.256,0.0,0.0,0.0,10117120.0,0.0,75.0,3147849728.0,581816320.0,29645000704.0,244408320.0,442971.0,236399.0
12-04 08:46:27,34.768,12.392,50.861,1.807,0.0,0.172,0.0,71909376.0,0.0,190.0,3146113024.0,580177920.0,29650313216.0,242470912.0,443927.0,237917.0
12-04 08:46:28,39.573,14.188,44.103,2.137,0.0,0.0,77824.0,122597376.0,19.0,294.0,3144863744.0,578101248.0,29510860800.0,385249280.0,296487.0,158813.0
12-04 08:46:29,31.548,12.160,56.037,0.255,0.0,0.0,0.0,13099008.0,0.0,92.0,3142676480.0,578166784.0,29527293952.0,370937856.0,297278.0,159399.0
12-04 08:46:30,30.946,12.191,56.777,0.085,0.0,0.0,0.0,6512640.0,0.0,60.0,3143319552.0,578215936.0,29553393664.0,344145920.0,4129.0,4549.0
12-04 08:46:31,30.942,11.409,57.303,0.259,0.0,0.086,0.0,6500352.0,0.0,64.0,3145031680.0,578252800.0,29580214272.0,315576320.0,3882.0,5605.0
12-04 08:46:32,31.058,13.140,55.631,0.171,0.0,0.0,0.0,6447104.0,0.0,57.0,3143467008.0,578301952.0,29608521728.0,288784384.0,1642.0,1734.0
12-04 08:46:33,31.158,11.314,57.354,0.174,0.0,0.0,0.0,6447104.0,0.0,58.0,3144753152.0,578338816.0,29634945024.0,261038080.0,2391.0,2998.0
12-04 08:46:34,31.477,13.080,55.359,0.084,0.0,0.0,0.0,6443008.0,0.0,57.0,3144302592.0,578387968.0,29663088640.0,233295872.0,3740.0,3742.0
12-04 08:46:35,32.269,12.941,54.622,0.084,0.0,0.084,0.0,6574080.0,0.0,59.0,3144491008.0,578031616.0,29667987456.0,228564992.0,306226.0,174975.0
12-04 08:46:36,29.235,12.382,58.212,0.172,0.0,0.0,0.0,8785920.0,0.0,86.0,3145777152.0,577196032.0,29653663744.0,242438144.0,3111.0,4167.0
12-04 08:46:37,31.611,11.800,56.503,0.086,0.0,0.0,0.0,6598656.0,0.0,63.0,3146268672.0,576753664.0,29656436736.0,239616000.0,4757.0,6977.0
12-04 08:46:38,32.170,11.489,56.255,0.085,0.0,0.0,0.0,6615040.0,0.0,61.0,3146743808.0,576356352.0,29661814784.0,234160128.0,2462.0,2994.0
12-04 08:46:39,29.807,13.434,56.591,0.168,0.0,0.0,0.0,7409664.0,0.0,78.0,3145953280.0,575963136.0,29668253696.0,228904960.0,19206.0,19816.0
12-04 08:46:40,30.565,12.329,57.021,0.086,0.0,0.0,4096.0,6651904.0,1.0,63.0,3147431936.0,575127552.0,29653745664.0,242769920.0,2415.0,3575.0
12-04 08:46:41,31.787,12.027,56.100,0.086,0.0,0.0,0.0,6873088.0,0.0,92.0,3146428416.0,574734336.0,29659508736.0,238403584.0,1212.0,1353.0
12-04 08:46:42,30.386,12.618,56.910,0.086,0.0,0.0,0.0,6533120.0,0.0,61.0,3145981952.0,574328832.0,29666537472.0,232226816.0,3094.0,4267.0
12-04 08:46:43,30.709,12.197,56.920,0.173,0.0,0.0,0.0,6610944.0,0.0,65.0,3144380416.0,573935616.0,29672136704.0,228622336.0,1462.0,1556.0
12-04 08:46:44,31.250,12.329,56.336,0.086,0.0,0.0,0.0,6643712.0,0.0,63.0,3146264576.0,573079552.0,29655195648.0,244535296.0,21097.0,23308.0
12-04 08:46:45,30.231,12.383,57.216,0.171,0.0,0.0,0.0,6529024.0,0.0,62.0,3147350016.0,572706816.0,29661237248.0,237780992.0,2584.0,3811.0
12-04 08:46:46,0.251,0.753,83.682,15.314,0.0,0.0,12288.0,265482240.0,3.0,458.0,3147456512.0,572719104.0,29663354880.0,235544576.0,6048.0,8197.0
12-04 08:46:47,0.084,0.585,83.375,15.957,0.0,0.0,4096.0,271630336.0,1.0,469.0,3147427840.0,572723200.0,29663379456.0,235544576.0,1453.0,1783.0
12-04 08:46:48,10.553,3.853,76.801,8.794,0.0,0.0,4096.0,188620800.0,1.0,317.0,3147132928.0,572739584.0,29670531072.0,228671488.0,1766.0,2430.0
12-04 08:46:49,31.026,11.795,57.094,0.085,0.0,0.0,0.0,7725056.0,0.0,79.0,3147730944.0,571932672.0,29656076288.0,243335168.0,1856.0,2500.0
12-04 08:46:50,30.174,11.739,57.913,0.174,0.0,0.0,0.0,6574080.0,0.0,61.0,3147526144.0,571547648.0,29660692480.0,239308800.0,1202.0,1332.0
12-04 08:46:51,30.120,13.339,56.454,0.086,0.0,0.0,0.0,6516736.0,0.0,58.0,3147264000.0,571170816.0,29667610624.0,233029632.0,4098.0,6328.0
12-04 08:46:52,32.208,12.641,54.372,0.606,0.0,0.173,4096.0,42713088.0,1.0,140.0,3146727424.0,569847808.0,29657358336.0,245141504.0,3446.0,5267.0
12-04 08:46:53,34.764,13.047,50.901,1.288,0.0,0.0,4096.0,78381056.0,1.0,206.0,3147145216.0,568025088.0,29655191552.0,248713216.0,2776.0,3852.0
12-04 08:46:54,33.075,10.939,55.469,0.517,0.0,0.0,0.0,30748672.0,0.0,134.0,3145326592.0,568127488.0,29578539008.0,327081984.0,1516.0,1742.0
12-04 08:46:55,3.280,1.430,95.206,0.084,0.0,0.0,0.0,1691648.0,0.0,21.0,3145830400.0,568160256.0,29583581184.0,321503232.0,1796.0,2460.0
12-04 08:46:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3145957376.0,568160256.0,29583581184.0,321376256.0,2210.0,2859.0
12-04 08:46:57,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145957376.0,568160256.0,29583581184.0,321376256.0,2274.0,3043.0
12-04 08:46:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3146084352.0,568160256.0,29583581184.0,321249280.0,2610.0,3762.0
12-04 08:46:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146080256.0,568160256.0,29583585280.0,321249280.0,20947.0,23036.0
12-04 08:47:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3146199040.0,568164352.0,29583589376.0,321122304.0,1796.0,2458.0
12-04 08:47:01,0.167,0.334,99.332,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3146190848.0,568172544.0,29583589376.0,321122304.0,2056.0,2683.0
12-04 08:47:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146190848.0,568172544.0,29583589376.0,321122304.0,3581.0,5418.0
12-04 08:47:03,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146190848.0,568172544.0,29583589376.0,321122304.0,1142.0,1290.0
12-04 08:47:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146190848.0,568172544.0,29583589376.0,321122304.0,6061.0,7393.0
12-04 08:47:05,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146182656.0,568172544.0,29583597568.0,321122304.0,2680.0,2997.0
12-04 08:47:06,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146174464.0,568180736.0,29583597568.0,321122304.0,2545.0,2882.0
12-04 08:47:07,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3146166272.0,568188928.0,29583597568.0,321122304.0,4712.0,6140.0
12-04 08:47:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146162176.0,568188928.0,29583601664.0,321122304.0,2746.0,2999.0
12-04 08:47:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146158080.0,568188928.0,29583605760.0,321122304.0,2780.0,3022.0
12-04 08:47:10,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144359936.0,568188928.0,29583609856.0,322916352.0,2780.0,3023.0
12-04 08:47:11,0.0,0.251,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3144249344.0,568188928.0,29583609856.0,323026944.0,5578.0,6571.0
12-04 08:47:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144249344.0,568188928.0,29583609856.0,323026944.0,2580.0,2908.0
12-04 08:47:13,0.250,0.333,99.250,0.167,0.0,0.0,0.0,208896.0,0.0,23.0,3144871936.0,568197120.0,29583609856.0,322396160.0,3948.0,5221.0
12-04 08:47:14,0.0,0.417,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144368128.0,568197120.0,29583609856.0,322899968.0,19213.0,19934.0
12-04 08:47:15,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144364032.0,568197120.0,29583613952.0,322899968.0,1795.0,2498.0
12-04 08:47:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144359936.0,568197120.0,29583618048.0,322899968.0,3902.0,4608.0
12-04 08:47:17,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3144355840.0,568201216.0,29583618048.0,322899968.0,2987.0,4255.0
12-04 08:47:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144355840.0,568201216.0,29583618048.0,322899968.0,20777.0,22338.0
12-04 08:47:19,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3144347648.0,568209408.0,29583618048.0,322899968.0,2489.0,3650.0
12-04 08:47:20,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144343552.0,568209408.0,29583622144.0,322899968.0,1142.0,1290.0
12-04 08:47:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144343552.0,568209408.0,29583622144.0,322899968.0,3595.0,4143.0
12-04 08:47:22,0.334,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3144343552.0,568217600.0,29583613952.0,322899968.0,3875.0,4506.0
12-04 08:47:23,0.0,0.419,98.325,1.256,0.0,0.0,4096.0,132378624.0,1.0,230.0,3144335360.0,568221696.0,29583618048.0,322899968.0,4837.0,4954.0
12-04 08:47:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144323072.0,568221696.0,29583630336.0,322899968.0,3563.0,4103.0
12-04 08:47:25,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3144310784.0,568229888.0,29583634432.0,322899968.0,4836.0,6385.0
12-04 08:47:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144306688.0,568229888.0,29583638528.0,322899968.0,3069.0,3066.0
12-04 08:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,4.0,3144314880.0,568233984.0,29583634432.0,322891776.0,3217.0,3375.0
12-04 08:47:28,0.249,0.166,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3144310784.0,568233984.0,29583638528.0,322891776.0,2321.0,1829.0
12-04 08:47:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144306688.0,568233984.0,29583642624.0,322891776.0,3075.0,3089.0
12-04 08:47:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144306688.0,568233984.0,29583642624.0,322891776.0,4244.0,4699.0
12-04 08:47:31,0.167,0.167,99.167,0.500,0.0,0.0,0.0,28672.0,0.0,3.0,3144298496.0,568242176.0,29583642624.0,322891776.0,3111.0,4100.0
12-04 08:47:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3144294400.0,568242176.0,29583646720.0,322891776.0,4103.0,5780.0
12-04 08:47:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144839168.0,568242176.0,29583650816.0,322342912.0,2457.0,2997.0
12-04 08:47:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3144540160.0,568246272.0,29583650816.0,322637824.0,6685.0,8583.0
12-04 08:47:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144536064.0,568246272.0,29583654912.0,322637824.0,2063.0,2024.0
12-04 08:47:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144536064.0,568246272.0,29583654912.0,322637824.0,1802.0,1867.0
12-04 08:47:37,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3144654848.0,568254464.0,29583654912.0,322510848.0,2417.0,2950.0
12-04 08:47:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144654848.0,568254464.0,29583654912.0,322510848.0,2906.0,3516.0
12-04 08:47:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3144654848.0,568262656.0,29583646720.0,322510848.0,5027.0,7470.0
12-04 08:47:40,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144634368.0,568262656.0,29583667200.0,322510848.0,1462.0,1556.0
12-04 08:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144634368.0,568262656.0,29583667200.0,322510848.0,3692.0,5965.0
12-04 08:47:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144634368.0,568262656.0,29583667200.0,322510848.0,2260.0,3400.0
12-04 08:47:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3144626176.0,568270848.0,29583667200.0,322510848.0,1456.0,1693.0
12-04 08:47:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3144626176.0,568270848.0,29583667200.0,322510848.0,18452.0,18537.0
12-04 08:47:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144622080.0,568270848.0,29583671296.0,322510848.0,2127.0,2708.0
12-04 08:47:46,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144622080.0,568270848.0,29583671296.0,322510848.0,1706.0,2324.0
12-04 08:47:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144622080.0,568270848.0,29583671296.0,322510848.0,3813.0,5502.0
12-04 08:47:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,9.0,3144622080.0,568270848.0,29583671296.0,322510848.0,3729.0,5835.0
12-04 08:47:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3144605696.0,568283136.0,29583675392.0,322510848.0,2384.0,3628.0
12-04 08:47:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144601600.0,568283136.0,29583679488.0,322510848.0,1730.0,2459.0
12-04 08:47:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144585216.0,568283136.0,29583679488.0,322527232.0,2110.0,2936.0
12-04 08:47:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144585216.0,568283136.0,29583679488.0,322527232.0,1805.0,1958.0
12-04 08:47:53,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145383936.0,568283136.0,29583683584.0,321724416.0,1862.0,2459.0
12-04 08:47:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145224192.0,568287232.0,29583679488.0,321884160.0,3872.0,6165.0
12-04 08:47:55,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145203712.0,568295424.0,29583683584.0,321892352.0,1076.0,1290.0
12-04 08:47:56,0.584,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145203712.0,568295424.0,29583683584.0,321892352.0,3848.0,5956.0
12-04 08:47:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145199616.0,568295424.0,29583687680.0,321892352.0,2987.0,4123.0
12-04 08:47:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3145199616.0,568295424.0,29583687680.0,321892352.0,1896.0,2484.0
12-04 08:47:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3145199616.0,568303616.0,29583679488.0,321892352.0,2121.0,2722.0
12-04 08:48:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145191424.0,568303616.0,29583687680.0,321892352.0,1796.0,2393.0
12-04 08:48:01,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3145175040.0,568311808.0,29583695872.0,321892352.0,3243.0,4842.0
12-04 08:48:02,0.333,0.083,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3145175040.0,568311808.0,29583695872.0,321892352.0,2212.0,2972.0
12-04 08:48:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3145175040.0,568311808.0,29583695872.0,321892352.0,1173.0,1332.0
12-04 08:48:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3145175040.0,568311808.0,29583695872.0,321892352.0,5888.0,7189.0
12-04 08:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145170944.0,568311808.0,29583699968.0,321892352.0,6121.0,7433.0
12-04 08:48:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145170944.0,568311808.0,29583699968.0,321892352.0,2112.0,1822.0
12-04 08:48:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,3145162752.0,568320000.0,29583699968.0,321892352.0,3575.0,3720.0
12-04 08:48:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145162752.0,568320000.0,29583699968.0,321892352.0,3634.0,4505.0
12-04 08:48:09,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145158656.0,568324096.0,29583699968.0,321892352.0,4676.0,6502.0
12-04 08:48:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145150464.0,568324096.0,29583708160.0,321892352.0,1926.0,1738.0
12-04 08:48:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145150464.0,568324096.0,29583708160.0,321892352.0,3139.0,4010.0
12-04 08:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145146368.0,568324096.0,29583712256.0,321892352.0,3299.0,4048.0
12-04 08:48:13,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145302016.0,568332288.0,29583716352.0,321724416.0,3138.0,3562.0
12-04 08:48:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145142272.0,568332288.0,29583716352.0,321884160.0,19392.0,19958.0
12-04 08:48:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145142272.0,568332288.0,29583716352.0,321884160.0,2550.0,3720.0
12-04 08:48:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145142272.0,568332288.0,29583716352.0,321884160.0,2576.0,3669.0
12-04 08:48:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145134080.0,568332288.0,29583724544.0,321884160.0,2670.0,3736.0
12-04 08:48:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145134080.0,568332288.0,29583724544.0,321884160.0,2334.0,3085.0
12-04 08:48:19,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3145125888.0,568340480.0,29583724544.0,321884160.0,3929.0,4561.0
12-04 08:48:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145134080.0,568340480.0,29583724544.0,321875968.0,2156.0,2774.0
12-04 08:48:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145129984.0,568340480.0,29583728640.0,321875968.0,20866.0,21408.0
12-04 08:48:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145129984.0,568340480.0,29583728640.0,321875968.0,4187.0,5245.0
12-04 08:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3145129984.0,568340480.0,29583728640.0,321875968.0,2669.0,2355.0
12-04 08:48:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145248768.0,568340480.0,29583728640.0,321757184.0,2873.0,2950.0
12-04 08:48:25,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3145232384.0,568352768.0,29583732736.0,321757184.0,4121.0,5218.0
12-04 08:48:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145228288.0,568352768.0,29583736832.0,321757184.0,3014.0,3089.0
12-04 08:48:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145228288.0,568352768.0,29583736832.0,321757184.0,3344.0,3915.0
12-04 08:48:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145228288.0,568352768.0,29583736832.0,321757184.0,4696.0,5920.0
12-04 08:48:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145228288.0,568352768.0,29583736832.0,321757184.0,2222.0,1738.0
12-04 08:48:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145220096.0,568356864.0,29583740928.0,321757184.0,4491.0,4890.0
12-04 08:48:31,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145211904.0,568365056.0,29583740928.0,321757184.0,2517.0,3040.0
12-04 08:48:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145211904.0,568365056.0,29583740928.0,321757184.0,3665.0,5178.0
12-04 08:48:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3145109504.0,568365056.0,29583745024.0,321855488.0,2154.0,2260.0
12-04 08:48:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145129984.0,568365056.0,29583745024.0,321835008.0,4428.0,4945.0
12-04 08:48:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3145117696.0,568365056.0,29583749120.0,321843200.0,4539.0,6525.0
12-04 08:48:36,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145117696.0,568365056.0,29583749120.0,321843200.0,1903.0,1920.0
12-04 08:48:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3145109504.0,568373248.0,29583749120.0,321843200.0,3665.0,5178.0
12-04 08:48:38,0.0,0.167,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,3145109504.0,568373248.0,29583749120.0,321843200.0,3693.0,4867.0
12-04 08:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145109504.0,568373248.0,29583749120.0,321843200.0,1834.0,1871.0
12-04 08:48:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3145105408.0,568373248.0,29583753216.0,321843200.0,1990.0,2683.0
12-04 08:48:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145097216.0,568373248.0,29583761408.0,321843200.0,19051.0,19725.0
12-04 08:48:42,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3145089024.0,568381440.0,29583761408.0,321843200.0,3858.0,6057.0
12-04 08:48:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145089024.0,568381440.0,29583761408.0,321843200.0,3447.0,5199.0
12-04 08:48:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145076736.0,568381440.0,29583765504.0,321851392.0,18771.0,19474.0
12-04 08:48:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145068544.0,568385536.0,29583769600.0,321851392.0,1976.0,2585.0
12-04 08:48:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145068544.0,568385536.0,29583769600.0,321851392.0,1236.0,1423.0
12-04 08:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3145011200.0,568385536.0,29583769600.0,321908736.0,2455.0,3588.0
12-04 08:48:48,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3145003008.0,568393728.0,29583769600.0,321908736.0,2827.0,3923.0
12-04 08:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145129984.0,568393728.0,29583769600.0,321781760.0,7427.0,10628.0
12-04 08:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145121792.0,568393728.0,29583777792.0,321781760.0,1930.0,2641.0
12-04 08:48:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145121792.0,568393728.0,29583777792.0,321781760.0,18604.0,18730.0
12-04 08:48:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145121792.0,568393728.0,29583777792.0,321781760.0,2724.0,3922.0
12-04 08:48:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145768960.0,568393728.0,29583777792.0,321134592.0,2079.0,2819.0
12-04 08:48:54,0.500,0.167,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3145629696.0,568401920.0,29583777792.0,321265664.0,2101.0,2862.0
12-04 08:48:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145613312.0,568406016.0,29583781888.0,321273856.0,2450.0,3628.0
12-04 08:48:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145613312.0,568406016.0,29583781888.0,321273856.0,4223.0,6396.0
12-04 08:48:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145613312.0,568406016.0,29583781888.0,321273856.0,1967.0,2576.0
12-04 08:48:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3145613312.0,568406016.0,29583781888.0,321273856.0,2450.0,3496.0
12-04 08:48:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145613312.0,568406016.0,29583781888.0,321273856.0,2234.0,2994.0
12-04 08:49:00,0.250,0.0,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3145596928.0,568418304.0,29583785984.0,321273856.0,1142.0,1290.0
12-04 08:49:01,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145596928.0,568418304.0,29583785984.0,321273856.0,2764.0,3937.0
12-04 08:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145592832.0,568418304.0,29583790080.0,321273856.0,2026.0,2655.0
12-04 08:49:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145592832.0,568418304.0,29583790080.0,321273856.0,2550.0,3652.0
12-04 08:49:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145592832.0,568418304.0,29583790080.0,321273856.0,6966.0,7338.0
12-04 08:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145584640.0,568418304.0,29583798272.0,321273856.0,4702.0,6549.0
12-04 08:49:06,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145576448.0,568426496.0,29583798272.0,321273856.0,2640.0,2949.0
12-04 08:49:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145576448.0,568426496.0,29583798272.0,321273856.0,3334.0,4168.0
12-04 08:49:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3145576448.0,568426496.0,29583798272.0,321273856.0,2746.0,2998.0
12-04 08:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145576448.0,568426496.0,29583798272.0,321273856.0,2501.0,2393.0
12-04 08:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3145568256.0,568426496.0,29583806464.0,321273856.0,4048.0,5377.0
12-04 08:49:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145568256.0,568426496.0,29583806464.0,321273856.0,3334.0,4033.0
12-04 08:49:12,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3145560064.0,568434688.0,29583806464.0,321273856.0,3367.0,4117.0
12-04 08:49:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3146190848.0,568434688.0,29583806464.0,320643072.0,3534.0,4318.0
12-04 08:49:14,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146338304.0,568434688.0,29583806464.0,320495616.0,19216.0,20020.0
12-04 08:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3146326016.0,568434688.0,29583810560.0,320503808.0,1895.0,2523.0
12-04 08:49:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146321920.0,568434688.0,29583814656.0,320503808.0,1867.0,2418.0
12-04 08:49:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146317824.0,568434688.0,29583818752.0,320503808.0,3758.0,5900.0
12-04 08:49:18,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3146309632.0,568442880.0,29583818752.0,320503808.0,1367.0,1490.0
12-04 08:49:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146301440.0,568442880.0,29583818752.0,320512000.0,2636.0,3712.0
12-04 08:49:20,0.167,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3146293248.0,568446976.0,29583822848.0,320512000.0,2988.0,4255.0
12-04 08:49:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146293248.0,568446976.0,29583822848.0,320512000.0,3039.0,2932.0
12-04 08:49:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3146420224.0,568446976.0,29583822848.0,320385024.0,4282.0,5272.0
12-04 08:49:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146420224.0,568446976.0,29583822848.0,320385024.0,3100.0,3040.0
12-04 08:49:24,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3146539008.0,568455168.0,29583822848.0,320258048.0,2151.0,1643.0
12-04 08:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146534912.0,568455168.0,29583826944.0,320258048.0,3312.0,3472.0
12-04 08:49:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146530816.0,568455168.0,29583831040.0,320258048.0,4893.0,6391.0
12-04 08:49:27,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146530816.0,568455168.0,29583831040.0,320258048.0,2440.0,1913.0
12-04 08:49:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146530816.0,568455168.0,29583831040.0,320258048.0,3784.0,4233.0
12-04 08:49:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146526720.0,568455168.0,29583835136.0,320258048.0,2971.0,2932.0
12-04 08:49:30,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3146510336.0,568471552.0,29583835136.0,320258048.0,4035.0,4033.0
12-04 08:49:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146510336.0,568471552.0,29583835136.0,320258048.0,4479.0,6504.0
12-04 08:49:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146506240.0,568471552.0,29583839232.0,320258048.0,1763.0,1804.0
12-04 08:49:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3146670080.0,568471552.0,29583843328.0,320090112.0,3797.0,5244.0
12-04 08:49:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146629120.0,568471552.0,29583843328.0,320131072.0,5090.0,6086.0
12-04 08:49:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146620928.0,568475648.0,29583847424.0,320131072.0,2372.0,2323.0
12-04 08:49:36,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3146612736.0,568483840.0,29583847424.0,320131072.0,2351.0,2906.0
12-04 08:49:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146612736.0,568483840.0,29583847424.0,320131072.0,2451.0,2998.0
12-04 08:49:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146612736.0,568483840.0,29583847424.0,320131072.0,5133.0,7675.0
12-04 08:49:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146608640.0,568483840.0,29583851520.0,320131072.0,2406.0,2376.0
12-04 08:49:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146002432.0,568487936.0,29583855616.0,320729088.0,2601.0,3647.0
12-04 08:49:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145711616.0,568487936.0,29583855616.0,321019904.0,1927.0,2484.0
12-04 08:49:42,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145703424.0,568496128.0,29583855616.0,321019904.0,1502.0,1563.0
12-04 08:49:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3145703424.0,568496128.0,29583855616.0,321019904.0,3758.0,5900.0
12-04 08:49:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145703424.0,568496128.0,29583855616.0,321019904.0,18840.0,18974.0
12-04 08:49:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3145695232.0,568500224.0,29583859712.0,321019904.0,2610.0,3651.0
12-04 08:49:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145695232.0,568500224.0,29583859712.0,321019904.0,4078.0,6191.0
12-04 08:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3145695232.0,568500224.0,29583859712.0,321019904.0,2182.0,2617.0
12-04 08:49:48,0.0,0.167,99.500,0.334,0.0,0.0,0.0,49152.0,0.0,4.0,3145682944.0,568508416.0,29583863808.0,321019904.0,1202.0,1224.0
12-04 08:49:49,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145551872.0,568508416.0,29583867904.0,321146880.0,2830.0,3893.0
12-04 08:49:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3145539584.0,568516608.0,29583872000.0,321146880.0,2393.0,3128.0
12-04 08:49:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145539584.0,568516608.0,29583872000.0,321146880.0,2690.0,3753.0
12-04 08:49:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145539584.0,568516608.0,29583872000.0,321146880.0,3404.0,4998.0
12-04 08:49:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146649600.0,568516608.0,29583876096.0,320032768.0,1987.0,2526.0
12-04 08:49:54,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3146551296.0,568524800.0,29583876096.0,320122880.0,2884.0,4148.0
12-04 08:49:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146547200.0,568528896.0,29583876096.0,320122880.0,2360.0,3089.0
12-04 08:49:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146547200.0,568528896.0,29583876096.0,320122880.0,1856.0,2459.0
12-04 08:49:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3146534912.0,568528896.0,29583880192.0,320131072.0,2475.0,3604.0
12-04 08:49:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146534912.0,568528896.0,29583880192.0,320131072.0,3397.0,5069.0
12-04 08:49:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146534912.0,568528896.0,29583880192.0,320131072.0,2714.0,3286.0
12-04 08:50:00,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3146526720.0,568537088.0,29583880192.0,320131072.0,2935.0,3563.0
12-04 08:50:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146518528.0,568537088.0,29583888384.0,320131072.0,1664.0,1332.0
12-04 08:50:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146518528.0,568537088.0,29583888384.0,320131072.0,3224.0,4796.0
12-04 08:50:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146518528.0,568537088.0,29583888384.0,320131072.0,2022.0,2592.0
12-04 08:50:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146518528.0,568537088.0,29583888384.0,320131072.0,7184.0,7562.0
12-04 08:50:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146514432.0,568537088.0,29583892480.0,320131072.0,3328.0,4102.0
12-04 08:50:06,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3146506240.0,568545280.0,29583892480.0,320131072.0,2674.0,2998.0
12-04 08:50:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146506240.0,568545280.0,29583892480.0,320131072.0,4902.0,6552.0
12-04 08:50:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3146506240.0,568545280.0,29583892480.0,320131072.0,2640.0,2907.0
12-04 08:50:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146502144.0,568545280.0,29583896576.0,320131072.0,4586.0,5963.0
12-04 08:50:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146498048.0,568545280.0,29583900672.0,320131072.0,1926.0,1672.0
12-04 08:50:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146498048.0,568545280.0,29583900672.0,320131072.0,2740.0,3039.0
12-04 08:50:12,0.0,0.250,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3146489856.0,568553472.0,29583900672.0,320131072.0,2800.0,3083.0
12-04 08:50:13,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146653696.0,568553472.0,29583904768.0,319963136.0,3953.0,5314.0
12-04 08:50:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146493952.0,568553472.0,29583904768.0,320122880.0,19649.0,20500.0
12-04 08:50:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146477568.0,568561664.0,29583904768.0,320131072.0,2750.0,3836.0
12-04 08:50:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146477568.0,568561664.0,29583904768.0,320131072.0,5735.0,7867.0
12-04 08:50:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146469376.0,568561664.0,29583912960.0,320131072.0,1342.0,1472.0
12-04 08:50:18,0.083,0.083,99.750,0.083,0.0,0.0,0.0,53248.0,0.0,3.0,3146461184.0,568569856.0,29583912960.0,320131072.0,18595.0,18845.0
12-04 08:50:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146461184.0,568569856.0,29583912960.0,320131072.0,2954.0,4190.0
12-04 08:50:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3146452992.0,568573952.0,29583917056.0,320131072.0,3264.0,4931.0
12-04 08:50:21,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146448896.0,568573952.0,29583921152.0,320131072.0,2914.0,2998.0
12-04 08:50:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3146448896.0,568573952.0,29583921152.0,320131072.0,2131.0,1672.0
12-04 08:50:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3146448896.0,568573952.0,29583921152.0,320131072.0,3594.0,4051.0
12-04 08:50:24,0.167,0.250,99.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3146440704.0,568582144.0,29583921152.0,320131072.0,4766.0,5950.0
12-04 08:50:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3136782336.0,568586240.0,29583925248.0,329781248.0,3072.0,3197.0
12-04 08:50:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136782336.0,568586240.0,29583925248.0,329781248.0,4092.0,5152.0
12-04 08:50:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136778240.0,568586240.0,29583929344.0,329781248.0,3002.0,3103.0
12-04 08:50:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136778240.0,568586240.0,29583929344.0,329781248.0,3216.0,3376.0
12-04 08:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136778240.0,568586240.0,29583929344.0,329781248.0,3587.0,4183.0
12-04 08:50:30,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3136757760.0,568602624.0,29583933440.0,329781248.0,6421.0,6821.0
12-04 08:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136757760.0,568602624.0,29583933440.0,329781248.0,1703.0,1738.0
12-04 08:50:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3136757760.0,568602624.0,29583933440.0,329781248.0,4419.0,6438.0
12-04 08:50:33,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136921600.0,568602624.0,29583937536.0,329613312.0,1703.0,1672.0
12-04 08:50:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136761856.0,568602624.0,29583937536.0,329773056.0,4836.0,5489.0
12-04 08:50:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3136745472.0,568606720.0,29583941632.0,329781248.0,3785.0,5329.0
12-04 08:50:36,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3136737280.0,568614912.0,29583941632.0,329781248.0,3171.0,4144.0
12-04 08:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136737280.0,568614912.0,29583941632.0,329781248.0,2717.0,3222.0
12-04 08:50:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136737280.0,568614912.0,29583941632.0,329781248.0,2457.0,2998.0
12-04 08:50:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136737280.0,568614912.0,29583941632.0,329781248.0,2766.0,3311.0
12-04 08:50:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3136729088.0,568619008.0,29583945728.0,329781248.0,1790.0,2500.0
12-04 08:50:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136724992.0,568619008.0,29583949824.0,329781248.0,3958.0,6211.0
12-04 08:50:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3136712704.0,568627200.0,29583953920.0,329781248.0,2570.0,3646.0
12-04 08:50:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3136712704.0,568627200.0,29583953920.0,329781248.0,2349.0,3576.0
12-04 08:50:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136712704.0,568627200.0,29583953920.0,329781248.0,19675.0,20348.0
12-04 08:50:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3136704512.0,568631296.0,29583958016.0,329781248.0,1635.0,2430.0
12-04 08:50:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136704512.0,568631296.0,29583958016.0,329781248.0,1927.0,2526.0
12-04 08:50:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136704512.0,568631296.0,29583958016.0,329781248.0,1136.0,1332.0
12-04 08:50:48,0.167,0.167,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3136696320.0,568639488.0,29583958016.0,329781248.0,5326.0,8464.0
12-04 08:50:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136696320.0,568639488.0,29583958016.0,329781248.0,1856.0,2502.0
12-04 08:50:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3136692224.0,568639488.0,29583962112.0,329781248.0,2922.0,4216.0
12-04 08:50:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136688128.0,568639488.0,29583966208.0,329781248.0,2615.0,3786.0
12-04 08:50:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136684032.0,568639488.0,29583970304.0,329781248.0,1393.0,1609.0
12-04 08:50:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136483328.0,568639488.0,29583970304.0,329981952.0,2484.0,3718.0
12-04 08:50:54,0.416,0.083,99.417,0.083,0.0,0.0,0.0,49152.0,0.0,3.0,3136557056.0,568647680.0,29583970304.0,329900032.0,2485.0,3312.0
12-04 08:50:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3136671744.0,568647680.0,29583974400.0,329781248.0,1890.0,2564.0
12-04 08:50:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136671744.0,568647680.0,29583974400.0,329781248.0,3330.0,4863.0
12-04 08:50:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3136671744.0,568647680.0,29583974400.0,329781248.0,3978.0,6075.0
12-04 08:50:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136671744.0,568647680.0,29583974400.0,329781248.0,1966.0,2548.0
12-04 08:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3136671744.0,568647680.0,29583974400.0,329781248.0,3113.0,4391.0
12-04 08:51:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,3136659456.0,568655872.0,29583978496.0,329781248.0,1890.0,2591.0
12-04 08:51:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136655360.0,568655872.0,29583982592.0,329781248.0,1142.0,1290.0
12-04 08:51:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136655360.0,568655872.0,29583982592.0,329781248.0,1342.0,1406.0
12-04 08:51:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136655360.0,568655872.0,29583982592.0,329781248.0,1796.0,2460.0
12-04 08:51:04,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136655360.0,568655872.0,29583982592.0,329781248.0,6453.0,7865.0
12-04 08:51:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3136643072.0,568659968.0,29583990784.0,329781248.0,4636.0,6481.0
12-04 08:51:06,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3136634880.0,568668160.0,29583990784.0,329781248.0,3494.0,4235.0
12-04 08:51:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3136634880.0,568668160.0,29583990784.0,329781248.0,4713.0,4995.0
12-04 08:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136634880.0,568668160.0,29583990784.0,329781248.0,2875.0,3174.0
12-04 08:51:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136634880.0,568668160.0,29583990784.0,329781248.0,3154.0,3563.0
12-04 08:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3136618496.0,568676352.0,29583998976.0,329781248.0,2746.0,2999.0
12-04 08:51:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136618496.0,568676352.0,29583998976.0,329781248.0,3394.0,4208.0
12-04 08:51:12,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3136610304.0,568684544.0,29583998976.0,329781248.0,2419.0,2812.0
12-04 08:51:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137540096.0,568684544.0,29583998976.0,328851456.0,3294.0,4051.0
12-04 08:51:14,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3137253376.0,568684544.0,29583998976.0,329138176.0,37573.0,39103.0
12-04 08:51:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3137241088.0,568684544.0,29584003072.0,329146368.0,3014.0,4302.0
12-04 08:51:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137241088.0,568684544.0,29584003072.0,329146368.0,2736.0,3737.0
12-04 08:51:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137241088.0,568684544.0,29584003072.0,329146368.0,1202.0,1332.0
12-04 08:51:18,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3137232896.0,568692736.0,29584003072.0,329146368.0,1575.0,1812.0
12-04 08:51:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3137232896.0,568692736.0,29584003072.0,329146368.0,2919.0,4071.0
12-04 08:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3137351680.0,568692736.0,29584011264.0,329019392.0,1956.0,2592.0
12-04 08:51:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137351680.0,568692736.0,29584011264.0,329019392.0,2774.0,2854.0
12-04 08:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137351680.0,568692736.0,29584011264.0,329019392.0,5037.0,6594.0
12-04 08:51:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137294336.0,568692736.0,29584011264.0,329076736.0,3462.0,4076.0
12-04 08:51:24,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3137282048.0,568700928.0,29584015360.0,329076736.0,3186.0,3430.0
12-04 08:51:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3137400832.0,568705024.0,29584019456.0,328949760.0,3595.0,4076.0
12-04 08:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137400832.0,568705024.0,29584019456.0,328949760.0,2353.0,1958.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137400832.0,568705024.0,29584019456.0,328949760.0,3427.0,4053.0
12-04 08:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137396736.0,568705024.0,29584023552.0,328949760.0,3069.0,3132.0
12-04 08:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3137392640.0,568705024.0,29584027648.0,328949760.0,3224.0,3516.0
12-04 08:51:30,0.083,0.250,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3137380352.0,568717312.0,29584027648.0,328949760.0,6120.0,8215.0
12-04 08:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137380352.0,568717312.0,29584027648.0,328949760.0,3257.0,2883.0
12-04 08:51:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3137380352.0,568717312.0,29584027648.0,328949760.0,3942.0,4009.0
12-04 08:51:33,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137245184.0,568717312.0,29584031744.0,329080832.0,2837.0,3180.0
12-04 08:51:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3136999424.0,568717312.0,29584035840.0,329322496.0,5645.0,6694.0
12-04 08:51:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3136983040.0,568721408.0,29584039936.0,329330688.0,2029.0,1896.0
12-04 08:51:36,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3136974848.0,568729600.0,29584039936.0,329330688.0,1829.0,1780.0
12-04 08:51:37,0.250,0.250,99.500,0.0,0.0,0.0,794624.0,0.0,58.0,0.0,3141951488.0,568844288.0,29584621568.0,323657728.0,10047.0,11453.0
12-04 08:51:38,3.172,1.503,91.903,3.172,0.0,0.250,13627392.0,0.0,456.0,0.0,3147878400.0,569167872.0,29611884544.0,290144256.0,6327879.0,104517.0
12-04 08:51:39,0.752,0.501,95.405,3.342,0.0,0.0,77824.0,0.0,2.0,0.0,3156570112.0,569167872.0,29614264320.0,279072768.0,11045965.0,206939.0
12-04 08:51:40,0.167,0.167,98.833,0.833,0.0,0.0,0.0,28672.0,0.0,2.0,3157700608.0,569171968.0,29614637056.0,277565440.0,24478.0,23254.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-peer-slave-20.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","nasty-dirt",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:37 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:37,1.023,0.512,98.414,0.030,0.0,0.021,3674.453,1016169.988,0.470,11.778,2717450240.0,736600064.0,21983019008.0,8182005760.0,0.0,0.0
12-04 08:29:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2717814784.0,736600064.0,21983027200.0,8181633024.0,4170.0,5615.0
12-04 08:29:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717798400.0,736600064.0,21983027200.0,8181649408.0,4124.0,5510.0
12-04 08:29:40,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717925376.0,736600064.0,21983027200.0,8181522432.0,3982.0,4741.0
12-04 08:29:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717921280.0,736600064.0,21983031296.0,8181522432.0,3211.0,3636.0
12-04 08:29:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717917184.0,736600064.0,21983035392.0,8181522432.0,2831.0,3079.0
12-04 08:29:43,0.083,0.250,99.583,0.083,0.0,0.0,0.0,45056.0,0.0,4.0,2680352768.0,736608256.0,21983035392.0,8219078656.0,2936.0,3321.0
12-04 08:29:44,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680070144.0,736608256.0,21983035392.0,8219361280.0,2690.0,3857.0
12-04 08:29:45,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680061952.0,736608256.0,21983035392.0,8219369472.0,4906.0,7728.0
12-04 08:29:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2680057856.0,736608256.0,21983039488.0,8219369472.0,1975.0,2686.0
12-04 08:29:47,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680057856.0,736608256.0,21983039488.0,8219369472.0,21918.0,24356.0
12-04 08:29:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2680057856.0,736608256.0,21983039488.0,8219369472.0,2102.0,2752.0
12-04 08:29:49,0.167,0.167,99.500,0.167,0.0,0.0,0.0,49152.0,0.0,10.0,2680049664.0,736616448.0,21983039488.0,8219369472.0,2970.0,4072.0
12-04 08:29:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680041472.0,736616448.0,21983047680.0,8219369472.0,2881.0,4096.0
12-04 08:29:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2680041472.0,736616448.0,21983047680.0,8219369472.0,2035.0,2725.0
12-04 08:29:52,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2680041472.0,736616448.0,21983047680.0,8219369472.0,3013.0,4296.0
12-04 08:29:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2680041472.0,736616448.0,21983047680.0,8219369472.0,4832.0,7681.0
12-04 08:29:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680164352.0,736616448.0,21983051776.0,8219242496.0,2937.0,4088.0
12-04 08:29:55,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2680410112.0,736624640.0,21983051776.0,8218988544.0,3524.0,5214.0
12-04 08:29:56,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680410112.0,736624640.0,21983051776.0,8218988544.0,2336.0,2962.0
12-04 08:29:57,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2681315328.0,736624640.0,21983051776.0,8218083328.0,3387.0,4709.0
12-04 08:29:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2681417728.0,736624640.0,21983059968.0,8217972736.0,2275.0,2921.0
12-04 08:29:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2681417728.0,736624640.0,21983059968.0,8217972736.0,3255.0,4919.0
12-04 08:30:00,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2681417728.0,736624640.0,21983059968.0,8217972736.0,2555.0,2887.0
12-04 08:30:01,0.0,0.167,99.749,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2681409536.0,736632832.0,21983059968.0,8217972736.0,4371.0,6062.0
12-04 08:30:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2681405440.0,736632832.0,21983064064.0,8217972736.0,3999.0,5803.0
12-04 08:30:03,0.249,0.333,99.418,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2681405440.0,736632832.0,21983064064.0,8217972736.0,4879.0,6035.0
12-04 08:30:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2678972416.0,736632832.0,21983064064.0,8220405760.0,3454.0,4310.0
12-04 08:30:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2678730752.0,736632832.0,21983072256.0,8220639232.0,3654.0,4562.0
12-04 08:30:06,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2678345728.0,736632832.0,21983076352.0,8221020160.0,6315.0,7696.0
12-04 08:30:07,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2678337536.0,736641024.0,21983076352.0,8221020160.0,2729.0,2771.0
12-04 08:30:08,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2678272000.0,736641024.0,21983076352.0,8221085696.0,4188.0,5579.0
12-04 08:30:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2678272000.0,736641024.0,21983076352.0,8221085696.0,11270.0,15861.0
12-04 08:30:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2678231040.0,736641024.0,21983125504.0,8221077504.0,8362.0,9993.0
12-04 08:30:11,3.679,2.592,93.478,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2706018304.0,736641024.0,21983576064.0,8192839680.0,412046.0,398091.0
12-04 08:30:12,16.318,8.536,74.728,0.0,0.0,0.418,0.0,2191360.0,0.0,19.0,2830761984.0,736641024.0,21998268416.0,8053403648.0,2680759.0,660246.0
12-04 08:30:13,0.666,0.166,99.002,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,2833702912.0,736649216.0,21999128576.0,8049594368.0,3534.0,4412.0
12-04 08:30:14,0.584,0.584,98.832,0.0,0.0,0.0,0.0,249856.0,0.0,18.0,2833395712.0,736649216.0,21999136768.0,8049893376.0,106373.0,5049.0
12-04 08:30:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2833375232.0,736649216.0,21999583232.0,8049467392.0,3010.0,4187.0
12-04 08:30:16,0.249,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2833367040.0,736649216.0,21999583232.0,8049475584.0,2459.0,3257.0
12-04 08:30:17,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2833756160.0,736649216.0,21999583232.0,8049086464.0,20019.0,21276.0
12-04 08:30:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834132992.0,736649216.0,21999587328.0,8048705536.0,3154.0,4928.0
12-04 08:30:19,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2834120704.0,736657408.0,21999591424.0,8048705536.0,2327.0,2952.0
12-04 08:30:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2834120704.0,736657408.0,21999591424.0,8048705536.0,4776.0,5597.0
12-04 08:30:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,14512128.0,0.0,41.0,2834243584.0,736657408.0,21999595520.0,8048578560.0,3424.0,3409.0
12-04 08:30:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834202624.0,736657408.0,21999595520.0,8048619520.0,5205.0,6340.0
12-04 08:30:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834202624.0,736657408.0,21999595520.0,8048619520.0,3608.0,3467.0
12-04 08:30:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834202624.0,736657408.0,21999595520.0,8048619520.0,4474.0,5258.0
12-04 08:30:25,0.084,0.167,99.582,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2834190336.0,736665600.0,21999599616.0,8048619520.0,4462.0,5540.0
12-04 08:30:26,0.250,0.250,99.501,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2834313216.0,736665600.0,21999603712.0,8048492544.0,3982.0,4289.0
12-04 08:30:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834432000.0,736665600.0,21999603712.0,8048373760.0,4999.0,5657.0
12-04 08:30:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834558976.0,736665600.0,21999603712.0,8048246784.0,3515.0,3402.0
12-04 08:30:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2834259968.0,736665600.0,21999603712.0,8048545792.0,4711.0,5729.0
12-04 08:30:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2834173952.0,736665600.0,21999607808.0,8048627712.0,2862.0,2697.0
12-04 08:30:31,0.584,0.167,98.999,0.167,0.0,0.083,0.0,184320.0,0.0,19.0,2834165760.0,736673792.0,21999607808.0,8048627712.0,12691.0,12054.0
12-04 08:30:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834583552.0,736673792.0,21999611904.0,8048205824.0,14258.0,18664.0
12-04 08:30:33,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2834534400.0,736673792.0,21999661056.0,8048205824.0,61622.0,66617.0
12-04 08:30:34,8.431,7.095,84.140,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2834096128.0,736673792.0,22006259712.0,8042045440.0,1750152.0,943673.0
12-04 08:30:35,18.182,10.635,70.755,0.0,0.0,0.429,0.0,2195456.0,0.0,19.0,2842505216.0,736673792.0,22021529600.0,8018366464.0,3460610.0,1033441.0
12-04 08:30:36,20.374,10.357,68.761,0.0,0.0,0.509,0.0,2158592.0,0.0,19.0,2851520512.0,736677888.0,22036303872.0,7994572800.0,3069583.0,1033439.0
12-04 08:30:37,18.575,11.026,69.890,0.170,0.0,0.339,0.0,2162688.0,0.0,21.0,2856202240.0,736686080.0,22052270080.0,7973916672.0,3234185.0,1030019.0
12-04 08:30:38,19.473,9.609,70.663,0.085,0.0,0.170,0.0,2162688.0,0.0,19.0,2859708416.0,736686080.0,22068011008.0,7954669568.0,3491500.0,1028592.0
12-04 08:30:39,19.847,9.584,70.229,0.0,0.0,0.339,0.0,2150400.0,0.0,19.0,2863620096.0,736686080.0,22083592192.0,7935176704.0,2813839.0,1029103.0
12-04 08:30:40,19.459,10.237,69.966,0.085,0.0,0.254,0.0,2162688.0,0.0,19.0,2865762304.0,736686080.0,22098608128.0,7918018560.0,3007660.0,1026096.0
12-04 08:30:41,20.034,10.354,69.276,0.0,0.0,0.337,0.0,2150400.0,0.0,19.0,2866601984.0,736686080.0,22114926592.0,7900860416.0,3192471.0,1046997.0
12-04 08:30:42,18.544,11.177,69.856,0.0,0.0,0.423,0.0,2162688.0,0.0,19.0,2873208832.0,736686080.0,22129430528.0,7879749632.0,3149695.0,1030158.0
12-04 08:30:43,18.493,10.616,70.462,0.171,0.0,0.257,0.0,2166784.0,0.0,21.0,2872913920.0,736694272.0,22145146880.0,7864320000.0,3549330.0,1032543.0
12-04 08:30:44,19.610,9.847,70.204,0.0,0.0,0.340,0.0,2166784.0,0.0,21.0,2877968384.0,736694272.0,22161145856.0,7843266560.0,2693560.0,1024731.0
12-04 08:30:45,19.136,10.584,69.941,0.0,0.0,0.339,0.0,2146304.0,0.0,19.0,2881007616.0,736694272.0,22175510528.0,7825862656.0,3220228.0,1027673.0
12-04 08:30:46,19.355,10.017,70.119,0.085,0.0,0.424,0.0,2158592.0,0.0,19.0,2884288512.0,736694272.0,22193270784.0,7804821504.0,3142451.0,1021526.0
12-04 08:30:47,19.690,8.512,71.367,0.0,0.0,0.430,0.0,2158592.0,0.0,19.0,2884583424.0,736694272.0,22208303104.0,7789494272.0,3067463.0,1045205.0
12-04 08:30:48,18.127,10.653,70.790,0.0,0.0,0.430,0.0,2158592.0,0.0,20.0,2888548352.0,736694272.0,22223503360.0,7770329088.0,3555335.0,1033099.0
12-04 08:30:49,19.710,9.300,70.307,0.256,0.0,0.427,0.0,2179072.0,0.0,23.0,2891055104.0,736702464.0,22238076928.0,7753240576.0,2729700.0,1025707.0
12-04 08:30:50,18.917,9.630,71.023,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,2891603968.0,736702464.0,22253801472.0,7736967168.0,3099835.0,1028051.0
12-04 08:30:51,19.662,10.295,69.536,0.0,0.0,0.506,0.0,2154496.0,0.0,19.0,2897514496.0,736702464.0,22270267392.0,7714590720.0,3167832.0,1028107.0
12-04 08:30:52,19.882,9.604,69.924,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,2902851584.0,736702464.0,22285279232.0,7694241792.0,2994084.0,1027357.0
12-04 08:30:53,18.355,9.784,71.342,0.0,0.0,0.519,0.0,2187264.0,0.0,22.0,2904203264.0,736702464.0,22301515776.0,7676653568.0,3687740.0,1032206.0
12-04 08:30:54,19.521,9.161,70.719,0.0,0.0,0.599,0.0,2142208.0,0.0,19.0,2906177536.0,736702464.0,22316146688.0,7660048384.0,2760156.0,1024068.0
12-04 08:30:55,19.556,9.394,70.623,0.171,0.0,0.256,0.0,2179072.0,0.0,22.0,2909962240.0,736710656.0,22332063744.0,7640338432.0,3213536.0,1027530.0
12-04 08:30:56,18.637,10.009,67.645,3.365,0.0,0.345,0.0,108081152.0,0.0,214.0,2913779712.0,736710656.0,22347554816.0,7621029888.0,3073431.0,1025958.0
12-04 08:30:57,19.015,9.421,60.674,10.372,0.0,0.519,0.0,211783680.0,0.0,360.0,2915848192.0,736710656.0,22363590656.0,7602925568.0,3122134.0,1030678.0
12-04 08:30:58,18.991,9.752,70.744,0.0,0.0,0.513,0.0,2142208.0,0.0,19.0,2919063552.0,736710656.0,22380089344.0,7583211520.0,3602755.0,1051903.0
12-04 08:30:59,19.983,9.992,69.687,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,2924933120.0,736710656.0,22394683392.0,7562747904.0,2686872.0,1022047.0
12-04 08:31:00,18.782,9.949,70.755,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,2928033792.0,736710656.0,22410850304.0,7543480320.0,3105036.0,1027493.0
12-04 08:31:01,20.320,9.696,69.309,0.169,0.0,0.506,0.0,2162688.0,0.0,21.0,2933080064.0,736718848.0,22425604096.0,7523672064.0,3023558.0,1027296.0
12-04 08:31:02,19.845,9.192,70.790,0.0,0.0,0.172,0.0,2166784.0,0.0,20.0,2937810944.0,736718848.0,22440603648.0,7503941632.0,3224965.0,1027644.0
12-04 08:31:03,19.849,9.840,69.975,0.084,0.0,0.252,0.0,2150400.0,0.0,19.0,2941464576.0,736718848.0,22456745984.0,7484145664.0,3482760.0,1032807.0
12-04 08:31:04,20.591,10.802,67.932,0.0,0.0,0.675,0.0,2158592.0,0.0,21.0,2946371584.0,736718848.0,22471806976.0,7464177664.0,2753817.0,1026764.0
12-04 08:31:05,19.300,9.821,70.453,0.0,0.0,0.427,0.0,2154496.0,0.0,19.0,2946424832.0,736718848.0,22489169920.0,7446761472.0,3189955.0,1030187.0
12-04 08:31:06,19.158,9.880,70.533,0.086,0.0,0.344,0.0,2154496.0,0.0,19.0,2947198976.0,736718848.0,22503288832.0,7431868416.0,3066781.0,1030673.0
12-04 08:31:07,19.218,10.459,69.728,0.085,0.0,0.510,0.0,2162688.0,0.0,21.0,2948501504.0,736727040.0,22519566336.0,7414280192.0,3219431.0,1027161.0
12-04 08:31:08,18.814,10.932,69.831,0.085,0.0,0.339,0.0,2154496.0,0.0,20.0,2949890048.0,736727040.0,22533492736.0,7398965248.0,3016300.0,1025482.0
12-04 08:31:09,18.750,10.188,70.634,0.086,0.0,0.342,0.0,2158592.0,0.0,19.0,2951782400.0,736727040.0,22550409216.0,7380156416.0,3283474.0,1030706.0
12-04 08:31:10,19.741,8.966,70.948,0.0,0.0,0.345,0.0,2150400.0,0.0,19.0,2953728000.0,736731136.0,22565261312.0,7363354624.0,3092698.0,1078302.0
12-04 08:31:11,18.359,10.491,70.474,0.085,0.0,0.592,0.0,2150400.0,0.0,19.0,2954407936.0,736735232.0,22580539392.0,7347392512.0,3088863.0,1032674.0
12-04 08:31:12,20.221,9.346,70.008,0.0,0.0,0.425,0.0,2154496.0,0.0,19.0,2956566528.0,736735232.0,22597238784.0,7328534528.0,3150081.0,1035957.0
12-04 08:31:13,20.186,9.966,69.426,0.084,0.0,0.338,0.0,2162688.0,0.0,21.0,2958540800.0,736743424.0,22612414464.0,7311376384.0,3535467.0,1032198.0
12-04 08:31:14,18.995,10.392,70.102,0.085,0.0,0.426,0.0,2158592.0,0.0,19.0,2960220160.0,736747520.0,22627606528.0,7294500864.0,2383020.0,1023531.0
12-04 08:31:15,19.072,9.536,70.790,0.0,0.0,0.601,0.0,2150400.0,0.0,19.0,2961764352.0,736747520.0,22642860032.0,7277703168.0,3001601.0,1023881.0
12-04 08:31:16,18.983,10.847,69.746,0.0,0.0,0.424,0.0,2150400.0,0.0,19.0,2961096704.0,736747520.0,22659923968.0,7261306880.0,3633377.0,1035799.0
12-04 08:31:17,19.158,9.708,70.704,0.086,0.0,0.344,0.0,2146304.0,0.0,19.0,2962124800.0,736747520.0,22675038208.0,7245164544.0,3026113.0,1041166.0
12-04 08:31:18,18.143,10.576,70.937,0.0,0.0,0.344,0.0,2154496.0,0.0,19.0,2962501632.0,736747520.0,22690631680.0,7229194240.0,3633691.0,1038110.0
12-04 08:31:19,20.493,9.014,70.068,0.085,0.0,0.340,0.0,2174976.0,0.0,23.0,2963308544.0,736759808.0,22705532928.0,7213473792.0,2699268.0,1023309.0
12-04 08:31:20,19.506,9.540,70.443,0.085,0.0,0.426,0.0,2150400.0,0.0,19.0,2964885504.0,736759808.0,22721368064.0,7196061696.0,3158023.0,1027454.0
12-04 08:31:21,20.359,8.811,70.402,0.0,0.0,0.428,0.0,2150400.0,0.0,19.0,2966642688.0,736759808.0,22736826368.0,7178846208.0,3061871.0,1034510.0
12-04 08:31:22,19.506,9.966,70.187,0.0,0.0,0.341,0.0,2154496.0,0.0,19.0,2966339584.0,736759808.0,22753337344.0,7162638336.0,3203606.0,1027927.0
12-04 08:31:23,19.158,9.536,70.790,0.086,0.0,0.430,0.0,2150400.0,0.0,19.0,2967924736.0,736759808.0,22767915008.0,7146475520.0,3480870.0,1029391.0
12-04 08:31:24,19.502,9.450,70.704,0.0,0.0,0.344,0.0,2170880.0,0.0,19.0,2968129536.0,736759808.0,22783291392.0,7130894336.0,1281766.0,1010506.0
12-04 08:31:25,18.942,10.410,70.051,0.171,0.0,0.427,0.0,2174976.0,0.0,22.0,2975666176.0,736768000.0,22799523840.0,7107117056.0,4502149.0,1039654.0
12-04 08:31:26,20.168,10.084,69.076,0.084,0.0,0.588,0.0,2154496.0,0.0,19.0,2978500608.0,736768000.0,22814658560.0,7089147904.0,1748813.0,1017193.0
12-04 08:31:27,19.949,9.762,68.591,1.104,0.0,0.594,0.0,52662272.0,0.0,106.0,2978439168.0,736768000.0,22830931968.0,7072935936.0,4474812.0,1046803.0
12-04 08:31:28,18.096,9.863,62.350,9.520,0.0,0.172,0.0,267464704.0,0.0,413.0,2978566144.0,736768000.0,22843703296.0,7060037632.0,1632982.0,937247.0
12-04 08:31:29,20.240,9.777,65.009,4.631,0.0,0.343,0.0,111206400.0,0.0,220.0,2981535744.0,736768000.0,22860455936.0,7040315392.0,4736735.0,1121682.0
12-04 08:31:30,18.585,10.997,69.991,0.0,0.0,0.426,0.0,2146304.0,0.0,20.0,2982199296.0,736768000.0,22877413376.0,7022694400.0,2981692.0,1026603.0
12-04 08:31:31,19.349,9.247,70.719,0.171,0.0,0.514,0.0,2174976.0,0.0,21.0,2982367232.0,736776192.0,22891950080.0,7007981568.0,1803783.0,1017145.0
12-04 08:31:32,20.704,9.536,69.244,0.0,0.0,0.515,0.0,2146304.0,0.0,19.0,2983063552.0,736776192.0,22907670528.0,6991564800.0,4625656.0,1042988.0
12-04 08:31:33,18.949,9.388,71.059,0.086,0.0,0.517,0.0,5349376.0,0.0,29.0,2990211072.0,736776192.0,22922420224.0,6969667584.0,2638213.0,1007238.0
12-04 08:31:34,10.235,3.775,85.906,0.084,0.0,0.0,0.0,2191360.0,0.0,20.0,2990051328.0,736780288.0,22932340736.0,6959902720.0,1151025.0,90840.0
12-04 08:31:35,0.419,0.335,99.246,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2990161920.0,736780288.0,22932865024.0,6959267840.0,59613.0,6701.0
12-04 08:31:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2989924352.0,736780288.0,22933102592.0,6959267840.0,6956.0,8149.0
12-04 08:31:37,0.167,0.418,99.332,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2990305280.0,736788480.0,22933102592.0,6958878720.0,4949.0,6794.0
12-04 08:31:38,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2990292992.0,736788480.0,22933106688.0,6958886912.0,3576.0,4357.0
12-04 08:31:39,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2990419968.0,736788480.0,22933106688.0,6958759936.0,3168.0,3377.0
12-04 08:31:40,0.334,0.334,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2990415872.0,736788480.0,22933110784.0,6958759936.0,3536.0,4369.0
12-04 08:31:41,5.259,3.138,91.518,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2989957120.0,736788480.0,22936236032.0,6956093440.0,539348.0,535698.0
12-04 08:31:42,21.947,11.614,66.012,0.0,0.0,0.427,0.0,2158592.0,0.0,20.0,2992898048.0,736788480.0,22953136128.0,6936252416.0,3356430.0,1255319.0
12-04 08:31:43,22.137,11.368,65.897,0.171,0.0,0.427,0.0,2166784.0,0.0,23.0,2995515392.0,736796672.0,22970449920.0,6916313088.0,4959777.0,1276929.0
12-04 08:31:44,26.900,13.237,59.095,0.256,0.0,0.512,0.0,17592320.0,0.0,56.0,2967277568.0,736800768.0,23001317376.0,6913679360.0,3744938.0,1235781.0
12-04 08:31:45,27.586,12.759,58.966,0.259,0.0,0.431,0.0,21540864.0,0.0,66.0,2969034752.0,736800768.0,23007305728.0,6905933824.0,3391346.0,1276623.0
12-04 08:31:46,24.263,12.565,62.652,0.087,0.0,0.433,0.0,4300800.0,0.0,38.0,2969710592.0,736800768.0,23029997568.0,6882566144.0,3529892.0,1345435.0
12-04 08:31:47,21.379,11.810,66.466,0.086,0.0,0.259,0.0,5603328.0,0.0,29.0,2971521024.0,736800768.0,23045963776.0,6864789504.0,5094777.0,1298131.0
12-04 08:31:48,30.849,12.825,54.939,0.780,0.0,0.607,0.0,60633088.0,0.0,128.0,2975076352.0,736800768.0,23122063360.0,6785134592.0,3629022.0,1233365.0
12-04 08:31:49,27.547,13.212,58.377,0.259,0.0,0.604,0.0,11231232.0,0.0,47.0,2973663232.0,736808960.0,23085928448.0,6822674432.0,3384196.0,1270575.0
12-04 08:31:50,24.678,11.694,63.285,0.0,0.0,0.344,0.0,4321280.0,0.0,39.0,2976165888.0,736808960.0,23105970176.0,6800130048.0,3535101.0,1350276.0
12-04 08:31:51,21.422,11.225,66.581,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,2975719424.0,736808960.0,23124905984.0,6781640704.0,5001199.0,1272645.0
12-04 08:31:52,26.374,12.849,60.270,0.085,0.0,0.423,0.0,2154496.0,0.0,19.0,2976481280.0,736808960.0,23143714816.0,6762070016.0,3720739.0,1249713.0
12-04 08:31:53,26.609,11.739,60.957,0.0,0.0,0.696,0.0,2158592.0,0.0,19.0,2975887360.0,736808960.0,23163510784.0,6742867968.0,3359612.0,1257429.0
12-04 08:31:54,24.357,12.007,62.950,0.086,0.0,0.600,0.0,4321280.0,0.0,40.0,2978480128.0,736808960.0,23182839808.0,6720946176.0,3537760.0,1348274.0
12-04 08:31:55,22.270,10.748,66.466,0.172,0.0,0.344,0.0,2179072.0,0.0,22.0,2983731200.0,736817152.0,23201185792.0,6697340928.0,3359052.0,1257525.0
12-04 08:31:56,25.065,12.059,62.274,0.0,0.0,0.603,0.0,2158592.0,0.0,19.0,2985861120.0,736817152.0,23220629504.0,6675767296.0,5353774.0,1262349.0
12-04 08:31:57,26.827,12.299,60.250,0.0,0.0,0.624,0.0,2154496.0,0.0,19.0,2985664512.0,736817152.0,23241601024.0,6654992384.0,3352721.0,1245406.0
12-04 08:31:58,22.415,11.990,64.726,0.174,0.0,0.695,0.0,4321280.0,0.0,39.0,2988572672.0,736825344.0,23261765632.0,6631911424.0,3547315.0,1354705.0
12-04 08:31:59,21.238,11.006,60.877,6.277,0.0,0.602,0.0,228827136.0,0.0,364.0,2989101056.0,736825344.0,23277506560.0,6615642112.0,3223694.0,1190725.0
12-04 08:32:00,20.734,10.495,61.775,6.485,0.0,0.512,0.0,155529216.0,0.0,294.0,2991591424.0,736825344.0,23292260352.0,6598397952.0,5293040.0,1224457.0
12-04 08:32:01,31.917,14.484,53.079,0.087,0.0,0.434,0.0,4317184.0,0.0,40.0,2993246208.0,736833536.0,23318630400.0,6570364928.0,3572714.0,1372516.0
12-04 08:32:02,25.151,12.187,61.884,0.086,0.0,0.691,0.0,4259840.0,0.0,35.0,2994810880.0,736833536.0,23338795008.0,6548635648.0,3390346.0,1271360.0
12-04 08:32:03,22.513,11.257,65.707,0.087,0.0,0.436,0.0,2199552.0,0.0,22.0,2994769920.0,736833536.0,23357169664.0,6530301952.0,5196915.0,1351690.0
12-04 08:32:04,25.587,12.097,61.532,0.0,0.0,0.783,0.0,2158592.0,0.0,19.0,2995666944.0,736833536.0,23377129472.0,6509445120.0,3661023.0,1243933.0
12-04 08:32:05,25.550,14.298,59.475,0.085,0.0,0.592,0.0,2191360.0,0.0,23.0,2998853632.0,736833536.0,23395946496.0,6487441408.0,3378555.0,1266045.0
12-04 08:32:06,24.211,12.276,62.830,0.0,0.0,0.682,0.0,4300800.0,0.0,39.0,2999218176.0,736833536.0,23416692736.0,6466330624.0,3532244.0,1351027.0
12-04 08:32:07,22.354,11.516,65.538,0.169,0.0,0.423,0.0,2166784.0,0.0,21.0,2999255040.0,736841728.0,23435685888.0,6447292416.0,4951694.0,1279272.0
12-04 08:32:08,26.661,12.777,60.307,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2999640064.0,736841728.0,23453945856.0,6428647424.0,3768587.0,1238656.0
12-04 08:32:09,25.990,13.167,60.413,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,3001552896.0,736841728.0,23474270208.0,6406410240.0,3372610.0,1265136.0
12-04 08:32:10,25.321,11.377,62.532,0.086,0.0,0.684,0.0,4308992.0,0.0,38.0,3003240448.0,736841728.0,23495393280.0,6383599616.0,3537454.0,1353356.0
12-04 08:32:11,22.754,9.923,66.980,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,3003834368.0,736841728.0,23512641536.0,6365757440.0,5075819.0,1277998.0
12-04 08:32:12,26.098,12.575,60.465,0.086,0.0,0.775,0.0,2150400.0,0.0,19.0,3004448768.0,736841728.0,23531520000.0,6346264576.0,3619884.0,1226472.0
12-04 08:32:13,25.818,13.339,60.413,0.086,0.0,0.344,0.0,2187264.0,0.0,21.0,3003740160.0,736849920.0,23552028672.0,6326456320.0,3380449.0,1268040.0
12-04 08:32:14,24.746,12.797,61.695,0.085,0.0,0.678,0.0,4313088.0,0.0,40.0,3005251584.0,736849920.0,23573389312.0,6303584256.0,3540328.0,1356651.0
12-04 08:32:15,22.600,11.215,65.675,0.0,0.0,0.510,0.0,2158592.0,0.0,20.0,3006644224.0,736849920.0,23591223296.0,6284357632.0,5064686.0,1277945.0
12-04 08:32:16,25.894,12.206,61.378,0.087,0.0,0.436,0.0,2150400.0,0.0,19.0,3008942080.0,736849920.0,23609815040.0,6263468032.0,3644628.0,1236646.0
12-04 08:32:17,25.127,13.113,61.168,0.0,0.0,0.592,0.0,2150400.0,0.0,19.0,3010277376.0,736849920.0,23628877824.0,6243069952.0,3363647.0,1267671.0
12-04 08:32:18,25.087,12.716,61.851,0.087,0.0,0.260,0.0,4317184.0,0.0,40.0,3010134016.0,736849920.0,23651655680.0,6220435456.0,3559789.0,1364288.0
12-04 08:32:19,21.953,10.631,66.984,0.086,0.0,0.346,0.0,2170880.0,0.0,21.0,3010588672.0,736858112.0,23667621888.0,6204006400.0,4232394.0,1266923.0
12-04 08:32:20,26.135,13.196,60.069,0.086,0.0,0.514,0.0,2170880.0,0.0,21.0,3011817472.0,736858112.0,23688011776.0,6182387712.0,4452070.0,1234842.0
12-04 08:32:21,26.375,12.715,60.395,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,3013357568.0,736858112.0,23708598272.0,6160261120.0,3407892.0,1283401.0
12-04 08:32:22,23.714,11.421,64.255,0.0,0.0,0.610,0.0,4313088.0,0.0,38.0,3012538368.0,736858112.0,23728877568.0,6140801024.0,3532357.0,1348287.0
12-04 08:32:23,21.596,10.928,66.869,0.087,0.0,0.520,0.0,2158592.0,0.0,19.0,3013472256.0,736858112.0,23744983040.0,6123761664.0,4876801.0,1272913.0
12-04 08:32:24,25.130,13.558,60.794,0.0,0.0,0.518,0.0,2150400.0,0.0,19.0,3014557696.0,736858112.0,23765823488.0,6101835776.0,3833257.0,1238145.0
12-04 08:32:25,25.175,12.193,61.842,0.088,0.0,0.702,0.0,2166784.0,0.0,21.0,3015102464.0,736866304.0,23786352640.0,6080753664.0,3334377.0,1242464.0
12-04 08:32:26,27.064,11.830,60.596,0.085,0.0,0.426,0.0,4308992.0,0.0,39.0,3016024064.0,736866304.0,23806320640.0,6059864064.0,3564347.0,1363890.0
12-04 08:32:27,22.080,11.338,66.070,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,3015258112.0,736866304.0,23824904192.0,6042046464.0,3371700.0,1270323.0
12-04 08:32:28,25.801,12.554,61.299,0.0,0.0,0.346,0.0,2150400.0,0.0,19.0,3016392704.0,736866304.0,23844491264.0,6021324800.0,5360050.0,1254745.0
12-04 08:32:29,25.470,12.137,61.709,0.085,0.0,0.598,0.0,2170880.0,0.0,21.0,3017523200.0,736866304.0,23862980608.0,6001704960.0,3361779.0,1257820.0
12-04 08:32:30,24.676,12.166,58.930,3.451,0.0,0.777,0.0,187621376.0,0.0,318.0,3018579968.0,736866304.0,23882375168.0,5981253632.0,3384045.0,1267189.0
12-04 08:32:31,10.922,7.338,68.942,12.287,0.0,0.512,0.0,263237632.0,0.0,423.0,3017863168.0,736874496.0,23891075072.0,5973262336.0,3222223.0,1191588.0
12-04 08:32:32,24.320,11.589,60.755,2.985,0.0,0.351,0.0,90161152.0,0.0,196.0,3019595776.0,736874496.0,23910916096.0,5951688704.0,5512443.0,1341727.0
12-04 08:32:33,31.857,15.928,51.618,0.0,0.0,0.596,0.0,4333568.0,0.0,41.0,3021631488.0,736874496.0,23936077824.0,5924491264.0,3512991.0,1336683.0
12-04 08:32:34,31.234,15.745,52.681,0.0,0.0,0.340,0.0,4182016.0,0.0,33.0,3021373440.0,736874496.0,23962255360.0,5898571776.0,3377352.0,1257811.0
12-04 08:32:35,21.516,10.627,66.986,0.0,0.0,0.871,0.0,2273280.0,0.0,25.0,3023060992.0,736874496.0,23978811392.0,5880328192.0,3507706.0,1337151.0
12-04 08:32:36,26.661,13.288,59.378,0.084,0.0,0.589,0.0,2150400.0,0.0,19.0,3022528512.0,736874496.0,23999778816.0,5859893248.0,5350683.0,1259147.0
12-04 08:32:37,26.425,12.781,60.104,0.259,0.0,0.432,0.0,2174976.0,0.0,21.0,3024338944.0,736882688.0,24018575360.0,5839278080.0,3336706.0,1242077.0
12-04 08:32:38,24.132,11.719,63.715,0.087,0.0,0.347,0.0,4300800.0,0.0,38.0,3023769600.0,736882688.0,24040718336.0,5817704448.0,3579985.0,1373440.0
12-04 08:32:39,22.432,10.959,66.182,0.0,0.0,0.428,0.0,2154496.0,0.0,19.0,3024830464.0,736882688.0,24057249792.0,5800112128.0,4864165.0,1273831.0
12-04 08:32:40,25.338,14.020,59.882,0.084,0.0,0.676,0.0,2150400.0,0.0,19.0,3023802368.0,736882688.0,24076808192.0,5781581824.0,3881685.0,1266621.0
12-04 08:32:41,22.528,10.920,66.122,0.086,0.0,0.344,0.0,4308992.0,0.0,38.0,3023269888.0,736882688.0,24098328576.0,5760593920.0,3036220.0,863718.0
12-04 08:32:42,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3024793600.0,736882688.0,24098455552.0,5758943232.0,4768.0,6007.0
12-04 08:32:43,0.419,0.168,99.329,0.084,0.0,0.0,0.0,212992.0,0.0,20.0,3024912384.0,736890880.0,24098455552.0,5758816256.0,59544.0,6260.0
12-04 08:32:44,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3024199680.0,736890880.0,24098697216.0,5759287296.0,3073.0,4338.0
12-04 08:32:45,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3025637376.0,736890880.0,24098697216.0,5757849600.0,3464.0,5241.0
12-04 08:32:46,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3025432576.0,736890880.0,24098701312.0,5758050304.0,3504.0,5156.0
12-04 08:32:47,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3025432576.0,736890880.0,24098701312.0,5758050304.0,20169.0,21351.0
12-04 08:32:48,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3025432576.0,736890880.0,24098701312.0,5758050304.0,2276.0,2984.0
12-04 08:32:49,14.007,8.829,76.486,0.170,0.0,0.509,0.0,45056.0,0.0,8.0,3026112512.0,736899072.0,24108093440.0,5747970048.0,3206192.0,1205113.0
12-04 08:32:50,29.575,15.351,54.467,0.0,0.0,0.607,0.0,2150400.0,0.0,19.0,3027705856.0,736899072.0,24129388544.0,5725081600.0,3521021.0,1445432.0
12-04 08:32:51,27.778,15.191,56.076,0.174,0.0,0.781,0.0,7774208.0,0.0,46.0,3030921216.0,736899072.0,24153763840.0,5697490944.0,5864023.0,1633554.0
12-04 08:32:52,35.928,14.970,47.562,0.684,0.0,0.855,0.0,60616704.0,0.0,126.0,3033313280.0,736903168.0,24234508288.0,5614350336.0,3479405.0,1420393.0
12-04 08:32:53,30.635,14.970,53.699,0.174,0.0,0.522,0.0,16859136.0,0.0,69.0,3032858624.0,736903168.0,24200212480.0,5649100800.0,5888664.0,1647859.0
12-04 08:32:54,31.255,14.944,53.032,0.085,0.0,0.683,0.0,2150400.0,0.0,19.0,3034103808.0,736903168.0,24221888512.0,5626179584.0,3425941.0,1395893.0
12-04 08:32:55,29.534,15.717,53.972,0.173,0.0,0.604,0.0,4304896.0,0.0,40.0,3043131392.0,736911360.0,24246009856.0,5593022464.0,5934246.0,1664490.0
12-04 08:32:56,30.274,15.266,53.859,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,3042791424.0,736911360.0,24268546048.0,5570826240.0,3512894.0,1436791.0
12-04 08:32:57,29.145,15.726,54.274,0.085,0.0,0.769,0.0,4304896.0,0.0,38.0,3044159488.0,736911360.0,24292139008.0,5545865216.0,5893373.0,1642529.0
12-04 08:32:58,31.049,14.831,53.252,0.0,0.0,0.867,0.0,2150400.0,0.0,19.0,3045130240.0,736911360.0,24315793408.0,5521240064.0,3441822.0,1400445.0
12-04 08:32:59,29.751,14.359,55.116,0.086,0.0,0.688,0.0,4313088.0,0.0,38.0,3045220352.0,736911360.0,24340000768.0,5496942592.0,5898930.0,1648383.0
12-04 08:33:00,29.974,15.073,54.264,0.0,0.0,0.689,0.0,2150400.0,0.0,19.0,3046666240.0,736911360.0,24361684992.0,5473812480.0,3546133.0,1451177.0
12-04 08:33:01,28.547,14.274,56.325,0.171,0.0,0.684,0.0,4321280.0,0.0,40.0,3047059456.0,736919552.0,24385634304.0,5449461760.0,5077563.0,1623501.0
12-04 08:33:02,23.401,11.656,58.019,6.135,0.0,0.789,0.0,243601408.0,0.0,391.0,3047673856.0,736919552.0,24402374656.0,5432107008.0,4222103.0,1418393.0
12-04 08:33:03,17.324,9.863,64.151,8.062,0.0,0.600,0.0,209682432.0,0.0,375.0,3046924288.0,736919552.0,24418029568.0,5417201664.0,4125506.0,1452556.0
12-04 08:33:04,31.406,15.617,52.028,0.086,0.0,0.863,0.0,4198400.0,0.0,33.0,3047776256.0,736919552.0,24442171392.0,5392207872.0,5100263.0,1535762.0
12-04 08:33:05,33.785,14.733,50.804,0.0,0.0,0.677,0.0,2260992.0,0.0,25.0,3050045440.0,736919552.0,24465092608.0,5367017472.0,5654347.0,1520881.0
12-04 08:33:06,31.343,15.013,53.029,0.088,0.0,0.527,0.0,4337664.0,0.0,41.0,3050008576.0,736919552.0,24491335680.0,5340811264.0,3819646.0,1606346.0
12-04 08:33:07,31.880,15.470,52.051,0.171,0.0,0.427,0.0,2179072.0,0.0,22.0,3050225664.0,736927744.0,24513937408.0,5317984256.0,3672938.0,1496471.0
12-04 08:33:08,32.841,14.596,51.694,0.087,0.0,0.782,0.0,4313088.0,0.0,39.0,3051372544.0,736927744.0,24539107328.0,5291667456.0,5611128.0,1527695.0
12-04 08:33:09,32.542,15.593,51.017,0.0,0.0,0.847,0.0,6590464.0,0.0,47.0,3052167168.0,736927744.0,24563785728.0,5266194432.0,3840074.0,1618795.0
12-04 08:33:10,33.949,15.567,49.164,0.528,0.0,0.792,0.0,36970496.0,0.0,88.0,3052179456.0,736927744.0,24586539008.0,5243428864.0,5525650.0,1451121.0
12-04 08:33:11,31.373,16.965,50.980,0.085,0.0,0.597,0.0,4325376.0,0.0,38.0,3054243840.0,736927744.0,24610791424.0,5217112064.0,3774687.0,1577762.0
12-04 08:33:12,30.863,15.955,52.310,0.0,0.0,0.872,0.0,4300800.0,0.0,38.0,3052867584.0,736927744.0,24637362176.0,5191917568.0,5839078.0,1626513.0
12-04 08:33:13,31.070,15.840,52.306,0.087,0.0,0.696,0.0,2166784.0,0.0,21.0,3054657536.0,736935936.0,24661852160.0,5165629440.0,5561178.0,1470094.0
12-04 08:33:14,31.917,15.004,52.385,0.0,0.0,0.694,0.0,4300800.0,0.0,38.0,3054243840.0,736935936.0,24685838336.0,5142056960.0,3763825.0,1576803.0
12-04 08:33:15,32.066,14.175,52.723,0.173,0.0,0.864,0.0,4308992.0,0.0,38.0,3057455104.0,736935936.0,24711794688.0,5112889344.0,3813650.0,1599035.0
12-04 08:33:16,32.601,15.203,51.605,0.0,0.0,0.591,0.0,2146304.0,0.0,19.0,3057737728.0,736935936.0,24733691904.0,5090709504.0,5506068.0,1442145.0
12-04 08:33:17,28.450,15.665,55.377,0.0,0.0,0.508,0.0,4083712.0,0.0,27.0,3058720768.0,736935936.0,24758185984.0,5065232384.0,4791415.0,1579655.0
12-04 08:33:18,30.397,13.731,55.268,0.0,0.0,0.604,0.0,2375680.0,0.0,31.0,3059183616.0,736935936.0,24780136448.0,5042819072.0,4548621.0,1478533.0
12-04 08:33:19,29.991,15.173,53.860,0.266,0.0,0.710,0.0,4317184.0,0.0,40.0,3061223424.0,736944128.0,24803700736.0,5017206784.0,5902473.0,1637663.0
12-04 08:33:20,32.007,14.446,52.855,0.087,0.0,0.606,0.0,2154496.0,0.0,19.0,3062001664.0,736944128.0,24826859520.0,4993269760.0,3551004.0,1469112.0
12-04 08:33:21,31.512,14.261,53.629,0.0,0.0,0.598,0.0,4304896.0,0.0,38.0,3061387264.0,736944128.0,24852516864.0,4968226816.0,5812440.0,1604642.0
12-04 08:33:22,32.177,13.617,53.426,0.087,0.0,0.694,0.0,2154496.0,0.0,19.0,3063324672.0,736944128.0,24875061248.0,4943745024.0,3552046.0,1464991.0
12-04 08:33:23,29.260,14.372,55.422,0.086,0.0,0.861,0.0,4325376.0,0.0,40.0,3062661120.0,736944128.0,24898097152.0,4921372672.0,5814887.0,1602863.0
12-04 08:33:24,31.695,15.593,51.864,0.0,0.0,0.847,0.0,2150400.0,0.0,19.0,3062816768.0,736944128.0,24922124288.0,4897189888.0,3500261.0,1436371.0
12-04 08:33:25,27.759,15.365,55.942,0.170,0.0,0.764,0.0,4317184.0,0.0,40.0,3065102336.0,736952320.0,24945324032.0,4871696384.0,5879392.0,1637922.0
12-04 08:33:26,31.223,14.029,53.978,0.0,0.0,0.770,0.0,2158592.0,0.0,19.0,3065094144.0,736952320.0,24966537216.0,4850491392.0,3464557.0,1415251.0
12-04 08:33:27,29.043,14.696,55.652,0.087,0.0,0.522,0.0,4304896.0,0.0,38.0,3066314752.0,736952320.0,24990449664.0,4825358336.0,5919814.0,1663111.0
12-04 08:33:28,30.172,14.397,54.569,0.086,0.0,0.776,0.0,2146304.0,0.0,19.0,3067543552.0,736952320.0,25013485568.0,4801093632.0,3489305.0,1425281.0
12-04 08:33:29,30.961,15.352,53.087,0.0,0.0,0.600,0.0,4358144.0,0.0,44.0,3067871232.0,736952320.0,25038131200.0,4776120320.0,5842517.0,1616489.0
12-04 08:33:30,29.939,14.838,54.609,0.0,0.0,0.615,0.0,2150400.0,0.0,20.0,3066826752.0,736952320.0,25061265408.0,4754030592.0,3467173.0,1409410.0
12-04 08:33:31,30.256,14.957,54.188,0.171,0.0,0.427,0.0,4317184.0,0.0,40.0,3068006400.0,736960512.0,25084502016.0,4729606144.0,5902503.0,1640426.0
12-04 08:33:32,32.493,13.467,53.519,0.0,0.0,0.521,0.0,2170880.0,0.0,19.0,3068596224.0,736964608.0,25108484096.0,4705030144.0,3491410.0,1416848.0
12-04 08:33:33,26.973,14.050,55.594,2.689,0.0,0.694,0.0,126177280.0,0.0,224.0,3068739584.0,736964608.0,25130192896.0,4683177984.0,5756310.0,1579999.0
12-04 08:33:34,13.190,8.276,66.724,11.207,0.0,0.603,0.0,268435456.0,0.0,446.0,3071156224.0,736964608.0,25139146752.0,4671807488.0,2490077.0,1401222.0
12-04 08:33:35,14.225,8.569,68.295,8.312,0.0,0.600,0.0,257298432.0,0.0,449.0,3072180224.0,736964608.0,25151336448.0,4658593792.0,4533662.0,1476433.0
12-04 08:33:36,32.905,15.510,50.814,0.0,0.0,0.771,0.0,2162688.0,0.0,20.0,3072901120.0,736964608.0,25174188032.0,4635021312.0,5533472.0,1453246.0
12-04 08:33:37,31.475,15.952,51.973,0.172,0.0,0.429,0.0,4313088.0,0.0,40.0,3074625536.0,736976896.0,25200541696.0,4606930944.0,4816227.0,1611004.0
12-04 08:33:38,31.909,15.344,52.049,0.0,0.0,0.697,0.0,2162688.0,0.0,19.0,3073855488.0,736976896.0,25223483392.0,4584759296.0,4660404.0,1517969.0
12-04 08:33:39,32.393,15.897,50.940,0.085,0.0,0.684,0.0,4317184.0,0.0,40.0,3076501504.0,736976896.0,25248477184.0,4557119488.0,5661462.0,1525862.0
12-04 08:33:40,31.651,16.253,51.155,0.086,0.0,0.855,0.0,7811072.0,0.0,50.0,3075579904.0,736976896.0,25275252736.0,4531265536.0,3807623.0,1595492.0
12-04 08:33:41,36.475,14.834,47.033,0.698,0.0,0.960,0.0,60661760.0,0.0,126.0,3076853760.0,736976896.0,25355685888.0,4449558528.0,3458413.0,1418357.0
12-04 08:33:42,33.704,15.398,49.701,0.257,0.0,0.941,0.0,20377600.0,0.0,73.0,3076214784.0,736976896.0,25321693184.0,4484190208.0,5900954.0,1648656.0
12-04 08:33:43,32.164,15.141,51.754,0.171,0.0,0.770,0.0,4341760.0,0.0,41.0,3077566464.0,736985088.0,25346777088.0,4457746432.0,3795392.0,1593371.0
12-04 08:33:44,32.868,14.734,51.700,0.087,0.0,0.610,0.0,2154496.0,0.0,19.0,3077689344.0,736985088.0,25370337280.0,4434063360.0,5492352.0,1433763.0
12-04 08:33:45,32.130,13.644,53.345,0.176,0.0,0.704,0.0,4321280.0,0.0,39.0,3079454720.0,736985088.0,25395781632.0,4406853632.0,3810494.0,1598383.0
12-04 08:33:46,32.660,15.909,50.673,0.0,0.0,0.758,0.0,4317184.0,0.0,38.0,3079389184.0,736985088.0,25421455360.0,4381245440.0,5693494.0,1546378.0
12-04 08:33:47,32.614,15.444,51.510,0.0,0.0,0.431,0.0,2162688.0,0.0,19.0,3080462336.0,736985088.0,25444282368.0,4357345280.0,3637892.0,1517704.0
12-04 08:33:48,31.152,15.620,52.443,0.087,0.0,0.698,0.0,4304896.0,0.0,38.0,3080486912.0,736985088.0,25470988288.0,4330614784.0,5822779.0,1610975.0
12-04 08:33:49,29.538,12.500,57.705,0.171,0.0,0.086,0.0,6492160.0,0.0,59.0,3080847360.0,736993280.0,25495810048.0,4305424384.0,2772724.0,515232.0
12-04 08:33:50,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3082317824.0,736993280.0,25497006080.0,4302757888.0,2402.0,2646.0
12-04 08:33:51,0.417,0.333,99.250,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,3082223616.0,736993280.0,25497227264.0,4302630912.0,57093.0,5495.0
12-04 08:33:52,0.333,0.500,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3082465280.0,736993280.0,25497239552.0,4302376960.0,3998.0,6258.0
12-04 08:33:53,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3082461184.0,736993280.0,25497243648.0,4302376960.0,1731.0,2042.0
12-04 08:33:54,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3082158080.0,736993280.0,25497247744.0,4302675968.0,2950.0,4145.0
12-04 08:33:55,0.251,0.251,99.414,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3082067968.0,737001472.0,25497247744.0,4302757888.0,4532.0,7213.0
12-04 08:33:56,2.598,1.928,95.306,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3082063872.0,737001472.0,25497251840.0,4302757888.0,238746.0,239101.0
12-04 08:33:57,23.294,12.457,63.823,0.0,0.0,0.427,0.0,0.0,0.0,0.0,3080519680.0,737001472.0,25513242624.0,4288311296.0,3370932.0,1421124.0
12-04 08:33:58,28.758,14.770,55.517,0.0,0.0,0.956,0.0,4321280.0,0.0,38.0,3082469376.0,737005568.0,25537392640.0,4262207488.0,5991899.0,1712016.0
12-04 08:33:59,32.648,15.853,50.900,0.0,0.0,0.600,0.0,2146304.0,0.0,20.0,3083493376.0,737005568.0,25559740416.0,4238835712.0,3548141.0,1530399.0
12-04 08:34:00,32.109,16.225,50.811,0.085,0.0,0.769,0.0,4349952.0,0.0,41.0,3082788864.0,737005568.0,25586688000.0,4212592640.0,6030416.0,1761499.0
12-04 08:34:01,32.280,15.713,50.982,0.085,0.0,0.939,0.0,2158592.0,0.0,22.0,3084431360.0,737013760.0,25610063872.0,4187566080.0,3596473.0,1533367.0
12-04 08:34:02,33.187,14.135,51.975,0.088,0.0,0.615,0.0,4313088.0,0.0,38.0,3084955648.0,737013760.0,25635557376.0,4161548288.0,5994509.0,1751566.0
12-04 08:34:03,32.699,14.965,51.557,0.0,0.0,0.779,0.0,2150400.0,0.0,19.0,3086659584.0,737013760.0,25658679296.0,4136722432.0,5585809.0,1525862.0
12-04 08:34:04,33.102,13.814,52.302,0.087,0.0,0.695,0.0,4304896.0,0.0,38.0,3087429632.0,737013760.0,25684574208.0,4110057472.0,3969435.0,1723618.0
12-04 08:34:05,33.041,14.023,50.833,1.227,0.0,0.876,0.0,82763776.0,0.0,159.0,3088093184.0,737013760.0,25708228608.0,4085739520.0,5684552.0,1590679.0
12-04 08:34:06,16.325,9.231,64.615,9.316,0.0,0.513,0.0,264241152.0,0.0,447.0,3088535552.0,737013760.0,25719595008.0,4073930752.0,3731110.0,1610209.0
12-04 08:34:07,21.709,11.880,59.915,6.239,0.0,0.256,0.0,161447936.0,0.0,310.0,3087843328.0,737021952.0,25738534912.0,4055674880.0,1583432.0,1538067.0
12-04 08:34:08,31.597,15.625,51.997,0.0,0.0,0.781,0.0,4308992.0,0.0,38.0,3089469440.0,737021952.0,25762877440.0,4029706240.0,3694176.0,1709152.0
12-04 08:34:09,33.246,14.173,51.881,0.0,0.0,0.700,0.0,1933312.0,0.0,19.0,3090685952.0,737021952.0,25786044416.0,4005322752.0,5582383.0,1517078.0
12-04 08:34:10,33.675,14.701,50.769,0.171,0.0,0.684,0.0,4325376.0,0.0,40.0,3093561344.0,737021952.0,25811058688.0,3977433088.0,7955325.0,1725392.0
12-04 08:34:11,32.199,15.271,51.745,0.087,0.0,0.698,0.0,2150400.0,0.0,19.0,3093737472.0,737021952.0,25834528768.0,3953786880.0,7755726.0,1630109.0
12-04 08:34:12,31.728,16.165,51.505,0.0,0.0,0.602,0.0,4325376.0,0.0,40.0,3094618112.0,737021952.0,25859616768.0,3927818240.0,3928422.0,1712600.0
12-04 08:34:13,32.288,16.610,50.424,0.085,0.0,0.593,0.0,2187264.0,0.0,24.0,3095334912.0,737030144.0,25883480064.0,3903229952.0,5740867.0,1617787.0
12-04 08:34:14,32.517,15.963,50.507,0.169,0.0,0.845,0.0,4329472.0,0.0,38.0,3093602304.0,737030144.0,25909702656.0,3878739968.0,5853167.0,1675875.0
12-04 08:34:15,33.162,14.777,51.375,0.0,0.0,0.687,0.0,4075520.0,0.0,26.0,3095896064.0,737030144.0,25934839808.0,3851309056.0,3808636.0,1647296.0
12-04 08:34:16,32.300,16.021,50.991,0.0,0.0,0.689,0.0,2383872.0,0.0,31.0,3096903680.0,737030144.0,25957900288.0,3827240960.0,5789170.0,1641652.0
12-04 08:34:17,31.282,16.378,51.733,0.0,0.0,0.607,0.0,4304896.0,0.0,38.0,3097100288.0,737030144.0,25983447040.0,3801497600.0,3983740.0,1743505.0
12-04 08:34:18,32.430,15.297,51.573,0.0,0.0,0.699,0.0,2158592.0,0.0,19.0,3096719360.0,737030144.0,26007699456.0,3777626112.0,5581870.0,1542290.0
12-04 08:34:19,30.517,17.241,51.293,0.172,0.0,0.776,0.0,4313088.0,0.0,40.0,3098779648.0,737038336.0,26032652288.0,3750604800.0,6051011.0,1779869.0
12-04 08:34:20,31.972,15.378,51.868,0.0,0.0,0.782,0.0,2150400.0,0.0,19.0,3098177536.0,737038336.0,26056486912.0,3727372288.0,3564070.0,1524949.0
12-04 08:34:21,33.135,16.099,49.744,0.256,0.0,0.767,0.0,9703424.0,0.0,52.0,3099922432.0,737038336.0,26083917824.0,3698196480.0,6029546.0,1771098.0
12-04 08:34:22,33.188,16.157,49.694,0.262,0.0,0.699,0.0,25595904.0,0.0,69.0,3100995584.0,737038336.0,26103648256.0,3677392896.0,4875620.0,1571178.0
12-04 08:34:23,31.864,16.864,50.508,0.085,0.0,0.678,0.0,4308992.0,0.0,40.0,3100401664.0,737038336.0,26129600512.0,3652034560.0,4741855.0,1733511.0
12-04 08:34:24,33.275,13.763,51.916,0.087,0.0,0.958,0.0,2195456.0,0.0,22.0,3102171136.0,737038336.0,26152640512.0,3627225088.0,5580863.0,1529187.0
12-04 08:34:25,33.961,16.595,48.161,0.342,0.0,0.941,0.0,43798528.0,0.0,125.0,3104931840.0,737046528.0,26175221760.0,3601874944.0,3996650.0,1747183.0
12-04 08:34:26,31.917,15.438,51.778,0.0,0.0,0.867,0.0,2154496.0,0.0,19.0,3103764480.0,737046528.0,26198306816.0,3579957248.0,5582338.0,1535399.0
12-04 08:34:27,31.121,16.897,51.207,0.172,0.0,0.603,0.0,4313088.0,0.0,38.0,3104002048.0,737046528.0,26224775168.0,3553251328.0,6061812.0,1789591.0
12-04 08:34:28,31.693,15.889,51.554,0.0,0.0,0.864,0.0,2150400.0,0.0,19.0,3104907264.0,737046528.0,26247766016.0,3529355264.0,3561699.0,1514159.0
12-04 08:34:29,32.333,15.609,51.201,0.0,0.0,0.858,0.0,4308992.0,0.0,38.0,3106586624.0,737046528.0,26272563200.0,3502878720.0,6018929.0,1771055.0
12-04 08:34:30,31.245,17.167,50.901,0.0,0.0,0.687,0.0,2154496.0,0.0,19.0,3106992128.0,737046528.0,26296328192.0,3478708224.0,5641746.0,1563034.0
12-04 08:34:31,31.873,16.065,51.117,0.172,0.0,0.773,0.0,4325376.0,0.0,40.0,3108446208.0,737058816.0,26321530880.0,3452039168.0,3950755.0,1724634.0
12-04 08:34:32,32.363,16.096,50.856,0.0,0.0,0.685,0.0,2154496.0,0.0,19.0,3111301120.0,737058816.0,26345533440.0,3425181696.0,5708249.0,1602536.0
12-04 08:34:33,31.931,15.536,51.674,0.172,0.0,0.687,0.0,4308992.0,0.0,38.0,3110883328.0,737058816.0,26371452928.0,3399680000.0,5877093.0,1686189.0
12-04 08:34:34,32.035,15.584,51.602,0.087,0.0,0.693,0.0,4079616.0,0.0,26.0,3112144896.0,737058816.0,26395959296.0,3373912064.0,3809589.0,1642547.0
12-04 08:34:35,35.345,17.069,46.379,0.431,0.0,0.776,0.0,55730176.0,0.0,137.0,3115331584.0,737058816.0,26468069376.0,3298615296.0,5825573.0,1660596.0
12-04 08:34:36,34.323,15.459,49.083,0.349,0.0,0.786,0.0,30375936.0,0.0,74.0,3113299968.0,737062912.0,26441388032.0,3327324160.0,3721640.0,1594423.0
12-04 08:34:37,26.343,14.663,52.771,5.030,0.0,1.194,0.0,159764480.0,0.0,286.0,3114864640.0,737071104.0,26461605888.0,3305533440.0,5841336.0,1666697.0
12-04 08:34:38,13.946,10.204,66.412,9.014,0.0,0.425,0.0,273678336.0,0.0,454.0,3114049536.0,737071104.0,26473537536.0,3294416896.0,2558810.0,1514818.0
12-04 08:34:39,17.642,9.669,64.037,7.634,0.0,1.018,0.0,239644672.0,0.0,447.0,3117350912.0,737071104.0,26487517184.0,3277135872.0,6729659.0,1599606.0
12-04 08:34:40,31.657,16.305,51.605,0.0,0.0,0.434,0.0,2166784.0,0.0,22.0,3117568000.0,737071104.0,26510622720.0,3253813248.0,5595238.0,1536716.0
12-04 08:34:41,32.118,16.059,50.694,0.087,0.0,1.042,0.0,4313088.0,0.0,38.0,3117756416.0,737071104.0,26536230912.0,3228016640.0,5085533.0,1783053.0
12-04 08:34:42,32.149,15.945,51.386,0.087,0.0,0.433,0.0,2150400.0,0.0,19.0,3122245632.0,737071104.0,26559578112.0,3200180224.0,4520992.0,1531805.0
12-04 08:34:43,30.675,15.600,52.761,0.175,0.0,0.789,0.0,4325376.0,0.0,40.0,3122573312.0,737079296.0,26585309184.0,3174113280.0,6033545.0,1765998.0
12-04 08:34:44,32.846,14.789,51.849,0.086,0.0,0.430,0.0,2162688.0,0.0,19.0,3123265536.0,737079296.0,26608136192.0,3150594048.0,3513233.0,1493625.0
12-04 08:34:45,32.386,16.193,50.818,0.0,0.0,0.603,0.0,4304896.0,0.0,40.0,3124711424.0,737079296.0,26633486336.0,3123798016.0,6061471.0,1777506.0
12-04 08:34:46,31.570,15.611,52.038,0.0,0.0,0.781,0.0,2158592.0,0.0,19.0,3125923840.0,737079296.0,26656641024.0,3099430912.0,5607367.0,1555439.0
12-04 08:34:47,32.472,15.762,51.077,0.0,0.0,0.689,0.0,4304896.0,0.0,38.0,3125534720.0,737079296.0,26682359808.0,3074101248.0,3981216.0,1748549.0
12-04 08:34:48,31.470,16.681,50.989,0.0,0.0,0.860,0.0,2150400.0,0.0,19.0,3127926784.0,737079296.0,26705829888.0,3048239104.0,5681016.0,1587081.0
12-04 08:34:49,30.709,16.696,51.384,0.173,0.0,1.038,0.0,4370432.0,0.0,45.0,3126939648.0,737087488.0,26731352064.0,3023695872.0,5910686.0,1696230.0
12-04 08:34:50,32.027,16.099,50.937,0.0,0.0,0.937,0.0,2170880.0,0.0,19.0,3128373248.0,737087488.0,26754830336.0,2998784000.0,3773271.0,1640519.0
12-04 08:34:51,33.305,14.544,51.119,0.086,0.0,0.947,0.0,4308992.0,0.0,39.0,3128000512.0,737087488.0,26780286976.0,2973700096.0,5810185.0,1648762.0
12-04 08:34:52,31.266,16.365,51.507,0.086,0.0,0.775,0.0,4190208.0,0.0,32.0,3129126912.0,737087488.0,26806030336.0,2946830336.0,3857438.0,1681818.0
12-04 08:34:53,32.896,13.998,52.143,0.175,0.0,0.787,0.0,2260992.0,0.0,25.0,3129716736.0,737087488.0,26829189120.0,2923081728.0,5724314.0,1598739.0
12-04 08:34:54,31.309,16.082,51.668,0.0,0.0,0.941,0.0,4276224.0,0.0,37.0,3131482112.0,737087488.0,26854244352.0,2896261120.0,5900024.0,1703435.0
12-04 08:34:55,32.396,15.686,51.151,0.171,0.0,0.597,0.0,2215936.0,0.0,24.0,3132321792.0,737095680.0,26876874752.0,2872782848.0,3732453.0,1611345.0
12-04 08:34:56,32.426,16.255,50.383,0.0,0.0,0.936,0.0,4304896.0,0.0,38.0,3132956672.0,737095680.0,26902429696.0,2846593024.0,6009928.0,1756778.0
12-04 08:34:57,31.952,15.544,51.813,0.0,0.0,0.691,0.0,2150400.0,0.0,19.0,3133779968.0,737095680.0,26926669824.0,2821529600.0,5598697.0,1539388.0
12-04 08:34:58,32.403,16.159,50.338,0.0,0.0,1.100,0.0,4308992.0,0.0,38.0,3133849600.0,737095680.0,26951712768.0,2796417024.0,3982392.0,1744133.0
12-04 08:34:59,31.574,15.917,51.817,0.0,0.0,0.692,0.0,2162688.0,0.0,21.0,3134349312.0,737095680.0,26974646272.0,2772983808.0,5552013.0,1517529.0
12-04 08:35:00,31.720,15.990,51.253,0.173,0.0,0.864,0.0,4329472.0,0.0,39.0,3135246336.0,737095680.0,27000537088.0,2746195968.0,4030794.0,1770316.0
12-04 08:35:01,33.713,14.448,51.051,0.0,0.0,0.788,0.0,2158592.0,0.0,21.0,3136667648.0,737103872.0,27023331328.0,2721972224.0,5595640.0,1542410.0
12-04 08:35:02,31.802,15.945,51.300,0.087,0.0,0.867,0.0,4341760.0,0.0,39.0,3137667072.0,737103872.0,27049279488.0,2695024640.0,6016294.0,1765788.0
12-04 08:35:03,31.858,14.931,52.344,0.087,0.0,0.781,0.0,2154496.0,0.0,19.0,3137605632.0,737103872.0,27072393216.0,2671972352.0,3588572.0,1521671.0
12-04 08:35:04,31.456,15.771,51.993,0.0,0.0,0.780,0.0,4304896.0,0.0,38.0,3137531904.0,737103872.0,27098058752.0,2646380544.0,5973641.0,1743460.0
12-04 08:35:05,33.246,14.436,51.881,0.0,0.0,0.437,0.0,2158592.0,0.0,19.0,3140751360.0,737103872.0,27121319936.0,2619899904.0,5635882.0,1564553.0
12-04 08:35:06,32.900,15.152,51.342,0.087,0.0,0.519,0.0,4304896.0,0.0,38.0,3139424256.0,737103872.0,27147956224.0,2594590720.0,3967914.0,1722796.0
12-04 08:35:07,32.674,15.305,51.247,0.086,0.0,0.688,0.0,2166784.0,0.0,21.0,3141537792.0,737112064.0,27170390016.0,2570035200.0,5683005.0,1588901.0
12-04 08:35:08,30.669,16.073,52.476,0.0,0.0,0.782,0.0,4313088.0,0.0,38.0,3142746112.0,737112064.0,27195609088.0,2543607808.0,3903764.0,1693500.0
12-04 08:35:09,31.720,16.335,49.957,1.296,0.0,0.691,0.0,91033600.0,0.0,167.0,3143962624.0,737112064.0,27219116032.0,2518884352.0,5724799.0,1596657.0
12-04 08:35:10,14.686,10.781,64.431,9.593,0.0,0.509,0.0,262144000.0,0.0,434.0,3143979008.0,737112064.0,27230482432.0,2507501568.0,4729561.0,1612411.0
12-04 08:35:11,13.683,9.208,65.318,11.102,0.0,0.688,4096.0,264286208.0,1.0,445.0,3143987200.0,737116160.0,27241635840.0,2496335872.0,1535886.0,1507447.0
12-04 08:35:12,28.338,14.298,55.039,1.292,0.0,1.034,0.0,58220544.0,0.0,140.0,3144572928.0,737116160.0,27264385024.0,2473000960.0,8894491.0,1682266.0
12-04 08:35:13,33.102,14.509,51.607,0.087,0.0,0.695,0.0,2170880.0,0.0,21.0,3144790016.0,737124352.0,27288236032.0,2448924672.0,3906179.0,1512883.0
12-04 08:35:14,33.022,15.535,50.594,0.0,0.0,0.849,0.0,4345856.0,0.0,41.0,3143905280.0,737124352.0,27314270208.0,2423775232.0,5656547.0,1756097.0
12-04 08:35:15,32.957,14.957,51.130,0.087,0.0,0.870,0.0,2166784.0,0.0,22.0,3146526720.0,737124352.0,27337261056.0,2398162944.0,5572947.0,1529018.0
12-04 08:35:16,31.357,15.636,52.062,0.0,0.0,0.945,0.0,4300800.0,0.0,39.0,3148161024.0,737128448.0,27362131968.0,2371653632.0,3999450.0,1746109.0
12-04 08:35:17,32.275,15.708,51.159,0.086,0.0,0.773,0.0,2158592.0,0.0,19.0,3147624448.0,737128448.0,27385827328.0,2348494848.0,5642564.0,1572845.0
12-04 08:35:18,31.638,16.466,51.121,0.086,0.0,0.690,0.0,4304896.0,0.0,38.0,3148197888.0,737128448.0,27411607552.0,2322141184.0,5998342.0,1752265.0
12-04 08:35:19,32.021,14.698,52.756,0.087,0.0,0.437,0.0,2166784.0,0.0,21.0,3149275136.0,737136640.0,27434090496.0,2298572800.0,3640084.0,1562760.0
12-04 08:35:20,31.597,15.451,51.910,0.087,0.0,0.955,0.0,4317184.0,0.0,40.0,3149864960.0,737136640.0,27459534848.0,2272538624.0,5954372.0,1721567.0
12-04 08:35:21,33.219,14.678,50.901,0.0,0.0,1.202,0.0,2154496.0,0.0,19.0,3151941632.0,737136640.0,27482120192.0,2247876608.0,5718857.0,1618157.0
12-04 08:35:22,32.082,16.809,50.427,0.0,0.0,0.683,0.0,4308992.0,0.0,38.0,3151724544.0,737136640.0,27509084160.0,2221129728.0,3844833.0,1669773.0
12-04 08:35:23,31.814,15.649,51.591,0.0,0.0,0.946,0.0,2158592.0,0.0,19.0,3153350656.0,737136640.0,27530903552.0,2197684224.0,5871089.0,1687718.0
12-04 08:35:24,32.989,14.470,51.852,0.086,0.0,0.603,0.0,4304896.0,0.0,38.0,3152232448.0,737136640.0,27557466112.0,2172239872.0,3725837.0,1606005.0
12-04 08:35:25,32.158,16.595,50.559,0.086,0.0,0.602,0.0,4222976.0,0.0,32.0,3155070976.0,737144832.0,27581747200.0,2145112064.0,5902253.0,1699452.0
12-04 08:35:26,36.851,15.660,45.957,0.681,0.0,0.851,0.0,51269632.0,0.0,122.0,3156094976.0,737144832.0,27650379776.0,2075455488.0,5789101.0,1641760.0
12-04 08:35:27,33.874,16.894,47.696,0.512,0.0,1.024,0.0,38100992.0,0.0,89.0,3154526208.0,737144832.0,27628560384.0,2098843648.0,3714006.0,1605951.0
12-04 08:35:28,33.102,15.338,50.867,0.0,0.0,0.693,0.0,4386816.0,0.0,38.0,3155578880.0,737144832.0,27653992448.0,2072358912.0,5827702.0,1663719.0
12-04 08:35:29,31.727,15.250,52.060,0.0,0.0,0.964,0.0,4304896.0,0.0,38.0,3156881408.0,737144832.0,27678707712.0,2046341120.0,5991736.0,1747305.0
12-04 08:35:30,31.703,15.371,51.965,0.0,0.0,0.961,0.0,2158592.0,0.0,19.0,3156639744.0,737144832.0,27703132160.0,2022158336.0,3633955.0,1561237.0
12-04 08:35:31,32.062,15.945,51.300,0.173,0.0,0.520,0.0,4317184.0,0.0,41.0,3158130688.0,737153024.0,27728023552.0,1995767808.0,5988458.0,1749793.0
12-04 08:35:32,32.381,14.719,52.208,0.0,0.0,0.693,0.0,2150400.0,0.0,19.0,3159367680.0,737153024.0,27751333888.0,1971220480.0,3592529.0,1535634.0
12-04 08:35:33,31.448,16.881,50.728,0.171,0.0,0.771,0.0,4304896.0,0.0,38.0,3160313856.0,737153024.0,27776229376.0,1945378816.0,6009036.0,1758787.0
12-04 08:35:34,32.842,15.165,51.646,0.0,0.0,0.347,0.0,2154496.0,0.0,19.0,3159744512.0,737153024.0,27800268800.0,1921908736.0,5623229.0,1555371.0
12-04 08:35:35,31.946,16.737,50.722,0.170,0.0,0.425,0.0,6623232.0,0.0,48.0,3161395200.0,737153024.0,27823525888.0,1897000960.0,3945581.0,1712038.0
12-04 08:35:36,35.520,16.184,47.019,0.341,0.0,0.937,0.0,41713664.0,0.0,99.0,3159703552.0,737153024.0,27847196672.0,1875021824.0,5623571.0,1568552.0
12-04 08:35:37,31.678,16.096,51.113,0.086,0.0,1.027,0.0,4415488.0,0.0,43.0,3160977408.0,737161216.0,27872002048.0,1848934400.0,4792338.0,1757059.0
12-04 08:35:38,32.826,15.990,50.338,0.085,0.0,0.761,0.0,2162688.0,0.0,19.0,3161837568.0,737161216.0,27895029760.0,1825046528.0,4848613.0,1558085.0
12-04 08:35:39,31.939,16.567,50.811,0.0,0.0,0.683,0.0,4308992.0,0.0,40.0,3161956352.0,737161216.0,27921145856.0,1798811648.0,5984134.0,1745982.0
12-04 08:35:40,33.932,14.530,50.940,0.0,0.0,0.598,0.0,2150400.0,0.0,19.0,3163598848.0,737161216.0,27943919616.0,1774395392.0,3556376.0,1509462.0
12-04 08:35:41,31.298,17.111,50.645,0.172,0.0,0.774,0.0,16605184.0,0.0,56.0,3164598272.0,737161216.0,27968872448.0,1748443136.0,6048494.0,1760609.0
12-04 08:35:42,21.541,12.522,57.268,7.881,0.0,0.788,0.0,262144000.0,0.0,432.0,3163947008.0,737161216.0,27986460672.0,1731506176.0,5653589.0,1576854.0
12-04 08:35:43,14.028,9.380,65.146,10.499,0.0,0.947,4096.0,262516736.0,1.0,457.0,3165089792.0,737173504.0,27996565504.0,1720246272.0,2563952.0,1516192.0
12-04 08:35:44,23.030,11.515,60.087,4.329,0.0,1.039,0.0,134160384.0,0.0,249.0,3164520448.0,737173504.0,28014870528.0,1702510592.0,6553733.0,1508971.0
12-04 08:35:45,31.309,17.194,50.642,0.0,0.0,0.855,0.0,4313088.0,0.0,39.0,3165761536.0,737173504.0,28040560640.0,1675579392.0,6017975.0,1759893.0
12-04 08:35:46,32.309,14.750,52.327,0.0,0.0,0.615,0.0,2154496.0,0.0,19.0,3168014336.0,737173504.0,28063547392.0,1650339840.0,3588293.0,1529343.0
12-04 08:35:47,33.305,15.463,50.467,0.085,0.0,0.680,0.0,4296704.0,0.0,38.0,3166257152.0,737173504.0,28090028032.0,1625616384.0,6008137.0,1766869.0
12-04 08:35:48,32.791,15.068,51.370,0.086,0.0,0.685,0.0,2158592.0,0.0,19.0,3168956416.0,737173504.0,28112478208.0,1600466944.0,3855997.0,1580729.0
12-04 08:35:49,31.928,15.921,51.463,0.086,0.0,0.602,0.0,4321280.0,0.0,40.0,3168870400.0,737181696.0,28138381312.0,1574641664.0,5703621.0,1691802.0
12-04 08:35:50,32.241,15.862,50.862,0.086,0.0,0.948,0.0,4091904.0,0.0,29.0,3169841152.0,737181696.0,28163706880.0,1548345344.0,5848310.0,1676179.0
12-04 08:35:51,31.818,16.209,51.458,0.0,0.0,0.515,0.0,2379776.0,0.0,31.0,3171258368.0,737181696.0,28186611712.0,1524023296.0,3728577.0,1601318.0
12-04 08:35:52,32.066,15.298,51.599,0.173,0.0,0.864,0.0,4300800.0,0.0,39.0,3171549184.0,737181696.0,28212281344.0,1498062848.0,6035447.0,1778121.0
12-04 08:35:53,32.823,16.241,50.255,0.0,0.0,0.680,0.0,2154496.0,0.0,19.0,3172249600.0,737181696.0,28235993088.0,1473650688.0,5238462.0,1536102.0
12-04 08:35:54,31.542,15.511,52.080,0.0,0.0,0.867,0.0,4313088.0,0.0,38.0,3172413440.0,737185792.0,28261724160.0,1447751680.0,4324948.0,1734200.0
12-04 08:35:55,32.124,15.630,51.295,0.0,0.0,0.950,0.0,2174976.0,0.0,23.0,3172966400.0,737193984.0,28285030400.0,1423884288.0,5603942.0,1551266.0
12-04 08:35:56,30.926,17.587,50.807,0.085,0.0,0.595,0.0,4300800.0,0.0,38.0,3173793792.0,737193984.0,28310859776.0,1397227520.0,3822665.0,1561837.0
12-04 08:35:57,32.735,12.051,54.872,0.171,0.0,0.171,0.0,6455296.0,0.0,57.0,3173957632.0,737193984.0,28337790976.0,1370132480.0,2474254.0,256483.0
12-04 08:35:58,33.077,12.222,54.615,0.085,0.0,0.0,0.0,6467584.0,0.0,57.0,3175604224.0,737193984.0,28364288000.0,1341988864.0,442249.0,236217.0
12-04 08:35:59,32.091,13.633,54.107,0.085,0.0,0.085,0.0,6529024.0,0.0,61.0,3176624128.0,737193984.0,28391235584.0,1314021376.0,689064.0,240249.0
12-04 08:36:00,32.824,12.553,54.368,0.254,0.0,0.0,0.0,6471680.0,0.0,61.0,3177955328.0,737202176.0,28417896448.0,1286021120.0,440850.0,233628.0
12-04 08:36:01,32.198,11.499,56.133,0.170,0.0,0.0,0.0,6475776.0,0.0,60.0,3177525248.0,737206272.0,28446322688.0,1258020864.0,440997.0,234419.0
12-04 08:36:02,31.512,12.468,55.764,0.171,0.0,0.085,0.0,8581120.0,0.0,73.0,3177037824.0,737206272.0,28473683968.0,1231147008.0,588971.0,314081.0
12-04 08:36:03,32.582,11.092,56.153,0.173,0.0,0.0,0.0,6463488.0,0.0,58.0,3177148416.0,737206272.0,28500779008.0,1203941376.0,442685.0,237062.0
12-04 08:36:04,30.796,11.246,57.785,0.173,0.0,0.0,0.0,6864896.0,0.0,75.0,3178512384.0,737206272.0,28527161344.0,1176195072.0,463090.0,249523.0
12-04 08:36:05,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3179794432.0,737206272.0,28527292416.0,1174781952.0,4128.0,5407.0
12-04 08:36:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3179913216.0,737214464.0,28527292416.0,1174654976.0,7140.0,8660.0
12-04 08:36:07,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3180036096.0,737214464.0,28527296512.0,1174528000.0,4237.0,5221.0
12-04 08:36:08,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3180036096.0,737214464.0,28527296512.0,1174528000.0,2446.0,2315.0
12-04 08:36:09,0.167,0.251,99.582,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3180036096.0,737214464.0,28527296512.0,1174528000.0,2874.0,3351.0
12-04 08:36:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3180036096.0,737214464.0,28527296512.0,1174528000.0,2980.0,3335.0
12-04 08:36:11,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3180032000.0,737214464.0,28527300608.0,1174528000.0,7064.0,10518.0
12-04 08:36:12,0.084,0.168,99.581,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3180146688.0,737222656.0,28527304704.0,1174401024.0,3568.0,4504.0
12-04 08:36:13,10.959,7.192,81.507,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3180318720.0,737222656.0,28535070720.0,1166462976.0,3143169.0,1135055.0
12-04 08:36:14,24.287,14.780,53.933,6.223,0.0,0.778,0.0,206565376.0,0.0,336.0,3180134400.0,737222656.0,28552478720.0,1149239296.0,3725694.0,1652821.0
12-04 08:36:15,14.619,9.775,64.360,10.640,0.0,0.606,4096.0,260050944.0,1.0,351.0,3179950080.0,737226752.0,28565147648.0,1136750592.0,2730712.0,1626729.0
12-04 08:36:16,32.784,15.611,50.737,0.260,0.0,0.607,0.0,13213696.0,0.0,71.0,3180158976.0,737226752.0,28590940160.0,1110749184.0,4808473.0,1730641.0
12-04 08:36:17,35.938,16.927,45.660,0.694,0.0,0.781,0.0,73662464.0,0.0,152.0,3184910336.0,737226752.0,28682244096.0,1014693888.0,1626749.0,1609514.0
12-04 08:36:18,32.679,16.297,49.488,0.256,0.0,1.280,0.0,15392768.0,0.0,68.0,3183341568.0,737234944.0,28637548544.0,1060950016.0,5863859.0,1904639.0
12-04 08:36:19,32.846,15.219,50.817,0.0,0.0,1.118,0.0,2154496.0,0.0,19.0,3183865856.0,737234944.0,28660854784.0,1037119488.0,7729936.0,1647326.0
12-04 08:36:20,32.469,17.238,49.289,0.084,0.0,0.921,0.0,4313088.0,0.0,38.0,3184672768.0,737234944.0,28686458880.0,1010708480.0,8182926.0,1891265.0
12-04 08:36:21,32.230,15.157,51.829,0.087,0.0,0.697,0.0,2158592.0,0.0,19.0,3184754688.0,737234944.0,28710457344.0,986628096.0,5766423.0,1675377.0
12-04 08:36:22,31.882,15.767,51.132,0.0,0.0,1.220,0.0,2150400.0,0.0,19.0,3186458624.0,737234944.0,28732948480.0,962433024.0,5810277.0,1701304.0
12-04 08:36:23,31.475,16.638,50.772,0.0,0.0,1.115,0.0,4304896.0,0.0,38.0,3186475008.0,737234944.0,28758974464.0,936390656.0,6122376.0,1869994.0
12-04 08:36:24,31.779,16.235,51.295,0.086,0.0,0.604,0.0,2166784.0,0.0,21.0,3188039680.0,737243136.0,28782731264.0,911060992.0,5093665.0,1625818.0
12-04 08:36:25,31.542,16.118,51.560,0.087,0.0,0.693,0.0,4321280.0,0.0,41.0,3186630656.0,737243136.0,28807991296.0,887209984.0,4696295.0,1830127.0
12-04 08:36:26,32.024,16.225,50.811,0.0,0.0,0.939,0.0,2162688.0,0.0,19.0,3188080640.0,737247232.0,28831039488.0,862707712.0,5752789.0,1685168.0
12-04 08:36:27,31.842,15.877,51.491,0.0,0.0,0.789,0.0,4186112.0,0.0,32.0,3187912704.0,737247232.0,28857282560.0,836632576.0,5940282.0,1764564.0
12-04 08:36:28,32.216,15.636,51.203,0.086,0.0,0.859,0.0,2306048.0,0.0,28.0,3189198848.0,737247232.0,28880232448.0,812396544.0,6005997.0,1808614.0
12-04 08:36:29,32.162,15.202,51.757,0.088,0.0,0.791,0.0,2158592.0,0.0,19.0,3189575680.0,737247232.0,28903718912.0,788533248.0,3640975.0,1610130.0
12-04 08:36:30,30.285,17.256,51.337,0.173,0.0,0.949,0.0,4329472.0,0.0,43.0,3190263808.0,737255424.0,28929228800.0,762327040.0,6294591.0,1970975.0
12-04 08:36:31,32.085,16.511,50.638,0.0,0.0,0.766,0.0,2154496.0,0.0,19.0,3190689792.0,737255424.0,28953116672.0,738013184.0,5729838.0,1664308.0
12-04 08:36:32,32.624,16.014,50.426,0.085,0.0,0.852,0.0,4182016.0,0.0,32.0,3192786944.0,737255424.0,28977483776.0,711548928.0,5975170.0,1793312.0
12-04 08:36:33,32.580,15.030,51.347,0.087,0.0,0.956,0.0,2277376.0,0.0,25.0,3192254464.0,737255424.0,29001633792.0,687931392.0,3874546.0,1732240.0
12-04 08:36:34,31.300,15.473,52.343,0.0,0.0,0.884,0.0,2154496.0,0.0,19.0,3192987648.0,737255424.0,29025632256.0,663199744.0,5792637.0,1686700.0
12-04 08:36:35,30.891,15.975,51.721,0.530,0.0,0.883,0.0,4337664.0,0.0,41.0,3194961920.0,737267712.0,29050265600.0,636579840.0,6121878.0,1876024.0
12-04 08:36:36,33.103,15.086,51.293,0.0,0.0,0.517,0.0,2166784.0,0.0,19.0,3194195968.0,737267712.0,29074886656.0,612724736.0,3688595.0,1614414.0
12-04 08:36:37,31.795,16.923,50.256,0.085,0.0,0.940,0.0,4308992.0,0.0,38.0,3195133952.0,737271808.0,29100548096.0,586121216.0,6199014.0,1928023.0
12-04 08:36:38,32.051,15.812,51.026,0.0,0.0,1.111,0.0,2158592.0,0.0,19.0,3196841984.0,737275904.0,29123788800.0,561168384.0,5700891.0,1644556.0
12-04 08:36:39,31.790,15.459,51.441,0.087,0.0,1.223,0.0,4186112.0,0.0,32.0,3197140992.0,737275904.0,29148909568.0,535748608.0,6024215.0,1811686.0
12-04 08:36:40,32.683,16.808,49.830,0.0,0.0,0.679,0.0,2277376.0,0.0,25.0,3197980672.0,737275904.0,29172871168.0,510947328.0,5907498.0,1758550.0
12-04 08:36:41,30.763,17.203,51.017,0.085,0.0,0.932,0.0,2162688.0,0.0,21.0,3198681088.0,737284096.0,29195767808.0,487342080.0,3708749.0,1648439.0
12-04 08:36:42,32.421,15.483,51.069,0.086,0.0,0.941,0.0,4300800.0,0.0,38.0,3198095360.0,737284096.0,29222256640.0,461438976.0,6183068.0,1904922.0
12-04 08:36:43,31.745,16.851,50.638,0.0,0.0,0.766,0.0,2166784.0,0.0,20.0,3199975424.0,737284096.0,29245378560.0,436436992.0,5685291.0,1640989.0
12-04 08:36:44,31.661,16.436,50.779,0.087,0.0,1.038,0.0,7557120.0,0.0,49.0,3192139776.0,737284096.0,29269942272.0,419708928.0,6223721.0,1927211.0
12-04 08:36:45,22.754,12.594,58.942,4.954,0.0,0.756,0.0,86974464.0,0.0,164.0,3191349248.0,737284096.0,29288157184.0,402284544.0,3377820.0,1467045.0
12-04 08:36:46,3.547,1.520,79.223,15.709,0.0,0.0,0.0,261095424.0,0.0,445.0,3193081856.0,737284096.0,29288890368.0,399818752.0,603058.0,1054113.0
12-04 08:36:47,3.535,1.936,79.798,14.646,0.0,0.084,0.0,259203072.0,0.0,457.0,3193344000.0,737292288.0,29291622400.0,396816384.0,2210319.0,1079164.0
12-04 08:36:48,29.709,12.072,56.507,1.284,0.0,0.428,0.0,44150784.0,0.0,95.0,3192864768.0,737292288.0,29312307200.0,376610816.0,1168097.0,1350295.0
12-04 08:36:49,27.690,19.048,52.028,0.0,0.0,1.235,0.0,0.0,0.0,0.0,3203641344.0,737292288.0,29333913600.0,344227840.0,5450271.0,1993492.0
12-04 08:36:50,32.082,15.870,51.280,0.0,0.0,0.768,0.0,2166784.0,0.0,21.0,3205808128.0,737292288.0,29358014464.0,317960192.0,11629625.0,2099600.0
12-04 08:36:51,30.285,17.429,51.510,0.0,0.0,0.777,0.0,118784.0,0.0,6.0,3206873088.0,737292288.0,29379235840.0,295673856.0,8421171.0,2003244.0
12-04 08:36:52,30.476,16.797,51.775,0.087,0.0,0.866,0.0,2150400.0,0.0,19.0,3207761920.0,737292288.0,29402427392.0,271593472.0,6133938.0,1860259.0
12-04 08:36:53,34.163,17.339,46.695,0.429,0.0,1.373,0.0,44572672.0,0.0,131.0,3215372288.0,735281152.0,29431209984.0,237211648.0,5985515.0,1777761.0
12-04 08:36:54,30.454,21.291,47.295,0.087,0.0,0.873,0.0,6955008.0,0.0,53.0,3209883648.0,735281152.0,29416493056.0,257417216.0,6271417.0,1934253.0
12-04 08:36:55,32.407,19.201,47.263,0.087,0.0,1.043,0.0,2224128.0,0.0,22.0,3204730880.0,735281152.0,29438820352.0,240242688.0,5919219.0,1763609.0
12-04 08:36:56,31.830,19.861,47.355,0.0,0.0,0.954,8192.0,3006464.0,2.0,35.0,3199836160.0,734838784.0,29432446976.0,251953152.0,5800037.0,1696015.0
12-04 08:36:57,30.922,20.672,47.631,0.086,0.0,0.689,3497984.0,2162688.0,46.0,19.0,3193270272.0,734838784.0,29458972672.0,231993344.0,3704520.0,1643105.0
12-04 08:36:58,30.553,21.787,46.298,0.0,0.0,1.362,36864.0,4984832.0,3.0,50.0,3187748864.0,734666752.0,29450924032.0,245735424.0,5936879.0,1763274.0
12-04 08:36:59,31.583,17.443,50.042,0.085,0.0,0.847,0.0,2285568.0,0.0,27.0,3181453312.0,734674944.0,29472727040.0,230219776.0,6228422.0,1928618.0
12-04 08:37:00,32.219,16.195,50.471,0.086,0.0,1.028,430080.0,2949120.0,59.0,35.0,3179720704.0,734543872.0,29463609344.0,241201152.0,5742926.0,1672432.0
12-04 08:37:01,31.606,16.926,50.691,0.0,0.0,0.777,864256.0,4190208.0,53.0,49.0,3179954176.0,734023680.0,29460553728.0,244543488.0,6085076.0,1847160.0
12-04 08:37:02,32.849,15.825,50.813,0.0,0.0,0.513,12288.0,2301952.0,3.0,27.0,3179610112.0,733478912.0,29471215616.0,234770432.0,3720084.0,1639405.0
12-04 08:37:03,33.162,15.808,50.258,0.086,0.0,0.687,4096.0,4775936.0,1.0,58.0,3178663936.0,733306880.0,29477859328.0,229244928.0,6131596.0,1893844.0
12-04 08:37:04,32.219,15.938,50.985,0.086,0.0,0.771,0.0,2572288.0,0.0,30.0,3178717184.0,733257728.0,29479460864.0,227639296.0,5733752.0,1660792.0
12-04 08:37:05,31.404,15.439,52.105,0.263,0.0,0.789,24576.0,4927488.0,4.0,49.0,3181068288.0,733052928.0,29459951616.0,245002240.0,5831572.0,1723707.0
12-04 08:37:06,32.158,16.337,50.559,0.0,0.0,0.946,0.0,2772992.0,0.0,36.0,3177779200.0,732975104.0,29460574208.0,247746560.0,4105922.0,1849723.0
12-04 08:37:07,32.787,15.962,50.388,0.086,0.0,0.777,16384.0,2551808.0,2.0,28.0,3178168320.0,732893184.0,29458710528.0,249303040.0,5665012.0,1637020.0
12-04 08:37:08,31.684,16.233,51.128,0.0,0.0,0.955,0.0,4718592.0,0.0,45.0,3178987520.0,732815360.0,29457629184.0,249643008.0,6243849.0,1921266.0
12-04 08:37:09,31.703,15.371,52.052,0.0,0.0,0.873,0.0,2150400.0,0.0,21.0,3178860544.0,732815360.0,29480816640.0,226582528.0,4006362.0,1637687.0
12-04 08:37:10,30.491,17.743,50.732,0.086,0.0,0.947,45056.0,4599808.0,2.0,42.0,3179012096.0,732696576.0,29480640512.0,226725888.0,5624944.0,1774354.0
12-04 08:37:11,33.218,15.186,50.561,0.259,0.0,0.777,0.0,2699264.0,0.0,35.0,3177787392.0,732532736.0,29476810752.0,231944192.0,5933717.0,1768333.0
12-04 08:37:12,33.674,17.050,48.167,0.256,0.0,0.853,57344.0,24846336.0,5.0,92.0,3179098112.0,732340224.0,29460226048.0,247410688.0,5726360.0,1659970.0
12-04 08:37:13,36.419,17.474,44.291,0.865,0.0,0.952,24576.0,73392128.0,6.0,247.0,3174981632.0,732078080.0,29373366272.0,338649088.0,6259680.0,1940918.0
12-04 08:37:14,32.423,15.700,51.280,0.085,0.0,0.512,0.0,2174976.0,0.0,21.0,3172712448.0,732078080.0,29395480576.0,318803968.0,3618747.0,1593896.0
12-04 08:37:15,31.997,15.519,51.613,0.0,0.0,0.872,0.0,2154496.0,0.0,19.0,3175620608.0,732078080.0,29419356160.0,292020224.0,5823877.0,1704855.0
12-04 08:37:16,33.621,14.520,51.080,0.086,0.0,0.691,0.0,4313088.0,0.0,40.0,3176054784.0,732090368.0,29445165056.0,265764864.0,6144241.0,1873191.0
12-04 08:37:17,31.763,15.445,51.571,0.436,0.0,0.785,4096.0,32489472.0,1.0,67.0,3176472576.0,732098560.0,29467869184.0,242634752.0,4499263.0,1656589.0
12-04 08:37:18,18.503,11.618,59.380,9.639,0.0,0.861,12288.0,265027584.0,3.0,489.0,3178557440.0,732065792.0,29468033024.0,240418816.0,5188812.0,1800840.0
12-04 08:37:19,15.280,10.611,62.139,11.205,0.0,0.764,8192.0,261541888.0,2.0,502.0,3178950656.0,732016640.0,29462732800.0,245374976.0,1653012.0,1622091.0
12-04 08:37:20,25.790,13.578,56.447,3.587,0.0,0.598,4096.0,107491328.0,1.0,241.0,3179343872.0,731897856.0,29452423168.0,255410176.0,2988529.0,1586573.0
12-04 08:37:21,32.470,16.062,50.691,0.086,0.0,0.691,0.0,4349952.0,0.0,46.0,3176570880.0,731897856.0,29473837056.0,236769280.0,2075242.0,1837050.0
12-04 08:37:22,33.102,14.818,51.127,0.087,0.0,0.867,0.0,2596864.0,0.0,28.0,3178516480.0,731799552.0,29461258240.0,247500800.0,7718994.0,1624728.0
12-04 08:37:23,30.917,16.594,51.179,0.087,0.0,1.223,0.0,4370432.0,0.0,43.0,3177836544.0,731742208.0,29466824704.0,242671616.0,8237953.0,1923724.0
12-04 08:37:24,32.962,16.353,50.086,0.0,0.0,0.599,114688.0,2449408.0,4.0,29.0,3178168320.0,731684864.0,29466685440.0,242536448.0,7698385.0,1642525.0
12-04 08:37:25,32.416,16.079,50.473,0.0,0.0,1.032,0.0,4583424.0,0.0,51.0,3178856448.0,731623424.0,29462441984.0,246153216.0,6189137.0,1894754.0
12-04 08:37:26,31.496,15.486,51.969,0.0,0.0,1.050,16384.0,2437120.0,4.0,33.0,3179585536.0,731578368.0,29466062848.0,241848320.0,7793767.0,1694485.0
12-04 08:37:27,32.844,15.298,51.167,0.0,0.0,0.691,0.0,2236416.0,0.0,25.0,3177648128.0,731561984.0,29474009088.0,235855872.0,3712831.0,1641648.0
12-04 08:37:28,31.730,17.468,49.536,0.169,0.0,1.097,950272.0,4534272.0,24.0,50.0,3178659840.0,731521024.0,29479354368.0,229539840.0,6188578.0,1904895.0
12-04 08:37:29,32.222,16.239,50.598,0.085,0.0,0.855,0.0,2367488.0,0.0,28.0,3178348544.0,731471872.0,29478354944.0,230899712.0,5744593.0,1672575.0
12-04 08:37:30,30.742,16.769,51.441,0.087,0.0,0.961,45056.0,4530176.0,6.0,47.0,3179532288.0,731422720.0,29479370752.0,228749312.0,6126919.0,1848152.0
12-04 08:37:31,31.515,16.710,50.909,0.0,0.0,0.866,118784.0,2355200.0,2.0,27.0,3178065920.0,731373568.0,29481574400.0,228061184.0,3667190.0,1634267.0
12-04 08:37:32,32.560,15.979,50.687,0.086,0.0,0.687,0.0,4452352.0,0.0,41.0,3179257856.0,731279360.0,29465415680.0,243122176.0,5799050.0,1687558.0
12-04 08:37:33,31.993,16.424,50.727,0.0,0.0,0.855,0.0,2609152.0,0.0,41.0,3179474944.0,731226112.0,29464555520.0,243818496.0,6163939.0,1887482.0
12-04 08:37:34,32.266,15.398,51.298,0.087,0.0,0.952,0.0,2310144.0,0.0,27.0,3179065344.0,731181056.0,29467443200.0,241385472.0,5776189.0,1695677.0
12-04 08:37:35,31.386,17.001,50.828,0.0,0.0,0.785,98304.0,4538368.0,14.0,50.0,3179290624.0,731131904.0,29471420416.0,237232128.0,4120388.0,1860831.0
12-04 08:37:36,30.185,16.240,52.692,0.088,0.0,0.794,0.0,2306048.0,0.0,24.0,3176886272.0,731082752.0,29474832384.0,236273664.0,5729835.0,1663414.0
12-04 08:37:37,31.552,16.724,50.690,0.0,0.0,1.034,0.0,2379776.0,0.0,25.0,3176755200.0,731033600.0,29476581376.0,234704896.0,5954658.0,1789276.0
12-04 08:37:38,32.819,16.110,50.043,0.0,0.0,1.028,0.0,4448256.0,0.0,46.0,3178270720.0,730988544.0,29481512960.0,228302848.0,5944786.0,1773693.0
12-04 08:37:39,32.925,14.186,52.014,0.088,0.0,0.788,143360.0,2396160.0,19.0,27.0,3175874560.0,730935296.0,29482708992.0,229556224.0,3735352.0,1636339.0
12-04 08:37:40,32.177,15.958,51.084,0.173,0.0,0.607,204800.0,4698112.0,15.0,53.0,3178070016.0,730767360.0,29466025984.0,244211712.0,6164973.0,1917713.0
12-04 08:37:41,32.676,15.695,50.943,0.086,0.0,0.600,172032.0,2318336.0,10.0,27.0,3176046592.0,730648576.0,29468139520.0,244240384.0,5707386.0,1649185.0
12-04 08:37:42,32.038,16.062,51.036,0.0,0.0,0.864,143360.0,4546560.0,12.0,48.0,3177684992.0,730537984.0,29471035392.0,239816704.0,5126438.0,1876255.0
12-04 08:37:43,31.858,16.059,51.389,0.0,0.0,0.694,106496.0,2306048.0,9.0,23.0,3176882176.0,730439680.0,29470990336.0,240762880.0,4776930.0,1660097.0
12-04 08:37:44,31.830,16.045,51.258,0.0,0.0,0.867,53248.0,3948544.0,4.0,47.0,3176816640.0,730398720.0,29474873344.0,236986368.0,6023631.0,1819101.0
12-04 08:37:45,31.842,15.702,51.579,0.0,0.0,0.877,172032.0,2338816.0,12.0,26.0,3179552768.0,730345472.0,29467955200.0,241221632.0,5720507.0,1659687.0
12-04 08:37:46,33.447,16.511,49.191,0.170,0.0,0.681,0.0,4562944.0,0.0,51.0,3177926656.0,730288128.0,29471813632.0,239046656.0,6135016.0,1865043.0
12-04 08:37:47,32.504,15.609,50.943,0.086,0.0,0.858,155648.0,2428928.0,10.0,23.0,3177811968.0,730144768.0,29472079872.0,239038464.0,3780530.0,1697202.0
12-04 08:37:48,32.526,15.311,51.384,0.0,0.0,0.779,0.0,2265088.0,0.0,23.0,3178401792.0,730017792.0,29472587776.0,238067712.0,5749305.0,1669696.0
12-04 08:37:49,32.378,16.233,50.608,0.087,0.0,0.694,0.0,4526080.0,0.0,47.0,3176402944.0,729956352.0,29475631104.0,237084672.0,6156908.0,1893756.0
12-04 08:37:50,23.707,13.448,53.879,8.103,0.0,0.862,122880.0,203698176.0,9.0,392.0,3179446272.0,729829376.0,29469274112.0,240525312.0,5813656.0,1695024.0
12-04 08:37:51,14.680,9.499,63.990,11.054,0.0,0.777,8192.0,259158016.0,2.0,513.0,3178098688.0,729837568.0,29480665088.0,230473728.0,2730155.0,1628886.0
12-04 08:37:52,19.277,10.671,59.811,9.466,0.0,0.775,16384.0,215728128.0,4.0,429.0,3178774528.0,729714688.0,29473300480.0,237285376.0,6704448.0,1658038.0
12-04 08:37:53,31.838,16.393,50.820,0.086,0.0,0.863,0.0,2375680.0,0.0,25.0,3178962944.0,729575424.0,29473062912.0,237473792.0,5679264.0,1633965.0
12-04 08:37:54,31.570,16.219,51.258,0.087,0.0,0.867,352256.0,4505600.0,39.0,51.0,3177627648.0,729452544.0,29475639296.0,236355584.0,4228021.0,1910855.0
12-04 08:37:55,32.897,15.096,51.222,0.0,0.0,0.785,61440.0,2387968.0,4.0,26.0,3178512384.0,729382912.0,29474881536.0,236298240.0,5673459.0,1611520.0
12-04 08:37:56,32.811,15.057,51.262,0.087,0.0,0.783,4096.0,4251648.0,1.0,35.0,3179433984.0,729325568.0,29474820096.0,235495424.0,6002546.0,1806349.0
12-04 08:37:57,32.185,16.975,49.664,0.084,0.0,1.092,0.0,2625536.0,0.0,38.0,3178659840.0,729255936.0,29474504704.0,236654592.0,5975699.0,1789824.0
12-04 08:37:58,30.909,16.710,51.429,0.087,0.0,0.866,90112.0,2330624.0,4.0,25.0,3178475520.0,729194496.0,29474504704.0,236900352.0,5700917.0,1641055.0
12-04 08:37:59,31.620,15.679,51.742,0.0,0.0,0.958,90112.0,4542464.0,6.0,49.0,3178123264.0,729128960.0,29474021376.0,237801472.0,4192384.0,1903884.0
12-04 08:38:00,31.877,16.452,50.728,0.086,0.0,0.857,0.0,2322432.0,0.0,25.0,3177697280.0,729055232.0,29473128448.0,239194112.0,5739293.0,1670392.0
12-04 08:38:01,31.443,16.753,50.859,0.0,0.0,0.945,0.0,4534272.0,0.0,47.0,3177889792.0,728981504.0,29472739328.0,239464448.0,6088728.0,1846206.0
12-04 08:38:02,32.884,16.189,50.084,0.0,0.0,0.843,0.0,2363392.0,0.0,24.0,3179085824.0,728911872.0,29470429184.0,240648192.0,4624115.0,1691791.0
12-04 08:38:03,32.763,15.825,50.642,0.0,0.0,0.770,0.0,2363392.0,0.0,26.0,3177861120.0,728838144.0,29469007872.0,243367936.0,4861703.0,1643151.0
12-04 08:38:04,30.573,16.211,52.335,0.176,0.0,0.705,0.0,4542464.0,0.0,50.0,3179331584.0,728776704.0,29467746304.0,243220480.0,6232825.0,1931248.0
12-04 08:38:05,33.679,15.112,50.604,0.086,0.0,0.518,12288.0,2338816.0,3.0,26.0,3178229760.0,726818816.0,29468028928.0,245997568.0,5699901.0,1631785.0
12-04 08:38:06,33.738,15.091,50.390,0.087,0.0,0.694,606208.0,8060928.0,55.0,58.0,3179016192.0,726544384.0,29468143616.0,245370880.0,5407070.0,1859302.0
12-04 08:38:07,35.931,15.671,46.840,0.779,0.0,0.779,0.0,60043264.0,0.0,195.0,3179794432.0,725430272.0,29469032448.0,244817920.0,4477296.0,1686417.0
12-04 08:38:08,34.519,15.611,48.482,0.520,0.0,0.867,139264.0,34811904.0,17.0,120.0,3179376640.0,725307392.0,29401042944.0,313348096.0,5609434.0,1588164.0
12-04 08:38:09,32.328,15.948,50.776,0.086,0.0,0.862,110592.0,6631424.0,10.0,53.0,3177684992.0,725311488.0,29427253248.0,288825344.0,6323559.0,1971476.0
12-04 08:38:10,34.660,15.827,47.922,0.707,0.0,0.884,20480.0,46379008.0,4.0,140.0,3177500672.0,725327872.0,29449781248.0,266465280.0,5751578.0,1647514.0
12-04 08:38:11,32.449,15.753,50.942,0.086,0.0,0.771,0.0,2215936.0,0.0,21.0,3177820160.0,725327872.0,29473464320.0,242462720.0,3795424.0,1717693.0
12-04 08:38:12,32.170,16.851,49.787,0.0,0.0,1.191,0.0,4542464.0,0.0,46.0,3177984000.0,725180416.0,29472120832.0,243789824.0,6121700.0,1868473.0
12-04 08:38:13,31.023,15.078,53.553,0.087,0.0,0.260,0.0,4558848.0,0.0,50.0,3179048960.0,725032960.0,29471039488.0,243953664.0,2983997.0,763773.0
12-04 08:38:14,32.423,12.116,55.290,0.171,0.0,0.0,24576.0,6635520.0,3.0,62.0,3179134976.0,724877312.0,29470531584.0,244531200.0,442948.0,237240.0
12-04 08:38:15,31.682,12.383,55.764,0.171,0.0,0.0,36864.0,8908800.0,3.0,87.0,3180711936.0,724733952.0,29471858688.0,241770496.0,1866805.0,252150.0
12-04 08:38:16,32.244,12.382,55.202,0.172,0.0,0.0,0.0,6668288.0,0.0,67.0,3180191744.0,724619264.0,29471338496.0,242925568.0,589006.0,314324.0
12-04 08:38:17,33.048,11.986,54.795,0.171,0.0,0.0,0.0,6725632.0,0.0,66.0,3179384832.0,724463616.0,29470793728.0,244432896.0,457579.0,250096.0
12-04 08:38:18,32.137,12.308,55.470,0.085,0.0,0.0,0.0,6631424.0,0.0,63.0,3180040192.0,724336640.0,29470412800.0,244285440.0,442846.0,237092.0
12-04 08:38:19,31.962,11.997,55.870,0.171,0.0,0.0,0.0,6717440.0,0.0,66.0,3181228032.0,724197376.0,29468004352.0,245645312.0,441994.0,235659.0
12-04 08:38:20,32.735,11.709,55.470,0.085,0.0,0.0,0.0,6643712.0,0.0,65.0,3181436928.0,724004864.0,29467066368.0,246566912.0,445311.0,240320.0
12-04 08:38:21,32.396,11.935,55.499,0.171,0.0,0.0,0.0,6729728.0,0.0,67.0,3181600768.0,723849216.0,29464936448.0,248688640.0,442669.0,235359.0
12-04 08:38:22,21.661,9.760,63.356,5.137,0.0,0.086,12288.0,113537024.0,3.0,247.0,3181273088.0,723853312.0,29483790336.0,230158336.0,296820.0,158969.0
12-04 08:38:23,0.084,0.836,80.100,18.980,0.0,0.0,8192.0,260411392.0,2.0,498.0,3181621248.0,723865600.0,29485342720.0,228245504.0,4459.0,5230.0
12-04 08:38:24,0.084,0.669,84.686,14.561,0.0,0.0,8192.0,260268032.0,2.0,513.0,3181727744.0,723869696.0,29485359104.0,228118528.0,2731.0,2167.0
12-04 08:38:25,30.835,12.181,56.559,0.426,0.0,0.0,0.0,16674816.0,0.0,82.0,3180924928.0,723685376.0,29482061824.0,232402944.0,444567.0,238689.0
12-04 08:38:26,31.983,12.489,55.359,0.084,0.0,0.084,0.0,8699904.0,0.0,76.0,3180810240.0,723484672.0,29481062400.0,233717760.0,443388.0,236182.0
12-04 08:38:27,33.249,11.705,54.792,0.254,0.0,0.0,0.0,6852608.0,0.0,74.0,3181236224.0,723283968.0,29478252544.0,236302336.0,589660.0,313723.0
12-04 08:38:28,32.365,12.041,55.508,0.085,0.0,0.0,40960.0,6643712.0,4.0,63.0,3179995136.0,723095552.0,29477318656.0,238665728.0,444054.0,237503.0
12-04 08:38:29,32.737,12.276,54.902,0.085,0.0,0.0,0.0,6733824.0,0.0,69.0,3180519424.0,722968576.0,29473259520.0,242327552.0,444912.0,239513.0
12-04 08:38:30,31.979,11.927,55.920,0.173,0.0,0.0,8192.0,6647808.0,2.0,63.0,3180335104.0,722751488.0,29472526336.0,243462144.0,442541.0,236704.0
12-04 08:38:31,32.960,11.188,55.680,0.172,0.0,0.0,671744.0,6680576.0,10.0,62.0,3181940736.0,722534400.0,29470081024.0,244518912.0,440904.0,233800.0
12-04 08:38:32,32.655,12.214,54.962,0.085,0.0,0.085,0.0,6656000.0,0.0,66.0,3181080576.0,722313216.0,29467193344.0,248487936.0,441174.0,234293.0
12-04 08:38:33,32.072,12.038,55.718,0.172,0.0,0.0,184320.0,6742016.0,14.0,67.0,3181572096.0,722173952.0,29464576000.0,250753024.0,461428.0,256639.0
12-04 08:38:34,10.109,4.344,85.547,0.0,0.0,0.0,450560.0,3710976.0,16.0,38.0,3181735936.0,722173952.0,29475667968.0,239497216.0,255887.0,139870.0
12-04 08:38:35,0.250,0.583,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3182063616.0,722173952.0,29476229120.0,238608384.0,3162.0,3441.0
12-04 08:38:36,0.083,0.667,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3182186496.0,722173952.0,29476233216.0,238481408.0,5444.0,6162.0
12-04 08:38:37,0.251,0.418,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3182829568.0,722173952.0,29476233216.0,237838336.0,6272.0,8954.0
12-04 08:38:38,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3182825472.0,722173952.0,29476237312.0,237838336.0,2730.0,2556.0
12-04 08:38:39,0.084,0.168,99.581,0.168,0.0,0.0,0.0,40960.0,0.0,5.0,3182817280.0,722182144.0,29476237312.0,237838336.0,2359.0,2059.0
12-04 08:38:40,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3182944256.0,722182144.0,29476237312.0,237711360.0,3108.0,3293.0
12-04 08:38:41,0.0,0.500,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3183058944.0,722182144.0,29476241408.0,237592576.0,3534.0,4265.0
12-04 08:38:42,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3183058944.0,722182144.0,29476241408.0,237592576.0,4180.0,4875.0
12-04 08:38:43,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3183185920.0,722182144.0,29476241408.0,237465600.0,5164.0,6996.0
12-04 08:38:44,0.250,0.250,99.499,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,3182583808.0,722182144.0,29476245504.0,238063616.0,3145.0,4810.0
12-04 08:38:45,0.084,0.251,99.582,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3182665728.0,722190336.0,29476245504.0,237973504.0,4528.0,6610.0
12-04 08:38:46,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3182661632.0,722190336.0,29476249600.0,237973504.0,1733.0,1850.0
12-04 08:38:47,9.161,5.993,84.503,0.086,0.0,0.257,1880064.0,0.0,147.0,0.0,3181432832.0,722190336.0,29484732416.0,230719488.0,1598500.0,1071758.0
12-04 08:38:48,30.708,14.336,54.071,0.088,0.0,0.796,131072.0,2363392.0,15.0,24.0,3183759360.0,722046976.0,29476519936.0,236748800.0,5286325.0,1710284.0
12-04 08:38:49,31.049,16.652,51.691,0.0,0.0,0.607,4096.0,2404352.0,1.0,25.0,3184754688.0,721887232.0,29470285824.0,242147328.0,5796891.0,1729591.0
12-04 08:38:50,30.789,16.739,51.431,0.087,0.0,0.954,69632.0,7880704.0,2.0,51.0,3185184768.0,721719296.0,29464870912.0,247300096.0,3906619.0,1770994.0
12-04 08:38:51,35.390,17.052,45.930,0.771,0.0,0.857,4096.0,52613120.0,1.0,141.0,3185938432.0,721465344.0,29476433920.0,235237376.0,6261321.0,1958654.0
12-04 08:38:52,34.197,17.271,47.237,0.432,0.0,0.864,69632.0,46129152.0,15.0,123.0,3185446912.0,721199104.0,29386600448.0,325828608.0,5856802.0,1785695.0
12-04 08:38:53,30.716,16.997,51.424,0.0,0.0,0.863,65536.0,2158592.0,4.0,20.0,3183579136.0,721199104.0,29411868672.0,302428160.0,3784299.0,1751101.0
12-04 08:38:54,31.857,16.780,50.341,0.085,0.0,0.937,0.0,4222976.0,0.0,37.0,3182600192.0,721199104.0,29437640704.0,277635072.0,6073915.0,1875608.0
12-04 08:38:55,32.038,15.889,51.209,0.0,0.0,0.864,0.0,2265088.0,0.0,27.0,3183902720.0,721199104.0,29459922944.0,254050304.0,6256426.0,1991816.0
12-04 08:38:56,33.077,15.726,50.684,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,3183636480.0,721199104.0,29483806720.0,230432768.0,5794040.0,1743126.0
12-04 08:38:57,32.313,16.241,50.340,0.085,0.0,1.020,0.0,2412544.0,0.0,28.0,3185315840.0,721076224.0,29476552704.0,236130304.0,5896861.0,1793818.0
12-04 08:38:58,32.607,14.996,51.351,0.087,0.0,0.959,0.0,4513792.0,0.0,46.0,3185434624.0,720900096.0,29470310400.0,242429952.0,6429329.0,2062553.0
12-04 08:38:59,32.028,15.231,51.088,0.783,0.0,0.870,4096.0,58679296.0,1.0,158.0,3185741824.0,720662528.0,29462192128.0,250478592.0,5763812.0,1715278.0
12-04 08:39:00,24.399,15.378,51.890,7.216,0.0,1.117,4096.0,262144000.0,1.0,497.0,3187298304.0,720666624.0,29480382464.0,230727680.0,6183278.0,1966062.0
12-04 08:39:01,21.862,13.237,57.814,6.405,0.0,0.683,4096.0,162897920.0,1.0,321.0,3185160192.0,720424960.0,29467385856.0,246104064.0,5712316.0,1695785.0
12-04 08:39:02,32.487,16.413,50.169,0.0,0.0,0.931,0.0,2437120.0,0.0,26.0,3186122752.0,720183296.0,29459984384.0,252784640.0,5880912.0,1800171.0
12-04 08:39:03,31.966,16.923,50.0,0.171,0.0,0.940,0.0,4325376.0,0.0,40.0,3185586176.0,720195584.0,29485441024.0,227852288.0,2222172.0,1971221.0
12-04 08:39:04,31.396,16.045,51.691,0.087,0.0,0.781,4096.0,2383872.0,1.0,25.0,3185590272.0,719953920.0,29476605952.0,236924928.0,3260774.0,1757852.0
12-04 08:39:05,30.427,17.436,51.453,0.0,0.0,0.684,0.0,2457600.0,0.0,29.0,3187605504.0,719712256.0,29467615232.0,244142080.0,5803488.0,1732119.0
12-04 08:39:06,31.115,16.162,51.340,0.0,0.0,1.383,0.0,4509696.0,0.0,46.0,3186593792.0,719470592.0,29461852160.0,251158528.0,8474362.0,2109165.0
12-04 08:39:07,32.607,14.473,52.223,0.0,0.0,0.697,0.0,2146304.0,0.0,19.0,3186073600.0,719470592.0,29485383680.0,228147200.0,5837391.0,1772621.0
12-04 08:39:08,33.019,16.038,50.0,0.0,0.0,0.943,0.0,2408448.0,0.0,25.0,3188359168.0,719228928.0,29477040128.0,234446848.0,7835075.0,1757650.0
12-04 08:39:09,32.562,15.853,50.471,0.086,0.0,1.028,0.0,4399104.0,0.0,41.0,3187044352.0,719048704.0,29470617600.0,242364416.0,5983270.0,1835373.0
12-04 08:39:10,31.520,16.580,51.295,0.0,0.0,0.604,0.0,2535424.0,0.0,32.0,3187707904.0,718913536.0,29461270528.0,251183104.0,6323154.0,2024733.0
12-04 08:39:11,32.202,15.231,51.871,0.087,0.0,0.609,0.0,1572864.0,0.0,19.0,3187109888.0,718913536.0,29484802048.0,228249600.0,5661619.0,1671945.0
12-04 08:39:12,31.341,17.336,50.384,0.0,0.0,0.939,0.0,4456448.0,0.0,41.0,3185561600.0,718782464.0,29478924288.0,235806720.0,6363993.0,2047735.0
12-04 08:39:13,32.746,14.965,51.408,0.088,0.0,0.792,8192.0,5664768.0,2.0,40.0,3185213440.0,718651392.0,29468811264.0,246398976.0,5927067.0,1812534.0
12-04 08:39:14,32.161,16.295,50.858,0.086,0.0,0.600,0.0,2404352.0,0.0,26.0,3177283584.0,718520320.0,29459574784.0,263696384.0,3789439.0,1741620.0
12-04 08:39:15,31.525,16.796,50.732,0.086,0.0,0.861,0.0,4202496.0,0.0,36.0,3176886272.0,718536704.0,29485707264.0,237944832.0,6084019.0,1889287.0
12-04 08:39:16,32.203,16.864,50.0,0.0,0.0,0.932,0.0,2564096.0,0.0,33.0,3178905600.0,718344192.0,29476093952.0,245731328.0,6152346.0,1927917.0
12-04 08:39:17,31.406,16.652,50.733,0.086,0.0,1.122,0.0,2396160.0,0.0,26.0,3179040768.0,718131200.0,29466390528.0,255512576.0,5864939.0,1805196.0
12-04 08:39:18,33.939,16.710,47.965,0.519,0.0,0.866,8192.0,35291136.0,2.0,93.0,3179483136.0,718004224.0,29484318720.0,237268992.0,5840771.0,1763629.0
12-04 08:39:19,32.118,17.188,49.479,0.260,0.0,0.955,4096.0,20475904.0,1.0,79.0,3178090496.0,717869056.0,29447303168.0,275812352.0,6122513.0,1925493.0
12-04 08:39:20,32.035,16.104,50.909,0.0,0.0,0.952,4096.0,2281472.0,1.0,25.0,3178618880.0,717869056.0,29471088640.0,251498496.0,6339132.0,2041230.0
12-04 08:39:21,31.352,16.021,51.680,0.172,0.0,0.775,0.0,2215936.0,0.0,24.0,3178287104.0,717877248.0,29494243328.0,228667392.0,5770932.0,1721851.0
12-04 08:39:22,31.332,16.623,51.523,0.0,0.0,0.522,0.0,2420736.0,0.0,28.0,3178201088.0,717742080.0,29486088192.0,237043712.0,3812277.0,1750976.0
12-04 08:39:23,31.113,15.688,52.147,0.088,0.0,0.964,270336.0,4448256.0,3.0,41.0,3177304064.0,717606912.0,29478952960.0,245211136.0,6315073.0,2010763.0
12-04 08:39:24,31.040,16.939,50.989,0.0,0.0,1.032,0.0,2465792.0,0.0,27.0,3178405888.0,717471744.0,29469253632.0,253943808.0,5982902.0,1842910.0
12-04 08:39:25,32.072,17.025,50.043,0.0,0.0,0.860,0.0,2158592.0,0.0,19.0,3177689088.0,717471744.0,29491937280.0,231976960.0,5844333.0,1785648.0
12-04 08:39:26,31.364,17.029,50.565,0.0,0.0,1.043,0.0,4308992.0,0.0,33.0,3178708992.0,717316096.0,29485350912.0,237699072.0,6017839.0,1863689.0
12-04 08:39:27,31.849,16.695,50.428,0.171,0.0,0.856,0.0,2654208.0,0.0,38.0,3179020288.0,717168640.0,29475287040.0,247599104.0,6313061.0,2015619.0
12-04 08:39:28,31.212,15.867,52.049,0.0,0.0,0.872,0.0,2351104.0,0.0,25.0,3179798528.0,717021184.0,29465747456.0,256507904.0,5871325.0,1798395.0
12-04 08:39:29,32.584,15.212,51.340,0.0,0.0,0.864,0.0,2158592.0,0.0,19.0,3178860544.0,717021184.0,29487972352.0,235220992.0,5904996.0,1784382.0
12-04 08:39:30,30.370,16.901,51.937,0.088,0.0,0.704,0.0,4444160.0,0.0,38.0,3177967616.0,716877824.0,29481828352.0,242401280.0,3993475.0,1857575.0
12-04 08:39:31,30.120,15.749,48.365,4.905,0.0,0.861,8192.0,161542144.0,2.0,314.0,3180417024.0,716738560.0,29468233728.0,253685760.0,6288376.0,2008232.0
12-04 08:39:32,15.735,10.576,60.877,12.124,0.0,0.688,8192.0,260284416.0,2.0,501.0,3178184704.0,716750848.0,29480222720.0,243916800.0,3797266.0,1759625.0
12-04 08:39:33,16.379,10.776,62.759,9.138,0.0,0.948,12288.0,255647744.0,3.0,506.0,3181420544.0,716623872.0,29463240704.0,257789952.0,1862476.0,1737940.0
12-04 08:39:34,31.955,16.279,50.991,0.086,0.0,0.689,0.0,2334720.0,0.0,28.0,3181445120.0,716627968.0,29485481984.0,235520000.0,3997160.0,1782164.0
12-04 08:39:35,32.442,15.444,51.682,0.0,0.0,0.431,0.0,2383872.0,0.0,28.0,3178160128.0,716484608.0,29477105664.0,247324672.0,5765766.0,1678821.0
12-04 08:39:36,32.146,16.507,50.478,0.0,0.0,0.869,0.0,4452352.0,0.0,39.0,3179909120.0,716349440.0,29467926528.0,254889984.0,8104579.0,1887753.0
12-04 08:39:37,31.386,16.478,51.177,0.0,0.0,0.959,0.0,2281472.0,0.0,25.0,3179966464.0,716349440.0,29492023296.0,230735872.0,8194231.0,1953259.0
12-04 08:39:38,32.100,15.663,51.205,0.086,0.0,0.947,0.0,2363392.0,0.0,25.0,3180703744.0,716201984.0,29480734720.0,241434624.0,7825302.0,1729837.0
12-04 08:39:39,32.017,16.481,50.558,0.086,0.0,0.858,0.0,2428928.0,0.0,28.0,3178893312.0,716070912.0,29471531008.0,252579840.0,5870405.0,1783325.0
12-04 08:39:40,32.580,15.812,50.999,0.0,0.0,0.608,0.0,4325376.0,0.0,39.0,3179712512.0,716070912.0,29495959552.0,227332096.0,6454665.0,2084806.0
12-04 08:39:41,31.159,16.738,51.330,0.0,0.0,0.773,0.0,2367488.0,0.0,29.0,3177971712.0,715927552.0,29486227456.0,238948352.0,5875680.0,1783153.0
12-04 08:39:42,31.250,15.141,52.641,0.088,0.0,0.880,0.0,2420736.0,0.0,26.0,3179995136.0,715784192.0,29474975744.0,248320000.0,5743971.0,1714506.0
12-04 08:39:43,31.798,15.378,51.781,0.0,0.0,1.043,0.0,4399104.0,0.0,37.0,3179122688.0,715640832.0,29466537984.0,257773568.0,6056878.0,1891383.0
12-04 08:39:44,31.121,17.069,51.034,0.086,0.0,0.690,0.0,2277376.0,0.0,25.0,3178950656.0,715640832.0,29488705536.0,235778048.0,6333641.0,2028435.0
12-04 08:39:45,32.491,15.331,51.568,0.087,0.0,0.523,0.0,2412544.0,0.0,26.0,3180253184.0,715505664.0,29477662720.0,245653504.0,5795043.0,1745428.0
12-04 08:39:46,31.620,16.110,51.585,0.0,0.0,0.686,4096.0,2347008.0,1.0,23.0,3181273088.0,715358208.0,29467770880.0,254672896.0,5958281.0,1831847.0
12-04 08:39:47,31.542,16.898,50.780,0.087,0.0,0.693,0.0,4202496.0,0.0,32.0,3180552192.0,715358208.0,29492080640.0,231084032.0,4043333.0,1879788.0
12-04 08:39:48,32.884,16.610,49.494,0.0,0.0,1.012,0.0,2560000.0,0.0,33.0,3180175360.0,715210752.0,29481750528.0,241938432.0,6129657.0,1909800.0
12-04 08:39:49,33.536,15.685,49.567,0.173,0.0,1.040,0.0,16723968.0,0.0,55.0,3179851776.0,715063296.0,29482184704.0,241975296.0,5851861.0,1784057.0
12-04 08:39:50,36.442,17.185,44.128,0.950,0.0,1.295,24576.0,78663680.0,6.0,180.0,3181727744.0,712765440.0,29474967552.0,249614336.0,5826461.0,1757510.0
12-04 08:39:51,33.103,15.990,49.870,0.259,0.0,0.778,4096.0,14417920.0,1.0,62.0,3180748800.0,712773632.0,29414875136.0,310677504.0,6504528.0,2125416.0
12-04 08:39:52,33.020,15.956,50.256,0.0,0.0,0.768,4096.0,2170880.0,1.0,20.0,3180584960.0,712777728.0,29438951424.0,286760960.0,5797257.0,1744208.0
12-04 08:39:53,32.177,15.091,52.038,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,3180494848.0,712777728.0,29461917696.0,263884800.0,5878011.0,1775589.0
12-04 08:39:54,31.008,16.710,51.507,0.086,0.0,0.689,0.0,4083712.0,0.0,26.0,3180298240.0,712777728.0,29487214592.0,238784512.0,3802481.0,1731470.0
12-04 08:39:55,33.563,15.404,50.172,0.0,0.0,0.861,0.0,2572288.0,0.0,37.0,3179872256.0,711839744.0,29477003264.0,250359808.0,6423288.0,2073192.0
12-04 08:39:56,31.337,15.885,51.910,0.087,0.0,0.781,0.0,2777088.0,0.0,41.0,3183099904.0,710905856.0,29465571328.0,259497984.0,5918846.0,1809155.0
12-04 08:39:57,33.333,14.978,50.736,0.087,0.0,0.866,0.0,2207744.0,0.0,26.0,3181371392.0,710914048.0,29488517120.0,238272512.0,5902784.0,1802624.0
12-04 08:39:58,31.680,16.188,51.175,0.087,0.0,0.870,0.0,2359296.0,0.0,24.0,3180797952.0,709976064.0,29477535744.0,250765312.0,5837539.0,1770813.0
12-04 08:39:59,31.125,15.519,52.398,0.087,0.0,0.872,0.0,4583424.0,0.0,44.0,3180949504.0,709033984.0,29469765632.0,259325952.0,6444323.0,2075464.0
12-04 08:40:00,31.195,16.257,51.670,0.0,0.0,0.879,0.0,2154496.0,0.0,19.0,3180417024.0,709033984.0,29492277248.0,237346816.0,5800337.0,1732829.0
12-04 08:40:01,33.014,15.767,50.348,0.087,0.0,0.784,0.0,2347008.0,0.0,23.0,3179827200.0,708636672.0,29481439232.0,249171968.0,5822821.0,1763689.0
12-04 08:40:02,32.598,16.469,50.085,0.0,0.0,0.849,0.0,4481024.0,0.0,39.0,3181817856.0,708194304.0,29471481856.0,257581056.0,6091674.0,1902414.0
12-04 08:40:03,28.596,15.606,51.787,3.051,0.0,0.959,4096.0,82456576.0,1.0,164.0,3180920832.0,708206592.0,29490724864.0,239222784.0,4214507.0,1939239.0
12-04 08:40:04,16.853,10.490,60.361,11.608,0.0,0.688,8192.0,262844416.0,2.0,497.0,3180908544.0,708214784.0,29504036864.0,225914880.0,4992196.0,1789212.0
12-04 08:40:05,16.853,10.920,59.845,11.522,0.0,0.860,0.0,261443584.0,0.0,491.0,3182092288.0,707878912.0,29481783296.0,247320576.0,1776066.0,1744964.0
12-04 08:40:06,28.101,14.224,55.160,1.561,0.0,0.954,4096.0,70918144.0,1.0,178.0,3182620672.0,707260416.0,29469786112.0,259407872.0,5282671.0,1769140.0
12-04 08:40:07,30.990,16.319,51.910,0.0,0.0,0.781,0.0,2277376.0,0.0,25.0,3180462080.0,707260416.0,29495300096.0,236052480.0,2310105.0,1843350.0
12-04 08:40:08,30.534,16.623,51.794,0.0,0.0,1.050,0.0,2359296.0,0.0,23.0,3182063616.0,706859008.0,29482598400.0,247554048.0,5262731.0,1727826.0
12-04 08:40:09,32.075,16.295,50.343,0.172,0.0,1.115,0.0,4456448.0,0.0,39.0,3184996352.0,706506752.0,29471674368.0,255897600.0,8487291.0,1771256.0
12-04 08:40:10,32.383,15.371,51.382,0.0,0.0,0.864,0.0,2277376.0,0.0,25.0,3183222784.0,706506752.0,29494968320.0,234377216.0,8287168.0,2011799.0
12-04 08:40:11,31.648,15.867,51.613,0.0,0.0,0.872,0.0,2371584.0,0.0,26.0,3183415296.0,705650688.0,29482905600.0,247103488.0,5850247.0,1760854.0
12-04 08:40:12,31.732,16.724,50.943,0.086,0.0,0.515,0.0,2404352.0,0.0,26.0,3185274880.0,704778240.0,29471338496.0,257683456.0,7877707.0,1800418.0
12-04 08:40:13,31.107,17.075,50.719,0.0,0.0,1.099,0.0,4268032.0,0.0,35.0,3182981120.0,704778240.0,29498163200.0,233152512.0,6213794.0,1923959.0
12-04 08:40:14,31.459,15.641,52.021,0.0,0.0,0.879,0.0,2428928.0,0.0,29.0,3184046080.0,703909888.0,29484556288.0,246562816.0,8059241.0,1887624.0
12-04 08:40:15,32.386,15.848,51.077,0.086,0.0,0.603,0.0,2416640.0,0.0,27.0,3184939008.0,703016960.0,29472182272.0,258936832.0,3775385.0,1716696.0
12-04 08:40:16,30.435,17.217,51.565,0.0,0.0,0.783,0.0,2162688.0,0.0,19.0,3183288320.0,703016960.0,29495668736.0,237101056.0,5886882.0,1790639.0
12-04 08:40:17,30.261,17.304,51.478,0.087,0.0,0.870,0.0,4395008.0,0.0,39.0,3185754112.0,702042112.0,29484875776.0,246403072.0,6220251.0,1971934.0
12-04 08:40:18,32.449,16.267,50.856,0.0,0.0,0.428,0.0,2519040.0,0.0,31.0,3186372608.0,701046784.0,29472149504.0,259506176.0,6186394.0,1934285.0
12-04 08:40:19,31.865,15.717,51.554,0.086,0.0,0.777,0.0,2158592.0,0.0,19.0,3185430528.0,701046784.0,29496610816.0,235986944.0,5740950.0,1689482.0
12-04 08:40:20,31.357,17.096,50.687,0.0,0.0,0.859,0.0,2387968.0,0.0,25.0,3184951296.0,700039168.0,29484941312.0,249143296.0,5947714.0,1836749.0
12-04 08:40:21,30.458,16.901,51.673,0.176,0.0,0.792,0.0,4608000.0,0.0,46.0,3186020352.0,699043840.0,29474439168.0,259571712.0,6456405.0,2091746.0
12-04 08:40:22,32.021,15.048,51.706,0.087,0.0,1.137,77824.0,2158592.0,2.0,19.0,3185733632.0,699043840.0,29497446400.0,236851200.0,5825820.0,1762209.0
12-04 08:40:23,31.245,17.082,50.815,0.0,0.0,0.858,0.0,2383872.0,0.0,25.0,3184775168.0,698040320.0,29485383680.0,250875904.0,5835833.0,1772281.0
12-04 08:40:24,30.534,17.060,51.619,0.0,0.0,0.787,0.0,4431872.0,0.0,36.0,3186036736.0,697032704.0,29475147776.0,260857856.0,4004606.0,1848089.0
12-04 08:40:25,32.983,14.348,51.619,0.0,0.0,1.050,0.0,2273280.0,0.0,25.0,3182227456.0,697032704.0,29499564032.0,240250880.0,6247269.0,1977778.0
12-04 08:40:26,32.099,15.256,51.940,0.088,0.0,0.617,0.0,2396160.0,0.0,27.0,3184726016.0,696029184.0,29486403584.0,251916288.0,5826510.0,1707622.0
12-04 08:40:27,32.451,15.798,50.640,0.171,0.0,0.939,0.0,2195456.0,0.0,23.0,3183775744.0,696037376.0,29510352896.0,228909056.0,5810085.0,1781800.0
12-04 08:40:28,31.753,16.088,50.889,0.085,0.0,1.185,4096.0,4542464.0,1.0,42.0,3184369664.0,695033856.0,29498978304.0,240693248.0,6359026.0,2050655.0
12-04 08:40:29,31.396,16.305,51.344,0.0,0.0,0.954,0.0,2420736.0,0.0,27.0,3187097600.0,694026240.0,29486546944.0,251404288.0,5800785.0,1830402.0
12-04 08:40:30,32.584,15.730,50.908,0.086,0.0,0.691,0.0,2154496.0,0.0,19.0,3186593792.0,694026240.0,29510197248.0,228257792.0,4207964.0,1718128.0
12-04 08:40:31,32.236,16.291,50.867,0.0,0.0,0.607,1822720.0,4358144.0,32.0,33.0,3187154944.0,693026816.0,29501333504.0,237559808.0,5672188.0,1821464.0
12-04 08:40:32,31.288,16.854,50.994,0.173,0.0,0.691,0.0,2646016.0,0.0,42.0,3185467392.0,692031488.0,29488451584.0,253124608.0,6363767.0,2045659.0
12-04 08:40:33,34.244,14.688,50.299,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,3185807360.0,692031488.0,29511598080.0,229638144.0,5810695.0,1745637.0
12-04 08:40:34,32.328,16.121,50.776,0.0,0.0,0.776,0.0,2433024.0,0.0,26.0,3186446336.0,691118080.0,29497946112.0,243564544.0,5859066.0,1778063.0
12-04 08:40:35,33.018,15.649,50.559,0.0,0.0,0.774,0.0,4419584.0,0.0,39.0,3187093504.0,690229248.0,29487833088.0,253919232.0,6048582.0,1859234.0
12-04 08:40:36,5.755,3.503,76.814,13.678,0.0,0.250,20480.0,243990528.0,5.0,462.0,3187478528.0,690249728.0,29491388416.0,249958400.0,2997598.0,1315178.0
12-04 08:40:37,4.435,2.008,78.661,14.728,0.0,0.167,8192.0,261562368.0,2.0,516.0,3187474432.0,690262016.0,29493485568.0,247853056.0,637433.0,1115142.0
12-04 08:40:38,17.065,7.423,69.027,6.399,0.0,0.085,4096.0,142090240.0,1.0,269.0,3186847744.0,690270208.0,29505785856.0,236171264.0,1398413.0,1281550.0
12-04 08:40:39,30.480,17.293,51.266,0.087,0.0,0.873,0.0,2293760.0,0.0,19.0,3187773440.0,689385472.0,29492539392.0,249376768.0,3583139.0,1628692.0
12-04 08:40:40,28.608,18.360,51.836,0.0,0.0,1.196,0.0,126976.0,0.0,6.0,3187855360.0,689385472.0,29514190848.0,227643392.0,6858144.0,2290728.0
12-04 08:40:41,30.319,17.313,50.991,0.0,0.0,1.378,0.0,2244608.0,0.0,19.0,3189628928.0,688492544.0,29499486208.0,241467392.0,7476837.0,2073078.0
12-04 08:40:42,34.050,14.273,50.817,0.0,0.0,0.860,0.0,2392064.0,0.0,25.0,3189968896.0,687599616.0,29486874624.0,254631936.0,11732137.0,2193587.0
12-04 08:40:43,30.526,16.667,51.930,0.0,0.0,0.877,0.0,126976.0,0.0,6.0,3188740096.0,687599616.0,29508575232.0,234160128.0,6317703.0,2017905.0
12-04 08:40:44,31.298,17.111,50.989,0.086,0.0,0.516,0.0,2416640.0,0.0,29.0,3189026816.0,686714880.0,29494624256.0,248709120.0,8075516.0,1870975.0
12-04 08:40:45,31.724,15.862,50.517,0.086,0.0,1.810,0.0,4399104.0,0.0,38.0,3191099392.0,685821952.0,29484040192.0,258113536.0,6191435.0,1924960.0
12-04 08:40:46,31.810,16.207,51.207,0.0,0.0,0.776,0.0,2273280.0,0.0,25.0,3187892224.0,685821952.0,29508206592.0,237154304.0,6381116.0,2040562.0
12-04 08:40:47,33.075,15.073,50.991,0.258,0.0,0.603,0.0,22147072.0,0.0,84.0,3189067776.0,684929024.0,29508763648.0,236314624.0,5397178.0,1104203.0
12-04 08:40:48,33.536,12.392,53.380,0.693,0.0,0.0,8192.0,40361984.0,2.0,133.0,3189338112.0,684044288.0,29483327488.0,262365184.0,440985.0,234006.0
12-04 08:40:49,33.134,12.329,54.366,0.171,0.0,0.0,0.0,8888320.0,0.0,67.0,3190992896.0,684044288.0,29507796992.0,236240896.0,1441953.0,207916.0
12-04 08:40:50,35.997,13.660,49.055,1.117,0.0,0.172,4096.0,74428416.0,1.0,210.0,3190161408.0,681406464.0,29488898048.0,258609152.0,443082.0,237816.0
12-04 08:40:51,33.559,13.559,52.203,0.593,0.0,0.085,4096.0,39751680.0,1.0,133.0,3189051392.0,680525824.0,29412462592.0,337035264.0,441819.0,235593.0
12-04 08:40:52,31.803,12.160,55.782,0.255,0.0,0.0,12288.0,8597504.0,2.0,74.0,3189207040.0,680534016.0,29440811008.0,308523008.0,441294.0,234665.0
12-04 08:40:53,32.137,11.880,55.812,0.171,0.0,0.0,4096.0,6537216.0,1.0,61.0,3190194176.0,680538112.0,29465976832.0,282365952.0,590908.0,317852.0
12-04 08:40:54,32.055,12.873,54.987,0.085,0.0,0.0,0.0,6479872.0,0.0,57.0,3190304768.0,680542208.0,29493161984.0,255066112.0,441828.0,235562.0
12-04 08:40:55,32.515,13.463,53.853,0.169,0.0,0.0,4096.0,6504448.0,1.0,62.0,3188654080.0,680542208.0,29520715776.0,229163008.0,441180.0,234359.0
12-04 08:40:56,33.419,11.397,55.013,0.171,0.0,0.0,0.0,6729728.0,0.0,67.0,3188326400.0,679632896.0,29510733824.0,240381952.0,441868.0,235842.0
12-04 08:40:57,32.937,11.630,55.348,0.085,0.0,0.0,4096.0,6676480.0,1.0,61.0,3189698560.0,678707200.0,29500485632.0,250183680.0,443245.0,238356.0
12-04 08:40:58,32.784,11.188,55.854,0.173,0.0,0.0,0.0,6516736.0,0.0,59.0,3190730752.0,678240256.0,29507166208.0,242937856.0,442071.0,236010.0
12-04 08:40:59,32.340,12.426,55.149,0.085,0.0,0.0,0.0,6516736.0,0.0,59.0,3190202368.0,678027264.0,29523689472.0,227155968.0,444552.0,238905.0
12-04 08:41:00,31.601,12.947,55.366,0.085,0.0,0.0,0.0,6766592.0,0.0,66.0,3190915072.0,677093376.0,29512851456.0,238215168.0,442528.0,235652.0
12-04 08:41:01,31.997,11.604,56.143,0.171,0.0,0.085,0.0,8658944.0,0.0,72.0,3190439936.0,676163584.0,29504286720.0,248184832.0,444080.0,237877.0
12-04 08:41:02,31.337,12.153,56.250,0.260,0.0,0.0,0.0,6955008.0,0.0,81.0,3191205888.0,675258368.0,29494497280.0,258113536.0,589731.0,315668.0
12-04 08:41:03,31.337,11.632,56.858,0.174,0.0,0.0,0.0,6512640.0,0.0,59.0,3192037376.0,675258368.0,29520220160.0,231559168.0,441940.0,235770.0
12-04 08:41:04,31.959,12.199,55.756,0.086,0.0,0.0,0.0,6746112.0,0.0,65.0,3191324672.0,674336768.0,29509603328.0,243810304.0,443252.0,237015.0
12-04 08:41:05,31.470,13.070,55.288,0.172,0.0,0.0,0.0,6520832.0,0.0,58.0,3191697408.0,673759232.0,29512130560.0,241487872.0,443916.0,238171.0
12-04 08:41:06,32.578,12.678,54.660,0.084,0.0,0.0,0.0,6684672.0,0.0,64.0,3192369152.0,673185792.0,29513433088.0,240087040.0,446614.0,241263.0
12-04 08:41:07,32.532,12.103,54.936,0.343,0.0,0.086,0.0,6770688.0,0.0,70.0,3192864768.0,672268288.0,29502222336.0,251719680.0,442705.0,236584.0
12-04 08:41:08,12.833,5.833,71.417,9.917,0.0,0.0,0.0,182128640.0,0.0,351.0,3193733120.0,672272384.0,29512630272.0,240439296.0,150266.0,82260.0
12-04 08:41:09,0.251,0.671,84.912,14.166,0.0,0.0,8192.0,265293824.0,2.0,471.0,3193454592.0,672280576.0,29514194944.0,239144960.0,3998.0,5353.0
12-04 08:41:10,9.492,3.644,79.322,7.542,0.0,0.0,4096.0,185491456.0,1.0,390.0,3192451072.0,672288768.0,29521801216.0,232534016.0,184202.0,100563.0
12-04 08:41:11,31.332,11.923,56.571,0.174,0.0,0.0,0.0,6561792.0,0.0,60.0,3192561664.0,671715328.0,29523980288.0,230817792.0,443600.0,237587.0
12-04 08:41:12,31.885,11.990,56.038,0.087,0.0,0.0,0.0,6643712.0,0.0,64.0,3192655872.0,671141888.0,29524873216.0,230404096.0,442823.0,236533.0
12-04 08:41:13,32.149,12.098,55.499,0.254,0.0,0.0,0.0,6664192.0,0.0,65.0,3193446400.0,670527488.0,29523402752.0,231698432.0,443178.0,237136.0
12-04 08:41:14,31.153,11.962,56.799,0.086,0.0,0.0,0.0,8769536.0,0.0,81.0,3192803328.0,669949952.0,29527101440.0,229220352.0,441252.0,234516.0
12-04 08:41:15,33.680,12.987,52.208,1.039,0.0,0.087,24576.0,55824384.0,5.0,164.0,3193282560.0,668110848.0,29521305600.0,236376064.0,442361.0,236451.0
12-04 08:41:16,36.270,12.575,50.128,0.941,0.0,0.086,4096.0,63295488.0,1.0,179.0,3193978880.0,666263552.0,29423247360.0,335585280.0,444920.0,240863.0
12-04 08:41:17,27.939,9.881,61.840,0.170,0.0,0.170,0.0,7720960.0,0.0,77.0,3193921536.0,666271744.0,29446365184.0,312516608.0,313176.0,175786.0
12-04 08:41:18,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194232832.0,666271744.0,29448720384.0,309850112.0,4158.0,6389.0
12-04 08:41:19,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3194351616.0,666279936.0,29448720384.0,309723136.0,2570.0,3640.0
12-04 08:41:20,0.251,0.167,99.582,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3194048512.0,666279936.0,29448724480.0,310022144.0,4012.0,4437.0
12-04 08:41:21,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3193966592.0,666279936.0,29448724480.0,310104064.0,3722.0,3843.0
12-04 08:41:22,0.167,0.167,99.666,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,3193962496.0,666279936.0,29448728576.0,310104064.0,4065.0,4454.0
12-04 08:41:23,24.045,11.545,63.715,0.0,0.0,0.694,8192.0,0.0,2.0,0.0,3192811520.0,666279936.0,29464481792.0,295501824.0,3701644.0,1745624.0
12-04 08:41:24,30.829,15.717,52.591,0.0,0.0,0.864,0.0,2170880.0,0.0,20.0,3192942592.0,666279936.0,29487587328.0,272265216.0,4372893.0,1779486.0
12-04 08:41:25,31.357,16.151,51.632,0.172,0.0,0.687,0.0,4198400.0,0.0,34.0,3193008128.0,666288128.0,29511512064.0,248266752.0,5614184.0,1950870.0
12-04 08:41:26,31.593,15.840,51.523,0.0,0.0,1.044,0.0,2293760.0,0.0,25.0,3195080704.0,665829376.0,29515853824.0,242311168.0,8356731.0,2104017.0
12-04 08:41:27,30.0,16.609,52.609,0.0,0.0,0.783,0.0,2191360.0,0.0,20.0,3193978880.0,665681920.0,29530886144.0,228528128.0,4084558.0,1883958.0
12-04 08:41:28,30.934,16.710,51.414,0.0,0.0,0.943,0.0,2420736.0,0.0,27.0,3193081856.0,664768512.0,29516296192.0,244928512.0,5914384.0,1886413.0
12-04 08:41:29,30.462,16.075,52.753,0.0,0.0,0.710,0.0,2273280.0,0.0,21.0,3193552896.0,664309760.0,29519441920.0,241770496.0,5845863.0,1811885.0
12-04 08:41:30,32.228,16.582,50.085,0.085,0.0,1.020,0.0,5488640.0,0.0,35.0,3195228160.0,663752704.0,29516984320.0,243109888.0,6140108.0,1975183.0
12-04 08:41:31,31.111,16.923,51.026,0.085,0.0,0.855,0.0,4419584.0,0.0,44.0,3194925056.0,663138304.0,29514530816.0,246480896.0,6064863.0,1929515.0
12-04 08:41:32,31.288,15.688,52.235,0.0,0.0,0.789,0.0,2408448.0,0.0,31.0,3195424768.0,662728704.0,29518888960.0,242032640.0,6406494.0,2108500.0
12-04 08:41:33,31.164,17.038,50.942,0.086,0.0,0.771,0.0,2154496.0,0.0,19.0,3194048512.0,662540288.0,29533298688.0,229187584.0,6203281.0,2024384.0
12-04 08:41:34,31.464,15.600,51.972,0.0,0.0,0.964,0.0,2301952.0,0.0,26.0,3193405440.0,661983232.0,29532016640.0,231669760.0,5968122.0,1889941.0
12-04 08:41:35,31.952,16.149,51.036,0.0,0.0,0.864,0.0,2375680.0,0.0,27.0,3196051456.0,661168128.0,29518548992.0,243306496.0,5974087.0,1891522.0
12-04 08:41:36,33.219,17.040,48.537,0.430,0.0,0.775,4096.0,35483648.0,1.0,103.0,3194843136.0,659992576.0,29518630912.0,245608448.0,6016991.0,1910362.0
12-04 08:41:37,31.173,17.163,50.0,0.438,0.0,1.226,12288.0,22958080.0,3.0,74.0,3195531264.0,659431424.0,29485531136.0,278581248.0,5964214.0,1871903.0
12-04 08:41:38,31.315,16.090,51.557,0.087,0.0,0.952,0.0,4210688.0,0.0,32.0,3193749504.0,659431424.0,29511172096.0,254722048.0,6097781.0,1962566.0
12-04 08:41:39,30.577,17.485,51.077,0.086,0.0,0.775,0.0,2154496.0,0.0,19.0,3194839040.0,659431424.0,29533265920.0,231538688.0,6239840.0,2037170.0
12-04 08:41:40,30.069,17.698,51.546,0.0,0.0,0.687,0.0,2416640.0,0.0,28.0,3194499072.0,658862080.0,29531738112.0,233975808.0,6484574.0,2159723.0
12-04 08:41:41,32.266,15.830,51.211,0.0,0.0,0.692,4096.0,2289664.0,1.0,25.0,3195191296.0,658194432.0,29524828160.0,240861184.0,5988589.0,1896535.0
12-04 08:41:42,31.802,15.194,52.032,0.088,0.0,0.883,200704.0,2310144.0,6.0,26.0,3195916288.0,657645568.0,29522022400.0,243490816.0,5990115.0,1894147.0
12-04 08:41:43,31.451,16.073,51.607,0.0,0.0,0.869,0.0,2301952.0,0.0,26.0,3196162048.0,657141760.0,29522436096.0,243335168.0,6031194.0,1929823.0
12-04 08:41:44,32.051,16.667,50.598,0.085,0.0,0.598,0.0,2265088.0,0.0,22.0,3184857088.0,656687104.0,29526286336.0,251244544.0,3931308.0,1840759.0
12-04 08:41:45,30.881,16.766,48.845,2.652,0.0,0.855,8192.0,148168704.0,2.0,315.0,3185201152.0,656695296.0,29549150208.0,228028416.0,2036464.0,1950020.0
12-04 08:41:46,21.608,13.570,53.414,10.458,0.0,0.951,8192.0,263585792.0,2.0,503.0,3185852416.0,655785984.0,29525553152.0,251883520.0,4487953.0,2234316.0
12-04 08:41:47,19.081,10.668,60.971,8.326,0.0,0.954,4096.0,251162624.0,1.0,480.0,3186843648.0,655790080.0,29541883904.0,234557440.0,5969506.0,1923378.0
12-04 08:41:48,32.227,15.284,51.528,0.087,0.0,0.873,0.0,2162688.0,0.0,21.0,3185713152.0,655175680.0,29538041856.0,240144384.0,9893698.0,1777708.0
12-04 08:41:49,31.703,15.721,51.965,0.0,0.0,0.611,0.0,2277376.0,0.0,21.0,3187744768.0,654618624.0,29534625792.0,242085888.0,5868956.0,1811992.0
12-04 08:41:50,32.119,16.780,50.508,0.0,0.0,0.593,0.0,2293760.0,0.0,22.0,3188502528.0,654110720.0,29534695424.0,241766400.0,7974587.0,1839745.0
12-04 08:41:51,32.416,16.337,50.473,0.086,0.0,0.688,0.0,4296704.0,0.0,36.0,3187257344.0,653537280.0,29535223808.0,243056640.0,6468946.0,2000730.0
12-04 08:41:52,32.671,15.039,51.253,0.0,0.0,1.037,0.0,2297856.0,0.0,26.0,3186487296.0,653373440.0,29551276032.0,227938304.0,8323027.0,2195535.0
12-04 08:41:53,32.502,16.079,50.645,0.0,0.0,0.774,0.0,2318336.0,0.0,24.0,3186270208.0,652800000.0,29548941312.0,231063552.0,5954108.0,1876635.0
12-04 08:41:54,31.714,14.841,52.385,0.177,0.0,0.883,0.0,2301952.0,0.0,25.0,3186421760.0,652140544.0,29541416960.0,239095808.0,5975226.0,1884196.0
12-04 08:41:55,31.924,16.652,50.733,0.0,0.0,0.690,0.0,2301952.0,0.0,26.0,3187789824.0,651583488.0,29537644544.0,242057216.0,5983735.0,1894795.0
12-04 08:41:56,31.583,17.040,50.516,0.0,0.0,0.861,0.0,2306048.0,0.0,26.0,3186946048.0,651026432.0,29535191040.0,245911552.0,5940624.0,1868245.0
12-04 08:41:57,31.528,15.808,51.616,0.087,0.0,0.961,0.0,4263936.0,0.0,34.0,3187802112.0,650862592.0,29552582656.0,227827712.0,6128630.0,1955672.0
12-04 08:41:58,31.343,15.628,52.151,0.0,0.0,0.878,0.0,2371584.0,0.0,28.0,3186372608.0,650354688.0,29552783360.0,229564416.0,6473142.0,2139753.0
12-04 08:41:59,32.598,15.959,50.849,0.0,0.0,0.594,0.0,2330624.0,0.0,26.0,3187105792.0,649564160.0,29540126720.0,242278400.0,6145759.0,1986114.0
12-04 08:42:00,32.079,17.451,49.872,0.086,0.0,0.513,0.0,2314240.0,0.0,27.0,3188031488.0,648990720.0,29538013184.0,244039680.0,5988203.0,1884387.0
12-04 08:42:01,33.219,15.497,50.257,0.086,0.0,0.942,0.0,2203648.0,0.0,24.0,3188072448.0,648396800.0,29534187520.0,248418304.0,5972733.0,1887537.0
12-04 08:42:02,32.155,15.517,51.293,0.0,0.0,1.034,0.0,2359296.0,0.0,28.0,3189780480.0,647974912.0,29538840576.0,242479104.0,6028540.0,1916778.0
12-04 08:42:03,32.146,16.455,50.551,0.085,0.0,0.763,0.0,2170880.0,0.0,22.0,3187634176.0,647696384.0,29548519424.0,235225088.0,6046982.0,1927718.0
12-04 08:42:04,32.208,15.411,51.515,0.0,0.0,0.866,0.0,4362240.0,0.0,39.0,3187675136.0,647274496.0,29555929088.0,228196352.0,6071316.0,1946745.0
12-04 08:42:05,30.602,16.914,51.439,0.0,0.0,1.046,0.0,2338816.0,0.0,26.0,3187322880.0,646680576.0,29553741824.0,231329792.0,6316110.0,2063174.0
12-04 08:42:06,32.021,16.438,50.685,0.171,0.0,0.685,0.0,2453504.0,0.0,32.0,3187109888.0,646160384.0,29553577984.0,232226816.0,6375373.0,2083075.0
12-04 08:42:07,31.434,16.408,51.295,0.0,0.0,0.864,0.0,2306048.0,0.0,26.0,3186794496.0,645685248.0,29554921472.0,231673856.0,5983033.0,1893913.0
12-04 08:42:08,31.684,15.712,51.823,0.087,0.0,0.694,0.0,2306048.0,0.0,23.0,3188953088.0,645095424.0,29552164864.0,232861696.0,6006213.0,1894649.0
12-04 08:42:09,31.043,17.130,51.304,0.0,0.0,0.522,0.0,2293760.0,0.0,24.0,3189022720.0,644505600.0,29548449792.0,237096960.0,5869057.0,1828448.0
12-04 08:42:10,30.843,16.507,51.868,0.0,0.0,0.782,0.0,2310144.0,0.0,22.0,3186618368.0,643915776.0,29545947136.0,242593792.0,6094594.0,1947055.0
12-04 08:42:11,31.324,17.657,49.830,0.085,0.0,1.104,0.0,4329472.0,0.0,36.0,3185569792.0,643497984.0,29552844800.0,237162496.0,6032013.0,1920636.0
12-04 08:42:12,30.922,16.365,51.421,0.172,0.0,1.120,0.0,2265088.0,0.0,25.0,3187728384.0,642981888.0,29553168384.0,235196416.0,6282348.0,2045724.0
12-04 08:42:13,32.632,16.905,49.706,0.0,0.0,0.757,0.0,2457600.0,0.0,29.0,3187609600.0,642285568.0,29544140800.0,245039104.0,6418527.0,2110696.0
12-04 08:42:14,32.819,15.338,51.157,0.0,0.0,0.686,0.0,2314240.0,0.0,22.0,3187990528.0,641814528.0,29545906176.0,243363840.0,5972505.0,1889446.0
12-04 08:42:15,33.447,15.620,50.170,0.0,0.0,0.764,0.0,2252800.0,0.0,22.0,3186810880.0,641290240.0,29546659840.0,244314112.0,5923333.0,1837710.0
12-04 08:42:16,30.908,17.637,50.599,0.0,0.0,0.856,0.0,2293760.0,0.0,23.0,3189420032.0,640765952.0,29544132608.0,244756480.0,6011282.0,1914410.0
12-04 08:42:17,30.548,15.840,51.349,1.567,0.0,0.696,4096.0,97251328.0,1.0,206.0,3187707904.0,640499712.0,29553983488.0,236883968.0,6054022.0,1947506.0
12-04 08:42:18,23.090,14.236,51.302,9.983,0.0,1.389,8192.0,271011840.0,2.0,514.0,3189374976.0,639586304.0,29532459008.0,257654784.0,5526815.0,2193676.0
12-04 08:42:19,17.713,11.866,59.501,10.232,0.0,0.688,16384.0,276877312.0,4.0,521.0,3188523008.0,639602688.0,29547102208.0,243847168.0,1871026.0,1828842.0
12-04 08:42:20,31.386,14.908,52.049,0.959,0.0,0.697,0.0,42672128.0,0.0,101.0,3193917440.0,639016960.0,29543440384.0,242700288.0,11240402.0,1983887.0
12-04 08:42:21,34.828,16.638,47.069,0.603,0.0,0.862,81920.0,63262720.0,14.0,149.0,3195080704.0,637251584.0,29546209280.0,240533504.0,5882060.0,1828493.0
12-04 08:42:22,35.611,16.909,46.541,0.598,0.0,0.342,286720.0,49111040.0,53.0,132.0,3195330560.0,636084224.0,29452156928.0,335503360.0,5978672.0,1872870.0
12-04 08:42:23,30.843,16.942,51.347,0.087,0.0,0.782,0.0,2183168.0,0.0,21.0,3192426496.0,636100608.0,29477015552.0,313532416.0,5975590.0,1854884.0
12-04 08:42:24,31.414,16.143,51.571,0.0,0.0,0.873,4096.0,2166784.0,1.0,20.0,3193122816.0,636121088.0,29499535360.0,290295808.0,5964613.0,1878328.0
12-04 08:42:25,31.561,15.867,51.526,0.0,0.0,1.046,0.0,4096000.0,0.0,26.0,3194863616.0,636129280.0,29525721088.0,262361088.0,5993802.0,1898302.0
12-04 08:42:26,31.904,16.295,50.686,0.086,0.0,1.029,0.0,2269184.0,0.0,25.0,3194191872.0,636137472.0,29548462080.0,240283648.0,6213702.0,1999636.0
12-04 08:42:27,30.485,15.595,52.863,0.0,0.0,1.057,0.0,2383872.0,0.0,28.0,3194908672.0,635572224.0,29545975808.0,242618368.0,6469554.0,2129668.0
12-04 08:42:28,31.067,15.921,51.807,0.086,0.0,1.119,0.0,2306048.0,0.0,24.0,3196583936.0,635015168.0,29542969344.0,244506624.0,6026295.0,1919870.0
12-04 08:42:29,31.456,16.724,51.040,0.0,0.0,0.780,0.0,2310144.0,0.0,26.0,3196940288.0,634617856.0,29545721856.0,241795072.0,6026174.0,1923180.0
12-04 08:42:30,31.615,15.979,51.375,0.086,0.0,0.945,20480.0,2244608.0,5.0,22.0,3194920960.0,634187776.0,29549981696.0,239984640.0,5969454.0,1880523.0
12-04 08:42:31,32.734,15.681,50.557,0.0,0.0,1.028,0.0,2342912.0,0.0,29.0,3199725568.0,633573376.0,29543243776.0,242532352.0,5929998.0,1839959.0
12-04 08:42:32,31.207,16.724,51.121,0.086,0.0,0.862,20480.0,4120576.0,5.0,28.0,3195551744.0,633417728.0,29560131584.0,229974016.0,6057472.0,1907612.0
12-04 08:42:33,31.707,16.463,50.871,0.0,0.0,0.958,0.0,2383872.0,0.0,30.0,3195248640.0,632918016.0,29560483840.0,230424576.0,6206821.0,2025404.0
12-04 08:42:34,30.714,15.268,53.125,0.0,0.0,0.893,0.0,2457600.0,0.0,32.0,3195809792.0,632479744.0,29561303040.0,229482496.0,6476390.0,2142985.0
12-04 08:42:35,31.519,15.101,52.414,0.088,0.0,0.878,0.0,2318336.0,0.0,26.0,3194769408.0,631988224.0,29560860672.0,231456768.0,5966562.0,1879738.0
12-04 08:42:36,33.390,15.588,50.256,0.0,0.0,0.767,0.0,2269184.0,0.0,22.0,3196469248.0,631554048.0,29562195968.0,228855808.0,5985162.0,1895279.0
12-04 08:42:37,31.756,16.437,50.861,0.0,0.0,0.947,0.0,2424832.0,0.0,28.0,3194109952.0,630693888.0,29545353216.0,248918016.0,5995229.0,1876865.0
12-04 08:42:38,31.810,16.207,50.862,0.086,0.0,1.034,0.0,2236416.0,0.0,20.0,3195232256.0,630317056.0,29550149632.0,243376128.0,5934575.0,1861094.0
12-04 08:42:39,32.003,15.525,51.691,0.0,0.0,0.781,0.0,2252800.0,0.0,22.0,3195011072.0,630046720.0,29560344576.0,233672704.0,6224763.0,2011396.0
12-04 08:42:40,32.353,16.176,50.346,0.0,0.0,1.125,0.0,4296704.0,0.0,33.0,3196628992.0,629628928.0,29563650048.0,229167104.0,6092555.0,1931084.0
12-04 08:42:41,31.931,16.223,51.073,0.086,0.0,0.687,0.0,2424832.0,0.0,32.0,3195916288.0,629153792.0,29562896384.0,231108608.0,6439187.0,2151614.0
12-04 08:42:42,31.888,17.092,50.085,0.085,0.0,0.850,0.0,2289664.0,0.0,22.0,3197169664.0,628707328.0,29563928576.0,229269504.0,6137118.0,1972374.0
12-04 08:42:43,32.180,15.830,51.125,0.0,0.0,0.865,0.0,2252800.0,0.0,22.0,3197046784.0,628211712.0,29563695104.0,230121472.0,5990449.0,1871269.0
12-04 08:42:44,32.936,15.574,50.638,0.085,0.0,0.766,0.0,2326528.0,0.0,23.0,3196776448.0,627769344.0,29565505536.0,229023744.0,5914588.0,1846267.0
12-04 08:42:45,32.066,16.249,50.908,0.086,0.0,0.691,0.0,2248704.0,0.0,24.0,3196579840.0,627228672.0,29562068992.0,233197568.0,5913612.0,1833409.0
12-04 08:42:46,31.657,16.999,50.650,0.0,0.0,0.694,0.0,4292608.0,0.0,36.0,3195678720.0,626810880.0,29566119936.0,230465536.0,6054486.0,1938973.0
12-04 08:42:47,31.665,16.393,50.992,0.086,0.0,0.863,0.0,2351104.0,0.0,26.0,3195285504.0,626331648.0,29565513728.0,231944192.0,6354766.0,2101335.0
12-04 08:42:48,32.075,16.295,50.772,0.0,0.0,0.858,4096.0,2383872.0,1.0,29.0,3196321792.0,625799168.0,29560971264.0,235982848.0,6344312.0,2044602.0
12-04 08:42:49,31.152,15.532,52.094,0.262,0.0,0.960,45056.0,15761408.0,4.0,47.0,3197390848.0,625213440.0,29554499584.0,241971200.0,5993062.0,1895281.0
12-04 08:42:50,28.522,15.039,49.006,6.223,0.0,1.210,8192.0,267386880.0,2.0,505.0,3198406656.0,624369664.0,29534035968.0,262262784.0,4288196.0,2070432.0
12-04 08:42:51,19.128,12.248,61.577,6.544,0.0,0.503,0.0,269037568.0,0.0,533.0,3198369792.0,624373760.0,29546889216.0,249442304.0,3918509.0,1869360.0
12-04 08:42:52,24.123,13.509,57.544,4.123,0.0,0.702,4096.0,131751936.0,1.0,256.0,3196583936.0,624373760.0,29567754240.0,230363136.0,1676927.0,1730926.0
12-04 08:42:53,32.598,16.214,49.491,0.255,0.0,1.443,0.0,4235264.0,0.0,36.0,3195817984.0,623845376.0,29566201856.0,233209856.0,3962991.0,1866364.0
12-04 08:42:54,32.472,15.418,51.249,0.0,0.0,0.861,0.0,2363392.0,0.0,27.0,3196190720.0,623411200.0,29566980096.0,232493056.0,8430737.0,2092127.0
12-04 08:42:55,32.201,16.313,50.637,0.0,0.0,0.850,0.0,2281472.0,0.0,23.0,3197513728.0,622972928.0,29569241088.0,229347328.0,9965522.0,1844529.0
12-04 08:42:56,31.865,15.976,51.209,0.086,0.0,0.864,0.0,2351104.0,0.0,25.0,3198058496.0,622194688.0,29554171904.0,244649984.0,5853112.0,1756598.0
12-04 08:42:57,32.697,15.785,50.911,0.0,0.0,0.607,0.0,2195456.0,0.0,24.0,3196477440.0,621981696.0,29566767104.0,233848832.0,8061131.0,1937812.0
12-04 08:42:58,32.958,15.657,50.692,0.0,0.0,0.692,0.0,2293760.0,0.0,25.0,3196063744.0,621490176.0,29564305408.0,237215744.0,5951066.0,1874058.0
12-04 08:42:59,31.897,16.810,50.345,0.086,0.0,0.862,0.0,4337664.0,0.0,39.0,3196157952.0,621146112.0,29571309568.0,230461440.0,8154798.0,1946648.0
12-04 08:43:00,30.908,16.524,51.455,0.0,0.0,1.113,0.0,2240512.0,0.0,22.0,3196293120.0,620703744.0,29573234688.0,228843520.0,6243493.0,2029208.0
12-04 08:43:01,30.842,17.010,50.945,0.086,0.0,1.117,0.0,2437120.0,0.0,30.0,3195871232.0,620228608.0,29572190208.0,230785024.0,6479908.0,2143211.0
12-04 08:43:02,30.609,16.696,51.826,0.087,0.0,0.783,0.0,2265088.0,0.0,22.0,3197464576.0,619810816.0,29572874240.0,228925440.0,5946726.0,1854865.0
12-04 08:43:03,31.878,16.769,50.480,0.0,0.0,0.873,0.0,2265088.0,0.0,22.0,3196526592.0,619343872.0,29572964352.0,230240256.0,5947280.0,1871310.0
12-04 08:43:04,31.004,16.681,51.528,0.0,0.0,0.786,0.0,2293760.0,0.0,23.0,3197935616.0,618881024.0,29570396160.0,231862272.0,5974885.0,1887888.0
12-04 08:43:05,30.457,17.601,50.906,0.0,0.0,1.035,0.0,2281472.0,0.0,23.0,3197173760.0,618434560.0,29569904640.0,233562112.0,6028148.0,1908275.0
12-04 08:43:06,30.990,16.667,51.215,0.087,0.0,1.042,0.0,4374528.0,0.0,39.0,3196780544.0,618033152.0,29572407296.0,231854080.0,6109981.0,1952879.0
12-04 08:43:07,30.769,16.940,51.599,0.0,0.0,0.691,0.0,2367488.0,0.0,27.0,3197595648.0,617644032.0,29574766592.0,229068800.0,6513565.0,2169151.0
12-04 08:43:08,32.247,16.209,50.772,0.0,0.0,0.772,4096.0,2375680.0,1.0,26.0,3198332928.0,616898560.0,29559377920.0,244465664.0,6045140.0,1922489.0
12-04 08:43:09,33.927,16.200,48.770,0.170,0.0,0.933,0.0,13332480.0,0.0,50.0,3197902848.0,616554496.0,29571846144.0,232771584.0,5997946.0,1898861.0
12-04 08:43:10,34.024,16.926,47.582,0.518,0.0,0.950,36864.0,47456256.0,9.0,128.0,3196354560.0,615104512.0,29506981888.0,300634112.0,6063669.0,1927685.0
12-04 08:43:11,31.234,16.936,50.723,0.085,0.0,1.021,0.0,2195456.0,0.0,21.0,3196477440.0,615120896.0,29529698304.0,277778432.0,5987722.0,1873601.0
12-04 08:43:12,31.842,16.351,50.861,0.086,0.0,0.861,0.0,2191360.0,0.0,20.0,3195019264.0,615141376.0,29553737728.0,255176704.0,5974314.0,1885049.0
12-04 08:43:13,31.325,16.609,51.291,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3196198912.0,615157760.0,29577809920.0,229908480.0,6157161.0,1975223.0
12-04 08:43:14,30.898,16.637,51.496,0.0,0.0,0.968,0.0,4308992.0,0.0,36.0,3196309504.0,614612992.0,29572743168.0,235409408.0,6054418.0,1903148.0
12-04 08:43:15,32.592,15.911,50.299,0.086,0.0,1.112,0.0,2420736.0,0.0,31.0,3197566976.0,614055936.0,29565767680.0,241684480.0,6504369.0,2153840.0
12-04 08:43:16,33.508,14.436,51.181,0.0,0.0,0.875,0.0,2289664.0,0.0,23.0,3198365696.0,613634048.0,29566935040.0,240140288.0,5943690.0,1877218.0
12-04 08:43:17,32.211,15.285,51.554,0.173,0.0,0.777,0.0,2318336.0,0.0,25.0,3196805120.0,613273600.0,29570859008.0,238137344.0,5994670.0,1888944.0
12-04 08:43:18,32.037,16.737,50.042,0.0,0.0,1.183,4096.0,2244608.0,1.0,21.0,3199864832.0,612769792.0,29566148608.0,240291840.0,6022434.0,1908983.0
12-04 08:43:19,30.769,15.822,52.710,0.0,0.0,0.699,0.0,2273280.0,0.0,24.0,3199586304.0,612298752.0,29564727296.0,242462720.0,5973195.0,1870173.0
12-04 08:43:20,31.261,17.802,49.915,0.0,0.0,1.022,0.0,2289664.0,0.0,24.0,3197243392.0,611926016.0,29569462272.0,240443392.0,6033276.0,1911083.0
12-04 08:43:21,32.205,15.799,50.955,0.087,0.0,0.955,0.0,4313088.0,0.0,36.0,3199143936.0,611475456.0,29568884736.0,239570944.0,6113253.0,1954466.0
12-04 08:43:22,30.914,17.250,46.541,4.441,0.0,0.854,4096.0,201981952.0,1.0,388.0,3198611456.0,610680832.0,29546823680.0,262959104.0,6399753.0,2105080.0
12-04 08:43:23,2.508,2.007,80.936,14.381,0.0,0.167,8192.0,265687040.0,2.0,501.0,3198017536.0,610689024.0,29551980544.0,258387968.0,398239.0,247969.0
12-04 08:43:24,8.552,3.895,81.033,6.520,0.0,0.0,16384.0,194301952.0,4.0,398.0,3197116416.0,610709504.0,29558718464.0,252530688.0,2041328.0,103263.0
12-04 08:43:25,34.215,12.457,52.986,0.341,0.0,0.0,0.0,25133056.0,0.0,97.0,3197378560.0,610205696.0,29572579328.0,238911488.0,2475745.0,257008.0
12-04 08:43:26,35.770,13.070,49.355,1.806,0.0,0.0,344064.0,82804736.0,46.0,212.0,3200364544.0,608432128.0,29574336512.0,235941888.0,445073.0,239615.0
12-04 08:43:27,32.196,12.423,54.856,0.437,0.0,0.087,94208.0,26451968.0,9.0,118.0,3197419520.0,608120832.0,29492346880.0,321187840.0,729781.0,240253.0
12-04 08:43:28,31.185,11.847,56.620,0.348,0.0,0.0,0.0,6508544.0,0.0,60.0,3197038592.0,608157696.0,29519855616.0,294023168.0,443487.0,237118.0
12-04 08:43:29,30.457,12.775,56.684,0.085,0.0,0.0,0.0,8499200.0,0.0,67.0,3196833792.0,608190464.0,29547200512.0,266850304.0,442125.0,234806.0
12-04 08:43:30,31.109,12.132,56.586,0.173,0.0,0.0,0.0,6664192.0,0.0,71.0,3197849600.0,608235520.0,29573820416.0,239169536.0,588511.0,313456.0
12-04 08:43:31,31.900,11.780,56.148,0.172,0.0,0.0,0.0,6537216.0,0.0,59.0,3196919808.0,607870976.0,29582413824.0,231870464.0,444012.0,239253.0
12-04 08:43:32,32.574,10.858,56.480,0.088,0.0,0.0,12288.0,6619136.0,2.0,67.0,3198201856.0,607494144.0,29586845696.0,226533376.0,442664.0,237378.0
12-04 08:43:33,31.647,12.436,55.832,0.086,0.0,0.0,4096.0,6565888.0,1.0,60.0,3198152704.0,607010816.0,29584793600.0,229117952.0,442451.0,236696.0
12-04 08:43:34,31.946,11.980,55.820,0.255,0.0,0.0,114688.0,6729728.0,14.0,67.0,3198857216.0,606298112.0,29573021696.0,240898048.0,442951.0,236528.0
12-04 08:43:35,31.869,11.886,55.986,0.172,0.0,0.086,0.0,6549504.0,0.0,61.0,3198574592.0,605892608.0,29577793536.0,236814336.0,444655.0,239412.0
12-04 08:43:36,33.049,11.785,55.081,0.085,0.0,0.0,20480.0,6664192.0,5.0,67.0,3199942656.0,605265920.0,29569568768.0,244297728.0,444733.0,237906.0
12-04 08:43:37,32.550,13.171,54.111,0.168,0.0,0.0,69632.0,6594560.0,11.0,62.0,3200000000.0,604880896.0,29572112384.0,242081792.0,442522.0,235623.0
12-04 08:43:38,32.017,12.618,55.279,0.086,0.0,0.0,0.0,6569984.0,0.0,60.0,3200311296.0,604454912.0,29574168576.0,240140288.0,459374.0,252443.0
12-04 08:43:39,30.517,11.724,57.586,0.172,0.0,0.0,0.0,8515584.0,0.0,67.0,3199823872.0,604053504.0,29579390976.0,235806720.0,442521.0,235789.0
12-04 08:43:40,32.361,10.987,56.481,0.172,0.0,0.0,94208.0,6823936.0,9.0,75.0,3200352256.0,603701248.0,29587439616.0,227581952.0,445462.0,241001.0
12-04 08:43:41,32.993,11.905,55.017,0.085,0.0,0.0,8192.0,6672384.0,2.0,68.0,3201708032.0,603021312.0,29575028736.0,239316992.0,589762.0,314445.0
12-04 08:43:42,31.884,12.361,55.669,0.085,0.0,0.0,4096.0,6623232.0,1.0,61.0,3203117056.0,602574848.0,29572935680.0,240447488.0,444688.0,239434.0
12-04 08:43:43,32.024,12.468,55.337,0.085,0.0,0.085,16384.0,6590464.0,4.0,61.0,3202412544.0,602234880.0,29581271040.0,233156608.0,443136.0,236742.0
12-04 08:43:44,32.449,11.729,55.651,0.171,0.0,0.0,0.0,6594560.0,0.0,62.0,3200131072.0,601882624.0,29587992576.0,229068800.0,443503.0,238726.0
12-04 08:43:45,32.361,12.361,55.107,0.172,0.0,0.0,8192.0,6639616.0,2.0,64.0,3202260992.0,601227264.0,29576323072.0,239263744.0,441202.0,234331.0
12-04 08:43:46,32.874,11.446,55.508,0.172,0.0,0.0,0.0,6615040.0,0.0,62.0,3201392640.0,600907776.0,29584379904.0,232394752.0,441906.0,235810.0
12-04 08:43:47,32.442,11.821,55.651,0.086,0.0,0.0,0.0,6668288.0,0.0,63.0,3203321856.0,600211456.0,29570592768.0,244948992.0,460247.0,254890.0
12-04 08:43:48,32.137,11.909,55.604,0.350,0.0,0.0,0.0,29687808.0,0.0,112.0,3203121152.0,599326720.0,29566586880.0,250040320.0,442857.0,237373.0
12-04 08:43:49,35.520,13.884,49.404,1.193,0.0,0.0,8192.0,80539648.0,2.0,206.0,3202678784.0,597995520.0,29584564224.0,233836544.0,443334.0,238166.0
12-04 08:43:50,37.285,11.856,49.227,1.632,0.0,0.0,339968.0,71421952.0,20.0,210.0,3202588672.0,597581824.0,29488656384.0,330248192.0,443110.0,237688.0
12-04 08:43:51,33.305,11.300,55.140,0.170,0.0,0.085,0.0,6471680.0,0.0,59.0,3201167360.0,597614592.0,29515481088.0,304812032.0,443018.0,237669.0
12-04 08:43:52,32.308,12.051,55.385,0.256,0.0,0.0,0.0,15360000.0,0.0,80.0,3201257472.0,597659648.0,29547356160.0,272801792.0,443032.0,236024.0
12-04 08:43:53,33.969,12.392,52.686,0.867,0.0,0.087,12288.0,56074240.0,3.0,164.0,3204509696.0,597012480.0,29527646208.0,289906688.0,3495.0,4611.0
12-04 08:43:54,29.543,11.456,58.829,0.172,0.0,0.0,0.0,8585216.0,0.0,76.0,3203764224.0,597073920.0,29555630080.0,262606848.0,3534.0,5256.0
12-04 08:43:55,31.480,12.062,56.287,0.171,0.0,0.0,0.0,6443008.0,0.0,57.0,3203354624.0,597114880.0,29583949824.0,234655744.0,2356.0,3020.0
12-04 08:43:56,31.651,11.976,56.287,0.086,0.0,0.0,0.0,6615040.0,0.0,62.0,3204395008.0,596787200.0,29590970368.0,226922496.0,2533.0,3359.0
12-04 08:43:57,32.300,11.714,55.900,0.086,0.0,0.0,0.0,6651904.0,0.0,65.0,3206701056.0,595943424.0,29569777664.0,246652928.0,3444.0,5180.0
12-04 08:43:58,31.017,12.881,55.763,0.254,0.0,0.085,4096.0,6586368.0,1.0,62.0,3206451200.0,595623936.0,29577072640.0,239927296.0,385074.0,392102.0
12-04 08:43:59,17.647,11.253,63.939,6.479,0.0,0.682,0.0,144986112.0,0.0,295.0,3205013504.0,595267584.0,29573742592.0,245051392.0,3509434.0,1687349.0
12-04 08:44:00,4.030,2.603,78.002,15.365,0.0,0.0,8192.0,260087808.0,2.0,440.0,3206197248.0,595271680.0,29575077888.0,242528256.0,711843.0,1247823.0
12-04 08:44:01,4.661,1.949,78.814,14.407,0.0,0.169,8192.0,262103040.0,2.0,442.0,3206086656.0,595279872.0,29577846784.0,239861760.0,1428175.0,1296281.0
12-04 08:44:02,24.403,12.628,61.007,1.706,0.0,0.256,0.0,64528384.0,0.0,126.0,3206283264.0,594931712.0,29577920512.0,239939584.0,1195167.0,1518045.0
12-04 08:44:03,29.711,18.843,50.394,0.0,0.0,1.052,0.0,188416.0,0.0,9.0,3206823936.0,594526208.0,29576278016.0,241446912.0,3967711.0,1936683.0
12-04 08:44:04,30.051,16.866,51.712,0.171,0.0,1.199,8192.0,233472.0,2.0,11.0,3209371648.0,594178048.0,29578084352.0,237441024.0,11533992.0,2640586.0
12-04 08:44:05,31.643,16.259,51.136,0.0,0.0,0.962,0.0,2039808.0,0.0,19.0,3211837440.0,593625088.0,29571059712.0,242552832.0,8216590.0,2083357.0
12-04 08:44:06,30.249,16.624,52.099,0.0,0.0,1.028,0.0,241664.0,0.0,9.0,3212627968.0,593268736.0,29572481024.0,240697344.0,8718520.0,2261505.0
12-04 08:44:07,30.749,17.829,50.301,0.0,0.0,1.120,0.0,2105344.0,0.0,19.0,3210260480.0,592920576.0,29575380992.0,240513024.0,8102851.0,2021957.0
12-04 08:44:08,28.746,17.422,52.526,0.0,0.0,1.307,0.0,700416.0,0.0,27.0,3209568256.0,592523264.0,29576011776.0,240971776.0,9393614.0,2650901.0
12-04 08:44:09,31.783,16.451,50.904,0.0,0.0,0.861,0.0,2117632.0,0.0,16.0,3210133504.0,592130048.0,29575688192.0,241123328.0,7589606.0,1952892.0
12-04 08:44:10,30.539,16.938,51.411,0.171,0.0,0.941,0.0,1105920.0,0.0,30.0,3210522624.0,591745024.0,29575503872.0,241303552.0,7003163.0,2251144.0
12-04 08:44:11,32.472,15.762,50.991,0.086,0.0,0.689,0.0,2248704.0,0.0,22.0,3211509760.0,591400960.0,29577928704.0,238235648.0,7724456.0,2092895.0
12-04 08:44:12,32.211,16.062,50.950,0.0,0.0,0.777,0.0,2236416.0,0.0,22.0,3210608640.0,591052800.0,29582462976.0,234950656.0,6714199.0,2041465.0
12-04 08:44:13,31.601,16.780,50.596,0.085,0.0,0.937,0.0,2281472.0,0.0,23.0,3210956800.0,590708736.0,29585219584.0,232189952.0,6253774.0,2088224.0
12-04 08:44:14,31.588,16.481,50.901,0.0,0.0,1.030,0.0,2236416.0,0.0,22.0,3209867264.0,590213120.0,29580857344.0,238137344.0,6195367.0,2051829.0
12-04 08:44:15,32.325,15.557,51.599,0.0,0.0,0.519,0.0,2289664.0,0.0,24.0,3211145216.0,589873152.0,29584027648.0,234029056.0,6150886.0,2027555.0
12-04 08:44:16,31.315,16.696,51.211,0.087,0.0,0.692,0.0,2297856.0,0.0,24.0,3210039296.0,589537280.0,29587951616.0,231546880.0,6207886.0,2073808.0
12-04 08:44:17,31.304,16.522,51.478,0.0,0.0,0.696,4096.0,2236416.0,1.0,23.0,3211055104.0,589197312.0,29591715840.0,227106816.0,6206582.0,2061368.0
12-04 08:44:18,30.585,16.223,52.305,0.0,0.0,0.887,0.0,2342912.0,0.0,25.0,3212951552.0,588496896.0,29574762496.0,242864128.0,6195634.0,2053082.0
12-04 08:44:19,31.783,16.193,50.991,0.0,0.0,1.034,0.0,2277376.0,0.0,21.0,3213713408.0,588140544.0,29577289728.0,239931392.0,8159761.0,2111007.0
12-04 08:44:20,31.962,15.853,50.985,0.086,0.0,1.114,0.0,2232320.0,0.0,22.0,3211685888.0,587784192.0,29581123584.0,238481408.0,4250713.0,1999218.0
12-04 08:44:21,31.786,15.587,51.576,0.0,0.0,1.051,0.0,2306048.0,0.0,24.0,3211481088.0,587378688.0,29582086144.0,238129152.0,8145925.0,2024055.0
12-04 08:44:22,30.965,15.877,52.105,0.088,0.0,0.965,0.0,2314240.0,0.0,27.0,3212095488.0,587046912.0,29585485824.0,234446848.0,6192099.0,2059168.0
12-04 08:44:23,31.712,15.986,51.520,0.0,0.0,0.782,0.0,2244608.0,0.0,21.0,3211427840.0,586723328.0,29588529152.0,232394752.0,6197404.0,2059303.0
12-04 08:44:24,30.716,17.539,50.785,0.0,0.0,0.960,0.0,2256896.0,0.0,24.0,3212414976.0,586399744.0,29592133632.0,228126720.0,6125858.0,1988111.0
12-04 08:44:25,31.142,16.609,51.471,0.087,0.0,0.692,0.0,2269184.0,0.0,25.0,3211292672.0,585936896.0,29586862080.0,234983424.0,6199975.0,2074581.0
12-04 08:44:26,31.126,16.681,51.419,0.0,0.0,0.774,0.0,4243456.0,0.0,31.0,3212378112.0,585609216.0,29591711744.0,229376000.0,6190549.0,2046990.0
12-04 08:44:27,31.651,16.595,50.727,0.086,0.0,0.941,0.0,2371584.0,0.0,27.0,3214299136.0,584937472.0,29575766016.0,244072448.0,6407950.0,2046176.0
12-04 08:44:28,31.034,16.466,51.466,0.086,0.0,0.948,0.0,2166784.0,0.0,21.0,3213426688.0,584585216.0,29576232960.0,244830208.0,8001830.0,2049982.0
12-04 08:44:29,31.431,15.189,52.151,0.0,0.0,1.229,0.0,2355200.0,0.0,31.0,3212537856.0,584261632.0,29579456512.0,242819072.0,6146751.0,2030959.0
12-04 08:44:30,32.783,15.652,50.522,0.0,0.0,1.043,0.0,2183168.0,0.0,21.0,3213815808.0,584138752.0,29593772032.0,227348480.0,6144036.0,2032936.0
12-04 08:44:31,30.401,16.986,51.132,0.610,0.0,0.871,0.0,17629184.0,0.0,41.0,3214028800.0,583458816.0,29576945664.0,244641792.0,6264941.0,2091611.0
12-04 08:44:32,24.497,16.798,48.469,9.099,0.0,1.137,4096.0,265191424.0,1.0,491.0,3213099008.0,583462912.0,29595852800.0,226660352.0,4966831.0,2479432.0
12-04 08:44:33,19.310,11.724,57.155,10.862,0.0,0.948,8192.0,273788928.0,2.0,512.0,3213299712.0,583127040.0,29591281664.0,231366656.0,1988460.0,1948552.0
12-04 08:44:34,25.734,13.472,56.477,3.541,0.0,0.777,4096.0,122183680.0,1.0,260.0,3213197312.0,582815744.0,29588959232.0,234102784.0,1972335.0,1838658.0
12-04 08:44:35,31.714,17.647,49.702,0.0,0.0,0.938,0.0,4157440.0,0.0,28.0,3213176832.0,582492160.0,29594300416.0,229105664.0,5910964.0,1891220.0
12-04 08:44:36,32.062,15.338,51.473,0.0,0.0,1.127,0.0,2396160.0,0.0,29.0,3212607488.0,582156288.0,29596966912.0,227344384.0,6201545.0,1932724.0
12-04 08:44:37,33.161,15.544,50.345,0.0,0.0,0.950,0.0,2342912.0,0.0,25.0,3212939264.0,581468160.0,29579968512.0,244699136.0,10173017.0,2048894.0
12-04 08:44:38,31.067,16.609,51.291,0.0,0.0,1.033,0.0,2265088.0,0.0,25.0,3213492224.0,581136384.0,29583396864.0,241049600.0,8227198.0,2037292.0
12-04 08:44:39,32.396,16.965,49.446,0.0,0.0,1.194,0.0,2347008.0,0.0,26.0,3214209024.0,580702208.0,29581152256.0,243011584.0,8418172.0,2166240.0
12-04 08:44:40,31.529,16.323,50.859,0.172,0.0,1.117,0.0,2248704.0,0.0,23.0,3212840960.0,580366336.0,29585080320.0,240787456.0,8302570.0,2078807.0
12-04 08:44:41,31.478,16.0,51.652,0.0,0.0,0.870,0.0,2285568.0,0.0,23.0,3213254656.0,579981312.0,29585518592.0,240320512.0,6190686.0,2051968.0
12-04 08:44:42,30.261,16.783,51.826,0.0,0.0,1.130,0.0,2273280.0,0.0,25.0,3213561856.0,579649536.0,29588398080.0,237465600.0,6810307.0,2018256.0
12-04 08:44:43,31.359,16.376,51.394,0.0,0.0,0.871,0.0,2236416.0,0.0,25.0,3213582336.0,579190784.0,29583396864.0,242905088.0,7473333.0,2013508.0
12-04 08:44:44,30.835,17.485,50.646,0.086,0.0,0.947,0.0,5763072.0,0.0,34.0,3211956224.0,578867200.0,29585547264.0,242704384.0,6332751.0,2123130.0
12-04 08:44:45,36.395,16.984,44.974,0.867,0.0,0.780,4096.0,78401536.0,1.0,180.0,3212660736.0,577355776.0,29590495232.0,238563328.0,7089159.0,2010393.0
12-04 08:44:46,36.045,16.610,45.890,0.599,0.0,0.856,4096.0,46497792.0,1.0,135.0,3211935744.0,576720896.0,29498138624.0,332279808.0,6637001.0,1976954.0
12-04 08:44:47,31.670,16.609,50.861,0.0,0.0,0.861,0.0,2150400.0,0.0,19.0,3212230656.0,576720896.0,29520826368.0,309297152.0,6641380.0,2016931.0
12-04 08:44:48,31.002,17.271,50.691,0.0,0.0,1.036,0.0,2154496.0,0.0,19.0,3210211328.0,576737280.0,29545783296.0,286343168.0,6263928.0,2060061.0
12-04 08:44:49,32.361,15.880,50.815,0.0,0.0,0.944,0.0,2154496.0,0.0,20.0,3210579968.0,576753664.0,29568606208.0,263135232.0,6216008.0,2074054.0
12-04 08:44:50,32.035,15.758,51.255,0.087,0.0,0.866,0.0,2150400.0,0.0,19.0,3212058624.0,576757760.0,29591146496.0,239112192.0,6090338.0,1997614.0
12-04 08:44:51,32.476,16.195,50.557,0.0,0.0,0.771,0.0,2265088.0,0.0,22.0,3211894784.0,576425984.0,29595271168.0,235483136.0,6162899.0,2026563.0
12-04 08:44:52,31.693,16.494,50.777,0.086,0.0,0.950,0.0,2236416.0,0.0,25.0,3212120064.0,576094208.0,29599162368.0,231698432.0,8417375.0,2148630.0
12-04 08:44:53,30.645,17.657,50.594,0.0,0.0,1.104,0.0,2265088.0,0.0,22.0,3212234752.0,575758336.0,29602402304.0,228679680.0,6230553.0,2073355.0
12-04 08:44:54,30.568,16.856,51.878,0.0,0.0,0.699,0.0,2273280.0,0.0,23.0,3211390976.0,575434752.0,29605347328.0,226902016.0,6181857.0,2049819.0
12-04 08:44:55,32.302,15.636,51.203,0.0,0.0,0.859,0.0,2248704.0,0.0,21.0,3212505088.0,575066112.0,29604278272.0,227225600.0,6040112.0,1927660.0
12-04 08:44:56,30.416,16.984,51.646,0.0,0.0,0.953,0.0,2363392.0,0.0,25.0,3213692928.0,574394368.0,29588643840.0,242343936.0,6190496.0,2017160.0
12-04 08:44:57,31.900,16.079,50.817,0.086,0.0,1.118,0.0,2256896.0,0.0,22.0,3213901824.0,574062592.0,29591252992.0,239857664.0,6196130.0,2065796.0
12-04 08:44:58,31.959,16.838,50.344,0.086,0.0,0.773,0.0,2297856.0,0.0,26.0,3213500416.0,573743104.0,29593653248.0,238178304.0,6183512.0,2038566.0
12-04 08:44:59,31.556,16.853,50.817,0.0,0.0,0.774,0.0,2265088.0,0.0,23.0,3213774848.0,573276160.0,29588283392.0,243740672.0,6158406.0,2017276.0
12-04 08:45:00,31.880,16.325,50.769,0.085,0.0,0.940,0.0,2297856.0,0.0,24.0,3213291520.0,572960768.0,29591998464.0,240824320.0,6134585.0,2002867.0
12-04 08:45:01,30.783,16.087,52.0,0.087,0.0,1.043,475136.0,2228224.0,74.0,22.0,3214520320.0,572784640.0,29595013120.0,236756992.0,8198447.0,2044245.0
12-04 08:45:02,30.987,16.824,51.416,0.0,0.0,0.773,0.0,2297856.0,0.0,23.0,3213000704.0,572403712.0,29595848704.0,237821952.0,4143462.0,1994663.0
12-04 08:45:03,30.439,16.140,52.281,0.0,0.0,1.140,0.0,2224128.0,0.0,22.0,3212881920.0,572026880.0,29596807168.0,237359104.0,6227102.0,2084841.0
12-04 08:45:04,28.957,16.261,48.087,5.304,0.0,1.391,8192.0,201330688.0,2.0,381.0,3215175680.0,571658240.0,29593014272.0,239226880.0,2099878.0,2000314.0
12-04 08:45:05,20.576,14.395,48.942,14.818,0.0,1.270,8192.0,263569408.0,2.0,520.0,3215962112.0,570937344.0,29566484480.0,265691136.0,3255586.0,2187280.0
12-04 08:45:06,22.485,14.286,55.537,7.016,0.0,0.676,81920.0,217784320.0,7.0,412.0,3214356480.0,570945536.0,29584842752.0,248930304.0,6066138.0,1989885.0
12-04 08:45:07,32.850,15.700,50.768,0.0,0.0,0.683,0.0,2170880.0,0.0,20.0,3214548992.0,570609664.0,29588213760.0,245702656.0,3865577.0,1871632.0
12-04 08:45:08,31.347,16.753,50.950,0.0,0.0,0.950,0.0,2285568.0,0.0,22.0,3215331328.0,570273792.0,29590908928.0,242561024.0,6135417.0,2006382.0
12-04 08:45:09,31.579,15.876,51.769,0.0,0.0,0.777,0.0,2220032.0,0.0,21.0,3214180352.0,569946112.0,29593550848.0,241397760.0,5933907.0,1881933.0
12-04 08:45:10,32.297,15.717,50.950,0.086,0.0,0.950,0.0,2318336.0,0.0,25.0,3214954496.0,569622528.0,29596495872.0,238002176.0,8040650.0,1889414.0
12-04 08:45:11,30.830,16.681,51.354,0.087,0.0,1.048,0.0,4251648.0,0.0,35.0,3215405056.0,569282560.0,29601341440.0,233046016.0,9394860.0,2014492.0
12-04 08:45:12,32.258,15.519,51.439,0.0,0.0,0.785,0.0,2285568.0,0.0,22.0,3213840384.0,568934400.0,29604519936.0,231780352.0,8913624.0,2025359.0
12-04 08:45:13,32.393,16.068,50.769,0.085,0.0,0.684,0.0,2220032.0,0.0,22.0,3213934592.0,568586240.0,29607317504.0,229236736.0,6208799.0,2055917.0
12-04 08:45:14,31.357,16.237,51.289,0.0,0.0,1.117,0.0,2191360.0,0.0,16.0,3214286848.0,568209408.0,29607677952.0,228900864.0,8288706.0,2026859.0
12-04 08:45:15,30.703,17.496,50.686,0.086,0.0,1.029,0.0,2437120.0,0.0,34.0,3216064512.0,567566336.0,29590228992.0,245215232.0,8148293.0,2035698.0
12-04 08:45:16,33.131,14.965,51.211,0.0,0.0,0.692,0.0,2322432.0,0.0,24.0,3214225408.0,567209984.0,29593456640.0,244183040.0,6074583.0,1958013.0
12-04 08:45:17,31.942,16.780,50.511,0.0,0.0,0.767,0.0,2203648.0,0.0,25.0,3216375808.0,566800384.0,29592719360.0,243179520.0,6902322.0,2032887.0
12-04 08:45:18,31.904,15.952,51.201,0.086,0.0,0.858,0.0,2166784.0,0.0,20.0,3213221888.0,566702080.0,29610934272.0,228216832.0,7489560.0,2018828.0
12-04 08:45:19,30.703,17.324,51.029,0.0,0.0,0.943,0.0,2347008.0,0.0,25.0,3214708736.0,565981184.0,29593067520.0,245317632.0,6201183.0,2057158.0
12-04 08:45:20,32.383,15.371,51.468,0.0,0.0,0.777,0.0,2195456.0,0.0,20.0,3215749120.0,565628928.0,29595938816.0,241758208.0,6212676.0,2057550.0
12-04 08:45:21,31.152,15.881,51.745,0.175,0.0,1.047,0.0,602112.0,0.0,34.0,3214184448.0,565506048.0,29608804352.0,230580224.0,6605104.0,2259957.0
12-04 08:45:22,32.090,15.438,51.344,0.0,0.0,1.127,0.0,2273280.0,0.0,25.0,3214155776.0,565149696.0,29611659264.0,228110336.0,8052891.0,1974604.0
12-04 08:45:23,31.282,16.205,51.473,0.0,0.0,1.040,0.0,2277376.0,0.0,24.0,3213205504.0,564690944.0,29607837696.0,233340928.0,6153765.0,2010860.0
12-04 08:45:24,32.485,16.031,50.636,0.0,0.0,0.848,0.0,2260992.0,0.0,22.0,3214229504.0,564346880.0,29611102208.0,229396480.0,6031608.0,1894309.0
12-04 08:45:25,31.857,16.525,50.341,0.085,0.0,1.193,0.0,2228224.0,0.0,24.0,3214213120.0,564023296.0,29613998080.0,226840576.0,6170986.0,2064558.0
12-04 08:45:26,32.017,16.052,50.987,0.086,0.0,0.858,0.0,2322432.0,0.0,25.0,3214901248.0,563523584.0,29609443328.0,231206912.0,6183557.0,2049637.0
12-04 08:45:27,31.480,17.793,49.872,0.086,0.0,0.770,0.0,4308992.0,0.0,35.0,3213889536.0,563208192.0,29614137344.0,227840000.0,6156809.0,2037845.0
12-04 08:45:28,31.743,16.132,51.431,0.0,0.0,0.694,0.0,2351104.0,0.0,25.0,3215171584.0,562499584.0,29596569600.0,244834304.0,6123803.0,2003522.0
12-04 08:45:29,34.041,15.915,48.541,0.531,0.0,0.973,8192.0,46198784.0,2.0,124.0,3216965632.0,561577984.0,29603704832.0,236826624.0,7302755.0,2047749.0
12-04 08:45:30,33.220,17.247,48.598,0.170,0.0,0.765,0.0,19132416.0,0.0,66.0,3215118336.0,561246208.0,29564444672.0,278265856.0,7093172.0,2037340.0
12-04 08:45:31,30.573,16.123,52.599,0.0,0.0,0.705,0.0,2052096.0,0.0,13.0,3215204352.0,561254400.0,29587562496.0,255053824.0,6230452.0,2054732.0
12-04 08:45:32,31.191,16.710,51.414,0.0,0.0,0.686,0.0,2273280.0,0.0,25.0,3215175680.0,561258496.0,29611356160.0,231284736.0,6129777.0,1991147.0
12-04 08:45:33,31.061,16.911,51.079,0.086,0.0,0.863,0.0,2109440.0,0.0,17.0,3216089088.0,560906240.0,29614247936.0,227831808.0,6197763.0,2038794.0
12-04 08:45:34,31.915,16.340,50.809,0.0,0.0,0.936,0.0,2375680.0,0.0,28.0,3217985536.0,560205824.0,29595955200.0,244928512.0,6187508.0,2033576.0
12-04 08:45:35,30.844,16.081,52.109,0.0,0.0,0.967,0.0,368640.0,0.0,16.0,3217145856.0,559857664.0,29597220864.0,244850688.0,6195248.0,2037276.0
12-04 08:45:36,27.453,13.855,55.250,2.582,0.0,0.861,12288.0,124444672.0,3.0,245.0,3216666624.0,559673344.0,29605715968.0,237019136.0,6100956.0,1972290.0
12-04 08:45:37,28.866,18.127,44.845,6.873,0.0,1.289,8192.0,270856192.0,2.0,530.0,3217620992.0,559276032.0,29604470784.0,237707264.0,7891520.0,2374364.0
12-04 08:45:38,20.069,12.145,57.795,9.216,0.0,0.775,8192.0,265187328.0,2.0,484.0,3218657280.0,558927872.0,29597798400.0,243691520.0,2133777.0,1991020.0
12-04 08:45:39,31.976,15.165,51.300,0.347,0.0,1.213,0.0,25804800.0,0.0,81.0,3217223680.0,558592000.0,29602934784.0,240324608.0,11209742.0,2066014.0
12-04 08:45:40,31.325,16.437,51.377,0.086,0.0,0.775,0.0,2207744.0,0.0,23.0,3216736256.0,558190592.0,29602041856.0,242106368.0,6022614.0,1941324.0
12-04 08:45:41,31.480,16.938,50.984,0.0,0.0,0.599,0.0,2269184.0,0.0,22.0,3215859712.0,557846528.0,29605380096.0,239988736.0,2004049.0,1951285.0
12-04 08:45:42,31.791,16.195,51.071,0.086,0.0,0.857,0.0,2260992.0,0.0,23.0,3218079744.0,557490176.0,29608210432.0,235294720.0,2821453.0,1982861.0
12-04 08:45:43,30.809,16.449,51.958,0.087,0.0,0.696,0.0,2224128.0,0.0,22.0,3215327232.0,557146112.0,29612634112.0,233967616.0,4087983.0,1974159.0
12-04 08:45:44,32.003,15.958,51.258,0.0,0.0,0.781,0.0,2289664.0,0.0,24.0,3215568896.0,556740608.0,29612187648.0,234577920.0,8088222.0,1956678.0
12-04 08:45:45,31.772,17.462,49.915,0.0,0.0,0.852,0.0,2252800.0,0.0,25.0,3216109568.0,556408832.0,29615251456.0,231305216.0,8174006.0,2020912.0
12-04 08:45:46,31.245,16.223,51.330,0.086,0.0,1.116,0.0,2260992.0,0.0,22.0,3217223680.0,556011520.0,29614436352.0,231403520.0,8158309.0,2009036.0
12-04 08:45:47,31.680,16.188,51.262,0.0,0.0,0.870,0.0,2256896.0,0.0,21.0,3217231872.0,555659264.0,29617426432.0,228757504.0,8206531.0,2041643.0
12-04 08:45:48,31.849,16.610,50.599,0.086,0.0,0.856,0.0,2244608.0,0.0,22.0,3216334848.0,555302912.0,29620895744.0,226541568.0,8160573.0,1953746.0
12-04 08:45:49,32.140,16.624,50.639,0.0,0.0,0.597,0.0,2334720.0,0.0,24.0,3218001920.0,554598400.0,29602476032.0,243998720.0,6109906.0,1953413.0
12-04 08:45:50,31.142,16.436,51.384,0.087,0.0,0.952,0.0,2256896.0,0.0,21.0,3216678912.0,554242048.0,29605228544.0,242925568.0,7245195.0,2085735.0
12-04 08:45:51,31.818,16.381,51.115,0.086,0.0,0.600,0.0,2260992.0,0.0,24.0,3216961536.0,553893888.0,29607727104.0,240492544.0,5988538.0,1995035.0
12-04 08:45:52,31.857,16.695,50.170,0.0,0.0,1.278,0.0,2260992.0,0.0,24.0,3217502208.0,553537536.0,29611638784.0,236396544.0,7340612.0,2044446.0
12-04 08:45:53,31.888,17.007,50.255,0.0,0.0,0.850,0.0,2236416.0,0.0,23.0,3214938112.0,553185280.0,29614489600.0,236462080.0,6148208.0,2036023.0
12-04 08:45:54,31.282,16.464,51.300,0.087,0.0,0.867,0.0,4173824.0,0.0,28.0,3216420864.0,552779776.0,29616091136.0,233783296.0,6156356.0,2019903.0
12-04 08:45:55,31.434,15.316,52.360,0.0,0.0,0.890,0.0,2371584.0,0.0,28.0,3215130624.0,552431616.0,29618356224.0,233156608.0,6120377.0,1999402.0
12-04 08:45:56,31.282,16.724,51.040,0.0,0.0,0.953,0.0,2236416.0,0.0,21.0,3215532032.0,552079360.0,29620989952.0,230473728.0,6213900.0,2000050.0
12-04 08:45:57,31.756,17.298,50.0,0.086,0.0,0.861,0.0,5853184.0,0.0,37.0,3217260544.0,551391232.0,29603917824.0,246505472.0,6230514.0,2092368.0
12-04 08:45:58,35.329,16.526,46.037,0.759,0.0,1.349,4096.0,58830848.0,1.0,135.0,3217162240.0,550244352.0,29611642880.0,240025600.0,6065043.0,1803827.0
12-04 08:45:59,37.009,13.590,47.863,1.111,0.0,0.427,4096.0,69709824.0,1.0,196.0,3217567744.0,549158912.0,29509337088.0,343011328.0,5094270.0,593752.0
12-04 08:46:00,31.196,12.392,56.326,0.087,0.0,0.0,0.0,6459392.0,0.0,59.0,3215839232.0,549158912.0,29536829440.0,317247488.0,442026.0,235765.0
12-04 08:46:01,32.308,11.966,55.556,0.085,0.0,0.085,0.0,6459392.0,0.0,57.0,3215253504.0,549199872.0,29562261504.0,292360192.0,1975598.0,249429.0
12-04 08:46:02,30.908,12.757,56.164,0.171,0.0,0.0,0.0,8638464.0,0.0,79.0,3214749696.0,549257216.0,29591658496.0,263409664.0,588908.0,314281.0
12-04 08:46:03,32.393,11.538,55.812,0.256,0.0,0.0,0.0,6492160.0,0.0,63.0,3216224256.0,549277696.0,29618352128.0,235220992.0,442173.0,236361.0
12-04 08:46:04,31.282,12.478,56.153,0.087,0.0,0.0,0.0,6619136.0,0.0,60.0,3215343616.0,548966400.0,29623500800.0,231264256.0,444737.0,239791.0
12-04 08:46:05,32.189,12.189,55.451,0.172,0.0,0.0,0.0,6524928.0,0.0,61.0,3214610432.0,548610048.0,29628395520.0,227459072.0,443800.0,238331.0
12-04 08:46:06,31.525,12.317,56.072,0.086,0.0,0.0,0.0,6651904.0,0.0,63.0,3216191488.0,547921920.0,29610471424.0,244490240.0,445601.0,239991.0
12-04 08:46:07,33.220,11.670,54.940,0.085,0.0,0.085,0.0,6586368.0,0.0,60.0,3217342464.0,547577856.0,29612945408.0,241209344.0,441505.0,234154.0
12-04 08:46:08,28.498,10.836,58.788,1.877,0.0,0.0,4096.0,52338688.0,1.0,150.0,3216637952.0,547258368.0,29616726016.0,238452736.0,357048.0,192112.0
12-04 08:46:09,0.084,0.585,83.292,16.040,0.0,0.0,4096.0,272642048.0,1.0,506.0,3217661952.0,547270656.0,29617438720.0,236703744.0,2386.0,2273.0
12-04 08:46:10,0.084,0.670,84.673,14.573,0.0,0.0,4096.0,269656064.0,1.0,487.0,3217752064.0,547274752.0,29617446912.0,236601344.0,4656.0,6469.0
12-04 08:46:11,26.802,9.075,62.426,1.696,0.0,0.0,0.0,55734272.0,0.0,138.0,3216601088.0,546955264.0,29617876992.0,237641728.0,443149.0,237181.0
12-04 08:46:12,31.980,12.775,55.161,0.085,0.0,0.0,0.0,6504448.0,0.0,62.0,3216392192.0,546586624.0,29620903936.0,235192320.0,444398.0,239129.0
12-04 08:46:13,32.219,12.511,55.184,0.086,0.0,0.0,0.0,6619136.0,0.0,61.0,3215187968.0,546267136.0,29627310080.0,230309888.0,443046.0,237071.0
12-04 08:46:14,32.601,12.838,54.392,0.169,0.0,0.0,0.0,6643712.0,0.0,63.0,3215695872.0,545636352.0,29613285376.0,244457472.0,442524.0,236371.0
12-04 08:46:15,31.638,11.724,56.379,0.259,0.0,0.0,0.0,6496256.0,0.0,62.0,3216207872.0,545292288.0,29616443392.0,241131520.0,442335.0,236263.0
12-04 08:46:16,32.090,11.188,56.635,0.087,0.0,0.0,0.0,8646656.0,0.0,78.0,3217027072.0,545017856.0,29623500800.0,233529344.0,442376.0,234993.0
12-04 08:46:17,31.628,12.106,56.095,0.171,0.0,0.0,0.0,6692864.0,0.0,68.0,3215708160.0,544735232.0,29629661184.0,228970496.0,606353.0,330904.0
12-04 08:46:18,33.276,11.063,55.575,0.086,0.0,0.0,0.0,6635520.0,0.0,64.0,3218468864.0,544063488.0,29612380160.0,244162560.0,441372.0,234537.0
12-04 08:46:19,32.854,12.870,54.107,0.169,0.0,0.0,4096.0,6561792.0,1.0,61.0,3216633856.0,543674368.0,29613436928.0,245329920.0,442327.0,236553.0
12-04 08:46:20,31.647,12.521,55.660,0.086,0.0,0.086,0.0,6578176.0,0.0,61.0,3216642048.0,543330304.0,29615378432.0,243724288.0,445269.0,240390.0
12-04 08:46:21,32.476,11.997,55.270,0.257,0.0,0.0,0.0,9768960.0,0.0,72.0,3216576512.0,543027200.0,29621673984.0,237797376.0,444221.0,238095.0
12-04 08:46:22,31.088,11.917,56.908,0.086,0.0,0.0,0.0,6598656.0,0.0,64.0,3216789504.0,542666752.0,29623726080.0,235892736.0,441810.0,234473.0
12-04 08:46:23,32.704,12.103,55.021,0.172,0.0,0.0,0.0,10002432.0,0.0,70.0,3216171008.0,542343168.0,29629693952.0,230866944.0,443595.0,237312.0
12-04 08:46:24,36.765,12.370,48.443,2.336,0.0,0.087,4096.0,89341952.0,1.0,224.0,3214807040.0,540663808.0,29623246848.0,240357376.0,444984.0,238503.0
12-04 08:46:25,36.892,12.041,48.335,2.647,0.0,0.085,4096.0,107421696.0,1.0,266.0,3216228352.0,539348992.0,29488246784.0,375250944.0,442983.0,236044.0
12-04 08:46:26,33.111,12.895,53.744,0.166,0.0,0.083,0.0,11018240.0,0.0,81.0,3215826944.0,539381760.0,29503107072.0,360759296.0,443499.0,236791.0
12-04 08:46:27,31.904,12.093,55.746,0.257,0.0,0.0,0.0,6516736.0,0.0,63.0,3214221312.0,539426816.0,29531586560.0,333840384.0,442780.0,236053.0
12-04 08:46:28,32.532,11.760,55.622,0.086,0.0,0.0,0.0,6516736.0,0.0,62.0,3215781888.0,539430912.0,29556686848.0,307175424.0,346861.0,197320.0
12-04 08:46:29,32.250,11.292,56.287,0.171,0.0,0.0,0.0,6463488.0,0.0,57.0,3214946304.0,539439104.0,29584306176.0,280383488.0,4091.0,4418.0
12-04 08:46:30,30.225,11.399,58.290,0.086,0.0,0.0,4096.0,6549504.0,1.0,63.0,3214389248.0,539459584.0,29612277760.0,252948480.0,2036.0,2691.0
12-04 08:46:31,30.908,11.901,57.106,0.086,0.0,0.0,0.0,8613888.0,0.0,75.0,3217453056.0,539213824.0,29620097024.0,242311168.0,3384.0,5075.0
12-04 08:46:32,30.736,12.500,56.592,0.171,0.0,0.0,0.0,6619136.0,0.0,62.0,3216359424.0,538808320.0,29617696768.0,246210560.0,3912.0,6202.0
12-04 08:46:33,31.261,12.436,56.133,0.170,0.0,0.0,0.0,6561792.0,0.0,61.0,3216359424.0,538497024.0,29624344576.0,239874048.0,2288.0,3140.0
12-04 08:46:34,30.052,12.282,57.578,0.087,0.0,0.0,110592.0,6569984.0,2.0,60.0,3216740352.0,538193920.0,29630345216.0,233795584.0,308249.0,174474.0
12-04 08:46:35,32.681,12.0,55.064,0.170,0.0,0.085,0.0,6557696.0,0.0,59.0,3217113088.0,537894912.0,29634772992.0,229294080.0,22962.0,25407.0
12-04 08:46:36,30.060,11.972,57.881,0.086,0.0,0.0,0.0,7561216.0,0.0,82.0,3217682432.0,537264128.0,29621895168.0,242233344.0,5835.0,6570.0
12-04 08:46:37,30.922,12.748,56.245,0.086,0.0,0.0,0.0,6549504.0,0.0,60.0,3217186816.0,536956928.0,29627432960.0,237498368.0,3960.0,4686.0
12-04 08:46:38,31.651,11.634,56.544,0.171,0.0,0.0,0.0,6557696.0,0.0,60.0,3216637952.0,536666112.0,29631602688.0,234168320.0,21015.0,21765.0
12-04 08:46:39,29.898,12.862,57.070,0.170,0.0,0.0,0.0,6615040.0,0.0,65.0,3217846272.0,536375296.0,29636624384.0,228229120.0,2565.0,2609.0
12-04 08:46:40,30.763,11.695,57.458,0.085,0.0,0.0,0.0,8798208.0,0.0,83.0,3217481728.0,535760896.0,29624336384.0,241496064.0,4676.0,5830.0
12-04 08:46:41,31.672,12.247,55.912,0.169,0.0,0.0,0.0,6533120.0,0.0,60.0,3218280448.0,535482368.0,29630373888.0,234938368.0,4255.0,5575.0
12-04 08:46:42,31.946,11.385,56.585,0.085,0.0,0.0,0.0,6574080.0,0.0,60.0,3217674240.0,535207936.0,29635174400.0,231018496.0,4409.0,5685.0
12-04 08:46:43,30.942,12.360,56.612,0.086,0.0,0.0,0.0,6529024.0,0.0,60.0,3217502208.0,534867968.0,29640101888.0,226603008.0,2862.0,3144.0
12-04 08:46:44,30.985,12.139,56.706,0.170,0.0,0.0,0.0,6664192.0,0.0,63.0,3219648512.0,534179840.0,29620441088.0,244805632.0,3388.0,4773.0
12-04 08:46:45,31.067,11.790,56.454,0.602,0.0,0.086,4096.0,35917824.0,1.0,109.0,3221266432.0,533798912.0,29621133312.0,242876416.0,2469.0,3655.0
12-04 08:46:46,1.672,0.920,82.274,15.134,0.0,0.0,12288.0,263651328.0,3.0,469.0,3221598208.0,533770240.0,29620277248.0,243429376.0,3498.0,5330.0
12-04 08:46:47,0.167,0.668,83.139,16.027,0.0,0.0,4096.0,270532608.0,1.0,449.0,3221557248.0,533774336.0,29620314112.0,243429376.0,20041.0,21371.0
12-04 08:46:48,11.800,5.093,75.976,7.131,0.0,0.0,4096.0,170663936.0,1.0,306.0,3219697664.0,533790720.0,29631471616.0,234115072.0,2136.0,2750.0
12-04 08:46:49,34.648,12.779,51.715,0.858,0.0,0.0,4096.0,63229952.0,1.0,175.0,3219943424.0,532496384.0,29622710272.0,243924992.0,5624.0,7368.0
12-04 08:46:50,34.760,12.243,51.712,1.284,0.0,0.0,4096.0,74186752.0,1.0,210.0,3217260544.0,531525632.0,29539454976.0,330833920.0,2416.0,3127.0
12-04 08:46:51,25.214,10.034,64.494,0.172,0.0,0.086,0.0,10506240.0,0.0,78.0,3217182720.0,531550208.0,29544660992.0,325681152.0,4722.0,7489.0
12-04 08:46:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3217924096.0,531550208.0,29546713088.0,322887680.0,1821.0,2540.0
12-04 08:46:53,0.167,0.334,99.500,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3217924096.0,531550208.0,29546713088.0,322887680.0,19660.0,20389.0
12-04 08:46:54,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217924096.0,531550208.0,29546713088.0,322887680.0,3233.0,4535.0
12-04 08:46:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218051072.0,531550208.0,29546713088.0,322760704.0,4224.0,6259.0
12-04 08:46:56,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218001920.0,531550208.0,29546717184.0,322805760.0,1562.0,1776.0
12-04 08:46:57,0.250,0.167,99.332,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3218563072.0,531558400.0,29546717184.0,322236416.0,3784.0,5499.0
12-04 08:46:58,0.500,0.333,99.167,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3218554880.0,531558400.0,29546717184.0,322244608.0,1850.0,2510.0
12-04 08:46:59,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218546688.0,531558400.0,29546717184.0,322252800.0,3828.0,5597.0
12-04 08:47:00,0.083,0.500,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218546688.0,531558400.0,29546717184.0,322252800.0,2070.0,2845.0
12-04 08:47:01,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218665472.0,531558400.0,29546725376.0,322125824.0,2736.0,3864.0
12-04 08:47:02,0.250,0.250,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3218665472.0,531558400.0,29546725376.0,322125824.0,3498.0,5261.0
12-04 08:47:03,0.167,0.500,99.166,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,3218657280.0,531566592.0,29546725376.0,322125824.0,19950.0,21075.0
12-04 08:47:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218780160.0,531566592.0,29546729472.0,321998848.0,4952.0,6433.0
12-04 08:47:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218776064.0,531566592.0,29546733568.0,321998848.0,3444.0,4342.0
12-04 08:47:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218903040.0,531566592.0,29546733568.0,321871872.0,4886.0,5259.0
12-04 08:47:07,0.333,0.333,99.334,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3219025920.0,531566592.0,29546737664.0,321744896.0,6090.0,8976.0
12-04 08:47:08,0.167,0.334,99.499,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3219025920.0,531566592.0,29546737664.0,321744896.0,2326.0,2167.0
12-04 08:47:09,0.084,0.251,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3219013632.0,531574784.0,29546741760.0,321744896.0,2663.0,2677.0
12-04 08:47:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3219013632.0,531574784.0,29546741760.0,321744896.0,4068.0,5300.0
12-04 08:47:11,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3219009536.0,531574784.0,29546745856.0,321744896.0,3534.0,4479.0
12-04 08:47:12,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3219009536.0,531574784.0,29546745856.0,321744896.0,4122.0,5621.0
12-04 08:47:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3219009536.0,531574784.0,29546745856.0,321744896.0,1981.0,1767.0
12-04 08:47:14,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218407424.0,531574784.0,29546749952.0,322342912.0,3558.0,5305.0
12-04 08:47:15,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3218116608.0,531582976.0,29546741760.0,322633728.0,6211.0,8603.0
12-04 08:47:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218104320.0,531582976.0,29546754048.0,322633728.0,1353.0,1520.0
12-04 08:47:17,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218239488.0,531582976.0,29546754048.0,322498560.0,20996.0,22577.0
12-04 08:47:18,0.250,0.333,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218231296.0,531582976.0,29546754048.0,322506752.0,2923.0,4260.0
12-04 08:47:19,0.250,0.416,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218231296.0,531582976.0,29546754048.0,322506752.0,3544.0,5078.0
12-04 08:47:20,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218231296.0,531582976.0,29546754048.0,322506752.0,3630.0,3905.0
12-04 08:47:21,0.250,0.167,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3218219008.0,531591168.0,29546758144.0,322506752.0,3938.0,4396.0
12-04 08:47:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218214912.0,531591168.0,29546762240.0,322506752.0,4118.0,4704.0
12-04 08:47:23,0.167,0.0,98.080,1.753,0.0,0.0,0.0,65998848.0,0.0,140.0,3218214912.0,531591168.0,29546762240.0,322506752.0,3276.0,3401.0
12-04 08:47:24,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218300928.0,531591168.0,29546762240.0,322420736.0,4734.0,5901.0
12-04 08:47:25,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218300928.0,531591168.0,29546762240.0,322420736.0,3637.0,4303.0
12-04 08:47:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218296832.0,531591168.0,29546766336.0,322420736.0,5111.0,6796.0
12-04 08:47:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3218288640.0,531599360.0,29546766336.0,322420736.0,3763.0,4412.0
12-04 08:47:28,0.166,0.416,99.418,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218292736.0,531599360.0,29546770432.0,322412544.0,22366.0,24054.0
12-04 08:47:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218288640.0,531599360.0,29546774528.0,322412544.0,2999.0,2797.0
12-04 08:47:30,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217690624.0,531599360.0,29546774528.0,323010560.0,1541.0,1821.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217653760.0,531599360.0,29546774528.0,323047424.0,1976.0,2714.0
12-04 08:47:32,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217653760.0,531599360.0,29546774528.0,323047424.0,4198.0,6439.0
12-04 08:47:33,0.083,0.167,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,6.0,3217645568.0,531607552.0,29546774528.0,323047424.0,2190.0,2929.0
12-04 08:47:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217641472.0,531607552.0,29546778624.0,323047424.0,4910.0,6642.0
12-04 08:47:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217637376.0,531607552.0,29546782720.0,323047424.0,4567.0,6096.0
12-04 08:47:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217637376.0,531607552.0,29546782720.0,323047424.0,7078.0,8810.0
12-04 08:47:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217633280.0,531607552.0,29546786816.0,323047424.0,2302.0,1949.0
12-04 08:47:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3217629184.0,531611648.0,29546786816.0,323047424.0,3506.0,3762.0
12-04 08:47:39,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3217616896.0,531619840.0,29546790912.0,323047424.0,4116.0,4916.0
12-04 08:47:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217616896.0,531619840.0,29546790912.0,323047424.0,3479.0,4196.0
12-04 08:47:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217608704.0,531619840.0,29546799104.0,323047424.0,2876.0,3126.0
12-04 08:47:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3217608704.0,531619840.0,29546799104.0,323047424.0,6201.0,9010.0
12-04 08:47:43,1.660,0.332,97.925,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3217608704.0,531619840.0,29546799104.0,323047424.0,5276.0,6979.0
12-04 08:47:44,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217608704.0,531619840.0,29546799104.0,323047424.0,1886.0,2121.0
12-04 08:47:45,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3217600512.0,531628032.0,29546799104.0,323047424.0,2096.0,2795.0
12-04 08:47:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217596416.0,531628032.0,29546803200.0,323047424.0,1293.0,1414.0
12-04 08:47:47,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3217723392.0,531628032.0,29546803200.0,322920448.0,21318.0,23587.0
12-04 08:47:48,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3217719296.0,531628032.0,29546807296.0,322920448.0,2790.0,3949.0
12-04 08:47:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217719296.0,531628032.0,29546807296.0,322920448.0,3153.0,4476.0
12-04 08:47:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217715200.0,531628032.0,29546811392.0,322920448.0,5257.0,8472.0
12-04 08:47:51,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3217707008.0,531636224.0,29546811392.0,322920448.0,2876.0,4069.0
12-04 08:47:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217707008.0,531636224.0,29546811392.0,322920448.0,2276.0,2920.0
12-04 08:47:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,13.0,3217707008.0,531636224.0,29546811392.0,322920448.0,1811.0,2047.0
12-04 08:47:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217829888.0,531636224.0,29546815488.0,322793472.0,2076.0,2674.0
12-04 08:47:55,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217829888.0,531636224.0,29546815488.0,322793472.0,3569.0,5289.0
12-04 08:47:56,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217825792.0,531636224.0,29546819584.0,322793472.0,4476.0,5683.0
12-04 08:47:57,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3218468864.0,531644416.0,29546819584.0,322142208.0,3504.0,5225.0
12-04 08:47:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3218456576.0,531644416.0,29546823680.0,322150400.0,3827.0,5597.0
12-04 08:47:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218583552.0,531644416.0,29546823680.0,322023424.0,4158.0,6258.0
12-04 08:48:00,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218583552.0,531644416.0,29546823680.0,322023424.0,2136.0,2846.0
12-04 08:48:01,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218583552.0,531644416.0,29546823680.0,322023424.0,2136.0,2779.0
12-04 08:48:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3218579456.0,531644416.0,29546827776.0,322023424.0,2504.0,3773.0
12-04 08:48:03,0.0,0.333,99.417,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3217973248.0,531652608.0,29546827776.0,322621440.0,21328.0,23246.0
12-04 08:48:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217932288.0,531652608.0,29546831872.0,322658304.0,3734.0,4594.0
12-04 08:48:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217924096.0,531652608.0,29546831872.0,322666496.0,2980.0,3334.0
12-04 08:48:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217920000.0,531652608.0,29546835968.0,322666496.0,6358.0,7736.0
12-04 08:48:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218055168.0,531652608.0,29546835968.0,322531328.0,4162.0,5627.0
12-04 08:48:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,3218055168.0,531652608.0,29546835968.0,322531328.0,4018.0,4989.0
12-04 08:48:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3218038784.0,531660800.0,29546844160.0,322531328.0,3319.0,4168.0
12-04 08:48:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218034688.0,531660800.0,29546848256.0,322531328.0,3605.0,4436.0
12-04 08:48:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218034688.0,531660800.0,29546848256.0,322531328.0,2146.0,1977.0
12-04 08:48:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218034688.0,531660800.0,29546848256.0,322531328.0,4122.0,5514.0
12-04 08:48:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3218034688.0,531660800.0,29546848256.0,322531328.0,4876.0,6882.0
12-04 08:48:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218030592.0,531660800.0,29546852352.0,322531328.0,3074.0,4270.0
12-04 08:48:15,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218022400.0,531668992.0,29546852352.0,322531328.0,3418.0,5165.0
12-04 08:48:16,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3218018304.0,531668992.0,29546856448.0,322531328.0,3504.0,5157.0
12-04 08:48:17,0.333,0.167,99.500,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3217764352.0,531668992.0,29546856448.0,322785280.0,18742.0,19096.0
12-04 08:48:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218014208.0,531668992.0,29546860544.0,322531328.0,2376.0,3077.0
12-04 08:48:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218014208.0,531668992.0,29546860544.0,322531328.0,3013.0,4296.0
12-04 08:48:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218014208.0,531668992.0,29546860544.0,322531328.0,3058.0,3096.0
12-04 08:48:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218006016.0,531677184.0,29546860544.0,322531328.0,4614.0,5867.0
12-04 08:48:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218128896.0,531677184.0,29546864640.0,322404352.0,5724.0,7957.0
12-04 08:48:23,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218124800.0,531677184.0,29546868736.0,322404352.0,2480.0,2068.0
12-04 08:48:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218124800.0,531677184.0,29546868736.0,322404352.0,5785.0,7384.0
12-04 08:48:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218124800.0,531677184.0,29546868736.0,322404352.0,3319.0,3384.0
12-04 08:48:26,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218247680.0,531677184.0,29546872832.0,322277376.0,3160.0,3254.0
12-04 08:48:27,0.0,0.334,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3218239488.0,531685376.0,29546872832.0,322277376.0,2935.0,3050.0
12-04 08:48:28,0.167,0.333,99.500,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,3218239488.0,531685376.0,29546872832.0,322277376.0,5851.0,7826.0
12-04 08:48:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218235392.0,531685376.0,29546876928.0,322277376.0,4767.0,6077.0
12-04 08:48:30,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218235392.0,531685376.0,29546876928.0,322277376.0,2256.0,2928.0
12-04 08:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218231296.0,531685376.0,29546881024.0,322277376.0,4623.0,7294.0
12-04 08:48:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218358272.0,531685376.0,29546881024.0,322150400.0,1702.0,1916.0
12-04 08:48:33,0.083,0.167,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3218350080.0,531693568.0,29546881024.0,322150400.0,3560.0,3740.0
12-04 08:48:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217747968.0,531693568.0,29546885120.0,322748416.0,4794.0,6195.0
12-04 08:48:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217584128.0,531693568.0,29546885120.0,322912256.0,3408.0,4236.0
12-04 08:48:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217707008.0,531693568.0,29546889216.0,322785280.0,5826.0,6657.0
12-04 08:48:37,0.417,0.167,99.416,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3218350080.0,531693568.0,29546889216.0,322142208.0,4381.0,5775.0
12-04 08:48:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218350080.0,531693568.0,29546889216.0,322142208.0,4601.0,5937.0
12-04 08:48:39,0.250,0.333,99.251,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,3218337792.0,531701760.0,29546893312.0,322142208.0,3732.0,4711.0
12-04 08:48:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218337792.0,531701760.0,29546893312.0,322142208.0,3780.0,4560.0
12-04 08:48:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218333696.0,531701760.0,29546897408.0,322142208.0,3266.0,3533.0
12-04 08:48:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218325504.0,531701760.0,29546905600.0,322142208.0,3568.0,4462.0
12-04 08:48:43,0.167,0.167,99.666,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,3218325504.0,531701760.0,29546905600.0,322142208.0,3260.0,3545.0
12-04 08:48:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218452480.0,531701760.0,29546905600.0,322015232.0,3787.0,5546.0
12-04 08:48:45,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218444288.0,531709952.0,29546905600.0,322015232.0,1602.0,1825.0
12-04 08:48:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218440192.0,531709952.0,29546909696.0,322015232.0,4152.0,6366.0
12-04 08:48:47,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218440192.0,531709952.0,29546909696.0,322015232.0,21710.0,23984.0
12-04 08:48:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3218440192.0,531709952.0,29546909696.0,322015232.0,2147.0,2765.0
12-04 08:48:49,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218436096.0,531709952.0,29546913792.0,322015232.0,3976.0,5848.0
12-04 08:48:50,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218436096.0,531709952.0,29546913792.0,322015232.0,1347.0,1533.0
12-04 08:48:51,0.334,0.167,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3218423808.0,531718144.0,29546917888.0,322015232.0,2216.0,2944.0
12-04 08:48:52,0.083,0.416,99.501,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3218423808.0,531718144.0,29546917888.0,322015232.0,3123.0,4887.0
12-04 08:48:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3218423808.0,531718144.0,29546917888.0,322015232.0,3318.0,5076.0
12-04 08:48:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218423808.0,531718144.0,29546917888.0,322015232.0,3414.0,4659.0
12-04 08:48:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218423808.0,531718144.0,29546917888.0,322015232.0,2890.0,4105.0
12-04 08:48:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218546688.0,531718144.0,29546921984.0,321888256.0,3510.0,5247.0
12-04 08:48:57,0.167,0.250,99.333,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3218292736.0,531726336.0,29546921984.0,322134016.0,3564.0,5265.0
12-04 08:48:58,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3217682432.0,531726336.0,29546926080.0,322740224.0,1382.0,1586.0
12-04 08:48:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217645568.0,531726336.0,29546926080.0,322777088.0,2266.0,2463.0
12-04 08:49:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217518592.0,531726336.0,29546926080.0,322904064.0,3324.0,4966.0
12-04 08:49:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217514496.0,531726336.0,29546930176.0,322904064.0,3389.0,4939.0
12-04 08:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217514496.0,531726336.0,29546930176.0,322904064.0,4072.0,6268.0
12-04 08:49:03,0.0,0.084,99.833,0.084,0.0,0.0,0.0,73728.0,0.0,7.0,3217506304.0,531734528.0,29546930176.0,322904064.0,2761.0,3882.0
12-04 08:49:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217502208.0,531734528.0,29546934272.0,322904064.0,3798.0,4676.0
12-04 08:49:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217502208.0,531734528.0,29546934272.0,322904064.0,3768.0,4656.0
12-04 08:49:06,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217498112.0,531734528.0,29546938368.0,322904064.0,4811.0,5255.0
12-04 08:49:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217498112.0,531734528.0,29546938368.0,322904064.0,3324.0,4129.0
12-04 08:49:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3217498112.0,531734528.0,29546938368.0,322904064.0,4362.0,5681.0
12-04 08:49:09,0.250,0.166,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3217485824.0,531742720.0,29546942464.0,322904064.0,3144.0,3641.0
12-04 08:49:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217485824.0,531742720.0,29546942464.0,322904064.0,4002.0,5365.0
12-04 08:49:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217477632.0,531742720.0,29546950656.0,322904064.0,4302.0,5806.0
12-04 08:49:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3217477632.0,531742720.0,29546950656.0,322904064.0,3574.0,4460.0
12-04 08:49:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3217600512.0,531742720.0,29546954752.0,322777088.0,3125.0,3580.0
12-04 08:49:14,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3217600512.0,531742720.0,29546954752.0,322777088.0,3745.0,5499.0
12-04 08:49:15,0.250,0.167,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3217592320.0,531750912.0,29546954752.0,322777088.0,3675.0,5468.0
12-04 08:49:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217588224.0,531750912.0,29546958848.0,322777088.0,2016.0,2696.0
12-04 08:49:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217461248.0,531750912.0,29546958848.0,322904064.0,18435.0,18581.0
12-04 08:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,3217588224.0,531750912.0,29546958848.0,322777088.0,3730.0,5357.0
12-04 08:49:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217584128.0,531750912.0,29546962944.0,322777088.0,5256.0,8081.0
12-04 08:49:20,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217584128.0,531750912.0,29546962944.0,322777088.0,3927.0,4502.0
12-04 08:49:21,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3217571840.0,531759104.0,29546967040.0,322777088.0,3928.0,4435.0
12-04 08:49:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217571840.0,531759104.0,29546967040.0,322777088.0,3474.0,3582.0
12-04 08:49:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3217571840.0,531759104.0,29546967040.0,322777088.0,3561.0,3618.0
12-04 08:49:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217698816.0,531759104.0,29546967040.0,322650112.0,3845.0,4337.0
12-04 08:49:25,0.250,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217698816.0,531759104.0,29546967040.0,322650112.0,3759.0,4348.0
12-04 08:49:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217690624.0,531759104.0,29546975232.0,322650112.0,5749.0,8001.0
12-04 08:49:27,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3217383424.0,531767296.0,29546975232.0,322949120.0,4039.0,4758.0
12-04 08:49:28,0.167,0.250,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,3217301504.0,531767296.0,29546975232.0,323031040.0,21443.0,22121.0
12-04 08:49:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217297408.0,531767296.0,29546979328.0,323031040.0,4260.0,4840.0
12-04 08:49:30,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217424384.0,531767296.0,29546979328.0,322904064.0,2384.0,3282.0
12-04 08:49:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217424384.0,531767296.0,29546979328.0,322904064.0,2067.0,2687.0
12-04 08:49:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217420288.0,531767296.0,29546983424.0,322904064.0,3170.0,4342.0
12-04 08:49:33,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3217412096.0,531775488.0,29546983424.0,322904064.0,4996.0,7342.0
12-04 08:49:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217408000.0,531775488.0,29546987520.0,322904064.0,3665.0,4330.0
12-04 08:49:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217408000.0,531775488.0,29546987520.0,322904064.0,21201.0,22517.0
12-04 08:49:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217412096.0,531775488.0,29546991616.0,322895872.0,6797.0,8678.0
12-04 08:49:37,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218305024.0,531775488.0,29546995712.0,321998848.0,3075.0,3178.0
12-04 08:49:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,5.0,3218296832.0,531775488.0,29546995712.0,322007040.0,3109.0,3293.0
12-04 08:49:39,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218423808.0,531783680.0,29546995712.0,321871872.0,3334.0,3642.0
12-04 08:49:40,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218423808.0,531783680.0,29546995712.0,321871872.0,3994.0,4750.0
12-04 08:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218419712.0,531783680.0,29546999808.0,321871872.0,2169.0,1857.0
12-04 08:49:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218419712.0,531783680.0,29546999808.0,321871872.0,4222.0,5515.0
12-04 08:49:43,1.581,0.250,98.170,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3218419712.0,531783680.0,29546999808.0,321871872.0,5045.0,6715.0
12-04 08:49:44,0.250,0.083,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3218415616.0,531783680.0,29547003904.0,321871872.0,3929.0,5580.0
12-04 08:49:45,0.250,0.250,99.334,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,3218403328.0,531791872.0,29547008000.0,321871872.0,4319.0,6482.0
12-04 08:49:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218399232.0,531791872.0,29547012096.0,321871872.0,1917.0,2605.0
12-04 08:49:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218399232.0,531791872.0,29547012096.0,321871872.0,19064.0,19188.0
12-04 08:49:48,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218399232.0,531791872.0,29547012096.0,321871872.0,2811.0,3966.0
12-04 08:49:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218399232.0,531791872.0,29547012096.0,321871872.0,3389.0,4602.0
12-04 08:49:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218395136.0,531791872.0,29547016192.0,321871872.0,2137.0,2740.0
12-04 08:49:51,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3218382848.0,531800064.0,29547020288.0,321871872.0,4904.0,7600.0
12-04 08:49:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218382848.0,531800064.0,29547020288.0,321871872.0,2323.0,2888.0
12-04 08:49:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3218382848.0,531800064.0,29547020288.0,321871872.0,2630.0,3812.0
12-04 08:49:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218378752.0,531800064.0,29547024384.0,321871872.0,3849.0,5611.0
12-04 08:49:55,0.083,0.333,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3218378752.0,531800064.0,29547024384.0,321871872.0,2851.0,4013.0
12-04 08:49:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217616896.0,531800064.0,29547024384.0,322633728.0,3011.0,4119.0
12-04 08:49:57,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218624512.0,531808256.0,29547024384.0,321617920.0,2317.0,2992.0
12-04 08:49:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218620416.0,531808256.0,29547028480.0,321617920.0,2530.0,3341.0
12-04 08:49:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218620416.0,531808256.0,29547028480.0,321617920.0,3789.0,5441.0
12-04 08:50:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218747392.0,531812352.0,29547024384.0,321490944.0,4448.0,6339.0
12-04 08:50:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218739200.0,531812352.0,29547032576.0,321490944.0,3027.0,3815.0
12-04 08:50:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218735104.0,531812352.0,29547036672.0,321490944.0,3345.0,4985.0
12-04 08:50:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,3218726912.0,531820544.0,29547036672.0,321490944.0,2037.0,2649.0
12-04 08:50:04,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218726912.0,531820544.0,29547036672.0,321490944.0,3319.0,3670.0
12-04 08:50:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218726912.0,531820544.0,29547036672.0,321490944.0,3509.0,4290.0
12-04 08:50:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218722816.0,531820544.0,29547040768.0,321490944.0,5223.0,5653.0
12-04 08:50:07,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218722816.0,531820544.0,29547040768.0,321490944.0,4723.0,6491.0
12-04 08:50:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218718720.0,531820544.0,29547044864.0,321490944.0,5415.0,7450.0
12-04 08:50:09,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218710528.0,531828736.0,29547044864.0,321490944.0,3995.0,4904.0
12-04 08:50:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218714624.0,531828736.0,29547048960.0,321482752.0,21081.0,22029.0
12-04 08:50:11,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218714624.0,531828736.0,29547048960.0,321482752.0,2347.0,2158.0
12-04 08:50:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218841600.0,531828736.0,29547048960.0,321355776.0,3415.0,3853.0
12-04 08:50:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3218841600.0,531828736.0,29547048960.0,321355776.0,5467.0,7501.0
12-04 08:50:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218833408.0,531828736.0,29547057152.0,321355776.0,2243.0,2830.0
12-04 08:50:15,0.250,0.083,99.583,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,3218825216.0,531836928.0,29547057152.0,321355776.0,3925.0,5579.0
12-04 08:50:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218821120.0,531836928.0,29547061248.0,321355776.0,4065.0,6258.0
12-04 08:50:17,0.083,0.416,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3219210240.0,531836928.0,29547061248.0,320966656.0,19675.0,20337.0
12-04 08:50:18,0.250,0.167,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,3219333120.0,531836928.0,29547065344.0,320839680.0,5897.0,7583.0
12-04 08:50:19,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218735104.0,531836928.0,29547065344.0,321437696.0,1443.0,1628.0
12-04 08:50:20,0.333,0.250,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218825216.0,531836928.0,29547065344.0,321347584.0,3415.0,3385.0
12-04 08:50:21,0.167,0.0,99.499,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,3218808832.0,531845120.0,29547065344.0,321355776.0,5117.0,6797.0
12-04 08:50:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218927616.0,531845120.0,29547073536.0,321228800.0,5500.0,7210.0
12-04 08:50:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218927616.0,531845120.0,29547073536.0,321228800.0,3120.0,3136.0
12-04 08:50:24,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208761344.0,531845120.0,29547073536.0,331395072.0,4683.0,5868.0
12-04 08:50:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208642560.0,531849216.0,29547069440.0,331513856.0,4035.0,4594.0
12-04 08:50:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208761344.0,531849216.0,29547077632.0,331386880.0,3355.0,3497.0
12-04 08:50:27,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3208749056.0,531857408.0,29547081728.0,331386880.0,3888.0,4520.0
12-04 08:50:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3208749056.0,531857408.0,29547081728.0,331386880.0,3078.0,2852.0
12-04 08:50:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208749056.0,531857408.0,29547081728.0,331386880.0,5236.0,6775.0
12-04 08:50:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3208749056.0,531857408.0,29547081728.0,331386880.0,4179.0,6487.0
12-04 08:50:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208744960.0,531857408.0,29547085824.0,331386880.0,2771.0,3955.0
12-04 08:50:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208744960.0,531857408.0,29547085824.0,331386880.0,2757.0,3922.0
12-04 08:50:33,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3208867840.0,531865600.0,29547081728.0,331259904.0,6407.0,7154.0
12-04 08:50:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208855552.0,531865600.0,29547094016.0,331259904.0,23395.0,24831.0
12-04 08:50:35,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208855552.0,531869696.0,29547089920.0,331259904.0,2455.0,2167.0
12-04 08:50:36,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208851456.0,531869696.0,29547094016.0,331259904.0,5642.0,6333.0
12-04 08:50:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209232384.0,531869696.0,29547094016.0,330878976.0,5011.0,6731.0
12-04 08:50:38,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3209216000.0,531869696.0,29547094016.0,330895360.0,5231.0,7014.0
12-04 08:50:39,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3209166848.0,531877888.0,29547102208.0,330928128.0,3461.0,3756.0
12-04 08:50:40,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3209166848.0,531881984.0,29547098112.0,330928128.0,4409.0,5841.0
12-04 08:50:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209162752.0,531881984.0,29547102208.0,330928128.0,4083.0,4767.0
12-04 08:50:42,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209158656.0,531881984.0,29547106304.0,330928128.0,3301.0,3624.0
12-04 08:50:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3209158656.0,531881984.0,29547106304.0,330928128.0,3952.0,4760.0
12-04 08:50:44,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209158656.0,531881984.0,29547106304.0,330928128.0,1388.0,1518.0
12-04 08:50:45,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3209277440.0,531894272.0,29547102208.0,330801152.0,4647.0,7467.0
12-04 08:50:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209265152.0,531894272.0,29547114496.0,330801152.0,4173.0,6555.0
12-04 08:50:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208667136.0,531894272.0,29547114496.0,331399168.0,19208.0,19868.0
12-04 08:50:48,0.250,0.167,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3208499200.0,531894272.0,29547118592.0,331563008.0,2289.0,3105.0
12-04 08:50:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208499200.0,531894272.0,29547118592.0,331563008.0,2102.0,2792.0
12-04 08:50:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3208499200.0,531894272.0,29547118592.0,331563008.0,3445.0,5114.0
12-04 08:50:51,0.417,0.083,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3208359936.0,531902464.0,29547122688.0,331689984.0,3255.0,4955.0
12-04 08:50:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208359936.0,531902464.0,29547122688.0,331689984.0,2047.0,2413.0
12-04 08:50:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,3208486912.0,531902464.0,29547122688.0,331563008.0,2137.0,2780.0
12-04 08:50:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208613888.0,531902464.0,29547122688.0,331436032.0,4819.0,7452.0
12-04 08:50:55,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208609792.0,531902464.0,29547126784.0,331436032.0,3184.0,4995.0
12-04 08:50:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208605696.0,531902464.0,29547130880.0,331436032.0,2097.0,2796.0
12-04 08:50:57,0.167,0.250,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3208732672.0,531910656.0,29547130880.0,331300864.0,4557.0,6906.0
12-04 08:50:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3208732672.0,531910656.0,29547130880.0,331300864.0,1354.0,1520.0
12-04 08:50:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208732672.0,531910656.0,29547130880.0,331300864.0,3137.0,4228.0
12-04 08:51:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3208732672.0,531914752.0,29547126784.0,331300864.0,1363.0,1529.0
12-04 08:51:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208724480.0,531914752.0,29547134976.0,331300864.0,3285.0,4984.0
12-04 08:51:02,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208724480.0,531914752.0,29547134976.0,331300864.0,2795.0,3619.0
12-04 08:51:03,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3208716288.0,531922944.0,29547134976.0,331300864.0,4772.0,7546.0
12-04 08:51:04,0.416,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208708096.0,531922944.0,29547143168.0,331300864.0,3915.0,4718.0
12-04 08:51:05,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208708096.0,531922944.0,29547143168.0,331300864.0,5417.0,7814.0
12-04 08:51:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208835072.0,531922944.0,29547143168.0,331173888.0,5262.0,5691.0
12-04 08:51:07,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208826880.0,531922944.0,29547143168.0,331182080.0,2611.0,2492.0
12-04 08:51:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208826880.0,531922944.0,29547143168.0,331182080.0,2887.0,3202.0
12-04 08:51:09,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3208814592.0,531931136.0,29547147264.0,331182080.0,4535.0,5926.0
12-04 08:51:10,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208810496.0,531931136.0,29547151360.0,331182080.0,3641.0,4396.0
12-04 08:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208806400.0,531931136.0,29547155456.0,331182080.0,3259.0,3636.0
12-04 08:51:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208806400.0,531931136.0,29547155456.0,331182080.0,5468.0,7851.0
12-04 08:51:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208806400.0,531931136.0,29547155456.0,331182080.0,4595.0,6076.0
12-04 08:51:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208802304.0,531931136.0,29547159552.0,331182080.0,2691.0,3922.0
12-04 08:51:15,0.0,0.250,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3208794112.0,531939328.0,29547159552.0,331182080.0,2631.0,3817.0
12-04 08:51:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208790016.0,531939328.0,29547163648.0,331182080.0,1778.0,1985.0
12-04 08:51:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208798208.0,531939328.0,29547163648.0,331173888.0,20915.0,22509.0
12-04 08:51:18,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3208331264.0,531939328.0,29547163648.0,331640832.0,1295.0,1634.0
12-04 08:51:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208163328.0,531939328.0,29547163648.0,331808768.0,3191.0,4377.0
12-04 08:51:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208286208.0,531939328.0,29547167744.0,331681792.0,5912.0,8065.0
12-04 08:51:21,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3208146944.0,531947520.0,29547171840.0,331808768.0,3594.0,3749.0
12-04 08:51:22,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208146944.0,531947520.0,29547171840.0,331808768.0,5332.0,6973.0
12-04 08:51:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3208142848.0,531947520.0,29547175936.0,331808768.0,3183.0,3385.0
12-04 08:51:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208134656.0,531947520.0,29547175936.0,331816960.0,3977.0,4693.0
12-04 08:51:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3208134656.0,531951616.0,29547171840.0,331816960.0,3748.0,4312.0
12-04 08:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208126464.0,531951616.0,29547180032.0,331816960.0,3053.0,2837.0
12-04 08:51:27,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3208118272.0,531959808.0,29547180032.0,331816960.0,3804.0,4397.0
12-04 08:51:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,3208118272.0,531959808.0,29547180032.0,331816960.0,5171.0,6742.0
12-04 08:51:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208110080.0,531959808.0,29547188224.0,331816960.0,3121.0,3163.0
12-04 08:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208364032.0,531963904.0,29547184128.0,331563008.0,4653.0,6487.0
12-04 08:51:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208359936.0,531963904.0,29547188224.0,331563008.0,5488.0,6105.0
12-04 08:51:32,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208359936.0,531963904.0,29547188224.0,331563008.0,1443.0,1438.0
12-04 08:51:33,0.083,0.167,99.416,0.334,0.0,0.0,0.0,53248.0,0.0,4.0,3208351744.0,531972096.0,29547188224.0,331563008.0,4173.0,6300.0
12-04 08:51:34,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208347648.0,531972096.0,29547192320.0,331563008.0,2950.0,3202.0
12-04 08:51:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3208347648.0,531976192.0,29547188224.0,331563008.0,2867.0,2780.0
12-04 08:51:36,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208335360.0,531976192.0,29547200512.0,331563008.0,5315.0,5503.0
12-04 08:51:37,3.083,1.833,92.917,2.0,0.0,0.167,1679360.0,0.0,99.0,0.0,3223011328.0,531976192.0,29569937408.0,294150144.0,5945936.0,93689.0
12-04 08:51:38,0.671,0.335,92.288,6.622,0.0,0.084,167936.0,0.0,13.0,0.0,3230412800.0,531976192.0,29572341760.0,284344320.0,18459281.0,256005.0
12-04 08:51:39,0.417,0.250,98.582,0.751,0.0,0.0,0.0,12288.0,0.0,2.0,3232149504.0,531984384.0,29572358144.0,282583040.0,59542.0,55718.0
12-04 08:51:40,0.250,0.167,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3232387072.0,531992576.0,29572358144.0,282337280.0,3889.0,4779.0
12-04 08:51:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3232366592.0,531992576.0,29572370432.0,282345472.0,4094.0,5211.0
12-04 08:51:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3232362496.0,531992576.0,29572374528.0,282345472.0,3573.0,4718.0
12-04 08:51:43,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3232489472.0,531992576.0,29572374528.0,282218496.0,2716.0,2455.0
12-04 08:51:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103031296.0,531992576.0,29572374528.0,411676672.0,1978.0,2583.0
12-04 08:51:45,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,3102846976.0,532004864.0,29572362240.0,411860992.0,4430.0,6927.0
12-04 08:51:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3102359552.0,532004864.0,29572378624.0,412332032.0,4166.0,6350.0
12-04 08:51:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3102322688.0,532004864.0,29572378624.0,412368896.0,19563.0,20255.0
12-04 08:51:48,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3102195712.0,532004864.0,29572378624.0,412495872.0,4074.0,6267.0
12-04 08:51:49,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3102318592.0,532004864.0,29572382720.0,412368896.0,2692.0,3854.0
12-04 08:51:50,0.166,0.250,99.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3102298112.0,532004864.0,29572386816.0,412385280.0,2361.0,3099.0
12-04 08:51:51,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3102289920.0,532013056.0,29572386816.0,412385280.0,2009.0,2688.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-peer-slave-21.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","oblong-bubble",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,1.863,0.532,97.532,0.040,0.0,0.033,4401.568,1070326.747,0.563,12.094,3093123072.0,756719616.0,22062768128.0,7706464256.0,0.0,0.0
12-04 08:29:39,5.162,0.583,94.172,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3092979712.0,756719616.0,22062780416.0,7706595328.0,2650449.0,969068.0
12-04 08:29:40,5.272,0.335,94.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3093012480.0,756719616.0,22062780416.0,7706562560.0,3959605.0,955475.0
12-04 08:29:41,5.268,0.334,94.064,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3093360640.0,756719616.0,22062780416.0,7706214400.0,3369182.0,995338.0
12-04 08:29:42,5.365,0.335,94.216,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3093352448.0,756719616.0,22062780416.0,7706222592.0,4190480.0,980332.0
12-04 08:29:43,4.671,0.584,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3093172224.0,756719616.0,22062788608.0,7706394624.0,3219397.0,937498.0
12-04 08:29:44,3.785,0.336,95.542,0.168,0.0,0.168,0.0,28672.0,0.0,2.0,3093209088.0,756727808.0,22062788608.0,7706349568.0,1464312.0,913115.0
12-04 08:29:45,5.597,0.251,94.152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3093786624.0,756727808.0,22062788608.0,7705772032.0,2742542.0,952581.0
12-04 08:29:46,6.689,0.334,92.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3094228992.0,756727808.0,22062788608.0,7705329664.0,6227768.0,1119057.0
12-04 08:29:47,5.259,0.417,94.157,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3095121920.0,756727808.0,22062788608.0,7704436736.0,3421510.0,938521.0
12-04 08:29:48,4.198,0.168,95.550,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3095244800.0,756727808.0,22062792704.0,7704309760.0,2214767.0,910450.0
12-04 08:29:49,4.674,0.250,94.992,0.0,0.0,0.083,0.0,61440.0,0.0,2.0,3095404544.0,756727808.0,22062792704.0,7704150016.0,1627001.0,885569.0
12-04 08:29:50,4.583,0.250,94.833,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3095875584.0,756731904.0,22062792704.0,7703674880.0,1540496.0,905426.0
12-04 08:29:51,4.610,0.335,94.887,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3097427968.0,756731904.0,22062796800.0,7702118400.0,2289834.0,989760.0
12-04 08:29:52,5.509,0.417,93.907,0.0,0.0,0.167,0.0,45056.0,0.0,4.0,3098599424.0,756731904.0,22062800896.0,7700942848.0,2963188.0,1032167.0
12-04 08:29:53,6.083,0.500,93.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3103997952.0,756731904.0,22062800896.0,7695544320.0,6237350.0,1010858.0
12-04 08:29:54,6.192,0.335,93.305,0.0,0.0,0.167,0.0,24576.0,0.0,6.0,3106136064.0,756731904.0,22062804992.0,7693402112.0,4741181.0,916193.0
12-04 08:29:55,4.417,0.417,95.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3106402304.0,756731904.0,22062804992.0,7693135872.0,1342471.0,938126.0
12-04 08:29:56,4.370,0.168,95.294,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3106697216.0,756731904.0,22062804992.0,7692840960.0,3232400.0,939001.0
12-04 08:29:57,4.337,0.334,95.163,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3107934208.0,756731904.0,22062804992.0,7691603968.0,1311552.0,905195.0
12-04 08:29:58,4.100,0.335,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3108315136.0,756731904.0,22062804992.0,7691223040.0,1363285.0,894767.0
12-04 08:29:59,4.511,0.668,94.737,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3109830656.0,756731904.0,22062813184.0,7689699328.0,1913684.0,949838.0
12-04 08:30:00,5.017,0.334,94.482,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3110084608.0,756731904.0,22062813184.0,7689445376.0,2297516.0,939577.0
12-04 08:30:01,6.449,0.251,93.132,0.0,0.0,0.168,0.0,45056.0,0.0,11.0,3114307584.0,756731904.0,22062813184.0,7685222400.0,5122587.0,1019074.0
12-04 08:30:02,6.281,0.251,93.132,0.168,0.0,0.168,0.0,49152.0,0.0,4.0,3116564480.0,756736000.0,22062813184.0,7682961408.0,5807601.0,1009527.0
12-04 08:30:03,5.760,0.417,93.740,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3116896256.0,756736000.0,22062813184.0,7682629632.0,5701301.0,1043722.0
12-04 08:30:04,5.365,0.419,94.132,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3121688576.0,756736000.0,22062821376.0,7677829120.0,4825142.0,938006.0
12-04 08:30:05,1.003,0.167,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3120734208.0,756736000.0,22062825472.0,7678779392.0,258749.0,186751.0
12-04 08:30:06,0.754,0.084,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3120857088.0,756736000.0,22062829568.0,7678652416.0,1454347.0,71770.0
12-04 08:30:07,2.838,0.250,96.912,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3122888704.0,756736000.0,22062829568.0,7676620800.0,4740880.0,184896.0
12-04 08:30:08,1.669,0.167,98.080,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3121385472.0,756744192.0,22062833664.0,7678111744.0,3029125.0,117110.0
12-04 08:30:09,1.421,0.334,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3105423360.0,756744192.0,22062833664.0,7694073856.0,6855911.0,76892.0
12-04 08:30:10,1.421,0.334,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3082620928.0,756744192.0,22062833664.0,7716876288.0,5321102.0,77029.0
12-04 08:30:11,1.085,0.167,98.748,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3082330112.0,756744192.0,22062882816.0,7717117952.0,4401700.0,42571.0
12-04 08:30:12,6.150,4.549,89.132,0.0,0.0,0.168,0.0,32768.0,0.0,2.0,3082248192.0,756744192.0,22066900992.0,7713181696.0,1569847.0,710924.0
12-04 08:30:13,14.226,5.941,79.665,0.084,0.0,0.084,0.0,2170880.0,0.0,19.0,3150860288.0,756744192.0,22077444096.0,7634026496.0,2368938.0,490619.0
12-04 08:30:14,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3151790080.0,756748288.0,22078889984.0,7631646720.0,2388.0,3235.0
12-04 08:30:15,0.833,0.416,98.751,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,3151790080.0,756748288.0,22078889984.0,7631646720.0,106169.0,4220.0
12-04 08:30:16,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151294464.0,756748288.0,22079340544.0,7631691776.0,2870.0,4050.0
12-04 08:30:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151085568.0,756748288.0,22079340544.0,7631900672.0,3455.0,5106.0
12-04 08:30:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151085568.0,756748288.0,22079340544.0,7631900672.0,2915.0,4162.0
12-04 08:30:19,0.584,0.250,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3149414400.0,756748288.0,22079344640.0,7633567744.0,10647.0,11809.0
12-04 08:30:20,8.104,0.501,91.061,0.084,0.0,0.251,0.0,114688.0,0.0,26.0,3150311424.0,756748288.0,22079348736.0,7632666624.0,4949901.0,902115.0
12-04 08:30:21,4.925,0.501,94.491,0.0,0.0,0.083,0.0,69632.0,0.0,2.0,3152183296.0,756748288.0,22079348736.0,7630794752.0,2153288.0,962388.0
12-04 08:30:22,4.937,0.418,94.477,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3152551936.0,756748288.0,22079348736.0,7630426112.0,4668879.0,981554.0
12-04 08:30:23,4.519,0.418,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3152867328.0,756748288.0,22079352832.0,7630106624.0,2950434.0,960616.0
12-04 08:30:24,5.342,0.417,94.073,0.0,0.0,0.167,0.0,14458880.0,0.0,29.0,3153444864.0,756748288.0,22079352832.0,7629529088.0,4161914.0,984022.0
12-04 08:30:25,5.150,0.581,94.186,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3154071552.0,756748288.0,22079352832.0,7628902400.0,2286964.0,953954.0
12-04 08:30:26,5.117,0.419,94.211,0.168,0.0,0.084,0.0,65536.0,0.0,7.0,3154866176.0,756752384.0,22079352832.0,7628103680.0,4686006.0,997569.0
12-04 08:30:27,4.606,0.251,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3154952192.0,756752384.0,22079356928.0,7628013568.0,2785532.0,960568.0
12-04 08:30:28,6.073,0.333,93.344,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3154542592.0,756752384.0,22079361024.0,7628419072.0,4298285.0,996181.0
12-04 08:30:29,5.0,0.333,94.500,0.0,0.0,0.167,0.0,131072.0,0.0,25.0,3154567168.0,756752384.0,22079361024.0,7628394496.0,2884888.0,997845.0
12-04 08:30:30,5.171,0.417,94.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155394560.0,756752384.0,22079361024.0,7627567104.0,4648679.0,956371.0
12-04 08:30:31,6.600,0.668,92.732,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3192901632.0,756752384.0,22079361024.0,7590060032.0,1956163.0,924860.0
12-04 08:30:32,3.837,1.084,94.746,0.167,0.0,0.167,0.0,204800.0,0.0,19.0,2721284096.0,756756480.0,22079397888.0,8061636608.0,813384.0,328792.0
12-04 08:30:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719444992.0,756756480.0,22079348736.0,8063524864.0,14116.0,18783.0
12-04 08:30:34,3.258,2.590,93.985,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2718887936.0,756756480.0,22081175552.0,8062255104.0,379188.0,379285.0
12-04 08:30:35,16.610,9.191,73.693,0.0,0.0,0.506,0.0,0.0,0.0,0.0,2716442624.0,756756480.0,22092320768.0,8053555200.0,2961922.0,934337.0
12-04 08:30:36,19.390,10.330,69.941,0.0,0.0,0.339,0.0,2232320.0,0.0,25.0,2719698944.0,756756480.0,22108299264.0,8034320384.0,3122599.0,1017671.0
12-04 08:30:37,18.841,10.315,70.247,0.085,0.0,0.512,0.0,2158592.0,0.0,21.0,2726109184.0,756756480.0,22123958272.0,8012251136.0,3135596.0,1024404.0
12-04 08:30:38,19.347,9.286,70.937,0.172,0.0,0.258,0.0,2170880.0,0.0,21.0,2725883904.0,756760576.0,22138634240.0,7997796352.0,3117211.0,1017753.0
12-04 08:30:39,19.573,9.402,70.684,0.0,0.0,0.342,0.0,2166784.0,0.0,19.0,2735259648.0,756760576.0,22154780672.0,7972274176.0,3128588.0,1023565.0
12-04 08:30:40,19.676,9.455,70.528,0.085,0.0,0.256,0.0,2154496.0,0.0,19.0,2738618368.0,756760576.0,22170628096.0,7953068032.0,3121822.0,1017836.0
12-04 08:30:41,20.528,9.455,69.761,0.0,0.0,0.256,0.0,2170880.0,0.0,20.0,2744147968.0,756760576.0,22185496576.0,7932669952.0,3127724.0,1020267.0
12-04 08:30:42,19.286,9.516,70.773,0.0,0.0,0.425,0.0,2154496.0,0.0,19.0,2747338752.0,756760576.0,22200971264.0,7914004480.0,3127939.0,1022306.0
12-04 08:30:43,19.780,9.806,69.992,0.085,0.0,0.338,0.0,2166784.0,0.0,19.0,2749669376.0,756760576.0,22216695808.0,7895949312.0,3119006.0,1017150.0
12-04 08:30:44,19.309,10.624,69.393,0.169,0.0,0.506,0.0,2170880.0,0.0,21.0,2751733760.0,756764672.0,22233169920.0,7877406720.0,3142276.0,1035407.0
12-04 08:30:45,19.730,9.949,69.815,0.0,0.0,0.506,0.0,2158592.0,0.0,19.0,2754015232.0,756764672.0,22248714240.0,7859580928.0,3127505.0,1022199.0
12-04 08:30:46,18.670,10.742,70.247,0.0,0.0,0.341,0.0,2162688.0,0.0,21.0,2757066752.0,756764672.0,22264397824.0,7840845824.0,3121660.0,1015742.0
12-04 08:30:47,18.041,10.481,71.048,0.086,0.0,0.344,0.0,2158592.0,0.0,19.0,2757611520.0,756764672.0,22279626752.0,7825072128.0,3124063.0,1020152.0
12-04 08:30:48,20.524,9.122,69.764,0.084,0.0,0.507,0.0,2166784.0,0.0,19.0,2760757248.0,756764672.0,22294274048.0,7807279104.0,3117345.0,1015362.0
12-04 08:30:49,19.865,10.313,69.400,0.0,0.0,0.423,0.0,2162688.0,0.0,20.0,2762330112.0,756764672.0,22311542784.0,7788437504.0,3121856.0,1019913.0
12-04 08:30:50,19.593,9.500,70.568,0.085,0.0,0.254,0.0,2187264.0,0.0,22.0,2764234752.0,756768768.0,22325792768.0,7772278784.0,3125712.0,1019207.0
12-04 08:30:51,18.866,10.829,70.051,0.085,0.0,0.169,0.0,2158592.0,0.0,19.0,2770714624.0,756768768.0,22341804032.0,7749787648.0,3138165.0,1031352.0
12-04 08:30:52,19.949,9.378,70.247,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2771836928.0,756768768.0,22357696512.0,7732772864.0,3132276.0,1023025.0
12-04 08:30:53,18.970,9.528,70.901,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2778783744.0,756768768.0,22371831808.0,7711690752.0,3118253.0,1017274.0
12-04 08:30:54,19.881,10.280,69.499,0.0,0.0,0.340,0.0,2207744.0,0.0,23.0,2786750464.0,756768768.0,22387187712.0,7688368128.0,3112478.0,1014143.0
12-04 08:30:55,18.889,9.744,70.940,0.0,0.0,0.427,0.0,2158592.0,0.0,20.0,2789359616.0,756768768.0,22403653632.0,7669293056.0,3138062.0,1026581.0
12-04 08:30:56,18.691,9.388,71.318,0.086,0.0,0.517,0.0,2174976.0,0.0,22.0,2789322752.0,756768768.0,22419943424.0,7653040128.0,3140309.0,1035297.0
12-04 08:30:57,19.027,10.324,70.307,0.0,0.0,0.341,0.0,2150400.0,0.0,19.0,2792927232.0,756768768.0,22435004416.0,7634374656.0,3123270.0,1020781.0
12-04 08:30:58,18.825,10.392,70.273,0.0,0.0,0.511,0.0,2162688.0,0.0,19.0,2794086400.0,756768768.0,22449934336.0,7618285568.0,3118165.0,1012378.0
12-04 08:30:59,20.339,9.661,68.814,0.763,0.0,0.424,0.0,50495488.0,0.0,111.0,2794160128.0,756768768.0,22466490368.0,7601655808.0,3128972.0,1024215.0
12-04 08:31:00,9.544,7.770,71.706,10.811,0.0,0.169,0.0,270532608.0,0.0,484.0,2793938944.0,756768768.0,22474964992.0,7593402368.0,2994007.0,951258.0
12-04 08:31:01,28.547,13.414,57.008,0.602,0.0,0.430,0.0,31969280.0,0.0,83.0,2797383680.0,756768768.0,22498082816.0,7566839808.0,3258195.0,1086746.0
12-04 08:31:02,19.523,9.804,70.332,0.085,0.0,0.256,0.0,2170880.0,0.0,22.0,2797576192.0,756772864.0,22512623616.0,7552102400.0,3120347.0,1019098.0
12-04 08:31:03,18.702,9.906,70.880,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,2801926144.0,756772864.0,22528610304.0,7531765760.0,3128561.0,1019337.0
12-04 08:31:04,20.085,9.957,69.702,0.0,0.0,0.255,0.0,2154496.0,0.0,19.0,2804498432.0,756772864.0,22542929920.0,7514873856.0,3119623.0,1017482.0
12-04 08:31:05,19.829,9.231,70.598,0.0,0.0,0.342,0.0,2289664.0,0.0,46.0,2805972992.0,756772864.0,22559309824.0,7497019392.0,3121782.0,1017362.0
12-04 08:31:06,20.153,9.269,69.983,0.0,0.0,0.595,0.0,2158592.0,0.0,19.0,2804727808.0,756772864.0,22574460928.0,7483113472.0,3144919.0,1038018.0
12-04 08:31:07,19.728,9.949,69.983,0.085,0.0,0.255,0.0,2166784.0,0.0,19.0,2806968320.0,756772864.0,22590775296.0,7464558592.0,3122213.0,1018509.0
12-04 08:31:08,19.145,9.487,70.684,0.085,0.0,0.598,0.0,2170880.0,0.0,21.0,2808442880.0,756776960.0,22606327808.0,7447527424.0,3126332.0,1019282.0
12-04 08:31:09,19.185,10.781,69.610,0.085,0.0,0.340,0.0,2158592.0,0.0,20.0,2807152640.0,756776960.0,22622363648.0,7432781824.0,3128421.0,1021882.0
12-04 08:31:10,20.050,10.403,69.128,0.084,0.0,0.336,0.0,2162688.0,0.0,19.0,2808324096.0,756776960.0,22638018560.0,7415955456.0,3118223.0,1014807.0
12-04 08:31:11,19.395,11.083,69.102,0.0,0.0,0.420,0.0,2162688.0,0.0,22.0,2809360384.0,756776960.0,22653427712.0,7399510016.0,3166869.0,1075755.0
12-04 08:31:12,22.754,11.251,65.491,0.084,0.0,0.420,0.0,2158592.0,0.0,19.0,2814201856.0,756776960.0,22667833344.0,7380262912.0,3128898.0,1022283.0
12-04 08:31:13,19.231,9.915,70.171,0.0,0.0,0.684,0.0,2162688.0,0.0,19.0,2814910464.0,756776960.0,22684196864.0,7363190784.0,3130494.0,1025347.0
12-04 08:31:14,19.464,9.429,70.761,0.087,0.0,0.260,0.0,2166784.0,0.0,21.0,2813493248.0,756776960.0,22699266048.0,7349538816.0,3118348.0,1015551.0
12-04 08:31:15,19.052,10.161,70.279,0.085,0.0,0.423,0.0,2162688.0,0.0,19.0,2815950848.0,756776960.0,22714822656.0,7331524608.0,3123803.0,1018416.0
12-04 08:31:16,19.437,10.315,70.077,0.0,0.0,0.171,0.0,2154496.0,0.0,19.0,2816954368.0,756776960.0,22730301440.0,7315042304.0,3118234.0,1015577.0
12-04 08:31:17,19.218,10.119,69.983,0.085,0.0,0.595,0.0,2158592.0,0.0,19.0,2818744320.0,756776960.0,22746918912.0,7296634880.0,3136426.0,1026097.0
12-04 08:31:18,19.300,10.077,70.367,0.0,0.0,0.256,0.0,2154496.0,0.0,19.0,2819588096.0,756776960.0,22762070016.0,7280640000.0,3121172.0,1017109.0
12-04 08:31:19,18.841,10.145,70.332,0.0,0.0,0.682,0.0,2158592.0,0.0,19.0,2819330048.0,756776960.0,22778556416.0,7264411648.0,3123660.0,1017785.0
12-04 08:31:20,19.257,10.642,69.341,0.169,0.0,0.591,0.0,2170880.0,0.0,21.0,2820591616.0,756776960.0,22793428992.0,7248277504.0,3120516.0,1012193.0
12-04 08:31:21,19.508,10.093,69.975,0.0,0.0,0.424,0.0,2166784.0,0.0,21.0,2823860224.0,756776960.0,22808645632.0,7229792256.0,3148620.0,1044195.0
12-04 08:31:22,18.696,10.377,70.497,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2824818688.0,756776960.0,22824685568.0,7212793856.0,3110322.0,1010828.0
12-04 08:31:23,19.158,9.966,70.619,0.0,0.0,0.258,0.0,2158592.0,0.0,19.0,2829037568.0,756776960.0,22838980608.0,7194279936.0,3128305.0,1020863.0
12-04 08:31:24,20.085,9.277,70.043,0.085,0.0,0.511,0.0,2154496.0,0.0,19.0,2829586432.0,756776960.0,22855639040.0,7177072640.0,3129730.0,1023626.0
12-04 08:31:25,19.015,9.253,71.477,0.0,0.0,0.255,0.0,2195456.0,0.0,20.0,2828627968.0,756776960.0,22870409216.0,7163260928.0,3130464.0,1021274.0
12-04 08:31:26,19.880,10.197,69.580,0.171,0.0,0.171,0.0,2191360.0,0.0,22.0,2829606912.0,756781056.0,22885994496.0,7146692608.0,3145065.0,1037287.0
12-04 08:31:27,18.766,9.637,71.006,0.0,0.0,0.592,0.0,2158592.0,0.0,19.0,2832691200.0,756781056.0,22900719616.0,7128883200.0,3120948.0,1017609.0
12-04 08:31:28,21.560,10.151,67.785,0.084,0.0,0.419,0.0,2154496.0,0.0,19.0,2833760256.0,756781056.0,22917574656.0,7110959104.0,3139790.0,1034884.0
12-04 08:31:29,18.644,10.169,70.763,0.0,0.0,0.424,0.0,2195456.0,0.0,22.0,2833645568.0,756781056.0,22931849216.0,7096799232.0,3127740.0,1019640.0
12-04 08:31:30,20.405,10.708,67.622,0.675,0.0,0.590,0.0,45830144.0,0.0,93.0,2833711104.0,756781056.0,22949154816.0,7079428096.0,3128001.0,1024018.0
12-04 08:31:31,9.658,6.496,70.598,12.821,0.0,0.427,0.0,272629760.0,0.0,450.0,2834677760.0,756781056.0,22957232128.0,7070384128.0,2996820.0,952363.0
12-04 08:31:32,22.241,11.548,62.618,3.080,0.0,0.513,0.0,111206400.0,0.0,207.0,2834984960.0,756785152.0,22975430656.0,7051874304.0,3257020.0,1088388.0
12-04 08:31:33,26.195,11.092,62.372,0.0,0.0,0.341,0.0,2154496.0,0.0,19.0,2834919424.0,756785152.0,22995009536.0,7032360960.0,3123519.0,1017708.0
12-04 08:31:34,18.882,9.145,71.380,0.169,0.0,0.423,0.0,7561216.0,0.0,47.0,2835693568.0,756785152.0,23010648064.0,7015948288.0,2955056.0,778082.0
12-04 08:31:35,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2836160512.0,756785152.0,23012593664.0,7013535744.0,3460.0,3873.0
12-04 08:31:36,0.417,0.417,99.165,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2836160512.0,756785152.0,23012593664.0,7013535744.0,60775.0,8523.0
12-04 08:31:37,0.083,0.250,99.666,0.0,0.0,0.0,0.0,131072.0,0.0,23.0,2836049920.0,756785152.0,23012831232.0,7013408768.0,3690.0,4549.0
12-04 08:31:38,0.167,0.334,99.248,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2836049920.0,756785152.0,23012831232.0,7013408768.0,3271.0,3578.0
12-04 08:31:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2836045824.0,756785152.0,23012835328.0,7013408768.0,4688.0,5883.0
12-04 08:31:40,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2836172800.0,756785152.0,23012835328.0,7013281792.0,4581.0,5871.0
12-04 08:31:41,0.334,0.250,99.416,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2837184512.0,756785152.0,23012839424.0,7012265984.0,4945.0,6544.0
12-04 08:31:42,8.062,5.317,86.364,0.0,0.0,0.257,0.0,0.0,0.0,0.0,2835075072.0,756785152.0,23019536384.0,7007678464.0,934541.0,922179.0
12-04 08:31:43,25.168,13.468,60.774,0.0,0.0,0.589,0.0,2154496.0,0.0,20.0,2836824064.0,756785152.0,23037190144.0,6988275712.0,5369387.0,1247127.0
12-04 08:31:44,26.199,12.842,60.188,0.086,0.0,0.685,0.0,2162688.0,0.0,23.0,2841473024.0,756793344.0,23056433152.0,6964375552.0,3345217.0,1241407.0
12-04 08:31:45,28.069,13.047,58.026,0.429,0.0,0.429,0.0,38813696.0,0.0,101.0,2844045312.0,756793344.0,23076651008.0,6941585408.0,3394990.0,1267338.0
12-04 08:31:46,22.068,10.947,66.551,0.0,0.0,0.434,0.0,2392064.0,0.0,34.0,2845720576.0,756793344.0,23093063680.0,6923497472.0,3507532.0,1327376.0
12-04 08:31:47,24.552,12.788,61.893,0.085,0.0,0.682,0.0,2154496.0,0.0,20.0,2828619776.0,756793344.0,23112736768.0,6920925184.0,5369824.0,1249686.0
12-04 08:31:48,27.350,13.504,58.291,0.256,0.0,0.598,0.0,14290944.0,0.0,45.0,2828480512.0,756797440.0,23142612992.0,6891184128.0,3339800.0,1242092.0
12-04 08:31:49,29.906,13.882,54.499,0.943,0.0,0.771,0.0,62062592.0,0.0,136.0,2831384576.0,756797440.0,23153016832.0,6877876224.0,3396695.0,1264238.0
12-04 08:31:50,22.743,11.584,65.162,0.085,0.0,0.426,0.0,3252224.0,0.0,37.0,2832945152.0,756801536.0,23170195456.0,6859132928.0,3511592.0,1329994.0
12-04 08:31:51,24.936,12.766,61.957,0.0,0.0,0.340,0.0,2166784.0,0.0,20.0,2832183296.0,756801536.0,23191465984.0,6838624256.0,5375677.0,1259982.0
12-04 08:31:52,25.970,13.997,59.528,0.084,0.0,0.422,0.0,2154496.0,0.0,19.0,2834665472.0,756801536.0,23211646976.0,6815961088.0,3365273.0,1252485.0
12-04 08:31:53,25.411,12.360,61.884,0.0,0.0,0.346,0.0,4313088.0,0.0,38.0,2836955136.0,756801536.0,23231774720.0,6793543680.0,3548843.0,1355476.0
12-04 08:31:54,21.273,10.549,67.655,0.0,0.0,0.523,0.0,2158592.0,0.0,19.0,2837184512.0,756801536.0,23249600512.0,6775488512.0,3357608.0,1246194.0
12-04 08:31:55,25.601,11.770,61.942,0.086,0.0,0.601,0.0,2162688.0,0.0,19.0,2839863296.0,756801536.0,23268290560.0,6754119680.0,5360272.0,1246622.0
12-04 08:31:56,24.211,13.725,61.466,0.085,0.0,0.512,0.0,2179072.0,0.0,23.0,2840764416.0,756805632.0,23287554048.0,6733950976.0,3344636.0,1237755.0
12-04 08:31:57,26.275,12.273,61.020,0.086,0.0,0.346,0.0,4124672.0,0.0,27.0,2840268800.0,756805632.0,23308808192.0,6713192448.0,3407740.0,1277936.0
12-04 08:31:58,22.998,11.414,65.247,0.0,0.0,0.341,0.0,2367488.0,0.0,31.0,2843095040.0,756805632.0,23327375360.0,6691799040.0,3507450.0,1326606.0
12-04 08:31:59,24.206,11.845,63.176,0.086,0.0,0.687,0.0,2162688.0,0.0,19.0,2846318592.0,756805632.0,23346012160.0,6669938688.0,5360142.0,1242949.0
12-04 08:32:00,25.064,13.219,61.373,0.0,0.0,0.343,0.0,2158592.0,0.0,19.0,2847588352.0,756805632.0,23365767168.0,6648913920.0,3300399.0,1216986.0
12-04 08:32:01,26.518,12.746,60.137,0.086,0.0,0.513,0.0,2179072.0,0.0,22.0,2847154176.0,756805632.0,23387537408.0,6627577856.0,3448806.0,1296619.0
12-04 08:32:02,22.409,12.300,59.646,5.139,0.0,0.505,0.0,249733120.0,0.0,436.0,2848440320.0,756805632.0,23402528768.0,6611300352.0,3361840.0,1253598.0
12-04 08:32:03,20.326,10.892,63.808,4.545,0.0,0.429,0.0,147517440.0,0.0,255.0,2855874560.0,756805632.0,23418261504.0,6588133376.0,5345435.0,1234884.0
12-04 08:32:04,31.396,14.831,53.252,0.087,0.0,0.434,0.0,4317184.0,0.0,38.0,2854551552.0,756805632.0,23444566016.0,6563151872.0,3500953.0,1323331.0
12-04 08:32:05,25.494,12.532,61.459,0.0,0.0,0.515,0.0,4349952.0,0.0,41.0,2862194688.0,756805632.0,23464222720.0,6535852032.0,3549171.0,1343801.0
12-04 08:32:06,21.507,12.024,66.046,0.085,0.0,0.339,0.0,2154496.0,0.0,20.0,2861633536.0,756805632.0,23483498496.0,6517137408.0,3364917.0,1255047.0
12-04 08:32:07,25.641,12.222,61.538,0.085,0.0,0.513,0.0,2150400.0,0.0,20.0,2861137920.0,756805632.0,23502839808.0,6498291712.0,5350524.0,1240302.0
12-04 08:32:08,26.370,12.671,60.445,0.086,0.0,0.428,0.0,2170880.0,0.0,22.0,2865192960.0,756809728.0,23521792000.0,6475280384.0,3376611.0,1265190.0
12-04 08:32:09,25.132,11.775,62.654,0.0,0.0,0.439,0.0,4308992.0,0.0,38.0,2864623616.0,756809728.0,23543345152.0,6454296576.0,3544702.0,1340944.0
12-04 08:32:10,22.156,11.460,65.705,0.0,0.0,0.679,0.0,2158592.0,0.0,19.0,2865225728.0,756809728.0,23560916992.0,6436122624.0,3366378.0,1256986.0
12-04 08:32:11,24.507,12.596,62.296,0.086,0.0,0.514,0.0,2150400.0,0.0,19.0,2870206464.0,756809728.0,23579082752.0,6412976128.0,5359612.0,1248850.0
12-04 08:32:12,26.076,12.909,60.413,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2872049664.0,756809728.0,23598665728.0,6391549952.0,3361063.0,1248821.0
12-04 08:32:13,24.132,12.587,62.500,0.087,0.0,0.694,0.0,4485120.0,0.0,61.0,2875232256.0,756809728.0,23619551232.0,6367481856.0,3538706.0,1340371.0
12-04 08:32:14,20.627,12.010,66.754,0.174,0.0,0.435,0.0,2166784.0,0.0,21.0,2874425344.0,756813824.0,23638638592.0,6349197312.0,3377347.0,1267703.0
12-04 08:32:15,25.064,12.275,62.318,0.0,0.0,0.343,0.0,2150400.0,0.0,19.0,2875174912.0,756813824.0,23656767488.0,6330318848.0,5343577.0,1236029.0
12-04 08:32:16,26.701,12.748,60.121,0.086,0.0,0.345,0.0,2154496.0,0.0,19.0,2872918016.0,756813824.0,23677489152.0,6311854080.0,3359662.0,1245465.0
12-04 08:32:17,26.214,13.568,59.548,0.0,0.0,0.670,0.0,4300800.0,0.0,38.0,2882105344.0,756813824.0,23700467712.0,6279688192.0,3552767.0,1351708.0
12-04 08:32:18,20.346,10.909,68.052,0.087,0.0,0.606,0.0,2166784.0,0.0,21.0,2884222976.0,756813824.0,23715717120.0,6262321152.0,3356130.0,1247837.0
12-04 08:32:19,22.715,12.533,64.404,0.0,0.0,0.348,0.0,2150400.0,0.0,20.0,2882867200.0,756813824.0,23735521280.0,6243872768.0,5365632.0,1249282.0
12-04 08:32:20,28.644,13.648,57.203,0.084,0.0,0.421,0.0,2170880.0,0.0,21.0,2884665344.0,756822016.0,23754788864.0,6222798848.0,3362555.0,1247775.0
12-04 08:32:21,24.808,13.430,61.163,0.0,0.0,0.599,0.0,4308992.0,0.0,40.0,2885074944.0,756822016.0,23776980992.0,6200197120.0,3543963.0,1350165.0
12-04 08:32:22,21.275,11.542,66.753,0.086,0.0,0.345,0.0,2158592.0,0.0,19.0,2885496832.0,756822016.0,23794384896.0,6182371328.0,3361358.0,1251329.0
12-04 08:32:23,24.409,11.724,63.430,0.0,0.0,0.437,0.0,2191360.0,0.0,22.0,2888790016.0,756822016.0,23812911104.0,6160551936.0,5362787.0,1246469.0
12-04 08:32:24,25.436,12.979,61.150,0.087,0.0,0.348,0.0,2162688.0,0.0,19.0,2888523776.0,756822016.0,23834255360.0,6139473920.0,3363432.0,1250469.0
12-04 08:32:25,25.995,12.532,60.542,0.169,0.0,0.762,0.0,4317184.0,0.0,38.0,2888740864.0,756822016.0,23855292416.0,6118219776.0,3530451.0,1336275.0
12-04 08:32:26,21.899,10.950,66.296,0.171,0.0,0.684,0.0,2174976.0,0.0,22.0,2889715712.0,756826112.0,23871995904.0,6100537344.0,3359979.0,1249398.0
12-04 08:32:27,25.153,11.354,63.144,0.0,0.0,0.349,0.0,2158592.0,0.0,19.0,2891493376.0,756826112.0,23891144704.0,6079610880.0,5355288.0,1244575.0
12-04 08:32:28,24.308,12.716,62.457,0.0,0.0,0.519,0.0,2187264.0,0.0,20.0,2892361728.0,756826112.0,23908270080.0,6061617152.0,3364039.0,1249901.0
12-04 08:32:29,26.147,13.160,59.913,0.087,0.0,0.693,0.0,4317184.0,0.0,38.0,2892599296.0,756826112.0,23932350464.0,6037299200.0,3541957.0,1345963.0
12-04 08:32:30,21.939,11.820,65.816,0.085,0.0,0.340,0.0,2158592.0,0.0,19.0,2893119488.0,756826112.0,23949037568.0,6020091904.0,3358476.0,1249792.0
12-04 08:32:31,23.883,11.770,63.746,0.0,0.0,0.601,0.0,2166784.0,0.0,20.0,2892451840.0,756826112.0,23968940032.0,6000857088.0,5360852.0,1252920.0
12-04 08:32:32,25.065,12.707,61.445,0.087,0.0,0.696,0.0,2195456.0,0.0,21.0,2894036992.0,756830208.0,23988449280.0,5979758592.0,3378730.0,1260716.0
12-04 08:32:33,25.948,13.017,56.724,3.879,0.0,0.431,0.0,200753152.0,0.0,344.0,2895376384.0,756830208.0,24006795264.0,5960073216.0,3392644.0,1267162.0
12-04 08:32:34,10.739,7.045,68.643,13.058,0.0,0.515,0.0,272629760.0,0.0,455.0,2894589952.0,756830208.0,24015572992.0,5952081920.0,3214634.0,1172072.0
12-04 08:32:35,26.829,12.195,58.624,1.916,0.0,0.436,0.0,66785280.0,0.0,151.0,2896130048.0,756830208.0,24038817792.0,5927297024.0,5482733.0,1309643.0
12-04 08:32:36,31.814,14.617,52.880,0.0,0.0,0.688,0.0,4308992.0,0.0,39.0,2895790080.0,756830208.0,24063873024.0,5902581760.0,3533052.0,1340674.0
12-04 08:32:37,30.981,13.425,54.905,0.172,0.0,0.516,0.0,4329472.0,0.0,40.0,2894970880.0,756830208.0,24087912448.0,5879361536.0,3529426.0,1334988.0
12-04 08:32:38,21.848,10.881,66.667,0.086,0.0,0.518,0.0,2154496.0,0.0,19.0,2895974400.0,756830208.0,24106479616.0,5859790848.0,3367374.0,1255191.0
12-04 08:32:39,24.269,12.651,62.478,0.086,0.0,0.516,0.0,2158592.0,0.0,19.0,2897231872.0,756830208.0,24124481536.0,5840531456.0,5345725.0,1235235.0
12-04 08:32:40,25.955,12.500,61.285,0.0,0.0,0.260,0.0,2158592.0,0.0,19.0,2897932288.0,756830208.0,24143728640.0,5820583936.0,3366106.0,1253088.0
12-04 08:32:41,25.746,13.043,60.529,0.085,0.0,0.597,0.0,4317184.0,0.0,38.0,2897133568.0,756830208.0,24167415808.0,5797695488.0,3541319.0,1341113.0
12-04 08:32:42,13.014,6.045,80.856,0.084,0.0,0.0,0.0,2158592.0,0.0,19.0,2898550784.0,756830208.0,24176173056.0,5787521024.0,2475383.0,382118.0
12-04 08:32:43,0.0,0.168,99.665,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2900107264.0,756830208.0,24178176000.0,5783961600.0,4015.0,4891.0
12-04 08:32:44,0.417,0.417,99.165,0.0,0.0,0.0,0.0,319488.0,0.0,37.0,2899869696.0,756830208.0,24178176000.0,5784199168.0,60073.0,8311.0
12-04 08:32:45,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2899755008.0,756830208.0,24178417664.0,5784072192.0,1322.0,1414.0
12-04 08:32:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2899156992.0,756830208.0,24178417664.0,5784670208.0,2326.0,3012.0
12-04 08:32:47,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2899120128.0,756830208.0,24178417664.0,5784707072.0,2604.0,3804.0
12-04 08:32:48,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2899243008.0,756830208.0,24178421760.0,5784580096.0,4755.0,7091.0
12-04 08:32:49,2.759,2.759,94.314,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,2900062208.0,756834304.0,24178868224.0,5783310336.0,292964.0,293517.0
12-04 08:32:50,22.232,11.678,65.571,0.0,0.0,0.519,0.0,0.0,0.0,0.0,2899693568.0,756834304.0,24193761280.0,5768785920.0,3314954.0,1328218.0
12-04 08:32:51,30.025,14.080,55.047,0.085,0.0,0.763,0.0,4304896.0,0.0,38.0,2900262912.0,756834304.0,24218263552.0,5743714304.0,5870814.0,1626257.0
12-04 08:32:52,31.760,15.451,51.760,0.258,0.0,0.773,0.0,16424960.0,0.0,46.0,2900279296.0,756834304.0,24250699776.0,5711261696.0,3501209.0,1428385.0
12-04 08:32:53,32.530,16.093,49.656,0.775,0.0,0.947,0.0,64507904.0,0.0,155.0,2902163456.0,756834304.0,24264609792.0,5695467520.0,5868263.0,1613148.0
12-04 08:32:54,32.244,14.617,52.365,0.0,0.0,0.774,0.0,2166784.0,0.0,20.0,2902581248.0,756834304.0,24287088640.0,5672570880.0,3485619.0,1415169.0
12-04 08:32:55,30.637,12.995,55.508,0.086,0.0,0.775,0.0,4329472.0,0.0,40.0,2903715840.0,756842496.0,24310083584.0,5648433152.0,5855967.0,1603888.0
12-04 08:32:56,31.547,13.656,54.019,0.086,0.0,0.691,0.0,2170880.0,0.0,24.0,2905452544.0,756842496.0,24333000704.0,5623779328.0,3448232.0,1394329.0
12-04 08:32:57,29.889,14.859,54.227,0.0,0.0,1.025,0.0,4317184.0,0.0,38.0,2905694208.0,756842496.0,24356589568.0,5599948800.0,5909456.0,1632273.0
12-04 08:32:58,29.325,14.619,55.190,0.087,0.0,0.779,0.0,2158592.0,0.0,19.0,2906066944.0,756842496.0,24381022208.0,5575143424.0,3543064.0,1456513.0
12-04 08:32:59,29.778,15.017,54.437,0.0,0.0,0.768,0.0,4358144.0,0.0,39.0,2907561984.0,756842496.0,24403140608.0,5551529984.0,5856085.0,1606849.0
12-04 08:33:00,31.212,14.560,53.182,0.087,0.0,0.959,0.0,2162688.0,0.0,20.0,2907914240.0,756842496.0,24427270144.0,5527048192.0,3499941.0,1425703.0
12-04 08:33:01,29.417,14.455,55.452,0.085,0.0,0.592,0.0,4325376.0,0.0,40.0,2909540352.0,756846592.0,24449159168.0,5503528960.0,5876629.0,1623505.0
12-04 08:33:02,29.992,15.123,53.951,0.0,0.0,0.935,0.0,2154496.0,0.0,19.0,2908409856.0,756846592.0,24472420352.0,5481398272.0,3512457.0,1431516.0
12-04 08:33:03,28.974,15.214,55.214,0.085,0.0,0.513,0.0,4313088.0,0.0,38.0,2911363072.0,756850688.0,24496304128.0,5454557184.0,3831073.0,1599608.0
12-04 08:33:04,30.104,15.398,53.633,0.087,0.0,0.779,0.0,8970240.0,0.0,28.0,2913435648.0,756850688.0,24519151616.0,5429637120.0,5511573.0,1426220.0
12-04 08:33:05,16.495,10.481,62.199,10.137,0.0,0.687,0.0,272629760.0,0.0,462.0,2913701888.0,756850688.0,24532791296.0,5415731200.0,4368438.0,1461828.0
12-04 08:33:06,18.874,11.255,63.203,5.974,0.0,0.693,0.0,177147904.0,0.0,315.0,2914242560.0,756850688.0,24548192256.0,5399789568.0,4758953.0,1460919.0
12-04 08:33:07,31.130,15.391,52.696,0.087,0.0,0.696,0.0,4378624.0,0.0,44.0,2913169408.0,756854784.0,24574603264.0,5374447616.0,3770784.0,1571588.0
12-04 08:33:08,33.645,14.783,50.807,0.0,0.0,0.765,0.0,2158592.0,0.0,20.0,2915651584.0,756854784.0,24597946368.0,5348622336.0,5526105.0,1433821.0
12-04 08:33:09,31.699,16.230,51.057,0.085,0.0,0.930,0.0,4317184.0,0.0,39.0,2915028992.0,756854784.0,24622743552.0,5324447744.0,3791857.0,1583841.0
12-04 08:33:10,32.554,15.584,51.255,0.173,0.0,0.433,0.0,6610944.0,0.0,48.0,2918973440.0,756854784.0,24645394432.0,5297852416.0,5824239.0,1590337.0
12-04 08:33:11,34.388,16.082,48.332,0.342,0.0,0.855,0.0,36909056.0,0.0,87.0,2918977536.0,756858880.0,24669253632.0,5273985024.0,5511688.0,1426014.0
12-04 08:33:12,31.997,14.996,52.485,0.0,0.0,0.523,0.0,4329472.0,0.0,39.0,2919931904.0,756858880.0,24694837248.0,5247447040.0,3760118.0,1556739.0
12-04 08:33:13,33.419,14.957,50.769,0.085,0.0,0.769,0.0,4321280.0,0.0,40.0,2920779776.0,756862976.0,24720560128.0,5220872192.0,5869963.0,1622660.0
12-04 08:33:14,32.024,15.457,51.665,0.085,0.0,0.769,0.0,2158592.0,0.0,19.0,2921336832.0,756862976.0,24744333312.0,5196541952.0,3445167.0,1394955.0
12-04 08:33:15,31.255,16.311,51.921,0.085,0.0,0.427,0.0,4308992.0,0.0,38.0,2923012096.0,756862976.0,24769609728.0,5169590272.0,5845496.0,1606150.0
12-04 08:33:16,31.207,16.207,51.724,0.086,0.0,0.776,0.0,4317184.0,0.0,38.0,2921947136.0,756862976.0,24794951680.0,5145313280.0,3816290.0,1594360.0
12-04 08:33:17,32.877,14.726,51.627,0.0,0.0,0.771,0.0,2150400.0,0.0,19.0,2924920832.0,756862976.0,24818622464.0,5118668800.0,3458094.0,1401776.0
12-04 08:33:18,32.684,15.665,50.804,0.169,0.0,0.677,0.0,4308992.0,0.0,39.0,2926325760.0,756862976.0,24843440128.0,5092446208.0,5790048.0,1570360.0
12-04 08:33:19,31.298,15.133,53.052,0.086,0.0,0.430,0.0,4325376.0,0.0,40.0,2928087040.0,756867072.0,24867389440.0,5066731520.0,5889688.0,1620933.0
12-04 08:33:20,31.352,15.418,52.541,0.086,0.0,0.603,0.0,2158592.0,0.0,19.0,2927173632.0,756867072.0,24890937344.0,5044097024.0,3433758.0,1390709.0
12-04 08:33:21,31.191,15.167,52.871,0.0,0.0,0.771,0.0,4505600.0,0.0,65.0,2928279552.0,756867072.0,24916221952.0,5017706496.0,5888024.0,1631788.0
12-04 08:33:22,31.611,14.729,53.144,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,2928533504.0,756867072.0,24939220992.0,4994453504.0,3508194.0,1430822.0
12-04 08:33:23,29.035,14.944,55.081,0.085,0.0,0.854,0.0,4329472.0,0.0,38.0,2930253824.0,756867072.0,24962244608.0,4969709568.0,5872205.0,1627906.0
12-04 08:33:24,31.473,13.426,54.228,0.087,0.0,0.785,0.0,2154496.0,0.0,19.0,2930302976.0,756867072.0,24984506368.0,4947398656.0,3550596.0,1451302.0
12-04 08:33:25,29.468,14.211,55.449,0.087,0.0,0.785,0.0,4325376.0,0.0,40.0,2930245632.0,756871168.0,25009328128.0,4922630144.0,5829262.0,1594450.0
12-04 08:33:26,30.591,14.310,54.413,0.0,0.0,0.686,0.0,2187264.0,0.0,21.0,2930896896.0,756871168.0,25031163904.0,4900143104.0,3526307.0,1437691.0
12-04 08:33:27,28.014,14.050,57.155,0.087,0.0,0.694,0.0,4317184.0,0.0,38.0,2931023872.0,756871168.0,25055715328.0,4875464704.0,5876520.0,1620946.0
12-04 08:33:28,29.678,15.492,54.221,0.087,0.0,0.522,0.0,2162688.0,0.0,19.0,2931867648.0,756871168.0,25077891072.0,4852445184.0,3488881.0,1419203.0
12-04 08:33:29,30.368,14.542,54.320,0.0,0.0,0.770,0.0,4341760.0,0.0,41.0,2933510144.0,756871168.0,25102348288.0,4826345472.0,5866290.0,1613720.0
12-04 08:33:30,31.922,15.749,51.651,0.085,0.0,0.593,0.0,2174976.0,0.0,21.0,2932559872.0,756879360.0,25125777408.0,4803858432.0,3461133.0,1403370.0
12-04 08:33:31,29.167,15.561,54.507,0.0,0.0,0.765,0.0,4354048.0,0.0,43.0,2933895168.0,756879360.0,25148346368.0,4779954176.0,5886292.0,1615241.0
12-04 08:33:32,30.267,15.391,53.654,0.086,0.0,0.602,0.0,2154496.0,0.0,19.0,2934583296.0,756879360.0,25172135936.0,4755476480.0,3531859.0,1445347.0
12-04 08:33:33,31.565,15.569,52.181,0.0,0.0,0.684,0.0,4337664.0,0.0,38.0,2972938240.0,756883456.0,25195319296.0,4693934080.0,5850051.0,1606928.0
12-04 08:33:34,33.764,15.159,50.215,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,2948141056.0,756883456.0,25217921024.0,4696129536.0,3557470.0,1470996.0
12-04 08:33:35,29.992,14.868,54.376,0.0,0.0,0.765,0.0,4313088.0,0.0,38.0,2948849664.0,756883456.0,25242517504.0,4670824448.0,5874312.0,1627739.0
12-04 08:33:36,22.837,12.889,56.834,6.747,0.0,0.692,0.0,167972864.0,0.0,295.0,2949791744.0,756883456.0,25258618880.0,4653780992.0,3455910.0,1405930.0
12-04 08:33:37,12.309,9.508,64.686,12.818,0.0,0.679,0.0,274726912.0,0.0,463.0,2949394432.0,756883456.0,25269485568.0,4643311616.0,2227929.0,1396507.0
12-04 08:33:38,19.028,10.981,61.609,7.712,0.0,0.671,0.0,205737984.0,0.0,377.0,2951229440.0,756887552.0,25283563520.0,4627394560.0,6765437.0,1451288.0
12-04 08:33:39,31.421,15.668,51.969,0.086,0.0,0.856,0.0,4259840.0,0.0,35.0,2951168000.0,756887552.0,25309626368.0,4601393152.0,5727404.0,1551363.0
12-04 08:33:40,31.760,15.622,51.845,0.0,0.0,0.773,0.0,2215936.0,0.0,22.0,2951847936.0,756887552.0,25333424128.0,4576915456.0,3612995.0,1482382.0
12-04 08:33:41,33.588,15.136,50.255,0.085,0.0,0.935,0.0,7806976.0,0.0,50.0,2952880128.0,756887552.0,25358471168.0,4550836224.0,3816692.0,1593676.0
12-04 08:33:42,36.489,16.007,45.525,0.947,0.0,1.033,0.0,62873600.0,0.0,133.0,2956013568.0,756891648.0,25442041856.0,4464128000.0,5543028.0,1444698.0
12-04 08:33:43,33.956,15.705,49.321,0.255,0.0,0.764,0.0,18227200.0,0.0,71.0,2958651392.0,756891648.0,25404715008.0,4498817024.0,5799528.0,1577043.0
12-04 08:33:44,32.247,15.180,51.801,0.086,0.0,0.686,0.0,4317184.0,0.0,38.0,2957983744.0,756891648.0,25429995520.0,4474204160.0,3820060.0,1596770.0
12-04 08:33:45,31.651,16.339,51.326,0.0,0.0,0.684,0.0,2158592.0,0.0,19.0,2957701120.0,756891648.0,25453387776.0,4451094528.0,3504683.0,1419332.0
12-04 08:33:46,31.448,16.710,51.328,0.0,0.0,0.514,0.0,4325376.0,0.0,39.0,2957602816.0,756891648.0,25480458240.0,4424122368.0,5781728.0,1574817.0
12-04 08:33:47,31.757,16.554,51.014,0.084,0.0,0.591,0.0,4317184.0,0.0,38.0,2957709312.0,756891648.0,25506652160.0,4397821952.0,5823660.0,1587680.0
12-04 08:33:48,32.596,14.894,51.489,0.170,0.0,0.851,0.0,2170880.0,0.0,21.0,2960556032.0,756895744.0,25527750656.0,4373872640.0,3474411.0,1415634.0
12-04 08:33:49,32.419,15.352,51.372,0.0,0.0,0.858,0.0,4317184.0,0.0,38.0,2960027648.0,756895744.0,25554616320.0,4347535360.0,5695238.0,1413212.0
12-04 08:33:50,23.489,9.021,67.319,0.170,0.0,0.0,0.0,6488064.0,0.0,57.0,2961035264.0,756895744.0,25575288832.0,4325855232.0,443012.0,236199.0
12-04 08:33:51,0.586,0.586,98.828,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2960744448.0,756895744.0,25576722432.0,4324712448.0,75072.0,23972.0
12-04 08:33:52,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2961268736.0,756895744.0,25576960000.0,4323950592.0,3622.0,5294.0
12-04 08:33:53,0.084,0.334,99.582,0.0,0.0,0.0,0.0,196608.0,0.0,28.0,2961297408.0,756895744.0,25576964096.0,4323917824.0,2690.0,3932.0
12-04 08:33:54,0.250,0.334,99.333,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2961551360.0,756903936.0,25576964096.0,4323655680.0,2414.0,3336.0
12-04 08:33:55,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2961551360.0,756903936.0,25576964096.0,4323655680.0,2035.0,2793.0
12-04 08:33:56,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2961547264.0,756903936.0,25576968192.0,4323655680.0,3429.0,5237.0
12-04 08:33:57,7.504,4.722,87.184,0.0,0.0,0.590,0.0,16384.0,0.0,2.0,2959749120.0,756903936.0,25581432832.0,4320989184.0,760156.0,750539.0
12-04 08:33:58,26.541,13.784,58.733,0.086,0.0,0.856,0.0,2170880.0,0.0,19.0,2961375232.0,756903936.0,25601671168.0,4299124736.0,5700860.0,1573004.0
12-04 08:33:59,32.437,15.630,51.092,0.0,0.0,0.840,0.0,2162688.0,0.0,19.0,2962800640.0,756903936.0,25625174016.0,4274196480.0,3491036.0,1462684.0
12-04 08:34:00,33.024,15.670,50.042,0.084,0.0,1.179,0.0,4362240.0,0.0,43.0,2963456000.0,756908032.0,25650503680.0,4248207360.0,6025965.0,1724981.0
12-04 08:34:01,32.707,15.286,51.238,0.0,0.0,0.769,0.0,2158592.0,0.0,19.0,2963505152.0,756912128.0,25674129408.0,4224528384.0,3622585.0,1553841.0
12-04 08:34:02,32.014,15.835,51.291,0.086,0.0,0.775,0.0,4317184.0,0.0,39.0,2963623936.0,756912128.0,25700216832.0,4198322176.0,5943793.0,1692958.0
12-04 08:34:03,31.760,16.481,50.987,0.086,0.0,0.687,0.0,2170880.0,0.0,20.0,2966151168.0,756912128.0,25722626048.0,4173385728.0,5642315.0,1545020.0
12-04 08:34:04,31.228,16.003,51.990,0.0,0.0,0.779,0.0,4325376.0,0.0,39.0,2965471232.0,756912128.0,25748971520.0,4147720192.0,3953901.0,1715639.0
12-04 08:34:05,32.648,15.253,51.328,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,2966704128.0,756912128.0,25772490752.0,4122968064.0,5734430.0,1594427.0
12-04 08:34:06,32.328,15.259,51.638,0.086,0.0,0.690,0.0,4345856.0,0.0,44.0,2968489984.0,756916224.0,25796481024.0,4097187840.0,5895071.0,1692350.0
12-04 08:34:07,31.711,16.946,50.419,0.084,0.0,0.839,0.0,4087808.0,0.0,26.0,2968809472.0,756916224.0,25822527488.0,4070821888.0,1787125.0,1637432.0
12-04 08:34:08,18.243,10.135,68.412,2.534,0.0,0.676,4096.0,135380992.0,1.0,251.0,2968072192.0,756920320.0,25836634112.0,4057448448.0,3464238.0,1577379.0
12-04 08:34:09,22.090,12.404,56.585,8.411,0.0,0.510,0.0,276824064.0,0.0,458.0,2970701824.0,756920320.0,25850138624.0,4041314304.0,1583991.0,1536263.0
12-04 08:34:10,26.405,13.458,56.303,3.066,0.0,0.767,0.0,96104448.0,0.0,184.0,2970349568.0,756920320.0,25872797696.0,4019007488.0,9764508.0,1586331.0
12-04 08:34:11,32.611,15.351,51.344,0.0,0.0,0.694,0.0,2301952.0,0.0,28.0,2971123712.0,756920320.0,25896370176.0,3994660864.0,5750139.0,1598615.0
12-04 08:34:12,31.842,15.749,51.463,0.172,0.0,0.775,0.0,4337664.0,0.0,40.0,2970816512.0,756924416.0,25922465792.0,3968868352.0,6019257.0,1745319.0
12-04 08:34:13,32.134,15.767,51.243,0.0,0.0,0.857,0.0,2158592.0,0.0,19.0,2972020736.0,756924416.0,25945710592.0,3944419328.0,5571590.0,1510316.0
12-04 08:34:14,31.830,16.565,50.824,0.0,0.0,0.781,0.0,4325376.0,0.0,39.0,2973773824.0,756924416.0,25971200000.0,3917176832.0,6005150.0,1743289.0
12-04 08:34:15,32.007,15.571,51.644,0.087,0.0,0.692,0.0,2203648.0,0.0,21.0,2972475392.0,756924416.0,25995489280.0,3894185984.0,3560366.0,1506456.0
12-04 08:34:16,31.718,16.327,50.850,0.085,0.0,1.020,0.0,4321280.0,0.0,40.0,2973208576.0,756924416.0,26020003840.0,3868938240.0,6045565.0,1757951.0
12-04 08:34:17,33.507,14.360,51.523,0.0,0.0,0.609,0.0,2158592.0,0.0,19.0,2974707712.0,756924416.0,26042654720.0,3844788224.0,3572580.0,1512270.0
12-04 08:34:18,31.634,15.466,52.197,0.088,0.0,0.615,0.0,4341760.0,0.0,41.0,2973495296.0,756928512.0,26069913600.0,3818737664.0,5974691.0,1723944.0
12-04 08:34:19,33.248,15.136,50.425,0.0,0.0,1.190,0.0,2179072.0,0.0,22.0,2976858112.0,756928512.0,26093572096.0,3791716352.0,5760338.0,1608952.0
12-04 08:34:20,31.684,16.667,51.042,0.087,0.0,0.521,0.0,4288512.0,0.0,35.0,2996842496.0,756928512.0,26119639040.0,3745665024.0,3803888.0,1637362.0
12-04 08:34:21,36.451,14.336,48.427,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3072561152.0,756928512.0,26140389376.0,3649196032.0,5814982.0,1688764.0
12-04 08:34:22,38.642,15.927,44.473,0.087,0.0,0.870,0.0,6426624.0,0.0,40.0,3208925184.0,756928512.0,26168291328.0,3484930048.0,6178912.0,1872044.0
12-04 08:34:23,49.831,12.584,36.402,0.338,0.0,0.845,0.0,29011968.0,0.0,94.0,3310465024.0,756928512.0,26181603328.0,3370078208.0,3627699.0,1574734.0
12-04 08:34:24,41.602,14.384,43.066,0.0,0.0,0.947,0.0,2265088.0,0.0,34.0,3358990336.0,756936704.0,26202681344.0,3300466688.0,12113831.0,2090338.0
12-04 08:34:25,36.255,15.660,47.064,0.085,0.0,0.936,0.0,2150400.0,0.0,20.0,3368738816.0,756936704.0,26224300032.0,3269099520.0,19161412.0,2064494.0
12-04 08:34:26,35.906,14.571,48.742,0.0,0.0,0.781,0.0,2195456.0,0.0,22.0,3373993984.0,756936704.0,26247217152.0,3240927232.0,11281021.0,2008685.0
12-04 08:34:27,36.847,15.941,45.645,0.523,0.0,1.045,4096.0,43753472.0,1.0,129.0,3379851264.0,756940800.0,26269614080.0,3212668928.0,17483724.0,2281526.0
12-04 08:34:28,34.229,14.298,50.260,0.0,0.0,1.213,0.0,2154496.0,0.0,19.0,3382898688.0,756940800.0,26291609600.0,3187625984.0,12776752.0,2002023.0
12-04 08:34:29,36.223,15.451,47.382,0.086,0.0,0.858,0.0,2179072.0,0.0,21.0,3386785792.0,756948992.0,26314199040.0,3161141248.0,15569443.0,2011857.0
12-04 08:34:30,34.899,16.107,47.567,0.084,0.0,1.342,0.0,4538368.0,0.0,77.0,3393232896.0,756948992.0,26338328576.0,3130564608.0,16231517.0,2206559.0
12-04 08:34:31,35.878,15.182,47.752,0.0,0.0,1.187,0.0,2154496.0,0.0,19.0,3390808064.0,756948992.0,26361192448.0,3110125568.0,12399590.0,1950724.0
12-04 08:34:32,35.147,15.285,48.532,0.0,0.0,1.036,0.0,4296704.0,0.0,39.0,3393765376.0,756948992.0,26386141184.0,3082219520.0,17436260.0,2231283.0
12-04 08:34:33,32.810,15.358,50.611,0.0,0.0,1.222,0.0,2162688.0,0.0,19.0,3395506176.0,756948992.0,26409832448.0,3056787456.0,13322405.0,1990691.0
12-04 08:34:34,34.722,15.712,48.611,0.087,0.0,0.868,0.0,4194304.0,0.0,32.0,3393839104.0,756948992.0,26433794048.0,3034492928.0,15234493.0,2113233.0
12-04 08:34:35,34.146,14.721,50.087,0.087,0.0,0.958,0.0,2314240.0,0.0,28.0,3396485120.0,756953088.0,26456580096.0,3009056768.0,13377694.0,2014220.0
12-04 08:34:36,33.798,16.028,49.390,0.0,0.0,0.784,0.0,2158592.0,0.0,19.0,3398074368.0,756953088.0,26479603712.0,2984443904.0,15091955.0,2040264.0
12-04 08:34:37,35.204,15.646,47.959,0.170,0.0,1.020,0.0,7778304.0,0.0,48.0,3403120640.0,756957184.0,26503389184.0,2955608064.0,15383265.0,2197854.0
12-04 08:34:38,39.779,15.946,42.494,0.594,0.0,1.187,0.0,62853120.0,0.0,142.0,3414134784.0,756957184.0,26587619328.0,2860363776.0,15180650.0,1948869.0
12-04 08:34:39,35.154,16.638,46.758,0.256,0.0,1.195,0.0,21725184.0,0.0,73.0,3409391616.0,756957184.0,26550759424.0,2901966848.0,15265618.0,2261549.0
12-04 08:34:40,29.277,13.702,50.043,5.872,0.0,1.106,0.0,245530624.0,0.0,422.0,3410542592.0,756957184.0,26568105984.0,2883469312.0,13564139.0,1972018.0
12-04 08:34:41,15.949,9.705,61.772,11.646,0.0,0.928,4096.0,271564800.0,1.0,440.0,3410673664.0,756965376.0,26579660800.0,2871775232.0,2499942.0,1880256.0
12-04 08:34:42,25.174,12.240,57.986,3.993,0.0,0.608,0.0,132726784.0,0.0,240.0,3409473536.0,756965376.0,26598297600.0,2854338560.0,6997252.0,1854276.0
12-04 08:34:43,34.305,15.654,49.042,0.083,0.0,0.916,0.0,4317184.0,0.0,38.0,3413196800.0,756965376.0,26622484480.0,2826428416.0,6261248.0,2135930.0
12-04 08:34:44,32.929,15.165,50.780,0.0,0.0,1.127,0.0,2162688.0,0.0,19.0,3414048768.0,756965376.0,26645950464.0,2802110464.0,3752593.0,1863580.0
12-04 08:34:45,32.437,15.525,51.258,0.087,0.0,0.694,0.0,4308992.0,0.0,38.0,3414290432.0,756965376.0,26671190016.0,2776629248.0,6208716.0,2107451.0
12-04 08:34:46,34.313,14.866,49.870,0.0,0.0,0.951,0.0,2174976.0,0.0,23.0,3418742784.0,756965376.0,26693730304.0,2749636608.0,8619518.0,1939902.0
12-04 08:34:47,40.592,15.854,42.770,0.087,0.0,0.697,0.0,4222976.0,0.0,36.0,2997420032.0,756969472.0,26717069312.0,3147616256.0,14958133.0,1908345.0
12-04 08:34:48,32.808,14.961,51.531,0.0,0.0,0.700,0.0,2277376.0,0.0,25.0,2996989952.0,756969472.0,26740817920.0,3124297728.0,5918383.0,1690143.0
12-04 08:34:49,33.074,14.545,51.429,0.087,0.0,0.866,0.0,4321280.0,0.0,38.0,2997972992.0,756969472.0,26767237120.0,3096895488.0,6020549.0,1746724.0
12-04 08:34:50,30.963,16.392,51.605,0.087,0.0,0.954,0.0,2154496.0,0.0,19.0,2999312384.0,756973568.0,26789826560.0,3072962560.0,3523581.0,1489747.0
12-04 08:34:51,31.606,16.149,51.382,0.086,0.0,0.777,0.0,4329472.0,0.0,41.0,2999549952.0,756973568.0,26815643648.0,3046907904.0,6060800.0,1782050.0
12-04 08:34:52,32.127,15.848,51.163,0.0,0.0,0.861,0.0,2191360.0,0.0,22.0,3000713216.0,756973568.0,26839298048.0,3022090240.0,3558668.0,1504259.0
12-04 08:34:53,32.963,15.457,50.555,0.171,0.0,0.854,0.0,4362240.0,0.0,43.0,3001503744.0,756977664.0,26864267264.0,2996326400.0,6009386.0,1745014.0
12-04 08:34:54,32.524,15.091,51.605,0.0,0.0,0.781,0.0,2150400.0,0.0,19.0,3001462784.0,756977664.0,26888548352.0,2972086272.0,5592925.0,1517556.0
12-04 08:34:55,32.421,15.825,50.642,0.086,0.0,1.027,0.0,4308992.0,0.0,38.0,3002114048.0,756977664.0,26914131968.0,2945851392.0,3964249.0,1729170.0
12-04 08:34:56,33.075,15.245,51.163,0.0,0.0,0.517,0.0,2150400.0,0.0,19.0,3003084800.0,756981760.0,26937733120.0,2921275392.0,5703712.0,1568266.0
12-04 08:34:57,31.245,16.481,51.502,0.0,0.0,0.773,0.0,4354048.0,0.0,42.0,3003236352.0,756981760.0,26963005440.0,2895851520.0,3888132.0,1688602.0
12-04 08:34:58,32.962,15.582,50.599,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,3004829696.0,756981760.0,26985906176.0,2871357440.0,5795156.0,1629276.0
12-04 08:34:59,32.554,14.545,51.948,0.260,0.0,0.693,0.0,4329472.0,0.0,40.0,3004600320.0,756989952.0,27011297280.0,2846187520.0,5807631.0,1634208.0
12-04 08:35:00,31.858,15.625,51.649,0.087,0.0,0.781,0.0,4304896.0,0.0,38.0,3005509632.0,756989952.0,27037470720.0,2819104768.0,3906359.0,1683924.0
12-04 08:35:01,33.733,15.240,50.257,0.0,0.0,0.771,0.0,2162688.0,0.0,19.0,3005829120.0,756994048.0,27061141504.0,2795110400.0,5659722.0,1567341.0
12-04 08:35:02,31.720,15.730,51.685,0.0,0.0,0.864,0.0,4554752.0,0.0,69.0,3007086592.0,756994048.0,27086118912.0,2768875520.0,6016230.0,1744765.0
12-04 08:35:03,32.465,14.931,51.997,0.0,0.0,0.608,0.0,2170880.0,0.0,20.0,3006971904.0,756994048.0,27109339136.0,2745769984.0,3566665.0,1511333.0
12-04 08:35:04,31.712,15.899,51.607,0.0,0.0,0.782,0.0,4317184.0,0.0,39.0,3007479808.0,756994048.0,27135438848.0,2719162368.0,6014841.0,1748786.0
12-04 08:35:05,32.058,15.561,51.190,0.170,0.0,1.020,0.0,2179072.0,0.0,21.0,3008901120.0,756994048.0,27157843968.0,2695335936.0,3563634.0,1509817.0
12-04 08:35:06,31.904,16.123,50.943,0.0,0.0,1.029,0.0,4313088.0,0.0,38.0,3008552960.0,756994048.0,27183431680.0,2670096384.0,5993511.0,1732260.0
12-04 08:35:07,33.133,15.232,51.033,0.0,0.0,0.602,0.0,2195456.0,0.0,21.0,3009343488.0,756994048.0,27206524928.0,2646212608.0,5631395.0,1539934.0
12-04 08:35:08,30.870,15.826,52.348,0.087,0.0,0.870,0.0,4313088.0,0.0,38.0,3010285568.0,756994048.0,27232874496.0,2618920960.0,3992683.0,1739943.0
12-04 08:35:09,31.429,16.190,51.775,0.0,0.0,0.606,0.0,2162688.0,0.0,20.0,3011407872.0,756994048.0,27255799808.0,2594873344.0,5650958.0,1551839.0
12-04 08:35:10,32.566,16.454,49.957,0.0,0.0,1.023,0.0,4321280.0,0.0,38.0,3012071424.0,756994048.0,27281657856.0,2568351744.0,5934786.0,1702401.0
12-04 08:35:11,32.470,15.026,51.641,0.086,0.0,0.777,0.0,2162688.0,0.0,21.0,3012427776.0,756994048.0,27305287680.0,2544365568.0,3700743.0,1585308.0
12-04 08:35:12,27.583,13.834,51.836,6.149,0.0,0.598,0.0,214605824.0,0.0,399.0,3013070848.0,756994048.0,27325222912.0,2523787264.0,5869905.0,1675624.0
12-04 08:35:13,14.573,10.553,61.474,12.395,0.0,1.005,0.0,271581184.0,0.0,474.0,3013722112.0,756994048.0,27337080832.0,2511278080.0,2276247.0,1499023.0
12-04 08:35:14,20.466,11.485,60.708,6.736,0.0,0.604,0.0,186142720.0,0.0,339.0,3014352896.0,756994048.0,27352813568.0,2494914560.0,6912972.0,1551877.0
12-04 08:35:15,32.765,15.956,50.171,0.085,0.0,1.024,0.0,4087808.0,0.0,26.0,3014344704.0,756994048.0,27378954240.0,2468782080.0,5850196.0,1657855.0
12-04 08:35:16,31.483,15.872,52.038,0.0,0.0,0.607,0.0,2387968.0,0.0,31.0,3015069696.0,756994048.0,27401674752.0,2445336576.0,3729287.0,1595294.0
12-04 08:35:17,32.093,15.225,51.730,0.087,0.0,0.865,0.0,4358144.0,0.0,43.0,3016384512.0,756994048.0,27427418112.0,2418278400.0,5985241.0,1730490.0
12-04 08:35:18,31.909,15.780,51.613,0.0,0.0,0.697,0.0,2146304.0,0.0,20.0,3018489856.0,756994048.0,27450093568.0,2393497600.0,5599221.0,1526052.0
12-04 08:35:19,31.406,16.135,51.510,0.086,0.0,0.863,0.0,4317184.0,0.0,39.0,3018264576.0,756994048.0,27475935232.0,2367881216.0,3966554.0,1723697.0
12-04 08:35:20,32.192,15.753,51.284,0.0,0.0,0.771,0.0,2154496.0,0.0,19.0,3019034624.0,756994048.0,27499753472.0,2343292928.0,5598378.0,1522423.0
12-04 08:35:21,33.247,15.159,50.646,0.086,0.0,0.861,0.0,4325376.0,0.0,42.0,3019005952.0,756994048.0,27525066752.0,2318008320.0,3999437.0,1749358.0
12-04 08:35:22,32.428,15.874,50.594,0.170,0.0,0.934,0.0,2166784.0,0.0,21.0,3019284480.0,756994048.0,27548950528.0,2293846016.0,5599233.0,1524273.0
12-04 08:35:23,31.304,16.295,51.458,0.086,0.0,0.858,0.0,4304896.0,0.0,38.0,3019886592.0,756994048.0,27574706176.0,2267488256.0,6027519.0,1748641.0
12-04 08:35:24,33.049,15.286,50.811,0.0,0.0,0.854,0.0,2154496.0,0.0,19.0,3021496320.0,756994048.0,27597815808.0,2242768896.0,3609346.0,1535464.0
12-04 08:35:25,32.161,15.952,51.201,0.0,0.0,0.686,0.0,4308992.0,0.0,38.0,3020873728.0,756994048.0,27623653376.0,2217553920.0,5938672.0,1697893.0
12-04 08:35:26,35.708,16.624,46.819,0.085,0.0,0.763,0.0,2166784.0,0.0,21.0,3023179776.0,756994048.0,27645222912.0,2193678336.0,5670470.0,1569025.0
12-04 08:35:27,33.333,15.470,50.598,0.0,0.0,0.598,0.0,4325376.0,0.0,38.0,3023650816.0,756994048.0,27670614016.0,2167816192.0,3977761.0,1732770.0
12-04 08:35:28,34.116,16.513,48.114,0.335,0.0,0.922,0.0,20860928.0,0.0,60.0,3023568896.0,756998144.0,27709739008.0,2128769024.0,5590002.0,1517125.0
12-04 08:35:29,35.922,17.065,45.051,0.853,0.0,1.109,0.0,70565888.0,0.0,163.0,3024871424.0,756998144.0,27718647808.0,2118557696.0,4576160.0,1735739.0
12-04 08:35:30,33.305,15.099,50.733,0.0,0.0,0.863,0.0,2228224.0,0.0,19.0,3025121280.0,756998144.0,27742097408.0,2094858240.0,5024264.0,1530606.0
12-04 08:35:31,31.593,15.840,51.784,0.0,0.0,0.783,0.0,4308992.0,0.0,38.0,3025879040.0,756998144.0,27767701504.0,2068496384.0,5992382.0,1728281.0
12-04 08:35:32,32.596,15.660,50.723,0.0,0.0,1.021,0.0,2154496.0,0.0,19.0,3027726336.0,756998144.0,27790790656.0,2043559936.0,3717665.0,1590030.0
12-04 08:35:33,31.969,16.539,50.554,0.171,0.0,0.767,0.0,4308992.0,0.0,38.0,3030523904.0,756998144.0,27816800256.0,2014752768.0,5847899.0,1655737.0
12-04 08:35:34,33.053,15.812,49.790,0.168,0.0,1.177,0.0,4542464.0,0.0,75.0,3032027136.0,757002240.0,27842265088.0,1987780608.0,5879457.0,1673728.0
12-04 08:35:35,31.857,16.440,50.937,0.0,0.0,0.767,0.0,2154496.0,0.0,19.0,3032571904.0,757002240.0,27865780224.0,1963720704.0,3754677.0,1601684.0
12-04 08:35:36,31.894,15.507,51.982,0.0,0.0,0.617,0.0,4304896.0,0.0,38.0,3032825856.0,757002240.0,27890647040.0,1938599936.0,5968687.0,1728465.0
12-04 08:35:37,32.211,15.717,51.641,0.0,0.0,0.432,0.0,2179072.0,0.0,20.0,3033395200.0,757002240.0,27915243520.0,1913434112.0,3536145.0,1497871.0
12-04 08:35:38,35.279,16.052,47.210,0.515,0.0,0.944,0.0,46235648.0,0.0,127.0,3036229632.0,757002240.0,27937472512.0,1888370688.0,6073926.0,1782262.0
12-04 08:35:39,33.164,15.651,50.338,0.0,0.0,0.846,0.0,2211840.0,0.0,21.0,3035582464.0,757002240.0,27960963072.0,1865527296.0,5589299.0,1517036.0
12-04 08:35:40,31.443,15.808,51.546,0.172,0.0,1.031,0.0,4366336.0,0.0,43.0,3035013120.0,757002240.0,27987038208.0,1840021504.0,3970901.0,1716436.0
12-04 08:35:41,31.668,16.765,50.889,0.0,0.0,0.677,0.0,2158592.0,0.0,20.0,3036954624.0,757002240.0,28009652224.0,1815465984.0,5594066.0,1521488.0
12-04 08:35:42,31.180,16.624,50.991,0.086,0.0,1.120,0.0,4317184.0,0.0,38.0,3037466624.0,757006336.0,28034981888.0,1789620224.0,6042456.0,1759877.0
12-04 08:35:43,32.737,15.431,51.151,0.0,0.0,0.682,0.0,2158592.0,0.0,19.0,3038912512.0,757006336.0,28058357760.0,1764798464.0,3569695.0,1513652.0
12-04 08:35:44,28.668,15.352,51.399,3.478,0.0,1.103,0.0,156938240.0,0.0,284.0,3038760960.0,757006336.0,28080545792.0,1742761984.0,5908635.0,1680826.0
12-04 08:35:45,14.420,9.983,64.078,10.922,0.0,0.597,0.0,274726912.0,0.0,475.0,3038756864.0,757006336.0,28092182528.0,1731129344.0,4337582.0,1539591.0
12-04 08:35:46,21.452,11.018,58.431,8.180,0.0,0.918,0.0,241065984.0,0.0,440.0,3041157120.0,757006336.0,28105576448.0,1715335168.0,4975069.0,1601532.0
12-04 08:35:47,32.250,16.082,50.898,0.0,0.0,0.770,0.0,2166784.0,0.0,20.0,3040518144.0,757006336.0,28128808960.0,1692741632.0,5594077.0,1520397.0
12-04 08:35:48,32.570,15.606,50.975,0.085,0.0,0.763,0.0,4317184.0,0.0,38.0,3040493568.0,757006336.0,28154507264.0,1667067904.0,3965371.0,1722118.0
12-04 08:35:49,31.547,15.378,52.373,0.088,0.0,0.615,0.0,2158592.0,0.0,19.0,3041189888.0,757006336.0,28177866752.0,1643012096.0,5620721.0,1522531.0
12-04 08:35:50,32.681,15.745,50.809,0.0,0.0,0.766,0.0,4308992.0,0.0,38.0,3043184640.0,757006336.0,28202881024.0,1616003072.0,6020257.0,1753977.0
12-04 08:35:51,32.199,15.358,51.483,0.0,0.0,0.960,0.0,2158592.0,0.0,19.0,3043241984.0,757006336.0,28226179072.0,1592647680.0,3579452.0,1527845.0
12-04 08:35:52,31.421,16.866,50.856,0.171,0.0,0.685,0.0,4329472.0,0.0,40.0,3043651584.0,757006336.0,28252676096.0,1565741056.0,6000106.0,1738504.0
12-04 08:35:53,32.419,15.695,51.029,0.086,0.0,0.772,0.0,2158592.0,0.0,19.0,3044663296.0,757006336.0,28276187136.0,1541218304.0,3787712.0,1627407.0
12-04 08:35:54,32.363,15.925,50.856,0.0,0.0,0.856,0.0,4308992.0,0.0,38.0,3044773888.0,757014528.0,28301402112.0,1515884544.0,5767797.0,1612667.0
12-04 08:35:55,31.023,16.724,51.300,0.087,0.0,0.867,0.0,4321280.0,0.0,39.0,3047239680.0,757014528.0,28326346752.0,1488474112.0,6014701.0,1747009.0
12-04 08:35:56,33.708,14.002,51.599,0.0,0.0,0.691,0.0,2179072.0,0.0,23.0,3048849408.0,757014528.0,28349612032.0,1463599104.0,3559320.0,1504787.0
12-04 08:35:57,31.794,14.547,52.962,0.0,0.0,0.697,0.0,4333568.0,0.0,38.0,3047202816.0,757014528.0,28375322624.0,1439535104.0,5323584.0,1058812.0
12-04 08:35:58,31.411,11.876,56.454,0.258,0.0,0.0,0.0,6504448.0,0.0,62.0,3048607744.0,757014528.0,28404871168.0,1408581632.0,441464.0,234879.0
12-04 08:35:59,32.873,11.044,55.910,0.173,0.0,0.0,0.0,8597504.0,0.0,73.0,3048742912.0,757014528.0,28431417344.0,1381900288.0,833673.0,314047.0
12-04 08:36:00,33.162,11.482,55.270,0.086,0.0,0.0,0.0,6492160.0,0.0,57.0,3050188800.0,757014528.0,28458496000.0,1353375744.0,442502.0,236998.0
12-04 08:36:01,31.741,12.884,55.205,0.085,0.0,0.085,0.0,6537216.0,0.0,64.0,3051479040.0,757014528.0,28484792320.0,1325789184.0,442488.0,236760.0
12-04 08:36:02,32.611,11.015,56.288,0.087,0.0,0.0,0.0,6471680.0,0.0,57.0,3052326912.0,757014528.0,28511469568.0,1298264064.0,443203.0,237825.0
12-04 08:36:03,31.807,12.383,55.725,0.085,0.0,0.0,0.0,6467584.0,0.0,57.0,3051716608.0,757014528.0,28539412480.0,1270931456.0,442066.0,235885.0
12-04 08:36:04,31.552,12.500,55.603,0.259,0.0,0.086,0.0,6496256.0,0.0,60.0,3052584960.0,757018624.0,28566126592.0,1243344896.0,443220.0,236953.0
12-04 08:36:05,31.972,12.250,55.691,0.087,0.0,0.0,0.0,6475776.0,0.0,58.0,3053346816.0,757018624.0,28592889856.0,1215819776.0,442592.0,236022.0
12-04 08:36:06,13.721,5.724,80.471,0.084,0.0,0.0,0.0,4911104.0,0.0,85.0,3053944832.0,757018624.0,28605911040.0,1202200576.0,315166.0,169443.0
12-04 08:36:07,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054641152.0,757018624.0,28607008768.0,1200406528.0,6752.0,9307.0
12-04 08:36:08,0.250,0.500,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054759936.0,757018624.0,28607016960.0,1200279552.0,2191.0,2052.0
12-04 08:36:09,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054759936.0,757018624.0,28607016960.0,1200279552.0,3760.0,4547.0
12-04 08:36:10,0.167,0.334,99.248,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3055005696.0,757026816.0,28607016960.0,1200025600.0,3354.0,4225.0
12-04 08:36:11,0.084,0.251,99.665,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,3055022080.0,757026816.0,28607016960.0,1200009216.0,82161.0,110315.0
12-04 08:36:12,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055169536.0,757026816.0,28607016960.0,1199861760.0,5200.0,7123.0
12-04 08:36:13,0.502,0.502,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055292416.0,757026816.0,28607021056.0,1199734784.0,62674.0,63423.0
12-04 08:36:14,22.316,13.102,63.821,0.0,0.0,0.761,0.0,0.0,0.0,0.0,3055509504.0,757026816.0,28622168064.0,1184370688.0,3476316.0,1519745.0
12-04 08:36:15,31.695,16.441,50.763,0.085,0.0,1.017,0.0,7827456.0,0.0,46.0,3056783360.0,757026816.0,28647473152.0,1157791744.0,5148644.0,1777191.0
12-04 08:36:16,26.391,12.310,54.975,5.649,0.0,0.675,0.0,123879424.0,0.0,221.0,3057119232.0,757030912.0,28696383488.0,1108541440.0,4368215.0,1531820.0
12-04 08:36:17,3.766,2.510,70.377,23.264,0.0,0.084,0.0,269484032.0,0.0,397.0,3057291264.0,757030912.0,28697661440.0,1107091456.0,600827.0,1050184.0
12-04 08:36:18,25.042,9.599,59.265,5.676,0.0,0.417,4096.0,158203904.0,1.0,264.0,3059359744.0,757035008.0,28754890752.0,1047789568.0,2673243.0,1257079.0
12-04 08:36:19,29.630,18.605,50.043,0.258,0.0,1.464,0.0,9080832.0,0.0,33.0,3064487936.0,757035008.0,28703326208.0,1094225920.0,4951481.0,1875150.0
12-04 08:36:20,31.288,16.595,50.908,0.0,0.0,1.210,0.0,1859584.0,0.0,19.0,3064897536.0,757035008.0,28726439936.0,1070702592.0,9787069.0,2032925.0
12-04 08:36:21,30.809,16.437,51.635,0.0,0.0,1.119,0.0,2166784.0,0.0,19.0,3063910400.0,757035008.0,28751577088.0,1046552576.0,6331797.0,1971656.0
12-04 08:36:22,32.651,16.709,49.616,0.085,0.0,0.938,0.0,2297856.0,0.0,27.0,3066204160.0,757043200.0,28773797888.0,1022029824.0,8305643.0,1926425.0
12-04 08:36:23,31.701,16.065,51.375,0.0,0.0,0.859,0.0,2162688.0,0.0,19.0,3067568128.0,757043200.0,28796510208.0,997953536.0,5810348.0,1690034.0
12-04 08:36:24,32.370,16.313,50.637,0.0,0.0,0.680,0.0,4272128.0,0.0,35.0,3067363328.0,757043200.0,28823478272.0,971190272.0,4081325.0,1825567.0
12-04 08:36:25,32.588,15.305,51.075,0.086,0.0,0.946,0.0,2215936.0,0.0,22.0,3067244544.0,757043200.0,28846391296.0,948396032.0,5929468.0,1751320.0
12-04 08:36:26,31.810,16.293,51.034,0.0,0.0,0.862,0.0,2162688.0,0.0,19.0,3068747776.0,757043200.0,28868894720.0,924389376.0,5689322.0,1613549.0
12-04 08:36:27,32.534,15.668,50.771,0.086,0.0,0.942,0.0,4325376.0,0.0,38.0,3068174336.0,757043200.0,28896317440.0,897540096.0,6195289.0,1888052.0
12-04 08:36:28,33.446,15.838,49.874,0.084,0.0,0.758,0.0,2174976.0,0.0,21.0,3069292544.0,757047296.0,28919148544.0,873586688.0,3663593.0,1616780.0
12-04 08:36:29,32.363,16.781,50.086,0.0,0.0,0.771,0.0,4325376.0,0.0,38.0,3070332928.0,757047296.0,28945473536.0,846221312.0,6213330.0,1899430.0
12-04 08:36:30,31.997,16.212,51.024,0.085,0.0,0.683,0.0,2162688.0,0.0,19.0,3069870080.0,757047296.0,28969345024.0,822812672.0,5713112.0,1637143.0
12-04 08:36:31,32.879,15.928,50.0,0.0,0.0,1.193,0.0,4239360.0,0.0,38.0,3071410176.0,757047296.0,28994138112.0,796479488.0,5982130.0,1771353.0
12-04 08:36:32,31.456,16.031,51.733,0.0,0.0,0.780,0.0,2285568.0,0.0,26.0,3071762432.0,757047296.0,29017972736.0,772292608.0,3859879.0,1718584.0
12-04 08:36:33,32.474,15.636,50.687,0.086,0.0,1.117,0.0,2150400.0,0.0,19.0,3073396736.0,757047296.0,29041324032.0,747307008.0,5833055.0,1700323.0
12-04 08:36:34,31.661,16.955,50.519,0.087,0.0,0.779,0.0,4333568.0,0.0,40.0,3072131072.0,757051392.0,29068857344.0,721035264.0,6059143.0,1811346.0
12-04 08:36:35,32.780,14.948,51.661,0.087,0.0,0.524,0.0,2154496.0,0.0,19.0,3074871296.0,757051392.0,29091307520.0,695844864.0,5685316.0,1622071.0
12-04 08:36:36,32.398,16.412,50.595,0.0,0.0,0.595,0.0,4329472.0,0.0,40.0,3075125248.0,757051392.0,29116956672.0,669941760.0,4184692.0,1890562.0
12-04 08:36:37,32.041,16.882,50.732,0.0,0.0,0.345,0.0,2162688.0,0.0,19.0,3074646016.0,757051392.0,29141213184.0,646164480.0,5656122.0,1594354.0
12-04 08:36:38,32.082,16.297,50.427,0.085,0.0,1.109,0.0,4329472.0,0.0,38.0,3077140480.0,757051392.0,29166592000.0,618291200.0,6277513.0,1938006.0
12-04 08:36:39,32.824,15.861,50.382,0.0,0.0,0.933,0.0,2158592.0,0.0,19.0,3076616192.0,757051392.0,29190500352.0,594907136.0,5669762.0,1614841.0
12-04 08:36:40,32.421,16.424,50.214,0.171,0.0,0.770,0.0,4222976.0,0.0,35.0,3077718016.0,757055488.0,29216153600.0,568147968.0,3981599.0,1786150.0
12-04 08:36:41,33.532,14.894,50.553,0.0,0.0,1.021,0.0,2285568.0,0.0,25.0,3078746112.0,757055488.0,29238919168.0,544354304.0,5902734.0,1730794.0
12-04 08:36:42,32.400,15.946,50.466,0.0,0.0,1.187,0.0,2158592.0,0.0,19.0,3079032832.0,757055488.0,29262442496.0,520544256.0,5746261.0,1653618.0
12-04 08:36:43,32.105,15.702,51.491,0.0,0.0,0.702,0.0,4521984.0,0.0,64.0,3080339456.0,757055488.0,29287997440.0,493682688.0,6154073.0,1862097.0
12-04 08:36:44,31.483,16.305,51.431,0.0,0.0,0.781,0.0,2154496.0,0.0,19.0,3079913472.0,757055488.0,29311959040.0,470147072.0,3667040.0,1620173.0
12-04 08:36:45,30.609,16.696,51.478,0.174,0.0,1.043,0.0,4325376.0,0.0,39.0,3080126464.0,757055488.0,29338206208.0,443686912.0,6233087.0,1906078.0
12-04 08:36:46,33.219,15.411,50.342,0.086,0.0,0.942,0.0,5357568.0,0.0,31.0,3081654272.0,757059584.0,29360418816.0,419942400.0,3650626.0,1614389.0
12-04 08:36:47,32.729,15.285,50.950,0.086,0.0,0.950,0.0,4251648.0,0.0,33.0,3077218304.0,757059584.0,29385793536.0,399003648.0,1987113.0,1799306.0
12-04 08:36:48,27.133,14.761,51.706,5.546,0.0,0.853,0.0,222015488.0,0.0,395.0,3078553600.0,757063680.0,29403897856.0,379559936.0,3418749.0,1721230.0
12-04 08:36:49,14.949,11.318,63.007,9.882,0.0,0.845,0.0,271581184.0,0.0,475.0,3078053888.0,757063680.0,29416415232.0,367542272.0,3672995.0,1622647.0
12-04 08:36:50,22.365,10.883,60.326,5.913,0.0,0.514,0.0,183894016.0,0.0,347.0,3079069696.0,757063680.0,29433139200.0,349802496.0,7688415.0,1545380.0
12-04 08:36:51,31.763,15.969,51.483,0.0,0.0,0.785,0.0,2158592.0,0.0,20.0,3079557120.0,757063680.0,29457317888.0,325136384.0,7845614.0,1722375.0
12-04 08:36:52,33.447,15.740,49.615,0.257,0.0,0.941,0.0,7684096.0,0.0,50.0,3080855552.0,757067776.0,29483311104.0,297840640.0,6097492.0,1842020.0
12-04 08:36:53,35.611,15.371,47.652,0.427,0.0,0.939,0.0,42975232.0,0.0,105.0,3079974912.0,757067776.0,29503713280.0,278319104.0,7683618.0,1568924.0
12-04 08:36:54,32.498,15.644,51.167,0.086,0.0,0.605,0.0,4218880.0,0.0,32.0,3080499200.0,757071872.0,29529583616.0,251920384.0,6137210.0,1892374.0
12-04 08:36:55,32.903,15.676,50.732,0.0,0.0,0.689,0.0,2277376.0,0.0,25.0,3081187328.0,757071872.0,29552930816.0,227885056.0,5908292.0,1736897.0
12-04 08:36:56,31.955,17.227,50.215,0.0,0.0,0.603,0.0,4153344.0,0.0,34.0,3081183232.0,755175424.0,29555421184.0,227295232.0,5756416.0,1651860.0
12-04 08:36:57,31.852,17.351,50.042,0.0,0.0,0.754,0.0,2531328.0,0.0,45.0,3082063872.0,753418240.0,29553205248.0,230387712.0,4054530.0,1829171.0
12-04 08:36:58,32.302,16.237,50.515,0.172,0.0,0.773,0.0,3076096.0,0.0,35.0,3082928128.0,751882240.0,29544820736.0,239443968.0,5672281.0,1614406.0
12-04 08:36:59,32.962,16.182,50.0,0.0,0.0,0.856,0.0,4612096.0,0.0,48.0,3081691136.0,750256128.0,29538193408.0,248934400.0,6153793.0,1864347.0
12-04 08:37:00,31.969,16.709,50.554,0.0,0.0,0.767,0.0,2240512.0,0.0,23.0,3085848576.0,749371392.0,29541781504.0,242073600.0,5719203.0,1638305.0
12-04 08:37:01,33.020,15.911,50.128,0.171,0.0,0.770,3383296.0,4620288.0,40.0,53.0,3083218944.0,747651072.0,29548769280.0,239435776.0,4157333.0,1879168.0
12-04 08:37:02,32.496,15.598,51.213,0.0,0.0,0.693,0.0,2617344.0,0.0,30.0,3083374592.0,746627072.0,29543587840.0,245485568.0,5699771.0,1628556.0
12-04 08:37:03,31.337,16.493,51.215,0.087,0.0,0.868,0.0,4501504.0,0.0,49.0,3083616256.0,746237952.0,29555683328.0,233537536.0,6200989.0,1891055.0
12-04 08:37:04,32.625,15.463,51.062,0.085,0.0,0.765,0.0,2650112.0,0.0,35.0,3083759616.0,745410560.0,29558501376.0,231403520.0,5752574.0,1643325.0
12-04 08:37:05,33.247,15.034,50.945,0.0,0.0,0.773,0.0,2580480.0,0.0,27.0,3083333632.0,744558592.0,29558456320.0,232726528.0,3681700.0,1635331.0
12-04 08:37:06,32.072,15.907,51.075,0.0,0.0,0.946,0.0,4710400.0,0.0,50.0,3083755520.0,743690240.0,29562597376.0,229031936.0,6229031.0,1915106.0
12-04 08:37:07,32.879,16.440,50.170,0.170,0.0,0.341,0.0,2527232.0,0.0,26.0,3083722752.0,742793216.0,29561298944.0,231260160.0,5667906.0,1608781.0
12-04 08:37:08,31.948,16.017,50.996,0.0,0.0,1.039,0.0,4702208.0,0.0,46.0,3084017664.0,741875712.0,29563555840.0,229625856.0,6231776.0,1906724.0
12-04 08:37:09,31.665,16.048,51.510,0.0,0.0,0.777,0.0,2539520.0,0.0,25.0,3084496896.0,740929536.0,29560410112.0,233238528.0,3641558.0,1600438.0
12-04 08:37:10,31.928,16.609,50.516,0.258,0.0,0.688,0.0,4476928.0,0.0,37.0,3084857344.0,739962880.0,29560729600.0,233525248.0,5886471.0,1710426.0
12-04 08:37:11,36.621,16.123,46.226,0.686,0.0,0.343,36864.0,56573952.0,9.0,199.0,3084230656.0,737320960.0,29553704960.0,243818496.0,6065473.0,1830798.0
12-04 08:37:12,36.190,15.844,46.840,0.606,0.0,0.519,0.0,39145472.0,0.0,132.0,3082387456.0,735821824.0,29479239680.0,321626112.0,5697471.0,1619097.0
12-04 08:37:13,30.722,16.710,51.871,0.0,0.0,0.696,0.0,4235264.0,0.0,32.0,3082358784.0,735821824.0,29505028096.0,295866368.0,4307070.0,1785071.0
12-04 08:37:14,32.697,15.438,51.171,0.0,0.0,0.694,0.0,2285568.0,0.0,25.0,3084193792.0,735821824.0,29528141824.0,270917632.0,5668061.0,1779589.0
12-04 08:37:15,31.034,16.897,51.034,0.172,0.0,0.862,0.0,2441216.0,0.0,52.0,3084890112.0,735825920.0,29554073600.0,244285440.0,5716911.0,1614310.0
12-04 08:37:16,32.876,15.708,50.730,0.0,0.0,0.687,0.0,4812800.0,0.0,46.0,3085443072.0,734736384.0,29544411136.0,254484480.0,6056274.0,1809558.0
12-04 08:37:17,32.310,15.686,50.639,0.085,0.0,1.279,0.0,2162688.0,0.0,21.0,3083649024.0,734736384.0,29568696320.0,231993344.0,3718868.0,1637321.0
12-04 08:37:18,31.682,17.421,50.043,0.0,0.0,0.854,0.0,4780032.0,0.0,48.0,3083829248.0,733618176.0,29560340480.0,241287168.0,6236288.0,1914724.0
12-04 08:37:19,32.580,15.291,51.173,0.0,0.0,0.956,0.0,2539520.0,0.0,26.0,3084111872.0,732479488.0,29549973504.0,252510208.0,3645714.0,1610241.0
12-04 08:37:20,31.197,16.496,48.803,2.222,0.0,1.282,0.0,152518656.0,0.0,292.0,3083685888.0,732479488.0,29572943872.0,229965824.0,1946557.0,1774744.0
12-04 08:37:21,16.427,10.923,60.119,11.770,0.0,0.762,0.0,274051072.0,0.0,524.0,3082399744.0,731947008.0,29569339392.0,235388928.0,3173135.0,1690212.0
12-04 08:37:22,17.111,9.630,62.769,9.458,0.0,1.032,0.0,252837888.0,0.0,489.0,3082797056.0,731406336.0,29566177280.0,238694400.0,3816699.0,1696889.0
12-04 08:37:23,32.031,15.885,51.215,0.0,0.0,0.868,0.0,2240512.0,0.0,25.0,3083571200.0,730660864.0,29563949056.0,240893952.0,7673979.0,1586510.0
12-04 08:37:24,32.177,15.958,50.911,0.0,0.0,0.954,0.0,2494464.0,0.0,38.0,3085410304.0,729866240.0,29563117568.0,240680960.0,8011561.0,1780437.0
12-04 08:37:25,32.570,17.218,49.279,0.085,0.0,0.848,0.0,4435968.0,0.0,47.0,3085475840.0,729325568.0,29564788736.0,239484928.0,8000633.0,1758677.0
12-04 08:37:26,30.875,16.981,51.115,0.086,0.0,0.943,0.0,2424832.0,0.0,30.0,3085463552.0,728522752.0,29559926784.0,245161984.0,5707056.0,1640229.0
12-04 08:37:27,31.966,16.667,50.256,0.085,0.0,1.026,0.0,4571136.0,0.0,50.0,3085754368.0,727957504.0,29562585088.0,242778112.0,6193561.0,1896068.0
12-04 08:37:28,32.627,16.610,49.492,0.0,0.0,1.271,0.0,2465792.0,0.0,29.0,3087089664.0,727814144.0,29561462784.0,242708480.0,5712906.0,1618924.0
12-04 08:37:29,32.934,15.654,50.299,0.0,0.0,1.112,0.0,4431872.0,0.0,46.0,3085914112.0,727658496.0,29561409536.0,244092928.0,6185592.0,1893914.0
12-04 08:37:30,31.542,15.771,51.820,0.0,0.0,0.867,0.0,2396160.0,0.0,28.0,3087196160.0,727498752.0,29561892864.0,242487296.0,3696112.0,1611484.0
12-04 08:37:31,32.678,16.510,50.043,0.086,0.0,0.684,0.0,2404352.0,0.0,29.0,3087466496.0,727339008.0,29560631296.0,243638272.0,5794575.0,1698235.0
12-04 08:37:32,32.961,15.708,50.215,0.258,0.0,0.858,192512.0,4419584.0,6.0,46.0,3084963840.0,727293952.0,29575540736.0,231276544.0,6109373.0,1817204.0
12-04 08:37:33,31.963,17.198,50.084,0.0,0.0,0.755,0.0,2347008.0,0.0,28.0,3084951552.0,727154688.0,29579939840.0,227028992.0,5705883.0,1650265.0
12-04 08:37:34,33.016,15.125,51.167,0.086,0.0,0.605,0.0,4775936.0,0.0,52.0,3086249984.0,726847488.0,29561749504.0,244228096.0,4861162.0,1891875.0
12-04 08:37:35,32.049,15.412,51.664,0.0,0.0,0.876,0.0,2355200.0,0.0,27.0,3086065664.0,726675456.0,29561094144.0,245239808.0,5053744.0,1625717.0
12-04 08:37:36,32.189,15.794,51.073,0.0,0.0,0.944,0.0,4435968.0,0.0,41.0,3086352384.0,726523904.0,29565165568.0,241033216.0,5845317.0,1710411.0
12-04 08:37:37,33.249,16.077,49.495,0.084,0.0,1.094,0.0,2420736.0,0.0,29.0,3086381056.0,726372352.0,29567791104.0,238530560.0,6000131.0,1785905.0
12-04 08:37:38,32.476,16.195,50.471,0.086,0.0,0.771,0.0,2412544.0,0.0,27.0,3086688256.0,726224896.0,29569126400.0,237035520.0,3726661.0,1635587.0
12-04 08:37:39,31.470,16.595,51.161,0.0,0.0,0.774,0.0,4476928.0,0.0,49.0,3085639680.0,726069248.0,29575585792.0,231780352.0,6156468.0,1881661.0
12-04 08:37:40,32.333,15.609,51.115,0.0,0.0,0.943,0.0,2392064.0,0.0,26.0,3084496896.0,725913600.0,29576773632.0,231890944.0,5691905.0,1618373.0
12-04 08:37:41,33.620,15.133,50.043,0.086,0.0,1.118,0.0,4661248.0,0.0,51.0,3088134144.0,725594112.0,29559001088.0,246345728.0,6304828.0,1966524.0
12-04 08:37:42,32.112,16.354,50.681,0.0,0.0,0.852,0.0,1785856.0,0.0,26.0,3087585280.0,725434368.0,29559861248.0,246194176.0,3539599.0,1544658.0
12-04 08:37:43,30.938,16.740,51.358,0.175,0.0,0.789,0.0,4534272.0,0.0,49.0,3086831616.0,725274624.0,29563666432.0,243302400.0,6172531.0,1872745.0
12-04 08:37:44,31.909,15.955,51.439,0.087,0.0,0.610,0.0,2367488.0,0.0,27.0,3087355904.0,725102592.0,29563371520.0,243245056.0,5729345.0,1635613.0
12-04 08:37:45,32.007,16.263,50.865,0.0,0.0,0.865,0.0,4485120.0,0.0,46.0,3086028800.0,724930560.0,29566898176.0,241217536.0,6153834.0,1869259.0
12-04 08:37:46,31.067,16.609,51.291,0.086,0.0,0.947,0.0,2371584.0,0.0,25.0,3085148160.0,724758528.0,29568036864.0,241131520.0,3692833.0,1630010.0
12-04 08:37:47,31.533,16.115,51.132,0.087,0.0,1.132,0.0,2498560.0,0.0,50.0,3086635008.0,724586496.0,29568638976.0,239214592.0,5783274.0,1674052.0
12-04 08:37:48,31.900,16.509,50.903,0.0,0.0,0.688,0.0,4550656.0,0.0,51.0,3085692928.0,724414464.0,29571260416.0,237707264.0,6096268.0,1838418.0
12-04 08:37:49,31.304,16.810,51.115,0.086,0.0,0.686,0.0,2342912.0,0.0,25.0,3085418496.0,724246528.0,29572485120.0,236924928.0,5802740.0,1686719.0
12-04 08:37:50,32.302,15.979,50.515,0.086,0.0,1.117,0.0,4538368.0,0.0,49.0,3085881344.0,724070400.0,29573271552.0,235851776.0,4172778.0,1888345.0
12-04 08:37:51,33.701,15.620,49.830,0.0,0.0,0.849,0.0,2347008.0,0.0,27.0,3086737408.0,723898368.0,29573705728.0,234733568.0,5727472.0,1639007.0
12-04 08:37:52,31.764,16.695,49.401,1.541,0.0,0.599,0.0,85528576.0,0.0,182.0,3085266944.0,723722240.0,29572968448.0,237117440.0,5961090.0,1773050.0
12-04 08:37:53,15.206,10.481,62.801,10.481,0.0,1.031,0.0,275775488.0,0.0,526.0,3088019456.0,723542016.0,29561901056.0,245612544.0,4505827.0,1672053.0
12-04 08:37:54,15.352,10.978,64.151,9.091,0.0,0.429,0.0,272269312.0,0.0,514.0,3086446592.0,723542016.0,29573492736.0,235593728.0,1648329.0,1619901.0
12-04 08:37:55,30.439,14.875,53.052,0.860,0.0,0.774,0.0,47751168.0,0.0,134.0,3087499264.0,723345408.0,29571579904.0,236650496.0,9240563.0,1769621.0
12-04 08:37:56,33.010,16.064,49.956,0.088,0.0,0.883,106496.0,2740224.0,10.0,35.0,3096473600.0,722874368.0,29520547840.0,279179264.0,5664336.0,1599897.0
12-04 08:37:57,32.658,16.549,49.648,0.440,0.0,0.704,0.0,2158592.0,0.0,21.0,3097235456.0,722874368.0,29553692672.0,245272576.0,16383892.0,1819841.0
12-04 08:37:58,31.245,16.536,51.697,0.0,0.0,0.522,0.0,4517888.0,0.0,44.0,3098140672.0,722690048.0,29555003392.0,243240960.0,4103681.0,1846077.0
12-04 08:37:59,31.834,16.553,50.764,0.085,0.0,0.764,0.0,2330624.0,0.0,25.0,3098836992.0,722493440.0,29552271360.0,245473280.0,5775297.0,1666588.0
12-04 08:38:00,31.806,16.076,50.908,0.086,0.0,1.124,0.0,4521984.0,0.0,44.0,3099045888.0,722305024.0,29551255552.0,246468608.0,6157234.0,1867129.0
12-04 08:38:01,32.641,15.152,51.515,0.087,0.0,0.606,0.0,2359296.0,0.0,27.0,3099684864.0,722108416.0,29548732416.0,248549376.0,5696961.0,1614852.0
12-04 08:38:02,30.321,17.029,51.781,0.087,0.0,0.782,0.0,4296704.0,0.0,32.0,3097128960.0,721903616.0,29549883392.0,250159104.0,3761161.0,1671949.0
12-04 08:38:03,33.247,14.508,51.382,0.0,0.0,0.864,0.0,2383872.0,0.0,33.0,3097092096.0,721903616.0,29572497408.0,227581952.0,6144059.0,1866673.0
12-04 08:38:04,32.244,15.649,51.333,0.0,0.0,0.774,0.0,2330624.0,0.0,25.0,3097595904.0,721698816.0,29568966656.0,230813696.0,5612484.0,1571557.0
12-04 08:38:05,34.313,17.200,47.191,0.519,0.0,0.778,0.0,47407104.0,0.0,170.0,3097649152.0,717647872.0,29559062528.0,244715520.0,6256018.0,1926288.0
12-04 08:38:06,34.775,16.782,46.886,0.692,0.0,0.865,1069056.0,53248000.0,34.0,174.0,3097346048.0,717336576.0,29488074752.0,316317696.0,3677980.0,1587497.0
12-04 08:38:07,32.692,15.559,51.136,0.087,0.0,0.524,0.0,2179072.0,0.0,23.0,3095322624.0,717344768.0,29511299072.0,295108608.0,5745908.0,1670625.0
12-04 08:38:08,34.965,16.783,46.766,0.699,0.0,0.787,24576.0,50774016.0,5.0,169.0,3095572480.0,717348864.0,29534838784.0,271314944.0,6251651.0,1915985.0
12-04 08:38:09,31.152,15.794,52.443,0.0,0.0,0.611,86016.0,2215936.0,7.0,19.0,3094630400.0,717348864.0,29559873536.0,247222272.0,5702558.0,1600204.0
12-04 08:38:10,31.421,17.038,50.685,0.086,0.0,0.771,0.0,4485120.0,0.0,44.0,3096965120.0,717144064.0,29557837824.0,247128064.0,6048483.0,1839744.0
12-04 08:38:11,33.820,14.850,50.472,0.0,0.0,0.858,0.0,2441216.0,0.0,30.0,3097763840.0,716947456.0,29554253824.0,250109952.0,3786283.0,1682455.0
12-04 08:38:12,31.570,16.392,51.171,0.087,0.0,0.781,0.0,2158592.0,0.0,21.0,3097911296.0,716947456.0,29577666560.0,226549760.0,5924377.0,1747206.0
12-04 08:38:13,31.602,16.623,51.169,0.087,0.0,0.519,0.0,4599808.0,0.0,47.0,3098959872.0,716734464.0,29575290880.0,228089856.0,6026446.0,1780827.0
12-04 08:38:14,32.294,11.342,56.017,0.173,0.0,0.173,0.0,6602752.0,0.0,68.0,3098525696.0,716529664.0,29575864320.0,228155392.0,573956.0,308030.0
12-04 08:38:15,31.869,11.972,56.072,0.086,0.0,0.0,0.0,6750208.0,0.0,74.0,3100983296.0,716320768.0,29573591040.0,228179968.0,1865713.0,245064.0
12-04 08:38:16,32.538,12.436,54.855,0.170,0.0,0.0,0.0,6737920.0,0.0,70.0,3101106176.0,716115968.0,29574008832.0,227844096.0,441252.0,234519.0
12-04 08:38:17,32.250,12.404,55.261,0.086,0.0,0.0,0.0,6672384.0,0.0,65.0,3099959296.0,715907072.0,29572362240.0,230846464.0,442674.0,236995.0
12-04 08:38:18,32.186,12.392,55.250,0.172,0.0,0.0,0.0,6713344.0,0.0,62.0,3100741632.0,715636736.0,29570740224.0,231956480.0,443036.0,237487.0
12-04 08:38:19,32.198,12.692,54.855,0.256,0.0,0.0,0.0,6877184.0,0.0,91.0,3100971008.0,715419648.0,29569912832.0,232771584.0,443697.0,237505.0
12-04 08:38:20,31.404,12.426,56.0,0.170,0.0,0.0,0.0,8892416.0,0.0,84.0,3100655616.0,715333632.0,29568983040.0,234102784.0,590106.0,316111.0
12-04 08:38:21,31.779,12.608,55.527,0.086,0.0,0.0,4096.0,6639616.0,1.0,62.0,3100446720.0,715096064.0,29567631360.0,235900928.0,459552.0,251962.0
12-04 08:38:22,31.973,13.010,54.932,0.085,0.0,0.0,0.0,6795264.0,0.0,73.0,3101016064.0,714817536.0,29566111744.0,237129728.0,443747.0,237185.0
12-04 08:38:23,31.810,12.241,55.776,0.086,0.0,0.086,0.0,6651904.0,0.0,63.0,3101708288.0,714571776.0,29563416576.0,239378432.0,443340.0,236523.0
12-04 08:38:24,32.697,11.795,54.900,0.607,0.0,0.0,0.0,30191616.0,0.0,108.0,3099963392.0,714354688.0,29562068992.0,242688000.0,442956.0,235776.0
12-04 08:38:25,3.515,1.757,80.0,14.644,0.0,0.084,12288.0,274743296.0,3.0,527.0,3101958144.0,714366976.0,29565853696.0,236896256.0,5340.0,6891.0
12-04 08:38:26,0.167,0.668,83.292,15.873,0.0,0.0,0.0,271339520.0,0.0,513.0,3102068736.0,714366976.0,29565878272.0,236761088.0,3570.0,3419.0
12-04 08:38:27,24.068,9.153,64.661,2.119,0.0,0.0,0.0,76132352.0,0.0,193.0,3102130176.0,714149888.0,29557080064.0,245714944.0,445430.0,238695.0
12-04 08:38:28,32.247,12.093,55.575,0.086,0.0,0.0,0.0,6758400.0,0.0,67.0,3102216192.0,713973760.0,29553983488.0,248901632.0,442735.0,235042.0
12-04 08:38:29,33.049,11.529,55.252,0.171,0.0,0.0,0.0,6660096.0,0.0,63.0,3104141312.0,713777152.0,29552357376.0,248799232.0,444671.0,239075.0
12-04 08:38:30,32.819,12.082,55.013,0.086,0.0,0.0,0.0,6709248.0,0.0,61.0,3103903744.0,713564160.0,29550346240.0,251260928.0,443316.0,236548.0
12-04 08:38:31,32.222,11.880,55.726,0.171,0.0,0.0,0.0,6729728.0,0.0,69.0,3104673792.0,713355264.0,29546962944.0,254083072.0,441938.0,235949.0
12-04 08:38:32,31.845,12.275,55.794,0.086,0.0,0.0,0.0,6488064.0,0.0,60.0,3104161792.0,713355264.0,29574139904.0,227418112.0,440890.0,233637.0
12-04 08:38:33,19.234,6.043,74.553,0.170,0.0,0.0,0.0,6078464.0,0.0,61.0,3103985664.0,713138176.0,29561470976.0,240480256.0,399830.0,215003.0
12-04 08:38:34,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103551488.0,713138176.0,29562863616.0,239521792.0,6058.0,7830.0
12-04 08:38:35,0.167,0.583,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103764480.0,713138176.0,29562867712.0,239304704.0,3817.0,4548.0
12-04 08:38:36,0.084,0.419,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103891456.0,713138176.0,29562867712.0,239177728.0,3577.0,4251.0
12-04 08:38:37,0.084,0.251,99.498,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,3103887360.0,713142272.0,29562867712.0,239177728.0,4576.0,5854.0
12-04 08:38:38,0.167,0.500,99.333,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3103879168.0,713142272.0,29562875904.0,239177728.0,3974.0,4867.0
12-04 08:38:39,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103879168.0,713142272.0,29562875904.0,239177728.0,3640.0,4251.0
12-04 08:38:40,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103879168.0,713142272.0,29562875904.0,239177728.0,2548.0,2192.0
12-04 08:38:41,0.250,0.501,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104395264.0,713142272.0,29562875904.0,238661632.0,4568.0,5744.0
12-04 08:38:42,0.167,0.334,99.498,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3104395264.0,713142272.0,29562875904.0,238661632.0,4516.0,5727.0
12-04 08:38:43,0.168,0.084,99.665,0.084,0.0,0.0,0.0,45056.0,0.0,4.0,3104387072.0,713146368.0,29562880000.0,238661632.0,3928.0,4806.0
12-04 08:38:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104509952.0,713146368.0,29562884096.0,238534656.0,2176.0,2856.0
12-04 08:38:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104632832.0,713146368.0,29562888192.0,238407680.0,3463.0,5176.0
12-04 08:38:46,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103444992.0,713146368.0,29562888192.0,239595520.0,2810.0,3903.0
12-04 08:38:47,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103371264.0,713146368.0,29562888192.0,239669248.0,3150.0,4348.0
12-04 08:38:48,19.689,11.485,68.221,0.0,0.0,0.604,0.0,16384.0,0.0,2.0,3101679616.0,713146368.0,29575938048.0,228311040.0,3531416.0,1529468.0
12-04 08:38:49,31.255,15.758,52.294,0.087,0.0,0.606,0.0,2396160.0,0.0,27.0,3104034816.0,712916992.0,29568765952.0,233357312.0,3778113.0,1711172.0
12-04 08:38:50,31.533,16.028,51.742,0.0,0.0,0.697,0.0,4526080.0,0.0,43.0,3101675520.0,712679424.0,29564477440.0,240242688.0,6284921.0,1931035.0
12-04 08:38:51,34.378,16.014,48.999,0.087,0.0,0.522,0.0,6131712.0,0.0,44.0,3147894784.0,712171520.0,29521395712.0,237613056.0,5782232.0,1742421.0
12-04 08:38:52,38.388,17.244,42.548,0.953,0.0,0.867,4096.0,79040512.0,1.0,229.0,3193446400.0,711225344.0,29486731264.0,227672064.0,6000360.0,1855906.0
12-04 08:38:53,42.945,14.987,41.017,0.175,0.0,0.876,8192.0,20619264.0,2.0,86.0,3359612928.0,710176768.0,29308596224.0,240689152.0,6031536.0,1888434.0
12-04 08:38:54,51.232,13.679,34.325,0.0,0.0,0.765,4096.0,3108864.0,1.0,55.0,3469418496.0,709255168.0,29198761984.0,241639424.0,8166163.0,1900242.0
12-04 08:38:55,37.231,14.617,47.034,0.086,0.0,1.032,0.0,2396160.0,0.0,26.0,3492007936.0,709017600.0,29190270976.0,227778560.0,13744431.0,2342946.0
12-04 08:38:56,34.851,14.799,49.387,0.0,0.0,0.963,0.0,2531328.0,0.0,30.0,3495714816.0,708763648.0,29180395520.0,234201088.0,16972482.0,2398627.0
12-04 08:38:57,35.808,15.022,48.122,0.0,0.0,1.048,0.0,2387968.0,0.0,30.0,3499134976.0,708509696.0,29170597888.0,240832512.0,16983691.0,2452109.0
12-04 08:38:58,36.167,15.004,47.962,0.087,0.0,0.781,0.0,2412544.0,0.0,27.0,3502501888.0,708263936.0,29161099264.0,247209984.0,14786083.0,2238873.0
12-04 08:38:59,34.067,15.141,49.736,0.0,0.0,1.056,0.0,2359296.0,0.0,24.0,3505926144.0,708009984.0,29150109696.0,255029248.0,16315358.0,2260187.0
12-04 08:39:00,33.620,15.821,49.441,0.086,0.0,1.032,0.0,2166784.0,0.0,19.0,3505065984.0,708014080.0,29173645312.0,232349696.0,14424529.0,2190695.0
12-04 08:39:01,34.626,17.974,45.903,0.088,0.0,1.410,0.0,2412544.0,0.0,25.0,3514273792.0,707764224.0,29162700800.0,234336256.0,17290094.0,2256980.0
12-04 08:39:02,26.466,18.879,45.345,8.017,0.0,1.293,16384.0,256937984.0,4.0,490.0,3509682176.0,707526656.0,29147144192.0,254722048.0,12769581.0,2480365.0
12-04 08:39:03,25.434,13.455,54.601,5.642,0.0,0.868,4096.0,173748224.0,1.0,344.0,3506483200.0,707530752.0,29164343296.0,240717824.0,16443219.0,2216516.0
12-04 08:39:04,33.732,16.396,49.274,0.0,0.0,0.598,0.0,2408448.0,0.0,25.0,3506069504.0,707276800.0,29154635776.0,251092992.0,9415023.0,2164480.0
12-04 08:39:05,35.052,15.722,48.024,0.086,0.0,1.117,0.0,4194304.0,0.0,32.0,3507081216.0,707280896.0,29177675776.0,227037184.0,14719797.0,2294341.0
12-04 08:39:06,35.334,14.837,48.628,0.086,0.0,1.115,0.0,2486272.0,0.0,29.0,3509358592.0,707031040.0,29168275456.0,234409984.0,21699861.0,2487962.0
12-04 08:39:07,32.726,16.319,50.087,0.087,0.0,0.781,4096.0,2428928.0,1.0,26.0,3510841344.0,706785280.0,29158146048.0,243302400.0,13544665.0,2192268.0
12-04 08:39:08,34.256,15.917,49.308,0.0,0.0,0.519,0.0,2392064.0,0.0,25.0,3510263808.0,706547712.0,29147901952.0,254361600.0,16354644.0,2209355.0
12-04 08:39:09,32.832,15.487,50.619,0.088,0.0,0.973,0.0,2170880.0,0.0,19.0,3509358592.0,706547712.0,29171539968.0,231628800.0,16497188.0,2276845.0
12-04 08:39:10,34.091,16.171,48.864,0.0,0.0,0.874,0.0,4349952.0,0.0,33.0,3510575104.0,706289664.0,29161500672.0,240709632.0,17266738.0,2260013.0
12-04 08:39:11,32.632,16.140,50.439,0.0,0.0,0.789,0.0,2543616.0,0.0,32.0,3512471552.0,706031616.0,29151166464.0,249405440.0,13928668.0,2416087.0
12-04 08:39:12,35.147,15.199,48.359,0.086,0.0,1.209,0.0,2211840.0,0.0,22.0,3505868800.0,706035712.0,29174943744.0,232226816.0,17560184.0,2423841.0
12-04 08:39:13,33.822,15.876,49.180,0.086,0.0,1.035,0.0,2416640.0,0.0,26.0,3507236864.0,705785856.0,29163061248.0,242991104.0,15172892.0,2215919.0
12-04 08:39:14,33.943,14.970,50.218,0.0,0.0,0.870,0.0,2363392.0,0.0,23.0,3508527104.0,705531904.0,29151383552.0,253632512.0,13561319.0,2228894.0
12-04 08:39:15,33.420,16.970,48.745,0.0,0.0,0.866,0.0,3620864.0,0.0,33.0,3508690944.0,705531904.0,29175746560.0,229105664.0,17380349.0,2301887.0
12-04 08:39:16,34.167,15.789,49.180,0.0,0.0,0.863,0.0,2539520.0,0.0,30.0,3501981696.0,705273856.0,29164965888.0,246853632.0,13943617.0,2451470.0
12-04 08:39:17,35.628,14.974,48.279,0.086,0.0,1.033,8192.0,5361664.0,2.0,29.0,3496853504.0,705277952.0,29187215360.0,229728256.0,17211258.0,2229696.0
12-04 08:39:18,34.471,15.661,49.256,0.087,0.0,0.525,0.0,2396160.0,0.0,24.0,3495526400.0,705028096.0,29176258560.0,242262016.0,13557995.0,2220445.0
12-04 08:39:19,33.508,15.969,49.476,0.0,0.0,1.047,0.0,2420736.0,0.0,28.0,3496787968.0,704774144.0,29164765184.0,252747776.0,15110287.0,2197933.0
12-04 08:39:20,34.276,15.767,49.186,0.086,0.0,0.686,0.0,4194304.0,0.0,33.0,3490607104.0,704778240.0,29189287936.0,234401792.0,13764585.0,2341044.0
12-04 08:39:21,33.765,16.235,49.136,0.0,0.0,0.864,0.0,2482176.0,0.0,28.0,3489611776.0,704524288.0,29178167296.0,246771712.0,17775478.0,2505062.0
12-04 08:39:22,33.362,16.339,49.187,0.086,0.0,1.027,0.0,4710400.0,0.0,38.0,3490848768.0,704266240.0,29165846528.0,258113536.0,15488826.0,2318779.0
12-04 08:39:23,37.868,16.638,44.194,0.520,0.0,0.780,8192.0,49201152.0,2.0,156.0,3483721728.0,704016384.0,29153337344.0,277999616.0,15428569.0,2240060.0
12-04 08:39:24,34.128,16.681,48.340,0.085,0.0,0.766,0.0,2183168.0,0.0,21.0,3477229568.0,704016384.0,29175250944.0,262578176.0,16947492.0,2237118.0
12-04 08:39:25,34.009,14.361,50.220,0.176,0.0,1.233,0.0,2170880.0,0.0,23.0,3478114304.0,704020480.0,29198934016.0,238006272.0,13872032.0,2252547.0
12-04 08:39:26,33.986,16.354,48.211,0.0,0.0,1.448,0.0,4329472.0,0.0,31.0,3477172224.0,703770624.0,29189570560.0,248561664.0,13598038.0,2251634.0
12-04 08:39:27,32.726,16.233,49.913,0.0,0.0,1.128,0.0,2543616.0,0.0,32.0,3484557312.0,703512576.0,29177585664.0,253419520.0,15860120.0,2481719.0
12-04 08:39:28,35.254,15.305,48.495,0.0,0.0,0.946,0.0,2199552.0,0.0,22.0,3488550912.0,703512576.0,29200371712.0,226639872.0,15366266.0,2317102.0
12-04 08:39:29,35.628,14.630,48.795,0.086,0.0,0.861,0.0,2408448.0,0.0,24.0,3488419840.0,703254528.0,29188497408.0,238903296.0,16814410.0,2281057.0
12-04 08:39:30,35.100,14.944,49.001,0.0,0.0,0.956,0.0,2359296.0,0.0,23.0,3489472512.0,702980096.0,29176451072.0,250171392.0,14865167.0,2183832.0
12-04 08:39:31,33.646,16.610,48.552,0.170,0.0,1.022,4096.0,2433024.0,1.0,28.0,3490430976.0,702709760.0,29166350336.0,259584000.0,15938451.0,2154232.0
12-04 08:39:32,35.039,15.265,48.742,0.087,0.0,0.867,2195456.0,4202496.0,40.0,37.0,3489349632.0,702709760.0,29192482816.0,234532864.0,15554693.0,2471883.0
12-04 08:39:33,31.944,15.017,48.264,3.733,0.0,1.042,8192.0,160137216.0,2.0,309.0,3482066944.0,702578688.0,29202010112.0,232419328.0,6642759.0,2224704.0
12-04 08:39:34,15.840,10.531,61.445,11.314,0.0,0.870,8192.0,268414976.0,2.0,513.0,3484319744.0,702427136.0,29186826240.0,245501952.0,2011019.0,1762911.0
12-04 08:39:35,19.497,11.352,60.139,8.406,0.0,0.607,4096.0,229371904.0,1.0,441.0,3483385856.0,702431232.0,29203709952.0,229548032.0,6995426.0,1804149.0
12-04 08:39:36,32.208,15.411,51.775,0.0,0.0,0.606,0.0,2363392.0,0.0,23.0,3483455488.0,701759488.0,29192278016.0,241582080.0,8342344.0,1618411.0
12-04 08:39:37,32.578,15.854,50.784,0.087,0.0,0.697,0.0,2437120.0,0.0,25.0,3485372416.0,700821504.0,29181464576.0,251416576.0,7288338.0,1805069.0
12-04 08:39:38,31.117,17.391,50.384,0.085,0.0,1.023,0.0,4325376.0,0.0,38.0,3483709440.0,700821504.0,29208735744.0,225808384.0,8401548.0,2050565.0
12-04 08:39:39,31.414,16.318,51.745,0.0,0.0,0.524,0.0,2359296.0,0.0,23.0,3483897856.0,699883520.0,29196460032.0,238833664.0,5774435.0,1696110.0
12-04 08:39:40,31.857,17.462,49.574,0.085,0.0,1.022,0.0,2449408.0,0.0,27.0,3484884992.0,698941440.0,29185155072.0,250093568.0,7795010.0,1697057.0
12-04 08:39:41,32.152,16.681,50.562,0.0,0.0,0.605,0.0,4538368.0,0.0,44.0,3484905472.0,697999360.0,29177327616.0,258842624.0,6458722.0,2076337.0
12-04 08:39:42,30.582,16.942,51.607,0.087,0.0,0.782,0.0,2154496.0,0.0,19.0,3484950528.0,697999360.0,29199384576.0,236740608.0,5902874.0,1781970.0
12-04 08:39:43,31.201,16.162,51.772,0.086,0.0,0.778,0.0,2408448.0,0.0,29.0,3484536832.0,697094144.0,29188579328.0,248864768.0,5793439.0,1727328.0
12-04 08:39:44,34.563,16.810,47.684,0.0,0.0,0.943,12288.0,2985984.0,1.0,39.0,3575488512.0,693952512.0,29090078720.0,259555328.0,3821010.0,1759297.0
12-04 08:39:45,32.542,18.118,48.285,0.088,0.0,0.967,8192.0,4202496.0,2.0,35.0,3090452480.0,693956608.0,29114765312.0,719900672.0,6130772.0,1907100.0
12-04 08:39:46,32.202,15.666,51.175,0.0,0.0,0.957,0.0,2281472.0,0.0,28.0,3088072704.0,693960704.0,29137936384.0,699105280.0,6282797.0,1989822.0
12-04 08:39:47,31.111,17.179,50.940,0.0,0.0,0.769,0.0,2154496.0,0.0,21.0,3086372864.0,693960704.0,29162127360.0,676614144.0,5807372.0,1724767.0
12-04 08:39:48,32.959,15.013,51.251,0.0,0.0,0.777,0.0,2158592.0,0.0,21.0,3085185024.0,693960704.0,29186072576.0,653856768.0,5853882.0,1764714.0
12-04 08:39:49,33.814,15.508,49.661,0.085,0.0,0.932,0.0,4329472.0,0.0,44.0,3084304384.0,693960704.0,29211844608.0,628965376.0,6433509.0,2065887.0
12-04 08:39:50,32.325,15.039,51.513,0.0,0.0,1.124,0.0,2158592.0,0.0,22.0,3084783616.0,693960704.0,29235687424.0,604643328.0,5811276.0,1738266.0
12-04 08:39:51,31.756,16.609,51.033,0.086,0.0,0.516,4096.0,2162688.0,1.0,20.0,3084046336.0,693960704.0,29258276864.0,582791168.0,3782148.0,1713445.0
12-04 08:39:52,31.993,17.253,49.665,0.0,0.0,1.089,0.0,4341760.0,0.0,38.0,3085758464.0,693960704.0,29283471360.0,555884544.0,8077719.0,2003913.0
12-04 08:39:53,32.564,15.897,50.598,0.0,0.0,0.940,40960.0,2158592.0,2.0,19.0,3084570624.0,693960704.0,29307658240.0,532885504.0,4253743.0,1839222.0
12-04 08:39:54,35.056,14.987,49.009,0.172,0.0,0.775,0.0,14327808.0,0.0,46.0,3084468224.0,693960704.0,29340426240.0,500219904.0,5783931.0,1710343.0
12-04 08:39:55,36.667,17.265,44.017,1.111,0.0,0.940,8192.0,78155776.0,2.0,184.0,3085557760.0,693968896.0,29436252160.0,403296256.0,5814665.0,1720828.0
12-04 08:39:56,32.100,17.040,49.742,0.086,0.0,1.033,4096.0,16592896.0,1.0,66.0,3085299712.0,693977088.0,29378641920.0,461156352.0,6441083.0,2039556.0
12-04 08:39:57,32.931,15.776,50.603,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,3086753792.0,693977088.0,29402165248.0,436178944.0,5880906.0,1786411.0
12-04 08:39:58,31.908,16.168,51.069,0.086,0.0,0.770,0.0,2166784.0,0.0,19.0,3087671296.0,693977088.0,29424517120.0,412909568.0,5725248.0,1670657.0
12-04 08:39:59,31.207,16.724,51.121,0.0,0.0,0.948,0.0,4087808.0,0.0,26.0,3085185024.0,693977088.0,29450997760.0,388915200.0,3977384.0,1822818.0
12-04 08:40:00,30.756,17.029,50.999,0.087,0.0,1.129,0.0,2691072.0,0.0,43.0,3086286848.0,693985280.0,29474082816.0,364720128.0,6959919.0,2067557.0
12-04 08:40:01,31.648,16.391,51.264,0.087,0.0,0.610,0.0,2240512.0,0.0,27.0,3085434880.0,693985280.0,29499359232.0,340295680.0,5333364.0,1762345.0
12-04 08:40:02,32.388,15.979,51.031,0.0,0.0,0.601,0.0,2174976.0,0.0,20.0,3084443648.0,693985280.0,29523443712.0,317202432.0,5833097.0,1750936.0
12-04 08:40:03,31.695,17.119,50.508,0.085,0.0,0.593,0.0,4075520.0,0.0,26.0,3085250560.0,693985280.0,29548064768.0,291774464.0,5961363.0,1803707.0
12-04 08:40:04,31.771,15.799,51.562,0.0,0.0,0.868,0.0,2392064.0,0.0,32.0,3086843904.0,693985280.0,29570797568.0,267448320.0,6309906.0,1982403.0
12-04 08:40:05,22.592,11.253,60.614,5.030,0.0,0.512,4096.0,102318080.0,1.0,203.0,3087507456.0,693989376.0,29587779584.0,249798656.0,5536612.0,1598254.0
12-04 08:40:06,4.191,2.263,79.296,14.250,0.0,0.0,12288.0,267431936.0,3.0,509.0,3086962688.0,694005760.0,29590626304.0,247480320.0,642805.0,1124656.0
12-04 08:40:07,4.020,2.178,80.151,13.568,0.0,0.084,8192.0,264151040.0,2.0,508.0,3087073280.0,694009856.0,29593067520.0,244924416.0,1439683.0,1129767.0
12-04 08:40:08,30.830,13.974,54.148,0.524,0.0,0.524,94208.0,18202624.0,3.0,52.0,3087958016.0,693104640.0,29582004224.0,256008192.0,1442234.0,1485903.0
12-04 08:40:09,28.287,19.118,51.038,0.0,0.0,1.557,0.0,0.0,0.0,0.0,3094056960.0,693104640.0,29601808384.0,230105088.0,5163193.0,2000486.0
12-04 08:40:10,32.233,14.596,52.476,0.0,0.0,0.695,0.0,2449408.0,0.0,27.0,3094831104.0,692191232.0,29592510464.0,239542272.0,11949082.0,2184195.0
12-04 08:40:11,30.385,16.025,52.452,0.0,0.0,1.138,0.0,315392.0,0.0,10.0,3095842816.0,691302400.0,29578919936.0,253009920.0,8884213.0,2303367.0
12-04 08:40:12,31.304,16.609,51.043,0.0,0.0,1.043,0.0,2191360.0,0.0,22.0,3094470656.0,691302400.0,29603090432.0,230211584.0,8371818.0,2081761.0
12-04 08:40:13,31.897,16.293,50.862,0.086,0.0,0.862,0.0,2441216.0,0.0,27.0,3095019520.0,690397184.0,29591560192.0,242098176.0,6269119.0,1907346.0
12-04 08:40:14,31.904,16.552,50.600,0.0,0.0,0.943,0.0,2338816.0,0.0,24.0,3095945216.0,689479680.0,29579943936.0,253706240.0,6023394.0,1894918.0
12-04 08:40:15,32.671,15.644,50.821,0.086,0.0,0.778,0.0,2154496.0,0.0,19.0,3093590016.0,689491968.0,29604319232.0,231673856.0,5889905.0,1768806.0
12-04 08:40:16,30.439,18.143,50.817,0.0,0.0,0.602,0.0,4460544.0,0.0,38.0,3093131264.0,688578560.0,29595717632.0,241647616.0,5960580.0,1792080.0
12-04 08:40:17,30.637,17.556,51.033,0.0,0.0,0.775,0.0,2461696.0,0.0,29.0,3092099072.0,687673344.0,29585780736.0,253521920.0,6373442.0,2019809.0
12-04 08:40:18,31.483,15.611,52.038,0.0,0.0,0.867,0.0,2154496.0,0.0,19.0,3093323776.0,687673344.0,29608390656.0,229687296.0,5904943.0,1788230.0
12-04 08:40:19,32.896,15.573,50.744,0.087,0.0,0.700,0.0,2441216.0,0.0,28.0,3094069248.0,686772224.0,29595688960.0,242544640.0,5727954.0,1686408.0
12-04 08:40:20,31.369,16.291,51.386,0.087,0.0,0.867,0.0,4370432.0,0.0,35.0,3095281664.0,685875200.0,29586182144.0,251736064.0,4240243.0,1948224.0
12-04 08:40:21,30.938,17.266,51.008,0.0,0.0,0.789,0.0,2285568.0,0.0,25.0,3093733376.0,685887488.0,29611577344.0,227876864.0,6088709.0,1870470.0
12-04 08:40:22,32.844,16.076,50.475,0.086,0.0,0.519,0.0,2433024.0,0.0,24.0,3094278144.0,684953600.0,29598781440.0,241061888.0,5853146.0,1776360.0
12-04 08:40:23,31.756,16.781,50.516,0.086,0.0,0.861,0.0,4374528.0,0.0,36.0,3095183360.0,684056576.0,29589204992.0,250630144.0,6158251.0,1926039.0
12-04 08:40:24,32.814,15.584,50.649,0.0,0.0,0.952,0.0,2555904.0,0.0,31.0,3096932352.0,683134976.0,29578354688.0,260653056.0,6011907.0,1837060.0
12-04 08:40:25,32.532,16.137,50.644,0.0,0.0,0.687,0.0,2166784.0,0.0,21.0,3095465984.0,683151360.0,29600706560.0,239751168.0,5808463.0,1725535.0
12-04 08:40:26,31.449,16.254,51.590,0.088,0.0,0.618,0.0,4374528.0,0.0,35.0,3094966272.0,682229760.0,29592576000.0,249303040.0,6073700.0,1871889.0
12-04 08:40:27,32.121,16.104,51.169,0.0,0.0,0.606,0.0,2764800.0,0.0,55.0,3096039424.0,681336832.0,29580894208.0,260804608.0,6198864.0,1925703.0
12-04 08:40:28,32.935,16.041,50.341,0.0,0.0,0.683,0.0,2158592.0,0.0,19.0,3094417408.0,681349120.0,29604012032.0,239296512.0,3718910.0,1679157.0
12-04 08:40:29,31.525,16.882,50.646,0.086,0.0,0.861,0.0,4268032.0,0.0,30.0,3094806528.0,680448000.0,29594345472.0,249475072.0,5958379.0,1814375.0
12-04 08:40:30,32.272,16.437,50.516,0.0,0.0,0.775,20480.0,2424832.0,2.0,32.0,3097579520.0,680054784.0,29606223872.0,235216896.0,6332071.0,1999715.0
12-04 08:40:31,31.935,16.182,50.942,0.171,0.0,0.771,86016.0,2420736.0,4.0,25.0,3095900160.0,679546880.0,29606129664.0,237498368.0,5805122.0,1717783.0
12-04 08:40:32,31.255,16.681,50.922,0.0,0.0,1.141,0.0,2338816.0,0.0,22.0,3094458368.0,678617088.0,29593329664.0,252669952.0,5782720.0,1730085.0
12-04 08:40:33,32.302,16.237,50.344,0.0,0.0,1.117,8192.0,4571136.0,2.0,42.0,3097346048.0,677703680.0,29590790144.0,253235200.0,6469826.0,2051316.0
12-04 08:40:34,32.214,16.193,50.991,0.086,0.0,0.517,0.0,2174976.0,0.0,21.0,3095879680.0,677707776.0,29606088704.0,239398912.0,5831702.0,1765199.0
12-04 08:40:35,31.429,16.017,51.515,0.0,0.0,1.039,4096.0,2342912.0,1.0,23.0,3096944640.0,676773888.0,29594030080.0,251326464.0,5787374.0,1723392.0
12-04 08:40:36,30.503,16.984,51.733,0.0,0.0,0.780,0.0,4186112.0,0.0,29.0,3095695360.0,676790272.0,29619441664.0,227147776.0,3984956.0,1818100.0
12-04 08:40:37,26.997,14.410,55.295,2.604,0.0,0.694,0.0,57057280.0,0.0,134.0,3097055232.0,675876864.0,29603328000.0,242814976.0,4101815.0,1902307.0
12-04 08:40:38,4.817,2.326,77.575,15.199,0.0,0.083,8192.0,266383360.0,2.0,508.0,3096109056.0,675885056.0,29606330368.0,240750592.0,642621.0,1124896.0
12-04 08:40:39,4.348,2.174,78.679,14.716,0.0,0.084,8192.0,267386880.0,2.0,507.0,3095953408.0,675889152.0,29608783872.0,238448640.0,1092656.0,1110742.0
12-04 08:40:40,26.815,12.212,58.839,1.708,0.0,0.427,0.0,63418368.0,0.0,135.0,3097362432.0,674955264.0,29591814144.0,254943232.0,5233069.0,1426275.0
12-04 08:40:41,29.870,19.307,49.524,0.0,0.0,1.299,0.0,0.0,0.0,0.0,3096436736.0,674955264.0,29613928448.0,233754624.0,2960096.0,1896060.0
12-04 08:40:42,31.250,14.613,53.609,0.088,0.0,0.440,0.0,2445312.0,0.0,25.0,3096420352.0,674033664.0,29600923648.0,247697408.0,14110354.0,2291381.0
12-04 08:40:43,29.758,17.647,51.557,0.087,0.0,0.952,0.0,155648.0,0.0,9.0,3095646208.0,674033664.0,29622030336.0,227364864.0,8895995.0,2294123.0
12-04 08:40:44,31.325,16.867,50.947,0.0,0.0,0.861,4096.0,2379776.0,1.0,27.0,3095588864.0,673116160.0,29610323968.0,240046080.0,5989298.0,1807466.0
12-04 08:40:45,30.614,15.965,52.719,0.0,0.0,0.702,0.0,2433024.0,0.0,26.0,3095683072.0,672190464.0,29598236672.0,252964864.0,8515250.0,2060648.0
12-04 08:40:46,32.045,15.979,51.031,0.0,0.0,0.945,0.0,2166784.0,0.0,20.0,3096072192.0,672215040.0,29619544064.0,231243776.0,6069064.0,1865092.0
12-04 08:40:47,31.671,15.661,52.056,0.0,0.0,0.612,0.0,2351104.0,0.0,27.0,3096002560.0,671293440.0,29607919616.0,243859456.0,5912289.0,1795224.0
12-04 08:40:48,30.981,13.167,55.422,0.086,0.0,0.344,0.0,6733824.0,0.0,62.0,3096113152.0,670375936.0,29597622272.0,254963712.0,3081799.0,657777.0
12-04 08:40:49,31.822,12.318,55.603,0.257,0.0,0.0,4096.0,6500352.0,1.0,60.0,3094605824.0,670408704.0,29624745984.0,229314560.0,442093.0,235320.0
12-04 08:40:50,31.768,11.785,56.191,0.171,0.0,0.085,0.0,8974336.0,0.0,72.0,3095957504.0,669528064.0,29611782144.0,241807360.0,1519705.0,242509.0
12-04 08:40:51,34.710,12.127,52.109,0.967,0.0,0.088,8192.0,55828480.0,2.0,171.0,3095158784.0,667791360.0,29565358080.0,290766848.0,458595.0,251967.0
12-04 08:40:52,32.485,12.638,54.792,0.085,0.0,0.0,0.0,6479872.0,0.0,58.0,3095859200.0,667828224.0,29592145920.0,263241728.0,442179.0,236581.0
12-04 08:40:53,34.940,12.995,51.205,0.861,0.0,0.0,0.0,50352128.0,0.0,148.0,3097550848.0,666918912.0,29618675712.0,235929600.0,365001.0,198598.0
12-04 08:40:54,35.476,12.768,50.557,1.200,0.0,0.0,81920.0,65990656.0,7.0,187.0,3096260608.0,665075712.0,29531619328.0,326119424.0,443328.0,238014.0
12-04 08:40:55,31.266,11.616,56.943,0.175,0.0,0.0,0.0,6561792.0,0.0,59.0,3096612864.0,665104384.0,29557465088.0,299892736.0,440730.0,233612.0
12-04 08:40:56,32.517,11.486,55.912,0.084,0.0,0.0,4096.0,8409088.0,1.0,66.0,3095412736.0,665133056.0,29586444288.0,272084992.0,441220.0,234768.0
12-04 08:40:57,32.795,11.470,55.565,0.170,0.0,0.0,0.0,6717440.0,0.0,69.0,3095793664.0,665190400.0,29612544000.0,245547008.0,593559.0,320009.0
12-04 08:40:58,32.511,12.170,55.149,0.170,0.0,0.0,0.0,6746112.0,0.0,64.0,3096866816.0,664305664.0,29602091008.0,255811584.0,441380.0,234571.0
12-04 08:40:59,32.650,12.222,54.957,0.171,0.0,0.0,0.0,6721536.0,0.0,89.0,3096387584.0,664326144.0,29630132224.0,228229120.0,443071.0,236206.0
12-04 08:41:00,31.494,13.328,55.093,0.085,0.0,0.0,0.0,6721536.0,0.0,62.0,3097632768.0,663498752.0,29619097600.0,238845952.0,443524.0,237652.0
12-04 08:41:01,32.021,12.158,55.565,0.257,0.0,0.0,4096.0,6737920.0,1.0,63.0,3096281088.0,663244800.0,29609021440.0,250527744.0,445721.0,240543.0
12-04 08:41:02,32.601,12.838,54.476,0.084,0.0,0.0,0.0,6709248.0,0.0,62.0,3097411584.0,662474752.0,29597900800.0,261287936.0,442615.0,236189.0
12-04 08:41:03,32.014,12.478,55.422,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,3096403968.0,662482944.0,29625856000.0,234332160.0,441434.0,233747.0
12-04 08:41:04,32.430,12.447,55.038,0.085,0.0,0.0,0.0,6705152.0,0.0,63.0,3097137152.0,661614592.0,29614542848.0,245780480.0,442030.0,234875.0
12-04 08:41:05,31.674,12.017,56.052,0.172,0.0,0.086,0.0,8876032.0,0.0,81.0,3098189824.0,660713472.0,29606744064.0,253427712.0,590440.0,315642.0
12-04 08:41:06,31.865,12.435,55.613,0.086,0.0,0.0,0.0,6492160.0,0.0,57.0,3097927680.0,660717568.0,29632770048.0,227659776.0,443709.0,238131.0
12-04 08:41:07,31.716,12.738,55.286,0.260,0.0,0.0,0.0,6725632.0,0.0,63.0,3098251264.0,659795968.0,29622198272.0,238829568.0,449735.0,245691.0
12-04 08:41:08,30.469,12.847,56.510,0.174,0.0,0.0,0.0,6713344.0,0.0,61.0,3098021888.0,658878464.0,29611307008.0,250867712.0,443042.0,236929.0
12-04 08:41:09,32.386,11.972,55.556,0.086,0.0,0.0,4096.0,12939264.0,1.0,72.0,3098361856.0,658022400.0,29601730560.0,260960256.0,443540.0,237537.0
12-04 08:41:10,2.771,1.343,81.444,14.442,0.0,0.0,12288.0,266207232.0,3.0,498.0,3098587136.0,658030592.0,29605068800.0,257388544.0,5656.0,8059.0
12-04 08:41:11,0.084,0.335,83.417,16.080,0.0,0.084,4096.0,267386880.0,1.0,484.0,3098664960.0,658038784.0,29605126144.0,257245184.0,19581.0,19503.0
12-04 08:41:12,21.843,7.594,67.577,2.986,0.0,0.0,4096.0,93528064.0,1.0,209.0,3097075712.0,658055168.0,29623349248.0,240594944.0,442819.0,236111.0
12-04 08:41:13,32.275,12.017,55.536,0.172,0.0,0.0,0.0,6586368.0,0.0,63.0,3097591808.0,657543168.0,29626236928.0,237703168.0,443122.0,236541.0
12-04 08:41:14,32.345,12.447,55.123,0.085,0.0,0.0,0.0,7385088.0,0.0,81.0,3098365952.0,656670720.0,29613924352.0,250114048.0,330698.0,178756.0
12-04 08:41:15,31.620,11.585,56.707,0.087,0.0,0.0,0.0,6799360.0,0.0,63.0,3102162944.0,655900672.0,29602795520.0,258215936.0,589756.0,315714.0
12-04 08:41:16,31.826,12.457,55.546,0.085,0.0,0.085,0.0,6471680.0,0.0,58.0,3101949952.0,655941632.0,29630599168.0,230584320.0,440965.0,234074.0
12-04 08:41:17,31.023,12.565,56.239,0.173,0.0,0.0,0.0,6479872.0,0.0,59.0,3101470720.0,655679488.0,29632434176.0,229490688.0,443168.0,237936.0
12-04 08:41:18,33.697,13.747,51.802,0.754,0.0,0.0,90112.0,41955328.0,4.0,145.0,3102699520.0,654696448.0,29613588480.0,248090624.0,5439.0,17030.0
12-04 08:41:19,34.896,12.674,51.302,1.128,0.0,0.0,4096.0,79282176.0,1.0,215.0,3104161792.0,652898304.0,29530357760.0,331657216.0,3888.0,5579.0
12-04 08:41:20,30.821,12.955,56.139,0.085,0.0,0.0,0.0,7692288.0,0.0,77.0,3101753344.0,652918784.0,29558222848.0,306180096.0,2764.0,4003.0
12-04 08:41:21,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103735808.0,652918784.0,29559693312.0,302727168.0,21696.0,31960.0
12-04 08:41:22,0.167,0.084,99.749,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3103834112.0,652918784.0,29559697408.0,302624768.0,4657.0,5452.0
12-04 08:41:23,6.015,4.595,89.223,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3102928896.0,652918784.0,29563269120.0,299958272.0,668531.0,628523.0
12-04 08:41:24,28.851,15.234,55.064,0.170,0.0,0.681,0.0,2191360.0,0.0,22.0,3102179328.0,652926976.0,29583818752.0,280150016.0,3909488.0,1816853.0
12-04 08:41:25,30.218,15.197,53.537,0.0,0.0,1.048,0.0,2146304.0,0.0,19.0,3103002624.0,652935168.0,29606223872.0,256913408.0,5955023.0,1837621.0
12-04 08:41:26,32.216,15.292,51.718,0.0,0.0,0.773,0.0,2166784.0,0.0,19.0,3102437376.0,652935168.0,29631143936.0,232558592.0,5958225.0,1872138.0
12-04 08:41:27,32.678,15.825,50.642,0.086,0.0,0.770,0.0,2215936.0,0.0,21.0,3102846976.0,652345344.0,29628739584.0,235143168.0,5906616.0,1836384.0
12-04 08:41:28,31.570,16.652,51.258,0.0,0.0,0.520,49152.0,2424832.0,6.0,26.0,3102474240.0,651415552.0,29613924352.0,251260928.0,5971262.0,1869784.0
12-04 08:41:29,31.404,16.228,51.404,0.088,0.0,0.877,0.0,4440064.0,0.0,38.0,3104059392.0,650534912.0,29600538624.0,263942144.0,6109096.0,1920308.0
12-04 08:41:30,32.186,16.093,50.775,0.086,0.0,0.861,0.0,5541888.0,0.0,40.0,3104669696.0,650547200.0,29623275520.0,240582656.0,6572908.0,2191473.0
12-04 08:41:31,32.233,15.465,51.434,0.0,0.0,0.869,0.0,2289664.0,0.0,24.0,3105112064.0,649957376.0,29622022144.0,241983488.0,5937544.0,1821834.0
12-04 08:41:32,31.304,15.739,51.913,0.0,0.0,1.043,0.0,2551808.0,0.0,56.0,3105492992.0,649388032.0,29620199424.0,243994624.0,5979115.0,1892495.0
12-04 08:41:33,32.343,16.299,50.594,0.0,0.0,0.764,0.0,2437120.0,0.0,27.0,3106684928.0,648450048.0,29603749888.0,260190208.0,6104024.0,1960980.0
12-04 08:41:34,30.915,17.098,51.123,0.086,0.0,0.777,0.0,2154496.0,0.0,19.0,3104161792.0,648462336.0,29627576320.0,238874624.0,5920561.0,1842565.0
12-04 08:41:35,30.408,16.855,51.607,0.087,0.0,1.043,0.0,4263936.0,0.0,34.0,3104337920.0,647888896.0,29627613184.0,239235072.0,6027379.0,1904941.0
12-04 08:41:36,31.466,16.207,51.379,0.086,0.0,0.862,0.0,2424832.0,0.0,27.0,3104788480.0,647192576.0,29621665792.0,245428224.0,6305107.0,2049268.0
12-04 08:41:37,36.340,16.237,45.790,0.601,0.0,1.031,16384.0,56020992.0,3.0,141.0,3106304000.0,645947392.0,29584207872.0,282615808.0,6408049.0,2115508.0
12-04 08:41:38,32.203,16.610,50.508,0.0,0.0,0.678,0.0,2162688.0,0.0,19.0,3102760960.0,645963776.0,29608071168.0,262279168.0,5960202.0,1846392.0
12-04 08:41:39,30.862,17.155,51.207,0.0,0.0,0.776,0.0,2154496.0,0.0,19.0,3103670272.0,645967872.0,29632270336.0,237166592.0,6044536.0,1915964.0
12-04 08:41:40,31.173,16.200,51.751,0.088,0.0,0.788,0.0,2310144.0,0.0,23.0,3103395840.0,645328896.0,29627076608.0,243273728.0,5913962.0,1849774.0
12-04 08:41:41,31.846,15.923,51.531,0.0,0.0,0.700,0.0,2301952.0,0.0,21.0,3104456704.0,644759552.0,29625892864.0,243965952.0,6053042.0,1886968.0
12-04 08:41:42,31.651,17.194,49.872,0.086,0.0,1.198,0.0,4263936.0,0.0,37.0,3103723520.0,644440064.0,29635395584.0,235515904.0,6053489.0,1931297.0
12-04 08:41:43,31.972,15.378,51.955,0.0,0.0,0.695,0.0,2465792.0,0.0,33.0,3105218560.0,643645440.0,29623963648.0,246247424.0,6377501.0,2081635.0
12-04 08:41:44,31.321,15.573,52.056,0.0,0.0,1.050,0.0,2273280.0,0.0,21.0,3105177600.0,643227648.0,29628649472.0,242020352.0,6317871.0,2063580.0
12-04 08:41:45,30.157,16.608,52.360,0.087,0.0,0.787,0.0,2154496.0,0.0,19.0,3104452608.0,643080192.0,29644603392.0,226938880.0,1889727.0,1841804.0
12-04 08:41:46,34.996,16.337,47.893,0.0,0.0,0.774,45056.0,2588672.0,9.0,33.0,3112128512.0,641589248.0,29601935360.0,263421952.0,3861969.0,1921060.0
12-04 08:41:47,25.977,16.160,50.478,6.082,0.0,1.303,8192.0,243331072.0,2.0,440.0,3102720000.0,641597440.0,29621927936.0,252829696.0,4466012.0,2157670.0
12-04 08:41:48,16.681,10.318,61.479,10.834,0.0,0.688,20480.0,268464128.0,5.0,513.0,3102744576.0,641622016.0,29634879488.0,239828992.0,2621920.0,1761168.0
12-04 08:41:49,23.850,12.436,56.048,6.218,0.0,1.448,4096.0,204341248.0,1.0,387.0,3104768000.0,641024000.0,29627072512.0,246210560.0,11254309.0,1915771.0
12-04 08:41:50,32.186,16.093,50.861,0.086,0.0,0.775,0.0,2310144.0,0.0,21.0,3109777408.0,640425984.0,29624668160.0,244203520.0,7707745.0,1674268.0
12-04 08:41:51,31.321,15.573,52.056,0.0,0.0,1.050,0.0,2265088.0,0.0,22.0,3109933056.0,639946752.0,29626163200.0,243032064.0,8170088.0,1993341.0
12-04 08:41:52,30.150,16.534,52.255,0.0,0.0,1.061,0.0,4218880.0,0.0,33.0,3107618816.0,639721472.0,29642014720.0,229720064.0,6086930.0,1915612.0
12-04 08:41:53,31.525,16.021,51.593,0.0,0.0,0.861,0.0,2555904.0,0.0,34.0,3108663296.0,638877696.0,29630648320.0,240885760.0,8481109.0,2121349.0
12-04 08:41:54,32.007,15.744,51.471,0.173,0.0,0.606,0.0,2162688.0,0.0,21.0,3106988032.0,638722048.0,29645078528.0,228286464.0,6001545.0,1884082.0
12-04 08:41:55,32.325,16.076,50.821,0.0,0.0,0.778,0.0,2314240.0,0.0,25.0,3107639296.0,638140416.0,29642641408.0,230653952.0,5987062.0,1884169.0
12-04 08:41:56,31.838,16.135,51.079,0.086,0.0,0.863,0.0,2301952.0,0.0,21.0,3109437440.0,637681664.0,29644140544.0,227815424.0,5950636.0,1851110.0
12-04 08:41:57,33.080,16.413,49.492,0.0,0.0,1.015,0.0,2453504.0,0.0,30.0,3108421632.0,636755968.0,29628039168.0,245858304.0,5982288.0,1880684.0
12-04 08:41:58,31.983,17.131,50.042,0.084,0.0,0.759,0.0,4227072.0,0.0,34.0,3107704832.0,636297216.0,29634486272.0,240586752.0,6085404.0,1927339.0
12-04 08:41:59,30.722,16.536,52.045,0.0,0.0,0.696,0.0,2473984.0,0.0,29.0,3109388288.0,635723776.0,29631569920.0,242393088.0,6355141.0,2068337.0
12-04 08:42:00,34.418,15.582,49.229,0.086,0.0,0.685,204800.0,2363392.0,8.0,26.0,3109347328.0,635195392.0,29631479808.0,243052544.0,6289616.0,2048876.0
12-04 08:42:01,31.542,15.858,51.733,0.087,0.0,0.780,0.0,2252800.0,0.0,21.0,3109613568.0,634650624.0,29630529536.0,244281344.0,5943489.0,1836825.0
12-04 08:42:02,32.024,16.909,50.384,0.0,0.0,0.683,0.0,2228224.0,0.0,23.0,3108007936.0,634167296.0,29632786432.0,244113408.0,5920417.0,1876692.0
12-04 08:42:03,31.760,16.223,51.073,0.0,0.0,0.944,0.0,2232320.0,0.0,24.0,3102253056.0,633810944.0,29638926336.0,244084736.0,6023899.0,1890225.0
12-04 08:42:04,30.990,16.753,51.215,0.087,0.0,0.955,4096.0,4591616.0,1.0,81.0,3107901440.0,633245696.0,29636919296.0,241008640.0,5995612.0,1873388.0
12-04 08:42:05,30.890,16.405,51.920,0.0,0.0,0.785,0.0,2449408.0,0.0,28.0,3109052416.0,632651776.0,29634609152.0,242761728.0,6390451.0,2075571.0
12-04 08:42:06,31.842,16.609,50.430,0.086,0.0,1.033,0.0,2228224.0,0.0,24.0,3109486592.0,632496128.0,29649465344.0,227627008.0,6356170.0,2089386.0
12-04 08:42:07,30.696,16.174,52.0,0.0,0.0,1.130,0.0,2306048.0,0.0,21.0,3108945920.0,632020992.0,29651517440.0,226590720.0,5966705.0,1850215.0
12-04 08:42:08,32.106,16.267,50.685,0.0,0.0,0.942,0.0,2338816.0,0.0,26.0,3110207488.0,631095296.0,29634297856.0,243474432.0,5970547.0,1870001.0
12-04 08:42:09,32.414,15.690,51.034,0.0,0.0,0.862,0.0,2314240.0,0.0,22.0,3108950016.0,630636544.0,29635772416.0,243716096.0,5952137.0,1854704.0
12-04 08:42:10,30.890,16.928,51.134,0.0,0.0,1.047,0.0,2273280.0,0.0,25.0,3109113856.0,630099968.0,29636005888.0,243855360.0,5965766.0,1863737.0
12-04 08:42:11,31.705,16.452,50.643,0.0,0.0,1.200,0.0,4231168.0,0.0,31.0,3108737024.0,629870592.0,29650743296.0,229724160.0,6279225.0,2044427.0
12-04 08:42:12,31.426,16.396,50.640,0.512,0.0,1.025,0.0,2420736.0,0.0,30.0,3107663872.0,629284864.0,29647474688.0,234651648.0,6593630.0,2189493.0
12-04 08:42:13,32.0,15.304,51.652,0.0,0.0,1.043,36864.0,2310144.0,5.0,23.0,3108397056.0,628686848.0,29644382208.0,237608960.0,5978083.0,1864315.0
12-04 08:42:14,31.364,15.899,51.955,0.087,0.0,0.695,0.0,2547712.0,0.0,26.0,3110576128.0,627785728.0,29627121664.0,253591552.0,5989409.0,1892439.0
12-04 08:42:15,31.574,16.681,50.723,0.0,0.0,1.021,0.0,2154496.0,0.0,19.0,3108397056.0,627793920.0,29650395136.0,232488960.0,6063552.0,1911187.0
12-04 08:42:16,32.062,15.771,51.560,0.087,0.0,0.520,0.0,2162688.0,0.0,21.0,3109072896.0,627396608.0,29654634496.0,227971072.0,5935665.0,1848124.0
12-04 08:42:17,32.275,16.481,50.558,0.0,0.0,0.687,0.0,2265088.0,0.0,23.0,3108020224.0,626802688.0,29651685376.0,232566784.0,6068144.0,1910362.0
12-04 08:42:18,31.330,17.425,50.215,0.172,0.0,0.858,0.0,4300800.0,0.0,37.0,3108728832.0,626278400.0,29653770240.0,230297600.0,6143012.0,1964574.0
12-04 08:42:19,29.392,17.138,49.272,2.913,0.0,1.285,4096.0,140812288.0,1.0,277.0,3107844096.0,625741824.0,29651378176.0,234110976.0,6088887.0,1913949.0
12-04 08:42:20,18.917,13.242,55.718,11.178,0.0,0.946,8192.0,270897152.0,2.0,514.0,3110473728.0,624807936.0,29625212928.0,258580480.0,3225943.0,2092131.0
12-04 08:42:21,17.313,12.145,59.948,9.647,0.0,0.947,8192.0,262483968.0,2.0,492.0,3111473152.0,624820224.0,29639598080.0,243183616.0,1902655.0,1858626.0
12-04 08:42:22,35.689,15.794,46.422,0.873,0.0,1.222,4096.0,58105856.0,1.0,148.0,3111411712.0,623239168.0,29634428928.0,249995264.0,13251635.0,1885459.0
12-04 08:42:23,36.0,16.522,45.826,0.696,0.0,0.957,0.0,64397312.0,0.0,162.0,3112943616.0,621744128.0,29539295232.0,345092096.0,5931444.0,1844544.0
12-04 08:42:24,31.904,15.952,51.286,0.172,0.0,0.686,4096.0,2199552.0,1.0,22.0,3110182912.0,621776896.0,29563260928.0,323854336.0,6005556.0,1880103.0
12-04 08:42:25,31.818,16.638,50.943,0.0,0.0,0.600,0.0,2158592.0,0.0,20.0,3107811328.0,621776896.0,29586317312.0,303169536.0,5996447.0,1893565.0
12-04 08:42:26,31.570,17.406,50.256,0.0,0.0,0.768,0.0,2154496.0,0.0,19.0,3107762176.0,621789184.0,29610536960.0,278986752.0,6011628.0,1890519.0
12-04 08:42:27,31.675,16.056,51.134,0.087,0.0,1.047,0.0,4190208.0,0.0,32.0,3107500032.0,621801472.0,29635166208.0,254607360.0,6281434.0,2006063.0
12-04 08:42:28,31.384,16.853,50.817,0.086,0.0,0.860,0.0,2277376.0,0.0,25.0,3107590144.0,621821952.0,29658685440.0,230977536.0,6423941.0,2096520.0
12-04 08:42:29,32.444,14.974,51.549,0.0,0.0,1.033,0.0,2371584.0,0.0,26.0,3107594240.0,620982272.0,29646069760.0,244428800.0,5987156.0,1883481.0
12-04 08:42:30,31.714,16.027,50.895,0.171,0.0,1.194,0.0,2191360.0,0.0,22.0,3108438016.0,620830720.0,29660164096.0,229642240.0,5963149.0,1865612.0
12-04 08:42:31,31.416,17.167,50.644,0.0,0.0,0.773,0.0,2334720.0,0.0,26.0,3109478400.0,620142592.0,29650604032.0,238850048.0,5988490.0,1875121.0
12-04 08:42:32,31.670,16.523,50.861,0.0,0.0,0.947,0.0,2273280.0,0.0,24.0,3110232064.0,619606016.0,29651464192.0,237772800.0,5900546.0,1810494.0
12-04 08:42:33,32.278,15.391,51.715,0.0,0.0,0.616,0.0,4317184.0,0.0,38.0,3108335616.0,619089920.0,29654052864.0,237596672.0,6097035.0,1917412.0
12-04 08:42:34,32.062,17.158,49.653,0.0,0.0,1.127,0.0,2543616.0,0.0,32.0,3115974656.0,617517056.0,29601570816.0,284012544.0,6183918.0,1982293.0
12-04 08:42:35,33.536,15.511,49.913,0.173,0.0,0.867,8192.0,2330624.0,1.0,28.0,3110211584.0,617541632.0,29625688064.0,265633792.0,6505516.0,2143491.0
12-04 08:42:36,32.437,15.438,51.344,0.087,0.0,0.694,0.0,2420736.0,0.0,49.0,3109847040.0,617558016.0,29648605184.0,243064832.0,5991209.0,1881369.0
12-04 08:42:37,32.616,14.974,51.549,0.0,0.0,0.861,0.0,2301952.0,0.0,24.0,3111444480.0,617148416.0,29652717568.0,237764608.0,6023030.0,1894501.0
12-04 08:42:38,30.829,16.667,51.468,0.0,0.0,1.036,0.0,2215936.0,0.0,20.0,3111620608.0,616681472.0,29654867968.0,235905024.0,5952544.0,1837090.0
12-04 08:42:39,31.861,15.671,51.688,0.087,0.0,0.693,0.0,2322432.0,0.0,24.0,3111645184.0,616153088.0,29654859776.0,236417024.0,6022416.0,1886967.0
12-04 08:42:40,32.215,17.198,49.832,0.0,0.0,0.755,0.0,2240512.0,0.0,21.0,3111534592.0,615735296.0,29659389952.0,232415232.0,6013503.0,1887721.0
12-04 08:42:41,31.920,16.869,50.346,0.0,0.0,0.865,0.0,4313088.0,0.0,36.0,3111268352.0,615346176.0,29665067008.0,227393536.0,6209060.0,1988187.0
12-04 08:42:42,31.266,16.245,51.616,0.087,0.0,0.786,0.0,2527232.0,0.0,33.0,3111837696.0,614457344.0,29648842752.0,243937280.0,6516000.0,2151036.0
12-04 08:42:43,32.498,15.212,51.426,0.086,0.0,0.778,0.0,2170880.0,0.0,21.0,3110141952.0,614363136.0,29666562048.0,228007936.0,5958339.0,1839830.0
12-04 08:42:44,30.723,17.384,51.033,0.0,0.0,0.861,0.0,2297856.0,0.0,23.0,3109732352.0,613908480.0,29668962304.0,226471936.0,5945148.0,1857735.0
12-04 08:42:45,31.712,15.378,51.955,0.0,0.0,0.956,0.0,2289664.0,0.0,24.0,3111305216.0,613322752.0,29664780288.0,229666816.0,5945746.0,1844704.0
12-04 08:42:46,31.728,16.681,51.075,0.0,0.0,0.516,0.0,2273280.0,0.0,22.0,3109928960.0,612925440.0,29669314560.0,226906112.0,6082478.0,1908200.0
12-04 08:42:47,31.849,16.695,50.685,0.086,0.0,0.685,0.0,4308992.0,0.0,34.0,3110580224.0,612286464.0,29665034240.0,231174144.0,5948162.0,1852749.0
12-04 08:42:48,31.959,16.838,50.515,0.0,0.0,0.687,0.0,2314240.0,0.0,27.0,3110952960.0,611790848.0,29664768000.0,231563264.0,6342221.0,2055689.0
12-04 08:42:49,31.488,16.522,51.038,0.0,0.0,0.952,0.0,2416640.0,0.0,30.0,3110653952.0,611381248.0,29664989184.0,232050688.0,6287592.0,2020240.0
12-04 08:42:50,30.915,16.321,52.073,0.086,0.0,0.604,0.0,2342912.0,0.0,22.0,3111387136.0,610635776.0,29652099072.0,244953088.0,6008832.0,1879017.0
12-04 08:42:51,30.205,16.809,50.683,1.195,0.0,1.109,4096.0,70037504.0,1.0,148.0,3112304640.0,610586624.0,29670440960.0,225742848.0,1936108.0,1869731.0
12-04 08:42:52,26.007,14.273,52.102,6.655,0.0,0.963,12288.0,262582272.0,3.0,498.0,3110858752.0,609767424.0,29652099072.0,246349824.0,4262470.0,2039015.0
12-04 08:42:53,18.933,11.876,57.573,10.843,0.0,0.775,12288.0,264048640.0,3.0,501.0,3112128512.0,609783808.0,29665837056.0,231325696.0,2044606.0,1926807.0
12-04 08:42:54,27.583,15.030,54.483,2.135,0.0,0.769,0.0,88002560.0,0.0,169.0,3111432192.0,609210368.0,29661638656.0,236793856.0,5705980.0,1725872.0
12-04 08:42:55,32.152,16.962,49.873,0.0,0.0,1.013,0.0,2478080.0,0.0,33.0,3112509440.0,608714752.0,29660405760.0,237445120.0,10446474.0,2084692.0
12-04 08:42:56,33.277,16.170,49.702,0.085,0.0,0.766,4096.0,2486272.0,1.0,27.0,3110690816.0,607830016.0,29642903552.0,257650688.0,5900247.0,1809512.0
12-04 08:42:57,32.692,16.472,49.833,0.0,0.0,1.003,0.0,2166784.0,0.0,20.0,3110817792.0,607850496.0,29666213888.0,234192896.0,8953018.0,1781290.0
12-04 08:42:58,32.192,16.438,50.599,0.086,0.0,0.685,0.0,2228224.0,0.0,23.0,3110744064.0,607412224.0,29668589568.0,232329216.0,6950824.0,1846683.0
12-04 08:42:59,32.996,16.709,49.198,0.169,0.0,0.928,0.0,4362240.0,0.0,40.0,3110150144.0,607027200.0,29674434560.0,227463168.0,7999334.0,1875023.0
12-04 08:43:00,31.697,15.848,51.593,0.0,0.0,0.861,0.0,2334720.0,0.0,24.0,3111514112.0,606154752.0,29657718784.0,243687424.0,6382255.0,2043891.0
12-04 08:43:01,32.550,15.318,51.175,0.0,0.0,0.957,0.0,2461696.0,0.0,29.0,3111919616.0,605708288.0,29657776128.0,243671040.0,6319771.0,2062631.0
12-04 08:43:02,31.579,17.794,49.875,0.0,0.0,0.752,0.0,2220032.0,0.0,21.0,3112525824.0,605265920.0,29659394048.0,241889280.0,5890297.0,1775355.0
12-04 08:43:03,32.530,16.093,50.602,0.086,0.0,0.688,0.0,2306048.0,0.0,23.0,3110793216.0,604790784.0,29659148288.0,244342784.0,6032984.0,1929016.0
12-04 08:43:04,32.027,16.695,50.426,0.0,0.0,0.852,0.0,2265088.0,0.0,20.0,3110940672.0,604377088.0,29663174656.0,240582656.0,5984100.0,1873346.0
12-04 08:43:05,30.473,16.462,52.189,0.0,0.0,0.876,0.0,2256896.0,0.0,25.0,3110973440.0,603860992.0,29662695424.0,241545216.0,6042813.0,1896615.0
12-04 08:43:06,31.369,16.291,51.300,0.087,0.0,0.953,0.0,4313088.0,0.0,34.0,3113103360.0,603361280.0,29662371840.0,240238592.0,6059669.0,1914353.0
12-04 08:43:07,32.517,14.685,51.923,0.0,0.0,0.874,0.0,2342912.0,0.0,30.0,3114749952.0,602853376.0,29658812416.0,242659328.0,6247574.0,2015997.0
12-04 08:43:08,32.325,15.557,51.253,0.0,0.0,0.864,0.0,2330624.0,0.0,27.0,3113107456.0,602697728.0,29676257280.0,227012608.0,6387322.0,2069766.0
12-04 08:43:09,31.939,16.823,50.384,0.085,0.0,0.769,0.0,2539520.0,0.0,47.0,3115491328.0,601837568.0,29657493504.0,244252672.0,5958091.0,1849520.0
12-04 08:43:10,34.958,16.387,47.647,0.252,0.0,0.756,0.0,22142976.0,0.0,70.0,3114594304.0,600936448.0,29653409792.0,250134528.0,5988929.0,1892224.0
12-04 08:43:11,33.333,16.667,48.604,0.611,0.0,0.785,8192.0,38461440.0,2.0,104.0,3112841216.0,600227840.0,29618696192.0,287309824.0,5929129.0,1795797.0
12-04 08:43:12,32.045,15.722,51.375,0.0,0.0,0.859,0.0,2179072.0,0.0,19.0,3112992768.0,600244224.0,29641564160.0,264273920.0,6176432.0,1994060.0
12-04 08:43:13,32.962,16.353,49.572,0.086,0.0,1.027,0.0,4190208.0,0.0,32.0,3112083456.0,600248320.0,29668200448.0,238542848.0,5975038.0,1873987.0
12-04 08:43:14,30.862,17.069,51.293,0.086,0.0,0.690,0.0,2277376.0,0.0,22.0,3112497152.0,599801856.0,29669146624.0,237629440.0,6337373.0,2058104.0
12-04 08:43:15,32.115,15.666,51.610,0.0,0.0,0.609,0.0,2420736.0,0.0,30.0,3111837696.0,599404544.0,29674377216.0,233455616.0,6310869.0,2029821.0
12-04 08:43:16,32.386,16.279,50.560,0.0,0.0,0.775,0.0,2220032.0,0.0,20.0,3111510016.0,598949888.0,29675347968.0,233267200.0,5995115.0,1876895.0
12-04 08:43:17,33.305,15.491,50.516,0.0,0.0,0.688,0.0,2334720.0,0.0,25.0,3113078784.0,598380544.0,29672083456.0,235532288.0,5907288.0,1825089.0
12-04 08:43:18,31.037,16.391,51.613,0.087,0.0,0.872,0.0,2277376.0,0.0,21.0,3114614784.0,597983232.0,29674831872.0,231645184.0,6043221.0,1870883.0
12-04 08:43:19,30.849,17.504,50.953,0.0,0.0,0.693,0.0,4173824.0,0.0,29.0,3114770432.0,597626880.0,29680152576.0,226525184.0,6005585.0,1890983.0
12-04 08:43:20,30.656,17.185,51.382,0.0,0.0,0.777,0.0,2490368.0,0.0,30.0,3114913792.0,596795392.0,29662801920.0,244563968.0,6227829.0,1986383.0
12-04 08:43:21,31.842,16.609,50.947,0.086,0.0,0.516,0.0,2277376.0,0.0,25.0,3113521152.0,596705280.0,29679591424.0,229257216.0,6360619.0,2065672.0
12-04 08:43:22,31.838,15.962,51.510,0.086,0.0,0.604,0.0,2318336.0,0.0,24.0,3111993344.0,596262912.0,29682552832.0,228265984.0,6033285.0,1911703.0
12-04 08:43:23,32.506,15.227,51.326,0.0,0.0,0.941,4096.0,2363392.0,1.0,24.0,3113361408.0,595468288.0,29666160640.0,244084736.0,3713375.0,1484391.0
12-04 08:43:24,1.594,1.594,82.634,14.178,0.0,0.0,8192.0,249831424.0,2.0,471.0,3113500672.0,595476480.0,29669519360.0,240578560.0,181670.0,101067.0
12-04 08:43:25,0.167,0.669,83.027,16.054,0.0,0.084,8192.0,263192576.0,2.0,492.0,3113730048.0,595484672.0,29669543936.0,240316416.0,1893846.0,15635.0
12-04 08:43:26,16.370,6.616,70.653,6.361,0.0,0.0,4096.0,138158080.0,1.0,293.0,3113787392.0,595546112.0,29682196480.0,227545088.0,2329158.0,169619.0
12-04 08:43:27,35.445,13.014,50.599,0.942,0.0,0.0,4096.0,65449984.0,1.0,178.0,3111993344.0,593727488.0,29672030208.0,241324032.0,444986.0,237854.0
12-04 08:43:28,35.354,13.237,50.384,0.939,0.0,0.085,0.0,59101184.0,0.0,183.0,3112374272.0,592486400.0,29576286208.0,337928192.0,731351.0,241394.0
12-04 08:43:29,31.919,12.649,55.348,0.085,0.0,0.0,0.0,6496256.0,0.0,60.0,3110817792.0,592523264.0,29601673216.0,314060800.0,442215.0,235133.0
12-04 08:43:30,32.444,12.134,55.336,0.086,0.0,0.0,0.0,6483968.0,0.0,57.0,3112259584.0,592564224.0,29627744256.0,286507008.0,445904.0,239760.0
12-04 08:43:31,32.045,12.629,55.241,0.086,0.0,0.0,0.0,6524928.0,0.0,60.0,3112153088.0,592658432.0,29655564288.0,258699264.0,442069.0,236228.0
12-04 08:43:32,32.316,11.874,55.640,0.170,0.0,0.0,0.0,6496256.0,0.0,62.0,3112214528.0,592723968.0,29684453376.0,229683200.0,443030.0,237660.0
12-04 08:43:33,30.934,12.682,56.213,0.171,0.0,0.0,4096.0,8830976.0,1.0,79.0,3113971712.0,591912960.0,29670367232.0,242823168.0,588027.0,312690.0
12-04 08:43:34,31.845,12.618,55.279,0.172,0.0,0.086,0.0,6680576.0,0.0,64.0,3114184704.0,591417344.0,29671051264.0,242421760.0,442526.0,235931.0
12-04 08:43:35,32.393,11.624,55.812,0.171,0.0,0.0,0.0,6578176.0,0.0,58.0,3113816064.0,590819328.0,29669163008.0,245276672.0,442097.0,235068.0
12-04 08:43:36,31.206,11.626,56.993,0.175,0.0,0.0,0.0,6623232.0,0.0,63.0,3114856448.0,590249984.0,29669548032.0,244420608.0,443540.0,237284.0
12-04 08:43:37,32.435,11.391,56.174,0.0,0.0,0.0,0.0,6492160.0,0.0,59.0,3114758144.0,589946880.0,29679902720.0,234467328.0,443721.0,237798.0
12-04 08:43:38,32.704,12.017,55.107,0.172,0.0,0.0,0.0,6610944.0,0.0,60.0,3114430464.0,589262848.0,29677973504.0,237408256.0,445068.0,240519.0
12-04 08:43:39,33.220,11.555,55.140,0.085,0.0,0.0,0.0,6664192.0,0.0,68.0,3116711936.0,588328960.0,29669363712.0,244670464.0,444864.0,238447.0
12-04 08:43:40,31.389,13.122,55.317,0.172,0.0,0.0,0.0,6623232.0,0.0,63.0,3114938368.0,587673600.0,29671444480.0,245018624.0,442714.0,235866.0
12-04 08:43:41,30.427,13.504,55.897,0.171,0.0,0.0,0.0,6873088.0,0.0,94.0,3115491328.0,586969088.0,29671227392.0,245387264.0,443525.0,237318.0
12-04 08:43:42,30.802,11.648,57.463,0.086,0.0,0.0,0.0,8843264.0,0.0,86.0,3114987520.0,586317824.0,29675315200.0,242454528.0,442603.0,236045.0
12-04 08:43:43,32.017,11.845,55.966,0.172,0.0,0.0,0.0,6463488.0,0.0,58.0,3114139648.0,586174464.0,29692256256.0,226504704.0,590706.0,314909.0
12-04 08:43:44,31.130,11.739,56.957,0.174,0.0,0.0,0.0,6582272.0,0.0,60.0,3114741760.0,585580544.0,29688741888.0,230010880.0,442826.0,237299.0
12-04 08:43:45,33.132,11.648,55.134,0.086,0.0,0.0,0.0,6717440.0,0.0,64.0,3114795008.0,584843264.0,29675864064.0,243572736.0,442875.0,237587.0
12-04 08:43:46,31.807,13.147,54.707,0.254,0.0,0.085,0.0,6553600.0,0.0,60.0,3111620608.0,584470528.0,29683523584.0,239460352.0,442712.0,236867.0
12-04 08:43:47,31.865,11.572,56.477,0.086,0.0,0.0,0.0,6627328.0,0.0,62.0,3116032000.0,583815168.0,29675986944.0,243240960.0,443186.0,238292.0
12-04 08:43:48,33.558,11.973,54.384,0.084,0.0,0.0,0.0,6516736.0,0.0,59.0,3115708416.0,583643136.0,29691813888.0,227909632.0,441925.0,235752.0
12-04 08:43:49,31.620,13.368,54.756,0.257,0.0,0.0,0.0,10240000.0,0.0,77.0,3115597824.0,582848512.0,29676003328.0,244625408.0,442640.0,236954.0
12-04 08:43:50,35.128,13.419,50.342,1.111,0.0,0.0,4096.0,74039296.0,1.0,196.0,3113660416.0,581423104.0,29689856000.0,234135552.0,441124.0,234015.0
12-04 08:43:51,37.564,11.750,48.714,1.973,0.0,0.0,253952.0,87461888.0,16.0,247.0,3114250240.0,580153344.0,29608759296.0,315912192.0,458425.0,251636.0
12-04 08:43:52,32.261,13.633,53.768,0.339,0.0,0.0,163840.0,16609280.0,8.0,85.0,3112321024.0,580231168.0,29606871040.0,319651840.0,442054.0,235704.0
12-04 08:43:53,31.838,12.511,55.393,0.173,0.0,0.086,0.0,6475776.0,0.0,57.0,3115061248.0,580288512.0,29631246336.0,292478976.0,297831.0,161854.0
12-04 08:43:54,33.990,13.099,52.055,0.771,0.0,0.086,4096.0,61181952.0,1.0,167.0,3114303488.0,579878912.0,29683068928.0,241823744.0,4012.0,6299.0
12-04 08:43:55,32.064,11.929,55.838,0.169,0.0,0.0,4096.0,10047488.0,1.0,72.0,3113750528.0,579948544.0,29655580672.0,269795328.0,4158.0,6397.0
12-04 08:43:56,30.365,12.638,56.828,0.170,0.0,0.0,0.0,8601600.0,0.0,77.0,3113955328.0,579981312.0,29685342208.0,239796224.0,3030.0,4250.0
12-04 08:43:57,31.411,12.651,55.766,0.172,0.0,0.0,0.0,6606848.0,0.0,63.0,3115593728.0,579387392.0,29681782784.0,242311168.0,4864.0,5677.0
12-04 08:43:58,30.996,11.948,56.970,0.087,0.0,0.0,0.0,6492160.0,0.0,59.0,3114946560.0,579182592.0,29695168512.0,229777408.0,2295.0,3259.0
12-04 08:43:59,29.793,14.940,54.750,0.086,0.0,0.432,0.0,4407296.0,0.0,42.0,3114536960.0,578727936.0,29697015808.0,228794368.0,940913.0,980629.0
12-04 08:44:00,31.538,15.899,51.607,0.0,0.0,0.956,0.0,2334720.0,0.0,26.0,3116474368.0,578080768.0,29685727232.0,238792704.0,3915105.0,1899609.0
12-04 08:44:01,29.688,17.535,48.524,3.212,0.0,1.042,0.0,177709056.0,0.0,323.0,3115638784.0,577200128.0,29667778560.0,258457600.0,2061484.0,1985308.0
12-04 08:44:02,22.572,14.906,53.237,8.092,0.0,1.193,8192.0,271241216.0,2.0,469.0,3114999808.0,577208320.0,29685596160.0,241270784.0,3419659.0,2359919.0
12-04 08:44:03,19.794,11.568,57.412,10.454,0.0,0.771,8192.0,262156288.0,2.0,456.0,3116584960.0,576823296.0,29680406528.0,245260288.0,2003392.0,1967220.0
12-04 08:44:04,29.127,14.693,53.846,1.383,0.0,0.951,69632.0,64405504.0,16.0,134.0,3115814912.0,576442368.0,29684011008.0,242806784.0,5855892.0,1845799.0
12-04 08:44:05,30.507,16.783,52.010,0.0,0.0,0.699,0.0,2318336.0,0.0,29.0,3117133824.0,575934464.0,29681328128.0,244678656.0,12374842.0,2082008.0
12-04 08:44:06,31.629,16.378,51.213,0.0,0.0,0.780,0.0,2588672.0,0.0,35.0,3115687936.0,575496192.0,29683257344.0,244633600.0,6235960.0,2054856.0
12-04 08:44:07,30.141,15.729,52.988,0.088,0.0,1.054,0.0,2342912.0,0.0,29.0,3116179456.0,575070208.0,29682688000.0,245137408.0,8436754.0,1984318.0
12-04 08:44:08,31.396,16.826,50.824,0.087,0.0,0.867,0.0,3014656.0,0.0,33.0,3116679168.0,574681088.0,29686706176.0,241008640.0,7466183.0,1778945.0
12-04 08:44:09,31.255,16.797,50.736,0.087,0.0,1.126,0.0,2269184.0,0.0,27.0,3116331008.0,574185472.0,29685551104.0,243007488.0,10323408.0,2062108.0
12-04 08:44:10,31.688,15.931,51.342,0.0,0.0,1.039,0.0,2310144.0,0.0,26.0,3116482560.0,573681664.0,29683257344.0,245653504.0,6192943.0,2020627.0
12-04 08:44:11,29.485,16.874,53.108,0.089,0.0,0.444,0.0,2297856.0,0.0,21.0,3116679168.0,573333504.0,29686206464.0,242855936.0,6288737.0,2110109.0
12-04 08:44:12,31.085,17.165,50.897,0.0,0.0,0.854,0.0,2351104.0,0.0,28.0,3118374912.0,572882944.0,29687021568.0,240795648.0,6419160.0,2139534.0
12-04 08:44:13,31.330,17.597,50.300,0.0,0.0,0.773,0.0,2637824.0,0.0,60.0,3117576192.0,572436480.0,29687980032.0,241082368.0,6386445.0,2159617.0
12-04 08:44:14,30.762,15.957,52.571,0.0,0.0,0.709,0.0,2220032.0,0.0,22.0,3115708416.0,572043264.0,29691539456.0,239783936.0,6106687.0,1984591.0
12-04 08:44:15,32.990,15.979,50.086,0.172,0.0,0.773,0.0,2297856.0,0.0,23.0,3117453312.0,571547648.0,29690142720.0,239931392.0,8150452.0,1993572.0
12-04 08:44:16,31.806,15.644,51.858,0.0,0.0,0.691,0.0,2277376.0,0.0,22.0,3115425792.0,571105280.0,29690265600.0,242278400.0,6152960.0,2015318.0
12-04 08:44:17,32.014,16.609,50.688,0.0,0.0,0.688,0.0,2265088.0,0.0,20.0,3114409984.0,570716160.0,29694693376.0,239255552.0,6158246.0,2013837.0
12-04 08:44:18,30.683,16.940,51.685,0.0,0.0,0.691,0.0,2248704.0,0.0,23.0,3114156032.0,570310656.0,29697515520.0,237092864.0,6130438.0,1997606.0
12-04 08:44:19,30.809,16.797,51.697,0.0,0.0,0.696,536576.0,2392064.0,29.0,26.0,3122622464.0,569516032.0,29681979392.0,244957184.0,6194737.0,2042009.0
12-04 08:44:20,35.976,15.592,47.387,0.174,0.0,0.871,872448.0,2367488.0,53.0,26.0,3127369728.0,568651776.0,29661863936.0,261189632.0,6205246.0,2053775.0
12-04 08:44:21,32.177,15.611,51.171,0.087,0.0,0.954,0.0,2191360.0,0.0,22.0,3126923264.0,568680448.0,29683957760.0,239513600.0,6166756.0,1970940.0
12-04 08:44:22,30.940,17.436,50.855,0.0,0.0,0.769,0.0,2306048.0,0.0,28.0,3127832576.0,568152064.0,29679869952.0,243220480.0,6219660.0,2077043.0
12-04 08:44:23,32.594,16.126,50.256,0.085,0.0,0.939,0.0,2310144.0,0.0,26.0,3126829056.0,567795712.0,29683572736.0,240877568.0,8272996.0,2083119.0
12-04 08:44:24,31.014,17.096,51.117,0.0,0.0,0.773,0.0,2220032.0,0.0,20.0,3126300672.0,567402496.0,29686767616.0,238604288.0,6213242.0,2053129.0
12-04 08:44:25,30.319,16.624,52.024,0.0,0.0,1.034,0.0,2306048.0,0.0,23.0,3126943744.0,567029760.0,29690208256.0,234893312.0,6151586.0,1971134.0
12-04 08:44:26,31.061,16.307,51.596,0.086,0.0,0.949,0.0,2207744.0,0.0,20.0,3125096448.0,566636544.0,29693390848.0,233951232.0,6238440.0,2082687.0
12-04 08:44:27,31.787,16.323,50.773,0.086,0.0,1.031,0.0,2338816.0,0.0,28.0,3126280192.0,566120448.0,29688565760.0,238108672.0,6220367.0,2064423.0
12-04 08:44:28,31.588,17.167,50.386,0.0,0.0,0.858,0.0,2293760.0,0.0,24.0,3125260288.0,565764096.0,29691006976.0,237043712.0,6175449.0,2028937.0
12-04 08:44:29,31.641,17.259,50.508,0.0,0.0,0.592,0.0,2244608.0,0.0,22.0,3126509568.0,565403648.0,29695266816.0,231895040.0,6138506.0,1962535.0
12-04 08:44:30,32.106,16.524,50.599,0.0,0.0,0.771,0.0,2285568.0,0.0,21.0,3127959552.0,564862976.0,29687689216.0,238563328.0,6179157.0,2041449.0
12-04 08:44:31,31.130,16.435,51.391,0.087,0.0,0.957,0.0,2306048.0,0.0,23.0,3126865920.0,564477952.0,29692780544.0,234950656.0,8192957.0,2025638.0
12-04 08:44:32,32.186,16.265,50.775,0.0,0.0,0.775,0.0,2199552.0,0.0,20.0,3126173696.0,564105216.0,29695918080.0,232878080.0,6147584.0,2020451.0
12-04 08:44:33,32.426,17.021,49.787,0.255,0.0,0.511,4096.0,13496320.0,1.0,46.0,3126530048.0,563736576.0,29698854912.0,229953536.0,2104673.0,1991813.0
12-04 08:44:34,26.603,17.244,46.880,8.319,0.0,0.953,8192.0,267390976.0,2.0,505.0,3126251520.0,563331072.0,29696225280.0,233267200.0,2997546.0,2388847.0
12-04 08:44:35,18.484,13.288,56.218,11.414,0.0,0.596,8192.0,263299072.0,2.0,497.0,3127525376.0,562843648.0,29686530048.0,242176000.0,2932890.0,1986942.0
12-04 08:44:36,24.298,13.860,56.842,4.298,0.0,0.702,4096.0,142135296.0,1.0,275.0,3128426496.0,562413568.0,29682958336.0,245276672.0,4901881.0,1772747.0
12-04 08:44:37,33.016,15.165,50.693,0.0,0.0,1.127,0.0,2326528.0,0.0,23.0,3129065472.0,561971200.0,29682520064.0,245518336.0,8057531.0,1949985.0
12-04 08:44:38,31.533,16.725,50.697,0.0,0.0,1.045,0.0,4198400.0,0.0,33.0,3127291904.0,561762304.0,29694050304.0,235970560.0,10077185.0,1949114.0
12-04 08:44:39,31.510,16.319,51.215,0.087,0.0,0.868,0.0,2314240.0,0.0,23.0,3126976512.0,561397760.0,29698408448.0,232292352.0,8271571.0,2060794.0
12-04 08:44:40,32.856,16.596,49.789,0.0,0.0,0.758,0.0,2334720.0,0.0,28.0,3127181312.0,561008640.0,29701857280.0,229027840.0,8623404.0,2225179.0
12-04 08:44:41,32.149,16.291,50.607,0.0,0.0,0.953,0.0,5967872.0,0.0,36.0,3127291904.0,560140288.0,29680254976.0,251387904.0,7962993.0,1894208.0
12-04 08:44:42,35.580,17.918,44.625,1.024,0.0,0.853,8192.0,73957376.0,2.0,168.0,3127820288.0,558755840.0,29696253952.0,236244992.0,6176317.0,2025470.0
12-04 08:44:43,35.979,16.566,45.902,0.518,0.0,1.035,4096.0,50843648.0,1.0,139.0,3127562240.0,557920256.0,29597892608.0,335699968.0,6010687.0,1892968.0
12-04 08:44:44,31.655,16.809,50.768,0.085,0.0,0.683,0.0,2162688.0,0.0,19.0,3125899264.0,557928448.0,29622161408.0,313085952.0,8223456.0,2051315.0
12-04 08:44:45,31.346,17.121,50.596,0.085,0.0,0.852,0.0,2191360.0,0.0,22.0,3126304768.0,557940736.0,29645709312.0,289120256.0,6259913.0,2054860.0
12-04 08:44:46,31.319,17.362,50.468,0.0,0.0,0.851,0.0,2408448.0,0.0,49.0,3124506624.0,557957120.0,29669965824.0,266645504.0,6286293.0,2080288.0
12-04 08:44:47,31.877,16.624,50.814,0.0,0.0,0.686,0.0,2162688.0,0.0,19.0,3126693888.0,557965312.0,29691097088.0,243318784.0,6318102.0,2075437.0
12-04 08:44:48,31.877,16.538,50.643,0.0,0.0,0.943,0.0,2326528.0,0.0,23.0,3128745984.0,557547520.0,29691682816.0,241098752.0,8214030.0,2039196.0
12-04 08:44:49,31.218,17.174,50.592,0.085,0.0,0.931,0.0,2228224.0,0.0,21.0,3128549376.0,557162496.0,29695025152.0,238338048.0,5630963.0,1946029.0
12-04 08:44:50,31.935,16.267,50.685,0.0,0.0,1.113,0.0,2301952.0,0.0,23.0,3127238656.0,556679168.0,29693943808.0,241213440.0,6744357.0,2078971.0
12-04 08:44:51,32.115,15.579,51.349,0.087,0.0,0.870,0.0,2297856.0,0.0,23.0,3127283712.0,556294144.0,29696200704.0,239296512.0,6155518.0,2008580.0
12-04 08:44:52,32.216,15.893,50.773,0.0,0.0,1.117,0.0,2244608.0,0.0,23.0,3128901632.0,555888640.0,29696524288.0,237760512.0,6162014.0,1997459.0
12-04 08:44:53,32.909,15.352,50.466,0.085,0.0,1.187,0.0,2301952.0,0.0,23.0,3129200640.0,555319296.0,29689221120.0,245334016.0,6194987.0,2029367.0
12-04 08:44:54,31.830,16.479,50.650,0.0,0.0,1.041,0.0,2322432.0,0.0,23.0,3128549376.0,554942464.0,29692534784.0,243048448.0,6172550.0,2029844.0
12-04 08:44:55,33.219,14.555,51.113,0.086,0.0,1.027,0.0,2244608.0,0.0,23.0,3128811520.0,554573824.0,29695025152.0,240664576.0,6108720.0,1929027.0
12-04 08:44:56,31.814,16.079,51.247,0.0,0.0,0.860,0.0,2314240.0,0.0,23.0,3128541184.0,554201088.0,29697818624.0,238514176.0,8161186.0,2032513.0
12-04 08:44:57,30.983,16.188,51.784,0.087,0.0,0.957,0.0,2252800.0,0.0,30.0,3127902208.0,553820160.0,29701648384.0,235704320.0,6144299.0,1956558.0
12-04 08:44:58,32.285,16.398,50.382,0.0,0.0,0.935,0.0,2322432.0,0.0,23.0,3127996416.0,553447424.0,29703241728.0,234389504.0,6210189.0,2059756.0
12-04 08:44:59,31.409,17.742,50.170,0.0,0.0,0.679,217088.0,2199552.0,15.0,20.0,3127332864.0,553082880.0,29708668928.0,229990400.0,6150447.0,1982786.0
12-04 08:45:00,32.699,16.003,50.606,0.087,0.0,0.606,0.0,2322432.0,0.0,23.0,3127033856.0,552710144.0,29711253504.0,228077568.0,6177903.0,2019213.0
12-04 08:45:01,30.709,16.710,51.794,0.0,0.0,0.787,45056.0,2449408.0,9.0,24.0,3128487936.0,551870464.0,29690535936.0,248180736.0,6133306.0,1962518.0
12-04 08:45:02,31.853,15.969,51.324,0.0,0.0,0.854,0.0,2195456.0,0.0,19.0,3128176640.0,551505920.0,29694357504.0,245035008.0,6624085.0,2019796.0
12-04 08:45:03,50.254,15.508,33.051,0.339,0.0,0.847,4096.0,3850240.0,1.0,57.0,3408855040.0,545173504.0,29392629760.0,272416768.0,14780054.0,2318094.0
12-04 08:45:04,50.086,13.425,35.542,0.086,0.0,0.861,0.0,2457600.0,0.0,41.0,3492331520.0,544030720.0,29350449152.0,232263680.0,7775831.0,1830605.0
12-04 08:45:05,34.582,15.070,49.390,0.0,0.0,0.958,0.0,503808.0,0.0,18.0,3515564032.0,542806016.0,29304270848.0,256434176.0,10127410.0,2704747.0
12-04 08:45:06,24.831,12.797,56.102,5.339,0.0,0.932,8192.0,180019200.0,2.0,346.0,3518943232.0,542822400.0,29322457088.0,234852352.0,14397145.0,2533303.0
12-04 08:45:07,7.660,2.862,74.411,14.815,0.0,0.253,8192.0,267431936.0,2.0,505.0,3520573440.0,542830592.0,29323931648.0,231739392.0,9285871.0,1699727.0
12-04 08:45:08,14.783,5.438,70.433,8.921,0.0,0.425,4096.0,199966720.0,1.0,362.0,3527766016.0,542466048.0,29309771776.0,239071232.0,19489468.0,1923975.0
12-04 08:45:09,35.789,15.338,47.660,0.087,0.0,1.127,0.0,2166784.0,0.0,15.0,3529953280.0,542101504.0,29313536000.0,233484288.0,14147237.0,2095625.0
12-04 08:45:10,32.003,18.213,48.395,0.0,0.0,1.388,32768.0,53248.0,6.0,1.0,3534311424.0,541716480.0,29312036864.0,231010304.0,13453915.0,2542049.0
12-04 08:45:11,33.707,14.914,50.776,0.0,0.0,0.603,0.0,270336.0,0.0,10.0,3533934592.0,541302784.0,29309526016.0,234311680.0,23444732.0,2755582.0
12-04 08:45:12,32.984,17.277,48.255,0.0,0.0,1.483,0.0,2113536.0,0.0,14.0,3536310272.0,540999680.0,29311373312.0,230391808.0,14628813.0,2522319.0
12-04 08:45:13,33.506,15.458,50.259,0.0,0.0,0.777,0.0,286720.0,0.0,11.0,3540099072.0,540622848.0,29311287296.0,227065856.0,23785411.0,3013146.0
12-04 08:45:14,32.989,17.829,47.631,0.086,0.0,1.464,0.0,2240512.0,0.0,20.0,3541078016.0,539869184.0,29292077056.0,246050816.0,12435456.0,2322365.0
12-04 08:45:15,33.710,14.596,50.912,0.087,0.0,0.695,0.0,2240512.0,0.0,20.0,3545092096.0,539447296.0,29291245568.0,243290112.0,21075604.0,2658768.0
12-04 08:45:16,33.362,15.070,50.087,0.0,0.0,1.481,0.0,151552.0,0.0,7.0,3545300992.0,539308032.0,29303578624.0,230887424.0,14692603.0,2702682.0
12-04 08:45:17,32.920,15.664,50.0,0.0,0.0,1.416,0.0,2162688.0,0.0,19.0,3545255936.0,538939392.0,29304954880.0,229924864.0,17800270.0,2400671.0
12-04 08:45:18,34.559,15.997,48.845,0.0,0.0,0.599,0.0,2572288.0,0.0,57.0,3550068736.0,538206208.0,29285863424.0,244936704.0,16182460.0,2426480.0
12-04 08:45:19,34.582,15.592,48.780,0.0,0.0,1.045,0.0,262144.0,0.0,8.0,3551522816.0,537825280.0,29286526976.0,243200000.0,16766069.0,2601241.0
12-04 08:45:20,34.606,16.455,47.837,0.170,0.0,0.933,0.0,2252800.0,0.0,26.0,3552346112.0,537403392.0,29284503552.0,244822016.0,19595328.0,2617032.0
12-04 08:45:21,33.530,17.061,48.142,0.0,0.0,1.267,0.0,2322432.0,0.0,22.0,3554598912.0,537034752.0,29286629376.0,240812032.0,14057237.0,2590407.0
12-04 08:45:22,34.256,16.436,48.270,0.0,0.0,1.038,0.0,2240512.0,0.0,22.0,3549044736.0,536666112.0,29288628224.0,244736000.0,17670035.0,2541427.0
12-04 08:45:23,32.407,16.073,50.304,0.0,0.0,1.216,0.0,2232320.0,0.0,20.0,3550117888.0,536301568.0,29290991616.0,241664000.0,12775208.0,2381462.0
12-04 08:45:24,34.421,15.622,48.498,0.0,0.0,1.459,0.0,2162688.0,0.0,18.0,3553153024.0,535838720.0,29286883328.0,243200000.0,16374220.0,2367404.0
12-04 08:45:25,34.068,16.949,48.305,0.0,0.0,0.678,0.0,593920.0,0.0,27.0,3554058240.0,535478272.0,29286305792.0,243232768.0,18066769.0,2577220.0
12-04 08:45:26,35.013,14.944,49.088,0.174,0.0,0.782,0.0,2244608.0,0.0,25.0,3552247808.0,535126016.0,29289316352.0,242384896.0,17385579.0,2540914.0
12-04 08:45:27,34.592,16.395,47.811,0.0,0.0,1.202,0.0,2285568.0,0.0,21.0,3552329728.0,534745088.0,29291032576.0,240967680.0,17578230.0,2515639.0
12-04 08:45:28,33.592,15.803,49.741,0.0,0.0,0.864,0.0,2232320.0,0.0,23.0,3549224960.0,534376448.0,29292580864.0,242892800.0,13848065.0,2483352.0
12-04 08:45:29,33.103,16.724,48.707,0.172,0.0,1.293,0.0,2158592.0,0.0,21.0,3541807104.0,534401024.0,29315006464.0,227860480.0,17535343.0,2546139.0
12-04 08:45:30,33.504,17.009,48.632,0.0,0.0,0.855,0.0,2281472.0,0.0,23.0,3542097920.0,534028288.0,29316354048.0,226594816.0,14060148.0,2537463.0
12-04 08:45:31,35.696,15.385,47.796,0.0,0.0,1.124,0.0,2236416.0,0.0,22.0,3527901184.0,533655552.0,29318938624.0,238579712.0,19627174.0,2533759.0
12-04 08:45:32,33.104,16.681,49.441,0.086,0.0,0.688,0.0,2293760.0,0.0,23.0,3526250496.0,533237760.0,29318631424.0,240955392.0,11839587.0,2439083.0
12-04 08:45:33,34.103,16.581,48.034,0.085,0.0,1.197,0.0,4571136.0,0.0,32.0,3529572352.0,532893696.0,29318070272.0,238538752.0,19526501.0,2510405.0
12-04 08:45:34,37.696,15.794,44.677,0.698,0.0,1.134,4096.0,60469248.0,1.0,136.0,3522904064.0,531632128.0,29264084992.0,300453888.0,15271424.0,2293155.0
12-04 08:45:35,33.844,16.582,48.299,0.0,0.0,1.276,0.0,2240512.0,0.0,21.0,3521900544.0,531652608.0,29286473728.0,279048192.0,15640499.0,2415779.0
12-04 08:45:36,34.415,15.969,48.420,0.085,0.0,1.110,0.0,2162688.0,0.0,19.0,3522322432.0,531685376.0,29309333504.0,255733760.0,17431808.0,2431894.0
12-04 08:45:37,33.767,15.538,50.0,0.0,0.0,0.694,0.0,2183168.0,0.0,24.0,3522850816.0,531714048.0,29332107264.0,232402944.0,12872417.0,2431571.0
12-04 08:45:38,34.254,15.186,47.368,2.157,0.0,1.035,4096.0,135536640.0,1.0,261.0,3516960768.0,531353600.0,29331116032.0,239644672.0,18540974.0,2563775.0
12-04 08:45:39,29.974,16.365,44.617,7.752,0.0,1.292,8192.0,266641408.0,2.0,492.0,3516157952.0,530980864.0,29331140608.0,240795648.0,13431756.0,2783266.0
12-04 08:45:40,24.334,12.812,53.482,8.083,0.0,1.290,8192.0,258539520.0,2.0,468.0,3517071360.0,530624512.0,29328097280.0,243281920.0,13450285.0,2485065.0
12-04 08:45:41,36.340,14.723,47.745,0.0,0.0,1.191,0.0,2330624.0,0.0,28.0,3510730752.0,530604032.0,29348311040.0,229429248.0,19157561.0,2468278.0
12-04 08:45:42,35.030,15.272,48.749,0.086,0.0,0.863,0.0,2240512.0,0.0,22.0,3509301248.0,530243584.0,29350236160.0,229294080.0,13217777.0,2450389.0
12-04 08:45:43,34.044,15.358,49.659,0.085,0.0,0.853,0.0,2281472.0,0.0,23.0,3509587968.0,529899520.0,29352669184.0,226918400.0,6625190.0,2131954.0
12-04 08:45:44,32.967,16.314,49.704,0.085,0.0,0.930,0.0,2359296.0,0.0,23.0,3510738944.0,529178624.0,29335171072.0,243986432.0,6026702.0,1903119.0
12-04 08:45:45,31.739,16.696,50.696,0.087,0.0,0.783,0.0,2244608.0,0.0,22.0,3510300672.0,528809984.0,29338476544.0,241487872.0,11350888.0,2075186.0
12-04 08:45:46,31.625,16.507,51.173,0.0,0.0,0.695,0.0,2269184.0,0.0,20.0,3509448704.0,528449536.0,29339951104.0,241225728.0,8171471.0,2014496.0
12-04 08:45:47,31.624,17.179,50.171,0.0,0.0,1.026,0.0,2240512.0,0.0,22.0,3511074816.0,528089088.0,29341429760.0,238481408.0,8080117.0,1922097.0
12-04 08:45:48,31.396,16.912,50.824,0.0,0.0,0.867,0.0,2269184.0,0.0,20.0,3510063104.0,527736832.0,29346123776.0,235151360.0,8205900.0,2013411.0
12-04 08:45:49,32.048,15.510,51.243,0.086,0.0,1.114,0.0,2269184.0,0.0,24.0,3509981184.0,527380480.0,29347770368.0,233943040.0,6046432.0,1923600.0
12-04 08:45:50,30.923,15.767,52.265,0.087,0.0,0.958,0.0,2437120.0,0.0,41.0,3510423552.0,527015936.0,29350621184.0,231014400.0,8168878.0,1993644.0
12-04 08:45:51,36.851,14.273,47.664,0.0,0.0,1.211,0.0,2469888.0,0.0,48.0,3515445248.0,526282752.0,29332197376.0,245149696.0,9384061.0,2025965.0
12-04 08:45:52,37.258,14.499,47.364,0.0,0.0,0.879,0.0,2310144.0,0.0,23.0,3517235200.0,525926400.0,29332246528.0,243666944.0,10675224.0,2861877.0
12-04 08:45:53,36.980,15.691,46.395,0.0,0.0,0.933,0.0,2273280.0,0.0,20.0,3518529536.0,525561856.0,29334114304.0,240869376.0,8231912.0,2895967.0
12-04 08:45:54,36.278,15.609,47.170,0.0,0.0,0.943,0.0,2244608.0,0.0,22.0,3519635456.0,525205504.0,29333692416.0,240541696.0,7972350.0,2709658.0
12-04 08:45:55,34.626,15.859,48.194,0.088,0.0,1.233,0.0,2191360.0,0.0,18.0,3519291392.0,524840960.0,29335379968.0,239562752.0,7903250.0,2665189.0
12-04 08:45:56,36.496,14.359,48.034,0.085,0.0,1.026,0.0,2211840.0,0.0,22.0,3518447616.0,524464128.0,29337067520.0,239095808.0,8041437.0,2804688.0
12-04 08:45:57,37.082,15.021,46.953,0.0,0.0,0.944,0.0,278528.0,0.0,8.0,3520286720.0,524087296.0,29334630400.0,240070656.0,8242129.0,2837667.0
12-04 08:45:58,36.488,15.516,46.888,0.0,0.0,1.108,0.0,2203648.0,0.0,22.0,3516317696.0,523730944.0,29336748032.0,242278400.0,8324480.0,2935501.0
12-04 08:45:59,34.929,14.805,49.379,0.0,0.0,0.887,0.0,2310144.0,0.0,21.0,3517251584.0,523374592.0,29337939968.0,240508928.0,9609869.0,2380858.0
12-04 08:46:00,36.806,11.187,51.665,0.171,0.0,0.171,0.0,6512640.0,0.0,60.0,3517083648.0,523075584.0,29342658560.0,236257280.0,3105084.0,1067140.0
12-04 08:46:01,36.024,11.979,51.649,0.260,0.0,0.087,0.0,10153984.0,0.0,72.0,3519938560.0,522776576.0,29347610624.0,228749312.0,2653054.0,1066891.0
12-04 08:46:02,41.908,13.032,43.952,1.022,0.0,0.085,8192.0,82796544.0,2.0,204.0,3520598016.0,521060352.0,29340229632.0,237187072.0,3679340.0,998299.0
12-04 08:46:03,38.535,11.072,49.433,0.697,0.0,0.262,0.0,49942528.0,0.0,168.0,3520057344.0,520425472.0,29240160256.0,338432000.0,2420779.0,1070489.0
12-04 08:46:04,37.185,11.295,51.347,0.087,0.0,0.087,0.0,6479872.0,0.0,57.0,3521298432.0,520466432.0,29265027072.0,312283136.0,2406783.0,1066799.0
12-04 08:46:05,37.177,10.757,51.893,0.086,0.0,0.086,0.0,6492160.0,0.0,59.0,3520954368.0,520527872.0,29291180032.0,286412800.0,2517441.0,1066369.0
12-04 08:46:06,36.635,12.383,50.726,0.171,0.0,0.085,0.0,6508544.0,0.0,62.0,3520446464.0,520581120.0,29316128768.0,261918720.0,2410206.0,1068513.0
12-04 08:46:07,36.085,12.255,51.489,0.170,0.0,0.0,0.0,6483968.0,0.0,59.0,3521044480.0,520663040.0,29342367744.0,234999808.0,2400390.0,1066014.0
12-04 08:46:08,36.190,11.429,52.121,0.087,0.0,0.173,0.0,6578176.0,0.0,61.0,3523743744.0,520364032.0,29346770944.0,228196352.0,2400681.0,1088293.0
12-04 08:46:09,36.568,11.179,52.166,0.087,0.0,0.0,0.0,6557696.0,0.0,59.0,3521417216.0,520065024.0,29351149568.0,226443264.0,2497101.0,1069745.0
12-04 08:46:10,25.755,8.221,60.319,5.537,0.0,0.168,8192.0,97488896.0,2.0,209.0,3522465792.0,519766016.0,29347766272.0,229076992.0,2107036.0,912400.0
12-04 08:46:11,5.740,0.832,77.870,15.474,0.0,0.083,8192.0,264241152.0,2.0,489.0,3523313664.0,519774208.0,29348433920.0,227553280.0,1976184.0,847075.0
12-04 08:46:12,7.835,1.264,79.275,11.626,0.0,0.0,4096.0,246992896.0,1.0,416.0,3523956736.0,519782400.0,29348450304.0,226885632.0,2180517.0,919200.0
12-04 08:46:13,34.585,11.703,53.362,0.175,0.0,0.175,0.0,6688768.0,0.0,65.0,3526287360.0,519028736.0,29328093184.0,245665792.0,2475986.0,1155717.0
12-04 08:46:14,37.831,11.870,50.043,0.085,0.0,0.171,0.0,5353472.0,0.0,58.0,3525672960.0,518668288.0,29330575360.0,244158464.0,2312349.0,1022187.0
12-04 08:46:15,36.185,12.404,51.155,0.171,0.0,0.086,0.0,6631424.0,0.0,62.0,3525902336.0,518348800.0,29335302144.0,239521792.0,2556827.0,1067616.0
12-04 08:46:16,36.232,11.935,51.492,0.085,0.0,0.256,0.0,6516736.0,0.0,59.0,3527884800.0,518062080.0,29338218496.0,234909696.0,2399233.0,1063565.0
12-04 08:46:17,35.763,11.525,52.288,0.169,0.0,0.254,0.0,6627328.0,0.0,67.0,3528515584.0,517746688.0,29342294016.0,230518784.0,2404392.0,1066336.0
12-04 08:46:18,37.447,11.496,50.634,0.085,0.0,0.338,0.0,6672384.0,0.0,64.0,3527827456.0,517074944.0,29327683584.0,246489088.0,2487575.0,1074543.0
12-04 08:46:19,36.316,11.208,52.042,0.174,0.0,0.261,0.0,6610944.0,0.0,60.0,3527331840.0,516734976.0,29329813504.0,245194752.0,2406098.0,1065034.0
12-04 08:46:20,35.909,11.414,52.327,0.088,0.0,0.263,0.0,6606848.0,0.0,64.0,3530166272.0,516435968.0,29332611072.0,239861760.0,2409769.0,1063534.0
12-04 08:46:21,36.568,11.525,51.560,0.173,0.0,0.173,0.0,6328320.0,0.0,48.0,3529949184.0,516071424.0,29334716416.0,238338048.0,2439975.0,1013290.0
12-04 08:46:22,36.118,11.662,52.045,0.087,0.0,0.087,0.0,4927488.0,0.0,89.0,3529965568.0,515751936.0,29337239552.0,236118016.0,2389346.0,1064374.0
12-04 08:46:23,36.333,11.545,51.952,0.085,0.0,0.085,4096.0,6533120.0,1.0,59.0,3529596928.0,515444736.0,29342261248.0,231772160.0,2489510.0,1083564.0
12-04 08:46:24,35.340,11.693,52.705,0.175,0.0,0.087,0.0,6651904.0,0.0,62.0,3534237696.0,514768896.0,29324845056.0,245223424.0,2394998.0,1071200.0
12-04 08:46:25,35.208,11.332,53.287,0.087,0.0,0.087,0.0,6602752.0,0.0,63.0,3532754944.0,514453504.0,29328879616.0,242987008.0,2428505.0,1066890.0
12-04 08:46:26,36.269,10.794,52.591,0.173,0.0,0.173,0.0,9793536.0,0.0,71.0,3533250560.0,514134016.0,29332918272.0,238772224.0,2402522.0,1083851.0
12-04 08:46:27,36.587,12.394,50.764,0.170,0.0,0.085,0.0,6586368.0,0.0,63.0,3534139392.0,513777664.0,29333573632.0,237584384.0,2379862.0,1070169.0
12-04 08:46:28,38.180,12.330,48.810,0.595,0.0,0.085,0.0,36212736.0,0.0,124.0,3533746176.0,513060864.0,29338935296.0,233332736.0,2659133.0,1069293.0
12-04 08:46:29,44.332,12.944,40.186,2.369,0.0,0.169,8192.0,122155008.0,2.0,275.0,3534802944.0,510767104.0,29329473536.0,244031488.0,2028883.0,912743.0
12-04 08:46:30,36.833,11.286,51.094,0.787,0.0,0.0,4096.0,50651136.0,1.0,172.0,3532824576.0,510693376.0,29204856832.0,370700288.0,2207702.0,836464.0
12-04 08:46:31,34.906,11.921,52.744,0.257,0.0,0.172,0.0,6496256.0,0.0,60.0,3532566528.0,510742528.0,29230964736.0,344801280.0,1963395.0,833231.0
12-04 08:46:32,35.420,11.492,52.916,0.086,0.0,0.086,0.0,6541312.0,0.0,61.0,3533680640.0,510767104.0,29256232960.0,318394368.0,2091937.0,841545.0
12-04 08:46:33,36.224,10.459,53.061,0.170,0.0,0.085,0.0,6467584.0,0.0,59.0,3533766656.0,510799872.0,29282205696.0,292302848.0,1960086.0,832484.0
12-04 08:46:34,36.034,11.207,52.500,0.086,0.0,0.172,0.0,6451200.0,0.0,57.0,3531886592.0,510828544.0,29308248064.0,268111872.0,2082521.0,838869.0
12-04 08:46:35,36.010,11.399,52.418,0.086,0.0,0.086,36864.0,6471680.0,5.0,57.0,3535167488.0,510857216.0,29333794816.0,239255552.0,2181986.0,957508.0
12-04 08:46:36,34.757,11.956,52.946,0.171,0.0,0.171,0.0,6615040.0,0.0,63.0,3536494592.0,510439424.0,29332037632.0,240103424.0,1966080.0,839508.0
12-04 08:46:37,35.035,10.727,53.806,0.173,0.0,0.260,0.0,6541312.0,0.0,61.0,3535810560.0,510107648.0,29335642112.0,237514752.0,2046420.0,832619.0
12-04 08:46:38,34.632,11.342,53.853,0.087,0.0,0.087,0.0,6569984.0,0.0,60.0,3536404480.0,509788160.0,29342044160.0,230838272.0,1963840.0,832312.0
12-04 08:46:39,35.401,12.059,52.283,0.086,0.0,0.172,0.0,6647808.0,0.0,62.0,3537956864.0,509091840.0,29325443072.0,246583296.0,1967038.0,832690.0
12-04 08:46:40,34.516,12.284,52.855,0.173,0.0,0.173,0.0,6529024.0,0.0,58.0,3538247680.0,508768256.0,29330608128.0,241451008.0,2078847.0,836862.0
12-04 08:46:41,35.304,12.339,52.185,0.086,0.0,0.086,0.0,5332992.0,0.0,60.0,3538817024.0,508469248.0,29333569536.0,238219264.0,1965959.0,840206.0
12-04 08:46:42,34.215,11.604,54.010,0.085,0.0,0.085,0.0,6529024.0,0.0,58.0,3535683584.0,508153856.0,29339783168.0,235454464.0,1966332.0,830791.0
12-04 08:46:43,35.720,10.401,53.538,0.171,0.0,0.171,0.0,6590464.0,0.0,62.0,3538870272.0,507834368.0,29341569024.0,230801408.0,2078655.0,837321.0
12-04 08:46:44,35.030,11.562,53.236,0.086,0.0,0.086,0.0,6680576.0,0.0,64.0,3539202048.0,507166720.0,29326020608.0,246685696.0,1985302.0,856510.0
12-04 08:46:45,35.149,12.085,52.511,0.170,0.0,0.085,0.0,6520832.0,0.0,59.0,3539910656.0,506798080.0,29328203776.0,244162560.0,2079214.0,832748.0
12-04 08:46:46,35.223,11.856,52.663,0.086,0.0,0.172,0.0,6471680.0,0.0,59.0,3537326080.0,506716160.0,29345054720.0,229978112.0,1951326.0,850858.0
12-04 08:46:47,30.513,10.855,55.385,3.162,0.0,0.085,4096.0,105684992.0,1.0,209.0,3538354176.0,506396672.0,29345402880.0,228921344.0,2264883.0,837592.0
12-04 08:46:48,5.162,0.583,78.684,15.404,0.0,0.167,12288.0,265293824.0,3.0,449.0,3539312640.0,506404864.0,29346152448.0,227205120.0,1972407.0,846626.0
12-04 08:46:49,4.307,0.676,80.659,14.358,0.0,0.0,12288.0,264253440.0,3.0,392.0,3538755584.0,506429440.0,29346168832.0,227721216.0,1960580.0,840565.0
12-04 08:46:50,28.805,9.200,60.189,1.548,0.0,0.258,0.0,57417728.0,0.0,138.0,3537547264.0,506114048.0,29346050048.0,229363712.0,2007131.0,839487.0
12-04 08:46:51,35.459,11.179,53.100,0.175,0.0,0.087,0.0,6668288.0,0.0,63.0,3540467712.0,505401344.0,29326753792.0,246452224.0,1987434.0,849675.0
12-04 08:46:52,31.884,12.020,55.840,0.171,0.0,0.085,0.0,6529024.0,0.0,66.0,3538493440.0,505065472.0,29332938752.0,242577408.0,111851.0,52550.0
12-04 08:46:53,32.931,11.379,55.690,0.0,0.0,0.0,0.0,6590464.0,0.0,59.0,3539263488.0,504750080.0,29338542080.0,236519424.0,4734.0,143000.0
12-04 08:46:54,32.275,12.618,54.678,0.429,0.0,0.0,4096.0,28823552.0,1.0,144.0,3539558400.0,503939072.0,29332267008.0,243310592.0,1825.0,2042.0
12-04 08:46:55,34.809,13.281,50.434,1.389,0.0,0.087,4096.0,82722816.0,1.0,213.0,3539578880.0,502493184.0,29335584768.0,241418240.0,4118.0,6345.0
12-04 08:46:56,31.624,12.735,54.786,0.855,0.0,0.0,0.0,40587264.0,0.0,147.0,3537547264.0,502329344.0,29249794048.0,329404416.0,3598.0,5362.0
12-04 08:46:57,7.866,2.929,89.121,0.084,0.0,0.0,0.0,3833856.0,0.0,38.0,3536674816.0,502358016.0,29258964992.0,321077248.0,5588.0,7246.0
12-04 08:46:58,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3537469440.0,502358016.0,29260201984.0,319045632.0,3096.0,4250.0
12-04 08:46:59,0.167,0.084,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3537723392.0,502358016.0,29260201984.0,318791680.0,2693.0,3538.0
12-04 08:47:00,2.333,0.583,97.083,0.0,0.0,0.0,0.0,73728.0,0.0,18.0,3537723392.0,502358016.0,29260201984.0,318791680.0,313398.0,19870.0
12-04 08:47:01,6.109,0.502,93.138,0.084,0.0,0.167,0.0,40960.0,0.0,8.0,3538915328.0,502366208.0,29260210176.0,317583360.0,2304246.0,855338.0
12-04 08:47:02,4.348,0.669,94.816,0.0,0.0,0.167,0.0,98304.0,0.0,3.0,3539484672.0,502370304.0,29260206080.0,317014016.0,2013856.0,856665.0
12-04 08:47:03,4.849,0.251,94.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3539857408.0,502370304.0,29260214272.0,316633088.0,2003109.0,856594.0
12-04 08:47:04,4.762,0.585,94.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3540234240.0,502370304.0,29260218368.0,316252160.0,1998598.0,854530.0
12-04 08:47:05,4.758,0.334,94.658,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3540738048.0,502370304.0,29260222464.0,315744256.0,1993638.0,858082.0
12-04 08:47:06,4.500,0.583,94.417,0.250,0.0,0.250,0.0,32768.0,0.0,3.0,3540865024.0,502374400.0,29260218368.0,315617280.0,2002053.0,852822.0
12-04 08:47:07,4.837,0.417,94.412,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3541114880.0,502374400.0,29260222464.0,315363328.0,1992450.0,853931.0
12-04 08:47:08,4.603,0.502,94.812,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3541368832.0,502374400.0,29260222464.0,315109376.0,2044131.0,854544.0
12-04 08:47:09,4.366,0.504,95.046,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3540602880.0,502374400.0,29260226560.0,315871232.0,1994539.0,858437.0
12-04 08:47:10,4.583,0.750,94.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3540852736.0,502374400.0,29260230656.0,315617280.0,1994224.0,859092.0
12-04 08:47:11,4.858,0.419,94.640,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3540979712.0,502374400.0,29260230656.0,315490304.0,2013706.0,857290.0
12-04 08:47:12,5.268,0.585,93.896,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3541229568.0,502378496.0,29260230656.0,315236352.0,2091901.0,873567.0
12-04 08:47:13,4.443,0.419,95.138,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3541422080.0,502382592.0,29260226560.0,315043840.0,1998043.0,875329.0
12-04 08:47:14,4.603,0.502,94.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3541348352.0,502382592.0,29260234752.0,315109376.0,2263044.0,861865.0
12-04 08:47:15,5.075,0.666,94.176,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3541569536.0,502382592.0,29260234752.0,314888192.0,2002592.0,852437.0
12-04 08:47:16,4.428,0.668,94.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3540971520.0,502382592.0,29260234752.0,315486208.0,2040939.0,869300.0
12-04 08:47:17,4.698,0.419,94.799,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3540758528.0,502382592.0,29260238848.0,315695104.0,2043188.0,852231.0
12-04 08:47:18,4.837,0.250,94.662,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,3540959232.0,502386688.0,29260238848.0,315490304.0,1992359.0,853532.0
12-04 08:47:19,4.523,0.419,95.059,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3541209088.0,502386688.0,29260242944.0,315236352.0,1995930.0,883724.0
12-04 08:47:20,4.362,0.419,94.966,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3541336064.0,502386688.0,29260242944.0,315109376.0,2122463.0,853628.0
12-04 08:47:21,4.837,0.500,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3542630400.0,502386688.0,29260242944.0,313815040.0,2033014.0,872976.0
12-04 08:47:22,5.167,0.500,94.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3542638592.0,502386688.0,29260242944.0,313806848.0,2040030.0,853495.0
12-04 08:47:23,4.614,0.252,94.966,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3542634496.0,502390784.0,29260242944.0,313806848.0,1995363.0,858202.0
12-04 08:47:24,4.431,0.502,94.314,0.585,0.0,0.167,4096.0,22626304.0,1.0,37.0,3542745088.0,502403072.0,29260247040.0,313679872.0,1996232.0,852260.0
12-04 08:47:25,5.100,0.502,90.552,3.763,0.0,0.084,0.0,123703296.0,0.0,246.0,3542695936.0,502403072.0,29260263424.0,313712640.0,2157687.0,855063.0
12-04 08:47:26,4.917,0.583,94.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3542855680.0,502403072.0,29260263424.0,313552896.0,1992866.0,851491.0
12-04 08:47:27,4.198,0.672,95.046,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3542949888.0,502403072.0,29260263424.0,313458688.0,1997478.0,858130.0
12-04 08:47:28,4.508,0.501,94.908,0.0,0.0,0.083,0.0,69632.0,0.0,4.0,3543076864.0,502403072.0,29260263424.0,313331712.0,2030378.0,859929.0
12-04 08:47:29,4.837,0.417,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3543171072.0,502403072.0,29260263424.0,313237504.0,2093026.0,857640.0
12-04 08:47:30,4.833,0.500,94.333,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,3543318528.0,502407168.0,29260271616.0,313077760.0,2029600.0,854724.0
12-04 08:47:31,4.526,0.335,95.138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3543318528.0,502407168.0,29260271616.0,313077760.0,2037755.0,854101.0
12-04 08:47:32,5.175,0.417,94.324,0.0,0.0,0.083,937984.0,0.0,14.0,0.0,3543965696.0,502407168.0,29261164544.0,311537664.0,2012756.0,851729.0
12-04 08:47:33,5.083,0.417,94.500,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3544424448.0,502415360.0,29261205504.0,311029760.0,1978742.0,856691.0
12-04 08:47:34,4.908,0.582,94.426,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3544539136.0,502415360.0,29261217792.0,310902784.0,1900602.0,848086.0
12-04 08:47:35,4.829,0.416,94.588,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3544760320.0,502415360.0,29261217792.0,310681600.0,2159674.0,854491.0
12-04 08:47:36,4.111,0.419,95.134,0.252,0.0,0.084,0.0,28672.0,0.0,3.0,3545022464.0,502423552.0,29261217792.0,310411264.0,1993923.0,854253.0
12-04 08:47:37,4.996,0.333,94.588,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3545018368.0,502423552.0,29261221888.0,310411264.0,2039986.0,858339.0
12-04 08:47:38,4.523,0.335,95.059,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3545337856.0,502423552.0,29261221888.0,310091776.0,2016067.0,866654.0
12-04 08:47:39,4.443,0.419,95.138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3544932352.0,502423552.0,29261225984.0,310493184.0,2000446.0,854047.0
12-04 08:47:40,4.359,0.419,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3544379392.0,502423552.0,29261225984.0,311046144.0,2022340.0,891865.0
12-04 08:47:41,5.254,0.500,94.078,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3544911872.0,502423552.0,29261225984.0,310513664.0,2167229.0,859723.0
12-04 08:47:42,4.446,0.168,95.134,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3544592384.0,502427648.0,29261225984.0,310829056.0,1988208.0,854255.0
12-04 08:47:43,4.825,0.499,94.509,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3544506368.0,502435840.0,29261221888.0,310910976.0,2011110.0,855014.0
12-04 08:47:44,4.359,0.335,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3544313856.0,502435840.0,29261234176.0,311091200.0,1991934.0,850438.0
12-04 08:47:45,4.758,0.334,94.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3542589440.0,502435840.0,29261234176.0,312815616.0,1991618.0,851050.0
12-04 08:47:46,4.591,0.668,94.491,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3543097344.0,502435840.0,29261234176.0,312307712.0,2104232.0,862134.0
12-04 08:47:47,4.198,0.336,95.382,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3544748032.0,502435840.0,29261234176.0,310657024.0,2013101.0,860245.0
12-04 08:47:48,4.508,0.417,94.825,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,3544997888.0,502448128.0,29261225984.0,310403072.0,2011422.0,855619.0
12-04 08:47:49,4.264,0.334,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3545366528.0,502448128.0,29261238272.0,310022144.0,1995070.0,850216.0
12-04 08:47:50,4.439,0.419,95.142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3545743360.0,502448128.0,29261242368.0,309641216.0,2075383.0,853181.0
12-04 08:47:51,4.271,0.335,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3545993216.0,502448128.0,29261246464.0,309387264.0,2014162.0,874560.0
12-04 08:47:52,4.268,0.586,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3545993216.0,502448128.0,29261246464.0,309387264.0,2000940.0,855880.0
12-04 08:47:53,4.107,0.419,95.390,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3546247168.0,502452224.0,29261242368.0,309133312.0,2074191.0,852931.0
12-04 08:47:54,4.694,0.251,94.971,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,3546492928.0,502456320.0,29261246464.0,308879360.0,1992869.0,853114.0
12-04 08:47:55,5.0,0.417,94.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3546836992.0,502456320.0,29261250560.0,308531200.0,1997560.0,862487.0
12-04 08:47:56,4.205,0.421,95.290,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3546963968.0,502456320.0,29261250560.0,308404224.0,2043653.0,861608.0
12-04 08:47:57,5.008,0.334,94.574,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3547250688.0,502456320.0,29261250560.0,308117504.0,2001668.0,853709.0
12-04 08:47:58,4.104,0.503,95.310,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3547885568.0,502456320.0,29261250560.0,307482624.0,2018087.0,853103.0
12-04 08:47:59,4.428,0.501,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3548766208.0,502456320.0,29261258752.0,306593792.0,2044532.0,853363.0
12-04 08:48:00,4.610,0.251,94.971,0.168,0.0,0.0,0.0,98304.0,0.0,10.0,3549528064.0,502456320.0,29261258752.0,305831936.0,2010352.0,856605.0
12-04 08:48:01,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3550842880.0,502456320.0,29261258752.0,304517120.0,270443.0,57292.0
12-04 08:48:02,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552108544.0,502456320.0,29261258752.0,303251456.0,5431.0,146293.0
12-04 08:48:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,9.0,3552579584.0,502456320.0,29261262848.0,302776320.0,1693.0,2050.0
12-04 08:48:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552575488.0,502456320.0,29261266944.0,302776320.0,4354.0,5611.0
12-04 08:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552575488.0,502456320.0,29261266944.0,302776320.0,3847.0,5236.0
12-04 08:48:06,0.0,0.167,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3552571392.0,502456320.0,29261271040.0,302776320.0,4045.0,4920.0
12-04 08:48:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552571392.0,502456320.0,29261271040.0,302776320.0,2100.0,2005.0
12-04 08:48:08,6.172,0.417,93.411,0.0,0.0,0.0,0.0,122880.0,0.0,27.0,3552489472.0,502464512.0,29261262848.0,302858240.0,1694777.0,413168.0
12-04 08:48:09,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3552993280.0,502464512.0,29261279232.0,302338048.0,2036898.0,874531.0
12-04 08:48:10,4.424,0.417,94.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3553951744.0,502464512.0,29261279232.0,301379584.0,2027596.0,869730.0
12-04 08:48:11,4.519,0.502,94.812,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554455552.0,502464512.0,29261283328.0,300871680.0,2118275.0,867067.0
12-04 08:48:12,4.754,0.334,94.579,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,3555471360.0,502464512.0,29261283328.0,299855872.0,2037638.0,873277.0
12-04 08:48:13,5.250,0.333,94.333,0.0,0.0,0.083,0.0,73728.0,0.0,2.0,3556405248.0,502468608.0,29261283328.0,298917888.0,2117374.0,877140.0
12-04 08:48:14,4.508,0.584,94.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557179392.0,502468608.0,29261287424.0,298139648.0,2028777.0,871732.0
12-04 08:48:15,4.279,0.336,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3558260736.0,502468608.0,29261287424.0,297058304.0,2031095.0,864771.0
12-04 08:48:16,4.925,0.501,94.491,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3551891456.0,502468608.0,29261287424.0,303427584.0,2153437.0,874468.0
12-04 08:48:17,5.004,0.417,94.412,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3551617024.0,502468608.0,29261291520.0,303697920.0,2029937.0,873110.0
12-04 08:48:18,4.216,0.169,95.363,0.169,0.0,0.084,0.0,28672.0,0.0,4.0,3552022528.0,502472704.0,29261295616.0,303284224.0,2135490.0,869106.0
12-04 08:48:19,4.100,0.502,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3552530432.0,502472704.0,29261295616.0,302776320.0,2037816.0,863255.0
12-04 08:48:20,4.829,0.416,94.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3553034240.0,502472704.0,29261299712.0,302268416.0,2034751.0,869777.0
12-04 08:48:21,4.663,0.833,94.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554177024.0,502472704.0,29261299712.0,301125632.0,2129629.0,892536.0
12-04 08:48:22,4.742,0.832,94.260,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3554590720.0,502472704.0,29261299712.0,300711936.0,2040875.0,871459.0
12-04 08:48:23,4.758,0.584,94.574,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554590720.0,502472704.0,29261299712.0,300711936.0,2039373.0,873698.0
12-04 08:48:24,4.348,0.502,94.732,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,3554938880.0,502472704.0,29261299712.0,300363776.0,2227322.0,868911.0
12-04 08:48:25,4.583,0.417,94.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3555553280.0,502472704.0,29261307904.0,299741184.0,2029354.0,875837.0
12-04 08:48:26,3.953,0.421,95.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3555471360.0,502472704.0,29261307904.0,299823104.0,2258417.0,875392.0
12-04 08:48:27,4.439,0.335,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3555565568.0,502472704.0,29261307904.0,299728896.0,2031180.0,869541.0
12-04 08:48:28,4.454,0.084,95.462,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3556167680.0,502472704.0,29261307904.0,299126784.0,2031974.0,867824.0
12-04 08:48:29,4.762,0.418,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3556450304.0,502472704.0,29261312000.0,298840064.0,2036819.0,868274.0
12-04 08:48:30,4.667,0.417,94.417,0.167,0.0,0.333,0.0,32768.0,0.0,3.0,3556954112.0,502476800.0,29261312000.0,298332160.0,2099682.0,875088.0
12-04 08:48:31,4.854,0.418,94.728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555098624.0,502476800.0,29261316096.0,300183552.0,2044092.0,864051.0
12-04 08:48:32,4.746,0.500,94.505,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3554537472.0,502476800.0,29261316096.0,300744704.0,2037838.0,879059.0
12-04 08:48:33,4.837,0.417,94.662,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,3554500608.0,502476800.0,29261320192.0,300777472.0,2035964.0,866701.0
12-04 08:48:34,4.271,0.419,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554402304.0,502476800.0,29261324288.0,300871680.0,1983395.0,869335.0
12-04 08:48:35,4.682,0.502,94.732,0.0,0.0,0.084,0.0,102400.0,0.0,12.0,3554529280.0,502476800.0,29261324288.0,300744704.0,2124019.0,871218.0
12-04 08:48:36,4.900,0.581,94.269,0.083,0.0,0.166,0.0,24576.0,0.0,2.0,3554525184.0,502480896.0,29261324288.0,300744704.0,2020760.0,865782.0
12-04 08:48:37,4.762,0.585,94.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3553579008.0,502480896.0,29261328384.0,301686784.0,2038006.0,866939.0
12-04 08:48:38,4.111,0.336,95.470,0.0,0.0,0.084,0.0,57344.0,0.0,9.0,3553247232.0,502484992.0,29261328384.0,302014464.0,2081740.0,870765.0
12-04 08:48:39,4.114,0.504,95.382,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554004992.0,502484992.0,29261332480.0,301252608.0,2035742.0,870601.0
12-04 08:48:40,4.428,0.585,94.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554258944.0,502484992.0,29261332480.0,300998656.0,2113503.0,875727.0
12-04 08:48:41,5.066,0.498,94.269,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3555405824.0,502484992.0,29261336576.0,299847680.0,2034734.0,872372.0
12-04 08:48:42,4.195,0.336,95.218,0.252,0.0,0.0,0.0,12288.0,0.0,2.0,3555360768.0,502489088.0,29261336576.0,299888640.0,2035976.0,866548.0
12-04 08:48:43,4.599,0.334,94.983,0.0,0.0,0.084,0.0,24576.0,0.0,3.0,3555356672.0,502493184.0,29261336576.0,299888640.0,2033185.0,870012.0
12-04 08:48:44,4.519,0.251,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555352576.0,502493184.0,29261340672.0,299888640.0,2027962.0,871444.0
12-04 08:48:45,4.678,0.418,94.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555475456.0,502493184.0,29261344768.0,299761664.0,2108811.0,869090.0
12-04 08:48:46,4.778,0.251,94.887,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555475456.0,502493184.0,29261344768.0,299761664.0,2024471.0,868220.0
12-04 08:48:47,4.286,0.168,95.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555602432.0,502493184.0,29261344768.0,299634688.0,2070449.0,861998.0
12-04 08:48:48,4.359,0.419,95.054,0.168,0.0,0.0,0.0,45056.0,0.0,5.0,3555160064.0,502497280.0,29261344768.0,300072960.0,2046479.0,879270.0
12-04 08:48:49,4.678,0.251,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3555086336.0,502497280.0,29261348864.0,300142592.0,2023234.0,873241.0
12-04 08:48:50,4.587,0.500,94.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3555086336.0,502497280.0,29261348864.0,300142592.0,2129222.0,871876.0
12-04 08:48:51,4.599,0.334,95.067,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555049472.0,502497280.0,29261352960.0,300175360.0,2044922.0,884736.0
12-04 08:48:52,4.446,0.336,95.050,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3555590144.0,502497280.0,29261352960.0,299634688.0,2032384.0,865869.0
12-04 08:48:53,4.618,0.336,94.962,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3555971072.0,502497280.0,29261352960.0,299253760.0,2029784.0,872143.0
12-04 08:48:54,4.188,0.335,95.226,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3556470784.0,502501376.0,29261357056.0,298745856.0,2090810.0,867359.0
12-04 08:48:55,4.667,0.417,94.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3556851712.0,502501376.0,29261357056.0,298364928.0,2045058.0,867273.0
12-04 08:48:56,5.175,0.334,94.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557232640.0,502501376.0,29261357056.0,297984000.0,2032805.0,868914.0
12-04 08:48:57,4.758,0.250,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3557482496.0,502501376.0,29261361152.0,297730048.0,2085465.0,876758.0
12-04 08:48:58,4.282,0.420,95.298,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3557478400.0,502501376.0,29261365248.0,297730048.0,2034546.0,869836.0
12-04 08:48:59,4.686,0.251,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3557605376.0,502501376.0,29261365248.0,297603072.0,2031948.0,871504.0
12-04 08:49:00,4.845,0.334,94.570,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3557859328.0,502501376.0,29261365248.0,297349120.0,2028264.0,872617.0
12-04 08:49:01,4.833,0.500,94.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3558330368.0,502501376.0,29261369344.0,296873984.0,2018810.0,865137.0
12-04 08:49:02,4.439,0.335,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3558363136.0,502501376.0,29261369344.0,296841216.0,2118095.0,871741.0
12-04 08:49:03,4.275,0.335,95.222,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,3558363136.0,502505472.0,29261365248.0,296841216.0,2090317.0,872172.0
12-04 08:49:04,4.667,0.500,94.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3558608896.0,502505472.0,29261373440.0,296587264.0,2019156.0,866445.0
12-04 08:49:05,4.913,0.250,94.671,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3558731776.0,502505472.0,29261377536.0,296460288.0,2116497.0,869506.0
12-04 08:49:06,4.446,0.503,94.799,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3558723584.0,502509568.0,29261381632.0,296460288.0,2035504.0,869311.0
12-04 08:49:07,4.097,0.669,94.983,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3558850560.0,502509568.0,29261381632.0,296333312.0,2216646.0,873217.0
12-04 08:49:08,3.010,0.251,96.656,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3559485440.0,502513664.0,29261377536.0,295698432.0,1250946.0,532627.0
12-04 08:49:09,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3559718912.0,502513664.0,29261385728.0,295456768.0,6601.0,9163.0
12-04 08:49:10,0.0,0.250,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3560873984.0,502513664.0,29261385728.0,294301696.0,3801.0,144303.0
12-04 08:49:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3560873984.0,502513664.0,29261385728.0,294301696.0,24238.0,26176.0
12-04 08:49:12,0.250,0.083,99.583,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3560869888.0,502517760.0,29261385728.0,294301696.0,4987.0,6827.0
12-04 08:49:13,0.167,0.250,99.583,0.0,0.0,0.0,0.0,49152.0,0.0,7.0,3560865792.0,502517760.0,29261389824.0,294301696.0,7368.0,10163.0
12-04 08:49:14,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3560861696.0,502517760.0,29261393920.0,294301696.0,2568.0,3424.0
12-04 08:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3560861696.0,502517760.0,29261393920.0,294301696.0,1976.0,2583.0
12-04 08:49:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3560861696.0,502517760.0,29261393920.0,294301696.0,19456.0,20196.0
12-04 08:49:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3560988672.0,502517760.0,29261393920.0,294174720.0,2230.0,2979.0
12-04 08:49:18,5.500,0.333,93.917,0.167,0.0,0.083,0.0,135168.0,0.0,29.0,3561746432.0,502525952.0,29261389824.0,293412864.0,1297917.0,287972.0
12-04 08:49:19,4.511,0.501,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3561738240.0,502525952.0,29261398016.0,293412864.0,2079492.0,892866.0
12-04 08:49:20,4.519,0.418,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3561988096.0,502525952.0,29261402112.0,293158912.0,2063616.0,887281.0
12-04 08:49:21,4.519,0.335,94.895,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3562758144.0,502525952.0,29261402112.0,292388864.0,2075536.0,893111.0
12-04 08:49:22,4.435,0.418,94.979,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3563130880.0,502525952.0,29261402112.0,292016128.0,2161921.0,890530.0
12-04 08:49:23,4.202,0.252,95.462,0.0,0.0,0.084,0.0,65536.0,0.0,2.0,3563225088.0,502530048.0,29261398016.0,291921920.0,2055054.0,883856.0
12-04 08:49:24,5.096,0.167,94.236,0.334,0.0,0.167,0.0,32768.0,0.0,3.0,3561877504.0,502534144.0,29261406208.0,293257216.0,2064288.0,874936.0
12-04 08:49:25,4.849,0.251,94.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3561844736.0,502534144.0,29261410304.0,293285888.0,2162959.0,891263.0
12-04 08:49:26,4.854,0.418,94.728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3561844736.0,502534144.0,29261410304.0,293285888.0,2070296.0,886600.0
12-04 08:49:27,4.355,0.419,95.142,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3561775104.0,502534144.0,29261414400.0,293351424.0,2050562.0,878558.0
12-04 08:49:28,4.754,0.334,94.495,0.0,0.0,0.417,0.0,16384.0,0.0,2.0,3561902080.0,502534144.0,29261414400.0,293224448.0,2202060.0,893287.0
12-04 08:49:29,4.359,0.419,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3561902080.0,502534144.0,29261414400.0,293224448.0,2054285.0,891608.0
12-04 08:49:30,4.913,0.250,94.505,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3562016768.0,502542336.0,29261418496.0,293097472.0,2155913.0,889387.0
12-04 08:49:31,5.017,0.251,94.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3562016768.0,502542336.0,29261418496.0,293097472.0,2109759.0,890179.0
12-04 08:49:32,4.762,0.334,94.737,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3562012672.0,502542336.0,29261422592.0,293097472.0,2064467.0,882496.0
12-04 08:49:33,4.114,0.252,95.466,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3562520576.0,502546432.0,29261418496.0,292589568.0,2194779.0,877181.0
12-04 08:49:34,4.778,0.251,94.971,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3562639360.0,502546432.0,29261426688.0,292462592.0,2090569.0,888741.0
12-04 08:49:35,4.279,0.336,95.302,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3562762240.0,502546432.0,29261430784.0,292335616.0,2065535.0,907143.0
12-04 08:49:36,4.351,0.335,94.895,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,3563139072.0,502550528.0,29261430784.0,291954688.0,2076673.0,907192.0
12-04 08:49:37,4.443,0.419,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3563347968.0,502550528.0,29261430784.0,291745792.0,2201200.0,893055.0
12-04 08:49:38,4.599,0.167,95.067,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,3563483136.0,502550528.0,29261434880.0,291606528.0,1951437.0,882383.0
12-04 08:49:39,4.929,0.251,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3563765760.0,502550528.0,29261438976.0,291319808.0,2191331.0,891433.0
12-04 08:49:40,4.682,0.334,94.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3563859968.0,502550528.0,29261438976.0,291225600.0,2108638.0,885614.0
12-04 08:49:41,5.013,0.251,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3564535808.0,502550528.0,29261438976.0,290549760.0,2066135.0,888221.0
12-04 08:49:42,4.576,0.582,94.509,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,3564523520.0,502554624.0,29261438976.0,290557952.0,1897398.0,867787.0
12-04 08:49:43,4.034,0.252,95.546,0.0,0.0,0.168,0.0,20480.0,0.0,3.0,3565125632.0,502558720.0,29261434880.0,289955840.0,1970162.0,887433.0
12-04 08:49:44,4.674,0.334,94.908,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3565113344.0,502558720.0,29261447168.0,289955840.0,2231934.0,889028.0
12-04 08:49:45,4.845,0.585,94.486,0.0,0.0,0.084,0.0,94208.0,0.0,11.0,3565367296.0,502558720.0,29261447168.0,289701888.0,2207816.0,876018.0
12-04 08:49:46,4.271,0.586,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3566129152.0,502558720.0,29261447168.0,288940032.0,2077735.0,880841.0
12-04 08:49:47,4.833,0.333,94.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3566415872.0,502558720.0,29261447168.0,288653312.0,2185144.0,887436.0
12-04 08:49:48,4.686,0.335,94.644,0.084,0.0,0.251,0.0,61440.0,0.0,9.0,3566919680.0,502566912.0,29261443072.0,288145408.0,2050766.0,874273.0
12-04 08:49:49,4.428,0.334,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3567132672.0,502566912.0,29261451264.0,287924224.0,2078884.0,882879.0
12-04 08:49:50,4.682,0.334,94.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3567255552.0,502566912.0,29261455360.0,287797248.0,2076607.0,889177.0
12-04 08:49:51,5.175,0.334,94.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3567382528.0,502566912.0,29261455360.0,287670272.0,2055071.0,884926.0
12-04 08:49:52,5.184,0.167,94.398,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3567542272.0,502566912.0,29261455360.0,287510528.0,2078742.0,890631.0
12-04 08:49:53,4.849,0.334,94.649,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,3567665152.0,502566912.0,29261459456.0,287383552.0,2086162.0,904829.0
12-04 08:49:54,4.268,0.335,94.979,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,3567661056.0,502571008.0,29261459456.0,287383552.0,2043349.0,873446.0
12-04 08:49:55,4.678,0.501,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3567624192.0,502571008.0,29261463552.0,287416320.0,2077360.0,881550.0
12-04 08:49:56,4.515,0.334,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3568037888.0,502571008.0,29261463552.0,287002624.0,2072584.0,889179.0
12-04 08:49:57,4.020,0.335,95.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3565645824.0,502571008.0,29261463552.0,289394688.0,1756646.0,864787.0
12-04 08:49:58,4.439,0.251,95.226,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3565625344.0,502575104.0,29261459456.0,289415168.0,1749339.0,880445.0
12-04 08:49:59,4.351,0.335,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3565617152.0,502575104.0,29261467648.0,289415168.0,2343062.0,892862.0
12-04 08:50:00,3.950,0.252,95.546,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3565608960.0,502579200.0,29261471744.0,289415168.0,1682957.0,867337.0
12-04 08:50:01,4.610,0.335,95.054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3566125056.0,502579200.0,29261471744.0,288899072.0,2324387.0,886034.0
12-04 08:50:02,4.439,0.251,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3566465024.0,502579200.0,29261471744.0,288559104.0,2110407.0,885769.0
12-04 08:50:03,4.682,0.334,94.816,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3566878720.0,502579200.0,29261471744.0,288145408.0,1682335.0,864798.0
12-04 08:50:04,4.758,0.501,94.658,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3567190016.0,502579200.0,29261475840.0,287830016.0,1685596.0,883295.0
12-04 08:50:05,4.184,0.502,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3567566848.0,502579200.0,29261479936.0,287449088.0,2024494.0,882269.0
12-04 08:50:06,4.275,0.335,95.054,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3567558656.0,502587392.0,29261479936.0,287449088.0,2308176.0,876458.0
12-04 08:50:07,4.678,0.251,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3567685632.0,502587392.0,29261479936.0,287322112.0,2205959.0,899187.0
12-04 08:50:08,5.004,0.334,94.495,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3567210496.0,502595584.0,29261475840.0,287793152.0,2291658.0,893281.0
12-04 08:50:09,4.758,0.250,94.741,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3567415296.0,502595584.0,29261488128.0,287576064.0,2304266.0,884629.0
12-04 08:50:10,4.191,0.335,95.390,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3567382528.0,502595584.0,29261488128.0,287608832.0,2228727.0,879413.0
12-04 08:50:11,5.004,0.250,94.662,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3567415296.0,502595584.0,29261488128.0,287576064.0,2167424.0,904952.0
12-04 08:50:12,4.450,0.420,94.962,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3566768128.0,502599680.0,29261488128.0,288219136.0,2223988.0,880370.0
12-04 08:50:13,4.758,0.584,94.574,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3566739456.0,502603776.0,29261488128.0,288243712.0,2233115.0,885235.0
12-04 08:50:14,4.988,0.665,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3566764032.0,502603776.0,29261496320.0,288210944.0,2195571.0,887675.0
12-04 08:50:15,4.188,0.251,95.310,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3566858240.0,502603776.0,29261496320.0,288116736.0,2197671.0,879771.0
12-04 08:50:16,4.754,0.417,94.495,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3566891008.0,502603776.0,29261496320.0,288083968.0,2261262.0,886613.0
12-04 08:50:17,4.268,0.418,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3566981120.0,502603776.0,29261500416.0,287989760.0,2064247.0,885856.0
12-04 08:50:18,3.769,0.335,95.812,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3567259648.0,502611968.0,29261500416.0,287703040.0,1694054.0,669321.0
12-04 08:50:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3567255552.0,502611968.0,29261500416.0,287707136.0,3477.0,6509.0
12-04 08:50:20,0.417,0.250,99.333,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,3567669248.0,502611968.0,29261504512.0,287289344.0,5888.0,150791.0
12-04 08:50:21,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3568410624.0,502611968.0,29261508608.0,286543872.0,20634.0,20765.0
12-04 08:50:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3568394240.0,502611968.0,29261508608.0,286560256.0,5919.0,6463.0
12-04 08:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3568394240.0,502611968.0,29261508608.0,286560256.0,3373.0,3534.0
12-04 08:50:24,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3568386048.0,502620160.0,29261508608.0,286560256.0,4939.0,6123.0
12-04 08:50:25,4.333,0.167,95.500,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,3560718336.0,502620160.0,29261512704.0,294223872.0,936376.0,110889.0
12-04 08:50:26,4.758,0.501,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3560759296.0,502620160.0,29261516800.0,294178816.0,2094327.0,905812.0
12-04 08:50:27,4.854,0.251,94.728,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3561013248.0,502620160.0,29261516800.0,293924864.0,2113981.0,894514.0
12-04 08:50:28,4.690,0.419,94.807,0.0,0.0,0.084,0.0,61440.0,0.0,2.0,3561263104.0,502624256.0,29261516800.0,293670912.0,2087663.0,897659.0
12-04 08:50:29,4.205,0.252,95.038,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,3560910848.0,502628352.0,29261520896.0,294014976.0,2110126.0,920834.0
12-04 08:50:30,4.606,0.586,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3560996864.0,502628352.0,29261524992.0,293924864.0,2082073.0,886110.0
12-04 08:50:31,4.849,0.418,94.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3561123840.0,502628352.0,29261524992.0,293797888.0,2234024.0,907400.0
12-04 08:50:32,5.569,0.333,93.932,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3560525824.0,502628352.0,29261524992.0,294395904.0,2089660.0,886662.0
12-04 08:50:33,5.100,0.334,94.398,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3558391808.0,502632448.0,29261524992.0,296525824.0,2110634.0,907359.0
12-04 08:50:34,4.603,0.418,94.895,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3558322176.0,502632448.0,29261529088.0,296591360.0,2110246.0,891083.0
12-04 08:50:35,4.526,0.419,94.803,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3558313984.0,502632448.0,29261537280.0,296591360.0,2241035.0,903794.0
12-04 08:50:36,4.921,0.417,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3558313984.0,502632448.0,29261537280.0,296591360.0,2104094.0,893067.0
12-04 08:50:37,5.175,0.501,94.240,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3557838848.0,502632448.0,29261541376.0,297062400.0,2087725.0,904967.0
12-04 08:50:38,4.454,0.168,95.294,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3557675008.0,502632448.0,29261541376.0,297226240.0,2117124.0,890521.0
12-04 08:50:39,4.198,0.336,95.130,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3557801984.0,502632448.0,29261541376.0,297099264.0,2091454.0,897298.0
12-04 08:50:40,4.439,0.251,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3558182912.0,502632448.0,29261541376.0,296718336.0,1873396.0,890881.0
12-04 08:50:41,4.286,0.420,94.958,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,3559411712.0,502636544.0,29261549568.0,295477248.0,1977475.0,885469.0
12-04 08:50:42,4.523,0.503,94.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3559440384.0,502636544.0,29261549568.0,295448576.0,2157009.0,907793.0
12-04 08:50:43,5.338,0.334,94.245,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3559133184.0,502640640.0,29261545472.0,295755776.0,2243396.0,894688.0
12-04 08:50:44,5.193,0.335,94.305,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3559010304.0,502640640.0,29261549568.0,295874560.0,2359039.0,926409.0
12-04 08:50:45,5.426,0.167,94.324,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3559088128.0,502640640.0,29261553664.0,295792640.0,1982766.0,880561.0
12-04 08:50:46,4.591,0.501,94.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3559432192.0,502640640.0,29261553664.0,295448576.0,2125302.0,898715.0
12-04 08:50:47,5.162,0.500,94.172,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3559804928.0,502644736.0,29261557760.0,295067648.0,2237117.0,895206.0
12-04 08:50:48,4.833,0.583,94.500,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3560439808.0,502648832.0,29261553664.0,294432768.0,2257141.0,903983.0
12-04 08:50:49,5.088,0.500,94.245,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3550429184.0,502648832.0,29261561856.0,304435200.0,2117718.0,893195.0
12-04 08:50:50,4.690,0.419,94.891,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550527488.0,502648832.0,29261561856.0,304336896.0,2127612.0,898795.0
12-04 08:50:51,4.849,0.418,94.732,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3551035392.0,502648832.0,29261561856.0,303828992.0,2138057.0,912446.0
12-04 08:50:52,5.079,0.416,94.338,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3551289344.0,502648832.0,29261561856.0,303575040.0,2078504.0,886379.0
12-04 08:50:53,4.766,0.502,94.482,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,3551571968.0,502661120.0,29261553664.0,303288320.0,2232131.0,907939.0
12-04 08:50:54,4.282,0.420,95.130,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3552034816.0,502661120.0,29261565952.0,302813184.0,2090574.0,890200.0
12-04 08:50:55,4.937,0.418,94.561,0.0,0.0,0.084,0.0,90112.0,0.0,10.0,3552411648.0,502661120.0,29261570048.0,302432256.0,2184806.0,905967.0
12-04 08:50:56,5.246,0.333,94.172,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3552858112.0,502661120.0,29261570048.0,301985792.0,2098964.0,886039.0
12-04 08:50:57,4.937,0.418,94.477,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3552788480.0,502661120.0,29261574144.0,302051328.0,2101949.0,906356.0
12-04 08:50:58,5.338,0.250,94.245,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3553329152.0,502661120.0,29261574144.0,301510656.0,2104638.0,893776.0
12-04 08:50:59,4.778,0.503,94.635,0.084,0.0,0.0,0.0,36864.0,0.0,3.0,3553546240.0,502665216.0,29261574144.0,301289472.0,2238209.0,901889.0
12-04 08:51:00,4.833,0.333,94.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3553800192.0,502665216.0,29261574144.0,301035520.0,2119743.0,891654.0
12-04 08:51:01,4.530,0.419,94.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554275328.0,502665216.0,29261578240.0,300556288.0,2081461.0,894198.0
12-04 08:51:02,4.770,0.418,94.561,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3553751040.0,502665216.0,29261578240.0,301080576.0,2241842.0,900404.0
12-04 08:51:03,4.610,0.335,95.054,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3553538048.0,502673408.0,29261574144.0,301289472.0,2089074.0,904421.0
12-04 08:51:04,5.079,0.416,94.088,0.250,0.0,0.167,0.0,45056.0,0.0,7.0,3553656832.0,502677504.0,29261578240.0,301162496.0,2105301.0,905560.0
12-04 08:51:05,4.686,0.418,94.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3553771520.0,502677504.0,29261590528.0,301035520.0,2125299.0,890538.0
12-04 08:51:06,4.526,0.587,94.803,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3553001472.0,502677504.0,29261590528.0,301805568.0,2119550.0,909650.0
12-04 08:51:07,4.606,0.419,94.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3553136640.0,502677504.0,29261590528.0,301670400.0,2099572.0,888436.0
12-04 08:51:08,4.373,0.168,95.290,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3553517568.0,502681600.0,29261586432.0,301289472.0,2160222.0,900614.0
12-04 08:51:09,4.698,0.252,94.883,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3553636352.0,502681600.0,29261594624.0,301162496.0,2117555.0,892881.0
12-04 08:51:10,4.849,0.334,94.565,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3553755136.0,502685696.0,29261598720.0,301035520.0,2097126.0,915499.0
12-04 08:51:11,5.0,0.500,94.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554009088.0,502685696.0,29261598720.0,300781568.0,2239832.0,898682.0
12-04 08:51:12,4.937,0.502,94.310,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3554136064.0,502685696.0,29261598720.0,300654592.0,2082927.0,894775.0
12-04 08:51:13,4.526,0.251,95.054,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3553628160.0,502685696.0,29261598720.0,301162496.0,2118679.0,899307.0
12-04 08:51:14,4.766,0.418,94.816,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3553734656.0,502685696.0,29261602816.0,301051904.0,2083855.0,891530.0
12-04 08:51:15,5.259,0.417,94.240,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554205696.0,502685696.0,29261606912.0,300576768.0,2114239.0,906618.0
12-04 08:51:16,4.100,0.586,95.146,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3554582528.0,502689792.0,29261606912.0,300195840.0,1844633.0,878787.0
12-04 08:51:17,4.439,0.335,95.142,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554582528.0,502689792.0,29261606912.0,300195840.0,2024681.0,898245.0
12-04 08:51:18,4.690,0.419,94.724,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3554615296.0,502693888.0,29261602816.0,300163072.0,2318293.0,896679.0
12-04 08:51:19,4.610,0.503,94.803,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554701312.0,502693888.0,29261611008.0,300068864.0,2270977.0,905371.0
12-04 08:51:20,4.198,0.336,95.298,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,3554701312.0,502693888.0,29261611008.0,300068864.0,2118293.0,894397.0
12-04 08:51:21,4.921,0.500,94.245,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3555344384.0,502693888.0,29261611008.0,299425792.0,2241314.0,927938.0
12-04 08:51:22,4.706,0.336,94.790,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3555454976.0,502702080.0,29261611008.0,299307008.0,2117346.0,903509.0
12-04 08:51:23,5.184,0.251,94.482,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3555577856.0,502706176.0,29261611008.0,299180032.0,2172460.0,909489.0
12-04 08:51:24,4.622,0.168,95.126,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555569664.0,502706176.0,29261619200.0,299180032.0,2119111.0,904512.0
12-04 08:51:25,5.029,0.251,94.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555692544.0,502706176.0,29261623296.0,299053056.0,2229106.0,855497.0
12-04 08:51:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555819520.0,502706176.0,29261623296.0,298926080.0,3893.0,5493.0
12-04 08:51:27,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3556458496.0,502706176.0,29261623296.0,298287104.0,7836.0,153733.0
12-04 08:51:28,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,4.0,3556323328.0,502714368.0,29261619200.0,298418176.0,4788.0,6014.0
12-04 08:51:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555422208.0,502714368.0,29261623296.0,299315200.0,4397.0,5463.0
12-04 08:51:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3555422208.0,502714368.0,29261631488.0,299307008.0,3767.0,4245.0
12-04 08:51:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555422208.0,502714368.0,29261631488.0,299307008.0,21305.0,21704.0
12-04 08:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555422208.0,502714368.0,29261631488.0,299307008.0,3515.0,3907.0
12-04 08:51:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3555422208.0,502714368.0,29261631488.0,299307008.0,2482.0,2937.0
12-04 08:51:34,7.191,0.334,92.140,0.251,0.0,0.084,0.0,118784.0,0.0,27.0,3554897920.0,502718464.0,29261635584.0,299823104.0,2119387.0,618637.0
12-04 08:51:35,4.678,0.501,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3555094528.0,502718464.0,29261639680.0,299622400.0,2132293.0,909222.0
12-04 08:51:36,4.774,0.586,94.389,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3555053568.0,502718464.0,29261647872.0,299655168.0,2186879.0,909814.0
12-04 08:51:37,6.260,0.584,92.988,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3586465792.0,502718464.0,29261647872.0,268242944.0,2167789.0,924191.0
12-04 08:51:38,7.827,1.332,86.012,4.663,0.0,0.167,311296.0,65536.0,12.0,2.0,3569557504.0,502722560.0,29271498752.0,275296256.0,5722608.0,1001017.0
12-04 08:51:39,5.180,0.752,86.550,7.435,0.0,0.084,77824.0,32768.0,2.0,3.0,3577692160.0,502730752.0,29284954112.0,253698048.0,22737919.0,1045384.0
12-04 08:51:40,5.495,0.500,92.590,1.249,0.0,0.167,0.0,0.0,0.0,0.0,3580121088.0,502730752.0,29285310464.0,250912768.0,2389414.0,1003260.0
12-04 08:51:41,4.937,0.502,94.310,0.084,0.0,0.167,0.0,0.0,0.0,0.0,3582337024.0,502730752.0,29285625856.0,248381440.0,2471596.0,960224.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-peer-slave-22.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","oily-birds",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:37 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:37,1.505,0.534,97.892,0.036,0.0,0.033,4646.837,1101258.135,0.608,12.270,3125686272.0,793993216.0,22076289024.0,7623106560.0,0.0,0.0
12-04 08:29:38,4.854,0.335,94.644,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3126140928.0,793993216.0,22076297216.0,7622643712.0,2787596.0,924622.0
12-04 08:29:39,4.359,0.251,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3126136832.0,793993216.0,22076301312.0,7622643712.0,2895612.0,920335.0
12-04 08:29:40,5.008,0.334,94.574,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3126898688.0,793993216.0,22076301312.0,7621881856.0,2447851.0,954566.0
12-04 08:29:41,5.491,0.582,93.760,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3127881728.0,793993216.0,22076301312.0,7620898816.0,4563592.0,956668.0
12-04 08:29:42,4.104,0.419,95.310,0.0,0.0,0.168,0.0,77824.0,0.0,8.0,3129057280.0,793993216.0,22076301312.0,7619723264.0,1237210.0,931410.0
12-04 08:29:43,4.268,0.418,95.063,0.167,0.0,0.084,0.0,61440.0,0.0,5.0,3130286080.0,794001408.0,22076301312.0,7618486272.0,2722178.0,933910.0
12-04 08:29:44,5.175,0.167,94.407,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3131834368.0,794001408.0,22076309504.0,7616929792.0,2358284.0,924350.0
12-04 08:29:45,6.489,0.333,93.012,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3126169600.0,794001408.0,22076309504.0,7622594560.0,4803189.0,979056.0
12-04 08:29:46,5.122,0.336,94.458,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3126374400.0,794001408.0,22076309504.0,7622389760.0,5069779.0,1010899.0
12-04 08:29:47,3.930,0.502,95.401,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3127390208.0,794001408.0,22076309504.0,7621373952.0,1353550.0,915048.0
12-04 08:29:48,4.341,0.417,95.159,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3127898112.0,794001408.0,22076309504.0,7620866048.0,1497300.0,946973.0
12-04 08:29:49,4.257,0.250,95.075,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,3128905728.0,794005504.0,22076313600.0,7619850240.0,1386520.0,904200.0
12-04 08:29:50,4.671,0.417,94.912,0.0,0.0,0.0,0.0,49152.0,0.0,12.0,3130048512.0,794005504.0,22076313600.0,7618707456.0,2128696.0,923034.0
12-04 08:29:51,5.105,0.502,94.226,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3131666432.0,794005504.0,22076313600.0,7617089536.0,2737879.0,963312.0
12-04 08:29:52,5.843,0.501,93.573,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3133980672.0,794005504.0,22076317696.0,7614771200.0,5180406.0,1022842.0
12-04 08:29:53,6.025,0.167,93.724,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3133595648.0,794005504.0,22076321792.0,7615152128.0,4522685.0,1012863.0
12-04 08:29:54,4.355,0.335,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3133972480.0,794005504.0,22076321792.0,7614775296.0,2228200.0,931334.0
12-04 08:29:55,4.195,0.336,95.218,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,3134099456.0,794009600.0,22076321792.0,7614644224.0,2502528.0,883869.0
12-04 08:29:56,4.017,0.251,95.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3134099456.0,794009600.0,22076321792.0,7614644224.0,1329497.0,902660.0
12-04 08:29:57,4.337,0.417,95.163,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,3134095360.0,794009600.0,22076325888.0,7614644224.0,1298483.0,891171.0
12-04 08:29:58,4.833,0.250,94.667,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3134095360.0,794009600.0,22076325888.0,7614644224.0,1725911.0,903120.0
12-04 08:29:59,4.845,0.334,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3134214144.0,794009600.0,22076334080.0,7614517248.0,2296084.0,918592.0
12-04 08:30:00,6.010,0.334,93.489,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3137552384.0,794009600.0,22076334080.0,7611179008.0,4214945.0,1012734.0
12-04 08:30:01,5.034,0.252,94.547,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3137507328.0,794017792.0,22076334080.0,7611215872.0,2975596.0,969032.0
12-04 08:30:02,5.444,0.503,93.802,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3142270976.0,794017792.0,22076334080.0,7606452224.0,6572429.0,993530.0
12-04 08:30:03,5.990,0.333,93.594,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3143512064.0,794017792.0,22076334080.0,7605211136.0,4397684.0,952440.0
12-04 08:30:04,1.841,0.167,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3141308416.0,794017792.0,22076342272.0,7607406592.0,1287874.0,392809.0
12-04 08:30:05,0.418,0.084,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3141435392.0,794017792.0,22076342272.0,7607279616.0,768992.0,76003.0
12-04 08:30:06,1.838,0.251,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3139911680.0,794017792.0,22076342272.0,7608803328.0,3401757.0,129148.0
12-04 08:30:07,2.085,0.250,97.498,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3140771840.0,794017792.0,22076342272.0,7607943168.0,3972059.0,148560.0
12-04 08:30:08,1.926,0.084,97.990,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3129606144.0,794017792.0,22076346368.0,7619104768.0,7992797.0,103952.0
12-04 08:30:09,1.504,0.418,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3127468032.0,794017792.0,22076350464.0,7621238784.0,7679043.0,95571.0
12-04 08:30:10,1.001,0.167,98.832,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3126665216.0,794017792.0,22076399616.0,7621992448.0,3847726.0,43105.0
12-04 08:30:11,4.874,2.689,92.101,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3132768256.0,794017792.0,22078029824.0,7614259200.0,6784001.0,512266.0
12-04 08:30:12,15.753,7.277,76.627,0.171,0.0,0.171,0.0,2215936.0,0.0,22.0,3228651520.0,794017792.0,22091644928.0,7504760832.0,3236585.0,597934.0
12-04 08:30:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3229794304.0,794017792.0,22092406784.0,7502856192.0,5743.0,150583.0
12-04 08:30:14,0.752,0.167,99.081,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,3230699520.0,794017792.0,22092857344.0,7501500416.0,105647.0,3654.0
12-04 08:30:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3230621696.0,794017792.0,22092857344.0,7501578240.0,3168.0,4377.0
12-04 08:30:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3230621696.0,794017792.0,22092857344.0,7501578240.0,2227.0,2864.0
12-04 08:30:17,0.250,0.167,99.583,0.0,0.0,0.0,0.0,14499840.0,0.0,40.0,3230441472.0,794017792.0,22092857344.0,7501758464.0,4418.0,6552.0
12-04 08:30:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3230232576.0,794017792.0,22092857344.0,7501967360.0,2142.0,2807.0
12-04 08:30:19,7.410,0.583,91.923,0.0,0.0,0.083,0.0,159744.0,0.0,27.0,3228061696.0,794017792.0,22092861440.0,7504134144.0,4392329.0,636062.0
12-04 08:30:20,4.526,0.419,94.971,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3228950528.0,794017792.0,22092861440.0,7503245312.0,2164918.0,1005474.0
12-04 08:30:21,5.013,0.418,94.403,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3230564352.0,794017792.0,22092865536.0,7501627392.0,4556353.0,939498.0
12-04 08:30:22,4.845,0.418,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3232120832.0,794017792.0,22092865536.0,7500070912.0,2995066.0,940826.0
12-04 08:30:23,5.486,0.333,93.849,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3232702464.0,794017792.0,22092865536.0,7499489280.0,3865780.0,998712.0
12-04 08:30:24,4.825,0.416,94.509,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3232620544.0,794021888.0,22092869632.0,7499563008.0,2547950.0,930552.0
12-04 08:30:25,5.193,0.335,94.389,0.0,0.0,0.084,0.0,32768.0,0.0,6.0,3228741632.0,794021888.0,22092869632.0,7503441920.0,4104914.0,948395.0
12-04 08:30:26,5.324,0.416,94.010,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3229319168.0,794021888.0,22092869632.0,7502864384.0,3566556.0,955398.0
12-04 08:30:27,4.614,0.336,94.883,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3230945280.0,794021888.0,22092873728.0,7501234176.0,3554994.0,1006485.0
12-04 08:30:28,4.870,0.420,94.710,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3231346688.0,794021888.0,22092873728.0,7500832768.0,2981917.0,1034786.0
12-04 08:30:29,4.770,0.418,94.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3232231424.0,794021888.0,22092877824.0,7499943936.0,5253360.0,965536.0
12-04 08:30:30,4.500,0.500,94.583,0.250,0.0,0.167,0.0,28672.0,0.0,4.0,3232358400.0,794021888.0,22092877824.0,7499816960.0,1764485.0,933604.0
12-04 08:30:31,7.358,0.753,91.722,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3239976960.0,794021888.0,22092910592.0,7492165632.0,2571235.0,1013804.0
12-04 08:30:32,2.244,0.665,96.924,0.0,0.0,0.166,0.0,167936.0,0.0,17.0,2790477824.0,794021888.0,22092898304.0,7941677056.0,405417.0,169173.0
12-04 08:30:33,1.003,0.919,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2790473728.0,794021888.0,22092902400.0,7941677056.0,120890.0,126641.0
12-04 08:30:34,9.656,7.305,82.872,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2788737024.0,794021888.0,22099152896.0,7937163264.0,2970477.0,940572.0
12-04 08:30:35,18.889,10.171,70.598,0.0,0.0,0.342,4096.0,2203648.0,1.0,22.0,2792988672.0,794025984.0,22114521088.0,7917539328.0,3140414.0,1037938.0
12-04 08:30:36,18.659,9.888,71.023,0.086,0.0,0.344,0.0,2162688.0,0.0,23.0,2799198208.0,794025984.0,22130024448.0,7895826432.0,3124224.0,1020288.0
12-04 08:30:37,19.319,9.617,70.553,0.0,0.0,0.511,0.0,2150400.0,0.0,19.0,2800857088.0,794025984.0,22145601536.0,7878590464.0,3129845.0,1026523.0
12-04 08:30:38,20.085,9.746,69.746,0.085,0.0,0.339,0.0,2154496.0,0.0,19.0,2811105280.0,794030080.0,22161199104.0,7852740608.0,3140309.0,1035194.0
12-04 08:30:39,19.092,9.675,70.719,0.0,0.0,0.514,0.0,2150400.0,0.0,19.0,2813894656.0,794034176.0,22177153024.0,7833993216.0,3125261.0,1019146.0
12-04 08:30:40,19.866,10.645,69.237,0.084,0.0,0.168,0.0,2158592.0,0.0,20.0,2823213056.0,794034176.0,22192148480.0,7809679360.0,3118990.0,1018594.0
12-04 08:30:41,19.303,9.949,69.983,0.0,0.0,0.765,0.0,2150400.0,0.0,19.0,2824495104.0,794034176.0,22208147456.0,7792398336.0,3129415.0,1022785.0
12-04 08:30:42,19.371,10.195,70.008,0.085,0.0,0.340,0.0,2199552.0,0.0,23.0,2827599872.0,794034176.0,22223388672.0,7774052352.0,3125225.0,1018384.0
12-04 08:30:43,18.771,10.580,70.137,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,2828791808.0,794034176.0,22238908416.0,7757340672.0,3123011.0,1022356.0
12-04 08:30:44,19.120,10.321,70.305,0.0,0.0,0.254,0.0,2150400.0,0.0,19.0,2834288640.0,794034176.0,22254997504.0,7735754752.0,3126480.0,1022367.0
12-04 08:30:45,19.644,9.653,69.941,0.085,0.0,0.677,0.0,2154496.0,0.0,21.0,2843140096.0,794034176.0,22270185472.0,7711715328.0,3122182.0,1018620.0
12-04 08:30:46,19.777,9.247,70.548,0.086,0.0,0.342,0.0,2150400.0,0.0,19.0,2843353088.0,794034176.0,22285713408.0,7695974400.0,3121925.0,1017344.0
12-04 08:30:47,19.011,9.804,70.759,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2846732288.0,794034176.0,22301638656.0,7676669952.0,3119651.0,1016337.0
12-04 08:30:48,19.280,9.769,70.523,0.086,0.0,0.343,0.0,2170880.0,0.0,23.0,2847133696.0,794034176.0,22317699072.0,7660208128.0,3117888.0,1017958.0
12-04 08:30:49,19.390,9.907,70.195,0.085,0.0,0.423,0.0,2154496.0,0.0,19.0,2852077568.0,794034176.0,22332751872.0,7640211456.0,3130357.0,1025522.0
12-04 08:30:50,18.073,11.083,70.418,0.085,0.0,0.341,0.0,2150400.0,0.0,19.0,2851811328.0,794034176.0,22348697600.0,7624531968.0,3120017.0,1017330.0
12-04 08:30:51,18.846,10.441,70.289,0.085,0.0,0.340,0.0,2146304.0,0.0,19.0,2851528704.0,794034176.0,22364045312.0,7609466880.0,3119793.0,1017241.0
12-04 08:30:52,16.511,9.872,63.830,9.191,0.0,0.596,8192.0,222466048.0,2.0,423.0,2853318656.0,794042368.0,22376628224.0,7595085824.0,2998254.0,953645.0
12-04 08:30:53,20.972,10.912,66.922,0.853,0.0,0.341,0.0,32481280.0,0.0,102.0,2857222144.0,794042368.0,22395056128.0,7572754432.0,3250660.0,1086920.0
12-04 08:30:54,17.925,10.635,70.840,0.086,0.0,0.515,0.0,2158592.0,0.0,21.0,2862895104.0,794042368.0,22410272768.0,7551864832.0,3121060.0,1019820.0
12-04 08:30:55,19.175,9.458,70.765,0.0,0.0,0.602,0.0,2158592.0,0.0,20.0,2861973504.0,794042368.0,22426230784.0,7536828416.0,3130819.0,1022878.0
12-04 08:30:56,20.116,10.844,68.709,0.0,0.0,0.331,0.0,2150400.0,0.0,19.0,2862530560.0,794046464.0,22441279488.0,7521218560.0,3121830.0,1017835.0
12-04 08:30:57,20.326,9.262,69.897,0.086,0.0,0.429,0.0,2158592.0,0.0,19.0,2865049600.0,794050560.0,22456832000.0,7503142912.0,3123565.0,1024090.0
12-04 08:30:58,19.154,9.750,70.923,0.0,0.0,0.173,0.0,2138112.0,0.0,19.0,2865467392.0,794050560.0,22472491008.0,7487066112.0,3124269.0,1019077.0
12-04 08:30:59,19.096,10.060,70.332,0.0,0.0,0.512,0.0,2158592.0,0.0,19.0,2867785728.0,794050560.0,22487998464.0,7469240320.0,3122199.0,1020975.0
12-04 08:31:00,19.832,10.084,69.412,0.168,0.0,0.504,0.0,2174976.0,0.0,24.0,2868121600.0,794050560.0,22503645184.0,7453257728.0,3125810.0,1019617.0
12-04 08:31:01,19.072,10.549,69.958,0.0,0.0,0.422,0.0,2146304.0,0.0,19.0,2875834368.0,794050560.0,22519521280.0,7429668864.0,3120749.0,1018594.0
12-04 08:31:02,18.847,9.811,70.912,0.0,0.0,0.430,0.0,2158592.0,0.0,19.0,2878083072.0,794050560.0,22534750208.0,7412191232.0,3130314.0,1020461.0
12-04 08:31:03,19.201,10.705,69.669,0.085,0.0,0.340,0.0,2158592.0,0.0,21.0,2880086016.0,794050560.0,22550257664.0,7394680832.0,3131859.0,1028969.0
12-04 08:31:04,19.369,9.215,70.904,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,2881028096.0,794050560.0,22566289408.0,7377707008.0,3136126.0,1035489.0
12-04 08:31:05,18.919,11.318,69.510,0.084,0.0,0.169,0.0,2154496.0,0.0,19.0,2881249280.0,794050560.0,22581293056.0,7362482176.0,3137867.0,1034271.0
12-04 08:31:06,19.363,9.122,70.998,0.086,0.0,0.430,0.0,2170880.0,0.0,21.0,2881105920.0,794050560.0,22597476352.0,7346442240.0,3125335.0,1021366.0
12-04 08:31:07,19.729,9.992,69.771,0.0,0.0,0.508,0.0,2154496.0,0.0,19.0,2882658304.0,794050560.0,22613020672.0,7329345536.0,3128793.0,1020628.0
12-04 08:31:08,19.508,10.008,70.059,0.0,0.0,0.424,0.0,2154496.0,0.0,20.0,2882596864.0,794050560.0,22628474880.0,7313952768.0,3125088.0,1021329.0
12-04 08:31:09,20.034,10.185,69.192,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,2887831552.0,794050560.0,22644178944.0,7293014016.0,3127183.0,1020627.0
12-04 08:31:10,19.064,9.957,70.468,0.0,0.0,0.511,0.0,2150400.0,0.0,20.0,2891165696.0,794050560.0,22659698688.0,7274160128.0,3162549.0,1074233.0
12-04 08:31:11,19.437,9.974,70.247,0.085,0.0,0.256,0.0,2154496.0,0.0,19.0,2891063296.0,794050560.0,22674845696.0,7259115520.0,3128490.0,1023826.0
12-04 08:31:12,21.945,10.155,67.298,0.086,0.0,0.516,0.0,2174976.0,0.0,21.0,2898886656.0,794054656.0,22690287616.0,7235846144.0,3130506.0,1026055.0
12-04 08:31:13,20.338,9.873,69.114,0.0,0.0,0.675,0.0,2183168.0,0.0,21.0,2894589952.0,794054656.0,22706458624.0,7223971840.0,3130928.0,1023290.0
12-04 08:31:14,19.214,10.077,70.453,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2898530304.0,794054656.0,22721904640.0,7204585472.0,3117753.0,1016504.0
12-04 08:31:15,19.533,9.507,70.354,0.086,0.0,0.519,0.0,2146304.0,0.0,19.0,2901061632.0,794054656.0,22737477632.0,7186481152.0,3121811.0,1019179.0
12-04 08:31:16,19.052,10.923,69.687,0.0,0.0,0.339,0.0,2166784.0,0.0,21.0,2901049344.0,794054656.0,22752620544.0,7171350528.0,3129809.0,1023462.0
12-04 08:31:17,20.893,9.183,69.419,0.084,0.0,0.421,0.0,2150400.0,0.0,19.0,2907762688.0,794058752.0,22768123904.0,7149129728.0,3119750.0,1016669.0
12-04 08:31:18,19.352,10.315,69.906,0.085,0.0,0.341,0.0,2174976.0,0.0,22.0,2911277056.0,794062848.0,22783819776.0,7129915392.0,3117245.0,1016245.0
12-04 08:31:19,19.309,10.540,69.899,0.0,0.0,0.253,0.0,2150400.0,0.0,19.0,2912145408.0,794062848.0,22799753216.0,7113113600.0,3132542.0,1024646.0
12-04 08:31:20,18.322,10.188,70.805,0.086,0.0,0.599,0.0,2150400.0,0.0,19.0,2912378880.0,794062848.0,22814896128.0,7097737216.0,3117753.0,1018583.0
12-04 08:31:21,19.625,9.642,70.478,0.0,0.0,0.256,0.0,2154496.0,0.0,19.0,2912796672.0,794062848.0,22830698496.0,7081517056.0,3134358.0,1025876.0
12-04 08:31:22,19.813,9.949,69.983,0.0,0.0,0.255,0.0,2154496.0,0.0,19.0,2913669120.0,794062848.0,22846005248.0,7065337856.0,3121942.0,1014901.0
12-04 08:31:23,18.058,9.199,62.862,9.370,0.0,0.511,0.0,234110976.0,0.0,375.0,2913411072.0,794062848.0,22859218944.0,7052382208.0,2995330.0,953467.0
12-04 08:31:24,15.990,8.376,67.343,7.614,0.0,0.677,0.0,192348160.0,0.0,332.0,2914471936.0,794066944.0,22873657344.0,7036878848.0,3112407.0,1015714.0
12-04 08:31:25,25.151,11.542,62.791,0.0,0.0,0.517,0.0,4321280.0,0.0,38.0,2916904960.0,794066944.0,22893117440.0,7014985728.0,3272952.0,1097523.0
12-04 08:31:26,17.478,9.217,72.957,0.0,0.0,0.348,0.0,2154496.0,0.0,19.0,2922627072.0,794066944.0,22908256256.0,6994124800.0,3131152.0,1024477.0
12-04 08:31:27,20.187,10.051,69.080,0.170,0.0,0.511,0.0,2150400.0,0.0,19.0,2923528192.0,794066944.0,22924279808.0,6977200128.0,3116540.0,1016850.0
12-04 08:31:28,18.650,9.789,70.970,0.0,0.0,0.591,0.0,2187264.0,0.0,22.0,2923995136.0,794066944.0,22939435008.0,6961577984.0,3131009.0,1023868.0
12-04 08:31:29,19.674,10.137,69.588,0.0,0.0,0.601,0.0,2154496.0,0.0,19.0,2924371968.0,794066944.0,22956216320.0,6944419840.0,3120892.0,1020914.0
12-04 08:31:30,19.437,10.060,70.077,0.085,0.0,0.341,0.0,2154496.0,0.0,22.0,2925535232.0,794066944.0,22970920960.0,6928551936.0,3120263.0,1018471.0
12-04 08:31:31,19.231,9.145,71.111,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,2926202880.0,794066944.0,22986063872.0,6912741376.0,3131848.0,1022769.0
12-04 08:31:32,20.155,9.302,69.854,0.0,0.0,0.689,0.0,2150400.0,0.0,19.0,2925830144.0,794066944.0,23002525696.0,6896652288.0,3117844.0,1016822.0
12-04 08:31:33,19.385,9.308,70.965,0.085,0.0,0.256,0.0,5353472.0,0.0,29.0,2927706112.0,794066944.0,23016755200.0,6880546816.0,3064326.0,953650.0
12-04 08:31:34,8.779,3.763,87.375,0.084,0.0,0.0,0.0,2195456.0,0.0,20.0,2931073024.0,794066944.0,23026135040.0,6867800064.0,149580.0,80307.0
12-04 08:31:35,0.923,0.252,98.658,0.084,0.0,0.084,0.0,200704.0,0.0,20.0,2931290112.0,794066944.0,23026139136.0,6867578880.0,80457.0,29914.0
12-04 08:31:36,0.333,0.500,99.167,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2931310592.0,794066944.0,23026372608.0,6867324928.0,3043.0,3337.0
12-04 08:31:37,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2931433472.0,794066944.0,23026376704.0,6867197952.0,4975.0,6777.0
12-04 08:31:38,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2931433472.0,794066944.0,23026376704.0,6867197952.0,4264.0,3940.0
12-04 08:31:39,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2931052544.0,794066944.0,23026376704.0,6867578880.0,3833.0,4140.0
12-04 08:31:40,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2931052544.0,794066944.0,23026376704.0,6867578880.0,3667.0,4441.0
12-04 08:31:41,6.511,4.508,88.397,0.167,0.0,0.417,0.0,28672.0,0.0,4.0,2931077120.0,794066944.0,23028891648.0,6865039360.0,611076.0,607000.0
12-04 08:31:42,22.440,11.433,65.785,0.0,0.0,0.341,0.0,2158592.0,0.0,20.0,2930671616.0,794066944.0,23045599232.0,6848737280.0,3362087.0,1250873.0
12-04 08:31:43,23.451,12.730,63.065,0.084,0.0,0.670,0.0,2158592.0,0.0,21.0,2931388416.0,794066944.0,23064055808.0,6829563904.0,5363273.0,1247710.0
12-04 08:31:44,27.905,13.910,57.337,0.170,0.0,0.679,0.0,21975040.0,0.0,62.0,2933239808.0,794066944.0,23101145088.0,6790623232.0,3361540.0,1253536.0
12-04 08:31:45,27.863,12.308,58.889,0.256,0.0,0.684,0.0,17141760.0,0.0,54.0,2933772288.0,794066944.0,23103606784.0,6787629056.0,3349458.0,1241807.0
12-04 08:31:46,22.517,12.842,64.041,0.086,0.0,0.514,0.0,4304896.0,0.0,38.0,2934575104.0,794066944.0,23122866176.0,6767566848.0,3552127.0,1359580.0
12-04 08:31:47,23.756,11.235,64.065,0.257,0.0,0.686,0.0,5615616.0,0.0,31.0,2934845440.0,794066944.0,23140229120.0,6749933568.0,5369232.0,1245780.0
12-04 08:31:48,31.180,13.351,54.005,1.034,0.0,0.431,8192.0,63967232.0,2.0,140.0,2915090432.0,794075136.0,23221821440.0,6688088064.0,3325415.0,1231283.0
12-04 08:31:49,26.821,13.882,58.269,0.086,0.0,0.943,0.0,8015872.0,0.0,39.0,2914086912.0,794075136.0,23181844480.0,6729068544.0,3409613.0,1278867.0
12-04 08:31:50,23.729,11.356,64.407,0.0,0.0,0.508,0.0,4317184.0,0.0,39.0,2918682624.0,794075136.0,23199342592.0,6706974720.0,3508167.0,1332422.0
12-04 08:31:51,23.424,11.499,64.395,0.085,0.0,0.596,0.0,2170880.0,0.0,22.0,2919497728.0,794079232.0,23217205248.0,6688292864.0,5369244.0,1248477.0
12-04 08:31:52,25.499,12.836,61.232,0.0,0.0,0.434,0.0,2158592.0,0.0,19.0,2919264256.0,794083328.0,23239147520.0,6666579968.0,3340176.0,1242623.0
12-04 08:31:53,26.491,13.203,59.625,0.170,0.0,0.511,0.0,2179072.0,0.0,22.0,2920001536.0,794087424.0,23259328512.0,6645657600.0,3396389.0,1268158.0
12-04 08:31:54,21.870,11.835,62.521,3.173,0.0,0.600,0.0,158085120.0,0.0,275.0,2922594304.0,794087424.0,23275102208.0,6627291136.0,3358648.0,1250644.0
12-04 08:31:55,14.852,9.873,65.570,9.198,0.0,0.506,0.0,213278720.0,0.0,410.0,2923732992.0,794087424.0,23287451648.0,6613803008.0,5359207.0,1249356.0
12-04 08:31:56,31.919,15.959,51.783,0.0,0.0,0.340,0.0,4321280.0,0.0,38.0,2924634112.0,794087424.0,23315324928.0,6585028608.0,3509075.0,1325959.0
12-04 08:31:57,29.458,13.986,56.206,0.0,0.0,0.350,0.0,2506752.0,0.0,23.0,2925182976.0,794087424.0,23339061248.0,6560743424.0,3388341.0,1266901.0
12-04 08:31:58,23.025,11.640,64.486,0.085,0.0,0.765,0.0,3973120.0,0.0,35.0,2925371392.0,794087424.0,23355682816.0,6543933440.0,3507062.0,1326327.0
12-04 08:31:59,22.712,10.847,65.763,0.085,0.0,0.593,0.0,2174976.0,0.0,21.0,2928508928.0,794091520.0,23372275712.0,6524198912.0,5232141.0,1262783.0
12-04 08:32:00,25.961,13.322,60.120,0.085,0.0,0.512,0.0,2158592.0,0.0,19.0,2927824896.0,794091520.0,23394205696.0,6502952960.0,3458034.0,1216232.0
12-04 08:32:01,26.235,13.203,60.136,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,2929094656.0,794091520.0,23413678080.0,6482210816.0,3389247.0,1269522.0
12-04 08:32:02,24.180,11.572,63.558,0.086,0.0,0.604,0.0,4321280.0,0.0,39.0,2929487872.0,794091520.0,23434571776.0,6460923904.0,3532679.0,1338083.0
12-04 08:32:03,24.097,11.587,63.476,0.084,0.0,0.756,0.0,2162688.0,0.0,19.0,2931580928.0,794091520.0,23451262976.0,6442139648.0,5379668.0,1261299.0
12-04 08:32:04,26.109,13.140,60.239,0.0,0.0,0.512,0.0,2174976.0,0.0,21.0,2932576256.0,794091520.0,23473074176.0,6419333120.0,3346062.0,1244704.0
12-04 08:32:05,26.234,12.381,60.779,0.087,0.0,0.519,0.0,2195456.0,0.0,23.0,2933088256.0,794091520.0,23492800512.0,6399094784.0,3400393.0,1276166.0
12-04 08:32:06,23.308,11.482,64.696,0.086,0.0,0.428,4096.0,4317184.0,1.0,40.0,2933866496.0,794095616.0,23511953408.0,6379159552.0,3516740.0,1343275.0
12-04 08:32:07,22.716,12.041,64.731,0.0,0.0,0.512,0.0,2158592.0,0.0,19.0,2935746560.0,794095616.0,23528079360.0,6361153536.0,5371429.0,1249641.0
12-04 08:32:08,25.926,14.057,59.428,0.0,0.0,0.589,0.0,2162688.0,0.0,19.0,2935578624.0,794095616.0,23550070784.0,6339330048.0,3338133.0,1243016.0
12-04 08:32:09,25.737,13.085,60.745,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,2942615552.0,794095616.0,23570284544.0,6312079360.0,3416080.0,1283818.0
12-04 08:32:10,22.175,12.329,64.726,0.257,0.0,0.514,0.0,4329472.0,0.0,40.0,2944364544.0,794095616.0,23588388864.0,6292226048.0,3524124.0,1346004.0
12-04 08:32:11,23.773,12.352,63.283,0.0,0.0,0.592,0.0,2162688.0,0.0,21.0,2945085440.0,794095616.0,23606267904.0,6273626112.0,5366942.0,1248610.0
12-04 08:32:12,25.948,13.448,60.172,0.0,0.0,0.431,0.0,2154496.0,0.0,19.0,2945286144.0,794095616.0,23628681216.0,6251012096.0,3354355.0,1245557.0
12-04 08:32:13,26.158,12.779,60.206,0.086,0.0,0.772,0.0,2179072.0,0.0,19.0,2947235840.0,794095616.0,23648018432.0,6229725184.0,3390088.0,1270522.0
12-04 08:32:14,21.964,12.403,64.944,0.0,0.0,0.689,0.0,4313088.0,0.0,38.0,2952036352.0,794095616.0,23667945472.0,6204997632.0,3504635.0,1326250.0
12-04 08:32:15,23.404,11.574,64.426,0.0,0.0,0.596,0.0,2207744.0,0.0,21.0,2953875456.0,794095616.0,23684190208.0,6186913792.0,5368842.0,1250539.0
12-04 08:32:16,26.365,13.311,59.727,0.171,0.0,0.427,0.0,2170880.0,0.0,21.0,2952933376.0,794095616.0,23706075136.0,6165970944.0,3322261.0,1228264.0
12-04 08:32:17,25.254,13.051,61.271,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,2952617984.0,794095616.0,23725633536.0,6146727936.0,3387308.0,1266822.0
12-04 08:32:18,25.0,12.584,61.745,0.084,0.0,0.587,0.0,4329472.0,0.0,40.0,2958106624.0,794095616.0,23745282048.0,6121590784.0,3535864.0,1344612.0
12-04 08:32:19,22.489,11.674,65.150,0.086,0.0,0.601,0.0,2166784.0,0.0,19.0,2962649088.0,794095616.0,23762182144.0,6100148224.0,5381153.0,1259914.0
12-04 08:32:20,25.668,13.264,60.551,0.0,0.0,0.517,0.0,2166784.0,0.0,21.0,2962374656.0,794095616.0,23784361984.0,6078242816.0,3333214.0,1234217.0
12-04 08:32:21,24.956,13.089,61.431,0.0,0.0,0.524,0.0,2174976.0,0.0,19.0,2962808832.0,794095616.0,23803936768.0,6058233856.0,3384782.0,1264641.0
12-04 08:32:22,23.514,11.885,64.007,0.170,0.0,0.424,0.0,4341760.0,0.0,40.0,2964652032.0,794095616.0,23822061568.0,6038265856.0,3523780.0,1337643.0
12-04 08:32:23,22.704,12.585,63.946,0.085,0.0,0.680,0.0,2166784.0,0.0,19.0,2965680128.0,794095616.0,23839698944.0,6019600384.0,5378824.0,1260584.0
12-04 08:32:24,27.025,12.447,60.017,0.0,0.0,0.512,0.0,2158592.0,0.0,19.0,2969088000.0,794095616.0,23862255616.0,5993635840.0,3356078.0,1247873.0
12-04 08:32:25,26.960,11.886,59.087,1.464,0.0,0.603,0.0,101650432.0,0.0,187.0,2969407488.0,794095616.0,23882047488.0,5973524480.0,3374687.0,1258022.0
12-04 08:32:26,12.833,8.333,66.333,12.083,0.0,0.417,0.0,267395072.0,0.0,424.0,2971062272.0,794095616.0,23888756736.0,5965160448.0,3218945.0,1177221.0
12-04 08:32:27,19.198,10.410,63.481,6.143,0.0,0.768,0.0,170909696.0,0.0,313.0,2971295744.0,794095616.0,23906242560.0,5947441152.0,5361358.0,1248036.0
12-04 08:32:28,32.620,15.154,51.627,0.171,0.0,0.428,0.0,4354048.0,0.0,41.0,2972246016.0,794095616.0,23931731968.0,5921001472.0,3510306.0,1326053.0
12-04 08:32:29,31.791,15.081,52.528,0.086,0.0,0.514,0.0,4325376.0,0.0,38.0,2972000256.0,794095616.0,23956836352.0,5896142848.0,3500276.0,1323340.0
12-04 08:32:30,28.894,13.317,57.119,0.084,0.0,0.586,0.0,4317184.0,0.0,38.0,2973556736.0,794095616.0,23978930176.0,5872492544.0,3534512.0,1343289.0
12-04 08:32:31,22.070,10.950,66.210,0.0,0.0,0.770,0.0,2162688.0,0.0,19.0,2975461376.0,794095616.0,23994761216.0,5854756864.0,4922486.0,1267245.0
12-04 08:32:32,26.815,13.151,59.351,0.0,0.0,0.683,0.0,2154496.0,0.0,19.0,2974818304.0,794095616.0,24017293312.0,5832867840.0,3805193.0,1234946.0
12-04 08:32:33,25.389,12.003,61.917,0.086,0.0,0.604,0.0,2191360.0,0.0,22.0,2974945280.0,794095616.0,24036605952.0,5813428224.0,3321503.0,1229766.0
12-04 08:32:34,24.958,12.309,61.969,0.170,0.0,0.594,0.0,4325376.0,0.0,41.0,2975719424.0,794095616.0,24058126336.0,5791133696.0,3576557.0,1366060.0
12-04 08:32:35,21.817,11.969,65.535,0.0,0.0,0.679,0.0,2162688.0,0.0,19.0,2977701888.0,794095616.0,24072949760.0,5774327808.0,4946925.0,1277677.0
12-04 08:32:36,28.152,12.349,58.895,0.086,0.0,0.518,0.0,2154496.0,0.0,19.0,2977214464.0,794095616.0,24094859264.0,5752905728.0,3771771.0,1227896.0
12-04 08:32:37,26.740,12.733,60.017,0.0,0.0,0.509,0.0,2162688.0,0.0,19.0,2976772096.0,794095616.0,24115335168.0,5732872192.0,3395506.0,1272825.0
12-04 08:32:38,23.308,11.140,64.867,0.086,0.0,0.600,0.0,4308992.0,0.0,38.0,2978496512.0,794095616.0,24134213632.0,5712269312.0,3524725.0,1339061.0
12-04 08:32:39,23.761,11.453,64.359,0.0,0.0,0.427,0.0,2158592.0,0.0,19.0,2979299328.0,794095616.0,24151474176.0,5694205952.0,5374854.0,1251818.0
12-04 08:32:40,25.976,13.667,59.677,0.085,0.0,0.594,0.0,2166784.0,0.0,21.0,2979676160.0,794095616.0,24170876928.0,5674426368.0,3346307.0,1243205.0
12-04 08:32:41,21.818,8.918,68.918,0.087,0.0,0.260,0.0,4321280.0,0.0,38.0,2981801984.0,794099712.0,24189665280.0,5653508096.0,2971060.0,785942.0
12-04 08:32:42,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2981756928.0,794099712.0,24191750144.0,5651468288.0,3551.0,4407.0
12-04 08:32:43,0.251,0.418,99.331,0.0,0.0,0.0,0.0,200704.0,0.0,18.0,2981781504.0,794099712.0,24191987712.0,5651206144.0,78540.0,26424.0
12-04 08:32:44,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2982727680.0,794099712.0,24191995904.0,5650251776.0,4438.0,6675.0
12-04 08:32:45,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2982727680.0,794099712.0,24191995904.0,5650251776.0,2510.0,3253.0
12-04 08:32:46,0.250,0.417,99.167,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,2982727680.0,794099712.0,24191995904.0,5650251776.0,3375.0,5067.0
12-04 08:32:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2982256640.0,794099712.0,24191995904.0,5650722816.0,2042.0,2648.0
12-04 08:32:48,0.250,0.417,99.333,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2982342656.0,794099712.0,24192000000.0,5650632704.0,2804.0,4115.0
12-04 08:32:49,15.928,9.199,74.446,0.0,0.0,0.426,0.0,0.0,0.0,0.0,2980159488.0,794099712.0,24203866112.0,5640949760.0,3262163.0,1267872.0
12-04 08:32:50,29.931,15.695,53.774,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2985295872.0,794099712.0,24226222080.0,5613457408.0,3580559.0,1468555.0
12-04 08:32:51,29.915,15.254,54.153,0.0,0.0,0.678,0.0,7778304.0,0.0,46.0,2984775680.0,794099712.0,24249757696.0,5590441984.0,5796921.0,1584172.0
12-04 08:32:52,35.702,15.598,47.140,1.040,0.0,0.520,0.0,67264512.0,0.0,138.0,2987741184.0,794103808.0,24335265792.0,5501964288.0,3529380.0,1441332.0
12-04 08:32:53,28.421,14.912,55.702,0.088,0.0,0.877,0.0,10379264.0,0.0,58.0,2987245568.0,794103808.0,24295309312.0,5542416384.0,5829269.0,1594841.0
12-04 08:32:54,30.829,15.458,53.022,0.086,0.0,0.604,0.0,2166784.0,0.0,19.0,2988597248.0,794103808.0,24318504960.0,5517869056.0,3442695.0,1392135.0
12-04 08:32:55,29.753,14.749,55.072,0.0,0.0,0.426,0.0,4304896.0,0.0,38.0,2989633536.0,794103808.0,24341405696.0,5493932032.0,5922167.0,1642621.0
12-04 08:32:56,30.269,14.397,54.814,0.087,0.0,0.434,0.0,2154496.0,0.0,19.0,2990510080.0,794103808.0,24364789760.0,5469671424.0,3551017.0,1448620.0
12-04 08:32:57,27.554,13.991,53.219,4.549,0.0,0.687,0.0,165957632.0,0.0,288.0,2993983488.0,794103808.0,24382418944.0,5448568832.0,5731413.0,1542914.0
12-04 08:32:58,12.868,10.093,64.929,11.522,0.0,0.589,0.0,272470016.0,0.0,483.0,2992848896.0,794103808.0,24395460608.0,5436661760.0,2280664.0,1386558.0
12-04 08:32:59,32.031,14.670,52.083,0.087,0.0,1.128,0.0,4296704.0,0.0,36.0,2992300032.0,794103808.0,24421347328.0,5411323904.0,6859688.0,1543593.0
12-04 08:33:00,32.070,14.537,52.687,0.088,0.0,0.617,0.0,4321280.0,0.0,39.0,2993991680.0,794107904.0,24446853120.0,5384122368.0,3755418.0,1561308.0
12-04 08:33:01,31.661,15.571,51.990,0.087,0.0,0.692,0.0,4276224.0,0.0,36.0,2994335744.0,794116096.0,24471793664.0,5358829568.0,5683730.0,1521970.0
12-04 08:33:02,32.416,15.305,51.763,0.0,0.0,0.516,0.0,2207744.0,0.0,22.0,2995613696.0,794116096.0,24495587328.0,5333757952.0,3655112.0,1511092.0
12-04 08:33:03,32.093,15.398,51.903,0.087,0.0,0.519,0.0,4313088.0,0.0,38.0,2996752384.0,794116096.0,24520372224.0,5307834368.0,5806099.0,1584386.0
12-04 08:33:04,31.794,15.070,52.439,0.087,0.0,0.610,0.0,2207744.0,0.0,25.0,2997313536.0,794116096.0,24546349056.0,5281296384.0,3653821.0,1510034.0
12-04 08:33:05,32.038,15.458,51.727,0.086,0.0,0.691,0.0,4288512.0,0.0,35.0,2997534720.0,794116096.0,24570146816.0,5257277440.0,5684570.0,1530360.0
12-04 08:33:06,32.879,14.736,51.618,0.0,0.0,0.767,0.0,4354048.0,0.0,41.0,2998558720.0,794116096.0,24595247104.0,5231153152.0,3795415.0,1581719.0
12-04 08:33:07,32.598,15.959,50.424,0.085,0.0,0.934,0.0,4259840.0,0.0,36.0,3001397248.0,794116096.0,24620576768.0,5202984960.0,5671767.0,1523928.0
12-04 08:33:08,32.671,15.125,51.513,0.0,0.0,0.691,0.0,2207744.0,0.0,22.0,3001274368.0,794116096.0,24644673536.0,5179011072.0,3637482.0,1499513.0
12-04 08:33:09,30.789,16.115,51.908,0.509,0.0,0.679,0.0,41361408.0,0.0,119.0,3004649472.0,794124288.0,24665583616.0,5154717696.0,5720928.0,1615040.0
12-04 08:33:10,31.379,15.259,52.759,0.172,0.0,0.431,0.0,2170880.0,0.0,21.0,3004293120.0,794128384.0,24689278976.0,5131374592.0,3630776.0,1424300.0
12-04 08:33:11,29.239,14.965,55.017,0.0,0.0,0.779,0.0,4313088.0,0.0,39.0,3005206528.0,794128384.0,24713142272.0,5106597888.0,5881023.0,1629969.0
12-04 08:33:12,29.760,14.666,55.060,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,3004764160.0,794128384.0,24735236096.0,5084946432.0,3503913.0,1425346.0
12-04 08:33:13,31.076,14.931,53.125,0.087,0.0,0.781,0.0,4317184.0,0.0,38.0,3005157376.0,794128384.0,24760197120.0,5059592192.0,5823570.0,1598505.0
12-04 08:33:14,30.446,15.180,53.602,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,3006062592.0,794128384.0,24783192064.0,5035692032.0,3530842.0,1440928.0
12-04 08:33:15,29.294,13.252,56.844,0.0,0.0,0.610,0.0,4317184.0,0.0,38.0,3008360448.0,794132480.0,24805347328.0,5011234816.0,5881103.0,1629053.0
12-04 08:33:16,31.593,15.144,52.480,0.174,0.0,0.609,0.0,2166784.0,0.0,21.0,3007045632.0,794136576.0,24830025728.0,4987867136.0,3492016.0,1425508.0
12-04 08:33:17,28.203,14.015,56.578,0.086,0.0,1.118,0.0,4313088.0,0.0,39.0,3008692224.0,794136576.0,24853618688.0,4962627584.0,5833077.0,1592512.0
12-04 08:33:18,30.249,15.081,54.156,0.0,0.0,0.514,0.0,2179072.0,0.0,20.0,3011133440.0,794136576.0,24874905600.0,4938899456.0,3422061.0,1394350.0
12-04 08:33:19,29.515,15.419,54.537,0.088,0.0,0.441,0.0,4321280.0,0.0,38.0,3011649536.0,794136576.0,24900517888.0,4912771072.0,5923492.0,1643521.0
12-04 08:33:20,31.633,15.646,52.126,0.0,0.0,0.595,0.0,2154496.0,0.0,19.0,3012132864.0,794140672.0,24923713536.0,4889088000.0,3521382.0,1441643.0
12-04 08:33:21,30.965,13.860,54.561,0.0,0.0,0.614,0.0,4308992.0,0.0,38.0,3012829184.0,794140672.0,24948117504.0,4863987712.0,5845224.0,1601931.0
12-04 08:33:22,30.375,16.468,52.730,0.085,0.0,0.341,0.0,2170880.0,0.0,21.0,3013971968.0,794144768.0,24971075584.0,4839882752.0,3541258.0,1453543.0
12-04 08:33:23,29.116,13.778,56.499,0.087,0.0,0.520,0.0,4313088.0,0.0,40.0,3014037504.0,794144768.0,24994246656.0,4816646144.0,5823249.0,1590186.0
12-04 08:33:24,31.900,15.477,51.763,0.0,0.0,0.860,0.0,2166784.0,0.0,19.0,3015020544.0,794144768.0,25017393152.0,4792516608.0,3553686.0,1455506.0
12-04 08:33:25,27.787,14.666,56.690,0.086,0.0,0.772,0.0,4308992.0,0.0,38.0,3015462912.0,794144768.0,25040912384.0,4768555008.0,5826257.0,1594155.0
12-04 08:33:26,30.144,14.903,54.276,0.085,0.0,0.593,0.0,2170880.0,0.0,22.0,3016245248.0,794144768.0,25063374848.0,4745310208.0,3538464.0,1446116.0
12-04 08:33:27,29.351,14.892,55.065,0.087,0.0,0.606,0.0,4313088.0,0.0,38.0,3017003008.0,794148864.0,25087430656.0,4720492544.0,5838924.0,1600789.0
12-04 08:33:28,31.783,13.953,52.713,0.947,0.0,0.603,0.0,64389120.0,0.0,130.0,3017773056.0,794152960.0,25109164032.0,4697985024.0,3556880.0,1460511.0
12-04 08:33:29,16.823,10.333,62.254,10.077,0.0,0.512,0.0,268435456.0,0.0,470.0,3019411456.0,794152960.0,25119518720.0,4685991936.0,4388962.0,1443810.0
12-04 08:33:30,13.305,8.814,65.932,11.271,0.0,0.678,4096.0,269516800.0,1.0,461.0,3019689984.0,794157056.0,25131085824.0,4674142208.0,1423482.0,1395410.0
12-04 08:33:31,29.177,14.372,54.545,1.212,0.0,0.693,0.0,49717248.0,0.0,135.0,3018366976.0,794157056.0,25156272128.0,4650278912.0,8920103.0,1557124.0
12-04 08:33:32,31.347,15.976,52.159,0.0,0.0,0.518,0.0,4177920.0,0.0,33.0,3019632640.0,794161152.0,25181003776.0,4624277504.0,3635401.0,1494049.0
12-04 08:33:33,33.535,14.952,50.562,0.086,0.0,0.864,0.0,2273280.0,0.0,25.0,3044122624.0,794161152.0,25204047872.0,4576743424.0,5627514.0,1497404.0
12-04 08:33:34,34.666,15.812,48.653,0.0,0.0,0.869,0.0,4358144.0,0.0,40.0,3032457216.0,794161152.0,25228988416.0,4563468288.0,3893940.0,1649231.0
12-04 08:33:35,31.533,16.028,51.916,0.0,0.0,0.523,0.0,2150400.0,0.0,19.0,3032662016.0,794161152.0,25252896768.0,4539355136.0,5582794.0,1476147.0
12-04 08:33:36,32.305,15.681,51.157,0.257,0.0,0.600,0.0,4329472.0,0.0,40.0,3033509888.0,794161152.0,25277743104.0,4513660928.0,3764793.0,1566794.0
12-04 08:33:37,30.476,16.537,52.294,0.087,0.0,0.606,0.0,4308992.0,0.0,38.0,3034615808.0,794161152.0,25303515136.0,4486782976.0,5804197.0,1581784.0
12-04 08:33:38,32.085,16.681,50.553,0.0,0.0,0.681,0.0,2154496.0,0.0,19.0,3034284032.0,794161152.0,25327112192.0,4463517696.0,3543307.0,1453770.0
12-04 08:33:39,32.277,15.497,51.113,0.171,0.0,0.942,0.0,4362240.0,0.0,41.0,3036045312.0,794169344.0,25352613888.0,4436246528.0,5753100.0,1557101.0
12-04 08:33:40,34.271,16.368,48.252,0.341,0.0,0.767,0.0,33918976.0,0.0,98.0,3039412224.0,794173440.0,25402257408.0,4383232000.0,3819842.0,1596143.0
12-04 08:33:41,36.608,16.709,45.760,0.588,0.0,0.336,0.0,50724864.0,0.0,115.0,3038842880.0,794177536.0,25398767616.0,4387287040.0,5539953.0,1447595.0
12-04 08:33:42,31.699,15.061,52.627,0.088,0.0,0.525,0.0,4386816.0,0.0,38.0,3038400512.0,794177536.0,25425031168.0,4361465856.0,3795434.0,1583292.0
12-04 08:33:43,31.288,15.212,52.550,0.086,0.0,0.864,0.0,4198400.0,0.0,32.0,3040751616.0,794181632.0,25448243200.0,4335898624.0,5511558.0,1535526.0
12-04 08:33:44,33.107,16.044,50.170,0.0,0.0,0.679,0.0,2285568.0,0.0,26.0,3040256000.0,794181632.0,25473970176.0,4310667264.0,3788495.0,1477396.0
12-04 08:33:45,31.660,15.745,51.319,0.255,0.0,1.021,0.0,4333568.0,0.0,40.0,3041382400.0,794185728.0,25499107328.0,4284399616.0,5840708.0,1607180.0
12-04 08:33:46,30.148,16.855,52.563,0.0,0.0,0.434,0.0,4272128.0,0.0,35.0,3041349632.0,794185728.0,25525174272.0,4258365440.0,3654215.0,1512087.0
12-04 08:33:47,32.407,15.378,51.607,0.087,0.0,0.521,0.0,2199552.0,0.0,22.0,3041865728.0,794185728.0,25548480512.0,4234543104.0,5635289.0,1494578.0
12-04 08:33:48,32.308,15.726,51.111,0.085,0.0,0.769,0.0,4325376.0,0.0,38.0,3043094528.0,794185728.0,25574395904.0,4207398912.0,3776958.0,1573222.0
12-04 08:33:49,18.305,7.458,74.153,0.0,0.0,0.085,0.0,4325376.0,0.0,38.0,3045109760.0,794189824.0,25590296576.0,4189478912.0,2577900.0,366407.0
12-04 08:33:50,0.167,0.167,99.665,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3044511744.0,794189824.0,25590296576.0,4190076928.0,3551.0,4555.0
12-04 08:33:51,0.417,0.584,98.832,0.167,0.0,0.0,0.0,208896.0,0.0,20.0,3044364288.0,794193920.0,25590530048.0,4189986816.0,56825.0,5706.0
12-04 08:33:52,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3044360192.0,794193920.0,25590534144.0,4189986816.0,2810.0,4009.0
12-04 08:33:53,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3044360192.0,794193920.0,25590534144.0,4189986816.0,3688.0,5955.0
12-04 08:33:54,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3045457920.0,794193920.0,25590538240.0,4188884992.0,5043.0,6232.0
12-04 08:33:55,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3045376000.0,794193920.0,25590542336.0,4188962816.0,2910.0,4031.0
12-04 08:33:56,3.704,2.104,94.108,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3045912576.0,794193920.0,25590759424.0,4188209152.0,335254.0,335004.0
12-04 08:33:57,24.578,12.838,62.078,0.084,0.0,0.422,0.0,12288.0,0.0,2.0,3043602432.0,794198016.0,25609875456.0,4171399168.0,3417342.0,1435202.0
12-04 08:33:58,29.077,15.703,54.357,0.086,0.0,0.777,0.0,4329472.0,0.0,38.0,3043418112.0,794198016.0,25634000896.0,4147458048.0,5917915.0,1681491.0
12-04 08:33:59,31.592,16.182,51.627,0.0,0.0,0.599,0.0,2150400.0,0.0,19.0,3045257216.0,794198016.0,25657323520.0,4122296320.0,3561286.0,1505514.0
12-04 08:34:00,32.040,16.610,50.253,0.337,0.0,0.759,0.0,23089152.0,0.0,70.0,3045265408.0,794198016.0,25682624512.0,4096987136.0,6033913.0,1746820.0
12-04 08:34:01,22.716,13.066,54.740,8.711,0.0,0.769,0.0,271609856.0,0.0,481.0,3048148992.0,794198016.0,25696206848.0,4080521216.0,5023544.0,1574642.0
12-04 08:34:02,18.999,10.602,61.578,8.142,0.0,0.679,0.0,212705280.0,0.0,406.0,3046752256.0,794198016.0,25714135040.0,4063989760.0,4249741.0,1519117.0
12-04 08:34:03,32.028,15.666,51.523,0.087,0.0,0.696,0.0,2174976.0,0.0,21.0,3046903808.0,794206208.0,25736929280.0,4041035776.0,5673672.0,1564738.0
12-04 08:34:04,32.991,15.299,50.855,0.0,0.0,0.855,0.0,4308992.0,0.0,38.0,3048357888.0,794210304.0,25762545664.0,4013961216.0,5276292.0,1696763.0
12-04 08:34:05,31.897,16.207,51.034,0.086,0.0,0.776,0.0,2158592.0,0.0,19.0,3049127936.0,794210304.0,25786425344.0,3989311488.0,4492466.0,1666519.0
12-04 08:34:06,33.051,16.186,50.339,0.0,0.0,0.424,0.0,4308992.0,0.0,39.0,3049799680.0,794210304.0,25812230144.0,3962834944.0,3786873.0,1631962.0
12-04 08:34:07,30.776,17.069,51.552,0.086,0.0,0.517,0.0,4313088.0,0.0,39.0,3050840064.0,794210304.0,25837142016.0,3936882688.0,1913682.0,1705018.0
12-04 08:34:08,31.897,15.259,51.897,0.086,0.0,0.862,0.0,2154496.0,0.0,19.0,3051945984.0,794210304.0,25860734976.0,3912183808.0,3352921.0,1518984.0
12-04 08:34:09,28.758,14.770,55.778,0.087,0.0,0.608,0.0,4120576.0,0.0,40.0,3052929024.0,794214400.0,25884127232.0,3887804416.0,7989203.0,1702569.0
12-04 08:34:10,32.407,15.291,51.694,0.0,0.0,0.608,0.0,2158592.0,0.0,19.0,3052969984.0,794214400.0,25908088832.0,3863801856.0,5871526.0,1567092.0
12-04 08:34:11,32.536,16.823,49.787,0.085,0.0,0.769,0.0,4317184.0,0.0,40.0,3053576192.0,794214400.0,25933836288.0,3837448192.0,7819528.0,1757358.0
12-04 08:34:12,32.097,15.444,51.424,0.0,0.0,1.035,0.0,2174976.0,0.0,21.0,3054313472.0,794214400.0,25957695488.0,3812851712.0,5596691.0,1524634.0
12-04 08:34:13,31.720,16.335,51.340,0.086,0.0,0.519,0.0,4317184.0,0.0,40.0,3054530560.0,794214400.0,25983098880.0,3787231232.0,3965207.0,1727967.0
12-04 08:34:14,33.588,15.221,50.510,0.085,0.0,0.595,0.0,2183168.0,0.0,19.0,3056078848.0,794214400.0,26006564864.0,3762216960.0,5586400.0,1524082.0
12-04 08:34:15,31.579,17.063,50.594,0.085,0.0,0.679,0.0,4325376.0,0.0,41.0,3056525312.0,794218496.0,26031894528.0,3736436736.0,4000195.0,1738428.0
12-04 08:34:16,32.878,16.225,50.213,0.0,0.0,0.683,0.0,2158592.0,0.0,19.0,3055910912.0,794226688.0,26055614464.0,3713323008.0,5677098.0,1573463.0
12-04 08:34:17,31.134,17.174,50.761,0.085,0.0,0.846,0.0,4313088.0,0.0,38.0,3056209920.0,794226688.0,26080825344.0,3687813120.0,5956516.0,1718540.0
12-04 08:34:18,32.707,15.457,50.982,0.0,0.0,0.854,0.0,2158592.0,0.0,19.0,3055996928.0,794230784.0,26104299520.0,3664547840.0,3770547.0,1622428.0
12-04 08:34:19,34.266,14.843,49.873,0.085,0.0,0.933,0.0,4300800.0,0.0,38.0,3055915008.0,794230784.0,26130132992.0,3638796288.0,5724060.0,1590041.0
12-04 08:34:20,36.332,15.830,46.799,0.0,0.0,1.038,0.0,4050944.0,0.0,24.0,3140386816.0,794230784.0,26154029056.0,3530428416.0,5927702.0,1738252.0
12-04 08:34:21,41.552,14.224,43.103,0.259,0.0,0.862,0.0,12173312.0,0.0,57.0,3283775488.0,794234880.0,26181328896.0,3359735808.0,3957454.0,1763586.0
12-04 08:34:22,48.815,12.643,37.665,0.176,0.0,0.702,0.0,21331968.0,0.0,75.0,3381125120.0,794238976.0,26193399808.0,3250311168.0,5657096.0,1580636.0
12-04 08:34:23,41.125,14.060,44.112,0.0,0.0,0.703,0.0,2240512.0,0.0,32.0,3434655744.0,794238976.0,26216091648.0,3174088704.0,11504963.0,2063512.0
12-04 08:34:24,37.489,14.996,46.818,0.087,0.0,0.610,0.0,2150400.0,0.0,20.0,3448242176.0,794238976.0,26238386176.0,3138207744.0,13902210.0,2023145.0
12-04 08:34:25,35.212,15.785,47.875,0.087,0.0,1.041,0.0,6647808.0,0.0,50.0,3454312448.0,794238976.0,26260336640.0,3110187008.0,17645135.0,2342196.0
12-04 08:34:26,38.010,15.816,45.068,0.340,0.0,0.765,0.0,39256064.0,0.0,95.0,3463323648.0,794238976.0,26282291200.0,3079221248.0,11309052.0,2022757.0
12-04 08:34:27,35.900,14.273,48.702,0.173,0.0,0.952,0.0,2166784.0,0.0,21.0,3461832704.0,794238976.0,26305105920.0,3057897472.0,16943115.0,1999267.0
12-04 08:34:28,35.043,16.068,47.778,0.0,0.0,1.111,0.0,4308992.0,0.0,38.0,3462131712.0,794238976.0,26329292800.0,3033411584.0,13792641.0,2262426.0
12-04 08:34:29,34.858,15.789,48.404,0.0,0.0,0.949,0.0,2154496.0,0.0,19.0,3465609216.0,794238976.0,26352914432.0,3006312448.0,14939624.0,1980488.0
12-04 08:34:30,34.195,16.021,48.837,0.0,0.0,0.947,0.0,4300800.0,0.0,38.0,3467128832.0,794238976.0,26377912320.0,2979794944.0,15147293.0,2207504.0
12-04 08:34:31,35.249,15.216,48.605,0.085,0.0,0.845,0.0,2154496.0,0.0,19.0,3468079104.0,794238976.0,26400452608.0,2956304384.0,13571126.0,2021675.0
12-04 08:34:32,33.913,16.609,46.609,1.826,0.0,1.043,0.0,121053184.0,0.0,230.0,3472715776.0,794247168.0,26423222272.0,2928889856.0,17079458.0,2117302.0
12-04 08:34:33,17.414,9.741,62.586,9.655,0.0,0.603,0.0,272629760.0,0.0,468.0,3474386944.0,794247168.0,26432430080.0,2918010880.0,12261795.0,2042452.0
12-04 08:34:34,17.541,9.630,63.371,8.942,0.0,0.516,0.0,264257536.0,0.0,452.0,3476946944.0,794247168.0,26445402112.0,2902478848.0,12885649.0,1930425.0
12-04 08:34:35,36.041,14.693,48.315,0.0,0.0,0.951,0.0,2273280.0,0.0,25.0,3476983808.0,794247168.0,26470629376.0,2877214720.0,16732858.0,2134034.0
12-04 08:34:36,34.244,16.055,48.762,0.0,0.0,0.939,0.0,2174976.0,0.0,23.0,3480420352.0,794247168.0,26493394944.0,2851012608.0,15285692.0,2007246.0
12-04 08:34:37,32.345,17.443,49.196,0.169,0.0,0.847,0.0,4300800.0,0.0,38.0,3482533888.0,794247168.0,26518003712.0,2824290304.0,13413907.0,2210372.0
12-04 08:34:38,37.078,16.047,45.861,0.169,0.0,0.845,0.0,12177408.0,0.0,44.0,3486703616.0,794251264.0,26547777536.0,2790342656.0,17034383.0,2032495.0
12-04 08:34:39,39.329,16.179,42.341,0.947,0.0,1.205,0.0,75816960.0,0.0,168.0,3489497088.0,794259456.0,26564100096.0,2771218432.0,13777374.0,2140641.0
12-04 08:34:40,34.318,14.509,50.217,0.0,0.0,0.956,0.0,2285568.0,0.0,25.0,3487862784.0,794259456.0,26587271168.0,2749681664.0,7409071.0,1984310.0
12-04 08:34:41,32.472,15.935,50.646,0.086,0.0,0.861,0.0,4083712.0,0.0,26.0,3488800768.0,794263552.0,26612498432.0,2723512320.0,6076785.0,2037165.0
12-04 08:34:42,34.550,15.535,49.236,0.0,0.0,0.679,0.0,2379776.0,0.0,31.0,3487473664.0,794263552.0,26636161024.0,2701176832.0,3978199.0,1990502.0
12-04 08:34:43,33.276,14.569,51.207,0.0,0.0,0.948,0.0,4313088.0,0.0,38.0,3489529856.0,794263552.0,26660737024.0,2674544640.0,6060972.0,2025757.0
12-04 08:34:44,31.529,16.924,50.859,0.172,0.0,0.515,0.0,2170880.0,0.0,21.0,3490127872.0,794267648.0,26684055552.0,2650624000.0,3922412.0,1968770.0
12-04 08:34:45,32.049,15.149,51.751,0.088,0.0,0.963,0.0,4313088.0,0.0,38.0,3491770368.0,794267648.0,26709557248.0,2623479808.0,6079557.0,2044870.0
12-04 08:34:46,37.405,16.428,45.156,0.0,0.0,1.011,0.0,2154496.0,0.0,21.0,3483447296.0,794267648.0,26731995136.0,2609364992.0,21301191.0,2101287.0
12-04 08:34:47,40.071,15.446,43.513,0.0,0.0,0.971,0.0,2154496.0,0.0,19.0,3493888000.0,794267648.0,26752118784.0,2578800640.0,22145110.0,2076115.0
12-04 08:34:48,33.419,17.094,48.718,0.085,0.0,0.684,0.0,4325376.0,0.0,40.0,3074805760.0,794267648.0,26778091520.0,2971910144.0,8229418.0,1855630.0
12-04 08:34:49,33.105,15.569,50.727,0.086,0.0,0.513,0.0,2150400.0,0.0,19.0,3075407872.0,794267648.0,26801569792.0,2947829760.0,5597163.0,1524801.0
12-04 08:34:50,31.810,16.810,50.603,0.172,0.0,0.603,0.0,4329472.0,0.0,41.0,3075649536.0,794275840.0,26827022336.0,2922127360.0,3984310.0,1740752.0
12-04 08:34:51,31.877,16.195,51.243,0.0,0.0,0.686,0.0,2195456.0,0.0,23.0,3076685824.0,794275840.0,26851065856.0,2897047552.0,5593544.0,1516868.0
12-04 08:34:52,32.253,16.297,50.683,0.085,0.0,0.683,0.0,4333568.0,0.0,39.0,3077963776.0,794275840.0,26875932672.0,2870902784.0,4988641.0,1751226.0
12-04 08:34:53,33.680,14.286,51.169,0.087,0.0,0.779,0.0,2150400.0,0.0,19.0,3077873664.0,794275840.0,26899734528.0,2847191040.0,4579857.0,1509846.0
12-04 08:34:54,32.797,16.186,50.254,0.0,0.0,0.763,0.0,4358144.0,0.0,41.0,3078565888.0,794275840.0,26925395968.0,2820837376.0,6016903.0,1758823.0
12-04 08:34:55,32.149,15.251,51.906,0.0,0.0,0.693,0.0,2146304.0,0.0,19.0,3078950912.0,794275840.0,26949070848.0,2796777472.0,3661332.0,1564935.0
12-04 08:34:56,32.765,15.870,50.427,0.085,0.0,0.853,0.0,4325376.0,0.0,40.0,3080470528.0,794279936.0,26974228480.0,2770096128.0,5904411.0,1689778.0
12-04 08:34:57,31.893,16.162,51.340,0.086,0.0,0.519,0.0,4079616.0,0.0,26.0,3080761344.0,794279936.0,26999574528.0,2744459264.0,5849455.0,1664013.0
12-04 08:34:58,32.225,16.454,50.639,0.0,0.0,0.682,0.0,2379776.0,0.0,31.0,3080933376.0,794279936.0,27023196160.0,2720665600.0,3735881.0,1602017.0
12-04 08:34:59,31.948,15.152,51.775,0.087,0.0,1.039,0.0,4325376.0,0.0,40.0,3082203136.0,794284032.0,27048034304.0,2694553600.0,6014390.0,1755170.0
12-04 08:35:00,31.574,16.263,51.557,0.0,0.0,0.606,0.0,2158592.0,0.0,19.0,3083100160.0,794284032.0,27072200704.0,2669490176.0,5585360.0,1506649.0
12-04 08:35:01,32.051,16.496,50.427,0.0,0.0,1.026,0.0,4337664.0,0.0,38.0,3083640832.0,794284032.0,27097452544.0,2643697664.0,3990248.0,1748149.0
12-04 08:35:02,33.046,15.099,51.079,0.173,0.0,0.604,0.0,2174976.0,0.0,22.0,3083280384.0,794288128.0,27121131520.0,2620375040.0,5643726.0,1553994.0
12-04 08:35:03,32.878,15.713,50.726,0.085,0.0,0.598,0.0,4308992.0,0.0,39.0,3084165120.0,794288128.0,27146686464.0,2593935360.0,3928378.0,1708062.0
12-04 08:35:04,32.103,16.052,49.957,1.116,0.0,0.773,0.0,75677696.0,0.0,150.0,3084849152.0,794288128.0,27170144256.0,2569793536.0,5660874.0,1560816.0
12-04 08:35:05,16.110,11.225,60.411,11.568,0.0,0.686,0.0,266338304.0,0.0,463.0,3086450688.0,794288128.0,27180564480.0,2557771776.0,4539170.0,1619619.0
12-04 08:35:06,15.372,9.544,62.416,11.909,0.0,0.760,0.0,269393920.0,0.0,491.0,3086901248.0,794288128.0,27191205888.0,2546679808.0,1503664.0,1479820.0
12-04 08:35:07,29.974,14.091,53.117,1.452,0.0,1.366,0.0,56877056.0,0.0,156.0,3086782464.0,794292224.0,27216760832.0,2521239552.0,9128150.0,1700124.0
12-04 08:35:08,31.507,16.438,51.455,0.086,0.0,0.514,0.0,2166784.0,0.0,21.0,3089031168.0,794296320.0,27240644608.0,2495102976.0,5556451.0,1505639.0
12-04 08:35:09,31.768,16.225,51.409,0.171,0.0,0.427,0.0,4304896.0,0.0,38.0,3090149376.0,794300416.0,27265318912.0,2469306368.0,4007558.0,1749282.0
12-04 08:35:10,33.189,15.298,50.562,0.0,0.0,0.951,0.0,2162688.0,0.0,19.0,3090055168.0,794300416.0,27289276416.0,2445443072.0,5623769.0,1539550.0
12-04 08:35:11,32.584,15.471,50.994,0.0,0.0,0.951,0.0,4337664.0,0.0,42.0,3091034112.0,794300416.0,27315290112.0,2418450432.0,4092777.0,1726269.0
12-04 08:35:12,31.602,15.931,51.429,0.0,0.0,1.039,0.0,4190208.0,0.0,32.0,3092901888.0,794304512.0,27340832768.0,2391035904.0,5618660.0,1604342.0
12-04 08:35:13,33.043,15.257,51.003,0.0,0.0,0.697,0.0,2277376.0,0.0,25.0,3092643840.0,794304512.0,27364741120.0,2367385600.0,5815757.0,1641542.0
12-04 08:35:14,31.080,16.594,51.536,0.176,0.0,0.615,0.0,4317184.0,0.0,40.0,3093401600.0,794304512.0,27390300160.0,2341068800.0,3983191.0,1729956.0
12-04 08:35:15,32.650,16.154,50.342,0.0,0.0,0.855,0.0,2158592.0,0.0,19.0,3093688320.0,794304512.0,27414458368.0,2316623872.0,5585778.0,1512810.0
12-04 08:35:16,31.972,15.378,51.694,0.087,0.0,0.869,0.0,4345856.0,0.0,41.0,3094659072.0,794304512.0,27439542272.0,2290569216.0,5979562.0,1722875.0
12-04 08:35:17,31.616,15.721,51.878,0.0,0.0,0.786,0.0,2142208.0,0.0,20.0,3094577152.0,794304512.0,27463352320.0,2266841088.0,3580209.0,1531499.0
12-04 08:35:18,32.701,15.962,50.388,0.086,0.0,0.863,0.0,4313088.0,0.0,38.0,3095769088.0,794304512.0,27488935936.0,2240065536.0,5983136.0,1721428.0
12-04 08:35:19,33.913,14.174,51.130,0.087,0.0,0.696,0.0,2154496.0,0.0,19.0,3095736320.0,794304512.0,27512967168.0,2216067072.0,3758558.0,1620591.0
12-04 08:35:20,32.338,16.212,50.683,0.085,0.0,0.683,0.0,4317184.0,0.0,40.0,3097812992.0,794304512.0,27538223104.0,2188734464.0,5855812.0,1680839.0
12-04 08:35:21,32.421,16.681,50.128,0.086,0.0,0.684,0.0,4317184.0,0.0,40.0,3096911872.0,794304512.0,27563773952.0,2164084736.0,6000423.0,1744493.0
12-04 08:35:22,31.884,16.283,51.151,0.0,0.0,0.682,0.0,2154496.0,0.0,19.0,3099770880.0,794304512.0,27586772992.0,2138226688.0,3565624.0,1511055.0
12-04 08:35:23,30.817,15.628,52.678,0.088,0.0,0.790,0.0,4308992.0,0.0,38.0,3099918336.0,794304512.0,27612594176.0,2112258048.0,6001886.0,1743819.0
12-04 08:35:24,33.249,16.624,49.367,0.0,0.0,0.759,0.0,2154496.0,0.0,19.0,3100860416.0,794304512.0,27635732480.0,2088177664.0,5590062.0,1528747.0
12-04 08:35:25,31.443,16.924,50.773,0.086,0.0,0.773,0.0,4308992.0,0.0,38.0,3100246016.0,794304512.0,27661811712.0,2062712832.0,3975166.0,1728637.0
12-04 08:35:26,36.192,15.866,47.170,0.086,0.0,0.686,0.0,2224128.0,0.0,23.0,3101151232.0,794304512.0,27684491264.0,2039128064.0,5564333.0,1512091.0
12-04 08:35:27,35.395,15.808,47.251,0.430,0.0,1.117,0.0,38248448.0,0.0,103.0,3101454336.0,794304512.0,27740774400.0,1982541824.0,4061067.0,1775152.0
12-04 08:35:28,36.270,16.938,45.509,0.599,0.0,0.684,0.0,53362688.0,0.0,120.0,3102007296.0,794304512.0,27732385792.0,1990377472.0,5543245.0,1496011.0
12-04 08:35:29,31.266,16.882,50.991,0.086,0.0,0.775,0.0,4382720.0,0.0,38.0,3103899648.0,794304512.0,27757453312.0,1963417600.0,6084175.0,1784319.0
12-04 08:35:30,33.362,15.574,50.383,0.0,0.0,0.681,0.0,2154496.0,0.0,19.0,3104796672.0,794304512.0,27781656576.0,1938317312.0,3526757.0,1491669.0
12-04 08:35:31,33.446,15.919,49.958,0.0,0.0,0.677,0.0,4313088.0,0.0,38.0,3104813056.0,794304512.0,27806625792.0,1913331712.0,6050902.0,1767429.0
12-04 08:35:32,32.097,16.393,50.906,0.086,0.0,0.518,0.0,2162688.0,0.0,21.0,3106603008.0,794304512.0,27829948416.0,1888219136.0,4152297.0,1539239.0
12-04 08:35:33,31.775,16.450,51.082,0.087,0.0,0.606,0.0,4308992.0,0.0,38.0,3106537472.0,794304512.0,27855626240.0,1862606848.0,5398611.0,1710474.0
12-04 08:35:34,33.845,15.601,49.957,0.0,0.0,0.597,0.0,2179072.0,0.0,22.0,3108122624.0,794304512.0,27881705472.0,1834942464.0,5838524.0,1655759.0
12-04 08:35:35,32.790,15.536,50.987,0.0,0.0,0.687,0.0,4284416.0,0.0,35.0,3108495360.0,794304512.0,27905130496.0,1811144704.0,3744899.0,1615528.0
12-04 08:35:36,32.705,16.353,50.086,0.086,0.0,0.771,0.0,7864320.0,0.0,50.0,3110350848.0,794304512.0,27928018944.0,1786400768.0,6015494.0,1750545.0
12-04 08:35:37,24.659,13.737,50.427,10.580,0.0,0.597,0.0,264282112.0,0.0,449.0,3110424576.0,794304512.0,27946242048.0,1768103936.0,5619685.0,1538429.0
12-04 08:35:38,15.157,9.992,54.953,18.967,0.0,0.931,0.0,271593472.0,0.0,479.0,3109736448.0,794304512.0,27957727232.0,1757306880.0,2349602.0,1509860.0
12-04 08:35:39,25.364,12.682,50.386,10.797,0.0,0.771,0.0,175857664.0,0.0,347.0,3109969920.0,794304512.0,28010950656.0,1703849984.0,6758889.0,1501797.0
12-04 08:35:40,32.898,15.405,50.914,0.087,0.0,0.696,0.0,9007104.0,0.0,59.0,3111149568.0,794304512.0,28000198656.0,1713422336.0,4610999.0,1771291.0
12-04 08:35:41,32.845,15.172,51.207,0.086,0.0,0.690,0.0,2162688.0,0.0,19.0,3111956480.0,794304512.0,28024025088.0,1688788992.0,5000067.0,1516387.0
12-04 08:35:42,32.134,15.938,50.900,0.0,0.0,1.028,0.0,4321280.0,0.0,39.0,3112919040.0,794304512.0,28049379328.0,1662472192.0,6042909.0,1760117.0
12-04 08:35:43,32.678,15.825,50.813,0.0,0.0,0.684,0.0,2158592.0,0.0,19.0,3112964096.0,794304512.0,28073541632.0,1638264832.0,3618439.0,1546880.0
12-04 08:35:44,33.103,14.828,50.948,0.086,0.0,1.034,0.0,4325376.0,0.0,40.0,3113857024.0,794308608.0,28098977792.0,1611931648.0,5947885.0,1709487.0
12-04 08:35:45,31.602,15.844,51.255,0.087,0.0,1.212,0.0,2158592.0,0.0,19.0,3113967616.0,794308608.0,28122374144.0,1588424704.0,5695344.0,1579196.0
12-04 08:35:46,35.209,15.857,47.997,0.085,0.0,0.853,0.0,4337664.0,0.0,42.0,3114872832.0,794308608.0,28146835456.0,1563058176.0,3882092.0,1674678.0
12-04 08:35:47,33.362,15.785,50.0,0.085,0.0,0.768,0.0,2166784.0,0.0,19.0,3115737088.0,794308608.0,28170452992.0,1538576384.0,5699112.0,1582467.0
12-04 08:35:48,33.048,15.497,50.599,0.086,0.0,0.771,0.0,4304896.0,0.0,38.0,3116462080.0,794308608.0,28196212736.0,1512091648.0,5916616.0,1696181.0
12-04 08:35:49,31.625,15.106,52.208,0.088,0.0,0.972,0.0,4276224.0,0.0,37.0,3117424640.0,794312704.0,28221677568.0,1485660160.0,3818601.0,1646165.0
12-04 08:35:50,32.108,15.311,51.794,0.0,0.0,0.787,0.0,2215936.0,0.0,22.0,3116388352.0,794312704.0,28245393408.0,1462980608.0,5732350.0,1595373.0
12-04 08:35:51,32.732,15.464,50.687,0.086,0.0,1.031,0.0,4308992.0,0.0,38.0,3117936640.0,794312704.0,28270768128.0,1436057600.0,3994064.0,1746998.0
12-04 08:35:52,32.494,16.373,50.546,0.084,0.0,0.504,0.0,2162688.0,0.0,19.0,3119030272.0,794312704.0,28294213632.0,1411518464.0,5571202.0,1514233.0
12-04 08:35:53,32.876,16.052,50.472,0.0,0.0,0.601,0.0,4308992.0,0.0,39.0,3120160768.0,794312704.0,28319260672.0,1385340928.0,6026911.0,1747930.0
12-04 08:35:54,33.445,15.630,49.916,0.084,0.0,0.924,0.0,2154496.0,0.0,19.0,3120676864.0,794312704.0,28343369728.0,1360715776.0,3552172.0,1508129.0
12-04 08:35:55,33.108,16.342,49.534,0.085,0.0,0.931,0.0,4329472.0,0.0,40.0,3120775168.0,794316800.0,28368863232.0,1335119872.0,6004427.0,1740906.0
12-04 08:35:56,30.061,15.204,53.779,0.0,0.0,0.956,0.0,4317184.0,0.0,40.0,3122360320.0,794316800.0,28393230336.0,1309167616.0,5681333.0,1447048.0
12-04 08:35:57,33.703,11.945,54.181,0.171,0.0,0.0,0.0,6471680.0,0.0,57.0,3122667520.0,794316800.0,28420796416.0,1281294336.0,441982.0,235671.0
12-04 08:35:58,32.115,11.923,55.788,0.087,0.0,0.087,0.0,6475776.0,0.0,57.0,3126644736.0,794316800.0,28447768576.0,1250344960.0,688750.0,239265.0
12-04 08:35:59,32.027,12.862,54.940,0.170,0.0,0.0,0.0,6541312.0,0.0,60.0,3127754752.0,794316800.0,28474486784.0,1222516736.0,441573.0,235378.0
12-04 08:36:00,32.426,12.085,55.404,0.085,0.0,0.0,0.0,6508544.0,0.0,61.0,3128242176.0,794316800.0,28501348352.0,1195167744.0,443237.0,237764.0
12-04 08:36:01,32.794,12.862,54.174,0.170,0.0,0.0,0.0,6492160.0,0.0,60.0,3128684544.0,794320896.0,28528648192.0,1167421440.0,441145.0,234438.0
12-04 08:36:02,33.012,10.946,55.867,0.175,0.0,0.0,0.0,6471680.0,0.0,57.0,3129847808.0,794320896.0,28555866112.0,1139040256.0,443013.0,237809.0
12-04 08:36:03,32.219,11.225,56.384,0.171,0.0,0.0,0.0,8564736.0,0.0,73.0,3130408960.0,794320896.0,28584542208.0,1109803008.0,443978.0,237425.0
12-04 08:36:04,32.676,11.492,55.746,0.086,0.0,0.0,0.0,6541312.0,0.0,61.0,3131658240.0,794320896.0,28610961408.0,1082134528.0,588840.0,312902.0
12-04 08:36:05,9.949,4.300,85.750,0.0,0.0,0.0,0.0,2568192.0,0.0,37.0,3132895232.0,794324992.0,28620546048.0,1071308800.0,185461.0,108852.0
12-04 08:36:06,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3132895232.0,794324992.0,28620546048.0,1071308800.0,5197.0,6508.0
12-04 08:36:07,0.084,0.251,99.414,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3132887040.0,794329088.0,28620550144.0,1071308800.0,4302.0,5548.0
12-04 08:36:08,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3132887040.0,794329088.0,28620550144.0,1071308800.0,2918.0,2904.0
12-04 08:36:09,0.334,0.667,93.828,5.171,0.0,0.0,0.0,177975296.0,0.0,307.0,3132882944.0,794329088.0,28620554240.0,1071308800.0,4693.0,6472.0
12-04 08:36:10,0.334,0.585,86.048,13.033,0.0,0.0,0.0,269484032.0,0.0,431.0,3133009920.0,794329088.0,28620554240.0,1071181824.0,6862.0,8667.0
12-04 08:36:11,0.167,0.167,96.572,3.094,0.0,0.0,0.0,105422848.0,0.0,143.0,3132825600.0,794329088.0,28620554240.0,1071366144.0,61949.0,87772.0
12-04 08:36:12,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3132821504.0,794329088.0,28620558336.0,1071366144.0,3040.0,3378.0
12-04 08:36:13,15.029,9.068,75.315,0.168,0.0,0.420,0.0,12288.0,0.0,2.0,3132198912.0,794333184.0,28630077440.0,1062465536.0,3224099.0,1214754.0
12-04 08:36:14,31.701,15.722,51.890,0.086,0.0,0.601,0.0,2187264.0,0.0,21.0,3133104128.0,794333184.0,28653285376.0,1038352384.0,3650235.0,1604218.0
12-04 08:36:15,34.727,16.382,47.526,0.512,0.0,0.853,0.0,40189952.0,0.0,94.0,3136397312.0,794333184.0,28711112704.0,977231872.0,3941870.0,1764772.0
12-04 08:36:16,33.755,16.962,48.101,0.591,0.0,0.591,0.0,52772864.0,0.0,129.0,3137101824.0,794333184.0,28699000832.0,988639232.0,4093477.0,1842078.0
12-04 08:36:17,15.561,10.714,73.129,0.0,0.0,0.595,0.0,0.0,0.0,0.0,3137138688.0,794333184.0,28710047744.0,977555456.0,1673118.0,1646314.0
12-04 08:36:18,29.094,14.199,55.923,0.087,0.0,0.697,0.0,1855488.0,0.0,19.0,3138744320.0,794333184.0,28733452288.0,952545280.0,5327968.0,1603254.0
12-04 08:36:19,32.808,14.873,51.619,0.0,0.0,0.700,0.0,2170880.0,0.0,21.0,3139129344.0,794341376.0,28757422080.0,928182272.0,7804648.0,1670958.0
12-04 08:36:20,33.771,14.611,50.831,0.087,0.0,0.700,0.0,4321280.0,0.0,38.0,3140513792.0,794341376.0,28782546944.0,901672960.0,8180607.0,1871212.0
12-04 08:36:21,33.478,15.052,50.692,0.0,0.0,0.779,0.0,2179072.0,0.0,22.0,3140878336.0,794341376.0,28807086080.0,876769280.0,5708002.0,1631197.0
12-04 08:36:22,32.177,15.785,51.258,0.087,0.0,0.694,0.0,4345856.0,0.0,39.0,3141189632.0,794341376.0,28832522240.0,851021824.0,6172429.0,1886625.0
12-04 08:36:23,32.437,15.785,51.084,0.0,0.0,0.694,0.0,2166784.0,0.0,19.0,3142340608.0,794341376.0,28856242176.0,826150912.0,5696004.0,1632926.0
12-04 08:36:24,31.799,16.624,50.469,0.085,0.0,1.023,0.0,4329472.0,0.0,38.0,3143077888.0,794341376.0,28881641472.0,800014336.0,6206979.0,1899941.0
12-04 08:36:25,32.934,15.997,50.470,0.086,0.0,0.513,0.0,2179072.0,0.0,21.0,3143561216.0,794345472.0,28905353216.0,775815168.0,4605819.0,1629945.0
12-04 08:36:26,32.884,16.358,50.084,0.084,0.0,0.590,0.0,4210688.0,0.0,32.0,3143835648.0,794345472.0,28930854912.0,750039040.0,5005847.0,1735153.0
12-04 08:36:27,31.900,15.907,50.989,0.086,0.0,1.118,0.0,2297856.0,0.0,25.0,3145105408.0,794345472.0,28954742784.0,724881408.0,5965801.0,1773046.0
12-04 08:36:28,32.534,16.096,50.428,0.0,0.0,0.942,0.0,2195456.0,0.0,22.0,3145592832.0,794345472.0,28978282496.0,700854272.0,5738031.0,1652743.0
12-04 08:36:29,32.206,16.737,50.211,0.0,0.0,0.845,0.0,4333568.0,0.0,39.0,3146842112.0,794345472.0,29003038720.0,674848768.0,4151798.0,1876503.0
12-04 08:36:30,32.474,16.065,51.031,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,3147374592.0,794345472.0,29027299328.0,650055680.0,5690082.0,1621825.0
12-04 08:36:31,31.642,16.681,50.731,0.086,0.0,0.860,0.0,4378624.0,0.0,42.0,3147591680.0,794349568.0,29052469248.0,624664576.0,6174710.0,1877765.0
12-04 08:36:32,32.121,15.671,51.429,0.0,0.0,0.779,0.0,2158592.0,0.0,19.0,3148410880.0,794349568.0,29075677184.0,600637440.0,5754957.0,1666588.0
12-04 08:36:33,31.350,15.187,52.575,0.089,0.0,0.799,0.0,4096000.0,0.0,26.0,3149459456.0,794349568.0,29101060096.0,574205952.0,3800853.0,1692700.0
12-04 08:36:34,33.704,15.569,49.701,0.086,0.0,0.941,0.0,2400256.0,0.0,31.0,3150532608.0,794349568.0,29125763072.0,548429824.0,6064384.0,1817959.0
12-04 08:36:35,32.080,15.385,51.836,0.087,0.0,0.612,0.0,2162688.0,0.0,19.0,3151167488.0,794349568.0,29149343744.0,524214272.0,5726769.0,1653928.0
12-04 08:36:36,31.888,16.497,50.765,0.085,0.0,0.765,0.0,4374528.0,0.0,41.0,3151310848.0,794353664.0,29174169600.0,499240960.0,6182185.0,1871045.0
12-04 08:36:37,33.361,16.175,49.621,0.084,0.0,0.758,0.0,2158592.0,0.0,19.0,3151306752.0,794353664.0,29198200832.0,475213824.0,3639499.0,1604181.0
12-04 08:36:38,31.939,16.738,50.299,0.085,0.0,0.939,0.0,4325376.0,0.0,38.0,3152154624.0,794353664.0,29223067648.0,449499136.0,6289444.0,1945861.0
12-04 08:36:39,32.554,15.238,51.169,0.0,0.0,1.039,0.0,2158592.0,0.0,19.0,3152547840.0,794353664.0,29247234048.0,424939520.0,5678696.0,1618519.0
12-04 08:36:40,31.359,16.202,51.568,0.087,0.0,0.784,0.0,4194304.0,0.0,32.0,3153051648.0,794353664.0,29273231360.0,398438400.0,5890952.0,1724263.0
12-04 08:36:41,31.159,17.682,50.558,0.0,0.0,0.601,0.0,2285568.0,0.0,25.0,3154800640.0,794353664.0,29296345088.0,373575680.0,4945034.0,1786695.0
12-04 08:36:42,33.816,15.332,49.915,0.0,0.0,0.937,0.0,2183168.0,0.0,21.0,3154460672.0,794361856.0,29320404992.0,349847552.0,4718509.0,1623721.0
12-04 08:36:43,32.286,16.230,51.047,0.087,0.0,0.349,0.0,7528448.0,0.0,49.0,3156271104.0,794361856.0,29345116160.0,323325952.0,6195151.0,1890821.0
12-04 08:36:44,34.111,14.680,50.259,0.086,0.0,0.864,0.0,2220032.0,0.0,20.0,3156131840.0,794361856.0,29368524800.0,300056576.0,5700812.0,1633023.0
12-04 08:36:45,31.973,17.347,49.660,0.085,0.0,0.935,0.0,4317184.0,0.0,40.0,3157209088.0,794361856.0,29394259968.0,273244160.0,4218310.0,1920645.0
12-04 08:36:46,25.579,13.734,53.133,6.781,0.0,0.773,0.0,253476864.0,0.0,468.0,3158540288.0,794361856.0,29411024896.0,255148032.0,1699087.0,1642698.0
12-04 08:36:47,15.210,11.597,61.008,11.345,0.0,0.840,0.0,269594624.0,0.0,462.0,3158208512.0,794361856.0,29423026176.0,243478528.0,3246076.0,1632670.0
12-04 08:36:48,20.443,10.818,60.647,7.070,0.0,1.022,4096.0,202264576.0,1.0,379.0,3142840320.0,794365952.0,29441085440.0,240783360.0,1656912.0,1617579.0
12-04 08:36:49,32.556,15.199,51.382,0.0,0.0,0.864,151552.0,3141632.0,8.0,34.0,3143643136.0,791101440.0,29441912832.0,242417664.0,7756949.0,1640635.0
12-04 08:36:50,35.531,17.380,45.890,0.599,0.0,0.599,4096.0,50077696.0,1.0,195.0,3146170368.0,787259392.0,29406314496.0,279330816.0,8137202.0,1845334.0
12-04 08:36:51,33.218,15.358,50.733,0.0,0.0,0.690,0.0,2170880.0,0.0,19.0,3146465280.0,787259392.0,29429923840.0,255426560.0,7810958.0,1677050.0
12-04 08:36:52,33.361,16.094,49.455,0.084,0.0,1.006,0.0,4186112.0,0.0,32.0,3145650176.0,787259392.0,29456293888.0,229871616.0,5927419.0,1741758.0
12-04 08:36:53,32.960,16.093,50.086,0.0,0.0,0.861,0.0,3076096.0,0.0,39.0,3145838592.0,785420288.0,29447716864.0,240099328.0,5967751.0,1764274.0
12-04 08:36:54,32.874,15.921,50.602,0.086,0.0,0.516,3366912.0,2961408.0,43.0,34.0,3147501568.0,783515648.0,29437624320.0,250433536.0,5728277.0,1646391.0
12-04 08:36:55,32.423,15.870,50.683,0.085,0.0,0.939,0.0,4464640.0,0.0,48.0,3147522048.0,782438400.0,29443608576.0,245506048.0,6177105.0,1885193.0
12-04 08:36:56,32.674,15.477,50.645,0.0,0.0,1.204,233472.0,2678784.0,5.0,40.0,3146866688.0,780845056.0,29443092480.0,248270848.0,5719953.0,1643926.0
12-04 08:36:57,32.426,16.766,49.787,0.170,0.0,0.851,0.0,4288512.0,0.0,49.0,3146362880.0,779497472.0,29448486912.0,244727808.0,4079803.0,1835307.0
12-04 08:36:58,32.766,16.681,49.787,0.0,0.0,0.766,0.0,2568192.0,0.0,30.0,3147968512.0,778276864.0,29449515008.0,243314688.0,5606539.0,1586784.0
12-04 08:36:59,33.162,16.581,49.744,0.0,0.0,0.513,0.0,4669440.0,0.0,49.0,3147923456.0,777089024.0,29451321344.0,242741248.0,6322584.0,1971509.0
12-04 08:37:00,33.391,14.888,50.516,0.172,0.0,1.033,0.0,2580480.0,0.0,29.0,3148165120.0,776019968.0,29450100736.0,244789248.0,5682551.0,1620067.0
12-04 08:37:01,31.688,16.883,50.563,0.0,0.0,0.866,0.0,4677632.0,0.0,49.0,3148476416.0,774905856.0,29450870784.0,244822016.0,6214282.0,1901972.0
12-04 08:37:02,33.163,15.561,50.425,0.0,0.0,0.850,0.0,2564096.0,0.0,27.0,3147374592.0,773767168.0,29449183232.0,248750080.0,3643923.0,1604930.0
12-04 08:37:03,33.191,16.339,49.615,0.086,0.0,0.770,0.0,4534272.0,0.0,37.0,3148984320.0,772616192.0,29446770688.0,250703872.0,5966630.0,1771841.0
12-04 08:37:04,32.045,16.581,50.687,0.0,0.0,0.687,0.0,2781184.0,0.0,39.0,3150176256.0,771448832.0,29444456448.0,252993536.0,5972643.0,1785431.0
12-04 08:37:05,32.368,15.614,51.491,0.0,0.0,0.526,0.0,2150400.0,0.0,21.0,3148386304.0,771448832.0,29468065792.0,231174144.0,5815173.0,1698607.0
12-04 08:37:06,32.090,16.132,50.650,0.173,0.0,0.954,0.0,4755456.0,0.0,48.0,3148808192.0,770265088.0,29465145344.0,234856448.0,4071899.0,1832444.0
12-04 08:37:07,32.669,15.858,50.780,0.0,0.0,0.693,0.0,2555904.0,0.0,27.0,3148980224.0,769048576.0,29458079744.0,242966528.0,5609488.0,1579792.0
12-04 08:37:08,35.354,17.079,46.371,0.512,0.0,0.683,90112.0,45522944.0,4.0,158.0,3149209600.0,766578688.0,29458907136.0,244379648.0,6309789.0,1958717.0
12-04 08:37:09,36.964,15.952,45.712,0.600,0.0,0.772,126976.0,52633600.0,31.0,170.0,3145900032.0,764149760.0,29378961408.0,330063872.0,5711392.0,1637017.0
12-04 08:37:10,32.616,15.577,50.602,0.086,0.0,1.119,0.0,2228224.0,0.0,21.0,3148279808.0,764149760.0,29403987968.0,302657536.0,3772491.0,1668452.0
12-04 08:37:11,31.897,16.034,50.948,0.086,0.0,1.034,0.0,4341760.0,0.0,41.0,3150245888.0,764149760.0,29429448704.0,275230720.0,6148536.0,1868839.0
12-04 08:37:12,33.219,15.884,50.299,0.085,0.0,0.512,0.0,2154496.0,0.0,19.0,3150356480.0,764149760.0,29452926976.0,251641856.0,5681867.0,1612208.0
12-04 08:37:13,32.653,16.497,49.830,0.085,0.0,0.935,0.0,4788224.0,0.0,46.0,3153305600.0,762814464.0,29444419584.0,258535424.0,6206694.0,1901667.0
12-04 08:37:14,31.771,15.972,51.562,0.0,0.0,0.694,0.0,2158592.0,0.0,21.0,3151843328.0,762814464.0,29468381184.0,236036096.0,3626529.0,1591054.0
12-04 08:37:15,32.219,17.138,49.871,0.086,0.0,0.686,0.0,4743168.0,0.0,47.0,3150331904.0,761475072.0,29458563072.0,248705024.0,6168285.0,1870739.0
12-04 08:37:16,32.192,16.267,50.685,0.0,0.0,0.856,0.0,2203648.0,0.0,21.0,3151736832.0,760782848.0,29461966848.0,244588544.0,5735612.0,1641884.0
12-04 08:37:17,32.465,16.146,50.521,0.174,0.0,0.694,0.0,4382720.0,0.0,42.0,3152384000.0,760012800.0,29464719360.0,241958912.0,5900200.0,1740185.0
12-04 08:37:18,27.925,15.713,51.409,4.099,0.0,0.854,0.0,124313600.0,0.0,250.0,3151437824.0,759582720.0,29468147712.0,239906816.0,3987641.0,1796446.0
12-04 08:37:19,15.320,11.279,61.785,11.195,0.0,0.421,0.0,269484032.0,0.0,514.0,3152351232.0,759582720.0,29479067648.0,228073472.0,1634580.0,1606313.0
12-04 08:37:20,15.424,11.017,61.017,11.949,0.0,0.593,0.0,268435456.0,0.0,503.0,3152707584.0,758177792.0,29453357056.0,254832640.0,3073175.0,1628674.0
12-04 08:37:21,32.202,15.492,50.827,0.696,0.0,0.783,0.0,19894272.0,0.0,100.0,3151704064.0,758181888.0,29480300544.0,228888576.0,1854911.0,1709044.0
12-04 08:37:22,32.378,16.146,50.694,0.0,0.0,0.781,0.0,2207744.0,0.0,26.0,3152150528.0,756846592.0,29463564288.0,246513664.0,7720138.0,1647282.0
12-04 08:37:23,31.714,16.880,50.213,0.085,0.0,1.108,0.0,4608000.0,0.0,56.0,3152875520.0,756047872.0,29466644480.0,243507200.0,8224438.0,1895861.0
12-04 08:37:24,32.489,15.808,50.742,0.0,0.0,0.961,0.0,2383872.0,0.0,27.0,3151650816.0,755363840.0,29469114368.0,242946048.0,7729923.0,1636853.0
12-04 08:37:25,31.703,17.791,49.578,0.0,0.0,0.927,0.0,4558848.0,0.0,51.0,3151966208.0,754683904.0,29477527552.0,234897408.0,6172490.0,1860660.0
12-04 08:37:26,32.115,15.231,51.697,0.087,0.0,0.870,0.0,2334720.0,0.0,26.0,3151224832.0,753999872.0,29481099264.0,232751104.0,7703264.0,1628534.0
12-04 08:37:27,32.398,16.922,50.0,0.0,0.0,0.680,0.0,2387968.0,0.0,27.0,3151798272.0,753217536.0,29480275968.0,233783296.0,3881928.0,1727352.0
12-04 08:37:28,31.760,17.339,50.386,0.086,0.0,0.429,0.0,4571136.0,0.0,50.0,3151781888.0,753078272.0,29484417024.0,229797888.0,6088994.0,1838415.0
12-04 08:37:29,32.538,16.269,50.256,0.085,0.0,0.852,0.0,2580480.0,0.0,35.0,3153055744.0,752865280.0,29465522176.0,247631872.0,5689361.0,1631319.0
12-04 08:37:30,32.504,16.209,50.172,0.086,0.0,1.029,0.0,4460544.0,0.0,45.0,3153747968.0,752828416.0,29469085696.0,243412992.0,6176072.0,1869530.0
12-04 08:37:31,31.347,16.580,51.123,0.0,0.0,0.950,0.0,2424832.0,0.0,30.0,3152814080.0,752791552.0,29470662656.0,242806784.0,3539862.0,1554175.0
12-04 08:37:32,31.379,17.414,50.345,0.086,0.0,0.776,0.0,4452352.0,0.0,46.0,3152969728.0,752726016.0,29473415168.0,239964160.0,6295324.0,1942985.0
12-04 08:37:33,33.895,15.599,49.494,0.0,0.0,1.012,0.0,2420736.0,0.0,27.0,3152556032.0,752574464.0,29475414016.0,238530560.0,5690368.0,1623682.0
12-04 08:37:34,32.482,15.757,50.792,0.0,0.0,0.968,0.0,4464640.0,0.0,47.0,3153219584.0,752427008.0,29477634048.0,235794432.0,6191726.0,1894245.0
12-04 08:37:35,32.969,15.980,50.126,0.084,0.0,0.841,0.0,2396160.0,0.0,29.0,3153190912.0,752271360.0,29479161856.0,234450944.0,3626695.0,1598113.0
12-04 08:37:36,33.167,16.874,49.127,0.083,0.0,0.748,0.0,4337664.0,0.0,35.0,3153133568.0,752128000.0,29481951232.0,231862272.0,6037986.0,1813587.0
12-04 08:37:37,32.927,15.592,50.610,0.0,0.0,0.871,0.0,2588672.0,0.0,40.0,3153133568.0,751976448.0,29481504768.0,232460288.0,5894944.0,1735301.0
12-04 08:37:38,32.292,15.451,51.215,0.087,0.0,0.955,0.0,2392064.0,0.0,28.0,3152912384.0,751833088.0,29484482560.0,229847040.0,5842857.0,1698027.0
12-04 08:37:39,32.152,15.990,51.167,0.0,0.0,0.691,0.0,4141056.0,0.0,51.0,3153346560.0,751534080.0,29463633920.0,250560512.0,3926248.0,1755012.0
12-04 08:37:40,32.320,16.247,50.304,0.087,0.0,1.043,0.0,4526080.0,0.0,49.0,3154038784.0,751382528.0,29465808896.0,247844864.0,6185502.0,1895029.0
12-04 08:37:41,32.990,16.323,49.914,0.086,0.0,0.687,0.0,2424832.0,0.0,31.0,3153670144.0,751239168.0,29465833472.0,248332288.0,5676197.0,1615634.0
12-04 08:37:42,31.904,16.724,50.429,0.0,0.0,0.943,0.0,4399104.0,0.0,41.0,3152379904.0,751075328.0,29468454912.0,247164928.0,5973731.0,1771157.0
12-04 08:37:43,32.373,15.707,51.396,0.087,0.0,0.436,0.0,2510848.0,0.0,34.0,3152359424.0,750927872.0,29468106752.0,247681024.0,4386176.0,1719297.0
12-04 08:37:44,33.137,16.569,49.285,0.084,0.0,0.925,0.0,2355200.0,0.0,26.0,3153666048.0,750768128.0,29466968064.0,247672832.0,5308030.0,1695683.0
12-04 08:37:45,33.767,15.017,50.521,0.0,0.0,0.694,0.0,4542464.0,0.0,47.0,3153104896.0,750612480.0,29469102080.0,246255616.0,6145891.0,1875451.0
12-04 08:37:46,32.903,16.451,49.699,0.172,0.0,0.775,0.0,2383872.0,0.0,29.0,3153805312.0,750452736.0,29468651520.0,246165504.0,5684282.0,1613691.0
12-04 08:37:47,32.180,16.176,50.865,0.0,0.0,0.779,0.0,4567040.0,0.0,48.0,3153440768.0,750292992.0,29469454336.0,245886976.0,4100571.0,1842679.0
12-04 08:37:48,32.584,15.212,51.426,0.0,0.0,0.778,0.0,2347008.0,0.0,25.0,3152834560.0,750129152.0,29467971584.0,248139776.0,5786698.0,1679693.0
12-04 08:37:49,32.592,16.681,49.701,0.171,0.0,0.855,0.0,4534272.0,0.0,48.0,3153514496.0,749961216.0,29469241344.0,246358016.0,6177995.0,1892524.0
12-04 08:37:50,31.884,16.795,50.554,0.0,0.0,0.767,0.0,2379776.0,0.0,25.0,3152560128.0,749789184.0,29466890240.0,249835520.0,5697865.0,1623667.0
12-04 08:37:51,19.897,13.894,57.204,8.233,0.0,0.772,0.0,245518336.0,0.0,467.0,3153772544.0,749789184.0,29481385984.0,234127360.0,4665154.0,1728673.0
12-04 08:37:52,16.709,10.802,60.844,11.055,0.0,0.591,0.0,267399168.0,0.0,510.0,3154116608.0,749604864.0,29468590080.0,246763520.0,1647922.0,1612346.0
12-04 08:37:53,22.174,11.475,59.534,5.867,0.0,0.949,4096.0,174125056.0,1.0,368.0,3152592896.0,749608960.0,29487923200.0,228950016.0,8973443.0,1657265.0
12-04 08:37:54,32.164,16.766,50.128,0.086,0.0,0.855,0.0,4517888.0,0.0,42.0,3155443712.0,749150208.0,29462614016.0,251867136.0,5915907.0,1746398.0
12-04 08:37:55,32.432,15.432,51.351,0.087,0.0,0.697,0.0,2375680.0,0.0,33.0,3152105472.0,749150208.0,29487321088.0,230498304.0,3865418.0,1717124.0
12-04 08:37:56,34.220,17.067,47.770,0.086,0.0,0.858,282624.0,2805760.0,63.0,36.0,3158458368.0,748781568.0,29426196480.0,285638656.0,5772683.0,1669815.0
12-04 08:37:57,33.419,16.881,48.072,0.343,0.0,1.285,77824.0,4325376.0,6.0,42.0,3166773248.0,748781568.0,29460467712.0,243052544.0,15676219.0,2025289.0
12-04 08:37:58,32.538,16.525,50.170,0.0,0.0,0.767,0.0,2416640.0,0.0,30.0,3165732864.0,745586688.0,29461807104.0,245948416.0,5681575.0,1603493.0
12-04 08:37:59,32.493,15.639,50.912,0.174,0.0,0.782,0.0,4567040.0,0.0,48.0,3166011392.0,744906752.0,29461393408.0,246763520.0,4126068.0,1864883.0
12-04 08:38:00,31.764,16.267,51.113,0.0,0.0,0.856,0.0,2330624.0,0.0,24.0,3165147136.0,744525824.0,29458952192.0,250449920.0,5755222.0,1674113.0
12-04 08:38:01,32.355,15.962,50.906,0.0,0.0,0.777,0.0,2416640.0,0.0,27.0,3165757440.0,744361984.0,29456003072.0,252952576.0,5736985.0,1644139.0
12-04 08:38:02,34.646,16.273,47.507,0.612,0.0,0.962,4096.0,53878784.0,1.0,191.0,3166359552.0,744079360.0,29469626368.0,239009792.0,6190600.0,1895669.0
12-04 08:38:03,36.689,16.724,45.392,0.427,0.0,0.768,4096.0,46858240.0,1.0,157.0,3165880320.0,743768064.0,29386809344.0,322617344.0,3683541.0,1627179.0
12-04 08:38:04,32.564,15.726,50.598,0.171,0.0,0.940,0.0,4186112.0,0.0,33.0,3164438528.0,743784448.0,29414174720.0,296677376.0,5934993.0,1761772.0
12-04 08:38:05,35.939,17.247,45.455,0.510,0.0,0.850,8192.0,48824320.0,1.0,162.0,3165597696.0,743800832.0,29434331136.0,275345408.0,6052721.0,1798044.0
12-04 08:38:06,32.353,15.311,51.384,0.087,0.0,0.865,0.0,2256896.0,0.0,28.0,3164377088.0,743804928.0,29458509824.0,252383232.0,5703287.0,1651738.0
12-04 08:38:07,32.264,15.958,50.824,0.087,0.0,0.867,0.0,4325376.0,0.0,41.0,3162574848.0,743804928.0,29484015616.0,228679680.0,4184505.0,1897922.0
12-04 08:38:08,33.247,15.199,50.950,0.086,0.0,0.518,0.0,2433024.0,0.0,30.0,3163611136.0,743616512.0,29481766912.0,230080512.0,5681180.0,1611566.0
12-04 08:38:09,32.872,15.571,50.519,0.0,0.0,1.038,0.0,4562944.0,0.0,49.0,3164016640.0,743436288.0,29480058880.0,231563264.0,6170658.0,1878184.0
12-04 08:38:10,33.734,15.451,50.129,0.086,0.0,0.601,0.0,2445312.0,0.0,32.0,3163611136.0,743247872.0,29476855808.0,235360256.0,5659897.0,1594245.0
12-04 08:38:11,32.381,16.104,50.736,0.087,0.0,0.693,0.0,4390912.0,0.0,41.0,3163688960.0,743063552.0,29474787328.0,237535232.0,4032881.0,1823977.0
12-04 08:38:12,32.195,16.994,49.872,0.0,0.0,0.939,0.0,2527232.0,0.0,32.0,3163959296.0,742891520.0,29471088640.0,241135616.0,5864549.0,1711473.0
12-04 08:38:13,31.320,13.719,54.616,0.173,0.0,0.173,0.0,6701056.0,0.0,66.0,3164594176.0,742707200.0,29468393472.0,243380224.0,3078599.0,765534.0
12-04 08:38:14,32.511,12.511,54.894,0.085,0.0,0.0,114688.0,6742016.0,10.0,68.0,3165097984.0,742510592.0,29467799552.0,243666944.0,441361.0,234148.0
12-04 08:38:15,31.745,14.043,53.957,0.170,0.0,0.085,0.0,6692864.0,0.0,65.0,3164987392.0,742313984.0,29467017216.0,244756480.0,1867316.0,248856.0
12-04 08:38:16,32.183,11.907,55.651,0.259,0.0,0.0,0.0,6762496.0,0.0,70.0,3164569600.0,742125568.0,29465403392.0,246976512.0,442058.0,236072.0
12-04 08:38:17,31.416,12.361,56.137,0.086,0.0,0.0,0.0,6647808.0,0.0,62.0,3165650944.0,741928960.0,29461557248.0,249937920.0,444225.0,238221.0
12-04 08:38:18,32.740,12.638,54.538,0.085,0.0,0.0,0.0,6721536.0,0.0,65.0,3166560256.0,741728256.0,29460987904.0,249798656.0,441938.0,235223.0
12-04 08:38:19,32.330,12.124,55.460,0.086,0.0,0.0,0.0,6639616.0,0.0,61.0,3167219712.0,741527552.0,29458923520.0,251404288.0,442776.0,237396.0
12-04 08:38:20,32.269,12.252,55.306,0.173,0.0,0.0,0.0,6746112.0,0.0,66.0,3168051200.0,741347328.0,29456367616.0,253308928.0,442507.0,234920.0
12-04 08:38:21,31.197,12.650,55.897,0.256,0.0,0.0,4096.0,8720384.0,1.0,82.0,3167997952.0,741163008.0,29455253504.0,254660608.0,442764.0,235504.0
12-04 08:38:22,31.159,12.361,56.395,0.086,0.0,0.0,0.0,6598656.0,0.0,63.0,3166494720.0,741167104.0,29481398272.0,230014976.0,591877.0,317494.0
12-04 08:38:23,19.088,8.193,68.159,4.561,0.0,0.0,8192.0,156954624.0,2.0,325.0,3168366592.0,740966400.0,29467213824.0,242528256.0,149844.0,80685.0
12-04 08:38:24,0.251,0.586,84.100,14.979,0.0,0.084,8192.0,270626816.0,2.0,524.0,3168337920.0,740974592.0,29467234304.0,242528256.0,3041.0,3051.0
12-04 08:38:25,6.465,3.023,77.582,12.930,0.0,0.0,4096.0,218660864.0,1.0,443.0,3167965184.0,740990976.0,29472694272.0,237424640.0,149415.0,80201.0
12-04 08:38:26,31.830,11.969,56.114,0.087,0.0,0.0,0.0,6664192.0,0.0,64.0,3168202752.0,740794368.0,29469687808.0,240390144.0,444941.0,238959.0
12-04 08:38:27,31.655,12.969,55.119,0.256,0.0,0.0,0.0,6766592.0,0.0,70.0,3167371264.0,740630528.0,29467336704.0,243736576.0,441508.0,233357.0
12-04 08:38:28,32.291,13.187,54.438,0.085,0.0,0.0,0.0,6672384.0,0.0,64.0,3167358976.0,740454400.0,29462573056.0,248688640.0,443855.0,237270.0
12-04 08:38:29,31.070,12.649,56.112,0.170,0.0,0.0,0.0,8646656.0,0.0,70.0,3168280576.0,740257792.0,29461786624.0,248750080.0,443886.0,237457.0
12-04 08:38:30,32.821,11.709,55.385,0.085,0.0,0.0,0.0,6914048.0,0.0,74.0,3169964032.0,740040704.0,29458116608.0,250953728.0,588614.0,313326.0
12-04 08:38:31,26.632,10.481,62.801,0.086,0.0,0.0,0.0,6139904.0,0.0,65.0,3170807808.0,739827712.0,29450256384.0,258183168.0,398105.0,211939.0
12-04 08:38:32,0.250,0.417,99.333,0.0,0.0,0.0,1171456.0,0.0,24.0,0.0,3169746944.0,739827712.0,29452517376.0,256983040.0,2749.0,3962.0
12-04 08:38:33,0.084,0.418,99.331,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,3169857536.0,739835904.0,29452525568.0,256856064.0,4728.0,5843.0
12-04 08:38:34,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170881536.0,739835904.0,29452525568.0,255832064.0,23143.0,24551.0
12-04 08:38:35,0.251,0.167,99.582,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3170754560.0,739835904.0,29452525568.0,255959040.0,21909.0,23002.0
12-04 08:38:36,0.250,0.333,99.333,0.0,0.0,0.083,0.0,45056.0,0.0,2.0,3170754560.0,739835904.0,29452525568.0,255959040.0,4657.0,5799.0
12-04 08:38:37,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170877440.0,739835904.0,29452529664.0,255832064.0,3996.0,4888.0
12-04 08:38:38,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171000320.0,739835904.0,29452533760.0,255705088.0,3581.0,4311.0
12-04 08:38:39,0.250,0.333,99.250,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3170996224.0,739840000.0,29452533760.0,255705088.0,4198.0,4997.0
12-04 08:38:40,0.167,0.334,99.499,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3170996224.0,739840000.0,29452533760.0,255705088.0,2412.0,2076.0
12-04 08:38:41,0.083,0.250,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3170983936.0,739840000.0,29452537856.0,255713280.0,3845.0,4521.0
12-04 08:38:42,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3170979840.0,739844096.0,29452537856.0,255713280.0,4825.0,6653.0
12-04 08:38:43,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170975744.0,739844096.0,29452541952.0,255713280.0,5918.0,8128.0
12-04 08:38:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170971648.0,739844096.0,29452546048.0,255713280.0,3507.0,4750.0
12-04 08:38:45,0.250,0.334,99.249,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3170967552.0,739848192.0,29452546048.0,255713280.0,2376.0,2970.0
12-04 08:38:46,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170967552.0,739848192.0,29452546048.0,255713280.0,2829.0,4126.0
12-04 08:38:47,12.164,7.131,80.117,0.0,0.0,0.587,0.0,16384.0,0.0,2.0,3169406976.0,739852288.0,29459869696.0,249946112.0,3225949.0,1154024.0
12-04 08:38:48,31.928,14.888,52.410,0.0,0.0,0.775,0.0,2396160.0,0.0,26.0,3170996224.0,739635200.0,29452111872.0,256331776.0,3709678.0,1677550.0
12-04 08:38:49,32.907,15.601,50.469,0.0,0.0,1.023,0.0,2158592.0,0.0,19.0,3170394112.0,739639296.0,29476917248.0,232124416.0,5770460.0,1702009.0
12-04 08:38:50,32.730,16.107,50.560,0.172,0.0,0.431,0.0,8114176.0,0.0,57.0,3171069952.0,739426304.0,29470834688.0,237744128.0,4340619.0,1978208.0
12-04 08:38:51,39.442,16.667,42.234,0.698,0.0,0.960,4096.0,59871232.0,1.0,172.0,3262500864.0,738320384.0,29365264384.0,252989440.0,5960464.0,1857263.0
12-04 08:38:52,40.767,15.679,41.899,0.436,0.0,1.220,12288.0,39436288.0,3.0,125.0,3400245248.0,737140736.0,29156700160.0,324988928.0,5918024.0,1821385.0
12-04 08:38:53,52.931,11.207,35.172,0.0,0.0,0.690,0.0,2514944.0,0.0,47.0,3507974144.0,736821248.0,29128048640.0,246231040.0,4041271.0,1630825.0
12-04 08:38:54,39.402,15.385,44.444,0.0,0.0,0.769,0.0,659456.0,0.0,23.0,3559378944.0,736350208.0,29081530368.0,241815552.0,16567854.0,2367331.0
12-04 08:38:55,34.263,15.432,49.520,0.087,0.0,0.697,0.0,2420736.0,0.0,26.0,3560906752.0,736129024.0,29071523840.0,250515456.0,14558747.0,2294066.0
12-04 08:38:56,36.670,14.754,47.541,0.086,0.0,0.949,0.0,4403200.0,0.0,41.0,3570688000.0,735911936.0,29063192576.0,249282560.0,17467329.0,2361748.0
12-04 08:38:57,34.083,16.090,48.702,0.087,0.0,1.038,0.0,2162688.0,0.0,19.0,3568451584.0,735928320.0,29085069312.0,229625856.0,16543939.0,2381723.0
12-04 08:38:58,33.766,15.844,49.437,0.0,0.0,0.952,0.0,2543616.0,0.0,31.0,3571273728.0,735735808.0,29075615744.0,236449792.0,15083208.0,2507367.0
12-04 08:38:59,34.483,15.603,48.793,0.0,0.0,1.121,0.0,2342912.0,0.0,26.0,3568644096.0,735498240.0,29065039872.0,249892864.0,16356444.0,2273883.0
12-04 08:39:00,32.437,14.657,47.355,3.990,0.0,1.561,4096.0,120221696.0,1.0,250.0,3570679808.0,735502336.0,29084626944.0,228265984.0,14693524.0,2365737.0
12-04 08:39:01,19.254,11.196,58.609,9.924,0.0,1.018,12288.0,271052800.0,3.0,513.0,3575128064.0,735272960.0,29062029312.0,246644736.0,13534375.0,2196761.0
12-04 08:39:02,34.652,15.563,48.237,0.516,0.0,1.032,0.0,16896000.0,0.0,72.0,3573968896.0,735059968.0,29054046208.0,256000000.0,17310202.0,2320722.0
12-04 08:39:03,33.850,16.365,49.009,0.086,0.0,0.689,0.0,2150400.0,0.0,19.0,3573100544.0,735068160.0,29078929408.0,231976960.0,12976677.0,2196555.0
12-04 08:39:04,34.157,15.758,49.233,0.0,0.0,0.852,0.0,2453504.0,0.0,28.0,3574317056.0,734834688.0,29068111872.0,241811456.0,11067725.0,2225575.0
12-04 08:39:05,35.172,15.345,48.448,0.0,0.0,1.034,0.0,4399104.0,0.0,38.0,3575083008.0,734597120.0,29059497984.0,249896960.0,17519719.0,2327503.0
12-04 08:39:06,34.855,14.486,49.693,0.088,0.0,0.878,4096.0,2547712.0,1.0,31.0,3578118144.0,734355456.0,29048209408.0,258392064.0,18767075.0,2521952.0
12-04 08:39:07,34.706,14.812,49.693,0.0,0.0,0.789,0.0,2195456.0,0.0,22.0,3578560512.0,734363648.0,29071654912.0,234496000.0,15049313.0,2242023.0
12-04 08:39:08,33.508,15.707,49.913,0.087,0.0,0.785,0.0,2363392.0,0.0,27.0,3581067264.0,734121984.0,29059608576.0,244277248.0,18167673.0,2257311.0
12-04 08:39:09,34.079,16.007,48.967,0.0,0.0,0.947,0.0,2420736.0,0.0,25.0,3583172608.0,733884416.0,29045698560.0,256319488.0,13984994.0,2203750.0
12-04 08:39:10,34.459,16.470,47.973,0.084,0.0,1.014,0.0,2150400.0,0.0,19.0,3580985344.0,733888512.0,29071044608.0,233156608.0,17376423.0,2336556.0
12-04 08:39:11,33.820,17.339,47.639,0.0,0.0,1.202,4096.0,4415488.0,1.0,39.0,3579056128.0,733724672.0,29062066176.0,244228096.0,13812065.0,2366907.0
12-04 08:39:12,34.926,15.204,48.914,0.0,0.0,0.956,0.0,2535424.0,0.0,34.0,3581698048.0,733523968.0,29049495552.0,254357504.0,17592176.0,2434277.0
12-04 08:39:13,34.079,16.179,48.709,0.086,0.0,0.947,0.0,2166784.0,0.0,19.0,3575795712.0,733532160.0,29073928192.0,235819008.0,13687842.0,2189530.0
12-04 08:39:14,33.565,16.435,48.522,0.087,0.0,1.391,0.0,3727360.0,0.0,39.0,3578363904.0,733339648.0,29063487488.0,243884032.0,16950741.0,2219959.0
12-04 08:39:15,33.133,16.954,48.967,0.0,0.0,0.947,0.0,2625536.0,0.0,38.0,3579768832.0,733143040.0,29051908096.0,254255104.0,15365347.0,2580768.0
12-04 08:39:16,33.537,16.028,49.564,0.087,0.0,0.784,4096.0,5365760.0,1.0,33.0,3581198336.0,733167616.0,29073915904.0,230793216.0,14014308.0,2214796.0
12-04 08:39:17,34.500,15.542,48.933,0.0,0.0,1.025,0.0,2437120.0,0.0,24.0,3576672256.0,732958720.0,29062057984.0,247386112.0,17261896.0,2260183.0
12-04 08:39:18,33.593,15.671,49.524,0.173,0.0,1.039,0.0,2154496.0,0.0,21.0,3573387264.0,732958720.0,29084233728.0,228495360.0,13615234.0,2261123.0
12-04 08:39:19,36.207,15.172,47.328,0.0,0.0,1.293,0.0,2367488.0,0.0,24.0,3574198272.0,732745728.0,29072273408.0,239857664.0,17191870.0,2221185.0
12-04 08:39:20,33.849,16.495,48.454,0.086,0.0,1.117,0.0,4427776.0,0.0,39.0,3575578624.0,732585984.0,29062516736.0,248393728.0,13810426.0,2371859.0
12-04 08:39:21,35.708,15.622,47.811,0.0,0.0,0.858,0.0,4808704.0,0.0,42.0,3577847808.0,732364800.0,29049012224.0,259850240.0,17712546.0,2503318.0
12-04 08:39:22,37.372,15.700,45.137,0.512,0.0,1.280,4096.0,48898048.0,1.0,120.0,3575599104.0,732188672.0,29036617728.0,274669568.0,13829011.0,2228812.0
12-04 08:39:23,35.708,15.622,48.069,0.0,0.0,0.601,0.0,2174976.0,0.0,21.0,3574910976.0,732192768.0,29043601408.0,268369920.0,14912613.0,2236819.0
12-04 08:39:24,34.465,16.129,48.217,0.0,0.0,1.188,57344.0,2154496.0,6.0,21.0,3576168448.0,732192768.0,29066543104.0,244170752.0,15874493.0,2211895.0
12-04 08:39:25,34.809,15.278,48.611,0.087,0.0,1.215,0.0,2244608.0,0.0,27.0,3575791616.0,731975680.0,29056466944.0,254840832.0,14921037.0,2280795.0
12-04 08:39:26,31.759,16.185,50.744,0.175,0.0,1.137,0.0,4268032.0,0.0,35.0,3575218176.0,731987968.0,29079977984.0,231890944.0,13893022.0,2414286.0
12-04 08:39:27,34.615,15.297,49.126,0.0,0.0,0.962,0.0,2379776.0,0.0,29.0,3577118720.0,731787264.0,29068464128.0,241704960.0,15678732.0,2378135.0
12-04 08:39:28,34.798,15.729,48.418,0.0,0.0,1.054,0.0,2351104.0,0.0,24.0,3580928000.0,731480064.0,29055995904.0,250671104.0,19150336.0,2313268.0
12-04 08:39:29,32.546,16.448,49.869,0.0,0.0,1.137,0.0,2162688.0,0.0,19.0,3577708544.0,731496448.0,29079351296.0,230518784.0,12728993.0,2196274.0
12-04 08:39:30,34.516,16.349,48.097,0.087,0.0,0.952,0.0,2297856.0,0.0,28.0,3580563456.0,730525696.0,29069201408.0,238784512.0,16273173.0,2250123.0
12-04 08:39:31,32.524,16.479,48.482,1.474,0.0,1.041,0.0,44400640.0,0.0,106.0,3582550016.0,729571328.0,29055352832.0,251600896.0,13897997.0,2465200.0
12-04 08:39:32,21.098,12.436,54.460,10.978,0.0,1.029,12288.0,266395648.0,3.0,507.0,3587493888.0,729579520.0,29070753792.0,231247872.0,11453947.0,2220717.0
12-04 08:39:33,16.752,11.197,60.0,11.368,0.0,0.684,8192.0,269680640.0,2.0,537.0,3588145152.0,728621056.0,29049786368.0,252522496.0,1996226.0,1756900.0
12-04 08:39:34,27.802,14.970,54.320,2.053,0.0,0.855,4096.0,82079744.0,1.0,163.0,3588816896.0,728625152.0,29072187392.0,229445632.0,6919476.0,1751053.0
12-04 08:39:35,33.048,15.497,50.771,0.0,0.0,0.685,0.0,2596864.0,0.0,37.0,3587600384.0,727678976.0,29062307840.0,241487872.0,6050344.0,1849092.0
12-04 08:39:36,32.084,15.693,51.090,0.087,0.0,1.046,0.0,2277376.0,0.0,24.0,3587166208.0,726716416.0,29049880576.0,255311872.0,7792715.0,1745143.0
12-04 08:39:37,32.759,15.517,50.776,0.086,0.0,0.862,0.0,4427776.0,0.0,39.0,3588063232.0,725757952.0,29042659328.0,262594560.0,8161000.0,1840234.0
12-04 08:39:38,31.782,15.891,51.536,0.0,0.0,0.790,0.0,2281472.0,0.0,25.0,3587481600.0,725757952.0,29065756672.0,240078848.0,8127242.0,1954878.0
12-04 08:39:39,32.052,15.459,51.790,0.0,0.0,0.699,0.0,2318336.0,0.0,28.0,3588018176.0,724803584.0,29055168512.0,251084800.0,5752079.0,1710801.0
12-04 08:39:40,32.909,16.624,49.534,0.0,0.0,0.933,0.0,2162688.0,0.0,20.0,3587698688.0,724811776.0,29077909504.0,228655104.0,5833793.0,1732615.0
12-04 08:39:41,32.209,17.201,49.410,0.084,0.0,1.096,0.0,4550656.0,0.0,46.0,3587399680.0,723845120.0,29069049856.0,238780416.0,6511513.0,2091501.0
12-04 08:39:42,31.588,17.167,50.472,0.086,0.0,0.687,0.0,2285568.0,0.0,26.0,3587059712.0,722870272.0,29058334720.0,250810368.0,5751182.0,1706591.0
12-04 08:39:43,31.520,15.889,51.382,0.086,0.0,1.123,0.0,2404352.0,0.0,29.0,3588812800.0,721899520.0,29047156736.0,261206016.0,5877854.0,1777106.0
12-04 08:39:44,34.495,15.505,49.042,0.0,0.0,0.958,57344.0,4378624.0,5.0,39.0,3617824768.0,720961536.0,29035835392.0,244453376.0,6021529.0,1851674.0
12-04 08:39:45,36.090,16.365,46.081,0.086,0.0,1.378,20480.0,2416640.0,4.0,30.0,3163176960.0,719376384.0,29000581120.0,735940608.0,6122220.0,1916364.0
12-04 08:39:46,32.363,16.010,50.685,0.0,0.0,0.942,0.0,2277376.0,0.0,27.0,3162447872.0,719388672.0,29024169984.0,713068544.0,6086354.0,1883110.0
12-04 08:39:47,32.624,16.014,50.426,0.085,0.0,0.852,0.0,2154496.0,0.0,21.0,3161915392.0,719396864.0,29047332864.0,690429952.0,3768644.0,1719249.0
12-04 08:39:48,31.320,16.825,50.733,0.0,0.0,1.122,0.0,4182016.0,0.0,36.0,3160399872.0,719400960.0,29073362944.0,665911296.0,6042506.0,1850615.0
12-04 08:39:49,32.612,15.744,50.779,0.087,0.0,0.779,0.0,2289664.0,0.0,30.0,3158515712.0,719409152.0,29096349696.0,644800512.0,6257344.0,1974840.0
12-04 08:39:50,33.021,16.170,49.957,0.0,0.0,0.851,4096.0,2158592.0,1.0,21.0,3158708224.0,719417344.0,29119434752.0,621514752.0,5815113.0,1745828.0
12-04 08:39:51,33.191,15.870,50.085,0.0,0.0,0.853,0.0,2191360.0,0.0,23.0,3158437888.0,719417344.0,29144195072.0,597024768.0,5897073.0,1777717.0
12-04 08:39:52,33.276,15.785,50.171,0.085,0.0,0.683,0.0,4308992.0,0.0,38.0,3159678976.0,719417344.0,29169721344.0,570257408.0,6460851.0,2067495.0
12-04 08:39:53,32.225,16.880,49.957,0.085,0.0,0.853,4096.0,5681152.0,1.0,29.0,3159048192.0,719421440.0,29192654848.0,547950592.0,5821742.0,1746257.0
12-04 08:39:54,38.143,16.456,43.544,0.844,0.0,1.013,4096.0,75968512.0,1.0,157.0,3160907776.0,719441920.0,29287333888.0,451391488.0,5781932.0,1712874.0
12-04 08:39:55,32.697,17.346,49.003,0.434,0.0,0.520,8192.0,27316224.0,2.0,77.0,3159351296.0,719482880.0,29240877056.0,499363840.0,3826120.0,1744079.0
12-04 08:39:56,31.752,16.825,50.733,0.0,0.0,0.690,0.0,2383872.0,0.0,31.0,3158925312.0,719507456.0,29264261120.0,476381184.0,6472496.0,2090242.0
12-04 08:39:57,33.305,15.232,50.775,0.0,0.0,0.688,0.0,2154496.0,0.0,19.0,3159584768.0,719523840.0,29286821888.0,453144576.0,5821158.0,1742063.0
12-04 08:39:58,32.470,15.717,51.209,0.0,0.0,0.604,0.0,2158592.0,0.0,19.0,3158757376.0,719540224.0,29311631360.0,429146112.0,5761892.0,1703612.0
12-04 08:39:59,30.983,16.362,51.697,0.0,0.0,0.957,0.0,4190208.0,0.0,32.0,3158790144.0,719556608.0,29336756224.0,403972096.0,6141333.0,1918376.0
12-04 08:40:00,31.652,17.043,50.783,0.0,0.0,0.522,0.0,2650112.0,0.0,44.0,3158777856.0,719589376.0,29360668672.0,380039168.0,6281961.0,1975670.0
12-04 08:40:01,32.699,15.657,50.865,0.087,0.0,0.692,0.0,2183168.0,0.0,22.0,3159658496.0,719597568.0,29384155136.0,355663872.0,5866935.0,1779346.0
12-04 08:40:02,32.108,15.223,51.881,0.087,0.0,0.700,0.0,2150400.0,0.0,19.0,3159478272.0,719601664.0,29407068160.0,332926976.0,5787682.0,1728418.0
12-04 08:40:03,31.320,16.825,51.165,0.0,0.0,0.690,0.0,4321280.0,0.0,39.0,3159818240.0,719605760.0,29433393152.0,306257920.0,4310657.0,1996027.0
12-04 08:40:04,28.163,14.905,51.300,4.766,0.0,0.867,8192.0,246255616.0,2.0,466.0,3162152960.0,719613952.0,29451194368.0,286113792.0,6858226.0,1865729.0
12-04 08:40:05,16.909,10.162,61.742,10.504,0.0,0.683,16384.0,271589376.0,4.0,541.0,3163385856.0,719630336.0,29464207360.0,271851520.0,1773935.0,1740447.0
12-04 08:40:06,22.387,11.760,59.582,5.401,0.0,0.871,4096.0,162144256.0,1.0,316.0,3161751552.0,719650816.0,29484863488.0,252809216.0,3876646.0,1738927.0
12-04 08:40:07,32.407,15.725,50.999,0.0,0.0,0.869,0.0,2162688.0,0.0,19.0,3162308608.0,719659008.0,29508579328.0,228528128.0,1809571.0,1752628.0
12-04 08:40:08,31.794,15.679,51.568,0.087,0.0,0.871,0.0,4714496.0,0.0,53.0,3164385280.0,718680064.0,29499179008.0,236830720.0,6271503.0,1986507.0
12-04 08:40:09,33.791,15.609,49.914,0.0,0.0,0.686,0.0,2203648.0,0.0,25.0,3162681344.0,717709312.0,29488926720.0,249757696.0,8146313.0,1681648.0
12-04 08:40:10,32.325,16.681,50.303,0.0,0.0,0.691,0.0,2424832.0,0.0,32.0,3164504064.0,716750848.0,29477367808.0,260452352.0,7508209.0,1753742.0
12-04 08:40:11,32.710,16.822,49.788,0.085,0.0,0.595,0.0,4296704.0,0.0,37.0,3165093888.0,716775424.0,29503229952.0,233975808.0,8470665.0,2143354.0
12-04 08:40:12,32.062,16.118,50.780,0.087,0.0,0.953,0.0,2392064.0,0.0,29.0,3164594176.0,715845632.0,29491220480.0,247414784.0,5841998.0,1734727.0
12-04 08:40:13,31.542,16.464,51.213,0.087,0.0,0.693,0.0,2392064.0,0.0,25.0,3165573120.0,714874880.0,29481017344.0,257609728.0,6592200.0,1694174.0
12-04 08:40:14,33.821,15.232,50.172,0.086,0.0,0.688,0.0,4317184.0,0.0,38.0,3165585408.0,714891264.0,29506822144.0,231776256.0,7633323.0,2091313.0
12-04 08:40:15,33.191,15.654,50.470,0.0,0.0,0.684,0.0,2306048.0,0.0,23.0,3165106176.0,713912320.0,29494767616.0,245288960.0,5791934.0,1717588.0
12-04 08:40:16,31.909,15.780,51.613,0.0,0.0,0.697,0.0,2428928.0,0.0,27.0,3164561408.0,712949760.0,29484101632.0,257462272.0,3804715.0,1739054.0
12-04 08:40:17,32.730,16.451,50.215,0.0,0.0,0.603,0.0,4202496.0,0.0,32.0,3162734592.0,712962048.0,29508300800.0,235077632.0,6178508.0,1910438.0
12-04 08:40:18,33.108,16.427,49.534,0.169,0.0,0.762,0.0,2445312.0,0.0,31.0,3163893760.0,711995392.0,29497425920.0,245760000.0,6086330.0,1878708.0
12-04 08:40:19,31.739,16.087,51.652,0.0,0.0,0.522,0.0,2392064.0,0.0,26.0,3165503488.0,711020544.0,29485776896.0,256774144.0,5767878.0,1705457.0
12-04 08:40:20,32.578,15.418,51.481,0.0,0.0,0.523,0.0,3235840.0,0.0,23.0,3163815936.0,711028736.0,29511999488.0,232230912.0,5956985.0,1810201.0
12-04 08:40:21,33.219,16.311,49.530,0.0,0.0,0.939,0.0,3399680.0,0.0,39.0,3163541504.0,710062080.0,29499600896.0,245870592.0,6368962.0,2030262.0
12-04 08:40:22,33.248,16.113,49.787,0.085,0.0,0.767,0.0,2404352.0,0.0,25.0,3163574272.0,709136384.0,29488726016.0,257638400.0,5780687.0,1727864.0
12-04 08:40:23,32.333,16.123,50.858,0.0,0.0,0.686,0.0,2154496.0,0.0,19.0,3164368896.0,709144576.0,29510856704.0,234704896.0,5839260.0,1752066.0
12-04 08:40:24,32.164,16.681,50.128,0.171,0.0,0.855,0.0,4501504.0,0.0,46.0,3164479488.0,708177920.0,29502128128.0,244289536.0,4447926.0,2069553.0
12-04 08:40:25,32.236,15.858,50.693,0.0,0.0,1.213,0.0,2400256.0,0.0,25.0,3164889088.0,707186688.0,29490077696.0,256921600.0,5898403.0,1779388.0
12-04 08:40:26,32.017,16.223,50.815,0.086,0.0,0.858,278528.0,2199552.0,12.0,23.0,3164508160.0,707190784.0,29514502144.0,232873984.0,5767773.0,1700637.0
12-04 08:40:27,31.904,16.638,50.343,0.0,0.0,1.115,0.0,4358144.0,0.0,36.0,3164897280.0,706215936.0,29502259200.0,245702656.0,6046086.0,1866264.0
12-04 08:40:28,31.958,15.540,51.536,0.0,0.0,0.966,0.0,2523136.0,0.0,31.0,3165552640.0,705224704.0,29492305920.0,255991808.0,6157767.0,1924413.0
12-04 08:40:29,33.074,15.717,50.518,0.0,0.0,0.691,0.0,2166784.0,0.0,19.0,3166040064.0,705232896.0,29513691136.0,234110976.0,5829065.0,1749757.0
12-04 08:40:30,31.615,17.182,50.0,0.172,0.0,1.031,4096.0,4370432.0,1.0,39.0,3165265920.0,704253952.0,29505646592.0,243908608.0,5930746.0,1785365.0
12-04 08:40:31,32.898,14.708,51.697,0.087,0.0,0.609,0.0,2543616.0,0.0,31.0,3165114368.0,703250432.0,29493321728.0,257388544.0,4312138.0,2012171.0
12-04 08:40:32,31.858,16.059,51.476,0.0,0.0,0.608,970752.0,2162688.0,37.0,19.0,3164762112.0,703258624.0,29517934592.0,233119744.0,5793737.0,1730540.0
12-04 08:40:33,32.837,15.499,50.876,0.088,0.0,0.701,0.0,2318336.0,0.0,25.0,3165532160.0,702291968.0,29503373312.0,247877632.0,5743047.0,1694254.0
12-04 08:40:34,33.477,15.186,50.216,0.086,0.0,1.035,0.0,4554752.0,0.0,47.0,3166175232.0,701300736.0,29494669312.0,256929792.0,6530911.0,2123961.0
12-04 08:40:35,31.972,16.334,51.173,0.0,0.0,0.521,0.0,2195456.0,0.0,22.0,3165065216.0,701304832.0,29518385152.0,234319872.0,5842258.0,1742986.0
12-04 08:40:36,24.420,14.445,53.826,6.363,0.0,0.946,8192.0,182304768.0,2.0,352.0,3165138944.0,700317696.0,29499047936.0,254570496.0,4068636.0,1895648.0
12-04 08:40:37,16.123,10.978,60.720,11.578,0.0,0.600,8192.0,271581184.0,2.0,511.0,3165736960.0,700325888.0,29511286784.0,241725440.0,1772589.0,1737856.0
12-04 08:40:38,19.162,12.404,60.222,7.699,0.0,0.513,4096.0,226594816.0,1.0,452.0,3165331456.0,699330560.0,29492572160.0,261840896.0,2311786.0,1783744.0
12-04 08:40:39,32.010,16.221,50.906,0.0,0.0,0.863,0.0,2170880.0,0.0,20.0,3164880896.0,699334656.0,29516660736.0,238198784.0,3755627.0,1711353.0
12-04 08:40:40,31.086,16.900,51.138,0.088,0.0,0.788,4096.0,4374528.0,1.0,36.0,3165138944.0,698331136.0,29504503808.0,251101184.0,5937733.0,1802130.0
12-04 08:40:41,32.498,16.508,50.216,0.0,0.0,0.778,0.0,2506752.0,0.0,31.0,3164987392.0,697360384.0,29493071872.0,263655424.0,10178361.0,1903012.0
12-04 08:40:42,32.588,15.735,50.731,0.086,0.0,0.860,0.0,2179072.0,0.0,22.0,3163975680.0,697368576.0,29516308480.0,241422336.0,7802929.0,1716554.0
12-04 08:40:43,32.225,16.624,50.128,0.0,0.0,1.023,0.0,2351104.0,0.0,24.0,3164041216.0,696365056.0,29503397888.0,255270912.0,6000409.0,1836966.0
12-04 08:40:44,31.076,17.014,51.042,0.087,0.0,0.781,0.0,4313088.0,0.0,38.0,3164446720.0,696381440.0,29528313856.0,229933056.0,8378647.0,2023983.0
12-04 08:40:45,32.162,15.641,51.494,0.0,0.0,0.703,0.0,2379776.0,0.0,26.0,3164143616.0,695373824.0,29515964416.0,243593216.0,5765661.0,1696307.0
12-04 08:40:46,31.767,16.101,51.262,0.0,0.0,0.870,0.0,2351104.0,0.0,24.0,3163987968.0,694374400.0,29503074304.0,257638400.0,5830578.0,1750789.0
12-04 08:40:47,36.003,14.901,47.890,0.775,0.0,0.431,0.0,54984704.0,0.0,154.0,3165945856.0,692465664.0,29499039744.0,261623808.0,5492210.0,1088630.0
12-04 08:40:48,31.764,11.473,56.421,0.257,0.0,0.086,4096.0,9416704.0,1.0,77.0,3165491200.0,692502528.0,29480894464.0,280186880.0,441678.0,235860.0
12-04 08:40:49,33.649,12.392,53.614,0.258,0.0,0.086,4096.0,17866752.0,1.0,95.0,3166588928.0,692535296.0,29514047488.0,245903360.0,1586736.0,277683.0
12-04 08:40:50,36.496,12.479,49.744,1.282,0.0,0.0,4096.0,84992000.0,1.0,207.0,3168391168.0,690827264.0,29523271680.0,236584960.0,442222.0,236082.0
12-04 08:40:51,33.621,11.638,54.310,0.345,0.0,0.086,0.0,20213760.0,0.0,93.0,3166846976.0,690442240.0,29445296128.0,316489728.0,441532.0,234773.0
12-04 08:40:52,32.822,12.361,54.731,0.085,0.0,0.0,0.0,6492160.0,0.0,58.0,3166396416.0,690450432.0,29474308096.0,287920128.0,444210.0,239426.0
12-04 08:40:53,32.642,11.140,55.959,0.173,0.0,0.086,0.0,6475776.0,0.0,57.0,3166650368.0,690466816.0,29500448768.0,261509120.0,441812.0,235619.0
12-04 08:40:54,32.253,11.860,55.631,0.256,0.0,0.0,0.0,8691712.0,0.0,81.0,3167412224.0,690532352.0,29528866816.0,232263680.0,443222.0,237830.0
12-04 08:40:55,31.897,12.759,55.172,0.172,0.0,0.0,0.0,6692864.0,0.0,66.0,3167858688.0,689586176.0,29519200256.0,242429952.0,588926.0,313691.0
12-04 08:40:56,33.191,11.915,54.723,0.170,0.0,0.0,0.0,6725632.0,0.0,66.0,3167014912.0,688615424.0,29509033984.0,254410752.0,441480.0,234991.0
12-04 08:40:57,32.532,12.275,55.107,0.086,0.0,0.0,4096.0,6647808.0,1.0,64.0,3167989760.0,687632384.0,29499416576.0,264036352.0,441446.0,235033.0
12-04 08:40:58,32.358,12.134,55.422,0.086,0.0,0.0,0.0,6471680.0,0.0,57.0,3167301632.0,687685632.0,29526568960.0,237518848.0,442852.0,237287.0
12-04 08:40:59,32.620,11.986,55.223,0.171,0.0,0.0,0.0,6569984.0,0.0,63.0,3167354880.0,686997504.0,29525299200.0,239423488.0,442900.0,237385.0
12-04 08:41:00,33.362,12.596,53.872,0.170,0.0,0.0,0.0,6836224.0,0.0,71.0,3168604160.0,686157824.0,29515956224.0,248356864.0,443256.0,236553.0
12-04 08:41:01,31.854,10.705,57.267,0.174,0.0,0.0,0.0,6590464.0,0.0,67.0,3168800768.0,685174784.0,29502459904.0,262639616.0,444414.0,238655.0
12-04 08:41:02,31.794,10.889,57.230,0.087,0.0,0.0,4096.0,8646656.0,1.0,76.0,3167166464.0,685215744.0,29533212672.0,233480192.0,589203.0,314680.0
12-04 08:41:03,31.597,12.153,56.163,0.087,0.0,0.0,0.0,6578176.0,0.0,61.0,3167956992.0,684908544.0,29534031872.0,232177664.0,461830.0,256440.0
12-04 08:41:04,31.741,12.457,55.631,0.171,0.0,0.0,0.0,6746112.0,0.0,69.0,3167236096.0,683978752.0,29524938752.0,242921472.0,442149.0,234756.0
12-04 08:41:05,32.069,12.500,55.345,0.086,0.0,0.0,0.0,6746112.0,0.0,64.0,3167203328.0,683618304.0,29513715712.0,254537728.0,459947.0,253329.0
12-04 08:41:06,31.674,12.876,55.279,0.172,0.0,0.0,0.0,6533120.0,0.0,63.0,3168604160.0,683528192.0,29522710528.0,244232192.0,442826.0,236395.0
12-04 08:41:07,32.021,12.500,55.308,0.086,0.0,0.086,0.0,6483968.0,0.0,57.0,3166908416.0,683360256.0,29539094528.0,229711872.0,442073.0,235266.0
12-04 08:41:08,25.988,10.345,59.798,3.869,0.0,0.0,4096.0,118796288.0,1.0,285.0,3168227328.0,682426368.0,29522030592.0,246390784.0,348688.0,197005.0
12-04 08:41:09,0.250,0.584,86.728,12.437,0.0,0.0,16384.0,268439552.0,4.0,496.0,3168219136.0,682442752.0,29523173376.0,245239808.0,4435.0,6050.0
12-04 08:41:10,1.925,1.255,83.766,13.054,0.0,0.0,8192.0,255246336.0,2.0,491.0,3168198656.0,682450944.0,29525217280.0,243208192.0,149970.0,81854.0
12-04 08:41:11,33.220,11.725,54.885,0.085,0.0,0.085,0.0,6721536.0,0.0,63.0,3167178752.0,681476096.0,29515132928.0,255287296.0,445054.0,240655.0
12-04 08:41:12,32.622,12.724,54.483,0.171,0.0,0.0,0.0,6688768.0,0.0,66.0,3168890880.0,680501248.0,29504163840.0,265519104.0,442532.0,235457.0
12-04 08:41:13,31.795,12.564,55.470,0.171,0.0,0.0,0.0,6479872.0,0.0,59.0,3167649792.0,680517632.0,29531385856.0,239521792.0,441666.0,234381.0
12-04 08:41:14,32.493,12.250,54.909,0.348,0.0,0.0,0.0,18751488.0,0.0,87.0,3168759808.0,679936000.0,29540859904.0,229519360.0,443414.0,238332.0
12-04 08:41:15,36.726,13.062,49.025,1.103,0.0,0.085,4096.0,83009536.0,1.0,216.0,3168051200.0,677232640.0,29535850496.0,237940736.0,442734.0,237438.0
12-04 08:41:16,32.933,12.436,54.031,0.515,0.0,0.086,0.0,25849856.0,0.0,104.0,3167715328.0,676790272.0,29459857408.0,314712064.0,442545.0,236819.0
12-04 08:41:17,10.134,4.355,85.427,0.084,0.0,0.0,0.0,3387392.0,0.0,37.0,3168915456.0,676798464.0,29469478912.0,303882240.0,229831.0,126926.0
12-04 08:41:18,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3168747520.0,676802560.0,29469478912.0,304046080.0,3324.0,5033.0
12-04 08:41:19,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3168743424.0,676802560.0,29469483008.0,304046080.0,2396.0,3134.0
12-04 08:41:20,0.167,0.250,99.583,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3168743424.0,676802560.0,29469483008.0,304046080.0,3963.0,4039.0
12-04 08:41:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3168743424.0,676802560.0,29469483008.0,304046080.0,3761.0,4225.0
12-04 08:41:22,1.003,0.669,98.244,0.0,0.0,0.084,77824.0,57344.0,5.0,3.0,3170648064.0,676802560.0,29469483008.0,302141440.0,153045.0,125879.0
12-04 08:41:23,26.142,12.944,60.237,0.0,0.0,0.677,0.0,0.0,0.0,0.0,3169202176.0,676802560.0,29488070656.0,284999680.0,3554496.0,1660189.0
12-04 08:41:24,31.190,16.073,51.607,0.087,0.0,1.043,4096.0,4108288.0,1.0,29.0,3171045376.0,676806656.0,29512110080.0,259112960.0,5944030.0,1855916.0
12-04 08:41:25,31.602,16.104,51.515,0.0,0.0,0.779,0.0,2392064.0,0.0,31.0,3172458496.0,676814848.0,29536296960.0,233504768.0,4979193.0,2076569.0
12-04 08:41:26,32.320,15.552,51.434,0.0,0.0,0.695,0.0,2269184.0,0.0,21.0,3173072896.0,676143104.0,29531394048.0,238465024.0,7462282.0,1909160.0
12-04 08:41:27,32.302,15.893,50.945,0.086,0.0,0.773,0.0,2506752.0,0.0,28.0,3174408192.0,675151872.0,29517516800.0,251998208.0,5972218.0,1863687.0
12-04 08:41:28,31.597,15.972,51.649,0.0,0.0,0.781,0.0,2166784.0,0.0,19.0,3173105664.0,675155968.0,29541306368.0,229507072.0,5539929.0,1839059.0
12-04 08:41:29,31.557,17.851,49.492,0.085,0.0,1.015,0.0,4247552.0,0.0,38.0,3171004416.0,674467840.0,29538811904.0,234790912.0,4408572.0,1902726.0
12-04 08:41:30,31.752,16.997,50.216,0.086,0.0,0.949,0.0,5771264.0,0.0,42.0,3171446784.0,673488896.0,29522907136.0,251232256.0,6587448.0,2195367.0
12-04 08:41:31,31.478,15.826,51.739,0.0,0.0,0.957,0.0,2154496.0,0.0,21.0,3171540992.0,673501184.0,29546483712.0,227549184.0,6005798.0,1896058.0
12-04 08:41:32,31.732,16.895,50.686,0.086,0.0,0.600,0.0,2285568.0,0.0,25.0,3171971072.0,672612352.0,29535039488.0,239452160.0,5928733.0,1848483.0
12-04 08:41:33,32.084,16.216,50.915,0.0,0.0,0.785,4096.0,2281472.0,1.0,22.0,3172802560.0,671932416.0,29530386432.0,243953664.0,5977688.0,1879640.0
12-04 08:41:34,30.938,16.389,52.147,0.0,0.0,0.526,0.0,2289664.0,0.0,22.0,3172958208.0,671428608.0,29533376512.0,241311744.0,6130932.0,1969242.0
12-04 08:41:35,33.530,16.047,49.071,0.169,0.0,1.182,0.0,4276224.0,0.0,38.0,3171934208.0,670846976.0,29533212672.0,243081216.0,6179251.0,1990935.0
12-04 08:41:36,33.480,17.093,47.930,0.529,0.0,0.969,8192.0,56160256.0,2.0,160.0,3172597760.0,669147136.0,29482659840.0,294670336.0,6134318.0,1968069.0
12-04 08:41:37,32.007,16.349,50.952,0.0,0.0,0.692,0.0,2183168.0,0.0,22.0,3171905536.0,669159424.0,29506396160.0,271613952.0,6384780.0,2078212.0
12-04 08:41:38,33.305,15.497,50.171,0.086,0.0,0.942,0.0,2158592.0,0.0,19.0,3172245504.0,669167616.0,29529792512.0,247869440.0,5947105.0,1865509.0
12-04 08:41:39,31.185,16.115,51.655,0.0,0.0,1.045,0.0,2301952.0,0.0,24.0,3173416960.0,668663808.0,29532823552.0,244170752.0,6057910.0,1925925.0
12-04 08:41:40,32.991,16.154,49.829,0.0,0.0,1.026,0.0,2150400.0,0.0,19.0,3173224448.0,668299264.0,29541732352.0,235819008.0,5897317.0,1844190.0
12-04 08:41:41,30.796,17.042,50.606,0.173,0.0,1.384,0.0,4358144.0,0.0,41.0,3173203968.0,667639808.0,29538144256.0,240087040.0,6232726.0,2012178.0
12-04 08:41:42,31.688,16.190,51.169,0.087,0.0,0.866,0.0,2433024.0,0.0,31.0,3173113856.0,666976256.0,29534113792.0,244871168.0,6543499.0,2175481.0
12-04 08:41:43,31.822,17.632,49.706,0.0,0.0,0.840,0.0,2318336.0,0.0,27.0,3173806080.0,666406912.0,29534359552.0,244502528.0,5978037.0,1875607.0
12-04 08:41:44,32.814,15.411,50.823,0.0,0.0,0.952,0.0,2162688.0,0.0,20.0,3172802560.0,666263552.0,29550116864.0,229892096.0,3898310.0,1841123.0
12-04 08:41:45,31.873,15.808,50.687,0.945,0.0,0.687,4096.0,70557696.0,1.0,166.0,3174686720.0,665534464.0,29539758080.0,239095808.0,1868269.0,1837587.0
12-04 08:41:46,26.518,15.997,47.990,7.956,0.0,1.540,20480.0,271740928.0,4.0,513.0,3184050176.0,663724032.0,29486391296.0,284909568.0,4453317.0,2204926.0
12-04 08:41:47,18.236,11.729,58.733,10.531,0.0,0.771,4096.0,267927552.0,1.0,509.0,3176812544.0,663732224.0,29499568128.0,278962176.0,4683398.0,1812296.0
12-04 08:41:48,30.660,16.040,51.462,1.003,0.0,0.835,0.0,51200000.0,0.0,121.0,3163648000.0,663773184.0,29525512192.0,266141696.0,11354648.0,1951099.0
12-04 08:41:49,31.362,17.481,50.214,0.086,0.0,0.857,0.0,2158592.0,0.0,20.0,3165237248.0,663797760.0,29549101056.0,240939008.0,5874350.0,1793094.0
12-04 08:41:50,32.562,15.338,51.071,0.0,0.0,1.028,4096.0,2158592.0,1.0,19.0,3165712384.0,663121920.0,29544017920.0,246222848.0,8039701.0,1904519.0
12-04 08:41:51,33.842,15.691,49.279,0.0,0.0,1.187,0.0,2158592.0,0.0,19.0,3165081600.0,662683648.0,29550329856.0,240979968.0,7927176.0,1836882.0
12-04 08:41:52,31.456,16.031,51.646,0.087,0.0,0.780,0.0,2183168.0,0.0,20.0,3164495872.0,662192128.0,29553065984.0,239321088.0,6149893.0,1946786.0
12-04 08:41:53,31.029,16.940,50.303,0.605,0.0,1.124,0.0,4354048.0,0.0,38.0,3163590656.0,661635072.0,29554892800.0,238956544.0,6236258.0,2009271.0
12-04 08:41:54,30.830,16.856,51.528,0.0,0.0,0.786,0.0,2396160.0,0.0,30.0,3164737536.0,660971520.0,29550096384.0,243269632.0,6308885.0,2036403.0
12-04 08:41:55,32.880,16.483,49.788,0.085,0.0,0.765,0.0,2306048.0,0.0,23.0,3164168192.0,660418560.0,29549563904.0,244924416.0,5971392.0,1890020.0
12-04 08:41:56,31.404,15.351,52.193,0.0,0.0,1.053,0.0,2256896.0,0.0,21.0,3164459008.0,659869696.0,29549846528.0,244899840.0,6013676.0,1896994.0
12-04 08:41:57,33.249,16.667,49.154,0.0,0.0,0.931,0.0,2183168.0,0.0,21.0,3163951104.0,659517440.0,29558276096.0,237330432.0,5912467.0,1816631.0
12-04 08:41:58,32.042,15.669,51.496,0.0,0.0,0.792,4096.0,2310144.0,1.0,22.0,3162927104.0,658907136.0,29555245056.0,241995776.0,6064506.0,1936110.0
12-04 08:41:59,30.756,16.520,51.845,0.088,0.0,0.791,0.0,4288512.0,0.0,37.0,3163942912.0,658354176.0,29557526528.0,239251456.0,6341952.0,2067500.0
12-04 08:42:00,32.905,15.938,50.471,0.086,0.0,0.600,0.0,2297856.0,0.0,28.0,3162517504.0,657678336.0,29553057792.0,245821440.0,6283621.0,2030050.0
12-04 08:42:01,31.384,16.853,51.075,0.0,0.0,0.688,0.0,2322432.0,0.0,26.0,3164454912.0,657113088.0,29552054272.0,245452800.0,5968791.0,1877652.0
12-04 08:42:02,31.845,16.309,50.901,0.0,0.0,0.944,0.0,2150400.0,0.0,20.0,3163508736.0,657006592.0,29568581632.0,229978112.0,6018712.0,1893446.0
12-04 08:42:03,31.037,16.216,52.049,0.0,0.0,0.697,0.0,2330624.0,0.0,25.0,3164577792.0,656056320.0,29554065408.0,244375552.0,6042399.0,1911557.0
12-04 08:42:04,32.526,16.176,50.433,0.087,0.0,0.779,0.0,2277376.0,0.0,27.0,3163275264.0,655646720.0,29559386112.0,240766976.0,5912831.0,1836606.0
12-04 08:42:05,31.073,16.738,50.987,0.086,0.0,1.116,0.0,4321280.0,0.0,35.0,3163508736.0,655097856.0,29561069568.0,239398912.0,6306091.0,2056227.0
12-04 08:42:06,32.376,15.666,51.175,0.0,0.0,0.783,0.0,2363392.0,0.0,29.0,3163340800.0,654659584.0,29566263296.0,234811392.0,6441632.0,2096731.0
12-04 08:42:07,31.171,17.439,50.126,0.084,0.0,1.179,0.0,2277376.0,0.0,25.0,3163238400.0,653914112.0,29558018048.0,243904512.0,6024741.0,1909096.0
12-04 08:42:08,32.103,16.481,50.730,0.0,0.0,0.687,0.0,2318336.0,0.0,23.0,3163504640.0,653410304.0,29560954880.0,241205248.0,5933008.0,1834822.0
12-04 08:42:09,32.404,15.679,50.958,0.087,0.0,0.871,0.0,2224128.0,0.0,21.0,3163578368.0,652853248.0,29560598528.0,242044928.0,5936592.0,1859381.0
12-04 08:42:10,32.373,16.780,50.0,0.0,0.0,0.847,0.0,2281472.0,0.0,23.0,3163639808.0,652406784.0,29565636608.0,237391872.0,5998956.0,1874263.0
12-04 08:42:11,33.106,16.766,48.851,0.085,0.0,1.191,0.0,4272128.0,0.0,37.0,3163406336.0,651788288.0,29564600320.0,239280128.0,6280443.0,2045358.0
12-04 08:42:12,33.048,15.753,50.257,0.0,0.0,0.942,0.0,2420736.0,0.0,35.0,3166609408.0,651055104.0,29556449280.0,244961280.0,6446962.0,2116394.0
12-04 08:42:13,32.149,15.511,51.213,0.0,0.0,1.127,0.0,2281472.0,0.0,24.0,3164467200.0,650485760.0,29556768768.0,247353344.0,5934692.0,1833637.0
12-04 08:42:14,30.804,15.804,52.232,0.089,0.0,1.071,0.0,2281472.0,0.0,22.0,3166597120.0,649990144.0,29558673408.0,243814400.0,5993401.0,1885877.0
12-04 08:42:15,31.278,15.771,52.247,0.0,0.0,0.705,0.0,2158592.0,0.0,20.0,3164286976.0,649691136.0,29569961984.0,235134976.0,5983897.0,1884970.0
12-04 08:42:16,33.189,15.945,50.087,0.0,0.0,0.780,4096.0,4358144.0,1.0,40.0,3163148288.0,649019392.0,29566398464.0,240508928.0,6066764.0,1895195.0
12-04 08:42:17,32.439,15.830,50.346,0.433,0.0,0.952,4096.0,18853888.0,1.0,65.0,3167358976.0,648597504.0,29570342912.0,232775680.0,6435415.0,2140040.0
12-04 08:42:18,20.805,12.757,52.483,12.928,0.0,1.027,8192.0,264998912.0,2.0,502.0,3169456128.0,647626752.0,29545988096.0,256004096.0,4956700.0,1970276.0
12-04 08:42:19,18.034,11.111,60.0,10.0,0.0,0.855,8192.0,267030528.0,2.0,520.0,3168067584.0,647634944.0,29560360960.0,243011584.0,1867859.0,1824758.0
12-04 08:42:20,28.183,13.497,52.716,4.329,0.0,1.273,4096.0,175702016.0,1.0,342.0,3172716544.0,646348800.0,29560659968.0,239349760.0,10922332.0,1725140.0
12-04 08:42:21,37.695,16.464,44.107,0.780,0.0,0.953,4096.0,68829184.0,1.0,176.0,3171840000.0,644366336.0,29455884288.0,346984448.0,5894634.0,1814930.0
12-04 08:42:22,31.138,17.451,50.128,0.171,0.0,1.112,0.0,4239360.0,0.0,36.0,3169546240.0,644382720.0,29482536960.0,322609152.0,6137721.0,1951956.0
12-04 08:42:23,31.935,15.925,51.113,0.0,0.0,1.027,0.0,2293760.0,0.0,26.0,3169116160.0,644399104.0,29505044480.0,300515328.0,6556860.0,2150585.0
12-04 08:42:24,32.075,16.381,50.686,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,3169427456.0,644419584.0,29529980928.0,275247104.0,5967655.0,1877260.0
12-04 08:42:25,33.249,16.624,49.279,0.085,0.0,0.763,0.0,2191360.0,0.0,20.0,3169677312.0,644431872.0,29553971200.0,250994688.0,5940385.0,1857658.0
12-04 08:42:26,32.576,16.582,50.084,0.0,0.0,0.758,0.0,2281472.0,0.0,24.0,3171639296.0,643997696.0,29558181888.0,245256192.0,5930072.0,1816439.0
12-04 08:42:27,31.456,17.418,50.0,0.0,0.0,1.127,0.0,4235264.0,0.0,34.0,3172167680.0,643776512.0,29573660672.0,229470208.0,6084291.0,1914380.0
12-04 08:42:28,32.269,15.444,50.992,0.086,0.0,1.208,0.0,2453504.0,0.0,30.0,3172777984.0,643194880.0,29570412544.0,232689664.0,6394479.0,2103172.0
12-04 08:42:29,32.990,15.464,50.430,0.086,0.0,1.031,0.0,2265088.0,0.0,21.0,3172409344.0,642752512.0,29572890624.0,231022592.0,6254008.0,2035597.0
12-04 08:42:30,33.586,16.287,49.283,0.0,0.0,0.844,0.0,2359296.0,0.0,25.0,3173646336.0,641884160.0,29558968320.0,244576256.0,5949916.0,1863359.0
12-04 08:42:31,31.775,16.883,50.476,0.0,0.0,0.866,0.0,2207744.0,0.0,22.0,3172085760.0,641441792.0,29561339904.0,244207616.0,5874878.0,1791290.0
12-04 08:42:32,31.602,16.537,51.169,0.087,0.0,0.606,0.0,2269184.0,0.0,22.0,3173093376.0,640962560.0,29563179008.0,241840128.0,6030631.0,1873430.0
12-04 08:42:33,31.516,18.058,49.659,0.0,0.0,0.767,0.0,4337664.0,0.0,38.0,3173826560.0,640421888.0,29563736064.0,241090560.0,6202636.0,2035185.0
12-04 08:42:34,34.107,16.581,48.368,0.086,0.0,0.859,0.0,2863104.0,0.0,43.0,3219374080.0,638423040.0,29500657664.0,260620288.0,6500809.0,2139750.0
12-04 08:42:35,32.572,16.330,50.132,0.088,0.0,0.878,4096.0,2170880.0,1.0,20.0,3174711296.0,638443520.0,29525118976.0,280801280.0,6010709.0,1908830.0
12-04 08:42:36,31.293,16.121,51.207,0.0,0.0,1.379,0.0,2162688.0,0.0,20.0,3173412864.0,638451712.0,29548822528.0,258387968.0,6021110.0,1900532.0
12-04 08:42:37,33.018,15.477,50.903,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,3173437440.0,638459904.0,29571837952.0,235339776.0,5892976.0,1817908.0
12-04 08:42:38,31.159,16.910,50.987,0.086,0.0,0.858,0.0,2158592.0,0.0,19.0,3173261312.0,637939712.0,29569773568.0,238100480.0,5917403.0,1827113.0
12-04 08:42:39,31.234,17.084,50.733,0.0,0.0,0.949,0.0,4333568.0,0.0,35.0,3172167680.0,637456384.0,29574717440.0,234733568.0,6117222.0,1939997.0
12-04 08:42:40,30.510,17.632,50.908,0.086,0.0,0.864,0.0,2244608.0,0.0,24.0,3172208640.0,636895232.0,29574508544.0,235462656.0,6360677.0,2072250.0
12-04 08:42:41,32.991,16.195,50.043,0.086,0.0,0.686,0.0,2412544.0,0.0,31.0,3172139008.0,636342272.0,29574213632.0,236380160.0,6335576.0,2061433.0
12-04 08:42:42,32.348,15.652,50.957,0.0,0.0,1.043,0.0,2289664.0,0.0,26.0,3172605952.0,635658240.0,29566337024.0,244473856.0,5978922.0,1867216.0
12-04 08:42:43,31.570,16.392,51.344,0.0,0.0,0.694,0.0,2277376.0,0.0,23.0,3172663296.0,635228160.0,29572980736.0,238202880.0,5978000.0,1858968.0
12-04 08:42:44,31.458,17.477,50.128,0.085,0.0,0.853,0.0,2277376.0,0.0,25.0,3172904960.0,634568704.0,29564612608.0,246988800.0,5872506.0,1819877.0
12-04 08:42:45,31.697,16.451,50.560,0.0,0.0,1.292,0.0,4317184.0,0.0,38.0,3173941248.0,634073088.0,29567533056.0,243527680.0,6140225.0,1925113.0
12-04 08:42:46,33.221,16.275,49.329,0.084,0.0,1.091,0.0,2342912.0,0.0,30.0,3172073472.0,633819136.0,29575618560.0,237563904.0,6577771.0,2218322.0
12-04 08:42:47,31.538,16.594,50.999,0.0,0.0,0.869,0.0,2326528.0,0.0,27.0,3173789696.0,633028608.0,29565849600.0,246407168.0,6026766.0,1889637.0
12-04 08:42:48,32.325,15.557,51.167,0.086,0.0,0.864,0.0,2260992.0,0.0,22.0,3173199872.0,632590336.0,29568692224.0,244592640.0,5965241.0,1851893.0
12-04 08:42:49,31.506,16.188,51.610,0.0,0.0,0.696,0.0,2256896.0,0.0,21.0,3176837120.0,632147968.0,29575389184.0,234700800.0,5921396.0,1833715.0
12-04 08:42:50,14.538,8.655,66.891,9.496,0.0,0.420,16384.0,196255744.0,4.0,387.0,3178835968.0,631713792.0,29567676416.0,240848896.0,3541892.0,1649187.0
12-04 08:42:51,4.282,2.435,77.666,15.365,0.0,0.252,8192.0,269582336.0,2.0,529.0,3179069440.0,631717888.0,29570232320.0,238055424.0,2719027.0,1216366.0
12-04 08:42:52,12.384,6.655,72.367,8.425,0.0,0.168,0.0,190177280.0,0.0,374.0,3177177088.0,631726080.0,29578924032.0,231247872.0,852800.0,1282009.0
12-04 08:42:53,31.714,16.431,51.325,0.0,0.0,0.530,0.0,2166784.0,0.0,17.0,3177279488.0,630935552.0,29568233472.0,242626560.0,3619444.0,1663688.0
12-04 08:42:54,29.923,17.885,50.989,0.0,0.0,1.204,110592.0,278528.0,6.0,9.0,3190943744.0,630321152.0,29562155008.0,235655168.0,10898434.0,2351838.0
12-04 08:42:55,31.357,16.409,51.289,0.086,0.0,0.859,0.0,2297856.0,0.0,21.0,3193253888.0,629334016.0,29544247296.0,252239872.0,8519069.0,2143943.0
12-04 08:42:56,29.808,16.871,52.360,0.0,0.0,0.962,0.0,131072.0,0.0,6.0,3193241600.0,629342208.0,29566222336.0,230268928.0,8912939.0,2320275.0
12-04 08:42:57,29.310,18.103,50.948,0.172,0.0,1.466,0.0,2338816.0,0.0,27.0,3194953728.0,628461568.0,29550948352.0,244711424.0,6327278.0,2035124.0
12-04 08:42:58,31.190,16.507,51.607,0.0,0.0,0.695,0.0,2150400.0,0.0,16.0,3194986496.0,628039680.0,29555863552.0,240185344.0,8085284.0,1929796.0
12-04 08:42:59,31.768,16.823,50.384,0.0,0.0,1.025,0.0,2392064.0,0.0,29.0,3195363328.0,627351552.0,29549453312.0,246906880.0,6318516.0,2008682.0
12-04 08:43:00,31.870,15.891,51.361,0.088,0.0,0.790,0.0,2314240.0,0.0,25.0,3194707968.0,626860032.0,29550735360.0,246771712.0,6604220.0,2217554.0
12-04 08:43:01,31.724,16.810,50.948,0.0,0.0,0.517,0.0,2162688.0,0.0,19.0,3194134528.0,626753536.0,29569052672.0,229134336.0,6042867.0,1892217.0
12-04 08:43:02,32.289,15.666,51.436,0.0,0.0,0.609,0.0,2367488.0,0.0,24.0,3195559936.0,625807360.0,29550759936.0,246947840.0,5971688.0,1854453.0
12-04 08:43:03,31.510,16.233,51.128,0.174,0.0,0.955,0.0,2166784.0,0.0,21.0,3195023360.0,625700864.0,29568851968.0,229498880.0,5992310.0,1883111.0
12-04 08:43:04,30.427,17.437,50.828,0.0,0.0,1.308,0.0,2306048.0,0.0,25.0,3188359168.0,624898048.0,29557817344.0,248000512.0,5976208.0,1865930.0
12-04 08:43:05,30.931,16.608,51.582,0.0,0.0,0.879,0.0,2301952.0,0.0,22.0,3192901632.0,624406528.0,29558906880.0,242860032.0,6043748.0,1913860.0
12-04 08:43:06,31.320,16.739,50.820,0.086,0.0,1.035,0.0,4243456.0,0.0,34.0,3192975360.0,623865856.0,29559095296.0,243138560.0,6227297.0,2005065.0
12-04 08:43:07,33.247,15.378,50.601,0.0,0.0,0.773,0.0,2453504.0,0.0,31.0,3192823808.0,623251456.0,29556260864.0,246738944.0,6454825.0,2114993.0
12-04 08:43:08,32.186,15.577,51.205,0.086,0.0,0.947,0.0,2256896.0,0.0,22.0,3192963072.0,622759936.0,29558140928.0,245211136.0,6031671.0,1903254.0
12-04 08:43:09,32.266,16.003,50.865,0.087,0.0,0.779,0.0,2297856.0,0.0,27.0,3195064320.0,622272512.0,29559365632.0,242372608.0,5938443.0,1858241.0
12-04 08:43:10,32.177,15.611,51.344,0.0,0.0,0.867,0.0,2297856.0,0.0,23.0,3194433536.0,621854720.0,29563699200.0,239087616.0,5974174.0,1859918.0
12-04 08:43:11,31.834,16.978,50.085,0.0,0.0,1.104,0.0,2203648.0,0.0,22.0,3194683392.0,621428736.0,29567909888.0,235053056.0,6009277.0,1878041.0
12-04 08:43:12,34.851,16.988,46.848,0.613,0.0,0.701,4096.0,53694464.0,1.0,138.0,3196116992.0,619999232.0,29570134016.0,232824832.0,6036291.0,1893710.0
12-04 08:43:13,32.225,16.454,50.128,0.085,0.0,1.108,4096.0,8933376.0,1.0,44.0,3195289600.0,619581440.0,29528588288.0,275615744.0,6247689.0,2023924.0
12-04 08:43:14,31.620,17.052,50.557,0.0,0.0,0.771,0.0,2285568.0,0.0,25.0,3196944384.0,619610112.0,29552201728.0,250318848.0,6431137.0,2090852.0
12-04 08:43:15,33.133,15.794,50.386,0.086,0.0,0.601,0.0,2310144.0,0.0,24.0,3197628416.0,619196416.0,29556584448.0,245665792.0,5940631.0,1852492.0
12-04 08:43:16,32.335,15.825,50.898,0.0,0.0,0.941,0.0,2195456.0,0.0,22.0,3195547648.0,618766336.0,29561163776.0,243597312.0,5995731.0,1881172.0
12-04 08:43:17,32.241,16.810,50.259,0.0,0.0,0.690,0.0,2273280.0,0.0,22.0,3195711488.0,618348544.0,29564833792.0,240181248.0,5924169.0,1829293.0
12-04 08:43:18,31.743,16.479,50.650,0.087,0.0,1.041,0.0,4300800.0,0.0,35.0,3195379712.0,617811968.0,29566144512.0,239738880.0,6083049.0,1932733.0
12-04 08:43:19,32.231,16.624,49.873,0.085,0.0,1.187,0.0,2351104.0,0.0,25.0,3196702720.0,617402368.0,29570232320.0,234737664.0,6302682.0,2034216.0
12-04 08:43:20,32.616,15.663,50.861,0.0,0.0,0.861,0.0,2281472.0,0.0,24.0,3196858368.0,616964096.0,29574406144.0,230846464.0,6378769.0,2073314.0
12-04 08:43:21,31.873,17.096,50.086,0.086,0.0,0.859,0.0,2273280.0,0.0,24.0,3196862464.0,616423424.0,29572833280.0,232955904.0,5970823.0,1877939.0
12-04 08:43:22,20.204,10.441,62.224,6.621,0.0,0.509,8192.0,147701760.0,2.0,295.0,3200172032.0,615763968.0,29557542912.0,245596160.0,5579208.0,1616731.0
12-04 08:43:23,0.168,0.587,83.655,15.591,0.0,0.0,8192.0,268591104.0,2.0,504.0,3199856640.0,615776256.0,29558218752.0,245223424.0,7527.0,10480.0
12-04 08:43:24,4.778,2.598,81.056,11.567,0.0,0.0,16384.0,232054784.0,4.0,464.0,3200450560.0,615796736.0,29559140352.0,243687424.0,2091966.0,121585.0
12-04 08:43:25,32.314,14.323,53.013,0.087,0.0,0.262,0.0,4456448.0,0.0,42.0,3198697472.0,615260160.0,29562601472.0,242515968.0,2957772.0,507416.0
12-04 08:43:26,31.556,12.150,56.206,0.087,0.0,0.0,0.0,10043392.0,0.0,69.0,3197329408.0,614871040.0,29568589824.0,238284800.0,444419.0,238597.0
12-04 08:43:27,36.802,13.959,48.054,1.100,0.0,0.085,4096.0,76414976.0,1.0,201.0,3198115840.0,612741120.0,29563371520.0,244846592.0,728722.0,237611.0
12-04 08:43:28,34.970,13.040,51.143,0.847,0.0,0.0,4096.0,48222208.0,1.0,161.0,3197100032.0,611647488.0,29465190400.0,345137152.0,443561.0,236994.0
12-04 08:43:29,32.068,12.911,54.852,0.169,0.0,0.0,0.0,8462336.0,0.0,68.0,3196559360.0,611713024.0,29494235136.0,316567552.0,442787.0,235616.0
12-04 08:43:30,31.556,12.124,56.148,0.172,0.0,0.0,0.0,6705152.0,0.0,69.0,3196665856.0,611745792.0,29520252928.0,290410496.0,587927.0,312663.0
12-04 08:43:31,31.928,12.823,55.164,0.086,0.0,0.0,0.0,6512640.0,0.0,60.0,3197161472.0,611786752.0,29548158976.0,261967872.0,444129.0,239802.0
12-04 08:43:32,32.211,12.867,54.663,0.259,0.0,0.0,0.0,6496256.0,0.0,61.0,3196874752.0,611823616.0,29576089600.0,234287104.0,441668.0,235305.0
12-04 08:43:33,31.756,12.909,55.250,0.086,0.0,0.0,0.0,6639616.0,0.0,62.0,3198316544.0,610988032.0,29564207104.0,245563392.0,443311.0,236424.0
12-04 08:43:34,31.443,12.199,56.100,0.258,0.0,0.0,0.0,6582272.0,0.0,62.0,3197775872.0,610463744.0,29566091264.0,244744192.0,445032.0,238577.0
12-04 08:43:35,30.816,13.021,56.076,0.087,0.0,0.0,4096.0,6619136.0,1.0,64.0,3199078400.0,609882112.0,29564211200.0,245903360.0,460759.0,254780.0
12-04 08:43:36,32.195,12.383,55.337,0.085,0.0,0.0,0.0,6553600.0,0.0,61.0,3197947904.0,609452032.0,29569314816.0,242360320.0,443395.0,237182.0
12-04 08:43:37,31.699,12.764,55.368,0.169,0.0,0.0,0.0,8732672.0,0.0,80.0,3197956096.0,609128448.0,29577457664.0,234532864.0,588056.0,311465.0
12-04 08:43:38,32.241,12.155,55.345,0.172,0.0,0.086,0.0,6623232.0,0.0,64.0,3197874176.0,608411648.0,29572083712.0,240705536.0,444324.0,239002.0
12-04 08:43:39,31.924,12.338,55.565,0.173,0.0,0.0,0.0,6619136.0,0.0,60.0,3199344640.0,608014336.0,29579694080.0,232022016.0,443864.0,237859.0
12-04 08:43:40,32.140,12.788,55.072,0.0,0.0,0.0,0.0,6569984.0,0.0,62.0,3199787008.0,607191040.0,29566701568.0,245395456.0,443302.0,237135.0
12-04 08:43:41,31.803,13.010,55.017,0.170,0.0,0.0,0.0,6533120.0,0.0,60.0,3198480384.0,606826496.0,29577957376.0,235810816.0,442795.0,236375.0
12-04 08:43:42,33.107,12.139,54.499,0.170,0.0,0.085,0.0,6631424.0,0.0,64.0,3198058496.0,606347264.0,29585129472.0,229539840.0,443626.0,237609.0
12-04 08:43:43,32.266,12.284,55.363,0.087,0.0,0.0,0.0,6651904.0,0.0,67.0,3201097728.0,605429760.0,29567676416.0,244871168.0,459923.0,253512.0
12-04 08:43:44,32.255,12.426,55.149,0.170,0.0,0.0,0.0,6569984.0,0.0,63.0,3194126336.0,605200384.0,29580951552.0,238796800.0,440842.0,233708.0
12-04 08:43:45,31.726,12.352,55.668,0.254,0.0,0.0,0.0,8773632.0,0.0,80.0,3198824448.0,604487680.0,29572960256.0,242802688.0,589500.0,313804.0
12-04 08:43:46,33.134,12.126,54.654,0.085,0.0,0.0,4096.0,6598656.0,1.0,64.0,3198939136.0,603963392.0,29572239360.0,243933184.0,444114.0,239577.0
12-04 08:43:47,31.493,12.597,55.738,0.173,0.0,0.0,0.0,6602752.0,0.0,65.0,3199426560.0,603418624.0,29571313664.0,244916224.0,441192.0,234475.0
12-04 08:43:48,31.976,12.892,55.047,0.085,0.0,0.0,0.0,6631424.0,0.0,63.0,3200966656.0,602869760.0,29569953792.0,245284864.0,443570.0,238832.0
12-04 08:43:49,33.136,13.525,53.001,0.338,0.0,0.0,0.0,18763776.0,0.0,89.0,3201220608.0,602509312.0,29585256448.0,230088704.0,441914.0,235492.0
12-04 08:43:50,36.308,12.305,50.0,1.300,0.0,0.087,4096.0,83030016.0,1.0,215.0,3203047424.0,600092672.0,29565841408.0,250093568.0,443320.0,238240.0
12-04 08:43:51,37.050,12.436,48.542,1.887,0.0,0.086,294912.0,80248832.0,20.0,232.0,3199942656.0,599601152.0,29479538688.0,339992576.0,443541.0,237124.0
12-04 08:43:52,32.442,12.425,54.961,0.086,0.0,0.086,0.0,6471680.0,0.0,58.0,3198029824.0,599638016.0,29506588672.0,314818560.0,443720.0,237650.0
12-04 08:43:53,31.665,11.907,56.255,0.173,0.0,0.0,0.0,8769536.0,0.0,66.0,3198091264.0,599695360.0,29531496448.0,289792000.0,3415.0,5119.0
12-04 08:43:54,33.938,13.472,51.641,0.864,0.0,0.086,4096.0,62488576.0,1.0,176.0,3199856640.0,599183360.0,29530763264.0,289271808.0,2853.0,4231.0
12-04 08:43:55,30.985,13.328,55.518,0.170,0.0,0.0,0.0,6459392.0,0.0,59.0,3199774720.0,599199744.0,29557899264.0,262201344.0,2921.0,4081.0
12-04 08:43:56,29.355,11.934,58.537,0.174,0.0,0.0,0.0,8368128.0,0.0,64.0,3199774720.0,599244800.0,29587091456.0,232964096.0,3664.0,5358.0
12-04 08:43:57,31.029,11.582,57.217,0.173,0.0,0.0,0.0,6881280.0,0.0,78.0,3202240512.0,598441984.0,29575004160.0,243388416.0,3504.0,5162.0
12-04 08:43:58,32.124,12.781,54.836,0.086,0.0,0.173,0.0,4419584.0,0.0,43.0,3203092480.0,597966848.0,29572849664.0,245166080.0,506122.0,509047.0
12-04 08:43:59,31.250,15.625,49.913,2.083,0.0,1.128,4096.0,106332160.0,1.0,243.0,3203489792.0,597577728.0,29578383360.0,239624192.0,4021533.0,1960572.0
12-04 08:44:00,20.932,12.966,54.237,10.847,0.0,1.017,8192.0,270553088.0,2.0,468.0,3205316608.0,597188608.0,29573230592.0,243339264.0,2312766.0,2124656.0
12-04 08:44:01,19.610,11.375,57.810,10.441,0.0,0.764,16384.0,265388032.0,4.0,481.0,3203907584.0,597217280.0,29586034688.0,231915520.0,2692094.0,1967207.0
12-04 08:44:02,27.395,13.613,53.950,4.202,0.0,0.840,4096.0,128360448.0,1.0,235.0,3203559424.0,596721664.0,29584363520.0,234430464.0,1792082.0,1848076.0
12-04 08:44:03,31.720,16.508,50.994,0.086,0.0,0.691,0.0,4120576.0,0.0,30.0,3203620864.0,596279296.0,29587062784.0,232112128.0,3922823.0,1900900.0
12-04 08:44:04,32.489,17.046,49.536,0.0,0.0,0.928,0.0,2633728.0,0.0,39.0,3205341184.0,595484672.0,29571227648.0,247021568.0,10642021.0,2191156.0
12-04 08:44:05,32.416,16.423,50.043,0.086,0.0,1.032,0.0,2260992.0,0.0,22.0,3206811648.0,595021824.0,29571366912.0,245874688.0,8194363.0,2084590.0
12-04 08:44:06,34.343,14.360,50.519,0.0,0.0,0.779,0.0,2023424.0,0.0,19.0,3204657152.0,594935808.0,29589790720.0,229691392.0,8679061.0,1906677.0
12-04 08:44:07,31.798,16.073,50.999,0.087,0.0,1.043,0.0,2809856.0,0.0,46.0,3205693440.0,594132992.0,29574021120.0,245227520.0,7827962.0,2186112.0
12-04 08:44:08,31.969,16.289,50.958,0.087,0.0,0.697,0.0,2269184.0,0.0,22.0,3205316608.0,593735680.0,29578129408.0,241893376.0,10182451.0,2009952.0
12-04 08:44:09,31.588,17.339,50.215,0.0,0.0,0.858,0.0,2945024.0,0.0,33.0,3204935680.0,593354752.0,29582471168.0,238313472.0,5795988.0,1823047.0
12-04 08:44:10,31.245,16.567,51.073,0.0,0.0,1.116,0.0,2285568.0,0.0,22.0,3205455872.0,592912384.0,29583147008.0,237559808.0,6250622.0,2057669.0
12-04 08:44:11,31.103,16.507,51.173,0.0,0.0,1.216,0.0,2359296.0,0.0,27.0,3204255744.0,592519168.0,29586903040.0,235397120.0,8336453.0,2121435.0
12-04 08:44:12,32.011,15.344,51.675,0.088,0.0,0.882,0.0,2281472.0,0.0,22.0,3204349952.0,592125952.0,29590331392.0,232267776.0,6397677.0,2140445.0
12-04 08:44:13,31.779,16.408,50.864,0.173,0.0,0.777,0.0,2220032.0,0.0,23.0,3204669440.0,591732736.0,29594238976.0,228433920.0,6232072.0,2051685.0
12-04 08:44:14,32.253,16.724,50.171,0.0,0.0,0.853,0.0,2404352.0,0.0,25.0,3207643136.0,590872576.0,29574889472.0,245669888.0,6160310.0,2011786.0
12-04 08:44:15,31.937,15.620,51.658,0.0,0.0,0.785,0.0,2215936.0,0.0,22.0,3207307264.0,590467072.0,29578387456.0,242913280.0,6198312.0,2061140.0
12-04 08:44:16,32.244,16.337,50.559,0.0,0.0,0.860,0.0,2281472.0,0.0,22.0,3206193152.0,590008320.0,29579030528.0,243843072.0,6135321.0,2002199.0
12-04 08:44:17,31.023,16.724,51.473,0.0,0.0,0.780,0.0,2240512.0,0.0,21.0,3205722112.0,589606912.0,29582536704.0,241209344.0,6139182.0,1997699.0
12-04 08:44:18,31.728,16.423,50.559,0.172,0.0,1.118,0.0,2269184.0,0.0,23.0,3197964288.0,589217792.0,29586128896.0,245764096.0,8004657.0,2021114.0
12-04 08:44:19,32.363,16.695,50.0,0.0,0.0,0.942,507904.0,2347008.0,29.0,23.0,3210354688.0,588345344.0,29567488000.0,252887040.0,6349294.0,2056064.0
12-04 08:44:20,36.519,16.126,46.331,0.085,0.0,0.939,708608.0,2293760.0,44.0,26.0,3208785920.0,587767808.0,29562114048.0,260407296.0,6219084.0,2054316.0
12-04 08:44:21,31.579,16.393,51.165,0.0,0.0,0.863,0.0,2154496.0,0.0,19.0,3208802304.0,587767808.0,29586440192.0,236064768.0,6154118.0,2018571.0
12-04 08:44:22,31.716,16.118,51.127,0.0,0.0,1.040,0.0,2334720.0,0.0,25.0,3207573504.0,587358208.0,29587615744.0,236527616.0,6191485.0,2040198.0
12-04 08:44:23,31.579,16.307,50.906,0.086,0.0,1.122,0.0,2228224.0,0.0,24.0,3208089600.0,586788864.0,29584941056.0,239255552.0,6204603.0,2037053.0
12-04 08:44:24,32.564,15.812,50.598,0.085,0.0,0.940,0.0,2310144.0,0.0,25.0,3209854976.0,586391552.0,29586542592.0,236285952.0,6100266.0,1942894.0
12-04 08:44:25,32.574,15.061,51.138,0.088,0.0,1.138,0.0,2215936.0,0.0,22.0,3207962624.0,585977856.0,29592358912.0,232775680.0,6156269.0,2056730.0
12-04 08:44:26,31.846,16.010,50.919,0.0,0.0,1.225,0.0,2277376.0,0.0,22.0,3208462336.0,585568256.0,29595619328.0,229425152.0,6218260.0,2059519.0
12-04 08:44:27,32.598,16.723,49.830,0.0,0.0,0.849,0.0,2248704.0,0.0,24.0,3207659520.0,585011200.0,29590810624.0,235593728.0,8168614.0,2030316.0
12-04 08:44:28,30.495,16.594,51.607,0.087,0.0,1.216,0.0,2277376.0,0.0,23.0,3207860224.0,584613888.0,29594243072.0,232357888.0,6191813.0,2006123.0
12-04 08:44:29,31.783,16.882,50.646,0.0,0.0,0.689,0.0,4206592.0,0.0,30.0,3207499776.0,584204288.0,29598801920.0,228569088.0,6158501.0,2030890.0
12-04 08:44:30,31.720,16.162,50.994,0.086,0.0,1.037,0.0,2359296.0,0.0,28.0,3208257536.0,583380992.0,29582249984.0,245186560.0,6170012.0,2034185.0
12-04 08:44:31,30.594,16.958,51.836,0.0,0.0,0.612,0.0,2363392.0,0.0,29.0,3209183232.0,582918144.0,29582938112.0,244035584.0,6219694.0,2057503.0
12-04 08:44:32,11.760,6.091,69.882,11.675,0.0,0.592,8192.0,206561280.0,2.0,398.0,3209670656.0,582819840.0,29584408576.0,242176000.0,3656757.0,1761432.0
12-04 08:44:33,3.644,2.458,78.475,15.339,0.0,0.085,8192.0,268505088.0,2.0,516.0,3209715712.0,582828032.0,29587148800.0,239382528.0,713465.0,1252055.0
12-04 08:44:34,12.955,6.351,72.820,7.705,0.0,0.169,4096.0,178970624.0,1.0,349.0,3209359360.0,582836224.0,29597061120.0,229818368.0,1105762.0,1365514.0
12-04 08:44:35,33.563,15.617,50.043,0.0,0.0,0.777,49152.0,2158592.0,6.0,16.0,3208953856.0,582369280.0,29597192192.0,230559744.0,5841926.0,1844798.0
12-04 08:44:36,29.285,18.691,50.474,0.172,0.0,1.378,0.0,106496.0,0.0,4.0,3210166272.0,581963776.0,29598597120.0,228347904.0,3095856.0,2012438.0
12-04 08:44:37,31.384,16.165,51.677,0.0,0.0,0.774,0.0,2367488.0,0.0,26.0,3210842112.0,581144576.0,29581545472.0,245542912.0,14272226.0,2480688.0
12-04 08:44:38,27.783,19.106,51.446,0.0,0.0,1.665,0.0,0.0,0.0,0.0,3207729152.0,581038080.0,29598154752.0,232153088.0,5242968.0,2159778.0
12-04 08:44:39,31.908,16.681,50.556,0.0,0.0,0.855,0.0,2347008.0,0.0,24.0,3209715712.0,580214784.0,29581258752.0,247885824.0,11840084.0,2220024.0
12-04 08:44:40,30.171,17.521,51.111,0.0,0.0,1.197,0.0,241664.0,0.0,10.0,3209093120.0,579805184.0,29582979072.0,247197696.0,8794571.0,2335507.0
12-04 08:44:41,30.835,17.399,50.388,0.0,0.0,1.378,0.0,2228224.0,0.0,21.0,3209920512.0,579346432.0,29583269888.0,246538240.0,6310354.0,2101844.0
12-04 08:44:42,31.606,17.271,49.914,0.173,0.0,1.036,0.0,2207744.0,0.0,20.0,3210047488.0,578949120.0,29586665472.0,243412992.0,8134990.0,1991795.0
12-04 08:44:43,31.688,15.411,52.121,0.087,0.0,0.693,0.0,2224128.0,0.0,21.0,3210465280.0,578441216.0,29584416768.0,245751808.0,6240789.0,2071264.0
12-04 08:44:44,31.818,15.559,51.748,0.0,0.0,0.874,28672.0,2273280.0,6.0,23.0,3209211904.0,578035712.0,29587779584.0,244047872.0,6343179.0,2108028.0
12-04 08:44:45,31.724,16.379,51.034,0.086,0.0,0.776,0.0,2056192.0,0.0,14.0,3209465856.0,577888256.0,29602009088.0,229711872.0,8264468.0,2047042.0
12-04 08:44:46,32.442,16.221,50.561,0.0,0.0,0.777,0.0,348160.0,0.0,16.0,3208167424.0,577490944.0,29604433920.0,228982784.0,6246844.0,2044770.0
12-04 08:44:47,35.142,16.365,47.115,0.517,0.0,0.861,4096.0,47218688.0,1.0,122.0,3208245248.0,576188416.0,29599117312.0,235524096.0,6133494.0,2006748.0
12-04 08:44:48,37.243,16.353,44.692,0.771,0.0,0.942,4096.0,70443008.0,1.0,172.0,3209973760.0,574386176.0,29484982272.0,349732864.0,6167800.0,1989977.0
12-04 08:44:49,31.556,16.346,50.787,0.175,0.0,1.136,0.0,13185024.0,0.0,53.0,3209039872.0,574406656.0,29508300800.0,327327744.0,6267077.0,2097767.0
12-04 08:44:50,30.374,16.971,51.697,0.087,0.0,0.870,0.0,2146304.0,0.0,19.0,3209285632.0,574418944.0,29531308032.0,304062464.0,6217040.0,2043914.0
12-04 08:44:51,32.118,15.799,51.215,0.0,0.0,0.868,0.0,2158592.0,0.0,19.0,3212955648.0,574431232.0,29555306496.0,276381696.0,6165354.0,2003315.0
12-04 08:44:52,31.010,16.289,51.916,0.0,0.0,0.784,0.0,2162688.0,0.0,21.0,3212382208.0,574439424.0,29577539584.0,254713856.0,8226338.0,2026312.0
12-04 08:44:53,32.038,16.321,50.604,0.0,0.0,1.036,0.0,2187264.0,0.0,22.0,3215884288.0,574459904.0,29599178752.0,229552128.0,6186499.0,2031472.0
12-04 08:44:54,31.441,16.419,51.179,0.175,0.0,0.786,0.0,4493312.0,0.0,36.0,3214512128.0,573161472.0,29564235776.0,267165696.0,6123891.0,2000233.0
12-04 08:44:55,30.849,16.638,51.473,0.0,0.0,1.040,0.0,2158592.0,0.0,19.0,3215347712.0,573186048.0,29585104896.0,245436416.0,6186046.0,1993368.0
12-04 08:44:56,31.469,17.780,49.917,0.0,0.0,0.835,0.0,2260992.0,0.0,25.0,3214348288.0,572809216.0,29590827008.0,241090560.0,6057509.0,1914177.0
12-04 08:44:57,33.362,16.469,49.406,0.085,0.0,0.679,0.0,2265088.0,0.0,21.0,3214725120.0,572399616.0,29593874432.0,238075904.0,6200977.0,2063359.0
12-04 08:44:58,32.291,16.399,50.296,0.0,0.0,1.014,0.0,2281472.0,0.0,24.0,3215405056.0,571990016.0,29597208576.0,234471424.0,6225496.0,2045234.0
12-04 08:44:59,30.915,16.926,51.209,0.0,0.0,0.950,0.0,2256896.0,0.0,22.0,3215716352.0,571609088.0,29600284672.0,231464960.0,7075583.0,2027456.0
12-04 08:45:00,31.897,16.897,50.517,0.086,0.0,0.603,0.0,2306048.0,0.0,26.0,3214012416.0,571232256.0,29603500032.0,230330368.0,6277429.0,1996077.0
12-04 08:45:01,31.025,16.126,52.060,0.088,0.0,0.701,315392.0,2375680.0,75.0,23.0,3215167488.0,570740736.0,29586386944.0,246779904.0,7220504.0,2028363.0
12-04 08:45:02,42.637,15.753,39.041,1.541,0.0,1.027,4096.0,3129344.0,1.0,43.0,3410153472.0,566398976.0,29401391104.0,241131520.0,15111894.0,2281253.0
12-04 08:45:03,56.164,12.072,31.336,0.0,0.0,0.428,0.0,1101824.0,0.0,51.0,3551154176.0,563195904.0,29259943936.0,244781056.0,5062207.0,2291656.0
12-04 08:45:04,35.972,16.781,41.566,4.561,0.0,1.119,8192.0,165044224.0,2.0,319.0,3598409728.0,562155520.0,29231636480.0,226873344.0,12912984.0,2190845.0
12-04 08:45:05,31.638,16.810,42.241,7.931,0.0,1.379,8192.0,267915264.0,2.0,500.0,3603349504.0,561500160.0,29216956416.0,237268992.0,11903373.0,3181024.0
12-04 08:45:06,25.798,13.546,51.769,7.506,0.0,1.381,4096.0,242864128.0,1.0,471.0,3609690112.0,561115136.0,29211025408.0,237244416.0,17656275.0,2598186.0
12-04 08:45:07,34.884,15.935,47.976,0.0,0.0,1.206,0.0,2236416.0,0.0,26.0,3608182784.0,560713728.0,29213306880.0,236871680.0,13603504.0,2349102.0
12-04 08:45:08,34.711,16.451,47.890,0.0,0.0,0.947,0.0,2281472.0,0.0,21.0,3612119040.0,560148480.0,29207748608.0,239058944.0,16439479.0,2455166.0
12-04 08:45:09,33.881,16.595,48.833,0.086,0.0,0.605,0.0,2285568.0,0.0,22.0,3611107328.0,559751168.0,29209694208.0,238522368.0,12722997.0,2411154.0
12-04 08:45:10,33.654,16.259,49.388,0.0,0.0,0.699,0.0,2211840.0,0.0,21.0,3610431488.0,559353856.0,29211709440.0,237580288.0,19468950.0,2383313.0
12-04 08:45:11,33.276,16.681,48.660,0.086,0.0,1.296,8192.0,2273280.0,2.0,25.0,3613069312.0,558903296.0,29208432640.0,238669824.0,20169651.0,2574080.0
12-04 08:45:12,34.121,15.836,48.731,0.0,0.0,1.312,0.0,2314240.0,0.0,25.0,3613114368.0,558403584.0,29205069824.0,242487296.0,17403085.0,2507696.0
12-04 08:45:13,33.392,15.283,50.0,0.088,0.0,1.237,0.0,2260992.0,0.0,23.0,3614777344.0,558002176.0,29208817664.0,237477888.0,17466471.0,2460155.0
12-04 08:45:14,33.217,16.435,49.130,0.0,0.0,1.217,0.0,2236416.0,0.0,21.0,3617529856.0,557604864.0,29210791936.0,233148416.0,15585983.0,2261395.0
12-04 08:45:15,36.021,15.094,47.770,0.086,0.0,1.029,0.0,2138112.0,0.0,15.0,3619827712.0,557203456.0,29212147712.0,229896192.0,19512502.0,2508987.0
12-04 08:45:16,33.681,14.931,50.434,0.0,0.0,0.955,0.0,2347008.0,0.0,23.0,3620777984.0,556388352.0,29193347072.0,248561664.0,13675846.0,2371270.0
12-04 08:45:17,33.678,15.848,49.440,0.086,0.0,0.947,0.0,2154496.0,0.0,20.0,3621089280.0,555995136.0,29195919360.0,246071296.0,19615252.0,2509322.0
12-04 08:45:18,32.378,16.667,50.087,0.0,0.0,0.868,0.0,233472.0,0.0,12.0,3621154816.0,555900928.0,29210873856.0,231145472.0,13931531.0,2456720.0
12-04 08:45:19,32.753,16.638,49.129,0.087,0.0,1.394,0.0,2310144.0,0.0,22.0,3621167104.0,555520000.0,29212733440.0,229654528.0,17532615.0,2546950.0
12-04 08:45:20,33.846,16.581,48.205,0.0,0.0,1.368,0.0,2220032.0,0.0,22.0,3623731200.0,554962944.0,29206556672.0,233824256.0,16983168.0,2507053.0
12-04 08:45:21,35.065,14.978,48.745,0.0,0.0,1.212,0.0,2326528.0,0.0,23.0,3627425792.0,554573824.0,29205229568.0,231845888.0,14468400.0,2532989.0
12-04 08:45:22,33.567,16.039,48.817,0.0,0.0,1.578,0.0,2195456.0,0.0,21.0,3621744640.0,554205184.0,29210349568.0,232775680.0,19605808.0,2479744.0
12-04 08:45:23,32.566,16.018,50.442,0.088,0.0,0.885,0.0,2322432.0,0.0,24.0,3620843520.0,553779200.0,29209808896.0,234643456.0,13909855.0,2546177.0
12-04 08:45:24,33.333,17.303,48.176,0.085,0.0,1.103,0.0,2215936.0,0.0,23.0,3622260736.0,553291776.0,29206249472.0,237273088.0,15300575.0,2419831.0
12-04 08:45:25,34.858,15.617,48.145,0.086,0.0,1.294,0.0,2588672.0,0.0,36.0,3625742336.0,552767488.0,29197021184.0,243544064.0,16362752.0,2667215.0
12-04 08:45:26,34.005,15.600,49.255,0.088,0.0,1.052,77824.0,2248704.0,6.0,24.0,3622776832.0,552386560.0,29201682432.0,242229248.0,17218860.0,2330170.0
12-04 08:45:27,34.664,15.973,48.343,0.0,0.0,1.020,0.0,2211840.0,0.0,24.0,3622096896.0,551964672.0,29200969728.0,244043776.0,14548735.0,2455183.0
12-04 08:45:28,35.263,14.561,49.298,0.0,0.0,0.877,0.0,2293760.0,0.0,23.0,3626733568.0,551587840.0,29202997248.0,237756416.0,18275187.0,2489622.0
12-04 08:45:29,34.882,14.812,49.167,0.088,0.0,1.052,0.0,2211840.0,0.0,24.0,3629486080.0,551211008.0,29203865600.0,234512384.0,18028583.0,2462963.0
12-04 08:45:30,34.201,15.625,49.306,0.0,0.0,0.868,0.0,2285568.0,0.0,22.0,3615600640.0,550821888.0,29207076864.0,245575680.0,13774037.0,2476926.0
12-04 08:45:31,34.327,16.440,48.382,0.085,0.0,0.767,8192.0,2256896.0,2.0,23.0,3615043584.0,550461440.0,29207912448.0,245657600.0,17456855.0,2418655.0
12-04 08:45:32,32.650,16.923,49.573,0.0,0.0,0.855,0.0,2269184.0,0.0,23.0,3616694272.0,550092800.0,29211320320.0,240967680.0,13848673.0,2471578.0
12-04 08:45:33,33.962,16.552,48.370,0.086,0.0,1.029,0.0,2142208.0,0.0,15.0,3617181696.0,549699584.0,29212893184.0,239300608.0,17719608.0,2613579.0
12-04 08:45:34,35.671,16.797,46.407,0.260,0.0,0.866,4096.0,35442688.0,1.0,91.0,3618934784.0,548724736.0,29207265280.0,244150272.0,13762826.0,2420051.0
12-04 08:45:35,35.990,16.452,46.101,0.343,0.0,1.114,0.0,27840512.0,0.0,80.0,3617857536.0,548143104.0,29161250816.0,291823616.0,17523875.0,2461300.0
12-04 08:45:36,32.701,16.307,48.231,1.639,0.0,1.122,8192.0,96374784.0,2.0,195.0,3619155968.0,548179968.0,29183610880.0,268128256.0,15229870.0,2560311.0
12-04 08:45:37,32.646,16.753,42.784,6.529,0.0,1.289,8192.0,268439552.0,2.0,502.0,3620044800.0,548188160.0,29202264064.0,248578048.0,17388439.0,2679805.0
12-04 08:45:38,24.384,14.274,51.317,8.581,0.0,1.444,4096.0,269574144.0,1.0,503.0,3618533376.0,548192256.0,29222191104.0,230158336.0,13791817.0,2605511.0
12-04 08:45:39,32.990,16.495,48.797,0.687,0.0,1.031,0.0,37310464.0,0.0,103.0,3621117952.0,547688448.0,29217030144.0,233238528.0,18994834.0,2413114.0
12-04 08:45:40,33.814,16.864,48.559,0.0,0.0,0.763,0.0,2322432.0,0.0,23.0,3621859328.0,547311616.0,29219123200.0,230780928.0,17445036.0,2459416.0
12-04 08:45:41,34.073,16.140,49.018,0.085,0.0,0.683,0.0,2404352.0,0.0,29.0,3625005056.0,546549760.0,29200551936.0,246968320.0,9909373.0,2537449.0
12-04 08:45:42,33.103,15.730,50.216,0.0,0.0,0.951,0.0,2211840.0,0.0,25.0,3626459136.0,546168832.0,29203361792.0,243085312.0,10419668.0,2322237.0
12-04 08:45:43,31.818,16.209,50.943,0.086,0.0,0.943,0.0,2322432.0,0.0,23.0,3626344448.0,545796096.0,29204889600.0,242044928.0,4056885.0,1921122.0
12-04 08:45:44,33.161,16.451,49.354,0.0,0.0,1.034,0.0,2236416.0,0.0,23.0,3619962880.0,545239040.0,29197549568.0,256323584.0,11292128.0,2057121.0
12-04 08:45:45,31.625,15.548,51.943,0.0,0.0,0.883,4096.0,2162688.0,1.0,19.0,3622850560.0,545263616.0,29220229120.0,230731776.0,8179394.0,2025720.0
12-04 08:45:46,32.439,15.744,51.038,0.0,0.0,0.779,0.0,2379776.0,0.0,26.0,3624271872.0,544563200.0,29203316736.0,246923264.0,8189199.0,2009417.0
12-04 08:45:47,32.155,16.552,50.259,0.172,0.0,0.862,0.0,2293760.0,0.0,24.0,3624001536.0,544223232.0,29205413888.0,245436416.0,8097614.0,1967440.0
12-04 08:45:48,32.428,14.899,51.797,0.0,0.0,0.876,0.0,2244608.0,0.0,21.0,3623661568.0,543887360.0,29208363008.0,243163136.0,8131457.0,1941483.0
12-04 08:45:49,32.170,16.085,50.979,0.0,0.0,0.766,0.0,2277376.0,0.0,21.0,3623559168.0,543559680.0,29211406336.0,240549888.0,6109308.0,1923744.0
12-04 08:45:50,31.381,15.997,52.010,0.0,0.0,0.612,0.0,2236416.0,0.0,21.0,3624673280.0,543211520.0,29213687808.0,237502464.0,8233781.0,2094899.0
12-04 08:45:51,40.158,14.763,44.288,0.0,0.0,0.791,0.0,2400256.0,0.0,45.0,3626098688.0,542887936.0,29212622848.0,237465600.0,11329676.0,2658364.0
12-04 08:45:52,34.612,16.880,47.400,0.171,0.0,0.938,167936.0,2277376.0,10.0,24.0,3626471424.0,542498816.0,29212672000.0,237432832.0,8009718.0,2765721.0
12-04 08:45:53,36.690,15.236,47.285,0.0,0.0,0.788,0.0,2142208.0,0.0,16.0,3628556288.0,542150656.0,29211611136.0,236756992.0,7804751.0,2668629.0
12-04 08:45:54,35.039,15.958,48.135,0.0,0.0,0.867,0.0,2260992.0,0.0,21.0,3629379584.0,541818880.0,29214441472.0,233435136.0,7955417.0,2690238.0
12-04 08:45:55,36.032,13.790,49.466,0.0,0.0,0.712,0.0,212992.0,0.0,10.0,3628371968.0,541470720.0,29213241344.0,235991040.0,8298916.0,2940262.0
12-04 08:45:56,36.427,14.657,47.788,0.087,0.0,1.041,0.0,2289664.0,0.0,22.0,3624747008.0,541143040.0,29214617600.0,238567424.0,8143798.0,2829503.0
12-04 08:45:57,34.720,17.233,46.944,0.085,0.0,1.019,0.0,2211840.0,0.0,21.0,3617918976.0,540803072.0,29216227328.0,244125696.0,9602156.0,3003318.0
12-04 08:45:58,35.233,16.235,47.409,0.086,0.0,1.036,0.0,2314240.0,0.0,24.0,3619737600.0,540467200.0,29217787904.0,241082368.0,8710701.0,2488949.0
12-04 08:45:59,35.954,12.191,51.590,0.0,0.0,0.265,0.0,4354048.0,0.0,40.0,3618770944.0,540090368.0,29216624640.0,243589120.0,5141556.0,1356303.0
12-04 08:46:00,36.061,11.935,51.748,0.171,0.0,0.085,0.0,6582272.0,0.0,61.0,3620319232.0,539783168.0,29220655104.0,238317568.0,2390597.0,1083204.0
12-04 08:46:01,37.949,11.880,49.402,0.598,0.0,0.171,0.0,45039616.0,0.0,143.0,3621892096.0,538910720.0,29218955264.0,239316992.0,3945772.0,1080587.0
12-04 08:46:02,41.409,11.168,46.220,1.031,0.0,0.172,4096.0,76288000.0,1.0,190.0,3612987392.0,537636864.0,29224804352.0,243646464.0,2423676.0,1012665.0
12-04 08:46:03,38.185,11.130,50.171,0.342,0.0,0.171,4096.0,21704704.0,1.0,116.0,3610595328.0,537563136.0,29136834560.0,334082048.0,2388796.0,1059562.0
12-04 08:46:04,37.197,10.900,51.730,0.173,0.0,0.0,0.0,6504448.0,0.0,59.0,3611688960.0,537595904.0,29162594304.0,307195904.0,2527535.0,1084766.0
12-04 08:46:05,35.622,12.189,51.931,0.172,0.0,0.086,0.0,6512640.0,0.0,60.0,3609497600.0,537645056.0,29187846144.0,284086272.0,2429489.0,1076128.0
12-04 08:46:06,36.996,10.644,52.275,0.0,0.0,0.086,0.0,6467584.0,0.0,59.0,3609022464.0,537710592.0,29213446144.0,258895872.0,2392225.0,1059733.0
12-04 08:46:07,36.410,11.854,51.566,0.169,0.0,0.0,0.0,6479872.0,0.0,57.0,3609522176.0,537751552.0,29237555200.0,234246144.0,2414536.0,1074717.0
12-04 08:46:08,34.527,9.889,53.367,1.876,0.0,0.341,0.0,43008000.0,0.0,117.0,3610152960.0,537473024.0,29238255616.0,233193472.0,2366026.0,1011086.0
12-04 08:46:09,5.569,0.748,78.720,14.713,0.0,0.249,12288.0,270536704.0,3.0,499.0,3611709440.0,537481216.0,29239291904.0,230592512.0,1950714.0,836883.0
12-04 08:46:10,5.667,0.750,82.167,11.333,0.0,0.083,4096.0,267431936.0,1.0,466.0,3611942912.0,537489408.0,29239312384.0,230330368.0,1973442.0,850392.0
12-04 08:46:11,33.131,9.714,56.028,1.041,0.0,0.087,0.0,36769792.0,0.0,122.0,3611910144.0,537165824.0,29241671680.0,228327424.0,2493417.0,1069017.0
12-04 08:46:12,36.797,11.499,51.363,0.085,0.0,0.256,0.0,6680576.0,0.0,62.0,3613425664.0,536535040.0,29225148416.0,243965952.0,2452190.0,1150855.0
12-04 08:46:13,36.049,11.179,52.426,0.173,0.0,0.173,8192.0,6582272.0,2.0,61.0,3613859840.0,536293376.0,29230014464.0,238907392.0,2406958.0,1068551.0
12-04 08:46:14,36.004,11.972,51.761,0.088,0.0,0.176,0.0,5402624.0,0.0,58.0,3615657984.0,536031232.0,29233942528.0,233443328.0,2485699.0,1027491.0
12-04 08:46:15,35.184,12.553,52.007,0.085,0.0,0.171,0.0,6569984.0,0.0,59.0,3614003200.0,535724032.0,29238534144.0,230813696.0,2388422.0,1060507.0
12-04 08:46:16,36.497,11.648,51.682,0.173,0.0,0.0,0.0,6696960.0,0.0,64.0,3614732288.0,535150592.0,29221724160.0,247468032.0,2411997.0,1071909.0
12-04 08:46:17,34.779,12.415,52.466,0.170,0.0,0.170,0.0,6631424.0,0.0,66.0,3614601216.0,534876160.0,29225754624.0,243843072.0,2440860.0,1072286.0
12-04 08:46:18,37.489,11.272,50.897,0.171,0.0,0.171,0.0,6508544.0,0.0,59.0,3614482432.0,534601728.0,29231435776.0,238555136.0,2445968.0,1080655.0
12-04 08:46:19,36.176,11.111,52.541,0.086,0.0,0.086,0.0,6643712.0,0.0,60.0,3614683136.0,534331392.0,29234921472.0,235139072.0,2406948.0,1070167.0
12-04 08:46:20,36.092,12.031,51.706,0.085,0.0,0.085,0.0,6545408.0,0.0,64.0,3612553216.0,534052864.0,29240426496.0,232042496.0,2572909.0,1072937.0
12-04 08:46:21,35.481,10.997,53.179,0.172,0.0,0.172,0.0,6672384.0,0.0,62.0,3615035392.0,533450752.0,29222543360.0,248045568.0,2391126.0,1062414.0
12-04 08:46:22,35.329,12.746,51.583,0.171,0.0,0.171,4096.0,6672384.0,1.0,64.0,3613892608.0,533184512.0,29228081152.0,243916800.0,2257268.0,991647.0
12-04 08:46:23,37.372,11.604,50.768,0.085,0.0,0.171,98304.0,4337664.0,7.0,40.0,3614609408.0,532889600.0,29228666880.0,242909184.0,2502490.0,1074542.0
12-04 08:46:24,36.501,11.859,51.388,0.084,0.0,0.168,0.0,6627328.0,0.0,60.0,3613552640.0,532606976.0,29235339264.0,237576192.0,2388334.0,1058854.0
12-04 08:46:25,36.185,11.292,52.181,0.171,0.0,0.171,0.0,9703424.0,0.0,69.0,3615961088.0,532357120.0,29238583296.0,232173568.0,2413741.0,1089572.0
12-04 08:46:26,34.519,11.622,53.773,0.087,0.0,0.0,0.0,6615040.0,0.0,65.0,3615440896.0,532078592.0,29242458112.0,229097472.0,2412045.0,1071897.0
12-04 08:46:27,36.675,11.825,51.071,0.343,0.0,0.086,0.0,10158080.0,0.0,75.0,3618648064.0,531484672.0,29224660992.0,244281344.0,2620509.0,1063634.0
12-04 08:46:28,40.797,11.620,46.056,1.272,0.0,0.254,4096.0,78741504.0,1.0,211.0,3619749888.0,530161664.0,29223591936.0,245571584.0,2167576.0,993160.0
12-04 08:46:29,41.415,12.425,43.399,2.588,0.0,0.173,4096.0,109387776.0,1.0,251.0,3618451456.0,528900096.0,29088305152.0,383418368.0,2223202.0,843393.0
12-04 08:46:30,35.222,11.334,52.833,0.349,0.0,0.262,4096.0,17526784.0,1.0,97.0,3618693120.0,528977920.0,29109407744.0,361996288.0,1949313.0,828301.0
12-04 08:46:31,34.639,10.879,54.134,0.174,0.0,0.174,0.0,6475776.0,0.0,57.0,3618471936.0,529010688.0,29135216640.0,336375808.0,2084070.0,839518.0
12-04 08:46:32,36.364,11.321,52.058,0.086,0.0,0.172,0.0,6500352.0,0.0,61.0,3619938304.0,529031168.0,29160996864.0,309108736.0,1978029.0,838371.0
12-04 08:46:33,35.745,11.404,52.340,0.255,0.0,0.255,0.0,6475776.0,0.0,60.0,3621691392.0,529051648.0,29186048000.0,282284032.0,2077134.0,838805.0
12-04 08:46:34,34.726,12.097,53.003,0.087,0.0,0.087,86016.0,6467584.0,7.0,57.0,3626250240.0,529121280.0,29211639808.0,252063744.0,2190995.0,964102.0
12-04 08:46:35,35.720,11.044,53.063,0.086,0.0,0.086,32768.0,6586368.0,8.0,60.0,3629010944.0,528871424.0,29216944128.0,244248576.0,1988171.0,854846.0
12-04 08:46:36,35.048,11.857,52.833,0.174,0.0,0.087,0.0,6549504.0,0.0,61.0,3626594304.0,528621568.0,29221519360.0,242339840.0,2031618.0,828381.0
12-04 08:46:37,34.820,12.178,52.830,0.086,0.0,0.086,0.0,6553600.0,0.0,59.0,3626483712.0,528363520.0,29227311104.0,236916736.0,1963190.0,841365.0
12-04 08:46:38,35.223,12.199,52.320,0.086,0.0,0.172,0.0,6569984.0,0.0,59.0,3628720128.0,528130048.0,29232562176.0,229662720.0,1964361.0,837694.0
12-04 08:46:39,34.432,11.795,53.513,0.173,0.0,0.087,0.0,6660096.0,0.0,66.0,3630850048.0,527519744.0,29213433856.0,247271424.0,1962309.0,829601.0
12-04 08:46:40,36.121,11.121,52.586,0.086,0.0,0.086,0.0,6557696.0,0.0,61.0,3631017984.0,527269888.0,29217546240.0,243240960.0,2069930.0,840439.0
12-04 08:46:41,36.681,9.869,53.275,0.087,0.0,0.087,0.0,5341184.0,0.0,62.0,3632070656.0,526974976.0,29219307520.0,240721920.0,1992437.0,839347.0
12-04 08:46:42,36.317,11.594,51.833,0.171,0.0,0.085,0.0,6541312.0,0.0,59.0,3626364928.0,526688256.0,29222256640.0,243765248.0,2070780.0,830017.0
12-04 08:46:43,36.387,10.285,53.068,0.086,0.0,0.173,0.0,6553600.0,0.0,59.0,3626496000.0,526409728.0,29229420544.0,236748800.0,1958313.0,840086.0
12-04 08:46:44,35.456,11.102,53.270,0.086,0.0,0.086,0.0,6582272.0,0.0,64.0,3626295296.0,526118912.0,29230006272.0,236654592.0,2103485.0,841024.0
12-04 08:46:45,34.817,11.257,52.967,0.785,0.0,0.175,4096.0,41877504.0,1.0,145.0,3629309952.0,525852672.0,29233168384.0,230744064.0,1951208.0,828539.0
12-04 08:46:46,5.405,0.929,78.885,14.696,0.0,0.084,8192.0,271585280.0,2.0,445.0,3630039040.0,525553664.0,29215162368.0,248320000.0,2271020.0,865609.0
12-04 08:46:47,4.929,1.086,78.864,15.121,0.0,0.0,8192.0,266399744.0,2.0,436.0,3629760512.0,525561856.0,29215330304.0,248422400.0,1982001.0,865519.0
12-04 08:46:48,22.999,7.245,65.712,3.875,0.0,0.168,0.0,113344512.0,0.0,208.0,3622363136.0,525602816.0,29229592576.0,241516544.0,1949533.0,831770.0
12-04 08:46:49,35.763,12.034,51.949,0.169,0.0,0.085,0.0,6578176.0,0.0,61.0,3624267776.0,525344768.0,29236121600.0,233340928.0,1948368.0,831298.0
12-04 08:46:50,34.370,11.744,53.627,0.173,0.0,0.086,0.0,6537216.0,0.0,61.0,3625181184.0,525094912.0,29239812096.0,228986880.0,2047065.0,861546.0
12-04 08:46:51,32.642,10.794,56.477,0.0,0.0,0.086,0.0,6656000.0,0.0,65.0,3626840064.0,524484608.0,29220982784.0,246767616.0,662814.0,281310.0
12-04 08:46:52,30.703,13.293,55.832,0.172,0.0,0.0,0.0,6574080.0,0.0,66.0,3627028480.0,524169216.0,29224214528.0,243662848.0,4581.0,143908.0
12-04 08:46:53,30.360,11.235,58.233,0.172,0.0,0.0,4096.0,8749056.0,1.0,78.0,3627618304.0,523862016.0,29227532288.0,240062464.0,3050.0,4240.0
12-04 08:46:54,34.566,12.898,51.591,0.946,0.0,0.0,0.0,60092416.0,0.0,167.0,3626680320.0,522891264.0,29228322816.0,241180672.0,4078.0,6229.0
12-04 08:46:55,34.429,13.235,51.125,1.211,0.0,0.0,4096.0,74354688.0,1.0,213.0,3626352640.0,521793536.0,29129277440.0,341651456.0,1826.0,2108.0
12-04 08:46:56,28.425,10.103,60.873,0.599,0.0,0.0,4096.0,17051648.0,1.0,98.0,3625934848.0,521863168.0,29143863296.0,327413760.0,2750.0,3966.0
12-04 08:46:57,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3626704896.0,521863168.0,29144489984.0,326017024.0,4563.0,7193.0
12-04 08:46:58,0.167,0.334,99.500,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3626704896.0,521863168.0,29144489984.0,326017024.0,2890.0,3976.0
12-04 08:46:59,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3626827776.0,521863168.0,29144494080.0,325890048.0,2830.0,3867.0
12-04 08:47:00,6.381,0.336,93.115,0.0,0.0,0.168,0.0,98304.0,0.0,24.0,3627458560.0,521863168.0,29144498176.0,325255168.0,2034281.0,621753.0
12-04 08:47:01,4.188,0.670,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3628466176.0,521863168.0,29144506368.0,324239360.0,2010089.0,854225.0
12-04 08:47:02,4.595,0.418,94.653,0.251,0.0,0.084,0.0,77824.0,0.0,5.0,3629346816.0,521871360.0,29144506368.0,323350528.0,1992110.0,856171.0
12-04 08:47:03,4.268,0.586,94.979,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,3629854720.0,521871360.0,29144506368.0,322842624.0,1995162.0,857653.0
12-04 08:47:04,4.742,0.582,94.509,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3630358528.0,521871360.0,29144510464.0,322334720.0,1993319.0,854372.0
12-04 08:47:05,4.849,0.502,94.482,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3627565056.0,521871360.0,29144510464.0,325128192.0,2010974.0,872224.0
12-04 08:47:06,4.261,0.668,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3627565056.0,521871360.0,29144510464.0,325128192.0,1995525.0,857491.0
12-04 08:47:07,4.191,0.503,95.138,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3627692032.0,521871360.0,29144510464.0,325001216.0,1992866.0,853935.0
12-04 08:47:08,4.758,0.250,94.658,0.167,0.0,0.167,0.0,45056.0,0.0,4.0,3627929600.0,521879552.0,29144518656.0,324747264.0,2039868.0,866261.0
12-04 08:47:09,4.435,0.335,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3628056576.0,521879552.0,29144518656.0,324620288.0,2017701.0,860005.0
12-04 08:47:10,4.610,0.503,94.887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3628310528.0,521879552.0,29144518656.0,324366336.0,2014705.0,874022.0
12-04 08:47:11,4.289,0.168,95.458,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3628564480.0,521879552.0,29144518656.0,324112384.0,2076665.0,856174.0
12-04 08:47:12,4.526,0.335,94.971,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3628818432.0,521879552.0,29144518656.0,323858432.0,1993159.0,853535.0
12-04 08:47:13,4.526,0.335,94.887,0.0,0.0,0.251,0.0,49152.0,0.0,4.0,3628511232.0,521883648.0,29144522752.0,324157440.0,1998452.0,877887.0
12-04 08:47:14,4.198,0.336,95.046,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,3629137920.0,521887744.0,29144530944.0,323518464.0,2261737.0,859377.0
12-04 08:47:15,4.431,0.251,95.151,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3629273088.0,521887744.0,29144530944.0,323383296.0,1992461.0,852941.0
12-04 08:47:16,4.362,0.336,95.302,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3629432832.0,521887744.0,29144530944.0,323223552.0,2076172.0,856397.0
12-04 08:47:17,4.261,0.668,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3629215744.0,521887744.0,29144530944.0,323440640.0,1998009.0,906362.0
12-04 08:47:18,4.351,0.418,95.146,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3629936640.0,521891840.0,29144530944.0,322715648.0,2013589.0,858688.0
12-04 08:47:19,4.534,0.168,95.130,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3630186496.0,521891840.0,29144535040.0,322461696.0,2133255.0,854017.0
12-04 08:47:20,4.195,0.419,95.134,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3630182400.0,521895936.0,29144535040.0,322461696.0,1993277.0,853882.0
12-04 08:47:21,4.694,0.251,94.971,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3630309376.0,521895936.0,29144535040.0,322334720.0,2039644.0,855869.0
12-04 08:47:22,4.195,0.336,95.302,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3630305280.0,521895936.0,29144539136.0,322334720.0,1993870.0,854542.0
12-04 08:47:23,4.526,0.503,91.115,3.688,0.0,0.168,4096.0,173113344.0,1.0,316.0,3630419968.0,521900032.0,29144547328.0,322207744.0,1994089.0,856140.0
12-04 08:47:24,4.515,0.418,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3630542848.0,521900032.0,29144551424.0,322080768.0,2010549.0,854409.0
12-04 08:47:25,5.250,0.500,94.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3630542848.0,521900032.0,29144551424.0,322080768.0,2137592.0,874577.0
12-04 08:47:26,4.925,0.417,94.407,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,3630792704.0,521904128.0,29144551424.0,321826816.0,1994165.0,864344.0
12-04 08:47:27,4.359,0.251,95.222,0.0,0.0,0.168,0.0,24576.0,0.0,6.0,3630792704.0,521904128.0,29144551424.0,321826816.0,2003378.0,858675.0
12-04 08:47:28,4.833,0.500,94.583,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,3631038464.0,521908224.0,29144555520.0,321572864.0,2135356.0,855564.0
12-04 08:47:29,4.034,0.252,95.462,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3631034368.0,521908224.0,29144559616.0,321572864.0,2004686.0,856485.0
12-04 08:47:30,4.420,0.417,94.912,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3631161344.0,521908224.0,29144559616.0,321445888.0,2078642.0,854145.0
12-04 08:47:31,4.782,0.252,94.799,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3631251456.0,521908224.0,29144563712.0,321351680.0,1994157.0,856535.0
12-04 08:47:32,4.754,0.334,94.662,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3631247360.0,521912320.0,29144563712.0,321351680.0,1995279.0,873017.0
12-04 08:47:33,4.519,0.502,94.812,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3632545792.0,521912320.0,29144567808.0,320049152.0,1846857.0,851806.0
12-04 08:47:34,5.096,0.334,94.486,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3633299456.0,521912320.0,29144571904.0,319291392.0,2189468.0,853683.0
12-04 08:47:35,4.114,0.336,95.466,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3633430528.0,521912320.0,29144571904.0,319160320.0,2013946.0,878901.0
12-04 08:47:36,4.359,0.335,95.306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633364992.0,521912320.0,29144571904.0,319225856.0,2039875.0,866839.0
12-04 08:47:37,4.254,0.500,94.746,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,3633389568.0,521916416.0,29144576000.0,319193088.0,2031768.0,855337.0
12-04 08:47:38,4.188,0.419,95.226,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3633606656.0,521920512.0,29144576000.0,318971904.0,1998422.0,857996.0
12-04 08:47:39,4.362,0.419,95.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3633385472.0,521920512.0,29144576000.0,319193088.0,1994687.0,856125.0
12-04 08:47:40,4.519,0.167,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3633381376.0,521920512.0,29144580096.0,319193088.0,2183913.0,857612.0
12-04 08:47:41,4.195,0.336,95.302,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3633758208.0,521920512.0,29144584192.0,318812160.0,1997985.0,854473.0
12-04 08:47:42,4.355,0.335,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3634012160.0,521920512.0,29144584192.0,318558208.0,1994745.0,854904.0
12-04 08:47:43,4.188,0.503,95.142,0.084,0.0,0.084,0.0,61440.0,0.0,5.0,3635023872.0,521924608.0,29144584192.0,317542400.0,1985001.0,852868.0
12-04 08:47:44,4.446,0.336,94.883,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3631972352.0,521924608.0,29144588288.0,320589824.0,1994004.0,858745.0
12-04 08:47:45,4.515,0.334,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3632607232.0,521924608.0,29144588288.0,319954944.0,2005527.0,881376.0
12-04 08:47:46,4.435,0.335,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3633242112.0,521924608.0,29144588288.0,319320064.0,2133344.0,859428.0
12-04 08:47:47,4.500,0.500,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633491968.0,521924608.0,29144592384.0,319066112.0,2004223.0,855310.0
12-04 08:47:48,4.523,0.503,94.891,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3630927872.0,521924608.0,29144592384.0,321630208.0,1984028.0,850634.0
12-04 08:47:49,4.348,0.418,94.983,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3630690304.0,521928704.0,29144596480.0,321859584.0,1993426.0,855090.0
12-04 08:47:50,4.500,0.667,94.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3630944256.0,521928704.0,29144596480.0,321605632.0,2076171.0,855918.0
12-04 08:47:51,4.671,0.250,94.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3631419392.0,521928704.0,29144596480.0,321130496.0,1991692.0,853926.0
12-04 08:47:52,4.355,0.251,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3631546368.0,521928704.0,29144596480.0,321003520.0,1976670.0,870195.0
12-04 08:47:53,4.504,0.667,94.746,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3631693824.0,521936896.0,29144600576.0,320843776.0,2095157.0,873715.0
12-04 08:47:54,4.841,0.417,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3632119808.0,521936896.0,29144600576.0,320417792.0,1992900.0,872339.0
12-04 08:47:55,4.261,0.501,94.987,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3632070656.0,521940992.0,29144600576.0,320462848.0,2055084.0,852771.0
12-04 08:47:56,4.603,0.335,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3632193536.0,521940992.0,29144604672.0,320335872.0,2013360.0,857117.0
12-04 08:47:57,4.198,0.336,95.298,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3632316416.0,521940992.0,29144608768.0,320208896.0,1994337.0,872652.0
12-04 08:47:58,4.341,0.501,94.992,0.0,0.0,0.167,0.0,102400.0,0.0,11.0,3632570368.0,521940992.0,29144608768.0,319954944.0,2055875.0,856431.0
12-04 08:47:59,3.859,0.336,95.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3632697344.0,521940992.0,29144608768.0,319827968.0,2012470.0,852464.0
12-04 08:48:00,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632697344.0,521940992.0,29144608768.0,319827968.0,909557.0,314593.0
12-04 08:48:01,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3632705536.0,521945088.0,29144616960.0,319807488.0,7133.0,149254.0
12-04 08:48:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3632431104.0,521945088.0,29144616960.0,320081920.0,2570.0,3710.0
12-04 08:48:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3632427008.0,521949184.0,29144616960.0,320081920.0,4764.0,5987.0
12-04 08:48:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632422912.0,521949184.0,29144621056.0,320081920.0,3574.0,4463.0
12-04 08:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632418816.0,521949184.0,29144625152.0,320081920.0,21321.0,22119.0
12-04 08:48:06,0.083,0.083,99.583,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,3632418816.0,521957376.0,29144616960.0,320081920.0,2730.0,3067.0
12-04 08:48:07,4.107,0.251,95.641,0.0,0.0,0.0,0.0,106496.0,0.0,25.0,3632410624.0,521957376.0,29144625152.0,320081920.0,1101999.0,156724.0
12-04 08:48:08,4.362,0.168,95.470,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,3633319936.0,521965568.0,29144629248.0,319160320.0,2039221.0,875364.0
12-04 08:48:09,4.030,0.504,95.298,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3633410048.0,521965568.0,29144633344.0,319066112.0,2020350.0,870927.0
12-04 08:48:10,4.034,0.336,95.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3633913856.0,521965568.0,29144637440.0,318558208.0,2138200.0,889324.0
12-04 08:48:11,4.504,0.417,94.829,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3634167808.0,521965568.0,29144637440.0,318304256.0,2037650.0,876511.0
12-04 08:48:12,4.599,0.418,94.732,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3634163712.0,521969664.0,29144637440.0,318304256.0,2118954.0,873142.0
12-04 08:48:13,4.111,0.252,95.386,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3634536448.0,521973760.0,29144641536.0,317923328.0,2036289.0,873288.0
12-04 08:48:14,3.707,0.337,95.788,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3635765248.0,521973760.0,29144641536.0,316694528.0,2025402.0,872037.0
12-04 08:48:15,5.464,0.414,93.957,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3635933184.0,521973760.0,29144641536.0,316526592.0,2149586.0,870766.0
12-04 08:48:16,4.925,0.167,94.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3636314112.0,521973760.0,29144641536.0,316145664.0,2029230.0,867934.0
12-04 08:48:17,4.519,0.251,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3636436992.0,521973760.0,29144645632.0,316018688.0,2026357.0,872610.0
12-04 08:48:18,3.940,0.503,95.222,0.168,0.0,0.168,0.0,61440.0,0.0,5.0,3636428800.0,521977856.0,29144649728.0,316018688.0,2148897.0,868987.0
12-04 08:48:19,4.746,0.500,94.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3636428800.0,521977856.0,29144649728.0,316018688.0,2035254.0,870190.0
12-04 08:48:20,4.097,0.502,95.151,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3636649984.0,521977856.0,29144649728.0,315797504.0,2038290.0,876409.0
12-04 08:48:21,4.184,0.502,95.230,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3636932608.0,521977856.0,29144653824.0,315510784.0,2120295.0,875026.0
12-04 08:48:22,3.866,0.420,95.630,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3636973568.0,521977856.0,29144653824.0,315469824.0,2032698.0,891126.0
12-04 08:48:23,4.663,0.416,94.838,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3637317632.0,521977856.0,29144657920.0,315121664.0,2218646.0,876947.0
12-04 08:48:24,4.837,0.334,94.579,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3637776384.0,521981952.0,29144657920.0,314658816.0,2033697.0,869735.0
12-04 08:48:25,4.439,0.419,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3638198272.0,521981952.0,29144662016.0,314232832.0,2263670.0,875100.0
12-04 08:48:26,3.535,0.505,95.875,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3638325248.0,521981952.0,29144662016.0,314105856.0,2025966.0,868057.0
12-04 08:48:27,4.904,0.582,94.431,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3638960128.0,521981952.0,29144662016.0,313470976.0,2024996.0,869615.0
12-04 08:48:28,4.511,0.251,95.071,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3639349248.0,521981952.0,29144662016.0,313081856.0,2053612.0,882766.0
12-04 08:48:29,4.177,0.501,95.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3639726080.0,521981952.0,29144666112.0,312700928.0,2099972.0,874528.0
12-04 08:48:30,4.275,0.419,95.054,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3640225792.0,521986048.0,29144670208.0,312193024.0,2048455.0,874817.0
12-04 08:48:31,5.399,0.332,94.103,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3640954880.0,521986048.0,29144670208.0,311463936.0,2047016.0,873738.0
12-04 08:48:32,4.428,0.418,95.071,0.0,0.0,0.084,4096.0,8192.0,1.0,2.0,3641741312.0,521990144.0,29144674304.0,310669312.0,2026852.0,869364.0
12-04 08:48:33,3.953,0.252,95.627,0.0,0.0,0.168,0.0,106496.0,0.0,10.0,3642249216.0,521990144.0,29144674304.0,310161408.0,1936445.0,884507.0
12-04 08:48:34,4.275,0.503,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3643346944.0,521990144.0,29144678400.0,309059584.0,2185730.0,873497.0
12-04 08:48:35,4.583,0.250,94.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3643641856.0,521990144.0,29144678400.0,308764672.0,2014934.0,884529.0
12-04 08:48:36,4.439,0.503,94.891,0.168,0.0,0.0,0.0,24576.0,0.0,2.0,3644649472.0,521998336.0,29144678400.0,307748864.0,2063048.0,877440.0
12-04 08:48:37,4.264,0.251,95.234,0.0,0.0,0.251,0.0,24576.0,0.0,6.0,3645915136.0,521998336.0,29144682496.0,306479104.0,2069607.0,863636.0
12-04 08:48:38,3.872,0.337,95.623,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3646930944.0,521998336.0,29144682496.0,305463296.0,2032617.0,877142.0
12-04 08:48:39,5.228,0.498,94.108,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3638247424.0,521998336.0,29144686592.0,314142720.0,2050213.0,888487.0
12-04 08:48:40,4.515,0.251,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3637784576.0,521998336.0,29144686592.0,314605568.0,2120437.0,876651.0
12-04 08:48:41,3.688,0.587,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3638165504.0,521998336.0,29144686592.0,314224640.0,2030316.0,873660.0
12-04 08:48:42,3.697,0.504,95.462,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,3638693888.0,522006528.0,29144690688.0,313683968.0,2032610.0,867525.0
12-04 08:48:43,5.228,0.415,94.357,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3639164928.0,522006528.0,29144694784.0,313208832.0,2024982.0,870926.0
12-04 08:48:44,4.671,0.334,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3639545856.0,522006528.0,29144694784.0,312827904.0,2107531.0,869396.0
12-04 08:48:45,3.872,0.589,95.370,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3640053760.0,522006528.0,29144694784.0,312320000.0,2026970.0,873400.0
12-04 08:48:46,4.118,0.336,95.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3640307712.0,522006528.0,29144694784.0,312066048.0,2078061.0,865226.0
12-04 08:48:47,5.075,0.416,94.260,0.166,0.0,0.083,0.0,28672.0,0.0,3.0,3640053760.0,522010624.0,29144690688.0,312320000.0,2041346.0,877050.0
12-04 08:48:48,4.107,0.251,95.474,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3640168448.0,522014720.0,29144698880.0,312193024.0,2035631.0,876920.0
12-04 08:48:49,3.457,0.506,95.953,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3640291328.0,522014720.0,29144702976.0,312066048.0,2119596.0,873909.0
12-04 08:48:50,3.373,0.506,95.953,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3640414208.0,522014720.0,29144707072.0,311939072.0,2028940.0,872642.0
12-04 08:48:51,4.734,0.581,94.601,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3640795136.0,522014720.0,29144707072.0,311558144.0,2027551.0,867473.0
12-04 08:48:52,4.837,0.417,94.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3641176064.0,522014720.0,29144707072.0,311177216.0,2027940.0,870261.0
12-04 08:48:53,3.940,0.335,95.222,0.251,0.0,0.251,0.0,61440.0,0.0,5.0,3642175488.0,522031104.0,29144707072.0,310161408.0,2032994.0,869152.0
12-04 08:48:54,4.366,0.336,95.130,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3643228160.0,522031104.0,29144711168.0,309104640.0,2102709.0,874766.0
12-04 08:48:55,4.813,0.581,94.440,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3643441152.0,522031104.0,29144711168.0,308891648.0,2033298.0,866512.0
12-04 08:48:56,4.526,0.335,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3643568128.0,522031104.0,29144711168.0,308764672.0,2083727.0,872101.0
12-04 08:48:57,3.846,0.669,95.234,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3643695104.0,522031104.0,29144711168.0,308637696.0,2034867.0,871841.0
12-04 08:48:58,4.362,0.252,95.134,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3643822080.0,522031104.0,29144711168.0,308510720.0,2036261.0,874720.0
12-04 08:48:59,4.813,0.581,94.357,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3643809792.0,522035200.0,29144719360.0,308510720.0,2034770.0,872098.0
12-04 08:49:00,4.774,0.251,94.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3643793408.0,522035200.0,29144719360.0,308527104.0,2102344.0,868959.0
12-04 08:49:01,4.027,0.503,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3643793408.0,522035200.0,29144719360.0,308527104.0,2033630.0,868449.0
12-04 08:49:02,3.950,0.504,95.294,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3644170240.0,522035200.0,29144723456.0,308146176.0,2073753.0,867288.0
12-04 08:49:03,4.576,0.333,94.842,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3644170240.0,522035200.0,29144723456.0,308146176.0,2027229.0,874500.0
12-04 08:49:04,4.275,0.251,95.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3644260352.0,522035200.0,29144727552.0,308051968.0,2115978.0,869898.0
12-04 08:49:05,4.428,0.501,94.820,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3644416000.0,522039296.0,29144727552.0,307892224.0,2054356.0,886336.0
12-04 08:49:06,3.946,0.420,95.466,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3644162048.0,522039296.0,29144727552.0,308146176.0,2182075.0,873913.0
12-04 08:49:07,4.481,0.664,94.855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3644284928.0,522039296.0,29144731648.0,308019200.0,1882772.0,790942.0
12-04 08:49:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,3644407808.0,522039296.0,29144735744.0,307892224.0,22157.0,25311.0
12-04 08:49:09,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646439424.0,522039296.0,29144735744.0,305860608.0,4302.0,145444.0
12-04 08:49:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646439424.0,522039296.0,29144735744.0,305860608.0,2524.0,2405.0
12-04 08:49:11,0.250,0.166,99.501,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3646431232.0,522047488.0,29144735744.0,305860608.0,3534.0,4347.0
12-04 08:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3646431232.0,522047488.0,29144735744.0,305860608.0,3474.0,4277.0
12-04 08:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3646418944.0,522051584.0,29144743936.0,305860608.0,6162.0,8027.0
12-04 08:49:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646963712.0,522051584.0,29144748032.0,305311744.0,4858.0,7506.0
12-04 08:49:15,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3646812160.0,522051584.0,29144748032.0,305463296.0,4409.0,6780.0
12-04 08:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646820352.0,522051584.0,29144748032.0,305455104.0,1916.0,2607.0
12-04 08:49:17,2.750,0.083,97.0,0.167,0.0,0.0,0.0,94208.0,0.0,21.0,3647569920.0,522055680.0,29144748032.0,304701440.0,408745.0,46208.0
12-04 08:49:18,5.793,0.588,93.535,0.0,0.0,0.084,0.0,69632.0,0.0,8.0,3647909888.0,522055680.0,29144748032.0,304361472.0,2340517.0,884507.0
12-04 08:49:19,4.496,0.500,94.754,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3648319488.0,522055680.0,29144752128.0,303947776.0,2063627.0,874780.0
12-04 08:49:20,4.443,0.419,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3648577536.0,522055680.0,29144756224.0,303685632.0,2082141.0,887984.0
12-04 08:49:21,4.279,0.336,95.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3648991232.0,522055680.0,29144756224.0,303271936.0,2132685.0,891145.0
12-04 08:49:22,4.595,0.334,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3648958464.0,522055680.0,29144756224.0,303304704.0,2068709.0,875899.0
12-04 08:49:23,4.671,0.417,94.495,0.167,0.0,0.250,0.0,49152.0,0.0,5.0,3648946176.0,522067968.0,29144756224.0,303304704.0,2080211.0,885333.0
12-04 08:49:24,4.428,0.752,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3648942080.0,522067968.0,29144760320.0,303304704.0,2049331.0,888093.0
12-04 08:49:25,4.854,0.251,94.644,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3649069056.0,522067968.0,29144760320.0,303177728.0,2171318.0,892763.0
12-04 08:49:26,4.439,0.503,94.975,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3649069056.0,522067968.0,29144760320.0,303177728.0,2078432.0,904427.0
12-04 08:49:27,4.686,0.167,94.979,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3649445888.0,522067968.0,29144764416.0,302796800.0,2177286.0,890687.0
12-04 08:49:28,4.275,0.335,95.222,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,3649605632.0,522072064.0,29144760320.0,302637056.0,2067619.0,874451.0
12-04 08:49:29,4.351,0.418,94.812,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,3649687552.0,522076160.0,29144768512.0,302542848.0,2074380.0,887134.0
12-04 08:49:30,4.515,0.502,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3649687552.0,522076160.0,29144768512.0,302542848.0,2186143.0,907759.0
12-04 08:49:31,4.874,0.252,94.706,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3649687552.0,522076160.0,29144768512.0,302542848.0,2062336.0,895184.0
12-04 08:49:32,4.690,0.419,94.724,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3649937408.0,522076160.0,29144772608.0,302288896.0,2062244.0,882410.0
12-04 08:49:33,5.013,0.251,94.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3650088960.0,522076160.0,29144780800.0,302129152.0,2223883.0,891295.0
12-04 08:49:34,4.921,0.334,94.579,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3650867200.0,522076160.0,29144780800.0,301350912.0,2066071.0,877213.0
12-04 08:49:35,4.933,0.251,94.649,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3650949120.0,522080256.0,29144780800.0,301264896.0,2093058.0,901267.0
12-04 08:49:36,4.279,0.419,95.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3650949120.0,522080256.0,29144780800.0,301264896.0,2180624.0,888898.0
12-04 08:49:37,3.943,0.419,95.470,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3650945024.0,522080256.0,29144784896.0,301264896.0,1919576.0,872311.0
12-04 08:49:38,4.534,0.336,95.046,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651198976.0,522080256.0,29144784896.0,301010944.0,2185331.0,885078.0
12-04 08:49:39,4.694,0.335,94.803,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3651313664.0,522088448.0,29144788992.0,300883968.0,2137905.0,891770.0
12-04 08:49:40,4.837,0.417,94.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3651059712.0,522088448.0,29144788992.0,301137920.0,2061859.0,874237.0
12-04 08:49:41,4.424,0.501,94.741,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3651055616.0,522088448.0,29144793088.0,301137920.0,1977566.0,882019.0
12-04 08:49:42,4.591,0.417,94.825,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,3651022848.0,522088448.0,29144793088.0,301170688.0,2028535.0,882953.0
12-04 08:49:43,4.428,0.334,95.071,0.0,0.0,0.167,0.0,77824.0,0.0,7.0,3651055616.0,522088448.0,29144793088.0,301137920.0,2006705.0,870837.0
12-04 08:49:44,4.694,0.251,95.054,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3651428352.0,522092544.0,29144797184.0,300756992.0,2303686.0,888080.0
12-04 08:49:45,4.690,0.503,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651424256.0,522092544.0,29144801280.0,300756992.0,2076908.0,890577.0
12-04 08:49:46,4.599,0.251,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3651559424.0,522092544.0,29144801280.0,300621824.0,2183243.0,882277.0
12-04 08:49:47,4.682,0.251,94.816,0.167,0.0,0.084,0.0,32768.0,0.0,7.0,3651555328.0,522096640.0,29144801280.0,300621824.0,2068500.0,883771.0
12-04 08:49:48,4.431,0.502,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651682304.0,522096640.0,29144801280.0,300494848.0,2067864.0,886767.0
12-04 08:49:49,4.746,0.500,94.588,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3651805184.0,522096640.0,29144805376.0,300367872.0,2055618.0,872850.0
12-04 08:49:50,4.424,0.417,94.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3651932160.0,522096640.0,29144805376.0,300240896.0,2067683.0,882946.0
12-04 08:49:51,4.786,0.168,94.962,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652026368.0,522096640.0,29144805376.0,300146688.0,2071100.0,886281.0
12-04 08:49:52,5.171,0.334,94.329,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3652186112.0,522096640.0,29144805376.0,299986944.0,2055236.0,878374.0
12-04 08:49:53,4.511,0.418,94.820,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,3652173824.0,522100736.0,29144813568.0,299986944.0,2070617.0,887553.0
12-04 08:49:54,4.618,0.252,94.962,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3652882432.0,522100736.0,29144813568.0,299278336.0,2071539.0,886768.0
12-04 08:49:55,4.286,0.336,95.294,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652554752.0,522100736.0,29144813568.0,299606016.0,2051373.0,877074.0
12-04 08:49:56,4.341,0.584,94.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3650162688.0,522100736.0,29144813568.0,301998080.0,1918609.0,876633.0
12-04 08:49:57,4.264,0.251,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3650011136.0,522100736.0,29144817664.0,302145536.0,1691051.0,874230.0
12-04 08:49:58,4.837,0.334,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3650519040.0,522100736.0,29144817664.0,301637632.0,2122842.0,873386.0
12-04 08:49:59,4.271,0.335,95.059,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,3650887680.0,522113024.0,29144817664.0,301256704.0,1871542.0,879440.0
12-04 08:50:00,4.829,0.500,94.588,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3651522560.0,522113024.0,29144817664.0,300621824.0,2116634.0,886635.0
12-04 08:50:01,5.083,0.333,94.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3651768320.0,522113024.0,29144825856.0,300367872.0,2378363.0,883681.0
12-04 08:50:02,4.097,0.418,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652403200.0,522113024.0,29144825856.0,299732992.0,1667872.0,871630.0
12-04 08:50:03,5.237,0.416,94.264,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3652304896.0,522113024.0,29144829952.0,299827200.0,1739575.0,879753.0
12-04 08:50:04,4.845,0.418,94.737,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3652280320.0,522113024.0,29144829952.0,299851776.0,1817538.0,880449.0
12-04 08:50:05,4.929,0.084,94.653,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3652399104.0,522117120.0,29144834048.0,299724800.0,2295932.0,890092.0
12-04 08:50:06,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652464640.0,522117120.0,29144834048.0,299659264.0,2279245.0,890696.0
12-04 08:50:07,4.678,0.418,94.737,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652558848.0,522117120.0,29144834048.0,299565056.0,2225011.0,890090.0
12-04 08:50:08,4.603,0.586,94.728,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652521984.0,522117120.0,29144838144.0,299597824.0,2264090.0,876930.0
12-04 08:50:09,4.591,0.668,94.741,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3652513792.0,522121216.0,29144842240.0,299597824.0,2353582.0,902106.0
12-04 08:50:10,4.730,0.581,94.523,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3652640768.0,522121216.0,29144842240.0,299470848.0,1974042.0,894844.0
12-04 08:50:11,4.435,0.669,94.644,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3652763648.0,522125312.0,29144842240.0,299343872.0,2310635.0,876475.0
12-04 08:50:12,4.534,0.420,94.878,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3652890624.0,522125312.0,29144842240.0,299216896.0,2244080.0,888348.0
12-04 08:50:13,5.426,0.334,94.073,0.0,0.0,0.167,0.0,36864.0,0.0,1.0,3653234688.0,522125312.0,29144846336.0,298868736.0,2109719.0,897682.0
12-04 08:50:14,4.754,0.584,94.495,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3653935104.0,522129408.0,29144850432.0,298160128.0,2358360.0,885828.0
12-04 08:50:15,5.054,0.663,94.118,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3654029312.0,522129408.0,29144850432.0,298065920.0,2275876.0,890198.0
12-04 08:50:16,4.355,0.586,95.059,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3654156288.0,522129408.0,29144850432.0,297938944.0,2048108.0,888598.0
12-04 08:50:17,4.191,0.251,95.222,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3654152192.0,522133504.0,29144850432.0,297938944.0,2186656.0,870985.0
12-04 08:50:18,0.500,0.167,99.333,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3654148096.0,522133504.0,29144854528.0,297938944.0,145462.0,69202.0
12-04 08:50:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3654270976.0,522137600.0,29144854528.0,297811968.0,4385.0,146543.0
12-04 08:50:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3654270976.0,522137600.0,29144854528.0,297811968.0,5016.0,6709.0
12-04 08:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3654516736.0,522137600.0,29144862720.0,297558016.0,3292.0,3433.0
12-04 08:50:22,0.167,0.083,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3654508544.0,522145792.0,29144862720.0,297558016.0,3679.0,4306.0
12-04 08:50:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3654508544.0,522145792.0,29144862720.0,297558016.0,3817.0,4380.0
12-04 08:50:24,0.083,0.167,99.666,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3644858368.0,522145792.0,29144862720.0,307208192.0,6053.0,8230.0
12-04 08:50:25,7.647,0.252,91.933,0.0,0.0,0.168,0.0,98304.0,0.0,24.0,3644088320.0,522145792.0,29144870912.0,307970048.0,2516498.0,786491.0
12-04 08:50:26,4.420,0.584,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3644129280.0,522145792.0,29144870912.0,307929088.0,2090897.0,893585.0
12-04 08:50:27,4.366,0.336,95.214,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3644219392.0,522145792.0,29144875008.0,307834880.0,2112904.0,902716.0
12-04 08:50:28,4.674,0.501,94.407,0.167,0.0,0.250,0.0,32768.0,0.0,3.0,3644723200.0,522149888.0,29144875008.0,307326976.0,2090262.0,892939.0
12-04 08:50:29,4.188,0.335,95.226,0.084,0.0,0.168,0.0,45056.0,0.0,2.0,3644719104.0,522149888.0,29144879104.0,307326976.0,2113756.0,906034.0
12-04 08:50:30,4.107,0.335,95.306,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3644719104.0,522149888.0,29144879104.0,307326976.0,2206798.0,893156.0
12-04 08:50:31,4.954,0.336,94.626,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3643052032.0,522149888.0,29144879104.0,308994048.0,2074897.0,902538.0
12-04 08:50:32,4.526,0.587,94.719,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3639906304.0,522149888.0,29144879104.0,312139776.0,2113589.0,916823.0
12-04 08:50:33,4.519,0.335,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3639644160.0,522149888.0,29144883200.0,312397824.0,2089831.0,889190.0
12-04 08:50:34,4.431,0.418,94.983,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3639955456.0,522158080.0,29144891392.0,312070144.0,2270203.0,906462.0
12-04 08:50:35,4.348,0.418,94.983,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3639959552.0,522158080.0,29144891392.0,312066048.0,2108729.0,912005.0
12-04 08:50:36,4.913,0.416,94.505,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3639959552.0,522158080.0,29144891392.0,312066048.0,2109636.0,905130.0
12-04 08:50:37,4.526,0.335,94.971,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3635249152.0,522158080.0,29144891392.0,316776448.0,2095130.0,894301.0
12-04 08:50:38,4.271,0.168,95.310,0.0,0.0,0.251,0.0,24576.0,0.0,1.0,3635007488.0,522158080.0,29144891392.0,317018112.0,2108125.0,906862.0
12-04 08:50:39,4.184,0.418,95.397,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3634999296.0,522162176.0,29144895488.0,317018112.0,1951506.0,888083.0
12-04 08:50:40,4.667,0.417,94.667,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3635245056.0,522166272.0,29144899584.0,316764160.0,1818096.0,912498.0
12-04 08:50:41,4.428,0.334,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3635499008.0,522166272.0,29144899584.0,316510208.0,2192344.0,897226.0
12-04 08:50:42,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635499008.0,522166272.0,29144899584.0,316510208.0,2269787.0,896428.0
12-04 08:50:43,4.854,0.251,94.728,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3635113984.0,522166272.0,29144903680.0,316891136.0,2234621.0,900641.0
12-04 08:50:44,4.515,0.167,95.067,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3635109888.0,522170368.0,29144903680.0,316891136.0,2042005.0,892032.0
12-04 08:50:45,4.678,0.501,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635236864.0,522170368.0,29144903680.0,316764160.0,2142315.0,920675.0
12-04 08:50:46,4.030,0.336,95.214,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,3635232768.0,522174464.0,29144903680.0,316764160.0,2375443.0,896297.0
12-04 08:50:47,4.443,0.419,95.138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635486720.0,522174464.0,29144903680.0,316510208.0,2179028.0,900642.0
12-04 08:50:48,4.606,0.419,94.807,0.0,0.0,0.168,0.0,36864.0,0.0,1.0,3635478528.0,522174464.0,29144911872.0,316510208.0,2118198.0,893719.0
12-04 08:50:49,4.515,0.418,94.816,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,3635597312.0,522178560.0,29144915968.0,316383232.0,2114084.0,904200.0
12-04 08:50:50,4.188,0.335,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635183616.0,522178560.0,29144915968.0,316796928.0,2128806.0,894530.0
12-04 08:50:51,5.013,0.167,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3635310592.0,522178560.0,29144915968.0,316669952.0,2097251.0,902324.0
12-04 08:50:52,5.075,0.499,94.176,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,3635335168.0,522186752.0,29144915968.0,316637184.0,2220811.0,898318.0
12-04 08:50:53,4.439,0.335,95.142,0.0,0.0,0.084,0.0,57344.0,0.0,11.0,3635331072.0,522190848.0,29144915968.0,316637184.0,2091414.0,911801.0
12-04 08:50:54,4.351,0.837,94.812,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3636719616.0,522194944.0,29144920064.0,315240448.0,2105044.0,903550.0
12-04 08:50:55,4.348,0.502,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3636469760.0,522194944.0,29144920064.0,315490304.0,2173756.0,891157.0
12-04 08:50:56,5.518,0.334,94.147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3636465664.0,522194944.0,29144924160.0,315490304.0,2113051.0,902226.0
12-04 08:50:57,4.833,0.667,94.250,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3636457472.0,522194944.0,29144924160.0,315498496.0,2090937.0,912714.0
12-04 08:50:58,5.167,0.333,94.333,0.083,0.0,0.083,0.0,53248.0,0.0,7.0,3636449280.0,522203136.0,29144924160.0,315498496.0,2236273.0,906000.0
12-04 08:50:59,4.762,0.334,94.653,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3636445184.0,522203136.0,29144928256.0,315498496.0,2126644.0,892008.0
12-04 08:51:00,4.606,0.168,94.975,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3636445184.0,522203136.0,29144928256.0,315498496.0,2111034.0,901791.0
12-04 08:51:01,4.435,0.502,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3636572160.0,522203136.0,29144928256.0,315371520.0,2209001.0,893060.0
12-04 08:51:02,5.008,0.334,94.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3636572160.0,522203136.0,29144928256.0,315371520.0,2106570.0,904898.0
12-04 08:51:03,4.917,0.417,94.250,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,3635548160.0,522207232.0,29144932352.0,316387328.0,2091798.0,894635.0
12-04 08:51:04,4.348,0.502,94.900,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3635793920.0,522207232.0,29144940544.0,316133376.0,2088411.0,903100.0
12-04 08:51:05,4.837,0.417,94.662,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3635830784.0,522207232.0,29144940544.0,316096512.0,2175754.0,908264.0
12-04 08:51:06,4.446,0.419,95.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3634814976.0,522207232.0,29144940544.0,317112320.0,2091786.0,895279.0
12-04 08:51:07,5.088,0.417,94.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635449856.0,522207232.0,29144940544.0,316477440.0,2175142.0,904124.0
12-04 08:51:08,3.869,0.421,95.542,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3635445760.0,522207232.0,29144944640.0,316477440.0,2106714.0,907588.0
12-04 08:51:09,4.439,0.419,94.807,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,3635818496.0,522215424.0,29144944640.0,316096512.0,2132955.0,902170.0
12-04 08:51:10,5.025,0.419,94.556,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635306496.0,522215424.0,29144948736.0,316604416.0,2210592.0,896894.0
12-04 08:51:11,4.925,0.417,94.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3635019776.0,522215424.0,29144948736.0,316891136.0,2110723.0,903509.0
12-04 08:51:12,4.027,0.503,95.302,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3634454528.0,522215424.0,29144948736.0,317456384.0,2094368.0,892706.0
12-04 08:51:13,4.674,0.501,94.741,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3634315264.0,522215424.0,29144952832.0,317591552.0,2092321.0,903481.0
12-04 08:51:14,4.037,0.336,95.458,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,3634671616.0,522215424.0,29144956928.0,317231104.0,2111962.0,896107.0
12-04 08:51:15,4.351,0.418,95.063,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3634589696.0,522219520.0,29144961024.0,317304832.0,1921680.0,892971.0
12-04 08:51:16,4.996,0.416,94.421,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3634716672.0,522219520.0,29144961024.0,317177856.0,1911940.0,885195.0
12-04 08:51:17,4.020,0.503,95.310,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3634843648.0,522219520.0,29144961024.0,317050880.0,2271145.0,897313.0
12-04 08:51:18,4.682,0.251,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3634843648.0,522219520.0,29144961024.0,317050880.0,2296817.0,903434.0
12-04 08:51:19,4.359,0.168,95.306,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3634835456.0,522223616.0,29144965120.0,317050880.0,2175818.0,895294.0
12-04 08:51:20,4.515,0.418,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3634835456.0,522223616.0,29144965120.0,317050880.0,2227902.0,903114.0
12-04 08:51:21,4.663,0.500,94.421,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,3635085312.0,522227712.0,29144965120.0,316796928.0,2093172.0,897262.0
12-04 08:51:22,4.690,0.335,94.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635085312.0,522227712.0,29144965120.0,316796928.0,2192810.0,905793.0
12-04 08:51:23,5.021,0.251,94.644,0.0,0.0,0.084,0.0,36864.0,0.0,1.0,3635208192.0,522227712.0,29144969216.0,316669952.0,2087654.0,895673.0
12-04 08:51:24,5.158,0.333,94.176,0.0,0.0,0.333,0.0,28672.0,0.0,2.0,3635449856.0,522227712.0,29144973312.0,316424192.0,2327157.0,905988.0
12-04 08:51:25,1.415,0.250,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3634941952.0,522227712.0,29144973312.0,316932096.0,443203.0,183608.0
12-04 08:51:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635068928.0,522227712.0,29144973312.0,316805120.0,4866.0,152143.0
12-04 08:51:27,0.083,0.167,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3635064832.0,522231808.0,29144973312.0,316805120.0,2440.0,1911.0
12-04 08:51:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3635064832.0,522231808.0,29144973312.0,316805120.0,4083.0,4745.0
12-04 08:51:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3635052544.0,522240000.0,29144977408.0,316805120.0,4180.0,4957.0
12-04 08:51:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635048448.0,522240000.0,29144981504.0,316805120.0,6645.0,9979.0
12-04 08:51:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635048448.0,522240000.0,29144981504.0,316805120.0,3824.0,3819.0
12-04 08:51:32,0.585,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635048448.0,522240000.0,29144981504.0,316805120.0,2336.0,2770.0
12-04 08:51:33,5.671,0.584,93.578,0.167,0.0,0.0,0.0,126976.0,0.0,27.0,3634814976.0,522244096.0,29144989696.0,317026304.0,1466669.0,339410.0
12-04 08:51:34,4.366,0.252,95.130,0.0,0.0,0.252,0.0,57344.0,0.0,5.0,3635040256.0,522248192.0,29144993792.0,316792832.0,2124254.0,909695.0
12-04 08:51:35,4.595,0.334,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3635290112.0,522248192.0,29144993792.0,316542976.0,2176122.0,930104.0
12-04 08:51:36,4.698,0.252,94.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635818496.0,522248192.0,29144997888.0,316010496.0,2188143.0,914325.0
12-04 08:51:37,8.333,1.263,87.542,2.694,0.0,0.168,471040.0,0.0,19.0,0.0,3645673472.0,522264576.0,29158961152.0,292175872.0,10521815.0,1015030.0
12-04 08:51:38,4.698,0.587,86.829,7.634,0.0,0.252,77824.0,16384.0,2.0,2.0,3653230592.0,522264576.0,29170786304.0,272793600.0,20140996.0,1106949.0
12-04 08:51:39,5.008,0.584,92.654,1.586,0.0,0.167,0.0,20480.0,0.0,2.0,3657306112.0,522264576.0,29171376128.0,268128256.0,2537535.0,1049030.0
12-04 08:51:40,4.523,0.335,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3657465856.0,522264576.0,29171376128.0,267968512.0,2297666.0,912191.0


==> dstat/dstat-logs-2019-04-12-08-51-36/dstat-peer-slave-23.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","rough-side",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 08:29:38 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 08:29:38,1.500,0.524,97.907,0.036,0.0,0.033,5003.871,1093662.825,0.670,12.209,3197607936.0,869195776.0,22073417728.0,7478853632.0,0.0,0.0
12-04 08:29:39,5.122,0.168,94.710,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3190575104.0,869195776.0,22073430016.0,7485874176.0,4487319.0,931965.0
12-04 08:29:40,4.750,0.583,94.583,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,3190882304.0,869195776.0,22073430016.0,7485566976.0,2364345.0,927853.0
12-04 08:29:41,6.645,0.332,92.940,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3191771136.0,869195776.0,22073430016.0,7484678144.0,5520217.0,1021805.0
12-04 08:29:42,4.174,0.334,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3192659968.0,869195776.0,22073430016.0,7483789312.0,1508881.0,889724.0
12-04 08:29:43,4.511,0.501,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3193131008.0,869195776.0,22073434112.0,7483314176.0,3301108.0,929184.0
12-04 08:29:44,4.603,0.335,94.895,0.084,0.0,0.084,0.0,28672.0,0.0,2.0,3194523648.0,869199872.0,22073434112.0,7481917440.0,1953755.0,919464.0
12-04 08:29:45,5.250,0.583,94.083,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3196235776.0,869199872.0,22073438208.0,7480201216.0,2955034.0,1013617.0
12-04 08:29:46,6.167,0.500,93.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3194548224.0,869199872.0,22073442304.0,7481884672.0,5762658.0,1003731.0
12-04 08:29:47,5.324,0.416,94.093,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3195310080.0,869199872.0,22073442304.0,7481122816.0,3055062.0,939193.0
12-04 08:29:48,4.261,0.418,95.155,0.0,0.0,0.167,0.0,36864.0,0.0,1.0,3195437056.0,869199872.0,22073442304.0,7480995840.0,2542560.0,885284.0
12-04 08:29:49,5.066,0.332,94.601,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3195944960.0,869199872.0,22073442304.0,7480487936.0,1371507.0,955982.0
12-04 08:29:50,4.511,0.334,94.987,0.084,0.0,0.084,0.0,45056.0,0.0,5.0,3196575744.0,869203968.0,22073442304.0,7479853056.0,1892422.0,920812.0
12-04 08:29:51,4.698,0.168,95.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3196952576.0,869203968.0,22073446400.0,7479472128.0,2599256.0,963962.0
12-04 08:29:52,5.486,0.831,93.516,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3196993536.0,869203968.0,22073446400.0,7479431168.0,5734346.0,1046286.0
12-04 08:29:53,5.784,0.335,93.797,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,3199651840.0,869203968.0,22073454592.0,7476764672.0,5948485.0,1039654.0
12-04 08:29:54,4.428,0.334,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3199991808.0,869203968.0,22073454592.0,7476424704.0,1553705.0,934494.0
12-04 08:29:55,4.519,0.418,94.728,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,3199643648.0,869203968.0,22073458688.0,7476768768.0,3267426.0,939150.0
12-04 08:29:56,4.023,0.251,95.474,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3199971328.0,869212160.0,22073458688.0,7476432896.0,1280320.0,919130.0
12-04 08:29:57,3.843,0.251,95.489,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3200098304.0,869212160.0,22073458688.0,7476305920.0,1279191.0,889426.0
12-04 08:29:58,4.094,0.418,95.071,0.0,0.0,0.418,0.0,28672.0,0.0,2.0,3200868352.0,869212160.0,22073458688.0,7475535872.0,1487152.0,925321.0
12-04 08:29:59,4.431,0.334,94.983,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3200983040.0,869212160.0,22073462784.0,7475417088.0,2195515.0,1005622.0
12-04 08:30:00,4.774,0.419,94.556,0.0,0.0,0.251,0.0,28672.0,0.0,3.0,3201236992.0,869212160.0,22073462784.0,7475163136.0,2577892.0,950269.0
12-04 08:30:01,5.774,0.335,93.556,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3203141632.0,869212160.0,22073462784.0,7473258496.0,5192619.0,999697.0
12-04 08:30:02,5.769,0.418,93.645,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3204657152.0,869216256.0,22073466880.0,7471734784.0,6146992.0,1114633.0
12-04 08:30:03,5.017,0.334,93.980,0.0,0.0,0.669,0.0,0.0,0.0,0.0,3206422528.0,869216256.0,22073470976.0,7469965312.0,5025617.0,991508.0
12-04 08:30:04,4.077,0.333,95.175,0.0,0.0,0.416,0.0,40960.0,0.0,10.0,3208835072.0,869216256.0,22073470976.0,7467552768.0,4117054.0,683507.0
12-04 08:30:05,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208830976.0,869216256.0,22073475072.0,7467552768.0,362201.0,11587.0
12-04 08:30:06,1.176,0.336,98.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209211904.0,869216256.0,22073475072.0,7467171840.0,2290892.0,140363.0
12-04 08:30:07,2.174,0.418,97.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3211493376.0,869216256.0,22073479168.0,7464886272.0,5142151.0,212324.0
12-04 08:30:08,1.085,0.250,98.414,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3213647872.0,869216256.0,22073483264.0,7462727680.0,3043069.0,92653.0
12-04 08:30:09,1.671,0.084,98.246,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3207446528.0,869216256.0,22073483264.0,7468929024.0,7465091.0,84709.0
12-04 08:30:10,1.415,0.333,98.251,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3203567616.0,869216256.0,22073532416.0,7472758784.0,5491837.0,86835.0
12-04 08:30:11,2.176,1.172,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3202793472.0,869216256.0,22073536512.0,7473528832.0,2069831.0,376193.0
12-04 08:30:12,10.961,6.745,81.788,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3253936128.0,869216256.0,22083051520.0,7412871168.0,2872080.0,846050.0
12-04 08:30:13,6.928,3.088,89.983,0.0,0.0,0.0,0.0,2187264.0,0.0,19.0,3283984384.0,869216256.0,22089539584.0,7376334848.0,3648.0,4538.0
12-04 08:30:14,0.750,0.500,98.500,0.250,0.0,0.0,0.0,274432.0,0.0,21.0,3284111360.0,869216256.0,22089539584.0,7376207872.0,106129.0,4519.0
12-04 08:30:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3284295680.0,869216256.0,22089990144.0,7375572992.0,3520.0,4818.0
12-04 08:30:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3284295680.0,869216256.0,22089990144.0,7375572992.0,5156.0,6908.0
12-04 08:30:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3284295680.0,869216256.0,22089990144.0,7375572992.0,3068.0,4382.0
12-04 08:30:18,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3284676608.0,869216256.0,22089990144.0,7375192064.0,2870.0,4052.0
12-04 08:30:19,5.681,0.334,93.901,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,3281301504.0,869216256.0,22089998336.0,7378558976.0,3774320.0,350144.0
12-04 08:30:20,4.690,0.419,94.640,0.168,0.0,0.084,0.0,69632.0,0.0,4.0,3281747968.0,869220352.0,22089994240.0,7378112512.0,2147233.0,975675.0
12-04 08:30:21,4.286,0.252,95.294,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3282636800.0,869220352.0,22089994240.0,7377223680.0,1981370.0,959616.0
12-04 08:30:22,5.021,0.586,94.393,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286822912.0,869220352.0,22089998336.0,7373033472.0,5670885.0,971145.0
12-04 08:30:23,4.435,0.335,95.146,0.0,0.0,0.084,0.0,14442496.0,0.0,28.0,3286945792.0,869220352.0,22090002432.0,7372906496.0,2059833.0,979784.0
12-04 08:30:24,5.113,0.251,94.552,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3287072768.0,869220352.0,22090002432.0,7372779520.0,4351108.0,952631.0
12-04 08:30:25,5.171,0.334,94.245,0.0,0.0,0.250,0.0,32768.0,0.0,3.0,3281694720.0,869220352.0,22090002432.0,7378157568.0,2019185.0,947072.0
12-04 08:30:26,6.172,0.417,93.161,0.167,0.0,0.083,0.0,28672.0,0.0,2.0,3279540224.0,869228544.0,22090002432.0,7380303872.0,5649015.0,1021596.0
12-04 08:30:27,4.496,0.583,94.838,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3278045184.0,869228544.0,22090006528.0,7381794816.0,1817326.0,914018.0
12-04 08:30:28,5.188,0.418,94.226,0.0,0.0,0.167,0.0,98304.0,0.0,19.0,3278168064.0,869228544.0,22090010624.0,7381667840.0,4550620.0,980032.0
12-04 08:30:29,5.109,0.419,94.472,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3279056896.0,869228544.0,22090010624.0,7380779008.0,5412922.0,972334.0
12-04 08:30:30,4.191,0.419,95.306,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3279183872.0,869228544.0,22090010624.0,7380652032.0,1821455.0,934571.0
12-04 08:30:31,4.770,0.418,94.561,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3279306752.0,869228544.0,22090014720.0,7380525056.0,2296926.0,959415.0
12-04 08:30:32,9.295,1.826,88.548,0.083,0.0,0.249,0.0,184320.0,0.0,20.0,2830913536.0,869232640.0,22090047488.0,7828881408.0,5957958.0,1016305.0
12-04 08:30:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2828783616.0,869232640.0,22090014720.0,7831044096.0,3888.0,5711.0
12-04 08:30:34,7.070,4.600,87.990,0.0,0.0,0.341,0.0,0.0,0.0,0.0,2826526720.0,869232640.0,22094684160.0,7828631552.0,817096.0,807645.0
12-04 08:30:35,18.455,10.043,70.987,0.086,0.0,0.429,0.0,2220032.0,0.0,22.0,2837884928.0,869232640.0,22111133696.0,7800823808.0,3127326.0,1028667.0
12-04 08:30:36,19.608,9.633,70.332,0.0,0.0,0.426,0.0,2150400.0,0.0,21.0,2848276480.0,869232640.0,22126772224.0,7774793728.0,3125810.0,1024936.0
12-04 08:30:37,18.369,9.614,71.588,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2852892672.0,869232640.0,22141329408.0,7755620352.0,3132005.0,1026498.0
12-04 08:30:38,18.963,10.289,70.068,0.255,0.0,0.425,0.0,2166784.0,0.0,21.0,2861432832.0,869236736.0,22157799424.0,7730606080.0,3142967.0,1038221.0
12-04 08:30:39,19.966,9.346,70.178,0.0,0.0,0.510,0.0,2174976.0,0.0,23.0,2861719552.0,869236736.0,22173147136.0,7714971648.0,3126872.0,1023416.0
12-04 08:30:40,18.946,10.280,70.263,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2873118720.0,869236736.0,22188982272.0,7687737344.0,3120579.0,1017180.0
12-04 08:30:41,19.338,10.687,69.550,0.085,0.0,0.339,0.0,2154496.0,0.0,19.0,2881339392.0,869236736.0,22203174912.0,7665324032.0,3150163.0,1044062.0
12-04 08:30:42,19.711,9.856,70.178,0.0,0.0,0.255,0.0,2158592.0,0.0,19.0,2884001792.0,869240832.0,22220111872.0,7645720576.0,3127495.0,1024859.0
12-04 08:30:43,19.915,9.021,70.383,0.085,0.0,0.596,0.0,2158592.0,0.0,19.0,2888310784.0,869240832.0,22236008448.0,7625515008.0,3129091.0,1027719.0
12-04 08:30:44,18.884,9.871,70.730,0.172,0.0,0.343,0.0,2170880.0,0.0,23.0,2895400960.0,869244928.0,22250803200.0,7603625984.0,3126917.0,1021420.0
12-04 08:30:45,18.664,10.360,70.719,0.0,0.0,0.257,0.0,2154496.0,0.0,19.0,2904539136.0,869244928.0,22266822656.0,7578468352.0,3125833.0,1024470.0
12-04 08:30:46,17.829,10.250,71.404,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,2906951680.0,869244928.0,22282330112.0,7560548352.0,3128449.0,1025808.0
12-04 08:30:47,19.084,9.839,70.653,0.085,0.0,0.339,0.0,2162688.0,0.0,19.0,2910040064.0,869244928.0,22296686592.0,7543103488.0,3122807.0,1016077.0
12-04 08:30:48,19.485,9.099,70.901,0.086,0.0,0.429,0.0,2154496.0,0.0,19.0,2910040064.0,869244928.0,22312878080.0,7526912000.0,3133751.0,1030058.0
12-04 08:30:49,18.723,10.468,70.468,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,2908692480.0,869244928.0,22329024512.0,7512113152.0,3128634.0,1027362.0
12-04 08:30:50,19.114,8.688,71.590,0.174,0.0,0.434,0.0,2183168.0,0.0,22.0,2912235520.0,869244928.0,22344941568.0,7492653056.0,3127737.0,1028562.0
12-04 08:30:51,20.152,9.781,69.646,0.0,0.0,0.422,0.0,2158592.0,0.0,19.0,2913038336.0,869244928.0,22358409216.0,7478382592.0,3126719.0,1024523.0
12-04 08:30:52,19.527,10.313,69.653,0.0,0.0,0.507,0.0,2158592.0,0.0,19.0,2912141312.0,869244928.0,22375354368.0,7462334464.0,3126155.0,1022365.0
12-04 08:30:53,19.527,10.228,69.907,0.0,0.0,0.338,0.0,2183168.0,0.0,22.0,2916724736.0,869244928.0,22390104064.0,7443001344.0,3127810.0,1024602.0
12-04 08:30:54,19.185,9.847,70.204,0.170,0.0,0.594,0.0,2150400.0,0.0,20.0,2920980480.0,869244928.0,22406688768.0,7422160896.0,3131800.0,1024135.0
12-04 08:30:55,20.322,9.738,69.517,0.0,0.0,0.423,0.0,2162688.0,0.0,20.0,2921365504.0,869244928.0,22422224896.0,7406239744.0,3131345.0,1023844.0
12-04 08:30:56,18.995,9.710,70.613,0.085,0.0,0.596,0.0,2162688.0,0.0,21.0,2921680896.0,869249024.0,22438174720.0,7389970432.0,3125588.0,1021811.0
12-04 08:30:57,18.954,9.863,70.755,0.0,0.0,0.429,0.0,2158592.0,0.0,19.0,2922938368.0,869253120.0,22452834304.0,7374049280.0,3132452.0,1025832.0
12-04 08:30:58,19.360,10.185,64.562,5.387,0.0,0.505,0.0,222420992.0,0.0,415.0,2924146688.0,869253120.0,22467244032.0,7358431232.0,2980738.0,948467.0
12-04 08:30:59,18.476,9.982,68.039,3.152,0.0,0.350,0.0,113602560.0,0.0,230.0,2924945408.0,869253120.0,22483001344.0,7341875200.0,3275008.0,1101211.0
12-04 08:31:00,19.643,9.354,70.408,0.085,0.0,0.510,0.0,2154496.0,0.0,19.0,2929422336.0,869253120.0,22499524608.0,7320875008.0,3131286.0,1026367.0
12-04 08:31:01,19.426,10.389,69.848,0.0,0.0,0.338,0.0,2154496.0,0.0,20.0,2928340992.0,869257216.0,22515945472.0,7305531392.0,3123677.0,1020608.0
12-04 08:31:02,18.852,10.026,70.608,0.171,0.0,0.343,0.0,2170880.0,0.0,21.0,2929217536.0,869261312.0,22530048000.0,7290548224.0,3132794.0,1025335.0
12-04 08:31:03,19.076,10.265,70.402,0.0,0.0,0.257,0.0,2146304.0,0.0,19.0,2930167808.0,869261312.0,22546591744.0,7273054208.0,3127634.0,1023111.0
12-04 08:31:04,19.374,9.560,70.389,0.085,0.0,0.592,0.0,2326528.0,0.0,45.0,2930782208.0,869261312.0,22561832960.0,7257198592.0,3126985.0,1021703.0
12-04 08:31:05,19.309,10.624,69.646,0.0,0.0,0.422,0.0,2154496.0,0.0,19.0,2934177792.0,869261312.0,22576230400.0,7239405568.0,3137840.0,1029522.0
12-04 08:31:06,20.513,8.974,70.256,0.0,0.0,0.256,0.0,2154496.0,0.0,19.0,2932346880.0,869261312.0,22594076672.0,7223390208.0,3128145.0,1023484.0
12-04 08:31:07,19.084,10.602,69.890,0.085,0.0,0.339,0.0,2154496.0,0.0,19.0,2934132736.0,869261312.0,22608449536.0,7207231488.0,3134457.0,1027791.0
12-04 08:31:08,19.678,9.924,69.890,0.085,0.0,0.424,0.0,2166784.0,0.0,22.0,2933760000.0,869265408.0,22624628736.0,7191420928.0,3148175.0,1043661.0
12-04 08:31:09,18.793,9.655,71.121,0.0,0.0,0.431,0.0,2158592.0,0.0,19.0,2933067776.0,869265408.0,22640885760.0,7175856128.0,3127723.0,1020833.0
12-04 08:31:10,19.231,10.256,69.915,0.085,0.0,0.513,0.0,2162688.0,0.0,20.0,2935017472.0,869265408.0,22656585728.0,7158206464.0,3131245.0,1071747.0
12-04 08:31:11,19.092,9.932,70.634,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,2936573952.0,869265408.0,22670114816.0,7143120896.0,3168287.0,1031996.0
12-04 08:31:12,19.031,8.824,71.886,0.0,0.0,0.260,0.0,2158592.0,0.0,19.0,2937266176.0,869265408.0,22687232000.0,7125311488.0,3134192.0,1026366.0
12-04 08:31:13,23.250,10.717,65.601,0.086,0.0,0.346,0.0,2162688.0,0.0,19.0,2945839104.0,869265408.0,22701801472.0,7102169088.0,3134028.0,1029494.0
12-04 08:31:14,19.983,9.524,69.983,0.085,0.0,0.425,0.0,2191360.0,0.0,24.0,2941063168.0,869269504.0,22717259776.0,7091482624.0,3127152.0,1020349.0
12-04 08:31:15,18.448,10.259,70.862,0.086,0.0,0.345,0.0,2150400.0,0.0,19.0,2942435328.0,869269504.0,22732308480.0,7075061760.0,3136501.0,1028920.0
12-04 08:31:16,19.554,9.177,70.840,0.0,0.0,0.429,0.0,2162688.0,0.0,19.0,2941358080.0,869269504.0,22748766208.0,7059681280.0,3130024.0,1029173.0
12-04 08:31:17,19.966,10.235,69.295,0.084,0.0,0.419,0.0,2154496.0,0.0,19.0,2944221184.0,869269504.0,22764109824.0,7041474560.0,3133923.0,1026714.0
12-04 08:31:18,19.523,10.060,70.077,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,2944671744.0,869269504.0,22780952576.0,7024181248.0,3127131.0,1022250.0
12-04 08:31:19,19.338,10.348,69.975,0.0,0.0,0.339,0.0,2166784.0,0.0,21.0,2946736128.0,869269504.0,22795735040.0,7007334400.0,3137840.0,1028827.0
12-04 08:31:20,18.341,8.559,72.576,0.175,0.0,0.349,0.0,2170880.0,0.0,21.0,2946260992.0,869273600.0,22812106752.0,6991433728.0,3127008.0,1022424.0
12-04 08:31:21,19.349,10.017,70.462,0.0,0.0,0.171,0.0,2158592.0,0.0,19.0,2950242304.0,869273600.0,22827569152.0,6971990016.0,3130513.0,1023863.0
12-04 08:31:22,19.366,9.512,70.437,0.086,0.0,0.600,0.0,2158592.0,0.0,19.0,2950975488.0,869273600.0,22842216448.0,6956609536.0,3134109.0,1025985.0
12-04 08:31:23,19.730,10.202,69.562,0.084,0.0,0.422,0.0,2154496.0,0.0,19.0,2953019392.0,869273600.0,22857871360.0,6938910720.0,3129779.0,1026444.0
12-04 08:31:24,19.779,10.357,69.440,0.0,0.0,0.424,0.0,2174976.0,0.0,19.0,2953736192.0,869273600.0,22873964544.0,6922100736.0,3129779.0,1026166.0
12-04 08:31:25,19.153,10.424,69.746,0.169,0.0,0.508,0.0,2170880.0,0.0,21.0,2954276864.0,869277696.0,22889451520.0,6906068992.0,3128166.0,1023289.0
12-04 08:31:26,19.035,9.302,71.146,0.086,0.0,0.431,0.0,2158592.0,0.0,19.0,2955603968.0,869281792.0,22904152064.0,6890037248.0,3129324.0,1021739.0
12-04 08:31:27,18.999,10.348,70.059,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,2955870208.0,869281792.0,22920552448.0,6873370624.0,3129975.0,1025706.0
12-04 08:31:28,18.503,9.466,71.601,0.0,0.0,0.430,0.0,2187264.0,0.0,22.0,2956726272.0,869281792.0,22936236032.0,6856830976.0,3128100.0,1023434.0
12-04 08:31:29,18.205,11.008,63.590,6.689,0.0,0.508,0.0,239894528.0,0.0,392.0,2956890112.0,869281792.0,22949744640.0,6843158528.0,2983327.0,946615.0
12-04 08:31:30,15.826,7.478,71.478,4.783,0.0,0.435,0.0,184631296.0,0.0,302.0,2961874944.0,869281792.0,22960201728.0,6827716608.0,3104381.0,1011065.0
12-04 08:31:31,22.595,11.684,65.034,0.086,0.0,0.601,0.0,4317184.0,0.0,41.0,2959806464.0,869285888.0,22983122944.0,6806859776.0,3299245.0,1117134.0
12-04 08:31:32,19.562,10.455,69.477,0.084,0.0,0.422,0.0,2150400.0,0.0,19.0,2960818176.0,869285888.0,22997651456.0,6791319552.0,3127161.0,1022002.0
12-04 08:31:33,19.709,9.340,70.437,0.086,0.0,0.428,0.0,5345280.0,0.0,29.0,2962620416.0,869285888.0,23012147200.0,6775021568.0,3127058.0,1022573.0
12-04 08:31:34,11.281,5.428,83.206,0.0,0.0,0.085,0.0,2191360.0,0.0,20.0,2963111936.0,869285888.0,23022817280.0,6763859968.0,2367430.0,274085.0
12-04 08:31:35,0.167,0.334,99.500,0.0,0.0,0.0,0.0,147456.0,0.0,21.0,2963230720.0,869285888.0,23023222784.0,6763335680.0,3867.0,4687.0
12-04 08:31:36,0.417,0.417,98.998,0.167,0.0,0.0,0.0,212992.0,0.0,21.0,2963374080.0,869285888.0,23023460352.0,6762954752.0,60324.0,8025.0
12-04 08:31:37,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2963120128.0,869285888.0,23023460352.0,6763208704.0,2392.0,2247.0
12-04 08:31:38,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2963001344.0,869285888.0,23023460352.0,6763327488.0,37997.0,38264.0
12-04 08:31:39,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2962997248.0,869285888.0,23023464448.0,6763327488.0,4201.0,5395.0
12-04 08:31:40,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2962997248.0,869285888.0,23023464448.0,6763327488.0,5031.0,6793.0
12-04 08:31:41,2.532,1.941,95.359,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,2963374080.0,869285888.0,23023468544.0,6762946560.0,298310.0,299187.0
12-04 08:31:42,18.292,9.922,71.268,0.173,0.0,0.345,0.0,12288.0,0.0,2.0,2962796544.0,869285888.0,23036518400.0,6750474240.0,3179106.0,1158247.0
12-04 08:31:43,25.658,12.404,61.427,0.0,0.0,0.510,0.0,4308992.0,0.0,41.0,2964537344.0,869285888.0,23059329024.0,6725922816.0,3550777.0,1352285.0
12-04 08:31:44,22.279,10.711,66.153,0.171,0.0,0.686,0.0,4460544.0,0.0,28.0,2966474752.0,869285888.0,23074484224.0,6708830208.0,3622764.0,1259167.0
12-04 08:31:45,27.645,13.311,58.276,0.341,0.0,0.427,0.0,34578432.0,0.0,87.0,2965827584.0,869285888.0,23092789248.0,6691172352.0,5114883.0,1249376.0
12-04 08:31:46,26.094,13.991,59.571,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,2967199744.0,869285888.0,23113605120.0,6668984320.0,3327230.0,1232943.0
12-04 08:31:47,25.386,12.521,61.492,0.172,0.0,0.429,0.0,7757824.0,0.0,48.0,2969251840.0,869285888.0,23135911936.0,6644625408.0,3576776.0,1365701.0
12-04 08:31:48,24.719,12.014,61.798,0.778,0.0,0.691,0.0,43335680.0,0.0,97.0,2971271168.0,869285888.0,23193866240.0,6584651776.0,3364155.0,1254905.0
12-04 08:31:49,28.227,12.909,58.262,0.258,0.0,0.344,0.0,28565504.0,0.0,76.0,2971430912.0,869285888.0,23171497984.0,6606860288.0,5356515.0,1244646.0
12-04 08:31:50,26.562,12.066,60.764,0.0,0.0,0.608,0.0,2158592.0,0.0,23.0,2934755328.0,869285888.0,23189872640.0,6625161216.0,3378358.0,1263952.0
12-04 08:31:51,24.361,12.692,62.266,0.085,0.0,0.596,0.0,4329472.0,0.0,40.0,2933682176.0,869285888.0,23212523520.0,6603583488.0,3543196.0,1347456.0
12-04 08:31:52,21.698,10.720,66.981,0.086,0.0,0.515,0.0,2150400.0,0.0,19.0,2933948416.0,869285888.0,23229972480.0,6585868288.0,3561066.0,1257968.0
12-04 08:31:53,25.840,12.317,61.154,0.0,0.0,0.689,0.0,2154496.0,0.0,19.0,2934296576.0,869285888.0,23249408000.0,6566084608.0,5166142.0,1248283.0
12-04 08:31:54,25.563,12.305,61.525,0.173,0.0,0.433,0.0,2179072.0,0.0,22.0,2936176640.0,869289984.0,23266856960.0,6546751488.0,3369066.0,1256136.0
12-04 08:31:55,25.961,11.956,61.571,0.085,0.0,0.427,0.0,4321280.0,0.0,38.0,2937020416.0,869289984.0,23289933824.0,6522830848.0,3547219.0,1351798.0
12-04 08:31:56,22.269,11.177,65.707,0.0,0.0,0.847,0.0,2158592.0,0.0,19.0,2939437056.0,869289984.0,23306883072.0,6503464960.0,3364570.0,1254821.0
12-04 08:31:57,26.121,11.724,61.638,0.086,0.0,0.431,0.0,2154496.0,0.0,19.0,2938720256.0,869289984.0,23326429184.0,6484635648.0,5368958.0,1252475.0
12-04 08:31:58,24.206,13.133,62.060,0.0,0.0,0.601,0.0,2154496.0,0.0,19.0,2942091264.0,869289984.0,23346147328.0,6461546496.0,3367210.0,1256288.0
12-04 08:31:59,25.643,12.693,60.978,0.086,0.0,0.600,0.0,4321280.0,0.0,38.0,2945966080.0,869289984.0,23368003584.0,6435815424.0,3531338.0,1337142.0
12-04 08:32:00,19.825,11.266,63.406,4.978,0.0,0.524,0.0,176177152.0,0.0,285.0,2946748416.0,869294080.0,23383068672.0,6419963904.0,3222094.0,1183747.0
12-04 08:32:01,16.681,7.911,66.036,8.770,0.0,0.602,0.0,210190336.0,0.0,384.0,2947764224.0,869294080.0,23395966976.0,6406049792.0,5361323.0,1250647.0
12-04 08:32:02,32.398,15.476,51.786,0.0,0.0,0.340,0.0,4308992.0,0.0,38.0,2947584000.0,869294080.0,23420764160.0,6381432832.0,3509841.0,1332538.0
12-04 08:32:03,28.670,14.421,56.309,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2947203072.0,869294080.0,23444381696.0,6358196224.0,3401659.0,1274090.0
12-04 08:32:04,23.274,11.509,64.706,0.085,0.0,0.426,0.0,4317184.0,0.0,38.0,2949652480.0,869298176.0,23463596032.0,6336528384.0,3778518.0,1335831.0
12-04 08:32:05,24.306,12.760,62.326,0.174,0.0,0.434,0.0,2203648.0,0.0,24.0,2951655424.0,869298176.0,23482908672.0,6315212800.0,5105291.0,1243529.0
12-04 08:32:06,25.109,13.380,61.077,0.0,0.0,0.434,0.0,2322432.0,0.0,41.0,2955423744.0,869298176.0,23502204928.0,6292148224.0,3362910.0,1260526.0
12-04 08:32:07,24.301,13.040,61.897,0.085,0.0,0.677,0.0,4317184.0,0.0,40.0,2956120064.0,869298176.0,23523287040.0,6270369792.0,3538191.0,1345516.0
12-04 08:32:08,22.394,11.025,66.408,0.0,0.0,0.172,0.0,2154496.0,0.0,19.0,2956365824.0,869298176.0,23541010432.0,6252400640.0,3467869.0,1272661.0
12-04 08:32:09,25.515,11.942,61.770,0.086,0.0,0.687,0.0,2154496.0,0.0,19.0,2957180928.0,869298176.0,23560654848.0,6231941120.0,5246710.0,1226374.0
12-04 08:32:10,26.195,13.311,59.898,0.0,0.0,0.597,0.0,2158592.0,0.0,19.0,2960961536.0,869298176.0,23580467200.0,6208348160.0,3392183.0,1270524.0
12-04 08:32:11,24.978,11.790,62.795,0.087,0.0,0.349,0.0,4317184.0,0.0,40.0,2961522688.0,869306368.0,23600394240.0,6187851776.0,3542714.0,1353057.0
12-04 08:32:12,21.608,10.717,67.243,0.0,0.0,0.432,0.0,2150400.0,0.0,19.0,2962370560.0,869306368.0,23618936832.0,6168461312.0,3637783.0,1256888.0
12-04 08:32:13,25.995,12.870,60.711,0.0,0.0,0.423,0.0,2170880.0,0.0,19.0,2970234880.0,869306368.0,23638650880.0,6140882944.0,5108811.0,1266048.0
12-04 08:32:14,25.515,12.973,60.825,0.086,0.0,0.601,0.0,2158592.0,0.0,19.0,2979057664.0,869306368.0,23657897984.0,6112813056.0,3367028.0,1253349.0
12-04 08:32:15,25.151,12.317,62.016,0.0,0.0,0.517,0.0,4304896.0,0.0,38.0,2980061184.0,869306368.0,23678164992.0,6091542528.0,3539504.0,1348450.0
12-04 08:32:16,21.507,12.024,65.792,0.085,0.0,0.593,0.0,2150400.0,0.0,20.0,2979704832.0,869306368.0,23696863232.0,6073200640.0,3548237.0,1253824.0
12-04 08:32:17,23.675,12.906,62.735,0.256,0.0,0.427,0.0,2166784.0,0.0,21.0,2979864576.0,869310464.0,23716229120.0,6053670912.0,5186373.0,1254017.0
12-04 08:32:18,28.007,12.457,58.677,0.086,0.0,0.773,0.0,2162688.0,0.0,20.0,2983153664.0,869314560.0,23734771712.0,6031835136.0,3374716.0,1258786.0
12-04 08:32:19,25.680,11.735,61.905,0.0,0.0,0.680,0.0,4308992.0,0.0,39.0,2986840064.0,869318656.0,23756673024.0,6006243328.0,3516116.0,1297108.0
12-04 08:32:20,21.943,10.494,67.042,0.087,0.0,0.434,0.0,2142208.0,0.0,19.0,2989785088.0,869318656.0,23774560256.0,5985411072.0,3706001.0,1301633.0
12-04 08:32:21,25.281,12.381,61.991,0.0,0.0,0.346,0.0,2174976.0,0.0,23.0,2987913216.0,869318656.0,23794483200.0,5967360000.0,5045152.0,1250812.0
12-04 08:32:22,25.702,12.456,61.316,0.0,0.0,0.526,0.0,2174976.0,0.0,19.0,2989547520.0,869318656.0,23814389760.0,5945819136.0,3366596.0,1254345.0
12-04 08:32:23,24.682,12.892,61.578,0.085,0.0,0.763,0.0,4366336.0,0.0,42.0,2990768128.0,869318656.0,23835074560.0,5923913728.0,3539736.0,1346412.0
12-04 08:32:24,21.780,10.545,67.070,0.086,0.0,0.519,0.0,2154496.0,0.0,19.0,2990747648.0,869318656.0,23852380160.0,5906628608.0,3503366.0,1255768.0
12-04 08:32:25,25.321,13.174,61.078,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2991218688.0,869318656.0,23872401408.0,5886136320.0,5214110.0,1239758.0
12-04 08:32:26,26.610,13.051,59.831,0.0,0.0,0.508,0.0,2183168.0,0.0,25.0,2992570368.0,869318656.0,23891668992.0,5865517056.0,3359904.0,1251234.0
12-04 08:32:27,23.736,13.625,61.868,0.171,0.0,0.600,0.0,4313088.0,0.0,38.0,2992017408.0,869318656.0,23913840640.0,5843898368.0,3556549.0,1355953.0
12-04 08:32:28,21.355,11.492,66.638,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,2992455680.0,869318656.0,23930339328.0,5826961408.0,3487838.0,1258712.0
12-04 08:32:29,24.435,13.891,61.004,0.167,0.0,0.502,0.0,2179072.0,0.0,21.0,2992394240.0,869322752.0,23949877248.0,5807480832.0,5241768.0,1249714.0
12-04 08:32:30,26.030,11.832,61.700,0.0,0.0,0.438,0.0,2150400.0,0.0,19.0,2994716672.0,869322752.0,23967772672.0,5787262976.0,3353459.0,1248197.0
12-04 08:32:31,25.065,12.187,59.896,2.334,0.0,0.519,0.0,124461056.0,0.0,212.0,2993688576.0,869326848.0,23988813824.0,5767245824.0,3405027.0,1271824.0
12-04 08:32:32,11.650,7.653,69.728,10.799,0.0,0.170,0.0,271581184.0,0.0,449.0,2994221056.0,869326848.0,23997272064.0,5758255104.0,3222061.0,1181734.0
12-04 08:32:33,20.603,11.379,63.276,4.052,0.0,0.690,0.0,142196736.0,0.0,259.0,2995765248.0,869326848.0,24014151680.0,5739831296.0,5384107.0,1271620.0
12-04 08:32:34,32.373,15.254,51.610,0.085,0.0,0.678,0.0,4345856.0,0.0,41.0,3005550592.0,869326848.0,24038862848.0,5705334784.0,3472948.0,1311356.0
12-04 08:32:35,31.976,15.182,51.824,0.170,0.0,0.848,0.0,4317184.0,0.0,41.0,3004710912.0,869330944.0,24065413120.0,5679620096.0,3551620.0,1350697.0
12-04 08:32:36,25.427,12.969,61.007,0.085,0.0,0.512,0.0,4317184.0,0.0,38.0,3006824448.0,869330944.0,24085934080.0,5656985600.0,3645724.0,1344745.0
12-04 08:32:37,25.365,12.468,61.479,0.0,0.0,0.688,0.0,2162688.0,0.0,19.0,3008004096.0,869330944.0,24105009152.0,5636730880.0,5256025.0,1254556.0
12-04 08:32:38,26.276,13.010,60.204,0.0,0.0,0.510,0.0,2301952.0,0.0,36.0,3007586304.0,869330944.0,24125157376.0,5617000448.0,3349706.0,1251940.0
12-04 08:32:39,24.783,12.478,62.218,0.087,0.0,0.433,0.0,4313088.0,0.0,38.0,3007463424.0,869330944.0,24146661376.0,5595619328.0,3577196.0,1365400.0
12-04 08:32:40,21.569,11.935,66.070,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,3010154496.0,869330944.0,24163721216.0,5575868416.0,3723206.0,1261211.0
12-04 08:32:41,24.697,12.305,62.565,0.173,0.0,0.260,0.0,2174976.0,0.0,21.0,3010064384.0,869339136.0,24183545856.0,5556125696.0,4790913.0,1013376.0
12-04 08:32:42,4.854,1.757,93.305,0.084,0.0,0.0,0.0,2154496.0,0.0,19.0,3010662400.0,869339136.0,24188805120.0,5550268416.0,156335.0,84894.0
12-04 08:32:43,0.335,0.419,99.246,0.0,0.0,0.0,0.0,200704.0,0.0,18.0,3010658304.0,869339136.0,24188809216.0,5550268416.0,59070.0,5686.0
12-04 08:32:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3010543616.0,869339136.0,24189050880.0,5550141440.0,4118.0,6347.0
12-04 08:32:45,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3010670592.0,869339136.0,24189050880.0,5550014464.0,4806.0,7607.0
12-04 08:32:46,0.167,0.500,99.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3010666496.0,869339136.0,24189054976.0,5550014464.0,4824.0,6027.0
12-04 08:32:47,0.251,0.334,99.248,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3010662400.0,869343232.0,24189054976.0,5550014464.0,3348.0,4632.0
12-04 08:32:48,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3010662400.0,869343232.0,24189054976.0,5550014464.0,2076.0,2673.0
12-04 08:32:49,8.754,6.313,84.512,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,3009048576.0,869343232.0,24195973120.0,5544710144.0,940413.0,929026.0
12-04 08:32:50,29.538,14.212,55.394,0.086,0.0,0.771,0.0,2158592.0,0.0,19.0,3014205440.0,869343232.0,24215793664.0,5519732736.0,5556690.0,1457388.0
12-04 08:32:51,30.538,13.945,54.987,0.0,0.0,0.530,0.0,4075520.0,0.0,26.0,3013353472.0,869343232.0,24241860608.0,5494517760.0,3658489.0,1508552.0
12-04 08:32:52,32.365,15.542,50.555,0.854,0.0,0.683,0.0,49192960.0,0.0,118.0,3014963200.0,869343232.0,24305537024.0,5429231616.0,5707176.0,1533943.0
12-04 08:32:53,33.730,15.973,49.448,0.340,0.0,0.510,0.0,29876224.0,0.0,79.0,3014324224.0,869347328.0,24284024832.0,5451378688.0,3594614.0,1484878.0
12-04 08:32:54,27.899,15.170,56.234,0.174,0.0,0.523,0.0,4325376.0,0.0,39.0,3015643136.0,869347328.0,24308523008.0,5425561600.0,5749508.0,1546864.0
12-04 08:32:55,30.334,15.167,53.728,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,3014742016.0,869347328.0,24331476992.0,5403508736.0,3566251.0,1459137.0
12-04 08:32:56,29.170,14.970,55.175,0.0,0.0,0.684,0.0,4317184.0,0.0,40.0,3015319552.0,869347328.0,24355553280.0,5378854912.0,5869449.0,1608925.0
12-04 08:32:57,30.762,14.987,53.374,0.088,0.0,0.789,0.0,2154496.0,0.0,19.0,3015913472.0,869347328.0,24378798080.0,5355016192.0,3572331.0,1465961.0
12-04 08:32:58,29.135,14.139,55.784,0.0,0.0,0.943,0.0,4308992.0,0.0,38.0,3018604544.0,869347328.0,24401952768.0,5329170432.0,5775070.0,1568479.0
12-04 08:32:59,31.570,14.050,53.686,0.087,0.0,0.607,0.0,2203648.0,0.0,22.0,3017777152.0,869351424.0,24424882176.0,5307064320.0,3517300.0,1431577.0
12-04 08:33:00,29.543,14.470,55.125,0.086,0.0,0.775,0.0,4304896.0,0.0,38.0,3019579392.0,869351424.0,24448684032.0,5281460224.0,5870635.0,1624530.0
12-04 08:33:01,31.017,15.085,53.051,0.085,0.0,0.763,0.0,2174976.0,0.0,22.0,3020169216.0,869351424.0,24471425024.0,5258129408.0,3527450.0,1442141.0
12-04 08:33:02,29.049,14.139,56.213,0.0,0.0,0.600,0.0,4317184.0,0.0,38.0,3021258752.0,869351424.0,24494387200.0,5234077696.0,5823512.0,1593969.0
12-04 08:33:03,21.300,12.318,57.913,7.956,0.0,0.513,0.0,198688768.0,0.0,327.0,3020701696.0,869351424.0,24511250432.0,5217771520.0,3515475.0,1437515.0
12-04 08:33:04,14.646,9.512,65.236,9.933,0.0,0.673,0.0,255799296.0,0.0,464.0,3022299136.0,869351424.0,24522620928.0,5204803584.0,3681078.0,1485593.0
12-04 08:33:05,31.861,15.758,51.602,0.087,0.0,0.693,0.0,2166784.0,0.0,21.0,3021479936.0,869355520.0,24547450880.0,5180788736.0,5441336.0,1435374.0
12-04 08:33:06,32.269,15.013,52.028,0.086,0.0,0.604,0.0,4313088.0,0.0,38.0,3022954496.0,869355520.0,24571973632.0,5154791424.0,5787901.0,1578979.0
12-04 08:33:07,32.737,15.516,50.980,0.085,0.0,0.682,0.0,4354048.0,0.0,42.0,3023716352.0,869355520.0,24597438464.0,5128564736.0,3840991.0,1607607.0
12-04 08:33:08,32.435,15.304,51.391,0.0,0.0,0.870,0.0,2154496.0,0.0,20.0,3024490496.0,869355520.0,24621486080.0,5103742976.0,5487561.0,1434033.0
12-04 08:33:09,32.173,16.384,50.934,0.085,0.0,0.424,0.0,4481024.0,0.0,57.0,3025117184.0,869355520.0,24646242304.0,5078360064.0,3861031.0,1622500.0
12-04 08:33:10,34.566,16.165,47.807,0.516,0.0,0.946,0.0,41369600.0,0.0,117.0,3026857984.0,869359616.0,24670396416.0,5052461056.0,5849185.0,1613461.0
12-04 08:33:11,31.538,15.204,52.476,0.174,0.0,0.608,0.0,2187264.0,0.0,21.0,3024789504.0,869367808.0,24693895168.0,5031022592.0,3507010.0,1426396.0
12-04 08:33:12,31.250,16.059,52.083,0.087,0.0,0.521,0.0,4329472.0,0.0,39.0,3026944000.0,869367808.0,24718766080.0,5003997184.0,5790492.0,1579276.0
12-04 08:33:13,30.729,15.712,52.778,0.174,0.0,0.608,0.0,4198400.0,0.0,32.0,3026763776.0,869371904.0,24744914944.0,4978024448.0,3666476.0,1518845.0
12-04 08:33:14,33.506,15.065,50.736,0.0,0.0,0.693,0.0,2285568.0,0.0,25.0,3028406272.0,869371904.0,24767479808.0,4953817088.0,5643341.0,1498909.0
12-04 08:33:15,31.606,16.568,51.147,0.085,0.0,0.595,0.0,4317184.0,0.0,38.0,3029684224.0,869371904.0,24793534464.0,4926484480.0,3823137.0,1603413.0
12-04 08:33:16,31.543,16.368,51.492,0.0,0.0,0.597,0.0,4325376.0,0.0,38.0,3030138880.0,869371904.0,24818659328.0,4900904960.0,5690959.0,1530309.0
12-04 08:33:17,31.436,16.228,51.572,0.085,0.0,0.680,0.0,2174976.0,0.0,22.0,3030130688.0,869380096.0,24842174464.0,4877389824.0,3597800.0,1479147.0
12-04 08:33:18,29.407,15.047,54.858,0.086,0.0,0.602,0.0,4325376.0,0.0,38.0,3031633920.0,869380096.0,24866033664.0,4852027392.0,5880956.0,1625358.0
12-04 08:33:19,33.106,14.846,51.280,0.085,0.0,0.683,0.0,2162688.0,0.0,19.0,3030032384.0,869380096.0,24889884672.0,4829777920.0,3521810.0,1440494.0
12-04 08:33:20,31.624,15.043,52.906,0.0,0.0,0.427,0.0,4313088.0,0.0,38.0,3031146496.0,869380096.0,24914251776.0,4804296704.0,5833453.0,1601955.0
12-04 08:33:21,29.643,15.606,54.141,0.0,0.0,0.610,0.0,2154496.0,0.0,19.0,3032453120.0,869380096.0,24936820736.0,4780421120.0,3551306.0,1455187.0
12-04 08:33:22,29.069,14.970,55.178,0.087,0.0,0.696,0.0,4317184.0,0.0,38.0,3032915968.0,869380096.0,24960819200.0,4755959808.0,5851606.0,1614156.0
12-04 08:33:23,30.946,15.601,52.685,0.085,0.0,0.682,0.0,2174976.0,0.0,21.0,3033268224.0,869384192.0,24984907776.0,4731514880.0,3574394.0,1468061.0
12-04 08:33:24,29.767,14.495,55.134,0.086,0.0,0.518,0.0,4345856.0,0.0,40.0,3035369472.0,869384192.0,25007890432.0,4706430976.0,5778098.0,1572987.0
12-04 08:33:25,29.545,15.297,54.458,0.0,0.0,0.699,0.0,2158592.0,0.0,19.0,3035439104.0,869384192.0,25031417856.0,4682833920.0,3670601.0,1525747.0
12-04 08:33:26,27.036,13.085,58.925,0.087,0.0,0.867,0.0,4325376.0,0.0,38.0,3036168192.0,869384192.0,25053065216.0,4660457472.0,5726652.0,1543565.0
12-04 08:33:27,32.423,14.761,52.048,0.085,0.0,0.683,0.0,2162688.0,0.0,19.0,3036880896.0,869384192.0,25076215808.0,4636594176.0,3503616.0,1430524.0
12-04 08:33:28,28.474,14.749,56.181,0.0,0.0,0.597,0.0,4325376.0,0.0,38.0,3038187520.0,869384192.0,25098862592.0,4612640768.0,5898023.0,1636976.0
12-04 08:33:29,32.584,14.261,52.463,0.086,0.0,0.605,0.0,2199552.0,0.0,24.0,3038126080.0,869388288.0,25123426304.0,4588134400.0,3495154.0,1424978.0
12-04 08:33:30,28.671,14.944,55.604,0.087,0.0,0.695,0.0,4308992.0,0.0,40.0,3039485952.0,869392384.0,25146257408.0,4563939328.0,5840446.0,1597312.0
12-04 08:33:31,32.082,14.932,52.389,0.0,0.0,0.597,0.0,2166784.0,0.0,21.0,3039989760.0,869392384.0,25169670144.0,4540022784.0,3549216.0,1450484.0
12-04 08:33:32,30.453,14.885,54.149,0.086,0.0,0.428,0.0,4333568.0,0.0,38.0,3041542144.0,869392384.0,25194217472.0,4513923072.0,5828176.0,1603950.0
12-04 08:33:33,30.446,14.666,54.460,0.0,0.0,0.429,0.0,2162688.0,0.0,19.0,3040595968.0,869392384.0,25217658880.0,4491427840.0,3567627.0,1458435.0
12-04 08:33:34,28.462,12.999,54.715,3.314,0.0,0.510,0.0,91426816.0,0.0,173.0,3057168384.0,869392384.0,25235730432.0,4456783872.0,5729071.0,1552677.0
12-04 08:33:35,16.823,9.137,60.974,12.297,0.0,0.769,0.0,267415552.0,0.0,470.0,3056467968.0,869396480.0,25247297536.0,4445913088.0,1743066.0,1436740.0
12-04 08:33:36,14.177,8.186,65.485,11.646,0.0,0.506,0.0,271585280.0,0.0,479.0,3056152576.0,869396480.0,25256644608.0,4436881408.0,1409689.0,1379723.0
12-04 08:33:37,30.641,13.872,53.907,0.702,0.0,0.878,0.0,22163456.0,0.0,74.0,3058331648.0,869396480.0,25280806912.0,4410540032.0,9451271.0,1536651.0
12-04 08:33:38,32.300,15.418,51.680,0.0,0.0,0.603,0.0,4317184.0,0.0,38.0,3058384896.0,869396480.0,25306451968.0,4384841728.0,5871591.0,1630400.0
12-04 08:33:39,32.308,15.214,51.880,0.0,0.0,0.598,0.0,2150400.0,0.0,19.0,3057528832.0,869396480.0,25330466816.0,4361682944.0,3529933.0,1445180.0
12-04 08:33:40,31.201,15.951,51.972,0.175,0.0,0.701,0.0,4341760.0,0.0,40.0,3058249728.0,869400576.0,25356103680.0,4335321088.0,5802340.0,1587529.0
12-04 08:33:41,33.217,15.826,49.913,0.348,0.0,0.696,0.0,27557888.0,0.0,113.0,3059974144.0,869404672.0,25401569280.0,4288126976.0,3815657.0,1578239.0
12-04 08:33:42,36.364,15.758,46.407,0.779,0.0,0.693,0.0,57135104.0,0.0,126.0,3062018048.0,869404672.0,25402560512.0,4285091840.0,5482252.0,1429657.0
12-04 08:33:43,30.723,16.351,52.238,0.086,0.0,0.602,0.0,4374528.0,0.0,38.0,3061051392.0,869404672.0,25427918848.0,4260700160.0,3863531.0,1626526.0
12-04 08:33:44,32.017,15.451,51.416,0.0,0.0,1.116,0.0,2154496.0,0.0,19.0,3061719040.0,869404672.0,25451175936.0,4236775424.0,5578682.0,1468511.0
12-04 08:33:45,31.993,15.398,51.668,0.0,0.0,0.941,0.0,4317184.0,0.0,39.0,3062706176.0,869404672.0,25476673536.0,4210290688.0,3751221.0,1563138.0
12-04 08:33:46,31.014,16.237,51.804,0.172,0.0,0.773,0.0,4337664.0,0.0,40.0,3062894592.0,869408768.0,25502715904.0,4184055808.0,5808650.0,1585533.0
12-04 08:33:47,32.407,15.204,51.520,0.0,0.0,0.869,0.0,2162688.0,0.0,19.0,3063881728.0,869408768.0,25526476800.0,4159307776.0,3574452.0,1467697.0
12-04 08:33:48,31.212,15.606,52.659,0.0,0.0,0.523,0.0,4313088.0,0.0,38.0,3064958976.0,869408768.0,25551257600.0,4133449728.0,5787622.0,1580285.0
12-04 08:33:49,32.566,13.299,53.708,0.171,0.0,0.256,0.0,6475776.0,0.0,57.0,3064086528.0,869412864.0,25578291200.0,4107284480.0,3053444.0,789958.0
12-04 08:33:50,9.160,3.950,86.891,0.0,0.0,0.0,0.0,2158592.0,0.0,19.0,3064291328.0,869412864.0,25587380224.0,4097990656.0,150033.0,81882.0
12-04 08:33:51,0.334,0.418,99.248,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,3064430592.0,869416960.0,25587617792.0,4097609728.0,56810.0,5248.0
12-04 08:33:52,0.167,0.251,99.332,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3064549376.0,869421056.0,25587621888.0,4097482752.0,4992.0,7753.0
12-04 08:33:53,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3064545280.0,869421056.0,25587625984.0,4097482752.0,2135.0,2818.0
12-04 08:33:54,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3064545280.0,869421056.0,25587625984.0,4097482752.0,2701.0,3844.0
12-04 08:33:55,0.167,0.418,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3064545280.0,869421056.0,25587625984.0,4097482752.0,2770.0,4109.0
12-04 08:33:56,0.084,0.251,99.665,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3064541184.0,869421056.0,25587630080.0,4097482752.0,2824.0,4038.0
12-04 08:33:57,18.143,11.329,69.506,0.170,0.0,0.852,0.0,12288.0,0.0,2.0,3065630720.0,869421056.0,25599033344.0,4084989952.0,3369937.0,1393978.0
12-04 08:33:58,30.120,15.232,53.959,0.0,0.0,0.688,0.0,2170880.0,0.0,19.0,3066327040.0,869421056.0,25621876736.0,4061450240.0,3650733.0,1547699.0
12-04 08:33:59,31.787,14.519,52.835,0.086,0.0,0.773,0.0,4313088.0,0.0,38.0,3065880576.0,869421056.0,25648099328.0,4035674112.0,5954694.0,1705125.0
12-04 08:34:00,31.838,15.789,51.596,0.0,0.0,0.777,0.0,2199552.0,0.0,22.0,3066843136.0,869421056.0,25671774208.0,4011036672.0,3594411.0,1521137.0
12-04 08:34:01,31.409,15.311,52.493,0.0,0.0,0.787,0.0,4313088.0,0.0,39.0,3067699200.0,869421056.0,25696600064.0,3985354752.0,6025746.0,1749021.0
12-04 08:34:02,32.790,15.622,50.987,0.086,0.0,0.515,0.0,2187264.0,0.0,22.0,3069526016.0,869421056.0,25720729600.0,3959398400.0,5710227.0,1581606.0
12-04 08:34:03,32.671,15.644,50.908,0.086,0.0,0.691,0.0,4304896.0,0.0,37.0,3069747200.0,869425152.0,25746087936.0,3933814784.0,3810337.0,1637824.0
12-04 08:34:04,32.103,16.395,50.815,0.086,0.0,0.601,0.0,4313088.0,0.0,38.0,3069345792.0,869425152.0,25772171264.0,3908132864.0,6029896.0,1753399.0
12-04 08:34:05,33.449,15.291,50.478,0.0,0.0,0.782,0.0,2162688.0,0.0,19.0,3070844928.0,869425152.0,25795780608.0,3883024384.0,5549967.0,1503075.0
12-04 08:34:06,25.455,14.805,56.623,2.424,0.0,0.693,0.0,45129728.0,0.0,102.0,3072122880.0,869425152.0,25817378816.0,3860148224.0,3781161.0,1624558.0
12-04 08:34:07,3.445,1.513,79.160,15.714,0.0,0.168,0.0,273678336.0,0.0,468.0,3072438272.0,869425152.0,25820000256.0,3857211392.0,562181.0,981067.0
12-04 08:34:08,14.382,6.140,71.909,7.401,0.0,0.168,0.0,176795648.0,0.0,314.0,3071594496.0,869425152.0,25829240832.0,3848814592.0,2631971.0,1144082.0
12-04 08:34:09,29.571,17.585,51.444,0.262,0.0,1.137,0.0,2064384.0,0.0,16.0,3080794112.0,869425152.0,25852297216.0,3816558592.0,3927021.0,1700585.0
12-04 08:34:10,31.013,15.595,51.806,0.0,0.0,1.586,0.0,1957888.0,0.0,19.0,3080306688.0,869425152.0,25877331968.0,3792011264.0,8612476.0,1988493.0
12-04 08:34:11,32.283,15.928,51.022,0.0,0.0,0.767,0.0,2314240.0,0.0,32.0,3082002432.0,869425152.0,25899921408.0,3767726080.0,8487539.0,2056253.0
12-04 08:34:12,32.496,15.425,51.300,0.087,0.0,0.693,0.0,2158592.0,0.0,19.0,3082543104.0,869425152.0,25922809856.0,3744296960.0,5708241.0,1583843.0
12-04 08:34:13,32.072,16.165,50.731,0.086,0.0,0.946,0.0,4501504.0,0.0,62.0,3080929280.0,869425152.0,25950085120.0,3718635520.0,6118108.0,1809476.0
12-04 08:34:14,32.161,16.381,51.029,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,3082063872.0,869425152.0,25973592064.0,3693993984.0,3562098.0,1507407.0
12-04 08:34:15,32.419,15.866,50.686,0.086,0.0,0.943,0.0,4349952.0,0.0,42.0,3083608064.0,869429248.0,25997963264.0,3668074496.0,5988331.0,1732295.0
12-04 08:34:16,32.704,16.052,50.472,0.0,0.0,0.773,0.0,2183168.0,0.0,19.0,3084533760.0,869429248.0,26022408192.0,3642703872.0,5583820.0,1529218.0
12-04 08:34:17,31.266,16.451,51.077,0.086,0.0,1.120,0.0,4321280.0,0.0,38.0,3084410880.0,869429248.0,26048589824.0,3616645120.0,4019757.0,1748341.0
12-04 08:34:18,31.148,16.480,51.596,0.0,0.0,0.777,0.0,2166784.0,0.0,19.0,3084959744.0,869429248.0,26071937024.0,3592749056.0,5709777.0,1585490.0
12-04 08:34:19,32.100,16.093,50.947,0.086,0.0,0.775,0.0,4325376.0,0.0,38.0,3084460032.0,869429248.0,26097434624.0,3567751168.0,3831730.0,1655255.0
12-04 08:34:20,35.168,14.445,49.269,0.0,0.0,1.118,0.0,2162688.0,0.0,19.0,3130298368.0,869429248.0,26120634368.0,3498713088.0,5743112.0,1622692.0
12-04 08:34:21,37.468,15.740,45.766,0.086,0.0,0.941,0.0,4337664.0,0.0,40.0,3222691840.0,869433344.0,26143186944.0,3383762944.0,6125990.0,1853006.0
12-04 08:34:22,40.034,15.287,43.750,0.084,0.0,0.845,0.0,2158592.0,0.0,19.0,3340292096.0,869433344.0,26165075968.0,3244273664.0,3679268.0,1611811.0
12-04 08:34:23,52.946,12.132,34.229,0.087,0.0,0.607,0.0,2260992.0,0.0,43.0,3447193600.0,869433344.0,26184515584.0,3117932544.0,10168094.0,1770230.0
12-04 08:34:24,38.682,15.265,44.666,0.260,0.0,1.127,0.0,30994432.0,0.0,83.0,3475030016.0,869433344.0,26204790784.0,3069820928.0,12156399.0,2027964.0
12-04 08:34:25,36.556,16.200,46.141,0.085,0.0,1.018,0.0,4263936.0,0.0,33.0,3480756224.0,869433344.0,26229477376.0,3039408128.0,16566649.0,2199372.0
12-04 08:34:26,35.922,15.529,47.355,0.085,0.0,1.109,0.0,2289664.0,0.0,29.0,3482177536.0,869433344.0,26251939840.0,3015524352.0,15621070.0,2130350.0
12-04 08:34:27,34.402,15.858,48.873,0.0,0.0,0.867,0.0,2199552.0,0.0,22.0,3489210368.0,869433344.0,26274439168.0,2985992192.0,12933709.0,2006234.0
12-04 08:34:28,37.768,15.279,44.979,0.515,0.0,1.459,0.0,43732992.0,0.0,123.0,3493113856.0,869433344.0,26296315904.0,2960211968.0,16825259.0,2235286.0
12-04 08:34:29,35.431,15.862,47.845,0.086,0.0,0.776,0.0,2162688.0,0.0,19.0,3491938304.0,869433344.0,26319974400.0,2937729024.0,13951435.0,2015233.0
12-04 08:34:30,34.908,14.611,49.606,0.0,0.0,0.875,0.0,4194304.0,0.0,32.0,3493412864.0,869433344.0,26344628224.0,2911600640.0,14598518.0,2117331.0
12-04 08:34:31,35.026,14.536,49.475,0.0,0.0,0.963,0.0,2273280.0,0.0,25.0,3495022592.0,869433344.0,26368008192.0,2886610944.0,14000934.0,2031916.0
12-04 08:34:32,35.621,14.335,49.175,0.087,0.0,0.782,0.0,4100096.0,0.0,28.0,3498614784.0,869433344.0,26392023040.0,2859003904.0,15148094.0,2088002.0
12-04 08:34:33,35.325,14.892,48.745,0.087,0.0,0.952,0.0,2367488.0,0.0,31.0,3498053632.0,869433344.0,26415570944.0,2836017152.0,14227424.0,2145084.0
12-04 08:34:34,34.768,15.232,49.139,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,3499286528.0,869433344.0,26438418432.0,2811936768.0,16391692.0,2024372.0
12-04 08:34:35,34.904,14.572,49.651,0.087,0.0,0.785,0.0,4308992.0,0.0,38.0,3502538752.0,869433344.0,26461949952.0,2785153024.0,14738838.0,2197087.0
12-04 08:34:36,35.052,14.248,49.913,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3503362048.0,869433344.0,26485977088.0,2760302592.0,13909321.0,1985069.0
12-04 08:34:37,34.519,15.351,49.263,0.087,0.0,0.781,0.0,4308992.0,0.0,38.0,3504721920.0,869433344.0,26511659008.0,2733260800.0,16273557.0,2217019.0
12-04 08:34:38,27.513,13.799,52.129,5.792,0.0,0.767,0.0,158912512.0,0.0,279.0,3506372608.0,869433344.0,26527830016.0,2715439104.0,12439574.0,2006182.0
12-04 08:34:39,16.179,10.241,60.671,12.220,0.0,0.688,0.0,268435456.0,0.0,421.0,3509288960.0,869433344.0,26538803200.0,2701549568.0,13585797.0,1990313.0
12-04 08:34:40,21.194,10.208,59.948,8.045,0.0,0.606,0.0,224526336.0,0.0,382.0,3513970688.0,869433344.0,26552160256.0,2683510784.0,13027543.0,2004882.0
12-04 08:34:41,39.966,14.091,44.663,0.598,0.0,0.683,0.0,60682240.0,0.0,131.0,3514318848.0,869433344.0,26634080256.0,2601242624.0,3798101.0,1895425.0
12-04 08:34:42,33.897,16.822,48.098,0.338,0.0,0.845,0.0,23855104.0,0.0,78.0,3512123392.0,869433344.0,26600722432.0,2636795904.0,6258748.0,2131766.0
12-04 08:34:43,32.644,15.332,51.249,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3512315904.0,869433344.0,26622435328.0,2614890496.0,3782430.0,1895020.0
12-04 08:34:44,33.476,16.052,49.614,0.086,0.0,0.773,0.0,4341760.0,0.0,41.0,3513630720.0,869437440.0,26648543232.0,2587463680.0,6257043.0,2136542.0
12-04 08:34:45,31.937,15.445,51.745,0.087,0.0,0.785,0.0,2482176.0,0.0,60.0,3515682816.0,869437440.0,26671095808.0,2562859008.0,5773330.0,1876013.0
12-04 08:34:46,35.187,14.857,48.740,0.0,0.0,1.216,0.0,4325376.0,0.0,42.0,3520307200.0,869437440.0,26696617984.0,2532712448.0,14741489.0,2195995.0
12-04 08:34:47,36.633,17.090,44.924,0.0,0.0,1.354,0.0,2162688.0,0.0,20.0,3501330432.0,869437440.0,26719109120.0,2529198080.0,23835016.0,2087935.0
12-04 08:34:48,42.461,15.165,41.334,0.0,0.0,1.040,0.0,2162688.0,0.0,19.0,3497123840.0,869441536.0,26739396608.0,2513113088.0,20086291.0,1982168.0
12-04 08:34:49,32.930,16.681,49.352,0.086,0.0,0.951,0.0,4313088.0,0.0,42.0,3099521024.0,869445632.0,26765008896.0,2885099520.0,8396648.0,1946992.0
12-04 08:34:50,33.074,15.112,50.864,0.173,0.0,0.777,0.0,2174976.0,0.0,21.0,3100147712.0,869445632.0,26788782080.0,2860699648.0,5577670.0,1519106.0
12-04 08:34:51,32.987,15.238,50.909,0.087,0.0,0.779,0.0,4308992.0,0.0,39.0,3101847552.0,869445632.0,26814455808.0,2833326080.0,4165724.0,1744056.0
12-04 08:34:52,32.189,16.052,50.987,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3100811264.0,869445632.0,26838618112.0,2810200064.0,5436746.0,1533396.0
12-04 08:34:53,31.588,15.620,51.920,0.087,0.0,0.785,0.0,4349952.0,0.0,41.0,3102191616.0,869445632.0,26864160768.0,2783277056.0,5950764.0,1718578.0
12-04 08:34:54,32.504,16.209,50.515,0.0,0.0,0.772,0.0,2166784.0,0.0,20.0,3103629312.0,869445632.0,26888085504.0,2757914624.0,3661322.0,1559202.0
12-04 08:34:55,31.652,15.826,51.652,0.087,0.0,0.783,0.0,4325376.0,0.0,41.0,3104034816.0,869445632.0,26913394688.0,2732199936.0,5971299.0,1727407.0
12-04 08:34:56,31.561,15.866,51.458,0.172,0.0,0.943,0.0,4096000.0,0.0,28.0,3105959936.0,869449728.0,26938482688.0,2705182720.0,5829200.0,1659953.0
12-04 08:34:57,32.657,14.828,52.074,0.0,0.0,0.441,0.0,2367488.0,0.0,31.0,3105742848.0,869449728.0,26962571264.0,2681311232.0,3702519.0,1585391.0
12-04 08:34:58,32.762,16.295,50.343,0.0,0.0,0.600,0.0,4308992.0,0.0,38.0,3106508800.0,869449728.0,26988314624.0,2654801920.0,6012043.0,1747264.0
12-04 08:34:59,33.419,15.510,50.471,0.0,0.0,0.600,0.0,2154496.0,0.0,19.0,3106865152.0,869449728.0,27012243456.0,2630516736.0,3880067.0,1524797.0
12-04 08:35:00,32.846,15.907,50.559,0.172,0.0,0.516,0.0,4325376.0,0.0,40.0,3107229696.0,869449728.0,27037609984.0,2604785664.0,5694358.0,1743064.0
12-04 08:35:01,31.966,16.581,50.684,0.0,0.0,0.769,0.0,2150400.0,0.0,19.0,3108339712.0,869449728.0,27061227520.0,2580058112.0,5642117.0,1553145.0
12-04 08:35:02,32.841,14.596,51.694,0.087,0.0,0.782,0.0,4345856.0,0.0,40.0,3109085184.0,869449728.0,27087007744.0,2553532416.0,3890038.0,1693064.0
12-04 08:35:03,31.946,16.737,50.467,0.0,0.0,0.850,0.0,2150400.0,0.0,19.0,3110051840.0,869449728.0,27109597184.0,2529976320.0,5757785.0,1613483.0
12-04 08:35:04,31.795,16.239,50.940,0.085,0.0,0.940,0.0,4308992.0,0.0,39.0,3110912000.0,869449728.0,27136118784.0,2502594560.0,5895899.0,1681320.0
12-04 08:35:05,33.736,14.927,50.733,0.086,0.0,0.518,0.0,4308992.0,0.0,39.0,3111682048.0,869449728.0,27161903104.0,2476040192.0,3972223.0,1738912.0
12-04 08:35:06,31.401,15.830,51.730,0.087,0.0,0.952,0.0,2154496.0,0.0,19.0,3111579648.0,869449728.0,27185180672.0,2452865024.0,5549527.0,1504201.0
12-04 08:35:07,31.661,15.917,51.730,0.087,0.0,0.606,0.0,4308992.0,0.0,38.0,3112026112.0,869449728.0,27210498048.0,2427101184.0,4269394.0,1761827.0
12-04 08:35:08,32.066,15.817,51.426,0.086,0.0,0.605,0.0,2166784.0,0.0,21.0,3112759296.0,869449728.0,27233619968.0,2403246080.0,5371974.0,1539804.0
12-04 08:35:09,31.473,16.216,51.700,0.0,0.0,0.610,0.0,4304896.0,0.0,38.0,3114168320.0,869449728.0,27258642432.0,2376814592.0,6001966.0,1746881.0
12-04 08:35:10,23.296,12.425,57.118,6.212,0.0,0.949,4096.0,131248128.0,1.0,230.0,3115151360.0,869453824.0,27278049280.0,2356420608.0,3633351.0,1553468.0
12-04 08:35:11,13.894,9.520,63.122,12.693,0.0,0.772,0.0,268435456.0,0.0,483.0,3115610112.0,869453824.0,27289321472.0,2344689664.0,2203830.0,1522562.0
12-04 08:35:12,15.503,9.796,64.055,10.392,0.0,0.256,0.0,263512064.0,0.0,468.0,3115769856.0,869453824.0,27300573184.0,2333278208.0,2385937.0,1562845.0
12-04 08:35:13,33.247,15.411,50.909,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,3116388352.0,869453824.0,27323383808.0,2309849088.0,10335831.0,1578626.0
12-04 08:35:14,32.702,15.663,50.775,0.172,0.0,0.688,0.0,4317184.0,0.0,40.0,3118030848.0,869453824.0,27348905984.0,2282684416.0,6003657.0,1739103.0
12-04 08:35:15,32.707,15.713,50.982,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,3118682112.0,869453824.0,27372199936.0,2258739200.0,3517038.0,1489572.0
12-04 08:35:16,31.347,16.494,51.123,0.0,0.0,1.036,0.0,4321280.0,0.0,40.0,3119247360.0,869453824.0,27398524928.0,2231848960.0,6054017.0,1766742.0
12-04 08:35:17,31.838,16.048,51.510,0.086,0.0,0.518,0.0,2375680.0,0.0,54.0,3118985216.0,869453824.0,27422134272.0,2208501760.0,5648632.0,1561764.0
12-04 08:35:18,32.877,15.325,50.771,0.086,0.0,0.942,0.0,4358144.0,0.0,42.0,3119259648.0,869453824.0,27447099392.0,2183262208.0,4038569.0,1710423.0
12-04 08:35:19,32.383,15.803,51.382,0.0,0.0,0.432,0.0,2158592.0,0.0,19.0,3120103424.0,869453824.0,27470692352.0,2158825472.0,5599352.0,1585504.0
12-04 08:35:20,34.012,15.437,49.703,0.170,0.0,0.679,0.0,4329472.0,0.0,42.0,3121909760.0,869453824.0,27496353792.0,2131357696.0,5915710.0,1697162.0
12-04 08:35:21,30.996,16.190,52.121,0.087,0.0,0.606,0.0,2187264.0,0.0,25.0,3121827840.0,869453824.0,27519881216.0,2107912192.0,3746982.0,1610450.0
12-04 08:35:22,30.862,17.069,51.379,0.0,0.0,0.690,0.0,4288512.0,0.0,36.0,3121676288.0,869453824.0,27545939968.0,2082004992.0,5802064.0,1637929.0
12-04 08:35:23,30.368,17.365,51.497,0.0,0.0,0.770,0.0,4308992.0,0.0,38.0,3123814400.0,869457920.0,27570536448.0,2055266304.0,4472841.0,1685000.0
12-04 08:35:24,32.933,14.923,51.115,0.086,0.0,0.943,0.0,2146304.0,0.0,19.0,3124129792.0,869457920.0,27594043392.0,2031443968.0,5149226.0,1598510.0
12-04 08:35:25,31.878,15.371,52.140,0.0,0.0,0.611,0.0,4308992.0,0.0,38.0,3124068352.0,869457920.0,27619602432.0,2005946368.0,6018293.0,1755321.0
12-04 08:35:26,31.885,15.204,51.955,0.174,0.0,0.782,0.0,2166784.0,0.0,21.0,3125137408.0,869462016.0,27643191296.0,1981284352.0,3593050.0,1530730.0
12-04 08:35:27,35.119,16.155,48.112,0.0,0.0,0.615,0.0,4313088.0,0.0,38.0,3136270336.0,869462016.0,27668086784.0,1945255936.0,5971407.0,1718357.0
12-04 08:35:28,32.704,15.880,50.386,0.086,0.0,0.944,0.0,2158592.0,0.0,19.0,3127955456.0,869462016.0,27691458560.0,1930199040.0,5679561.0,1584649.0
12-04 08:35:29,32.059,15.291,51.694,0.087,0.0,0.869,0.0,7802880.0,0.0,48.0,3128934400.0,869466112.0,27716591616.0,1904082944.0,3958134.0,1724011.0
12-04 08:35:30,37.243,15.839,45.634,0.599,0.0,0.685,0.0,56315904.0,0.0,118.0,3130875904.0,869470208.0,27792695296.0,1826033664.0,5609674.0,1534515.0
12-04 08:35:31,33.333,16.624,48.579,0.431,0.0,1.034,0.0,31698944.0,0.0,94.0,3128582144.0,869470208.0,27764142080.0,1856880640.0,4028577.0,1763769.0
12-04 08:35:32,32.657,16.667,49.746,0.085,0.0,0.846,0.0,2166784.0,0.0,21.0,3129286656.0,869474304.0,27788193792.0,1832120320.0,5586484.0,1521018.0
12-04 08:35:33,33.786,15.874,49.660,0.085,0.0,0.594,0.0,4304896.0,0.0,38.0,3129745408.0,869474304.0,27814739968.0,1805115392.0,5977677.0,1728911.0
12-04 08:35:34,31.239,16.265,51.721,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3131158528.0,869474304.0,27836682240.0,1781760000.0,3614546.0,1548188.0
12-04 08:35:35,32.124,16.062,51.382,0.0,0.0,0.432,0.0,4304896.0,0.0,38.0,3132215296.0,869474304.0,27862040576.0,1755344896.0,5943499.0,1704351.0
12-04 08:35:36,32.704,15.451,50.815,0.0,0.0,1.030,0.0,2154496.0,0.0,19.0,3132870656.0,869474304.0,27886223360.0,1730506752.0,4189111.0,1585224.0
12-04 08:35:37,33.592,14.729,51.163,0.086,0.0,0.431,0.0,4300800.0,0.0,38.0,3133222912.0,869474304.0,27912126464.0,1704251392.0,5399312.0,1694351.0
12-04 08:35:38,32.504,15.695,51.029,0.086,0.0,0.686,0.0,4206592.0,0.0,34.0,3133935616.0,869474304.0,27937652736.0,1678012416.0,5901013.0,1699569.0
12-04 08:35:39,34.888,15.026,49.396,0.173,0.0,0.518,0.0,17682432.0,0.0,60.0,3135422464.0,869474304.0,27973038080.0,1641140224.0,3676590.0,1568353.0
12-04 08:35:40,32.616,17.556,48.451,0.516,0.0,0.861,0.0,30724096.0,0.0,92.0,3135860736.0,869474304.0,27984269312.0,1629470720.0,5925271.0,1706631.0
12-04 08:35:41,32.928,14.596,51.868,0.0,0.0,0.608,0.0,2191360.0,0.0,22.0,3136151552.0,869474304.0,28007956480.0,1605492736.0,5710366.0,1584422.0
12-04 08:35:42,28.977,16.079,51.075,2.666,0.0,1.204,0.0,85012480.0,0.0,164.0,3136110592.0,869474304.0,28030246912.0,1583243264.0,3895663.0,1693280.0
12-04 08:35:43,14.786,9.316,62.821,12.564,0.0,0.513,0.0,268435456.0,0.0,466.0,3136745472.0,869474304.0,28041326592.0,1571528704.0,4192937.0,1494491.0
12-04 08:35:44,14.199,8.745,62.944,13.506,0.0,0.606,0.0,268447744.0,0.0,459.0,3137257472.0,869474304.0,28053307392.0,1559035904.0,1569471.0,1538773.0
12-04 08:35:45,29.538,15.240,53.253,1.199,0.0,0.771,0.0,52297728.0,0.0,128.0,3138125824.0,869474304.0,28076359680.0,1535115264.0,9217379.0,1649198.0
12-04 08:35:46,32.994,16.879,49.534,0.085,0.0,0.509,0.0,2154496.0,0.0,19.0,3140227072.0,869474304.0,28100362240.0,1509011456.0,5622937.0,1530374.0
12-04 08:35:47,35.831,16.021,47.373,0.0,0.0,0.775,0.0,4321280.0,0.0,38.0,3139608576.0,869478400.0,28125077504.0,1484910592.0,6019726.0,1765886.0
12-04 08:35:48,32.277,16.353,50.771,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,3139825664.0,869482496.0,28148494336.0,1461272576.0,3640478.0,1549974.0
12-04 08:35:49,33.390,16.441,49.322,0.169,0.0,0.678,0.0,4526080.0,0.0,65.0,3140575232.0,869482496.0,28173758464.0,1435258880.0,5919034.0,1697906.0
12-04 08:35:50,32.068,17.046,49.873,0.084,0.0,0.928,0.0,4288512.0,0.0,37.0,3140554752.0,869482496.0,28201099264.0,1407938560.0,3846535.0,1673427.0
12-04 08:35:51,32.059,15.899,51.260,0.0,0.0,0.782,0.0,2207744.0,0.0,23.0,3141165056.0,869482496.0,28224827392.0,1383600128.0,5759044.0,1615896.0
12-04 08:35:52,33.616,15.580,50.212,0.0,0.0,0.593,0.0,4321280.0,0.0,38.0,3143155712.0,869482496.0,28249038848.0,1357398016.0,5995081.0,1743134.0
12-04 08:35:53,31.583,16.523,50.947,0.086,0.0,0.861,0.0,2162688.0,0.0,19.0,3143688192.0,869482496.0,28273143808.0,1332760576.0,3587241.0,1521162.0
12-04 08:35:54,32.959,15.531,50.820,0.086,0.0,0.604,0.0,4317184.0,0.0,39.0,3143548928.0,869482496.0,28298543104.0,1307500544.0,5995990.0,1750211.0
12-04 08:35:55,31.869,16.021,51.335,0.0,0.0,0.775,0.0,2162688.0,0.0,19.0,3143442432.0,869482496.0,28322799616.0,1283350528.0,3587042.0,1526526.0
12-04 08:35:56,32.280,16.140,50.384,0.171,0.0,1.025,0.0,4358144.0,0.0,46.0,3144269824.0,869482496.0,28347641856.0,1257680896.0,5975967.0,1732715.0
12-04 08:35:57,31.092,11.965,56.594,0.087,0.0,0.262,0.0,6467584.0,0.0,57.0,3145814016.0,869482496.0,28374380544.0,1229398016.0,2692264.0,412811.0
12-04 08:35:58,31.806,12.619,55.488,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,3146600448.0,869482496.0,28401815552.0,1201176576.0,442694.0,236441.0
12-04 08:35:59,32.458,13.136,54.237,0.169,0.0,0.0,0.0,6492160.0,0.0,59.0,3148402688.0,869482496.0,28427919360.0,1173270528.0,687415.0,238025.0
12-04 08:36:00,32.582,11.438,55.893,0.087,0.0,0.0,0.0,6512640.0,0.0,57.0,3148640256.0,869482496.0,28456030208.0,1144922112.0,441418.0,234613.0
12-04 08:36:01,32.648,12.168,55.099,0.086,0.0,0.0,0.0,6508544.0,0.0,60.0,3150376960.0,869482496.0,28482117632.0,1117097984.0,441474.0,234540.0
12-04 08:36:02,31.507,12.158,56.079,0.257,0.0,0.0,0.0,7385088.0,0.0,64.0,3151097856.0,869482496.0,28510081024.0,1088413696.0,441828.0,235610.0
12-04 08:36:03,32.100,11.274,56.454,0.172,0.0,0.0,0.0,7712768.0,0.0,72.0,3150553088.0,869482496.0,28538626048.0,1060413440.0,587950.0,312343.0
12-04 08:36:04,33.506,10.881,55.527,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,3151966208.0,869486592.0,28565049344.0,1032572928.0,444118.0,238553.0
12-04 08:36:05,32.414,11.983,55.517,0.086,0.0,0.0,0.0,6475776.0,0.0,58.0,3152482304.0,869486592.0,28592295936.0,1004810240.0,442662.0,235847.0
12-04 08:36:06,27.749,11.168,60.997,0.086,0.0,0.0,0.0,6877184.0,0.0,75.0,3154202624.0,869486592.0,28616368128.0,979017728.0,462034.0,247538.0
12-04 08:36:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154366464.0,869486592.0,28617617408.0,977604608.0,4575.0,5452.0
12-04 08:36:08,0.168,0.168,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3154362368.0,869490688.0,28617617408.0,977604608.0,20724.0,21584.0
12-04 08:36:09,0.334,0.250,99.416,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3154362368.0,869490688.0,28617617408.0,977604608.0,3614.0,4449.0
12-04 08:36:10,0.168,0.335,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154489344.0,869490688.0,28617617408.0,977477632.0,3748.0,4694.0
12-04 08:36:11,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154481152.0,869490688.0,28617625600.0,977477632.0,81706.0,106464.0
12-04 08:36:12,0.250,0.500,99.167,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3154694144.0,869490688.0,28617625600.0,977264640.0,5445.0,7406.0
12-04 08:36:13,8.256,5.813,85.678,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3154620416.0,869490688.0,28622524416.0,972439552.0,822756.0,808964.0
12-04 08:36:14,28.069,14.592,56.567,0.086,0.0,0.687,0.0,9805824.0,0.0,33.0,3155558400.0,869494784.0,28643799040.0,950222848.0,5745937.0,1651644.0
12-04 08:36:15,24.331,14.150,53.236,7.593,0.0,0.690,0.0,269189120.0,0.0,444.0,3155681280.0,869494784.0,28662108160.0,931790848.0,3793078.0,1684949.0
12-04 08:36:16,18.322,10.531,61.558,8.904,0.0,0.685,0.0,244547584.0,0.0,352.0,3157225472.0,869494784.0,28675887104.0,916467712.0,3772087.0,1679933.0
12-04 08:36:17,35.843,17.280,45.509,0.770,0.0,0.599,0.0,62832640.0,0.0,133.0,3157135360.0,869494784.0,28760719360.0,831725568.0,1639626.0,1608118.0
12-04 08:36:18,34.595,15.229,49.296,0.176,0.0,0.704,0.0,26226688.0,0.0,86.0,3157250048.0,869494784.0,28724801536.0,867528704.0,4336653.0,1866130.0
12-04 08:36:19,31.298,16.509,51.419,0.0,0.0,0.774,0.0,2162688.0,0.0,19.0,3154972672.0,869494784.0,28748963840.0,845643776.0,9267257.0,1668938.0
12-04 08:36:20,33.131,15.091,50.737,0.087,0.0,0.954,0.0,4100096.0,0.0,28.0,3157868544.0,869494784.0,28773900288.0,817811456.0,7186124.0,1704136.0
12-04 08:36:21,33.106,15.956,50.085,0.085,0.0,0.768,0.0,2613248.0,0.0,58.0,3158528000.0,869494784.0,28797591552.0,793460736.0,6713287.0,1816295.0
12-04 08:36:22,31.217,15.520,52.557,0.0,0.0,0.705,0.0,2154496.0,0.0,20.0,3158966272.0,869494784.0,28820746240.0,769867776.0,3683541.0,1625051.0
12-04 08:36:23,31.861,16.190,50.996,0.087,0.0,0.866,0.0,4321280.0,0.0,38.0,3161051136.0,869494784.0,28846247936.0,742281216.0,7795137.0,1897197.0
12-04 08:36:24,31.406,16.566,51.165,0.0,0.0,0.863,0.0,2154496.0,0.0,19.0,3160170496.0,869494784.0,28870397952.0,719011840.0,4087154.0,1628239.0
12-04 08:36:25,31.529,16.667,51.031,0.086,0.0,0.687,0.0,4317184.0,0.0,38.0,3161665536.0,869494784.0,28895649792.0,692264960.0,6235003.0,1909784.0
12-04 08:36:26,32.233,15.378,51.781,0.0,0.0,0.608,0.0,2183168.0,0.0,23.0,3162845184.0,869494784.0,28919058432.0,667676672.0,5722040.0,1644518.0
12-04 08:36:27,31.885,16.855,50.825,0.0,0.0,0.434,0.0,4083712.0,0.0,26.0,3163512832.0,869498880.0,28944924672.0,641138688.0,3871639.0,1726107.0
12-04 08:36:28,32.506,16.510,50.214,0.086,0.0,0.684,0.0,2416640.0,0.0,34.0,3163193344.0,869498880.0,28969308160.0,617074688.0,6010923.0,1798192.0
12-04 08:36:29,31.776,17.077,50.467,0.085,0.0,0.595,0.0,2154496.0,0.0,19.0,3164082176.0,869498880.0,28992471040.0,593022976.0,5737791.0,1650627.0
12-04 08:36:30,31.979,15.903,51.167,0.086,0.0,0.864,0.0,4308992.0,0.0,39.0,3164991488.0,869498880.0,29017702400.0,566882304.0,6136984.0,1873371.0
12-04 08:36:31,31.113,16.126,52.060,0.175,0.0,0.526,0.0,2183168.0,0.0,22.0,3165278208.0,869498880.0,29042032640.0,542265344.0,3812910.0,1620281.0
12-04 08:36:32,32.241,16.207,50.690,0.086,0.0,0.776,0.0,4304896.0,0.0,38.0,3166584832.0,869498880.0,29067091968.0,515899392.0,6069768.0,1902244.0
12-04 08:36:33,32.650,16.410,50.256,0.0,0.0,0.684,0.0,2162688.0,0.0,19.0,3166203904.0,869498880.0,29091729408.0,491642880.0,5676645.0,1616445.0
12-04 08:36:34,32.109,16.396,50.384,0.0,0.0,1.110,0.0,4313088.0,0.0,38.0,3168247808.0,869498880.0,29116788736.0,464539648.0,6195794.0,1897012.0
12-04 08:36:35,32.167,15.956,51.024,0.0,0.0,0.853,0.0,2154496.0,0.0,19.0,3168120832.0,869502976.0,29140656128.0,440795136.0,4693517.0,1655155.0
12-04 08:36:36,32.468,16.104,50.736,0.087,0.0,0.606,0.0,2179072.0,0.0,22.0,3168587776.0,869502976.0,29164449792.0,416534528.0,4825332.0,1679080.0
12-04 08:36:37,31.735,15.606,51.700,0.087,0.0,0.872,0.0,4333568.0,0.0,40.0,3169484800.0,869507072.0,29189713920.0,390369280.0,6101498.0,1839342.0
12-04 08:36:38,31.674,16.652,50.901,0.0,0.0,0.773,0.0,2162688.0,0.0,19.0,3169787904.0,869507072.0,29213270016.0,366510080.0,5748461.0,1671723.0
12-04 08:36:39,33.305,16.184,49.915,0.0,0.0,0.596,0.0,4313088.0,0.0,38.0,3170791424.0,869507072.0,29238702080.0,340074496.0,4348085.0,1884104.0
12-04 08:36:40,33.220,15.417,50.596,0.085,0.0,0.681,0.0,2158592.0,0.0,19.0,3171487744.0,869507072.0,29262417920.0,315662336.0,5514521.0,1630355.0
12-04 08:36:41,31.993,16.339,50.727,0.086,0.0,0.855,0.0,4300800.0,0.0,38.0,3172306944.0,869507072.0,29288267776.0,288993280.0,6070171.0,1827044.0
12-04 08:36:42,32.986,15.191,50.955,0.0,0.0,0.868,0.0,2154496.0,0.0,19.0,3172495360.0,869507072.0,29311238144.0,265834496.0,5861562.0,1723585.0
12-04 08:36:43,32.140,15.546,51.616,0.087,0.0,0.611,0.0,2174976.0,0.0,22.0,3174932480.0,869515264.0,29334577152.0,240050176.0,3824434.0,1708442.0
12-04 08:36:44,31.767,16.101,51.088,0.174,0.0,0.870,0.0,8380416.0,0.0,63.0,3175108608.0,866795520.0,29337214976.0,239955968.0,6062490.0,1815761.0
12-04 08:36:45,31.565,16.424,51.155,0.086,0.0,0.770,0.0,2850816.0,0.0,32.0,3175231488.0,864940032.0,29335498752.0,243404800.0,5708580.0,1647427.0
12-04 08:36:46,30.326,16.323,49.570,2.921,0.0,0.859,0.0,108556288.0,0.0,211.0,3177345024.0,862924800.0,29325488128.0,253317120.0,2051463.0,1833109.0
12-04 08:36:47,15.812,11.270,60.050,12.195,0.0,0.673,0.0,268324864.0,0.0,451.0,3176734720.0,862924800.0,29339234304.0,240181248.0,3251250.0,1633220.0
12-04 08:36:48,14.948,9.966,62.801,11.426,0.0,0.859,0.0,270643200.0,0.0,479.0,3176546304.0,862924800.0,29351403520.0,228200448.0,1653389.0,1622085.0
12-04 08:36:49,30.356,15.351,52.385,1.041,0.0,0.867,0.0,35643392.0,0.0,113.0,3176353792.0,860778496.0,29343662080.0,238280704.0,5882610.0,1715763.0
12-04 08:36:50,34.335,16.395,48.326,0.258,0.0,0.687,4096.0,31383552.0,1.0,113.0,3175456768.0,858546176.0,29356240896.0,228831232.0,9618852.0,1562533.0
12-04 08:36:51,33.362,16.981,48.456,0.257,0.0,0.943,0.0,20348928.0,0.0,94.0,3174510592.0,856612864.0,29325864960.0,262086656.0,8365611.0,1987325.0
12-04 08:36:52,33.533,15.437,50.429,0.0,0.0,0.600,0.0,2174976.0,0.0,19.0,3174002688.0,856612864.0,29350137856.0,238321664.0,5720840.0,1628651.0
12-04 08:36:53,31.931,16.824,50.386,0.0,0.0,0.858,0.0,4665344.0,0.0,60.0,3174846464.0,855322624.0,29354012672.0,234893312.0,5793656.0,1674381.0
12-04 08:36:54,32.075,16.209,50.772,0.172,0.0,0.772,0.0,2748416.0,0.0,41.0,3176001536.0,853975040.0,29357129728.0,231968768.0,4174759.0,1866710.0
12-04 08:36:55,33.275,14.683,51.086,0.0,0.0,0.956,0.0,2572288.0,0.0,33.0,3175219200.0,852619264.0,29358206976.0,233029632.0,5671859.0,1628483.0
12-04 08:36:56,31.959,16.409,50.430,0.086,0.0,1.117,0.0,4702208.0,0.0,49.0,3174051840.0,851390464.0,29362319360.0,231313408.0,6328567.0,1887381.0
12-04 08:36:57,32.024,16.405,50.873,0.087,0.0,0.611,0.0,2105344.0,0.0,28.0,3175956480.0,850194432.0,29361496064.0,231428096.0,5516471.0,1628407.0
12-04 08:36:58,33.018,16.423,49.699,0.086,0.0,0.774,3420160.0,4681728.0,43.0,49.0,3174457344.0,849002496.0,29366325248.0,229289984.0,6039941.0,1813521.0
12-04 08:36:59,31.570,16.739,51.084,0.087,0.0,0.520,0.0,2539520.0,0.0,30.0,3176153088.0,847753216.0,29363380224.0,231788544.0,5730398.0,1650155.0
12-04 08:37:00,32.935,15.870,50.256,0.0,0.0,0.939,0.0,4681728.0,0.0,52.0,3173986304.0,846524416.0,29361369088.0,237195264.0,4206309.0,1908311.0
12-04 08:37:01,32.572,14.925,51.536,0.176,0.0,0.790,0.0,2572288.0,0.0,32.0,3179188224.0,845209600.0,29358579712.0,236097536.0,5616116.0,1584288.0
12-04 08:37:02,32.247,16.638,50.0,0.0,0.0,1.115,0.0,4669440.0,0.0,47.0,3178311680.0,843878400.0,29355077632.0,241807360.0,6301495.0,1961708.0
12-04 08:37:03,32.456,15.263,51.140,0.0,0.0,1.140,0.0,2551808.0,0.0,26.0,3178799104.0,842514432.0,29348376576.0,249384960.0,5716274.0,1641369.0
12-04 08:37:04,32.607,15.606,51.090,0.0,0.0,0.697,0.0,4685824.0,0.0,46.0,3179216896.0,841134080.0,29344305152.0,254418944.0,4169183.0,1787799.0
12-04 08:37:05,33.739,15.130,50.261,0.087,0.0,0.783,0.0,2150400.0,0.0,21.0,3177144320.0,841134080.0,29368324096.0,232472576.0,5687115.0,1727396.0
12-04 08:37:06,32.289,15.666,51.088,0.087,0.0,0.870,0.0,4513792.0,0.0,38.0,3177697280.0,839725056.0,29362343936.0,239308800.0,5869088.0,1719698.0
12-04 08:37:07,32.066,16.422,50.735,0.0,0.0,0.778,0.0,2711552.0,0.0,40.0,3179945984.0,838283264.0,29350842368.0,250003456.0,5987234.0,1783938.0
12-04 08:37:08,34.812,16.297,47.782,0.427,0.0,0.683,0.0,23011328.0,0.0,79.0,3178672128.0,836820992.0,29361971200.0,241610752.0,3722391.0,1660687.0
12-04 08:37:09,35.857,17.493,44.822,0.957,0.0,0.870,131072.0,73338880.0,32.0,236.0,3178045440.0,835547136.0,29296087040.0,309395456.0,6220130.0,1894519.0
12-04 08:37:10,31.990,16.895,50.257,0.086,0.0,0.772,0.0,2236416.0,0.0,19.0,3175534592.0,835547136.0,29322022912.0,285970432.0,5716630.0,1644336.0
12-04 08:37:11,32.397,15.628,51.185,0.0,0.0,0.790,0.0,4321280.0,0.0,41.0,3176308736.0,835547136.0,29347508224.0,259710976.0,6144177.0,1858031.0
12-04 08:37:12,32.908,15.901,50.340,0.085,0.0,0.765,0.0,2158592.0,0.0,21.0,3176079360.0,835547136.0,29371752448.0,235696128.0,3729834.0,1660495.0
12-04 08:37:13,32.061,16.624,50.297,0.085,0.0,0.933,0.0,4395008.0,0.0,35.0,3176423424.0,835252224.0,29359640576.0,247758848.0,5843503.0,1708761.0
12-04 08:37:14,32.046,15.452,51.712,0.0,0.0,0.790,0.0,2453504.0,0.0,32.0,3177570304.0,835096576.0,29361704960.0,244703232.0,6049340.0,1802481.0
12-04 08:37:15,32.785,16.176,50.346,0.0,0.0,0.692,0.0,2383872.0,0.0,27.0,3177644032.0,834949120.0,29363421184.0,243060736.0,5744953.0,1675628.0
12-04 08:37:16,32.361,16.738,50.129,0.086,0.0,0.687,0.0,4513792.0,0.0,49.0,3178393600.0,834785280.0,29362360320.0,243535872.0,4113542.0,1848022.0
12-04 08:37:17,32.423,16.468,50.256,0.0,0.0,0.853,0.0,2400256.0,0.0,28.0,3179048960.0,834629632.0,29363208192.0,242188288.0,5728731.0,1656122.0
12-04 08:37:18,28.032,13.620,55.185,2.285,0.0,0.879,40960.0,36241408.0,2.0,99.0,3178225664.0,834596864.0,29375549440.0,230703104.0,5934330.0,1756146.0
12-04 08:37:19,4.682,2.174,77.592,15.552,0.0,0.0,0.0,271581184.0,0.0,515.0,3178430464.0,834596864.0,29377646592.0,228401152.0,602011.0,1050261.0
12-04 08:37:20,3.448,2.019,78.301,16.148,0.0,0.084,0.0,268435456.0,0.0,503.0,3179692032.0,834453504.0,29359570944.0,245358592.0,2022776.0,1059589.0
12-04 08:37:21,22.990,11.150,62.921,2.766,0.0,0.173,0.0,81592320.0,0.0,166.0,3181539328.0,834453504.0,29374410752.0,228671488.0,1153545.0,1341759.0
12-04 08:37:22,30.148,18.506,49.696,0.0,0.0,1.651,0.0,2387968.0,0.0,26.0,3185811456.0,834158592.0,29353590784.0,245514240.0,4666370.0,1842729.0
12-04 08:37:23,32.592,14.713,51.668,0.0,0.0,1.027,0.0,2318336.0,0.0,28.0,3188453376.0,833994752.0,29352243200.0,244383744.0,12293287.0,2219202.0
12-04 08:37:24,31.223,17.280,50.470,0.086,0.0,0.941,0.0,217088.0,0.0,12.0,3188637696.0,833966080.0,29361922048.0,234549248.0,8496093.0,2048761.0
12-04 08:37:25,31.406,17.084,50.561,0.0,0.0,0.949,0.0,2355200.0,0.0,25.0,3186618368.0,833822720.0,29364576256.0,234057728.0,6116592.0,1831158.0
12-04 08:37:26,31.142,16.955,50.692,0.087,0.0,1.125,0.0,2580480.0,0.0,49.0,3187621888.0,833667072.0,29365854208.0,231931904.0,6057464.0,1813298.0
12-04 08:37:27,31.002,16.494,51.382,0.0,0.0,1.123,0.0,4464640.0,0.0,48.0,3189436416.0,833507328.0,29368918016.0,227213312.0,6284978.0,1926811.0
12-04 08:37:28,32.958,15.438,51.084,0.0,0.0,0.520,0.0,2523136.0,0.0,31.0,3187929088.0,833204224.0,29352161280.0,245780480.0,5732396.0,1656627.0
12-04 08:37:29,31.138,17.964,49.786,0.086,0.0,1.027,0.0,4472832.0,0.0,42.0,3187507200.0,833019904.0,29354958848.0,243589120.0,4696562.0,1858268.0
12-04 08:37:30,32.667,15.030,51.434,0.087,0.0,0.782,0.0,2211840.0,0.0,26.0,3186266112.0,832995328.0,29370298368.0,229515264.0,5283858.0,1717370.0
12-04 08:37:31,31.092,16.769,51.092,0.0,0.0,1.048,0.0,2347008.0,0.0,30.0,3187658752.0,832790528.0,29372198912.0,226426880.0,5835409.0,1708622.0
12-04 08:37:32,33.649,15.146,50.344,0.086,0.0,0.775,241664.0,4665344.0,3.0,48.0,3186745344.0,832380928.0,29353795584.0,246153216.0,6052652.0,1818703.0
12-04 08:37:33,32.375,16.737,49.958,0.0,0.0,0.930,0.0,2375680.0,0.0,26.0,3188789248.0,832163840.0,29352722432.0,245399552.0,3692337.0,1638229.0
12-04 08:37:34,31.665,16.997,50.647,0.086,0.0,0.604,8192.0,4448256.0,1.0,46.0,3188072448.0,831959040.0,29356826624.0,242216960.0,6181817.0,1878553.0
12-04 08:37:35,33.794,14.866,50.389,0.0,0.0,0.951,0.0,2383872.0,0.0,26.0,3187970048.0,831733760.0,29356609536.0,242761728.0,5720505.0,1639697.0
12-04 08:37:36,32.502,16.595,50.215,0.086,0.0,0.602,0.0,4452352.0,0.0,50.0,3187097600.0,831574016.0,29360173056.0,240230400.0,6192314.0,1909547.0
12-04 08:37:37,32.058,16.752,50.255,0.085,0.0,0.850,0.0,2387968.0,0.0,24.0,3189047296.0,831483904.0,29359722496.0,238821376.0,4512595.0,1628331.0
12-04 08:37:38,32.960,15.318,50.947,0.0,0.0,0.775,0.0,4308992.0,0.0,40.0,3188711424.0,831381504.0,29360594944.0,238387200.0,5132590.0,1783071.0
12-04 08:37:39,32.701,15.789,50.388,0.086,0.0,1.035,0.0,2531328.0,0.0,36.0,3189145600.0,831193088.0,29360574464.0,238161920.0,5968199.0,1760028.0
12-04 08:37:40,32.333,16.038,50.600,0.0,0.0,1.029,0.0,2289664.0,0.0,25.0,3188142080.0,831021056.0,29362339840.0,237572096.0,5733683.0,1661261.0
12-04 08:37:41,31.911,17.406,50.171,0.0,0.0,0.512,0.0,4575232.0,0.0,50.0,3189075968.0,830816256.0,29363945472.0,235237376.0,6129009.0,1863730.0
12-04 08:37:42,32.202,15.492,51.262,0.174,0.0,0.870,0.0,3751936.0,0.0,43.0,3188985856.0,830607360.0,29364432896.0,235048960.0,3856202.0,1715974.0
12-04 08:37:43,32.534,16.610,50.171,0.0,0.0,0.685,0.0,2506752.0,0.0,32.0,3188871168.0,830377984.0,29362843648.0,236982272.0,5918705.0,1733831.0
12-04 08:37:44,32.784,16.045,50.564,0.087,0.0,0.520,0.0,4218880.0,0.0,33.0,3189129216.0,830144512.0,29365755904.0,234045440.0,5844480.0,1724664.0
12-04 08:37:45,32.224,15.762,51.138,0.0,0.0,0.876,0.0,2621440.0,0.0,40.0,3188457472.0,829915136.0,29364293632.0,236408832.0,4045305.0,1823791.0
12-04 08:37:46,32.455,16.822,49.958,0.0,0.0,0.765,0.0,2281472.0,0.0,26.0,3188752384.0,829693952.0,29364174848.0,236453888.0,5685787.0,1624257.0
12-04 08:37:47,31.525,16.365,51.249,0.0,0.0,0.861,0.0,4542464.0,0.0,48.0,3189673984.0,829460480.0,29362688000.0,237252608.0,6134159.0,1872875.0
12-04 08:37:48,32.846,15.735,50.301,0.172,0.0,0.946,0.0,2293760.0,0.0,25.0,3190153216.0,829214720.0,29363064832.0,236642304.0,5744287.0,1647841.0
12-04 08:37:49,31.893,16.249,50.908,0.086,0.0,0.864,0.0,4579328.0,0.0,50.0,3189714944.0,828977152.0,29361991680.0,238391296.0,5411221.0,1938102.0
12-04 08:37:50,33.075,15.418,50.732,0.0,0.0,0.775,0.0,2285568.0,0.0,26.0,3188928512.0,828731392.0,29362348032.0,239067136.0,4520168.0,1623117.0
12-04 08:37:51,21.484,12.511,57.291,7.679,0.0,1.035,0.0,251293696.0,0.0,478.0,3183796224.0,828719104.0,29373018112.0,233541632.0,5870693.0,1721204.0
12-04 08:37:52,15.332,10.562,62.692,10.562,0.0,0.852,0.0,269484032.0,0.0,512.0,3185803264.0,828477440.0,29360017408.0,244776960.0,2229481.0,1615676.0
12-04 08:37:53,23.684,12.903,58.574,4.160,0.0,0.679,0.0,156352512.0,0.0,316.0,3187322880.0,828477440.0,29376454656.0,226820096.0,7672286.0,1623963.0
12-04 08:37:54,32.355,16.221,50.388,0.086,0.0,0.949,0.0,4640768.0,0.0,55.0,3187757056.0,827994112.0,29352488960.0,250834944.0,5612016.0,1869024.0
12-04 08:37:55,31.731,15.122,52.098,0.087,0.0,0.962,0.0,2170880.0,0.0,21.0,3186794496.0,827994112.0,29374705664.0,229580800.0,5734850.0,1657508.0
12-04 08:37:56,32.031,16.146,50.955,0.0,0.0,0.868,0.0,4272128.0,0.0,33.0,3187855360.0,825098240.0,29377728512.0,228392960.0,5824536.0,1697615.0
12-04 08:37:57,34.786,16.216,48.387,0.087,0.0,0.523,24576.0,2969600.0,6.0,47.0,3201396736.0,823922688.0,29316620288.0,277135360.0,4031971.0,1828130.0
12-04 08:37:58,34.533,16.452,47.986,0.171,0.0,0.857,16384.0,2293760.0,2.0,35.0,3204599808.0,823926784.0,29348610048.0,241938432.0,15201487.0,1706075.0
12-04 08:37:59,32.622,15.713,50.299,0.085,0.0,1.281,0.0,4505600.0,0.0,47.0,3204182016.0,823717888.0,29347643392.0,243531776.0,6239337.0,1900336.0
12-04 08:38:00,32.097,16.307,50.820,0.086,0.0,0.690,0.0,2367488.0,0.0,27.0,3203174400.0,823504896.0,29343141888.0,249253888.0,5710295.0,1651441.0
12-04 08:38:01,31.615,15.979,51.117,0.0,0.0,1.289,0.0,4366336.0,0.0,37.0,3204472832.0,823287808.0,29341700096.0,249614336.0,3807528.0,1685413.0
12-04 08:38:02,31.944,16.406,50.868,0.0,0.0,0.781,0.0,2285568.0,0.0,30.0,3203678208.0,823287808.0,29364056064.0,228052992.0,6126838.0,1858656.0
12-04 08:38:03,33.333,15.897,49.829,0.0,0.0,0.940,0.0,2338816.0,0.0,25.0,3202007040.0,823070720.0,29363011584.0,230985728.0,5754517.0,1656931.0
12-04 08:38:04,32.416,15.735,50.559,0.344,0.0,0.946,4096.0,7999488.0,1.0,59.0,3202539520.0,822857728.0,29360046080.0,233631744.0,5238757.0,1820984.0
12-04 08:38:05,36.915,17.158,44.367,0.693,0.0,0.867,4096.0,72081408.0,1.0,209.0,3202994176.0,822218752.0,29365760000.0,228102144.0,4486068.0,1624482.0
12-04 08:38:06,31.979,16.343,50.0,0.442,0.0,1.237,0.0,25047040.0,0.0,99.0,3201937408.0,822009856.0,29294419968.0,300707840.0,6231919.0,1906520.0
12-04 08:38:07,33.850,14.987,50.388,0.086,0.0,0.689,0.0,13180928.0,0.0,57.0,3200815104.0,822013952.0,29325828096.0,270417920.0,5767198.0,1678738.0
12-04 08:38:08,35.525,16.225,46.883,0.427,0.0,0.939,81920.0,37777408.0,8.0,112.0,3201863680.0,821825536.0,29312942080.0,282443776.0,5795729.0,1685979.0
12-04 08:38:09,30.783,17.565,50.783,0.0,0.0,0.870,0.0,4349952.0,0.0,42.0,3201052672.0,821825536.0,29337804800.0,258392064.0,4174445.0,1884602.0
12-04 08:38:10,32.598,16.723,49.745,0.085,0.0,0.849,0.0,2154496.0,0.0,20.0,3201323008.0,821825536.0,29361311744.0,234614784.0,5703737.0,1635489.0
12-04 08:38:11,32.506,16.339,50.128,0.0,0.0,1.027,0.0,4542464.0,0.0,47.0,3202691072.0,821571584.0,29357527040.0,237285376.0,6190013.0,1894209.0
12-04 08:38:12,33.616,15.535,49.915,0.170,0.0,0.764,0.0,2383872.0,0.0,29.0,3201331200.0,821280768.0,29355532288.0,240930816.0,5669833.0,1613933.0
12-04 08:38:13,32.550,13.229,53.438,0.174,0.0,0.609,0.0,4517888.0,0.0,44.0,3203567616.0,820994048.0,29350326272.0,244187136.0,3422698.0,1146723.0
12-04 08:38:14,33.591,11.254,55.069,0.086,0.0,0.0,0.0,6639616.0,0.0,64.0,3203702784.0,820699136.0,29350633472.0,244039680.0,441389.0,235201.0
12-04 08:38:15,31.556,11.101,57.080,0.087,0.0,0.175,0.0,6705152.0,0.0,68.0,3203805184.0,820408320.0,29347790848.0,247070720.0,1867049.0,250055.0
12-04 08:38:16,31.705,12.082,56.041,0.171,0.0,0.0,0.0,8794112.0,0.0,80.0,3203420160.0,820109312.0,29346816000.0,248729600.0,590845.0,315938.0
12-04 08:38:17,32.881,12.203,54.831,0.085,0.0,0.0,0.0,6680576.0,0.0,65.0,3202363392.0,819822592.0,29346127872.0,250761216.0,440949.0,233889.0
12-04 08:38:18,31.143,13.396,55.205,0.256,0.0,0.0,0.0,6639616.0,0.0,62.0,3203391488.0,819523584.0,29342707712.0,253452288.0,440572.0,233219.0
12-04 08:38:19,33.868,12.416,53.547,0.169,0.0,0.0,0.0,6455296.0,0.0,57.0,3199897600.0,819523584.0,29371142144.0,228511744.0,442212.0,236047.0
12-04 08:38:20,31.682,12.639,55.508,0.171,0.0,0.0,0.0,6668288.0,0.0,65.0,3200774144.0,819220480.0,29369167872.0,229912576.0,441724.0,235168.0
12-04 08:38:21,32.419,12.178,55.317,0.086,0.0,0.0,4096.0,6692864.0,1.0,68.0,3201150976.0,818917376.0,29366001664.0,233005056.0,443716.0,237143.0
12-04 08:38:22,32.704,12.532,54.678,0.086,0.0,0.0,0.0,6668288.0,0.0,63.0,3201773568.0,818614272.0,29364461568.0,234225664.0,444197.0,238006.0
12-04 08:38:23,12.010,4.587,72.727,10.676,0.0,0.0,0.0,188211200.0,0.0,378.0,3203125248.0,818339840.0,29344710656.0,252899328.0,151257.0,83366.0
12-04 08:38:24,0.084,0.668,84.712,14.536,0.0,0.0,8192.0,267403264.0,2.0,513.0,3203104768.0,818356224.0,29344714752.0,252899328.0,4752.0,5781.0
12-04 08:38:25,10.076,3.726,77.223,8.891,0.0,0.085,4096.0,188235776.0,1.0,378.0,3201822720.0,818360320.0,29351985152.0,246906880.0,149758.0,80373.0
12-04 08:38:26,32.021,11.729,56.164,0.086,0.0,0.0,0.0,8798208.0,0.0,79.0,3203588096.0,818122752.0,29350699008.0,246665216.0,588418.0,311397.0
12-04 08:38:27,32.618,12.189,55.107,0.086,0.0,0.0,0.0,6668288.0,0.0,63.0,3203235840.0,817819648.0,29347991552.0,250028032.0,441298.0,233016.0
12-04 08:38:28,31.952,12.781,55.181,0.086,0.0,0.0,0.0,6733824.0,0.0,66.0,3203235840.0,817528832.0,29344710656.0,253599744.0,460359.0,253146.0
12-04 08:38:29,32.618,11.931,55.193,0.172,0.0,0.086,0.0,6463488.0,0.0,59.0,3201855488.0,817528832.0,29371711488.0,227979264.0,445056.0,239710.0
12-04 08:38:30,33.849,11.340,54.639,0.172,0.0,0.0,0.0,6889472.0,0.0,90.0,3201675264.0,817229824.0,29368446976.0,231723008.0,444952.0,239072.0
12-04 08:38:31,31.802,11.698,56.412,0.087,0.0,0.0,0.0,6696960.0,0.0,67.0,3202785280.0,816951296.0,29365760000.0,233578496.0,441306.0,234425.0
12-04 08:38:32,31.245,12.359,56.310,0.087,0.0,0.0,0.0,6672384.0,0.0,63.0,3201646592.0,816656384.0,29361688576.0,239083520.0,441649.0,235409.0
12-04 08:38:33,8.131,3.772,88.013,0.084,0.0,0.0,0.0,3702784.0,0.0,38.0,3202748416.0,816660480.0,29372280832.0,227385344.0,252732.0,136100.0
12-04 08:38:34,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3202740224.0,816660480.0,29372289024.0,227385344.0,5249.0,5815.0
12-04 08:38:35,0.084,0.335,99.582,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3202740224.0,816660480.0,29372289024.0,227385344.0,2949.0,3097.0
12-04 08:38:36,0.167,0.167,99.499,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,3202732032.0,816664576.0,29372293120.0,227385344.0,5138.0,6984.0
12-04 08:38:37,0.084,0.418,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3202732032.0,816664576.0,29372293120.0,227385344.0,3920.0,4745.0
12-04 08:38:38,0.167,0.585,99.248,0.0,0.0,0.0,0.0,253952.0,0.0,10.0,3203747840.0,816365568.0,29341618176.0,257343488.0,21659.0,23005.0
12-04 08:38:39,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3203739648.0,816365568.0,29341618176.0,257351680.0,3774.0,4499.0
12-04 08:38:40,0.167,0.167,99.665,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3203862528.0,816365568.0,29341622272.0,257224704.0,3956.0,4556.0
12-04 08:38:41,0.334,0.417,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3203350528.0,816365568.0,29341626368.0,257732608.0,4120.0,4777.0
12-04 08:38:42,0.250,0.417,99.249,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3203346432.0,816369664.0,29341626368.0,257732608.0,3206.0,3579.0
12-04 08:38:43,0.333,0.333,99.333,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3203600384.0,816369664.0,29341626368.0,257478656.0,2509.0,2209.0
12-04 08:38:44,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3203596288.0,816369664.0,29341630464.0,257478656.0,5466.0,8623.0
12-04 08:38:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3203596288.0,816369664.0,29341630464.0,257478656.0,3414.0,4987.0
12-04 08:38:46,0.167,0.417,99.417,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3203596288.0,816369664.0,29341630464.0,257478656.0,4063.0,4774.0
12-04 08:38:47,6.503,3.801,89.527,0.0,0.0,0.169,77824.0,0.0,6.0,0.0,3201495040.0,816369664.0,29345652736.0,255557632.0,741458.0,689039.0
12-04 08:38:48,28.090,13.829,57.217,0.173,0.0,0.691,0.0,2195456.0,0.0,24.0,3201921024.0,816377856.0,29366042624.0,234733568.0,4161190.0,1748019.0
12-04 08:38:49,33.418,15.572,50.168,0.0,0.0,0.842,0.0,2383872.0,0.0,25.0,3201294336.0,816173056.0,29357899776.0,243707904.0,5488266.0,1732431.0
12-04 08:38:50,32.131,16.151,51.031,0.0,0.0,0.687,0.0,2383872.0,0.0,26.0,3202850816.0,815980544.0,29352251392.0,247992320.0,5833687.0,1730508.0
12-04 08:38:51,38.682,15.958,43.886,0.607,0.0,0.867,0.0,45162496.0,0.0,131.0,3263307776.0,815251456.0,29296656384.0,243859456.0,5942541.0,1829938.0
12-04 08:38:52,42.845,16.045,39.809,0.607,0.0,0.694,12288.0,60149760.0,3.0,185.0,3426041856.0,813768704.0,29042413568.0,336850944.0,3793418.0,1763146.0
12-04 08:38:53,49.697,12.100,37.079,0.0,0.0,1.124,4096.0,520192.0,1.0,39.0,3537014784.0,813490176.0,29026934784.0,241635328.0,6291546.0,1841582.0
12-04 08:38:54,39.111,14.286,45.470,0.087,0.0,1.045,0.0,2772992.0,0.0,47.0,3584749568.0,812937216.0,28966830080.0,254558208.0,14144169.0,2393309.0
12-04 08:38:55,35.304,14.870,48.609,0.087,0.0,1.130,0.0,2150400.0,0.0,19.0,3589304320.0,812937216.0,28988678144.0,228155392.0,16827574.0,2363838.0
12-04 08:38:56,35.004,15.378,48.343,0.0,0.0,1.274,0.0,2420736.0,0.0,31.0,3589660672.0,812724224.0,28977639424.0,239050752.0,14237188.0,2267186.0
12-04 08:38:57,35.919,16.610,46.459,0.0,0.0,1.012,0.0,2453504.0,0.0,28.0,3597336576.0,812511232.0,28966334464.0,242892800.0,17342428.0,2299637.0
12-04 08:38:58,33.217,15.913,49.652,0.087,0.0,1.130,0.0,2375680.0,0.0,26.0,3597537280.0,812302336.0,28955664384.0,253571072.0,13598029.0,2233607.0
12-04 08:38:59,36.199,15.219,47.463,0.086,0.0,1.032,0.0,4206592.0,0.0,35.0,3600732160.0,812322816.0,28978335744.0,227684352.0,17478037.0,2373828.0
12-04 08:39:00,33.362,16.767,46.002,3.181,0.0,0.688,0.0,143659008.0,0.0,285.0,3599609856.0,812142592.0,28964626432.0,242696192.0,13916435.0,2459204.0
12-04 08:39:01,22.250,11.760,56.937,8.291,0.0,0.761,8192.0,272191488.0,2.0,537.0,3595714560.0,812150784.0,28983275520.0,227934208.0,13945299.0,2275979.0
12-04 08:39:02,32.855,16.723,48.818,0.507,0.0,1.098,0.0,23998464.0,0.0,72.0,3599065088.0,811950080.0,28969738240.0,238321664.0,16578264.0,2285793.0
12-04 08:39:03,35.622,15.021,48.412,0.086,0.0,0.858,0.0,2424832.0,0.0,26.0,3605479424.0,811741184.0,28958085120.0,243769344.0,13638264.0,2206927.0
12-04 08:39:04,35.025,16.074,48.054,0.0,0.0,0.846,0.0,2322432.0,0.0,23.0,3603623936.0,811520000.0,28949291008.0,254640128.0,13650119.0,2248753.0
12-04 08:39:05,34.454,16.975,47.059,0.168,0.0,1.345,0.0,4214784.0,0.0,34.0,3602894848.0,811524096.0,28974309376.0,230346752.0,12567431.0,2251889.0
12-04 08:39:06,34.375,15.104,49.566,0.0,0.0,0.955,4096.0,2539520.0,1.0,31.0,3606937600.0,811302912.0,28963741696.0,237092864.0,19730275.0,2451040.0
12-04 08:39:07,34.240,16.313,48.343,0.0,0.0,1.105,0.0,2355200.0,0.0,26.0,3604348928.0,811122688.0,28952715264.0,250888192.0,15653368.0,2354758.0
12-04 08:39:08,34.241,14.750,49.956,0.0,0.0,1.054,0.0,2162688.0,0.0,19.0,3606380544.0,811143168.0,28974653440.0,226897920.0,19331863.0,2286247.0
12-04 08:39:09,34.258,14.918,49.783,0.0,0.0,1.041,0.0,2424832.0,0.0,27.0,3615342592.0,810938368.0,28964093952.0,228700160.0,15943180.0,2201583.0
12-04 08:39:10,34.489,15.598,49.220,0.0,0.0,0.693,0.0,2326528.0,0.0,27.0,3609333760.0,810721280.0,28950835200.0,248184832.0,12950572.0,2266861.0
12-04 08:39:11,34.146,15.070,49.390,0.174,0.0,1.220,0.0,4489216.0,0.0,45.0,3613057024.0,810504192.0,28943028224.0,252485632.0,17314585.0,2373498.0
12-04 08:39:12,35.852,15.701,47.355,0.084,0.0,1.008,0.0,2269184.0,0.0,25.0,3609341952.0,810512384.0,28965634048.0,233586688.0,14047533.0,2470466.0
12-04 08:39:13,35.540,15.070,48.345,0.0,0.0,1.045,0.0,2322432.0,0.0,23.0,3609657344.0,810307584.0,28953292800.0,245817344.0,17260152.0,2255515.0
12-04 08:39:14,34.161,15.753,48.973,0.086,0.0,1.027,0.0,1835008.0,0.0,25.0,3610624000.0,810090496.0,28941840384.0,256520192.0,13509967.0,2220098.0
12-04 08:39:15,33.849,16.323,48.711,0.086,0.0,1.031,0.0,4263936.0,0.0,36.0,3613126656.0,810102784.0,28966096896.0,229748736.0,17645854.0,2472106.0
12-04 08:39:16,34.727,15.358,48.976,0.0,0.0,0.939,8192.0,5558272.0,2.0,36.0,3615952896.0,809906176.0,28954222592.0,238993408.0,15204376.0,2291876.0
12-04 08:39:17,34.530,16.667,48.120,0.085,0.0,0.598,0.0,2441216.0,0.0,29.0,3616722944.0,809160704.0,28941213696.0,251977728.0,15663216.0,2242272.0
12-04 08:39:18,32.620,17.551,48.973,0.0,0.0,0.856,0.0,2154496.0,0.0,21.0,3616542720.0,809177088.0,28965490688.0,227864576.0,15633464.0,2204099.0
12-04 08:39:19,34.046,16.424,48.417,0.086,0.0,1.027,0.0,2392064.0,0.0,26.0,3614826496.0,808099840.0,28954685440.0,241463296.0,13528839.0,2318393.0
12-04 08:39:20,34.874,15.519,48.561,0.0,0.0,1.046,0.0,4407296.0,0.0,39.0,3613425664.0,807063552.0,28946055168.0,252530688.0,17061022.0,2435380.0
12-04 08:39:21,34.605,15.004,49.436,0.087,0.0,0.867,0.0,4616192.0,0.0,38.0,3614576640.0,807092224.0,28967067648.0,230338560.0,14059064.0,2399343.0
12-04 08:39:22,36.847,16.463,45.470,0.523,0.0,0.697,4096.0,49123328.0,1.0,133.0,3617849344.0,804990976.0,28921257984.0,274976768.0,14992035.0,2233581.0
12-04 08:39:23,36.612,14.885,47.476,0.171,0.0,0.855,0.0,2207744.0,0.0,24.0,3614912512.0,804995072.0,28944535552.0,254631936.0,15752359.0,2218216.0
12-04 08:39:24,34.124,16.511,48.180,0.0,0.0,1.185,0.0,2154496.0,0.0,19.0,3616595968.0,805019648.0,28966899712.0,230559744.0,17256383.0,2263982.0
12-04 08:39:25,33.793,16.810,48.103,0.086,0.0,1.207,0.0,4329472.0,0.0,31.0,3618672640.0,803966976.0,28957241344.0,239194112.0,15306841.0,2292806.0
12-04 08:39:26,34.044,16.297,48.635,0.085,0.0,0.939,0.0,2600960.0,0.0,40.0,3616555008.0,802910208.0,28946247680.0,253362176.0,13426197.0,2562221.0
12-04 08:39:27,34.996,16.484,47.591,0.0,0.0,0.930,0.0,2154496.0,0.0,19.0,3619258368.0,802918400.0,28969828352.0,227069952.0,14913255.0,2220165.0
12-04 08:39:28,35.394,16.173,46.994,0.0,0.0,1.439,0.0,2396160.0,0.0,23.0,3623665664.0,801832960.0,28957626368.0,235950080.0,16620629.0,2268170.0
12-04 08:39:29,34.378,15.492,49.173,0.0,0.0,0.957,0.0,2379776.0,0.0,26.0,3621707776.0,800772096.0,28946161664.0,250433536.0,15351974.0,2220652.0
12-04 08:39:30,34.816,17.023,47.391,0.086,0.0,0.684,0.0,4427776.0,0.0,36.0,3623370752.0,799711232.0,28936646656.0,259346432.0,15577788.0,2322803.0
12-04 08:39:31,31.392,15.527,50.886,1.688,0.0,0.506,4096.0,47456256.0,1.0,131.0,3622699008.0,799715328.0,28958404608.0,238256128.0,12014258.0,2383783.0
12-04 08:39:32,7.749,2.885,78.071,10.965,0.0,0.330,4096.0,268480512.0,1.0,513.0,3624067072.0,799719424.0,28960677888.0,234610688.0,14479818.0,1631020.0
12-04 08:39:33,4.474,2.817,78.459,14.085,0.0,0.166,4096.0,269484032.0,1.0,514.0,3623079936.0,799723520.0,28963524608.0,232747008.0,632261.0,1107456.0
12-04 08:39:34,29.289,14.059,54.728,1.339,0.0,0.586,0.0,51159040.0,0.0,117.0,3622875136.0,798646272.0,28949094400.0,248459264.0,6031851.0,1496905.0
12-04 08:39:35,29.686,19.084,49.194,0.085,0.0,1.951,0.0,12288.0,0.0,2.0,3624259584.0,798023680.0,28954234880.0,242556928.0,4821900.0,1960877.0
12-04 08:39:36,32.062,15.425,51.820,0.0,0.0,0.693,0.0,2404352.0,0.0,23.0,3623370752.0,797564928.0,28959678464.0,238460928.0,12255199.0,2263465.0
12-04 08:39:37,30.743,17.098,51.123,0.0,0.0,1.036,0.0,331776.0,0.0,12.0,3623641088.0,796479488.0,28945629184.0,253325312.0,8722498.0,2209631.0
12-04 08:39:38,31.037,16.478,51.526,0.087,0.0,0.872,0.0,2166784.0,0.0,19.0,3622514688.0,796487680.0,28970897408.0,229175296.0,6323762.0,1958762.0
12-04 08:39:39,30.923,17.160,51.045,0.0,0.0,0.871,0.0,2396160.0,0.0,23.0,3622096896.0,795402240.0,28959703040.0,241872896.0,8179959.0,1967152.0
12-04 08:39:40,32.785,14.792,51.211,0.0,0.0,1.211,0.0,2400256.0,0.0,27.0,3624009728.0,794300416.0,28947202048.0,253562880.0,6010634.0,1827976.0
12-04 08:39:41,32.530,16.437,50.086,0.086,0.0,0.861,0.0,2183168.0,0.0,21.0,3620360192.0,794054656.0,28963188736.0,241471488.0,6029233.0,1855435.0
12-04 08:39:42,32.854,17.019,49.026,0.085,0.0,1.016,0.0,4595712.0,0.0,48.0,3620544512.0,792956928.0,28953432064.0,252141568.0,6408302.0,2053186.0
12-04 08:39:43,32.868,14.647,51.613,0.0,0.0,0.872,86016.0,2162688.0,5.0,20.0,3621076992.0,792961024.0,28978089984.0,226947072.0,4764841.0,1752104.0
12-04 08:39:44,32.472,15.935,50.646,0.0,0.0,0.947,0.0,2404352.0,0.0,25.0,3620986880.0,791863296.0,28967112704.0,239112192.0,4805630.0,1708911.0
12-04 08:39:45,31.128,17.472,50.382,0.0,0.0,1.018,0.0,4431872.0,0.0,36.0,3624607744.0,790757376.0,28956680192.0,247029760.0,6327322.0,2014474.0
12-04 08:39:46,39.064,17.021,42.723,0.085,0.0,1.106,16384.0,2818048.0,2.0,41.0,3197210624.0,788066304.0,28891598848.0,742199296.0,6043969.0,1864744.0
12-04 08:39:47,32.338,17.065,49.573,0.085,0.0,0.939,0.0,2170880.0,0.0,23.0,3195117568.0,788086784.0,28916420608.0,719450112.0,5832407.0,1758202.0
12-04 08:39:48,34.153,15.254,49.237,0.085,0.0,1.271,0.0,2162688.0,0.0,22.0,3193929728.0,788099072.0,28940083200.0,696963072.0,5866440.0,1769616.0
12-04 08:39:49,31.143,17.491,50.341,0.0,0.0,1.024,0.0,4321280.0,0.0,42.0,3192844288.0,788115456.0,28965281792.0,672833536.0,6454604.0,2058747.0
12-04 08:39:50,33.674,15.857,49.616,0.0,0.0,0.853,0.0,2162688.0,0.0,21.0,3192651776.0,788115456.0,28989157376.0,649150464.0,5799917.0,1741261.0
12-04 08:39:51,31.986,15.649,51.419,0.086,0.0,0.860,0.0,2150400.0,0.0,19.0,3191730176.0,788119552.0,29009911808.0,629313536.0,3824469.0,1740681.0
12-04 08:39:52,32.003,17.572,49.236,0.0,0.0,1.188,4096.0,4194304.0,1.0,32.0,3191025664.0,788131840.0,29038477312.0,601440256.0,6215125.0,1965086.0
12-04 08:39:53,33.105,16.123,49.914,0.086,0.0,0.772,0.0,2318336.0,0.0,29.0,3190382592.0,788144128.0,29062045696.0,578502656.0,6028496.0,1835956.0
12-04 08:39:54,32.468,15.498,51.342,0.087,0.0,0.606,0.0,2170880.0,0.0,19.0,3191799808.0,788156416.0,29085253632.0,553865216.0,5795762.0,1703805.0
12-04 08:39:55,32.146,16.247,50.478,0.0,0.0,1.129,4096.0,7651328.0,1.0,42.0,3191922688.0,788205568.0,29110792192.0,528154624.0,6051366.0,1892073.0
12-04 08:39:56,35.851,16.493,46.181,0.694,0.0,0.781,0.0,56471552.0,0.0,125.0,3190923264.0,788262912.0,29188595712.0,451293184.0,6129814.0,1901781.0
12-04 08:39:57,36.897,15.172,46.638,0.603,0.0,0.690,4096.0,44752896.0,1.0,103.0,3191898112.0,788287488.0,29157355520.0,481533952.0,5893612.0,1777943.0
12-04 08:39:58,32.992,15.345,50.469,0.0,0.0,1.194,0.0,2166784.0,0.0,19.0,3193430016.0,788291584.0,29178716160.0,458637312.0,5846042.0,1770107.0
12-04 08:39:59,31.850,15.707,51.571,0.175,0.0,0.698,0.0,4222976.0,0.0,35.0,3192385536.0,788316160.0,29206573056.0,431800320.0,4060619.0,1864151.0
12-04 08:40:00,32.844,15.817,50.303,0.086,0.0,0.951,0.0,2285568.0,0.0,25.0,3191922688.0,788320256.0,29229887488.0,408944640.0,6196258.0,1944592.0
12-04 08:40:01,33.362,15.165,50.347,0.0,0.0,1.127,0.0,2154496.0,0.0,19.0,3193188352.0,788320256.0,29252874240.0,384692224.0,5833733.0,1769317.0
12-04 08:40:02,31.917,16.305,50.911,0.0,0.0,0.867,0.0,2523136.0,0.0,37.0,3191734272.0,788332544.0,29276585984.0,362422272.0,5995124.0,1839607.0
12-04 08:40:03,31.169,16.797,50.909,0.260,0.0,0.866,0.0,20434944.0,0.0,67.0,3193720832.0,788344832.0,29301616640.0,335392768.0,6296855.0,1981539.0
12-04 08:40:04,27.935,14.482,50.300,6.341,0.0,0.943,12288.0,268627968.0,3.0,515.0,3194187776.0,788353024.0,29322895360.0,313638912.0,6006718.0,1858066.0
12-04 08:40:05,16.565,9.627,61.318,11.709,0.0,0.781,8192.0,269090816.0,2.0,530.0,3194527744.0,788365312.0,29335941120.0,300240896.0,2333266.0,1747597.0
12-04 08:40:06,25.942,12.842,57.021,3.596,0.0,0.599,0.0,128008192.0,0.0,250.0,3194789888.0,788365312.0,29355036672.0,280883200.0,3095354.0,1658970.0
12-04 08:40:07,33.390,16.440,49.319,0.085,0.0,0.767,0.0,4325376.0,0.0,39.0,3195125760.0,788377600.0,29381115904.0,254455808.0,3183063.0,2002116.0
12-04 08:40:08,31.443,16.581,50.945,0.0,0.0,1.031,0.0,2162688.0,0.0,20.0,3195912192.0,788377600.0,29405188096.0,229597184.0,3758308.0,1728138.0
12-04 08:40:09,31.574,16.263,51.471,0.0,0.0,0.692,0.0,2412544.0,0.0,26.0,3196071936.0,787292160.0,29394063360.0,241647616.0,7799233.0,1672602.0
12-04 08:40:10,32.476,16.624,49.871,0.0,0.0,1.028,0.0,4542464.0,0.0,46.0,3197272064.0,786190336.0,29384474624.0,251138048.0,8422900.0,2058577.0
12-04 08:40:11,32.007,15.917,50.952,0.173,0.0,0.952,0.0,2170880.0,0.0,21.0,3198443520.0,786214912.0,29406601216.0,227815424.0,7885061.0,1789878.0
12-04 08:40:12,33.276,15.776,50.172,0.0,0.0,0.776,0.0,2412544.0,0.0,26.0,3199111168.0,785125376.0,29396537344.0,238301184.0,7931090.0,1857594.0
12-04 08:40:13,31.079,17.038,50.771,0.086,0.0,1.027,4096.0,4390912.0,1.0,36.0,3199569920.0,784035840.0,29385588736.0,249880576.0,6099896.0,1872093.0
12-04 08:40:14,33.276,15.740,49.957,0.0,0.0,1.027,0.0,2519040.0,0.0,30.0,3198042112.0,782925824.0,29386170368.0,251936768.0,6185651.0,1924273.0
12-04 08:40:15,32.727,15.584,50.823,0.0,0.0,0.866,0.0,2170880.0,0.0,21.0,3197009920.0,782925824.0,29398941696.0,240197632.0,5738704.0,1693103.0
12-04 08:40:16,31.398,15.919,51.715,0.176,0.0,0.792,0.0,4411392.0,0.0,38.0,3197091840.0,781836288.0,29391073280.0,249073664.0,6035678.0,1878442.0
12-04 08:40:17,31.611,15.674,51.664,0.088,0.0,0.963,0.0,2555904.0,0.0,36.0,3198480384.0,780746752.0,29378564096.0,261283840.0,6322948.0,1999949.0
12-04 08:40:18,32.233,15.465,51.260,0.0,0.0,1.043,0.0,2158592.0,0.0,19.0,3196985344.0,780750848.0,29402279936.0,239058944.0,5827998.0,1741770.0
12-04 08:40:19,33.390,16.271,49.576,0.0,0.0,0.763,0.0,2359296.0,0.0,23.0,3197214720.0,779636736.0,29389524992.0,252698624.0,4203135.0,1711033.0
12-04 08:40:20,32.548,15.358,51.222,0.087,0.0,0.785,0.0,4575232.0,0.0,46.0,3198681088.0,778518528.0,29381099520.0,260775936.0,5906192.0,2006607.0
12-04 08:40:21,31.904,16.638,50.600,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,3198210048.0,778518528.0,29405696000.0,236650496.0,5829477.0,1756008.0
12-04 08:40:22,32.730,16.537,49.871,0.086,0.0,0.775,0.0,2355200.0,0.0,23.0,3198599168.0,777408512.0,29391810560.0,251256832.0,5845925.0,1763170.0
12-04 08:40:23,31.929,17.607,49.621,0.084,0.0,0.758,0.0,4575232.0,0.0,46.0,3199221760.0,776314880.0,29382311936.0,261226496.0,6427179.0,2064649.0
12-04 08:40:24,32.158,15.907,51.075,0.0,0.0,0.860,0.0,2166784.0,0.0,19.0,3198382080.0,776318976.0,29406982144.0,237391872.0,5858086.0,1769858.0
12-04 08:40:25,33.891,16.234,48.870,0.0,0.0,1.004,0.0,2367488.0,0.0,25.0,3199438848.0,775213056.0,29393354752.0,251068416.0,5814731.0,1739199.0
12-04 08:40:26,31.884,16.880,50.298,0.085,0.0,0.853,0.0,4546560.0,0.0,44.0,3199512576.0,774098944.0,29384216576.0,261246976.0,6254502.0,1925246.0
12-04 08:40:27,31.701,16.323,51.031,0.086,0.0,0.859,0.0,2211840.0,0.0,22.0,3199328256.0,774103040.0,29406044160.0,239599616.0,3952526.0,1839683.0
12-04 08:40:28,31.703,15.983,51.441,0.0,0.0,0.873,0.0,2351104.0,0.0,23.0,3198763008.0,773017600.0,29394919424.0,252375040.0,5939218.0,1823169.0
12-04 08:40:29,32.116,17.587,49.448,0.085,0.0,0.765,0.0,2170880.0,0.0,21.0,3199283200.0,773021696.0,29419073536.0,227696640.0,5893939.0,1785420.0
12-04 08:40:30,31.799,17.221,49.787,0.0,0.0,1.194,0.0,4567040.0,0.0,43.0,3199709184.0,771915776.0,29408522240.0,238927872.0,6296130.0,1983567.0
12-04 08:40:31,32.963,15.969,50.213,0.085,0.0,0.769,0.0,2367488.0,0.0,25.0,3199115264.0,770797568.0,29395927040.0,253235200.0,5818352.0,1747790.0
12-04 08:40:32,32.992,16.027,50.043,0.0,0.0,0.938,0.0,2162688.0,0.0,19.0,3199062016.0,770805760.0,29421223936.0,227983360.0,5892727.0,1780583.0
12-04 08:40:33,32.214,16.021,50.474,0.0,0.0,1.292,4096.0,4591616.0,1.0,43.0,3200225280.0,769716224.0,29408251904.0,240881664.0,6398019.0,2061774.0
12-04 08:40:34,33.020,15.102,50.512,0.085,0.0,1.280,0.0,2355200.0,0.0,25.0,3200176128.0,768614400.0,29397397504.0,252887040.0,5818606.0,1743303.0
12-04 08:40:35,32.815,15.717,50.777,0.086,0.0,0.604,0.0,2183168.0,0.0,22.0,3198902272.0,768622592.0,29419315200.0,232235008.0,5812269.0,1727144.0
12-04 08:40:36,30.536,15.830,48.702,3.806,0.0,1.125,8192.0,213573632.0,2.0,422.0,3199111168.0,767508480.0,29407059968.0,245395456.0,4132450.0,1918982.0
12-04 08:40:37,17.230,12.669,58.530,10.473,0.0,1.098,8192.0,268689408.0,2.0,518.0,3198205952.0,767516672.0,29421670400.0,231682048.0,2020730.0,1870863.0
12-04 08:40:38,18.982,12.166,59.879,8.110,0.0,0.863,4096.0,205930496.0,1.0,398.0,3198459904.0,767025152.0,29421027328.0,232562688.0,2260132.0,1763726.0
12-04 08:40:39,33.588,16.031,49.534,0.0,0.0,0.848,0.0,2445312.0,0.0,30.0,3200774144.0,765952000.0,29406633984.0,245714944.0,3664321.0,1667775.0
12-04 08:40:40,33.506,14.853,50.345,0.086,0.0,1.209,0.0,4567040.0,0.0,45.0,3199115264.0,764833792.0,29398560768.0,256565248.0,6413357.0,2051082.0
12-04 08:40:41,33.478,14.484,51.258,0.087,0.0,0.694,0.0,2187264.0,0.0,25.0,3199033344.0,764837888.0,29421113344.0,234090496.0,7804218.0,1717328.0
12-04 08:40:42,32.397,15.101,51.624,0.088,0.0,0.790,0.0,2457600.0,0.0,29.0,3199938560.0,763719680.0,29406068736.0,249348096.0,7924143.0,1791270.0
12-04 08:40:43,31.624,17.265,50.085,0.0,0.0,1.026,0.0,4374528.0,0.0,40.0,3199340544.0,762605568.0,29397336064.0,259792896.0,8153101.0,1916686.0
12-04 08:40:44,32.398,16.071,50.340,0.085,0.0,1.105,0.0,2289664.0,0.0,25.0,3198382080.0,762617856.0,29421395968.0,236679168.0,6256978.0,1854757.0
12-04 08:40:45,32.676,16.209,50.172,0.0,0.0,0.943,0.0,2461696.0,0.0,27.0,3198300160.0,761495552.0,29407969280.0,251310080.0,7605722.0,1711630.0
12-04 08:40:46,32.216,16.667,50.172,0.086,0.0,0.859,0.0,4382720.0,0.0,39.0,3199946752.0,760619008.0,29396516864.0,261992448.0,6084617.0,1876330.0
12-04 08:40:47,32.870,14.435,51.739,0.087,0.0,0.870,0.0,2289664.0,0.0,27.0,3198214144.0,760643584.0,29420933120.0,239284224.0,5799814.0,1459923.0
12-04 08:40:48,35.304,13.514,50.338,0.845,0.0,0.0,8192.0,58105856.0,2.0,181.0,3199627264.0,758472704.0,29370052608.0,290922496.0,442472.0,237602.0
12-04 08:40:49,32.909,12.214,54.792,0.085,0.0,0.0,0.0,6516736.0,0.0,60.0,3197370368.0,758521856.0,29398413312.0,264769536.0,1521333.0,246377.0
12-04 08:40:50,35.324,12.616,51.388,0.589,0.0,0.084,0.0,43814912.0,0.0,154.0,3198541824.0,757493760.0,29420044288.0,242995200.0,507892.0,269322.0
12-04 08:40:51,36.565,13.350,48.895,1.190,0.0,0.0,28672.0,74596352.0,6.0,202.0,3200770048.0,755355648.0,29337968640.0,324980736.0,442921.0,237792.0
12-04 08:40:52,32.594,12.372,54.863,0.085,0.0,0.085,0.0,6553600.0,0.0,57.0,3199754240.0,755376128.0,29364858880.0,299085824.0,442589.0,236739.0
12-04 08:40:53,31.993,13.088,54.748,0.171,0.0,0.0,0.0,6496256.0,0.0,60.0,3199197184.0,755384320.0,29392834560.0,271659008.0,441614.0,235224.0
12-04 08:40:54,33.249,12.383,54.283,0.085,0.0,0.0,0.0,6479872.0,0.0,57.0,3198820352.0,755421184.0,29419077632.0,245755904.0,443228.0,237932.0
12-04 08:40:55,32.228,12.075,55.527,0.170,0.0,0.0,0.0,8900608.0,0.0,84.0,3199561728.0,754302976.0,29411115008.0,254095360.0,441156.0,234188.0
12-04 08:40:56,31.647,12.521,55.660,0.172,0.0,0.0,0.0,6459392.0,0.0,58.0,3199619072.0,754319360.0,29438930944.0,226205696.0,587951.0,312160.0
12-04 08:40:57,32.906,11.624,55.385,0.085,0.0,0.0,0.0,6692864.0,0.0,64.0,3198722048.0,753397760.0,29428514816.0,238440448.0,444061.0,239192.0
12-04 08:40:58,32.985,11.314,55.614,0.087,0.0,0.0,8192.0,6725632.0,2.0,65.0,3197235200.0,753016832.0,29417930752.0,250892288.0,441182.0,234210.0
12-04 08:40:59,32.542,13.390,53.898,0.169,0.0,0.0,0.0,6684672.0,0.0,64.0,3198816256.0,751943680.0,29407563776.0,260751360.0,442246.0,236520.0
12-04 08:41:00,31.501,11.955,56.370,0.175,0.0,0.0,0.0,6467584.0,0.0,57.0,3199426560.0,751976448.0,29434003456.0,233668608.0,442292.0,235875.0
12-04 08:41:01,33.793,10.948,55.172,0.086,0.0,0.0,0.0,6565888.0,0.0,60.0,3199127552.0,751259648.0,29433798656.0,234889216.0,443571.0,236176.0
12-04 08:41:02,31.858,10.938,57.118,0.087,0.0,0.0,0.0,6844416.0,0.0,68.0,3199373312.0,750170112.0,29422788608.0,246743040.0,441618.0,234843.0
12-04 08:41:03,31.672,13.260,54.899,0.169,0.0,0.0,0.0,8744960.0,0.0,78.0,3200335872.0,749076480.0,29413748736.0,255913984.0,589148.0,314438.0
12-04 08:41:04,33.221,12.172,54.438,0.085,0.0,0.085,0.0,6488064.0,0.0,58.0,3198361600.0,749109248.0,29442228224.0,229376000.0,443472.0,237262.0
12-04 08:41:05,31.934,11.811,55.993,0.262,0.0,0.0,0.0,6582272.0,0.0,60.0,3200090112.0,748449792.0,29441970176.0,228564992.0,441732.0,234254.0
12-04 08:41:06,32.206,13.271,54.438,0.085,0.0,0.0,0.0,6733824.0,0.0,70.0,3199193088.0,747646976.0,29441179648.0,231055360.0,442239.0,235428.0
12-04 08:41:07,33.618,11.519,54.693,0.171,0.0,0.0,0.0,6635520.0,0.0,63.0,3198853120.0,746807296.0,29434183680.0,239230976.0,442593.0,235780.0
12-04 08:41:08,22.241,8.554,63.559,5.646,0.0,0.0,4096.0,135323648.0,1.0,293.0,3201679360.0,746123264.0,29428396032.0,242876416.0,314942.0,178673.0
12-04 08:41:09,0.0,0.587,85.319,14.094,0.0,0.0,8192.0,269488128.0,2.0,501.0,3201671168.0,746127360.0,29429923840.0,241352704.0,2790.0,3174.0
12-04 08:41:10,3.191,1.511,86.398,8.900,0.0,0.0,8192.0,240939008.0,2.0,479.0,3201708032.0,746168320.0,29432131584.0,239067136.0,201157.0,117693.0
12-04 08:41:11,32.898,11.836,55.004,0.261,0.0,0.0,0.0,6799360.0,0.0,70.0,3199115264.0,745082880.0,29422542848.0,252334080.0,442446.0,235596.0
12-04 08:41:12,32.908,12.245,54.762,0.085,0.0,0.0,0.0,6557696.0,0.0,59.0,3201363968.0,744583168.0,29431762944.0,241364992.0,444869.0,239412.0
12-04 08:41:13,32.550,11.488,55.875,0.087,0.0,0.0,0.0,6807552.0,0.0,68.0,3201011712.0,743219200.0,29413244928.0,261599232.0,442867.0,236514.0
12-04 08:41:14,32.373,12.458,55.0,0.169,0.0,0.0,0.0,6475776.0,0.0,57.0,3199496192.0,743243776.0,29440909312.0,235425792.0,440756.0,233759.0
12-04 08:41:15,34.979,12.681,51.660,0.681,0.0,0.0,4096.0,49328128.0,1.0,153.0,3202240512.0,741277696.0,29436444672.0,239112192.0,441352.0,234944.0
12-04 08:41:16,35.745,13.264,49.785,1.120,0.0,0.086,4096.0,71643136.0,1.0,197.0,3202322432.0,738926592.0,29341945856.0,335880192.0,443822.0,237590.0
12-04 08:41:17,29.249,11.475,58.930,0.259,0.0,0.086,0.0,7737344.0,0.0,79.0,3199721472.0,738967552.0,29368881152.0,311504896.0,298159.0,162174.0
12-04 08:41:18,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3201478656.0,738967552.0,29369790464.0,308838400.0,3190.0,4378.0
12-04 08:41:19,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3200708608.0,738967552.0,29369790464.0,309608448.0,3050.0,4107.0
12-04 08:41:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,3200585728.0,738967552.0,29369794560.0,309727232.0,4178.0,6255.0
12-04 08:41:21,0.0,0.502,99.498,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3201019904.0,738967552.0,29369798656.0,309288960.0,4091.0,4654.0
12-04 08:41:22,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3200638976.0,738967552.0,29369798656.0,309669888.0,4196.0,4696.0
12-04 08:41:23,17.502,9.261,72.472,0.170,0.0,0.595,0.0,61440.0,0.0,4.0,3199197184.0,738971648.0,29379629056.0,301277184.0,3443881.0,1427232.0
12-04 08:41:24,30.669,15.204,53.345,0.0,0.0,0.782,0.0,2170880.0,0.0,20.0,3197517824.0,738979840.0,29405413376.0,277164032.0,3824326.0,1781272.0
12-04 08:41:25,32.757,15.212,51.167,0.0,0.0,0.864,0.0,2150400.0,0.0,19.0,3198349312.0,738996224.0,29426946048.0,254783488.0,5912798.0,1832627.0
12-04 08:41:26,32.570,16.624,49.958,0.0,0.0,0.848,0.0,4214784.0,0.0,32.0,3199205376.0,739020800.0,29453078528.0,227770368.0,6155499.0,1955974.0
12-04 08:41:27,32.045,16.495,50.945,0.0,0.0,0.515,0.0,2416640.0,0.0,27.0,3199115264.0,738152448.0,29447491584.0,234315776.0,6393457.0,2066395.0
12-04 08:41:28,30.756,15.644,52.889,0.0,0.0,0.711,0.0,2338816.0,0.0,25.0,3200790528.0,737325056.0,29442588672.0,238370816.0,5973616.0,1890211.0
12-04 08:41:29,32.192,16.524,50.428,0.171,0.0,0.685,0.0,2445312.0,0.0,28.0,3200319488.0,736235520.0,29425868800.0,256651264.0,6039681.0,1912186.0
12-04 08:41:30,32.143,15.854,51.307,0.087,0.0,0.610,0.0,5402624.0,0.0,32.0,3199119360.0,736247808.0,29451186176.0,232521728.0,5860774.0,1813096.0
12-04 08:41:31,31.076,16.927,51.042,0.0,0.0,0.955,0.0,4362240.0,0.0,34.0,3201048576.0,735088640.0,29436358656.0,246579200.0,6108349.0,1944838.0
12-04 08:41:32,30.488,16.376,52.178,0.0,0.0,0.958,0.0,2420736.0,0.0,32.0,3201318912.0,734351360.0,29435904000.0,247500800.0,6282925.0,2044759.0
12-04 08:41:33,32.161,16.552,50.086,0.086,0.0,1.115,0.0,2301952.0,0.0,26.0,3201511424.0,733831168.0,29441589248.0,242143232.0,6321189.0,2059263.0
12-04 08:41:34,32.052,15.197,51.703,0.0,0.0,1.048,0.0,2174976.0,0.0,20.0,3200729088.0,733560832.0,29455323136.0,229462016.0,5950691.0,1869348.0
12-04 08:41:35,31.990,16.123,50.686,0.172,0.0,1.029,0.0,2334720.0,0.0,24.0,3202342912.0,732684288.0,29446307840.0,237740032.0,6071463.0,1937813.0
12-04 08:41:36,34.492,17.458,46.864,0.339,0.0,0.847,0.0,37494784.0,0.0,106.0,3202916352.0,731021312.0,29443620864.0,241516544.0,6006250.0,1889323.0
12-04 08:41:37,32.376,16.884,49.608,0.261,0.0,0.870,12288.0,22773760.0,3.0,74.0,3201560576.0,730451968.0,29416091648.0,270970880.0,5959145.0,1872454.0
12-04 08:41:38,33.109,15.922,49.621,0.084,0.0,1.264,0.0,2260992.0,0.0,25.0,3201118208.0,730456064.0,29440118784.0,247382016.0,6324677.0,2064675.0
12-04 08:41:39,32.046,14.750,52.414,0.0,0.0,0.790,0.0,2392064.0,0.0,30.0,3203084288.0,729743360.0,29438791680.0,247455744.0,6445445.0,2127395.0
12-04 08:41:40,32.348,15.130,51.826,0.0,0.0,0.696,0.0,2191360.0,0.0,20.0,3201093632.0,729743360.0,29462155264.0,226082816.0,5982884.0,1871279.0
12-04 08:41:41,31.979,16.249,50.735,0.173,0.0,0.864,0.0,2383872.0,0.0,30.0,3201916928.0,728727552.0,29450170368.0,238260224.0,5957618.0,1878226.0
12-04 08:41:42,30.977,16.841,51.134,0.0,0.0,1.047,0.0,2342912.0,0.0,28.0,3202547712.0,727941120.0,29445607424.0,242978816.0,5920404.0,1850135.0
12-04 08:41:43,30.253,17.001,51.526,0.0,0.0,1.221,0.0,4362240.0,0.0,32.0,3201843200.0,726773760.0,29432958976.0,257499136.0,6126716.0,1958538.0
12-04 08:41:44,30.703,17.866,50.390,0.087,0.0,0.954,0.0,2392064.0,0.0,31.0,3201810432.0,726790144.0,29456068608.0,234405888.0,4529704.0,2182795.0
12-04 08:41:45,30.709,16.090,49.221,2.855,0.0,1.125,4096.0,98811904.0,1.0,208.0,3202281472.0,726024192.0,29450600448.0,240168960.0,2085385.0,1951290.0
12-04 08:41:46,18.335,12.700,57.023,10.513,0.0,1.430,8192.0,271638528.0,2.0,512.0,3201806336.0,726020096.0,29465964544.0,225284096.0,3923752.0,1929564.0
12-04 08:41:47,18.330,11.446,58.520,10.757,0.0,0.947,16384.0,268931072.0,3.0,510.0,3221053440.0,724889600.0,29439897600.0,233234432.0,2512514.0,1857266.0
12-04 08:41:48,34.659,15.125,48.487,0.864,0.0,0.864,208896.0,23777280.0,6.0,72.0,3204194304.0,723742720.0,29423226880.0,267911168.0,11526826.0,1901500.0
12-04 08:41:49,32.873,15.617,50.820,0.0,0.0,0.690,0.0,2154496.0,0.0,19.0,3203428352.0,723750912.0,29447090176.0,244805632.0,5845332.0,1805250.0
12-04 08:41:50,32.526,15.398,51.384,0.0,0.0,0.692,0.0,2281472.0,0.0,23.0,3199578112.0,723234816.0,29452554240.0,243707904.0,7993434.0,1874408.0
12-04 08:41:51,31.374,16.595,51.340,0.086,0.0,0.605,0.0,2236416.0,0.0,21.0,3198042112.0,722882560.0,29463470080.0,234680320.0,8056422.0,1913193.0
12-04 08:41:52,32.021,16.098,50.744,0.0,0.0,1.137,0.0,4321280.0,0.0,34.0,3198935040.0,722374656.0,29469949952.0,227815424.0,6434085.0,1910746.0
12-04 08:41:53,32.277,16.952,49.829,0.171,0.0,0.771,0.0,2486272.0,0.0,33.0,3198132224.0,721272832.0,29456109568.0,243560448.0,8180852.0,2174337.0
12-04 08:41:54,33.134,16.225,49.530,0.0,0.0,1.110,0.0,2162688.0,0.0,19.0,3197267968.0,721055744.0,29472161792.0,228589568.0,5963618.0,1877687.0
12-04 08:41:55,31.944,16.146,51.215,0.0,0.0,0.694,0.0,2375680.0,0.0,29.0,3198144512.0,720134144.0,29459972096.0,240824320.0,6029046.0,1903185.0
12-04 08:41:56,32.707,16.396,49.872,0.0,0.0,1.025,0.0,2297856.0,0.0,24.0,3198660608.0,719417344.0,29459058688.0,241938432.0,5974819.0,1875654.0
12-04 08:41:57,32.934,16.168,49.786,0.086,0.0,1.027,0.0,4337664.0,0.0,36.0,3197599744.0,718905344.0,29465948160.0,236621824.0,6058858.0,1920010.0
12-04 08:41:58,32.340,16.596,50.128,0.085,0.0,0.851,0.0,2375680.0,0.0,29.0,3198746624.0,718323712.0,29469249536.0,232755200.0,6594998.0,2177886.0
12-04 08:41:59,32.155,16.466,50.259,0.086,0.0,1.034,0.0,2265088.0,0.0,22.0,3197255680.0,717737984.0,29472653312.0,231428096.0,5946920.0,1870585.0
12-04 08:42:00,32.897,15.532,50.611,0.0,0.0,0.960,0.0,2265088.0,0.0,20.0,3198582784.0,717025280.0,29469605888.0,233861120.0,5988240.0,1886969.0
12-04 08:42:01,31.756,16.007,51.205,0.0,0.0,1.033,0.0,2236416.0,0.0,23.0,3199471616.0,716496896.0,29474521088.0,228585472.0,5885482.0,1816153.0
12-04 08:42:02,31.880,16.667,50.427,0.085,0.0,0.940,0.0,4411392.0,0.0,36.0,3198963712.0,715350016.0,29459439616.0,245321728.0,6083546.0,1940508.0
12-04 08:42:03,31.325,16.437,51.033,0.0,0.0,1.205,0.0,2527232.0,0.0,36.0,3198636032.0,714256384.0,29444710400.0,261472256.0,6346475.0,2088583.0
12-04 08:42:04,31.810,16.667,50.254,0.085,0.0,1.184,0.0,2240512.0,0.0,24.0,3197194240.0,714264576.0,29469773824.0,237842432.0,6304396.0,2025218.0
12-04 08:42:05,32.059,15.812,51.086,0.0,0.0,1.043,0.0,2445312.0,0.0,25.0,3197943808.0,713134080.0,29452627968.0,255369216.0,5897703.0,1846108.0
12-04 08:42:06,31.424,17.014,50.694,0.0,0.0,0.868,0.0,2166784.0,0.0,19.0,3197538304.0,713142272.0,29476237312.0,232157184.0,6033954.0,1906222.0
12-04 08:42:07,31.741,17.150,50.171,0.0,0.0,0.939,0.0,2183168.0,0.0,22.0,3198222336.0,712441856.0,29473120256.0,235290624.0,6035916.0,1896125.0
12-04 08:42:08,32.313,17.177,49.405,0.0,0.0,1.105,0.0,4345856.0,0.0,36.0,3197644800.0,711811072.0,29475491840.0,234127360.0,6047926.0,1927807.0
12-04 08:42:09,33.044,15.438,50.650,0.0,0.0,0.867,0.0,2424832.0,0.0,28.0,3200802816.0,710914048.0,29464973312.0,242384896.0,6586130.0,2196770.0
12-04 08:42:10,31.145,15.794,52.263,0.089,0.0,0.710,0.0,2215936.0,0.0,23.0,3198758912.0,710725632.0,29480669184.0,228921344.0,5950032.0,1840063.0
12-04 08:42:11,33.833,16.333,49.0,0.083,0.0,0.750,0.0,2326528.0,0.0,28.0,3199070208.0,709906432.0,29472079872.0,238018560.0,5932525.0,1876508.0
12-04 08:42:12,31.869,16.107,51.163,0.086,0.0,0.775,0.0,2310144.0,0.0,23.0,3199283200.0,709332992.0,29473820672.0,236638208.0,6015107.0,1890577.0
12-04 08:42:13,31.561,17.238,50.257,0.086,0.0,0.858,0.0,2318336.0,0.0,24.0,3197771776.0,708751360.0,29478113280.0,234438656.0,6151702.0,1959850.0
12-04 08:42:14,31.512,17.848,49.701,0.0,0.0,0.939,0.0,4268032.0,0.0,34.0,3196923904.0,708050944.0,29477343232.0,236756992.0,6131863.0,1968986.0
12-04 08:42:15,32.451,16.140,50.470,0.0,0.0,0.939,0.0,2408448.0,0.0,30.0,3198361600.0,707489792.0,29479415808.0,233807872.0,6471127.0,2143121.0
12-04 08:42:16,31.552,16.638,50.862,0.086,0.0,0.862,4096.0,2363392.0,1.0,28.0,3200446464.0,706605056.0,29468430336.0,243593216.0,5968835.0,1872160.0
12-04 08:42:17,32.007,14.943,51.194,0.619,0.0,1.238,0.0,42766336.0,0.0,101.0,3200335872.0,706093056.0,29472010240.0,240635904.0,5904855.0,1835831.0
12-04 08:42:18,26.412,14.857,49.262,8.514,0.0,0.956,8192.0,270536704.0,2.0,512.0,3199995904.0,704962560.0,29450493952.0,263622656.0,5038927.0,2112153.0
12-04 08:42:19,17.485,10.853,59.345,11.197,0.0,1.120,8192.0,268857344.0,2.0,528.0,3197460480.0,704970752.0,29466386432.0,250257408.0,1870066.0,1827217.0
12-04 08:42:20,28.874,14.395,52.583,3.048,0.0,1.101,4096.0,127451136.0,1.0,253.0,3198697472.0,703983616.0,29465874432.0,250519552.0,11183772.0,1760626.0
12-04 08:42:21,37.723,17.077,42.991,0.850,0.0,1.359,4096.0,78311424.0,1.0,195.0,3199508480.0,701706240.0,29474971648.0,242888704.0,5950108.0,1863474.0
12-04 08:42:22,32.272,17.470,48.881,0.258,0.0,1.119,0.0,18587648.0,0.0,71.0,3196747776.0,701227008.0,29389922304.0,331177984.0,6441954.0,2124003.0
12-04 08:42:23,31.374,16.940,50.821,0.0,0.0,0.864,0.0,2166784.0,0.0,20.0,3197718528.0,701247488.0,29411758080.0,308350976.0,6024236.0,1888556.0
12-04 08:42:24,32.586,15.517,51.034,0.0,0.0,0.862,0.0,2158592.0,0.0,19.0,3199389696.0,701251584.0,29437542400.0,280891392.0,5983669.0,1877641.0
12-04 08:42:25,31.934,15.923,51.444,0.0,0.0,0.700,0.0,2154496.0,0.0,19.0,3200020480.0,701280256.0,29460307968.0,257466368.0,5914642.0,1845756.0
12-04 08:42:26,32.455,16.653,49.618,0.085,0.0,1.189,0.0,4104192.0,0.0,28.0,3200770048.0,701300736.0,29485875200.0,231129088.0,6000575.0,1873057.0
12-04 08:42:27,31.897,16.379,50.776,0.086,0.0,0.862,0.0,2428928.0,0.0,30.0,3200778240.0,700612608.0,29482336256.0,235347968.0,6257737.0,2026055.0
12-04 08:42:28,32.931,15.431,50.862,0.086,0.0,0.690,0.0,2445312.0,0.0,29.0,3202064384.0,699777024.0,29474185216.0,243048448.0,6436426.0,2100714.0
12-04 08:42:29,32.079,16.510,50.470,0.0,0.0,0.941,0.0,2256896.0,0.0,22.0,3202289664.0,699158528.0,29474820096.0,242806784.0,5981559.0,1877847.0
12-04 08:42:30,31.782,15.803,51.536,0.0,0.0,0.878,0.0,2179072.0,0.0,21.0,3201384448.0,699039744.0,29492707328.0,225943552.0,5959777.0,1860983.0
12-04 08:42:31,32.570,17.048,49.449,0.085,0.0,0.848,0.0,2281472.0,0.0,23.0,3199381504.0,698339328.0,29487972352.0,233381888.0,5988273.0,1859902.0
12-04 08:42:32,32.091,17.189,49.534,0.085,0.0,1.101,0.0,4386816.0,0.0,43.0,3199569920.0,697597952.0,29486964736.0,234942464.0,5971750.0,1871736.0
12-04 08:42:33,30.934,17.138,50.985,0.0,0.0,0.943,0.0,2400256.0,0.0,28.0,3202244608.0,696979456.0,29484978176.0,234872832.0,6356174.0,2077499.0
12-04 08:42:34,32.158,17.197,49.871,0.0,0.0,0.774,0.0,2338816.0,0.0,26.0,3204083712.0,696496128.0,29488021504.0,230473728.0,6321163.0,2028401.0
12-04 08:42:35,32.035,15.584,51.255,0.173,0.0,0.952,0.0,2236416.0,0.0,21.0,3206557696.0,695861248.0,29489266688.0,227389440.0,5992399.0,1901419.0
12-04 08:42:36,31.255,16.277,51.255,0.0,0.0,1.212,0.0,2338816.0,0.0,25.0,3207462912.0,694956032.0,29477752832.0,238903296.0,6018699.0,1905072.0
12-04 08:42:37,31.525,16.882,50.560,0.0,0.0,1.034,0.0,2273280.0,0.0,22.0,3207684096.0,694407168.0,29480062976.0,236920832.0,5863482.0,1814512.0
12-04 08:42:38,31.288,16.740,51.096,0.0,0.0,0.876,0.0,4362240.0,0.0,39.0,3207553024.0,693919744.0,29486759936.0,230842368.0,6204337.0,1974830.0
12-04 08:42:39,35.228,16.882,46.856,0.086,0.0,0.947,0.0,2658304.0,0.0,39.0,3212632064.0,691912704.0,29434056704.0,280473600.0,6525839.0,2187109.0
12-04 08:42:40,32.540,15.785,51.146,0.0,0.0,0.529,4096.0,2170880.0,1.0,20.0,3203260416.0,691933184.0,29459365888.0,264515584.0,6029826.0,1918692.0
12-04 08:42:41,31.660,17.702,49.957,0.0,0.0,0.681,0.0,2158592.0,0.0,19.0,3204395008.0,691957760.0,29482233856.0,240488448.0,5992968.0,1891024.0
12-04 08:42:42,31.533,16.551,51.045,0.0,0.0,0.871,0.0,2240512.0,0.0,20.0,3203723264.0,691482624.0,29487706112.0,236163072.0,5927628.0,1841594.0
12-04 08:42:43,31.191,17.309,50.643,0.086,0.0,0.771,0.0,2273280.0,0.0,23.0,3205095424.0,690851840.0,29484142592.0,238985216.0,6010903.0,1884548.0
12-04 08:42:44,31.906,15.909,51.486,0.0,0.0,0.699,0.0,4329472.0,0.0,38.0,3204194304.0,690298880.0,29490143232.0,234438656.0,6205947.0,1977856.0
12-04 08:42:45,32.348,15.826,51.043,0.0,0.0,0.783,0.0,2408448.0,0.0,29.0,3203186688.0,689737728.0,29491204096.0,234946560.0,6475020.0,2138246.0
12-04 08:42:46,32.787,15.444,50.906,0.086,0.0,0.777,0.0,2293760.0,0.0,21.0,3202715648.0,689233920.0,29496381440.0,230744064.0,5936416.0,1826941.0
12-04 08:42:47,31.125,16.914,51.090,0.087,0.0,0.785,163840.0,2220032.0,11.0,22.0,3203596288.0,688680960.0,29499695104.0,227102720.0,5993213.0,1900833.0
12-04 08:42:48,33.075,15.590,50.646,0.0,0.0,0.689,0.0,2306048.0,0.0,21.0,3202564096.0,687874048.0,29491466240.0,237170688.0,5982787.0,1879073.0
12-04 08:42:49,32.524,15.091,51.344,0.0,0.0,1.041,0.0,2318336.0,0.0,23.0,3202334720.0,687321088.0,29492703232.0,236716032.0,5999758.0,1867696.0
12-04 08:42:50,9.520,5.476,72.620,11.879,0.0,0.505,8192.0,225988608.0,2.0,438.0,3203461120.0,687333376.0,29500108800.0,228171776.0,3376892.0,1548887.0
12-04 08:42:51,9.456,5.356,73.222,11.799,0.0,0.167,12288.0,268693504.0,3.0,533.0,3204407296.0,686841856.0,29487292416.0,240533504.0,864577.0,1286318.0
12-04 08:42:52,32.458,16.780,45.254,4.576,0.0,0.932,4096.0,170139648.0,1.0,322.0,3203756032.0,686346240.0,29491470336.0,237502464.0,3609615.0,1686158.0
12-04 08:42:53,30.078,16.595,52.031,0.0,0.0,1.296,0.0,2248704.0,0.0,21.0,3206721536.0,685715456.0,29488590848.0,238047232.0,4816346.0,2343439.0
12-04 08:42:54,31.148,16.480,51.510,0.086,0.0,0.777,0.0,2187264.0,0.0,17.0,3205779456.0,685215744.0,29494550528.0,233529344.0,6348878.0,2062826.0
12-04 08:42:55,31.510,16.319,51.215,0.0,0.0,0.955,0.0,2240512.0,0.0,21.0,3206094848.0,684724224.0,29497004032.0,231251968.0,10462436.0,2109669.0
12-04 08:42:56,33.076,16.024,49.871,0.086,0.0,0.943,0.0,2269184.0,0.0,25.0,3204853760.0,684195840.0,29501714432.0,228311040.0,8236341.0,1960291.0
12-04 08:42:57,31.023,16.551,51.820,0.0,0.0,0.607,0.0,2289664.0,0.0,21.0,3205074944.0,683651072.0,29501878272.0,228470784.0,6248515.0,2020079.0
12-04 08:42:58,31.561,16.391,51.264,0.087,0.0,0.697,0.0,2240512.0,0.0,22.0,3205632000.0,683032576.0,29501464576.0,228945920.0,8282714.0,2026857.0
12-04 08:42:59,33.673,15.816,49.575,0.0,0.0,0.935,0.0,2514944.0,0.0,32.0,3207147520.0,682053632.0,29486571520.0,243302400.0,6690274.0,2162220.0
12-04 08:43:00,31.845,16.910,50.472,0.0,0.0,0.773,0.0,2162688.0,0.0,19.0,3206365184.0,681869312.0,29503148032.0,227692544.0,7735954.0,1820987.0
12-04 08:43:01,32.275,16.309,50.215,0.086,0.0,1.116,0.0,2379776.0,0.0,25.0,3207884800.0,680882176.0,29487235072.0,243073024.0,5966911.0,1867145.0
12-04 08:43:02,32.253,16.297,50.341,0.0,0.0,1.109,0.0,2273280.0,0.0,23.0,3206549504.0,680267776.0,29487050752.0,245207040.0,5983606.0,1843378.0
12-04 08:43:03,30.963,16.739,51.258,0.173,0.0,0.867,0.0,4108288.0,0.0,27.0,3205996544.0,679952384.0,29497589760.0,235536384.0,5981627.0,1878867.0
12-04 08:43:04,31.234,17.084,50.733,0.0,0.0,0.949,0.0,2396160.0,0.0,30.0,3204710400.0,679444480.0,29501239296.0,233680896.0,6338846.0,2057441.0
12-04 08:43:05,32.133,15.189,51.800,0.0,0.0,0.878,0.0,2428928.0,0.0,27.0,3205046272.0,678912000.0,29502455808.0,232660992.0,6426277.0,2115770.0
12-04 08:43:06,33.249,15.861,49.703,0.0,0.0,1.187,0.0,2244608.0,0.0,22.0,3205079040.0,678367232.0,29504163840.0,231464960.0,5950279.0,1862126.0
12-04 08:43:07,31.401,16.696,50.779,0.0,0.0,1.125,0.0,2338816.0,0.0,25.0,3205726208.0,677560320.0,29494620160.0,241168384.0,5938260.0,1837997.0
12-04 08:43:08,32.683,16.978,49.491,0.085,0.0,0.764,0.0,2285568.0,0.0,26.0,3206885376.0,677068800.0,29499092992.0,236027904.0,6034058.0,1918114.0
12-04 08:43:09,31.109,16.464,51.127,0.087,0.0,1.213,0.0,4321280.0,0.0,35.0,3205062656.0,676524032.0,29503569920.0,233918464.0,6074275.0,1926977.0
12-04 08:43:10,35.789,16.984,45.667,0.607,0.0,0.953,4096.0,55971840.0,1.0,146.0,3206836224.0,674422784.0,29490024448.0,247791616.0,6202426.0,1993911.0
12-04 08:43:11,33.418,15.691,49.958,0.085,0.0,0.848,4096.0,4681728.0,1.0,39.0,3205103616.0,674455552.0,29462859776.0,276656128.0,6442656.0,2097750.0
12-04 08:43:12,31.802,15.338,51.906,0.0,0.0,0.953,0.0,2170880.0,0.0,22.0,3203698688.0,674455552.0,29486899200.0,254021632.0,5958987.0,1880794.0
12-04 08:43:13,32.958,15.571,50.606,0.0,0.0,0.865,0.0,2158592.0,0.0,19.0,3204538368.0,674484224.0,29509742592.0,230309888.0,5968903.0,1860830.0
12-04 08:43:14,31.767,16.101,50.914,0.174,0.0,1.044,0.0,2289664.0,0.0,26.0,3205308416.0,673845248.0,29506846720.0,233074688.0,5936375.0,1842097.0
12-04 08:43:15,32.810,15.532,50.611,0.0,0.0,1.047,0.0,4341760.0,0.0,34.0,3205361664.0,673398784.0,29512069120.0,228245504.0,5998413.0,1873171.0
12-04 08:43:16,31.371,15.905,51.757,0.0,0.0,0.967,0.0,2355200.0,0.0,30.0,3205582848.0,672731136.0,29509124096.0,231636992.0,6669980.0,2227408.0
12-04 08:43:17,31.882,15.505,51.481,0.0,0.0,1.132,0.0,2301952.0,0.0,24.0,3205632000.0,672239616.0,29512916992.0,228286464.0,5935358.0,1815703.0
12-04 08:43:18,32.048,16.367,50.557,0.086,0.0,0.943,0.0,2297856.0,0.0,23.0,3205779456.0,671563776.0,29508128768.0,233603072.0,5963636.0,1900861.0
12-04 08:43:19,32.428,17.233,49.576,0.0,0.0,0.764,0.0,2289664.0,0.0,21.0,3204644864.0,670912512.0,29504720896.0,238796800.0,6039584.0,1908120.0
12-04 08:43:20,32.116,17.162,49.958,0.085,0.0,0.680,0.0,2297856.0,0.0,25.0,3205599232.0,670384128.0,29506543616.0,236548096.0,5995267.0,1882191.0
12-04 08:43:21,31.255,16.769,51.273,0.088,0.0,0.615,0.0,4280320.0,0.0,33.0,3204890624.0,669917184.0,29513011200.0,231256064.0,6122758.0,1946244.0
12-04 08:43:22,29.823,14.867,51.327,2.743,0.0,1.239,8192.0,165007360.0,2.0,341.0,3207184384.0,669483008.0,29513625600.0,228782080.0,6436941.0,2081189.0
12-04 08:43:23,5.843,3.895,75.445,14.649,0.0,0.169,8192.0,269418496.0,2.0,514.0,3207761920.0,669003776.0,29500604416.0,241704960.0,668213.0,590477.0
12-04 08:43:24,4.587,2.168,81.568,11.676,0.0,0.0,4096.0,237187072.0,1.0,459.0,3207163904.0,669024256.0,29503729664.0,239157248.0,2043406.0,97784.0
12-04 08:43:25,33.391,12.532,53.906,0.086,0.0,0.086,0.0,12234752.0,0.0,76.0,3207278592.0,668356608.0,29506822144.0,236617728.0,2478192.0,256654.0
12-04 08:43:26,36.575,12.823,49.312,1.205,0.0,0.086,4096.0,87048192.0,1.0,228.0,3206803456.0,665948160.0,29507092480.0,239230976.0,442280.0,234593.0
12-04 08:43:27,34.340,12.425,52.632,0.518,0.0,0.086,0.0,35115008.0,0.0,138.0,3204825088.0,665165824.0,29417746432.0,331337728.0,728831.0,238747.0
12-04 08:43:28,32.540,12.914,54.376,0.170,0.0,0.0,0.0,6479872.0,0.0,58.0,3204288512.0,665210880.0,29444141056.0,305434624.0,441901.0,234227.0
12-04 08:43:29,32.275,12.017,55.622,0.086,0.0,0.0,0.0,6479872.0,0.0,57.0,3205042176.0,665251840.0,29470646272.0,278134784.0,442623.0,235141.0
12-04 08:43:30,31.341,12.810,55.594,0.256,0.0,0.0,45056.0,6508544.0,6.0,60.0,3204472832.0,665264128.0,29497868288.0,251469824.0,443703.0,237465.0
12-04 08:43:31,31.212,12.210,56.406,0.172,0.0,0.0,0.0,8445952.0,0.0,66.0,3205111808.0,664838144.0,29507547136.0,241577984.0,441707.0,235326.0
12-04 08:43:32,31.212,12.382,56.234,0.172,0.0,0.0,0.0,7155712.0,0.0,80.0,3207028736.0,663597056.0,29483499520.0,264949760.0,589529.0,314925.0
12-04 08:43:33,31.620,13.196,55.099,0.086,0.0,0.0,0.0,6479872.0,0.0,57.0,3205464064.0,663625728.0,29509693440.0,240291840.0,459879.0,254507.0
12-04 08:43:34,32.323,13.384,54.209,0.084,0.0,0.0,0.0,6467584.0,0.0,59.0,3207839744.0,662810624.0,29507158016.0,241266688.0,443138.0,236598.0
12-04 08:43:35,32.905,11.997,54.927,0.086,0.0,0.086,0.0,6508544.0,0.0,60.0,3207159808.0,662392832.0,29514321920.0,235200512.0,441057.0,233238.0
12-04 08:43:36,32.740,12.638,54.538,0.085,0.0,0.0,0.0,6598656.0,0.0,62.0,3207200768.0,661798912.0,29514076160.0,235999232.0,441401.0,233506.0
12-04 08:43:37,31.588,12.216,56.021,0.175,0.0,0.0,0.0,6643712.0,0.0,64.0,3209576448.0,660983808.0,29505257472.0,243257344.0,445203.0,240413.0
12-04 08:43:38,32.629,12.342,54.945,0.085,0.0,0.0,24576.0,6590464.0,4.0,63.0,3208437760.0,660430848.0,29506998272.0,243208192.0,458981.0,251420.0
12-04 08:43:39,31.293,11.724,56.724,0.259,0.0,0.0,0.0,6668288.0,0.0,65.0,3209084928.0,659795968.0,29506211840.0,243982336.0,442479.0,235832.0
12-04 08:43:40,32.822,11.679,55.328,0.171,0.0,0.0,0.0,8663040.0,0.0,77.0,3207405568.0,659308544.0,29512675328.0,239685632.0,589430.0,313453.0
12-04 08:43:41,31.986,12.812,55.116,0.086,0.0,0.0,0.0,6639616.0,0.0,63.0,3209379840.0,658481152.0,29509189632.0,242024448.0,444193.0,238622.0
12-04 08:43:42,30.412,13.058,56.443,0.086,0.0,0.0,0.0,6569984.0,0.0,64.0,3209093120.0,657801216.0,29509206016.0,242974720.0,443089.0,236773.0
12-04 08:43:43,31.525,12.403,55.814,0.172,0.0,0.086,0.0,6524928.0,0.0,60.0,3208884224.0,657637376.0,29526073344.0,226480128.0,442795.0,236525.0
12-04 08:43:44,32.465,11.372,55.990,0.174,0.0,0.0,0.0,6660096.0,0.0,65.0,3207942144.0,656900096.0,29526040576.0,228192256.0,442073.0,235696.0
12-04 08:43:45,31.756,12.478,55.594,0.172,0.0,0.0,0.0,6569984.0,0.0,58.0,3206868992.0,656211968.0,29528215552.0,227778560.0,441682.0,235140.0
12-04 08:43:46,31.470,13.070,55.374,0.086,0.0,0.0,0.0,6737920.0,0.0,65.0,3208536064.0,655228928.0,29510328320.0,244981760.0,444382.0,238545.0
12-04 08:43:47,32.242,12.594,55.080,0.084,0.0,0.0,0.0,6500352.0,0.0,62.0,3206545408.0,654876672.0,29517238272.0,240414720.0,441166.0,234751.0
12-04 08:43:48,32.476,13.111,53.813,0.514,0.0,0.086,0.0,36040704.0,0.0,134.0,3208798208.0,653725696.0,29521661952.0,234889216.0,440789.0,233630.0
12-04 08:43:49,37.153,12.326,49.306,1.215,0.0,0.0,0.0,78454784.0,0.0,196.0,3205406720.0,651759616.0,29527638016.0,234270720.0,442736.0,237231.0
12-04 08:43:50,35.426,13.500,49.527,1.548,0.0,0.0,270336.0,67047424.0,14.0,212.0,3205939200.0,651284480.0,29428088832.0,333762560.0,460070.0,254160.0
12-04 08:43:51,32.712,11.441,55.593,0.169,0.0,0.085,0.0,6496256.0,0.0,61.0,3206160384.0,651350016.0,29455921152.0,305643520.0,442564.0,236874.0
12-04 08:43:52,32.562,12.425,54.584,0.428,0.0,0.0,0.0,21798912.0,0.0,102.0,3205718016.0,651460608.0,29493768192.0,268128256.0,588526.0,313391.0
12-04 08:43:53,33.619,13.036,52.573,0.772,0.0,0.0,4096.0,51494912.0,1.0,154.0,3209486336.0,650674176.0,29466992640.0,291921920.0,3421.0,4653.0
12-04 08:43:54,31.451,11.816,56.560,0.174,0.0,0.0,0.0,6438912.0,0.0,57.0,3206328320.0,650723328.0,29495234560.0,266788864.0,2476.0,3166.0
12-04 08:43:55,31.053,11.667,57.193,0.088,0.0,0.0,0.0,6443008.0,0.0,57.0,3206127616.0,650756096.0,29524545536.0,237645824.0,4382.0,6678.0
12-04 08:43:56,31.320,12.338,56.255,0.086,0.0,0.0,0.0,6619136.0,0.0,66.0,3208933376.0,649986048.0,29514698752.0,245456896.0,1516.0,1768.0
12-04 08:43:57,31.424,12.974,55.434,0.168,0.0,0.0,0.0,6606848.0,0.0,60.0,3207528448.0,649502720.0,29519405056.0,242638848.0,3812.0,6113.0
12-04 08:43:58,29.575,12.142,58.283,0.0,0.0,0.0,0.0,8654848.0,0.0,82.0,3207458816.0,648986624.0,29522202624.0,240427008.0,36271.0,30221.0
12-04 08:43:59,24.401,12.158,58.733,4.281,0.0,0.428,0.0,98983936.0,0.0,219.0,3207651328.0,648536064.0,29522468864.0,240418816.0,3665224.0,1758411.0
12-04 08:44:00,5.408,2.579,77.787,13.977,0.0,0.250,8192.0,271646720.0,2.0,483.0,3208122368.0,648544256.0,29524340736.0,238067712.0,724111.0,1268716.0
12-04 08:44:01,4.212,2.359,78.096,15.164,0.0,0.168,0.0,272629760.0,0.0,471.0,3208056832.0,648548352.0,29527076864.0,235393024.0,1234108.0,1272629.0
12-04 08:44:02,22.213,11.235,62.093,4.031,0.0,0.429,0.0,92504064.0,0.0,170.0,3208056832.0,648089600.0,29523660800.0,239267840.0,1146630.0,1397071.0
12-04 08:44:03,31.109,17.504,50.173,0.087,0.0,1.127,0.0,2027520.0,0.0,17.0,3207811072.0,647639040.0,29527719936.0,235905024.0,4218318.0,2072286.0
12-04 08:44:04,28.796,17.365,52.531,0.0,0.0,1.309,0.0,249856.0,0.0,10.0,3209273344.0,647184384.0,29529321472.0,233295872.0,8907946.0,2363258.0
12-04 08:44:05,32.305,16.024,50.643,0.0,0.0,1.028,0.0,2105344.0,0.0,14.0,3209740288.0,646742016.0,29531959296.0,230633472.0,8904379.0,2336753.0
12-04 08:44:06,29.366,17.202,51.955,0.0,0.0,1.477,0.0,585728.0,0.0,22.0,3208757248.0,646299648.0,29535727616.0,228290560.0,11106526.0,2597605.0
12-04 08:44:07,31.020,17.138,50.728,0.0,0.0,1.114,0.0,290816.0,0.0,14.0,3212013568.0,645382144.0,29516410880.0,245268480.0,8424803.0,2155977.0
12-04 08:44:08,31.458,17.050,50.043,0.085,0.0,1.364,0.0,2277376.0,0.0,21.0,3210108928.0,644911104.0,29519867904.0,244187136.0,8429533.0,2163885.0
12-04 08:44:09,30.628,16.318,52.007,0.0,0.0,1.047,0.0,897024.0,0.0,21.0,3209449472.0,644456448.0,29523918848.0,241250304.0,6223239.0,2038979.0
12-04 08:44:10,31.684,16.406,51.042,0.087,0.0,0.781,0.0,2273280.0,0.0,21.0,3211124736.0,643989504.0,29525528576.0,238432256.0,8259961.0,2056403.0
12-04 08:44:11,31.379,17.328,50.517,0.0,0.0,0.776,0.0,2248704.0,0.0,25.0,3210706944.0,643543040.0,29531430912.0,233394176.0,6257614.0,2078703.0
12-04 08:44:12,31.107,17.921,49.873,0.0,0.0,1.099,0.0,3334144.0,0.0,23.0,3211120640.0,643096576.0,29535019008.0,229838848.0,6111098.0,2002937.0
12-04 08:44:13,32.164,16.766,50.043,0.086,0.0,0.941,0.0,3215360.0,0.0,34.0,3211063296.0,642568192.0,29536571392.0,228872192.0,6193544.0,2045726.0
12-04 08:44:14,31.250,17.038,50.856,0.0,0.0,0.856,0.0,2359296.0,0.0,23.0,3211444224.0,641622016.0,29520031744.0,245977088.0,6294173.0,2069721.0
12-04 08:44:15,32.353,16.090,50.433,0.087,0.0,1.038,0.0,2289664.0,0.0,24.0,3212029952.0,641105920.0,29522255872.0,243683328.0,8183517.0,2051378.0
12-04 08:44:16,31.931,16.824,50.215,0.086,0.0,0.944,0.0,2150400.0,0.0,19.0,3209428992.0,641015808.0,29539209216.0,229421056.0,4703075.0,2030014.0
12-04 08:44:17,31.472,17.343,50.169,0.0,0.0,1.015,0.0,2338816.0,0.0,23.0,3211870208.0,640086016.0,29523214336.0,243904512.0,7815059.0,2071286.0
12-04 08:44:18,31.316,15.877,51.842,0.0,0.0,0.965,0.0,2285568.0,0.0,24.0,3211407360.0,639565824.0,29525233664.0,242868224.0,6201147.0,2084192.0
12-04 08:44:19,32.292,15.451,51.215,0.087,0.0,0.955,0.0,2240512.0,0.0,22.0,3211157504.0,639102976.0,29528276992.0,240537600.0,6260242.0,2074905.0
12-04 08:44:20,33.130,15.693,50.131,0.0,0.0,1.046,724992.0,2506752.0,41.0,33.0,3231137792.0,638173184.0,29512273920.0,237490176.0,6179498.0,2034108.0
12-04 08:44:21,33.964,17.025,47.807,0.086,0.0,1.118,237568.0,2158592.0,22.0,17.0,3212845056.0,637706240.0,29515567104.0,252956672.0,6205663.0,2042087.0
12-04 08:44:22,31.775,15.844,51.255,0.0,0.0,1.126,0.0,2351104.0,0.0,33.0,3213467648.0,637726720.0,29539573760.0,228306944.0,6293165.0,2103067.0
12-04 08:44:23,32.106,16.524,50.342,0.086,0.0,0.942,0.0,2338816.0,0.0,24.0,3215400960.0,636809216.0,29521272832.0,245592064.0,6879639.0,2140758.0
12-04 08:44:24,32.075,16.123,50.686,0.0,0.0,1.115,0.0,2224128.0,0.0,20.0,3212599296.0,636350464.0,29527080960.0,243044352.0,7826604.0,2115193.0
12-04 08:44:25,31.525,16.537,50.646,0.172,0.0,1.120,0.0,2306048.0,0.0,25.0,3212611584.0,635838464.0,29526753280.0,243871744.0,6253922.0,2061219.0
12-04 08:44:26,32.679,16.553,49.744,0.0,0.0,1.024,0.0,2244608.0,0.0,20.0,3212955648.0,635371520.0,29529989120.0,240758784.0,6133413.0,2010773.0
12-04 08:44:27,31.404,17.362,50.128,0.085,0.0,1.021,0.0,2269184.0,0.0,24.0,3212595200.0,634900480.0,29534502912.0,237076480.0,6202574.0,2054376.0
12-04 08:44:28,32.639,15.972,50.781,0.0,0.0,0.608,0.0,2252800.0,0.0,20.0,3210940416.0,634445824.0,29539487744.0,234201088.0,6177907.0,2012286.0
12-04 08:44:29,31.315,16.003,51.557,0.0,0.0,1.125,0.0,2252800.0,0.0,24.0,3212959744.0,633794560.0,29532336128.0,239984640.0,6106223.0,2020369.0
12-04 08:44:30,30.877,15.526,52.368,0.0,0.0,1.228,0.0,2269184.0,0.0,22.0,3211538432.0,633335808.0,29535612928.0,238587904.0,6155778.0,2029874.0
12-04 08:44:31,32.361,16.223,50.386,0.172,0.0,0.858,0.0,2301952.0,0.0,26.0,3210694656.0,632819712.0,29537345536.0,238215168.0,8220112.0,2051223.0
12-04 08:44:32,30.909,16.797,46.407,4.589,0.0,1.299,4096.0,240082944.0,1.0,446.0,3210276864.0,632283136.0,29536464896.0,240050176.0,4656649.0,2295723.0
12-04 08:44:33,18.632,12.222,58.291,10.085,0.0,0.769,0.0,269484032.0,0.0,508.0,3210919936.0,632283136.0,29549424640.0,226447360.0,1986134.0,1930563.0
12-04 08:44:34,24.313,14.003,56.100,4.897,0.0,0.687,0.0,177541120.0,0.0,368.0,3211116544.0,631828480.0,29547962368.0,228167680.0,2132508.0,1942177.0
12-04 08:44:35,31.538,16.247,51.260,0.0,0.0,0.956,0.0,2236416.0,0.0,22.0,3211902976.0,630894592.0,29533319168.0,242958336.0,3849977.0,1859112.0
12-04 08:44:36,32.244,15.993,50.817,0.086,0.0,0.860,0.0,2289664.0,0.0,21.0,3211829248.0,630366208.0,29532753920.0,244125696.0,6096621.0,1956576.0
12-04 08:44:37,30.983,16.536,51.523,0.087,0.0,0.870,0.0,4280320.0,0.0,39.0,3212574720.0,629927936.0,29537873920.0,238698496.0,10670830.0,1948040.0
12-04 08:44:38,31.670,17.728,49.828,0.0,0.0,0.775,0.0,2277376.0,0.0,23.0,3211612160.0,629288960.0,29533392896.0,244781056.0,7587316.0,2028407.0
12-04 08:44:39,30.783,16.522,51.478,0.0,0.0,1.217,0.0,2293760.0,0.0,23.0,3211845632.0,628846592.0,29536182272.0,242200576.0,8298812.0,2095741.0
12-04 08:44:40,31.524,15.674,51.926,0.0,0.0,0.876,0.0,2232320.0,0.0,22.0,3210833920.0,628330496.0,29537067008.0,242843648.0,8302193.0,2072706.0
12-04 08:44:41,32.491,16.028,50.697,0.087,0.0,0.697,0.0,2392064.0,0.0,27.0,3213082624.0,627838976.0,29538078720.0,240074752.0,8377746.0,2122173.0
12-04 08:44:42,33.305,15.365,50.472,0.086,0.0,0.773,0.0,5758976.0,0.0,36.0,3212136448.0,627408896.0,29540868096.0,238661632.0,6310623.0,2099112.0
12-04 08:44:43,35.783,16.973,45.494,0.875,0.0,0.875,4096.0,76075008.0,1.0,174.0,3211505664.0,625487872.0,29547544576.0,234536960.0,8135233.0,1994752.0
12-04 08:44:44,35.026,17.556,46.041,0.602,0.0,0.775,0.0,48541696.0,0.0,137.0,3211194368.0,624398336.0,29442158592.0,341323776.0,6106814.0,1988041.0
12-04 08:44:45,31.767,15.492,51.871,0.0,0.0,0.870,0.0,2150400.0,0.0,19.0,3210854400.0,624422912.0,29466312704.0,317485056.0,6367439.0,2105177.0
12-04 08:44:46,31.349,16.112,51.664,0.0,0.0,0.876,0.0,2158592.0,0.0,19.0,3211042816.0,624443392.0,29488001024.0,295587840.0,6131030.0,1971880.0
12-04 08:44:47,32.738,16.156,50.085,0.0,0.0,1.020,0.0,2158592.0,0.0,20.0,3210498048.0,624467968.0,29511548928.0,272560128.0,6239990.0,2086684.0
12-04 08:44:48,32.416,15.993,50.559,0.0,0.0,1.032,0.0,2170880.0,0.0,21.0,3209834496.0,624488448.0,29534920704.0,249831424.0,6139340.0,2003871.0
12-04 08:44:49,32.119,17.203,50.0,0.085,0.0,0.593,0.0,2158592.0,0.0,19.0,3209895936.0,624529408.0,29558317056.0,226332672.0,6147448.0,2017275.0
12-04 08:44:50,31.008,17.313,50.904,0.0,0.0,0.775,0.0,2367488.0,0.0,24.0,3210825728.0,623575040.0,29541281792.0,243392512.0,8210878.0,2037769.0
12-04 08:44:51,32.689,14.938,51.406,0.0,0.0,0.967,0.0,2289664.0,0.0,21.0,3211915264.0,623136768.0,29544538112.0,239484928.0,6089669.0,1968159.0
12-04 08:44:52,32.962,15.411,50.771,0.086,0.0,0.771,0.0,2224128.0,0.0,23.0,3211485184.0,622714880.0,29548163072.0,236711936.0,6182158.0,2011250.0
12-04 08:44:53,31.673,15.125,52.224,0.0,0.0,0.979,0.0,2285568.0,0.0,23.0,3212472320.0,622288896.0,29549113344.0,235200512.0,6199689.0,2040528.0
12-04 08:44:54,33.305,16.862,48.826,0.084,0.0,0.923,0.0,2277376.0,0.0,27.0,3212578816.0,621858816.0,29554561024.0,230076416.0,6139724.0,2008774.0
12-04 08:44:55,31.510,15.972,51.562,0.087,0.0,0.868,0.0,2256896.0,0.0,22.0,3211882496.0,621309952.0,29550956544.0,234926080.0,6057999.0,1916102.0
12-04 08:44:56,30.306,17.293,51.528,0.0,0.0,0.873,0.0,2334720.0,0.0,26.0,3211460608.0,620888064.0,29555593216.0,231133184.0,6403450.0,2064194.0
12-04 08:44:57,31.223,16.219,51.518,0.0,0.0,1.041,0.0,2224128.0,0.0,27.0,3211993088.0,620453888.0,29558358016.0,228270080.0,7921493.0,1965653.0
12-04 08:44:58,30.642,16.319,51.736,0.0,0.0,1.302,0.0,2293760.0,0.0,25.0,3210547200.0,619884544.0,29556535296.0,232108032.0,6210736.0,2018607.0
12-04 08:44:59,32.024,16.567,50.213,0.085,0.0,1.110,0.0,2236416.0,0.0,20.0,3212091392.0,619438080.0,29559205888.0,228339712.0,6139029.0,2009805.0
12-04 08:45:00,31.266,17.140,50.474,0.172,0.0,0.947,0.0,2326528.0,0.0,27.0,3212570624.0,618520576.0,29542625280.0,245358592.0,6195964.0,2034412.0
12-04 08:45:01,31.414,16.492,51.309,0.0,0.0,0.785,163840.0,4161536.0,39.0,30.0,3211816960.0,618442752.0,29556957184.0,231858176.0,6097640.0,1944280.0
12-04 08:45:02,37.608,15.771,45.407,0.520,0.0,0.693,4096.0,2867200.0,1.0,37.0,3312865280.0,615059456.0,29439172608.0,251977728.0,12807073.0,2339720.0
12-04 08:45:03,57.818,13.144,28.179,0.0,0.0,0.859,0.0,1433600.0,0.0,59.0,3551416320.0,609624064.0,29213106176.0,244928512.0,9132466.0,2110024.0
12-04 08:45:04,36.752,16.154,43.675,2.308,0.0,1.111,4096.0,154304512.0,1.0,301.0,3581435904.0,608526336.0,29184581632.0,244531200.0,9975240.0,2425968.0
12-04 08:45:05,9.277,2.213,73.277,15.149,0.0,0.085,0.0,266022912.0,0.0,500.0,3597975552.0,608063488.0,29166542848.0,246493184.0,12165881.0,2033261.0
12-04 08:45:06,10.714,3.571,73.639,11.905,0.0,0.170,0.0,235450368.0,0.0,462.0,3603660800.0,608075776.0,29172342784.0,234995712.0,11873976.0,1807796.0
12-04 08:45:07,36.078,16.638,46.350,0.0,0.0,0.934,0.0,2048000.0,0.0,13.0,3605491712.0,607629312.0,29173661696.0,232292352.0,16536457.0,2119874.0
12-04 08:45:08,32.611,17.780,47.962,0.0,0.0,1.648,4096.0,0.0,1.0,0.0,3610042368.0,607117312.0,29173493760.0,228421632.0,10770015.0,2484451.0
12-04 08:45:09,33.420,14.708,50.827,0.0,0.0,1.044,0.0,118784.0,0.0,6.0,3607199744.0,606666752.0,29172580352.0,232628224.0,21968356.0,3058228.0
12-04 08:45:10,32.168,18.007,48.601,0.0,0.0,1.224,0.0,2154496.0,0.0,15.0,3608014848.0,606224384.0,29175521280.0,229314560.0,12149257.0,2261951.0
12-04 08:45:11,33.884,15.552,49.696,0.0,0.0,0.869,0.0,180224.0,0.0,7.0,3607572480.0,605769728.0,29176508416.0,229224448.0,23805590.0,2947541.0
12-04 08:45:12,30.742,18.253,49.520,0.087,0.0,1.397,0.0,2179072.0,0.0,21.0,3612868608.0,605077504.0,29166288896.0,234840064.0,12612963.0,2530238.0
12-04 08:45:13,35.515,14.747,48.778,0.0,0.0,0.960,0.0,2297856.0,0.0,21.0,3613102080.0,604639232.0,29168705536.0,232628224.0,23065684.0,2605898.0
12-04 08:45:14,32.618,16.567,49.700,0.0,0.0,1.116,0.0,172032.0,0.0,9.0,3613306880.0,604196864.0,29169233920.0,232337408.0,17197659.0,2647664.0
12-04 08:45:15,34.991,16.638,47.256,0.086,0.0,1.029,0.0,2297856.0,0.0,22.0,3616923648.0,603701248.0,29168074752.0,230375424.0,16852863.0,2633476.0
12-04 08:45:16,33.909,16.652,48.404,0.0,0.0,1.035,0.0,2256896.0,0.0,23.0,3612917760.0,603271168.0,29170343936.0,232542208.0,17712328.0,2545051.0
12-04 08:45:17,33.967,16.508,48.574,0.173,0.0,0.778,0.0,2179072.0,0.0,18.0,3617497088.0,602832896.0,29170315264.0,228429824.0,15412747.0,2225154.0
12-04 08:45:18,33.681,15.144,50.479,0.0,0.0,0.696,0.0,2220032.0,0.0,22.0,3613806592.0,602390528.0,29174308864.0,228569088.0,17314520.0,2456316.0
12-04 08:45:19,32.413,15.494,51.380,0.0,0.0,0.712,0.0,2326528.0,0.0,22.0,3616632832.0,601501696.0,29155184640.0,245755904.0,14354300.0,2597839.0
12-04 08:45:20,33.623,15.986,49.348,0.0,0.0,1.043,0.0,253952.0,0.0,11.0,3617558528.0,601063424.0,29154848768.0,245604352.0,19448308.0,2536046.0
12-04 08:45:21,32.989,15.935,49.871,0.086,0.0,1.120,0.0,2224128.0,0.0,22.0,3620016128.0,600641536.0,29157085184.0,241332224.0,14282958.0,2543888.0
12-04 08:45:22,35.013,15.713,48.335,0.0,0.0,0.939,0.0,2273280.0,0.0,21.0,3618258944.0,600211456.0,29158387712.0,242216960.0,16488486.0,2591807.0
12-04 08:45:23,33.333,16.279,49.354,0.086,0.0,0.947,0.0,2236416.0,0.0,24.0,3617894400.0,599777280.0,29159735296.0,241668096.0,17559219.0,2525187.0
12-04 08:45:24,32.468,17.489,49.177,0.0,0.0,0.866,0.0,2568192.0,0.0,33.0,3618099200.0,599355392.0,29163376640.0,238243840.0,14767329.0,2532959.0
12-04 08:45:25,35.060,15.630,48.100,0.0,0.0,1.209,0.0,2150400.0,0.0,23.0,3623448576.0,598913024.0,29165293568.0,231419904.0,19406019.0,2307887.0
12-04 08:45:26,32.558,17.571,48.751,0.086,0.0,1.034,0.0,2322432.0,0.0,23.0,3624087552.0,598478848.0,29168369664.0,228139008.0,13739561.0,2433926.0
12-04 08:45:27,33.363,15.716,50.044,0.0,0.0,0.878,0.0,2232320.0,0.0,23.0,3622887424.0,598036480.0,29168009216.0,230141952.0,17472323.0,2471253.0
12-04 08:45:28,33.736,15.099,49.871,0.086,0.0,1.208,0.0,2269184.0,0.0,21.0,3623309312.0,597594112.0,29170089984.0,228081664.0,12956364.0,2487514.0
12-04 08:45:29,33.105,17.667,48.370,0.086,0.0,0.772,0.0,2322432.0,0.0,23.0,3632672768.0,596697088.0,29152112640.0,237592576.0,18491956.0,2519197.0
12-04 08:45:30,32.662,16.112,50.0,0.0,0.0,1.226,0.0,155648.0,0.0,10.0,3625578496.0,596525056.0,29165150208.0,231821312.0,15234230.0,2540718.0
12-04 08:45:31,33.881,16.422,48.920,0.0,0.0,0.778,57344.0,2289664.0,2.0,24.0,3627905024.0,596103168.0,29165969408.0,229097472.0,16272012.0,2503568.0
12-04 08:45:32,33.660,14.693,50.757,0.0,0.0,0.890,0.0,2306048.0,0.0,27.0,3626160128.0,595587072.0,29165920256.0,231407616.0,14073796.0,2448584.0
12-04 08:45:33,36.207,15.345,46.466,0.431,0.0,1.552,0.0,29622272.0,0.0,82.0,3628380160.0,594366464.0,29153234944.0,243093504.0,19352631.0,2522729.0
12-04 08:45:34,35.520,16.865,45.911,0.170,0.0,1.533,0.0,35430400.0,0.0,94.0,3628089344.0,593825792.0,29119115264.0,278044672.0,17640761.0,2546751.0
12-04 08:45:35,33.699,17.399,47.889,0.169,0.0,0.845,0.0,2191360.0,0.0,22.0,3629977600.0,593854464.0,29142691840.0,252551168.0,13839282.0,2436436.0
12-04 08:45:36,32.062,16.898,48.440,1.213,0.0,1.386,0.0,81543168.0,0.0,164.0,3630006272.0,593883136.0,29164560384.0,230625280.0,17551462.0,2438092.0
12-04 08:45:37,33.506,16.667,41.710,6.822,0.0,1.295,0.0,272633856.0,0.0,499.0,3630706688.0,592896000.0,29141733376.0,253739008.0,13755028.0,2484676.0
12-04 08:45:38,25.065,15.039,48.401,10.026,0.0,1.469,0.0,271581184.0,0.0,509.0,3630444544.0,592896000.0,29159383040.0,236351488.0,15470950.0,2830515.0
12-04 08:45:39,31.900,15.305,50.731,1.032,0.0,1.032,0.0,45715456.0,0.0,134.0,3628134400.0,592470016.0,29161410560.0,237060096.0,19406520.0,2184636.0
12-04 08:45:40,34.233,16.028,48.868,0.087,0.0,0.784,0.0,2265088.0,0.0,23.0,3630166016.0,591982592.0,29159337984.0,237588480.0,16096514.0,2463808.0
12-04 08:45:41,32.727,16.623,49.610,0.087,0.0,0.952,0.0,2293760.0,0.0,24.0,3630931968.0,591544320.0,29162250240.0,234348544.0,13148562.0,2451213.0
12-04 08:45:42,31.002,18.048,49.914,0.0,0.0,1.036,0.0,2220032.0,0.0,23.0,3633876992.0,590974976.0,29157879808.0,236343296.0,10821987.0,2459721.0
12-04 08:45:43,31.728,16.165,51.591,0.086,0.0,0.430,0.0,2310144.0,0.0,22.0,3633004544.0,590544896.0,29161979904.0,233545728.0,2200504.0,2028364.0
12-04 08:45:44,32.794,16.525,49.574,0.0,0.0,1.107,0.0,2310144.0,0.0,28.0,3632902144.0,590127104.0,29165191168.0,230854656.0,11544717.0,2185842.0
12-04 08:45:45,31.865,16.926,50.173,0.0,0.0,1.036,0.0,2306048.0,0.0,21.0,3633864704.0,589705216.0,29167460352.0,228044800.0,10441966.0,2145297.0
12-04 08:45:46,32.090,15.525,51.518,0.0,0.0,0.867,0.0,2338816.0,0.0,24.0,3638661120.0,588771328.0,29146288128.0,245354496.0,5961991.0,1900076.0
12-04 08:45:47,32.491,15.767,50.784,0.087,0.0,0.871,0.0,2183168.0,0.0,22.0,3637276672.0,588722176.0,29165903872.0,227172352.0,8300901.0,2076644.0
12-04 08:45:48,31.272,15.813,51.943,0.0,0.0,0.972,0.0,2342912.0,0.0,23.0,3639517184.0,587841536.0,29147996160.0,243720192.0,8099837.0,1909561.0
12-04 08:45:49,32.942,16.597,49.623,0.0,0.0,0.838,0.0,2224128.0,0.0,22.0,3639074816.0,587403264.0,29150412800.0,242184192.0,6119439.0,1958830.0
12-04 08:45:50,32.564,16.068,50.427,0.085,0.0,0.855,0.0,2260992.0,0.0,20.0,3638669312.0,586899456.0,29151600640.0,241905664.0,8134708.0,1973325.0
12-04 08:45:51,39.492,14.011,45.709,0.0,0.0,0.788,0.0,2420736.0,0.0,46.0,3639889920.0,586489856.0,29151002624.0,241692672.0,10724414.0,2437037.0
12-04 08:45:52,35.478,15.565,47.652,0.174,0.0,1.130,20480.0,2265088.0,4.0,23.0,3640692736.0,586055680.0,29151744000.0,240582656.0,8215719.0,2949069.0
12-04 08:45:53,35.866,14.311,49.117,0.0,0.0,0.707,0.0,2158592.0,0.0,19.0,3641331712.0,585560064.0,29151670272.0,240513024.0,7549499.0,2486994.0
12-04 08:45:54,37.566,13.757,47.707,0.0,0.0,0.970,0.0,2244608.0,0.0,21.0,3644022784.0,585027584.0,29147529216.0,242495488.0,10015070.0,2793445.0
12-04 08:45:55,36.118,14.186,48.825,0.087,0.0,0.783,0.0,2052096.0,0.0,13.0,3643437056.0,584986624.0,29163540480.0,227110912.0,8346812.0,2874700.0
12-04 08:45:56,35.733,15.265,48.049,0.0,0.0,0.954,0.0,364544.0,0.0,16.0,3644116992.0,584560640.0,29164011520.0,226385920.0,8152184.0,2860050.0
12-04 08:45:57,35.972,15.404,47.332,0.0,0.0,1.291,0.0,2207744.0,0.0,20.0,3639549952.0,584142848.0,29164437504.0,230944768.0,8238927.0,2884216.0
12-04 08:45:58,35.807,16.307,46.851,0.086,0.0,0.949,0.0,2314240.0,0.0,26.0,3641552896.0,583757824.0,29166465024.0,227299328.0,8436486.0,2968287.0
12-04 08:45:59,36.332,14.225,48.757,0.086,0.0,0.600,0.0,4370432.0,0.0,40.0,3637100544.0,583385088.0,29169901568.0,228687872.0,7299201.0,1469645.0
12-04 08:46:00,36.629,11.866,51.247,0.258,0.0,0.0,0.0,10108928.0,0.0,74.0,3634143232.0,582590464.0,29153406976.0,248934400.0,2394608.0,1067307.0
12-04 08:46:01,39.104,12.489,47.545,0.775,0.0,0.086,4096.0,54349824.0,1.0,143.0,3624083456.0,581656576.0,29174505472.0,238829568.0,3812996.0,1005916.0
12-04 08:46:02,39.307,11.861,47.446,1.039,0.0,0.346,4096.0,78118912.0,1.0,231.0,3625541632.0,580321280.0,29071343616.0,341868544.0,2547254.0,1065786.0
12-04 08:46:03,35.825,11.426,52.577,0.086,0.0,0.086,0.0,6463488.0,0.0,60.0,3625009152.0,580374528.0,29095800832.0,317890560.0,2398340.0,1068367.0
12-04 08:46:04,36.045,11.815,51.969,0.171,0.0,0.0,0.0,6488064.0,0.0,59.0,3626393600.0,580452352.0,29121257472.0,290971648.0,2546993.0,1080828.0
12-04 08:46:05,36.189,11.189,52.360,0.175,0.0,0.087,0.0,6492160.0,0.0,61.0,3625660416.0,580509696.0,29144883200.0,268021760.0,2389324.0,1061045.0
12-04 08:46:06,35.402,11.014,53.322,0.087,0.0,0.175,0.0,6463488.0,0.0,58.0,3624574976.0,580542464.0,29173063680.0,240893952.0,2394091.0,1066698.0
12-04 08:46:07,37.123,11.800,50.904,0.172,0.0,0.0,0.0,6574080.0,0.0,65.0,3627732992.0,580124672.0,29173833728.0,237383680.0,2282212.0,998579.0
12-04 08:46:08,36.661,11.704,51.377,0.086,0.0,0.172,0.0,8478720.0,0.0,47.0,3625349120.0,579747840.0,29175869440.0,238108672.0,2489414.0,1080082.0
12-04 08:46:09,5.167,1.083,79.333,14.250,0.0,0.167,8192.0,265293824.0,2.0,491.0,3626283008.0,579756032.0,29177937920.0,235098112.0,1964027.0,842908.0
12-04 08:46:10,5.528,0.503,76.884,17.085,0.0,0.0,0.0,271593472.0,0.0,478.0,3626704896.0,579760128.0,29177954304.0,234655744.0,1979114.0,845609.0
12-04 08:46:11,27.351,8.973,59.448,4.055,0.0,0.173,0.0,74948608.0,0.0,190.0,3624693760.0,579362816.0,29169364992.0,245653504.0,2473132.0,1065405.0
12-04 08:46:12,35.653,12.457,51.632,0.086,0.0,0.172,0.0,4403200.0,0.0,44.0,3624861696.0,579014656.0,29174546432.0,240652288.0,2243327.0,990510.0
12-04 08:46:13,35.893,10.958,52.804,0.173,0.0,0.173,0.0,7577600.0,0.0,77.0,3624718336.0,578727936.0,29178839040.0,236789760.0,2558027.0,1212866.0
12-04 08:46:14,36.824,10.987,51.931,0.086,0.0,0.172,0.0,6529024.0,0.0,60.0,3626192896.0,578420736.0,29182111744.0,232349696.0,2389369.0,1060861.0
12-04 08:46:15,36.216,11.387,52.140,0.171,0.0,0.086,0.0,6578176.0,0.0,59.0,3628527616.0,578101248.0,29184811008.0,227635200.0,2546892.0,1069649.0
12-04 08:46:16,35.386,11.622,52.645,0.173,0.0,0.173,0.0,6651904.0,0.0,67.0,3628445696.0,577429504.0,29170360320.0,242839552.0,2373877.0,1043000.0
12-04 08:46:17,35.395,12.199,52.234,0.086,0.0,0.086,0.0,4472832.0,0.0,47.0,3629469696.0,576999424.0,29167824896.0,244781056.0,2292467.0,1015989.0
12-04 08:46:18,36.724,11.810,51.121,0.086,0.0,0.259,0.0,6520832.0,0.0,55.0,3630436352.0,576606208.0,29169381376.0,242651136.0,2483549.0,1066305.0
12-04 08:46:19,35.897,12.222,51.624,0.171,0.0,0.085,0.0,6574080.0,0.0,60.0,3630321664.0,576229376.0,29171097600.0,241426432.0,2430773.0,1074476.0
12-04 08:46:20,36.693,11.370,51.766,0.086,0.0,0.086,65536.0,6586368.0,5.0,62.0,3631312896.0,575930368.0,29174382592.0,237449216.0,2548137.0,1083066.0
12-04 08:46:21,37.037,11.800,50.904,0.086,0.0,0.172,0.0,6557696.0,0.0,60.0,3631493120.0,575598592.0,29180850176.0,231133184.0,2389642.0,1064092.0
12-04 08:46:22,34.174,10.870,54.609,0.174,0.0,0.174,0.0,6582272.0,0.0,61.0,3633315840.0,575254528.0,29183594496.0,226910208.0,2421278.0,1073435.0
12-04 08:46:23,36.087,12.174,51.565,0.087,0.0,0.087,0.0,6623232.0,0.0,61.0,3631939584.0,574545920.0,29168951296.0,243638272.0,2461868.0,1062163.0
12-04 08:46:24,35.611,11.529,52.690,0.085,0.0,0.085,0.0,6541312.0,0.0,60.0,3632820224.0,574255104.0,29172273152.0,239726592.0,2409618.0,1064188.0
12-04 08:46:25,36.278,11.235,52.230,0.086,0.0,0.172,0.0,9781248.0,0.0,70.0,3634114560.0,573898752.0,29171462144.0,239599616.0,2432520.0,1075764.0
12-04 08:46:26,35.646,11.275,52.819,0.173,0.0,0.087,0.0,6565888.0,0.0,63.0,3632414720.0,573575168.0,29175197696.0,237887488.0,2392004.0,1080177.0
12-04 08:46:27,37.003,12.278,50.466,0.169,0.0,0.085,0.0,7880704.0,0.0,52.0,3634540544.0,573239296.0,29176958976.0,234336256.0,2469180.0,989817.0
12-04 08:46:28,40.310,12.145,45.134,2.239,0.0,0.172,4096.0,91283456.0,1.0,223.0,3634552832.0,571469824.0,29171654656.0,241397760.0,2431836.0,1081404.0
12-04 08:46:29,40.944,11.245,44.979,2.661,0.0,0.172,0.0,109350912.0,0.0,278.0,3635728384.0,569982976.0,29020401664.0,392962048.0,2063813.0,829081.0
12-04 08:46:30,35.684,11.470,52.591,0.170,0.0,0.085,0.0,6459392.0,0.0,59.0,3633795072.0,570044416.0,29046439936.0,368795648.0,1994374.0,846552.0
12-04 08:46:31,36.147,11.424,52.174,0.0,0.0,0.256,0.0,6524928.0,0.0,59.0,3633160192.0,570118144.0,29073408000.0,342388736.0,1973203.0,847840.0
12-04 08:46:32,35.891,12.106,51.662,0.171,0.0,0.171,0.0,6488064.0,0.0,62.0,3635175424.0,570155008.0,29097959424.0,315785216.0,2088827.0,830938.0
12-04 08:46:33,34.625,12.575,52.455,0.258,0.0,0.086,0.0,4329472.0,0.0,43.0,3634507776.0,570171392.0,29123432448.0,290963456.0,1949420.0,834571.0
12-04 08:46:34,34.921,11.287,53.527,0.088,0.0,0.176,0.0,6422528.0,0.0,55.0,3634089984.0,570195968.0,29148237824.0,266551296.0,2265237.0,933771.0
12-04 08:46:35,36.919,11.360,51.463,0.172,0.0,0.086,303104.0,6467584.0,21.0,57.0,3635986432.0,570241024.0,29174898688.0,237948928.0,2121265.0,928189.0
12-04 08:46:36,36.792,10.720,52.230,0.086,0.0,0.172,49152.0,6520832.0,11.0,59.0,3633242112.0,569876480.0,29179453440.0,236503040.0,2027165.0,831626.0
12-04 08:46:37,34.522,10.783,54.522,0.087,0.0,0.087,0.0,6553600.0,0.0,61.0,3635490816.0,569524224.0,29181128704.0,232931328.0,1991751.0,844830.0
12-04 08:46:38,34.835,11.525,53.466,0.087,0.0,0.087,0.0,6549504.0,0.0,58.0,3637297152.0,569249792.0,29185331200.0,227196928.0,1968133.0,847639.0
12-04 08:46:39,35.586,12.404,51.668,0.171,0.0,0.171,0.0,6660096.0,0.0,64.0,3637551104.0,568549376.0,29166333952.0,246640640.0,1951774.0,829324.0
12-04 08:46:40,35.431,11.207,53.190,0.086,0.0,0.086,0.0,6541312.0,0.0,61.0,3638173696.0,568201216.0,29168037888.0,244662272.0,2097381.0,848535.0
12-04 08:46:41,34.327,11.670,53.833,0.170,0.0,0.0,794624.0,7467008.0,20.0,77.0,3637796864.0,567971840.0,29174595584.0,238710784.0,1967756.0,833301.0
12-04 08:46:42,34.397,12.155,53.190,0.086,0.0,0.172,0.0,6553600.0,0.0,66.0,3638325248.0,567668736.0,29178445824.0,234635264.0,2070470.0,829561.0
12-04 08:46:43,34.741,11.379,53.534,0.086,0.0,0.259,0.0,6557696.0,0.0,59.0,3637751808.0,567382016.0,29183877120.0,230064128.0,1977220.0,848884.0
12-04 08:46:44,34.019,12.425,53.299,0.171,0.0,0.086,0.0,6668288.0,0.0,66.0,3640221696.0,566755328.0,29166358528.0,245739520.0,2086016.0,829583.0
12-04 08:46:45,34.340,11.734,53.581,0.173,0.0,0.173,53248.0,6565888.0,7.0,63.0,3639754752.0,566456320.0,29172404224.0,240459776.0,1949412.0,830540.0
12-04 08:46:46,14.358,4.054,69.848,11.571,0.0,0.169,0.0,254042112.0,0.0,433.0,3640610816.0,566460416.0,29179277312.0,232726528.0,1984205.0,853781.0
12-04 08:46:47,4.188,0.754,79.313,15.745,0.0,0.0,0.0,269484032.0,0.0,411.0,3640926208.0,566460416.0,29179285504.0,232402944.0,2265863.0,841830.0
12-04 08:46:48,16.143,4.758,70.943,8.071,0.0,0.085,4096.0,163131392.0,1.0,296.0,3640696832.0,566157312.0,29169086464.0,243134464.0,1949237.0,831724.0
12-04 08:46:49,35.739,11.254,52.835,0.086,0.0,0.086,0.0,6549504.0,0.0,61.0,3641421824.0,565886976.0,29173485568.0,238280704.0,1978346.0,842710.0
12-04 08:46:50,35.035,10.900,53.979,0.087,0.0,0.0,0.0,6549504.0,0.0,60.0,3642142720.0,565600256.0,29176709120.0,234622976.0,2009627.0,833723.0
12-04 08:46:51,32.931,12.069,54.655,0.259,0.0,0.086,0.0,6582272.0,0.0,63.0,3640995840.0,565309440.0,29183324160.0,229445632.0,1170031.0,498095.0
12-04 08:46:52,31.067,12.392,56.454,0.086,0.0,0.0,0.0,6606848.0,0.0,61.0,3643559936.0,564658176.0,29165211648.0,245645312.0,4518.0,8941.0
12-04 08:46:53,32.538,12.095,55.196,0.170,0.0,0.0,0.0,10043392.0,0.0,72.0,3644506112.0,564342784.0,29166604288.0,243621888.0,3995.0,141078.0
12-04 08:46:54,35.429,12.574,50.977,1.020,0.0,0.0,0.0,69513216.0,0.0,189.0,3644194816.0,563179520.0,29173731328.0,237969408.0,4661.0,7025.0
12-04 08:46:55,34.394,12.812,51.677,1.118,0.0,0.0,0.0,72028160.0,0.0,216.0,3644919808.0,562212864.0,29067321344.0,344621056.0,2950.0,4148.0
12-04 08:46:56,22.298,8.405,69.211,0.086,0.0,0.0,0.0,6025216.0,0.0,60.0,3642531840.0,562237440.0,29089280000.0,325025792.0,2790.0,4014.0
12-04 08:46:57,0.083,0.333,99.417,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,3643195392.0,562237440.0,29090140160.0,323502080.0,3812.0,6117.0
12-04 08:46:58,0.167,0.417,99.416,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3644219392.0,562237440.0,29090140160.0,322478080.0,1742.0,2030.0
12-04 08:46:59,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3644215296.0,562237440.0,29090144256.0,322478080.0,3294.0,4448.0
12-04 08:47:00,5.686,0.669,93.645,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,3644198912.0,562237440.0,29090152448.0,322486272.0,1511154.0,394222.0
12-04 08:47:01,4.515,0.418,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3644452864.0,562237440.0,29090152448.0,322232320.0,2003773.0,859134.0
12-04 08:47:02,4.519,0.418,94.728,0.167,0.0,0.167,0.0,81920.0,0.0,5.0,3645468672.0,562237440.0,29090152448.0,321216512.0,2001208.0,858955.0
12-04 08:47:03,3.946,0.504,95.382,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,3645935616.0,562237440.0,29090160640.0,320741376.0,2000368.0,863640.0
12-04 08:47:04,4.837,0.334,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3646984192.0,562237440.0,29090160640.0,319692800.0,2013110.0,854934.0
12-04 08:47:05,4.431,0.418,94.816,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3647746048.0,562237440.0,29090160640.0,318930944.0,1990307.0,853439.0
12-04 08:47:06,4.766,0.418,94.816,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3648253952.0,562237440.0,29090160640.0,318423040.0,1999581.0,872312.0
12-04 08:47:07,4.191,0.419,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3649007616.0,562237440.0,29090168832.0,317661184.0,1993498.0,852720.0
12-04 08:47:08,4.706,0.336,94.790,0.084,0.0,0.084,0.0,57344.0,0.0,5.0,3650527232.0,562241536.0,29090168832.0,316137472.0,2056442.0,870444.0
12-04 08:47:09,4.264,0.418,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651764224.0,562241536.0,29090168832.0,314900480.0,1992573.0,856324.0
12-04 08:47:10,4.450,0.168,95.298,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3653320704.0,562241536.0,29090168832.0,313344000.0,1993672.0,858414.0
12-04 08:47:11,4.202,0.252,95.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3654713344.0,562241536.0,29090172928.0,311947264.0,2108979.0,880721.0
12-04 08:47:12,4.671,0.500,94.579,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3656617984.0,562241536.0,29090172928.0,310042624.0,2012696.0,857800.0
12-04 08:47:13,4.198,0.420,95.214,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3657846784.0,562245632.0,29090177024.0,308805632.0,1999784.0,862020.0
12-04 08:47:14,4.279,0.587,94.883,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3652669440.0,562249728.0,29090177024.0,313978880.0,2268466.0,859253.0
12-04 08:47:15,4.104,0.586,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3653427200.0,562249728.0,29090181120.0,313217024.0,1992270.0,853990.0
12-04 08:47:16,4.107,0.503,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3654664192.0,562249728.0,29090181120.0,311980032.0,2078791.0,855730.0
12-04 08:47:17,4.114,0.420,95.466,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3655331840.0,562249728.0,29090181120.0,311312384.0,1991994.0,853047.0
12-04 08:47:18,4.587,0.500,94.662,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3657232384.0,562253824.0,29090181120.0,309407744.0,1992904.0,857705.0
12-04 08:47:19,5.071,0.582,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3656540160.0,562253824.0,29090185216.0,310095872.0,2114820.0,858712.0
12-04 08:47:20,5.167,0.417,94.083,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3651764224.0,562257920.0,29090185216.0,314867712.0,2009315.0,860862.0
12-04 08:47:21,4.435,0.418,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652268032.0,562257920.0,29090189312.0,314359808.0,2048337.0,860765.0
12-04 08:47:22,4.202,0.588,95.126,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652902912.0,562257920.0,29090189312.0,313724928.0,2000592.0,856201.0
12-04 08:47:23,4.271,0.670,92.462,2.429,0.0,0.168,4096.0,166416384.0,1.0,300.0,3653525504.0,562266112.0,29090193408.0,313090048.0,2004491.0,855033.0
12-04 08:47:24,4.420,0.667,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3654029312.0,562266112.0,29090197504.0,312582144.0,1992316.0,851695.0
12-04 08:47:25,4.446,0.252,95.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3654664192.0,562266112.0,29090197504.0,311947264.0,2151691.0,856469.0
12-04 08:47:26,4.674,0.334,94.741,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3655516160.0,562270208.0,29090197504.0,311091200.0,1992054.0,853925.0
12-04 08:47:27,4.431,0.251,95.234,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3656306688.0,562270208.0,29090201600.0,310296576.0,2005533.0,857193.0
12-04 08:47:28,4.750,0.500,94.583,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,3657191424.0,562274304.0,29090201600.0,309407744.0,2107518.0,857261.0
12-04 08:47:29,4.023,0.251,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3658330112.0,562274304.0,29090205696.0,308264960.0,2015386.0,864272.0
12-04 08:47:30,4.443,0.168,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3658838016.0,562274304.0,29090205696.0,307757056.0,2051112.0,858178.0
12-04 08:47:31,4.825,0.582,94.426,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3658706944.0,562274304.0,29090209792.0,307884032.0,2034562.0,858554.0
12-04 08:47:32,4.107,0.587,95.138,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,3659083776.0,562278400.0,29090209792.0,307503104.0,1998512.0,852731.0
12-04 08:47:33,4.202,0.252,95.462,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,3659554816.0,562282496.0,29090209792.0,307027968.0,1778182.0,848493.0
12-04 08:47:34,4.587,0.500,94.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3660218368.0,562282496.0,29090213888.0,306360320.0,2180760.0,854621.0
12-04 08:47:35,4.264,0.251,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3660214272.0,562282496.0,29090217984.0,306360320.0,2085302.0,869530.0
12-04 08:47:36,4.496,0.416,94.838,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3660177408.0,562282496.0,29090222080.0,306393088.0,2023716.0,860648.0
12-04 08:47:37,4.181,0.418,94.900,0.418,0.0,0.084,0.0,28672.0,0.0,3.0,3660496896.0,562286592.0,29090217984.0,306073600.0,2011053.0,855532.0
12-04 08:47:38,4.833,0.417,94.583,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3660849152.0,562290688.0,29090217984.0,305717248.0,2044892.0,901684.0
12-04 08:47:39,4.097,0.502,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3660578816.0,562290688.0,29090226176.0,305979392.0,2006125.0,862747.0
12-04 08:47:40,4.279,0.168,95.386,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3660558336.0,562290688.0,29090230272.0,305995776.0,2183899.0,855500.0
12-04 08:47:41,4.833,0.250,94.583,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3661193216.0,562290688.0,29090230272.0,305360896.0,2005215.0,852347.0
12-04 08:47:42,4.417,0.500,94.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3661193216.0,562290688.0,29090230272.0,305360896.0,1992694.0,854391.0
12-04 08:47:43,4.603,0.251,94.979,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3661283328.0,562298880.0,29090226176.0,305266688.0,1992989.0,855141.0
12-04 08:47:44,4.762,0.334,94.737,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3658932224.0,562298880.0,29090234368.0,307609600.0,1993109.0,855923.0
12-04 08:47:45,4.174,0.584,95.159,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3658989568.0,562298880.0,29090234368.0,307552256.0,1993497.0,854325.0
12-04 08:47:46,4.526,0.335,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3659239424.0,562298880.0,29090238464.0,307298304.0,2116942.0,863923.0
12-04 08:47:47,4.264,0.334,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3659235328.0,562298880.0,29090242560.0,307298304.0,2004762.0,863862.0
12-04 08:47:48,4.580,0.500,94.754,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3659649024.0,562298880.0,29090242560.0,306884608.0,2010800.0,875017.0
12-04 08:47:49,4.264,0.502,94.900,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3660025856.0,562302976.0,29090242560.0,306503680.0,1987327.0,852578.0
12-04 08:47:50,4.174,0.501,95.075,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3660152832.0,562302976.0,29090242560.0,306376704.0,2092618.0,854894.0
12-04 08:47:51,4.010,0.418,95.322,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3660402688.0,562302976.0,29090246656.0,306122752.0,1992248.0,854730.0
12-04 08:47:52,4.177,0.501,95.071,0.0,0.0,0.251,0.0,24576.0,0.0,6.0,3660783616.0,562302976.0,29090246656.0,305741824.0,1993468.0,855431.0
12-04 08:47:53,3.843,0.668,95.238,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3660910592.0,562311168.0,29090238464.0,305614848.0,2076236.0,856176.0
12-04 08:47:54,4.184,0.251,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3660902400.0,562311168.0,29090246656.0,305614848.0,1993105.0,853871.0
12-04 08:47:55,4.591,0.584,94.658,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3660894208.0,562315264.0,29090250752.0,305614848.0,1993546.0,857373.0
12-04 08:47:56,4.428,0.251,95.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3660984320.0,562315264.0,29090254848.0,305520640.0,2046296.0,865763.0
12-04 08:47:57,4.023,0.335,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661144064.0,562315264.0,29090254848.0,305360896.0,1995605.0,853786.0
12-04 08:47:58,4.758,0.584,94.491,0.0,0.0,0.167,0.0,102400.0,0.0,11.0,3661778944.0,562319360.0,29090250752.0,304726016.0,2073434.0,856402.0
12-04 08:47:59,4.409,0.499,94.842,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3661570048.0,562319360.0,29090254848.0,304930816.0,2005309.0,851267.0
12-04 08:48:00,2.345,0.335,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661774848.0,562319360.0,29090254848.0,304726016.0,1235721.0,525006.0
12-04 08:48:01,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3661066240.0,562323456.0,29090258944.0,305426432.0,148950.0,10592.0
12-04 08:48:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662020608.0,562323456.0,29090258944.0,304472064.0,4027.0,141968.0
12-04 08:48:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3662016512.0,562327552.0,29090258944.0,304472064.0,4903.0,7516.0
12-04 08:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662004224.0,562327552.0,29090271232.0,304472064.0,4488.0,5961.0
12-04 08:48:05,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662004224.0,562327552.0,29090271232.0,304472064.0,2670.0,3028.0
12-04 08:48:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662004224.0,562327552.0,29090271232.0,304472064.0,3031.0,3369.0
12-04 08:48:07,0.083,0.167,99.666,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,3661778944.0,562335744.0,29090271232.0,304689152.0,4637.0,4400.0
12-04 08:48:08,8.236,0.416,91.265,0.0,0.0,0.083,0.0,184320.0,0.0,28.0,3661742080.0,562335744.0,29090271232.0,304726016.0,2617132.0,809583.0
12-04 08:48:09,4.988,0.416,94.514,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3661864960.0,562335744.0,29090275328.0,304599040.0,2036581.0,873475.0
12-04 08:48:10,4.420,0.584,94.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3661987840.0,562335744.0,29090279424.0,304472064.0,2106917.0,874711.0
12-04 08:48:11,4.370,0.336,95.210,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662110720.0,562335744.0,29090283520.0,304345088.0,2049246.0,876531.0
12-04 08:48:12,4.929,0.251,94.570,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,3662364672.0,562339840.0,29090279424.0,304091136.0,2030554.0,872377.0
12-04 08:48:13,4.587,0.417,94.829,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3662360576.0,562339840.0,29090283520.0,304091136.0,2115763.0,872398.0
12-04 08:48:14,3.956,0.421,95.539,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662487552.0,562339840.0,29090283520.0,303964160.0,2027215.0,868748.0
12-04 08:48:15,3.775,0.503,95.554,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3662614528.0,562339840.0,29090283520.0,303837184.0,2152521.0,863890.0
12-04 08:48:16,4.348,0.334,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3662610432.0,562339840.0,29090287616.0,303837184.0,2018896.0,863332.0
12-04 08:48:17,4.591,0.501,94.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3662610432.0,562339840.0,29090287616.0,303837184.0,2036302.0,873847.0
12-04 08:48:18,4.195,0.503,95.050,0.084,0.0,0.168,0.0,28672.0,0.0,4.0,3663876096.0,562343936.0,29090287616.0,302567424.0,2158246.0,875826.0
12-04 08:48:19,4.191,0.419,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3664285696.0,562343936.0,29090291712.0,302153728.0,2026119.0,869507.0
12-04 08:48:20,4.428,0.668,94.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3664506880.0,562343936.0,29090291712.0,301932544.0,2046817.0,877181.0
12-04 08:48:21,4.504,0.500,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3664629760.0,562343936.0,29090295808.0,301805568.0,2121944.0,890448.0
12-04 08:48:22,4.373,0.252,95.374,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664756736.0,562343936.0,29090295808.0,301678592.0,2028085.0,871100.0
12-04 08:48:23,4.279,0.252,95.302,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3664375808.0,562348032.0,29090291712.0,302059520.0,2219274.0,864302.0
12-04 08:48:24,4.500,0.417,94.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3664470016.0,562348032.0,29090299904.0,301957120.0,2036678.0,892859.0
12-04 08:48:25,4.929,0.334,94.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3663581184.0,562348032.0,29090299904.0,302845952.0,2253220.0,872793.0
12-04 08:48:26,3.940,0.335,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3663736832.0,562348032.0,29090304000.0,302686208.0,2036181.0,867030.0
12-04 08:48:27,3.788,0.421,95.707,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3663736832.0,562348032.0,29090304000.0,302686208.0,2037642.0,874663.0
12-04 08:48:28,4.674,0.334,94.825,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3663101952.0,562352128.0,29090299904.0,303321088.0,2036274.0,872224.0
12-04 08:48:29,4.344,0.418,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3663093760.0,562352128.0,29090308096.0,303321088.0,2099212.0,875788.0
12-04 08:48:30,3.872,0.253,95.623,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3663093760.0,562352128.0,29090308096.0,303321088.0,2024975.0,871230.0
12-04 08:48:31,4.534,0.420,95.046,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3663470592.0,562352128.0,29090312192.0,302940160.0,2046936.0,872705.0
12-04 08:48:32,4.580,0.500,94.754,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,3663851520.0,562352128.0,29090312192.0,302559232.0,2037309.0,874473.0
12-04 08:48:33,4.678,0.418,94.820,0.0,0.0,0.084,0.0,102400.0,0.0,10.0,3664105472.0,562352128.0,29090312192.0,302305280.0,1984943.0,864269.0
12-04 08:48:34,4.439,0.251,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3664191488.0,562352128.0,29090320384.0,302211072.0,2099242.0,870417.0
12-04 08:48:35,4.682,0.334,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3664351232.0,562352128.0,29090320384.0,302051328.0,1957124.0,880101.0
12-04 08:48:36,4.534,0.084,95.214,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3664347136.0,562352128.0,29090324480.0,302051328.0,2129492.0,873606.0
12-04 08:48:37,4.992,0.499,94.343,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3664474112.0,562352128.0,29090324480.0,301924352.0,2038561.0,873619.0
12-04 08:48:38,4.198,0.504,95.130,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3665244160.0,562352128.0,29090324480.0,301154304.0,2099210.0,889320.0
12-04 08:48:39,3.616,0.421,95.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3665240064.0,562352128.0,29090328576.0,301154304.0,2033337.0,873880.0
12-04 08:48:40,4.917,0.583,94.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3663589376.0,562352128.0,29090328576.0,302804992.0,2109963.0,872074.0
12-04 08:48:41,4.758,0.250,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3663593472.0,562352128.0,29090332672.0,302796800.0,2030288.0,871566.0
12-04 08:48:42,3.946,0.336,95.298,0.252,0.0,0.168,0.0,20480.0,0.0,3.0,3663720448.0,562352128.0,29090332672.0,302669824.0,2035358.0,863004.0
12-04 08:48:43,3.791,0.168,95.872,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,3663716352.0,562360320.0,29090328576.0,302669824.0,2016973.0,872266.0
12-04 08:48:44,4.674,0.334,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3663867904.0,562360320.0,29090336768.0,302510080.0,2118608.0,865209.0
12-04 08:48:45,5.008,0.334,94.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3663835136.0,562360320.0,29090336768.0,302542848.0,2035492.0,870908.0
12-04 08:48:46,4.279,0.336,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3663831040.0,562360320.0,29090340864.0,302542848.0,2036688.0,874383.0
12-04 08:48:47,3.875,0.253,95.788,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3663323136.0,562360320.0,29090340864.0,303050752.0,2082014.0,872671.0
12-04 08:48:48,4.686,0.251,94.728,0.167,0.0,0.167,0.0,45056.0,0.0,5.0,3661099008.0,562364416.0,29090340864.0,305270784.0,2031189.0,871236.0
12-04 08:48:49,4.583,0.500,94.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3660906496.0,562364416.0,29090340864.0,305463296.0,2114256.0,871180.0
12-04 08:48:50,4.191,0.419,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661160448.0,562364416.0,29090340864.0,305209344.0,2024158.0,874156.0
12-04 08:48:51,4.275,0.335,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661287424.0,562364416.0,29090349056.0,305074176.0,2027077.0,863069.0
12-04 08:48:52,4.694,0.419,94.719,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661795328.0,562364416.0,29090349056.0,304566272.0,2023012.0,873050.0
12-04 08:48:53,4.671,0.250,94.996,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3661922304.0,562364416.0,29090349056.0,304439296.0,2034977.0,864163.0
12-04 08:48:54,3.872,0.421,95.455,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3662176256.0,562364416.0,29090349056.0,304185344.0,2119013.0,873580.0
12-04 08:48:55,4.037,0.336,95.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661537280.0,562364416.0,29090353152.0,304820224.0,2027527.0,869065.0
12-04 08:48:56,5.004,0.334,94.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3661156352.0,562364416.0,29090353152.0,305201152.0,2037267.0,874168.0
12-04 08:48:57,4.519,0.418,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661410304.0,562364416.0,29090353152.0,304947200.0,2077822.0,871570.0
12-04 08:48:58,4.362,0.252,95.218,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3661664256.0,562364416.0,29090353152.0,304693248.0,2028422.0,870156.0
12-04 08:48:59,3.778,0.336,95.718,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661787136.0,562364416.0,29090357248.0,304566272.0,2032526.0,874404.0
12-04 08:49:00,4.195,0.252,95.218,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3661910016.0,562364416.0,29090361344.0,304439296.0,2111602.0,865988.0
12-04 08:49:01,4.583,0.500,94.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3661910016.0,562364416.0,29090361344.0,304439296.0,1978661.0,867352.0
12-04 08:49:02,4.264,0.418,95.151,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,3662036992.0,562364416.0,29090361344.0,304312320.0,2120655.0,865696.0
12-04 08:49:03,3.797,0.338,95.696,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3662032896.0,562364416.0,29090365440.0,304312320.0,2036757.0,871271.0
12-04 08:49:04,3.778,0.420,95.718,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662155776.0,562364416.0,29090369536.0,304185344.0,2117559.0,889935.0
12-04 08:49:05,4.439,0.168,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662282752.0,562364416.0,29090369536.0,304058368.0,2038417.0,869818.0
12-04 08:49:06,3.697,0.504,95.462,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3662282752.0,562364416.0,29090369536.0,304058368.0,2179564.0,876128.0
12-04 08:49:07,4.040,0.421,95.286,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3662401536.0,562364416.0,29090377728.0,303931392.0,2087827.0,893460.0
12-04 08:49:08,0.833,0.167,98.917,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,3662401536.0,562364416.0,29090377728.0,303931392.0,339084.0,159447.0
12-04 08:49:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662524416.0,562364416.0,29090381824.0,303804416.0,25231.0,7488.0
12-04 08:49:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662524416.0,562364416.0,29090381824.0,303804416.0,5352.0,7639.0
12-04 08:49:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664044032.0,562364416.0,29090385920.0,302280704.0,5572.0,147814.0
12-04 08:49:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3664035840.0,562368512.0,29090390016.0,302280704.0,1856.0,1725.0
12-04 08:49:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3664035840.0,562368512.0,29090390016.0,302280704.0,5399.0,6893.0
12-04 08:49:14,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664035840.0,562368512.0,29090390016.0,302280704.0,2784.0,4056.0
12-04 08:49:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664031744.0,562368512.0,29090394112.0,302280704.0,2936.0,4113.0
12-04 08:49:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664031744.0,562368512.0,29090394112.0,302280704.0,6606.0,9008.0
12-04 08:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3664158720.0,562368512.0,29090394112.0,302153728.0,4392.0,6732.0
12-04 08:49:18,7.238,0.666,91.764,0.250,0.0,0.083,0.0,200704.0,0.0,30.0,3665039360.0,562376704.0,29090394112.0,301264896.0,2193941.0,670575.0
12-04 08:49:19,4.770,0.502,94.644,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3665416192.0,562376704.0,29090398208.0,300883968.0,2062564.0,889092.0
12-04 08:49:20,4.268,0.502,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3665666048.0,562376704.0,29090402304.0,300630016.0,2053875.0,877937.0
12-04 08:49:21,4.264,0.585,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3666300928.0,562376704.0,29090402304.0,299995136.0,2163353.0,886360.0
12-04 08:49:22,4.202,0.252,95.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3666554880.0,562376704.0,29090402304.0,299741184.0,2062284.0,889732.0
12-04 08:49:23,4.428,0.418,94.904,0.084,0.0,0.167,0.0,32768.0,0.0,4.0,3666558976.0,562384896.0,29090398208.0,299732992.0,2056688.0,881388.0
12-04 08:49:24,4.606,0.419,94.807,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3666931712.0,562384896.0,29090406400.0,299352064.0,2080338.0,888324.0
12-04 08:49:25,4.355,0.335,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3666632704.0,562384896.0,29090406400.0,299651072.0,2153305.0,890624.0
12-04 08:49:26,4.508,0.417,94.825,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3666587648.0,562384896.0,29090410496.0,299692032.0,2048597.0,879757.0
12-04 08:49:27,4.519,0.418,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3664519168.0,562384896.0,29090414592.0,301756416.0,2079704.0,887189.0
12-04 08:49:28,4.511,0.501,94.904,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3664519168.0,562384896.0,29090414592.0,301756416.0,2186097.0,889831.0
12-04 08:49:29,4.420,0.500,94.829,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3664515072.0,562388992.0,29090414592.0,301756416.0,2053591.0,874081.0
12-04 08:49:30,4.829,0.583,94.421,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3664547840.0,562388992.0,29090414592.0,301723648.0,2196209.0,887202.0
12-04 08:49:31,4.754,0.417,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3664703488.0,562388992.0,29090418688.0,301563904.0,2076397.0,910778.0
12-04 08:49:32,4.359,0.251,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3664764928.0,562388992.0,29090418688.0,301502464.0,2054859.0,877915.0
12-04 08:49:33,4.854,0.251,94.728,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3665330176.0,562388992.0,29090422784.0,300933120.0,2225875.0,886004.0
12-04 08:49:34,4.599,0.502,94.732,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3665645568.0,562393088.0,29090422784.0,300613632.0,2071566.0,893332.0
12-04 08:49:35,4.198,0.420,95.382,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3666022400.0,562393088.0,29090426880.0,300232704.0,2053244.0,875311.0
12-04 08:49:36,4.104,0.586,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3666526208.0,562393088.0,29090430976.0,299724800.0,2061896.0,883726.0
12-04 08:49:37,4.443,0.335,95.138,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3666526208.0,562393088.0,29090430976.0,299724800.0,2142444.0,888635.0
12-04 08:49:38,4.606,0.503,94.807,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3667922944.0,562393088.0,29090430976.0,298328064.0,2086878.0,891516.0
12-04 08:49:39,4.261,0.501,94.987,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3667951616.0,562393088.0,29090435072.0,298295296.0,2156753.0,887665.0
12-04 08:49:40,4.184,0.502,94.895,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,3668037632.0,562397184.0,29090439168.0,298201088.0,2094924.0,910320.0
12-04 08:49:41,4.686,0.251,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3667156992.0,562397184.0,29090439168.0,299081728.0,2051788.0,878352.0
12-04 08:49:42,4.348,0.334,95.318,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3667156992.0,562397184.0,29090439168.0,299081728.0,1786917.0,879340.0
12-04 08:49:43,4.595,0.251,95.071,0.0,0.0,0.084,0.0,98304.0,0.0,9.0,3667664896.0,562405376.0,29090430976.0,298573824.0,2134358.0,905628.0
12-04 08:49:44,5.263,0.167,94.486,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3668574208.0,562405376.0,29090443264.0,297652224.0,2295646.0,879371.0
12-04 08:49:45,4.107,0.587,95.306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3668922368.0,562405376.0,29090443264.0,297304064.0,2118905.0,882693.0
12-04 08:49:46,4.690,0.419,94.724,0.084,0.0,0.084,0.0,24576.0,0.0,2.0,3669295104.0,562409472.0,29090447360.0,296923136.0,2198198.0,893380.0
12-04 08:49:47,4.443,0.419,94.971,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3669704704.0,562409472.0,29090451456.0,296509440.0,2051533.0,880734.0
12-04 08:49:48,4.742,0.499,94.592,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3670433792.0,562413568.0,29090447360.0,295780352.0,2067977.0,881369.0
12-04 08:49:49,4.837,0.417,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670556672.0,562413568.0,29090451456.0,295653376.0,2066007.0,889344.0
12-04 08:49:50,4.599,0.418,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3670937600.0,562413568.0,29090451456.0,295272448.0,2062141.0,881848.0
12-04 08:49:51,4.770,0.251,94.812,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3670933504.0,562413568.0,29090455552.0,295272448.0,2069839.0,881265.0
12-04 08:49:52,4.508,0.501,94.741,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3671056384.0,562417664.0,29090455552.0,295145472.0,2074975.0,888132.0
12-04 08:49:53,4.107,0.335,95.222,0.0,0.0,0.335,0.0,49152.0,0.0,3.0,3670757376.0,562417664.0,29090455552.0,295444480.0,2049730.0,879739.0
12-04 08:49:54,4.279,0.503,95.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3670675456.0,562417664.0,29090455552.0,295526400.0,2066234.0,879442.0
12-04 08:49:55,4.184,0.418,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3670704128.0,562417664.0,29090459648.0,295493632.0,2079843.0,890232.0
12-04 08:49:56,4.355,0.419,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3670794240.0,562417664.0,29090463744.0,295399424.0,2015540.0,885019.0
12-04 08:49:57,3.997,0.749,95.087,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3668635648.0,562417664.0,29090463744.0,297558016.0,1689783.0,867784.0
12-04 08:49:58,4.678,0.501,94.486,0.251,0.0,0.084,0.0,45056.0,0.0,5.0,3668721664.0,562429952.0,29090459648.0,297463808.0,1933114.0,884975.0
12-04 08:49:59,4.188,0.251,95.226,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3668750336.0,562429952.0,29090463744.0,297431040.0,2139472.0,881871.0
12-04 08:50:00,3.933,0.586,95.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3668750336.0,562429952.0,29090463744.0,297431040.0,1971896.0,872257.0
12-04 08:50:01,4.734,0.664,94.518,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3669000192.0,562429952.0,29090467840.0,297177088.0,2387143.0,890390.0
12-04 08:50:02,4.170,0.584,95.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3669508096.0,562429952.0,29090467840.0,296669184.0,1657470.0,875776.0
12-04 08:50:03,4.341,0.584,94.992,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3669889024.0,562438144.0,29090459648.0,296288256.0,1734698.0,881180.0
12-04 08:50:04,4.100,0.335,95.314,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3670249472.0,562442240.0,29090476032.0,295907328.0,1680662.0,880042.0
12-04 08:50:05,4.766,0.418,94.649,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3670372352.0,562442240.0,29090480128.0,295780352.0,2320539.0,892317.0
12-04 08:50:06,4.678,0.418,94.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670499328.0,562442240.0,29090480128.0,295653376.0,2356623.0,891969.0
12-04 08:50:07,4.829,0.416,94.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3670499328.0,562442240.0,29090480128.0,295653376.0,2189004.0,884380.0
12-04 08:50:08,4.682,0.418,94.816,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3670876160.0,562442240.0,29090484224.0,295272448.0,2257978.0,934041.0
12-04 08:50:09,4.526,0.251,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3668586496.0,562442240.0,29090488320.0,297558016.0,2494498.0,878472.0
12-04 08:50:10,4.027,0.252,95.386,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3668709376.0,562446336.0,29090488320.0,297431040.0,1882326.0,885635.0
12-04 08:50:11,4.104,0.586,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3668959232.0,562446336.0,29090492416.0,297177088.0,2293473.0,890359.0
12-04 08:50:12,4.435,0.335,95.146,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,3668959232.0,562446336.0,29090492416.0,297177088.0,2239996.0,874830.0
12-04 08:50:13,4.515,0.585,94.816,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3668967424.0,562450432.0,29090488320.0,297168896.0,2107543.0,890810.0
12-04 08:50:14,5.250,0.333,94.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3669245952.0,562450432.0,29090496512.0,296882176.0,2407995.0,914419.0
12-04 08:50:15,4.595,0.334,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3669213184.0,562450432.0,29090496512.0,296914944.0,2246817.0,877493.0
12-04 08:50:16,4.188,0.503,95.059,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3669204992.0,562454528.0,29090500608.0,296914944.0,2072924.0,885814.0
12-04 08:50:17,4.111,0.168,95.470,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3669467136.0,562454528.0,29090500608.0,296652800.0,2063131.0,892532.0
12-04 08:50:18,1.747,0.416,97.754,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,3669975040.0,562454528.0,29090500608.0,296144896.0,806883.0,287943.0
12-04 08:50:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670134784.0,562454528.0,29090500608.0,295985152.0,4411.0,148330.0
12-04 08:50:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670102016.0,562454528.0,29090500608.0,296017920.0,3234.0,4541.0
12-04 08:50:21,0.418,0.084,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670097920.0,562454528.0,29090504704.0,296017920.0,4442.0,5444.0
12-04 08:50:22,0.0,0.084,99.833,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3670097920.0,562454528.0,29090504704.0,296017920.0,3642.0,4146.0
12-04 08:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3670220800.0,562454528.0,29090508800.0,295890944.0,4736.0,6020.0
12-04 08:50:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3663515648.0,562454528.0,29090508800.0,302596096.0,3788.0,4407.0
12-04 08:50:25,6.516,0.418,92.899,0.0,0.0,0.167,0.0,98304.0,0.0,24.0,3631579136.0,562454528.0,29090512896.0,334528512.0,1859014.0,509504.0
12-04 08:50:26,4.037,0.336,95.542,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3634573312.0,562454528.0,29090516992.0,331530240.0,2101900.0,897986.0
12-04 08:50:27,4.188,0.586,94.975,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,3635429376.0,562454528.0,29090516992.0,330674176.0,2090204.0,895768.0
12-04 08:50:28,4.674,0.417,94.491,0.334,0.0,0.083,0.0,110592.0,0.0,6.0,3635556352.0,562454528.0,29090516992.0,330547200.0,2112145.0,920332.0
12-04 08:50:29,4.511,0.334,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3635679232.0,562454528.0,29090521088.0,330420224.0,2090845.0,893368.0
12-04 08:50:30,4.671,0.500,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3644092416.0,562454528.0,29090521088.0,322007040.0,2230891.0,906916.0
12-04 08:50:31,4.595,0.668,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3643412480.0,562454528.0,29090525184.0,322682880.0,2097186.0,896955.0
12-04 08:50:32,4.121,0.252,95.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3643174912.0,562454528.0,29090525184.0,322920448.0,2098751.0,903967.0
12-04 08:50:33,4.766,0.334,94.649,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3637841920.0,562454528.0,29090525184.0,328253440.0,2092850.0,893767.0
12-04 08:50:34,4.198,0.420,95.214,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3637960704.0,562458624.0,29090529280.0,328126464.0,2263362.0,905790.0
12-04 08:50:35,4.435,0.335,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3638087680.0,562458624.0,29090529280.0,327999488.0,2096090.0,887809.0
12-04 08:50:36,4.373,0.252,95.374,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3638206464.0,562458624.0,29090537472.0,327872512.0,2098104.0,898501.0
12-04 08:50:37,4.359,0.419,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3638206464.0,562458624.0,29090537472.0,327872512.0,2107119.0,918179.0
12-04 08:50:38,4.706,0.420,94.874,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3644420096.0,562462720.0,29090533376.0,321658880.0,2111470.0,921942.0
12-04 08:50:39,4.188,0.503,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652038656.0,562462720.0,29090541568.0,314032128.0,2086039.0,896148.0
12-04 08:50:40,4.027,0.336,95.386,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3652067328.0,562466816.0,29090541568.0,313999360.0,1708073.0,884279.0
12-04 08:50:41,4.431,0.334,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652153344.0,562466816.0,29090549760.0,313905152.0,2148103.0,902033.0
12-04 08:50:42,4.275,0.335,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652120576.0,562466816.0,29090549760.0,313937920.0,2248700.0,893473.0
12-04 08:50:43,5.071,0.499,94.264,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3651600384.0,562470912.0,29090545664.0,314458112.0,2281349.0,905044.0
12-04 08:50:44,4.603,0.251,95.146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3651133440.0,562470912.0,29090549760.0,314920960.0,2154111.0,890495.0
12-04 08:50:45,4.446,0.503,94.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651133440.0,562470912.0,29090549760.0,314920960.0,1972464.0,899836.0
12-04 08:50:46,4.821,0.582,94.264,0.249,0.0,0.083,0.0,12288.0,0.0,2.0,3651133440.0,562475008.0,29090553856.0,314912768.0,2292173.0,894595.0
12-04 08:50:47,4.198,0.504,95.214,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3651260416.0,562475008.0,29090553856.0,314785792.0,2222176.0,900821.0
12-04 08:50:48,4.671,0.417,94.829,0.0,0.0,0.083,0.0,81920.0,0.0,10.0,3651256320.0,562479104.0,29090553856.0,314785792.0,2197770.0,899793.0
12-04 08:50:49,4.782,0.419,94.715,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651379200.0,562479104.0,29090557952.0,314658816.0,2094629.0,897531.0
12-04 08:50:50,4.686,0.251,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651252224.0,562479104.0,29090557952.0,314785792.0,2156225.0,896528.0
12-04 08:50:51,4.837,0.500,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3651248128.0,562479104.0,29090562048.0,314785792.0,2082321.0,891346.0
12-04 08:50:52,4.188,0.503,94.975,0.168,0.0,0.168,0.0,20480.0,0.0,4.0,3651244032.0,562483200.0,29090562048.0,314785792.0,2209630.0,908171.0
12-04 08:50:53,4.682,0.418,94.732,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3651211264.0,562483200.0,29090562048.0,314818560.0,2114731.0,911258.0
12-04 08:50:54,3.875,0.337,95.535,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3651244032.0,562483200.0,29090562048.0,314785792.0,2094790.0,901636.0
12-04 08:50:55,4.184,0.418,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3651239936.0,562483200.0,29090566144.0,314785792.0,2180005.0,893922.0
12-04 08:50:56,4.523,0.586,94.807,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3650469888.0,562483200.0,29090566144.0,315555840.0,2100012.0,897780.0
12-04 08:50:57,4.191,0.503,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3650347008.0,562483200.0,29090570240.0,315674624.0,2102590.0,900552.0
12-04 08:50:58,4.858,0.419,94.472,0.168,0.0,0.084,0.0,65536.0,0.0,5.0,3650719744.0,562495488.0,29090566144.0,315293696.0,2086441.0,894555.0
12-04 08:50:59,4.435,0.502,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3650711552.0,562495488.0,29090574336.0,315293696.0,2267561.0,918444.0
12-04 08:51:00,4.515,0.502,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3650965504.0,562495488.0,29090574336.0,315039744.0,2089918.0,892732.0
12-04 08:51:01,4.754,0.667,94.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3651092480.0,562495488.0,29090574336.0,314912768.0,2212381.0,905400.0
12-04 08:51:02,5.013,0.418,94.486,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3651219456.0,562495488.0,29090574336.0,314785792.0,2112742.0,895123.0
12-04 08:51:03,4.362,0.252,95.302,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3651342336.0,562495488.0,29090578432.0,314658816.0,2104046.0,900303.0
12-04 08:51:04,4.114,0.336,95.046,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,3651461120.0,562503680.0,29090578432.0,314531840.0,2096131.0,896513.0
12-04 08:51:05,4.595,0.418,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3651710976.0,562503680.0,29090582528.0,314277888.0,2129375.0,904150.0
12-04 08:51:06,4.351,0.418,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3650564096.0,562503680.0,29090586624.0,315420672.0,2113190.0,897259.0
12-04 08:51:07,3.875,0.337,95.703,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651321856.0,562503680.0,29090590720.0,314658816.0,2098436.0,900161.0
12-04 08:51:08,4.362,0.336,95.134,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3651829760.0,562507776.0,29090586624.0,314150912.0,2175229.0,909785.0
12-04 08:51:09,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652333568.0,562507776.0,29090590720.0,313643008.0,2123361.0,901388.0
12-04 08:51:10,4.682,0.334,94.649,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3652710400.0,562511872.0,29090590720.0,313262080.0,2223135.0,901141.0
12-04 08:51:11,4.694,0.335,94.887,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652702208.0,562511872.0,29090598912.0,313262080.0,2091418.0,898606.0
12-04 08:51:12,4.351,0.502,94.895,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3652702208.0,562511872.0,29090598912.0,313262080.0,2111595.0,899518.0
12-04 08:51:13,4.191,0.503,95.222,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3652907008.0,562515968.0,29090594816.0,313057280.0,2091838.0,895938.0
12-04 08:51:14,4.595,0.334,94.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3652902912.0,562515968.0,29090598912.0,313057280.0,2101648.0,904624.0
12-04 08:51:15,4.515,0.502,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3653025792.0,562515968.0,29090603008.0,312930304.0,2048043.0,890773.0
12-04 08:51:16,4.599,0.334,94.816,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3653402624.0,562520064.0,29090603008.0,312549376.0,1864345.0,895865.0
12-04 08:51:17,4.674,0.334,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3653656576.0,562520064.0,29090603008.0,312295424.0,2194555.0,885922.0
12-04 08:51:18,4.282,0.588,95.130,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3654426624.0,562524160.0,29090598912.0,311525376.0,2289126.0,906997.0
12-04 08:51:19,4.758,0.334,94.741,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3654660096.0,562524160.0,29090611200.0,311279616.0,2194151.0,897065.0
12-04 08:51:20,4.837,0.334,94.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3654660096.0,562524160.0,29090611200.0,311279616.0,2207121.0,900315.0
12-04 08:51:21,4.754,0.417,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3654660096.0,562524160.0,29090611200.0,311279616.0,2110456.0,904794.0
12-04 08:51:22,4.603,0.167,94.812,0.167,0.0,0.251,0.0,45056.0,0.0,10.0,3654782976.0,562528256.0,29090611200.0,311152640.0,2173686.0,899277.0
12-04 08:51:23,4.663,0.666,94.338,0.0,0.0,0.333,0.0,65536.0,0.0,6.0,3654905856.0,562532352.0,29090611200.0,311025664.0,2111007.0,896448.0
12-04 08:51:24,4.583,0.583,94.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3654901760.0,562532352.0,29090615296.0,311025664.0,2314617.0,895606.0
12-04 08:51:25,2.261,0.419,97.152,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3654725632.0,562532352.0,29090619392.0,311197696.0,1110257.0,485353.0
12-04 08:51:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3654955008.0,562532352.0,29090619392.0,310968320.0,5923.0,153510.0
12-04 08:51:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655020544.0,562532352.0,29090623488.0,310898688.0,5331.0,6993.0
12-04 08:51:28,0.0,0.083,99.666,0.167,0.0,0.083,0.0,49152.0,0.0,5.0,3655020544.0,562536448.0,29090619392.0,310898688.0,5610.0,7705.0
12-04 08:51:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655143424.0,562536448.0,29090623488.0,310771712.0,3823.0,4520.0
12-04 08:51:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655139328.0,562536448.0,29090627584.0,310771712.0,4003.0,3773.0
12-04 08:51:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655389184.0,562536448.0,29090631680.0,310517760.0,3090.0,2860.0
12-04 08:51:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655389184.0,562536448.0,29090631680.0,310517760.0,2844.0,3159.0
12-04 08:51:33,4.355,0.335,95.310,0.0,0.0,0.0,0.0,139264.0,0.0,26.0,3655770112.0,562536448.0,29090631680.0,310136832.0,948264.0,120469.0
12-04 08:51:34,4.366,0.252,95.130,0.168,0.0,0.084,0.0,40960.0,0.0,3.0,3655389184.0,562540544.0,29090635776.0,310509568.0,2142839.0,915732.0
12-04 08:51:35,4.774,0.419,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3655532544.0,562540544.0,29090635776.0,310366208.0,2149168.0,932855.0
12-04 08:51:36,4.992,0.499,94.260,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3655778304.0,562540544.0,29090643968.0,310112256.0,2194178.0,910391.0
12-04 08:51:37,8.040,1.843,89.615,0.335,0.0,0.168,450560.0,12288.0,14.0,1.0,3667910656.0,562544640.0,29104963584.0,283656192.0,3878545.0,951317.0
12-04 08:51:38,5.017,0.502,86.706,7.609,0.0,0.167,77824.0,32768.0,2.0,3.0,3666759680.0,562548736.0,29114060800.0,275705856.0,23368133.0,1192900.0
12-04 08:51:39,5.602,0.502,92.308,1.505,0.0,0.084,0.0,0.0,0.0,0.0,3676995584.0,562548736.0,29114699776.0,264830976.0,3736714.0,1041791.0
12-04 08:51:40,4.606,0.168,94.891,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,3677847552.0,562552832.0,29114859520.0,263815168.0,2281882.0,914999.0
12-04 08:51:41,4.443,0.419,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3677847552.0,562552832.0,29114859520.0,263815168.0,2131226.0,914574.0
12-04 08:51:42,4.988,0.499,94.431,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3677847552.0,562552832.0,29114859520.0,263815168.0,2192800.0,913795.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-client-slave-45.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-45",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,0.182,0.075,99.727,0.010,0.0,0.005,1773.153,329848.986,0.238,1.988,1135017984.0,680611840.0,3166146560.0,28637298688.0,0.0,0.0
12-04 09:35:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1135099904.0,680611840.0,3166154752.0,28637208576.0,5501.0,3731.0
12-04 09:35:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1135095808.0,680611840.0,3166158848.0,28637208576.0,6606.0,5602.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135095808.0,680611840.0,3166158848.0,28637208576.0,5951.0,4434.0
12-04 09:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135091712.0,680611840.0,3166162944.0,28637208576.0,4228.0,2718.0
12-04 09:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135218688.0,680611840.0,3166162944.0,28637081600.0,6693.0,4254.0
12-04 09:35:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1135333376.0,680620032.0,3166167040.0,28636954624.0,7210.0,4325.0
12-04 09:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135456256.0,680620032.0,3166171136.0,28636827648.0,6891.0,4455.0
12-04 09:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135702016.0,680620032.0,3166179328.0,28636573696.0,9381.0,5540.0
12-04 09:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135702016.0,680620032.0,3166179328.0,28636573696.0,1017.0,1663.0
12-04 09:35:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135702016.0,680620032.0,3166179328.0,28636573696.0,2496.0,1616.0
12-04 09:35:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135652864.0,680620032.0,3166203904.0,28636598272.0,7667.0,6646.0
12-04 09:35:45,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1135640576.0,680628224.0,3166208000.0,28636598272.0,9581.0,5726.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135636480.0,680628224.0,3166212096.0,28636598272.0,3769.0,2363.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135632384.0,680628224.0,3166216192.0,28636598272.0,4934.0,3017.0
12-04 09:35:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135628288.0,680628224.0,3166220288.0,28636598272.0,6210.0,3764.0
12-04 09:35:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135624192.0,680628224.0,3166224384.0,28636598272.0,8534.0,5120.0
12-04 09:35:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135624192.0,680628224.0,3166224384.0,28636598272.0,2185.0,2317.0
12-04 09:35:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135611904.0,680636416.0,3166228480.0,28636598272.0,4943.0,3046.0
12-04 09:35:52,1.921,0.418,97.327,0.334,0.0,0.0,0.0,0.0,0.0,0.0,1162194944.0,680636416.0,3166240768.0,28610002944.0,97464.0,81749.0
12-04 09:35:53,4.104,0.586,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1211662336.0,680636416.0,3166240768.0,28560535552.0,568520.0,515867.0
12-04 09:35:54,5.263,0.418,94.152,0.167,0.0,0.0,0.0,4096.0,0.0,2.0,1233629184.0,680636416.0,3166240768.0,28538568704.0,97907.0,127388.0
12-04 09:35:55,16.070,1.749,80.516,1.665,0.0,0.0,0.0,0.0,0.0,0.0,1449697280.0,680636416.0,3166248960.0,28322492416.0,95496.0,102507.0
12-04 09:35:56,44.287,2.502,50.792,2.252,0.0,0.167,0.0,16384.0,0.0,2.0,1638731776.0,680636416.0,3166253056.0,28133453824.0,6918737.0,987983.0
12-04 09:35:57,13.233,0.754,84.422,1.424,0.0,0.168,0.0,12288.0,0.0,2.0,1659760640.0,680644608.0,3166261248.0,28112408576.0,2719859.0,4399191.0
12-04 09:35:58,12.762,0.756,85.894,0.336,0.0,0.252,0.0,0.0,0.0,0.0,1681821696.0,680644608.0,3166265344.0,28090343424.0,3393272.0,4475924.0
12-04 09:35:59,12.879,0.505,86.195,0.168,0.0,0.253,0.0,0.0,0.0,0.0,1704292352.0,680644608.0,3166265344.0,28067872768.0,3391555.0,4476675.0
12-04 09:36:00,14.524,0.501,84.391,0.334,0.0,0.250,0.0,0.0,0.0,0.0,1708986368.0,680644608.0,3166269440.0,28063174656.0,3411444.0,4499884.0
12-04 09:36:01,12.353,0.672,86.639,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,1711931392.0,680644608.0,3166277632.0,28060221440.0,3386250.0,4466753.0
12-04 09:36:02,11.987,0.838,86.588,0.251,0.0,0.335,0.0,0.0,0.0,0.0,1716310016.0,680644608.0,3166277632.0,28055842816.0,3368238.0,4474237.0
12-04 09:36:03,14.298,0.585,84.448,0.418,0.0,0.251,0.0,12288.0,0.0,2.0,1718169600.0,680652800.0,3166281728.0,28053970944.0,3423171.0,4484605.0
12-04 09:36:04,13.394,0.666,85.774,0.0,0.0,0.166,0.0,163840.0,0.0,7.0,1718226944.0,680652800.0,3166289920.0,28053905408.0,3393599.0,4494021.0
12-04 09:36:05,12.989,0.666,85.762,0.250,0.0,0.333,0.0,0.0,0.0,0.0,1719492608.0,680652800.0,3166294016.0,28052635648.0,3410736.0,4510781.0
12-04 09:36:06,12.752,0.587,86.158,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,1723678720.0,680652800.0,3166302208.0,28048441344.0,3394196.0,4500514.0
12-04 09:36:07,14.441,0.668,84.307,0.167,0.0,0.417,0.0,0.0,0.0,0.0,1723170816.0,680652800.0,3166306304.0,28048945152.0,3424924.0,4520905.0
12-04 09:36:08,11.715,0.669,87.197,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1723056128.0,680652800.0,3166314496.0,28049051648.0,3393014.0,4485674.0
12-04 09:36:09,13.116,0.668,85.547,0.501,0.0,0.167,0.0,45056.0,0.0,8.0,1726029824.0,680660992.0,3166318592.0,28046065664.0,3403849.0,4497653.0
12-04 09:36:10,13.915,0.922,84.828,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1723506688.0,680660992.0,3166322688.0,28048584704.0,3408454.0,4526080.0
12-04 09:36:11,12.917,0.583,86.083,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,1724141568.0,680660992.0,3166330880.0,28047941632.0,3416098.0,4487557.0
12-04 09:36:12,10.990,0.503,88.087,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1725218816.0,680660992.0,3166334976.0,28046860288.0,3329244.0,4501253.0
12-04 09:36:13,12.007,0.504,86.902,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1725558784.0,680660992.0,3166343168.0,28046512128.0,3466264.0,4500465.0
12-04 09:36:14,14.023,0.751,84.641,0.417,0.0,0.167,0.0,12288.0,0.0,2.0,1724628992.0,680669184.0,3166343168.0,28047433728.0,3416411.0,4505373.0
12-04 09:36:15,11.967,0.502,87.029,0.335,0.0,0.167,0.0,0.0,0.0,0.0,1725607936.0,680669184.0,3166347264.0,28046450688.0,3381950.0,4466954.0
12-04 09:36:16,11.018,0.841,87.721,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,1726844928.0,680669184.0,3166351360.0,28045209600.0,3386583.0,4449270.0
12-04 09:36:17,12.741,0.754,85.918,0.335,0.0,0.251,0.0,4096.0,0.0,2.0,1726754816.0,680669184.0,3166375936.0,28045275136.0,3386670.0,4502981.0
12-04 09:36:18,12.395,0.754,86.348,0.168,0.0,0.335,0.0,0.0,0.0,0.0,1698664448.0,680669184.0,3166380032.0,28073361408.0,3378662.0,4486444.0
12-04 09:36:19,11.626,0.421,87.447,0.168,0.0,0.337,0.0,0.0,0.0,0.0,1696751616.0,680669184.0,3166380032.0,28075274240.0,3391081.0,4474346.0
12-04 09:36:20,12.458,0.669,86.371,0.334,0.0,0.167,0.0,12288.0,0.0,2.0,1698074624.0,680677376.0,3166384128.0,28073938944.0,3400102.0,4485844.0
12-04 09:36:21,12.563,0.503,86.348,0.251,0.0,0.335,0.0,16384.0,0.0,2.0,1698037760.0,680677376.0,3166388224.0,28073971712.0,3377553.0,4464175.0
12-04 09:36:22,11.419,0.420,87.573,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1697177600.0,680677376.0,3166392320.0,28074827776.0,3409741.0,4502032.0
12-04 09:36:23,11.558,0.419,87.688,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1697337344.0,680677376.0,3166392320.0,28074668032.0,3372969.0,4479102.0
12-04 09:36:24,12.363,0.505,86.964,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1697460224.0,680677376.0,3166396416.0,28074541056.0,3394539.0,4459345.0
12-04 09:36:25,12.323,0.833,86.428,0.167,0.0,0.250,0.0,0.0,0.0,0.0,1697931264.0,680677376.0,3166400512.0,28074065920.0,3395394.0,4499799.0
12-04 09:36:26,11.814,0.832,86.772,0.333,0.0,0.250,0.0,16384.0,0.0,4.0,1698189312.0,680685568.0,3166404608.0,28073795584.0,3388151.0,4479033.0
12-04 09:36:27,11.548,0.837,87.029,0.251,0.0,0.335,0.0,16384.0,0.0,2.0,1698377728.0,680685568.0,3166408704.0,28073603072.0,3389286.0,4476215.0
12-04 09:36:28,12.865,0.835,85.798,0.334,0.0,0.167,0.0,0.0,0.0,0.0,1698435072.0,680685568.0,3166412800.0,28073541632.0,3423239.0,4477232.0
12-04 09:36:29,11.558,0.503,87.521,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1698938880.0,680685568.0,3166416896.0,28073033728.0,3379056.0,4508855.0
12-04 09:36:30,11.681,0.504,87.311,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1698963456.0,680685568.0,3166425088.0,28073000960.0,3388959.0,4455672.0
12-04 09:36:31,13.272,0.668,85.643,0.250,0.0,0.167,0.0,0.0,0.0,0.0,1698217984.0,680685568.0,3166425088.0,28073746432.0,3388104.0,4516285.0
12-04 09:36:32,11.642,0.670,87.186,0.251,0.0,0.251,0.0,24576.0,0.0,4.0,1697910784.0,680693760.0,3166429184.0,28074041344.0,3395734.0,4456693.0
12-04 09:36:33,11.843,0.500,87.323,0.167,0.0,0.167,0.0,0.0,0.0,0.0,1697902592.0,680693760.0,3166437376.0,28074041344.0,3395466.0,4493145.0
12-04 09:36:34,11.651,0.419,87.259,0.335,0.0,0.335,0.0,139264.0,0.0,1.0,1697902592.0,680693760.0,3166437376.0,28074041344.0,3248298.0,4466560.0
12-04 09:36:35,13.178,0.417,85.738,0.250,0.0,0.417,0.0,0.0,0.0,0.0,1698439168.0,680693760.0,3166441472.0,28073500672.0,3523686.0,4501999.0
12-04 09:36:36,11.775,0.505,87.300,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1698529280.0,680693760.0,3166445568.0,28073406464.0,3419745.0,4481521.0
12-04 09:36:37,12.020,0.584,86.978,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,1698906112.0,680693760.0,3166449664.0,28073025536.0,3360794.0,4460245.0
12-04 09:36:38,11.839,0.588,87.154,0.336,0.0,0.084,0.0,12288.0,0.0,2.0,1699438592.0,680701952.0,3166453760.0,28072480768.0,3334631.0,4506070.0
12-04 09:36:39,12.154,0.503,86.840,0.251,0.0,0.251,0.0,24576.0,0.0,6.0,1699282944.0,680701952.0,3166453760.0,28072636416.0,3320494.0,4488342.0
12-04 09:36:40,11.681,0.504,87.395,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1698230272.0,680701952.0,3166457856.0,28073684992.0,3392328.0,4479077.0
12-04 09:36:41,11.288,0.836,87.458,0.334,0.0,0.084,0.0,0.0,0.0,0.0,1698480128.0,680701952.0,3166461952.0,28073431040.0,3458443.0,4488338.0
12-04 09:36:42,13.617,0.585,85.213,0.251,0.0,0.334,0.0,16384.0,0.0,2.0,1701810176.0,680701952.0,3166466048.0,28070096896.0,3483085.0,4480250.0
12-04 09:36:43,11.326,0.587,87.752,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,1702846464.0,680710144.0,3166466048.0,28069052416.0,3305476.0,4474909.0
12-04 09:36:44,12.060,0.670,86.935,0.251,0.0,0.084,0.0,8192.0,0.0,2.0,1703161856.0,680710144.0,3166470144.0,28068732928.0,3453181.0,4477644.0
12-04 09:36:45,11.715,0.837,87.029,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1706303488.0,680710144.0,3166474240.0,28065587200.0,3383663.0,4470122.0
12-04 09:36:46,12.884,0.831,85.702,0.333,0.0,0.249,0.0,0.0,0.0,0.0,1706774528.0,680710144.0,3166478336.0,28065112064.0,3417383.0,4499013.0
12-04 09:36:47,11.316,0.754,87.343,0.251,0.0,0.335,0.0,12288.0,0.0,2.0,1706831872.0,680710144.0,3166482432.0,28065050624.0,3324246.0,4479358.0
12-04 09:36:48,10.624,0.675,88.280,0.253,0.0,0.169,0.0,0.0,0.0,0.0,1706766336.0,680710144.0,3166482432.0,28065116160.0,3380284.0,4454907.0
12-04 09:36:49,13.228,0.582,85.691,0.416,0.0,0.083,0.0,12288.0,0.0,2.0,1706524672.0,680718336.0,3166482432.0,28065349632.0,3450276.0,4489708.0
12-04 09:36:50,11.681,0.336,87.395,0.336,0.0,0.252,0.0,0.0,0.0,0.0,1706151936.0,680718336.0,3166486528.0,28065718272.0,3411699.0,4495718.0
12-04 09:36:51,11.074,0.503,88.087,0.252,0.0,0.084,0.0,0.0,0.0,0.0,1706622976.0,680718336.0,3166490624.0,28065243136.0,3379746.0,4480761.0
12-04 09:36:52,11.789,0.669,87.040,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,1707577344.0,680718336.0,3166494720.0,28064284672.0,3389534.0,4461786.0
12-04 09:36:53,12.960,0.585,86.204,0.167,0.0,0.084,0.0,4096.0,0.0,2.0,1706745856.0,680718336.0,3166498816.0,28065112064.0,3408851.0,4499095.0
12-04 09:36:54,10.774,0.673,87.963,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1706962944.0,680718336.0,3166502912.0,28064890880.0,3396405.0,4488942.0
12-04 09:36:55,10.888,0.670,87.940,0.419,0.0,0.084,0.0,12288.0,0.0,2.0,1706950656.0,680726528.0,3166507008.0,28064890880.0,3390709.0,4479485.0
12-04 09:36:56,11.250,0.667,87.583,0.167,0.0,0.333,0.0,0.0,0.0,0.0,1707069440.0,680726528.0,3166507008.0,28064772096.0,3218640.0,4164259.0
12-04 09:36:57,1.750,0.167,97.833,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1707442176.0,680726528.0,3166507008.0,28064399360.0,610905.0,13134.0
12-04 09:36:58,0.083,0.083,99.333,0.500,0.0,0.0,0.0,0.0,0.0,0.0,1707438080.0,680726528.0,3166511104.0,28064399360.0,19667.0,11694.0
12-04 09:36:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1707425792.0,680726528.0,3166523392.0,28064399360.0,7204.0,11518.0
12-04 09:37:00,0.0,0.167,99.500,0.334,0.0,0.0,0.0,0.0,0.0,0.0,1707421696.0,680726528.0,3166527488.0,28064399360.0,7100.0,7016.0
12-04 09:37:01,0.0,0.0,99.499,0.501,0.0,0.0,0.0,12288.0,0.0,2.0,1707409408.0,680734720.0,3166531584.0,28064399360.0,5986.0,7044.0
12-04 09:37:02,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1707405312.0,680734720.0,3166535680.0,28064399360.0,7328.0,7807.0
12-04 09:37:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1707405312.0,680734720.0,3166535680.0,28064399360.0,6711.0,8237.0
12-04 09:37:04,17.697,2.286,76.545,3.218,0.0,0.254,0.0,98304.0,0.0,1.0,1708511232.0,680734720.0,3166547968.0,28063281152.0,7928435.0,3331614.0
12-04 09:37:05,13.924,0.759,84.473,0.506,0.0,0.338,0.0,0.0,0.0,0.0,1710989312.0,680734720.0,3166552064.0,28060798976.0,3943180.0,5612108.0
12-04 09:37:06,16.301,0.676,82.517,0.169,0.0,0.338,0.0,4096.0,0.0,2.0,1703555072.0,680734720.0,3166560256.0,28068225024.0,4152199.0,5497613.0
12-04 09:37:07,13.220,0.678,85.339,0.424,0.0,0.339,0.0,45056.0,0.0,5.0,1704026112.0,680742912.0,3166568448.0,28067737600.0,4013647.0,5483650.0
12-04 09:37:08,14.395,1.016,84.166,0.254,0.0,0.169,0.0,0.0,0.0,0.0,1704017920.0,680742912.0,3166572544.0,28067741696.0,4165551.0,5543447.0
12-04 09:37:09,16.723,0.509,82.258,0.340,0.0,0.170,0.0,0.0,0.0,0.0,1706414080.0,680742912.0,3166580736.0,28065337344.0,4741554.0,5909226.0
12-04 09:37:10,12.639,0.427,86.422,0.171,0.0,0.342,0.0,0.0,0.0,0.0,1706332160.0,680742912.0,3166584832.0,28065415168.0,3911385.0,5477899.0
12-04 09:37:11,13.717,1.016,84.674,0.254,0.0,0.339,0.0,0.0,0.0,0.0,1706295296.0,680742912.0,3166588928.0,28065447936.0,4122042.0,5586770.0
12-04 09:37:12,14.868,0.595,84.197,0.0,0.0,0.340,0.0,12288.0,0.0,2.0,1706799104.0,680742912.0,3166593024.0,28064940032.0,4104028.0,5544321.0
12-04 09:37:13,15.554,0.930,82.671,0.423,0.0,0.423,0.0,12288.0,0.0,2.0,1708281856.0,680751104.0,3166601216.0,28063440896.0,4918360.0,5855007.0
12-04 09:37:14,13.378,0.593,85.605,0.169,0.0,0.254,0.0,24576.0,0.0,6.0,1708441600.0,680751104.0,3166605312.0,28063277056.0,3910707.0,5474564.0
12-04 09:37:15,14.152,0.512,84.740,0.256,0.0,0.341,0.0,4096.0,0.0,2.0,1710243840.0,680751104.0,3166609408.0,28061470720.0,4016698.0,5474704.0
12-04 09:37:16,13.912,0.675,84.992,0.169,0.0,0.253,0.0,0.0,0.0,0.0,1710338048.0,680751104.0,3166613504.0,28061372416.0,4179920.0,5606563.0
12-04 09:37:17,16.456,0.759,82.110,0.169,0.0,0.506,0.0,16384.0,0.0,2.0,1710301184.0,680751104.0,3166613504.0,28061409280.0,4811925.0,5770385.0
12-04 09:37:18,13.717,0.508,85.013,0.423,0.0,0.339,0.0,24576.0,0.0,3.0,1711149056.0,680759296.0,3166617600.0,28060549120.0,3922636.0,5484047.0
12-04 09:37:19,13.475,0.763,85.339,0.169,0.0,0.254,0.0,8192.0,0.0,2.0,1711874048.0,680759296.0,3166621696.0,28059820032.0,4017801.0,5518046.0
12-04 09:37:20,15.098,0.763,83.630,0.339,0.0,0.170,0.0,0.0,0.0,0.0,1712164864.0,680759296.0,3166621696.0,28059529216.0,4266311.0,5642464.0
12-04 09:37:21,15.874,0.424,83.022,0.255,0.0,0.424,0.0,0.0,0.0,0.0,1712316416.0,680759296.0,3166625792.0,28059373568.0,4644720.0,5705613.0
12-04 09:37:22,13.802,0.677,85.013,0.254,0.0,0.254,0.0,0.0,0.0,0.0,1713332224.0,680759296.0,3166629888.0,28058353664.0,4059861.0,5473639.0
12-04 09:37:23,13.605,0.850,85.034,0.255,0.0,0.255,0.0,12288.0,0.0,2.0,1715838976.0,680759296.0,3166633984.0,28055842816.0,3984392.0,5473856.0
12-04 09:37:24,14.189,0.680,84.367,0.425,0.0,0.340,0.0,12288.0,0.0,2.0,1718714368.0,680767488.0,3166638080.0,28052955136.0,4262202.0,5814816.0
12-04 09:37:25,15.059,0.592,83.926,0.254,0.0,0.169,0.0,0.0,0.0,0.0,1718939648.0,680767488.0,3166638080.0,28052729856.0,4693195.0,5588295.0
12-04 09:37:26,13.350,0.765,85.289,0.255,0.0,0.340,0.0,0.0,0.0,0.0,1717833728.0,680767488.0,3166638080.0,28053835776.0,3968420.0,5472484.0
12-04 09:37:27,13.124,0.847,85.436,0.339,0.0,0.254,0.0,4096.0,0.0,2.0,1718411264.0,680767488.0,3166666752.0,28053229568.0,4025598.0,5523595.0
12-04 09:37:28,13.458,0.852,85.094,0.256,0.0,0.341,0.0,16384.0,0.0,2.0,1718280192.0,680767488.0,3166666752.0,28053360640.0,4239510.0,5765953.0
12-04 09:37:29,15.803,0.935,82.753,0.255,0.0,0.255,0.0,0.0,0.0,0.0,1718464512.0,680767488.0,3166674944.0,28053168128.0,4698372.0,5618885.0
12-04 09:37:30,13.339,0.680,85.217,0.510,0.0,0.255,0.0,12288.0,0.0,2.0,1719123968.0,680775680.0,3166679040.0,28052496384.0,3957282.0,5460077.0
12-04 09:37:31,13.378,1.270,85.097,0.0,0.0,0.254,0.0,0.0,0.0,0.0,1720963072.0,680775680.0,3166683136.0,28050653184.0,4060013.0,5518102.0
12-04 09:37:32,15.085,0.508,83.898,0.254,0.0,0.254,0.0,0.0,0.0,0.0,1720598528.0,680775680.0,3166691328.0,28051009536.0,4220455.0,5691997.0
12-04 09:37:33,15.208,0.680,83.432,0.255,0.0,0.425,0.0,12288.0,0.0,2.0,1720979456.0,680775680.0,3166695424.0,28050624512.0,4709840.0,5655089.0
12-04 09:37:34,13.961,0.841,84.777,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1719693312.0,680775680.0,3166699520.0,28051906560.0,3965638.0,5463238.0
12-04 09:37:35,13.605,0.680,85.119,0.255,0.0,0.340,0.0,0.0,0.0,0.0,1718820864.0,680775680.0,3166699520.0,28052779008.0,4003598.0,5454312.0
12-04 09:37:36,13.752,0.679,84.635,0.424,0.0,0.509,0.0,12288.0,0.0,2.0,1718775808.0,680783872.0,3166703616.0,28052811776.0,4112668.0,5850793.0
12-04 09:37:37,14.419,0.594,84.309,0.339,0.0,0.339,0.0,4096.0,0.0,2.0,1718894592.0,680783872.0,3166707712.0,28052688896.0,4484168.0,5447279.0
12-04 09:37:38,14.492,0.424,84.576,0.254,0.0,0.254,0.0,16384.0,0.0,2.0,1718923264.0,680783872.0,3166711808.0,28052656128.0,4174703.0,5623551.0
12-04 09:37:39,12.980,0.683,85.824,0.256,0.0,0.256,0.0,155648.0,0.0,1.0,1718853632.0,680783872.0,3166711808.0,28052725760.0,4132034.0,5543427.0
12-04 09:37:40,14.771,0.849,83.786,0.255,0.0,0.340,0.0,0.0,0.0,0.0,1719988224.0,680783872.0,3166720000.0,28051582976.0,4209246.0,5601085.0
12-04 09:37:41,14.868,0.510,84.027,0.255,0.0,0.340,0.0,0.0,0.0,0.0,1720754176.0,680783872.0,3166720000.0,28050817024.0,4546559.0,5729433.0
12-04 09:37:42,12.892,0.679,85.835,0.424,0.0,0.170,0.0,12288.0,0.0,2.0,1721880576.0,680792064.0,3166724096.0,28049678336.0,3882281.0,5461942.0
12-04 09:37:43,15.216,0.676,83.516,0.254,0.0,0.338,0.0,0.0,0.0,0.0,1724960768.0,680792064.0,3166728192.0,28046594048.0,4001300.0,5464579.0
12-04 09:37:44,13.752,0.849,84.890,0.255,0.0,0.255,0.0,28672.0,0.0,3.0,1727561728.0,680792064.0,3166732288.0,28043988992.0,4258995.0,5634292.0
12-04 09:37:45,15.144,0.508,83.841,0.169,0.0,0.338,0.0,0.0,0.0,0.0,1730732032.0,680792064.0,3166732288.0,28040818688.0,4727358.0,5652742.0
12-04 09:37:46,14.783,0.510,84.197,0.170,0.0,0.340,0.0,0.0,0.0,0.0,1732001792.0,680792064.0,3166736384.0,28039544832.0,4064705.0,5668691.0
12-04 09:37:47,13.985,0.674,84.751,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1732313088.0,680792064.0,3166740480.0,28039229440.0,4134219.0,5501725.0
12-04 09:37:48,14.032,0.761,84.869,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,1732530176.0,680800256.0,3166744576.0,28039000064.0,4089837.0,5466519.0
12-04 09:37:49,15.535,0.509,83.362,0.255,0.0,0.340,0.0,36864.0,0.0,9.0,1736495104.0,680800256.0,3166748672.0,28035031040.0,4733889.0,5864733.0
12-04 09:37:50,12.639,0.427,86.593,0.171,0.0,0.171,0.0,0.0,0.0,0.0,1736523776.0,680800256.0,3166752768.0,28034998272.0,3854116.0,5471278.0
12-04 09:37:51,13.548,0.762,85.267,0.169,0.0,0.254,0.0,0.0,0.0,0.0,1736945664.0,680800256.0,3166752768.0,28034576384.0,3967988.0,5377398.0
12-04 09:37:52,14.359,0.680,84.367,0.170,0.0,0.425,0.0,0.0,0.0,0.0,1736679424.0,680800256.0,3166756864.0,28034838528.0,4247102.0,5733506.0
12-04 09:37:53,14.539,0.930,83.939,0.254,0.0,0.338,0.0,0.0,0.0,0.0,1736962048.0,680800256.0,3166760960.0,28034551808.0,4781515.0,5624791.0
12-04 09:37:54,14.566,0.681,84.242,0.426,0.0,0.085,0.0,53248.0,0.0,8.0,1737142272.0,680808448.0,3166760960.0,28034363392.0,4171970.0,5626868.0
12-04 09:37:55,13.339,0.595,85.472,0.170,0.0,0.425,0.0,0.0,0.0,0.0,1737007104.0,680808448.0,3166769152.0,28034490368.0,4030418.0,5504581.0
12-04 09:37:56,14.310,0.847,84.081,0.339,0.0,0.423,0.0,0.0,0.0,0.0,1737437184.0,680808448.0,3166769152.0,28034060288.0,4217565.0,5726013.0
12-04 09:37:57,15.670,0.842,82.814,0.253,0.0,0.421,0.0,0.0,0.0,0.0,1733971968.0,680808448.0,3166773248.0,28037521408.0,4705562.0,5646739.0
12-04 09:37:58,12.243,0.599,86.644,0.257,0.0,0.257,0.0,0.0,0.0,0.0,1735200768.0,680808448.0,3166781440.0,28036284416.0,3981145.0,5466922.0
12-04 09:37:59,13.305,0.847,85.254,0.339,0.0,0.254,0.0,20480.0,0.0,4.0,1735368704.0,680808448.0,3166806016.0,28036091904.0,4025417.0,5501840.0
12-04 09:38:00,15.919,0.931,82.557,0.423,0.0,0.169,0.0,12288.0,0.0,2.0,1732730880.0,680816640.0,3166810112.0,28038717440.0,4223944.0,5704071.0
12-04 09:38:01,15.188,0.768,83.703,0.256,0.0,0.085,0.0,0.0,0.0,0.0,1733906432.0,680816640.0,3166810112.0,28037541888.0,4692062.0,5659914.0
12-04 09:38:02,13.209,0.847,85.436,0.254,0.0,0.254,0.0,0.0,0.0,0.0,1734025216.0,680816640.0,3166814208.0,28037419008.0,3981510.0,5473661.0
12-04 09:38:03,13.898,0.678,84.831,0.254,0.0,0.339,0.0,0.0,0.0,0.0,1731997696.0,680816640.0,3166818304.0,28039442432.0,4005848.0,5442809.0
12-04 09:38:04,9.160,0.504,89.832,0.336,0.0,0.168,0.0,12288.0,0.0,2.0,1732300800.0,680816640.0,3166826496.0,28039131136.0,3090866.0,2989926.0
12-04 09:38:05,0.083,0.083,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1732296704.0,680816640.0,3166830592.0,28039131136.0,22567.0,37522.0
12-04 09:38:06,0.667,0.083,98.833,0.333,0.0,0.083,0.0,12288.0,0.0,2.0,1732534272.0,680824832.0,3166838784.0,28038877184.0,33261.0,40587.0
12-04 09:38:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1732526080.0,680824832.0,3166846976.0,28038877184.0,20010.0,30172.0
12-04 09:38:08,0.083,0.083,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1732521984.0,680824832.0,3166851072.0,28038877184.0,22200.0,36850.0
12-04 09:38:09,0.250,0.083,99.334,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,1732489216.0,680824832.0,3166859264.0,28038901760.0,22150.0,36601.0
12-04 09:38:10,0.0,0.084,99.666,0.251,0.0,0.0,0.0,4096.0,0.0,2.0,1732460544.0,680824832.0,3166887936.0,28038901760.0,27489.0,42283.0
12-04 09:38:11,9.425,1.501,87.406,1.585,0.0,0.083,0.0,0.0,0.0,0.0,1731891200.0,680824832.0,3166896128.0,28039462912.0,5345659.0,198332.0
12-04 09:38:12,16.132,1.182,78.294,3.970,0.0,0.422,0.0,12288.0,0.0,2.0,1729556480.0,680833024.0,3166904320.0,28041781248.0,4407395.0,6235519.0
12-04 09:38:13,16.414,1.263,80.471,1.347,0.0,0.505,0.0,0.0,0.0,0.0,1729290240.0,680833024.0,3166908416.0,28042043392.0,4540985.0,6445355.0
12-04 09:38:14,20.184,1.173,77.722,0.251,0.0,0.670,0.0,200704.0,0.0,3.0,1727328256.0,680833024.0,3166912512.0,28044001280.0,5475476.0,6854963.0
12-04 09:38:15,17.128,0.840,81.108,0.168,0.0,0.756,0.0,0.0,0.0,0.0,1727152128.0,680833024.0,3166916608.0,28044173312.0,4657997.0,6631439.0
12-04 09:38:16,20.956,1.006,77.619,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1725968384.0,680833024.0,3166916608.0,28045357056.0,5443559.0,6754858.0
12-04 09:38:17,17.100,0.671,81.643,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1726767104.0,680833024.0,3166920704.0,28044554240.0,4575531.0,6464967.0
12-04 09:38:18,20.928,0.844,77.468,0.422,0.0,0.338,0.0,12288.0,0.0,2.0,1727782912.0,680841216.0,3166924800.0,28043526144.0,5515277.0,6893192.0
12-04 09:38:19,17.992,1.004,80.335,0.251,0.0,0.418,0.0,28672.0,0.0,3.0,1729683456.0,680841216.0,3166928896.0,28041621504.0,4564429.0,6436683.0
12-04 09:38:20,20.101,1.340,77.806,0.168,0.0,0.586,0.0,4096.0,0.0,2.0,1732136960.0,680841216.0,3166932992.0,28039163904.0,5485125.0,6790998.0
12-04 09:38:21,18.614,1.169,79.800,0.083,0.0,0.334,0.0,0.0,0.0,0.0,1734963200.0,680841216.0,3166937088.0,28036333568.0,4746399.0,6659073.0
12-04 09:38:22,19.199,0.835,79.382,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1735880704.0,680841216.0,3166937088.0,28035416064.0,5094071.0,6681220.0
12-04 09:38:23,18.771,0.758,79.798,0.168,0.0,0.505,0.0,0.0,0.0,0.0,1735372800.0,680841216.0,3166941184.0,28035919872.0,4800560.0,6618270.0
12-04 09:38:24,20.352,1.089,78.057,0.084,0.0,0.419,0.0,32768.0,0.0,6.0,1737801728.0,680849408.0,3166945280.0,28033478656.0,5600080.0,6855779.0
12-04 09:38:25,18.818,1.166,79.267,0.250,0.0,0.500,0.0,16384.0,0.0,2.0,1740652544.0,680849408.0,3166949376.0,28030623744.0,4659524.0,6455897.0
12-04 09:38:26,20.603,0.921,77.889,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1740550144.0,680849408.0,3166949376.0,28030726144.0,5529396.0,6914276.0
12-04 09:38:27,18.583,1.250,79.500,0.167,0.0,0.500,0.0,0.0,0.0,0.0,1741115392.0,680849408.0,3166957568.0,28030152704.0,4607182.0,6400609.0
12-04 09:38:28,20.084,0.840,78.487,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1741946880.0,680849408.0,3166961664.0,28029317120.0,5521421.0,6986818.0
12-04 09:38:29,18.640,0.672,79.681,0.504,0.0,0.504,0.0,24576.0,0.0,3.0,1742249984.0,680857600.0,3166961664.0,28029005824.0,4589124.0,6252476.0
12-04 09:38:30,19.680,0.757,78.806,0.252,0.0,0.505,0.0,12288.0,0.0,2.0,1742753792.0,680857600.0,3166965760.0,28028497920.0,5695977.0,7098566.0
12-04 09:38:31,18.074,0.760,80.828,0.169,0.0,0.169,0.0,0.0,0.0,0.0,1743826944.0,680857600.0,3166969856.0,28027420672.0,4420749.0,6335559.0
12-04 09:38:32,20.969,1.003,77.193,0.251,0.0,0.585,0.0,4096.0,0.0,2.0,1743962112.0,680857600.0,3166998528.0,28027256832.0,5551724.0,6739413.0
12-04 09:38:33,18.235,0.924,80.084,0.252,0.0,0.504,0.0,0.0,0.0,0.0,1745510400.0,680857600.0,3167002624.0,28025704448.0,4579734.0,6458885.0
12-04 09:38:34,19.064,1.087,79.264,0.251,0.0,0.334,0.0,8192.0,0.0,2.0,1746325504.0,680857600.0,3167006720.0,28024885248.0,5720022.0,7101763.0
12-04 09:38:35,18.212,1.086,79.532,0.501,0.0,0.668,0.0,28672.0,0.0,4.0,1746628608.0,680865792.0,3167010816.0,28024569856.0,4567985.0,6404007.0
12-04 09:38:36,18.540,1.007,79.866,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1747607552.0,680865792.0,3167014912.0,28023586816.0,5568338.0,6851823.0
12-04 09:38:37,19.279,0.754,79.296,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1745711104.0,680865792.0,3167014912.0,28025483264.0,4502040.0,6476512.0
12-04 09:38:38,20.150,1.082,77.935,0.333,0.0,0.500,0.0,0.0,0.0,0.0,1745715200.0,680865792.0,3167023104.0,28025470976.0,5751600.0,7177286.0
12-04 09:38:39,15.856,1.258,82.215,0.252,0.0,0.419,0.0,0.0,0.0,0.0,1745846272.0,680865792.0,3167023104.0,28025339904.0,4346495.0,6221320.0
12-04 09:38:40,20.687,0.670,77.889,0.251,0.0,0.503,0.0,12288.0,0.0,2.0,1742872576.0,680865792.0,3167027200.0,28028309504.0,5652787.0,6917555.0
12-04 09:38:41,17.765,0.834,80.734,0.334,0.0,0.334,0.0,12288.0,0.0,2.0,1742757888.0,680873984.0,3167031296.0,28028411904.0,4338292.0,6290376.0
12-04 09:38:42,21.057,0.671,77.768,0.0,0.0,0.503,0.0,0.0,0.0,0.0,1741979648.0,680873984.0,3167035392.0,28029186048.0,5731641.0,6978639.0
12-04 09:38:43,17.201,0.590,81.619,0.253,0.0,0.337,0.0,4096.0,0.0,2.0,1741422592.0,680873984.0,3167035392.0,28029743104.0,4435758.0,6184405.0
12-04 09:38:44,20.672,0.756,77.647,0.252,0.0,0.672,0.0,0.0,0.0,0.0,1742753792.0,680873984.0,3167039488.0,28028407808.0,5369045.0,7152448.0
12-04 09:38:45,15.456,1.014,82.855,0.422,0.0,0.253,0.0,16384.0,0.0,2.0,1742913536.0,680873984.0,3167043584.0,28028243968.0,4572121.0,6612572.0
12-04 09:38:46,19.060,0.840,79.261,0.252,0.0,0.588,0.0,0.0,0.0,0.0,1743671296.0,680873984.0,3167043584.0,28027486208.0,4657856.0,6390213.0
12-04 09:38:47,18.771,0.842,79.714,0.337,0.0,0.337,0.0,12288.0,0.0,2.0,1743757312.0,680882176.0,3167047680.0,28027387904.0,5044524.0,6861026.0
12-04 09:38:48,20.384,0.919,78.028,0.334,0.0,0.334,0.0,0.0,0.0,0.0,1745723392.0,680882176.0,3167051776.0,28025417728.0,5150150.0,6718164.0
12-04 09:38:49,17.617,1.258,80.537,0.252,0.0,0.336,0.0,135168.0,0.0,1.0,1748029440.0,680882176.0,3167055872.0,28023107584.0,4882835.0,6653827.0
12-04 09:38:50,20.487,1.008,77.834,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1751289856.0,680882176.0,3167059968.0,28019843072.0,5216631.0,6759880.0
12-04 09:38:51,18.060,1.003,80.268,0.334,0.0,0.334,0.0,28672.0,0.0,3.0,1751629824.0,680882176.0,3167064064.0,28019499008.0,4848712.0,6536058.0
12-04 09:38:52,20.084,0.756,78.487,0.168,0.0,0.504,0.0,0.0,0.0,0.0,1754198016.0,680882176.0,3167064064.0,28016930816.0,5285816.0,6748973.0
12-04 09:38:53,18.395,1.087,79.849,0.334,0.0,0.334,0.0,36864.0,0.0,5.0,1757290496.0,680890368.0,3167092736.0,28013801472.0,4994072.0,6653930.0
12-04 09:38:54,18.660,0.679,80.153,0.170,0.0,0.339,0.0,0.0,0.0,0.0,1756708864.0,680890368.0,3167096832.0,28014379008.0,4841444.0,6647022.0
12-04 09:38:55,19.028,1.341,78.961,0.168,0.0,0.503,0.0,0.0,0.0,0.0,1757335552.0,680890368.0,3167100928.0,28013748224.0,5145636.0,6827636.0
12-04 09:38:56,19.363,0.838,79.128,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1758269440.0,680890368.0,3167105024.0,28012810240.0,5181449.0,6514317.0
12-04 09:38:57,19.064,1.087,79.264,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1758793728.0,680890368.0,3167109120.0,28012281856.0,5011419.0,6659044.0
12-04 09:38:58,19.028,1.090,79.128,0.251,0.0,0.503,0.0,12288.0,0.0,2.0,1758883840.0,680890368.0,3167113216.0,28012187648.0,5241128.0,6833552.0
12-04 09:38:59,20.151,1.421,77.926,0.334,0.0,0.167,0.0,36864.0,0.0,7.0,1758965760.0,680898560.0,3167117312.0,28012093440.0,5203326.0,6645327.0
12-04 09:39:00,17.741,1.255,79.916,0.251,0.0,0.837,0.0,0.0,0.0,0.0,1758601216.0,680898560.0,3167121408.0,28012453888.0,4989931.0,6544926.0
12-04 09:39:01,18.939,1.010,79.377,0.0,0.0,0.673,0.0,0.0,0.0,0.0,1761312768.0,680898560.0,3167121408.0,28009742336.0,5048726.0,6750769.0
12-04 09:39:02,18.980,0.836,79.849,0.084,0.0,0.251,0.0,0.0,0.0,0.0,1761239040.0,680898560.0,3167125504.0,28009811968.0,5141591.0,6637162.0
12-04 09:39:03,20.551,1.086,77.778,0.167,0.0,0.418,0.0,20480.0,0.0,4.0,1762590720.0,680898560.0,3167150080.0,28008435712.0,5270552.0,6885964.0
12-04 09:39:04,18.755,1.009,79.394,0.589,0.0,0.252,0.0,24576.0,0.0,3.0,1763229696.0,680906752.0,3167154176.0,28007784448.0,5121042.0,6590862.0
12-04 09:39:05,21.0,1.250,77.0,0.250,0.0,0.500,0.0,0.0,0.0,0.0,1764519936.0,680906752.0,3167162368.0,28006486016.0,5129797.0,6722312.0
12-04 09:39:06,19.882,0.927,78.602,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1764835328.0,680906752.0,3167170560.0,28006162432.0,5249244.0,6746493.0
12-04 09:39:07,19.279,0.754,79.044,0.251,0.0,0.671,0.0,0.0,0.0,0.0,1764499456.0,680906752.0,3167178752.0,28006490112.0,5041349.0,6577445.0
12-04 09:39:08,18.359,0.846,80.034,0.338,0.0,0.423,0.0,12288.0,0.0,2.0,1766576128.0,680906752.0,3167182848.0,28004409344.0,5397474.0,6788806.0
12-04 09:39:09,19.147,1.003,79.181,0.167,0.0,0.502,0.0,8192.0,0.0,2.0,1764470784.0,680906752.0,3167182848.0,28006514688.0,4737993.0,6733064.0
12-04 09:39:10,19.044,0.839,79.195,0.419,0.0,0.503,0.0,12288.0,0.0,2.0,1763655680.0,680914944.0,3167191040.0,28007313408.0,5497709.0,6773060.0
12-04 09:39:11,18.121,1.091,80.201,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1760337920.0,680914944.0,3167203328.0,28010618880.0,4675775.0,6495618.0
12-04 09:39:12,5.254,0.167,94.162,0.250,0.0,0.167,0.0,0.0,0.0,0.0,1761042432.0,680914944.0,3167207424.0,28009910272.0,2002419.0,1022665.0
12-04 09:39:13,0.083,0.250,99.333,0.333,0.0,0.0,0.0,4096.0,0.0,2.0,1761288192.0,680914944.0,3167215616.0,28009656320.0,25803.0,41700.0
12-04 09:39:14,0.0,0.167,99.500,0.333,0.0,0.0,0.0,16384.0,0.0,2.0,1761284096.0,680914944.0,3167219712.0,28009656320.0,15305.0,17825.0
12-04 09:39:15,0.083,0.0,99.666,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1761280000.0,680914944.0,3167223808.0,28009656320.0,5084.0,11992.0
12-04 09:39:16,0.0,0.0,99.583,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,1761280000.0,680923136.0,3167223808.0,28009648128.0,3879.0,11265.0
12-04 09:39:17,0.0,0.083,99.667,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1761275904.0,680923136.0,3167227904.0,28009648128.0,5089.0,12032.0
12-04 09:39:18,0.167,0.083,99.500,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1761398784.0,680923136.0,3167232000.0,28009521152.0,6840.0,13623.0
12-04 09:39:19,15.230,1.925,79.163,3.515,0.0,0.167,0.0,0.0,0.0,0.0,1763643392.0,680923136.0,3167240192.0,28007268352.0,7370738.0,2409846.0
12-04 09:39:20,17.824,0.837,79.331,1.506,0.0,0.502,0.0,12288.0,0.0,2.0,1759854592.0,680923136.0,3167240192.0,28011057152.0,4380688.0,6626969.0
12-04 09:39:21,21.500,0.917,77.0,0.250,0.0,0.333,0.0,0.0,0.0,0.0,1756721152.0,680923136.0,3167244288.0,28014186496.0,5259982.0,7364597.0
12-04 09:39:22,18.220,0.924,80.101,0.420,0.0,0.336,0.0,12288.0,0.0,2.0,1738612736.0,680931328.0,3167248384.0,28032282624.0,4327015.0,6442494.0
12-04 09:39:23,22.999,0.927,75.484,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1739063296.0,680931328.0,3167252480.0,28031827968.0,6412235.0,7834847.0
12-04 09:39:24,18.386,1.165,79.700,0.166,0.0,0.582,0.0,180224.0,0.0,1.0,1740193792.0,680931328.0,3167252480.0,28030697472.0,4758141.0,6798678.0
12-04 09:39:25,22.092,1.339,75.649,0.251,0.0,0.669,0.0,28672.0,0.0,3.0,1742086144.0,680931328.0,3167260672.0,28028796928.0,5884978.0,7605879.0
12-04 09:39:26,18.645,0.836,79.933,0.167,0.0,0.418,0.0,0.0,0.0,0.0,1741991936.0,680931328.0,3167264768.0,28028887040.0,4966137.0,6889776.0
12-04 09:39:27,23.697,0.924,74.622,0.336,0.0,0.420,0.0,4096.0,0.0,2.0,1748459520.0,680931328.0,3167289344.0,28022394880.0,5521619.0,7385084.0
12-04 09:39:28,20.135,0.758,78.349,0.337,0.0,0.421,0.0,12288.0,0.0,2.0,1748901888.0,680939520.0,3167293440.0,28021940224.0,5586547.0,6968775.0
12-04 09:39:29,21.906,1.171,76.421,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1755283456.0,680939520.0,3167301632.0,28015550464.0,5137308.0,7264587.0
12-04 09:39:30,21.237,1.003,76.923,0.251,0.0,0.585,0.0,16384.0,0.0,2.0,1756233728.0,680939520.0,3167305728.0,28014596096.0,5941857.0,7416583.0
12-04 09:39:31,19.866,1.090,78.290,0.419,0.0,0.335,0.0,0.0,0.0,0.0,1757782016.0,680939520.0,3167305728.0,28013047808.0,4813006.0,6976383.0
12-04 09:39:32,20.566,1.082,77.519,0.333,0.0,0.500,0.0,0.0,0.0,0.0,1758707712.0,680939520.0,3167313920.0,28012113920.0,5879457.0,7415563.0
12-04 09:39:33,20.403,0.672,78.002,0.504,0.0,0.420,0.0,0.0,0.0,0.0,1758580736.0,680939520.0,3167313920.0,28012240896.0,4976013.0,7000322.0
12-04 09:39:34,21.577,0.996,76.515,0.498,0.0,0.415,0.0,36864.0,0.0,7.0,1760579584.0,680947712.0,3167318016.0,28010229760.0,5685193.0,7341751.0
12-04 09:39:35,20.151,1.092,78.086,0.252,0.0,0.420,0.0,12288.0,0.0,2.0,1766629376.0,680947712.0,3167322112.0,28004175872.0,5384676.0,7134631.0
12-04 09:39:36,22.381,0.838,76.362,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1767469056.0,680947712.0,3167322112.0,28003336192.0,5446557.0,7304538.0
12-04 09:39:37,19.966,0.839,78.020,0.252,0.0,0.923,0.0,0.0,0.0,0.0,1767866368.0,680947712.0,3167326208.0,28002934784.0,5458490.0,7243334.0
12-04 09:39:38,21.637,1.086,76.441,0.334,0.0,0.501,0.0,4096.0,0.0,2.0,1767432192.0,680947712.0,3167330304.0,28003364864.0,5306570.0,7231074.0
12-04 09:39:39,20.571,1.008,77.498,0.336,0.0,0.588,0.0,24576.0,0.0,3.0,1768693760.0,680955904.0,3167334400.0,28002091008.0,5658236.0,7192558.0
12-04 09:39:40,21.309,0.755,77.097,0.252,0.0,0.587,0.0,16384.0,0.0,2.0,1769902080.0,680955904.0,3167338496.0,28000878592.0,5164540.0,7302310.0
12-04 09:39:41,21.039,0.754,77.284,0.251,0.0,0.671,0.0,0.0,0.0,0.0,1771552768.0,680955904.0,3167342592.0,27999223808.0,5549562.0,7040937.0
12-04 09:39:42,20.253,0.844,78.397,0.169,0.0,0.338,0.0,0.0,0.0,0.0,1776119808.0,680955904.0,3167346688.0,27994652672.0,5288639.0,7358512.0
12-04 09:39:43,22.120,1.002,76.127,0.167,0.0,0.584,0.0,0.0,0.0,0.0,1777881088.0,680955904.0,3167350784.0,27992887296.0,5551418.0,7254906.0
12-04 09:39:44,20.217,1.086,78.028,0.251,0.0,0.418,0.0,8192.0,0.0,2.0,1778561024.0,680955904.0,3167354880.0,27992203264.0,5382789.0,7104101.0
12-04 09:39:45,22.278,1.330,75.644,0.416,0.0,0.333,0.0,24576.0,0.0,4.0,1779929088.0,680964096.0,3167354880.0,27990827008.0,5468274.0,7318336.0
12-04 09:39:46,19.496,1.092,78.655,0.168,0.0,0.588,0.0,0.0,0.0,0.0,1780826112.0,680964096.0,3167363072.0,27989921792.0,5467431.0,7360470.0
12-04 09:39:47,21.327,0.756,77.330,0.168,0.0,0.420,0.0,0.0,0.0,0.0,1780346880.0,680964096.0,3167363072.0,27990401024.0,5289976.0,7039965.0
12-04 09:39:48,19.393,1.265,78.583,0.253,0.0,0.506,0.0,0.0,0.0,0.0,1780277248.0,680964096.0,3167363072.0,27990470656.0,5519530.0,7459586.0
12-04 09:39:49,21.202,1.252,77.045,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1780068352.0,680964096.0,3167367168.0,27990675456.0,5387052.0,7032853.0
12-04 09:39:50,21.303,0.919,76.942,0.251,0.0,0.585,0.0,12288.0,0.0,2.0,1781280768.0,680964096.0,3167367168.0,27989463040.0,5759128.0,7404653.0
12-04 09:39:51,20.907,0.840,77.582,0.252,0.0,0.420,0.0,16384.0,0.0,4.0,1782620160.0,680972288.0,3167399936.0,27988082688.0,5069970.0,7083906.0
12-04 09:39:52,20.785,1.169,77.129,0.250,0.0,0.668,0.0,0.0,0.0,0.0,1785712640.0,680972288.0,3167399936.0,27984990208.0,5255497.0,7275627.0
12-04 09:39:53,20.336,0.588,78.487,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1784872960.0,680972288.0,3167404032.0,27985825792.0,5149831.0,7420615.0
12-04 09:39:54,19.717,1.165,78.120,0.333,0.0,0.666,0.0,0.0,0.0,0.0,1790210048.0,680972288.0,3167404032.0,27980488704.0,4737220.0,6762366.0
12-04 09:39:55,21.008,1.092,77.227,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1797656576.0,680972288.0,3167416320.0,27973029888.0,5142034.0,7532623.0
12-04 09:39:56,22.054,0.758,76.936,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,1808863232.0,680972288.0,3167416320.0,27961823232.0,4847981.0,7081952.0
12-04 09:39:57,20.050,0.919,78.195,0.251,0.0,0.585,0.0,12288.0,0.0,2.0,1815961600.0,680980480.0,3167416320.0,27954716672.0,4959881.0,7010563.0
12-04 09:39:58,22.705,1.336,75.125,0.250,0.0,0.584,0.0,0.0,0.0,0.0,1819373568.0,680980480.0,3167420416.0,27951300608.0,5586895.0,7626460.0
12-04 09:39:59,19.766,1.168,78.232,0.250,0.0,0.584,0.0,159744.0,0.0,1.0,1826680832.0,680980480.0,3167428608.0,27943985152.0,5176116.0,7039200.0
12-04 09:40:00,22.708,1.009,75.442,0.252,0.0,0.589,0.0,0.0,0.0,0.0,1831297024.0,680980480.0,3167428608.0,27939368960.0,5514716.0,7375980.0
12-04 09:40:01,20.384,1.337,77.109,0.334,0.0,0.835,0.0,28672.0,0.0,3.0,1836670976.0,680980480.0,3167432704.0,27933990912.0,5488077.0,7024767.0
12-04 09:40:02,22.250,0.756,76.406,0.168,0.0,0.420,0.0,4096.0,0.0,2.0,1842511872.0,680980480.0,3167436800.0,27928145920.0,5260464.0,7280293.0
12-04 09:40:03,21.518,1.168,76.314,0.500,0.0,0.500,0.0,12288.0,0.0,2.0,1849839616.0,680988672.0,3167440896.0,27920805888.0,5734515.0,7400676.0
12-04 09:40:04,21.423,0.837,76.904,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1852874752.0,680988672.0,3167444992.0,27917766656.0,5108076.0,7249729.0
12-04 09:40:05,21.888,1.003,76.441,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1860407296.0,680988672.0,3167449088.0,27910230016.0,5865520.0,6961149.0
12-04 09:40:06,21.794,0.838,76.697,0.168,0.0,0.503,0.0,16384.0,0.0,2.0,1865052160.0,680988672.0,3167453184.0,27905581056.0,4929334.0,7180361.0
12-04 09:40:07,24.286,1.008,73.950,0.252,0.0,0.504,0.0,0.0,0.0,0.0,1870700544.0,680988672.0,3167461376.0,27899924480.0,5820084.0,7396466.0
12-04 09:40:08,19.866,0.922,78.541,0.084,0.0,0.587,0.0,0.0,0.0,0.0,1874464768.0,680988672.0,3167469568.0,27896152064.0,5171491.0,7218012.0
12-04 09:40:09,23.090,0.914,75.332,0.332,0.0,0.332,0.0,20480.0,0.0,3.0,1874923520.0,680996864.0,3167473664.0,27895681024.0,5613970.0,7307609.0
12-04 09:40:10,20.921,0.921,77.741,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1879846912.0,680996864.0,3167481856.0,27890749440.0,5195294.0,7183869.0
12-04 09:40:11,22.883,1.006,75.356,0.251,0.0,0.503,0.0,12288.0,0.0,2.0,1885814784.0,680996864.0,3167485952.0,27884777472.0,5649938.0,7279154.0
12-04 09:40:12,21.518,1.001,76.564,0.334,0.0,0.584,0.0,0.0,0.0,0.0,1891479552.0,680996864.0,3167494144.0,27879104512.0,5267707.0,7400851.0
12-04 09:40:13,22.064,1.342,75.923,0.168,0.0,0.503,0.0,4096.0,0.0,2.0,1892626432.0,680996864.0,3167494144.0,27877957632.0,5526654.0,7201732.0
12-04 09:40:14,20.133,1.331,77.621,0.416,0.0,0.499,0.0,36864.0,0.0,6.0,1893519360.0,681005056.0,3167498240.0,27877052416.0,5196531.0,6945618.0
12-04 09:40:15,23.746,0.836,74.916,0.084,0.0,0.418,0.0,0.0,0.0,0.0,1898237952.0,681005056.0,3167510528.0,27872321536.0,5741504.0,7375884.0
12-04 09:40:16,20.502,1.004,77.741,0.251,0.0,0.502,0.0,16384.0,0.0,2.0,1896689664.0,681005056.0,3167510528.0,27873869824.0,5041385.0,7275237.0
12-04 09:40:17,18.419,0.673,80.067,0.252,0.0,0.589,0.0,0.0,0.0,0.0,1897050112.0,681005056.0,3167514624.0,27873505280.0,5065944.0,6158674.0
12-04 09:40:18,19.680,0.757,78.638,0.336,0.0,0.589,0.0,0.0,0.0,0.0,1900703744.0,681005056.0,3175907328.0,27861458944.0,4733721.0,6822930.0
12-04 09:40:19,20.487,1.092,77.750,0.168,0.0,0.504,0.0,8192.0,0.0,2.0,1908350976.0,681005056.0,3175907328.0,27853811712.0,5523930.0,6733983.0
12-04 09:40:20,22.278,1.089,75.879,0.419,0.0,0.335,0.0,12288.0,0.0,2.0,1909489664.0,681013248.0,3175911424.0,27852660736.0,5543467.0,7984646.0
12-04 09:40:21,24.979,0.925,73.423,0.252,0.0,0.421,0.0,0.0,0.0,0.0,1913212928.0,681013248.0,3175915520.0,27848933376.0,5834808.0,7832718.0
12-04 09:40:22,21.870,0.918,76.544,0.167,0.0,0.501,0.0,12288.0,0.0,2.0,1913368576.0,681013248.0,3175919616.0,27848773632.0,5364166.0,7499722.0
12-04 09:40:23,22.981,1.166,74.938,0.167,0.0,0.749,0.0,0.0,0.0,0.0,1911611392.0,681013248.0,3175919616.0,27850530816.0,5508213.0,7353475.0
12-04 09:40:24,20.234,0.920,78.094,0.167,0.0,0.585,0.0,0.0,0.0,0.0,1915432960.0,681013248.0,3175927808.0,27846701056.0,5236656.0,7257212.0
12-04 09:40:25,21.560,1.007,76.678,0.168,0.0,0.587,0.0,0.0,0.0,0.0,1918390272.0,681013248.0,3175931904.0,27843739648.0,5175059.0,7348193.0
12-04 09:40:26,20.184,1.173,77.722,0.419,0.0,0.503,0.0,12288.0,0.0,2.0,1922052096.0,681021440.0,3175936000.0,27840065536.0,5148850.0,7433097.0
12-04 09:40:27,20.201,0.838,77.871,0.419,0.0,0.671,0.0,20480.0,0.0,4.0,1925726208.0,681021440.0,3175940096.0,27836387328.0,4665062.0,6910189.0
12-04 09:40:28,21.141,0.923,77.349,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1936613376.0,681021440.0,3175940096.0,27825500160.0,5291190.0,7302088.0
12-04 09:40:29,20.517,1.251,77.648,0.167,0.0,0.417,0.0,0.0,0.0,0.0,1941487616.0,681021440.0,3175944192.0,27820621824.0,5011304.0,7135072.0
12-04 09:40:30,21.739,1.171,76.171,0.334,0.0,0.585,0.0,0.0,0.0,0.0,1950855168.0,681021440.0,3175948288.0,27811250176.0,5456954.0,7523579.0
12-04 09:40:31,20.436,1.256,77.638,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1953136640.0,681021440.0,3175948288.0,27808968704.0,4941167.0,6879968.0
12-04 09:40:32,23.109,1.092,75.042,0.336,0.0,0.420,0.0,24576.0,0.0,4.0,1957154816.0,681029632.0,3175952384.0,27804938240.0,5886969.0,7272765.0
12-04 09:40:33,20.672,0.840,77.731,0.252,0.0,0.504,0.0,0.0,0.0,0.0,1957584896.0,681029632.0,3175956480.0,27804504064.0,4817401.0,7100297.0
12-04 09:40:34,22.974,0.919,75.188,0.167,0.0,0.752,0.0,0.0,0.0,0.0,1958207488.0,681029632.0,3175960576.0,27803877376.0,6110403.0,7608672.0
12-04 09:40:35,21.243,0.588,77.750,0.0,0.0,0.420,0.0,139264.0,0.0,1.0,1961803776.0,681029632.0,3175964672.0,27800276992.0,4792436.0,7035336.0
12-04 09:40:36,22.494,0.674,75.821,0.253,0.0,0.758,0.0,0.0,0.0,0.0,1963044864.0,681029632.0,3175968768.0,27799031808.0,5945574.0,7178674.0
12-04 09:40:37,20.886,0.919,77.527,0.251,0.0,0.418,0.0,28672.0,0.0,3.0,1969393664.0,681029632.0,3175968768.0,27792683008.0,4654909.0,6873895.0
12-04 09:40:38,22.766,0.843,75.464,0.337,0.0,0.590,0.0,16384.0,0.0,4.0,1973039104.0,681037824.0,3175993344.0,27789004800.0,6093102.0,7621118.0
12-04 09:40:39,19.849,1.005,78.308,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1967067136.0,681037824.0,3175997440.0,27794972672.0,4775626.0,6947600.0
12-04 09:40:40,21.980,1.007,76.174,0.252,0.0,0.587,0.0,0.0,0.0,0.0,1971851264.0,681037824.0,3175997440.0,27790188544.0,6000794.0,7513727.0
12-04 09:40:41,22.716,1.090,75.021,0.587,0.0,0.587,0.0,0.0,0.0,0.0,1981329408.0,681037824.0,3176005632.0,27780702208.0,5085477.0,6816922.0
12-04 09:40:42,22.362,0.586,76.382,0.251,0.0,0.419,0.0,16384.0,0.0,2.0,1986826240.0,681037824.0,3176005632.0,27775205376.0,5649494.0,7628983.0
12-04 09:40:43,21.092,0.924,77.395,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1985347584.0,681037824.0,3176009728.0,27776679936.0,5363621.0,6914472.0
12-04 09:40:44,22.788,1.002,75.209,0.417,0.0,0.584,0.0,20480.0,0.0,3.0,1988255744.0,681046016.0,3176013824.0,27773759488.0,5358206.0,7433490.0
12-04 09:40:45,20.837,0.921,77.573,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1990512640.0,681046016.0,3176017920.0,27771498496.0,5384541.0,7123380.0
12-04 09:40:46,22.074,0.753,76.421,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1990623232.0,681046016.0,3176017920.0,27771387904.0,5411470.0,7274966.0
12-04 09:40:47,20.0,1.008,78.151,0.252,0.0,0.588,0.0,0.0,0.0,0.0,1993035776.0,681046016.0,3176022016.0,27768971264.0,4866167.0,7030186.0
12-04 09:40:48,23.006,0.840,75.483,0.168,0.0,0.504,0.0,16384.0,0.0,4.0,1997680640.0,681046016.0,3176026112.0,27764322304.0,5963589.0,7584121.0
12-04 09:40:49,20.952,0.918,77.129,0.417,0.0,0.584,0.0,24576.0,0.0,3.0,2000138240.0,681054208.0,3176030208.0,27761852416.0,5082401.0,6950849.0
12-04 09:40:50,23.122,1.085,74.875,0.250,0.0,0.668,0.0,12288.0,0.0,3.0,2005360640.0,681054208.0,3176038400.0,27756621824.0,5501198.0,7298640.0
12-04 09:40:51,22.306,0.758,76.347,0.168,0.0,0.421,0.0,0.0,0.0,0.0,2004828160.0,681054208.0,3176042496.0,27757150208.0,5424276.0,7064800.0
12-04 09:40:52,21.786,1.002,76.377,0.250,0.0,0.584,0.0,0.0,0.0,0.0,2010112000.0,681054208.0,3176046592.0,27751862272.0,5430111.0,7302868.0
12-04 09:40:53,22.278,0.921,76.131,0.168,0.0,0.503,0.0,16384.0,0.0,2.0,2013548544.0,681054208.0,3176050688.0,27748421632.0,5395107.0,7159642.0
12-04 09:40:54,20.487,1.092,77.750,0.252,0.0,0.420,0.0,8192.0,0.0,2.0,2016530432.0,681054208.0,3176050688.0,27745439744.0,5455092.0,7224710.0
12-04 09:40:55,23.886,1.009,74.348,0.084,0.0,0.673,0.0,12288.0,0.0,2.0,2022608896.0,681062400.0,3176054784.0,27739348992.0,5481220.0,7270992.0
12-04 09:40:56,19.682,1.089,78.894,0.084,0.0,0.251,0.0,0.0,0.0,0.0,2025865216.0,681062400.0,3176058880.0,27736088576.0,5319989.0,7237927.0
12-04 09:40:57,20.301,0.835,78.028,0.251,0.0,0.585,0.0,4096.0,0.0,2.0,2026438656.0,681062400.0,3176062976.0,27735511040.0,5311598.0,7156661.0
12-04 09:40:58,22.510,0.837,75.983,0.251,0.0,0.418,0.0,16384.0,0.0,2.0,2023133184.0,681062400.0,3176067072.0,27738812416.0,4992509.0,7363046.0
12-04 09:40:59,19.799,1.170,78.279,0.334,0.0,0.418,0.0,0.0,0.0,0.0,2026692608.0,681062400.0,3176071168.0,27735248896.0,4877603.0,7342150.0
12-04 09:41:00,21.393,1.258,76.426,0.252,0.0,0.671,0.0,0.0,0.0,0.0,2034634752.0,681062400.0,3176071168.0,27727306752.0,5098575.0,7032309.0
12-04 09:41:01,20.620,0.838,77.452,0.503,0.0,0.587,0.0,12288.0,0.0,2.0,2039046144.0,681070592.0,3176075264.0,27722883072.0,5154512.0,7289153.0
12-04 09:41:02,20.556,1.011,77.843,0.168,0.0,0.421,0.0,0.0,0.0,0.0,2047094784.0,681070592.0,3176075264.0,27714834432.0,5244601.0,7104166.0
12-04 09:41:03,23.730,1.082,74.688,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2055368704.0,681070592.0,3176079360.0,27706556416.0,5390041.0,7358787.0
12-04 09:41:04,20.251,1.004,78.159,0.251,0.0,0.335,0.0,0.0,0.0,0.0,2058432512.0,681070592.0,3176091648.0,27703480320.0,5198989.0,7090315.0
12-04 09:41:05,22.157,0.758,76.495,0.253,0.0,0.337,0.0,118784.0,0.0,1.0,2065338368.0,681070592.0,3176095744.0,27696570368.0,5486542.0,7190310.0
12-04 09:41:06,21.423,1.255,76.569,0.167,0.0,0.586,0.0,0.0,0.0,0.0,2067210240.0,681070592.0,3176103936.0,27694690304.0,5371498.0,7333136.0
12-04 09:41:07,22.705,0.835,75.543,0.417,0.0,0.501,0.0,12288.0,0.0,2.0,2068455424.0,681078784.0,3176108032.0,27693432832.0,5558258.0,7231748.0
12-04 09:41:08,21.608,1.173,76.549,0.168,0.0,0.503,0.0,4096.0,0.0,2.0,2073047040.0,681078784.0,3176136704.0,27688812544.0,5389305.0,7309878.0
12-04 09:41:09,21.772,0.759,76.456,0.591,0.0,0.422,0.0,32768.0,0.0,3.0,2075516928.0,681078784.0,3176140800.0,27686338560.0,5340854.0,7276511.0
12-04 09:41:10,23.096,1.255,75.146,0.167,0.0,0.335,0.0,0.0,0.0,0.0,2077077504.0,681078784.0,3176144896.0,27684773888.0,5518186.0,7080374.0
12-04 09:41:11,21.136,0.835,77.360,0.167,0.0,0.501,0.0,0.0,0.0,0.0,2077892608.0,681078784.0,3176153088.0,27683950592.0,5241544.0,7299445.0
12-04 09:41:12,22.222,1.337,75.689,0.251,0.0,0.501,0.0,0.0,0.0,0.0,2083053568.0,681078784.0,3176161280.0,27678781440.0,5695098.0,7287330.0
12-04 09:41:13,21.176,1.176,76.975,0.252,0.0,0.420,0.0,12288.0,0.0,2.0,2083364864.0,681086976.0,3176165376.0,27678457856.0,5123367.0,7309621.0
12-04 09:41:14,22.548,0.671,76.446,0.0,0.0,0.335,0.0,12288.0,0.0,2.0,2086879232.0,681086976.0,3176169472.0,27674939392.0,5830316.0,7267259.0
12-04 09:41:15,22.693,1.164,75.312,0.249,0.0,0.582,0.0,0.0,0.0,0.0,2090332160.0,681086976.0,3176173568.0,27671482368.0,4905581.0,7015544.0
12-04 09:41:16,21.579,1.008,76.574,0.168,0.0,0.672,0.0,0.0,0.0,0.0,2095030272.0,681086976.0,3176177664.0,27666780160.0,5943782.0,7656333.0
12-04 09:41:17,19.498,1.172,78.494,0.335,0.0,0.502,0.0,4096.0,0.0,2.0,2099224576.0,681086976.0,3176177664.0,27662585856.0,4997312.0,6843712.0
12-04 09:41:18,23.913,0.836,74.582,0.334,0.0,0.334,0.0,0.0,0.0,0.0,2104365056.0,681086976.0,3176181760.0,27657441280.0,5792261.0,7524517.0
12-04 09:41:19,17.696,1.002,80.467,0.334,0.0,0.501,0.0,36864.0,0.0,5.0,2106245120.0,681095168.0,3176181760.0,27655553024.0,4749239.0,5706916.0
12-04 09:41:20,4.184,0.0,95.565,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2107510784.0,681095168.0,3176185856.0,27654283264.0,1867712.0,41177.0
12-04 09:41:21,4.341,0.083,95.326,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2109222912.0,681095168.0,3176189952.0,27652567040.0,1890160.0,39532.0
12-04 09:41:22,3.667,0.167,95.750,0.333,0.0,0.083,0.0,0.0,0.0,0.0,2110992384.0,681095168.0,3176198144.0,27650789376.0,1820785.0,43865.0
12-04 09:41:23,4.261,0.084,95.405,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2113208320.0,681095168.0,3176202240.0,27648569344.0,1817343.0,41061.0
12-04 09:41:24,3.583,0.167,95.750,0.417,0.0,0.083,0.0,36864.0,0.0,5.0,2115575808.0,681103360.0,3176206336.0,27646189568.0,1815906.0,39813.0
12-04 09:41:25,4.0,0.0,95.583,0.333,0.0,0.083,0.0,20480.0,0.0,5.0,2116083712.0,681103360.0,3176206336.0,27645681664.0,1815843.0,40609.0
12-04 09:41:26,4.837,0.167,94.829,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2110812160.0,681103360.0,3176210432.0,27650949120.0,1968499.0,43801.0
12-04 09:41:27,3.491,0.166,95.844,0.416,0.0,0.083,0.0,0.0,0.0,0.0,2110742528.0,681103360.0,3176214528.0,27651014656.0,1670868.0,40417.0
12-04 09:41:28,1.918,0.167,97.665,0.250,0.0,0.0,0.0,4096.0,0.0,2.0,2110877696.0,681103360.0,3176222720.0,27650871296.0,556451.0,39556.0
12-04 09:41:29,0.0,0.0,99.667,0.333,0.0,0.0,0.0,8192.0,0.0,2.0,2110873600.0,681103360.0,3176226816.0,27650871296.0,7336.0,19272.0
12-04 09:41:30,0.083,0.0,99.500,0.417,0.0,0.0,0.0,28672.0,0.0,4.0,2110861312.0,681111552.0,3176230912.0,27650871296.0,5749.0,17525.0
12-04 09:41:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2110861312.0,681111552.0,3176230912.0,27650871296.0,6476.0,17970.0
12-04 09:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110857216.0,681111552.0,3176235008.0,27650871296.0,7101.0,4570.0
12-04 09:41:33,8.909,1.749,87.427,1.832,0.0,0.083,0.0,0.0,0.0,0.0,2090487808.0,681111552.0,3176239104.0,27671236608.0,4142429.0,155762.0
12-04 09:41:34,17.538,1.433,75.126,5.481,0.0,0.422,0.0,0.0,0.0,0.0,2064781312.0,681111552.0,3176243200.0,27696939008.0,5705502.0,6586034.0
12-04 09:41:35,19.716,0.835,78.363,0.418,0.0,0.668,0.0,167936.0,0.0,3.0,1905680384.0,681111552.0,3176247296.0,27856035840.0,4916444.0,7201152.0
12-04 09:41:36,22.074,1.254,75.836,0.334,0.0,0.502,0.0,12288.0,0.0,2.0,1816948736.0,681119744.0,3176251392.0,27944755200.0,6203093.0,7217058.0
12-04 09:41:37,24.265,0.840,74.223,0.168,0.0,0.504,0.0,0.0,0.0,0.0,1815191552.0,681119744.0,3176255488.0,27946508288.0,5653897.0,8296782.0
12-04 09:41:38,21.961,1.174,75.943,0.335,0.0,0.587,0.0,0.0,0.0,0.0,1815347200.0,681119744.0,3176259584.0,27946348544.0,5343084.0,7776076.0
12-04 09:41:39,22.822,1.245,75.270,0.249,0.0,0.415,0.0,4096.0,0.0,2.0,1815588864.0,681119744.0,3176263680.0,27946102784.0,5665564.0,7666775.0
12-04 09:41:40,21.057,0.923,77.517,0.252,0.0,0.252,0.0,16384.0,0.0,2.0,1815494656.0,681119744.0,3176263680.0,27946196992.0,4832866.0,7299801.0
12-04 09:41:41,22.018,1.168,75.980,0.417,0.0,0.417,0.0,12288.0,0.0,2.0,1817018368.0,681127936.0,3176267776.0,27944660992.0,6285444.0,7509143.0
12-04 09:41:42,22.864,0.838,75.712,0.251,0.0,0.335,0.0,0.0,0.0,0.0,1820254208.0,681127936.0,3176267776.0,27941425152.0,5653797.0,8255177.0
12-04 09:41:43,22.948,0.838,75.293,0.251,0.0,0.670,0.0,0.0,0.0,0.0,1824096256.0,681127936.0,3176271872.0,27937579008.0,5590824.0,7755593.0
12-04 09:41:44,22.306,1.086,76.107,0.084,0.0,0.418,0.0,0.0,0.0,0.0,1825189888.0,681127936.0,3176275968.0,27936481280.0,5738779.0,7480902.0
12-04 09:41:45,22.148,0.755,76.342,0.168,0.0,0.587,0.0,12288.0,0.0,2.0,1827725312.0,681127936.0,3176280064.0,27933941760.0,4909643.0,7568648.0
12-04 09:41:46,23.244,1.003,75.084,0.418,0.0,0.251,0.0,12288.0,0.0,2.0,1832894464.0,681136128.0,3176284160.0,27928760320.0,6390370.0,7669682.0
12-04 09:41:47,23.475,1.003,74.937,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1837924352.0,681136128.0,3176288256.0,27923726336.0,5609707.0,8086554.0
12-04 09:41:48,22.993,0.836,75.502,0.334,0.0,0.334,0.0,0.0,0.0,0.0,1844674560.0,681136128.0,3176288256.0,27916976128.0,5544769.0,7869346.0
12-04 09:41:49,22.529,0.921,75.628,0.586,0.0,0.335,0.0,0.0,0.0,0.0,1847066624.0,681136128.0,3176292352.0,27914579968.0,5581330.0,7456401.0
12-04 09:41:50,20.620,0.838,77.955,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,1849290752.0,681136128.0,3176292352.0,27912355840.0,5361065.0,7433937.0
12-04 09:41:51,23.238,1.091,74.664,0.419,0.0,0.587,0.0,16384.0,0.0,4.0,1853992960.0,681144320.0,3176296448.0,27907641344.0,6013489.0,7861369.0
12-04 09:41:52,22.845,0.921,75.397,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1859346432.0,681144320.0,3176304640.0,27902279680.0,5538113.0,8198233.0
12-04 09:41:53,23.006,1.092,75.063,0.168,0.0,0.672,0.0,0.0,0.0,0.0,1865568256.0,681144320.0,3176308736.0,27896053760.0,5889523.0,7542511.0
12-04 09:41:54,21.495,1.008,76.574,0.252,0.0,0.672,0.0,8192.0,0.0,1.0,1871863808.0,681144320.0,3176316928.0,27889750016.0,5257701.0,7596162.0
12-04 09:41:55,22.941,1.008,75.210,0.168,0.0,0.672,0.0,0.0,0.0,0.0,1879580672.0,681144320.0,3176321024.0,27882029056.0,5756264.0,7907263.0
12-04 09:41:56,24.034,1.008,74.370,0.168,0.0,0.420,0.0,16384.0,0.0,2.0,1883828224.0,681144320.0,3176321024.0,27877781504.0,5862358.0,7857152.0
12-04 09:41:57,22.483,1.174,75.587,0.336,0.0,0.419,0.0,24576.0,0.0,3.0,1884614656.0,681152512.0,3176325120.0,27876982784.0,5354346.0,7638381.0
12-04 09:41:58,22.018,0.834,76.314,0.167,0.0,0.667,0.0,0.0,0.0,0.0,1891966976.0,681152512.0,3176325120.0,27869630464.0,5762641.0,7451593.0
12-04 09:41:59,24.103,0.917,74.062,0.167,0.0,0.751,0.0,0.0,0.0,0.0,1897320448.0,681152512.0,3176329216.0,27864272896.0,5613240.0,8139763.0
12-04 09:42:00,22.269,1.334,75.813,0.167,0.0,0.417,0.0,0.0,0.0,0.0,1903878144.0,681152512.0,3176333312.0,27857711104.0,5719281.0,7551706.0
12-04 09:42:01,23.849,0.921,74.644,0.167,0.0,0.418,0.0,16384.0,0.0,4.0,1907769344.0,681152512.0,3176337408.0,27853815808.0,5543100.0,7928960.0
12-04 09:42:02,20.785,0.835,77.295,0.334,0.0,0.751,0.0,12288.0,0.0,2.0,1916227584.0,681160704.0,3176341504.0,27845345280.0,5350108.0,7327820.0
12-04 09:42:03,23.539,1.002,74.541,0.334,0.0,0.584,0.0,0.0,0.0,0.0,1922473984.0,681160704.0,3176345600.0,27839094784.0,5919006.0,7947909.0
12-04 09:42:04,24.874,0.921,73.199,0.251,0.0,0.754,0.0,8192.0,0.0,2.0,1929732096.0,681160704.0,3176349696.0,27831832576.0,5804250.0,8143637.0
12-04 09:42:05,21.053,0.835,77.444,0.251,0.0,0.418,0.0,12288.0,0.0,3.0,1935851520.0,681160704.0,3176353792.0,27825709056.0,5354521.0,7526114.0
12-04 09:42:06,19.349,0.751,79.316,0.334,0.0,0.250,0.0,16384.0,0.0,2.0,1941430272.0,681160704.0,3176357888.0,27820126208.0,5161607.0,6837966.0
12-04 09:42:07,14.274,0.751,84.558,0.250,0.0,0.167,0.0,0.0,0.0,0.0,1943646208.0,681160704.0,3176366080.0,27817902080.0,4810149.0,4204682.0
12-04 09:42:08,12.248,0.839,86.242,0.419,0.0,0.252,0.0,12288.0,0.0,2.0,1946206208.0,681168896.0,3176370176.0,27815329792.0,4259081.0,4188550.0
12-04 09:42:09,20.875,1.094,77.357,0.253,0.0,0.421,0.0,0.0,0.0,0.0,1951051776.0,681168896.0,3176378368.0,27810476032.0,5104431.0,7071428.0
12-04 09:42:10,27.609,1.010,70.791,0.253,0.0,0.337,0.0,131072.0,0.0,1.0,1958608896.0,681168896.0,3176386560.0,27802910720.0,5609876.0,10095201.0
12-04 09:42:11,29.608,0.834,68.557,0.250,0.0,0.751,0.0,36864.0,0.0,5.0,1966460928.0,681168896.0,3176390656.0,27795054592.0,6062477.0,9490059.0
12-04 09:42:12,30.341,0.914,67.914,0.249,0.0,0.582,0.0,0.0,0.0,0.0,1974947840.0,681168896.0,3176394752.0,27786563584.0,6011368.0,10237583.0
12-04 09:42:13,23.070,0.923,75.336,0.168,0.0,0.503,0.0,0.0,0.0,0.0,1982369792.0,681168896.0,3176407040.0,27779129344.0,5440784.0,8706851.0
12-04 09:42:14,26.667,1.083,71.250,0.333,0.0,0.667,0.0,12288.0,0.0,2.0,1993584640.0,681177088.0,3176407040.0,27767906304.0,5911468.0,8625319.0
12-04 09:42:15,24.541,0.835,73.873,0.250,0.0,0.501,0.0,0.0,0.0,0.0,1999532032.0,681177088.0,3176407040.0,27761958912.0,5912007.0,8138303.0
12-04 09:42:16,22.903,1.091,75.419,0.252,0.0,0.336,0.0,12288.0,0.0,2.0,2010861568.0,681177088.0,3176411136.0,27750625280.0,5614696.0,7648945.0
12-04 09:42:17,20.917,1.083,77.333,0.167,0.0,0.500,0.0,0.0,0.0,0.0,2013388800.0,681177088.0,3176415232.0,27748093952.0,5502816.0,7543424.0
12-04 09:42:18,23.682,1.004,74.728,0.167,0.0,0.418,0.0,0.0,0.0,0.0,2018529280.0,681177088.0,3176419328.0,27742949376.0,5446605.0,7712112.0
12-04 09:42:19,21.429,0.924,77.143,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2020945920.0,681177088.0,3176419328.0,27740532736.0,5748797.0,7445194.0
12-04 09:42:20,23.316,1.347,74.327,0.337,0.0,0.673,0.0,12288.0,0.0,2.0,2023882752.0,681185280.0,3176423424.0,27737583616.0,5855142.0,8331522.0
12-04 09:42:21,23.829,1.505,73.746,0.167,0.0,0.753,0.0,12288.0,0.0,2.0,2031144960.0,681185280.0,3176431616.0,27730313216.0,5511850.0,7623164.0
12-04 09:42:22,23.889,1.174,74.350,0.168,0.0,0.419,0.0,4096.0,0.0,2.0,2037358592.0,681185280.0,3176435712.0,27724095488.0,5508172.0,7496967.0
12-04 09:42:23,23.873,1.336,74.040,0.334,0.0,0.417,0.0,0.0,0.0,0.0,2042077184.0,681185280.0,3176439808.0,27719372800.0,6010828.0,8163272.0
12-04 09:42:24,20.987,1.003,77.174,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2048008192.0,681185280.0,3176443904.0,27713437696.0,5007177.0,7208518.0
12-04 09:42:25,22.138,0.758,76.431,0.253,0.0,0.421,0.0,0.0,0.0,0.0,2055766016.0,681185280.0,3176443904.0,27705679872.0,5846562.0,7725673.0
12-04 09:42:26,25.397,1.170,72.515,0.334,0.0,0.585,0.0,28672.0,0.0,4.0,2063122432.0,681193472.0,3176448000.0,27698311168.0,5928648.0,7770983.0
12-04 09:42:27,22.785,0.759,75.781,0.253,0.0,0.422,0.0,0.0,0.0,0.0,2069614592.0,681193472.0,3176452096.0,27691814912.0,5358491.0,8111503.0
12-04 09:42:28,23.161,1.003,74.749,0.334,0.0,0.753,0.0,0.0,0.0,0.0,2071171072.0,681193472.0,3176456192.0,27690254336.0,5675635.0,7517097.0
12-04 09:42:29,22.735,1.174,75.168,0.252,0.0,0.671,0.0,8192.0,0.0,1.0,2077675520.0,681193472.0,3176456192.0,27683749888.0,5452913.0,7564345.0
12-04 09:42:30,22.250,1.259,75.567,0.336,0.0,0.588,0.0,0.0,0.0,0.0,2087034880.0,681193472.0,3176468480.0,27674378240.0,5396598.0,7807349.0
12-04 09:42:31,23.886,0.841,74.601,0.252,0.0,0.421,0.0,0.0,0.0,0.0,2092081152.0,681193472.0,3176468480.0,27669331968.0,6352149.0,8232402.0
12-04 09:42:32,22.231,0.666,75.937,0.500,0.0,0.666,0.0,40960.0,0.0,7.0,2097922048.0,681201664.0,3176472576.0,27663478784.0,5203554.0,7378515.0
12-04 09:42:33,22.111,0.754,76.466,0.251,0.0,0.419,0.0,0.0,0.0,0.0,2107047936.0,681201664.0,3176476672.0,27654348800.0,5713287.0,7558519.0
12-04 09:42:34,23.746,0.920,74.247,0.334,0.0,0.753,0.0,0.0,0.0,0.0,2114637824.0,681201664.0,3176480768.0,27646754816.0,5822260.0,7872193.0
12-04 09:42:35,25.879,0.921,72.529,0.251,0.0,0.419,0.0,0.0,0.0,0.0,2122375168.0,681201664.0,3176484864.0,27639013376.0,5690854.0,7959263.0
12-04 09:42:36,24.293,0.998,73.877,0.250,0.0,0.582,0.0,0.0,0.0,0.0,2124140544.0,681201664.0,3176484864.0,27637248000.0,5818177.0,7999108.0
12-04 09:42:37,22.845,1.004,75.649,0.0,0.0,0.502,0.0,16384.0,0.0,2.0,2130079744.0,681201664.0,3176488960.0,27631304704.0,5411226.0,7544646.0
12-04 09:42:38,23.199,1.005,74.958,0.251,0.0,0.586,0.0,12288.0,0.0,2.0,2138034176.0,681209856.0,3176493056.0,27623337984.0,5575311.0,8099562.0
12-04 09:42:39,21.039,0.922,77.368,0.335,0.0,0.335,0.0,8192.0,0.0,2.0,2141208576.0,681209856.0,3176493056.0,27620163584.0,4968079.0,7027067.0
12-04 09:42:40,22.427,0.837,76.151,0.251,0.0,0.335,0.0,16384.0,0.0,4.0,2146627584.0,681209856.0,3176501248.0,27614736384.0,5557192.0,7976777.0
12-04 09:42:41,21.922,0.927,76.644,0.253,0.0,0.253,0.0,0.0,0.0,0.0,2149044224.0,681209856.0,3176501248.0,27612319744.0,5159964.0,8235264.0
12-04 09:42:42,23.180,0.837,75.230,0.335,0.0,0.418,0.0,20480.0,0.0,4.0,2160918528.0,681209856.0,3176505344.0,27600441344.0,5356870.0,7289161.0
12-04 09:42:43,22.889,0.676,75.760,0.253,0.0,0.422,0.0,0.0,0.0,0.0,2166685696.0,681209856.0,3176505344.0,27594674176.0,5433416.0,7996485.0
12-04 09:42:44,23.109,0.756,75.378,0.420,0.0,0.336,0.0,12288.0,0.0,2.0,2175479808.0,681218048.0,3176509440.0,27585867776.0,5878618.0,7396018.0
12-04 09:42:45,24.623,1.089,73.199,0.335,0.0,0.754,0.0,118784.0,0.0,1.0,2186924032.0,681218048.0,3176513536.0,27574419456.0,5393016.0,7830206.0
12-04 09:42:46,22.686,1.334,75.313,0.250,0.0,0.417,0.0,0.0,0.0,0.0,2194505728.0,681218048.0,3176517632.0,27566833664.0,5739599.0,7571896.0
12-04 09:42:47,20.218,1.258,77.601,0.336,0.0,0.587,0.0,0.0,0.0,0.0,2198974464.0,681218048.0,3176521728.0,27562360832.0,5389275.0,7385947.0
12-04 09:42:48,23.392,0.919,74.603,0.251,0.0,0.835,0.0,28672.0,0.0,3.0,2208223232.0,681218048.0,3176521728.0,27553112064.0,5532162.0,8084860.0
12-04 09:42:49,27.083,1.417,70.750,0.083,0.0,0.667,0.0,0.0,0.0,0.0,2215219200.0,681218048.0,3176525824.0,27546112000.0,5941373.0,7763425.0
12-04 09:42:50,23.829,0.920,74.415,0.334,0.0,0.502,0.0,12288.0,0.0,2.0,2224603136.0,681226240.0,3176529920.0,27536715776.0,5601479.0,7933310.0
12-04 09:42:51,21.375,1.090,76.781,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2231214080.0,681226240.0,3176538112.0,27530096640.0,5528655.0,7770744.0
12-04 09:42:52,20.802,1.003,77.360,0.167,0.0,0.668,0.0,0.0,0.0,0.0,2237460480.0,681226240.0,3176542208.0,27523846144.0,5469886.0,7436295.0
12-04 09:42:53,25.628,1.089,72.278,0.251,0.0,0.754,0.0,20480.0,0.0,4.0,2248630272.0,681226240.0,3176542208.0,27512676352.0,5370262.0,7559061.0
12-04 09:42:54,22.297,0.838,76.278,0.084,0.0,0.503,0.0,0.0,0.0,0.0,2253078528.0,681226240.0,3176546304.0,27508224000.0,5803547.0,7978399.0
12-04 09:42:55,23.314,1.166,74.688,0.333,0.0,0.500,0.0,0.0,0.0,0.0,2258604032.0,681226240.0,3176550400.0,27502694400.0,5660938.0,7607659.0
12-04 09:42:56,22.727,0.673,75.926,0.084,0.0,0.589,0.0,12288.0,0.0,2.0,2266873856.0,681234432.0,3176554496.0,27494412288.0,5758134.0,7799037.0
12-04 09:42:57,28.500,0.917,69.667,0.250,0.0,0.667,0.0,0.0,0.0,0.0,2274701312.0,681234432.0,3176558592.0,27486580736.0,5318968.0,8175262.0
12-04 09:42:58,23.038,0.918,75.292,0.250,0.0,0.501,0.0,12288.0,0.0,2.0,2276909056.0,681234432.0,3176558592.0,27484372992.0,5656949.0,7341646.0
12-04 09:42:59,22.993,1.003,70.485,5.017,0.0,0.502,0.0,0.0,0.0,0.0,2280615936.0,681234432.0,3176574976.0,27480649728.0,5551275.0,7504962.0
12-04 09:43:00,24.164,1.087,65.803,8.194,0.0,0.753,0.0,0.0,0.0,0.0,2283945984.0,681234432.0,3176611840.0,27477282816.0,5696606.0,8109395.0
12-04 09:43:01,26.555,0.924,64.370,7.479,0.0,0.672,0.0,0.0,0.0,0.0,2295652352.0,681234432.0,3176656896.0,27465531392.0,6047537.0,7846936.0
12-04 09:43:02,25.356,1.172,65.272,7.866,0.0,0.335,0.0,12288.0,0.0,2.0,2305024000.0,681242624.0,3176718336.0,27456090112.0,5266460.0,7781078.0
12-04 09:43:03,26.149,0.919,64.996,7.602,0.0,0.334,0.0,20480.0,0.0,4.0,2309746688.0,681242624.0,3176796160.0,27451289600.0,5696022.0,8210449.0
12-04 09:43:04,24.121,0.670,66.164,8.459,0.0,0.586,0.0,8192.0,0.0,1.0,2311782400.0,681242624.0,3176878080.0,27449171968.0,5613851.0,7647729.0
12-04 09:43:05,24.686,1.004,66.611,7.280,0.0,0.418,0.0,0.0,0.0,0.0,2311192576.0,681242624.0,3176972288.0,27449667584.0,5515428.0,8224819.0
12-04 09:43:06,26.258,1.091,64.430,7.634,0.0,0.587,0.0,0.0,0.0,0.0,2314424320.0,681242624.0,3177050112.0,27446358016.0,5574896.0,7898879.0
12-04 09:43:07,25.978,0.999,65.529,6.911,0.0,0.583,0.0,0.0,0.0,0.0,2318811136.0,681242624.0,3177140224.0,27441881088.0,5772064.0,8080320.0
12-04 09:43:08,22.389,1.170,67.753,8.020,0.0,0.668,0.0,24576.0,0.0,3.0,2320601088.0,681250816.0,3177234432.0,27439988736.0,5842695.0,7526410.0
12-04 09:43:09,23.940,1.330,66.334,7.980,0.0,0.416,0.0,12288.0,0.0,2.0,2325741568.0,681250816.0,3177320448.0,27434762240.0,5655102.0,8110351.0
12-04 09:43:10,25.189,0.924,66.415,7.053,0.0,0.420,0.0,0.0,0.0,0.0,2331693056.0,681250816.0,3177410560.0,27428720640.0,5628684.0,8284259.0
12-04 09:43:11,23.544,1.331,67.055,7.238,0.0,0.832,0.0,0.0,0.0,0.0,2336432128.0,681250816.0,3177492480.0,27423899648.0,5294757.0,8044310.0
12-04 09:43:12,15.075,0.921,75.293,8.291,0.0,0.419,0.0,4096.0,0.0,2.0,2338934784.0,681250816.0,3177578496.0,27421310976.0,4318151.0,4351549.0
12-04 09:43:13,13.356,1.085,77.045,8.347,0.0,0.167,0.0,0.0,0.0,0.0,2339168256.0,681250816.0,3177660416.0,27420995584.0,4643092.0,4349524.0
12-04 09:43:14,20.882,1.248,70.383,6.988,0.0,0.499,0.0,40960.0,0.0,7.0,2350960640.0,681259008.0,3177746432.0,27409108992.0,4941237.0,8050293.0
12-04 09:43:15,28.033,1.339,62.008,7.782,0.0,0.837,0.0,143360.0,0.0,5.0,2360623104.0,681259008.0,3177832448.0,27399360512.0,5972895.0,9638220.0
12-04 09:43:16,29.741,1.086,60.986,7.602,0.0,0.585,0.0,0.0,0.0,0.0,2370920448.0,681259008.0,3177914368.0,27388981248.0,5939963.0,9070241.0
12-04 09:43:17,30.537,1.258,60.151,7.383,0.0,0.671,0.0,0.0,0.0,0.0,2375172096.0,681259008.0,3178000384.0,27384643584.0,5505727.0,10171199.0
12-04 09:43:18,27.778,1.161,63.184,7.463,0.0,0.415,0.0,0.0,0.0,0.0,2379780096.0,681259008.0,3178086400.0,27379949568.0,6042170.0,9257292.0
12-04 09:43:19,22.213,1.174,68.064,8.131,0.0,0.419,0.0,28672.0,0.0,3.0,2381279232.0,681259008.0,3178172416.0,27378364416.0,5291350.0,8398473.0
12-04 09:43:20,22.762,1.339,66.862,8.619,0.0,0.418,0.0,12288.0,0.0,2.0,2388574208.0,681267200.0,3178258432.0,27370975232.0,5866473.0,8069846.0
12-04 09:43:21,27.870,1.581,62.146,7.737,0.0,0.666,0.0,0.0,0.0,0.0,2397827072.0,681267200.0,3178348544.0,27361632256.0,5914598.0,7702585.0
12-04 09:43:22,24.456,1.089,66.332,7.538,0.0,0.586,0.0,0.0,0.0,0.0,2402512896.0,681267200.0,3178450944.0,27356844032.0,5423429.0,8145808.0
12-04 09:43:23,25.459,0.835,65.526,7.596,0.0,0.584,0.0,0.0,0.0,0.0,2402770944.0,681267200.0,3178545152.0,27356491776.0,6060273.0,8575678.0
12-04 09:43:24,23.726,1.003,66.750,8.020,0.0,0.501,0.0,12288.0,0.0,2.0,2407112704.0,681267200.0,3178647552.0,27352047616.0,5406206.0,7795515.0
12-04 09:43:25,22.583,1.0,68.0,7.917,0.0,0.500,0.0,4096.0,0.0,2.0,2409484288.0,681267200.0,3178749952.0,27349573632.0,5449358.0,7294611.0
12-04 09:43:26,26.544,1.169,63.856,7.596,0.0,0.835,0.0,12288.0,0.0,2.0,2414772224.0,681275392.0,3178852352.0,27344175104.0,5508946.0,7911490.0
12-04 09:43:27,26.134,1.176,64.370,7.731,0.0,0.588,0.0,0.0,0.0,0.0,2416009216.0,681275392.0,3178946560.0,27342843904.0,5785401.0,8196345.0
12-04 09:43:28,23.167,1.0,67.917,7.667,0.0,0.250,0.0,0.0,0.0,0.0,2419892224.0,681275392.0,3179040768.0,27338866688.0,5799573.0,7752573.0
12-04 09:43:29,24.478,0.835,66.332,7.853,0.0,0.501,0.0,0.0,0.0,0.0,2426535936.0,681275392.0,3179155456.0,27332108288.0,5451644.0,8414309.0
12-04 09:43:30,24.770,1.339,65.021,8.285,0.0,0.586,0.0,16384.0,0.0,2.0,2428567552.0,681275392.0,3179245568.0,27329986560.0,5913405.0,7813767.0
12-04 09:43:31,27.569,1.003,63.910,6.767,0.0,0.752,0.0,0.0,0.0,0.0,2431217664.0,681275392.0,3179339776.0,27327242240.0,5127000.0,7570102.0
12-04 09:43:32,23.186,0.834,67.556,7.756,0.0,0.667,0.0,12288.0,0.0,2.0,2435026944.0,681283584.0,3179450368.0,27323314176.0,5855104.0,7849230.0
12-04 09:43:33,24.100,1.088,66.192,8.117,0.0,0.502,0.0,0.0,0.0,0.0,2440605696.0,681283584.0,3179544576.0,27317641216.0,5850303.0,8338970.0
12-04 09:43:34,10.385,0.251,80.821,8.459,0.0,0.084,0.0,4096.0,0.0,2.0,2445438976.0,681283584.0,3179667456.0,27312685056.0,3163924.0,2614258.0
12-04 09:43:35,4.424,0.167,86.728,8.681,0.0,0.0,0.0,16384.0,0.0,2.0,2445856768.0,681283584.0,3179757568.0,27312177152.0,1838006.0,244700.0
12-04 09:43:36,4.568,0.249,86.545,8.555,0.0,0.083,0.0,0.0,0.0,0.0,2445971456.0,681283584.0,3179864064.0,27311955968.0,1611930.0,245222.0
12-04 09:43:37,4.921,0.250,86.739,8.090,0.0,0.0,0.0,0.0,0.0,0.0,2445877248.0,681283584.0,3179958272.0,27311955968.0,1910633.0,233768.0
12-04 09:43:38,4.599,0.0,87.040,8.278,0.0,0.084,0.0,12288.0,0.0,2.0,2446577664.0,681291776.0,3180044288.0,27311161344.0,1861732.0,221656.0
12-04 09:43:39,4.833,0.250,85.917,9.0,0.0,0.0,0.0,8192.0,0.0,2.0,2447208448.0,681291776.0,3180142592.0,27310432256.0,1861043.0,234689.0
12-04 09:43:40,4.023,0.168,87.091,8.634,0.0,0.084,0.0,12288.0,0.0,2.0,2448809984.0,681291776.0,3180224512.0,27308748800.0,1836490.0,228851.0
12-04 09:43:41,4.841,0.167,86.561,8.431,0.0,0.0,0.0,0.0,0.0,0.0,2450862080.0,681291776.0,3180298240.0,27306622976.0,1834779.0,227667.0
12-04 09:43:42,3.277,0.084,88.235,8.403,0.0,0.0,0.0,0.0,0.0,0.0,2453094400.0,681291776.0,3180384256.0,27304304640.0,1463287.0,222502.0
12-04 09:43:43,2.757,0.251,88.221,8.772,0.0,0.0,0.0,0.0,0.0,0.0,2454405120.0,681291776.0,3180470272.0,27302907904.0,1005929.0,214252.0
12-04 09:43:44,3.169,0.334,88.240,8.173,0.0,0.083,0.0,24576.0,0.0,3.0,2456084480.0,681299968.0,3180560384.0,27301130240.0,716834.0,3051666.0
12-04 09:43:45,3.167,0.417,88.167,8.250,0.0,0.0,0.0,12288.0,0.0,2.0,2457145344.0,681299968.0,3180642304.0,27299987456.0,930703.0,211502.0
12-04 09:43:46,3.846,0.167,87.375,8.612,0.0,0.0,0.0,4096.0,0.0,2.0,2459987968.0,681299968.0,3180720128.0,27297067008.0,1461512.0,218285.0
12-04 09:43:47,4.500,0.250,87.250,8.0,0.0,0.0,0.0,0.0,0.0,0.0,2461163520.0,681299968.0,3180814336.0,27295797248.0,1861133.0,227476.0
12-04 09:43:48,4.348,0.167,86.873,8.612,0.0,0.0,0.0,0.0,0.0,0.0,2462609408.0,681299968.0,3180892160.0,27294273536.0,1807876.0,215141.0
12-04 09:43:49,4.341,0.334,86.978,8.347,0.0,0.0,0.0,0.0,0.0,0.0,2465697792.0,681299968.0,3180978176.0,27291099136.0,1910821.0,219323.0
12-04 09:43:50,4.837,0.250,86.656,8.257,0.0,0.0,0.0,155648.0,0.0,6.0,2466353152.0,681308160.0,3181076480.0,27290337280.0,1842564.0,245182.0
12-04 09:43:51,4.094,0.167,87.218,8.438,0.0,0.084,0.0,0.0,0.0,0.0,2468732928.0,681308160.0,3181142016.0,27287891968.0,1758347.0,234272.0
12-04 09:43:52,5.088,0.250,86.155,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2469883904.0,681308160.0,3181228032.0,27286654976.0,1597104.0,223379.0
12-04 09:43:53,2.750,0.083,88.917,8.250,0.0,0.0,0.0,0.0,0.0,0.0,2470776832.0,681308160.0,3181318144.0,27285671936.0,1029343.0,222293.0
12-04 09:43:54,2.843,0.334,88.043,8.779,0.0,0.0,0.0,8192.0,0.0,2.0,2470473728.0,681308160.0,3181400064.0,27285893120.0,877413.0,213163.0
12-04 09:43:55,1.915,0.333,89.342,8.410,0.0,0.0,0.0,12288.0,0.0,2.0,2470379520.0,681308160.0,3181494272.0,27285893120.0,660350.0,217216.0
12-04 09:43:56,2.252,0.334,88.991,8.424,0.0,0.0,0.0,12288.0,0.0,2.0,2470551552.0,681316352.0,3181568000.0,27285639168.0,673513.0,211626.0
12-04 09:43:57,1.928,0.168,89.606,8.298,0.0,0.0,0.0,0.0,0.0,0.0,2471358464.0,681316352.0,3181649920.0,27284750336.0,707656.0,185015.0
12-04 09:43:58,2.165,0.333,89.176,8.326,0.0,0.0,0.0,0.0,0.0,0.0,2471800832.0,681316352.0,3181715456.0,27284242432.0,551341.0,190593.0
12-04 09:43:59,2.585,0.167,88.741,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2472620032.0,681316352.0,3181785088.0,27283353600.0,700784.0,171496.0
12-04 09:44:00,2.007,0.251,89.381,8.361,0.0,0.0,0.0,20480.0,0.0,4.0,2472804352.0,681316352.0,3181854720.0,27283099648.0,707333.0,157768.0
12-04 09:44:01,0.920,0.0,95.067,3.930,0.0,0.084,0.0,0.0,0.0,0.0,2473046016.0,681316352.0,3181867008.0,27282845696.0,483689.0,63412.0
12-04 09:44:02,0.917,0.083,98.582,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,2473410560.0,681324544.0,3181875200.0,27282464768.0,280198.0,30006.0
12-04 09:44:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2473406464.0,681324544.0,3181879296.0,27282464768.0,9080.0,19594.0
12-04 09:44:04,0.0,0.083,99.583,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2473398272.0,681324544.0,3181887488.0,27282464768.0,24450.0,45253.0
12-04 09:44:05,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2473521152.0,681324544.0,3181891584.0,27282337792.0,19804.0,42474.0
12-04 09:44:06,0.167,0.0,99.500,0.333,0.0,0.0,0.0,0.0,0.0,0.0,2473639936.0,681324544.0,3181899776.0,27282210816.0,21074.0,43221.0
12-04 09:44:07,1.669,0.167,97.329,0.751,0.0,0.083,0.0,0.0,0.0,0.0,2473635840.0,681324544.0,3181903872.0,27282210816.0,31258.0,61181.0
12-04 09:44:08,24.354,2.168,68.474,4.587,0.0,0.417,0.0,12288.0,0.0,2.0,2376933376.0,681332736.0,3181907968.0,27378900992.0,9536374.0,5755624.0
12-04 09:44:09,20.837,1.757,76.904,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2157305856.0,681332736.0,3181916160.0,27598520320.0,5028826.0,7361037.0
12-04 09:44:10,22.529,1.173,75.461,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1960693760.0,681332736.0,3181920256.0,27795128320.0,5202649.0,7869498.0
12-04 09:44:11,21.513,1.261,76.387,0.084,0.0,0.756,0.0,12288.0,0.0,2.0,1940226048.0,681332736.0,3181928448.0,27815587840.0,6240934.0,7912561.0
12-04 09:44:12,22.483,0.923,75.755,0.336,0.0,0.503,0.0,4096.0,0.0,2.0,1940742144.0,681332736.0,3181932544.0,27815067648.0,5718635.0,8246137.0
12-04 09:44:13,22.727,0.842,75.758,0.168,0.0,0.505,0.0,0.0,0.0,0.0,1941250048.0,681332736.0,3181940736.0,27814551552.0,5348716.0,8342280.0
12-04 09:44:14,22.315,1.007,75.587,0.336,0.0,0.755,0.0,20480.0,0.0,3.0,1941938176.0,681340928.0,3181944832.0,27813851136.0,5765493.0,9305865.0
12-04 09:44:15,23.168,1.179,74.979,0.168,0.0,0.505,0.0,0.0,0.0,0.0,1946144768.0,681340928.0,3181944832.0,27809644544.0,6512585.0,8057485.0
12-04 09:44:16,24.121,1.256,74.037,0.168,0.0,0.419,0.0,16384.0,0.0,2.0,1949437952.0,681340928.0,3181948928.0,27806347264.0,5348331.0,8264054.0
12-04 09:44:17,23.933,1.088,74.059,0.251,0.0,0.669,0.0,0.0,0.0,0.0,1956286464.0,681340928.0,3181953024.0,27799494656.0,5621342.0,8276463.0
12-04 09:44:18,23.495,1.003,74.749,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1961656320.0,681340928.0,3181957120.0,27794120704.0,6195962.0,7934267.0
12-04 09:44:19,23.946,0.927,74.283,0.337,0.0,0.506,0.0,0.0,0.0,0.0,1966538752.0,681340928.0,3181961216.0,27789234176.0,6004421.0,8581486.0
12-04 09:44:20,23.762,1.008,74.559,0.504,0.0,0.168,0.0,24576.0,0.0,3.0,1971826688.0,681349120.0,3181965312.0,27783933952.0,5619514.0,8053615.0
12-04 09:44:21,20.286,1.347,77.609,0.253,0.0,0.505,0.0,12288.0,0.0,2.0,1976807424.0,681349120.0,3181969408.0,27778949120.0,5838215.0,8106078.0
12-04 09:44:22,14.141,0.758,84.512,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1980407808.0,681349120.0,3181973504.0,27775344640.0,4885760.0,4499387.0
12-04 09:44:23,18.497,1.098,79.561,0.338,0.0,0.507,0.0,0.0,0.0,0.0,1985298432.0,681349120.0,3181973504.0,27770454016.0,5147604.0,6999636.0
12-04 09:44:24,31.240,1.173,66.667,0.251,0.0,0.670,0.0,4096.0,0.0,2.0,1992400896.0,681349120.0,3181977600.0,27763347456.0,6343533.0,11043799.0
12-04 09:44:25,28.906,0.752,69.340,0.251,0.0,0.752,0.0,163840.0,0.0,1.0,2008707072.0,681349120.0,3181981696.0,27747037184.0,5908387.0,9967437.0
12-04 09:44:26,25.525,1.008,72.460,0.420,0.0,0.588,0.0,45056.0,0.0,5.0,2019491840.0,681357312.0,3181985792.0,27736240128.0,5954651.0,8846515.0
12-04 09:44:27,23.367,1.424,74.288,0.084,0.0,0.838,0.0,0.0,0.0,0.0,2030505984.0,681357312.0,3181989888.0,27725221888.0,5726381.0,8399954.0
12-04 09:44:28,23.782,1.261,74.286,0.168,0.0,0.504,0.0,0.0,0.0,0.0,2036887552.0,681357312.0,3181989888.0,27718840320.0,6201602.0,8233101.0
12-04 09:44:29,24.645,1.003,73.517,0.334,0.0,0.501,0.0,8192.0,0.0,2.0,2045001728.0,681357312.0,3181998080.0,27710717952.0,5831919.0,7979099.0
12-04 09:44:30,23.970,1.177,74.180,0.252,0.0,0.421,0.0,0.0,0.0,0.0,2051313664.0,681357312.0,3182002176.0,27704401920.0,5932422.0,8663444.0
12-04 09:44:31,24.916,1.263,72.980,0.253,0.0,0.589,0.0,12288.0,0.0,2.0,2058911744.0,681357312.0,3182002176.0,27696803840.0,5839987.0,8078607.0
12-04 09:44:32,23.077,1.338,74.164,0.836,0.0,0.585,0.0,16384.0,0.0,3.0,2063912960.0,681365504.0,3182010368.0,27691786240.0,5874742.0,8365258.0
12-04 09:44:33,24.017,1.423,73.808,0.251,0.0,0.502,0.0,0.0,0.0,0.0,2070253568.0,681365504.0,3182010368.0,27685445632.0,5841986.0,8577934.0
12-04 09:44:34,22.800,1.090,74.853,0.251,0.0,1.006,0.0,0.0,0.0,0.0,2080153600.0,681365504.0,3182014464.0,27675541504.0,5672596.0,7953644.0
12-04 09:44:35,23.465,1.262,74.601,0.168,0.0,0.505,0.0,0.0,0.0,0.0,2084900864.0,681365504.0,3182018560.0,27670790144.0,6110406.0,8289879.0
12-04 09:44:36,24.138,0.589,74.516,0.252,0.0,0.505,0.0,20480.0,0.0,4.0,2088558592.0,681365504.0,3182018560.0,27667132416.0,5775145.0,8252976.0
12-04 09:44:37,23.485,0.926,74.916,0.253,0.0,0.421,0.0,0.0,0.0,0.0,2096103424.0,681365504.0,3182022656.0,27659583488.0,5521715.0,7997349.0
12-04 09:44:38,24.516,1.179,73.547,0.253,0.0,0.505,0.0,12288.0,0.0,2.0,2103111680.0,681373696.0,3182026752.0,27652562944.0,6117932.0,8484289.0
12-04 09:44:39,22.659,1.254,75.502,0.167,0.0,0.418,0.0,0.0,0.0,0.0,2108780544.0,681373696.0,3182034944.0,27646885888.0,5974119.0,8355401.0
12-04 09:44:40,24.560,1.425,73.261,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2116468736.0,681373696.0,3182034944.0,27639197696.0,5683866.0,8234799.0
12-04 09:44:41,22.567,1.342,75.419,0.252,0.0,0.419,0.0,12288.0,0.0,2.0,2118737920.0,681373696.0,3182043136.0,27636920320.0,5835923.0,8360341.0
12-04 09:44:42,25.855,0.584,72.644,0.417,0.0,0.500,0.0,0.0,0.0,0.0,2125135872.0,681373696.0,3182043136.0,27630522368.0,6096986.0,7949183.0
12-04 09:44:43,25.609,0.756,72.880,0.252,0.0,0.504,0.0,0.0,0.0,0.0,2128412672.0,681373696.0,3182047232.0,27627241472.0,5766981.0,8354052.0
12-04 09:44:44,22.064,1.258,75.671,0.419,0.0,0.587,0.0,12288.0,0.0,2.0,2133635072.0,681381888.0,3182051328.0,27622006784.0,5649882.0,8255665.0
12-04 09:44:45,26.003,1.421,71.823,0.0,0.0,0.753,0.0,0.0,0.0,0.0,2140663808.0,681381888.0,3182051328.0,27614978048.0,5993036.0,8835186.0
12-04 09:44:46,28.392,0.921,69.765,0.335,0.0,0.586,0.0,12288.0,0.0,2.0,2152022016.0,681381888.0,3182055424.0,27603615744.0,6336280.0,7923972.0
12-04 09:44:47,24.832,0.923,73.658,0.252,0.0,0.336,0.0,4096.0,0.0,2.0,2158456832.0,681381888.0,3182059520.0,27597176832.0,6082220.0,8737801.0
12-04 09:44:48,22.381,1.341,75.524,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2166292480.0,681381888.0,3182067712.0,27589332992.0,5697378.0,8360368.0
12-04 09:44:49,26.611,1.088,71.548,0.167,0.0,0.586,0.0,8192.0,0.0,1.0,2171432960.0,681381888.0,3182071808.0,27584188416.0,6268629.0,8150663.0
12-04 09:44:50,23.291,1.097,74.515,0.506,0.0,0.591,0.0,24576.0,0.0,3.0,2173804544.0,681390080.0,3182071808.0,27581808640.0,5872955.0,8427179.0
12-04 09:44:51,23.283,0.754,75.461,0.168,0.0,0.335,0.0,0.0,0.0,0.0,2175627264.0,681390080.0,3182075904.0,27579981824.0,5547106.0,8262053.0
12-04 09:44:52,21.368,1.182,76.858,0.253,0.0,0.338,0.0,16384.0,0.0,2.0,2182025216.0,681390080.0,3182080000.0,27573579776.0,5758045.0,8153371.0
12-04 09:44:53,24.240,1.182,73.902,0.169,0.0,0.507,0.0,0.0,0.0,0.0,2190450688.0,681390080.0,3182080000.0,27565154304.0,5666412.0,8033587.0
12-04 09:44:54,26.149,1.003,71.846,0.251,0.0,0.752,0.0,0.0,0.0,0.0,2200326144.0,681390080.0,3182084096.0,27555274752.0,5633728.0,8958003.0
12-04 09:44:55,21.812,1.258,76.174,0.252,0.0,0.503,0.0,0.0,0.0,0.0,2205143040.0,681390080.0,3182088192.0,27550453760.0,5177838.0,8053736.0
12-04 09:44:56,22.492,1.003,75.418,0.418,0.0,0.669,0.0,12288.0,0.0,2.0,2206208000.0,681398272.0,3182088192.0,27549380608.0,5847704.0,8032017.0
12-04 09:44:57,29.177,1.081,69.244,0.083,0.0,0.416,0.0,4096.0,0.0,2.0,2213818368.0,681398272.0,3182096384.0,27541762048.0,5757662.0,8301146.0
12-04 09:44:58,23.618,1.256,74.372,0.251,0.0,0.503,0.0,16384.0,0.0,2.0,2222858240.0,681398272.0,3182096384.0,27532722176.0,5741444.0,8011376.0
12-04 09:44:59,21.441,0.847,77.034,0.339,0.0,0.339,0.0,0.0,0.0,0.0,2227761152.0,681398272.0,3182100480.0,27527815168.0,5680843.0,8111069.0
12-04 09:45:00,23.564,0.845,75.0,0.084,0.0,0.507,0.0,114688.0,0.0,2.0,2234056704.0,681398272.0,3182104576.0,27521515520.0,6210750.0,8166070.0
12-04 09:45:01,29.867,0.998,68.303,0.250,0.0,0.582,0.0,0.0,0.0,0.0,2240593920.0,681398272.0,3182104576.0,27514978304.0,5583822.0,8017606.0
12-04 09:45:02,25.168,1.010,73.148,0.421,0.0,0.253,0.0,12288.0,0.0,2.0,2242359296.0,681406464.0,3182108672.0,27513200640.0,5649141.0,8322839.0
12-04 09:45:03,22.437,1.092,75.546,0.336,0.0,0.588,0.0,57344.0,0.0,3.0,2243829760.0,681406464.0,3182116864.0,27511721984.0,6171968.0,8319289.0
12-04 09:45:04,23.554,1.257,74.434,0.084,0.0,0.671,0.0,8192.0,0.0,2.0,2255519744.0,681406464.0,3182125056.0,27500023808.0,5627088.0,8312054.0
12-04 09:45:05,28.117,0.837,70.544,0.084,0.0,0.418,0.0,0.0,0.0,0.0,2266525696.0,681406464.0,3182133248.0,27489009664.0,5945864.0,7559182.0
12-04 09:45:06,23.846,1.092,74.307,0.252,0.0,0.504,0.0,0.0,0.0,0.0,2268598272.0,681406464.0,3182137344.0,27486932992.0,5590042.0,8980673.0
12-04 09:45:07,23.070,0.923,75.252,0.336,0.0,0.419,0.0,4096.0,0.0,2.0,2273452032.0,681406464.0,3182145536.0,27482071040.0,6044599.0,7956385.0
12-04 09:45:08,23.490,1.007,74.581,0.252,0.0,0.671,0.0,28672.0,0.0,4.0,2278424576.0,681414656.0,3182149632.0,27477086208.0,5882458.0,8257449.0
12-04 09:45:09,25.421,1.178,68.855,4.040,0.0,0.505,0.0,0.0,0.0,0.0,2293305344.0,681414656.0,3182157824.0,27462197248.0,5620294.0,8253934.0
12-04 09:45:10,27.167,1.750,62.833,7.667,0.0,0.583,0.0,0.0,0.0,0.0,2309328896.0,681414656.0,3182194688.0,27446136832.0,5928724.0,8495564.0
12-04 09:45:11,22.954,1.519,67.342,7.679,0.0,0.506,0.0,0.0,0.0,0.0,2316660736.0,681414656.0,3182297088.0,27438702592.0,6122882.0,8437567.0
12-04 09:45:12,23.977,1.754,65.246,8.271,0.0,0.752,0.0,0.0,0.0,0.0,2326106112.0,681414656.0,3182403584.0,27429150720.0,5708199.0,8648225.0
12-04 09:45:13,26.622,0.842,64.448,7.498,0.0,0.590,0.0,24576.0,0.0,4.0,2335752192.0,681422848.0,3182489600.0,27419410432.0,5704803.0,8469699.0
12-04 09:45:14,24.853,1.008,65.827,7.557,0.0,0.756,0.0,0.0,0.0,0.0,2343510016.0,681422848.0,3182583808.0,27411558400.0,6284732.0,8077150.0
12-04 09:45:15,25.882,1.176,65.630,6.723,0.0,0.588,0.0,0.0,0.0,0.0,2358935552.0,681422848.0,3182661632.0,27396055040.0,6091145.0,9287276.0
12-04 09:45:16,24.222,1.262,66.442,7.317,0.0,0.757,0.0,0.0,0.0,0.0,2370416640.0,681422848.0,3182755840.0,27384479744.0,5331967.0,8345749.0
12-04 09:45:17,24.374,1.419,66.194,7.596,0.0,0.417,0.0,0.0,0.0,0.0,2374082560.0,681422848.0,3182850048.0,27380719616.0,5732740.0,8647977.0
12-04 09:45:18,28.104,1.342,61.745,7.802,0.0,1.007,0.0,12288.0,0.0,2.0,2382200832.0,681422848.0,3182940160.0,27372511232.0,6404367.0,8121681.0
12-04 09:45:19,24.392,1.174,65.549,8.298,0.0,0.587,0.0,16384.0,0.0,4.0,2392543232.0,681431040.0,3183046656.0,27362054144.0,5602726.0,8785757.0
12-04 09:45:20,21.754,1.096,68.634,7.926,0.0,0.590,0.0,0.0,0.0,0.0,2401300480.0,681431040.0,3183136768.0,27353206784.0,5265343.0,7932160.0
12-04 09:45:21,23.737,1.347,66.751,7.492,0.0,0.673,0.0,0.0,0.0,0.0,2404167680.0,681431040.0,3183222784.0,27350253568.0,6250476.0,8120831.0
12-04 09:45:22,25.688,1.334,64.804,7.423,0.0,0.751,0.0,0.0,0.0,0.0,2411212800.0,681431040.0,3183316992.0,27343114240.0,5622449.0,8592638.0
12-04 09:45:23,22.586,1.092,68.346,7.641,0.0,0.336,0.0,16384.0,0.0,2.0,2418053120.0,681431040.0,3183411200.0,27336179712.0,5113894.0,6845478.0
12-04 09:45:24,13.102,1.183,77.768,7.692,0.0,0.254,0.0,8192.0,0.0,1.0,2420473856.0,681431040.0,3183501312.0,27333668864.0,4949609.0,4628170.0
12-04 09:45:25,18.258,1.256,72.864,7.203,0.0,0.419,0.0,20480.0,0.0,2.0,2423648256.0,681439232.0,3183595520.0,27330392064.0,5724218.0,5947277.0
12-04 09:45:26,27.333,1.333,63.417,7.083,0.0,0.833,0.0,0.0,0.0,0.0,2427629568.0,681439232.0,3183681536.0,27326324736.0,5269010.0,10168927.0
12-04 09:45:27,27.402,1.086,63.576,7.268,0.0,0.668,0.0,0.0,0.0,0.0,2434048000.0,681439232.0,3183796224.0,27319791616.0,5411622.0,9160745.0
12-04 09:45:28,17.424,1.263,73.232,7.576,0.0,0.505,0.0,12288.0,0.0,2.0,2438713344.0,681439232.0,3183923200.0,27314999296.0,5648878.0,6206772.0
12-04 09:45:29,30.362,0.925,60.892,7.149,0.0,0.673,0.0,4096.0,0.0,2.0,2446544896.0,681439232.0,3184070656.0,27307020288.0,5679465.0,8411437.0
12-04 09:45:30,34.958,1.008,55.210,7.983,0.0,0.840,0.0,12288.0,0.0,2.0,2451357696.0,681447424.0,3184218112.0,27302051840.0,6557422.0,11405217.0
12-04 09:45:31,25.901,1.090,64.292,8.131,0.0,0.587,0.0,0.0,0.0,0.0,2453876736.0,681447424.0,3184357376.0,27299393536.0,5773333.0,9902863.0
12-04 09:45:32,25.669,1.254,65.050,7.441,0.0,0.585,0.0,0.0,0.0,0.0,2454892544.0,681447424.0,3184533504.0,27298201600.0,5889906.0,9282802.0
12-04 09:45:33,29.608,1.001,60.967,8.007,0.0,0.417,0.0,16384.0,0.0,2.0,2461437952.0,681447424.0,3184717824.0,27291471872.0,5933788.0,9894896.0
12-04 09:45:34,27.433,1.007,63.171,7.886,0.0,0.503,0.0,0.0,0.0,0.0,2470445056.0,681447424.0,3184869376.0,27282313216.0,6321292.0,8145281.0
12-04 09:45:35,26.827,1.246,63.704,7.558,0.0,0.664,0.0,196608.0,0.0,10.0,2484715520.0,681447424.0,3185053696.0,27267858432.0,5999165.0,9789716.0
12-04 09:45:36,24.748,0.839,66.443,7.383,0.0,0.587,0.0,12288.0,0.0,2.0,2502471680.0,681455616.0,3185225728.0,27249922048.0,5622795.0,7987660.0
12-04 09:45:37,23.893,1.170,66.500,8.020,0.0,0.418,0.0,0.0,0.0,0.0,2513862656.0,681455616.0,3185393664.0,27238363136.0,5613115.0,8591228.0
12-04 09:45:38,27.485,1.253,62.573,7.937,0.0,0.752,0.0,0.0,0.0,0.0,2521030656.0,681455616.0,3185577984.0,27231010816.0,6337891.0,8831586.0
12-04 09:45:39,25.167,0.920,64.883,8.110,0.0,0.920,0.0,32768.0,0.0,5.0,2524471296.0,681455616.0,3185741824.0,27227406336.0,5995501.0,8701814.0
12-04 09:45:40,27.661,1.257,62.196,8.298,0.0,0.587,0.0,0.0,0.0,0.0,2527449088.0,681455616.0,3185913856.0,27224256512.0,5505525.0,8631810.0
12-04 09:45:41,24.268,1.088,65.858,8.201,0.0,0.586,0.0,12288.0,0.0,2.0,2527424512.0,681463808.0,3186085888.0,27224100864.0,5685569.0,8576162.0
12-04 09:45:42,24.790,1.345,64.958,8.067,0.0,0.840,0.0,0.0,0.0,0.0,2529972224.0,681463808.0,3186274304.0,27221364736.0,6614176.0,8665258.0
12-04 09:45:43,25.548,1.012,65.261,7.673,0.0,0.506,0.0,0.0,0.0,0.0,2529628160.0,681463808.0,3186434048.0,27221549056.0,5658407.0,8477335.0
12-04 09:45:44,24.497,1.342,66.359,7.131,0.0,0.671,0.0,24576.0,0.0,4.0,2531262464.0,681463808.0,3186618368.0,27219730432.0,5814099.0,8807792.0
12-04 09:45:45,26.734,1.337,65.079,6.266,0.0,0.585,0.0,0.0,0.0,0.0,2533842944.0,681463808.0,3186798592.0,27216969728.0,6025441.0,12732281.0
12-04 09:45:46,25.083,1.333,65.500,7.417,0.0,0.667,0.0,0.0,0.0,0.0,2538438656.0,681463808.0,3186950144.0,27212222464.0,5943472.0,8275107.0
12-04 09:45:47,25.379,0.927,65.430,7.757,0.0,0.506,0.0,12288.0,0.0,2.0,2543894528.0,681472000.0,3187134464.0,27206574080.0,5594606.0,8340418.0
12-04 09:45:48,26.003,1.338,64.632,7.525,0.0,0.502,0.0,0.0,0.0,0.0,2551652352.0,681472000.0,3187306496.0,27198644224.0,5760287.0,8896133.0
12-04 09:45:49,24.495,0.758,66.498,7.576,0.0,0.673,0.0,12288.0,0.0,2.0,2560499712.0,681472000.0,3187486720.0,27189616640.0,5975371.0,7663858.0
12-04 09:45:50,25.273,1.175,65.995,7.137,0.0,0.420,0.0,4096.0,0.0,2.0,2566123520.0,681472000.0,3187658752.0,27183820800.0,5686344.0,8765393.0
12-04 09:45:51,27.075,1.425,63.034,7.963,0.0,0.503,0.0,0.0,0.0,0.0,2567049216.0,681472000.0,3187814400.0,27182739456.0,6020599.0,8981347.0
12-04 09:45:52,27.629,1.002,62.855,7.763,0.0,0.751,0.0,0.0,0.0,0.0,2569617408.0,681472000.0,3187982336.0,27180003328.0,5846449.0,8538564.0
12-04 09:45:53,26.025,1.172,64.017,8.117,0.0,0.669,0.0,12288.0,0.0,2.0,2572091392.0,681480192.0,3188170752.0,27177332736.0,6126321.0,8746398.0
12-04 09:45:54,23.933,1.339,66.025,7.950,0.0,0.753,0.0,16384.0,0.0,2.0,2576850944.0,681480192.0,3188326400.0,27172417536.0,5811253.0,8654764.0
12-04 09:45:55,15.798,0.924,75.126,7.815,0.0,0.336,0.0,0.0,0.0,0.0,2579501056.0,681480192.0,3188502528.0,27169591296.0,4909187.0,4770369.0
12-04 09:45:56,13.950,1.429,76.807,7.647,0.0,0.168,0.0,0.0,0.0,0.0,2580230144.0,681480192.0,3188686848.0,27168677888.0,5200763.0,4746809.0
12-04 09:45:57,18.792,1.007,72.232,7.634,0.0,0.336,0.0,0.0,0.0,0.0,2580574208.0,681480192.0,3188858880.0,27168161792.0,4868033.0,6843733.0
12-04 09:45:58,30.201,1.510,59.648,8.221,0.0,0.419,0.0,12288.0,0.0,2.0,2584707072.0,681488384.0,3189014528.0,27163865088.0,5243022.0,8933941.0
12-04 09:45:59,21.925,1.088,68.787,7.699,0.0,0.502,0.0,20480.0,0.0,3.0,2587910144.0,681488384.0,3189190656.0,27160485888.0,4957568.0,8014504.0
12-04 09:46:00,25.358,1.348,64.869,8.088,0.0,0.337,0.0,0.0,0.0,0.0,2591584256.0,681488384.0,3189354496.0,27156647936.0,6283759.0,7996353.0
12-04 09:46:01,36.622,0.669,53.679,8.110,0.0,0.920,0.0,0.0,0.0,0.0,2599747584.0,681488384.0,3189547008.0,27148292096.0,6731767.0,10750978.0
12-04 09:46:02,28.020,1.258,62.164,7.634,0.0,0.923,0.0,0.0,0.0,0.0,2608422912.0,681488384.0,3189723136.0,27139440640.0,5673348.0,10826259.0
12-04 09:46:03,29.013,1.087,61.120,8.027,0.0,0.753,0.0,0.0,0.0,0.0,2613936128.0,681488384.0,3189899264.0,27133751296.0,5538766.0,10266327.0
12-04 09:46:04,28.548,1.419,61.436,7.846,0.0,0.751,0.0,45056.0,0.0,7.0,2618163200.0,681496576.0,3190091776.0,27129323520.0,6119785.0,9759891.0
12-04 09:46:05,29.073,1.086,61.153,8.187,0.0,0.501,0.0,122880.0,0.0,1.0,2621145088.0,681496576.0,3190255616.0,27126177792.0,6052375.0,8774329.0
12-04 09:46:06,22.654,1.183,67.794,7.439,0.0,0.930,0.0,0.0,0.0,0.0,2621661184.0,681496576.0,3190444032.0,27125473280.0,5919395.0,8708513.0
12-04 09:46:07,23.873,1.419,66.444,7.596,0.0,0.668,0.0,0.0,0.0,0.0,2622521344.0,681496576.0,3190599680.0,27124457472.0,5880139.0,8385076.0
12-04 09:46:08,21.667,0.750,68.750,8.417,0.0,0.417,0.0,0.0,0.0,0.0,2625961984.0,681496576.0,3190775808.0,27120840704.0,4802353.0,5906447.0
12-04 09:46:09,4.181,0.251,86.622,8.779,0.0,0.167,0.0,40960.0,0.0,5.0,2626695168.0,681504768.0,3190951936.0,27119923200.0,1808834.0,335464.0
12-04 09:46:10,4.599,0.084,86.622,8.696,0.0,0.0,0.0,16384.0,0.0,4.0,2627309568.0,681504768.0,3191132160.0,27119128576.0,1858059.0,348974.0
12-04 09:46:11,4.417,0.250,86.833,8.417,0.0,0.083,0.0,0.0,0.0,0.0,2627182592.0,681504768.0,3191320576.0,27119067136.0,1780295.0,346140.0
12-04 09:46:12,4.170,0.334,86.989,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2627272704.0,681504768.0,3191484416.0,27118813184.0,1774632.0,335972.0
12-04 09:46:13,4.271,0.251,86.767,8.710,0.0,0.0,0.0,0.0,0.0,0.0,2627186688.0,681504768.0,3191664640.0,27118718976.0,1924747.0,346938.0
12-04 09:46:14,4.519,0.167,87.197,8.033,0.0,0.084,0.0,0.0,0.0,0.0,2627293184.0,681504768.0,3191844864.0,27118432256.0,1912421.0,327344.0
12-04 09:46:15,4.424,0.334,87.229,8.013,0.0,0.0,0.0,32768.0,0.0,6.0,2627006464.0,681512960.0,3192008704.0,27118546944.0,1986039.0,4016050.0
12-04 09:46:16,4.010,0.251,87.135,8.605,0.0,0.0,0.0,0.0,0.0,0.0,2627059712.0,681512960.0,3192176640.0,27118325760.0,1686676.0,316232.0
12-04 09:46:17,3.846,0.251,87.207,8.696,0.0,0.0,0.0,0.0,0.0,0.0,2627035136.0,681512960.0,3192360960.0,27118166016.0,1801007.0,307608.0
12-04 09:46:18,3.849,0.418,86.946,8.703,0.0,0.084,0.0,0.0,0.0,0.0,2627751936.0,681512960.0,3192532992.0,27117277184.0,1747225.0,317610.0
12-04 09:46:19,4.686,0.167,86.695,8.452,0.0,0.0,0.0,0.0,0.0,0.0,2628222976.0,681512960.0,3192696832.0,27116642304.0,1987361.0,314447.0
12-04 09:46:20,4.315,0.581,86.805,8.299,0.0,0.0,0.0,20480.0,0.0,4.0,2628374528.0,681512960.0,3192848384.0,27116339200.0,1711951.0,928425.0
12-04 09:46:21,5.025,0.251,86.265,8.459,0.0,0.0,0.0,12288.0,0.0,2.0,2628669440.0,681521152.0,3193053184.0,27115831296.0,1761990.0,312610.0
12-04 09:46:22,4.431,0.251,86.789,8.445,0.0,0.084,0.0,0.0,0.0,0.0,2628497408.0,681521152.0,3193225216.0,27115831296.0,1985767.0,330531.0
12-04 09:46:23,3.943,0.084,87.248,8.725,0.0,0.0,0.0,0.0,0.0,0.0,2628960256.0,681521152.0,3193397248.0,27115196416.0,1840358.0,320829.0
12-04 09:46:24,4.107,0.084,87.678,8.131,0.0,0.0,0.0,0.0,0.0,0.0,2631008256.0,681521152.0,3193573376.0,27112972288.0,1834470.0,315593.0
12-04 09:46:25,4.326,0.250,86.855,8.569,0.0,0.0,0.0,12288.0,0.0,2.0,2632339456.0,681521152.0,3193733120.0,27111481344.0,1684066.0,311974.0
12-04 09:46:26,3.930,0.334,87.124,8.612,0.0,0.0,0.0,0.0,0.0,0.0,2633105408.0,681521152.0,3193917440.0,27110531072.0,1772989.0,310915.0
12-04 09:46:27,3.913,0.333,87.094,8.659,0.0,0.0,0.0,16384.0,0.0,4.0,2633191424.0,681529344.0,3194109952.0,27110244352.0,1465255.0,317352.0
12-04 09:46:28,2.917,0.250,88.167,8.667,0.0,0.0,0.0,0.0,0.0,0.0,2633531392.0,681529344.0,3194277888.0,27109736448.0,1050028.0,298225.0
12-04 09:46:29,2.003,0.250,89.316,8.431,0.0,0.0,0.0,0.0,0.0,0.0,2633850880.0,681529344.0,3194433536.0,27109261312.0,642267.0,306375.0
12-04 09:46:30,2.752,0.167,88.407,8.674,0.0,0.0,0.0,8192.0,0.0,1.0,2634985472.0,681529344.0,3194601472.0,27107958784.0,781584.0,296708.0
12-04 09:46:31,3.682,0.167,87.782,8.368,0.0,0.0,0.0,16384.0,0.0,2.0,2638196736.0,681529344.0,3194785792.0,27104563200.0,1444293.0,310962.0
12-04 09:46:32,4.671,0.334,86.489,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2638565376.0,681529344.0,3194957824.0,27104022528.0,1851287.0,319398.0
12-04 09:46:33,4.580,0.583,86.428,8.326,0.0,0.083,0.0,24576.0,0.0,3.0,2638725120.0,681537536.0,3195138048.0,27103674368.0,1916560.0,320015.0
12-04 09:46:34,4.587,0.167,87.073,8.173,0.0,0.0,0.0,0.0,0.0,0.0,2638966784.0,681537536.0,3195310080.0,27103260672.0,1794032.0,305612.0
12-04 09:46:35,4.424,0.167,86.728,8.598,0.0,0.083,0.0,0.0,0.0,0.0,2640052224.0,681537536.0,3195461632.0,27102023680.0,1881770.0,293632.0
12-04 09:46:36,4.511,0.251,86.800,8.438,0.0,0.0,0.0,16384.0,0.0,4.0,2640527360.0,681537536.0,3195621376.0,27101388800.0,1900864.0,298388.0
12-04 09:46:37,3.595,0.334,87.375,8.696,0.0,0.0,0.0,0.0,0.0,0.0,2641432576.0,681537536.0,3195764736.0,27100340224.0,1598318.0,282352.0
12-04 09:46:38,1.336,0.083,91.820,6.761,0.0,0.0,0.0,0.0,0.0,0.0,2642083840.0,681537536.0,3195875328.0,27099578368.0,460399.0,116013.0
12-04 09:46:39,0.083,0.083,99.334,0.416,0.0,0.083,0.0,12288.0,0.0,2.0,2642067456.0,681545728.0,3195883520.0,27099578368.0,7392.0,16207.0
12-04 09:46:40,0.0,0.0,99.750,0.250,0.0,0.0,0.0,155648.0,0.0,1.0,2642190336.0,681545728.0,3195887616.0,27099451392.0,8996.0,17844.0
12-04 09:46:41,0.083,0.0,99.667,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,2642186240.0,681545728.0,3195891712.0,27099451392.0,7396.0,16163.0
12-04 09:46:42,0.0,0.083,99.666,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2642309120.0,681545728.0,3195895808.0,27099324416.0,7426.0,16232.0
12-04 09:46:43,13.617,2.005,81.287,2.840,0.0,0.251,0.0,0.0,0.0,0.0,2444816384.0,681545728.0,3195899904.0,27296813056.0,6601537.0,399862.0
12-04 09:46:44,19.092,1.262,77.208,1.934,0.0,0.505,0.0,0.0,0.0,0.0,2392567808.0,681545728.0,3195904000.0,27349057536.0,5151391.0,7389596.0
12-04 09:46:45,24.054,0.673,74.601,0.336,0.0,0.336,0.0,28672.0,0.0,6.0,2130571264.0,681553920.0,3195908096.0,27611041792.0,5228574.0,8440787.0
12-04 09:46:46,22.456,1.093,75.862,0.0,0.0,0.589,0.0,20480.0,0.0,4.0,2130993152.0,681553920.0,3195912192.0,27610615808.0,5751420.0,8601793.0
12-04 09:46:47,23.426,1.008,74.643,0.168,0.0,0.756,0.0,0.0,0.0,0.0,2131886080.0,681553920.0,3195916288.0,27609718784.0,5806576.0,8223181.0
12-04 09:46:48,25.484,1.262,72.330,0.252,0.0,0.673,0.0,0.0,0.0,0.0,2144161792.0,681553920.0,3195920384.0,27597438976.0,7085869.0,8860224.0
12-04 09:46:49,26.127,1.169,71.619,0.250,0.0,0.835,0.0,0.0,0.0,0.0,2102898688.0,681553920.0,3195924480.0,27638697984.0,6360747.0,8946577.0
12-04 09:46:50,23.762,1.008,74.391,0.336,0.0,0.504,0.0,12288.0,0.0,2.0,2109718528.0,681562112.0,3195928576.0,27631865856.0,6034732.0,11165004.0
12-04 09:46:51,23.465,0.757,74.769,0.252,0.0,0.757,0.0,12288.0,0.0,2.0,2119172096.0,681562112.0,3195928576.0,27622412288.0,5821107.0,8662991.0
12-04 09:46:52,27.629,1.252,70.367,0.250,0.0,0.501,0.0,0.0,0.0,0.0,2074820608.0,681562112.0,3195932672.0,27666759680.0,5947394.0,8751842.0
12-04 09:46:53,24.481,0.996,73.776,0.249,0.0,0.498,0.0,0.0,0.0,0.0,2090975232.0,681562112.0,3195936768.0,27650600960.0,5953923.0,8819607.0
12-04 09:46:54,25.779,1.095,72.283,0.337,0.0,0.505,0.0,0.0,0.0,0.0,2099281920.0,681562112.0,3195936768.0,27642294272.0,6587901.0,8610502.0
12-04 09:46:55,27.425,0.753,70.819,0.251,0.0,0.753,0.0,8192.0,0.0,2.0,2109202432.0,681562112.0,3195940864.0,27632369664.0,6727904.0,8932210.0
12-04 09:46:56,25.823,0.928,72.236,0.506,0.0,0.506,0.0,32768.0,0.0,6.0,2121420800.0,681570304.0,3195944960.0,27620139008.0,6257398.0,9392645.0
12-04 09:46:57,22.204,1.093,76.198,0.0,0.0,0.505,0.0,0.0,0.0,0.0,2124763136.0,681570304.0,3195949056.0,27616792576.0,5898087.0,8437802.0
12-04 09:46:58,23.757,1.264,73.968,0.421,0.0,0.590,0.0,0.0,0.0,0.0,2140614656.0,681570304.0,3195953152.0,27600936960.0,5593257.0,8622759.0
12-04 09:46:59,23.997,0.753,74.498,0.251,0.0,0.502,0.0,0.0,0.0,0.0,2147254272.0,681570304.0,3195953152.0,27594297344.0,5679277.0,7691268.0
12-04 09:47:00,14.430,0.923,84.060,0.336,0.0,0.252,0.0,0.0,0.0,0.0,2154487808.0,681570304.0,3195957248.0,27587059712.0,5874695.0,4837245.0
12-04 09:47:01,22.260,0.759,75.970,0.337,0.0,0.675,0.0,0.0,0.0,0.0,2169155584.0,681570304.0,3195961344.0,27572387840.0,6253524.0,7398940.0
12-04 09:47:02,32.496,0.670,65.745,0.084,0.0,1.005,0.0,24576.0,0.0,4.0,2178035712.0,681578496.0,3195961344.0,27563499520.0,6382640.0,10277387.0
12-04 09:47:03,29.858,1.168,68.307,0.250,0.0,0.417,0.0,0.0,0.0,0.0,2188144640.0,681578496.0,3195965440.0,27553386496.0,6232822.0,10529872.0
12-04 09:47:04,27.727,0.749,70.774,0.250,0.0,0.500,0.0,0.0,0.0,0.0,2198822912.0,681578496.0,3195969536.0,27542704128.0,6071791.0,9815152.0
12-04 09:47:05,27.061,0.916,71.274,0.167,0.0,0.583,0.0,8192.0,0.0,1.0,2208559104.0,681578496.0,3195977728.0,27532959744.0,6135106.0,9576739.0
12-04 09:47:06,23.598,1.339,74.393,0.251,0.0,0.418,0.0,4096.0,0.0,2.0,2221494272.0,681578496.0,3195990016.0,27520012288.0,6328577.0,9191958.0
12-04 09:47:07,28.774,1.001,69.475,0.167,0.0,0.584,0.0,16384.0,0.0,2.0,2233561088.0,681578496.0,3195994112.0,27507941376.0,6911926.0,9281328.0
12-04 09:47:08,26.029,0.924,72.040,0.420,0.0,0.588,0.0,24576.0,0.0,3.0,2244538368.0,681586688.0,3196002304.0,27496947712.0,5574720.0,9524634.0
12-04 09:47:09,25.817,0.922,72.422,0.251,0.0,0.587,0.0,0.0,0.0,0.0,2246500352.0,681586688.0,3196006400.0,27494981632.0,5766842.0,8598494.0
12-04 09:47:10,26.795,0.751,71.369,0.167,0.0,0.918,0.0,0.0,0.0,0.0,2247290880.0,681586688.0,3196014592.0,27494182912.0,5865408.0,8544644.0
12-04 09:47:11,24.097,1.092,73.804,0.252,0.0,0.756,0.0,0.0,0.0,0.0,2253221888.0,681586688.0,3196018688.0,27488247808.0,6123108.0,8947992.0
12-04 09:47:12,25.898,1.253,72.180,0.167,0.0,0.501,0.0,0.0,0.0,0.0,2258194432.0,681586688.0,3196026880.0,27483267072.0,6250375.0,8703930.0
12-04 09:47:13,27.963,1.085,69.950,0.250,0.0,0.751,0.0,12288.0,0.0,2.0,2268127232.0,681586688.0,3196035072.0,27473326080.0,6181720.0,9041258.0
12-04 09:47:14,25.622,1.161,72.222,0.332,0.0,0.663,0.0,12288.0,0.0,2.0,2271571968.0,681594880.0,3196039168.0,27469869056.0,6310720.0,8750486.0
12-04 09:47:15,25.876,1.169,72.037,0.250,0.0,0.668,0.0,139264.0,0.0,1.0,2281086976.0,681594880.0,3196043264.0,27460349952.0,6028658.0,8763295.0
12-04 09:47:16,25.167,1.003,73.161,0.251,0.0,0.418,0.0,0.0,0.0,0.0,2287558656.0,681594880.0,3196043264.0,27453878272.0,6001262.0,8756803.0
12-04 09:47:17,25.917,1.083,72.0,0.250,0.0,0.750,0.0,4096.0,0.0,2.0,2295492608.0,681594880.0,3196051456.0,27445936128.0,6318620.0,8720945.0
12-04 09:47:18,25.315,0.925,72.750,0.336,0.0,0.673,0.0,32768.0,0.0,3.0,2303356928.0,681594880.0,3196051456.0,27438071808.0,5926170.0,8817543.0
12-04 09:47:19,23.993,1.091,74.077,0.252,0.0,0.587,0.0,0.0,0.0,0.0,2310946816.0,681594880.0,3196055552.0,27430477824.0,5978625.0,8171611.0
12-04 09:47:20,28.237,1.086,69.424,0.418,0.0,0.835,0.0,28672.0,0.0,6.0,2318458880.0,681603072.0,3196059648.0,27422953472.0,6303826.0,9004448.0
12-04 09:47:21,25.667,1.333,72.083,0.083,0.0,0.833,0.0,0.0,0.0,0.0,2326339584.0,681603072.0,3196063744.0,27415068672.0,6501352.0,9131757.0
12-04 09:47:22,28.020,1.007,70.302,0.168,0.0,0.503,0.0,0.0,0.0,0.0,2334822400.0,681603072.0,3196067840.0,27406581760.0,6126998.0,8879565.0
12-04 09:47:23,26.399,1.337,71.178,0.334,0.0,0.752,0.0,12288.0,0.0,2.0,2340450304.0,681603072.0,3196067840.0,27400953856.0,6369444.0,9039200.0
12-04 09:47:24,26.131,1.089,71.943,0.251,0.0,0.586,0.0,0.0,0.0,0.0,2346115072.0,681603072.0,3196067840.0,27395289088.0,6091036.0,8703335.0
12-04 09:47:25,25.230,1.086,72.932,0.167,0.0,0.585,0.0,0.0,0.0,0.0,2351837184.0,681603072.0,3196076032.0,27389558784.0,5815792.0,8486211.0
12-04 09:47:26,26.878,1.419,70.534,0.501,0.0,0.668,0.0,12288.0,0.0,2.0,2361266176.0,681611264.0,3196080128.0,27380117504.0,6262418.0,8724668.0
12-04 09:47:27,26.444,1.088,71.548,0.251,0.0,0.669,0.0,0.0,0.0,0.0,2370719744.0,681611264.0,3196080128.0,27370663936.0,6214789.0,8791023.0
12-04 09:47:28,24.493,0.845,73.649,0.253,0.0,0.760,0.0,4096.0,0.0,2.0,2376708096.0,681611264.0,3196108800.0,27364646912.0,6394313.0,8886077.0
12-04 09:47:29,28.235,0.924,63.950,6.303,0.0,0.588,0.0,16384.0,0.0,2.0,2387599360.0,681611264.0,3196116992.0,27353747456.0,5802562.0,8673306.0
12-04 09:47:30,23.906,1.094,70.118,4.377,0.0,0.505,0.0,8192.0,0.0,2.0,2391166976.0,681611264.0,3196125184.0,27350171648.0,6343249.0,8841069.0
12-04 09:47:31,25.733,1.174,65.968,6.454,0.0,0.671,0.0,0.0,0.0,0.0,2396729344.0,681611264.0,3196137472.0,27344596992.0,6310648.0,8958207.0
12-04 09:47:32,27.485,1.337,62.907,7.686,0.0,0.585,0.0,12288.0,0.0,2.0,2404601856.0,681619456.0,3196182528.0,27336671232.0,6036863.0,8939114.0
12-04 09:47:33,26.298,1.508,64.573,7.035,0.0,0.586,0.0,0.0,0.0,0.0,2407903232.0,681619456.0,3196248064.0,27333304320.0,5967978.0,8836974.0
12-04 09:47:34,26.532,1.511,64.232,7.221,0.0,0.504,0.0,12288.0,0.0,2.0,2410909696.0,681619456.0,3196309504.0,27330236416.0,6594952.0,9011997.0
12-04 09:47:35,23.997,1.421,66.221,7.692,0.0,0.669,0.0,0.0,0.0,0.0,2417700864.0,681619456.0,3196370944.0,27323383808.0,6158300.0,8921408.0
12-04 09:47:36,25.669,0.920,65.134,7.274,0.0,1.003,0.0,0.0,0.0,0.0,2421354496.0,681619456.0,3196432384.0,27319668736.0,5965381.0,8637909.0
12-04 09:47:37,28.307,1.264,62.679,7.161,0.0,0.590,0.0,4096.0,0.0,2.0,2428534784.0,681619456.0,3196497920.0,27312422912.0,6158161.0,9257494.0
12-04 09:47:38,15.085,1.017,76.102,7.627,0.0,0.169,0.0,12288.0,0.0,2.0,2431844352.0,681627648.0,3196571648.0,27309031424.0,4450427.0,5024756.0
12-04 09:47:39,14.142,1.255,76.987,7.448,0.0,0.167,0.0,16384.0,0.0,2.0,2439155712.0,681627648.0,3196657664.0,27301634048.0,5143631.0,4879991.0
12-04 09:47:40,16.778,1.085,73.706,8.013,0.0,0.417,0.0,8192.0,0.0,1.0,2449567744.0,681627648.0,3196760064.0,27291119616.0,4787837.0,6040761.0
12-04 09:47:41,26.672,1.589,64.381,6.856,0.0,0.502,0.0,0.0,0.0,0.0,2462781440.0,681627648.0,3196858368.0,27277807616.0,5581523.0,9277190.0
12-04 09:47:42,34.609,0.998,55.657,7.987,0.0,0.749,0.0,0.0,0.0,0.0,2469875712.0,681627648.0,3196964864.0,27270606848.0,7502940.0,13007231.0
12-04 09:47:43,31.156,0.754,60.050,7.454,0.0,0.586,0.0,24576.0,0.0,3.0,2475065344.0,681635840.0,3197063168.0,27265310720.0,6269386.0,8619730.0
12-04 09:47:44,26.868,1.092,63.476,7.725,0.0,0.840,0.0,0.0,0.0,0.0,2488283136.0,681635840.0,3197177856.0,27251978240.0,6362673.0,11341224.0
12-04 09:47:45,28.080,1.006,62.112,8.215,0.0,0.587,0.0,12288.0,0.0,2.0,2495238144.0,681635840.0,3197292544.0,27244908544.0,6400505.0,10798916.0
12-04 09:47:46,30.558,0.999,59.867,7.744,0.0,0.833,0.0,0.0,0.0,0.0,2498658304.0,681635840.0,3197411328.0,27241369600.0,6276853.0,10138890.0
12-04 09:47:47,27.843,1.254,62.542,7.860,0.0,0.502,0.0,0.0,0.0,0.0,2503737344.0,681635840.0,3197530112.0,27236171776.0,6340831.0,9453048.0
12-04 09:47:48,28.870,1.088,61.423,7.699,0.0,0.921,0.0,0.0,0.0,0.0,2510532608.0,681635840.0,3197681664.0,27229224960.0,6278282.0,9166065.0
12-04 09:47:49,26.471,0.924,64.538,7.479,0.0,0.588,0.0,12288.0,0.0,2.0,2511462400.0,681644032.0,3197849600.0,27228119040.0,6309021.0,9025152.0
12-04 09:47:50,25.839,1.258,64.849,7.383,0.0,0.671,0.0,151552.0,0.0,5.0,2514206720.0,681644032.0,3198033920.0,27225190400.0,6278191.0,9982984.0
12-04 09:47:51,25.209,1.669,64.107,8.347,0.0,0.668,0.0,0.0,0.0,0.0,2515382272.0,681644032.0,3198218240.0,27223830528.0,6116735.0,9095827.0
12-04 09:47:52,29.181,0.836,61.706,7.776,0.0,0.502,0.0,0.0,0.0,0.0,2521489408.0,681644032.0,3198418944.0,27217522688.0,6097411.0,9354716.0
12-04 09:47:53,26.661,1.009,63.415,8.158,0.0,0.757,0.0,0.0,0.0,0.0,2526330880.0,681644032.0,3198607360.0,27212492800.0,6341475.0,8786904.0
12-04 09:47:54,29.807,1.175,60.621,7.809,0.0,0.588,0.0,0.0,0.0,0.0,2534821888.0,681644032.0,3198779392.0,27203829760.0,6165361.0,8927913.0
12-04 09:47:55,26.997,1.177,63.919,7.485,0.0,0.421,0.0,61440.0,0.0,9.0,2542497792.0,681652224.0,3198959616.0,27195965440.0,6072813.0,8933467.0
12-04 09:47:56,26.678,1.408,63.795,7.291,0.0,0.829,0.0,0.0,0.0,0.0,2547101696.0,681652224.0,3199152128.0,27191169024.0,6326279.0,9453446.0
12-04 09:47:57,25.632,1.180,65.261,7.167,0.0,0.759,0.0,0.0,0.0,0.0,2553286656.0,681652224.0,3199328256.0,27184807936.0,6120958.0,9176613.0
12-04 09:47:58,25.667,1.500,64.333,7.833,0.0,0.667,0.0,0.0,0.0,0.0,2556547072.0,681652224.0,3199504384.0,27181371392.0,6179668.0,8868189.0
12-04 09:47:59,26.351,1.413,64.007,7.731,0.0,0.499,0.0,0.0,0.0,0.0,2559283200.0,681652224.0,3199680512.0,27178459136.0,6177995.0,9165038.0
12-04 09:48:00,25.564,1.170,65.497,6.934,0.0,0.835,0.0,12288.0,0.0,2.0,2560761856.0,681652224.0,3199873024.0,27176787968.0,6011202.0,8613789.0
12-04 09:48:01,30.417,1.417,60.0,7.500,0.0,0.667,0.0,16384.0,0.0,4.0,2565963776.0,681660416.0,3200061440.0,27171389440.0,6091651.0,9053618.0
12-04 09:48:02,26.382,0.754,64.322,7.873,0.0,0.670,0.0,0.0,0.0,0.0,2567213056.0,681660416.0,3200241664.0,27169959936.0,6382730.0,9424534.0
12-04 09:48:03,26.448,1.427,63.644,7.641,0.0,0.840,0.0,0.0,0.0,0.0,2572562432.0,681660416.0,3200446464.0,27164405760.0,6392846.0,9261741.0
12-04 09:48:04,25.294,1.176,65.546,7.143,0.0,0.840,0.0,0.0,0.0,0.0,2574352384.0,681660416.0,3200618496.0,27162443776.0,6433552.0,9084060.0
12-04 09:48:05,28.393,1.249,61.699,7.744,0.0,0.916,0.0,24576.0,0.0,4.0,2580103168.0,681660416.0,3200806912.0,27156504576.0,6079909.0,8964243.0
12-04 09:48:06,26.351,1.182,64.611,7.095,0.0,0.760,0.0,0.0,0.0,0.0,2585866240.0,681660416.0,3201003520.0,27150544896.0,5968749.0,9252527.0
12-04 09:48:07,29.299,1.085,61.603,7.513,0.0,0.501,0.0,12288.0,0.0,2.0,2592370688.0,681668608.0,3201179648.0,27143856128.0,5731347.0,8602265.0
12-04 09:48:08,26.377,1.419,64.524,6.928,0.0,0.751,0.0,0.0,0.0,0.0,2600439808.0,681668608.0,3201359872.0,27135606784.0,6024503.0,9131566.0
12-04 09:48:09,26.930,1.342,63.926,7.047,0.0,0.755,0.0,0.0,0.0,0.0,2604351488.0,681668608.0,3201536000.0,27131518976.0,6672583.0,9118426.0
12-04 09:48:10,21.765,1.345,68.655,7.731,0.0,0.504,0.0,0.0,0.0,0.0,2604306432.0,681668608.0,3201740800.0,27131359232.0,5932222.0,7934986.0
12-04 09:48:11,14.799,1.171,76.421,7.525,0.0,0.084,0.0,16384.0,0.0,4.0,2606514176.0,681668608.0,3201953792.0,27128938496.0,4684732.0,5005800.0
12-04 09:48:12,16.528,1.336,73.873,8.013,0.0,0.250,0.0,0.0,0.0,0.0,2609086464.0,681668608.0,3202138112.0,27126181888.0,4279900.0,5310973.0
12-04 09:48:13,20.335,1.339,69.707,8.033,0.0,0.586,0.0,12288.0,0.0,2.0,2610098176.0,681676800.0,3202334720.0,27124965376.0,5436571.0,7335186.0
12-04 09:48:14,31.376,1.342,59.648,7.047,0.0,0.587,0.0,0.0,0.0,0.0,2614095872.0,681676800.0,3202514944.0,27120787456.0,6452506.0,9232206.0
12-04 09:48:15,37.416,0.755,52.433,8.641,0.0,0.755,0.0,12288.0,0.0,1.0,2622148608.0,681676800.0,3202686976.0,27112562688.0,6469081.0,11868543.0
12-04 09:48:16,33.668,0.919,56.642,7.937,0.0,0.835,0.0,16384.0,0.0,2.0,2626109440.0,681676800.0,3202883584.0,27108405248.0,6254261.0,10598280.0
12-04 09:48:17,29.132,1.419,60.684,8.013,0.0,0.751,0.0,0.0,0.0,0.0,2632761344.0,681676800.0,3203059712.0,27101577216.0,6751031.0,11425635.0
12-04 09:48:18,29.967,1.252,59.850,8.264,0.0,0.668,0.0,24576.0,0.0,3.0,2641248256.0,681684992.0,3203235840.0,27092905984.0,6769800.0,10507143.0
12-04 09:48:19,26.689,1.334,62.969,8.007,0.0,1.001,0.0,0.0,0.0,0.0,2648236032.0,681684992.0,3203424256.0,27085729792.0,6259081.0,10116307.0
12-04 09:48:20,27.661,1.090,63.873,6.873,0.0,0.503,0.0,0.0,0.0,0.0,2652561408.0,681684992.0,3203592192.0,27081236480.0,6182509.0,13527514.0
12-04 09:48:21,27.586,1.009,62.742,7.990,0.0,0.673,0.0,12288.0,0.0,2.0,2656899072.0,681684992.0,3203796992.0,27076694016.0,6519223.0,8968373.0
12-04 09:48:22,26.263,1.094,64.394,7.576,0.0,0.673,0.0,4096.0,0.0,2.0,2659241984.0,681684992.0,3203973120.0,27074174976.0,5972601.0,8630983.0
12-04 09:48:23,27.517,1.426,57.299,13.003,0.0,0.755,0.0,0.0,0.0,0.0,2660843520.0,681684992.0,3204141056.0,27072405504.0,6294177.0,9952416.0
12-04 09:48:24,24.853,0.924,66.499,7.221,0.0,0.504,0.0,12288.0,0.0,2.0,2666999808.0,681693184.0,3204337664.0,27066044416.0,5950310.0,8972213.0
12-04 09:48:25,26.839,1.171,63.629,7.776,0.0,0.585,0.0,163840.0,0.0,1.0,2668511232.0,681693184.0,3204526080.0,27064344576.0,6484481.0,9232347.0
12-04 09:48:26,25.966,0.924,65.126,7.563,0.0,0.420,0.0,0.0,0.0,0.0,2673192960.0,681693184.0,3204726784.0,27059462144.0,6411012.0,9221946.0
12-04 09:48:27,29.490,1.420,61.320,7.185,0.0,0.585,0.0,32768.0,0.0,3.0,2677133312.0,681693184.0,3204902912.0,27055345664.0,6070897.0,8824728.0
12-04 09:48:28,26.029,1.008,64.903,7.389,0.0,0.672,0.0,0.0,0.0,0.0,2683912192.0,681693184.0,3205083136.0,27048386560.0,5800996.0,8835019.0
12-04 09:48:29,28.691,1.174,61.493,7.886,0.0,0.755,0.0,0.0,0.0,0.0,2689085440.0,681693184.0,3205267456.0,27043028992.0,6254054.0,9338963.0
12-04 09:48:30,26.043,1.085,64.441,8.013,0.0,0.417,0.0,12288.0,0.0,2.0,2695413760.0,681701376.0,3205435392.0,27036524544.0,6189697.0,9077041.0
12-04 09:48:31,26.298,0.921,64.992,6.951,0.0,0.838,0.0,0.0,0.0,0.0,2696478720.0,681701376.0,3205632000.0,27035262976.0,6227368.0,8904570.0
12-04 09:48:32,25.796,1.340,64.992,7.538,0.0,0.335,0.0,20480.0,0.0,4.0,2700312576.0,681701376.0,3205808128.0,27031252992.0,6086995.0,9107235.0
12-04 09:48:33,29.146,1.340,61.390,7.454,0.0,0.670,0.0,0.0,0.0,0.0,2702430208.0,681701376.0,3206008832.0,27028934656.0,6632441.0,9217578.0
12-04 09:48:34,28.167,1.250,62.333,7.750,0.0,0.500,0.0,0.0,0.0,0.0,2704113664.0,681701376.0,3206172672.0,27027087360.0,5992840.0,8854538.0
12-04 09:48:35,30.583,1.083,61.0,6.833,0.0,0.500,0.0,16384.0,0.0,4.0,2704924672.0,681701376.0,3206377472.0,27026071552.0,6048638.0,8478079.0
12-04 09:48:36,26.320,1.174,64.208,7.795,0.0,0.503,0.0,12288.0,0.0,2.0,2705059840.0,681709568.0,3206557696.0,27025747968.0,6227034.0,9783452.0
12-04 09:48:37,25.839,1.594,64.178,7.718,0.0,0.671,0.0,12288.0,0.0,2.0,2710417408.0,681709568.0,3206758400.0,27020189696.0,6295538.0,9158012.0
12-04 09:48:38,26.364,1.427,64.316,7.305,0.0,0.588,0.0,0.0,0.0,0.0,2712027136.0,681709568.0,3206918144.0,27018420224.0,6037284.0,8901630.0
12-04 09:48:39,25.502,1.338,64.632,7.860,0.0,0.669,0.0,0.0,0.0,0.0,2718920704.0,681709568.0,3207094272.0,27011350528.0,5940419.0,9059476.0
12-04 09:48:40,26.639,1.429,63.277,8.067,0.0,0.588,0.0,8192.0,0.0,2.0,2726670336.0,681709568.0,3207294976.0,27003400192.0,6357453.0,8956461.0
12-04 09:48:41,29.313,1.256,61.307,7.621,0.0,0.503,0.0,0.0,0.0,0.0,2729693184.0,681709568.0,3207467008.0,27000205312.0,6210454.0,8553115.0
12-04 09:48:42,25.188,1.004,65.941,7.113,0.0,0.753,0.0,24576.0,0.0,4.0,2729385984.0,681717760.0,3207663616.0,27000307712.0,5867162.0,9406954.0
12-04 09:48:43,18.319,1.429,72.521,7.479,0.0,0.252,0.0,0.0,0.0,0.0,2729517056.0,681717760.0,3207847936.0,26999992320.0,5563808.0,6449070.0
12-04 09:48:44,3.172,0.417,87.896,8.514,0.0,0.0,0.0,4096.0,0.0,2.0,2729472000.0,681717760.0,3208024064.0,26999861248.0,1677939.0,343753.0
12-04 09:48:45,9.417,0.333,81.917,8.250,0.0,0.083,0.0,0.0,0.0,0.0,2731663360.0,681717760.0,3208212480.0,26997481472.0,1731456.0,2786021.0
12-04 09:48:46,10.109,0.334,80.785,8.605,0.0,0.167,0.0,0.0,0.0,0.0,2732797952.0,681717760.0,3208380416.0,26996178944.0,2298201.0,2869053.0
12-04 09:48:47,4.504,0.167,86.656,8.674,0.0,0.0,0.0,16384.0,0.0,2.0,2732724224.0,681717760.0,3208581120.0,26996051968.0,1765366.0,332473.0
12-04 09:48:48,5.320,0.249,85.952,8.479,0.0,0.0,0.0,12288.0,0.0,2.0,2734710784.0,681725952.0,3208744960.0,26993893376.0,1991436.0,335378.0
12-04 09:48:49,4.020,0.335,87.018,8.543,0.0,0.084,0.0,0.0,0.0,0.0,2736541696.0,681725952.0,3208945664.0,26991861760.0,1989423.0,329598.0
12-04 09:48:50,4.420,0.334,86.656,8.590,0.0,0.0,0.0,8192.0,0.0,1.0,2736701440.0,681725952.0,3209134080.0,26991513600.0,1837311.0,320666.0
12-04 09:48:51,4.671,0.334,86.572,8.424,0.0,0.0,0.0,0.0,0.0,0.0,2736934912.0,681725952.0,3209314304.0,26991099904.0,1989121.0,327091.0
12-04 09:48:52,4.504,0.167,86.656,8.674,0.0,0.0,0.0,0.0,0.0,0.0,2738155520.0,681725952.0,3209490432.0,26989703168.0,1834968.0,329132.0
12-04 09:48:53,4.271,0.251,87.270,8.208,0.0,0.0,0.0,12288.0,0.0,2.0,2738339840.0,681725952.0,3209687040.0,26989322240.0,1912699.0,344543.0
12-04 09:48:54,4.504,0.167,86.822,8.424,0.0,0.083,0.0,28672.0,0.0,5.0,2738536448.0,681734144.0,3209863168.0,26988941312.0,1836874.0,299900.0
12-04 09:48:55,5.075,0.166,87.271,7.488,0.0,0.0,0.0,0.0,0.0,0.0,2738737152.0,681734144.0,3210043392.0,26988560384.0,1942578.0,6338785.0
12-04 09:48:56,4.750,0.167,86.250,8.750,0.0,0.083,0.0,0.0,0.0,0.0,2739060736.0,681734144.0,3210227712.0,26988052480.0,1918308.0,339564.0
12-04 09:48:57,4.754,0.167,86.239,8.757,0.0,0.083,0.0,0.0,0.0,0.0,2739011584.0,681734144.0,3210403840.0,26987925504.0,1839176.0,337709.0
12-04 09:48:58,4.519,0.251,86.527,8.703,0.0,0.0,0.0,16384.0,0.0,2.0,2738819072.0,681734144.0,3210596352.0,26987925504.0,1909302.0,336791.0
12-04 09:48:59,4.674,0.250,86.394,8.681,0.0,0.0,0.0,0.0,0.0,0.0,2738905088.0,681734144.0,3210764288.0,26987671552.0,2063352.0,321817.0
12-04 09:49:00,5.150,0.166,86.213,8.472,0.0,0.0,0.0,126976.0,0.0,3.0,2739073024.0,681742336.0,3210969088.0,26987290624.0,1737641.0,320596.0
12-04 09:49:01,4.996,0.167,86.178,8.659,0.0,0.0,0.0,0.0,0.0,0.0,2742673408.0,681742336.0,3211145216.0,26983514112.0,1912068.0,326149.0
12-04 09:49:02,3.943,0.252,86.913,8.893,0.0,0.0,0.0,0.0,0.0,0.0,2744295424.0,681742336.0,3211333632.0,26981703680.0,1863040.0,331732.0
12-04 09:49:03,4.663,0.250,86.928,8.077,0.0,0.083,0.0,28672.0,0.0,3.0,2744487936.0,681742336.0,3211522048.0,26981322752.0,1839903.0,341455.0
12-04 09:49:04,4.431,0.251,86.873,8.445,0.0,0.0,0.0,0.0,0.0,0.0,2744565760.0,681742336.0,3211698176.0,26981068800.0,1900545.0,344943.0
12-04 09:49:05,4.333,0.417,86.417,8.750,0.0,0.083,0.0,0.0,0.0,0.0,2744668160.0,681742336.0,3211882496.0,26980782080.0,1856345.0,361229.0
12-04 09:49:06,4.508,0.250,86.477,8.681,0.0,0.083,0.0,16384.0,0.0,4.0,2744823808.0,681750528.0,3212066816.0,26980433920.0,2005138.0,362546.0
12-04 09:49:07,4.094,0.251,87.051,8.605,0.0,0.0,0.0,0.0,0.0,0.0,2746544128.0,681750528.0,3212251136.0,26978529280.0,1700377.0,347674.0
12-04 09:49:08,4.174,0.250,87.145,8.431,0.0,0.0,0.0,0.0,0.0,0.0,2748112896.0,681750528.0,3212460032.0,26976751616.0,1705678.0,368705.0
12-04 09:49:09,4.413,0.500,86.511,8.493,0.0,0.083,0.0,16384.0,0.0,2.0,2749210624.0,681750528.0,3212632064.0,26975481856.0,1686673.0,360425.0
12-04 09:49:10,4.504,0.334,86.656,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2749259776.0,681750528.0,3212804096.0,26975260672.0,1869302.0,365544.0
12-04 09:49:11,4.746,0.167,86.428,8.659,0.0,0.0,0.0,0.0,0.0,0.0,2749210624.0,681750528.0,3213012992.0,26975100928.0,1930032.0,353483.0
12-04 09:49:12,4.734,0.249,86.296,8.555,0.0,0.166,0.0,12288.0,0.0,2.0,2749140992.0,681758720.0,3213201408.0,26974973952.0,1929179.0,359599.0
12-04 09:49:13,3.769,0.168,87.940,8.124,0.0,0.0,0.0,0.0,0.0,0.0,2749562880.0,681758720.0,3213381632.0,26974371840.0,1613099.0,341622.0
12-04 09:49:14,0.0,0.0,97.663,2.337,0.0,0.0,0.0,12288.0,0.0,2.0,2750009344.0,681758720.0,3213475840.0,26973831168.0,8273.0,35168.0
12-04 09:49:15,0.083,0.0,99.583,0.334,0.0,0.0,0.0,8192.0,0.0,2.0,2750005248.0,681758720.0,3213479936.0,26973831168.0,6220.0,14099.0
12-04 09:49:16,0.0,0.0,99.750,0.250,0.0,0.0,0.0,4096.0,0.0,2.0,2750001152.0,681758720.0,3213484032.0,26973831168.0,10087.0,16785.0
12-04 09:49:17,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2750128128.0,681758720.0,3213484032.0,26973704192.0,4372.0,13862.0
12-04 09:49:18,0.0,0.0,99.500,0.500,0.0,0.0,0.0,12288.0,0.0,2.0,2750242816.0,681766912.0,3213488128.0,26973577216.0,5124.0,13437.0
12-04 09:49:19,18.485,1.832,74.688,4.913,0.0,0.083,0.0,16384.0,0.0,2.0,2683641856.0,681766912.0,3213496320.0,27040169984.0,7951620.0,1794633.0
12-04 09:49:20,23.802,1.514,73.255,0.673,0.0,0.757,0.0,0.0,0.0,0.0,2554585088.0,681766912.0,3213500416.0,27169222656.0,5358138.0,8141936.0
12-04 09:49:21,26.858,1.351,71.199,0.084,0.0,0.507,0.0,16384.0,0.0,4.0,2337976320.0,681766912.0,3213504512.0,27385827328.0,6524141.0,9239369.0
12-04 09:49:22,25.798,1.176,72.269,0.168,0.0,0.588,0.0,0.0,0.0,0.0,2287878144.0,681766912.0,3213508608.0,27435921408.0,5738916.0,8839814.0
12-04 09:49:23,27.349,0.755,71.309,0.168,0.0,0.419,0.0,0.0,0.0,0.0,2220130304.0,681766912.0,3213512704.0,27503665152.0,5970727.0,8890832.0
12-04 09:49:24,26.043,1.252,71.703,0.334,0.0,0.668,0.0,24576.0,0.0,4.0,2093936640.0,681775104.0,3213516800.0,27629846528.0,6569982.0,9002819.0
12-04 09:49:25,27.106,1.168,70.809,0.250,0.0,0.667,0.0,8192.0,0.0,1.0,2098343936.0,681775104.0,3213516800.0,27625439232.0,6026939.0,13401126.0
12-04 09:49:26,19.831,1.013,78.397,0.253,0.0,0.506,0.0,4096.0,0.0,2.0,2104598528.0,681775104.0,3213520896.0,27619180544.0,5258704.0,7501507.0
12-04 09:49:27,25.105,0.842,73.126,0.337,0.0,0.590,0.0,0.0,0.0,0.0,2114854912.0,681775104.0,3213520896.0,27608924160.0,5509348.0,8300127.0
12-04 09:49:28,22.408,1.338,75.167,0.167,0.0,0.920,0.0,0.0,0.0,0.0,2119581696.0,681775104.0,3213524992.0,27604193280.0,6054398.0,8213321.0
12-04 09:49:29,30.384,0.584,68.030,0.083,0.0,0.918,0.0,0.0,0.0,0.0,2133266432.0,681775104.0,3213529088.0,27590504448.0,6681447.0,9886285.0
12-04 09:49:30,25.714,1.429,71.681,0.504,0.0,0.672,0.0,40960.0,0.0,5.0,2144579584.0,681783296.0,3213533184.0,27579179008.0,6523091.0,9788220.0
12-04 09:49:31,29.808,1.082,68.276,0.250,0.0,0.583,0.0,0.0,0.0,0.0,2158534656.0,681783296.0,3213537280.0,27565219840.0,6470305.0,10493631.0
12-04 09:49:32,26.105,1.168,71.726,0.083,0.0,0.917,0.0,0.0,0.0,0.0,2167349248.0,681783296.0,3213541376.0,27556401152.0,6596376.0,9629154.0
12-04 09:49:33,27.801,1.264,69.840,0.253,0.0,0.842,0.0,0.0,0.0,0.0,2183634944.0,681783296.0,3213541376.0,27540115456.0,6526181.0,9743348.0
12-04 09:49:34,27.242,1.341,70.746,0.168,0.0,0.503,0.0,0.0,0.0,0.0,2200944640.0,681783296.0,3213545472.0,27522801664.0,6591146.0,9515355.0
12-04 09:49:35,25.861,1.008,71.956,0.336,0.0,0.840,0.0,20480.0,0.0,4.0,2210217984.0,681783296.0,3213553664.0,27513520128.0,6533921.0,9511791.0
12-04 09:49:36,26.414,1.266,71.055,0.338,0.0,0.928,0.0,155648.0,0.0,3.0,2226819072.0,681791488.0,3213553664.0,27496910848.0,6151785.0,9260649.0
12-04 09:49:37,28.047,1.085,69.783,0.250,0.0,0.835,0.0,0.0,0.0,0.0,2239717376.0,681791488.0,3213557760.0,27484008448.0,6569429.0,9460253.0
12-04 09:49:38,27.525,0.842,70.875,0.253,0.0,0.505,0.0,0.0,0.0,0.0,2250342400.0,681791488.0,3213565952.0,27473375232.0,6621451.0,9152143.0
12-04 09:49:39,26.756,1.087,70.987,0.334,0.0,0.836,0.0,0.0,0.0,0.0,2259976192.0,681791488.0,3213570048.0,27463737344.0,6581316.0,9467190.0
12-04 09:49:40,28.164,1.090,69.992,0.168,0.0,0.587,0.0,28672.0,0.0,3.0,2278199296.0,681791488.0,3213570048.0,27445514240.0,6319246.0,9164601.0
12-04 09:49:41,28.691,0.755,69.715,0.252,0.0,0.587,0.0,0.0,0.0,0.0,2295177216.0,681791488.0,3213578240.0,27428528128.0,6517737.0,9210192.0
12-04 09:49:42,27.456,1.008,70.613,0.420,0.0,0.504,0.0,12288.0,0.0,2.0,2304114688.0,681799680.0,3213582336.0,27419578368.0,6354520.0,9576023.0
12-04 09:49:43,25.525,1.092,72.964,0.084,0.0,0.336,0.0,0.0,0.0,0.0,2315497472.0,681799680.0,3213582336.0,27408195584.0,6453445.0,9190388.0
12-04 09:49:44,30.544,0.921,67.699,0.084,0.0,0.753,0.0,0.0,0.0,0.0,2337038336.0,681799680.0,3213586432.0,27386650624.0,6416370.0,8860755.0
12-04 09:49:45,29.689,0.757,68.377,0.336,0.0,0.841,0.0,4096.0,0.0,2.0,2348359680.0,681799680.0,3213611008.0,27375304704.0,6766281.0,9795423.0
12-04 09:49:46,27.295,1.002,71.119,0.167,0.0,0.417,0.0,16384.0,0.0,2.0,2352795648.0,681799680.0,3213615104.0,27370864640.0,6356257.0,9292169.0
12-04 09:49:47,25.777,1.008,72.376,0.252,0.0,0.588,0.0,0.0,0.0,0.0,2366820352.0,681799680.0,3213619200.0,27356835840.0,6208761.0,9332336.0
12-04 09:49:48,29.883,1.336,67.947,0.250,0.0,0.584,0.0,12288.0,0.0,2.0,2386907136.0,681807872.0,3213623296.0,27336736768.0,6474877.0,8946326.0
12-04 09:49:49,27.950,0.921,68.452,2.176,0.0,0.502,0.0,0.0,0.0,0.0,2405855232.0,681807872.0,3213627392.0,27317784576.0,5919381.0,9203923.0
12-04 09:49:50,29.614,1.091,61.074,7.550,0.0,0.671,0.0,8192.0,0.0,2.0,2418327552.0,681807872.0,3213676544.0,27305263104.0,6368403.0,9881950.0
12-04 09:49:51,28.404,0.919,62.322,7.769,0.0,0.585,0.0,12288.0,0.0,2.0,2423644160.0,681807872.0,3213737984.0,27299885056.0,6254132.0,9103294.0
12-04 09:49:52,27.899,1.345,62.605,7.479,0.0,0.672,0.0,0.0,0.0,0.0,2436661248.0,681807872.0,3213803520.0,27286802432.0,7142202.0,9797867.0
12-04 09:49:53,24.080,1.338,66.639,7.441,0.0,0.502,0.0,0.0,0.0,0.0,2451189760.0,681807872.0,3213877248.0,27272200192.0,5758370.0,7700843.0
12-04 09:49:54,15.980,1.093,74.685,7.906,0.0,0.336,0.0,12288.0,0.0,2.0,2462429184.0,681816064.0,3213967360.0,27260862464.0,4297218.0,5142934.0
12-04 09:49:55,19.414,1.423,71.213,7.448,0.0,0.502,0.0,0.0,0.0,0.0,2473369600.0,681816064.0,3214041088.0,27249848320.0,5273737.0,6323796.0
12-04 09:49:56,22.361,1.413,68.246,7.315,0.0,0.665,0.0,32768.0,0.0,7.0,2479108096.0,681816064.0,3214139392.0,27244011520.0,5435851.0,7254378.0
12-04 09:49:57,31.773,1.171,58.528,7.860,0.0,0.669,0.0,0.0,0.0,0.0,2483347456.0,681816064.0,3214229504.0,27239682048.0,6835135.0,10957313.0
12-04 09:49:58,34.500,1.167,55.417,8.0,0.0,0.917,0.0,0.0,0.0,0.0,2487554048.0,681816064.0,3214319616.0,27235385344.0,7059327.0,12546627.0
12-04 09:49:59,30.576,1.003,59.566,7.937,0.0,0.919,0.0,0.0,0.0,0.0,2500403200.0,681816064.0,3214430208.0,27222425600.0,6793646.0,9589532.0
12-04 09:50:00,35.452,1.254,54.431,8.110,0.0,0.753,0.0,20480.0,0.0,3.0,2511384576.0,681824256.0,3214524416.0,27211341824.0,6784837.0,11789079.0
12-04 09:50:01,28.427,1.177,61.901,7.906,0.0,0.589,0.0,12288.0,0.0,2.0,2512809984.0,681824256.0,3214618624.0,27209822208.0,6387669.0,10797504.0
12-04 09:50:02,29.181,1.087,61.789,7.191,0.0,0.753,0.0,0.0,0.0,0.0,2518372352.0,681824256.0,3214737408.0,27204141056.0,6565526.0,10304656.0
12-04 09:50:03,28.943,1.258,61.158,7.970,0.0,0.671,0.0,0.0,0.0,0.0,2530676736.0,681824256.0,3214831616.0,27191742464.0,6842806.0,10531383.0
12-04 09:50:04,30.100,1.421,59.783,7.860,0.0,0.836,0.0,0.0,0.0,0.0,2543452160.0,681824256.0,3214979072.0,27178819584.0,6469668.0,10254431.0
12-04 09:50:05,31.970,1.002,58.347,7.930,0.0,0.751,0.0,28672.0,0.0,5.0,2550431744.0,681832448.0,3215114240.0,27171696640.0,6498813.0,9756952.0
12-04 09:50:06,29.040,0.842,61.785,7.576,0.0,0.758,0.0,16384.0,0.0,2.0,2564460544.0,681832448.0,3215257600.0,27157524480.0,6390895.0,9180442.0
12-04 09:50:07,27.311,1.176,63.529,7.395,0.0,0.588,0.0,0.0,0.0,0.0,2576556032.0,681832448.0,3215425536.0,27145261056.0,6411336.0,9875790.0
12-04 09:50:08,29.402,0.927,61.163,7.751,0.0,0.758,0.0,0.0,0.0,0.0,2583818240.0,681832448.0,3215618048.0,27137806336.0,6348038.0,9729177.0
12-04 09:50:09,29.583,1.417,61.167,7.250,0.0,0.583,0.0,0.0,0.0,0.0,2596261888.0,681832448.0,3215822848.0,27125157888.0,6431791.0,9698771.0
12-04 09:50:10,29.515,1.003,60.953,7.860,0.0,0.669,0.0,0.0,0.0,0.0,2603126784.0,681832448.0,3216023552.0,27118092288.0,6540966.0,9495129.0
12-04 09:50:11,29.268,1.262,61.564,7.149,0.0,0.757,0.0,212992.0,0.0,6.0,2607747072.0,681840640.0,3216199680.0,27113287680.0,6442513.0,9450110.0
12-04 09:50:12,28.128,1.175,61.881,8.060,0.0,0.756,0.0,0.0,0.0,0.0,2609672192.0,681840640.0,3216420864.0,27111141376.0,6346837.0,9616645.0
12-04 09:50:13,28.356,1.091,62.164,7.718,0.0,0.671,0.0,0.0,0.0,0.0,2623250432.0,681840640.0,3216609280.0,27097374720.0,6411923.0,9278757.0
12-04 09:50:14,30.008,1.174,60.687,7.544,0.0,0.587,0.0,0.0,0.0,0.0,2635894784.0,681840640.0,3216805888.0,27084533760.0,6344441.0,9735004.0
12-04 09:50:15,27.885,1.179,62.089,8.088,0.0,0.758,0.0,4096.0,0.0,2.0,2641215488.0,681840640.0,3216986112.0,27079032832.0,6379492.0,9665988.0
12-04 09:50:16,30.518,1.003,60.117,7.692,0.0,0.669,0.0,28672.0,0.0,4.0,2643832832.0,681848832.0,3217182720.0,27076210688.0,6227858.0,9435455.0
12-04 09:50:17,28.919,1.174,61.526,7.712,0.0,0.671,0.0,0.0,0.0,0.0,2650230784.0,681848832.0,3217403904.0,27069591552.0,6277749.0,9859213.0
12-04 09:50:18,28.274,1.334,62.469,7.173,0.0,0.751,0.0,0.0,0.0,0.0,2651062272.0,681848832.0,3217600512.0,27068563456.0,6577513.0,9684418.0
12-04 09:50:19,28.751,1.341,61.693,7.460,0.0,0.754,0.0,0.0,0.0,0.0,2660581376.0,681848832.0,3217780736.0,27058864128.0,6375564.0,9507292.0
12-04 09:50:20,29.051,1.008,61.797,7.389,0.0,0.756,0.0,0.0,0.0,0.0,2661486592.0,681848832.0,3217981440.0,27057758208.0,6255633.0,9379329.0
12-04 09:50:21,28.212,1.343,61.797,7.893,0.0,0.756,0.0,0.0,0.0,0.0,2663075840.0,681848832.0,3218173952.0,27055976448.0,6322721.0,9505663.0
12-04 09:50:22,29.490,1.253,60.819,7.686,0.0,0.752,0.0,24576.0,0.0,4.0,2667544576.0,681857024.0,3218366464.0,27051307008.0,6393587.0,9281130.0
12-04 09:50:23,34.114,0.920,56.689,7.441,0.0,0.836,0.0,0.0,0.0,0.0,2674061312.0,681857024.0,3218550784.0,27044605952.0,6506531.0,10068678.0
12-04 09:50:24,24.958,1.248,65.058,7.820,0.0,0.915,0.0,0.0,0.0,0.0,2674302976.0,681857024.0,3218747392.0,27044167680.0,5863620.0,8107343.0
12-04 09:50:25,14.777,1.595,75.483,7.809,0.0,0.336,0.0,8192.0,0.0,2.0,2674270208.0,681857024.0,3218939904.0,27044007936.0,4966658.0,10214718.0
12-04 09:50:26,18.045,1.253,72.849,7.602,0.0,0.251,0.0,0.0,0.0,0.0,2679521280.0,681857024.0,3219128320.0,27038568448.0,6132361.0,5751594.0
12-04 09:50:27,20.707,1.094,70.034,7.997,0.0,0.168,0.0,12288.0,0.0,2.0,2681139200.0,681857024.0,3219337216.0,27036741632.0,5256119.0,7154788.0
12-04 09:50:28,32.580,1.173,57.873,7.956,0.0,0.419,0.0,16384.0,0.0,4.0,2688151552.0,681865216.0,3219533824.0,27029524480.0,6132059.0,12103587.0
12-04 09:50:29,34.532,0.836,56.187,7.943,0.0,0.502,0.0,0.0,0.0,0.0,2700017664.0,681865216.0,3219726336.0,27017465856.0,6455255.0,8898977.0
12-04 09:50:30,32.020,1.006,58.508,7.795,0.0,0.671,0.0,0.0,0.0,0.0,2706923520.0,681865216.0,3219918848.0,27010367488.0,6482874.0,12803032.0
12-04 09:50:31,36.130,1.080,53.987,7.890,0.0,0.914,0.0,12288.0,0.0,3.0,2712428544.0,681865216.0,3220127744.0,27004653568.0,6792126.0,11937951.0
12-04 09:50:32,25.442,0.927,65.459,7.329,0.0,0.842,0.0,16384.0,0.0,2.0,2716393472.0,681865216.0,3220287488.0,27000528896.0,6161738.0,9198585.0
12-04 09:50:33,31.742,1.256,58.710,7.705,0.0,0.586,0.0,0.0,0.0,0.0,2724032512.0,681865216.0,3220492288.0,26992685056.0,6667763.0,11210009.0
12-04 09:50:34,31.338,1.247,58.520,8.229,0.0,0.665,0.0,12288.0,0.0,2.0,2726629376.0,681873408.0,3220680704.0,26989891584.0,6842747.0,11082883.0
12-04 09:50:35,31.381,1.088,59.833,7.197,0.0,0.502,0.0,8192.0,0.0,1.0,2729250816.0,681873408.0,3220901888.0,26987048960.0,6698056.0,9759636.0
12-04 09:50:36,27.540,0.840,63.560,7.473,0.0,0.588,0.0,0.0,0.0,0.0,2735206400.0,681873408.0,3221086208.0,26980909056.0,6604607.0,10042516.0
12-04 09:50:37,31.894,1.080,58.555,7.558,0.0,0.914,0.0,20480.0,0.0,4.0,2744082432.0,681873408.0,3221282816.0,26971836416.0,6366842.0,9616019.0
12-04 09:50:38,29.250,1.583,61.0,7.417,0.0,0.750,0.0,0.0,0.0,0.0,2752880640.0,681873408.0,3221479424.0,26962841600.0,6612316.0,8740151.0
12-04 09:50:39,28.750,1.0,61.417,8.250,0.0,0.583,0.0,0.0,0.0,0.0,2767749120.0,681873408.0,3221671936.0,26947780608.0,6366636.0,9716337.0
12-04 09:50:40,28.943,1.342,60.906,8.138,0.0,0.671,0.0,24576.0,0.0,3.0,2768117760.0,681881600.0,3221880832.0,26947194880.0,6456388.0,9608751.0
12-04 09:50:41,26.661,1.163,64.120,7.309,0.0,0.748,0.0,0.0,0.0,0.0,2769436672.0,681881600.0,3222069248.0,26945687552.0,5528442.0,9391019.0
12-04 09:50:42,28.976,1.249,61.449,7.494,0.0,0.833,0.0,0.0,0.0,0.0,2778853376.0,681881600.0,3222257664.0,26936082432.0,6227389.0,9287673.0
12-04 09:50:43,27.876,1.259,62.217,7.557,0.0,1.092,0.0,12288.0,0.0,2.0,2780393472.0,681881600.0,3222458368.0,26934341632.0,6610102.0,9457784.0
12-04 09:50:44,30.100,1.338,60.117,7.692,0.0,0.753,0.0,0.0,0.0,0.0,2784227328.0,681881600.0,3222654976.0,26930311168.0,6524224.0,7368600.0
12-04 09:50:45,27.806,0.921,63.065,7.621,0.0,0.586,0.0,12288.0,0.0,2.0,2788163584.0,681889792.0,3222851584.0,26926170112.0,5552166.0,10301845.0
12-04 09:50:46,27.273,1.251,62.552,8.257,0.0,0.667,0.0,122880.0,0.0,1.0,2790109184.0,681889792.0,3223035904.0,26924040192.0,6249135.0,9778566.0
12-04 09:50:47,30.686,1.087,59.365,8.027,0.0,0.836,0.0,0.0,0.0,0.0,2795700224.0,681889792.0,3223228416.0,26918256640.0,6939157.0,10144203.0
12-04 09:50:48,28.030,1.010,62.626,7.744,0.0,0.589,0.0,28672.0,0.0,3.0,2802462720.0,681889792.0,3223433216.0,26911289344.0,5983206.0,8608857.0
12-04 09:50:49,26.839,1.003,63.796,7.525,0.0,0.836,0.0,4096.0,0.0,2.0,2806484992.0,681889792.0,3223633920.0,26907066368.0,5925055.0,9192634.0
12-04 09:50:50,29.908,1.086,59.816,8.187,0.0,1.003,0.0,0.0,0.0,0.0,2806493184.0,681889792.0,3223822336.0,26906869760.0,5819506.0,9584330.0
12-04 09:50:51,17.212,1.092,73.636,7.557,0.0,0.504,0.0,12288.0,0.0,2.0,2806968320.0,681897984.0,3224018944.0,26906189824.0,5729722.0,5248726.0
12-04 09:50:52,18.114,1.336,72.454,7.679,0.0,0.417,0.0,0.0,0.0,0.0,2807410688.0,681897984.0,3224207360.0,26905559040.0,4951262.0,5877464.0
12-04 09:50:53,28.655,1.092,61.681,8.151,0.0,0.420,0.0,0.0,0.0,0.0,2815492096.0,681897984.0,3224408064.0,26897276928.0,6199828.0,10002481.0
12-04 09:50:54,35.476,1.002,54.925,7.679,0.0,0.918,0.0,16384.0,0.0,2.0,2816835584.0,681897984.0,3224600576.0,26895740928.0,7635002.0,11484908.0
12-04 09:50:55,30.333,1.417,60.750,6.833,0.0,0.667,0.0,0.0,0.0,0.0,2819518464.0,681897984.0,3224784896.0,26892873728.0,5816546.0,17325881.0
12-04 09:50:56,36.585,0.925,53.406,8.663,0.0,0.421,0.0,0.0,0.0,0.0,2822987776.0,681897984.0,3224985600.0,26889203712.0,6503224.0,9652080.0
12-04 09:50:57,27.082,1.009,63.835,7.653,0.0,0.421,0.0,12288.0,0.0,2.0,2832404480.0,681906176.0,3225194496.0,26879569920.0,5116380.0,9746411.0
12-04 09:50:58,19.933,1.177,70.648,7.906,0.0,0.336,0.0,0.0,0.0,0.0,2838736896.0,681906176.0,3225387008.0,26873044992.0,5813552.0,5517439.0
12-04 09:50:59,23.766,1.172,66.695,7.866,0.0,0.502,0.0,12288.0,0.0,2.0,2847780864.0,681906176.0,3225575424.0,26863812608.0,4943463.0,7826311.0
12-04 09:51:00,19.798,1.348,70.177,8.003,0.0,0.674,0.0,12288.0,0.0,4.0,2850861056.0,681906176.0,3225788416.0,26860519424.0,5299030.0,6975809.0
12-04 09:51:01,25.500,1.417,64.583,8.0,0.0,0.500,0.0,0.0,0.0,0.0,2851540992.0,681906176.0,3225960448.0,26859667456.0,6010834.0,8246620.0
12-04 09:51:02,34.891,1.002,56.344,7.012,0.0,0.751,0.0,0.0,0.0,0.0,2852761600.0,681906176.0,3226152960.0,26858254336.0,6590652.0,12799374.0
12-04 09:51:03,32.471,1.336,57.095,8.264,0.0,0.835,0.0,12288.0,0.0,2.0,2858283008.0,681914368.0,3226357760.0,26852519936.0,7300979.0,11242704.0
12-04 09:51:04,33.250,1.337,57.143,7.602,0.0,0.668,0.0,0.0,0.0,0.0,2861608960.0,681914368.0,3226542080.0,26849009664.0,6525855.0,9851268.0
12-04 09:51:05,30.518,1.505,59.532,7.525,0.0,0.920,0.0,16384.0,0.0,2.0,2861248512.0,681914368.0,3226734592.0,26849177600.0,6643209.0,11396789.0
12-04 09:51:06,27.219,1.424,63.065,7.705,0.0,0.586,0.0,16384.0,0.0,4.0,2866716672.0,681914368.0,3226943488.0,26843500544.0,6536449.0,9597725.0
12-04 09:51:07,33.556,1.088,56.653,7.950,0.0,0.753,0.0,0.0,0.0,0.0,2870874112.0,681914368.0,3227148288.0,26839138304.0,6908225.0,11640223.0
12-04 09:51:08,29.132,1.336,61.853,7.179,0.0,0.501,0.0,0.0,0.0,0.0,2871402496.0,681914368.0,3227357184.0,26838401024.0,6449998.0,9643312.0
12-04 09:51:09,29.599,1.421,60.033,8.027,0.0,0.920,0.0,12288.0,0.0,2.0,2878537728.0,681922560.0,3227545600.0,26831069184.0,6464499.0,10554355.0
12-04 09:51:10,31.350,1.425,60.101,6.454,0.0,0.671,0.0,20480.0,0.0,4.0,2881785856.0,681922560.0,3227725824.0,26827640832.0,6809742.0,9241758.0
12-04 09:51:11,31.240,0.921,59.631,7.621,0.0,0.586,0.0,0.0,0.0,0.0,2884505600.0,681922560.0,3227947008.0,26824699904.0,5869866.0,10652215.0
12-04 09:51:12,29.866,1.174,60.235,8.054,0.0,0.671,0.0,0.0,0.0,0.0,2887868416.0,681922560.0,3228139520.0,26821144576.0,6464059.0,10514738.0
12-04 09:51:13,30.840,1.261,59.160,8.235,0.0,0.504,0.0,4096.0,0.0,2.0,2894802944.0,681922560.0,3228336128.0,26814013440.0,7030849.0,9893682.0
12-04 09:51:14,23.258,1.259,67.590,7.137,0.0,0.756,0.0,0.0,0.0,0.0,2896424960.0,681922560.0,3236925440.0,26803802112.0,5742966.0,9061933.0
12-04 09:51:15,32.805,1.085,57.012,8.514,0.0,0.584,0.0,45056.0,0.0,5.0,2899767296.0,681930752.0,3237105664.0,26800271360.0,6278525.0,9656552.0
12-04 09:51:16,31.438,0.836,59.950,6.856,0.0,0.920,0.0,0.0,0.0,0.0,2903117824.0,681930752.0,3237310464.0,26796716032.0,6766663.0,10157330.0
12-04 09:51:17,28.548,1.419,62.187,7.346,0.0,0.501,0.0,0.0,0.0,0.0,2911150080.0,681930752.0,3237519360.0,26788474880.0,6102339.0,8794448.0
12-04 09:51:18,32.407,0.673,58.838,7.492,0.0,0.589,0.0,0.0,0.0,0.0,2907746304.0,681930752.0,3237699584.0,26791698432.0,6351156.0,9271939.0
12-04 09:51:19,28.033,0.921,62.343,7.950,0.0,0.753,0.0,0.0,0.0,0.0,2917470208.0,681930752.0,3237896192.0,26781777920.0,6554813.0,9276844.0
12-04 09:51:20,16.248,0.670,75.126,7.705,0.0,0.251,0.0,0.0,0.0,0.0,2918387712.0,681930752.0,3238088704.0,26780667904.0,4116832.0,4441073.0
12-04 09:51:21,4.511,0.167,86.967,8.354,0.0,0.0,0.0,159744.0,0.0,5.0,2919186432.0,681938944.0,3238264832.0,26779684864.0,1763388.0,339625.0
12-04 09:51:22,3.676,0.334,87.385,8.521,0.0,0.084,0.0,0.0,0.0,0.0,2919133184.0,681938944.0,3238477824.0,26779525120.0,1540435.0,327665.0
12-04 09:51:23,4.013,0.251,87.291,8.445,0.0,0.0,0.0,4096.0,0.0,2.0,2919264256.0,681938944.0,3238694912.0,26779176960.0,1611700.0,337622.0
12-04 09:51:24,4.003,0.334,87.239,8.340,0.0,0.083,0.0,0.0,0.0,0.0,2919383040.0,681938944.0,3238862848.0,26778890240.0,1690538.0,334987.0
12-04 09:51:25,4.758,0.167,87.396,7.679,0.0,0.0,0.0,0.0,0.0,0.0,2918985728.0,681938944.0,3239055360.0,26779095040.0,1868193.0,6355185.0
12-04 09:51:26,4.181,0.418,87.207,8.194,0.0,0.0,0.0,32768.0,0.0,3.0,2918969344.0,681938944.0,3239276544.0,26778890240.0,1836853.0,325032.0
12-04 09:51:27,4.326,0.416,83.278,11.814,0.0,0.166,0.0,12288.0,0.0,2.0,2918916096.0,681947136.0,3239448576.0,26778763264.0,1727075.0,345854.0
12-04 09:51:28,4.163,0.250,81.765,13.822,0.0,0.0,0.0,0.0,0.0,0.0,2918817792.0,681947136.0,3239673856.0,26778636288.0,1511839.0,810377.0
12-04 09:51:29,2.912,0.333,88.103,8.569,0.0,0.083,0.0,0.0,0.0,0.0,2918899712.0,681947136.0,3239845888.0,26778382336.0,937876.0,326624.0
12-04 09:51:30,2.826,0.333,88.279,8.562,0.0,0.0,0.0,0.0,0.0,0.0,2918817792.0,681947136.0,3240054784.0,26778255360.0,800308.0,325250.0
12-04 09:51:31,3.008,0.418,88.304,8.271,0.0,0.0,0.0,12288.0,0.0,2.0,2919129088.0,681947136.0,3240251392.0,26777747456.0,1160933.0,333140.0
12-04 09:51:32,3.744,0.333,87.604,8.236,0.0,0.083,0.0,0.0,0.0,0.0,2920448000.0,681947136.0,3240423424.0,26776256512.0,1470401.0,330718.0
12-04 09:51:33,4.090,0.250,87.229,8.431,0.0,0.0,0.0,16384.0,0.0,4.0,2922950656.0,681955328.0,3240611840.0,26773557248.0,1765037.0,340744.0
12-04 09:51:34,4.908,0.250,86.606,8.236,0.0,0.0,0.0,0.0,0.0,0.0,2924482560.0,681955328.0,3240824832.0,26771812352.0,1924879.0,337428.0
12-04 09:51:35,4.829,0.167,86.261,8.743,0.0,0.0,0.0,12288.0,0.0,3.0,2924449792.0,681955328.0,3241017344.0,26771652608.0,1852127.0,347837.0
12-04 09:51:36,4.279,0.084,87.332,8.305,0.0,0.0,0.0,16384.0,0.0,2.0,2924507136.0,681955328.0,3241213952.0,26771398656.0,1916065.0,342314.0
12-04 09:51:37,4.428,0.334,86.800,8.438,0.0,0.0,0.0,0.0,0.0,0.0,2927104000.0,681955328.0,3241410560.0,26768605184.0,1765223.0,339462.0
12-04 09:51:38,4.174,0.334,86.978,8.514,0.0,0.0,0.0,0.0,0.0,0.0,2929561600.0,681955328.0,3241619456.0,26765938688.0,1688114.0,341314.0
12-04 09:51:39,3.859,0.168,86.997,8.893,0.0,0.084,0.0,12288.0,0.0,2.0,2930728960.0,681963520.0,3241807872.0,26764574720.0,1838664.0,330759.0
12-04 09:51:40,4.900,0.498,86.047,8.555,0.0,0.0,0.0,0.0,0.0,0.0,2932084736.0,681963520.0,3242008576.0,26763018240.0,1916592.0,330232.0
12-04 09:51:41,4.257,0.334,87.062,8.264,0.0,0.083,0.0,12288.0,0.0,2.0,2934722560.0,681963520.0,3242192896.0,26760196096.0,1847713.0,334195.0
12-04 09:51:42,4.874,0.336,86.218,8.571,0.0,0.0,0.0,0.0,0.0,0.0,2933866496.0,681963520.0,3242373120.0,26760871936.0,1837120.0,332421.0
12-04 09:51:43,4.647,0.415,86.473,8.465,0.0,0.0,0.0,0.0,0.0,0.0,2935672832.0,681963520.0,3242577920.0,26758860800.0,1862490.0,332149.0
12-04 09:51:44,4.493,0.333,86.689,8.403,0.0,0.083,0.0,0.0,0.0,0.0,2937610240.0,681963520.0,3242766336.0,26756734976.0,1841037.0,350236.0
12-04 09:51:45,3.943,0.084,87.416,8.557,0.0,0.0,0.0,20480.0,0.0,3.0,2938523648.0,681971712.0,3242987520.0,26755592192.0,1916333.0,341685.0
12-04 09:51:46,4.337,0.167,87.156,8.257,0.0,0.083,0.0,16384.0,0.0,4.0,2940665856.0,681971712.0,3243163648.0,26753273856.0,1840957.0,343403.0
12-04 09:51:47,4.428,0.251,86.967,8.354,0.0,0.0,0.0,12288.0,0.0,2.0,2942214144.0,681971712.0,3243360256.0,26751528960.0,1834923.0,333843.0
12-04 09:51:48,4.988,0.166,86.201,8.645,0.0,0.0,0.0,0.0,0.0,0.0,2942513152.0,681971712.0,3243569152.0,26751021056.0,1868926.0,350929.0
12-04 09:51:49,3.325,0.249,88.030,8.313,0.0,0.083,0.0,4096.0,0.0,2.0,2943340544.0,681971712.0,3243757568.0,26750005248.0,1343528.0,286909.0
12-04 09:51:50,0.0,0.0,98.830,1.170,0.0,0.0,0.0,28672.0,0.0,3.0,2943291392.0,681979904.0,3243798528.0,26750005248.0,4920.0,25032.0
12-04 09:51:51,0.0,0.083,99.583,0.333,0.0,0.0,0.0,98304.0,0.0,1.0,2943279104.0,681979904.0,3243810816.0,26750005248.0,5052.0,12007.0
12-04 09:51:52,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2943266816.0,681979904.0,3243814912.0,26750013440.0,7489.0,13446.0
12-04 09:51:53,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2943262720.0,681979904.0,3243819008.0,26750013440.0,10667.0,15180.0
12-04 09:51:54,0.083,0.167,99.500,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2943385600.0,681979904.0,3243823104.0,26749886464.0,10737.0,20888.0
12-04 09:51:55,13.450,2.590,77.193,6.683,0.0,0.084,0.0,0.0,0.0,0.0,1137164288.0,681979904.0,3243851776.0,28556079104.0,7424426.0,4754324.0
12-04 09:51:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135968256.0,681988096.0,3243851776.0,28557266944.0,3869.0,2522.0
12-04 09:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135964160.0,681988096.0,3243855872.0,28557266944.0,2496.0,1616.0
12-04 09:51:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135964160.0,681988096.0,3243855872.0,28557266944.0,2498.0,1616.0
12-04 09:51:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135939584.0,681988096.0,3243880448.0,28557266944.0,9265.0,7880.0
12-04 09:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135931392.0,681988096.0,3243888640.0,28557266944.0,7212.0,4325.0
12-04 09:52:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135927296.0,681988096.0,3243892736.0,28557266944.0,9448.0,5540.0
12-04 09:52:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135919104.0,681996288.0,3243892736.0,28557266944.0,3769.0,2363.0
12-04 09:52:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135915008.0,681996288.0,3243896832.0,28557266944.0,7143.0,5745.0
12-04 09:52:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1136033792.0,681996288.0,3243905024.0,28557139968.0,19821.0,29153.0
12-04 09:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136029696.0,681996288.0,3243909120.0,28557139968.0,17283.0,27884.0
12-04 09:52:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136025600.0,681996288.0,3243913216.0,28557139968.0,17484.0,27806.0
12-04 09:52:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136021504.0,681996288.0,3243917312.0,28557139968.0,20752.0,29675.0
12-04 09:52:08,0.417,0.083,99.250,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,1135996928.0,682004480.0,3243925504.0,28557148160.0,21278.0,30710.0
12-04 09:52:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135984640.0,682004480.0,3243937792.0,28557148160.0,23267.0,30943.0
12-04 09:52:10,0.084,0.0,99.833,0.0,0.0,0.084,0.0,16384.0,0.0,5.0,1135955968.0,682004480.0,3243966464.0,28557148160.0,26902.0,36655.0
12-04 09:52:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135951872.0,682004480.0,3243970560.0,28557148160.0,19651.0,29153.0
12-04 09:52:12,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135816704.0,682004480.0,3243978752.0,28557275136.0,19723.0,29087.0
12-04 09:52:13,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1135812608.0,682004480.0,3243982848.0,28557275136.0,17281.0,27950.0
12-04 09:52:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135804416.0,682012672.0,3243982848.0,28557275136.0,3702.0,2363.0
12-04 09:52:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135800320.0,682012672.0,3243986944.0,28557275136.0,3703.0,2363.0
12-04 09:52:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135796224.0,682012672.0,3243991040.0,28557275136.0,4460.0,3626.0
12-04 09:52:17,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135792128.0,682012672.0,3243995136.0,28557275136.0,10549.0,6194.0
12-04 09:52:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135788032.0,682012672.0,3243999232.0,28557275136.0,3701.0,2363.0
12-04 09:52:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135783936.0,682012672.0,3244003328.0,28557275136.0,7569.0,5053.0
12-04 09:52:20,0.0,0.167,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1135771648.0,682020864.0,3244007424.0,28557275136.0,7312.0,4418.0
12-04 09:52:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1135771648.0,682020864.0,3244007424.0,28557275136.0,3534.0,2270.0
12-04 09:52:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135767552.0,682020864.0,3244011520.0,28557275136.0,3634.0,2363.0
12-04 09:52:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135767552.0,682020864.0,3244011520.0,28557275136.0,1430.0,1055.0
12-04 09:52:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135759360.0,682020864.0,3244019712.0,28557275136.0,9819.0,6931.0
12-04 09:52:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1135878144.0,682029056.0,3244019712.0,28557148160.0,261.0,401.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,184320.0,0.0,1.0,1135874048.0,682029056.0,3244023808.0,28557148160.0,9478.0,5633.0
12-04 09:52:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135869952.0,682029056.0,3244027904.0,28557148160.0,4871.0,3017.0
12-04 09:52:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135869952.0,682029056.0,3244027904.0,28557148160.0,6416.0,4600.0
12-04 09:52:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1135865856.0,682029056.0,3244032000.0,28557148160.0,6766.0,4212.0
12-04 09:52:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135861760.0,682029056.0,3244036096.0,28557148160.0,6050.0,4476.0
12-04 09:52:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135849472.0,682037248.0,3244040192.0,28557148160.0,4332.0,2811.0
12-04 09:52:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135849472.0,682037248.0,3244040192.0,28557148160.0,1956.0,1410.0
12-04 09:52:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135845376.0,682037248.0,3244044288.0,28557148160.0,8555.0,5972.0
12-04 09:52:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135841280.0,682037248.0,3244048384.0,28557148160.0,7668.0,4680.0
12-04 09:52:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135964160.0,682037248.0,3244052480.0,28557021184.0,4332.0,2811.0
12-04 09:52:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135960064.0,682037248.0,3244056576.0,28557021184.0,5395.0,3372.0
12-04 09:52:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1136074752.0,682045440.0,3244060672.0,28556894208.0,6599.0,4119.0
12-04 09:52:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1136054272.0,682045440.0,3244081152.0,28556894208.0,7224.0,6322.0
12-04 09:52:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1136050176.0,682045440.0,3244085248.0,28556894208.0,7865.0,5495.0
12-04 09:52:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136041984.0,682045440.0,3244093440.0,28556894208.0,3278.0,2400.0
12-04 09:52:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136037888.0,682045440.0,3244097536.0,28556894208.0,6108.0,3671.0
12-04 09:52:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136037888.0,682045440.0,3244097536.0,28556894208.0,6043.0,3671.0
12-04 09:52:43,0.0,0.083,99.583,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,1136025600.0,682053632.0,3244101632.0,28556894208.0,6142.0,3764.0
12-04 09:52:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1136021504.0,682053632.0,3244105728.0,28556894208.0,6003.0,3578.0
12-04 09:52:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1136017408.0,682053632.0,3244109824.0,28556894208.0,6108.0,3671.0
12-04 09:52:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136017408.0,682053632.0,3244109824.0,28556894208.0,2701.0,1802.0
12-04 09:52:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136013312.0,682053632.0,3244113920.0,28556894208.0,4526.0,3625.0
12-04 09:52:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135988736.0,682053632.0,3244138496.0,28556894208.0,6349.0,5688.0
12-04 09:52:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1135980544.0,682061824.0,3244138496.0,28556894208.0,7146.0,4325.0
12-04 09:52:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135976448.0,682061824.0,3244142592.0,28556894208.0,2557.0,1616.0
12-04 09:52:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135972352.0,682061824.0,3244146688.0,28556894208.0,8472.0,5072.0
12-04 09:52:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135964160.0,682061824.0,3244154880.0,28556894208.0,9156.0,5763.0
12-04 09:52:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135960064.0,682061824.0,3244158976.0,28556894208.0,7209.0,4325.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135960064.0,682061824.0,3244158976.0,28556894208.0,2316.0,1932.0
12-04 09:52:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,1135947776.0,682070016.0,3244163072.0,28556894208.0,1983.0,2131.0
12-04 09:52:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1135947776.0,682070016.0,3244163072.0,28556894208.0,4807.0,3017.0
12-04 09:52:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135943680.0,682070016.0,3244167168.0,28556894208.0,3533.0,2270.0
12-04 09:52:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135939584.0,682070016.0,3244171264.0,28556894208.0,8632.0,5614.0
12-04 09:52:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135902720.0,682070016.0,3244175360.0,28556926976.0,10739.0,9683.0
12-04 09:53:00,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1135894528.0,682078208.0,3244175360.0,28556926976.0,4940.0,3017.0
12-04 09:53:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,155648.0,0.0,1.0,1135886336.0,682078208.0,3244183552.0,28556926976.0,7333.0,4325.0
12-04 09:53:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135886336.0,682078208.0,3244183552.0,28556926976.0,2599.0,1709.0
12-04 09:53:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135882240.0,682078208.0,3244187648.0,28556926976.0,4977.0,4529.0
12-04 09:53:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135828992.0,682078208.0,3244191744.0,28556976128.0,17378.0,27953.0
12-04 09:53:05,0.166,0.250,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135824896.0,682078208.0,3244195840.0,28556976128.0,21825.0,30302.0
12-04 09:53:06,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135935488.0,682086400.0,3244204032.0,28556849152.0,22160.0,30421.0
12-04 09:53:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135931392.0,682086400.0,3244208128.0,28556849152.0,19619.0,29126.0
12-04 09:53:08,0.584,0.0,99.416,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135923200.0,682086400.0,3244216320.0,28556849152.0,24116.0,32785.0
12-04 09:53:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135906816.0,682086400.0,3244224512.0,28556857344.0,19722.0,29153.0
12-04 09:53:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1136029696.0,682086400.0,3244228608.0,28556730368.0,20218.0,30094.0
12-04 09:53:11,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1136021504.0,682086400.0,3244236800.0,28556730368.0,18452.0,28274.0
12-04 09:53:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1136005120.0,682094592.0,3244244992.0,28556730368.0,17382.0,27845.0
12-04 09:53:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136001024.0,682094592.0,3244249088.0,28556730368.0,20478.0,30218.0
12-04 09:53:14,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135996928.0,682094592.0,3244253184.0,28556730368.0,9510.0,5540.0
12-04 09:53:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135992832.0,682094592.0,3244257280.0,28556730368.0,3970.0,2549.0
12-04 09:53:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135988736.0,682094592.0,3244261376.0,28556730368.0,4913.0,3307.0
12-04 09:53:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135984640.0,682094592.0,3244265472.0,28556730368.0,8200.0,4503.0
12-04 09:53:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135976448.0,682102784.0,3244265472.0,28556730368.0,2736.0,1895.0
12-04 09:53:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135972352.0,682102784.0,3244269568.0,28556730368.0,4254.0,3373.0
12-04 09:53:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1135972352.0,682102784.0,3244269568.0,28556730368.0,6076.0,3764.0
12-04 09:53:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135968256.0,682102784.0,3244273664.0,28556730368.0,2533.0,1709.0
12-04 09:53:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135964160.0,682102784.0,3244277760.0,28556730368.0,6006.0,3578.0
12-04 09:53:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135960064.0,682102784.0,3244281856.0,28556730368.0,8532.0,5528.0
12-04 09:53:24,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1135947776.0,682110976.0,3244285952.0,28556730368.0,8349.0,4867.0
12-04 09:53:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135943680.0,682110976.0,3244290048.0,28556730368.0,5072.0,3222.0
12-04 09:53:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135943680.0,682110976.0,3244290048.0,28556730368.0,3636.0,2363.0
12-04 09:53:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135939584.0,682110976.0,3244294144.0,28556730368.0,915.0,1570.0
12-04 09:53:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135939584.0,682110976.0,3244294144.0,28556730368.0,1507.0,1256.0
12-04 09:53:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135935488.0,682110976.0,3244298240.0,28556730368.0,6771.0,4212.0
12-04 09:53:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1135927296.0,682119168.0,3244298240.0,28556730368.0,7636.0,4773.0
12-04 09:53:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,28672.0,0.0,6.0,1135919104.0,682119168.0,3244306432.0,28556730368.0,7668.0,4680.0
12-04 09:53:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135915008.0,682119168.0,3244310528.0,28556730368.0,7840.0,4773.0
12-04 09:53:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1136013312.0,682119168.0,3244339200.0,28556603392.0,13284.0,10492.0
12-04 09:53:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136013312.0,682119168.0,3244339200.0,28556603392.0,3299.0,2343.0
12-04 09:53:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136009216.0,682119168.0,3244343296.0,28556603392.0,3164.0,3641.0
12-04 09:53:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,204800.0,0.0,6.0,1136001024.0,682127360.0,3244343296.0,28556603392.0,7085.0,4995.0
12-04 09:53:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135996928.0,682127360.0,3244347392.0,28556603392.0,7873.0,4866.0
12-04 09:53:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135992832.0,682127360.0,3244351488.0,28556603392.0,5497.0,3465.0
12-04 09:53:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135861760.0,682127360.0,3244355584.0,28556730368.0,4740.0,3017.0
12-04 09:53:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135857664.0,682127360.0,3244359680.0,28556730368.0,11114.0,7201.0
12-04 09:53:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135853568.0,682127360.0,3244363776.0,28556730368.0,2497.0,1616.0
12-04 09:53:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135841280.0,682135552.0,3244367872.0,28556730368.0,5587.0,4185.0
12-04 09:53:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135841280.0,682135552.0,3244367872.0,28556730368.0,3957.0,2998.0
12-04 09:53:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135833088.0,682135552.0,3244376064.0,28556730368.0,6037.0,3671.0
12-04 09:53:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135828992.0,682135552.0,3244380160.0,28556730368.0,7375.0,4418.0
12-04 09:53:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135824896.0,682135552.0,3244384256.0,28556730368.0,3771.0,2363.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135820800.0,682135552.0,3244388352.0,28556730368.0,4700.0,2924.0
12-04 09:53:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135812608.0,682143744.0,3244388352.0,28556730368.0,4938.0,3017.0
12-04 09:53:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135808512.0,682143744.0,3244392448.0,28556730368.0,5524.0,4120.0
12-04 09:53:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135804416.0,682143744.0,3244396544.0,28556730368.0,3806.0,2456.0
12-04 09:53:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135927296.0,682143744.0,3244400640.0,28556603392.0,7075.0,4325.0
12-04 09:53:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135927296.0,682143744.0,3244400640.0,28556603392.0,3571.0,2363.0
12-04 09:53:53,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135923200.0,682143744.0,3244404736.0,28556603392.0,6190.0,4220.0
12-04 09:53:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135910912.0,682151936.0,3244408832.0,28556603392.0,6928.0,4548.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1135906816.0,682151936.0,3244412928.0,28556603392.0,4836.0,2924.0
12-04 09:53:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135902720.0,682151936.0,3244417024.0,28556603392.0,7134.0,4325.0
12-04 09:53:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135898624.0,682151936.0,3244421120.0,28556603392.0,5789.0,4306.0
12-04 09:53:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135898624.0,682151936.0,3244421120.0,28556603392.0,2499.0,1616.0
12-04 09:53:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135894528.0,682151936.0,3244425216.0,28556603392.0,6389.0,4058.0
12-04 09:54:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135886336.0,682160128.0,3244425216.0,28556603392.0,2495.0,1616.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135882240.0,682160128.0,3244429312.0,28556603392.0,3767.0,2363.0
12-04 09:54:02,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135882240.0,682160128.0,3244429312.0,28556603392.0,4838.0,2924.0
12-04 09:54:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135874048.0,682160128.0,3244437504.0,28556603392.0,8079.0,6032.0
12-04 09:54:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135869952.0,682160128.0,3244441600.0,28556603392.0,26144.0,33501.0
12-04 09:54:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1135861760.0,682160128.0,3244449792.0,28556603392.0,20069.0,29963.0
12-04 09:54:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,6.0,1135853568.0,682168320.0,3244457984.0,28556595200.0,22615.0,31325.0
12-04 09:54:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135861760.0,682168320.0,3244457984.0,28556587008.0,17280.0,27554.0
12-04 09:54:08,0.417,0.083,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135853568.0,682168320.0,3244466176.0,28556587008.0,21342.0,30907.0
12-04 09:54:09,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135849472.0,682168320.0,3244470272.0,28556587008.0,18648.0,28460.0
12-04 09:54:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135853568.0,682168320.0,3244474368.0,28556578816.0,18945.0,29281.0
12-04 09:54:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,135168.0,0.0,1.0,1135845376.0,682168320.0,3244482560.0,28556578816.0,24818.0,32779.0
12-04 09:54:12,0.167,0.0,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,7.0,1135955968.0,682176512.0,3244490752.0,28556451840.0,22157.0,31453.0
12-04 09:54:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135951872.0,682176512.0,3244494848.0,28556451840.0,5973.0,3671.0
12-04 09:54:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135947776.0,682176512.0,3244498944.0,28556451840.0,3703.0,2363.0
12-04 09:54:15,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135947776.0,682176512.0,3244498944.0,28556451840.0,4007.0,2363.0
12-04 09:54:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135939584.0,682176512.0,3244507136.0,28556451840.0,3735.0,1709.0
12-04 09:54:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135935488.0,682176512.0,3244511232.0,28556451840.0,3761.0,2363.0
12-04 09:54:18,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135927296.0,682184704.0,3244511232.0,28556451840.0,4770.0,2924.0
12-04 09:54:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135923200.0,682184704.0,3244515328.0,28556451840.0,6205.0,3764.0
12-04 09:54:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135919104.0,682184704.0,3244519424.0,28556451840.0,5590.0,4186.0
12-04 09:54:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135915008.0,682184704.0,3244523520.0,28556451840.0,8316.0,4979.0
12-04 09:54:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135910912.0,682184704.0,3244527616.0,28556451840.0,6787.0,4362.0
12-04 09:54:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135906816.0,682184704.0,3244531712.0,28556451840.0,5037.0,3110.0
12-04 09:54:24,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1135898624.0,682192896.0,3244531712.0,28556451840.0,2499.0,1616.0
12-04 09:54:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135898624.0,682192896.0,3244531712.0,28556451840.0,261.0,401.0
12-04 09:54:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135890432.0,682192896.0,3244539904.0,28556451840.0,9763.0,6368.0
12-04 09:54:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135890432.0,682192896.0,3244539904.0,28556451840.0,3801.0,2456.0
12-04 09:54:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135886336.0,682192896.0,3244544000.0,28556451840.0,12029.0,7142.0
12-04 09:54:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136005120.0,682192896.0,3244552192.0,28556324864.0,3812.0,3327.0
12-04 09:54:30,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,1135996928.0,682201088.0,3244552192.0,28556324864.0,6599.0,4119.0
12-04 09:54:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135992832.0,682201088.0,3244556288.0,28556324864.0,5434.0,3465.0
12-04 09:54:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135992832.0,682201088.0,3244556288.0,28556324864.0,720.0,756.0
12-04 09:54:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135091712.0,682201088.0,3244560384.0,28557221888.0,7175.0,5132.0
12-04 09:54:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134968832.0,682201088.0,3244564480.0,28557340672.0,5432.0,3465.0
12-04 09:54:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134964736.0,682201088.0,3244568576.0,28557340672.0,9183.0,6069.0
12-04 09:54:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134952448.0,682209280.0,3244572672.0,28557340672.0,8813.0,6911.0
12-04 09:54:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134948352.0,682209280.0,3244576768.0,28557340672.0,4430.0,2904.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134944256.0,682209280.0,3244580864.0,28557340672.0,9287.0,6345.0
12-04 09:54:39,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134940160.0,682209280.0,3244584960.0,28557340672.0,2658.0,1709.0
12-04 09:54:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134940160.0,682209280.0,3244584960.0,28557340672.0,7668.0,5239.0
12-04 09:54:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,5.0,1134936064.0,682209280.0,3244589056.0,28557340672.0,363.0,494.0
12-04 09:54:42,0.166,0.166,99.501,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,1134927872.0,682217472.0,3244589056.0,28557340672.0,4770.0,2924.0
12-04 09:54:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1134919680.0,682217472.0,3244597248.0,28557340672.0,12957.0,7688.0
12-04 09:54:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134919680.0,682217472.0,3244597248.0,28557340672.0,4257.0,3439.0
12-04 09:54:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134915584.0,682217472.0,3244601344.0,28557340672.0,4992.0,3017.0
12-04 09:54:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134911488.0,682217472.0,3244605440.0,28557340672.0,3871.0,2456.0
12-04 09:54:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134911488.0,682217472.0,3244605440.0,28557340672.0,5155.0,3566.0
12-04 09:54:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134895104.0,682225664.0,3244613632.0,28557340672.0,3702.0,2363.0
12-04 09:54:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134891008.0,682225664.0,3244617728.0,28557340672.0,5043.0,3110.0
12-04 09:54:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134886912.0,682225664.0,3244621824.0,28557340672.0,4870.0,3017.0
12-04 09:54:51,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134886912.0,682225664.0,3244621824.0,28557340672.0,6206.0,3764.0
12-04 09:54:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682225664.0,3244630016.0,28557340672.0,7763.0,5336.0
12-04 09:54:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134886912.0,682225664.0,3244630016.0,28557332480.0,4802.0,3017.0
12-04 09:54:54,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1134874624.0,682233856.0,3244634112.0,28557332480.0,6044.0,3671.0
12-04 09:54:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134870528.0,682233856.0,3244638208.0,28557332480.0,4936.0,3017.0
12-04 09:54:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134866432.0,682233856.0,3244642304.0,28557332480.0,3666.0,2270.0
12-04 09:54:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134866432.0,682233856.0,3244642304.0,28557332480.0,6331.0,4406.0
12-04 09:54:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134862336.0,682233856.0,3244646400.0,28557332480.0,4356.0,3533.0
12-04 09:54:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134858240.0,682233856.0,3244650496.0,28557332480.0,4951.0,3218.0
12-04 09:55:00,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134850048.0,682242048.0,3244650496.0,28557332480.0,6042.0,3671.0
12-04 09:55:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135112192.0,682242048.0,3244658688.0,28557062144.0,8545.0,5072.0
12-04 09:55:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135108096.0,682242048.0,3244662784.0,28557062144.0,5937.0,3578.0
12-04 09:55:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135108096.0,682242048.0,3244662784.0,28557062144.0,3153.0,2773.0
12-04 09:55:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1135099904.0,682242048.0,3244670976.0,28557062144.0,18479.0,28409.0
12-04 09:55:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135095808.0,682242048.0,3244675072.0,28557062144.0,22410.0,31205.0
12-04 09:55:06,0.083,0.0,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1135079424.0,682250240.0,3244683264.0,28557062144.0,22162.0,30686.0
12-04 09:55:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135075328.0,682250240.0,3244687360.0,28557062144.0,17382.0,27779.0
12-04 09:55:08,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135067136.0,682250240.0,3244695552.0,28557062144.0,25307.0,33973.0
12-04 09:55:09,0.500,0.167,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135562752.0,682250240.0,3244699648.0,28556562432.0,18553.0,28565.0
12-04 09:55:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1135554560.0,682250240.0,3244707840.0,28556562432.0,22581.0,32054.0
12-04 09:55:11,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135550464.0,682250240.0,3244711936.0,28556562432.0,18547.0,28631.0
12-04 09:55:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135534080.0,682258432.0,3244720128.0,28556562432.0,18552.0,28499.0
12-04 09:55:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135529984.0,682258432.0,3244724224.0,28556562432.0,21992.0,30329.0
12-04 09:55:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135525888.0,682258432.0,3244728320.0,28556562432.0,6625.0,4839.0
12-04 09:55:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1135521792.0,682258432.0,3244732416.0,28556562432.0,5932.0,3578.0
12-04 09:55:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,172032.0,0.0,9.0,1135517696.0,682258432.0,3244736512.0,28556562432.0,4975.0,3110.0
12-04 09:55:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135513600.0,682258432.0,3244740608.0,28556562432.0,4837.0,2924.0
12-04 09:55:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1135505408.0,682266624.0,3244740608.0,28556562432.0,4770.0,2924.0
12-04 09:55:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135505408.0,682266624.0,3244740608.0,28556562432.0,2865.0,1895.0
12-04 09:55:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135497216.0,682266624.0,3244748800.0,28556562432.0,3793.0,2912.0
12-04 09:55:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135493120.0,682266624.0,3244752896.0,28556562432.0,8480.0,5072.0
12-04 09:55:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135489024.0,682266624.0,3244756992.0,28556562432.0,6760.0,4840.0
12-04 09:55:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135095808.0,682266624.0,3253149696.0,28548562944.0,5873.0,3578.0
12-04 09:55:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135210496.0,682274816.0,3253153792.0,28548435968.0,4756.0,3333.0
12-04 09:55:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135206400.0,682274816.0,3253157888.0,28548435968.0,4838.0,2924.0
12-04 09:55:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135206400.0,682274816.0,3253157888.0,28548435968.0,4770.0,2924.0
12-04 09:55:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135206400.0,682274816.0,3253157888.0,28548435968.0,1465.0,1148.0
12-04 09:55:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135202304.0,682274816.0,3253161984.0,28548435968.0,7456.0,4619.0
12-04 09:55:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135198208.0,682274816.0,3253166080.0,28548435968.0,4983.0,3981.0
12-04 09:55:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1135185920.0,682283008.0,3253170176.0,28548435968.0,8995.0,5427.0
12-04 09:55:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135181824.0,682283008.0,3253174272.0,28548435968.0,5643.0,4007.0
12-04 09:55:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135112192.0,682283008.0,3253178368.0,28548501504.0,5528.0,3558.0
12-04 09:55:33,0.083,0.249,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135108096.0,682283008.0,3253182464.0,28548501504.0,10682.0,7094.0
12-04 09:55:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135104000.0,682283008.0,3253186560.0,28548501504.0,3053.0,2064.0
12-04 09:55:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135104000.0,682283008.0,3253186560.0,28548501504.0,4325.0,2811.0
12-04 09:55:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1135095808.0,682291200.0,3253186560.0,28548501504.0,6047.0,4527.0
12-04 09:55:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135087616.0,682291200.0,3253194752.0,28548501504.0,6659.0,4119.0
12-04 09:55:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135083520.0,682291200.0,3253198848.0,28548501504.0,8484.0,5942.0
12-04 09:55:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135083520.0,682291200.0,3253198848.0,28548501504.0,4837.0,2924.0
12-04 09:55:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135079424.0,682291200.0,3253202944.0,28548501504.0,5814.0,3894.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135075328.0,682291200.0,3253207040.0,28548501504.0,5037.0,3110.0
12-04 09:55:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1135063040.0,682299392.0,3253211136.0,28548501504.0,5019.0,3560.0
12-04 09:55:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135063040.0,682299392.0,3253211136.0,28548501504.0,2660.0,1709.0
12-04 09:55:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135042560.0,682299392.0,3253215232.0,28548517888.0,7166.0,4232.0
12-04 09:55:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1135038464.0,682299392.0,3253219328.0,28548517888.0,6135.0,3764.0
12-04 09:55:46,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135034368.0,682299392.0,3253223424.0,28548517888.0,6037.0,3671.0
12-04 09:55:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135034368.0,682299392.0,3253223424.0,28548517888.0,3315.0,2878.0
12-04 09:55:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135022080.0,682307584.0,3253227520.0,28548517888.0,5968.0,3671.0
12-04 09:55:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135017984.0,682307584.0,3253231616.0,28548517888.0,4832.0,2924.0
12-04 09:55:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1135013888.0,682307584.0,3253235712.0,28548517888.0,6138.0,3764.0
12-04 09:55:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,118784.0,0.0,2.0,1135009792.0,682307584.0,3253239808.0,28548517888.0,5034.0,3110.0
12-04 09:55:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135005696.0,682307584.0,3253243904.0,28548517888.0,4378.0,3054.0
12-04 09:55:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,682307584.0,3253248000.0,28548517888.0,7269.0,4325.0
12-04 09:55:54,0.0,0.0,99.499,0.501,0.0,0.0,0.0,28672.0,0.0,3.0,1134989312.0,682315776.0,3253252096.0,28548517888.0,8011.0,5016.0
12-04 09:55:55,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134964736.0,682315776.0,3253276672.0,28548517888.0,6224.0,6618.0
12-04 09:55:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1134964736.0,682315776.0,3253276672.0,28548517888.0,3768.0,2363.0
12-04 09:55:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134960640.0,682315776.0,3253280768.0,28548517888.0,3828.0,2363.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134956544.0,682315776.0,3253284864.0,28548517888.0,3763.0,2363.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134956544.0,682315776.0,3253284864.0,28548517888.0,6179.0,3872.0
12-04 09:56:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134944256.0,682323968.0,3253288960.0,28548517888.0,4829.0,2924.0
12-04 09:56:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134940160.0,682323968.0,3253293056.0,28548517888.0,6235.0,3857.0
12-04 09:56:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134936064.0,682323968.0,3253297152.0,28548517888.0,9607.0,5633.0
12-04 09:56:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134931968.0,682323968.0,3253301248.0,28548517888.0,5034.0,4597.0
12-04 09:56:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134919680.0,682323968.0,3253305344.0,28548526080.0,19868.0,29828.0
12-04 09:56:05,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134911488.0,682323968.0,3253313536.0,28548526080.0,19779.0,29285.0
12-04 09:56:06,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134899200.0,682332160.0,3253317632.0,28548526080.0,19658.0,29087.0
12-04 09:56:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134895104.0,682332160.0,3253321728.0,28548526080.0,17443.0,27845.0
12-04 09:56:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134886912.0,682332160.0,3253329920.0,28548526080.0,24781.0,32671.0
12-04 09:56:09,0.501,0.084,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682332160.0,3253338112.0,28548526080.0,22053.0,30857.0
12-04 09:56:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134874624.0,682332160.0,3253342208.0,28548526080.0,21539.0,30459.0
12-04 09:56:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134866432.0,682332160.0,3253350400.0,28548526080.0,21542.0,30977.0
12-04 09:56:12,0.083,0.0,99.667,0.166,0.0,0.083,0.0,24576.0,0.0,4.0,1134854144.0,682340352.0,3253354496.0,28548526080.0,16113.0,26834.0
12-04 09:56:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134850048.0,682340352.0,3253358592.0,28548526080.0,18655.0,28526.0
12-04 09:56:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134845952.0,682340352.0,3253362688.0,28548526080.0,6260.0,4324.0
12-04 09:56:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134841856.0,682340352.0,3253366784.0,28548526080.0,3871.0,2456.0
12-04 09:56:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134837760.0,682340352.0,3253370880.0,28548526080.0,6005.0,3578.0
12-04 09:56:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134960640.0,682340352.0,3253374976.0,28548399104.0,10616.0,6194.0
12-04 09:56:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134948352.0,682348544.0,3253379072.0,28548399104.0,7209.0,4325.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134944256.0,682348544.0,3253383168.0,28548399104.0,3288.0,2972.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134944256.0,682348544.0,3253383168.0,28548399104.0,2699.0,1802.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134940160.0,682348544.0,3253387264.0,28548399104.0,3600.0,2270.0
12-04 09:56:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134940160.0,682348544.0,3253387264.0,28548399104.0,2499.0,1616.0
12-04 09:56:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134936064.0,682348544.0,3253391360.0,28548399104.0,6205.0,3764.0
12-04 09:56:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134919680.0,682356736.0,3253399552.0,28548399104.0,9098.0,5763.0
12-04 09:56:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134915584.0,682356736.0,3253403648.0,28548399104.0,9746.0,6268.0
12-04 09:56:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,163840.0,0.0,2.0,1134911488.0,682356736.0,3253407744.0,28548399104.0,5526.0,4186.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134907392.0,682356736.0,3253411840.0,28548399104.0,2597.0,1709.0
12-04 09:56:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134907392.0,682356736.0,3253411840.0,28548399104.0,2678.0,1658.0
12-04 09:56:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134895104.0,682364928.0,3253415936.0,28548399104.0,5776.0,3852.0
12-04 09:56:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134891008.0,682364928.0,3253420032.0,28548399104.0,3161.0,2157.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134886912.0,682364928.0,3253424128.0,28548399104.0,10242.0,6081.0
12-04 09:56:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134882816.0,682364928.0,3253428224.0,28548399104.0,6499.0,4026.0
12-04 09:56:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134878720.0,682364928.0,3253432320.0,28548399104.0,11765.0,7799.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134792704.0,682364928.0,3253436416.0,28548481024.0,2116.0,1545.0
12-04 09:56:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1134780416.0,682373120.0,3253440512.0,28548481024.0,8682.0,6555.0
12-04 09:56:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134780416.0,682373120.0,3253440512.0,28548481024.0,1991.0,1503.0
12-04 09:56:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134776320.0,682373120.0,3253444608.0,28548481024.0,4261.0,2811.0
12-04 09:56:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134776320.0,682373120.0,3253444608.0,28548481024.0,4094.0,2718.0
12-04 09:56:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134772224.0,682373120.0,3253448704.0,28548481024.0,3666.0,2270.0
12-04 09:56:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134768128.0,682373120.0,3253452800.0,28548481024.0,11187.0,7387.0
12-04 09:56:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134755840.0,682381312.0,3253456896.0,28548481024.0,9314.0,5540.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134751744.0,682381312.0,3253460992.0,28548481024.0,2602.0,1709.0
12-04 09:56:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134747648.0,682381312.0,3253465088.0,28548481024.0,3870.0,2456.0
12-04 09:56:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134747648.0,682381312.0,3253465088.0,28548481024.0,4319.0,3438.0
12-04 09:56:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134747648.0,682381312.0,3253465088.0,28548481024.0,3702.0,2363.0
12-04 09:56:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134743552.0,682381312.0,3253469184.0,28548481024.0,2699.0,1802.0
12-04 09:56:47,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1134858240.0,682389504.0,3253473280.0,28548354048.0,7426.0,4882.0
12-04 09:56:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134854144.0,682389504.0,3253477376.0,28548354048.0,8412.0,5072.0
12-04 09:56:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134850048.0,682389504.0,3253481472.0,28548354048.0,7175.0,4232.0
12-04 09:56:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134829568.0,682389504.0,3253485568.0,28548370432.0,3804.0,2456.0
12-04 09:56:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134825472.0,682389504.0,3253489664.0,28548370432.0,2702.0,1802.0
12-04 09:56:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134825472.0,682389504.0,3253489664.0,28548370432.0,3084.0,2786.0
12-04 09:56:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1134813184.0,682397696.0,3253493760.0,28548370432.0,6046.0,3671.0
12-04 09:56:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134809088.0,682397696.0,3253497856.0,28548370432.0,6107.0,3671.0
12-04 09:56:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134809088.0,682397696.0,3253497856.0,28548370432.0,3662.0,2270.0
12-04 09:56:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134800896.0,682397696.0,3253506048.0,28548370432.0,2532.0,1709.0
12-04 09:56:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134796800.0,682397696.0,3253510144.0,28548370432.0,14450.0,8984.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134792704.0,682397696.0,3253514240.0,28548370432.0,4874.0,3017.0
12-04 09:56:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1134784512.0,682405888.0,3253514240.0,28548370432.0,225.0,374.0
12-04 09:57:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134780416.0,682405888.0,3253518336.0,28548370432.0,6192.0,3992.0
12-04 09:57:01,0.0,0.083,99.833,0.0,0.0,0.083,0.0,126976.0,0.0,5.0,1134776320.0,682405888.0,3253522432.0,28548370432.0,9029.0,6147.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134899200.0,682405888.0,3253526528.0,28548243456.0,3599.0,2270.0
12-04 09:57:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134895104.0,682405888.0,3253530624.0,28548243456.0,4052.0,3241.0
12-04 09:57:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134891008.0,682405888.0,3253534720.0,28548243456.0,18650.0,28766.0
12-04 09:57:05,0.250,0.0,99.500,0.167,0.0,0.083,0.0,40960.0,0.0,5.0,1134878720.0,682414080.0,3253538816.0,28548243456.0,22260.0,30557.0
12-04 09:57:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134870528.0,682414080.0,3253547008.0,28548243456.0,24783.0,32605.0
12-04 09:57:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1134841856.0,682414080.0,3253575680.0,28548243456.0,20000.0,31239.0
12-04 09:57:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134837760.0,682414080.0,3253579776.0,28548243456.0,18587.0,28526.0
12-04 09:57:09,0.583,0.167,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134956544.0,682414080.0,3253587968.0,28548116480.0,24917.0,33004.0
12-04 09:57:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134952448.0,682414080.0,3253592064.0,28548116480.0,20019.0,30039.0
12-04 09:57:11,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134936064.0,682422272.0,3253600256.0,28548116480.0,19824.0,29114.0
12-04 09:57:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134931968.0,682422272.0,3253604352.0,28548116480.0,17382.0,28043.0
12-04 09:57:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682422272.0,3253612544.0,28548116480.0,21761.0,30368.0
12-04 09:57:14,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682422272.0,3253612544.0,28548116480.0,6038.0,3671.0
12-04 09:57:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134919680.0,682422272.0,3253616640.0,28548116480.0,5095.0,3110.0
12-04 09:57:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1134911488.0,682422272.0,3253624832.0,28548116480.0,5088.0,3573.0
12-04 09:57:17,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1134899200.0,682430464.0,3253628928.0,28548116480.0,4836.0,2924.0
12-04 09:57:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134895104.0,682430464.0,3253633024.0,28548116480.0,6796.0,4867.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134895104.0,682430464.0,3253633024.0,28548116480.0,2498.0,1616.0
12-04 09:57:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134886912.0,682430464.0,3253641216.0,28548116480.0,8584.0,5165.0
12-04 09:57:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134886912.0,682430464.0,3253641216.0,28548116480.0,2496.0,1616.0
12-04 09:57:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134882816.0,682430464.0,3253645312.0,28548116480.0,6095.0,3671.0
12-04 09:57:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134874624.0,682438656.0,3253645312.0,28548116480.0,3667.0,2270.0
12-04 09:57:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134866432.0,682438656.0,3253653504.0,28548116480.0,9881.0,6932.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134866432.0,682438656.0,3253653504.0,28548116480.0,2637.0,1802.0
12-04 09:57:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134989312.0,682438656.0,3253657600.0,28547989504.0,7175.0,4232.0
12-04 09:57:27,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134985216.0,682438656.0,3253661696.0,28547989504.0,3870.0,2456.0
12-04 09:57:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134981120.0,682438656.0,3253665792.0,28547989504.0,2601.0,1709.0
12-04 09:57:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134968832.0,682446848.0,3253669888.0,28547989504.0,5746.0,3759.0
12-04 09:57:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134964736.0,682446848.0,3253673984.0,28547989504.0,6500.0,4026.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134960640.0,682446848.0,3253678080.0,28547989504.0,6979.0,4762.0
12-04 09:57:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134956544.0,682446848.0,3253682176.0,28547989504.0,8694.0,6129.0
12-04 09:57:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134952448.0,682446848.0,3253686272.0,28547989504.0,7018.0,4997.0
12-04 09:57:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134948352.0,682446848.0,3253690368.0,28547989504.0,7788.0,4722.0
12-04 09:57:35,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1134940160.0,682455040.0,3253690368.0,28547989504.0,4328.0,2811.0
12-04 09:57:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,180224.0,0.0,5.0,1134936064.0,682455040.0,3253694464.0,28547989504.0,6602.0,4119.0
12-04 09:57:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1134931968.0,682455040.0,3253698560.0,28547989504.0,924.0,942.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134931968.0,682455040.0,3253698560.0,28547989504.0,9424.0,6303.0
12-04 09:57:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134927872.0,682455040.0,3253702656.0,28547989504.0,5486.0,4093.0
12-04 09:57:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682455040.0,3253706752.0,28547989504.0,5689.0,3894.0
12-04 09:57:41,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1134911488.0,682463232.0,3253710848.0,28547989504.0,9742.0,6277.0
12-04 09:57:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134907392.0,682463232.0,3253714944.0,28547989504.0,3739.0,2456.0
12-04 09:57:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134907392.0,682463232.0,3253714944.0,28547989504.0,2600.0,1709.0
12-04 09:57:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134903296.0,682463232.0,3253719040.0,28547989504.0,7211.0,4325.0
12-04 09:57:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134899200.0,682463232.0,3253723136.0,28547989504.0,2432.0,1616.0
12-04 09:57:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134899200.0,682463232.0,3253723136.0,28547989504.0,3988.0,2456.0
12-04 09:57:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134882816.0,682471424.0,3253731328.0,28547989504.0,10161.0,6644.0
12-04 09:57:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134882816.0,682471424.0,3253731328.0,28547989504.0,1533.0,1148.0
12-04 09:57:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682471424.0,3253735424.0,28547989504.0,7203.0,4325.0
12-04 09:57:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134874624.0,682471424.0,3253739520.0,28547989504.0,6104.0,3671.0
12-04 09:57:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134870528.0,682471424.0,3253743616.0,28547989504.0,4871.0,3017.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134870528.0,682471424.0,3253743616.0,28547989504.0,3769.0,2363.0
12-04 09:57:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134858240.0,682479616.0,3253747712.0,28547989504.0,3767.0,2363.0
12-04 09:57:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134858240.0,682479616.0,3253747712.0,28547989504.0,4074.0,3754.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134956544.0,682479616.0,3253776384.0,28547862528.0,10851.0,8373.0
12-04 09:57:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134956544.0,682479616.0,3253776384.0,28547862528.0,4807.0,3017.0
12-04 09:57:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134952448.0,682479616.0,3253780480.0,28547862528.0,8436.0,4979.0
12-04 09:57:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134948352.0,682479616.0,3253784576.0,28547862528.0,6106.0,3671.0
12-04 09:57:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1134936064.0,682487808.0,3253788672.0,28547862528.0,2429.0,1616.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134927872.0,682487808.0,3253796864.0,28547862528.0,6502.0,4058.0
12-04 09:58:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134927872.0,682487808.0,3253796864.0,28547862528.0,3667.0,2270.0
12-04 09:58:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682487808.0,3253800960.0,28547862528.0,4479.0,3533.0
12-04 09:58:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134919680.0,682487808.0,3253805056.0,28547862528.0,5389.0,3988.0
12-04 09:58:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134923776.0,682487808.0,3253809152.0,28547854336.0,20888.0,29543.0
12-04 09:58:05,0.166,0.166,99.418,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1135050752.0,682496000.0,3253817344.0,28547710976.0,23773.0,32219.0
12-04 09:58:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1135030272.0,682496000.0,3253846016.0,28547702784.0,24629.0,34082.0
12-04 09:58:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,147456.0,0.0,1.0,1135026176.0,682496000.0,3253850112.0,28547702784.0,18489.0,28366.0
12-04 09:58:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135017984.0,682496000.0,3253858304.0,28547702784.0,18317.0,28208.0
12-04 09:58:09,0.583,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135013888.0,682496000.0,3253862400.0,28547702784.0,20824.0,30005.0
12-04 09:58:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1135005696.0,682496000.0,3253870592.0,28547702784.0,21390.0,30616.0
12-04 09:58:11,0.167,0.0,99.584,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,1135001600.0,682504192.0,3253874688.0,28547694592.0,19654.0,28954.0
12-04 09:58:12,0.0,0.0,99.916,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1134993408.0,682504192.0,3253882880.0,28547694592.0,21543.0,31042.0
12-04 09:58:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134993408.0,682504192.0,3253891072.0,28547686400.0,21995.0,30395.0
12-04 09:58:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134993408.0,682504192.0,3253891072.0,28547686400.0,3765.0,2363.0
12-04 09:58:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134989312.0,682504192.0,3253895168.0,28547686400.0,4873.0,3017.0
12-04 09:58:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134989312.0,682504192.0,3253895168.0,28547686400.0,2599.0,1709.0
12-04 09:58:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134977024.0,682512384.0,3253899264.0,28547686400.0,2495.0,1616.0
12-04 09:58:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134972928.0,682512384.0,3253903360.0,28547686400.0,7611.0,5156.0
12-04 09:58:19,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134972928.0,682512384.0,3253903360.0,28547686400.0,3665.0,2270.0
12-04 09:58:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134964736.0,682512384.0,3253911552.0,28547686400.0,10131.0,6803.0
12-04 09:58:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134981120.0,682512384.0,3253911552.0,28547670016.0,7175.0,4232.0
12-04 09:58:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134977024.0,682512384.0,3253915648.0,28547670016.0,5039.0,3110.0
12-04 09:58:23,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134964736.0,682520576.0,3253919744.0,28547670016.0,2500.0,1616.0
12-04 09:58:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134964736.0,682520576.0,3253919744.0,28547670016.0,5619.0,3708.0
12-04 09:58:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134960640.0,682520576.0,3253923840.0,28547670016.0,5141.0,3203.0
12-04 09:58:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134960640.0,682520576.0,3253923840.0,28547670016.0,2599.0,1709.0
12-04 09:58:27,0.083,0.0,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134956544.0,682520576.0,3253927936.0,28547670016.0,4421.0,3532.0
12-04 09:58:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134952448.0,682520576.0,3253932032.0,28547670016.0,7330.0,4969.0
12-04 09:58:29,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135067136.0,682528768.0,3253936128.0,28547543040.0,10353.0,6375.0
12-04 09:58:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135063040.0,682528768.0,3253940224.0,28547543040.0,5559.0,3507.0
12-04 09:58:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135058944.0,682528768.0,3253944320.0,28547543040.0,4330.0,2811.0
12-04 09:58:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135050752.0,682528768.0,3253952512.0,28547543040.0,4329.0,2811.0
12-04 09:58:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135050752.0,682528768.0,3253952512.0,28547543040.0,4612.0,3689.0
12-04 09:58:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135046656.0,682528768.0,3253956608.0,28547543040.0,7995.0,4908.0
12-04 09:58:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1135034368.0,682536960.0,3253960704.0,28547543040.0,6214.0,4634.0
12-04 09:58:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135030272.0,682536960.0,3253964800.0,28547543040.0,6432.0,4026.0
12-04 09:58:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,1.0,1135026176.0,682536960.0,3253968896.0,28547543040.0,6798.0,4161.0
12-04 09:58:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135022080.0,682536960.0,3253972992.0,28547543040.0,6704.0,4212.0
12-04 09:58:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135022080.0,682536960.0,3253972992.0,28547543040.0,2855.0,2344.0
12-04 09:58:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1135017984.0,682536960.0,3253977088.0,28547543040.0,6334.0,4492.0
12-04 09:58:41,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1135005696.0,682545152.0,3253981184.0,28547543040.0,7241.0,4418.0
12-04 09:58:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135005696.0,682545152.0,3253981184.0,28547543040.0,1328.0,962.0
12-04 09:58:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,682545152.0,3253985280.0,28547543040.0,7139.0,4325.0
12-04 09:58:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134997504.0,682545152.0,3253989376.0,28547543040.0,9203.0,6175.0
12-04 09:58:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134993408.0,682545152.0,3253993472.0,28547543040.0,4769.0,2924.0
12-04 09:58:46,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1134981120.0,682553344.0,3253997568.0,28547543040.0,2637.0,1802.0
12-04 09:58:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134981120.0,682553344.0,3253997568.0,28547543040.0,4874.0,3017.0
12-04 09:58:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134977024.0,682553344.0,3254001664.0,28547543040.0,4767.0,2924.0
12-04 09:58:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134972928.0,682553344.0,3254005760.0,28547543040.0,4131.0,3091.0
12-04 09:58:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134968832.0,682553344.0,3254009856.0,28547543040.0,7141.0,4325.0
12-04 09:58:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1134964736.0,682553344.0,3254013952.0,28547543040.0,7797.0,5428.0
12-04 09:58:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134956544.0,682561536.0,3254013952.0,28547543040.0,4834.0,2924.0
12-04 09:58:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134952448.0,682561536.0,3254018048.0,28547543040.0,4871.0,3017.0
12-04 09:58:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134948352.0,682561536.0,3254022144.0,28547543040.0,4706.0,2924.0
12-04 09:58:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134944256.0,682561536.0,3254026240.0,28547543040.0,3872.0,2456.0
12-04 09:58:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134944256.0,682561536.0,3254026240.0,28547543040.0,4966.0,3152.0
12-04 09:58:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134940160.0,682561536.0,3254030336.0,28547543040.0,6001.0,3578.0
12-04 09:58:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134927872.0,682569728.0,3254034432.0,28547543040.0,4354.0,3532.0
12-04 09:58:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134927872.0,682569728.0,3254034432.0,28547543040.0,6030.0,4323.0
12-04 09:59:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682569728.0,3254038528.0,28547543040.0,4953.0,3218.0
12-04 09:59:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134919680.0,682569728.0,3254042624.0,28547543040.0,10988.0,6473.0
12-04 09:59:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134915584.0,682569728.0,3254046720.0,28547543040.0,4769.0,2924.0
12-04 09:59:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134911488.0,682569728.0,3254050816.0,28547543040.0,4052.0,3241.0
12-04 09:59:04,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134895104.0,682577920.0,3254059008.0,28547543040.0,18584.0,28592.0
12-04 09:59:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134891008.0,682577920.0,3254063104.0,28547543040.0,19711.0,30589.0
12-04 09:59:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134882816.0,682577920.0,3254071296.0,28547543040.0,21963.0,30356.0
12-04 09:59:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135013888.0,682577920.0,3254075392.0,28547407872.0,18387.0,28340.0
12-04 09:59:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135013888.0,682577920.0,3254083584.0,28547399680.0,20760.0,29741.0
12-04 09:59:09,0.749,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135005696.0,682577920.0,3254091776.0,28547399680.0,24331.0,32165.0
12-04 09:59:10,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134993408.0,682586112.0,3254095872.0,28547399680.0,17882.0,29050.0
12-04 09:59:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1135091712.0,682586112.0,3254124544.0,28547272704.0,21180.0,31861.0
12-04 09:59:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,155648.0,0.0,1.0,1135087616.0,682586112.0,3254128640.0,28547272704.0,21923.0,30395.0
12-04 09:59:13,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135079424.0,682586112.0,3254136832.0,28547272704.0,20822.0,29806.0
12-04 09:59:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135079424.0,682586112.0,3254136832.0,28547272704.0,1915.0,2131.0
12-04 09:59:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135075328.0,682586112.0,3254140928.0,28547272704.0,3601.0,2270.0
12-04 09:59:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,6.0,1135067136.0,682594304.0,3254140928.0,28547272704.0,8484.0,5072.0
12-04 09:59:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135063040.0,682594304.0,3254145024.0,28547272704.0,4938.0,3017.0
12-04 09:59:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135058944.0,682594304.0,3254149120.0,28547272704.0,6207.0,3764.0
12-04 09:59:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135054848.0,682594304.0,3254153216.0,28547272704.0,1430.0,1055.0
12-04 09:59:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135050752.0,682594304.0,3254157312.0,28547272704.0,9740.0,6269.0
12-04 09:59:21,0.0,0.167,99.667,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1135046656.0,682602496.0,3254153216.0,28547272704.0,4254.0,3439.0
12-04 09:59:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1135046656.0,682602496.0,3254161408.0,28547264512.0,4805.0,3017.0
12-04 09:59:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135042560.0,682602496.0,3254165504.0,28547264512.0,6210.0,3764.0
12-04 09:59:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135038464.0,682602496.0,3254169600.0,28547264512.0,5042.0,3110.0
12-04 09:59:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135038464.0,682602496.0,3254169600.0,28547264512.0,2499.0,1616.0
12-04 09:59:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1135034368.0,682602496.0,3254173696.0,28547264512.0,8377.0,4979.0
12-04 09:59:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135022080.0,682610688.0,3254177792.0,28547264512.0,4769.0,2924.0
12-04 09:59:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135144960.0,682610688.0,3254181888.0,28547137536.0,2701.0,1802.0
12-04 09:59:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135144960.0,682610688.0,3254181888.0,28547137536.0,6782.0,4413.0
12-04 09:59:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135140864.0,682610688.0,3254185984.0,28547137536.0,7728.0,5380.0
12-04 09:59:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135136768.0,682610688.0,3254190080.0,28547137536.0,5188.0,2718.0
12-04 09:59:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135132672.0,682610688.0,3254194176.0,28547137536.0,6561.0,4026.0
12-04 09:59:33,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1135120384.0,682618880.0,3254198272.0,28547137536.0,8290.0,5744.0
12-04 09:59:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135116288.0,682618880.0,3254202368.0,28547137536.0,5556.0,3507.0
12-04 09:59:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135116288.0,682618880.0,3254202368.0,28547137536.0,7477.0,5833.0
12-04 09:59:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135108096.0,682618880.0,3254210560.0,28547137536.0,5599.0,3558.0
12-04 09:59:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135104000.0,682618880.0,3254214656.0,28547137536.0,6560.0,4026.0
12-04 09:59:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135099904.0,682618880.0,3254218752.0,28547137536.0,4916.0,3913.0
12-04 09:59:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135091712.0,682627072.0,3254218752.0,28547137536.0,3599.0,2270.0
12-04 09:59:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135087616.0,682627072.0,3254222848.0,28547137536.0,6545.0,4678.0
12-04 09:59:41,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135083520.0,682627072.0,3254226944.0,28547137536.0,6105.0,3671.0
12-04 09:59:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,114688.0,0.0,3.0,1135079424.0,682627072.0,3254231040.0,28547137536.0,7245.0,4418.0
12-04 09:59:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135079424.0,682627072.0,3254231040.0,28547137536.0,4770.0,2924.0
12-04 09:59:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135075328.0,682627072.0,3254235136.0,28547137536.0,3954.0,3005.0
12-04 09:59:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135063040.0,682635264.0,3254239232.0,28547137536.0,6140.0,3764.0
12-04 09:59:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135058944.0,682635264.0,3254243328.0,28547137536.0,4833.0,2924.0
12-04 09:59:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1135058944.0,682635264.0,3254243328.0,28547137536.0,2533.0,1709.0
12-04 09:59:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135054848.0,682635264.0,3254247424.0,28547137536.0,7733.0,5494.0
12-04 09:59:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135050752.0,682635264.0,3254251520.0,28547137536.0,7212.0,4325.0
12-04 09:59:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135046656.0,682635264.0,3254255616.0,28547137536.0,4939.0,3017.0
12-04 09:59:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1135038464.0,682643456.0,3254255616.0,28547137536.0,3537.0,2270.0
12-04 09:59:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135034368.0,682643456.0,3254259712.0,28547137536.0,4553.0,3147.0
12-04 09:59:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135030272.0,682643456.0,3254263808.0,28547137536.0,5074.0,3203.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135030272.0,682643456.0,3254263808.0,28547137536.0,5057.0,3652.0
12-04 09:59:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135026176.0,682643456.0,3254267904.0,28547137536.0,5489.0,4092.0
12-04 09:59:56,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1135013888.0,682651648.0,3254272000.0,28547137536.0,7246.0,4418.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1135009792.0,682651648.0,3254276096.0,28547137536.0,7207.0,4325.0
12-04 09:59:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135005696.0,682651648.0,3254280192.0,28547137536.0,3599.0,2270.0
12-04 09:59:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,682651648.0,3254284288.0,28547137536.0,6066.0,3578.0
12-04 10:00:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134997504.0,682651648.0,3254288384.0,28547137536.0,5574.0,3404.0
12-04 10:00:01,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134997504.0,682651648.0,3254288384.0,28547137536.0,4168.0,2363.0
12-04 10:00:02,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1134985216.0,682659840.0,3254292480.0,28547137536.0,3726.0,2270.0
12-04 10:00:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134985216.0,682659840.0,3254292480.0,28547137536.0,6389.0,4549.0
12-04 10:00:04,0.167,0.083,99.666,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1134956544.0,682659840.0,3254321152.0,28547137536.0,24359.0,34498.0
12-04 10:00:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134944256.0,682659840.0,3254333440.0,28547137536.0,25559.0,32201.0
12-04 10:00:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134948352.0,682659840.0,3254337536.0,28547129344.0,20174.0,30056.0
12-04 10:00:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134952448.0,682659840.0,3254341632.0,28547121152.0,19654.0,29021.0
12-04 10:00:08,0.334,0.0,99.332,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,1134931968.0,682668032.0,3254353920.0,28547121152.0,21278.0,30842.0
12-04 10:00:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134927872.0,682668032.0,3254358016.0,28547121152.0,16112.0,26966.0
12-04 10:00:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682668032.0,3254362112.0,28547121152.0,20607.0,29832.0
12-04 10:00:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134915584.0,682668032.0,3254370304.0,28547121152.0,22934.0,31590.0
12-04 10:00:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134911488.0,682668032.0,3254374400.0,28547121152.0,16273.0,27059.0
12-04 10:00:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134903296.0,682668032.0,3254382592.0,28547121152.0,25571.0,32225.0
12-04 10:00:14,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134891008.0,682676224.0,3254386688.0,28547121152.0,5939.0,3578.0
12-04 10:00:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134886912.0,682676224.0,3254390784.0,28547121152.0,3957.0,3016.0
12-04 10:00:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134882816.0,682676224.0,3254394880.0,28547121152.0,4873.0,3017.0
12-04 10:00:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,192512.0,0.0,4.0,1134882816.0,682676224.0,3254394880.0,28547121152.0,5039.0,3110.0
12-04 10:00:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682676224.0,3254398976.0,28547121152.0,3870.0,2456.0
12-04 10:00:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682676224.0,3254398976.0,28547121152.0,6592.0,4746.0
12-04 10:00:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134866432.0,682684416.0,3254403072.0,28547121152.0,2566.0,1802.0
12-04 10:00:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134862336.0,682684416.0,3254407168.0,28547121152.0,8245.0,4979.0
12-04 10:00:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134858240.0,682684416.0,3254411264.0,28547121152.0,4773.0,2924.0
12-04 10:00:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134858240.0,682684416.0,3254411264.0,28547121152.0,3768.0,2363.0
12-04 10:00:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134854144.0,682684416.0,3254415360.0,28547121152.0,5827.0,3894.0
12-04 10:00:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134977024.0,682684416.0,3254419456.0,28546994176.0,9508.0,5540.0
12-04 10:00:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1134964736.0,682692608.0,3254423552.0,28546994176.0,915.0,1569.0
12-04 10:00:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134944256.0,682692608.0,3254444032.0,28546994176.0,7529.0,6645.0
12-04 10:00:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134940160.0,682692608.0,3254448128.0,28546994176.0,5868.0,3578.0
12-04 10:00:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134936064.0,682692608.0,3254452224.0,28546994176.0,4442.0,3105.0
12-04 10:00:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134927872.0,682692608.0,3254460416.0,28546994176.0,10214.0,6174.0
12-04 10:00:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134919680.0,682700800.0,3254460416.0,28546994176.0,4228.0,2718.0
12-04 10:00:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1135042560.0,682700800.0,3254464512.0,28546867200.0,5534.0,3558.0
12-04 10:00:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1135038464.0,682700800.0,3254468608.0,28546867200.0,7604.0,6167.0
12-04 10:00:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135038464.0,682700800.0,3254468608.0,28546867200.0,4391.0,2853.0
12-04 10:00:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135034368.0,682700800.0,3254472704.0,28546867200.0,4299.0,2904.0
12-04 10:00:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1135030272.0,682700800.0,3254476800.0,28546867200.0,8543.0,6385.0
12-04 10:00:37,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1135022080.0,682708992.0,3254476800.0,28546867200.0,5266.0,3372.0
12-04 10:00:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135144960.0,682708992.0,3254480896.0,28546740224.0,10629.0,7050.0
12-04 10:00:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135140864.0,682708992.0,3254484992.0,28546740224.0,5040.0,3110.0
12-04 10:00:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135132672.0,682708992.0,3254493184.0,28546740224.0,8442.0,6278.0
12-04 10:00:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135128576.0,682708992.0,3254497280.0,28546740224.0,2535.0,1709.0
12-04 10:00:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135128576.0,682708992.0,3254497280.0,28546740224.0,2597.0,1709.0
12-04 10:00:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1135243264.0,682717184.0,3254501376.0,28546613248.0,3701.0,2363.0
12-04 10:00:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135243264.0,682717184.0,3254501376.0,28546613248.0,4870.0,3017.0
12-04 10:00:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135239168.0,682717184.0,3254505472.0,28546613248.0,6075.0,3764.0
12-04 10:00:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135235072.0,682717184.0,3254509568.0,28546613248.0,7699.0,5402.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135230976.0,682717184.0,3254513664.0,28546613248.0,4640.0,2924.0
12-04 10:00:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135226880.0,682717184.0,3254517760.0,28546613248.0,7139.0,4325.0
12-04 10:00:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1135214592.0,682725376.0,3254521856.0,28546613248.0,2862.0,2352.0
12-04 10:00:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135214592.0,682725376.0,3254521856.0,28546613248.0,3701.0,2363.0
12-04 10:00:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135210496.0,682725376.0,3254525952.0,28546613248.0,3770.0,2363.0
12-04 10:00:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,131072.0,0.0,1.0,1135210496.0,682725376.0,3254525952.0,28546613248.0,4871.0,3017.0
12-04 10:00:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135202304.0,682725376.0,3254534144.0,28546613248.0,10752.0,6380.0
12-04 10:00:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135198208.0,682725376.0,3254538240.0,28546613248.0,4875.0,3017.0
12-04 10:00:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135185920.0,682733568.0,3254542336.0,28546613248.0,7862.0,5494.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135185920.0,682733568.0,3254542336.0,28546613248.0,2533.0,1709.0
12-04 10:00:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135185920.0,682733568.0,3254542336.0,28546613248.0,1327.0,962.0
12-04 10:00:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135181824.0,682733568.0,3254546432.0,28546613248.0,3770.0,2363.0
12-04 10:00:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135177728.0,682733568.0,3254550528.0,28546613248.0,7308.0,4418.0
12-04 10:01:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135173632.0,682733568.0,3254554624.0,28546613248.0,6381.0,4058.0
12-04 10:01:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1135161344.0,682741760.0,3254558720.0,28546613248.0,8458.0,5521.0
12-04 10:01:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135157248.0,682741760.0,3254562816.0,28546613248.0,7268.0,4325.0
12-04 10:01:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135153152.0,682741760.0,3254566912.0,28546613248.0,8307.0,6465.0
12-04 10:01:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1135149056.0,682741760.0,3254571008.0,28546613248.0,17441.0,27581.0
12-04 10:01:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135153152.0,682741760.0,3254575104.0,28546605056.0,16167.0,27008.0
12-04 10:01:06,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1135136768.0,682749952.0,3254583296.0,28546605056.0,22732.0,31565.0
12-04 10:01:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1135140864.0,682749952.0,3254587392.0,28546596864.0,18482.0,28301.0
12-04 10:01:08,0.500,0.083,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135132672.0,682749952.0,3254595584.0,28546596864.0,23054.0,31022.0
12-04 10:01:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1135128576.0,682749952.0,3254599680.0,28546596864.0,18690.0,28751.0
12-04 10:01:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135128576.0,682749952.0,3254607872.0,28546588672.0,23773.0,32516.0
12-04 10:01:11,0.166,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1135120384.0,682749952.0,3254616064.0,28546588672.0,21439.0,30750.0
12-04 10:01:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135104000.0,682758144.0,3254624256.0,28546588672.0,17462.0,27553.0
12-04 10:01:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135108096.0,682758144.0,3254628352.0,28546580480.0,19985.0,29207.0
12-04 10:01:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135104000.0,682758144.0,3254632448.0,28546580480.0,2558.0,1616.0
12-04 10:01:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135099904.0,682758144.0,3254636544.0,28546580480.0,9813.0,5819.0
12-04 10:01:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135095808.0,682758144.0,3254640640.0,28546580480.0,4767.0,2924.0
12-04 10:01:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135095808.0,682758144.0,3254640640.0,28546580480.0,3831.0,2363.0
12-04 10:01:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135083520.0,682766336.0,3254644736.0,28546580480.0,5587.0,4185.0
12-04 10:01:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135079424.0,682766336.0,3254648832.0,28546580480.0,4828.0,2924.0
12-04 10:01:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135075328.0,682766336.0,3254652928.0,28546580480.0,6265.0,3764.0
12-04 10:01:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135075328.0,682766336.0,3254652928.0,28546580480.0,5185.0,3670.0
12-04 10:01:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,126976.0,0.0,1.0,1135071232.0,682766336.0,3254657024.0,28546580480.0,6101.0,3671.0
12-04 10:01:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135067136.0,682766336.0,3254661120.0,28546580480.0,8307.0,4774.0
12-04 10:01:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135054848.0,682774528.0,3254665216.0,28546580480.0,2792.0,1914.0
12-04 10:01:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1135054848.0,682774528.0,3254665216.0,28546580480.0,3832.0,2363.0
12-04 10:01:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135050752.0,682774528.0,3254669312.0,28546580480.0,4384.0,3440.0
12-04 10:01:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135046656.0,682774528.0,3254673408.0,28546580480.0,6165.0,3671.0
12-04 10:01:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135046656.0,682774528.0,3254673408.0,28546580480.0,3988.0,2456.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135042560.0,682774528.0,3254677504.0,28546580480.0,8040.0,4974.0
12-04 10:01:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1135030272.0,682782720.0,3254681600.0,28546580480.0,5326.0,3372.0
12-04 10:01:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135026176.0,682782720.0,3254685696.0,28546580480.0,4527.0,2997.0
12-04 10:01:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135022080.0,682782720.0,3254689792.0,28546580480.0,7978.0,5357.0
12-04 10:01:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135022080.0,682782720.0,3254689792.0,28546580480.0,5907.0,4343.0
12-04 10:01:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135017984.0,682782720.0,3254693888.0,28546580480.0,7925.0,4908.0
12-04 10:01:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135022080.0,682782720.0,3254697984.0,28546572288.0,4558.0,2904.0
12-04 10:01:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1135009792.0,682790912.0,3254702080.0,28546572288.0,7876.0,6350.0
12-04 10:01:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135009792.0,682790912.0,3254702080.0,28546572288.0,1882.0,1410.0
12-04 10:01:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,682790912.0,3254710272.0,28546572288.0,12893.0,8358.0
12-04 10:01:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,682790912.0,3254710272.0,28546572288.0,3659.0,2270.0
12-04 10:01:40,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134997504.0,682790912.0,3254714368.0,28546572288.0,7927.0,5109.0
12-04 10:01:41,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1135116288.0,682799104.0,3254714368.0,28546445312.0,3804.0,2456.0
12-04 10:01:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1135108096.0,682799104.0,3254722560.0,28546445312.0,4770.0,2924.0
12-04 10:01:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135108096.0,682799104.0,3254722560.0,28546445312.0,4456.0,3625.0
12-04 10:01:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135099904.0,682799104.0,3254730752.0,28546445312.0,6195.0,4223.0
12-04 10:01:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135095808.0,682799104.0,3254734848.0,28546445312.0,7242.0,4418.0
12-04 10:01:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1135091712.0,682799104.0,3254738944.0,28546445312.0,4937.0,3017.0
12-04 10:01:47,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1135083520.0,682807296.0,3254738944.0,28546445312.0,3768.0,2363.0
12-04 10:01:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135079424.0,682807296.0,3254743040.0,28546445312.0,5874.0,3578.0
12-04 10:01:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135075328.0,682807296.0,3254747136.0,28546445312.0,6144.0,3764.0
12-04 10:01:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135075328.0,682807296.0,3254747136.0,28546445312.0,1982.0,2131.0
12-04 10:01:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135071232.0,682807296.0,3254751232.0,28546445312.0,6314.0,3857.0
12-04 10:01:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135067136.0,682807296.0,3254755328.0,28546445312.0,4767.0,2924.0
12-04 10:01:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135054848.0,682815488.0,3254759424.0,28546445312.0,7204.0,4325.0
12-04 10:01:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135177728.0,682815488.0,3254763520.0,28546318336.0,10838.0,6939.0
12-04 10:01:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135173632.0,682815488.0,3254767616.0,28546318336.0,4871.0,3017.0
12-04 10:01:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135169536.0,682815488.0,3254771712.0,28546318336.0,2431.0,1616.0
12-04 10:01:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1135169536.0,682815488.0,3254771712.0,28546318336.0,5040.0,3110.0
12-04 10:01:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135165440.0,682815488.0,3254775808.0,28546318336.0,3188.0,2878.0
12-04 10:01:59,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135153152.0,682823680.0,3254779904.0,28546318336.0,7143.0,4325.0
12-04 10:02:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135153152.0,682823680.0,3254779904.0,28546318336.0,3781.0,2564.0
12-04 10:02:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135149056.0,682823680.0,3254784000.0,28546318336.0,6103.0,3671.0
12-04 10:02:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135144960.0,682823680.0,3254788096.0,28546318336.0,9570.0,5768.0
12-04 10:02:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134841856.0,682823680.0,3254792192.0,28546617344.0,6588.0,4735.0
12-04 10:02:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134751744.0,682823680.0,3254800384.0,28546699264.0,18638.0,28977.0
12-04 10:02:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134739456.0,682831872.0,3254804480.0,28546699264.0,18448.0,28382.0
12-04 10:02:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134743552.0,682831872.0,3254808576.0,28546691072.0,21579.0,30938.0
12-04 10:02:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134735360.0,682831872.0,3254816768.0,28546691072.0,17279.0,27684.0
12-04 10:02:08,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134739456.0,682831872.0,3254820864.0,28546682880.0,22095.0,30290.0
12-04 10:02:09,0.418,0.0,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134735360.0,682831872.0,3254824960.0,28546682880.0,15045.0,26537.0
12-04 10:02:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134727168.0,682831872.0,3254833152.0,28546682880.0,28519.0,34223.0
12-04 10:02:11,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1134837760.0,682840064.0,3254841344.0,28546555904.0,19918.0,29207.0
12-04 10:02:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1134833664.0,682840064.0,3254845440.0,28546555904.0,18389.0,28340.0
12-04 10:02:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134833664.0,682840064.0,3254853632.0,28546547712.0,17869.0,28658.0
12-04 10:02:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134809088.0,682840064.0,3254878208.0,28546547712.0,8813.0,7326.0
12-04 10:02:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134809088.0,682840064.0,3254878208.0,28546547712.0,2760.0,1802.0
12-04 10:02:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134792704.0,682848256.0,3254886400.0,28546547712.0,3727.0,2270.0
12-04 10:02:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1134788608.0,682848256.0,3254890496.0,28546547712.0,10610.0,6194.0
12-04 10:02:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134911488.0,682848256.0,3254894592.0,28546420736.0,4972.0,3110.0
12-04 10:02:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134907392.0,682848256.0,3254898688.0,28546420736.0,4833.0,2924.0
12-04 10:02:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134903296.0,682848256.0,3254902784.0,28546420736.0,4973.0,3110.0
12-04 10:02:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134903296.0,682848256.0,3254902784.0,28546420736.0,6104.0,3671.0
12-04 10:02:22,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,1134891008.0,682856448.0,3254906880.0,28546420736.0,2144.0,2224.0
12-04 10:02:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134891008.0,682856448.0,3254906880.0,28546420736.0,1448.0,962.0
12-04 10:02:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134886912.0,682856448.0,3254910976.0,28546420736.0,11250.0,7132.0
12-04 10:02:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682856448.0,3254919168.0,28546420736.0,8341.0,4886.0
12-04 10:02:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682856448.0,3254919168.0,28546420736.0,1329.0,962.0
12-04 10:02:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134874624.0,682856448.0,3254923264.0,28546420736.0,7202.0,4325.0
12-04 10:02:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1134866432.0,682864640.0,3254923264.0,28546420736.0,2761.0,1802.0
12-04 10:02:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134862336.0,682864640.0,3254927360.0,28546420736.0,8904.0,5334.0
12-04 10:02:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134858240.0,682864640.0,3254931456.0,28546420736.0,5229.0,4273.0
12-04 10:02:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134858240.0,682864640.0,3254931456.0,28546420736.0,4456.0,2811.0
12-04 10:02:32,0.333,0.0,99.667,0.0,0.0,0.0,0.0,159744.0,0.0,1.0,1134850048.0,682864640.0,3254939648.0,28546420736.0,10146.0,6174.0
12-04 10:02:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134850048.0,682864640.0,3254939648.0,28546420736.0,3670.0,3128.0
12-04 10:02:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,1134837760.0,682872832.0,3254943744.0,28546420736.0,7958.0,5416.0
12-04 10:02:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134833664.0,682872832.0,3254947840.0,28546420736.0,6560.0,4068.0
12-04 10:02:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134829568.0,682872832.0,3254951936.0,28546420736.0,3194.0,2250.0
12-04 10:02:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134829568.0,682872832.0,3254951936.0,28546420736.0,4229.0,2718.0
12-04 10:02:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134825472.0,682872832.0,3254956032.0,28546420736.0,6872.0,4305.0
12-04 10:02:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134821376.0,682872832.0,3254960128.0,28546420736.0,8967.0,6149.0
12-04 10:02:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134809088.0,682881024.0,3254964224.0,28546420736.0,4384.0,3054.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134809088.0,682881024.0,3254964224.0,28546420736.0,3700.0,2363.0
12-04 10:02:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134804992.0,682881024.0,3254968320.0,28546420736.0,4837.0,2924.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134800896.0,682881024.0,3254972416.0,28546420736.0,4970.0,3110.0
12-04 10:02:44,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134796800.0,682881024.0,3254976512.0,28546420736.0,1328.0,962.0
12-04 10:02:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134796800.0,682881024.0,3254976512.0,28546420736.0,5976.0,3671.0
12-04 10:02:46,0.083,0.167,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1134784512.0,682889216.0,3254980608.0,28546420736.0,9652.0,5726.0
12-04 10:02:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134755840.0,682889216.0,3255009280.0,28546420736.0,11854.0,9730.0
12-04 10:02:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134747648.0,682889216.0,3255017472.0,28546420736.0,2495.0,1616.0
12-04 10:02:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134747648.0,682889216.0,3255017472.0,28546420736.0,2598.0,1709.0
12-04 10:02:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134747648.0,682889216.0,3255017472.0,28546420736.0,1428.0,1055.0
12-04 10:02:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134731264.0,682897408.0,3255025664.0,28546420736.0,9616.0,5633.0
12-04 10:02:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134731264.0,682897408.0,3255025664.0,28546420736.0,6790.0,4362.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134727168.0,682897408.0,3255029760.0,28546420736.0,1431.0,1055.0
12-04 10:02:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134727168.0,682897408.0,3255029760.0,28546420736.0,7379.0,4418.0
12-04 10:02:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134723072.0,682897408.0,3255033856.0,28546420736.0,5810.0,3578.0
12-04 10:02:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1134718976.0,682897408.0,3255037952.0,28546420736.0,9221.0,6849.0
12-04 10:02:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134706688.0,682905600.0,3255042048.0,28546420736.0,1532.0,1148.0
12-04 10:02:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134702592.0,682905600.0,3255046144.0,28546420736.0,6002.0,3578.0
12-04 10:02:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134702592.0,682905600.0,3255046144.0,28546420736.0,4974.0,3110.0
12-04 10:03:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134698496.0,682905600.0,3255050240.0,28546420736.0,4988.0,3311.0
12-04 10:03:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134694400.0,682905600.0,3255054336.0,28546420736.0,5808.0,3578.0
12-04 10:03:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,114688.0,0.0,1.0,1134694400.0,682905600.0,3255054336.0,28546420736.0,261.0,401.0
12-04 10:03:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134682112.0,682913792.0,3255058432.0,28546420736.0,10653.0,7771.0
12-04 10:03:04,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134673920.0,682913792.0,3255066624.0,28546420736.0,19657.0,28954.0
12-04 10:03:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1134669824.0,682913792.0,3255070720.0,28546420736.0,19780.0,29129.0
12-04 10:03:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134768128.0,682913792.0,3255099392.0,28546293760.0,25981.0,34644.0
12-04 10:03:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134759936.0,682913792.0,3255107584.0,28546293760.0,19715.0,29021.0
12-04 10:03:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134764032.0,682913792.0,3255111680.0,28546285568.0,19779.0,29020.0
12-04 10:03:09,0.832,0.083,99.002,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134747648.0,682921984.0,3255119872.0,28546285568.0,19759.0,29444.0
12-04 10:03:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134743552.0,682921984.0,3255123968.0,28546285568.0,17998.0,28536.0
12-04 10:03:11,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134743552.0,682921984.0,3255132160.0,28546277376.0,22610.0,31405.0
12-04 10:03:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134747648.0,682921984.0,3255136256.0,28546269184.0,18450.0,28273.0
12-04 10:03:13,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134739456.0,682921984.0,3255144448.0,28546269184.0,23197.0,31076.0
12-04 10:03:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134735360.0,682921984.0,3255148544.0,28546269184.0,2600.0,1709.0
12-04 10:03:15,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1134727168.0,682930176.0,3255148544.0,28546269184.0,7177.0,4232.0
12-04 10:03:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134723072.0,682930176.0,3255152640.0,28546269184.0,2802.0,1895.0
12-04 10:03:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134718976.0,682930176.0,3255156736.0,28546269184.0,5548.0,4729.0
12-04 10:03:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134718976.0,682930176.0,3255156736.0,28546269184.0,7377.0,4418.0
12-04 10:03:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134714880.0,682930176.0,3255160832.0,28546269184.0,3664.0,2270.0
12-04 10:03:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134706688.0,682930176.0,3255169024.0,28546269184.0,4939.0,3017.0
12-04 10:03:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1134694400.0,682938368.0,3255173120.0,28546269184.0,4033.0,2549.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134690304.0,682938368.0,3255177216.0,28546269184.0,9378.0,5540.0
12-04 10:03:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134686208.0,682938368.0,3255181312.0,28546269184.0,7437.0,4418.0
12-04 10:03:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134686208.0,682938368.0,3255181312.0,28546269184.0,1430.0,1055.0
12-04 10:03:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134665728.0,682938368.0,3255185408.0,28546285568.0,3084.0,2786.0
12-04 10:03:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134784512.0,682946560.0,3255185408.0,28546158592.0,4938.0,3017.0
12-04 10:03:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134780416.0,682946560.0,3255189504.0,28546158592.0,2701.0,1802.0
12-04 10:03:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134776320.0,682946560.0,3255193600.0,28546158592.0,9248.0,5540.0
12-04 10:03:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134751744.0,682946560.0,3255218176.0,28546158592.0,10247.0,8007.0
12-04 10:03:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134743552.0,682946560.0,3255226368.0,28546158592.0,6743.0,4320.0
12-04 10:03:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134743552.0,682946560.0,3255226368.0,28546158592.0,5637.0,3651.0
12-04 10:03:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134731264.0,682954752.0,3255230464.0,28546158592.0,6222.0,4634.0
12-04 10:03:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134739456.0,682954752.0,3255230464.0,28546150400.0,3611.0,3128.0
12-04 10:03:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134735360.0,682954752.0,3255234560.0,28546150400.0,5462.0,3372.0
12-04 10:03:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134731264.0,682954752.0,3255238656.0,28546150400.0,6762.0,4254.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134727168.0,682954752.0,3255242752.0,28546150400.0,5428.0,3465.0
12-04 10:03:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,184320.0,0.0,1.0,1134723072.0,682954752.0,3255246848.0,28546150400.0,5498.0,3465.0
12-04 10:03:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1134710784.0,682962944.0,3255250944.0,28546150400.0,10333.0,6739.0
12-04 10:03:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134710784.0,682962944.0,3255250944.0,28546150400.0,5524.0,4185.0
12-04 10:03:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134706688.0,682962944.0,3255255040.0,28546150400.0,3100.0,2716.0
12-04 10:03:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134706688.0,682962944.0,3255255040.0,28546150400.0,4938.0,3017.0
12-04 10:03:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134702592.0,682962944.0,3255259136.0,28546150400.0,8344.0,4886.0
12-04 10:03:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134624768.0,682962944.0,3255263232.0,28546224128.0,4973.0,3110.0
12-04 10:03:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134612480.0,682971136.0,3255267328.0,28546224128.0,2427.0,1616.0
12-04 10:03:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134604288.0,682971136.0,3255267328.0,28546232320.0,3764.0,2363.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134600192.0,682971136.0,3255271424.0,28546232320.0,10749.0,6380.0
12-04 10:03:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134596096.0,682971136.0,3255275520.0,28546232320.0,2499.0,1616.0
12-04 10:03:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134571520.0,682971136.0,3255300096.0,28546232320.0,5966.0,6434.0
12-04 10:03:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134567424.0,682971136.0,3255304192.0,28546232320.0,8380.0,4979.0
12-04 10:03:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134555136.0,682979328.0,3255308288.0,28546232320.0,6106.0,3671.0
12-04 10:03:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134551040.0,682979328.0,3255312384.0,28546232320.0,4865.0,3017.0
12-04 10:03:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134546944.0,682979328.0,3255316480.0,28546232320.0,5040.0,3110.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134542848.0,682979328.0,3255320576.0,28546232320.0,5870.0,3578.0
12-04 10:03:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134538752.0,682979328.0,3255324672.0,28546232320.0,5756.0,3894.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134534656.0,682979328.0,3255328768.0,28546232320.0,4772.0,2924.0
12-04 10:03:56,0.0,0.0,99.750,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1134526464.0,682987520.0,3255328768.0,28546232320.0,6141.0,3764.0
12-04 10:03:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1134522368.0,682987520.0,3255332864.0,28546232320.0,3609.0,3606.0
12-04 10:03:58,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134518272.0,682987520.0,3255336960.0,28546232320.0,11650.0,6848.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134514176.0,682987520.0,3255341056.0,28546232320.0,3668.0,2270.0
12-04 10:04:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134510080.0,682987520.0,3255345152.0,28546232320.0,2765.0,1868.0
12-04 10:04:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134501888.0,682995712.0,3255345152.0,28546232320.0,2545.0,1844.0
12-04 10:04:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,6.0,1134493696.0,682995712.0,3255353344.0,28546232320.0,9581.0,5726.0
12-04 10:04:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134493696.0,682995712.0,3255353344.0,28546232320.0,4151.0,3334.0
12-04 10:04:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134616576.0,682995712.0,3255357440.0,28546105344.0,18418.0,28235.0
12-04 10:04:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134612480.0,682995712.0,3255361536.0,28546105344.0,20074.0,29765.0
12-04 10:04:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134604288.0,682995712.0,3255369728.0,28546105344.0,22747.0,31567.0
12-04 10:04:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,167936.0,0.0,5.0,1134587904.0,683003904.0,3255377920.0,28546105344.0,23058.0,31022.0
12-04 10:04:08,0.501,0.084,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134583808.0,683003904.0,3255382016.0,28546105344.0,16317.0,27152.0
12-04 10:04:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134587904.0,683003904.0,3255386112.0,28546097152.0,18487.0,28433.0
12-04 10:04:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134567424.0,683003904.0,3255414784.0,28546088960.0,25687.0,34801.0
12-04 10:04:11,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134559232.0,683003904.0,3255422976.0,28546088960.0,19617.0,28928.0
12-04 10:04:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134555136.0,683003904.0,3255427072.0,28546088960.0,17485.0,27938.0
12-04 10:04:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1134542848.0,683012096.0,3255431168.0,28546088960.0,19487.0,28928.0
12-04 10:04:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134538752.0,683012096.0,3255435264.0,28546088960.0,7379.0,4418.0
12-04 10:04:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134530560.0,683012096.0,3255443456.0,28546088960.0,8897.0,6148.0
12-04 10:04:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134530560.0,683012096.0,3255443456.0,28546088960.0,2600.0,1709.0
12-04 10:04:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134526464.0,683012096.0,3255447552.0,28546088960.0,4833.0,2924.0
12-04 10:04:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134534656.0,683012096.0,3255447552.0,28546080768.0,3871.0,2456.0
12-04 10:04:19,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1134649344.0,683020288.0,3255451648.0,28545953792.0,4935.0,3017.0
12-04 10:04:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134645248.0,683020288.0,3255455744.0,28545953792.0,4833.0,2924.0
12-04 10:04:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134641152.0,683020288.0,3255459840.0,28545953792.0,3804.0,2456.0
12-04 10:04:22,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134637056.0,683020288.0,3255463936.0,28545953792.0,10715.0,6287.0
12-04 10:04:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134632960.0,683020288.0,3255468032.0,28545953792.0,3921.0,2912.0
12-04 10:04:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134628864.0,683020288.0,3255472128.0,28545953792.0,4462.0,3625.0
12-04 10:04:25,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1134616576.0,683028480.0,3255476224.0,28545953792.0,4804.0,3017.0
12-04 10:04:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134616576.0,683028480.0,3255476224.0,28545953792.0,2599.0,1709.0
12-04 10:04:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134612480.0,683028480.0,3255480320.0,28545953792.0,5908.0,3671.0
12-04 10:04:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134608384.0,683028480.0,3255484416.0,28545953792.0,6038.0,3671.0
12-04 10:04:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134604288.0,683028480.0,3255488512.0,28545953792.0,7669.0,4680.0
12-04 10:04:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134600192.0,683028480.0,3255492608.0,28545953792.0,8124.0,5160.0
12-04 10:04:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1134587904.0,683036672.0,3255496704.0,28545953792.0,4158.0,2718.0
12-04 10:04:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134587904.0,683036672.0,3255496704.0,28545953792.0,3918.0,3352.0
12-04 10:04:33,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134415872.0,683036672.0,3255500800.0,28546121728.0,5879.0,4436.0
12-04 10:04:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1134305280.0,683036672.0,3255525376.0,28546207744.0,9206.0,7582.0
12-04 10:04:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134301184.0,683036672.0,3255529472.0,28546207744.0,9519.0,6438.0
12-04 10:04:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134297088.0,683036672.0,3255533568.0,28546207744.0,4261.0,2811.0
12-04 10:04:37,0.0,0.083,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,1134288896.0,683044864.0,3255533568.0,28546207744.0,5600.0,3558.0
12-04 10:04:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134284800.0,683044864.0,3255537664.0,28546207744.0,7157.0,5378.0
12-04 10:04:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134280704.0,683044864.0,3255541760.0,28546207744.0,3731.0,2073.0
12-04 10:04:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134276608.0,683044864.0,3255545856.0,28546207744.0,9684.0,6932.0
12-04 10:04:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134276608.0,683044864.0,3255545856.0,28546207744.0,1328.0,962.0
12-04 10:04:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,172032.0,0.0,1.0,1134272512.0,683044864.0,3255549952.0,28546207744.0,7210.0,4325.0
12-04 10:04:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134260224.0,683053056.0,3255554048.0,28546207744.0,3700.0,2363.0
12-04 10:04:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1134256128.0,683053056.0,3255558144.0,28546207744.0,7467.0,4967.0
12-04 10:04:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134252032.0,683053056.0,3255562240.0,28546207744.0,7204.0,3578.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134252032.0,683053056.0,3255562240.0,28546207744.0,7708.0,2456.0
12-04 10:04:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134243840.0,683053056.0,3255570432.0,28546207744.0,9454.0,6147.0
12-04 10:04:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134243840.0,683053056.0,3255570432.0,28546207744.0,4869.0,3017.0
12-04 10:04:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1134239744.0,683061248.0,3255574528.0,28546199552.0,3703.0,2363.0
12-04 10:04:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134239744.0,683061248.0,3255574528.0,28546199552.0,2636.0,1802.0
12-04 10:04:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134235648.0,683061248.0,3255578624.0,28546199552.0,2535.0,1709.0
12-04 10:04:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134231552.0,683061248.0,3255582720.0,28546199552.0,6946.0,4455.0
12-04 10:04:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134227456.0,683061248.0,3255586816.0,28546199552.0,7206.0,4325.0
12-04 10:04:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134223360.0,683061248.0,3255590912.0,28546199552.0,7895.0,5016.0
12-04 10:04:55,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1134321664.0,683069440.0,3255611392.0,28546072576.0,6541.0,5979.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134309376.0,683069440.0,3255623680.0,28546072576.0,6963.0,4960.0
12-04 10:04:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134309376.0,683069440.0,3255623680.0,28546072576.0,7043.0,4232.0
12-04 10:04:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134305280.0,683069440.0,3255627776.0,28546072576.0,2497.0,1616.0
12-04 10:04:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134305280.0,683069440.0,3255627776.0,28546072576.0,3907.0,2549.0
12-04 10:05:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134301184.0,683069440.0,3255631872.0,28546072576.0,5942.0,3578.0
12-04 10:05:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134432256.0,683077632.0,3255635968.0,28545929216.0,2675.0,1910.0
12-04 10:05:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134419968.0,683077632.0,3255640064.0,28545937408.0,6040.0,3671.0
12-04 10:05:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134411776.0,683077632.0,3255640064.0,28545945600.0,7624.0,5203.0
12-04 10:05:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134403584.0,683077632.0,3255648256.0,28545945600.0,20014.0,29822.0
12-04 10:05:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134403584.0,683077632.0,3255656448.0,28545937408.0,23813.0,32218.0
12-04 10:05:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1134399488.0,683077632.0,3255660544.0,28545937408.0,17545.0,27914.0
12-04 10:05:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134383104.0,683085824.0,3255668736.0,28545937408.0,20757.0,29740.0
12-04 10:05:08,0.500,0.083,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134252032.0,683085824.0,3255672832.0,28546064384.0,20172.0,30122.0
12-04 10:05:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134256128.0,683085824.0,3255676928.0,28546056192.0,19759.0,28982.0
12-04 10:05:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134247936.0,683085824.0,3255685120.0,28546056192.0,20403.0,29910.0
12-04 10:05:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134243840.0,683085824.0,3255689216.0,28546056192.0,18548.0,28301.0
12-04 10:05:12,0.0,0.167,99.750,0.0,0.0,0.083,0.0,45056.0,0.0,11.0,1134235648.0,683085824.0,3255697408.0,28546056192.0,25467.0,32198.0
12-04 10:05:13,0.167,0.0,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1134178304.0,683094016.0,3255705600.0,28546097152.0,22683.0,31591.0
12-04 10:05:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134178304.0,683094016.0,3255705600.0,28546097152.0,2702.0,1802.0
12-04 10:05:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134174208.0,683094016.0,3255709696.0,28546097152.0,4229.0,2912.0
12-04 10:05:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1134174208.0,683094016.0,3255709696.0,28546097152.0,2432.0,1616.0
12-04 10:05:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,159744.0,0.0,1.0,1134170112.0,683094016.0,3255713792.0,28546097152.0,4971.0,3110.0
12-04 10:05:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134166016.0,683094016.0,3255717888.0,28546097152.0,8313.0,4979.0
12-04 10:05:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1134153728.0,683102208.0,3255721984.0,28546097152.0,3766.0,2363.0
12-04 10:05:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134153728.0,683102208.0,3255721984.0,28546097152.0,2499.0,1616.0
12-04 10:05:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1134145536.0,683102208.0,3255730176.0,28546097152.0,12512.0,8202.0
12-04 10:05:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134145536.0,683102208.0,3255730176.0,28546097152.0,3666.0,2270.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134141440.0,683102208.0,3255734272.0,28546097152.0,2704.0,1802.0
12-04 10:05:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134137344.0,683102208.0,3255738368.0,28546097152.0,4451.0,3054.0
12-04 10:05:25,0.083,0.166,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1134129152.0,683110400.0,3255738368.0,28546097152.0,4119.0,3071.0
12-04 10:05:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134125056.0,683110400.0,3255742464.0,28546097152.0,7206.0,4325.0
12-04 10:05:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134120960.0,683110400.0,3255746560.0,28546097152.0,5037.0,3110.0
12-04 10:05:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134112768.0,683110400.0,3255754752.0,28546097152.0,8279.0,4886.0
12-04 10:05:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134108672.0,683110400.0,3255758848.0,28546097152.0,7938.0,4866.0
12-04 10:05:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134104576.0,683110400.0,3255762944.0,28546097152.0,6335.0,4928.0
12-04 10:05:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134092288.0,683118592.0,3255767040.0,28546097152.0,3163.0,2157.0
12-04 10:05:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1134092288.0,683118592.0,3255767040.0,28546097152.0,5331.0,3372.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134088192.0,683118592.0,3255771136.0,28546097152.0,3610.0,3128.0
12-04 10:05:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134104576.0,683118592.0,3255771136.0,28546080768.0,5431.0,3465.0
12-04 10:05:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134100480.0,683118592.0,3255775232.0,28546080768.0,7316.0,5316.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134092288.0,683118592.0,3255783424.0,28546080768.0,15389.0,10179.0
12-04 10:05:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1134080000.0,683126784.0,3255787520.0,28546080768.0,7320.0,5287.0
12-04 10:05:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134075904.0,683126784.0,3255791616.0,28546080768.0,6054.0,4527.0
12-04 10:05:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134075904.0,683126784.0,3255791616.0,28546080768.0,4833.0,2924.0
12-04 10:05:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134071808.0,683126784.0,3255795712.0,28546080768.0,3387.0,2493.0
12-04 10:05:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134071808.0,683126784.0,3255795712.0,28546080768.0,1329.0,962.0
12-04 10:05:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134067712.0,683126784.0,3255799808.0,28546080768.0,6105.0,3671.0
12-04 10:05:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134055424.0,683134976.0,3255803904.0,28546080768.0,4972.0,3110.0
12-04 10:05:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134051328.0,683134976.0,3255808000.0,28546080768.0,9545.0,5633.0
12-04 10:05:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134047232.0,683134976.0,3255812096.0,28546080768.0,7141.0,4325.0
12-04 10:05:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134043136.0,683134976.0,3255816192.0,28546080768.0,4320.0,3373.0
12-04 10:05:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1134043136.0,683134976.0,3255816192.0,28546080768.0,3959.0,2998.0
12-04 10:05:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134039040.0,683134976.0,3255820288.0,28546080768.0,3667.0,2270.0
12-04 10:05:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134157824.0,683143168.0,3255820288.0,28545953792.0,3806.0,2456.0
12-04 10:05:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134153728.0,683143168.0,3255824384.0,28545953792.0,6108.0,3857.0
12-04 10:05:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134149632.0,683143168.0,3255828480.0,28545953792.0,4701.0,2924.0
12-04 10:05:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,131072.0,0.0,3.0,1134141440.0,683143168.0,3255836672.0,28545953792.0,10580.0,6287.0
12-04 10:05:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134014464.0,683143168.0,3255836672.0,28546080768.0,2083.0,2225.0
12-04 10:05:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134010368.0,683143168.0,3255840768.0,28546080768.0,7280.0,4325.0
12-04 10:05:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133998080.0,683151360.0,3255844864.0,28546080768.0,4936.0,3017.0
12-04 10:05:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133998080.0,683151360.0,3255844864.0,28546080768.0,2533.0,1709.0
12-04 10:05:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1133993984.0,683151360.0,3255848960.0,28546080768.0,4956.0,3531.0
12-04 10:05:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133993984.0,683151360.0,3255848960.0,28546080768.0,3700.0,2363.0
12-04 10:05:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133989888.0,683151360.0,3255853056.0,28546080768.0,8410.0,5072.0
12-04 10:06:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133981696.0,683151360.0,3255861248.0,28546080768.0,7798.0,5427.0
12-04 10:06:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133965312.0,683159552.0,3255869440.0,28546080768.0,6219.0,3965.0
12-04 10:06:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133965312.0,683159552.0,3255869440.0,28546080768.0,1263.0,962.0
12-04 10:06:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133961216.0,683159552.0,3255873536.0,28546080768.0,8830.0,5950.0
12-04 10:06:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133957120.0,683159552.0,3255877632.0,28546080768.0,17382.0,27647.0
12-04 10:06:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133944832.0,683159552.0,3255881728.0,28546088960.0,19078.0,29455.0
12-04 10:06:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,683159552.0,3255889920.0,28546088960.0,22920.0,30866.0
12-04 10:06:07,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133912064.0,683167744.0,3255898112.0,28546097152.0,20723.0,29582.0
12-04 10:06:08,0.666,0.083,99.251,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133907968.0,683167744.0,3255902208.0,28546097152.0,19883.0,29090.0
12-04 10:06:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133899776.0,683167744.0,3255910400.0,28546097152.0,22869.0,31980.0
12-04 10:06:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133895680.0,683167744.0,3255914496.0,28546097152.0,21612.0,30657.0
12-04 10:06:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133887488.0,683167744.0,3255922688.0,28546097152.0,17588.0,27833.0
12-04 10:06:12,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133883392.0,683167744.0,3255926784.0,28546097152.0,18452.0,28405.0
12-04 10:06:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1133871104.0,683175936.0,3255930880.0,28546097152.0,5976.0,3671.0
12-04 10:06:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133871104.0,683175936.0,3255930880.0,28546097152.0,4828.0,2966.0
12-04 10:06:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133867008.0,683175936.0,3255934976.0,28546097152.0,4833.0,2924.0
12-04 10:06:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133862912.0,683175936.0,3255939072.0,28546097152.0,7376.0,4418.0
12-04 10:06:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133858816.0,683175936.0,3255943168.0,28546097152.0,3770.0,2363.0
12-04 10:06:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1133854720.0,683175936.0,3255947264.0,28546097152.0,8669.0,5715.0
12-04 10:06:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1133842432.0,683184128.0,3255951360.0,28546097152.0,6632.0,4840.0
12-04 10:06:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,683184128.0,3255951360.0,28546097152.0,261.0,401.0
12-04 10:06:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,683184128.0,3255951360.0,28546097152.0,2599.0,1709.0
12-04 10:06:22,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1133838336.0,683184128.0,3255955456.0,28546097152.0,6892.0,4455.0
12-04 10:06:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133961216.0,683184128.0,3255959552.0,28545970176.0,10545.0,6194.0
12-04 10:06:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133957120.0,683184128.0,3255963648.0,28545970176.0,2700.0,1802.0
12-04 10:06:25,0.166,0.0,99.418,0.416,0.0,0.0,0.0,12288.0,0.0,2.0,1134075904.0,683192320.0,3255963648.0,28545843200.0,3768.0,2363.0
12-04 10:06:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134071808.0,683192320.0,3255967744.0,28545843200.0,3803.0,2456.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,131072.0,0.0,1.0,1134067712.0,683192320.0,3255971840.0,28545843200.0,7800.0,5493.0
12-04 10:06:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134063616.0,683192320.0,3255975936.0,28545843200.0,6007.0,3578.0
12-04 10:06:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1134063616.0,683192320.0,3255975936.0,28545843200.0,3416.0,2799.0
12-04 10:06:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134059520.0,683192320.0,3255980032.0,28545843200.0,8039.0,4974.0
12-04 10:06:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134043136.0,683200512.0,3255988224.0,28545843200.0,7997.0,4866.0
12-04 10:06:32,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134039040.0,683200512.0,3255992320.0,28545843200.0,4425.0,2904.0
12-04 10:06:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134034944.0,683200512.0,3255996416.0,28545843200.0,8216.0,5744.0
12-04 10:06:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134034944.0,683200512.0,3255996416.0,28545843200.0,4874.0,3886.0
12-04 10:06:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134030848.0,683200512.0,3256000512.0,28545843200.0,4519.0,2853.0
12-04 10:06:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134026752.0,683200512.0,3256004608.0,28545843200.0,7244.0,5088.0
12-04 10:06:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134014464.0,683208704.0,3256008704.0,28545843200.0,5492.0,3465.0
12-04 10:06:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134010368.0,683208704.0,3256012800.0,28545843200.0,10360.0,6723.0
12-04 10:06:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134006272.0,683208704.0,3256016896.0,28545843200.0,4869.0,3017.0
12-04 10:06:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134006272.0,683208704.0,3256016896.0,28545843200.0,3441.0,2493.0
12-04 10:06:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134006272.0,683208704.0,3256016896.0,28545843200.0,3762.0,2363.0
12-04 10:06:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134002176.0,683208704.0,3256020992.0,28545843200.0,3929.0,2456.0
12-04 10:06:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133989888.0,683216896.0,3256025088.0,28545843200.0,4250.0,3439.0
12-04 10:06:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133985792.0,683216896.0,3256029184.0,28545843200.0,4967.0,3110.0
12-04 10:06:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133981696.0,683216896.0,3256033280.0,28545843200.0,11812.0,6941.0
12-04 10:06:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133977600.0,683216896.0,3256037376.0,28545843200.0,3664.0,2270.0
12-04 10:06:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133977600.0,683216896.0,3256037376.0,28545843200.0,2696.0,1999.0
12-04 10:06:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133973504.0,683216896.0,3256041472.0,28545843200.0,7198.0,3942.0
12-04 10:06:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133965312.0,683225088.0,3256041472.0,28545843200.0,1590.0,1148.0
12-04 10:06:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133961216.0,683225088.0,3256045568.0,28545843200.0,4826.0,2924.0
12-04 10:06:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133957120.0,683225088.0,3256049664.0,28545843200.0,7459.0,4974.0
12-04 10:06:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133953024.0,683225088.0,3256053760.0,28545843200.0,6926.0,4932.0
12-04 10:06:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133948928.0,683225088.0,3256057856.0,28545843200.0,3829.0,2363.0
12-04 10:06:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134071808.0,683225088.0,3256061952.0,28545716224.0,6098.0,3671.0
12-04 10:06:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1134063616.0,683233280.0,3256061952.0,28545716224.0,3594.0,2270.0
12-04 10:06:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134059520.0,683233280.0,3256066048.0,28545716224.0,4974.0,3110.0
12-04 10:06:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134055424.0,683233280.0,3256070144.0,28545716224.0,3827.0,2363.0
12-04 10:06:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134055424.0,683233280.0,3256070144.0,28545716224.0,4996.0,3017.0
12-04 10:06:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134051328.0,683233280.0,3256074240.0,28545716224.0,5551.0,4093.0
12-04 10:07:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134051328.0,683233280.0,3256074240.0,28545716224.0,3725.0,2270.0
12-04 10:07:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134039040.0,683241472.0,3256078336.0,28545716224.0,7653.0,4805.0
12-04 10:07:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,122880.0,0.0,6.0,1134034944.0,683241472.0,3256082432.0,28545716224.0,3916.0,2884.0
12-04 10:07:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134030848.0,683241472.0,3256086528.0,28545716224.0,8888.0,6024.0
12-04 10:07:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134022656.0,683241472.0,3256094720.0,28545716224.0,18775.0,28560.0
12-04 10:07:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134014464.0,683241472.0,3256102912.0,28545716224.0,22056.0,30263.0
12-04 10:07:06,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134010368.0,683241472.0,3256107008.0,28545716224.0,22439.0,31208.0
12-04 10:07:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1133993984.0,683249664.0,3256115200.0,28545716224.0,16274.0,27059.0
12-04 10:07:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133989888.0,683249664.0,3256119296.0,28545716224.0,22705.0,31498.0
12-04 10:07:09,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133985792.0,683249664.0,3256123392.0,28545716224.0,16311.0,27152.0
12-04 10:07:10,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1133985792.0,683249664.0,3256131584.0,28545708032.0,23909.0,31674.0
12-04 10:07:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134108672.0,683249664.0,3256135680.0,28545581056.0,18552.0,28301.0
12-04 10:07:12,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134100480.0,683249664.0,3256143872.0,28545581056.0,19616.0,28862.0
12-04 10:07:13,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134088192.0,683257856.0,3256147968.0,28545581056.0,23199.0,31010.0
12-04 10:07:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134084096.0,683257856.0,3256152064.0,28545581056.0,2496.0,1616.0
12-04 10:07:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1134080000.0,683257856.0,3256156160.0,28545581056.0,7571.0,5060.0
12-04 10:07:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134075904.0,683257856.0,3256160256.0,28545581056.0,4290.0,3533.0
12-04 10:07:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134075904.0,683257856.0,3256160256.0,28545581056.0,5037.0,3110.0
12-04 10:07:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134067712.0,683257856.0,3256168448.0,28545581056.0,5809.0,3578.0
12-04 10:07:19,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1134059520.0,683266048.0,3256168448.0,28545581056.0,5972.0,3671.0
12-04 10:07:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134055424.0,683266048.0,3256172544.0,28545581056.0,3601.0,2270.0
12-04 10:07:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134051328.0,683266048.0,3256176640.0,28545581056.0,4870.0,3017.0
12-04 10:07:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134051328.0,683266048.0,3256176640.0,28545581056.0,3418.0,2586.0
12-04 10:07:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134051328.0,683266048.0,3256176640.0,28545581056.0,3768.0,2363.0
12-04 10:07:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134047232.0,683266048.0,3256180736.0,28545581056.0,5968.0,3671.0
12-04 10:07:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1134030848.0,683274240.0,3256188928.0,28545581056.0,7866.0,5495.0
12-04 10:07:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134030848.0,683274240.0,3256188928.0,28545581056.0,7213.0,4325.0
12-04 10:07:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134026752.0,683274240.0,3256193024.0,28545581056.0,3599.0,2270.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134022656.0,683274240.0,3256197120.0,28545581056.0,7566.0,5067.0
12-04 10:07:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134018560.0,683274240.0,3256201216.0,28545581056.0,1992.0,1503.0
12-04 10:07:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134014464.0,683274240.0,3256205312.0,28545581056.0,5578.0,3666.0
12-04 10:07:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1134006272.0,683282432.0,3256205312.0,28545581056.0,3094.0,2157.0
12-04 10:07:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134002176.0,683282432.0,3256209408.0,28545581056.0,13305.0,8678.0
12-04 10:07:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133998080.0,683282432.0,3256213504.0,28545581056.0,5783.0,4343.0
12-04 10:07:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133993984.0,683282432.0,3256217600.0,28545581056.0,6499.0,4026.0
12-04 10:07:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133989888.0,683282432.0,3256221696.0,28545581056.0,3219.0,2199.0
12-04 10:07:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133985792.0,683282432.0,3256225792.0,28545581056.0,6087.0,4620.0
12-04 10:07:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,167936.0,0.0,7.0,1133973504.0,683290624.0,3256229888.0,28545581056.0,6496.0,4026.0
12-04 10:07:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133969408.0,683290624.0,3256233984.0,28545581056.0,3414.0,2799.0
12-04 10:07:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133969408.0,683290624.0,3256233984.0,28545581056.0,4938.0,3017.0
12-04 10:07:40,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133965312.0,683290624.0,3256238080.0,28545581056.0,7313.0,5530.0
12-04 10:07:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1133957120.0,683290624.0,3256246272.0,28545581056.0,9648.0,5726.0
12-04 10:07:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133957120.0,683290624.0,3256246272.0,28545581056.0,3768.0,2363.0
12-04 10:07:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133948928.0,683298816.0,3256246272.0,28545581056.0,3768.0,2363.0
12-04 10:07:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133944832.0,683298816.0,3256250368.0,28545581056.0,6040.0,3671.0
12-04 10:07:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133940736.0,683298816.0,3256254464.0,28545581056.0,3768.0,2363.0
12-04 10:07:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,683298816.0,3256258560.0,28545581056.0,6108.0,3671.0
12-04 10:07:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133936640.0,683298816.0,3256258560.0,28545581056.0,3667.0,2270.0
12-04 10:07:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133940736.0,683298816.0,3256262656.0,28545572864.0,6861.0,4933.0
12-04 10:07:49,0.0,0.084,99.833,0.084,0.0,0.0,0.0,16384.0,0.0,4.0,1133903872.0,683307008.0,3256291328.0,28545572864.0,11025.0,8396.0
12-04 10:07:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133899776.0,683307008.0,3256295424.0,28545572864.0,5937.0,3578.0
12-04 10:07:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133899776.0,683307008.0,3256295424.0,28545572864.0,3704.0,2363.0
12-04 10:07:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133895680.0,683307008.0,3256299520.0,28545572864.0,3485.0,2586.0
12-04 10:07:53,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133895680.0,683307008.0,3256299520.0,28545572864.0,3666.0,2270.0
12-04 10:07:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133891584.0,683307008.0,3256303616.0,28545572864.0,5553.0,3708.0
12-04 10:07:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134010368.0,683315200.0,3256303616.0,28545445888.0,3734.0,2456.0
12-04 10:07:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134002176.0,683315200.0,3256311808.0,28545445888.0,10236.0,6894.0
12-04 10:07:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133998080.0,683315200.0,3256315904.0,28545445888.0,5812.0,3578.0
12-04 10:07:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133998080.0,683315200.0,3256315904.0,28545445888.0,3869.0,2456.0
12-04 10:07:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133973504.0,683315200.0,3256340480.0,28545445888.0,8683.0,7256.0
12-04 10:08:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133969408.0,683315200.0,3256344576.0,28545445888.0,6002.0,3578.0
12-04 10:08:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1133961216.0,683323392.0,3256344576.0,28545445888.0,2714.0,2003.0
12-04 10:08:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133957120.0,683323392.0,3256348672.0,28545445888.0,4972.0,3110.0
12-04 10:08:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133953024.0,683323392.0,3256352768.0,28545445888.0,6459.0,4735.0
12-04 10:08:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133957120.0,683323392.0,3256356864.0,28545437696.0,17934.0,28987.0
12-04 10:08:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133953024.0,683323392.0,3256360960.0,28545437696.0,20592.0,29581.0
12-04 10:08:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133944832.0,683323392.0,3256369152.0,28545437696.0,23157.0,31091.0
12-04 10:08:07,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1133936640.0,683331584.0,3256377344.0,28545429504.0,18587.0,28328.0
12-04 10:08:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133928448.0,683331584.0,3256385536.0,28545429504.0,19589.0,29219.0
12-04 10:08:09,0.583,0.167,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133920256.0,683331584.0,3256393728.0,28545429504.0,20992.0,29834.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133916160.0,683331584.0,3256397824.0,28545429504.0,18717.0,29705.0
12-04 10:08:11,0.083,0.0,99.833,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1133920256.0,683331584.0,3256401920.0,28545421312.0,19807.0,29762.0
12-04 10:08:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,176128.0,0.0,1.0,1133912064.0,683331584.0,3256410112.0,28545421312.0,20794.0,29636.0
12-04 10:08:13,0.083,0.167,99.666,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,1133842432.0,683339776.0,3256414208.0,28545478656.0,23226.0,31048.0
12-04 10:08:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,683339776.0,3256422400.0,28545478656.0,4936.0,3017.0
12-04 10:08:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,683339776.0,3256422400.0,28545478656.0,6101.0,3671.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133821952.0,683339776.0,3256426496.0,28545486848.0,4806.0,3017.0
12-04 10:08:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133817856.0,683339776.0,3256430592.0,28545486848.0,4768.0,2924.0
12-04 10:08:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133817856.0,683339776.0,3256430592.0,28545486848.0,3254.0,2879.0
12-04 10:08:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133805568.0,683347968.0,3256434688.0,28545486848.0,3768.0,2363.0
12-04 10:08:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133801472.0,683347968.0,3256438784.0,28545486848.0,7211.0,4325.0
12-04 10:08:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,683347968.0,3256442880.0,28545486848.0,8546.0,5072.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133793280.0,683347968.0,3256446976.0,28545486848.0,7466.0,4967.0
12-04 10:08:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133789184.0,683347968.0,3256451072.0,28545486848.0,3702.0,2363.0
12-04 10:08:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133789184.0,683347968.0,3256451072.0,28545486848.0,2702.0,1802.0
12-04 10:08:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133776896.0,683356160.0,3256455168.0,28545486848.0,3599.0,2270.0
12-04 10:08:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133776896.0,683356160.0,3256455168.0,28545486848.0,4358.0,3532.0
12-04 10:08:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,683356160.0,3256459264.0,28545486848.0,6077.0,3764.0
12-04 10:08:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133768704.0,683356160.0,3256463360.0,28545486848.0,7175.0,4232.0
12-04 10:08:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133764608.0,683356160.0,3256467456.0,28545486848.0,6559.0,4068.0
12-04 10:08:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133760512.0,683356160.0,3256471552.0,28545486848.0,6949.0,4506.0
12-04 10:08:31,0.0,0.0,99.666,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,1133748224.0,683364352.0,3256475648.0,28545486848.0,5565.0,3465.0
12-04 10:08:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1133744128.0,683364352.0,3256479744.0,28545486848.0,6693.0,4661.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133744128.0,683364352.0,3256479744.0,28545486848.0,4301.0,4390.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133740032.0,683364352.0,3256483840.0,28545486848.0,4263.0,2811.0
12-04 10:08:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133735936.0,683364352.0,3256487936.0,28545486848.0,8063.0,4908.0
12-04 10:08:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133731840.0,683364352.0,3256492032.0,28545486848.0,9074.0,5427.0
12-04 10:08:37,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1133846528.0,683372544.0,3256496128.0,28545359872.0,5500.0,3438.0
12-04 10:08:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,683372544.0,3256500224.0,28545359872.0,5223.0,3893.0
12-04 10:08:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133842432.0,683372544.0,3256500224.0,28545359872.0,7374.0,4418.0
12-04 10:08:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,683372544.0,3256508416.0,28545359872.0,3651.0,3725.0
12-04 10:08:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,683372544.0,3256508416.0,28545359872.0,3802.0,2456.0
12-04 10:08:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133826048.0,683372544.0,3256516608.0,28545359872.0,9439.0,6182.0
12-04 10:08:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,126976.0,0.0,6.0,1133813760.0,683380736.0,3256520704.0,28545359872.0,4807.0,3017.0
12-04 10:08:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1133813760.0,683380736.0,3256520704.0,28545359872.0,3743.0,2456.0
12-04 10:08:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133809664.0,683380736.0,3256524800.0,28545359872.0,7106.0,4232.0
12-04 10:08:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133805568.0,683380736.0,3256528896.0,28545359872.0,2428.0,1616.0
12-04 10:08:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133801472.0,683380736.0,3256532992.0,28545359872.0,3803.0,2456.0
12-04 10:08:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,683380736.0,3256537088.0,28545359872.0,5934.0,3578.0
12-04 10:08:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1133789184.0,683388928.0,3256537088.0,28545359872.0,6629.0,4839.0
12-04 10:08:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133785088.0,683388928.0,3256541184.0,28545359872.0,9482.0,5633.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133780992.0,683388928.0,3256545280.0,28545359872.0,1328.0,962.0
12-04 10:08:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,5.0,1133776896.0,683388928.0,3256549376.0,28545359872.0,5228.0,3752.0
12-04 10:08:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,683388928.0,3256553472.0,28545359872.0,5037.0,3110.0
12-04 10:08:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133772800.0,683388928.0,3256553472.0,28545359872.0,6990.0,4548.0
12-04 10:08:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133760512.0,683397120.0,3256557568.0,28545359872.0,3665.0,2270.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133756416.0,683397120.0,3256561664.0,28545359872.0,6860.0,4932.0
12-04 10:08:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133756416.0,683397120.0,3256561664.0,28545359872.0,5936.0,3578.0
12-04 10:08:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133748224.0,683397120.0,3256569856.0,28545359872.0,8314.0,4979.0
12-04 10:08:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133748224.0,683397120.0,3256569856.0,28545359872.0,2534.0,1709.0
12-04 10:09:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133744128.0,683397120.0,3256573952.0,28545359872.0,6007.0,3578.0
12-04 10:09:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1133731840.0,683405312.0,3256578048.0,28545359872.0,3033.0,2645.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133731840.0,683405312.0,3256578048.0,28545359872.0,3867.0,2456.0
12-04 10:09:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133727744.0,683405312.0,3256582144.0,28545359872.0,10060.0,6604.0
12-04 10:09:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133719552.0,683405312.0,3256590336.0,28545359872.0,20311.0,30190.0
12-04 10:09:05,0.167,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1133711360.0,683405312.0,3256598528.0,28545359872.0,23127.0,31022.0
12-04 10:09:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133703168.0,683405312.0,3256606720.0,28545359872.0,20986.0,29876.0
12-04 10:09:07,0.083,0.083,99.667,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,1133690880.0,683413504.0,3256610816.0,28545359872.0,16113.0,27032.0
12-04 10:09:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133686784.0,683413504.0,3256614912.0,28545359872.0,18651.0,28394.0
12-04 10:09:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133690880.0,683413504.0,3256619008.0,28545351680.0,19694.0,29180.0
12-04 10:09:10,0.584,0.083,99.332,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133809664.0,683413504.0,3256627200.0,28545224704.0,21184.0,30694.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133756416.0,683413504.0,3256631296.0,28545273856.0,19620.0,29060.0
12-04 10:09:12,0.0,0.084,99.666,0.251,0.0,0.0,0.0,32768.0,0.0,5.0,1133744128.0,683421696.0,3256635392.0,28545273856.0,25174.0,33454.0
12-04 10:09:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,126976.0,0.0,1.0,1133727744.0,683421696.0,3256651776.0,28545273856.0,20992.0,29768.0
12-04 10:09:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133723648.0,683421696.0,3256655872.0,28545273856.0,4974.0,3110.0
12-04 10:09:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1133723648.0,683421696.0,3256655872.0,28545273856.0,2496.0,1616.0
12-04 10:09:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133719552.0,683421696.0,3256659968.0,28545273856.0,6038.0,3671.0
12-04 10:09:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133719552.0,683421696.0,3256659968.0,28545273856.0,2602.0,1709.0
12-04 10:09:18,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1133834240.0,683429888.0,3256664064.0,28545146880.0,4873.0,3017.0
12-04 10:09:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133830144.0,683429888.0,3256668160.0,28545146880.0,7929.0,5495.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133826048.0,683429888.0,3256672256.0,28545146880.0,4572.0,2719.0
12-04 10:09:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133821952.0,683429888.0,3256676352.0,28545146880.0,6041.0,3876.0
12-04 10:09:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133817856.0,683429888.0,3256680448.0,28545146880.0,4806.0,3017.0
12-04 10:09:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133817856.0,683429888.0,3256680448.0,28545146880.0,4806.0,3017.0
12-04 10:09:24,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133805568.0,683438080.0,3256684544.0,28545146880.0,4969.0,3110.0
12-04 10:09:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133805568.0,683438080.0,3256684544.0,28545146880.0,2500.0,1616.0
12-04 10:09:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1133801472.0,683438080.0,3256688640.0,28545146880.0,8791.0,5727.0
12-04 10:09:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133797376.0,683438080.0,3256692736.0,28545146880.0,6694.0,4840.0
12-04 10:09:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133789184.0,683438080.0,3256700928.0,28545146880.0,7279.0,4325.0
12-04 10:09:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133789184.0,683438080.0,3256700928.0,28545146880.0,3027.0,2157.0
12-04 10:09:30,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133776896.0,683446272.0,3256705024.0,28545146880.0,5460.0,3372.0
12-04 10:09:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133776896.0,683446272.0,3256705024.0,28545146880.0,6718.0,4413.0
12-04 10:09:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,683446272.0,3256709120.0,28545146880.0,3365.0,2343.0
12-04 10:09:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133768704.0,683446272.0,3256713216.0,28545146880.0,8154.0,5744.0
12-04 10:09:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133510656.0,683446272.0,3256717312.0,28545400832.0,8452.0,5783.0
12-04 10:09:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133506560.0,683446272.0,3256721408.0,28545400832.0,1822.0,1410.0
12-04 10:09:36,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1133494272.0,683454464.0,3256725504.0,28545400832.0,10728.0,7185.0
12-04 10:09:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133469696.0,683454464.0,3256750080.0,28545400832.0,9179.0,7444.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133465600.0,683454464.0,3256754176.0,28545400832.0,2599.0,1709.0
12-04 10:09:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133465600.0,683454464.0,3256754176.0,28545400832.0,4967.0,3110.0
12-04 10:09:40,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133465600.0,683454464.0,3256754176.0,28545400832.0,5591.0,3801.0
12-04 10:09:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133461504.0,683454464.0,3256758272.0,28545400832.0,4937.0,3017.0
12-04 10:09:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1133449216.0,683462656.0,3256762368.0,28545400832.0,4422.0,3531.0
12-04 10:09:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133445120.0,683462656.0,3256766464.0,28545400832.0,7279.0,4325.0
12-04 10:09:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133436928.0,683462656.0,3256774656.0,28545400832.0,4907.0,3110.0
12-04 10:09:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133432832.0,683462656.0,3256778752.0,28545400832.0,7272.0,4325.0
12-04 10:09:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133555712.0,683462656.0,3256782848.0,28545273856.0,5870.0,3578.0
12-04 10:09:47,0.0,0.167,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1133551616.0,683470848.0,3256778752.0,28545273856.0,3765.0,2363.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,135168.0,0.0,1.0,1133543424.0,683470848.0,3256786944.0,28545273856.0,1327.0,962.0
12-04 10:09:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133543424.0,683470848.0,3256786944.0,28545273856.0,3769.0,2363.0
12-04 10:09:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133535232.0,683470848.0,3256795136.0,28545273856.0,12350.0,7769.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1133449216.0,683470848.0,3256881152.0,28545273856.0,4256.0,3439.0
12-04 10:09:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133449216.0,683470848.0,3256881152.0,28545273856.0,4553.0,3147.0
12-04 10:09:53,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1133436928.0,683479040.0,3256885248.0,28545273856.0,8279.0,4886.0
12-04 10:09:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133432832.0,683479040.0,3256889344.0,28545273856.0,3801.0,2456.0
12-04 10:09:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133428736.0,683479040.0,3256893440.0,28545273856.0,5904.0,3671.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133428736.0,683479040.0,3256893440.0,28545273856.0,2602.0,1709.0
12-04 10:09:57,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1133424640.0,683479040.0,3256897536.0,28545273856.0,5939.0,3578.0
12-04 10:09:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133420544.0,683479040.0,3256901632.0,28545273856.0,5593.0,4186.0
12-04 10:09:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133408256.0,683487232.0,3256905728.0,28545273856.0,4976.0,3110.0
12-04 10:10:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133408256.0,683487232.0,3256905728.0,28545273856.0,2889.0,1709.0
12-04 10:10:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134264320.0,683487232.0,3223273472.0,28578050048.0,8693.0,4391.0
12-04 10:10:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1134260224.0,683487232.0,3223277568.0,28578050048.0,5421.0,3887.0
12-04 10:10:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134260224.0,683487232.0,3223277568.0,28578050048.0,7824.0,5389.0
12-04 10:10:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134252032.0,683487232.0,3223285760.0,28578050048.0,18452.0,28339.0
12-04 10:10:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134239744.0,683495424.0,3223289856.0,28578050048.0,21176.0,30551.0
12-04 10:10:06,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134231552.0,683495424.0,3223298048.0,28578050048.0,19168.0,29537.0
12-04 10:10:07,0.250,0.0,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134223360.0,683495424.0,3223306240.0,28578050048.0,23754.0,32218.0
12-04 10:10:08,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134219264.0,683495424.0,3223310336.0,28578050048.0,20718.0,29581.0
12-04 10:10:09,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134342144.0,683495424.0,3223314432.0,28577923072.0,21991.0,30461.0
12-04 10:10:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134342144.0,683495424.0,3223322624.0,28577914880.0,16998.0,27777.0
12-04 10:10:11,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134329856.0,683503616.0,3223326720.0,28577914880.0,19826.0,29180.0
12-04 10:10:12,0.250,0.083,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1134325760.0,683503616.0,3223330816.0,28577914880.0,19905.0,29670.0
12-04 10:10:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134325760.0,683503616.0,3223339008.0,28577906688.0,21476.0,30909.0
12-04 10:10:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134321664.0,683503616.0,3223343104.0,28577906688.0,7043.0,4232.0
12-04 10:10:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134317568.0,683503616.0,3223347200.0,28577906688.0,3804.0,2456.0
12-04 10:10:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134313472.0,683503616.0,3223351296.0,28577906688.0,4838.0,2924.0
12-04 10:10:17,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,5.0,1134297088.0,683511808.0,3223359488.0,28577906688.0,9582.0,5726.0
12-04 10:10:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134297088.0,683511808.0,3223359488.0,28577906688.0,2497.0,1616.0
12-04 10:10:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134292992.0,683511808.0,3223363584.0,28577906688.0,4807.0,3017.0
12-04 10:10:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134288896.0,683511808.0,3223367680.0,28577906688.0,2699.0,1802.0
12-04 10:10:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134284800.0,683511808.0,3223371776.0,28577906688.0,10071.0,6802.0
12-04 10:10:22,0.083,0.0,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1134280704.0,683520000.0,3223367680.0,28577906688.0,4549.0,3147.0
12-04 10:10:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,139264.0,0.0,1.0,1134272512.0,683520000.0,3223375872.0,28577906688.0,2602.0,1709.0
12-04 10:10:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134268416.0,683520000.0,3223379968.0,28577906688.0,6361.0,4314.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134268416.0,683520000.0,3223379968.0,28577906688.0,2466.0,1709.0
12-04 10:10:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134391296.0,683520000.0,3223384064.0,28577779712.0,10484.0,6194.0
12-04 10:10:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134387200.0,683520000.0,3223388160.0,28577779712.0,2600.0,1709.0
12-04 10:10:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1134374912.0,683528192.0,3223392256.0,28577779712.0,6861.0,4933.0
12-04 10:10:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134370816.0,683528192.0,3223396352.0,28577779712.0,4396.0,2811.0
12-04 10:10:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134366720.0,683528192.0,3223400448.0,28577779712.0,8810.0,5427.0
12-04 10:10:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134366720.0,683528192.0,3223400448.0,28577779712.0,3274.0,2451.0
12-04 10:10:32,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134362624.0,683528192.0,3223404544.0,28577779712.0,4396.0,2811.0
12-04 10:10:33,0.166,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1134358528.0,683528192.0,3223408640.0,28577779712.0,9492.0,6491.0
12-04 10:10:34,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1134329856.0,683536384.0,3223412736.0,28577796096.0,5584.0,3985.0
12-04 10:10:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134329856.0,683536384.0,3223412736.0,28577796096.0,8838.0,6817.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134325760.0,683536384.0,3223416832.0,28577796096.0,4905.0,3822.0
12-04 10:10:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134321664.0,683536384.0,3223420928.0,28577796096.0,7804.0,4866.0
12-04 10:10:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134317568.0,683536384.0,3223425024.0,28577796096.0,5497.0,3465.0
12-04 10:10:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134313472.0,683536384.0,3223429120.0,28577796096.0,5875.0,3578.0
12-04 10:10:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134305280.0,683544576.0,3223429120.0,28577796096.0,6925.0,4548.0
12-04 10:10:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134309376.0,683544576.0,3223433216.0,28577787904.0,1363.0,1055.0
12-04 10:10:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134305280.0,683544576.0,3223437312.0,28577787904.0,5873.0,3578.0
12-04 10:10:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134305280.0,683544576.0,3223437312.0,28577787904.0,5715.0,4762.0
12-04 10:10:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134301184.0,683544576.0,3223441408.0,28577787904.0,5040.0,3110.0
12-04 10:10:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134297088.0,683544576.0,3223445504.0,28577787904.0,7311.0,4418.0
12-04 10:10:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134284800.0,683552768.0,3223449600.0,28577787904.0,4705.0,2924.0
12-04 10:10:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134280704.0,683552768.0,3223453696.0,28577787904.0,5872.0,3578.0
12-04 10:10:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134272512.0,683552768.0,3223461888.0,28577787904.0,7210.0,4325.0
12-04 10:10:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134272512.0,683552768.0,3223461888.0,28577787904.0,1533.0,1148.0
12-04 10:10:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134268416.0,683552768.0,3223465984.0,28577787904.0,5422.0,4093.0
12-04 10:10:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134264320.0,683552768.0,3223470080.0,28577787904.0,3535.0,2270.0
12-04 10:10:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1134252032.0,683560960.0,3223474176.0,28577787904.0,8198.0,5295.0
12-04 10:10:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134252032.0,683560960.0,3223474176.0,28577787904.0,4832.0,2924.0
12-04 10:10:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134247936.0,683560960.0,3223478272.0,28577787904.0,8632.0,5614.0
12-04 10:10:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134243840.0,683560960.0,3223482368.0,28577787904.0,4840.0,3110.0
12-04 10:10:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134239744.0,683560960.0,3223486464.0,28577787904.0,7149.0,4325.0
12-04 10:10:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134239744.0,683569152.0,3223478272.0,28577787904.0,1329.0,962.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1134227456.0,683569152.0,3223490560.0,28577787904.0,5528.0,4187.0
12-04 10:10:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134223360.0,683569152.0,3223494656.0,28577787904.0,3696.0,2405.0
12-04 10:11:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134223360.0,683569152.0,3223494656.0,28577787904.0,5872.0,3578.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134215168.0,683569152.0,3223502848.0,28577787904.0,6141.0,3764.0
12-04 10:11:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134215168.0,683569152.0,3223502848.0,28577787904.0,5089.0,3404.0
12-04 10:11:03,0.084,0.0,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,6.0,1134202880.0,683577344.0,3223506944.0,28577787904.0,8865.0,6043.0
12-04 10:11:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1134206976.0,683577344.0,3223511040.0,28577779712.0,19622.0,29126.0
12-04 10:11:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134325760.0,683577344.0,3223519232.0,28577652736.0,17972.0,28883.0
12-04 10:11:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134321664.0,683577344.0,3223523328.0,28577652736.0,21312.0,30934.0
12-04 10:11:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134317568.0,683577344.0,3223527424.0,28577652736.0,17342.0,27662.0
12-04 10:11:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134313472.0,683577344.0,3223531520.0,28577652736.0,18580.0,29017.0
12-04 10:11:09,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,1134305280.0,683585536.0,3223539712.0,28577644544.0,20787.0,29780.0
12-04 10:11:10,0.583,0.083,99.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134432256.0,683585536.0,3223547904.0,28577509376.0,23879.0,32228.0
12-04 10:11:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134432256.0,683585536.0,3223556096.0,28577501184.0,20793.0,29563.0
12-04 10:11:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134432256.0,683585536.0,3223564288.0,28577492992.0,23362.0,31056.0
12-04 10:11:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134428160.0,683585536.0,3223568384.0,28577492992.0,18487.0,28499.0
12-04 10:11:14,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1134428160.0,683585536.0,3223568384.0,28577492992.0,1982.0,2064.0
12-04 10:11:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134415872.0,683593728.0,3223572480.0,28577492992.0,2532.0,1709.0
12-04 10:11:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134415872.0,683593728.0,3223572480.0,28577492992.0,4996.0,3059.0
12-04 10:11:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134411776.0,683593728.0,3223576576.0,28577492992.0,5973.0,3671.0
12-04 10:11:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134387200.0,683593728.0,3223601152.0,28577492992.0,11001.0,8401.0
12-04 10:11:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134379008.0,683593728.0,3223609344.0,28577492992.0,6044.0,3671.0
12-04 10:11:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134370816.0,683593728.0,3223617536.0,28577492992.0,10031.0,6708.0
12-04 10:11:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134362624.0,683601920.0,3223617536.0,28577492992.0,2700.0,1802.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134358528.0,683601920.0,3223621632.0,28577492992.0,1431.0,1055.0
12-04 10:11:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134358528.0,683601920.0,3223621632.0,28577492992.0,261.0,401.0
12-04 10:11:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134354432.0,683601920.0,3223625728.0,28577492992.0,6045.0,3671.0
12-04 10:11:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134354432.0,683601920.0,3223625728.0,28577492992.0,6038.0,3671.0
12-04 10:11:26,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134473216.0,683601920.0,3223633920.0,28577366016.0,8275.0,4886.0
12-04 10:11:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1134460928.0,683610112.0,3223638016.0,28577366016.0,5075.0,3203.0
12-04 10:11:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,155648.0,0.0,3.0,1134456832.0,683610112.0,3223642112.0,28577366016.0,11914.0,7490.0
12-04 10:11:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134452736.0,683610112.0,3223646208.0,28577366016.0,2992.0,2064.0
12-04 10:11:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134452736.0,683610112.0,3223646208.0,28577366016.0,1578.0,2111.0
12-04 10:11:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134448640.0,683610112.0,3223650304.0,28577366016.0,2171.0,1797.0
12-04 10:11:32,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1134440448.0,683618304.0,3223650304.0,28577366016.0,6604.0,4119.0
12-04 10:11:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134444544.0,683618304.0,3223654400.0,28577357824.0,5845.0,4343.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134440448.0,683618304.0,3223658496.0,28577357824.0,4363.0,2904.0
12-04 10:11:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134436352.0,683618304.0,3223662592.0,28577357824.0,13518.0,8136.0
12-04 10:11:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134432256.0,683618304.0,3223666688.0,28577357824.0,5430.0,3507.0
12-04 10:11:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134428160.0,683618304.0,3223670784.0,28577357824.0,6435.0,4026.0
12-04 10:11:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1134415872.0,683626496.0,3223674880.0,28577357824.0,5334.0,4855.0
12-04 10:11:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134415872.0,683626496.0,3223674880.0,28577357824.0,1432.0,1055.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134415872.0,683626496.0,3223674880.0,28577357824.0,3442.0,2535.0
12-04 10:11:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134411776.0,683626496.0,3223678976.0,28577357824.0,3703.0,2363.0
12-04 10:11:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134407680.0,683626496.0,3223683072.0,28577357824.0,7040.0,4232.0
12-04 10:11:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134403584.0,683626496.0,3223687168.0,28577357824.0,14228.0,8435.0
12-04 10:11:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134391296.0,683634688.0,3223691264.0,28577357824.0,3668.0,2270.0
12-04 10:11:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134387200.0,683634688.0,3223695360.0,28577357824.0,8597.0,5529.0
12-04 10:11:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134383104.0,683634688.0,3223699456.0,28577357824.0,1533.0,1148.0
12-04 10:11:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134383104.0,683634688.0,3223699456.0,28577357824.0,1017.0,1664.0
12-04 10:11:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134383104.0,683634688.0,3223699456.0,28577357824.0,1429.0,1055.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134379008.0,683634688.0,3223703552.0,28577357824.0,4939.0,3017.0
12-04 10:11:50,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134366720.0,683642880.0,3223707648.0,28577357824.0,11682.0,6941.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134358528.0,683642880.0,3223715840.0,28577357824.0,8274.0,4886.0
12-04 10:11:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134481408.0,683642880.0,3223719936.0,28577230848.0,5824.0,3894.0
12-04 10:11:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134477312.0,683642880.0,3223724032.0,28577230848.0,3604.0,2270.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134473216.0,683642880.0,3223728128.0,28577230848.0,3600.0,2270.0
12-04 10:11:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134473216.0,683642880.0,3223728128.0,28577230848.0,1634.0,1241.0
12-04 10:11:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1134440448.0,683651072.0,3223752704.0,28577230848.0,7146.0,7090.0
12-04 10:11:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134436352.0,683651072.0,3223756800.0,28577230848.0,7375.0,4418.0
12-04 10:11:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1134432256.0,683651072.0,3223760896.0,28577230848.0,5807.0,3578.0
12-04 10:11:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134428160.0,683651072.0,3223764992.0,28577230848.0,8311.0,4979.0
12-04 10:12:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134424064.0,683651072.0,3223769088.0,28577230848.0,6343.0,4147.0
12-04 10:12:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134424064.0,683651072.0,3223769088.0,28577230848.0,3521.0,1887.0
12-04 10:12:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,49152.0,0.0,6.0,1134411776.0,683659264.0,3223773184.0,28577230848.0,3496.0,3172.0
12-04 10:12:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133813760.0,683659264.0,3223773184.0,28577828864.0,4279.0,3334.0
12-04 10:12:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133645824.0,683659264.0,3223777280.0,28577992704.0,17275.0,27554.0
12-04 10:12:05,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133645824.0,683659264.0,3223785472.0,28577984512.0,25499.0,32357.0
12-04 10:12:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133637632.0,683659264.0,3223793664.0,28577984512.0,20951.0,29807.0
12-04 10:12:07,0.083,0.167,99.417,0.250,0.0,0.083,0.0,40960.0,0.0,5.0,1133637632.0,683667456.0,3223793664.0,28577976320.0,20945.0,29584.0
12-04 10:12:08,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133625344.0,683667456.0,3223805952.0,28577976320.0,20884.0,29609.0
12-04 10:12:09,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133617152.0,683667456.0,3223814144.0,28577976320.0,20892.0,29609.0
12-04 10:12:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133596672.0,683667456.0,3223842816.0,28577968128.0,20539.0,33321.0
12-04 10:12:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133596672.0,683667456.0,3223842816.0,28577968128.0,16310.0,27350.0
12-04 10:12:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133588480.0,683667456.0,3223851008.0,28577968128.0,20781.0,29450.0
12-04 10:12:13,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1133572096.0,683675648.0,3223859200.0,28577968128.0,22017.0,30368.0
12-04 10:12:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133568000.0,683675648.0,3223863296.0,28577968128.0,7305.0,4418.0
12-04 10:12:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133563904.0,683675648.0,3223867392.0,28577968128.0,4933.0,3017.0
12-04 10:12:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133559808.0,683675648.0,3223871488.0,28577968128.0,8213.0,4886.0
12-04 10:12:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133559808.0,683675648.0,3223871488.0,28577968128.0,4034.0,2549.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133559808.0,683675648.0,3223871488.0,28577968128.0,321.0,401.0
12-04 10:12:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133547520.0,683683840.0,3223875584.0,28577968128.0,3147.0,2786.0
12-04 10:12:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133547520.0,683683840.0,3223875584.0,28577968128.0,4931.0,3017.0
12-04 10:12:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133539328.0,683683840.0,3223883776.0,28577968128.0,7692.0,5060.0
12-04 10:12:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133539328.0,683683840.0,3223883776.0,28577968128.0,7951.0,5016.0
12-04 10:12:23,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133531136.0,683683840.0,3223891968.0,28577968128.0,7308.0,4418.0
12-04 10:12:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133522944.0,683683840.0,3223900160.0,28577968128.0,7267.0,4325.0
12-04 10:12:25,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1133514752.0,683692032.0,3223900160.0,28577968128.0,4763.0,2924.0
12-04 10:12:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133518848.0,683692032.0,3223904256.0,28577959936.0,1918.0,2130.0
12-04 10:12:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133518848.0,683692032.0,3223904256.0,28577959936.0,2694.0,1802.0
12-04 10:12:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,143360.0,0.0,1.0,1133518848.0,683692032.0,3223904256.0,28577959936.0,2657.0,1709.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1133514752.0,683692032.0,3223908352.0,28577959936.0,5390.0,3372.0
12-04 10:12:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133506560.0,683692032.0,3223916544.0,28577959936.0,9169.0,5520.0
12-04 10:12:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133498368.0,683700224.0,3223916544.0,28577959936.0,12490.0,7683.0
12-04 10:12:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133490176.0,683700224.0,3223924736.0,28577959936.0,5551.0,3507.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133490176.0,683700224.0,3223924736.0,28577959936.0,4328.0,4297.0
12-04 10:12:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1133592576.0,683700224.0,3223949312.0,28577832960.0,9146.0,7642.0
12-04 10:12:35,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133588480.0,683700224.0,3223953408.0,28577832960.0,3257.0,2250.0
12-04 10:12:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133584384.0,683700224.0,3223957504.0,28577832960.0,5526.0,3600.0
12-04 10:12:37,3.747,1.332,94.671,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,1152794624.0,683708416.0,3223986176.0,28558585856.0,38930.0,36353.0
12-04 10:12:38,0.667,0.333,98.333,0.667,0.0,0.0,0.0,0.0,0.0,0.0,1155457024.0,683708416.0,3223994368.0,28555915264.0,125289.0,112243.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-33.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-33",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,1.079,0.236,98.633,0.015,0.0,0.037,2278.124,537358.175,0.395,2.440,1625059328.0,865763328.0,1468788736.0,29659463680.0,0.0,0.0
12-04 09:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1624956928.0,865763328.0,1468792832.0,29659561984.0,2744.0,2519.0
12-04 09:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624948736.0,865763328.0,1468792832.0,29659570176.0,3202.0,3136.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,6331.0,8684.0
12-04 09:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,3850.0,4384.0
12-04 09:35:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,6198.0,6897.0
12-04 09:35:38,0.250,0.167,99.500,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,23317.0,25215.0
12-04 09:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,3292.0,3373.0
12-04 09:35:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,3352.0,2874.0
12-04 09:35:41,0.166,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,3269.0,3330.0
12-04 09:35:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,3810.0,4365.0
12-04 09:35:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,1624940544.0,865763328.0,1468801024.0,29659570176.0,5954.0,8054.0
12-04 09:35:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1624891392.0,865763328.0,1468801024.0,29659619328.0,2287.0,1781.0
12-04 09:35:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624891392.0,865763328.0,1468801024.0,29659619328.0,3766.0,4007.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625018368.0,865763328.0,1468801024.0,29659492352.0,5723.0,7811.0
12-04 09:35:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625018368.0,865763328.0,1468801024.0,29659492352.0,3992.0,4615.0
12-04 09:35:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625018368.0,865763328.0,1468801024.0,29659492352.0,3102.0,3081.0
12-04 09:35:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625018368.0,865763328.0,1468801024.0,29659492352.0,2944.0,2435.0
12-04 09:35:50,0.0,0.250,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1625018368.0,865763328.0,1468801024.0,29659492352.0,6950.0,9500.0
12-04 09:35:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625014272.0,865763328.0,1468805120.0,29659492352.0,4083.0,4697.0
12-04 09:35:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625571328.0,865763328.0,1468805120.0,29658935296.0,3133.0,3087.0
12-04 09:35:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,20022.0,19621.0
12-04 09:35:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,4480.0,5513.0
12-04 09:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,5460.0,7087.0
12-04 09:35:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,3746.0,3818.0
12-04 09:35:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,3892.0,4459.0
12-04 09:35:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,4470.0,5492.0
12-04 09:35:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,6021.0,6637.0
12-04 09:36:00,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625382912.0,865763328.0,1468809216.0,29659119616.0,3282.0,3339.0
12-04 09:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,4304.0,5141.0
12-04 09:36:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,4481.0,5408.0
12-04 09:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,3172.0,3326.0
12-04 09:36:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,4760.0,4835.0
12-04 09:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,4836.0,5106.0
12-04 09:36:06,0.167,0.083,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,5144.0,5454.0
12-04 09:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625374720.0,865763328.0,1468817408.0,29659119616.0,8051.0,9304.0
12-04 09:36:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1625370624.0,865767424.0,1468817408.0,29659119616.0,6048.0,5722.0
12-04 09:36:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625370624.0,865767424.0,1468817408.0,29659119616.0,5430.0,6164.0
12-04 09:36:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625370624.0,865767424.0,1468817408.0,29659119616.0,3237.0,2386.0
12-04 09:36:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625370624.0,865767424.0,1468817408.0,29659119616.0,5868.0,6799.0
12-04 09:36:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625997312.0,865767424.0,1468817408.0,29658492928.0,4654.0,4853.0
12-04 09:36:13,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,5622.0,6211.0
12-04 09:36:14,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,3856.0,4303.0
12-04 09:36:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,4274.0,4979.0
12-04 09:36:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,4576.0,5607.0
12-04 09:36:17,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,2644.0,2294.0
12-04 09:36:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,4441.0,5357.0
12-04 09:36:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,3498.0,3580.0
12-04 09:36:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,6127.0,8091.0
12-04 09:36:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625632768.0,865767424.0,1468825600.0,29658849280.0,4092.0,4706.0
12-04 09:36:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625624576.0,865767424.0,1468825600.0,29658857472.0,6557.0,7594.0
12-04 09:36:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1625624576.0,865767424.0,1468825600.0,29658857472.0,20403.0,20538.0
12-04 09:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625624576.0,865767424.0,1468825600.0,29658857472.0,3473.0,3408.0
12-04 09:36:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625624576.0,865767424.0,1468825600.0,29658857472.0,5821.0,5907.0
12-04 09:36:26,0.669,0.084,99.079,0.084,0.0,0.084,0.0,69632.0,0.0,5.0,1625616384.0,865767424.0,1468825600.0,29658865664.0,4441.0,5293.0
12-04 09:36:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625616384.0,865767424.0,1468825600.0,29658865664.0,4666.0,5646.0
12-04 09:36:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1625616384.0,865767424.0,1468825600.0,29658865664.0,3262.0,3244.0
12-04 09:36:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625616384.0,865767424.0,1468825600.0,29658865664.0,7974.0,10010.0
12-04 09:36:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625612288.0,865767424.0,1468829696.0,29658865664.0,22406.0,23456.0
12-04 09:36:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1625612288.0,865767424.0,1468829696.0,29658865664.0,3438.0,3537.0
12-04 09:36:32,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1625792512.0,865767424.0,1468833792.0,29658681344.0,2514.0,2008.0
12-04 09:36:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1625616384.0,865767424.0,1468833792.0,29658857472.0,6606.0,7693.0
12-04 09:36:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1625616384.0,865767424.0,1468833792.0,29658857472.0,3167.0,3149.0
12-04 09:36:35,0.332,0.249,99.420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625616384.0,865767424.0,1468833792.0,29658857472.0,4978.0,6238.0
12-04 09:36:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1625616384.0,865767424.0,1468833792.0,29658857472.0,2548.0,2033.0
12-04 09:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625616384.0,865767424.0,1468833792.0,29658857472.0,5526.0,7202.0
12-04 09:36:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,45296.0,66058.0
12-04 09:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,2678.0,2224.0
12-04 09:36:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,4300.0,4965.0
12-04 09:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,2684.0,2277.0
12-04 09:36:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,3107.0,3107.0
12-04 09:36:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,3298.0,3397.0
12-04 09:36:44,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,3982.0,4412.0
12-04 09:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,4924.0,6217.0
12-04 09:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,5158.0,6751.0
12-04 09:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625608192.0,865767424.0,1468841984.0,29658857472.0,5360.0,6995.0
12-04 09:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625608192.0,865767424.0,1468841984.0,29658857472.0,2548.0,2033.0
12-04 09:36:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625608192.0,865767424.0,1468841984.0,29658857472.0,3538.0,3627.0
12-04 09:36:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625608192.0,865767424.0,1468841984.0,29658857472.0,3580.0,3698.0
12-04 09:36:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1625608192.0,865767424.0,1468841984.0,29658857472.0,4553.0,5628.0
12-04 09:36:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626353664.0,865767424.0,1468841984.0,29658112000.0,3817.0,4388.0
12-04 09:36:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1625980928.0,865767424.0,1468841984.0,29658484736.0,22869.0,24430.0
12-04 09:36:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625980928.0,865767424.0,1468841984.0,29658484736.0,3163.0,3154.0
12-04 09:36:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625980928.0,865767424.0,1468841984.0,29658484736.0,5125.0,6305.0
12-04 09:36:56,0.166,0.166,99.584,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,3957.0,4397.0
12-04 09:36:57,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,4093.0,4706.0
12-04 09:36:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,2443.0,1984.0
12-04 09:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,5534.0,5546.0
12-04 09:37:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,6397.0,8466.0
12-04 09:37:01,0.166,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,4053.0,4655.0
12-04 09:37:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,3323.0,3285.0
12-04 09:37:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,5301.0,6950.0
12-04 09:37:04,0.166,0.166,99.584,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,5449.0,6003.0
12-04 09:37:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,4337.0,4209.0
12-04 09:37:06,0.0,0.083,99.833,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,3453.0,2536.0
12-04 09:37:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,3369.0,2634.0
12-04 09:37:08,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,8491.0,10144.0
12-04 09:37:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,4682.0,4968.0
12-04 09:37:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,5179.0,5450.0
12-04 09:37:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,4837.0,5221.0
12-04 09:37:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625804800.0,865767424.0,1468858368.0,29658644480.0,5849.0,7068.0
12-04 09:37:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,4731.0,4960.0
12-04 09:37:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,3617.0,3634.0
12-04 09:37:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,3519.0,3477.0
12-04 09:37:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,3002.0,3057.0
12-04 09:37:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,4512.0,5574.0
12-04 09:37:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,4316.0,5316.0
12-04 09:37:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,3848.0,4040.0
12-04 09:37:20,0.167,0.0,99.417,0.417,0.0,0.0,0.0,24576.0,0.0,3.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,20668.0,20587.0
12-04 09:37:21,0.0,0.0,99.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,6155.0,8239.0
12-04 09:37:22,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,4345.0,5384.0
12-04 09:37:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,20575.0,20692.0
12-04 09:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,3386.0,3542.0
12-04 09:37:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,22105.0,23006.0
12-04 09:37:26,0.0,0.167,99.667,0.167,0.0,0.0,0.0,73728.0,0.0,5.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,2973.0,2992.0
12-04 09:37:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,4647.0,5849.0
12-04 09:37:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,4033.0,4754.0
12-04 09:37:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,5784.0,6299.0
12-04 09:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,4410.0,5486.0
12-04 09:37:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,3373.0,3536.0
12-04 09:37:32,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626456064.0,865767424.0,1468866560.0,29657985024.0,3957.0,4396.0
12-04 09:37:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626083328.0,865767424.0,1468866560.0,29658357760.0,4397.0,5064.0
12-04 09:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1626083328.0,865767424.0,1468866560.0,29658357760.0,3796.0,4365.0
12-04 09:37:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,4486.0,5556.0
12-04 09:37:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,4481.0,5512.0
12-04 09:37:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,3963.0,4587.0
12-04 09:37:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,4285.0,5072.0
12-04 09:37:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,5361.0,6995.0
12-04 09:37:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,3257.0,3256.0
12-04 09:37:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,2679.0,2435.0
12-04 09:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,3596.0,4119.0
12-04 09:37:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,4229.0,4843.0
12-04 09:37:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,6.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,4712.0,5821.0
12-04 09:37:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,3791.0,4239.0
12-04 09:37:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,4607.0,5735.0
12-04 09:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,5065.0,6551.0
12-04 09:37:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,3641.0,3828.0
12-04 09:37:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,3168.0,3106.0
12-04 09:37:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,19845.0,19522.0
12-04 09:37:51,0.166,0.250,99.584,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,3667.0,4209.0
12-04 09:37:52,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626279936.0,865767424.0,1468882944.0,29658144768.0,6015.0,8164.0
12-04 09:37:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468882944.0,29658349568.0,20529.0,20661.0
12-04 09:37:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468882944.0,29658349568.0,4807.0,5783.0
12-04 09:37:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468882944.0,29658349568.0,4405.0,5463.0
12-04 09:37:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,73728.0,0.0,7.0,1626202112.0,865767424.0,1468882944.0,29658222592.0,3533.0,3670.0
12-04 09:37:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626202112.0,865767424.0,1468882944.0,29658222592.0,3757.0,4281.0
12-04 09:37:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626202112.0,865767424.0,1468882944.0,29658222592.0,3688.0,3840.0
12-04 09:37:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626198016.0,865767424.0,1468887040.0,29658222592.0,8671.0,11148.0
12-04 09:38:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626198016.0,865767424.0,1468887040.0,29658222592.0,3358.0,3579.0
12-04 09:38:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1626198016.0,865767424.0,1468887040.0,29658222592.0,4571.0,5583.0
12-04 09:38:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626198016.0,865767424.0,1468887040.0,29658222592.0,3023.0,2688.0
12-04 09:38:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626198016.0,865767424.0,1468887040.0,29658222592.0,3234.0,3310.0
12-04 09:38:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1626324992.0,865767424.0,1468887040.0,29658095616.0,5325.0,6183.0
12-04 09:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626324992.0,865767424.0,1468887040.0,29658095616.0,21244.0,20959.0
12-04 09:38:06,0.083,0.0,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1626324992.0,865767424.0,1468887040.0,29658095616.0,6752.0,7061.0
12-04 09:38:07,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626316800.0,865767424.0,1468895232.0,29658095616.0,5637.0,6395.0
12-04 09:38:08,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626316800.0,865767424.0,1468895232.0,29658095616.0,6179.0,7505.0
12-04 09:38:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626316800.0,865767424.0,1468895232.0,29658095616.0,3433.0,2572.0
12-04 09:38:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626316800.0,865767424.0,1468895232.0,29658095616.0,5491.0,6273.0
12-04 09:38:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627078656.0,865767424.0,1468895232.0,29657333760.0,4601.0,4769.0
12-04 09:38:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627217920.0,865767424.0,1468895232.0,29657194496.0,4914.0,5023.0
12-04 09:38:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,25665.0,26891.0
12-04 09:38:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,3433.0,3579.0
12-04 09:38:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,2520.0,1967.0
12-04 09:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,5235.0,6857.0
12-04 09:38:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,3788.0,4190.0
12-04 09:38:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,4330.0,5094.0
12-04 09:38:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627455488.0,865767424.0,1468899328.0,29656952832.0,3857.0,4340.0
12-04 09:38:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1627455488.0,865767424.0,1468899328.0,29656952832.0,4213.0,4724.0
12-04 09:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1627361280.0,865767424.0,1468903424.0,29657042944.0,4123.0,4487.0
12-04 09:38:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,3993.0,4548.0
12-04 09:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,21640.0,22042.0
12-04 09:38:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,3359.0,3373.0
12-04 09:38:25,0.083,0.166,99.334,0.333,0.0,0.083,0.0,24576.0,0.0,3.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,6573.0,9072.0
12-04 09:38:26,0.752,0.084,99.165,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,3439.0,3537.0
12-04 09:38:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,3203.0,3202.0
12-04 09:38:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,4929.0,6083.0
12-04 09:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,4676.0,4159.0
12-04 09:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627475968.0,865767424.0,1468907520.0,29656924160.0,6413.0,4565.0
12-04 09:38:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1627475968.0,865767424.0,1468907520.0,29656924160.0,6662.0,4382.0
12-04 09:38:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627717632.0,865767424.0,1468907520.0,29656682496.0,4038.0,4458.0
12-04 09:38:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627856896.0,865767424.0,1468907520.0,29656543232.0,7549.0,9179.0
12-04 09:38:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1627856896.0,865767424.0,1468907520.0,29656543232.0,4607.0,5668.0
12-04 09:38:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627856896.0,865767424.0,1468907520.0,29656543232.0,20364.0,20381.0
12-04 09:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1627856896.0,865767424.0,1468907520.0,29656543232.0,3798.0,4458.0
12-04 09:38:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1627856896.0,865767424.0,1468907520.0,29656543232.0,3791.0,4305.0
12-04 09:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627844608.0,865767424.0,1468911616.0,29656551424.0,4343.0,4574.0
12-04 09:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,4511.0,5474.0
12-04 09:38:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,19468.0,19150.0
12-04 09:38:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,5879.0,7855.0
12-04 09:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,5327.0,6835.0
12-04 09:38:43,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,4964.0,4548.0
12-04 09:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,4132.0,4728.0
12-04 09:38:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,5330.0,5240.0
12-04 09:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,4512.0,5670.0
12-04 09:38:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627836416.0,865767424.0,1468919808.0,29656551424.0,3691.0,4280.0
12-04 09:38:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627836416.0,865767424.0,1468919808.0,29656551424.0,6431.0,8714.0
12-04 09:38:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,1627836416.0,865767424.0,1468919808.0,29656551424.0,3323.0,3220.0
12-04 09:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627836416.0,865767424.0,1468919808.0,29656551424.0,3893.0,4459.0
12-04 09:38:51,0.167,0.083,99.667,0.083,0.0,0.0,0.0,94208.0,0.0,8.0,1627836416.0,865767424.0,1468919808.0,29656551424.0,3234.0,3179.0
12-04 09:38:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628073984.0,865767424.0,1468919808.0,29656313856.0,3173.0,3327.0
12-04 09:38:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627971584.0,865767424.0,1468919808.0,29656416256.0,22103.0,23211.0
12-04 09:38:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627971584.0,865767424.0,1468919808.0,29656416256.0,3399.0,3421.0
12-04 09:38:55,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1627971584.0,865767424.0,1468919808.0,29656416256.0,3102.0,3083.0
12-04 09:38:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,4678.0,5693.0
12-04 09:38:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,5064.0,6589.0
12-04 09:38:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,5202.0,6320.0
12-04 09:38:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,5130.0,5123.0
12-04 09:39:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,4287.0,4908.0
12-04 09:39:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,2629.0,1942.0
12-04 09:39:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,3433.0,3537.0
12-04 09:39:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,5109.0,6103.0
12-04 09:39:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,6746.0,6972.0
12-04 09:39:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,5286.0,5741.0
12-04 09:39:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,6770.0,8443.0
12-04 09:39:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,3364.0,2415.0
12-04 09:39:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,5352.0,5587.0
12-04 09:39:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,4044.0,3535.0
12-04 09:39:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628205056.0,865767424.0,1468932096.0,29656170496.0,4937.0,5154.0
12-04 09:39:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628200960.0,865767424.0,1468936192.0,29656170496.0,4540.0,4657.0
12-04 09:39:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627660288.0,865767424.0,1468936192.0,29656711168.0,4174.0,3820.0
12-04 09:39:13,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1627828224.0,865767424.0,1468936192.0,29656543232.0,6220.0,7407.0
12-04 09:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1627828224.0,865767424.0,1468936192.0,29656543232.0,4607.0,5625.0
12-04 09:39:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627828224.0,865767424.0,1468936192.0,29656543232.0,3884.0,4323.0
12-04 09:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,4673.0,5695.0
12-04 09:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,3817.0,4148.0
12-04 09:39:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,4557.0,5184.0
12-04 09:39:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,3357.0,3270.0
12-04 09:39:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,3270.0,3331.0
12-04 09:39:21,0.0,0.0,99.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,3257.0,3216.0
12-04 09:39:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,5755.0,7359.0
12-04 09:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,21801.0,22702.0
12-04 09:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,5705.0,7438.0
12-04 09:39:25,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,3197.0,3107.0
12-04 09:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,3169.0,3169.0
12-04 09:39:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,3907.0,4270.0
12-04 09:39:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,3918.0,4470.0
12-04 09:39:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,5682.0,5696.0
12-04 09:39:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,7388.0,10232.0
12-04 09:39:31,0.083,0.083,99.584,0.250,0.0,0.0,0.0,98304.0,0.0,11.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,2480.0,1876.0
12-04 09:39:32,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627992064.0,865767424.0,1468948480.0,29656367104.0,5781.0,7177.0
12-04 09:39:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627942912.0,865767424.0,1468948480.0,29656416256.0,3194.0,3166.0
12-04 09:39:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1627942912.0,865767424.0,1468948480.0,29656416256.0,3708.0,3790.0
12-04 09:39:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627942912.0,865767424.0,1468948480.0,29656416256.0,3687.0,4160.0
12-04 09:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1626419200.0,865767424.0,1468948480.0,29657939968.0,3370.0,3445.0
12-04 09:39:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626411008.0,865767424.0,1468948480.0,29657948160.0,3876.0,4227.0
12-04 09:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626411008.0,865767424.0,1468948480.0,29657948160.0,4846.0,6067.0
12-04 09:39:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626411008.0,865767424.0,1468948480.0,29657948160.0,4261.0,4674.0
12-04 09:39:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626411008.0,865767424.0,1468948480.0,29657948160.0,5495.0,7148.0
12-04 09:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1626406912.0,865767424.0,1468952576.0,29657948160.0,3691.0,4281.0
12-04 09:39:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,3499.0,3579.0
12-04 09:39:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,3817.0,4322.0
12-04 09:39:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,4602.0,5299.0
12-04 09:39:45,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,2520.0,2033.0
12-04 09:39:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,3244.0,3381.0
12-04 09:39:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,4710.0,5762.0
12-04 09:39:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,5467.0,7044.0
12-04 09:39:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,8.0,1626398720.0,865767424.0,1468960768.0,29657948160.0,5543.0,7172.0
12-04 09:39:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626398720.0,865767424.0,1468960768.0,29657948160.0,3863.0,4428.0
12-04 09:39:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,1626398720.0,865767424.0,1468960768.0,29657948160.0,4587.0,4073.0
12-04 09:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625866240.0,865767424.0,1468960768.0,29658480640.0,4144.0,4589.0
12-04 09:39:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625645056.0,865767424.0,1468960768.0,29658701824.0,21183.0,21626.0
12-04 09:39:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625645056.0,865767424.0,1468960768.0,29658701824.0,4247.0,4981.0
12-04 09:39:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1625645056.0,865767424.0,1468960768.0,29658701824.0,4642.0,5607.0
12-04 09:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625645056.0,865767424.0,1468960768.0,29658701824.0,5441.0,6905.0
12-04 09:39:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625640960.0,865767424.0,1468964864.0,29658701824.0,3383.0,3245.0
12-04 09:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625640960.0,865767424.0,1468964864.0,29658701824.0,4013.0,4631.0
12-04 09:39:59,0.0,0.083,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,1625640960.0,865767424.0,1468964864.0,29658701824.0,5561.0,5650.0
12-04 09:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625640960.0,865767424.0,1468964864.0,29658701824.0,5372.0,6054.0
12-04 09:40:01,0.083,0.250,99.499,0.167,0.0,0.0,0.0,90112.0,0.0,9.0,1628766208.0,865767424.0,1468964864.0,29655576576.0,8603.0,5915.0
12-04 09:40:02,5.657,1.581,92.679,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,1640943616.0,865767424.0,1468928000.0,29643436032.0,25721.0,25324.0
12-04 09:40:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640632320.0,865767424.0,1468932096.0,29643743232.0,4314.0,4555.0
12-04 09:40:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1640628224.0,865767424.0,1468936192.0,29643743232.0,7377.0,9082.0
12-04 09:40:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640628224.0,865767424.0,1468936192.0,29643743232.0,4073.0,3578.0
12-04 09:40:06,0.083,0.083,99.584,0.250,0.0,0.0,0.0,1150976.0,0.0,9.0,1640620032.0,865767424.0,1468936192.0,29643751424.0,3339.0,2606.0
12-04 09:40:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640620032.0,865767424.0,1468936192.0,29643751424.0,5129.0,5832.0
12-04 09:40:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640620032.0,865767424.0,1468936192.0,29643751424.0,4089.0,3919.0
12-04 09:40:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640620032.0,865767424.0,1468936192.0,29643751424.0,4491.0,4152.0
12-04 09:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640620032.0,865767424.0,1468936192.0,29643751424.0,5401.0,6203.0
12-04 09:40:11,0.167,0.083,99.667,0.0,0.0,0.083,0.0,86016.0,0.0,11.0,1640615936.0,865767424.0,1468940288.0,29643751424.0,4938.0,4976.0
12-04 09:40:12,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1641107456.0,865767424.0,1468940288.0,29643259904.0,5477.0,6328.0
12-04 09:40:13,4.341,0.668,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1696735232.0,865767424.0,1468944384.0,29587628032.0,61015.0,51464.0
12-04 09:40:14,6.723,0.588,92.689,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758334976.0,865767424.0,1468948480.0,29526024192.0,188903.0,164072.0
12-04 09:40:15,2.523,0.757,96.720,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1782079488.0,865767424.0,1468948480.0,29502279680.0,198674.0,172114.0
12-04 09:40:16,24.792,0.832,74.376,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2019905536.0,865767424.0,1468948480.0,29264453632.0,59545.0,52939.0
12-04 09:40:17,33.0,0.250,66.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2052751360.0,865767424.0,1468948480.0,29231607808.0,12131.0,25032.0
12-04 09:40:18,1.169,0.167,98.497,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2056097792.0,865767424.0,1468948480.0,29228261376.0,178774.0,98089.0
12-04 09:40:19,1.167,0.250,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2056724480.0,865767424.0,1468956672.0,29227626496.0,215555.0,109320.0
12-04 09:40:20,2.005,0.167,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2067009536.0,865767424.0,1468956672.0,29217341440.0,238388.0,130518.0
12-04 09:40:21,0.835,0.167,98.998,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2077167616.0,865767424.0,1468956672.0,29207183360.0,216148.0,109213.0
12-04 09:40:22,0.921,0.167,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2087833600.0,865767424.0,1468956672.0,29196517376.0,230281.0,108784.0
12-04 09:40:23,1.250,0.167,98.417,0.167,0.0,0.0,0.0,77824.0,0.0,6.0,2108911616.0,865767424.0,1468956672.0,29175439360.0,231005.0,137920.0
12-04 09:40:24,1.084,0.083,98.749,0.0,0.0,0.083,0.0,1044480.0,0.0,147.0,2109198336.0,865767424.0,1468956672.0,29175152640.0,215319.0,107185.0
12-04 09:40:25,2.583,0.250,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2085584896.0,865767424.0,1468960768.0,29198761984.0,243408.0,110244.0
12-04 09:40:26,3.005,0.250,96.745,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1992732672.0,865767424.0,1468964864.0,29291610112.0,227212.0,125317.0
12-04 09:40:27,1.001,0.167,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1989656576.0,865767424.0,1468964864.0,29294686208.0,214179.0,107435.0
12-04 09:40:28,1.089,0.084,98.576,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1993211904.0,865767424.0,1468964864.0,29291130880.0,215495.0,105030.0
12-04 09:40:29,1.089,0.084,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1999814656.0,865767424.0,1468964864.0,29284528128.0,232042.0,129700.0
12-04 09:40:30,1.337,0.084,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2000576512.0,865767424.0,1468964864.0,29283766272.0,213037.0,108924.0
12-04 09:40:31,1.087,0.084,98.829,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2001334272.0,865767424.0,1468968960.0,29283004416.0,224219.0,106716.0
12-04 09:40:32,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2005393408.0,865767424.0,1468968960.0,29278945280.0,238996.0,125706.0
12-04 09:40:33,1.086,0.251,98.496,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2011111424.0,865767424.0,1468968960.0,29273227264.0,218650.0,106920.0
12-04 09:40:34,1.420,0.084,98.413,0.0,0.0,0.084,0.0,32768.0,0.0,4.0,2016825344.0,865767424.0,1468968960.0,29267513344.0,227528.0,110779.0
12-04 09:40:35,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024566784.0,865767424.0,1468973056.0,29259767808.0,214745.0,120768.0
12-04 09:40:36,1.167,0.083,98.750,0.0,0.0,0.0,0.0,106496.0,0.0,7.0,2025582592.0,865767424.0,1468973056.0,29258752000.0,214440.0,105224.0
12-04 09:40:37,1.002,0.083,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2026213376.0,865767424.0,1468977152.0,29258117120.0,228828.0,111453.0
12-04 09:40:38,1.084,0.250,98.332,0.250,0.0,0.083,0.0,32768.0,0.0,4.0,2027610112.0,865767424.0,1468977152.0,29256720384.0,230107.0,128069.0
12-04 09:40:39,1.334,0.250,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2029387776.0,865767424.0,1468977152.0,29254942720.0,218139.0,106787.0
12-04 09:40:40,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2030911488.0,865767424.0,1468977152.0,29253419008.0,240813.0,116064.0
12-04 09:40:41,1.504,0.084,98.413,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2032435200.0,865767424.0,1468977152.0,29251895296.0,235216.0,120590.0
12-04 09:40:42,0.998,0.166,98.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2034593792.0,865767424.0,1468977152.0,29249736704.0,200375.0,105151.0
12-04 09:40:43,1.168,0.250,98.415,0.167,0.0,0.0,0.0,16384.0,0.0,1.0,2044870656.0,865767424.0,1468985344.0,29239451648.0,184675.0,116937.0
12-04 09:40:44,1.002,0.083,98.915,0.0,0.0,0.0,0.0,0.0,0.0,1.0,2048933888.0,865767424.0,1468985344.0,29235388416.0,154616.0,98756.0
12-04 09:40:45,1.085,0.250,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2052231168.0,865767424.0,1468989440.0,29232087040.0,316392.0,124176.0
12-04 09:40:46,1.337,0.167,98.496,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2064420864.0,865767424.0,1468989440.0,29219897344.0,237056.0,129883.0
12-04 09:40:47,1.170,0.251,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2066960384.0,865767424.0,1468989440.0,29217357824.0,200044.0,106658.0
12-04 09:40:48,1.003,0.251,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2067087360.0,865767424.0,1468989440.0,29217230848.0,246341.0,109678.0
12-04 09:40:49,1.252,0.250,98.331,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2067337216.0,865767424.0,1468993536.0,29216976896.0,243056.0,126358.0
12-04 09:40:50,1.087,0.0,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2069241856.0,865767424.0,1468993536.0,29215072256.0,222167.0,109472.0
12-04 09:40:51,0.919,0.084,98.997,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2069622784.0,865767424.0,1468993536.0,29214691328.0,198179.0,103109.0
12-04 09:40:52,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070847488.0,865767424.0,1468997632.0,29213462528.0,226120.0,123508.0
12-04 09:40:53,1.086,0.084,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2071142400.0,865767424.0,1468997632.0,29213167616.0,89172.0,100553.0
12-04 09:40:54,0.921,0.0,98.996,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2071396352.0,865767424.0,1468997632.0,29212913664.0,198991.0,108246.0
12-04 09:40:55,1.581,0.250,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2071519232.0,865767424.0,1469001728.0,29212786688.0,296834.0,139850.0
12-04 09:40:56,0.999,0.167,98.834,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2071900160.0,865767424.0,1469001728.0,29212405760.0,111217.0,93591.0
12-04 09:40:57,1.171,0.084,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2072313856.0,865767424.0,1469001728.0,29211992064.0,307410.0,123986.0
12-04 09:40:58,2.339,0.167,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074185728.0,865767424.0,1469001728.0,29210120192.0,262249.0,133116.0
12-04 09:40:59,1.166,0.0,98.585,0.167,0.0,0.083,0.0,40960.0,0.0,8.0,2074820608.0,865767424.0,1469001728.0,29209485312.0,211681.0,106580.0
12-04 09:41:00,1.083,0.250,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2075201536.0,865767424.0,1469001728.0,29209104384.0,228915.0,108577.0
12-04 09:41:01,1.333,0.083,98.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2075193344.0,865767424.0,1469009920.0,29209104384.0,208556.0,124103.0
12-04 09:41:02,1.003,0.167,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2083065856.0,865767424.0,1469009920.0,29201231872.0,225459.0,109202.0
12-04 09:41:03,1.085,0.167,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2092843008.0,865767424.0,1469009920.0,29191454720.0,229864.0,109010.0
12-04 09:41:04,1.250,0.083,98.500,0.083,0.0,0.083,0.0,32768.0,0.0,3.0,2103889920.0,865767424.0,1469009920.0,29180407808.0,220916.0,121712.0
12-04 09:41:05,1.250,0.167,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2108080128.0,865767424.0,1469009920.0,29176217600.0,221443.0,105922.0
12-04 09:41:06,1.002,0.083,98.831,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2108080128.0,865767424.0,1469009920.0,29176217600.0,216970.0,105253.0
12-04 09:41:07,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109468672.0,865767424.0,1469018112.0,29174820864.0,231015.0,127399.0
12-04 09:41:08,0.671,0.168,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2118737920.0,865767424.0,1469018112.0,29165551616.0,214855.0,110264.0
12-04 09:41:09,1.0,0.333,98.500,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,2127753216.0,865767424.0,1469018112.0,29156536320.0,231671.0,109065.0
12-04 09:41:10,1.084,0.167,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2139181056.0,865767424.0,1469018112.0,29145108480.0,227722.0,126476.0
12-04 09:41:11,0.669,0.167,99.164,0.0,0.0,0.0,0.0,106496.0,0.0,8.0,2141212672.0,865767424.0,1469018112.0,29143076864.0,220533.0,121680.0
12-04 09:41:12,1.166,0.333,98.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2142285824.0,865767424.0,1469018112.0,29142003712.0,240821.0,122430.0
12-04 09:41:13,1.168,0.250,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2142097408.0,865767424.0,1469022208.0,29142188032.0,233337.0,113050.0
12-04 09:41:14,0.751,0.250,98.832,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,2142093312.0,865767424.0,1469026304.0,29142188032.0,197018.0,101836.0
12-04 09:41:15,1.166,0.167,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2142216192.0,865767424.0,1469030400.0,29142061056.0,219202.0,124047.0
12-04 09:41:16,0.754,0.0,99.246,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2142216192.0,865767424.0,1469030400.0,29142061056.0,235697.0,114561.0
12-04 09:41:17,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2142597120.0,865767424.0,1469030400.0,29141680128.0,199218.0,104632.0
12-04 09:41:18,0.920,0.251,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2142724096.0,865767424.0,1469030400.0,29141553152.0,226938.0,123870.0
12-04 09:41:19,0.752,0.084,98.914,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2142724096.0,865767424.0,1469030400.0,29141553152.0,214321.0,106094.0
12-04 09:41:20,0.918,0.083,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2142715904.0,865767424.0,1469038592.0,29141553152.0,196937.0,100212.0
12-04 09:41:21,0.919,0.0,98.997,0.0,0.0,0.084,0.0,90112.0,0.0,10.0,2142715904.0,865767424.0,1469038592.0,29141553152.0,87584.0,102319.0
12-04 09:41:22,1.001,0.250,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2142715904.0,865767424.0,1469038592.0,29141553152.0,203777.0,109599.0
12-04 09:41:23,1.418,0.250,98.332,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2146779136.0,865767424.0,1469038592.0,29137489920.0,299730.0,136699.0
12-04 09:41:24,0.586,0.0,99.414,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2146779136.0,865767424.0,1469038592.0,29137489920.0,163623.0,82993.0
12-04 09:41:25,0.834,0.0,98.916,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2146181120.0,865767424.0,1469038592.0,29138087936.0,239255.0,83934.0
12-04 09:41:26,0.417,0.083,99.499,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2146304000.0,865767424.0,1469038592.0,29137965056.0,52089.0,52956.0
12-04 09:41:27,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2146304000.0,865767424.0,1469038592.0,29137965056.0,20308.0,34171.0
12-04 09:41:28,0.417,0.083,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2146304000.0,865767424.0,1469038592.0,29137965056.0,39394.0,55008.0
12-04 09:41:29,0.334,0.084,99.582,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2146299904.0,865767424.0,1469042688.0,29137965056.0,24168.0,39720.0
12-04 09:41:30,0.583,0.167,99.084,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2146299904.0,865767424.0,1469042688.0,29137965056.0,39681.0,55410.0
12-04 09:41:31,0.334,0.083,99.583,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2146426880.0,865767424.0,1469042688.0,29137838080.0,20882.0,35342.0
12-04 09:41:32,3.028,0.168,96.804,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153152512.0,865767424.0,1469046784.0,29131108352.0,299606.0,144892.0
12-04 09:41:33,4.465,0.084,95.282,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2155311104.0,865767424.0,1469046784.0,29128949760.0,1219519.0,469864.0
12-04 09:41:34,4.983,0.338,94.595,0.0,0.0,0.084,0.0,32768.0,0.0,5.0,2161422336.0,865767424.0,1469046784.0,29122838528.0,1200779.0,465777.0
12-04 09:41:35,3.623,0.337,95.956,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2162565120.0,865767424.0,1469046784.0,29121695744.0,1188864.0,461769.0
12-04 09:41:36,4.822,0.169,94.924,0.085,0.0,0.0,0.0,86016.0,0.0,7.0,2180722688.0,865767424.0,1469046784.0,29103538176.0,1190950.0,461806.0
12-04 09:41:37,4.051,0.253,95.696,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2183135232.0,865767424.0,1469046784.0,29101125632.0,1221271.0,470627.0
12-04 09:41:38,4.645,0.253,95.101,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184376320.0,865767424.0,1469050880.0,29099880448.0,1292167.0,611001.0
12-04 09:41:39,3.550,0.085,96.196,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2185003008.0,865767424.0,1469050880.0,29099253760.0,1190898.0,460779.0
12-04 09:41:40,3.976,0.254,95.601,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2185637888.0,865767424.0,1469050880.0,29098618880.0,1205337.0,472047.0
12-04 09:41:41,4.037,0.168,95.795,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2186113024.0,865767424.0,1469050880.0,29098143744.0,1221809.0,484318.0
12-04 09:41:42,4.958,0.168,94.622,0.252,0.0,0.0,0.0,24576.0,0.0,2.0,2187034624.0,865767424.0,1469050880.0,29097222144.0,1195499.0,470510.0
12-04 09:41:43,2.966,0.085,96.949,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187542528.0,865767424.0,1469050880.0,29096714240.0,1187299.0,472802.0
12-04 09:41:44,4.722,0.084,95.025,0.0,0.0,0.169,0.0,20480.0,0.0,1.0,2188050432.0,865767424.0,1469050880.0,29096206336.0,1194121.0,481425.0
12-04 09:41:45,4.810,0.338,94.852,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2191220736.0,865767424.0,1469054976.0,29093031936.0,1224670.0,481986.0
12-04 09:41:46,2.797,0.169,97.034,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2192486400.0,865767424.0,1469059072.0,29091762176.0,1196397.0,476754.0
12-04 09:41:47,4.300,0.169,95.363,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2194010112.0,865767424.0,1469059072.0,29090238464.0,1195417.0,475862.0
12-04 09:41:48,3.218,0.169,96.444,0.169,0.0,0.0,0.0,28672.0,0.0,3.0,2194644992.0,865767424.0,1469059072.0,29089603584.0,1192108.0,479244.0
12-04 09:41:49,5.453,0.168,94.379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2198327296.0,865767424.0,1469059072.0,29085921280.0,1220637.0,481789.0
12-04 09:41:50,3.117,0.253,96.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2199556096.0,865767424.0,1469059072.0,29084692480.0,1190243.0,472995.0
12-04 09:41:51,4.966,0.168,94.697,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,2206613504.0,865767424.0,1469059072.0,29077635072.0,1196254.0,473642.0
12-04 09:41:52,3.460,0.169,96.287,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210594816.0,865767424.0,1469059072.0,29073653760.0,1191997.0,478089.0
12-04 09:41:53,4.810,0.253,94.852,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2213818368.0,865767424.0,1469059072.0,29070430208.0,1237184.0,500551.0
12-04 09:41:54,3.286,0.337,96.293,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2215600128.0,865767424.0,1469063168.0,29068644352.0,1196329.0,481102.0
12-04 09:41:55,4.806,0.253,94.857,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2219290624.0,865767424.0,1469063168.0,29064953856.0,1196809.0,474980.0
12-04 09:41:56,3.117,0.168,96.546,0.0,0.0,0.168,0.0,77824.0,0.0,9.0,2222084096.0,865767424.0,1469063168.0,29062160384.0,1191610.0,479547.0
12-04 09:41:57,5.042,0.252,94.622,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2226941952.0,865767424.0,1469063168.0,29057302528.0,1222002.0,481914.0
12-04 09:41:58,3.130,0.169,96.616,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2229448704.0,865767424.0,1469063168.0,29054795776.0,1190188.0,477495.0
12-04 09:41:59,4.726,0.253,94.852,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2232242176.0,865767424.0,1469063168.0,29052002304.0,1194545.0,476759.0
12-04 09:42:00,5.072,0.169,94.505,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,2234400768.0,865767424.0,1469063168.0,29049843712.0,1198106.0,481197.0
12-04 09:42:01,3.451,0.253,96.212,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2234781696.0,865767424.0,1469063168.0,29049462784.0,1222384.0,486707.0
12-04 09:42:02,4.641,0.253,95.021,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2240208896.0,865767424.0,1469067264.0,29044031488.0,1196894.0,482597.0
12-04 09:42:03,3.361,0.168,96.387,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2242174976.0,865767424.0,1469067264.0,29042065408.0,1189616.0,478560.0
12-04 09:42:04,4.814,0.169,94.848,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2249125888.0,865767424.0,1469067264.0,29035114496.0,1198979.0,481829.0
12-04 09:42:05,3.212,0.169,96.534,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2250141696.0,865767424.0,1469067264.0,29034098688.0,1220839.0,484563.0
12-04 09:42:06,5.135,0.253,94.360,0.168,0.0,0.084,0.0,77824.0,0.0,7.0,2256617472.0,865767424.0,1469067264.0,29027622912.0,1197359.0,478222.0
12-04 09:42:07,3.550,0.085,96.281,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2258427904.0,865767424.0,1469067264.0,29025812480.0,1189740.0,476932.0
12-04 09:42:08,5.051,0.253,94.613,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2264870912.0,865767424.0,1469067264.0,29019369472.0,1199326.0,483302.0
12-04 09:42:09,3.862,0.168,95.802,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,2266644480.0,865767424.0,1469071360.0,29017591808.0,1214870.0,483155.0
12-04 09:42:10,5.046,0.168,94.786,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2269573120.0,865767424.0,1469071360.0,29014663168.0,1202600.0,477562.0
12-04 09:42:11,3.288,0.337,96.290,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2271096832.0,865767424.0,1469071360.0,29013139456.0,1192867.0,483192.0
12-04 09:42:12,4.818,0.254,94.590,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,2275962880.0,865767424.0,1469071360.0,29008273408.0,1197597.0,479343.0
12-04 09:42:13,3.629,0.169,96.203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277654528.0,865767424.0,1469071360.0,29006581760.0,1232933.0,503598.0
12-04 09:42:14,4.469,0.084,95.278,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2280112128.0,865767424.0,1469071360.0,29004124160.0,1204025.0,476874.0
12-04 09:42:15,4.814,0.253,94.932,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2284204032.0,865767424.0,1469075456.0,29000028160.0,1192338.0,477907.0
12-04 09:42:16,3.797,0.169,95.865,0.0,0.0,0.169,0.0,61440.0,0.0,5.0,2284929024.0,865767424.0,1469079552.0,28999299072.0,1194975.0,480189.0
12-04 09:42:17,5.462,0.252,94.202,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289213440.0,865767424.0,1469079552.0,28995014656.0,1225462.0,487226.0
12-04 09:42:18,3.120,0.253,96.374,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,2290769920.0,865767424.0,1469079552.0,28993458176.0,1189945.0,478272.0
12-04 09:42:19,5.316,0.253,94.346,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2296356864.0,865767424.0,1469079552.0,28987871232.0,1196888.0,481528.0
12-04 09:42:20,2.956,0.084,96.791,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2296516608.0,865767424.0,1469079552.0,28987711488.0,1194529.0,484110.0
12-04 09:42:21,5.793,0.168,94.039,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2304102400.0,865767424.0,1469079552.0,28980125696.0,1221691.0,480661.0
12-04 09:42:22,3.616,0.084,96.215,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305499136.0,865767424.0,1469079552.0,28978728960.0,1191779.0,477283.0
12-04 09:42:23,4.569,0.254,95.093,0.0,0.0,0.085,0.0,73728.0,0.0,6.0,2312609792.0,865767424.0,1469079552.0,28971618304.0,1208060.0,494469.0
12-04 09:42:24,3.448,0.252,95.963,0.252,0.0,0.084,0.0,28672.0,0.0,3.0,2315272192.0,865767424.0,1469083648.0,28968951808.0,1194675.0,483151.0
12-04 09:42:25,4.806,0.253,94.857,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2318295040.0,865767424.0,1469083648.0,28965928960.0,1228168.0,490161.0
12-04 09:42:26,4.384,0.337,95.278,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2322001920.0,865767424.0,1469083648.0,28962222080.0,1192124.0,475216.0
12-04 09:42:27,4.549,0.253,95.114,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324668416.0,865767424.0,1469083648.0,28959555584.0,1192103.0,481091.0
12-04 09:42:28,4.205,0.084,95.711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2329620480.0,865767424.0,1469083648.0,28954603520.0,1196796.0,481675.0
12-04 09:42:29,4.403,0.254,95.258,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2327842816.0,865767424.0,1469083648.0,28956381184.0,1226111.0,486475.0
12-04 09:42:30,3.872,0.168,95.707,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2331398144.0,865767424.0,1469083648.0,28952825856.0,1188949.0,477015.0
12-04 09:42:31,4.480,0.169,95.266,0.0,0.0,0.085,0.0,77824.0,0.0,8.0,2335715328.0,865767424.0,1469083648.0,28948508672.0,1184324.0,476505.0
12-04 09:42:32,3.020,0.084,96.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338168832.0,865767424.0,1469087744.0,28946051072.0,930380.0,387761.0
12-04 09:42:33,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338758656.0,865767424.0,1469087744.0,28945461248.0,43522.0,166471.0
12-04 09:42:34,0.501,0.250,99.249,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2338758656.0,865767424.0,1469087744.0,28945461248.0,39277.0,69183.0
12-04 09:42:35,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338758656.0,865767424.0,1469087744.0,28945461248.0,39111.0,68631.0
12-04 09:42:36,0.167,0.167,99.499,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,2338758656.0,865767424.0,1469087744.0,28945461248.0,38223.0,67074.0
12-04 09:42:37,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338885632.0,865767424.0,1469087744.0,28945334272.0,37677.0,66286.0
12-04 09:42:38,3.833,0.083,96.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327871488.0,865767424.0,1469091840.0,28956344320.0,626746.0,294731.0
12-04 09:42:39,5.843,0.417,93.489,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2312151040.0,865767424.0,1469091840.0,28972064768.0,1505739.0,601138.0
12-04 09:42:40,6.365,0.419,93.216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2177679360.0,865767424.0,1469095936.0,29106532352.0,1508757.0,602999.0
12-04 09:42:41,5.546,0.168,94.202,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2181521408.0,865767424.0,1469095936.0,29102690304.0,1505516.0,603397.0
12-04 09:42:42,6.511,0.167,93.239,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2181996544.0,865767424.0,1469095936.0,29102215168.0,1514028.0,606479.0
12-04 09:42:43,6.583,0.417,92.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2184663040.0,865767424.0,1469095936.0,29099548672.0,1504587.0,606646.0
12-04 09:42:44,6.010,0.501,93.406,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2188853248.0,865767424.0,1469095936.0,29095358464.0,1511691.0,608703.0
12-04 09:42:45,6.339,0.250,93.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2191486976.0,865767424.0,1469095936.0,29092724736.0,1516299.0,606816.0
12-04 09:42:46,6.187,0.167,93.645,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2193006592.0,865767424.0,1469100032.0,29091201024.0,1496655.0,609439.0
12-04 09:42:47,6.645,0.166,93.023,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2194939904.0,865767424.0,1469104128.0,29089263616.0,1528417.0,613715.0
12-04 09:42:48,6.594,0.167,92.988,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2195828736.0,865767424.0,1469104128.0,29088374784.0,1517809.0,608574.0
12-04 09:42:49,6.109,0.335,93.473,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2197319680.0,865767424.0,1469104128.0,29086883840.0,1503827.0,610394.0
12-04 09:42:50,6.005,0.500,93.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2203193344.0,865767424.0,1469104128.0,29081010176.0,1516902.0,607365.0
12-04 09:42:51,5.779,0.251,93.802,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2210938880.0,865767424.0,1469104128.0,29073264640.0,1509526.0,612530.0
12-04 09:42:52,6.444,0.418,93.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2214903808.0,865767424.0,1469104128.0,29069299712.0,1504497.0,609941.0
12-04 09:42:53,6.056,0.336,93.524,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221477888.0,865767424.0,1469104128.0,29062725632.0,1525251.0,624190.0
12-04 09:42:54,6.104,0.251,93.395,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,2224525312.0,865767424.0,1469104128.0,29059678208.0,1507522.0,614856.0
12-04 09:42:55,6.203,0.168,93.630,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2226683904.0,865767424.0,1469104128.0,29057519616.0,1507695.0,614397.0
12-04 09:42:56,6.611,0.251,93.054,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,2230145024.0,865767424.0,1469104128.0,29054058496.0,1506078.0,608241.0
12-04 09:42:57,6.025,0.251,93.724,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234814464.0,865767424.0,1469108224.0,29049384960.0,1504321.0,615124.0
12-04 09:42:58,5.214,0.252,94.365,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2238877696.0,865767424.0,1469108224.0,29045321728.0,1507397.0,613667.0
12-04 09:42:59,6.678,0.417,92.905,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240020480.0,865767424.0,1469108224.0,29044178944.0,1508458.0,618126.0
12-04 09:43:00,6.287,0.251,93.127,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2246791168.0,865767424.0,1469108224.0,29037408256.0,1506371.0,616696.0
12-04 09:43:01,5.383,0.168,94.449,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2248568832.0,865767424.0,1469108224.0,29035630592.0,1518807.0,613515.0
12-04 09:43:02,6.355,0.418,93.144,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2251583488.0,865767424.0,1469108224.0,29032615936.0,1502366.0,612886.0
12-04 09:43:03,5.709,0.420,93.787,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253901824.0,865767424.0,1469108224.0,29030297600.0,1509246.0,613397.0
12-04 09:43:04,6.500,0.583,92.833,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2258059264.0,865767424.0,1469108224.0,29026140160.0,1527380.0,623044.0
12-04 09:43:05,6.739,0.333,92.845,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260975616.0,865767424.0,1469112320.0,29023219712.0,1511985.0,613281.0
12-04 09:43:06,5.798,0.252,93.782,0.168,0.0,0.0,0.0,98304.0,0.0,11.0,2264752128.0,865767424.0,1469112320.0,29019443200.0,1508434.0,615135.0
12-04 09:43:07,6.145,0.253,93.603,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2270117888.0,865767424.0,1469112320.0,29014077440.0,1511748.0,616296.0
12-04 09:43:08,6.733,0.499,92.685,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2274721792.0,865767424.0,1469112320.0,29009473536.0,1506998.0,613441.0
12-04 09:43:09,6.187,0.251,93.478,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2275704832.0,865767424.0,1469112320.0,29008490496.0,1502998.0,611701.0
12-04 09:43:10,6.370,0.084,93.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2281545728.0,865767424.0,1469112320.0,29002649600.0,1507674.0,612585.0
12-04 09:43:11,6.124,0.336,93.289,0.168,0.0,0.084,0.0,94208.0,0.0,7.0,2287382528.0,865767424.0,1469116416.0,28996808704.0,1507551.0,614503.0
12-04 09:43:12,5.917,0.333,93.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294120448.0,865767424.0,1469116416.0,28990070784.0,1506417.0,616318.0
12-04 09:43:13,7.321,0.333,92.263,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2298908672.0,865767424.0,1469116416.0,28985282560.0,1508226.0,614336.0
12-04 09:43:14,6.951,0.168,92.797,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304651264.0,865767424.0,1469116416.0,28979539968.0,1507622.0,615056.0
12-04 09:43:15,5.931,0.334,93.651,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2308173824.0,865767424.0,1469116416.0,28976017408.0,1523063.0,635323.0
12-04 09:43:16,7.321,0.083,92.596,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2310803456.0,865767424.0,1469120512.0,28973383680.0,1504689.0,616526.0
12-04 09:43:17,5.793,0.420,93.619,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,2312773632.0,865767424.0,1469120512.0,28971413504.0,1509766.0,616081.0
12-04 09:43:18,6.444,0.251,93.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319880192.0,865767424.0,1469124608.0,28964302848.0,1504497.0,614776.0
12-04 09:43:19,5.813,0.084,94.019,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2326355968.0,865767424.0,1469124608.0,28957827072.0,1515119.0,614820.0
12-04 09:43:20,6.505,0.334,93.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2331815936.0,865767424.0,1469124608.0,28952367104.0,1512890.0,616453.0
12-04 09:43:21,5.956,0.336,93.624,0.084,0.0,0.0,0.0,69632.0,0.0,5.0,2334482432.0,865767424.0,1469124608.0,28949700608.0,1512254.0,617221.0
12-04 09:43:22,6.177,0.334,93.406,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2337751040.0,865767424.0,1469124608.0,28946432000.0,1511119.0,617554.0
12-04 09:43:23,7.107,0.167,92.475,0.084,0.0,0.167,0.0,73728.0,0.0,6.0,2342354944.0,865767424.0,1469124608.0,28941828096.0,1523346.0,630494.0
12-04 09:43:24,6.639,0.249,93.029,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2346958848.0,865767424.0,1469124608.0,28937224192.0,1503370.0,613297.0
12-04 09:43:25,7.358,0.251,92.308,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353274880.0,865767424.0,1469124608.0,28930908160.0,1506529.0,612994.0
12-04 09:43:26,6.198,0.503,93.300,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2353909760.0,865767424.0,1469124608.0,28930273280.0,1503178.0,614434.0
12-04 09:43:27,6.628,0.252,93.037,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2359017472.0,865767424.0,1469128704.0,28925161472.0,1503086.0,612623.0
12-04 09:43:28,6.339,0.250,93.328,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2364952576.0,865767424.0,1469128704.0,28919226368.0,1505217.0,615173.0
12-04 09:43:29,5.951,0.251,93.630,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2368389120.0,865767424.0,1469128704.0,28915789824.0,1507647.0,619110.0
12-04 09:43:30,6.516,0.334,92.982,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377023488.0,865767424.0,1469128704.0,28907155456.0,1503551.0,613075.0
12-04 09:43:31,6.850,0.418,92.732,0.0,0.0,0.0,0.0,69632.0,0.0,7.0,2379689984.0,865767424.0,1469128704.0,28904488960.0,1504658.0,616616.0
12-04 09:43:32,7.089,0.167,92.577,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2387034112.0,865767424.0,1469128704.0,28897144832.0,1510299.0,618526.0
12-04 09:43:33,6.355,0.502,93.144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2392735744.0,865767424.0,1469128704.0,28891443200.0,1516540.0,616614.0
12-04 09:43:34,5.621,0.336,93.876,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2396545024.0,865767424.0,1469128704.0,28887633920.0,1527786.0,633173.0
12-04 09:43:35,6.025,0.251,93.473,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2401656832.0,865767424.0,1469128704.0,28882522112.0,1508093.0,614139.0
12-04 09:43:36,6.873,0.084,92.875,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2406731776.0,865767424.0,1469132800.0,28877443072.0,1510616.0,617655.0
12-04 09:43:37,6.489,0.166,93.261,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2408636416.0,865767424.0,1469132800.0,28875538432.0,1506685.0,616212.0
12-04 09:43:38,4.583,0.167,95.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2410213376.0,865767424.0,1469132800.0,28873961472.0,955759.0,419190.0
12-04 09:43:39,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2411175936.0,865767424.0,1469132800.0,28872998912.0,62216.0,221726.0
12-04 09:43:40,0.503,0.084,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2411175936.0,865767424.0,1469132800.0,28872998912.0,55989.0,99586.0
12-04 09:43:41,1.337,0.084,98.413,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2411683840.0,865767424.0,1469132800.0,28872491008.0,56074.0,99707.0
12-04 09:43:42,0.999,0.167,98.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412191744.0,865767424.0,1469132800.0,28871983104.0,57337.0,101581.0
12-04 09:43:43,0.503,0.084,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412191744.0,865767424.0,1469132800.0,28871983104.0,55343.0,98409.0
12-04 09:43:44,4.066,0.581,95.187,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2395553792.0,865767424.0,1469136896.0,28888616960.0,813410.0,374203.0
12-04 09:43:45,8.083,0.417,91.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2320596992.0,865767424.0,1469140992.0,28963569664.0,1824334.0,734809.0
12-04 09:43:46,8.209,0.166,91.459,0.0,0.0,0.166,0.0,73728.0,0.0,8.0,2233458688.0,865767424.0,1469145088.0,29050703872.0,1825853.0,738750.0
12-04 09:43:47,7.654,0.250,91.847,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,2185400320.0,865767424.0,1469145088.0,29098762240.0,1807483.0,743394.0
12-04 09:43:48,8.340,0.248,91.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2186702848.0,865767424.0,1469145088.0,29097459712.0,1805056.0,744393.0
12-04 09:43:49,8.526,0.166,91.225,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2191179776.0,865767424.0,1469145088.0,29092982784.0,1822685.0,732404.0
12-04 09:43:50,7.315,0.416,92.020,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2197241856.0,865767424.0,1469145088.0,29086920704.0,1816402.0,742788.0
12-04 09:43:51,8.063,0.499,91.438,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2201907200.0,865767424.0,1469145088.0,29082255360.0,1824131.0,743391.0
12-04 09:43:52,7.185,0.251,92.565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2203017216.0,865767424.0,1469145088.0,29081145344.0,1811267.0,748309.0
12-04 09:43:53,8.216,0.166,91.452,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2204033024.0,865767424.0,1469149184.0,29080125440.0,1842965.0,768912.0
12-04 09:43:54,7.429,0.417,91.987,0.0,0.0,0.167,0.0,28672.0,0.0,7.0,2212220928.0,865767424.0,1469149184.0,29071937536.0,1822694.0,750422.0
12-04 09:43:55,8.285,0.249,91.466,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2218061824.0,865767424.0,1469149184.0,29066096640.0,1800878.0,751020.0
12-04 09:43:56,7.917,0.250,91.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2228252672.0,865767424.0,1469149184.0,29055905792.0,1812538.0,754156.0
12-04 09:43:57,7.404,0.250,92.263,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2229108736.0,865767424.0,1469149184.0,29055049728.0,1821241.0,748417.0
12-04 09:43:58,8.375,0.498,90.962,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2231656448.0,865767424.0,1469149184.0,29052502016.0,1817373.0,741980.0
12-04 09:43:59,7.731,0.416,91.687,0.083,0.0,0.083,0.0,32768.0,0.0,3.0,2237112320.0,865771520.0,1469149184.0,29047042048.0,1821227.0,753351.0
12-04 09:44:00,8.652,0.166,91.098,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241175552.0,865771520.0,1469149184.0,29042978816.0,1811226.0,746909.0
12-04 09:44:01,6.833,0.417,92.583,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2245238784.0,865771520.0,1469149184.0,29038915584.0,1819507.0,751566.0
12-04 09:44:02,8.534,0.083,91.384,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2250027008.0,865771520.0,1469153280.0,29034123264.0,1823022.0,748877.0
12-04 09:44:03,8.887,0.332,90.698,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2258280448.0,865771520.0,1469153280.0,29025869824.0,1798303.0,750235.0
12-04 09:44:04,7.635,0.249,92.033,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2264121344.0,865771520.0,1469153280.0,29020028928.0,1812528.0,755807.0
12-04 09:44:05,8.153,0.250,91.348,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2268344320.0,865771520.0,1469153280.0,29015805952.0,1825312.0,746781.0
12-04 09:44:06,7.410,0.250,92.256,0.0,0.0,0.083,0.0,73728.0,0.0,7.0,2273042432.0,865771520.0,1469153280.0,29011107840.0,1814280.0,745916.0
12-04 09:44:07,8.569,0.250,91.181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2280026112.0,865771520.0,1469153280.0,29004124160.0,1820494.0,749865.0
12-04 09:44:08,8.146,0.333,91.438,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2284974080.0,865771520.0,1469157376.0,28999172096.0,1816293.0,751199.0
12-04 09:44:09,8.195,0.248,91.391,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2287132672.0,865771520.0,1469157376.0,28997013504.0,1821393.0,747312.0
12-04 09:44:10,7.897,0.166,91.854,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2295701504.0,865771520.0,1469157376.0,28988444672.0,1809994.0,753414.0
12-04 09:44:11,8.319,0.083,91.348,0.166,0.0,0.083,0.0,98304.0,0.0,10.0,2302115840.0,865771520.0,1469157376.0,28982030336.0,1813356.0,748309.0
12-04 09:44:12,7.801,0.166,91.950,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2305347584.0,865771520.0,1469157376.0,28978798592.0,1817631.0,754825.0
12-04 09:44:13,8.465,0.415,90.954,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2310402048.0,865771520.0,1469157376.0,28973744128.0,1811713.0,740246.0
12-04 09:44:14,7.404,0.333,92.097,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2316111872.0,865771520.0,1469161472.0,28968030208.0,1815426.0,747850.0
12-04 09:44:15,8.706,0.166,91.045,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2323316736.0,865771520.0,1469161472.0,28960825344.0,1825362.0,747402.0
12-04 09:44:16,7.954,0.331,91.466,0.166,0.0,0.083,0.0,90112.0,0.0,7.0,2329407488.0,865771520.0,1469165568.0,28954730496.0,1815707.0,746863.0
12-04 09:44:17,8.638,0.249,91.030,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2337058816.0,865771520.0,1469165568.0,28947079168.0,1817000.0,747621.0
12-04 09:44:18,7.673,0.0,92.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2342739968.0,865771520.0,1469165568.0,28941398016.0,1822076.0,754365.0
12-04 09:44:19,8.444,0.248,91.142,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2349563904.0,865771520.0,1469165568.0,28934574080.0,1801443.0,751134.0
12-04 09:44:20,7.801,0.166,91.867,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2355183616.0,865771520.0,1469165568.0,28928954368.0,1812147.0,749580.0
12-04 09:44:21,8.229,0.249,91.521,0.0,0.0,0.0,0.0,90112.0,0.0,12.0,2360803328.0,865771520.0,1469165568.0,28923334656.0,1808347.0,735983.0
12-04 09:44:22,8.216,0.332,91.120,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2363305984.0,865771520.0,1469169664.0,28920827904.0,1813970.0,749629.0
12-04 09:44:23,8.195,0.331,91.474,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2369974272.0,865771520.0,1469169664.0,28914159616.0,1830346.0,762098.0
12-04 09:44:24,8.588,0.248,91.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373971968.0,865771520.0,1469169664.0,28910161920.0,1830023.0,752324.0
12-04 09:44:25,8.313,0.249,91.438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378797056.0,865771520.0,1469169664.0,28905336832.0,1819660.0,749716.0
12-04 09:44:26,8.865,0.331,90.721,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2381123584.0,865771520.0,1469169664.0,28903010304.0,1811630.0,751907.0
12-04 09:44:27,9.136,0.249,90.615,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384805888.0,865771520.0,1469169664.0,28899328000.0,1808629.0,751014.0
12-04 09:44:28,7.954,0.497,91.384,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2390138880.0,865771520.0,1469169664.0,28893995008.0,1808875.0,746408.0
12-04 09:44:29,7.724,0.249,91.944,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2392772608.0,865771520.0,1469169664.0,28891361280.0,1815526.0,739956.0
12-04 09:44:30,8.699,0.331,90.886,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2398932992.0,865771520.0,1469169664.0,28885200896.0,1820924.0,749775.0
12-04 09:44:31,7.423,0.167,92.160,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2404925440.0,865771520.0,1469173760.0,28879204352.0,1815292.0,744860.0
12-04 09:44:32,8.167,0.250,91.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2411790336.0,865771520.0,1469173760.0,28872339456.0,1814442.0,749058.0
12-04 09:44:33,8.138,0.168,91.611,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2414133248.0,865771520.0,1469173760.0,28869996544.0,1834770.0,752614.0
12-04 09:44:34,7.980,0.166,91.438,0.249,0.0,0.166,0.0,53248.0,0.0,4.0,2419433472.0,865771520.0,1469173760.0,28864696320.0,1810795.0,752351.0
12-04 09:44:35,7.937,0.084,91.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2427273216.0,865771520.0,1469173760.0,28856856576.0,1790846.0,746290.0
12-04 09:44:36,8.070,0.250,91.514,0.0,0.0,0.166,0.0,81920.0,0.0,6.0,2432290816.0,865771520.0,1469173760.0,28851838976.0,1827422.0,757416.0
12-04 09:44:37,8.223,0.166,91.528,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2436067328.0,865771520.0,1469173760.0,28848062464.0,1813912.0,746895.0
12-04 09:44:38,9.098,0.496,90.240,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2440925184.0,865771520.0,1469173760.0,28843204608.0,1810800.0,740543.0
12-04 09:44:39,7.494,0.250,92.256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2446032896.0,865771520.0,1469177856.0,28838092800.0,1818760.0,752814.0
12-04 09:44:40,8.491,0.165,91.096,0.082,0.0,0.165,0.0,12288.0,0.0,2.0,2449174528.0,865771520.0,1469177856.0,28834951168.0,1818906.0,749626.0
12-04 09:44:41,9.461,0.166,90.290,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2456236032.0,865771520.0,1469177856.0,28827889664.0,1816807.0,748225.0
12-04 09:44:42,7.417,0.167,92.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2462330880.0,865771520.0,1469177856.0,28821794816.0,1819020.0,753304.0
12-04 09:44:43,7.877,0.415,91.459,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2469568512.0,865771520.0,1469177856.0,28814557184.0,1792916.0,750119.0
12-04 09:44:44,5.917,0.333,93.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2475819008.0,865771520.0,1469177856.0,28808306688.0,1104930.0,493127.0
12-04 09:44:45,0.919,0.0,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2477314048.0,865771520.0,1469177856.0,28806811648.0,78803.0,274668.0
12-04 09:44:46,0.751,0.250,98.748,0.250,0.0,0.0,0.0,98304.0,0.0,8.0,2477309952.0,865771520.0,1469181952.0,28806811648.0,73168.0,130897.0
12-04 09:44:47,0.921,0.167,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2477305856.0,865771520.0,1469186048.0,28806811648.0,74117.0,132535.0
12-04 09:44:48,1.003,0.084,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2477305856.0,865771520.0,1469186048.0,28806811648.0,73899.0,132111.0
12-04 09:44:49,1.167,0.167,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2477305856.0,865771520.0,1469186048.0,28806811648.0,74911.0,134049.0
12-04 09:44:50,4.337,0.167,95.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2446532608.0,865771520.0,1469190144.0,28837580800.0,833095.0,409574.0
12-04 09:44:51,8.887,0.581,90.282,0.083,0.0,0.166,0.0,86016.0,0.0,7.0,2377203712.0,865771520.0,1469190144.0,28906909696.0,2117678.0,859549.0
12-04 09:44:52,9.318,0.333,90.266,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2307813376.0,865771520.0,1469190144.0,28976300032.0,2117131.0,860776.0
12-04 09:44:53,8.659,0.416,90.674,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2191044608.0,865771520.0,1469190144.0,29093068800.0,2146774.0,886672.0
12-04 09:44:54,8.624,0.415,90.879,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2194780160.0,865771520.0,1469190144.0,29089333248.0,2128918.0,877064.0
12-04 09:44:55,8.721,0.415,90.698,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2203893760.0,865771520.0,1469190144.0,29080219648.0,2109717.0,870811.0
12-04 09:44:56,9.023,0.251,90.643,0.0,0.0,0.084,0.0,81920.0,0.0,9.0,2212933632.0,865771520.0,1469194240.0,29071175680.0,2135194.0,866907.0
12-04 09:44:57,7.873,0.419,91.290,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2219155456.0,865771520.0,1469194240.0,29064953856.0,2129916.0,874304.0
12-04 09:44:58,8.291,0.335,91.206,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2219012096.0,865771520.0,1469194240.0,29065097216.0,2115657.0,874074.0
12-04 09:44:59,8.681,0.417,90.735,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223091712.0,865771520.0,1469194240.0,29061017600.0,2130570.0,871226.0
12-04 09:45:00,8.438,0.084,91.395,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2226487296.0,865771520.0,1469194240.0,29057622016.0,2137490.0,875445.0
12-04 09:45:01,8.826,0.416,90.674,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2228932608.0,865771520.0,1469194240.0,29055176704.0,2096409.0,873456.0
12-04 09:45:02,8.696,0.418,90.886,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234011648.0,865771520.0,1469194240.0,29050097664.0,2131275.0,868220.0
12-04 09:45:03,10.008,0.248,89.578,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2244227072.0,865771520.0,1469198336.0,29039878144.0,2126390.0,870912.0
12-04 09:45:04,9.219,0.415,90.199,0.0,0.0,0.166,0.0,24576.0,0.0,6.0,2249879552.0,865771520.0,1469198336.0,29034225664.0,2122035.0,874383.0
12-04 09:45:05,8.417,0.333,91.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2258546688.0,865771520.0,1469198336.0,29025558528.0,2115801.0,868871.0
12-04 09:45:06,8.870,0.586,90.377,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2268352512.0,865771520.0,1469198336.0,29015752704.0,2135615.0,876976.0
12-04 09:45:07,8.033,0.335,91.548,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2276290560.0,865771520.0,1469198336.0,29007814656.0,2114138.0,868460.0
12-04 09:45:08,8.939,0.334,90.476,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2284957696.0,865771520.0,1469198336.0,28999147520.0,2118772.0,876041.0
12-04 09:45:09,8.826,0.333,90.674,0.083,0.0,0.083,0.0,36864.0,0.0,3.0,2288635904.0,865771520.0,1469202432.0,28995465216.0,2137402.0,874013.0
12-04 09:45:10,8.811,0.249,90.607,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2294730752.0,865771520.0,1469202432.0,28989370368.0,2140322.0,890078.0
12-04 09:45:11,8.382,0.251,91.199,0.0,0.0,0.168,0.0,73728.0,0.0,6.0,2299047936.0,865771520.0,1469202432.0,28985053184.0,2108048.0,872798.0
12-04 09:45:12,9.718,0.332,89.867,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2307088384.0,865771520.0,1469202432.0,28977012736.0,2132316.0,872987.0
12-04 09:45:13,8.229,0.582,90.856,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2311458816.0,865771520.0,1469202432.0,28972642304.0,2131621.0,881062.0
12-04 09:45:14,8.939,0.501,90.560,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2320728064.0,865771520.0,1469202432.0,28963373056.0,2093698.0,864167.0
12-04 09:45:15,8.569,0.416,90.765,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2327359488.0,865771520.0,1469206528.0,28956737536.0,2137902.0,875437.0
12-04 09:45:16,9.0,0.417,90.417,0.0,0.0,0.167,0.0,81920.0,0.0,7.0,2336530432.0,865771520.0,1469210624.0,28947562496.0,2129932.0,880168.0
12-04 09:45:17,8.917,0.333,90.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341863424.0,865771520.0,1469210624.0,28942229504.0,2111319.0,869649.0
12-04 09:45:18,8.735,0.333,90.849,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2348687360.0,865771520.0,1469210624.0,28935405568.0,2125754.0,870644.0
12-04 09:45:19,9.817,0.333,89.684,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2353926144.0,865771520.0,1469210624.0,28930166784.0,2135349.0,885710.0
12-04 09:45:20,9.272,0.166,90.397,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2356178944.0,865771520.0,1469210624.0,28927913984.0,2102170.0,875501.0
12-04 09:45:21,8.718,0.251,90.780,0.168,0.0,0.084,0.0,110592.0,0.0,8.0,2362052608.0,865771520.0,1469210624.0,28922040320.0,2124215.0,869837.0
12-04 09:45:22,8.569,0.499,90.765,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2371862528.0,865771520.0,1469210624.0,28912230400.0,2125810.0,878750.0
12-04 09:45:23,9.643,0.333,89.859,0.0,0.0,0.166,0.0,61440.0,0.0,4.0,2379034624.0,865771520.0,1469210624.0,28905058304.0,2138420.0,893564.0
12-04 09:45:24,9.008,0.250,90.659,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2383761408.0,865771520.0,1469214720.0,28900327424.0,2120206.0,881854.0
12-04 09:45:25,9.768,0.414,89.652,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2391728128.0,865771520.0,1469214720.0,28892360704.0,2130803.0,875456.0
12-04 09:45:26,9.417,0.167,90.333,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2399567872.0,865771520.0,1469214720.0,28884520960.0,2113848.0,877779.0
12-04 09:45:27,7.827,0.500,91.257,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2406617088.0,865771520.0,1469214720.0,28877471744.0,2119799.0,879338.0
12-04 09:45:28,9.228,0.419,90.185,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2414329856.0,865771520.0,1469214720.0,28869758976.0,2133822.0,877453.0
12-04 09:45:29,8.285,0.502,91.213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2417631232.0,865771520.0,1469214720.0,28866457600.0,2128908.0,888748.0
12-04 09:45:30,9.015,0.417,90.401,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2424995840.0,865771520.0,1469214720.0,28859092992.0,2106795.0,878070.0
12-04 09:45:31,9.167,0.417,90.250,0.0,0.0,0.167,0.0,90112.0,0.0,12.0,2433470464.0,865771520.0,1469214720.0,28850618368.0,2126854.0,872009.0
12-04 09:45:32,8.264,0.501,91.152,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2443096064.0,865771520.0,1469214720.0,28840992768.0,2110075.0,876352.0
12-04 09:45:33,9.380,0.251,90.117,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2448642048.0,865771520.0,1469218816.0,28835442688.0,2119005.0,889736.0
12-04 09:45:34,8.887,0.415,90.449,0.0,0.0,0.249,0.0,12288.0,0.0,3.0,2454323200.0,865771520.0,1469218816.0,28829761536.0,2133790.0,875976.0
12-04 09:45:35,9.440,0.251,90.142,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2463559680.0,865771520.0,1469218816.0,28820525056.0,2131800.0,884587.0
12-04 09:45:36,8.855,0.501,90.393,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2466869248.0,865771520.0,1469218816.0,28817215488.0,2103659.0,879942.0
12-04 09:45:37,8.180,0.167,91.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2472542208.0,865771520.0,1469218816.0,28811542528.0,2125084.0,878671.0
12-04 09:45:38,10.325,0.500,89.092,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2475794432.0,865771520.0,1469218816.0,28808290304.0,2135936.0,883757.0
12-04 09:45:39,9.159,0.250,90.341,0.167,0.0,0.083,0.0,61440.0,0.0,13.0,2479210496.0,865771520.0,1469218816.0,28804874240.0,2123887.0,882428.0
12-04 09:45:40,8.833,0.500,90.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2482671616.0,865771520.0,1469218816.0,28801413120.0,2110878.0,881868.0
12-04 09:45:41,9.197,0.418,90.301,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2492030976.0,865771520.0,1469222912.0,28792049664.0,2134549.0,883362.0
12-04 09:45:42,9.250,0.333,90.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2495078400.0,865771520.0,1469222912.0,28789002240.0,2122967.0,887835.0
12-04 09:45:43,9.742,0.500,89.675,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2500091904.0,865771520.0,1469222912.0,28783988736.0,2104162.0,881690.0
12-04 09:45:44,9.144,0.333,90.357,0.0,0.0,0.166,0.0,20480.0,0.0,1.0,2509488128.0,865771520.0,1469222912.0,28774592512.0,2133405.0,886116.0
12-04 09:45:45,9.076,0.416,90.092,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2518315008.0,865771520.0,1469222912.0,28765765632.0,2126344.0,890184.0
12-04 09:45:46,10.067,0.416,89.351,0.0,0.0,0.166,0.0,69632.0,0.0,6.0,2537672704.0,865771520.0,1469227008.0,28746403840.0,2118331.0,890514.0
12-04 09:45:47,8.659,0.333,91.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543861760.0,865771520.0,1469227008.0,28740214784.0,2103720.0,877889.0
12-04 09:45:48,8.074,0.421,91.421,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2548150272.0,865771520.0,1469227008.0,28735926272.0,2144353.0,902884.0
12-04 09:45:49,8.459,0.419,90.955,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2555826176.0,865771520.0,1469231104.0,28728246272.0,2111182.0,888896.0
12-04 09:45:50,6.778,0.335,92.803,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2558398464.0,865771520.0,1469231104.0,28725673984.0,1414923.0,628932.0
12-04 09:45:51,0.503,0.168,99.246,0.084,0.0,0.0,0.0,90112.0,0.0,8.0,2558525440.0,865771520.0,1469231104.0,28725547008.0,98224.0,332592.0
12-04 09:45:52,1.166,0.167,98.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560135168.0,865771520.0,1469231104.0,28723937280.0,91998.0,165411.0
12-04 09:45:53,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560430080.0,865771520.0,1469231104.0,28723642368.0,109180.0,182424.0
12-04 09:45:54,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560557056.0,865771520.0,1469231104.0,28723515392.0,91327.0,164223.0
12-04 09:45:55,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560684032.0,865771520.0,1469231104.0,28723388416.0,92171.0,165561.0
12-04 09:45:56,1.086,0.251,98.663,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2561441792.0,865771520.0,1469235200.0,28722626560.0,92990.0,166954.0
12-04 09:45:57,7.167,0.427,92.065,0.256,0.0,0.085,0.0,28672.0,0.0,3.0,2529718272.0,865771520.0,1469239296.0,28754345984.0,2279936.0,950345.0
12-04 09:45:58,6.336,0.599,92.894,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2483884032.0,865771520.0,1469243392.0,28800176128.0,2436874.0,989228.0
12-04 09:45:59,5.806,0.260,93.674,0.0,0.0,0.260,0.0,0.0,0.0,0.0,2471342080.0,865771520.0,1469243392.0,28812718080.0,2436756.0,1003846.0
12-04 09:46:00,5.974,0.173,93.766,0.0,0.0,0.087,0.0,0.0,0.0,0.0,2425270272.0,865771520.0,1469243392.0,28858789888.0,2432652.0,1000955.0
12-04 09:46:01,5.527,0.259,94.041,0.0,0.0,0.173,0.0,65536.0,0.0,5.0,2426331136.0,865771520.0,1469243392.0,28857729024.0,2432225.0,1009715.0
12-04 09:46:02,5.776,0.431,93.534,0.086,0.0,0.172,0.0,16384.0,0.0,2.0,2333257728.0,865771520.0,1469243392.0,28950802432.0,2427058.0,992937.0
12-04 09:46:03,6.466,0.517,92.845,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2248671232.0,865771520.0,1469243392.0,29035388928.0,2435175.0,1007784.0
12-04 09:46:04,6.363,0.344,93.207,0.0,0.0,0.086,0.0,16384.0,0.0,1.0,2247168000.0,865771520.0,1469243392.0,29036892160.0,2426960.0,996661.0
12-04 09:46:05,6.045,0.345,93.523,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2250346496.0,865771520.0,1469247488.0,29033709568.0,2421643.0,1008457.0
12-04 09:46:06,6.621,0.430,92.777,0.0,0.0,0.172,0.0,81920.0,0.0,9.0,2247524352.0,865771520.0,1469247488.0,29036531712.0,2434294.0,995585.0
12-04 09:46:07,5.938,0.258,93.632,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2247966720.0,865771520.0,1469247488.0,29036089344.0,2427706.0,1010683.0
12-04 09:46:08,6.218,0.345,93.178,0.086,0.0,0.173,0.0,12288.0,0.0,2.0,2262695936.0,865771520.0,1469247488.0,29021360128.0,2433891.0,994785.0
12-04 09:46:09,7.198,0.171,92.545,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2266820608.0,865771520.0,1469247488.0,29017235456.0,2436382.0,1005084.0
12-04 09:46:10,6.357,0.515,92.784,0.0,0.0,0.344,0.0,0.0,0.0,0.0,2273583104.0,865771520.0,1469247488.0,29010472960.0,2424367.0,996767.0
12-04 09:46:11,6.363,0.258,93.293,0.0,0.0,0.086,0.0,61440.0,0.0,5.0,2281357312.0,865771520.0,1469251584.0,29002694656.0,2425993.0,1010782.0
12-04 09:46:12,6.638,0.259,92.931,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2290688000.0,865771520.0,1469251584.0,28993363968.0,2442634.0,999626.0
12-04 09:46:13,5.368,0.173,94.286,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2296688640.0,865771520.0,1469251584.0,28987363328.0,2429815.0,1010326.0
12-04 09:46:14,6.644,0.345,92.752,0.173,0.0,0.086,0.0,20480.0,0.0,4.0,2303291392.0,865771520.0,1469251584.0,28980760576.0,2438359.0,1002774.0
12-04 09:46:15,5.974,0.346,93.506,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2313068544.0,865771520.0,1469251584.0,28970983424.0,2414105.0,1013381.0
12-04 09:46:16,6.055,0.346,93.166,0.0,0.0,0.433,0.0,61440.0,0.0,5.0,2320461824.0,865771520.0,1469255680.0,28963586048.0,2438368.0,1000562.0
12-04 09:46:17,6.309,0.259,93.258,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2325327872.0,865771520.0,1469255680.0,28958720000.0,2423550.0,1011161.0
12-04 09:46:18,6.707,0.344,92.777,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2329833472.0,865771520.0,1469255680.0,28954214400.0,2442467.0,1007000.0
12-04 09:46:19,6.713,0.430,92.685,0.0,0.0,0.172,0.0,24576.0,0.0,1.0,2337574912.0,865771520.0,1469259776.0,28946468864.0,2399818.0,1008763.0
12-04 09:46:20,5.867,0.259,93.615,0.173,0.0,0.086,0.0,12288.0,0.0,2.0,2341289984.0,865771520.0,1469259776.0,28942753792.0,2458340.0,1012832.0
12-04 09:46:21,6.713,0.344,92.857,0.0,0.0,0.086,0.0,73728.0,0.0,7.0,2350813184.0,865771520.0,1469259776.0,28933230592.0,2425187.0,1019392.0
12-04 09:46:22,6.050,0.259,93.518,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2359066624.0,865771520.0,1469259776.0,28924977152.0,2432772.0,1010584.0
12-04 09:46:23,6.529,0.344,93.041,0.0,0.0,0.086,0.0,94208.0,0.0,6.0,2365476864.0,865771520.0,1469259776.0,28918566912.0,2442074.0,1038015.0
12-04 09:46:24,7.143,0.430,92.341,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2373763072.0,865771520.0,1469259776.0,28910280704.0,2435277.0,1003923.0
12-04 09:46:25,5.806,0.173,93.847,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2379063296.0,865771520.0,1469259776.0,28904980480.0,2423259.0,1018647.0
12-04 09:46:26,7.248,0.431,92.062,0.173,0.0,0.086,0.0,86016.0,0.0,6.0,2387251200.0,865771520.0,1469263872.0,28896788480.0,2437196.0,1012925.0
12-04 09:46:27,6.713,0.258,92.771,0.0,0.0,0.258,0.0,0.0,0.0,0.0,2390646784.0,865771520.0,1469263872.0,28893392896.0,2428233.0,1022267.0
12-04 09:46:28,6.368,0.258,93.201,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2398011392.0,865771520.0,1469263872.0,28886028288.0,2430632.0,1012181.0
12-04 09:46:29,6.396,0.346,92.913,0.0,0.0,0.346,0.0,8192.0,0.0,1.0,2408677376.0,865771520.0,1469263872.0,28875362304.0,2421224.0,1015705.0
12-04 09:46:30,6.569,0.346,92.913,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2415788032.0,865771520.0,1469263872.0,28868251648.0,2437038.0,1016270.0
12-04 09:46:31,5.190,0.173,94.464,0.0,0.0,0.173,0.0,73728.0,0.0,5.0,2422050816.0,865771520.0,1469263872.0,28861988864.0,2435320.0,1032369.0
12-04 09:46:32,8.796,0.512,90.265,0.171,0.0,0.256,0.0,28672.0,0.0,3.0,2444394496.0,865771520.0,1469263872.0,28839645184.0,2396792.0,1006845.0
12-04 09:46:33,5.998,0.343,93.488,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2447192064.0,865771520.0,1469263872.0,28836847616.0,2468743.0,1038097.0
12-04 09:46:34,5.536,0.260,94.118,0.0,0.0,0.087,0.0,4096.0,0.0,1.0,2458079232.0,865771520.0,1469263872.0,28825960448.0,2422386.0,1019110.0
12-04 09:46:35,6.914,0.346,92.481,0.0,0.0,0.259,0.0,0.0,0.0,0.0,2469613568.0,865771520.0,1469267968.0,28814422016.0,2440944.0,1028684.0
12-04 09:46:36,6.477,0.432,93.005,0.0,0.0,0.086,0.0,73728.0,0.0,5.0,2475266048.0,865771520.0,1469267968.0,28808769536.0,2419836.0,1023844.0
12-04 09:46:37,5.354,0.173,94.301,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2480500736.0,865771520.0,1469267968.0,28803534848.0,2443212.0,1030632.0
12-04 09:46:38,7.653,0.430,91.660,0.172,0.0,0.086,0.0,12288.0,0.0,2.0,2495606784.0,865771520.0,1469267968.0,28788428800.0,2403491.0,1018483.0
12-04 09:46:39,6.644,1.618,91.652,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1629458432.0,865771520.0,1469214720.0,29654630400.0,1438080.0,669450.0
12-04 09:46:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629450240.0,865771520.0,1469214720.0,29654638592.0,3827.0,4458.0
12-04 09:46:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,10.0,1629573120.0,865771520.0,1469218816.0,29654511616.0,4172.0,4740.0
12-04 09:46:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629573120.0,865771520.0,1469218816.0,29654511616.0,3459.0,3464.0
12-04 09:46:43,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629573120.0,865771520.0,1469218816.0,29654511616.0,4571.0,5583.0
12-04 09:46:44,0.0,0.083,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1629573120.0,865771520.0,1469218816.0,29654511616.0,4153.0,4575.0
12-04 09:46:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629573120.0,865771520.0,1469218816.0,29654511616.0,4935.0,6433.0
12-04 09:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1629696000.0,865771520.0,1469222912.0,29654384640.0,3717.0,3972.0
12-04 09:46:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629696000.0,865771520.0,1469222912.0,29654384640.0,3303.0,3294.0
12-04 09:46:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629696000.0,865771520.0,1469222912.0,29654384640.0,2876.0,2386.0
12-04 09:46:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,1629696000.0,865771520.0,1469222912.0,29654384640.0,4410.0,5487.0
12-04 09:46:50,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1629691904.0,865771520.0,1469227008.0,29654384640.0,21229.0,21814.0
12-04 09:46:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1629691904.0,865771520.0,1469227008.0,29654384640.0,5607.0,7302.0
12-04 09:46:52,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1628897280.0,865771520.0,1469227008.0,29655179264.0,4739.0,5803.0
12-04 09:46:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,21726.0,22724.0
12-04 09:46:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,2650.0,2224.0
12-04 09:46:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,3827.0,4343.0
12-04 09:46:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,86016.0,0.0,8.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,3896.0,4172.0
12-04 09:46:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,4582.0,5566.0
12-04 09:46:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,2785.0,2406.0
12-04 09:46:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628798976.0,865771520.0,1469231104.0,29655273472.0,5687.0,6199.0
12-04 09:47:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628798976.0,865771520.0,1469231104.0,29655273472.0,7423.0,10529.0
12-04 09:47:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,3348.0,3472.0
12-04 09:47:02,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,4146.0,4888.0
12-04 09:47:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,3073.0,3082.0
12-04 09:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,3340.0,2568.0
12-04 09:47:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,4580.0,4816.0
12-04 09:47:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,5523.0,6279.0
12-04 09:47:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628921856.0,865771520.0,1469235200.0,29655146496.0,5804.0,6581.0
12-04 09:47:08,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1628921856.0,865771520.0,1469235200.0,29655146496.0,5797.0,6504.0
12-04 09:47:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1628921856.0,865771520.0,1469235200.0,29655146496.0,4380.0,4748.0
12-04 09:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628921856.0,865771520.0,1469235200.0,29655146496.0,4647.0,4942.0
12-04 09:47:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628921856.0,865771520.0,1469235200.0,29655146496.0,3167.0,2390.0
12-04 09:47:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629147136.0,865771520.0,1469239296.0,29654917120.0,5220.0,5656.0
12-04 09:47:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628925952.0,865771520.0,1469239296.0,29655138304.0,5521.0,6054.0
12-04 09:47:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628925952.0,865771520.0,1469239296.0,29655138304.0,4053.0,4593.0
12-04 09:47:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628925952.0,865771520.0,1469239296.0,29655138304.0,21022.0,21479.0
12-04 09:47:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,8.0,1628925952.0,865771520.0,1469239296.0,29655138304.0,4512.0,5639.0
12-04 09:47:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628925952.0,865771520.0,1469239296.0,29655138304.0,5055.0,6162.0
12-04 09:47:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628921856.0,865771520.0,1469243392.0,29655138304.0,2395.0,2025.0
12-04 09:47:19,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,4382.0,5449.0
12-04 09:47:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,3269.0,3369.0
12-04 09:47:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,4759.0,5910.0
12-04 09:47:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,3399.0,3489.0
12-04 09:47:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,22233.0,23895.0
12-04 09:47:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,3078.0,3259.0
12-04 09:47:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,4442.0,5490.0
12-04 09:47:26,0.083,0.0,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,5.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,3963.0,4587.0
12-04 09:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,4010.0,4712.0
12-04 09:47:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628921856.0,865771520.0,1469251584.0,29655130112.0,20265.0,20358.0
12-04 09:47:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628921856.0,865771520.0,1469251584.0,29655130112.0,6513.0,7470.0
12-04 09:47:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1628921856.0,865771520.0,1469251584.0,29655130112.0,4030.0,4653.0
12-04 09:47:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1628921856.0,865771520.0,1469251584.0,29655130112.0,4543.0,5449.0
12-04 09:47:32,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1628905472.0,865771520.0,1469251584.0,29655146496.0,5025.0,6311.0
12-04 09:47:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628930048.0,865771520.0,1469251584.0,29655121920.0,3102.0,3082.0
12-04 09:47:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628930048.0,865771520.0,1469251584.0,29655121920.0,2865.0,2403.0
12-04 09:47:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1628930048.0,865771520.0,1469251584.0,29655121920.0,5191.0,6661.0
12-04 09:47:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1628921856.0,865771520.0,1469251584.0,29655130112.0,3238.0,3393.0
12-04 09:47:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,5476.0,7140.0
12-04 09:47:38,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,23901.0,25083.0
12-04 09:47:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,3320.0,3503.0
12-04 09:47:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,5135.0,6831.0
12-04 09:47:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,3169.0,3111.0
12-04 09:47:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,3807.0,3962.0
12-04 09:47:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,4737.0,5672.0
12-04 09:47:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,5496.0,7177.0
12-04 09:47:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,2549.0,2033.0
12-04 09:47:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,4053.0,4657.0
12-04 09:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,4855.0,5910.0
12-04 09:47:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,4192.0,4837.0
12-04 09:47:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,5030.0,6496.0
12-04 09:47:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628909568.0,865771520.0,1469263872.0,29655130112.0,3570.0,3654.0
12-04 09:47:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,8.0,1628909568.0,865771520.0,1469263872.0,29655130112.0,4395.0,5030.0
12-04 09:47:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629040640.0,865771520.0,1469263872.0,29654999040.0,3832.0,4520.0
12-04 09:47:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469267968.0,29655130112.0,20985.0,21402.0
12-04 09:47:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469267968.0,29655130112.0,3210.0,3290.0
12-04 09:47:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469267968.0,29655130112.0,5649.0,7710.0
12-04 09:47:56,0.083,0.167,99.583,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1628905472.0,865771520.0,1469267968.0,29655130112.0,3888.0,4087.0
12-04 09:47:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469267968.0,29655121920.0,4381.0,5356.0
12-04 09:47:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469267968.0,29655121920.0,3274.0,3350.0
12-04 09:47:59,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469267968.0,29655121920.0,6970.0,8578.0
12-04 09:48:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1628913664.0,865771520.0,1469267968.0,29655121920.0,3273.0,3380.0
12-04 09:48:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,3954.0,4412.0
12-04 09:48:02,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,4117.0,4376.0
12-04 09:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,3163.0,3152.0
12-04 09:48:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,6639.0,8413.0
12-04 09:48:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,3433.0,2572.0
12-04 09:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,7408.0,8220.0
12-04 09:48:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469276160.0,29655121920.0,8333.0,9620.0
12-04 09:48:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628905472.0,865771520.0,1469276160.0,29655121920.0,21528.0,21229.0
12-04 09:48:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469276160.0,29655121920.0,4153.0,3675.0
12-04 09:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469276160.0,29655121920.0,4803.0,4948.0
12-04 09:48:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1628905472.0,865771520.0,1469276160.0,29655121920.0,5909.0,7107.0
12-04 09:48:12,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629179904.0,865771520.0,1469276160.0,29654847488.0,5149.0,5508.0
12-04 09:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469276160.0,29655113728.0,3947.0,3601.0
12-04 09:48:14,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1628909568.0,865771520.0,1469280256.0,29655113728.0,4547.0,5692.0
12-04 09:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628909568.0,865771520.0,1469280256.0,29655113728.0,4935.0,6369.0
12-04 09:48:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,3958.0,4593.0
12-04 09:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,2927.0,2493.0
12-04 09:48:18,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,5040.0,6767.0
12-04 09:48:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,3667.0,4210.0
12-04 09:48:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,3278.0,3376.0
12-04 09:48:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,4582.0,5565.0
12-04 09:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628893184.0,865771520.0,1469288448.0,29655121920.0,4275.0,5010.0
12-04 09:48:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1628901376.0,865771520.0,1469288448.0,29655113728.0,20606.0,20572.0
12-04 09:48:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628901376.0,865771520.0,1469288448.0,29655113728.0,5915.0,7941.0
12-04 09:48:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628901376.0,865771520.0,1469288448.0,29655113728.0,21260.0,21744.0
12-04 09:48:26,0.752,0.167,98.914,0.167,0.0,0.0,0.0,86016.0,0.0,9.0,1628901376.0,865771520.0,1469288448.0,29655113728.0,5403.0,5554.0
12-04 09:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628893184.0,865771520.0,1469288448.0,29655121920.0,3680.0,3724.0
12-04 09:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628893184.0,865771520.0,1469288448.0,29655121920.0,5267.0,6925.0
12-04 09:48:29,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628893184.0,865771520.0,1469288448.0,29655121920.0,4350.0,3910.0
12-04 09:48:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628889088.0,865771520.0,1469292544.0,29655121920.0,4486.0,5689.0
12-04 09:48:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628889088.0,865771520.0,1469292544.0,29655121920.0,3722.0,4258.0
12-04 09:48:32,0.167,0.083,99.417,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,1629134848.0,865771520.0,1469292544.0,29654876160.0,4307.0,4958.0
12-04 09:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628770304.0,865771520.0,1469292544.0,29655240704.0,5945.0,7918.0
12-04 09:48:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628770304.0,865771520.0,1469292544.0,29655240704.0,2619.0,2182.0
12-04 09:48:35,0.0,0.167,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1628770304.0,865771520.0,1469292544.0,29655240704.0,3857.0,4371.0
12-04 09:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1628770304.0,865771520.0,1469292544.0,29655240704.0,4607.0,5736.0
12-04 09:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628766208.0,865771520.0,1469296640.0,29655240704.0,4899.0,6086.0
12-04 09:48:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1628766208.0,865771520.0,1469296640.0,29655240704.0,3299.0,3397.0
12-04 09:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628766208.0,865771520.0,1469296640.0,29655240704.0,3923.0,4305.0
12-04 09:48:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1628782592.0,865771520.0,1469296640.0,29655224320.0,4661.0,5854.0
12-04 09:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,1628782592.0,865771520.0,1469296640.0,29655224320.0,3297.0,3335.0
12-04 09:48:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628782592.0,865771520.0,1469296640.0,29655224320.0,5119.0,6443.0
12-04 09:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628774400.0,865771520.0,1469296640.0,29655232512.0,3304.0,3293.0
12-04 09:48:44,0.0,0.167,99.334,0.500,0.0,0.0,0.0,28672.0,0.0,3.0,1628774400.0,865771520.0,1469296640.0,29655232512.0,4617.0,5755.0
12-04 09:48:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,5719.0,7760.0
12-04 09:48:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,3516.0,3827.0
12-04 09:48:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,20361.0,20287.0
12-04 09:48:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,3238.0,3328.0
12-04 09:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,3877.0,4299.0
12-04 09:48:50,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,4060.0,4616.0
12-04 09:48:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,4926.0,5999.0
12-04 09:48:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628553216.0,865771520.0,1469300736.0,29655449600.0,4747.0,5810.0
12-04 09:48:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628405760.0,865771520.0,1469300736.0,29655597056.0,20988.0,21595.0
12-04 09:48:54,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628397568.0,865771520.0,1469308928.0,29655597056.0,4019.0,4565.0
12-04 09:48:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628397568.0,865771520.0,1469308928.0,29655597056.0,3822.0,4250.0
12-04 09:48:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,3617.0,3853.0
12-04 09:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,4310.0,5331.0
12-04 09:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,3465.0,3421.0
12-04 09:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,5003.0,5073.0
12-04 09:49:00,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,5186.0,5714.0
12-04 09:49:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,6359.0,7144.0
12-04 09:49:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,4038.0,4764.0
12-04 09:49:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,3691.0,4281.0
12-04 09:49:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,6405.0,7507.0
12-04 09:49:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,3365.0,2456.0
12-04 09:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,3746.0,3160.0
12-04 09:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,4667.0,4704.0
12-04 09:49:08,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,22494.0,23250.0
12-04 09:49:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,4041.0,3734.0
12-04 09:49:10,3.503,0.834,95.663,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1640222720.0,865771520.0,1469374464.0,29643706368.0,24592.0,23851.0
12-04 09:49:11,0.333,0.083,99.583,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1641320448.0,865771520.0,1469304832.0,29642678272.0,34854.0,33820.0
12-04 09:49:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1641615360.0,865771520.0,1469304832.0,29642383360.0,5331.0,6076.0
12-04 09:49:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641320448.0,865771520.0,1469304832.0,29642678272.0,5489.0,6184.0
12-04 09:49:14,0.083,0.167,99.500,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,1641316352.0,865771520.0,1469308928.0,29642678272.0,4153.0,4617.0
12-04 09:49:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641316352.0,865771520.0,1469308928.0,29642678272.0,4662.0,4109.0
12-04 09:49:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1641308160.0,865771520.0,1469308928.0,29642686464.0,3837.0,4056.0
12-04 09:49:17,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641308160.0,865771520.0,1469308928.0,29642686464.0,4511.0,5540.0
12-04 09:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641308160.0,865771520.0,1469308928.0,29642686464.0,3958.0,4563.0
12-04 09:49:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641308160.0,865771520.0,1469308928.0,29642686464.0,4551.0,5562.0
12-04 09:49:20,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1641316352.0,865771520.0,1469308928.0,29642678272.0,5272.0,6887.0
12-04 09:49:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1641316352.0,865771520.0,1469308928.0,29642678272.0,4354.0,5248.0
12-04 09:49:22,5.417,1.0,93.417,0.083,0.0,0.083,0.0,0.0,0.0,0.0,1708400640.0,865771520.0,1469313024.0,29575589888.0,241095.0,238031.0
12-04 09:49:23,5.206,0.924,93.871,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1756557312.0,865771520.0,1469313024.0,29527433216.0,243160.0,238594.0
12-04 09:49:24,1.918,0.751,97.248,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1770778624.0,865771520.0,1469313024.0,29513211904.0,179811.0,170303.0
12-04 09:49:25,4.794,1.009,94.113,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1945362432.0,865771520.0,1469321216.0,29338619904.0,207359.0,188850.0
12-04 09:49:26,33.389,0.083,66.444,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2033229824.0,865771520.0,1469321216.0,29250752512.0,5245.0,6420.0
12-04 09:49:27,21.096,0.332,78.571,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2055962624.0,865771520.0,1469321216.0,29228019712.0,99036.0,56826.0
12-04 09:49:28,1.505,0.084,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2058502144.0,865771520.0,1469321216.0,29225480192.0,216470.0,122288.0
12-04 09:49:29,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059513856.0,865771520.0,1469325312.0,29224464384.0,236910.0,112073.0
12-04 09:49:30,1.505,0.084,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070052864.0,865771520.0,1469325312.0,29213925376.0,231925.0,115191.0
12-04 09:49:31,1.330,0.416,98.171,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2081861632.0,865771520.0,1469325312.0,29202116608.0,230520.0,119396.0
12-04 09:49:32,1.667,0.250,97.917,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2104483840.0,865771520.0,1469329408.0,29179490304.0,240897.0,111769.0
12-04 09:49:33,1.330,0.166,98.504,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109800448.0,865771520.0,1469329408.0,29174173696.0,246129.0,142284.0
12-04 09:49:34,1.254,0.084,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110181376.0,865771520.0,1469329408.0,29173792768.0,229190.0,113215.0
12-04 09:49:35,2.254,0.417,97.329,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1986113536.0,865771520.0,1469333504.0,29297856512.0,227947.0,107724.0
12-04 09:49:36,2.256,0.084,97.661,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1994493952.0,865771520.0,1469333504.0,29289476096.0,238101.0,127833.0
12-04 09:49:37,1.336,0.083,98.497,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1991331840.0,865771520.0,1469333504.0,29292638208.0,239501.0,112565.0
12-04 09:49:38,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1995255808.0,865771520.0,1469333504.0,29288714240.0,249093.0,111215.0
12-04 09:49:39,1.503,0.250,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2000207872.0,865771520.0,1469333504.0,29283762176.0,219025.0,123668.0
12-04 09:49:40,0.921,0.167,98.912,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2001346560.0,865771520.0,1469337600.0,29282619392.0,255435.0,128637.0
12-04 09:49:41,1.171,0.0,98.829,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2001977344.0,865771520.0,1469341696.0,29281984512.0,220941.0,105889.0
12-04 09:49:42,1.420,0.167,97.160,1.253,0.0,0.0,0.0,69632.0,0.0,10.0,2006548480.0,865771520.0,1469341696.0,29277413376.0,234059.0,128197.0
12-04 09:49:43,1.997,0.416,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2015690752.0,865771520.0,1469341696.0,29268271104.0,229337.0,111807.0
12-04 09:49:44,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024833024.0,865771520.0,1469341696.0,29259128832.0,242166.0,112146.0
12-04 09:49:45,1.337,0.167,98.496,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2026483712.0,865771520.0,1469341696.0,29257478144.0,238903.0,126684.0
12-04 09:49:46,0.669,0.167,99.163,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2027974656.0,865771520.0,1469341696.0,29255987200.0,228881.0,107861.0
12-04 09:49:47,1.490,0.579,97.599,0.248,0.0,0.083,0.0,36864.0,0.0,3.0,2029146112.0,865771520.0,1469345792.0,29254811648.0,233489.0,109646.0
12-04 09:49:48,1.338,0.084,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2029273088.0,865771520.0,1469345792.0,29254684672.0,221091.0,123263.0
12-04 09:49:49,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2030669824.0,865771520.0,1469345792.0,29253287936.0,243342.0,114170.0
12-04 09:49:50,1.671,0.084,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2033840128.0,865771520.0,1469349888.0,29250113536.0,225498.0,110419.0
12-04 09:49:51,0.918,0.167,98.915,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2034728960.0,865771520.0,1469349888.0,29249224704.0,241276.0,129002.0
12-04 09:49:52,1.252,0.167,98.497,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2044354560.0,865771520.0,1469349888.0,29239599104.0,212044.0,105826.0
12-04 09:49:53,1.250,0.167,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2049970176.0,865771520.0,1469353984.0,29233979392.0,239853.0,123903.0
12-04 09:49:54,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2054287360.0,865771520.0,1469353984.0,29229662208.0,272200.0,133917.0
12-04 09:49:55,0.835,0.167,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062032896.0,865771520.0,1469353984.0,29221916672.0,119226.0,92304.0
12-04 09:49:56,1.423,0.167,98.410,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2068123648.0,865771520.0,1469358080.0,29215821824.0,252579.0,112492.0
12-04 09:49:57,1.251,0.167,98.332,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2068119552.0,865771520.0,1469362176.0,29215821824.0,334308.0,148152.0
12-04 09:49:58,1.420,0.084,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2069135360.0,865771520.0,1469362176.0,29214806016.0,237385.0,112837.0
12-04 09:49:59,1.084,0.167,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2069893120.0,865771520.0,1469366272.0,29214044160.0,250586.0,112746.0
12-04 09:50:00,0.835,0.251,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2069893120.0,865771520.0,1469366272.0,29214044160.0,153698.0,114915.0
12-04 09:50:01,0.753,0.167,99.080,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2069893120.0,865771520.0,1469366272.0,29214044160.0,134152.0,93598.0
12-04 09:50:02,1.582,0.333,98.085,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2070401024.0,865771520.0,1469366272.0,29213536256.0,348082.0,141669.0
12-04 09:50:03,0.669,0.0,99.164,0.084,0.0,0.084,0.0,4096.0,0.0,1.0,2070528000.0,865771520.0,1469366272.0,29213409280.0,49040.0,87498.0
12-04 09:50:04,0.919,0.334,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2070908928.0,865771520.0,1469366272.0,29213028352.0,323092.0,128960.0
12-04 09:50:05,1.254,0.167,98.579,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2070900736.0,865771520.0,1469374464.0,29213028352.0,296788.0,143926.0
12-04 09:50:06,1.250,0.250,98.500,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2071527424.0,865771520.0,1469374464.0,29212401664.0,298620.0,126454.0
12-04 09:50:07,1.669,0.167,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2076233728.0,865771520.0,1469374464.0,29207695360.0,242666.0,112156.0
12-04 09:50:08,0.753,0.0,98.997,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2076487680.0,865771520.0,1469374464.0,29207441408.0,269781.0,147466.0
12-04 09:50:09,0.998,0.250,98.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2076487680.0,865771520.0,1469374464.0,29207441408.0,243969.0,113807.0
12-04 09:50:10,1.004,0.084,98.912,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2080931840.0,865771520.0,1469374464.0,29202997248.0,235753.0,111131.0
12-04 09:50:11,1.167,0.250,98.583,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2091970560.0,865771520.0,1469382656.0,29191950336.0,249334.0,128979.0
12-04 09:50:12,0.921,0.167,98.912,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2103009280.0,865771520.0,1469382656.0,29180911616.0,254681.0,116921.0
12-04 09:50:13,1.336,0.167,98.247,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2109501440.0,865771520.0,1469382656.0,29174419456.0,241687.0,111257.0
12-04 09:50:14,1.002,0.083,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2109628416.0,865771520.0,1469382656.0,29174292480.0,250935.0,131310.0
12-04 09:50:15,1.086,0.084,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109788160.0,865771520.0,1469382656.0,29174132736.0,227955.0,109233.0
12-04 09:50:16,1.0,0.250,98.667,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2119913472.0,865771520.0,1469382656.0,29164007424.0,244273.0,109775.0
12-04 09:50:17,1.169,0.083,98.664,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2130702336.0,865771520.0,1469386752.0,29153214464.0,244634.0,130545.0
12-04 09:50:18,0.921,0.084,98.828,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2140475392.0,865771520.0,1469390848.0,29143437312.0,220552.0,108717.0
12-04 09:50:19,1.250,0.167,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2143776768.0,865771520.0,1469390848.0,29140135936.0,226117.0,108467.0
12-04 09:50:20,1.166,0.250,98.585,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2143776768.0,865771520.0,1469390848.0,29140135936.0,229547.0,123824.0
12-04 09:50:21,1.169,0.167,98.664,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2144030720.0,865771520.0,1469390848.0,29139881984.0,227455.0,109305.0
12-04 09:50:22,0.835,0.250,98.915,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2144157696.0,865771520.0,1469390848.0,29139755008.0,242113.0,114013.0
12-04 09:50:23,1.085,0.167,98.581,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,2144153600.0,865771520.0,1469394944.0,29139755008.0,264999.0,146985.0
12-04 09:50:24,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2144153600.0,865771520.0,1469394944.0,29139755008.0,237096.0,110986.0
12-04 09:50:25,1.168,0.083,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2144661504.0,865771520.0,1469394944.0,29139247104.0,229115.0,108300.0
12-04 09:50:26,0.921,0.0,99.079,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2144780288.0,865771520.0,1469403136.0,29139120128.0,216995.0,125406.0
12-04 09:50:27,1.582,0.250,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2144772096.0,865771520.0,1469403136.0,29139128320.0,47344.0,78555.0
12-04 09:50:28,1.333,0.250,98.250,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2144899072.0,865771520.0,1469403136.0,29139001344.0,304771.0,123066.0
12-04 09:50:29,1.663,0.416,97.922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2145148928.0,865771520.0,1469407232.0,29138747392.0,347902.0,150223.0
12-04 09:50:30,1.083,0.250,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2147434496.0,865771520.0,1469407232.0,29136461824.0,100790.0,86796.0
12-04 09:50:31,0.585,0.251,99.164,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2148704256.0,865771520.0,1469407232.0,29135192064.0,282050.0,124955.0
12-04 09:50:32,0.837,0.167,98.912,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2149769216.0,865771520.0,1469407232.0,29134127104.0,303829.0,139515.0
12-04 09:50:33,0.835,0.084,98.914,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2149720064.0,865771520.0,1469407232.0,29134176256.0,235235.0,111354.0
12-04 09:50:34,0.585,0.251,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149752832.0,865771520.0,1469407232.0,29134143488.0,182391.0,79976.0
12-04 09:50:35,0.417,0.083,99.499,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2149748736.0,865771520.0,1469411328.0,29134143488.0,53835.0,43526.0
12-04 09:50:36,0.333,0.167,99.417,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2149748736.0,865771520.0,1469411328.0,29134143488.0,21908.0,37348.0
12-04 09:50:37,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149748736.0,865771520.0,1469411328.0,29134143488.0,22282.0,36460.0
12-04 09:50:38,0.417,0.0,99.499,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2149748736.0,865771520.0,1469411328.0,29134143488.0,21188.0,36107.0
12-04 09:50:39,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149875712.0,865771520.0,1469411328.0,29134016512.0,21877.0,37148.0
12-04 09:50:40,2.252,0.083,97.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2150166528.0,865771520.0,1469411328.0,29133725696.0,190949.0,232098.0
12-04 09:50:41,11.551,0.660,87.541,0.0,0.0,0.248,0.0,65536.0,0.0,5.0,2162724864.0,865771520.0,1469415424.0,29121163264.0,2356638.0,869985.0
12-04 09:50:42,10.900,0.495,88.439,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2181525504.0,865771520.0,1469415424.0,29102362624.0,2364549.0,872759.0
12-04 09:50:43,10.679,0.662,88.493,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2187243520.0,865771520.0,1469419520.0,29096640512.0,2348535.0,873568.0
12-04 09:50:44,10.074,0.330,89.265,0.083,0.0,0.248,0.0,16384.0,0.0,2.0,2198863872.0,865771520.0,1469419520.0,29085020160.0,2371414.0,876021.0
12-04 09:50:45,9.877,0.741,89.300,0.0,0.0,0.082,0.0,24576.0,0.0,1.0,2206797824.0,865771520.0,1469419520.0,29077086208.0,2348472.0,875369.0
12-04 09:50:46,10.600,0.247,88.825,0.0,0.0,0.329,0.0,73728.0,0.0,6.0,2212003840.0,865771520.0,1469419520.0,29071880192.0,2367440.0,874686.0
12-04 09:50:47,9.693,0.580,89.478,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,2213908480.0,865771520.0,1469419520.0,29069975552.0,2352739.0,875942.0
12-04 09:50:48,9.728,0.495,89.613,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2217304064.0,865771520.0,1469419520.0,29066579968.0,2329513.0,878299.0
12-04 09:50:49,10.297,0.329,88.880,0.0,0.0,0.494,0.0,0.0,0.0,0.0,2225885184.0,865771520.0,1469419520.0,29057998848.0,2418914.0,908765.0
12-04 09:50:50,9.536,0.332,89.718,0.166,0.0,0.249,0.0,24576.0,0.0,2.0,2230927360.0,865771520.0,1469419520.0,29052956672.0,2365724.0,906689.0
12-04 09:50:51,9.677,0.331,89.826,0.0,0.0,0.165,0.0,69632.0,0.0,5.0,2240888832.0,865771520.0,1469423616.0,29042991104.0,2350223.0,903961.0
12-04 09:50:52,10.574,0.492,88.770,0.0,0.0,0.164,0.0,24576.0,0.0,6.0,2250407936.0,865771520.0,1469423616.0,29033472000.0,2364742.0,908845.0
12-04 09:50:53,10.231,0.330,89.191,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2256953344.0,865771520.0,1469423616.0,29026926592.0,2366045.0,919242.0
12-04 09:50:54,9.579,0.330,89.926,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2264002560.0,865771520.0,1469423616.0,29019877376.0,2355694.0,897934.0
12-04 09:50:55,11.166,0.411,88.259,0.0,0.0,0.164,0.0,20480.0,0.0,5.0,2270158848.0,865771520.0,1469423616.0,29013721088.0,2361771.0,906581.0
12-04 09:50:56,9.786,0.411,89.309,0.164,0.0,0.329,0.0,81920.0,0.0,7.0,2279505920.0,865771520.0,1469427712.0,29004369920.0,2374278.0,905555.0
12-04 09:50:57,9.868,0.493,89.309,0.0,0.0,0.329,0.0,12288.0,0.0,1.0,2288566272.0,865771520.0,1469427712.0,28995309568.0,2352593.0,903268.0
12-04 09:50:58,9.611,0.663,89.561,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2301423616.0,865771520.0,1469427712.0,28982452224.0,2371969.0,908383.0
12-04 09:50:59,9.951,0.493,89.391,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2308440064.0,865771520.0,1469427712.0,28975435776.0,2349236.0,903785.0
12-04 09:51:00,9.768,0.414,89.570,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2316496896.0,865771520.0,1469431808.0,28967374848.0,2348352.0,895745.0
12-04 09:51:01,10.720,0.164,88.625,0.164,0.0,0.327,0.0,98304.0,0.0,8.0,2321195008.0,865771520.0,1469431808.0,28962676736.0,2373692.0,916553.0
12-04 09:51:02,9.587,0.413,89.669,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2326114304.0,865771520.0,1469431808.0,28957757440.0,2371522.0,905903.0
12-04 09:51:03,9.696,0.657,89.482,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2330591232.0,865771520.0,1469431808.0,28953280512.0,2350347.0,901656.0
12-04 09:51:04,10.139,0.327,89.043,0.0,0.0,0.491,0.0,0.0,0.0,0.0,2339954688.0,865771520.0,1469431808.0,28943917056.0,2372267.0,906060.0
12-04 09:51:05,10.526,0.329,88.980,0.0,0.0,0.164,0.0,16384.0,0.0,1.0,2342019072.0,865771520.0,1469431808.0,28941852672.0,2348666.0,905460.0
12-04 09:51:06,9.449,0.493,89.893,0.0,0.0,0.164,0.0,69632.0,0.0,5.0,2345160704.0,865771520.0,1469431808.0,28938711040.0,2368089.0,900983.0
12-04 09:51:07,10.552,0.330,88.706,0.082,0.0,0.330,0.0,12288.0,0.0,2.0,2350903296.0,865771520.0,1469435904.0,28932964352.0,2352390.0,904302.0
12-04 09:51:08,9.151,0.824,89.860,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2358743040.0,865771520.0,1469435904.0,28925124608.0,2386610.0,920819.0
12-04 09:51:09,9.983,0.330,89.356,0.0,0.0,0.330,0.0,0.0,0.0,0.0,2369441792.0,865771520.0,1469435904.0,28914425856.0,2357635.0,909196.0
12-04 09:51:10,9.688,0.493,89.573,0.0,0.0,0.246,0.0,0.0,0.0,0.0,2377887744.0,865771520.0,1469435904.0,28905979904.0,2371283.0,906332.0
12-04 09:51:11,9.106,0.579,90.232,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2385727488.0,865771520.0,1469435904.0,28898140160.0,2346185.0,903570.0
12-04 09:51:12,10.449,0.571,88.490,0.0,0.0,0.490,0.0,0.0,0.0,0.0,2397233152.0,865771520.0,1469435904.0,28886634496.0,2366669.0,902661.0
12-04 09:51:13,10.444,0.411,88.734,0.164,0.0,0.247,0.0,12288.0,0.0,2.0,2404102144.0,865771520.0,1469440000.0,28879761408.0,2358485.0,903324.0
12-04 09:51:14,9.704,0.411,89.638,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2414325760.0,865771520.0,1469440000.0,28869537792.0,2362217.0,906955.0
12-04 09:51:15,10.297,0.247,89.209,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2420195328.0,865771520.0,1469440000.0,28863668224.0,2353632.0,901009.0
12-04 09:51:16,9.143,0.659,89.786,0.0,0.0,0.412,0.0,65536.0,0.0,5.0,2427293696.0,865771520.0,1469440000.0,28856569856.0,2364310.0,905747.0
12-04 09:51:17,10.673,0.493,88.670,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2435624960.0,865771520.0,1469440000.0,28848238592.0,2349451.0,904922.0
12-04 09:51:18,10.418,0.410,89.007,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2439696384.0,865771520.0,1469440000.0,28844167168.0,2373001.0,903804.0
12-04 09:51:19,8.731,0.577,90.362,0.082,0.0,0.247,0.0,12288.0,0.0,2.0,2446995456.0,865771520.0,1469440000.0,28836868096.0,2341621.0,902887.0
12-04 09:51:20,10.929,0.329,88.496,0.0,0.0,0.247,0.0,20480.0,0.0,1.0,2456264704.0,865771520.0,1469440000.0,28827598848.0,2370835.0,904172.0
12-04 09:51:21,10.181,0.739,88.916,0.0,0.0,0.164,0.0,69632.0,0.0,5.0,2463784960.0,865771520.0,1469444096.0,28820074496.0,2351220.0,909831.0
12-04 09:51:22,10.016,0.328,89.573,0.0,0.0,0.082,0.0,0.0,0.0,0.0,2470928384.0,865771520.0,1469444096.0,28812931072.0,2368315.0,909555.0
12-04 09:51:23,9.778,0.493,89.482,0.0,0.0,0.247,0.0,69632.0,0.0,6.0,2480926720.0,865771520.0,1469444096.0,28802932736.0,2365906.0,927350.0
12-04 09:51:24,10.025,0.247,89.565,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2493497344.0,865771520.0,1469444096.0,28790362112.0,2362156.0,908962.0
12-04 09:51:25,9.664,0.573,89.271,0.082,0.0,0.410,0.0,20480.0,0.0,4.0,2502139904.0,865771520.0,1469444096.0,28781719552.0,2361610.0,908401.0
12-04 09:51:26,9.536,0.498,89.635,0.0,0.0,0.332,0.0,53248.0,0.0,3.0,2510770176.0,865771520.0,1469448192.0,28773085184.0,2341214.0,899002.0
12-04 09:51:27,8.807,0.658,90.288,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2517975040.0,865771520.0,1469448192.0,28765880320.0,2376021.0,911115.0
12-04 09:51:28,10.108,0.331,89.312,0.0,0.0,0.249,0.0,8192.0,0.0,1.0,2525626368.0,865771520.0,1469448192.0,28758228992.0,2370754.0,910965.0
12-04 09:51:29,9.579,0.578,89.678,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2531848192.0,865771520.0,1469448192.0,28752007168.0,2352193.0,907227.0
12-04 09:51:30,9.762,0.492,89.500,0.0,0.0,0.246,0.0,32768.0,0.0,8.0,2537050112.0,865771520.0,1469452288.0,28746801152.0,2351394.0,907100.0
12-04 09:51:31,9.308,0.412,89.703,0.247,0.0,0.329,0.0,90112.0,0.0,8.0,2553139200.0,865771520.0,1469452288.0,28730712064.0,2324532.0,896995.0
12-04 09:51:32,10.049,0.412,89.292,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2559455232.0,865771520.0,1469452288.0,28724396032.0,2401598.0,920361.0
12-04 09:51:33,9.555,0.412,89.786,0.0,0.0,0.247,0.0,12288.0,0.0,3.0,2566602752.0,865771520.0,1469452288.0,28717248512.0,2347628.0,908720.0
12-04 09:51:34,9.279,0.414,90.141,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2574422016.0,865771520.0,1469452288.0,28709429248.0,2367866.0,915811.0
12-04 09:51:35,9.528,0.570,89.495,0.0,0.0,0.407,0.0,20480.0,0.0,1.0,2581753856.0,865771520.0,1469452288.0,28702097408.0,2355485.0,913121.0
12-04 09:51:36,10.453,0.329,88.889,0.0,0.0,0.329,0.0,69632.0,0.0,5.0,2592595968.0,865771520.0,1469452288.0,28691255296.0,2357993.0,908526.0
12-04 09:51:37,9.256,0.248,90.248,0.083,0.0,0.165,0.0,12288.0,0.0,2.0,2601783296.0,865771520.0,1469452288.0,28682067968.0,2344578.0,898618.0
12-04 09:51:38,10.582,0.492,88.679,0.0,0.0,0.246,0.0,0.0,0.0,0.0,2607407104.0,865771520.0,1469456384.0,28676440064.0,2379563.0,920956.0
12-04 09:51:39,9.143,0.494,90.198,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2612391936.0,865771520.0,1469456384.0,28671455232.0,2343989.0,907101.0
12-04 09:51:40,10.430,0.331,89.156,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2618929152.0,865771520.0,1469456384.0,28664918016.0,2328694.0,893865.0
12-04 09:51:41,0.334,0.083,99.499,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2622181376.0,865771520.0,1469456384.0,28661665792.0,53512.0,272717.0
12-04 09:51:42,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2622181376.0,865771520.0,1469456384.0,28661665792.0,40561.0,71115.0
12-04 09:51:43,0.584,0.083,99.166,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2622181376.0,865771520.0,1469456384.0,28661665792.0,39569.0,69399.0
12-04 09:51:44,0.584,0.083,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2622181376.0,865771520.0,1469456384.0,28661665792.0,38813.0,68172.0
12-04 09:51:45,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2622181376.0,865771520.0,1469456384.0,28661665792.0,37857.0,66363.0
12-04 09:51:46,0.417,0.0,99.499,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2623193088.0,865771520.0,1469460480.0,28660649984.0,39519.0,69158.0
12-04 09:51:47,8.257,0.250,91.410,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2627960832.0,865771520.0,1469464576.0,28655878144.0,2019407.0,782989.0
12-04 09:51:48,11.516,0.663,87.821,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492010496.0,865771520.0,1469464576.0,28791828480.0,2694783.0,1006517.0
12-04 09:51:49,9.824,0.588,89.337,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2424520704.0,865771520.0,1469464576.0,28859318272.0,2666966.0,1012694.0
12-04 09:51:50,10.658,0.250,88.926,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2406109184.0,865771520.0,1469464576.0,28877729792.0,2694475.0,1025117.0
12-04 09:51:51,10.652,0.661,88.522,0.0,0.0,0.165,0.0,65536.0,0.0,5.0,2412965888.0,865771520.0,1469464576.0,28870873088.0,2662785.0,1005261.0
12-04 09:51:52,10.142,0.587,89.103,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2356301824.0,865771520.0,1469464576.0,28927537152.0,2657986.0,1016186.0
12-04 09:51:53,10.276,0.334,89.140,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2272276480.0,865771520.0,1469464576.0,29011562496.0,2704479.0,1021680.0
12-04 09:51:54,9.850,0.584,89.399,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2260463616.0,865771520.0,1469468672.0,29023371264.0,2659378.0,1004738.0
12-04 09:51:55,10.871,0.581,88.216,0.166,0.0,0.166,0.0,36864.0,0.0,3.0,2264911872.0,865771520.0,1469468672.0,29018923008.0,2664857.0,1008760.0
12-04 09:51:56,11.130,0.332,88.206,0.0,0.0,0.332,0.0,69632.0,0.0,6.0,2265792512.0,865771520.0,1469472768.0,29018038272.0,2685913.0,1007086.0
12-04 09:51:57,9.850,0.334,89.649,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2266714112.0,865771520.0,1469472768.0,29017116672.0,2653883.0,1004414.0
12-04 09:51:58,11.478,0.495,87.861,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2270363648.0,865771520.0,1469472768.0,29013467136.0,2663758.0,1005588.0
12-04 09:51:59,10.658,0.167,88.926,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2277187584.0,865771520.0,1469472768.0,29006643200.0,2678762.0,1011500.0
12-04 09:52:00,10.500,0.667,88.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2283134976.0,865771520.0,1469472768.0,29000695808.0,2655991.0,1011919.0
12-04 09:52:01,10.033,0.502,89.214,0.084,0.0,0.167,0.0,73728.0,0.0,7.0,2291957760.0,865771520.0,1469472768.0,28991873024.0,2656573.0,1010289.0
12-04 09:52:02,9.966,0.419,89.447,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2299731968.0,865771520.0,1469476864.0,28984094720.0,2675621.0,1025032.0
12-04 09:52:03,10.842,0.500,88.490,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2307604480.0,865771520.0,1469476864.0,28976222208.0,2667608.0,1015781.0
12-04 09:52:04,10.750,0.333,88.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2313285632.0,865771520.0,1469476864.0,28970541056.0,2662429.0,1023123.0
12-04 09:52:05,10.557,0.582,88.612,0.0,0.0,0.249,0.0,24576.0,0.0,6.0,2322427904.0,865771520.0,1469476864.0,28961398784.0,2670363.0,1029190.0
12-04 09:52:06,10.732,0.333,88.686,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2330173440.0,865771520.0,1469476864.0,28953653248.0,2667822.0,1024581.0
12-04 09:52:07,11.379,0.498,87.957,0.083,0.0,0.083,0.0,28672.0,0.0,3.0,2339536896.0,865771520.0,1469476864.0,28944289792.0,2671168.0,1023612.0
12-04 09:52:08,10.158,0.583,89.092,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,2350391296.0,865771520.0,1469476864.0,28933435392.0,2659305.0,1025984.0
12-04 09:52:09,10.452,0.334,89.047,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360520704.0,865771520.0,1469476864.0,28923305984.0,2686499.0,1027219.0
12-04 09:52:10,10.575,0.500,88.593,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2366644224.0,865771520.0,1469480960.0,28917178368.0,2668078.0,1026966.0
12-04 09:52:11,11.056,0.416,88.279,0.083,0.0,0.166,0.0,61440.0,0.0,5.0,2378579968.0,865771520.0,1469480960.0,28905242624.0,2665399.0,1032623.0
12-04 09:52:12,10.562,0.335,88.852,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2391904256.0,865771520.0,1469480960.0,28891918336.0,2681398.0,1026255.0
12-04 09:52:13,10.216,0.664,88.787,0.083,0.0,0.249,0.0,20480.0,0.0,3.0,2397212672.0,865771520.0,1469480960.0,28886609920.0,2655931.0,1026613.0
12-04 09:52:14,10.786,0.502,88.629,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2404937728.0,865771520.0,1469480960.0,28878884864.0,2656634.0,1030758.0
12-04 09:52:15,9.866,0.418,89.548,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2419093504.0,865771520.0,1469480960.0,28864729088.0,2683744.0,1032238.0
12-04 09:52:16,11.056,0.416,88.446,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2423660544.0,865771520.0,1469485056.0,28860157952.0,2648440.0,1028584.0
12-04 09:52:17,11.047,0.415,88.372,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2435215360.0,865771520.0,1469485056.0,28848603136.0,2673340.0,1028394.0
12-04 09:52:18,10.592,0.417,88.574,0.167,0.0,0.250,0.0,24576.0,0.0,2.0,2445246464.0,865771520.0,1469485056.0,28838572032.0,2671433.0,1037571.0
12-04 09:52:19,10.732,0.416,88.769,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2450620416.0,865771520.0,1469485056.0,28833198080.0,2664005.0,1033029.0
12-04 09:52:20,10.750,0.500,88.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2462650368.0,865771520.0,1469485056.0,28821168128.0,2663360.0,1041670.0
12-04 09:52:21,10.557,0.665,88.612,0.0,0.0,0.166,0.0,61440.0,0.0,5.0,2473062400.0,865771520.0,1469485056.0,28810756096.0,2652401.0,1036181.0
12-04 09:52:22,11.009,0.334,88.407,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2481348608.0,865771520.0,1469485056.0,28802469888.0,2708185.0,1044176.0
12-04 09:52:23,10.592,0.334,88.991,0.0,0.0,0.083,0.0,57344.0,0.0,4.0,2491789312.0,865771520.0,1469485056.0,28792029184.0,2680616.0,1053463.0
12-04 09:52:24,10.184,0.417,88.982,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2498203648.0,865771520.0,1469485056.0,28785614848.0,2658225.0,1040413.0
12-04 09:52:25,11.711,0.581,87.625,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2507497472.0,865771520.0,1469493248.0,28776312832.0,2687810.0,1036594.0
12-04 09:52:26,10.067,0.416,89.185,0.0,0.0,0.333,0.0,53248.0,0.0,3.0,2515718144.0,865771520.0,1469493248.0,28768092160.0,2663511.0,1040400.0
12-04 09:52:27,12.552,0.499,86.783,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2525560832.0,865771520.0,1469493248.0,28758249472.0,2651962.0,1040545.0
12-04 09:52:28,9.631,0.503,89.698,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2538004480.0,865771520.0,1469493248.0,28745805824.0,2686597.0,1041332.0
12-04 09:52:29,11.407,0.416,87.927,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2552639488.0,865771520.0,1469493248.0,28731170816.0,2649283.0,1039312.0
12-04 09:52:30,10.824,0.416,88.343,0.167,0.0,0.250,0.0,32768.0,0.0,3.0,2564321280.0,865771520.0,1469493248.0,28719489024.0,2676614.0,1037029.0
12-04 09:52:31,10.732,0.499,88.602,0.0,0.0,0.166,0.0,73728.0,0.0,6.0,2571620352.0,865771520.0,1469493248.0,28712189952.0,2679880.0,1042322.0
12-04 09:52:32,10.456,0.498,88.880,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2580226048.0,865771520.0,1469497344.0,28703580160.0,2657871.0,1042078.0
12-04 09:52:33,10.972,0.251,88.610,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2597011456.0,865771520.0,1469497344.0,28686794752.0,2606265.0,1014697.0
12-04 09:52:34,12.189,0.415,87.065,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2608803840.0,865771520.0,1469497344.0,28675002368.0,2728813.0,1064537.0
12-04 09:52:35,11.682,0.580,87.572,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,2611187712.0,865771520.0,1469497344.0,28672618496.0,2671709.0,1040184.0
12-04 09:52:36,10.779,0.415,88.557,0.083,0.0,0.166,0.0,90112.0,0.0,7.0,2615980032.0,865771520.0,1469497344.0,28667826176.0,2656415.0,1036907.0
12-04 09:52:37,11.725,0.335,87.772,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2627440640.0,865771520.0,1469497344.0,28656365568.0,2664483.0,1041263.0
12-04 09:52:38,10.553,0.586,88.693,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2634264576.0,865771520.0,1469497344.0,28649541632.0,2676399.0,1040740.0
12-04 09:52:39,11.388,0.416,88.196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2638708736.0,865771520.0,1469497344.0,28645097472.0,2665685.0,1037948.0
12-04 09:52:40,9.883,0.335,89.698,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,2645401600.0,865771520.0,1469501440.0,28638400512.0,2657465.0,1048405.0
12-04 09:52:41,10.491,0.333,89.009,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2656575488.0,865771520.0,1469501440.0,28627226624.0,2680628.0,1039524.0
12-04 09:52:42,12.655,0.662,86.270,0.165,0.0,0.248,0.0,28672.0,0.0,3.0,2677465088.0,865771520.0,1469501440.0,28606337024.0,2618875.0,1022629.0
12-04 09:52:43,11.488,0.331,87.851,0.0,0.0,0.331,0.0,24576.0,0.0,6.0,2694639616.0,865771520.0,1469501440.0,28589162496.0,2708581.0,1064273.0
12-04 09:52:44,11.111,0.251,88.471,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2700288000.0,865771520.0,1469501440.0,28583514112.0,2679012.0,1037328.0
12-04 09:52:45,10.474,0.582,88.695,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2703589376.0,865771520.0,1469501440.0,28580212736.0,2657820.0,1042730.0
12-04 09:52:46,10.963,0.332,88.455,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,2712383488.0,865771520.0,1469501440.0,28571418624.0,2657895.0,1040444.0
12-04 09:52:47,4.983,0.332,94.518,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2719461376.0,865771520.0,1469501440.0,28564340736.0,693744.0,541575.0
12-04 09:52:48,0.667,0.250,98.916,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2719457280.0,865771520.0,1469505536.0,28564340736.0,63421.0,106779.0
12-04 09:52:49,0.917,0.083,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2720100352.0,865771520.0,1469505536.0,28563697664.0,57589.0,102098.0
12-04 09:52:50,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720100352.0,865771520.0,1469505536.0,28563697664.0,56287.0,100086.0
12-04 09:52:51,0.585,0.251,99.165,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2720075776.0,865771520.0,1469505536.0,28563722240.0,57270.0,101966.0
12-04 09:52:52,0.918,0.250,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720940032.0,865771520.0,1469505536.0,28562857984.0,55979.0,99524.0
12-04 09:52:53,6.717,0.336,92.863,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2673131520.0,865771520.0,1469509632.0,28610662400.0,1686340.0,692569.0
12-04 09:52:54,11.603,0.250,87.646,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,2611826688.0,865771520.0,1469509632.0,28671967232.0,2961511.0,1138051.0
12-04 09:52:55,10.840,0.420,88.571,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2547634176.0,865771520.0,1469513728.0,28736155648.0,2971368.0,1141348.0
12-04 09:52:56,11.510,0.500,87.823,0.083,0.0,0.083,0.0,65536.0,0.0,5.0,2491449344.0,865771520.0,1469513728.0,28792340480.0,2973525.0,1146686.0
12-04 09:52:57,11.083,0.840,87.909,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2464178176.0,865771520.0,1469517824.0,28819607552.0,2984256.0,1162569.0
12-04 09:52:58,10.720,0.335,88.777,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2464239616.0,865771520.0,1469517824.0,28819546112.0,2983075.0,1149999.0
12-04 09:52:59,11.471,0.499,87.781,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2464747520.0,865771520.0,1469517824.0,28819038208.0,2985045.0,1152258.0
12-04 09:53:00,11.436,0.584,87.646,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2313011200.0,865771520.0,1469517824.0,28970774528.0,2985601.0,1153453.0
12-04 09:53:01,10.962,0.335,88.536,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2315677696.0,865771520.0,1469517824.0,28968108032.0,2972000.0,1153249.0
12-04 09:53:02,11.130,0.418,88.285,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304630784.0,865771520.0,1469517824.0,28979154944.0,2970916.0,1148892.0
12-04 09:53:03,10.411,0.504,88.833,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2307203072.0,865771520.0,1469517824.0,28976582656.0,2969756.0,1154123.0
12-04 09:53:04,11.158,0.503,88.171,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2320306176.0,865771520.0,1469521920.0,28963475456.0,2983894.0,1161934.0
12-04 09:53:05,10.729,0.587,88.516,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,2328911872.0,865771520.0,1469521920.0,28954869760.0,2969950.0,1160069.0
12-04 09:53:06,11.297,0.502,87.782,0.167,0.0,0.251,0.0,90112.0,0.0,8.0,2337656832.0,865771520.0,1469521920.0,28946124800.0,2949691.0,1158323.0
12-04 09:53:07,10.982,0.582,88.103,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2339037184.0,865771520.0,1469521920.0,28944744448.0,3007661.0,1166030.0
12-04 09:53:08,10.615,0.421,88.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2347069440.0,865771520.0,1469521920.0,28936712192.0,2979327.0,1161435.0
12-04 09:53:09,11.770,0.417,87.563,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2354020352.0,865771520.0,1469521920.0,28929761280.0,2984657.0,1162658.0
12-04 09:53:10,10.973,0.665,88.030,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2359988224.0,865771520.0,1469521920.0,28923793408.0,2968108.0,1162883.0
12-04 09:53:11,11.690,0.421,87.721,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2372935680.0,865771520.0,1469526016.0,28910841856.0,2953545.0,1162470.0
12-04 09:53:12,10.218,0.419,89.112,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2379993088.0,865771520.0,1469526016.0,28903784448.0,2988247.0,1167687.0
12-04 09:53:13,10.849,0.421,88.562,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2386173952.0,865771520.0,1469526016.0,28897603584.0,2973501.0,1174105.0
12-04 09:53:14,11.464,0.502,87.782,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2394492928.0,865771520.0,1469526016.0,28889284608.0,2978365.0,1169339.0
12-04 09:53:15,11.390,0.419,88.023,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2401918976.0,865771520.0,1469526016.0,28881858560.0,2984062.0,1170197.0
12-04 09:53:16,11.120,0.334,88.211,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2410106880.0,865771520.0,1469526016.0,28873670656.0,2957935.0,1163649.0
12-04 09:53:17,10.663,0.336,88.749,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2421567488.0,865771520.0,1469526016.0,28862210048.0,2993343.0,1167139.0
12-04 09:53:18,11.036,0.337,88.290,0.168,0.0,0.168,0.0,53248.0,0.0,8.0,2427568128.0,865771520.0,1469526016.0,28856209408.0,2968059.0,1159759.0
12-04 09:53:19,11.046,0.586,88.201,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2436259840.0,865771520.0,1469530112.0,28847513600.0,2960179.0,1176480.0
12-04 09:53:20,10.0,0.420,89.160,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2453561344.0,865771520.0,1469530112.0,28830212096.0,2983483.0,1165877.0
12-04 09:53:21,12.375,0.502,86.873,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2462355456.0,865771520.0,1469530112.0,28821417984.0,2972955.0,1172098.0
12-04 09:53:22,11.074,0.336,88.423,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2471243776.0,865771520.0,1469530112.0,28812529664.0,2974037.0,1174508.0
12-04 09:53:23,10.076,0.504,89.001,0.168,0.0,0.252,0.0,86016.0,0.0,6.0,2483560448.0,865771520.0,1469530112.0,28800212992.0,2982739.0,1187438.0
12-04 09:53:24,11.685,0.339,87.892,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2497748992.0,865771520.0,1469530112.0,28786024448.0,2990122.0,1169753.0
12-04 09:53:25,10.777,0.585,88.304,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2504667136.0,865771520.0,1469534208.0,28779102208.0,2971811.0,1172983.0
12-04 09:53:26,11.167,0.336,88.245,0.0,0.0,0.252,0.0,53248.0,0.0,3.0,2511331328.0,865771520.0,1469534208.0,28772438016.0,2968970.0,1167420.0
12-04 09:53:27,11.907,0.583,87.261,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2529103872.0,865771520.0,1469538304.0,28754661376.0,2940147.0,1171547.0
12-04 09:53:28,11.513,0.504,87.815,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2533867520.0,865771520.0,1469538304.0,28749897728.0,2980651.0,1172155.0
12-04 09:53:29,10.588,0.420,88.824,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,2543865856.0,865771520.0,1469538304.0,28739899392.0,2987547.0,1184920.0
12-04 09:53:30,11.223,0.251,88.023,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2556055552.0,865771520.0,1469538304.0,28727709696.0,2971426.0,1177091.0
12-04 09:53:31,12.750,0.583,86.250,0.0,0.0,0.417,0.0,61440.0,0.0,5.0,2571833344.0,865771520.0,1469538304.0,28711931904.0,2934544.0,1148859.0
12-04 09:53:32,11.028,0.585,88.053,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2580520960.0,865771520.0,1469538304.0,28703244288.0,3033721.0,1193474.0
12-04 09:53:33,11.316,0.503,88.013,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2585038848.0,865771520.0,1469538304.0,28698726400.0,2965372.0,1171807.0
12-04 09:53:34,10.851,0.584,88.314,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2620305408.0,865771520.0,1469538304.0,28663459840.0,2989774.0,1196091.0
12-04 09:53:35,13.200,0.418,86.048,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2638643200.0,865771520.0,1469542400.0,28645117952.0,2976511.0,1167823.0
12-04 09:53:36,9.958,0.591,89.283,0.0,0.0,0.169,0.0,73728.0,0.0,5.0,2655318016.0,865771520.0,1469542400.0,28628443136.0,2962690.0,1179578.0
12-04 09:53:37,10.970,0.338,88.523,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2666651648.0,865771520.0,1469542400.0,28617109504.0,2981891.0,1182039.0
12-04 09:53:38,10.741,0.666,88.177,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2671697920.0,865771520.0,1469542400.0,28612063232.0,2970420.0,1177838.0
12-04 09:53:39,12.322,0.419,86.924,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2678501376.0,865771520.0,1469542400.0,28605259776.0,2981857.0,1176347.0
12-04 09:53:40,11.799,0.502,87.364,0.0,0.0,0.335,0.0,20480.0,0.0,1.0,2688045056.0,865771520.0,1469542400.0,28595716096.0,2995154.0,1186344.0
12-04 09:53:41,12.250,0.333,87.083,0.167,0.0,0.167,0.0,77824.0,0.0,7.0,2690617344.0,865771520.0,1469542400.0,28593143808.0,2981345.0,1173006.0
12-04 09:53:42,11.018,0.584,88.314,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2691932160.0,865771520.0,1469542400.0,28591828992.0,2969797.0,1177843.0
12-04 09:53:43,10.906,0.419,88.339,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2697392128.0,865771520.0,1469542400.0,28586369024.0,2968147.0,1176507.0
12-04 09:53:44,13.568,0.419,85.678,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2708340736.0,865771520.0,1469546496.0,28575416320.0,2976039.0,1179474.0
12-04 09:53:45,10.944,0.585,88.221,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2713133056.0,865771520.0,1469546496.0,28570624000.0,2970048.0,1185617.0
12-04 09:53:46,11.706,0.502,87.542,0.0,0.0,0.251,0.0,61440.0,0.0,5.0,2716815360.0,865771520.0,1469546496.0,28566941696.0,2974363.0,1179083.0
12-04 09:53:47,10.295,0.338,88.861,0.084,0.0,0.422,0.0,12288.0,0.0,2.0,2720432128.0,865771520.0,1469546496.0,28563324928.0,2978579.0,1182635.0
12-04 09:53:48,13.428,0.334,85.988,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2734813184.0,865771520.0,1469546496.0,28548943872.0,2971782.0,1169866.0
12-04 09:53:49,11.799,0.335,87.699,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2737766400.0,865771520.0,1469546496.0,28545990656.0,2983212.0,1182708.0
12-04 09:53:50,12.646,0.499,86.689,0.0,0.0,0.166,0.0,24576.0,0.0,6.0,2748403712.0,865771520.0,1469546496.0,28535353344.0,2891024.0,1165535.0
12-04 09:53:51,11.028,0.501,88.304,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2752114688.0,865771520.0,1469546496.0,28531642368.0,3042763.0,1194477.0
12-04 09:53:52,10.944,0.835,87.886,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2766749696.0,865771520.0,1469550592.0,28517003264.0,2977179.0,1184183.0
12-04 09:53:53,7.557,0.336,91.772,0.252,0.0,0.084,0.0,28672.0,0.0,3.0,2777423872.0,865771520.0,1469550592.0,28506329088.0,1439382.0,865298.0
12-04 09:53:54,0.502,0.084,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2777247744.0,865771520.0,1469554688.0,28506501120.0,83791.0,142642.0
12-04 09:53:55,0.667,0.417,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2777247744.0,865771520.0,1469554688.0,28506501120.0,75565.0,135349.0
12-04 09:53:56,0.668,0.084,99.248,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2777374720.0,865771520.0,1469554688.0,28506374144.0,73899.0,132111.0
12-04 09:53:57,0.668,0.084,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2777374720.0,865771520.0,1469554688.0,28506374144.0,73145.0,130896.0
12-04 09:53:58,2.254,0.083,97.579,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,2778771456.0,865771520.0,1469554688.0,28504977408.0,73697.0,131589.0
12-04 09:53:59,3.440,0.252,96.225,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2778767360.0,865771520.0,1469558784.0,28504977408.0,801646.0,402305.0
12-04 09:54:00,13.072,0.666,86.012,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2701189120.0,865771520.0,1469558784.0,28582555648.0,3287355.0,1275090.0
12-04 09:54:01,12.963,0.168,86.785,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2600022016.0,865771520.0,1469562880.0,28683718656.0,3295486.0,1287021.0
12-04 09:54:02,11.130,0.675,87.858,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2603544576.0,865771520.0,1469562880.0,28680196096.0,3251987.0,1287705.0
12-04 09:54:03,12.427,0.924,86.314,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2521509888.0,865771520.0,1469562880.0,28762230784.0,3298602.0,1292285.0
12-04 09:54:04,12.354,0.501,86.811,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2496630784.0,865771520.0,1469562880.0,28787109888.0,3319131.0,1287502.0
12-04 09:54:05,11.686,0.751,87.312,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2506530816.0,865771520.0,1469562880.0,28777209856.0,3287037.0,1292639.0
12-04 09:54:06,13.907,0.414,85.348,0.0,0.0,0.331,0.0,65536.0,0.0,5.0,2324480000.0,865771520.0,1469562880.0,28959260672.0,3279565.0,1292956.0
12-04 09:54:07,12.583,0.500,86.583,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2326380544.0,865771520.0,1469562880.0,28957360128.0,3308460.0,1292710.0
12-04 09:54:08,11.973,0.337,87.521,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2326413312.0,865771520.0,1469566976.0,28957323264.0,3286549.0,1297409.0
12-04 09:54:09,12.175,0.588,86.902,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2323288064.0,865771520.0,1469566976.0,28960448512.0,3220346.0,1298943.0
12-04 09:54:10,12.604,0.835,86.227,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2334318592.0,865771520.0,1469566976.0,28949417984.0,3364405.0,1300432.0
12-04 09:54:11,11.503,0.756,87.490,0.0,0.0,0.252,0.0,61440.0,0.0,5.0,2339463168.0,865771520.0,1469566976.0,28944273408.0,3261527.0,1301347.0
12-04 09:54:12,13.919,0.663,85.253,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2354307072.0,865771520.0,1469566976.0,28929429504.0,3292901.0,1303892.0
12-04 09:54:13,12.615,0.418,86.717,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2357637120.0,865771520.0,1469566976.0,28926099456.0,3290572.0,1303386.0
12-04 09:54:14,11.957,0.753,87.040,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2368118784.0,865771520.0,1469571072.0,28915613696.0,3280643.0,1311407.0
12-04 09:54:15,13.149,0.670,86.013,0.0,0.0,0.168,0.0,24576.0,0.0,1.0,2375344128.0,865771520.0,1469571072.0,28908388352.0,3294816.0,1301707.0
12-04 09:54:16,12.583,0.333,86.667,0.167,0.0,0.250,0.0,81920.0,0.0,8.0,2387247104.0,865771520.0,1469571072.0,28896485376.0,3305681.0,1305275.0
12-04 09:54:17,13.083,0.750,85.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2419814400.0,865771520.0,1469571072.0,28863918080.0,3225629.0,1279439.0
12-04 09:54:18,13.094,0.584,86.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2420801536.0,865771520.0,1469571072.0,28862930944.0,3331565.0,1325218.0
12-04 09:54:19,12.865,0.418,86.550,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2431053824.0,865771520.0,1469571072.0,28852678656.0,3288455.0,1309117.0
12-04 09:54:20,13.617,0.418,85.547,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2446577664.0,865771520.0,1469571072.0,28837154816.0,3281258.0,1308211.0
12-04 09:54:21,11.853,0.584,87.312,0.0,0.0,0.250,0.0,61440.0,0.0,5.0,2448416768.0,865771520.0,1469571072.0,28835315712.0,3310629.0,1305270.0
12-04 09:54:22,11.730,0.506,87.595,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2473779200.0,865771520.0,1469575168.0,28809949184.0,3285498.0,1307411.0
12-04 09:54:23,14.381,0.665,84.705,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,2490224640.0,865771520.0,1469575168.0,28793503744.0,3319622.0,1331769.0
12-04 09:54:24,12.248,0.419,87.164,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2497609728.0,865771520.0,1469579264.0,28786114560.0,3260591.0,1313407.0
12-04 09:54:25,12.332,0.503,86.829,0.0,0.0,0.336,0.0,12288.0,0.0,3.0,2506977280.0,865771520.0,1469579264.0,28776747008.0,3285020.0,1318581.0
12-04 09:54:26,13.998,0.587,85.247,0.0,0.0,0.168,0.0,57344.0,0.0,3.0,2518814720.0,865771520.0,1469579264.0,28764909568.0,3314938.0,1318932.0
12-04 09:54:27,13.322,0.500,85.928,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2519830528.0,865771520.0,1469579264.0,28763893760.0,3286341.0,1321703.0
12-04 09:54:28,12.111,0.336,86.796,0.252,0.0,0.505,0.0,36864.0,0.0,4.0,2529861632.0,865771520.0,1469579264.0,28753862656.0,3310400.0,1319907.0
12-04 09:54:29,12.989,0.666,85.928,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2547544064.0,865771520.0,1469579264.0,28736180224.0,3291765.0,1314807.0
12-04 09:54:30,13.244,0.503,85.918,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2554241024.0,865771520.0,1469579264.0,28729483264.0,3278051.0,1315552.0
12-04 09:54:31,11.933,0.672,87.143,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2561667072.0,865771520.0,1469583360.0,28722053120.0,3272813.0,1321103.0
12-04 09:54:32,12.605,0.336,86.891,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2570563584.0,865771520.0,1469583360.0,28713156608.0,3263519.0,1316013.0
12-04 09:54:33,14.846,0.500,84.070,0.167,0.0,0.417,0.0,36864.0,0.0,5.0,2580553728.0,865771520.0,1469583360.0,28703166464.0,3338793.0,1315692.0
12-04 09:54:34,11.933,0.588,87.059,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2583347200.0,865771520.0,1469583360.0,28700372992.0,3304056.0,1340643.0
12-04 09:54:35,13.211,0.418,86.037,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2604077056.0,865771520.0,1469583360.0,28679643136.0,3286391.0,1316901.0
12-04 09:54:36,15.690,0.661,83.320,0.0,0.0,0.330,0.0,73728.0,0.0,5.0,2625101824.0,865771520.0,1469583360.0,28658618368.0,3293556.0,1313586.0
12-04 09:54:37,12.333,0.500,86.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2635567104.0,865771520.0,1469583360.0,28648153088.0,3238170.0,1308245.0
12-04 09:54:38,12.656,0.583,86.345,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2657693696.0,865771520.0,1469583360.0,28626026496.0,3332177.0,1321322.0
12-04 09:54:39,13.022,0.668,85.893,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2664103936.0,865771520.0,1469583360.0,28619616256.0,3256299.0,1318396.0
12-04 09:54:40,15.237,0.666,83.847,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2678640640.0,865771520.0,1469587456.0,28605075456.0,3327654.0,1315883.0
12-04 09:54:41,12.986,0.993,85.608,0.0,0.0,0.414,0.0,65536.0,0.0,5.0,2683842560.0,865771520.0,1469587456.0,28599873536.0,3288632.0,1323865.0
12-04 09:54:42,11.997,0.755,87.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2688098304.0,865771520.0,1469587456.0,28595617792.0,3281838.0,1322763.0
12-04 09:54:43,13.076,0.503,86.085,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2699051008.0,865771520.0,1469587456.0,28584665088.0,3244437.0,1318705.0
12-04 09:54:44,15.230,0.502,84.100,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2710667264.0,865771520.0,1469587456.0,28573048832.0,3316246.0,1310413.0
12-04 09:54:45,12.269,0.420,86.807,0.084,0.0,0.420,0.0,12288.0,0.0,2.0,2715144192.0,865771520.0,1469587456.0,28568571904.0,3272504.0,1322715.0
12-04 09:54:46,12.846,0.168,86.650,0.0,0.0,0.336,0.0,65536.0,0.0,5.0,2718826496.0,865771520.0,1469587456.0,28564889600.0,3249343.0,1290637.0
12-04 09:54:47,12.992,0.503,86.085,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2736504832.0,865771520.0,1469587456.0,28547211264.0,3379810.0,1355924.0
12-04 09:54:48,15.964,0.827,82.878,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2752339968.0,865771520.0,1469591552.0,28531372032.0,3308679.0,1316254.0
12-04 09:54:49,12.154,0.587,87.008,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2756911104.0,865771520.0,1469591552.0,28526800896.0,3273360.0,1325468.0
12-04 09:54:50,13.836,0.497,85.418,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,2760974336.0,865771520.0,1469591552.0,28522737664.0,3273992.0,1310029.0
12-04 09:54:51,12.500,0.170,87.075,0.085,0.0,0.170,0.0,81920.0,0.0,7.0,2772369408.0,865771520.0,1469591552.0,28511342592.0,3301285.0,1326267.0
12-04 09:54:52,15.320,0.758,83.754,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2791686144.0,865771520.0,1469591552.0,28492025856.0,3325238.0,1313814.0
12-04 09:54:53,13.018,0.829,85.987,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2795601920.0,865771520.0,1469595648.0,28488105984.0,3299690.0,1338519.0
12-04 09:54:54,12.919,0.336,86.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2797604864.0,865771520.0,1469595648.0,28486103040.0,3281362.0,1316032.0
12-04 09:54:55,14.023,0.501,85.225,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2812399616.0,865771520.0,1469595648.0,28471308288.0,3299561.0,1320056.0
12-04 09:54:56,12.111,0.673,86.964,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2832039936.0,865771520.0,1469599744.0,28451663872.0,3266543.0,1326056.0
12-04 09:54:57,15.688,0.671,83.221,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,2839437312.0,865771520.0,1469599744.0,28444266496.0,3330899.0,1315774.0
12-04 09:54:58,12.259,0.588,86.650,0.0,0.0,0.504,0.0,8192.0,0.0,1.0,2840580096.0,865771520.0,1469599744.0,28443123712.0,3307667.0,1323128.0
12-04 09:54:59,11.682,0.994,87.075,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2848935936.0,865771520.0,1469599744.0,28434767872.0,2583629.0,1065008.0
12-04 09:55:00,0.751,0.334,98.831,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2850992128.0,865771520.0,1469599744.0,28432711680.0,103368.0,428559.0
12-04 09:55:01,1.249,0.250,98.418,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2851373056.0,865771520.0,1469599744.0,28432330752.0,92257.0,165504.0
12-04 09:55:02,1.003,0.084,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2851627008.0,865771520.0,1469599744.0,28432076800.0,92031.0,165244.0
12-04 09:55:03,1.417,0.167,98.167,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,2851627008.0,865771520.0,1469599744.0,28432076800.0,93635.0,167688.0
12-04 09:55:04,1.086,0.251,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2851622912.0,865771520.0,1469603840.0,28432076800.0,93501.0,166832.0
12-04 09:55:05,1.252,0.083,98.664,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2851622912.0,865771520.0,1469603840.0,28432076800.0,94396.0,167087.0
12-04 09:55:06,12.106,0.498,87.148,0.0,0.0,0.249,0.0,90112.0,0.0,5.0,2856407040.0,865771520.0,1469607936.0,28427288576.0,2796165.0,1170488.0
12-04 09:55:07,14.298,0.669,84.783,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2752815104.0,865771520.0,1469607936.0,28530880512.0,3457974.0,1413214.0
12-04 09:55:08,13.489,0.333,85.928,0.0,0.0,0.250,0.0,20480.0,0.0,5.0,2687758336.0,865771520.0,1469607936.0,28595937280.0,3346767.0,1441070.0
12-04 09:55:09,12.563,0.419,86.516,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,2605158400.0,865771520.0,1469607936.0,28678537216.0,3201916.0,1422529.0
12-04 09:55:10,14.345,0.577,84.831,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2439847936.0,865771520.0,1469612032.0,28843843584.0,3001243.0,1363453.0
12-04 09:55:11,12.260,0.334,86.989,0.0,0.0,0.417,0.0,65536.0,0.0,5.0,2450497536.0,865771520.0,1469612032.0,28833193984.0,3029666.0,1301222.0
12-04 09:55:12,14.025,0.581,84.896,0.0,0.0,0.498,0.0,0.0,0.0,0.0,2382217216.0,865771520.0,1469612032.0,28901474304.0,3357348.0,1333748.0
12-04 09:55:13,12.355,0.746,86.318,0.0,0.0,0.580,0.0,0.0,0.0,0.0,2386939904.0,865771520.0,1469612032.0,28896751616.0,3361753.0,1334012.0
12-04 09:55:14,14.274,0.415,85.062,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2406309888.0,865771520.0,1469612032.0,28877381632.0,3336098.0,1324224.0
12-04 09:55:15,13.094,0.417,86.155,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2405322752.0,865771520.0,1469612032.0,28878368768.0,3388262.0,1361422.0
12-04 09:55:16,13.822,0.250,85.429,0.0,0.0,0.500,0.0,65536.0,0.0,5.0,2450554880.0,865771520.0,1469616128.0,28833132544.0,3364510.0,1340692.0
12-04 09:55:17,14.119,0.418,85.129,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2483044352.0,865771520.0,1469616128.0,28800643072.0,3375476.0,1352060.0
12-04 09:55:18,12.780,0.498,86.556,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2506960896.0,865771520.0,1469616128.0,28776726528.0,3277968.0,1330061.0
12-04 09:55:19,13.361,0.415,85.892,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2548580352.0,865771520.0,1469616128.0,28735107072.0,3323362.0,1356762.0
12-04 09:55:20,15.698,0.415,83.389,0.0,0.0,0.498,0.0,0.0,0.0,0.0,2577444864.0,865771520.0,1469616128.0,28706242560.0,3422942.0,1335522.0
12-04 09:55:21,12.842,0.663,85.998,0.083,0.0,0.414,0.0,77824.0,0.0,7.0,2596298752.0,865771520.0,1469616128.0,28687388672.0,3335567.0,1374413.0
12-04 09:55:22,13.955,0.578,85.219,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2632245248.0,865771520.0,1469616128.0,28651442176.0,3358205.0,1347912.0
12-04 09:55:23,14.346,0.503,84.899,0.0,0.0,0.252,0.0,57344.0,0.0,4.0,2669137920.0,865771520.0,1469620224.0,28614545408.0,3395709.0,1356242.0
12-04 09:55:24,14.582,0.414,84.756,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2694205440.0,865771520.0,1469624320.0,28589473792.0,3295984.0,1341896.0
12-04 09:55:25,13.523,0.584,85.559,0.0,0.0,0.334,0.0,24576.0,0.0,1.0,2722025472.0,865771520.0,1469624320.0,28561653760.0,3427851.0,1362903.0
12-04 09:55:26,14.380,0.496,84.793,0.0,0.0,0.331,0.0,53248.0,0.0,3.0,2750681088.0,865771520.0,1469624320.0,28532998144.0,3301375.0,1350515.0
12-04 09:55:27,13.350,0.504,85.726,0.0,0.0,0.420,0.0,12288.0,0.0,2.0,2781446144.0,865771520.0,1469624320.0,28502233088.0,3290084.0,1356338.0
12-04 09:55:28,15.194,0.413,83.980,0.0,0.0,0.413,0.0,0.0,0.0,0.0,2832379904.0,865771520.0,1469624320.0,28451299328.0,3462526.0,1353484.0
12-04 09:55:29,13.915,0.335,85.499,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2860675072.0,865771520.0,1469624320.0,28423004160.0,3393269.0,1379150.0
12-04 09:55:30,13.940,0.417,85.225,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2891681792.0,865771520.0,1469624320.0,28391997440.0,3349387.0,1343293.0
12-04 09:55:31,13.062,0.250,86.356,0.0,0.0,0.333,0.0,61440.0,0.0,5.0,2922532864.0,865771520.0,1469624320.0,28361146368.0,3299193.0,1365696.0
12-04 09:55:32,15.124,0.248,84.050,0.0,0.0,0.579,0.0,0.0,0.0,0.0,2953125888.0,865771520.0,1469624320.0,28330553344.0,3338087.0,1330814.0
12-04 09:55:33,15.900,0.335,83.180,0.167,0.0,0.418,0.0,28672.0,0.0,5.0,2988224512.0,865771520.0,1469624320.0,28295454720.0,3425194.0,1315608.0
12-04 09:55:34,14.488,0.416,84.596,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3000942592.0,865771520.0,1469628416.0,28282732544.0,3330752.0,1383482.0
12-04 09:55:35,13.377,0.578,85.714,0.0,0.0,0.330,0.0,45056.0,0.0,11.0,3013005312.0,865771520.0,1469628416.0,28270669824.0,3370000.0,1383009.0
12-04 09:55:36,13.212,0.661,85.301,0.0,0.0,0.826,0.0,69632.0,0.0,5.0,3043561472.0,865771520.0,1469628416.0,28240113664.0,3327511.0,1381499.0
12-04 09:55:37,13.583,0.500,85.250,0.0,0.0,0.667,0.0,0.0,0.0,0.0,3097493504.0,865771520.0,1469628416.0,28186181632.0,3350461.0,1331238.0
12-04 09:55:38,15.622,0.585,83.208,0.167,0.0,0.418,0.0,32768.0,0.0,3.0,3142840320.0,865771520.0,1469628416.0,28140834816.0,3467662.0,1378380.0
12-04 09:55:39,16.167,0.333,82.833,0.0,0.0,0.667,0.0,0.0,0.0,0.0,3162882048.0,865771520.0,1469628416.0,28120793088.0,3374398.0,1330823.0
12-04 09:55:40,12.583,0.500,85.917,0.0,0.0,1.0,0.0,0.0,0.0,0.0,3174871040.0,865771520.0,1469628416.0,28108804096.0,3313562.0,1365434.0
12-04 09:55:41,13.836,0.414,85.004,0.0,0.0,0.746,0.0,61440.0,0.0,5.0,3210055680.0,865771520.0,1469632512.0,28073615360.0,3429190.0,1392885.0
12-04 09:55:42,13.629,0.411,84.811,0.0,0.0,1.149,0.0,0.0,0.0,0.0,3266494464.0,865771520.0,1469644800.0,28017164288.0,3300115.0,1373311.0
12-04 09:55:43,14.946,0.661,82.989,0.0,0.0,1.404,0.0,12288.0,0.0,3.0,3317903360.0,865771520.0,1469648896.0,27965751296.0,3459754.0,1362688.0
12-04 09:55:44,16.833,0.249,81.841,0.166,0.0,0.912,0.0,16384.0,0.0,2.0,3339358208.0,865771520.0,1469652992.0,27944292352.0,3223700.0,1312103.0
12-04 09:55:45,12.932,0.577,85.091,0.0,0.0,1.400,0.0,0.0,0.0,0.0,3367948288.0,865771520.0,1469652992.0,27915702272.0,3301063.0,1412418.0
12-04 09:55:46,15.493,0.331,83.181,0.0,0.0,0.994,0.0,61440.0,0.0,5.0,3390078976.0,865771520.0,1469657088.0,27893567488.0,3266230.0,1333057.0
12-04 09:55:47,12.688,0.417,85.810,0.0,0.0,1.085,0.0,0.0,0.0,0.0,3401961472.0,865771520.0,1469661184.0,27881680896.0,3508754.0,1409848.0
12-04 09:55:48,13.040,0.748,85.133,0.0,0.0,1.080,0.0,0.0,0.0,0.0,3424641024.0,865771520.0,1469665280.0,27858997248.0,3391357.0,1402943.0
12-04 09:55:49,17.780,0.584,81.052,0.167,0.0,0.417,0.0,16384.0,0.0,2.0,3462434816.0,865771520.0,1469669376.0,27821199360.0,3583653.0,1302690.0
12-04 09:55:50,13.069,0.744,85.773,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3488964608.0,865771520.0,1469677568.0,27794661376.0,2994124.0,1369753.0
12-04 09:55:51,17.261,0.581,81.909,0.0,0.0,0.249,0.0,61440.0,0.0,5.0,3513561088.0,865771520.0,1469681664.0,27770060800.0,3421486.0,1537782.0
12-04 09:55:52,15.256,0.587,83.822,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3540189184.0,865771520.0,1469689856.0,27743424512.0,4043942.0,1590139.0
12-04 09:55:53,19.266,0.834,79.650,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3574919168.0,865771520.0,1469693952.0,27708690432.0,3975741.0,1908779.0
12-04 09:55:54,21.725,0.912,76.700,0.083,0.0,0.580,0.0,16384.0,0.0,2.0,3644633088.0,865771520.0,1469698048.0,27638972416.0,6883148.0,1874262.0
12-04 09:55:55,23.038,0.501,75.876,0.0,0.0,0.584,0.0,0.0,0.0,0.0,3688529920.0,865771520.0,1469702144.0,27595071488.0,5094484.0,1832329.0
12-04 09:55:56,16.765,0.590,82.393,0.0,0.0,0.253,0.0,61440.0,0.0,5.0,3741233152.0,865771520.0,1469706240.0,27542364160.0,4667186.0,1929046.0
12-04 09:55:57,19.498,0.586,79.414,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3772907520.0,865771520.0,1469710336.0,27510685696.0,4381165.0,1845306.0
12-04 09:55:58,16.484,0.336,82.843,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3805659136.0,865771520.0,1469714432.0,27477929984.0,4456786.0,1880443.0
12-04 09:55:59,23.436,1.001,74.979,0.167,0.0,0.417,0.0,16384.0,0.0,2.0,3889500160.0,865771520.0,1469755392.0,27394048000.0,4556958.0,1949889.0
12-04 09:56:00,5.760,2.170,91.736,0.0,0.0,0.334,0.0,106496.0,0.0,2.0,1635676160.0,865771520.0,1469677568.0,29647949824.0,1213724.0,870809.0
12-04 09:56:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1635667968.0,865771520.0,1469677568.0,29647958016.0,5150.0,6310.0
12-04 09:56:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635667968.0,865771520.0,1469677568.0,29647958016.0,5196.0,6683.0
12-04 09:56:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635663872.0,865771520.0,1469681664.0,29647958016.0,6065.0,6757.0
12-04 09:56:04,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,1635663872.0,865771520.0,1469681664.0,29647958016.0,3364.0,2415.0
12-04 09:56:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1635663872.0,865771520.0,1469681664.0,29647958016.0,3523.0,2767.0
12-04 09:56:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1635663872.0,865771520.0,1469681664.0,29647958016.0,4741.0,4843.0
12-04 09:56:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635663872.0,865771520.0,1469681664.0,29647958016.0,5307.0,5474.0
12-04 09:56:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1635672064.0,865771520.0,1469681664.0,29647949824.0,5940.0,7041.0
12-04 09:56:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635672064.0,865771520.0,1469681664.0,29647949824.0,4736.0,5010.0
12-04 09:56:10,0.0,0.084,99.749,0.167,0.0,0.0,0.0,49152.0,0.0,8.0,1635667968.0,865771520.0,1469685760.0,29647949824.0,5315.0,5981.0
12-04 09:56:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1635667968.0,865771520.0,1469685760.0,29647949824.0,5622.0,6457.0
12-04 09:56:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1636110336.0,865771520.0,1469685760.0,29647507456.0,4630.0,4358.0
12-04 09:56:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635786752.0,865771520.0,1469685760.0,29647831040.0,3440.0,2725.0
12-04 09:56:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635786752.0,865771520.0,1469685760.0,29647831040.0,3857.0,4371.0
12-04 09:56:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635786752.0,865771520.0,1469685760.0,29647831040.0,23281.0,25326.0
12-04 09:56:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1635786752.0,865771520.0,1469685760.0,29647831040.0,3877.0,4363.0
12-04 09:56:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635786752.0,865771520.0,1469685760.0,29647831040.0,3748.0,3970.0
12-04 09:56:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1635782656.0,865771520.0,1469689856.0,29647831040.0,5819.0,7877.0
12-04 09:56:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635782656.0,865771520.0,1469689856.0,29647831040.0,3370.0,3421.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635782656.0,865771520.0,1469689856.0,29647831040.0,3263.0,3244.0
12-04 09:56:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1635782656.0,865771520.0,1469689856.0,29647831040.0,2963.0,2712.0
12-04 09:56:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1635782656.0,865771520.0,1469689856.0,29647831040.0,3811.0,4365.0
12-04 09:56:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,1635786752.0,865771520.0,1469693952.0,29647822848.0,22260.0,23288.0
12-04 09:56:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635786752.0,865771520.0,1469693952.0,29647822848.0,4605.0,5642.0
12-04 09:56:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,5915.0,8071.0
12-04 09:56:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,2709.0,2137.0
12-04 09:56:27,0.669,0.084,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,4959.0,6286.0
12-04 09:56:28,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,3323.0,3243.0
12-04 09:56:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,4718.0,4297.0
12-04 09:56:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,2973.0,2993.0
12-04 09:56:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,5.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,5487.0,7038.0
12-04 09:56:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635966976.0,865771520.0,1469698048.0,29647638528.0,4983.0,6198.0
12-04 09:56:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635663872.0,865771520.0,1469698048.0,29647941632.0,4386.0,5598.0
12-04 09:56:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,4671.0,5608.0
12-04 09:56:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,3339.0,3380.0
12-04 09:56:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,3213.0,3222.0
12-04 09:56:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,4336.0,4984.0
12-04 09:56:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,3073.0,3084.0
12-04 09:56:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,4113.0,4699.0
12-04 09:56:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,5779.0,7829.0
12-04 09:56:41,0.250,0.083,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,5480.0,7248.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,3242.0,3288.0
12-04 09:56:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,3683.0,3852.0
12-04 09:56:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,4511.0,5512.0
12-04 09:56:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,3339.0,3512.0
12-04 09:56:46,0.0,0.0,99.750,0.250,0.0,0.0,0.0,98304.0,0.0,8.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,2629.0,2068.0
12-04 09:56:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,4667.0,5780.0
12-04 09:56:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,6229.0,8246.0
12-04 09:56:49,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,3370.0,3422.0
12-04 09:56:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,21359.0,21798.0
12-04 09:56:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1635643392.0,865771520.0,1469710336.0,29647949824.0,3893.0,4524.0
12-04 09:56:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1635827712.0,865771520.0,1469710336.0,29647765504.0,3481.0,3571.0
12-04 09:56:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1635643392.0,865771520.0,1469710336.0,29647949824.0,21437.0,22231.0
12-04 09:56:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635643392.0,865771520.0,1469710336.0,29647949824.0,3977.0,4455.0
12-04 09:56:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635639296.0,865771520.0,1469714432.0,29647949824.0,3519.0,3531.0
12-04 09:56:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1635639296.0,865771520.0,1469714432.0,29647949824.0,5165.0,6707.0
12-04 09:56:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635639296.0,865771520.0,1469714432.0,29647949824.0,3748.0,3949.0
12-04 09:56:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1635639296.0,865771520.0,1469714432.0,29647949824.0,5485.0,6908.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635639296.0,865771520.0,1469714432.0,29647949824.0,5424.0,5399.0
12-04 09:57:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,4571.0,5583.0
12-04 09:57:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,3299.0,3396.0
12-04 09:57:02,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,4201.0,4807.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,3865.0,3892.0
12-04 09:57:04,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,5421.0,6031.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,4811.0,5089.0
12-04 09:57:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1633959936.0,865771520.0,1469718528.0,29649625088.0,5672.0,6512.0
12-04 09:57:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633955840.0,865771520.0,1469722624.0,29649625088.0,6950.0,7211.0
12-04 09:57:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633955840.0,865771520.0,1469722624.0,29649625088.0,4471.0,4649.0
12-04 09:57:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633955840.0,865771520.0,1469722624.0,29649625088.0,5691.0,6259.0
12-04 09:57:10,0.0,0.167,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1633955840.0,865771520.0,1469722624.0,29649625088.0,3958.0,3584.0
12-04 09:57:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1633955840.0,865771520.0,1469722624.0,29649625088.0,5191.0,5522.0
12-04 09:57:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634312192.0,865771520.0,1469722624.0,29649268736.0,3947.0,3600.0
12-04 09:57:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,6865.0,8571.0
12-04 09:57:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,4017.0,4438.0
12-04 09:57:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,3399.0,3380.0
12-04 09:57:16,0.0,0.0,99.916,0.084,0.0,0.0,0.0,77824.0,0.0,7.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,4531.0,5531.0
12-04 09:57:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,4925.0,6192.0
12-04 09:57:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,2449.0,1876.0
12-04 09:57:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,4087.0,4652.0
12-04 09:57:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,5351.0,6726.0
12-04 09:57:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1633947648.0,865771520.0,1469730816.0,29649625088.0,3964.0,4549.0
12-04 09:57:22,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1633947648.0,865771520.0,1469730816.0,29649625088.0,4061.0,4013.0
12-04 09:57:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,1634074624.0,865771520.0,1469730816.0,29649498112.0,21326.0,22065.0
12-04 09:57:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634074624.0,865771520.0,1469730816.0,29649498112.0,5839.0,7804.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634074624.0,865771520.0,1469730816.0,29649498112.0,3239.0,3355.0
12-04 09:57:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1634074624.0,865771520.0,1469730816.0,29649498112.0,2609.0,2075.0
12-04 09:57:27,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1634070528.0,865771520.0,1469734912.0,29649498112.0,5639.0,7363.0
12-04 09:57:28,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,1634070528.0,865771520.0,1469734912.0,29649498112.0,3223.0,3194.0
12-04 09:57:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634066432.0,865771520.0,1469739008.0,29649498112.0,5974.0,6575.0
12-04 09:57:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634066432.0,865771520.0,1469739008.0,29649498112.0,4416.0,5410.0
12-04 09:57:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1634066432.0,865771520.0,1469739008.0,29649498112.0,4247.0,4839.0
12-04 09:57:32,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634312192.0,865771520.0,1469739008.0,29649252352.0,5436.0,7120.0
12-04 09:57:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634209792.0,865771520.0,1469739008.0,29649354752.0,2519.0,2157.0
12-04 09:57:34,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1634201600.0,865771520.0,1469739008.0,29649362944.0,3357.0,3306.0
12-04 09:57:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1634201600.0,865771520.0,1469739008.0,29649362944.0,20502.0,20558.0
12-04 09:57:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1634201600.0,865771520.0,1469739008.0,29649362944.0,5779.0,7832.0
12-04 09:57:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634193408.0,865771520.0,1469739008.0,29649371136.0,3023.0,2725.0
12-04 09:57:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634189312.0,865771520.0,1469743104.0,29649371136.0,6079.0,8035.0
12-04 09:57:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634189312.0,865771520.0,1469743104.0,29649371136.0,4641.0,5796.0
12-04 09:57:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1634189312.0,865771520.0,1469743104.0,29649371136.0,3883.0,4255.0
12-04 09:57:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1634189312.0,865771520.0,1469743104.0,29649371136.0,3914.0,4037.0
12-04 09:57:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634181120.0,865771520.0,1469743104.0,29649379328.0,4753.0,5949.0
12-04 09:57:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634181120.0,865771520.0,1469743104.0,29649379328.0,22080.0,23140.0
12-04 09:57:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634181120.0,865771520.0,1469743104.0,29649379328.0,3334.0,3204.0
12-04 09:57:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1634156544.0,865771520.0,1469743104.0,29649403904.0,3005.0,2459.0
12-04 09:57:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,8.0,1634148352.0,865771520.0,1469743104.0,29649412096.0,4037.0,4497.0
12-04 09:57:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634000896.0,865771520.0,1469747200.0,29649555456.0,5573.0,7360.0
12-04 09:57:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633873920.0,865771520.0,1469747200.0,29649682432.0,4310.0,5352.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633849344.0,865771520.0,1469747200.0,29649707008.0,4481.0,5665.0
12-04 09:57:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633751040.0,865771520.0,1469747200.0,29649805312.0,3762.0,4305.0
12-04 09:57:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1633734656.0,865771520.0,1469747200.0,29649821696.0,3404.0,3629.0
12-04 09:57:52,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1633304576.0,865771520.0,1469747200.0,29650251776.0,3578.0,3547.0
12-04 09:57:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1633210368.0,865771520.0,1469747200.0,29650345984.0,21391.0,21951.0
12-04 09:57:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633210368.0,865771520.0,1469747200.0,29650345984.0,5199.0,6771.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633206272.0,865771520.0,1469751296.0,29650345984.0,2756.0,2302.0
12-04 09:57:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,86016.0,0.0,10.0,1633132544.0,865771520.0,1469751296.0,29650419712.0,4197.0,4631.0
12-04 09:57:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633132544.0,865771520.0,1469751296.0,29650419712.0,7013.0,9725.0
12-04 09:57:58,3.509,1.086,95.155,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1643737088.0,865771520.0,1469652992.0,29639913472.0,29735.0,27313.0
12-04 09:57:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1644048384.0,865771520.0,1469661184.0,29639593984.0,4698.0,4336.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642520576.0,865771520.0,1469661184.0,29641121792.0,2629.0,1942.0
12-04 09:58:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1642512384.0,865771520.0,1469661184.0,29641129984.0,3264.0,3372.0
12-04 09:58:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642508288.0,865771520.0,1469665280.0,29641129984.0,6323.0,8521.0
12-04 09:58:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642500096.0,865771520.0,1469665280.0,29641138176.0,3484.0,3716.0
12-04 09:58:04,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,2.0,1642500096.0,865771520.0,1469665280.0,29641138176.0,3593.0,2705.0
12-04 09:58:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642500096.0,865771520.0,1469665280.0,29641138176.0,5956.0,7245.0
12-04 09:58:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,1642500096.0,865771520.0,1469665280.0,29641138176.0,7157.0,9339.0
12-04 09:58:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642491904.0,865771520.0,1469665280.0,29641146368.0,3717.0,3094.0
12-04 09:58:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1642479616.0,865771520.0,1469669376.0,29641154560.0,4787.0,4940.0
12-04 09:58:09,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1672777728.0,865771520.0,1469669376.0,29610856448.0,7345.0,4804.0
12-04 09:58:10,7.932,1.181,90.464,0.253,0.0,0.169,0.0,16384.0,0.0,2.0,1754869760.0,865771520.0,1469673472.0,29528760320.0,198560.0,172682.0
12-04 09:58:11,2.782,0.506,96.543,0.0,0.0,0.169,0.0,61440.0,0.0,5.0,1777860608.0,865771520.0,1469673472.0,29505769472.0,200755.0,174626.0
12-04 09:58:12,14.765,1.258,83.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997807616.0,865771520.0,1469673472.0,29285822464.0,118779.0,102542.0
12-04 09:58:13,33.361,0.083,66.555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044256256.0,865771520.0,1469673472.0,29239373824.0,6279.0,7626.0
12-04 09:58:14,10.209,0.251,89.456,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2052001792.0,865771520.0,1469677568.0,29231624192.0,139571.0,87945.0
12-04 09:58:15,1.912,0.083,97.922,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2053902336.0,865771520.0,1469681664.0,29229719552.0,215680.0,126047.0
12-04 09:58:16,1.668,0.250,98.082,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2058084352.0,865771520.0,1469681664.0,29225537536.0,198719.0,105162.0
12-04 09:58:17,1.581,0.250,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2068877312.0,865771520.0,1469681664.0,29214744576.0,226252.0,105854.0
12-04 09:58:18,1.340,0.168,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2080559104.0,865771520.0,1469681664.0,29203062784.0,205373.0,120251.0
12-04 09:58:19,1.084,0.334,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2096685056.0,865771520.0,1469681664.0,29186936832.0,188819.0,99646.0
12-04 09:58:20,1.082,0.250,98.501,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2100494336.0,865771520.0,1469681664.0,29183127552.0,217247.0,106510.0
12-04 09:58:21,1.253,0.251,98.496,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2101506048.0,865771520.0,1469685760.0,29182111744.0,225391.0,124958.0
12-04 09:58:22,2.005,0.167,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1980338176.0,865771520.0,1469685760.0,29303279616.0,205865.0,107421.0
12-04 09:58:23,2.168,0.167,97.665,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1979596800.0,865771520.0,1469689856.0,29304016896.0,199240.0,116455.0
12-04 09:58:24,1.749,0.333,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1982009344.0,865771520.0,1469689856.0,29301604352.0,225151.0,121987.0
12-04 09:58:25,1.338,0.167,98.328,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1987215360.0,865771520.0,1469689856.0,29296398336.0,203168.0,104635.0
12-04 09:58:26,1.338,0.084,98.579,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,1991405568.0,865771520.0,1469689856.0,29292208128.0,214283.0,103492.0
12-04 09:58:27,2.258,0.0,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1993052160.0,865771520.0,1469693952.0,29290557440.0,216811.0,123940.0
12-04 09:58:28,1.005,0.084,98.911,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1993814016.0,865771520.0,1469693952.0,29289795584.0,196176.0,102116.0
12-04 09:58:29,1.084,0.167,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1995337728.0,865771520.0,1469693952.0,29288271872.0,220473.0,108689.0
12-04 09:58:30,1.170,0.167,98.246,0.334,0.0,0.084,0.0,45056.0,0.0,4.0,2003714048.0,865771520.0,1469698048.0,29279891456.0,217133.0,122392.0
12-04 09:58:31,1.253,0.084,98.580,0.0,0.0,0.084,0.0,106496.0,0.0,15.0,2011549696.0,865771520.0,1469702144.0,29272051712.0,198732.0,107844.0
12-04 09:58:32,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2016239616.0,865771520.0,1469702144.0,29267361792.0,211102.0,102970.0
12-04 09:58:33,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2016649216.0,865771520.0,1469706240.0,29266948096.0,226750.0,124870.0
12-04 09:58:34,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2016784384.0,865771520.0,1469706240.0,29266812928.0,200771.0,103039.0
12-04 09:58:35,1.002,0.167,98.664,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2017673216.0,865771520.0,1469706240.0,29265924096.0,208674.0,103277.0
12-04 09:58:36,1.501,0.167,98.332,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2019196928.0,865771520.0,1469706240.0,29264400384.0,210097.0,121870.0
12-04 09:58:37,1.498,0.416,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2019696640.0,865771520.0,1469706240.0,29263900672.0,195351.0,103917.0
12-04 09:58:38,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2022363136.0,865771520.0,1469706240.0,29261234176.0,220111.0,109598.0
12-04 09:58:39,0.999,0.250,98.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024898560.0,865771520.0,1469710336.0,29258694656.0,182375.0,115898.0
12-04 09:58:40,0.920,0.167,98.746,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2035052544.0,865771520.0,1469714432.0,29248536576.0,226731.0,106742.0
12-04 09:58:41,1.006,0.084,98.910,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2038734848.0,865771520.0,1469714432.0,29244854272.0,215643.0,117210.0
12-04 09:58:42,1.331,0.083,98.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2042671104.0,865771520.0,1469714432.0,29240918016.0,212176.0,110508.0
12-04 09:58:43,0.669,0.167,99.164,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2048892928.0,865771520.0,1469714432.0,29234696192.0,64847.0,79901.0
12-04 09:58:44,1.256,0.0,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2056130560.0,865771520.0,1469714432.0,29227458560.0,275113.0,132758.0
12-04 09:58:45,1.250,0.250,98.333,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2056765440.0,865771520.0,1469714432.0,29226823680.0,271502.0,118310.0
12-04 09:58:46,0.914,0.249,98.754,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2057138176.0,865771520.0,1469722624.0,29226442752.0,194200.0,103791.0
12-04 09:58:47,1.170,0.167,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2058915840.0,865771520.0,1469722624.0,29224665088.0,204362.0,117151.0
12-04 09:58:48,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059169792.0,865771520.0,1469722624.0,29224411136.0,212564.0,105321.0
12-04 09:58:49,0.917,0.333,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2059169792.0,865771520.0,1469722624.0,29224411136.0,195563.0,103287.0
12-04 09:58:50,1.419,0.0,98.497,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2059931648.0,865771520.0,1469722624.0,29223649280.0,195067.0,116801.0
12-04 09:58:51,0.666,0.167,99.167,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2060312576.0,865771520.0,1469722624.0,29223268352.0,96802.0,85241.0
12-04 09:58:52,1.082,0.083,98.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061238272.0,865771520.0,1469726720.0,29222338560.0,203697.0,107071.0
12-04 09:58:53,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062213120.0,865771520.0,1469726720.0,29221363712.0,263684.0,151793.0
12-04 09:58:54,0.752,0.251,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062213120.0,865771520.0,1469726720.0,29221363712.0,106352.0,91617.0
12-04 09:58:55,1.250,0.083,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062340096.0,865771520.0,1469726720.0,29221236736.0,296008.0,124630.0
12-04 09:58:56,2.168,0.167,97.415,0.167,0.0,0.083,0.0,110592.0,0.0,8.0,2065002496.0,865771520.0,1469730816.0,29218570240.0,282649.0,134285.0
12-04 09:58:57,0.835,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2065129472.0,865771520.0,1469730816.0,29218443264.0,218839.0,109448.0
12-04 09:58:58,0.754,0.168,99.078,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2065125376.0,865771520.0,1469734912.0,29218443264.0,237522.0,107351.0
12-04 09:58:59,1.002,0.083,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2068967424.0,865771520.0,1469734912.0,29214601216.0,195791.0,120243.0
12-04 09:59:00,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2077949952.0,865771520.0,1469734912.0,29205618688.0,217184.0,105021.0
12-04 09:59:01,1.002,0.167,98.581,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2087469056.0,865771520.0,1469739008.0,29196095488.0,195802.0,100483.0
12-04 09:59:02,1.168,0.250,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2097491968.0,865771520.0,1469739008.0,29186072576.0,218485.0,123928.0
12-04 09:59:03,0.753,0.167,99.080,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2098126848.0,865771520.0,1469739008.0,29185437696.0,189205.0,103949.0
12-04 09:59:04,1.250,0.083,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2098372608.0,865771520.0,1469747200.0,29185183744.0,196863.0,102897.0
12-04 09:59:05,1.337,0.0,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2101284864.0,865771520.0,1469747200.0,29182271488.0,221763.0,124577.0
12-04 09:59:06,1.164,0.333,98.421,0.083,0.0,0.0,0.0,122880.0,0.0,13.0,2110537728.0,865771520.0,1469747200.0,29173018624.0,187217.0,100478.0
12-04 09:59:07,0.753,0.084,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2119299072.0,865771520.0,1469747200.0,29164257280.0,198863.0,99347.0
12-04 09:59:08,0.920,0.251,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2130337792.0,865771520.0,1469747200.0,29153218560.0,220676.0,123564.0
12-04 09:59:09,0.835,0.084,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2131480576.0,865771520.0,1469747200.0,29152075776.0,196469.0,104720.0
12-04 09:59:10,0.999,0.416,98.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2131591168.0,865771520.0,1469755392.0,29151956992.0,209581.0,104549.0
12-04 09:59:11,0.835,0.0,98.915,0.250,0.0,0.0,0.0,81920.0,0.0,7.0,2131828736.0,865771520.0,1469755392.0,29151719424.0,215179.0,124911.0
12-04 09:59:12,1.0,0.167,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132963328.0,865771520.0,1469755392.0,29150584832.0,183029.0,102979.0
12-04 09:59:13,0.835,0.167,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132819968.0,865771520.0,1469755392.0,29150728192.0,200526.0,113283.0
12-04 09:59:14,0.919,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132803584.0,865771520.0,1469755392.0,29150744576.0,225681.0,113312.0
12-04 09:59:15,0.921,0.084,98.996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2133692416.0,865771520.0,1469755392.0,29149855744.0,174675.0,96374.0
12-04 09:59:16,0.668,0.167,99.165,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2133798912.0,865771520.0,1469759488.0,29149745152.0,213215.0,118309.0
12-04 09:59:17,1.001,0.0,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2134036480.0,865771520.0,1469759488.0,29149507584.0,196155.0,102691.0
12-04 09:59:18,0.835,0.167,98.997,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2134036480.0,865771520.0,1469759488.0,29149507584.0,209304.0,108520.0
12-04 09:59:19,1.250,0.333,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2134286336.0,865771520.0,1469763584.0,29149253632.0,210605.0,121432.0
12-04 09:59:20,0.915,0.166,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2134405120.0,865771520.0,1469763584.0,29149134848.0,97419.0,71871.0
12-04 09:59:21,0.586,0.0,99.247,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2135273472.0,865771520.0,1469763584.0,29148266496.0,251366.0,85569.0
12-04 09:59:22,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2138238976.0,865771520.0,1469763584.0,29145300992.0,46647.0,51652.0
12-04 09:59:23,0.334,0.167,99.416,0.0,0.0,0.083,0.0,65536.0,0.0,4.0,2138992640.0,865771520.0,1469763584.0,29144547328.0,38505.0,53174.0
12-04 09:59:24,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2138984448.0,865771520.0,1469763584.0,29144555520.0,20464.0,34767.0
12-04 09:59:25,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2138976256.0,865771520.0,1469763584.0,29144563712.0,38632.0,53695.0
12-04 09:59:26,0.333,0.167,99.333,0.167,0.0,0.0,0.0,73728.0,0.0,5.0,2138976256.0,865771520.0,1469763584.0,29144563712.0,21277.0,36293.0
12-04 09:59:27,1.001,0.250,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2138972160.0,865771520.0,1469767680.0,29144563712.0,63058.0,60553.0
12-04 09:59:28,5.277,0.426,94.213,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2147213312.0,865771520.0,1469771776.0,29136318464.0,1434695.0,510407.0
12-04 09:59:29,3.973,0.254,95.773,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2152411136.0,865771520.0,1469771776.0,29131120640.0,1460980.0,530751.0
12-04 09:59:30,4.499,0.255,95.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2155069440.0,865771520.0,1469771776.0,29128462336.0,1303505.0,494940.0
12-04 09:59:31,5.0,0.085,94.831,0.0,0.0,0.085,0.0,81920.0,0.0,6.0,2158034944.0,865771520.0,1469775872.0,29125492736.0,1565153.0,540950.0
12-04 09:59:32,3.976,0.254,95.601,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,2159923200.0,865771520.0,1469775872.0,29123604480.0,1564821.0,554819.0
12-04 09:59:33,4.584,0.170,95.161,0.0,0.0,0.085,0.0,20480.0,0.0,1.0,2168999936.0,865771520.0,1469775872.0,29114527744.0,1586838.0,548096.0
12-04 09:59:34,3.475,0.254,96.186,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2172424192.0,865771520.0,1469779968.0,29111099392.0,1513442.0,547121.0
12-04 09:59:35,4.160,0.255,95.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173939712.0,865771520.0,1469779968.0,29109583872.0,1534858.0,561778.0
12-04 09:59:36,3.387,0.085,96.359,0.0,0.0,0.169,0.0,118784.0,0.0,16.0,2174939136.0,865771520.0,1469779968.0,29108584448.0,1470638.0,532862.0
12-04 09:59:37,4.248,0.085,95.412,0.170,0.0,0.085,0.0,28672.0,0.0,3.0,2177216512.0,865771520.0,1469779968.0,29106307072.0,1419061.0,517474.0
12-04 09:59:38,3.888,0.254,95.773,0.0,0.0,0.085,0.0,8192.0,0.0,1.0,2178220032.0,865771520.0,1469784064.0,29105299456.0,1448374.0,539471.0
12-04 09:59:39,3.741,0.170,96.003,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2180759552.0,865771520.0,1469784064.0,29102759936.0,1470605.0,532558.0
12-04 09:59:40,4.403,0.254,95.343,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2183680000.0,865771520.0,1469784064.0,29099839488.0,1485175.0,529308.0
12-04 09:59:41,3.125,0.338,96.453,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2185338880.0,865771520.0,1469784064.0,29098180608.0,1647248.0,693662.0
12-04 09:59:42,4.248,0.255,95.412,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2189250560.0,865771520.0,1469788160.0,29094264832.0,1461607.0,545599.0
12-04 09:59:43,3.061,0.170,96.344,0.340,0.0,0.085,0.0,32768.0,0.0,3.0,2189885440.0,865771520.0,1469788160.0,29093629952.0,1437556.0,535857.0
12-04 09:59:44,4.153,0.254,95.424,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2193821696.0,865771520.0,1469788160.0,29089693696.0,1520935.0,549928.0
12-04 09:59:45,3.144,0.170,96.602,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2196316160.0,865771520.0,1469788160.0,29087199232.0,1500001.0,543413.0
12-04 09:59:46,4.085,0.170,95.660,0.0,0.0,0.085,0.0,61440.0,0.0,5.0,2200416256.0,865771520.0,1469788160.0,29083099136.0,1499525.0,551270.0
12-04 09:59:47,3.898,0.254,95.678,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2203209728.0,865771520.0,1469788160.0,29080305664.0,1456798.0,540412.0
12-04 09:59:48,3.882,0.253,95.527,0.253,0.0,0.084,0.0,16384.0,0.0,2.0,2206068736.0,865771520.0,1469788160.0,29077446656.0,1470064.0,536766.0
12-04 09:59:49,4.495,0.085,95.335,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2210193408.0,865771520.0,1469788160.0,29073321984.0,1456660.0,540614.0
12-04 09:59:50,2.889,0.085,96.856,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2211082240.0,865771520.0,1469788160.0,29072433152.0,1503769.0,556414.0
12-04 09:59:51,4.738,0.338,94.924,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2214633472.0,865771520.0,1469792256.0,29068877824.0,1482946.0,551750.0
12-04 09:59:52,3.149,0.085,96.766,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217418752.0,865771520.0,1469792256.0,29066092544.0,1476649.0,545070.0
12-04 09:59:53,4.403,0.254,95.174,0.0,0.0,0.169,0.0,20480.0,0.0,5.0,2219933696.0,865771520.0,1469792256.0,29063577600.0,1492990.0,551828.0
12-04 09:59:54,2.809,0.170,96.851,0.170,0.0,0.0,0.0,16384.0,0.0,2.0,2224029696.0,865771520.0,1469792256.0,29059481600.0,1485382.0,548887.0
12-04 09:59:55,4.237,0.424,95.254,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2225618944.0,865771520.0,1469792256.0,29057892352.0,1594150.0,569704.0
12-04 09:59:56,4.414,0.085,95.331,0.0,0.0,0.170,0.0,65536.0,0.0,5.0,2229583872.0,865771520.0,1469792256.0,29053927424.0,1509601.0,547174.0
12-04 09:59:57,3.641,0.254,96.020,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2229739520.0,865771520.0,1469796352.0,29053767680.0,1473908.0,544373.0
12-04 09:59:58,4.333,0.255,95.327,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2234056704.0,865771520.0,1469796352.0,29049450496.0,1526324.0,553658.0
12-04 09:59:59,2.215,0.256,97.274,0.170,0.0,0.085,0.0,16384.0,0.0,2.0,2234814464.0,865771520.0,1469800448.0,29048688640.0,1459033.0,546387.0
12-04 10:00:00,4.738,0.423,94.839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2239291392.0,865771520.0,1469800448.0,29044211712.0,1470446.0,535106.0
12-04 10:00:01,3.550,0.254,96.112,0.0,0.0,0.085,0.0,61440.0,0.0,5.0,2241794048.0,865771520.0,1469804544.0,29041704960.0,1538009.0,558480.0
12-04 10:00:02,4.588,0.255,95.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245189632.0,865771520.0,1469804544.0,29038309376.0,1550822.0,557281.0
12-04 10:00:03,3.130,0.338,96.447,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2246873088.0,865771520.0,1469804544.0,29036625920.0,1492571.0,542102.0
12-04 10:00:04,4.082,0.170,95.578,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,2250301440.0,865771520.0,1469804544.0,29033197568.0,1369284.0,524233.0
12-04 10:00:05,4.326,0.254,95.335,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2252460032.0,865771520.0,1469804544.0,29031038976.0,1529376.0,561837.0
12-04 10:00:06,3.807,0.169,95.939,0.0,0.0,0.085,0.0,90112.0,0.0,8.0,2255691776.0,865771520.0,1469808640.0,29027803136.0,1500503.0,556300.0
12-04 10:00:07,4.822,0.254,94.755,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2260742144.0,865771520.0,1469808640.0,29022752768.0,1433043.0,536784.0
12-04 10:00:08,2.555,0.256,97.189,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2261680128.0,865771520.0,1469808640.0,29021814784.0,1511487.0,554906.0
12-04 10:00:09,4.657,0.254,95.004,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2268200960.0,865771520.0,1469808640.0,29015293952.0,1452958.0,543030.0
12-04 10:00:10,3.136,0.169,96.356,0.254,0.0,0.085,0.0,28672.0,0.0,3.0,2268835840.0,865771520.0,1469808640.0,29014659072.0,1469993.0,553393.0
12-04 10:00:11,5.072,0.254,94.505,0.0,0.0,0.169,0.0,81920.0,0.0,8.0,2273026048.0,865771520.0,1469808640.0,29010468864.0,1533772.0,552117.0
12-04 10:00:12,3.466,0.254,96.196,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2275684352.0,865771520.0,1469808640.0,29007810560.0,1522258.0,551614.0
12-04 10:00:13,5.560,0.168,94.271,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2278227968.0,865771520.0,1469812736.0,29005262848.0,1436595.0,534319.0
12-04 10:00:14,3.226,0.170,96.435,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2281910272.0,865771520.0,1469812736.0,29001580544.0,1523516.0,568460.0
12-04 10:00:15,4.657,0.254,94.835,0.254,0.0,0.0,0.0,32768.0,0.0,3.0,2283212800.0,865771520.0,1469812736.0,29000278016.0,1521520.0,550407.0
12-04 10:00:16,2.966,0.085,96.695,0.0,0.0,0.254,0.0,61440.0,0.0,5.0,2285592576.0,865771520.0,1469812736.0,28997898240.0,1508740.0,549372.0
12-04 10:00:17,5.316,0.169,94.430,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290577408.0,865771520.0,1469812736.0,28992913408.0,1474132.0,537510.0
12-04 10:00:18,2.634,0.170,97.111,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2292191232.0,865771520.0,1469816832.0,28991295488.0,1515797.0,564725.0
12-04 10:00:19,5.169,0.169,94.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296000512.0,865771520.0,1469816832.0,28987486208.0,1474237.0,549755.0
12-04 10:00:20,4.061,0.338,95.431,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,2299207680.0,865771520.0,1469816832.0,28984279040.0,1488697.0,541886.0
12-04 10:00:21,3.970,0.338,95.524,0.0,0.0,0.169,0.0,61440.0,0.0,5.0,2300026880.0,865771520.0,1469820928.0,28983455744.0,1487599.0,543130.0
12-04 10:00:22,5.325,0.338,94.167,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2301366272.0,865771520.0,1469820928.0,28982116352.0,1489905.0,549450.0
12-04 10:00:23,2.551,0.085,97.194,0.0,0.0,0.170,0.0,57344.0,0.0,4.0,2303234048.0,865771520.0,1469820928.0,28980248576.0,1537623.0,571248.0
12-04 10:00:24,4.071,0.254,95.589,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2308440064.0,865771520.0,1469820928.0,28975042560.0,1515511.0,543434.0
12-04 10:00:25,3.973,0.254,95.520,0.169,0.0,0.085,0.0,16384.0,0.0,2.0,2311454720.0,865771520.0,1469820928.0,28972027904.0,1465622.0,539550.0
12-04 10:00:26,4.167,0.085,95.578,0.0,0.0,0.170,0.0,57344.0,0.0,3.0,2313965568.0,865771520.0,1469820928.0,28969517056.0,1486135.0,553556.0
12-04 10:00:27,5.143,0.337,94.435,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316693504.0,865771520.0,1469820928.0,28966789120.0,1425849.0,543591.0
12-04 10:00:28,0.668,0.083,99.249,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2317836288.0,865771520.0,1469820928.0,28965646336.0,121100.0,185413.0
12-04 10:00:29,0.584,0.167,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2317836288.0,865771520.0,1469820928.0,28965646336.0,41136.0,70214.0
12-04 10:00:30,0.501,0.250,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2317832192.0,865771520.0,1469825024.0,28965646336.0,39865.0,69823.0
12-04 10:00:31,0.335,0.084,99.331,0.251,0.0,0.0,0.0,81920.0,0.0,7.0,2317828096.0,865771520.0,1469829120.0,28965646336.0,38907.0,68467.0
12-04 10:00:32,0.915,0.166,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2318708736.0,865771520.0,1469829120.0,28964765696.0,39114.0,68696.0
12-04 10:00:33,1.668,0.083,98.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2318462976.0,865771520.0,1469829120.0,28965011456.0,195098.0,126751.0
12-04 10:00:34,7.500,0.500,91.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309394432.0,865771520.0,1469833216.0,28974075904.0,1952349.0,712401.0
12-04 10:00:35,6.822,0.499,92.679,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2248937472.0,865771520.0,1469833216.0,29034532864.0,1996663.0,711866.0
12-04 10:00:36,7.137,0.249,92.448,0.0,0.0,0.166,0.0,90112.0,0.0,6.0,2174214144.0,865771520.0,1469833216.0,29109256192.0,1957291.0,704667.0
12-04 10:00:37,7.315,0.333,92.269,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2172817408.0,865771520.0,1469833216.0,29110652928.0,1922687.0,705663.0
12-04 10:00:38,6.422,0.167,93.244,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,2174844928.0,865771520.0,1469837312.0,29108621312.0,1753012.0,665903.0
12-04 10:00:39,6.811,0.332,92.774,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2178306048.0,865771520.0,1469837312.0,29105160192.0,1586690.0,638796.0
12-04 10:00:40,8.056,0.332,91.445,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2179477504.0,865771520.0,1469837312.0,29103988736.0,2227275.0,763048.0
12-04 10:00:41,7.119,0.503,92.295,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2183479296.0,865771520.0,1469837312.0,29099986944.0,2176352.0,757669.0
12-04 10:00:42,7.220,0.332,92.116,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,2185478144.0,865771520.0,1469837312.0,29097988096.0,2046103.0,730582.0
12-04 10:00:43,6.965,0.415,92.454,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2186493952.0,865771520.0,1469837312.0,29096972288.0,1986666.0,719312.0
12-04 10:00:44,7.107,0.334,92.475,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2189414400.0,865771520.0,1469837312.0,29094051840.0,1950389.0,706176.0
12-04 10:00:45,7.220,0.498,92.199,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2191527936.0,865771520.0,1469837312.0,29091938304.0,1930460.0,702964.0
12-04 10:00:46,6.068,0.665,93.267,0.0,0.0,0.0,0.0,98304.0,0.0,12.0,2194362368.0,865771520.0,1469841408.0,29089099776.0,1654385.0,653108.0
12-04 10:00:47,7.089,0.250,92.327,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2197278720.0,865771520.0,1469845504.0,29086179328.0,1876517.0,703635.0
12-04 10:00:48,8.519,0.248,91.150,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2201276416.0,865771520.0,1469845504.0,29082181632.0,2151514.0,751757.0
12-04 10:00:49,7.380,0.332,92.206,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2206294016.0,865771520.0,1469845504.0,29077164032.0,2080886.0,732321.0
12-04 10:00:50,6.744,0.416,92.839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209181696.0,865771520.0,1469845504.0,29074276352.0,1976835.0,717277.0
12-04 10:00:51,7.125,0.414,92.212,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,2217943040.0,865771520.0,1469845504.0,29065515008.0,1854190.0,702774.0
12-04 10:00:52,6.533,0.586,92.797,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222505984.0,865771520.0,1469845504.0,29060952064.0,1926544.0,709966.0
12-04 10:00:53,6.905,0.333,92.596,0.166,0.0,0.0,0.0,32768.0,0.0,3.0,2225336320.0,865771520.0,1469849600.0,29058117632.0,2050267.0,747697.0
12-04 10:00:54,7.667,0.250,92.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2227748864.0,865771520.0,1469849600.0,29055705088.0,1862343.0,695237.0
12-04 10:00:55,7.629,0.332,91.874,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2229649408.0,865771520.0,1469853696.0,29053800448.0,1920643.0,718768.0
12-04 10:00:56,6.589,0.334,93.078,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2233991168.0,865771520.0,1469853696.0,29049458688.0,1983020.0,720188.0
12-04 10:00:57,7.244,0.500,92.173,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2244370432.0,865771520.0,1469853696.0,29039079424.0,1963171.0,714709.0
12-04 10:00:58,7.191,0.334,92.308,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2248286208.0,865771520.0,1469857792.0,29035159552.0,1992679.0,724567.0
12-04 10:00:59,6.594,0.417,92.905,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2252095488.0,865771520.0,1469857792.0,29031350272.0,1877962.0,710963.0
12-04 10:01:00,7.113,0.167,92.636,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2252591104.0,865771520.0,1469857792.0,29030854656.0,1993861.0,727487.0
12-04 10:01:01,6.422,0.250,93.244,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2254708736.0,865771520.0,1469861888.0,29028732928.0,1967727.0,704614.0
12-04 10:01:02,8.030,0.414,91.474,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261037056.0,865771520.0,1469865984.0,29022400512.0,1967150.0,715894.0
12-04 10:01:03,7.903,0.166,91.681,0.166,0.0,0.083,0.0,36864.0,0.0,7.0,2264555520.0,865771520.0,1469870080.0,29018877952.0,1937854.0,708594.0
12-04 10:01:04,6.905,0.416,92.596,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2271571968.0,865771520.0,1469870080.0,29011861504.0,1853546.0,697297.0
12-04 10:01:05,7.993,0.167,91.757,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2276110336.0,865771520.0,1469870080.0,29007323136.0,1991964.0,718748.0
12-04 10:01:06,6.667,0.333,92.917,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2279063552.0,865771520.0,1469870080.0,29004369920.0,1963580.0,714398.0
12-04 10:01:07,7.807,0.332,91.777,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2282618880.0,865771520.0,1469870080.0,29000814592.0,1900176.0,700537.0
12-04 10:01:08,6.905,0.499,92.429,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2285699072.0,865771520.0,1469870080.0,28997734400.0,1899478.0,698488.0
12-04 10:01:09,6.678,0.334,92.654,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2290253824.0,865771520.0,1469874176.0,28993175552.0,1793571.0,680304.0
12-04 10:01:10,6.905,0.499,92.263,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2293661696.0,865771520.0,1469874176.0,28989767680.0,2025625.0,741172.0
12-04 10:01:11,7.089,0.500,92.410,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296201216.0,865771520.0,1469874176.0,28987228160.0,1948304.0,724865.0
12-04 10:01:12,7.256,0.500,92.160,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2300067840.0,865771520.0,1469874176.0,28983361536.0,2016663.0,725943.0
12-04 10:01:13,8.036,0.249,91.632,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2302676992.0,865771520.0,1469874176.0,28980752384.0,1933918.0,727780.0
12-04 10:01:14,7.232,0.166,92.269,0.249,0.0,0.083,0.0,28672.0,0.0,3.0,2305851392.0,865771520.0,1469874176.0,28977577984.0,1903096.0,702603.0
12-04 10:01:15,7.220,0.332,92.199,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2309406720.0,865771520.0,1469874176.0,28974022656.0,1968506.0,715505.0
12-04 10:01:16,6.583,0.417,92.833,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2313592832.0,865771520.0,1469878272.0,28969832448.0,1917708.0,713882.0
12-04 10:01:17,6.549,0.420,93.031,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319622144.0,865771520.0,1469878272.0,28963803136.0,1978826.0,714747.0
12-04 10:01:18,7.629,0.249,91.957,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2325622784.0,865771520.0,1469878272.0,28957802496.0,1970157.0,719180.0
12-04 10:01:19,6.678,0.501,92.571,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2328576000.0,865771520.0,1469878272.0,28954849280.0,1895883.0,704848.0
12-04 10:01:20,7.167,0.500,92.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2331623424.0,865771520.0,1469878272.0,28951801856.0,1784170.0,692058.0
12-04 10:01:21,7.737,0.416,91.764,0.0,0.0,0.083,0.0,98304.0,0.0,12.0,2335059968.0,865771520.0,1469882368.0,28948361216.0,2113156.0,737874.0
12-04 10:01:22,7.380,0.580,91.874,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2340872192.0,865771520.0,1469882368.0,28942548992.0,2028060.0,723028.0
12-04 10:01:23,8.146,0.333,91.272,0.0,0.0,0.249,0.0,81920.0,0.0,7.0,2346774528.0,865771520.0,1469882368.0,28936646656.0,1932593.0,726076.0
12-04 10:01:24,6.971,0.332,92.697,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352992256.0,865771520.0,1469886464.0,28930424832.0,1973621.0,728046.0
12-04 10:01:25,7.801,0.332,91.369,0.166,0.0,0.332,0.0,32768.0,0.0,3.0,2361831424.0,865771520.0,1469886464.0,28921585664.0,1900676.0,714173.0
12-04 10:01:26,7.571,0.499,91.764,0.0,0.0,0.166,0.0,57344.0,0.0,5.0,2366865408.0,865771520.0,1469886464.0,28916551680.0,2004570.0,735662.0
12-04 10:01:27,6.773,0.334,92.726,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2373562368.0,865771520.0,1469886464.0,28909854720.0,1894357.0,721746.0
12-04 10:01:28,7.846,0.334,91.736,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378932224.0,865771520.0,1469886464.0,28904484864.0,1930092.0,704084.0
12-04 10:01:29,6.0,0.333,93.417,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2381307904.0,865771520.0,1469886464.0,28902109184.0,1916598.0,719309.0
12-04 10:01:30,7.333,0.333,92.083,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2382831616.0,865771520.0,1469886464.0,28900585472.0,1923632.0,712462.0
12-04 10:01:31,7.101,0.501,92.398,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2386923520.0,865771520.0,1469890560.0,28896489472.0,1917467.0,716595.0
12-04 10:01:32,7.066,0.499,92.269,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2389467136.0,865771520.0,1469890560.0,28893945856.0,1914848.0,724229.0
12-04 10:01:33,6.376,0.419,93.037,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2390822912.0,865771520.0,1469894656.0,28892585984.0,1884501.0,670396.0
12-04 10:01:34,0.752,0.167,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2392346624.0,865771520.0,1469894656.0,28891062272.0,114678.0,238179.0
12-04 10:01:35,1.743,0.332,97.842,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2393616384.0,865771520.0,1469894656.0,28889792512.0,56231.0,99900.0
12-04 10:01:36,0.500,0.167,99.333,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2393616384.0,865771520.0,1469894656.0,28889792512.0,54737.0,97581.0
12-04 10:01:37,0.667,0.167,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2393616384.0,865771520.0,1469894656.0,28889792512.0,56093.0,99665.0
12-04 10:01:38,0.586,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2393616384.0,865771520.0,1469894656.0,28889792512.0,57029.0,101083.0
12-04 10:01:39,0.502,0.167,99.331,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2393616384.0,865771520.0,1469894656.0,28889792512.0,55545.0,98757.0
12-04 10:01:40,6.778,0.418,92.720,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2397233152.0,865771520.0,1469898752.0,28886171648.0,1955807.0,747425.0
12-04 10:01:41,8.271,0.418,90.894,0.167,0.0,0.251,0.0,86016.0,0.0,7.0,2360647680.0,865771520.0,1469898752.0,28922757120.0,2401124.0,863931.0
12-04 10:01:42,8.313,0.665,90.856,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2228776960.0,865771520.0,1469902848.0,29054623744.0,2405545.0,866410.0
12-04 10:01:43,7.615,0.335,92.050,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2181685248.0,865771520.0,1469902848.0,29101715456.0,2420219.0,872906.0
12-04 10:01:44,8.160,0.250,91.424,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2187907072.0,865771520.0,1469902848.0,29095493632.0,2281800.0,866208.0
12-04 10:01:45,8.257,0.250,91.493,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2188034048.0,865771520.0,1469902848.0,29095366656.0,2350306.0,856703.0
12-04 10:01:46,8.887,0.166,90.781,0.083,0.0,0.083,0.0,106496.0,0.0,8.0,2187902976.0,865771520.0,1469906944.0,29095493632.0,2373894.0,862746.0
12-04 10:01:47,8.083,0.417,91.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2194759680.0,865771520.0,1469906944.0,29088636928.0,2490242.0,901654.0
12-04 10:01:48,8.437,0.414,90.984,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2198441984.0,865771520.0,1469906944.0,29084954624.0,2292973.0,863449.0
12-04 10:01:49,8.760,0.248,90.826,0.0,0.0,0.165,0.0,16384.0,0.0,1.0,2201997312.0,865771520.0,1469906944.0,29081399296.0,2384224.0,860675.0
12-04 10:01:50,9.106,0.414,90.315,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2202787840.0,865771520.0,1469911040.0,29080604672.0,2516089.0,889803.0
12-04 10:01:51,8.616,0.497,90.555,0.166,0.0,0.166,0.0,102400.0,0.0,9.0,2205360128.0,865771520.0,1469911040.0,29078032384.0,2483273.0,892835.0
12-04 10:01:52,9.339,0.413,90.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2206720000.0,865771520.0,1469911040.0,29076672512.0,2411960.0,877277.0
12-04 10:01:53,8.250,0.250,91.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2210533376.0,865771520.0,1469911040.0,29072859136.0,2452246.0,901551.0
12-04 10:01:54,8.333,0.165,91.337,0.0,0.0,0.165,0.0,8192.0,0.0,1.0,2216435712.0,865771520.0,1469911040.0,29066956800.0,1911211.0,774218.0
12-04 10:01:55,8.090,0.584,91.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220691456.0,865771520.0,1469911040.0,29062701056.0,2245713.0,854460.0
12-04 10:01:56,8.872,0.249,90.630,0.0,0.0,0.249,0.0,98304.0,0.0,12.0,2224881664.0,865771520.0,1469911040.0,29058510848.0,2336322.0,862085.0
12-04 10:01:57,8.671,0.413,90.421,0.248,0.0,0.248,0.0,32768.0,0.0,3.0,2229485568.0,865771520.0,1469911040.0,29053906944.0,2460250.0,880871.0
12-04 10:01:58,8.590,0.250,91.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2237607936.0,865771520.0,1469911040.0,29045784576.0,2402794.0,870227.0
12-04 10:01:59,9.083,0.330,90.421,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2246557696.0,865771520.0,1469915136.0,29036830720.0,2283872.0,856216.0
12-04 10:02:00,7.776,0.251,91.890,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2249064448.0,865771520.0,1469915136.0,29034323968.0,2387349.0,872016.0
12-04 10:02:01,8.548,0.415,90.871,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,2251886592.0,865771520.0,1469919232.0,29031497728.0,2316794.0,860385.0
12-04 10:02:02,8.361,0.167,91.388,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2255822848.0,865771520.0,1469919232.0,29027561472.0,2329700.0,868731.0
12-04 10:02:03,7.763,0.334,91.653,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2260869120.0,865771520.0,1469919232.0,29022515200.0,2408489.0,876708.0
12-04 10:02:04,9.106,0.251,90.476,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2267439104.0,865771520.0,1469919232.0,29015945216.0,2347210.0,874481.0
12-04 10:02:05,8.326,0.333,91.341,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2272710656.0,865771520.0,1469919232.0,29010673664.0,2444942.0,897731.0
12-04 10:02:06,8.616,0.249,90.969,0.0,0.0,0.166,0.0,86016.0,0.0,6.0,2279559168.0,865771520.0,1469927424.0,29003816960.0,2120585.0,809749.0
12-04 10:02:07,7.858,0.496,91.398,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2288066560.0,865771520.0,1469927424.0,28995309568.0,2399459.0,885969.0
12-04 10:02:08,9.258,0.334,90.158,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2296446976.0,865771520.0,1469927424.0,28986929152.0,2391611.0,877242.0
12-04 10:02:09,7.814,0.333,91.771,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2298605568.0,865771520.0,1469927424.0,28984770560.0,2458740.0,891435.0
12-04 10:02:10,9.083,0.333,90.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2302033920.0,865771520.0,1469927424.0,28981342208.0,2389338.0,881343.0
12-04 10:02:11,7.571,0.333,92.013,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2303426560.0,865771520.0,1469931520.0,28979945472.0,2357017.0,879409.0
12-04 10:02:12,9.432,0.167,90.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308927488.0,865771520.0,1469931520.0,28974444544.0,2360430.0,865386.0
12-04 10:02:13,7.705,0.497,91.466,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2311172096.0,865771520.0,1469931520.0,28972199936.0,2418280.0,880477.0
12-04 10:02:14,9.333,0.333,90.0,0.0,0.0,0.333,0.0,16384.0,0.0,4.0,2319806464.0,865771520.0,1469931520.0,28963565568.0,2426964.0,881240.0
12-04 10:02:15,7.352,0.251,92.231,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323931136.0,865771520.0,1469931520.0,28959440896.0,2331489.0,863731.0
12-04 10:02:16,9.794,0.576,89.465,0.0,0.0,0.165,0.0,65536.0,0.0,5.0,2330693632.0,865771520.0,1469931520.0,28952678400.0,2264463.0,849144.0
12-04 10:02:17,7.621,0.335,91.876,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2335838208.0,865771520.0,1469931520.0,28947533824.0,2308132.0,862507.0
12-04 10:02:18,8.581,0.578,90.677,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2341646336.0,865771520.0,1469931520.0,28941725696.0,2489480.0,895623.0
12-04 10:02:19,9.053,0.581,90.116,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,2348244992.0,865771520.0,1469935616.0,28935122944.0,2435841.0,884611.0
12-04 10:02:20,8.396,0.499,90.856,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2353831936.0,865771520.0,1469935616.0,28929536000.0,2494900.0,915253.0
12-04 10:02:21,9.068,0.333,90.349,0.0,0.0,0.250,0.0,86016.0,0.0,6.0,2358181888.0,865771520.0,1469935616.0,28925186048.0,2423045.0,874366.0
12-04 10:02:22,7.877,0.332,91.625,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2365132800.0,865771520.0,1469935616.0,28918235136.0,2315225.0,864991.0
12-04 10:02:23,8.978,0.166,90.690,0.0,0.0,0.166,0.0,90112.0,0.0,7.0,2370973696.0,865771520.0,1469935616.0,28912394240.0,2337591.0,886918.0
12-04 10:02:24,9.219,0.166,90.199,0.249,0.0,0.166,0.0,32768.0,0.0,3.0,2375102464.0,865771520.0,1469935616.0,28908265472.0,2447308.0,894339.0
12-04 10:02:25,7.321,0.333,92.097,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2381254656.0,865771520.0,1469939712.0,28902109184.0,2091714.0,818656.0
12-04 10:02:26,10.165,0.248,89.421,0.0,0.0,0.165,0.0,57344.0,0.0,3.0,2387922944.0,865771520.0,1469939712.0,28895440896.0,2325494.0,868591.0
12-04 10:02:27,9.567,0.166,90.100,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2391285760.0,865771520.0,1469939712.0,28892078080.0,2382708.0,879851.0
12-04 10:02:28,9.627,0.332,89.876,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2398900224.0,865771520.0,1469943808.0,28884459520.0,2532673.0,906607.0
12-04 10:02:29,9.144,0.249,90.108,0.166,0.0,0.333,0.0,36864.0,0.0,3.0,2408296448.0,865771520.0,1469943808.0,28875063296.0,2418330.0,883360.0
12-04 10:02:30,7.525,0.251,92.224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412359680.0,865771520.0,1469943808.0,28871000064.0,2456385.0,881944.0
12-04 10:02:31,9.718,0.249,89.950,0.0,0.0,0.083,0.0,90112.0,0.0,10.0,2416734208.0,865771520.0,1469947904.0,28866621440.0,2468875.0,887988.0
12-04 10:02:32,8.257,0.500,91.076,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2429751296.0,865771520.0,1469947904.0,28853604352.0,2420547.0,895504.0
12-04 10:02:33,8.389,0.415,91.113,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2437210112.0,865771520.0,1469947904.0,28846145536.0,2451787.0,894858.0
12-04 10:02:34,9.287,0.332,90.299,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2444115968.0,865771520.0,1469947904.0,28839239680.0,2413869.0,890538.0
12-04 10:02:35,8.880,0.249,90.622,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,2446102528.0,865771520.0,1469947904.0,28837253120.0,2364825.0,877395.0
12-04 10:02:36,8.403,0.250,91.265,0.0,0.0,0.083,0.0,77824.0,0.0,7.0,2449195008.0,865771520.0,1469947904.0,28834160640.0,2290096.0,850815.0
12-04 10:02:37,9.144,0.416,90.274,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2453762048.0,865771520.0,1469952000.0,28829589504.0,2367213.0,889526.0
12-04 10:02:38,7.590,0.334,91.827,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2459095040.0,865771520.0,1469952000.0,28824256512.0,2488433.0,895502.0
12-04 10:02:39,8.826,0.500,90.425,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2463158272.0,865771520.0,1469952000.0,28820193280.0,2411325.0,892711.0
12-04 10:02:40,2.998,0.250,96.586,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2465411072.0,865771520.0,1469952000.0,28817940480.0,935915.0,486789.0
12-04 10:02:41,0.500,0.167,99.167,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2465443840.0,865771520.0,1469952000.0,28817907712.0,81533.0,138824.0
12-04 10:02:42,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465443840.0,865771520.0,1469952000.0,28817907712.0,74641.0,132832.0
12-04 10:02:43,0.752,0.084,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2465824768.0,865771520.0,1469952000.0,28817526784.0,74813.0,133348.0
12-04 10:02:44,0.838,0.168,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2466078720.0,865771520.0,1469952000.0,28817272832.0,73702.0,131374.0
12-04 10:02:45,1.0,0.167,98.583,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2466074624.0,865771520.0,1469956096.0,28817272832.0,74933.0,133364.0
12-04 10:02:46,2.513,0.335,97.152,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2467086336.0,865771520.0,1469960192.0,28816257024.0,684539.0,351884.0
12-04 10:02:47,8.466,0.251,91.031,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2457530368.0,865771520.0,1469960192.0,28825812992.0,2494155.0,971924.0
12-04 10:02:48,9.121,0.418,90.377,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2371833856.0,865771520.0,1469960192.0,28911509504.0,2497460.0,947552.0
12-04 10:02:49,8.550,0.587,90.528,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2243985408.0,865771520.0,1469960192.0,29039357952.0,2600609.0,976508.0
12-04 10:02:50,8.438,0.501,90.810,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249261056.0,865771520.0,1469960192.0,29034082304.0,2707492.0,1021094.0
12-04 10:02:51,8.801,0.419,90.444,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,2207764480.0,865771520.0,1469964288.0,29075574784.0,2763977.0,1012993.0
12-04 10:02:52,8.480,0.420,91.016,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210091008.0,865771520.0,1469964288.0,29073248256.0,2676453.0,984693.0
12-04 10:02:53,8.969,0.335,90.612,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2218622976.0,865771520.0,1469964288.0,29064716288.0,2724477.0,1014722.0
12-04 10:02:54,8.718,0.503,90.528,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220965888.0,865771520.0,1469968384.0,29062369280.0,2733094.0,1012282.0
12-04 10:02:55,8.326,0.421,91.001,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2229571584.0,865771520.0,1469968384.0,29053763584.0,2778653.0,1014385.0
12-04 10:02:56,8.765,0.501,90.484,0.083,0.0,0.167,0.0,102400.0,0.0,8.0,2229633024.0,865771520.0,1469968384.0,29053702144.0,2652320.0,995631.0
12-04 10:02:57,10.308,0.249,89.360,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2229186560.0,865771520.0,1469968384.0,29054148608.0,2791918.0,1025816.0
12-04 10:02:58,8.833,0.583,90.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2230394880.0,865771520.0,1469968384.0,29052940288.0,2567775.0,956303.0
12-04 10:02:59,9.349,0.250,90.150,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,2235633664.0,865771520.0,1469968384.0,29047701504.0,2695760.0,1006426.0
12-04 10:03:00,8.939,0.418,90.309,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2241282048.0,865771520.0,1469968384.0,29042053120.0,2688905.0,1000410.0
12-04 10:03:01,9.710,0.415,89.710,0.0,0.0,0.166,0.0,73728.0,0.0,6.0,2250072064.0,865771520.0,1469972480.0,29033259008.0,2889570.0,1029806.0
12-04 10:03:02,8.718,0.587,90.193,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2255945728.0,865771520.0,1469972480.0,29027385344.0,2545829.0,978515.0
12-04 10:03:03,8.870,0.418,90.544,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264129536.0,865771520.0,1469976576.0,29019197440.0,2733351.0,1006527.0
12-04 10:03:04,8.838,0.589,90.404,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2273751040.0,865771520.0,1469976576.0,29009575936.0,2848480.0,1035965.0
12-04 10:03:05,9.213,0.586,90.117,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2281017344.0,865771520.0,1469976576.0,29002309632.0,2636006.0,991485.0
12-04 10:03:06,8.841,0.334,90.575,0.0,0.0,0.250,0.0,94208.0,0.0,11.0,2288254976.0,865771520.0,1469976576.0,28995072000.0,2669356.0,1004175.0
12-04 10:03:07,9.908,0.416,89.259,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,2295304192.0,865771520.0,1469976576.0,28988022784.0,2710965.0,1016268.0
12-04 10:03:08,9.068,0.336,90.428,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2299543552.0,865771520.0,1469976576.0,28983783424.0,2799908.0,1040302.0
12-04 10:03:09,9.182,0.334,90.317,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307584000.0,865771520.0,1469980672.0,28975738880.0,2582662.0,997923.0
12-04 10:03:10,8.487,0.588,90.756,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313043968.0,865771520.0,1469980672.0,28970278912.0,2566462.0,995296.0
12-04 10:03:11,8.326,0.336,90.917,0.0,0.0,0.421,0.0,69632.0,0.0,5.0,2322219008.0,865771520.0,1469980672.0,28961103872.0,2549626.0,972119.0
12-04 10:03:12,8.725,0.755,90.101,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,2331348992.0,865771520.0,1469984768.0,28951969792.0,2683088.0,1011222.0
12-04 10:03:13,8.208,0.503,90.955,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2336178176.0,865771520.0,1469988864.0,28947136512.0,2545605.0,981546.0
12-04 10:03:14,9.251,0.505,90.076,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2341609472.0,865771520.0,1469988864.0,28941705216.0,2736622.0,1007613.0
12-04 10:03:15,8.826,0.416,90.758,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345381888.0,865771520.0,1469988864.0,28937932800.0,2351679.0,942213.0
12-04 10:03:16,8.681,0.584,90.484,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2357350400.0,865771520.0,1469988864.0,28925964288.0,2575447.0,991313.0
12-04 10:03:17,8.915,0.252,90.328,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,2363285504.0,865771520.0,1469988864.0,28920029184.0,2568417.0,984197.0
12-04 10:03:18,8.885,0.419,90.528,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2369224704.0,865771520.0,1469988864.0,28914089984.0,2781431.0,1042534.0
12-04 10:03:19,9.950,0.418,89.381,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2373541888.0,865771520.0,1469988864.0,28909772800.0,2731271.0,1020454.0
12-04 10:03:20,7.963,0.419,91.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2380398592.0,865771520.0,1469988864.0,28902916096.0,2572435.0,989228.0
12-04 10:03:21,10.0,0.336,89.496,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2389315584.0,865771520.0,1469988864.0,28893999104.0,2666390.0,1012337.0
12-04 10:03:22,7.596,0.501,91.486,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2393538560.0,865771520.0,1469988864.0,28889776128.0,2188635.0,918622.0
12-04 10:03:23,8.612,0.502,90.635,0.084,0.0,0.167,0.0,73728.0,0.0,6.0,2407407616.0,865771520.0,1469992960.0,28875902976.0,2186287.0,920395.0
12-04 10:03:24,9.448,0.418,90.050,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2413182976.0,865771520.0,1469992960.0,28870127616.0,2305283.0,938115.0
12-04 10:03:25,9.425,0.417,89.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2417532928.0,865771520.0,1469992960.0,28865777664.0,2842086.0,1062925.0
12-04 10:03:26,9.244,0.252,90.420,0.0,0.0,0.084,0.0,69632.0,0.0,4.0,2423214080.0,865771520.0,1469992960.0,28860096512.0,2381690.0,967205.0
12-04 10:03:27,8.626,0.419,90.787,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2429628416.0,865771520.0,1469992960.0,28853682176.0,2611507.0,998035.0
12-04 10:03:28,9.556,0.503,89.690,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2436165632.0,865771520.0,1469992960.0,28847144960.0,2425888.0,966048.0
12-04 10:03:29,8.667,0.333,90.583,0.250,0.0,0.167,0.0,16384.0,0.0,2.0,2439786496.0,865771520.0,1469992960.0,28843524096.0,2711671.0,1036734.0
12-04 10:03:30,9.349,0.584,89.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2446704640.0,865771520.0,1469992960.0,28836605952.0,2483767.0,971104.0
12-04 10:03:31,9.404,0.336,90.008,0.0,0.0,0.252,0.0,73728.0,0.0,6.0,2457874432.0,865771520.0,1469997056.0,28825432064.0,2733561.0,1031256.0
12-04 10:03:32,8.110,0.502,91.054,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2464063488.0,865771520.0,1470005248.0,28819234816.0,2611400.0,1015163.0
12-04 10:03:33,9.152,0.336,90.344,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2471104512.0,865771520.0,1470005248.0,28812193792.0,2323292.0,946287.0
12-04 10:03:34,8.924,0.334,90.325,0.250,0.0,0.167,0.0,36864.0,0.0,3.0,2476658688.0,865771520.0,1470005248.0,28806639616.0,2327867.0,947865.0
12-04 10:03:35,8.495,0.421,90.833,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2484027392.0,865771520.0,1470005248.0,28799270912.0,2570293.0,1004350.0
12-04 10:03:36,9.083,0.417,90.333,0.0,0.0,0.167,0.0,90112.0,0.0,7.0,2495803392.0,865771520.0,1470005248.0,28787494912.0,2340044.0,955013.0
12-04 10:03:37,10.592,0.334,88.907,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2501419008.0,865771520.0,1470005248.0,28781879296.0,2754696.0,1052826.0
12-04 10:03:38,9.349,0.668,89.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2507513856.0,865771520.0,1470005248.0,28775784448.0,2577890.0,1017452.0
12-04 10:03:39,8.804,0.498,90.282,0.166,0.0,0.249,0.0,36864.0,0.0,3.0,2513707008.0,865771520.0,1470005248.0,28769591296.0,2364256.0,966507.0
12-04 10:03:40,10.729,0.084,89.187,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2521034752.0,865771520.0,1470009344.0,28762259456.0,2648318.0,1016200.0
12-04 10:03:41,8.459,0.251,91.122,0.0,0.0,0.168,0.0,90112.0,0.0,10.0,2524844032.0,865771520.0,1470009344.0,28758450176.0,2677659.0,1031233.0
12-04 10:03:42,9.197,0.334,90.385,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2531287040.0,865771520.0,1470009344.0,28752007168.0,2415263.0,967931.0
12-04 10:03:43,8.201,0.502,91.046,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2549063680.0,865771520.0,1470009344.0,28734230528.0,2559336.0,998676.0
12-04 10:03:44,10.504,0.336,88.824,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2557919232.0,865771520.0,1470009344.0,28725374976.0,2574149.0,1009163.0
12-04 10:03:45,8.438,0.334,90.894,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2562428928.0,865771520.0,1470009344.0,28720865280.0,2556966.0,1006810.0
12-04 10:03:46,7.718,0.252,91.946,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2564554752.0,865771520.0,1470009344.0,28718739456.0,2547980.0,903330.0
12-04 10:03:47,2.998,0.167,96.753,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565951488.0,865771520.0,1470009344.0,28717342720.0,2197991.0,614149.0
12-04 10:03:48,3.253,0.417,96.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2569945088.0,865771520.0,1470017536.0,28713340928.0,2737916.0,713931.0
12-04 10:03:49,3.255,0.334,96.160,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2572500992.0,865771520.0,1470017536.0,28710785024.0,3065947.0,771247.0
12-04 10:03:50,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2575720448.0,865771520.0,1470017536.0,28707565568.0,562144.0,418889.0
12-04 10:03:51,0.502,0.167,99.331,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2575720448.0,865771520.0,1470017536.0,28707565568.0,92233.0,164749.0
12-04 10:03:52,1.170,0.0,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2576928768.0,865771520.0,1470017536.0,28706357248.0,89292.0,159664.0
12-04 10:03:53,1.086,0.167,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2576736256.0,865771520.0,1470017536.0,28706549760.0,110346.0,183812.0
12-04 10:03:54,1.581,0.166,98.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2576863232.0,865771520.0,1470017536.0,28706422784.0,92041.0,164543.0
12-04 10:03:55,1.002,0.0,98.915,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2579529728.0,865771520.0,1470017536.0,28703756288.0,91301.0,163095.0
12-04 10:03:56,5.187,0.510,94.133,0.0,0.0,0.170,0.0,69632.0,0.0,5.0,2460295168.0,865771520.0,1470021632.0,28822986752.0,1975833.0,817398.0
12-04 10:03:57,8.312,0.509,90.925,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2260799488.0,865771520.0,1470021632.0,29022482432.0,2876438.0,1104614.0
12-04 10:03:58,7.666,0.341,91.738,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2189762560.0,865771520.0,1470021632.0,29093519360.0,2790669.0,1071344.0
12-04 10:03:59,7.417,0.426,91.986,0.0,0.0,0.171,0.0,12288.0,0.0,3.0,2201391104.0,865771520.0,1470021632.0,29081890816.0,2697648.0,1067694.0
12-04 10:04:00,7.033,0.429,92.281,0.0,0.0,0.257,0.0,0.0,0.0,0.0,2203451392.0,865771520.0,1470025728.0,29079826432.0,2861710.0,1107746.0
12-04 10:04:01,7.082,0.171,92.235,0.256,0.0,0.256,0.0,106496.0,0.0,8.0,2209701888.0,865771520.0,1470029824.0,29073571840.0,2586399.0,1044001.0
12-04 10:04:02,6.882,0.425,92.523,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2216144896.0,865771520.0,1470029824.0,29067128832.0,2732335.0,1085078.0
12-04 10:04:03,7.430,0.342,91.973,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2222968832.0,865771520.0,1470029824.0,29060304896.0,2629716.0,1055119.0
12-04 10:04:04,7.626,0.257,91.945,0.0,0.0,0.171,0.0,12288.0,0.0,1.0,2237505536.0,865771520.0,1470033920.0,29045764096.0,2874023.0,1111023.0
12-04 10:04:05,7.319,0.426,91.915,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2241851392.0,865771520.0,1470033920.0,29041418240.0,2713685.0,1100787.0
12-04 10:04:06,6.701,0.344,92.612,0.172,0.0,0.172,0.0,118784.0,0.0,10.0,2245058560.0,865771520.0,1470033920.0,29038211072.0,2746172.0,1082784.0
12-04 10:04:07,9.022,0.253,90.641,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253885440.0,865771520.0,1470033920.0,29029384192.0,2779136.0,1139792.0
12-04 10:04:08,8.220,0.424,91.186,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2260041728.0,865771520.0,1470033920.0,29023227904.0,3051217.0,1149778.0
12-04 10:04:09,8.156,0.595,91.079,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2270674944.0,865771520.0,1470033920.0,29012594688.0,2883998.0,1131939.0
12-04 10:04:10,8.044,0.423,91.194,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2279989248.0,865771520.0,1470033920.0,29003280384.0,2713249.0,1092739.0
12-04 10:04:11,8.136,0.424,91.186,0.085,0.0,0.169,0.0,86016.0,0.0,7.0,2286395392.0,865771520.0,1470038016.0,28996870144.0,2738607.0,1108794.0
12-04 10:04:12,8.071,0.340,91.419,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2291974144.0,865771520.0,1470038016.0,28991291392.0,2654836.0,1089950.0
12-04 10:04:13,8.136,0.339,91.017,0.0,0.0,0.508,0.0,0.0,0.0,0.0,2298454016.0,865771520.0,1470038016.0,28984811520.0,2764305.0,1127171.0
12-04 10:04:14,6.929,0.428,92.472,0.0,0.0,0.171,0.0,8192.0,0.0,1.0,2304360448.0,865771520.0,1470038016.0,28978905088.0,2772494.0,1104330.0
12-04 10:04:15,8.475,0.339,91.017,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2312613888.0,865771520.0,1470038016.0,28970651648.0,2835693.0,1133341.0
12-04 10:04:16,7.908,0.425,91.497,0.0,0.0,0.170,0.0,73728.0,0.0,7.0,2317598720.0,865771520.0,1470038016.0,28965666816.0,2763132.0,1109269.0
12-04 10:04:17,7.367,0.508,91.702,0.254,0.0,0.169,0.0,32768.0,0.0,3.0,2330894336.0,865771520.0,1470042112.0,28952367104.0,2809789.0,1130314.0
12-04 10:04:18,8.383,0.342,91.018,0.0,0.0,0.257,0.0,0.0,0.0,0.0,2336735232.0,865771520.0,1470042112.0,28946526208.0,2783258.0,1098094.0
12-04 10:04:19,6.991,0.426,92.327,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2348539904.0,865771520.0,1470046208.0,28934717440.0,2709633.0,1108481.0
12-04 10:04:20,8.666,0.085,90.909,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2353111040.0,865771520.0,1470046208.0,28930146304.0,2709666.0,1110564.0
12-04 10:04:21,7.385,0.340,92.020,0.0,0.0,0.255,0.0,65536.0,0.0,5.0,2360156160.0,865771520.0,1470046208.0,28923101184.0,2846198.0,1142348.0
12-04 10:04:22,8.866,0.341,90.452,0.256,0.0,0.085,0.0,16384.0,0.0,2.0,2371301376.0,865771520.0,1470046208.0,28911955968.0,2828088.0,1122425.0
12-04 10:04:23,7.161,0.256,92.413,0.0,0.0,0.171,0.0,77824.0,0.0,6.0,2374410240.0,865771520.0,1470046208.0,28908847104.0,2862190.0,1158802.0
12-04 10:04:24,8.333,0.595,90.816,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2382602240.0,865771520.0,1470046208.0,28900655104.0,2770552.0,1109069.0
12-04 10:04:25,7.003,0.427,92.400,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2384347136.0,865771520.0,1470046208.0,28898910208.0,2733635.0,1119826.0
12-04 10:04:26,8.552,0.508,90.771,0.0,0.0,0.169,0.0,49152.0,0.0,3.0,2389901312.0,865771520.0,1470046208.0,28893356032.0,2692313.0,1100547.0
12-04 10:04:27,8.241,0.425,90.994,0.085,0.0,0.255,0.0,16384.0,0.0,2.0,2399039488.0,865771520.0,1470050304.0,28884213760.0,2636182.0,1109739.0
12-04 10:04:28,8.688,0.426,90.460,0.0,0.0,0.426,0.0,0.0,0.0,0.0,2407800832.0,865771520.0,1470050304.0,28875452416.0,2846540.0,1128597.0
12-04 10:04:29,6.888,0.425,92.517,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2411548672.0,865771520.0,1470050304.0,28871704576.0,2705084.0,1113008.0
12-04 10:04:30,7.594,0.256,91.980,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2427072512.0,865771520.0,1470050304.0,28856180736.0,2788651.0,1123698.0
12-04 10:04:31,9.781,0.422,89.460,0.0,0.0,0.337,0.0,69632.0,0.0,5.0,2441826304.0,865771520.0,1470054400.0,28841422848.0,2761773.0,1116727.0
12-04 10:04:32,7.313,0.510,91.837,0.085,0.0,0.255,0.0,16384.0,0.0,2.0,2447708160.0,865771520.0,1470054400.0,28835540992.0,2913029.0,1157500.0
12-04 10:04:33,8.714,0.677,90.355,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2460971008.0,865771520.0,1470054400.0,28822278144.0,2832715.0,1135820.0
12-04 10:04:34,7.094,0.513,92.308,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2477916160.0,865771520.0,1470058496.0,28805328896.0,2775712.0,1109298.0
12-04 10:04:35,8.227,0.424,91.094,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2485309440.0,865771520.0,1470062592.0,28797931520.0,2546558.0,1093359.0
12-04 10:04:36,7.282,0.339,92.125,0.0,0.0,0.254,0.0,102400.0,0.0,8.0,2492833792.0,865771520.0,1470062592.0,28790407168.0,2449237.0,1072368.0
12-04 10:04:37,8.688,0.256,90.971,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2499858432.0,865771520.0,1470062592.0,28783382528.0,2951453.0,1179529.0
12-04 10:04:38,8.078,0.255,91.241,0.170,0.0,0.255,0.0,16384.0,0.0,2.0,2508652544.0,865771520.0,1470062592.0,28774588416.0,2822650.0,1140474.0
12-04 10:04:39,8.127,0.342,91.446,0.0,0.0,0.086,0.0,16384.0,0.0,2.0,2521063424.0,865771520.0,1470062592.0,28762177536.0,2904210.0,1160915.0
12-04 10:04:40,8.532,0.341,90.956,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2530967552.0,865771520.0,1470062592.0,28752273408.0,2757981.0,1138808.0
12-04 10:04:41,7.253,0.256,92.235,0.0,0.0,0.256,0.0,77824.0,0.0,6.0,2537349120.0,865771520.0,1470062592.0,28745891840.0,2763674.0,1133529.0
12-04 10:04:42,7.745,0.511,91.660,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2555125760.0,865771520.0,1470062592.0,28728115200.0,2658312.0,1115661.0
12-04 10:04:43,9.237,0.254,90.169,0.254,0.0,0.085,0.0,28672.0,0.0,3.0,2569007104.0,865771520.0,1470066688.0,28714229760.0,2954173.0,1173068.0
12-04 10:04:44,9.645,0.508,89.679,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2578436096.0,865771520.0,1470066688.0,28704800768.0,2951238.0,1174160.0
12-04 10:04:45,7.640,0.340,91.851,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2584211456.0,865771520.0,1470066688.0,28699025408.0,2719341.0,1138374.0
12-04 10:04:46,7.376,0.172,92.281,0.0,0.0,0.172,0.0,65536.0,0.0,5.0,2586021888.0,865771520.0,1470066688.0,28697214976.0,2494695.0,1085728.0
12-04 10:04:47,8.333,0.510,90.986,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2596687872.0,865771520.0,1470066688.0,28686548992.0,2501040.0,1080471.0
12-04 10:04:48,8.666,0.425,90.739,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2600878080.0,865771520.0,1470066688.0,28682358784.0,2771273.0,1151612.0
12-04 10:04:49,7.483,0.340,91.837,0.170,0.0,0.170,0.0,24576.0,0.0,3.0,2611163136.0,865771520.0,1470066688.0,28672073728.0,2720869.0,1150526.0
12-04 10:04:50,8.333,0.340,91.241,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2614554624.0,865771520.0,1470070784.0,28668678144.0,2781409.0,1139340.0
12-04 10:04:51,8.340,0.426,91.149,0.0,0.0,0.085,0.0,81920.0,0.0,9.0,2622455808.0,865771520.0,1470074880.0,28660772864.0,2770947.0,1161190.0
12-04 10:04:52,8.333,0.430,91.151,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2633711616.0,865771520.0,1470074880.0,28649517056.0,2631879.0,1106334.0
12-04 10:04:53,7.483,0.340,92.092,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2640199680.0,865771520.0,1470074880.0,28643028992.0,2867617.0,1178296.0
12-04 10:04:54,8.269,0.426,90.793,0.341,0.0,0.171,0.0,32768.0,0.0,3.0,2646388736.0,865771520.0,1470074880.0,28636839936.0,2836567.0,1159021.0
12-04 10:04:55,8.696,0.256,91.049,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654105600.0,865771520.0,1470074880.0,28629123072.0,2871220.0,1167245.0
12-04 10:04:56,4.530,0.336,94.883,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,2661818368.0,865771520.0,1470074880.0,28621410304.0,2833238.0,882116.0
12-04 10:04:57,2.766,0.168,97.066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667118592.0,865771520.0,1470074880.0,28616110080.0,2059698.0,618591.0
12-04 10:04:58,3.840,0.417,95.492,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2670485504.0,865771520.0,1470074880.0,28612743168.0,3031682.0,789438.0
12-04 10:04:59,3.172,0.250,96.327,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2673496064.0,865771520.0,1470078976.0,28609728512.0,2458154.0,649650.0
12-04 10:05:00,3.920,0.500,95.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2669760512.0,865771520.0,1470083072.0,28613459968.0,2974599.0,754368.0
12-04 10:05:01,2.504,0.334,97.162,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2670465024.0,865771520.0,1470083072.0,28612755456.0,2066998.0,569735.0
12-04 10:05:02,0.918,0.167,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2672349184.0,865771520.0,1470083072.0,28610871296.0,122198.0,389081.0
12-04 10:05:03,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2672349184.0,865771520.0,1470083072.0,28610871296.0,109013.0,195086.0
12-04 10:05:04,1.332,0.167,98.251,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2672349184.0,865771520.0,1470083072.0,28610871296.0,112077.0,199511.0
12-04 10:05:05,1.092,0.084,98.741,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2672349184.0,865771520.0,1470083072.0,28610871296.0,113974.0,202158.0
12-04 10:05:06,1.002,0.417,98.497,0.0,0.0,0.083,0.0,102400.0,0.0,6.0,2672472064.0,865771520.0,1470087168.0,28610744320.0,110453.0,196358.0
12-04 10:05:07,3.592,0.251,96.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2673233920.0,865771520.0,1470087168.0,28609982464.0,674046.0,399050.0
12-04 10:05:08,11.587,0.504,87.741,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2505629696.0,865771520.0,1470091264.0,28777582592.0,2990011.0,1206883.0
12-04 10:05:09,11.794,0.415,87.625,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2292633600.0,865771520.0,1470091264.0,28990578688.0,3034853.0,1209709.0
12-04 10:05:10,10.025,0.505,89.048,0.168,0.0,0.253,0.0,16384.0,0.0,2.0,2208157696.0,865771520.0,1470091264.0,29075054592.0,2987332.0,1218857.0
12-04 10:05:11,10.926,0.500,88.407,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2226569216.0,865771520.0,1470091264.0,29056643072.0,3003327.0,1215170.0
12-04 10:05:12,10.672,0.336,88.824,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2240692224.0,865771520.0,1470095360.0,29042515968.0,2952220.0,1210378.0
12-04 10:05:13,10.860,0.585,88.471,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2249232384.0,865771520.0,1470095360.0,29033975808.0,3147175.0,1265816.0
12-04 10:05:14,10.443,0.501,88.805,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2247929856.0,865771520.0,1470095360.0,29035278336.0,2937591.0,1206063.0
12-04 10:05:15,10.504,0.336,88.739,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,2250440704.0,865771520.0,1470095360.0,29032767488.0,2930418.0,1201224.0
12-04 10:05:16,10.487,0.419,88.842,0.0,0.0,0.252,0.0,90112.0,0.0,6.0,2260185088.0,865771520.0,1470095360.0,29023023104.0,3042017.0,1240027.0
12-04 10:05:17,11.500,0.500,87.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2266337280.0,865771520.0,1470099456.0,29016866816.0,3096286.0,1241456.0
12-04 10:05:18,10.822,0.168,88.926,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2271162368.0,865771520.0,1470099456.0,29012041728.0,2705521.0,1179510.0
12-04 10:05:19,11.452,0.415,87.801,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2276147200.0,865771520.0,1470099456.0,29007056896.0,3045415.0,1231947.0
12-04 10:05:20,11.593,0.334,87.740,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2282811392.0,865771520.0,1470099456.0,29000392704.0,3136192.0,1260284.0
12-04 10:05:21,11.362,0.418,88.053,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2289061888.0,865771520.0,1470103552.0,28994138112.0,3004852.0,1234476.0
12-04 10:05:22,10.723,0.499,88.612,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2295730176.0,865771520.0,1470103552.0,28987469824.0,2909183.0,1213448.0
12-04 10:05:23,11.046,0.669,88.033,0.0,0.0,0.251,0.0,61440.0,0.0,4.0,2310238208.0,865771520.0,1470103552.0,28972961792.0,2969625.0,1232596.0
12-04 10:05:24,11.111,0.501,88.304,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2318299136.0,865771520.0,1470103552.0,28964900864.0,2965252.0,1209388.0
12-04 10:05:25,10.860,0.585,88.137,0.251,0.0,0.167,0.0,32768.0,0.0,3.0,2333155328.0,865771520.0,1470103552.0,28950044672.0,2913995.0,1209240.0
12-04 10:05:26,11.055,0.251,88.526,0.0,0.0,0.168,0.0,98304.0,0.0,12.0,2347536384.0,865771520.0,1470103552.0,28935663616.0,2745584.0,1185868.0
12-04 10:05:27,10.394,0.587,88.768,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2358423552.0,865771520.0,1470103552.0,28924776448.0,2721840.0,1185472.0
12-04 10:05:28,11.333,0.417,88.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2367561728.0,865771520.0,1470107648.0,28915634176.0,2735275.0,1194121.0
12-04 10:05:29,11.018,0.252,88.730,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378133504.0,865771520.0,1470107648.0,28905062400.0,2966101.0,1218090.0
12-04 10:05:30,11.213,0.753,87.782,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2385240064.0,865771520.0,1470111744.0,28897951744.0,2909190.0,1229342.0
12-04 10:05:31,10.342,0.584,88.824,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2391969792.0,865771520.0,1470111744.0,28891222016.0,2959431.0,1215888.0
12-04 10:05:32,12.126,0.332,87.292,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2399514624.0,865771520.0,1470111744.0,28883677184.0,2797892.0,1197990.0
12-04 10:05:33,12.211,0.495,87.129,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2402160640.0,865771520.0,1470111744.0,28881031168.0,2753906.0,1201788.0
12-04 10:05:34,11.093,0.500,88.073,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2412347392.0,865771520.0,1470115840.0,28870840320.0,2836737.0,1222081.0
12-04 10:05:35,12.375,0.581,86.794,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2422919168.0,865771520.0,1470115840.0,28860268544.0,3036254.0,1269326.0
12-04 10:05:36,10.209,0.669,88.703,0.167,0.0,0.251,0.0,102400.0,0.0,10.0,2430341120.0,865771520.0,1470115840.0,28852846592.0,3209843.0,1285007.0
12-04 10:05:37,11.436,0.668,87.730,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2443988992.0,865771520.0,1470119936.0,28839194624.0,2918265.0,1219669.0
12-04 10:05:38,12.313,0.666,86.938,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2454814720.0,865771520.0,1470119936.0,28828368896.0,3013687.0,1247110.0
12-04 10:05:39,10.0,0.504,89.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2462621696.0,865771520.0,1470119936.0,28820561920.0,3018191.0,1248025.0
12-04 10:05:40,12.323,0.666,86.844,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2479796224.0,865771520.0,1470119936.0,28803387392.0,3242205.0,1306628.0
12-04 10:05:41,11.967,0.502,87.364,0.084,0.0,0.084,0.0,86016.0,0.0,7.0,2488717312.0,865771520.0,1470119936.0,28794466304.0,2984885.0,1250701.0
12-04 10:05:42,11.157,0.333,88.343,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2492985344.0,865771520.0,1470119936.0,28790198272.0,2976213.0,1236459.0
12-04 10:05:43,10.452,0.418,88.963,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2506002432.0,865771520.0,1470119936.0,28777181184.0,2940228.0,1242248.0
12-04 10:05:44,12.290,0.421,87.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2526572544.0,865771520.0,1470119936.0,28756611072.0,2921154.0,1236107.0
12-04 10:05:45,10.822,0.503,88.507,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2531774464.0,865771520.0,1470124032.0,28751405056.0,2902836.0,1227947.0
12-04 10:05:46,10.076,0.420,89.169,0.168,0.0,0.168,0.0,106496.0,0.0,8.0,2533232640.0,865771520.0,1470124032.0,28749946880.0,2910995.0,1260834.0
12-04 10:05:47,10.824,0.583,88.426,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2547290112.0,865771520.0,1470128128.0,28735885312.0,2902785.0,1241231.0
12-04 10:05:48,13.317,0.670,85.762,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2559356928.0,865771520.0,1470128128.0,28723818496.0,3061973.0,1252576.0
12-04 10:05:49,10.619,0.418,88.796,0.0,0.0,0.167,0.0,20480.0,0.0,2.0,2561765376.0,865771520.0,1470128128.0,28721410048.0,2990025.0,1261874.0
12-04 10:05:50,10.860,0.418,88.555,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2565419008.0,865771520.0,1470128128.0,28717756416.0,2738008.0,1228263.0
12-04 10:05:51,10.368,0.669,88.545,0.167,0.0,0.251,0.0,106496.0,0.0,9.0,2584399872.0,865771520.0,1470128128.0,28698775552.0,2775970.0,1231213.0
12-04 10:05:52,13.674,0.252,85.822,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2600931328.0,865771520.0,1470128128.0,28682244096.0,2705892.0,1217942.0
12-04 10:05:53,10.460,0.418,88.954,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2602713088.0,865771520.0,1470132224.0,28680458240.0,2830206.0,1251944.0
12-04 10:05:54,9.756,0.505,89.403,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2604363776.0,865771520.0,1470132224.0,28678807552.0,2720195.0,1224356.0
12-04 10:05:55,11.009,0.500,88.240,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2613186560.0,865771520.0,1470132224.0,28669984768.0,2825944.0,1230490.0
12-04 10:05:56,12.855,0.501,86.394,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2629791744.0,865771520.0,1470132224.0,28653379584.0,2773487.0,1232714.0
12-04 10:05:57,11.987,0.503,87.259,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2634838016.0,865771520.0,1470132224.0,28648333312.0,2754334.0,1227104.0
12-04 10:05:58,10.741,0.416,88.343,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2637250560.0,865771520.0,1470132224.0,28645920768.0,2798754.0,1237281.0
12-04 10:05:59,10.702,0.418,88.545,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2653503488.0,865771520.0,1470132224.0,28629667840.0,2747651.0,1235767.0
12-04 10:06:00,11.696,0.668,87.385,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2677407744.0,865771520.0,1470136320.0,28605759488.0,2803534.0,1233751.0
12-04 10:06:01,13.621,0.664,85.216,0.166,0.0,0.332,0.0,122880.0,0.0,13.0,2692612096.0,865771520.0,1470140416.0,28590551040.0,2747683.0,1220716.0
12-04 10:06:02,10.368,0.585,88.796,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2693754880.0,865771520.0,1470140416.0,28589408256.0,2775006.0,1252887.0
12-04 10:06:03,10.093,0.421,89.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2699403264.0,865771520.0,1470144512.0,28583755776.0,2713240.0,1233485.0
12-04 10:06:04,10.860,0.585,88.388,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2708639744.0,865771520.0,1470144512.0,28574519296.0,2972665.0,1258614.0
12-04 10:06:05,12.941,0.336,86.471,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2727620608.0,865771520.0,1470144512.0,28555538432.0,3004882.0,1266634.0
12-04 10:06:06,12.720,0.753,86.276,0.084,0.0,0.167,0.0,94208.0,0.0,7.0,2734161920.0,865771520.0,1470144512.0,28548997120.0,2967420.0,1275408.0
12-04 10:06:07,9.425,0.500,89.741,0.083,0.0,0.250,0.0,4096.0,0.0,1.0,2735153152.0,865771520.0,1470144512.0,28548005888.0,2755048.0,1142792.0
12-04 10:06:08,2.583,0.250,97.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2735185920.0,865771520.0,1470144512.0,28547973120.0,1739434.0,566920.0
12-04 10:06:09,3.167,0.083,96.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735689728.0,865771520.0,1470148608.0,28547465216.0,1930136.0,568005.0
12-04 10:06:10,3.255,0.167,96.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2737340416.0,865771520.0,1470148608.0,28545814528.0,2557737.0,706367.0
12-04 10:06:11,2.419,0.334,97.081,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2739326976.0,865771520.0,1470148608.0,28543827968.0,1651702.0,482438.0
12-04 10:06:12,3.242,0.499,96.093,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,2741809152.0,865771520.0,1470148608.0,28541345792.0,2127049.0,580596.0
12-04 10:06:13,2.099,0.252,97.649,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2744037376.0,865771520.0,1470148608.0,28539117568.0,1770947.0,481215.0
12-04 10:06:14,1.754,0.334,97.744,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2744578048.0,865771520.0,1470148608.0,28538576896.0,1514343.0,442790.0
12-04 10:06:15,1.587,0.251,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2748641280.0,865771520.0,1470148608.0,28534513664.0,299882.0,465084.0
12-04 10:06:16,0.921,0.084,98.996,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2748768256.0,865771520.0,1470148608.0,28534386688.0,128887.0,230062.0
12-04 10:06:17,1.084,0.334,98.332,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2748764160.0,865771520.0,1470152704.0,28534386688.0,129320.0,230705.0
12-04 10:06:18,1.664,0.416,97.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2748772352.0,865771520.0,1470152704.0,28534378496.0,129331.0,231732.0
12-04 10:06:19,2.002,0.250,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2751819776.0,865771520.0,1470152704.0,28531331072.0,126827.0,227693.0
12-04 10:06:20,1.248,0.083,98.502,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2752327680.0,865771520.0,1470152704.0,28530823168.0,126635.0,227270.0
12-04 10:06:21,8.992,0.336,90.504,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2759802880.0,865771520.0,1470156800.0,28523343872.0,2575987.0,1071096.0
12-04 10:06:22,13.098,0.756,85.726,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2568876032.0,865771520.0,1470156800.0,28714270720.0,3641353.0,1413558.0
12-04 10:06:23,11.402,0.676,87.669,0.084,0.0,0.169,0.0,98304.0,0.0,9.0,2303627264.0,865771520.0,1470156800.0,28979519488.0,3451559.0,1408662.0
12-04 10:06:24,10.999,0.756,87.993,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2246471680.0,865771520.0,1470156800.0,29036675072.0,3194478.0,1325901.0
12-04 10:06:25,11.195,0.585,87.970,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2272436224.0,865771520.0,1470156800.0,29010710528.0,3162203.0,1332070.0
12-04 10:06:26,11.597,0.336,87.899,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,2277933056.0,865771520.0,1470160896.0,29005209600.0,3143516.0,1335326.0
12-04 10:06:27,12.793,0.418,86.538,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2278473728.0,865771520.0,1470160896.0,29004668928.0,3257449.0,1331874.0
12-04 10:06:28,11.445,0.418,87.719,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2276155392.0,865771520.0,1470160896.0,29006987264.0,3199367.0,1335474.0
12-04 10:06:29,12.823,0.416,86.428,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2276401152.0,865771520.0,1470169088.0,29006733312.0,3296145.0,1355767.0
12-04 10:06:30,10.654,0.503,88.674,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2282758144.0,865771520.0,1470169088.0,29000376320.0,3058650.0,1309819.0
12-04 10:06:31,11.503,0.504,87.657,0.0,0.0,0.336,0.0,69632.0,0.0,6.0,2293010432.0,865771520.0,1470169088.0,28990124032.0,3100034.0,1325014.0
12-04 10:06:32,11.571,0.422,87.838,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2297622528.0,865771520.0,1470169088.0,28985511936.0,3057946.0,1308467.0
12-04 10:06:33,11.583,0.583,87.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2300059648.0,865771520.0,1470169088.0,28983074816.0,3009117.0,1313337.0
12-04 10:06:34,11.577,0.587,87.500,0.084,0.0,0.252,0.0,24576.0,0.0,3.0,2307100672.0,865771520.0,1470173184.0,28976029696.0,3007452.0,1341018.0
12-04 10:06:35,11.111,0.253,88.468,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2314158080.0,865771520.0,1470173184.0,28968972288.0,3057407.0,1330152.0
12-04 10:06:36,10.811,0.507,88.514,0.0,0.0,0.169,0.0,98304.0,0.0,12.0,2317934592.0,865771520.0,1470173184.0,28965195776.0,2863411.0,1331468.0
12-04 10:06:37,12.154,0.419,87.175,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339606528.0,865771520.0,1470173184.0,28943523840.0,3286622.0,1334840.0
12-04 10:06:38,11.690,0.421,87.721,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348589056.0,865771520.0,1470173184.0,28934541312.0,3044088.0,1334849.0
12-04 10:06:39,11.839,0.420,87.322,0.168,0.0,0.252,0.0,32768.0,0.0,3.0,2368303104.0,865771520.0,1470173184.0,28914827264.0,3021483.0,1334073.0
12-04 10:06:40,11.352,0.918,87.563,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2382077952.0,865771520.0,1470173184.0,28901052416.0,3079794.0,1336804.0
12-04 10:06:41,11.513,0.336,87.899,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2399539200.0,865771520.0,1470173184.0,28883591168.0,3001135.0,1340279.0
12-04 10:06:42,11.690,0.336,87.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2414342144.0,865771520.0,1470177280.0,28868784128.0,3075562.0,1338727.0
12-04 10:06:43,12.270,0.668,86.811,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2425192448.0,865771520.0,1470177280.0,28857933824.0,3074388.0,1338520.0
12-04 10:06:44,11.204,0.502,88.043,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2437189632.0,865771520.0,1470177280.0,28845936640.0,3022814.0,1345741.0
12-04 10:06:45,11.893,0.503,87.353,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2451533824.0,865771520.0,1470181376.0,28831588352.0,3034744.0,1346349.0
12-04 10:06:46,12.020,0.668,86.895,0.0,0.0,0.417,0.0,65536.0,0.0,5.0,2461188096.0,865771520.0,1470181376.0,28821934080.0,2979281.0,1340793.0
12-04 10:06:47,10.624,0.169,89.039,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2469249024.0,865771520.0,1470181376.0,28813873152.0,3066617.0,1350006.0
12-04 10:06:48,12.448,0.585,86.800,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2484965376.0,865771520.0,1470181376.0,28798156800.0,3028409.0,1346862.0
12-04 10:06:49,12.093,0.500,86.739,0.167,0.0,0.500,0.0,16384.0,0.0,2.0,2493345792.0,865771520.0,1470181376.0,28789776384.0,3045031.0,1341838.0
12-04 10:06:50,11.176,0.420,88.235,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2499375104.0,865771520.0,1470181376.0,28783747072.0,3160006.0,1382189.0
12-04 10:06:51,11.392,0.422,88.017,0.0,0.0,0.169,0.0,65536.0,0.0,5.0,2509783040.0,865771520.0,1470185472.0,28773335040.0,2937870.0,1363455.0
12-04 10:06:52,12.448,0.585,86.633,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2520252416.0,865771520.0,1470185472.0,28762865664.0,2921344.0,1365008.0
12-04 10:06:53,11.148,0.419,88.181,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2525282304.0,865771520.0,1470185472.0,28757835776.0,2725472.0,1264453.0
12-04 10:06:54,11.587,0.420,87.657,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2527948800.0,865771520.0,1470185472.0,28755169280.0,3328881.0,1371441.0
12-04 10:06:55,12.604,0.668,86.394,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2543693824.0,865771520.0,1470185472.0,28739424256.0,3038381.0,1364370.0
12-04 10:06:56,12.416,0.336,86.745,0.0,0.0,0.503,0.0,90112.0,0.0,6.0,2554806272.0,865771520.0,1470185472.0,28728311808.0,3142743.0,1428603.0
12-04 10:06:57,12.635,0.665,86.534,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2563608576.0,865771520.0,1470185472.0,28719509504.0,3095926.0,1356302.0
12-04 10:06:58,12.157,0.749,86.844,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2583379968.0,865771520.0,1470189568.0,28699734016.0,3325310.0,1401361.0
12-04 10:06:59,13.043,0.418,86.204,0.0,0.0,0.334,0.0,20480.0,0.0,2.0,2598957056.0,865771520.0,1470197760.0,28684148736.0,3092186.0,1384013.0
12-04 10:07:00,12.532,0.252,86.964,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2605875200.0,865771520.0,1470197760.0,28677230592.0,3006181.0,1372018.0
12-04 10:07:01,12.228,0.419,87.102,0.0,0.0,0.251,0.0,73728.0,0.0,6.0,2614833152.0,865771520.0,1470197760.0,28668272640.0,3088364.0,1392097.0
12-04 10:07:02,11.690,0.673,87.468,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2628255744.0,865771520.0,1470197760.0,28654850048.0,3091191.0,1367414.0
12-04 10:07:03,11.879,0.674,87.110,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2649329664.0,865771520.0,1470197760.0,28633776128.0,3074263.0,1394368.0
12-04 10:07:04,13.156,0.416,86.095,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2671751168.0,865771520.0,1470197760.0,28611354624.0,3041130.0,1376463.0
12-04 10:07:05,12.207,0.669,86.706,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,2675212288.0,865771520.0,1470197760.0,28607893504.0,3053726.0,1387635.0
12-04 10:07:06,12.333,0.500,86.833,0.0,0.0,0.333,0.0,86016.0,0.0,6.0,2685079552.0,865771520.0,1470201856.0,28598022144.0,3051249.0,1371929.0
12-04 10:07:07,13.344,0.751,85.738,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2696380416.0,865771520.0,1470201856.0,28586721280.0,3141707.0,1394862.0
12-04 10:07:08,13.621,0.664,85.465,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2707017728.0,865771520.0,1470201856.0,28576083968.0,3014317.0,1396342.0
12-04 10:07:09,12.269,0.504,87.059,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2708697088.0,865771520.0,1470201856.0,28574404608.0,3060987.0,1394742.0
12-04 10:07:10,11.429,0.588,87.479,0.168,0.0,0.336,0.0,32768.0,0.0,3.0,2715934720.0,865771520.0,1470201856.0,28567166976.0,3109056.0,1390252.0
12-04 10:07:11,11.953,0.421,87.290,0.0,0.0,0.337,0.0,77824.0,0.0,7.0,2728542208.0,865771520.0,1470201856.0,28554559488.0,3045024.0,1388809.0
12-04 10:07:12,14.059,0.418,85.272,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2740641792.0,865771520.0,1470210048.0,28542451712.0,3053916.0,1386448.0
12-04 10:07:13,13.799,0.416,85.536,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2747490304.0,865771520.0,1470210048.0,28535603200.0,3068780.0,1405939.0
12-04 10:07:14,12.020,0.668,87.145,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2753617920.0,865771520.0,1470210048.0,28529475584.0,3121496.0,1407158.0
12-04 10:07:15,12.573,0.503,86.672,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2770571264.0,865771520.0,1470210048.0,28512522240.0,3087777.0,1424515.0
12-04 10:07:16,12.521,0.336,86.891,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2785845248.0,865771520.0,1470210048.0,28497248256.0,3056113.0,1387149.0
12-04 10:07:17,12.963,0.337,86.364,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2793938944.0,865771520.0,1470210048.0,28489154560.0,3180512.0,1424204.0
12-04 10:07:18,12.678,0.420,86.398,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2796732416.0,865771520.0,1470210048.0,28486361088.0,3081290.0,1403825.0
12-04 10:07:19,11.467,0.169,88.280,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2800734208.0,865771520.0,1470210048.0,28482359296.0,3057898.0,1405789.0
12-04 10:07:20,12.594,0.420,86.650,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2811748352.0,865771520.0,1470210048.0,28471345152.0,3078420.0,1401287.0
12-04 10:07:21,4.443,0.335,94.887,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,2818314240.0,865771520.0,1470214144.0,28464775168.0,1168739.0,680410.0
12-04 10:07:22,1.424,0.084,98.409,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2819584000.0,865771520.0,1470214144.0,28463505408.0,200014.0,359720.0
12-04 10:07:23,2.256,0.334,97.327,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2820341760.0,865771520.0,1470218240.0,28462743552.0,1295296.0,453183.0
12-04 10:07:24,2.005,0.334,97.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2821672960.0,865771520.0,1470218240.0,28461412352.0,1224602.0,404028.0
12-04 10:07:25,1.833,0.333,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2823196672.0,865771520.0,1470218240.0,28459888640.0,687171.0,353275.0
12-04 10:07:26,2.437,0.168,97.143,0.168,0.0,0.084,0.0,73728.0,0.0,5.0,2825101312.0,865775616.0,1470214144.0,28457984000.0,1140556.0,371615.0
12-04 10:07:27,1.836,0.083,97.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2827382784.0,865775616.0,1470218240.0,28455698432.0,1054288.0,367463.0
12-04 10:07:28,1.753,0.334,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2827378688.0,865775616.0,1470222336.0,28455698432.0,762292.0,348810.0
12-04 10:07:29,1.591,0.419,97.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829312000.0,865775616.0,1470226432.0,28453761024.0,1316854.0,384610.0
12-04 10:07:30,1.674,0.167,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829533184.0,865775616.0,1470226432.0,28453539840.0,1092297.0,362340.0
12-04 10:07:31,2.845,0.335,96.736,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2828247040.0,865775616.0,1470226432.0,28454825984.0,1302711.0,356790.0
12-04 10:07:32,1.255,0.251,98.243,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2829099008.0,865775616.0,1470226432.0,28453974016.0,410903.0,297148.0
12-04 10:07:33,1.252,0.250,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2830168064.0,865775616.0,1470226432.0,28452904960.0,153966.0,268326.0
12-04 10:07:34,1.337,0.167,98.329,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2830802944.0,865775616.0,1470226432.0,28452270080.0,145707.0,261520.0
12-04 10:07:35,1.341,0.168,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2831421440.0,865775616.0,1470226432.0,28451651584.0,144887.0,260243.0
12-04 10:07:36,1.585,0.083,98.249,0.0,0.0,0.083,0.0,94208.0,0.0,7.0,2831421440.0,865775616.0,1470226432.0,28451651584.0,144867.0,260719.0
12-04 10:07:37,1.007,0.168,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2832687104.0,865775616.0,1470230528.0,28450381824.0,147824.0,265386.0
12-04 10:07:38,1.829,0.249,97.589,0.249,0.0,0.083,0.0,24576.0,0.0,2.0,2832814080.0,865775616.0,1470230528.0,28450254848.0,143587.0,258046.0
12-04 10:07:39,1.417,0.333,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2833068032.0,865775616.0,1470230528.0,28450000896.0,144820.0,259920.0
12-04 10:07:40,2.848,0.0,97.152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2805641216.0,865775616.0,1470230528.0,28477427712.0,141590.0,254306.0
12-04 10:07:41,1.003,0.251,98.746,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2806022144.0,865775616.0,1470230528.0,28477046784.0,145956.0,262444.0
12-04 10:07:42,1.254,0.167,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806022144.0,865775616.0,1470230528.0,28477046784.0,146216.0,262530.0
12-04 10:07:43,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2806022144.0,865775616.0,1470230528.0,28477046784.0,145865.0,262269.0
12-04 10:07:44,1.590,0.251,97.992,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2806620160.0,865775616.0,1470234624.0,28476444672.0,147958.0,265812.0
12-04 10:07:45,1.257,0.251,98.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,143477.0,258022.0
12-04 10:07:46,2.085,0.167,97.748,0.0,0.0,0.0,0.0,86016.0,0.0,10.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,146039.0,260985.0
12-04 10:07:47,1.338,0.251,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,144735.0,259787.0
12-04 10:07:48,1.757,0.084,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,144144.0,259041.0
12-04 10:07:49,1.587,0.418,97.744,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,145839.0,262719.0
12-04 10:07:50,1.750,0.333,97.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,146037.0,262162.0
12-04 10:07:51,2.833,0.417,96.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2804654080.0,865775616.0,1470234624.0,28478410752.0,144415.0,260234.0
12-04 10:07:52,0.836,0.251,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806173696.0,865775616.0,1470234624.0,28476891136.0,146073.0,263155.0
12-04 10:07:53,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2805768192.0,865775616.0,1470238720.0,28477292544.0,163029.0,279412.0
12-04 10:07:54,2.421,0.167,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2781376512.0,865775616.0,1470238720.0,28501684224.0,140276.0,252119.0
12-04 10:07:55,1.913,0.083,97.837,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2781261824.0,865775616.0,1470238720.0,28501798912.0,144443.0,259797.0
12-04 10:07:56,1.499,0.167,98.251,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2781261824.0,865775616.0,1470238720.0,28501798912.0,146691.0,267842.0
12-04 10:07:57,1.173,0.168,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2781261824.0,865775616.0,1470238720.0,28501798912.0,145963.0,263324.0
12-04 10:07:58,1.423,0.167,98.243,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2781261824.0,865775616.0,1470238720.0,28501798912.0,145160.0,261154.0
12-04 10:07:59,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2781257728.0,865775616.0,1470242816.0,28501798912.0,147733.0,264084.0
12-04 10:08:00,1.756,0.167,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2781257728.0,865775616.0,1470242816.0,28501798912.0,144517.0,261310.0
12-04 10:08:01,1.251,0.334,98.332,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2781257728.0,865775616.0,1470242816.0,28501798912.0,145489.0,261420.0
12-04 10:08:02,1.499,0.333,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2781253632.0,865775616.0,1470246912.0,28501798912.0,146404.0,262836.0
12-04 10:08:03,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2781253632.0,865775616.0,1470246912.0,28501798912.0,145973.0,262444.0
12-04 10:08:04,2.671,0.334,96.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2771984384.0,865775616.0,1470246912.0,28511068160.0,143019.0,256242.0
12-04 10:08:05,1.086,0.084,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2771857408.0,865775616.0,1470246912.0,28511195136.0,145456.0,260713.0
12-04 10:08:06,1.415,0.333,98.168,0.0,0.0,0.083,0.0,102400.0,0.0,7.0,2771857408.0,865775616.0,1470246912.0,28511195136.0,146376.0,261731.0
12-04 10:08:07,1.421,0.251,98.077,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2772078592.0,865775616.0,1470246912.0,28510973952.0,164581.0,269379.0
12-04 10:08:08,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772078592.0,865775616.0,1470246912.0,28510973952.0,158952.0,265312.0
12-04 10:08:09,2.0,0.333,97.583,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2772074496.0,865775616.0,1470251008.0,28510973952.0,147421.0,263408.0
12-04 10:08:10,2.159,0.249,97.508,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2772074496.0,865775616.0,1470251008.0,28510973952.0,146492.0,262026.0
12-04 10:08:11,2.003,0.167,97.830,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2772201472.0,865775616.0,1470251008.0,28510846976.0,147061.0,263255.0
12-04 10:08:12,1.668,0.250,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2772557824.0,865775616.0,1470251008.0,28510490624.0,145838.0,260957.0
12-04 10:08:13,1.836,0.250,97.746,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2772201472.0,865775616.0,1470251008.0,28510846976.0,163547.0,277046.0
12-04 10:08:14,2.082,0.416,97.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772201472.0,865775616.0,1470251008.0,28510846976.0,146298.0,259798.0
12-04 10:08:15,2.085,0.167,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2772168704.0,865775616.0,1470251008.0,28510879744.0,149571.0,263194.0
12-04 10:08:16,2.008,0.335,97.657,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2747531264.0,865775616.0,1470255104.0,28535513088.0,142589.0,256248.0
12-04 10:08:17,1.085,0.250,98.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2747531264.0,865775616.0,1470255104.0,28535513088.0,146195.0,262503.0
12-04 10:08:18,1.585,0.334,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2747531264.0,865775616.0,1470255104.0,28535513088.0,144805.0,259925.0
12-04 10:08:19,2.167,0.333,97.250,0.083,0.0,0.167,0.0,20480.0,0.0,4.0,2747531264.0,865775616.0,1470255104.0,28535513088.0,145532.0,261272.0
12-04 10:08:20,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732040192.0,865775616.0,1470255104.0,28551004160.0,144589.0,259904.0
12-04 10:08:21,1.169,0.167,98.664,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2732167168.0,865775616.0,1470255104.0,28550877184.0,144610.0,259794.0
12-04 10:08:22,2.151,0.331,97.353,0.0,0.0,0.165,0.0,12288.0,0.0,3.0,2732294144.0,865775616.0,1470255104.0,28550750208.0,145363.0,260962.0
12-04 10:08:23,1.423,0.167,98.326,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2732302336.0,865775616.0,1470255104.0,28550742016.0,162340.0,278541.0
12-04 10:08:24,1.505,0.334,97.910,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2732298240.0,865775616.0,1470259200.0,28550742016.0,146444.0,262100.0
12-04 10:08:25,1.506,0.335,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732298240.0,865775616.0,1470259200.0,28550742016.0,145455.0,261328.0
12-04 10:08:26,2.998,0.167,96.836,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2732298240.0,865775616.0,1470259200.0,28550742016.0,140515.0,252544.0
12-04 10:08:27,2.335,0.167,97.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2732298240.0,865775616.0,1470259200.0,28550742016.0,145805.0,261818.0
12-04 10:08:28,1.336,0.417,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732298240.0,865775616.0,1470259200.0,28550742016.0,146063.0,262333.0
12-04 10:08:29,1.590,0.251,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732326912.0,865775616.0,1470263296.0,28550709248.0,146853.0,262377.0
12-04 10:08:30,1.992,0.498,97.261,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2732294144.0,865775616.0,1470263296.0,28550742016.0,143984.0,259003.0
12-04 10:08:31,1.004,0.167,98.745,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2732294144.0,865775616.0,1470263296.0,28550742016.0,147260.0,264495.0
12-04 10:08:32,1.506,0.0,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732429312.0,865775616.0,1470267392.0,28550602752.0,147165.0,264402.0
12-04 10:08:33,1.589,0.251,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732417024.0,865775616.0,1470267392.0,28550615040.0,146149.0,262413.0
12-04 10:08:34,2.248,0.250,97.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732417024.0,865775616.0,1470267392.0,28550615040.0,143246.0,257647.0
12-04 10:08:35,1.668,0.167,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2732417024.0,865775616.0,1470267392.0,28550615040.0,144188.0,258973.0
12-04 10:08:36,1.337,0.167,98.246,0.084,0.0,0.167,0.0,77824.0,0.0,7.0,2732417024.0,865775616.0,1470267392.0,28550615040.0,144896.0,260319.0
12-04 10:08:37,1.664,0.250,98.003,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2732417024.0,865775616.0,1470267392.0,28550615040.0,162678.0,277887.0
12-04 10:08:38,1.423,0.084,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732544000.0,865775616.0,1470267392.0,28550488064.0,145244.0,261169.0
12-04 10:08:39,2.755,0.334,96.828,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2724564992.0,865775616.0,1470267392.0,28558467072.0,144517.0,259588.0
12-04 10:08:40,1.332,0.167,98.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2724413440.0,865775616.0,1470271488.0,28558614528.0,146247.0,262747.0
12-04 10:08:41,1.336,0.250,98.331,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2724413440.0,865775616.0,1470271488.0,28558614528.0,146621.0,263591.0
12-04 10:08:42,1.504,0.251,98.079,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,2724397056.0,865775616.0,1470271488.0,28558630912.0,143443.0,258666.0
12-04 10:08:43,1.757,0.167,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2724397056.0,865775616.0,1470271488.0,28558630912.0,164525.0,280697.0
12-04 10:08:44,1.510,0.168,98.322,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2724397056.0,865775616.0,1470271488.0,28558630912.0,143479.0,256724.0
12-04 10:08:45,2.417,0.417,97.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2724397056.0,865775616.0,1470271488.0,28558630912.0,142587.0,255686.0
12-04 10:08:46,1.175,0.168,98.573,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2724397056.0,865775616.0,1470271488.0,28558630912.0,146543.0,262355.0
12-04 10:08:47,2.002,0.334,97.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2724356096.0,865775616.0,1470271488.0,28558671872.0,149735.0,267473.0
12-04 10:08:48,2.676,0.251,96.823,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2724352000.0,865775616.0,1470275584.0,28558671872.0,145217.0,259718.0
12-04 10:08:49,1.583,0.250,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2724352000.0,865775616.0,1470275584.0,28558671872.0,145874.0,261641.0
12-04 10:08:50,1.593,0.084,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724352000.0,865775616.0,1470275584.0,28558671872.0,144211.0,258928.0
12-04 10:08:51,1.749,0.333,97.835,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2724859904.0,865775616.0,1470275584.0,28558163968.0,144641.0,259961.0
12-04 10:08:52,1.589,0.334,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2725425152.0,865775616.0,1470275584.0,28557598720.0,144957.0,260318.0
12-04 10:08:53,1.585,0.334,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725240832.0,865775616.0,1470275584.0,28557783040.0,161830.0,277049.0
12-04 10:08:54,1.668,0.584,97.581,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2725240832.0,865775616.0,1470275584.0,28557783040.0,145825.0,262029.0
12-04 10:08:55,1.583,0.333,97.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725240832.0,865775616.0,1470275584.0,28557783040.0,145451.0,261067.0
12-04 10:08:56,1.259,0.0,98.741,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2725236736.0,865775616.0,1470279680.0,28557783040.0,148166.0,266474.0
12-04 10:08:57,1.088,0.251,98.661,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2725236736.0,865775616.0,1470279680.0,28557783040.0,144737.0,259855.0
12-04 10:08:58,1.500,0.167,98.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725236736.0,865775616.0,1470279680.0,28557783040.0,144457.0,259817.0
12-04 10:08:59,1.504,0.251,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2725232640.0,865775616.0,1470283776.0,28557783040.0,146810.0,262101.0
12-04 10:09:00,3.010,0.084,96.656,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2725150720.0,865775616.0,1470332928.0,28557815808.0,142345.0,255794.0
12-04 10:09:01,2.667,0.083,97.083,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2725023744.0,865775616.0,1470394368.0,28557881344.0,143219.0,257862.0
12-04 10:09:02,1.501,0.250,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2725089280.0,865775616.0,1470394368.0,28557815808.0,146780.0,263169.0
12-04 10:09:03,1.841,0.167,97.908,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2725056512.0,865775616.0,1470394368.0,28557848576.0,144588.0,260067.0
12-04 10:09:04,2.085,0.167,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2725011456.0,865775616.0,1470406656.0,28557881344.0,143904.0,257359.0
12-04 10:09:05,1.920,0.250,97.579,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2725081088.0,865775616.0,1470431232.0,28557787136.0,164359.0,280590.0
12-04 10:09:06,1.672,0.418,97.826,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2725081088.0,865775616.0,1470431232.0,28557787136.0,146127.0,261612.0
12-04 10:09:07,2.085,0.250,97.581,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2725081088.0,865775616.0,1470431232.0,28557787136.0,144443.0,258517.0
12-04 10:09:08,4.083,0.250,95.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2669084672.0,865775616.0,1470431232.0,28613783552.0,159510.0,271777.0
12-04 10:09:09,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669973504.0,865775616.0,1470431232.0,28612894720.0,142959.0,255761.0
12-04 10:09:10,1.595,0.168,98.153,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2670223360.0,865775616.0,1470435328.0,28612640768.0,147257.0,263752.0
12-04 10:09:11,2.741,0.332,96.678,0.166,0.0,0.083,0.0,81920.0,0.0,7.0,2671112192.0,865775616.0,1470435328.0,28611751936.0,144369.0,258249.0
12-04 10:09:12,2.161,0.166,97.589,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2673795072.0,865775616.0,1470435328.0,28609069056.0,146053.0,261316.0
12-04 10:09:13,1.586,0.0,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2674032640.0,865775616.0,1470435328.0,28608831488.0,144595.0,259149.0
12-04 10:09:14,1.585,0.250,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2674032640.0,865775616.0,1470435328.0,28608831488.0,144123.0,258877.0
12-04 10:09:15,1.749,0.333,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674159616.0,865775616.0,1470435328.0,28608704512.0,145063.0,260612.0
12-04 10:09:16,1.424,0.168,98.325,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2674159616.0,865775616.0,1470435328.0,28608704512.0,148297.0,266221.0
12-04 10:09:17,1.586,0.250,97.997,0.083,0.0,0.083,0.0,32768.0,0.0,3.0,2674413568.0,865775616.0,1470435328.0,28608450560.0,145092.0,260979.0
12-04 10:09:18,2.080,0.166,97.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2677714944.0,865775616.0,1470435328.0,28605149184.0,143957.0,258720.0
12-04 10:09:19,2.087,0.167,97.746,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2678980608.0,865775616.0,1470439424.0,28603879424.0,147640.0,265171.0
12-04 10:09:20,1.668,0.334,97.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2682535936.0,865775616.0,1470439424.0,28600324096.0,148462.0,261426.0
12-04 10:09:21,1.255,0.167,98.494,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2682564608.0,865775616.0,1470439424.0,28600295424.0,177647.0,278415.0
12-04 10:09:22,1.832,0.167,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2682564608.0,865775616.0,1470439424.0,28600295424.0,144681.0,258973.0
12-04 10:09:23,1.338,0.167,98.328,0.167,0.0,0.0,0.0,77824.0,0.0,6.0,2682564608.0,865775616.0,1470439424.0,28600295424.0,164001.0,279228.0
12-04 10:09:24,2.178,0.168,97.655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674024448.0,865775616.0,1470439424.0,28608835584.0,143060.0,256697.0
12-04 10:09:25,1.746,0.249,98.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674057216.0,865775616.0,1470439424.0,28608802816.0,164679.0,282094.0
12-04 10:09:26,1.506,0.167,98.243,0.0,0.0,0.084,0.0,53248.0,0.0,3.0,2674057216.0,865775616.0,1470439424.0,28608802816.0,146085.0,262384.0
12-04 10:09:27,1.763,0.168,98.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674053120.0,865775616.0,1470443520.0,28608802816.0,147740.0,264091.0
12-04 10:09:28,1.425,0.168,98.240,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2674053120.0,865775616.0,1470443520.0,28608802816.0,145823.0,260213.0
12-04 10:09:29,2.508,0.167,97.241,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,2654625792.0,865775616.0,1470443520.0,28628230144.0,145314.0,257594.0
12-04 10:09:30,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654621696.0,865775616.0,1470447616.0,28628230144.0,146609.0,261134.0
12-04 10:09:31,1.089,0.084,98.827,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2655318016.0,865775616.0,1470447616.0,28627533824.0,147430.0,260651.0
12-04 10:09:32,2.415,0.416,97.169,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2659418112.0,865775616.0,1470447616.0,28623433728.0,147812.0,261891.0
12-04 10:09:33,1.256,0.168,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2661662720.0,865775616.0,1470447616.0,28621189120.0,145895.0,261540.0
12-04 10:09:34,2.090,0.084,97.408,0.418,0.0,0.0,0.0,176128.0,0.0,4.0,2661662720.0,865775616.0,1470447616.0,28621189120.0,142837.0,256585.0
12-04 10:09:35,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2664579072.0,865775616.0,1470451712.0,28618268672.0,146284.0,262965.0
12-04 10:09:36,1.333,0.167,98.500,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2668642304.0,865775616.0,1470451712.0,28614205440.0,145694.0,261741.0
12-04 10:09:37,1.423,0.084,98.494,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,147197.0,264292.0
12-04 10:09:38,2.080,0.166,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,161639.0,276508.0
12-04 10:09:39,1.419,0.334,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,144014.0,259020.0
12-04 10:09:40,2.163,0.250,97.504,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,145142.0,261019.0
12-04 10:09:41,1.168,0.083,98.666,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,147059.0,264379.0
12-04 10:09:42,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,145268.0,260660.0
12-04 10:09:43,1.661,0.415,97.841,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,145411.0,261252.0
12-04 10:09:44,0.924,0.168,98.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669273088.0,865775616.0,1470455808.0,28613570560.0,144725.0,259956.0
12-04 10:09:45,1.006,0.084,98.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669273088.0,865775616.0,1470455808.0,28613570560.0,146661.0,263611.0
12-04 10:09:46,1.921,0.251,97.577,0.251,0.0,0.0,0.0,77824.0,0.0,7.0,2669400064.0,865775616.0,1470455808.0,28613443584.0,143322.0,257458.0
12-04 10:09:47,1.583,0.0,98.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2669400064.0,865775616.0,1470455808.0,28613443584.0,146949.0,263763.0
12-04 10:09:48,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669400064.0,865775616.0,1470455808.0,28613443584.0,144555.0,259981.0
12-04 10:09:49,1.256,0.168,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669654016.0,865775616.0,1470455808.0,28613189632.0,146456.0,262337.0
12-04 10:09:50,1.255,0.167,98.410,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2669654016.0,865775616.0,1470455808.0,28613189632.0,143084.0,258654.0
12-04 10:09:51,2.588,0.083,97.245,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2665463808.0,865775616.0,1470455808.0,28617379840.0,142799.0,256244.0
12-04 10:09:52,1.505,0.167,98.077,0.084,0.0,0.167,0.0,28672.0,0.0,3.0,2666135552.0,865775616.0,1470459904.0,28616704000.0,145623.0,261256.0
12-04 10:09:53,1.589,0.334,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666094592.0,865775616.0,1470459904.0,28616744960.0,162631.0,278341.0
12-04 10:09:54,2.914,0.167,96.836,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2666221568.0,865775616.0,1470459904.0,28616617984.0,142590.0,256153.0
12-04 10:09:55,1.419,0.083,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666348544.0,865775616.0,1470459904.0,28616491008.0,145976.0,263222.0
12-04 10:09:56,2.335,0.167,97.415,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2666221568.0,865775616.0,1470459904.0,28616617984.0,142555.0,256158.0
12-04 10:09:57,1.003,0.167,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666221568.0,865775616.0,1470459904.0,28616617984.0,145197.0,260617.0
12-04 10:09:58,1.667,0.083,98.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2666221568.0,865775616.0,1470459904.0,28616617984.0,144677.0,259889.0
12-04 10:09:59,1.168,0.334,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666221568.0,865775616.0,1470459904.0,28616617984.0,146033.0,260952.0
12-04 10:10:00,1.339,0.335,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666213376.0,865775616.0,1470468096.0,28616617984.0,146617.0,262176.0
12-04 10:10:01,1.750,0.167,98.0,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2666340352.0,865775616.0,1470468096.0,28616491008.0,146529.0,261261.0
12-04 10:10:02,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2666627072.0,865775616.0,1470468096.0,28616204288.0,144617.0,259372.0
12-04 10:10:03,1.750,0.167,97.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2666594304.0,865775616.0,1470468096.0,28616237056.0,164221.0,281152.0
12-04 10:10:04,1.921,0.084,97.828,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2666594304.0,865775616.0,1470468096.0,28616237056.0,147309.0,263776.0
12-04 10:10:05,2.244,0.333,97.340,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666594304.0,865775616.0,1470468096.0,28616237056.0,145721.0,260629.0
12-04 10:10:06,1.667,0.333,97.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2666594304.0,865775616.0,1470468096.0,28616237056.0,146019.0,261202.0
12-04 10:10:07,1.754,0.251,97.911,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,2666717184.0,865775616.0,1470472192.0,28616110080.0,146422.0,261927.0
12-04 10:10:08,2.258,0.084,97.492,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2666840064.0,865775616.0,1470472192.0,28615987200.0,160712.0,272329.0
12-04 10:10:09,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666840064.0,865775616.0,1470472192.0,28615987200.0,148265.0,265319.0
12-04 10:10:10,1.587,0.167,97.995,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2666840064.0,865775616.0,1470472192.0,28615987200.0,145782.0,261039.0
12-04 10:10:11,1.001,0.167,98.749,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2666967040.0,865775616.0,1470472192.0,28615860224.0,146785.0,263084.0
12-04 10:10:12,1.253,0.167,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2667302912.0,865775616.0,1470476288.0,28615520256.0,144189.0,257710.0
12-04 10:10:13,2.417,0.417,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667081728.0,865775616.0,1470476288.0,28615741440.0,144019.0,257747.0
12-04 10:10:14,2.089,0.251,97.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2667208704.0,865775616.0,1470476288.0,28615614464.0,140681.0,252701.0
12-04 10:10:15,1.004,0.084,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667327488.0,865775616.0,1470476288.0,28615495680.0,145590.0,262217.0
12-04 10:10:16,1.169,0.083,98.497,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2667454464.0,865775616.0,1470476288.0,28615368704.0,145627.0,261375.0
12-04 10:10:17,2.178,0.084,97.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667454464.0,865775616.0,1470476288.0,28615368704.0,144789.0,260236.0
12-04 10:10:18,1.582,0.083,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2667454464.0,865775616.0,1470476288.0,28615368704.0,147145.0,264340.0
12-04 10:10:19,1.835,0.167,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667421696.0,865775616.0,1470476288.0,28615401472.0,142348.0,255886.0
12-04 10:10:20,1.581,0.166,98.087,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2667450368.0,865775616.0,1470480384.0,28615368704.0,144483.0,259560.0
12-04 10:10:21,1.337,0.084,98.580,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2667704320.0,865775616.0,1470480384.0,28615114752.0,145930.0,262076.0
12-04 10:10:22,1.083,0.167,98.500,0.083,0.0,0.167,0.0,32768.0,0.0,3.0,2667704320.0,865775616.0,1470480384.0,28615114752.0,145369.0,261266.0
12-04 10:10:23,1.251,0.083,98.582,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2669228032.0,865775616.0,1470480384.0,28613591040.0,162374.0,278217.0
12-04 10:10:24,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669608960.0,865775616.0,1470480384.0,28613210112.0,145819.0,261667.0
12-04 10:10:25,1.339,0.084,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2669862912.0,865775616.0,1470480384.0,28612956160.0,147113.0,264364.0
12-04 10:10:26,1.589,0.251,98.161,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2669862912.0,865775616.0,1470480384.0,28612956160.0,145621.0,261534.0
12-04 10:10:27,2.089,0.251,97.410,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2670370816.0,865775616.0,1470480384.0,28612448256.0,145557.0,261553.0
12-04 10:10:28,1.501,0.167,98.082,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2671001600.0,865775616.0,1470484480.0,28611813376.0,145885.0,262071.0
12-04 10:10:29,1.505,0.251,98.161,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2671001600.0,865775616.0,1470484480.0,28611813376.0,146053.0,260840.0
12-04 10:10:30,1.838,0.084,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2670997504.0,865775616.0,1470488576.0,28611813376.0,160911.0,275250.0
12-04 10:10:31,2.907,0.332,96.595,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,2670698496.0,865775616.0,1470488576.0,28612112384.0,144109.0,258787.0
12-04 10:10:32,1.339,0.335,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670911488.0,865775616.0,1470488576.0,28611899392.0,145701.0,261809.0
12-04 10:10:33,1.173,0.251,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670870528.0,865775616.0,1470488576.0,28611940352.0,145593.0,261478.0
12-04 10:10:34,1.585,0.167,98.082,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2670870528.0,865775616.0,1470488576.0,28611940352.0,144859.0,260243.0
12-04 10:10:35,2.165,0.333,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2661220352.0,865775616.0,1470488576.0,28621590528.0,143457.0,257636.0
12-04 10:10:36,2.010,0.084,97.822,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2661216256.0,865775616.0,1470492672.0,28621590528.0,143987.0,258602.0
12-04 10:10:37,1.005,0.251,98.744,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2661183488.0,865775616.0,1470492672.0,28621623296.0,145574.0,261394.0
12-04 10:10:38,1.340,0.168,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661216256.0,865775616.0,1470492672.0,28621590528.0,145184.0,260965.0
12-04 10:10:39,1.505,0.334,98.077,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2661216256.0,865775616.0,1470492672.0,28621590528.0,144753.0,260273.0
12-04 10:10:40,1.671,0.334,97.661,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2661216256.0,865775616.0,1470492672.0,28621590528.0,145604.0,262767.0
12-04 10:10:41,2.590,0.084,97.327,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2661216256.0,865775616.0,1470492672.0,28621590528.0,141846.0,253794.0
12-04 10:10:42,1.751,0.250,97.915,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2661597184.0,865775616.0,1470492672.0,28621209600.0,146287.0,262245.0
12-04 10:10:43,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661572608.0,865775616.0,1470492672.0,28621234176.0,163940.0,280733.0
12-04 10:10:44,1.750,0.167,97.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2661695488.0,865775616.0,1470496768.0,28621107200.0,145182.0,260738.0
12-04 10:10:45,1.912,0.166,97.756,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2661695488.0,865775616.0,1470496768.0,28621107200.0,144597.0,259820.0
12-04 10:10:46,1.920,0.167,97.746,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2661822464.0,865775616.0,1470496768.0,28620980224.0,143514.0,258222.0
12-04 10:10:47,1.427,0.084,98.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2661822464.0,865775616.0,1470496768.0,28620980224.0,146129.0,262165.0
12-04 10:10:48,1.675,0.168,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2661822464.0,865775616.0,1470496768.0,28620980224.0,145923.0,262231.0
12-04 10:10:49,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661822464.0,865775616.0,1470496768.0,28620980224.0,145433.0,261041.0
12-04 10:10:50,2.002,0.334,97.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2661822464.0,865775616.0,1470496768.0,28620980224.0,146945.0,263649.0
12-04 10:10:51,1.838,0.167,97.911,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2661949440.0,865775616.0,1470496768.0,28620853248.0,145373.0,261286.0
12-04 10:10:52,2.662,0.083,96.922,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2662526976.0,865775616.0,1470496768.0,28620275712.0,143815.0,258194.0
12-04 10:10:53,3.013,0.167,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662203392.0,865775616.0,1470496768.0,28620599296.0,159187.0,270348.0
12-04 10:10:54,1.006,0.168,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662199296.0,865775616.0,1470500864.0,28620599296.0,144517.0,259822.0
12-04 10:10:55,0.838,0.335,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662199296.0,865775616.0,1470500864.0,28620599296.0,142890.0,256882.0
12-04 10:10:56,2.339,0.251,97.410,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2662359040.0,865775616.0,1470500864.0,28620439552.0,147299.0,264570.0
12-04 10:10:57,1.503,0.083,98.331,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2662326272.0,865775616.0,1470500864.0,28620472320.0,144790.0,260322.0
12-04 10:10:58,1.338,0.0,98.495,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2662326272.0,865775616.0,1470500864.0,28620472320.0,143870.0,258578.0
12-04 10:10:59,1.587,0.251,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662453248.0,865775616.0,1470500864.0,28620345344.0,149303.0,266679.0
12-04 10:11:00,2.080,0.333,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2662449152.0,865775616.0,1470504960.0,28620345344.0,144630.0,259953.0
12-04 10:11:01,1.005,0.0,98.911,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2662449152.0,865775616.0,1470504960.0,28620345344.0,145168.0,260675.0
12-04 10:11:02,2.417,0.250,97.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2662957056.0,865775616.0,1470504960.0,28619837440.0,142417.0,256026.0
12-04 10:11:03,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662920192.0,865775616.0,1470509056.0,28619870208.0,146122.0,262737.0
12-04 10:11:04,1.342,0.252,98.322,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,2662952960.0,865775616.0,1470509056.0,28619837440.0,145327.0,259983.0
12-04 10:11:05,1.500,0.583,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2662952960.0,865775616.0,1470509056.0,28619837440.0,148045.0,264975.0
12-04 10:11:06,1.751,0.167,97.998,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2663079936.0,865775616.0,1470509056.0,28619710464.0,143624.0,256763.0
12-04 10:11:07,1.587,0.334,97.995,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2663096320.0,865775616.0,1470509056.0,28619694080.0,146069.0,261463.0
12-04 10:11:08,1.753,0.334,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2663600128.0,865775616.0,1470513152.0,28619186176.0,147213.0,263548.0
12-04 10:11:09,1.586,0.250,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2663727104.0,865775616.0,1470513152.0,28619059200.0,146161.0,261537.0
12-04 10:11:10,2.005,0.167,97.744,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2663727104.0,865775616.0,1470513152.0,28619059200.0,146397.0,261819.0
12-04 10:11:11,1.501,0.250,98.165,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2663727104.0,865775616.0,1470513152.0,28619059200.0,146694.0,262275.0
12-04 10:11:12,1.586,0.083,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2664194048.0,865775616.0,1470513152.0,28618592256.0,146962.0,263057.0
12-04 10:11:13,1.664,0.250,97.920,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2663989248.0,865775616.0,1470513152.0,28618797056.0,146805.0,262895.0
12-04 10:11:14,2.577,0.582,96.841,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2663985152.0,865775616.0,1470517248.0,28618797056.0,139056.0,249732.0
12-04 10:11:15,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663985152.0,865775616.0,1470517248.0,28618797056.0,146987.0,263928.0
12-04 10:11:16,2.248,0.333,97.169,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2663731200.0,865775616.0,1470517248.0,28619051008.0,143763.0,258084.0
12-04 10:11:17,1.005,0.084,98.744,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2663858176.0,865775616.0,1470517248.0,28618924032.0,145751.0,261974.0
12-04 10:11:18,1.838,0.251,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663858176.0,865775616.0,1470517248.0,28618924032.0,145915.0,262070.0
12-04 10:11:19,2.421,0.250,97.245,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2663858176.0,865775616.0,1470517248.0,28618924032.0,141233.0,253858.0
12-04 10:11:20,1.087,0.084,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2663849984.0,865775616.0,1470517248.0,28618932224.0,144395.0,259443.0
12-04 10:11:21,1.503,0.167,98.331,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2663849984.0,865775616.0,1470517248.0,28618932224.0,147171.0,264232.0
12-04 10:11:22,1.423,0.167,98.326,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2663849984.0,865775616.0,1470517248.0,28618932224.0,143763.0,258291.0
12-04 10:11:23,1.835,0.334,97.748,0.0,0.0,0.083,0.0,61440.0,0.0,4.0,2663845888.0,865775616.0,1470521344.0,28618932224.0,161473.0,276214.0
12-04 10:11:24,1.671,0.251,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663845888.0,865775616.0,1470521344.0,28618932224.0,146479.0,263266.0
12-04 10:11:25,1.671,0.251,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,145354.0,261271.0
12-04 10:11:26,2.347,0.168,97.485,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,141186.0,253602.0
12-04 10:11:27,1.669,0.0,98.331,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,145973.0,262444.0
12-04 10:11:28,1.503,0.334,97.913,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,163041.0,279210.0
12-04 10:11:29,1.835,0.167,97.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,146614.0,261926.0
12-04 10:11:30,1.921,0.167,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,144987.0,260410.0
12-04 10:11:31,0.836,0.167,98.913,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2663968768.0,865775616.0,1470525440.0,28618805248.0,144631.0,259567.0
12-04 10:11:32,2.415,0.333,97.252,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2665066496.0,865775616.0,1470529536.0,28617703424.0,144418.0,259524.0
12-04 10:11:33,2.176,0.251,97.573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2664980480.0,865775616.0,1470529536.0,28617789440.0,142996.0,256804.0
12-04 10:11:34,1.004,0.084,98.661,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2665107456.0,865775616.0,1470529536.0,28617662464.0,146646.0,263678.0
12-04 10:11:35,1.253,0.167,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665074688.0,865775616.0,1470529536.0,28617695232.0,145209.0,260724.0
12-04 10:11:36,1.002,0.501,98.497,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2665234432.0,865775616.0,1470529536.0,28617535488.0,147549.0,263980.0
12-04 10:11:37,1.253,0.167,98.496,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2665234432.0,865775616.0,1470529536.0,28617535488.0,144787.0,259912.0
12-04 10:11:38,1.418,0.417,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2665234432.0,865775616.0,1470529536.0,28617535488.0,144618.0,259847.0
12-04 10:11:39,1.504,0.251,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665234432.0,865775616.0,1470529536.0,28617535488.0,146465.0,263120.0
12-04 10:11:40,1.918,0.167,97.665,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2665230336.0,865775616.0,1470533632.0,28617535488.0,144621.0,259495.0
12-04 10:11:41,1.087,0.167,98.662,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2665230336.0,865775616.0,1470533632.0,28617535488.0,165863.0,282652.0
12-04 10:11:42,2.581,0.167,97.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665230336.0,865775616.0,1470533632.0,28617535488.0,141886.0,254815.0
12-04 10:11:43,1.005,0.335,98.576,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665230336.0,865775616.0,1470533632.0,28617535488.0,146423.0,263141.0
12-04 10:11:44,1.339,0.084,98.494,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2665263104.0,865775616.0,1470533632.0,28617502720.0,143508.0,257831.0
12-04 10:11:45,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2665357312.0,865775616.0,1470533632.0,28617408512.0,147216.0,264503.0
12-04 10:11:46,1.414,0.250,98.087,0.166,0.0,0.083,0.0,81920.0,0.0,7.0,2665349120.0,865775616.0,1470533632.0,28617416704.0,144019.0,259056.0
12-04 10:11:47,1.763,0.084,98.069,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665349120.0,865775616.0,1470533632.0,28617416704.0,142089.0,255994.0
12-04 10:11:48,1.087,0.334,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665349120.0,865775616.0,1470533632.0,28617416704.0,146442.0,262231.0
12-04 10:11:49,1.256,0.251,98.492,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2665345024.0,865775616.0,1470537728.0,28617416704.0,146827.0,263795.0
12-04 10:11:50,1.750,0.333,97.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2665345024.0,865775616.0,1470537728.0,28617416704.0,146135.0,262136.0
12-04 10:11:51,1.086,0.167,98.663,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2665345024.0,865775616.0,1470537728.0,28617416704.0,144077.0,258767.0
12-04 10:11:52,1.418,0.250,97.915,0.334,0.0,0.083,0.0,53248.0,0.0,9.0,2665910272.0,865775616.0,1470537728.0,28616851456.0,146565.0,263406.0
12-04 10:11:53,1.253,0.251,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665852928.0,865775616.0,1470537728.0,28616908800.0,161163.0,275922.0
12-04 10:11:54,2.583,0.250,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665979904.0,865775616.0,1470537728.0,28616781824.0,143321.0,257457.0
12-04 10:11:55,2.263,0.084,97.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665979904.0,865775616.0,1470537728.0,28616781824.0,145280.0,259024.0
12-04 10:11:56,1.003,0.167,98.747,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2665979904.0,865775616.0,1470537728.0,28616781824.0,145675.0,261824.0
12-04 10:11:57,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665975808.0,865775616.0,1470541824.0,28616781824.0,144641.0,260025.0
12-04 10:11:58,1.501,0.167,98.082,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2665975808.0,865775616.0,1470541824.0,28616781824.0,145193.0,261312.0
12-04 10:11:59,1.665,0.416,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665975808.0,865775616.0,1470541824.0,28616781824.0,147194.0,262771.0
12-04 10:12:00,1.345,0.168,98.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665975808.0,865775616.0,1470541824.0,28616781824.0,144634.0,259626.0
12-04 10:12:01,1.251,0.250,98.415,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2665971712.0,865775616.0,1470545920.0,28616781824.0,145279.0,260948.0
12-04 10:12:02,1.252,0.167,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666098688.0,865775616.0,1470545920.0,28616654848.0,145135.0,260412.0
12-04 10:12:03,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666098688.0,865775616.0,1470545920.0,28616654848.0,146034.0,262312.0
12-04 10:12:04,2.096,0.084,97.653,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2666098688.0,865775616.0,1470545920.0,28616654848.0,144506.0,258373.0
12-04 10:12:05,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666094592.0,865775616.0,1470550016.0,28616654848.0,162489.0,277380.0
12-04 10:12:06,1.418,0.167,98.332,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2666094592.0,865775616.0,1470550016.0,28616654848.0,147815.0,264636.0
12-04 10:12:07,1.336,0.334,98.331,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2666094592.0,865775616.0,1470550016.0,28616654848.0,146351.0,261800.0
12-04 10:12:08,2.745,0.499,96.589,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2666086400.0,865775616.0,1470550016.0,28616663040.0,141575.0,253312.0
12-04 10:12:09,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2666086400.0,865775616.0,1470550016.0,28616663040.0,147329.0,263533.0
12-04 10:12:10,1.668,0.250,97.915,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2666467328.0,865775616.0,1470550016.0,28616282112.0,161949.0,276303.0
12-04 10:12:11,1.751,0.167,97.998,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2666590208.0,865775616.0,1470554112.0,28616155136.0,146757.0,262823.0
12-04 10:12:12,2.002,0.417,97.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2666713088.0,865775616.0,1470554112.0,28616032256.0,145980.0,261181.0
12-04 10:12:13,1.590,0.251,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666717184.0,865775616.0,1470554112.0,28616028160.0,146017.0,261267.0
12-04 10:12:14,1.089,0.168,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666971136.0,865775616.0,1470554112.0,28615774208.0,147426.0,264594.0
12-04 10:12:15,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667098112.0,865775616.0,1470554112.0,28615647232.0,142815.0,256530.0
12-04 10:12:16,2.005,0.084,97.744,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2667098112.0,865775616.0,1470554112.0,28615647232.0,144193.0,258992.0
12-04 10:12:17,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667732992.0,865775616.0,1470554112.0,28615012352.0,144983.0,260405.0
12-04 10:12:18,2.419,0.250,97.248,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2667728896.0,865775616.0,1470558208.0,28615012352.0,142127.0,255137.0
12-04 10:12:19,1.423,0.251,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2667728896.0,865775616.0,1470558208.0,28615012352.0,144264.0,258962.0
12-04 10:12:20,1.254,0.251,98.411,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,2667728896.0,865775616.0,1470558208.0,28615012352.0,146351.0,262886.0
12-04 10:12:21,1.003,0.167,98.830,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2667728896.0,865775616.0,1470558208.0,28615012352.0,147362.0,263241.0
12-04 10:12:22,1.091,0.084,98.574,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2667982848.0,865775616.0,1470558208.0,28614758400.0,145241.0,260888.0
12-04 10:12:23,1.501,0.167,98.249,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2668363776.0,865775616.0,1470558208.0,28614377472.0,166161.0,283045.0
12-04 10:12:24,1.004,0.084,98.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2668363776.0,865775616.0,1470558208.0,28614377472.0,146501.0,262861.0
12-04 10:12:25,1.753,0.250,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2668363776.0,865775616.0,1470558208.0,28614377472.0,145279.0,260985.0
12-04 10:12:26,3.586,0.250,96.080,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2668363776.0,865775616.0,1470558208.0,28614377472.0,138683.0,248966.0
12-04 10:12:27,2.165,0.333,97.419,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2668359680.0,865775616.0,1470562304.0,28614377472.0,145719.0,261675.0
12-04 10:12:28,1.419,0.083,98.247,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2668359680.0,865775616.0,1470562304.0,28614377472.0,162364.0,277951.0
12-04 10:12:29,1.672,0.084,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2668359680.0,865775616.0,1470562304.0,28614377472.0,146296.0,261024.0
12-04 10:12:30,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2668359680.0,865775616.0,1470562304.0,28614377472.0,145192.0,260522.0
12-04 10:12:31,0.921,0.084,98.996,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2668355584.0,865775616.0,1470566400.0,28614377472.0,145416.0,261507.0
12-04 10:12:32,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669076480.0,865775616.0,1470566400.0,28613656576.0,146228.0,262503.0
12-04 10:12:33,1.836,0.334,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2668990464.0,865775616.0,1470566400.0,28613742592.0,146687.0,263583.0
12-04 10:12:34,1.923,0.167,97.826,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2668990464.0,865775616.0,1470566400.0,28613742592.0,146429.0,262925.0
12-04 10:12:35,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2668986368.0,865775616.0,1470570496.0,28613742592.0,146420.0,261130.0
12-04 10:12:36,2.087,0.417,97.496,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2687078400.0,865775616.0,1470570496.0,28595650560.0,150843.0,266628.0
12-04 10:12:37,4.599,1.171,93.980,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2688843776.0,865775616.0,1470599168.0,28593856512.0,226927.0,337567.0
12-04 10:12:38,2.594,0.251,96.318,0.753,0.0,0.084,0.0,0.0,0.0,0.0,2692775936.0,865775616.0,1470603264.0,28589920256.0,256005.0,358932.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-34.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-34",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,1.085,0.220,98.645,0.021,0.0,0.029,2232.838,519052.508,0.388,2.435,2291490816.0,846422016.0,6566977536.0,23914184704.0,0.0,0.0
12-04 09:35:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291048448.0,846422016.0,6566981632.0,23914622976.0,5321.0,5437.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291048448.0,846422016.0,6566981632.0,23914622976.0,6318.0,6673.0
12-04 09:35:36,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291519488.0,846422016.0,6566981632.0,23914151936.0,5450.0,5327.0
12-04 09:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,7.0,2291429376.0,846422016.0,6566981632.0,23914242048.0,4460.0,3801.0
12-04 09:35:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291544064.0,846422016.0,6566981632.0,23914127360.0,44716.0,63497.0
12-04 09:35:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,12.0,2291560448.0,846422016.0,6566981632.0,23914110976.0,22464.0,22265.0
12-04 09:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291560448.0,846422016.0,6566981632.0,23914110976.0,5189.0,5142.0
12-04 09:35:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291556352.0,846422016.0,6566985728.0,23914110976.0,22953.0,22906.0
12-04 09:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2291556352.0,846422016.0,6566985728.0,23914110976.0,5261.0,5195.0
12-04 09:35:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291556352.0,846422016.0,6566985728.0,23914110976.0,5214.0,5058.0
12-04 09:35:44,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291556352.0,846422016.0,6566985728.0,23914110976.0,4596.0,3978.0
12-04 09:35:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2291556352.0,846422016.0,6566985728.0,23914110976.0,5768.0,6317.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291507200.0,846422016.0,6566985728.0,23914160128.0,5300.0,4860.0
12-04 09:35:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2291490816.0,846422016.0,6566985728.0,23914176512.0,7316.0,8674.0
12-04 09:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291486720.0,846422016.0,6566989824.0,23914176512.0,5250.0,5212.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291486720.0,846422016.0,6566989824.0,23914176512.0,5125.0,4949.0
12-04 09:35:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291486720.0,846422016.0,6566989824.0,23914176512.0,5768.0,5782.0
12-04 09:35:51,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2291494912.0,846422016.0,6566989824.0,23914168320.0,3740.0,2603.0
12-04 09:35:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2291494912.0,846422016.0,6566989824.0,23914168320.0,5998.0,6629.0
12-04 09:35:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291494912.0,846422016.0,6566989824.0,23914168320.0,7183.0,6926.0
12-04 09:35:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291494912.0,846422016.0,6566989824.0,23914168320.0,22654.0,22592.0
12-04 09:35:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291494912.0,846422016.0,6566989824.0,23914168320.0,6588.0,7329.0
12-04 09:35:56,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291695616.0,846422016.0,6566989824.0,23913967616.0,23651.0,24227.0
12-04 09:35:57,0.083,0.083,99.583,0.167,0.0,0.083,0.0,126976.0,0.0,19.0,2291695616.0,846422016.0,6567964672.0,23912992768.0,1217259.0,63233.0
12-04 09:35:58,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291695616.0,846422016.0,6569852928.0,23911104512.0,2158365.0,129042.0
12-04 09:35:59,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2291597312.0,846422016.0,6571728896.0,23909326848.0,2145697.0,116839.0
12-04 09:36:00,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291613696.0,846422016.0,6573617152.0,23907422208.0,2167319.0,113772.0
12-04 09:36:01,0.500,0.250,99.084,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291671040.0,846422016.0,6575497216.0,23905484800.0,2158822.0,109750.0
12-04 09:36:02,0.084,0.084,99.664,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2291568640.0,846422016.0,6577360896.0,23903723520.0,2170716.0,118956.0
12-04 09:36:03,0.251,0.084,99.331,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2291707904.0,846422016.0,6579286016.0,23901659136.0,2106922.0,116338.0
12-04 09:36:04,0.250,0.334,99.165,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2291875840.0,846422016.0,6581149696.0,23899627520.0,2210391.0,117758.0
12-04 09:36:05,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291974144.0,846422016.0,6583050240.0,23897628672.0,2098555.0,112380.0
12-04 09:36:06,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292011008.0,846422016.0,6584934400.0,23895707648.0,2224969.0,115027.0
12-04 09:36:07,0.083,0.167,99.499,0.0,0.0,0.250,0.0,90112.0,0.0,7.0,2292019200.0,846422016.0,6586806272.0,23893827584.0,2084831.0,122992.0
12-04 09:36:08,0.167,0.084,99.498,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292125696.0,846422016.0,6588731392.0,23891795968.0,2233895.0,118251.0
12-04 09:36:09,0.334,0.251,99.165,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2292219904.0,846422016.0,6590590976.0,23889842176.0,2063296.0,113676.0
12-04 09:36:10,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292060160.0,846422016.0,6592495616.0,23888097280.0,2249742.0,118484.0
12-04 09:36:11,0.084,0.168,99.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292219904.0,846422016.0,6594367488.0,23886065664.0,2090477.0,108717.0
12-04 09:36:12,0.167,0.083,99.583,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2292240384.0,846422016.0,6596251648.0,23884161024.0,2235162.0,134579.0
12-04 09:36:13,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292293632.0,846422016.0,6598119424.0,23882240000.0,2085324.0,117052.0
12-04 09:36:14,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292563968.0,846422016.0,6600040448.0,23880048640.0,2190764.0,116840.0
12-04 09:36:15,0.084,0.168,99.330,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2292588544.0,846422016.0,6601920512.0,23878144000.0,2198988.0,111665.0
12-04 09:36:16,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292731904.0,846422016.0,6603612160.0,23876308992.0,1956568.0,115772.0
12-04 09:36:17,0.250,0.167,99.416,0.0,0.0,0.167,0.0,102400.0,0.0,6.0,2292711424.0,846422016.0,6605725696.0,23874215936.0,2356112.0,128136.0
12-04 09:36:18,0.334,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292641792.0,846422016.0,6607605760.0,23872405504.0,2107400.0,118498.0
12-04 09:36:19,0.250,0.167,99.332,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2292674560.0,846422016.0,6609477632.0,23870500864.0,2192040.0,117866.0
12-04 09:36:20,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292772864.0,846422016.0,6611378176.0,23868502016.0,2127560.0,108442.0
12-04 09:36:21,0.417,0.250,98.916,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2292719616.0,846422016.0,6613225472.0,23866707968.0,2190893.0,117010.0
12-04 09:36:22,0.083,0.250,99.583,0.0,0.0,0.083,0.0,102400.0,0.0,6.0,2292809728.0,846422016.0,6615158784.0,23864684544.0,2117077.0,126911.0
12-04 09:36:23,0.500,0.167,99.084,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2292834304.0,846422016.0,6617038848.0,23862779904.0,2223210.0,119479.0
12-04 09:36:24,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292748288.0,846422016.0,6618918912.0,23860985856.0,2157290.0,110291.0
12-04 09:36:25,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292891648.0,846422016.0,6620823552.0,23858937856.0,2157166.0,112016.0
12-04 09:36:26,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292936704.0,846422016.0,6622683136.0,23857033216.0,2185094.0,135332.0
12-04 09:36:27,0.084,0.335,99.330,0.168,0.0,0.084,0.0,57151488.0,0.0,67.0,2292969472.0,846422016.0,6624587776.0,23855095808.0,2088735.0,119026.0
12-04 09:36:28,0.251,0.251,99.415,0.0,0.0,0.084,0.0,90112.0,0.0,7.0,2293010432.0,846422016.0,6626615296.0,23853027328.0,2176759.0,113240.0
12-04 09:36:29,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292899840.0,846422016.0,6628519936.0,23851233280.0,2202406.0,119678.0
12-04 09:36:30,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292932608.0,846422016.0,6630391808.0,23849328640.0,2136994.0,112056.0
12-04 09:36:31,0.084,0.501,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293137408.0,846422016.0,6632251392.0,23847264256.0,2169462.0,116475.0
12-04 09:36:32,0.334,0.251,99.331,0.0,0.0,0.084,0.0,94208.0,0.0,12.0,2293002240.0,846422016.0,6634131456.0,23845519360.0,2171798.0,119507.0
12-04 09:36:33,0.335,0.084,99.497,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2293137408.0,846422016.0,6636077056.0,23843438592.0,2156720.0,113901.0
12-04 09:36:34,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293256192.0,846422016.0,6637957120.0,23841439744.0,2156455.0,115588.0
12-04 09:36:35,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293248000.0,846422016.0,6639767552.0,23839637504.0,2030620.0,108122.0
12-04 09:36:36,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293534720.0,846422016.0,6641729536.0,23837388800.0,2269245.0,130337.0
12-04 09:36:37,0.251,0.167,99.415,0.084,0.0,0.084,0.0,102400.0,0.0,6.0,2293563392.0,846422016.0,6643625984.0,23835463680.0,2171319.0,118281.0
12-04 09:36:38,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293600256.0,846422016.0,6645493760.0,23833559040.0,2170065.0,117270.0
12-04 09:36:39,0.167,0.167,99.415,0.084,0.0,0.167,0.0,20480.0,0.0,3.0,2293850112.0,846422016.0,6647402496.0,23831400448.0,2157684.0,110519.0
12-04 09:36:40,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2293850112.0,846422016.0,6649262080.0,23829540864.0,2096329.0,111955.0
12-04 09:36:41,0.084,0.334,99.248,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2293817344.0,846422016.0,6651133952.0,23827701760.0,2144574.0,114257.0
12-04 09:36:42,0.250,0.083,99.583,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2293936128.0,846422016.0,6653046784.0,23825670144.0,2148632.0,122756.0
12-04 09:36:43,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293936128.0,846422016.0,6654951424.0,23823765504.0,2204984.0,124581.0
12-04 09:36:44,0.167,0.334,99.165,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2293952512.0,846422016.0,6656856064.0,23821844480.0,2181149.0,116775.0
12-04 09:36:45,0.168,0.0,99.581,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294136832.0,846422016.0,6658736128.0,23819780096.0,2180352.0,115074.0
12-04 09:36:46,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2294120448.0,846422016.0,6660624384.0,23817908224.0,2095306.0,112779.0
12-04 09:36:47,0.251,0.251,99.332,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2294067200.0,846422016.0,6662455296.0,23816130560.0,2221230.0,117169.0
12-04 09:36:48,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294251520.0,846422016.0,6664335360.0,23814066176.0,2053685.0,110277.0
12-04 09:36:49,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294403072.0,846422016.0,6666231808.0,23812018176.0,2168106.0,112871.0
12-04 09:36:50,0.251,0.251,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2294456320.0,846422016.0,6668177408.0,23810019328.0,2253475.0,121225.0
12-04 09:36:51,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294501376.0,846422016.0,6670036992.0,23808114688.0,2177614.0,141079.0
12-04 09:36:52,0.250,0.167,99.332,0.0,0.0,0.250,0.0,106496.0,0.0,6.0,2294378496.0,846422016.0,6671937536.0,23806337024.0,2104147.0,114190.0
12-04 09:36:53,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294407168.0,846422016.0,6673829888.0,23804416000.0,2196416.0,128473.0
12-04 09:36:54,0.251,0.167,99.498,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2294411264.0,846422016.0,6675857408.0,23802384384.0,2177773.0,112561.0
12-04 09:36:55,0.416,0.416,99.001,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294435840.0,846422016.0,6677737472.0,23800479744.0,2158952.0,115584.0
12-04 09:36:56,0.500,0.250,98.832,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2295037952.0,846422016.0,6679633920.0,23797981184.0,2131722.0,128299.0
12-04 09:36:57,0.084,0.167,99.499,0.0,0.0,0.251,0.0,56619008.0,0.0,63.0,2294620160.0,846422016.0,6680625152.0,23797407744.0,1019323.0,60783.0
12-04 09:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294620160.0,846422016.0,6680625152.0,23797407744.0,4696.0,4136.0
12-04 09:36:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294620160.0,846422016.0,6680625152.0,23797407744.0,6086.0,4339.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294620160.0,846422016.0,6680625152.0,23797407744.0,6010.0,6427.0
12-04 09:37:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294611968.0,846422016.0,6680633344.0,23797407744.0,6371.0,6663.0
12-04 09:37:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,110592.0,0.0,10.0,2294611968.0,846422016.0,6680633344.0,23797407744.0,5155.0,5146.0
12-04 09:37:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2294611968.0,846422016.0,6680633344.0,23797407744.0,4686.0,3934.0
12-04 09:37:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294611968.0,846422016.0,6680633344.0,23797407744.0,3882.0,2900.0
12-04 09:37:05,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2294284288.0,846422016.0,6682865664.0,23795503104.0,2451835.0,128210.0
12-04 09:37:06,0.417,0.500,98.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294743040.0,846422016.0,6684946432.0,23792963584.0,2551158.0,128401.0
12-04 09:37:07,0.167,0.167,99.582,0.084,0.0,0.0,0.0,135168.0,0.0,17.0,2294460416.0,846422016.0,6687657984.0,23790534656.0,2867604.0,160304.0
12-04 09:37:08,0.334,0.500,98.916,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2294620160.0,846422016.0,6689816576.0,23788216320.0,2752664.0,140621.0
12-04 09:37:09,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2294710272.0,846422016.0,6692106240.0,23785836544.0,2574377.0,124269.0
12-04 09:37:10,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294898688.0,846422016.0,6694346752.0,23783407616.0,2571103.0,129312.0
12-04 09:37:11,0.251,0.167,99.248,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2295009280.0,846422016.0,6696775680.0,23780868096.0,2863868.0,147834.0
12-04 09:37:12,0.084,0.251,99.497,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2294960128.0,846422016.0,6698983424.0,23778709504.0,2511146.0,131815.0
12-04 09:37:13,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2295107584.0,846422016.0,6701551616.0,23775993856.0,2768758.0,137969.0
12-04 09:37:14,0.251,0.334,99.081,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2295046144.0,846422016.0,6703771648.0,23773835264.0,2605790.0,134831.0
12-04 09:37:15,0.251,0.251,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2295181312.0,846422016.0,6706176000.0,23771295744.0,2832450.0,147499.0
12-04 09:37:16,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294738944.0,846422016.0,6708584448.0,23769329664.0,2592929.0,130512.0
12-04 09:37:17,0.167,0.418,99.248,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2294800384.0,846422016.0,6710992896.0,23766859776.0,2737793.0,140123.0
12-04 09:37:18,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295050240.0,846422016.0,6713094144.0,23764508672.0,2556990.0,127390.0
12-04 09:37:19,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294927360.0,846422016.0,6715580416.0,23762145280.0,2816179.0,141709.0
12-04 09:37:20,0.251,0.251,99.247,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2294988800.0,846422016.0,6718058496.0,23759605760.0,2825695.0,144753.0
12-04 09:37:21,0.334,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294976512.0,846422016.0,6720356352.0,23757320192.0,2541519.0,131010.0
12-04 09:37:22,0.251,0.168,99.414,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2295218176.0,846422016.0,6722686976.0,23754747904.0,2638764.0,138435.0
12-04 09:37:23,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2295263232.0,846422016.0,6725038080.0,23752351744.0,2777885.0,145423.0
12-04 09:37:24,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295386112.0,846422016.0,6727581696.0,23749685248.0,2808659.0,141091.0
12-04 09:37:25,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295439360.0,846422016.0,6729863168.0,23747350528.0,2555480.0,125028.0
12-04 09:37:26,0.251,0.251,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2295410688.0,846422016.0,6732136448.0,23745105920.0,2598673.0,147824.0
12-04 09:37:27,0.168,0.084,99.497,0.0,0.0,0.252,0.0,102400.0,0.0,6.0,2295459840.0,846422016.0,6734880768.0,23742312448.0,2919034.0,154857.0
12-04 09:37:28,0.168,0.168,99.497,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2295599104.0,846422016.0,6737027072.0,23740026880.0,2687982.0,140907.0
12-04 09:37:29,0.167,0.250,99.249,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2295635968.0,846422016.0,6739292160.0,23737724928.0,2546085.0,126548.0
12-04 09:37:30,1.088,0.167,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2295746560.0,846422016.0,6741557248.0,23735349248.0,2624138.0,135712.0
12-04 09:37:31,0.334,0.500,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2295857152.0,846422016.0,6743920640.0,23732875264.0,2842843.0,151266.0
12-04 09:37:32,0.335,0.251,99.079,0.167,0.0,0.167,0.0,65327104.0,0.0,70.0,2295738368.0,846422016.0,6746435584.0,23730479104.0,2739280.0,142618.0
12-04 09:37:33,0.251,0.167,99.248,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2295857152.0,846422016.0,6748753920.0,23728041984.0,2563290.0,130569.0
12-04 09:37:34,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295910400.0,846422016.0,6751019008.0,23725723648.0,2593447.0,126932.0
12-04 09:37:35,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2296274944.0,846422016.0,6753398784.0,23722979328.0,2908624.0,141853.0
12-04 09:37:36,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2295095296.0,846422016.0,6755909632.0,23721648128.0,2683042.0,137873.0
12-04 09:37:37,0.251,0.168,99.497,0.0,0.0,0.084,0.0,139264.0,0.0,9.0,2295160832.0,846422016.0,6758203392.0,23719288832.0,2559960.0,134486.0
12-04 09:37:38,0.501,0.084,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2295357440.0,846422016.0,6760435712.0,23716859904.0,2568743.0,132296.0
12-04 09:37:39,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2295365632.0,846422016.0,6762778624.0,23714508800.0,2756698.0,177210.0
12-04 09:37:40,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295459840.0,846422016.0,6765191168.0,23712002048.0,2771581.0,146267.0
12-04 09:37:41,0.251,0.084,99.248,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2295451648.0,846422016.0,6767587328.0,23709614080.0,2659711.0,138581.0
12-04 09:37:42,0.167,0.167,99.582,0.0,0.0,0.084,0.0,118784.0,0.0,15.0,2295652352.0,846422016.0,6769831936.0,23707168768.0,2611499.0,147981.0
12-04 09:37:43,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2295652352.0,846422016.0,6772211712.0,23704788992.0,2694641.0,137117.0
12-04 09:37:44,0.084,0.168,99.329,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2295894016.0,846422016.0,6774685696.0,23702073344.0,2809988.0,142732.0
12-04 09:37:45,0.167,0.251,99.331,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2295959552.0,846422016.0,6776971264.0,23699722240.0,2679282.0,137001.0
12-04 09:37:46,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295820288.0,846422016.0,6779330560.0,23697502208.0,2559571.0,133631.0
12-04 09:37:47,0.084,0.252,99.581,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2295898112.0,846422016.0,6781648896.0,23695106048.0,2743965.0,137712.0
12-04 09:37:48,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2295934976.0,846422016.0,6784151552.0,23692566528.0,2771097.0,146460.0
12-04 09:37:49,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2296016896.0,846422016.0,6786514944.0,23690121216.0,2723009.0,137173.0
12-04 09:37:50,0.335,0.167,99.331,0.084,0.0,0.084,0.0,24576.0,0.0,3.0,2296180736.0,846422016.0,6788685824.0,23687786496.0,2495443.0,125343.0
12-04 09:37:51,0.084,0.419,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2296209408.0,846422016.0,6791258112.0,23685185536.0,2872363.0,146677.0
12-04 09:37:52,0.167,0.167,99.500,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2296193024.0,846422016.0,6793687040.0,23682772992.0,2611333.0,152631.0
12-04 09:37:53,0.501,0.084,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2296393728.0,846422016.0,6796075008.0,23680184320.0,2693240.0,143342.0
12-04 09:37:54,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2296406016.0,846422016.0,6798348288.0,23677898752.0,2661221.0,139955.0
12-04 09:37:55,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2296229888.0,846422016.0,6800904192.0,23675518976.0,2879206.0,148608.0
12-04 09:37:56,0.334,0.334,98.829,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2297024512.0,846422016.0,6803165184.0,23672463360.0,2705456.0,165389.0
12-04 09:37:57,0.168,0.251,99.414,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2296713216.0,846422016.0,6805524480.0,23670415360.0,2529371.0,129472.0
12-04 09:37:58,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2297122816.0,846422016.0,6807752704.0,23667777536.0,2612983.0,134065.0
12-04 09:37:59,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297151488.0,846422016.0,6810292224.0,23665209344.0,2934579.0,167110.0
12-04 09:38:00,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2297344000.0,846422016.0,6812782592.0,23662526464.0,2690368.0,135027.0
12-04 09:38:01,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2297331712.0,846422016.0,6815080448.0,23660240896.0,2546826.0,131466.0
12-04 09:38:02,0.418,0.251,98.997,0.167,0.0,0.167,0.0,63590400.0,0.0,69.0,2297344000.0,846422016.0,6817353728.0,23657955328.0,2579815.0,129826.0
12-04 09:38:03,0.168,0.251,99.330,0.0,0.0,0.251,0.0,7626752.0,0.0,9.0,2297495552.0,846422016.0,6819631104.0,23655526400.0,2872171.0,150007.0
12-04 09:38:04,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2297434112.0,846422016.0,6822232064.0,23652986880.0,2752283.0,141143.0
12-04 09:38:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2297503744.0,846422016.0,6822543360.0,23652605952.0,199203.0,15899.0
12-04 09:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,6629.0,6567.0
12-04 09:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,135168.0,0.0,10.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,7172.0,5422.0
12-04 09:38:08,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,5872.0,5466.0
12-04 09:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,5857.0,5080.0
12-04 09:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,5838.0,5308.0
12-04 09:38:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,6688.0,6830.0
12-04 09:38:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2297745408.0,846422016.0,6823444480.0,23651463168.0,1223027.0,76725.0
12-04 09:38:13,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2297536512.0,846422016.0,6825955328.0,23649161216.0,2742737.0,146987.0
12-04 09:38:14,0.168,0.168,99.329,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2297774080.0,846422016.0,6828703744.0,23646175232.0,3401880.0,160180.0
12-04 09:38:15,0.418,0.084,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2297651200.0,846422016.0,6831427584.0,23643574272.0,2874018.0,139411.0
12-04 09:38:16,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2298810368.0,846422016.0,6834290688.0,23639552000.0,3442016.0,156979.0
12-04 09:38:17,0.334,0.250,99.166,0.0,0.0,0.250,0.0,118784.0,0.0,14.0,2298437632.0,846422016.0,6837133312.0,23637082112.0,3009106.0,152753.0
12-04 09:38:18,0.0,0.167,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298556416.0,846422016.0,6840188928.0,23633907712.0,3400428.0,166034.0
12-04 09:38:19,0.167,0.167,98.666,0.834,0.0,0.167,0.0,24109056.0,0.0,31.0,2298478592.0,846422016.0,6842568704.0,23631605760.0,3040630.0,148569.0
12-04 09:38:20,0.336,0.084,99.497,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2298593280.0,846422016.0,6845501440.0,23628558336.0,3252214.0,172745.0
12-04 09:38:21,0.168,0.419,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298757120.0,846422016.0,6848241664.0,23625654272.0,3137290.0,151571.0
12-04 09:38:22,0.334,0.334,99.164,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2298683392.0,846422016.0,6851108864.0,23622860800.0,3289506.0,161473.0
12-04 09:38:23,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2298929152.0,846422016.0,6853910528.0,23619813376.0,3165526.0,159181.0
12-04 09:38:24,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298970112.0,846422016.0,6856966144.0,23616716800.0,3403082.0,163493.0
12-04 09:38:25,0.334,0.418,98.913,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2299084800.0,846422016.0,6859612160.0,23613956096.0,3130593.0,151075.0
12-04 09:38:26,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2299002880.0,846422016.0,6862495744.0,23611154432.0,3216045.0,180461.0
12-04 09:38:27,0.251,0.168,99.497,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2299158528.0,846422016.0,6865133568.0,23608360960.0,3052385.0,151361.0
12-04 09:38:28,0.084,0.252,99.413,0.0,0.0,0.252,0.0,49152.0,0.0,4.0,2299084800.0,846422016.0,6868127744.0,23605440512.0,3327386.0,158686.0
12-04 09:38:29,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299224064.0,846422016.0,6870798336.0,23602630656.0,3178296.0,153516.0
12-04 09:38:30,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299437056.0,846422016.0,6874013696.0,23599202304.0,3378296.0,155294.0
12-04 09:38:31,0.250,0.334,99.082,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2299580416.0,846422016.0,6876712960.0,23596359680.0,3170297.0,155012.0
12-04 09:38:32,0.418,0.167,99.164,0.0,0.0,0.251,0.0,65536.0,0.0,3.0,2299469824.0,846422016.0,6879457280.0,23593725952.0,3081062.0,144634.0
12-04 09:38:33,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2299355136.0,846422016.0,6882746368.0,23590551552.0,3497141.0,167551.0
12-04 09:38:34,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2299641856.0,846422016.0,6885269504.0,23587741696.0,3167227.0,145324.0
12-04 09:38:35,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2299564032.0,846422016.0,6887886848.0,23585202176.0,2949377.0,132906.0
12-04 09:38:36,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2300366848.0,846422016.0,6891069440.0,23581216768.0,3379010.0,152369.0
12-04 09:38:37,0.417,0.250,98.999,0.167,0.0,0.167,0.0,118784.0,0.0,9.0,2300149760.0,846422016.0,6893412352.0,23579090944.0,2876116.0,141984.0
12-04 09:38:38,0.417,0.334,98.832,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2300223488.0,846422016.0,6896640000.0,23575789568.0,3569870.0,174963.0
12-04 09:38:39,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2300342272.0,846422016.0,6899142656.0,23573168128.0,3017626.0,156739.0
12-04 09:38:40,0.168,0.168,99.497,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2300440576.0,846422016.0,6902280192.0,23569932288.0,3454501.0,150121.0
12-04 09:38:41,0.251,0.418,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2300342272.0,846422016.0,6905044992.0,23567265792.0,2846098.0,135421.0
12-04 09:38:42,0.168,0.0,99.832,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2300542976.0,846422016.0,6907908096.0,23564201984.0,3426657.0,167783.0
12-04 09:38:43,0.250,0.417,98.916,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2300862464.0,846422016.0,6910922752.0,23560867840.0,3234984.0,161626.0
12-04 09:38:44,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2300911616.0,846422016.0,6913523712.0,23558217728.0,3176098.0,151665.0
12-04 09:38:45,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300985344.0,846422016.0,6916689920.0,23554977792.0,3612593.0,159485.0
12-04 09:38:46,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300997632.0,846422016.0,6919024640.0,23552630784.0,2666535.0,131221.0
12-04 09:38:47,0.417,0.250,99.166,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2301100032.0,846422016.0,6921515008.0,23550038016.0,3262913.0,155199.0
12-04 09:38:48,0.334,0.501,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300628992.0,846422016.0,6924742656.0,23547281408.0,3236720.0,167510.0
12-04 09:38:49,0.334,0.334,99.164,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2300702720.0,846422016.0,6927859712.0,23544090624.0,3260106.0,167232.0
12-04 09:38:50,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2300813312.0,846422016.0,6930542592.0,23541297152.0,3269292.0,157088.0
12-04 09:38:51,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2300559360.0,846422016.0,6933463040.0,23538630656.0,3106463.0,148669.0
12-04 09:38:52,0.0,0.251,99.666,0.0,0.0,0.084,0.0,40091648.0,0.0,48.0,2301034496.0,846422016.0,6935990272.0,23535628288.0,3200652.0,182429.0
12-04 09:38:53,0.167,0.251,99.415,0.0,0.0,0.167,0.0,55234560.0,0.0,63.0,2300985344.0,846422016.0,6938767360.0,23532900352.0,3093844.0,168674.0
12-04 09:38:54,0.167,0.251,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2301054976.0,846422016.0,6941650944.0,23529947136.0,3386127.0,161851.0
12-04 09:38:55,0.335,0.251,99.162,0.084,0.0,0.168,0.0,20480.0,0.0,3.0,2301087744.0,846422016.0,6944428032.0,23527137280.0,3229165.0,157647.0
12-04 09:38:56,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2301296640.0,846422016.0,6947454976.0,23523901440.0,3200294.0,169513.0
12-04 09:38:57,0.500,0.250,99.083,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2301280256.0,846422016.0,6950060032.0,23521312768.0,3165467.0,162760.0
12-04 09:38:58,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2301231104.0,846422016.0,6953156608.0,23518265344.0,3320367.0,159200.0
12-04 09:38:59,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301415424.0,846422016.0,6955892736.0,23515344896.0,3082203.0,156351.0
12-04 09:39:00,0.334,0.334,98.997,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2301628416.0,846422016.0,6958776320.0,23512248320.0,3195001.0,160788.0
12-04 09:39:01,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2301550592.0,846422016.0,6961553408.0,23509549056.0,3226684.0,168146.0
12-04 09:39:02,0.251,0.335,99.330,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2301534208.0,846422016.0,6964695040.0,23506423808.0,3339459.0,159545.0
12-04 09:39:03,0.334,0.500,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2301657088.0,846422016.0,6967238656.0,23503757312.0,3144314.0,161589.0
12-04 09:39:04,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2301812736.0,846422016.0,6970195968.0,23500644352.0,3299275.0,156146.0
12-04 09:39:05,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2301796352.0,846422016.0,6972956672.0,23497900032.0,3137758.0,149612.0
12-04 09:39:06,0.335,0.084,99.162,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2301947904.0,846422016.0,6975852544.0,23494852608.0,3348716.0,164595.0
12-04 09:39:07,0.583,0.500,98.751,0.0,0.0,0.167,0.0,73728.0,0.0,7.0,2301931520.0,846422016.0,6978678784.0,23492042752.0,3072527.0,152299.0
12-04 09:39:08,0.417,0.417,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302033920.0,846422016.0,6981496832.0,23489122304.0,3113053.0,150749.0
12-04 09:39:09,0.417,0.250,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2302062592.0,846422016.0,6984421376.0,23486169088.0,3338698.0,181328.0
12-04 09:39:10,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302124032.0,846422016.0,6987517952.0,23483011072.0,3499368.0,168739.0
12-04 09:39:11,0.418,0.084,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2302033920.0,846422016.0,6989942784.0,23480676352.0,2902356.0,158646.0
12-04 09:39:12,0.167,0.084,99.414,0.167,0.0,0.167,0.0,110592.0,0.0,8.0,2302124032.0,846422016.0,6992646144.0,23477882880.0,2641809.0,112707.0
12-04 09:39:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302091264.0,846422016.0,6992646144.0,23477915648.0,4926.0,3464.0
12-04 09:39:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302087168.0,846422016.0,6992650240.0,23477915648.0,9415.0,8351.0
12-04 09:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2302087168.0,846422016.0,6992650240.0,23477915648.0,5410.0,5302.0
12-04 09:39:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302222336.0,846422016.0,6992650240.0,23477780480.0,5314.0,5042.0
12-04 09:39:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2302087168.0,846422016.0,6992650240.0,23477915648.0,5284.0,5262.0
12-04 09:39:18,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2302087168.0,846422016.0,6992650240.0,23477915648.0,24187.0,24994.0
12-04 09:39:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302341120.0,846422016.0,6992650240.0,23477661696.0,5964.0,6381.0
12-04 09:39:20,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2302464000.0,846422016.0,6994448384.0,23475740672.0,2355224.0,121197.0
12-04 09:39:21,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2302717952.0,846422016.0,6997114880.0,23472820224.0,2748930.0,120972.0
12-04 09:39:22,0.250,0.167,99.416,0.0,0.0,0.167,0.0,26767360.0,0.0,33.0,2302631936.0,846422016.0,7000281088.0,23469740032.0,3382775.0,170396.0
12-04 09:39:23,0.168,0.168,99.497,0.0,0.0,0.168,0.0,36823040.0,0.0,35.0,2302844928.0,846422016.0,7003480064.0,23466328064.0,3853052.0,162520.0
12-04 09:39:24,0.251,0.167,99.163,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2303131648.0,846422016.0,7006240768.0,23463280640.0,3191337.0,135362.0
12-04 09:39:25,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303053824.0,846422016.0,7009509376.0,23460089856.0,3603187.0,148337.0
12-04 09:39:26,1.085,0.250,98.497,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303352832.0,846422016.0,7012384768.0,23456915456.0,3489405.0,188399.0
12-04 09:39:27,0.167,0.251,99.582,0.0,0.0,0.0,0.0,147456.0,0.0,19.0,2303938560.0,846422016.0,7015497728.0,23453216768.0,3292107.0,156304.0
12-04 09:39:28,0.250,0.250,99.332,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2304020480.0,846422016.0,7018463232.0,23450169344.0,3456736.0,174484.0
12-04 09:39:29,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304045056.0,846422016.0,7021486080.0,23447121920.0,3256367.0,155647.0
12-04 09:39:30,0.418,0.167,98.997,0.167,0.0,0.251,0.0,20480.0,0.0,3.0,2303713280.0,846422016.0,7025262592.0,23443677184.0,4104898.0,175254.0
12-04 09:39:31,0.168,0.336,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304241664.0,846422016.0,7027654656.0,23440756736.0,3017362.0,141331.0
12-04 09:39:32,0.167,0.334,99.331,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2304221184.0,846422016.0,7031246848.0,23437185024.0,3818802.0,183926.0
12-04 09:39:33,0.167,0.417,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304311296.0,846422016.0,7033896960.0,23434444800.0,3020675.0,146077.0
12-04 09:39:34,0.335,0.418,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304237568.0,846422016.0,7037214720.0,23431200768.0,3750048.0,178637.0
12-04 09:39:35,0.334,0.251,99.080,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2304008192.0,846422016.0,7040258048.0,23428386816.0,3405134.0,169714.0
12-04 09:39:36,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2304880640.0,846422016.0,7042977792.0,23424794624.0,3214493.0,152397.0
12-04 09:39:37,0.335,0.335,99.079,0.0,0.0,0.251,0.0,81920.0,0.0,7.0,2304991232.0,846422016.0,7046541312.0,23421120512.0,3703950.0,174742.0
12-04 09:39:38,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2305212416.0,846422016.0,7049224192.0,23418216448.0,3353418.0,153636.0
12-04 09:39:39,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305712128.0,846422016.0,7052279808.0,23414661120.0,3530940.0,170083.0
12-04 09:39:40,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2305536000.0,846422016.0,7055458304.0,23411658752.0,3417523.0,165478.0
12-04 09:39:41,0.418,0.418,98.997,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2305810432.0,846422016.0,7058452480.0,23408390144.0,3550535.0,164824.0
12-04 09:39:42,0.168,0.252,99.497,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2305769472.0,846422016.0,7061651456.0,23405232128.0,3477783.0,158546.0
12-04 09:39:43,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2305830912.0,846422016.0,7064637440.0,23402184704.0,3389629.0,163213.0
12-04 09:39:44,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305904640.0,846422016.0,7067676672.0,23399071744.0,3548591.0,170024.0
12-04 09:39:45,0.335,0.084,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2306007040.0,846422016.0,7070670848.0,23395975168.0,3441958.0,164789.0
12-04 09:39:46,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306076672.0,846422016.0,7073964032.0,23392612352.0,3672155.0,170360.0
12-04 09:39:47,0.168,0.251,99.246,0.084,0.0,0.251,0.0,110592.0,0.0,8.0,2305986560.0,846422016.0,7076831232.0,23389835264.0,3147500.0,151870.0
12-04 09:39:48,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2306109440.0,846422016.0,7080009728.0,23386533888.0,3627723.0,163150.0
12-04 09:39:49,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2306093056.0,846422016.0,7083073536.0,23383486464.0,3521937.0,155702.0
12-04 09:39:50,0.168,0.335,99.330,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2306289664.0,846422016.0,7086194688.0,23380168704.0,3437027.0,152989.0
12-04 09:39:51,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2306453504.0,846422016.0,7089111040.0,23377088512.0,3252334.0,149814.0
12-04 09:39:52,0.334,0.251,99.080,0.0,0.0,0.334,0.0,14794752.0,0.0,22.0,2306576384.0,846422016.0,7092178944.0,23373897728.0,3653171.0,172344.0
12-04 09:39:53,0.167,0.418,98.996,0.167,0.0,0.251,0.0,77819904.0,0.0,76.0,2307047424.0,846422016.0,7095230464.0,23370375168.0,3587243.0,163455.0
12-04 09:39:54,0.250,0.417,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2307051520.0,846422016.0,7098228736.0,23367372800.0,3546593.0,172433.0
12-04 09:39:55,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2306826240.0,846422016.0,7101308928.0,23364517888.0,3026245.0,129745.0
12-04 09:39:56,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307018752.0,846422016.0,7104241664.0,23361392640.0,3466131.0,179743.0
12-04 09:39:57,0.167,0.251,99.415,0.084,0.0,0.084,0.0,98304.0,0.0,8.0,2307108864.0,846422016.0,7107289088.0,23358255104.0,3393886.0,160774.0
12-04 09:39:58,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307190784.0,846422016.0,7110729728.0,23354732544.0,3896007.0,164852.0
12-04 09:39:59,0.168,0.168,99.330,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2307244032.0,846422016.0,7113613312.0,23351795712.0,3344282.0,159989.0
12-04 09:40:00,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307284992.0,846422016.0,7116873728.0,23348494336.0,3559710.0,171170.0
12-04 09:40:01,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307305472.0,846422016.0,7119790080.0,23345557504.0,3374271.0,157866.0
12-04 09:40:02,0.334,0.334,98.832,0.0,0.0,0.500,0.0,94208.0,0.0,14.0,2307436544.0,846422016.0,7122833408.0,23342383104.0,3451246.0,174220.0
12-04 09:40:03,4.177,1.170,94.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336505856.0,846422016.0,7125880832.0,23310266368.0,3587833.0,176027.0
12-04 09:40:04,2.840,0.418,96.575,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2321539072.0,846422016.0,7128866816.0,23322247168.0,3463967.0,177887.0
12-04 09:40:05,0.335,0.251,99.162,0.084,0.0,0.168,0.0,45056.0,0.0,3.0,2321858560.0,846422016.0,7132053504.0,23318740992.0,3637604.0,167356.0
12-04 09:40:06,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321641472.0,846422016.0,7135080448.0,23315931136.0,3194977.0,145492.0
12-04 09:40:07,0.334,0.167,99.415,0.0,0.0,0.084,0.0,1167360.0,0.0,8.0,2321281024.0,846422016.0,7138574336.0,23312797696.0,3652685.0,173695.0
12-04 09:40:08,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321813504.0,846422016.0,7141089280.0,23309750272.0,3251957.0,156288.0
12-04 09:40:09,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2322010112.0,846422016.0,7144464384.0,23306178560.0,3702717.0,192627.0
12-04 09:40:10,0.335,0.168,99.246,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2322038784.0,846422016.0,7147356160.0,23303258112.0,3431345.0,171036.0
12-04 09:40:11,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322231296.0,846422016.0,7150481408.0,23299940352.0,3454510.0,163261.0
12-04 09:40:12,0.334,0.418,99.081,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2322386944.0,846422016.0,7153881088.0,23296385024.0,3503691.0,160777.0
12-04 09:40:13,0.168,0.252,99.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322460672.0,846422016.0,7156609024.0,23293583360.0,3418388.0,158227.0
12-04 09:40:14,4.530,0.839,94.295,0.084,0.0,0.252,0.0,0.0,0.0,0.0,2381926400.0,846422016.0,7159279616.0,23231447040.0,3393045.0,230012.0
12-04 09:40:15,6.975,1.008,91.849,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2445393920.0,846422016.0,7162474496.0,23164784640.0,3529410.0,320063.0
12-04 09:40:16,3.353,0.754,95.474,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2468573184.0,846422016.0,7165644800.0,23138435072.0,3839614.0,351917.0
12-04 09:40:17,27.782,0.921,71.213,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2708639744.0,846422016.0,7168966656.0,22895046656.0,3663373.0,209465.0
12-04 09:40:18,29.667,0.417,69.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2744074240.0,846422016.0,7170478080.0,22858100736.0,2098233.0,165226.0
12-04 09:40:19,1.421,0.084,98.161,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2746163200.0,846422016.0,7173054464.0,22853435392.0,2645879.0,219553.0
12-04 09:40:20,1.506,0.502,97.908,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2748604416.0,846422016.0,7175933952.0,22848114688.0,3863154.0,271889.0
12-04 09:40:21,1.841,0.335,97.657,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2755670016.0,846422016.0,7181582336.0,22835400704.0,5703592.0,295114.0
12-04 09:40:22,1.505,0.334,97.742,0.167,0.0,0.251,0.0,253952.0,0.0,10.0,2765963264.0,846422016.0,7183953920.0,22822735872.0,3469336.0,257179.0
12-04 09:40:23,1.760,0.335,97.737,0.0,0.0,0.168,0.0,91901952.0,0.0,91.0,2783150080.0,846422016.0,7187685376.0,22801817600.0,4004705.0,308950.0
12-04 09:40:24,0.924,0.336,98.657,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2798342144.0,846422016.0,7190548480.0,22783762432.0,3650250.0,275301.0
12-04 09:40:25,1.258,0.168,98.406,0.0,0.0,0.168,0.0,20480.0,0.0,5.0,2798641152.0,846422016.0,7193661440.0,22780350464.0,3702255.0,270963.0
12-04 09:40:26,2.685,0.336,96.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2672467968.0,846422016.0,7196319744.0,22903865344.0,3758715.0,323879.0
12-04 09:40:27,2.748,0.333,96.420,0.167,0.0,0.333,0.0,131072.0,0.0,11.0,2673459200.0,846426112.0,7199907840.0,22899281920.0,3593265.0,273521.0
12-04 09:40:28,1.337,0.334,98.162,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2678095872.0,846426112.0,7202734080.0,22891819008.0,3811907.0,269655.0
12-04 09:40:29,1.925,0.167,97.741,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2684272640.0,846426112.0,7205761024.0,22882615296.0,3586588.0,289448.0
12-04 09:40:30,1.089,0.419,98.409,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2689478656.0,846426112.0,7208951808.0,22874218496.0,3739503.0,276541.0
12-04 09:40:31,1.671,0.418,97.661,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2690306048.0,846426112.0,7211728896.0,22870614016.0,3609500.0,268233.0
12-04 09:40:32,1.504,0.501,97.577,0.167,0.0,0.251,0.0,77824.0,0.0,5.0,2691366912.0,846426112.0,7215079424.0,22866202624.0,3857593.0,296174.0
12-04 09:40:33,1.668,0.417,97.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2693287936.0,846426112.0,7217782784.0,22861578240.0,3394452.0,260904.0
12-04 09:40:34,1.838,0.418,97.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2700685312.0,846426112.0,7221538816.0,22850424832.0,4044358.0,290541.0
12-04 09:40:35,2.343,0.167,97.155,0.0,0.0,0.335,0.0,16384.0,0.0,1.0,2709626880.0,846426112.0,7224025088.0,22838996992.0,3563476.0,283199.0
12-04 09:40:36,1.839,0.167,97.659,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2715721728.0,846426112.0,7227449344.0,22829477888.0,3790841.0,269518.0
12-04 09:40:37,1.838,0.334,97.494,0.167,0.0,0.167,0.0,94208.0,0.0,8.0,2717646848.0,846426112.0,7230115840.0,22824886272.0,3173680.0,242959.0
12-04 09:40:38,1.253,0.334,98.329,0.0,0.0,0.084,0.0,1142784.0,0.0,163.0,2716467200.0,846426112.0,7233519616.0,22822662144.0,4015292.0,296016.0
12-04 09:40:39,1.087,0.167,98.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2717638656.0,846426112.0,7236472832.0,22818537472.0,3582556.0,261079.0
12-04 09:40:40,0.918,0.501,98.497,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2719817728.0,846426112.0,7239614464.0,22813216768.0,3806580.0,286105.0
12-04 09:40:41,1.843,0.168,97.655,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2722574336.0,846426112.0,7242600448.0,22807474176.0,3615053.0,294878.0
12-04 09:40:42,1.171,0.251,98.411,0.167,0.0,0.0,0.0,110592.0,0.0,8.0,2722869248.0,846426112.0,7245656064.0,22804123648.0,3615591.0,266488.0
12-04 09:40:43,1.089,0.251,98.576,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2726473728.0,846426112.0,7248781312.0,22797393920.0,3797755.0,279387.0
12-04 09:40:44,1.500,0.333,97.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2736705536.0,846426112.0,7251849216.0,22784094208.0,3651505.0,287926.0
12-04 09:40:45,1.421,0.418,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2739699712.0,846426112.0,7254810624.0,22778138624.0,3677009.0,261918.0
12-04 09:40:46,1.253,0.418,98.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2743312384.0,846426112.0,7257964544.0,22771372032.0,3606980.0,272572.0
12-04 09:40:47,1.420,0.251,98.079,0.084,0.0,0.167,0.0,90112.0,0.0,7.0,2755641344.0,846426112.0,7261007872.0,22755999744.0,3727277.0,290598.0
12-04 09:40:48,1.172,0.335,98.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2756956160.0,846426112.0,7264489472.0,22751203328.0,3868328.0,282521.0
12-04 09:40:49,1.340,0.251,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2757140480.0,846426112.0,7267401728.0,22748106752.0,3616074.0,286782.0
12-04 09:40:50,1.423,0.502,97.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2759127040.0,846426112.0,7270363136.0,22743158784.0,3714387.0,275472.0
12-04 09:40:51,1.089,0.503,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2759380992.0,846426112.0,7273537536.0,22739730432.0,3636119.0,273578.0
12-04 09:40:52,1.084,0.334,98.249,0.167,0.0,0.167,0.0,94208.0,0.0,7.0,2759634944.0,846426112.0,7276277760.0,22736736256.0,3621168.0,275715.0
12-04 09:40:53,1.505,0.502,97.910,0.0,0.0,0.084,0.0,92471296.0,0.0,91.0,2760355840.0,846426112.0,7279669248.0,22732623872.0,3907940.0,280556.0
12-04 09:40:54,0.840,0.168,98.825,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2760695808.0,846426112.0,7282778112.0,22729175040.0,3465483.0,239863.0
12-04 09:40:55,1.173,0.503,98.157,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2760863744.0,846426112.0,7285903360.0,22725881856.0,3898808.0,296125.0
12-04 09:40:56,1.500,0.500,97.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2761285632.0,846426112.0,7288635392.0,22722727936.0,3311019.0,267531.0
12-04 09:40:57,1.170,0.334,98.246,0.0,0.0,0.251,0.0,110592.0,0.0,8.0,2762498048.0,846426112.0,7292006400.0,22718144512.0,3884070.0,277537.0
12-04 09:40:58,1.505,0.502,97.659,0.084,0.0,0.251,0.0,36864.0,0.0,3.0,2762383360.0,846426112.0,7295012864.0,22715252736.0,3570647.0,298941.0
12-04 09:40:59,1.933,0.336,97.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2765783040.0,846426112.0,7298113536.0,22708752384.0,3910525.0,287277.0
12-04 09:41:00,1.251,0.250,98.249,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2765787136.0,846426112.0,7300980736.0,22705881088.0,3570431.0,260059.0
12-04 09:41:01,0.922,0.251,98.575,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2765811712.0,846426112.0,7303688192.0,22703149056.0,3545714.0,279476.0
12-04 09:41:02,0.754,0.251,98.827,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2766028800.0,846426112.0,7307137024.0,22699483136.0,3858047.0,282287.0
12-04 09:41:03,1.003,0.501,98.162,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2775203840.0,846426112.0,7310151680.0,22687293440.0,3642849.0,255728.0
12-04 09:41:04,1.425,0.251,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786177024.0,846426112.0,7313289216.0,22673182720.0,3596195.0,294699.0
12-04 09:41:05,1.418,0.334,97.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2795700224.0,846426112.0,7316303872.0,22660644864.0,3742158.0,267984.0
12-04 09:41:06,1.421,0.334,97.910,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2798915584.0,846426112.0,7319343104.0,22654390272.0,3682460.0,271557.0
12-04 09:41:07,1.255,0.335,98.159,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2799300608.0,846426112.0,7322402816.0,22650945536.0,3677337.0,286721.0
12-04 09:41:08,1.091,0.336,97.399,1.007,0.0,0.168,0.0,24576.0,0.0,4.0,2801721344.0,846426112.0,7325503488.0,22645424128.0,3791511.0,277036.0
12-04 09:41:09,1.091,0.168,98.490,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2810687488.0,846426112.0,7328608256.0,22633353216.0,3677926.0,270120.0
12-04 09:41:10,1.505,0.502,97.742,0.0,0.0,0.251,0.0,28672.0,0.0,2.0,2822205440.0,846426112.0,7331622912.0,22618820608.0,3764783.0,294363.0
12-04 09:41:11,1.338,0.334,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2830761984.0,846426112.0,7334748160.0,22607138816.0,3542461.0,262310.0
12-04 09:41:12,1.087,0.251,98.495,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2833842176.0,846426112.0,7338270720.0,22600536064.0,3897026.0,287337.0
12-04 09:41:13,1.087,0.167,98.244,0.251,0.0,0.251,0.0,81920.0,0.0,16.0,2834649088.0,846430208.0,7340826624.0,22597169152.0,3446310.0,288028.0
12-04 09:41:14,1.089,0.335,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2834890752.0,846430208.0,7343996928.0,22593757184.0,3840197.0,272500.0
12-04 09:41:15,0.920,0.585,98.244,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2834718720.0,846430208.0,7346999296.0,22590926848.0,3717499.0,274602.0
12-04 09:41:16,1.172,0.335,98.159,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2836148224.0,846430208.0,7350210560.0,22586286080.0,3843389.0,289639.0
12-04 09:41:17,1.333,0.500,97.917,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2836328448.0,846430208.0,7352954880.0,22583361536.0,3440059.0,260812.0
12-04 09:41:18,1.173,0.335,97.990,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2837020672.0,846430208.0,7356358656.0,22579265536.0,3870532.0,270121.0
12-04 09:41:19,1.340,0.168,98.325,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2837045248.0,846430208.0,7359401984.0,22576197632.0,3620221.0,285253.0
12-04 09:41:20,0.753,0.334,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2836967424.0,846430208.0,7361007616.0,22574669824.0,1923971.0,171525.0
12-04 09:41:21,1.173,0.084,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2837164032.0,846430208.0,7361150976.0,22574329856.0,240700.0,142354.0
12-04 09:41:22,0.500,0.083,99.333,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2837172224.0,846430208.0,7361150976.0,22574321664.0,65049.0,83112.0
12-04 09:41:23,1.336,0.250,98.331,0.083,0.0,0.0,0.0,84361216.0,0.0,84.0,2837172224.0,846430208.0,7361150976.0,22574321664.0,254518.0,120391.0
12-04 09:41:24,1.746,0.166,98.088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840346624.0,846430208.0,7361150976.0,22571147264.0,258787.0,131072.0
12-04 09:41:25,0.833,0.167,99.001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840596480.0,846430208.0,7361155072.0,22570893312.0,140271.0,64449.0
12-04 09:41:26,1.339,0.084,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840596480.0,846430208.0,7361155072.0,22570893312.0,232147.0,97876.0
12-04 09:41:27,0.584,0.0,99.416,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2840469504.0,846430208.0,7361155072.0,22571020288.0,81852.0,49044.0
12-04 09:41:28,0.417,0.083,99.249,0.250,0.0,0.0,0.0,77824.0,0.0,6.0,2840756224.0,846430208.0,7361155072.0,22570733568.0,21494.0,43021.0
12-04 09:41:29,0.500,0.083,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840756224.0,846430208.0,7361155072.0,22570733568.0,22931.0,37299.0
12-04 09:41:30,0.667,0.083,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840883200.0,846430208.0,7361155072.0,22570606592.0,23109.0,38130.0
12-04 09:41:31,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840879104.0,846430208.0,7361159168.0,22570606592.0,23148.0,37351.0
12-04 09:41:32,0.167,0.084,99.666,0.0,0.0,0.084,0.0,57344.0,0.0,3.0,2840883200.0,846430208.0,7361155072.0,22570606592.0,22054.0,36202.0
12-04 09:41:33,4.163,0.500,95.337,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2847485952.0,846430208.0,7361163264.0,22563995648.0,417729.0,197424.0
12-04 09:41:34,4.061,0.169,95.601,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,2855784448.0,846430208.0,7361949696.0,22554910720.0,2410409.0,574124.0
12-04 09:41:35,5.241,0.254,94.336,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,2856194048.0,846430208.0,7364128768.0,22552322048.0,3943408.0,690966.0
12-04 09:41:36,4.686,0.502,94.477,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2858094592.0,846430208.0,7368003584.0,22546546688.0,5163258.0,644777.0
12-04 09:41:37,5.843,0.501,93.322,0.0,0.0,0.334,0.0,94208.0,0.0,6.0,2864881664.0,846430208.0,7370780672.0,22536982528.0,4647437.0,620692.0
12-04 09:41:38,4.786,0.588,94.458,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2868019200.0,846430208.0,7373881344.0,22530744320.0,4525090.0,613458.0
12-04 09:41:39,5.760,0.417,93.489,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2873991168.0,846430208.0,7376637952.0,22522015744.0,4559609.0,616499.0
12-04 09:41:40,4.037,0.505,94.954,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,2875564032.0,846430208.0,7380353024.0,22516727808.0,5390904.0,645808.0
12-04 09:41:41,5.122,0.336,94.039,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2876571648.0,846430208.0,7384375296.0,22511697920.0,5375273.0,645086.0
12-04 09:41:42,4.020,0.754,95.059,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2877394944.0,846430208.0,7387201536.0,22508048384.0,4544234.0,622150.0
12-04 09:41:43,5.051,0.505,94.360,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2877136896.0,846430208.0,7390511104.0,22504996864.0,4676814.0,626571.0
12-04 09:41:44,5.514,0.585,93.567,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2882207744.0,846430208.0,7393325056.0,22497112064.0,4902427.0,647283.0
12-04 09:41:45,4.626,0.505,94.617,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2883579904.0,846430208.0,7397163008.0,22491901952.0,4872853.0,658568.0
12-04 09:41:46,5.126,0.336,94.034,0.084,0.0,0.420,0.0,24576.0,0.0,2.0,2886467584.0,846430208.0,7400857600.0,22485319680.0,5593972.0,656132.0
12-04 09:41:47,4.020,0.586,95.226,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2886500352.0,846430208.0,7404068864.0,22482075648.0,4625643.0,624640.0
12-04 09:41:48,5.272,0.502,93.808,0.0,0.0,0.418,0.0,53248.0,0.0,12.0,2890223616.0,846430208.0,7406915584.0,22475505664.0,4534464.0,622977.0
12-04 09:41:49,4.682,0.251,94.816,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2890981376.0,846430208.0,7409823744.0,22471839744.0,4557227.0,644150.0
12-04 09:41:50,5.299,0.505,93.860,0.0,0.0,0.336,0.0,8192.0,0.0,2.0,2896011264.0,846430208.0,7413735424.0,22462898176.0,5454503.0,666797.0
12-04 09:41:51,4.040,0.337,95.286,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2898665472.0,846430208.0,7417327616.0,22456651776.0,5219422.0,657726.0
12-04 09:41:52,5.365,0.168,93.881,0.251,0.0,0.335,0.0,90112.0,0.0,8.0,2904195072.0,846430208.0,7420215296.0,22448234496.0,4624774.0,625747.0
12-04 09:41:53,4.198,0.504,94.962,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2906484736.0,846430208.0,7423348736.0,22442811392.0,4806117.0,660797.0
12-04 09:41:54,4.971,0.421,94.103,0.0,0.0,0.505,0.0,0.0,0.0,0.0,2909597696.0,846430208.0,7426301952.0,22436745216.0,5103918.0,683554.0
12-04 09:41:55,4.023,0.419,95.222,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2913267712.0,846430208.0,7430512640.0,22428864512.0,5215430.0,668692.0
12-04 09:41:56,6.427,0.334,93.072,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2916442112.0,846430208.0,7433736192.0,22422466560.0,4629658.0,651064.0
12-04 09:41:57,4.191,0.251,95.138,0.0,0.0,0.419,0.0,69632.0,0.0,5.0,2918273024.0,846430208.0,7437119488.0,22417252352.0,5037653.0,661607.0
12-04 09:41:58,4.979,0.338,94.346,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,2921594880.0,846430208.0,7439843328.0,22411206656.0,4601069.0,617242.0
12-04 09:41:59,5.877,0.252,93.535,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2928205824.0,846430208.0,7443132416.0,22401306624.0,5190371.0,664351.0
12-04 09:42:00,4.027,0.503,95.134,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2929246208.0,846430208.0,7447040000.0,22396358656.0,4975849.0,661165.0
12-04 09:42:01,5.193,0.419,93.970,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2934616064.0,846430208.0,7449755648.0,22388273152.0,4580503.0,642236.0
12-04 09:42:02,4.279,0.419,95.134,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2934976512.0,846430208.0,7453208576.0,22384459776.0,4995327.0,649854.0
12-04 09:42:03,5.299,0.421,93.860,0.0,0.0,0.421,0.0,0.0,0.0,0.0,2940149760.0,846430208.0,7456288768.0,22376206336.0,4897264.0,649965.0
12-04 09:42:04,4.027,0.336,95.302,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2940915712.0,846430208.0,7459835904.0,22371893248.0,5165085.0,662460.0
12-04 09:42:05,5.941,0.418,93.389,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2946105344.0,846430208.0,7463002112.0,22363537408.0,4576270.0,650078.0
12-04 09:42:06,4.614,0.252,94.883,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2948521984.0,846430208.0,7466602496.0,22357520384.0,5139574.0,676595.0
12-04 09:42:07,5.686,0.251,93.813,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2951057408.0,846430208.0,7467839488.0,22353747968.0,2367768.0,522763.0
12-04 09:42:08,4.030,0.252,95.466,0.0,0.0,0.252,0.0,106569728.0,0.0,106.0,2955370496.0,846430208.0,7467687936.0,22349586432.0,1191323.0,477947.0
12-04 09:42:09,5.055,0.168,94.693,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2960146432.0,846430208.0,7468150784.0,22344347648.0,2144419.0,533248.0
12-04 09:42:10,4.431,0.585,94.565,0.167,0.0,0.251,0.0,28672.0,0.0,6.0,2962296832.0,846430208.0,7471493120.0,22338854912.0,4909149.0,660417.0
12-04 09:42:11,5.542,0.504,93.535,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2965893120.0,846430208.0,7478022144.0,22328729600.0,8009765.0,743251.0
12-04 09:42:12,4.854,0.335,94.477,0.0,0.0,0.335,0.0,114688.0,0.0,9.0,2970431488.0,846430208.0,7483879424.0,22318333952.0,7928768.0,698180.0
12-04 09:42:13,5.709,0.672,93.451,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2973745152.0,846430208.0,7489245184.0,22309654528.0,7177678.0,697228.0
12-04 09:42:14,5.485,0.338,93.840,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2978816000.0,846430208.0,7492956160.0,22300872704.0,5488174.0,660687.0
12-04 09:42:15,4.181,0.418,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2979471360.0,846430208.0,7496290304.0,22296883200.0,4943994.0,649045.0
12-04 09:42:16,6.056,0.252,93.356,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2983878656.0,846430208.0,7499653120.0,22289113088.0,4644135.0,647403.0
12-04 09:42:17,4.188,0.335,95.142,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2984869888.0,846430208.0,7503110144.0,22284664832.0,5089929.0,680281.0
12-04 09:42:18,5.793,0.504,93.535,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2987524096.0,846430208.0,7506165760.0,22278955008.0,4769292.0,648659.0
12-04 09:42:19,4.431,0.251,94.983,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2989248512.0,846430208.0,7509635072.0,22273761280.0,5409999.0,669989.0
12-04 09:42:20,5.882,0.336,93.613,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2994262016.0,846430208.0,7512588288.0,22265794560.0,4455848.0,624645.0
12-04 09:42:21,4.279,0.419,95.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2997325824.0,846430208.0,7515889664.0,22259429376.0,4840584.0,665741.0
12-04 09:42:22,5.439,0.837,93.222,0.167,0.0,0.335,0.0,98304.0,0.0,7.0,3002765312.0,846430208.0,7519416320.0,22250463232.0,4916649.0,658407.0
12-04 09:42:23,4.037,0.421,95.206,0.0,0.0,0.336,0.0,45056.0,0.0,9.0,3005349888.0,846430208.0,7522770944.0,22244524032.0,5255621.0,671613.0
12-04 09:42:24,6.109,0.418,93.138,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3013767168.0,846430208.0,7525875712.0,22233001984.0,4883115.0,667374.0
12-04 09:42:25,4.097,0.502,95.067,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,3014660096.0,846430208.0,7529521152.0,22228463616.0,5223057.0,669359.0
12-04 09:42:26,6.438,0.418,92.977,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3016470528.0,846430208.0,7532883968.0,22223290368.0,4779699.0,664144.0
12-04 09:42:27,3.772,0.587,95.306,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,3016728576.0,846430208.0,7536082944.0,22219833344.0,4838370.0,649841.0
12-04 09:42:28,6.213,0.252,93.031,0.168,0.0,0.336,0.0,114688.0,0.0,10.0,3020222464.0,846430208.0,7538888704.0,22213533696.0,4703611.0,644791.0
12-04 09:42:29,4.424,0.668,94.407,0.0,0.0,0.501,0.0,0.0,0.0,0.0,3024920576.0,846430208.0,7542652928.0,22205071360.0,5155148.0,673018.0
12-04 09:42:30,4.534,0.252,94.878,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3027230720.0,846430208.0,7546089472.0,22199324672.0,5154149.0,657033.0
12-04 09:42:31,5.695,0.503,93.635,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3025604608.0,846430208.0,7549079552.0,22197960704.0,4632388.0,638399.0
12-04 09:42:32,5.117,0.503,94.211,0.0,0.0,0.168,0.0,61440.0,0.0,3.0,3031994368.0,846430208.0,7552274432.0,22188376064.0,4757665.0,642209.0
12-04 09:42:33,3.595,0.418,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3033030656.0,846430208.0,7555289088.0,22184325120.0,4390405.0,515321.0
12-04 09:42:34,0.752,0.334,98.413,0.251,0.0,0.251,0.0,16384.0,0.0,2.0,3033673728.0,846430208.0,7559143424.0,22179827712.0,4324109.0,365399.0
12-04 09:42:35,0.921,0.167,98.661,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3034251264.0,846430208.0,7562805248.0,22175588352.0,4059269.0,254899.0
12-04 09:42:36,0.921,0.251,98.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3035021312.0,846430208.0,7565811712.0,22171811840.0,3470660.0,227954.0
12-04 09:42:37,0.999,0.500,98.251,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,3035664384.0,846430208.0,7569104896.0,22167875584.0,3957578.0,248277.0
12-04 09:42:38,1.086,0.334,98.413,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3035656192.0,846430208.0,7572684800.0,22164303872.0,3795886.0,228788.0
12-04 09:42:39,3.610,0.504,95.634,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3029692416.0,846430208.0,7575592960.0,22167359488.0,4263188.0,495444.0
12-04 09:42:40,6.129,0.504,92.947,0.084,0.0,0.336,0.0,16384.0,0.0,2.0,3015884800.0,846430208.0,7579312128.0,22177447936.0,5881720.0,788600.0
12-04 09:42:41,6.403,0.337,93.008,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2913640448.0,846430208.0,7582392320.0,22276612096.0,4875934.0,768313.0
12-04 09:42:42,5.396,0.675,93.761,0.0,0.0,0.169,0.0,73728.0,0.0,5.0,2878824448.0,846430208.0,7585513472.0,22308306944.0,4898443.0,767011.0
12-04 09:42:43,5.396,0.675,93.592,0.0,0.0,0.337,0.0,118779904.0,0.0,123.0,2879455232.0,846430208.0,7588786176.0,22304403456.0,5162584.0,775289.0
12-04 09:42:44,6.203,0.671,92.707,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2882433024.0,846430208.0,7592431616.0,22297780224.0,5507832.0,798978.0
12-04 09:42:45,6.025,0.669,92.887,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2884677632.0,846430208.0,7595200512.0,22292766720.0,4749636.0,753281.0
12-04 09:42:46,5.611,0.419,93.467,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2886414336.0,846430208.0,7598411776.0,22287818752.0,5147603.0,778978.0
12-04 09:42:47,6.129,0.588,93.031,0.0,0.0,0.252,0.0,114688.0,0.0,9.0,2887782400.0,846430208.0,7601995776.0,22282866688.0,5519514.0,792867.0
12-04 09:42:48,5.838,0.338,93.570,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2892197888.0,846430208.0,7605325824.0,22275121152.0,5144964.0,791884.0
12-04 09:42:49,5.396,0.590,93.761,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2895384576.0,846430208.0,7608578048.0,22268682240.0,5297324.0,793171.0
12-04 09:42:50,6.040,0.587,93.121,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,2898145280.0,846430208.0,7611969536.0,22262530048.0,5462806.0,783165.0
12-04 09:42:51,5.863,0.503,93.216,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2904203264.0,846430208.0,7615082496.0,22253359104.0,4954866.0,786822.0
12-04 09:42:52,5.187,0.170,94.218,0.170,0.0,0.255,0.0,90112.0,0.0,7.0,2907918336.0,846430208.0,7618453504.0,22246273024.0,5275984.0,791427.0
12-04 09:42:53,6.905,0.582,92.180,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2912428032.0,846430208.0,7621177344.0,22239039488.0,5018547.0,786265.0
12-04 09:42:54,6.481,0.168,93.098,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2914721792.0,846430208.0,7625195520.0,22232727552.0,5381763.0,768600.0
12-04 09:42:55,6.533,0.419,92.714,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2919636992.0,846430208.0,7627653120.0,22225354752.0,5199722.0,795126.0
12-04 09:42:56,6.276,0.586,92.720,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2925461504.0,846430208.0,7631441920.0,22215741440.0,4989662.0,794530.0
12-04 09:42:57,5.902,0.590,93.339,0.0,0.0,0.169,0.0,77824.0,0.0,5.0,2931302400.0,846430208.0,7634747392.0,22206595072.0,5450380.0,791678.0
12-04 09:42:58,5.089,0.509,94.063,0.085,0.0,0.254,0.0,61440.0,0.0,13.0,2936844288.0,846430208.0,7638040576.0,22197760000.0,4953481.0,753626.0
12-04 09:42:59,5.892,0.505,93.182,0.0,0.0,0.421,0.0,0.0,0.0,0.0,2938748928.0,846430208.0,7641509888.0,22192386048.0,5513897.0,795531.0
12-04 09:43:00,6.303,0.672,92.773,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,2944290816.0,846430208.0,7644868608.0,22183485440.0,5074788.0,773886.0
12-04 09:43:01,4.992,0.677,94.078,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2949324800.0,846430208.0,7648288768.0,22175031296.0,5498247.0,805333.0
12-04 09:43:02,6.850,0.334,92.398,0.0,0.0,0.418,0.0,69632.0,0.0,5.0,2954403840.0,846430208.0,7651299328.0,22166941696.0,4994043.0,772315.0
12-04 09:43:03,5.236,0.591,93.834,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2957488128.0,846430208.0,7654400000.0,22160756736.0,4959213.0,784027.0
12-04 09:43:04,6.287,0.587,92.624,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2960580608.0,846430208.0,7657734144.0,22154330112.0,5180935.0,778895.0
12-04 09:43:05,7.191,0.334,92.224,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2966249472.0,846430208.0,7661240320.0,22145155072.0,5478404.0,804854.0
12-04 09:43:06,5.664,0.338,93.745,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2966863872.0,846430208.0,7664242688.0,22141538304.0,4980828.0,769658.0
12-04 09:43:07,6.213,0.588,92.779,0.0,0.0,0.420,0.0,77824.0,0.0,5.0,2972311552.0,846430208.0,7668555776.0,22131777536.0,6009607.0,808483.0
12-04 09:43:08,6.454,0.251,92.875,0.0,0.0,0.419,0.0,8192.0,0.0,2.0,2977476608.0,846430208.0,7671885824.0,22123282432.0,4952488.0,774070.0
12-04 09:43:09,6.050,0.336,93.361,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2981928960.0,846430208.0,7674703872.0,22116012032.0,4988446.0,779528.0
12-04 09:43:10,6.218,0.420,92.773,0.084,0.0,0.504,0.0,24576.0,0.0,2.0,2987606016.0,846430208.0,7677816832.0,22107222016.0,5275338.0,798435.0
12-04 09:43:11,6.061,0.589,93.182,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2992123904.0,846430208.0,7681236992.0,22099283968.0,5319370.0,812050.0
12-04 09:43:12,5.321,0.507,93.834,0.0,0.0,0.338,0.0,86016.0,0.0,5.0,2996367360.0,846430208.0,7683563520.0,22092713984.0,4074483.0,721176.0
12-04 09:43:13,7.029,0.335,92.552,0.0,0.0,0.084,0.0,97157120.0,0.0,97.0,3002146816.0,846430208.0,7683735552.0,22086762496.0,1499973.0,608964.0
12-04 09:43:14,5.467,0.336,94.113,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3004776448.0,846430208.0,7684026368.0,22083842048.0,1977035.0,644919.0
12-04 09:43:15,6.145,0.673,92.761,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3009323008.0,846430208.0,7687081984.0,22076239872.0,4944900.0,775812.0
12-04 09:43:16,5.843,0.835,92.321,0.167,0.0,0.835,0.0,12288.0,0.0,2.0,3014094848.0,846430208.0,7693754368.0,22064795648.0,9074177.0,896292.0
12-04 09:43:17,6.234,0.505,93.008,0.0,0.0,0.253,0.0,114688.0,0.0,9.0,3016384512.0,846430208.0,7697260544.0,22058999808.0,5703520.0,793878.0
12-04 09:43:18,6.767,0.501,92.398,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3021688832.0,846430208.0,7701958656.0,22048997376.0,6648063.0,813469.0
12-04 09:43:19,6.723,0.420,92.521,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3025776640.0,846430208.0,7706075136.0,22040793088.0,5954011.0,794811.0
12-04 09:43:20,6.129,0.252,93.283,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3030077440.0,846430208.0,7710203904.0,22032363520.0,5905451.0,782522.0
12-04 09:43:21,7.203,0.586,91.960,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3035656192.0,846430208.0,7713845248.0,22023143424.0,5676591.0,802528.0
12-04 09:43:22,6.287,0.251,92.875,0.084,0.0,0.503,0.0,94208.0,0.0,7.0,3042189312.0,846430208.0,7717625856.0,22012829696.0,5805482.0,772095.0
12-04 09:43:23,7.776,0.418,91.472,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3047686144.0,846430208.0,7720988672.0,22003970048.0,5013353.0,784932.0
12-04 09:43:24,5.709,0.504,93.451,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3054252032.0,846430208.0,7724331008.0,21994061824.0,5351871.0,795894.0
12-04 09:43:25,6.492,0.590,92.580,0.0,0.0,0.337,0.0,12288.0,0.0,3.0,3054485504.0,846430208.0,7727288320.0,21990871040.0,5201010.0,778206.0
12-04 09:43:26,5.818,0.506,93.255,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3056721920.0,846430208.0,7730626560.0,21985296384.0,5295243.0,800439.0
12-04 09:43:27,6.476,0.421,92.767,0.0,0.0,0.336,0.0,86016.0,0.0,5.0,3060449280.0,846430208.0,7734018048.0,21978177536.0,5158486.0,781163.0
12-04 09:43:28,6.318,0.421,92.839,0.168,0.0,0.253,0.0,77824.0,0.0,6.0,3066179584.0,846430208.0,7737511936.0,21968953344.0,5328840.0,778100.0
12-04 09:43:29,5.579,0.338,93.829,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3069014016.0,846430208.0,7740612608.0,21963018240.0,4966022.0,778294.0
12-04 09:43:30,6.940,0.502,92.224,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3077181440.0,846430208.0,7743713280.0,21951750144.0,5315240.0,784729.0
12-04 09:43:31,6.419,0.338,92.990,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3081035776.0,846430208.0,7747350528.0,21944258560.0,5318674.0,792759.0
12-04 09:43:32,5.813,0.337,93.513,0.0,0.0,0.337,0.0,61440.0,0.0,3.0,3082665984.0,846430208.0,7750586368.0,21939392512.0,5244067.0,783973.0
12-04 09:43:33,6.560,0.505,92.515,0.0,0.0,0.421,0.0,45056.0,0.0,9.0,3090993152.0,846430208.0,7753904128.0,21927747584.0,5642075.0,803294.0
12-04 09:43:34,6.392,0.673,92.515,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,3096375296.0,846430208.0,7757856768.0,21918412800.0,5312779.0,768430.0
12-04 09:43:35,6.549,0.252,93.115,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3096850432.0,846430208.0,7757799424.0,21917995008.0,1506408.0,615309.0
12-04 09:43:36,5.872,0.419,93.624,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3100475392.0,846430208.0,7757799424.0,21914370048.0,1526354.0,634878.0
12-04 09:43:37,5.072,0.254,94.675,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3105951744.0,846430208.0,7757799424.0,21908893696.0,1503919.0,621935.0
12-04 09:43:38,6.234,0.253,93.429,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3111792640.0,846430208.0,7757799424.0,21903052800.0,1524098.0,615887.0
12-04 09:43:39,3.763,0.167,95.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3114557440.0,846430208.0,7757799424.0,21900288000.0,823249.0,483425.0
12-04 09:43:40,0.585,0.084,99.164,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,3115061248.0,846430208.0,7757799424.0,21899784192.0,62248.0,106101.0
12-04 09:43:41,0.917,0.167,98.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115311104.0,846430208.0,7757803520.0,21899530240.0,57115.0,100118.0
12-04 09:43:42,0.586,0.084,99.331,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,3115311104.0,846430208.0,7757803520.0,21899530240.0,57477.0,100710.0
12-04 09:43:43,0.669,0.084,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115438080.0,846430208.0,7757803520.0,21899403264.0,60200.0,105448.0
12-04 09:43:44,0.915,0.250,98.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115438080.0,846430208.0,7757803520.0,21899403264.0,73140.0,115180.0
12-04 09:43:45,4.750,0.333,94.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3117940736.0,846430208.0,7757803520.0,21896900608.0,964243.0,428795.0
12-04 09:43:46,7.833,0.250,91.583,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,3106299904.0,846430208.0,7757807616.0,21908537344.0,1819567.0,735930.0
12-04 09:43:47,7.441,0.418,92.057,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3028635648.0,846430208.0,7757811712.0,21986197504.0,1821446.0,741056.0
12-04 09:43:48,7.274,0.334,92.224,0.0,0.0,0.167,0.0,74158080.0,0.0,74.0,2938490880.0,846430208.0,7757811712.0,22076342272.0,1833054.0,739067.0
12-04 09:43:49,7.268,0.167,92.398,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2898587648.0,846430208.0,7757811712.0,22116245504.0,1823136.0,742775.0
12-04 09:43:50,7.718,0.332,91.867,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2899730432.0,846430208.0,7757811712.0,22115102720.0,1817507.0,744084.0
12-04 09:43:51,7.113,0.335,92.552,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2898509824.0,846430208.0,7757811712.0,22116323328.0,1799546.0,746519.0
12-04 09:43:52,7.256,0.334,92.244,0.083,0.0,0.083,0.0,114688.0,0.0,8.0,2900934656.0,846430208.0,7757811712.0,22113898496.0,1818034.0,739850.0
12-04 09:43:53,7.673,0.167,92.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2904522752.0,846430208.0,7757811712.0,22110310400.0,1821953.0,743738.0
12-04 09:43:54,8.250,0.250,91.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2916270080.0,846430208.0,7757811712.0,22098563072.0,1820430.0,749332.0
12-04 09:43:55,6.856,0.251,92.893,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920648704.0,846430208.0,7757811712.0,22094184448.0,1815404.0,750917.0
12-04 09:43:56,7.185,0.251,92.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2921959424.0,846430208.0,7757811712.0,22092873728.0,1839496.0,764092.0
12-04 09:43:57,7.435,0.251,92.231,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2926874624.0,846430208.0,7757815808.0,22087954432.0,1820992.0,753521.0
12-04 09:43:58,7.544,0.168,92.121,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2930790400.0,846430208.0,7757815808.0,22084038656.0,1830132.0,749809.0
12-04 09:43:59,7.404,0.250,92.263,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2933104640.0,846430208.0,7757815808.0,22081724416.0,1789015.0,746798.0
12-04 09:44:00,7.125,0.251,92.540,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,2935422976.0,846430208.0,7757815808.0,22079406080.0,1821232.0,743113.0
12-04 09:44:01,8.063,0.249,91.604,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2941296640.0,846430208.0,7757819904.0,22073528320.0,1819268.0,749825.0
12-04 09:44:02,8.0,0.167,91.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2950402048.0,846430208.0,7757819904.0,22064422912.0,1820156.0,752297.0
12-04 09:44:03,7.018,0.334,92.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2953576448.0,846430208.0,7757819904.0,22061248512.0,1821259.0,750872.0
12-04 09:44:04,7.311,0.252,92.185,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2959265792.0,846430208.0,7757819904.0,22055559168.0,1815564.0,754089.0
12-04 09:44:05,7.429,0.250,92.321,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2964189184.0,846430208.0,7757824000.0,22050631680.0,1828574.0,754828.0
12-04 09:44:06,7.609,0.251,92.140,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2969206784.0,846430208.0,7757824000.0,22045614080.0,1840446.0,771774.0
12-04 09:44:07,7.500,0.250,92.083,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2973974528.0,846430208.0,7757819904.0,22040850432.0,1791306.0,753184.0
12-04 09:44:08,7.513,0.417,92.070,0.0,0.0,0.0,0.0,65536.0,0.0,11.0,2981314560.0,846430208.0,7757922304.0,22033408000.0,2196628.0,760730.0
12-04 09:44:09,8.140,0.498,91.030,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2983018496.0,846430208.0,7760474112.0,22029152256.0,4402028.0,891055.0
12-04 09:44:10,7.448,0.418,91.548,0.251,0.0,0.335,0.0,28672.0,0.0,4.0,2991632384.0,846430208.0,7763259392.0,22017753088.0,5114787.0,905241.0
12-04 09:44:11,7.725,0.504,91.688,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2998648832.0,846430208.0,7766269952.0,22007726080.0,5561590.0,927743.0
12-04 09:44:12,7.435,0.251,92.063,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,3004723200.0,846430208.0,7769993216.0,21997928448.0,5571256.0,933290.0
12-04 09:44:13,8.271,0.668,90.810,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3010334720.0,846430208.0,7773106176.0,21989203968.0,5819250.0,939954.0
12-04 09:44:14,7.370,0.335,92.211,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3012603904.0,846430208.0,7776632832.0,21983408128.0,5801456.0,926196.0
12-04 09:44:15,8.110,0.502,90.803,0.167,0.0,0.418,0.0,40960.0,0.0,3.0,3020406784.0,846430208.0,7780622336.0,21971615744.0,5994603.0,932068.0
12-04 09:44:16,7.203,0.586,91.792,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3026649088.0,846430208.0,7783710720.0,21962285056.0,5747587.0,925439.0
12-04 09:44:17,8.291,0.419,91.122,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,3034578944.0,846430208.0,7787560960.0,21950504960.0,5624011.0,917699.0
12-04 09:44:18,7.435,0.501,91.896,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3038093312.0,846430208.0,7791251456.0,21943300096.0,6054157.0,938885.0
12-04 09:44:19,8.438,0.167,90.977,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3046899712.0,846430208.0,7794728960.0,21931016192.0,5890931.0,918479.0
12-04 09:44:20,7.686,0.585,91.646,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3052318720.0,846430208.0,7798460416.0,21921865728.0,5673910.0,944090.0
12-04 09:44:21,7.609,0.334,91.555,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,3057963008.0,846430208.0,7801610240.0,21913071616.0,6149037.0,959253.0
12-04 09:44:22,8.187,0.418,91.312,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,3062919168.0,846430208.0,7803908096.0,21905817600.0,3531376.0,819422.0
12-04 09:44:23,6.689,0.251,92.977,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3067408384.0,846430208.0,7804207104.0,21901029376.0,2492600.0,785178.0
12-04 09:44:24,8.285,0.418,90.879,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3074023424.0,846430208.0,7808327680.0,21890293760.0,6741816.0,943023.0
12-04 09:44:25,7.448,0.335,91.883,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3078242304.0,846430208.0,7813308416.0,21881094144.0,7201034.0,959344.0
12-04 09:44:26,8.826,0.583,90.092,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3081621504.0,846430208.0,7818276864.0,21872746496.0,7338247.0,988906.0
12-04 09:44:27,7.125,0.503,91.869,0.084,0.0,0.419,0.0,106496.0,0.0,8.0,3084234752.0,846430208.0,7822442496.0,21865967616.0,6441267.0,954027.0
12-04 09:44:28,7.454,0.419,91.792,0.0,0.0,0.335,0.0,61440.0,0.0,4.0,3092070400.0,846430208.0,7826710528.0,21853863936.0,6217928.0,968903.0
12-04 09:44:29,8.984,0.336,90.344,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3098468352.0,846430208.0,7830589440.0,21843587072.0,6268817.0,945383.0
12-04 09:44:30,7.616,0.662,91.308,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3100794880.0,846430208.0,7833690112.0,21838159872.0,5701887.0,939055.0
12-04 09:44:31,9.220,0.419,90.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3111055360.0,846430208.0,7837032448.0,21824557056.0,5484642.0,950356.0
12-04 09:44:32,7.095,0.250,92.154,0.0,0.0,0.501,0.0,61440.0,0.0,3.0,3114725376.0,846430208.0,7840440320.0,21817479168.0,5845145.0,942836.0
12-04 09:44:33,7.448,0.418,91.799,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3122524160.0,846430208.0,7843942400.0,21806178304.0,5714867.0,939530.0
12-04 09:44:34,9.160,0.252,90.420,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3129954304.0,846430208.0,7847534592.0,21795155968.0,5820026.0,938170.0
12-04 09:44:35,7.558,0.664,91.528,0.0,0.0,0.249,0.0,24576.0,0.0,6.0,3134853120.0,846430208.0,7851290624.0,21786501120.0,5766337.0,948314.0
12-04 09:44:36,7.963,0.671,90.947,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3140620288.0,846430208.0,7854731264.0,21777293312.0,5766943.0,937261.0
12-04 09:44:37,7.815,0.504,91.429,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,3144445952.0,846430208.0,7858425856.0,21769773056.0,5865508.0,954408.0
12-04 09:44:38,6.922,0.667,91.993,0.0,0.0,0.417,0.0,20480.0,0.0,1.0,3151101952.0,846430208.0,7862337536.0,21759205376.0,5878849.0,945622.0
12-04 09:44:39,8.144,0.336,91.016,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,3158933504.0,846430208.0,7865409536.0,21748301824.0,5794456.0,946025.0
12-04 09:44:40,8.880,0.498,90.290,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3162988544.0,846430208.0,7869042688.0,21740613632.0,5664191.0,932013.0
12-04 09:44:41,7.866,0.335,91.548,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3166334976.0,846430208.0,7872262144.0,21734047744.0,5495667.0,921021.0
12-04 09:44:42,8.652,0.416,90.516,0.0,0.0,0.416,0.0,86016.0,0.0,5.0,3171528704.0,846430208.0,7875829760.0,21725286400.0,6033588.0,945444.0
12-04 09:44:43,7.943,0.753,90.970,0.0,0.0,0.334,0.0,120184832.0,0.0,125.0,3174719488.0,846430208.0,7879417856.0,21718507520.0,5880592.0,934429.0
12-04 09:44:44,8.090,0.667,90.742,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3181563904.0,846430208.0,7883210752.0,21707870208.0,5681014.0,950196.0
12-04 09:44:45,4.734,0.498,94.352,0.166,0.0,0.249,0.0,20480.0,0.0,3.0,3188060160.0,846430208.0,7886954496.0,21697630208.0,5322893.0,799304.0
12-04 09:44:46,0.840,0.336,98.657,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3187716096.0,846430208.0,7891124224.0,21693804544.0,4825043.0,341608.0
12-04 09:44:47,0.917,0.417,98.332,0.0,0.0,0.334,0.0,98304.0,0.0,8.0,3187707904.0,846430208.0,7894396928.0,21690540032.0,3686042.0,291892.0
12-04 09:44:48,0.835,0.334,98.580,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,3187556352.0,846430208.0,7897980928.0,21687107584.0,4343862.0,342634.0
12-04 09:44:49,0.924,0.084,98.655,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3189018624.0,846430208.0,7901691904.0,21681934336.0,4320011.0,341018.0
12-04 09:44:50,1.254,0.334,97.993,0.167,0.0,0.251,0.0,32768.0,0.0,3.0,3189104640.0,846430208.0,7905366016.0,21678174208.0,3992145.0,311588.0
12-04 09:44:51,5.254,0.250,94.078,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3163570176.0,846430208.0,7908802560.0,21700272128.0,4665069.0,663731.0
12-04 09:44:52,8.743,0.583,90.508,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,3142381568.0,846430208.0,7911735296.0,21718528000.0,5573725.0,1026637.0
12-04 09:44:53,9.250,0.750,89.583,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3003174912.0,846430208.0,7915798528.0,21853671424.0,6686313.0,1093140.0
12-04 09:44:54,9.083,0.583,88.833,1.083,0.0,0.417,0.0,38641664.0,0.0,47.0,2905178112.0,846430208.0,7919648768.0,21947817984.0,6631604.0,1061943.0
12-04 09:44:55,9.174,0.584,89.992,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2917810176.0,846430208.0,7922376704.0,21932457984.0,5706825.0,1044517.0
12-04 09:44:56,8.909,0.749,89.842,0.167,0.0,0.333,0.0,16384.0,0.0,2.0,2919854080.0,846430208.0,7926030336.0,21926760448.0,5922448.0,1074731.0
12-04 09:44:57,9.409,0.583,89.759,0.0,0.0,0.250,0.0,45056.0,0.0,3.0,2922115072.0,846430208.0,7929249792.0,21921280000.0,5553756.0,1046817.0
12-04 09:44:58,8.703,0.837,90.209,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2924777472.0,846430208.0,7932743680.0,21915123712.0,6194833.0,1040369.0
12-04 09:44:59,8.863,0.585,90.301,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2931462144.0,846430208.0,7935709184.0,21905473536.0,5960270.0,1061819.0
12-04 09:45:00,9.744,0.661,89.265,0.0,0.0,0.330,0.0,0.0,0.0,0.0,2932342784.0,846430208.0,7939719168.0,21900582912.0,6083822.0,1048043.0
12-04 09:45:01,9.174,0.584,89.992,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2934824960.0,846430208.0,7942758400.0,21895061504.0,5897318.0,1037823.0
12-04 09:45:02,9.258,0.667,89.741,0.083,0.0,0.250,0.0,102400.0,0.0,8.0,2943242240.0,846430208.0,7946338304.0,21883064320.0,6066028.0,1039117.0
12-04 09:45:03,9.892,0.665,89.111,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2947792896.0,846430208.0,7950032896.0,21874819072.0,6497033.0,1080521.0
12-04 09:45:04,9.046,0.581,89.793,0.0,0.0,0.581,0.0,0.0,0.0,0.0,2954530816.0,846430208.0,7953350656.0,21864763392.0,5965120.0,1050555.0
12-04 09:45:05,9.091,0.751,89.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2961793024.0,846430208.0,7957037056.0,21853814784.0,6212117.0,1072760.0
12-04 09:45:06,9.793,0.581,89.378,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2970415104.0,846430208.0,7960449024.0,21841780736.0,5951668.0,1053456.0
12-04 09:45:07,8.452,0.418,90.795,0.0,0.0,0.335,0.0,94208.0,0.0,5.0,2974932992.0,846430208.0,7964332032.0,21833379840.0,6055942.0,1065687.0
12-04 09:45:08,10.149,0.578,88.696,0.165,0.0,0.413,0.0,32768.0,0.0,3.0,2983346176.0,846430208.0,7967707136.0,21821591552.0,6208838.0,1058912.0
12-04 09:45:09,9.190,0.668,89.724,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2992353280.0,846430208.0,7971131392.0,21809160192.0,6084777.0,1063136.0
12-04 09:45:10,9.318,0.499,89.933,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,2998734848.0,846430208.0,7975350272.0,21798559744.0,6353407.0,1068483.0
12-04 09:45:11,9.809,0.499,89.194,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3002990592.0,846430208.0,7978762240.0,21790892032.0,6242618.0,1064883.0
12-04 09:45:12,9.536,0.580,89.469,0.0,0.0,0.415,0.0,81920.0,0.0,5.0,3011653632.0,846430208.0,7982059520.0,21778931712.0,5885474.0,1061382.0
12-04 09:45:13,8.794,0.503,90.452,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3016966144.0,846430208.0,7985823744.0,21769854976.0,6130142.0,1074426.0
12-04 09:45:14,9.318,0.666,89.517,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,3017973760.0,846430208.0,7989260288.0,21765410816.0,6091112.0,1054316.0
12-04 09:45:15,9.417,0.250,90.0,0.0,0.0,0.333,0.0,8192.0,0.0,1.0,3023437824.0,846430208.0,7992598528.0,21756608512.0,6243321.0,1060998.0
12-04 09:45:16,9.859,0.663,89.147,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3033845760.0,846430208.0,7996485632.0,21742313472.0,6179877.0,1072509.0
12-04 09:45:17,9.492,0.416,89.842,0.0,0.0,0.250,0.0,90112.0,0.0,5.0,3040346112.0,846430208.0,7999569920.0,21732728832.0,5944594.0,1052440.0
12-04 09:45:18,9.742,0.500,89.176,0.0,0.0,0.583,0.0,77824.0,0.0,18.0,3044450304.0,846430208.0,8003293184.0,21724901376.0,6097034.0,1080911.0
12-04 09:45:19,8.757,0.667,90.158,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3050053632.0,846430208.0,8006651904.0,21715939328.0,6299194.0,1067950.0
12-04 09:45:20,9.182,0.584,89.566,0.083,0.0,0.584,0.0,32768.0,0.0,3.0,3063209984.0,846430208.0,8010223616.0,21699211264.0,5825298.0,1056434.0
12-04 09:45:21,10.297,0.329,88.715,0.0,0.0,0.659,0.0,0.0,0.0,0.0,3068899328.0,846430208.0,8013754368.0,21689991168.0,5869496.0,1074259.0
12-04 09:45:22,9.760,0.579,89.330,0.0,0.0,0.331,0.0,77824.0,0.0,5.0,3074875392.0,846430208.0,8016949248.0,21680820224.0,5995970.0,1067219.0
12-04 09:45:23,11.175,0.745,87.748,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3081592832.0,846430208.0,8020885504.0,21670166528.0,6340579.0,1073949.0
12-04 09:45:24,8.548,0.249,90.788,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3083730944.0,846430208.0,8021221376.0,21667692544.0,2630705.0,884705.0
12-04 09:45:25,9.859,0.497,89.229,0.249,0.0,0.166,0.0,28672.0,0.0,3.0,3091836928.0,846430208.0,8021368832.0,21659439104.0,2367725.0,901460.0
12-04 09:45:26,9.760,0.414,89.495,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3098296320.0,846430208.0,8024272896.0,21650075648.0,5215007.0,1045795.0
12-04 09:45:27,9.575,0.749,89.092,0.0,0.0,0.583,0.0,73728.0,0.0,5.0,3108777984.0,846430208.0,8030056448.0,21633810432.0,8860844.0,1132994.0
12-04 09:45:28,9.516,0.584,89.816,0.0,0.0,0.083,0.0,115703808.0,0.0,122.0,3113107456.0,846430208.0,8032145408.0,21627392000.0,4145012.0,963908.0
12-04 09:45:29,9.385,0.664,89.535,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3120603136.0,846430208.0,8034742272.0,21617299456.0,5589767.0,1060019.0
12-04 09:45:30,9.833,0.333,89.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3127468032.0,846430208.0,8039387136.0,21605789696.0,7266560.0,1071545.0
12-04 09:45:31,9.445,0.746,89.312,0.166,0.0,0.331,0.0,12288.0,0.0,2.0,3134025728.0,846430208.0,8045191168.0,21593427968.0,8315842.0,1117699.0
12-04 09:45:32,9.975,0.665,88.861,0.0,0.0,0.499,0.0,94208.0,0.0,6.0,3142213632.0,846430208.0,8051052544.0,21579378688.0,8652868.0,1111382.0
12-04 09:45:33,9.174,0.584,90.075,0.0,0.0,0.167,0.0,24576.0,0.0,2.0,3148566528.0,846430208.0,8053907456.0,21570170880.0,5321343.0,1035542.0
12-04 09:45:34,9.341,0.417,89.992,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3154808832.0,846430208.0,8058363904.0,21559472128.0,6838523.0,1065444.0
12-04 09:45:35,10.290,0.415,88.880,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3161108480.0,846430208.0,8062730240.0,21548806144.0,7145633.0,1084026.0
12-04 09:45:36,8.772,0.752,90.142,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3168309248.0,846430208.0,8066592768.0,21537742848.0,6420694.0,1092629.0
12-04 09:45:37,10.399,0.416,88.686,0.166,0.0,0.333,0.0,98304.0,0.0,8.0,3178471424.0,846430208.0,8070365184.0,21523808256.0,6479336.0,1087888.0
12-04 09:45:38,9.701,0.663,89.303,0.0,0.0,0.332,0.0,16384.0,0.0,1.0,3185553408.0,846430208.0,8073617408.0,21513474048.0,5965897.0,1067934.0
12-04 09:45:39,9.182,0.501,89.816,0.0,0.0,0.501,0.0,0.0,0.0,0.0,3190239232.0,846430208.0,8077201408.0,21505204224.0,6149550.0,1089460.0
12-04 09:45:40,9.867,0.498,89.303,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3199488000.0,846430208.0,8080871424.0,21492285440.0,6045149.0,1062733.0
12-04 09:45:41,10.382,0.498,88.538,0.0,0.0,0.581,0.0,0.0,0.0,0.0,3210100736.0,846430208.0,8084754432.0,21477789696.0,6281677.0,1078519.0
12-04 09:45:42,9.726,0.665,89.277,0.0,0.0,0.333,0.0,77824.0,0.0,5.0,3215802368.0,846430208.0,8088002560.0,21468839936.0,6001495.0,1072216.0
12-04 09:45:43,10.074,0.495,88.770,0.165,0.0,0.495,0.0,12288.0,0.0,2.0,3220254720.0,846430208.0,8092090368.0,21460299776.0,6446142.0,1074258.0
12-04 09:45:44,10.250,0.417,88.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3228663808.0,846430208.0,8095428608.0,21448552448.0,6130299.0,1073359.0
12-04 09:45:45,9.448,0.334,89.967,0.0,0.0,0.251,0.0,24576.0,0.0,6.0,3237445632.0,846430208.0,8099274752.0,21435924480.0,6103024.0,1086748.0
12-04 09:45:46,8.445,0.418,90.719,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3245535232.0,846430208.0,8102215680.0,21424893952.0,5917765.0,1054677.0
12-04 09:45:47,9.833,0.500,89.333,0.0,0.0,0.333,0.0,81920.0,0.0,5.0,3249397760.0,846430208.0,8106356736.0,21416890368.0,6119568.0,1084127.0
12-04 09:45:48,10.216,0.831,88.787,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3255820288.0,846430208.0,8109473792.0,21407350784.0,5933678.0,1061958.0
12-04 09:45:49,9.341,0.667,89.408,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,3261591552.0,846430208.0,8113418240.0,21397635072.0,6381160.0,1084619.0
12-04 09:45:50,9.174,0.500,89.908,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3268132864.0,846430208.0,8117063680.0,21387448320.0,6117584.0,1064934.0
12-04 09:45:51,5.750,0.333,93.333,0.0,0.0,0.583,0.0,0.0,0.0,0.0,3269722112.0,846430208.0,8120320000.0,21382602752.0,5216666.0,953639.0
12-04 09:45:52,0.923,0.419,98.574,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,3269931008.0,846430208.0,8124076032.0,21378637824.0,4326682.0,363071.0
12-04 09:45:53,0.756,0.252,98.825,0.0,0.0,0.168,0.0,53248.0,0.0,11.0,3270107136.0,846430208.0,8128073728.0,21374464000.0,4584877.0,365440.0
12-04 09:45:54,1.423,0.251,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3270791168.0,846430208.0,8131792896.0,21370060800.0,4091575.0,351523.0
12-04 09:45:55,0.836,0.334,98.579,0.084,0.0,0.167,0.0,24576.0,0.0,3.0,3273412608.0,846430208.0,8134164480.0,21365067776.0,2646894.0,283857.0
12-04 09:45:56,0.918,0.334,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3274686464.0,846430208.0,8134168576.0,21363789824.0,110029.0,182128.0
12-04 09:45:57,1.173,0.168,98.660,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3274547200.0,846430208.0,8134426624.0,21363671040.0,532091.0,218756.0
12-04 09:45:58,9.983,0.990,88.531,0.0,0.0,0.495,0.0,0.0,0.0,0.0,3196456960.0,846430208.0,8137236480.0,21438951424.0,5727138.0,1171879.0
12-04 09:45:59,10.297,0.659,88.386,0.0,0.0,0.659,0.0,0.0,0.0,0.0,3069542400.0,846430208.0,8142700544.0,21560401920.0,8547552.0,1196847.0
12-04 09:46:00,9.520,0.745,89.238,0.248,0.0,0.248,0.0,32768.0,0.0,3.0,3013775360.0,846430208.0,8143929344.0,21614940160.0,3922584.0,1082842.0
12-04 09:46:01,10.041,0.988,88.313,0.0,0.0,0.658,0.0,0.0,0.0,0.0,3002105856.0,846430208.0,8149168128.0,21621370880.0,8157725.0,1244591.0
12-04 09:46:02,8.924,0.500,90.075,0.0,0.0,0.500,0.0,77824.0,0.0,5.0,3010613248.0,846430208.0,8155090944.0,21606940672.0,9218073.0,1243049.0
12-04 09:46:03,9.967,0.664,88.787,0.0,0.0,0.581,0.0,105791488.0,0.0,101.0,2964840448.0,846430208.0,8160108544.0,21647695872.0,8052912.0,1221418.0
12-04 09:46:04,9.909,0.578,89.017,0.0,0.0,0.495,0.0,20217856.0,0.0,28.0,2964836352.0,846430208.0,8165490688.0,21642317824.0,8534639.0,1233376.0
12-04 09:46:05,9.643,0.748,89.443,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2963931136.0,846430208.0,8170053632.0,21638660096.0,7201018.0,1191393.0
12-04 09:46:06,9.023,1.076,89.321,0.083,0.0,0.497,0.0,12288.0,0.0,2.0,2967601152.0,846430208.0,8173821952.0,21631221760.0,6405597.0,1185408.0
12-04 09:46:07,10.206,0.658,88.889,0.0,0.0,0.247,0.0,110592.0,0.0,9.0,2974978048.0,846430208.0,8177115136.0,21620551680.0,6542471.0,1184082.0
12-04 09:46:08,9.318,0.582,89.684,0.0,0.0,0.416,0.0,16384.0,0.0,2.0,2976542720.0,846430208.0,8180948992.0,21615153152.0,6484565.0,1189897.0
12-04 09:46:09,10.074,0.578,89.100,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2980044800.0,846430208.0,8182632448.0,21609967616.0,4469050.0,1079830.0
12-04 09:46:10,10.197,0.411,89.309,0.0,0.0,0.082,0.0,0.0,0.0,0.0,2986438656.0,846430208.0,8182841344.0,21603364864.0,2429861.0,1003645.0
12-04 09:46:11,9.975,0.330,89.530,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2991357952.0,846430208.0,8182841344.0,21598445568.0,2424804.0,997222.0
12-04 09:46:12,10.956,0.329,88.386,0.165,0.0,0.165,0.0,73728.0,0.0,5.0,2999390208.0,846430208.0,8182841344.0,21590413312.0,2444625.0,1008340.0
12-04 09:46:13,9.256,0.413,90.083,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3006627840.0,846430208.0,8182841344.0,21583175680.0,2434551.0,1003046.0
12-04 09:46:14,9.843,0.744,89.247,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3017261056.0,846430208.0,8182841344.0,21572542464.0,2425605.0,1002078.0
12-04 09:46:15,9.810,0.495,89.448,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3026526208.0,846430208.0,8182845440.0,21563273216.0,2436815.0,1003170.0
12-04 09:46:16,10.083,0.826,88.843,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3035009024.0,846430208.0,8182845440.0,21554790400.0,2425542.0,1003354.0
12-04 09:46:17,9.827,0.661,89.265,0.0,0.0,0.248,0.0,65536.0,0.0,5.0,3041763328.0,846430208.0,8182845440.0,21548036096.0,2433501.0,999893.0
12-04 09:46:18,9.323,0.495,89.769,0.083,0.0,0.330,0.0,12288.0,0.0,2.0,3047096320.0,846430208.0,8182845440.0,21542703104.0,2427233.0,1012349.0
12-04 09:46:19,9.516,0.417,89.816,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3053510656.0,846430208.0,8182845440.0,21536288768.0,2443809.0,1009549.0
12-04 09:46:20,10.139,0.654,88.962,0.0,0.0,0.245,0.0,16384.0,0.0,4.0,3059793920.0,846430208.0,8182845440.0,21530005504.0,2416605.0,1014106.0
12-04 09:46:21,10.661,0.579,88.595,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3070398464.0,846430208.0,8182845440.0,21519400960.0,2429206.0,997743.0
12-04 09:46:22,9.445,0.166,90.224,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,3073286144.0,846430208.0,8182845440.0,21516513280.0,2438082.0,1021230.0
12-04 09:46:23,9.587,0.744,89.339,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3084967936.0,846430208.0,8182845440.0,21504831488.0,2441773.0,1015272.0
12-04 09:46:24,9.942,0.414,89.312,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,3092553728.0,846430208.0,8182845440.0,21497245696.0,2425316.0,1011673.0
12-04 09:46:25,10.231,0.248,89.109,0.0,0.0,0.413,0.0,8192.0,0.0,2.0,3097559040.0,846430208.0,8182849536.0,21492236288.0,2432787.0,1010290.0
12-04 09:46:26,9.885,0.577,89.292,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3109437440.0,846430208.0,8182849536.0,21480357888.0,2433293.0,1032187.0
12-04 09:46:27,9.827,0.413,89.595,0.0,0.0,0.165,0.0,65536.0,0.0,5.0,3119214592.0,846430208.0,8182849536.0,21470580736.0,2440914.0,1011366.0
12-04 09:46:28,11.422,0.247,88.003,0.0,0.0,0.329,0.0,139264.0,0.0,15.0,3123310592.0,846430208.0,8182849536.0,21466484736.0,2428826.0,1016474.0
12-04 09:46:29,9.189,0.331,90.315,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3130003456.0,846430208.0,8182853632.0,21459787776.0,2431119.0,1014974.0
12-04 09:46:30,11.915,0.411,87.182,0.164,0.0,0.329,0.0,45056.0,0.0,3.0,3150065664.0,846430208.0,8182853632.0,21439725568.0,2400254.0,1008099.0
12-04 09:46:31,9.622,0.576,89.638,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3154890752.0,846430208.0,8182853632.0,21434900480.0,2461977.0,1029797.0
12-04 09:46:32,8.631,0.581,90.539,0.0,0.0,0.249,0.0,53248.0,0.0,3.0,3161878528.0,846430208.0,8182849536.0,21427916800.0,2439252.0,1025138.0
12-04 09:46:33,10.782,0.494,88.395,0.0,0.0,0.329,0.0,24592384.0,0.0,30.0,3171577856.0,846430208.0,8182853632.0,21418213376.0,2421325.0,1018974.0
12-04 09:46:34,10.214,0.659,88.962,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3179130880.0,846430208.0,8182857728.0,21410656256.0,2438776.0,1033658.0
12-04 09:46:35,8.757,0.250,90.742,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3183095808.0,846430208.0,8182857728.0,21406691328.0,2426679.0,1024935.0
12-04 09:46:36,10.483,0.333,88.935,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3190796288.0,846430208.0,8182857728.0,21398990848.0,2447136.0,1030020.0
12-04 09:46:37,9.975,0.577,89.118,0.0,0.0,0.330,0.0,81920.0,0.0,5.0,3196051456.0,846430208.0,8182853632.0,21393739776.0,2422414.0,1022813.0
12-04 09:46:38,8.819,0.499,90.599,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3211665408.0,846430208.0,8182857728.0,21378121728.0,2437674.0,1033328.0
12-04 09:46:39,10.667,0.417,88.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3219476480.0,846430208.0,8182857728.0,21370310656.0,2420257.0,1014152.0
12-04 09:46:40,11.433,0.994,87.407,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3270352896.0,846430208.0,8182886400.0,21319405568.0,2447164.0,1037650.0
12-04 09:46:41,3.670,1.168,94.829,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2337624064.0,846430208.0,8182816768.0,22252204032.0,748083.0,374960.0
12-04 09:46:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,2337427456.0,846430208.0,8182808576.0,22252408832.0,5643.0,5963.0
12-04 09:46:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2337427456.0,846430208.0,8182808576.0,22252408832.0,5185.0,5117.0
12-04 09:46:44,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2336845824.0,846430208.0,8183701504.0,22252097536.0,929907.0,52348.0
12-04 09:46:45,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337349632.0,846430208.0,8186322944.0,22248972288.0,3233272.0,151069.0
12-04 09:46:46,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2337484800.0,846430208.0,8189997056.0,22245163008.0,4246976.0,194040.0
12-04 09:46:47,0.168,0.168,99.497,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,2337660928.0,846430208.0,8193646592.0,22241337344.0,3995680.0,182731.0
12-04 09:46:48,0.500,0.333,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2337808384.0,846430208.0,8197308416.0,22237528064.0,4185215.0,176974.0
12-04 09:46:49,0.335,0.335,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2337746944.0,846430208.0,8201355264.0,22233542656.0,4493886.0,196471.0
12-04 09:46:50,0.333,0.667,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2337824768.0,846430208.0,8204926976.0,22229893120.0,4050880.0,185100.0
12-04 09:46:51,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2337910784.0,846430208.0,8208412672.0,22226321408.0,4071682.0,187570.0
12-04 09:46:52,0.336,0.336,99.244,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2337955840.0,846430208.0,8212242432.0,22222446592.0,4351992.0,202721.0
12-04 09:46:53,0.168,0.419,99.162,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2337980416.0,846430208.0,8216104960.0,22218559488.0,4328976.0,195480.0
12-04 09:46:54,0.417,0.500,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2338062336.0,846430208.0,8220086272.0,22214496256.0,4570216.0,206395.0
12-04 09:46:55,0.334,0.502,98.997,0.0,0.0,0.167,0.0,28672.0,0.0,7.0,2338242560.0,846430208.0,8223891456.0,22210510848.0,4180494.0,192192.0
12-04 09:46:56,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338476032.0,846430208.0,8227303424.0,22206865408.0,3777501.0,184061.0
12-04 09:46:57,0.502,0.335,99.079,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2338418688.0,846430208.0,8231223296.0,22203002880.0,4462883.0,199033.0
12-04 09:46:58,0.251,0.418,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2338721792.0,846430208.0,8234950656.0,22198972416.0,4322108.0,197201.0
12-04 09:46:59,0.335,0.335,98.995,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2338324480.0,846430208.0,8238538752.0,22195781632.0,4040255.0,185387.0
12-04 09:47:00,0.250,0.083,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338521088.0,846430208.0,8240119808.0,22194003968.0,1522215.0,58380.0
12-04 09:47:01,0.084,0.167,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338443264.0,846430208.0,8241119232.0,22193082368.0,1362459.0,63922.0
12-04 09:47:02,0.084,0.168,99.665,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2338549760.0,846430208.0,8244060160.0,22190034944.0,3156977.0,158057.0
12-04 09:47:03,0.334,0.334,98.746,0.0,0.0,0.585,0.0,61440.0,0.0,14.0,2338738176.0,846430208.0,8250998784.0,22182907904.0,7758736.0,261852.0
12-04 09:47:04,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2339049472.0,846430208.0,8256638976.0,22176956416.0,6246765.0,204014.0
12-04 09:47:05,0.418,0.251,98.828,0.167,0.0,0.335,0.0,20480.0,0.0,3.0,2338639872.0,846430208.0,8261033984.0,22172971008.0,4751451.0,198622.0
12-04 09:47:06,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338340864.0,846430208.0,8265338880.0,22168965120.0,5210218.0,231363.0
12-04 09:47:07,0.167,0.501,99.165,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2338123776.0,846430208.0,8268107776.0,22166413312.0,2883974.0,136041.0
12-04 09:47:08,0.252,0.336,99.161,0.0,0.0,0.252,0.0,24576.0,0.0,3.0,2338291712.0,846430208.0,8273301504.0,22161051648.0,5827469.0,204927.0
12-04 09:47:09,0.417,0.334,98.832,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2338041856.0,846430208.0,8276811776.0,22157791232.0,4167875.0,191592.0
12-04 09:47:10,0.335,0.168,99.162,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2338086912.0,846430208.0,8280379392.0,22154178560.0,3960165.0,181121.0
12-04 09:47:11,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2338267136.0,846430208.0,8284151808.0,22150225920.0,4393449.0,193130.0
12-04 09:47:12,0.251,0.167,99.414,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2338209792.0,846430208.0,8287637504.0,22146797568.0,3897129.0,198173.0
12-04 09:47:13,0.335,0.251,99.162,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2338697216.0,846430208.0,8291483648.0,22142464000.0,4431473.0,207198.0
12-04 09:47:14,0.586,0.084,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2338619392.0,846430208.0,8295276544.0,22138748928.0,4213816.0,192754.0
12-04 09:47:15,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2338549760.0,846430208.0,8299012096.0,22135083008.0,4023777.0,187583.0
12-04 09:47:16,0.334,0.501,98.747,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2338148352.0,846430208.0,8302772224.0,22131724288.0,4385217.0,185718.0
12-04 09:47:17,0.419,0.251,99.162,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2338447360.0,846430208.0,8306655232.0,22127542272.0,4303286.0,202362.0
12-04 09:47:18,0.252,0.336,99.327,0.0,0.0,0.084,0.0,69685248.0,0.0,93.0,2338570240.0,846430208.0,8310595584.0,22123479040.0,4110987.0,188444.0
12-04 09:47:19,0.585,0.501,98.830,0.0,0.0,0.084,0.0,57266176.0,0.0,58.0,2338615296.0,846430208.0,8314122240.0,22119907328.0,4406494.0,209464.0
12-04 09:47:20,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2338693120.0,846430208.0,8317820928.0,22116130816.0,4049953.0,186329.0
12-04 09:47:21,0.501,0.501,98.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338852864.0,846430208.0,8321867776.0,22111924224.0,4542116.0,198789.0
12-04 09:47:22,0.250,0.584,98.998,0.083,0.0,0.083,0.0,126976.0,0.0,10.0,2338910208.0,846430208.0,8325525504.0,22108209152.0,4225559.0,209876.0
12-04 09:47:23,0.756,0.420,98.573,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2338889728.0,846430208.0,8329752576.0,22104002560.0,4519001.0,207493.0
12-04 09:47:24,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339287040.0,846430208.0,8332894208.0,22100463616.0,3706826.0,175628.0
12-04 09:47:25,0.419,0.168,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339381248.0,846430208.0,8336674816.0,22096588800.0,4447204.0,185090.0
12-04 09:47:26,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339430400.0,846430208.0,8340545536.0,22092668928.0,4334536.0,220820.0
12-04 09:47:27,0.335,0.251,98.996,0.0,0.0,0.418,0.0,57344.0,0.0,3.0,2339516416.0,846430208.0,8344363008.0,22088765440.0,4372715.0,205380.0
12-04 09:47:28,0.167,0.251,99.247,0.167,0.0,0.167,0.0,98304.0,0.0,8.0,2339655680.0,846430208.0,8348430336.0,22084558848.0,4423933.0,228327.0
12-04 09:47:29,0.167,0.502,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339729408.0,846430208.0,8351784960.0,22081130496.0,3819837.0,178019.0
12-04 09:47:30,0.251,0.335,99.246,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2339860480.0,846430208.0,8355639296.0,22077145088.0,4159080.0,189750.0
12-04 09:47:31,0.419,0.252,99.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2339745792.0,846430208.0,8359944192.0,22072954880.0,4683650.0,219060.0
12-04 09:47:32,0.167,0.418,99.247,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2340134912.0,846430208.0,8363347968.0,22069161984.0,3964758.0,178233.0
12-04 09:47:33,0.251,0.418,98.829,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2340204544.0,846430208.0,8366960640.0,22065479680.0,4218954.0,191422.0
12-04 09:47:34,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339880960.0,846430208.0,8371142656.0,22061621248.0,4405175.0,201141.0
12-04 09:47:35,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340409344.0,846430208.0,8374898688.0,22057336832.0,4480110.0,200274.0
12-04 09:47:36,0.668,0.418,98.580,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2341081088.0,846430208.0,8378621952.0,22052941824.0,4457362.0,212428.0
12-04 09:47:37,0.251,0.335,99.331,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2340794368.0,846430208.0,8382029824.0,22049820672.0,3751873.0,181814.0
12-04 09:47:38,0.168,0.168,99.581,0.0,0.0,0.084,0.0,57344.0,0.0,10.0,2340950016.0,846430208.0,8384811008.0,22046883840.0,2928596.0,130150.0
12-04 09:47:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2340941824.0,846430208.0,8384811008.0,22046892032.0,4771.0,4276.0
12-04 09:47:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2341261312.0,846430208.0,8384811008.0,22046572544.0,329968.0,20522.0
12-04 09:47:41,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2340954112.0,846430208.0,8387244032.0,22044446720.0,2463942.0,129043.0
12-04 09:47:42,0.418,0.586,98.828,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2341064704.0,846430208.0,8393211904.0,22038368256.0,6735965.0,234570.0
12-04 09:47:43,0.502,0.167,99.079,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2341556224.0,846430208.0,8398180352.0,22032908288.0,5875670.0,187313.0
12-04 09:47:44,0.335,0.419,98.911,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2341556224.0,846430208.0,8405753856.0,22025334784.0,8037907.0,217339.0
12-04 09:47:45,0.251,0.418,99.079,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2341507072.0,846430208.0,8409436160.0,22021701632.0,4000717.0,169738.0
12-04 09:47:46,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2341560320.0,846430208.0,8414097408.0,22016987136.0,5049717.0,180377.0
12-04 09:47:47,0.252,0.252,99.413,0.0,0.0,0.084,0.0,106496.0,0.0,6.0,2341855232.0,846430208.0,8418627584.0,22012162048.0,5438987.0,194402.0
12-04 09:47:48,0.251,0.335,99.079,0.0,0.0,0.335,0.0,50917376.0,0.0,49.0,2342014976.0,846430208.0,8422731776.0,22007898112.0,4570975.0,193337.0
12-04 09:47:49,0.586,0.167,99.079,0.0,0.0,0.167,0.0,61816832.0,0.0,61.0,2342051840.0,846430208.0,8427122688.0,22003470336.0,4897004.0,199458.0
12-04 09:47:50,0.418,0.418,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341908480.0,846430208.0,8431439872.0,21999296512.0,4547820.0,199411.0
12-04 09:47:51,0.168,0.251,99.162,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2342428672.0,846430208.0,8434810880.0,21995405312.0,4190786.0,197939.0
12-04 09:47:52,0.251,0.251,99.414,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2342518784.0,846430208.0,8438464512.0,21991661568.0,4127206.0,195324.0
12-04 09:47:53,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342465536.0,846430208.0,8442580992.0,21987598336.0,4482375.0,199333.0
12-04 09:47:54,0.417,0.417,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2342760448.0,846430208.0,8446365696.0,21983518720.0,4375830.0,197528.0
12-04 09:47:55,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2342903808.0,846430208.0,8449970176.0,21979770880.0,4104025.0,180110.0
12-04 09:47:56,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2342973440.0,846430208.0,8454082560.0,21975588864.0,4307758.0,223178.0
12-04 09:47:57,0.584,0.083,98.915,0.167,0.0,0.250,0.0,98304.0,0.0,7.0,2342936576.0,846430208.0,8457506816.0,21972201472.0,4138988.0,202736.0
12-04 09:47:58,0.251,0.251,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2343010304.0,846430208.0,8461766656.0,21967867904.0,4575809.0,206705.0
12-04 09:47:59,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343555072.0,846430208.0,8465334272.0,21963755520.0,4438222.0,200555.0
12-04 09:48:00,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2343596032.0,846430208.0,8469069824.0,21959979008.0,4149193.0,184914.0
12-04 09:48:01,0.252,0.168,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2343317504.0,846430208.0,8473174016.0,21956153344.0,4344786.0,191263.0
12-04 09:48:02,0.335,0.167,99.414,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2343501824.0,846430208.0,8476418048.0,21952724992.0,3827550.0,175065.0
12-04 09:48:03,0.167,0.335,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2343133184.0,846430208.0,8480739328.0,21948772352.0,4620317.0,216170.0
12-04 09:48:04,0.251,0.502,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2343178240.0,846430208.0,8484757504.0,21944709120.0,4396072.0,216105.0
12-04 09:48:05,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2343727104.0,846430208.0,8487907328.0,21941010432.0,4029485.0,197343.0
12-04 09:48:06,0.251,0.168,99.246,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2343972864.0,846430208.0,8491597824.0,21937074176.0,4071618.0,186297.0
12-04 09:48:07,0.252,0.252,99.245,0.0,0.0,0.252,0.0,86016.0,0.0,5.0,2343976960.0,846430208.0,8495452160.0,21933215744.0,4429960.0,203362.0
12-04 09:48:08,0.418,0.334,98.997,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2343972864.0,846430208.0,8499232768.0,21929439232.0,4105838.0,179150.0
12-04 09:48:09,0.336,0.168,99.161,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2344243200.0,846430208.0,8502693888.0,21925707776.0,4148916.0,178788.0
12-04 09:48:10,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2344177664.0,846430208.0,8506359808.0,21922107392.0,4375321.0,198863.0
12-04 09:48:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2344374272.0,846430208.0,8508116992.0,21920153600.0,1407726.0,75379.0
12-04 09:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2344366080.0,846430208.0,8508125184.0,21920153600.0,6059.0,5549.0
12-04 09:48:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,2344292352.0,846430208.0,8508579840.0,21919772672.0,784350.0,44225.0
12-04 09:48:14,0.334,0.334,98.832,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2344370176.0,846430208.0,8511852544.0,21916422144.0,3777439.0,185500.0
12-04 09:48:15,0.587,0.335,98.659,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2344529920.0,846430208.0,8517804032.0,21910310912.0,6510936.0,245020.0
12-04 09:48:16,0.504,0.336,98.992,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2345304064.0,846430208.0,8523386880.0,21903953920.0,6466104.0,232041.0
12-04 09:48:17,0.168,0.084,99.496,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,2344763392.0,846430208.0,8529657856.0,21898223616.0,6684942.0,238878.0
12-04 09:48:18,0.335,0.502,98.828,0.0,0.0,0.335,0.0,34816000.0,0.0,34.0,2344812544.0,846430208.0,8534450176.0,21893382144.0,5438312.0,207764.0
12-04 09:48:19,0.418,0.335,98.996,0.0,0.0,0.251,0.0,76251136.0,0.0,75.0,2345189376.0,846430208.0,8538992640.0,21888462848.0,4973412.0,189311.0
12-04 09:48:20,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2345340928.0,846430208.0,8543428608.0,21883875328.0,5007323.0,191472.0
12-04 09:48:21,0.251,0.251,98.912,0.167,0.0,0.418,0.0,12288.0,0.0,2.0,2345541632.0,846430208.0,8547594240.0,21879508992.0,4858226.0,231964.0
12-04 09:48:22,0.168,0.252,99.581,0.0,0.0,0.0,0.0,135168.0,0.0,9.0,2345684992.0,846430208.0,8551546880.0,21875412992.0,4446287.0,188482.0
12-04 09:48:23,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2345607168.0,846430208.0,8556273664.0,21870764032.0,4908793.0,214805.0
12-04 09:48:24,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2345582592.0,846430208.0,8559980544.0,21867081728.0,4366923.0,191267.0
12-04 09:48:25,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345787392.0,846430208.0,8563474432.0,21863383040.0,4041410.0,191911.0
12-04 09:48:26,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345861120.0,846430208.0,8567115776.0,21859667968.0,4225705.0,220975.0
12-04 09:48:27,0.168,0.168,99.413,0.084,0.0,0.168,0.0,86016.0,0.0,7.0,2345861120.0,846430208.0,8571035648.0,21855748096.0,4366086.0,205911.0
12-04 09:48:28,0.335,0.251,99.329,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2346074112.0,846430208.0,8574758912.0,21851811840.0,4117496.0,178501.0
12-04 09:48:29,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346246144.0,846430208.0,8578285568.0,21848113152.0,4066920.0,181720.0
12-04 09:48:30,0.419,0.335,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346340352.0,846430208.0,8582381568.0,21843922944.0,4637276.0,215195.0
12-04 09:48:31,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346242048.0,846430208.0,8586305536.0,21840097280.0,4249790.0,212189.0
12-04 09:48:32,0.502,0.251,99.079,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2346446848.0,846430208.0,8590053376.0,21836144640.0,4283349.0,207857.0
12-04 09:48:33,0.335,0.503,98.911,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2346627072.0,846430208.0,8593874944.0,21832142848.0,4325125.0,212753.0
12-04 09:48:34,0.584,0.334,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2346586112.0,846430208.0,8597803008.0,21828255744.0,4223063.0,190789.0
12-04 09:48:35,0.084,0.335,99.162,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2346905600.0,846430208.0,8601165824.0,21824573440.0,4108822.0,185020.0
12-04 09:48:36,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346508288.0,846430208.0,8604958720.0,21821177856.0,4204303.0,182138.0
12-04 09:48:37,0.252,0.336,99.161,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2346278912.0,846430208.0,8608817152.0,21817548800.0,4556944.0,216679.0
12-04 09:48:38,0.251,0.335,99.246,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,2346168320.0,846430208.0,8612708352.0,21813768192.0,4057065.0,180543.0
12-04 09:48:39,0.335,0.335,98.994,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2346745856.0,846430208.0,8616349696.0,21809549312.0,4331382.0,206720.0
12-04 09:48:40,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346172416.0,846430208.0,8620384256.0,21806088192.0,4443212.0,206869.0
12-04 09:48:41,0.419,0.168,99.246,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2346721280.0,846430208.0,8623788032.0,21802135552.0,4022316.0,182325.0
12-04 09:48:42,0.167,0.417,98.998,0.0,0.0,0.417,0.0,86016.0,0.0,5.0,2346872832.0,846430208.0,8627732480.0,21798039552.0,4176466.0,166728.0
12-04 09:48:43,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346954752.0,846430208.0,8631410688.0,21794279424.0,4093215.0,170614.0
12-04 09:48:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2346954752.0,846430208.0,8631410688.0,21794279424.0,6413.0,6747.0
12-04 09:48:45,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2346950656.0,846430208.0,8631414784.0,21794279424.0,298190.0,20088.0
12-04 09:48:46,0.335,0.251,99.330,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2347028480.0,846430208.0,8635973632.0,21789642752.0,4814939.0,137729.0
12-04 09:48:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,4637.0,4093.0
12-04 09:48:48,0.0,0.250,99.750,0.0,0.0,0.0,0.0,18309120.0,0.0,27.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,8054.0,7906.0
12-04 09:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,84221952.0,0.0,82.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,5080.0,4590.0
12-04 09:48:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,5215.0,4994.0
12-04 09:48:51,0.0,0.250,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,5181.0,5068.0
12-04 09:48:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,5774.0,6160.0
12-04 09:48:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2347024384.0,846430208.0,8636039168.0,21789581312.0,6581.0,6832.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347024384.0,846430208.0,8636039168.0,21789581312.0,4750.0,4189.0
12-04 09:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347024384.0,846430208.0,8636039168.0,21789581312.0,6116.0,6480.0
12-04 09:48:56,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347548672.0,846430208.0,8636039168.0,21789057024.0,22375.0,22239.0
12-04 09:48:57,0.0,0.083,99.667,0.167,0.0,0.083,0.0,94208.0,0.0,8.0,2347286528.0,846430208.0,8636039168.0,21789319168.0,5970.0,6448.0
12-04 09:48:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347286528.0,846430208.0,8636039168.0,21789319168.0,5648.0,5958.0
12-04 09:48:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347409408.0,846430208.0,8636043264.0,21789192192.0,4849.0,4433.0
12-04 09:49:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347409408.0,846430208.0,8636043264.0,21789192192.0,5209.0,5100.0
12-04 09:49:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,5202.0,4004.0
12-04 09:49:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,5935.0,5059.0
12-04 09:49:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,5001.0,5011.0
12-04 09:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,6710.0,7761.0
12-04 09:49:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,5521.0,4632.0
12-04 09:49:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,23131.0,22649.0
12-04 09:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2347401216.0,846430208.0,8636051456.0,21789192192.0,6600.0,6655.0
12-04 09:49:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2347401216.0,846430208.0,8636051456.0,21789192192.0,5839.0,5374.0
12-04 09:49:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2347384832.0,846430208.0,8636051456.0,21789208576.0,7593.0,6820.0
12-04 09:49:10,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347384832.0,846430208.0,8636051456.0,21789208576.0,6099.0,5504.0
12-04 09:49:11,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350006272.0,846430208.0,8636051456.0,21786587136.0,13142.0,11709.0
12-04 09:49:12,3.169,1.001,95.830,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2361044992.0,846430208.0,8636039168.0,21775560704.0,30726.0,28905.0
12-04 09:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360827904.0,846430208.0,8636043264.0,21775773696.0,6235.0,5777.0
12-04 09:49:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360827904.0,846430208.0,8636043264.0,21775773696.0,7064.0,7234.0
12-04 09:49:15,0.083,0.167,99.666,0.083,0.0,0.0,0.0,40960.0,0.0,2.0,2360827904.0,846430208.0,8636043264.0,21775773696.0,5191.0,5039.0
12-04 09:49:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2361892864.0,846430208.0,8636043264.0,21774708736.0,4461.0,3800.0
12-04 09:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2361708544.0,846430208.0,8636043264.0,21774893056.0,5779.0,6177.0
12-04 09:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361708544.0,846430208.0,8636043264.0,21774893056.0,5995.0,6320.0
12-04 09:49:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361708544.0,846430208.0,8636043264.0,21774893056.0,5075.0,4660.0
12-04 09:49:20,0.250,0.167,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2361450496.0,846430208.0,8636936192.0,21774258176.0,1259998.0,62810.0
12-04 09:49:21,0.335,0.251,98.996,0.167,0.0,0.251,0.0,24576.0,0.0,4.0,2361331712.0,846430208.0,8640405504.0,21770907648.0,3823789.0,180869.0
12-04 09:49:22,0.418,0.334,99.080,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2361376768.0,846430208.0,8643915776.0,21767352320.0,4025168.0,172090.0
12-04 09:49:23,6.717,1.259,91.688,0.084,0.0,0.252,0.0,0.0,0.0,0.0,2436931584.0,846430208.0,8647802880.0,21687910400.0,4579830.0,461154.0
12-04 09:49:24,5.100,0.836,93.813,0.0,0.0,0.251,0.0,36864.0,0.0,9.0,2479763456.0,846430208.0,8651747328.0,21641134080.0,4678485.0,399823.0
12-04 09:49:25,2.773,1.176,95.882,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2499964928.0,846430208.0,8655384576.0,21617295360.0,4354313.0,437245.0
12-04 09:49:26,14.585,1.425,83.822,0.0,0.0,0.168,0.0,28672.0,0.0,2.0,2714525696.0,846430208.0,8659558400.0,21398560768.0,4628077.0,352665.0
12-04 09:49:27,33.361,0.334,65.805,0.250,0.0,0.250,0.0,73728.0,0.0,6.0,2764120064.0,846430208.0,8661770240.0,21346754560.0,2657507.0,143852.0
12-04 09:49:28,11.642,0.335,87.940,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2786623488.0,846430208.0,8664666112.0,21321355264.0,3424015.0,239548.0
12-04 09:49:29,1.833,0.500,97.417,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2789380096.0,846430208.0,8668291072.0,21314973696.0,4468939.0,331078.0
12-04 09:49:30,1.594,0.419,97.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2792304640.0,846430208.0,8673697792.0,21306642432.0,6549674.0,361696.0
12-04 09:49:31,1.750,0.417,97.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2803163136.0,846430208.0,8679092224.0,21290389504.0,5507278.0,340823.0
12-04 09:49:32,1.424,0.335,97.990,0.084,0.0,0.168,0.0,86016.0,0.0,6.0,2815320064.0,846430208.0,8682713088.0,21274611712.0,4767247.0,315187.0
12-04 09:49:33,1.589,0.334,97.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2836869120.0,846430208.0,8687325184.0,21248450560.0,4978891.0,303645.0
12-04 09:49:34,1.005,0.335,98.492,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2839769088.0,846430208.0,8690757632.0,21242118144.0,4551636.0,294810.0
12-04 09:49:35,1.508,0.419,97.822,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2843586560.0,846430208.0,8695185408.0,21233872896.0,5142881.0,349628.0
12-04 09:49:36,2.843,0.418,96.488,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2720280576.0,846430208.0,8699691008.0,21352673280.0,4985124.0,355473.0
12-04 09:49:37,2.010,0.419,97.320,0.084,0.0,0.168,0.0,90112.0,0.0,7.0,2724270080.0,846430208.0,8703033344.0,21345341440.0,4464717.0,309697.0
12-04 09:49:38,1.426,0.336,98.070,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2721521664.0,846430208.0,8707141632.0,21343981568.0,4794702.0,341397.0
12-04 09:49:39,1.503,0.501,97.663,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2730692608.0,846430208.0,8711585792.0,21330366464.0,5183206.0,341532.0
12-04 09:49:40,1.174,0.335,98.324,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2732032000.0,846430208.0,8715595776.0,21325017088.0,4617275.0,315339.0
12-04 09:49:41,1.008,0.420,98.405,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2733838336.0,846430208.0,8719663104.0,21319143424.0,4795399.0,334927.0
12-04 09:49:42,1.338,0.251,98.161,0.084,0.0,0.167,0.0,94208.0,0.0,7.0,2735194112.0,846430208.0,8723656704.0,21313794048.0,4812125.0,308444.0
12-04 09:49:43,1.334,0.334,97.748,0.0,0.0,0.584,0.0,0.0,0.0,0.0,2741186560.0,846430208.0,8727601152.0,21303857152.0,4668061.0,318015.0
12-04 09:49:44,2.085,0.417,97.081,0.0,0.0,0.417,0.0,4096.0,0.0,1.0,2749513728.0,846430208.0,8731541504.0,21291589632.0,4645117.0,335478.0
12-04 09:49:45,1.423,0.251,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2757652480.0,846430208.0,8735948800.0,21279043584.0,4962705.0,314563.0
12-04 09:49:46,1.087,0.585,98.244,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2758352896.0,846430208.0,8739909632.0,21274382336.0,4631626.0,303332.0
12-04 09:49:47,1.088,0.251,98.326,0.084,0.0,0.251,0.0,118784.0,0.0,8.0,2759344128.0,846430208.0,8743505920.0,21269794816.0,4708992.0,343572.0
12-04 09:49:48,1.253,0.418,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2759344128.0,846430208.0,8747761664.0,21265539072.0,4942666.0,330509.0
12-04 09:49:49,0.924,0.252,98.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2761863168.0,846430208.0,8751874048.0,21258907648.0,4870471.0,308131.0
12-04 09:49:50,1.675,0.335,97.739,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2763694080.0,846430208.0,8755621888.0,21253328896.0,4345101.0,314978.0
12-04 09:49:51,1.087,0.251,98.411,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,2764492800.0,846430208.0,8759447552.0,21248704512.0,4711903.0,342211.0
12-04 09:49:52,1.003,0.251,98.411,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2769182720.0,846430208.0,8763969536.0,21239492608.0,5188724.0,347850.0
12-04 09:49:53,1.421,0.418,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2780114944.0,846430208.0,8767102976.0,21225426944.0,4552806.0,347196.0
12-04 09:49:54,1.002,0.334,98.581,0.0,0.0,0.083,0.0,132079616.0,0.0,134.0,2780839936.0,846430208.0,8768598016.0,21223206912.0,1195670.0,161218.0
12-04 09:49:55,1.168,0.250,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2788241408.0,846430208.0,8768716800.0,21215686656.0,259801.0,114443.0
12-04 09:49:56,0.922,0.335,98.743,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2797744128.0,846430208.0,8770207744.0,21204692992.0,2103984.0,228201.0
12-04 09:49:57,1.338,0.251,98.161,0.167,0.0,0.084,0.0,139264.0,0.0,11.0,2799448064.0,846430208.0,8773287936.0,21199908864.0,3792509.0,284730.0
12-04 09:49:58,1.091,0.419,98.154,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2799353856.0,846430208.0,8779845632.0,21193445376.0,7220981.0,371391.0
12-04 09:49:59,1.674,0.0,98.243,0.0,0.0,0.084,0.0,45056.0,0.0,10.0,2800922624.0,846430208.0,8785907712.0,21185814528.0,7067485.0,392657.0
12-04 09:50:00,1.252,0.334,98.164,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2801430528.0,846430208.0,8791019520.0,21180194816.0,6049269.0,327037.0
12-04 09:50:01,1.336,0.250,98.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2801709056.0,846430208.0,8796315648.0,21174620160.0,6114275.0,344472.0
12-04 09:50:02,0.923,0.419,98.238,0.168,0.0,0.252,0.0,94208.0,0.0,7.0,2802999296.0,846430208.0,8801673216.0,21167972352.0,6034111.0,336667.0
12-04 09:50:03,1.504,0.501,97.744,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2803650560.0,846430208.0,8806260736.0,21162733568.0,5830498.0,370784.0
12-04 09:50:04,1.086,0.334,98.329,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2803441664.0,846430208.0,8810909696.0,21158293504.0,5105835.0,321040.0
12-04 09:50:05,1.340,0.419,98.074,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2804355072.0,846430208.0,8815312896.0,21152976896.0,5121409.0,339287.0
12-04 09:50:06,1.094,0.253,98.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2804445184.0,846430208.0,8819527680.0,21148672000.0,5025120.0,323376.0
12-04 09:50:07,1.585,0.334,97.915,0.0,0.0,0.167,0.0,118784.0,0.0,8.0,2806607872.0,846430208.0,8823857152.0,21142179840.0,4869481.0,338036.0
12-04 09:50:08,1.674,0.251,97.741,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2808197120.0,846430208.0,8827543552.0,21136904192.0,4948906.0,334759.0
12-04 09:50:09,1.005,0.251,98.576,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2808008704.0,846430208.0,8831504384.0,21133131776.0,4365135.0,312152.0
12-04 09:50:10,1.504,0.334,97.828,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2810953728.0,846430208.0,8835641344.0,21126049792.0,4971342.0,351136.0
12-04 09:50:11,1.003,0.418,98.328,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2815655936.0,846430208.0,8840015872.0,21116973056.0,5048158.0,327228.0
12-04 09:50:12,0.753,0.418,98.746,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2820861952.0,846430208.0,8843886592.0,21107896320.0,4795003.0,321877.0
12-04 09:50:13,1.089,0.335,98.157,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2828980224.0,846430208.0,8847908864.0,21095755776.0,4670362.0,339412.0
12-04 09:50:14,1.004,0.418,98.243,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2835390464.0,846430208.0,8851881984.0,21085372416.0,4830867.0,317550.0
12-04 09:50:15,0.838,0.335,98.407,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2840309760.0,846430208.0,8855756800.0,21076578304.0,4772828.0,308346.0
12-04 09:50:16,1.841,0.502,97.490,0.0,0.0,0.167,0.0,24576.0,0.0,2.0,2848309248.0,846430208.0,8859901952.0,21064433664.0,4659018.0,353119.0
12-04 09:50:17,0.920,0.334,98.579,0.0,0.0,0.167,0.0,94208.0,0.0,5.0,2853203968.0,846430208.0,8864018432.0,21055422464.0,4865914.0,326739.0
12-04 09:50:18,0.921,0.419,98.325,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2857680896.0,846430208.0,8868417536.0,21046546432.0,4870017.0,329593.0
12-04 09:50:19,1.090,0.419,98.072,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2867286016.0,846430208.0,8872128512.0,21033230336.0,4906822.0,344701.0
12-04 09:50:20,1.590,0.251,97.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2872786944.0,846430208.0,8876040192.0,21023817728.0,4633033.0,313494.0
12-04 09:50:21,1.342,0.168,98.154,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2876993536.0,846430208.0,8880214016.0,21015437312.0,4829293.0,299221.0
12-04 09:50:22,1.173,0.419,98.074,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2881159168.0,846430208.0,8884269056.0,21007216640.0,4792583.0,330753.0
12-04 09:50:23,1.170,0.418,97.995,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2881740800.0,846430208.0,8888147968.0,21002756096.0,4270292.0,288278.0
12-04 09:50:24,1.092,0.672,97.985,0.0,0.0,0.252,0.0,120299520.0,0.0,117.0,2881863680.0,846430208.0,8892616704.0,20998164480.0,5460026.0,335473.0
12-04 09:50:25,1.250,0.250,98.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2881626112.0,846430208.0,8893485056.0,20997533696.0,1049941.0,172909.0
12-04 09:50:26,1.004,0.0,98.996,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2881626112.0,846430208.0,8893485056.0,20997533696.0,246729.0,125907.0
12-04 09:50:27,0.667,0.083,99.166,0.0,0.0,0.083,0.0,106496.0,0.0,8.0,2881912832.0,846430208.0,8894214144.0,20996517888.0,979031.0,151009.0
12-04 09:50:28,0.837,0.167,98.661,0.167,0.0,0.167,0.0,81920.0,0.0,6.0,2882453504.0,846430208.0,8897449984.0,20992741376.0,4020298.0,269041.0
12-04 09:50:29,1.337,0.585,97.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2882383872.0,846430208.0,8903065600.0,20987195392.0,6219696.0,352429.0
12-04 09:50:30,1.923,0.251,97.575,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2883276800.0,846430208.0,8909750272.0,20979617792.0,8067864.0,326306.0
12-04 09:50:31,0.589,0.336,98.907,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2885361664.0,846430208.0,8914112512.0,20973170688.0,4812290.0,270665.0
12-04 09:50:32,1.503,0.501,97.830,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2886094848.0,846430208.0,8920956928.0,20965593088.0,7874917.0,338977.0
12-04 09:50:33,1.175,0.504,97.733,0.168,0.0,0.420,0.0,32768.0,0.0,3.0,2885988352.0,846430208.0,8925306880.0,20961349632.0,5251851.0,345019.0
12-04 09:50:34,1.336,0.584,97.913,0.0,0.0,0.167,0.0,45056.0,0.0,9.0,2886303744.0,846430208.0,8930078720.0,20956262400.0,5364145.0,303155.0
12-04 09:50:35,1.005,0.503,98.325,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2886221824.0,846430208.0,8934432768.0,20951990272.0,5730234.0,266120.0
12-04 09:50:36,0.752,0.585,98.496,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2886606848.0,846430208.0,8939507712.0,20946530304.0,5156402.0,358218.0
12-04 09:50:37,0.503,0.168,99.246,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2886451200.0,846430208.0,8943710208.0,20942483456.0,4761886.0,235539.0
12-04 09:50:38,0.584,0.584,98.414,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,2886586368.0,846430208.0,8947916800.0,20938141696.0,4889931.0,238575.0
12-04 09:50:39,0.753,0.418,98.577,0.0,0.0,0.251,0.0,40960.0,0.0,2.0,2886549504.0,846430208.0,8952352768.0,20933742592.0,4952830.0,241500.0
12-04 09:50:40,0.587,0.335,98.826,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2886770688.0,846430208.0,8956784640.0,20929089536.0,4661875.0,237075.0
12-04 09:50:41,2.523,0.421,96.804,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2887168000.0,846430208.0,8961028096.0,20924448768.0,4894102.0,321984.0
12-04 09:50:42,10.877,0.422,88.364,0.0,0.0,0.337,0.0,106496.0,0.0,6.0,2898898944.0,846430208.0,8963702784.0,20910043136.0,5705331.0,1040334.0
12-04 09:50:43,8.562,0.342,91.010,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2913669120.0,846430208.0,8967364608.0,20891611136.0,6584864.0,1062434.0
12-04 09:50:44,8.099,0.767,90.878,0.085,0.0,0.171,0.0,20480.0,0.0,3.0,2925174784.0,846430208.0,8971194368.0,20876275712.0,6327551.0,1040707.0
12-04 09:50:45,7.509,0.512,91.638,0.0,0.0,0.341,0.0,0.0,0.0,0.0,2940043264.0,846430208.0,8975495168.0,20857106432.0,6964979.0,1033749.0
12-04 09:50:46,8.806,0.423,90.432,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2939297792.0,846430208.0,8979292160.0,20854054912.0,7039880.0,1075185.0
12-04 09:50:47,7.398,0.680,91.582,0.0,0.0,0.340,0.0,94208.0,0.0,5.0,2940583936.0,846430208.0,8982638592.0,20849422336.0,6019110.0,1053746.0
12-04 09:50:48,8.552,0.254,90.940,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2944405504.0,846430208.0,8986374144.0,20841865216.0,6612256.0,1052453.0
12-04 09:50:49,7.653,0.765,91.156,0.0,0.0,0.425,0.0,0.0,0.0,0.0,2947837952.0,846430208.0,8991166464.0,20833640448.0,7707087.0,1095333.0
12-04 09:50:50,8.629,0.508,87.140,3.384,0.0,0.338,0.0,103460864.0,0.0,109.0,2952839168.0,846430208.0,8994099200.0,20825706496.0,6198274.0,1078908.0
12-04 09:50:51,8.270,0.591,90.970,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2963386368.0,846430208.0,8996802560.0,20812455936.0,4783865.0,981556.0
12-04 09:50:52,7.946,0.254,91.631,0.0,0.0,0.169,0.0,40960.0,0.0,3.0,2972925952.0,846430208.0,8996786176.0,20802932736.0,2364676.0,902007.0
12-04 09:50:53,7.555,0.594,91.511,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2981928960.0,846430208.0,8998801408.0,20791914496.0,5071765.0,1028044.0
12-04 09:50:54,7.228,0.595,91.837,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2993004544.0,846430208.0,9003008000.0,20776632320.0,6878795.0,1091678.0
12-04 09:50:55,7.234,0.851,91.234,0.0,0.0,0.681,0.0,0.0,0.0,0.0,2999259136.0,846430208.0,9010827264.0,20762558464.0,11070062.0,1176254.0
12-04 09:50:56,8.312,0.679,90.585,0.170,0.0,0.254,0.0,24576.0,0.0,2.0,3008417792.0,846430208.0,9014534144.0,20749692928.0,6614898.0,1106941.0
12-04 09:50:57,8.065,0.424,91.256,0.0,0.0,0.255,0.0,81920.0,0.0,5.0,3015618560.0,846430208.0,9020309504.0,20736716800.0,8901519.0,1109367.0
12-04 09:50:58,6.888,0.340,92.602,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3020894208.0,846430208.0,9022193664.0,20729556992.0,3856917.0,971187.0
12-04 09:50:59,8.538,0.338,90.955,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3024302080.0,846430208.0,9022787584.0,20725555200.0,3527776.0,965121.0
12-04 09:51:00,8.263,0.422,91.062,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3034193920.0,846430208.0,9024925696.0,20713525248.0,4812670.0,1027308.0
12-04 09:51:01,7.411,0.426,91.993,0.0,0.0,0.170,0.0,24576.0,0.0,6.0,3041914880.0,846430208.0,9026981888.0,20703748096.0,4543183.0,1033490.0
12-04 09:51:02,7.915,0.596,90.894,0.085,0.0,0.511,0.0,94208.0,0.0,7.0,3050663936.0,846430208.0,9031438336.0,20690542592.0,7198248.0,1107639.0
12-04 09:51:03,7.496,0.511,91.738,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3056439296.0,846430208.0,9038520320.0,20677685248.0,10075720.0,1178237.0
12-04 09:51:04,8.326,0.425,90.994,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3065573376.0,846430208.0,9042657280.0,20664414208.0,7156179.0,1078088.0
12-04 09:51:05,6.809,0.596,92.085,0.0,0.0,0.511,0.0,0.0,0.0,0.0,3075465216.0,846430208.0,9048666112.0,20648513536.0,9236930.0,1137628.0
12-04 09:51:06,8.149,0.340,91.087,0.0,0.0,0.424,0.0,8192.0,0.0,1.0,3081515008.0,846430208.0,9053667328.0,20637462528.0,7762601.0,1111169.0
12-04 09:51:07,6.723,0.511,92.340,0.0,0.0,0.426,0.0,65536.0,0.0,5.0,3088613376.0,846430208.0,9057517568.0,20626513920.0,6999912.0,1098719.0
12-04 09:51:08,7.621,0.677,90.771,0.254,0.0,0.677,0.0,28672.0,0.0,3.0,3095334912.0,846430208.0,9063337984.0,20613971968.0,8547584.0,1126232.0
12-04 09:51:09,7.070,0.596,91.738,0.0,0.0,0.596,0.0,77824.0,0.0,14.0,3102216192.0,846430208.0,9067503616.0,20602925056.0,7109389.0,1120774.0
12-04 09:51:10,7.816,0.425,91.334,0.0,0.0,0.425,0.0,0.0,0.0,0.0,3119816704.0,846430208.0,9072263168.0,20580564992.0,7655403.0,1115268.0
12-04 09:51:11,8.284,0.507,90.786,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3127648256.0,846430208.0,9077497856.0,20567498752.0,8093559.0,1146145.0
12-04 09:51:12,6.633,0.425,92.177,0.0,0.0,0.765,0.0,69632.0,0.0,5.0,3133153280.0,846430208.0,9082155008.0,20557336576.0,7478842.0,1107821.0
12-04 09:51:13,6.935,0.771,91.952,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3142971392.0,846430208.0,9085460480.0,20544212992.0,6473541.0,1075603.0
12-04 09:51:14,7.523,0.845,90.871,0.169,0.0,0.592,0.0,32768.0,0.0,3.0,3148595200.0,846430208.0,9090416640.0,20533633024.0,7931060.0,1132605.0
12-04 09:51:15,8.099,0.426,90.963,0.0,0.0,0.512,0.0,0.0,0.0,0.0,3156119552.0,846430208.0,9093820416.0,20522704896.0,6075930.0,1075252.0
12-04 09:51:16,7.803,0.424,91.433,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3161518080.0,846430208.0,9098022912.0,20513103872.0,7322582.0,1104130.0
12-04 09:51:17,6.991,0.256,92.327,0.0,0.0,0.426,0.0,86016.0,0.0,6.0,3170525184.0,846430208.0,9102606336.0,20499513344.0,7075709.0,1097282.0
12-04 09:51:18,8.348,0.341,90.801,0.0,0.0,0.511,0.0,0.0,0.0,0.0,3180228608.0,846430208.0,9106169856.0,20486246400.0,6518546.0,1092445.0
12-04 09:51:19,6.553,0.511,92.511,0.0,0.0,0.426,0.0,0.0,0.0,0.0,3183878144.0,846430208.0,9110568960.0,20478197760.0,7084586.0,1099383.0
12-04 09:51:20,7.569,0.841,90.917,0.168,0.0,0.505,0.0,12288.0,0.0,2.0,3197075456.0,846430208.0,9114984448.0,20460584960.0,7612225.0,1087787.0
12-04 09:51:21,8.078,0.425,91.241,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3216478208.0,846430208.0,9117167616.0,20438999040.0,4321983.0,942510.0
12-04 09:51:22,7.549,0.170,92.197,0.0,0.0,0.085,0.0,65536.0,0.0,5.0,3219623936.0,846430208.0,9117167616.0,20435853312.0,2383979.0,911021.0
12-04 09:51:23,6.926,0.422,92.314,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3223273472.0,846430208.0,9117167616.0,20432203776.0,2368192.0,913092.0
12-04 09:51:24,7.966,0.424,91.525,0.0,0.0,0.085,0.0,125558784.0,0.0,125.0,3231113216.0,846430208.0,9117167616.0,20424364032.0,2360739.0,906243.0
12-04 09:51:25,7.868,0.508,91.540,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3237736448.0,846430208.0,9117171712.0,20417736704.0,2358014.0,911430.0
12-04 09:51:26,6.372,0.340,93.118,0.170,0.0,0.0,0.0,12288.0,0.0,2.0,3242815488.0,846430208.0,9117171712.0,20412657664.0,2378108.0,919579.0
12-04 09:51:27,7.276,0.338,92.301,0.0,0.0,0.085,0.0,86016.0,0.0,5.0,3249422336.0,846430208.0,9117167616.0,20406054912.0,2361453.0,911134.0
12-04 09:51:28,8.404,0.594,90.917,0.0,0.0,0.085,0.0,61440.0,0.0,4.0,3255549952.0,846430208.0,9117167616.0,20399927296.0,2358864.0,904692.0
12-04 09:51:29,6.372,0.255,93.203,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3260211200.0,846430208.0,9117171712.0,20395261952.0,2355887.0,909100.0
12-04 09:51:30,7.301,0.255,92.445,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3271671808.0,846430208.0,9117171712.0,20383801344.0,2368228.0,902300.0
12-04 09:51:31,7.712,0.339,91.780,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3285987328.0,846430208.0,9117171712.0,20369485824.0,2345393.0,902573.0
12-04 09:51:32,6.729,0.426,92.589,0.085,0.0,0.170,0.0,81920.0,0.0,5.0,3292495872.0,846430208.0,9117171712.0,20362977280.0,2360307.0,905532.0
12-04 09:51:33,7.040,0.339,92.451,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3295760384.0,846430208.0,9117175808.0,20359708672.0,2376344.0,921060.0
12-04 09:51:34,6.735,0.256,92.839,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3305029632.0,846430208.0,9117175808.0,20350439424.0,2365959.0,908116.0
12-04 09:51:35,7.823,0.255,91.752,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3315347456.0,846430208.0,9117175808.0,20340121600.0,2352704.0,904249.0
12-04 09:51:36,5.978,0.342,93.595,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,3323449344.0,846430208.0,9117175808.0,20332019712.0,2366709.0,907350.0
12-04 09:51:37,7.276,0.338,92.217,0.0,0.0,0.169,0.0,69632.0,0.0,5.0,3333599232.0,846430208.0,9117175808.0,20321869824.0,2353267.0,911770.0
12-04 09:51:38,6.410,0.171,92.991,0.256,0.0,0.171,0.0,12288.0,0.0,2.0,3344093184.0,846430208.0,9117175808.0,20311375872.0,2350549.0,900799.0
12-04 09:51:39,7.173,0.171,92.570,0.0,0.0,0.085,0.0,8192.0,0.0,2.0,3351977984.0,846430208.0,9117175808.0,20303491072.0,2338654.0,898528.0
12-04 09:51:40,7.191,0.338,92.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3354804224.0,846430208.0,9117175808.0,20300664832.0,2392678.0,916979.0
12-04 09:51:41,7.282,0.169,92.549,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3357073408.0,846430208.0,9117175808.0,20298395648.0,2201329.0,864675.0
12-04 09:51:42,0.665,0.333,98.919,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3359293440.0,846430208.0,9117175808.0,20296175616.0,50535.0,268853.0
12-04 09:51:43,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3359178752.0,846430208.0,9117179904.0,20296286208.0,39331.0,67561.0
12-04 09:51:44,0.500,0.083,99.249,0.167,0.0,0.0,0.0,86016.0,0.0,16.0,3359178752.0,846430208.0,9117179904.0,20296286208.0,40125.0,69062.0
12-04 09:51:45,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3359686656.0,846430208.0,9117179904.0,20295778304.0,40415.0,69560.0
12-04 09:51:46,0.502,0.084,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3359686656.0,846430208.0,9117179904.0,20295778304.0,39415.0,67635.0
12-04 09:51:47,0.750,0.083,99.167,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3359686656.0,846430208.0,9117179904.0,20295778304.0,39328.0,67561.0
12-04 09:51:48,8.885,0.335,90.612,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3320164352.0,846430208.0,9117179904.0,20335300608.0,2292494.0,874275.0
12-04 09:51:49,10.637,0.503,88.777,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3197427712.0,846430208.0,9117184000.0,20458033152.0,2678980.0,1012336.0
12-04 09:51:50,9.645,0.508,89.679,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,3049553920.0,846430208.0,9117184000.0,20605906944.0,2673574.0,1005135.0
12-04 09:51:51,9.975,0.671,89.271,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3051634688.0,846430208.0,9117188096.0,20603822080.0,2658393.0,1006509.0
12-04 09:51:52,9.799,0.251,89.615,0.084,0.0,0.251,0.0,81920.0,0.0,6.0,3058819072.0,846430208.0,9117188096.0,20596637696.0,2659561.0,1013962.0
12-04 09:51:53,10.385,0.419,89.028,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2991144960.0,846430208.0,9117188096.0,20664311808.0,2693799.0,1009817.0
12-04 09:51:54,9.236,0.252,90.428,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2994896896.0,846430208.0,9117188096.0,20660559872.0,2652347.0,1008010.0
12-04 09:51:55,9.908,0.756,89.169,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3002163200.0,846430208.0,9117188096.0,20653293568.0,2677547.0,1020094.0
12-04 09:51:56,10.711,0.251,88.787,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3001815040.0,846430208.0,9117188096.0,20653641728.0,2703517.0,1027069.0
12-04 09:51:57,9.992,0.420,89.421,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3005104128.0,846430208.0,9117188096.0,20650352640.0,2654538.0,1006639.0
12-04 09:51:58,9.496,0.588,89.748,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3009753088.0,846430208.0,9117188096.0,20645703680.0,2662782.0,1020046.0
12-04 09:51:59,9.941,0.337,89.553,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3016126464.0,846430208.0,9117192192.0,20639326208.0,2710200.0,1027372.0
12-04 09:52:00,9.564,0.587,89.765,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3019456512.0,846430208.0,9117196288.0,20635992064.0,2654230.0,1008654.0
12-04 09:52:01,10.672,0.252,88.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3024220160.0,846430208.0,9117196288.0,20631228416.0,2659192.0,1015680.0
12-04 09:52:02,10.702,0.334,88.629,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,3027644416.0,846430208.0,9117196288.0,20627804160.0,2693256.0,1020414.0
12-04 09:52:03,9.723,0.419,89.690,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3036827648.0,846430208.0,9117196288.0,20618620928.0,2654726.0,1020545.0
12-04 09:52:04,9.292,0.426,90.196,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3053748224.0,846430208.0,9117196288.0,20601700352.0,2660324.0,1017346.0
12-04 09:52:05,9.631,0.503,89.698,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3059273728.0,846430208.0,9117196288.0,20596174848.0,2687091.0,1027863.0
12-04 09:52:06,10.118,0.337,89.460,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3068698624.0,846430208.0,9117196288.0,20586749952.0,2664106.0,1019465.0
12-04 09:52:07,9.367,0.506,90.042,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3076091904.0,846430208.0,9117200384.0,20579352576.0,2661083.0,1023444.0
12-04 09:52:08,10.672,0.504,88.571,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3088502784.0,846430208.0,9117200384.0,20566941696.0,2678229.0,1029102.0
12-04 09:52:09,9.528,0.506,89.966,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3096440832.0,846430208.0,9117200384.0,20559003648.0,2670656.0,1020696.0
12-04 09:52:10,10.345,0.421,89.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3104976896.0,846430208.0,9117200384.0,20550467584.0,2656497.0,1021540.0
12-04 09:52:11,9.604,0.253,90.059,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3113869312.0,846430208.0,9117200384.0,20541575168.0,2671837.0,1035774.0
12-04 09:52:12,10.397,0.338,89.096,0.0,0.0,0.169,0.0,69632.0,0.0,5.0,3124338688.0,846430208.0,9117196288.0,20531109888.0,2678380.0,1024523.0
12-04 09:52:13,10.557,0.665,88.612,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3129729024.0,846430208.0,9117204480.0,20525711360.0,2664651.0,1032456.0
12-04 09:52:14,10.553,0.335,88.693,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,3139026944.0,846430208.0,9117204480.0,20516413440.0,2668443.0,1039843.0
12-04 09:52:15,10.261,0.673,88.982,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3147472896.0,846430208.0,9117204480.0,20507967488.0,2687082.0,1032738.0
12-04 09:52:16,10.562,0.251,89.019,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3161088000.0,846430208.0,9117204480.0,20494352384.0,2614439.0,1013125.0
12-04 09:52:17,10.802,0.422,88.608,0.0,0.0,0.169,0.0,65536.0,0.0,5.0,3173376000.0,846430208.0,9117204480.0,20482064384.0,2705210.0,1060716.0
12-04 09:52:18,8.692,0.506,90.633,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3187597312.0,846430208.0,9117204480.0,20467843072.0,2674958.0,1033844.0
12-04 09:52:19,9.428,0.337,89.899,0.0,0.0,0.337,0.0,12288.0,0.0,3.0,3204452352.0,846430208.0,9117204480.0,20450988032.0,2665396.0,1031849.0
12-04 09:52:20,10.460,0.586,88.536,0.251,0.0,0.167,0.0,40960.0,0.0,3.0,3214921728.0,846430208.0,9117208576.0,20440514560.0,2661527.0,1039382.0
12-04 09:52:21,10.050,0.586,89.196,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3223207936.0,846430208.0,9117208576.0,20432228352.0,2704995.0,1056796.0
12-04 09:52:22,10.067,0.419,89.346,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,3228033024.0,846430208.0,9117208576.0,20427403264.0,2654750.0,1032417.0
12-04 09:52:23,9.229,0.339,90.262,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3237462016.0,846430208.0,9117208576.0,20417974272.0,2662112.0,1035889.0
12-04 09:52:24,10.110,0.421,89.469,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3246129152.0,846430208.0,9117208576.0,20409307136.0,2644429.0,1028676.0
12-04 09:52:25,10.134,0.335,89.363,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3249684480.0,846430208.0,9117208576.0,20405751808.0,2703430.0,1049025.0
12-04 09:52:26,9.261,0.425,90.144,0.170,0.0,0.0,0.0,12288.0,0.0,2.0,3260825600.0,846430208.0,9117208576.0,20394610688.0,2669791.0,1053138.0
12-04 09:52:27,10.371,0.506,89.039,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3269586944.0,846430208.0,9117208576.0,20385849344.0,2660850.0,1045144.0
12-04 09:52:28,9.983,0.587,89.262,0.0,0.0,0.168,0.0,65536.0,0.0,4.0,3278123008.0,846430208.0,9117212672.0,20377309184.0,2689543.0,1039105.0
12-04 09:52:29,10.025,0.421,89.469,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3283423232.0,846430208.0,9117212672.0,20372008960.0,2658363.0,1034860.0
12-04 09:52:30,10.720,0.419,88.693,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3293097984.0,846430208.0,9117216768.0,20362330112.0,2671972.0,1048602.0
12-04 09:52:31,9.367,0.591,90.042,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3305132032.0,846430208.0,9117216768.0,20350296064.0,2673492.0,1034077.0
12-04 09:52:32,10.693,0.334,88.638,0.167,0.0,0.167,0.0,65536.0,0.0,5.0,3325198336.0,846430208.0,9117212672.0,20330233856.0,2667309.0,1032015.0
12-04 09:52:33,10.310,0.335,89.355,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3331735552.0,846430208.0,9117216768.0,20323692544.0,2662508.0,1046576.0
12-04 09:52:34,10.504,0.336,89.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3340242944.0,846430208.0,9117216768.0,20315185152.0,2657953.0,1033307.0
12-04 09:52:35,11.092,0.420,88.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3351453696.0,846430208.0,9117216768.0,20303974400.0,2691940.0,1047837.0
12-04 09:52:36,10.588,0.336,88.824,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3356860416.0,846430208.0,9117216768.0,20298567680.0,2649572.0,1036563.0
12-04 09:52:37,10.654,0.503,88.758,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3364745216.0,846430208.0,9117220864.0,20290678784.0,2676287.0,1050546.0
12-04 09:52:38,9.615,0.669,89.298,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,3372711936.0,846430208.0,9117220864.0,20282712064.0,2663231.0,1039159.0
12-04 09:52:39,11.186,0.336,88.225,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,3388678144.0,846430208.0,9117220864.0,20266745856.0,2665410.0,1035522.0
12-04 09:52:40,9.958,0.502,89.289,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3405565952.0,846430208.0,9117220864.0,20249858048.0,2676972.0,1052869.0
12-04 09:52:41,11.120,0.167,88.629,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3408117760.0,846430208.0,9117220864.0,20247306240.0,2672386.0,1037287.0
12-04 09:52:42,10.935,0.584,88.314,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,3416932352.0,846430208.0,9117220864.0,20238491648.0,2657603.0,1036613.0
12-04 09:52:43,10.897,0.419,88.433,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3426582528.0,846430208.0,9117220864.0,20228841472.0,2667213.0,1046461.0
12-04 09:52:44,11.269,0.334,88.147,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3431501824.0,846430208.0,9117220864.0,20223922176.0,2686208.0,1045315.0
12-04 09:52:45,10.562,0.503,88.768,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3434958848.0,846430208.0,9117224960.0,20220461056.0,2655246.0,1039439.0
12-04 09:52:46,10.142,0.335,89.355,0.0,0.0,0.168,0.0,24576.0,0.0,6.0,3440386048.0,846430208.0,9117224960.0,20215033856.0,2662785.0,1052353.0
12-04 09:52:47,10.897,0.587,88.349,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,3447468032.0,846430208.0,9117220864.0,20207955968.0,2678185.0,1039325.0
12-04 09:52:48,2.254,0.167,97.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3451863040.0,846430208.0,9117224960.0,20203556864.0,440536.0,448405.0
12-04 09:52:49,0.752,0.167,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3452416000.0,846430208.0,9117224960.0,20203003904.0,64990.0,107998.0
12-04 09:52:50,0.668,0.334,98.831,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3452542976.0,846430208.0,9117224960.0,20202876928.0,58289.0,101771.0
12-04 09:52:51,1.085,0.250,98.664,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3452923904.0,846430208.0,9117224960.0,20202496000.0,58466.0,102041.0
12-04 09:52:52,0.917,0.167,98.833,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3453050880.0,846430208.0,9117224960.0,20202369024.0,58383.0,102197.0
12-04 09:52:53,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3453812736.0,846430208.0,9117224960.0,20201607168.0,60294.0,103983.0
12-04 09:52:54,8.424,0.417,90.909,0.0,0.0,0.250,0.0,28672.0,0.0,7.0,3390709760.0,846430208.0,9117224960.0,20264710144.0,1955239.0,797797.0
12-04 09:52:55,11.354,0.589,87.889,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3208527872.0,846430208.0,9117233152.0,20446883840.0,2976884.0,1133990.0
12-04 09:52:56,11.804,0.499,86.284,1.164,0.0,0.249,0.0,32768.0,0.0,3.0,3164442624.0,846430208.0,9117233152.0,20490969088.0,3002137.0,1154214.0
12-04 09:52:57,11.259,0.334,88.157,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3184615424.0,846430208.0,9117233152.0,20470796288.0,2984738.0,1147930.0
12-04 09:52:58,11.676,0.500,87.573,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3101286400.0,846430208.0,9117237248.0,20554121216.0,2980774.0,1140120.0
12-04 09:52:59,10.619,0.669,88.462,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,3106775040.0,846430208.0,9117237248.0,20548632576.0,2978579.0,1140716.0
12-04 09:53:00,11.760,0.500,87.573,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3027456000.0,846430208.0,9117237248.0,20627951616.0,2969752.0,1138773.0
12-04 09:53:01,10.842,0.417,88.490,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3028496384.0,846430208.0,9117237248.0,20626911232.0,2981040.0,1149085.0
12-04 09:53:02,11.917,0.500,87.083,0.250,0.0,0.250,0.0,98304.0,0.0,8.0,3020115968.0,846430208.0,9117237248.0,20635291648.0,2979046.0,1143649.0
12-04 09:53:03,11.176,0.500,88.157,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3028172800.0,846430208.0,9117241344.0,20627230720.0,2966745.0,1142142.0
12-04 09:53:04,11.663,0.579,87.510,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3032031232.0,846430208.0,9117241344.0,20623372288.0,2997873.0,1143731.0
12-04 09:53:05,12.219,0.333,87.365,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3043950592.0,846430208.0,9117241344.0,20611452928.0,2949578.0,1147517.0
12-04 09:53:06,10.804,0.335,88.610,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3057643520.0,846430208.0,9117241344.0,20597760000.0,3001480.0,1149381.0
12-04 09:53:07,11.950,0.498,87.303,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3066851328.0,846430208.0,9117241344.0,20588552192.0,2966575.0,1149367.0
12-04 09:53:08,11.863,0.501,87.385,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3072815104.0,846430208.0,9117241344.0,20582588416.0,2938963.0,1146106.0
12-04 09:53:09,11.554,0.582,87.614,0.0,0.0,0.249,0.0,8192.0,0.0,2.0,3077767168.0,846430208.0,9117241344.0,20577636352.0,3008634.0,1165050.0
12-04 09:53:10,13.190,0.412,86.068,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3086270464.0,846430208.0,9117245440.0,20569128960.0,2982596.0,1169917.0
12-04 09:53:11,11.083,0.336,88.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3097636864.0,846430208.0,9117245440.0,20557762560.0,2988167.0,1167461.0
12-04 09:53:12,11.863,0.334,87.469,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,3108335616.0,846430208.0,9117241344.0,20547067904.0,2980275.0,1165412.0
12-04 09:53:13,11.436,0.501,87.896,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3113603072.0,846430208.0,9117245440.0,20541796352.0,2979118.0,1166111.0
12-04 09:53:14,11.046,0.418,88.117,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,3128086528.0,846430208.0,9117245440.0,20527312896.0,2983899.0,1178299.0
12-04 09:53:15,12.717,0.578,86.375,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3133386752.0,846430208.0,9117245440.0,20522012672.0,2980008.0,1166546.0
12-04 09:53:16,11.120,0.669,87.960,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3141279744.0,846430208.0,9117249536.0,20514115584.0,2971342.0,1166325.0
12-04 09:53:17,11.950,0.332,87.469,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3160875008.0,846430208.0,9117249536.0,20494520320.0,2974147.0,1173070.0
12-04 09:53:18,12.189,0.663,86.982,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3168141312.0,846430208.0,9117249536.0,20487254016.0,2970929.0,1172826.0
12-04 09:53:19,11.877,0.415,87.458,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3178299392.0,846430208.0,9117249536.0,20477095936.0,2976509.0,1161767.0
12-04 09:53:20,11.345,0.336,88.151,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3193221120.0,846430208.0,9117249536.0,20462174208.0,2968729.0,1156780.0
12-04 09:53:21,11.381,0.251,88.033,0.0,0.0,0.335,0.0,20480.0,0.0,4.0,3198021632.0,846430208.0,9117249536.0,20457373696.0,2994496.0,1177056.0
12-04 09:53:22,12.895,0.499,86.273,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,3209515008.0,846430208.0,9117249536.0,20445880320.0,2934435.0,1160698.0
12-04 09:53:23,11.897,0.416,87.521,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3217608704.0,846430208.0,9117249536.0,20437786624.0,3010296.0,1179012.0
12-04 09:53:24,11.907,0.583,87.261,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3224784896.0,846430208.0,9117249536.0,20430610432.0,2988806.0,1188165.0
12-04 09:53:25,11.277,0.498,87.977,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3236757504.0,846430208.0,9117249536.0,20418637824.0,2961671.0,1177111.0
12-04 09:53:26,12.844,0.500,86.239,0.167,0.0,0.250,0.0,32768.0,0.0,3.0,3247292416.0,846430208.0,9117253632.0,20408098816.0,3009583.0,1192459.0
12-04 09:53:27,12.344,0.500,86.989,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3256717312.0,846430208.0,9117257728.0,20398669824.0,2962191.0,1169606.0
12-04 09:53:28,11.278,0.334,88.137,0.0,0.0,0.251,0.0,65536.0,0.0,4.0,3265605632.0,846430208.0,9117257728.0,20389781504.0,3007588.0,1174074.0
12-04 09:53:29,10.711,0.586,88.368,0.0,0.0,0.335,0.0,28672.0,0.0,7.0,3284365312.0,846430208.0,9117257728.0,20371021824.0,2970909.0,1189004.0
12-04 09:53:30,13.361,0.498,85.809,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3295604736.0,846430208.0,9117257728.0,20359782400.0,2970470.0,1169576.0
12-04 09:53:31,12.116,0.415,87.054,0.166,0.0,0.249,0.0,28672.0,0.0,3.0,3303096320.0,846430208.0,9117257728.0,20352290816.0,2981834.0,1173869.0
12-04 09:53:32,11.379,0.249,88.040,0.0,0.0,0.332,0.0,57344.0,0.0,3.0,3307573248.0,846430208.0,9117261824.0,20347809792.0,2976042.0,1177827.0
12-04 09:53:33,12.604,0.751,86.477,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3337224192.0,846430208.0,9117261824.0,20318158848.0,2976872.0,1178589.0
12-04 09:53:34,10.849,0.673,88.225,0.0,0.0,0.252,0.0,24576.0,0.0,1.0,3350999040.0,846430208.0,9117261824.0,20304384000.0,2964577.0,1179190.0
12-04 09:53:35,12.179,0.580,86.993,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3358650368.0,846430208.0,9117261824.0,20296732672.0,2969572.0,1175874.0
12-04 09:53:36,10.870,0.585,88.127,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3384061952.0,846430208.0,9117261824.0,20271321088.0,2991500.0,1175270.0
12-04 09:53:37,12.759,0.746,86.081,0.083,0.0,0.331,0.0,94208.0,0.0,8.0,3398598656.0,846430208.0,9117261824.0,20256784384.0,2972004.0,1174040.0
12-04 09:53:38,12.093,0.417,87.406,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3421863936.0,846430208.0,9117261824.0,20233519104.0,2970061.0,1175129.0
12-04 09:53:39,11.917,0.500,87.333,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,3429511168.0,846430208.0,9117261824.0,20225871872.0,2981509.0,1174344.0
12-04 09:53:40,10.953,0.251,88.462,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3431288832.0,846430208.0,9117261824.0,20224094208.0,2968190.0,1174744.0
12-04 09:53:41,12.083,0.583,87.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3438747648.0,846430208.0,9117261824.0,20216635392.0,2985623.0,1191787.0
12-04 09:53:42,13.311,0.499,85.857,0.0,0.0,0.333,0.0,73728.0,0.0,5.0,3442909184.0,846430208.0,9117261824.0,20212473856.0,2982392.0,1183611.0
12-04 09:53:43,11.907,0.666,87.094,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,3446018048.0,846430208.0,9117265920.0,20209360896.0,2985485.0,1178823.0
12-04 09:53:44,11.157,0.333,88.010,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3447705600.0,846430208.0,9117265920.0,20207673344.0,2986590.0,1184156.0
12-04 09:53:45,11.176,0.584,87.990,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3453005824.0,846430208.0,9117265920.0,20202373120.0,2966145.0,1177472.0
12-04 09:53:46,14.428,0.746,84.743,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3464052736.0,846430208.0,9117265920.0,20191326208.0,2974898.0,1178783.0
12-04 09:53:47,11.774,0.415,87.479,0.0,0.0,0.332,0.0,65536.0,0.0,5.0,3470786560.0,846430208.0,9117265920.0,20184592384.0,2973108.0,1178729.0
12-04 09:53:48,12.625,0.332,86.960,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3473641472.0,846430208.0,9117265920.0,20181737472.0,2975459.0,1178322.0
12-04 09:53:49,11.307,0.503,87.772,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,3479293952.0,846430208.0,9117265920.0,20176084992.0,2974878.0,1190958.0
12-04 09:53:50,12.667,0.667,86.417,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3492655104.0,846430208.0,9117265920.0,20162723840.0,2971945.0,1171631.0
12-04 09:53:51,12.677,0.584,86.322,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3505856512.0,846430208.0,9117270016.0,20149518336.0,2993125.0,1189816.0
12-04 09:53:52,12.344,0.584,86.822,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3514363904.0,846430208.0,9117270016.0,20141010944.0,2975504.0,1180188.0
12-04 09:53:53,11.231,0.333,88.020,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3515154432.0,846430208.0,9117270016.0,20140220416.0,2974192.0,1186889.0
12-04 09:53:54,5.079,0.416,94.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3520393216.0,846430208.0,9117270016.0,20134981632.0,1117093.0,751157.0
12-04 09:53:55,0.916,0.083,98.834,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3520552960.0,846430208.0,9117270016.0,20134821888.0,82782.0,139593.0
12-04 09:53:56,0.835,0.167,98.915,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,3521716224.0,846430208.0,9117270016.0,20133658624.0,92710.0,150904.0
12-04 09:53:57,1.083,0.250,98.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3521691648.0,846430208.0,9117274112.0,20133679104.0,75662.0,133565.0
12-04 09:53:58,0.753,0.167,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3521691648.0,846430208.0,9117274112.0,20133679104.0,74261.0,131248.0
12-04 09:53:59,1.083,0.167,98.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3521691648.0,846430208.0,9117274112.0,20133679104.0,75574.0,133325.0
12-04 09:54:00,5.184,0.084,94.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3527102464.0,846430208.0,9117278208.0,20128264192.0,1101622.0,507734.0
12-04 09:54:01,12.949,0.752,85.881,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,3403177984.0,846430208.0,9117282304.0,20252184576.0,3280798.0,1271654.0
12-04 09:54:02,12.615,0.585,86.466,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,3194269696.0,846430208.0,9117282304.0,20461092864.0,3287180.0,1280163.0
12-04 09:54:03,11.883,0.753,87.029,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3188150272.0,846430208.0,9117282304.0,20467212288.0,3305089.0,1284423.0
12-04 09:54:04,12.027,0.336,87.300,0.0,0.0,0.336,0.0,53248.0,0.0,10.0,3127291904.0,846430208.0,9117282304.0,20528070656.0,3305087.0,1295938.0
12-04 09:54:05,12.344,0.500,86.739,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3054567424.0,846430208.0,9117282304.0,20600795136.0,3278882.0,1289114.0
12-04 09:54:06,12.017,0.336,87.143,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,3057668096.0,846430208.0,9117286400.0,20597690368.0,3275165.0,1292506.0
12-04 09:54:07,11.909,0.253,87.584,0.0,0.0,0.253,0.0,81920.0,0.0,6.0,3051970560.0,846430208.0,9117286400.0,20603387904.0,3291061.0,1294761.0
12-04 09:54:08,12.322,0.587,86.840,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3054653440.0,846430208.0,9117286400.0,20600705024.0,3305823.0,1296234.0
12-04 09:54:09,12.248,0.839,86.745,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3058397184.0,846430208.0,9117286400.0,20596961280.0,3312538.0,1315410.0
12-04 09:54:10,11.356,0.424,87.966,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3064840192.0,846430208.0,9117286400.0,20590518272.0,3307254.0,1299418.0
12-04 09:54:11,12.604,0.584,86.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3070906368.0,846430208.0,9117286400.0,20584452096.0,3279975.0,1292973.0
12-04 09:54:12,12.814,0.503,86.181,0.251,0.0,0.251,0.0,81920.0,0.0,7.0,3074637824.0,846430208.0,9117290496.0,20580716544.0,3284789.0,1291839.0
12-04 09:54:13,12.093,0.500,87.156,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3082387456.0,846430208.0,9117290496.0,20572966912.0,3251470.0,1292014.0
12-04 09:54:14,13.178,0.667,85.738,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3088326656.0,846430208.0,9117290496.0,20567027712.0,3306627.0,1300120.0
12-04 09:54:15,12.583,0.250,86.750,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3096674304.0,846430208.0,9117290496.0,20558680064.0,3324601.0,1303755.0
12-04 09:54:16,13.701,0.334,85.798,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3120447488.0,846430208.0,9117290496.0,20534906880.0,3296400.0,1306628.0
12-04 09:54:17,11.943,0.421,87.300,0.0,0.0,0.336,0.0,65536.0,0.0,5.0,3129532416.0,846430208.0,9117290496.0,20525821952.0,3299067.0,1303179.0
12-04 09:54:18,11.671,0.336,87.490,0.084,0.0,0.420,0.0,12288.0,0.0,2.0,3138166784.0,846430208.0,9117290496.0,20517187584.0,3248832.0,1301764.0
12-04 09:54:19,12.195,0.421,87.048,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3144675328.0,846430208.0,9117290496.0,20510679040.0,3282193.0,1298153.0
12-04 09:54:20,12.007,0.756,86.986,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3156983808.0,846430208.0,9117294592.0,20498366464.0,3336829.0,1301298.0
12-04 09:54:21,12.884,0.416,86.367,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3174600704.0,846430208.0,9117294592.0,20480749568.0,3276153.0,1303079.0
12-04 09:54:22,13.439,0.334,85.893,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,3182002176.0,846430208.0,9117294592.0,20473348096.0,3296339.0,1305314.0
12-04 09:54:23,12.500,0.336,86.997,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3198074880.0,846430208.0,9117294592.0,20457275392.0,3295940.0,1306942.0
12-04 09:54:24,11.600,0.508,87.468,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,3213946880.0,846430208.0,9117294592.0,20441403392.0,3278102.0,1308558.0
12-04 09:54:25,12.162,0.422,87.162,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3224104960.0,846430208.0,9117294592.0,20431245312.0,3258222.0,1311204.0
12-04 09:54:26,12.678,0.420,86.734,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3234422784.0,846430208.0,9117294592.0,20420927488.0,3318006.0,1330514.0
12-04 09:54:27,12.594,0.504,86.650,0.0,0.0,0.252,0.0,65536.0,0.0,5.0,3247370240.0,846430208.0,9117298688.0,20407975936.0,3331314.0,1305572.0
12-04 09:54:28,13.917,0.417,85.500,0.0,0.0,0.167,0.0,65536.0,0.0,4.0,3254005760.0,846430208.0,9117298688.0,20401340416.0,3283598.0,1302519.0
12-04 09:54:29,12.906,0.416,86.261,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3265142784.0,846430208.0,9117302784.0,20390199296.0,3282549.0,1314254.0
12-04 09:54:30,12.803,0.502,86.444,0.167,0.0,0.084,0.0,24576.0,0.0,2.0,3285204992.0,846430208.0,9117302784.0,20370137088.0,3273125.0,1303161.0
12-04 09:54:31,13.058,0.421,86.352,0.0,0.0,0.168,0.0,24576.0,0.0,6.0,3295490048.0,846430208.0,9117302784.0,20359852032.0,3309518.0,1311022.0
12-04 09:54:32,11.651,0.587,87.510,0.0,0.0,0.251,0.0,53248.0,0.0,3.0,3302313984.0,846430208.0,9117302784.0,20353028096.0,3255804.0,1315965.0
12-04 09:54:33,13.228,0.666,86.023,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3308662784.0,846430208.0,9117302784.0,20346679296.0,3334903.0,1309921.0
12-04 09:54:34,13.950,0.588,85.210,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3322535936.0,846430208.0,9117302784.0,20332806144.0,3301463.0,1314310.0
12-04 09:54:35,12.279,0.252,87.300,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3332632576.0,846430208.0,9117302784.0,20322709504.0,3286188.0,1319237.0
12-04 09:54:36,13.127,0.502,85.870,0.251,0.0,0.251,0.0,20480.0,0.0,3.0,3338854400.0,846430208.0,9117302784.0,20316487680.0,3254641.0,1309765.0
12-04 09:54:37,11.983,0.591,87.089,0.0,0.0,0.338,0.0,69632.0,0.0,5.0,3347025920.0,846430208.0,9117306880.0,20308312064.0,3275623.0,1315763.0
12-04 09:54:38,13.507,0.671,85.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3364085760.0,846430208.0,9117306880.0,20291252224.0,3326706.0,1318288.0
12-04 09:54:39,11.636,0.506,87.521,0.0,0.0,0.337,0.0,40960.0,0.0,6.0,3384528896.0,846430208.0,9117306880.0,20270809088.0,3280850.0,1318460.0
12-04 09:54:40,12.542,0.673,86.448,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3403321344.0,846430208.0,9117306880.0,20252016640.0,3301667.0,1318041.0
12-04 09:54:41,13.272,0.417,85.559,0.250,0.0,0.501,0.0,28672.0,0.0,3.0,3420590080.0,846430208.0,9117306880.0,20234747904.0,3276002.0,1306122.0
12-04 09:54:42,14.548,0.334,85.033,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,3431636992.0,846430208.0,9117306880.0,20223700992.0,3317964.0,1320181.0
12-04 09:54:43,13.511,0.417,85.738,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3433443328.0,846430208.0,9117306880.0,20221894656.0,3242527.0,1318798.0
12-04 09:54:44,12.312,0.586,86.851,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3436969984.0,846430208.0,9117306880.0,20218368000.0,3333595.0,1322780.0
12-04 09:54:45,14.130,0.836,84.783,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3452268544.0,846430208.0,9117310976.0,20203065344.0,3261713.0,1294667.0
12-04 09:54:46,13.065,0.419,86.265,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3457409024.0,846430208.0,9117310976.0,20197924864.0,3280736.0,1331770.0
12-04 09:54:47,13.025,0.672,86.134,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,3462647808.0,846430208.0,9117310976.0,20192686080.0,3356160.0,1316015.0
12-04 09:54:48,12.142,0.506,87.184,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3469316096.0,846430208.0,9117310976.0,20186017792.0,3320428.0,1345998.0
12-04 09:54:49,13.870,0.831,84.967,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3483090944.0,846430208.0,9117310976.0,20172242944.0,3216710.0,1296013.0
12-04 09:54:50,13.973,0.505,85.438,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3488137216.0,846430208.0,9117310976.0,20167196672.0,3354800.0,1337631.0
12-04 09:54:51,13.439,0.668,85.643,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3495485440.0,846430208.0,9117310976.0,20159848448.0,3310081.0,1320396.0
12-04 09:54:52,12.865,0.418,86.466,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3506659328.0,846430208.0,9117310976.0,20148674560.0,3288931.0,1325502.0
12-04 09:54:53,13.361,0.336,85.882,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,3520974848.0,846430208.0,9117310976.0,20134359040.0,3280776.0,1324855.0
12-04 09:54:54,14.703,0.418,84.545,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3527098368.0,846430208.0,9117315072.0,20128231424.0,3326668.0,1319403.0
12-04 09:54:55,12.604,0.668,86.394,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3532750848.0,846430208.0,9117315072.0,20122578944.0,3286950.0,1325841.0
12-04 09:54:56,13.819,0.503,85.511,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3542872064.0,846430208.0,9117319168.0,20112453632.0,3258365.0,1333199.0
12-04 09:54:57,13.317,0.419,86.265,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3554140160.0,846430208.0,9117319168.0,20101185536.0,3308430.0,1305973.0
12-04 09:54:58,15.365,0.420,83.879,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3566075904.0,846430208.0,9117319168.0,20089249792.0,3365805.0,1328396.0
12-04 09:54:59,13.040,0.664,85.880,0.083,0.0,0.332,0.0,12288.0,0.0,2.0,3581345792.0,846430208.0,9117319168.0,20073979904.0,3291415.0,1328128.0
12-04 09:55:00,9.949,0.253,89.629,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3589378048.0,846430208.0,9117323264.0,20065943552.0,2267262.0,948948.0
12-04 09:55:01,1.082,0.333,98.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3590602752.0,846430208.0,9117323264.0,20064718848.0,105436.0,429073.0
12-04 09:55:02,1.086,0.167,98.663,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3590955008.0,846430208.0,9117319168.0,20064370688.0,92843.0,165190.0
12-04 09:55:03,0.919,0.167,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591335936.0,846430208.0,9117327360.0,20063981568.0,92741.0,164512.0
12-04 09:55:04,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591335936.0,846430208.0,9117327360.0,20063981568.0,92562.0,164257.0
12-04 09:55:05,1.665,0.333,97.835,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3591716864.0,846430208.0,9117327360.0,20063600640.0,95163.0,168007.0
12-04 09:55:06,1.338,0.167,98.495,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3591716864.0,846430208.0,9117327360.0,20063600640.0,112320.0,185177.0
12-04 09:55:07,13.250,0.417,86.0,0.0,0.0,0.333,0.0,94208.0,0.0,5.0,3597402112.0,846430208.0,9117331456.0,20057911296.0,3119373.0,1300786.0
12-04 09:55:08,14.475,0.827,84.615,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3560767488.0,846430208.0,9117335552.0,20094541824.0,3465932.0,1422828.0
12-04 09:55:09,14.203,0.664,84.801,0.0,0.0,0.332,0.0,8192.0,0.0,2.0,3443179520.0,846430208.0,9117335552.0,20212129792.0,3243266.0,1439909.0
12-04 09:55:10,12.801,0.831,85.786,0.0,0.0,0.582,0.0,0.0,0.0,0.0,3363123200.0,846430208.0,9117335552.0,20292186112.0,3215880.0,1429917.0
12-04 09:55:11,14.085,0.663,84.921,0.166,0.0,0.166,0.0,24576.0,0.0,3.0,3177316352.0,846430208.0,9117335552.0,20477992960.0,3127210.0,1391471.0
12-04 09:55:12,12.882,0.413,86.127,0.0,0.0,0.578,0.0,73728.0,0.0,5.0,3186790400.0,846430208.0,9117335552.0,20468518912.0,3206350.0,1323755.0
12-04 09:55:13,13.921,0.824,84.514,0.0,0.0,0.741,0.0,0.0,0.0,0.0,3119308800.0,846430208.0,9117335552.0,20536000512.0,3383852.0,1325662.0
12-04 09:55:14,11.960,0.914,86.628,0.0,0.0,0.498,0.0,53248.0,0.0,8.0,3127824384.0,846430208.0,9117339648.0,20527480832.0,3296643.0,1341571.0
12-04 09:55:15,14.144,0.744,84.615,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3142172672.0,846430208.0,9117339648.0,20513132544.0,3370690.0,1318165.0
12-04 09:55:16,14.204,0.328,84.565,0.246,0.0,0.657,0.0,28672.0,0.0,3.0,3155976192.0,846430208.0,9117339648.0,20499329024.0,3280476.0,1355897.0
12-04 09:55:17,13.554,0.496,85.289,0.0,0.0,0.661,0.0,94208.0,0.0,7.0,3182792704.0,846430208.0,9117339648.0,20472512512.0,3386809.0,1346703.0
12-04 09:55:18,13.167,0.917,85.417,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3222159360.0,846430208.0,9117339648.0,20433145856.0,3381860.0,1367311.0
12-04 09:55:19,14.005,0.655,84.357,0.0,0.0,0.983,0.0,0.0,0.0,0.0,3246821376.0,846430208.0,9117339648.0,20408483840.0,3333179.0,1335557.0
12-04 09:55:20,13.734,0.658,84.786,0.0,0.0,0.822,0.0,0.0,0.0,0.0,3286343680.0,846430208.0,9117339648.0,20368961536.0,3328956.0,1343226.0
12-04 09:55:21,14.050,0.496,84.298,0.0,0.0,1.157,0.0,0.0,0.0,0.0,3310604288.0,846430208.0,9117339648.0,20344700928.0,3390060.0,1352598.0
12-04 09:55:22,14.133,0.657,83.730,0.164,0.0,1.315,0.0,81920.0,0.0,7.0,3339898880.0,846430208.0,9117343744.0,20315402240.0,3311190.0,1370397.0
12-04 09:55:23,13.212,0.743,84.558,0.0,0.0,1.486,0.0,0.0,0.0,0.0,3373215744.0,846430208.0,9117343744.0,20282085376.0,3400072.0,1357470.0
12-04 09:55:24,14.864,0.661,83.567,0.0,0.0,0.908,0.0,0.0,0.0,0.0,3404029952.0,846430208.0,9117343744.0,20251271168.0,3370685.0,1357378.0
12-04 09:55:25,13.279,0.820,85.082,0.0,0.0,0.820,0.0,0.0,0.0,0.0,3429797888.0,846430208.0,9117343744.0,20225503232.0,3407317.0,1366922.0
12-04 09:55:26,14.427,0.495,84.171,0.0,0.0,0.907,0.0,0.0,0.0,0.0,3472551936.0,846430208.0,9117347840.0,20182745088.0,3408653.0,1371182.0
12-04 09:55:27,15.505,0.738,82.773,0.0,0.0,0.984,0.0,69632.0,0.0,5.0,3507081216.0,846430208.0,9117347840.0,20148215808.0,3433370.0,1349181.0
12-04 09:55:28,13.907,0.579,84.768,0.083,0.0,0.662,0.0,110592.0,0.0,8.0,3531866112.0,846430208.0,9117347840.0,20123430912.0,3231752.0,1361207.0
12-04 09:55:29,12.882,0.661,85.797,0.0,0.0,0.661,0.0,0.0,0.0,0.0,3547779072.0,846430208.0,9117347840.0,20107517952.0,3368402.0,1373465.0
12-04 09:55:30,14.428,0.498,84.826,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3591909376.0,846430208.0,9117347840.0,20063387648.0,3426768.0,1330269.0
12-04 09:55:31,16.459,0.665,82.544,0.0,0.0,0.333,0.0,8192.0,0.0,2.0,3631767552.0,846430208.0,9117351936.0,20023525376.0,3536668.0,1405477.0
12-04 09:55:32,14.428,0.498,84.660,0.0,0.0,0.415,0.0,53248.0,0.0,3.0,3648745472.0,846430208.0,9117351936.0,20006547456.0,3264016.0,1338328.0
12-04 09:55:33,13.444,0.249,85.975,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3663273984.0,846430208.0,9117351936.0,19992018944.0,3386685.0,1378402.0
12-04 09:55:34,13.350,0.249,85.738,0.166,0.0,0.498,0.0,32768.0,0.0,3.0,3695816704.0,846430208.0,9117351936.0,19959476224.0,3366454.0,1380490.0
12-04 09:55:35,14.573,0.503,84.590,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3751354368.0,846430208.0,9117351936.0,19903938560.0,3495297.0,1392357.0
12-04 09:55:36,16.722,0.582,82.446,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3778039808.0,846430208.0,9117351936.0,19877253120.0,3289765.0,1334442.0
12-04 09:55:37,15.397,0.331,83.858,0.0,0.0,0.414,0.0,81920.0,0.0,5.0,3787886592.0,846430208.0,9117351936.0,19867406336.0,3450604.0,1386276.0
12-04 09:55:38,13.466,0.499,85.786,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3811188736.0,846430208.0,9117351936.0,19844104192.0,3387656.0,1376272.0
12-04 09:55:39,13.094,0.584,85.988,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,3850194944.0,846430208.0,9117356032.0,19805093888.0,3508494.0,1397065.0
12-04 09:55:40,15.519,0.581,83.320,0.083,0.0,0.498,0.0,12288.0,0.0,2.0,3897040896.0,846430208.0,9117356032.0,19758247936.0,3456404.0,1373485.0
12-04 09:55:41,15.295,0.333,84.123,0.0,0.0,0.249,0.0,12288.0,0.0,3.0,3939409920.0,846430208.0,9117356032.0,19715878912.0,3396843.0,1349928.0
12-04 09:55:42,17.193,0.498,81.977,0.0,0.0,0.332,0.0,69632.0,0.0,5.0,3959439360.0,846430208.0,9117360128.0,19695845376.0,3242004.0,1315198.0
12-04 09:55:43,13.433,0.746,85.489,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3974807552.0,846430208.0,9117364224.0,19680473088.0,3357400.0,1403370.0
12-04 09:55:44,12.844,0.834,85.988,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3988779008.0,846430208.0,9117368320.0,19666497536.0,3500104.0,1416720.0
12-04 09:55:45,15.711,0.582,83.042,0.166,0.0,0.499,0.0,16384.0,0.0,2.0,4015222784.0,846430208.0,9117372416.0,19640049664.0,3526780.0,1388174.0
12-04 09:55:46,13.708,0.661,85.136,0.0,0.0,0.495,0.0,8192.0,0.0,1.0,4055695360.0,846430208.0,9117376512.0,19599572992.0,3286699.0,1407796.0
12-04 09:55:47,15.397,0.745,83.526,0.0,0.0,0.331,0.0,69632.0,0.0,5.0,4092563456.0,846430208.0,9117384704.0,19562696704.0,3276478.0,1323614.0
12-04 09:55:48,16.528,0.501,82.805,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4126945280.0,846430208.0,9117388800.0,19528310784.0,3524737.0,1395975.0
12-04 09:55:49,15.851,0.249,83.237,0.0,0.0,0.664,0.0,57344.0,0.0,10.0,4146798592.0,846430208.0,9117388800.0,19508457472.0,3290523.0,1366701.0
12-04 09:55:50,15.455,0.744,83.223,0.165,0.0,0.413,0.0,32768.0,0.0,3.0,4167213056.0,846430208.0,9117396992.0,19488034816.0,3492733.0,1346507.0
12-04 09:55:51,14.083,0.750,84.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4182171648.0,846430208.0,9117401088.0,19473072128.0,3252085.0,1414518.0
12-04 09:55:52,14.628,0.744,84.215,0.0,0.0,0.413,0.0,81920.0,0.0,6.0,4207230976.0,846430208.0,9117401088.0,19448012800.0,3448064.0,1512433.0
12-04 09:55:53,17.529,0.668,81.386,0.0,0.0,0.417,0.0,0.0,0.0,0.0,4248584192.0,846430208.0,9117409280.0,19406651392.0,4006182.0,1577941.0
12-04 09:55:54,19.048,0.668,79.866,0.0,0.0,0.418,0.0,0.0,0.0,0.0,4297777152.0,846430208.0,9117413376.0,19357454336.0,3989822.0,1863345.0
12-04 09:55:55,21.757,0.586,76.820,0.167,0.0,0.669,0.0,16384.0,0.0,2.0,4354322432.0,846430208.0,9117425664.0,19300896768.0,6517921.0,1719726.0
12-04 09:55:56,21.925,0.669,76.904,0.0,0.0,0.502,0.0,0.0,0.0,0.0,4376604672.0,846430208.0,9117425664.0,19278614528.0,5213876.0,1957758.0
12-04 09:55:57,16.764,0.922,82.062,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,4404789248.0,846430208.0,9117433856.0,19250421760.0,4668373.0,1922668.0
12-04 09:55:58,16.512,0.927,82.224,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4445057024.0,846430208.0,9117433856.0,19210153984.0,4350461.0,1840355.0
12-04 09:55:59,18.766,0.751,79.983,0.0,0.0,0.500,0.0,0.0,0.0,0.0,4479123456.0,846430208.0,9117442048.0,19176079360.0,4286070.0,1806343.0
12-04 09:56:00,17.960,0.843,80.691,0.084,0.0,0.422,0.0,16384.0,0.0,2.0,4507512832.0,846430208.0,9117446144.0,19147685888.0,4419160.0,1874384.0
12-04 09:56:01,19.068,3.220,77.373,0.0,0.0,0.339,0.0,90112.0,0.0,1.0,2373103616.0,846430208.0,9117478912.0,21282062336.0,3963245.0,2046842.0
12-04 09:56:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371694592.0,846430208.0,9117405184.0,21283545088.0,4965.0,4328.0
12-04 09:56:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371686400.0,846430208.0,9117405184.0,21283553280.0,5845.0,6207.0
12-04 09:56:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371686400.0,846430208.0,9117405184.0,21283553280.0,4271.0,3597.0
12-04 09:56:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2371686400.0,846430208.0,9117405184.0,21283553280.0,7643.0,8160.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371686400.0,846430208.0,9117405184.0,21283553280.0,6219.0,5639.0
12-04 09:56:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2371686400.0,846430208.0,9117405184.0,21283553280.0,5898.0,5158.0
12-04 09:56:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371559424.0,846430208.0,9117405184.0,21283680256.0,5999.0,5465.0
12-04 09:56:09,0.249,0.249,99.501,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2371559424.0,846430208.0,9117405184.0,21283680256.0,5547.0,4542.0
12-04 09:56:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371555328.0,846430208.0,9117409280.0,21283680256.0,7499.0,7814.0
12-04 09:56:11,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2371555328.0,846430208.0,9117409280.0,21283680256.0,7772.0,7486.0
12-04 09:56:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371555328.0,846430208.0,9117409280.0,21283680256.0,5376.0,4314.0
12-04 09:56:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371555328.0,846430208.0,9117409280.0,21283680256.0,7101.0,7416.0
12-04 09:56:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371555328.0,846430208.0,9117409280.0,21283680256.0,6303.0,6383.0
12-04 09:56:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371551232.0,846430208.0,9117413376.0,21283680256.0,3943.0,2876.0
12-04 09:56:16,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2371031040.0,846430208.0,9117413376.0,21284200448.0,5909.0,6328.0
12-04 09:56:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,6294.0,6824.0
12-04 09:56:18,0.166,0.415,99.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,5769.0,5937.0
12-04 09:56:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,4471.0,3937.0
12-04 09:56:20,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,5155.0,4951.0
12-04 09:56:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,5391.0,5353.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,4666.0,4826.0
12-04 09:56:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,6396.0,5408.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,5055.0,4927.0
12-04 09:56:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371166208.0,846430208.0,9117417472.0,21284061184.0,7907.0,9805.0
12-04 09:56:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,24369.0,24219.0
12-04 09:56:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,4476.0,3998.0
12-04 09:56:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2371158016.0,846430208.0,9117425664.0,21284061184.0,4945.0,4346.0
12-04 09:56:29,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,5904.0,6335.0
12-04 09:56:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,4561.0,3890.0
12-04 09:56:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,4837.0,4380.0
12-04 09:56:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,6583.0,7503.0
12-04 09:56:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371158016.0,846430208.0,9117425664.0,21284061184.0,5035.0,4613.0
12-04 09:56:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2371158016.0,846430208.0,9117425664.0,21284061184.0,7088.0,8456.0
12-04 09:56:35,0.083,0.083,99.499,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,2371158016.0,846430208.0,9117425664.0,21284061184.0,6774.0,6178.0
12-04 09:56:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370727936.0,846430208.0,9117425664.0,21284491264.0,22376.0,22248.0
12-04 09:56:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2370777088.0,846430208.0,9117425664.0,21284442112.0,5959.0,6567.0
12-04 09:56:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370777088.0,846430208.0,9117425664.0,21284442112.0,4158.0,3179.0
12-04 09:56:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2370777088.0,846430208.0,9117425664.0,21284442112.0,4837.0,4341.0
12-04 09:56:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370777088.0,846430208.0,9117425664.0,21284442112.0,5126.0,4952.0
12-04 09:56:41,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2370777088.0,846430208.0,9117425664.0,21284442112.0,7087.0,8542.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,3947.0,2772.0
12-04 09:56:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,6187.0,6927.0
12-04 09:56:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,5863.0,6174.0
12-04 09:56:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,5911.0,6338.0
12-04 09:56:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,3681.0,2590.0
12-04 09:56:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,5003.0,4366.0
12-04 09:56:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,5593.0,5489.0
12-04 09:56:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,5945.0,6299.0
12-04 09:56:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,5809.0,6185.0
12-04 09:56:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,5225.0,5233.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,5010.0,4444.0
12-04 09:56:53,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,7811.0,8311.0
12-04 09:56:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,5375.0,5193.0
12-04 09:56:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,4698.0,4136.0
12-04 09:56:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2370936832.0,846430208.0,9117433856.0,21284274176.0,22714.0,22355.0
12-04 09:56:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2370764800.0,846430208.0,9117437952.0,21284442112.0,6289.0,6866.0
12-04 09:56:58,0.416,0.166,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370760704.0,846430208.0,9117442048.0,21284442112.0,5743.0,6090.0
12-04 09:56:59,0.084,0.0,99.749,0.167,0.0,0.0,0.0,65536.0,0.0,8.0,2370760704.0,846430208.0,9117442048.0,21284442112.0,5311.0,5188.0
12-04 09:57:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370760704.0,846430208.0,9117442048.0,21284442112.0,5155.0,5016.0
12-04 09:57:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370633728.0,846430208.0,9117442048.0,21284569088.0,5382.0,5279.0
12-04 09:57:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2370093056.0,846430208.0,9117437952.0,21285113856.0,5563.0,5425.0
12-04 09:57:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370088960.0,846430208.0,9117442048.0,21285113856.0,6045.0,6455.0
12-04 09:57:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370088960.0,846430208.0,9117442048.0,21285113856.0,5709.0,6094.0
12-04 09:57:05,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2370088960.0,846430208.0,9117442048.0,21285113856.0,23679.0,23278.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370084864.0,846430208.0,9117446144.0,21285113856.0,5119.0,4177.0
12-04 09:57:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2369957888.0,846430208.0,9117446144.0,21285240832.0,5386.0,4517.0
12-04 09:57:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369957888.0,846430208.0,9117446144.0,21285240832.0,6283.0,5902.0
12-04 09:57:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2369957888.0,846430208.0,9117446144.0,21285240832.0,41381.0,41581.0
12-04 09:57:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369957888.0,846430208.0,9117446144.0,21285240832.0,7081.0,7797.0
12-04 09:57:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2369957888.0,846430208.0,9117446144.0,21285240832.0,5975.0,5554.0
12-04 09:57:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2369888256.0,846430208.0,9117450240.0,21285306368.0,7667.0,8159.0
12-04 09:57:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369888256.0,846430208.0,9117450240.0,21285306368.0,5078.0,3900.0
12-04 09:57:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369839104.0,846430208.0,9117450240.0,21285355520.0,5446.0,4388.0
12-04 09:57:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369839104.0,846430208.0,9117450240.0,21285355520.0,3983.0,2925.0
12-04 09:57:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370088960.0,846430208.0,9117450240.0,21285105664.0,4655.0,3983.0
12-04 09:57:17,0.083,0.167,99.500,0.250,0.0,0.0,0.0,81920.0,0.0,7.0,2369974272.0,846430208.0,9117450240.0,21285220352.0,6773.0,7737.0
12-04 09:57:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369974272.0,846430208.0,9117450240.0,21285220352.0,6741.0,7629.0
12-04 09:57:19,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369970176.0,846430208.0,9117454336.0,21285220352.0,5385.0,5366.0
12-04 09:57:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369970176.0,846430208.0,9117454336.0,21285220352.0,7051.0,8358.0
12-04 09:57:21,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369970176.0,846430208.0,9117454336.0,21285220352.0,21107.0,19893.0
12-04 09:57:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,4487.0,3494.0
12-04 09:57:23,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,6485.0,5776.0
12-04 09:57:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,6625.0,7614.0
12-04 09:57:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,5969.0,6251.0
12-04 09:57:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,23268.0,23810.0
12-04 09:57:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,6740.0,7563.0
12-04 09:57:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,5130.0,5217.0
12-04 09:57:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2370084864.0,846430208.0,9117458432.0,21285101568.0,3752.0,2731.0
12-04 09:57:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370080768.0,846430208.0,9117462528.0,21285101568.0,4537.0,4068.0
12-04 09:57:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2370080768.0,846430208.0,9117462528.0,21285101568.0,4580.0,4089.0
12-04 09:57:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2370080768.0,846430208.0,9117462528.0,21285101568.0,6937.0,7901.0
12-04 09:57:33,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370072576.0,846430208.0,9117462528.0,21285109760.0,4495.0,3891.0
12-04 09:57:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,2370072576.0,846430208.0,9117462528.0,21285109760.0,7158.0,8670.0
12-04 09:57:35,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2370068480.0,846430208.0,9117466624.0,21285109760.0,4400.0,3621.0
12-04 09:57:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369654784.0,846430208.0,9117466624.0,21285523456.0,6165.0,6472.0
12-04 09:57:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2369564672.0,846430208.0,9117462528.0,21285617664.0,6010.0,6123.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,5191.0,5285.0
12-04 09:57:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,4561.0,3891.0
12-04 09:57:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,6016.0,6389.0
12-04 09:57:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,5703.0,6041.0
12-04 09:57:42,0.083,0.083,99.834,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,4547.0,3536.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,7705.0,9398.0
12-04 09:57:44,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369556480.0,846430208.0,9117470720.0,21285617664.0,3982.0,2897.0
12-04 09:57:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369556480.0,846430208.0,9117470720.0,21285617664.0,3973.0,2723.0
12-04 09:57:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369548288.0,846430208.0,9117470720.0,21285625856.0,5965.0,6337.0
12-04 09:57:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2369495040.0,846430208.0,9117466624.0,21285683200.0,5110.0,4534.0
12-04 09:57:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369482752.0,846430208.0,9117470720.0,21285691392.0,5282.0,5144.0
12-04 09:57:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369482752.0,846430208.0,9117470720.0,21285691392.0,5869.0,6156.0
12-04 09:57:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369196032.0,846430208.0,9117470720.0,21285978112.0,6833.0,7806.0
12-04 09:57:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369060864.0,846430208.0,9117470720.0,21286113280.0,4406.0,3754.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2369060864.0,846430208.0,9117470720.0,21286113280.0,6483.0,6996.0
12-04 09:57:53,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2369056768.0,846430208.0,9117474816.0,21286113280.0,7032.0,6871.0
12-04 09:57:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369048576.0,846430208.0,9117474816.0,21286121472.0,4109.0,2967.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369032192.0,846430208.0,9117474816.0,21286137856.0,5235.0,5053.0
12-04 09:57:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369159168.0,846430208.0,9117474816.0,21286010880.0,22861.0,23413.0
12-04 09:57:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2369007616.0,846430208.0,9117474816.0,21286162432.0,6931.0,7793.0
12-04 09:57:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369007616.0,846430208.0,9117474816.0,21286162432.0,5162.0,5104.0
12-04 09:57:59,1.420,0.501,97.911,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2404139008.0,846430208.0,9117483008.0,21251022848.0,10072.0,7885.0
12-04 09:58:00,1.920,0.751,97.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380587008.0,846430208.0,9117380608.0,21274677248.0,26222.0,25224.0
12-04 09:58:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2378678272.0,846430208.0,9117384704.0,21276581888.0,4555.0,3795.0
12-04 09:58:02,0.250,0.083,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2378641408.0,846430208.0,9117380608.0,21276622848.0,5733.0,5864.0
12-04 09:58:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378637312.0,846430208.0,9117384704.0,21276622848.0,4468.0,3692.0
12-04 09:58:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378637312.0,846430208.0,9117384704.0,21276622848.0,6779.0,7723.0
12-04 09:58:05,0.167,0.083,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,2.0,2378637312.0,846430208.0,9117384704.0,21276622848.0,6553.0,6385.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2378637312.0,846430208.0,9117384704.0,21276622848.0,5885.0,5549.0
12-04 09:58:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378633216.0,846430208.0,9117388800.0,21276622848.0,6311.0,6005.0
12-04 09:58:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378633216.0,846430208.0,9117388800.0,21276622848.0,4701.0,3373.0
12-04 09:58:09,0.0,0.083,99.833,0.0,0.0,0.083,0.0,45056.0,0.0,7.0,2378633216.0,846430208.0,9117388800.0,21276622848.0,7447.0,7982.0
12-04 09:58:10,1.918,0.500,97.415,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2411048960.0,846430208.0,9117388800.0,21244207104.0,16618.0,12189.0
12-04 09:58:11,3.679,0.753,95.318,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,2453311488.0,846430208.0,9117392896.0,21201940480.0,97865.0,84887.0
12-04 09:58:12,4.268,0.586,95.146,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2492932096.0,846430208.0,9117396992.0,21162315776.0,97368.0,84495.0
12-04 09:58:13,2.261,0.586,96.985,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2510962688.0,846430208.0,9117396992.0,21144285184.0,145837.0,126354.0
12-04 09:58:14,8.605,1.253,90.058,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2703712256.0,846430208.0,9117396992.0,20951535616.0,163080.0,140075.0
12-04 09:58:15,33.250,0.250,66.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2776469504.0,846430208.0,9117396992.0,20878778368.0,5843.0,6275.0
12-04 09:58:16,17.319,0.333,82.348,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2797936640.0,846430208.0,9117396992.0,20857311232.0,121795.0,78758.0
12-04 09:58:17,1.421,0.084,98.328,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2799833088.0,846430208.0,9117401088.0,20855410688.0,207241.0,106465.0
12-04 09:58:18,1.917,0.0,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2802245632.0,846430208.0,9117401088.0,20852998144.0,218514.0,108007.0
12-04 09:58:19,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2812530688.0,846430208.0,9117401088.0,20842713088.0,196662.0,118920.0
12-04 09:58:20,1.088,0.251,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2822307840.0,846430208.0,9117401088.0,20832935936.0,190086.0,104030.0
12-04 09:58:21,1.585,0.167,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2843762688.0,846430208.0,9117405184.0,20811476992.0,251711.0,112184.0
12-04 09:58:22,0.918,0.083,98.915,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2851635200.0,846430208.0,9117405184.0,20803604480.0,209753.0,122244.0
12-04 09:58:23,1.002,0.250,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2851622912.0,846430208.0,9117409280.0,20803612672.0,194380.0,103465.0
12-04 09:58:24,2.335,0.167,97.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729017344.0,846430208.0,9117409280.0,20926218240.0,211448.0,114743.0
12-04 09:58:25,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2731622400.0,846430208.0,9117409280.0,20923613184.0,198198.0,109534.0
12-04 09:58:26,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2731233280.0,846430208.0,9117409280.0,20924002304.0,220738.0,119926.0
12-04 09:58:27,1.586,0.334,97.997,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2737565696.0,846430208.0,9117409280.0,20917669888.0,234017.0,126086.0
12-04 09:58:28,0.922,0.168,98.826,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2742263808.0,846430208.0,9117409280.0,20912971776.0,218056.0,109686.0
12-04 09:58:29,1.252,0.250,98.497,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2743644160.0,846430208.0,9117417472.0,20911583232.0,198700.0,102414.0
12-04 09:58:30,1.168,0.083,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2744152064.0,846430208.0,9117417472.0,20911075328.0,220150.0,123208.0
12-04 09:58:31,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2745548800.0,846430208.0,9117417472.0,20909678592.0,201088.0,105346.0
12-04 09:58:32,1.250,0.250,98.250,0.167,0.0,0.083,0.0,94208.0,0.0,7.0,2754424832.0,846430208.0,9117421568.0,20900798464.0,211171.0,104238.0
12-04 09:58:33,2.163,0.250,97.587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2762678272.0,846430208.0,9117421568.0,20892545024.0,218282.0,123035.0
12-04 09:58:34,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2766995456.0,846430208.0,9117421568.0,20888227840.0,221650.0,108039.0
12-04 09:58:35,1.504,0.0,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2768388096.0,846430208.0,9117425664.0,20886831104.0,207816.0,104828.0
12-04 09:58:36,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2769489920.0,846430208.0,9117425664.0,20885729280.0,227022.0,126915.0
12-04 09:58:37,0.917,0.083,98.749,0.250,0.0,0.0,0.0,131072.0,0.0,14.0,2770534400.0,846430208.0,9117429760.0,20884680704.0,184310.0,103839.0
12-04 09:58:38,1.001,0.167,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772185088.0,846430208.0,9117429760.0,20883030016.0,207305.0,103698.0
12-04 09:58:39,1.664,0.166,98.087,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2772946944.0,846430208.0,9117429760.0,20882268160.0,227782.0,124869.0
12-04 09:58:40,1.174,0.0,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774978560.0,846430208.0,9117429760.0,20880236544.0,173491.0,99951.0
12-04 09:58:41,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2775986176.0,846430208.0,9117429760.0,20879228928.0,200552.0,99932.0
12-04 09:58:42,0.833,0.250,98.750,0.083,0.0,0.083,0.0,90112.0,0.0,7.0,2787033088.0,846430208.0,9117429760.0,20868182016.0,238590.0,127410.0
12-04 09:58:43,1.0,0.167,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2791219200.0,846430208.0,9117433856.0,20863991808.0,205122.0,106976.0
12-04 09:58:44,0.917,0.167,98.916,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2791211008.0,846430208.0,9117433856.0,20864000000.0,70356.0,82940.0
12-04 09:58:45,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2802880512.0,846430208.0,9117437952.0,20852326400.0,312786.0,142822.0
12-04 09:58:46,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2807832576.0,846430208.0,9117437952.0,20847374336.0,249744.0,112595.0
12-04 09:58:47,0.586,0.167,99.163,0.084,0.0,0.0,0.0,102400.0,0.0,8.0,2808467456.0,846430208.0,9117437952.0,20846739456.0,192214.0,99309.0
12-04 09:58:48,0.917,0.250,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2808446976.0,846430208.0,9117442048.0,20846755840.0,220864.0,123733.0
12-04 09:58:49,1.749,0.083,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2809843712.0,846430208.0,9117442048.0,20845359104.0,192638.0,100494.0
12-04 09:58:50,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2810249216.0,846430208.0,9117442048.0,20844953600.0,194742.0,100071.0
12-04 09:58:51,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2810597376.0,846430208.0,9117442048.0,20844605440.0,214048.0,125786.0
12-04 09:58:52,0.418,0.0,99.582,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2810982400.0,846430208.0,9117437952.0,20844224512.0,72693.0,85094.0
12-04 09:58:53,1.085,0.0,98.748,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2811232256.0,846430208.0,9117442048.0,20843970560.0,256805.0,118031.0
12-04 09:58:54,1.002,0.250,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2811351040.0,846430208.0,9117450240.0,20843843584.0,195714.0,120991.0
12-04 09:58:55,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2812239872.0,846430208.0,9117450240.0,20842954752.0,153903.0,98749.0
12-04 09:58:56,1.417,0.250,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2812899328.0,846430208.0,9117450240.0,20842295296.0,313191.0,154846.0
12-04 09:58:57,0.835,0.084,99.081,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2812620800.0,846430208.0,9117450240.0,20842573824.0,254477.0,118024.0
12-04 09:58:58,1.667,0.167,98.0,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2815541248.0,846430208.0,9117450240.0,20839653376.0,218035.0,108556.0
12-04 09:58:59,1.167,0.167,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2815918080.0,846430208.0,9117454336.0,20839272448.0,236427.0,128157.0
12-04 09:59:00,1.249,0.250,98.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2815918080.0,846430208.0,9117454336.0,20839272448.0,200074.0,105021.0
12-04 09:59:01,1.083,0.083,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2817822720.0,846430208.0,9117454336.0,20837367808.0,227356.0,107485.0
12-04 09:59:02,1.415,0.250,98.335,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2828107776.0,846430208.0,9117454336.0,20827082752.0,194209.0,118091.0
12-04 09:59:03,1.003,0.251,98.580,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2837241856.0,846430208.0,9117462528.0,20817940480.0,218891.0,106848.0
12-04 09:59:04,0.585,0.167,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2845749248.0,846430208.0,9117462528.0,20809433088.0,169105.0,96037.0
12-04 09:59:05,1.004,0.167,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2848538624.0,846430208.0,9117466624.0,20806639616.0,227142.0,122851.0
12-04 09:59:06,0.838,0.084,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2848665600.0,846430208.0,9117466624.0,20806512640.0,211367.0,107723.0
12-04 09:59:07,0.835,0.167,98.997,0.0,0.0,0.0,0.0,98304.0,0.0,7.0,2849300480.0,846430208.0,9117466624.0,20805877760.0,174524.0,97320.0
12-04 09:59:08,1.088,0.084,98.661,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2859839488.0,846430208.0,9117466624.0,20795338752.0,219493.0,124829.0
12-04 09:59:09,0.834,0.250,98.832,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2868727808.0,846430208.0,9117466624.0,20786450432.0,210314.0,109439.0
12-04 09:59:10,0.917,0.167,98.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2877341696.0,846430208.0,9117470720.0,20777832448.0,190788.0,99793.0
12-04 09:59:11,0.921,0.084,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2881658880.0,846430208.0,9117470720.0,20773515264.0,240008.0,127186.0
12-04 09:59:12,0.751,0.167,98.998,0.083,0.0,0.0,0.0,102400.0,0.0,11.0,2881781760.0,846430208.0,9117474816.0,20773388288.0,187007.0,101607.0
12-04 09:59:13,1.167,0.083,98.500,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,2881908736.0,846430208.0,9117474816.0,20773261312.0,198609.0,100860.0
12-04 09:59:14,0.918,0.250,98.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2882035712.0,846430208.0,9117474816.0,20773134336.0,193340.0,120097.0
12-04 09:59:15,0.917,0.167,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2882035712.0,846430208.0,9117474816.0,20773134336.0,223497.0,110207.0
12-04 09:59:16,0.752,0.167,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2883293184.0,846430208.0,9117474816.0,20771876864.0,179524.0,98682.0
12-04 09:59:17,1.171,0.167,98.662,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2883670016.0,846430208.0,9117474816.0,20771500032.0,237468.0,131502.0
12-04 09:59:18,0.919,0.084,98.830,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2883952640.0,846430208.0,9117478912.0,20771213312.0,200443.0,103627.0
12-04 09:59:19,1.0,0.167,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2884075520.0,846430208.0,9117483008.0,20771086336.0,189382.0,98022.0
12-04 09:59:20,1.001,0.250,98.749,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2884263936.0,846430208.0,9117483008.0,20770897920.0,222230.0,123477.0
12-04 09:59:21,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2884382720.0,846430208.0,9117483008.0,20770779136.0,75545.0,83286.0
12-04 09:59:22,1.334,0.250,98.332,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2884509696.0,846430208.0,9117483008.0,20770652160.0,285794.0,126868.0
12-04 09:59:23,0.419,0.0,99.414,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,2884317184.0,846430208.0,9117483008.0,20770844672.0,39362.0,52939.0
12-04 09:59:24,0.583,0.167,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2884272128.0,846430208.0,9117483008.0,20770889728.0,25291.0,41305.0
12-04 09:59:25,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2884395008.0,846430208.0,9117487104.0,20770762752.0,22675.0,37214.0
12-04 09:59:26,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2888196096.0,846430208.0,9117487104.0,20766961664.0,39405.0,53511.0
12-04 09:59:27,0.250,0.083,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2888830976.0,846430208.0,9117487104.0,20766326784.0,21871.0,34929.0
12-04 09:59:28,2.248,0.083,97.585,0.0,0.0,0.083,0.0,69632.0,0.0,4.0,2888929280.0,846430208.0,9117483008.0,20766232576.0,208609.0,115800.0
12-04 09:59:29,5.902,0.253,93.508,0.253,0.0,0.084,0.0,16384.0,0.0,2.0,2896183296.0,846430208.0,9117491200.0,20758970368.0,1419805.0,524220.0
12-04 09:59:30,5.206,0.252,94.458,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2901897216.0,846430208.0,9117491200.0,20753256448.0,1483058.0,533002.0
12-04 09:59:31,5.122,0.084,94.710,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2907865088.0,846430208.0,9117491200.0,20747288576.0,1236795.0,482222.0
12-04 09:59:32,5.401,0.338,94.177,0.0,0.0,0.084,0.0,57344.0,0.0,3.0,2910400512.0,846430208.0,9117495296.0,20744749056.0,1589872.0,567864.0
12-04 09:59:33,4.061,0.169,95.770,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2911191040.0,846430208.0,9117499392.0,20743954432.0,1593338.0,561535.0
12-04 09:59:34,5.430,0.418,93.734,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,2916798464.0,846430208.0,9117503488.0,20738342912.0,1529404.0,547688.0
12-04 09:59:35,3.794,0.422,95.784,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2921304064.0,846430208.0,9117503488.0,20733837312.0,1461578.0,541030.0
12-04 09:59:36,5.471,0.168,94.276,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2927550464.0,846430208.0,9117503488.0,20727590912.0,1580722.0,563997.0
12-04 09:59:37,3.544,0.253,96.034,0.0,0.0,0.169,0.0,65536.0,0.0,5.0,2928418816.0,846430208.0,9117503488.0,20726722560.0,1546523.0,675836.0
12-04 09:59:38,5.042,0.336,94.538,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2929348608.0,846430208.0,9117503488.0,20725792768.0,1428083.0,522819.0
12-04 09:59:39,4.841,0.167,94.741,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2930143232.0,846430208.0,9117503488.0,20724998144.0,1460191.0,528398.0
12-04 09:59:40,4.396,0.254,95.266,0.0,0.0,0.085,0.0,8192.0,0.0,2.0,2932039680.0,846430208.0,9117503488.0,20723101696.0,1465533.0,541881.0
12-04 09:59:41,4.722,0.337,94.857,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2933731328.0,846430208.0,9117507584.0,20721405952.0,1492227.0,548459.0
12-04 09:59:42,4.195,0.084,95.721,0.0,0.0,0.0,0.0,94208.0,0.0,7.0,2934304768.0,846430208.0,9117507584.0,20720832512.0,1499590.0,545729.0
12-04 09:59:43,5.148,0.169,94.599,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2937667584.0,846430208.0,9117507584.0,20717469696.0,1427929.0,531758.0
12-04 09:59:44,3.875,0.168,95.872,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2939478016.0,846430208.0,9117507584.0,20715659264.0,1431261.0,550948.0
12-04 09:59:45,4.814,0.084,94.595,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,2942111744.0,846430208.0,9117507584.0,20713025536.0,1546732.0,544760.0
12-04 09:59:46,3.635,0.169,96.196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2943160320.0,846430208.0,9117507584.0,20711976960.0,1476813.0,540168.0
12-04 09:59:47,4.966,0.253,94.613,0.0,0.0,0.168,0.0,86016.0,0.0,8.0,2947702784.0,846430208.0,9117503488.0,20707438592.0,1505276.0,547739.0
12-04 09:59:48,3.976,0.338,95.516,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2952769536.0,846430208.0,9117507584.0,20702367744.0,1476761.0,547240.0
12-04 09:59:49,4.706,0.252,95.042,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2955051008.0,846430208.0,9117511680.0,20700082176.0,1467455.0,542563.0
12-04 09:59:50,5.051,0.168,94.444,0.253,0.0,0.084,0.0,32768.0,0.0,3.0,2957705216.0,846430208.0,9117515776.0,20697423872.0,1455474.0,538106.0
12-04 09:59:51,3.541,0.169,96.206,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2958721024.0,846430208.0,9117515776.0,20696408064.0,1500125.0,549101.0
12-04 09:59:52,5.458,0.168,94.291,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2961264640.0,846430208.0,9117511680.0,20693868544.0,1501921.0,558213.0
12-04 09:59:53,4.027,0.336,95.554,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2964299776.0,846430208.0,9117515776.0,20690829312.0,1460217.0,541639.0
12-04 09:59:54,4.794,0.336,94.617,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2968330240.0,846430208.0,9117515776.0,20686798848.0,1411497.0,536958.0
12-04 09:59:55,3.853,0.503,95.394,0.084,0.0,0.168,0.0,65536.0,0.0,10.0,2971062272.0,846430208.0,9117515776.0,20684066816.0,1532026.0,557289.0
12-04 09:59:56,4.818,0.169,94.928,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2975109120.0,846430208.0,9117515776.0,20680019968.0,1556414.0,592690.0
12-04 09:59:57,4.718,0.168,95.029,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2976645120.0,846430208.0,9117519872.0,20678479872.0,1542125.0,547355.0
12-04 09:59:58,4.714,0.337,94.949,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2977882112.0,846430208.0,9117519872.0,20677242880.0,1491133.0,539969.0
12-04 09:59:59,5.537,0.252,94.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2982264832.0,846430208.0,9117519872.0,20672860160.0,1466364.0,547145.0
12-04 10:00:00,3.620,0.253,96.128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2983342080.0,846430208.0,9117519872.0,20671782912.0,1505088.0,553443.0
12-04 10:00:01,5.051,0.505,94.276,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2989817856.0,846430208.0,9117519872.0,20665307136.0,1484513.0,535579.0
12-04 10:00:02,3.469,0.423,96.108,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2993119232.0,846430208.0,9117519872.0,20662005760.0,1494727.0,557262.0
12-04 10:00:03,5.872,0.252,93.876,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2999844864.0,846430208.0,9117523968.0,20655276032.0,1547968.0,563714.0
12-04 10:00:04,3.212,0.254,96.450,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3001360384.0,846430208.0,9117532160.0,20653752320.0,1451600.0,555565.0
12-04 10:00:05,5.369,0.336,94.128,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3002662912.0,846430208.0,9117532160.0,20652449792.0,1401603.0,527079.0
12-04 10:00:06,4.714,0.253,94.865,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3005677568.0,846430208.0,9117532160.0,20649435136.0,1554895.0,553902.0
12-04 10:00:07,4.698,0.168,95.050,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3006820352.0,846430208.0,9117532160.0,20648292352.0,1482137.0,544256.0
12-04 10:00:08,5.369,0.336,94.211,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3009437696.0,846430208.0,9117532160.0,20645675008.0,1503643.0,548945.0
12-04 10:00:09,3.960,0.168,95.703,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3010519040.0,846430208.0,9117532160.0,20644593664.0,1483047.0,542069.0
12-04 10:00:10,5.616,0.168,94.049,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,3016663040.0,846430208.0,9117532160.0,20638449664.0,1483275.0,539026.0
12-04 10:00:11,3.553,0.254,96.108,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3018321920.0,846430208.0,9117536256.0,20636786688.0,1466099.0,540029.0
12-04 10:00:12,4.992,0.254,94.585,0.169,0.0,0.0,0.0,86016.0,0.0,7.0,3022831616.0,846430208.0,9117536256.0,20632276992.0,1579055.0,565141.0
12-04 10:00:13,3.623,0.253,96.040,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3024068608.0,846430208.0,9117536256.0,20631040000.0,1527501.0,549385.0
12-04 10:00:14,4.608,0.085,95.307,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3027656704.0,846430208.0,9117536256.0,20627451904.0,1410305.0,526991.0
12-04 10:00:15,4.202,0.252,95.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3029909504.0,846430208.0,9117536256.0,20625199104.0,1559786.0,564605.0
12-04 10:00:16,5.387,0.337,94.192,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3033518080.0,846430208.0,9117536256.0,20621590528.0,1488007.0,555958.0
12-04 10:00:17,3.701,0.168,96.131,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,3038285824.0,846430208.0,9117540352.0,20616818688.0,1509770.0,545314.0
12-04 10:00:18,5.392,0.168,94.103,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,3042795520.0,846430208.0,9117540352.0,20612308992.0,1477535.0,544755.0
12-04 10:00:19,3.956,0.253,95.707,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3046158336.0,846430208.0,9117540352.0,20608946176.0,1479672.0,549955.0
12-04 10:00:20,4.657,0.254,94.920,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3048697856.0,846430208.0,9117540352.0,20606406656.0,1520089.0,559543.0
12-04 10:00:21,4.040,0.253,95.539,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3051016192.0,846430208.0,9117540352.0,20604088320.0,1509118.0,559226.0
12-04 10:00:22,4.219,0.169,95.443,0.0,0.0,0.169,0.0,81920.0,0.0,8.0,3054096384.0,846430208.0,9117540352.0,20601008128.0,1453069.0,541470.0
12-04 10:00:23,4.530,0.503,94.631,0.336,0.0,0.0,0.0,32768.0,0.0,3.0,3057713152.0,846430208.0,9117540352.0,20597391360.0,1450406.0,556967.0
12-04 10:00:24,4.653,0.254,95.093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3059142656.0,846430208.0,9117540352.0,20595961856.0,1515269.0,560524.0
12-04 10:00:25,4.630,0.084,95.118,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3059486720.0,846430208.0,9117544448.0,20595613696.0,1517050.0,554911.0
12-04 10:00:26,4.798,0.253,94.949,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062403072.0,846430208.0,9117548544.0,20592693248.0,1482493.0,558550.0
12-04 10:00:27,5.316,0.084,94.599,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3065323520.0,846430208.0,9117548544.0,20589772800.0,1463480.0,544984.0
12-04 10:00:28,4.219,0.169,95.359,0.169,0.0,0.084,0.0,81920.0,0.0,6.0,3070279680.0,846430208.0,9117544448.0,20584820736.0,1380715.0,501597.0
12-04 10:00:29,0.502,0.0,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3071791104.0,846430208.0,9117548544.0,20583305216.0,50717.0,168274.0
12-04 10:00:30,0.666,0.250,99.002,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,3071672320.0,846430208.0,9117548544.0,20583424000.0,38929.0,66628.0
12-04 10:00:31,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3071672320.0,846430208.0,9117548544.0,20583424000.0,39689.0,68511.0
12-04 10:00:32,0.668,0.167,99.165,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,3071672320.0,846430208.0,9117548544.0,20583424000.0,40789.0,69520.0
12-04 10:00:33,0.584,0.083,99.083,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3071668224.0,846430208.0,9117552640.0,20583424000.0,41029.0,70497.0
12-04 10:00:34,2.252,0.083,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3072081920.0,846430208.0,9117552640.0,20583010304.0,392217.0,191812.0
12-04 10:00:35,7.527,0.579,91.729,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3065081856.0,846430208.0,9117556736.0,20590006272.0,1962210.0,695157.0
12-04 10:00:36,7.392,0.581,91.944,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2991300608.0,846430208.0,9117560832.0,20663783424.0,1947800.0,726210.0
12-04 10:00:37,6.505,0.417,92.911,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2922426368.0,846430208.0,9117560832.0,20732657664.0,1954505.0,702813.0
12-04 10:00:38,6.695,0.418,92.887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2924363776.0,846430208.0,9117560832.0,20730720256.0,1921330.0,693248.0
12-04 10:00:39,5.927,0.501,93.322,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2927669248.0,846430208.0,9117560832.0,20727414784.0,1709832.0,657617.0
12-04 10:00:40,6.005,0.584,93.244,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2928844800.0,846430208.0,9117560832.0,20726239232.0,1621559.0,640349.0
12-04 10:00:41,7.654,0.666,91.514,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2929766400.0,846430208.0,9117560832.0,20725317632.0,2254085.0,769550.0
12-04 10:00:42,7.0,0.417,92.500,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2930241536.0,846430208.0,9117560832.0,20724842496.0,2166793.0,759165.0
12-04 10:00:43,7.654,0.666,91.597,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2935443456.0,846430208.0,9117564928.0,20719636480.0,2058455.0,732159.0
12-04 10:00:44,7.131,0.580,92.206,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2936553472.0,846430208.0,9117564928.0,20718526464.0,1937861.0,713834.0
12-04 10:00:45,6.711,0.168,93.121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2943062016.0,846430208.0,9117564928.0,20712017920.0,1943234.0,712632.0
12-04 10:00:46,7.214,0.332,92.123,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2944712704.0,846430208.0,9117564928.0,20710367232.0,1918664.0,706734.0
12-04 10:00:47,5.936,0.251,93.813,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2945568768.0,846430208.0,9117564928.0,20709511168.0,1620392.0,642151.0
12-04 10:00:48,7.185,0.418,92.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2948014080.0,846430208.0,9117564928.0,20707065856.0,1988922.0,737979.0
12-04 10:00:49,6.917,0.333,92.500,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2949754880.0,846430208.0,9117569024.0,20705320960.0,2111078.0,746619.0
12-04 10:00:50,7.376,0.251,92.205,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2955247616.0,846430208.0,9117569024.0,20699828224.0,2058817.0,741072.0
12-04 10:00:51,7.060,0.249,92.525,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2956861440.0,846430208.0,9117573120.0,20698210304.0,2005678.0,735895.0
12-04 10:00:52,6.839,0.417,92.577,0.0,0.0,0.167,0.0,86016.0,0.0,7.0,2963812352.0,846430208.0,9117573120.0,20691259392.0,1823547.0,695540.0
12-04 10:00:53,6.538,0.419,92.959,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2970099712.0,846430208.0,9117573120.0,20684972032.0,1947564.0,718935.0
12-04 10:00:54,7.149,0.499,92.269,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2973114368.0,846430208.0,9117573120.0,20681957376.0,2041844.0,726774.0
12-04 10:00:55,6.828,0.333,92.590,0.167,0.0,0.083,0.0,40960.0,0.0,3.0,2979176448.0,846430208.0,9117573120.0,20675895296.0,1826244.0,700427.0
12-04 10:00:56,7.012,0.417,92.404,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2982559744.0,846430208.0,9117573120.0,20672512000.0,1933828.0,724713.0
12-04 10:00:57,6.816,0.499,92.519,0.0,0.0,0.166,0.0,90112.0,0.0,9.0,2987937792.0,846430208.0,9117573120.0,20667133952.0,1998823.0,725923.0
12-04 10:00:58,7.460,0.251,92.205,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2995331072.0,846430208.0,9117577216.0,20659736576.0,1980824.0,718226.0
12-04 10:00:59,6.645,0.498,92.608,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2996600832.0,846430208.0,9117577216.0,20658466816.0,1959903.0,728022.0
12-04 10:01:00,7.327,0.500,91.840,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,2998788096.0,846430208.0,9117581312.0,20656275456.0,1923605.0,712272.0
12-04 10:01:01,6.500,0.167,93.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3001708544.0,846430208.0,9117581312.0,20653355008.0,1977804.0,729706.0
12-04 10:01:02,7.481,0.249,92.186,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,3004977152.0,846430208.0,9117581312.0,20650086400.0,1924282.0,705821.0
12-04 10:01:03,7.410,0.416,92.007,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3008491520.0,846430208.0,9117589504.0,20646563840.0,1975661.0,718120.0
12-04 10:01:04,7.190,0.661,91.983,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3010650112.0,846430208.0,9117589504.0,20644405248.0,1961643.0,704918.0
12-04 10:01:05,8.175,0.165,91.329,0.165,0.0,0.165,0.0,61440.0,0.0,9.0,3016331264.0,846430208.0,9117589504.0,20638724096.0,1867689.0,692164.0
12-04 10:01:06,6.689,0.334,92.893,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3017887744.0,846430208.0,9117589504.0,20637167616.0,1955211.0,712404.0
12-04 10:01:07,7.602,0.418,91.896,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,3024674816.0,846430208.0,9117593600.0,20630376448.0,2002807.0,719356.0
12-04 10:01:08,6.583,0.417,92.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3027628032.0,846430208.0,9117593600.0,20627423232.0,1904013.0,706322.0
12-04 10:01:09,7.884,0.166,91.784,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3035439104.0,846430208.0,9117593600.0,20619612160.0,1877260.0,703062.0
12-04 10:01:10,6.250,0.417,93.167,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3039215616.0,846430208.0,9117593600.0,20615835648.0,1799483.0,684131.0
12-04 10:01:11,7.077,0.416,92.256,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3042832384.0,846430208.0,9117593600.0,20612218880.0,2044390.0,738037.0
12-04 10:01:12,7.220,0.581,92.116,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,3047440384.0,846430208.0,9117589504.0,20607614976.0,1901942.0,712472.0
12-04 10:01:13,7.993,0.583,91.257,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3053817856.0,846430208.0,9117593600.0,20601233408.0,2027712.0,727314.0
12-04 10:01:14,6.344,0.417,93.072,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3056828416.0,846430208.0,9117597696.0,20598218752.0,1972815.0,721280.0
12-04 10:01:15,7.564,0.499,91.854,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3063750656.0,846430208.0,9117597696.0,20591296512.0,1843400.0,704103.0
12-04 10:01:16,6.744,0.333,92.590,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3071070208.0,846430208.0,9117597696.0,20583976960.0,1996525.0,740345.0
12-04 10:01:17,7.203,0.335,92.379,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3075305472.0,846430208.0,9117597696.0,20579741696.0,1943580.0,703106.0
12-04 10:01:18,5.764,0.501,93.651,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3077414912.0,846430208.0,9117597696.0,20577632256.0,1944116.0,710243.0
12-04 10:01:19,8.548,0.415,90.954,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3083100160.0,846430208.0,9117597696.0,20571947008.0,2003099.0,717513.0
12-04 10:01:20,5.695,0.335,93.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3087097856.0,846430208.0,9117597696.0,20567949312.0,1940071.0,709655.0
12-04 10:01:21,8.146,0.499,91.106,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3091505152.0,846430208.0,9117601792.0,20563537920.0,1823713.0,708367.0
12-04 10:01:22,7.309,0.498,92.027,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,3091111936.0,846430208.0,9117601792.0,20563931136.0,2043887.0,725427.0
12-04 10:01:23,7.185,0.167,92.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3094360064.0,846430208.0,9117605888.0,20560678912.0,2016367.0,737441.0
12-04 10:01:24,8.555,0.415,90.864,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3101437952.0,846430208.0,9117605888.0,20553601024.0,1903638.0,703844.0
12-04 10:01:25,6.733,0.333,92.768,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3105628160.0,846430208.0,9117605888.0,20549410816.0,1959531.0,726674.0
12-04 10:01:26,8.223,0.332,91.196,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3114196992.0,846430208.0,9117605888.0,20540841984.0,1922833.0,742385.0
12-04 10:01:27,7.564,0.249,92.103,0.083,0.0,0.0,0.0,98304.0,0.0,8.0,3116675072.0,846430208.0,9117605888.0,20538363904.0,1984137.0,726588.0
12-04 10:01:28,7.179,0.501,92.154,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,3122262016.0,846430208.0,9117605888.0,20532776960.0,1921002.0,716527.0
12-04 10:01:29,7.197,0.335,92.469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3124514816.0,846430208.0,9117605888.0,20530524160.0,1909554.0,707336.0
12-04 10:01:30,5.793,0.336,93.787,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3129307136.0,846430208.0,9117609984.0,20525727744.0,1948804.0,724235.0
12-04 10:01:31,7.571,0.333,92.013,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3133526016.0,846430208.0,9117609984.0,20521508864.0,1931814.0,720667.0
12-04 10:01:32,7.435,0.334,91.813,0.334,0.0,0.084,0.0,102400.0,0.0,9.0,3137114112.0,846430208.0,9117609984.0,20517920768.0,1932488.0,711636.0
12-04 10:01:33,7.577,0.167,92.090,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3142221824.0,846430208.0,9117614080.0,20512808960.0,1972656.0,722777.0
12-04 10:01:34,6.323,0.333,93.261,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3145076736.0,846430208.0,9117614080.0,20509954048.0,1745094.0,631920.0
12-04 10:01:35,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3147083776.0,846430208.0,9117614080.0,20507947008.0,66492.0,224554.0
12-04 10:01:36,0.501,0.334,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3147468800.0,846430208.0,9117614080.0,20507561984.0,57117.0,99848.0
12-04 10:01:37,0.585,0.0,99.080,0.251,0.0,0.084,0.0,98304.0,0.0,8.0,3147366400.0,846430208.0,9117618176.0,20507660288.0,58657.0,102668.0
12-04 10:01:38,1.251,0.083,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3147341824.0,846430208.0,9117618176.0,20507684864.0,57657.0,100784.0
12-04 10:01:39,0.833,0.167,98.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3147612160.0,846430208.0,9117618176.0,20507414528.0,57688.0,101005.0
12-04 10:01:40,0.751,0.250,98.999,0.0,0.0,0.0,0.0,53248.0,0.0,6.0,3147739136.0,846430208.0,9117618176.0,20507287552.0,60396.0,101645.0
12-04 10:01:41,7.750,0.333,91.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3142955008.0,846430208.0,9117622272.0,20512067584.0,2192256.0,815758.0
12-04 10:01:42,7.840,0.417,91.576,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,3124576256.0,846430208.0,9117622272.0,20530446336.0,2412309.0,872391.0
12-04 10:01:43,8.985,0.333,90.516,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,2978729984.0,846430208.0,9117622272.0,20676292608.0,2444614.0,883048.0
12-04 10:01:44,8.782,0.414,90.638,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2930573312.0,846430208.0,9117622272.0,20724449280.0,2377571.0,885309.0
12-04 10:01:45,8.313,0.416,91.022,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2931621888.0,846430208.0,9117622272.0,20723400704.0,2295319.0,849862.0
12-04 10:01:46,8.638,0.249,91.030,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2936823808.0,846430208.0,9117626368.0,20718194688.0,2323696.0,854637.0
12-04 10:01:47,8.313,0.416,91.189,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2940506112.0,846430208.0,9117626368.0,20714512384.0,2346138.0,868066.0
12-04 10:01:48,7.897,0.249,91.687,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2942791680.0,846430208.0,9117626368.0,20712226816.0,2506246.0,900714.0
12-04 10:01:49,8.180,0.334,91.402,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2949931008.0,846430208.0,9117630464.0,20705083392.0,2328452.0,864832.0
12-04 10:01:50,8.638,0.332,90.781,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2953232384.0,846430208.0,9117630464.0,20701782016.0,2389433.0,869751.0
12-04 10:01:51,8.541,0.332,90.796,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2954059776.0,846430208.0,9117630464.0,20700954624.0,2515946.0,902700.0
12-04 10:01:52,8.514,0.167,91.235,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2964250624.0,846430208.0,9117626368.0,20690767872.0,2385104.0,885171.0
12-04 10:01:53,7.903,0.499,91.348,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2968215552.0,846430208.0,9117630464.0,20686798848.0,2445261.0,885390.0
12-04 10:01:54,8.271,0.248,91.067,0.165,0.0,0.248,0.0,16384.0,0.0,2.0,2972184576.0,846430208.0,9117630464.0,20682829824.0,2466817.0,893638.0
12-04 10:01:55,7.937,0.251,91.729,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2977292288.0,846430208.0,9117634560.0,20677718016.0,1765917.0,762790.0
12-04 10:01:56,8.624,0.332,90.962,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2983460864.0,846430208.0,9117634560.0,20671549440.0,2332871.0,876104.0
12-04 10:01:57,8.389,0.332,91.113,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,2990522368.0,846430208.0,9117634560.0,20664487936.0,2312145.0,854318.0
12-04 10:01:58,8.699,0.497,90.721,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2996764672.0,846430208.0,9117634560.0,20658245632.0,2459548.0,883440.0
12-04 10:01:59,8.602,0.331,90.819,0.083,0.0,0.165,0.0,16384.0,0.0,2.0,3000586240.0,846430208.0,9117634560.0,20654424064.0,2445787.0,881616.0
12-04 10:02:00,8.569,0.416,90.849,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3007475712.0,846430208.0,9117634560.0,20647534592.0,2254889.0,850827.0
12-04 10:02:01,8.826,0.416,90.591,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3014205440.0,846430208.0,9117634560.0,20640804864.0,2437747.0,877644.0
12-04 10:02:02,8.472,0.332,91.113,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,3020173312.0,846430208.0,9117634560.0,20634836992.0,2280622.0,848092.0
12-04 10:02:03,9.106,0.248,90.563,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3025473536.0,846430208.0,9117638656.0,20629532672.0,2347732.0,873791.0
12-04 10:02:04,8.396,0.249,91.189,0.0,0.0,0.166,0.0,28672.0,0.0,2.0,3031339008.0,846430208.0,9117642752.0,20623663104.0,2319123.0,866307.0
12-04 10:02:05,8.465,0.332,90.788,0.249,0.0,0.166,0.0,4096.0,0.0,1.0,3033554944.0,846430208.0,9117646848.0,20621443072.0,2476571.0,878251.0
12-04 10:02:06,8.933,0.414,90.571,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3038539776.0,846430208.0,9117646848.0,20616458240.0,2348028.0,870683.0
12-04 10:02:07,8.243,0.250,91.424,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,3041427456.0,846430208.0,9117646848.0,20613570560.0,2115414.0,824232.0
12-04 10:02:08,9.196,0.331,90.224,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3046252544.0,846430208.0,9117646848.0,20608745472.0,2408445.0,874477.0
12-04 10:02:09,7.794,0.498,91.542,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3050221568.0,846430208.0,9117646848.0,20604776448.0,2374204.0,877361.0
12-04 10:02:10,9.776,0.331,89.561,0.249,0.0,0.083,0.0,40960.0,0.0,5.0,3057422336.0,846430208.0,9117650944.0,20597571584.0,2469873.0,886738.0
12-04 10:02:11,7.718,0.249,91.784,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3060977664.0,846430208.0,9117650944.0,20594016256.0,2430741.0,882366.0
12-04 10:02:12,8.543,0.586,90.787,0.0,0.0,0.084,0.0,86016.0,0.0,9.0,3065716736.0,846430208.0,9117646848.0,20589281280.0,2390750.0,873458.0
12-04 10:02:13,8.099,0.413,91.322,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3070308352.0,846430208.0,9117650944.0,20584685568.0,2377227.0,867889.0
12-04 10:02:14,9.341,0.250,90.242,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3074789376.0,846430208.0,9117650944.0,20580204544.0,2441508.0,882599.0
12-04 10:02:15,7.954,0.331,91.384,0.166,0.0,0.166,0.0,40960.0,0.0,4.0,3078057984.0,846430208.0,9117650944.0,20576935936.0,2422520.0,881643.0
12-04 10:02:16,9.934,0.414,89.652,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3085357056.0,846430208.0,9117650944.0,20569636864.0,2296784.0,860544.0
12-04 10:02:17,7.410,0.416,92.007,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,3090526208.0,846430208.0,9117655040.0,20564463616.0,2265360.0,850299.0
12-04 10:02:18,9.091,0.250,90.575,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3100082176.0,846430208.0,9117655040.0,20554907648.0,2330983.0,862808.0
12-04 10:02:19,7.686,0.418,91.813,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3103830016.0,846430208.0,9117655040.0,20551159808.0,2490432.0,896539.0
12-04 10:02:20,8.424,0.334,91.076,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3112144896.0,846430208.0,9117655040.0,20542844928.0,2393599.0,880902.0
12-04 10:02:21,8.555,0.664,90.532,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3117445120.0,846430208.0,9117655040.0,20537544704.0,2560595.0,899811.0
12-04 10:02:22,9.114,0.331,90.389,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3119890432.0,846430208.0,9117655040.0,20535099392.0,2378572.0,870763.0
12-04 10:02:23,8.340,0.250,91.159,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3126718464.0,846430208.0,9117655040.0,20528271360.0,2355662.0,864680.0
12-04 10:02:24,8.070,0.250,91.597,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3132739584.0,846430208.0,9117663232.0,20522242048.0,2283506.0,859259.0
12-04 10:02:25,8.750,0.333,90.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3136708608.0,846430208.0,9117663232.0,20518273024.0,2399854.0,876856.0
12-04 10:02:26,8.512,0.331,90.744,0.165,0.0,0.248,0.0,16384.0,0.0,2.0,3139911680.0,846430208.0,9117663232.0,20515069952.0,2149744.0,851776.0
12-04 10:02:27,8.955,0.498,90.381,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3148075008.0,846430208.0,9117659136.0,20506910720.0,2351732.0,876126.0
12-04 10:02:28,9.295,0.166,90.373,0.0,0.0,0.166,0.0,65536.0,0.0,4.0,3151228928.0,846430208.0,9117663232.0,20503752704.0,2370082.0,880038.0
12-04 10:02:29,7.820,0.416,91.514,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3158212608.0,846430208.0,9117663232.0,20496769024.0,2488230.0,901738.0
12-04 10:02:30,10.339,0.662,88.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3164434432.0,846430208.0,9117663232.0,20490547200.0,2387171.0,884137.0
12-04 10:02:31,7.648,0.582,91.604,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3166343168.0,846430208.0,9117663232.0,20488638464.0,2409985.0,890454.0
12-04 10:02:32,8.743,0.500,90.591,0.083,0.0,0.083,0.0,77824.0,0.0,5.0,3173576704.0,846430208.0,9117663232.0,20481404928.0,2451011.0,901776.0
12-04 10:02:33,9.295,0.498,90.041,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3181797376.0,846430208.0,9117667328.0,20473180160.0,2469667.0,903943.0
12-04 10:02:34,7.973,0.332,91.445,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3186679808.0,846430208.0,9117671424.0,20468293632.0,2501275.0,932053.0
12-04 10:02:35,8.878,0.419,90.620,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3193884672.0,846430208.0,9117671424.0,20461088768.0,2434767.0,892964.0
12-04 10:02:36,7.251,0.253,92.243,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3200757760.0,846430208.0,9117671424.0,20454215680.0,2394756.0,880529.0
12-04 10:02:37,8.099,0.413,91.074,0.331,0.0,0.083,0.0,110592.0,0.0,9.0,3206995968.0,846430208.0,9117671424.0,20447977472.0,2271121.0,846981.0
12-04 10:02:38,10.092,0.417,89.408,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3212599296.0,846430208.0,9117671424.0,20442374144.0,2297992.0,855540.0
12-04 10:02:39,8.306,0.332,91.196,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3213565952.0,846430208.0,9117671424.0,20441407488.0,2567010.0,922818.0
12-04 10:02:40,8.465,0.664,90.788,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,3220455424.0,846430208.0,9117671424.0,20434518016.0,2323734.0,883848.0
12-04 10:02:41,1.915,0.083,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3223842816.0,846430208.0,9117679616.0,20431122432.0,775271.0,421237.0
12-04 10:02:42,0.503,0.084,99.162,0.251,0.0,0.0,0.0,114688.0,0.0,8.0,3223969792.0,846430208.0,9117679616.0,20430995456.0,80323.0,140030.0
12-04 10:02:43,0.671,0.084,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224731648.0,846430208.0,9117679616.0,20430233600.0,74313.0,130712.0
12-04 10:02:44,0.669,0.167,99.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224731648.0,846430208.0,9117679616.0,20430233600.0,73974.0,130380.0
12-04 10:02:45,1.667,0.250,97.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3225874432.0,846430208.0,9117679616.0,20429090816.0,73804.0,129958.0
12-04 10:02:46,0.918,0.083,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3226382336.0,846430208.0,9117679616.0,20428582912.0,76535.0,134770.0
12-04 10:02:47,5.403,0.249,94.347,0.0,0.0,0.0,0.0,94208.0,0.0,10.0,3165048832.0,846430208.0,9117679616.0,20489916416.0,989935.0,442215.0
12-04 10:02:48,9.677,0.496,89.495,0.165,0.0,0.165,0.0,16384.0,0.0,2.0,3046096896.0,846430208.0,9117679616.0,20608868352.0,2457577.0,952631.0
12-04 10:02:49,9.046,0.332,90.290,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3001995264.0,846430208.0,9117683712.0,20652965888.0,2491694.0,937059.0
12-04 10:02:50,9.295,0.332,90.124,0.0,0.0,0.249,0.0,40960.0,0.0,6.0,2994765824.0,846430208.0,9117683712.0,20660195328.0,2602603.0,985654.0
12-04 10:02:51,10.682,0.493,88.578,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2999812096.0,846430208.0,9117683712.0,20655149056.0,2852168.0,1043306.0
12-04 10:02:52,9.333,0.417,90.167,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2958880768.0,846430208.0,9117687808.0,20696076288.0,2680327.0,990921.0
12-04 10:02:53,9.784,0.498,89.386,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2954285056.0,846430208.0,9117687808.0,20700672000.0,2675217.0,995140.0
12-04 10:02:54,9.182,0.334,90.317,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2958921728.0,846430208.0,9117687808.0,20696035328.0,2761268.0,1021162.0
12-04 10:02:55,9.559,0.333,90.025,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2966351872.0,846430208.0,9117687808.0,20688605184.0,2714505.0,984442.0
12-04 10:02:56,10.387,0.330,89.118,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2969796608.0,846430208.0,9117687808.0,20685160448.0,2744669.0,1029368.0
12-04 10:02:57,10.033,0.415,89.386,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,2976436224.0,846430208.0,9117696000.0,20678512640.0,2753340.0,1017773.0
12-04 10:02:58,10.282,0.332,89.221,0.0,0.0,0.166,0.0,12288.0,0.0,1.0,2980188160.0,846430208.0,9117691904.0,20674764800.0,2742407.0,1005723.0
12-04 10:02:59,9.693,0.331,89.727,0.083,0.0,0.166,0.0,4096.0,0.0,1.0,2987999232.0,846430208.0,9117691904.0,20666953728.0,2534349.0,960017.0
12-04 10:03:00,9.196,0.414,90.141,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2993709056.0,846430208.0,9117691904.0,20661243904.0,2619415.0,1011621.0
12-04 10:03:01,9.874,0.502,89.540,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2999169024.0,846430208.0,9117691904.0,20655783936.0,2714120.0,1017948.0
12-04 10:03:02,9.718,0.415,89.618,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3003867136.0,846430208.0,9117691904.0,20651085824.0,2887306.0,1040548.0
12-04 10:03:03,10.570,0.330,89.017,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3013865472.0,846430208.0,9117696000.0,20641083392.0,2572900.0,977087.0
12-04 10:03:04,9.859,0.331,89.561,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3021606912.0,846430208.0,9117696000.0,20633341952.0,2754247.0,1019570.0
12-04 10:03:05,10.041,0.498,89.295,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3025575936.0,846430208.0,9117696000.0,20629372928.0,2783623.0,1014867.0
12-04 10:03:06,9.603,0.331,89.901,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3029889024.0,846430208.0,9117700096.0,20625055744.0,2651040.0,997399.0
12-04 10:03:07,10.587,0.496,88.751,0.0,0.0,0.165,0.0,69632.0,0.0,5.0,3040202752.0,846430208.0,9117704192.0,20614737920.0,2648548.0,1001784.0
12-04 10:03:08,8.772,0.251,90.810,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3048013824.0,846430208.0,9117704192.0,20606926848.0,2663290.0,1000822.0
12-04 10:03:09,10.873,0.494,88.221,0.165,0.0,0.247,0.0,16384.0,0.0,2.0,3055534080.0,846430208.0,9117704192.0,20599406592.0,2793865.0,1033679.0
12-04 10:03:10,10.422,0.248,89.247,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,3056648192.0,846430208.0,9117704192.0,20598292480.0,2633465.0,996341.0
12-04 10:03:11,9.867,0.332,89.635,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3061628928.0,846430208.0,9117704192.0,20593311744.0,2648217.0,1002399.0
12-04 10:03:12,9.693,0.331,89.644,0.0,0.0,0.331,0.0,90112.0,0.0,6.0,3064766464.0,846430208.0,9117708288.0,20590170112.0,2503517.0,968508.0
12-04 10:03:13,10.762,0.166,88.907,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3071942656.0,846430208.0,9117708288.0,20582993920.0,2648968.0,1012491.0
12-04 10:03:14,8.819,0.499,90.183,0.250,0.0,0.250,0.0,32768.0,0.0,3.0,3074830336.0,846430208.0,9117708288.0,20580106240.0,2489810.0,971008.0
12-04 10:03:15,10.141,0.333,89.443,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3087052800.0,846430208.0,9117708288.0,20567883776.0,2727885.0,1023757.0
12-04 10:03:16,10.123,0.247,89.465,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3095482368.0,846430208.0,9117708288.0,20559454208.0,2314411.0,937461.0
12-04 10:03:17,9.752,0.248,89.669,0.0,0.0,0.331,0.0,77824.0,0.0,6.0,3098390528.0,846430208.0,9117708288.0,20556546048.0,2687073.0,1016562.0
12-04 10:03:18,10.391,0.166,89.360,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3100483584.0,846430208.0,9117708288.0,20554452992.0,2498749.0,985683.0
12-04 10:03:19,9.627,0.415,89.710,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3106570240.0,846430208.0,9117712384.0,20548362240.0,2804848.0,1060082.0
12-04 10:03:20,11.093,0.331,88.162,0.248,0.0,0.166,0.0,32768.0,0.0,3.0,3114033152.0,846430208.0,9117712384.0,20540899328.0,2639383.0,1019856.0
12-04 10:03:21,10.413,0.496,88.926,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3119427584.0,846430208.0,9117712384.0,20535504896.0,2606154.0,990385.0
12-04 10:03:22,10.566,0.416,88.769,0.0,0.0,0.250,0.0,86016.0,0.0,9.0,3129712640.0,846430208.0,9117712384.0,20525219840.0,2661960.0,1026944.0
12-04 10:03:23,9.331,0.413,90.091,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3133485056.0,846430208.0,9117716480.0,20521443328.0,2178140.0,924261.0
12-04 10:03:24,8.500,0.167,91.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3141296128.0,846430208.0,9117716480.0,20513632256.0,2129002.0,917466.0
12-04 10:03:25,11.277,0.415,87.977,0.166,0.0,0.166,0.0,36864.0,0.0,3.0,3154595840.0,846430208.0,9117716480.0,20500332544.0,2359896.0,959290.0
12-04 10:03:26,9.579,0.413,89.843,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3159007232.0,846430208.0,9117716480.0,20495921152.0,2814557.0,1077338.0
12-04 10:03:27,9.603,0.331,89.901,0.0,0.0,0.166,0.0,90112.0,0.0,6.0,3162472448.0,846430208.0,9117712384.0,20492460032.0,2439393.0,969995.0
12-04 10:03:28,10.735,0.330,88.770,0.0,0.0,0.165,0.0,86016.0,0.0,6.0,3171610624.0,846430208.0,9117716480.0,20483317760.0,2626943.0,1021900.0
12-04 10:03:29,9.651,0.250,89.933,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3179544576.0,846430208.0,9117720576.0,20475379712.0,2385915.0,973681.0
12-04 10:03:30,9.575,0.250,89.842,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3186368512.0,846430208.0,9117720576.0,20468555776.0,2686349.0,1034923.0
12-04 10:03:31,8.667,0.667,90.417,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3194429440.0,846430208.0,9117720576.0,20460494848.0,2556116.0,1011179.0
12-04 10:03:32,11.296,0.249,88.289,0.0,0.0,0.166,0.0,57344.0,0.0,3.0,3198652416.0,846430208.0,9117720576.0,20456271872.0,2694540.0,1042301.0
12-04 10:03:33,9.827,0.495,89.348,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3201662976.0,846430208.0,9117724672.0,20453257216.0,2553404.0,1003173.0
12-04 10:03:34,8.963,0.415,90.456,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3209125888.0,846430208.0,9117724672.0,20445794304.0,2356905.0,960647.0
12-04 10:03:35,9.742,0.333,89.759,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3217346560.0,846430208.0,9117724672.0,20437573632.0,2366544.0,960730.0
12-04 10:03:36,10.880,0.415,88.621,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3223257088.0,846430208.0,9117732864.0,20431654912.0,2484688.0,991780.0
12-04 10:03:37,9.784,0.166,89.801,0.0,0.0,0.249,0.0,77824.0,0.0,5.0,3227717632.0,846430208.0,9117732864.0,20427194368.0,2398033.0,985308.0
12-04 10:03:38,10.365,0.580,88.806,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3235033088.0,846430208.0,9117732864.0,20419878912.0,2806953.0,1059153.0
12-04 10:03:39,10.165,0.331,89.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3249016832.0,846430208.0,9117732864.0,20405895168.0,2490757.0,994566.0
12-04 10:03:40,10.753,0.414,88.586,0.0,0.0,0.248,0.0,16384.0,0.0,1.0,3253207040.0,846430208.0,9117732864.0,20401704960.0,2327790.0,969306.0
12-04 10:03:41,9.213,0.335,90.117,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3258986496.0,846430208.0,9117732864.0,20395925504.0,2688937.0,1040107.0
12-04 10:03:42,9.901,0.330,89.604,0.0,0.0,0.165,0.0,73728.0,0.0,5.0,3265273856.0,846430208.0,9117728768.0,20389642240.0,2662179.0,1033381.0
12-04 10:03:43,9.197,0.502,90.134,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3280633856.0,846430208.0,9117732864.0,20374278144.0,2458120.0,974398.0
12-04 10:03:44,10.853,0.166,88.732,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3288477696.0,846430208.0,9117732864.0,20366434304.0,2522354.0,1008593.0
12-04 10:03:45,10.207,0.249,89.378,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3295453184.0,846430208.0,9117736960.0,20359454720.0,2642990.0,1021799.0
12-04 10:03:46,9.619,0.332,89.967,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3302756352.0,846430208.0,9117736960.0,20352151552.0,2531513.0,999577.0
12-04 10:03:47,7.973,0.415,91.196,0.166,0.0,0.249,0.0,94208.0,0.0,8.0,3310665728.0,846430208.0,9117736960.0,20344242176.0,2644875.0,908654.0
12-04 10:03:48,3.091,0.334,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3313516544.0,846430208.0,9117736960.0,20341391360.0,1968079.0,562993.0
12-04 10:03:49,3.010,0.251,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3315007488.0,846430208.0,9117736960.0,20339900416.0,2973327.0,759127.0
12-04 10:03:50,3.763,0.334,95.903,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3316183040.0,846430208.0,9117736960.0,20338724864.0,2943400.0,742707.0
12-04 10:03:51,1.003,0.084,98.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3317579776.0,846430208.0,9117736960.0,20337328128.0,378585.0,387252.0
12-04 10:03:52,1.257,0.084,98.491,0.168,0.0,0.0,0.0,114688.0,0.0,9.0,3318214656.0,846430208.0,9117736960.0,20336693248.0,92493.0,163281.0
12-04 10:03:53,1.083,0.250,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3318341632.0,846430208.0,9117736960.0,20336566272.0,96547.0,169451.0
12-04 10:03:54,1.005,0.084,98.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3318304768.0,846430208.0,9117741056.0,20336599040.0,93590.0,165943.0
12-04 10:03:55,1.086,0.334,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3318337536.0,846430208.0,9117741056.0,20336566272.0,92680.0,164246.0
12-04 10:03:56,1.254,0.167,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3318775808.0,846430208.0,9117741056.0,20336128000.0,110175.0,181798.0
12-04 10:03:57,8.326,0.742,90.602,0.0,0.0,0.330,0.0,81920.0,0.0,9.0,3323699200.0,846430208.0,9117745152.0,20331200512.0,2255886.0,920694.0
12-04 10:03:58,10.605,0.497,88.567,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,3269922816.0,846430208.0,9117745152.0,20384976896.0,2965724.0,1103900.0
12-04 10:03:59,10.505,0.414,88.751,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3091025920.0,846430208.0,9117745152.0,20563873792.0,2727934.0,1076767.0
12-04 10:04:00,9.571,0.330,89.769,0.0,0.0,0.330,0.0,45056.0,0.0,7.0,3096985600.0,846430208.0,9117745152.0,20557914112.0,2725282.0,1079559.0
12-04 10:04:01,9.508,0.500,89.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2985975808.0,846430208.0,9117745152.0,20668923904.0,2722100.0,1085336.0
12-04 10:04:02,9.076,0.416,90.092,0.0,0.0,0.416,0.0,81920.0,0.0,6.0,2984669184.0,846430208.0,9117749248.0,20670226432.0,2582670.0,1061432.0
12-04 10:04:03,8.605,0.418,90.393,0.167,0.0,0.418,0.0,16384.0,0.0,2.0,2986532864.0,846430208.0,9117757440.0,20668354560.0,2799822.0,1093033.0
12-04 10:04:04,9.151,0.582,89.850,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2983481344.0,846430208.0,9117757440.0,20671406080.0,2585294.0,1045753.0
12-04 10:04:05,9.544,0.498,89.544,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2983612416.0,846430208.0,9117757440.0,20671275008.0,2994237.0,1135809.0
12-04 10:04:06,10.123,0.576,88.807,0.0,0.0,0.494,0.0,0.0,0.0,0.0,2986852352.0,846430208.0,9117757440.0,20668035072.0,2717002.0,1084022.0
12-04 10:04:07,9.635,0.581,89.369,0.0,0.0,0.415,0.0,65536.0,0.0,5.0,2993770496.0,846430208.0,9117757440.0,20661116928.0,2718577.0,1095405.0
12-04 10:04:08,9.159,0.500,89.925,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3008024576.0,846430208.0,9117757440.0,20646862848.0,2785141.0,1116198.0
12-04 10:04:09,9.683,0.501,89.566,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3014623232.0,846430208.0,9117761536.0,20640260096.0,3066668.0,1168915.0
12-04 10:04:10,10.241,0.333,89.009,0.0,0.0,0.416,0.0,8192.0,0.0,2.0,3019161600.0,846430208.0,9117761536.0,20635721728.0,2843198.0,1125221.0
12-04 10:04:11,8.417,0.750,90.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3028176896.0,846430208.0,9117761536.0,20626706432.0,2724935.0,1114384.0
12-04 10:04:12,9.106,0.752,89.724,0.0,0.0,0.418,0.0,69632.0,0.0,5.0,3038461952.0,846430208.0,9117761536.0,20616421376.0,2647290.0,1081857.0
12-04 10:04:13,8.870,0.502,90.293,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3042873344.0,846430208.0,9117761536.0,20612009984.0,2703360.0,1101122.0
12-04 10:04:14,10.288,0.741,88.642,0.165,0.0,0.165,0.0,16384.0,0.0,2.0,3051249664.0,846430208.0,9117765632.0,20603629568.0,2784286.0,1109248.0
12-04 10:04:15,9.258,0.417,89.992,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3056488448.0,846430208.0,9117765632.0,20598390784.0,2745788.0,1120309.0
12-04 10:04:16,10.207,0.581,88.880,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3063095296.0,846430208.0,9117765632.0,20591783936.0,2846164.0,1132772.0
12-04 10:04:17,8.536,0.418,90.544,0.0,0.0,0.502,0.0,77824.0,0.0,6.0,3070521344.0,846430208.0,9117765632.0,20584357888.0,2736943.0,1114816.0
12-04 10:04:18,11.184,0.329,88.158,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3075694592.0,846430208.0,9117765632.0,20579184640.0,2807592.0,1118682.0
12-04 10:04:19,8.541,0.746,90.050,0.166,0.0,0.498,0.0,32768.0,0.0,3.0,3086577664.0,846430208.0,9117769728.0,20568297472.0,2723232.0,1121257.0
12-04 10:04:20,10.216,0.581,88.870,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3093020672.0,846430208.0,9117769728.0,20561854464.0,2755755.0,1122646.0
12-04 10:04:21,9.468,0.415,89.701,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3103592448.0,846430208.0,9117769728.0,20551282688.0,2712032.0,1107922.0
12-04 10:04:22,9.296,0.503,89.866,0.0,0.0,0.335,0.0,65536.0,0.0,5.0,3111022592.0,846430208.0,9117769728.0,20543852544.0,2876005.0,1140202.0
12-04 10:04:23,9.265,0.334,90.067,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3122348032.0,846430208.0,9117773824.0,20532523008.0,2788446.0,1140705.0
12-04 10:04:24,10.191,0.580,88.484,0.166,0.0,0.580,0.0,16384.0,0.0,2.0,3129114624.0,846430208.0,9117773824.0,20525756416.0,2789914.0,1140517.0
12-04 10:04:25,9.627,0.332,89.793,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3132350464.0,846430208.0,9117773824.0,20522520576.0,2815285.0,1142500.0
12-04 10:04:26,10.853,0.414,88.401,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3145650176.0,846430208.0,9117773824.0,20509220864.0,2695003.0,1120399.0
12-04 10:04:27,9.551,0.498,89.618,0.0,0.0,0.332,0.0,73728.0,0.0,6.0,3147714560.0,846430208.0,9117773824.0,20507156480.0,2685230.0,1127331.0
12-04 10:04:28,8.872,0.829,90.050,0.0,0.0,0.249,0.0,81920.0,0.0,6.0,3156983808.0,846430208.0,9117773824.0,20497887232.0,2690563.0,1109556.0
12-04 10:04:29,10.050,0.415,89.120,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3167744000.0,846430208.0,9117773824.0,20487127040.0,2811538.0,1148320.0
12-04 10:04:30,9.167,0.667,89.583,0.167,0.0,0.417,0.0,32768.0,0.0,3.0,3175456768.0,846430208.0,9117773824.0,20479414272.0,2755360.0,1118099.0
12-04 10:04:31,9.627,0.498,89.627,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3183329280.0,846430208.0,9117777920.0,20471537664.0,2741062.0,1129696.0
12-04 10:04:32,10.092,0.334,89.074,0.0,0.0,0.500,0.0,77824.0,0.0,7.0,3196907520.0,846430208.0,9117782016.0,20457955328.0,2749373.0,1125106.0
12-04 10:04:33,9.190,0.501,89.975,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3203731456.0,846430208.0,9117786112.0,20451127296.0,2994014.0,1174447.0
12-04 10:04:34,9.258,0.500,89.825,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3209887744.0,846430208.0,9117786112.0,20444971008.0,2795336.0,1164292.0
12-04 10:04:35,9.983,0.660,88.614,0.248,0.0,0.495,0.0,53248.0,0.0,7.0,3220680704.0,846430208.0,9117786112.0,20434178048.0,2715848.0,1137288.0
12-04 10:04:36,9.933,0.334,89.399,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3230113792.0,846430208.0,9117786112.0,20424744960.0,2527552.0,1074939.0
12-04 10:04:37,9.559,0.665,89.360,0.0,0.0,0.416,0.0,86016.0,0.0,6.0,3235254272.0,846430208.0,9117786112.0,20419604480.0,2595981.0,1115038.0
12-04 10:04:38,9.508,0.334,89.741,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3238649856.0,846430208.0,9117786112.0,20416208896.0,2863428.0,1162603.0
12-04 10:04:39,10.391,0.582,88.362,0.0,0.0,0.665,0.0,0.0,0.0,0.0,3244658688.0,846430208.0,9117790208.0,20410195968.0,2860040.0,1178392.0
12-04 10:04:40,9.975,0.582,88.861,0.083,0.0,0.499,0.0,32768.0,0.0,3.0,3251044352.0,846430208.0,9117790208.0,20403810304.0,2906650.0,1176793.0
12-04 10:04:41,9.504,0.331,89.504,0.0,0.0,0.661,0.0,0.0,0.0,0.0,3260911616.0,846430208.0,9117790208.0,20393943040.0,2816771.0,1161516.0
12-04 10:04:42,9.740,0.672,89.253,0.0,0.0,0.336,0.0,73728.0,0.0,5.0,3276587008.0,846430208.0,9117790208.0,20378267648.0,2696867.0,1119300.0
12-04 10:04:43,9.583,0.333,89.500,0.0,0.0,0.583,0.0,0.0,0.0,0.0,3286306816.0,846430208.0,9117790208.0,20368547840.0,2703759.0,1127644.0
12-04 10:04:44,9.809,0.748,89.111,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3299069952.0,846430208.0,9117790208.0,20355784704.0,2959151.0,1175911.0
12-04 10:04:45,9.851,0.497,89.238,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3316715520.0,846430208.0,9117794304.0,20338135040.0,2944349.0,1180760.0
12-04 10:04:46,10.109,0.501,88.805,0.251,0.0,0.334,0.0,16384.0,0.0,2.0,3327721472.0,846430208.0,9117794304.0,20327129088.0,2735891.0,1127795.0
12-04 10:04:47,10.474,0.499,88.529,0.0,0.0,0.499,0.0,69632.0,0.0,5.0,3336142848.0,846430208.0,9117794304.0,20318707712.0,2491128.0,1099122.0
12-04 10:04:48,9.031,0.414,90.141,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3340677120.0,846430208.0,9117798400.0,20314169344.0,2484701.0,1090474.0
12-04 10:04:49,9.362,0.414,89.644,0.0,0.0,0.580,0.0,0.0,0.0,0.0,3343249408.0,846430208.0,9117798400.0,20311597056.0,2832696.0,1159553.0
12-04 10:04:50,10.224,0.748,88.612,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3349438464.0,846430208.0,9117798400.0,20305408000.0,2747039.0,1129900.0
12-04 10:04:51,11.268,0.497,87.821,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3359088640.0,846430208.0,9117798400.0,20295757824.0,2798061.0,1151730.0
12-04 10:04:52,8.543,0.503,90.620,0.0,0.0,0.335,0.0,90112.0,0.0,6.0,3366645760.0,846430208.0,9117798400.0,20288200704.0,2726088.0,1140489.0
12-04 10:04:53,8.772,0.418,90.476,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3367723008.0,846430208.0,9117798400.0,20287123456.0,2672202.0,1126122.0
12-04 10:04:54,10.945,0.580,88.226,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3377086464.0,846430208.0,9117798400.0,20277760000.0,2800060.0,1146715.0
12-04 10:04:55,9.707,0.502,89.289,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3383848960.0,846430208.0,9117798400.0,20270997504.0,2848932.0,1177454.0
12-04 10:04:56,10.570,0.578,88.109,0.165,0.0,0.578,0.0,32768.0,0.0,3.0,3388542976.0,846430208.0,9117802496.0,20266299392.0,2860287.0,1188906.0
12-04 10:04:57,4.348,0.251,95.401,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3389751296.0,846430208.0,9117802496.0,20265091072.0,2900453.0,863109.0
12-04 10:04:58,2.671,0.334,96.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3391143936.0,846430208.0,9117802496.0,20263698432.0,2146640.0,633584.0
12-04 10:04:59,2.766,0.168,96.982,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3392512000.0,846430208.0,9117802496.0,20262330368.0,2735552.0,721364.0
12-04 10:05:00,2.914,0.500,96.503,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3394670592.0,846430208.0,9117802496.0,20260171776.0,2545557.0,666439.0
12-04 10:05:01,2.934,0.335,96.479,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3396927488.0,846430208.0,9117802496.0,20257914880.0,3127644.0,797240.0
12-04 10:05:02,2.254,0.250,97.412,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,3400810496.0,846430208.0,9117806592.0,20254027776.0,1685506.0,492859.0
12-04 10:05:03,0.921,0.084,98.912,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402502144.0,846430208.0,9117810688.0,20252332032.0,126721.0,395434.0
12-04 10:05:04,2.250,0.0,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3400470528.0,846430208.0,9117810688.0,20254363648.0,110683.0,196390.0
12-04 10:05:05,0.921,0.168,98.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3400437760.0,846430208.0,9117810688.0,20254396416.0,111560.0,197080.0
12-04 10:05:06,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401105408.0,846430208.0,9117810688.0,20253728768.0,112167.0,197607.0
12-04 10:05:07,1.007,0.252,98.574,0.168,0.0,0.0,0.0,151552.0,0.0,14.0,3402027008.0,846430208.0,9117810688.0,20252807168.0,112674.0,198766.0
12-04 10:05:08,4.202,0.336,95.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3348312064.0,846430208.0,9117814784.0,20306518016.0,911084.0,501618.0
12-04 10:05:09,11.409,0.587,87.752,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3187879936.0,846430208.0,9117814784.0,20466950144.0,3098529.0,1219577.0
12-04 10:05:10,10.879,0.418,88.285,0.0,0.0,0.418,0.0,73728.0,0.0,10.0,3060264960.0,846430208.0,9117818880.0,20594561024.0,2973416.0,1206624.0
12-04 10:05:11,11.333,0.583,87.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3039600640.0,846430208.0,9117818880.0,20615225344.0,2997038.0,1198977.0
12-04 10:05:12,10.168,0.420,89.076,0.0,0.0,0.336,0.0,90112.0,0.0,6.0,3052740608.0,846430208.0,9117822976.0,20602081280.0,3055706.0,1234012.0
12-04 10:05:13,11.046,0.586,88.033,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2996424704.0,846430208.0,9117822976.0,20658397184.0,2998816.0,1212312.0
12-04 10:05:14,9.941,0.337,89.469,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3006169088.0,846430208.0,9117822976.0,20648652800.0,3088861.0,1232080.0
12-04 10:05:15,10.851,0.501,88.314,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3008901120.0,846430208.0,9117822976.0,20645920768.0,2982854.0,1217306.0
12-04 10:05:16,10.906,0.503,88.507,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3012956160.0,846430208.0,9117827072.0,20641861632.0,2961062.0,1218446.0
12-04 10:05:17,9.773,0.505,89.385,0.0,0.0,0.337,0.0,69632.0,0.0,5.0,3018043392.0,846430208.0,9117822976.0,20636778496.0,3038733.0,1226245.0
12-04 10:05:18,10.345,0.336,88.814,0.252,0.0,0.252,0.0,16384.0,0.0,2.0,3026735104.0,846430208.0,9117827072.0,20628082688.0,3013668.0,1242909.0
12-04 10:05:19,11.008,0.504,88.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3031461888.0,846430208.0,9117827072.0,20623355904.0,2706306.0,1183549.0
12-04 10:05:20,10.177,0.421,89.151,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3030032384.0,846430208.0,9117827072.0,20624785408.0,3070041.0,1242667.0
12-04 10:05:21,12.040,0.502,87.291,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3036860416.0,846430208.0,9117827072.0,20617957376.0,3113577.0,1254523.0
12-04 10:05:22,10.429,0.336,88.982,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,3041533952.0,846430208.0,9117822976.0,20613287936.0,2965733.0,1250525.0
12-04 10:05:23,10.944,0.585,87.970,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3050827776.0,846430208.0,9117827072.0,20603990016.0,2936285.0,1212433.0
12-04 10:05:24,11.055,0.335,88.442,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3062067200.0,846430208.0,9117827072.0,20592750592.0,2941534.0,1210793.0
12-04 10:05:25,11.093,0.500,87.990,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3068379136.0,846430208.0,9117831168.0,20586434560.0,2910675.0,1224418.0
12-04 10:05:26,11.455,0.334,88.127,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3079712768.0,846430208.0,9117831168.0,20575100928.0,2935277.0,1221441.0
12-04 10:05:27,10.336,0.504,88.908,0.0,0.0,0.252,0.0,81920.0,0.0,6.0,3088265216.0,846430208.0,9117831168.0,20566548480.0,2766046.0,1193942.0
12-04 10:05:28,10.944,0.501,88.137,0.0,0.0,0.418,0.0,69632.0,0.0,4.0,3091722240.0,846430208.0,9117835264.0,20563087360.0,2708112.0,1204604.0
12-04 10:05:29,10.362,0.505,88.795,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,3099594752.0,846430208.0,9117835264.0,20555214848.0,2770218.0,1201527.0
12-04 10:05:30,10.870,0.251,88.629,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3110133760.0,846430208.0,9117835264.0,20544675840.0,2960870.0,1235558.0
12-04 10:05:31,11.661,0.419,87.668,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3124293632.0,846430208.0,9117835264.0,20530515968.0,2882704.0,1229800.0
12-04 10:05:32,10.588,0.336,88.824,0.0,0.0,0.252,0.0,57344.0,0.0,3.0,3132440576.0,846430208.0,9117843456.0,20522360832.0,2926372.0,1225746.0
12-04 10:05:33,10.553,0.503,88.693,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3143868416.0,846430208.0,9117843456.0,20510932992.0,2795197.0,1208483.0
12-04 10:05:34,11.622,0.585,87.291,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3152850944.0,846430208.0,9117843456.0,20501950464.0,2757684.0,1215088.0
12-04 10:05:35,10.380,0.338,89.198,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,3161485312.0,846430208.0,9117843456.0,20493316096.0,2883053.0,1238008.0
12-04 10:05:36,10.645,0.503,88.684,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3172958208.0,846430208.0,9117843456.0,20481843200.0,3124371.0,1281399.0
12-04 10:05:37,11.745,0.419,87.500,0.0,0.0,0.336,0.0,73728.0,0.0,6.0,3180597248.0,846430208.0,9117843456.0,20474204160.0,3122399.0,1272835.0
12-04 10:05:38,10.972,0.503,88.275,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3184963584.0,846430208.0,9117843456.0,20469837824.0,2883253.0,1245480.0
12-04 10:05:39,9.958,0.422,89.283,0.169,0.0,0.169,0.0,32768.0,0.0,3.0,3201290240.0,846430208.0,9117847552.0,20453507072.0,3068559.0,1261505.0
12-04 10:05:40,11.785,0.421,87.626,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,3214585856.0,846430208.0,9117851648.0,20440207360.0,2978305.0,1252936.0
12-04 10:05:41,11.510,0.500,87.656,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3221254144.0,846430208.0,9117851648.0,20433539072.0,3271465.0,1322786.0
12-04 10:05:42,10.851,0.501,88.481,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3231379456.0,846430208.0,9117851648.0,20423413760.0,3015731.0,1250358.0
12-04 10:05:43,12.563,0.335,86.935,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3247091712.0,846430208.0,9117851648.0,20407701504.0,2921693.0,1230979.0
12-04 10:05:44,11.548,0.251,87.782,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,3254075392.0,846430208.0,9117851648.0,20400717824.0,2944128.0,1255607.0
12-04 10:05:45,9.444,0.506,89.713,0.0,0.0,0.337,0.0,45056.0,0.0,7.0,3259535360.0,846430208.0,9117851648.0,20395257856.0,2931933.0,1245844.0
12-04 10:05:46,11.008,0.588,88.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3273121792.0,846430208.0,9117851648.0,20381671424.0,2935135.0,1230921.0
12-04 10:05:47,11.967,0.586,87.197,0.0,0.0,0.251,0.0,98304.0,0.0,10.0,3286421504.0,846430208.0,9117851648.0,20368371712.0,2967830.0,1263166.0
12-04 10:05:48,10.981,0.335,88.433,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3290804224.0,846430208.0,9117851648.0,20363988992.0,2747971.0,1250525.0
12-04 10:05:49,9.637,0.592,89.349,0.169,0.0,0.254,0.0,16384.0,0.0,2.0,3294703616.0,846430208.0,9117855744.0,20360085504.0,3087753.0,1262157.0
12-04 10:05:50,11.018,0.421,88.310,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3310006272.0,846430208.0,9117855744.0,20344782848.0,3039142.0,1278404.0
12-04 10:05:51,11.558,0.419,87.521,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3323236352.0,846430208.0,9117859840.0,20331548672.0,2828266.0,1229979.0
12-04 10:05:52,11.455,0.418,87.960,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3326349312.0,846430208.0,9117859840.0,20328435712.0,2764370.0,1219098.0
12-04 10:05:53,10.017,0.337,89.478,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3329142784.0,846430208.0,9117859840.0,20325642240.0,2743691.0,1227597.0
12-04 10:05:54,11.833,0.417,87.417,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3338665984.0,846430208.0,9117859840.0,20316119040.0,2753127.0,1238870.0
12-04 10:05:55,11.354,0.421,87.637,0.084,0.0,0.505,0.0,16384.0,0.0,2.0,3352985600.0,846430208.0,9117859840.0,20301799424.0,2777004.0,1232966.0
12-04 10:05:56,11.740,0.666,87.427,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3359870976.0,846430208.0,9117859840.0,20294914048.0,2808776.0,1251069.0
12-04 10:05:57,9.797,0.676,89.274,0.0,0.0,0.253,0.0,77824.0,0.0,6.0,3373551616.0,846430208.0,9117859840.0,20281233408.0,2771595.0,1238228.0
12-04 10:05:58,10.822,0.587,88.339,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3396022272.0,846430208.0,9117863936.0,20258758656.0,2770496.0,1232089.0
12-04 10:05:59,12.121,0.505,87.121,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3410722816.0,846430208.0,9117863936.0,20244058112.0,2742309.0,1229968.0
12-04 10:06:00,11.326,0.419,87.752,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,3418562560.0,846430208.0,9117863936.0,20236218368.0,2798461.0,1253957.0
12-04 10:06:01,10.429,0.252,89.319,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3422494720.0,846430208.0,9117868032.0,20232282112.0,2802948.0,1240960.0
12-04 10:06:02,9.966,0.507,89.274,0.0,0.0,0.253,0.0,69632.0,0.0,5.0,3425828864.0,846430208.0,9117868032.0,20228947968.0,2758664.0,1235615.0
12-04 10:06:03,11.616,0.421,87.710,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3435921408.0,846430208.0,9117868032.0,20218855424.0,2739606.0,1240194.0
12-04 10:06:04,12.144,0.251,87.270,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3445026816.0,846430208.0,9117872128.0,20209745920.0,2754706.0,1259982.0
12-04 10:06:05,12.583,0.583,86.583,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3448991744.0,846430208.0,9117876224.0,20205776896.0,2944019.0,1275893.0
12-04 10:06:06,10.168,0.504,88.908,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3452387328.0,846430208.0,9117876224.0,20202381312.0,2883775.0,1273498.0
12-04 10:06:07,11.018,0.417,87.980,0.0,0.0,0.584,0.0,65536.0,0.0,5.0,3458166784.0,846430208.0,9117876224.0,20196601856.0,3089109.0,1301484.0
12-04 10:06:08,10.619,0.334,88.712,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3471245312.0,846430208.0,9117876224.0,20183523328.0,2632287.0,1057029.0
12-04 10:06:09,1.926,0.251,97.571,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3472134144.0,846430208.0,9117876224.0,20182634496.0,1687184.0,562667.0
12-04 10:06:10,2.508,0.334,96.906,0.167,0.0,0.084,0.0,24576.0,0.0,4.0,3473625088.0,846430208.0,9117876224.0,20181143552.0,2040847.0,592881.0
12-04 10:06:11,3.339,0.250,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480571904.0,846430208.0,9117880320.0,20174192640.0,2494037.0,690750.0
12-04 10:06:12,2.936,0.336,96.728,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,3486060544.0,846430208.0,9117884416.0,20168699904.0,1621598.0,467470.0
12-04 10:06:13,2.669,0.500,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3488317440.0,846430208.0,9117880320.0,20166447104.0,2137435.0,597731.0
12-04 10:06:14,2.252,0.334,97.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3491651584.0,846430208.0,9117880320.0,20163112960.0,1738639.0,481821.0
12-04 10:06:15,2.419,0.334,96.914,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3495927808.0,846430208.0,9117880320.0,20158836736.0,1582340.0,455914.0
12-04 10:06:16,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500056576.0,846430208.0,9117880320.0,20154707968.0,142123.0,443125.0
12-04 10:06:17,1.173,0.168,98.576,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3500666880.0,846430208.0,9117880320.0,20154097664.0,128205.0,227010.0
12-04 10:06:18,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3500666880.0,846430208.0,9117880320.0,20154097664.0,130603.0,231611.0
12-04 10:06:19,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3502317568.0,846430208.0,9117880320.0,20152446976.0,128417.0,227961.0
12-04 10:06:20,1.667,0.333,97.917,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3502379008.0,846430208.0,9117880320.0,20152385536.0,130535.0,232317.0
12-04 10:06:21,1.836,0.167,97.746,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3502440448.0,846430208.0,9117884416.0,20152320000.0,130661.0,232589.0
12-04 10:06:22,9.916,0.420,89.496,0.0,0.0,0.168,0.0,102400.0,0.0,10.0,3435474944.0,846430208.0,9117888512.0,20219281408.0,2919625.0,1181127.0
12-04 10:06:23,12.648,0.506,86.594,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3237732352.0,846430208.0,9117888512.0,20417024000.0,3641051.0,1414944.0
12-04 10:06:24,12.812,0.832,86.106,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3267379200.0,846430208.0,9117888512.0,20387377152.0,3474918.0,1383524.0
12-04 10:06:25,10.406,0.677,88.494,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3184910336.0,846430208.0,9117888512.0,20469846016.0,3136590.0,1317029.0
12-04 10:06:26,10.895,0.253,88.514,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3198177280.0,846430208.0,9117888512.0,20456579072.0,3200827.0,1338908.0
12-04 10:06:27,11.636,0.506,87.184,0.169,0.0,0.506,0.0,81920.0,0.0,7.0,3017932800.0,846430208.0,9117892608.0,20636819456.0,3225630.0,1329554.0
12-04 10:06:28,9.907,0.254,89.585,0.0,0.0,0.254,0.0,57344.0,0.0,4.0,3018416128.0,846430208.0,9117892608.0,20636336128.0,3163014.0,1323157.0
12-04 10:06:29,11.839,0.420,87.322,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3028381696.0,846430208.0,9117892608.0,20626370560.0,3258185.0,1337406.0
12-04 10:06:30,10.526,0.509,88.540,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3026046976.0,846430208.0,9117892608.0,20628705280.0,3270655.0,1348130.0
12-04 10:06:31,10.051,0.341,89.353,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3029086208.0,846430208.0,9117896704.0,20625661952.0,3050794.0,1316459.0
12-04 10:06:32,11.139,0.169,88.017,0.169,0.0,0.506,0.0,86016.0,0.0,6.0,3043241984.0,846430208.0,9117896704.0,20611506176.0,3066022.0,1324948.0
12-04 10:06:33,10.371,0.337,88.870,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3046735872.0,846430208.0,9117896704.0,20608012288.0,2987390.0,1326046.0
12-04 10:06:34,11.750,0.592,87.320,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3051458560.0,846430208.0,9117900800.0,20603285504.0,3093855.0,1317250.0
12-04 10:06:35,10.321,0.423,89.002,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3054796800.0,846430208.0,9117900800.0,20599947264.0,2918364.0,1324288.0
12-04 10:06:36,10.836,0.427,88.652,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3062231040.0,846430208.0,9117900800.0,20592513024.0,3079162.0,1330081.0
12-04 10:06:37,10.447,0.505,88.627,0.168,0.0,0.253,0.0,102400.0,0.0,8.0,3076984832.0,846430208.0,9117900800.0,20577759232.0,2852048.0,1333057.0
12-04 10:06:38,12.384,0.337,86.942,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3094163456.0,846430208.0,9117904896.0,20560576512.0,3286076.0,1344254.0
12-04 10:06:39,10.051,0.341,89.353,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3100766208.0,846430208.0,9117904896.0,20553973760.0,3056057.0,1355105.0
12-04 10:06:40,10.904,0.592,88.250,0.0,0.0,0.254,0.0,16384.0,0.0,1.0,3113431040.0,846430208.0,9117904896.0,20541308928.0,3021356.0,1346729.0
12-04 10:06:41,12.364,0.501,86.800,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3129208832.0,846430208.0,9117904896.0,20525531136.0,3047831.0,1343576.0
12-04 10:06:42,10.820,0.338,88.504,0.085,0.0,0.254,0.0,90112.0,0.0,7.0,3142578176.0,846430208.0,9117900800.0,20512165888.0,3027960.0,1328520.0
12-04 10:06:43,10.932,0.339,88.559,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3151749120.0,846430208.0,9117904896.0,20502990848.0,3051015.0,1363349.0
12-04 10:06:44,11.953,0.589,87.290,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3163332608.0,846430208.0,9117904896.0,20491407360.0,3050782.0,1344850.0
12-04 10:06:45,11.139,0.422,88.101,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3176214528.0,846430208.0,9117913088.0,20478517248.0,3050186.0,1360634.0
12-04 10:06:46,10.669,0.677,88.484,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3187195904.0,846430208.0,9117913088.0,20467535872.0,3048947.0,1374297.0
12-04 10:06:47,11.045,0.340,88.360,0.0,0.0,0.255,0.0,77824.0,0.0,6.0,3198406656.0,846430208.0,9117913088.0,20456325120.0,2958830.0,1349655.0
12-04 10:06:48,11.448,0.421,87.542,0.253,0.0,0.337,0.0,32768.0,0.0,3.0,3206119424.0,846430208.0,9117913088.0,20448612352.0,3131768.0,1377052.0
12-04 10:06:49,11.233,0.507,88.007,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3215515648.0,846430208.0,9117913088.0,20439216128.0,3053620.0,1369694.0
12-04 10:06:50,10.611,0.424,88.625,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3226566656.0,846430208.0,9117913088.0,20428165120.0,3036748.0,1364287.0
12-04 10:06:51,11.102,0.424,88.305,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3237552128.0,846430208.0,9117913088.0,20417179648.0,3131209.0,1367789.0
12-04 10:06:52,12.172,0.254,87.405,0.0,0.0,0.169,0.0,73728.0,0.0,5.0,3248418816.0,846430208.0,9117908992.0,20406317056.0,3003135.0,1369103.0
12-04 10:06:53,9.941,0.340,89.210,0.170,0.0,0.340,0.0,16384.0,0.0,2.0,3257647104.0,846430208.0,9117917184.0,20397080576.0,2886752.0,1369173.0
12-04 10:06:54,11.017,0.424,88.305,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3270479872.0,846430208.0,9117917184.0,20384247808.0,2690316.0,1241160.0
12-04 10:06:55,11.844,0.085,87.733,0.0,0.0,0.338,0.0,36864.0,0.0,5.0,3281596416.0,846430208.0,9117921280.0,20373127168.0,3270579.0,1391220.0
12-04 10:06:56,10.760,0.683,88.471,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3291213824.0,846430208.0,9117921280.0,20363509760.0,3056669.0,1398098.0
12-04 10:06:57,11.460,0.509,87.691,0.0,0.0,0.340,0.0,102400.0,0.0,10.0,3303370752.0,846430208.0,9117921280.0,20351352832.0,3050732.0,1428636.0
12-04 10:06:58,11.421,0.423,87.733,0.169,0.0,0.254,0.0,16384.0,0.0,2.0,3314683904.0,846430208.0,9117921280.0,20340039680.0,3228738.0,1351462.0
12-04 10:06:59,11.168,0.592,87.817,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3328720896.0,846430208.0,9117921280.0,20326002688.0,3206745.0,1405582.0
12-04 10:07:00,11.710,0.421,87.447,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3338571776.0,846430208.0,9117921280.0,20316151808.0,3135762.0,1386529.0
12-04 10:07:01,11.646,0.422,87.426,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3354247168.0,846430208.0,9117929472.0,20300468224.0,3039562.0,1406278.0
12-04 10:07:02,11.121,0.509,88.031,0.0,0.0,0.340,0.0,73728.0,0.0,5.0,3370782720.0,846430208.0,9117929472.0,20283932672.0,3126909.0,1396142.0
12-04 10:07:03,11.740,0.507,87.331,0.169,0.0,0.253,0.0,16384.0,0.0,2.0,3382538240.0,846430208.0,9117929472.0,20272177152.0,3026223.0,1395979.0
12-04 10:07:04,11.655,0.422,87.669,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3402272768.0,846430208.0,9117929472.0,20252442624.0,3079506.0,1398060.0
12-04 10:07:05,11.889,0.422,87.099,0.0,0.0,0.590,0.0,0.0,0.0,0.0,3414622208.0,846430208.0,9117929472.0,20240093184.0,3088087.0,1398878.0
12-04 10:07:06,12.310,0.337,87.099,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3426471936.0,846430208.0,9117929472.0,20228243456.0,3080968.0,1397303.0
12-04 10:07:07,12.027,0.673,87.132,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,3434053632.0,846430208.0,9117933568.0,20220657664.0,3014682.0,1399175.0
12-04 10:07:08,12.405,0.422,86.835,0.169,0.0,0.169,0.0,32768.0,0.0,3.0,3442348032.0,846430208.0,9117933568.0,20212363264.0,3109122.0,1404287.0
12-04 10:07:09,11.130,0.590,87.943,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3463921664.0,846430208.0,9117937664.0,20190785536.0,3023944.0,1405757.0
12-04 10:07:10,12.447,0.423,86.706,0.0,0.0,0.423,0.0,16384.0,0.0,1.0,3463950336.0,846430208.0,9117937664.0,20190756864.0,3033942.0,1405146.0
12-04 10:07:11,12.741,0.671,86.337,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3469348864.0,846430208.0,9117937664.0,20185358336.0,3124316.0,1423196.0
12-04 10:07:12,12.278,0.254,87.130,0.0,0.0,0.339,0.0,73728.0,0.0,5.0,3474186240.0,846430208.0,9117933568.0,20180525056.0,3075655.0,1409660.0
12-04 10:07:13,11.402,0.507,87.669,0.169,0.0,0.253,0.0,16384.0,0.0,2.0,3478470656.0,846430208.0,9117937664.0,20176236544.0,3080635.0,1417462.0
12-04 10:07:14,12.047,0.421,86.858,0.0,0.0,0.674,0.0,0.0,0.0,0.0,3484725248.0,846430208.0,9117937664.0,20169981952.0,3062518.0,1404492.0
12-04 10:07:15,12.594,0.588,86.482,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3501064192.0,846430208.0,9117941760.0,20153638912.0,3017126.0,1426609.0
12-04 10:07:16,12.321,0.422,87.004,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3509735424.0,846430208.0,9117941760.0,20144967680.0,3117265.0,1417275.0
12-04 10:07:17,12.721,0.253,86.858,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,3513794560.0,846430208.0,9117941760.0,20140908544.0,3034934.0,1410234.0
12-04 10:07:18,11.412,0.423,87.743,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3521249280.0,846430208.0,9117945856.0,20133449728.0,3136012.0,1424792.0
12-04 10:07:19,12.489,0.591,86.582,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,3544231936.0,846430208.0,9117945856.0,20110467072.0,3114475.0,1430007.0
12-04 10:07:20,13.621,0.508,85.787,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3558420480.0,846430208.0,9117945856.0,20096278528.0,3027452.0,1421642.0
12-04 10:07:21,13.479,0.505,85.678,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3568422912.0,846430208.0,9117945856.0,20086276096.0,3111700.0,1424553.0
12-04 10:07:22,3.846,0.084,95.903,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,3568992256.0,846430208.0,9117945856.0,20085706752.0,930195.0,588998.0
12-04 10:07:23,1.669,0.167,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3569369088.0,846430208.0,9117949952.0,20085325824.0,209591.0,382758.0
12-04 10:07:24,1.928,0.168,97.569,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,3569618944.0,846430208.0,9117954048.0,20085071872.0,1281449.0,441556.0
12-04 10:07:25,2.168,0.250,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3571109888.0,846430208.0,9117954048.0,20083580928.0,1309577.0,429824.0
12-04 10:07:26,2.089,0.334,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3571142656.0,846430208.0,9117954048.0,20083548160.0,713047.0,381549.0
12-04 10:07:27,2.326,0.249,97.425,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3573051392.0,846430208.0,9117949952.0,20081643520.0,1060742.0,389093.0
12-04 10:07:28,1.593,0.084,98.240,0.0,0.0,0.084,0.0,69632.0,0.0,4.0,3573907456.0,846430208.0,9117954048.0,20080783360.0,1069984.0,386966.0
12-04 10:07:29,2.005,0.167,97.661,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3576729600.0,846430208.0,9117954048.0,20077961216.0,977913.0,351028.0
12-04 10:07:30,1.172,0.251,98.577,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,3576598528.0,846430208.0,9117958144.0,20078088192.0,1218036.0,349495.0
12-04 10:07:31,1.593,0.251,98.156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3579899904.0,846430208.0,9117958144.0,20074786816.0,1191980.0,339383.0
12-04 10:07:32,1.503,0.167,98.247,0.0,0.0,0.083,0.0,77824.0,0.0,8.0,3581042688.0,846430208.0,9117958144.0,20073644032.0,1315529.0,352712.0
12-04 10:07:33,1.336,0.250,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3582689280.0,846430208.0,9117962240.0,20071993344.0,189659.0,268355.0
12-04 10:07:34,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3585228800.0,846430208.0,9117962240.0,20069453824.0,145933.0,260340.0
12-04 10:07:35,1.336,0.083,98.331,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3585482752.0,846430208.0,9117962240.0,20069199872.0,146347.0,261261.0
12-04 10:07:36,1.419,0.083,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3586314240.0,846430208.0,9117962240.0,20068368384.0,146455.0,261560.0
12-04 10:07:37,1.585,0.250,98.165,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3588276224.0,846430208.0,9117962240.0,20066406400.0,145321.0,259434.0
12-04 10:07:38,1.585,0.083,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3590815744.0,846430208.0,9117962240.0,20063866880.0,146621.0,261986.0
12-04 10:07:39,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3590815744.0,846430208.0,9117962240.0,20063866880.0,166598.0,283670.0
12-04 10:07:40,1.089,0.168,98.660,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3590938624.0,846430208.0,9117966336.0,20063739904.0,147359.0,262895.0
12-04 10:07:41,1.995,0.166,97.589,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,3592175616.0,846430208.0,9117966336.0,20062502912.0,162856.0,277380.0
12-04 10:07:42,1.168,0.250,98.499,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,3592347648.0,846430208.0,9117962240.0,20062334976.0,147143.0,262820.0
12-04 10:07:43,0.922,0.0,98.910,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3592597504.0,846430208.0,9117966336.0,20062081024.0,145799.0,260236.0
12-04 10:07:44,1.750,0.250,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593105408.0,846430208.0,9117966336.0,20061573120.0,147027.0,262018.0
12-04 10:07:45,1.339,0.167,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593232384.0,846430208.0,9117966336.0,20061446144.0,145117.0,259916.0
12-04 10:07:46,1.006,0.168,98.743,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3593232384.0,846430208.0,9117966336.0,20061446144.0,146533.0,261365.0
12-04 10:07:47,1.005,0.251,98.492,0.168,0.0,0.084,0.0,94208.0,0.0,7.0,3593232384.0,846430208.0,9117966336.0,20061446144.0,148504.0,265159.0
12-04 10:07:48,1.671,0.167,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3593232384.0,846430208.0,9117966336.0,20061446144.0,146875.0,262323.0
12-04 10:07:49,1.500,0.250,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3593449472.0,846430208.0,9117970432.0,20061224960.0,148280.0,264409.0
12-04 10:07:50,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593515008.0,846430208.0,9117970432.0,20061159424.0,146888.0,262325.0
12-04 10:07:51,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593482240.0,846430208.0,9117970432.0,20061192192.0,145839.0,260727.0
12-04 10:07:52,1.173,0.084,98.660,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3593613312.0,846430208.0,9117966336.0,20061065216.0,144619.0,258230.0
12-04 10:07:53,1.332,0.416,98.002,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3593609216.0,846430208.0,9117970432.0,20061065216.0,148230.0,263293.0
12-04 10:07:54,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593609216.0,846430208.0,9117970432.0,20061065216.0,146307.0,261165.0
12-04 10:07:55,2.508,0.084,97.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3590619136.0,846430208.0,9117970432.0,20064055296.0,145855.0,260108.0
12-04 10:07:56,1.501,0.250,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3591204864.0,846430208.0,9117970432.0,20063469568.0,165050.0,280798.0
12-04 10:07:57,0.920,0.251,98.746,0.0,0.0,0.084,0.0,77824.0,0.0,7.0,3591319552.0,846430208.0,9117974528.0,20063350784.0,146247.0,268566.0
12-04 10:07:58,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591319552.0,846430208.0,9117974528.0,20063350784.0,146827.0,262745.0
12-04 10:07:59,1.582,0.333,97.752,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3591827456.0,846430208.0,9117974528.0,20062842880.0,146819.0,262376.0
12-04 10:08:00,1.665,0.333,97.918,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,3591983104.0,846430208.0,9117978624.0,20062683136.0,147155.0,262409.0
12-04 10:08:01,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591950336.0,846430208.0,9117978624.0,20062715904.0,145517.0,264296.0
12-04 10:08:02,1.505,0.084,98.244,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,3591954432.0,846430208.0,9117974528.0,20062715904.0,144941.0,258723.0
12-04 10:08:03,1.345,0.168,98.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3591950336.0,846430208.0,9117978624.0,20062715904.0,146961.0,262561.0
12-04 10:08:04,1.756,0.334,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591950336.0,846430208.0,9117978624.0,20062715904.0,148213.0,264357.0
12-04 10:08:05,1.591,0.251,97.822,0.168,0.0,0.168,0.0,32768.0,0.0,7.0,3592331264.0,846430208.0,9117978624.0,20062334976.0,147961.0,262962.0
12-04 10:08:06,1.591,0.335,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3592708096.0,846430208.0,9117982720.0,20061954048.0,148653.0,264488.0
12-04 10:08:07,1.169,0.250,98.497,0.0,0.0,0.083,0.0,90112.0,0.0,10.0,3592712192.0,846430208.0,9117978624.0,20061954048.0,146527.0,260401.0
12-04 10:08:08,1.498,0.333,98.003,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3592708096.0,846430208.0,9117982720.0,20061954048.0,167154.0,273000.0
12-04 10:08:09,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592708096.0,846430208.0,9117982720.0,20061954048.0,159191.0,264641.0
12-04 10:08:10,1.843,0.084,97.990,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3592835072.0,846430208.0,9117982720.0,20061827072.0,147955.0,262611.0
12-04 10:08:11,1.915,0.167,97.585,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3592830976.0,846430208.0,9117986816.0,20061827072.0,146006.0,260141.0
12-04 10:08:12,1.259,0.168,98.489,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3592826880.0,846430208.0,9117990912.0,20061827072.0,148702.0,263588.0
12-04 10:08:13,2.167,0.333,97.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3592830976.0,846430208.0,9117986816.0,20061827072.0,148197.0,262115.0
12-04 10:08:14,1.505,0.167,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3592830976.0,846430208.0,9117986816.0,20061827072.0,151091.0,267029.0
12-04 10:08:15,1.172,0.251,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592830976.0,846430208.0,9117986816.0,20061827072.0,148772.0,262192.0
12-04 10:08:16,1.091,0.252,98.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592781824.0,846430208.0,9117986816.0,20061876224.0,146832.0,260873.0
12-04 10:08:17,1.746,0.249,97.672,0.166,0.0,0.166,0.0,77824.0,0.0,7.0,3592957952.0,846430208.0,9117986816.0,20061700096.0,149783.0,262934.0
12-04 10:08:18,1.090,0.168,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592953856.0,846430208.0,9117990912.0,20061700096.0,147601.0,263478.0
12-04 10:08:19,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592953856.0,846430208.0,9117990912.0,20061700096.0,146625.0,262041.0
12-04 10:08:20,2.757,0.167,96.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3571015680.0,846430208.0,9117990912.0,20083638272.0,143825.0,256471.0
12-04 10:08:21,1.418,0.334,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3570479104.0,846430208.0,9117990912.0,20084174848.0,165123.0,281397.0
12-04 10:08:22,1.419,0.250,98.331,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3570475008.0,846430208.0,9117995008.0,20084174848.0,146039.0,261099.0
12-04 10:08:23,1.255,0.335,98.243,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3570479104.0,846430208.0,9117990912.0,20084174848.0,148246.0,262886.0
12-04 10:08:24,2.167,0.333,97.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3570511872.0,846430208.0,9117990912.0,20084142080.0,146151.0,260895.0
12-04 10:08:25,1.751,0.167,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3570479104.0,846430208.0,9117990912.0,20084174848.0,146822.0,261827.0
12-04 10:08:26,1.920,0.334,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3570479104.0,846430208.0,9117990912.0,20084174848.0,165150.0,281206.0
12-04 10:08:27,1.255,0.167,98.494,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3570507776.0,846430208.0,9117995008.0,20084142080.0,147229.0,262912.0
12-04 10:08:28,1.423,0.251,98.326,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,3570511872.0,846430208.0,9117990912.0,20084142080.0,146477.0,261545.0
12-04 10:08:29,1.004,0.167,98.577,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3570475008.0,846430208.0,9117995008.0,20084174848.0,146237.0,261055.0
12-04 10:08:30,1.337,0.084,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3570475008.0,846430208.0,9117995008.0,20084174848.0,147802.0,263986.0
12-04 10:08:31,2.845,0.0,97.155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3565985792.0,846430208.0,9117999104.0,20088659968.0,143402.0,255657.0
12-04 10:08:32,1.499,0.167,98.251,0.0,0.0,0.083,0.0,69632.0,0.0,4.0,3565649920.0,846430208.0,9118003200.0,20088991744.0,145063.0,259101.0
12-04 10:08:33,0.757,0.252,98.991,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3565654016.0,846430208.0,9117999104.0,20088991744.0,147510.0,263413.0
12-04 10:08:34,1.835,0.083,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3565649920.0,846430208.0,9118003200.0,20088991744.0,150741.0,267467.0
12-04 10:08:35,1.757,0.167,97.824,0.167,0.0,0.084,0.0,53248.0,0.0,4.0,3565658112.0,846430208.0,9118003200.0,20088983552.0,148034.0,264334.0
12-04 10:08:36,1.669,0.334,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3566583808.0,846430208.0,9118003200.0,20088057856.0,146311.0,260749.0
12-04 10:08:37,1.414,0.333,98.253,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,3566419968.0,846430208.0,9118003200.0,20088221696.0,145545.0,259746.0
12-04 10:08:38,1.172,0.335,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3566292992.0,846430208.0,9118003200.0,20088348672.0,163200.0,278336.0
12-04 10:08:39,1.671,0.0,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3566194688.0,846430208.0,9118003200.0,20088446976.0,146770.0,262282.0
12-04 10:08:40,1.503,0.167,98.331,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,3566260224.0,846430208.0,9118003200.0,20088381440.0,145679.0,260081.0
12-04 10:08:41,1.668,0.250,97.915,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3566260224.0,846430208.0,9118003200.0,20088381440.0,164895.0,281423.0
12-04 10:08:42,1.253,0.084,98.663,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,3566260224.0,846430208.0,9118003200.0,20088381440.0,148417.0,264391.0
12-04 10:08:43,0.922,0.419,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3566297088.0,846430208.0,9118007296.0,20088340480.0,146341.0,261338.0
12-04 10:08:44,1.665,0.167,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3566264320.0,846430208.0,9118007296.0,20088373248.0,147821.0,263529.0
12-04 10:08:45,2.341,0.251,97.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550416896.0,846430208.0,9118007296.0,20104220672.0,146455.0,259138.0
12-04 10:08:46,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3550011392.0,846430208.0,9118007296.0,20104626176.0,163576.0,277929.0
12-04 10:08:47,1.003,0.084,98.662,0.167,0.0,0.084,0.0,86016.0,0.0,7.0,3550011392.0,846434304.0,9118003200.0,20104626176.0,149947.0,265699.0
12-04 10:08:48,1.418,0.083,98.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549974528.0,846434304.0,9118007296.0,20104658944.0,146627.0,261713.0
12-04 10:08:49,2.345,0.084,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549913088.0,846434304.0,9118007296.0,20104720384.0,144062.0,257295.0
12-04 10:08:50,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549880320.0,846434304.0,9118007296.0,20104753152.0,147163.0,262688.0
12-04 10:08:51,1.251,0.417,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549913088.0,846434304.0,9118007296.0,20104720384.0,149055.0,265878.0
12-04 10:08:52,0.754,0.168,99.078,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3549876224.0,846434304.0,9118011392.0,20104753152.0,147043.0,262731.0
12-04 10:08:53,1.341,0.084,98.407,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3549941760.0,846434304.0,9118011392.0,20104687616.0,146709.0,260625.0
12-04 10:08:54,1.091,0.084,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549876224.0,846434304.0,9118011392.0,20104753152.0,145585.0,259892.0
12-04 10:08:55,1.425,0.168,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549876224.0,846434304.0,9118011392.0,20104753152.0,145971.0,260806.0
12-04 10:08:56,1.918,0.334,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3550044160.0,846434304.0,9118011392.0,20104585216.0,164416.0,279852.0
12-04 10:08:57,2.504,0.167,97.245,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,3526004736.0,846434304.0,9118011392.0,20128624640.0,145729.0,259947.0
12-04 10:08:58,1.252,0.250,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3526127616.0,846434304.0,9118015488.0,20128497664.0,148728.0,265517.0
12-04 10:08:59,0.838,0.168,98.826,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3526127616.0,846434304.0,9118015488.0,20128497664.0,147495.0,263163.0
12-04 10:09:00,1.342,0.168,98.490,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3526127616.0,846434304.0,9118015488.0,20128497664.0,145802.0,260593.0
12-04 10:09:01,3.255,0.167,96.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3526172672.0,846434304.0,9118064640.0,20128403456.0,139444.0,248552.0
12-04 10:09:02,1.340,0.251,98.409,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3526111232.0,846434304.0,9118142464.0,20128387072.0,146173.0,261051.0
12-04 10:09:03,1.425,0.168,98.407,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3526258688.0,846434304.0,9118154752.0,20128227328.0,147129.0,262822.0
12-04 10:09:04,1.921,0.084,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3526225920.0,846434304.0,9118154752.0,20128260096.0,146184.0,260995.0
12-04 10:09:05,1.668,0.250,97.748,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,3526139904.0,846434304.0,9118208000.0,20128292864.0,148993.0,265118.0
12-04 10:09:06,2.431,0.168,97.318,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3526115328.0,846434304.0,9118232576.0,20128292864.0,145845.0,259011.0
12-04 10:09:07,2.831,0.333,96.836,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3470000128.0,846434304.0,9118228480.0,20184412160.0,143522.0,253649.0
12-04 10:09:08,1.751,0.167,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3470372864.0,846434304.0,9118232576.0,20184035328.0,148009.0,263169.0
12-04 10:09:09,1.669,0.167,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3470405632.0,846434304.0,9118232576.0,20184002560.0,147203.0,261855.0
12-04 10:09:10,2.002,0.250,97.581,0.167,0.0,0.0,0.0,57344.0,0.0,4.0,3471261696.0,846434304.0,9118232576.0,20183146496.0,147472.0,262396.0
12-04 10:09:11,1.926,0.084,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3474182144.0,846434304.0,9118232576.0,20180226048.0,146518.0,260133.0
12-04 10:09:12,1.089,0.168,98.660,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,3474440192.0,846434304.0,9118228480.0,20179972096.0,147711.0,262823.0
12-04 10:09:13,2.092,0.084,97.824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3435450368.0,846434304.0,9118236672.0,20218953728.0,145946.0,259620.0
12-04 10:09:14,1.339,0.251,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3435450368.0,846434304.0,9118236672.0,20218953728.0,149218.0,265379.0
12-04 10:09:15,1.505,0.251,98.244,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3435577344.0,846434304.0,9118236672.0,20218826752.0,149589.0,267076.0
12-04 10:09:16,1.256,0.168,98.409,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3436650496.0,846434304.0,9118236672.0,20217753600.0,144068.0,257382.0
12-04 10:09:17,1.417,0.333,98.167,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3439042560.0,846434304.0,9118232576.0,20215365632.0,145733.0,260168.0
12-04 10:09:18,1.506,0.251,98.159,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3440529408.0,846434304.0,9118236672.0,20213874688.0,147594.0,262051.0
12-04 10:09:19,1.504,0.334,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443576832.0,846434304.0,9118236672.0,20210827264.0,145910.0,260603.0
12-04 10:09:20,1.174,0.251,98.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3443703808.0,846434304.0,9118236672.0,20210700288.0,145567.0,260065.0
12-04 10:09:21,3.161,0.250,96.589,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3436982272.0,846434304.0,9118240768.0,20217417728.0,150027.0,261199.0
12-04 10:09:22,1.756,0.251,97.742,0.167,0.0,0.084,0.0,81920.0,0.0,7.0,3436994560.0,846438400.0,9118240768.0,20217401344.0,177251.0,279750.0
12-04 10:09:23,0.924,0.168,98.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3436994560.0,846438400.0,9118240768.0,20217401344.0,149516.0,265301.0
12-04 10:09:24,2.083,0.167,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3436994560.0,846438400.0,9118240768.0,20217401344.0,147359.0,263139.0
12-04 10:09:25,1.258,0.252,98.406,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3436994560.0,846438400.0,9118240768.0,20217401344.0,146221.0,260685.0
12-04 10:09:26,1.750,0.500,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3437121536.0,846438400.0,9118240768.0,20217274368.0,163502.0,278226.0
12-04 10:09:27,1.425,0.335,98.240,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3437088768.0,846438400.0,9118240768.0,20217307136.0,145162.0,259301.0
12-04 10:09:28,4.163,0.333,95.337,0.083,0.0,0.083,0.0,77824.0,0.0,6.0,3413643264.0,846438400.0,9118236672.0,20240756736.0,142605.0,251256.0
12-04 10:09:29,0.755,0.084,99.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3413057536.0,846438400.0,9118240768.0,20241338368.0,168756.0,282369.0
12-04 10:09:30,1.253,0.334,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3413528576.0,846438400.0,9118244864.0,20240863232.0,147433.0,262173.0
12-04 10:09:31,2.163,0.333,97.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3417276416.0,846438400.0,9118248960.0,20237111296.0,150667.0,265964.0
12-04 10:09:32,2.003,0.334,97.579,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,3419820032.0,846438400.0,9118244864.0,20234571776.0,146575.0,261506.0
12-04 10:09:33,1.839,0.167,97.910,0.0,0.0,0.084,0.0,212992.0,0.0,2.0,3419815936.0,846438400.0,9118248960.0,20234571776.0,146327.0,261011.0
12-04 10:09:34,2.0,0.250,97.333,0.167,0.0,0.250,0.0,28672.0,0.0,2.0,3422482432.0,846438400.0,9118248960.0,20231905280.0,146639.0,261840.0
12-04 10:09:35,1.835,0.500,97.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3426672640.0,846438400.0,9118248960.0,20227715072.0,162077.0,276014.0
12-04 10:09:36,2.673,0.334,96.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3411030016.0,846438400.0,9118248960.0,20243357696.0,143670.0,256346.0
12-04 10:09:37,0.921,0.251,98.827,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3411181568.0,846438400.0,9118248960.0,20243206144.0,147939.0,263689.0
12-04 10:09:38,1.088,0.251,98.661,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3411177472.0,846438400.0,9118253056.0,20243206144.0,147109.0,262700.0
12-04 10:09:39,1.917,0.083,97.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3411128320.0,846438400.0,9118253056.0,20243255296.0,147201.0,262977.0
12-04 10:09:40,1.751,0.250,97.581,0.250,0.0,0.167,0.0,65536.0,0.0,5.0,3411177472.0,846438400.0,9118253056.0,20243206144.0,147319.0,263026.0
12-04 10:09:41,1.589,0.251,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3411177472.0,846438400.0,9118253056.0,20243206144.0,147431.0,263284.0
12-04 10:09:42,1.419,0.250,98.247,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,3411144704.0,846438400.0,9118253056.0,20243238912.0,145435.0,259178.0
12-04 10:09:43,2.082,0.167,97.585,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3411431424.0,846438400.0,9118253056.0,20242952192.0,144817.0,258520.0
12-04 10:09:44,2.172,0.167,97.494,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3406082048.0,846438400.0,9118253056.0,20248301568.0,145052.0,258996.0
12-04 10:09:45,0.921,0.251,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3405590528.0,846438400.0,9118253056.0,20248793088.0,147295.0,262913.0
12-04 10:09:46,1.425,0.168,98.324,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3405590528.0,846438400.0,9118253056.0,20248793088.0,148175.0,264514.0
12-04 10:09:47,1.669,0.334,97.830,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3405619200.0,846438400.0,9118257152.0,20248760320.0,145578.0,261085.0
12-04 10:09:48,1.998,0.333,97.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3405586432.0,846438400.0,9118257152.0,20248793088.0,146921.0,260936.0
12-04 10:09:49,1.591,0.251,97.990,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3405586432.0,846438400.0,9118257152.0,20248793088.0,148281.0,264755.0
12-04 10:09:50,3.083,0.250,96.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403755520.0,846438400.0,9118257152.0,20250624000.0,141001.0,251619.0
12-04 10:09:51,2.012,0.084,97.904,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,3403747328.0,846438400.0,9118257152.0,20250632192.0,145923.0,260421.0
12-04 10:09:52,1.827,0.332,97.674,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,3403681792.0,846438400.0,9118257152.0,20250697728.0,146983.0,262620.0
12-04 10:09:53,1.176,0.168,98.571,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3403681792.0,846438400.0,9118257152.0,20250697728.0,148412.0,263370.0
12-04 10:09:54,2.167,0.083,97.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403681792.0,846438400.0,9118257152.0,20250697728.0,144586.0,257967.0
12-04 10:09:55,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3403644928.0,846438400.0,9118261248.0,20250730496.0,148359.0,264624.0
12-04 10:09:56,1.505,0.334,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403878400.0,846438400.0,9118261248.0,20250497024.0,166222.0,282845.0
12-04 10:09:57,1.170,0.334,98.496,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3403677696.0,846438400.0,9118261248.0,20250697728.0,146992.0,260914.0
12-04 10:09:58,2.343,0.084,97.406,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3403644928.0,846438400.0,9118261248.0,20250730496.0,144047.0,257152.0
12-04 10:09:59,1.336,0.083,98.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403710464.0,846438400.0,9118261248.0,20250664960.0,145935.0,260554.0
12-04 10:10:00,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403677696.0,846438400.0,9118261248.0,20250697728.0,147864.0,264187.0
12-04 10:10:01,2.076,0.249,97.591,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3403804672.0,846438400.0,9118261248.0,20250570752.0,147178.0,262098.0
12-04 10:10:02,1.591,0.251,97.990,0.084,0.0,0.084,0.0,65536.0,0.0,5.0,3403800576.0,846438400.0,9118265344.0,20250570752.0,147803.0,260765.0
12-04 10:10:03,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403829248.0,846438400.0,9118269440.0,20250537984.0,145317.0,259262.0
12-04 10:10:04,2.083,0.167,97.417,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3403796480.0,846438400.0,9118269440.0,20250570752.0,147131.0,262682.0
12-04 10:10:05,1.672,0.334,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403796480.0,846438400.0,9118269440.0,20250570752.0,147138.0,261789.0
12-04 10:10:06,1.590,0.251,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403796480.0,846438400.0,9118269440.0,20250570752.0,147550.0,262421.0
12-04 10:10:07,2.252,0.0,97.748,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3401973760.0,846438400.0,9118265344.0,20252397568.0,145240.0,258320.0
12-04 10:10:08,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401764864.0,846438400.0,9118269440.0,20252602368.0,148115.0,263580.0
12-04 10:10:09,1.671,0.167,97.995,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3401728000.0,846438400.0,9118273536.0,20252635136.0,148753.0,263352.0
12-04 10:10:10,1.667,0.417,97.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3401695232.0,846438400.0,9118273536.0,20252667904.0,149136.0,264955.0
12-04 10:10:11,1.918,0.167,97.832,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,3401662464.0,846438400.0,9118273536.0,20252700672.0,145418.0,258364.0
12-04 10:10:12,2.831,0.333,96.753,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3401695232.0,846438400.0,9118273536.0,20252667904.0,146023.0,259764.0
12-04 10:10:13,2.008,0.167,97.741,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3401695232.0,846438400.0,9118273536.0,20252667904.0,144781.0,257386.0
12-04 10:10:14,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401662464.0,846438400.0,9118273536.0,20252700672.0,146941.0,261397.0
12-04 10:10:15,1.171,0.251,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3401691136.0,846438400.0,9118277632.0,20252667904.0,143351.0,255749.0
12-04 10:10:16,2.326,0.249,97.093,0.249,0.0,0.083,0.0,53248.0,0.0,4.0,3401867264.0,846438400.0,9118277632.0,20252491776.0,149454.0,266719.0
12-04 10:10:17,1.170,0.0,98.747,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3401723904.0,846438400.0,9118277632.0,20252635136.0,146089.0,260464.0
12-04 10:10:18,1.414,0.250,98.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3401756672.0,846438400.0,9118277632.0,20252602368.0,147859.0,264376.0
12-04 10:10:19,1.420,0.251,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401691136.0,846438400.0,9118277632.0,20252667904.0,146014.0,260790.0
12-04 10:10:20,1.668,0.167,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3401691136.0,846438400.0,9118277632.0,20252667904.0,148365.0,263211.0
12-04 10:10:21,2.515,0.251,97.234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401658368.0,846438400.0,9118277632.0,20252700672.0,143913.0,256717.0
12-04 10:10:22,0.839,0.084,98.826,0.168,0.0,0.084,0.0,77824.0,0.0,7.0,3401818112.0,846442496.0,9118273536.0,20252540928.0,148273.0,264436.0
12-04 10:10:23,1.253,0.334,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401777152.0,846442496.0,9118281728.0,20252573696.0,147849.0,262477.0
12-04 10:10:24,1.419,0.167,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3401809920.0,846442496.0,9118281728.0,20252540928.0,145911.0,260426.0
12-04 10:10:25,1.255,0.251,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401809920.0,846442496.0,9118281728.0,20252540928.0,144651.0,258495.0
12-04 10:10:26,1.253,0.251,98.413,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3401777152.0,846442496.0,9118281728.0,20252573696.0,163309.0,278105.0
12-04 10:10:27,1.336,0.250,98.331,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3401814016.0,846442496.0,9118277632.0,20252540928.0,147977.0,264091.0
12-04 10:10:28,1.757,0.167,97.908,0.167,0.0,0.0,0.0,98304.0,0.0,10.0,3401814016.0,846442496.0,9118277632.0,20252540928.0,147863.0,263855.0
12-04 10:10:29,2.590,0.251,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401785344.0,846442496.0,9118281728.0,20252565504.0,144235.0,257205.0
12-04 10:10:30,1.668,0.167,97.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3401785344.0,846442496.0,9118281728.0,20252565504.0,147209.0,262754.0
12-04 10:10:31,1.429,0.168,98.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401781248.0,846442496.0,9118285824.0,20252565504.0,145242.0,259179.0
12-04 10:10:32,1.835,0.083,97.915,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,3401842688.0,846442496.0,9118289920.0,20252499968.0,146692.0,261837.0
12-04 10:10:33,2.078,0.416,97.340,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3401777152.0,846442496.0,9118289920.0,20252565504.0,145585.0,260047.0
12-04 10:10:34,2.258,0.251,97.324,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3401777152.0,846442496.0,9118289920.0,20252565504.0,144101.0,257179.0
12-04 10:10:35,2.094,0.084,97.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401777152.0,846442496.0,9118289920.0,20252565504.0,143459.0,255725.0
12-04 10:10:36,1.585,0.167,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3401756672.0,846442496.0,9118289920.0,20252585984.0,148672.0,265082.0
12-04 10:10:37,1.252,0.167,98.581,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3401809920.0,846442496.0,9118289920.0,20252532736.0,146752.0,262017.0
12-04 10:10:38,2.423,0.167,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402031104.0,846442496.0,9118289920.0,20252311552.0,146075.0,260704.0
12-04 10:10:39,1.336,0.167,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402043392.0,846442496.0,9118294016.0,20252295168.0,146828.0,262063.0
12-04 10:10:40,1.087,0.334,98.411,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3401994240.0,846442496.0,9118294016.0,20252344320.0,146529.0,261540.0
12-04 10:10:41,1.172,0.084,98.661,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3402027008.0,846442496.0,9118294016.0,20252311552.0,147033.0,262792.0
12-04 10:10:42,1.088,0.084,98.828,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3402047488.0,846442496.0,9118289920.0,20252295168.0,147339.0,262991.0
12-04 10:10:43,1.171,0.251,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402043392.0,846442496.0,9118294016.0,20252295168.0,144151.0,257377.0
12-04 10:10:44,1.418,0.250,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402043392.0,846442496.0,9118294016.0,20252295168.0,147479.0,263225.0
12-04 10:10:45,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402170368.0,846442496.0,9118294016.0,20252168192.0,149589.0,267091.0
12-04 10:10:46,1.430,0.168,98.234,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,3402137600.0,846442496.0,9118294016.0,20252200960.0,143832.0,256643.0
12-04 10:10:47,1.498,0.250,98.170,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,3402137600.0,846442496.0,9118294016.0,20252200960.0,146416.0,261412.0
12-04 10:10:48,2.005,0.084,97.828,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3402133504.0,846442496.0,9118298112.0,20252200960.0,147737.0,263750.0
12-04 10:10:49,1.594,0.168,98.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402166272.0,846442496.0,9118298112.0,20252168192.0,146542.0,261720.0
12-04 10:10:50,1.589,0.251,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402166272.0,846442496.0,9118298112.0,20252168192.0,146765.0,261817.0
12-04 10:10:51,2.592,0.167,97.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402199040.0,846442496.0,9118298112.0,20252135424.0,144332.0,257588.0
12-04 10:10:52,2.252,0.250,97.248,0.250,0.0,0.0,0.0,102400.0,0.0,8.0,3402006528.0,846442496.0,9118298112.0,20252327936.0,146738.0,261925.0
12-04 10:10:53,1.671,0.251,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402039296.0,846442496.0,9118298112.0,20252295168.0,148017.0,262925.0
12-04 10:10:54,1.339,0.251,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402039296.0,846442496.0,9118298112.0,20252295168.0,146877.0,262079.0
12-04 10:10:55,1.423,0.335,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402035200.0,846442496.0,9118302208.0,20252295168.0,144509.0,257763.0
12-04 10:10:56,2.080,0.333,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402489856.0,846442496.0,9118302208.0,20251840512.0,164231.0,279919.0
12-04 10:10:57,2.181,0.168,97.567,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3402416128.0,846442496.0,9118302208.0,20251914240.0,145797.0,260123.0
12-04 10:10:58,1.669,0.167,98.080,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3402416128.0,846442496.0,9118302208.0,20251914240.0,144469.0,257738.0
12-04 10:10:59,1.505,0.418,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402543104.0,846442496.0,9118302208.0,20251787264.0,147849.0,263858.0
12-04 10:11:00,2.178,0.168,97.571,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402752000.0,846442496.0,9118302208.0,20251578368.0,146216.0,259401.0
12-04 10:11:01,1.423,0.335,98.243,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3402670080.0,846442496.0,9118302208.0,20251660288.0,148029.0,264238.0
12-04 10:11:02,1.669,0.167,98.080,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,3402670080.0,846442496.0,9118302208.0,20251660288.0,146234.0,260746.0
12-04 10:11:03,1.668,0.417,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402665984.0,846442496.0,9118306304.0,20251660288.0,145666.0,259949.0
12-04 10:11:04,1.753,0.250,97.746,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3402665984.0,846442496.0,9118306304.0,20251660288.0,145891.0,260642.0
12-04 10:11:05,1.751,0.250,97.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402665984.0,846442496.0,9118306304.0,20251660288.0,150108.0,266798.0
12-04 10:11:06,1.836,0.167,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402694656.0,846442496.0,9118310400.0,20251627520.0,145759.0,259537.0
12-04 10:11:07,1.671,0.334,97.995,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3402665984.0,846442496.0,9118306304.0,20251660288.0,147463.0,262542.0
12-04 10:11:08,1.917,0.333,97.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3402629120.0,846442496.0,9118310400.0,20251693056.0,145567.0,258203.0
12-04 10:11:09,1.918,0.167,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402661888.0,846442496.0,9118310400.0,20251660288.0,147797.0,263049.0
12-04 10:11:10,1.757,0.251,97.657,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3402661888.0,846442496.0,9118310400.0,20251660288.0,149241.0,265614.0
12-04 10:11:11,2.656,0.166,97.095,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,3402657792.0,846442496.0,9118314496.0,20251660288.0,147572.0,262328.0
12-04 10:11:12,1.589,0.418,97.826,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3402661888.0,846442496.0,9118310400.0,20251660288.0,148422.0,264303.0
12-04 10:11:13,2.914,0.333,96.753,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402784768.0,846442496.0,9118314496.0,20251533312.0,143779.0,255508.0
12-04 10:11:14,2.087,0.167,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402784768.0,846442496.0,9118314496.0,20251533312.0,164150.0,278572.0
12-04 10:11:15,2.588,0.0,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402784768.0,846442496.0,9118314496.0,20251533312.0,143738.0,256448.0
12-04 10:11:16,2.092,0.167,97.573,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,3403649024.0,846442496.0,9118314496.0,20250669056.0,142655.0,254481.0
12-04 10:11:17,2.667,0.250,97.0,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,3403673600.0,846442496.0,9118314496.0,20250644480.0,144027.0,257137.0
12-04 10:11:18,1.251,0.167,98.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3403702272.0,846442496.0,9118318592.0,20250611712.0,149287.0,266614.0
12-04 10:11:19,1.751,0.167,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3403636736.0,846442496.0,9118318592.0,20250677248.0,147295.0,262915.0
12-04 10:11:20,1.503,0.250,98.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403669504.0,846442496.0,9118318592.0,20250644480.0,145752.0,260498.0
12-04 10:11:21,1.836,0.250,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3403669504.0,846442496.0,9118318592.0,20250644480.0,145714.0,259936.0
12-04 10:11:22,2.256,0.251,97.327,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,3403669504.0,846442496.0,9118318592.0,20250644480.0,146174.0,260667.0
12-04 10:11:23,1.668,0.250,98.082,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3403669504.0,846442496.0,9118318592.0,20250644480.0,148060.0,262886.0
12-04 10:11:24,1.509,0.168,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403669504.0,846442496.0,9118318592.0,20250644480.0,146502.0,261437.0
12-04 10:11:25,1.838,0.251,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403665408.0,846442496.0,9118322688.0,20250644480.0,147768.0,263662.0
12-04 10:11:26,1.667,0.417,97.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403665408.0,846442496.0,9118322688.0,20250644480.0,165047.0,280622.0
12-04 10:11:27,1.176,0.252,98.487,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3403665408.0,846442496.0,9118322688.0,20250644480.0,147038.0,263634.0
12-04 10:11:28,1.674,0.251,97.824,0.167,0.0,0.084,0.0,114688.0,0.0,9.0,3403673600.0,846442496.0,9118314496.0,20250644480.0,145076.0,259142.0
12-04 10:11:29,1.835,0.083,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403665408.0,846442496.0,9118322688.0,20250644480.0,145594.0,259999.0
12-04 10:11:30,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403657216.0,846442496.0,9118322688.0,20250652672.0,145477.0,259734.0
12-04 10:11:31,2.912,0.333,96.672,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,3403657216.0,846442496.0,9118322688.0,20250652672.0,143358.0,255978.0
12-04 10:11:32,1.417,0.333,98.167,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,3403653120.0,846442496.0,9118326784.0,20250652672.0,147808.0,263751.0
12-04 10:11:33,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403653120.0,846442496.0,9118326784.0,20250652672.0,148657.0,265471.0
12-04 10:11:34,1.743,0.249,97.759,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,3403644928.0,846446592.0,9118330880.0,20250652672.0,147453.0,263273.0
12-04 10:11:35,1.419,0.250,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403771904.0,846446592.0,9118330880.0,20250525696.0,146752.0,262281.0
12-04 10:11:36,1.089,0.251,98.576,0.0,0.0,0.084,0.0,36864.0,0.0,9.0,3404111872.0,846446592.0,9118330880.0,20250185728.0,146987.0,262416.0
12-04 10:11:37,3.503,0.250,96.163,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3404001280.0,846446592.0,9118330880.0,20250296320.0,139927.0,249570.0
12-04 10:11:38,1.168,0.250,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404034048.0,846446592.0,9118330880.0,20250263552.0,146800.0,262154.0
12-04 10:11:39,2.421,0.250,97.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404034048.0,846446592.0,9118330880.0,20250263552.0,146670.0,260320.0
12-04 10:11:40,1.582,0.167,98.002,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3404025856.0,846446592.0,9118330880.0,20250271744.0,145319.0,259462.0
12-04 10:11:41,1.505,0.167,98.328,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3403993088.0,846446592.0,9118330880.0,20250304512.0,145601.0,260076.0
12-04 10:11:42,1.504,0.167,98.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3404025856.0,846446592.0,9118330880.0,20250271744.0,150203.0,267858.0
12-04 10:11:43,1.256,0.335,98.241,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3404021760.0,846446592.0,9118334976.0,20250271744.0,147589.0,263265.0
12-04 10:11:44,1.587,0.334,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403988992.0,846446592.0,9118334976.0,20250304512.0,146682.0,261895.0
12-04 10:11:45,1.750,0.333,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3403988992.0,846446592.0,9118334976.0,20250304512.0,146773.0,262578.0
12-04 10:11:46,1.587,0.167,97.911,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3404021760.0,846446592.0,9118334976.0,20250271744.0,144731.0,257753.0
12-04 10:11:47,1.756,0.167,98.077,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3404021760.0,846446592.0,9118334976.0,20250271744.0,143764.0,256509.0
12-04 10:11:48,1.835,0.250,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404148736.0,846446592.0,9118334976.0,20250144768.0,147730.0,263438.0
12-04 10:11:49,1.425,0.168,98.240,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3404148736.0,846446592.0,9118334976.0,20250144768.0,145593.0,259999.0
12-04 10:11:50,1.674,0.084,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404181504.0,846446592.0,9118334976.0,20250112000.0,147903.0,263904.0
12-04 10:11:51,1.760,0.084,98.156,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3404148736.0,846446592.0,9118334976.0,20250144768.0,147909.0,264021.0
12-04 10:11:52,1.915,0.083,97.835,0.083,0.0,0.083,0.0,94208.0,0.0,8.0,3404144640.0,846446592.0,9118339072.0,20250144768.0,147649.0,263589.0
12-04 10:11:53,2.094,0.168,97.655,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404144640.0,846446592.0,9118339072.0,20250144768.0,145704.0,258211.0
12-04 10:11:54,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404144640.0,846446592.0,9118339072.0,20250144768.0,146145.0,260872.0
12-04 10:11:55,1.836,0.250,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404144640.0,846446592.0,9118339072.0,20250144768.0,144045.0,257781.0
12-04 10:11:56,1.749,0.333,97.752,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403853824.0,846446592.0,9118339072.0,20250435584.0,162382.0,275948.0
12-04 10:11:57,1.835,0.250,97.748,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3404021760.0,846446592.0,9118334976.0,20250271744.0,149324.0,266099.0
12-04 10:11:58,3.253,0.250,96.414,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3404017664.0,846446592.0,9118339072.0,20250271744.0,142426.0,254043.0
12-04 10:11:59,2.421,0.167,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404050432.0,846446592.0,9118339072.0,20250238976.0,143877.0,257221.0
12-04 10:12:00,1.498,0.166,98.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404050432.0,846446592.0,9118339072.0,20250238976.0,147247.0,262874.0
12-04 10:12:01,1.425,0.168,98.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404013568.0,846446592.0,9118343168.0,20250271744.0,145497.0,259515.0
12-04 10:12:02,1.926,0.084,97.906,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3404013568.0,846446592.0,9118343168.0,20250271744.0,145214.0,258792.0
12-04 10:12:03,1.249,0.250,98.168,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3403976704.0,846446592.0,9118347264.0,20250304512.0,144138.0,256942.0
12-04 10:12:04,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404009472.0,846446592.0,9118347264.0,20250271744.0,147258.0,262934.0
12-04 10:12:05,1.174,0.168,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404009472.0,846446592.0,9118347264.0,20250271744.0,165358.0,280795.0
12-04 10:12:06,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404009472.0,846446592.0,9118347264.0,20250271744.0,146733.0,261227.0
12-04 10:12:07,1.593,0.084,98.240,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3404042240.0,846446592.0,9118347264.0,20250238976.0,149874.0,266021.0
12-04 10:12:08,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404005376.0,846446592.0,9118351360.0,20250271744.0,148789.0,264639.0
12-04 10:12:09,1.589,0.084,98.077,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3403972608.0,846446592.0,9118351360.0,20250304512.0,145533.0,258764.0
12-04 10:12:10,1.589,0.334,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404005376.0,846446592.0,9118351360.0,20250271744.0,147327.0,262018.0
12-04 10:12:11,1.759,0.168,98.074,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,3404005376.0,846446592.0,9118351360.0,20250271744.0,146123.0,259661.0
12-04 10:12:12,1.587,0.501,97.828,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3403968512.0,846446592.0,9118355456.0,20250304512.0,149406.0,265664.0
12-04 10:12:13,1.674,0.251,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404005376.0,846446592.0,9118351360.0,20250271744.0,145884.0,259745.0
12-04 10:12:14,1.753,0.417,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3404382208.0,846446592.0,9118355456.0,20249890816.0,148163.0,263341.0
12-04 10:12:15,2.167,0.167,97.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3404476416.0,846446592.0,9118355456.0,20249796608.0,143965.0,256892.0
12-04 10:12:16,1.421,0.251,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404460032.0,846446592.0,9118355456.0,20249812992.0,146600.0,261815.0
12-04 10:12:17,1.586,0.250,98.164,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3404517376.0,846446592.0,9118355456.0,20249755648.0,149351.0,266298.0
12-04 10:12:18,1.421,0.251,98.244,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3404517376.0,846446592.0,9118355456.0,20249755648.0,144182.0,257530.0
12-04 10:12:19,1.751,0.334,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404517376.0,846446592.0,9118355456.0,20249755648.0,146213.0,261169.0
12-04 10:12:20,1.998,0.250,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404898304.0,846446592.0,9118355456.0,20249374720.0,147027.0,262333.0
12-04 10:12:21,3.264,0.251,96.151,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,142031.0,253190.0
12-04 10:12:22,1.252,0.083,98.664,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,147465.0,262928.0
12-04 10:12:23,2.423,0.084,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404926976.0,846446592.0,9118359552.0,20249341952.0,146092.0,259186.0
12-04 10:12:24,0.918,0.417,98.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,148393.0,264809.0
12-04 10:12:25,1.504,0.251,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,145587.0,260475.0
12-04 10:12:26,1.751,0.167,97.915,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,163321.0,277115.0
12-04 10:12:27,1.171,0.251,98.244,0.167,0.0,0.167,0.0,94208.0,0.0,8.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,148868.0,264748.0
12-04 10:12:28,0.920,0.084,98.997,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,3404861440.0,846446592.0,9118359552.0,20249407488.0,147575.0,262868.0
12-04 10:12:29,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,144467.0,257805.0
12-04 10:12:30,1.417,0.167,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,145735.0,260351.0
12-04 10:12:31,1.338,0.251,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404955648.0,846446592.0,9118363648.0,20249309184.0,147496.0,263033.0
12-04 10:12:32,1.669,0.167,97.997,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,3404890112.0,846446592.0,9118363648.0,20249374720.0,147882.0,264689.0
12-04 10:12:33,1.672,0.084,97.910,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,3404886016.0,846446592.0,9118367744.0,20249374720.0,146851.0,261432.0
12-04 10:12:34,2.243,0.332,97.425,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404918784.0,846446592.0,9118367744.0,20249341952.0,145956.0,260202.0
12-04 10:12:35,1.424,0.251,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404918784.0,846446592.0,9118367744.0,20249341952.0,145857.0,260360.0
12-04 10:12:36,2.678,0.251,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3405176832.0,846446592.0,9118367744.0,20249083904.0,145090.0,258774.0
12-04 10:12:37,2.752,0.500,96.747,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3447812096.0,846446592.0,9118400512.0,20206415872.0,151943.0,266557.0
12-04 10:12:38,3.253,1.334,95.163,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3423698944.0,846446592.0,9118396416.0,20230533120.0,185065.0,298916.0
12-04 10:12:39,1.585,0.334,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3423576064.0,846446592.0,9118396416.0,20230656000.0,191183.0,301696.0
12-04 10:12:40,1.839,0.334,97.157,0.585,0.0,0.084,0.0,0.0,0.0,0.0,3427921920.0,846446592.0,9118408704.0,20226297856.0,264183.0,371178.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-35.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-35",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,1.065,0.222,98.661,0.023,0.0,0.029,2199.882,511827.037,0.381,2.431,2336337920.0,863621120.0,6684205056.0,23734910976.0,0.0,0.0
12-04 09:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336292864.0,863621120.0,6684213248.0,23734947840.0,11963.0,9297.0
12-04 09:35:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,2336296960.0,863621120.0,6684217344.0,23734939648.0,11110.0,7552.0
12-04 09:35:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336296960.0,863621120.0,6684217344.0,23734939648.0,27042.0,24745.0
12-04 09:35:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,4.0,2336296960.0,863621120.0,6684217344.0,23734939648.0,10652.0,6441.0
12-04 09:35:38,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2336174080.0,863621120.0,6684221440.0,23735058432.0,11223.0,8845.0
12-04 09:35:39,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2336411648.0,863621120.0,6684221440.0,23734820864.0,9453.0,5999.0
12-04 09:35:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336407552.0,863621120.0,6684225536.0,23734820864.0,12209.0,10850.0
12-04 09:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336407552.0,863621120.0,6684225536.0,23734820864.0,11406.0,9201.0
12-04 09:35:42,0.083,0.0,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2336407552.0,863621120.0,6684225536.0,23734820864.0,9605.0,6199.0
12-04 09:35:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336403456.0,863621120.0,6684229632.0,23734820864.0,10700.0,6471.0
12-04 09:35:44,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2336403456.0,863621120.0,6684229632.0,23734820864.0,26400.0,22449.0
12-04 09:35:45,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,2336403456.0,863621120.0,6684229632.0,23734820864.0,10760.0,8272.0
12-04 09:35:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336382976.0,863621120.0,6684233728.0,23734837248.0,11934.0,8476.0
12-04 09:35:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2336358400.0,863621120.0,6684233728.0,23734861824.0,10373.0,6380.0
12-04 09:35:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336321536.0,863621120.0,6684237824.0,23734894592.0,29559.0,26450.0
12-04 09:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336321536.0,863621120.0,6684237824.0,23734894592.0,10569.0,9187.0
12-04 09:35:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2336321536.0,863621120.0,6684237824.0,23734894592.0,10368.0,7565.0
12-04 09:35:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2336317440.0,863621120.0,6684241920.0,23734894592.0,10704.0,7795.0
12-04 09:35:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2336317440.0,863621120.0,6684241920.0,23734894592.0,9445.0,5999.0
12-04 09:35:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336317440.0,863621120.0,6684241920.0,23734894592.0,10101.0,5540.0
12-04 09:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336567296.0,863621120.0,6684246016.0,23734640640.0,10558.0,9165.0
12-04 09:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,2336702464.0,863621120.0,6684246016.0,23734505472.0,10444.0,9203.0
12-04 09:35:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336686080.0,863621120.0,6684246016.0,23734521856.0,13192.0,9083.0
12-04 09:35:57,0.167,0.167,99.416,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2336178176.0,863621120.0,6685261824.0,23734013952.0,1224669.0,58298.0
12-04 09:35:58,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336526336.0,863621120.0,6686961664.0,23731965952.0,2161776.0,108013.0
12-04 09:35:59,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336555008.0,863621120.0,6688829440.0,23730069504.0,2168310.0,123986.0
12-04 09:36:00,0.334,0.334,99.166,0.0,0.0,0.167,0.0,32768.0,0.0,8.0,2336686080.0,863621120.0,6690729984.0,23728037888.0,2177079.0,111180.0
12-04 09:36:01,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336788480.0,863621120.0,6692683776.0,23725981696.0,2164864.0,109386.0
12-04 09:36:02,0.251,0.167,99.498,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2336694272.0,863621120.0,6694522880.0,23724236800.0,2161849.0,109044.0
12-04 09:36:03,0.334,0.084,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2336845824.0,863621120.0,6696402944.0,23722205184.0,2113479.0,110959.0
12-04 09:36:04,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336845824.0,863621120.0,6698307584.0,23720300544.0,2217638.0,109259.0
12-04 09:36:05,0.418,0.167,99.332,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2337120256.0,863621120.0,6700191744.0,23718141952.0,2114522.0,110737.0
12-04 09:36:06,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337284096.0,863621120.0,6702067712.0,23716102144.0,2219260.0,111837.0
12-04 09:36:07,0.168,0.084,99.665,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2336796672.0,863621120.0,6703951872.0,23714705408.0,2099900.0,104520.0
12-04 09:36:08,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337185792.0,863621120.0,6705848320.0,23712419840.0,2227969.0,110803.0
12-04 09:36:09,0.167,0.251,99.331,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2336956416.0,863621120.0,6707736576.0,23710760960.0,2076170.0,102787.0
12-04 09:36:10,0.251,0.167,99.331,0.0,0.0,0.251,0.0,53248.0,0.0,1.0,2336976896.0,863621120.0,6709620736.0,23708856320.0,2249975.0,113133.0
12-04 09:36:11,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337210368.0,863621120.0,6711545856.0,23706697728.0,2078705.0,106119.0
12-04 09:36:12,0.251,0.167,99.331,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2337243136.0,863621120.0,6713417728.0,23704793088.0,2251677.0,113091.0
12-04 09:36:13,0.167,0.335,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2337648640.0,863621120.0,6715297792.0,23702507520.0,2099314.0,109454.0
12-04 09:36:14,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337423360.0,863621120.0,6717173760.0,23700856832.0,2195789.0,107013.0
12-04 09:36:15,0.334,0.334,98.999,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2337812480.0,863621120.0,6719078400.0,23698563072.0,2198641.0,112265.0
12-04 09:36:16,0.334,0.500,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2337488896.0,863621120.0,6720925696.0,23697039360.0,1950223.0,99967.0
12-04 09:36:17,0.333,0.333,99.250,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2337599488.0,863621120.0,6722863104.0,23694991360.0,2381167.0,111553.0
12-04 09:36:18,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338402304.0,863621120.0,6724743168.0,23692308480.0,2099043.0,103211.0
12-04 09:36:19,0.168,0.0,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2338795520.0,863621120.0,6726643712.0,23690014720.0,2208320.0,114094.0
12-04 09:36:20,1.250,0.333,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2338549760.0,863621120.0,6728531968.0,23688372224.0,2133206.0,109871.0
12-04 09:36:21,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2338598912.0,863621120.0,6730403840.0,23686451200.0,2185736.0,108693.0
12-04 09:36:22,0.500,0.250,99.083,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2338557952.0,863621120.0,6732541952.0,23684354048.0,2131137.0,108482.0
12-04 09:36:23,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339168256.0,863621120.0,6734184448.0,23682101248.0,2226345.0,109576.0
12-04 09:36:24,0.083,0.417,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339065856.0,863621120.0,6736080896.0,23680307200.0,2151542.0,105815.0
12-04 09:36:25,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338766848.0,863621120.0,6738378752.0,23678308352.0,2163250.0,108085.0
12-04 09:36:26,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338934784.0,863621120.0,6739861504.0,23676657664.0,2178876.0,112057.0
12-04 09:36:27,0.167,0.334,99.247,0.167,0.0,0.084,0.0,81920.0,0.0,7.0,2339196928.0,863621120.0,6741757952.0,23674499072.0,2100161.0,106381.0
12-04 09:36:28,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339217408.0,863621120.0,6743691264.0,23672545280.0,2161137.0,106588.0
12-04 09:36:29,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338975744.0,863621120.0,6745550848.0,23670927360.0,2237338.0,129700.0
12-04 09:36:30,0.251,0.251,99.414,0.0,0.0,0.084,0.0,61984768.0,0.0,82.0,2339377152.0,863621120.0,6747435008.0,23668641792.0,2148429.0,107452.0
12-04 09:36:31,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339401728.0,863621120.0,6749323264.0,23666728960.0,2179397.0,111702.0
12-04 09:36:32,0.250,0.417,99.167,0.0,0.0,0.167,0.0,155648.0,0.0,12.0,2339434496.0,863621120.0,6751211520.0,23664807936.0,2163287.0,105467.0
12-04 09:36:33,0.251,0.418,99.164,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2339594240.0,863621120.0,6753083392.0,23662776320.0,2175291.0,110669.0
12-04 09:36:34,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339377152.0,863621120.0,6754983936.0,23661092864.0,2149703.0,104144.0
12-04 09:36:35,0.251,0.167,99.499,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2339102720.0,863621120.0,6757003264.0,23659347968.0,2046303.0,104894.0
12-04 09:36:36,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2339762176.0,863621120.0,6758899712.0,23656792064.0,2272202.0,115638.0
12-04 09:36:37,0.251,0.334,99.248,0.0,0.0,0.167,0.0,65536.0,0.0,3.0,2339393536.0,863621120.0,6760792064.0,23655268352.0,2178418.0,111883.0
12-04 09:36:38,0.669,0.335,98.996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2339688448.0,863621120.0,6762721280.0,23653044224.0,2165265.0,110335.0
12-04 09:36:39,0.167,0.417,99.165,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2339885056.0,863621120.0,6764572672.0,23650996224.0,2164064.0,108880.0
12-04 09:36:40,0.167,0.334,99.332,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2339495936.0,863621120.0,6766436352.0,23649521664.0,2112830.0,105031.0
12-04 09:36:41,0.334,0.167,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339500032.0,863621120.0,6768345088.0,23647608832.0,2148591.0,105943.0
12-04 09:36:42,0.501,0.167,99.249,0.0,0.0,0.083,0.0,102400.0,0.0,6.0,2339618816.0,863621120.0,6770257920.0,23645577216.0,2143391.0,110841.0
12-04 09:36:43,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339655680.0,863621120.0,6772125696.0,23643672576.0,2217553.0,109532.0
12-04 09:36:44,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2339659776.0,863621120.0,6774243328.0,23641550848.0,2185472.0,110549.0
12-04 09:36:45,0.251,0.251,99.414,0.084,0.0,0.0,0.0,45056.0,0.0,4.0,2339983360.0,863621120.0,6775885824.0,23639584768.0,2173678.0,105523.0
12-04 09:36:46,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340225024.0,863621120.0,6777802752.0,23637426176.0,2106196.0,104055.0
12-04 09:36:47,0.333,0.333,99.083,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2339655680.0,863621120.0,6788071424.0,23627726848.0,2222831.0,113179.0
12-04 09:36:48,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339475456.0,863621120.0,6789955584.0,23626022912.0,2067354.0,104718.0
12-04 09:36:49,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339491840.0,863621120.0,6791843840.0,23624118272.0,2174618.0,110245.0
12-04 09:36:50,0.334,0.250,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339631104.0,863621120.0,6793736192.0,23622086656.0,2257347.0,111830.0
12-04 09:36:51,0.167,0.250,99.333,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2339917824.0,863621120.0,6795624448.0,23619911680.0,2155214.0,109577.0
12-04 09:36:52,0.333,0.250,99.333,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2340044800.0,863621120.0,6797529088.0,23617880064.0,2122006.0,107151.0
12-04 09:36:53,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2340290560.0,863621120.0,6799441920.0,23615721472.0,2198273.0,111395.0
12-04 09:36:54,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2339946496.0,863621120.0,6801309696.0,23614197760.0,2175018.0,112233.0
12-04 09:36:55,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339979264.0,863621120.0,6803197952.0,23612276736.0,2164693.0,109403.0
12-04 09:36:56,0.417,0.167,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2339942400.0,863621120.0,6805520384.0,23609991168.0,2123987.0,107842.0
12-04 09:36:57,0.167,0.250,99.416,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2340143104.0,863621120.0,6806335488.0,23608975360.0,1033192.0,54082.0
12-04 09:36:58,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2340184064.0,863621120.0,6806335488.0,23608934400.0,10511.0,9018.0
12-04 09:36:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2340139008.0,863621120.0,6806339584.0,23608975360.0,29210.0,25250.0
12-04 09:37:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,51597312.0,0.0,52.0,2340139008.0,863621120.0,6806339584.0,23608975360.0,9692.0,6116.0
12-04 09:37:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2340126720.0,863621120.0,6806343680.0,23608983552.0,10412.0,7372.0
12-04 09:37:02,0.0,0.250,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2340122624.0,863621120.0,6806347776.0,23608983552.0,12088.0,10029.0
12-04 09:37:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2340122624.0,863621120.0,6806347776.0,23608983552.0,9366.0,7030.0
12-04 09:37:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2340118528.0,863621120.0,6806351872.0,23608983552.0,9777.0,6223.0
12-04 09:37:05,0.334,0.334,99.165,0.0,0.0,0.167,0.0,49152.0,0.0,11.0,2339971072.0,863621120.0,6808403968.0,23607078912.0,2459775.0,125214.0
12-04 09:37:06,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2340253696.0,863621120.0,6810603520.0,23604596736.0,2590082.0,174961.0
12-04 09:37:07,0.251,0.251,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2340245504.0,863621120.0,6813278208.0,23601930240.0,2861916.0,133188.0
12-04 09:37:08,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2340380672.0,863621120.0,6815555584.0,23599517696.0,2765583.0,127127.0
12-04 09:37:09,0.250,0.417,99.082,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2340696064.0,863621120.0,6817669120.0,23597088768.0,2570646.0,120300.0
12-04 09:37:10,0.417,0.167,99.165,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,2340466688.0,863621120.0,6820057088.0,23594930176.0,2584805.0,121510.0
12-04 09:37:11,0.084,0.502,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2340478976.0,863621120.0,6822711296.0,23592263680.0,2869273.0,132489.0
12-04 09:37:12,0.334,0.251,99.165,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2340769792.0,863621120.0,6824628224.0,23590055936.0,2518719.0,124697.0
12-04 09:37:13,0.501,0.167,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2340708352.0,863621120.0,6827388928.0,23587356672.0,2773605.0,130580.0
12-04 09:37:14,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340569088.0,863621120.0,6829494272.0,23585390592.0,2609400.0,127094.0
12-04 09:37:15,0.168,0.251,99.246,0.084,0.0,0.251,0.0,98304.0,0.0,5.0,2340573184.0,863621120.0,6832205824.0,23582674944.0,2834885.0,135876.0
12-04 09:37:16,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340671488.0,863621120.0,6834487296.0,23580295168.0,2614964.0,138112.0
12-04 09:37:17,0.251,0.251,99.330,0.0,0.0,0.168,0.0,90112.0,0.0,6.0,2341068800.0,863621120.0,6836535296.0,23577849856.0,2741197.0,127437.0
12-04 09:37:18,0.333,0.333,98.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2340511744.0,863621120.0,6838935552.0,23576006656.0,2565017.0,126734.0
12-04 09:37:19,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340503552.0,863621120.0,6841569280.0,23573381120.0,2822516.0,137289.0
12-04 09:37:20,0.084,0.335,99.246,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2340548608.0,863621120.0,6843904000.0,23571001344.0,2830140.0,132704.0
12-04 09:37:21,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340790272.0,863621120.0,6846377984.0,23568285696.0,2545397.0,122206.0
12-04 09:37:22,0.167,0.167,99.331,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2340917248.0,863621120.0,6848376832.0,23566159872.0,2643338.0,126631.0
12-04 09:37:23,0.417,0.333,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2340777984.0,863621120.0,6851055616.0,23563620352.0,2769955.0,130742.0
12-04 09:37:24,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340945920.0,863621120.0,6853300224.0,23561207808.0,2821629.0,129602.0
12-04 09:37:25,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341367808.0,863621120.0,6855434240.0,23558651904.0,2562598.0,123239.0
12-04 09:37:26,0.251,0.418,99.165,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2341367808.0,863621120.0,6857625600.0,23556460544.0,2588033.0,123369.0
12-04 09:37:27,0.251,0.251,99.330,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2341052416.0,863621120.0,6860447744.0,23553953792.0,2922461.0,131415.0
12-04 09:37:28,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2341269504.0,863621120.0,6862794752.0,23551389696.0,2693926.0,129538.0
12-04 09:37:29,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341634048.0,863621120.0,6864883712.0,23548936192.0,2567660.0,138694.0
12-04 09:37:30,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341371904.0,863621120.0,6867271680.0,23546810368.0,2629658.0,124011.0
12-04 09:37:31,0.167,0.417,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341728256.0,863621120.0,6869749760.0,23543975936.0,2847365.0,138472.0
12-04 09:37:32,0.334,0.251,99.331,0.084,0.0,0.0,0.0,155648.0,0.0,13.0,2341842944.0,863621120.0,6872268800.0,23541342208.0,2743554.0,131008.0
12-04 09:37:33,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2341703680.0,863621120.0,6874312704.0,23539437568.0,2569988.0,127330.0
12-04 09:37:34,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341720064.0,863621120.0,6876725248.0,23537008640.0,2599057.0,124268.0
12-04 09:37:35,0.251,0.251,99.247,0.0,0.0,0.251,0.0,71417856.0,0.0,71.0,2341642240.0,863621120.0,6879371264.0,23534440448.0,2912698.0,131030.0
12-04 09:37:36,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2341683200.0,863621120.0,6881615872.0,23532154880.0,2685543.0,119678.0
12-04 09:37:37,0.251,0.168,99.497,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2341904384.0,863621120.0,6883823616.0,23529725952.0,2558626.0,124484.0
12-04 09:37:38,0.418,0.167,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2341879808.0,863621120.0,6886404096.0,23527170048.0,2579667.0,123892.0
12-04 09:37:39,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342035456.0,863621120.0,6888685568.0,23524732928.0,2724789.0,129082.0
12-04 09:37:40,1.086,0.418,98.413,0.0,0.0,0.084,0.0,36864.0,0.0,7.0,2341953536.0,863621120.0,6891155456.0,23522344960.0,2776524.0,129761.0
12-04 09:37:41,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342330368.0,863621120.0,6893199360.0,23519924224.0,2663010.0,127175.0
12-04 09:37:42,0.251,0.084,99.414,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2342207488.0,863621120.0,6895607808.0,23517638656.0,2607349.0,126180.0
12-04 09:37:43,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342551552.0,863621120.0,6897827840.0,23515074560.0,2710783.0,126592.0
12-04 09:37:44,0.251,0.168,99.162,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2342166528.0,863621120.0,6900531200.0,23512756224.0,2811171.0,135953.0
12-04 09:37:45,0.334,0.251,99.247,0.0,0.0,0.167,0.0,20480.0,0.0,4.0,2342150144.0,863621120.0,6902992896.0,23510310912.0,2692944.0,134804.0
12-04 09:37:46,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2342494208.0,863621120.0,6904893440.0,23508066304.0,2552286.0,119643.0
12-04 09:37:47,0.168,0.251,99.497,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2342883328.0,863621120.0,6907297792.0,23505272832.0,2756670.0,125749.0
12-04 09:37:48,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2342572032.0,863621120.0,6910021632.0,23502860288.0,2776474.0,129213.0
12-04 09:37:49,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2342473728.0,863621120.0,6912421888.0,23500558336.0,2721042.0,132122.0
12-04 09:37:50,0.251,0.167,99.247,0.167,0.0,0.167,0.0,69632.0,0.0,4.0,2342567936.0,863621120.0,6914486272.0,23498399744.0,2499698.0,121629.0
12-04 09:37:51,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2342567936.0,863621120.0,6917152768.0,23495733248.0,2904502.0,152114.0
12-04 09:37:52,0.251,0.084,99.497,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2342604800.0,863621120.0,6919417856.0,23493431296.0,2617342.0,122819.0
12-04 09:37:53,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2343149568.0,863621120.0,6921478144.0,23490826240.0,2696975.0,128963.0
12-04 09:37:54,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2342735872.0,863621120.0,6924247040.0,23488471040.0,2666349.0,131788.0
12-04 09:37:55,0.251,0.334,99.080,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2342985728.0,863621120.0,6926606336.0,23485861888.0,2884350.0,133130.0
12-04 09:37:56,0.250,0.500,98.917,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2342821888.0,863621120.0,6928928768.0,23483703296.0,2693895.0,129198.0
12-04 09:37:57,0.084,0.252,99.581,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2342993920.0,863621120.0,6931042304.0,23481417728.0,2533706.0,121533.0
12-04 09:37:58,0.167,0.584,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2343272448.0,863621120.0,6933512192.0,23478669312.0,2619787.0,125733.0
12-04 09:37:59,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2342969344.0,863621120.0,6936170496.0,23476314112.0,2940937.0,153349.0
12-04 09:38:00,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2343030784.0,863621120.0,6938521600.0,23473901568.0,2693569.0,126298.0
12-04 09:38:01,0.251,0.251,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2342825984.0,863621120.0,6940934144.0,23471693824.0,2548573.0,115487.0
12-04 09:38:02,0.251,0.167,99.414,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2343182336.0,863621120.0,6943084544.0,23469187072.0,2587208.0,124723.0
12-04 09:38:03,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343088128.0,863621120.0,6945710080.0,23466655744.0,2866995.0,139497.0
12-04 09:38:04,0.500,0.333,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2343276544.0,863621120.0,6948061184.0,23464116224.0,2765029.0,127764.0
12-04 09:38:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,70455296.0,0.0,70.0,2343411712.0,863621120.0,6948323328.0,23463718912.0,204226.0,17012.0
12-04 09:38:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343411712.0,863621120.0,6948323328.0,23463718912.0,8907.0,5257.0
12-04 09:38:07,0.167,0.0,99.750,0.083,0.0,0.0,0.0,114688.0,0.0,10.0,2343411712.0,863621120.0,6948323328.0,23463718912.0,11650.0,7373.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343407616.0,863621120.0,6948327424.0,23463718912.0,13139.0,10467.0
12-04 09:38:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343407616.0,863621120.0,6948327424.0,23463718912.0,11540.0,7140.0
12-04 09:38:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343403520.0,863621120.0,6948331520.0,23463718912.0,12118.0,8210.0
12-04 09:38:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343403520.0,863621120.0,6948331520.0,23463718912.0,11845.0,9226.0
12-04 09:38:12,0.084,0.084,99.749,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2343211008.0,863621120.0,6949539840.0,23462703104.0,1227845.0,63921.0
12-04 09:38:13,0.251,0.167,99.247,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2343591936.0,863621120.0,6951731200.0,23460130816.0,2744454.0,126741.0
12-04 09:38:14,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2343469056.0,863621120.0,6954741760.0,23457243136.0,3391024.0,144672.0
12-04 09:38:15,0.251,0.168,99.497,0.0,0.0,0.084,0.0,40960.0,0.0,8.0,2343841792.0,863621120.0,6957051904.0,23454560256.0,2880396.0,129229.0
12-04 09:38:16,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343862272.0,863621120.0,6960205824.0,23451385856.0,3446468.0,145571.0
12-04 09:38:17,0.333,0.416,98.918,0.0,0.0,0.333,0.0,73728.0,0.0,5.0,2344030208.0,863621120.0,6962864128.0,23448559616.0,3022157.0,140152.0
12-04 09:38:18,0.418,0.335,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343596032.0,863621120.0,6966091776.0,23445766144.0,3386964.0,131277.0
12-04 09:38:19,0.251,0.167,98.328,0.836,0.0,0.418,0.0,18616320.0,0.0,30.0,2343624704.0,863621120.0,6968610816.0,23443218432.0,3053604.0,129678.0
12-04 09:38:20,0.168,0.168,99.497,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2343796736.0,863621120.0,6971375616.0,23440281600.0,3256619.0,147514.0
12-04 09:38:21,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2343911424.0,863621120.0,6974181376.0,23437361152.0,3142372.0,138328.0
12-04 09:38:22,0.167,0.418,99.081,0.0,0.0,0.334,0.0,45056.0,0.0,3.0,2343866368.0,863621120.0,6977069056.0,23434518528.0,3289997.0,147170.0
12-04 09:38:23,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2344042496.0,863621120.0,6979907584.0,23431503872.0,3161173.0,145681.0
12-04 09:38:24,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2343927808.0,863621120.0,6982942720.0,23428583424.0,3415507.0,147916.0
12-04 09:38:25,0.252,0.168,99.329,0.168,0.0,0.084,0.0,73728.0,0.0,4.0,2344202240.0,863621120.0,6985478144.0,23425773568.0,3133644.0,140559.0
12-04 09:38:26,0.334,0.500,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344124416.0,863621120.0,6988349440.0,23422980096.0,3201514.0,145196.0
12-04 09:38:27,0.251,0.334,99.247,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2344194048.0,863621120.0,6991200256.0,23420059648.0,3055663.0,139774.0
12-04 09:38:28,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2344288256.0,863621120.0,6994042880.0,23417122816.0,3340859.0,154804.0
12-04 09:38:29,0.251,0.084,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2344816640.0,863621120.0,6996561920.0,23414075392.0,3199670.0,156896.0
12-04 09:38:30,0.168,0.168,99.246,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,2344361984.0,863621120.0,6999961600.0,23411130368.0,3382895.0,142497.0
12-04 09:38:31,0.417,0.501,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2344550400.0,863621120.0,7002693632.0,23408209920.0,3173427.0,133454.0
12-04 09:38:32,0.252,0.168,99.497,0.0,0.0,0.084,0.0,147456.0,0.0,11.0,2344669184.0,863621120.0,7005368320.0,23405416448.0,3084304.0,134670.0
12-04 09:38:33,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344714240.0,863621120.0,7008514048.0,23402225664.0,3498223.0,150894.0
12-04 09:38:34,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344841216.0,863621120.0,7011053568.0,23399559168.0,3162049.0,134554.0
12-04 09:38:35,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344808448.0,863621120.0,7013801984.0,23396843520.0,2965039.0,128649.0
12-04 09:38:36,0.501,0.334,98.914,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2345517056.0,863621120.0,7016521728.0,23393415168.0,3375912.0,144723.0
12-04 09:38:37,0.334,0.334,99.165,0.0,0.0,0.167,0.0,65536.0,0.0,3.0,2345336832.0,863621120.0,7019208704.0,23390908416.0,2891940.0,137216.0
12-04 09:38:38,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2345791488.0,863621120.0,7022501888.0,23387160576.0,3574798.0,154276.0
12-04 09:38:39,0.084,0.335,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2346160128.0,863621120.0,7024885760.0,23384408064.0,3005094.0,126858.0
12-04 09:38:40,0.167,0.418,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346033152.0,863621120.0,7027949568.0,23381471232.0,3456073.0,135758.0
12-04 09:38:41,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346213376.0,863621120.0,7030435840.0,23378804736.0,2848925.0,125155.0
12-04 09:38:42,0.335,0.251,99.247,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,2346209280.0,863621120.0,7033520128.0,23375724544.0,3430510.0,139845.0
12-04 09:38:43,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2345844736.0,863621120.0,7036534784.0,23373074432.0,3237452.0,144705.0
12-04 09:38:44,0.500,0.416,98.834,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2345902080.0,863621120.0,7039270912.0,23370280960.0,3180538.0,138651.0
12-04 09:38:45,0.502,0.167,99.247,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2345803776.0,863621120.0,7042686976.0,23366963200.0,3615836.0,151900.0
12-04 09:38:46,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2346082304.0,863621120.0,7044853760.0,23364517888.0,2671889.0,119578.0
12-04 09:38:47,0.500,0.417,98.999,0.0,0.0,0.083,0.0,94208.0,0.0,5.0,2346176512.0,863621120.0,7047774208.0,23361503232.0,3256453.0,140945.0
12-04 09:38:48,0.168,0.419,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2346323968.0,863621120.0,7050690560.0,23358439424.0,3251810.0,150330.0
12-04 09:38:49,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2346369024.0,863621120.0,7053438976.0,23355645952.0,3263091.0,147432.0
12-04 09:38:50,0.335,0.251,99.163,0.0,0.0,0.251,0.0,88162304.0,0.0,101.0,2346819584.0,863621120.0,7056371712.0,23352262656.0,3274851.0,146551.0
12-04 09:38:51,0.250,0.500,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2346696704.0,863621120.0,7059222528.0,23349534720.0,3098880.0,138499.0
12-04 09:38:52,0.251,0.251,99.246,0.084,0.0,0.168,0.0,94208.0,0.0,8.0,2346618880.0,863621120.0,7061839872.0,23346995200.0,3202727.0,149852.0
12-04 09:38:53,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346782720.0,863621120.0,7064739840.0,23343931392.0,3103029.0,147970.0
12-04 09:38:54,0.084,0.251,99.162,0.084,0.0,0.419,0.0,12288.0,0.0,2.0,2347020288.0,863621120.0,7067328512.0,23341105152.0,3387514.0,147334.0
12-04 09:38:55,0.334,0.334,99.082,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2346827776.0,863621120.0,7070535680.0,23338090496.0,3239379.0,143426.0
12-04 09:38:56,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346844160.0,863621120.0,7073329152.0,23335280640.0,3189075.0,143057.0
12-04 09:38:57,0.251,0.168,99.329,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2346926080.0,863621120.0,7076040704.0,23332487168.0,3165394.0,142326.0
12-04 09:38:58,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2347372544.0,863621120.0,7078944768.0,23329136640.0,3325384.0,146601.0
12-04 09:38:59,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347167744.0,863621120.0,7081926656.0,23326359552.0,3104820.0,161370.0
12-04 09:39:00,0.417,0.417,98.831,0.167,0.0,0.167,0.0,73728.0,0.0,4.0,2347270144.0,863621120.0,7084617728.0,23323566080.0,3200497.0,146008.0
12-04 09:39:01,1.338,0.251,98.161,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347692032.0,863621120.0,7087173632.0,23320588288.0,3221551.0,150210.0
12-04 09:39:02,0.334,0.418,98.997,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2347581440.0,863621120.0,7090298880.0,23317573632.0,3356218.0,149661.0
12-04 09:39:03,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2347851776.0,863621120.0,7093092352.0,23314509824.0,3144329.0,142240.0
12-04 09:39:04,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2347626496.0,863621120.0,7096111104.0,23311716352.0,3302824.0,146308.0
12-04 09:39:05,0.749,0.333,98.418,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2347491328.0,863621120.0,7098818560.0,23309144064.0,3132774.0,132607.0
12-04 09:39:06,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347704320.0,863621120.0,7101763584.0,23305986048.0,3358692.0,151225.0
12-04 09:39:07,0.251,0.167,99.331,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2347692032.0,863621120.0,7104569344.0,23303192576.0,3072791.0,140002.0
12-04 09:39:08,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2347761664.0,863621120.0,7107420160.0,23300272128.0,3117780.0,144244.0
12-04 09:39:09,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2347741184.0,863621120.0,7110377472.0,23297335296.0,3323616.0,153348.0
12-04 09:39:10,0.419,0.084,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348232704.0,863621120.0,7113195520.0,23294025728.0,3504439.0,153962.0
12-04 09:39:11,0.250,0.500,98.916,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2347892736.0,863621120.0,7116038144.0,23291523072.0,2891989.0,136025.0
12-04 09:39:12,0.168,0.0,99.665,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2348015616.0,863621120.0,7118467072.0,23288971264.0,2647495.0,106702.0
12-04 09:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348134400.0,863621120.0,7118475264.0,23288844288.0,9658.0,6376.0
12-04 09:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348134400.0,863621120.0,7118475264.0,23288844288.0,14231.0,10254.0
12-04 09:39:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2348134400.0,863621120.0,7118475264.0,23288844288.0,11988.0,8560.0
12-04 09:39:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2348130304.0,863621120.0,7118479360.0,23288844288.0,9033.0,4921.0
12-04 09:39:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,86016.0,0.0,7.0,2348130304.0,863621120.0,7118479360.0,23288844288.0,11853.0,9957.0
12-04 09:39:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349178880.0,863621120.0,7118479360.0,23287795712.0,11344.0,7750.0
12-04 09:39:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349015040.0,863621120.0,7118483456.0,23287955456.0,12110.0,9026.0
12-04 09:39:20,0.335,0.251,99.331,0.0,0.0,0.084,0.0,64028672.0,0.0,63.0,2348482560.0,863621120.0,7120539648.0,23286431744.0,2363072.0,118273.0
12-04 09:39:21,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348503040.0,863621120.0,7122821120.0,23284129792.0,2751714.0,113167.0
12-04 09:39:22,0.251,0.251,99.247,0.084,0.0,0.167,0.0,98304.0,0.0,8.0,2348507136.0,863621120.0,7126118400.0,23280828416.0,3378621.0,143449.0
12-04 09:39:23,0.251,0.251,98.997,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2348306432.0,863621120.0,7129448448.0,23277699072.0,3862547.0,141430.0
12-04 09:39:24,0.084,0.251,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348101632.0,863621120.0,7132254208.0,23275098112.0,3193276.0,122380.0
12-04 09:39:25,0.334,0.334,99.082,0.0,0.0,0.250,0.0,36864.0,0.0,8.0,2348670976.0,863621120.0,7135240192.0,23271542784.0,3608243.0,140860.0
12-04 09:39:26,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2348302336.0,863621120.0,7138418688.0,23268732928.0,3477883.0,154216.0
12-04 09:39:27,0.250,0.250,99.249,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2348453888.0,863621120.0,7141441536.0,23265558528.0,3296205.0,136230.0
12-04 09:39:28,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2348441600.0,863621120.0,7144390656.0,23262621696.0,3457384.0,146030.0
12-04 09:39:29,0.252,0.252,99.413,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2348765184.0,863621120.0,7147114496.0,23259574272.0,3277774.0,155477.0
12-04 09:39:30,0.416,0.583,98.751,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2348580864.0,863621120.0,7151063040.0,23255810048.0,4108796.0,162295.0
12-04 09:39:31,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348748800.0,863621120.0,7153496064.0,23253209088.0,3021118.0,131132.0
12-04 09:39:32,0.251,0.418,99.079,0.0,0.0,0.251,0.0,180224.0,0.0,11.0,2348998656.0,863621120.0,7157088256.0,23249367040.0,3824802.0,161448.0
12-04 09:39:33,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2348752896.0,863621120.0,7159984128.0,23246716928.0,3025664.0,127683.0
12-04 09:39:34,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2349150208.0,863621120.0,7162920960.0,23243382784.0,3757635.0,159019.0
12-04 09:39:35,0.251,0.251,99.079,0.167,0.0,0.251,0.0,81920.0,0.0,5.0,2349051904.0,863621120.0,7166050304.0,23240351744.0,3408542.0,151814.0
12-04 09:39:36,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348933120.0,863621120.0,7168962560.0,23237558272.0,3218835.0,139028.0
12-04 09:39:37,0.584,0.334,98.916,0.0,0.0,0.167,0.0,73728.0,0.0,4.0,2349322240.0,863621120.0,7172001792.0,23234129920.0,3707257.0,159551.0
12-04 09:39:38,0.417,0.500,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2349043712.0,863621120.0,7175241728.0,23231168512.0,3356916.0,143208.0
12-04 09:39:39,0.417,0.417,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2349457408.0,863621120.0,7178231808.0,23227764736.0,3535180.0,151406.0
12-04 09:39:40,0.334,0.334,98.830,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2349154304.0,863621120.0,7181344768.0,23224954880.0,3419315.0,146401.0
12-04 09:39:41,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2349723648.0,863621120.0,7184330752.0,23221399552.0,3553639.0,148360.0
12-04 09:39:42,0.251,0.168,99.413,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2349559808.0,863621120.0,7187431424.0,23218462720.0,3475828.0,152901.0
12-04 09:39:43,0.168,0.419,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349453312.0,863621120.0,7190585344.0,23215415296.0,3402716.0,147840.0
12-04 09:39:44,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2349600768.0,863621120.0,7193677824.0,23212175360.0,3554459.0,156558.0
12-04 09:39:45,0.252,0.084,99.580,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2349498368.0,863621120.0,7196651520.0,23209304064.0,3447047.0,148220.0
12-04 09:39:46,0.251,0.335,99.079,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2349613056.0,863621120.0,7200092160.0,23205748736.0,3692831.0,170604.0
12-04 09:39:47,0.417,0.250,99.082,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2349514752.0,863621120.0,7202779136.0,23203160064.0,3153402.0,141485.0
12-04 09:39:48,0.334,0.334,98.916,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2349977600.0,863621120.0,7205965824.0,23199510528.0,3635344.0,153219.0
12-04 09:39:49,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2350317568.0,863621120.0,7208943616.0,23196192768.0,3524641.0,146148.0
12-04 09:39:50,0.335,0.167,99.163,0.0,0.0,0.335,0.0,91516928.0,0.0,89.0,2350129152.0,863621120.0,7212052480.0,23193272320.0,3432735.0,150689.0
12-04 09:39:51,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350370816.0,863621120.0,7214731264.0,23190351872.0,3260007.0,147978.0
12-04 09:39:52,0.334,0.251,98.997,0.167,0.0,0.251,0.0,106496.0,0.0,10.0,2350661632.0,863621120.0,7218012160.0,23186780160.0,3660765.0,170566.0
12-04 09:39:53,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2350784512.0,863621120.0,7221190656.0,23183478784.0,3581087.0,138629.0
12-04 09:39:54,0.500,0.250,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2350788608.0,863621120.0,7224385536.0,23180279808.0,3558380.0,147539.0
12-04 09:39:55,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350682112.0,863621120.0,7226970112.0,23177801728.0,3032969.0,129679.0
12-04 09:39:56,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2350411776.0,863621120.0,7230349312.0,23174692864.0,3455947.0,147237.0
12-04 09:39:57,0.251,0.168,99.581,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2350501888.0,863621120.0,7233323008.0,23171629056.0,3401280.0,141200.0
12-04 09:39:58,0.334,0.418,98.830,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2350206976.0,863621120.0,7236816896.0,23168430080.0,3901739.0,152450.0
12-04 09:39:59,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2350555136.0,863621120.0,7239634944.0,23165263872.0,3364432.0,159854.0
12-04 09:40:00,0.252,0.252,99.413,0.0,0.0,0.084,0.0,40960.0,0.0,7.0,2350256128.0,863621120.0,7242981376.0,23162216448.0,3561849.0,152449.0
12-04 09:40:01,0.334,0.334,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2350485504.0,863621120.0,7245688832.0,23159279616.0,3373604.0,147171.0
12-04 09:40:02,0.334,0.334,99.080,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2350473216.0,863621120.0,7248756736.0,23156224000.0,3452505.0,151405.0
12-04 09:40:03,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350592000.0,863621120.0,7251939328.0,23152922624.0,3572689.0,152421.0
12-04 09:40:04,6.365,1.424,92.044,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2380578816.0,863621120.0,7255011328.0,23119863808.0,3495102.0,166948.0
12-04 09:40:05,0.585,0.251,98.997,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2366308352.0,863621120.0,7258279936.0,23130865664.0,3645923.0,164266.0
12-04 09:40:06,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366324736.0,863621120.0,7261134848.0,23127994368.0,3198302.0,137545.0
12-04 09:40:07,0.502,0.334,99.080,0.0,0.0,0.084,0.0,1187840.0,0.0,7.0,2366377984.0,863621120.0,7264382976.0,23124692992.0,3656950.0,151761.0
12-04 09:40:08,0.500,0.167,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2366558208.0,863621120.0,7267250176.0,23121645568.0,3254780.0,138706.0
12-04 09:40:09,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2366689280.0,863621120.0,7270563840.0,23118200832.0,3689911.0,160700.0
12-04 09:40:10,0.501,0.334,98.915,0.167,0.0,0.083,0.0,102400.0,0.0,5.0,2367143936.0,863621120.0,7273283584.0,23115026432.0,3436423.0,152608.0
12-04 09:40:11,0.251,0.418,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2367205376.0,863621120.0,7276294144.0,23111954432.0,3451374.0,151733.0
12-04 09:40:12,0.251,0.167,99.248,0.0,0.0,0.334,0.0,81920.0,0.0,6.0,2366988288.0,863621120.0,7279558656.0,23108907008.0,3515982.0,150348.0
12-04 09:40:13,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2367180800.0,863621120.0,7282692096.0,23105581056.0,3425075.0,149300.0
12-04 09:40:14,5.188,0.837,93.724,0.084,0.0,0.167,0.0,0.0,0.0,0.0,2427674624.0,863621120.0,7285600256.0,23042179072.0,3401658.0,214918.0
12-04 09:40:15,6.975,0.924,91.681,0.168,0.0,0.252,0.0,36864.0,0.0,5.0,2491588608.0,863621120.0,7288799232.0,22975066112.0,3538385.0,305750.0
12-04 09:40:16,2.540,0.847,96.274,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2514882560.0,863621120.0,7291961344.0,22948610048.0,3844981.0,324972.0
12-04 09:40:17,29.348,0.502,69.983,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2754277376.0,863621120.0,7294869504.0,22706307072.0,3662598.0,171868.0
12-04 09:40:18,28.930,0.334,70.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2784399360.0,863621120.0,7296917504.0,22674137088.0,2068311.0,120703.0
12-04 09:40:19,1.503,0.167,98.080,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2786836480.0,863621120.0,7299035136.0,22669582336.0,2662863.0,210358.0
12-04 09:40:20,1.921,0.251,97.744,0.0,0.0,0.084,0.0,90615808.0,0.0,94.0,2788442112.0,863621120.0,7302377472.0,22664634368.0,3862887.0,253538.0
12-04 09:40:21,2.170,0.334,97.162,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2796367872.0,863621120.0,7307329536.0,22651756544.0,5709996.0,271629.0
12-04 09:40:22,2.087,0.334,97.412,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2806726656.0,863621120.0,7310049280.0,22638678016.0,3477833.0,243699.0
12-04 09:40:23,1.675,0.335,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2827284480.0,863621120.0,7313252352.0,22614917120.0,4008835.0,287585.0
12-04 09:40:24,1.168,0.417,98.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2836156416.0,863621120.0,7316316160.0,22602981376.0,3639131.0,259297.0
12-04 09:40:25,1.087,0.334,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2836410368.0,863621120.0,7319666688.0,22599376896.0,3707491.0,255152.0
12-04 09:40:26,2.181,0.252,97.148,0.252,0.0,0.168,0.0,16384.0,0.0,2.0,2736713728.0,863621120.0,7322578944.0,22696161280.0,3724517.0,283885.0
12-04 09:40:27,2.335,0.500,97.081,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2715578368.0,863621120.0,7325245440.0,22714630144.0,3624530.0,255237.0
12-04 09:40:28,1.088,0.418,98.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2718584832.0,863621120.0,7328989184.0,22707879936.0,3800852.0,251611.0
12-04 09:40:29,2.003,0.250,97.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2722385920.0,863621120.0,7331983360.0,22701084672.0,3625195.0,289996.0
12-04 09:40:30,1.253,0.418,98.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2727882752.0,863621120.0,7334817792.0,22692753408.0,3750382.0,260386.0
12-04 09:40:31,1.589,0.251,97.826,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2728923136.0,863621120.0,7337967616.0,22688563200.0,3621372.0,253358.0
12-04 09:40:32,1.505,0.502,97.910,0.0,0.0,0.084,0.0,143360.0,0.0,9.0,2729578496.0,863621120.0,7341248512.0,22684626944.0,3848435.0,282593.0
12-04 09:40:33,1.423,0.251,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2732408832.0,863621120.0,7344087040.0,22678958080.0,3402348.0,245121.0
12-04 09:40:34,1.429,0.252,98.067,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2740813824.0,863621120.0,7347298304.0,22667341824.0,4047707.0,270713.0
12-04 09:40:35,2.248,0.416,97.169,0.0,0.0,0.167,0.0,1167360.0,0.0,169.0,2748264448.0,863621120.0,7350276096.0,22656913408.0,3575721.0,264101.0
12-04 09:40:36,1.340,0.419,97.822,0.168,0.0,0.251,0.0,28672.0,0.0,3.0,2754224128.0,863625216.0,7353233408.0,22647992320.0,3805486.0,273891.0
12-04 09:40:37,1.585,0.334,97.832,0.0,0.0,0.250,0.0,61440.0,0.0,3.0,2755133440.0,863625216.0,7356354560.0,22643961856.0,3177983.0,235039.0
12-04 09:40:38,1.423,0.418,97.908,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2756624384.0,863625216.0,7359279104.0,22639546368.0,4029364.0,277315.0
12-04 09:40:39,1.092,0.252,98.489,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2757705728.0,863625216.0,7362686976.0,22635057152.0,3578024.0,246383.0
12-04 09:40:40,1.332,0.333,98.251,0.0,0.0,0.083,0.0,69632.0,0.0,6.0,2759450624.0,863625216.0,7365529600.0,22630469632.0,3818649.0,278327.0
12-04 09:40:41,1.918,0.334,97.415,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2761416704.0,863625216.0,7368327168.0,22625705984.0,3634353.0,292391.0
12-04 09:40:42,1.003,0.334,98.495,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2762137600.0,863625216.0,7371747328.0,22621564928.0,3617607.0,250404.0
12-04 09:40:43,1.332,0.500,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2766893056.0,863625216.0,7374872576.0,22613684224.0,3805001.0,272185.0
12-04 09:40:44,1.171,0.251,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2774941696.0,863625216.0,7377887232.0,22602620928.0,3639182.0,249364.0
12-04 09:40:45,1.337,0.418,98.079,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,2778677248.0,863625216.0,7380897792.0,22595874816.0,3669450.0,248745.0
12-04 09:40:46,1.426,0.252,97.819,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,2783834112.0,863625216.0,7383867392.0,22587748352.0,3622886.0,269560.0
12-04 09:40:47,1.672,0.334,97.993,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2794827776.0,863625216.0,7386984448.0,22573637632.0,3735652.0,264237.0
12-04 09:40:48,1.753,0.417,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2796302336.0,863625216.0,7389585408.0,22569562112.0,3889149.0,275726.0
12-04 09:40:49,1.836,0.250,97.663,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2796097536.0,863625216.0,7393333248.0,22566019072.0,3617579.0,265636.0
12-04 09:40:50,1.920,0.668,97.245,0.0,0.0,0.167,0.0,93904896.0,0.0,94.0,2797338624.0,863625216.0,7396274176.0,22561837056.0,3714446.0,256173.0
12-04 09:40:51,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2798469120.0,863625216.0,7399206912.0,22557773824.0,3625975.0,247082.0
12-04 09:40:52,1.420,0.418,97.744,0.167,0.0,0.251,0.0,110592.0,0.0,10.0,2798743552.0,863625216.0,7402504192.0,22554202112.0,3627906.0,263532.0
12-04 09:40:53,1.503,0.417,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2800001024.0,863625216.0,7405436928.0,22550011904.0,3922153.0,273215.0
12-04 09:40:54,0.753,0.502,98.411,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2800893952.0,863625216.0,7408529408.0,22546026496.0,3471698.0,226268.0
12-04 09:40:55,1.754,0.251,97.661,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2800877568.0,863625216.0,7411654656.0,22542917632.0,3898940.0,280825.0
12-04 09:40:56,1.088,0.335,98.326,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2800840704.0,863625216.0,7414771712.0,22539837440.0,3303893.0,240289.0
12-04 09:40:57,1.414,0.416,97.754,0.166,0.0,0.250,0.0,86016.0,0.0,7.0,2801262592.0,863625216.0,7417810944.0,22536376320.0,3882203.0,252457.0
12-04 09:40:58,1.425,0.251,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2802896896.0,863625216.0,7420567552.0,22531985408.0,3582691.0,288185.0
12-04 09:40:59,2.008,0.335,97.490,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2806222848.0,863625216.0,7423852544.0,22525374464.0,3930821.0,292903.0
12-04 09:41:00,1.085,0.334,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2806353920.0,863625216.0,7426633728.0,22522462208.0,3582705.0,246414.0
12-04 09:41:01,1.002,0.250,98.414,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2806259712.0,863625216.0,7429996544.0,22519193600.0,3536795.0,267432.0
12-04 09:41:02,0.589,0.336,98.991,0.084,0.0,0.0,0.0,86016.0,0.0,7.0,2806558720.0,863625216.0,7433048064.0,22515843072.0,3866221.0,266982.0
12-04 09:41:03,1.417,0.417,98.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816012288.0,863625216.0,7436038144.0,22503399424.0,3635881.0,244564.0
12-04 09:41:04,1.252,0.501,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2826743808.0,863625216.0,7439273984.0,22489432064.0,3600066.0,273912.0
12-04 09:41:05,1.005,0.503,98.325,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2837229568.0,863625216.0,7442296832.0,22475923456.0,3768538.0,274735.0
12-04 09:41:06,1.415,0.583,97.752,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2840506368.0,863625216.0,7445336064.0,22469607424.0,3689850.0,251715.0
12-04 09:41:07,1.174,0.168,98.240,0.168,0.0,0.251,0.0,94208.0,0.0,7.0,2840383488.0,863625216.0,7448469504.0,22466596864.0,3689207.0,285934.0
12-04 09:41:08,1.338,0.334,98.161,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2842640384.0,863625216.0,7451672576.0,22461136896.0,3792695.0,258341.0
12-04 09:41:09,1.170,0.501,98.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2851336192.0,863625216.0,7454605312.0,22449508352.0,3680077.0,246283.0
12-04 09:41:10,1.420,0.334,97.828,0.0,0.0,0.418,0.0,122880.0,0.0,15.0,2862555136.0,863625216.0,7457751040.0,22435143680.0,3766033.0,276768.0
12-04 09:41:11,1.417,0.417,97.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2871521280.0,863625216.0,7460814848.0,22423113728.0,3552466.0,248183.0
12-04 09:41:12,1.334,0.584,97.581,0.250,0.0,0.250,0.0,126976.0,0.0,9.0,2873417728.0,863625216.0,7464124416.0,22417907712.0,3905490.0,273976.0
12-04 09:41:13,1.173,0.251,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2873765888.0,863625216.0,7466807296.0,22414876672.0,3442631.0,263489.0
12-04 09:41:14,1.005,0.503,98.325,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2873954304.0,863625216.0,7469953024.0,22411542528.0,3851485.0,264187.0
12-04 09:41:15,1.003,0.334,98.411,0.0,0.0,0.251,0.0,24576.0,0.0,4.0,2874302464.0,863625216.0,7473184768.0,22407962624.0,3725856.0,269567.0
12-04 09:41:16,1.172,0.335,98.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2874298368.0,863625216.0,7476490240.0,22404661248.0,3844232.0,260586.0
12-04 09:41:17,0.921,0.419,98.241,0.084,0.0,0.335,0.0,90112.0,0.0,7.0,2874580992.0,863625216.0,7479341056.0,22401527808.0,3434793.0,243360.0
12-04 09:41:18,1.339,0.502,97.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2875768832.0,863625216.0,7482134528.0,22397546496.0,3886407.0,280072.0
12-04 09:41:19,1.087,0.334,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2875523072.0,863625216.0,7485538304.0,22394388480.0,3620842.0,262051.0
12-04 09:41:20,0.835,0.167,98.831,0.0,0.0,0.167,0.0,91910144.0,0.0,92.0,2875731968.0,863625216.0,7487102976.0,22392614912.0,1929070.0,169822.0
12-04 09:41:21,1.003,0.167,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2875731968.0,863625216.0,7487102976.0,22392614912.0,247773.0,145378.0
12-04 09:41:22,0.835,0.084,98.914,0.167,0.0,0.0,0.0,122880.0,0.0,8.0,2875985920.0,863625216.0,7487102976.0,22392360960.0,66593.0,83694.0
12-04 09:41:23,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2875981824.0,863625216.0,7487107072.0,22392360960.0,258320.0,120379.0
12-04 09:41:24,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2879918080.0,863625216.0,7487107072.0,22388424704.0,262939.0,134236.0
12-04 09:41:25,0.334,0.0,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2880045056.0,863625216.0,7487107072.0,22388297728.0,146093.0,68165.0
12-04 09:41:26,0.585,0.167,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2880303104.0,863625216.0,7487111168.0,22388035584.0,220617.0,83131.0
12-04 09:41:27,0.417,0.083,99.332,0.083,0.0,0.083,0.0,69632.0,0.0,5.0,2880049152.0,863625216.0,7487111168.0,22388289536.0,88167.0,52498.0
12-04 09:41:28,0.334,0.250,99.249,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2880204800.0,863625216.0,7487115264.0,22388129792.0,28374.0,46820.0
12-04 09:41:29,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2880331776.0,863625216.0,7487115264.0,22388002816.0,45494.0,56214.0
12-04 09:41:30,0.335,0.0,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2880454656.0,863625216.0,7487119360.0,22387875840.0,30121.0,42168.0
12-04 09:41:31,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2880450560.0,863625216.0,7487123456.0,22387875840.0,27728.0,39184.0
12-04 09:41:32,0.417,0.083,99.500,0.0,0.0,0.0,0.0,135168.0,0.0,9.0,2880450560.0,863625216.0,7487123456.0,22387875840.0,26696.0,38637.0
12-04 09:41:33,4.485,0.249,95.183,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2885525504.0,863625216.0,7487127552.0,22382796800.0,420385.0,196888.0
12-04 09:41:34,5.648,0.249,93.688,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,2887053312.0,863625216.0,7488077824.0,22380318720.0,2420300.0,525271.0
12-04 09:41:35,6.355,0.334,93.060,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2894888960.0,863625216.0,7490527232.0,22370033664.0,3856796.0,590779.0
12-04 09:41:36,6.529,0.496,92.562,0.0,0.0,0.413,0.0,0.0,0.0,0.0,2896982016.0,863625216.0,7493771264.0,22364696576.0,5134823.0,609126.0
12-04 09:41:37,6.255,0.167,93.328,0.0,0.0,0.250,0.0,61440.0,0.0,3.0,2910650368.0,863625216.0,7496749056.0,22348050432.0,4663471.0,607255.0
12-04 09:41:38,5.676,0.501,93.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2914381824.0,863625216.0,7499915264.0,22341152768.0,4526585.0,602508.0
12-04 09:41:39,6.711,0.331,92.709,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2914689024.0,863625216.0,7502807040.0,22337953792.0,4559480.0,610801.0
12-04 09:41:40,5.224,0.415,93.947,0.083,0.0,0.332,0.0,16384.0,0.0,3.0,2915319808.0,863625216.0,7506587648.0,22333542400.0,5393985.0,630380.0
12-04 09:41:41,6.318,0.416,93.017,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2918744064.0,863625216.0,7509897216.0,22326808576.0,5375774.0,636598.0
12-04 09:41:42,5.459,0.579,93.714,0.0,0.0,0.248,0.0,65536.0,0.0,5.0,2920480768.0,863625216.0,7513202688.0,22321766400.0,4537332.0,602252.0
12-04 09:41:43,6.073,0.582,93.178,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2921414656.0,863625216.0,7516381184.0,22317654016.0,4667669.0,607820.0
12-04 09:41:44,6.551,0.332,92.786,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2923819008.0,863625216.0,7519625216.0,22312005632.0,4927040.0,629218.0
12-04 09:41:45,5.162,0.500,94.005,0.0,0.0,0.333,0.0,106496.0,0.0,10.0,2924912640.0,863625216.0,7522787328.0,22307749888.0,4876632.0,642211.0
12-04 09:41:46,5.917,0.667,93.083,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,2926522368.0,863625216.0,7526592512.0,22302334976.0,5600691.0,635857.0
12-04 09:41:47,5.376,0.331,93.962,0.0,0.0,0.331,0.0,90112.0,0.0,6.0,2927140864.0,863625216.0,7529750528.0,22298558464.0,4622619.0,608558.0
12-04 09:41:48,5.602,0.585,93.729,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2930503680.0,863625216.0,7532863488.0,22292082688.0,4547555.0,610465.0
12-04 09:41:49,4.758,0.584,94.574,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2931466240.0,863625216.0,7535710208.0,22288273408.0,4560000.0,621550.0
12-04 09:41:50,6.561,0.498,92.691,0.0,0.0,0.249,0.0,20480.0,0.0,5.0,2942656512.0,863625216.0,7539331072.0,22273462272.0,5442433.0,643308.0
12-04 09:41:51,5.233,0.332,94.186,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2944520192.0,863625216.0,7543353344.0,22267576320.0,5236456.0,637531.0
12-04 09:41:52,6.068,0.499,92.934,0.083,0.0,0.416,0.0,81920.0,0.0,7.0,2948734976.0,863625216.0,7546265600.0,22260449280.0,4634501.0,610006.0
12-04 09:41:53,5.556,0.580,93.781,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2953797632.0,863625216.0,7549550592.0,22252101632.0,4812367.0,645116.0
12-04 09:41:54,6.146,0.664,92.774,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2960633856.0,863625216.0,7552237568.0,22242578432.0,5086415.0,646479.0
12-04 09:41:55,5.004,0.167,94.579,0.0,0.0,0.250,0.0,68063232.0,0.0,69.0,2961743872.0,863629312.0,7556374528.0,22237327360.0,5217821.0,646122.0
12-04 09:41:56,6.020,0.167,93.562,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2963890176.0,863629312.0,7559290880.0,22232264704.0,4615755.0,623340.0
12-04 09:41:57,4.900,0.498,94.352,0.0,0.0,0.249,0.0,98304.0,0.0,8.0,2965200896.0,863629312.0,7563218944.0,22227025920.0,5043625.0,643220.0
12-04 09:41:58,6.234,0.499,92.851,0.083,0.0,0.333,0.0,28672.0,0.0,3.0,2967986176.0,863629312.0,7566020608.0,22221438976.0,4602758.0,601915.0
12-04 09:41:59,6.182,0.418,93.066,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2971398144.0,863629312.0,7569580032.0,22214467584.0,5209743.0,661972.0
12-04 09:42:00,4.821,0.416,94.431,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2973667328.0,863629312.0,7572480000.0,22209298432.0,4982671.0,636537.0
12-04 09:42:01,5.922,0.417,93.411,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2977193984.0,863629312.0,7576080384.0,22202171392.0,4592748.0,625546.0
12-04 09:42:02,4.355,0.503,94.975,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2978340864.0,863629312.0,7579004928.0,22198099968.0,4992995.0,635125.0
12-04 09:42:03,6.020,0.251,93.478,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2983260160.0,863629312.0,7582261248.0,22189924352.0,4895917.0,641733.0
12-04 09:42:04,4.583,0.417,94.583,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,2984259584.0,863629312.0,7585705984.0,22185480192.0,5163693.0,645933.0
12-04 09:42:05,6.078,0.500,93.006,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2992185344.0,863629312.0,7588892672.0,22174367744.0,4591730.0,634200.0
12-04 09:42:06,4.431,0.334,94.649,0.0,0.0,0.585,0.0,0.0,0.0,0.0,2994999296.0,863629312.0,7592583168.0,22167863296.0,5111990.0,648824.0
12-04 09:42:07,6.219,0.498,93.035,0.083,0.0,0.166,0.0,69632.0,0.0,5.0,2999992320.0,863629312.0,7593680896.0,22161772544.0,2478861.0,658406.0
12-04 09:42:08,4.809,0.249,94.859,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3002785792.0,863629312.0,7593680896.0,22158979072.0,1197335.0,480294.0
12-04 09:42:09,6.068,0.333,93.433,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3008135168.0,863629312.0,7594586112.0,22152724480.0,2154462.0,530349.0
12-04 09:42:10,4.500,0.500,94.417,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,3009867776.0,863629312.0,7597711360.0,22147866624.0,4916725.0,644269.0
12-04 09:42:11,6.234,0.665,92.602,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3014692864.0,863629312.0,7603478528.0,22137274368.0,8010981.0,721213.0
12-04 09:42:12,5.417,0.417,94.0,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3015340032.0,863629312.0,7609827328.0,22130278400.0,7941894.0,664896.0
12-04 09:42:13,6.572,0.333,92.679,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3017506816.0,863629312.0,7614988288.0,22122950656.0,7186913.0,677034.0
12-04 09:42:14,6.462,0.663,92.792,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3014782976.0,863629312.0,7618338816.0,22122323968.0,5463221.0,629759.0
12-04 09:42:15,5.004,0.334,94.495,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3014361088.0,863629312.0,7622692864.0,22118391808.0,4949668.0,635846.0
12-04 09:42:16,6.385,0.332,92.869,0.083,0.0,0.332,0.0,12288.0,0.0,2.0,3021176832.0,863629312.0,7625449472.0,22108819456.0,4649480.0,631116.0
12-04 09:42:17,5.643,0.415,93.610,0.0,0.0,0.332,0.0,69632.0,0.0,5.0,3022811136.0,863629312.0,7629250560.0,22103384064.0,5089182.0,662215.0
12-04 09:42:18,7.273,0.331,92.231,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3027869696.0,863629312.0,7632044032.0,22095532032.0,4765644.0,628534.0
12-04 09:42:19,5.079,0.333,94.255,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3027779584.0,863629312.0,7635566592.0,22092099584.0,5424869.0,661220.0
12-04 09:42:20,6.954,0.331,92.384,0.0,0.0,0.331,0.0,86016.0,0.0,8.0,3036717056.0,863629312.0,7638130688.0,22080598016.0,4464954.0,616791.0
12-04 09:42:21,4.817,0.581,94.186,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3038920704.0,863629312.0,7641731072.0,22074793984.0,4846208.0,656398.0
12-04 09:42:22,6.639,0.664,92.116,0.166,0.0,0.415,0.0,94208.0,0.0,8.0,3043495936.0,863629312.0,7645290496.0,22066659328.0,4909459.0,643596.0
12-04 09:42:23,4.348,0.334,94.983,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3045785600.0,863629312.0,7648886784.0,22060773376.0,5255675.0,646460.0
12-04 09:42:24,6.744,0.333,92.756,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3051257856.0,863629312.0,7652241408.0,22051946496.0,4896069.0,646059.0
12-04 09:42:25,4.955,0.826,93.807,0.0,0.0,0.413,0.0,69193728.0,0.0,69.0,3053355008.0,863629312.0,7655350272.0,22046740480.0,5225397.0,653494.0
12-04 09:42:26,7.048,0.415,92.123,0.0,0.0,0.415,0.0,30101504.0,0.0,31.0,3061116928.0,863629312.0,7658594304.0,22035734528.0,4783423.0,655153.0
12-04 09:42:27,4.734,0.581,94.435,0.0,0.0,0.249,0.0,98304.0,0.0,8.0,3062951936.0,863629312.0,7661838336.0,22030655488.0,4842972.0,632768.0
12-04 09:42:28,6.650,0.499,92.186,0.166,0.0,0.499,0.0,12288.0,0.0,2.0,3065552896.0,863629312.0,7665102848.0,22024790016.0,4704219.0,625746.0
12-04 09:42:29,4.417,0.583,94.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3068702720.0,863629312.0,7668527104.0,22018215936.0,5183500.0,676640.0
12-04 09:42:30,7.208,0.497,91.964,0.0,0.0,0.331,0.0,12288.0,0.0,1.0,3072180224.0,863629312.0,7671508992.0,22011756544.0,5163763.0,647640.0
12-04 09:42:31,4.580,0.333,94.754,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3074199552.0,863629312.0,7674773504.0,22006472704.0,4632480.0,632180.0
12-04 09:42:32,6.527,0.251,92.887,0.0,0.0,0.335,0.0,147456.0,0.0,11.0,3077439488.0,863629312.0,7678189568.0,21999816704.0,4764170.0,628662.0
12-04 09:42:33,3.734,0.415,95.602,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3079344128.0,863629312.0,7681462272.0,21994639360.0,4387720.0,497987.0
12-04 09:42:34,0.751,0.334,98.247,0.250,0.0,0.417,0.0,32768.0,0.0,3.0,3079839744.0,863629312.0,7685312512.0,21990293504.0,4308348.0,324613.0
12-04 09:42:35,1.002,0.334,98.414,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3080507392.0,863629312.0,7688949760.0,21985988608.0,4061894.0,238331.0
12-04 09:42:36,0.669,0.251,98.745,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3080339456.0,863629312.0,7692050432.0,21983055872.0,3473884.0,214479.0
12-04 09:42:37,0.672,0.336,98.825,0.0,0.0,0.168,0.0,69632.0,0.0,3.0,3080667136.0,863629312.0,7695167488.0,21979611136.0,3963264.0,235431.0
12-04 09:42:38,1.003,0.502,98.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3079815168.0,863629312.0,7698948096.0,21976682496.0,3789451.0,215125.0
12-04 09:42:39,3.180,0.753,95.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3081179136.0,863629312.0,7701540864.0,21972725760.0,4291643.0,481249.0
12-04 09:42:40,6.957,0.503,92.288,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3050463232.0,863629312.0,7705337856.0,21999644672.0,5863757.0,772430.0
12-04 09:42:41,6.555,0.672,92.521,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2919604224.0,863629312.0,7708332032.0,22127509504.0,4898892.0,772569.0
12-04 09:42:42,4.890,0.506,94.266,0.0,0.0,0.337,0.0,69632.0,0.0,5.0,2919157760.0,863629312.0,7711449088.0,22124838912.0,4892276.0,749440.0
12-04 09:42:43,6.313,0.421,93.013,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2919632896.0,863629312.0,7714697216.0,22121115648.0,5180876.0,762601.0
12-04 09:42:44,6.644,0.421,92.767,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2923827200.0,863629312.0,7718227968.0,22113390592.0,5482201.0,776698.0
12-04 09:42:45,6.015,0.418,93.150,0.0,0.0,0.418,0.0,16384.0,0.0,1.0,2924126208.0,863629312.0,7721046016.0,22110273536.0,4771143.0,741979.0
12-04 09:42:46,5.532,0.922,93.127,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2925301760.0,863629312.0,7724597248.0,22105546752.0,5161716.0,768945.0
12-04 09:42:47,6.397,0.337,93.013,0.0,0.0,0.253,0.0,81920.0,0.0,5.0,2928832512.0,863629312.0,7728168960.0,22098444288.0,5516229.0,781045.0
12-04 09:42:48,5.072,0.423,94.252,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2933014528.0,863629312.0,7731167232.0,22091264000.0,5144468.0,772437.0
12-04 09:42:49,6.611,0.418,92.636,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2933325824.0,863629312.0,7734202368.0,22087917568.0,5307898.0,779806.0
12-04 09:42:50,6.661,0.337,92.917,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2935783424.0,863629312.0,7738417152.0,22081245184.0,5464452.0,776211.0
12-04 09:42:51,6.129,0.420,93.115,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2941255680.0,863629312.0,7741325312.0,22072864768.0,4949165.0,763750.0
12-04 09:42:52,6.360,0.335,92.971,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2948886528.0,863629312.0,7743705088.0,22062854144.0,5264238.0,777531.0
12-04 09:42:53,6.454,0.671,92.456,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2956148736.0,863629312.0,7747354624.0,22051942400.0,5014551.0,768262.0
12-04 09:42:54,6.538,0.168,92.959,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2961592320.0,863629312.0,7750512640.0,22043340800.0,5403057.0,766177.0
12-04 09:42:55,6.376,0.587,92.785,0.0,0.0,0.252,0.0,58023936.0,0.0,66.0,2964086784.0,863629312.0,7753895936.0,22037463040.0,5203671.0,774475.0
12-04 09:42:56,7.407,0.421,92.088,0.0,0.0,0.084,0.0,41316352.0,0.0,42.0,2966204416.0,863629312.0,7757254656.0,22031986688.0,4964938.0,760402.0
12-04 09:42:57,5.325,0.845,93.576,0.085,0.0,0.169,0.0,131072.0,0.0,11.0,2971578368.0,863629312.0,7760338944.0,22023528448.0,5462249.0,782409.0
12-04 09:42:58,6.287,0.335,93.127,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2973925376.0,863629312.0,7763886080.0,22017634304.0,4956553.0,742351.0
12-04 09:42:59,6.628,0.503,92.450,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2976325632.0,863629312.0,7767461888.0,22011658240.0,5533069.0,798581.0
12-04 09:43:00,6.734,0.168,92.845,0.0,0.0,0.253,0.0,16384.0,0.0,4.0,2981826560.0,863629312.0,7770189824.0,22003429376.0,5078332.0,755198.0
12-04 09:43:01,5.076,0.338,94.162,0.0,0.0,0.423,0.0,0.0,0.0,0.0,2983481344.0,863629312.0,7774494720.0,21997469696.0,5506084.0,787993.0
12-04 09:43:02,6.969,0.420,92.275,0.0,0.0,0.336,0.0,81920.0,0.0,5.0,2987130880.0,863629312.0,7777366016.0,21990948864.0,4998717.0,760674.0
12-04 09:43:03,7.101,0.418,91.980,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2995249152.0,863629312.0,7780102144.0,21980094464.0,4958860.0,767494.0
12-04 09:43:04,5.458,0.420,93.787,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2997776384.0,863629312.0,7783731200.0,21973938176.0,5185526.0,767354.0
12-04 09:43:05,7.435,0.585,91.646,0.0,0.0,0.334,0.0,16384.0,0.0,3.0,3005747200.0,863629312.0,7787290624.0,21962407936.0,5482366.0,790398.0
12-04 09:43:06,5.281,0.503,93.797,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3006992384.0,863629312.0,7790211072.0,21958242304.0,4975651.0,762469.0
12-04 09:43:07,6.969,0.588,92.275,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,3011121152.0,863629312.0,7794556928.0,21949767680.0,6026547.0,785961.0
12-04 09:43:08,6.150,0.590,93.008,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3015278592.0,863629312.0,7797583872.0,21942583296.0,4946536.0,758500.0
12-04 09:43:09,5.210,0.756,93.529,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,3022270464.0,863629312.0,7800229888.0,21932945408.0,5005656.0,769218.0
12-04 09:43:10,7.479,0.420,91.933,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3026837504.0,863629312.0,7803404288.0,21925203968.0,5267129.0,779261.0
12-04 09:43:11,5.644,0.505,93.597,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3029819392.0,863629312.0,7806758912.0,21918867456.0,5309590.0,782172.0
12-04 09:43:12,6.313,0.337,93.182,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,3034185728.0,863629312.0,7809794048.0,21911465984.0,4084810.0,707521.0
12-04 09:43:13,6.533,0.335,93.049,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3037679616.0,863629312.0,7809798144.0,21907968000.0,1511936.0,618250.0
12-04 09:43:14,5.495,0.169,94.252,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3040321536.0,863629312.0,7810076672.0,21905047552.0,1981746.0,645975.0
12-04 09:43:15,6.176,0.423,93.063,0.085,0.0,0.254,0.0,28672.0,0.0,4.0,3044757504.0,863629312.0,7813132288.0,21897555968.0,4960742.0,759774.0
12-04 09:43:16,6.318,0.590,92.839,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3049488384.0,863629312.0,7819431936.0,21886525440.0,9066521.0,869031.0
12-04 09:43:17,6.885,0.504,92.443,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,3052597248.0,863629312.0,7823142912.0,21879705600.0,5706289.0,780554.0
12-04 09:43:18,5.433,0.679,93.633,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3059240960.0,863629312.0,7827972096.0,21868232704.0,6649396.0,791781.0
12-04 09:43:19,7.137,0.420,92.275,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3066077184.0,863629312.0,7832342528.0,21857026048.0,5951942.0,767680.0
12-04 09:43:20,5.415,0.338,93.993,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3072598016.0,863629312.0,7836110848.0,21846736896.0,5914700.0,765188.0
12-04 09:43:21,6.582,0.422,92.658,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3074088960.0,863629312.0,7839883264.0,21841473536.0,5675341.0,786808.0
12-04 09:43:22,6.203,0.419,93.043,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,3076083712.0,863629312.0,7843655680.0,21835706368.0,5801805.0,757401.0
12-04 09:43:23,6.655,0.337,92.671,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3083382784.0,863629312.0,7846649856.0,21825413120.0,4994770.0,765912.0
12-04 09:43:24,5.161,0.423,94.078,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3087745024.0,863629312.0,7850168320.0,21817532416.0,5385255.0,783727.0
12-04 09:43:25,6.150,0.505,93.176,0.0,0.0,0.168,0.0,42885120.0,0.0,41.0,3091320832.0,863629312.0,7853518848.0,21810606080.0,5191857.0,757957.0
12-04 09:43:26,7.203,0.503,92.044,0.0,0.0,0.251,0.0,56336384.0,0.0,56.0,3094560768.0,863629312.0,7856832512.0,21804052480.0,5282186.0,777209.0
12-04 09:43:27,6.376,0.587,92.617,0.168,0.0,0.252,0.0,135168.0,0.0,10.0,3096895488.0,863629312.0,7859679232.0,21798871040.0,5150560.0,766952.0
12-04 09:43:28,6.318,0.590,92.755,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3103264768.0,863629312.0,7862493184.0,21789687808.0,5355780.0,765961.0
12-04 09:43:29,6.145,0.505,93.013,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3114049536.0,863629312.0,7866191872.0,21775204352.0,4979485.0,782498.0
12-04 09:43:30,6.812,0.505,92.347,0.0,0.0,0.336,0.0,86016.0,0.0,6.0,3117096960.0,863629312.0,7869468672.0,21768880128.0,5318759.0,773616.0
12-04 09:43:31,5.966,0.504,93.193,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3120914432.0,863629312.0,7872872448.0,21761658880.0,5323427.0,781359.0
12-04 09:43:32,7.053,0.504,92.107,0.0,0.0,0.336,0.0,172032.0,0.0,12.0,3124903936.0,863629312.0,7876124672.0,21754417152.0,5246803.0,772623.0
12-04 09:43:33,6.460,0.419,92.701,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,3128127488.0,863629312.0,7879491584.0,21747826688.0,5646108.0,787284.0
12-04 09:43:34,5.907,0.422,93.502,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3133206528.0,863629312.0,7882989568.0,21739249664.0,5305959.0,749455.0
12-04 09:43:35,6.963,0.336,92.617,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3138723840.0,863629312.0,7883882496.0,21732839424.0,1517686.0,623567.0
12-04 09:43:36,5.640,0.168,94.108,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3143581696.0,863629312.0,7883882496.0,21727981568.0,1513336.0,621998.0
12-04 09:43:37,6.171,0.338,93.491,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,3151929344.0,863629312.0,7883882496.0,21719633920.0,1510789.0,615485.0
12-04 09:43:38,5.250,0.339,94.327,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3154149376.0,863629312.0,7883886592.0,21717409792.0,1522872.0,622806.0
12-04 09:43:39,2.850,0.251,96.731,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3156049920.0,863629312.0,7883886592.0,21715509248.0,848495.0,503199.0
12-04 09:43:40,0.501,0.083,99.332,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,3156144128.0,863629312.0,7883890688.0,21715410944.0,68222.0,108895.0
12-04 09:43:41,1.500,0.250,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3156271104.0,863629312.0,7883890688.0,21715283968.0,61945.0,101918.0
12-04 09:43:42,0.833,0.167,98.917,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,3156271104.0,863629312.0,7883890688.0,21715283968.0,63470.0,104725.0
12-04 09:43:43,0.833,0.083,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3156267008.0,863629312.0,7883894784.0,21715283968.0,63204.0,103958.0
12-04 09:43:44,0.835,0.083,98.831,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3156267008.0,863629312.0,7883894784.0,21715283968.0,62092.0,100478.0
12-04 09:43:45,4.542,0.252,95.122,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3140935680.0,863629312.0,7883898880.0,21730611200.0,998235.0,444912.0
12-04 09:43:46,7.239,0.253,92.424,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3097571328.0,863629312.0,7883902976.0,21773971456.0,1826082.0,753763.0
12-04 09:43:47,7.053,0.252,92.527,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2974826496.0,863629312.0,7883902976.0,21896716288.0,1819674.0,731567.0
12-04 09:43:48,6.492,0.253,93.170,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2933829632.0,863629312.0,7883902976.0,21937713152.0,1850239.0,763788.0
12-04 09:43:49,6.334,0.507,92.990,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2936086528.0,863629312.0,7883907072.0,21935452160.0,1829529.0,747941.0
12-04 09:43:50,6.599,0.338,92.724,0.169,0.0,0.169,0.0,16384.0,0.0,2.0,2938880000.0,863629312.0,7883907072.0,21932658688.0,1834188.0,754272.0
12-04 09:43:51,6.538,0.503,92.791,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2940530688.0,863629312.0,7883907072.0,21931008000.0,1827422.0,751309.0
12-04 09:43:52,6.086,0.338,93.322,0.0,0.0,0.254,0.0,69632.0,0.0,5.0,2942144512.0,863629312.0,7883911168.0,21929390080.0,1818977.0,747111.0
12-04 09:43:53,6.751,0.422,92.743,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2944589824.0,863629312.0,7883911168.0,21926944768.0,1815609.0,758006.0
12-04 09:43:54,6.555,0.504,92.857,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2950852608.0,863629312.0,7883911168.0,21920681984.0,1819103.0,752733.0
12-04 09:43:55,6.914,0.253,92.664,0.0,0.0,0.169,0.0,30760960.0,0.0,32.0,2955767808.0,863629312.0,7883915264.0,21915762688.0,1825191.0,744029.0
12-04 09:43:56,5.902,0.590,93.170,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,2963267584.0,863629312.0,7883915264.0,21908262912.0,1830009.0,755456.0
12-04 09:43:57,6.492,0.337,93.002,0.0,0.0,0.169,0.0,81920.0,0.0,5.0,2964361216.0,863629312.0,7883919360.0,21907165184.0,1829427.0,753907.0
12-04 09:43:58,6.487,0.505,92.923,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2969526272.0,863629312.0,7883919360.0,21902000128.0,1826828.0,752901.0
12-04 09:43:59,6.481,0.589,92.845,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2975326208.0,863629312.0,7883919360.0,21896200192.0,1841793.0,768618.0
12-04 09:44:00,7.167,0.422,92.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2977095680.0,863629312.0,7883927552.0,21894422528.0,1823861.0,753226.0
12-04 09:44:01,6.487,0.421,92.923,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2981801984.0,863629312.0,7883927552.0,21889716224.0,1809348.0,754336.0
12-04 09:44:02,6.329,0.422,93.249,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2985992192.0,863629312.0,7883927552.0,21885526016.0,1813927.0,752302.0
12-04 09:44:03,7.744,0.253,91.919,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2998558720.0,863629312.0,7883931648.0,21872955392.0,1824307.0,742717.0
12-04 09:44:04,6.403,0.253,93.092,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3005321216.0,863629312.0,7883931648.0,21866192896.0,1817875.0,752208.0
12-04 09:44:05,7.071,0.253,92.593,0.0,0.0,0.084,0.0,94208.0,0.0,10.0,3007574016.0,863629312.0,7883931648.0,21863940096.0,1834827.0,757143.0
12-04 09:44:06,6.435,0.254,93.226,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3012775936.0,863629312.0,7883935744.0,21858734080.0,1796250.0,747993.0
12-04 09:44:07,6.902,0.421,92.424,0.0,0.0,0.253,0.0,86016.0,0.0,6.0,3013410816.0,863629312.0,7883935744.0,21858099200.0,1851838.0,764928.0
12-04 09:44:08,6.476,0.421,92.683,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,3020177408.0,863629312.0,7883939840.0,21851328512.0,2204438.0,768265.0
12-04 09:44:09,8.186,0.506,91.139,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3025780736.0,863629312.0,7886225408.0,21843439616.0,4404170.0,888557.0
12-04 09:44:10,6.926,0.676,92.061,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3032129536.0,863629312.0,7889108992.0,21834207232.0,5105046.0,893783.0
12-04 09:44:11,6.757,0.591,92.399,0.0,0.0,0.253,0.0,32768.0,0.0,7.0,3041673216.0,863633408.0,7892348928.0,21821419520.0,5555553.0,897405.0
12-04 09:44:12,7.401,0.421,91.842,0.0,0.0,0.336,0.0,77824.0,0.0,5.0,3046830080.0,863633408.0,7896145920.0,21812465664.0,5573509.0,910477.0
12-04 09:44:13,7.595,0.506,91.392,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3053797376.0,863633408.0,7898906624.0,21802737664.0,5815833.0,910004.0
12-04 09:44:14,6.155,0.506,92.664,0.337,0.0,0.337,0.0,45056.0,0.0,3.0,3057799168.0,863633408.0,7902461952.0,21795180544.0,5817446.0,922841.0
12-04 09:44:15,7.841,0.422,91.400,0.0,0.0,0.337,0.0,8192.0,0.0,2.0,3060297728.0,863633408.0,7907110912.0,21788033024.0,6007648.0,910812.0
12-04 09:44:16,6.555,0.336,92.605,0.0,0.0,0.504,0.0,0.0,0.0,0.0,3059830784.0,863633408.0,7910236160.0,21785374720.0,5764075.0,924365.0
12-04 09:44:17,7.071,0.926,91.919,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3068436480.0,863633408.0,7913406464.0,21773598720.0,5606684.0,908422.0
12-04 09:44:18,6.667,0.844,92.068,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3075231744.0,863633408.0,7916822528.0,21763387392.0,6064398.0,919463.0
12-04 09:44:19,6.981,0.841,91.842,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3078586368.0,863633408.0,7921336320.0,21755518976.0,5898581.0,898445.0
12-04 09:44:20,7.395,0.420,91.681,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,3083231232.0,863633408.0,7923662848.0,21748547584.0,5658677.0,913884.0
12-04 09:44:21,7.071,0.842,91.667,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3088199680.0,863633408.0,7927939072.0,21739302912.0,6156520.0,929646.0
12-04 09:44:22,6.481,0.505,92.845,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3095834624.0,863633408.0,7929905152.0,21729701888.0,3531308.0,811475.0
12-04 09:44:23,7.342,0.422,92.068,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3103035392.0,863633408.0,7930544128.0,21721862144.0,2525987.0,786825.0
12-04 09:44:24,7.065,0.757,91.926,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3108155392.0,863633408.0,7934267392.0,21713018880.0,6584498.0,932523.0
12-04 09:44:25,6.757,0.845,92.061,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3112157184.0,863633408.0,7939178496.0,21704105984.0,7340992.0,938511.0
12-04 09:44:26,6.897,0.589,92.010,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,3115290624.0,863633408.0,7944327168.0,21695823872.0,7316242.0,950511.0
12-04 09:44:27,7.458,0.339,91.864,0.0,0.0,0.339,0.0,73728.0,0.0,5.0,3122950144.0,863633408.0,7948517376.0,21683974144.0,6435617.0,916875.0
12-04 09:44:28,7.077,0.674,91.744,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3126177792.0,863633408.0,7952629760.0,21676634112.0,6216781.0,939748.0
12-04 09:44:29,6.408,0.506,92.833,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3133886464.0,863633408.0,7955869696.0,21665685504.0,6276887.0,944969.0
12-04 09:44:30,8.930,0.421,90.312,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3141492736.0,863633408.0,7959744512.0,21654204416.0,5706903.0,917291.0
12-04 09:44:31,6.229,0.589,93.013,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3144097792.0,863633408.0,7963070464.0,21648273408.0,5498650.0,912525.0
12-04 09:44:32,7.899,0.588,91.008,0.084,0.0,0.420,0.0,139264.0,0.0,11.0,3154227200.0,863633408.0,7966523392.0,21634691072.0,5839454.0,933444.0
12-04 09:44:33,7.329,0.590,91.575,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3160535040.0,863633408.0,7969808384.0,21625098240.0,5725712.0,926350.0
12-04 09:44:34,5.428,0.594,93.723,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3164844032.0,863633408.0,7973781504.0,21616816128.0,5815540.0,925020.0
12-04 09:44:35,7.868,0.592,91.117,0.0,0.0,0.423,0.0,49152.0,0.0,1.0,3172691968.0,863633408.0,7976685568.0,21606064128.0,5765575.0,916460.0
12-04 09:44:36,6.186,0.678,92.881,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3174244352.0,863633408.0,7980773376.0,21600423936.0,5766725.0,908368.0
12-04 09:44:37,6.081,0.422,92.905,0.0,0.0,0.591,0.0,77824.0,0.0,4.0,3178614784.0,863633408.0,7984459776.0,21592367104.0,5867932.0,933711.0
12-04 09:44:38,8.326,0.673,90.496,0.252,0.0,0.252,0.0,12288.0,0.0,2.0,3186982912.0,863633408.0,7987687424.0,21580771328.0,5885906.0,922344.0
12-04 09:44:39,7.065,0.336,91.926,0.0,0.0,0.673,0.0,0.0,0.0,0.0,3190181888.0,863633408.0,7991185408.0,21574074368.0,5828269.0,928533.0
12-04 09:44:40,6.181,0.423,93.057,0.0,0.0,0.339,0.0,10629120.0,0.0,19.0,3200606208.0,863633408.0,7994523648.0,21560311808.0,5651920.0,918993.0
12-04 09:44:41,8.347,0.506,90.809,0.0,0.0,0.337,0.0,100458496.0,0.0,99.0,3207573504.0,863633408.0,7998115840.0,21549752320.0,5480600.0,904293.0
12-04 09:44:42,6.757,0.507,92.399,0.0,0.0,0.338,0.0,110592.0,0.0,9.0,3210166272.0,863633408.0,8001867776.0,21543407616.0,6017472.0,923669.0
12-04 09:44:43,7.666,0.590,91.491,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3220512768.0,863633408.0,8005738496.0,21529190400.0,5859020.0,905861.0
12-04 09:44:44,6.920,0.675,91.983,0.169,0.0,0.253,0.0,28672.0,0.0,3.0,3229171712.0,863633408.0,8009211904.0,21517058048.0,5702430.0,929655.0
12-04 09:44:45,4.454,0.504,94.790,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,3233259520.0,863633408.0,8013320192.0,21508861952.0,5329177.0,766987.0
12-04 09:44:46,1.168,0.334,98.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3234021376.0,863633408.0,8017276928.0,21504143360.0,4821387.0,305112.0
12-04 09:44:47,1.169,0.501,98.331,0.0,0.0,0.0,0.0,102400.0,0.0,11.0,3234279424.0,863633408.0,8020381696.0,21500780544.0,3688784.0,279482.0
12-04 09:44:48,1.171,0.251,98.244,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3233955840.0,863633408.0,8024276992.0,21497208832.0,4346737.0,314032.0
12-04 09:44:49,0.921,0.502,98.326,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3234168832.0,863633408.0,8027717632.0,21493555200.0,4324713.0,322897.0
12-04 09:44:50,1.171,0.502,97.993,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3233980416.0,863633408.0,8031498240.0,21489963008.0,3996977.0,302475.0
12-04 09:44:51,4.845,0.334,94.570,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3235917824.0,863633408.0,8034635776.0,21484888064.0,4718526.0,655592.0
12-04 09:44:52,9.098,0.334,90.317,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3215138816.0,863633408.0,8037576704.0,21502726144.0,5574898.0,1016046.0
12-04 09:44:53,10.256,0.496,88.999,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3098873856.0,863633408.0,8041484288.0,21615083520.0,6636845.0,1050965.0
12-04 09:44:54,9.611,0.497,87.987,1.160,0.0,0.746,0.0,47738880.0,0.0,58.0,2942558208.0,863633408.0,8045260800.0,21767622656.0,6650072.0,1054635.0
12-04 09:44:55,8.826,0.500,90.425,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2956492800.0,863633408.0,8048242688.0,21750706176.0,5709765.0,1039980.0
12-04 09:44:56,9.476,0.582,89.692,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,2962776064.0,863633408.0,8051912704.0,21740752896.0,5885064.0,1040771.0
12-04 09:44:57,9.182,0.417,90.234,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2966343680.0,863633408.0,8054812672.0,21734285312.0,5579927.0,1033998.0
12-04 09:44:58,10.174,0.496,88.999,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2967924736.0,863633408.0,8058789888.0,21728727040.0,6208709.0,1040545.0
12-04 09:44:59,9.106,0.662,89.735,0.0,0.0,0.497,0.0,0.0,0.0,0.0,2968498176.0,863633408.0,8062242816.0,21724700672.0,5947111.0,1060175.0
12-04 09:45:00,10.091,0.414,88.916,0.0,0.0,0.579,0.0,0.0,0.0,0.0,2974294016.0,863633408.0,8065228800.0,21715918848.0,6098110.0,1038399.0
12-04 09:45:01,9.378,0.581,89.793,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2976677888.0,863633408.0,8069308416.0,21709455360.0,5922955.0,1036426.0
12-04 09:45:02,9.627,0.830,89.129,0.083,0.0,0.332,0.0,61440.0,0.0,5.0,2985820160.0,863633408.0,8072265728.0,21697355776.0,6024552.0,1021360.0
12-04 09:45:03,9.677,0.496,89.495,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2995625984.0,863633408.0,8076288000.0,21683527680.0,6507634.0,1054013.0
12-04 09:45:04,9.750,0.417,89.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3001933824.0,863633408.0,8080171008.0,21673336832.0,5990607.0,1049113.0
12-04 09:45:05,8.887,0.664,90.033,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3005943808.0,863633408.0,8083214336.0,21666283520.0,6219302.0,1061736.0
12-04 09:45:06,10.050,0.332,89.203,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3009179648.0,863633408.0,8086990848.0,21659271168.0,5918175.0,1027384.0
12-04 09:45:07,9.726,0.499,89.360,0.0,0.0,0.416,0.0,90112.0,0.0,5.0,3014569984.0,863633408.0,8090030080.0,21650841600.0,6079179.0,1049227.0
12-04 09:45:08,9.091,0.250,90.242,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,3018612736.0,863633408.0,8093605888.0,21643223040.0,6221588.0,1060060.0
12-04 09:45:09,9.643,0.665,89.360,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3026460672.0,863633408.0,8096886784.0,21632094208.0,6072078.0,1050504.0
12-04 09:45:10,9.250,0.417,90.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3032580096.0,863633408.0,8100986880.0,21621874688.0,6361522.0,1035735.0
12-04 09:45:11,10.305,0.742,88.376,0.0,0.0,0.577,0.0,57344.0,0.0,1.0,3037483008.0,863633408.0,8104898560.0,21613060096.0,6265805.0,1065509.0
12-04 09:45:12,9.287,0.415,89.801,0.0,0.0,0.498,0.0,86016.0,0.0,6.0,3045629952.0,863633408.0,8107196416.0,21602615296.0,5850455.0,1027018.0
12-04 09:45:13,10.248,0.661,88.678,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3054862336.0,863633408.0,8111349760.0,21589229568.0,6136528.0,1057019.0
12-04 09:45:14,9.190,0.251,90.226,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3057176576.0,863633408.0,8114855936.0,21583409152.0,6119715.0,1055601.0
12-04 09:45:15,9.693,0.994,88.981,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3065700352.0,863633408.0,8118665216.0,21571076096.0,6212546.0,1029647.0
12-04 09:45:16,8.750,0.750,90.167,0.0,0.0,0.333,0.0,106496.0,0.0,21.0,3074252800.0,863633408.0,8121524224.0,21559664640.0,6191496.0,1049060.0
12-04 09:45:17,10.150,0.499,89.018,0.0,0.0,0.333,0.0,98304.0,0.0,8.0,3080146944.0,863633408.0,8125874176.0,21549420544.0,5982829.0,1046666.0
12-04 09:45:18,9.876,0.415,89.461,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3093532672.0,863633408.0,8128761856.0,21533147136.0,6047334.0,1054846.0
12-04 09:45:19,10.622,0.332,88.714,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3102433280.0,863633408.0,8132923392.0,21520084992.0,6301146.0,1039052.0
12-04 09:45:20,8.955,0.415,90.050,0.249,0.0,0.332,0.0,45056.0,0.0,3.0,3109134336.0,863633408.0,8136445952.0,21509861376.0,5854623.0,1041923.0
12-04 09:45:21,11.037,0.498,88.050,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3115098112.0,863633408.0,8139882496.0,21500461056.0,5854739.0,1048896.0
12-04 09:45:22,8.743,0.416,90.758,0.0,0.0,0.083,0.0,94208.0,0.0,12.0,3117563904.0,863633408.0,8142471168.0,21495406592.0,5963939.0,1037550.0
12-04 09:45:23,11.230,0.578,87.861,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3125452800.0,863633408.0,8146735104.0,21483253760.0,6366182.0,1055476.0
12-04 09:45:24,8.811,0.416,90.607,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3131731968.0,863633408.0,8147501056.0,21476208640.0,2669747.0,907772.0
12-04 09:45:25,9.204,0.332,90.299,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3138502656.0,863633408.0,8147501056.0,21469437952.0,2327208.0,883772.0
12-04 09:45:26,10.456,0.581,88.382,0.166,0.0,0.415,0.0,105324544.0,0.0,114.0,3147128832.0,863633408.0,8150114304.0,21458198528.0,5225051.0,1023888.0
12-04 09:45:27,8.779,0.418,90.468,0.0,0.0,0.334,0.0,114688.0,0.0,8.0,3150802944.0,863633408.0,8156024832.0,21448613888.0,8887006.0,1106720.0
12-04 09:45:28,10.157,0.330,89.182,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3156312064.0,863633408.0,8158064640.0,21441064960.0,4090035.0,938287.0
12-04 09:45:29,11.120,0.498,87.967,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3160989696.0,863633408.0,8161374208.0,21433077760.0,5623172.0,1059274.0
12-04 09:45:30,10.231,0.578,88.944,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3167850496.0,863633408.0,8165801984.0,21421789184.0,7290074.0,1067139.0
12-04 09:45:31,10.531,0.829,88.143,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3175792640.0,863633408.0,8170999808.0,21408649216.0,8297758.0,1080391.0
12-04 09:45:32,8.652,0.499,90.183,0.083,0.0,0.582,0.0,143360.0,0.0,11.0,3181260800.0,863633408.0,8177192960.0,21396987904.0,8650827.0,1070986.0
12-04 09:45:33,10.365,0.415,88.889,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3188690944.0,863633408.0,8179851264.0,21386899456.0,5343734.0,1026058.0
12-04 09:45:34,9.950,0.251,89.381,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3192029184.0,863633408.0,8184332288.0,21379080192.0,6812385.0,1044565.0
12-04 09:45:35,9.685,0.414,89.487,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3197612032.0,863633408.0,8187822080.0,21370007552.0,7150975.0,1055985.0
12-04 09:45:36,10.443,0.501,88.722,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,3205804032.0,863633408.0,8192827392.0,21356810240.0,6429619.0,1056196.0
12-04 09:45:37,9.256,0.579,89.752,0.0,0.0,0.413,0.0,69632.0,0.0,3.0,3210162176.0,863633408.0,8196071424.0,21349208064.0,6467849.0,1076289.0
12-04 09:45:38,9.591,0.417,89.491,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,3214307328.0,863633408.0,8199868416.0,21341265920.0,5959191.0,1042710.0
12-04 09:45:39,10.935,0.584,88.230,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3223785472.0,863633408.0,8203370496.0,21328285696.0,6196641.0,1081275.0
12-04 09:45:40,9.409,0.416,89.842,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3230519296.0,863633408.0,8207126528.0,21317795840.0,6042690.0,1058974.0
12-04 09:45:41,8.703,0.335,90.711,0.0,0.0,0.251,0.0,45056.0,0.0,1.0,3238256640.0,863633408.0,8210894848.0,21306290176.0,6268365.0,1044621.0
12-04 09:45:42,10.382,0.581,88.787,0.0,0.0,0.249,0.0,86016.0,0.0,6.0,3249803264.0,863633408.0,8213889024.0,21291749376.0,6026625.0,1048958.0
12-04 09:45:43,9.425,0.667,89.658,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3258920960.0,863633408.0,8217931776.0,21278588928.0,6443506.0,1066245.0
12-04 09:45:44,9.536,0.498,89.469,0.083,0.0,0.415,0.0,12288.0,0.0,2.0,3263516672.0,863633408.0,8221433856.0,21270491136.0,6117412.0,1057512.0
12-04 09:45:45,9.421,0.413,89.669,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3270938624.0,863633408.0,8225316864.0,21259186176.0,6123088.0,1063778.0
12-04 09:45:46,9.815,0.503,89.430,0.0,0.0,0.252,0.0,20480.0,0.0,1.0,3289337856.0,863633408.0,8228438016.0,21237665792.0,5938685.0,1049002.0
12-04 09:45:47,10.259,0.500,88.991,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3303272448.0,863633408.0,8231698432.0,21220470784.0,6092904.0,1064351.0
12-04 09:45:48,8.887,0.664,90.116,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3310383104.0,863633408.0,8235630592.0,21209427968.0,5946333.0,1049196.0
12-04 09:45:49,8.902,0.499,90.017,0.0,0.0,0.582,0.0,0.0,0.0,0.0,3321229312.0,863633408.0,8239419392.0,21194792960.0,6390255.0,1066118.0
12-04 09:45:50,10.557,0.499,88.612,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,3329454080.0,863633408.0,8242941952.0,21183045632.0,6141723.0,1060980.0
12-04 09:45:51,6.234,0.582,92.934,0.0,0.0,0.249,0.0,53248.0,0.0,12.0,3335553024.0,863633408.0,8246505472.0,21173383168.0,5113680.0,879439.0
12-04 09:45:52,1.254,0.251,98.328,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,3337719808.0,863633408.0,8250478592.0,21167243264.0,4350573.0,338366.0
12-04 09:45:53,0.671,0.419,98.575,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3338203136.0,863633408.0,8254455808.0,21162782720.0,4570527.0,334848.0
12-04 09:45:54,0.917,0.417,98.332,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3338702848.0,863633408.0,8257798144.0,21158940672.0,4094306.0,326639.0
12-04 09:45:55,1.418,0.334,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3338780672.0,863633408.0,8260243456.0,21156417536.0,2649194.0,269435.0
12-04 09:45:56,1.004,0.335,98.410,0.251,0.0,0.0,0.0,112234496.0,0.0,112.0,3338780672.0,863633408.0,8260243456.0,21156417536.0,98792.0,166039.0
12-04 09:45:57,1.760,0.084,98.072,0.0,0.0,0.084,0.0,98304.0,0.0,9.0,3339853824.0,863633408.0,8260694016.0,21154893824.0,538859.0,222452.0
12-04 09:45:58,7.712,0.932,90.847,0.0,0.0,0.508,0.0,0.0,0.0,0.0,3273584640.0,863633408.0,8263278592.0,21218578432.0,5735335.0,1161080.0
12-04 09:45:59,9.312,0.419,89.849,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3207888896.0,863633408.0,8268615680.0,21278937088.0,8557768.0,1183745.0
12-04 09:46:00,8.846,0.168,90.649,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3119755264.0,863633408.0,8270581760.0,21365104640.0,3931715.0,1089124.0
12-04 09:46:01,7.861,0.845,90.871,0.0,0.0,0.423,0.0,4096.0,0.0,1.0,3093753856.0,863633408.0,8274964480.0,21386723328.0,8087912.0,1218612.0
12-04 09:46:02,8.432,0.675,90.304,0.169,0.0,0.422,0.0,90112.0,0.0,7.0,3054288896.0,863633408.0,8281485312.0,21419667456.0,9298592.0,1218826.0
12-04 09:46:03,7.137,0.765,91.674,0.0,0.0,0.425,0.0,0.0,0.0,0.0,3007549440.0,863633408.0,8286380032.0,21461512192.0,8022907.0,1191809.0
12-04 09:46:04,7.290,0.257,92.110,0.0,0.0,0.343,0.0,0.0,0.0,0.0,3006484480.0,863633408.0,8291594240.0,21457362944.0,8565221.0,1216819.0
12-04 09:46:05,8.291,0.677,90.609,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3001163776.0,863633408.0,8296222720.0,21458055168.0,7214017.0,1169775.0
12-04 09:46:06,8.163,0.510,90.901,0.0,0.0,0.425,0.0,0.0,0.0,0.0,3001778176.0,863633408.0,8299687936.0,21453975552.0,6433252.0,1187592.0
12-04 09:46:07,7.125,0.763,91.603,0.0,0.0,0.509,0.0,69632.0,0.0,5.0,3007201280.0,863633408.0,8303468544.0,21444771840.0,6541305.0,1161933.0
12-04 09:46:08,8.0,0.596,91.064,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,3015958528.0,863633408.0,8306995200.0,21432487936.0,6450195.0,1168140.0
12-04 09:46:09,7.718,0.509,91.349,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3016335360.0,863633408.0,8309059584.0,21430046720.0,4509256.0,1076249.0
12-04 09:46:10,7.744,0.589,91.330,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3020017664.0,863633408.0,8309059584.0,21426364416.0,2437030.0,1011578.0
12-04 09:46:11,7.953,0.592,91.201,0.0,0.0,0.254,0.0,49152.0,0.0,1.0,3034013696.0,863633408.0,8309063680.0,21412364288.0,2434769.0,992471.0
12-04 09:46:12,7.906,0.421,91.590,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,3041853440.0,863633408.0,8309063680.0,21404524544.0,2424714.0,1012231.0
12-04 09:46:13,8.149,0.255,91.256,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3054194688.0,863633408.0,8309067776.0,21392179200.0,2458257.0,999283.0
12-04 09:46:14,7.517,0.422,91.807,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,3059847168.0,863633408.0,8309067776.0,21386526720.0,2433476.0,1010021.0
12-04 09:46:15,8.199,0.254,91.209,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3065683968.0,863633408.0,8309071872.0,21380685824.0,2438113.0,995331.0
12-04 09:46:16,9.472,0.419,89.941,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,3073970176.0,863633408.0,8309071872.0,21372399616.0,2410773.0,1005726.0
12-04 09:46:17,7.893,0.504,91.436,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,3078795264.0,863633408.0,8309071872.0,21367574528.0,2456167.0,1001165.0
12-04 09:46:18,8.418,0.595,90.731,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3089563648.0,863633408.0,8309075968.0,21356802048.0,2423470.0,1023387.0
12-04 09:46:19,6.937,0.423,92.301,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3090599936.0,863633408.0,8309075968.0,21355765760.0,2469557.0,998334.0
12-04 09:46:20,8.791,0.338,90.702,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,3102728192.0,863633408.0,8309075968.0,21343637504.0,2406829.0,1003985.0
12-04 09:46:21,7.932,0.422,91.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3106213888.0,863633408.0,8309080064.0,21340147712.0,2456280.0,1021794.0
12-04 09:46:22,7.562,0.595,91.589,0.0,0.0,0.255,0.0,73728.0,0.0,7.0,3118399488.0,863633408.0,8309080064.0,21327962112.0,2444272.0,1017075.0
12-04 09:46:23,7.568,0.255,91.922,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3123511296.0,863633408.0,8309084160.0,21322846208.0,2444081.0,1010848.0
12-04 09:46:24,7.004,0.675,92.068,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3132907520.0,863633408.0,8309084160.0,21313449984.0,2437311.0,1021473.0
12-04 09:46:25,9.330,0.254,90.246,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3142049792.0,863633408.0,8309084160.0,21304307712.0,2441515.0,1010273.0
12-04 09:46:26,6.937,0.508,92.217,0.169,0.0,0.169,0.0,69632.0,0.0,11.0,3145900032.0,863633408.0,8309084160.0,21300457472.0,2420785.0,1024055.0
12-04 09:46:27,8.814,0.678,90.339,0.0,0.0,0.169,0.0,73728.0,0.0,6.0,3158298624.0,863633408.0,8309088256.0,21288054784.0,2437123.0,1009114.0
12-04 09:46:28,7.926,0.422,91.484,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3166420992.0,863633408.0,8309092352.0,21279928320.0,2446342.0,1023505.0
12-04 09:46:29,8.144,0.420,91.184,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3171495936.0,863633408.0,8309096448.0,21274849280.0,2420555.0,1017165.0
12-04 09:46:30,8.552,0.169,91.025,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3182415872.0,863633408.0,8309096448.0,21263929344.0,2462472.0,1036213.0
12-04 09:46:31,8.017,0.591,90.970,0.0,0.0,0.422,0.0,48721920.0,0.0,62.0,3193507840.0,863633408.0,8309096448.0,21252837376.0,2456648.0,1029833.0
12-04 09:46:32,7.574,0.340,91.830,0.255,0.0,0.0,0.0,204800.0,0.0,18.0,3202330624.0,863633408.0,8309100544.0,21244010496.0,2451678.0,1028838.0
12-04 09:46:33,7.369,0.171,92.459,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3212361728.0,863633408.0,8309100544.0,21233979392.0,2422263.0,1017620.0
12-04 09:46:34,6.667,0.427,92.821,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3216392192.0,863633408.0,8309100544.0,21229948928.0,2450387.0,1035849.0
12-04 09:46:35,6.650,0.597,92.583,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3223404544.0,863633408.0,8309104640.0,21222932480.0,2421864.0,1019647.0
12-04 09:46:36,8.998,0.340,90.492,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3234197504.0,863633408.0,8309104640.0,21212139520.0,2462219.0,1035408.0
12-04 09:46:37,7.420,0.590,91.821,0.0,0.0,0.169,0.0,65536.0,0.0,3.0,3236134912.0,863633408.0,8309104640.0,21210202112.0,2418473.0,1023017.0
12-04 09:46:38,8.040,0.754,90.955,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3247890432.0,863633408.0,8309108736.0,21198442496.0,2452604.0,1033472.0
12-04 09:46:39,10.403,0.252,89.010,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3263492096.0,863633408.0,8309108736.0,21182840832.0,2408632.0,1013651.0
12-04 09:46:40,9.151,0.416,90.266,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3269525504.0,863633408.0,8309108736.0,21176807424.0,2465491.0,1042203.0
12-04 09:46:41,11.612,1.086,87.051,0.0,0.0,0.251,0.0,49152.0,0.0,1.0,3278905344.0,863633408.0,8309149696.0,21167386624.0,2423287.0,1030415.0
12-04 09:46:42,1.746,0.914,97.340,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2384338944.0,863633408.0,8309063680.0,22062039040.0,364195.0,215166.0
12-04 09:46:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384334848.0,863633408.0,8309067776.0,22062039040.0,11230.0,8696.0
12-04 09:46:44,0.167,0.333,99.251,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2384433152.0,863633408.0,8309731328.0,22061277184.0,935785.0,49628.0
12-04 09:46:45,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2384203776.0,863633408.0,8312754176.0,22058483712.0,3259658.0,135946.0
12-04 09:46:46,0.584,0.250,98.915,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2384535552.0,863633408.0,8316256256.0,22054649856.0,4224947.0,176788.0
12-04 09:46:47,1.337,0.251,98.162,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2384216064.0,863633408.0,8319950848.0,22051274752.0,3997584.0,160813.0
12-04 09:46:48,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2384318464.0,863633408.0,8323768320.0,22047354880.0,4199001.0,158249.0
12-04 09:46:49,0.251,0.419,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2384691200.0,863633408.0,8327553024.0,22043197440.0,4483527.0,177368.0
12-04 09:46:50,0.419,0.335,98.994,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2384556032.0,863633408.0,8331259904.0,22039625728.0,4053949.0,169113.0
12-04 09:46:51,0.250,0.500,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2384486400.0,863633408.0,8334884864.0,22036070400.0,4073985.0,171369.0
12-04 09:46:52,0.251,0.502,99.079,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2384560128.0,863633408.0,8338698240.0,22032183296.0,4355779.0,185274.0
12-04 09:46:53,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2384658432.0,863633408.0,8342536192.0,22028247040.0,4329959.0,181085.0
12-04 09:46:54,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2385014784.0,863633408.0,8346513408.0,22023913472.0,4579951.0,193155.0
12-04 09:46:55,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385248256.0,863633408.0,8350089216.0,22020104192.0,4185502.0,170079.0
12-04 09:46:56,0.334,0.334,98.495,0.669,0.0,0.167,0.0,12288.0,0.0,2.0,2385448960.0,863633408.0,8353460224.0,22016532480.0,3763992.0,151790.0
12-04 09:46:57,0.251,0.335,99.162,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2385252352.0,863633408.0,8357593088.0,22012596224.0,4465657.0,180596.0
12-04 09:46:58,0.585,0.334,98.663,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2385158144.0,863633408.0,8361394176.0,22008889344.0,4321303.0,176959.0
12-04 09:46:59,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2385371136.0,863633408.0,8365023232.0,22005047296.0,4073436.0,188435.0
12-04 09:47:00,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385616896.0,863633408.0,8366395392.0,22003429376.0,1513998.0,57216.0
12-04 09:47:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,14.0,2384560128.0,863633408.0,8367333376.0,22003548160.0,1369341.0,66686.0
12-04 09:47:02,0.167,0.251,99.247,0.167,0.0,0.167,0.0,90112.0,0.0,8.0,2384519168.0,863633408.0,8370421760.0,22000500736.0,3159436.0,138639.0
12-04 09:47:03,0.420,0.252,99.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2384691200.0,863633408.0,8377409536.0,21993340928.0,7748758.0,220885.0
12-04 09:47:04,0.250,0.584,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2384855040.0,863633408.0,8382816256.0,21987770368.0,6246924.0,176501.0
12-04 09:47:05,0.670,0.251,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2384785408.0,863633408.0,8387203072.0,21983453184.0,4749111.0,173415.0
12-04 09:47:06,0.583,0.416,98.585,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2385207296.0,863633408.0,8391622656.0,21978611712.0,5193274.0,186941.0
12-04 09:47:07,0.251,0.251,99.163,0.251,0.0,0.084,0.0,98304.0,0.0,8.0,2385473536.0,863633408.0,8394149888.0,21975818240.0,2889235.0,125065.0
12-04 09:47:08,0.336,0.168,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2385190912.0,863633408.0,8399544320.0,21970706432.0,5824806.0,182935.0
12-04 09:47:09,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2385063936.0,863633408.0,8403464192.0,21966913536.0,4169829.0,169488.0
12-04 09:47:10,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2385309696.0,863633408.0,8406900736.0,21963231232.0,3962726.0,162743.0
12-04 09:47:11,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2385567744.0,863633408.0,8410501120.0,21959372800.0,4398078.0,176814.0
12-04 09:47:12,0.418,0.501,98.914,0.0,0.0,0.167,0.0,81920.0,0.0,8.0,2385444864.0,863633408.0,8414224384.0,21955772416.0,3908513.0,168141.0
12-04 09:47:13,0.584,0.667,98.499,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2385838080.0,863633408.0,8418037760.0,21951565824.0,4424282.0,183823.0
12-04 09:47:14,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2386292736.0,863633408.0,8421425152.0,21947723776.0,4217843.0,170220.0
12-04 09:47:15,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385752064.0,863633408.0,8425377792.0,21944311808.0,4026105.0,175597.0
12-04 09:47:16,0.502,0.502,98.829,0.0,0.0,0.167,0.0,117346304.0,0.0,146.0,2386055168.0,863633408.0,8429137920.0,21940248576.0,4394939.0,167016.0
12-04 09:47:17,0.418,0.335,98.996,0.0,0.0,0.251,0.0,126976.0,0.0,9.0,2385989632.0,863633408.0,8432807936.0,21936644096.0,4316644.0,187445.0
12-04 09:47:18,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385813504.0,863633408.0,8436531200.0,21933096960.0,4103454.0,170979.0
12-04 09:47:19,0.502,0.335,98.912,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2385502208.0,863633408.0,8440770560.0,21929168896.0,4406728.0,185779.0
12-04 09:47:20,0.417,0.583,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2386034688.0,863633408.0,8444047360.0,21925359616.0,4050084.0,164570.0
12-04 09:47:21,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2386104320.0,863633408.0,8448311296.0,21921026048.0,4540642.0,181508.0
12-04 09:47:22,0.334,0.251,99.081,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2385707008.0,863633408.0,8452009984.0,21917724672.0,4225260.0,182006.0
12-04 09:47:23,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385940480.0,863633408.0,8455983104.0,21913518080.0,4519804.0,184383.0
12-04 09:47:24,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386542592.0,863633408.0,8459063296.0,21909835776.0,3708883.0,153503.0
12-04 09:47:25,0.417,0.500,98.583,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,2386288640.0,863633408.0,8463081472.0,21906071552.0,4449433.0,171527.0
12-04 09:47:26,0.501,0.501,98.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2386010112.0,863633408.0,8467136512.0,21902295040.0,4323399.0,187731.0
12-04 09:47:27,0.335,0.335,99.078,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2385825792.0,863633408.0,8470986752.0,21898629120.0,4374914.0,182265.0
12-04 09:47:28,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2385915904.0,863633408.0,8474865664.0,21894660096.0,4423336.0,184153.0
12-04 09:47:29,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2386563072.0,863633408.0,8478019584.0,21890859008.0,3840408.0,176968.0
12-04 09:47:30,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2386710528.0,863633408.0,8481689600.0,21887041536.0,4161224.0,171230.0
12-04 09:47:31,0.251,0.419,98.994,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2386247680.0,863633408.0,8486203392.0,21882990592.0,4688073.0,193702.0
12-04 09:47:32,0.418,0.418,98.997,0.0,0.0,0.167,0.0,151552.0,0.0,11.0,2386403328.0,863633408.0,8489537536.0,21879500800.0,3972211.0,165919.0
12-04 09:47:33,0.168,0.084,99.579,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2386493440.0,863633408.0,8493367296.0,21875580928.0,4234287.0,171136.0
12-04 09:47:34,0.252,0.419,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2386886656.0,863633408.0,8497037312.0,21871517696.0,4400870.0,183128.0
12-04 09:47:35,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386644992.0,863633408.0,8501231616.0,21867565056.0,4482316.0,190707.0
12-04 09:47:36,0.167,0.501,99.249,0.0,0.0,0.083,0.0,45056.0,0.0,10.0,2387148800.0,863633408.0,8505044992.0,21863247872.0,4461056.0,197403.0
12-04 09:47:37,0.168,0.168,99.413,0.168,0.0,0.084,0.0,81920.0,0.0,6.0,2387292160.0,863633408.0,8508346368.0,21859803136.0,3754338.0,159169.0
12-04 09:47:38,0.667,0.167,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386960384.0,863633408.0,8511123456.0,21857357824.0,2932003.0,119985.0
12-04 09:47:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2387054592.0,863633408.0,8511123456.0,21857263616.0,12627.0,10038.0
12-04 09:47:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2387038208.0,863633408.0,8511139840.0,21857263616.0,335472.0,23110.0
12-04 09:47:41,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2387206144.0,863633408.0,8513306624.0,21854928896.0,2466089.0,113116.0
12-04 09:47:42,0.419,0.252,98.993,0.168,0.0,0.168,0.0,102400.0,0.0,8.0,2387177472.0,863633408.0,8519430144.0,21848834048.0,6727137.0,196809.0
12-04 09:47:43,0.168,0.336,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2387263488.0,863633408.0,8524914688.0,21843263488.0,5879741.0,169522.0
12-04 09:47:44,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2387828736.0,863633408.0,8531636224.0,21835976704.0,7941027.0,169193.0
12-04 09:47:45,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2388025344.0,863633408.0,8535560192.0,21831856128.0,4091699.0,152079.0
12-04 09:47:46,0.168,0.419,99.079,0.0,0.0,0.335,0.0,112140288.0,0.0,111.0,2387968000.0,863633408.0,8540155904.0,21827317760.0,5044625.0,157094.0
12-04 09:47:47,0.251,0.418,98.997,0.084,0.0,0.251,0.0,122880.0,0.0,12.0,2388291584.0,863633408.0,8545071104.0,21822078976.0,5440820.0,169909.0
12-04 09:47:48,0.418,0.418,98.912,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2387963904.0,863633408.0,8549351424.0,21818126336.0,4570738.0,171524.0
12-04 09:47:49,0.585,0.334,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2388217856.0,863633408.0,8553508864.0,21813714944.0,4895271.0,177191.0
12-04 09:47:50,0.251,0.502,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2388475904.0,863633408.0,8557457408.0,21809508352.0,4550586.0,180937.0
12-04 09:47:51,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2388418560.0,863633408.0,8561451008.0,21805572096.0,4204401.0,176266.0
12-04 09:47:52,0.417,0.584,98.916,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2388447232.0,863633408.0,8565121024.0,21801873408.0,4120177.0,174864.0
12-04 09:47:53,0.084,0.168,99.413,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2389057536.0,863633408.0,8568700928.0,21797683200.0,4490912.0,177899.0
12-04 09:47:54,0.584,0.334,98.664,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2388725760.0,863633408.0,8572858368.0,21793857536.0,4373120.0,179848.0
12-04 09:47:55,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2389241856.0,863633408.0,8576278528.0,21789921280.0,4107371.0,163560.0
12-04 09:47:56,0.252,0.168,99.245,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2388848640.0,863633408.0,8580370432.0,21786222592.0,4295443.0,180481.0
12-04 09:47:57,0.335,0.251,99.246,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2389020672.0,863633408.0,8584007680.0,21782413312.0,4146383.0,171384.0
12-04 09:47:58,0.419,0.419,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2389037056.0,863633408.0,8588079104.0,21778325504.0,4570499.0,183313.0
12-04 09:47:59,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2389573632.0,863633408.0,8591724544.0,21774143488.0,4459223.0,200836.0
12-04 09:48:00,0.501,0.418,98.830,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2389577728.0,863633408.0,8595451904.0,21770412032.0,4152142.0,171659.0
12-04 09:48:01,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2389549056.0,863633408.0,8599511040.0,21766381568.0,4355986.0,172961.0
12-04 09:48:02,0.167,0.335,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2389966848.0,863633408.0,8602664960.0,21762809856.0,3819549.0,149364.0
12-04 09:48:03,0.334,0.334,98.914,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2389815296.0,863633408.0,8607006720.0,21758619648.0,4620460.0,189176.0
12-04 09:48:04,0.251,0.585,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2389884928.0,863633408.0,8610889728.0,21754667008.0,4401387.0,190618.0
12-04 09:48:05,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2390396928.0,863633408.0,8614236160.0,21750808576.0,4030710.0,170233.0
12-04 09:48:06,0.666,0.416,98.419,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,2390147072.0,863633408.0,8618008576.0,21747286016.0,4073436.0,170548.0
12-04 09:48:07,0.585,0.334,98.829,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2390503424.0,863633408.0,8621858816.0,21743079424.0,4433540.0,184521.0
12-04 09:48:08,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2390495232.0,863633408.0,8625803264.0,21739143168.0,4120019.0,162479.0
12-04 09:48:09,1.003,0.334,98.496,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2390937600.0,863633408.0,8629092352.0,21735411712.0,4182263.0,188935.0
12-04 09:48:10,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2390863872.0,863633408.0,8633069568.0,21731508224.0,4363297.0,180420.0
12-04 09:48:11,0.084,0.251,99.415,0.0,0.0,0.251,0.0,40960.0,0.0,10.0,2391126016.0,863633408.0,8634458112.0,21729857536.0,1431104.0,86594.0
12-04 09:48:12,0.250,0.083,99.584,0.083,0.0,0.0,0.0,90112.0,0.0,8.0,2391121920.0,863633408.0,8634462208.0,21729857536.0,12095.0,9263.0
12-04 09:48:13,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2390941696.0,863633408.0,8635277312.0,21729222656.0,786123.0,43315.0
12-04 09:48:14,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2391048192.0,863633408.0,8638394368.0,21725999104.0,3764655.0,156234.0
12-04 09:48:15,0.336,0.336,99.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2391486464.0,863633408.0,8644034560.0,21719920640.0,6511632.0,218544.0
12-04 09:48:16,0.418,0.501,98.663,0.0,0.0,0.418,0.0,107225088.0,0.0,106.0,2390990848.0,863633408.0,8650022912.0,21714427904.0,6381054.0,193203.0
12-04 09:48:17,0.419,0.335,98.827,0.168,0.0,0.251,0.0,139264.0,0.0,11.0,2391449600.0,863633408.0,8655896576.0,21708095488.0,6748528.0,195912.0
12-04 09:48:18,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2391810048.0,863633408.0,8661028864.0,21702602752.0,5436289.0,181797.0
12-04 09:48:19,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2392154112.0,863633408.0,8665247744.0,21698039808.0,4977614.0,177564.0
12-04 09:48:20,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2392530944.0,863633408.0,8669618176.0,21693292544.0,5008227.0,174057.0
12-04 09:48:21,0.419,0.335,99.079,0.0,0.0,0.168,0.0,57344.0,0.0,1.0,2392350720.0,863633408.0,8674226176.0,21688864768.0,4842766.0,185671.0
12-04 09:48:22,0.335,0.168,99.413,0.0,0.0,0.084,0.0,98304.0,0.0,9.0,2392539136.0,863633408.0,8677974016.0,21684928512.0,4446920.0,165777.0
12-04 09:48:23,0.335,0.418,98.828,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2392723456.0,863633408.0,8682536960.0,21680181248.0,4907843.0,189659.0
12-04 09:48:24,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2392895488.0,863633408.0,8686141440.0,21676404736.0,4366689.0,170536.0
12-04 09:48:25,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2393042944.0,863633408.0,8689692672.0,21672706048.0,4045125.0,169828.0
12-04 09:48:26,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2393145344.0,863633408.0,8693432320.0,21668864000.0,4218579.0,182398.0
12-04 09:48:27,0.251,0.335,99.162,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2393276416.0,863633408.0,8697348096.0,21664817152.0,4370227.0,182214.0
12-04 09:48:28,0.583,0.417,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2393026560.0,863633408.0,8701280256.0,21661134848.0,4123026.0,166046.0
12-04 09:48:29,0.334,0.334,99.081,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2393010176.0,863633408.0,8704774144.0,21657657344.0,4085617.0,185097.0
12-04 09:48:30,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2393128960.0,863633408.0,8708939776.0,21653372928.0,4635666.0,184911.0
12-04 09:48:31,0.252,0.252,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2393296896.0,863633408.0,8712716288.0,21649428480.0,4235209.0,173472.0
12-04 09:48:32,0.251,0.335,99.162,0.0,0.0,0.251,0.0,147456.0,0.0,11.0,2393686016.0,863633408.0,8716472320.0,21645283328.0,4280231.0,183698.0
12-04 09:48:33,0.501,0.417,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2393976832.0,863633408.0,8720060416.0,21641404416.0,4323562.0,181519.0
12-04 09:48:34,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2393784320.0,863633408.0,8724205568.0,21637451776.0,4237816.0,176585.0
12-04 09:48:35,0.501,0.334,98.914,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2394165248.0,863633408.0,8727506944.0,21633769472.0,4098055.0,163680.0
12-04 09:48:36,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2393862144.0,863633408.0,8731508736.0,21630070784.0,4211748.0,169488.0
12-04 09:48:37,0.418,0.251,98.996,0.0,0.0,0.335,0.0,57344.0,0.0,3.0,2394169344.0,863633408.0,8735551488.0,21625720832.0,4567671.0,185942.0
12-04 09:48:38,0.334,0.502,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2394566656.0,863633408.0,8738963456.0,21621911552.0,4057819.0,162683.0
12-04 09:48:39,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2394255360.0,863633408.0,8743067648.0,21618118656.0,4320888.0,170471.0
12-04 09:48:40,0.168,0.335,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2394632192.0,863633408.0,8746676224.0,21614133248.0,4440206.0,178433.0
12-04 09:48:41,0.334,0.417,98.748,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2394296320.0,863633408.0,8750534656.0,21610610688.0,4023794.0,156302.0
12-04 09:48:42,0.334,0.251,99.248,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2394394624.0,863633408.0,8754085888.0,21606961152.0,4179725.0,154430.0
12-04 09:48:43,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2394898432.0,863633408.0,8757616640.0,21602926592.0,4097150.0,160996.0
12-04 09:48:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394759168.0,863633408.0,8757784576.0,21602897920.0,10370.0,7145.0
12-04 09:48:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394755072.0,863633408.0,8757788672.0,21602897920.0,304254.0,24786.0
12-04 09:48:46,0.335,0.167,99.163,0.0,0.0,0.335,0.0,113426432.0,0.0,124.0,2394738688.0,863633408.0,8762392576.0,21598310400.0,4819935.0,132331.0
12-04 09:48:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,126976.0,0.0,11.0,2394849280.0,863633408.0,8762408960.0,21598183424.0,10525.0,7881.0
12-04 09:48:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394845184.0,863633408.0,8762413056.0,21598183424.0,12595.0,7473.0
12-04 09:48:49,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2394845184.0,863633408.0,8762413056.0,21598183424.0,11064.0,7698.0
12-04 09:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394845184.0,863633408.0,8762413056.0,21598183424.0,9254.0,6780.0
12-04 09:48:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,1.0,2394841088.0,863633408.0,8762417152.0,21598183424.0,10301.0,6974.0
12-04 09:48:52,0.0,0.167,99.666,0.167,0.0,0.0,0.0,114688.0,0.0,9.0,2394841088.0,863633408.0,8762417152.0,21598183424.0,11877.0,11356.0
12-04 09:48:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394841088.0,863633408.0,8762417152.0,21598183424.0,10569.0,9248.0
12-04 09:48:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394836992.0,863633408.0,8762421248.0,21598183424.0,9455.0,6011.0
12-04 09:48:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394836992.0,863633408.0,8762421248.0,21598183424.0,8809.0,4955.0
12-04 09:48:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394836992.0,863633408.0,8762421248.0,21598183424.0,12870.0,8870.0
12-04 09:48:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2394832896.0,863633408.0,8762425344.0,21598183424.0,10571.0,7774.0
12-04 09:48:58,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2394734592.0,863633408.0,8762429440.0,21598277632.0,10315.0,7283.0
12-04 09:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394701824.0,863633408.0,8762429440.0,21598310400.0,29424.0,26351.0
12-04 09:49:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394697728.0,863633408.0,8762433536.0,21598310400.0,9956.0,8073.0
12-04 09:49:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394697728.0,863633408.0,8762433536.0,21598310400.0,13007.0,9246.0
12-04 09:49:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2394693632.0,863633408.0,8762437632.0,21598310400.0,11846.0,8818.0
12-04 09:49:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394820608.0,863633408.0,8762437632.0,21598183424.0,10099.0,5675.0
12-04 09:49:04,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2394820608.0,863633408.0,8762437632.0,21598183424.0,8984.0,4791.0
12-04 09:49:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394816512.0,863633408.0,8762441728.0,21598183424.0,10286.0,7541.0
12-04 09:49:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394816512.0,863633408.0,8762441728.0,21598183424.0,12604.0,9258.0
12-04 09:49:07,0.0,0.250,99.667,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2394812416.0,863633408.0,8762445824.0,21598183424.0,12366.0,11384.0
12-04 09:49:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394812416.0,863633408.0,8762445824.0,21598183424.0,13701.0,10790.0
12-04 09:49:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394935296.0,863633408.0,8762449920.0,21598056448.0,9375.0,6239.0
12-04 09:49:10,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2394935296.0,863633408.0,8762449920.0,21598056448.0,9663.0,6315.0
12-04 09:49:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394935296.0,863633408.0,8762449920.0,21598056448.0,28002.0,23281.0
12-04 09:49:12,2.506,0.668,96.825,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2402922496.0,863633408.0,8762511360.0,21590007808.0,17140.0,11959.0
12-04 09:49:13,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407989248.0,863633408.0,8762441728.0,21585010688.0,35592.0,30325.0
12-04 09:49:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407989248.0,863633408.0,8762441728.0,21585010688.0,12563.0,9136.0
12-04 09:49:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407985152.0,863633408.0,8762445824.0,21585010688.0,14196.0,12554.0
12-04 09:49:16,0.083,0.083,99.667,0.083,0.0,0.083,0.0,3354624.0,0.0,9.0,2407985152.0,863633408.0,8762445824.0,21585010688.0,9319.0,6799.0
12-04 09:49:17,0.083,0.167,99.667,0.083,0.0,0.0,0.0,90112.0,0.0,5.0,2407981056.0,863633408.0,8762449920.0,21585010688.0,11762.0,8360.0
12-04 09:49:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2408378368.0,863633408.0,8762449920.0,21584613376.0,28711.0,24825.0
12-04 09:49:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2408361984.0,863633408.0,8762449920.0,21584629760.0,10936.0,6874.0
12-04 09:49:20,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2408239104.0,863633408.0,8763334656.0,21583867904.0,1262405.0,58423.0
12-04 09:49:21,0.418,0.251,99.164,0.0,0.0,0.167,0.0,40960.0,0.0,9.0,2408296448.0,863633408.0,8766959616.0,21580185600.0,3822910.0,156643.0
12-04 09:49:22,0.336,0.252,99.161,0.084,0.0,0.168,0.0,94208.0,0.0,8.0,2408316928.0,863633408.0,8770637824.0,21576486912.0,4030317.0,160936.0
12-04 09:49:23,6.397,1.515,91.835,0.084,0.0,0.168,0.0,0.0,0.0,0.0,2489262080.0,863633408.0,8774131712.0,21492047872.0,4584363.0,437786.0
12-04 09:49:24,5.462,0.840,93.529,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2526994432.0,863633408.0,8778141696.0,21450305536.0,4753733.0,434259.0
12-04 09:49:25,3.099,0.921,95.645,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2550771712.0,863633408.0,8781758464.0,21422911488.0,4309902.0,355281.0
12-04 09:49:26,21.357,0.921,77.387,0.0,0.0,0.335,0.0,57344.0,0.0,1.0,2781958144.0,863633408.0,8785620992.0,21187862528.0,4582201.0,274751.0
12-04 09:49:27,33.472,0.417,65.776,0.167,0.0,0.167,0.0,135168.0,0.0,9.0,2826825728.0,863633408.0,8788303872.0,21140312064.0,2661467.0,121982.0
12-04 09:49:28,5.383,0.421,94.113,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2818433024.0,863633408.0,8790941696.0,21146066944.0,3442282.0,246100.0
12-04 09:49:29,1.338,0.334,98.077,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2819788800.0,863633408.0,8794664960.0,21140987904.0,4501875.0,310795.0
12-04 09:49:30,1.679,0.336,97.901,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2826653696.0,863633408.0,8800419840.0,21128368128.0,6500371.0,322040.0
12-04 09:49:31,1.586,0.584,97.579,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2839916544.0,863633408.0,8805044224.0,21110480896.0,5556157.0,327178.0
12-04 09:49:32,1.585,0.500,97.748,0.0,0.0,0.167,0.0,176128.0,0.0,17.0,2849902592.0,863633408.0,8809533440.0,21096005632.0,4782228.0,276655.0
12-04 09:49:33,1.007,0.336,98.238,0.252,0.0,0.168,0.0,16384.0,0.0,2.0,2865364992.0,863633408.0,8813674496.0,21076402176.0,4970217.0,279598.0
12-04 09:49:34,1.174,0.168,98.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2865917952.0,863633408.0,8817405952.0,21072117760.0,4549498.0,283459.0
12-04 09:49:35,1.506,0.335,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2868924416.0,863633408.0,8821981184.0,21064536064.0,5142997.0,306915.0
12-04 09:49:36,2.510,0.418,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2746392576.0,863633408.0,8825724928.0,21183324160.0,4982789.0,309450.0
12-04 09:49:37,2.335,0.417,96.997,0.0,0.0,0.250,0.0,53248.0,0.0,3.0,2747174912.0,863633408.0,8829984768.0,21178281984.0,4461116.0,309539.0
12-04 09:49:38,1.760,0.251,97.737,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2749313024.0,863633408.0,8833892352.0,21172236288.0,4796833.0,302288.0
12-04 09:49:39,1.339,0.251,98.243,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2755842048.0,863633408.0,8838213632.0,21161385984.0,5171426.0,300778.0
12-04 09:49:40,1.176,0.252,98.403,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2757136384.0,863633408.0,8842268672.0,21156036608.0,4631722.0,311143.0
12-04 09:49:41,1.341,0.251,98.240,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2758111232.0,863633408.0,8846053376.0,21151277056.0,4795883.0,300552.0
12-04 09:49:42,1.254,0.418,98.161,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2760425472.0,863633408.0,8850296832.0,21144719360.0,4825435.0,285531.0
12-04 09:49:43,1.756,0.334,97.575,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2768564224.0,863633408.0,8854061056.0,21132816384.0,4666122.0,314044.0
12-04 09:49:44,2.256,0.501,97.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2775724032.0,863633408.0,8857939968.0,21121777664.0,4650881.0,302300.0
12-04 09:49:45,1.505,0.167,98.161,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2782437376.0,863633408.0,8862171136.0,21110833152.0,4949417.0,290409.0
12-04 09:49:46,1.504,0.251,98.079,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2783780864.0,863633408.0,8866160640.0,21105500160.0,4642441.0,291933.0
12-04 09:49:47,1.005,0.335,98.492,0.0,0.0,0.168,0.0,94208.0,0.0,6.0,2784501760.0,863633408.0,8870313984.0,21100625920.0,4707558.0,297757.0
12-04 09:49:48,1.090,0.251,98.407,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2785677312.0,863633408.0,8874311680.0,21095452672.0,4943702.0,300304.0
12-04 09:49:49,1.338,0.502,97.910,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2787516416.0,863633408.0,8878362624.0,21089562624.0,4879460.0,301716.0
12-04 09:49:50,2.082,0.333,97.419,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2789462016.0,863633408.0,8881979392.0,21084000256.0,4341108.0,278903.0
12-04 09:49:51,1.171,0.502,98.161,0.0,0.0,0.167,0.0,120385536.0,0.0,120.0,2791174144.0,863633408.0,8886124544.0,21078142976.0,4705313.0,302412.0
12-04 09:49:52,1.009,0.252,98.570,0.0,0.0,0.168,0.0,1937408.0,0.0,13.0,2799460352.0,863633408.0,8890249216.0,21065732096.0,5204459.0,313337.0
12-04 09:49:53,1.251,0.167,98.082,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,2805915648.0,863633408.0,8894095360.0,21055430656.0,4542215.0,291608.0
12-04 09:49:54,1.003,0.084,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2809040896.0,863633408.0,8895160320.0,21051240448.0,1190214.0,169271.0
12-04 09:49:55,0.751,0.250,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2817683456.0,863633408.0,8895160320.0,21042597888.0,270210.0,118196.0
12-04 09:49:56,1.084,0.334,98.415,0.0,0.0,0.167,0.0,45056.0,0.0,10.0,2822594560.0,863633408.0,8896978944.0,21035868160.0,2086229.0,181877.0
12-04 09:49:57,1.587,0.418,97.744,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2824036352.0,863633408.0,8899903488.0,21031501824.0,3796897.0,277916.0
12-04 09:49:58,1.759,0.168,97.571,0.251,0.0,0.251,0.0,32768.0,0.0,3.0,2825367552.0,863633408.0,8906334208.0,21023739904.0,7208137.0,331063.0
12-04 09:49:59,1.340,0.586,97.822,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2826305536.0,863633408.0,8912220160.0,21016915968.0,7097558.0,339552.0
12-04 09:50:00,1.008,0.252,98.487,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2826178560.0,863633408.0,8917569536.0,21011693568.0,6026342.0,317043.0
12-04 09:50:01,0.922,0.251,98.491,0.0,0.0,0.335,0.0,53248.0,0.0,1.0,2827075584.0,863633408.0,8922791936.0,21005574144.0,6113139.0,287936.0
12-04 09:50:02,1.678,0.252,97.987,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2828333056.0,863633408.0,8927977472.0,20999131136.0,6036667.0,297664.0
12-04 09:50:03,1.511,0.420,97.649,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,2828615680.0,863633408.0,8933093376.0,20993732608.0,5821997.0,349260.0
12-04 09:50:04,0.838,0.503,98.491,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2828763136.0,863633408.0,8937533440.0,20989145088.0,5137574.0,280131.0
12-04 09:50:05,1.669,0.250,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2829422592.0,863633408.0,8941477888.0,20984541184.0,5115001.0,303301.0
12-04 09:50:06,1.085,0.835,97.663,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2829856768.0,863633408.0,8945987584.0,20979597312.0,5051474.0,333198.0
12-04 09:50:07,1.928,0.335,97.569,0.0,0.0,0.168,0.0,90112.0,0.0,10.0,2831814656.0,863633408.0,8950444032.0,20973182976.0,4864695.0,293617.0
12-04 09:50:08,1.339,0.251,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2832564224.0,863633408.0,8954470400.0,20968407040.0,4941789.0,297439.0
12-04 09:50:09,1.747,0.582,97.338,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2834145280.0,863633408.0,8958111744.0,20963184640.0,4390901.0,322828.0
12-04 09:50:10,1.587,0.334,97.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2836000768.0,863633408.0,8962224128.0,20957216768.0,4975039.0,304198.0
12-04 09:50:11,1.334,0.500,97.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2841075712.0,863633408.0,8966307840.0,20948058112.0,5042228.0,292391.0
12-04 09:50:12,1.590,0.586,97.741,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2847723520.0,863633408.0,8970579968.0,20937138176.0,4819459.0,306455.0
12-04 09:50:13,1.589,0.502,97.742,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2857549824.0,863633408.0,8974262272.0,20923629568.0,4664055.0,295773.0
12-04 09:50:14,1.508,0.335,97.822,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2862788608.0,863633408.0,8978620416.0,20914032640.0,4821830.0,297997.0
12-04 09:50:15,1.173,0.251,98.074,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2868146176.0,863633408.0,8982323200.0,20904972288.0,4782107.0,300916.0
12-04 09:50:16,1.340,0.335,98.074,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2872119296.0,863633408.0,8986349568.0,20896972800.0,4635138.0,291044.0
12-04 09:50:17,1.336,0.417,97.997,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2877427712.0,863633408.0,8990392320.0,20887621632.0,4861790.0,298147.0
12-04 09:50:18,1.501,0.751,97.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2886160384.0,863633408.0,8994365440.0,20874915840.0,4865455.0,318914.0
12-04 09:50:19,1.258,0.336,97.987,0.084,0.0,0.336,0.0,16384.0,0.0,2.0,2894725120.0,863633408.0,8998809600.0,20861906944.0,4922757.0,299002.0
12-04 09:50:20,1.339,0.502,97.908,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2899800064.0,863633408.0,9002921984.0,20852719616.0,4631803.0,291132.0
12-04 09:50:21,1.675,0.335,97.822,0.0,0.0,0.168,0.0,104255488.0,0.0,102.0,2904489984.0,863633408.0,9006739456.0,20844212224.0,4835815.0,295624.0
12-04 09:50:22,1.585,0.417,97.581,0.0,0.0,0.417,0.0,16134144.0,0.0,26.0,2905546752.0,863633408.0,9011159040.0,20838735872.0,4794342.0,293905.0
12-04 09:50:23,1.172,0.418,98.159,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2905735168.0,863633408.0,9014558720.0,20835147776.0,4266324.0,270352.0
12-04 09:50:24,0.922,0.503,98.072,0.168,0.0,0.335,0.0,28672.0,0.0,3.0,2906247168.0,863633408.0,9019109376.0,20830085120.0,5461816.0,317426.0
12-04 09:50:25,1.253,0.167,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2906288128.0,863633408.0,9019957248.0,20829196288.0,1053806.0,152332.0
12-04 09:50:26,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2906537984.0,863633408.0,9019961344.0,20828942336.0,238874.0,133565.0
12-04 09:50:27,0.921,0.167,98.828,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2906808320.0,863633408.0,9020452864.0,20828180480.0,985284.0,142291.0
12-04 09:50:28,0.753,0.334,98.662,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2906968064.0,863633408.0,9024000000.0,20824473600.0,4015527.0,226808.0
12-04 09:50:29,2.002,0.667,96.997,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2907029504.0,863633408.0,9029533696.0,20818878464.0,6236081.0,352937.0
12-04 09:50:30,1.672,0.334,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2907734016.0,863633408.0,9036091392.0,20811616256.0,7858413.0,304788.0
12-04 09:50:31,0.671,0.252,98.993,0.0,0.0,0.084,0.0,98304.0,0.0,11.0,2909245440.0,863633408.0,9040818176.0,20805378048.0,5045742.0,237890.0
12-04 09:50:32,1.090,0.251,98.491,0.0,0.0,0.168,0.0,176128.0,0.0,13.0,2909696000.0,863633408.0,9047527424.0,20798218240.0,7856382.0,311665.0
12-04 09:50:33,1.256,0.335,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2909773824.0,863633408.0,9052164096.0,20793503744.0,5240544.0,299950.0
12-04 09:50:34,1.084,0.500,97.998,0.167,0.0,0.250,0.0,32768.0,0.0,3.0,2909966336.0,863633408.0,9056731136.0,20788744192.0,5370810.0,273045.0
12-04 09:50:35,1.002,0.501,98.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2910097408.0,863633408.0,9061576704.0,20783767552.0,5721102.0,240905.0
12-04 09:50:36,0.752,0.334,98.580,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2910420992.0,863633408.0,9065951232.0,20779069440.0,5056412.0,188349.0
12-04 09:50:37,0.584,0.668,98.497,0.0,0.0,0.250,0.0,57344.0,0.0,3.0,2910396416.0,863633408.0,9070309376.0,20774735872.0,4764146.0,201576.0
12-04 09:50:38,0.918,0.417,98.414,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2911264768.0,863633408.0,9074434048.0,20769742848.0,4886923.0,204041.0
12-04 09:50:39,0.419,0.587,98.743,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2910883840.0,863633408.0,9079234560.0,20765323264.0,4956020.0,208643.0
12-04 09:50:40,0.915,0.666,98.170,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2911002624.0,863633408.0,9083322368.0,20761116672.0,4662775.0,207553.0
12-04 09:50:41,3.610,0.336,95.886,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2914627584.0,863633408.0,9086984192.0,20753829888.0,4975000.0,321326.0
12-04 09:50:42,9.362,0.255,90.128,0.0,0.0,0.255,0.0,90112.0,0.0,10.0,2923839488.0,863633408.0,9090183168.0,20741419008.0,5721645.0,1026668.0
12-04 09:50:43,7.798,0.514,91.431,0.0,0.0,0.257,0.0,0.0,0.0,0.0,2938626048.0,863633408.0,9093500928.0,20723314688.0,6584121.0,1045012.0
12-04 09:50:44,8.696,0.341,90.793,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2949410816.0,863633408.0,9097191424.0,20708839424.0,6324855.0,1032472.0
12-04 09:50:45,7.679,0.597,91.297,0.171,0.0,0.256,0.0,16384.0,0.0,2.0,2960424960.0,863633408.0,9101451264.0,20693565440.0,6963057.0,1021732.0
12-04 09:50:46,8.120,0.427,91.111,0.0,0.0,0.342,0.0,16384.0,0.0,2.0,2962432000.0,863633408.0,9105645568.0,20687364096.0,7077374.0,1083248.0
12-04 09:50:47,7.679,0.341,91.212,0.0,0.0,0.768,0.0,77824.0,0.0,5.0,2962935808.0,863633408.0,9108533248.0,20683972608.0,6031472.0,1044676.0
12-04 09:50:48,7.449,0.599,91.610,0.0,0.0,0.342,0.0,0.0,0.0,0.0,2965094400.0,863633408.0,9112965120.0,20677382144.0,6594951.0,1048095.0
12-04 09:50:49,8.065,0.424,91.087,0.0,0.0,0.424,0.0,0.0,0.0,0.0,2973118464.0,863633408.0,9117556736.0,20664766464.0,7710829.0,1084868.0
12-04 09:50:50,8.205,0.427,88.034,3.162,0.0,0.171,0.0,113373184.0,0.0,118.0,2993565696.0,863633408.0,9120903168.0,20640972800.0,6201032.0,1074670.0
12-04 09:50:51,6.394,0.512,92.839,0.085,0.0,0.171,0.0,12288.0,0.0,2.0,3003326464.0,863633408.0,9123229696.0,20628885504.0,4793976.0,974112.0
12-04 09:50:52,7.319,0.426,92.0,0.0,0.0,0.255,0.0,45056.0,0.0,3.0,3011665920.0,863633408.0,9123270656.0,20620505088.0,2363892.0,903201.0
12-04 09:50:53,7.027,0.257,92.459,0.0,0.0,0.257,0.0,0.0,0.0,0.0,3017916416.0,863633408.0,9125011456.0,20612513792.0,5072863.0,1019645.0
12-04 09:50:54,8.411,0.595,90.824,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3027632128.0,863633408.0,9129021440.0,20598788096.0,6879678.0,1076574.0
12-04 09:50:55,7.277,0.428,91.610,0.0,0.0,0.685,0.0,0.0,0.0,0.0,3032428544.0,863633408.0,9136631808.0,20586381312.0,11084114.0,1143335.0
12-04 09:50:56,7.660,0.511,91.404,0.0,0.0,0.426,0.0,0.0,0.0,0.0,3039449088.0,863633408.0,9140666368.0,20575326208.0,6568033.0,1073569.0
12-04 09:50:57,7.816,0.340,91.249,0.085,0.0,0.510,0.0,90112.0,0.0,8.0,3044302848.0,863633408.0,9146847232.0,20564291584.0,8912677.0,1091611.0
12-04 09:50:58,7.064,0.681,92.085,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3047710720.0,863633408.0,9148575744.0,20559155200.0,3861845.0,973180.0
12-04 09:50:59,8.312,0.339,91.179,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3055087616.0,863633408.0,9149485056.0,20550868992.0,3568566.0,983518.0
12-04 09:51:00,6.814,0.426,92.334,0.0,0.0,0.426,0.0,0.0,0.0,0.0,3068497920.0,863633408.0,9151721472.0,20535222272.0,4794171.0,1018387.0
12-04 09:51:01,8.078,0.340,91.241,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3076685824.0,863633408.0,9153286144.0,20525469696.0,4543937.0,1014273.0
12-04 09:51:02,7.411,0.511,91.567,0.0,0.0,0.511,0.0,69632.0,0.0,5.0,3089244160.0,863633408.0,9157586944.0,20508610560.0,7213231.0,1106050.0
12-04 09:51:03,7.265,0.342,91.709,0.171,0.0,0.513,0.0,24576.0,0.0,2.0,3094560768.0,863633408.0,9164869632.0,20496011264.0,10051762.0,1130744.0
12-04 09:51:04,7.634,0.424,91.518,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3101372416.0,863633408.0,9169215488.0,20484853760.0,7153775.0,1062526.0
12-04 09:51:05,7.319,0.426,91.745,0.0,0.0,0.511,0.0,0.0,0.0,0.0,3103559680.0,863633408.0,9175117824.0,20476764160.0,9252250.0,1120143.0
12-04 09:51:06,7.496,0.596,91.567,0.0,0.0,0.341,0.0,102400.0,0.0,12.0,3113025536.0,863633408.0,9180164096.0,20462252032.0,7736983.0,1079492.0
12-04 09:51:07,7.758,0.256,91.645,0.0,0.0,0.341,0.0,94208.0,0.0,7.0,3121573888.0,863633408.0,9183936512.0,20449931264.0,7029372.0,1084204.0
12-04 09:51:08,6.598,0.600,92.459,0.0,0.0,0.343,0.0,0.0,0.0,0.0,3129315328.0,863633408.0,9189912576.0,20436213760.0,8629998.0,1247546.0
12-04 09:51:09,8.234,0.509,90.662,0.170,0.0,0.424,0.0,28672.0,0.0,3.0,3137228800.0,863633408.0,9193873408.0,20424339456.0,7115741.0,1098246.0
12-04 09:51:10,6.287,0.680,92.693,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3143913472.0,863633408.0,9198649344.0,20412878848.0,7656935.0,1096150.0
12-04 09:51:11,7.325,0.681,91.652,0.0,0.0,0.341,0.0,0.0,0.0,0.0,3150143488.0,863633408.0,9203601408.0,20401696768.0,8146282.0,1127125.0
12-04 09:51:12,7.647,0.680,91.334,0.0,0.0,0.340,0.0,65536.0,0.0,5.0,3155513344.0,863633408.0,9208315904.0,20391612416.0,7438572.0,1098578.0
12-04 09:51:13,7.489,0.596,91.574,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3165937664.0,863633408.0,9211338752.0,20378165248.0,6463209.0,1058595.0
12-04 09:51:14,6.587,0.513,92.387,0.0,0.0,0.513,0.0,0.0,0.0,0.0,3174244352.0,863633408.0,9217396736.0,20363800576.0,7909686.0,1102731.0
12-04 09:51:15,7.771,0.256,91.460,0.171,0.0,0.342,0.0,12288.0,0.0,2.0,3184369664.0,863633408.0,9220308992.0,20350763008.0,6084783.0,1067546.0
12-04 09:51:16,6.917,0.427,92.314,0.0,0.0,0.342,0.0,20480.0,0.0,1.0,3195822080.0,863633408.0,9224486912.0,20335132672.0,7314497.0,1088001.0
12-04 09:51:17,7.458,0.508,91.695,0.0,0.0,0.339,0.0,106496.0,0.0,11.0,3201732608.0,863633408.0,9228713984.0,20324995072.0,7087760.0,1088400.0
12-04 09:51:18,7.046,0.764,91.511,0.0,0.0,0.679,0.0,0.0,0.0,0.0,3215499264.0,863633408.0,9232326656.0,20307615744.0,6492346.0,1071575.0
12-04 09:51:19,7.009,0.513,92.137,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3224154112.0,863633408.0,9237000192.0,20294287360.0,7133520.0,1096891.0
12-04 09:51:20,7.823,0.425,91.241,0.0,0.0,0.510,0.0,0.0,0.0,0.0,3232280576.0,863633408.0,9241624576.0,20281536512.0,7662794.0,1077303.0
12-04 09:51:21,6.809,0.255,92.596,0.085,0.0,0.255,0.0,74604544.0,0.0,77.0,3235999744.0,863633408.0,9243680768.0,20275761152.0,4297767.0,974956.0
12-04 09:51:22,7.161,0.171,90.537,1.790,0.0,0.341,0.0,51056640.0,0.0,55.0,3248848896.0,863633408.0,9243680768.0,20262912000.0,2361288.0,907363.0
12-04 09:51:23,7.562,0.425,91.929,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3258593280.0,863633408.0,9243680768.0,20253167616.0,2369141.0,913793.0
12-04 09:51:24,5.872,0.426,93.532,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3263668224.0,863633408.0,9243684864.0,20248088576.0,2364807.0,907623.0
12-04 09:51:25,5.988,0.171,93.499,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3273732096.0,863633408.0,9243684864.0,20238024704.0,2365707.0,915956.0
12-04 09:51:26,8.581,0.425,90.824,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3282079744.0,863633408.0,9243684864.0,20229677056.0,2341754.0,901563.0
12-04 09:51:27,6.435,0.339,92.803,0.169,0.0,0.254,0.0,61440.0,0.0,5.0,3284393984.0,863633408.0,9243688960.0,20227358720.0,2395515.0,919120.0
12-04 09:51:28,5.670,0.430,93.643,0.0,0.0,0.258,0.0,0.0,0.0,0.0,3287658496.0,863633408.0,9243693056.0,20224090112.0,2353482.0,905182.0
12-04 09:51:29,8.319,0.424,91.171,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3296419840.0,863633408.0,9243693056.0,20215328768.0,2387432.0,929331.0
12-04 09:51:30,6.638,0.340,92.766,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3301240832.0,863633408.0,9243697152.0,20210503680.0,2369393.0,907405.0
12-04 09:51:31,6.832,0.171,92.912,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3308797952.0,863633408.0,9243697152.0,20202946560.0,2368319.0,911434.0
12-04 09:51:32,5.968,0.426,93.436,0.0,0.0,0.171,0.0,147456.0,0.0,11.0,3319148544.0,863633408.0,9243693056.0,20192600064.0,2364897.0,912643.0
12-04 09:51:33,7.259,0.427,92.058,0.085,0.0,0.171,0.0,12288.0,0.0,2.0,3327651840.0,863633408.0,9243697152.0,20184092672.0,2363560.0,914369.0
12-04 09:51:34,7.673,0.337,91.737,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3335364608.0,863633408.0,9243697152.0,20176379904.0,2363582.0,905565.0
12-04 09:51:35,6.128,0.255,93.447,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3343683584.0,863633408.0,9243697152.0,20168060928.0,2370294.0,914718.0
12-04 09:51:36,6.014,0.172,93.643,0.0,0.0,0.172,0.0,49152.0,0.0,1.0,3352535040.0,863633408.0,9243701248.0,20159205376.0,2357587.0,906416.0
12-04 09:51:37,8.284,0.338,91.040,0.0,0.0,0.338,0.0,77824.0,0.0,4.0,3361796096.0,863633408.0,9243701248.0,20149944320.0,2369895.0,912788.0
12-04 09:51:38,7.319,0.255,92.340,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3368329216.0,863633408.0,9243701248.0,20143411200.0,2353588.0,907446.0
12-04 09:51:39,5.475,0.342,93.841,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,3372593152.0,863633408.0,9243705344.0,20139143168.0,2378839.0,918522.0
12-04 09:51:40,7.313,0.340,92.177,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3381039104.0,863633408.0,9243705344.0,20130697216.0,2368823.0,908680.0
12-04 09:51:41,7.614,0.338,91.794,0.0,0.0,0.254,0.0,49152.0,0.0,11.0,3391287296.0,863633408.0,9243709440.0,20120444928.0,2122766.0,834397.0
12-04 09:51:42,0.584,0.167,99.249,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,3393777664.0,863633408.0,9243709440.0,20117954560.0,54386.0,267644.0
12-04 09:51:43,0.334,0.084,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3393712128.0,863633408.0,9243709440.0,20118020096.0,44283.0,69640.0
12-04 09:51:44,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3393708032.0,863633408.0,9243713536.0,20118020096.0,46798.0,72486.0
12-04 09:51:45,0.584,0.167,99.083,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3393708032.0,863633408.0,9243713536.0,20118020096.0,46273.0,73079.0
12-04 09:51:46,0.583,0.333,99.084,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3393691648.0,863633408.0,9243713536.0,20118036480.0,46284.0,71817.0
12-04 09:51:47,0.667,0.167,99.167,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3393687552.0,863633408.0,9243717632.0,20118036480.0,43474.0,69494.0
12-04 09:51:48,10.456,0.415,89.129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3406159872.0,863633408.0,9243721728.0,20105560064.0,2294484.0,868690.0
12-04 09:51:49,11.093,0.497,88.245,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3378413568.0,863633408.0,9243721728.0,20133306368.0,2654810.0,1011358.0
12-04 09:51:50,11.964,0.330,87.541,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3283509248.0,863633408.0,9243725824.0,20228206592.0,2701694.0,1010569.0
12-04 09:51:51,10.880,0.415,88.455,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3268861952.0,863633408.0,9243725824.0,20242853888.0,2664958.0,1005649.0
12-04 09:51:52,10.158,0.666,89.009,0.0,0.0,0.167,0.0,81920.0,0.0,9.0,3274170368.0,863633408.0,9243729920.0,20237541376.0,2666452.0,1014920.0
12-04 09:51:53,10.042,0.335,89.372,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3204878336.0,863633408.0,9243729920.0,20306833408.0,2687364.0,1005010.0
12-04 09:51:54,10.342,0.417,89.074,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3058823168.0,863633408.0,9243729920.0,20452888576.0,2658373.0,1006193.0
12-04 09:51:55,11.658,0.657,87.356,0.0,0.0,0.328,0.0,0.0,0.0,0.0,3049328640.0,863633408.0,9243734016.0,20462379008.0,2679956.0,1012308.0
12-04 09:51:56,11.736,0.413,87.686,0.0,0.0,0.165,0.0,12288.0,0.0,3.0,3046825984.0,863633408.0,9243734016.0,20464881664.0,2713166.0,1028054.0
12-04 09:51:57,11.277,0.498,87.977,0.166,0.0,0.083,0.0,73728.0,0.0,7.0,3041701888.0,863633408.0,9243734016.0,20470005760.0,2647989.0,1001989.0
12-04 09:51:58,11.175,0.497,88.162,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3040460800.0,863633408.0,9243742208.0,20471238656.0,2687163.0,1018814.0
12-04 09:51:59,11.047,0.415,88.455,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3042590720.0,863633408.0,9243742208.0,20469108736.0,2691268.0,1035209.0
12-04 09:52:00,10.871,0.581,88.299,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3046809600.0,863633408.0,9243746304.0,20464885760.0,2683090.0,1012571.0
12-04 09:52:01,10.973,0.333,88.529,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3051229184.0,863633408.0,9243746304.0,20460466176.0,2664603.0,1009169.0
12-04 09:52:02,11.111,0.415,88.226,0.0,0.0,0.249,0.0,61440.0,0.0,5.0,3053776896.0,863633408.0,9243746304.0,20457918464.0,2675161.0,1023875.0
12-04 09:52:03,11.111,0.418,88.053,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,3057582080.0,863633408.0,9243750400.0,20454109184.0,2678374.0,1012503.0
12-04 09:52:04,12.026,0.165,87.644,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3069550592.0,863633408.0,9243750400.0,20442140672.0,2667865.0,1012707.0
12-04 09:52:05,11.716,0.660,87.624,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3081875456.0,863633408.0,9243750400.0,20429815808.0,2668461.0,1026544.0
12-04 09:52:06,12.116,0.332,87.220,0.0,0.0,0.332,0.0,49152.0,0.0,1.0,3094228992.0,863633408.0,9243754496.0,20417458176.0,2692837.0,1015561.0
12-04 09:52:07,10.844,0.828,88.079,0.0,0.0,0.248,0.0,77824.0,0.0,6.0,3101528064.0,863633408.0,9243754496.0,20410159104.0,2664756.0,1020250.0
12-04 09:52:08,11.974,0.330,87.531,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3110285312.0,863633408.0,9243758592.0,20401397760.0,2669704.0,1027744.0
12-04 09:52:09,11.213,0.581,88.040,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3120156672.0,863633408.0,9243758592.0,20391526400.0,2681568.0,1017015.0
12-04 09:52:10,10.853,0.497,88.484,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3128602624.0,863633408.0,9243758592.0,20383080448.0,2657477.0,1023746.0
12-04 09:52:11,11.561,0.413,87.696,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3136311296.0,863633408.0,9243762688.0,20375367680.0,2657949.0,1026354.0
12-04 09:52:12,11.286,0.332,88.216,0.0,0.0,0.166,0.0,73728.0,0.0,7.0,3148255232.0,863633408.0,9243762688.0,20363423744.0,2693639.0,1038634.0
12-04 09:52:13,10.842,0.667,88.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3157659648.0,863633408.0,9243762688.0,20354019328.0,2681284.0,1030043.0
12-04 09:52:14,11.304,0.495,88.036,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3164131328.0,863633408.0,9243766784.0,20347543552.0,2668074.0,1036011.0
12-04 09:52:15,11.970,0.166,87.365,0.166,0.0,0.333,0.0,24576.0,0.0,2.0,3168829440.0,863633408.0,9243766784.0,20342845440.0,2676175.0,1037475.0
12-04 09:52:16,10.705,0.664,88.465,0.0,0.0,0.166,0.0,45056.0,0.0,11.0,3179810816.0,863633408.0,9243770880.0,20331859968.0,2680945.0,1032786.0
12-04 09:52:17,11.510,0.334,87.990,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,3191967744.0,863633408.0,9243770880.0,20319703040.0,2640744.0,1024924.0
12-04 09:52:18,10.667,0.417,88.583,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3196428288.0,863633408.0,9243770880.0,20315242496.0,2689740.0,1044392.0
12-04 09:52:19,9.933,0.584,89.399,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3204595712.0,863633408.0,9243774976.0,20307070976.0,2685952.0,1029881.0
12-04 09:52:20,12.604,0.332,86.733,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,3219263488.0,863633408.0,9243774976.0,20292403200.0,2662854.0,1038049.0
12-04 09:52:21,11.203,0.498,88.133,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3225612288.0,863633408.0,9243774976.0,20286054400.0,2667819.0,1053067.0
12-04 09:52:22,10.150,0.416,89.185,0.0,0.0,0.250,0.0,61440.0,0.0,5.0,3235000320.0,863633408.0,9243779072.0,20276662272.0,2691088.0,1038385.0
12-04 09:52:23,11.828,0.496,87.262,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3249319936.0,863633408.0,9243779072.0,20262342656.0,2667236.0,1037239.0
12-04 09:52:24,11.120,0.415,88.299,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3259731968.0,863633408.0,9243779072.0,20251930624.0,2685221.0,1062582.0
12-04 09:52:25,11.379,0.249,88.289,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3262791680.0,863633408.0,9243783168.0,20248866816.0,2694372.0,1036562.0
12-04 09:52:26,10.797,0.498,88.621,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3274760192.0,863633408.0,9243783168.0,20236898304.0,2654111.0,1036620.0
12-04 09:52:27,12.993,0.822,85.938,0.0,0.0,0.247,0.0,86016.0,0.0,11.0,3289104384.0,863633408.0,9243787264.0,20222550016.0,2662120.0,1037942.0
12-04 09:52:28,11.296,0.415,88.123,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3295289344.0,863633408.0,9243791360.0,20216360960.0,2695816.0,1047162.0
12-04 09:52:29,10.762,0.331,88.659,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3300401152.0,863633408.0,9243791360.0,20211249152.0,2680813.0,1053231.0
12-04 09:52:30,10.575,0.749,88.593,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3315949568.0,863633408.0,9243795456.0,20195696640.0,2642887.0,1032113.0
12-04 09:52:31,13.086,0.658,86.091,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3323092992.0,863633408.0,9243795456.0,20188553216.0,2696906.0,1053972.0
12-04 09:52:32,11.481,0.250,87.937,0.166,0.0,0.166,0.0,131072.0,0.0,11.0,3326361600.0,863633408.0,9243795456.0,20185284608.0,2689787.0,1039130.0
12-04 09:52:33,10.631,0.415,88.870,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3329417216.0,863633408.0,9243795456.0,20182228992.0,2658748.0,1036041.0
12-04 09:52:34,12.831,0.331,86.672,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3340144640.0,863633408.0,9243799552.0,20171497472.0,2659316.0,1045411.0
12-04 09:52:35,13.140,0.413,86.281,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3349573632.0,863633408.0,9243799552.0,20162068480.0,2698012.0,1045103.0
12-04 09:52:36,10.806,0.333,88.612,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3349946368.0,863633408.0,9243803648.0,20161691648.0,2671635.0,1041382.0
12-04 09:52:37,10.762,0.662,88.245,0.0,0.0,0.331,0.0,53248.0,0.0,3.0,3355439104.0,863633408.0,9243803648.0,20156198912.0,2670833.0,1051271.0
12-04 09:52:38,12.242,0.496,87.014,0.083,0.0,0.165,0.0,12288.0,0.0,2.0,3371827200.0,863633408.0,9243803648.0,20139810816.0,2682333.0,1038897.0
12-04 09:52:39,12.727,0.661,86.446,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3387285504.0,863633408.0,9243807744.0,20124348416.0,2665047.0,1035288.0
12-04 09:52:40,11.277,0.498,87.977,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3392806912.0,863633408.0,9243807744.0,20118827008.0,2665961.0,1051325.0
12-04 09:52:41,10.241,0.416,89.176,0.0,0.0,0.167,0.0,53248.0,0.0,1.0,3396931584.0,863633408.0,9243807744.0,20114702336.0,2681771.0,1039990.0
12-04 09:52:42,11.687,0.494,87.572,0.0,0.0,0.247,0.0,81920.0,0.0,6.0,3410333696.0,863633408.0,9243811840.0,20101296128.0,2663875.0,1039575.0
12-04 09:52:43,12.448,0.498,86.888,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3421827072.0,863633408.0,9243811840.0,20089802752.0,2675226.0,1046120.0
12-04 09:52:44,11.993,0.744,87.014,0.083,0.0,0.165,0.0,12288.0,0.0,2.0,3434651648.0,863633408.0,9243811840.0,20076978176.0,2680483.0,1053997.0
12-04 09:52:45,11.481,0.499,87.854,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3439280128.0,863633408.0,9243815936.0,20072345600.0,2680367.0,1044148.0
12-04 09:52:46,10.649,0.499,88.686,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,3449057280.0,863633408.0,9243815936.0,20062568448.0,2658994.0,1041436.0
12-04 09:52:47,11.516,0.746,87.490,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3458899968.0,863633408.0,9243815936.0,20052725760.0,2676483.0,1045834.0
12-04 09:52:48,2.337,0.167,97.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3463401472.0,863633408.0,9243820032.0,20048220160.0,456263.0,460481.0
12-04 09:52:49,0.835,0.083,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3463401472.0,863633408.0,9243820032.0,20048220160.0,71124.0,112412.0
12-04 09:52:50,0.501,0.084,99.165,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,3463401472.0,863633408.0,9243820032.0,20048220160.0,63849.0,104893.0
12-04 09:52:51,0.500,0.167,99.166,0.0,0.0,0.167,0.0,28672.0,0.0,7.0,3463397376.0,863633408.0,9243824128.0,20048220160.0,63738.0,103180.0
12-04 09:52:52,0.833,0.250,98.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,3463905280.0,863633408.0,9243824128.0,20047712256.0,65937.0,106921.0
12-04 09:52:53,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3463901184.0,863633408.0,9243828224.0,20047712256.0,64196.0,105464.0
12-04 09:52:54,8.493,0.416,90.924,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3413155840.0,863633408.0,9243832320.0,20098453504.0,1943546.0,776468.0
12-04 09:52:55,11.008,0.672,88.151,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3308847104.0,863633408.0,9243832320.0,20202762240.0,2977826.0,1136535.0
12-04 09:52:56,11.597,0.420,87.647,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,3099172864.0,863633408.0,9243836416.0,20412432384.0,2990239.0,1145951.0
12-04 09:52:57,10.606,0.673,88.468,0.084,0.0,0.168,0.0,65536.0,0.0,5.0,3099443200.0,863633408.0,9243840512.0,20412157952.0,2986637.0,1150520.0
12-04 09:52:58,10.840,0.504,88.487,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3121119232.0,863633408.0,9243840512.0,20390481920.0,2970454.0,1155034.0
12-04 09:52:59,10.729,0.503,88.600,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3129954304.0,863633408.0,9243844608.0,20381642752.0,2994974.0,1159751.0
12-04 09:53:00,10.513,0.589,88.646,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3052404736.0,863633408.0,9243844608.0,20459192320.0,3007306.0,1163621.0
12-04 09:53:01,11.148,0.503,88.181,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3055276032.0,863633408.0,9243844608.0,20456321024.0,2979731.0,1153887.0
12-04 09:53:02,11.157,0.500,88.010,0.083,0.0,0.250,0.0,98304.0,0.0,12.0,3055431680.0,863633408.0,9243848704.0,20456161280.0,2977900.0,1154973.0
12-04 09:53:03,11.612,0.501,87.719,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3063558144.0,863633408.0,9243848704.0,20448034816.0,2983969.0,1153671.0
12-04 09:53:04,11.028,0.501,88.221,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3069628416.0,863633408.0,9243848704.0,20441964544.0,2973287.0,1151034.0
12-04 09:53:05,11.548,0.502,87.782,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3071848448.0,863633408.0,9243852800.0,20439740416.0,2973336.0,1160416.0
12-04 09:53:06,10.915,0.504,88.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3077214208.0,863633408.0,9243852800.0,20434374656.0,3003996.0,1162410.0
12-04 09:53:07,11.055,0.586,88.107,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,3081240576.0,863633408.0,9243856896.0,20430344192.0,2980662.0,1159454.0
12-04 09:53:08,11.745,0.336,87.668,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3090731008.0,863633408.0,9243856896.0,20420853760.0,2984372.0,1162709.0
12-04 09:53:09,10.738,0.336,88.591,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3095912448.0,863633408.0,9243856896.0,20415672320.0,2976253.0,1168211.0
12-04 09:53:10,12.020,0.501,87.312,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3105656832.0,863633408.0,9243860992.0,20405923840.0,2994631.0,1163907.0
12-04 09:53:11,11.455,0.334,88.043,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3118456832.0,863633408.0,9243860992.0,20393123840.0,2978797.0,1162624.0
12-04 09:53:12,11.522,0.421,87.889,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3130355712.0,863633408.0,9243865088.0,20381220864.0,2986149.0,1164429.0
12-04 09:53:13,10.482,0.254,89.180,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3137437696.0,863633408.0,9243865088.0,20374138880.0,2978442.0,1163533.0
12-04 09:53:14,11.893,0.503,87.353,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3152683008.0,863633408.0,9243865088.0,20358893568.0,2972722.0,1165241.0
12-04 09:53:15,11.326,0.168,88.339,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3159883776.0,863633408.0,9243869184.0,20351688704.0,2989330.0,1170260.0
12-04 09:53:16,10.962,0.502,88.285,0.0,0.0,0.251,0.0,65536.0,0.0,3.0,3173310464.0,863633408.0,9243869184.0,20338262016.0,2982322.0,1177331.0
12-04 09:53:17,11.819,0.335,87.594,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,3188289536.0,863633408.0,9243873280.0,20323278848.0,2982200.0,1173117.0
12-04 09:53:18,10.906,0.419,88.423,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3195465728.0,863633408.0,9243873280.0,20316102656.0,3004251.0,1187064.0
12-04 09:53:19,10.345,0.589,88.814,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3210289152.0,863633408.0,9243873280.0,20301279232.0,2975497.0,1170738.0
12-04 09:53:20,12.228,0.670,86.851,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3227308032.0,863633408.0,9243877376.0,20284256256.0,2986480.0,1170533.0
12-04 09:53:21,10.319,0.419,89.010,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3230195712.0,863633408.0,9243877376.0,20281368576.0,2976100.0,1171970.0
12-04 09:53:22,11.213,0.502,88.033,0.0,0.0,0.251,0.0,73728.0,0.0,7.0,3241951232.0,863633408.0,9243877376.0,20269613056.0,2978093.0,1173405.0
12-04 09:53:23,13.173,0.746,85.833,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3258642432.0,863633408.0,9243881472.0,20252917760.0,2982274.0,1172325.0
12-04 09:53:24,9.552,0.507,89.603,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3263246336.0,863633408.0,9243881472.0,20248313856.0,2976077.0,1169372.0
12-04 09:53:25,11.907,0.333,87.510,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3271245824.0,863633408.0,9243881472.0,20240314368.0,2972259.0,1180209.0
12-04 09:53:26,10.597,0.589,88.562,0.084,0.0,0.168,0.0,40960.0,0.0,6.0,3287343104.0,863633408.0,9243889664.0,20224208896.0,2967068.0,1165042.0
12-04 09:53:27,13.988,0.250,85.512,0.0,0.0,0.250,0.0,77824.0,0.0,6.0,3294769152.0,863633408.0,9243889664.0,20216782848.0,3007659.0,1184897.0
12-04 09:53:28,10.774,0.337,88.721,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3297943552.0,863633408.0,9243889664.0,20213608448.0,2989931.0,1177122.0
12-04 09:53:29,11.158,0.419,88.339,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3317268480.0,863633408.0,9243893760.0,20194279424.0,2985147.0,1192689.0
12-04 09:53:30,12.563,0.422,86.762,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3341377536.0,863633408.0,9243893760.0,20170170368.0,2971098.0,1171881.0
12-04 09:53:31,10.509,0.584,88.407,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3343970304.0,863633408.0,9243893760.0,20167577600.0,2985801.0,1183176.0
12-04 09:53:32,10.336,0.588,88.571,0.252,0.0,0.252,0.0,151552.0,0.0,12.0,3350953984.0,863633408.0,9243897856.0,20160589824.0,2988291.0,1180534.0
12-04 09:53:33,11.863,0.334,87.636,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3362955264.0,863633408.0,9243897856.0,20148588544.0,2980568.0,1179463.0
12-04 09:53:34,13.087,0.336,86.326,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3375968256.0,863633408.0,9243897856.0,20135575552.0,2979471.0,1180137.0
12-04 09:53:35,10.127,0.591,89.114,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3381497856.0,863633408.0,9243901952.0,20130041856.0,2980030.0,1179836.0
12-04 09:53:36,10.235,0.503,89.094,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3394478080.0,863633408.0,9243901952.0,20117061632.0,2987268.0,1177055.0
12-04 09:53:37,11.457,0.421,87.953,0.0,0.0,0.168,0.0,61440.0,0.0,3.0,3432476672.0,863633408.0,9243901952.0,20079063040.0,2968759.0,1182279.0
12-04 09:53:38,13.412,0.587,85.750,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3442434048.0,863633408.0,9243906048.0,20069101568.0,2983184.0,1177445.0
12-04 09:53:39,10.380,0.422,89.114,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3453202432.0,863633408.0,9243906048.0,20058333184.0,2984682.0,1185474.0
12-04 09:53:40,10.588,0.504,88.571,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3459047424.0,863633408.0,9243906048.0,20052488192.0,2982263.0,1177893.0
12-04 09:53:41,11.913,0.419,87.584,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3465936896.0,863633408.0,9243910144.0,20045594624.0,3017047.0,1210136.0
12-04 09:53:42,13.915,0.419,85.415,0.0,0.0,0.251,0.0,90112.0,0.0,11.0,3465760768.0,863633408.0,9243910144.0,20045770752.0,2989263.0,1177366.0
12-04 09:53:43,11.204,0.502,88.294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466567680.0,863633408.0,9243914240.0,20044959744.0,2982673.0,1187459.0
12-04 09:53:44,11.269,0.584,87.730,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,3469967360.0,863633408.0,9243914240.0,20041560064.0,2975172.0,1179468.0
12-04 09:53:45,12.301,0.418,87.113,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3475742720.0,863633408.0,9243914240.0,20035784704.0,2978084.0,1177284.0
12-04 09:53:46,12.919,0.671,86.242,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3493736448.0,863633408.0,9243918336.0,20017786880.0,2849238.0,1147658.0
12-04 09:53:47,12.134,0.502,87.280,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3496157184.0,863633408.0,9243918336.0,20015366144.0,3111342.0,1219458.0
12-04 09:53:48,10.747,0.336,88.665,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3497332736.0,863633408.0,9243918336.0,20014190592.0,2977897.0,1185957.0
12-04 09:53:49,11.008,0.420,88.403,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3505676288.0,863633408.0,9243922432.0,20005842944.0,2986216.0,1184440.0
12-04 09:53:50,11.903,0.419,87.175,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,3515293696.0,863633408.0,9243922432.0,19996225536.0,2983733.0,1184723.0
12-04 09:53:51,15.557,0.333,83.943,0.0,0.0,0.166,0.0,53248.0,0.0,1.0,3535740928.0,863633408.0,9243922432.0,19975778304.0,3023100.0,1194807.0
12-04 09:53:52,10.822,0.419,88.591,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,3538685952.0,863633408.0,9243926528.0,19972829184.0,2968595.0,1186603.0
12-04 09:53:53,10.934,0.421,88.394,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3541893120.0,863633408.0,9243926528.0,19969622016.0,2979364.0,1187528.0
12-04 09:53:54,4.671,0.167,94.912,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3546689536.0,863633408.0,9243926528.0,19964825600.0,1133138.0,762564.0
12-04 09:53:55,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3547697152.0,863633408.0,9243930624.0,19963813888.0,89053.0,142979.0
12-04 09:53:56,1.087,0.251,98.579,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3547693056.0,863633408.0,9243934720.0,19963813888.0,81606.0,137308.0
12-04 09:53:57,1.085,0.250,98.664,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3547688960.0,863633408.0,9243938816.0,19963813888.0,81862.0,137844.0
12-04 09:53:58,1.415,0.167,98.335,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3548966912.0,863633408.0,9243938816.0,19962535936.0,81120.0,135265.0
12-04 09:53:59,0.586,0.418,98.996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548958720.0,863633408.0,9243938816.0,19962544128.0,97756.0,152510.0
12-04 09:54:00,4.782,0.252,94.883,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549372416.0,863633408.0,9243947008.0,19962122240.0,1119042.0,509498.0
12-04 09:54:01,13.534,0.418,85.881,0.0,0.0,0.167,0.0,40960.0,0.0,10.0,3412447232.0,863633408.0,9243947008.0,20099047424.0,3283034.0,1276684.0
12-04 09:54:02,13.160,0.503,86.002,0.084,0.0,0.251,0.0,86016.0,0.0,8.0,3255726080.0,863633408.0,9243947008.0,20255768576.0,3296009.0,1288051.0
12-04 09:54:03,13.306,0.496,85.950,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3268706304.0,863633408.0,9243951104.0,20242784256.0,3307510.0,1294046.0
12-04 09:54:04,13.333,0.750,85.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3068243968.0,863633408.0,9243951104.0,20443246592.0,3314275.0,1304162.0
12-04 09:54:05,12.144,0.419,87.186,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3069259776.0,863633408.0,9243951104.0,20442230784.0,3300402.0,1297135.0
12-04 09:54:06,13.405,0.500,85.928,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3081035776.0,863633408.0,9243955200.0,20430450688.0,3269923.0,1295666.0
12-04 09:54:07,12.104,0.751,87.062,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3084394496.0,863633408.0,9243955200.0,20427091968.0,3297045.0,1308987.0
12-04 09:54:08,13.870,0.498,84.801,0.498,0.0,0.332,0.0,28672.0,0.0,3.0,3098329088.0,863633408.0,9243959296.0,20413153280.0,3310617.0,1294109.0
12-04 09:54:09,12.727,0.579,86.364,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3101704192.0,863633408.0,9243959296.0,20409778176.0,3306138.0,1308511.0
12-04 09:54:10,13.145,0.582,86.023,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3109793792.0,863633408.0,9243963392.0,20401684480.0,3302365.0,1309442.0
12-04 09:54:11,12.729,0.333,86.606,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3103793152.0,863633408.0,9243963392.0,20407685120.0,3294662.0,1322491.0
12-04 09:54:12,13.489,0.416,86.012,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3106586624.0,863633408.0,9243963392.0,20404891648.0,3307094.0,1301923.0
12-04 09:54:13,13.388,0.413,86.033,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3119439872.0,863633408.0,9243967488.0,20392034304.0,3257020.0,1299824.0
12-04 09:54:14,13.289,0.581,85.880,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3127246848.0,863633408.0,9243967488.0,20384227328.0,3294423.0,1308671.0
12-04 09:54:15,12.898,0.503,86.432,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3143315456.0,863633408.0,9243971584.0,20368154624.0,3336835.0,1304275.0
12-04 09:54:16,12.562,0.499,86.606,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3151126528.0,863633408.0,9243971584.0,20360343552.0,3310750.0,1327567.0
12-04 09:54:17,13.433,0.663,85.738,0.0,0.0,0.166,0.0,90112.0,0.0,11.0,3163123712.0,863633408.0,9243971584.0,20348346368.0,3300250.0,1307633.0
12-04 09:54:18,12.312,0.921,86.432,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3177451520.0,863633408.0,9243971584.0,20334018560.0,3271876.0,1309569.0
12-04 09:54:19,12.831,0.662,86.341,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3186229248.0,863633408.0,9243975680.0,20325236736.0,3250265.0,1298247.0
12-04 09:54:20,14.321,0.497,84.934,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3196649472.0,863633408.0,9243975680.0,20314816512.0,3365295.0,1321662.0
12-04 09:54:21,13.033,0.418,86.383,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3202240512.0,863633408.0,9243979776.0,20309221376.0,3288125.0,1315834.0
12-04 09:54:22,13.256,0.663,85.667,0.0,0.0,0.414,0.0,61440.0,0.0,5.0,3217444864.0,863633408.0,9243979776.0,20294017024.0,3295423.0,1315618.0
12-04 09:54:23,13.444,0.747,85.394,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3232903168.0,863633408.0,9243979776.0,20278558720.0,3307163.0,1313517.0
12-04 09:54:24,13.278,0.498,86.058,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3241058304.0,863633408.0,9243983872.0,20270399488.0,3299473.0,1313277.0
12-04 09:54:25,13.444,0.415,85.809,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3250327552.0,863633408.0,9243983872.0,20261130240.0,3265671.0,1316796.0
12-04 09:54:26,13.988,0.500,85.262,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3262070784.0,863633408.0,9243987968.0,20249382912.0,3288590.0,1312548.0
12-04 09:54:27,13.022,0.668,86.144,0.0,0.0,0.167,0.0,143360.0,0.0,7.0,3267678208.0,863633408.0,9243992064.0,20243771392.0,3339237.0,1322110.0
12-04 09:54:28,12.353,0.336,86.891,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3279966208.0,863633408.0,9243992064.0,20231483392.0,3291639.0,1317326.0
12-04 09:54:29,14.238,0.414,85.017,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3293831168.0,863633408.0,9243996160.0,20217614336.0,3301917.0,1323884.0
12-04 09:54:30,12.927,0.584,86.239,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3304054784.0,863633408.0,9243996160.0,20207390720.0,3265445.0,1309923.0
12-04 09:54:31,12.500,0.500,86.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3311120384.0,863633408.0,9243996160.0,20200325120.0,3325475.0,1321106.0
12-04 09:54:32,13.545,0.585,85.535,0.084,0.0,0.251,0.0,167936.0,0.0,13.0,3331379200.0,863633408.0,9244000256.0,20180062208.0,3251556.0,1316368.0
12-04 09:54:33,14.108,0.581,85.062,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3342639104.0,863633408.0,9244000256.0,20168802304.0,3341644.0,1318015.0
12-04 09:54:34,13.151,0.662,85.939,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3347951616.0,863633408.0,9244000256.0,20163489792.0,3311441.0,1324369.0
12-04 09:54:35,13.098,0.504,86.230,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3365945344.0,863633408.0,9244004352.0,20145491968.0,3293812.0,1317314.0
12-04 09:54:36,13.988,0.583,85.096,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3383283712.0,863633408.0,9244004352.0,20128153600.0,3250911.0,1318199.0
12-04 09:54:37,13.917,0.500,85.417,0.0,0.0,0.167,0.0,102400.0,0.0,10.0,3391246336.0,863633408.0,9244004352.0,20120190976.0,3288014.0,1324636.0
12-04 09:54:38,12.833,0.583,86.0,0.250,0.0,0.333,0.0,4096.0,0.0,1.0,3416272896.0,863633408.0,9244008448.0,20095160320.0,3339989.0,1322604.0
12-04 09:54:39,15.327,0.414,84.093,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3430289408.0,863633408.0,9244008448.0,20081143808.0,3260704.0,1331427.0
12-04 09:54:40,14.357,0.501,84.891,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3442909184.0,863633408.0,9244008448.0,20068524032.0,3338128.0,1321934.0
12-04 09:54:41,13.742,0.414,85.596,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3444060160.0,863633408.0,9244012544.0,20067368960.0,3289779.0,1319035.0
12-04 09:54:42,13.965,0.499,85.121,0.0,0.0,0.416,0.0,65536.0,0.0,5.0,3450474496.0,863633408.0,9244012544.0,20060954624.0,3304625.0,1323321.0
12-04 09:54:43,14.620,0.501,84.545,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3461050368.0,863633408.0,9244012544.0,20050378752.0,3231141.0,1305885.0
12-04 09:54:44,14.262,0.500,85.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3468816384.0,863633408.0,9244016640.0,20042608640.0,3375820.0,1351400.0
12-04 09:54:45,12.949,0.251,86.717,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3473960960.0,863633408.0,9244016640.0,20037464064.0,3300128.0,1316051.0
12-04 09:54:46,13.799,0.416,85.370,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3479486464.0,863633408.0,9244016640.0,20031938560.0,3250591.0,1321800.0
12-04 09:54:47,15.038,0.585,84.294,0.0,0.0,0.084,0.0,77824.0,0.0,7.0,3494400000.0,863633408.0,9244020736.0,20017020928.0,3355903.0,1316945.0
12-04 09:54:48,14.167,0.500,85.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3502559232.0,863633408.0,9244020736.0,20008861696.0,3317733.0,1332491.0
12-04 09:54:49,13.134,0.582,85.786,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,3510304768.0,863633408.0,9244020736.0,20001116160.0,3249751.0,1319684.0
12-04 09:54:50,13.462,0.753,85.535,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3519885312.0,863633408.0,9244024832.0,19991531520.0,3273148.0,1319059.0
12-04 09:54:51,14.533,0.578,84.393,0.0,0.0,0.495,0.0,0.0,0.0,0.0,3542519808.0,863633408.0,9244024832.0,19968897024.0,3278170.0,1317677.0
12-04 09:54:52,15.798,0.496,83.375,0.0,0.0,0.331,0.0,69632.0,0.0,5.0,3561394176.0,863633408.0,9244028928.0,19950018560.0,3415301.0,1362175.0
12-04 09:54:53,12.154,0.587,86.840,0.0,0.0,0.419,0.0,24576.0,0.0,6.0,3564388352.0,863633408.0,9244028928.0,19947024384.0,3289817.0,1326710.0
12-04 09:54:54,13.156,0.583,85.928,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3568926720.0,863633408.0,9244028928.0,19942486016.0,3308522.0,1325553.0
12-04 09:54:55,14.226,0.502,84.937,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3588476928.0,863633408.0,9244033024.0,19922931712.0,3301698.0,1319922.0
12-04 09:54:56,14.620,0.585,84.545,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3600347136.0,863633408.0,9244037120.0,19911057408.0,3257990.0,1325500.0
12-04 09:54:57,14.652,0.579,84.520,0.0,0.0,0.248,0.0,65536.0,0.0,5.0,3604213760.0,863633408.0,9244037120.0,19907190784.0,3345273.0,1322821.0
12-04 09:54:58,13.704,0.498,85.631,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3609133056.0,863633408.0,9244041216.0,19902267392.0,3310328.0,1323504.0
12-04 09:54:59,13.602,0.504,85.642,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3618910208.0,863633408.0,9244041216.0,19892490240.0,3313707.0,1339419.0
12-04 09:55:00,10.518,0.501,88.648,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3638145024.0,863633408.0,9244041216.0,19873255424.0,2293322.0,953639.0
12-04 09:55:01,0.835,0.084,98.830,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,3639762944.0,863633408.0,9244045312.0,19871633408.0,112663.0,434365.0
12-04 09:55:02,0.836,0.167,98.997,0.0,0.0,0.0,0.0,118784.0,0.0,6.0,3640524800.0,863633408.0,9244045312.0,19870871552.0,98183.0,166256.0
12-04 09:55:03,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3640520704.0,863633408.0,9244049408.0,19870871552.0,99463.0,168411.0
12-04 09:55:04,2.082,0.250,97.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3640901632.0,863633408.0,9244049408.0,19870490624.0,95858.0,164336.0
12-04 09:55:05,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3641155584.0,863633408.0,9244049408.0,19870236672.0,101368.0,171028.0
12-04 09:55:06,1.0,0.167,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3641151488.0,863633408.0,9244053504.0,19870236672.0,97285.0,166448.0
12-04 09:55:07,13.184,0.498,85.904,0.166,0.0,0.249,0.0,172032.0,0.0,20.0,3643785216.0,863633408.0,9244057600.0,19867598848.0,3121048.0,1290521.0
12-04 09:55:08,14.202,0.588,85.042,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3311681536.0,863633408.0,9244057600.0,20199702528.0,3525971.0,1441031.0
12-04 09:55:09,13.493,0.745,85.348,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3329400832.0,863633408.0,9244061696.0,20181979136.0,3260879.0,1432219.0
12-04 09:55:10,13.678,0.500,85.488,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3305107456.0,863633408.0,9244061696.0,20206272512.0,3111969.0,1423994.0
12-04 09:55:11,13.239,0.500,85.928,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3278827520.0,863633408.0,9244065792.0,20232548352.0,3191954.0,1434779.0
12-04 09:55:12,12.014,0.423,86.802,0.169,0.0,0.592,0.0,98304.0,0.0,8.0,3213701120.0,863633408.0,9244065792.0,20297674752.0,3282521.0,1361117.0
12-04 09:55:13,13.787,0.581,85.133,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3157000192.0,863633408.0,9244065792.0,20354375680.0,3488151.0,1378178.0
12-04 09:55:14,13.942,0.581,85.145,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3163865088.0,863633408.0,9244069888.0,20347506688.0,3510238.0,1384688.0
12-04 09:55:15,13.344,0.667,85.655,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3163496448.0,863633408.0,9244069888.0,20347875328.0,3455993.0,1379399.0
12-04 09:55:16,13.033,0.668,86.216,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3184558080.0,863633408.0,9244073984.0,20326809600.0,3411853.0,1410536.0
12-04 09:55:17,13.193,0.588,85.882,0.0,0.0,0.336,0.0,73728.0,0.0,7.0,3212681216.0,863633408.0,9244073984.0,20298686464.0,3564414.0,1391562.0
12-04 09:55:18,13.808,0.586,85.105,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,3230851072.0,863633408.0,9244073984.0,20280516608.0,3492875.0,1377615.0
12-04 09:55:19,14.038,0.661,84.971,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3252862976.0,863633408.0,9244078080.0,20258500608.0,3455395.0,1388548.0
12-04 09:55:20,14.202,0.418,84.712,0.0,0.0,0.668,0.0,0.0,0.0,0.0,3286986752.0,863633408.0,9244078080.0,20224376832.0,3438619.0,1395760.0
12-04 09:55:21,12.078,0.676,86.909,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3301126144.0,863633408.0,9244082176.0,20210233344.0,3483621.0,1394734.0
12-04 09:55:22,13.928,0.250,85.405,0.0,0.0,0.417,0.0,69632.0,0.0,5.0,3329658880.0,863633408.0,9244082176.0,20181700608.0,3464211.0,1390360.0
12-04 09:55:23,14.821,0.500,84.263,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3363622912.0,863633408.0,9244082176.0,20147736576.0,3462323.0,1388980.0
12-04 09:55:24,14.963,0.582,84.206,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3380793344.0,863633408.0,9244086272.0,20130562048.0,3498315.0,1393614.0
12-04 09:55:25,12.989,0.666,85.928,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3407380480.0,863633408.0,9244090368.0,20103970816.0,3567434.0,1401013.0
12-04 09:55:26,13.822,0.416,85.262,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3452526592.0,863633408.0,9244090368.0,20058824704.0,3518468.0,1401754.0
12-04 09:55:27,16.459,0.748,82.461,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,3489222656.0,863633408.0,9244094464.0,20022124544.0,3537261.0,1353398.0
12-04 09:55:28,13.753,0.497,85.501,0.0,0.0,0.249,0.0,16384.0,0.0,4.0,3496501248.0,863633408.0,9244094464.0,20014845952.0,3304361.0,1415757.0
12-04 09:55:29,15.029,0.330,83.980,0.0,0.0,0.661,0.0,0.0,0.0,0.0,3507302400.0,863633408.0,9244094464.0,20004044800.0,3568361.0,1419642.0
12-04 09:55:30,12.865,0.585,86.132,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,3544047616.0,863633408.0,9244098560.0,19967295488.0,3488600.0,1411688.0
12-04 09:55:31,15.237,0.416,83.847,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3566497792.0,863633408.0,9244098560.0,19944845312.0,3531060.0,1403357.0
12-04 09:55:32,14.118,0.672,84.790,0.0,0.0,0.420,0.0,163840.0,0.0,11.0,3593490432.0,863633408.0,9244098560.0,19917852672.0,3501660.0,1397336.0
12-04 09:55:33,13.689,0.501,85.225,0.0,0.0,0.584,0.0,8192.0,0.0,2.0,3611426816.0,863633408.0,9244102656.0,19899912192.0,3429587.0,1376140.0
12-04 09:55:34,13.880,0.920,84.866,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3643424768.0,863633408.0,9244102656.0,19867914240.0,3517051.0,1390748.0
12-04 09:55:35,14.762,0.667,84.237,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3667988480.0,863633408.0,9244106752.0,19843346432.0,3478478.0,1421162.0
12-04 09:55:36,13.239,0.583,85.679,0.083,0.0,0.416,0.0,24576.0,0.0,2.0,3707973632.0,863633408.0,9244106752.0,19803361280.0,3463835.0,1405875.0
12-04 09:55:37,16.653,0.583,82.515,0.0,0.0,0.250,0.0,110592.0,0.0,5.0,3729866752.0,863633408.0,9244106752.0,19781468160.0,3520067.0,1374078.0
12-04 09:55:38,14.511,0.995,84.080,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3744710656.0,863633408.0,9244110848.0,19766620160.0,3370911.0,1402103.0
12-04 09:55:39,14.812,0.586,84.184,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3762044928.0,863633408.0,9244110848.0,19749285888.0,3668348.0,1415620.0
12-04 09:55:40,13.094,0.667,85.822,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3793158144.0,863633408.0,9244110848.0,19718172672.0,3407914.0,1403069.0
12-04 09:55:41,14.728,0.418,84.519,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3817562112.0,863633408.0,9244114944.0,19693764608.0,3582667.0,1420799.0
12-04 09:55:42,15.212,0.333,84.040,0.166,0.0,0.249,0.0,139264.0,0.0,19.0,3845885952.0,863633408.0,9244119040.0,19665436672.0,3445833.0,1388492.0
12-04 09:55:43,15.539,0.334,83.876,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,3873910784.0,863633408.0,9244123136.0,19637407744.0,3479664.0,1409196.0
12-04 09:55:44,14.382,0.925,84.441,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3891126272.0,863633408.0,9244127232.0,19620188160.0,3541002.0,1407431.0
12-04 09:55:45,13.606,0.334,85.643,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3917246464.0,863633408.0,9244131328.0,19594063872.0,3566765.0,1420402.0
12-04 09:55:46,15.785,0.420,83.291,0.0,0.0,0.504,0.0,0.0,0.0,0.0,3931103232.0,863633408.0,9244131328.0,19580207104.0,3377963.0,1390134.0
12-04 09:55:47,12.447,0.762,86.198,0.254,0.0,0.339,0.0,102400.0,0.0,10.0,3950276608.0,863633408.0,9244139520.0,19561025536.0,3480952.0,1438451.0
12-04 09:55:48,13.339,0.587,85.738,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3975196672.0,863633408.0,9244143616.0,19536101376.0,3648494.0,1446502.0
12-04 09:55:49,14.500,0.750,84.333,0.0,0.0,0.417,0.0,0.0,0.0,0.0,4032135168.0,863633408.0,9244147712.0,19479158784.0,3586665.0,1395880.0
12-04 09:55:50,18.469,0.582,80.532,0.0,0.0,0.416,0.0,0.0,0.0,0.0,4075208704.0,863633408.0,9244151808.0,19436081152.0,3456251.0,1360278.0
12-04 09:55:51,16.917,0.500,82.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4080832512.0,863633408.0,9244160000.0,19430449152.0,3334762.0,1434007.0
12-04 09:55:52,14.238,0.335,84.925,0.168,0.0,0.335,0.0,86016.0,0.0,7.0,4089409536.0,863633408.0,9244160000.0,19421872128.0,3584701.0,1532795.0
12-04 09:55:53,15.557,0.666,83.444,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4101140480.0,863633408.0,9244164096.0,19410137088.0,4036380.0,1570877.0
12-04 09:55:54,15.230,0.586,83.849,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4140670976.0,863633408.0,9244176384.0,19370594304.0,3795916.0,1737896.0
12-04 09:55:55,23.997,0.669,74.916,0.0,0.0,0.418,0.0,0.0,0.0,0.0,4207247360.0,863633408.0,9244176384.0,19304017920.0,6291330.0,1679719.0
12-04 09:55:56,20.655,0.840,77.918,0.0,0.0,0.588,0.0,0.0,0.0,0.0,4226265088.0,863633408.0,9244180480.0,19284996096.0,4832724.0,1747287.0
12-04 09:55:57,14.949,0.676,83.784,0.169,0.0,0.422,0.0,77824.0,0.0,7.0,4234891264.0,863633408.0,9244184576.0,19276365824.0,4351137.0,1789574.0
12-04 09:55:58,15.599,0.590,83.474,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4241141760.0,863633408.0,9244188672.0,19270111232.0,4255259.0,1768759.0
12-04 09:55:59,17.479,0.504,81.597,0.0,0.0,0.420,0.0,0.0,0.0,0.0,4279808000.0,863633408.0,9244192768.0,19231440896.0,4084648.0,1739970.0
12-04 09:56:00,17.692,0.674,81.382,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4319514624.0,863633408.0,9244196864.0,19191730176.0,4068018.0,1705125.0
12-04 09:56:01,16.681,0.671,82.313,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4342456320.0,863633408.0,9244200960.0,19168784384.0,4113914.0,1751244.0
12-04 09:56:02,17.085,2.596,79.648,0.084,0.0,0.586,0.0,139264.0,0.0,8.0,2418438144.0,863633408.0,9244237824.0,21092765696.0,3025359.0,1571207.0
12-04 09:56:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2416504832.0,863633408.0,9244155904.0,21094780928.0,10109.0,7049.0
12-04 09:56:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416504832.0,863633408.0,9244155904.0,21094780928.0,11182.0,8727.0
12-04 09:56:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416627712.0,863633408.0,9244160000.0,21094653952.0,11714.0,8876.0
12-04 09:56:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416627712.0,863633408.0,9244160000.0,21094653952.0,11227.0,6061.0
12-04 09:56:07,0.084,0.167,99.582,0.167,0.0,0.0,0.0,143360.0,0.0,8.0,2416631808.0,863633408.0,9244164096.0,21094645760.0,10354.0,6309.0
12-04 09:56:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416631808.0,863633408.0,9244164096.0,21094645760.0,12730.0,10312.0
12-04 09:56:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416631808.0,863633408.0,9244164096.0,21094645760.0,12193.0,9309.0
12-04 09:56:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416578560.0,863633408.0,9244168192.0,21094694912.0,9613.0,5427.0
12-04 09:56:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416562176.0,863633408.0,9244168192.0,21094711296.0,11188.0,9546.0
12-04 09:56:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2416558080.0,863633408.0,9244172288.0,21094711296.0,12304.0,9971.0
12-04 09:56:13,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2416500736.0,863633408.0,9244172288.0,21094768640.0,10673.0,6982.0
12-04 09:56:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2416496640.0,863633408.0,9244176384.0,21094768640.0,11472.0,7114.0
12-04 09:56:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416496640.0,863633408.0,9244176384.0,21094768640.0,11240.0,7549.0
12-04 09:56:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416496640.0,863633408.0,9244176384.0,21094768640.0,9192.0,6897.0
12-04 09:56:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,13.0,2416492544.0,863633408.0,9244180480.0,21094768640.0,9834.0,7993.0
12-04 09:56:18,0.167,0.083,99.666,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2416619520.0,863633408.0,9244180480.0,21094641664.0,10743.0,7873.0
12-04 09:56:19,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2416746496.0,863633408.0,9244180480.0,21094514688.0,9512.0,6000.0
12-04 09:56:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416742400.0,863633408.0,9244184576.0,21094514688.0,12347.0,10920.0
12-04 09:56:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416742400.0,863633408.0,9244184576.0,21094514688.0,9614.0,6132.0
12-04 09:56:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2416742400.0,863633408.0,9244184576.0,21094514688.0,12029.0,8610.0
12-04 09:56:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416738304.0,863633408.0,9244188672.0,21094514688.0,9149.0,7657.0
12-04 09:56:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416738304.0,863633408.0,9244188672.0,21094514688.0,9276.0,6938.0
12-04 09:56:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2416734208.0,863633408.0,9244192768.0,21094514688.0,10828.0,6763.0
12-04 09:56:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416730112.0,863633408.0,9244196864.0,21094514688.0,12744.0,8760.0
12-04 09:56:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2416730112.0,863633408.0,9244196864.0,21094514688.0,11069.0,8403.0
12-04 09:56:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416730112.0,863633408.0,9244196864.0,21094514688.0,10965.0,8064.0
12-04 09:56:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416726016.0,863633408.0,9244200960.0,21094514688.0,29241.0,26037.0
12-04 09:56:30,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2416726016.0,863633408.0,9244200960.0,21094514688.0,10260.0,7293.0
12-04 09:56:31,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2416721920.0,863633408.0,9244205056.0,21094514688.0,10896.0,7760.0
12-04 09:56:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,122880.0,0.0,10.0,2416721920.0,863633408.0,9244205056.0,21094514688.0,12692.0,9750.0
12-04 09:56:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416721920.0,863633408.0,9244205056.0,21094514688.0,9527.0,5999.0
12-04 09:56:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416717824.0,863633408.0,9244209152.0,21094514688.0,10445.0,6464.0
12-04 09:56:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416717824.0,863633408.0,9244209152.0,21094514688.0,11185.0,7658.0
12-04 09:56:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416713728.0,863633408.0,9244213248.0,21094514688.0,13317.0,12392.0
12-04 09:56:37,0.083,0.167,99.666,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2416713728.0,863633408.0,9244213248.0,21094514688.0,9621.0,5975.0
12-04 09:56:38,0.333,0.249,99.418,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2416992256.0,863633408.0,9244213248.0,21094236160.0,11027.0,8120.0
12-04 09:56:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2416963584.0,863633408.0,9244217344.0,21094260736.0,8457.0,5547.0
12-04 09:56:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416963584.0,863633408.0,9244217344.0,21094260736.0,11730.0,9643.0
12-04 09:56:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416963584.0,863633408.0,9244217344.0,21094260736.0,9729.0,6182.0
12-04 09:56:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,118784.0,0.0,6.0,2416832512.0,863633408.0,9244221440.0,21094387712.0,9305.0,5207.0
12-04 09:56:43,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2416832512.0,863633408.0,9244221440.0,21094387712.0,10664.0,7782.0
12-04 09:56:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416832512.0,863633408.0,9244221440.0,21094387712.0,44779.0,42914.0
12-04 09:56:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416828416.0,863633408.0,9244225536.0,21094387712.0,9164.0,6761.0
12-04 09:56:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416828416.0,863633408.0,9244225536.0,21094387712.0,10607.0,9237.0
12-04 09:56:47,0.083,0.250,99.666,0.0,0.0,0.0,0.0,98304.0,0.0,7.0,2416828416.0,863633408.0,9244225536.0,21094387712.0,10439.0,6424.0
12-04 09:56:48,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2416824320.0,863633408.0,9244229632.0,21094387712.0,11425.0,9127.0
12-04 09:56:49,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2416824320.0,863633408.0,9244229632.0,21094387712.0,9741.0,6149.0
12-04 09:56:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416824320.0,863633408.0,9244229632.0,21094387712.0,9230.0,6898.0
12-04 09:56:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416820224.0,863633408.0,9244233728.0,21094387712.0,11868.0,8810.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,13.0,2416730112.0,863633408.0,9244233728.0,21094477824.0,9778.0,6285.0
12-04 09:56:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2416726016.0,863633408.0,9244237824.0,21094477824.0,11067.0,8722.0
12-04 09:56:54,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2416726016.0,863633408.0,9244237824.0,21094477824.0,10236.0,7424.0
12-04 09:56:55,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2416726016.0,863633408.0,9244237824.0,21094477824.0,9331.0,6878.0
12-04 09:56:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416721920.0,863633408.0,9244241920.0,21094477824.0,29185.0,25615.0
12-04 09:56:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2416717824.0,863633408.0,9244246016.0,21094477824.0,11327.0,7549.0
12-04 09:56:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416734208.0,863633408.0,9244246016.0,21094461440.0,9886.0,7644.0
12-04 09:56:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416713728.0,863633408.0,9244250112.0,21094477824.0,29324.0,26093.0
12-04 09:57:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416713728.0,863633408.0,9244250112.0,21094477824.0,11269.0,8716.0
12-04 09:57:01,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2416713728.0,863633408.0,9244250112.0,21094477824.0,11554.0,9506.0
12-04 09:57:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2416709632.0,863633408.0,9244254208.0,21094477824.0,10287.0,5729.0
12-04 09:57:03,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2415910912.0,863633408.0,9244254208.0,21095276544.0,10091.0,7073.0
12-04 09:57:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415906816.0,863633408.0,9244258304.0,21095276544.0,10762.0,7868.0
12-04 09:57:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415906816.0,863633408.0,9244258304.0,21095276544.0,11158.0,7592.0
12-04 09:57:06,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2415906816.0,863633408.0,9244258304.0,21095276544.0,28309.0,25131.0
12-04 09:57:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2415902720.0,863633408.0,9244262400.0,21095276544.0,10184.0,6352.0
12-04 09:57:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415902720.0,863633408.0,9244262400.0,21095276544.0,11986.0,9053.0
12-04 09:57:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415898624.0,863633408.0,9244266496.0,21095276544.0,13262.0,11031.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415898624.0,863633408.0,9244266496.0,21095276544.0,11727.0,9091.0
12-04 09:57:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415898624.0,863633408.0,9244266496.0,21095276544.0,26625.0,23454.0
12-04 09:57:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2415894528.0,863633408.0,9244270592.0,21095276544.0,10456.0,6833.0
12-04 09:57:13,0.167,0.083,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2415894528.0,863633408.0,9244270592.0,21095276544.0,12834.0,9458.0
12-04 09:57:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415890432.0,863633408.0,9244274688.0,21095276544.0,11477.0,9287.0
12-04 09:57:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415890432.0,863633408.0,9244274688.0,21095276544.0,9695.0,6066.0
12-04 09:57:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2415890432.0,863633408.0,9244274688.0,21095276544.0,12226.0,9204.0
12-04 09:57:17,1.085,0.0,98.915,0.0,0.0,0.0,0.0,126976.0,0.0,8.0,2415886336.0,863633408.0,9244278784.0,21095276544.0,10418.0,7441.0
12-04 09:57:18,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415783936.0,863633408.0,9244278784.0,21095378944.0,28368.0,25948.0
12-04 09:57:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2415759360.0,863633408.0,9244278784.0,21095403520.0,11752.0,8233.0
12-04 09:57:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415755264.0,863633408.0,9244282880.0,21095403520.0,9406.0,7001.0
12-04 09:57:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415755264.0,863633408.0,9244282880.0,21095403520.0,8553.0,5576.0
12-04 09:57:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2415755264.0,863633408.0,9244282880.0,21095403520.0,11472.0,8042.0
12-04 09:57:23,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2415751168.0,863633408.0,9244286976.0,21095403520.0,11225.0,7549.0
12-04 09:57:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415751168.0,863633408.0,9244286976.0,21095403520.0,11750.0,9406.0
12-04 09:57:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2415747072.0,863633408.0,9244291072.0,21095403520.0,10839.0,8337.0
12-04 09:57:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415747072.0,863633408.0,9244291072.0,21095403520.0,12752.0,8743.0
12-04 09:57:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2415747072.0,863633408.0,9244291072.0,21095403520.0,9814.0,7928.0
12-04 09:57:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2415738880.0,863633408.0,9244299264.0,21095403520.0,9335.0,6990.0
12-04 09:57:29,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415738880.0,863633408.0,9244299264.0,21095403520.0,27175.0,23751.0
12-04 09:57:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415738880.0,863633408.0,9244299264.0,21095403520.0,10974.0,6976.0
12-04 09:57:31,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2415734784.0,863633408.0,9244303360.0,21095403520.0,10399.0,7513.0
12-04 09:57:32,0.250,0.0,99.750,0.0,0.0,0.0,0.0,139264.0,0.0,11.0,2415734784.0,863633408.0,9244303360.0,21095403520.0,10577.0,7635.0
12-04 09:57:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415734784.0,863633408.0,9244303360.0,21095403520.0,9308.0,7018.0
12-04 09:57:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415730688.0,863633408.0,9244307456.0,21095403520.0,13483.0,11241.0
12-04 09:57:35,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2415730688.0,863633408.0,9244307456.0,21095403520.0,11026.0,8378.0
12-04 09:57:36,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415730688.0,863633408.0,9244307456.0,21095403520.0,10523.0,7607.0
12-04 09:57:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2415726592.0,863633408.0,9244311552.0,21095403520.0,9432.0,6958.0
12-04 09:57:38,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415775744.0,863633408.0,9244311552.0,21095354368.0,9670.0,6244.0
12-04 09:57:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415726592.0,863633408.0,9244311552.0,21095403520.0,9717.0,5733.0
12-04 09:57:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415722496.0,863633408.0,9244315648.0,21095403520.0,12705.0,10175.0
12-04 09:57:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415722496.0,863633408.0,9244315648.0,21095403520.0,9819.0,7798.0
12-04 09:57:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2415722496.0,863633408.0,9244315648.0,21095403520.0,9067.0,5158.0
12-04 09:57:43,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2415718400.0,863633408.0,9244319744.0,21095403520.0,10961.0,8572.0
12-04 09:57:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415718400.0,863633408.0,9244319744.0,21095403520.0,11083.0,8839.0
12-04 09:57:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415710208.0,863633408.0,9244319744.0,21095411712.0,10837.0,8339.0
12-04 09:57:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415697920.0,863633408.0,9244323840.0,21095419904.0,27921.0,24844.0
12-04 09:57:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,7.0,2415689728.0,863633408.0,9244323840.0,21095428096.0,11150.0,7550.0
12-04 09:57:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415669248.0,863633408.0,9244327936.0,21095444480.0,9930.0,7604.0
12-04 09:57:49,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2415661056.0,863633408.0,9244327936.0,21095452672.0,8829.0,4760.0
12-04 09:57:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415517696.0,863633408.0,9244327936.0,21095596032.0,11639.0,9840.0
12-04 09:57:51,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415464448.0,863633408.0,9244332032.0,21095645184.0,10417.0,7277.0
12-04 09:57:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,2415448064.0,863633408.0,9244332032.0,21095661568.0,10292.0,7455.0
12-04 09:57:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2415448064.0,863633408.0,9244332032.0,21095661568.0,10937.0,9673.0
12-04 09:57:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415443968.0,863633408.0,9244336128.0,21095661568.0,9879.0,6517.0
12-04 09:57:55,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2415435776.0,863633408.0,9244336128.0,21095669760.0,9539.0,6089.0
12-04 09:57:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415435776.0,863633408.0,9244336128.0,21095669760.0,13637.0,11802.0
12-04 09:57:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2415431680.0,863633408.0,9244340224.0,21095669760.0,9606.0,5995.0
12-04 09:57:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2414940160.0,863633408.0,9244340224.0,21096161280.0,10588.0,8882.0
12-04 09:57:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2414931968.0,863633408.0,9244340224.0,21096169472.0,26660.0,23367.0
12-04 09:58:00,3.003,1.418,95.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424963072.0,863633408.0,9244405760.0,21086072832.0,19864.0,16113.0
12-04 09:58:01,0.250,0.083,99.416,0.167,0.0,0.083,0.0,36864.0,0.0,2.0,2426433536.0,863633408.0,9244278784.0,21084729344.0,28165.0,23954.0
12-04 09:58:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,118784.0,0.0,17.0,2425831424.0,863633408.0,9244282880.0,21085327360.0,9102.0,5099.0
12-04 09:58:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2425442304.0,863633408.0,9244282880.0,21085716480.0,12589.0,11172.0
12-04 09:58:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425438208.0,863633408.0,9244286976.0,21085716480.0,8642.0,5836.0
12-04 09:58:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425565184.0,863633408.0,9244286976.0,21085589504.0,11253.0,6829.0
12-04 09:58:06,0.083,0.167,99.583,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2425565184.0,863633408.0,9244286976.0,21085589504.0,10092.0,7343.0
12-04 09:58:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2425561088.0,863633408.0,9244291072.0,21085589504.0,10669.0,6655.0
12-04 09:58:08,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425561088.0,863633408.0,9244291072.0,21085589504.0,11888.0,7708.0
12-04 09:58:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2425561088.0,863633408.0,9244291072.0,21085589504.0,11170.0,7869.0
12-04 09:58:10,2.250,0.667,97.0,0.083,0.0,0.0,0.0,0.0,0.0,0.0,2459201536.0,863633408.0,9244295168.0,21051944960.0,33274.0,27343.0
12-04 09:58:11,7.802,1.091,91.023,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2539876352.0,863633408.0,9244299264.0,20971266048.0,191628.0,162135.0
12-04 09:58:12,2.929,0.921,95.983,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,2565775360.0,863633408.0,9244303360.0,20945362944.0,205844.0,176100.0
12-04 09:58:13,18.090,1.089,80.821,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2794713088.0,863633408.0,9244303360.0,20716425216.0,106460.0,88253.0
12-04 09:58:14,33.250,0.167,66.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2832171008.0,863633408.0,9244303360.0,20678967296.0,9671.0,6333.0
12-04 09:58:15,7.095,0.417,92.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2843725824.0,863633408.0,9244307456.0,20667408384.0,156272.0,95221.0
12-04 09:58:16,1.835,0.083,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2845499392.0,863633408.0,9244311552.0,20665630720.0,222785.0,128150.0
12-04 09:58:17,1.832,0.250,97.835,0.0,0.0,0.083,0.0,77824.0,0.0,7.0,2850664448.0,863633408.0,9244311552.0,20660465664.0,217656.0,107255.0
12-04 09:58:18,1.508,0.168,98.074,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,2861993984.0,863633408.0,9244315648.0,20649132032.0,228201.0,113291.0
12-04 09:58:19,1.501,0.334,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2872881152.0,863633408.0,9244315648.0,20638244864.0,199182.0,123928.0
12-04 09:58:20,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2892558336.0,863633408.0,9244319744.0,20618563584.0,193729.0,102134.0
12-04 09:58:21,1.254,0.084,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2896748544.0,863633408.0,9244319744.0,20614373376.0,261254.0,129908.0
12-04 09:58:22,1.171,0.251,98.579,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2897379328.0,863633408.0,9244323840.0,20613738496.0,214715.0,109162.0
12-04 09:58:23,2.335,0.083,97.498,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2775732224.0,863633408.0,9244327936.0,20735381504.0,194032.0,104002.0
12-04 09:58:24,2.339,0.167,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774642688.0,863633408.0,9244327936.0,20736471040.0,211809.0,121875.0
12-04 09:58:25,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2776166400.0,863633408.0,9244327936.0,20734947328.0,212328.0,107015.0
12-04 09:58:26,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783145984.0,863633408.0,9244332032.0,20727963648.0,225377.0,126986.0
12-04 09:58:27,1.585,0.167,98.082,0.0,0.0,0.167,0.0,114688.0,0.0,6.0,2786541568.0,863633408.0,9244332032.0,20724568064.0,240966.0,128356.0
12-04 09:58:28,1.086,0.167,98.413,0.334,0.0,0.0,0.0,40960.0,0.0,8.0,2787840000.0,863633408.0,9244336128.0,20723265536.0,221292.0,112377.0
12-04 09:58:29,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2788724736.0,863633408.0,9244340224.0,20722376704.0,223416.0,119578.0
12-04 09:58:30,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2792402944.0,863633408.0,9244344320.0,20718694400.0,219451.0,125308.0
12-04 09:58:31,1.003,0.084,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799132672.0,863633408.0,9244344320.0,20711964672.0,205867.0,104666.0
12-04 09:58:32,2.002,0.167,97.832,0.0,0.0,0.0,0.0,135168.0,0.0,11.0,2808397824.0,863633408.0,9244348416.0,20702695424.0,221772.0,107522.0
12-04 09:58:33,1.581,0.250,97.920,0.166,0.0,0.083,0.0,45056.0,0.0,4.0,2811572224.0,863633408.0,9244348416.0,20699521024.0,222368.0,124726.0
12-04 09:58:34,1.340,0.168,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2812964864.0,863633408.0,9244352512.0,20698124288.0,243386.0,132016.0
12-04 09:58:35,1.839,0.084,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2813341696.0,863633408.0,9244356608.0,20697743360.0,213657.0,106718.0
12-04 09:58:36,1.165,0.416,98.253,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2814357504.0,863633408.0,9244356608.0,20696727552.0,231829.0,128354.0
12-04 09:58:37,1.170,0.084,98.747,0.0,0.0,0.0,0.0,98304.0,0.0,12.0,2815717376.0,863633408.0,9244360704.0,20695363584.0,189723.0,104064.0
12-04 09:58:38,1.759,0.168,97.906,0.168,0.0,0.0,0.0,36864.0,0.0,3.0,2818551808.0,863633408.0,9244360704.0,20692529152.0,209922.0,105719.0
12-04 09:58:39,1.002,0.167,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2819559424.0,863633408.0,9244360704.0,20691521536.0,227026.0,125009.0
12-04 09:58:40,0.918,0.167,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2822729728.0,863633408.0,9244364800.0,20688347136.0,182684.0,103308.0
12-04 09:58:41,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2832494592.0,863633408.0,9244368896.0,20678578176.0,227651.0,105433.0
12-04 09:58:42,1.500,0.333,98.083,0.083,0.0,0.0,0.0,69632.0,0.0,6.0,2835542016.0,863633408.0,9244368896.0,20675530752.0,233618.0,129026.0
12-04 09:58:43,1.084,0.167,98.666,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2840367104.0,863633408.0,9244368896.0,20670705664.0,198320.0,106903.0
12-04 09:58:44,0.916,0.167,98.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2846584832.0,863633408.0,9244372992.0,20664483840.0,75625.0,85725.0
12-04 09:58:45,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2852171776.0,863633408.0,9244372992.0,20658896896.0,293533.0,137452.0
12-04 09:58:46,1.248,0.333,98.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2852421632.0,863633408.0,9244377088.0,20658642944.0,277412.0,120520.0
12-04 09:58:47,0.917,0.0,99.083,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2852544512.0,863633408.0,9244381184.0,20658515968.0,196223.0,100365.0
12-04 09:58:48,1.333,0.417,98.167,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2853687296.0,863633408.0,9244381184.0,20657373184.0,223567.0,124937.0
12-04 09:58:49,1.167,0.250,98.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2854191104.0,863633408.0,9244385280.0,20656865280.0,203600.0,106305.0
12-04 09:58:50,0.919,0.084,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2854318080.0,863633408.0,9244385280.0,20656738304.0,204356.0,103718.0
12-04 09:58:51,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2854952960.0,863633408.0,9244385280.0,20656103424.0,214953.0,124850.0
12-04 09:58:52,0.502,0.167,99.247,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2855075840.0,863633408.0,9244389376.0,20655976448.0,77754.0,87213.0
12-04 09:58:53,1.333,0.333,98.333,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2855071744.0,863633408.0,9244393472.0,20655976448.0,263101.0,137947.0
12-04 09:58:54,1.083,0.167,98.667,0.083,0.0,0.0,0.0,0.0,0.0,1.0,2855575552.0,863633408.0,9244397568.0,20655468544.0,198987.0,107545.0
12-04 09:58:55,0.917,0.167,98.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2855854080.0,863633408.0,9252786176.0,20646801408.0,143439.0,96124.0
12-04 09:58:56,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855854080.0,863633408.0,9252786176.0,20646801408.0,331937.0,149588.0
12-04 09:58:57,1.920,0.167,97.830,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2860040192.0,863633408.0,9252790272.0,20642611200.0,252753.0,118068.0
12-04 09:58:58,0.920,0.167,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2860560384.0,863633408.0,9252794368.0,20642086912.0,218412.0,106429.0
12-04 09:58:59,1.253,0.084,98.496,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2860544000.0,863633408.0,9252794368.0,20642103296.0,259828.0,147993.0
12-04 09:59:00,0.917,0.250,98.749,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2864603136.0,863633408.0,9252798464.0,20638040064.0,206929.0,111735.0
12-04 09:59:01,1.418,0.083,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2873614336.0,863633408.0,9252802560.0,20629024768.0,232513.0,108661.0
12-04 09:59:02,1.249,0.416,98.335,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,2884513792.0,863633408.0,9252806656.0,20618121216.0,195688.0,119195.0
12-04 09:59:03,1.168,0.167,98.582,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2892640256.0,863633408.0,9252806656.0,20609994752.0,227117.0,108048.0
12-04 09:59:04,0.836,0.084,98.997,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2893144064.0,863633408.0,9252810752.0,20609486848.0,179170.0,103894.0
12-04 09:59:05,1.170,0.084,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2893131776.0,863633408.0,9252814848.0,20609495040.0,234948.0,124552.0
12-04 09:59:06,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2898591744.0,863633408.0,9252814848.0,20604035072.0,227333.0,123882.0
12-04 09:59:07,1.084,0.083,98.832,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2906083328.0,863633408.0,9252814848.0,20596543488.0,185624.0,103550.0
12-04 09:59:08,1.084,0.334,98.582,0.0,0.0,0.0,0.0,28672.0,0.0,1.0,2917371904.0,863633408.0,9252818944.0,20585250816.0,222022.0,128741.0
12-04 09:59:09,1.164,0.333,98.254,0.166,0.0,0.083,0.0,28672.0,0.0,3.0,2924609536.0,863633408.0,9252818944.0,20578013184.0,212090.0,111159.0
12-04 09:59:10,0.919,0.167,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926022656.0,863633408.0,9252823040.0,20576595968.0,200537.0,104256.0
12-04 09:59:11,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926137344.0,863633408.0,9252827136.0,20576477184.0,243887.0,132921.0
12-04 09:59:12,0.999,0.167,98.668,0.0,0.0,0.167,0.0,90112.0,0.0,11.0,2926374912.0,863633408.0,9252827136.0,20576239616.0,196389.0,104219.0
12-04 09:59:13,0.836,0.084,98.997,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2926743552.0,863633408.0,9252831232.0,20575866880.0,204146.0,103405.0
12-04 09:59:14,0.919,0.084,98.747,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,2926735360.0,863633408.0,9252831232.0,20575875072.0,201307.0,120693.0
12-04 09:59:15,0.669,0.167,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926735360.0,863633408.0,9252831232.0,20575875072.0,223208.0,110239.0
12-04 09:59:16,1.165,0.250,98.419,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2928492544.0,863633408.0,9252835328.0,20574113792.0,197305.0,106278.0
12-04 09:59:17,1.167,0.167,98.583,0.0,0.0,0.083,0.0,73728.0,0.0,7.0,2928476160.0,863633408.0,9252843520.0,20574121984.0,229356.0,129698.0
12-04 09:59:18,0.838,0.084,99.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2929160192.0,863633408.0,9252843520.0,20573437952.0,204867.0,104998.0
12-04 09:59:19,0.916,0.250,98.501,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,2929229824.0,863633408.0,9252843520.0,20573368320.0,198219.0,102796.0
12-04 09:59:20,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2929229824.0,863633408.0,9252843520.0,20573368320.0,225962.0,126244.0
12-04 09:59:21,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2929225728.0,863633408.0,9252847616.0,20573368320.0,76289.0,64868.0
12-04 09:59:22,1.333,0.167,98.500,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2930741248.0,863633408.0,9252847616.0,20571852800.0,276148.0,90030.0
12-04 09:59:23,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2933067776.0,863633408.0,9252847616.0,20569526272.0,33091.0,49451.0
12-04 09:59:24,0.417,0.083,99.249,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2933428224.0,863633408.0,9252851712.0,20569161728.0,31802.0,44348.0
12-04 09:59:25,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2933428224.0,863633408.0,9252851712.0,20569161728.0,28393.0,40440.0
12-04 09:59:26,0.334,0.083,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2933424128.0,863633408.0,9252855808.0,20569161728.0,31514.0,42948.0
12-04 09:59:27,0.417,0.083,99.417,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2933415936.0,863633408.0,9252855808.0,20569169920.0,25747.0,36748.0
12-04 09:59:28,2.085,0.167,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2933407744.0,863633408.0,9252855808.0,20569178112.0,232063.0,119881.0
12-04 09:59:29,6.850,0.334,92.815,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2942279680.0,863633408.0,9252864000.0,20560297984.0,1451515.0,539119.0
12-04 09:59:30,6.349,0.251,93.066,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2946969600.0,863633408.0,9252864000.0,20555608064.0,1456822.0,533301.0
12-04 09:59:31,4.841,0.751,94.324,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2948988928.0,863633408.0,9252868096.0,20553584640.0,1268935.0,489158.0
12-04 09:59:32,5.961,0.084,93.955,0.0,0.0,0.0,0.0,208896.0,0.0,13.0,2951397376.0,863633408.0,9252872192.0,20551172096.0,1605698.0,562311.0
12-04 09:59:33,4.874,0.252,94.790,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2952818688.0,863633408.0,9252872192.0,20549750784.0,1598951.0,553984.0
12-04 09:59:34,5.626,0.252,94.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2962542592.0,863633408.0,9252876288.0,20540022784.0,1543463.0,546908.0
12-04 09:59:35,4.534,0.252,95.046,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2964287488.0,863633408.0,9252876288.0,20538277888.0,1500792.0,548030.0
12-04 09:59:36,5.055,0.168,94.693,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2967932928.0,863633408.0,9252880384.0,20534628352.0,1561751.0,553772.0
12-04 09:59:37,4.051,0.338,95.612,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2968428544.0,863633408.0,9252884480.0,20534128640.0,1472397.0,530737.0
12-04 09:59:38,5.369,0.336,94.211,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,2970755072.0,863633408.0,9252884480.0,20531802112.0,1411677.0,519228.0
12-04 09:59:39,5.290,0.252,94.458,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2971213824.0,863633408.0,9252884480.0,20531343360.0,1471543.0,551289.0
12-04 09:59:40,4.282,0.336,95.130,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2971308032.0,863633408.0,9252884480.0,20531249152.0,1481187.0,544723.0
12-04 09:59:41,5.299,0.168,94.365,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2976534528.0,863633408.0,9252888576.0,20526018560.0,1524038.0,563443.0
12-04 09:59:42,3.791,0.337,95.872,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2977034240.0,863633408.0,9252888576.0,20525518848.0,1475079.0,546557.0
12-04 09:59:43,4.886,0.337,94.693,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2982723584.0,863633408.0,9252888576.0,20519829504.0,1441422.0,538581.0
12-04 09:59:44,4.195,0.252,95.386,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2983727104.0,863633408.0,9252892672.0,20518821888.0,1474706.0,550140.0
12-04 09:59:45,5.369,0.252,94.128,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2988154880.0,863633408.0,9252892672.0,20514394112.0,1498504.0,549364.0
12-04 09:59:46,4.040,0.505,95.286,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2990186496.0,863633408.0,9252892672.0,20512362496.0,1468876.0,550425.0
12-04 09:59:47,5.439,0.502,94.059,0.0,0.0,0.0,0.0,110592.0,0.0,17.0,2994118656.0,863633408.0,9252896768.0,20508426240.0,1503539.0,554482.0
12-04 09:59:48,5.135,0.253,94.529,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2997293056.0,863633408.0,9252896768.0,20505251840.0,1482217.0,547766.0
12-04 09:59:49,3.879,0.169,95.868,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2997796864.0,863633408.0,9252900864.0,20504743936.0,1480882.0,545379.0
12-04 09:59:50,4.818,0.338,94.590,0.169,0.0,0.085,0.0,32768.0,0.0,3.0,2999701504.0,863633408.0,9252900864.0,20502839296.0,1470228.0,538459.0
12-04 09:59:51,4.118,0.252,95.630,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3000328192.0,863633408.0,9252900864.0,20502212608.0,1526773.0,552288.0
12-04 09:59:52,5.927,0.334,93.656,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3005878272.0,863633408.0,9252904960.0,20496658432.0,1529603.0,551739.0
12-04 09:59:53,3.782,0.252,95.714,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3008577536.0,863633408.0,9252904960.0,20493959168.0,1500131.0,540259.0
12-04 09:59:54,5.798,0.336,93.697,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3011747840.0,863633408.0,9252909056.0,20490784768.0,1428547.0,532483.0
12-04 09:59:55,4.293,0.253,95.370,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3013648384.0,863633408.0,9252913152.0,20488880128.0,1529466.0,555729.0
12-04 09:59:56,4.890,0.253,94.772,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3017711616.0,863633408.0,9252913152.0,20484816896.0,1582578.0,579651.0
12-04 09:59:57,5.784,0.251,93.881,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3021135872.0,863633408.0,9252917248.0,20481388544.0,1537713.0,547973.0
12-04 09:59:58,3.638,0.254,96.108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3022446592.0,863633408.0,9252917248.0,20480077824.0,1488168.0,540988.0
12-04 09:59:59,5.294,0.336,94.118,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3031261184.0,863633408.0,9252917248.0,20471263232.0,1534905.0,572638.0
12-04 10:00:00,4.023,0.419,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3033575424.0,863633408.0,9252921344.0,20468944896.0,1490401.0,542352.0
12-04 10:00:01,5.228,0.253,94.351,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3038896128.0,863633408.0,9252925440.0,20463620096.0,1483779.0,541720.0
12-04 10:00:02,4.104,0.335,95.310,0.0,0.0,0.251,0.0,61440.0,0.0,5.0,3040165888.0,863633408.0,9252925440.0,20462350336.0,1541462.0,563465.0
12-04 10:00:03,5.793,0.168,93.955,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3043082240.0,863633408.0,9252929536.0,20459429888.0,1537420.0,562632.0
12-04 10:00:04,3.807,0.254,95.939,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3044827136.0,863633408.0,9252929536.0,20457684992.0,1468312.0,553381.0
12-04 10:00:05,5.360,0.168,94.305,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3047014400.0,863633408.0,9252933632.0,20455493632.0,1401861.0,527272.0
12-04 10:00:06,5.946,0.419,93.467,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,3049046016.0,863633408.0,9252933632.0,20453462016.0,1546239.0,553310.0
12-04 10:00:07,3.697,0.252,95.966,0.0,0.0,0.084,0.0,114688.0,0.0,6.0,3050569728.0,863633408.0,9252933632.0,20451938304.0,1487410.0,546468.0
12-04 10:00:08,5.724,0.421,93.771,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3058057216.0,863633408.0,9252937728.0,20444446720.0,1526247.0,550482.0
12-04 10:00:09,4.191,0.251,95.390,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3058565120.0,863633408.0,9252937728.0,20443938816.0,1495522.0,544025.0
12-04 10:00:10,5.789,0.587,93.540,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3060006912.0,863633408.0,9252941824.0,20442492928.0,1580857.0,680109.0
12-04 10:00:11,3.694,0.504,95.718,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3062812672.0,863633408.0,9252941824.0,20439687168.0,1418036.0,554399.0
12-04 10:00:12,5.966,0.168,93.782,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,3065126912.0,863633408.0,9252945920.0,20437368832.0,1567867.0,571821.0
12-04 10:00:13,4.300,0.169,95.363,0.0,0.0,0.169,0.0,20480.0,0.0,5.0,3068588032.0,863633408.0,9252945920.0,20433907712.0,1510040.0,555414.0
12-04 10:00:14,5.369,0.168,94.463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3074174976.0,863633408.0,9252945920.0,20428320768.0,1428350.0,530249.0
12-04 10:00:15,4.710,0.421,94.786,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3077312512.0,863633408.0,9252950016.0,20425179136.0,1570606.0,572358.0
12-04 10:00:16,4.726,0.084,95.190,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3080577024.0,863633408.0,9252954112.0,20421910528.0,1519763.0,555526.0
12-04 10:00:17,5.034,0.168,94.547,0.168,0.0,0.084,0.0,86016.0,0.0,9.0,3082637312.0,863633408.0,9252958208.0,20419846144.0,1497265.0,548908.0
12-04 10:00:18,5.351,0.334,94.231,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,3082518528.0,863633408.0,9252958208.0,20419964928.0,1476407.0,552508.0
12-04 10:00:19,5.383,0.168,94.365,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3084414976.0,863633408.0,9252958208.0,20418068480.0,1527139.0,555950.0
12-04 10:00:20,4.443,0.251,95.138,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3086577664.0,863633408.0,9252962304.0,20415901696.0,1479753.0,557265.0
12-04 10:00:21,5.453,0.252,94.128,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3093561344.0,863633408.0,9252962304.0,20408918016.0,1517991.0,546066.0
12-04 10:00:22,3.716,0.338,95.524,0.253,0.0,0.169,0.0,110592.0,0.0,12.0,3095207936.0,863633408.0,9252966400.0,20407267328.0,1457331.0,543805.0
12-04 10:00:23,6.198,0.251,93.467,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3101302784.0,863633408.0,9252966400.0,20401172480.0,1509115.0,551014.0
12-04 10:00:24,3.707,0.253,95.956,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3102732288.0,863633408.0,9252966400.0,20399742976.0,1524824.0,559581.0
12-04 10:00:25,5.232,0.169,94.599,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104346112.0,863633408.0,9252970496.0,20398125056.0,1554857.0,550336.0
12-04 10:00:26,3.960,0.168,95.703,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3105996800.0,863633408.0,9252970496.0,20396474368.0,1410650.0,549857.0
12-04 10:00:27,4.886,0.337,94.440,0.337,0.0,0.0,0.0,94208.0,0.0,8.0,3108798464.0,863633408.0,9252970496.0,20393672704.0,1479634.0,552039.0
12-04 10:00:28,4.530,0.168,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3111333888.0,863633408.0,9252974592.0,20391133184.0,1341274.0,502825.0
12-04 10:00:29,0.334,0.084,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3111714816.0,863633408.0,9252974592.0,20390752256.0,80707.0,188117.0
12-04 10:00:30,1.333,0.250,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112222720.0,863633408.0,9252974592.0,20390244352.0,47221.0,74508.0
12-04 10:00:31,0.418,0.084,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112341504.0,863633408.0,9252982784.0,20390117376.0,44898.0,72209.0
12-04 10:00:32,0.584,0.250,99.083,0.083,0.0,0.0,0.0,139264.0,0.0,11.0,3112341504.0,863633408.0,9252982784.0,20390117376.0,43885.0,69815.0
12-04 10:00:33,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112349696.0,863633408.0,9252982784.0,20390109184.0,45307.0,72880.0
12-04 10:00:34,1.925,0.167,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113242624.0,863633408.0,9252986880.0,20389212160.0,404536.0,196145.0
12-04 10:00:35,7.692,0.414,91.729,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3104358400.0,863633408.0,9252990976.0,20398092288.0,1924668.0,698196.0
12-04 10:00:36,7.012,0.417,92.487,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3035549696.0,863633408.0,9252990976.0,20466900992.0,1977048.0,707176.0
12-04 10:00:37,6.905,0.416,92.429,0.0,0.0,0.250,0.0,110592.0,0.0,4.0,2964434944.0,863633408.0,9252995072.0,20538011648.0,1953989.0,706588.0
12-04 10:00:38,6.695,0.335,92.720,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2965475328.0,863633408.0,9252995072.0,20536971264.0,1918289.0,699961.0
12-04 10:00:39,6.888,0.249,92.780,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2967990272.0,863633408.0,9252995072.0,20534456320.0,1732184.0,666172.0
12-04 10:00:40,6.977,0.415,92.442,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2971287552.0,863633408.0,9252999168.0,20531154944.0,1644361.0,644978.0
12-04 10:00:41,7.053,0.252,92.611,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2976534528.0,863633408.0,9253003264.0,20525903872.0,2265711.0,780003.0
12-04 10:00:42,7.173,0.334,92.244,0.0,0.0,0.250,0.0,81920.0,0.0,6.0,2979250176.0,863633408.0,9253003264.0,20523188224.0,2184541.0,762929.0
12-04 10:00:43,6.928,0.334,92.487,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2980048896.0,863633408.0,9253007360.0,20522385408.0,1967427.0,738065.0
12-04 10:00:44,7.571,0.166,92.180,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2981064704.0,863633408.0,9253007360.0,20521369600.0,2007880.0,718445.0
12-04 10:00:45,7.463,0.332,92.206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2982297600.0,863633408.0,9253011456.0,20520132608.0,1902797.0,713044.0
12-04 10:00:46,6.198,0.419,93.216,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2984869888.0,863633408.0,9253011456.0,20517560320.0,1963170.0,713302.0
12-04 10:00:47,6.533,0.251,93.132,0.0,0.0,0.084,0.0,73728.0,0.0,7.0,2988011520.0,863633408.0,9253011456.0,20514418688.0,1610960.0,649980.0
12-04 10:00:48,7.149,0.333,91.937,0.249,0.0,0.333,0.0,36864.0,0.0,7.0,2994515968.0,863633408.0,9253015552.0,20507910144.0,1994366.0,729170.0
12-04 10:00:49,6.928,0.334,92.654,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2997452800.0,863633408.0,9253015552.0,20504973312.0,2110302.0,747706.0
12-04 10:00:50,7.441,0.334,92.140,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3000860672.0,863633408.0,9253015552.0,20501565440.0,2073991.0,730723.0
12-04 10:00:51,6.773,0.167,92.893,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3005272064.0,863633408.0,9253019648.0,20497149952.0,1955963.0,719194.0
12-04 10:00:52,7.089,0.417,92.410,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3008573440.0,863633408.0,9253019648.0,20493848576.0,1880718.0,702748.0
12-04 10:00:53,7.072,0.333,92.263,0.250,0.0,0.083,0.0,40960.0,0.0,5.0,3010605056.0,863633408.0,9253019648.0,20491816960.0,1958066.0,719317.0
12-04 10:00:54,7.475,0.332,91.944,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3012886528.0,863633408.0,9253023744.0,20489531392.0,2018292.0,726779.0
12-04 10:00:55,7.321,0.333,92.263,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3019362304.0,863633408.0,9253023744.0,20483055616.0,1879986.0,699465.0
12-04 10:00:56,6.533,0.251,93.216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3022245888.0,863633408.0,9253027840.0,20480167936.0,1913166.0,710570.0
12-04 10:00:57,6.784,0.503,92.630,0.0,0.0,0.084,0.0,98304.0,0.0,13.0,3032686592.0,863633408.0,9253031936.0,20469723136.0,1984532.0,728227.0
12-04 10:00:58,8.437,0.414,90.984,0.0,0.0,0.165,0.0,8192.0,0.0,1.0,3038068736.0,863633408.0,9253031936.0,20464340992.0,1972610.0,723805.0
12-04 10:00:59,6.611,0.251,92.887,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3040940032.0,863633408.0,9253031936.0,20461469696.0,1983558.0,736793.0
12-04 10:01:00,6.218,0.336,93.193,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3042078720.0,863633408.0,9253036032.0,20460326912.0,1965695.0,719950.0
12-04 10:01:01,7.763,0.417,91.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3045851136.0,863633408.0,9253040128.0,20456550400.0,1981491.0,727275.0
12-04 10:01:02,5.843,0.417,93.656,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3049308160.0,863633408.0,9253044224.0,20453089280.0,1913194.0,703094.0
12-04 10:01:03,7.209,0.335,92.456,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053146112.0,863633408.0,9253048320.0,20449247232.0,1989544.0,728981.0
12-04 10:01:04,6.977,0.498,92.193,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,3057729536.0,863633408.0,9253048320.0,20444663808.0,1915996.0,703055.0
12-04 10:01:05,6.454,0.503,93.043,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062710272.0,863633408.0,9253052416.0,20439678976.0,1887622.0,706786.0
12-04 10:01:06,8.027,0.334,91.472,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3069280256.0,863633408.0,9253052416.0,20433108992.0,1984798.0,721956.0
12-04 10:01:07,5.448,0.419,93.965,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,3071946752.0,863633408.0,9253052416.0,20430442496.0,1977963.0,721119.0
12-04 10:01:08,7.485,0.252,92.262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3080577024.0,863633408.0,9253056512.0,20421808128.0,1902163.0,704822.0
12-04 10:01:09,5.931,0.251,93.567,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3082448896.0,863633408.0,9253056512.0,20419936256.0,1884958.0,708716.0
12-04 10:01:10,8.140,0.332,91.445,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3084951552.0,863633408.0,9253060608.0,20417429504.0,1819586.0,694743.0
12-04 10:01:11,7.023,0.251,92.475,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3089141760.0,863633408.0,9253060608.0,20413239296.0,2072359.0,736579.0
12-04 10:01:12,6.544,0.168,93.121,0.0,0.0,0.168,0.0,118784.0,0.0,6.0,3094425600.0,863633408.0,9253064704.0,20407951360.0,1945715.0,712554.0
12-04 10:01:13,7.583,0.500,91.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3100581888.0,863633408.0,9253064704.0,20401795072.0,2003874.0,730665.0
12-04 10:01:14,8.180,0.167,91.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3104231424.0,863633408.0,9253064704.0,20398145536.0,1986160.0,725666.0
12-04 10:01:15,7.327,0.416,92.090,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3109715968.0,863633408.0,9253072896.0,20392652800.0,1881862.0,701964.0
12-04 10:01:16,7.262,0.167,92.487,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3118571520.0,863633408.0,9253072896.0,20383797248.0,1964493.0,714662.0
12-04 10:01:17,7.398,0.333,92.103,0.0,0.0,0.166,0.0,98304.0,0.0,7.0,3126730752.0,863633408.0,9253072896.0,20375638016.0,1935767.0,712972.0
12-04 10:01:18,6.744,0.583,92.590,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3132309504.0,863633408.0,9253076992.0,20370055168.0,1930315.0,719959.0
12-04 10:01:19,6.845,0.334,92.654,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3139457024.0,863633408.0,9253076992.0,20362907648.0,2006199.0,723863.0
12-04 10:01:20,7.0,0.333,92.500,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3142664192.0,863633408.0,9253076992.0,20359700480.0,1934811.0,710454.0
12-04 10:01:21,6.538,0.335,93.043,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3144507392.0,863633408.0,9253081088.0,20357853184.0,1765727.0,701988.0
12-04 10:01:22,7.197,0.335,92.301,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3144802304.0,863633408.0,9253081088.0,20357558272.0,2121553.0,734066.0
12-04 10:01:23,7.879,0.335,91.618,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3149213696.0,863633408.0,9253081088.0,20353146880.0,2042054.0,733285.0
12-04 10:01:24,6.761,0.417,92.738,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3153432576.0,863633408.0,9253085184.0,20348923904.0,1884745.0,709201.0
12-04 10:01:25,7.185,0.334,92.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3158986752.0,863633408.0,9253085184.0,20343369728.0,1979162.0,718669.0
12-04 10:01:26,6.622,0.335,92.875,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3161276416.0,863633408.0,9253089280.0,20341075968.0,1961968.0,726490.0
12-04 10:01:27,7.179,0.334,92.404,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3164102656.0,863633408.0,9253089280.0,20338249728.0,1969945.0,730856.0
12-04 10:01:28,6.723,0.252,92.857,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,3168006144.0,863633408.0,9253089280.0,20334346240.0,1908585.0,716771.0
12-04 10:01:29,7.280,0.335,92.301,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3170508800.0,863633408.0,9253093376.0,20331839488.0,1955577.0,734043.0
12-04 10:01:30,6.213,0.420,93.115,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3173216256.0,863633408.0,9253093376.0,20329132032.0,1894334.0,707956.0
12-04 10:01:31,7.023,0.418,92.224,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3176005632.0,863633408.0,9253097472.0,20326338560.0,2007007.0,734071.0
12-04 10:01:32,6.917,0.250,92.750,0.0,0.0,0.083,0.0,159744.0,0.0,17.0,3179589632.0,863633408.0,9253101568.0,20322750464.0,1924268.0,710215.0
12-04 10:01:33,8.040,0.251,91.625,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,3182190592.0,863633408.0,9253101568.0,20320149504.0,1998947.0,722714.0
12-04 10:01:34,6.078,0.250,93.505,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3185967104.0,863633408.0,9253101568.0,20316372992.0,1697759.0,618509.0
12-04 10:01:35,0.835,0.083,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3187228672.0,863633408.0,9253109760.0,20315103232.0,73000.0,227131.0
12-04 10:01:36,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3187228672.0,863633408.0,9253109760.0,20315103232.0,65069.0,107256.0
12-04 10:01:37,0.584,0.250,98.831,0.250,0.0,0.083,0.0,98304.0,0.0,8.0,3187224576.0,863633408.0,9253113856.0,20315103232.0,62579.0,102099.0
12-04 10:01:38,0.751,0.250,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3188011008.0,863633408.0,9253113856.0,20314316800.0,63164.0,102806.0
12-04 10:01:39,0.501,0.084,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3187986432.0,863633408.0,9253113856.0,20314341376.0,63423.0,102886.0
12-04 10:01:40,0.834,0.167,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3187982336.0,863633408.0,9253117952.0,20314341376.0,67007.0,105122.0
12-04 10:01:41,7.943,0.502,91.388,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3171491840.0,863633408.0,9253117952.0,20330831872.0,2191457.0,825236.0
12-04 10:01:42,7.686,0.418,91.813,0.0,0.0,0.084,0.0,114688.0,0.0,6.0,3151724544.0,863633408.0,9253117952.0,20350599168.0,2417214.0,873675.0
12-04 10:01:43,8.438,0.418,90.810,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2979155968.0,863633408.0,9253126144.0,20523159552.0,2445992.0,881305.0
12-04 10:01:44,7.744,0.333,91.757,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2979639296.0,863633408.0,9253126144.0,20522676224.0,2359562.0,871889.0
12-04 10:01:45,7.782,0.418,91.715,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2984554496.0,863633408.0,9253130240.0,20517756928.0,2301098.0,863597.0
12-04 10:01:46,7.479,0.336,92.101,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2982522880.0,863633408.0,9253130240.0,20519788544.0,2327503.0,873745.0
12-04 10:01:47,7.718,0.336,91.779,0.0,0.0,0.168,0.0,94208.0,0.0,7.0,2984300544.0,863633408.0,9253130240.0,20518010880.0,2427211.0,879426.0
12-04 10:01:48,7.763,0.501,91.402,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2985693184.0,863633408.0,9253134336.0,20516614144.0,2488581.0,891291.0
12-04 10:01:49,7.737,0.499,91.681,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2991153152.0,863633408.0,9253134336.0,20511154176.0,2319953.0,859012.0
12-04 10:01:50,7.673,0.584,91.576,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2997223424.0,863633408.0,9253134336.0,20505083904.0,2354588.0,867927.0
12-04 10:01:51,7.879,0.419,91.534,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2996490240.0,863633408.0,9253138432.0,20505812992.0,2547096.0,910410.0
12-04 10:01:52,8.728,0.499,90.607,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,2998743040.0,863633408.0,9253138432.0,20503560192.0,2446492.0,884160.0
12-04 10:01:53,7.840,0.417,91.660,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3007758336.0,863633408.0,9253138432.0,20494544896.0,2422188.0,877685.0
12-04 10:01:54,8.173,0.334,91.243,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3016622080.0,863633408.0,9253142528.0,20485677056.0,2466663.0,896174.0
12-04 10:01:55,7.435,0.418,91.980,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3019603968.0,863633408.0,9253142528.0,20482695168.0,1783511.0,760034.0
12-04 10:01:56,7.731,0.336,91.849,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3023032320.0,863633408.0,9253142528.0,20479266816.0,2308691.0,865536.0
12-04 10:01:57,7.987,0.250,91.681,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3027505152.0,863633408.0,9253146624.0,20474789888.0,2337551.0,863077.0
12-04 10:01:58,8.550,0.335,91.115,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3034042368.0,863633408.0,9253146624.0,20468252672.0,2458377.0,884347.0
12-04 10:01:59,7.383,0.419,92.030,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3040043008.0,863633408.0,9253146624.0,20462252032.0,2504760.0,917332.0
12-04 10:02:00,8.194,0.334,91.304,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3045785600.0,863633408.0,9253150720.0,20456505344.0,2224930.0,842222.0
12-04 10:02:01,8.424,0.417,91.076,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3048886272.0,863633408.0,9253158912.0,20453396480.0,2387277.0,884882.0
12-04 10:02:02,7.718,0.084,92.114,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3052310528.0,863633408.0,9253163008.0,20449968128.0,2299619.0,848120.0
12-04 10:02:03,8.236,0.499,91.015,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,3059232768.0,863633408.0,9253163008.0,20443045888.0,2341908.0,879463.0
12-04 10:02:04,7.789,0.335,91.792,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3063644160.0,863633408.0,9253163008.0,20438634496.0,2327540.0,866547.0
12-04 10:02:05,8.173,0.417,91.159,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3069493248.0,863633408.0,9253167104.0,20432781312.0,2426287.0,884068.0
12-04 10:02:06,7.970,0.755,91.107,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3078791168.0,863633408.0,9253167104.0,20423483392.0,2505313.0,906712.0
12-04 10:02:07,6.856,0.418,92.642,0.0,0.0,0.084,0.0,102400.0,0.0,15.0,3080409088.0,863633408.0,9253167104.0,20421865472.0,2059033.0,807457.0
12-04 10:02:08,7.576,0.337,92.003,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3090784256.0,863633408.0,9253171200.0,20411486208.0,2401648.0,892437.0
12-04 10:02:09,7.943,0.251,91.722,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3096858624.0,863633408.0,9253171200.0,20405411840.0,2419270.0,895515.0
12-04 10:02:10,8.598,0.250,90.651,0.250,0.0,0.250,0.0,32768.0,0.0,3.0,3108503552.0,863633408.0,9253175296.0,20393762816.0,2463604.0,890378.0
12-04 10:02:11,6.963,0.336,92.534,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3110375424.0,863633408.0,9253175296.0,20391890944.0,2387776.0,869590.0
12-04 10:02:12,8.811,0.582,90.357,0.0,0.0,0.249,0.0,110592.0,0.0,6.0,3118878720.0,863633408.0,9253179392.0,20383383552.0,2458152.0,884327.0
12-04 10:02:13,7.262,0.501,92.070,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3120308224.0,863633408.0,9253179392.0,20381954048.0,2302663.0,856473.0
12-04 10:02:14,7.835,0.337,91.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3128655872.0,863633408.0,9253179392.0,20373606400.0,2453479.0,888738.0
12-04 10:02:15,8.033,0.335,91.548,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3134500864.0,863633408.0,9253183488.0,20367757312.0,2424721.0,887270.0
12-04 10:02:16,7.209,0.503,92.037,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,3138473984.0,863633408.0,9253187584.0,20363780096.0,2273469.0,857096.0
12-04 10:02:17,7.789,0.335,91.792,0.0,0.0,0.084,0.0,86016.0,0.0,8.0,3144028160.0,863633408.0,9253187584.0,20358225920.0,2278038.0,857780.0
12-04 10:02:18,8.090,0.417,91.243,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3146579968.0,863633408.0,9253191680.0,20355670016.0,2338467.0,860262.0
12-04 10:02:19,8.319,0.420,91.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3152859136.0,863633408.0,9253191680.0,20349390848.0,2506061.0,890922.0
12-04 10:02:20,7.860,0.167,91.722,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3156348928.0,863633408.0,9253191680.0,20345901056.0,2432443.0,880942.0
12-04 10:02:21,7.815,0.504,91.513,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3164471296.0,863633408.0,9253195776.0,20337774592.0,2525260.0,906883.0
12-04 10:02:22,7.364,0.418,92.134,0.084,0.0,0.0,0.0,65536.0,0.0,5.0,3167645696.0,863633408.0,9253195776.0,20334600192.0,2397288.0,874819.0
12-04 10:02:23,9.693,0.414,89.727,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3173355520.0,863633408.0,9253199872.0,20328886272.0,2320634.0,877003.0
12-04 10:02:24,7.667,0.333,91.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3178942464.0,863633408.0,9253199872.0,20323299328.0,2323725.0,859108.0
12-04 10:02:25,8.117,0.418,91.381,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3185037312.0,863633408.0,9253199872.0,20317204480.0,2421826.0,888157.0
12-04 10:02:26,8.013,0.334,91.235,0.083,0.0,0.334,0.0,16384.0,0.0,2.0,3188428800.0,863633408.0,9253203968.0,20313808896.0,2143188.0,829954.0
12-04 10:02:27,7.370,0.503,91.709,0.0,0.0,0.419,0.0,61440.0,0.0,5.0,3193573376.0,863633408.0,9253203968.0,20308664320.0,2379809.0,884815.0
12-04 10:02:28,8.878,0.251,90.787,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3202887680.0,863633408.0,9253208064.0,20299345920.0,2370161.0,881413.0
12-04 10:02:29,7.628,0.251,91.869,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3205505024.0,863633408.0,9253208064.0,20296728576.0,2502834.0,919043.0
12-04 10:02:30,7.634,0.419,91.779,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3209789440.0,863633408.0,9253208064.0,20292444160.0,2384481.0,882323.0
12-04 10:02:31,8.681,0.334,90.735,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3213352960.0,863633408.0,9253216256.0,20288872448.0,2386410.0,895973.0
12-04 10:02:32,7.782,0.418,91.715,0.0,0.0,0.084,0.0,147456.0,0.0,11.0,3215097856.0,863633408.0,9253216256.0,20287127552.0,2516883.0,910271.0
12-04 10:02:33,10.684,0.167,89.065,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,3220439040.0,863633408.0,9253216256.0,20281786368.0,2432455.0,894755.0
12-04 10:02:34,6.891,0.252,92.773,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3225796608.0,863633408.0,9253224448.0,20276420608.0,2479991.0,903323.0
12-04 10:02:35,8.033,0.335,91.548,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3230748672.0,863633408.0,9253224448.0,20271468544.0,2437062.0,891243.0
12-04 10:02:36,8.710,0.419,90.536,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,3234967552.0,863633408.0,9253224448.0,20267249664.0,2316345.0,878521.0
12-04 10:02:37,6.862,0.502,92.469,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,3237093376.0,863633408.0,9253228544.0,20265119744.0,2304167.0,861608.0
12-04 10:02:38,9.151,0.333,90.349,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3246264320.0,863633408.0,9253228544.0,20255948800.0,2365097.0,888181.0
12-04 10:02:39,8.612,0.585,90.552,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3249410048.0,863633408.0,9253228544.0,20252803072.0,2514520.0,912719.0
12-04 10:02:40,8.090,0.334,91.326,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3252072448.0,863633408.0,9253232640.0,20250136576.0,2351035.0,888105.0
12-04 10:02:41,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256135680.0,863633408.0,9253232640.0,20246073344.0,760075.0,281110.0
12-04 10:02:42,0.833,0.250,98.750,0.167,0.0,0.0,0.0,163840.0,0.0,16.0,3257655296.0,863633408.0,9253236736.0,20244549632.0,87633.0,282371.0
12-04 10:02:43,0.752,0.167,99.081,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3257663488.0,863633408.0,9253236736.0,20244541440.0,79539.0,133163.0
12-04 10:02:44,0.669,0.084,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3257790464.0,863633408.0,9253236736.0,20244414464.0,80811.0,134333.0
12-04 10:02:45,1.004,0.167,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259449344.0,863633408.0,9253236736.0,20242755584.0,80824.0,135472.0
12-04 10:02:46,1.084,0.250,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259826176.0,863633408.0,9253240832.0,20242374656.0,80808.0,135560.0
12-04 10:02:47,4.100,0.251,95.565,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,3261091840.0,863633408.0,9253244928.0,20241104896.0,986099.0,447832.0
12-04 10:02:48,8.878,0.586,90.034,0.251,0.0,0.251,0.0,32768.0,0.0,3.0,3197902848.0,863633408.0,9253249024.0,20304289792.0,2485940.0,956795.0
12-04 10:02:49,8.732,0.420,90.680,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3042615296.0,863633408.0,9253249024.0,20459577344.0,2488922.0,951166.0
12-04 10:02:50,8.908,0.504,90.504,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2982383616.0,863633408.0,9253249024.0,20519809024.0,2584353.0,986077.0
12-04 10:02:51,9.023,0.418,90.309,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2989211648.0,863633408.0,9253253120.0,20512976896.0,2796468.0,1022092.0
12-04 10:02:52,9.190,0.585,89.975,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2994589696.0,863633408.0,9253253120.0,20507598848.0,2716588.0,1009601.0
12-04 10:02:53,9.532,0.334,89.883,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2995200000.0,863633408.0,9253253120.0,20506988544.0,2647568.0,988944.0
12-04 10:02:54,8.528,0.585,90.719,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3005734912.0,863633408.0,9253257216.0,20496449536.0,2758115.0,1006636.0
12-04 10:02:55,8.291,0.419,90.955,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3009015808.0,863633408.0,9253257216.0,20493168640.0,2731116.0,1006868.0
12-04 10:02:56,8.938,0.337,90.556,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3017080832.0,863633408.0,9253257216.0,20485103616.0,2764862.0,1010383.0
12-04 10:02:57,9.456,0.502,89.874,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3021332480.0,863633408.0,9253261312.0,20480847872.0,2711986.0,998346.0
12-04 10:02:58,8.333,0.505,90.825,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3028885504.0,863633408.0,9253261312.0,20473294848.0,2757700.0,1012720.0
12-04 10:02:59,8.831,0.336,90.580,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3031146496.0,863633408.0,9253261312.0,20471033856.0,2625150.0,996133.0
12-04 10:03:00,8.418,0.505,90.825,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3034103808.0,863633408.0,9253265408.0,20468072448.0,2694198.0,983184.0
12-04 10:03:01,8.382,0.671,90.863,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3039014912.0,863633408.0,9253273600.0,20463153152.0,2707251.0,1008321.0
12-04 10:03:02,9.631,0.670,89.363,0.0,0.0,0.335,0.0,65536.0,0.0,5.0,3049394176.0,863633408.0,9253273600.0,20452773888.0,2887265.0,1045474.0
12-04 10:03:03,8.201,0.335,91.130,0.0,0.0,0.335,0.0,12288.0,0.0,1.0,3056979968.0,863633408.0,9253277696.0,20445184000.0,2587489.0,974710.0
12-04 10:03:04,8.739,0.504,90.504,0.084,0.0,0.168,0.0,24576.0,0.0,2.0,3063652352.0,863633408.0,9253277696.0,20438511616.0,2734954.0,1005303.0
12-04 10:03:05,10.256,0.496,88.999,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3070377984.0,863633408.0,9253281792.0,20431781888.0,2800184.0,1020970.0
12-04 10:03:06,8.969,0.419,90.444,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3076313088.0,863633408.0,9253281792.0,20425846784.0,2644861.0,1007052.0
12-04 10:03:07,8.838,0.673,90.320,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3089104896.0,863633408.0,9253285888.0,20413050880.0,2693864.0,1000838.0
12-04 10:03:08,8.024,0.253,91.554,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,3093229568.0,863633408.0,9253285888.0,20408926208.0,2673176.0,1004898.0
12-04 10:03:09,9.500,0.333,89.833,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3097231360.0,863633408.0,9253285888.0,20404924416.0,2807786.0,1038173.0
12-04 10:03:10,8.893,0.503,90.520,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3101859840.0,863633408.0,9253289984.0,20400291840.0,2617213.0,987220.0
12-04 10:03:11,8.663,0.252,90.833,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3105415168.0,863633408.0,9253289984.0,20396736512.0,2580433.0,991490.0
12-04 10:03:12,9.023,0.501,90.309,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3113697280.0,863633408.0,9253294080.0,20388450304.0,2569335.0,986786.0
12-04 10:03:13,9.440,0.668,89.724,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3119632384.0,863633408.0,9253294080.0,20382515200.0,2676980.0,998236.0
12-04 10:03:14,9.038,0.335,90.293,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,3126935552.0,863633408.0,9253294080.0,20375212032.0,2501712.0,977457.0
12-04 10:03:15,9.516,0.501,89.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3132612608.0,863633408.0,9253298176.0,20369530880.0,2714862.0,1024251.0
12-04 10:03:16,8.878,0.335,90.536,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3136483328.0,863633408.0,9253298176.0,20365660160.0,2339600.0,925693.0
12-04 10:03:17,9.591,0.500,89.658,0.0,0.0,0.250,0.0,139264.0,0.0,12.0,3144007680.0,863633408.0,9253298176.0,20358135808.0,2691354.0,1013945.0
12-04 10:03:18,9.472,0.335,90.109,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3150401536.0,863633408.0,9253302272.0,20351737856.0,2523477.0,980891.0
12-04 10:03:19,9.615,0.334,89.465,0.251,0.0,0.334,0.0,32768.0,0.0,3.0,3157458944.0,863633408.0,9253306368.0,20344676352.0,2797172.0,1038977.0
12-04 10:03:20,10.083,0.333,89.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3163463680.0,863633408.0,9253310464.0,20338667520.0,2678754.0,1008618.0
12-04 10:03:21,9.030,0.418,90.385,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3169939456.0,863633408.0,9253310464.0,20332191744.0,2626537.0,996707.0
12-04 10:03:22,8.794,0.503,90.452,0.0,0.0,0.251,0.0,69632.0,0.0,4.0,3175239680.0,863633408.0,9253310464.0,20326891520.0,2665855.0,1013548.0
12-04 10:03:23,9.228,0.419,90.268,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3183427584.0,863633408.0,9253314560.0,20318699520.0,2133442.0,903323.0
12-04 10:03:24,8.473,0.503,90.856,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3188441088.0,863633408.0,9253314560.0,20313686016.0,2170385.0,920379.0
12-04 10:03:25,9.357,0.418,89.975,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3202543616.0,863633408.0,9253314560.0,20299583488.0,2347298.0,953225.0
12-04 10:03:26,9.591,0.667,89.491,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3210547200.0,863633408.0,9253318656.0,20291575808.0,2830679.0,1042956.0
12-04 10:03:27,9.265,0.417,89.900,0.0,0.0,0.417,0.0,65536.0,0.0,5.0,3216453632.0,863633408.0,9253318656.0,20285669376.0,2400679.0,953862.0
12-04 10:03:28,10.050,0.415,89.203,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3223531520.0,863633408.0,9253318656.0,20278591488.0,2649912.0,1029197.0
12-04 10:03:29,8.354,0.338,91.224,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3230765056.0,863633408.0,9253322752.0,20271353856.0,2465039.0,978696.0
12-04 10:03:30,9.484,0.333,89.684,0.250,0.0,0.250,0.0,16384.0,0.0,2.0,3232763904.0,863633408.0,9253322752.0,20269355008.0,2690363.0,1030410.0
12-04 10:03:31,9.091,0.505,90.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3236425728.0,863633408.0,9253326848.0,20265689088.0,2541161.0,982981.0
12-04 10:03:32,8.878,0.503,90.285,0.0,0.0,0.335,0.0,143360.0,0.0,11.0,3245023232.0,863633408.0,9253330944.0,20257087488.0,2739419.0,1031094.0
12-04 10:03:33,8.824,0.420,90.588,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3251277824.0,863633408.0,9253330944.0,20250832896.0,2552341.0,995697.0
12-04 10:03:34,9.289,0.753,89.791,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3261562880.0,863633408.0,9253330944.0,20240547840.0,2342819.0,960096.0
12-04 10:03:35,8.201,0.502,91.130,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3267780608.0,863633408.0,9253335040.0,20234326016.0,2386142.0,950268.0
12-04 10:03:36,8.677,0.337,90.986,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3276283904.0,863633408.0,9253339136.0,20225818624.0,2503783.0,986025.0
12-04 10:03:37,9.258,0.667,89.908,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,3283554304.0,863633408.0,9253339136.0,20218548224.0,2402792.0,980886.0
12-04 10:03:38,10.084,0.504,89.244,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,3290963968.0,863633408.0,9253343232.0,20211134464.0,2818470.0,1051345.0
12-04 10:03:39,9.197,0.334,90.134,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3297357824.0,863633408.0,9253343232.0,20204740608.0,2543155.0,986333.0
12-04 10:03:40,9.174,0.500,89.825,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,3310309376.0,863633408.0,9253343232.0,20191789056.0,2324655.0,960905.0
12-04 10:03:41,9.866,0.669,89.214,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3319955456.0,863633408.0,9253347328.0,20182138880.0,2678097.0,1036610.0
12-04 10:03:42,8.757,0.500,90.575,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,3325128704.0,863633408.0,9253347328.0,20176965632.0,2664024.0,1011244.0
12-04 10:03:43,9.691,0.501,89.724,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3334995968.0,863633408.0,9253351424.0,20167094272.0,2460421.0,963231.0
12-04 10:03:44,8.347,0.337,91.062,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3344076800.0,863633408.0,9253351424.0,20158013440.0,2558408.0,1012121.0
12-04 10:03:45,9.950,0.502,89.214,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3351695360.0,863633408.0,9253351424.0,20150394880.0,2604931.0,1007975.0
12-04 10:03:46,8.242,0.336,91.169,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3359260672.0,863633408.0,9253355520.0,20142825472.0,2555541.0,1003899.0
12-04 10:03:47,7.513,0.668,91.569,0.0,0.0,0.250,0.0,118784.0,0.0,8.0,3367481344.0,863633408.0,9253355520.0,20134604800.0,2624708.0,900006.0
12-04 10:03:48,2.506,0.251,97.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3368370176.0,863633408.0,9253355520.0,20133715968.0,1993547.0,565208.0
12-04 10:03:49,3.607,0.419,95.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3370237952.0,863633408.0,9253359616.0,20131844096.0,2985511.0,761115.0
12-04 10:03:50,3.494,0.166,96.173,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3370766336.0,863633408.0,9253359616.0,20131315712.0,2909408.0,739062.0
12-04 10:03:51,1.001,0.250,98.666,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3371921408.0,863633408.0,9253359616.0,20130160640.0,366139.0,383332.0
12-04 10:03:52,0.754,0.084,99.162,0.0,0.0,0.0,0.0,122880.0,0.0,16.0,3371917312.0,863633408.0,9253363712.0,20130160640.0,101464.0,170927.0
12-04 10:03:53,1.168,0.250,98.582,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3371917312.0,863633408.0,9253363712.0,20130160640.0,97554.0,167461.0
12-04 10:03:54,1.925,0.167,97.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3371917312.0,863633408.0,9253363712.0,20130160640.0,113735.0,181299.0
12-04 10:03:55,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3372040192.0,863633408.0,9253367808.0,20130033664.0,99806.0,168511.0
12-04 10:03:56,1.082,0.416,98.085,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,3372294144.0,863633408.0,9253367808.0,20129779712.0,101637.0,171591.0
12-04 10:03:57,9.587,0.331,89.669,0.0,0.0,0.413,0.0,61440.0,0.0,5.0,3296198656.0,863633408.0,9253376000.0,20205867008.0,2243308.0,920181.0
12-04 10:03:58,11.755,0.490,87.510,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3149176832.0,863633408.0,9253376000.0,20352888832.0,2952257.0,1106227.0
12-04 10:03:59,11.038,0.572,87.980,0.0,0.0,0.409,0.0,0.0,0.0,0.0,3089207296.0,863633408.0,9253376000.0,20412858368.0,2786276.0,1107825.0
12-04 10:04:00,10.857,0.653,88.163,0.0,0.0,0.327,0.0,0.0,0.0,0.0,3076919296.0,863633408.0,9253380096.0,20425142272.0,2714377.0,1068103.0
12-04 10:04:01,11.310,0.570,87.958,0.0,0.0,0.163,0.0,0.0,0.0,0.0,3082469376.0,863633408.0,9253384192.0,20419588096.0,2758636.0,1078125.0
12-04 10:04:02,10.729,0.328,88.452,0.082,0.0,0.410,0.0,81920.0,0.0,7.0,3028692992.0,863633408.0,9253384192.0,20473364480.0,2633120.0,1047867.0
12-04 10:04:03,10.875,0.654,88.062,0.0,0.0,0.409,0.0,0.0,0.0,0.0,3040149504.0,863633408.0,9253388288.0,20461903872.0,2821054.0,1091299.0
12-04 10:04:04,10.496,0.651,88.446,0.0,0.0,0.407,0.0,0.0,0.0,0.0,3034722304.0,863633408.0,9253388288.0,20467331072.0,2590090.0,1038400.0
12-04 10:04:05,11.630,0.573,87.387,0.0,0.0,0.410,0.0,0.0,0.0,0.0,3037294592.0,863633408.0,9253388288.0,20464758784.0,2949606.0,1120408.0
12-04 10:04:06,10.776,0.490,88.408,0.0,0.0,0.327,0.0,0.0,0.0,0.0,3046555648.0,863633408.0,9253392384.0,20455493632.0,2745703.0,1071970.0
12-04 10:04:07,11.401,0.489,87.541,0.163,0.0,0.407,0.0,77824.0,0.0,7.0,3048812544.0,863633408.0,9253392384.0,20453236736.0,2761167.0,1095277.0
12-04 10:04:08,11.554,0.651,87.551,0.0,0.0,0.244,0.0,0.0,0.0,0.0,3051577344.0,863633408.0,9253396480.0,20450467840.0,2780950.0,1126045.0
12-04 10:04:09,11.765,0.735,87.255,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3059658752.0,863633408.0,9253396480.0,20442386432.0,3064461.0,1147172.0
12-04 10:04:10,11.520,0.327,87.908,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3062546432.0,863633408.0,9253404672.0,20439490560.0,2836462.0,1123870.0
12-04 10:04:11,10.857,0.408,88.245,0.0,0.0,0.490,0.0,0.0,0.0,0.0,3070324736.0,863633408.0,9253404672.0,20431712256.0,2721099.0,1118453.0
12-04 10:04:12,11.717,0.732,87.144,0.0,0.0,0.407,0.0,61440.0,0.0,5.0,3081285632.0,863633408.0,9253404672.0,20420751360.0,2648804.0,1082844.0
12-04 10:04:13,11.382,0.407,87.642,0.163,0.0,0.407,0.0,28672.0,0.0,3.0,3092201472.0,863633408.0,9253408768.0,20409831424.0,2712332.0,1096295.0
12-04 10:04:14,11.851,0.812,87.094,0.0,0.0,0.244,0.0,0.0,0.0,0.0,3102171136.0,863633408.0,9253408768.0,20399861760.0,2785983.0,1113205.0
12-04 10:04:15,10.939,0.571,88.082,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3109687296.0,863633408.0,9253412864.0,20392341504.0,2719238.0,1126464.0
12-04 10:04:16,11.870,0.488,87.480,0.0,0.0,0.163,0.0,0.0,0.0,0.0,3113529344.0,863633408.0,9253412864.0,20388499456.0,2885173.0,1138388.0
12-04 10:04:17,11.328,0.652,87.531,0.0,0.0,0.489,0.0,69632.0,0.0,7.0,3118895104.0,863633408.0,9253412864.0,20383133696.0,2756433.0,1114650.0
12-04 10:04:18,11.491,0.652,87.205,0.163,0.0,0.489,0.0,45056.0,0.0,7.0,3131240448.0,863633408.0,9253416960.0,20370784256.0,2772147.0,1124381.0
12-04 10:04:19,11.356,0.490,87.745,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3137650688.0,863633408.0,9253416960.0,20364374016.0,2808271.0,1130886.0
12-04 10:04:20,11.356,0.572,87.663,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3143618560.0,863633408.0,9253416960.0,20358406144.0,2719626.0,1108659.0
12-04 10:04:21,10.947,0.412,88.395,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3147423744.0,863633408.0,9253421056.0,20354596864.0,2746544.0,1137786.0
12-04 10:04:22,11.175,0.489,88.091,0.0,0.0,0.245,0.0,118784.0,0.0,6.0,3153137664.0,863633408.0,9253421056.0,20348882944.0,2845785.0,1140552.0
12-04 10:04:23,11.856,0.572,86.999,0.245,0.0,0.327,0.0,16384.0,0.0,2.0,3163578368.0,863633408.0,9253425152.0,20338438144.0,2817801.0,1136336.0
12-04 10:04:24,10.839,0.570,88.101,0.0,0.0,0.489,0.0,0.0,0.0,0.0,3167481856.0,863633408.0,9253425152.0,20334534656.0,2839927.0,1138691.0
12-04 10:04:25,12.663,0.245,86.846,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3179065344.0,863633408.0,9253429248.0,20322947072.0,2797183.0,1133248.0
12-04 10:04:26,10.993,0.651,87.948,0.0,0.0,0.407,0.0,0.0,0.0,0.0,3184074752.0,863633408.0,9253433344.0,20317933568.0,2676159.0,1109327.0
12-04 10:04:27,11.401,0.407,87.785,0.0,0.0,0.407,0.0,94208.0,0.0,10.0,3199918080.0,863633408.0,9253433344.0,20302090240.0,2714204.0,1124111.0
12-04 10:04:28,12.358,0.325,86.829,0.0,0.0,0.488,0.0,8192.0,0.0,1.0,3212488704.0,863633408.0,9253433344.0,20289519616.0,2728700.0,1111991.0
12-04 10:04:29,10.319,0.737,88.288,0.328,0.0,0.328,0.0,32768.0,0.0,3.0,3215814656.0,863633408.0,9253437440.0,20286189568.0,2841269.0,1160532.0
12-04 10:04:30,12.072,0.408,87.276,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3230208000.0,863633408.0,9253441536.0,20271792128.0,2731748.0,1105234.0
12-04 10:04:31,11.620,0.573,87.725,0.0,0.0,0.082,0.0,0.0,0.0,0.0,3242254336.0,863633408.0,9253441536.0,20259745792.0,2744000.0,1120839.0
12-04 10:04:32,10.866,0.408,88.399,0.0,0.0,0.327,0.0,135168.0,0.0,11.0,3246219264.0,863633408.0,9253445632.0,20255776768.0,2792623.0,1131375.0
12-04 10:04:33,11.961,0.732,86.900,0.0,0.0,0.407,0.0,0.0,0.0,0.0,3252723712.0,863633408.0,9253445632.0,20249272320.0,2987135.0,1179579.0
12-04 10:04:34,12.673,0.487,86.434,0.162,0.0,0.244,0.0,16384.0,0.0,2.0,3268124672.0,863633408.0,9253445632.0,20233871360.0,2794349.0,1126064.0
12-04 10:04:35,10.336,0.492,88.761,0.0,0.0,0.410,0.0,0.0,0.0,0.0,3273449472.0,863633408.0,9253449728.0,20228542464.0,2748582.0,1129056.0
12-04 10:04:36,11.102,0.653,88.0,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3277680640.0,863633408.0,9253449728.0,20224311296.0,2505926.0,1077016.0
12-04 10:04:37,11.889,0.733,86.971,0.0,0.0,0.407,0.0,61440.0,0.0,3.0,3283468288.0,863633408.0,9253449728.0,20218523648.0,2547400.0,1102686.0
12-04 10:04:38,11.166,0.575,87.767,0.0,0.0,0.493,0.0,0.0,0.0,0.0,3291140096.0,863633408.0,9253453824.0,20210847744.0,2881339.0,1155896.0
12-04 10:04:39,11.457,0.409,87.561,0.164,0.0,0.409,0.0,16384.0,0.0,2.0,3295940608.0,863633408.0,9253453824.0,20206047232.0,2856366.0,1159884.0
12-04 10:04:40,11.803,0.328,87.623,0.0,0.0,0.246,0.0,0.0,0.0,0.0,3307941888.0,863633408.0,9253457920.0,20194041856.0,2858388.0,1149085.0
12-04 10:04:41,10.664,0.820,88.105,0.0,0.0,0.410,0.0,0.0,0.0,0.0,3313590272.0,863633408.0,9253462016.0,20188389376.0,2912079.0,1208245.0
12-04 10:04:42,11.755,0.571,87.510,0.0,0.0,0.163,0.0,65536.0,0.0,5.0,3326951424.0,863633408.0,9253462016.0,20175028224.0,2674192.0,1112024.0
12-04 10:04:43,11.220,0.573,87.879,0.0,0.0,0.328,0.0,0.0,0.0,0.0,3344105472.0,863633408.0,9253462016.0,20157874176.0,2723036.0,1123915.0
12-04 10:04:44,11.157,0.492,87.859,0.082,0.0,0.410,0.0,16384.0,0.0,2.0,3355783168.0,863633408.0,9253466112.0,20146192384.0,2925996.0,1177071.0
12-04 10:04:45,11.020,0.411,87.993,0.0,0.0,0.576,0.0,0.0,0.0,0.0,3365335040.0,863633408.0,9253466112.0,20136640512.0,2957827.0,1185227.0
12-04 10:04:46,9.983,0.660,88.779,0.0,0.0,0.578,0.0,0.0,0.0,0.0,3370414080.0,863633408.0,9253466112.0,20131561472.0,2714799.0,1116889.0
12-04 10:04:47,11.984,0.729,86.964,0.0,0.0,0.324,0.0,65536.0,0.0,5.0,3373998080.0,863633408.0,9253470208.0,20127973376.0,2466666.0,1100673.0
12-04 10:04:48,11.545,0.650,87.317,0.0,0.0,0.488,0.0,28672.0,0.0,2.0,3383840768.0,863633408.0,9253470208.0,20118130688.0,2488068.0,1092012.0
12-04 10:04:49,11.611,0.491,87.572,0.0,0.0,0.327,0.0,0.0,0.0,0.0,3391008768.0,863633408.0,9253474304.0,20110958592.0,2847520.0,1156252.0
12-04 10:04:50,11.485,0.574,87.531,0.246,0.0,0.164,0.0,28672.0,0.0,3.0,3396280320.0,863633408.0,9253474304.0,20105687040.0,2733146.0,1140537.0
12-04 10:04:51,11.438,0.735,87.418,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3404255232.0,863633408.0,9253474304.0,20097712128.0,2749102.0,1145292.0
12-04 10:04:52,11.971,0.407,87.296,0.0,0.0,0.326,0.0,69632.0,0.0,5.0,3409113088.0,863633408.0,9253474304.0,20092854272.0,2812975.0,1149961.0
12-04 10:04:53,11.909,0.489,87.357,0.0,0.0,0.245,0.0,12288.0,0.0,3.0,3415830528.0,863633408.0,9253482496.0,20086128640.0,2646642.0,1119497.0
12-04 10:04:54,11.129,0.736,87.643,0.0,0.0,0.491,0.0,0.0,0.0,0.0,3420348416.0,863633408.0,9253482496.0,20081610752.0,2841557.0,1152797.0
12-04 10:04:55,11.129,0.491,87.807,0.164,0.0,0.409,0.0,16384.0,0.0,2.0,3429081088.0,863633408.0,9253486592.0,20072873984.0,2850904.0,1173096.0
12-04 10:04:56,12.937,0.488,86.168,0.0,0.0,0.407,0.0,0.0,0.0,0.0,3438702592.0,863633408.0,9253486592.0,20063252480.0,2866548.0,1168172.0
12-04 10:04:57,5.141,0.498,94.196,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3441754112.0,863633408.0,9253486592.0,20060200960.0,2963588.0,879984.0
12-04 10:04:58,2.757,0.334,96.825,0.0,0.0,0.084,0.0,53248.0,0.0,1.0,3444113408.0,863633408.0,9253490688.0,20057837568.0,2124629.0,633092.0
12-04 10:04:59,3.336,0.167,96.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3445551104.0,863633408.0,9253494784.0,20056395776.0,2758142.0,739130.0
12-04 10:05:00,3.923,0.167,95.743,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3447803904.0,863633408.0,9253494784.0,20054142976.0,2478108.0,651488.0
12-04 10:05:01,3.091,0.501,96.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3450953728.0,863633408.0,9253498880.0,20050989056.0,3116816.0,789357.0
12-04 10:05:02,2.588,0.250,97.162,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,3452506112.0,863633408.0,9253498880.0,20049436672.0,1753005.0,510522.0
12-04 10:05:03,0.835,0.083,98.998,0.0,0.0,0.083,0.0,32768.0,0.0,6.0,3453140992.0,863633408.0,9253498880.0,20048801792.0,128788.0,391716.0
12-04 10:05:04,0.838,0.251,98.827,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3453136896.0,863633408.0,9253502976.0,20048801792.0,117688.0,203114.0
12-04 10:05:05,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3453263872.0,863633408.0,9253502976.0,20048674816.0,118239.0,201646.0
12-04 10:05:06,1.005,0.251,98.409,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,3453259776.0,863633408.0,9253507072.0,20048674816.0,118996.0,202011.0
12-04 10:05:07,1.501,0.083,98.332,0.0,0.0,0.083,0.0,94208.0,0.0,5.0,3453394944.0,863633408.0,9253507072.0,20048539648.0,119581.0,201182.0
12-04 10:05:08,4.184,0.335,95.230,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3454279680.0,863633408.0,9253511168.0,20047650816.0,928360.0,498644.0
12-04 10:05:09,11.819,0.587,87.343,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3285426176.0,863633408.0,9253515264.0,20216500224.0,3088597.0,1226533.0
12-04 10:05:10,11.484,0.419,88.013,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3207217152.0,863633408.0,9253515264.0,20294709248.0,2984544.0,1212225.0
12-04 10:05:11,11.455,0.251,87.960,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3188031488.0,863633408.0,9253519360.0,20313890816.0,2995500.0,1214978.0
12-04 10:05:12,10.806,0.333,88.362,0.166,0.0,0.333,0.0,81920.0,0.0,7.0,3189178368.0,863633408.0,9253519360.0,20312743936.0,3069575.0,1233831.0
12-04 10:05:13,12.583,0.667,86.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054206976.0,863633408.0,9253523456.0,20447711232.0,3002448.0,1222394.0
12-04 10:05:14,11.352,0.668,87.896,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3055611904.0,863633408.0,9253523456.0,20446306304.0,3122958.0,1256764.0
12-04 10:05:15,11.481,0.499,87.854,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3059167232.0,863633408.0,9253523456.0,20442750976.0,2973798.0,1216931.0
12-04 10:05:16,11.120,0.418,88.127,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3056037888.0,863633408.0,9253527552.0,20445876224.0,2935799.0,1220526.0
12-04 10:05:17,10.553,0.586,88.442,0.168,0.0,0.251,0.0,81920.0,0.0,7.0,3060441088.0,863633408.0,9253527552.0,20441473024.0,3048563.0,1239525.0
12-04 10:05:18,12.030,0.501,87.385,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3065958400.0,863633408.0,9253527552.0,20435955712.0,3047692.0,1243382.0
12-04 10:05:19,10.050,0.754,89.028,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,3077455872.0,863633408.0,9253531648.0,20424454144.0,2704723.0,1188813.0
12-04 10:05:20,11.500,0.750,87.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3086184448.0,863633408.0,9253531648.0,20415725568.0,3074136.0,1245318.0
12-04 10:05:21,11.853,0.668,87.312,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3092856832.0,863633408.0,9253531648.0,20409053184.0,3175376.0,1287449.0
12-04 10:05:22,10.544,0.502,88.619,0.167,0.0,0.167,0.0,98304.0,0.0,8.0,3096412160.0,863633408.0,9253539840.0,20405489664.0,2976637.0,1237680.0
12-04 10:05:23,12.386,0.416,87.032,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3100221440.0,863633408.0,9253539840.0,20401680384.0,2914103.0,1215014.0
12-04 10:05:24,10.562,0.335,88.768,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3105017856.0,863633408.0,9253539840.0,20396883968.0,2973781.0,1226901.0
12-04 10:05:25,12.250,0.583,86.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3120979968.0,863633408.0,9253543936.0,20380917760.0,2917823.0,1226882.0
12-04 10:05:26,9.983,0.503,89.178,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3124850688.0,863633408.0,9253543936.0,20377047040.0,2893396.0,1220241.0
12-04 10:05:27,11.028,0.668,87.803,0.084,0.0,0.418,0.0,65536.0,0.0,5.0,3136688128.0,863633408.0,9253543936.0,20365209600.0,2743002.0,1197081.0
12-04 10:05:28,11.157,0.250,88.343,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3138813952.0,863633408.0,9253548032.0,20363079680.0,2746719.0,1210386.0
12-04 10:05:29,11.917,0.333,87.583,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,3151568896.0,863633408.0,9253552128.0,20350320640.0,2793826.0,1231183.0
12-04 10:05:30,11.711,0.581,87.458,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3159408640.0,863633408.0,9253552128.0,20342480896.0,2938585.0,1233904.0
12-04 10:05:31,10.663,0.336,88.833,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3165376512.0,863633408.0,9253556224.0,20336508928.0,2896328.0,1241366.0
12-04 10:05:32,12.364,0.334,86.967,0.0,0.0,0.334,0.0,135168.0,0.0,9.0,3179151360.0,863633408.0,9253556224.0,20322734080.0,2957163.0,1225563.0
12-04 10:05:33,10.944,0.418,88.053,0.167,0.0,0.418,0.0,69632.0,0.0,4.0,3182927872.0,863633408.0,9253560320.0,20318953472.0,2790822.0,1204007.0
12-04 10:05:34,10.954,0.415,88.382,0.0,0.0,0.249,0.0,8192.0,0.0,1.0,3196350464.0,863633408.0,9253564416.0,20305526784.0,2732575.0,1222100.0
12-04 10:05:35,12.427,0.500,86.822,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3213492224.0,863633408.0,9253564416.0,20288385024.0,2923009.0,1238757.0
12-04 10:05:36,11.554,0.665,87.614,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3219329024.0,863633408.0,9253568512.0,20282544128.0,3124015.0,1283659.0
12-04 10:05:37,10.888,0.586,88.358,0.0,0.0,0.168,0.0,61440.0,0.0,4.0,3231899648.0,863633408.0,9253568512.0,20269973504.0,3115481.0,1287417.0
12-04 10:05:38,11.829,0.419,87.248,0.168,0.0,0.336,0.0,90112.0,0.0,17.0,3244376064.0,863633408.0,9253568512.0,20257497088.0,2831774.0,1240126.0
12-04 10:05:39,11.804,0.333,87.531,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3249827840.0,863633408.0,9253572608.0,20252041216.0,3097119.0,1273774.0
12-04 10:05:40,10.518,0.584,88.648,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3258974208.0,863633408.0,9253572608.0,20242894848.0,3005295.0,1263297.0
12-04 10:05:41,12.081,0.419,87.081,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3274588160.0,863633408.0,9253572608.0,20227280896.0,3267608.0,1318429.0
12-04 10:05:42,12.823,0.500,86.595,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3281633280.0,863633408.0,9253576704.0,20220231680.0,2991461.0,1257056.0
12-04 10:05:43,11.462,0.332,87.957,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3284967424.0,863633408.0,9253576704.0,20216897536.0,2909287.0,1248585.0
12-04 10:05:44,11.195,0.501,88.137,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3297161216.0,863633408.0,9253576704.0,20204703744.0,2972976.0,1246945.0
12-04 10:05:45,11.937,0.751,87.145,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3310583808.0,863633408.0,9253580800.0,20191277056.0,2972837.0,1259984.0
12-04 10:05:46,12.490,0.333,86.844,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3316928512.0,863633408.0,9253584896.0,20184928256.0,2948816.0,1239194.0
12-04 10:05:47,10.831,0.252,88.749,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,3322957824.0,863633408.0,9253584896.0,20178898944.0,2975403.0,1266415.0
12-04 10:05:48,11.903,0.587,87.259,0.084,0.0,0.168,0.0,32768.0,0.0,3.0,3335208960.0,863633408.0,9253588992.0,20166643712.0,2828256.0,1252119.0
12-04 10:05:49,10.637,0.586,88.442,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3348033536.0,863633408.0,9253588992.0,20153819136.0,3140626.0,1253886.0
12-04 10:05:50,11.551,0.337,87.858,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3359461376.0,863633408.0,9253588992.0,20142391296.0,3005830.0,1272551.0
12-04 10:05:51,11.580,0.496,87.510,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3363266560.0,863633408.0,9253593088.0,20138582016.0,2786775.0,1236822.0
12-04 10:05:52,11.883,0.586,87.280,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,3374870528.0,863633408.0,9253593088.0,20126978048.0,2730243.0,1210040.0
12-04 10:05:53,10.711,0.418,88.536,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3384848384.0,863633408.0,9253597184.0,20116996096.0,2773778.0,1248322.0
12-04 10:05:54,12.646,0.499,86.522,0.0,0.0,0.333,0.0,12288.0,0.0,1.0,3394494464.0,863633408.0,9253597184.0,20107350016.0,2780506.0,1227237.0
12-04 10:05:55,10.768,0.584,88.063,0.0,0.0,0.584,0.0,0.0,0.0,0.0,3397132288.0,863633408.0,9253597184.0,20104712192.0,2785145.0,1222511.0
12-04 10:05:56,12.003,0.414,87.334,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3406782464.0,863633408.0,9253597184.0,20095062016.0,2754971.0,1218226.0
12-04 10:05:57,12.842,0.663,86.330,0.0,0.0,0.166,0.0,61440.0,0.0,5.0,3417731072.0,863633408.0,9253601280.0,20084109312.0,2834644.0,1258995.0
12-04 10:05:58,11.735,0.587,87.427,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,3425239040.0,863633408.0,9253601280.0,20076601344.0,2781569.0,1230771.0
12-04 10:05:59,11.567,0.419,87.762,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3432517632.0,863633408.0,9253605376.0,20069318656.0,2768904.0,1253909.0
12-04 10:06:00,11.157,0.500,88.093,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3451654144.0,863633408.0,9253609472.0,20050178048.0,2762457.0,1247278.0
12-04 10:06:01,12.938,0.417,86.561,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3459969024.0,863633408.0,9253613568.0,20041859072.0,2811878.0,1237936.0
12-04 10:06:02,10.025,0.674,89.217,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3469934592.0,863633408.0,9253617664.0,20031889408.0,2714300.0,1237765.0
12-04 10:06:03,12.468,0.421,87.026,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3481583616.0,863633408.0,9253617664.0,20020240384.0,2780594.0,1260057.0
12-04 10:06:04,11.417,0.333,88.0,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,3487772672.0,863633408.0,9253617664.0,20014051328.0,2747373.0,1240608.0
12-04 10:06:05,12.177,0.500,86.906,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3495235584.0,863633408.0,9253621760.0,20006584320.0,2954913.0,1274686.0
12-04 10:06:06,11.933,0.504,87.227,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3502788608.0,863633408.0,9253621760.0,19999031296.0,2938903.0,1278251.0
12-04 10:06:07,11.927,0.417,87.490,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3511230464.0,863633408.0,9253625856.0,19990585344.0,3091686.0,1293200.0
12-04 10:06:08,10.649,0.582,88.519,0.0,0.0,0.250,0.0,53248.0,0.0,1.0,3518914560.0,863633408.0,9253625856.0,19982901248.0,2554232.0,1043199.0
12-04 10:06:09,2.579,0.416,96.589,0.166,0.0,0.250,0.0,24576.0,0.0,3.0,3519610880.0,863633408.0,9253625856.0,19982204928.0,1739747.0,586615.0
12-04 10:06:10,2.673,0.167,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3521671168.0,863633408.0,9253629952.0,19980140544.0,2085094.0,601317.0
12-04 10:06:11,2.845,0.251,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3525226496.0,863633408.0,9253629952.0,19976585216.0,2466477.0,674292.0
12-04 10:06:12,1.844,0.168,97.988,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3527348224.0,863633408.0,9253634048.0,19974459392.0,1581209.0,460378.0
12-04 10:06:13,2.757,0.334,96.825,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3529125888.0,863633408.0,9253634048.0,19972681728.0,2150993.0,603646.0
12-04 10:06:14,2.508,0.251,96.990,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3531587584.0,863633408.0,9253634048.0,19970220032.0,1762663.0,488118.0
12-04 10:06:15,2.003,0.334,97.412,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3532025856.0,863633408.0,9253638144.0,19969777664.0,1553897.0,459402.0
12-04 10:06:16,1.750,0.083,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3535073280.0,863633408.0,9253638144.0,19966730240.0,174020.0,463142.0
12-04 10:06:17,0.921,0.084,98.912,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3535073280.0,863633408.0,9253638144.0,19966730240.0,134572.0,233305.0
12-04 10:06:18,1.419,0.250,98.331,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3536220160.0,863633408.0,9253642240.0,19965579264.0,136420.0,233990.0
12-04 10:06:19,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3536211968.0,863633408.0,9253642240.0,19965587456.0,133761.0,231359.0
12-04 10:06:20,1.671,0.084,97.995,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,3537862656.0,863633408.0,9253642240.0,19963936768.0,134504.0,233881.0
12-04 10:06:21,1.174,0.084,98.574,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3537858560.0,863633408.0,9253646336.0,19963936768.0,133315.0,230599.0
12-04 10:06:22,10.690,0.673,88.384,0.0,0.0,0.253,0.0,65536.0,0.0,5.0,3491282944.0,863633408.0,9253650432.0,20010508288.0,2928732.0,1181669.0
12-04 10:06:23,11.949,0.593,87.119,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3257536512.0,863633408.0,9253650432.0,20244254720.0,3659557.0,1418285.0
12-04 10:06:24,11.814,0.422,87.595,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3243364352.0,863633408.0,9253654528.0,20258422784.0,3466013.0,1397496.0
12-04 10:06:25,11.045,0.340,88.360,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3238064128.0,863633408.0,9253654528.0,20263723008.0,3113093.0,1317509.0
12-04 10:06:26,11.799,0.502,87.280,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,3159060480.0,863633408.0,9253658624.0,20342722560.0,3239359.0,1325565.0
12-04 10:06:27,11.735,0.671,87.427,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,3071782912.0,863633408.0,9253658624.0,20430000128.0,3211572.0,1325802.0
12-04 10:06:28,10.961,0.506,88.364,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3076001792.0,863633408.0,9253662720.0,20425777152.0,3194752.0,1322311.0
12-04 10:06:29,10.735,0.592,88.419,0.0,0.0,0.254,0.0,12288.0,0.0,1.0,3084632064.0,863633408.0,9253666816.0,20417142784.0,3275760.0,1347613.0
12-04 10:06:30,11.308,0.253,88.101,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3087552512.0,863633408.0,9253666816.0,20414222336.0,3282141.0,1355485.0
12-04 10:06:31,12.014,0.508,87.056,0.085,0.0,0.338,0.0,24576.0,0.0,2.0,3094786048.0,863633408.0,9253670912.0,20406984704.0,3055263.0,1311365.0
12-04 10:06:32,11.307,0.670,87.688,0.084,0.0,0.251,0.0,151552.0,0.0,12.0,3095035904.0,863633408.0,9253675008.0,20406730752.0,3086255.0,1330605.0
12-04 10:06:33,12.114,0.501,87.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3108622336.0,863633408.0,9253675008.0,20393144320.0,3008182.0,1310118.0
12-04 10:06:34,11.149,0.338,88.260,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3114876928.0,863633408.0,9253675008.0,20386889728.0,3074558.0,1323857.0
12-04 10:06:35,11.606,0.589,87.468,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3118903296.0,863633408.0,9253679104.0,20382859264.0,3020250.0,1310146.0
12-04 10:06:36,11.441,0.254,88.136,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3124809728.0,863633408.0,9253679104.0,20376952832.0,3105862.0,1316941.0
12-04 10:06:37,10.999,0.420,88.161,0.168,0.0,0.252,0.0,77824.0,0.0,5.0,3131854848.0,863633408.0,9253679104.0,20369907712.0,2843824.0,1326053.0
12-04 10:06:38,13.211,0.418,86.120,0.0,0.0,0.251,0.0,45056.0,0.0,1.0,3144425472.0,863633408.0,9253683200.0,20357332992.0,3324169.0,1333433.0
12-04 10:06:39,11.074,0.503,88.171,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,3152576512.0,863633408.0,9253683200.0,20349181952.0,3032735.0,1331544.0
12-04 10:06:40,11.923,0.672,87.154,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3168223232.0,863633408.0,9253687296.0,20333531136.0,3063268.0,1332161.0
12-04 10:06:41,11.626,0.505,87.784,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3173302272.0,863633408.0,9253687296.0,20328452096.0,3031911.0,1330190.0
12-04 10:06:42,10.952,0.337,88.374,0.084,0.0,0.253,0.0,98304.0,0.0,8.0,3187429376.0,863633408.0,9253687296.0,20314324992.0,3059861.0,1334403.0
12-04 10:06:43,12.750,0.750,86.167,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3203678208.0,863633408.0,9253691392.0,20298072064.0,3017236.0,1332802.0
12-04 10:06:44,10.895,0.422,88.345,0.0,0.0,0.338,0.0,8192.0,0.0,1.0,3208282112.0,863633408.0,9253691392.0,20293468160.0,3093878.0,1348745.0
12-04 10:06:45,11.843,0.584,87.239,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3225071616.0,863633408.0,9253691392.0,20276678656.0,3060462.0,1340493.0
12-04 10:06:46,11.525,0.424,87.797,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3238244352.0,863633408.0,9253695488.0,20263501824.0,3020764.0,1340530.0
12-04 10:06:47,11.587,0.336,87.657,0.168,0.0,0.252,0.0,98304.0,0.0,8.0,3242508288.0,863633408.0,9253695488.0,20259237888.0,2982035.0,1336610.0
12-04 10:06:48,11.809,0.586,87.186,0.0,0.0,0.419,0.0,45056.0,0.0,8.0,3254382592.0,863633408.0,9253695488.0,20247363584.0,3106236.0,1352469.0
12-04 10:06:49,12.279,0.421,87.132,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3270565888.0,863633408.0,9253699584.0,20231176192.0,3097740.0,1337374.0
12-04 10:06:50,11.354,0.505,87.889,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3277352960.0,863633408.0,9253703680.0,20224385024.0,3018698.0,1345424.0
12-04 10:06:51,10.924,0.252,88.571,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3283734528.0,863633408.0,9253703680.0,20218003456.0,3108454.0,1352865.0
12-04 10:06:52,11.054,0.425,88.095,0.0,0.0,0.425,0.0,73728.0,0.0,5.0,3303256064.0,863633408.0,9253707776.0,20198477824.0,2984756.0,1329338.0
12-04 10:06:53,12.511,0.169,87.151,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,3313197056.0,863633408.0,9253707776.0,20188536832.0,2907892.0,1357283.0
12-04 10:06:54,10.118,0.422,89.123,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3314982912.0,863633408.0,9253707776.0,20186750976.0,2749293.0,1240084.0
12-04 10:06:55,11.665,0.592,87.320,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3337773056.0,863633408.0,9253711872.0,20163956736.0,3317889.0,1373706.0
12-04 10:06:56,12.216,0.674,86.858,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3357233152.0,863633408.0,9253711872.0,20144496640.0,3029987.0,1355952.0
12-04 10:06:57,11.581,0.507,87.405,0.0,0.0,0.507,0.0,65536.0,0.0,5.0,3365879808.0,863633408.0,9253711872.0,20135849984.0,3003584.0,1407785.0
12-04 10:06:58,10.989,0.423,88.166,0.169,0.0,0.254,0.0,16384.0,0.0,2.0,3379023872.0,863633408.0,9253720064.0,20122697728.0,3164605.0,1350037.0
12-04 10:06:59,12.037,0.505,87.205,0.0,0.0,0.253,0.0,8192.0,0.0,1.0,3392974848.0,863633408.0,9253720064.0,20108746752.0,3239503.0,1401032.0
12-04 10:07:00,13.127,0.585,85.953,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3404095488.0,863633408.0,9253720064.0,20097626112.0,3103471.0,1373746.0
12-04 10:07:01,12.458,0.337,86.953,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3408723968.0,863633408.0,9253724160.0,20092993536.0,3066139.0,1383785.0
12-04 10:07:02,11.327,0.338,88.166,0.0,0.0,0.169,0.0,65536.0,0.0,5.0,3417804800.0,863633408.0,9253724160.0,20083912704.0,3064368.0,1366143.0
12-04 10:07:03,11.794,0.421,87.532,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,3437228032.0,863633408.0,9253728256.0,20064485376.0,3069407.0,1376933.0
12-04 10:07:04,13.204,0.505,85.955,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3450728448.0,863633408.0,9253732352.0,20050980864.0,3070292.0,1377846.0
12-04 10:07:05,12.448,0.585,86.633,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3457929216.0,863633408.0,9253732352.0,20043780096.0,3066985.0,1388716.0
12-04 10:07:06,11.289,0.505,87.869,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3476414464.0,863633408.0,9253736448.0,20025290752.0,3056848.0,1384095.0
12-04 10:07:07,13.022,0.501,86.227,0.0,0.0,0.250,0.0,106496.0,0.0,5.0,3484446720.0,863633408.0,9253736448.0,20017258496.0,3046838.0,1371627.0
12-04 10:07:08,13.856,0.584,85.225,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,3495362560.0,863633408.0,9253736448.0,20006342656.0,3098577.0,1378570.0
12-04 10:07:09,12.353,0.420,86.891,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3499868160.0,863633408.0,9253740544.0,20001832960.0,3026801.0,1389234.0
12-04 10:07:10,11.616,0.505,87.542,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3501101056.0,863633408.0,9253744640.0,20000595968.0,3057497.0,1389270.0
12-04 10:07:11,12.814,0.419,86.432,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3510784000.0,863633408.0,9253744640.0,19990913024.0,3095785.0,1387166.0
12-04 10:07:12,13.479,0.590,85.847,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3524567040.0,863633408.0,9253748736.0,19977125888.0,3079671.0,1394461.0
12-04 10:07:13,11.298,0.506,87.690,0.169,0.0,0.337,0.0,69632.0,0.0,3.0,3532914688.0,863633408.0,9253748736.0,19968778240.0,3096613.0,1386602.0
12-04 10:07:14,13.272,0.501,85.893,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,3538817024.0,863633408.0,9253748736.0,19962875904.0,3071981.0,1405507.0
12-04 10:07:15,12.104,0.584,86.978,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3546501120.0,863633408.0,9253748736.0,19955191808.0,3131676.0,1398041.0
12-04 10:07:16,12.773,0.672,86.387,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3559288832.0,863633408.0,9253752832.0,19942400000.0,3149139.0,1388243.0
12-04 10:07:17,13.029,0.423,86.379,0.0,0.0,0.169,0.0,81920.0,0.0,6.0,3569479680.0,863633408.0,9253752832.0,19932209152.0,3056570.0,1393532.0
12-04 10:07:18,12.743,0.675,86.329,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,3578888192.0,863633408.0,9253752832.0,19922800640.0,3143717.0,1394263.0
12-04 10:07:19,12.322,0.335,86.924,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,3588935680.0,863633408.0,9253761024.0,19912744960.0,3108929.0,1401464.0
12-04 10:07:20,13.255,0.419,86.074,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3595259904.0,863633408.0,9253761024.0,19906420736.0,3035684.0,1399895.0
12-04 10:07:21,12.458,0.421,86.785,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3615485952.0,863633408.0,9253765120.0,19886190592.0,3096362.0,1403519.0
12-04 10:07:22,4.694,0.419,94.803,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3618312192.0,863633408.0,9253765120.0,19883364352.0,894704.0,558493.0
12-04 10:07:23,1.341,0.0,98.659,0.0,0.0,0.0,0.0,65536.0,0.0,16.0,3618312192.0,863633408.0,9253765120.0,19883364352.0,198066.0,350246.0
12-04 10:07:24,2.425,0.251,97.074,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3619958784.0,863633408.0,9253769216.0,19881713664.0,1319518.0,424215.0
12-04 10:07:25,1.835,0.167,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3620114432.0,863633408.0,9253773312.0,19881553920.0,1391171.0,416915.0
12-04 10:07:26,1.836,0.334,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3620081664.0,863633408.0,9253773312.0,19881586688.0,572283.0,348266.0
12-04 10:07:27,2.0,0.083,97.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3620073472.0,863633408.0,9253781504.0,19881586688.0,1217552.0,378452.0
12-04 10:07:28,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3620233216.0,863633408.0,9253781504.0,19881426944.0,904403.0,354222.0
12-04 10:07:29,1.672,0.167,97.910,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,3620454400.0,863633408.0,9253781504.0,19881205760.0,822315.0,362863.0
12-04 10:07:30,1.925,0.084,97.824,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3620151296.0,863633408.0,9253785600.0,19881504768.0,1322090.0,380186.0
12-04 10:07:31,1.841,0.084,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3621347328.0,863633408.0,9253785600.0,19880308736.0,1197393.0,357593.0
12-04 10:07:32,1.345,0.252,98.403,0.0,0.0,0.0,0.0,139264.0,0.0,11.0,3621855232.0,863633408.0,9253785600.0,19879800832.0,1329619.0,594134.0
12-04 10:07:33,1.586,0.083,98.247,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,3622486016.0,863633408.0,9253789696.0,19879165952.0,232770.0,273454.0
12-04 10:07:34,1.251,0.167,98.499,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,3623628800.0,863633408.0,9253789696.0,19878023168.0,150062.0,261941.0
12-04 10:07:35,1.253,0.167,98.413,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,3624513536.0,863633408.0,9253793792.0,19877134336.0,153219.0,266689.0
12-04 10:07:36,1.254,0.418,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624513536.0,863633408.0,9253793792.0,19877134336.0,167992.0,279461.0
12-04 10:07:37,1.255,0.084,98.661,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,3624480768.0,863633408.0,9253793792.0,19877167104.0,152927.0,265779.0
12-04 10:07:38,1.503,0.167,98.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3627024384.0,863633408.0,9253797888.0,19874619392.0,153149.0,265198.0
12-04 10:07:39,1.334,0.167,98.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3627016192.0,863633408.0,9253797888.0,19874627584.0,150494.0,263471.0
12-04 10:07:40,1.500,0.333,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3627905024.0,863633408.0,9253797888.0,19873738752.0,151663.0,263867.0
12-04 10:07:41,1.090,0.251,98.491,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3627900928.0,863633408.0,9253801984.0,19873738752.0,153469.0,265672.0
12-04 10:07:42,1.424,0.251,98.325,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,3628027904.0,863633408.0,9253801984.0,19873611776.0,152609.0,265248.0
12-04 10:07:43,1.508,0.251,98.157,0.0,0.0,0.084,0.0,40960.0,0.0,1.0,3628027904.0,863633408.0,9253801984.0,19873611776.0,150214.0,261151.0
12-04 10:07:44,1.990,0.415,97.430,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3628785664.0,863633408.0,9253806080.0,19872849920.0,151993.0,263928.0
12-04 10:07:45,1.675,0.251,98.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3629293568.0,863633408.0,9253806080.0,19872342016.0,153239.0,265132.0
12-04 10:07:46,1.833,0.250,97.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3629289472.0,863633408.0,9253810176.0,19872342016.0,149996.0,262351.0
12-04 10:07:47,1.503,0.334,97.830,0.250,0.0,0.083,0.0,94208.0,0.0,8.0,3629670400.0,863633408.0,9253810176.0,19871961088.0,152541.0,265188.0
12-04 10:07:48,1.340,0.168,98.409,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3629670400.0,863633408.0,9253810176.0,19871961088.0,151198.0,263330.0
12-04 10:07:49,1.918,0.167,97.665,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,3629658112.0,863633408.0,9253814272.0,19871969280.0,152268.0,264709.0
12-04 10:07:50,2.002,0.167,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3629785088.0,863633408.0,9253814272.0,19871842304.0,150573.0,262944.0
12-04 10:07:51,2.097,0.252,97.651,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3630166016.0,863633408.0,9253814272.0,19871461376.0,152153.0,264772.0
12-04 10:07:52,2.914,0.333,96.586,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3627679744.0,863633408.0,9253818368.0,19873943552.0,150705.0,262224.0
12-04 10:07:53,1.172,0.251,98.494,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3627495424.0,863633408.0,9253818368.0,19874127872.0,151316.0,264205.0
12-04 10:07:54,1.753,0.167,98.080,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3628257280.0,863633408.0,9253818368.0,19873366016.0,150257.0,261424.0
12-04 10:07:55,1.499,0.250,98.002,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3628253184.0,863633408.0,9253822464.0,19873366016.0,151737.0,265449.0
12-04 10:07:56,1.589,0.418,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3628253184.0,863633408.0,9253822464.0,19873366016.0,152425.0,263321.0
12-04 10:07:57,1.675,0.084,98.074,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,3628249088.0,863633408.0,9253826560.0,19873366016.0,153057.0,272999.0
12-04 10:07:58,2.082,0.333,97.419,0.0,0.0,0.167,0.0,36864.0,0.0,9.0,3628634112.0,863633408.0,9253830656.0,19872976896.0,149358.0,262189.0
12-04 10:07:59,1.590,0.251,97.908,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3628625920.0,863633408.0,9253830656.0,19872985088.0,169302.0,281589.0
12-04 10:08:00,2.246,0.333,97.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3628621824.0,863633408.0,9253834752.0,19872985088.0,154527.0,268864.0
12-04 10:08:01,1.511,0.168,98.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3628621824.0,863633408.0,9253834752.0,19872985088.0,151834.0,264434.0
12-04 10:08:02,1.998,0.250,97.669,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3628621824.0,863633408.0,9253834752.0,19872985088.0,149171.0,260983.0
12-04 10:08:03,1.589,0.334,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3628621824.0,863633408.0,9253834752.0,19872985088.0,152072.0,264793.0
12-04 10:08:04,2.002,0.167,97.665,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3628617728.0,863633408.0,9253838848.0,19872985088.0,149639.0,260754.0
12-04 10:08:05,1.846,0.0,98.070,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3628617728.0,863633408.0,9253838848.0,19872985088.0,152830.0,264863.0
12-04 10:08:06,1.915,0.250,97.585,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3628617728.0,863633408.0,9253838848.0,19872985088.0,153107.0,266600.0
12-04 10:08:07,2.244,0.333,97.423,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,3628613632.0,863633408.0,9253842944.0,19872985088.0,150680.0,262448.0
12-04 10:08:08,2.165,0.333,97.336,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3628613632.0,863633408.0,9253842944.0,19872985088.0,174534.0,277149.0
12-04 10:08:09,2.087,0.167,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3628609536.0,863633408.0,9253847040.0,19872985088.0,207518.0,280129.0
12-04 10:08:10,1.915,0.250,97.669,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3628609536.0,863633408.0,9253847040.0,19872985088.0,154898.0,267153.0
12-04 10:08:11,1.759,0.168,97.906,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3628568576.0,863633408.0,9253847040.0,19873026048.0,149994.0,260800.0
12-04 10:08:12,1.747,0.166,97.920,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3628564480.0,863633408.0,9253851136.0,19873026048.0,152038.0,263721.0
12-04 10:08:13,1.088,0.251,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3628564480.0,863633408.0,9253851136.0,19873026048.0,153223.0,264660.0
12-04 10:08:14,1.341,0.168,98.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3628564480.0,863633408.0,9253851136.0,19873026048.0,156570.0,268545.0
12-04 10:08:15,1.424,0.251,98.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3628687360.0,863633408.0,9253855232.0,19872899072.0,157409.0,268647.0
12-04 10:08:16,2.417,0.250,97.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3628654592.0,863633408.0,9253855232.0,19872931840.0,154086.0,265485.0
12-04 10:08:17,2.176,0.084,97.573,0.084,0.0,0.084,0.0,73728.0,0.0,7.0,3597414400.0,863633408.0,9253859328.0,19904167936.0,147819.0,257109.0
12-04 10:08:18,1.337,0.418,98.246,0.0,0.0,0.0,0.0,69632.0,0.0,2.0,3597946880.0,863633408.0,9253859328.0,19903635456.0,150889.0,262759.0
12-04 10:08:19,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597922304.0,863633408.0,9253859328.0,19903660032.0,149957.0,262043.0
12-04 10:08:20,1.255,0.335,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597918208.0,863633408.0,9253863424.0,19903660032.0,151913.0,264290.0
12-04 10:08:21,1.833,0.167,97.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3597918208.0,863633408.0,9253863424.0,19903660032.0,152194.0,265153.0
12-04 10:08:22,1.675,0.335,97.906,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3597918208.0,863633408.0,9253863424.0,19903660032.0,153511.0,266825.0
12-04 10:08:23,1.427,0.168,98.237,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3597914112.0,863633408.0,9253867520.0,19903660032.0,152038.0,264444.0
12-04 10:08:24,1.589,0.251,98.161,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3597914112.0,863633408.0,9253867520.0,19903660032.0,154899.0,268109.0
12-04 10:08:25,2.076,0.249,97.674,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597910016.0,863633408.0,9253871616.0,19903660032.0,149048.0,260690.0
12-04 10:08:26,1.671,0.334,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3597910016.0,863633408.0,9253871616.0,19903660032.0,168141.0,279560.0
12-04 10:08:27,1.760,0.084,98.156,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3597910016.0,863633408.0,9253871616.0,19903660032.0,150915.0,262265.0
12-04 10:08:28,1.917,0.250,97.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3597905920.0,863633408.0,9253875712.0,19903660032.0,153184.0,266410.0
12-04 10:08:29,2.246,0.166,97.338,0.166,0.0,0.083,0.0,20480.0,0.0,3.0,3598028800.0,863633408.0,9253879808.0,19903533056.0,170179.0,282910.0
12-04 10:08:30,1.754,0.334,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3598028800.0,863633408.0,9253879808.0,19903533056.0,151139.0,264305.0
12-04 10:08:31,2.405,0.249,97.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3598024704.0,863633408.0,9253883904.0,19903533056.0,153176.0,265440.0
12-04 10:08:32,1.835,0.250,97.832,0.083,0.0,0.0,0.0,118784.0,0.0,9.0,3598151680.0,863633408.0,9253883904.0,19903406080.0,151495.0,263304.0
12-04 10:08:33,2.252,0.167,97.498,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,3598151680.0,863633408.0,9253883904.0,19903406080.0,152187.0,264656.0
12-04 10:08:34,2.003,0.250,97.496,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3598147584.0,863633408.0,9253888000.0,19903406080.0,149053.0,260236.0
12-04 10:08:35,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3598147584.0,863633408.0,9253888000.0,19903406080.0,151465.0,263748.0
12-04 10:08:36,1.676,0.168,98.156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3598147584.0,863633408.0,9253888000.0,19903406080.0,153182.0,265217.0
12-04 10:08:37,2.083,0.250,97.500,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,3598143488.0,863633408.0,9253892096.0,19903406080.0,152381.0,264490.0
12-04 10:08:38,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3598151680.0,863633408.0,9253892096.0,19903397888.0,164841.0,277232.0
12-04 10:08:39,1.255,0.167,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3598143488.0,863633408.0,9253892096.0,19903406080.0,150486.0,263117.0
12-04 10:08:40,1.918,0.334,97.498,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3598139392.0,863633408.0,9253896192.0,19903406080.0,153737.0,267830.0
12-04 10:08:41,1.586,0.417,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3598139392.0,863633408.0,9253896192.0,19903406080.0,152640.0,264323.0
12-04 10:08:42,2.831,0.333,96.836,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3583029248.0,863633408.0,9253896192.0,19918516224.0,149268.0,258907.0
12-04 10:08:43,1.421,0.251,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3583025152.0,863633408.0,9253900288.0,19918516224.0,152523.0,265328.0
12-04 10:08:44,2.248,0.083,97.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3583025152.0,863633408.0,9253900288.0,19918516224.0,151968.0,264034.0
12-04 10:08:45,1.503,0.250,98.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3583025152.0,863633408.0,9253900288.0,19918516224.0,152259.0,264671.0
12-04 10:08:46,1.671,0.251,97.744,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,3583021056.0,863633408.0,9253904384.0,19918516224.0,152702.0,266189.0
12-04 10:08:47,2.163,0.250,97.504,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3583021056.0,863633408.0,9253904384.0,19918516224.0,154971.0,267114.0
12-04 10:08:48,3.086,0.167,96.747,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3583143936.0,863633408.0,9253908480.0,19918389248.0,148382.0,258640.0
12-04 10:08:49,1.334,0.083,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3583143936.0,863633408.0,9253908480.0,19918389248.0,150909.0,262327.0
12-04 10:08:50,1.915,0.167,97.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3583139840.0,863633408.0,9253912576.0,19918389248.0,149998.0,259454.0
12-04 10:08:51,1.998,0.167,97.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3583135744.0,863633408.0,9253916672.0,19918389248.0,152712.0,265718.0
12-04 10:08:52,1.514,0.084,98.234,0.084,0.0,0.084,0.0,86016.0,0.0,7.0,3583135744.0,863633408.0,9253916672.0,19918389248.0,151035.0,263927.0
12-04 10:08:53,1.506,0.167,98.326,0.0,0.0,0.0,0.0,49152.0,0.0,1.0,3583135744.0,863633408.0,9253916672.0,19918389248.0,153182.0,266619.0
12-04 10:08:54,1.585,0.250,97.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3583512576.0,863633408.0,9253920768.0,19918008320.0,170372.0,283313.0
12-04 10:08:55,1.169,0.501,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3583512576.0,863633408.0,9253920768.0,19918008320.0,149784.0,262233.0
12-04 10:08:56,1.252,0.334,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3583512576.0,863633408.0,9253920768.0,19918008320.0,172130.0,283856.0
12-04 10:08:57,1.501,0.083,98.249,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,3583508480.0,863633408.0,9253924864.0,19918008320.0,151044.0,264287.0
12-04 10:08:58,1.500,0.250,98.0,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3583918080.0,863633408.0,9253928960.0,19917594624.0,149150.0,260183.0
12-04 10:08:59,1.671,0.251,98.079,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3584139264.0,863633408.0,9253928960.0,19917373440.0,169744.0,280776.0
12-04 10:09:00,1.255,0.502,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3584135168.0,863633408.0,9253933056.0,19917373440.0,153002.0,265927.0
12-04 10:09:01,2.926,0.084,96.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3584282624.0,863633408.0,9253974016.0,19917185024.0,149554.0,258578.0
12-04 10:09:02,1.418,0.334,98.165,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3584278528.0,863633408.0,9254072320.0,19917090816.0,152582.0,265562.0
12-04 10:09:03,2.506,0.167,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3583373312.0,863633408.0,9254072320.0,19917996032.0,152181.0,263574.0
12-04 10:09:04,1.498,0.083,98.170,0.166,0.0,0.083,0.0,24576.0,0.0,3.0,3582873600.0,863633408.0,9254072320.0,19918495744.0,150830.0,262264.0
12-04 10:09:05,2.922,0.334,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3525836800.0,863633408.0,9254096896.0,19975507968.0,147894.0,257376.0
12-04 10:09:06,1.671,0.251,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3527598080.0,863633408.0,9254113280.0,19973730304.0,152466.0,262773.0
12-04 10:09:07,1.756,0.167,98.077,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3527593984.0,863633408.0,9254117376.0,19973730304.0,152898.0,264127.0
12-04 10:09:08,3.091,0.251,96.575,0.0,0.0,0.084,0.0,28672.0,0.0,7.0,3504316416.0,863633408.0,9254117376.0,19997007872.0,148691.0,258869.0
12-04 10:09:09,2.909,0.166,96.675,0.166,0.0,0.083,0.0,32768.0,0.0,3.0,3477090304.0,863633408.0,9254117376.0,20024233984.0,154640.0,266684.0
12-04 10:09:10,1.923,0.251,97.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478450176.0,863633408.0,9254121472.0,20022870016.0,151126.0,261601.0
12-04 10:09:11,2.494,0.249,97.174,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478609920.0,863633408.0,9254121472.0,20022710272.0,155221.0,267927.0
12-04 10:09:12,3.003,0.083,96.831,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3456192512.0,863633408.0,9254125568.0,20045123584.0,147300.0,256653.0
12-04 10:09:13,1.587,0.251,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3458002944.0,863633408.0,9254125568.0,20043313152.0,152664.0,263605.0
12-04 10:09:14,1.833,0.167,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3459018752.0,863633408.0,9254125568.0,20042297344.0,152821.0,265106.0
12-04 10:09:15,1.669,0.167,97.913,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3461173248.0,863633408.0,9254129664.0,20040138752.0,152267.0,264513.0
12-04 10:09:16,1.674,0.167,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3462696960.0,863633408.0,9254129664.0,20038615040.0,150832.0,262973.0
12-04 10:09:17,1.672,0.167,98.077,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3465236480.0,863633408.0,9254129664.0,20036075520.0,154346.0,267304.0
12-04 10:09:18,1.921,0.251,97.828,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3467169792.0,863633408.0,9254133760.0,20034138112.0,153319.0,266645.0
12-04 10:09:19,1.589,0.251,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3470692352.0,863633408.0,9254133760.0,20030615552.0,152767.0,264621.0
12-04 10:09:20,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3471577088.0,863633408.0,9254137856.0,20029726720.0,151155.0,262741.0
12-04 10:09:21,1.832,0.416,97.419,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3474878464.0,863633408.0,9254137856.0,20026425344.0,155854.0,263213.0
12-04 10:09:22,1.585,0.167,98.249,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3475005440.0,863633408.0,9254137856.0,20026298368.0,175201.0,276441.0
12-04 10:09:23,1.757,0.084,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3475001344.0,863633408.0,9254141952.0,20026298368.0,151301.0,263558.0
12-04 10:09:24,1.586,0.167,98.164,0.0,0.0,0.083,0.0,180224.0,0.0,2.0,3475001344.0,863633408.0,9254141952.0,20026298368.0,153286.0,265676.0
12-04 10:09:25,1.756,0.251,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3474997248.0,863633408.0,9254146048.0,20026298368.0,158690.0,270261.0
12-04 10:09:26,2.433,0.168,97.399,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3475312640.0,863633408.0,9254146048.0,20025982976.0,152232.0,259095.0
12-04 10:09:27,3.172,0.083,96.578,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,3456933888.0,863633408.0,9254146048.0,20044361728.0,151228.0,262700.0
12-04 10:09:28,1.586,0.083,98.164,0.0,0.0,0.167,0.0,57344.0,0.0,1.0,3456925696.0,863633408.0,9254154240.0,20044361728.0,152282.0,263577.0
12-04 10:09:29,1.667,0.250,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3459846144.0,863633408.0,9254154240.0,20041441280.0,169807.0,282139.0
12-04 10:09:30,3.0,0.167,96.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3446132736.0,863633408.0,9254154240.0,20055154688.0,152336.0,259533.0
12-04 10:09:31,1.420,0.084,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3446251520.0,863633408.0,9254158336.0,20055031808.0,153111.0,263018.0
12-04 10:09:32,1.255,0.167,98.577,0.0,0.0,0.0,0.0,139264.0,0.0,10.0,3448655872.0,863633408.0,9254158336.0,20052627456.0,151649.0,263415.0
12-04 10:09:33,1.589,0.167,97.993,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3456270336.0,863633408.0,9254162432.0,20045008896.0,155536.0,267875.0
12-04 10:09:34,1.838,0.334,97.744,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3461349376.0,863633408.0,9254162432.0,20039929856.0,153097.0,266278.0
12-04 10:09:35,2.256,0.167,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3445858304.0,863633408.0,9254162432.0,20055420928.0,147711.0,256804.0
12-04 10:09:36,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3449155584.0,863633408.0,9254166528.0,20052119552.0,152627.0,267193.0
12-04 10:09:37,1.829,0.166,97.839,0.0,0.0,0.166,0.0,61440.0,0.0,3.0,3452932096.0,863633408.0,9254166528.0,20048343040.0,154429.0,267114.0
12-04 10:09:38,2.331,0.333,97.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3454156800.0,863633408.0,9254166528.0,20047118336.0,149661.0,260215.0
12-04 10:09:39,2.0,0.167,97.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3454103552.0,863633408.0,9254170624.0,20047167488.0,150778.0,262998.0
12-04 10:09:40,1.753,0.250,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3454103552.0,863633408.0,9254170624.0,20047167488.0,150798.0,261423.0
12-04 10:09:41,1.841,0.167,97.824,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3454103552.0,863633408.0,9254170624.0,20047167488.0,153606.0,265836.0
12-04 10:09:42,1.747,0.416,97.754,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3454099456.0,863633408.0,9254174720.0,20047167488.0,151791.0,264359.0
12-04 10:09:43,1.506,0.167,98.243,0.0,0.0,0.084,0.0,36864.0,0.0,8.0,3454099456.0,863633408.0,9254174720.0,20047167488.0,152260.0,265048.0
12-04 10:09:44,1.343,0.336,98.153,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,3454099456.0,863633408.0,9254174720.0,20047167488.0,151934.0,264215.0
12-04 10:09:45,1.843,0.168,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3454095360.0,863633408.0,9254178816.0,20047167488.0,152741.0,265572.0
12-04 10:09:46,1.836,0.334,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3454095360.0,863633408.0,9254178816.0,20047167488.0,151224.0,263060.0
12-04 10:09:47,1.508,0.168,98.157,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3454095360.0,863633408.0,9254178816.0,20047167488.0,151094.0,262694.0
12-04 10:09:48,2.085,0.250,97.581,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,3454472192.0,863633408.0,9254182912.0,20046786560.0,153895.0,266125.0
12-04 10:09:49,4.232,0.166,95.353,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3445583872.0,863633408.0,9254182912.0,20055674880.0,145266.0,253770.0
12-04 10:09:50,1.500,0.250,98.0,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3445579776.0,863633408.0,9254187008.0,20055674880.0,156136.0,268893.0
12-04 10:09:51,1.338,0.084,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3445547008.0,863633408.0,9254187008.0,20055707648.0,152042.0,263425.0
12-04 10:09:52,2.090,0.167,97.659,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3440246784.0,863633408.0,9254187008.0,20061007872.0,148737.0,260063.0
12-04 10:09:53,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440242688.0,863633408.0,9254191104.0,20061007872.0,152283.0,263874.0
12-04 10:09:54,1.415,0.167,98.335,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3440242688.0,863633408.0,9254191104.0,20061007872.0,150076.0,262418.0
12-04 10:09:55,1.085,0.250,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440242688.0,863633408.0,9254191104.0,20061007872.0,151824.0,263873.0
12-04 10:09:56,2.836,0.083,96.914,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3440238592.0,863633408.0,9254195200.0,20061007872.0,149163.0,257271.0
12-04 10:09:57,1.085,0.167,98.581,0.083,0.0,0.083,0.0,65536.0,0.0,5.0,3440238592.0,863633408.0,9254195200.0,20061007872.0,154950.0,266256.0
12-04 10:09:58,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3440947200.0,863633408.0,9254203392.0,20060291072.0,151680.0,264030.0
12-04 10:09:59,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440873472.0,863633408.0,9254203392.0,20060364800.0,171310.0,284095.0
12-04 10:10:00,1.423,0.335,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440873472.0,863633408.0,9254203392.0,20060364800.0,152419.0,265036.0
12-04 10:10:01,1.582,0.250,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3440861184.0,863633408.0,9254207488.0,20060372992.0,151984.0,261853.0
12-04 10:10:02,1.579,0.416,97.756,0.083,0.0,0.166,0.0,73728.0,0.0,7.0,3440861184.0,863633408.0,9254207488.0,20060372992.0,154721.0,266016.0
12-04 10:10:03,1.921,0.167,97.911,0.0,0.0,0.0,0.0,49152.0,0.0,1.0,3440857088.0,863633408.0,9254211584.0,20060372992.0,152289.0,263534.0
12-04 10:10:04,1.342,0.252,98.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440984064.0,863633408.0,9254211584.0,20060246016.0,152425.0,266494.0
12-04 10:10:05,1.826,0.249,97.593,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3440979968.0,863633408.0,9254215680.0,20060246016.0,154584.0,265044.0
12-04 10:10:06,1.423,0.335,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440979968.0,863633408.0,9254215680.0,20060246016.0,151756.0,264548.0
12-04 10:10:07,2.248,0.250,97.419,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,3441233920.0,863633408.0,9254215680.0,20059992064.0,151967.0,263546.0
12-04 10:10:08,1.669,0.334,97.830,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3441229824.0,863633408.0,9254219776.0,20059992064.0,153051.0,265335.0
12-04 10:10:09,1.589,0.251,98.077,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3441098752.0,863633408.0,9254219776.0,20060123136.0,157427.0,265259.0
12-04 10:10:10,2.165,0.416,97.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441098752.0,863633408.0,9254219776.0,20060123136.0,152479.0,264292.0
12-04 10:10:11,2.757,0.334,96.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441094656.0,863633408.0,9254223872.0,20060123136.0,147258.0,256115.0
12-04 10:10:12,2.094,0.084,97.822,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,3441094656.0,863633408.0,9254223872.0,20060123136.0,150231.0,262074.0
12-04 10:10:13,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441090560.0,863633408.0,9254227968.0,20060123136.0,153330.0,264815.0
12-04 10:10:14,2.349,0.168,97.399,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3441090560.0,863633408.0,9254227968.0,20060123136.0,151664.0,262579.0
12-04 10:10:15,1.171,0.0,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441090560.0,863633408.0,9254227968.0,20060123136.0,151475.0,263918.0
12-04 10:10:16,1.582,0.250,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441078272.0,863633408.0,9254232064.0,20060131328.0,151247.0,263061.0
12-04 10:10:17,1.339,0.084,98.494,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3441078272.0,863633408.0,9254232064.0,20060131328.0,151699.0,265571.0
12-04 10:10:18,1.678,0.252,97.987,0.0,0.0,0.084,0.0,32768.0,0.0,8.0,3441721344.0,863633408.0,9254232064.0,20059488256.0,149437.0,259812.0
12-04 10:10:19,2.667,0.250,96.750,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3441700864.0,863633408.0,9254236160.0,20059504640.0,147863.0,256916.0
12-04 10:10:20,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441700864.0,863633408.0,9254236160.0,20059504640.0,151727.0,264067.0
12-04 10:10:21,1.587,0.084,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3441700864.0,863633408.0,9254236160.0,20059504640.0,153665.0,267519.0
12-04 10:10:22,1.501,0.250,98.165,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3441823744.0,863633408.0,9254240256.0,20059377664.0,150325.0,263000.0
12-04 10:10:23,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441823744.0,863633408.0,9254240256.0,20059377664.0,151180.0,262850.0
12-04 10:10:24,1.586,0.334,97.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3441819648.0,863633408.0,9254244352.0,20059377664.0,152800.0,264249.0
12-04 10:10:25,1.757,0.251,97.824,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3441819648.0,863633408.0,9254244352.0,20059377664.0,150512.0,263156.0
12-04 10:10:26,2.078,0.416,97.506,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441819648.0,863633408.0,9254244352.0,20059377664.0,153869.0,264979.0
12-04 10:10:27,2.167,0.167,97.583,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3441815552.0,863633408.0,9254248448.0,20059377664.0,152589.0,264103.0
12-04 10:10:28,2.762,0.251,96.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3441815552.0,863633408.0,9254248448.0,20059377664.0,148483.0,259539.0
12-04 10:10:29,1.844,0.251,97.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441811456.0,863633408.0,9254252544.0,20059377664.0,168475.0,281370.0
12-04 10:10:30,1.667,0.167,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441934336.0,863633408.0,9254256640.0,20059250688.0,151938.0,264568.0
12-04 10:10:31,1.504,0.167,98.162,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3441934336.0,863633408.0,9254256640.0,20059250688.0,151111.0,262935.0
12-04 10:10:32,1.255,0.251,98.326,0.0,0.0,0.167,0.0,147456.0,0.0,11.0,3441934336.0,863633408.0,9254256640.0,20059250688.0,152405.0,266561.0
12-04 10:10:33,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441930240.0,863633408.0,9254260736.0,20059250688.0,149714.0,261674.0
12-04 10:10:34,1.747,0.166,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441930240.0,863633408.0,9254260736.0,20059250688.0,151430.0,263404.0
12-04 10:10:35,1.334,0.334,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441930240.0,863633408.0,9254260736.0,20059250688.0,154074.0,267040.0
12-04 10:10:36,3.830,0.167,95.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441926144.0,863633408.0,9254264832.0,20059250688.0,142876.0,249343.0
12-04 10:10:37,2.172,0.251,97.494,0.084,0.0,0.0,0.0,73728.0,0.0,5.0,3441926144.0,863633408.0,9254264832.0,20059250688.0,149898.0,260949.0
12-04 10:10:38,0.923,0.168,98.909,0.0,0.0,0.0,0.0,53248.0,0.0,1.0,3442442240.0,863633408.0,9254264832.0,20058734592.0,153251.0,265512.0
12-04 10:10:39,1.830,0.083,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442429952.0,863633408.0,9254268928.0,20058742784.0,154201.0,267084.0
12-04 10:10:40,1.089,0.168,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442429952.0,863633408.0,9254268928.0,20058742784.0,149987.0,262443.0
12-04 10:10:41,1.829,0.249,97.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442429952.0,863633408.0,9254268928.0,20058742784.0,153477.0,266078.0
12-04 10:10:42,1.504,0.0,98.496,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3442425856.0,863633408.0,9254273024.0,20058742784.0,150551.0,263278.0
12-04 10:10:43,1.586,0.250,97.913,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3442425856.0,863633408.0,9254273024.0,20058742784.0,152473.0,265382.0
12-04 10:10:44,1.421,0.167,98.161,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,3442421760.0,863633408.0,9254277120.0,20058742784.0,149987.0,262070.0
12-04 10:10:45,1.753,0.250,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442421760.0,863633408.0,9254277120.0,20058742784.0,151904.0,264305.0
12-04 10:10:46,1.420,0.251,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3442421760.0,863633408.0,9254277120.0,20058742784.0,151948.0,263037.0
12-04 10:10:47,1.843,0.168,97.990,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3442417664.0,863633408.0,9254281216.0,20058742784.0,151898.0,264296.0
12-04 10:10:48,1.756,0.251,97.910,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3442417664.0,863633408.0,9254281216.0,20058742784.0,150798.0,263833.0
12-04 10:10:49,1.753,0.167,97.830,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3442417664.0,863633408.0,9254281216.0,20058742784.0,150985.0,262117.0
12-04 10:10:50,2.513,0.251,97.152,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442413568.0,863633408.0,9254285312.0,20058742784.0,151084.0,262479.0
12-04 10:10:51,1.171,0.084,98.662,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442413568.0,863633408.0,9254285312.0,20058742784.0,151253.0,264547.0
12-04 10:10:52,1.920,0.167,97.830,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3442413568.0,863633408.0,9254285312.0,20058742784.0,148332.0,259273.0
12-04 10:10:53,1.669,0.334,97.997,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,3442409472.0,863633408.0,9254289408.0,20058742784.0,152077.0,264430.0
12-04 10:10:54,1.676,0.168,97.653,0.335,0.0,0.168,0.0,28672.0,0.0,3.0,3442409472.0,863633408.0,9254289408.0,20058742784.0,152405.0,265057.0
12-04 10:10:55,1.505,0.084,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442409472.0,863633408.0,9254289408.0,20058742784.0,151984.0,264422.0
12-04 10:10:56,1.836,0.250,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442405376.0,863633408.0,9254293504.0,20058742784.0,152172.0,264503.0
12-04 10:10:57,1.506,0.335,98.075,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3442405376.0,863633408.0,9254293504.0,20058742784.0,150512.0,262869.0
12-04 10:10:58,2.596,0.168,97.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442184192.0,863633408.0,9254293504.0,20058963968.0,149265.0,259584.0
12-04 10:10:59,2.585,0.250,97.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442405376.0,863633408.0,9254301696.0,20058734592.0,164496.0,274467.0
12-04 10:11:00,1.003,0.084,98.663,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3442405376.0,863633408.0,9254301696.0,20058734592.0,151448.0,263515.0
12-04 10:11:01,2.168,0.167,97.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3442372608.0,863633408.0,9254301696.0,20058767360.0,149891.0,260672.0
12-04 10:11:02,1.253,0.084,98.663,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3442393088.0,863633408.0,9254305792.0,20058742784.0,153553.0,267242.0
12-04 10:11:03,1.334,0.250,98.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3442393088.0,863633408.0,9254305792.0,20058742784.0,151216.0,262693.0
12-04 10:11:04,1.663,0.333,97.839,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3442393088.0,863633408.0,9254305792.0,20058742784.0,152146.0,264483.0
12-04 10:11:05,1.341,0.168,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442388992.0,863633408.0,9254309888.0,20058742784.0,150155.0,261123.0
12-04 10:11:06,1.254,0.334,98.161,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3442388992.0,863633408.0,9254309888.0,20058742784.0,154663.0,265265.0
12-04 10:11:07,1.667,0.167,98.0,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3442384896.0,863633408.0,9254313984.0,20058742784.0,151034.0,263099.0
12-04 10:11:08,1.756,0.167,97.993,0.0,0.0,0.084,0.0,45056.0,0.0,1.0,3442511872.0,863633408.0,9254313984.0,20058615808.0,151676.0,261452.0
12-04 10:11:09,1.508,0.084,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442511872.0,863633408.0,9254313984.0,20058615808.0,155314.0,269167.0
12-04 10:11:10,1.921,0.167,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442507776.0,863633408.0,9254318080.0,20058615808.0,153344.0,267242.0
12-04 10:11:11,1.671,0.251,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442507776.0,863633408.0,9254318080.0,20058615808.0,152613.0,264478.0
12-04 10:11:12,1.754,0.418,97.577,0.084,0.0,0.167,0.0,94208.0,0.0,8.0,3442503680.0,863633408.0,9254322176.0,20058615808.0,152379.0,262958.0
12-04 10:11:13,2.848,0.251,96.901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442503680.0,863633408.0,9254322176.0,20058615808.0,151200.0,260492.0
12-04 10:11:14,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442499584.0,863633408.0,9254326272.0,20058615808.0,170057.0,283363.0
12-04 10:11:15,2.008,0.084,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442499584.0,863633408.0,9254326272.0,20058615808.0,146150.0,255334.0
12-04 10:11:16,1.590,0.167,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442499584.0,863633408.0,9254326272.0,20058615808.0,152725.0,264346.0
12-04 10:11:17,1.171,0.251,98.579,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3442499584.0,863633408.0,9254326272.0,20058615808.0,152221.0,265136.0
12-04 10:11:18,1.255,0.251,98.243,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,3443019776.0,863633408.0,9254330368.0,20058091520.0,169693.0,282164.0
12-04 10:11:19,1.753,0.083,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3443003392.0,863633408.0,9254330368.0,20058107904.0,152266.0,265053.0
12-04 10:11:20,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442999296.0,863633408.0,9254334464.0,20058107904.0,152300.0,264872.0
12-04 10:11:21,1.669,0.250,97.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3442999296.0,863633408.0,9254334464.0,20058107904.0,149629.0,260701.0
12-04 10:11:22,1.589,0.334,97.993,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3442999296.0,863633408.0,9254334464.0,20058107904.0,153308.0,266788.0
12-04 10:11:23,3.744,0.333,95.923,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443122176.0,863633408.0,9254338560.0,20057980928.0,145298.0,251402.0
12-04 10:11:24,1.006,0.084,98.659,0.168,0.0,0.084,0.0,20480.0,0.0,3.0,3443122176.0,863633408.0,9254338560.0,20057980928.0,152795.0,265719.0
12-04 10:11:25,0.921,0.251,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443113984.0,863633408.0,9254338560.0,20057989120.0,152906.0,266436.0
12-04 10:11:26,1.917,0.083,97.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3443109888.0,863633408.0,9254342656.0,20057989120.0,153391.0,266754.0
12-04 10:11:27,1.997,0.416,97.587,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3443101696.0,863633408.0,9254342656.0,20057997312.0,151550.0,262837.0
12-04 10:11:28,1.674,0.167,98.075,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3443101696.0,863633408.0,9254342656.0,20057997312.0,150868.0,262302.0
12-04 10:11:29,1.669,0.250,97.663,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,3443085312.0,863633408.0,9254350848.0,20058005504.0,170479.0,284855.0
12-04 10:11:30,2.170,0.083,97.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3443085312.0,863633408.0,9254350848.0,20058005504.0,150666.0,262357.0
12-04 10:11:31,1.918,0.334,97.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3443073024.0,863633408.0,9254354944.0,20058013696.0,152268.0,264271.0
12-04 10:11:32,1.756,0.167,97.993,0.0,0.0,0.084,0.0,131072.0,0.0,9.0,3443073024.0,863633408.0,9254354944.0,20058013696.0,150992.0,262272.0
12-04 10:11:33,1.426,0.252,98.322,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3443064832.0,863633408.0,9254354944.0,20058021888.0,150325.0,262718.0
12-04 10:11:34,1.421,0.334,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3443060736.0,863633408.0,9254359040.0,20058021888.0,153130.0,265189.0
12-04 10:11:35,2.0,0.250,97.500,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3443060736.0,863633408.0,9254359040.0,20058021888.0,151736.0,264098.0
12-04 10:11:36,1.589,0.251,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3443060736.0,863633408.0,9254359040.0,20058021888.0,153378.0,266644.0
12-04 10:11:37,3.422,0.250,96.244,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,3443056640.0,863633408.0,9254363136.0,20058021888.0,146066.0,255048.0
12-04 10:11:38,1.003,0.167,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442810880.0,863633408.0,9254363136.0,20058267648.0,150353.0,261676.0
12-04 10:11:39,1.501,0.250,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442802688.0,863633408.0,9254363136.0,20058275840.0,172143.0,286265.0
12-04 10:11:40,1.173,0.168,98.492,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3442798592.0,863633408.0,9254367232.0,20058275840.0,150002.0,261922.0
12-04 10:11:41,1.504,0.334,97.911,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3442790400.0,863633408.0,9254367232.0,20058284032.0,151555.0,263848.0
12-04 10:11:42,1.664,0.166,98.170,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3442790400.0,863633408.0,9254367232.0,20058284032.0,152841.0,264638.0
12-04 10:11:43,1.504,0.084,98.329,0.0,0.0,0.084,0.0,53248.0,0.0,1.0,3442786304.0,863633408.0,9254371328.0,20058284032.0,152862.0,265860.0
12-04 10:11:44,1.747,0.416,97.671,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3442786304.0,863633408.0,9254371328.0,20058284032.0,150723.0,262385.0
12-04 10:11:45,1.750,0.167,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442913280.0,863633408.0,9254371328.0,20058157056.0,152684.0,265786.0
12-04 10:11:46,3.013,0.251,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442311168.0,863633408.0,9254375424.0,20058755072.0,147957.0,257473.0
12-04 10:11:47,0.921,0.084,98.827,0.084,0.0,0.084,0.0,90112.0,0.0,8.0,3442147328.0,863633408.0,9254375424.0,20058918912.0,151753.0,264147.0
12-04 10:11:48,1.173,0.251,98.576,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3442143232.0,863633408.0,9254379520.0,20058918912.0,150908.0,262404.0
12-04 10:11:49,1.340,0.251,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442143232.0,863633408.0,9254379520.0,20058918912.0,154140.0,266922.0
12-04 10:11:50,2.667,0.167,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442143232.0,863633408.0,9254379520.0,20058918912.0,150445.0,261685.0
12-04 10:11:51,1.838,0.167,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442155520.0,863633408.0,9254383616.0,20058902528.0,149486.0,260170.0
12-04 10:11:52,1.835,0.250,97.832,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3442155520.0,863633408.0,9254383616.0,20058902528.0,151382.0,264744.0
12-04 10:11:53,1.337,0.585,97.911,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3442151424.0,863633408.0,9254387712.0,20058902528.0,153687.0,268752.0
12-04 10:11:54,1.832,0.333,97.835,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3442151424.0,863633408.0,9254387712.0,20058902528.0,149618.0,261302.0
12-04 10:11:55,1.757,0.167,97.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3442151424.0,863633408.0,9254387712.0,20058902528.0,150704.0,262122.0
12-04 10:11:56,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442151424.0,863633408.0,9254387712.0,20058902528.0,153807.0,264370.0
12-04 10:11:57,1.676,0.084,98.156,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3442147328.0,863633408.0,9254391808.0,20058902528.0,151423.0,262963.0
12-04 10:11:58,2.517,0.168,97.315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442679808.0,863633408.0,9254391808.0,20058370048.0,148845.0,259928.0
12-04 10:11:59,2.417,0.167,97.167,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3442937856.0,863633408.0,9254395904.0,20058107904.0,165334.0,275801.0
12-04 10:12:00,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442900992.0,863633408.0,9254400000.0,20058140672.0,153411.0,265900.0
12-04 10:12:01,1.499,0.333,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442774016.0,863633408.0,9254400000.0,20058267648.0,151399.0,264820.0
12-04 10:12:02,1.087,0.167,98.662,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3442761728.0,863633408.0,9254404096.0,20058275840.0,150798.0,261768.0
12-04 10:12:03,1.337,0.334,98.329,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,3442761728.0,863633408.0,9254404096.0,20058275840.0,152929.0,264754.0
12-04 10:12:04,1.423,0.251,97.992,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3442761728.0,863633408.0,9254404096.0,20058275840.0,151237.0,264508.0
12-04 10:12:05,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442884608.0,863633408.0,9254408192.0,20058148864.0,154968.0,266993.0
12-04 10:12:06,2.248,0.250,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442884608.0,863633408.0,9254408192.0,20058148864.0,153371.0,264399.0
12-04 10:12:07,1.668,0.250,97.998,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3442884608.0,863633408.0,9254408192.0,20058148864.0,150472.0,262246.0
12-04 10:12:08,1.676,0.251,97.988,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3443134464.0,863633408.0,9254412288.0,20057894912.0,154281.0,266775.0
12-04 10:12:09,2.433,0.252,97.232,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3443118080.0,863633408.0,9254412288.0,20057911296.0,152620.0,263030.0
12-04 10:12:10,2.425,0.167,97.157,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3443113984.0,863633408.0,9254416384.0,20057911296.0,148282.0,255299.0
12-04 10:12:11,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3443113984.0,863633408.0,9254416384.0,20057911296.0,155475.0,266975.0
12-04 10:12:12,1.427,0.168,98.405,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,3443113984.0,863633408.0,9254416384.0,20057911296.0,153739.0,266100.0
12-04 10:12:13,2.167,0.333,97.417,0.0,0.0,0.083,0.0,45056.0,0.0,1.0,3443101696.0,863633408.0,9254420480.0,20057919488.0,149873.0,262825.0
12-04 10:12:14,1.917,0.333,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443355648.0,863633408.0,9254420480.0,20057665536.0,153363.0,263966.0
12-04 10:12:15,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443351552.0,863633408.0,9254424576.0,20057665536.0,151619.0,263696.0
12-04 10:12:16,1.754,0.251,97.828,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3443351552.0,863633408.0,9254424576.0,20057665536.0,152175.0,264752.0
12-04 10:12:17,2.831,0.250,96.919,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,3442843648.0,863633408.0,9254424576.0,20058173440.0,149341.0,257707.0
12-04 10:12:18,1.006,0.168,98.826,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3442872320.0,863633408.0,9254428672.0,20058140672.0,151572.0,265053.0
12-04 10:12:19,1.418,0.250,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442831360.0,863633408.0,9254428672.0,20058181632.0,152293.0,264658.0
12-04 10:12:20,2.0,0.167,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442798592.0,863633408.0,9254428672.0,20058214400.0,153492.0,265562.0
12-04 10:12:21,2.094,0.084,97.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442319360.0,863633408.0,9254432768.0,20058689536.0,149586.0,261571.0
12-04 10:12:22,1.332,0.167,98.251,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,3442319360.0,863633408.0,9254432768.0,20058689536.0,150402.0,261494.0
12-04 10:12:23,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442319360.0,863633408.0,9254432768.0,20058689536.0,150978.0,262591.0
12-04 10:12:24,1.836,0.250,97.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3442307072.0,863633408.0,9254436864.0,20058697728.0,151442.0,261349.0
12-04 10:12:25,1.835,0.334,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442307072.0,863633408.0,9254436864.0,20058697728.0,151701.0,264068.0
12-04 10:12:26,1.503,0.501,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442302976.0,863633408.0,9254440960.0,20058697728.0,155307.0,268584.0
12-04 10:12:27,1.838,0.167,97.911,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3442302976.0,863633408.0,9254440960.0,20058697728.0,151540.0,264973.0
12-04 10:12:28,2.003,0.334,97.412,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3442683904.0,863633408.0,9254440960.0,20058316800.0,151342.0,262192.0
12-04 10:12:29,1.674,0.251,97.992,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3443060736.0,863633408.0,9254445056.0,20057935872.0,170094.0,282723.0
12-04 10:12:30,2.159,0.332,97.342,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3443056640.0,863633408.0,9254449152.0,20057935872.0,151529.0,263098.0
12-04 10:12:31,1.841,0.251,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443056640.0,863633408.0,9254449152.0,20057935872.0,153246.0,265442.0
12-04 10:12:32,2.592,0.167,97.157,0.0,0.0,0.084,0.0,122880.0,0.0,9.0,3443052544.0,863633408.0,9254453248.0,20057935872.0,149920.0,258993.0
12-04 10:12:33,2.337,0.250,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3443052544.0,863633408.0,9254453248.0,20057935872.0,148448.0,258060.0
12-04 10:12:34,1.250,0.250,98.167,0.250,0.0,0.083,0.0,20480.0,0.0,3.0,3443052544.0,863633408.0,9254453248.0,20057935872.0,150919.0,264147.0
12-04 10:12:35,1.663,0.333,97.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3443048448.0,863633408.0,9254457344.0,20057935872.0,150991.0,262374.0
12-04 10:12:36,1.500,0.333,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3443048448.0,863633408.0,9254457344.0,20057935872.0,154833.0,267644.0
12-04 10:12:37,2.759,0.836,96.405,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,3478413312.0,863633408.0,9254461440.0,20022566912.0,159620.0,272057.0
12-04 10:12:38,3.425,1.337,95.071,0.0,0.0,0.167,0.0,28672.0,0.0,7.0,3465093120.0,863633408.0,9254490112.0,20035858432.0,247333.0,352911.0
12-04 10:12:39,3.081,0.416,95.670,0.666,0.0,0.167,0.0,0.0,0.0,0.0,3468013568.0,863633408.0,9254498304.0,20032929792.0,259512.0,358615.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-36.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-36",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,0.461,0.147,99.366,0.007,0.0,0.020,2047.913,386107.294,0.368,1.948,2374893568.0,1286508544.0,7111380992.0,22846291968.0,0.0,0.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374406144.0,1286508544.0,7111385088.0,22846775296.0,7570.0,6602.0
12-04 09:35:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374397952.0,1286508544.0,7111385088.0,22846783488.0,6780.0,6587.0
12-04 09:35:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,126976.0,0.0,7.0,2374520832.0,1286508544.0,7111389184.0,22846656512.0,8943.0,7159.0
12-04 09:35:37,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374496256.0,1286508544.0,7111389184.0,22846681088.0,6426.0,5691.0
12-04 09:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374496256.0,1286508544.0,7111389184.0,22846681088.0,5972.0,3730.0
12-04 09:35:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,2374496256.0,1286508544.0,7111389184.0,22846681088.0,9138.0,7902.0
12-04 09:35:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374586368.0,1286508544.0,7111389184.0,22846590976.0,8039.0,7287.0
12-04 09:35:41,0.167,0.0,99.750,0.0,0.0,0.083,0.0,106496.0,0.0,15.0,2374500352.0,1286508544.0,7111393280.0,22846672896.0,8831.0,8591.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374500352.0,1286508544.0,7111393280.0,22846672896.0,6758.0,5081.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374508544.0,1286508544.0,7111393280.0,22846664704.0,6792.0,6569.0
12-04 09:35:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374508544.0,1286508544.0,7111393280.0,22846664704.0,8583.0,8446.0
12-04 09:35:45,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2374508544.0,1286508544.0,7111393280.0,22846664704.0,5771.0,3457.0
12-04 09:35:46,0.083,0.167,99.667,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2374459392.0,1286508544.0,7111393280.0,22846713856.0,5174.0,3681.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2374455296.0,1286508544.0,7111397376.0,22846713856.0,6034.0,5310.0
12-04 09:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374455296.0,1286508544.0,7111397376.0,22846713856.0,8503.0,7821.0
12-04 09:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374455296.0,1286508544.0,7111397376.0,22846713856.0,8305.0,6405.0
12-04 09:35:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374455296.0,1286508544.0,7111397376.0,22846713856.0,11472.0,11661.0
12-04 09:35:51,0.0,0.084,99.833,0.084,0.0,0.0,0.0,98304.0,0.0,8.0,2374447104.0,1286512640.0,7111401472.0,22846713856.0,8003.0,7580.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,2374430720.0,1286512640.0,7111401472.0,22846730240.0,7502.0,6317.0
12-04 09:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374430720.0,1286512640.0,7111401472.0,22846730240.0,5593.0,4493.0
12-04 09:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374430720.0,1286512640.0,7111401472.0,22846730240.0,7443.0,4534.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374430720.0,1286512640.0,7111401472.0,22846730240.0,7239.0,5915.0
12-04 09:35:56,0.166,0.166,99.584,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2374557696.0,1286512640.0,7111401472.0,22846603264.0,7757.0,6705.0
12-04 09:35:57,0.251,0.251,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2374668288.0,1286512640.0,7112687616.0,22845206528.0,1521573.0,74099.0
12-04 09:35:58,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2374750208.0,1286512640.0,7114502144.0,22843310080.0,2162347.0,121857.0
12-04 09:35:59,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2374639616.0,1286512640.0,7116390400.0,22841532416.0,2159797.0,115701.0
12-04 09:36:00,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2375802880.0,1286512640.0,7118286848.0,22838472704.0,2157533.0,114079.0
12-04 09:36:01,0.251,0.167,99.414,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2375376896.0,1286512640.0,7120248832.0,22836936704.0,2177417.0,138378.0
12-04 09:36:02,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2375340032.0,1286512640.0,7122063360.0,22835159040.0,2162636.0,123442.0
12-04 09:36:03,0.334,0.167,99.249,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2375471104.0,1286516736.0,7123959808.0,22833127424.0,2159052.0,110737.0
12-04 09:36:04,0.167,0.084,99.414,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2375495680.0,1286516736.0,7125839872.0,22831222784.0,2158759.0,112265.0
12-04 09:36:05,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2375528448.0,1286516736.0,7127728128.0,22829301760.0,2162766.0,121989.0
12-04 09:36:06,0.084,0.168,99.664,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2375163904.0,1286516736.0,7129616384.0,22827778048.0,2180499.0,138498.0
12-04 09:36:07,0.416,0.416,98.834,0.0,0.0,0.333,0.0,4096.0,0.0,1.0,2375180288.0,1286516736.0,7131504640.0,22825873408.0,2166442.0,121623.0
12-04 09:36:08,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2374914048.0,1286516736.0,7133515776.0,22824128512.0,2163390.0,124091.0
12-04 09:36:09,0.250,0.417,98.915,0.334,0.0,0.083,0.0,24576.0,0.0,3.0,2375081984.0,1286516736.0,7135285248.0,22822191104.0,2161430.0,127475.0
12-04 09:36:10,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2375012352.0,1286516736.0,7137259520.0,22820286464.0,2149680.0,118131.0
12-04 09:36:11,0.334,0.167,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2375020544.0,1286516736.0,7139061760.0,22818476032.0,2170096.0,118916.0
12-04 09:36:12,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374909952.0,1286516736.0,7140950016.0,22816698368.0,2159884.0,119474.0
12-04 09:36:13,0.251,0.084,99.248,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2375065600.0,1286516736.0,7142834176.0,22814658560.0,2162796.0,116912.0
12-04 09:36:14,0.084,0.251,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374963200.0,1286516736.0,7144730624.0,22812864512.0,2162161.0,115617.0
12-04 09:36:15,0.084,0.168,99.414,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2375106560.0,1286516736.0,7146618880.0,22810832896.0,2160537.0,114865.0
12-04 09:36:16,0.251,0.167,99.498,0.0,0.0,0.084,0.0,77824.0,0.0,7.0,2375122944.0,1286516736.0,7148507136.0,22808928256.0,2162244.0,112873.0
12-04 09:36:17,0.167,0.167,99.583,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2375135232.0,1286516736.0,7150399488.0,22807023616.0,2154516.0,135492.0
12-04 09:36:18,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375417856.0,1286516736.0,7152283648.0,22804856832.0,2160721.0,114852.0
12-04 09:36:19,0.084,0.251,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2375442432.0,1286516736.0,7154171904.0,22802944000.0,2150791.0,117333.0
12-04 09:36:20,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2375626752.0,1286516736.0,7156060160.0,22800871424.0,2175442.0,121878.0
12-04 09:36:21,0.335,0.167,99.414,0.084,0.0,0.0,0.0,86016.0,0.0,7.0,2375749632.0,1286520832.0,7157948416.0,22798856192.0,2160592.0,115740.0
12-04 09:36:22,0.250,0.334,99.249,0.0,0.0,0.167,0.0,36864.0,0.0,1.0,2375778304.0,1286520832.0,7159840768.0,22796935168.0,2152262.0,124356.0
12-04 09:36:23,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2375667712.0,1286520832.0,7161729024.0,22795157504.0,2169028.0,119660.0
12-04 09:36:24,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2375811072.0,1286520832.0,7163617280.0,22793125888.0,2158774.0,115487.0
12-04 09:36:25,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2375827456.0,1286520832.0,7165505536.0,22791221248.0,2160210.0,113844.0
12-04 09:36:26,0.251,0.418,99.331,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2375979008.0,1286520832.0,7167401984.0,22789173248.0,2161402.0,116668.0
12-04 09:36:27,0.250,0.167,99.250,0.167,0.0,0.167,0.0,45056.0,0.0,10.0,2375999488.0,1286520832.0,7169286144.0,22787268608.0,2159771.0,116471.0
12-04 09:36:28,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2376015872.0,1286520832.0,7171174400.0,22785363968.0,2145076.0,116088.0
12-04 09:36:29,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2376032256.0,1286520832.0,7173062656.0,22783459328.0,2172394.0,118448.0
12-04 09:36:30,0.167,0.167,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2376060928.0,1286520832.0,7174955008.0,22781538304.0,2162994.0,119819.0
12-04 09:36:31,0.084,0.251,99.497,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2376204288.0,1286520832.0,7176843264.0,22779506688.0,2178786.0,138744.0
12-04 09:36:32,0.251,0.335,99.246,0.0,0.0,0.168,0.0,66232320.0,0.0,71.0,2376159232.0,1286520832.0,7178735616.0,22777659392.0,2162422.0,113253.0
12-04 09:36:33,0.167,0.167,99.498,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2376425472.0,1286520832.0,7180754944.0,22775373824.0,2105889.0,112989.0
12-04 09:36:34,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2376331264.0,1286520832.0,7182643200.0,22773579776.0,2212762.0,113305.0
12-04 09:36:35,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2376413184.0,1286520832.0,7184465920.0,22771675136.0,2071515.0,110405.0
12-04 09:36:36,0.334,0.334,99.165,0.0,0.0,0.167,0.0,184320.0,0.0,12.0,2376617984.0,1286520832.0,7186419712.0,22769516544.0,2248218.0,119324.0
12-04 09:36:37,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2376646656.0,1286520832.0,7188312064.0,22767595520.0,2160993.0,112173.0
12-04 09:36:38,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2376663040.0,1286520832.0,7190200320.0,22765690880.0,2153793.0,120771.0
12-04 09:36:39,0.334,0.250,99.082,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2376675328.0,1286524928.0,7192088576.0,22763786240.0,2171855.0,117754.0
12-04 09:36:40,0.500,0.417,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2380169216.0,1286524928.0,7193882624.0,22758498304.0,2064146.0,108267.0
12-04 09:36:41,0.334,0.251,99.415,0.0,0.0,0.0,0.0,98304.0,0.0,7.0,2376851456.0,1286524928.0,7195865088.0,22759833600.0,2244424.0,120608.0
12-04 09:36:42,0.168,0.251,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376830976.0,1286524928.0,7197663232.0,22758055936.0,2085053.0,111256.0
12-04 09:36:43,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2376880128.0,1286524928.0,7199645696.0,22756024320.0,2244705.0,125281.0
12-04 09:36:44,0.418,0.084,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2376941568.0,1286524928.0,7201488896.0,22754119680.0,2101567.0,126765.0
12-04 09:36:45,0.084,0.418,99.164,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2377183232.0,1286524928.0,7203422208.0,22751944704.0,2236463.0,116162.0
12-04 09:36:46,0.167,0.251,99.414,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2377064448.0,1286524928.0,7205318656.0,22750167040.0,2164101.0,117258.0
12-04 09:36:47,0.334,0.167,99.500,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2377211904.0,1286524928.0,7207202816.0,22748135424.0,2158934.0,124897.0
12-04 09:36:48,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377158656.0,1286524928.0,7209033728.0,22746357760.0,2162622.0,117373.0
12-04 09:36:49,0.167,0.417,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377383936.0,1286524928.0,7210856448.0,22744309760.0,2048523.0,111072.0
12-04 09:36:50,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2377277440.0,1286524928.0,7212867584.0,22742405120.0,2269894.0,118772.0
12-04 09:36:51,0.335,0.251,99.246,0.084,0.0,0.084,0.0,106496.0,0.0,10.0,2377416704.0,1286529024.0,7214755840.0,22740373504.0,2160608.0,112752.0
12-04 09:36:52,0.251,0.167,99.499,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,2377555968.0,1286529024.0,7216648192.0,22738341888.0,2159204.0,112049.0
12-04 09:36:53,0.250,0.500,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377461760.0,1286529024.0,7218536448.0,22736547840.0,2152668.0,120081.0
12-04 09:36:54,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2377486336.0,1286529024.0,7220424704.0,22734635008.0,2185539.0,133915.0
12-04 09:36:55,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377625600.0,1286529024.0,7222444032.0,22732476416.0,2161723.0,113659.0
12-04 09:36:56,0.418,0.167,99.247,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2377539584.0,1286529024.0,7224332288.0,22730674176.0,2159079.0,112314.0
12-04 09:36:57,0.251,0.0,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2377437184.0,1286533120.0,7225065472.0,22730039296.0,684769.0,38182.0
12-04 09:36:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377437184.0,1286533120.0,7225065472.0,22730039296.0,8482.0,6633.0
12-04 09:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377437184.0,1286533120.0,7225065472.0,22730039296.0,9413.0,7413.0
12-04 09:37:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380800000.0,1286533120.0,7225069568.0,22726672384.0,8722.0,8524.0
12-04 09:37:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2378072064.0,1286533120.0,7225073664.0,22729396224.0,24234.0,22535.0
12-04 09:37:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,47394816.0,0.0,59.0,2378072064.0,1286533120.0,7225073664.0,22729396224.0,6692.0,5081.0
12-04 09:37:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2378067968.0,1286537216.0,7225073664.0,22729396224.0,7592.0,5352.0
12-04 09:37:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378063872.0,1286537216.0,7225204736.0,22729269248.0,248090.0,22742.0
12-04 09:37:05,0.167,0.167,99.417,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2377601024.0,1286537216.0,7227318272.0,22727618560.0,2498567.0,142947.0
12-04 09:37:06,0.250,0.334,99.249,0.0,0.0,0.167,0.0,114688.0,0.0,8.0,2377506816.0,1286537216.0,7229657088.0,22725373952.0,2612860.0,128886.0
12-04 09:37:07,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377617408.0,1286537216.0,7232135168.0,22722785280.0,2962249.0,163571.0
12-04 09:37:08,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2377347072.0,1286537216.0,7234564096.0,22720626688.0,2607128.0,140324.0
12-04 09:37:09,0.251,0.084,99.497,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2377564160.0,1286541312.0,7236755456.0,22718214144.0,2575155.0,125165.0
12-04 09:37:10,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2377555968.0,1286541312.0,7239065600.0,22715912192.0,2666723.0,134366.0
12-04 09:37:11,0.335,0.251,99.163,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2377658368.0,1286541312.0,7241502720.0,22713372672.0,2725292.0,141103.0
12-04 09:37:12,0.251,0.167,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2377576448.0,1286541312.0,7243870208.0,22711087104.0,2695084.0,137170.0
12-04 09:37:13,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377560064.0,1286541312.0,7246188544.0,22708785152.0,2590984.0,131848.0
12-04 09:37:14,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377650176.0,1286541312.0,7248510976.0,22706372608.0,2735428.0,137628.0
12-04 09:37:15,0.334,0.251,99.164,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2377658368.0,1286545408.0,7251038208.0,22703833088.0,2895714.0,145617.0
12-04 09:37:16,0.417,0.250,99.165,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2377830400.0,1286545408.0,7253295104.0,22701404160.0,2699199.0,140755.0
12-04 09:37:17,0.084,0.084,99.665,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2377760768.0,1286545408.0,7255650304.0,22699118592.0,2554051.0,146664.0
12-04 09:37:18,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377764864.0,1286545408.0,7257939968.0,22696824832.0,2536145.0,125085.0
12-04 09:37:19,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377850880.0,1286545408.0,7260393472.0,22694285312.0,2829595.0,138448.0
12-04 09:37:20,0.168,0.168,99.162,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2381824000.0,1286545408.0,7262875648.0,22687830016.0,2753774.0,138301.0
12-04 09:37:21,0.417,0.417,98.750,0.250,0.0,0.167,0.0,102400.0,0.0,8.0,2378211328.0,1286549504.0,7265132544.0,22689181696.0,2618073.0,136491.0
12-04 09:37:22,0.334,0.251,99.248,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,2378276864.0,1286549504.0,7267479552.0,22686769152.0,2639980.0,133371.0
12-04 09:37:23,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2378338304.0,1286549504.0,7269974016.0,22684213248.0,2926343.0,147586.0
12-04 09:37:24,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2378395648.0,1286549504.0,7272329216.0,22681800704.0,2592317.0,130009.0
12-04 09:37:25,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2378604544.0,1286549504.0,7274541056.0,22679379968.0,2530059.0,127193.0
12-04 09:37:26,0.251,0.251,99.331,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2378756096.0,1286549504.0,7276867584.0,22676901888.0,2721054.0,187422.0
12-04 09:37:27,0.250,0.250,99.082,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2378825728.0,1286549504.0,7279431680.0,22674268160.0,2942518.0,146551.0
12-04 09:37:28,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2378805248.0,1286549504.0,7281770496.0,22671949824.0,2612660.0,129893.0
12-04 09:37:29,1.338,0.251,98.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2378891264.0,1286549504.0,7283970048.0,22669664256.0,2593039.0,134807.0
12-04 09:37:30,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2378878976.0,1286549504.0,7286267904.0,22667378688.0,2677173.0,139705.0
12-04 09:37:31,0.168,0.168,99.330,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2378903552.0,1286549504.0,7288782848.0,22664839168.0,2891880.0,179344.0
12-04 09:37:32,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2379026432.0,1286549504.0,7291215872.0,22662283264.0,2635672.0,138967.0
12-04 09:37:33,0.168,0.168,99.330,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2378907648.0,1286549504.0,7293435904.0,22660182016.0,2513279.0,140374.0
12-04 09:37:34,0.418,0.084,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379137024.0,1286549504.0,7295746048.0,22657642496.0,2671131.0,145339.0
12-04 09:37:35,0.584,0.167,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2379128832.0,1286549504.0,7298310144.0,22655086592.0,2940854.0,152445.0
12-04 09:37:36,0.251,0.168,99.330,0.0,0.0,0.251,0.0,118784.0,0.0,7.0,2379575296.0,1286549504.0,7300657152.0,22652293120.0,2621127.0,136155.0
12-04 09:37:37,0.250,0.334,99.249,0.0,0.0,0.167,0.0,76652544.0,0.0,83.0,2379235328.0,1286549504.0,7302856704.0,22650433536.0,2522206.0,144164.0
12-04 09:37:38,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2379460608.0,1286549504.0,7305187328.0,22647877632.0,2701215.0,133130.0
12-04 09:37:39,0.251,0.168,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2379427840.0,1286549504.0,7307632640.0,22645465088.0,2784509.0,141741.0
12-04 09:37:40,0.585,0.251,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2382741504.0,1286549504.0,7310016512.0,22639767552.0,2786414.0,143696.0
12-04 09:37:41,0.251,0.168,99.330,0.0,0.0,0.251,0.0,118784.0,0.0,8.0,2378948608.0,1286549504.0,7312326656.0,22641250304.0,2514659.0,134829.0
12-04 09:37:42,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379157504.0,1286549504.0,7314649088.0,22638718976.0,2663674.0,134616.0
12-04 09:37:43,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2379182080.0,1286549504.0,7317037056.0,22636306432.0,2773018.0,139454.0
12-04 09:37:44,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379247616.0,1286549504.0,7319400448.0,22633877504.0,2620023.0,136907.0
12-04 09:37:45,0.168,0.251,99.413,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2379292672.0,1286549504.0,7321767936.0,22631464960.0,2712425.0,138408.0
12-04 09:37:46,0.251,0.418,99.247,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2379292672.0,1286549504.0,7324053504.0,22629179392.0,2634121.0,135277.0
12-04 09:37:47,0.167,0.167,99.583,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2379403264.0,1286549504.0,7326498816.0,22626623488.0,2799474.0,163372.0
12-04 09:37:48,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2379485184.0,1286549504.0,7328829440.0,22624210944.0,2623993.0,137679.0
12-04 09:37:49,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379497472.0,1286549504.0,7331229696.0,22621798400.0,2732294.0,139759.0
12-04 09:37:50,0.167,0.167,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2379542528.0,1286549504.0,7333486592.0,22619496448.0,2627364.0,132708.0
12-04 09:37:51,0.334,0.334,98.830,0.167,0.0,0.334,0.0,98304.0,0.0,8.0,2379718656.0,1286549504.0,7335976960.0,22616829952.0,2848103.0,149735.0
12-04 09:37:52,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379767808.0,1286549504.0,7338213376.0,22614544384.0,2535928.0,142530.0
12-04 09:37:53,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379788288.0,1286549504.0,7340621824.0,22612115456.0,2702873.0,139656.0
12-04 09:37:54,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2379857920.0,1286549504.0,7342964736.0,22609702912.0,2704403.0,139154.0
12-04 09:37:55,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2379788288.0,1286549504.0,7345446912.0,22607290368.0,2902363.0,146169.0
12-04 09:37:56,0.252,0.084,99.581,0.0,0.0,0.084,0.0,98304.0,0.0,7.0,2379923456.0,1286553600.0,7347990528.0,22604607488.0,2590562.0,131889.0
12-04 09:37:57,0.333,0.333,98.751,0.250,0.0,0.333,0.0,36864.0,0.0,2.0,2379878400.0,1286553600.0,7350194176.0,22602448896.0,2518282.0,128884.0
12-04 09:37:58,0.334,0.334,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380181504.0,1286553600.0,7352430592.0,22599909376.0,2697346.0,135650.0
12-04 09:37:59,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2380177408.0,1286553600.0,7354990592.0,22597353472.0,2943985.0,148044.0
12-04 09:38:00,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2384547840.0,1286553600.0,7357550592.0,22590423040.0,2616145.0,135703.0
12-04 09:38:01,0.251,0.334,99.081,0.0,0.0,0.334,0.0,86016.0,0.0,6.0,2380320768.0,1286553600.0,7359807488.0,22592393216.0,2587819.0,147790.0
12-04 09:38:02,0.251,0.167,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2380259328.0,1286553600.0,7362330624.0,22589931520.0,2660218.0,136505.0
12-04 09:38:03,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2380591104.0,1286553600.0,7364632576.0,22587297792.0,2916183.0,148293.0
12-04 09:38:04,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2380496896.0,1286553600.0,7367012352.0,22585012224.0,2523950.0,141560.0
12-04 09:38:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380496896.0,1286553600.0,7367012352.0,22585012224.0,7059.0,4499.0
12-04 09:38:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2380500992.0,1286553600.0,7367008256.0,22585012224.0,10871.0,7778.0
12-04 09:38:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65232896.0,0.0,65.0,2380492800.0,1286553600.0,7367016448.0,22585012224.0,9065.0,6914.0
12-04 09:38:08,0.0,0.167,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2380492800.0,1286553600.0,7367016448.0,22585012224.0,8391.0,8409.0
12-04 09:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380492800.0,1286553600.0,7367016448.0,22585012224.0,9250.0,8114.0
12-04 09:38:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380492800.0,1286553600.0,7367016448.0,22585012224.0,8841.0,9019.0
12-04 09:38:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2380488704.0,1286553600.0,7367020544.0,22585012224.0,7961.0,6361.0
12-04 09:38:12,0.167,0.251,99.415,0.0,0.0,0.167,0.0,45056.0,0.0,10.0,2380611584.0,1286553600.0,7368294400.0,22583615488.0,1641365.0,85865.0
12-04 09:38:13,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2380562432.0,1286553600.0,7371280384.0,22580678656.0,3191822.0,156639.0
12-04 09:38:14,0.084,0.335,99.329,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2380873728.0,1286553600.0,7373635584.0,22578012160.0,2835461.0,139674.0
12-04 09:38:15,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2380918784.0,1286553600.0,7376384000.0,22575218688.0,3078619.0,147352.0
12-04 09:38:16,0.251,0.335,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2380984320.0,1286553600.0,7379255296.0,22572281856.0,3188870.0,149253.0
12-04 09:38:17,0.418,0.334,99.164,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2381041664.0,1286553600.0,7381991424.0,22569488384.0,3224061.0,163271.0
12-04 09:38:18,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2381398016.0,1286553600.0,7384825856.0,22566297600.0,3153842.0,135839.0
12-04 09:38:19,0.334,0.167,98.663,0.585,0.0,0.251,0.0,18608128.0,0.0,28.0,2381737984.0,1286553600.0,7387594752.0,22563188736.0,3314078.0,159463.0
12-04 09:38:20,0.418,0.335,98.912,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2381582336.0,1286557696.0,7390265344.0,22560669696.0,3326799.0,161410.0
12-04 09:38:21,0.251,0.419,99.246,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,2381402112.0,1286557696.0,7393316864.0,22557798400.0,3138951.0,147909.0
12-04 09:38:22,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2381398016.0,1286557696.0,7396003840.0,22555115520.0,3156179.0,163733.0
12-04 09:38:23,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2380984320.0,1286557696.0,7398703104.0,22552829952.0,3084855.0,160148.0
12-04 09:38:24,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2380677120.0,1286557696.0,7401676800.0,22550163456.0,3449280.0,171921.0
12-04 09:38:25,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2380697600.0,1286557696.0,7404449792.0,22547369984.0,3220632.0,151949.0
12-04 09:38:26,0.252,0.252,99.161,0.168,0.0,0.168,0.0,90112.0,0.0,8.0,2380693504.0,1286561792.0,7407386624.0,22544433152.0,3149463.0,160576.0
12-04 09:38:27,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2380713984.0,1286561792.0,7410159616.0,22541639680.0,3213349.0,146523.0
12-04 09:38:28,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2380881920.0,1286561792.0,7413055488.0,22538575872.0,3293246.0,162025.0
12-04 09:38:29,0.252,0.084,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2380886016.0,1286561792.0,7415717888.0,22535909376.0,2977095.0,137445.0
12-04 09:38:30,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2380922880.0,1286561792.0,7418601472.0,22532988928.0,3326182.0,149752.0
12-04 09:38:31,0.419,0.168,99.078,0.084,0.0,0.251,0.0,90112.0,0.0,7.0,2381082624.0,1286565888.0,7421755392.0,22529671168.0,3535092.0,180879.0
12-04 09:38:32,0.250,0.333,98.917,0.083,0.0,0.417,0.0,36864.0,0.0,2.0,2381320192.0,1286565888.0,7424184320.0,22527004672.0,2716534.0,135218.0
12-04 09:38:33,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2381479936.0,1286565888.0,7427198976.0,22523830272.0,3494712.0,164000.0
12-04 09:38:34,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2381619200.0,1286565888.0,7429996544.0,22520893440.0,3092800.0,136278.0
12-04 09:38:35,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2381713408.0,1286565888.0,7432695808.0,22518099968.0,3225750.0,157315.0
12-04 09:38:36,0.334,0.334,99.082,0.0,0.0,0.250,0.0,159744.0,0.0,10.0,2381791232.0,1286565888.0,7435681792.0,22515036160.0,3253535.0,147421.0
12-04 09:38:37,0.334,0.334,98.831,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2381946880.0,1286565888.0,7438446592.0,22512115712.0,3162331.0,147768.0
12-04 09:38:38,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2382049280.0,1286565888.0,7441264640.0,22509195264.0,3229239.0,152424.0
12-04 09:38:39,0.251,0.418,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2381950976.0,1286565888.0,7444172800.0,22506385408.0,3339350.0,154534.0
12-04 09:38:40,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2385936384.0,1286565888.0,7446990848.0,22499581952.0,3056387.0,135088.0
12-04 09:38:41,0.167,0.334,99.248,0.0,0.0,0.251,0.0,77824.0,0.0,7.0,2382229504.0,1286565888.0,7449632768.0,22500646912.0,3176728.0,153938.0
12-04 09:38:42,0.167,0.502,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2382290944.0,1286565888.0,7452491776.0,22497726464.0,3044195.0,133364.0
12-04 09:38:43,0.251,0.418,98.914,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2382401536.0,1286565888.0,7455682560.0,22494425088.0,3744084.0,173579.0
12-04 09:38:44,0.336,0.0,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2382381056.0,1286565888.0,7458258944.0,22491869184.0,2795987.0,130832.0
12-04 09:38:45,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2382524416.0,1286565888.0,7461416960.0,22488567808.0,3591705.0,160159.0
12-04 09:38:46,0.168,0.168,99.413,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2382532608.0,1286565888.0,7463956480.0,22486020096.0,2922011.0,139797.0
12-04 09:38:47,0.251,0.167,99.582,0.0,0.0,0.0,0.0,73728.0,0.0,14.0,2382626816.0,1286565888.0,7466790912.0,22483091456.0,3184113.0,165107.0
12-04 09:38:48,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2382229504.0,1286565888.0,7469981696.0,22480297984.0,3320365.0,174437.0
12-04 09:38:49,0.334,0.334,99.164,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2382934016.0,1286565888.0,7472467968.0,22477107200.0,3120329.0,153437.0
12-04 09:38:50,0.503,0.0,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2382934016.0,1286565888.0,7475261440.0,22474313728.0,3212478.0,162660.0
12-04 09:38:51,0.334,0.418,98.997,0.084,0.0,0.167,0.0,73728.0,0.0,5.0,2383011840.0,1286565888.0,7478104064.0,22471393280.0,3169732.0,151789.0
12-04 09:38:52,0.168,0.251,99.414,0.0,0.0,0.168,0.0,94457856.0,0.0,95.0,2383089664.0,1286565888.0,7480860672.0,22468558848.0,3232400.0,168153.0
12-04 09:38:53,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2383007744.0,1286565888.0,7483830272.0,22465671168.0,3320743.0,160201.0
12-04 09:38:54,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2382745600.0,1286565888.0,7486664704.0,22463098880.0,3160413.0,159198.0
12-04 09:38:55,0.333,0.333,98.917,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,2382856192.0,1286565888.0,7489363968.0,22460289024.0,3067489.0,150777.0
12-04 09:38:56,0.251,0.503,99.246,0.0,0.0,0.0,0.0,114688.0,0.0,8.0,2382798848.0,1286565888.0,7492087808.0,22457622528.0,3236184.0,165908.0
12-04 09:38:57,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2382811136.0,1286565888.0,7495122944.0,22454575104.0,3273205.0,163984.0
12-04 09:38:58,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2383147008.0,1286565888.0,7497850880.0,22451511296.0,3151483.0,150043.0
12-04 09:38:59,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2383486976.0,1286565888.0,7500812288.0,22448209920.0,3365963.0,161310.0
12-04 09:39:00,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2383728640.0,1286565888.0,7503532032.0,22445248512.0,2955643.0,150200.0
12-04 09:39:01,0.336,0.252,99.245,0.084,0.0,0.084,0.0,106496.0,0.0,8.0,2383618048.0,1286565888.0,7506538496.0,22442352640.0,3423690.0,190847.0
12-04 09:39:02,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2383814656.0,1286565888.0,7509262336.0,22439432192.0,3160161.0,166473.0
12-04 09:39:03,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2383962112.0,1286565888.0,7512178688.0,22436368384.0,3292332.0,159596.0
12-04 09:39:04,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2383925248.0,1286565888.0,7515009024.0,22433574912.0,3187833.0,161561.0
12-04 09:39:05,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2384039936.0,1286565888.0,7517814784.0,22430654464.0,3234585.0,152084.0
12-04 09:39:06,0.251,0.168,99.246,0.084,0.0,0.251,0.0,94208.0,0.0,7.0,2383982592.0,1286569984.0,7520677888.0,22427844608.0,3205933.0,159270.0
12-04 09:39:07,0.251,0.251,99.246,0.168,0.0,0.084,0.0,40960.0,0.0,3.0,2384187392.0,1286569984.0,7523409920.0,22424907776.0,3191444.0,160603.0
12-04 09:39:08,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2384113664.0,1286569984.0,7526420480.0,22421970944.0,3335235.0,178913.0
12-04 09:39:09,0.501,0.334,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2384232448.0,1286569984.0,7529349120.0,22418923520.0,3132823.0,150058.0
12-04 09:39:10,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2384175104.0,1286569984.0,7532199936.0,22416130048.0,3331357.0,160061.0
12-04 09:39:11,0.251,0.168,99.413,0.0,0.0,0.168,0.0,90112.0,0.0,6.0,2384314368.0,1286569984.0,7534870528.0,22413320192.0,3180803.0,166606.0
12-04 09:39:12,0.167,0.167,99.332,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2384465920.0,1286574080.0,7537127424.0,22410907648.0,2109886.0,88459.0
12-04 09:39:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384461824.0,1286574080.0,7537131520.0,22410907648.0,7782.0,4449.0
12-04 09:39:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384461824.0,1286574080.0,7537131520.0,22410907648.0,11364.0,8682.0
12-04 09:39:15,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2384461824.0,1286574080.0,7537131520.0,22410907648.0,7048.0,6660.0
12-04 09:39:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2384461824.0,1286574080.0,7537131520.0,22410907648.0,8474.0,7887.0
12-04 09:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2384457728.0,1286574080.0,7537135616.0,22410907648.0,6647.0,4759.0
12-04 09:39:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2384453632.0,1286578176.0,7537135616.0,22410907648.0,5934.0,4718.0
12-04 09:39:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384453632.0,1286578176.0,7537135616.0,22410907648.0,6160.0,5353.0
12-04 09:39:20,1.339,0.335,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2385596416.0,1286578176.0,7539253248.0,22407647232.0,2531806.0,135754.0
12-04 09:39:21,0.168,0.335,99.330,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2384797696.0,1286578176.0,7541760000.0,22405939200.0,2855836.0,126646.0
12-04 09:39:22,0.251,0.501,99.165,0.0,0.0,0.084,0.0,64053248.0,0.0,72.0,2384953344.0,1286578176.0,7544905728.0,22402637824.0,3643191.0,171699.0
12-04 09:39:23,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2384969728.0,1286578176.0,7548080128.0,22399447040.0,3389916.0,134481.0
12-04 09:39:24,0.418,0.251,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2385113088.0,1286582272.0,7551614976.0,22395764736.0,4077718.0,160395.0
12-04 09:39:25,0.084,0.167,99.331,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2385088512.0,1286582272.0,7554195456.0,22393208832.0,2849763.0,129685.0
12-04 09:39:26,0.418,0.501,98.914,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2385268736.0,1286582272.0,7557570560.0,22389653504.0,4015307.0,176240.0
12-04 09:39:27,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2385195008.0,1286582272.0,7560183808.0,22387113984.0,2848349.0,146274.0
12-04 09:39:28,0.583,0.417,98.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2384879616.0,1286582272.0,7563943936.0,22383669248.0,3924548.0,167746.0
12-04 09:39:29,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2385448960.0,1286582272.0,7566295040.0,22380748800.0,3053468.0,142352.0
12-04 09:39:30,0.500,0.500,98.583,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2385383424.0,1286586368.0,7569809408.0,22377295872.0,3832247.0,167111.0
12-04 09:39:31,0.335,0.084,99.163,0.0,0.0,0.418,0.0,81920.0,0.0,5.0,2385526784.0,1286586368.0,7572586496.0,22374375424.0,3288335.0,178344.0
12-04 09:39:32,0.417,0.167,98.998,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2385588224.0,1286586368.0,7575969792.0,22370930688.0,3551997.0,161575.0
12-04 09:39:33,0.333,0.333,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2385723392.0,1286586368.0,7578628096.0,22368137216.0,3105018.0,139353.0
12-04 09:39:34,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2385907712.0,1286586368.0,7581937664.0,22364643328.0,3739386.0,158278.0
12-04 09:39:35,0.583,0.250,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2385846272.0,1286586368.0,7584870400.0,22361772032.0,3334183.0,156630.0
12-04 09:39:36,0.251,0.418,98.996,0.167,0.0,0.167,0.0,143360.0,0.0,10.0,2385944576.0,1286586368.0,7588073472.0,22358470656.0,3592885.0,168933.0
12-04 09:39:37,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386001920.0,1286586368.0,7591079936.0,22355406848.0,3515002.0,161564.0
12-04 09:39:38,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2386100224.0,1286586368.0,7594156032.0,22352232448.0,3397923.0,161816.0
12-04 09:39:39,0.502,0.084,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386067456.0,1286586368.0,7597633536.0,22348787712.0,3666147.0,171415.0
12-04 09:39:40,0.251,0.502,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386071552.0,1286586368.0,7600607232.0,22345809920.0,3368001.0,157123.0
12-04 09:39:41,0.168,0.251,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2385936384.0,1286586368.0,7603453952.0,22343098368.0,3319907.0,152074.0
12-04 09:39:42,0.335,0.251,99.079,0.251,0.0,0.084,0.0,57344.0,0.0,4.0,2386124800.0,1286586368.0,7606583296.0,22339780608.0,3629671.0,171222.0
12-04 09:39:43,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2386100224.0,1286586368.0,7609528320.0,22336860160.0,3324265.0,150995.0
12-04 09:39:44,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386165760.0,1286586368.0,7612510208.0,22333812736.0,3567160.0,165639.0
12-04 09:39:45,0.334,0.501,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386587648.0,1286586368.0,7615533056.0,22330368000.0,3452166.0,164487.0
12-04 09:39:46,0.168,0.335,99.413,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2386276352.0,1286586368.0,7618764800.0,22327447552.0,3455854.0,157114.0
12-04 09:39:47,0.250,0.167,99.499,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2386436096.0,1286586368.0,7621795840.0,22324256768.0,3479896.0,190369.0
12-04 09:39:48,0.250,0.250,99.082,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2386477056.0,1286586368.0,7624896512.0,22321115136.0,3546601.0,162559.0
12-04 09:39:49,0.084,0.335,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2386644992.0,1286586368.0,7627935744.0,22317907968.0,3466918.0,157041.0
12-04 09:39:50,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2386681856.0,1286586368.0,7630962688.0,22314844160.0,3367560.0,153696.0
12-04 09:39:51,0.336,0.084,99.412,0.0,0.0,0.168,0.0,90112.0,0.0,7.0,2386825216.0,1286586368.0,7633993728.0,22311669760.0,3542048.0,168270.0
12-04 09:39:52,0.168,0.252,99.245,0.0,0.0,0.336,0.0,92143616.0,0.0,90.0,2386882560.0,1286586368.0,7637127168.0,22308478976.0,3441864.0,171542.0
12-04 09:39:53,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386817024.0,1286586368.0,7640240128.0,22305431552.0,3493973.0,156762.0
12-04 09:39:54,0.168,0.168,99.245,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2386944000.0,1286586368.0,7643430912.0,22302113792.0,3552760.0,170961.0
12-04 09:39:55,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2386825216.0,1286586368.0,7646629888.0,22299033600.0,3456827.0,156961.0
12-04 09:39:56,0.167,0.251,99.414,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2387091456.0,1286586368.0,7649005568.0,22296391680.0,2975361.0,145388.0
12-04 09:39:57,0.084,0.251,99.665,0.0,0.0,0.0,0.0,49152.0,0.0,10.0,2387021824.0,1286586368.0,7652646912.0,22292819968.0,3813870.0,168075.0
12-04 09:39:58,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2387296256.0,1286586368.0,7655428096.0,22289764352.0,3318987.0,146162.0
12-04 09:39:59,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2387423232.0,1286586368.0,7658999808.0,22286065664.0,3900483.0,181247.0
12-04 09:40:00,0.585,0.167,98.830,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2387509248.0,1286586368.0,7661621248.0,22283358208.0,3272997.0,148522.0
12-04 09:40:01,0.168,0.168,99.581,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2387628032.0,1286586368.0,7664906240.0,22279954432.0,3656171.0,193719.0
12-04 09:40:02,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2387681280.0,1286586368.0,7667781632.0,22277025792.0,3262089.0,179368.0
12-04 09:40:03,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2387853312.0,1286586368.0,7671037952.0,22273597440.0,3751190.0,183473.0
12-04 09:40:04,1.930,0.503,97.399,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2433802240.0,1286586368.0,7673913344.0,22224773120.0,3223242.0,161705.0
12-04 09:40:05,2.089,0.835,96.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2402852864.0,1286586368.0,7677116416.0,22252519424.0,3587921.0,189176.0
12-04 09:40:06,0.417,0.417,98.832,0.083,0.0,0.250,0.0,122880.0,0.0,7.0,2402852864.0,1286586368.0,7680299008.0,22249336832.0,3557817.0,165254.0
12-04 09:40:07,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2402967552.0,1286586368.0,7683096576.0,22246424576.0,3391772.0,171204.0
12-04 09:40:08,0.251,0.167,99.165,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2403340288.0,1286586368.0,7686025216.0,22243123200.0,3377004.0,171652.0
12-04 09:40:09,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2403287040.0,1286586368.0,7689334784.0,22239866880.0,3618091.0,166556.0
12-04 09:40:10,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2403086336.0,1286586368.0,7692390400.0,22237011968.0,3402617.0,162435.0
12-04 09:40:11,0.584,0.250,98.749,0.0,0.0,0.417,0.0,77824.0,0.0,6.0,2403225600.0,1286586368.0,7695441920.0,22233821184.0,3447935.0,165704.0
12-04 09:40:12,0.167,0.335,99.079,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2403254272.0,1286590464.0,7698456576.0,22230773760.0,3269693.0,150717.0
12-04 09:40:13,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2403409920.0,1286590464.0,7701618688.0,22227456000.0,3683823.0,170362.0
12-04 09:40:14,5.936,1.003,92.642,0.084,0.0,0.334,0.0,0.0,0.0,0.0,2476498944.0,1286590464.0,7704752128.0,22151233536.0,3458092.0,250509.0
12-04 09:40:15,5.976,1.094,92.761,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2532007936.0,1286590464.0,7707525120.0,22092951552.0,3544659.0,328951.0
12-04 09:40:16,3.846,1.171,94.816,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2558681088.0,1286590464.0,7710834688.0,22062968832.0,3825998.0,353731.0
12-04 09:40:17,31.089,0.914,67.830,0.0,0.0,0.166,0.0,40960.0,0.0,3.0,2795790336.0,1286590464.0,7713775616.0,21822918656.0,3409380.0,177618.0
12-04 09:40:18,26.228,0.416,73.106,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2829164544.0,1286590464.0,7715766272.0,21787553792.0,2350460.0,155090.0
12-04 09:40:19,1.420,0.334,97.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2830426112.0,1286590464.0,7718567936.0,21783490560.0,3147599.0,230296.0
12-04 09:40:20,1.674,0.167,97.908,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2833645568.0,1286590464.0,7722119168.0,21776719872.0,4236885.0,279733.0
12-04 09:40:21,1.676,0.251,97.988,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2839998464.0,1286590464.0,7726280704.0,21766205440.0,4711369.0,274010.0
12-04 09:40:22,1.421,0.585,97.826,0.0,0.0,0.167,0.0,91627520.0,0.0,88.0,2851467264.0,1286590464.0,7729143808.0,21751873536.0,3498920.0,257158.0
12-04 09:40:23,1.593,0.587,97.569,0.084,0.0,0.168,0.0,626688.0,0.0,5.0,2868699136.0,1286590464.0,7732322304.0,21731463168.0,3892782.0,295511.0
12-04 09:40:24,1.581,0.416,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2882543616.0,1286590464.0,7735312384.0,21714628608.0,3676739.0,285456.0
12-04 09:40:25,1.252,0.417,98.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2882654208.0,1286590464.0,7738392576.0,21711437824.0,3761621.0,293015.0
12-04 09:40:26,2.421,0.334,96.995,0.0,0.0,0.250,0.0,118784.0,0.0,13.0,2758189056.0,1286590464.0,7741595648.0,21832699904.0,3840153.0,287915.0
12-04 09:40:27,2.178,0.251,97.404,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2757304320.0,1286590464.0,7744622592.0,21830557696.0,3648659.0,261052.0
12-04 09:40:28,1.426,0.252,98.154,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,2762985472.0,1286590464.0,7747592192.0,21821906944.0,3510893.0,280061.0
12-04 09:40:29,1.336,0.501,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2768609280.0,1286590464.0,7750729728.0,21813145600.0,3682641.0,274347.0
12-04 09:40:30,1.256,0.251,98.409,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2773286912.0,1286590464.0,7753826304.0,21805371392.0,3700930.0,279183.0
12-04 09:40:31,1.921,0.501,97.494,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2774732800.0,1286590464.0,7756812288.0,21800939520.0,3819004.0,310095.0
12-04 09:40:32,1.255,0.335,98.159,0.0,0.0,0.251,0.0,40960.0,0.0,9.0,2776154112.0,1286590464.0,7760039936.0,21796290560.0,3756795.0,283547.0
12-04 09:40:33,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2777620480.0,1286590464.0,7763005440.0,21791858688.0,3543844.0,265393.0
12-04 09:40:34,1.832,0.500,97.336,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2787442688.0,1286590464.0,7766077440.0,21778964480.0,3828820.0,297711.0
12-04 09:40:35,1.672,0.334,97.742,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2795077632.0,1286590464.0,7769108480.0,21768298496.0,3781745.0,270578.0
12-04 09:40:36,0.921,0.167,98.828,0.0,0.0,0.084,0.0,151552.0,0.0,10.0,2799792128.0,1286590464.0,7772155904.0,21760536576.0,3449508.0,257522.0
12-04 09:40:37,1.505,0.251,98.077,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2801590272.0,1286590464.0,7775055872.0,21755838464.0,3497385.0,277667.0
12-04 09:40:38,0.921,0.251,98.576,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2800779264.0,1286590464.0,7778295808.0,21753409536.0,3831168.0,260104.0
12-04 09:40:39,1.169,0.501,97.830,0.167,0.0,0.334,0.0,28672.0,0.0,3.0,2802511872.0,1286590464.0,7781769216.0,21748203520.0,3922357.0,278817.0
12-04 09:40:40,1.341,0.419,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2804473856.0,1286590464.0,7784517632.0,21743493120.0,3548099.0,293447.0
12-04 09:40:41,1.921,0.418,97.494,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2807582720.0,1286590464.0,7787888640.0,21737013248.0,3869890.0,287141.0
12-04 09:40:42,1.002,0.250,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2807652352.0,1286590464.0,7790866432.0,21733965824.0,3478597.0,279669.0
12-04 09:40:43,1.088,0.251,98.494,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2813259776.0,1286590464.0,7794180096.0,21725044736.0,4023730.0,306439.0
12-04 09:40:44,0.924,0.252,98.655,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2820681728.0,1286594560.0,7796690944.0,21715107840.0,3292978.0,240299.0
12-04 09:40:45,1.171,0.334,98.244,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2824015872.0,1286594560.0,7800356864.0,21708107776.0,3975012.0,269897.0
12-04 09:40:46,1.091,0.503,98.238,0.0,0.0,0.168,0.0,102400.0,0.0,7.0,2829901824.0,1286594560.0,7802777600.0,21699801088.0,3310417.0,286689.0
12-04 09:40:47,1.420,0.501,97.911,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2840698880.0,1286594560.0,7805820928.0,21685960704.0,3820509.0,277160.0
12-04 09:40:48,1.585,0.417,97.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2842066944.0,1286594560.0,7809040384.0,21681373184.0,3646178.0,264182.0
12-04 09:40:49,1.585,0.584,97.415,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2842161152.0,1286594560.0,7812247552.0,21678071808.0,3746851.0,284780.0
12-04 09:40:50,1.753,0.668,97.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2843004928.0,1286594560.0,7815413760.0,21674061824.0,3821297.0,280127.0
12-04 09:40:51,1.174,0.419,98.240,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2843475968.0,1286594560.0,7818440704.0,21670563840.0,3765888.0,261808.0
12-04 09:40:52,1.008,0.420,98.403,0.0,0.0,0.168,0.0,80285696.0,0.0,82.0,2843389952.0,1286594560.0,7821336576.0,21667753984.0,3616857.0,284085.0
12-04 09:40:53,1.504,0.418,97.744,0.0,0.0,0.334,0.0,12054528.0,0.0,14.0,2844102656.0,1286594560.0,7824433152.0,21663944704.0,3760790.0,279708.0
12-04 09:40:54,1.088,0.335,98.410,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2844655616.0,1286594560.0,7827435520.0,21660389376.0,3301236.0,244952.0
12-04 09:40:55,1.423,0.335,98.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2844585984.0,1286594560.0,7830614016.0,21657280512.0,3825083.0,301275.0
12-04 09:40:56,1.505,0.334,97.993,0.0,0.0,0.167,0.0,118784.0,0.0,9.0,2844807168.0,1286594560.0,7833522176.0,21654151168.0,3566570.0,262484.0
12-04 09:40:57,1.088,0.167,98.494,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2844643328.0,1286594560.0,7837130752.0,21650706432.0,3873775.0,286987.0
12-04 09:40:58,1.668,0.334,97.665,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2844958720.0,1286594560.0,7839735808.0,21647785984.0,3491956.0,285945.0
12-04 09:40:59,2.259,0.335,97.071,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2848591872.0,1286594560.0,7842705408.0,21641183232.0,3561168.0,275798.0
12-04 09:41:00,1.668,0.584,97.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2848882688.0,1286594560.0,7846121472.0,21637476352.0,4235854.0,298788.0
12-04 09:41:01,0.922,0.587,98.407,0.0,0.0,0.084,0.0,90112.0,0.0,7.0,2849046528.0,1286594560.0,7848837120.0,21634596864.0,3326386.0,282163.0
12-04 09:41:02,1.005,0.335,98.409,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2849361920.0,1286594560.0,7851982848.0,21631135744.0,3777451.0,271129.0
12-04 09:41:03,1.751,0.667,97.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2860216320.0,1286594560.0,7854985216.0,21617278976.0,3680543.0,288296.0
12-04 09:41:04,1.590,0.335,97.657,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2870411264.0,1286594560.0,7858393088.0,21603676160.0,3825000.0,297567.0
12-04 09:41:05,1.501,0.334,97.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2880282624.0,1286594560.0,7861268480.0,21590929408.0,3620450.0,267963.0
12-04 09:41:06,1.254,0.334,98.244,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2882727936.0,1286594560.0,7864631296.0,21585121280.0,3792861.0,302567.0
12-04 09:41:07,0.919,0.334,98.580,0.0,0.0,0.167,0.0,57344.0,0.0,13.0,2882953216.0,1286594560.0,7867547648.0,21581979648.0,3605909.0,275466.0
12-04 09:41:08,0.835,0.334,98.496,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2885808128.0,1286594560.0,7870783488.0,21575888896.0,3814804.0,278263.0
12-04 09:41:09,1.170,0.418,98.246,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2896769024.0,1286594560.0,7873728512.0,21561982976.0,3522640.0,282884.0
12-04 09:41:10,0.754,0.419,98.492,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2906329088.0,1286594560.0,7876820992.0,21549330432.0,3688533.0,282552.0
12-04 09:41:11,1.005,0.419,98.492,0.0,0.0,0.084,0.0,94208.0,0.0,6.0,2916081664.0,1286594560.0,7879860224.0,21536538624.0,3715219.0,271927.0
12-04 09:41:12,1.254,0.334,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2917494784.0,1286594560.0,7882829824.0,21532155904.0,3766446.0,297715.0
12-04 09:41:13,1.754,0.251,97.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2917416960.0,1286594560.0,7885844480.0,21529219072.0,3554410.0,279544.0
12-04 09:41:14,1.173,0.168,98.325,0.168,0.0,0.168,0.0,28672.0,0.0,2.0,2917552128.0,1286594560.0,7889215488.0,21525712896.0,3832338.0,280223.0
12-04 09:41:15,0.999,0.583,98.085,0.0,0.0,0.333,0.0,0.0,0.0,1.0,2917466112.0,1286594560.0,7892000768.0,21523013632.0,3456033.0,293906.0
12-04 09:41:16,1.003,0.418,98.328,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2917826560.0,1286594560.0,7895244800.0,21519409152.0,3813808.0,271568.0
12-04 09:41:17,1.089,0.168,98.492,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2917580800.0,1286594560.0,7898234880.0,21516664832.0,3670240.0,275234.0
12-04 09:41:18,1.342,0.419,98.154,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2919792640.0,1286594560.0,7901388800.0,21511299072.0,3698572.0,291193.0
12-04 09:41:19,1.251,0.500,97.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2919854080.0,1286594560.0,7904407552.0,21508218880.0,3671043.0,279939.0
12-04 09:41:20,1.167,0.167,98.417,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2920157184.0,1286594560.0,7905685504.0,21506637824.0,1591686.0,162110.0
12-04 09:41:21,1.504,0.0,98.413,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,2920226816.0,1286594560.0,7905685504.0,21506568192.0,221575.0,125770.0
12-04 09:41:22,0.668,0.250,99.082,0.0,0.0,0.0,0.0,67776512.0,0.0,65.0,2920353792.0,1286594560.0,7905685504.0,21506441216.0,49998.0,84342.0
12-04 09:41:23,1.171,0.167,98.662,0.0,0.0,0.0,0.0,17137664.0,0.0,18.0,2920353792.0,1286594560.0,7905685504.0,21506441216.0,267243.0,118673.0
12-04 09:41:24,1.092,0.084,98.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925555712.0,1286594560.0,7905689600.0,21501235200.0,286463.0,138985.0
12-04 09:41:25,0.500,0.167,99.083,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2925682688.0,1286598656.0,7905685504.0,21501108224.0,101392.0,54833.0
12-04 09:41:26,0.668,0.251,98.997,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2925973504.0,1286598656.0,7905689600.0,21500813312.0,318303.0,223899.0
12-04 09:41:27,0.418,0.0,99.582,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2925592576.0,1286598656.0,7905689600.0,21501194240.0,84713.0,61247.0
12-04 09:41:28,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925621248.0,1286598656.0,7905693696.0,21501161472.0,24018.0,37192.0
12-04 09:41:29,0.582,0.166,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925617152.0,1286598656.0,7905697792.0,21501161472.0,25543.0,40472.0
12-04 09:41:30,0.417,0.083,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2925744128.0,1286598656.0,7905697792.0,21501034496.0,23629.0,37212.0
12-04 09:41:31,0.500,0.167,99.083,0.250,0.0,0.0,0.0,102400.0,0.0,8.0,2925989888.0,1286606848.0,7905697792.0,21500780544.0,42429.0,55900.0
12-04 09:41:32,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926116864.0,1286606848.0,7905697792.0,21500653568.0,24776.0,36807.0
12-04 09:41:33,4.837,0.250,94.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2933731328.0,1286606848.0,7905701888.0,21493035008.0,598315.0,252030.0
12-04 09:41:34,5.887,0.332,93.532,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2937376768.0,1286606848.0,7907008512.0,21488082944.0,2891859.0,549747.0
12-04 09:41:35,7.349,0.495,91.908,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2940841984.0,1286606848.0,7909306368.0,21482319872.0,4032243.0,599065.0
12-04 09:41:36,5.676,0.334,93.823,0.0,0.0,0.167,0.0,143360.0,0.0,11.0,2944815104.0,1286606848.0,7913123840.0,21474529280.0,5098573.0,631288.0
12-04 09:41:37,6.417,0.333,92.833,0.167,0.0,0.250,0.0,24576.0,0.0,4.0,2953969664.0,1286606848.0,7915937792.0,21462560768.0,4331130.0,609079.0
12-04 09:41:38,5.877,0.497,93.377,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2958422016.0,1286606848.0,7918850048.0,21455196160.0,4539279.0,618626.0
12-04 09:41:39,5.858,0.335,93.473,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2958290944.0,1286606848.0,7922393088.0,21451784192.0,5084182.0,643518.0
12-04 09:41:40,5.790,0.496,93.466,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2960519168.0,1286606848.0,7925981184.0,21445967872.0,5233409.0,639450.0
12-04 09:41:41,6.959,0.166,92.626,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,2960764928.0,1286606848.0,7929253888.0,21442449408.0,4987897.0,632863.0
12-04 09:41:42,6.561,0.332,92.857,0.0,0.0,0.249,0.0,40960.0,0.0,10.0,2962014208.0,1286606848.0,7932211200.0,21438242816.0,4560435.0,611364.0
12-04 09:41:43,5.985,0.416,93.350,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,2962509824.0,1286606848.0,7935143936.0,21434814464.0,4557346.0,620128.0
12-04 09:41:44,6.240,0.582,92.845,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2966056960.0,1286606848.0,7938596864.0,21427814400.0,5186382.0,670736.0
12-04 09:41:45,5.565,0.415,93.771,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2966528000.0,1286606848.0,7942492160.0,21423448064.0,5329322.0,663599.0
12-04 09:41:46,6.788,0.331,92.632,0.0,0.0,0.248,0.0,77824.0,0.0,6.0,2969120768.0,1286606848.0,7945834496.0,21417512960.0,5124864.0,646563.0
12-04 09:41:47,4.817,0.249,94.601,0.0,0.0,0.332,0.0,16384.0,0.0,1.0,2970304512.0,1286606848.0,7948746752.0,21413416960.0,4386602.0,621142.0
12-04 09:41:48,7.025,0.331,92.397,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2972295168.0,1286606848.0,7951675392.0,21408497664.0,4505055.0,634127.0
12-04 09:41:49,5.795,0.497,93.212,0.166,0.0,0.331,0.0,24576.0,0.0,2.0,2975322112.0,1286606848.0,7955185664.0,21401960448.0,5267226.0,651649.0
12-04 09:41:50,6.344,0.250,93.072,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2979549184.0,1286606848.0,7959052288.0,21393866752.0,5416644.0,663442.0
12-04 09:41:51,5.158,0.499,94.093,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2982842368.0,1286606848.0,7962079232.0,21387546624.0,4537369.0,628795.0
12-04 09:41:52,6.291,0.414,92.881,0.0,0.0,0.414,0.0,0.0,0.0,0.0,2986307584.0,1286606848.0,7965028352.0,21381132288.0,4627929.0,639437.0
12-04 09:41:53,4.587,0.667,94.245,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2988195840.0,1286606848.0,7968583680.0,21375688704.0,5343077.0,682770.0
12-04 09:41:54,5.946,0.503,93.467,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2993057792.0,1286606848.0,7971909632.0,21367500800.0,5008230.0,661365.0
12-04 09:41:55,5.0,0.250,94.167,0.083,0.0,0.500,0.0,12288.0,0.0,2.0,2997075968.0,1286606848.0,7975321600.0,21360070656.0,4861388.0,651140.0
12-04 09:41:56,6.556,0.415,92.780,0.0,0.0,0.249,0.0,73728.0,0.0,7.0,2998812672.0,1286606848.0,7978823680.0,21354831872.0,4786617.0,653727.0
12-04 09:41:57,6.750,0.333,90.667,2.167,0.0,0.083,0.0,53272576.0,0.0,52.0,3005001728.0,1286606848.0,7981649920.0,21345816576.0,4573793.0,627535.0
12-04 09:41:58,5.150,0.332,92.940,1.329,0.0,0.249,0.0,22425600.0,0.0,28.0,3005702144.0,1286606848.0,7984754688.0,21342011392.0,5013764.0,635123.0
12-04 09:41:59,6.733,0.499,92.602,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3007782912.0,1286606848.0,7988609024.0,21336076288.0,5170019.0,656961.0
12-04 09:42:00,4.904,0.499,94.264,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3009388544.0,1286606848.0,7991803904.0,21331275776.0,4837405.0,666287.0
12-04 09:42:01,6.788,0.579,92.053,0.248,0.0,0.331,0.0,151552.0,0.0,12.0,3014868992.0,1286606848.0,7995047936.0,21322551296.0,5064494.0,676866.0
12-04 09:42:02,5.083,0.417,94.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3014918144.0,1286606848.0,7998283776.0,21319266304.0,4714572.0,645823.0
12-04 09:42:03,6.578,0.250,92.839,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3017842688.0,1286606848.0,8001646592.0,21312978944.0,4919396.0,665435.0
12-04 09:42:04,5.220,0.497,93.952,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3021291520.0,1286606848.0,8005021696.0,21306155008.0,5094735.0,660065.0
12-04 09:42:05,6.583,0.417,92.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3025543168.0,1286606848.0,8008179712.0,21298745344.0,4730000.0,642619.0
12-04 09:42:06,5.394,0.498,93.859,0.0,0.0,0.249,0.0,81920.0,0.0,5.0,3028398080.0,1286606848.0,8012005376.0,21292064768.0,5482689.0,658560.0
12-04 09:42:07,6.229,0.498,93.106,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3029880832.0,1286610944.0,8012234752.0,21290348544.0,1451747.0,495200.0
12-04 09:42:08,4.576,0.333,94.842,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3031212032.0,1286610944.0,8012234752.0,21289017344.0,1197126.0,483205.0
12-04 09:42:09,6.401,0.333,93.101,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3034300416.0,1286610944.0,8013275136.0,21284888576.0,2527354.0,550480.0
12-04 09:42:10,5.814,0.498,93.355,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3037650944.0,1286610944.0,8017383424.0,21277429760.0,5636465.0,683632.0
12-04 09:42:11,6.078,0.666,93.006,0.0,0.0,0.250,0.0,94208.0,0.0,11.0,3039985664.0,1286610944.0,8023764992.0,21268713472.0,8340067.0,740773.0
12-04 09:42:12,7.571,0.416,91.847,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3046850560.0,1286610944.0,8029691904.0,21255921664.0,7801339.0,688017.0
12-04 09:42:13,4.667,0.583,94.417,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3048169472.0,1286615040.0,8034385920.0,21249904640.0,6289002.0,672211.0
12-04 09:42:14,6.971,0.498,92.282,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3052892160.0,1286615040.0,8037933056.0,21241634816.0,5190569.0,645237.0
12-04 09:42:15,4.829,0.333,94.505,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3053912064.0,1286615040.0,8041291776.0,21237256192.0,5159170.0,658177.0
12-04 09:42:16,5.671,0.417,93.661,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,3058159616.0,1286615040.0,8044630016.0,21229670400.0,4808239.0,656477.0
12-04 09:42:17,7.438,0.083,92.231,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3061534720.0,1286615040.0,8048017408.0,21222907904.0,5023206.0,673990.0
12-04 09:42:18,6.462,0.580,92.626,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3066986496.0,1286615040.0,8051138560.0,21214334976.0,5148228.0,653909.0
12-04 09:42:19,5.907,0.416,93.178,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,3068063744.0,1286615040.0,8054665216.0,21209731072.0,4815344.0,658034.0
12-04 09:42:20,6.224,0.415,93.112,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3076378624.0,1286615040.0,8057769984.0,21198311424.0,4659052.0,644207.0
12-04 09:42:21,5.995,0.333,93.505,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3076038656.0,1286615040.0,8061100032.0,21195321344.0,5064406.0,694624.0
12-04 09:42:22,5.351,0.334,93.980,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3080519680.0,1286615040.0,8064430080.0,21187510272.0,4920531.0,653559.0
12-04 09:42:23,5.731,0.664,93.272,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3084013568.0,1286615040.0,8067809280.0,21180637184.0,5003462.0,658898.0
12-04 09:42:24,6.291,0.497,92.881,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3085914112.0,1286615040.0,8071303168.0,21175242752.0,5207544.0,681890.0
12-04 09:42:25,6.015,0.418,93.150,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,3090214912.0,1286615040.0,8074620928.0,21167624192.0,4953915.0,656695.0
12-04 09:42:26,5.088,0.250,94.162,0.083,0.0,0.417,0.0,65536.0,0.0,5.0,3091615744.0,1286615040.0,8077619200.0,21163225088.0,4489565.0,641470.0
12-04 09:42:27,6.502,0.576,92.510,0.0,0.0,0.412,0.0,37482496.0,0.0,36.0,3092561920.0,1286615040.0,8080965632.0,21158932480.0,5027816.0,652541.0
12-04 09:42:28,6.203,0.496,92.969,0.0,0.0,0.331,0.0,61829120.0,0.0,61.0,3094958080.0,1286615040.0,8084217856.0,21153284096.0,4912785.0,660846.0
12-04 09:42:29,6.349,0.251,93.150,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3099709440.0,1286615040.0,8088088576.0,21144662016.0,5363002.0,680799.0
12-04 09:42:30,5.809,0.415,93.527,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3101347840.0,1286615040.0,8091066368.0,21140045824.0,4662284.0,643729.0
12-04 09:42:31,6.312,0.498,92.857,0.083,0.0,0.249,0.0,118784.0,0.0,11.0,3105570816.0,1286615040.0,8094208000.0,21132681216.0,4808391.0,671838.0
12-04 09:42:32,6.058,0.249,93.444,0.0,0.0,0.249,0.0,90112.0,0.0,11.0,3106983936.0,1286615040.0,8097161216.0,21128314880.0,4668185.0,647167.0
12-04 09:42:33,3.275,0.252,96.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3110375424.0,1286615040.0,8100880384.0,21121204224.0,4836546.0,565549.0
12-04 09:42:34,0.668,0.501,98.581,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3110129664.0,1286615040.0,8104243200.0,21118087168.0,3954051.0,248304.0
12-04 09:42:35,0.588,0.336,98.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3111411712.0,1286615040.0,8107659264.0,21113389056.0,3751547.0,247580.0
12-04 09:42:36,0.587,0.251,98.826,0.168,0.0,0.168,0.0,188416.0,0.0,13.0,3111370752.0,1286619136.0,8110981120.0,21110104064.0,3649619.0,242075.0
12-04 09:42:37,0.917,0.250,98.582,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3111510016.0,1286619136.0,8114364416.0,21106581504.0,4025277.0,255895.0
12-04 09:42:38,1.418,0.417,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3112480768.0,1286619136.0,8117633024.0,21102342144.0,3563163.0,234686.0
12-04 09:42:39,4.908,0.416,94.343,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3104083968.0,1286619136.0,8120983552.0,21107388416.0,4779588.0,576276.0
12-04 09:42:40,7.673,0.417,91.660,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3095375872.0,1286619136.0,8124493824.0,21112586240.0,5539875.0,774541.0
12-04 09:42:41,7.954,0.331,91.466,0.0,0.0,0.249,0.0,77824.0,0.0,5.0,3031965696.0,1286619136.0,8127516672.0,21172973568.0,4936561.0,773034.0
12-04 09:42:42,6.850,0.418,92.314,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2961547264.0,1286619136.0,8130543616.0,21240365056.0,4899042.0,763625.0
12-04 09:42:43,6.957,0.587,92.121,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2964213760.0,1286619136.0,8134238208.0,21234003968.0,5644888.0,801162.0
12-04 09:42:44,7.143,0.581,91.944,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2965393408.0,1286619136.0,8137269248.0,21229793280.0,4880094.0,770262.0
12-04 09:42:45,7.101,0.251,92.398,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2968068096.0,1286619136.0,8140197888.0,21224189952.0,5060515.0,774647.0
12-04 09:42:46,7.029,0.418,92.301,0.0,0.0,0.251,0.0,106496.0,0.0,9.0,2971328512.0,1286619136.0,8143761408.0,21217366016.0,5251225.0,788036.0
12-04 09:42:47,7.450,0.579,91.805,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2973442048.0,1286619136.0,8146948096.0,21212065792.0,5116575.0,785279.0
12-04 09:42:48,7.884,0.581,91.037,0.166,0.0,0.332,0.0,12288.0,0.0,2.0,2978111488.0,1286619136.0,8150437888.0,21203906560.0,5492031.0,799147.0
12-04 09:42:49,7.339,0.500,91.910,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2979340288.0,1286619136.0,8153559040.0,21199556608.0,5010951.0,786184.0
12-04 09:42:50,6.845,0.501,92.571,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2983022592.0,1286619136.0,8157052928.0,21192380416.0,5570312.0,794713.0
12-04 09:42:51,7.801,0.581,91.203,0.0,0.0,0.415,0.0,69632.0,0.0,5.0,2984767488.0,1286619136.0,8160022528.0,21187665920.0,5037607.0,800657.0
12-04 09:42:52,7.635,0.415,91.618,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2989776896.0,1286619136.0,8163598336.0,21179080704.0,5475713.0,810621.0
12-04 09:42:53,6.833,0.583,92.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2993098752.0,1286619136.0,8166739968.0,21172617216.0,5092219.0,779367.0
12-04 09:42:54,8.104,0.418,91.145,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2998566912.0,1286619136.0,8170000384.0,21163888640.0,5248923.0,777592.0
12-04 09:42:55,7.417,0.500,91.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3006668800.0,1286619136.0,8173260800.0,21152526336.0,4887909.0,789288.0
12-04 09:42:56,7.149,0.748,92.020,0.0,0.0,0.083,0.0,94208.0,0.0,5.0,3011788800.0,1286619136.0,8176398336.0,21144268800.0,5213902.0,789663.0
12-04 09:42:57,7.346,0.417,91.903,0.0,0.0,0.334,0.0,25329664.0,0.0,24.0,3015393280.0,1286619136.0,8179695616.0,21137367040.0,5313438.0,798448.0
12-04 09:42:58,7.877,0.498,91.294,0.0,0.0,0.332,0.0,73732096.0,0.0,77.0,3020103680.0,1286619136.0,8183099392.0,21129252864.0,5395343.0,778205.0
12-04 09:42:59,7.352,0.418,91.980,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3023499264.0,1286619136.0,8186241024.0,21122715648.0,4874112.0,781018.0
12-04 09:43:00,7.280,0.251,92.134,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3027582976.0,1286619136.0,8189825024.0,21115047936.0,5597579.0,799504.0
12-04 09:43:01,7.801,0.581,91.286,0.0,0.0,0.332,0.0,118784.0,0.0,8.0,3031154688.0,1286619136.0,8193409024.0,21107892224.0,5294342.0,806751.0
12-04 09:43:02,7.737,0.666,91.181,0.0,0.0,0.416,0.0,49152.0,0.0,2.0,3033497600.0,1286619136.0,8196431872.0,21102526464.0,4861997.0,764049.0
12-04 09:43:03,7.315,0.499,91.937,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3036229632.0,1286619136.0,8199589888.0,21096636416.0,5380707.0,799094.0
12-04 09:43:04,7.244,0.666,91.674,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3038531584.0,1286619136.0,8203108352.0,21090816000.0,5137166.0,809155.0
12-04 09:43:05,6.187,0.836,92.726,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3045523456.0,1286619136.0,8206278656.0,21080653824.0,5138477.0,791930.0
12-04 09:43:06,7.970,0.587,91.191,0.084,0.0,0.168,0.0,126976.0,0.0,11.0,3049484288.0,1286619136.0,8210223104.0,21072748544.0,5639165.0,791697.0
12-04 09:43:07,6.833,0.583,92.333,0.0,0.0,0.250,0.0,57344.0,0.0,13.0,3053445120.0,1286619136.0,8213196800.0,21065814016.0,5154094.0,778886.0
12-04 09:43:08,6.994,0.749,91.840,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3055566848.0,1286619136.0,8216375296.0,21060513792.0,4999062.0,783409.0
12-04 09:43:09,6.700,0.586,92.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3063771136.0,1286619136.0,8219410432.0,21049274368.0,4934095.0,781467.0
12-04 09:43:10,7.679,0.334,91.569,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3070738432.0,1286619136.0,8223191040.0,21038526464.0,5852834.0,824872.0
12-04 09:43:11,6.940,0.502,92.308,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,3076198400.0,1286619136.0,8226172928.0,21030084608.0,4953486.0,780540.0
12-04 09:43:12,6.940,0.334,92.391,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3084230656.0,1286619136.0,8228315136.0,21019910144.0,3670586.0,702874.0
12-04 09:43:13,7.910,0.167,91.757,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3088596992.0,1286619136.0,8228315136.0,21015543808.0,1500228.0,613439.0
12-04 09:43:14,6.833,0.417,92.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3090776064.0,1286619136.0,8228831232.0,21012848640.0,2231308.0,673969.0
12-04 09:43:15,7.763,0.417,91.736,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3091828736.0,1286619136.0,8232394752.0,21008232448.0,5552385.0,801273.0
12-04 09:43:16,6.761,0.668,92.321,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3094081536.0,1286619136.0,8238747648.0,20999626752.0,8513099.0,881097.0
12-04 09:43:17,9.129,0.581,89.959,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3099238400.0,1286619136.0,8243118080.0,20990099456.0,6246758.0,823287.0
12-04 09:43:18,6.516,0.334,92.648,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,3103379456.0,1286619136.0,8247611392.0,20981465088.0,6832019.0,815703.0
12-04 09:43:19,7.879,0.251,91.618,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3105648640.0,1286619136.0,8251858944.0,20974948352.0,6153758.0,778680.0
12-04 09:43:20,7.0,0.500,92.167,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3110481920.0,1286619136.0,8255721472.0,20966252544.0,5860161.0,783193.0
12-04 09:43:21,8.326,0.416,90.924,0.0,0.0,0.333,0.0,86016.0,0.0,9.0,3116408832.0,1286619136.0,8259637248.0,20956409856.0,5885641.0,781748.0
12-04 09:43:22,7.119,0.497,92.136,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3120234496.0,1286619136.0,8262516736.0,20949704704.0,4680938.0,764538.0
12-04 09:43:23,8.040,0.419,91.290,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3127812096.0,1286619136.0,8265826304.0,20938817536.0,5355640.0,799059.0
12-04 09:43:24,6.489,0.416,92.596,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,3132968960.0,1286619136.0,8269176832.0,20930310144.0,5170937.0,783255.0
12-04 09:43:25,7.782,0.251,91.632,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3136294912.0,1286619136.0,8272461824.0,20923699200.0,5272196.0,784714.0
12-04 09:43:26,7.814,0.416,91.355,0.0,0.0,0.416,0.0,90112.0,0.0,5.0,3140022272.0,1286619136.0,8276037632.0,20916396032.0,5395775.0,792883.0
12-04 09:43:27,7.840,0.417,91.410,0.0,0.0,0.334,0.0,12394496.0,0.0,12.0,3145031680.0,1286619136.0,8279138304.0,20908285952.0,5112333.0,771202.0
12-04 09:43:28,8.063,0.416,91.355,0.0,0.0,0.166,0.0,86917120.0,0.0,85.0,3149348864.0,1286619136.0,8282238976.0,20900868096.0,4901052.0,769686.0
12-04 09:43:29,7.107,0.334,92.140,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3155660800.0,1286619136.0,8285560832.0,20891234304.0,5291824.0,795080.0
12-04 09:43:30,8.410,0.500,90.591,0.167,0.0,0.333,0.0,12288.0,0.0,2.0,3160416256.0,1286619136.0,8289075200.0,20882964480.0,5396360.0,801619.0
12-04 09:43:31,6.360,0.335,92.971,0.0,0.0,0.335,0.0,118784.0,0.0,8.0,3161845760.0,1286619136.0,8292249600.0,20878360576.0,5263603.0,816429.0
12-04 09:43:32,7.167,0.333,92.083,0.0,0.0,0.417,0.0,20480.0,0.0,1.0,3168022528.0,1286619136.0,8296198144.0,20868235264.0,5688704.0,800621.0
12-04 09:43:33,7.893,0.504,91.436,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3175161856.0,1286619136.0,8299028480.0,20858265600.0,4876732.0,771116.0
12-04 09:43:34,7.179,0.417,91.987,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3182837760.0,1286619136.0,8302383104.0,20847235072.0,5173957.0,758064.0
12-04 09:43:35,7.993,0.333,91.507,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3192266752.0,1286619136.0,8302383104.0,20837806080.0,1515851.0,624722.0
12-04 09:43:36,5.760,0.334,93.489,0.250,0.0,0.167,0.0,139264.0,0.0,9.0,3195944960.0,1286619136.0,8302387200.0,20834123776.0,1511720.0,616941.0
12-04 09:43:37,7.315,0.333,92.352,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3200897024.0,1286619136.0,8302387200.0,20829171712.0,1526688.0,621784.0
12-04 09:43:38,8.361,0.579,90.811,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3204071424.0,1286619136.0,8302387200.0,20825997312.0,1514940.0,617355.0
12-04 09:43:39,2.757,0.084,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3206864896.0,1286619136.0,8302387200.0,20823203840.0,625857.0,421539.0
12-04 09:43:40,0.750,0.250,98.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3207028736.0,1286619136.0,8302391296.0,20823035904.0,62728.0,105711.0
12-04 09:43:41,0.586,0.167,99.247,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,3206860800.0,1286619136.0,8302391296.0,20823203840.0,58543.0,99888.0
12-04 09:43:42,1.080,0.332,98.339,0.249,0.0,0.0,0.0,73728.0,0.0,16.0,3206860800.0,1286619136.0,8302391296.0,20823203840.0,59625.0,101836.0
12-04 09:43:43,0.670,0.168,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3207241728.0,1286619136.0,8302391296.0,20822822912.0,59174.0,101054.0
12-04 09:43:44,0.917,0.250,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3207249920.0,1286619136.0,8302391296.0,20822814720.0,60748.0,103223.0
12-04 09:43:45,5.946,0.335,93.551,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3186966528.0,1286619136.0,8302399488.0,20843089920.0,1228754.0,524221.0
12-04 09:43:46,7.525,0.585,91.890,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3167412224.0,1286619136.0,8302399488.0,20862644224.0,1826452.0,733700.0
12-04 09:43:47,8.047,0.419,91.031,0.251,0.0,0.251,0.0,32768.0,0.0,3.0,3025080320.0,1286619136.0,8302399488.0,21004976128.0,1819270.0,740785.0
12-04 09:43:48,6.723,0.336,92.773,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2982662144.0,1286619136.0,8302399488.0,21047394304.0,1804954.0,742968.0
12-04 09:43:49,7.395,0.168,92.353,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2984435712.0,1286619136.0,8302403584.0,21045616640.0,1819424.0,749876.0
12-04 09:43:50,7.029,0.502,92.385,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2986594304.0,1286619136.0,8302403584.0,21043458048.0,1823880.0,739335.0
12-04 09:43:51,7.358,0.502,91.973,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2988244992.0,1286619136.0,8302403584.0,21041807360.0,1824853.0,748283.0
12-04 09:43:52,6.745,0.337,92.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2991673344.0,1286619136.0,8302403584.0,21038379008.0,1824315.0,750858.0
12-04 09:43:53,7.840,0.417,91.493,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2992816128.0,1286619136.0,8302403584.0,21037236224.0,1825642.0,750992.0
12-04 09:43:54,7.987,0.416,91.348,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2997129216.0,1286619136.0,8302407680.0,21032919040.0,1825828.0,753901.0
12-04 09:43:55,7.203,0.419,92.295,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2998018048.0,1286619136.0,8302407680.0,21032030208.0,1818972.0,753079.0
12-04 09:43:56,7.059,0.336,92.437,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3003379712.0,1286619136.0,8302411776.0,21026664448.0,1796397.0,743979.0
12-04 09:43:57,7.776,0.502,91.639,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3007156224.0,1286619136.0,8302411776.0,21022887936.0,1828902.0,756667.0
12-04 09:43:58,7.466,0.503,91.862,0.0,0.0,0.168,0.0,23232512.0,0.0,24.0,3012149248.0,1286619136.0,8302411776.0,21017894912.0,1819269.0,743485.0
12-04 09:43:59,7.660,0.416,91.590,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3016683520.0,1286619136.0,8302415872.0,21013356544.0,1813423.0,750974.0
12-04 09:44:00,7.131,0.419,92.282,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3024252928.0,1286619136.0,8302415872.0,21005787136.0,1826485.0,751159.0
12-04 09:44:01,8.772,0.334,90.810,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,3029127168.0,1286619136.0,8302415872.0,21000912896.0,1846205.0,773467.0
12-04 09:44:02,7.209,0.419,92.288,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3032809472.0,1286619136.0,8302415872.0,20997230592.0,1818984.0,748294.0
12-04 09:44:03,7.065,0.421,92.515,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3035471872.0,1286619136.0,8302419968.0,20994564096.0,1811767.0,752183.0
12-04 09:44:04,8.124,0.419,91.374,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3043598336.0,1286619136.0,8302419968.0,20986437632.0,1802925.0,750650.0
12-04 09:44:05,7.513,0.417,91.736,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3049820160.0,1286619136.0,8302419968.0,20980215808.0,1818997.0,753395.0
12-04 09:44:06,6.975,0.252,92.521,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,3057184768.0,1286619136.0,8302419968.0,20972851200.0,1819850.0,744443.0
12-04 09:44:07,8.375,0.419,91.122,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3069501440.0,1286619136.0,8302419968.0,20960534528.0,1823359.0,750083.0
12-04 09:44:08,7.262,0.417,91.987,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3074170880.0,1286619136.0,8303050752.0,20955234304.0,2736416.0,801454.0
12-04 09:44:09,8.298,0.419,91.031,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3081576448.0,1286619136.0,8305303552.0,20945575936.0,4244898.0,881883.0
12-04 09:44:10,7.376,0.335,91.869,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3084185600.0,1286619136.0,8308375552.0,20939894784.0,5409203.0,918458.0
12-04 09:44:11,8.528,0.502,90.552,0.084,0.0,0.334,0.0,98304.0,0.0,7.0,3089965056.0,1286619136.0,8311648256.0,20930842624.0,5675052.0,922121.0
12-04 09:44:12,7.095,0.507,91.976,0.0,0.0,0.422,0.0,8192.0,0.0,2.0,3094577152.0,1286623232.0,8315441152.0,20922433536.0,5869830.0,939746.0
12-04 09:44:13,7.660,0.505,91.582,0.0,0.0,0.253,0.0,32768.0,0.0,1.0,3098656768.0,1286623232.0,8318914560.0,20914880512.0,5664996.0,928266.0
12-04 09:44:14,7.047,0.755,91.779,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3102003200.0,1286623232.0,8322392064.0,20908056576.0,5891696.0,929528.0
12-04 09:44:15,7.976,0.504,91.100,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3105091584.0,1286623232.0,8325971968.0,20901388288.0,6015820.0,917781.0
12-04 09:44:16,7.348,0.338,92.145,0.0,0.0,0.169,0.0,81920.0,0.0,6.0,3110776832.0,1286623232.0,8329830400.0,20891844608.0,5761217.0,928138.0
12-04 09:44:17,7.441,0.418,91.472,0.167,0.0,0.502,0.0,36864.0,0.0,3.0,3118419968.0,1286623232.0,8332914688.0,20881117184.0,5293166.0,929708.0
12-04 09:44:18,8.144,0.420,90.680,0.0,0.0,0.756,0.0,36864.0,0.0,8.0,3125796864.0,1286623232.0,8336887808.0,20869767168.0,6528639.0,946213.0
12-04 09:44:19,7.563,0.336,91.849,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3130105856.0,1286623232.0,8340213760.0,20862132224.0,5630021.0,919235.0
12-04 09:44:20,8.033,0.669,90.795,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3138052096.0,1286623232.0,8343609344.0,20850790400.0,5388303.0,918771.0
12-04 09:44:21,7.899,0.588,91.176,0.0,0.0,0.336,0.0,69632.0,0.0,5.0,3142381568.0,1286623232.0,8347725824.0,20842344448.0,6587056.0,969271.0
12-04 09:44:22,7.531,0.502,91.548,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,3148169216.0,1286623232.0,8348418048.0,20835864576.0,2399304.0,775733.0
12-04 09:44:23,7.789,0.419,91.541,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3156455424.0,1286623232.0,8349274112.0,20826722304.0,2854477.0,808781.0
12-04 09:44:24,7.789,0.586,91.290,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3161587712.0,1286623232.0,8354304000.0,20816560128.0,7880153.0,968010.0
12-04 09:44:25,8.528,0.334,90.886,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3170877440.0,1286623232.0,8359432192.0,20802142208.0,6904281.0,963226.0
12-04 09:44:26,8.278,0.502,90.719,0.0,0.0,0.502,0.0,65536.0,0.0,5.0,3179069440.0,1286623232.0,8363520000.0,20789862400.0,6773427.0,954917.0
12-04 09:44:27,8.017,0.422,91.224,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3184336896.0,1286623232.0,8367947776.0,20780167168.0,6804023.0,958217.0
12-04 09:44:28,7.699,0.418,91.297,0.084,0.0,0.502,0.0,12288.0,0.0,2.0,3186622464.0,1286623232.0,8371429376.0,20774400000.0,5530858.0,938107.0
12-04 09:44:29,7.744,0.337,91.751,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3192700928.0,1286623232.0,8375304192.0,20764446720.0,6207249.0,938135.0
12-04 09:44:30,9.023,0.418,90.058,0.0,0.0,0.501,0.0,0.0,0.0,0.0,3197341696.0,1286623232.0,8378695680.0,20756414464.0,5556321.0,919371.0
12-04 09:44:31,6.969,0.672,92.024,0.0,0.0,0.336,0.0,65536.0,0.0,5.0,3202273280.0,1286623232.0,8382017536.0,20748161024.0,5672716.0,955238.0
12-04 09:44:32,7.077,0.505,91.828,0.0,0.0,0.590,0.0,28672.0,0.0,7.0,3204476928.0,1286623232.0,8385622016.0,20742352896.0,5830554.0,950085.0
12-04 09:44:33,9.448,0.753,89.465,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,3216838656.0,1286623232.0,8389070848.0,20726542336.0,5919980.0,943899.0
12-04 09:44:34,6.891,0.504,92.017,0.168,0.0,0.420,0.0,12288.0,0.0,2.0,3219742720.0,1286623232.0,8393003008.0,20719706112.0,6166514.0,955983.0
12-04 09:44:35,7.963,0.419,91.115,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3220975616.0,1286623232.0,8396718080.0,20714758144.0,5805394.0,936410.0
12-04 09:44:36,8.199,0.761,90.617,0.0,0.0,0.423,0.0,155648.0,0.0,9.0,3229167616.0,1286623232.0,8400068608.0,20703215616.0,5543611.0,944567.0
12-04 09:44:37,7.227,0.672,91.681,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3238158336.0,1286623232.0,8403427328.0,20690866176.0,5701139.0,943331.0
12-04 09:44:38,6.812,0.673,92.094,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3243229184.0,1286623232.0,8406802432.0,20682420224.0,5821387.0,923085.0
12-04 09:44:39,8.870,0.669,90.042,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3244126208.0,1286623232.0,8410742784.0,20677582848.0,5959400.0,952530.0
12-04 09:44:40,8.486,0.499,90.349,0.166,0.0,0.499,0.0,12288.0,0.0,2.0,3249180672.0,1286623232.0,8414310400.0,20668960768.0,6198374.0,937381.0
12-04 09:44:41,6.897,0.505,92.262,0.0,0.0,0.336,0.0,81920.0,0.0,5.0,3256274944.0,1286623232.0,8417820672.0,20658356224.0,5647457.0,942909.0
12-04 09:44:42,9.659,0.749,89.176,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3262496768.0,1286623232.0,8421261312.0,20648693760.0,5600334.0,927726.0
12-04 09:44:43,7.802,0.671,91.107,0.0,0.0,0.419,0.0,119382016.0,0.0,119.0,3265769472.0,1286623232.0,8425279488.0,20641402880.0,5975006.0,941257.0
12-04 09:44:44,6.824,0.337,92.334,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3272347648.0,1286623232.0,8428744704.0,20631359488.0,5855660.0,941047.0
12-04 09:44:45,5.838,0.417,93.411,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3276648448.0,1286623232.0,8432566272.0,20623237120.0,5035883.0,699642.0
12-04 09:44:46,1.252,0.250,98.080,0.167,0.0,0.250,0.0,135168.0,0.0,11.0,3277053952.0,1286623232.0,8435929088.0,20619468800.0,3882589.0,293854.0
12-04 09:44:47,0.755,0.252,98.742,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3276804096.0,1286623232.0,8439894016.0,20615753728.0,4395765.0,314938.0
12-04 09:44:48,0.921,0.251,98.492,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3277316096.0,1286623232.0,8443158528.0,20611977216.0,4106444.0,336307.0
12-04 09:44:49,1.256,0.251,98.325,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3276734464.0,1286623232.0,8446992384.0,20608724992.0,4276462.0,343794.0
12-04 09:44:50,1.171,0.334,98.161,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3276898304.0,1286623232.0,8450338816.0,20605214720.0,3774680.0,308248.0
12-04 09:44:51,5.951,0.419,93.210,0.0,0.0,0.419,0.0,86016.0,0.0,5.0,3278491648.0,1286623232.0,8453554176.0,20600406016.0,5097216.0,755586.0
12-04 09:44:52,8.655,0.504,90.420,0.084,0.0,0.336,0.0,24576.0,0.0,3.0,3250122752.0,1286623232.0,8456749056.0,20625580032.0,5725367.0,1046021.0
12-04 09:44:53,9.440,0.585,89.641,0.0,0.0,0.334,0.0,40960.0,0.0,8.0,3147825152.0,1286623232.0,8460800000.0,20723826688.0,6527257.0,1065681.0
12-04 09:44:54,8.977,0.671,88.842,1.091,0.0,0.419,0.0,39428096.0,0.0,46.0,2985426944.0,1286623232.0,8464699392.0,20882325504.0,6939136.0,1106732.0
12-04 09:44:55,8.667,0.583,90.333,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2996805632.0,1286623232.0,8467689472.0,20867956736.0,5386800.0,1044301.0
12-04 09:44:56,9.083,0.417,90.0,0.0,0.0,0.500,0.0,45056.0,0.0,3.0,3005956096.0,1286623232.0,8471150592.0,20855345152.0,6184976.0,1056493.0
12-04 09:44:57,9.440,0.334,89.557,0.251,0.0,0.418,0.0,28672.0,0.0,3.0,3009011712.0,1286623232.0,8474656768.0,20848783360.0,5801979.0,1058711.0
12-04 09:44:58,9.575,0.416,89.842,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3007000576.0,1286623232.0,8477839360.0,20847611904.0,5980871.0,1046629.0
12-04 09:44:59,9.817,0.666,89.268,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3008446464.0,1286623232.0,8481533952.0,20842471424.0,6020200.0,1061090.0
12-04 09:45:00,10.953,0.585,88.127,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3032088576.0,1286623232.0,8484790272.0,20815572992.0,5975344.0,1042054.0
12-04 09:45:01,11.462,1.080,87.209,0.0,0.0,0.249,0.0,98304.0,0.0,5.0,3027652608.0,1286623232.0,8488103936.0,20816695296.0,5713297.0,1054693.0
12-04 09:45:02,9.409,0.583,89.759,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3030097920.0,1286623232.0,8491802624.0,20810551296.0,6357976.0,1048714.0
12-04 09:45:03,9.532,0.502,89.465,0.084,0.0,0.418,0.0,32768.0,0.0,3.0,3035836416.0,1286623232.0,8495493120.0,20801122304.0,6065240.0,1057617.0
12-04 09:45:04,9.484,0.582,89.517,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3043401728.0,1286623232.0,8498704384.0,20790345728.0,6136776.0,1070215.0
12-04 09:45:05,9.809,0.582,89.277,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3051347968.0,1286623232.0,8502476800.0,20778627072.0,6053641.0,1070665.0
12-04 09:45:06,9.476,0.499,89.692,0.0,0.0,0.333,0.0,94208.0,0.0,5.0,3060035584.0,1286623232.0,8505753600.0,20766662656.0,6126820.0,1049343.0
12-04 09:45:07,9.492,0.583,89.509,0.0,0.0,0.416,0.0,16384.0,0.0,4.0,3063906304.0,1286623232.0,8509407232.0,20759138304.0,6256121.0,1072638.0
12-04 09:45:08,9.312,0.587,89.765,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3071537152.0,1286623232.0,8513114112.0,20747800576.0,6169097.0,1070147.0
12-04 09:45:09,8.674,0.667,89.992,0.250,0.0,0.417,0.0,12288.0,0.0,2.0,3076567040.0,1286623232.0,8516489216.0,20739395584.0,5858516.0,1048959.0
12-04 09:45:10,9.440,0.919,89.390,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3083276288.0,1286623232.0,8520273920.0,20728901632.0,6413821.0,1062226.0
12-04 09:45:11,9.432,0.417,89.733,0.0,0.0,0.417,0.0,65536.0,0.0,5.0,3095662592.0,1286623232.0,8523649024.0,20713140224.0,5998347.0,1064457.0
12-04 09:45:12,9.975,0.914,88.861,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3103256576.0,1286623232.0,8527040512.0,20702154752.0,5977493.0,1048338.0
12-04 09:45:13,8.543,0.503,90.452,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3107332096.0,1286623232.0,8530423808.0,20694695936.0,6131282.0,1068824.0
12-04 09:45:14,10.092,0.584,88.991,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3116666880.0,1286623232.0,8534200320.0,20681584640.0,6218410.0,1077496.0
12-04 09:45:15,8.718,0.503,90.528,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3120238592.0,1286623232.0,8537800704.0,20674412544.0,6203945.0,1044250.0
12-04 09:45:16,9.583,0.583,89.333,0.0,0.0,0.500,0.0,81920.0,0.0,5.0,3129950208.0,1286623232.0,8541425664.0,20661075968.0,6054518.0,1061621.0
12-04 09:45:17,9.583,0.750,89.417,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,3131150336.0,1286623232.0,8544972800.0,20656328704.0,6215642.0,1085765.0
12-04 09:45:18,8.848,0.501,90.234,0.0,0.0,0.417,0.0,32768.0,0.0,1.0,3137474560.0,1286623232.0,8548200448.0,20646776832.0,5700734.0,1047832.0
12-04 09:45:19,10.209,0.335,88.954,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3147382784.0,1286623232.0,8551813120.0,20633255936.0,6267096.0,1069377.0
12-04 09:45:20,9.385,0.831,89.369,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3154812928.0,1286623232.0,8555294720.0,20622344192.0,6115542.0,1075128.0
12-04 09:45:21,10.622,0.415,88.216,0.166,0.0,0.581,0.0,110592.0,0.0,8.0,3160440832.0,1286623232.0,8558723072.0,20613287936.0,6005254.0,1070961.0
12-04 09:45:22,9.302,0.498,89.618,0.0,0.0,0.581,0.0,0.0,0.0,0.0,3168464896.0,1286623232.0,8562126848.0,20601860096.0,5824132.0,1050993.0
12-04 09:45:23,10.601,0.250,88.898,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3178143744.0,1286623232.0,8565731328.0,20588576768.0,6198577.0,1067048.0
12-04 09:45:24,8.605,0.251,90.894,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3182985216.0,1286623232.0,8565940224.0,20583526400.0,2350627.0,908852.0
12-04 09:45:25,8.833,0.417,90.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3191394304.0,1286623232.0,8566198272.0,20574859264.0,2483680.0,898164.0
12-04 09:45:26,10.259,0.667,88.907,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3196157952.0,1286623232.0,8569020416.0,20567273472.0,5360314.0,1038762.0
12-04 09:45:27,9.685,0.911,88.411,0.166,0.0,0.828,0.0,20480.0,0.0,3.0,3206139904.0,1286623232.0,8575610880.0,20550701056.0,9593730.0,1160660.0
12-04 09:45:28,10.835,0.662,88.255,0.0,0.0,0.248,0.0,115601408.0,0.0,139.0,3214876672.0,1286623232.0,8576905216.0,20540669952.0,3516992.0,933656.0
12-04 09:45:29,9.508,0.584,89.491,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3218112512.0,1286623232.0,8579923968.0,20534415360.0,5402191.0,1050865.0
12-04 09:45:30,9.718,0.748,89.286,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3221155840.0,1286623232.0,8584908800.0,20526387200.0,8091006.0,1104116.0
12-04 09:45:31,9.699,0.585,89.381,0.0,0.0,0.334,0.0,98304.0,0.0,8.0,3227430912.0,1286623232.0,8590000128.0,20515020800.0,7426987.0,1105137.0
12-04 09:45:32,9.425,0.667,89.408,0.167,0.0,0.334,0.0,28672.0,0.0,3.0,3233230848.0,1286623232.0,8595898368.0,20503322624.0,8671332.0,1103438.0
12-04 09:45:33,10.714,0.498,88.455,0.0,0.0,0.332,0.0,12288.0,0.0,3.0,3237216256.0,1286623232.0,8599785472.0,20495450112.0,6275419.0,1077145.0
12-04 09:45:34,9.942,0.334,89.307,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3244605440.0,1286623232.0,8603189248.0,20484657152.0,6126876.0,1032908.0
12-04 09:45:35,9.512,0.662,89.495,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3248353280.0,1286623232.0,8607760384.0,20476338176.0,7151934.0,1085080.0
12-04 09:45:36,10.693,0.585,88.471,0.0,0.0,0.251,0.0,163840.0,0.0,9.0,3257401344.0,1286623232.0,8611471360.0,20463579136.0,6345544.0,1077073.0
12-04 09:45:37,10.108,0.580,88.815,0.0,0.0,0.497,0.0,0.0,0.0,0.0,3261169664.0,1286623232.0,8615546880.0,20455735296.0,6635097.0,1094294.0
12-04 09:45:38,9.137,0.419,89.858,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,3264921600.0,1286623232.0,8619094016.0,20448436224.0,6168462.0,1067877.0
12-04 09:45:39,10.522,0.663,88.235,0.0,0.0,0.580,0.0,0.0,0.0,0.0,3269160960.0,1286623232.0,8623071232.0,20440219648.0,6557555.0,1094937.0
12-04 09:45:40,9.548,0.419,89.615,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3274465280.0,1286623232.0,8626208768.0,20431777792.0,5490968.0,1059145.0
12-04 09:45:41,10.314,0.908,88.366,0.0,0.0,0.413,0.0,77824.0,0.0,5.0,3281240064.0,1286623232.0,8629760000.0,20421451776.0,6395036.0,1069194.0
12-04 09:45:42,9.583,0.500,89.500,0.0,0.0,0.417,0.0,28672.0,0.0,7.0,3289407488.0,1286623232.0,8633212928.0,20409831424.0,5918105.0,1068465.0
12-04 09:45:43,9.691,0.668,89.307,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3302330368.0,1286623232.0,8636973056.0,20393148416.0,6384766.0,1084163.0
12-04 09:45:44,9.508,0.751,89.241,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,3314495488.0,1286623232.0,8640741376.0,20377214976.0,6089709.0,1069279.0
12-04 09:45:45,9.540,0.586,89.289,0.0,0.0,0.586,0.0,0.0,0.0,0.0,3332333568.0,1286623232.0,8644202496.0,20355915776.0,6204479.0,1080922.0
12-04 09:45:46,9.220,0.503,89.941,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,3340083200.0,1286623232.0,8647782400.0,20344586240.0,5965622.0,1075659.0
12-04 09:45:47,9.083,0.589,89.992,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3348893696.0,1286623232.0,8651259904.0,20332298240.0,6053197.0,1084656.0
12-04 09:45:48,10.299,0.249,88.787,0.0,0.0,0.664,0.0,28672.0,0.0,1.0,3355729920.0,1286623232.0,8654643200.0,20322078720.0,6115378.0,1069236.0
12-04 09:45:49,10.658,0.416,88.510,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3360370688.0,1286623232.0,8658423808.0,20313657344.0,6235024.0,1083248.0
12-04 09:45:50,8.819,0.832,89.850,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,3367538688.0,1286623232.0,8661962752.0,20302950400.0,6024679.0,1066488.0
12-04 09:45:51,5.376,0.910,93.466,0.0,0.0,0.248,0.0,98304.0,0.0,6.0,3371769856.0,1286623232.0,8665681920.0,20295000064.0,5269333.0,834227.0
12-04 09:45:52,1.251,0.334,98.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3372032000.0,1286623232.0,8669560832.0,20290859008.0,4426153.0,355308.0
12-04 09:45:53,1.006,0.419,98.407,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3372109824.0,1286623232.0,8673247232.0,20287094784.0,4107341.0,354362.0
12-04 09:45:54,1.089,0.419,98.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3374612480.0,1286623232.0,8676683776.0,20281155584.0,3940823.0,342329.0
12-04 09:45:55,1.006,0.251,98.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3374657536.0,1286623232.0,8678670336.0,20279123968.0,2324464.0,269212.0
12-04 09:45:56,0.920,0.334,98.495,0.167,0.0,0.084,0.0,86016.0,0.0,7.0,3374657536.0,1286623232.0,8678670336.0,20279123968.0,92382.0,164138.0
12-04 09:45:57,3.164,0.416,96.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3326590976.0,1286623232.0,8679071744.0,20326789120.0,997205.0,347195.0
12-04 09:45:58,10.199,0.663,88.557,0.0,0.0,0.580,0.0,103079936.0,0.0,100.0,3232878592.0,1286623232.0,8682254336.0,20417318912.0,6080978.0,1181587.0
12-04 09:45:59,11.157,0.744,87.686,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3113324544.0,1286623232.0,8687546368.0,20531580928.0,8043690.0,1175550.0
12-04 09:46:00,10.496,0.661,88.512,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3004145664.0,1286623232.0,8689573888.0,20638732288.0,4690169.0,1116557.0
12-04 09:46:01,10.430,0.745,88.493,0.0,0.0,0.331,0.0,94208.0,0.0,8.0,3017920512.0,1286623232.0,8694808576.0,20619722752.0,8607943.0,1274895.0
12-04 09:46:02,10.391,0.582,88.446,0.083,0.0,0.499,0.0,24576.0,0.0,3.0,3021680640.0,1286623232.0,8700604416.0,20610166784.0,8748910.0,1226162.0
12-04 09:46:03,10.465,0.664,88.538,0.0,0.0,0.332,0.0,57344.0,0.0,12.0,3022094336.0,1286623232.0,8706142208.0,20604215296.0,8636555.0,1215521.0
12-04 09:46:04,11.658,0.575,87.192,0.0,0.0,0.575,0.0,0.0,0.0,0.0,3033636864.0,1286623232.0,8711360512.0,20587454464.0,8181593.0,1222977.0
12-04 09:46:05,10.700,0.494,88.477,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3035344896.0,1286623232.0,8714973184.0,20582133760.0,6524646.0,1191133.0
12-04 09:46:06,12.419,0.893,86.282,0.0,0.0,0.406,0.0,81920.0,0.0,5.0,3038633984.0,1286623232.0,8718471168.0,20575346688.0,6342917.0,1173398.0
12-04 09:46:07,10.316,0.666,88.186,0.250,0.0,0.582,0.0,28672.0,0.0,3.0,3043049472.0,1286623232.0,8722182144.0,20567220224.0,6482932.0,1186401.0
12-04 09:46:08,10.099,0.579,88.990,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3050295296.0,1286623232.0,8725966848.0,20556189696.0,6778102.0,1190734.0
12-04 09:46:09,11.450,0.412,87.809,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3059834880.0,1286623232.0,8727474176.0,20545142784.0,4016422.0,1078211.0
12-04 09:46:10,10.947,0.329,88.477,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3068596224.0,1286623232.0,8727474176.0,20536381440.0,2437340.0,998942.0
12-04 09:46:11,10.487,0.330,88.852,0.0,0.0,0.330,0.0,77824.0,0.0,5.0,3077042176.0,1286623232.0,8727474176.0,20527935488.0,2425912.0,1003169.0
12-04 09:46:12,11.349,0.493,87.993,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3089924096.0,1286623232.0,8727478272.0,20515049472.0,2444423.0,1002983.0
12-04 09:46:13,10.700,0.412,88.724,0.082,0.0,0.082,0.0,12288.0,0.0,2.0,3098497024.0,1286623232.0,8727478272.0,20506476544.0,2422333.0,1012888.0
12-04 09:46:14,10.882,0.495,88.211,0.0,0.0,0.412,0.0,0.0,0.0,0.0,3107700736.0,1286623232.0,8727478272.0,20497272832.0,2441881.0,1006283.0
12-04 09:46:15,10.708,0.247,88.880,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3114749952.0,1286623232.0,8727478272.0,20490223616.0,2424434.0,1008303.0
12-04 09:46:16,11.285,0.494,87.974,0.0,0.0,0.247,0.0,65536.0,0.0,5.0,3123093504.0,1286623232.0,8727482368.0,20481875968.0,2446675.0,1006684.0
12-04 09:46:17,10.214,0.494,89.044,0.0,0.0,0.247,0.0,16384.0,0.0,4.0,3129950208.0,1286623232.0,8727482368.0,20475019264.0,2437130.0,1018779.0
12-04 09:46:18,11.065,0.495,88.274,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3136299008.0,1286623232.0,8727482368.0,20468670464.0,2424955.0,999439.0
12-04 09:46:19,10.025,0.411,89.154,0.164,0.0,0.247,0.0,12288.0,0.0,2.0,3140837376.0,1286623232.0,8727482368.0,20464132096.0,2433607.0,1013252.0
12-04 09:46:20,10.899,0.333,88.602,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3157450752.0,1286623232.0,8727482368.0,20447518720.0,2427779.0,1005925.0
12-04 09:46:21,10.427,0.493,88.834,0.0,0.0,0.246,0.0,65536.0,0.0,5.0,3157250048.0,1286623232.0,8727482368.0,20447719424.0,2428846.0,1020895.0
12-04 09:46:22,11.450,0.577,87.809,0.0,0.0,0.165,0.0,8192.0,0.0,2.0,3164737536.0,1286623232.0,8727486464.0,20440227840.0,2437365.0,1011724.0
12-04 09:46:23,10.099,0.331,89.404,0.0,0.0,0.166,0.0,32768.0,0.0,1.0,3167399936.0,1286623232.0,8727490560.0,20437561344.0,2438830.0,1022403.0
12-04 09:46:24,10.008,0.248,89.495,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3176542208.0,1286623232.0,8727490560.0,20428419072.0,2427797.0,1012261.0
12-04 09:46:25,11.915,0.740,87.017,0.164,0.0,0.164,0.0,28672.0,0.0,2.0,3183779840.0,1286623232.0,8727490560.0,20421181440.0,2431498.0,1016083.0
12-04 09:46:26,10.345,0.411,88.998,0.082,0.0,0.164,0.0,81920.0,0.0,6.0,3184504832.0,1286623232.0,8727494656.0,20420452352.0,2426134.0,1009279.0
12-04 09:46:27,10.322,0.495,88.935,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3194314752.0,1286623232.0,8727494656.0,20410642432.0,2452564.0,1019204.0
12-04 09:46:28,12.203,0.410,87.224,0.0,0.0,0.164,0.0,47620096.0,0.0,54.0,3204296704.0,1286623232.0,8727494656.0,20400660480.0,2425791.0,1013304.0
12-04 09:46:29,10.140,0.330,89.365,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3210874880.0,1286623232.0,8727494656.0,20394082304.0,2432667.0,1025109.0
12-04 09:46:30,10.764,0.411,88.661,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3222810624.0,1286623232.0,8727494656.0,20382146560.0,2433770.0,1013156.0
12-04 09:46:31,11.589,0.414,87.831,0.0,0.0,0.166,0.0,98304.0,0.0,7.0,3233853440.0,1286623232.0,8727498752.0,20371099648.0,2463019.0,1047434.0
12-04 09:46:32,9.429,0.496,89.826,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3239567360.0,1286623232.0,8727498752.0,20365385728.0,2410540.0,1013529.0
12-04 09:46:33,10.430,0.414,89.073,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,3245375488.0,1286623232.0,8727498752.0,20359577600.0,2460208.0,1030190.0
12-04 09:46:34,12.520,0.409,86.825,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3253501952.0,1286623232.0,8727498752.0,20351451136.0,2417992.0,1018529.0
12-04 09:46:35,11.193,0.327,88.399,0.0,0.0,0.082,0.0,0.0,0.0,0.0,3263090688.0,1286623232.0,8727498752.0,20341862400.0,2449629.0,1028000.0
12-04 09:46:36,11.193,0.247,88.395,0.0,0.0,0.165,0.0,159744.0,0.0,9.0,3269529600.0,1286623232.0,8727502848.0,20335419392.0,2415132.0,1016020.0
12-04 09:46:37,11.921,0.414,87.417,0.166,0.0,0.083,0.0,20480.0,0.0,3.0,3278266368.0,1286623232.0,8727502848.0,20326682624.0,2452959.0,1030891.0
12-04 09:46:38,9.926,0.331,89.578,0.0,0.0,0.165,0.0,49152.0,0.0,9.0,3283632128.0,1286623232.0,8727502848.0,20321316864.0,2419677.0,1034507.0
12-04 09:46:39,9.251,0.421,90.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3296329728.0,1286623232.0,8727502848.0,20308619264.0,2450128.0,1033231.0
12-04 09:46:40,9.524,0.501,89.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3316355072.0,1286623232.0,8727506944.0,20288589824.0,2415649.0,1027079.0
12-04 09:46:41,11.009,0.584,88.324,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3323244544.0,1286623232.0,8727506944.0,20281700352.0,2448434.0,1035620.0
12-04 09:46:42,11.139,1.496,87.199,0.0,0.0,0.166,0.0,24576.0,0.0,2.0,2421633024.0,1286623232.0,8727453696.0,21183365120.0,2019258.0,910802.0
12-04 09:46:43,0.0,0.0,99.666,0.334,0.0,0.0,0.0,4096.0,0.0,1.0,2421616640.0,1286623232.0,8727453696.0,21183381504.0,7406.0,6267.0
12-04 09:46:44,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2421211136.0,1286623232.0,8728367104.0,21182873600.0,1060587.0,56851.0
12-04 09:46:45,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2421362688.0,1286623232.0,8731279360.0,21179809792.0,3583569.0,170104.0
12-04 09:46:46,0.502,0.251,99.079,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2421555200.0,1286623232.0,8735531008.0,21175365632.0,4351188.0,187022.0
12-04 09:46:47,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2421796864.0,1286623232.0,8738861056.0,21171793920.0,4016284.0,168536.0
12-04 09:46:48,0.334,0.418,98.747,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2421448704.0,1286623232.0,8743145472.0,21167857664.0,4551208.0,186271.0
12-04 09:46:49,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2421911552.0,1286623232.0,8746381312.0,21164158976.0,3945864.0,180444.0
12-04 09:46:50,0.334,0.251,98.914,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2421850112.0,1286623232.0,8749871104.0,21160730624.0,4001497.0,184569.0
12-04 09:46:51,0.419,0.335,99.079,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2422050816.0,1286623232.0,8753750016.0,21156651008.0,4447006.0,197655.0
12-04 09:46:52,0.417,0.501,98.748,0.0,0.0,0.334,0.0,20480.0,0.0,5.0,2422263808.0,1286623232.0,8757346304.0,21152841728.0,4110630.0,197850.0
12-04 09:46:53,1.089,0.335,98.325,0.0,0.0,0.251,0.0,24576.0,0.0,1.0,2422468608.0,1286623232.0,8761221120.0,21148762112.0,4398177.0,199605.0
12-04 09:46:54,0.419,0.251,98.995,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2422525952.0,1286623232.0,8765116416.0,21144809472.0,4303879.0,187244.0
12-04 09:46:55,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2421882880.0,1286623232.0,8777211904.0,21133357056.0,4205369.0,188948.0
12-04 09:46:56,0.167,0.335,99.247,0.0,0.0,0.251,0.0,98304.0,0.0,6.0,2421882880.0,1286623232.0,8780783616.0,21129785344.0,3928534.0,174790.0
12-04 09:46:57,0.419,0.419,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2421825536.0,1286623232.0,8785031168.0,21125595136.0,4520752.0,193698.0
12-04 09:46:58,0.251,0.251,99.079,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2421985280.0,1286623232.0,8788951040.0,21121515520.0,4602643.0,200807.0
12-04 09:46:59,0.501,0.501,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2422009856.0,1286623232.0,8792608768.0,21117833216.0,4037590.0,180999.0
12-04 09:47:00,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2422267904.0,1286623232.0,8793161728.0,21117022208.0,674624.0,24433.0
12-04 09:47:01,0.167,0.250,99.416,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2422067200.0,1286623232.0,8794456064.0,21115928576.0,1542455.0,92876.0
12-04 09:47:02,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2422145024.0,1286623232.0,8798203904.0,21112102912.0,4202521.0,179984.0
12-04 09:47:03,0.419,0.335,98.911,0.0,0.0,0.335,0.0,16384.0,0.0,1.0,2422140928.0,1286623232.0,8804581376.0,21105729536.0,6998172.0,222953.0
12-04 09:47:04,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2422472704.0,1286623232.0,8809836544.0,21100142592.0,5981457.0,192764.0
12-04 09:47:05,0.334,0.584,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2422464512.0,1286623232.0,8814432256.0,21095555072.0,5164150.0,216282.0
12-04 09:47:06,0.502,0.418,98.829,0.084,0.0,0.167,0.0,86016.0,0.0,7.0,2422583296.0,1286623232.0,8818647040.0,21091221504.0,4714962.0,194252.0
12-04 09:47:07,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2422456320.0,1286623232.0,8821882880.0,21088112640.0,3457980.0,158575.0
12-04 09:47:08,0.419,0.252,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2422849536.0,1286623232.0,8826585088.0,21083017216.0,5598515.0,196510.0
12-04 09:47:09,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2422775808.0,1286623232.0,8830341120.0,21079334912.0,4227840.0,193799.0
12-04 09:47:10,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2422820864.0,1286623232.0,8833867776.0,21075763200.0,3835133.0,167117.0
12-04 09:47:11,0.669,0.334,98.746,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2422939648.0,1286623232.0,8837685248.0,21071826944.0,4462660.0,207367.0
12-04 09:47:12,0.168,0.335,99.078,0.168,0.0,0.251,0.0,20480.0,0.0,3.0,2423070720.0,1286623232.0,8841379840.0,21068001280.0,4208164.0,191048.0
12-04 09:47:13,0.334,0.251,99.415,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,2423087104.0,1286623232.0,8845553664.0,21063811072.0,4345020.0,219905.0
12-04 09:47:14,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2423263232.0,1286623232.0,8848822272.0,21060366336.0,4095377.0,185182.0
12-04 09:47:15,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2423455744.0,1286623232.0,8852439040.0,21056557056.0,4012066.0,195708.0
12-04 09:47:16,0.335,0.335,99.162,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2423521280.0,1286623232.0,8856580096.0,21052350464.0,4507417.0,195584.0
12-04 09:47:17,0.417,0.250,98.832,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2423693312.0,1286623232.0,8860090368.0,21048668160.0,4108158.0,192455.0
12-04 09:47:18,0.584,0.584,98.331,0.167,0.0,0.334,0.0,126083072.0,0.0,152.0,2423160832.0,1286623232.0,8864235520.0,21045055488.0,4384867.0,204569.0
12-04 09:47:19,0.418,0.418,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2423062528.0,1286623232.0,8867885056.0,21041504256.0,4208543.0,211296.0
12-04 09:47:20,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2423615488.0,1286623232.0,8871284736.0,21037551616.0,3952713.0,185232.0
12-04 09:47:21,0.417,0.501,98.664,0.0,0.0,0.417,0.0,98304.0,0.0,8.0,2423750656.0,1286623232.0,8875233280.0,21033467904.0,4597660.0,224108.0
12-04 09:47:22,0.168,0.168,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2423504896.0,1286623232.0,8878923776.0,21030023168.0,4199868.0,200255.0
12-04 09:47:23,0.336,0.168,99.413,0.0,0.0,0.084,0.0,28672.0,0.0,1.0,2423504896.0,1286623232.0,8882860032.0,21026086912.0,4238137.0,188712.0
12-04 09:47:24,0.501,0.167,98.830,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2422890496.0,1286623232.0,8886284288.0,21023277056.0,3909116.0,185443.0
12-04 09:47:25,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2422833152.0,1286623232.0,8890466304.0,21019152384.0,4723946.0,206010.0
12-04 09:47:26,0.418,0.502,98.913,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2423238656.0,1286623232.0,8894439424.0,21014773760.0,4406352.0,206757.0
12-04 09:47:27,0.334,0.334,99.080,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2423230464.0,1286623232.0,8897957888.0,21011263488.0,3915646.0,181303.0
12-04 09:47:28,0.417,0.583,98.583,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2423545856.0,1286623232.0,8901771264.0,21007134720.0,4362470.0,205995.0
12-04 09:47:29,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2423193600.0,1286623232.0,8905568256.0,21003689984.0,4075984.0,184275.0
12-04 09:47:30,0.334,0.418,98.829,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2423463936.0,1286623232.0,8909377536.0,20999610368.0,4691834.0,203484.0
12-04 09:47:31,0.335,0.502,98.912,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2423394304.0,1286623232.0,8913526784.0,20995530752.0,4188263.0,225280.0
12-04 09:47:32,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2423914496.0,1286623232.0,8916815872.0,20991721472.0,3949279.0,169400.0
12-04 09:47:33,0.251,0.335,99.162,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2424025088.0,1286623232.0,8920514560.0,20987912192.0,4337748.0,208889.0
12-04 09:47:34,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2424041472.0,1286623232.0,8924831744.0,20983578624.0,4512799.0,202958.0
12-04 09:47:35,0.418,0.418,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2424246272.0,1286623232.0,8928309248.0,20979896320.0,4326434.0,193112.0
12-04 09:47:36,0.419,0.335,98.994,0.084,0.0,0.168,0.0,143360.0,0.0,9.0,2424299520.0,1286623232.0,8932208640.0,20975943680.0,4305978.0,203307.0
12-04 09:47:37,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2424385536.0,1286623232.0,8935550976.0,20972515328.0,3825705.0,177228.0
12-04 09:47:38,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2424369152.0,1286623232.0,8937869312.0,20970213376.0,2426205.0,103721.0
12-04 09:47:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424369152.0,1286623232.0,8937869312.0,20970213376.0,5837.0,4883.0
12-04 09:47:40,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2428702720.0,1286623232.0,8938180608.0,20965568512.0,384190.0,23204.0
12-04 09:47:41,0.500,0.416,98.834,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2425040896.0,1286623232.0,8940625920.0,20966785024.0,3061512.0,151607.0
12-04 09:47:42,0.419,0.335,98.826,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2425102336.0,1286623232.0,8946929664.0,20960419840.0,6718701.0,220724.0
12-04 09:47:43,0.168,0.168,99.413,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2425241600.0,1286623232.0,8952012800.0,20955197440.0,5618513.0,173276.0
12-04 09:47:44,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2425733120.0,1286623232.0,8959283200.0,20947435520.0,7994653.0,195067.0
12-04 09:47:45,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2425700352.0,1286623232.0,8963633152.0,20943118336.0,4879068.0,201302.0
12-04 09:47:46,0.335,0.167,99.163,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2425827328.0,1286623232.0,8967966720.0,20938657792.0,4987398.0,175212.0
12-04 09:47:47,0.502,0.167,98.997,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2425831424.0,1286623232.0,8972709888.0,20933910528.0,5194799.0,181586.0
12-04 09:47:48,0.335,0.419,98.827,0.168,0.0,0.251,0.0,113213440.0,0.0,121.0,2425982976.0,1286623232.0,8976936960.0,20929531904.0,4601671.0,191264.0
12-04 09:47:49,0.501,0.250,98.831,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2426015744.0,1286623232.0,8981110784.0,20925325312.0,4676868.0,185934.0
12-04 09:47:50,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2426126336.0,1286623232.0,8984682496.0,20921643008.0,4264652.0,185453.0
12-04 09:47:51,0.418,0.502,98.912,0.0,0.0,0.167,0.0,118784.0,0.0,8.0,2426429440.0,1286623232.0,8988364800.0,20917657600.0,4474397.0,230974.0
12-04 09:47:52,0.499,0.582,98.586,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2426474496.0,1286623232.0,8992145408.0,20913831936.0,4138619.0,195853.0
12-04 09:47:53,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2426208256.0,1286623232.0,8996122624.0,20910120960.0,4313148.0,188256.0
12-04 09:47:54,0.502,0.251,98.912,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2426482688.0,1286623232.0,8999866368.0,20906102784.0,4187181.0,181708.0
12-04 09:47:55,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2426531840.0,1286623232.0,9003880448.0,20902039552.0,4373283.0,187697.0
12-04 09:47:56,0.668,0.251,98.830,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2426736640.0,1286623232.0,9007374336.0,20898340864.0,4259044.0,193338.0
12-04 09:47:57,0.084,0.168,99.579,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2426691584.0,1286623232.0,9011101696.0,20894658560.0,4185768.0,188887.0
12-04 09:47:58,0.167,0.585,98.914,0.0,0.0,0.334,0.0,28672.0,0.0,1.0,2426859520.0,1286623232.0,9015140352.0,20890451968.0,4566476.0,197798.0
12-04 09:47:59,0.503,0.168,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2426867712.0,1286623232.0,9019068416.0,20886515712.0,4295215.0,205724.0
12-04 09:48:00,0.168,0.252,99.244,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2427813888.0,1286623232.0,9022763008.0,20881874944.0,4273075.0,185535.0
12-04 09:48:01,0.335,0.251,99.246,0.0,0.0,0.168,0.0,90112.0,0.0,6.0,2427916288.0,1286623232.0,9026289664.0,20878245888.0,4042192.0,192415.0
12-04 09:48:02,0.167,0.167,99.414,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2427916288.0,1286623232.0,9030369280.0,20874166272.0,4327921.0,191902.0
12-04 09:48:03,0.335,0.251,99.162,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2428080128.0,1286623232.0,9033887744.0,20870483968.0,4369036.0,199186.0
12-04 09:48:04,0.334,0.501,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2428149760.0,1286623232.0,9037643776.0,20866658304.0,4125318.0,186918.0
12-04 09:48:05,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2428149760.0,1286623232.0,9041833984.0,20862468096.0,4302972.0,206459.0
12-04 09:48:06,0.417,0.668,98.497,0.250,0.0,0.167,0.0,94208.0,0.0,7.0,2427842560.0,1286623232.0,9045585920.0,20859023360.0,4236509.0,192781.0
12-04 09:48:07,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2427715584.0,1286623232.0,9049296896.0,20855439360.0,4495412.0,218256.0
12-04 09:48:08,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2427719680.0,1286623232.0,9052786688.0,20851945472.0,3875620.0,185597.0
12-04 09:48:09,0.251,0.418,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2427764736.0,1286623232.0,9056870400.0,20847816704.0,4451100.0,200940.0
12-04 09:48:10,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2428063744.0,1286623232.0,9060777984.0,20843610112.0,4386791.0,197588.0
12-04 09:48:11,0.084,0.167,99.749,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2428166144.0,1286623232.0,9061183488.0,20843102208.0,553702.0,31548.0
12-04 09:48:12,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2428166144.0,1286623232.0,9061183488.0,20843102208.0,10507.0,7324.0
12-04 09:48:13,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2428133376.0,1286623232.0,9061978112.0,20842340352.0,979471.0,59631.0
12-04 09:48:14,0.417,0.334,98.831,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2427805696.0,1286623232.0,9066004480.0,20838641664.0,4354108.0,197054.0
12-04 09:48:15,0.336,0.168,99.077,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2428334080.0,1286623232.0,9071333376.0,20832784384.0,6170714.0,227418.0
12-04 09:48:16,0.501,0.501,98.580,0.084,0.0,0.334,0.0,69632.0,0.0,5.0,2428416000.0,1286623232.0,9078005760.0,20826030080.0,7268921.0,220660.0
12-04 09:48:17,0.336,0.252,99.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2429001728.0,1286623232.0,9084039168.0,20819410944.0,7009268.0,229606.0
12-04 09:48:18,0.252,0.252,99.076,0.084,0.0,0.336,0.0,110837760.0,0.0,110.0,2428358656.0,1286623232.0,9088507904.0,20815585280.0,4697553.0,199690.0
12-04 09:48:19,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2428809216.0,1286623232.0,9092755456.0,20810887168.0,4966498.0,178413.0
12-04 09:48:20,0.335,0.419,98.994,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2432659456.0,1286623232.0,9097375744.0,20802416640.0,5019978.0,201676.0
12-04 09:48:21,0.168,0.251,99.246,0.0,0.0,0.335,0.0,114688.0,0.0,8.0,2428997632.0,1286623232.0,9101312000.0,20802142208.0,4638686.0,197441.0
12-04 09:48:22,0.168,0.252,99.329,0.0,0.0,0.252,0.0,12288.0,0.0,1.0,2428977152.0,1286623232.0,9105825792.0,20797648896.0,4802435.0,197340.0
12-04 09:48:23,0.336,0.084,99.496,0.0,0.0,0.084,0.0,49152.0,0.0,10.0,2429210624.0,1286623232.0,9109401600.0,20793839616.0,4375061.0,199174.0
12-04 09:48:24,0.168,0.168,99.329,0.252,0.0,0.084,0.0,28672.0,0.0,3.0,2429325312.0,1286623232.0,9113239552.0,20789886976.0,4112075.0,206151.0
12-04 09:48:25,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2429337600.0,1286623232.0,9117290496.0,20785823744.0,4421950.0,206727.0
12-04 09:48:26,0.251,0.418,99.081,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2429530112.0,1286623232.0,9120796672.0,20782125056.0,4296969.0,204312.0
12-04 09:48:27,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2429550592.0,1286623232.0,9124425728.0,20778475520.0,4021611.0,177842.0
12-04 09:48:28,0.252,0.084,99.412,0.0,0.0,0.252,0.0,28672.0,0.0,1.0,2429562880.0,1286623232.0,9128525824.0,20774363136.0,4463502.0,180200.0
12-04 09:48:29,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2429603840.0,1286623232.0,9132421120.0,20770426880.0,4361168.0,187019.0
12-04 09:48:30,0.417,0.334,98.748,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,2430005248.0,1286623232.0,9135972352.0,20766474240.0,4380077.0,196313.0
12-04 09:48:31,0.418,0.586,98.912,0.0,0.0,0.084,0.0,106496.0,0.0,6.0,2430148608.0,1286623232.0,9139765248.0,20762537984.0,4130102.0,216144.0
12-04 09:48:32,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2430242816.0,1286623232.0,9143717888.0,20758491136.0,4230219.0,198363.0
12-04 09:48:33,0.502,0.251,98.996,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2430410752.0,1286623232.0,9147486208.0,20754554880.0,4273787.0,210939.0
12-04 09:48:34,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2430382080.0,1286623232.0,9151164416.0,20750905344.0,4242530.0,192671.0
12-04 09:48:35,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2430849024.0,1286623232.0,9154588672.0,20747014144.0,4057058.0,181373.0
12-04 09:48:36,0.334,0.585,98.162,0.668,0.0,0.251,0.0,135168.0,0.0,9.0,2430578688.0,1286623232.0,9158668288.0,20743204864.0,4650427.0,209768.0
12-04 09:48:37,0.251,0.668,98.830,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2430693376.0,1286623232.0,9162506240.0,20739252224.0,4123726.0,200627.0
12-04 09:48:38,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2430644224.0,1286623232.0,9165983744.0,20735823872.0,3987924.0,195034.0
12-04 09:48:39,0.583,0.666,98.501,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2430693376.0,1286623232.0,9170141184.0,20731617280.0,4677594.0,201488.0
12-04 09:48:40,0.751,0.334,98.664,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2431311872.0,1286623232.0,9174020096.0,20727119872.0,4296946.0,210077.0
12-04 09:48:41,1.504,0.334,97.995,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2431860736.0,1286623232.0,9177387008.0,20723204096.0,3812565.0,179752.0
12-04 09:48:42,0.334,0.334,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2431754240.0,1286623232.0,9181048832.0,20719648768.0,4312703.0,170643.0
12-04 09:48:43,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2431881216.0,1286623232.0,9184493568.0,20716077056.0,3588515.0,149087.0
12-04 09:48:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431881216.0,1286623232.0,9184493568.0,20716077056.0,7055.0,5760.0
12-04 09:48:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431873024.0,1286623232.0,9184882688.0,20715696128.0,493850.0,29824.0
12-04 09:48:46,0.584,0.250,98.916,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2431832064.0,1286623232.0,9189113856.0,20711505920.0,4624115.0,130535.0
12-04 09:48:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431827968.0,1286623232.0,9189117952.0,20711505920.0,7057.0,5906.0
12-04 09:48:48,0.083,0.0,99.666,0.167,0.0,0.083,0.0,103198720.0,0.0,102.0,2431827968.0,1286623232.0,9189117952.0,20711505920.0,9328.0,7545.0
12-04 09:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431827968.0,1286623232.0,9189117952.0,20711505920.0,6487.0,6051.0
12-04 09:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431827968.0,1286623232.0,9189117952.0,20711505920.0,8812.0,5834.0
12-04 09:48:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,8.0,2431827968.0,1286623232.0,9189117952.0,20711505920.0,7346.0,6135.0
12-04 09:48:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431819776.0,1286623232.0,9189126144.0,20711505920.0,8544.0,6719.0
12-04 09:48:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431819776.0,1286623232.0,9189126144.0,20711505920.0,9359.0,8167.0
12-04 09:48:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2431819776.0,1286623232.0,9189126144.0,20711505920.0,8287.0,8068.0
12-04 09:48:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431815680.0,1286623232.0,9189130240.0,20711505920.0,7477.0,6185.0
12-04 09:48:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2431815680.0,1286623232.0,9189130240.0,20711505920.0,6615.0,6493.0
12-04 09:48:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2431815680.0,1286623232.0,9189130240.0,20711505920.0,5974.0,3884.0
12-04 09:48:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,10.0,2431815680.0,1286623232.0,9189130240.0,20711505920.0,7494.0,6608.0
12-04 09:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431815680.0,1286623232.0,9189130240.0,20711505920.0,7742.0,8180.0
12-04 09:49:00,0.084,0.167,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2432544768.0,1286623232.0,9189134336.0,20710772736.0,7969.0,6087.0
12-04 09:49:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2432323584.0,1286623232.0,9189130240.0,20710998016.0,25072.0,24000.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432319488.0,1286623232.0,9189134336.0,20710998016.0,7762.0,6090.0
12-04 09:49:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2432319488.0,1286623232.0,9189134336.0,20710998016.0,4766.0,3163.0
12-04 09:49:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432319488.0,1286623232.0,9189134336.0,20710998016.0,9260.0,9852.0
12-04 09:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432315392.0,1286623232.0,9189138432.0,20710998016.0,9825.0,6691.0
12-04 09:49:06,0.083,0.167,99.583,0.167,0.0,0.0,0.0,102400.0,0.0,8.0,2432315392.0,1286623232.0,9189138432.0,20710998016.0,6201.0,4651.0
12-04 09:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432315392.0,1286623232.0,9189138432.0,20710998016.0,7935.0,4717.0
12-04 09:49:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432315392.0,1286623232.0,9189138432.0,20710998016.0,10191.0,11697.0
12-04 09:49:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432311296.0,1286623232.0,9189142528.0,20710998016.0,9258.0,7371.0
12-04 09:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432319488.0,1286623232.0,9189142528.0,20710989824.0,8391.0,5641.0
12-04 09:49:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2432327680.0,1286623232.0,9189142528.0,20710981632.0,6240.0,4834.0
12-04 09:49:12,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2432327680.0,1286623232.0,9189142528.0,20710981632.0,8071.0,6449.0
12-04 09:49:13,3.759,0.668,95.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2445336576.0,1286623232.0,9189130240.0,20697985024.0,38482.0,33844.0
12-04 09:49:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2445389824.0,1286623232.0,9189134336.0,20697927680.0,24745.0,24245.0
12-04 09:49:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2445381632.0,1286623232.0,9189134336.0,20697935872.0,7513.0,7891.0
12-04 09:49:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2445377536.0,1286623232.0,9189138432.0,20697935872.0,9802.0,8908.0
12-04 09:49:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2445377536.0,1286623232.0,9189138432.0,20697935872.0,5805.0,4718.0
12-04 09:49:18,0.0,0.083,99.666,0.250,0.0,0.0,0.0,49152.0,0.0,4.0,2445504512.0,1286623232.0,9189138432.0,20697808896.0,5581.0,4322.0
12-04 09:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2445504512.0,1286623232.0,9189138432.0,20697808896.0,6470.0,6116.0
12-04 09:49:20,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2449297408.0,1286623232.0,9190768640.0,20692385792.0,1969728.0,100581.0
12-04 09:49:21,0.417,0.250,99.082,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2445484032.0,1286623232.0,9193873408.0,20693094400.0,3749034.0,193906.0
12-04 09:49:22,0.250,0.083,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2445172736.0,1286623232.0,9197756416.0,20689522688.0,4091981.0,203513.0
12-04 09:49:23,6.560,1.514,91.758,0.0,0.0,0.168,0.0,11350016.0,0.0,13.0,2537992192.0,1286623232.0,9201635328.0,20592824320.0,4755808.0,523642.0
12-04 09:49:24,4.933,1.338,93.311,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2569850880.0,1286623232.0,9205805056.0,20556795904.0,4887695.0,472008.0
12-04 09:49:25,1.425,0.838,97.402,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2582548480.0,1286623232.0,9209389056.0,20540514304.0,4248594.0,294254.0
12-04 09:49:26,1.423,0.502,97.908,0.0,0.0,0.167,0.0,114688.0,0.0,8.0,2590916608.0,1286623232.0,9213210624.0,20528324608.0,4341519.0,284756.0
12-04 09:49:27,16.402,0.837,82.678,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2811314176.0,1286623232.0,9215229952.0,20305907712.0,2305001.0,188509.0
12-04 09:49:28,33.806,0.083,66.110,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850213888.0,1286623232.0,9218011136.0,20264226816.0,3241676.0,153647.0
12-04 09:49:29,8.739,0.252,90.840,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2867703808.0,1286623232.0,9221738496.0,20243009536.0,4489583.0,321200.0
12-04 09:49:30,1.760,0.503,97.402,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2870484992.0,1286623232.0,9227513856.0,20234452992.0,6612530.0,373982.0
12-04 09:49:31,2.008,0.502,97.238,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2876977152.0,1286623232.0,9232576512.0,20222898176.0,5882174.0,370624.0
12-04 09:49:32,1.510,0.419,97.987,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2888110080.0,1286623232.0,9236938752.0,20207403008.0,5116393.0,298220.0
12-04 09:49:33,2.174,0.418,97.241,0.0,0.0,0.167,0.0,61440.0,0.0,10.0,2900107264.0,1286623232.0,9240883200.0,20191461376.0,4442891.0,307986.0
12-04 09:49:34,1.586,0.417,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2921558016.0,1286623232.0,9245024256.0,20165869568.0,4956571.0,322075.0
12-04 09:49:35,1.088,0.335,98.159,0.167,0.0,0.251,0.0,32768.0,0.0,3.0,2922721280.0,1286623232.0,9249067008.0,20160663552.0,4753162.0,322036.0
12-04 09:49:36,1.838,0.334,97.577,0.0,0.0,0.251,0.0,118784.0,0.0,7.0,2927652864.0,1286623232.0,9253433344.0,20151365632.0,5128883.0,352621.0
12-04 09:49:37,2.757,0.585,96.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2802454528.0,1286623232.0,9257500672.0,20272496640.0,4635448.0,311281.0
12-04 09:49:38,2.181,0.336,97.315,0.0,0.0,0.168,0.0,32768.0,0.0,1.0,2804752384.0,1286623232.0,9261424640.0,20266274816.0,4934280.0,332335.0
12-04 09:49:39,1.425,0.335,98.072,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2805248000.0,1286623232.0,9265397760.0,20261806080.0,4712551.0,327839.0
12-04 09:49:40,1.426,0.419,97.819,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2813030400.0,1286623232.0,9269493760.0,20249927680.0,4634914.0,321307.0
12-04 09:49:41,1.753,0.334,97.746,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2814488576.0,1286623232.0,9273094144.0,20244869120.0,4760798.0,330093.0
12-04 09:49:42,1.004,0.335,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2815045632.0,1286623232.0,9277075456.0,20240330752.0,4695387.0,326515.0
12-04 09:49:43,1.340,0.251,98.157,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2816208896.0,1286623232.0,9281626112.0,20234616832.0,4948755.0,326574.0
12-04 09:49:44,1.508,0.419,97.739,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2824499200.0,1286623232.0,9285287936.0,20222664704.0,4628995.0,338315.0
12-04 09:49:45,1.676,0.251,97.653,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,2832687104.0,1286623232.0,9289162752.0,20210601984.0,4665376.0,294554.0
12-04 09:49:46,1.418,0.751,97.581,0.0,0.0,0.250,0.0,90112.0,0.0,5.0,2839433216.0,1286623232.0,9293320192.0,20199698432.0,4840017.0,315985.0
12-04 09:49:47,1.341,0.168,98.324,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2841223168.0,1286623232.0,9297215488.0,20194013184.0,4871549.0,342841.0
12-04 09:49:48,1.249,0.416,97.835,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2841382912.0,1286623232.0,9301323776.0,20189745152.0,4690314.0,311994.0
12-04 09:49:49,1.506,0.167,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2842341376.0,1286623232.0,9305825280.0,20184285184.0,5026268.0,307716.0
12-04 09:49:50,1.342,0.168,98.070,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,2844348416.0,1286623232.0,9309167616.0,20178935808.0,4390573.0,315560.0
12-04 09:49:51,2.246,0.499,97.005,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2846547968.0,1286623232.0,9313603584.0,20172300288.0,4803552.0,314010.0
12-04 09:49:52,0.924,0.252,98.489,0.0,0.0,0.336,0.0,24576.0,0.0,6.0,2847010816.0,1286623232.0,9317822464.0,20167618560.0,5000051.0,337298.0
12-04 09:49:53,1.093,0.252,98.486,0.0,0.0,0.168,0.0,94380032.0,0.0,94.0,2851762176.0,1286623232.0,9321254912.0,20159434752.0,4550043.0,340710.0
12-04 09:49:54,0.917,0.250,98.667,0.0,0.0,0.167,0.0,25346048.0,0.0,26.0,2861211648.0,1286623232.0,9321828352.0,20149411840.0,516257.0,124691.0
12-04 09:49:55,1.004,0.251,98.494,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,2863497216.0,1286623232.0,9321828352.0,20147126272.0,340502.0,120799.0
12-04 09:49:56,1.333,0.333,98.167,0.0,0.0,0.167,0.0,106496.0,0.0,8.0,2868772864.0,1286623232.0,9323671552.0,20140007424.0,2259174.0,209860.0
12-04 09:49:57,1.671,0.334,97.744,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2881392640.0,1286623232.0,9326907392.0,20124151808.0,3808908.0,285196.0
12-04 09:49:58,1.503,0.501,97.663,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2882113536.0,1286623232.0,9333837824.0,20116500480.0,8023276.0,384058.0
12-04 09:49:59,1.591,0.335,97.822,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2882473984.0,1286623232.0,9339768832.0,20110209024.0,6918679.0,376764.0
12-04 09:50:00,1.920,0.501,97.245,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2884243456.0,1286623232.0,9345171456.0,20103036928.0,6294985.0,334334.0
12-04 09:50:01,1.251,0.250,98.165,0.0,0.0,0.334,0.0,90112.0,0.0,5.0,2884202496.0,1286623232.0,9349787648.0,20098461696.0,5224278.0,308612.0
12-04 09:50:02,0.923,0.503,98.490,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2884767744.0,1286623232.0,9355427840.0,20092256256.0,6557754.0,371318.0
12-04 09:50:03,1.429,0.168,98.235,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2886381568.0,1286623232.0,9360769024.0,20085301248.0,6341546.0,375257.0
12-04 09:50:04,1.003,0.167,98.496,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2886295552.0,1286623232.0,9364520960.0,20081635328.0,4158532.0,268743.0
12-04 09:50:05,1.591,0.335,97.822,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2886602752.0,1286623232.0,9369038848.0,20076810240.0,5360657.0,364386.0
12-04 09:50:06,1.838,0.418,97.494,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2887131136.0,1286623232.0,9373081600.0,20072239104.0,4956258.0,327119.0
12-04 09:50:07,1.505,0.334,97.993,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2887233536.0,1286623232.0,9377185792.0,20068032512.0,4836825.0,303886.0
12-04 09:50:08,2.089,0.585,97.160,0.0,0.0,0.167,0.0,45056.0,0.0,8.0,2888908800.0,1286623232.0,9381351424.0,20062191616.0,5059033.0,332304.0
12-04 09:50:09,1.928,0.335,97.569,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2892054528.0,1286623232.0,9385484288.0,20054913024.0,4691254.0,320190.0
12-04 09:50:10,1.008,0.252,98.319,0.168,0.0,0.252,0.0,32768.0,0.0,3.0,2891829248.0,1286623232.0,9389207552.0,20051415040.0,4586361.0,324023.0
12-04 09:50:11,1.423,0.335,97.992,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2891526144.0,1286623232.0,9393414144.0,20047511552.0,4847663.0,328405.0
12-04 09:50:12,1.675,0.335,97.822,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2900332544.0,1286623232.0,9397514240.0,20034605056.0,4935851.0,319065.0
12-04 09:50:13,1.090,0.838,97.988,0.0,0.0,0.084,0.0,32768.0,0.0,1.0,2910380032.0,1286623232.0,9401434112.0,20020637696.0,4558502.0,310188.0
12-04 09:50:14,1.753,0.501,97.412,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2922577920.0,1286623232.0,9405505536.0,20004368384.0,5218831.0,338511.0
12-04 09:50:15,1.508,0.335,97.906,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2925137920.0,1286623232.0,9409548288.0,19997765632.0,4668060.0,301557.0
12-04 09:50:16,1.170,0.668,97.744,0.167,0.0,0.251,0.0,106496.0,0.0,8.0,2925199360.0,1286623232.0,9413406720.0,19993845760.0,4480429.0,314607.0
12-04 09:50:17,1.088,0.418,98.159,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2929836032.0,1286623232.0,9417564160.0,19985051648.0,4959482.0,322186.0
12-04 09:50:18,1.088,0.586,97.992,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2939461632.0,1286623232.0,9421668352.0,19971321856.0,4746690.0,318831.0
12-04 09:50:19,1.258,0.671,97.903,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2950586368.0,1286623232.0,9425891328.0,19955974144.0,4910971.0,345911.0
12-04 09:50:20,1.678,0.419,97.735,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2959601664.0,1286623232.0,9430061056.0,19942789120.0,4648240.0,312798.0
12-04 09:50:21,1.253,0.418,97.911,0.167,0.0,0.251,0.0,86016.0,0.0,7.0,2959958016.0,1286623232.0,9433710592.0,19938783232.0,4617123.0,306805.0
12-04 09:50:22,1.424,0.419,98.074,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,2960060416.0,1286623232.0,9437798400.0,19934593024.0,4794249.0,325182.0
12-04 09:50:23,1.421,0.334,97.993,0.0,0.0,0.251,0.0,77574144.0,0.0,74.0,2960252928.0,1286623232.0,9441845248.0,19930353664.0,4581790.0,294718.0
12-04 09:50:24,1.090,0.419,98.240,0.0,0.0,0.251,0.0,42393600.0,0.0,43.0,2960547840.0,1286623232.0,9445994496.0,19925909504.0,5037044.0,300617.0
12-04 09:50:25,0.838,0.251,98.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2960568320.0,1286623232.0,9446608896.0,19925274624.0,863157.0,156525.0
12-04 09:50:26,1.496,0.249,98.005,0.249,0.0,0.0,0.0,131072.0,0.0,11.0,2960568320.0,1286623232.0,9446608896.0,19925274624.0,371432.0,120525.0
12-04 09:50:27,1.086,0.167,98.580,0.0,0.0,0.167,0.0,20480.0,0.0,5.0,2960564224.0,1286623232.0,9447374848.0,19924512768.0,1089295.0,149706.0
12-04 09:50:28,1.089,0.335,98.325,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2961063936.0,1286623232.0,9451839488.0,19919548416.0,4932469.0,437589.0
12-04 09:50:29,1.427,0.168,98.069,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2961285120.0,1286623232.0,9456205824.0,19914960896.0,5538178.0,323621.0
12-04 09:50:30,1.427,0.672,97.817,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2962153472.0,1286623232.0,9464750080.0,19905548288.0,9321777.0,324362.0
12-04 09:50:31,1.338,0.334,97.826,0.167,0.0,0.334,0.0,102400.0,0.0,7.0,2962169856.0,1286623232.0,9468289024.0,19901992960.0,4085980.0,281050.0
12-04 09:50:32,1.669,0.501,97.579,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2967318528.0,1286623232.0,9474330624.0,19890802688.0,7275494.0,309701.0
12-04 09:50:33,2.179,0.419,97.318,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2967396352.0,1286623232.0,9479745536.0,19885309952.0,6178897.0,341835.0
12-04 09:50:34,1.337,0.334,97.995,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2968014848.0,1286623232.0,9483952128.0,19880484864.0,5193834.0,319441.0
12-04 09:50:35,1.005,0.251,98.492,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2967891968.0,1286623232.0,9488789504.0,19875770368.0,5150046.0,265902.0
12-04 09:50:36,0.587,0.419,98.658,0.084,0.0,0.252,0.0,131072.0,0.0,9.0,2967773184.0,1286623232.0,9493274624.0,19871404032.0,5453750.0,225207.0
12-04 09:50:37,0.753,0.251,98.746,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2967699456.0,1286623232.0,9497284608.0,19867467776.0,4327708.0,198544.0
12-04 09:50:38,0.669,0.335,98.745,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2967822336.0,1286623232.0,9501495296.0,19863134208.0,4829163.0,219623.0
12-04 09:50:39,0.587,0.336,98.909,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2968031232.0,1286623232.0,9505857536.0,19858563072.0,4861689.0,222387.0
12-04 09:50:40,0.670,0.503,98.660,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2971418624.0,1286623232.0,9510027264.0,19851005952.0,4719621.0,222036.0
12-04 09:50:41,5.745,0.749,93.089,0.0,0.0,0.416,0.0,86016.0,0.0,5.0,2973814784.0,1286623232.0,9514090496.0,19844546560.0,5127040.0,452352.0
12-04 09:50:42,10.840,0.588,87.899,0.168,0.0,0.504,0.0,24576.0,0.0,3.0,2983260160.0,1286623232.0,9517940736.0,19831250944.0,6719348.0,1068794.0
12-04 09:50:43,10.310,0.503,88.852,0.0,0.0,0.335,0.0,49152.0,0.0,10.0,3005382656.0,1286623232.0,9520963584.0,19806105600.0,5852321.0,1043253.0
12-04 09:50:44,10.403,0.587,88.591,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3014828032.0,1286623232.0,9524629504.0,19792994304.0,6373551.0,1053025.0
12-04 09:50:45,8.516,0.590,90.725,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3024318464.0,1286623232.0,9528598528.0,19779534848.0,6702218.0,1014358.0
12-04 09:50:46,10.226,0.335,89.019,0.0,0.0,0.419,0.0,69632.0,0.0,5.0,3026403328.0,1286623232.0,9533194240.0,19772854272.0,7592711.0,1108752.0
12-04 09:50:47,8.516,0.759,90.388,0.084,0.0,0.253,0.0,24576.0,0.0,2.0,3033911296.0,1286623232.0,9536352256.0,19762188288.0,5918081.0,1052814.0
12-04 09:50:48,8.545,0.169,90.863,0.085,0.0,0.338,0.0,36864.0,0.0,2.0,3035303936.0,1286623232.0,9539993600.0,19757154304.0,6594363.0,1068573.0
12-04 09:50:49,9.942,0.418,89.223,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3040657408.0,1286623232.0,9544638464.0,19747155968.0,7243842.0,1080634.0
12-04 09:50:50,11.074,0.833,84.513,2.998,0.0,0.583,0.0,104792064.0,0.0,109.0,3054338048.0,1286623232.0,9548087296.0,19730026496.0,6517848.0,1104311.0
12-04 09:50:51,8.333,0.253,91.246,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,3063336960.0,1286623232.0,9549914112.0,19719200768.0,4289749.0,955142.0
12-04 09:50:52,8.791,0.254,90.955,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3072479232.0,1286623232.0,9549914112.0,19710058496.0,2364361.0,906570.0
12-04 09:50:53,8.930,0.674,89.806,0.253,0.0,0.337,0.0,12288.0,0.0,2.0,3078393856.0,1286623232.0,9552949248.0,19701108736.0,6003765.0,1066804.0
12-04 09:50:54,8.670,0.505,90.572,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3082473472.0,1286623232.0,9557417984.0,19692560384.0,7146159.0,1106477.0
12-04 09:50:55,9.536,0.675,89.536,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3095277568.0,1286623232.0,9564532736.0,19672641536.0,10260580.0,1138208.0
12-04 09:50:56,8.992,0.672,89.748,0.0,0.0,0.588,0.0,86016.0,0.0,5.0,3101573120.0,1286623232.0,9568444416.0,19662434304.0,6954028.0,1109150.0
12-04 09:50:57,8.992,0.336,90.084,0.0,0.0,0.588,0.0,12288.0,0.0,1.0,3106787328.0,1286623232.0,9574117376.0,19651547136.0,8537239.0,1093071.0
12-04 09:50:58,8.930,0.421,90.480,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3114127360.0,1286623232.0,9575223296.0,19643101184.0,3485946.0,956799.0
12-04 09:50:59,9.045,0.754,89.950,0.084,0.0,0.168,0.0,24576.0,0.0,2.0,3120119808.0,1286623232.0,9576468480.0,19635863552.0,3924250.0,980508.0
12-04 09:51:00,9.167,0.505,89.992,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3128774656.0,1286623232.0,9578614784.0,19625062400.0,4692671.0,1024586.0
12-04 09:51:01,8.893,0.503,90.101,0.0,0.0,0.503,0.0,73728.0,0.0,5.0,3135692800.0,1286623232.0,9580519424.0,19616239616.0,4553198.0,1034561.0
12-04 09:51:02,8.186,0.675,90.970,0.0,0.0,0.169,0.0,24576.0,0.0,6.0,3151151104.0,1286623232.0,9584857088.0,19596443648.0,7437182.0,1125212.0
12-04 09:51:03,9.832,0.504,88.992,0.0,0.0,0.672,0.0,20480.0,0.0,1.0,3155865600.0,1286623232.0,9592500224.0,19584086016.0,10575819.0,1174889.0
12-04 09:51:04,7.990,0.421,91.253,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3160924160.0,1286623232.0,9596096512.0,19575431168.0,6598784.0,1085846.0
12-04 09:51:05,9.336,0.757,89.151,0.168,0.0,0.589,0.0,12288.0,0.0,2.0,3169550336.0,1286623232.0,9603026944.0,19559874560.0,10117196.0,1145525.0
12-04 09:51:06,7.640,0.340,91.851,0.0,0.0,0.170,0.0,86016.0,0.0,5.0,3173801984.0,1286623232.0,9606918144.0,19551731712.0,6445996.0,1076591.0
12-04 09:51:07,10.226,0.587,88.684,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3188629504.0,1286623232.0,9611374592.0,19532447744.0,7517973.0,1124560.0
12-04 09:51:08,7.789,0.670,91.039,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3191341056.0,1286623232.0,9616723968.0,19524386816.0,8228530.0,1112497.0
12-04 09:51:09,9.899,0.671,89.010,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3205160960.0,1286623232.0,9621512192.0,19505778688.0,7848284.0,1146794.0
12-04 09:51:10,7.621,0.593,91.279,0.0,0.0,0.508,0.0,0.0,0.0,0.0,3207479296.0,1286623232.0,9626304512.0,19498668032.0,7421665.0,1115014.0
12-04 09:51:11,7.783,0.592,91.032,0.169,0.0,0.423,0.0,81920.0,0.0,7.0,3214336000.0,1286623232.0,9631313920.0,19486801920.0,8141519.0,1138034.0
12-04 09:51:12,11.185,0.501,87.896,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3220205568.0,1286623232.0,9636171776.0,19476074496.0,7799736.0,1135432.0
12-04 09:51:13,7.893,0.504,91.268,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3224240128.0,1286623232.0,9639362560.0,19468849152.0,5875639.0,1044021.0
12-04 09:51:14,10.110,0.337,89.132,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3246796800.0,1286623232.0,9644044288.0,19441610752.0,7595476.0,1105546.0
12-04 09:51:15,8.453,0.507,90.955,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3247644672.0,1286623232.0,9647734784.0,19437072384.0,6912169.0,1105287.0
12-04 09:51:16,7.893,0.756,90.680,0.084,0.0,0.588,0.0,81920.0,0.0,5.0,3255074816.0,1286623232.0,9652019200.0,19425357824.0,6958220.0,1127170.0
12-04 09:51:17,8.999,0.336,89.907,0.084,0.0,0.673,0.0,20480.0,0.0,3.0,3265417216.0,1286623232.0,9656123392.0,19410911232.0,6706003.0,1084392.0
12-04 09:51:18,9.258,0.834,89.158,0.0,0.0,0.751,0.0,57344.0,0.0,12.0,3270385664.0,1286623232.0,9660088320.0,19401977856.0,7141004.0,1123915.0
12-04 09:51:19,7.983,0.588,91.176,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3279527936.0,1286623232.0,9664405504.0,19388518400.0,7108905.0,1084033.0
12-04 09:51:20,8.883,0.423,90.271,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3297902592.0,1286623232.0,9669152768.0,19365396480.0,7573775.0,1089085.0
12-04 09:51:21,8.784,0.507,90.541,0.0,0.0,0.169,0.0,69632.0,0.0,5.0,3303276544.0,1286623232.0,9670307840.0,19358867456.0,3448564.0,928387.0
12-04 09:51:22,7.751,0.168,91.744,0.253,0.0,0.084,0.0,28672.0,0.0,3.0,3310768128.0,1286623232.0,9670307840.0,19351375872.0,2372891.0,913428.0
12-04 09:51:23,7.576,0.421,91.835,0.0,0.0,0.168,0.0,47362048.0,0.0,50.0,3324768256.0,1286623232.0,9670307840.0,19337375744.0,2339361.0,907592.0
12-04 09:51:24,9.924,0.168,89.655,0.0,0.0,0.252,0.0,78233600.0,0.0,77.0,3336323072.0,1286623232.0,9670307840.0,19325820928.0,2375102.0,907420.0
12-04 09:51:25,7.906,0.421,91.505,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3340636160.0,1286623232.0,9670311936.0,19321503744.0,2359559.0,917488.0
12-04 09:51:26,7.317,0.505,92.010,0.0,0.0,0.168,0.0,98304.0,0.0,6.0,3345047552.0,1286623232.0,9670311936.0,19317092352.0,2370406.0,909552.0
12-04 09:51:27,9.713,0.422,89.696,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3351175168.0,1286623232.0,9670311936.0,19310964736.0,2360302.0,911198.0
12-04 09:51:28,8.144,0.420,91.184,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3354509312.0,1286623232.0,9670311936.0,19307630592.0,2369370.0,910826.0
12-04 09:51:29,7.660,0.253,92.003,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3356889088.0,1286623232.0,9670311936.0,19305250816.0,2350344.0,905862.0
12-04 09:51:30,6.864,0.424,92.627,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3375677440.0,1286623232.0,9670316032.0,19286458368.0,2373494.0,911743.0
12-04 09:51:31,9.467,0.254,90.025,0.0,0.0,0.254,0.0,69632.0,0.0,5.0,3384311808.0,1286623232.0,9670316032.0,19277824000.0,2367316.0,925866.0
12-04 09:51:32,8.115,0.254,91.547,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3388882944.0,1286623232.0,9670316032.0,19273252864.0,2379171.0,911683.0
12-04 09:51:33,7.329,0.505,92.081,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3392405504.0,1286623232.0,9670316032.0,19269730304.0,2352842.0,909473.0
12-04 09:51:34,7.407,0.505,91.919,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3403608064.0,1286623232.0,9670320128.0,19258523648.0,2370250.0,911260.0
12-04 09:51:35,11.213,0.502,88.117,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3414179840.0,1286623232.0,9670320128.0,19247951872.0,2336319.0,907108.0
12-04 09:51:36,7.270,0.254,92.308,0.0,0.0,0.169,0.0,159744.0,0.0,9.0,3416784896.0,1286623232.0,9670316032.0,19245350912.0,2403418.0,934735.0
12-04 09:51:37,7.407,0.337,92.088,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3420880896.0,1286623232.0,9670316032.0,19241254912.0,2347510.0,907526.0
12-04 09:51:38,7.893,0.336,91.604,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3439419392.0,1286623232.0,9670316032.0,19222716416.0,2394447.0,929997.0
12-04 09:51:39,10.783,0.421,88.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3452112896.0,1286623232.0,9670320128.0,19210018816.0,2350106.0,906062.0
12-04 09:51:40,7.445,0.338,91.878,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3453759488.0,1286623232.0,9670320128.0,19208372224.0,2373812.0,912873.0
12-04 09:51:41,6.678,0.0,93.072,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3456770048.0,1286623232.0,9670324224.0,19205357568.0,1760304.0,696660.0
12-04 09:51:42,0.501,0.251,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3457191936.0,1286623232.0,9670320128.0,19204939776.0,57135.0,273199.0
12-04 09:51:43,0.584,0.0,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3457105920.0,1286623232.0,9670324224.0,19205021696.0,41416.0,68338.0
12-04 09:51:44,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3457105920.0,1286623232.0,9670324224.0,19205021696.0,40845.0,68681.0
12-04 09:51:45,0.666,0.083,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3457105920.0,1286623232.0,9670324224.0,19205021696.0,42472.0,70592.0
12-04 09:51:46,0.668,0.083,99.165,0.083,0.0,0.0,0.0,86016.0,0.0,7.0,3457105920.0,1286623232.0,9670324224.0,19205021696.0,40770.0,68594.0
12-04 09:51:47,0.502,0.0,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3457105920.0,1286623232.0,9670324224.0,19205021696.0,47257.0,73300.0
12-04 09:51:48,10.795,0.669,88.368,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3463974912.0,1286623232.0,9670328320.0,19198148608.0,2659259.0,998513.0
12-04 09:51:49,11.455,0.418,87.960,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3387985920.0,1286623232.0,9670332416.0,19274133504.0,2648559.0,1002637.0
12-04 09:51:50,10.447,0.421,89.048,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3187449856.0,1286623232.0,9670332416.0,19474669568.0,2684471.0,1018204.0
12-04 09:51:51,10.201,0.334,89.381,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3202174976.0,1286623232.0,9670336512.0,19459940352.0,2677453.0,1008291.0
12-04 09:51:52,11.148,0.335,88.349,0.168,0.0,0.0,0.0,24576.0,0.0,3.0,3087142912.0,1286623232.0,9670336512.0,19574972416.0,2673585.0,1010121.0
12-04 09:51:53,10.962,0.335,88.536,0.0,0.0,0.167,0.0,53248.0,0.0,12.0,3087937536.0,1286623232.0,9670336512.0,19574177792.0,2671793.0,1015194.0
12-04 09:51:54,10.067,0.336,89.346,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3090948096.0,1286623232.0,9670340608.0,19571163136.0,2663640.0,1008459.0
12-04 09:51:55,11.046,0.251,88.619,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3092598784.0,1286623232.0,9670340608.0,19569512448.0,2672345.0,1006180.0
12-04 09:51:56,11.065,0.499,88.270,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3088535552.0,1286623232.0,9670340608.0,19573575680.0,2674767.0,1014041.0
12-04 09:51:57,10.663,0.252,88.665,0.336,0.0,0.084,0.0,28672.0,0.0,3.0,3091836928.0,1286623232.0,9670340608.0,19570274304.0,2686062.0,1008383.0
12-04 09:51:58,10.702,0.167,88.963,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,3095101440.0,1286623232.0,9670344704.0,19567005696.0,2663486.0,1007439.0
12-04 09:51:59,11.343,0.417,88.073,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3099521024.0,1286623232.0,9670344704.0,19562586112.0,2668474.0,1011145.0
12-04 09:52:00,10.833,0.583,88.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3107356672.0,1286623232.0,9670344704.0,19554750464.0,2669786.0,1018429.0
12-04 09:52:01,10.953,0.502,88.378,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,3116883968.0,1286623232.0,9670344704.0,19545223168.0,2704174.0,1027659.0
12-04 09:52:02,10.134,0.419,89.196,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3124916224.0,1286623232.0,9670344704.0,19537190912.0,2655345.0,1014744.0
12-04 09:52:03,12.531,0.415,86.805,0.166,0.0,0.083,0.0,20480.0,0.0,4.0,3130531840.0,1286623232.0,9670348800.0,19531571200.0,2677747.0,1024327.0
12-04 09:52:04,10.544,0.502,88.787,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3139514368.0,1286623232.0,9670348800.0,19522588672.0,2666502.0,1014263.0
12-04 09:52:05,11.185,0.417,88.147,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3146403840.0,1286623232.0,9670348800.0,19515699200.0,2676519.0,1013331.0
12-04 09:52:06,10.899,0.499,88.436,0.0,0.0,0.166,0.0,73728.0,0.0,5.0,3153739776.0,1286623232.0,9670344704.0,19508367360.0,2671645.0,1026787.0
12-04 09:52:07,10.972,0.335,88.526,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3161858048.0,1286623232.0,9670352896.0,19500240896.0,2688762.0,1017232.0
12-04 09:52:08,11.481,0.582,87.687,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3172397056.0,1286623232.0,9670352896.0,19489701888.0,2660916.0,1012460.0
12-04 09:52:09,11.352,0.668,87.813,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3183443968.0,1286623232.0,9670352896.0,19478654976.0,2682537.0,1040499.0
12-04 09:52:10,11.269,0.501,87.980,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3193868288.0,1286623232.0,9670356992.0,19468226560.0,2693230.0,1025142.0
12-04 09:52:11,11.371,0.251,88.127,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,3200217088.0,1286623232.0,9670356992.0,19461877760.0,2660600.0,1017107.0
12-04 09:52:12,10.342,0.584,88.991,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,3214024704.0,1286623232.0,9670356992.0,19448070144.0,2661960.0,1027641.0
12-04 09:52:13,11.937,0.334,87.563,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3231580160.0,1286623232.0,9670356992.0,19430514688.0,2672831.0,1029348.0
12-04 09:52:14,11.065,0.582,88.270,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3235131392.0,1286623232.0,9670361088.0,19426959360.0,2676209.0,1021213.0
12-04 09:52:15,10.042,0.586,89.121,0.084,0.0,0.167,0.0,24576.0,0.0,2.0,3247828992.0,1286623232.0,9670361088.0,19414261760.0,2664122.0,1026301.0
12-04 09:52:16,12.228,0.503,87.186,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3265576960.0,1286623232.0,9670361088.0,19396513792.0,2680907.0,1030183.0
12-04 09:52:17,10.908,0.500,88.426,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3271159808.0,1286623232.0,9670361088.0,19390930944.0,2671141.0,1030078.0
12-04 09:52:18,10.434,0.334,89.065,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3277410304.0,1286623232.0,9670365184.0,19384676352.0,2649933.0,1031379.0
12-04 09:52:19,11.510,0.417,87.907,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3282456576.0,1286623232.0,9670365184.0,19379630080.0,2669963.0,1039027.0
12-04 09:52:20,12.126,0.415,87.209,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3291967488.0,1286623232.0,9670369280.0,19370115072.0,2693965.0,1029321.0
12-04 09:52:21,11.642,0.335,87.772,0.084,0.0,0.168,0.0,77824.0,0.0,7.0,3296960512.0,1286623232.0,9670369280.0,19365122048.0,2641177.0,1031983.0
12-04 09:52:22,11.120,0.418,88.294,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3302707200.0,1286623232.0,9670369280.0,19359375360.0,2680911.0,1045340.0
12-04 09:52:23,11.823,0.583,87.427,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3315748864.0,1286623232.0,9670373376.0,19346329600.0,2644994.0,1024705.0
12-04 09:52:24,10.076,0.336,89.337,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3324416000.0,1286623232.0,9670373376.0,19337662464.0,2701209.0,1035285.0
12-04 09:52:25,11.037,0.418,88.378,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3332222976.0,1286623232.0,9670373376.0,19329855488.0,2669527.0,1042947.0
12-04 09:52:26,11.628,0.581,87.708,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3344822272.0,1286623232.0,9670377472.0,19317252096.0,2683945.0,1038284.0
12-04 09:52:27,12.458,0.332,86.711,0.166,0.0,0.332,0.0,20480.0,0.0,3.0,3352154112.0,1286623232.0,9670377472.0,19309920256.0,2661206.0,1032159.0
12-04 09:52:28,10.693,0.418,88.722,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,3359772672.0,1286623232.0,9670377472.0,19302301696.0,2662235.0,1043915.0
12-04 09:52:29,10.953,0.502,88.211,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3367297024.0,1286623232.0,9670377472.0,19294777344.0,2677405.0,1039529.0
12-04 09:52:30,10.513,0.336,88.898,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3379724288.0,1286623232.0,9670377472.0,19282350080.0,2674283.0,1033016.0
12-04 09:52:31,12.020,0.584,87.145,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,3385278464.0,1286623232.0,9670377472.0,19276795904.0,2677199.0,1053528.0
12-04 09:52:32,10.759,0.250,88.574,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,3393941504.0,1286623232.0,9670381568.0,19268128768.0,2670722.0,1041843.0
12-04 09:52:33,11.120,0.418,88.211,0.0,0.0,0.251,0.0,45056.0,0.0,3.0,3404320768.0,1286623232.0,9670381568.0,19257749504.0,2678679.0,1036851.0
12-04 09:52:34,11.297,0.167,88.368,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3421274112.0,1286623232.0,9670381568.0,19240796160.0,2662053.0,1033586.0
12-04 09:52:35,13.361,0.498,85.975,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3428859904.0,1286623232.0,9670381568.0,19233210368.0,2671118.0,1045281.0
12-04 09:52:36,11.074,0.333,88.343,0.0,0.0,0.250,0.0,163840.0,0.0,10.0,3437748224.0,1286623232.0,9670381568.0,19224322048.0,2680867.0,1037689.0
12-04 09:52:37,11.545,0.498,87.542,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3444854784.0,1286623232.0,9670385664.0,19217211392.0,2651917.0,1039306.0
12-04 09:52:38,11.651,0.335,87.762,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3454758912.0,1286623232.0,9670385664.0,19207307264.0,2668259.0,1047809.0
12-04 09:52:39,11.055,0.335,88.442,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3463901184.0,1286623232.0,9670385664.0,19198164992.0,2688917.0,1035612.0
12-04 09:52:40,11.407,0.666,87.594,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3470512128.0,1286623232.0,9670385664.0,19191554048.0,2662479.0,1038006.0
12-04 09:52:41,11.638,0.499,87.781,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3476467712.0,1286623232.0,9670389760.0,19185594368.0,2667310.0,1048536.0
12-04 09:52:42,10.684,0.334,88.731,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3484086272.0,1286623232.0,9670389760.0,19177975808.0,2670909.0,1042222.0
12-04 09:52:43,11.577,0.336,87.919,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3495649280.0,1286623232.0,9670389760.0,19166412800.0,2678527.0,1040834.0
12-04 09:52:44,11.917,0.583,87.167,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,3508314112.0,1286623232.0,9670389760.0,19153747968.0,2668352.0,1055425.0
12-04 09:52:45,11.278,0.585,88.053,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3518218240.0,1286623232.0,9670389760.0,19143843840.0,2694342.0,1052478.0
12-04 09:52:46,11.937,0.417,87.563,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,3527802880.0,1286623232.0,9670393856.0,19134255104.0,2665093.0,1041106.0
12-04 09:52:47,11.241,0.250,88.426,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,3539038208.0,1286623232.0,9670393856.0,19123019776.0,2659997.0,1043411.0
12-04 09:52:48,1.087,0.084,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3543769088.0,1286623232.0,9670393856.0,19118288896.0,103910.0,333271.0
12-04 09:52:49,0.918,0.167,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3544145920.0,1286623232.0,9670397952.0,19117907968.0,61305.0,103812.0
12-04 09:52:50,0.916,0.250,98.668,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3544141824.0,1286623232.0,9670402048.0,19117907968.0,62007.0,104295.0
12-04 09:52:51,0.502,0.167,99.247,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3544141824.0,1286623232.0,9670402048.0,19117907968.0,58563.0,100957.0
12-04 09:52:52,0.582,0.416,99.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3544141824.0,1286623232.0,9670402048.0,19117907968.0,58993.0,102122.0
12-04 09:52:53,0.915,0.166,98.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3544268800.0,1286623232.0,9670402048.0,19117780992.0,62689.0,105307.0
12-04 09:52:54,10.575,0.500,88.759,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3501051904.0,1286623232.0,9670410240.0,19160989696.0,2365842.0,924181.0
12-04 09:52:55,13.300,0.665,85.869,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3252568064.0,1286623232.0,9670410240.0,19409473536.0,2974107.0,1130378.0
12-04 09:52:56,12.727,0.661,86.281,0.165,0.0,0.165,0.0,86016.0,0.0,7.0,3176321024.0,1286623232.0,9670410240.0,19485720576.0,2993608.0,1148880.0
12-04 09:52:57,12.531,0.498,86.639,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3165302784.0,1286623232.0,9670410240.0,19496738816.0,2986737.0,1149710.0
12-04 09:52:58,11.843,0.334,87.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3176509440.0,1286623232.0,9670410240.0,19485532160.0,2978208.0,1145099.0
12-04 09:52:59,12.666,0.745,86.258,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3095678976.0,1286623232.0,9670410240.0,19566362624.0,2982040.0,1148930.0
12-04 09:53:00,12.209,0.332,87.209,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3104849920.0,1286623232.0,9670414336.0,19557187584.0,2954036.0,1141106.0
12-04 09:53:01,12.063,0.915,86.522,0.166,0.0,0.333,0.0,81920.0,0.0,7.0,3107594240.0,1286623232.0,9670410240.0,19554447360.0,2995796.0,1165122.0
12-04 09:53:02,11.760,0.417,87.656,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3108352000.0,1286623232.0,9670414336.0,19553685504.0,2983492.0,1149067.0
12-04 09:53:03,12.729,0.499,86.522,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3111272448.0,1286623232.0,9670414336.0,19550765056.0,2987879.0,1149874.0
12-04 09:53:04,11.970,0.416,87.282,0.0,0.0,0.333,0.0,40960.0,0.0,10.0,3121266688.0,1286623232.0,9670418432.0,19540766720.0,2981781.0,1148161.0
12-04 09:53:05,12.625,0.415,86.794,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3123933184.0,1286623232.0,9670418432.0,19538100224.0,2978645.0,1152990.0
12-04 09:53:06,12.030,0.501,87.302,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3129520128.0,1286623232.0,9670418432.0,19532513280.0,2964709.0,1152877.0
12-04 09:53:07,12.748,0.497,86.258,0.248,0.0,0.248,0.0,28672.0,0.0,3.0,3132092416.0,1286623232.0,9670418432.0,19529940992.0,2981212.0,1156043.0
12-04 09:53:08,13.587,0.746,85.336,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3152236544.0,1286623232.0,9670418432.0,19509796864.0,2989177.0,1160358.0
12-04 09:53:09,12.056,0.661,86.870,0.0,0.0,0.413,0.0,32768.0,0.0,1.0,3156746240.0,1286623232.0,9670422528.0,19505283072.0,2970244.0,1164218.0
12-04 09:53:10,13.444,0.498,85.809,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3167014912.0,1286623232.0,9670422528.0,19495014400.0,2983606.0,1164341.0
12-04 09:53:11,11.706,0.418,87.458,0.0,0.0,0.418,0.0,90112.0,0.0,6.0,3173429248.0,1286623232.0,9670422528.0,19488600064.0,2969733.0,1159418.0
12-04 09:53:12,12.978,0.333,86.522,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3184107520.0,1286623232.0,9670426624.0,19477917696.0,2972620.0,1162220.0
12-04 09:53:13,13.267,0.498,85.987,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3199311872.0,1286623232.0,9670426624.0,19462713344.0,2975929.0,1164251.0
12-04 09:53:14,12.033,0.581,87.054,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3213819904.0,1286623232.0,9670426624.0,19448205312.0,2987955.0,1169181.0
12-04 09:53:15,12.552,0.743,86.375,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3223851008.0,1286623232.0,9670426624.0,19438174208.0,2986140.0,1171393.0
12-04 09:53:16,12.542,0.581,86.379,0.0,0.0,0.498,0.0,69632.0,0.0,5.0,3232100352.0,1286623232.0,9670430720.0,19429920768.0,2968010.0,1163748.0
12-04 09:53:17,12.262,0.829,86.578,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3249590272.0,1286623232.0,9670430720.0,19412430848.0,2982591.0,1171422.0
12-04 09:53:18,12.230,0.416,87.105,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3264479232.0,1286623232.0,9670430720.0,19397541888.0,2987421.0,1165992.0
12-04 09:53:19,12.510,0.500,86.489,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,3279425536.0,1286623232.0,9670434816.0,19382591488.0,2983730.0,1168474.0
12-04 09:53:20,12.104,0.751,86.978,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3290087424.0,1286623232.0,9670434816.0,19371929600.0,2972834.0,1171061.0
12-04 09:53:21,12.073,0.666,87.011,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3297898496.0,1286623232.0,9670438912.0,19364114432.0,2977017.0,1171839.0
12-04 09:53:22,13.742,0.497,85.679,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,3309072384.0,1286623232.0,9670438912.0,19352940544.0,2972557.0,1175303.0
12-04 09:53:23,12.211,0.743,86.881,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3316064256.0,1286623232.0,9670438912.0,19345948672.0,2970618.0,1176852.0
12-04 09:53:24,12.667,0.667,86.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3326070784.0,1286623232.0,9670438912.0,19335942144.0,2994100.0,1169111.0
12-04 09:53:25,11.957,0.334,87.207,0.167,0.0,0.334,0.0,24576.0,0.0,2.0,3332923392.0,1286623232.0,9670443008.0,19329085440.0,2974807.0,1174962.0
12-04 09:53:26,13.509,0.494,85.667,0.0,0.0,0.329,0.0,69632.0,0.0,5.0,3336740864.0,1286623232.0,9670443008.0,19325267968.0,2993015.0,1173257.0
12-04 09:53:27,12.893,0.413,86.446,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3346550784.0,1286623232.0,9670443008.0,19315458048.0,2974060.0,1169563.0
12-04 09:53:28,13.543,0.495,85.797,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3356614656.0,1286623232.0,9670443008.0,19305394176.0,2971817.0,1170557.0
12-04 09:53:29,12.812,0.499,86.356,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3365216256.0,1286623232.0,9670443008.0,19296792576.0,2975759.0,1176233.0
12-04 09:53:30,12.272,0.415,86.982,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3371053056.0,1286623232.0,9670447104.0,19290951680.0,2971930.0,1177840.0
12-04 09:53:31,12.935,0.663,86.153,0.083,0.0,0.166,0.0,81920.0,0.0,7.0,3382767616.0,1286623232.0,9670447104.0,19279237120.0,2998452.0,1201921.0
12-04 09:53:32,12.831,0.497,86.341,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3397558272.0,1286623232.0,9670447104.0,19264446464.0,2962233.0,1177034.0
12-04 09:53:33,13.439,0.501,86.060,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401146368.0,1286623232.0,9670447104.0,19260858368.0,2987198.0,1176770.0
12-04 09:53:34,11.593,0.500,87.573,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,3420094464.0,1286623232.0,9670451200.0,19241906176.0,2987508.0,1180432.0
12-04 09:53:35,13.051,0.665,86.118,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3441680384.0,1286623232.0,9670451200.0,19220320256.0,2968955.0,1177447.0
12-04 09:53:36,13.482,0.331,85.773,0.0,0.0,0.414,0.0,159744.0,0.0,9.0,3449679872.0,1286623232.0,9670451200.0,19212320768.0,2956617.0,1181655.0
12-04 09:53:37,13.022,0.584,86.060,0.083,0.0,0.250,0.0,20480.0,0.0,3.0,3464343552.0,1286623232.0,9670451200.0,19197657088.0,3020353.0,1189464.0
12-04 09:53:38,12.242,0.414,86.931,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3480915968.0,1286623232.0,9670451200.0,19181084672.0,2965970.0,1183196.0
12-04 09:53:39,12.406,0.666,86.595,0.0,0.0,0.333,0.0,69632.0,0.0,10.0,3486126080.0,1286623232.0,9670455296.0,19175870464.0,2996287.0,1184796.0
12-04 09:53:40,12.458,0.585,86.538,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3498831872.0,1286623232.0,9670455296.0,19163164672.0,2971484.0,1181776.0
12-04 09:53:41,13.967,0.826,84.711,0.0,0.0,0.496,0.0,81920.0,0.0,6.0,3505815552.0,1286623232.0,9670455296.0,19156180992.0,3008650.0,1191030.0
12-04 09:53:42,12.0,0.667,87.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3507847168.0,1286623232.0,9670455296.0,19154149376.0,2987932.0,1183549.0
12-04 09:53:43,13.295,0.578,85.632,0.248,0.0,0.248,0.0,28672.0,0.0,3.0,3512889344.0,1286623232.0,9670459392.0,19149103104.0,2978614.0,1183285.0
12-04 09:53:44,12.812,0.499,86.273,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3526381568.0,1286623232.0,9670459392.0,19135610880.0,2979161.0,1196018.0
12-04 09:53:45,14.769,0.413,84.488,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3534512128.0,1286623232.0,9670459392.0,19127480320.0,2994934.0,1179220.0
12-04 09:53:46,12.104,0.584,87.229,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3539681280.0,1286623232.0,9670459392.0,19122311168.0,2962959.0,1183901.0
12-04 09:53:47,12.490,0.579,86.683,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3543519232.0,1286623232.0,9670463488.0,19118469120.0,2994908.0,1190053.0
12-04 09:53:48,14.215,0.413,85.041,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3550117888.0,1286623232.0,9670467584.0,19111866368.0,2937360.0,1167298.0
12-04 09:53:49,13.583,0.417,85.667,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,3561070592.0,1286623232.0,9670467584.0,19100913664.0,2948342.0,1176133.0
12-04 09:53:50,14.404,0.414,84.934,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3573227520.0,1286623232.0,9670467584.0,19088756736.0,3058726.0,1202439.0
12-04 09:53:51,12.655,0.662,86.518,0.0,0.0,0.165,0.0,65536.0,0.0,5.0,3577925632.0,1286623232.0,9670467584.0,19084058624.0,2986760.0,1184603.0
12-04 09:53:52,12.978,0.666,85.940,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3589890048.0,1286623232.0,9670471680.0,19072090112.0,2968006.0,1177443.0
12-04 09:53:53,14.438,0.656,84.578,0.0,0.0,0.328,0.0,0.0,0.0,0.0,3600310272.0,1286623232.0,9670471680.0,19061669888.0,2963753.0,1183755.0
12-04 09:53:54,4.080,0.167,95.670,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3605483520.0,1286623232.0,9670471680.0,19056496640.0,738520.0,604175.0
12-04 09:53:55,0.916,0.167,98.585,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3605483520.0,1286623232.0,9670471680.0,19056496640.0,86930.0,143557.0
12-04 09:53:56,1.167,0.250,98.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3605991424.0,1286623232.0,9670471680.0,19055988736.0,78496.0,134578.0
12-04 09:53:57,1.165,0.250,98.586,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3605987328.0,1286623232.0,9670475776.0,19055988736.0,77949.0,135314.0
12-04 09:53:58,1.082,0.416,98.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3606368256.0,1286623232.0,9670475776.0,19055607808.0,76813.0,134059.0
12-04 09:53:59,0.753,0.167,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3606368256.0,1286623232.0,9670475776.0,19055607808.0,78381.0,135699.0
12-04 09:54:00,7.333,0.750,91.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3543371776.0,1286623232.0,9670479872.0,19118600192.0,1565910.0,675672.0
12-04 09:54:01,13.739,0.749,85.096,0.167,0.0,0.250,0.0,86016.0,0.0,7.0,3400200192.0,1286623232.0,9670483968.0,19261767680.0,3332979.0,1297864.0
12-04 09:54:02,13.065,0.670,86.013,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3338997760.0,1286623232.0,9670483968.0,19322970112.0,3292555.0,1282039.0
12-04 09:54:03,14.023,0.584,85.225,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3318587392.0,1286623232.0,9670483968.0,19343380480.0,3291317.0,1287434.0
12-04 09:54:04,13.572,0.583,85.595,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,3302350848.0,1286623232.0,9670483968.0,19359617024.0,3302735.0,1306412.0
12-04 09:54:05,13.836,0.497,85.170,0.0,0.0,0.497,0.0,0.0,0.0,0.0,3233665024.0,1286623232.0,9670483968.0,19428302848.0,3265417.0,1291762.0
12-04 09:54:06,13.193,0.672,85.882,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,3159412736.0,1286623232.0,9670488064.0,19502551040.0,3296636.0,1296728.0
12-04 09:54:07,13.489,0.500,85.679,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3152142336.0,1286623232.0,9670488064.0,19509821440.0,3333505.0,1300919.0
12-04 09:54:08,13.400,0.419,85.762,0.0,0.0,0.419,0.0,8192.0,0.0,1.0,3153444864.0,1286623232.0,9670488064.0,19508518912.0,3257896.0,1300902.0
12-04 09:54:09,13.112,0.581,86.058,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3154300928.0,1286623232.0,9670488064.0,19507662848.0,3310571.0,1301794.0
12-04 09:54:10,14.178,0.417,85.071,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3155001344.0,1286623232.0,9670492160.0,19506958336.0,3324896.0,1307136.0
12-04 09:54:11,13.810,0.749,85.191,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,3157164032.0,1286623232.0,9670488064.0,19504799744.0,3259242.0,1300788.0
12-04 09:54:12,13.907,0.662,84.768,0.248,0.0,0.414,0.0,28672.0,0.0,3.0,3166588928.0,1286623232.0,9670492160.0,19495370752.0,3305784.0,1305195.0
12-04 09:54:13,14.096,0.415,84.826,0.0,0.0,0.663,0.0,0.0,0.0,0.0,3173191680.0,1286623232.0,9670492160.0,19488768000.0,3259081.0,1300916.0
12-04 09:54:14,12.741,0.503,86.253,0.0,0.0,0.503,0.0,45056.0,0.0,4.0,3198361600.0,1286623232.0,9670496256.0,19463593984.0,3311997.0,1300031.0
12-04 09:54:15,13.545,0.334,85.953,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3211472896.0,1286623232.0,9670496256.0,19450482688.0,3283478.0,1303946.0
12-04 09:54:16,13.156,0.833,85.512,0.0,0.0,0.500,0.0,86016.0,0.0,6.0,3219566592.0,1286623232.0,9670496256.0,19442388992.0,3295637.0,1317909.0
12-04 09:54:17,14.594,0.415,84.826,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3227783168.0,1286623232.0,9670500352.0,19434168320.0,3310537.0,1312999.0
12-04 09:54:18,14.309,0.331,85.029,0.083,0.0,0.248,0.0,12288.0,0.0,2.0,3237212160.0,1286623232.0,9670500352.0,19424739328.0,3272410.0,1305565.0
12-04 09:54:19,13.810,0.416,85.108,0.0,0.0,0.666,0.0,0.0,0.0,0.0,3248414720.0,1286623232.0,9670504448.0,19413532672.0,3316215.0,1302604.0
12-04 09:54:20,13.701,0.501,85.380,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3257819136.0,1286623232.0,9670504448.0,19404128256.0,3322724.0,1317660.0
12-04 09:54:21,13.808,0.669,85.105,0.084,0.0,0.335,0.0,65536.0,0.0,5.0,3262603264.0,1286623232.0,9670504448.0,19399344128.0,3293063.0,1304010.0
12-04 09:54:22,14.333,0.494,84.761,0.0,0.0,0.412,0.0,0.0,0.0,0.0,3274125312.0,1286623232.0,9670504448.0,19387822080.0,3286456.0,1318642.0
12-04 09:54:23,13.953,0.664,85.133,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3283206144.0,1286623232.0,9670504448.0,19378741248.0,3306309.0,1310982.0
12-04 09:54:24,14.214,0.502,85.033,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3290406912.0,1286623232.0,9670508544.0,19371536384.0,3297206.0,1313689.0
12-04 09:54:25,13.538,0.831,85.382,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3299676160.0,1286623232.0,9670508544.0,19362267136.0,3255409.0,1308918.0
12-04 09:54:26,13.462,0.418,85.702,0.0,0.0,0.418,0.0,65536.0,0.0,5.0,3308371968.0,1286623232.0,9670508544.0,19353571328.0,3334999.0,1323074.0
12-04 09:54:27,14.022,0.588,85.139,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3320561664.0,1286623232.0,9670508544.0,19341381632.0,3300573.0,1317540.0
12-04 09:54:28,14.037,0.498,85.050,0.0,0.0,0.415,0.0,8192.0,0.0,1.0,3328446464.0,1286623232.0,9670512640.0,19333492736.0,3243525.0,1315486.0
12-04 09:54:29,14.321,0.500,84.846,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3348238336.0,1286623232.0,9670512640.0,19313700864.0,3322216.0,1313292.0
12-04 09:54:30,14.867,0.664,84.136,0.083,0.0,0.249,0.0,24576.0,0.0,2.0,3366301696.0,1286623232.0,9670512640.0,19295637504.0,3276105.0,1316767.0
12-04 09:54:31,13.549,0.914,85.204,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,3376078848.0,1286623232.0,9670512640.0,19285860352.0,3313864.0,1324889.0
12-04 09:54:32,14.925,0.580,84.080,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3384647680.0,1286623232.0,9670512640.0,19277291520.0,3304958.0,1324057.0
12-04 09:54:33,13.333,0.583,85.667,0.0,0.0,0.417,0.0,24576.0,0.0,6.0,3400802304.0,1286623232.0,9670516736.0,19261132800.0,3247290.0,1299481.0
12-04 09:54:34,14.059,0.502,85.105,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,3422355456.0,1286623232.0,9670516736.0,19239579648.0,3337370.0,1338450.0
12-04 09:54:35,14.524,0.584,84.474,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3443220480.0,1286623232.0,9670516736.0,19218714624.0,3273811.0,1317441.0
12-04 09:54:36,13.244,0.335,86.002,0.168,0.0,0.251,0.0,139264.0,0.0,9.0,3464544256.0,1286623232.0,9670516736.0,19197390848.0,3317953.0,1317134.0
12-04 09:54:37,15.628,0.665,83.292,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3481399296.0,1286623232.0,9670516736.0,19180535808.0,3302848.0,1318447.0
12-04 09:54:38,14.072,0.416,85.346,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3492331520.0,1286623232.0,9670520832.0,19169599488.0,3264694.0,1310969.0
12-04 09:54:39,15.244,0.746,83.596,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3496075264.0,1286623232.0,9670520832.0,19165855744.0,3336603.0,1325593.0
12-04 09:54:40,13.716,0.748,85.287,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3501178880.0,1286623232.0,9670520832.0,19160752128.0,3296979.0,1324174.0
12-04 09:54:41,15.121,0.585,84.043,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3502137344.0,1286623232.0,9670524928.0,19159789568.0,3245898.0,1314947.0
12-04 09:54:42,15.174,0.498,83.914,0.166,0.0,0.249,0.0,12288.0,0.0,2.0,3508707328.0,1286623232.0,9670524928.0,19153219584.0,3336388.0,1320158.0
12-04 09:54:43,14.298,0.502,84.866,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,3513024512.0,1286623232.0,9670524928.0,19148902400.0,3273925.0,1320977.0
12-04 09:54:44,14.689,0.498,84.564,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3524231168.0,1286623232.0,9670524928.0,19137695744.0,3330117.0,1328138.0
12-04 09:54:45,15.055,0.421,84.272,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3534643200.0,1286623232.0,9670524928.0,19127283712.0,3301712.0,1324484.0
12-04 09:54:46,14.202,0.501,84.962,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,3540791296.0,1286623232.0,9670533120.0,19121127424.0,3285812.0,1321723.0
12-04 09:54:47,14.620,0.418,84.545,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3546570752.0,1286623232.0,9670533120.0,19115347968.0,3283095.0,1329202.0
12-04 09:54:48,14.214,0.249,84.705,0.333,0.0,0.499,0.0,28672.0,0.0,3.0,3551141888.0,1286623232.0,9670533120.0,19110776832.0,3302966.0,1324198.0
12-04 09:54:49,15.763,0.500,83.319,0.0,0.0,0.417,0.0,57344.0,0.0,7.0,3561394176.0,1286623232.0,9670533120.0,19100524544.0,3357150.0,1323962.0
12-04 09:54:50,15.174,0.498,83.831,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3572568064.0,1286623232.0,9670533120.0,19089350656.0,3301127.0,1324839.0
12-04 09:54:51,15.025,0.501,84.307,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,3580239872.0,1286623232.0,9670537216.0,19081674752.0,3299551.0,1323392.0
12-04 09:54:52,13.439,0.584,85.559,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3585380352.0,1286623232.0,9670537216.0,19076534272.0,3266558.0,1318038.0
12-04 09:54:53,15.724,0.666,83.278,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3592204288.0,1286623232.0,9670537216.0,19069710336.0,3330883.0,1321159.0
12-04 09:54:54,14.630,0.499,84.456,0.0,0.0,0.416,0.0,12288.0,0.0,2.0,3598684160.0,1286623232.0,9670537216.0,19063230464.0,3217074.0,1285197.0
12-04 09:54:55,14.942,0.835,83.890,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3606142976.0,1286623232.0,9670541312.0,19055767552.0,3372581.0,1354051.0
12-04 09:54:56,13.233,0.503,85.846,0.0,0.0,0.419,0.0,69632.0,0.0,5.0,3619311616.0,1286623232.0,9670541312.0,19042598912.0,3322953.0,1327872.0
12-04 09:54:57,15.977,0.497,83.361,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3634868224.0,1286623232.0,9670541312.0,19027042304.0,3251965.0,1304787.0
12-04 09:54:58,15.008,0.415,83.997,0.0,0.0,0.580,0.0,0.0,0.0,0.0,3644547072.0,1286623232.0,9670541312.0,19017363456.0,3349654.0,1343869.0
12-04 09:54:59,15.219,0.744,83.788,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3655684096.0,1286623232.0,9670545408.0,19006222336.0,3294302.0,1322548.0
12-04 09:55:00,9.205,0.251,90.293,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3664637952.0,1286623232.0,9670545408.0,18997268480.0,1839676.0,1044070.0
12-04 09:55:01,1.003,0.084,98.913,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3664130048.0,1286623232.0,9670545408.0,18997776384.0,124373.0,195543.0
12-04 09:55:02,1.170,0.167,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3664859136.0,1286623232.0,9670545408.0,18997047296.0,94025.0,165544.0
12-04 09:55:03,0.834,0.417,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3664859136.0,1286623232.0,9670545408.0,18997047296.0,93793.0,165020.0
12-04 09:55:04,1.334,0.167,98.415,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,3664859136.0,1286623232.0,9670545408.0,18997047296.0,95956.0,166421.0
12-04 09:55:05,1.0,0.167,98.583,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3664855040.0,1286623232.0,9670549504.0,18997047296.0,95169.0,165640.0
12-04 09:55:06,1.843,0.251,97.906,0.0,0.0,0.0,0.0,98304.0,0.0,5.0,3664506880.0,1286623232.0,9670549504.0,18997395456.0,210225.0,220850.0
12-04 09:55:07,15.941,0.657,83.237,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3675611136.0,1286623232.0,9670557696.0,18986283008.0,3532633.0,1421635.0
12-04 09:55:08,15.685,0.830,83.237,0.0,0.0,0.249,0.0,12288.0,0.0,3.0,3545878528.0,1286623232.0,9670557696.0,19116015616.0,3383205.0,1433360.0
12-04 09:55:09,14.582,0.414,84.756,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3553193984.0,1286623232.0,9670557696.0,19108700160.0,3213530.0,1443046.0
12-04 09:55:10,15.054,0.579,83.954,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3386638336.0,1286623232.0,9670557696.0,19275255808.0,3141033.0,1398668.0
12-04 09:55:11,14.604,0.495,84.488,0.165,0.0,0.248,0.0,86016.0,0.0,7.0,3354492928.0,1286623232.0,9670557696.0,19307401216.0,3070668.0,1387878.0
12-04 09:55:12,14.226,0.333,85.108,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3294990336.0,1286623232.0,9670561792.0,19366899712.0,3330772.0,1307736.0
12-04 09:55:13,14.476,0.416,84.942,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3220262912.0,1286623232.0,9670561792.0,19441627136.0,3399961.0,1373798.0
12-04 09:55:14,15.366,0.740,83.484,0.0,0.0,0.411,0.0,0.0,0.0,0.0,3232309248.0,1286623232.0,9670561792.0,19429580800.0,3443862.0,1360854.0
12-04 09:55:15,14.946,0.330,84.310,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3228844032.0,1286623232.0,9670561792.0,19433046016.0,3335338.0,1347400.0
12-04 09:55:16,13.978,0.414,85.360,0.0,0.0,0.248,0.0,69632.0,0.0,5.0,3246014464.0,1286623232.0,9670569984.0,19415867392.0,3307242.0,1331396.0
12-04 09:55:17,15.807,0.416,83.361,0.166,0.0,0.250,0.0,12288.0,0.0,2.0,3276124160.0,1286623232.0,9670569984.0,19385757696.0,3463473.0,1361683.0
12-04 09:55:18,14.815,0.412,84.444,0.0,0.0,0.329,0.0,8192.0,0.0,1.0,3293597696.0,1286623232.0,9670569984.0,19368284160.0,3308072.0,1337671.0
12-04 09:55:19,14.227,0.662,84.698,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3332861952.0,1286623232.0,9670569984.0,19329019904.0,3378536.0,1323025.0
12-04 09:55:20,16.296,0.658,82.634,0.0,0.0,0.412,0.0,0.0,0.0,0.0,3365052416.0,1286623232.0,9670574080.0,19296825344.0,3271728.0,1350913.0
12-04 09:55:21,14.699,0.826,83.980,0.0,0.0,0.495,0.0,73728.0,0.0,5.0,3390414848.0,1286623232.0,9670574080.0,19271462912.0,3450166.0,1376318.0
12-04 09:55:22,13.693,0.581,85.477,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3433623552.0,1286623232.0,9670574080.0,19228254208.0,3370266.0,1356667.0
12-04 09:55:23,17.256,0.657,81.512,0.164,0.0,0.411,0.0,28672.0,0.0,3.0,3474845696.0,1286623232.0,9670574080.0,19187032064.0,3248001.0,1326561.0
12-04 09:55:24,15.480,0.331,83.858,0.0,0.0,0.331,0.0,61440.0,0.0,8.0,3497398272.0,1286623232.0,9670574080.0,19164479488.0,3449340.0,1364965.0
12-04 09:55:25,14.002,0.497,85.170,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3514650624.0,1286623232.0,9670578176.0,19147223040.0,3420129.0,1374238.0
12-04 09:55:26,16.501,0.498,82.504,0.0,0.0,0.498,0.0,86016.0,0.0,6.0,3547799552.0,1286623232.0,9670578176.0,19114074112.0,3521975.0,1358745.0
12-04 09:55:27,15.271,0.821,83.415,0.0,0.0,0.493,0.0,0.0,0.0,0.0,3578884096.0,1286623232.0,9670578176.0,19082989568.0,3320166.0,1331208.0
12-04 09:55:28,14.664,0.663,84.341,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3606839296.0,1286623232.0,9670578176.0,19055034368.0,3259803.0,1346671.0
12-04 09:55:29,15.378,0.576,83.799,0.082,0.0,0.164,0.0,12288.0,0.0,2.0,3640242176.0,1286623232.0,9670582272.0,19021627392.0,3396905.0,1379289.0
12-04 09:55:30,16.570,0.577,82.605,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3671400448.0,1286623232.0,9670582272.0,18990469120.0,3423019.0,1319721.0
12-04 09:55:31,14.547,0.499,84.539,0.0,0.0,0.416,0.0,69632.0,0.0,5.0,3699998720.0,1286623232.0,9670582272.0,18961870848.0,3401651.0,1427962.0
12-04 09:55:32,16.722,0.662,82.285,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3718803456.0,1286623232.0,9670582272.0,18943066112.0,3418677.0,1319994.0
12-04 09:55:33,15.152,0.655,83.784,0.0,0.0,0.410,0.0,8192.0,0.0,2.0,3746017280.0,1286623232.0,9670582272.0,18915852288.0,3353692.0,1381659.0
12-04 09:55:34,15.506,0.580,83.499,0.0,0.0,0.415,0.0,12288.0,0.0,3.0,3773390848.0,1286623232.0,9670586368.0,18888474624.0,3401563.0,1366172.0
12-04 09:55:35,16.183,0.664,82.905,0.166,0.0,0.083,0.0,24576.0,0.0,2.0,3818409984.0,1286623232.0,9670586368.0,18843455488.0,3488390.0,1378110.0
12-04 09:55:36,14.357,0.498,84.730,0.0,0.0,0.415,0.0,151552.0,0.0,9.0,3861749760.0,1286623232.0,9670586368.0,18800115712.0,3278417.0,1358938.0
12-04 09:55:37,17.623,0.333,81.796,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3884986368.0,1286623232.0,9670586368.0,18776879104.0,3381501.0,1339428.0
12-04 09:55:38,14.830,0.331,84.590,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3914874880.0,1286623232.0,9670586368.0,18746990592.0,3329088.0,1373112.0
12-04 09:55:39,16.612,0.496,82.562,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3938529280.0,1286623232.0,9670586368.0,18723336192.0,3535320.0,1388189.0
12-04 09:55:40,15.759,0.413,83.663,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3968897024.0,1286623232.0,9670590464.0,18692964352.0,3362508.0,1337017.0
12-04 09:55:41,15.641,0.499,83.361,0.083,0.0,0.416,0.0,81920.0,0.0,7.0,3995123712.0,1286623232.0,9670594560.0,18666733568.0,3505327.0,1436576.0
12-04 09:55:42,18.415,0.661,80.595,0.0,0.0,0.330,0.0,0.0,0.0,0.0,4031311872.0,1286623232.0,9670598656.0,18630541312.0,3468326.0,1310595.0
12-04 09:55:43,15.066,0.745,83.775,0.0,0.0,0.414,0.0,12288.0,0.0,3.0,4056682496.0,1286623232.0,9670598656.0,18605170688.0,3356237.0,1400955.0
12-04 09:55:44,15.877,0.499,83.292,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4075466752.0,1286623232.0,9670606848.0,18586378240.0,3250353.0,1392135.0
12-04 09:55:45,14.582,0.911,84.176,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4092325888.0,1286623232.0,9670615040.0,18569510912.0,3561722.0,1399450.0
12-04 09:55:46,16.876,0.334,82.456,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,4122533888.0,1286623232.0,9670619136.0,18539298816.0,3357120.0,1351499.0
12-04 09:55:47,15.517,0.575,83.662,0.0,0.0,0.246,0.0,0.0,0.0,0.0,4159655936.0,1286623232.0,9670623232.0,18502172672.0,3328240.0,1385438.0
12-04 09:55:48,16.003,0.663,83.085,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4199538688.0,1286623232.0,9670627328.0,18462285824.0,3477235.0,1348496.0
12-04 09:55:49,18.750,0.417,80.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4226691072.0,1286623232.0,9670635520.0,18435125248.0,3322368.0,1344174.0
12-04 09:55:50,15.781,0.415,83.472,0.0,0.0,0.332,0.0,0.0,0.0,0.0,4257972224.0,1286623232.0,9670639616.0,18403840000.0,3517048.0,1453423.0
12-04 09:55:51,15.524,0.413,83.567,0.165,0.0,0.330,0.0,81920.0,0.0,7.0,4282519552.0,1286623232.0,9670643712.0,18379288576.0,3478303.0,1405527.0
12-04 09:55:52,14.405,0.583,84.513,0.0,0.0,0.500,0.0,0.0,0.0,0.0,4321607680.0,1286623232.0,9670647808.0,18340196352.0,3304978.0,1504194.0
12-04 09:55:53,19.632,0.418,79.616,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,4376772608.0,1286623232.0,9670651904.0,18285027328.0,4209474.0,1668272.0
12-04 09:55:54,18.543,0.745,80.132,0.0,0.0,0.579,0.0,0.0,0.0,0.0,4445036544.0,1286623232.0,9670656000.0,18216759296.0,4135601.0,1887170.0
12-04 09:55:55,31.583,0.500,67.250,0.0,0.0,0.667,0.0,0.0,0.0,0.0,4469415936.0,1286623232.0,9670660096.0,18192375808.0,7098847.0,1812769.0
12-04 09:55:56,18.408,0.498,80.265,0.249,0.0,0.580,0.0,98304.0,0.0,8.0,4489453568.0,1286623232.0,9670664192.0,18172334080.0,4670230.0,1790468.0
12-04 09:55:57,19.138,0.746,79.702,0.0,0.0,0.414,0.0,0.0,0.0,0.0,4515491840.0,1286623232.0,9670668288.0,18146291712.0,4583261.0,1896283.0
12-04 09:55:58,20.649,0.666,78.185,0.0,0.0,0.500,0.0,0.0,0.0,0.0,4522565632.0,1286623232.0,9670672384.0,18139213824.0,4575990.0,1919693.0
12-04 09:55:59,18.393,0.911,80.282,0.0,0.0,0.414,0.0,61440.0,0.0,7.0,4542500864.0,1286623232.0,9670680576.0,18119270400.0,4381169.0,1878271.0
12-04 09:56:00,23.388,0.579,75.702,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4554166272.0,1286623232.0,9670684672.0,18107600896.0,4045943.0,1751033.0
12-04 09:56:01,20.067,0.416,79.017,0.083,0.0,0.416,0.0,102400.0,0.0,9.0,4551561216.0,1286623232.0,9670688768.0,18110201856.0,4576216.0,1980289.0
12-04 09:56:02,19.301,0.666,79.950,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4585332736.0,1286623232.0,9670729728.0,18076389376.0,4207890.0,1849202.0
12-04 09:56:03,7.280,1.757,90.544,0.0,0.0,0.418,0.0,90112.0,0.0,1.0,2456018944.0,1286623232.0,9670647808.0,20205785088.0,1586656.0,1060528.0
12-04 09:56:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2456018944.0,1286623232.0,9670647808.0,20205785088.0,7211.0,5099.0
12-04 09:56:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456145920.0,1286623232.0,9670647808.0,20205658112.0,9743.0,9352.0
12-04 09:56:06,0.918,0.083,98.915,0.083,0.0,0.0,0.0,94208.0,0.0,6.0,2456145920.0,1286623232.0,9670647808.0,20205658112.0,7038.0,5890.0
12-04 09:56:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,2456141824.0,1286623232.0,9670651904.0,20205658112.0,9623.0,9346.0
12-04 09:56:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456141824.0,1286623232.0,9670651904.0,20205658112.0,7357.0,5076.0
12-04 09:56:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456141824.0,1286623232.0,9670651904.0,20205658112.0,7783.0,5844.0
12-04 09:56:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456141824.0,1286623232.0,9670651904.0,20205658112.0,8159.0,6544.0
12-04 09:56:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2456137728.0,1286623232.0,9670656000.0,20205658112.0,10473.0,9371.0
12-04 09:56:12,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2456137728.0,1286623232.0,9670656000.0,20205658112.0,7861.0,6270.0
12-04 09:56:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456137728.0,1286623232.0,9670656000.0,20205658112.0,7544.0,5596.0
12-04 09:56:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456137728.0,1286623232.0,9670656000.0,20205658112.0,6419.0,5833.0
12-04 09:56:15,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456129536.0,1286623232.0,9670664192.0,20205658112.0,6983.0,6702.0
12-04 09:56:16,0.250,0.083,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2456129536.0,1286623232.0,9670664192.0,20205658112.0,8388.0,6544.0
12-04 09:56:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456129536.0,1286623232.0,9670664192.0,20205658112.0,6388.0,3890.0
12-04 09:56:18,0.166,0.249,99.418,0.166,0.0,0.0,0.0,32768.0,0.0,7.0,2456129536.0,1286623232.0,9670664192.0,20205658112.0,9072.0,8603.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456125440.0,1286623232.0,9670668288.0,20205658112.0,7058.0,6312.0
12-04 09:56:20,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2459897856.0,1286623232.0,9670668288.0,20201885696.0,9132.0,7895.0
12-04 09:56:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2456109056.0,1286623232.0,9670668288.0,20205674496.0,7448.0,6311.0
12-04 09:56:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456109056.0,1286623232.0,9670668288.0,20205674496.0,6168.0,5371.0
12-04 09:56:23,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2456109056.0,1286623232.0,9670668288.0,20205674496.0,8312.0,6621.0
12-04 09:56:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2456104960.0,1286623232.0,9670672384.0,20205674496.0,8368.0,6702.0
12-04 09:56:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456104960.0,1286623232.0,9670672384.0,20205674496.0,6959.0,6816.0
12-04 09:56:26,0.250,0.083,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2456104960.0,1286623232.0,9670672384.0,20205674496.0,4888.0,3080.0
12-04 09:56:27,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2456104960.0,1286623232.0,9670672384.0,20205674496.0,7932.0,7214.0
12-04 09:56:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2456104960.0,1286623232.0,9670672384.0,20205674496.0,8240.0,7598.0
12-04 09:56:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2456100864.0,1286623232.0,9670676480.0,20205674496.0,6599.0,5956.0
12-04 09:56:30,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2456100864.0,1286623232.0,9670676480.0,20205674496.0,7084.0,5793.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2456100864.0,1286623232.0,9670676480.0,20205674496.0,25284.0,24590.0
12-04 09:56:32,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456100864.0,1286623232.0,9670676480.0,20205674496.0,5610.0,4323.0
12-04 09:56:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456100864.0,1286623232.0,9670676480.0,20205674496.0,6911.0,5263.0
12-04 09:56:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2456096768.0,1286623232.0,9670680576.0,20205674496.0,7690.0,8072.0
12-04 09:56:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456096768.0,1286623232.0,9670680576.0,20205674496.0,6666.0,6565.0
12-04 09:56:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,155648.0,0.0,11.0,2456055808.0,1286623232.0,9670680576.0,20205715456.0,6646.0,4829.0
12-04 09:56:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2456055808.0,1286623232.0,9670680576.0,20205715456.0,7443.0,6159.0
12-04 09:56:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456055808.0,1286623232.0,9670680576.0,20205715456.0,7758.0,6463.0
12-04 09:56:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456051712.0,1286623232.0,9670684672.0,20205715456.0,9075.0,7815.0
12-04 09:56:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456780800.0,1286623232.0,9670684672.0,20204986368.0,7084.0,5826.0
12-04 09:56:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2456342528.0,1286623232.0,9670684672.0,20205424640.0,7279.0,6176.0
12-04 09:56:42,0.166,0.083,99.501,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2456342528.0,1286623232.0,9670684672.0,20205424640.0,6656.0,4679.0
12-04 09:56:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456338432.0,1286623232.0,9670688768.0,20205424640.0,9241.0,9615.0
12-04 09:56:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456338432.0,1286623232.0,9670688768.0,20205424640.0,8496.0,6763.0
12-04 09:56:45,0.166,0.249,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456338432.0,1286623232.0,9670688768.0,20205424640.0,7616.0,5434.0
12-04 09:56:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2456338432.0,1286623232.0,9670688768.0,20205424640.0,7477.0,5195.0
12-04 09:56:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456334336.0,1286623232.0,9670692864.0,20205424640.0,6425.0,5913.0
12-04 09:56:48,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2456330240.0,1286623232.0,9670696960.0,20205424640.0,7070.0,5363.0
12-04 09:56:49,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456330240.0,1286623232.0,9670696960.0,20205424640.0,8138.0,7378.0
12-04 09:56:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456330240.0,1286623232.0,9670696960.0,20205424640.0,10813.0,9572.0
12-04 09:56:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2456330240.0,1286623232.0,9670696960.0,20205424640.0,7646.0,8140.0
12-04 09:56:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456326144.0,1286623232.0,9670701056.0,20205424640.0,7839.0,7110.0
12-04 09:56:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456326144.0,1286623232.0,9670701056.0,20205424640.0,6449.0,4223.0
12-04 09:56:54,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2456326144.0,1286623232.0,9670701056.0,20205424640.0,6583.0,4722.0
12-04 09:56:55,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2456326144.0,1286623232.0,9670701056.0,20205424640.0,7688.0,5431.0
12-04 09:56:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2456326144.0,1286623232.0,9670701056.0,20205424640.0,7387.0,5996.0
12-04 09:56:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456322048.0,1286623232.0,9670705152.0,20205424640.0,6294.0,5753.0
12-04 09:56:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2456322048.0,1286623232.0,9670705152.0,20205424640.0,9282.0,8029.0
12-04 09:56:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456322048.0,1286623232.0,9670705152.0,20205424640.0,9564.0,11568.0
12-04 09:57:00,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2459697152.0,1286623232.0,9670705152.0,20202049536.0,5803.0,3577.0
12-04 09:57:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2456330240.0,1286623232.0,9670705152.0,20205416448.0,22893.0,20825.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456326144.0,1286623232.0,9670709248.0,20205416448.0,5794.0,4757.0
12-04 09:57:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2455449600.0,1286623232.0,9670709248.0,20206292992.0,7923.0,7277.0
12-04 09:57:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2455449600.0,1286623232.0,9670709248.0,20206292992.0,6683.0,3976.0
12-04 09:57:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455449600.0,1286623232.0,9670709248.0,20206292992.0,10016.0,9934.0
12-04 09:57:06,0.0,0.083,99.667,0.250,0.0,0.0,0.0,118784.0,0.0,9.0,2455437312.0,1286623232.0,9670713344.0,20206301184.0,7263.0,5210.0
12-04 09:57:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455445504.0,1286623232.0,9670713344.0,20206292992.0,10429.0,10524.0
12-04 09:57:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455453696.0,1286623232.0,9670713344.0,20206284800.0,7938.0,6296.0
12-04 09:57:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2455453696.0,1286623232.0,9670713344.0,20206284800.0,6596.0,4083.0
12-04 09:57:10,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455449600.0,1286623232.0,9670717440.0,20206284800.0,7474.0,5351.0
12-04 09:57:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2455457792.0,1286623232.0,9670717440.0,20206276608.0,9670.0,8037.0
12-04 09:57:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2455457792.0,1286623232.0,9670717440.0,20206276608.0,7682.0,5533.0
12-04 09:57:13,0.166,0.249,99.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2455457792.0,1286623232.0,9670717440.0,20206276608.0,5717.0,3817.0
12-04 09:57:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455453696.0,1286623232.0,9670721536.0,20206276608.0,12074.0,13289.0
12-04 09:57:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455453696.0,1286623232.0,9670721536.0,20206276608.0,7475.0,6226.0
12-04 09:57:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2455453696.0,1286623232.0,9670721536.0,20206276608.0,5773.0,4481.0
12-04 09:57:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455453696.0,1286623232.0,9670721536.0,20206276608.0,7818.0,6726.0
12-04 09:57:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2455449600.0,1286623232.0,9670725632.0,20206276608.0,5932.0,3619.0
12-04 09:57:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455445504.0,1286623232.0,9670729728.0,20206276608.0,6334.0,5686.0
12-04 09:57:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455740416.0,1286623232.0,9670729728.0,20205981696.0,9458.0,7050.0
12-04 09:57:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2455334912.0,1286623232.0,9670729728.0,20206387200.0,9320.0,8055.0
12-04 09:57:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455334912.0,1286623232.0,9670729728.0,20206387200.0,8190.0,9156.0
12-04 09:57:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,8960.0,8826.0
12-04 09:57:24,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,6692.0,4879.0
12-04 09:57:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,6762.0,4950.0
12-04 09:57:26,0.167,0.0,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,5858.0,4733.0
12-04 09:57:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,8500.0,6696.0
12-04 09:57:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,6727.0,3905.0
12-04 09:57:29,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2455326720.0,1286623232.0,9670737920.0,20206387200.0,9952.0,10286.0
12-04 09:57:30,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2455326720.0,1286623232.0,9670737920.0,20206387200.0,7474.0,7740.0
12-04 09:57:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2455326720.0,1286623232.0,9670737920.0,20206387200.0,24851.0,23867.0
12-04 09:57:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455326720.0,1286623232.0,9670737920.0,20206387200.0,7301.0,6074.0
12-04 09:57:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2455322624.0,1286623232.0,9670742016.0,20206387200.0,8429.0,6699.0
12-04 09:57:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2455322624.0,1286623232.0,9670742016.0,20206387200.0,5821.0,3661.0
12-04 09:57:35,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2455322624.0,1286623232.0,9670742016.0,20206387200.0,7545.0,6185.0
12-04 09:57:36,0.167,0.0,99.666,0.167,0.0,0.0,0.0,172032.0,0.0,11.0,2455314432.0,1286623232.0,9670742016.0,20206395392.0,8046.0,7328.0
12-04 09:57:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455314432.0,1286623232.0,9670742016.0,20206395392.0,6919.0,4178.0
12-04 09:57:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2455310336.0,1286623232.0,9670746112.0,20206395392.0,26777.0,26972.0
12-04 09:57:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2455310336.0,1286623232.0,9670746112.0,20206395392.0,8585.0,8419.0
12-04 09:57:40,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2458812416.0,1286623232.0,9670746112.0,20202893312.0,6982.0,6703.0
12-04 09:57:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2454790144.0,1286623232.0,9670750208.0,20206911488.0,7525.0,4837.0
12-04 09:57:42,0.083,0.167,99.416,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2454790144.0,1286623232.0,9670750208.0,20206911488.0,8610.0,8228.0
12-04 09:57:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454790144.0,1286623232.0,9670750208.0,20206911488.0,5978.0,3755.0
12-04 09:57:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2454781952.0,1286623232.0,9670750208.0,20206919680.0,6655.0,4813.0
12-04 09:57:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454781952.0,1286623232.0,9670750208.0,20206919680.0,7591.0,6592.0
12-04 09:57:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2454773760.0,1286623232.0,9670750208.0,20206927872.0,6824.0,4871.0
12-04 09:57:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454761472.0,1286623232.0,9670754304.0,20206936064.0,7485.0,7822.0
12-04 09:57:48,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2454609920.0,1286623232.0,9670754304.0,20207087616.0,9581.0,8489.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454564864.0,1286623232.0,9670758400.0,20207128576.0,6745.0,4941.0
12-04 09:57:50,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454413312.0,1286623232.0,9670758400.0,20207280128.0,8520.0,6558.0
12-04 09:57:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2454233088.0,1286623232.0,9670762496.0,20207456256.0,8415.0,7854.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454175744.0,1286623232.0,9670762496.0,20207513600.0,8504.0,6831.0
12-04 09:57:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454175744.0,1286623232.0,9670762496.0,20207513600.0,9732.0,7547.0
12-04 09:57:54,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2454175744.0,1286623232.0,9670762496.0,20207513600.0,7111.0,6760.0
12-04 09:57:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454171648.0,1286623232.0,9670766592.0,20207513600.0,7963.0,7263.0
12-04 09:57:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2454171648.0,1286623232.0,9670766592.0,20207513600.0,8493.0,7720.0
12-04 09:57:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454171648.0,1286623232.0,9670766592.0,20207513600.0,8983.0,8591.0
12-04 09:57:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454171648.0,1286623232.0,9670766592.0,20207513600.0,7534.0,5195.0
12-04 09:57:59,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454171648.0,1286623232.0,9670766592.0,20207513600.0,6462.0,4779.0
12-04 09:58:00,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2458361856.0,1286623232.0,9670770688.0,20203319296.0,10133.0,7706.0
12-04 09:58:01,4.351,0.921,94.728,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2465628160.0,1286623232.0,9670680576.0,20196143104.0,48198.0,45278.0
12-04 09:58:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465624064.0,1286623232.0,9670676480.0,20196151296.0,6719.0,4928.0
12-04 09:58:03,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2464722944.0,1286623232.0,9670676480.0,20197052416.0,8623.0,8498.0
12-04 09:58:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2464845824.0,1286623232.0,9670680576.0,20196925440.0,8213.0,5564.0
12-04 09:58:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2464845824.0,1286623232.0,9670680576.0,20196925440.0,8860.0,9017.0
12-04 09:58:06,0.500,0.083,99.251,0.167,0.0,0.0,0.0,106496.0,0.0,7.0,2464845824.0,1286623232.0,9670680576.0,20196925440.0,8848.0,6649.0
12-04 09:58:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2464841728.0,1286623232.0,9670684672.0,20196925440.0,7408.0,5347.0
12-04 09:58:08,0.166,0.249,99.502,0.0,0.0,0.083,0.0,28672.0,0.0,7.0,2464841728.0,1286623232.0,9670684672.0,20196925440.0,7278.0,6140.0
12-04 09:58:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2464833536.0,1286623232.0,9670684672.0,20196933632.0,8105.0,6540.0
12-04 09:58:10,3.425,0.585,95.906,0.084,0.0,0.0,0.0,0.0,0.0,0.0,2517815296.0,1286623232.0,9670688768.0,20143947776.0,52739.0,43486.0
12-04 09:58:11,7.333,1.250,91.417,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2582953984.0,1286623232.0,9670688768.0,20078809088.0,211910.0,184628.0
12-04 09:58:12,2.361,0.759,96.712,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2607575040.0,1286623232.0,9670692864.0,20054183936.0,199882.0,172775.0
12-04 09:58:13,21.943,0.754,77.303,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2842099712.0,1286623232.0,9670692864.0,19819659264.0,78216.0,67279.0
12-04 09:58:14,33.584,0.167,66.249,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2880483328.0,1286623232.0,9670692864.0,19781275648.0,7712.0,5602.0
12-04 09:58:15,3.328,0.250,96.423,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885455872.0,1286623232.0,9670692864.0,19776303104.0,176091.0,117036.0
12-04 09:58:16,0.918,0.167,98.748,0.083,0.0,0.083,0.0,86016.0,0.0,6.0,2885701632.0,1286623232.0,9670701056.0,19776049152.0,221368.0,110734.0
12-04 09:58:17,1.918,0.083,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2890907648.0,1286623232.0,9670701056.0,19770843136.0,224007.0,107002.0
12-04 09:58:18,1.668,0.083,97.832,0.417,0.0,0.0,0.0,32768.0,0.0,3.0,2902970368.0,1286623232.0,9670701056.0,19758780416.0,207821.0,124395.0
12-04 09:58:19,1.253,0.084,98.663,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2911977472.0,1286623232.0,9670701056.0,19749773312.0,189831.0,103798.0
12-04 09:58:20,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2933596160.0,1286623232.0,9670709248.0,19728146432.0,234030.0,115704.0
12-04 09:58:21,0.919,0.167,98.914,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2935967744.0,1286623232.0,9670709248.0,19725774848.0,246253.0,141325.0
12-04 09:58:22,1.249,0.333,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2937860096.0,1286623232.0,9670713344.0,19723878400.0,194991.0,101343.0
12-04 09:58:23,2.504,0.167,97.162,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2817351680.0,1286623232.0,9670713344.0,19844386816.0,224617.0,118000.0
12-04 09:58:24,2.246,0.166,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2818351104.0,1286623232.0,9670713344.0,19843387392.0,206321.0,110982.0
12-04 09:58:25,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816188416.0,1286623232.0,9670717440.0,19845545984.0,189107.0,99202.0
12-04 09:58:26,1.510,0.084,98.406,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2824441856.0,1286623232.0,9670717440.0,19837292544.0,222922.0,125808.0
12-04 09:58:27,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2825441280.0,1286623232.0,9670717440.0,19836293120.0,225006.0,113318.0
12-04 09:58:28,1.169,0.167,98.581,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2826301440.0,1286623232.0,9670721536.0,19835428864.0,208732.0,105026.0
12-04 09:58:29,1.333,0.333,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827313152.0,1286623232.0,9670725632.0,19834413056.0,217144.0,120938.0
12-04 09:58:30,1.167,0.250,98.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2831994880.0,1286623232.0,9670725632.0,19829731328.0,215682.0,107925.0
12-04 09:58:31,1.171,0.084,98.746,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2837327872.0,1286623232.0,9670725632.0,19824398336.0,205244.0,118225.0
12-04 09:58:32,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849636352.0,1286623232.0,9670725632.0,19812089856.0,234922.0,126913.0
12-04 09:58:33,1.336,0.083,98.497,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2850516992.0,1286623232.0,9670725632.0,19811209216.0,226202.0,109427.0
12-04 09:58:34,1.418,0.167,98.415,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,2852143104.0,1286623232.0,9670733824.0,19809574912.0,206366.0,106496.0
12-04 09:58:35,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2852769792.0,1286623232.0,9670733824.0,19808948224.0,230576.0,133602.0
12-04 09:58:36,1.087,0.084,98.829,0.0,0.0,0.0,0.0,122880.0,0.0,7.0,2853269504.0,1286623232.0,9670733824.0,19808448512.0,198148.0,100183.0
12-04 09:58:37,1.084,0.167,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855038976.0,1286623232.0,9670733824.0,19806679040.0,200424.0,100231.0
12-04 09:58:38,2.082,0.250,97.419,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,2858205184.0,1286623232.0,9670733824.0,19803512832.0,198240.0,119445.0
12-04 09:58:39,1.251,0.083,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2858328064.0,1286623232.0,9670737920.0,19803385856.0,220059.0,110134.0
12-04 09:58:40,1.086,0.084,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862673920.0,1286623232.0,9670742016.0,19799035904.0,190233.0,101247.0
12-04 09:58:41,1.002,0.334,98.664,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2873933824.0,1286623232.0,9670742016.0,19787776000.0,221717.0,127311.0
12-04 09:58:42,1.255,0.0,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2875203584.0,1286623232.0,9670742016.0,19786506240.0,230530.0,108911.0
12-04 09:58:43,0.918,0.250,98.581,0.250,0.0,0.0,0.0,36864.0,0.0,7.0,2880262144.0,1286623232.0,9670746112.0,19781443584.0,201458.0,104497.0
12-04 09:58:44,1.003,0.0,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2888388608.0,1286623232.0,9670746112.0,19773317120.0,93715.0,118377.0
12-04 09:58:45,1.500,0.250,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2892070912.0,1286623232.0,9670746112.0,19769634816.0,313124.0,126584.0
12-04 09:58:46,1.003,0.084,98.913,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2892193792.0,1286623232.0,9670750208.0,19769507840.0,249163.0,111915.0
12-04 09:58:47,0.835,0.083,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2892955648.0,1286623232.0,9670750208.0,19768745984.0,216894.0,123228.0
12-04 09:58:48,1.251,0.083,98.415,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,2893840384.0,1286623232.0,9670754304.0,19767857152.0,186435.0,102312.0
12-04 09:58:49,1.170,0.084,98.747,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2894221312.0,1286623232.0,9670754304.0,19767476224.0,208968.0,103813.0
12-04 09:58:50,0.999,0.083,98.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2894475264.0,1286623232.0,9670754304.0,19767222272.0,221026.0,127888.0
12-04 09:58:51,0.836,0.084,99.080,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2895740928.0,1286623232.0,9670758400.0,19765952512.0,183684.0,100588.0
12-04 09:58:52,0.749,0.083,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2895876096.0,1286623232.0,9670766592.0,19765809152.0,65253.0,82352.0
12-04 09:58:53,0.837,0.084,98.996,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2895859712.0,1286623232.0,9670766592.0,19765825536.0,267170.0,135767.0
12-04 09:58:54,1.082,0.167,98.751,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,2896494592.0,1286623232.0,9670766592.0,19765190656.0,187705.0,105728.0
12-04 09:58:55,1.082,0.083,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2896875520.0,1286623232.0,9670766592.0,19764809728.0,201108.0,122844.0
12-04 09:58:56,1.333,0.250,98.417,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2897248256.0,1286623232.0,9670766592.0,19764436992.0,290489.0,127421.0
12-04 09:58:57,1.836,0.083,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2900418560.0,1286623232.0,9670770688.0,19761262592.0,235752.0,113331.0
12-04 09:58:58,1.003,0.167,98.747,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2900533248.0,1286623232.0,9670774784.0,19761143808.0,234497.0,125871.0
12-04 09:58:59,1.168,0.167,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2900652032.0,1286623232.0,9670774784.0,19761025024.0,227321.0,111452.0
12-04 09:59:00,0.921,0.084,98.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2908590080.0,1286623232.0,9670774784.0,19753086976.0,202244.0,102045.0
12-04 09:59:01,1.168,0.334,98.415,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2916642816.0,1286623232.0,9670774784.0,19745034240.0,232580.0,141127.0
12-04 09:59:02,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925654016.0,1286623232.0,9670778880.0,19736018944.0,219585.0,107898.0
12-04 09:59:03,0.918,0.167,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2933772288.0,1286623232.0,9670778880.0,19727900672.0,191573.0,101786.0
12-04 09:59:04,1.168,0.167,98.499,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,2933891072.0,1286623232.0,9670778880.0,19727781888.0,207163.0,121085.0
12-04 09:59:05,1.085,0.0,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2933878784.0,1286623232.0,9670782976.0,19727790080.0,229435.0,111165.0
12-04 09:59:06,1.003,0.251,98.663,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2938818560.0,1286623232.0,9670787072.0,19722846208.0,180520.0,100625.0
12-04 09:59:07,1.250,0.083,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2948976640.0,1286623232.0,9670787072.0,19712688128.0,219068.0,123362.0
12-04 09:59:08,1.002,0.167,98.831,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2957991936.0,1286623232.0,9670787072.0,19703672832.0,205991.0,106896.0
12-04 09:59:09,1.084,0.250,98.499,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2966880256.0,1286623232.0,9670787072.0,19694784512.0,206673.0,103888.0
12-04 09:59:10,0.673,0.0,99.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2967371776.0,1286623232.0,9670795264.0,19694284800.0,213677.0,126218.0
12-04 09:59:11,1.084,0.167,98.666,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2967490560.0,1286623232.0,9670795264.0,19694166016.0,226664.0,123401.0
12-04 09:59:12,1.0,0.083,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2967871488.0,1286623232.0,9670795264.0,19693785088.0,188707.0,99291.0
12-04 09:59:13,0.920,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2967871488.0,1286623232.0,9670795264.0,19693785088.0,220486.0,125061.0
12-04 09:59:14,0.918,0.167,98.831,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2967867392.0,1286623232.0,9670799360.0,19693785088.0,203934.0,106236.0
12-04 09:59:15,0.667,0.334,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2967867392.0,1286623232.0,9670799360.0,19693785088.0,202955.0,103203.0
12-04 09:59:16,0.921,0.0,98.995,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2968244224.0,1286623232.0,9670803456.0,19693404160.0,207910.0,122670.0
12-04 09:59:17,1.168,0.083,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2968371200.0,1286623232.0,9670803456.0,19693277184.0,208651.0,106473.0
12-04 09:59:18,0.918,0.250,98.831,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2968367104.0,1286623232.0,9670807552.0,19693277184.0,194592.0,103480.0
12-04 09:59:19,0.918,0.250,98.664,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2968621056.0,1286623232.0,9670807552.0,19693023232.0,217443.0,121931.0
12-04 09:59:20,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2972250112.0,1286623232.0,9670807552.0,19689394176.0,202269.0,107719.0
12-04 09:59:21,0.667,0.083,99.166,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2968363008.0,1286623232.0,9670811648.0,19693277184.0,83795.0,79254.0
12-04 09:59:22,1.253,0.0,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2968981504.0,1286623232.0,9670811648.0,19692658688.0,270018.0,94523.0
12-04 09:59:23,0.501,0.167,99.332,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2971279360.0,1286623232.0,9670815744.0,19690356736.0,31751.0,43619.0
12-04 09:59:24,0.250,0.167,99.332,0.250,0.0,0.0,0.0,69632.0,0.0,3.0,2971279360.0,1286623232.0,9670815744.0,19690356736.0,24642.0,38734.0
12-04 09:59:25,0.417,0.083,99.499,0.0,0.0,0.0,0.0,0.0,0.0,1.0,2971398144.0,1286623232.0,9670815744.0,19690237952.0,25075.0,38491.0
12-04 09:59:26,0.582,0.166,99.251,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2971525120.0,1286623232.0,9670815744.0,19690110976.0,24471.0,39117.0
12-04 09:59:27,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2971525120.0,1286623232.0,9670815744.0,19690110976.0,24773.0,36844.0
12-04 09:59:28,2.435,0.084,97.481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2972372992.0,1286623232.0,9670823936.0,19689254912.0,425569.0,181934.0
12-04 09:59:29,6.555,0.420,93.025,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2981523456.0,1286623232.0,9670823936.0,19680104448.0,1546664.0,665267.0
12-04 09:59:30,6.218,0.336,93.277,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2991427584.0,1286623232.0,9670823936.0,19670200320.0,1476129.0,542733.0
12-04 09:59:31,4.530,0.336,95.050,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2991910912.0,1286623232.0,9670823936.0,19669716992.0,1217702.0,500145.0
12-04 09:59:32,5.537,0.419,93.960,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2996334592.0,1286623232.0,9670828032.0,19665289216.0,1585050.0,562541.0
12-04 09:59:33,5.201,0.252,94.463,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2997460992.0,1286623232.0,9670828032.0,19664162816.0,1618113.0,564138.0
12-04 09:59:34,6.114,0.335,93.467,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3003670528.0,1286623232.0,9670832128.0,19657949184.0,1524970.0,559088.0
12-04 09:59:35,4.132,0.253,95.447,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3006320640.0,1286623232.0,9670832128.0,19655299072.0,1509514.0,541388.0
12-04 09:59:36,5.621,0.336,93.960,0.0,0.0,0.084,0.0,126976.0,0.0,7.0,3007533056.0,1286623232.0,9670832128.0,19654086656.0,1551675.0,543584.0
12-04 09:59:37,5.621,0.252,94.044,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3009441792.0,1286623232.0,9670836224.0,19652173824.0,1466291.0,529543.0
12-04 09:59:38,5.029,0.335,94.635,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3010797568.0,1286623232.0,9670836224.0,19650818048.0,1397572.0,532871.0
12-04 09:59:39,6.355,0.167,93.395,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3012812800.0,1286623232.0,9670836224.0,19648802816.0,1514981.0,562200.0
12-04 09:59:40,4.917,0.167,94.583,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3014881280.0,1286623232.0,9670836224.0,19646734336.0,1428748.0,538876.0
12-04 09:59:41,5.467,0.336,94.113,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3017355264.0,1286623232.0,9670840320.0,19644256256.0,1497557.0,544364.0
12-04 09:59:42,4.618,0.168,95.046,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3018878976.0,1286623232.0,9670840320.0,19642732544.0,1483044.0,553551.0
12-04 09:59:43,5.769,0.502,93.645,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3022340096.0,1286623232.0,9670840320.0,19639271424.0,1491490.0,545431.0
12-04 09:59:44,4.209,0.084,95.623,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3024719872.0,1286623232.0,9670840320.0,19636891648.0,1479729.0,553309.0
12-04 09:59:45,5.597,0.418,93.651,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3027759104.0,1286623232.0,9670840320.0,19633852416.0,1522634.0,548819.0
12-04 09:59:46,5.607,0.418,93.891,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3033591808.0,1286623232.0,9670840320.0,19628019712.0,1489867.0,549904.0
12-04 09:59:47,5.686,0.167,94.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3035230208.0,1286623232.0,9670844416.0,19626377216.0,1534241.0,549465.0
12-04 09:59:48,6.533,0.419,92.881,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3038658560.0,1286623232.0,9670844416.0,19622948864.0,1442563.0,537095.0
12-04 09:59:49,4.373,0.168,95.458,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038650368.0,1286623232.0,9670844416.0,19622957056.0,1481530.0,539089.0
12-04 09:59:50,5.476,0.168,94.356,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3044999168.0,1286623232.0,9670844416.0,19616608256.0,1487966.0,548833.0
12-04 09:59:51,4.849,0.334,94.565,0.084,0.0,0.167,0.0,81920.0,0.0,7.0,3046391808.0,1286623232.0,9670848512.0,19615211520.0,1530722.0,556414.0
12-04 09:59:52,5.848,0.418,93.567,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3049467904.0,1286623232.0,9670852608.0,19612131328.0,1505219.0,539791.0
12-04 09:59:53,4.758,0.417,94.741,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,3050577920.0,1286623232.0,9670852608.0,19611021312.0,1474276.0,541625.0
12-04 09:59:54,5.051,0.337,94.529,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3054891008.0,1286623232.0,9670856704.0,19606704128.0,1379010.0,532652.0
12-04 09:59:55,5.868,0.168,93.965,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062001664.0,1286623232.0,9670856704.0,19599593472.0,1590166.0,571630.0
12-04 09:59:56,4.774,0.168,94.724,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,3065425920.0,1286623232.0,9670860800.0,19596165120.0,1572177.0,561396.0
12-04 09:59:57,5.719,0.252,94.029,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3066822656.0,1286623232.0,9670860800.0,19594768384.0,1489578.0,544619.0
12-04 09:59:58,4.377,0.253,95.286,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3068346368.0,1286623232.0,9670860800.0,19593244672.0,1495789.0,549015.0
12-04 09:59:59,6.271,0.167,93.478,0.0,0.0,0.084,0.0,32768.0,0.0,1.0,3075321856.0,1286623232.0,9670860800.0,19586269184.0,1492117.0,561295.0
12-04 10:00:00,4.202,0.252,95.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3081871360.0,1286623232.0,9670860800.0,19579719680.0,1448721.0,538941.0
12-04 10:00:01,5.818,0.253,93.676,0.169,0.0,0.084,0.0,114688.0,0.0,9.0,3081666560.0,1286623232.0,9670864896.0,19579920384.0,1541583.0,573492.0
12-04 10:00:02,4.355,0.335,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3083309056.0,1286623232.0,9670864896.0,19578277888.0,1481766.0,552616.0
12-04 10:00:03,5.818,0.337,93.676,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3086610432.0,1286623232.0,9670864896.0,19574976512.0,1593860.0,577326.0
12-04 10:00:04,5.139,0.168,94.608,0.0,0.0,0.084,0.0,45056.0,0.0,10.0,3089498112.0,1286623232.0,9670864896.0,19572088832.0,1435359.0,536080.0
12-04 10:00:05,4.933,0.251,94.816,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3093467136.0,1286623232.0,9670864896.0,19568119808.0,1404842.0,534684.0
12-04 10:00:06,6.516,0.334,92.982,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3096477696.0,1286623232.0,9670868992.0,19565105152.0,1532247.0,565080.0
12-04 10:00:07,3.707,0.253,95.788,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3098542080.0,1286623232.0,9670868992.0,19563040768.0,1494379.0,550725.0
12-04 10:00:08,6.522,0.334,92.977,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3100192768.0,1286623232.0,9670868992.0,19561390080.0,1513731.0,563015.0
12-04 10:00:09,4.037,0.336,95.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3101458432.0,1286623232.0,9670873088.0,19560120320.0,1484449.0,560169.0
12-04 10:00:10,6.333,0.417,93.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3105013760.0,1286623232.0,9670873088.0,19556564992.0,1486327.0,557271.0
12-04 10:00:11,4.205,0.252,95.458,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3108855808.0,1286623232.0,9670873088.0,19552722944.0,1501236.0,544519.0
12-04 10:00:12,6.605,0.251,92.893,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3113103360.0,1286623232.0,9670877184.0,19548471296.0,1515912.0,556877.0
12-04 10:00:13,5.184,0.251,94.565,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3115036672.0,1286623232.0,9670881280.0,19546533888.0,1502626.0,556665.0
12-04 10:00:14,4.649,0.254,95.013,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3117322240.0,1286623232.0,9670881280.0,19544248320.0,1369507.0,528324.0
12-04 10:00:15,4.962,0.252,94.617,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3119575040.0,1286623232.0,9670881280.0,19541995520.0,1618310.0,579818.0
12-04 10:00:16,5.814,0.415,93.605,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3122782208.0,1286623232.0,9670881280.0,19538788352.0,1470763.0,547409.0
12-04 10:00:17,5.439,0.251,94.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3126493184.0,1286623232.0,9670885376.0,19535073280.0,1537373.0,550864.0
12-04 10:00:18,5.034,0.336,94.379,0.252,0.0,0.0,0.0,28672.0,0.0,3.0,3127349248.0,1286623232.0,9670885376.0,19534217216.0,1497753.0,553480.0
12-04 10:00:19,6.015,0.251,93.651,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3130302464.0,1286623232.0,9670885376.0,19531264000.0,1501103.0,547950.0
12-04 10:00:20,4.890,0.422,94.604,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3133882368.0,1286623232.0,9670885376.0,19527684096.0,1510099.0,556864.0
12-04 10:00:21,5.351,0.251,94.314,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3138138112.0,1286623232.0,9670889472.0,19523424256.0,1461407.0,563899.0
12-04 10:00:22,5.276,0.251,94.472,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3140296704.0,1286623232.0,9670889472.0,19521265664.0,1488715.0,547407.0
12-04 10:00:23,5.532,0.168,93.881,0.251,0.0,0.168,0.0,16384.0,0.0,2.0,3143340032.0,1286623232.0,9670893568.0,19518218240.0,1487367.0,561122.0
12-04 10:00:24,4.882,0.168,94.781,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3144482816.0,1286623232.0,9670893568.0,19517075456.0,1478569.0,543512.0
12-04 10:00:25,5.276,0.168,94.389,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3148673024.0,1286623232.0,9670893568.0,19512885248.0,1539088.0,559244.0
12-04 10:00:26,5.351,0.334,94.147,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3153371136.0,1286623232.0,9670893568.0,19508187136.0,1392451.0,541866.0
12-04 10:00:27,4.565,0.169,95.182,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3156795392.0,1286623232.0,9670897664.0,19504758784.0,1536053.0,558264.0
12-04 10:00:28,5.105,0.167,94.393,0.167,0.0,0.167,0.0,36864.0,0.0,7.0,3157557248.0,1286623232.0,9670897664.0,19503996928.0,1194636.0,435632.0
12-04 10:00:29,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158573056.0,1286623232.0,9670897664.0,19502981120.0,49858.0,171029.0
12-04 10:00:30,0.833,0.083,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158573056.0,1286623232.0,9670897664.0,19502981120.0,42467.0,69970.0
12-04 10:00:31,0.585,0.0,99.331,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3158568960.0,1286623232.0,9670901760.0,19502981120.0,62936.0,91614.0
12-04 10:00:32,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158568960.0,1286623232.0,9670901760.0,19502981120.0,41852.0,67822.0
12-04 10:00:33,0.334,0.167,99.331,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,3158568960.0,1286623232.0,9670901760.0,19502981120.0,43057.0,69903.0
12-04 10:00:34,3.261,0.251,96.405,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,3153866752.0,1286623232.0,9670905856.0,19507679232.0,670930.0,282626.0
12-04 10:00:35,7.238,0.250,92.429,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3148148736.0,1286623232.0,9670909952.0,19513393152.0,1870720.0,694466.0
12-04 10:00:36,6.778,0.251,92.887,0.0,0.0,0.084,0.0,143360.0,0.0,8.0,3077677056.0,1286623232.0,9670909952.0,19583864832.0,2011711.0,734908.0
12-04 10:00:37,6.917,0.500,92.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3000217600.0,1286623232.0,9670914048.0,19661320192.0,1965547.0,705623.0
12-04 10:00:38,5.734,0.422,93.761,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3001614336.0,1286623232.0,9670914048.0,19659923456.0,1876102.0,702888.0
12-04 10:00:39,7.066,0.083,92.519,0.083,0.0,0.249,0.0,53248.0,0.0,11.0,3003641856.0,1286623232.0,9670918144.0,19657891840.0,1655744.0,651642.0
12-04 10:00:40,7.0,0.667,92.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3005919232.0,1286623232.0,9670918144.0,19655614464.0,1803118.0,674463.0
12-04 10:00:41,7.692,0.334,91.806,0.084,0.0,0.084,0.0,69632.0,0.0,5.0,3012308992.0,1286623232.0,9670918144.0,19649224704.0,2248138.0,770232.0
12-04 10:00:42,7.232,0.499,92.186,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3013926912.0,1286623232.0,9670918144.0,19647606784.0,2079644.0,722996.0
12-04 10:00:43,6.689,0.334,92.809,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3014434816.0,1286623232.0,9670918144.0,19647098880.0,1991688.0,719410.0
12-04 10:00:44,6.639,0.420,92.605,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3017052160.0,1286623232.0,9670918144.0,19644481536.0,1947113.0,698153.0
12-04 10:00:45,6.392,0.252,93.356,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3020095488.0,1286623232.0,9670922240.0,19641434112.0,1954825.0,716874.0
12-04 10:00:46,7.203,0.251,92.295,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3025936384.0,1286623232.0,9670922240.0,19635593216.0,1955427.0,716304.0
12-04 10:00:47,6.303,0.252,93.277,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3027619840.0,1286623232.0,9670922240.0,19633909760.0,1530341.0,633082.0
12-04 10:00:48,6.711,0.252,92.869,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,3030347776.0,1286623232.0,9670922240.0,19631181824.0,2133186.0,748852.0
12-04 10:00:49,7.101,0.418,92.398,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3036344320.0,1286623232.0,9670926336.0,19625181184.0,2025812.0,728426.0
12-04 10:00:50,6.885,0.336,92.359,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,3041198080.0,1286623232.0,9670930432.0,19620323328.0,2085487.0,744297.0
12-04 10:00:51,6.516,0.501,92.899,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3043291136.0,1286623232.0,9670930432.0,19618230272.0,1919722.0,707583.0
12-04 10:00:52,7.410,0.416,92.007,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3049414656.0,1286623232.0,9670934528.0,19612102656.0,1933822.0,716533.0
12-04 10:00:53,7.119,0.335,92.546,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057127424.0,1286623232.0,9670934528.0,19604389888.0,1897615.0,710220.0
12-04 10:00:54,7.215,0.336,92.366,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3060617216.0,1286623232.0,9670938624.0,19600896000.0,2024961.0,724428.0
12-04 10:00:55,6.839,0.500,92.494,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3064012800.0,1286623232.0,9670938624.0,19597500416.0,1911281.0,715324.0
12-04 10:00:56,6.616,0.168,93.132,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3066929152.0,1286623232.0,9670942720.0,19594579968.0,1886050.0,704373.0
12-04 10:00:57,7.525,0.334,92.057,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3074375680.0,1286623232.0,9670938624.0,19587137536.0,2014754.0,723978.0
12-04 10:00:58,6.934,0.334,92.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3077201920.0,1286623232.0,9670938624.0,19584311296.0,2045582.0,727844.0
12-04 10:00:59,7.119,0.335,92.379,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3081261056.0,1286623232.0,9670942720.0,19580248064.0,1914515.0,704240.0
12-04 10:01:00,7.197,0.251,92.218,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3083354112.0,1286623232.0,9670942720.0,19578155008.0,1904875.0,700739.0
12-04 10:01:01,7.095,0.334,92.404,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3085570048.0,1286623232.0,9670942720.0,19575939072.0,2067234.0,745551.0
12-04 10:01:02,6.538,0.335,92.959,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3088490496.0,1286623232.0,9670942720.0,19573018624.0,1916225.0,703622.0
12-04 10:01:03,7.648,0.333,91.854,0.0,0.0,0.166,0.0,12288.0,0.0,3.0,3091914752.0,1286623232.0,9670946816.0,19569590272.0,1971704.0,722691.0
12-04 10:01:04,6.134,0.252,93.529,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,3095674880.0,1286623232.0,9670946816.0,19565830144.0,1929305.0,711470.0
12-04 10:01:05,6.891,0.168,92.689,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,3097800704.0,1286623232.0,9670946816.0,19563704320.0,1855739.0,698424.0
12-04 10:01:06,7.538,0.419,91.960,0.0,0.0,0.084,0.0,102400.0,0.0,6.0,3104399360.0,1286623232.0,9670950912.0,19557101568.0,1984035.0,717591.0
12-04 10:01:07,7.0,0.333,92.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3109982208.0,1286623232.0,9670955008.0,19551514624.0,1925306.0,717751.0
12-04 10:01:08,8.257,0.250,91.493,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3115442176.0,1286623232.0,9670955008.0,19546054656.0,1920444.0,713269.0
12-04 10:01:09,6.422,0.334,93.161,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3118997504.0,1286623232.0,9670955008.0,19542499328.0,1918224.0,727870.0
12-04 10:01:10,7.917,0.500,91.250,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3123347456.0,1286623232.0,9670955008.0,19538149376.0,1909240.0,704715.0
12-04 10:01:11,6.339,0.167,93.244,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3127627776.0,1286623232.0,9670959104.0,19533864960.0,1972195.0,727252.0
12-04 10:01:12,8.257,0.417,91.243,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3132956672.0,1286623232.0,9670963200.0,19528531968.0,1949397.0,714022.0
12-04 10:01:13,7.398,0.665,91.854,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3139981312.0,1286623232.0,9670963200.0,19521507328.0,2023686.0,729161.0
12-04 10:01:14,7.077,0.168,92.586,0.0,0.0,0.168,0.0,32768.0,0.0,8.0,3143884800.0,1286623232.0,9670963200.0,19517603840.0,1921743.0,712878.0
12-04 10:01:15,6.911,0.167,92.756,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3147309056.0,1286623232.0,9670967296.0,19514175488.0,1918565.0,703418.0
12-04 10:01:16,7.628,0.251,91.869,0.084,0.0,0.168,0.0,86016.0,0.0,7.0,3148230656.0,1286623232.0,9670967296.0,19513253888.0,1932569.0,715219.0
12-04 10:01:17,6.208,0.336,93.289,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3152134144.0,1286623232.0,9670967296.0,19509350400.0,1960276.0,710316.0
12-04 10:01:18,6.784,0.168,92.965,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,3157594112.0,1286623232.0,9670967296.0,19503890432.0,1875516.0,714782.0
12-04 10:01:19,6.778,0.251,92.720,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3162071040.0,1286623232.0,9670967296.0,19499413504.0,1962873.0,729459.0
12-04 10:01:20,6.381,0.504,93.115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3169579008.0,1286623232.0,9670975488.0,19491897344.0,1898124.0,712585.0
12-04 10:01:21,6.339,0.500,92.911,0.167,0.0,0.083,0.0,98304.0,0.0,8.0,3171299328.0,1286623232.0,9670975488.0,19490177024.0,1765172.0,727269.0
12-04 10:01:22,8.354,0.251,91.145,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3175870464.0,1286623232.0,9670975488.0,19485605888.0,2117983.0,731926.0
12-04 10:01:23,7.191,0.418,92.224,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3178541056.0,1286623232.0,9670979584.0,19482931200.0,2022889.0,740473.0
12-04 10:01:24,7.143,0.336,92.437,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3184979968.0,1286623232.0,9670983680.0,19476488192.0,1888528.0,715330.0
12-04 10:01:25,6.850,0.501,92.398,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3191267328.0,1286623232.0,9670983680.0,19470200832.0,2008941.0,724998.0
12-04 10:01:26,6.873,0.335,92.540,0.251,0.0,0.0,0.0,86016.0,0.0,7.0,3197583360.0,1286623232.0,9670983680.0,19463884800.0,1986804.0,721703.0
12-04 10:01:27,8.187,0.251,91.395,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3205328896.0,1286623232.0,9670983680.0,19456139264.0,1978707.0,718421.0
12-04 10:01:28,5.946,0.419,93.467,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3210027008.0,1286623232.0,9670983680.0,19451441152.0,1897636.0,709911.0
12-04 10:01:29,7.963,0.419,91.534,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3214340096.0,1286623232.0,9670987776.0,19447123968.0,1974502.0,714770.0
12-04 10:01:30,6.538,0.251,93.127,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3219038208.0,1286623232.0,9670987776.0,19442425856.0,1933931.0,715517.0
12-04 10:01:31,7.327,0.416,92.007,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3225640960.0,1286623232.0,9670987776.0,19435823104.0,1969350.0,726641.0
12-04 10:01:32,7.654,0.250,91.930,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3228688384.0,1286623232.0,9670987776.0,19432775680.0,1901150.0,717919.0
12-04 10:01:33,6.449,0.335,93.049,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3231354880.0,1286623232.0,9670987776.0,19430109184.0,1943653.0,725587.0
12-04 10:01:34,6.349,0.167,93.317,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3236048896.0,1286623232.0,9670991872.0,19425411072.0,1452160.0,540437.0
12-04 10:01:35,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3236810752.0,1286623232.0,9670991872.0,19424649216.0,70931.0,230324.0
12-04 10:01:36,0.751,0.083,99.165,0.0,0.0,0.0,0.0,135168.0,0.0,7.0,3236810752.0,1286623232.0,9670991872.0,19424649216.0,60360.0,102944.0
12-04 10:01:37,0.751,0.167,98.916,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3236810752.0,1286623232.0,9670991872.0,19424649216.0,59201.0,102193.0
12-04 10:01:38,0.586,0.0,99.414,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3236810752.0,1286623232.0,9670991872.0,19424649216.0,58522.0,99206.0
12-04 10:01:39,0.585,0.084,99.331,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3236806656.0,1286623232.0,9670995968.0,19424649216.0,58989.0,101791.0
12-04 10:01:40,2.502,0.083,97.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3226648576.0,1286623232.0,9671000064.0,19434803200.0,281939.0,186228.0
12-04 10:01:41,7.563,0.252,92.017,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,3208114176.0,1286623232.0,9671000064.0,19453337600.0,2261738.0,837574.0
12-04 10:01:42,8.479,0.582,90.856,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3121135616.0,1286623232.0,9671000064.0,19540316160.0,2410844.0,872658.0
12-04 10:01:43,8.794,0.335,90.620,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,3059654656.0,1286623232.0,9671000064.0,19601797120.0,2498044.0,897086.0
12-04 10:01:44,7.919,0.168,91.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3013210112.0,1286623232.0,9671004160.0,19648237568.0,2367263.0,863582.0
12-04 10:01:45,7.311,0.336,92.101,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3019120640.0,1286623232.0,9671004160.0,19642327040.0,2229623.0,843969.0
12-04 10:01:46,8.124,0.419,91.374,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3025756160.0,1286623232.0,9671004160.0,19635691520.0,2389162.0,874652.0
12-04 10:01:47,7.305,0.252,92.275,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3029405696.0,1286623232.0,9671004160.0,19632041984.0,2427338.0,881102.0
12-04 10:01:48,7.718,0.503,91.443,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,3032735744.0,1286623232.0,9671004160.0,19628711936.0,2430502.0,884684.0
12-04 10:01:49,7.956,0.335,91.457,0.0,0.0,0.251,0.0,40960.0,0.0,9.0,3035017216.0,1286623232.0,9671008256.0,19626426368.0,2325778.0,859311.0
12-04 10:01:50,8.459,0.419,91.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3035013120.0,1286623232.0,9671012352.0,19626426368.0,2432974.0,876361.0
12-04 10:01:51,8.077,0.416,91.174,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,3036188672.0,1286623232.0,9671012352.0,19625250816.0,2426424.0,893431.0
12-04 10:01:52,8.257,0.500,91.159,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3040342016.0,1286623232.0,9671016448.0,19621093376.0,2480710.0,891839.0
12-04 10:01:53,7.634,0.503,91.275,0.336,0.0,0.252,0.0,40960.0,0.0,3.0,3046305792.0,1286623232.0,9671020544.0,19615125504.0,2442549.0,878463.0
12-04 10:01:54,8.312,0.336,91.268,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3050115072.0,1286623232.0,9671020544.0,19611316224.0,2411543.0,895634.0
12-04 10:01:55,7.185,0.334,92.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3056717824.0,1286623232.0,9671020544.0,19604713472.0,1794761.0,757241.0
12-04 10:01:56,8.354,0.334,90.977,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,3068907520.0,1286623232.0,9671020544.0,19592523776.0,2405159.0,874506.0
12-04 10:01:57,7.686,0.418,91.729,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3072716800.0,1286623232.0,9671020544.0,19588714496.0,2318432.0,868895.0
12-04 10:01:58,8.514,0.250,91.152,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3077029888.0,1286623232.0,9671024640.0,19584397312.0,2326094.0,874222.0
12-04 10:01:59,8.718,0.503,90.444,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3084267520.0,1286623232.0,9671024640.0,19577159680.0,2561603.0,913911.0
12-04 10:02:00,8.007,0.500,91.243,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3089686528.0,1286623232.0,9671024640.0,19571740672.0,2178783.0,823561.0
12-04 10:02:01,8.104,0.668,91.145,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3095568384.0,1286623232.0,9671024640.0,19565858816.0,2487917.0,905801.0
12-04 10:02:02,7.576,0.337,91.919,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3097862144.0,1286623232.0,9671024640.0,19563565056.0,2229250.0,843978.0
12-04 10:02:03,8.083,0.667,91.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3103920128.0,1286623232.0,9671028736.0,19557502976.0,2401878.0,874666.0
12-04 10:02:04,8.138,0.503,91.023,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,3112079360.0,1286623232.0,9671028736.0,19549343744.0,2289038.0,855226.0
12-04 10:02:05,7.531,0.502,91.799,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3119333376.0,1286623232.0,9671028736.0,19542089728.0,2506451.0,909144.0
12-04 10:02:06,8.010,0.337,91.484,0.0,0.0,0.169,0.0,69632.0,0.0,5.0,3124477952.0,1286623232.0,9671028736.0,19536945152.0,2342218.0,862785.0
12-04 10:02:07,7.383,0.336,92.030,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3127328768.0,1286623232.0,9671032832.0,19534090240.0,2037926.0,813171.0
12-04 10:02:08,8.536,0.251,91.046,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3134005248.0,1286623232.0,9671032832.0,19527413760.0,2377732.0,875711.0
12-04 10:02:09,8.291,0.251,91.206,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3136475136.0,1286623232.0,9671036928.0,19524939776.0,2441224.0,875801.0
12-04 10:02:10,8.389,0.419,91.023,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3147776000.0,1286623232.0,9671036928.0,19513638912.0,2550745.0,902997.0
12-04 10:02:11,6.644,0.252,92.767,0.0,0.0,0.336,0.0,65536.0,0.0,5.0,3150819328.0,1286623232.0,9671041024.0,19510591488.0,2331382.0,870910.0
12-04 10:02:12,8.954,0.418,90.377,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3155771392.0,1286623232.0,9671041024.0,19505639424.0,2447721.0,879420.0
12-04 10:02:13,7.293,0.419,92.121,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3157389312.0,1286623232.0,9671041024.0,19504021504.0,2333167.0,879087.0
12-04 10:02:14,8.550,0.419,90.780,0.168,0.0,0.084,0.0,49152.0,0.0,3.0,3162279936.0,1286623232.0,9671041024.0,19499130880.0,2488216.0,888853.0
12-04 10:02:15,8.153,0.416,91.181,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3163930624.0,1286623232.0,9671041024.0,19497480192.0,2421798.0,887993.0
12-04 10:02:16,8.027,0.251,91.472,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,3169701888.0,1286623232.0,9671045120.0,19491704832.0,2366455.0,884673.0
12-04 10:02:17,8.619,0.251,90.795,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3176591360.0,1286623232.0,9671045120.0,19484815360.0,2257509.0,844970.0
12-04 10:02:18,7.293,0.419,92.121,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3178242048.0,1286623232.0,9671045120.0,19483164672.0,2251023.0,852452.0
12-04 10:02:19,9.699,0.418,89.548,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3185823744.0,1286623232.0,9671049216.0,19475578880.0,2559768.0,911020.0
12-04 10:02:20,7.383,0.336,91.862,0.252,0.0,0.168,0.0,32768.0,0.0,3.0,3189649408.0,1286623232.0,9671053312.0,19471749120.0,2455989.0,894609.0
12-04 10:02:21,8.939,0.501,90.476,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3198328832.0,1286623232.0,9671053312.0,19463069696.0,2568720.0,921309.0
12-04 10:02:22,8.555,0.581,90.615,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3203215360.0,1286623232.0,9671053312.0,19458183168.0,2300471.0,862951.0
12-04 10:02:23,7.358,0.251,92.057,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3205914624.0,1286623232.0,9671053312.0,19455483904.0,2322350.0,869099.0
12-04 10:02:24,9.583,0.583,89.667,0.0,0.0,0.167,0.0,20480.0,0.0,5.0,3213025280.0,1286623232.0,9671053312.0,19448373248.0,2319142.0,860215.0
12-04 10:02:25,6.987,0.253,92.424,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,3215085568.0,1286623232.0,9671057408.0,19446308864.0,2338955.0,872689.0
12-04 10:02:26,8.955,0.332,90.381,0.0,0.0,0.332,0.0,65536.0,0.0,5.0,3226226688.0,1286623232.0,9671057408.0,19435167744.0,2164998.0,834719.0
12-04 10:02:27,9.524,0.334,89.975,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3230797824.0,1286623232.0,9671057408.0,19430596608.0,2400674.0,882980.0
12-04 10:02:28,7.860,0.334,91.388,0.0,0.0,0.418,0.0,8192.0,0.0,1.0,3235495936.0,1286623232.0,9671057408.0,19425898496.0,2480066.0,899636.0
12-04 10:02:29,9.182,0.501,89.983,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3244920832.0,1286623232.0,9671061504.0,19416469504.0,2432469.0,899826.0
12-04 10:02:30,8.047,0.419,91.366,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3247423488.0,1286623232.0,9671065600.0,19413962752.0,2352762.0,874184.0
12-04 10:02:31,7.756,0.417,91.326,0.250,0.0,0.250,0.0,94208.0,0.0,8.0,3253747712.0,1286623232.0,9671065600.0,19407638528.0,2441171.0,907717.0
12-04 10:02:32,9.440,0.668,89.808,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3267526656.0,1286623232.0,9671065600.0,19393859584.0,2495592.0,890876.0
12-04 10:02:33,8.047,0.335,91.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3271557120.0,1286623232.0,9671065600.0,19389829120.0,2452546.0,900912.0
12-04 10:02:34,8.054,0.503,91.191,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,3275747328.0,1286623232.0,9671065600.0,19385638912.0,2457727.0,904393.0
12-04 10:02:35,8.969,0.251,90.528,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3285553152.0,1286623232.0,9671069696.0,19375828992.0,2460558.0,895386.0
12-04 10:02:36,8.236,0.416,90.932,0.083,0.0,0.333,0.0,176128.0,0.0,11.0,3294281728.0,1286623232.0,9671069696.0,19367100416.0,2332244.0,874678.0
12-04 10:02:37,8.641,0.336,90.940,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3300503552.0,1286623232.0,9671069696.0,19360878592.0,2262489.0,854688.0
12-04 10:02:38,7.692,0.251,91.890,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3307360256.0,1286623232.0,9671069696.0,19354021888.0,2298588.0,877420.0
12-04 10:02:39,8.003,0.253,91.575,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3316498432.0,1286623232.0,9671073792.0,19344879616.0,2573489.0,933211.0
12-04 10:02:40,7.956,0.419,91.457,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3321577472.0,1286623232.0,9671073792.0,19339800576.0,2275916.0,826261.0
12-04 10:02:41,1.753,0.334,97.830,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3323863040.0,1286623232.0,9671073792.0,19337515008.0,601796.0,244310.0
12-04 10:02:42,0.835,0.250,98.748,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3325259776.0,1286623232.0,9671073792.0,19336118272.0,80802.0,276873.0
12-04 10:02:43,1.082,0.333,98.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3325386752.0,1286623232.0,9671073792.0,19335991296.0,78213.0,134959.0
12-04 10:02:44,0.919,0.167,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3325509632.0,1286623232.0,9671077888.0,19335864320.0,76698.0,133631.0
12-04 10:02:45,0.921,0.167,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3325509632.0,1286623232.0,9671077888.0,19335864320.0,78666.0,135636.0
12-04 10:02:46,0.920,0.167,98.829,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3325509632.0,1286623232.0,9671077888.0,19335864320.0,77097.0,132918.0
12-04 10:02:47,5.667,0.167,94.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3327037440.0,1286623232.0,9671081984.0,19334332416.0,1274548.0,545158.0
12-04 10:02:48,8.885,0.419,90.360,0.084,0.0,0.251,0.0,32768.0,0.0,6.0,3304308736.0,1286623232.0,9671086080.0,19357057024.0,2498931.0,961332.0
12-04 10:02:49,9.567,0.499,89.767,0.0,0.0,0.166,0.0,32768.0,0.0,1.0,3278659584.0,1286623232.0,9671090176.0,19382702080.0,2436950.0,932464.0
12-04 10:02:50,9.850,0.417,89.566,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3086553088.0,1286623232.0,9671090176.0,19574808576.0,2643230.0,994528.0
12-04 10:02:51,9.448,0.334,89.967,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,3094933504.0,1286623232.0,9671090176.0,19566428160.0,2810279.0,1027616.0
12-04 10:02:52,9.758,0.417,89.575,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3062173696.0,1286623232.0,9671090176.0,19599187968.0,2789775.0,1015735.0
12-04 10:02:53,8.473,0.503,90.604,0.252,0.0,0.168,0.0,24576.0,0.0,3.0,3063312384.0,1286623232.0,9671094272.0,19598045184.0,2603022.0,981866.0
12-04 10:02:54,9.532,0.502,89.799,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3058581504.0,1286623232.0,9671094272.0,19602776064.0,2781222.0,1013801.0
12-04 10:02:55,9.129,0.251,90.536,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3063279616.0,1286623232.0,9671094272.0,19598077952.0,2730815.0,997422.0
12-04 10:02:56,9.884,0.498,89.369,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3070517248.0,1286623232.0,9671094272.0,19590840320.0,2748413.0,1009420.0
12-04 10:02:57,9.615,0.502,89.632,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3071279104.0,1286623232.0,9671094272.0,19590078464.0,2785586.0,1021994.0
12-04 10:02:58,8.593,0.505,90.564,0.253,0.0,0.084,0.0,32768.0,0.0,3.0,3075461120.0,1286623232.0,9671102464.0,19585888256.0,2711515.0,994924.0
12-04 10:02:59,9.404,0.168,90.260,0.0,0.0,0.168,0.0,36864.0,0.0,9.0,3078295552.0,1286623232.0,9671102464.0,19583053824.0,2577278.0,977224.0
12-04 10:03:00,9.591,0.417,89.658,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3084144640.0,1286623232.0,9671102464.0,19577204736.0,2675155.0,1009886.0
12-04 10:03:01,9.740,0.168,89.840,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,3082137600.0,1286623232.0,9671102464.0,19579211776.0,2723219.0,1011371.0
12-04 10:03:02,9.900,0.582,89.185,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3084263424.0,1286623232.0,9671102464.0,19577085952.0,2910682.0,1052706.0
12-04 10:03:03,9.842,0.500,89.408,0.083,0.0,0.167,0.0,28672.0,0.0,3.0,3090862080.0,1286623232.0,9671106560.0,19570483200.0,2621112.0,982463.0
12-04 10:03:04,8.809,0.419,90.604,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3096035328.0,1286623232.0,9671106560.0,19565309952.0,2601648.0,987603.0
12-04 10:03:05,9.372,0.502,89.791,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3103281152.0,1286623232.0,9671106560.0,19558064128.0,2824835.0,1036390.0
12-04 10:03:06,8.648,0.420,90.596,0.0,0.0,0.336,0.0,73728.0,0.0,5.0,3118682112.0,1286623232.0,9671102464.0,19542667264.0,2613309.0,1001517.0
12-04 10:03:07,9.357,0.418,90.058,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3127910400.0,1286623232.0,9671110656.0,19533430784.0,2746677.0,1023953.0
12-04 10:03:08,9.312,0.419,89.849,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,3133464576.0,1286623232.0,9671110656.0,19527876608.0,2581470.0,1004490.0
12-04 10:03:09,9.750,0.500,89.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3137339392.0,1286623232.0,9671110656.0,19524001792.0,2855031.0,1043810.0
12-04 10:03:10,9.432,0.417,89.900,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3145400320.0,1286623232.0,9671110656.0,19515940864.0,2697000.0,998563.0
12-04 10:03:11,8.992,0.504,90.252,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,3154411520.0,1286623232.0,9671114752.0,19506925568.0,2625404.0,1008106.0
12-04 10:03:12,9.053,0.419,90.360,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3157204992.0,1286623232.0,9671114752.0,19504132096.0,2515283.0,965078.0
12-04 10:03:13,8.992,0.420,90.252,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3164569600.0,1286623232.0,9671114752.0,19496767488.0,2631270.0,995272.0
12-04 10:03:14,9.866,0.251,89.632,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3172474880.0,1286623232.0,9671114752.0,19488862208.0,2489719.0,953875.0
12-04 10:03:15,9.623,0.418,89.707,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3179200512.0,1286623232.0,9671118848.0,19482132480.0,2795469.0,1034936.0
12-04 10:03:16,8.954,0.586,90.209,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3182276608.0,1286623232.0,9671122944.0,19479052288.0,2229509.0,916772.0
12-04 10:03:17,9.365,0.334,90.134,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3185545216.0,1286623232.0,9671122944.0,19475783680.0,2742889.0,1019219.0
12-04 10:03:18,10.670,0.496,88.503,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3190464512.0,1286623232.0,9671122944.0,19470864384.0,2535427.0,971293.0
12-04 10:03:19,9.567,0.499,89.517,0.166,0.0,0.250,0.0,16384.0,0.0,2.0,3193794560.0,1286623232.0,9671127040.0,19467530240.0,2955098.0,1082370.0
12-04 10:03:20,9.623,0.586,89.540,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3205197824.0,1286623232.0,9671131136.0,19456122880.0,2561414.0,992790.0
12-04 10:03:21,10.336,0.336,89.076,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,3211694080.0,1286623232.0,9671131136.0,19449626624.0,2655833.0,1019421.0
12-04 10:03:22,9.244,0.420,90.084,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3217154048.0,1286623232.0,9671131136.0,19444166656.0,2633222.0,1009210.0
12-04 10:03:23,10.351,0.250,89.232,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,3226042368.0,1286623232.0,9671131136.0,19435278336.0,2094545.0,900381.0
12-04 10:03:24,7.886,0.252,91.527,0.168,0.0,0.168,0.0,53248.0,0.0,3.0,3230863360.0,1286623232.0,9671135232.0,19430453248.0,2074255.0,901763.0
12-04 10:03:25,9.876,0.249,89.544,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3238481920.0,1286623232.0,9671135232.0,19422834688.0,2427626.0,970875.0
12-04 10:03:26,11.0,0.583,88.250,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,3244101632.0,1286623232.0,9671135232.0,19417214976.0,2818618.0,1040738.0
12-04 10:03:27,9.038,0.251,90.544,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3247624192.0,1286623232.0,9671135232.0,19413692416.0,2347726.0,953313.0
12-04 10:03:28,9.942,0.418,89.557,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3262476288.0,1286623232.0,9671139328.0,19398836224.0,2645240.0,1016564.0
12-04 10:03:29,10.566,0.416,88.602,0.250,0.0,0.166,0.0,32768.0,0.0,3.0,3267428352.0,1286623232.0,9671139328.0,19393884160.0,2586899.0,1002167.0
12-04 10:03:30,9.516,0.584,89.816,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3272126464.0,1286623232.0,9671139328.0,19389186048.0,2665167.0,1013792.0
12-04 10:03:31,9.564,0.503,89.765,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,3282604032.0,1286623232.0,9671139328.0,19378708480.0,2590239.0,1016172.0
12-04 10:03:32,9.532,0.334,89.967,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3289104384.0,1286623232.0,9671143424.0,19372204032.0,2676623.0,1033611.0
12-04 10:03:33,9.197,0.753,89.799,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3292688384.0,1286623232.0,9671147520.0,19368615936.0,2499128.0,984075.0
12-04 10:03:34,8.557,0.419,90.772,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3299418112.0,1286623232.0,9671147520.0,19361886208.0,2325738.0,944390.0
12-04 10:03:35,10.042,0.251,89.456,0.0,0.0,0.251,0.0,24576.0,0.0,6.0,3304878080.0,1286623232.0,9671147520.0,19356426240.0,2409325.0,963780.0
12-04 10:03:36,10.610,0.334,88.889,0.0,0.0,0.167,0.0,131072.0,0.0,7.0,3310116864.0,1286623232.0,9671147520.0,19351187456.0,2546853.0,1000855.0
12-04 10:03:37,8.410,0.336,91.001,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3316559872.0,1286623232.0,9671147520.0,19344744448.0,2424624.0,975034.0
12-04 10:03:38,10.597,0.421,88.814,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,3325317120.0,1286623232.0,9671151616.0,19335983104.0,2784826.0,1050973.0
12-04 10:03:39,9.842,0.250,89.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3336364032.0,1286623232.0,9671151616.0,19324936192.0,2527165.0,992041.0
12-04 10:03:40,9.197,0.502,89.883,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,3344277504.0,1286623232.0,9671151616.0,19317022720.0,2235610.0,934764.0
12-04 10:03:41,9.417,0.583,89.667,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,3351441408.0,1286623232.0,9671151616.0,19309858816.0,2834352.0,1075037.0
12-04 10:03:42,9.672,0.421,89.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3355631616.0,1286623232.0,9671151616.0,19305668608.0,2546386.0,1006929.0
12-04 10:03:43,9.068,0.588,90.176,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3364204544.0,1286623232.0,9671151616.0,19297095680.0,2519778.0,987645.0
12-04 10:03:44,9.251,0.505,90.076,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3371024384.0,1286623232.0,9671155712.0,19290271744.0,2455833.0,981889.0
12-04 10:03:45,9.015,0.501,90.150,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,3381022720.0,1286623232.0,9671155712.0,19280273408.0,2621883.0,1025916.0
12-04 10:03:46,10.953,0.334,88.545,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3391152128.0,1286623232.0,9671155712.0,19270144000.0,2635307.0,1020160.0
12-04 10:03:47,6.281,0.335,93.384,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3394449408.0,1286623232.0,9671159808.0,19266842624.0,2648303.0,857091.0
12-04 10:03:48,3.094,0.167,96.572,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3395395584.0,1286623232.0,9671163904.0,19265892352.0,1854462.0,538609.0
12-04 10:03:49,3.261,0.334,96.237,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3396919296.0,1286623232.0,9671163904.0,19264368640.0,3046056.0,773027.0
12-04 10:03:50,3.096,0.251,96.569,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3397038080.0,1286623232.0,9671163904.0,19264249856.0,2802872.0,713341.0
12-04 10:03:51,1.336,0.167,98.414,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3398115328.0,1286623232.0,9671163904.0,19263172608.0,152001.0,354764.0
12-04 10:03:52,1.173,0.084,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398115328.0,1286623232.0,9671163904.0,19263172608.0,95587.0,167787.0
12-04 10:03:53,1.414,0.250,98.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3398619136.0,1286623232.0,9671168000.0,19262664704.0,96149.0,165917.0
12-04 10:03:54,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398619136.0,1286623232.0,9671168000.0,19262664704.0,97990.0,170608.0
12-04 10:03:55,2.165,0.250,97.419,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3398746112.0,1286623232.0,9671168000.0,19262537728.0,93192.0,164184.0
12-04 10:03:56,1.336,0.167,98.414,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3398746112.0,1286623232.0,9671168000.0,19262537728.0,94663.0,164655.0
12-04 10:03:57,8.502,0.589,90.572,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3358867456.0,1286623232.0,9671176192.0,19302408192.0,2589548.0,1033278.0
12-04 10:03:58,9.756,0.505,89.403,0.0,0.0,0.336,0.0,12288.0,0.0,3.0,3269607424.0,1286623232.0,9671176192.0,19391668224.0,2985420.0,1118572.0
12-04 10:03:59,9.412,0.420,90.0,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3107995648.0,1286623232.0,9671176192.0,19553280000.0,2759851.0,1086433.0
12-04 10:04:00,7.797,0.339,91.610,0.0,0.0,0.254,0.0,32768.0,0.0,1.0,3113742336.0,1286623232.0,9671180288.0,19547529216.0,2726150.0,1081277.0
12-04 10:04:01,9.038,0.502,89.791,0.167,0.0,0.502,0.0,98304.0,0.0,8.0,3076050944.0,1286623232.0,9671184384.0,19585216512.0,2603307.0,1087720.0
12-04 10:04:02,7.970,0.587,91.191,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3079319552.0,1286623232.0,9671184384.0,19581947904.0,2680606.0,1067312.0
12-04 10:04:03,9.320,0.672,89.757,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,3075067904.0,1286623232.0,9671184384.0,19586199552.0,2740710.0,1084103.0
12-04 10:04:04,8.841,0.500,90.325,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3074146304.0,1286623232.0,9671184384.0,19587121152.0,2599026.0,1045208.0
12-04 10:04:05,9.183,0.168,90.480,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3076771840.0,1286623232.0,9671184384.0,19584495616.0,2977996.0,1131416.0
12-04 10:04:06,9.564,0.503,89.430,0.168,0.0,0.336,0.0,102400.0,0.0,8.0,3078770688.0,1286623232.0,9671184384.0,19582496768.0,2751428.0,1087740.0
12-04 10:04:07,9.060,0.419,90.352,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3081785344.0,1286623232.0,9671188480.0,19579478016.0,2741976.0,1089314.0
12-04 10:04:08,9.228,0.336,90.185,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3089657856.0,1286623232.0,9671188480.0,19571605504.0,2815641.0,1147027.0
12-04 10:04:09,9.099,0.505,90.143,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3097944064.0,1286623232.0,9671188480.0,19563319296.0,3025466.0,1120310.0
12-04 10:04:10,9.680,0.337,89.646,0.0,0.0,0.337,0.0,36864.0,0.0,8.0,3103875072.0,1286623232.0,9671192576.0,19557384192.0,2865160.0,1116378.0
12-04 10:04:11,8.930,0.421,90.312,0.0,0.0,0.337,0.0,69632.0,0.0,5.0,3107336192.0,1286623232.0,9671192576.0,19553923072.0,2766675.0,1109537.0
12-04 10:04:12,9.152,0.588,90.008,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3120320512.0,1286623232.0,9671192576.0,19540938752.0,2619335.0,1071357.0
12-04 10:04:13,8.256,0.421,90.986,0.0,0.0,0.337,0.0,12288.0,0.0,1.0,3125239808.0,1286623232.0,9671192576.0,19536019456.0,2664373.0,1102887.0
12-04 10:04:14,9.175,0.421,90.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3147587584.0,1286623232.0,9671192576.0,19513671680.0,2802134.0,1110989.0
12-04 10:04:15,8.256,0.505,91.070,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3153043456.0,1286623232.0,9671196672.0,19508211712.0,2739869.0,1117446.0
12-04 10:04:16,8.298,0.508,91.025,0.0,0.0,0.169,0.0,65536.0,0.0,5.0,3161837568.0,1286623232.0,9671196672.0,19499417600.0,2874649.0,1160311.0
12-04 10:04:17,9.588,0.505,89.403,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,3166879744.0,1286623232.0,9671200768.0,19494371328.0,2731140.0,1111081.0
12-04 10:04:18,8.581,0.170,91.079,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3178053632.0,1286623232.0,9671204864.0,19483193344.0,2837003.0,1134336.0
12-04 10:04:19,9.528,0.506,89.798,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3184394240.0,1286623232.0,9671208960.0,19476848640.0,2888782.0,1138930.0
12-04 10:04:20,9.190,0.668,89.891,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3193004032.0,1286623232.0,9671208960.0,19468238848.0,2568678.0,1087192.0
12-04 10:04:21,9.114,0.422,90.042,0.0,0.0,0.422,0.0,65536.0,0.0,5.0,3199979520.0,1286623232.0,9671208960.0,19461263360.0,2778573.0,1143865.0
12-04 10:04:22,9.030,0.502,90.217,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3203280896.0,1286623232.0,9671208960.0,19457961984.0,2852752.0,1143458.0
12-04 10:04:23,10.464,0.422,88.945,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3216171008.0,1286623232.0,9671208960.0,19445071872.0,2793034.0,1128932.0
12-04 10:04:24,8.101,0.506,91.139,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3219816448.0,1286623232.0,9671213056.0,19441422336.0,2898076.0,1166040.0
12-04 10:04:25,9.428,0.505,89.815,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3227910144.0,1286623232.0,9671213056.0,19433328640.0,2848652.0,1138877.0
12-04 10:04:26,10.207,0.664,88.880,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,3234488320.0,1286623232.0,9671208960.0,19426754560.0,2605281.0,1094827.0
12-04 10:04:27,8.425,0.168,90.986,0.168,0.0,0.253,0.0,16384.0,0.0,2.0,3240419328.0,1286623232.0,9671213056.0,19420819456.0,2673695.0,1113173.0
12-04 10:04:28,9.444,0.337,89.798,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3259240448.0,1286623232.0,9671217152.0,19401994240.0,2777449.0,1124514.0
12-04 10:04:29,8.277,0.507,90.963,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3280285696.0,1286623232.0,9671217152.0,19380948992.0,2673475.0,1129316.0
12-04 10:04:30,9.153,0.254,90.254,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3285950464.0,1286623232.0,9671217152.0,19375284224.0,2848654.0,1141841.0
12-04 10:04:31,9.228,0.336,90.101,0.0,0.0,0.336,0.0,65536.0,0.0,5.0,3290296320.0,1286623232.0,9671221248.0,19370934272.0,2714298.0,1141261.0
12-04 10:04:32,8.699,0.591,90.625,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3304288256.0,1286623232.0,9671225344.0,19356938240.0,2929325.0,1168224.0
12-04 10:04:33,8.876,0.507,90.110,0.254,0.0,0.254,0.0,16384.0,0.0,2.0,3310551040.0,1286623232.0,9671225344.0,19350675456.0,3030966.0,1194075.0
12-04 10:04:34,9.343,0.337,90.152,0.0,0.0,0.168,0.0,20480.0,0.0,4.0,3321376768.0,1286623232.0,9671225344.0,19339849728.0,2726691.0,1127346.0
12-04 10:04:35,9.842,0.334,89.491,0.0,0.0,0.334,0.0,40960.0,0.0,3.0,3331153920.0,1286623232.0,9671225344.0,19330072576.0,2673591.0,1106629.0
12-04 10:04:36,9.388,0.335,90.109,0.0,0.0,0.168,0.0,159744.0,0.0,10.0,3336105984.0,1286623232.0,9671225344.0,19325120512.0,2419385.0,1069016.0
12-04 10:04:37,8.878,0.586,90.285,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3340865536.0,1286623232.0,9671229440.0,19320356864.0,2537093.0,1095516.0
12-04 10:04:38,10.178,0.170,89.143,0.254,0.0,0.254,0.0,32768.0,0.0,3.0,3348484096.0,1286623232.0,9671229440.0,19312738304.0,2952957.0,1186834.0
12-04 10:04:39,8.425,0.421,90.901,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3354292224.0,1286623232.0,9671229440.0,19306930176.0,2822475.0,1147803.0
12-04 10:04:40,10.267,0.584,88.898,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3363160064.0,1286623232.0,9671229440.0,19298062336.0,2965892.0,1200774.0
12-04 10:04:41,9.198,0.506,90.127,0.0,0.0,0.169,0.0,69632.0,0.0,5.0,3373625344.0,1286623232.0,9671229440.0,19287597056.0,2818090.0,1158148.0
12-04 10:04:42,10.526,0.668,88.638,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3387174912.0,1286623232.0,9671233536.0,19274043392.0,2634115.0,1115486.0
12-04 10:04:43,8.460,0.592,90.440,0.254,0.0,0.254,0.0,16384.0,0.0,2.0,3398123520.0,1286623232.0,9671237632.0,19263090688.0,2702269.0,1124391.0
12-04 10:04:44,8.439,0.675,90.549,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3403710464.0,1286623232.0,9671237632.0,19257503744.0,3056456.0,1221970.0
12-04 10:04:45,9.580,0.588,89.412,0.0,0.0,0.420,0.0,32768.0,0.0,7.0,3410567168.0,1286623232.0,9671237632.0,19250647040.0,2991389.0,1200007.0
12-04 10:04:46,9.615,0.502,89.548,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,3420880896.0,1286623232.0,9671241728.0,19240329216.0,2594212.0,1120007.0
12-04 10:04:47,10.310,0.419,88.935,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3427573760.0,1286623232.0,9671245824.0,19233632256.0,2456503.0,1073764.0
12-04 10:04:48,8.765,0.501,90.317,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,3430060032.0,1286623232.0,9671245824.0,19231145984.0,2391467.0,1093263.0
12-04 10:04:49,8.692,0.506,90.380,0.0,0.0,0.422,0.0,12288.0,0.0,1.0,3433709568.0,1286623232.0,9671245824.0,19227496448.0,2955380.0,1202636.0
12-04 10:04:50,9.267,0.505,89.890,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3440566272.0,1286623232.0,9671245824.0,19220639744.0,2678865.0,1132279.0
12-04 10:04:51,9.480,0.503,89.513,0.0,0.0,0.503,0.0,69632.0,0.0,5.0,3448721408.0,1286623232.0,9671249920.0,19212480512.0,2939312.0,1187925.0
12-04 10:04:52,10.042,0.591,89.283,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3452473344.0,1286623232.0,9671249920.0,19208728576.0,2654858.0,1126793.0
12-04 10:04:53,8.389,0.419,90.604,0.084,0.0,0.503,0.0,24576.0,0.0,2.0,3458727936.0,1286623232.0,9671249920.0,19202473984.0,2640286.0,1130478.0
12-04 10:04:54,9.267,0.421,89.890,0.168,0.0,0.253,0.0,4096.0,0.0,1.0,3463331840.0,1286623232.0,9671249920.0,19197870080.0,2833122.0,1166274.0
12-04 10:04:55,9.467,0.592,89.687,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3474464768.0,1286623232.0,9671258112.0,19186728960.0,2911596.0,1200811.0
12-04 10:04:56,8.467,0.508,90.771,0.0,0.0,0.254,0.0,69632.0,0.0,5.0,3496337408.0,1286623232.0,9671258112.0,19164856320.0,2892084.0,1191482.0
12-04 10:04:57,5.285,0.336,94.211,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3493552128.0,1286623232.0,9671258112.0,19167641600.0,2998311.0,825923.0
12-04 10:04:58,3.078,0.166,96.589,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3494789120.0,1286623232.0,9671258112.0,19166404608.0,1962533.0,609119.0
12-04 10:04:59,3.094,0.334,96.405,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3495710720.0,1286623232.0,9671258112.0,19165483008.0,2649518.0,700351.0
12-04 10:05:00,3.078,0.499,96.173,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3497164800.0,1286623232.0,9671258112.0,19164028928.0,2602157.0,685299.0
12-04 10:05:01,3.586,0.250,95.997,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3499102208.0,1286623232.0,9671262208.0,19162087424.0,3019698.0,782965.0
12-04 10:05:02,2.423,0.084,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3502276608.0,1286623232.0,9671262208.0,19158913024.0,1449953.0,637778.0
12-04 10:05:03,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3502538752.0,1286623232.0,9671262208.0,19158650880.0,121413.0,204635.0
12-04 10:05:04,1.418,0.334,97.998,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3502534656.0,1286623232.0,9671266304.0,19158650880.0,116102.0,199780.0
12-04 10:05:05,1.172,0.084,98.745,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,3503677440.0,1286623232.0,9671266304.0,19157508096.0,115495.0,200800.0
12-04 10:05:06,1.167,0.167,98.583,0.0,0.0,0.083,0.0,114688.0,0.0,6.0,3503685632.0,1286623232.0,9671266304.0,19157499904.0,114052.0,199899.0
12-04 10:05:07,1.004,0.084,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3503685632.0,1286623232.0,9671266304.0,19157499904.0,113387.0,198715.0
12-04 10:05:08,5.848,0.334,93.651,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3507613696.0,1286623232.0,9671274496.0,19153563648.0,1394694.0,651357.0
12-04 10:05:09,11.651,0.754,87.343,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,3471560704.0,1286623232.0,9671274496.0,19189616640.0,3058694.0,1208515.0
12-04 10:05:10,11.642,0.586,87.186,0.251,0.0,0.335,0.0,32768.0,0.0,3.0,3331006464.0,1286623232.0,9671274496.0,19330170880.0,2918327.0,1208300.0
12-04 10:05:11,11.364,0.926,87.290,0.0,0.0,0.421,0.0,69632.0,0.0,5.0,3218726912.0,1286623232.0,9671274496.0,19442450432.0,2975006.0,1207881.0
12-04 10:05:12,11.055,0.419,88.107,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3235135488.0,1286623232.0,9671278592.0,19426037760.0,3036876.0,1219093.0
12-04 10:05:13,10.254,0.593,88.983,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3175268352.0,1286623232.0,9671278592.0,19485904896.0,3147094.0,1263526.0
12-04 10:05:14,11.799,0.335,87.615,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3094773760.0,1286623232.0,9671278592.0,19566399488.0,2981904.0,1225774.0
12-04 10:05:15,10.888,0.335,88.358,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,3095756800.0,1286623232.0,9671278592.0,19565416448.0,2923461.0,1210863.0
12-04 10:05:16,11.937,0.501,87.312,0.083,0.0,0.167,0.0,73728.0,0.0,5.0,3095121920.0,1286623232.0,9671278592.0,19566051328.0,2948707.0,1229203.0
12-04 10:05:17,11.760,0.500,87.406,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3107303424.0,1286623232.0,9671286784.0,19553861632.0,2972403.0,1231578.0
12-04 10:05:18,11.102,0.417,88.147,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3108634624.0,1286623232.0,9671286784.0,19552530432.0,3104625.0,1248566.0
12-04 10:05:19,12.030,0.418,87.385,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,3112255488.0,1286623232.0,9671286784.0,19548909568.0,2821819.0,1205782.0
12-04 10:05:20,11.853,0.501,87.062,0.250,0.0,0.334,0.0,73728.0,0.0,14.0,3120070656.0,1286623232.0,9671290880.0,19541090304.0,3037768.0,1246401.0
12-04 10:05:21,11.548,0.418,87.782,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3119284224.0,1286623232.0,9671290880.0,19541876736.0,3149363.0,1278533.0
12-04 10:05:22,11.696,0.501,87.552,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3125219328.0,1286623232.0,9671290880.0,19535941632.0,2978060.0,1225424.0
12-04 10:05:23,11.745,0.336,87.584,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3137568768.0,1286623232.0,9671290880.0,19523592192.0,2959345.0,1220877.0
12-04 10:05:24,10.849,0.252,88.730,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3144388608.0,1286623232.0,9671294976.0,19516768256.0,2974572.0,1222273.0
12-04 10:05:25,12.594,0.751,86.405,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3160477696.0,1286623232.0,9671299072.0,19500675072.0,2925774.0,1205570.0
12-04 10:05:26,11.362,0.501,87.886,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3170127872.0,1286623232.0,9671299072.0,19491024896.0,2859274.0,1217577.0
12-04 10:05:27,11.548,0.335,87.866,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3179810816.0,1286623232.0,9671299072.0,19481341952.0,2740849.0,1184844.0
12-04 10:05:28,10.822,0.503,88.591,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3187183616.0,1286623232.0,9671299072.0,19473969152.0,2718658.0,1185969.0
12-04 10:05:29,11.770,0.417,87.563,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3198734336.0,1286623232.0,9671303168.0,19462414336.0,2767436.0,1204533.0
12-04 10:05:30,11.232,0.419,88.097,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3207528448.0,1286623232.0,9671303168.0,19453620224.0,3005639.0,1242018.0
12-04 10:05:31,11.538,0.502,87.625,0.084,0.0,0.251,0.0,86016.0,0.0,7.0,3217559552.0,1286623232.0,9671303168.0,19443589120.0,2961912.0,1237940.0
12-04 10:05:32,11.883,0.586,87.448,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3232288768.0,1286623232.0,9671303168.0,19428859904.0,2943620.0,1223717.0
12-04 10:05:33,11.139,0.586,88.023,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3247882240.0,1286623232.0,9671303168.0,19413266432.0,2724391.0,1198198.0
12-04 10:05:34,11.092,0.336,88.151,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3256672256.0,1286623232.0,9671307264.0,19404472320.0,2738574.0,1197922.0
12-04 10:05:35,11.467,0.506,87.943,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,3265118208.0,1286623232.0,9671307264.0,19396026368.0,2947766.0,1233892.0
12-04 10:05:36,11.755,0.336,87.573,0.168,0.0,0.168,0.0,180224.0,0.0,11.0,3273592832.0,1286623232.0,9671307264.0,19387551744.0,3237887.0,1291098.0
12-04 10:05:37,11.967,0.167,87.699,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3283685376.0,1286623232.0,9671307264.0,19377459200.0,3069009.0,1275110.0
12-04 10:05:38,11.626,0.337,87.700,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3293782016.0,1286623232.0,9671307264.0,19367362560.0,3007941.0,1255542.0
12-04 10:05:39,11.529,0.418,87.886,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3297935360.0,1286623232.0,9671311360.0,19363205120.0,3078765.0,1267939.0
12-04 10:05:40,12.020,0.417,87.479,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,3307085824.0,1286623232.0,9671311360.0,19354054656.0,3021243.0,1240764.0
12-04 10:05:41,11.542,0.421,87.447,0.168,0.0,0.421,0.0,98304.0,0.0,8.0,3317903360.0,1286623232.0,9671311360.0,19343237120.0,3384718.0,1325139.0
12-04 10:05:42,12.656,0.416,86.595,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3322630144.0,1286623232.0,9671315456.0,19338506240.0,2988862.0,1251121.0
12-04 10:05:43,11.671,0.420,87.573,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3328782336.0,1286623232.0,9671319552.0,19332349952.0,2916774.0,1234635.0
12-04 10:05:44,10.849,0.421,88.478,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,3343925248.0,1286623232.0,9671319552.0,19317207040.0,2969054.0,1239551.0
12-04 10:05:45,12.752,0.587,86.409,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3355607040.0,1286623232.0,9671319552.0,19305525248.0,2898263.0,1241477.0
12-04 10:05:46,10.420,0.672,88.403,0.252,0.0,0.252,0.0,106496.0,0.0,8.0,3359035392.0,1286623232.0,9671319552.0,19302096896.0,2978630.0,1235629.0
12-04 10:05:47,12.157,0.583,87.094,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3364904960.0,1286623232.0,9671323648.0,19296223232.0,2946088.0,1234306.0
12-04 10:05:48,11.913,0.671,87.248,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3373027328.0,1286623232.0,9671327744.0,19288096768.0,2914886.0,1254019.0
12-04 10:05:49,12.218,0.418,87.029,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3388071936.0,1286623232.0,9671327744.0,19273052160.0,2959600.0,1236040.0
12-04 10:05:50,11.661,0.419,87.584,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3390676992.0,1286623232.0,9671327744.0,19270447104.0,2994472.0,1270332.0
12-04 10:05:51,11.809,0.335,87.688,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3398803456.0,1286623232.0,9671327744.0,19262320640.0,2752549.0,1221229.0
12-04 10:05:52,11.789,0.502,87.375,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3409780736.0,1286623232.0,9671331840.0,19251339264.0,2708970.0,1225357.0
12-04 10:05:53,11.809,0.335,87.437,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3419844608.0,1286623232.0,9671331840.0,19241275392.0,2750520.0,1221592.0
12-04 10:05:54,10.763,0.339,88.644,0.0,0.0,0.254,0.0,12288.0,0.0,1.0,3427553280.0,1286623232.0,9671335936.0,19233562624.0,2732281.0,1222724.0
12-04 10:05:55,11.755,0.672,87.406,0.0,0.0,0.168,0.0,36864.0,0.0,8.0,3435966464.0,1286623232.0,9671335936.0,19225149440.0,2698439.0,1216812.0
12-04 10:05:56,11.288,0.418,88.043,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,3447906304.0,1286623232.0,9671340032.0,19213205504.0,2798649.0,1235388.0
12-04 10:05:57,11.849,0.504,87.311,0.252,0.0,0.084,0.0,28672.0,0.0,3.0,3456319488.0,1286623232.0,9671340032.0,19204792320.0,2699044.0,1202638.0
12-04 10:05:58,12.479,0.419,86.851,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3466604544.0,1286623232.0,9671340032.0,19194507264.0,2740381.0,1247785.0
12-04 10:05:59,11.158,0.419,88.255,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3471396864.0,1286623232.0,9671340032.0,19189714944.0,2767005.0,1248453.0
12-04 10:06:00,12.542,0.418,86.789,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3480662016.0,1286623232.0,9671344128.0,19180445696.0,2738099.0,1226791.0
12-04 10:06:01,12.427,0.500,86.822,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,3489431552.0,1286623232.0,9671344128.0,19171676160.0,2743506.0,1250615.0
12-04 10:06:02,11.755,0.504,87.154,0.168,0.0,0.420,0.0,16384.0,0.0,2.0,3500605440.0,1286623232.0,9671344128.0,19160502272.0,2769867.0,1227250.0
12-04 10:06:03,11.484,0.838,87.427,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3505971200.0,1286623232.0,9671344128.0,19155136512.0,2705805.0,1236134.0
12-04 10:06:04,11.997,0.587,87.248,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3514769408.0,1286623232.0,9671344128.0,19146338304.0,2781330.0,1246875.0
12-04 10:06:05,11.947,0.418,87.469,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3524067328.0,1286623232.0,9671348224.0,19137036288.0,2988805.0,1271342.0
12-04 10:06:06,11.486,0.676,87.584,0.0,0.0,0.253,0.0,69632.0,0.0,5.0,3537084416.0,1286623232.0,9671348224.0,19124019200.0,2941073.0,1265762.0
12-04 10:06:07,12.678,0.504,86.398,0.084,0.0,0.336,0.0,16384.0,0.0,1.0,3545591808.0,1286623232.0,9671348224.0,19115511808.0,3190638.0,1313812.0
12-04 10:06:08,8.863,0.334,90.635,0.084,0.0,0.084,0.0,0.0,0.0,1.0,3548442624.0,1286623232.0,9671352320.0,19112656896.0,2682000.0,1019607.0
12-04 10:06:09,2.256,0.084,97.494,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3550162944.0,1286623232.0,9671356416.0,19110932480.0,1229269.0,470632.0
12-04 10:06:10,2.519,0.252,97.229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552636928.0,1286623232.0,9671356416.0,19108458496.0,2110163.0,610812.0
12-04 10:06:11,2.845,0.335,96.653,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3554320384.0,1286623232.0,9671356416.0,19106775040.0,2459384.0,684240.0
12-04 10:06:12,2.012,0.335,97.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3556950016.0,1286623232.0,9671360512.0,19104141312.0,1653515.0,478646.0
12-04 10:06:13,3.0,0.333,96.500,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3561148416.0,1286623232.0,9671360512.0,19099942912.0,2130581.0,602785.0
12-04 10:06:14,2.333,0.500,97.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3563147264.0,1286623232.0,9671360512.0,19097944064.0,1771174.0,496867.0
12-04 10:06:15,3.175,0.167,96.575,0.0,0.0,0.084,0.0,36864.0,0.0,1.0,3566944256.0,1286623232.0,9671364608.0,19094142976.0,1337199.0,414038.0
12-04 10:06:16,1.252,0.250,98.414,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,3568263168.0,1286623232.0,9671364608.0,19092824064.0,145280.0,445230.0
12-04 10:06:17,1.082,0.333,98.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3568259072.0,1286623232.0,9671368704.0,19092824064.0,134284.0,233352.0
12-04 10:06:18,1.751,0.083,97.998,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3568259072.0,1286623232.0,9671368704.0,19092824064.0,131315.0,231494.0
12-04 10:06:19,2.158,0.249,97.427,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,3569528832.0,1286623232.0,9671368704.0,19091554304.0,132359.0,231074.0
12-04 10:06:20,1.918,0.417,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3570204672.0,1286623232.0,9671368704.0,19090878464.0,135446.0,235246.0
12-04 10:06:21,1.169,0.334,98.414,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3570278400.0,1286623232.0,9671372800.0,19090800640.0,148720.0,248460.0
12-04 10:06:22,14.440,0.332,85.062,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3505803264.0,1286623232.0,9671376896.0,19155271680.0,3320550.0,1332968.0
12-04 10:06:23,15.194,0.826,83.650,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3346386944.0,1286623232.0,9671376896.0,19314688000.0,3686905.0,1408795.0
12-04 10:06:24,13.549,0.582,85.037,0.249,0.0,0.582,0.0,32768.0,0.0,3.0,3230044160.0,1286623232.0,9671376896.0,19431030784.0,3531065.0,1407327.0
12-04 10:06:25,12.656,0.500,86.761,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3261947904.0,1286623232.0,9671376896.0,19399127040.0,3007007.0,1301579.0
12-04 10:06:26,12.938,0.417,86.311,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,3204677632.0,1286623232.0,9671380992.0,19456393216.0,3312403.0,1340275.0
12-04 10:06:27,12.677,0.500,86.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3130777600.0,1286623232.0,9671380992.0,19530293248.0,3188877.0,1340577.0
12-04 10:06:28,13.587,0.497,85.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3129380864.0,1286623232.0,9671380992.0,19531689984.0,3169852.0,1316976.0
12-04 10:06:29,13.739,0.333,85.346,0.250,0.0,0.333,0.0,36864.0,0.0,3.0,3131252736.0,1286623232.0,9671380992.0,19529818112.0,3418371.0,1373584.0
12-04 10:06:30,13.433,0.415,85.738,0.0,0.0,0.415,0.0,12288.0,0.0,3.0,3133534208.0,1286623232.0,9671385088.0,19527532544.0,3237693.0,1341537.0
12-04 10:06:31,13.206,0.581,86.047,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,3137282048.0,1286623232.0,9671385088.0,19523784704.0,3034527.0,1328384.0
12-04 10:06:32,12.938,0.167,86.644,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3146358784.0,1286623232.0,9671385088.0,19514707968.0,3011503.0,1314947.0
12-04 10:06:33,13.527,0.664,85.477,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3150835712.0,1286623232.0,9671385088.0,19510231040.0,3065063.0,1311954.0
12-04 10:06:34,12.782,0.334,86.466,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,3155406848.0,1286623232.0,9671385088.0,19505659904.0,3021707.0,1331726.0
12-04 10:06:35,13.217,0.416,86.118,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,3162370048.0,1286623232.0,9671389184.0,19498692608.0,3023784.0,1328884.0
12-04 10:06:36,12.917,0.833,86.083,0.0,0.0,0.167,0.0,167936.0,0.0,9.0,3174686720.0,1286623232.0,9671389184.0,19486375936.0,2937509.0,1321252.0
12-04 10:06:37,12.709,0.418,86.538,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3181625344.0,1286623232.0,9671393280.0,19479433216.0,2973555.0,1334863.0
12-04 10:06:38,12.968,0.665,85.869,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3190050816.0,1286623232.0,9671393280.0,19471007744.0,3173097.0,1343387.0
12-04 10:06:39,12.855,0.584,86.144,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,3213258752.0,1286623232.0,9671397376.0,19447795712.0,3081503.0,1340675.0
12-04 10:06:40,13.633,0.665,85.370,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3224743936.0,1286623232.0,9671397376.0,19436310528.0,3064140.0,1335093.0
12-04 10:06:41,13.433,0.415,85.904,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3230941184.0,1286623232.0,9671397376.0,19430113280.0,3022380.0,1341676.0
12-04 10:06:42,13.272,0.501,85.893,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3243098112.0,1286623232.0,9671397376.0,19417956352.0,3033279.0,1345237.0
12-04 10:06:43,13.267,0.332,85.987,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3250970624.0,1286623232.0,9671397376.0,19410083840.0,2993875.0,1354106.0
12-04 10:06:44,12.300,0.505,86.858,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3258716160.0,1286623232.0,9671397376.0,19402338304.0,3049632.0,1347551.0
12-04 10:06:45,13.610,0.581,85.228,0.0,0.0,0.581,0.0,0.0,0.0,0.0,3268325376.0,1286623232.0,9671405568.0,19392720896.0,3128929.0,1352041.0
12-04 10:06:46,13.222,0.251,86.276,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,3276738560.0,1286623232.0,9671405568.0,19384307712.0,3030956.0,1349230.0
12-04 10:06:47,13.011,0.417,86.239,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3283468288.0,1286623232.0,9671405568.0,19377577984.0,3002370.0,1343027.0
12-04 10:06:48,13.083,0.500,86.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3299971072.0,1286623232.0,9671409664.0,19361071104.0,3041454.0,1353873.0
12-04 10:06:49,13.963,0.334,85.284,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,3321524224.0,1286623232.0,9671413760.0,19339513856.0,3126203.0,1356277.0
12-04 10:06:50,14.085,0.414,85.253,0.0,0.0,0.249,0.0,36864.0,0.0,1.0,3326570496.0,1286623232.0,9671413760.0,19334467584.0,3062966.0,1372888.0
12-04 10:06:51,12.791,0.748,86.130,0.0,0.0,0.332,0.0,86016.0,0.0,6.0,3336347648.0,1286623232.0,9671413760.0,19324690432.0,3004571.0,1370068.0
12-04 10:06:52,15.372,0.413,83.884,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3353075712.0,1286623232.0,9671413760.0,19307962368.0,3039187.0,1365849.0
12-04 10:06:53,13.583,0.417,85.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3361710080.0,1286623232.0,9671417856.0,19299323904.0,2868574.0,1349146.0
12-04 10:06:54,12.799,0.495,86.375,0.0,0.0,0.330,0.0,32768.0,0.0,2.0,3365609472.0,1286623232.0,9671417856.0,19295424512.0,2945325.0,1285739.0
12-04 10:06:55,14.250,0.414,84.756,0.166,0.0,0.414,0.0,4096.0,0.0,1.0,3380387840.0,1286623232.0,9671417856.0,19280646144.0,3146421.0,1370900.0
12-04 10:06:56,15.759,0.330,83.581,0.0,0.0,0.330,0.0,69632.0,0.0,5.0,3389878272.0,1286623232.0,9671417856.0,19271155712.0,3055879.0,1378153.0
12-04 10:06:57,13.870,0.415,85.299,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3397238784.0,1286623232.0,9671421952.0,19263791104.0,3040889.0,1408638.0
12-04 10:06:58,13.873,0.578,85.136,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3411451904.0,1286623232.0,9671421952.0,19249577984.0,3246292.0,1358453.0
12-04 10:06:59,14.821,0.583,84.430,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3431870464.0,1286623232.0,9671421952.0,19229159424.0,3091173.0,1393611.0
12-04 10:07:00,14.023,0.668,84.808,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3442434048.0,1286623232.0,9671426048.0,19218591744.0,3010672.0,1393951.0
12-04 10:07:01,14.689,0.415,84.564,0.0,0.0,0.332,0.0,69632.0,0.0,5.0,3444342784.0,1286623232.0,9671426048.0,19216683008.0,3136815.0,1421447.0
12-04 10:07:02,13.239,0.666,85.679,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3454722048.0,1286623232.0,9671430144.0,19206299648.0,3129608.0,1400060.0
12-04 10:07:03,16.046,0.414,83.292,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3479130112.0,1286623232.0,9671430144.0,19181891584.0,3089585.0,1371278.0
12-04 10:07:04,14.286,0.415,84.801,0.0,0.0,0.498,0.0,16384.0,0.0,1.0,3492749312.0,1286623232.0,9671430144.0,19168272384.0,3044602.0,1395092.0
12-04 10:07:05,13.022,0.417,85.977,0.167,0.0,0.417,0.0,77824.0,0.0,12.0,3495063552.0,1286623232.0,9671430144.0,19165958144.0,3075510.0,1400601.0
12-04 10:07:06,13.0,0.583,86.167,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3498827776.0,1286623232.0,9671430144.0,19162193920.0,3068798.0,1399089.0
12-04 10:07:07,14.202,0.334,85.046,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3513520128.0,1286623232.0,9671434240.0,19147497472.0,3064334.0,1387251.0
12-04 10:07:08,14.630,0.582,84.456,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3525201920.0,1286623232.0,9671434240.0,19135815680.0,3065615.0,1413035.0
12-04 10:07:09,14.286,0.334,85.129,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3530883072.0,1286623232.0,9671434240.0,19130134528.0,3111046.0,1393899.0
12-04 10:07:10,13.361,0.664,85.560,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3537133568.0,1286623232.0,9671438336.0,19123879936.0,3086482.0,1397434.0
12-04 10:07:11,13.693,0.581,85.394,0.0,0.0,0.332,0.0,69632.0,0.0,5.0,3553988608.0,1286623232.0,9671438336.0,19107024896.0,3043946.0,1389577.0
12-04 10:07:12,16.097,0.584,83.153,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3566338048.0,1286623232.0,9671438336.0,19094675456.0,3123328.0,1402077.0
12-04 10:07:13,14.512,0.500,84.737,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3573161984.0,1286623232.0,9671438336.0,19087851520.0,3062796.0,1404120.0
12-04 10:07:14,13.493,0.579,85.513,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3575603200.0,1286623232.0,9671442432.0,19085406208.0,3089797.0,1412663.0
12-04 10:07:15,12.542,0.505,86.364,0.168,0.0,0.421,0.0,16384.0,0.0,2.0,3589783552.0,1286623232.0,9671450624.0,19071217664.0,3157154.0,1419650.0
12-04 10:07:16,15.628,0.665,83.375,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,3606720512.0,1286623232.0,9671450624.0,19054280704.0,3084069.0,1398525.0
12-04 10:07:17,14.938,0.332,84.564,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3620696064.0,1286623232.0,9671450624.0,19040305152.0,3151763.0,1410916.0
12-04 10:07:18,14.286,0.334,85.213,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3626754048.0,1286623232.0,9671454720.0,19034243072.0,3067797.0,1411930.0
12-04 10:07:19,13.799,0.416,85.536,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3629801472.0,1286623232.0,9671454720.0,19031195648.0,3129908.0,1408482.0
12-04 10:07:20,12.823,0.749,86.095,0.0,0.0,0.333,0.0,32768.0,0.0,1.0,3645779968.0,1286623232.0,9671454720.0,19015217152.0,3055342.0,1417521.0
12-04 10:07:21,16.349,0.664,82.490,0.083,0.0,0.415,0.0,102400.0,0.0,8.0,3659960320.0,1286623232.0,9671454720.0,19001036800.0,3058147.0,1373104.0
12-04 10:07:22,3.320,0.332,96.100,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3660943360.0,1286623232.0,9671454720.0,19000053760.0,456152.0,438219.0
12-04 10:07:23,2.248,0.500,97.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3660910592.0,1286623232.0,9671454720.0,19000086528.0,414870.0,369789.0
12-04 10:07:24,2.594,0.335,96.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3661443072.0,1286623232.0,9671462912.0,18999545856.0,1274603.0,430387.0
12-04 10:07:25,1.847,0.252,97.733,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661443072.0,1286623232.0,9671462912.0,18999545856.0,1194597.0,419902.0
12-04 10:07:26,1.930,0.252,97.483,0.252,0.0,0.084,0.0,86016.0,0.0,7.0,3662077952.0,1286623232.0,9671462912.0,18998910976.0,586736.0,359078.0
12-04 10:07:27,1.844,0.168,97.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662086144.0,1286623232.0,9671462912.0,18998902784.0,1274274.0,401146.0
12-04 10:07:28,2.425,0.167,97.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3664748544.0,1286623232.0,9671467008.0,18996236288.0,864904.0,368994.0
12-04 10:07:29,1.590,0.251,98.075,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3663290368.0,1286623232.0,9671467008.0,18997694464.0,1066373.0,602698.0
12-04 10:07:30,2.008,0.167,97.657,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3665256448.0,1286623232.0,9671467008.0,18995728384.0,1374187.0,384558.0
12-04 10:07:31,1.668,0.167,98.082,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3665223680.0,1286623232.0,9671467008.0,18995761152.0,991116.0,366486.0
12-04 10:07:32,1.510,0.252,97.903,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,3667382272.0,1286623232.0,9671467008.0,18993602560.0,1313629.0,376342.0
12-04 10:07:33,1.337,0.251,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3667378176.0,1286623232.0,9671471104.0,18993602560.0,188936.0,280069.0
12-04 10:07:34,1.003,0.251,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3667378176.0,1286623232.0,9671471104.0,18993602560.0,152434.0,265598.0
12-04 10:07:35,1.340,0.251,98.409,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3668901888.0,1286623232.0,9671471104.0,18992078848.0,148148.0,261822.0
12-04 10:07:36,2.585,0.334,96.997,0.0,0.0,0.083,0.0,131072.0,0.0,7.0,3668901888.0,1286623232.0,9671471104.0,18992078848.0,144261.0,254742.0
12-04 10:07:37,1.003,0.167,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3669024768.0,1286623232.0,9671475200.0,18991951872.0,148062.0,261434.0
12-04 10:07:38,1.585,0.250,98.082,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3669499904.0,1286623232.0,9671475200.0,18991476736.0,146981.0,260868.0
12-04 10:07:39,1.417,0.167,98.333,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,3669532672.0,1286623232.0,9671475200.0,18991443968.0,151382.0,265920.0
12-04 10:07:40,1.341,0.168,98.491,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,3670507520.0,1286623232.0,9671475200.0,18990469120.0,150701.0,266468.0
12-04 10:07:41,1.333,0.250,98.333,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3670421504.0,1286623232.0,9671475200.0,18990555136.0,147703.0,262346.0
12-04 10:07:42,1.668,0.083,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3670544384.0,1286623232.0,9671479296.0,18990428160.0,148895.0,263007.0
12-04 10:07:43,1.003,0.334,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3670540288.0,1286623232.0,9671483392.0,18990428160.0,148125.0,263232.0
12-04 10:07:44,1.500,0.250,98.0,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,3670540288.0,1286623232.0,9671483392.0,18990428160.0,147828.0,261332.0
12-04 10:07:45,1.756,0.084,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670540288.0,1286623232.0,9671483392.0,18990428160.0,146863.0,261799.0
12-04 10:07:46,1.754,0.334,97.828,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3670921216.0,1286623232.0,9671483392.0,18990047232.0,148644.0,260392.0
12-04 10:07:47,1.427,0.252,98.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3670917120.0,1286623232.0,9671487488.0,18990047232.0,148729.0,262612.0
12-04 10:07:48,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3671044096.0,1286623232.0,9671487488.0,18989920256.0,149891.0,264634.0
12-04 10:07:49,2.250,0.250,97.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3671425024.0,1286623232.0,9671487488.0,18989539328.0,150204.0,265136.0
12-04 10:07:50,1.915,0.416,97.419,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3671425024.0,1286623232.0,9671487488.0,18989539328.0,151393.0,265174.0
12-04 10:07:51,1.510,0.168,98.238,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3671420928.0,1286623232.0,9671491584.0,18989539328.0,148647.0,262042.0
12-04 10:07:52,1.341,0.335,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3671420928.0,1286623232.0,9671491584.0,18989539328.0,149791.0,264690.0
12-04 10:07:53,2.248,0.167,97.419,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3671420928.0,1286623232.0,9671491584.0,18989539328.0,148964.0,261833.0
12-04 10:07:54,2.082,0.500,97.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3671420928.0,1286623232.0,9671491584.0,18989539328.0,148164.0,261653.0
12-04 10:07:55,1.257,0.251,98.407,0.0,0.0,0.084,0.0,32768.0,0.0,1.0,3671420928.0,1286623232.0,9671491584.0,18989539328.0,148696.0,261678.0
12-04 10:07:56,2.085,0.250,97.415,0.167,0.0,0.083,0.0,94208.0,0.0,8.0,3671416832.0,1286623232.0,9671495680.0,18989539328.0,149103.0,262857.0
12-04 10:07:57,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3671416832.0,1286623232.0,9671495680.0,18989539328.0,151061.0,273305.0
12-04 10:07:58,1.006,0.168,98.743,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3671416832.0,1286623232.0,9671495680.0,18989539328.0,148989.0,261714.0
12-04 10:07:59,1.253,0.251,98.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3671416832.0,1286623232.0,9671495680.0,18989539328.0,146957.0,260392.0
12-04 10:08:00,2.590,0.251,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647037440.0,1286623232.0,9671499776.0,19013914624.0,146538.0,258397.0
12-04 10:08:01,1.172,0.084,98.661,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3647287296.0,1286623232.0,9671499776.0,19013664768.0,164367.0,281886.0
12-04 10:08:02,1.503,0.250,98.164,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3647287296.0,1286623232.0,9671499776.0,19013664768.0,149985.0,264096.0
12-04 10:08:03,1.509,0.168,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3647287296.0,1286623232.0,9671499776.0,19013664768.0,148914.0,262748.0
12-04 10:08:04,1.757,0.335,97.824,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,3647287296.0,1286623232.0,9671499776.0,19013664768.0,151993.0,266187.0
12-04 10:08:05,1.341,0.168,98.407,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3647283200.0,1286623232.0,9671503872.0,19013664768.0,168101.0,282593.0
12-04 10:08:06,1.506,0.418,97.992,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3647283200.0,1286623232.0,9671503872.0,19013664768.0,148585.0,259859.0
12-04 10:08:07,1.334,0.417,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3647283200.0,1286623232.0,9671503872.0,19013664768.0,151452.0,265407.0
12-04 10:08:08,1.255,0.167,98.326,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3647279104.0,1286623232.0,9671507968.0,19013664768.0,186742.0,276209.0
12-04 10:08:09,1.425,0.084,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647279104.0,1286623232.0,9671507968.0,19013664768.0,149749.0,261469.0
12-04 10:08:10,1.751,0.250,97.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3647279104.0,1286623232.0,9671507968.0,19013664768.0,149892.0,263682.0
12-04 10:08:11,1.839,0.167,97.910,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3647279104.0,1286623232.0,9671507968.0,19013664768.0,152142.0,266402.0
12-04 10:08:12,2.244,0.333,97.257,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3647275008.0,1286623232.0,9671512064.0,19013664768.0,151140.0,266086.0
12-04 10:08:13,1.514,0.0,98.486,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647397888.0,1286623232.0,9671516160.0,19013537792.0,150307.0,264070.0
12-04 10:08:14,1.846,0.252,97.651,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3647397888.0,1286623232.0,9671516160.0,19013537792.0,150626.0,264420.0
12-04 10:08:15,1.332,0.250,98.418,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3647397888.0,1286623232.0,9671516160.0,19013537792.0,150034.0,263069.0
12-04 10:08:16,1.503,0.167,98.247,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3647393792.0,1286623232.0,9671520256.0,19013537792.0,148185.0,261898.0
12-04 10:08:17,1.746,0.166,98.088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647393792.0,1286623232.0,9671520256.0,19013537792.0,146935.0,259374.0
12-04 10:08:18,1.257,0.168,98.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3647393792.0,1286623232.0,9671520256.0,19013537792.0,149951.0,264915.0
12-04 10:08:19,1.923,0.084,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647393792.0,1286623232.0,9671520256.0,19013537792.0,150322.0,264284.0
12-04 10:08:20,1.510,0.168,98.070,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3651530752.0,1286623232.0,9671520256.0,19009400832.0,150885.0,265026.0
12-04 10:08:21,1.920,0.250,97.830,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3647389696.0,1286623232.0,9671524352.0,19013537792.0,148110.0,261484.0
12-04 10:08:22,1.085,0.250,98.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3647389696.0,1286623232.0,9671524352.0,19013537792.0,148288.0,261868.0
12-04 10:08:23,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647389696.0,1286623232.0,9671524352.0,19013537792.0,151159.0,267005.0
12-04 10:08:24,2.755,0.167,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631968256.0,1286623232.0,9671524352.0,19028959232.0,145468.0,258383.0
12-04 10:08:25,1.336,0.334,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3631767552.0,1286623232.0,9671528448.0,19029155840.0,148871.0,261749.0
12-04 10:08:26,1.420,0.251,98.162,0.084,0.0,0.084,0.0,77824.0,0.0,7.0,3631767552.0,1286623232.0,9671528448.0,19029155840.0,148806.0,261515.0
12-04 10:08:27,1.337,0.251,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631767552.0,1286623232.0,9671528448.0,19029155840.0,148300.0,261786.0
12-04 10:08:28,1.419,0.250,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631767552.0,1286623232.0,9671528448.0,19029155840.0,148965.0,263602.0
12-04 10:08:29,1.258,0.084,98.574,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3631894528.0,1286623232.0,9671528448.0,19029028864.0,147856.0,261015.0
12-04 10:08:30,1.590,0.167,98.159,0.0,0.0,0.084,0.0,36864.0,0.0,1.0,3631890432.0,1286623232.0,9671532544.0,19029028864.0,150695.0,264940.0
12-04 10:08:31,1.589,0.167,98.161,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3631890432.0,1286623232.0,9671532544.0,19029028864.0,165607.0,280673.0
12-04 10:08:32,2.248,0.250,97.252,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3631890432.0,1286623232.0,9671532544.0,19029028864.0,149801.0,264508.0
12-04 10:08:33,1.254,0.167,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3631890432.0,1286623232.0,9671532544.0,19029028864.0,148675.0,262821.0
12-04 10:08:34,1.425,0.168,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631886336.0,1286623232.0,9671536640.0,19029028864.0,147793.0,259652.0
12-04 10:08:35,1.671,0.251,97.995,0.0,0.0,0.084,0.0,24576.0,0.0,2.0,3631886336.0,1286623232.0,9671536640.0,19029028864.0,148444.0,262131.0
12-04 10:08:36,1.590,0.251,98.075,0.0,0.0,0.084,0.0,147456.0,0.0,9.0,3631886336.0,1286623232.0,9671536640.0,19029028864.0,147904.0,262473.0
12-04 10:08:37,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631886336.0,1286623232.0,9671536640.0,19029028864.0,150746.0,265456.0
12-04 10:08:38,1.332,0.250,98.168,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3631849472.0,1286623232.0,9671540736.0,19029061632.0,164894.0,277628.0
12-04 10:08:39,1.760,0.168,98.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631849472.0,1286623232.0,9671540736.0,19029061632.0,149657.0,262828.0
12-04 10:08:40,1.671,0.167,98.162,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3636113408.0,1286623232.0,9671540736.0,19024797696.0,150654.0,266020.0
12-04 10:08:41,1.510,0.168,98.238,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3633127424.0,1286623232.0,9671540736.0,19027783680.0,148443.0,261012.0
12-04 10:08:42,1.582,0.167,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633127424.0,1286623232.0,9671540736.0,19027783680.0,150246.0,264192.0
12-04 10:08:43,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633119232.0,1286623232.0,9671548928.0,19027783680.0,148260.0,262131.0
12-04 10:08:44,1.252,0.167,98.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3633119232.0,1286623232.0,9671548928.0,19027783680.0,148912.0,263317.0
12-04 10:08:45,1.092,0.336,98.573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633119232.0,1286623232.0,9671548928.0,19027783680.0,148608.0,261717.0
12-04 10:08:46,1.753,0.250,97.913,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,3633119232.0,1286623232.0,9671548928.0,19027783680.0,150281.0,263818.0
12-04 10:08:47,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633115136.0,1286623232.0,9671553024.0,19027783680.0,148342.0,263544.0
12-04 10:08:48,1.674,0.251,97.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3633115136.0,1286623232.0,9671553024.0,19027783680.0,148614.0,262402.0
12-04 10:08:49,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633115136.0,1286623232.0,9671553024.0,19027783680.0,150583.0,265888.0
12-04 10:08:50,2.431,0.251,97.150,0.168,0.0,0.0,0.0,49152.0,0.0,11.0,3632734208.0,1286623232.0,9671553024.0,19028164608.0,145442.0,257200.0
12-04 10:08:51,1.171,0.167,98.495,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3632734208.0,1286623232.0,9671553024.0,19028164608.0,148188.0,259864.0
12-04 10:08:52,1.171,0.251,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632730112.0,1286623232.0,9671557120.0,19028164608.0,151986.0,265429.0
12-04 10:08:53,2.082,0.167,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3632689152.0,1286623232.0,9671557120.0,19028205568.0,149184.0,263733.0
12-04 10:08:54,1.920,0.334,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632721920.0,1286623232.0,9671557120.0,19028172800.0,148401.0,262242.0
12-04 10:08:55,1.836,0.250,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3632721920.0,1286623232.0,9671557120.0,19028172800.0,150952.0,265292.0
12-04 10:08:56,1.746,0.249,97.589,0.166,0.0,0.249,0.0,81920.0,0.0,7.0,3632721920.0,1286623232.0,9671557120.0,19028172800.0,148160.0,263025.0
12-04 10:08:57,1.669,0.167,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3632844800.0,1286623232.0,9671561216.0,19028045824.0,150409.0,264310.0
12-04 10:08:58,0.921,0.251,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632844800.0,1286623232.0,9671561216.0,19028045824.0,149023.0,263296.0
12-04 10:08:59,2.010,0.168,97.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3632844800.0,1286623232.0,9671561216.0,19028045824.0,146746.0,260814.0
12-04 10:09:00,1.251,0.250,98.415,0.0,0.0,0.083,0.0,28672.0,0.0,1.0,3633475584.0,1286623232.0,9671561216.0,19027415040.0,146611.0,259065.0
12-04 10:09:01,4.107,0.084,95.725,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,3633418240.0,1286623232.0,9671684096.0,19027349504.0,159168.0,268881.0
12-04 10:09:02,3.005,0.167,96.661,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3575885824.0,1286623232.0,9671696384.0,19084869632.0,145639.0,257156.0
12-04 10:09:03,1.423,0.167,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3577155584.0,1286623232.0,9671696384.0,19083599872.0,146890.0,260961.0
12-04 10:09:04,3.331,0.083,96.503,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3575853056.0,1286623232.0,9671696384.0,19084902400.0,146262.0,257662.0
12-04 10:09:05,1.672,0.167,98.161,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3576041472.0,1286623232.0,9671761920.0,19084648448.0,150925.0,264419.0
12-04 10:09:06,1.671,0.251,97.995,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3578322944.0,1286623232.0,9671766016.0,19082362880.0,151056.0,267180.0
12-04 10:09:07,1.753,0.167,97.997,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3579592704.0,1286623232.0,9671766016.0,19081093120.0,148704.0,262967.0
12-04 10:09:08,3.333,0.333,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554959360.0,1286623232.0,9671766016.0,19105726464.0,144618.0,253977.0
12-04 10:09:09,1.424,0.168,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3526135808.0,1286623232.0,9671766016.0,19134550016.0,149968.0,263117.0
12-04 10:09:10,2.087,0.167,97.579,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3526131712.0,1286623232.0,9671770112.0,19134550016.0,148458.0,261481.0
12-04 10:09:11,2.500,0.167,97.333,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3527147520.0,1286623232.0,9671770112.0,19133534208.0,148561.0,262764.0
12-04 10:09:12,1.586,0.334,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3530575872.0,1286623232.0,9671770112.0,19130105856.0,151363.0,265245.0
12-04 10:09:13,1.590,0.335,97.824,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3535237120.0,1286623232.0,9671774208.0,19125440512.0,148191.0,262076.0
12-04 10:09:14,2.502,0.167,97.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3537424384.0,1286623232.0,9671778304.0,19123249152.0,148225.0,261869.0
12-04 10:09:15,1.511,0.0,98.489,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3538694144.0,1286623232.0,9671778304.0,19121979392.0,148694.0,262800.0
12-04 10:09:16,1.747,0.333,97.837,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3538694144.0,1286623232.0,9671778304.0,19121979392.0,149128.0,263745.0
12-04 10:09:17,2.252,0.0,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3539091456.0,1286623232.0,9671778304.0,19121582080.0,146940.0,260921.0
12-04 10:09:18,1.998,0.250,97.669,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3539853312.0,1286623232.0,9671778304.0,19120820224.0,149262.0,263531.0
12-04 10:09:19,1.757,0.251,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3543150592.0,1286623232.0,9671782400.0,19117518848.0,147254.0,261619.0
12-04 10:09:20,1.676,0.251,97.988,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549446144.0,1286623232.0,9671782400.0,19111223296.0,149949.0,264213.0
12-04 10:09:21,2.419,0.250,97.081,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3547435008.0,1286623232.0,9671782400.0,19113234432.0,166863.0,270852.0
12-04 10:09:22,2.087,0.334,97.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3547590656.0,1286623232.0,9671782400.0,19113078784.0,163668.0,269476.0
12-04 10:09:23,1.589,0.334,97.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3547586560.0,1286623232.0,9671786496.0,19113078784.0,150700.0,265943.0
12-04 10:09:24,2.680,0.251,96.817,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3529555968.0,1286623232.0,9671786496.0,19131109376.0,145629.0,258459.0
12-04 10:09:25,1.420,0.084,98.413,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3529588736.0,1286623232.0,9671786496.0,19131076608.0,146315.0,259295.0
12-04 10:09:26,2.008,0.251,97.741,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3531460608.0,1286623232.0,9671786496.0,19129204736.0,149988.0,262733.0
12-04 10:09:27,1.920,0.167,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3535650816.0,1286623232.0,9671786496.0,19125014528.0,149694.0,264198.0
12-04 10:09:28,2.003,0.334,97.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3536412672.0,1286623232.0,9671786496.0,19124252672.0,148542.0,261922.0
12-04 10:09:29,2.347,0.0,97.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3511238656.0,1286623232.0,9671786496.0,19149426688.0,145331.0,255859.0
12-04 10:09:30,2.502,0.334,96.997,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3496759296.0,1286623232.0,9671790592.0,19163901952.0,146886.0,259170.0
12-04 10:09:31,1.668,0.250,98.082,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3499552768.0,1286623232.0,9671790592.0,19161108480.0,167124.0,282492.0
12-04 10:09:32,1.582,0.333,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3502473216.0,1286623232.0,9671790592.0,19158188032.0,148721.0,263508.0
12-04 10:09:33,0.925,0.168,98.907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3506233344.0,1286623232.0,9671790592.0,19154427904.0,150965.0,264241.0
12-04 10:09:34,1.337,0.251,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3507752960.0,1286623232.0,9671794688.0,19152904192.0,149599.0,264261.0
12-04 10:09:35,1.508,0.251,98.241,0.0,0.0,0.0,0.0,249856.0,0.0,5.0,3508260864.0,1286623232.0,9671794688.0,19152396288.0,145822.0,257461.0
12-04 10:09:36,1.832,0.583,97.419,0.167,0.0,0.0,0.0,172032.0,0.0,10.0,3512451072.0,1286623232.0,9671794688.0,19148206080.0,150090.0,263638.0
12-04 10:09:37,2.496,0.416,97.005,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3515752448.0,1286623232.0,9671794688.0,19144904704.0,147046.0,259817.0
12-04 10:09:38,1.847,0.084,98.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3515752448.0,1286623232.0,9671794688.0,19144904704.0,147960.0,261227.0
12-04 10:09:39,1.331,0.333,98.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3515752448.0,1286623232.0,9671794688.0,19144904704.0,150154.0,263765.0
12-04 10:09:40,1.424,0.168,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3519885312.0,1286623232.0,9671798784.0,19140767744.0,148872.0,263260.0
12-04 10:09:41,1.833,0.417,97.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3517145088.0,1286623232.0,9671798784.0,19143507968.0,148396.0,263571.0
12-04 10:09:42,1.258,0.168,98.322,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3517145088.0,1286623232.0,9671798784.0,19143507968.0,149403.0,263960.0
12-04 10:09:43,1.508,0.251,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3517145088.0,1286623232.0,9671798784.0,19143507968.0,148346.0,261789.0
12-04 10:09:44,1.508,0.251,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3517263872.0,1286623232.0,9671806976.0,19143380992.0,148669.0,262767.0
12-04 10:09:45,1.675,0.251,98.074,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3517263872.0,1286623232.0,9671806976.0,19143380992.0,147180.0,259780.0
12-04 10:09:46,2.506,0.251,97.160,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3505455104.0,1286623232.0,9671806976.0,19155189760.0,145157.0,256284.0
12-04 10:09:47,1.499,0.167,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3505455104.0,1286623232.0,9671806976.0,19155189760.0,149466.0,263979.0
12-04 10:09:48,1.173,0.168,98.325,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3505709056.0,1286623232.0,9671806976.0,19154935808.0,150501.0,265902.0
12-04 10:09:49,1.506,0.167,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3505688576.0,1286623232.0,9671811072.0,19154952192.0,151035.0,265462.0
12-04 10:09:50,1.345,0.168,98.487,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3505688576.0,1286623232.0,9671811072.0,19154952192.0,151304.0,267155.0
12-04 10:09:51,1.505,0.334,97.993,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3505561600.0,1286623232.0,9671811072.0,19155079168.0,163239.0,277078.0
12-04 10:09:52,3.339,0.167,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3484737536.0,1286623232.0,9671811072.0,19175903232.0,143240.0,252955.0
12-04 10:09:53,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3484770304.0,1286623232.0,9671811072.0,19175870464.0,147189.0,259919.0
12-04 10:09:54,1.337,0.334,98.162,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3484733440.0,1286623232.0,9671815168.0,19175903232.0,149345.0,264334.0
12-04 10:09:55,1.501,0.334,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3484733440.0,1286623232.0,9671815168.0,19175903232.0,148174.0,260858.0
12-04 10:09:56,2.082,0.250,97.502,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3484733440.0,1286623232.0,9671815168.0,19175903232.0,147346.0,260953.0
12-04 10:09:57,1.008,0.168,98.824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3484733440.0,1286623232.0,9671815168.0,19175903232.0,149074.0,264658.0
12-04 10:09:58,1.751,0.250,97.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3484729344.0,1286623232.0,9671819264.0,19175903232.0,151426.0,266907.0
12-04 10:09:59,3.485,0.249,96.100,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3484762112.0,1286623232.0,9671819264.0,19175870464.0,145189.0,257711.0
12-04 10:10:00,1.585,0.083,98.165,0.167,0.0,0.0,0.0,53248.0,0.0,11.0,3485024256.0,1286623232.0,9671819264.0,19175608320.0,147691.0,261221.0
12-04 10:10:01,1.418,0.334,98.249,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3485237248.0,1286623232.0,9671819264.0,19175395328.0,165209.0,277184.0
12-04 10:10:02,1.002,0.167,98.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3485237248.0,1286623232.0,9671819264.0,19175395328.0,148591.0,262910.0
12-04 10:10:03,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485237248.0,1286623232.0,9671819264.0,19175395328.0,147139.0,261135.0
12-04 10:10:04,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485237248.0,1286623232.0,9671819264.0,19175395328.0,149011.0,262553.0
12-04 10:10:05,1.008,0.336,98.657,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3485360128.0,1286623232.0,9671823360.0,19175268352.0,150739.0,265590.0
12-04 10:10:06,1.751,0.417,97.665,0.083,0.0,0.083,0.0,81920.0,0.0,7.0,3485360128.0,1286623232.0,9671823360.0,19175268352.0,149972.0,262803.0
12-04 10:10:07,2.590,0.084,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485356032.0,1286623232.0,9671827456.0,19175268352.0,147143.0,259004.0
12-04 10:10:08,1.254,0.167,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485315072.0,1286623232.0,9671827456.0,19175309312.0,150376.0,262663.0
12-04 10:10:09,1.168,0.334,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3485315072.0,1286623232.0,9671827456.0,19175309312.0,147574.0,261983.0
12-04 10:10:10,1.672,0.084,98.161,0.0,0.0,0.084,0.0,32768.0,0.0,1.0,3485315072.0,1286623232.0,9671827456.0,19175309312.0,149390.0,261993.0
12-04 10:10:11,1.671,0.251,98.079,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3485278208.0,1286623232.0,9671831552.0,19175342080.0,167227.0,279781.0
12-04 10:10:12,1.500,0.417,97.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3485310976.0,1286623232.0,9671831552.0,19175309312.0,151659.0,265718.0
12-04 10:10:13,2.838,0.250,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485310976.0,1286623232.0,9671831552.0,19175309312.0,145061.0,256495.0
12-04 10:10:14,2.594,0.167,97.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485298688.0,1286623232.0,9671835648.0,19175317504.0,146983.0,259751.0
12-04 10:10:15,1.252,0.417,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3485286400.0,1286623232.0,9671839744.0,19175325696.0,148340.0,262001.0
12-04 10:10:16,1.257,0.168,98.491,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3485278208.0,1286623232.0,9671839744.0,19175333888.0,149130.0,263479.0
12-04 10:10:17,1.744,0.332,97.924,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485278208.0,1286623232.0,9671839744.0,19175333888.0,149009.0,261949.0
12-04 10:10:18,1.254,0.167,98.328,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3485278208.0,1286623232.0,9671839744.0,19175333888.0,149421.0,263901.0
12-04 10:10:19,1.912,0.166,97.756,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3485274112.0,1286623232.0,9671843840.0,19175333888.0,148420.0,262536.0
12-04 10:10:20,1.839,0.251,97.910,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3488522240.0,1286623232.0,9671843840.0,19172085760.0,148785.0,261393.0
12-04 10:10:21,2.003,0.334,97.579,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3485401088.0,1286623232.0,9671843840.0,19175206912.0,149234.0,263483.0
12-04 10:10:22,2.510,0.335,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485401088.0,1286623232.0,9671843840.0,19175206912.0,147928.0,259868.0
12-04 10:10:23,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485401088.0,1286623232.0,9671843840.0,19175206912.0,151139.0,266818.0
12-04 10:10:24,2.163,0.250,97.255,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,3485401088.0,1286623232.0,9671843840.0,19175206912.0,146279.0,259786.0
12-04 10:10:25,1.759,0.168,98.074,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3485396992.0,1286623232.0,9671847936.0,19175206912.0,149048.0,261778.0
12-04 10:10:26,1.835,0.250,97.832,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3485396992.0,1286623232.0,9671847936.0,19175206912.0,147583.0,262148.0
12-04 10:10:27,1.583,0.333,97.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3485396992.0,1286623232.0,9671847936.0,19175206912.0,147143.0,261573.0
12-04 10:10:28,1.678,0.084,98.154,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485396992.0,1286623232.0,9671847936.0,19175206912.0,149990.0,263012.0
12-04 10:10:29,1.668,0.417,97.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3485519872.0,1286623232.0,9671852032.0,19175079936.0,149064.0,261842.0
12-04 10:10:30,2.669,0.334,96.831,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3483996160.0,1286623232.0,9671852032.0,19176603648.0,147147.0,259545.0
12-04 10:10:31,1.506,0.251,98.075,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3483996160.0,1286623232.0,9671852032.0,19176603648.0,166609.0,281391.0
12-04 10:10:32,2.163,0.416,97.421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3483996160.0,1286623232.0,9671852032.0,19176603648.0,150836.0,264920.0
12-04 10:10:33,2.0,0.250,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3483992064.0,1286623232.0,9671856128.0,19176603648.0,150373.0,264490.0
12-04 10:10:34,1.835,0.250,97.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3483992064.0,1286623232.0,9671856128.0,19176603648.0,149232.0,263421.0
12-04 10:10:35,1.676,0.251,97.988,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,3484119040.0,1286623232.0,9671856128.0,19176476672.0,144210.0,257292.0
12-04 10:10:36,3.833,0.250,95.583,0.167,0.0,0.167,0.0,172032.0,0.0,11.0,3484282880.0,1286623232.0,9671852032.0,19176316928.0,144396.0,251966.0
12-04 10:10:37,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3484372992.0,1286623232.0,9671856128.0,19176222720.0,149183.0,263936.0
12-04 10:10:38,1.998,0.167,97.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3484368896.0,1286623232.0,9671860224.0,19176222720.0,149579.0,265436.0
12-04 10:10:39,0.921,0.335,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3484368896.0,1286623232.0,9671860224.0,19176222720.0,147004.0,261187.0
12-04 10:10:40,1.424,0.168,98.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485044736.0,1286623232.0,9671860224.0,19175546880.0,150285.0,264196.0
12-04 10:10:41,1.338,0.251,98.411,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3484827648.0,1286623232.0,9671860224.0,19175763968.0,146895.0,261051.0
12-04 10:10:42,1.582,0.167,98.002,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3484827648.0,1286623232.0,9671860224.0,19175763968.0,149299.0,262487.0
12-04 10:10:43,1.913,0.166,97.671,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3484823552.0,1286623232.0,9671864320.0,19175763968.0,149688.0,264470.0
12-04 10:10:44,1.844,0.084,97.988,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485835264.0,1286623232.0,9671868416.0,19174748160.0,148685.0,259688.0
12-04 10:10:45,2.090,0.334,97.408,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,3485835264.0,1286623232.0,9671868416.0,19174748160.0,147455.0,260398.0
12-04 10:10:46,1.753,0.250,97.830,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,3485835264.0,1286623232.0,9671868416.0,19174748160.0,148800.0,264360.0
12-04 10:10:47,3.015,0.084,96.901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485831168.0,1286623232.0,9671872512.0,19174748160.0,145766.0,256990.0
12-04 10:10:48,1.004,0.167,98.661,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3485831168.0,1286623232.0,9671872512.0,19174748160.0,149184.0,262183.0
12-04 10:10:49,1.583,0.333,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3485831168.0,1286623232.0,9671872512.0,19174748160.0,150690.0,266083.0
12-04 10:10:50,1.339,0.167,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485831168.0,1286623232.0,9671872512.0,19174748160.0,148462.0,262450.0
12-04 10:10:51,2.163,0.333,97.504,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3485827072.0,1286623232.0,9671876608.0,19174748160.0,148392.0,258705.0
12-04 10:10:52,1.504,0.084,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485827072.0,1286623232.0,9671876608.0,19174748160.0,148432.0,260814.0
12-04 10:10:53,1.341,0.251,98.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485827072.0,1286623232.0,9671876608.0,19174748160.0,150999.0,266805.0
12-04 10:10:54,1.174,0.335,98.072,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,3485827072.0,1286623232.0,9671876608.0,19174748160.0,148630.0,262714.0
12-04 10:10:55,3.420,0.250,96.247,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3485827072.0,1286623232.0,9671876608.0,19174748160.0,146559.0,258682.0
12-04 10:10:56,1.505,0.251,98.161,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3485822976.0,1286623232.0,9671880704.0,19174748160.0,147376.0,258859.0
12-04 10:10:57,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485822976.0,1286623232.0,9671880704.0,19174748160.0,149892.0,263172.0
12-04 10:10:58,1.674,0.251,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485822976.0,1286623232.0,9671880704.0,19174748160.0,148105.0,261815.0
12-04 10:10:59,2.667,0.250,96.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3477823488.0,1286623232.0,9671880704.0,19182747648.0,146717.0,257555.0
12-04 10:11:00,1.255,0.335,98.243,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,3478126592.0,1286623232.0,9671884800.0,19182440448.0,149590.0,264535.0
12-04 10:11:01,1.336,0.167,98.497,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3477946368.0,1286623232.0,9671884800.0,19182620672.0,164996.0,278077.0
12-04 10:11:02,1.499,0.250,98.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477946368.0,1286623232.0,9671884800.0,19182620672.0,151735.0,268117.0
12-04 10:11:03,1.253,0.251,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3477946368.0,1286623232.0,9671884800.0,19182620672.0,147763.0,261186.0
12-04 10:11:04,1.341,0.168,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478073344.0,1286623232.0,9671884800.0,19182493696.0,149263.0,262754.0
12-04 10:11:05,1.671,0.167,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3478196224.0,1286623232.0,9671888896.0,19182366720.0,152509.0,266820.0
12-04 10:11:06,1.505,0.167,97.993,0.167,0.0,0.167,0.0,94208.0,0.0,7.0,3478200320.0,1286623232.0,9671884800.0,19182366720.0,166330.0,280977.0
12-04 10:11:07,2.097,0.168,97.651,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478577152.0,1286623232.0,9671888896.0,19181985792.0,145881.0,255123.0
12-04 10:11:08,1.415,0.333,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478577152.0,1286623232.0,9671888896.0,19181985792.0,148091.0,262098.0
12-04 10:11:09,2.824,0.332,96.761,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478700032.0,1286623232.0,9671892992.0,19181858816.0,146577.0,257567.0
12-04 10:11:10,1.338,0.084,98.579,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,3478700032.0,1286623232.0,9671892992.0,19181858816.0,152305.0,265642.0
12-04 10:11:11,1.089,0.251,98.660,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3478700032.0,1286623232.0,9671892992.0,19181858816.0,151324.0,266195.0
12-04 10:11:12,1.585,0.083,98.165,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3478695936.0,1286623232.0,9671897088.0,19181858816.0,148920.0,263257.0
12-04 10:11:13,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478695936.0,1286623232.0,9671897088.0,19181858816.0,147282.0,260692.0
12-04 10:11:14,1.671,0.084,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478691840.0,1286623232.0,9671901184.0,19181858816.0,150233.0,264326.0
12-04 10:11:15,1.506,0.251,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478691840.0,1286623232.0,9671901184.0,19181858816.0,147700.0,259396.0
12-04 10:11:16,1.508,0.168,98.241,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3478687744.0,1286623232.0,9671905280.0,19181858816.0,149268.0,265035.0
12-04 10:11:17,2.506,0.167,97.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478687744.0,1286623232.0,9671905280.0,19181858816.0,146531.0,258721.0
12-04 10:11:18,1.503,0.250,97.997,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3478687744.0,1286623232.0,9671905280.0,19181858816.0,146203.0,257984.0
12-04 10:11:19,1.338,0.167,98.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478687744.0,1286623232.0,9671905280.0,19181858816.0,148775.0,262848.0
12-04 10:11:20,2.082,0.333,97.585,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3478937600.0,1286623232.0,9671905280.0,19181608960.0,150969.0,266780.0
12-04 10:11:21,2.427,0.167,97.406,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,3478822912.0,1286623232.0,9671905280.0,19181723648.0,146434.0,257226.0
12-04 10:11:22,1.336,0.167,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478818816.0,1286623232.0,9671909376.0,19181723648.0,150200.0,265399.0
12-04 10:11:23,1.088,0.251,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478818816.0,1286623232.0,9671909376.0,19181723648.0,147530.0,262356.0
12-04 10:11:24,1.170,0.251,98.413,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3478818816.0,1286623232.0,9671909376.0,19181723648.0,149050.0,263234.0
12-04 10:11:25,1.420,0.084,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479199744.0,1286623232.0,9671909376.0,19181342720.0,146669.0,259348.0
12-04 10:11:26,2.745,0.333,96.839,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3479199744.0,1286623232.0,9671909376.0,19181342720.0,145979.0,257713.0
12-04 10:11:27,1.338,0.084,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479187456.0,1286623232.0,9671913472.0,19181350912.0,150620.0,265912.0
12-04 10:11:28,1.751,0.167,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479187456.0,1286623232.0,9671913472.0,19181350912.0,148006.0,261285.0
12-04 10:11:29,2.752,0.167,96.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478933504.0,1286623232.0,9671913472.0,19181604864.0,146798.0,258355.0
12-04 10:11:30,1.668,0.250,97.998,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3478921216.0,1286623232.0,9671917568.0,19181613056.0,149949.0,264250.0
12-04 10:11:31,1.754,0.251,97.911,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3478921216.0,1286623232.0,9671917568.0,19181613056.0,165146.0,279869.0
12-04 10:11:32,1.426,0.252,98.154,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3478921216.0,1286623232.0,9671917568.0,19181613056.0,148850.0,262904.0
12-04 10:11:33,1.506,0.167,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478921216.0,1286623232.0,9671917568.0,19181613056.0,149255.0,262013.0
12-04 10:11:34,2.662,0.416,96.755,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3478921216.0,1286623232.0,9671917568.0,19181613056.0,143349.0,254510.0
12-04 10:11:35,1.674,0.167,98.075,0.084,0.0,0.0,0.0,40960.0,0.0,3.0,3479425024.0,1286623232.0,9671921664.0,19181105152.0,149058.0,264436.0
12-04 10:11:36,2.078,0.333,97.257,0.166,0.0,0.166,0.0,131072.0,0.0,8.0,3479425024.0,1286623232.0,9671921664.0,19181105152.0,149641.0,263231.0
12-04 10:11:37,1.590,0.251,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479425024.0,1286623232.0,9671921664.0,19181105152.0,148810.0,261414.0
12-04 10:11:38,1.590,0.084,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3479425024.0,1286623232.0,9671921664.0,19181105152.0,150490.0,265656.0
12-04 10:11:39,1.672,0.418,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479425024.0,1286623232.0,9671921664.0,19181105152.0,149163.0,264764.0
12-04 10:11:40,1.671,0.418,97.828,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3480154112.0,1286623232.0,9671925760.0,19180371968.0,147820.0,259759.0
12-04 10:11:41,1.672,0.334,97.742,0.167,0.0,0.084,0.0,81920.0,0.0,7.0,3479928832.0,1286623232.0,9671925760.0,19180597248.0,148046.0,261435.0
12-04 10:11:42,1.838,0.167,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479928832.0,1286623232.0,9671925760.0,19180597248.0,148714.0,264241.0
12-04 10:11:43,1.674,0.251,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479928832.0,1286623232.0,9671925760.0,19180597248.0,148377.0,261596.0
12-04 10:11:44,2.261,0.251,97.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479924736.0,1286623232.0,9671929856.0,19180597248.0,145476.0,256735.0
12-04 10:11:45,1.753,0.167,98.080,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,3479920640.0,1286623232.0,9671933952.0,19180597248.0,151148.0,267234.0
12-04 10:11:46,1.505,0.251,98.244,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3479920640.0,1286623232.0,9671933952.0,19180597248.0,149339.0,263925.0
12-04 10:11:47,2.504,0.167,97.162,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3479666688.0,1286623232.0,9671933952.0,19180851200.0,144388.0,255026.0
12-04 10:11:48,2.261,0.084,97.571,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479666688.0,1286623232.0,9671933952.0,19180851200.0,147298.0,260135.0
12-04 10:11:49,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479666688.0,1286623232.0,9671933952.0,19180851200.0,146095.0,259360.0
12-04 10:11:50,1.087,0.167,98.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3479662592.0,1286623232.0,9671938048.0,19180851200.0,150448.0,264476.0
12-04 10:11:51,1.997,0.333,97.671,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3479662592.0,1286623232.0,9671938048.0,19180851200.0,149060.0,263390.0
12-04 10:11:52,1.256,0.084,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479662592.0,1286623232.0,9671938048.0,19180851200.0,149345.0,262786.0
12-04 10:11:53,1.661,0.249,97.924,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3479662592.0,1286623232.0,9671938048.0,19180851200.0,149929.0,263223.0
12-04 10:11:54,1.506,0.335,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479658496.0,1286623232.0,9671942144.0,19180851200.0,167689.0,281590.0
12-04 10:11:55,1.836,0.250,97.913,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3479658496.0,1286623232.0,9671942144.0,19180851200.0,149915.0,264873.0
12-04 10:11:56,2.510,0.167,97.238,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3479658496.0,1286623232.0,9671942144.0,19180851200.0,145349.0,257868.0
12-04 10:11:57,1.167,0.167,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479658496.0,1286623232.0,9671942144.0,19180851200.0,148758.0,262843.0
12-04 10:11:58,1.420,0.251,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3479658496.0,1286623232.0,9671942144.0,19180851200.0,149632.0,263163.0
12-04 10:11:59,1.261,0.168,98.235,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,3479654400.0,1286623232.0,9671946240.0,19180851200.0,150469.0,264338.0
12-04 10:12:00,1.591,0.251,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3483537408.0,1286623232.0,9671946240.0,19176968192.0,146859.0,260731.0
12-04 10:12:01,1.506,0.251,98.159,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3479908352.0,1286623232.0,9671946240.0,19180597248.0,165525.0,277826.0
12-04 10:12:02,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479908352.0,1286623232.0,9671946240.0,19180597248.0,149275.0,263482.0
12-04 10:12:03,1.833,0.333,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479904256.0,1286623232.0,9671950336.0,19180597248.0,147920.0,263010.0
12-04 10:12:04,1.753,0.334,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479904256.0,1286623232.0,9671950336.0,19180597248.0,168085.0,280927.0
12-04 10:12:05,1.921,0.418,97.410,0.167,0.0,0.084,0.0,36864.0,0.0,4.0,3479777280.0,1286623232.0,9671950336.0,19180724224.0,149969.0,263766.0
12-04 10:12:06,1.669,0.250,97.830,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3479777280.0,1286623232.0,9671950336.0,19180724224.0,149290.0,264130.0
12-04 10:12:07,2.494,0.416,97.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480154112.0,1286623232.0,9671954432.0,19180343296.0,148364.0,259844.0
12-04 10:12:08,2.345,0.084,97.571,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480145920.0,1286623232.0,9671954432.0,19180351488.0,165438.0,278152.0
12-04 10:12:09,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480272896.0,1286623232.0,9671954432.0,19180224512.0,149087.0,263557.0
12-04 10:12:10,1.751,0.417,97.581,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,3480272896.0,1286623232.0,9671954432.0,19180224512.0,147158.0,260063.0
12-04 10:12:11,2.263,0.084,97.485,0.084,0.0,0.084,0.0,69632.0,0.0,6.0,3480268800.0,1286623232.0,9671958528.0,19180224512.0,144532.0,255464.0
12-04 10:12:12,1.674,0.084,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480268800.0,1286623232.0,9671958528.0,19180224512.0,149565.0,262940.0
12-04 10:12:13,1.421,0.251,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480268800.0,1286623232.0,9671958528.0,19180224512.0,150418.0,263252.0
12-04 10:12:14,1.174,0.251,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480264704.0,1286623232.0,9671962624.0,19180224512.0,149982.0,264642.0
12-04 10:12:15,2.078,0.499,97.340,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3480260608.0,1286623232.0,9671966720.0,19180224512.0,149480.0,264042.0
12-04 10:12:16,1.841,0.084,97.908,0.084,0.0,0.084,0.0,77824.0,0.0,7.0,3480260608.0,1286623232.0,9671966720.0,19180224512.0,148038.0,261581.0
12-04 10:12:17,2.256,0.084,97.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480133632.0,1286623232.0,9671966720.0,19180351488.0,144907.0,257681.0
12-04 10:12:18,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480133632.0,1286623232.0,9671966720.0,19180351488.0,149150.0,261666.0
12-04 10:12:19,1.411,0.332,98.008,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3480133632.0,1286623232.0,9671966720.0,19180351488.0,148073.0,261402.0
12-04 10:12:20,1.669,0.417,97.830,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,3483758592.0,1286623232.0,9671970816.0,19176722432.0,152062.0,268730.0
12-04 10:12:21,1.669,0.167,97.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3480002560.0,1286623232.0,9671970816.0,19180478464.0,149231.0,262242.0
12-04 10:12:22,1.342,0.168,98.322,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3480510464.0,1286623232.0,9671970816.0,19179970560.0,147200.0,260042.0
12-04 10:12:23,1.835,0.083,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3480510464.0,1286623232.0,9671970816.0,19179970560.0,149967.0,265027.0
12-04 10:12:24,1.505,0.334,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3480510464.0,1286623232.0,9671970816.0,19179970560.0,148627.0,263612.0
12-04 10:12:25,2.168,0.167,97.581,0.0,0.0,0.083,0.0,32768.0,0.0,1.0,3480506368.0,1286623232.0,9671974912.0,19179970560.0,147688.0,261004.0
12-04 10:12:26,1.340,0.335,98.241,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3480506368.0,1286623232.0,9671974912.0,19179970560.0,147869.0,261035.0
12-04 10:12:27,2.0,0.250,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480506368.0,1286623232.0,9671974912.0,19179970560.0,151124.0,265655.0
12-04 10:12:28,1.676,0.168,97.988,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3480506368.0,1286623232.0,9671974912.0,19179970560.0,147166.0,260469.0
12-04 10:12:29,2.669,0.083,97.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,145840.0,257537.0
12-04 10:12:30,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,149246.0,263715.0
12-04 10:12:31,1.509,0.251,98.240,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,165558.0,280324.0
12-04 10:12:32,3.008,0.0,96.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,142278.0,252075.0
12-04 10:12:33,1.586,0.083,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,149162.0,263450.0
12-04 10:12:34,1.747,0.166,97.837,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,150320.0,263990.0
12-04 10:12:35,1.590,0.335,98.075,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3480371200.0,1286623232.0,9671983104.0,19180097536.0,148267.0,261999.0
12-04 10:12:36,1.425,0.251,98.240,0.0,0.0,0.084,0.0,143360.0,0.0,9.0,3480371200.0,1286623232.0,9671983104.0,19180097536.0,146907.0,260526.0
12-04 10:12:37,3.682,0.669,95.649,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3486957568.0,1286623232.0,9672015872.0,19173478400.0,154431.0,268190.0
12-04 10:12:38,2.258,0.920,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500609536.0,1286623232.0,9672011776.0,19159830528.0,200921.0,313859.0
12-04 10:12:39,2.429,0.251,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3501232128.0,1286623232.0,9672015872.0,19159203840.0,204238.0,309962.0
12-04 10:12:40,1.259,0.168,98.153,0.420,0.0,0.0,0.0,20480.0,0.0,3.0,3502325760.0,1286623232.0,9672024064.0,19158102016.0,169513.0,282133.0
12-04 10:12:41,1.170,0.334,98.413,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3501985792.0,1286623232.0,9672024064.0,19158441984.0,149191.0,262714.0
12-04 10:12:42,1.082,0.250,98.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3501985792.0,1286623232.0,9672024064.0,19158441984.0,151307.0,267537.0
12-04 10:12:43,1.509,0.419,97.904,0.084,0.0,0.084,0.0,0.0,0.0,0.0,3504906240.0,1286623232.0,9672024064.0,19155521536.0,234726.0,341401.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-37.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-37",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,0.204,0.138,99.643,0.004,0.0,0.010,2076.050,376859.314,0.361,1.894,2297491456.0,1127301120.0,6922579968.0,23271702528.0,0.0,0.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297872384.0,1127301120.0,6922592256.0,23271309312.0,21255.0,20451.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297864192.0,1127301120.0,6922592256.0,23271317504.0,4322.0,3179.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297864192.0,1127301120.0,6922592256.0,23271317504.0,4083.0,3016.0
12-04 09:35:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,7.0,2297864192.0,1127301120.0,6922592256.0,23271317504.0,7238.0,6934.0
12-04 09:35:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297864192.0,1127301120.0,6922592256.0,23271317504.0,5391.0,5354.0
12-04 09:35:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,2297982976.0,1127309312.0,6922592256.0,23271190528.0,4561.0,3894.0
12-04 09:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2297982976.0,1127309312.0,6922592256.0,23271190528.0,6448.0,6998.0
12-04 09:35:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297982976.0,1127309312.0,6922592256.0,23271190528.0,3807.0,2566.0
12-04 09:35:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,8.0,2297982976.0,1127309312.0,6922592256.0,23271190528.0,4043.0,2967.0
12-04 09:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298531840.0,1127309312.0,6922592256.0,23270641664.0,4627.0,3959.0
12-04 09:35:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298347520.0,1127309312.0,6922592256.0,23270825984.0,4897.0,4320.0
12-04 09:35:45,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2298339328.0,1127317504.0,6922592256.0,23270825984.0,4713.0,4254.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298339328.0,1127317504.0,6922592256.0,23270825984.0,5325.0,5328.0
12-04 09:35:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2298335232.0,1127317504.0,6922596352.0,23270825984.0,5709.0,5970.0
12-04 09:35:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298335232.0,1127317504.0,6922596352.0,23270825984.0,4043.0,2967.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298335232.0,1127317504.0,6922596352.0,23270825984.0,6448.0,5758.0
12-04 09:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298335232.0,1127317504.0,6922596352.0,23270825984.0,4460.0,3509.0
12-04 09:35:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,49152.0,0.0,9.0,2298327040.0,1127325696.0,6922596352.0,23270825984.0,4432.0,3737.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2298454016.0,1127325696.0,6922596352.0,23270699008.0,3883.0,2768.0
12-04 09:35:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298454016.0,1127325696.0,6922596352.0,23270699008.0,5643.0,6006.0
12-04 09:35:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298454016.0,1127325696.0,6922596352.0,23270699008.0,6105.0,6503.0
12-04 09:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298454016.0,1127325696.0,6922596352.0,23270699008.0,5136.0,4482.0
12-04 09:35:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298454016.0,1127325696.0,6922596352.0,23270699008.0,3883.0,2834.0
12-04 09:35:57,0.167,0.250,99.333,0.167,0.0,0.083,0.0,86016.0,0.0,7.0,2298314752.0,1127333888.0,6923489280.0,23269937152.0,1323862.0,61519.0
12-04 09:35:58,0.167,0.501,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2298036224.0,1127333888.0,6925672448.0,23268032512.0,2155781.0,109397.0
12-04 09:35:59,0.167,0.334,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2298195968.0,1127333888.0,6927560704.0,23265984512.0,2148387.0,106519.0
12-04 09:36:00,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297950208.0,1127333888.0,6929457152.0,23264333824.0,2157395.0,106469.0
12-04 09:36:01,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2298249216.0,1127333888.0,6931349504.0,23262142464.0,2158862.0,110441.0
12-04 09:36:02,0.417,0.083,99.332,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2298187776.0,1127333888.0,6933237760.0,23260315648.0,2169867.0,118486.0
12-04 09:36:03,0.251,0.418,99.081,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2298232832.0,1127342080.0,6935130112.0,23258370048.0,2148346.0,110592.0
12-04 09:36:04,0.251,0.0,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2298580992.0,1127342080.0,6936866816.0,23256285184.0,2176042.0,132908.0
12-04 09:36:05,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298286080.0,1127342080.0,6938906624.0,23254540288.0,2159501.0,108460.0
12-04 09:36:06,0.334,0.250,99.249,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2298605568.0,1127342080.0,6940794880.0,23252332544.0,2171431.0,114340.0
12-04 09:36:07,0.251,0.418,99.331,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2298621952.0,1127342080.0,6942683136.0,23250427904.0,2158739.0,114764.0
12-04 09:36:08,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2298535936.0,1127342080.0,6944579584.0,23248617472.0,2148934.0,110289.0
12-04 09:36:09,0.334,0.167,99.247,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2298499072.0,1127350272.0,6946447360.0,23246778368.0,2175270.0,131370.0
12-04 09:36:10,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2299109376.0,1127350272.0,6947950592.0,23244664832.0,2161170.0,117094.0
12-04 09:36:11,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2298843136.0,1127350272.0,6950215680.0,23242665984.0,2169280.0,111455.0
12-04 09:36:12,0.334,0.167,99.331,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2298716160.0,1127350272.0,6952120320.0,23240888320.0,2157770.0,114592.0
12-04 09:36:13,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298695680.0,1127350272.0,6954012672.0,23239016448.0,2146338.0,111314.0
12-04 09:36:14,0.251,0.0,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298929152.0,1127350272.0,6955892736.0,23236902912.0,2169243.0,112071.0
12-04 09:36:15,0.334,0.250,99.165,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2298863616.0,1127358464.0,6957789184.0,23235063808.0,2157434.0,111955.0
12-04 09:36:16,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299179008.0,1127358464.0,6959284224.0,23233253376.0,2153462.0,105286.0
12-04 09:36:17,0.084,0.251,99.582,0.0,0.0,0.084,0.0,81920.0,0.0,8.0,2298896384.0,1127358464.0,6961565696.0,23231254528.0,2156503.0,114393.0
12-04 09:36:18,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2299056128.0,1127358464.0,6963453952.0,23229206528.0,2161152.0,112927.0
12-04 09:36:19,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299371520.0,1127358464.0,6965329920.0,23227015168.0,2159769.0,113760.0
12-04 09:36:20,0.333,0.250,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2299547648.0,1127358464.0,6967218176.0,23224950784.0,2149120.0,110024.0
12-04 09:36:21,0.167,0.167,99.332,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2299236352.0,1127366656.0,6969106432.0,23223365632.0,2158676.0,115145.0
12-04 09:36:22,0.251,0.167,99.415,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2299367424.0,1127366656.0,6971056128.0,23221284864.0,2157086.0,114310.0
12-04 09:36:23,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2299564032.0,1127366656.0,6972882944.0,23219261440.0,2166596.0,109176.0
12-04 09:36:24,0.250,0.167,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2299334656.0,1127366656.0,6974779392.0,23217594368.0,2147386.0,111363.0
12-04 09:36:25,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299699200.0,1127366656.0,6976659456.0,23215349760.0,2157666.0,110530.0
12-04 09:36:26,0.167,0.251,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2299629568.0,1127366656.0,6978555904.0,23213522944.0,2172437.0,117353.0
12-04 09:36:27,0.167,0.084,99.331,0.084,0.0,0.334,0.0,98304.0,0.0,7.0,2299899904.0,1127374848.0,6980055040.0,23211745280.0,2147845.0,113798.0
12-04 09:36:28,0.167,0.250,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2299981824.0,1127374848.0,6982336512.0,23209381888.0,2143363.0,106897.0
12-04 09:36:29,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299674624.0,1127374848.0,6984224768.0,23207800832.0,2185385.0,125378.0
12-04 09:36:30,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2299699200.0,1127374848.0,6986104832.0,23205896192.0,2168978.0,113303.0
12-04 09:36:31,0.334,0.250,99.416,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2300047360.0,1127374848.0,6988136448.0,23203516416.0,2159365.0,112006.0
12-04 09:36:32,0.335,0.251,99.414,0.0,0.0,0.0,0.0,65888256.0,0.0,73.0,2299809792.0,1127374848.0,6990024704.0,23201865728.0,2149070.0,107847.0
12-04 09:36:33,0.251,0.084,99.248,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2299883520.0,1127383040.0,6991769600.0,23200038912.0,2158185.0,111058.0
12-04 09:36:34,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2300276736.0,1127383040.0,6993756160.0,23197659136.0,2186763.0,128584.0
12-04 09:36:35,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299994112.0,1127383040.0,6995689472.0,23196008448.0,2081461.0,109341.0
12-04 09:36:36,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2300366848.0,1127383040.0,6997475328.0,23193849856.0,2223500.0,115986.0
12-04 09:36:37,0.168,0.084,99.665,0.0,0.0,0.084,0.0,114688.0,0.0,8.0,2300432384.0,1127383040.0,6999457792.0,23191801856.0,2171694.0,116452.0
12-04 09:36:38,0.167,0.167,99.332,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2300186624.0,1127383040.0,7001354240.0,23190151168.0,2149420.0,110818.0
12-04 09:36:39,0.167,0.167,99.331,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2300497920.0,1127391232.0,7003099136.0,23188086784.0,2168357.0,110612.0
12-04 09:36:40,0.334,0.167,99.249,0.0,0.0,0.250,0.0,53248.0,0.0,4.0,2300211200.0,1127391232.0,7005130752.0,23186341888.0,2051976.0,112886.0
12-04 09:36:41,0.084,0.168,99.665,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2300469248.0,1127391232.0,7006953472.0,23184261120.0,2199569.0,114790.0
12-04 09:36:42,0.251,0.167,99.415,0.0,0.0,0.167,0.0,61440.0,0.0,4.0,2300522496.0,1127391232.0,7008899072.0,23182262272.0,2125646.0,114383.0
12-04 09:36:43,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300850176.0,1127391232.0,7010504704.0,23180328960.0,2245502.0,126083.0
12-04 09:36:44,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300649472.0,1127391232.0,7012233216.0,23178801152.0,2104126.0,109155.0
12-04 09:36:45,0.250,0.334,98.916,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2300497920.0,1127399424.0,7014518784.0,23176658944.0,2222717.0,117103.0
12-04 09:36:46,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2300456960.0,1127399424.0,7016464384.0,23174754304.0,2149356.0,113627.0
12-04 09:36:47,0.167,0.084,99.582,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2300473344.0,1127399424.0,7018352640.0,23172849664.0,2156658.0,111662.0
12-04 09:36:48,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300497920.0,1127399424.0,7020232704.0,23170945024.0,2094181.0,106635.0
12-04 09:36:49,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300948480.0,1127399424.0,7021674496.0,23169052672.0,2137280.0,113356.0
12-04 09:36:50,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300882944.0,1127399424.0,7023960064.0,23166832640.0,2242407.0,111625.0
12-04 09:36:51,0.334,0.334,99.165,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2300674048.0,1127407616.0,7025905664.0,23165087744.0,2169738.0,113472.0
12-04 09:36:52,0.334,0.251,99.247,0.0,0.0,0.167,0.0,131072.0,0.0,14.0,2300993536.0,1127407616.0,7027793920.0,23162880000.0,2159509.0,113516.0
12-04 09:36:53,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301100032.0,1127407616.0,7029678080.0,23160889344.0,2161261.0,116610.0
12-04 09:36:54,0.084,0.334,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2300854272.0,1127407616.0,7031574528.0,23159238656.0,2154054.0,107110.0
12-04 09:36:55,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2301259776.0,1127407616.0,7033266176.0,23157141504.0,2164247.0,113651.0
12-04 09:36:56,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2301075456.0,1127407616.0,7035277312.0,23155314688.0,2158428.0,111760.0
12-04 09:36:57,0.083,0.083,99.500,0.167,0.0,0.167,0.0,98304.0,0.0,7.0,2301296640.0,1127415808.0,7036030976.0,23154331648.0,877152.0,44620.0
12-04 09:36:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301042688.0,1127415808.0,7036219392.0,23154397184.0,5845.0,6343.0
12-04 09:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301038592.0,1127415808.0,7036223488.0,23154397184.0,5599.0,3329.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301038592.0,1127415808.0,7036223488.0,23154397184.0,5162.0,5108.0
12-04 09:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301034496.0,1127415808.0,7036227584.0,23154397184.0,3807.0,2632.0
12-04 09:37:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,47816704.0,0.0,53.0,2301034496.0,1127415808.0,7036227584.0,23154397184.0,4915.0,4591.0
12-04 09:37:03,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2301280256.0,1127424000.0,7036227584.0,23154143232.0,43454.0,60880.0
12-04 09:37:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301300736.0,1127424000.0,7036227584.0,23154122752.0,21453.0,20301.0
12-04 09:37:05,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301603840.0,1127424000.0,7038181376.0,23151865856.0,2529126.0,134199.0
12-04 09:37:06,0.335,0.0,99.414,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2301034496.0,1127424000.0,7040811008.0,23149805568.0,2578292.0,129950.0
12-04 09:37:07,0.251,0.251,99.331,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2301186048.0,1127424000.0,7043407872.0,23147057152.0,2929032.0,144240.0
12-04 09:37:08,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301661184.0,1127424000.0,7045660672.0,23144329216.0,2732339.0,139989.0
12-04 09:37:09,0.251,0.084,99.247,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2301779968.0,1127432192.0,7047565312.0,23142297600.0,2485725.0,119911.0
12-04 09:37:10,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301550592.0,1127432192.0,7050223616.0,23139868672.0,2625175.0,131929.0
12-04 09:37:11,0.250,0.250,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2301775872.0,1127432192.0,7052570624.0,23137296384.0,2817897.0,154791.0
12-04 09:37:12,0.334,0.251,99.331,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2301513728.0,1127432192.0,7055024128.0,23135105024.0,2595728.0,134051.0
12-04 09:37:13,0.250,0.501,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2301767680.0,1127432192.0,7057301504.0,23132573696.0,2746790.0,127459.0
12-04 09:37:14,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2301968384.0,1127432192.0,7059640320.0,23130034176.0,2616635.0,137483.0
12-04 09:37:15,0.251,0.251,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2302009344.0,1127440384.0,7061970944.0,23127654400.0,2871712.0,143418.0
12-04 09:37:16,0.334,0.167,99.332,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2302197760.0,1127440384.0,7064182784.0,23125254144.0,2562334.0,132260.0
12-04 09:37:17,0.167,0.251,99.414,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2302205952.0,1127440384.0,7066488832.0,23122939904.0,2704138.0,131094.0
12-04 09:37:18,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301825024.0,1127440384.0,7069155328.0,23120654336.0,2589227.0,129067.0
12-04 09:37:19,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302144512.0,1127440384.0,7071391744.0,23118098432.0,2775081.0,140355.0
12-04 09:37:20,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2302148608.0,1127440384.0,7073865728.0,23115620352.0,2873836.0,144070.0
12-04 09:37:21,0.334,0.250,98.915,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2301915136.0,1127448576.0,7076352000.0,23113359360.0,2533606.0,135017.0
12-04 09:37:22,0.334,0.167,99.416,0.0,0.0,0.083,0.0,114688.0,0.0,7.0,2302136320.0,1127448576.0,7078592512.0,23110897664.0,2627395.0,140735.0
12-04 09:37:23,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2302492672.0,1127448576.0,7080890368.0,23108243456.0,2846588.0,148333.0
12-04 09:37:24,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302824448.0,1127448576.0,7083458560.0,23105343488.0,2735552.0,135647.0
12-04 09:37:25,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2302484480.0,1127448576.0,7085625344.0,23103516672.0,2544552.0,125147.0
12-04 09:37:26,0.167,0.416,99.084,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2302496768.0,1127448576.0,7087960064.0,23101169664.0,2593722.0,134483.0
12-04 09:37:27,0.251,0.084,99.081,0.167,0.0,0.418,0.0,135168.0,0.0,15.0,2302849024.0,1127456768.0,7090298880.0,23098470400.0,2878142.0,141674.0
12-04 09:37:28,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302775296.0,1127456768.0,7092895744.0,23095947264.0,2748720.0,137912.0
12-04 09:37:29,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2302877696.0,1127456768.0,7095205888.0,23093534720.0,2504991.0,123379.0
12-04 09:37:30,0.500,0.083,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2303385600.0,1127456768.0,7097016320.0,23091216384.0,2613194.0,131978.0
12-04 09:37:31,0.921,0.251,98.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302914560.0,1127456768.0,7099789312.0,23088914432.0,2851132.0,145391.0
12-04 09:37:32,0.084,0.084,99.666,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2303119360.0,1127456768.0,7102337024.0,23086161920.0,2781720.0,148781.0
12-04 09:37:33,0.500,0.333,98.918,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2303086592.0,1127464960.0,7104647168.0,23083876352.0,2519772.0,127455.0
12-04 09:37:34,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2303098880.0,1127464960.0,7106875392.0,23081635840.0,2643202.0,149511.0
12-04 09:37:35,0.084,0.418,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2303426560.0,1127464960.0,7109054464.0,23079129088.0,2842780.0,143432.0
12-04 09:37:36,0.251,0.084,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2303086592.0,1127464960.0,7111774208.0,23076749312.0,2757694.0,128312.0
12-04 09:37:37,0.167,0.251,99.248,0.0,0.0,0.334,0.0,76156928.0,0.0,80.0,2303447040.0,1127464960.0,7113637888.0,23074525184.0,2485006.0,132581.0
12-04 09:37:38,0.334,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2303414272.0,1127464960.0,7116255232.0,23071940608.0,2622632.0,133275.0
12-04 09:37:39,0.334,0.167,99.081,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2303492096.0,1127473152.0,7118647296.0,23069462528.0,2801212.0,136351.0
12-04 09:37:40,0.251,0.418,99.164,0.0,0.0,0.167,0.0,81920.0,0.0,7.0,2303705088.0,1127473152.0,7120941056.0,23066955776.0,2740957.0,138322.0
12-04 09:37:41,0.251,0.084,99.498,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2303946752.0,1127473152.0,7123128320.0,23064526848.0,2613428.0,151346.0
12-04 09:37:42,0.167,0.335,99.414,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,2303827968.0,1127473152.0,7125753856.0,23062020096.0,2610023.0,133860.0
12-04 09:37:43,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304499712.0,1127473152.0,7127871488.0,23059230720.0,2758910.0,137793.0
12-04 09:37:44,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2304045056.0,1127473152.0,7130275840.0,23057281024.0,2724999.0,139864.0
12-04 09:37:45,0.335,0.251,99.163,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2304118784.0,1127481344.0,7132844032.0,23054630912.0,2711845.0,135825.0
12-04 09:37:46,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303909888.0,1127481344.0,7135211520.0,23052472320.0,2568625.0,120168.0
12-04 09:37:47,0.167,0.167,99.331,0.0,0.0,0.334,0.0,81920.0,0.0,6.0,2304208896.0,1127481344.0,7137533952.0,23049850880.0,2772885.0,136889.0
12-04 09:37:48,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304733184.0,1127481344.0,7139516416.0,23047344128.0,2686013.0,134522.0
12-04 09:37:49,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304360448.0,1127481344.0,7142268928.0,23044964352.0,2710582.0,133678.0
12-04 09:37:50,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304806912.0,1127481344.0,7144222720.0,23042564096.0,2540217.0,127753.0
12-04 09:37:51,0.334,0.084,99.331,0.167,0.0,0.084,0.0,20480.0,0.0,3.0,2304434176.0,1127489536.0,7146934272.0,23040217088.0,2861176.0,142478.0
12-04 09:37:52,0.418,0.251,99.248,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2304225280.0,1127489536.0,7149395968.0,23037964288.0,2588869.0,132579.0
12-04 09:37:53,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2304376832.0,1127489536.0,7151706112.0,23035502592.0,2732533.0,135890.0
12-04 09:37:54,0.416,0.333,98.918,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2304794624.0,1127489536.0,7154049024.0,23032741888.0,2639476.0,130299.0
12-04 09:37:55,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304827392.0,1127489536.0,7156555776.0,23030202368.0,2836736.0,147494.0
12-04 09:37:56,0.583,0.250,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304741376.0,1127489536.0,7159103488.0,23027740672.0,2772468.0,134011.0
12-04 09:37:57,0.084,0.168,99.497,0.168,0.0,0.084,0.0,98304.0,0.0,8.0,2305081344.0,1127497728.0,7160946688.0,23025549312.0,2439929.0,119865.0
12-04 09:37:58,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305310720.0,1127497728.0,7163240448.0,23023026176.0,2635557.0,128701.0
12-04 09:37:59,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2305314816.0,1127497728.0,7165952000.0,23020310528.0,2875351.0,132063.0
12-04 09:38:00,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305224704.0,1127497728.0,7168675840.0,23017676800.0,2772282.0,136497.0
12-04 09:38:01,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304913408.0,1127497728.0,7170985984.0,23015677952.0,2546175.0,131087.0
12-04 09:38:02,0.084,0.168,99.581,0.0,0.0,0.168,0.0,102400.0,0.0,12.0,2305118208.0,1127497728.0,7173242880.0,23013216256.0,2570308.0,128095.0
12-04 09:38:03,0.501,0.334,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2305470464.0,1127505920.0,7175827456.0,23010271232.0,2872035.0,144913.0
12-04 09:38:04,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305540096.0,1127505920.0,7178113024.0,23007916032.0,2798060.0,147479.0
12-04 09:38:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305908736.0,1127505920.0,7178125312.0,23007535104.0,46645.0,4167.0
12-04 09:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305908736.0,1127505920.0,7178125312.0,23007535104.0,4867.0,3464.0
12-04 09:38:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65839104.0,0.0,70.0,2305908736.0,1127505920.0,7178125312.0,23007535104.0,6761.0,4531.0
12-04 09:38:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305908736.0,1127505920.0,7178125312.0,23007535104.0,6040.0,5622.0
12-04 09:38:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2305896448.0,1127514112.0,7178129408.0,23007535104.0,5345.0,4341.0
12-04 09:38:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305896448.0,1127514112.0,7178129408.0,23007535104.0,6235.0,5845.0
12-04 09:38:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305896448.0,1127514112.0,7178129408.0,23007535104.0,5119.0,4143.0
12-04 09:38:12,0.084,0.084,99.832,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2306162688.0,1127514112.0,7179022336.0,23006375936.0,1362313.0,73561.0
12-04 09:38:13,0.334,0.250,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2305720320.0,1127514112.0,7181750272.0,23004090368.0,2825829.0,143121.0
12-04 09:38:14,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306265088.0,1127514112.0,7184539648.0,23000756224.0,3251378.0,148285.0
12-04 09:38:15,0.334,0.334,99.080,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2305990656.0,1127522304.0,7187488768.0,22998073344.0,3109099.0,148779.0
12-04 09:38:16,0.167,0.334,99.164,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2306129920.0,1127522304.0,7190237184.0,22995185664.0,3290033.0,163716.0
12-04 09:38:17,0.418,0.167,99.165,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2305851392.0,1127522304.0,7193055232.0,22992646144.0,3088002.0,150600.0
12-04 09:38:18,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306543616.0,1127522304.0,7195713536.0,22989295616.0,3293954.0,142019.0
12-04 09:38:19,0.251,0.168,98.826,0.587,0.0,0.168,0.0,18608128.0,0.0,28.0,2306498560.0,1127522304.0,7198203904.0,22986850304.0,3207931.0,145318.0
12-04 09:38:20,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306785280.0,1127522304.0,7200948224.0,22983819264.0,3007388.0,147654.0
12-04 09:38:21,0.335,0.251,99.163,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2306551808.0,1127530496.0,7204188160.0,22980804608.0,3273240.0,149357.0
12-04 09:38:22,0.167,0.334,99.164,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2307014656.0,1127530496.0,7206678528.0,22977851392.0,3385810.0,159113.0
12-04 09:38:23,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307076096.0,1127530496.0,7209893888.0,22974574592.0,3025029.0,147149.0
12-04 09:38:24,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307330048.0,1127530496.0,7212515328.0,22971699200.0,3393548.0,163038.0
12-04 09:38:25,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307186688.0,1127530496.0,7215468544.0,22968889344.0,3061949.0,142950.0
12-04 09:38:26,0.584,0.083,99.083,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2307252224.0,1127530496.0,7218384896.0,22965907456.0,3389546.0,162033.0
12-04 09:38:27,0.167,0.251,98.997,0.251,0.0,0.334,0.0,122880.0,0.0,9.0,2307207168.0,1127538688.0,7221215232.0,22963113984.0,3044730.0,147528.0
12-04 09:38:28,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307473408.0,1127538688.0,7224045568.0,22960017408.0,3451990.0,165851.0
12-04 09:38:29,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307661824.0,1127538688.0,7226523648.0,22957350912.0,2932048.0,134098.0
12-04 09:38:30,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307420160.0,1127538688.0,7229558784.0,22954557440.0,3343369.0,144904.0
12-04 09:38:31,0.417,0.334,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2307977216.0,1127538688.0,7232446464.0,22951112704.0,3412786.0,155487.0
12-04 09:38:32,0.251,0.167,99.414,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2307788800.0,1127538688.0,7235141632.0,22948605952.0,2846307.0,132149.0
12-04 09:38:33,0.251,0.167,99.248,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2307567616.0,1127546880.0,7238332416.0,22945628160.0,3455525.0,170983.0
12-04 09:38:34,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307866624.0,1127546880.0,7241048064.0,22942613504.0,3194988.0,157783.0
12-04 09:38:35,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307866624.0,1127546880.0,7243841536.0,22939820032.0,3043071.0,140229.0
12-04 09:38:36,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307846144.0,1127546880.0,7246671872.0,22937010176.0,3388912.0,149632.0
12-04 09:38:37,0.168,0.084,99.581,0.0,0.0,0.168,0.0,110592.0,0.0,14.0,2308333568.0,1127546880.0,7249137664.0,22934056960.0,3004431.0,144117.0
12-04 09:38:38,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307907584.0,1127546880.0,7252340736.0,22931279872.0,3332793.0,151983.0
12-04 09:38:39,0.334,0.417,98.832,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2308124672.0,1127555072.0,7255162880.0,22928232448.0,3128096.0,141509.0
12-04 09:38:40,0.334,0.334,99.247,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2308132864.0,1127555072.0,7258075136.0,22925312000.0,3334740.0,142203.0
12-04 09:38:41,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308321280.0,1127555072.0,7260692480.0,22922506240.0,2927258.0,157366.0
12-04 09:38:42,0.251,0.334,99.247,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,2308341760.0,1127555072.0,7263588352.0,22919589888.0,3319715.0,146217.0
12-04 09:38:43,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2308501504.0,1127555072.0,7266770944.0,22916247552.0,3571534.0,167722.0
12-04 09:38:44,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2308546560.0,1127555072.0,7269433344.0,22913540096.0,2931102.0,134548.0
12-04 09:38:45,0.251,0.334,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2308820992.0,1127563264.0,7272513536.0,22910177280.0,3610228.0,156012.0
12-04 09:38:46,0.084,0.167,99.414,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2308816896.0,1127563264.0,7274819584.0,22907875328.0,2665504.0,127704.0
12-04 09:38:47,0.418,0.334,99.164,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2308571136.0,1127563264.0,7277858816.0,22905081856.0,3379735.0,155881.0
12-04 09:38:48,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309308416.0,1127563264.0,7280218112.0,22901985280.0,3118274.0,152936.0
12-04 09:38:49,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309193728.0,1127563264.0,7283474432.0,22898843648.0,3323549.0,159104.0
12-04 09:38:50,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309185536.0,1127563264.0,7286276096.0,22896050176.0,3205412.0,155080.0
12-04 09:38:51,0.167,0.334,99.164,0.084,0.0,0.251,0.0,24576.0,0.0,5.0,2309124096.0,1127571456.0,7289139200.0,22893240320.0,3200768.0,147649.0
12-04 09:38:52,0.251,0.335,99.329,0.0,0.0,0.084,0.0,93986816.0,0.0,101.0,2309009408.0,1127571456.0,7291920384.0,22890573824.0,3017107.0,155163.0
12-04 09:38:53,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309419008.0,1127571456.0,7294328832.0,22887755776.0,3290078.0,155888.0
12-04 09:38:54,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309386240.0,1127571456.0,7297646592.0,22884470784.0,3419395.0,160294.0
12-04 09:38:55,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309644288.0,1127571456.0,7300468736.0,22881390592.0,3023527.0,141561.0
12-04 09:38:56,0.167,0.334,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2309304320.0,1127571456.0,7303204864.0,22878994432.0,3139772.0,157002.0
12-04 09:38:57,0.251,0.167,99.332,0.167,0.0,0.084,0.0,126976.0,0.0,11.0,2310082560.0,1127579648.0,7305818112.0,22875594752.0,3347287.0,171423.0
12-04 09:38:58,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2309799936.0,1127579648.0,7308922880.0,22872772608.0,3215001.0,156764.0
12-04 09:38:59,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2310139904.0,1127579648.0,7311679488.0,22869676032.0,3101690.0,148527.0
12-04 09:39:00,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309988352.0,1127579648.0,7314337792.0,22867169280.0,3182967.0,155890.0
12-04 09:39:01,0.334,0.251,99.081,0.0,0.0,0.334,0.0,12288.0,0.0,1.0,2310336512.0,1127579648.0,7317245952.0,22863912960.0,3309759.0,164501.0
12-04 09:39:02,0.167,0.251,99.414,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2309955584.0,1127579648.0,7320354816.0,22861185024.0,3179791.0,145795.0
12-04 09:39:03,0.334,0.334,98.747,0.251,0.0,0.334,0.0,24576.0,0.0,3.0,2309537792.0,1127587840.0,7323127808.0,22858821632.0,3353542.0,162403.0
12-04 09:39:04,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309619712.0,1127587840.0,7325851648.0,22856015872.0,3146164.0,166225.0
12-04 09:39:05,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309861376.0,1127587840.0,7328845824.0,22852780032.0,3251407.0,152156.0
12-04 09:39:06,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2310090752.0,1127587840.0,7331680256.0,22849716224.0,3300138.0,149730.0
12-04 09:39:07,0.251,0.251,99.414,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2310045696.0,1127587840.0,7334518784.0,22846922752.0,3006100.0,142578.0
12-04 09:39:08,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2310123520.0,1127587840.0,7337140224.0,22844223488.0,3155795.0,153750.0
12-04 09:39:09,0.336,0.252,99.161,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2310045696.0,1127596032.0,7340376064.0,22841057280.0,3496920.0,171182.0
12-04 09:39:10,0.500,0.250,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2310193152.0,1127596032.0,7343140864.0,22838145024.0,3266737.0,154501.0
12-04 09:39:11,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2310369280.0,1127596032.0,7345631232.0,22835478528.0,2976033.0,157633.0
12-04 09:39:12,0.167,0.167,99.582,0.0,0.0,0.084,0.0,98304.0,0.0,12.0,2310361088.0,1127596032.0,7348101120.0,22833016832.0,2481949.0,101893.0
12-04 09:39:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310479872.0,1127596032.0,7348203520.0,22832795648.0,5405.0,4276.0
12-04 09:39:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310479872.0,1127596032.0,7348203520.0,22832795648.0,6977.0,4388.0
12-04 09:39:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2310471680.0,1127604224.0,7348203520.0,22832795648.0,5929.0,6098.0
12-04 09:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310467584.0,1127604224.0,7348207616.0,22832795648.0,5008.0,4733.0
12-04 09:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2310467584.0,1127604224.0,7348207616.0,22832795648.0,4533.0,3785.0
12-04 09:39:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310467584.0,1127604224.0,7348207616.0,22832795648.0,4657.0,4046.0
12-04 09:39:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310467584.0,1127604224.0,7348207616.0,22832795648.0,5930.0,4690.0
12-04 09:39:20,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310496256.0,1127604224.0,7350243328.0,22830731264.0,2386969.0,130890.0
12-04 09:39:21,0.084,0.084,99.665,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2310545408.0,1127612416.0,7352725504.0,22828191744.0,2845343.0,143253.0
12-04 09:39:22,0.334,0.251,99.248,0.0,0.0,0.167,0.0,64237568.0,0.0,71.0,2310885376.0,1127612416.0,7355576320.0,22825000960.0,3429017.0,160753.0
12-04 09:39:23,0.334,0.334,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2311344128.0,1127612416.0,7359033344.0,22821085184.0,3687925.0,151565.0
12-04 09:39:24,0.417,0.334,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2311024640.0,1127612416.0,7362310144.0,22818127872.0,3434705.0,137898.0
12-04 09:39:25,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2311245824.0,1127612416.0,7365357568.0,22814859264.0,3444788.0,138150.0
12-04 09:39:26,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311356416.0,1127612416.0,7368470528.0,22811635712.0,3763044.0,172725.0
12-04 09:39:27,0.0,0.251,99.499,0.084,0.0,0.167,0.0,114688.0,0.0,10.0,2311405568.0,1127620608.0,7371112448.0,22808936448.0,2980689.0,149366.0
12-04 09:39:28,0.167,0.251,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311430144.0,1127620608.0,7374450688.0,22805573632.0,3663860.0,174582.0
12-04 09:39:29,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311671808.0,1127620608.0,7377018880.0,22802763776.0,3140636.0,149712.0
12-04 09:39:30,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311872512.0,1127620608.0,7380660224.0,22798921728.0,4073016.0,177421.0
12-04 09:39:31,1.088,0.084,98.745,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2312028160.0,1127620608.0,7383474176.0,22795952128.0,3085283.0,151798.0
12-04 09:39:32,0.418,0.251,99.164,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2312019968.0,1127620608.0,7386869760.0,22792564736.0,3775175.0,172213.0
12-04 09:39:33,0.168,0.084,99.329,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2312306688.0,1127628800.0,7389351936.0,22789787648.0,2934216.0,129900.0
12-04 09:39:34,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311991296.0,1127628800.0,7392968704.0,22786486272.0,3776998.0,183178.0
12-04 09:39:35,0.168,0.168,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2312175616.0,1127628800.0,7395835904.0,22783434752.0,3348485.0,157258.0
12-04 09:39:36,0.167,0.167,99.247,0.0,0.0,0.418,0.0,8192.0,0.0,1.0,2312482816.0,1127628800.0,7398719488.0,22780243968.0,3405634.0,151144.0
12-04 09:39:37,0.334,0.417,98.999,0.0,0.0,0.250,0.0,81920.0,0.0,6.0,2312167424.0,1127628800.0,7401951232.0,22777327616.0,3563555.0,168007.0
12-04 09:39:38,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2312130560.0,1127628800.0,7405211648.0,22774104064.0,3486512.0,158180.0
12-04 09:39:39,0.167,0.335,99.079,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2312183808.0,1127636992.0,7408304128.0,22770950144.0,3429421.0,163981.0
12-04 09:39:40,0.584,0.167,98.916,0.0,0.0,0.334,0.0,53248.0,0.0,4.0,2312261632.0,1127636992.0,7411159040.0,22768017408.0,3405388.0,163500.0
12-04 09:39:41,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2312658944.0,1127636992.0,7414255616.0,22764523520.0,3635710.0,153818.0
12-04 09:39:42,0.167,0.334,99.247,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2312622080.0,1127636992.0,7417499648.0,22761316352.0,3567061.0,159496.0
12-04 09:39:43,0.168,0.252,99.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313297920.0,1127636992.0,7420403712.0,22757736448.0,3354810.0,148127.0
12-04 09:39:44,0.167,0.251,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2313478144.0,1127636992.0,7423299584.0,22754660352.0,3410215.0,159252.0
12-04 09:39:45,0.168,0.251,99.246,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2313105408.0,1127645184.0,7426633728.0,22751690752.0,3365333.0,156710.0
12-04 09:39:46,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313228288.0,1127645184.0,7429906432.0,22748295168.0,3715165.0,169359.0
12-04 09:39:47,0.251,0.334,99.081,0.084,0.0,0.251,0.0,94208.0,0.0,10.0,2313900032.0,1127645184.0,7432552448.0,22744977408.0,3412500.0,162506.0
12-04 09:39:48,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313224192.0,1127645184.0,7436021760.0,22742183936.0,3550681.0,158296.0
12-04 09:39:49,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313678848.0,1127645184.0,7439028224.0,22738722816.0,3439806.0,155643.0
12-04 09:39:50,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313887744.0,1127645184.0,7441756160.0,22735785984.0,3427276.0,153752.0
12-04 09:39:51,0.251,0.419,99.246,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2313785344.0,1127653376.0,7444770816.0,22732865536.0,3336817.0,152556.0
12-04 09:39:52,0.168,0.335,99.329,0.0,0.0,0.168,0.0,92028928.0,0.0,97.0,2314092544.0,1127653376.0,7447875584.0,22729453568.0,3640344.0,179888.0
12-04 09:39:53,0.417,0.417,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2313949184.0,1127653376.0,7451226112.0,22726246400.0,3539446.0,151855.0
12-04 09:39:54,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314285056.0,1127653376.0,7454461952.0,22722674688.0,3605645.0,154074.0
12-04 09:39:55,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313814016.0,1127653376.0,7457185792.0,22720421888.0,2979652.0,136059.0
12-04 09:39:56,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314289152.0,1127653376.0,7459758080.0,22717374464.0,3269051.0,155051.0
12-04 09:39:57,0.084,0.334,99.415,0.084,0.0,0.084,0.0,126976.0,0.0,10.0,2314416128.0,1127661568.0,7463100416.0,22713896960.0,3565086.0,167398.0
12-04 09:39:58,0.251,0.084,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314248192.0,1127661568.0,7466536960.0,22710628352.0,3738568.0,157606.0
12-04 09:39:59,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314223616.0,1127661568.0,7469625344.0,22707564544.0,3461703.0,158672.0
12-04 09:40:00,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314342400.0,1127661568.0,7472586752.0,22704484352.0,3450121.0,155195.0
12-04 09:40:01,0.168,0.168,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314870784.0,1127661568.0,7475486720.0,22701056000.0,3630096.0,165895.0
12-04 09:40:02,0.335,0.167,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2314805248.0,1127661568.0,7478710272.0,22697897984.0,3374230.0,159742.0
12-04 09:40:03,0.418,0.501,98.830,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2315280384.0,1127669760.0,7481634816.0,22694490112.0,3591218.0,167053.0
12-04 09:40:04,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314993664.0,1127669760.0,7484887040.0,22691524608.0,3300416.0,162699.0
12-04 09:40:05,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315399168.0,1127669760.0,7488094208.0,22687911936.0,3750414.0,174989.0
12-04 09:40:06,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2315407360.0,1127669760.0,7490895872.0,22685102080.0,3072083.0,141663.0
12-04 09:40:07,0.418,0.167,99.164,0.0,0.0,0.251,0.0,114688.0,0.0,9.0,2315239424.0,1127669760.0,7494205440.0,22681960448.0,3682747.0,163219.0
12-04 09:40:08,0.250,0.167,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2315481088.0,1127669760.0,7496978432.0,22678945792.0,3330491.0,171590.0
12-04 09:40:09,0.167,0.167,99.415,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2315460608.0,1127677952.0,7500435456.0,22675501056.0,3714438.0,174784.0
12-04 09:40:10,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2315640832.0,1127677952.0,7503175680.0,22672580608.0,3410353.0,166331.0
12-04 09:40:11,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2315493376.0,1127677952.0,7506546688.0,22669357056.0,3553039.0,179325.0
12-04 09:40:12,0.083,0.334,99.583,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2316218368.0,1127677952.0,7509217280.0,22665961472.0,3290547.0,161265.0
12-04 09:40:13,0.334,0.250,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2315833344.0,1127677952.0,7512698880.0,22662864896.0,3556251.0,166805.0
12-04 09:40:14,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2315943936.0,1127677952.0,7515508736.0,22659944448.0,3400837.0,160863.0
12-04 09:40:15,0.251,0.251,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2316288000.0,1127686144.0,7518363648.0,22656737280.0,3121934.0,132646.0
12-04 09:40:16,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2316619776.0,1127686144.0,7521411072.0,22653358080.0,3645654.0,163185.0
12-04 09:40:17,0.501,0.417,98.998,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2316206080.0,1127686144.0,7524999168.0,22650183680.0,3647012.0,158409.0
12-04 09:40:18,0.167,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316201984.0,1127686144.0,7526772736.0,22648414208.0,2106216.0,94218.0
12-04 09:40:19,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316812288.0,1127686144.0,7528751104.0,22645825536.0,2546440.0,114908.0
12-04 09:40:20,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2316603392.0,1127686144.0,7532228608.0,22642556928.0,3930340.0,151272.0
12-04 09:40:21,0.168,0.168,99.329,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2316644352.0,1127694336.0,7536672768.0,22638063616.0,5033027.0,163047.0
12-04 09:40:22,0.084,0.335,99.331,0.0,0.0,0.251,0.0,91938816.0,0.0,103.0,2316804096.0,1127694336.0,7539687424.0,22634889216.0,3362675.0,149448.0
12-04 09:40:23,0.585,0.334,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2316869632.0,1127694336.0,7542837248.0,22631673856.0,3693498.0,173905.0
12-04 09:40:24,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2316914688.0,1127694336.0,7545823232.0,22628642816.0,3452280.0,163600.0
12-04 09:40:25,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316488704.0,1127694336.0,7549440000.0,22625452032.0,3439214.0,159816.0
12-04 09:40:26,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2316615680.0,1127694336.0,7552708608.0,22622056448.0,3688475.0,173477.0
12-04 09:40:27,0.251,0.168,99.330,0.084,0.0,0.168,0.0,122880.0,0.0,10.0,2316816384.0,1127702528.0,7555452928.0,22619103232.0,3250125.0,144258.0
12-04 09:40:28,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316922880.0,1127702528.0,7558488064.0,22615961600.0,3566440.0,153322.0
12-04 09:40:29,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316922880.0,1127702528.0,7561662464.0,22612787200.0,3540688.0,172529.0
12-04 09:40:30,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2317344768.0,1127702528.0,7564464128.0,22609563648.0,3337646.0,156868.0
12-04 09:40:31,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317561856.0,1127702528.0,7567482880.0,22606327808.0,3463879.0,159585.0
12-04 09:40:32,0.251,0.335,99.331,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2317185024.0,1127702528.0,7570997248.0,22603190272.0,3581216.0,167673.0
12-04 09:40:33,0.167,0.335,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2317365248.0,1127710720.0,7573602304.0,22600396800.0,3135878.0,147637.0
12-04 09:40:34,0.502,0.167,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317320192.0,1127710720.0,7577137152.0,22596907008.0,3864542.0,193956.0
12-04 09:40:35,0.084,0.251,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317475840.0,1127710720.0,7579918336.0,22593970176.0,3396679.0,152906.0
12-04 09:40:36,0.499,0.499,98.752,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2317582336.0,1127710720.0,7583019008.0,22590763008.0,3470934.0,153973.0
12-04 09:40:37,0.583,0.333,98.834,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2317864960.0,1127710720.0,7585673216.0,22587826176.0,3107066.0,140693.0
12-04 09:40:38,0.335,0.167,99.247,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2317545472.0,1127710720.0,7589388288.0,22584430592.0,3651392.0,152105.0
12-04 09:40:39,0.251,0.334,98.997,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2317672448.0,1127718912.0,7592554496.0,22581129216.0,3541774.0,159029.0
12-04 09:40:40,0.084,0.168,99.497,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2318049280.0,1127718912.0,7595147264.0,22578159616.0,3496497.0,165092.0
12-04 09:40:41,0.417,0.417,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317983744.0,1127718912.0,7598546944.0,22574825472.0,3542950.0,176320.0
12-04 09:40:42,0.168,0.252,99.497,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2318188544.0,1127718912.0,7601086464.0,22572081152.0,3154486.0,147437.0
12-04 09:40:43,0.417,0.417,98.833,0.0,0.0,0.333,0.0,8192.0,0.0,2.0,2318229504.0,1127718912.0,7604461568.0,22568665088.0,3682764.0,163951.0
12-04 09:40:44,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2318221312.0,1127718912.0,7607713792.0,22565421056.0,3405876.0,151703.0
12-04 09:40:45,0.334,0.251,98.829,0.418,0.0,0.167,0.0,12288.0,0.0,2.0,2318217216.0,1127727104.0,7611011072.0,22562119680.0,3686682.0,170413.0
12-04 09:40:46,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2318487552.0,1127727104.0,7613534208.0,22559326208.0,3161350.0,143678.0
12-04 09:40:47,0.334,0.167,99.248,0.0,0.0,0.251,0.0,98304.0,0.0,6.0,2318708736.0,1127727104.0,7616663552.0,22555975680.0,3469985.0,152271.0
12-04 09:40:48,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2318884864.0,1127727104.0,7619723264.0,22552739840.0,3673128.0,163633.0
12-04 09:40:49,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2318376960.0,1127727104.0,7623233536.0,22549737472.0,3555075.0,158274.0
12-04 09:40:50,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2318684160.0,1127727104.0,7625908224.0,22546755584.0,3320315.0,147112.0
12-04 09:40:51,0.251,0.251,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2318688256.0,1127735296.0,7629373440.0,22543278080.0,3670264.0,157210.0
12-04 09:40:52,0.334,0.334,99.081,0.0,0.0,0.251,0.0,92704768.0,0.0,98.0,2318888960.0,1127735296.0,7632220160.0,22540230656.0,3290935.0,151325.0
12-04 09:40:53,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319343616.0,1127735296.0,7635161088.0,22536835072.0,3563956.0,169520.0
12-04 09:40:54,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2318893056.0,1127735296.0,7638294528.0,22534152192.0,3400364.0,156800.0
12-04 09:40:55,0.084,0.084,99.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2319560704.0,1127735296.0,7641280512.0,22530498560.0,3571206.0,167769.0
12-04 09:40:56,0.250,0.250,99.166,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319204352.0,1127735296.0,7644348416.0,22527787008.0,3216115.0,141439.0
12-04 09:40:57,0.168,0.168,99.412,0.168,0.0,0.084,0.0,172032.0,0.0,18.0,2319650816.0,1127743488.0,7647322112.0,22524358656.0,3613974.0,161612.0
12-04 09:40:58,0.667,0.417,98.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2319663104.0,1127743488.0,7650390016.0,22521278464.0,3447157.0,156733.0
12-04 09:40:59,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319314944.0,1127743488.0,7653707776.0,22518308864.0,3419521.0,156707.0
12-04 09:41:00,0.250,0.417,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2319409152.0,1127743488.0,7656849408.0,22515073024.0,3521244.0,154446.0
12-04 09:41:01,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2319536128.0,1127743488.0,7659786240.0,22512009216.0,3228585.0,151127.0
12-04 09:41:02,0.334,0.251,99.080,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2319634432.0,1127743488.0,7662862336.0,22508834816.0,3727653.0,169637.0
12-04 09:41:03,0.417,0.417,98.749,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2319982592.0,1127751680.0,7665721344.0,22505619456.0,3348470.0,154103.0
12-04 09:41:04,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319581184.0,1127751680.0,7669280768.0,22502461440.0,3675379.0,199968.0
12-04 09:41:05,0.167,0.334,99.082,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2319552512.0,1127751680.0,7672168448.0,22499602432.0,3353449.0,149710.0
12-04 09:41:06,0.167,0.334,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319962112.0,1127751680.0,7675170816.0,22496190464.0,3531828.0,155005.0
12-04 09:41:07,0.251,0.418,99.080,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2319863808.0,1127751680.0,7678275584.0,22493184000.0,3478007.0,159428.0
12-04 09:41:08,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319896576.0,1127751680.0,7681323008.0,22490103808.0,3398544.0,153280.0
12-04 09:41:09,0.084,0.252,99.413,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2320109568.0,1127759872.0,7684358144.0,22486847488.0,3451497.0,156056.0
12-04 09:41:10,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320252928.0,1127759872.0,7687798784.0,22483263488.0,3660115.0,162147.0
12-04 09:41:11,0.334,0.250,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2320613376.0,1127759872.0,7690502144.0,22480199680.0,3295898.0,150801.0
12-04 09:41:12,0.084,0.167,99.498,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2320506880.0,1127759872.0,7693529088.0,22477279232.0,3569065.0,182754.0
12-04 09:41:13,0.168,0.168,99.497,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2320576512.0,1127759872.0,7696556032.0,22474182656.0,3400727.0,163294.0
12-04 09:41:14,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320437248.0,1127759872.0,7700090880.0,22470787072.0,3697221.0,163987.0
12-04 09:41:15,0.334,0.250,98.749,0.250,0.0,0.417,0.0,28672.0,0.0,3.0,2320601088.0,1127768064.0,7702839296.0,22467866624.0,3251188.0,161324.0
12-04 09:41:16,0.336,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320941056.0,1127768064.0,7705690112.0,22464675840.0,3620249.0,160651.0
12-04 09:41:17,0.251,0.167,99.247,0.0,0.0,0.334,0.0,86016.0,0.0,6.0,2320752640.0,1127768064.0,7708958720.0,22461595648.0,3237154.0,152191.0
12-04 09:41:18,0.251,0.251,99.331,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2321072128.0,1127768064.0,7711924224.0,22458310656.0,3637912.0,165681.0
12-04 09:41:19,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2321215488.0,1127768064.0,7715020800.0,22455070720.0,3478287.0,162127.0
12-04 09:41:20,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320965632.0,1127768064.0,7716728832.0,22453612544.0,1590004.0,66209.0
12-04 09:41:21,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2321154048.0,1127776256.0,7716659200.0,22453485568.0,4376.0,3908.0
12-04 09:41:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,85757952.0,0.0,92.0,2321154048.0,1127776256.0,7716659200.0,22453485568.0,6560.0,5222.0
12-04 09:41:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321367040.0,1127776256.0,7716663296.0,22453268480.0,4764.0,4136.0
12-04 09:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321149952.0,1127776256.0,7716663296.0,22453485568.0,5049.0,4972.0
12-04 09:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321149952.0,1127776256.0,7716663296.0,22453485568.0,4538.0,4005.0
12-04 09:41:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321149952.0,1127776256.0,7716663296.0,22453485568.0,4995.0,4728.0
12-04 09:41:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,102400.0,0.0,7.0,2321268736.0,1127784448.0,7716663296.0,22453358592.0,4461.0,3538.0
12-04 09:41:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321268736.0,1127784448.0,7716663296.0,22453358592.0,4087.0,3017.0
12-04 09:41:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321264640.0,1127784448.0,7716667392.0,22453358592.0,4704.0,4095.0
12-04 09:41:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321264640.0,1127784448.0,7716667392.0,22453358592.0,4601.0,3943.0
12-04 09:41:31,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321264640.0,1127784448.0,7716667392.0,22453358592.0,4602.0,4072.0
12-04 09:41:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,13.0,2321256448.0,1127784448.0,7716667392.0,22453366784.0,5493.0,5428.0
12-04 09:41:33,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2321248256.0,1127792640.0,7716667392.0,22453366784.0,5863.0,5996.0
12-04 09:41:34,0.333,0.250,99.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320973824.0,1127792640.0,7718006784.0,22452301824.0,1396420.0,86280.0
12-04 09:41:35,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321448960.0,1127792640.0,7720038400.0,22449795072.0,2713320.0,135048.0
12-04 09:41:36,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321371136.0,1127792640.0,7723671552.0,22446239744.0,4133049.0,153759.0
12-04 09:41:37,0.334,0.334,99.247,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2321166336.0,1127792640.0,7727005696.0,22443110400.0,3227865.0,136336.0
12-04 09:41:38,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2321174528.0,1127792640.0,7729631232.0,22440476672.0,3214683.0,141844.0
12-04 09:41:39,0.251,0.251,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2321305600.0,1127800832.0,7732903936.0,22437064704.0,3543281.0,152999.0
12-04 09:41:40,0.251,0.418,99.079,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2321907712.0,1127800832.0,7736365056.0,22433001472.0,4296995.0,179606.0
12-04 09:41:41,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2321784832.0,1127800832.0,7739904000.0,22429585408.0,3910703.0,159565.0
12-04 09:41:42,0.334,0.417,98.999,0.0,0.0,0.250,0.0,61440.0,0.0,5.0,2322071552.0,1127800832.0,7742947328.0,22426255360.0,3351502.0,137314.0
12-04 09:41:43,0.167,0.418,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322714624.0,1127800832.0,7745945600.0,22422614016.0,3378684.0,141990.0
12-04 09:41:44,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322427904.0,1127800832.0,7749349376.0,22419496960.0,3831456.0,168379.0
12-04 09:41:45,0.252,0.252,99.329,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2322468864.0,1127809024.0,7752851456.0,22415945728.0,3844649.0,167744.0
12-04 09:41:46,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322821120.0,1127809024.0,7756451840.0,22411993088.0,4331557.0,173308.0
12-04 09:41:47,0.168,0.168,99.497,0.0,0.0,0.168,0.0,94208.0,0.0,6.0,2322612224.0,1127809024.0,7759454208.0,22409199616.0,3294970.0,146001.0
12-04 09:41:48,0.250,0.500,98.917,0.0,0.0,0.333,0.0,8192.0,0.0,1.0,2322718720.0,1127809024.0,7762444288.0,22406103040.0,3297470.0,138011.0
12-04 09:41:49,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322644992.0,1127809024.0,7765786624.0,22402834432.0,3652657.0,159280.0
12-04 09:41:50,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322993152.0,1127809024.0,7769321472.0,22398951424.0,4227431.0,181472.0
12-04 09:41:51,0.502,0.167,99.079,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2323230720.0,1127817216.0,7772319744.0,22395707392.0,3766906.0,173157.0
12-04 09:41:52,0.168,0.335,99.497,0.0,0.0,0.0,0.0,114688.0,0.0,7.0,2322776064.0,1127817216.0,7775670272.0,22392811520.0,3427208.0,157243.0
12-04 09:41:53,0.419,0.168,99.246,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2322853888.0,1127817216.0,7779241984.0,22389161984.0,3730902.0,176462.0
12-04 09:41:54,0.334,0.167,98.997,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2323501056.0,1127817216.0,7782322176.0,22385434624.0,3858879.0,178566.0
12-04 09:41:55,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323505152.0,1127817216.0,7786061824.0,22381690880.0,3976979.0,171486.0
12-04 09:41:56,0.250,0.250,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2323267584.0,1127817216.0,7789142016.0,22378848256.0,3327164.0,150069.0
12-04 09:41:57,0.335,0.251,99.162,0.168,0.0,0.084,0.0,90112.0,0.0,7.0,2323271680.0,1127825408.0,7792652288.0,22375325696.0,3824821.0,158635.0
12-04 09:41:58,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323750912.0,1127825408.0,7795380224.0,22372118528.0,3413903.0,133778.0
12-04 09:41:59,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2323566592.0,1127825408.0,7799484416.0,22368198656.0,4216778.0,192305.0
12-04 09:42:00,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2323681280.0,1127825408.0,7802671104.0,22364897280.0,3647281.0,171632.0
12-04 09:42:01,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324082688.0,1127825408.0,7805652992.0,22361513984.0,3622396.0,155150.0
12-04 09:42:02,0.334,0.417,99.082,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2323841024.0,1127825408.0,7809036288.0,22358372352.0,3715456.0,159947.0
12-04 09:42:03,0.502,0.418,98.912,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2324201472.0,1127833600.0,7811956736.0,22355083264.0,3527992.0,167367.0
12-04 09:42:04,0.167,0.167,99.247,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2323988480.0,1127833600.0,7815626752.0,22351626240.0,4177144.0,193911.0
12-04 09:42:05,0.167,0.502,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2323714048.0,1127833600.0,7818678272.0,22348849152.0,3201812.0,146752.0
12-04 09:42:06,0.167,0.334,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2323816448.0,1127833600.0,7822639104.0,22344785920.0,4325613.0,185797.0
12-04 09:42:07,0.167,0.167,99.582,0.0,0.0,0.084,0.0,82694144.0,0.0,84.0,2323886080.0,1127833600.0,7822950400.0,22344404992.0,629115.0,29697.0
12-04 09:42:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,23924736.0,0.0,27.0,2323656704.0,1127833600.0,7823179776.0,22344404992.0,6553.0,6525.0
12-04 09:42:09,0.084,0.084,99.666,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2323517440.0,1127841792.0,7824072704.0,22343643136.0,1186056.0,70757.0
12-04 09:42:10,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2323562496.0,1127841792.0,7827664896.0,22340005888.0,3869397.0,172776.0
12-04 09:42:11,0.503,0.335,98.827,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2324037632.0,1127841792.0,7833870336.0,22333325312.0,7053413.0,247033.0
12-04 09:42:12,0.251,0.251,99.162,0.0,0.0,0.335,0.0,114688.0,0.0,8.0,2324115456.0,1127841792.0,7839666176.0,22327451648.0,6381782.0,197840.0
12-04 09:42:13,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2324148224.0,1127841792.0,7845363712.0,22321721344.0,6010235.0,192917.0
12-04 09:42:14,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324041728.0,1127841792.0,7848882176.0,22318309376.0,3971939.0,154498.0
12-04 09:42:15,0.251,0.168,99.246,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2323931136.0,1127849984.0,7852318720.0,22314975232.0,3757144.0,168463.0
12-04 09:42:16,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324271104.0,1127849984.0,7855390720.0,22311563264.0,3602666.0,169562.0
12-04 09:42:17,0.251,0.585,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2324529152.0,1127849984.0,7858688000.0,22308007936.0,3818436.0,171187.0
12-04 09:42:18,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2324570112.0,1127849984.0,7861997568.0,22304657408.0,3751970.0,166344.0
12-04 09:42:19,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324914176.0,1127849984.0,7865241600.0,22301069312.0,4002834.0,174597.0
12-04 09:42:20,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2324836352.0,1127849984.0,7868334080.0,22298054656.0,3267309.0,139403.0
12-04 09:42:21,0.251,0.418,99.079,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2324750336.0,1127858176.0,7871823872.0,22294642688.0,3737570.0,169884.0
12-04 09:42:22,0.167,0.251,99.331,0.0,0.0,0.251,0.0,114688.0,0.0,7.0,2324934656.0,1127858176.0,7875039232.0,22291243008.0,3711245.0,166321.0
12-04 09:42:23,0.335,0.251,99.162,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2325508096.0,1127858176.0,7878426624.0,22287282176.0,4065023.0,180245.0
12-04 09:42:24,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2325475328.0,1127858176.0,7881887744.0,22283853824.0,3791928.0,177598.0
12-04 09:42:25,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325585920.0,1127858176.0,7885234176.0,22280396800.0,3928817.0,167450.0
12-04 09:42:26,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2325512192.0,1127858176.0,7888412672.0,22277292032.0,3481673.0,162728.0
12-04 09:42:27,0.251,0.251,99.079,0.251,0.0,0.167,0.0,114688.0,0.0,9.0,2325499904.0,1127866368.0,7891685376.0,22274023424.0,3659712.0,155179.0
12-04 09:42:28,0.418,0.167,99.248,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2325655552.0,1127866368.0,7894880256.0,22270672896.0,3641804.0,162445.0
12-04 09:42:29,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2325794816.0,1127866368.0,7898329088.0,22267084800.0,3839525.0,171992.0
12-04 09:42:30,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2325737472.0,1127866368.0,7901925376.0,22263545856.0,3846216.0,169463.0
12-04 09:42:31,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2325577728.0,1127866368.0,7905099776.0,22260531200.0,3673284.0,171841.0
12-04 09:42:32,0.417,0.334,99.165,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2325434368.0,1127866368.0,7908118528.0,22257655808.0,3299421.0,144195.0
12-04 09:42:33,0.335,0.167,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2325807104.0,1127874560.0,7911354368.0,22254039040.0,3801257.0,158345.0
12-04 09:42:34,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326298624.0,1127874560.0,7914942464.0,22249959424.0,4182297.0,196554.0
12-04 09:42:35,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326134784.0,1127874560.0,7918379008.0,22246686720.0,3954685.0,175442.0
12-04 09:42:36,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326233088.0,1127874560.0,7921786880.0,22243180544.0,3618913.0,173504.0
12-04 09:42:37,0.168,0.168,99.413,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2326540288.0,1127874560.0,7924973568.0,22239686656.0,3731321.0,170121.0
12-04 09:42:38,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326306816.0,1127874560.0,7928410112.0,22236483584.0,3771143.0,159502.0
12-04 09:42:39,0.250,0.500,98.916,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2326413312.0,1127882752.0,7931527168.0,22233251840.0,3651858.0,184698.0
12-04 09:42:40,0.250,0.500,99.083,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2326536192.0,1127882752.0,7935434752.0,22229221376.0,4244642.0,187252.0
12-04 09:42:41,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326679552.0,1127882752.0,7938220032.0,22226292736.0,3290396.0,150374.0
12-04 09:42:42,0.168,0.252,99.413,0.0,0.0,0.168,0.0,68562944.0,0.0,69.0,2327236608.0,1127882752.0,7941124096.0,22222831616.0,3446876.0,158769.0
12-04 09:42:43,0.334,0.418,98.913,0.0,0.0,0.334,0.0,49070080.0,0.0,52.0,2327289856.0,1127882752.0,7944597504.0,22219304960.0,3868083.0,181021.0
12-04 09:42:44,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2327502848.0,1127882752.0,7947874304.0,22215815168.0,3842155.0,169841.0
12-04 09:42:45,0.335,0.168,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2327359488.0,1127890944.0,7950716928.0,22213107712.0,3179359.0,137210.0
12-04 09:42:46,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327359488.0,1127890944.0,7954391040.0,22209433600.0,3898278.0,186852.0
12-04 09:42:47,0.500,0.500,98.749,0.0,0.0,0.250,0.0,118784.0,0.0,8.0,2327711744.0,1127890944.0,7957737472.0,22205734912.0,3801592.0,172696.0
12-04 09:42:48,0.251,0.501,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327830528.0,1127890944.0,7960920064.0,22202433536.0,3762532.0,169672.0
12-04 09:42:49,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2327891968.0,1127890944.0,7964033024.0,22199259136.0,3727087.0,166868.0
12-04 09:42:50,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328154112.0,1127890944.0,7967596544.0,22195433472.0,3948369.0,160396.0
12-04 09:42:51,0.500,0.250,98.749,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2327769088.0,1127899136.0,7970734080.0,22192672768.0,3349224.0,156300.0
12-04 09:42:52,0.417,0.417,98.998,0.0,0.0,0.167,0.0,77824.0,0.0,7.0,2327973888.0,1127899136.0,7974039552.0,22189162496.0,3856311.0,182791.0
12-04 09:42:53,0.251,0.501,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327691264.0,1127899136.0,7977717760.0,22185766912.0,3737310.0,163967.0
12-04 09:42:54,0.417,0.500,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2327760896.0,1127899136.0,7980838912.0,22182576128.0,3638582.0,149723.0
12-04 09:42:55,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2328027136.0,1127899136.0,7983841280.0,22179307520.0,3650350.0,166324.0
12-04 09:42:56,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2328064000.0,1127899136.0,7987126272.0,22175985664.0,3606243.0,162811.0
12-04 09:42:57,0.251,0.251,99.246,0.084,0.0,0.168,0.0,98304.0,0.0,8.0,2328027136.0,1127907328.0,7990579200.0,22172561408.0,3812781.0,169500.0
12-04 09:42:58,0.251,0.251,99.248,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2328023040.0,1127907328.0,7993917440.0,22169227264.0,3664554.0,137741.0
12-04 09:42:59,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328186880.0,1127907328.0,7997341696.0,22165639168.0,3820938.0,164906.0
12-04 09:43:00,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328383488.0,1127907328.0,8000700416.0,22162083840.0,3683214.0,158271.0
12-04 09:43:01,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328772608.0,1127907328.0,8004042752.0,22158352384.0,4028981.0,177935.0
12-04 09:43:02,0.167,0.167,99.498,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2328702976.0,1127907328.0,8007061504.0,22155403264.0,3224111.0,143310.0
12-04 09:43:03,0.251,0.335,99.162,0.168,0.0,0.084,0.0,45056.0,0.0,7.0,2329407488.0,1127915520.0,8010289152.0,22151462912.0,3634103.0,163388.0
12-04 09:43:04,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2329100288.0,1127915520.0,8013799424.0,22148259840.0,3787837.0,175929.0
12-04 09:43:05,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2329153536.0,1127915520.0,8017182720.0,22144823296.0,3696027.0,161007.0
12-04 09:43:06,0.334,0.167,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2329894912.0,1127915520.0,8019968000.0,22141296640.0,3735367.0,160502.0
12-04 09:43:07,0.252,0.252,99.329,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2329739264.0,1127915520.0,8023916544.0,22137503744.0,4316635.0,175423.0
12-04 09:43:08,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2329964544.0,1127915520.0,8026927104.0,22134267904.0,3366295.0,149740.0
12-04 09:43:09,0.334,0.251,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2329268224.0,1127923712.0,8030314496.0,22131568640.0,3483613.0,158644.0
12-04 09:43:10,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2329735168.0,1127923712.0,8033894400.0,22127521792.0,3999606.0,183921.0
12-04 09:43:11,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330161152.0,1127923712.0,8036802560.0,22124187648.0,3650016.0,165514.0
12-04 09:43:12,0.0,0.335,99.581,0.0,0.0,0.084,0.0,50782208.0,0.0,54.0,2330148864.0,1127923712.0,8039022592.0,22121979904.0,2447567.0,94481.0
12-04 09:43:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,47620096.0,0.0,48.0,2329993216.0,1127923712.0,8039206912.0,22121951232.0,4798.0,3349.0
12-04 09:43:14,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2329923584.0,1127923712.0,8039657472.0,22121570304.0,502289.0,26213.0
12-04 09:43:15,0.167,0.251,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2329792512.0,1127931904.0,8042860544.0,22118490112.0,3667122.0,167689.0
12-04 09:43:16,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2329903104.0,1127931904.0,8049463296.0,22111776768.0,7361699.0,269268.0
12-04 09:43:17,0.251,0.334,99.247,0.0,0.0,0.167,0.0,151552.0,0.0,14.0,2330161152.0,1127931904.0,8053223424.0,22107758592.0,4430152.0,189159.0
12-04 09:43:18,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330341376.0,1127931904.0,8058089472.0,22102712320.0,5237825.0,189541.0
12-04 09:43:19,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330533888.0,1127931904.0,8062136320.0,22098472960.0,4340694.0,158905.0
12-04 09:43:20,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2330898432.0,1127931904.0,8065802240.0,22094442496.0,4602996.0,155625.0
12-04 09:43:21,0.251,0.335,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2330722304.0,1127940096.0,8069795840.0,22090616832.0,4090810.0,154905.0
12-04 09:43:22,0.251,0.334,99.248,0.0,0.0,0.167,0.0,86016.0,0.0,7.0,2330701824.0,1127940096.0,8073211904.0,22087221248.0,3945516.0,140056.0
12-04 09:43:23,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2331553792.0,1127940096.0,8076152832.0,22083428352.0,3509827.0,156678.0
12-04 09:43:24,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2331463680.0,1127940096.0,8079863808.0,22079807488.0,4070604.0,180517.0
12-04 09:43:25,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2331484160.0,1127940096.0,8082812928.0,22076837888.0,3472710.0,141459.0
12-04 09:43:26,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331463680.0,1127940096.0,8086355968.0,22073315328.0,3879990.0,164847.0
12-04 09:43:27,0.502,0.167,99.164,0.084,0.0,0.084,0.0,90112.0,0.0,7.0,2331860992.0,1127948288.0,8089616384.0,22069649408.0,3758489.0,160969.0
12-04 09:43:28,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331705344.0,1127948288.0,8093200384.0,22066221056.0,3618164.0,149252.0
12-04 09:43:29,0.667,0.083,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2331648000.0,1127948288.0,8096260096.0,22063218688.0,3432779.0,153425.0
12-04 09:43:30,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331930624.0,1127948288.0,8099880960.0,22059315200.0,3992952.0,174191.0
12-04 09:43:31,0.753,0.251,98.661,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2332430336.0,1127948288.0,8102637568.0,22056058880.0,3675981.0,167356.0
12-04 09:43:32,0.168,0.168,99.580,0.0,0.0,0.084,0.0,102400.0,0.0,6.0,2332246016.0,1127948288.0,8106270720.0,22052610048.0,3898624.0,168120.0
12-04 09:43:33,0.416,0.500,98.751,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2332483584.0,1127956480.0,8109535232.0,22049099776.0,3901583.0,168337.0
12-04 09:43:34,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2332401664.0,1127956480.0,8113106944.0,22045609984.0,3818014.0,160747.0
12-04 09:43:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332491776.0,1127956480.0,8113270784.0,22045356032.0,5061.0,5056.0
12-04 09:43:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332491776.0,1127956480.0,8113270784.0,22045356032.0,4749.0,3781.0
12-04 09:43:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2332491776.0,1127956480.0,8113270784.0,22045356032.0,5156.0,5057.0
12-04 09:43:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332491776.0,1127956480.0,8113270784.0,22045356032.0,4285.0,3245.0
12-04 09:43:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2332483584.0,1127964672.0,8113270784.0,22045356032.0,5226.0,5236.0
12-04 09:43:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2332483584.0,1127964672.0,8113270784.0,22045356032.0,4047.0,2863.0
12-04 09:43:41,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2332483584.0,1127964672.0,8113270784.0,22045356032.0,5862.0,4788.0
12-04 09:43:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2332483584.0,1127964672.0,8113270784.0,22045356032.0,5548.0,5941.0
12-04 09:43:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2332651520.0,1127964672.0,8113270784.0,22045188096.0,3823.0,2830.0
12-04 09:43:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332499968.0,1127964672.0,8113270784.0,22045339648.0,4876.0,4192.0
12-04 09:43:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2332491776.0,1127972864.0,8113270784.0,22045339648.0,5351.0,5307.0
12-04 09:43:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332491776.0,1127972864.0,8113270784.0,22045339648.0,7043.0,6119.0
12-04 09:43:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,37523456.0,0.0,41.0,2332487680.0,1127972864.0,8113274880.0,22045339648.0,4629.0,3016.0
12-04 09:43:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36691968.0,0.0,38.0,2332487680.0,1127972864.0,8113274880.0,22045339648.0,4444.0,3344.0
12-04 09:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332487680.0,1127972864.0,8113274880.0,22045339648.0,6573.0,5903.0
12-04 09:43:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332487680.0,1127972864.0,8113274880.0,22045339648.0,5221.0,4955.0
12-04 09:43:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2332487680.0,1127981056.0,8113274880.0,22045331456.0,3977.0,2901.0
12-04 09:43:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,143360.0,0.0,13.0,2332487680.0,1127981056.0,8113274880.0,22045331456.0,5728.0,6130.0
12-04 09:43:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332446720.0,1127981056.0,8113274880.0,22045372416.0,4738.0,4186.0
12-04 09:43:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332446720.0,1127981056.0,8113274880.0,22045372416.0,4285.0,3245.0
12-04 09:43:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332446720.0,1127981056.0,8113274880.0,22045372416.0,4597.0,3980.0
12-04 09:43:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332446720.0,1127981056.0,8113274880.0,22045372416.0,4372.0,3628.0
12-04 09:43:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2332438528.0,1127989248.0,8113274880.0,22045372416.0,4537.0,4004.0
12-04 09:43:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332438528.0,1127989248.0,8113274880.0,22045372416.0,3646.0,2537.0
12-04 09:43:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332434432.0,1127989248.0,8113278976.0,22045372416.0,6583.0,7115.0
12-04 09:44:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332442624.0,1127989248.0,8113278976.0,22045364224.0,5769.0,6142.0
12-04 09:44:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332438528.0,1127989248.0,8113283072.0,22045364224.0,4117.0,3107.0
12-04 09:44:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2332438528.0,1127989248.0,8113283072.0,22045364224.0,4335.0,3760.0
12-04 09:44:03,0.083,0.416,99.417,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2332979200.0,1127997440.0,8113283072.0,22044815360.0,4083.0,2950.0
12-04 09:44:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332803072.0,1127997440.0,8113283072.0,22044991488.0,22558.0,21995.0
12-04 09:44:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332803072.0,1127997440.0,8113283072.0,22044991488.0,4938.0,3605.0
12-04 09:44:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332803072.0,1127997440.0,8113283072.0,22044991488.0,5466.0,4426.0
12-04 09:44:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2332803072.0,1127997440.0,8113283072.0,22044991488.0,6563.0,6727.0
12-04 09:44:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2332737536.0,1127997440.0,8113729536.0,22044610560.0,587464.0,33351.0
12-04 09:44:09,0.168,0.0,99.413,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2332631040.0,1128005632.0,8116019200.0,22042419200.0,2447664.0,126473.0
12-04 09:44:10,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2332852224.0,1128005632.0,8118829056.0,22039388160.0,3465546.0,155552.0
12-04 09:44:11,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333188096.0,1128005632.0,8121987072.0,22035894272.0,3720426.0,173270.0
12-04 09:44:12,0.252,0.252,99.329,0.0,0.0,0.168,0.0,94208.0,0.0,6.0,2332987392.0,1128005632.0,8125820928.0,22032261120.0,4009243.0,178342.0
12-04 09:44:13,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333159424.0,1128005632.0,8129269760.0,22028640256.0,3945788.0,169672.0
12-04 09:44:14,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333380608.0,1128005632.0,8132935680.0,22024753152.0,4022627.0,169574.0
12-04 09:44:15,0.334,0.334,98.832,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2333659136.0,1128013824.0,8136491008.0,22020911104.0,4258191.0,174409.0
12-04 09:44:16,0.335,0.335,99.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333593600.0,1128013824.0,8139763712.0,22017703936.0,3687276.0,166714.0
12-04 09:44:17,0.418,0.251,99.163,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2333585408.0,1128013824.0,8143294464.0,22014181376.0,3846153.0,170536.0
12-04 09:44:18,0.500,0.500,98.832,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2333999104.0,1128013824.0,8147214336.0,22009847808.0,4441322.0,187728.0
12-04 09:44:19,0.0,0.336,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2333794304.0,1128013824.0,8150753280.0,22006513664.0,3911295.0,163173.0
12-04 09:44:20,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2334089216.0,1128013824.0,8153903104.0,22003068928.0,3760370.0,173509.0
12-04 09:44:21,0.252,0.168,99.245,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2334150656.0,1128022016.0,8157990912.0,21998911488.0,4468928.0,197486.0
12-04 09:44:22,0.084,0.084,99.749,0.0,0.0,0.084,0.0,90112.0,0.0,7.0,2333999104.0,1128022016.0,8159158272.0,21997895680.0,1337700.0,58343.0
12-04 09:44:23,0.249,0.416,99.169,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2334932992.0,1128022016.0,8159715328.0,21996404736.0,822904.0,46589.0
12-04 09:44:24,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2334543872.0,1128022016.0,8164589568.0,21991919616.0,5278628.0,193020.0
12-04 09:44:25,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2334666752.0,1128022016.0,8169435136.0,21986951168.0,5287694.0,207462.0
12-04 09:44:26,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2334679040.0,1128022016.0,8174059520.0,21982314496.0,5274086.0,203753.0
12-04 09:44:27,0.334,0.251,98.829,0.167,0.0,0.418,0.0,110592.0,0.0,10.0,2334932992.0,1128030208.0,8178479104.0,21977632768.0,4783499.0,191650.0
12-04 09:44:28,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2335133696.0,1128030208.0,8182026240.0,21973884928.0,4216359.0,189648.0
12-04 09:44:29,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2335657984.0,1128030208.0,8185643008.0,21969743872.0,4442660.0,185466.0
12-04 09:44:30,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2335563776.0,1128030208.0,8189308928.0,21966172160.0,3831439.0,176739.0
12-04 09:44:31,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2335354880.0,1128030208.0,8192659456.0,21963030528.0,3839831.0,184334.0
12-04 09:44:32,0.335,0.251,99.246,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2335408128.0,1128030208.0,8196321280.0,21959315456.0,4048279.0,184632.0
12-04 09:44:33,0.418,0.335,98.996,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2335580160.0,1128038400.0,8199585792.0,21955870720.0,3710068.0,166937.0
12-04 09:44:34,0.250,0.501,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2335756288.0,1128038400.0,8203472896.0,21951807488.0,4250472.0,207976.0
12-04 09:44:35,0.168,0.252,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2335674368.0,1128038400.0,8207126528.0,21948235776.0,4008754.0,180651.0
12-04 09:44:36,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2335621120.0,1128038400.0,8210702336.0,21944713216.0,3901562.0,173505.0
12-04 09:44:37,0.084,0.418,99.331,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2336014336.0,1128038400.0,8214007808.0,21941014528.0,3980835.0,178375.0
12-04 09:44:38,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2335920128.0,1128038400.0,8217403392.0,21937713152.0,3915492.0,166437.0
12-04 09:44:39,0.418,0.418,98.830,0.167,0.0,0.167,0.0,16384.0,0.0,3.0,2336198656.0,1128046592.0,8220983296.0,21933846528.0,4009474.0,188041.0
12-04 09:44:40,0.251,0.251,99.163,0.0,0.0,0.335,0.0,53248.0,0.0,4.0,2335875072.0,1128046592.0,8224673792.0,21930479616.0,3945641.0,177986.0
12-04 09:44:41,0.084,0.168,99.413,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2336391168.0,1128046592.0,8228044800.0,21926592512.0,3872092.0,162073.0
12-04 09:44:42,0.335,0.335,99.163,0.0,0.0,0.167,0.0,10649600.0,0.0,13.0,2336120832.0,1128046592.0,8231743488.0,21923164160.0,4153976.0,177433.0
12-04 09:44:43,0.334,0.502,98.913,0.0,0.0,0.251,0.0,107732992.0,0.0,107.0,2336403456.0,1128046592.0,8235294720.0,21919330304.0,4062739.0,177334.0
12-04 09:44:44,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336043008.0,1128046592.0,8239075328.0,21915910144.0,3989116.0,178209.0
12-04 09:44:45,0.501,0.418,98.580,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2336649216.0,1128054784.0,8242634752.0,21911736320.0,4403409.0,195724.0
12-04 09:44:46,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336694272.0,1128054784.0,8246464512.0,21907861504.0,4334799.0,170169.0
12-04 09:44:47,0.168,0.251,99.330,0.0,0.0,0.251,0.0,110592.0,0.0,9.0,2336772096.0,1128054784.0,8249942016.0,21904306176.0,3838693.0,161419.0
12-04 09:44:48,0.500,0.500,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2336473088.0,1128054784.0,8253923328.0,21900623872.0,4134182.0,190114.0
12-04 09:44:49,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2336903168.0,1128054784.0,8257667072.0,21896450048.0,4348062.0,206075.0
12-04 09:44:50,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336768000.0,1128054784.0,8260976640.0,21893275648.0,3847862.0,178320.0
12-04 09:44:51,0.334,0.251,98.914,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2336686080.0,1128062976.0,8264146944.0,21890179072.0,3621046.0,164357.0
12-04 09:44:52,0.334,0.251,99.165,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2336956416.0,1128062976.0,8267051008.0,21887004672.0,3434255.0,154697.0
12-04 09:44:53,0.336,0.252,99.245,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2336751616.0,1128062976.0,8271589376.0,21882671104.0,4813140.0,207179.0
12-04 09:44:54,0.252,0.252,98.238,1.091,0.0,0.168,0.0,40476672.0,0.0,47.0,2337341440.0,1128062976.0,8275062784.0,21878607872.0,4335601.0,180802.0
12-04 09:44:55,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2337263616.0,1128062976.0,8278331392.0,21875417088.0,3515558.0,161619.0
12-04 09:44:56,0.251,0.502,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337316864.0,1128062976.0,8281673728.0,21872021504.0,3761855.0,176795.0
12-04 09:44:57,0.168,0.251,98.994,0.419,0.0,0.168,0.0,53248.0,0.0,5.0,2337718272.0,1128071168.0,8284708864.0,21868576768.0,3646010.0,168266.0
12-04 09:44:58,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337488896.0,1128071168.0,8288272384.0,21865242624.0,4020722.0,166226.0
12-04 09:44:59,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337390592.0,1128071168.0,8291942400.0,21861670912.0,3890898.0,175239.0
12-04 09:45:00,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337992704.0,1128071168.0,8294989824.0,21858021376.0,3797678.0,163166.0
12-04 09:45:01,0.251,0.501,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337513472.0,1128071168.0,8298676224.0,21854814208.0,3715975.0,174930.0
12-04 09:45:02,0.335,0.335,99.162,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2338119680.0,1128071168.0,8302055424.0,21850828800.0,4088709.0,167363.0
12-04 09:45:03,0.418,0.501,98.747,0.167,0.0,0.167,0.0,49152.0,0.0,10.0,2338271232.0,1128079360.0,8305352704.0,21847371776.0,4255771.0,198441.0
12-04 09:45:04,0.251,0.167,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2338471936.0,1128079360.0,8309321728.0,21843202048.0,3842277.0,188951.0
12-04 09:45:05,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338988032.0,1128079360.0,8312774656.0,21839233024.0,4137522.0,195376.0
12-04 09:45:06,0.251,0.084,99.247,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2338996224.0,1128079360.0,8316272640.0,21835726848.0,3897739.0,166716.0
12-04 09:45:07,0.168,0.335,99.329,0.0,0.0,0.168,0.0,102400.0,0.0,5.0,2338504704.0,1128079360.0,8320131072.0,21832359936.0,4089705.0,177541.0
12-04 09:45:08,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338942976.0,1128079360.0,8323485696.0,21828567040.0,3899316.0,178975.0
12-04 09:45:09,0.167,0.251,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2338922496.0,1128087552.0,8327020544.0,21825044480.0,3956638.0,188760.0
12-04 09:45:10,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339229696.0,1128087552.0,8330698752.0,21821059072.0,4292380.0,177887.0
12-04 09:45:11,0.168,0.251,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2339344384.0,1128087552.0,8334233600.0,21817409536.0,4067407.0,185347.0
12-04 09:45:12,0.418,0.167,99.247,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2339393536.0,1128087552.0,8337629184.0,21813964800.0,3766458.0,169534.0
12-04 09:45:13,0.167,0.251,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2339127296.0,1128087552.0,8341356544.0,21810503680.0,3851124.0,176687.0
12-04 09:45:14,0.586,0.167,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339131392.0,1128087552.0,8345018368.0,21806837760.0,4190073.0,185278.0
12-04 09:45:15,0.251,0.251,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2339299328.0,1128095744.0,8348651520.0,21803028480.0,4112529.0,170510.0
12-04 09:45:16,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339758080.0,1128095744.0,8351891456.0,21799329792.0,4051397.0,179748.0
12-04 09:45:17,0.334,0.334,99.164,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2339872768.0,1128095744.0,8355237888.0,21795868672.0,3728786.0,160919.0
12-04 09:45:18,0.250,0.501,98.915,0.0,0.0,0.334,0.0,20480.0,0.0,2.0,2339790848.0,1128095744.0,8358891520.0,21792296960.0,3862634.0,178128.0
12-04 09:45:19,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339885056.0,1128095744.0,8362573824.0,21788520448.0,4223872.0,180540.0
12-04 09:45:20,0.084,0.168,99.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2340315136.0,1128095744.0,8365637632.0,21785026560.0,3820005.0,174791.0
12-04 09:45:21,0.251,0.251,99.078,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2339909632.0,1128103936.0,8369319936.0,21781741568.0,3757069.0,193187.0
12-04 09:45:22,0.334,0.502,98.997,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2340413440.0,1128103936.0,8372752384.0,21777805312.0,4011023.0,183806.0
12-04 09:45:23,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2340892672.0,1128103936.0,8376074240.0,21774004224.0,4006846.0,171816.0
12-04 09:45:24,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2340663296.0,1128103936.0,8376549376.0,21773758464.0,444385.0,23759.0
12-04 09:45:25,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2340708352.0,1128103936.0,8376758272.0,21773504512.0,285285.0,18309.0
12-04 09:45:26,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340675584.0,1128103936.0,8379711488.0,21770584064.0,3174741.0,145860.0
12-04 09:45:27,0.502,0.418,98.661,0.084,0.0,0.335,0.0,86016.0,0.0,7.0,2340585472.0,1128112128.0,8385998848.0,21764378624.0,6978939.0,252914.0
12-04 09:45:28,0.084,0.084,99.582,0.0,0.0,0.251,0.0,114765824.0,0.0,119.0,2341179392.0,1128112128.0,8387383296.0,21762400256.0,1796589.0,64430.0
12-04 09:45:29,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2340831232.0,1128112128.0,8390541312.0,21759590400.0,3435414.0,163468.0
12-04 09:45:30,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2341122048.0,1128112128.0,8395202560.0,21754638336.0,5287652.0,194321.0
12-04 09:45:31,0.837,0.167,98.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341240832.0,1128112128.0,8400650240.0,21749071872.0,5986872.0,222080.0
12-04 09:45:32,0.336,0.252,99.329,0.0,0.0,0.084,0.0,110592.0,0.0,8.0,2341400576.0,1128112128.0,8406630400.0,21742931968.0,6496886.0,208877.0
12-04 09:45:33,0.251,0.251,98.997,0.167,0.0,0.334,0.0,16384.0,0.0,3.0,2341376000.0,1128120320.0,8409726976.0,21739851776.0,3589051.0,154471.0
12-04 09:45:34,0.501,0.334,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2341339136.0,1128120320.0,8413937664.0,21735677952.0,4386095.0,173245.0
12-04 09:45:35,0.251,0.502,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341871616.0,1128120320.0,8418152448.0,21730930688.0,5069429.0,194628.0
12-04 09:45:36,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341502976.0,1128120320.0,8422076416.0,21727375360.0,4276005.0,178234.0
12-04 09:45:37,0.168,0.252,99.329,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2341826560.0,1128120320.0,8425926656.0,21723201536.0,4499402.0,195341.0
12-04 09:45:38,0.251,0.251,99.331,0.0,0.0,0.167,0.0,49152.0,0.0,11.0,2341781504.0,1128120320.0,8429527040.0,21719646208.0,3800055.0,170787.0
12-04 09:45:39,0.168,0.168,99.329,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2341773312.0,1128128512.0,8433291264.0,21715881984.0,4050845.0,181747.0
12-04 09:45:40,0.500,0.417,98.833,0.0,0.0,0.250,0.0,73728.0,0.0,6.0,2342391808.0,1128128512.0,8436416512.0,21712138240.0,3854410.0,170998.0
12-04 09:45:41,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342387712.0,1128128512.0,8440119296.0,21708439552.0,4102466.0,170544.0
12-04 09:45:42,0.167,0.334,99.080,0.0,0.0,0.418,0.0,57344.0,0.0,3.0,2342264832.0,1128128512.0,8443797504.0,21704884224.0,3950921.0,168363.0
12-04 09:45:43,0.667,0.417,98.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2342801408.0,1128128512.0,8447541248.0,21700603904.0,4266203.0,178131.0
12-04 09:45:44,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342510592.0,1128128512.0,8451067904.0,21697368064.0,4020659.0,172636.0
12-04 09:45:45,0.251,0.251,98.996,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,2342588416.0,1128136704.0,8454840320.0,21693509632.0,4112340.0,181629.0
12-04 09:45:46,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343034880.0,1128136704.0,8458170368.0,21689733120.0,3903668.0,167575.0
12-04 09:45:47,0.251,0.418,99.081,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2343100416.0,1128136704.0,8461742080.0,21686095872.0,3926890.0,178565.0
12-04 09:45:48,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2342895616.0,1128136704.0,8465182720.0,21682860032.0,3822463.0,158188.0
12-04 09:45:49,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343047168.0,1128136704.0,8469016576.0,21678874624.0,3999133.0,168758.0
12-04 09:45:50,0.417,0.417,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2343129088.0,1128136704.0,8472711168.0,21675098112.0,4306313.0,183300.0
12-04 09:45:51,0.168,0.168,99.329,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2343415808.0,1128144896.0,8475893760.0,21671620608.0,3873660.0,166293.0
12-04 09:45:52,0.334,0.251,99.164,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2343550976.0,1128144896.0,8479694848.0,21667684352.0,4161469.0,181337.0
12-04 09:45:53,0.417,0.584,98.749,0.0,0.0,0.250,0.0,36864.0,0.0,4.0,2343587840.0,1128144896.0,8483831808.0,21663510528.0,4452153.0,184210.0
12-04 09:45:54,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343788544.0,1128144896.0,8487100416.0,21660041216.0,4085083.0,194620.0
12-04 09:45:55,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2343342080.0,1128144896.0,8489570304.0,21658017792.0,2372678.0,102772.0
12-04 09:45:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343796736.0,1128144896.0,8489463808.0,21657669632.0,4391.0,3294.0
12-04 09:45:57,0.083,0.167,99.499,0.250,0.0,0.0,0.0,110592.0,0.0,9.0,2343723008.0,1128153088.0,8489910272.0,21657288704.0,415119.0,24775.0
12-04 09:45:58,0.168,0.252,99.413,0.0,0.0,0.168,0.0,103288832.0,0.0,101.0,2343694336.0,1128153088.0,8493002752.0,21654224896.0,3403197.0,170984.0
12-04 09:45:59,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343694336.0,1128153088.0,8498479104.0,21648748544.0,5964143.0,181207.0
12-04 09:46:00,0.167,0.251,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2344144896.0,1128153088.0,8499679232.0,21647097856.0,1850358.0,95990.0
12-04 09:46:01,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2344054784.0,1128153088.0,8505024512.0,21641842688.0,5942252.0,222581.0
12-04 09:46:02,0.501,0.418,98.830,0.0,0.0,0.251,0.0,106496.0,0.0,8.0,2344091648.0,1128153088.0,8511049728.0,21635780608.0,6455972.0,212533.0
12-04 09:46:03,0.335,0.251,98.910,0.168,0.0,0.335,0.0,32768.0,0.0,7.0,2344316928.0,1128161280.0,8516657152.0,21629939712.0,6084690.0,203598.0
12-04 09:46:04,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2344988672.0,1128161280.0,8521609216.0,21624315904.0,5833437.0,223074.0
12-04 09:46:05,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2344599552.0,1128161280.0,8525803520.0,21620510720.0,4400094.0,170338.0
12-04 09:46:06,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344992768.0,1128161280.0,8528982016.0,21616939008.0,3955922.0,161941.0
12-04 09:46:07,0.417,0.334,98.916,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2344722432.0,1128161280.0,8532934656.0,21613256704.0,4169698.0,176101.0
12-04 09:46:08,0.167,0.418,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2344804352.0,1128161280.0,8536838144.0,21609271296.0,4254995.0,178313.0
12-04 09:46:09,0.167,0.084,99.498,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2345005056.0,1128169472.0,8538120192.0,21607780352.0,1772593.0,88832.0
12-04 09:46:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345119744.0,1128169472.0,8538259456.0,21607526400.0,4885.0,3490.0
12-04 09:46:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345119744.0,1128169472.0,8538259456.0,21607526400.0,6364.0,3927.0
12-04 09:46:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2345119744.0,1128169472.0,8538259456.0,21607526400.0,4532.0,3009.0
12-04 09:46:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,2345119744.0,1128169472.0,8538259456.0,21607526400.0,6041.0,5556.0
12-04 09:46:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345119744.0,1128169472.0,8538259456.0,21607526400.0,5440.0,4407.0
12-04 09:46:15,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2345107456.0,1128177664.0,8538263552.0,21607526400.0,7143.0,8219.0
12-04 09:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345107456.0,1128177664.0,8538263552.0,21607526400.0,3981.0,2863.0
12-04 09:46:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2345234432.0,1128177664.0,8538263552.0,21607399424.0,4537.0,4041.0
12-04 09:46:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345234432.0,1128177664.0,8538263552.0,21607399424.0,3848.0,2615.0
12-04 09:46:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345234432.0,1128177664.0,8538263552.0,21607399424.0,6832.0,6265.0
12-04 09:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345234432.0,1128177664.0,8538263552.0,21607399424.0,5039.0,4440.0
12-04 09:46:21,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2345226240.0,1128185856.0,8538263552.0,21607399424.0,5611.0,5399.0
12-04 09:46:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2345226240.0,1128185856.0,8538263552.0,21607399424.0,5226.0,4980.0
12-04 09:46:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2345394176.0,1128185856.0,8538263552.0,21607231488.0,5192.0,5175.0
12-04 09:46:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345107456.0,1128185856.0,8538263552.0,21607518208.0,3908.0,2657.0
12-04 09:46:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345107456.0,1128185856.0,8538263552.0,21607518208.0,5041.0,4567.0
12-04 09:46:26,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2345107456.0,1128185856.0,8538263552.0,21607518208.0,3677.0,2513.0
12-04 09:46:27,0.083,0.083,99.666,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2345099264.0,1128194048.0,8538263552.0,21607518208.0,4050.0,2925.0
12-04 09:46:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,48193536.0,0.0,51.0,2345099264.0,1128194048.0,8538263552.0,21607518208.0,5055.0,4864.0
12-04 09:46:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345095168.0,1128194048.0,8538267648.0,21607518208.0,4134.0,3153.0
12-04 09:46:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345095168.0,1128194048.0,8538267648.0,21607518208.0,6057.0,6541.0
12-04 09:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345218048.0,1128194048.0,8538271744.0,21607391232.0,6046.0,6461.0
12-04 09:46:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2345218048.0,1128194048.0,8538271744.0,21607391232.0,3907.0,2657.0
12-04 09:46:33,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,3789.0,2768.0
12-04 09:46:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,21955.0,21237.0
12-04 09:46:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,4528.0,3538.0
12-04 09:46:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,5116.0,4973.0
12-04 09:46:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,5377.0,5258.0
12-04 09:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,3941.0,2814.0
12-04 09:46:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2345201664.0,1128210432.0,8538271744.0,21607391232.0,24298.0,25181.0
12-04 09:46:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2345201664.0,1128210432.0,8538271744.0,21607391232.0,4225.0,3174.0
12-04 09:46:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345193472.0,1128210432.0,8538271744.0,21607399424.0,3722.0,2739.0
12-04 09:46:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2345193472.0,1128210432.0,8538271744.0,21607399424.0,4472.0,3785.0
12-04 09:46:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2345742336.0,1128210432.0,8538271744.0,21606850560.0,4697.0,4136.0
12-04 09:46:44,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2344923136.0,1128210432.0,8539217920.0,21606723584.0,984767.0,51232.0
12-04 09:46:45,0.335,0.335,99.079,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2345422848.0,1128218624.0,8541868032.0,21603565568.0,3313049.0,147494.0
12-04 09:46:46,0.334,0.167,99.081,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2345500672.0,1128218624.0,8545853440.0,21599502336.0,4260412.0,182379.0
12-04 09:46:47,0.335,0.251,99.246,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2346045440.0,1128218624.0,8549326848.0,21595484160.0,4240034.0,174463.0
12-04 09:46:48,0.252,0.168,99.413,0.0,0.0,0.168,0.0,24576.0,0.0,5.0,2345779200.0,1128218624.0,8553148416.0,21591928832.0,4252133.0,170009.0
12-04 09:46:49,0.251,0.501,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345779200.0,1128218624.0,8556908544.0,21588168704.0,4171857.0,186976.0
12-04 09:46:50,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346315776.0,1128218624.0,8560435200.0,21584105472.0,4047002.0,188574.0
12-04 09:46:51,0.500,0.333,98.667,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,2346364928.0,1128226816.0,8564236288.0,21580247040.0,4330328.0,190336.0
12-04 09:46:52,0.335,0.335,99.079,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2346287104.0,1128226816.0,8567869440.0,21576691712.0,4134569.0,197933.0
12-04 09:46:53,0.251,0.335,99.079,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2346708992.0,1128226816.0,8571813888.0,21572325376.0,4397804.0,190212.0
12-04 09:46:54,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346512384.0,1128226816.0,8575660032.0,21568675840.0,4387600.0,187037.0
12-04 09:46:55,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2346700800.0,1128226816.0,8579645440.0,21564502016.0,4170197.0,182116.0
12-04 09:46:56,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2346942464.0,1128226816.0,8582864896.0,21561040896.0,3948131.0,169957.0
12-04 09:46:57,0.334,0.334,98.830,0.167,0.0,0.334,0.0,98304.0,0.0,7.0,2346811392.0,1128235008.0,8586694656.0,21557334016.0,4377426.0,196146.0
12-04 09:46:58,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2347040768.0,1128235008.0,8590782464.0,21553016832.0,4379013.0,189877.0
12-04 09:46:59,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2346881024.0,1128235008.0,8594354176.0,21549604864.0,4138492.0,179902.0
12-04 09:47:00,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2346831872.0,1128235008.0,8595681280.0,21548326912.0,1188379.0,47016.0
12-04 09:47:01,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2346872832.0,1128235008.0,8596721664.0,21547245568.0,1427184.0,67897.0
12-04 09:47:02,0.167,0.251,99.331,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2347302912.0,1128235008.0,8599830528.0,21543706624.0,3605303.0,162016.0
12-04 09:47:03,0.502,0.586,98.326,0.418,0.0,0.167,0.0,32768.0,0.0,4.0,2347585536.0,1128243200.0,8606556160.0,21536690176.0,7357172.0,229293.0
12-04 09:47:04,0.168,0.251,99.162,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2347327488.0,1128243200.0,8612225024.0,21531279360.0,6219162.0,216036.0
12-04 09:47:05,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347827200.0,1128243200.0,8616345600.0,21526659072.0,4921837.0,198449.0
12-04 09:47:06,0.584,0.417,98.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2347634688.0,1128243200.0,8620998656.0,21522198528.0,4970525.0,197203.0
12-04 09:47:07,0.168,0.251,99.414,0.0,0.0,0.168,0.0,81920.0,0.0,6.0,2347634688.0,1128243200.0,8623792128.0,21519405056.0,3048683.0,140449.0
12-04 09:47:08,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2347753472.0,1128243200.0,8628928512.0,21514149888.0,5780747.0,198461.0
12-04 09:47:09,0.418,0.334,98.829,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2347827200.0,1128251392.0,8632496128.0,21510500352.0,4228202.0,180776.0
12-04 09:47:10,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348253184.0,1128251392.0,8635990016.0,21506580480.0,4010655.0,177717.0
12-04 09:47:11,0.418,0.501,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348261376.0,1128251392.0,8639909888.0,21502652416.0,4296532.0,190958.0
12-04 09:47:12,0.251,0.251,99.329,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2348240896.0,1128251392.0,8643661824.0,21498920960.0,4114885.0,190986.0
12-04 09:47:13,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348163072.0,1128251392.0,8647516160.0,21495144448.0,4305025.0,196856.0
12-04 09:47:14,0.251,0.084,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2348277760.0,1128251392.0,8651259904.0,21491286016.0,4126965.0,182821.0
12-04 09:47:15,0.334,0.334,98.913,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2348806144.0,1128259584.0,8654565376.0,21487443968.0,4031970.0,184282.0
12-04 09:47:16,0.584,0.250,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2348949504.0,1128259584.0,8658628608.0,21483237376.0,4497956.0,192150.0
12-04 09:47:17,0.335,0.251,99.079,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2348613632.0,1128259584.0,8662200320.0,21480001536.0,4138538.0,188837.0
12-04 09:47:18,0.168,0.335,99.162,0.0,0.0,0.335,0.0,125317120.0,0.0,126.0,2349039616.0,1128259584.0,8665886720.0,21475889152.0,4200415.0,184828.0
12-04 09:47:19,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2348748800.0,1128259584.0,8670097408.0,21471969280.0,4335928.0,203493.0
12-04 09:47:20,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2349166592.0,1128259584.0,8673378304.0,21468270592.0,4066812.0,174372.0
12-04 09:47:21,0.502,0.167,98.912,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2348802048.0,1128267776.0,8677703680.0,21464301568.0,4469008.0,202035.0
12-04 09:47:22,0.418,0.334,98.997,0.084,0.0,0.167,0.0,98304.0,0.0,8.0,2349203456.0,1128267776.0,8681381888.0,21460221952.0,4198721.0,189932.0
12-04 09:47:23,0.336,0.168,99.412,0.0,0.0,0.084,0.0,32768.0,0.0,7.0,2349731840.0,1128267776.0,8685387776.0,21455687680.0,4494591.0,196976.0
12-04 09:47:24,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2350153728.0,1128267776.0,8688267264.0,21452386304.0,3830200.0,187048.0
12-04 09:47:25,0.168,0.252,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2350342144.0,1128267776.0,8692314112.0,21448151040.0,4500290.0,188428.0
12-04 09:47:26,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2350002176.0,1128267776.0,8696463360.0,21444341760.0,4348918.0,195963.0
12-04 09:47:27,0.335,0.251,99.079,0.084,0.0,0.251,0.0,98304.0,0.0,7.0,2350071808.0,1128275968.0,8700243968.0,21440483328.0,4156807.0,181569.0
12-04 09:47:28,0.168,0.419,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350485504.0,1128275968.0,8703860736.0,21436452864.0,4454736.0,206382.0
12-04 09:47:29,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2350600192.0,1128275968.0,8707350528.0,21432848384.0,3863925.0,172740.0
12-04 09:47:30,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2350583808.0,1128275968.0,8711081984.0,21429133312.0,4263366.0,188594.0
12-04 09:47:31,0.756,0.168,98.741,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2350653440.0,1128275968.0,8715280384.0,21424865280.0,4598882.0,207599.0
12-04 09:47:32,0.334,0.334,99.164,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2350661632.0,1128275968.0,8719233024.0,21420904448.0,4198819.0,185678.0
12-04 09:47:33,0.167,0.418,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2350821376.0,1128284160.0,8722702336.0,21417267200.0,4164002.0,184790.0
12-04 09:47:34,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2350694400.0,1128284160.0,8726667264.0,21413429248.0,4391341.0,212061.0
12-04 09:47:35,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2350870528.0,1128284160.0,8730570752.0,21409349632.0,4383808.0,202201.0
12-04 09:47:36,0.251,0.668,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351386624.0,1128284160.0,8734277632.0,21405126656.0,4462998.0,207800.0
12-04 09:47:37,0.084,0.251,99.246,0.0,0.0,0.419,0.0,81920.0,0.0,5.0,2350989312.0,1128284160.0,8737832960.0,21401968640.0,3802972.0,176188.0
12-04 09:47:38,0.334,0.084,99.415,0.0,0.0,0.167,0.0,20480.0,0.0,2.0,2351054848.0,1128284160.0,8740306944.0,21399429120.0,2672041.0,116649.0
12-04 09:47:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2351345664.0,1128292352.0,8740261888.0,21399175168.0,3984.0,2925.0
12-04 09:47:40,0.167,0.167,99.583,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2350899200.0,1128292352.0,8740708352.0,21399175168.0,351748.0,20966.0
12-04 09:47:41,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2351427584.0,1128292352.0,8742846464.0,21396508672.0,2694570.0,128211.0
12-04 09:47:42,0.252,0.336,99.245,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,2351525888.0,1128292352.0,8748638208.0,21390618624.0,6529297.0,211733.0
12-04 09:47:43,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2351407104.0,1128292352.0,8754114560.0,21385261056.0,5918404.0,191973.0
12-04 09:47:44,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2351833088.0,1128292352.0,8761417728.0,21377531904.0,8272734.0,228878.0
12-04 09:47:45,0.418,0.167,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2351775744.0,1128300544.0,8765104128.0,21373894656.0,4158407.0,165946.0
12-04 09:47:46,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351587328.0,1128300544.0,8769925120.0,21369262080.0,4943294.0,173366.0
12-04 09:47:47,0.503,0.168,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2352078848.0,1128300544.0,8774402048.0,21364293632.0,5302112.0,182929.0
12-04 09:47:48,0.419,0.251,98.995,0.0,0.0,0.335,0.0,112910336.0,0.0,110.0,2352209920.0,1128300544.0,8778620928.0,21359943680.0,4753161.0,210722.0
12-04 09:47:49,0.252,0.084,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2352168960.0,1128300544.0,8782675968.0,21355929600.0,4771358.0,192027.0
12-04 09:47:50,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352336896.0,1128300544.0,8786825216.0,21351612416.0,4557699.0,198843.0
12-04 09:47:51,0.334,0.167,98.913,0.251,0.0,0.334,0.0,12288.0,0.0,2.0,2352074752.0,1128308736.0,8790556672.0,21348134912.0,4073484.0,182885.0
12-04 09:47:52,0.335,0.251,99.079,0.0,0.0,0.335,0.0,102400.0,0.0,8.0,2352640000.0,1128308736.0,8794148864.0,21343977472.0,4303380.0,191076.0
12-04 09:47:53,0.251,0.335,99.329,0.0,0.0,0.084,0.0,32768.0,0.0,4.0,2352623616.0,1128308736.0,8798277632.0,21339865088.0,4400870.0,188279.0
12-04 09:47:54,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352857088.0,1128308736.0,8802156544.0,21335752704.0,4354187.0,183770.0
12-04 09:47:55,0.335,0.419,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352517120.0,1128308736.0,8805859328.0,21332389888.0,3977793.0,174790.0
12-04 09:47:56,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353000448.0,1128308736.0,8809582592.0,21328183296.0,4510153.0,197718.0
12-04 09:47:57,0.335,0.335,98.912,0.167,0.0,0.251,0.0,81920.0,0.0,7.0,2353147904.0,1128316928.0,8813047808.0,21324562432.0,4143707.0,187459.0
12-04 09:47:58,0.335,0.335,99.162,0.0,0.0,0.168,0.0,36864.0,0.0,9.0,2353418240.0,1128316928.0,8817197056.0,21320142848.0,4595729.0,196112.0
12-04 09:47:59,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2353319936.0,1128316928.0,8821198848.0,21316239360.0,4335070.0,197039.0
12-04 09:48:00,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2353020928.0,1128316928.0,8824913920.0,21312823296.0,4160316.0,187915.0
12-04 09:48:01,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353111040.0,1128316928.0,8828805120.0,21308841984.0,4163520.0,187948.0
12-04 09:48:02,0.334,0.251,99.081,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2353209344.0,1128316928.0,8832339968.0,21305208832.0,4005492.0,165634.0
12-04 09:48:03,0.420,0.336,98.992,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2353446912.0,1128325120.0,8836149248.0,21301153792.0,4485980.0,207946.0
12-04 09:48:04,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2352992256.0,1128325120.0,8840056832.0,21297700864.0,4313569.0,214924.0
12-04 09:48:05,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2353258496.0,1128325120.0,8843726848.0,21293764608.0,4087031.0,200613.0
12-04 09:48:06,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2353553408.0,1128325120.0,8847417344.0,21289779200.0,4215698.0,211997.0
12-04 09:48:07,0.336,0.252,99.245,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2353864704.0,1128325120.0,8851329024.0,21285556224.0,4525057.0,206314.0
12-04 09:48:08,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2353934336.0,1128325120.0,8854892544.0,21281923072.0,4004492.0,165359.0
12-04 09:48:09,0.167,0.334,98.997,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2353913856.0,1128333312.0,8858591232.0,21278236672.0,4256633.0,181547.0
12-04 09:48:10,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2353799168.0,1128333312.0,8862654464.0,21274288128.0,4351010.0,190422.0
12-04 09:48:11,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2354348032.0,1128333312.0,8863375360.0,21273018368.0,1106216.0,55284.0
12-04 09:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2354163712.0,1128333312.0,8863559680.0,21273018368.0,5157.0,4142.0
12-04 09:48:13,0.084,0.167,99.749,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2354479104.0,1128333312.0,8864006144.0,21272256512.0,857079.0,44975.0
12-04 09:48:14,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2354003968.0,1128333312.0,8867864576.0,21268873216.0,4024081.0,176855.0
12-04 09:48:15,0.252,0.168,99.075,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,2354221056.0,1128341504.0,8873541632.0,21262970880.0,6461454.0,240864.0
12-04 09:48:16,0.502,0.334,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2354409472.0,1128341504.0,8879878144.0,21256445952.0,6748385.0,205174.0
12-04 09:48:17,0.501,0.334,98.747,0.0,0.0,0.418,0.0,77824.0,0.0,6.0,2354622464.0,1128341504.0,8885682176.0,21250428928.0,6699556.0,226180.0
12-04 09:48:18,0.252,0.252,99.244,0.0,0.0,0.252,0.0,110858240.0,0.0,109.0,2354380800.0,1128341504.0,8890445824.0,21245906944.0,5114917.0,196421.0
12-04 09:48:19,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2354647040.0,1128341504.0,8894570496.0,21241516032.0,4815889.0,179281.0
12-04 09:48:20,0.336,0.168,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2354917376.0,1128341504.0,8899076096.0,21236740096.0,5102309.0,187773.0
12-04 09:48:21,0.335,0.335,98.912,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2355191808.0,1128349696.0,8903159808.0,21232373760.0,4836939.0,201828.0
12-04 09:48:22,0.418,0.251,99.163,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2355560448.0,1128349696.0,8907141120.0,21228023808.0,4578018.0,186789.0
12-04 09:48:23,0.503,0.251,99.162,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2355621888.0,1128349696.0,8911642624.0,21223460864.0,4663300.0,198089.0
12-04 09:48:24,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2355679232.0,1128349696.0,8915394560.0,21219651584.0,4388171.0,190264.0
12-04 09:48:25,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2355613696.0,1128349696.0,8919191552.0,21215920128.0,4040620.0,188335.0
12-04 09:48:26,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2355929088.0,1128349696.0,8923033600.0,21211762688.0,4413563.0,199641.0
12-04 09:48:27,0.418,0.167,98.830,0.167,0.0,0.418,0.0,94208.0,0.0,7.0,2355998720.0,1128357888.0,8926720000.0,21207998464.0,4181027.0,186634.0
12-04 09:48:28,0.418,0.251,99.081,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2355863552.0,1128357888.0,8930439168.0,21204414464.0,4031384.0,163696.0
12-04 09:48:29,0.502,0.251,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2356039680.0,1128357888.0,8934342656.0,21200334848.0,4422027.0,188427.0
12-04 09:48:30,0.335,0.251,99.078,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2356346880.0,1128357888.0,8938196992.0,21196173312.0,4527853.0,203259.0
12-04 09:48:31,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2356150272.0,1128357888.0,8941993984.0,21192572928.0,4108778.0,180856.0
12-04 09:48:32,0.419,0.251,99.162,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2356211712.0,1128357888.0,8945868800.0,21188636672.0,4320098.0,205446.0
12-04 09:48:33,0.335,0.251,99.078,0.168,0.0,0.168,0.0,40960.0,0.0,8.0,2356727808.0,1128366080.0,8949489664.0,21184491520.0,4207467.0,194928.0
12-04 09:48:34,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2356359168.0,1128366080.0,8953380864.0,21180968960.0,4321877.0,203614.0
12-04 09:48:35,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356383744.0,1128366080.0,8957022208.0,21177303040.0,4064503.0,195048.0
12-04 09:48:36,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2356580352.0,1128366080.0,8961048576.0,21173080064.0,4400967.0,177029.0
12-04 09:48:37,0.335,0.418,98.996,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2356740096.0,1128366080.0,8964808704.0,21169160192.0,4518707.0,205713.0
12-04 09:48:38,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2357198848.0,1128366080.0,8968081408.0,21165428736.0,3916409.0,176860.0
12-04 09:48:39,0.168,0.168,99.497,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2356916224.0,1128374272.0,8972292096.0,21161492480.0,4396594.0,199784.0
12-04 09:48:40,0.417,0.334,98.749,0.0,0.0,0.500,0.0,49152.0,0.0,4.0,2357145600.0,1128374272.0,8976015360.0,21157539840.0,4398263.0,201904.0
12-04 09:48:41,0.251,0.419,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357096448.0,1128374272.0,8979451904.0,21154152448.0,3958557.0,164336.0
12-04 09:48:42,0.501,0.334,98.998,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2357211136.0,1128374272.0,8983195648.0,21150294016.0,4217913.0,167308.0
12-04 09:48:43,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2357714944.0,1128374272.0,8986669056.0,21146316800.0,3920557.0,162349.0
12-04 09:48:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357608448.0,1128374272.0,8986845184.0,21146247168.0,5255.0,4981.0
12-04 09:48:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2357518336.0,1128382464.0,8987291648.0,21145882624.0,372949.0,24669.0
12-04 09:48:46,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2357800960.0,1128382464.0,8991121408.0,21141770240.0,4739460.0,128780.0
12-04 09:48:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2357678080.0,1128382464.0,8991465472.0,21141549056.0,3822.0,2764.0
12-04 09:48:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,104161280.0,0.0,103.0,2357678080.0,1128382464.0,8991465472.0,21141549056.0,6064.0,4272.0
12-04 09:48:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357678080.0,1128382464.0,8991465472.0,21141549056.0,8075.0,8531.0
12-04 09:48:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357678080.0,1128382464.0,8991465472.0,21141549056.0,5215.0,5063.0
12-04 09:48:51,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,5015.0,4617.0
12-04 09:48:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,110592.0,0.0,9.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,5241.0,5014.0
12-04 09:48:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,3789.0,2768.0
12-04 09:48:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,3842.0,2723.0
12-04 09:48:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,4166.0,3261.0
12-04 09:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,4435.0,3821.0
12-04 09:48:57,0.250,0.166,99.418,0.166,0.0,0.0,0.0,86016.0,0.0,7.0,2357661696.0,1128398848.0,8991465472.0,21141549056.0,5391.0,5393.0
12-04 09:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357657600.0,1128398848.0,8991469568.0,21141549056.0,4240.0,3664.0
12-04 09:48:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357653504.0,1128398848.0,8991473664.0,21141549056.0,5885.0,6364.0
12-04 09:49:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357653504.0,1128398848.0,8991473664.0,21141549056.0,7398.0,7413.0
12-04 09:49:01,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357653504.0,1128398848.0,8991473664.0,21141549056.0,4804.0,3058.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2357653504.0,1128398848.0,8991473664.0,21141549056.0,4507.0,2657.0
12-04 09:49:03,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2357813248.0,1128407040.0,8991473664.0,21141381120.0,4150.0,3111.0
12-04 09:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357653504.0,1128407040.0,8991473664.0,21141540864.0,22617.0,22324.0
12-04 09:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357645312.0,1128407040.0,8991473664.0,21141549056.0,5727.0,4813.0
12-04 09:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357645312.0,1128407040.0,8991473664.0,21141549056.0,6903.0,6977.0
12-04 09:49:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2357645312.0,1128407040.0,8991473664.0,21141549056.0,4768.0,3373.0
12-04 09:49:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2357645312.0,1128407040.0,8991473664.0,21141549056.0,5385.0,5117.0
12-04 09:49:09,0.0,0.083,99.333,0.500,0.0,0.083,0.0,12288.0,0.0,2.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,5352.0,4467.0
12-04 09:49:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,4531.0,3009.0
12-04 09:49:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,5670.0,4908.0
12-04 09:49:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,5745.0,5314.0
12-04 09:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,4793.0,3258.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,6593.0,6640.0
12-04 09:49:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2357624832.0,1128423424.0,8991477760.0,21141549056.0,4637.0,4161.0
12-04 09:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357608448.0,1128423424.0,8991477760.0,21141565440.0,6795.0,6406.0
12-04 09:49:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2357608448.0,1128423424.0,8991477760.0,21141565440.0,4053.0,2988.0
12-04 09:49:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357608448.0,1128423424.0,8991477760.0,21141565440.0,5316.0,5087.0
12-04 09:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357608448.0,1128423424.0,8991477760.0,21141565440.0,6508.0,6011.0
12-04 09:49:20,0.168,0.0,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357694464.0,1128423424.0,8992821248.0,21140135936.0,1557210.0,75414.0
12-04 09:49:21,0.251,0.251,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2357682176.0,1128431616.0,8995999744.0,21136961536.0,3775266.0,167309.0
12-04 09:49:22,0.084,0.418,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2357858304.0,1128431616.0,8999555072.0,21133230080.0,4050485.0,174859.0
12-04 09:49:23,0.417,0.500,98.749,0.0,0.0,0.334,0.0,10473472.0,0.0,16.0,2358116352.0,1128431616.0,9003634688.0,21128892416.0,4334869.0,188392.0
12-04 09:49:24,0.584,0.417,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2358038528.0,1128431616.0,9007546368.0,21125058560.0,4570030.0,201766.0
12-04 09:49:25,0.501,0.334,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2358116352.0,1128431616.0,9011056640.0,21121470464.0,4107433.0,176052.0
12-04 09:49:26,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2358435840.0,1128431616.0,9014910976.0,21117296640.0,4391604.0,183465.0
12-04 09:49:27,0.167,0.500,98.917,0.250,0.0,0.167,0.0,139264.0,0.0,12.0,2358243328.0,1128439808.0,9017380864.0,21115011072.0,2497505.0,121315.0
12-04 09:49:28,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2358501376.0,1128439808.0,9020092416.0,21112041472.0,3196667.0,134403.0
12-04 09:49:29,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2358337536.0,1128439808.0,9023938560.0,21108359168.0,4193968.0,185364.0
12-04 09:49:30,0.336,0.336,99.160,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2358972416.0,1128439808.0,9029509120.0,21102153728.0,6495005.0,234723.0
12-04 09:49:31,0.924,0.252,98.657,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2358980608.0,1128439808.0,9034694656.0,21096960000.0,5400177.0,228273.0
12-04 09:49:32,0.251,0.251,99.163,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2359001088.0,1128439808.0,9038671872.0,21092962304.0,4531015.0,173159.0
12-04 09:49:33,0.501,0.251,98.914,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2359250944.0,1128448000.0,9042714624.0,21088661504.0,4578117.0,173962.0
12-04 09:49:34,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2358910976.0,1128448000.0,9047023616.0,21084692480.0,4526029.0,210306.0
12-04 09:49:35,0.252,0.336,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2359214080.0,1128448000.0,9051275264.0,21080137728.0,4903100.0,213680.0
12-04 09:49:36,0.335,0.168,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2359144448.0,1128448000.0,9055408128.0,21076074496.0,4765155.0,207012.0
12-04 09:49:37,0.168,0.251,99.329,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2359222272.0,1128448000.0,9059315712.0,21072089088.0,4311005.0,189235.0
12-04 09:49:38,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359177216.0,1128448000.0,9063219200.0,21068230656.0,4410320.0,199724.0
12-04 09:49:39,0.587,0.084,98.994,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2359582720.0,1128456192.0,9067216896.0,21063819264.0,4739793.0,203867.0
12-04 09:49:40,0.668,0.250,98.748,0.0,0.0,0.334,0.0,53248.0,0.0,4.0,2359758848.0,1128456192.0,9071280128.0,21059579904.0,4479985.0,207163.0
12-04 09:49:41,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359664640.0,1128456192.0,9075200000.0,21055754240.0,4534930.0,208399.0
12-04 09:49:42,0.168,0.252,99.413,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,2359599104.0,1128456192.0,9078980608.0,21052039168.0,4565967.0,193818.0
12-04 09:49:43,0.419,0.335,98.995,0.0,0.0,0.251,0.0,45056.0,0.0,11.0,2359664640.0,1128456192.0,9083158528.0,21047795712.0,4568264.0,206451.0
12-04 09:49:44,0.584,0.334,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2359287808.0,1128456192.0,9087344640.0,21043986432.0,4412517.0,236495.0
12-04 09:49:45,0.335,0.502,98.912,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2359992320.0,1128464384.0,9091227648.0,21039390720.0,4683714.0,192923.0
12-04 09:49:46,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359721984.0,1128464384.0,9095163904.0,21035724800.0,4368107.0,200707.0
12-04 09:49:47,0.251,0.335,99.162,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2360205312.0,1128464384.0,9099255808.0,21031149568.0,4680385.0,202330.0
12-04 09:49:48,0.168,0.336,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2360053760.0,1128464384.0,9103532032.0,21027024896.0,4610878.0,203944.0
12-04 09:49:49,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360631296.0,1128464384.0,9107320832.0,21022658560.0,4538511.0,186474.0
12-04 09:49:50,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360315904.0,1128464384.0,9111158784.0,21019136000.0,4352682.0,192048.0
12-04 09:49:51,0.084,0.168,99.414,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2360385536.0,1128472576.0,9115287552.0,21014929408.0,4423211.0,197365.0
12-04 09:49:52,0.335,0.419,99.079,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2360582144.0,1128472576.0,9119281152.0,21010739200.0,4798728.0,214724.0
12-04 09:49:53,0.335,0.503,99.078,0.0,0.0,0.084,0.0,119918592.0,0.0,119.0,2360905728.0,1128472576.0,9123164160.0,21006532608.0,4413854.0,205519.0
12-04 09:49:54,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360696832.0,1128472576.0,9124220928.0,21005684736.0,719505.0,35794.0
12-04 09:49:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360795136.0,1128472576.0,9124122624.0,21005684736.0,4376.0,3909.0
12-04 09:49:56,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2360778752.0,1128472576.0,9125949440.0,21003874304.0,2086246.0,105635.0
12-04 09:49:57,0.501,0.251,98.997,0.084,0.0,0.167,0.0,126976.0,0.0,10.0,2360565760.0,1128480768.0,9129185280.0,21000843264.0,3541241.0,153744.0
12-04 09:49:58,0.418,0.418,98.747,0.0,0.0,0.418,0.0,20480.0,0.0,2.0,2360930304.0,1128480768.0,9135505408.0,20994158592.0,7298819.0,235277.0
12-04 09:49:59,0.335,0.503,98.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360954880.0,1128480768.0,9141362688.0,20988276736.0,6739716.0,235520.0
12-04 09:50:00,0.420,0.252,99.076,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2361126912.0,1128480768.0,9147277312.0,20982190080.0,6056231.0,211286.0
12-04 09:50:01,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361462784.0,1128480768.0,9151971328.0,20977160192.0,5387666.0,200839.0
12-04 09:50:02,0.419,0.168,99.245,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2361499648.0,1128480768.0,9157013504.0,20972081152.0,5938659.0,226012.0
12-04 09:50:03,0.336,0.336,98.742,0.252,0.0,0.336,0.0,28672.0,0.0,3.0,2361827328.0,1128488960.0,9162514432.0,20966244352.0,5839985.0,230286.0
12-04 09:50:04,0.084,0.419,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2361921536.0,1128488960.0,9166782464.0,20961882112.0,4728348.0,211928.0
12-04 09:50:05,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2362077184.0,1128488960.0,9171009536.0,20957499392.0,5002464.0,197219.0
12-04 09:50:06,0.502,0.084,98.997,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2361950208.0,1128488960.0,9175404544.0,20953231360.0,4531219.0,186234.0
12-04 09:50:07,0.502,0.334,98.997,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2361851904.0,1128488960.0,9179410432.0,20949323776.0,4537577.0,187754.0
12-04 09:50:08,0.584,0.334,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2362335232.0,1128488960.0,9183543296.0,20944707584.0,4786419.0,199411.0
12-04 09:50:09,0.418,0.418,98.747,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2362224640.0,1128497152.0,9186947072.0,20941406208.0,4027456.0,175824.0
12-04 09:50:10,0.252,0.336,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2362077184.0,1128497152.0,9191460864.0,20937039872.0,4797925.0,207284.0
12-04 09:50:11,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2362646528.0,1128497152.0,9195630592.0,20932300800.0,4716190.0,216918.0
12-04 09:50:12,0.335,0.251,99.162,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2362667008.0,1128497152.0,9199767552.0,20928143360.0,4649929.0,195781.0
12-04 09:50:13,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2362867712.0,1128497152.0,9203773440.0,20923936768.0,4485673.0,196604.0
12-04 09:50:14,0.168,0.168,99.246,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2363207680.0,1128497152.0,9207336960.0,20920033280.0,4507339.0,193252.0
12-04 09:50:15,0.335,0.335,98.995,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2363019264.0,1128505344.0,9211629568.0,20915920896.0,4571655.0,197663.0
12-04 09:50:16,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2363621376.0,1128505344.0,9215217664.0,20911730688.0,4315491.0,194057.0
12-04 09:50:17,0.418,0.335,98.996,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2363408384.0,1128505344.0,9219764224.0,20907397120.0,4755570.0,208030.0
12-04 09:50:18,0.335,0.335,99.162,0.0,0.0,0.168,0.0,40960.0,0.0,9.0,2363330560.0,1128505344.0,9223999488.0,20903239680.0,4678281.0,204319.0
12-04 09:50:19,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2363588608.0,1128505344.0,9227853824.0,20899127296.0,4576133.0,214775.0
12-04 09:50:20,0.667,0.250,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2363756544.0,1128505344.0,9231765504.0,20895047680.0,4239381.0,196754.0
12-04 09:50:21,0.667,0.417,98.499,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2363961344.0,1128513536.0,9235709952.0,20890890240.0,4660360.0,211622.0
12-04 09:50:22,0.168,0.335,99.162,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,2363904000.0,1128513536.0,9239945216.0,20886712320.0,4625291.0,196834.0
12-04 09:50:23,0.167,0.669,98.912,0.0,0.0,0.251,0.0,109776896.0,0.0,107.0,2364235776.0,1128513536.0,9243287552.0,20883038208.0,4037636.0,172131.0
12-04 09:50:24,0.336,0.168,99.245,0.0,0.0,0.252,0.0,10383360.0,0.0,13.0,2364297216.0,1128513536.0,9248186368.0,20878077952.0,5217244.0,229411.0
12-04 09:50:25,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2364096512.0,1128513536.0,9248735232.0,20877729792.0,712018.0,37868.0
12-04 09:50:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2364223488.0,1128513536.0,9248862208.0,20877475840.0,4748.0,4052.0
12-04 09:50:27,0.083,0.167,99.666,0.083,0.0,0.0,0.0,118784.0,0.0,10.0,2364055552.0,1128521728.0,9249402880.0,20877094912.0,835892.0,48000.0
12-04 09:50:28,0.418,0.167,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2364403712.0,1128521728.0,9253277696.0,20872871936.0,4387696.0,179444.0
12-04 09:50:29,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2364559360.0,1128521728.0,9258217472.0,20867776512.0,5504622.0,202370.0
12-04 09:50:30,0.420,0.084,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2365423616.0,1128521728.0,9265717248.0,20859412480.0,8258088.0,193127.0
12-04 09:50:31,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2365366272.0,1128521728.0,9270013952.0,20855173120.0,4515416.0,164336.0
12-04 09:50:32,0.168,0.084,99.579,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2365702144.0,1128521728.0,9276583936.0,20848267264.0,7235329.0,186192.0
12-04 09:50:33,0.418,0.334,98.829,0.084,0.0,0.334,0.0,28672.0,0.0,3.0,2365874176.0,1128529920.0,9281163264.0,20843507712.0,5433479.0,203263.0
12-04 09:50:34,0.668,0.334,98.915,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2366144512.0,1128529920.0,9285513216.0,20838887424.0,4820945.0,205725.0
12-04 09:50:35,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2366160896.0,1128529920.0,9290592256.0,20833792000.0,5390244.0,177941.0
12-04 09:50:36,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2366660608.0,1128529920.0,9294917632.0,20828966912.0,5354948.0,175098.0
12-04 09:50:37,0.251,0.251,99.163,0.0,0.0,0.335,0.0,90112.0,0.0,6.0,2366500864.0,1128529920.0,9299283968.0,20824760320.0,4585195.0,183039.0
12-04 09:50:38,0.418,0.501,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2366210048.0,1128529920.0,9303605248.0,20820729856.0,4754274.0,179660.0
12-04 09:50:39,0.335,0.251,98.912,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2366418944.0,1128538112.0,9308168192.0,20815949824.0,4933811.0,193006.0
12-04 09:50:40,0.168,0.337,99.411,0.0,0.0,0.084,0.0,49152.0,0.0,4.0,2366492672.0,1128538112.0,9312227328.0,20811816960.0,4653571.0,190223.0
12-04 09:50:41,0.250,0.417,98.750,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2366390272.0,1128538112.0,9316392960.0,20807753728.0,4589228.0,188185.0
12-04 09:50:42,0.167,0.335,99.247,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2366550016.0,1128538112.0,9319837696.0,20804149248.0,3928332.0,168865.0
12-04 09:50:43,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2367344640.0,1128538112.0,9322905600.0,20800286720.0,3682365.0,165943.0
12-04 09:50:44,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2367082496.0,1128538112.0,9326473216.0,20796981248.0,4082678.0,173031.0
12-04 09:50:45,0.168,0.168,99.246,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2367262720.0,1128546304.0,9330475008.0,20792791040.0,4498226.0,141818.0
12-04 09:50:46,0.251,0.501,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2367664128.0,1128546304.0,9334882304.0,20787982336.0,4982778.0,205052.0
12-04 09:50:47,0.418,0.334,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2367315968.0,1128546304.0,9338150912.0,20785061888.0,3602119.0,164964.0
12-04 09:50:48,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2367578112.0,1128546304.0,9341566976.0,20781383680.0,4150866.0,172439.0
12-04 09:50:49,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2367414272.0,1128546304.0,9346797568.0,20776316928.0,5259396.0,204602.0
12-04 09:50:50,0.419,0.419,96.060,3.018,0.0,0.084,0.0,105353216.0,0.0,109.0,2367619072.0,1128546304.0,9349808128.0,20773101568.0,3871705.0,182838.0
12-04 09:50:51,0.166,0.250,99.168,0.250,0.0,0.166,0.0,12288.0,0.0,2.0,2367119360.0,1128554496.0,9352142848.0,20771258368.0,2274854.0,68643.0
12-04 09:50:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2367397888.0,1128554496.0,9352146944.0,20770975744.0,4402.0,3694.0
12-04 09:50:53,0.167,0.251,99.415,0.0,0.0,0.167,0.0,65536.0,0.0,11.0,2367385600.0,1128554496.0,9354825728.0,20768309248.0,3083623.0,131821.0
12-04 09:50:54,0.335,0.251,99.162,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2367623168.0,1128554496.0,9358794752.0,20764102656.0,4580402.0,184840.0
12-04 09:50:55,0.585,0.585,98.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2367975424.0,1128554496.0,9366491136.0,20756054016.0,8446893.0,251710.0
12-04 09:50:56,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2367627264.0,1128554496.0,9370361856.0,20752531456.0,4288980.0,178088.0
12-04 09:50:57,0.251,0.251,99.162,0.084,0.0,0.251,0.0,98304.0,0.0,7.0,2368086016.0,1128562688.0,9376038912.0,20746387456.0,6419469.0,188293.0
12-04 09:50:58,0.250,0.333,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2368339968.0,1128562688.0,9377275904.0,20744896512.0,1403306.0,66399.0
12-04 09:50:59,0.167,0.250,99.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2368536576.0,1128562688.0,9378349056.0,20743626752.0,1303565.0,66074.0
12-04 09:51:00,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2368266240.0,1128562688.0,9380573184.0,20741672960.0,2506139.0,121663.0
12-04 09:51:01,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2368307200.0,1128562688.0,9382658048.0,20739547136.0,2161775.0,115835.0
12-04 09:51:02,0.333,0.333,99.084,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2368339968.0,1128562688.0,9387118592.0,20735053824.0,4899884.0,219061.0
12-04 09:51:03,0.418,0.585,98.662,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2369232896.0,1128570880.0,9393963008.0,20727308288.0,7832591.0,244916.0
12-04 09:51:04,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2369269760.0,1128570880.0,9398140928.0,20723093504.0,4671165.0,194255.0
12-04 09:51:05,0.584,0.501,98.581,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2369314816.0,1128570880.0,9404682240.0,20716507136.0,7314727.0,228685.0
12-04 09:51:06,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2368958464.0,1128570880.0,9409277952.0,20712267776.0,4771260.0,181203.0
12-04 09:51:07,0.335,0.335,99.162,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2369019904.0,1128570880.0,9413627904.0,20707856384.0,4862936.0,193080.0
12-04 09:51:08,0.335,0.251,99.079,0.0,0.0,0.335,0.0,12288.0,0.0,1.0,2369847296.0,1128570880.0,9418657792.0,20701999104.0,5973430.0,192830.0
12-04 09:51:09,0.335,0.418,98.912,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2369679360.0,1128579072.0,9423310848.0,20697505792.0,5097761.0,209345.0
12-04 09:51:10,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2369871872.0,1128579072.0,9427935232.0,20692688896.0,5127338.0,195411.0
12-04 09:51:11,0.417,0.584,98.581,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2370158592.0,1128579072.0,9433124864.0,20687212544.0,6060743.0,229779.0
12-04 09:51:12,0.418,0.418,98.913,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2370334720.0,1128579072.0,9437536256.0,20682625024.0,4924945.0,203853.0
12-04 09:51:13,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2370256896.0,1128579072.0,9441042432.0,20679196672.0,3964254.0,148010.0
12-04 09:51:14,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2370428928.0,1128579072.0,9446346752.0,20673720320.0,5480126.0,198435.0
12-04 09:51:15,0.418,0.251,98.662,0.418,0.0,0.251,0.0,28672.0,0.0,3.0,2370252800.0,1128587264.0,9449848832.0,20670386176.0,3968507.0,162886.0
12-04 09:51:16,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2370482176.0,1128587264.0,9454141440.0,20665864192.0,4794275.0,183832.0
12-04 09:51:17,0.501,0.501,98.831,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2370711552.0,1128587264.0,9458008064.0,20661768192.0,4631718.0,176519.0
12-04 09:51:18,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2370785280.0,1128587264.0,9461854208.0,20657848320.0,4414054.0,180830.0
12-04 09:51:19,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2370846720.0,1128587264.0,9466413056.0,20653228032.0,4950083.0,182869.0
12-04 09:51:20,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2370646016.0,1128587264.0,9471057920.0,20648783872.0,5134738.0,176596.0
12-04 09:51:21,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2371174400.0,1128595456.0,9472266240.0,20647038976.0,1528325.0,42391.0
12-04 09:51:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371047424.0,1128595456.0,9472520192.0,20646912000.0,6063.0,4614.0
12-04 09:51:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,78786560.0,0.0,79.0,2371215360.0,1128595456.0,9472520192.0,20646744064.0,4198.0,3054.0
12-04 09:51:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,46780416.0,0.0,48.0,2371469312.0,1128595456.0,9472520192.0,20646490112.0,4097.0,3046.0
12-04 09:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371469312.0,1128595456.0,9472520192.0,20646490112.0,3949.0,2834.0
12-04 09:51:26,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2371469312.0,1128595456.0,9472520192.0,20646490112.0,6369.0,7132.0
12-04 09:51:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,106496.0,0.0,7.0,2371457024.0,1128603648.0,9472524288.0,20646490112.0,4077.0,3058.0
12-04 09:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2371457024.0,1128603648.0,9472524288.0,20646490112.0,5770.0,6098.0
12-04 09:51:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2371579904.0,1128603648.0,9472528384.0,20646363136.0,5009.0,4639.0
12-04 09:51:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371579904.0,1128603648.0,9472528384.0,20646363136.0,3927.0,2884.0
12-04 09:51:31,0.751,0.083,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371579904.0,1128603648.0,9472528384.0,20646363136.0,4538.0,3872.0
12-04 09:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371690496.0,1128603648.0,9472528384.0,20646252544.0,4008.0,2748.0
12-04 09:51:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,5387.0,5661.0
12-04 09:51:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,23771.0,23230.0
12-04 09:51:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,5611.0,5532.0
12-04 09:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,4211.0,3598.0
12-04 09:51:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,5451.0,5331.0
12-04 09:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,5006.0,4374.0
12-04 09:51:39,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2371674112.0,1128620032.0,9472528384.0,20646252544.0,4129.0,3026.0
12-04 09:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2371674112.0,1128620032.0,9472528384.0,20646252544.0,3872.0,2699.0
12-04 09:51:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371678208.0,1128620032.0,9472524288.0,20646252544.0,4442.0,4053.0
12-04 09:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2371678208.0,1128620032.0,9472524288.0,20646252544.0,4682.0,3893.0
12-04 09:51:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2372657152.0,1128620032.0,9472524288.0,20645273600.0,4970.0,4580.0
12-04 09:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2372575232.0,1128620032.0,9472524288.0,20645355520.0,5709.0,6034.0
12-04 09:51:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372562944.0,1128628224.0,9472528384.0,20645355520.0,4562.0,3992.0
12-04 09:51:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372562944.0,1128628224.0,9472528384.0,20645355520.0,4240.0,3600.0
12-04 09:51:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2372562944.0,1128628224.0,9472528384.0,20645355520.0,4536.0,3976.0
12-04 09:51:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372562944.0,1128628224.0,9472528384.0,20645355520.0,4124.0,3046.0
12-04 09:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372562944.0,1128628224.0,9472528384.0,20645355520.0,7452.0,7413.0
12-04 09:51:50,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372554752.0,1128628224.0,9472528384.0,20645363712.0,3947.0,2706.0
12-04 09:51:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,5221.0,5189.0
12-04 09:51:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,5126.0,4889.0
12-04 09:51:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,5015.0,4616.0
12-04 09:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,5281.0,5063.0
12-04 09:51:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,4143.0,3058.0
12-04 09:51:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,4271.0,3641.0
12-04 09:51:57,0.0,0.250,99.667,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2372538368.0,1128644608.0,9472528384.0,20645363712.0,4598.0,4046.0
12-04 09:51:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372538368.0,1128644608.0,9472528384.0,20645363712.0,5725.0,5585.0
12-04 09:51:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372534272.0,1128644608.0,9472532480.0,20645363712.0,4598.0,4046.0
12-04 09:52:00,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372534272.0,1128644608.0,9472532480.0,20645363712.0,4300.0,3707.0
12-04 09:52:01,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372530176.0,1128644608.0,9472536576.0,20645363712.0,21551.0,20909.0
12-04 09:52:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372530176.0,1128644608.0,9472536576.0,20645363712.0,3857.0,2702.0
12-04 09:52:03,0.083,0.250,99.500,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,2372689920.0,1128652800.0,9472536576.0,20645195776.0,6347.0,6844.0
12-04 09:52:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2372665344.0,1128652800.0,9472536576.0,20645220352.0,21963.0,21202.0
12-04 09:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372665344.0,1128652800.0,9472536576.0,20645220352.0,7574.0,6735.0
12-04 09:52:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372657152.0,1128652800.0,9472536576.0,20645228544.0,22381.0,21471.0
12-04 09:52:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372657152.0,1128652800.0,9472536576.0,20645228544.0,8380.0,7969.0
12-04 09:52:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372657152.0,1128652800.0,9472536576.0,20645228544.0,4908.0,3560.0
12-04 09:52:09,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372648960.0,1128660992.0,9472536576.0,20645228544.0,5481.0,4585.0
12-04 09:52:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372648960.0,1128660992.0,9472536576.0,20645228544.0,5151.0,4155.0
12-04 09:52:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372636672.0,1128660992.0,9472540672.0,20645236736.0,22365.0,21360.0
12-04 09:52:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372636672.0,1128660992.0,9472540672.0,20645236736.0,6472.0,5875.0
12-04 09:52:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372636672.0,1128660992.0,9472540672.0,20645236736.0,5866.0,4932.0
12-04 09:52:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372636672.0,1128660992.0,9472540672.0,20645236736.0,5256.0,4298.0
12-04 09:52:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,4572.0,4096.0
12-04 09:52:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,4627.0,3894.0
12-04 09:52:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,4797.0,4228.0
12-04 09:52:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,4521.0,3778.0
12-04 09:52:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,7676.0,7728.0
12-04 09:52:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,3717.0,2562.0
12-04 09:52:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372620288.0,1128677376.0,9472540672.0,20645236736.0,5192.0,5107.0
12-04 09:52:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2372620288.0,1128677376.0,9472540672.0,20645236736.0,4821.0,4051.0
12-04 09:52:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373165056.0,1128677376.0,9472544768.0,20644687872.0,4803.0,4186.0
12-04 09:52:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373013504.0,1128677376.0,9472544768.0,20644839424.0,4873.0,4349.0
12-04 09:52:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373013504.0,1128677376.0,9472544768.0,20644839424.0,4638.0,4094.0
12-04 09:52:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373013504.0,1128677376.0,9472544768.0,20644839424.0,4502.0,3851.0
12-04 09:52:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,6560.0,5950.0
12-04 09:52:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,4561.0,3894.0
12-04 09:52:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,4952.0,4641.0
12-04 09:52:30,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,5861.0,6262.0
12-04 09:52:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,4471.0,3976.0
12-04 09:52:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,4173.0,2905.0
12-04 09:52:33,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,4697.0,4137.0
12-04 09:52:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,21540.0,20505.0
12-04 09:52:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,5317.0,5212.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,4436.0,3823.0
12-04 09:52:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,3980.0,2890.0
12-04 09:52:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,3907.0,2723.0
12-04 09:52:39,0.083,0.167,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2372984832.0,1128701952.0,9472548864.0,20644839424.0,7836.0,9343.0
12-04 09:52:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2372980736.0,1128701952.0,9472552960.0,20644839424.0,3718.0,2524.0
12-04 09:52:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372972544.0,1128701952.0,9472552960.0,20644847616.0,4049.0,2925.0
12-04 09:52:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2372972544.0,1128701952.0,9472552960.0,20644847616.0,5154.0,4992.0
12-04 09:52:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373521408.0,1128701952.0,9472552960.0,20644298752.0,4009.0,2876.0
12-04 09:52:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373361664.0,1128701952.0,9472552960.0,20644458496.0,5500.0,5319.0
12-04 09:52:45,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,4043.0,2967.0
12-04 09:52:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,6417.0,7327.0
12-04 09:52:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,4531.0,3950.0
12-04 09:52:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,4048.0,2863.0
12-04 09:52:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,7060.0,6517.0
12-04 09:52:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,4461.0,3761.0
12-04 09:52:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373345280.0,1128718336.0,9472552960.0,20644458496.0,3817.0,2834.0
12-04 09:52:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373345280.0,1128718336.0,9472552960.0,20644458496.0,5346.0,5022.0
12-04 09:52:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2373345280.0,1128718336.0,9472552960.0,20644458496.0,4762.0,4097.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373345280.0,1128718336.0,9472552960.0,20644458496.0,4216.0,3130.0
12-04 09:52:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373345280.0,1128718336.0,9472552960.0,20644458496.0,5856.0,6364.0
12-04 09:52:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373341184.0,1128718336.0,9472557056.0,20644458496.0,5115.0,4972.0
12-04 09:52:57,0.083,0.166,99.501,0.250,0.0,0.0,0.0,110592.0,0.0,9.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,6016.0,4940.0
12-04 09:52:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,4911.0,4217.0
12-04 09:52:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,5452.0,5397.0
12-04 09:53:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,3747.0,2590.0
12-04 09:53:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,3884.0,2768.0
12-04 09:53:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,5969.0,6216.0
12-04 09:53:03,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373242880.0,1128734720.0,9472557056.0,20644540416.0,5201.0,4636.0
12-04 09:53:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373066752.0,1128734720.0,9472561152.0,20644712448.0,21657.0,20887.0
12-04 09:53:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373066752.0,1128734720.0,9472561152.0,20644712448.0,6381.0,5983.0
12-04 09:53:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373066752.0,1128734720.0,9472561152.0,20644712448.0,22449.0,21404.0
12-04 09:53:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373066752.0,1128734720.0,9472561152.0,20644712448.0,4867.0,3464.0
12-04 09:53:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373062656.0,1128734720.0,9472565248.0,20644712448.0,5270.0,4154.0
12-04 09:53:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373054464.0,1128742912.0,9472565248.0,20644712448.0,5825.0,5089.0
12-04 09:53:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373054464.0,1128742912.0,9472565248.0,20644712448.0,6159.0,5579.0
12-04 09:53:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1128742912.0,9472565248.0,20644720640.0,5655.0,4815.0
12-04 09:53:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373046272.0,1128742912.0,9472565248.0,20644720640.0,5256.0,4233.0
12-04 09:53:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2373046272.0,1128742912.0,9472565248.0,20644720640.0,6795.0,6911.0
12-04 09:53:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1128742912.0,9472565248.0,20644720640.0,4909.0,3465.0
12-04 09:53:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373038080.0,1128751104.0,9472565248.0,20644720640.0,4169.0,3009.0
12-04 09:53:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373038080.0,1128751104.0,9472565248.0,20644720640.0,21692.0,20905.0
12-04 09:53:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373038080.0,1128751104.0,9472565248.0,20644720640.0,4608.0,4029.0
12-04 09:53:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373038080.0,1128751104.0,9472565248.0,20644720640.0,4255.0,3179.0
12-04 09:53:19,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2373038080.0,1128751104.0,9472565248.0,20644720640.0,6830.0,6197.0
12-04 09:53:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1128751104.0,9472569344.0,20644720640.0,5909.0,6214.0
12-04 09:53:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373025792.0,1128759296.0,9472569344.0,20644720640.0,6066.0,6520.0
12-04 09:53:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373025792.0,1128759296.0,9472569344.0,20644720640.0,3841.0,2839.0
12-04 09:53:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373574656.0,1128759296.0,9472569344.0,20644171776.0,5114.0,4642.0
12-04 09:53:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373414912.0,1128759296.0,9472569344.0,20644331520.0,3948.0,2772.0
12-04 09:53:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373414912.0,1128759296.0,9472569344.0,20644331520.0,4043.0,2967.0
12-04 09:53:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373414912.0,1128759296.0,9472569344.0,20644331520.0,5741.0,6009.0
12-04 09:53:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373406720.0,1128767488.0,9472569344.0,20644331520.0,5352.0,5243.0
12-04 09:53:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373406720.0,1128767488.0,9472569344.0,20644331520.0,5397.0,5334.0
12-04 09:53:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373406720.0,1128767488.0,9472569344.0,20644331520.0,4508.0,3976.0
12-04 09:53:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373406720.0,1128767488.0,9472569344.0,20644331520.0,4491.0,3985.0
12-04 09:53:31,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373406720.0,1128767488.0,9472569344.0,20644331520.0,3883.0,2768.0
12-04 09:53:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373390336.0,1128767488.0,9472569344.0,20644347904.0,3748.0,2590.0
12-04 09:53:33,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373382144.0,1128775680.0,9472569344.0,20644347904.0,4637.0,4095.0
12-04 09:53:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373382144.0,1128775680.0,9472569344.0,20644347904.0,22930.0,22815.0
12-04 09:53:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128775680.0,9472573440.0,20644347904.0,5345.0,5348.0
12-04 09:53:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373373952.0,1128775680.0,9472577536.0,20644347904.0,4467.0,3760.0
12-04 09:53:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373373952.0,1128775680.0,9472577536.0,20644347904.0,5452.0,5397.0
12-04 09:53:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373373952.0,1128775680.0,9472577536.0,20644347904.0,3807.0,2632.0
12-04 09:53:39,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373365760.0,1128783872.0,9472577536.0,20644347904.0,4360.0,3447.0
12-04 09:53:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2373365760.0,1128783872.0,9472577536.0,20644347904.0,5120.0,4998.0
12-04 09:53:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128783872.0,9472577536.0,20644347904.0,4508.0,3939.0
12-04 09:53:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2373365760.0,1128783872.0,9472577536.0,20644347904.0,5255.0,5045.0
12-04 09:53:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373533696.0,1128783872.0,9472577536.0,20644179968.0,5551.0,5358.0
12-04 09:53:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373373952.0,1128783872.0,9472577536.0,20644339712.0,4897.0,4300.0
12-04 09:53:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,3982.0,2963.0
12-04 09:53:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,5186.0,4998.0
12-04 09:53:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,4038.0,2980.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,3717.0,2562.0
12-04 09:53:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,6453.0,5465.0
12-04 09:53:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,5149.0,4968.0
12-04 09:53:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373357568.0,1128800256.0,9472577536.0,20644339712.0,5282.0,5194.0
12-04 09:53:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373353472.0,1128800256.0,9472581632.0,20644339712.0,5055.0,4929.0
12-04 09:53:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373353472.0,1128800256.0,9472581632.0,20644339712.0,5191.0,5175.0
12-04 09:53:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373353472.0,1128800256.0,9472581632.0,20644339712.0,3979.0,2748.0
12-04 09:53:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128800256.0,9472581632.0,20644339712.0,5213.0,4749.0
12-04 09:53:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128800256.0,9472581632.0,20644339712.0,4007.0,2814.0
12-04 09:53:57,0.167,0.167,99.500,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,5251.0,5173.0
12-04 09:53:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,4455.0,3801.0
12-04 09:53:59,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,5425.0,5314.0
12-04 09:54:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,5619.0,5470.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,4638.0,4029.0
12-04 09:54:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,4047.0,2797.0
12-04 09:54:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2373644288.0,1128816640.0,9472581632.0,20644032512.0,4044.0,2925.0
12-04 09:54:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373337088.0,1128816640.0,9472581632.0,20644339712.0,21761.0,21154.0
12-04 09:54:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373337088.0,1128816640.0,9472581632.0,20644339712.0,5999.0,5245.0
12-04 09:54:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1128816640.0,9472585728.0,20644339712.0,5933.0,5513.0
12-04 09:54:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373328896.0,1128816640.0,9472589824.0,20644339712.0,6175.0,5803.0
12-04 09:54:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373328896.0,1128816640.0,9472589824.0,20644339712.0,5774.0,5379.0
12-04 09:54:09,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,4927.0,3464.0
12-04 09:54:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,5623.0,4772.0
12-04 09:54:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,4865.0,3307.0
12-04 09:54:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,5286.0,4300.0
12-04 09:54:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,5447.0,4428.0
12-04 09:54:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,5275.0,5104.0
12-04 09:54:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373312512.0,1128833024.0,9472589824.0,20644339712.0,5695.0,5671.0
12-04 09:54:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1128833024.0,9472593920.0,20644339712.0,5996.0,5062.0
12-04 09:54:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373308416.0,1128833024.0,9472593920.0,20644339712.0,4702.0,2963.0
12-04 09:54:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1128833024.0,9472593920.0,20644339712.0,4436.0,3785.0
12-04 09:54:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1128833024.0,9472593920.0,20644339712.0,5959.0,4880.0
12-04 09:54:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1128833024.0,9472593920.0,20644339712.0,4939.0,4386.0
12-04 09:54:21,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2373300224.0,1128841216.0,9472593920.0,20644339712.0,3853.0,2806.0
12-04 09:54:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372833280.0,1128841216.0,9481076736.0,20636323840.0,5049.0,4973.0
12-04 09:54:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372751360.0,1128841216.0,9480982528.0,20636499968.0,6046.0,6624.0
12-04 09:54:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2372800512.0,1128841216.0,9480982528.0,20636450816.0,4107.0,2839.0
12-04 09:54:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372800512.0,1128841216.0,9480982528.0,20636450816.0,5795.0,5762.0
12-04 09:54:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372800512.0,1128841216.0,9480982528.0,20636450816.0,3748.0,2590.0
12-04 09:54:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2372792320.0,1128849408.0,9480982528.0,20636450816.0,4536.0,4001.0
12-04 09:54:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372792320.0,1128849408.0,9480982528.0,20636450816.0,3838.0,2608.0
12-04 09:54:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2372792320.0,1128849408.0,9480982528.0,20636450816.0,4757.0,4179.0
12-04 09:54:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372792320.0,1128849408.0,9480982528.0,20636450816.0,5259.0,4754.0
12-04 09:54:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372792320.0,1128849408.0,9480982528.0,20636450816.0,6216.0,6642.0
12-04 09:54:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372788224.0,1128849408.0,9480986624.0,20636450816.0,4995.0,4925.0
12-04 09:54:33,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,4658.0,3981.0
12-04 09:54:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,20930.0,19797.0
12-04 09:54:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,4442.0,3440.0
12-04 09:54:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,4722.0,3960.0
12-04 09:54:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,4531.0,4047.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,4667.0,3943.0
12-04 09:54:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,2372767744.0,1128865792.0,9480990720.0,20636450816.0,4598.0,4004.0
12-04 09:54:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2372759552.0,1128865792.0,9480990720.0,20636459008.0,6217.0,6616.0
12-04 09:54:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372759552.0,1128865792.0,9480990720.0,20636459008.0,5746.0,5578.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2372759552.0,1128865792.0,9480990720.0,20636459008.0,3747.0,2590.0
12-04 09:54:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373529600.0,1128865792.0,9480990720.0,20635688960.0,3943.0,2810.0
12-04 09:54:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373148672.0,1128865792.0,9480990720.0,20636069888.0,5281.0,4998.0
12-04 09:54:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2373140480.0,1128873984.0,9480990720.0,20636069888.0,5010.0,4630.0
12-04 09:54:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373140480.0,1128873984.0,9480990720.0,20636069888.0,21293.0,19945.0
12-04 09:54:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373124096.0,1128873984.0,9480990720.0,20636086272.0,5357.0,5267.0
12-04 09:54:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373124096.0,1128873984.0,9480990720.0,20636086272.0,4432.0,3694.0
12-04 09:54:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373120000.0,1128873984.0,9480994816.0,20636086272.0,7811.0,8310.0
12-04 09:54:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373120000.0,1128873984.0,9480994816.0,20636086272.0,4416.0,3312.0
12-04 09:54:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,4043.0,2967.0
12-04 09:54:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,4721.0,4025.0
12-04 09:54:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,4537.0,4005.0
12-04 09:54:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,3681.0,2590.0
12-04 09:54:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,5528.0,5619.0
12-04 09:54:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,5382.0,5154.0
12-04 09:54:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373103616.0,1128890368.0,9480994816.0,20636086272.0,4006.0,3761.0
12-04 09:54:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373103616.0,1128890368.0,9480994816.0,20636086272.0,5155.0,5019.0
12-04 09:54:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2373103616.0,1128890368.0,9480994816.0,20636086272.0,21299.0,20164.0
12-04 09:55:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373103616.0,1128890368.0,9480994816.0,20636086272.0,4812.0,4343.0
12-04 09:55:01,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373103616.0,1128890368.0,9480994816.0,20636086272.0,4637.0,4030.0
12-04 09:55:02,0.0,0.167,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2373500928.0,1128890368.0,9480994816.0,20635688960.0,3907.0,2723.0
12-04 09:55:03,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373730304.0,1128898560.0,9480998912.0,20635447296.0,5885.0,6300.0
12-04 09:55:04,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2373595136.0,1128898560.0,9481003008.0,20635578368.0,21994.0,21221.0
12-04 09:55:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1128898560.0,9481003008.0,20635578368.0,6584.0,6234.0
12-04 09:55:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1128898560.0,9481003008.0,20635578368.0,5459.0,4569.0
12-04 09:55:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2373595136.0,1128898560.0,9481003008.0,20635578368.0,4828.0,3415.0
12-04 09:55:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1128898560.0,9481003008.0,20635578368.0,4562.0,3014.0
12-04 09:55:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373586944.0,1128906752.0,9481003008.0,20635578368.0,6046.0,5648.0
12-04 09:55:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373447680.0,1128906752.0,9481007104.0,20635713536.0,5823.0,4889.0
12-04 09:55:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373464064.0,1128906752.0,9481007104.0,20635697152.0,6227.0,5663.0
12-04 09:55:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373459968.0,1128906752.0,9481011200.0,20635697152.0,5286.0,4299.0
12-04 09:55:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373459968.0,1128906752.0,9481011200.0,20635697152.0,5422.0,4544.0
12-04 09:55:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2373459968.0,1128906752.0,9481011200.0,20635697152.0,5385.0,4324.0
12-04 09:55:15,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,4755.0,4430.0
12-04 09:55:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,6695.0,5959.0
12-04 09:55:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,4537.0,4004.0
12-04 09:55:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,4527.0,3801.0
12-04 09:55:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,7100.0,7079.0
12-04 09:55:20,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,4418.0,3179.0
12-04 09:55:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373443584.0,1128923136.0,9481011200.0,20635697152.0,5285.0,5373.0
12-04 09:55:22,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2373443584.0,1128923136.0,9481011200.0,20635697152.0,6477.0,5821.0
12-04 09:55:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373611520.0,1128923136.0,9481011200.0,20635529216.0,6739.0,6201.0
12-04 09:55:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373451776.0,1128923136.0,9481011200.0,20635688960.0,4467.0,3760.0
12-04 09:55:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373451776.0,1128923136.0,9481011200.0,20635688960.0,5273.0,4754.0
12-04 09:55:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373451776.0,1128923136.0,9481011200.0,20635688960.0,4601.0,3942.0
12-04 09:55:27,0.0,0.084,99.833,0.084,0.0,0.0,0.0,81920.0,0.0,7.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,5311.0,5192.0
12-04 09:55:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,4455.0,3617.0
12-04 09:55:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,4738.0,4148.0
12-04 09:55:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,4207.0,3101.0
12-04 09:55:31,0.667,0.167,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,6669.0,7066.0
12-04 09:55:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,4500.0,3781.0
12-04 09:55:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,4757.0,4071.0
12-04 09:55:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,21808.0,20996.0
12-04 09:55:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,5101.0,4502.0
12-04 09:55:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,4622.0,3959.0
12-04 09:55:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,4597.0,3936.0
12-04 09:55:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,4521.0,3735.0
12-04 09:55:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2373414912.0,1128947712.0,9481015296.0,20635697152.0,4663.0,4003.0
12-04 09:55:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2373414912.0,1128947712.0,9481015296.0,20635697152.0,5032.0,4239.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373414912.0,1128947712.0,9481015296.0,20635697152.0,5540.0,5627.0
12-04 09:55:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2373406720.0,1128947712.0,9481023488.0,20635697152.0,4432.0,3732.0
12-04 09:55:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1128947712.0,9481023488.0,20635389952.0,4638.0,4095.0
12-04 09:55:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373414912.0,1128947712.0,9481023488.0,20635688960.0,4521.0,3736.0
12-04 09:55:45,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373406720.0,1128955904.0,9481023488.0,20635688960.0,4817.0,4180.0
12-04 09:55:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373398528.0,1128955904.0,9481023488.0,20635697152.0,5006.0,4372.0
12-04 09:55:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373398528.0,1128955904.0,9481023488.0,20635697152.0,4729.0,4071.0
12-04 09:55:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373398528.0,1128955904.0,9481023488.0,20635697152.0,4627.0,3919.0
12-04 09:55:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2373398528.0,1128955904.0,9481023488.0,20635697152.0,6605.0,6069.0
12-04 09:55:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373398528.0,1128955904.0,9481023488.0,20635697152.0,4989.0,4864.0
12-04 09:55:51,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,5040.0,4461.0
12-04 09:55:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,4592.0,3828.0
12-04 09:55:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,5345.0,5307.0
12-04 09:55:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,3807.0,2590.0
12-04 09:55:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,5063.0,4367.0
12-04 09:55:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,4352.0,3203.0
12-04 09:55:57,0.0,0.0,99.750,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2373382144.0,1128972288.0,9481023488.0,20635697152.0,7372.0,7279.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373382144.0,1128972288.0,9481023488.0,20635697152.0,5216.0,5020.0
12-04 09:55:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128972288.0,9481027584.0,20635697152.0,4077.0,3016.0
12-04 09:56:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128972288.0,9481027584.0,20635697152.0,5115.0,4929.0
12-04 09:56:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128972288.0,9481027584.0,20635697152.0,5041.0,4526.0
12-04 09:56:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373378048.0,1128972288.0,9481027584.0,20635697152.0,5675.0,5362.0
12-04 09:56:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373537792.0,1128980480.0,9481027584.0,20635529216.0,3917.0,2925.0
12-04 09:56:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373386240.0,1128980480.0,9481027584.0,20635680768.0,23681.0,22904.0
12-04 09:56:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373386240.0,1128980480.0,9481027584.0,20635680768.0,4793.0,3282.0
12-04 09:56:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128980480.0,9481027584.0,20635688960.0,23297.0,22247.0
12-04 09:56:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373378048.0,1128980480.0,9481027584.0,20635688960.0,6749.0,6769.0
12-04 09:56:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128980480.0,9481027584.0,20635688960.0,5621.0,4784.0
12-04 09:56:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,8.0,2373369856.0,1128988672.0,9481027584.0,20635688960.0,5221.0,4358.0
12-04 09:56:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128988672.0,9481031680.0,20635688960.0,5744.0,5282.0
12-04 09:56:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128988672.0,9481031680.0,20635688960.0,5264.0,3950.0
12-04 09:56:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373365760.0,1128988672.0,9481031680.0,20635688960.0,5511.0,4432.0
12-04 09:56:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128988672.0,9481031680.0,20635688960.0,4506.0,3187.0
12-04 09:56:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373361664.0,1128988672.0,9481035776.0,20635688960.0,23181.0,22641.0
12-04 09:56:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,4771.0,4116.0
12-04 09:56:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,5659.0,5519.0
12-04 09:56:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,4898.0,4318.0
12-04 09:56:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,21748.0,20933.0
12-04 09:56:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,6874.0,6230.0
12-04 09:56:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,4461.0,3801.0
12-04 09:56:21,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373345280.0,1129005056.0,9481035776.0,20635688960.0,4345.0,3287.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373345280.0,1129005056.0,9481035776.0,20635688960.0,4536.0,3977.0
12-04 09:56:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373509120.0,1129005056.0,9481039872.0,20635521024.0,5050.0,4813.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2373349376.0,1129005056.0,9481039872.0,20635680768.0,4857.0,4204.0
12-04 09:56:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373349376.0,1129005056.0,9481039872.0,20635680768.0,4990.0,4768.0
12-04 09:56:26,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373341184.0,1129005056.0,9481039872.0,20635688960.0,4981.0,4461.0
12-04 09:56:27,0.0,0.083,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,9.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,4401.0,3664.0
12-04 09:56:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,3854.0,2768.0
12-04 09:56:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,4722.0,3877.0
12-04 09:56:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,4977.0,4521.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,4568.0,4162.0
12-04 09:56:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,5593.0,5373.0
12-04 09:56:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,4772.0,4058.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,21955.0,21266.0
12-04 09:56:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,4335.0,3760.0
12-04 09:56:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,5201.0,4701.0
12-04 09:56:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,4655.0,4026.0
12-04 09:56:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,5191.0,5108.0
12-04 09:56:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373312512.0,1129029632.0,9481043968.0,20635688960.0,4502.0,3719.0
12-04 09:56:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2373312512.0,1129029632.0,9481043968.0,20635688960.0,4537.0,3938.0
12-04 09:56:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373312512.0,1129029632.0,9481043968.0,20635688960.0,4940.0,4415.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2373312512.0,1129029632.0,9481043968.0,20635688960.0,4597.0,3979.0
12-04 09:56:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373910528.0,1129029632.0,9481043968.0,20635090944.0,3741.0,2632.0
12-04 09:56:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2373820416.0,1129029632.0,9481043968.0,20635181056.0,6045.0,6329.0
12-04 09:56:45,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373808128.0,1129037824.0,9481048064.0,20635181056.0,4661.0,3984.0
12-04 09:56:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373799936.0,1129037824.0,9481048064.0,20635189248.0,4461.0,3472.0
12-04 09:56:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373799936.0,1129037824.0,9481048064.0,20635189248.0,5421.0,5205.0
12-04 09:56:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373799936.0,1129037824.0,9481048064.0,20635189248.0,4697.0,4138.0
12-04 09:56:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373799936.0,1129037824.0,9481048064.0,20635189248.0,6464.0,5809.0
12-04 09:56:50,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373799936.0,1129037824.0,9481048064.0,20635189248.0,4914.0,4431.0
12-04 09:56:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373791744.0,1129046016.0,9481048064.0,20635189248.0,5049.0,4972.0
12-04 09:56:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373791744.0,1129046016.0,9481048064.0,20635189248.0,4817.0,4219.0
12-04 09:56:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373791744.0,1129046016.0,9481048064.0,20635189248.0,4240.0,3665.0
12-04 09:56:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2373791744.0,1129046016.0,9481048064.0,20635189248.0,4537.0,3938.0
12-04 09:56:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373787648.0,1129046016.0,9481052160.0,20635189248.0,5699.0,5569.0
12-04 09:56:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373787648.0,1129046016.0,9481052160.0,20635189248.0,4203.0,3124.0
12-04 09:56:57,0.083,0.167,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,4018.0,2797.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,5251.0,5151.0
12-04 09:56:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,4501.0,3786.0
12-04 09:57:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,4975.0,4683.0
12-04 09:57:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,5482.0,5245.0
12-04 09:57:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,5185.0,5214.0
12-04 09:57:03,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373939200.0,1129062400.0,9481052160.0,20635021312.0,3199.0,2291.0
12-04 09:57:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373779456.0,1129062400.0,9481052160.0,20635181056.0,21971.0,21397.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373779456.0,1129062400.0,9481052160.0,20635181056.0,6015.0,4931.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373771264.0,1129062400.0,9481052160.0,20635189248.0,4907.0,3618.0
12-04 09:57:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373771264.0,1129062400.0,9481052160.0,20635189248.0,5124.0,4203.0
12-04 09:57:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373771264.0,1129062400.0,9481052160.0,20635189248.0,6663.0,6818.0
12-04 09:57:09,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,5345.0,4340.0
12-04 09:57:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,5795.0,4921.0
12-04 09:57:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,23254.0,22626.0
12-04 09:57:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,5422.0,4544.0
12-04 09:57:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,4791.0,3233.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,4954.0,3415.0
12-04 09:57:15,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373750784.0,1129078784.0,9481056256.0,20635189248.0,5494.0,5362.0
12-04 09:57:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373750784.0,1129078784.0,9481056256.0,20635189248.0,4591.0,4046.0
12-04 09:57:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373746688.0,1129078784.0,9481060352.0,20635189248.0,4561.0,3893.0
12-04 09:57:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373746688.0,1129078784.0,9481060352.0,20635189248.0,5292.0,5264.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373746688.0,1129078784.0,9481060352.0,20635189248.0,6439.0,5699.0
12-04 09:57:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373742592.0,1129078784.0,9481064448.0,20635189248.0,5115.0,4546.0
12-04 09:57:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373734400.0,1129086976.0,9481064448.0,20635189248.0,4395.0,3803.0
12-04 09:57:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373734400.0,1129086976.0,9481064448.0,20635189248.0,4015.0,2975.0
12-04 09:57:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373603328.0,1129086976.0,9481064448.0,20635320320.0,4596.0,3941.0
12-04 09:57:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373742592.0,1129086976.0,9481064448.0,20635181056.0,6099.0,6581.0
12-04 09:57:25,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373742592.0,1129086976.0,9481064448.0,20635181056.0,4251.0,3220.0
12-04 09:57:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373742592.0,1129086976.0,9481064448.0,20635181056.0,24037.0,23423.0
12-04 09:57:27,0.167,0.083,99.584,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,5869.0,6166.0
12-04 09:57:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,4536.0,3910.0
12-04 09:57:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,3819.0,2615.0
12-04 09:57:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,4492.0,3447.0
12-04 09:57:31,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,4128.0,3066.0
12-04 09:57:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,4597.0,4004.0
12-04 09:57:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373726208.0,1129103360.0,9481064448.0,20635181056.0,5889.0,6227.0
12-04 09:57:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2373726208.0,1129103360.0,9481064448.0,20635181056.0,24534.0,24491.0
12-04 09:57:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373726208.0,1129103360.0,9481064448.0,20635181056.0,4909.0,4279.0
12-04 09:57:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373722112.0,1129103360.0,9481068544.0,20635181056.0,4636.0,4067.0
12-04 09:57:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373722112.0,1129103360.0,9481068544.0,20635181056.0,4372.0,3695.0
12-04 09:57:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373722112.0,1129103360.0,9481068544.0,20635181056.0,3984.0,2925.0
12-04 09:57:39,0.083,0.083,99.500,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2373713920.0,1129111552.0,9481068544.0,20635181056.0,4821.0,4117.0
12-04 09:57:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2373713920.0,1129111552.0,9481068544.0,20635181056.0,4394.0,3356.0
12-04 09:57:41,0.0,0.166,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373713920.0,1129111552.0,9481068544.0,20635181056.0,4602.0,3914.0
12-04 09:57:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2373713920.0,1129111552.0,9481068544.0,20635181056.0,6499.0,7513.0
12-04 09:57:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373881856.0,1129111552.0,9481068544.0,20635013120.0,5189.0,4980.0
12-04 09:57:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129111552.0,9481068544.0,20635181056.0,4103.0,2943.0
12-04 09:57:45,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373705728.0,1129119744.0,9481068544.0,20635181056.0,4851.0,4240.0
12-04 09:57:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373705728.0,1129119744.0,9481068544.0,20635181056.0,3937.0,2834.0
12-04 09:57:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373705728.0,1129119744.0,9481068544.0,20635181056.0,4436.0,3850.0
12-04 09:57:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129119744.0,9481072640.0,20635181056.0,3909.0,2810.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129119744.0,9481072640.0,20635181056.0,6835.0,6202.0
12-04 09:57:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129119744.0,9481072640.0,20635181056.0,5317.0,5215.0
12-04 09:57:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373693440.0,1129127936.0,9481072640.0,20635181056.0,6503.0,7382.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373689344.0,1129127936.0,9481076736.0,20635181056.0,4797.0,4163.0
12-04 09:57:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373689344.0,1129127936.0,9481076736.0,20635181056.0,3974.0,2723.0
12-04 09:57:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2373689344.0,1129127936.0,9481076736.0,20635181056.0,4494.0,3447.0
12-04 09:57:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373689344.0,1129127936.0,9481076736.0,20635181056.0,4461.0,3736.0
12-04 09:57:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373689344.0,1129127936.0,9481076736.0,20635181056.0,4054.0,2950.0
12-04 09:57:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,4555.0,3864.0
12-04 09:57:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,5162.0,5107.0
12-04 09:57:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,6253.0,6646.0
12-04 09:58:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,4587.0,3819.0
12-04 09:58:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,21854.0,21173.0
12-04 09:58:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,4592.0,3914.0
12-04 09:58:03,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373177344.0,1129144320.0,9481076736.0,20635676672.0,3973.0,2789.0
12-04 09:58:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2373046272.0,1129144320.0,9481076736.0,20635807744.0,21794.0,20811.0
12-04 09:58:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1129144320.0,9481076736.0,20635807744.0,6494.0,6548.0
12-04 09:58:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1129144320.0,9481076736.0,20635807744.0,24170.0,24554.0
12-04 09:58:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373042176.0,1129144320.0,9481080832.0,20635807744.0,5256.0,4234.0
12-04 09:58:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373042176.0,1129144320.0,9481080832.0,20635807744.0,4702.0,3344.0
12-04 09:58:09,0.083,0.0,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,7748.0,6830.0
12-04 09:58:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,4827.0,3415.0
12-04 09:58:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,5305.0,4292.0
12-04 09:58:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,6901.0,7065.0
12-04 09:58:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,5790.0,4768.0
12-04 09:58:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,23356.0,22906.0
12-04 09:58:15,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373021696.0,1129160704.0,9481084928.0,20635807744.0,4506.0,3810.0
12-04 09:58:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373021696.0,1129160704.0,9481084928.0,20635807744.0,4597.0,4047.0
12-04 09:58:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373021696.0,1129160704.0,9481084928.0,20635807744.0,3807.0,2632.0
12-04 09:58:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373021696.0,1129160704.0,9481084928.0,20635807744.0,4395.0,3509.0
12-04 09:58:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373021696.0,1129160704.0,9481084928.0,20635807744.0,7044.0,6984.0
12-04 09:58:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373017600.0,1129160704.0,9481089024.0,20635807744.0,7184.0,7167.0
12-04 09:58:21,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373009408.0,1129168896.0,9481089024.0,20635807744.0,3807.0,2632.0
12-04 09:58:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373009408.0,1129168896.0,9481089024.0,20635807744.0,4638.0,4096.0
12-04 09:58:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373169152.0,1129168896.0,9481089024.0,20635648000.0,6087.0,6594.0
12-04 09:58:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373009408.0,1129168896.0,9481089024.0,20635807744.0,3984.0,2859.0
12-04 09:58:25,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373009408.0,1129168896.0,9481089024.0,20635807744.0,4661.0,4078.0
12-04 09:58:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373009408.0,1129168896.0,9481089024.0,20635807744.0,4144.0,3058.0
12-04 09:58:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373001216.0,1129177088.0,9481089024.0,20635807744.0,4373.0,3629.0
12-04 09:58:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373001216.0,1129177088.0,9481089024.0,20635807744.0,4737.0,4186.0
12-04 09:58:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373001216.0,1129177088.0,9481089024.0,20635807744.0,5494.0,5465.0
12-04 09:58:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373001216.0,1129177088.0,9481089024.0,20635807744.0,6065.0,6519.0
12-04 09:58:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372997120.0,1129177088.0,9481093120.0,20635807744.0,3999.0,2909.0
12-04 09:58:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372870144.0,1129177088.0,9481093120.0,20635934720.0,3883.0,2834.0
12-04 09:58:33,0.0,0.0,99.666,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,5893.0,5725.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,21810.0,21263.0
12-04 09:58:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,3808.0,2524.0
12-04 09:58:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,4602.0,4041.0
12-04 09:58:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,6297.0,7270.0
12-04 09:58:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,5100.0,4545.0
12-04 09:58:39,0.167,0.083,99.583,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,2372853760.0,1129193472.0,9481093120.0,20635934720.0,21251.0,20243.0
12-04 09:58:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2372853760.0,1129193472.0,9481093120.0,20635934720.0,4542.0,4028.0
12-04 09:58:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372853760.0,1129193472.0,9481093120.0,20635934720.0,5115.0,4973.0
12-04 09:58:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2372853760.0,1129193472.0,9481093120.0,20635934720.0,4117.0,3107.0
12-04 09:58:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373021696.0,1129193472.0,9481093120.0,20635766784.0,5559.0,5493.0
12-04 09:58:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2372845568.0,1129193472.0,9481093120.0,20635942912.0,5292.0,5134.0
12-04 09:58:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372837376.0,1129201664.0,9481093120.0,20635942912.0,3681.0,2590.0
12-04 09:58:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372837376.0,1129201664.0,9481093120.0,20635942912.0,4737.0,4186.0
12-04 09:58:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372833280.0,1129201664.0,9481097216.0,20635942912.0,3979.0,2748.0
12-04 09:58:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372833280.0,1129201664.0,9481097216.0,20635942912.0,6288.0,6668.0
12-04 09:58:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372833280.0,1129201664.0,9481097216.0,20635942912.0,6419.0,5763.0
12-04 09:58:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372833280.0,1129201664.0,9481097216.0,20635942912.0,4797.0,4229.0
12-04 09:58:51,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372825088.0,1129209856.0,9481097216.0,20635942912.0,5242.0,4949.0
12-04 09:58:52,0.0,0.083,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2372820992.0,1129209856.0,9481101312.0,20635942912.0,3842.0,2823.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372820992.0,1129209856.0,9481101312.0,20635942912.0,4567.0,3851.0
12-04 09:58:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2372820992.0,1129209856.0,9481101312.0,20635942912.0,21773.0,20892.0
12-04 09:58:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372820992.0,1129209856.0,9481101312.0,20635942912.0,5703.0,6142.0
12-04 09:58:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372820992.0,1129209856.0,9481101312.0,20635942912.0,3983.0,2859.0
12-04 09:58:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,6434.0,7161.0
12-04 09:58:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,4249.0,3381.0
12-04 09:58:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,4020.0,2789.0
12-04 09:59:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,4608.0,4030.0
12-04 09:59:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,4762.0,4009.0
12-04 09:59:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,4757.0,4179.0
12-04 09:59:03,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373025792.0,1129226240.0,9481105408.0,20635717632.0,5692.0,5674.0
12-04 09:59:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2372681728.0,1129226240.0,9481105408.0,20636061696.0,21915.0,21285.0
12-04 09:59:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372681728.0,1129226240.0,9481105408.0,20636061696.0,6553.0,6684.0
12-04 09:59:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372673536.0,1129226240.0,9481105408.0,20636069888.0,5007.0,3643.0
12-04 09:59:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372673536.0,1129226240.0,9481105408.0,20636069888.0,4632.0,3129.0
12-04 09:59:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372673536.0,1129226240.0,9481105408.0,20636069888.0,5142.0,3780.0
12-04 09:59:09,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372681728.0,1129234432.0,9481105408.0,20636053504.0,22629.0,21562.0
12-04 09:59:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372681728.0,1129234432.0,9481105408.0,20636053504.0,5447.0,4494.0
12-04 09:59:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372681728.0,1129234432.0,9481105408.0,20636053504.0,6059.0,5422.0
12-04 09:59:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372681728.0,1129234432.0,9481105408.0,20636053504.0,6735.0,6909.0
12-04 09:59:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372677632.0,1129234432.0,9481109504.0,20636053504.0,5186.0,4207.0
12-04 09:59:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2372677632.0,1129234432.0,9481109504.0,20636053504.0,40550.0,39883.0
12-04 09:59:15,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2372669440.0,1129242624.0,9481109504.0,20636053504.0,4048.0,2863.0
12-04 09:59:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372669440.0,1129242624.0,9481109504.0,20636053504.0,5975.0,4875.0
12-04 09:59:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2372669440.0,1129242624.0,9481109504.0,20636053504.0,3881.0,2772.0
12-04 09:59:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372669440.0,1129242624.0,9481109504.0,20636053504.0,5292.0,5265.0
12-04 09:59:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372669440.0,1129242624.0,9481109504.0,20636053504.0,7377.0,7355.0
12-04 09:59:20,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2372669440.0,1129250816.0,9481101312.0,20636053504.0,5844.0,6383.0
12-04 09:59:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372661248.0,1129250816.0,9481109504.0,20636053504.0,4502.0,3852.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372661248.0,1129250816.0,9481109504.0,20636053504.0,4703.0,4096.0
12-04 09:59:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372825088.0,1129250816.0,9481113600.0,20635885568.0,4007.0,2814.0
12-04 09:59:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2372657152.0,1129250816.0,9481113600.0,20636053504.0,4261.0,3261.0
12-04 09:59:25,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372657152.0,1129250816.0,9481113600.0,20636053504.0,3748.0,2590.0
12-04 09:59:26,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372775936.0,1129259008.0,9481113600.0,20635926528.0,4537.0,4043.0
12-04 09:59:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372902912.0,1129259008.0,9481113600.0,20635799552.0,5910.0,6348.0
12-04 09:59:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372898816.0,1129259008.0,9481117696.0,20635799552.0,5251.0,5149.0
12-04 09:59:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372898816.0,1129259008.0,9481117696.0,20635799552.0,4980.0,4465.0
12-04 09:59:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372898816.0,1129259008.0,9481117696.0,20635799552.0,4737.0,4120.0
12-04 09:59:31,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372898816.0,1129259008.0,9481117696.0,20635799552.0,5402.0,4055.0
12-04 09:59:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,4363.0,2768.0
12-04 09:59:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,3941.0,2772.0
12-04 09:59:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,22980.0,22956.0
12-04 09:59:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,6434.0,7267.0
12-04 09:59:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,4657.0,4087.0
12-04 09:59:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,4041.0,2905.0
12-04 09:59:38,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2373382144.0,1129275392.0,9481117696.0,20635299840.0,4571.0,4095.0
12-04 09:59:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373382144.0,1129275392.0,9481117696.0,20635299840.0,6876.0,6288.0
12-04 09:59:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2373382144.0,1129275392.0,9481117696.0,20635299840.0,4571.0,4067.0
12-04 09:59:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373382144.0,1129275392.0,9481117696.0,20635299840.0,4432.0,3736.0
12-04 09:59:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2373382144.0,1129275392.0,9481117696.0,20635299840.0,4442.0,3937.0
12-04 09:59:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373844992.0,1129275392.0,9481121792.0,20634832896.0,5025.0,4902.0
12-04 09:59:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373513216.0,1129283584.0,9481121792.0,20635156480.0,4946.0,4503.0
12-04 09:59:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373513216.0,1129283584.0,9481121792.0,20635156480.0,5156.0,5022.0
12-04 09:59:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373513216.0,1129283584.0,9481121792.0,20635156480.0,4084.0,3066.0
12-04 09:59:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373505024.0,1129283584.0,9481121792.0,20635164672.0,3807.0,2632.0
12-04 09:59:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373505024.0,1129283584.0,9481121792.0,20635164672.0,21236.0,20097.0
12-04 09:59:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373505024.0,1129283584.0,9481121792.0,20635164672.0,7466.0,7401.0
12-04 09:59:50,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373496832.0,1129291776.0,9481121792.0,20635164672.0,5091.0,5186.0
12-04 09:59:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373488640.0,1129291776.0,9481121792.0,20635172864.0,5929.0,6273.0
12-04 09:59:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373488640.0,1129291776.0,9481121792.0,20635172864.0,3917.0,2830.0
12-04 09:59:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373488640.0,1129291776.0,9481121792.0,20635172864.0,4501.0,3785.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2373615616.0,1129291776.0,9481121792.0,20635045888.0,4980.0,4459.0
12-04 09:59:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373611520.0,1129291776.0,9481125888.0,20635045888.0,3746.0,2628.0
12-04 09:59:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373603328.0,1129299968.0,9481125888.0,20635045888.0,6042.0,4985.0
12-04 09:59:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373603328.0,1129299968.0,9481125888.0,20635045888.0,5836.0,4592.0
12-04 09:59:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373603328.0,1129299968.0,9481125888.0,20635045888.0,6793.0,7799.0
12-04 09:59:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373599232.0,1129299968.0,9481129984.0,20635045888.0,5660.0,5543.0
12-04 10:00:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373599232.0,1129299968.0,9481129984.0,20635045888.0,5681.0,5306.0
12-04 10:00:01,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373599232.0,1129299968.0,9481129984.0,20635045888.0,4529.0,2856.0
12-04 10:00:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373591040.0,1129308160.0,9481129984.0,20635045888.0,4009.0,2834.0
12-04 10:00:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373816320.0,1129308160.0,9481129984.0,20634820608.0,4562.0,3892.0
12-04 10:00:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373599232.0,1129308160.0,9481129984.0,20635037696.0,21815.0,20732.0
12-04 10:00:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373599232.0,1129308160.0,9481129984.0,20635037696.0,5999.0,5403.0
12-04 10:00:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373599232.0,1129308160.0,9481129984.0,20635037696.0,5795.0,5061.0
12-04 10:00:07,0.167,0.167,99.584,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2373726208.0,1129308160.0,9481129984.0,20634910720.0,6659.0,6573.0
12-04 10:00:08,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373599232.0,1129316352.0,9481129984.0,20635029504.0,5946.0,5594.0
12-04 10:00:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373595136.0,1129316352.0,9481134080.0,20635029504.0,5234.0,3850.0
12-04 10:00:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1129316352.0,9481134080.0,20635029504.0,5587.0,4634.0
12-04 10:00:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1129316352.0,9481134080.0,20635029504.0,4717.0,3146.0
12-04 10:00:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373578752.0,1129316352.0,9481134080.0,20635045888.0,5482.0,4544.0
12-04 10:00:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373586944.0,1129316352.0,9481134080.0,20635037696.0,4691.0,3129.0
12-04 10:00:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2373578752.0,1129324544.0,9481134080.0,20635037696.0,7073.0,7184.0
12-04 10:00:15,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373578752.0,1129324544.0,9481134080.0,20635037696.0,4561.0,3894.0
12-04 10:00:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1129324544.0,9481134080.0,20635021312.0,7261.0,7356.0
12-04 10:00:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373595136.0,1129324544.0,9481134080.0,20635021312.0,4462.0,3803.0
12-04 10:00:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1129324544.0,9481134080.0,20635021312.0,3944.0,2876.0
12-04 10:00:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2373595136.0,1129324544.0,9481134080.0,20635021312.0,6873.0,6299.0
12-04 10:00:20,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373586944.0,1129332736.0,9481134080.0,20635021312.0,3822.0,2830.0
12-04 10:00:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373586944.0,1129332736.0,9481134080.0,20635021312.0,4335.0,3730.0
12-04 10:00:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373586944.0,1129332736.0,9481134080.0,20635021312.0,5280.0,5150.0
12-04 10:00:23,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373877760.0,1129332736.0,9481138176.0,20634726400.0,5809.0,6192.0
12-04 10:00:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2373591040.0,1129332736.0,9481138176.0,20635013120.0,5401.0,4883.0
12-04 10:00:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373591040.0,1129332736.0,9481138176.0,20635013120.0,3558.0,2429.0
12-04 10:00:26,0.083,0.083,99.584,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,4737.0,4121.0
12-04 10:00:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,3847.0,2681.0
12-04 10:00:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,4597.0,4047.0
12-04 10:00:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,4317.0,3220.0
12-04 10:00:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,5885.0,6430.0
12-04 10:00:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,4675.0,4121.0
12-04 10:00:32,0.0,0.083,99.667,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,5879.0,6367.0
12-04 10:00:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,4749.0,4121.0
12-04 10:00:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,21379.0,20293.0
12-04 10:00:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,3853.0,2706.0
12-04 10:00:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,4043.0,2967.0
12-04 10:00:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,5216.0,4997.0
12-04 10:00:38,0.0,0.0,99.666,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,2373689344.0,1129357312.0,9481142272.0,20634886144.0,4898.0,4320.0
12-04 10:00:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373685248.0,1129357312.0,9481146368.0,20634886144.0,21155.0,20112.0
12-04 10:00:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2373685248.0,1129357312.0,9481146368.0,20634886144.0,7153.0,8553.0
12-04 10:00:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373668864.0,1129357312.0,9481146368.0,20634902528.0,4662.0,3983.0
12-04 10:00:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2373668864.0,1129357312.0,9481146368.0,20634902528.0,4014.0,2901.0
12-04 10:00:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373664768.0,1129357312.0,9481146368.0,20634906624.0,4285.0,3245.0
12-04 10:00:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,4508.0,3909.0
12-04 10:00:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,3322.0,2397.0
12-04 10:00:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,5252.0,5085.0
12-04 10:00:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,5615.0,5427.0
12-04 10:00:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,4043.0,2967.0
12-04 10:00:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,8129.0,8569.0
12-04 10:00:50,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2373652480.0,1129373696.0,9481146368.0,20634902528.0,4637.0,4029.0
12-04 10:00:51,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373652480.0,1129373696.0,9481146368.0,20634902528.0,20988.0,19787.0
12-04 10:00:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373652480.0,1129373696.0,9481146368.0,20634902528.0,5465.0,5367.0
12-04 10:00:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373652480.0,1129373696.0,9481146368.0,20634902528.0,4401.0,3760.0
12-04 10:00:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373648384.0,1129373696.0,9481150464.0,20634902528.0,4428.0,3381.0
12-04 10:00:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373648384.0,1129373696.0,9481150464.0,20634902528.0,3967.0,2765.0
12-04 10:00:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,2373640192.0,1129381888.0,9481150464.0,20634902528.0,5880.0,6368.0
12-04 10:00:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373640192.0,1129381888.0,9481150464.0,20634902528.0,3647.0,2537.0
12-04 10:00:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373636096.0,1129381888.0,9481154560.0,20634902528.0,5879.0,6340.0
12-04 10:00:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373636096.0,1129381888.0,9481154560.0,20634902528.0,22134.0,21607.0
12-04 10:01:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373636096.0,1129381888.0,9481154560.0,20634902528.0,3950.0,2950.0
12-04 10:01:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373636096.0,1129381888.0,9481154560.0,20634902528.0,4595.0,3912.0
12-04 10:01:02,0.0,0.083,99.666,0.250,0.0,0.0,0.0,106496.0,0.0,9.0,2373627904.0,1129390080.0,9481154560.0,20634902528.0,4858.0,4227.0
12-04 10:01:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129390080.0,9481154560.0,20634816512.0,4661.0,3810.0
12-04 10:01:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373890048.0,1129390080.0,9481154560.0,20634640384.0,22414.0,21811.0
12-04 10:01:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373898240.0,1129390080.0,9481154560.0,20634632192.0,5280.0,4233.0
12-04 10:01:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373898240.0,1129390080.0,9481154560.0,20634632192.0,6475.0,6140.0
12-04 10:01:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373898240.0,1129390080.0,9481154560.0,20634632192.0,6026.0,5421.0
12-04 10:01:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373885952.0,1129398272.0,9481158656.0,20634632192.0,4722.0,3324.0
12-04 10:01:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373894144.0,1129398272.0,9481158656.0,20634624000.0,4935.0,3507.0
12-04 10:01:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373894144.0,1129398272.0,9481158656.0,20634624000.0,6135.0,5713.0
12-04 10:01:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373857280.0,1129398272.0,9481162752.0,20634656768.0,5536.0,4409.0
12-04 10:01:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2373857280.0,1129398272.0,9481162752.0,20634656768.0,5406.0,4385.0
12-04 10:01:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373775360.0,1129398272.0,9481162752.0,20634738688.0,5729.0,4937.0
12-04 10:01:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,5969.0,5622.0
12-04 10:01:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,5144.0,4931.0
12-04 10:01:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,3943.0,2768.0
12-04 10:01:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,3746.0,2520.0
12-04 10:01:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,5728.0,5787.0
12-04 10:01:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,7122.0,6986.0
12-04 10:01:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373754880.0,1129414656.0,9481166848.0,20634738688.0,4937.0,4302.0
12-04 10:01:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373754880.0,1129414656.0,9481166848.0,20634738688.0,3939.0,2657.0
12-04 10:01:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373754880.0,1129414656.0,9481166848.0,20634738688.0,3943.0,2834.0
12-04 10:01:23,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374303744.0,1129414656.0,9481166848.0,20634189824.0,4224.0,3199.0
12-04 10:01:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,2374135808.0,1129414656.0,9481166848.0,20634357760.0,6919.0,7831.0
12-04 10:01:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374135808.0,1129414656.0,9481166848.0,20634357760.0,4007.0,2772.0
12-04 10:01:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374127616.0,1129422848.0,9481166848.0,20634357760.0,4758.0,4071.0
12-04 10:01:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2374127616.0,1129422848.0,9481166848.0,20634357760.0,4521.0,3761.0
12-04 10:01:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374127616.0,1129422848.0,9481166848.0,20634357760.0,5472.0,5241.0
12-04 10:01:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374123520.0,1129422848.0,9481170944.0,20634357760.0,4933.0,4386.0
12-04 10:01:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374123520.0,1129422848.0,9481170944.0,20634357760.0,4137.0,3058.0
12-04 10:01:31,0.667,0.083,99.250,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2374123520.0,1129422848.0,9481170944.0,20634357760.0,4746.0,4140.0
12-04 10:01:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,98304.0,0.0,8.0,2374107136.0,1129431040.0,9481170944.0,20634365952.0,5351.0,5198.0
12-04 10:01:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374107136.0,1129431040.0,9481170944.0,20634365952.0,5816.0,5985.0
12-04 10:01:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2374107136.0,1129431040.0,9481170944.0,20634365952.0,21774.0,21146.0
12-04 10:01:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374103040.0,1129431040.0,9481175040.0,20634365952.0,3866.0,2604.0
12-04 10:01:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374103040.0,1129431040.0,9481175040.0,20634365952.0,4323.0,3076.0
12-04 10:01:37,0.0,0.084,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2374103040.0,1129431040.0,9481175040.0,20634365952.0,6463.0,7356.0
12-04 10:01:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374094848.0,1129439232.0,9481175040.0,20634365952.0,4979.0,4551.0
12-04 10:01:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374094848.0,1129439232.0,9481175040.0,20634365952.0,21242.0,19908.0
12-04 10:01:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2374094848.0,1129439232.0,9481175040.0,20634365952.0,4532.0,4045.0
12-04 10:01:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2374094848.0,1129439232.0,9481175040.0,20634365952.0,4596.0,3983.0
12-04 10:01:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2374094848.0,1129439232.0,9481175040.0,20634365952.0,4467.0,3928.0
12-04 10:01:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373963776.0,1129439232.0,9481175040.0,20634497024.0,4749.0,4225.0
12-04 10:01:44,0.083,0.0,99.417,0.500,0.0,0.0,0.0,20480.0,0.0,4.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,4083.0,3016.0
12-04 10:01:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,3747.0,2524.0
12-04 10:01:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,6659.0,7517.0
12-04 10:01:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,4627.0,3892.0
12-04 10:01:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,4975.0,4568.0
12-04 10:01:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,6426.0,5837.0
12-04 10:01:50,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373967872.0,1129455616.0,9481175040.0,20634476544.0,3878.0,2847.0
12-04 10:01:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373967872.0,1129455616.0,9481175040.0,20634476544.0,5115.0,4907.0
12-04 10:01:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2373963776.0,1129455616.0,9481179136.0,20634476544.0,4050.0,2925.0
12-04 10:01:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373963776.0,1129455616.0,9481179136.0,20634476544.0,5056.0,4551.0
12-04 10:01:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373963776.0,1129455616.0,9481179136.0,20634476544.0,5946.0,6550.0
12-04 10:01:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373963776.0,1129455616.0,9481179136.0,20634476544.0,5980.0,6306.0
12-04 10:01:56,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373955584.0,1129463808.0,9481179136.0,20634476544.0,3983.0,2925.0
12-04 10:01:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373955584.0,1129463808.0,9481179136.0,20634476544.0,3818.0,2615.0
12-04 10:01:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373955584.0,1129463808.0,9481179136.0,20634476544.0,4820.0,4431.0
12-04 10:01:59,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2373955584.0,1129463808.0,9481179136.0,20634476544.0,3681.0,2590.0
12-04 10:02:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373955584.0,1129463808.0,9481179136.0,20634476544.0,4643.0,4120.0
12-04 10:02:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373951488.0,1129463808.0,9481183232.0,20634476544.0,5775.0,6100.0
12-04 10:02:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2373943296.0,1129472000.0,9481183232.0,20634476544.0,5503.0,5629.0
12-04 10:02:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374791168.0,1129472000.0,9481183232.0,20633628672.0,4495.0,3851.0
12-04 10:02:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374561792.0,1129472000.0,9481183232.0,20633858048.0,23398.0,22325.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374561792.0,1129472000.0,9481183232.0,20633858048.0,22596.0,21588.0
12-04 10:02:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2374561792.0,1129472000.0,9481183232.0,20633858048.0,4962.0,3464.0
12-04 10:02:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374557696.0,1129472000.0,9481187328.0,20633858048.0,5777.0,4983.0
12-04 10:02:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,8303.0,7821.0
12-04 10:02:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,23233.0,22725.0
12-04 10:02:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,4639.0,3216.0
12-04 10:02:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,23268.0,22819.0
12-04 10:02:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,5926.0,5108.0
12-04 10:02:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,4692.0,3105.0
12-04 10:02:14,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374541312.0,1129488384.0,9481187328.0,20633858048.0,6135.0,5623.0
12-04 10:02:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374541312.0,1129488384.0,9481187328.0,20633858048.0,5282.0,5022.0
12-04 10:02:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2374410240.0,1129488384.0,9481191424.0,20633985024.0,5311.0,5217.0
12-04 10:02:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374410240.0,1129488384.0,9481191424.0,20633985024.0,4290.0,3203.0
12-04 10:02:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374410240.0,1129488384.0,9481191424.0,20633985024.0,4637.0,4095.0
12-04 10:02:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374410240.0,1129488384.0,9481191424.0,20633985024.0,5805.0,4688.0
12-04 10:02:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2374402048.0,1129496576.0,9481191424.0,20633985024.0,4628.0,3957.0
12-04 10:02:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374402048.0,1129496576.0,9481191424.0,20633985024.0,5903.0,6295.0
12-04 10:02:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374402048.0,1129496576.0,9481191424.0,20633985024.0,5199.0,4656.0
12-04 10:02:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1129496576.0,9481191424.0,20635033600.0,4582.0,3802.0
12-04 10:02:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373648384.0,1129496576.0,9481191424.0,20634738688.0,4731.0,4344.0
12-04 10:02:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373648384.0,1129496576.0,9481191424.0,20634738688.0,4401.0,3759.0
12-04 10:02:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,4709.0,4120.0
12-04 10:02:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,4485.0,3332.0
12-04 10:02:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,4668.0,4029.0
12-04 10:02:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,5608.0,5939.0
12-04 10:02:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,3877.0,2810.0
12-04 10:02:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,5329.0,5357.0
12-04 10:02:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2373619712.0,1129512960.0,9481195520.0,20634746880.0,5040.0,4564.0
12-04 10:02:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373615616.0,1129512960.0,9481199616.0,20634746880.0,3873.0,2590.0
12-04 10:02:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373615616.0,1129512960.0,9481199616.0,20634746880.0,24640.0,24611.0
12-04 10:02:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373615616.0,1129512960.0,9481199616.0,20634746880.0,4661.0,4099.0
12-04 10:02:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373615616.0,1129512960.0,9481199616.0,20634746880.0,21265.0,20219.0
12-04 10:02:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373615616.0,1129512960.0,9481199616.0,20634746880.0,5532.0,5581.0
12-04 10:02:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373607424.0,1129521152.0,9481199616.0,20634746880.0,6205.0,6594.0
12-04 10:02:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373607424.0,1129521152.0,9481199616.0,20634746880.0,3748.0,2590.0
12-04 10:02:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2373607424.0,1129521152.0,9481199616.0,20634746880.0,3917.0,2925.0
12-04 10:02:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373607424.0,1129521152.0,9481199616.0,20634746880.0,4432.0,3852.0
12-04 10:02:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2373607424.0,1129521152.0,9481199616.0,20634746880.0,4367.0,4292.0
12-04 10:02:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374074368.0,1129521152.0,9481199616.0,20634279936.0,4435.0,3938.0
12-04 10:02:44,0.083,0.167,99.500,0.250,0.0,0.0,0.0,40960.0,0.0,4.0,2373742592.0,1129529344.0,9481199616.0,20634603520.0,6545.0,6001.0
12-04 10:02:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373734400.0,1129529344.0,9481199616.0,20634611712.0,5709.0,6099.0
12-04 10:02:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373734400.0,1129529344.0,9481199616.0,20634611712.0,5009.0,4709.0
12-04 10:02:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373730304.0,1129529344.0,9481203712.0,20634611712.0,4621.0,3803.0
12-04 10:02:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373730304.0,1129529344.0,9481203712.0,20634611712.0,3793.0,2764.0
12-04 10:02:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373730304.0,1129529344.0,9481203712.0,20634611712.0,6526.0,5801.0
12-04 10:02:50,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,4572.0,4066.0
12-04 10:02:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,3995.0,2993.0
12-04 10:02:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,5391.0,5262.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,5751.0,4589.0
12-04 10:02:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,5839.0,6319.0
12-04 10:02:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,4373.0,3695.0
12-04 10:02:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,6399.0,5420.0
12-04 10:02:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,5315.0,5154.0
12-04 10:02:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,3783.0,2781.0
12-04 10:02:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,4628.0,4008.0
12-04 10:03:00,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,4643.0,4091.0
12-04 10:03:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,5469.0,5426.0
12-04 10:03:02,0.083,0.0,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373705728.0,1129553920.0,9481203712.0,20634611712.0,4737.0,4119.0
12-04 10:03:03,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373267456.0,1129553920.0,9481203712.0,20635049984.0,5060.0,4860.0
12-04 10:03:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129553920.0,9481211904.0,20634984448.0,21815.0,21260.0
12-04 10:03:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129553920.0,9481211904.0,20634984448.0,5623.0,4677.0
12-04 10:03:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129553920.0,9481211904.0,20634984448.0,5682.0,4804.0
12-04 10:03:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373324800.0,1129553920.0,9481211904.0,20634984448.0,4972.0,3514.0
12-04 10:03:08,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373316608.0,1129562112.0,9481211904.0,20634984448.0,4767.0,3369.0
12-04 10:03:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373316608.0,1129562112.0,9481211904.0,20634984448.0,5865.0,5366.0
12-04 10:03:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373316608.0,1129562112.0,9481211904.0,20634984448.0,5604.0,4878.0
12-04 10:03:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373316608.0,1129562112.0,9481211904.0,20634984448.0,5905.0,5376.0
12-04 10:03:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2373316608.0,1129562112.0,9481211904.0,20634984448.0,6689.0,6833.0
12-04 10:03:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373312512.0,1129562112.0,9481216000.0,20634984448.0,4631.0,3129.0
12-04 10:03:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,22016.0,20612.0
12-04 10:03:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,4878.0,4306.0
12-04 10:03:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,4597.0,3980.0
12-04 10:03:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,3914.0,2681.0
12-04 10:03:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,5196.0,5169.0
12-04 10:03:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,7221.0,7196.0
12-04 10:03:20,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373296128.0,1129578496.0,9481216000.0,20634984448.0,5046.0,4593.0
12-04 10:03:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373296128.0,1129578496.0,9481216000.0,20634984448.0,5089.0,5021.0
12-04 10:03:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373296128.0,1129578496.0,9481216000.0,20634984448.0,4037.0,2901.0
12-04 10:03:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374520832.0,1129578496.0,9481216000.0,20633759744.0,4582.0,3843.0
12-04 10:03:24,0.0,0.250,99.667,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2374438912.0,1129578496.0,9481216000.0,20633841664.0,3722.0,2673.0
12-04 10:03:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374438912.0,1129578496.0,9481216000.0,20633841664.0,5021.0,4905.0
12-04 10:03:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2374557696.0,1129586688.0,9481216000.0,20633714688.0,4521.0,3485.0
12-04 10:03:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2374557696.0,1129586688.0,9481216000.0,20633714688.0,6717.0,7596.0
12-04 10:03:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374557696.0,1129586688.0,9481216000.0,20633714688.0,4572.0,4095.0
12-04 10:03:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374553600.0,1129586688.0,9481220096.0,20633714688.0,3847.0,2615.0
12-04 10:03:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374553600.0,1129586688.0,9481220096.0,20633714688.0,5635.0,5726.0
12-04 10:03:31,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374553600.0,1129586688.0,9481220096.0,20633714688.0,3967.0,2765.0
12-04 10:03:32,0.167,0.083,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2374529024.0,1129594880.0,9481220096.0,20633731072.0,4717.0,4232.0
12-04 10:03:33,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2374529024.0,1129594880.0,9481220096.0,20633731072.0,4400.0,3799.0
12-04 10:03:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374529024.0,1129594880.0,9481220096.0,20633731072.0,21078.0,20160.0
12-04 10:03:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374529024.0,1129594880.0,9481220096.0,20633731072.0,7106.0,8062.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374524928.0,1129594880.0,9481224192.0,20633731072.0,4183.0,3107.0
12-04 10:03:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2374524928.0,1129594880.0,9481224192.0,20633731072.0,5125.0,5111.0
12-04 10:03:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374516736.0,1129603072.0,9481224192.0,20633731072.0,4692.0,4149.0
12-04 10:03:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2374516736.0,1129603072.0,9481224192.0,20633731072.0,21255.0,20624.0
12-04 10:03:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2374516736.0,1129603072.0,9481224192.0,20633731072.0,5201.0,4636.0
12-04 10:03:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374516736.0,1129603072.0,9481224192.0,20633731072.0,4894.0,4835.0
12-04 10:03:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2374516736.0,1129603072.0,9481224192.0,20633731072.0,4698.0,4072.0
12-04 10:03:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374684672.0,1129603072.0,9481224192.0,20633563136.0,4561.0,3893.0
12-04 10:03:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,21927.0,21383.0
12-04 10:03:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,5038.0,4507.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,4910.0,4210.0
12-04 10:03:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,4461.0,3803.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,4697.0,4136.0
12-04 10:03:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,6648.0,5908.0
12-04 10:03:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,5086.0,4499.0
12-04 10:03:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,5086.0,5085.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,3850.0,2768.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,5112.0,4973.0
12-04 10:03:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,4153.0,3027.0
12-04 10:03:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,5595.0,5411.0
12-04 10:03:56,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2374631424.0,1129627648.0,9481228288.0,20633587712.0,4564.0,3980.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2374631424.0,1129627648.0,9481228288.0,20633587712.0,4558.0,3893.0
12-04 10:03:58,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374631424.0,1129627648.0,9481228288.0,20633587712.0,3879.0,2834.0
12-04 10:03:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374631424.0,1129627648.0,9481228288.0,20633587712.0,5900.0,6257.0
12-04 10:04:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374627328.0,1129627648.0,9481232384.0,20633587712.0,4323.0,3429.0
12-04 10:04:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374627328.0,1129627648.0,9481232384.0,20633587712.0,5052.0,4865.0
12-04 10:04:02,0.0,0.167,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2374619136.0,1129635840.0,9481232384.0,20633587712.0,4698.0,4161.0
12-04 10:04:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375159808.0,1129635840.0,9481232384.0,20633047040.0,4398.0,3760.0
12-04 10:04:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375135232.0,1129635840.0,9481232384.0,20633071616.0,21255.0,20181.0
12-04 10:04:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375008256.0,1129635840.0,9481232384.0,20633198592.0,5182.0,4142.0
12-04 10:04:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2375008256.0,1129635840.0,9481232384.0,20633198592.0,6355.0,6104.0
12-04 10:04:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2375008256.0,1129635840.0,9481232384.0,20633198592.0,5522.0,4635.0
12-04 10:04:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2374995968.0,1129644032.0,9481236480.0,20633198592.0,5318.0,4385.0
12-04 10:04:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374995968.0,1129644032.0,9481236480.0,20633198592.0,6721.0,6707.0
12-04 10:04:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374995968.0,1129644032.0,9481236480.0,20633198592.0,5418.0,4543.0
12-04 10:04:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374991872.0,1129644032.0,9481240576.0,20633198592.0,5256.0,3735.0
12-04 10:04:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2374983680.0,1129644032.0,9481240576.0,20633206784.0,4657.0,3295.0
12-04 10:04:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2374983680.0,1129644032.0,9481240576.0,20633206784.0,5282.0,4300.0
12-04 10:04:14,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2374975488.0,1129652224.0,9481240576.0,20633206784.0,6066.0,5689.0
12-04 10:04:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374975488.0,1129652224.0,9481240576.0,20633206784.0,4498.0,3851.0
12-04 10:04:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374959104.0,1129652224.0,9481240576.0,20633223168.0,4944.0,4589.0
12-04 10:04:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374959104.0,1129652224.0,9481240576.0,20633223168.0,5151.0,4955.0
12-04 10:04:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374959104.0,1129652224.0,9481240576.0,20633223168.0,5341.0,5348.0
12-04 10:04:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2374959104.0,1129652224.0,9481240576.0,20633223168.0,5910.0,4738.0
12-04 10:04:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374950912.0,1129660416.0,9481240576.0,20633223168.0,4734.0,4186.0
12-04 10:04:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374950912.0,1129660416.0,9481240576.0,20633223168.0,5001.0,4414.0
12-04 10:04:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2374950912.0,1129660416.0,9481240576.0,20633223168.0,4588.0,4088.0
12-04 10:04:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375118848.0,1129660416.0,9481240576.0,20633055232.0,4458.0,3803.0
12-04 10:04:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2374959104.0,1129660416.0,9481240576.0,20633214976.0,21739.0,21281.0
12-04 10:04:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374959104.0,1129660416.0,9481240576.0,20633214976.0,6006.0,6371.0
12-04 10:04:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,4073.0,2963.0
12-04 10:04:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,5530.0,5544.0
12-04 10:04:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,4833.0,4211.0
12-04 10:04:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,4498.0,3784.0
12-04 10:04:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,3979.0,2925.0
12-04 10:04:31,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,4517.0,3779.0
12-04 10:04:32,0.0,0.0,99.749,0.251,0.0,0.0,0.0,106496.0,0.0,9.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,5875.0,6056.0
12-04 10:04:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,5245.0,5124.0
12-04 10:04:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,21710.0,21211.0
12-04 10:04:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,3683.0,2586.0
12-04 10:04:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,4634.0,4146.0
12-04 10:04:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,5716.0,5627.0
12-04 10:04:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2374930432.0,1129684992.0,9481244672.0,20633214976.0,5248.0,5216.0
12-04 10:04:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374922240.0,1129684992.0,9481252864.0,20633214976.0,3844.0,2615.0
12-04 10:04:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2374922240.0,1129684992.0,9481252864.0,20633214976.0,5388.0,5291.0
12-04 10:04:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373427200.0,1129684992.0,9481252864.0,20634710016.0,3678.0,2590.0
12-04 10:04:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2373144576.0,1129684992.0,9481252864.0,20634992640.0,6379.0,6903.0
12-04 10:04:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373955584.0,1129684992.0,9481252864.0,20634181632.0,3844.0,2681.0
12-04 10:04:44,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,4754.0,4179.0
12-04 10:04:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,4517.0,3844.0
12-04 10:04:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,6914.0,2830.0
12-04 10:04:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,7850.0,5539.0
12-04 10:04:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,6176.0,6448.0
12-04 10:04:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,5684.0,4497.0
12-04 10:04:50,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373644288.0,1129701376.0,9481252864.0,20634476544.0,4340.0,3240.0
12-04 10:04:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373644288.0,1129701376.0,9481252864.0,20634476544.0,3614.0,2471.0
12-04 10:04:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373644288.0,1129701376.0,9481252864.0,20634476544.0,7253.0,8261.0
12-04 10:04:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373644288.0,1129701376.0,9481252864.0,20634476544.0,3803.0,2566.0
12-04 10:04:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373644288.0,1129701376.0,9481252864.0,20634476544.0,4628.0,4138.0
12-04 10:04:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,2373640192.0,1129701376.0,9481256960.0,20634476544.0,5046.0,4971.0
12-04 10:04:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,4767.0,4277.0
12-04 10:04:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,4497.0,3850.0
12-04 10:04:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,4317.0,3464.0
12-04 10:04:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,6419.0,7248.0
12-04 10:05:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,3880.0,2834.0
12-04 10:05:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,4523.0,3840.0
12-04 10:05:02,0.083,0.083,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,8.0,2374029312.0,1129717760.0,9481256960.0,20634071040.0,4046.0,2925.0
12-04 10:05:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373439488.0,1129717760.0,9481256960.0,20634660864.0,5489.0,5466.0
12-04 10:05:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373488640.0,1129717760.0,9481256960.0,20634611712.0,21345.0,20185.0
12-04 10:05:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373488640.0,1129717760.0,9481256960.0,20634611712.0,5806.0,5245.0
12-04 10:05:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373488640.0,1129717760.0,9481256960.0,20634611712.0,5970.0,5660.0
12-04 10:05:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,6.0,2373488640.0,1129717760.0,9481256960.0,20634611712.0,5042.0,3696.0
12-04 10:05:08,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373476352.0,1129725952.0,9481261056.0,20634611712.0,6615.0,6324.0
12-04 10:05:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373476352.0,1129725952.0,9481261056.0,20634611712.0,21517.0,20105.0
12-04 10:05:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373476352.0,1129725952.0,9481261056.0,20634611712.0,4797.0,3464.0
12-04 10:05:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1129725952.0,9481265152.0,20634611712.0,5835.0,5349.0
12-04 10:05:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373472256.0,1129725952.0,9481265152.0,20634611712.0,4850.0,3366.0
12-04 10:05:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1129725952.0,9481265152.0,20634611712.0,6867.0,7071.0
12-04 10:05:14,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373464064.0,1129734144.0,9481265152.0,20634611712.0,5477.0,4518.0
12-04 10:05:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373464064.0,1129734144.0,9481265152.0,20634611712.0,5272.0,5038.0
12-04 10:05:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373464064.0,1129734144.0,9481265152.0,20634611712.0,6341.0,4933.0
12-04 10:05:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373447680.0,1129734144.0,9481265152.0,20634628096.0,3743.0,2590.0
12-04 10:05:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373447680.0,1129734144.0,9481265152.0,20634628096.0,5832.0,5885.0
12-04 10:05:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373443584.0,1129734144.0,9481269248.0,20634628096.0,5702.0,4540.0
12-04 10:05:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373435392.0,1129742336.0,9481269248.0,20634628096.0,6268.0,6754.0
12-04 10:05:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373435392.0,1129742336.0,9481269248.0,20634628096.0,4498.0,3785.0
12-04 10:05:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373435392.0,1129742336.0,9481269248.0,20634628096.0,5182.0,4989.0
12-04 10:05:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373603328.0,1129742336.0,9481269248.0,20634460160.0,4182.0,3022.0
12-04 10:05:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373316608.0,1129742336.0,9481269248.0,20634746880.0,3999.0,2852.0
12-04 10:05:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373316608.0,1129742336.0,9481269248.0,20634746880.0,5740.0,6123.0
12-04 10:05:26,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,3813.0,2805.0
12-04 10:05:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,5152.0,5020.0
12-04 10:05:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,3945.0,2901.0
12-04 10:05:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,6284.0,6803.0
12-04 10:05:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,4633.0,4030.0
12-04 10:05:31,0.751,0.0,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,5185.0,5045.0
12-04 10:05:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,4280.0,3303.0
12-04 10:05:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,3875.0,2657.0
12-04 10:05:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,22250.0,21719.0
12-04 10:05:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,3715.0,2524.0
12-04 10:05:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,5942.0,6500.0
12-04 10:05:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,5212.0,5062.0
12-04 10:05:38,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373271552.0,1129766912.0,9481273344.0,20634763264.0,5242.0,5259.0
12-04 10:05:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373271552.0,1129766912.0,9481273344.0,20634763264.0,6268.0,5210.0
12-04 10:05:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373271552.0,1129766912.0,9481273344.0,20634763264.0,3974.0,2967.0
12-04 10:05:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373271552.0,1129766912.0,9481273344.0,20634763264.0,4397.0,3798.0
12-04 10:05:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2373267456.0,1129766912.0,9481277440.0,20634763264.0,3879.0,2834.0
12-04 10:05:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372091904.0,1129766912.0,9481277440.0,20635938816.0,5151.0,5022.0
12-04 10:05:44,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,5796.0,6342.0
12-04 10:05:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,5207.0,4575.0
12-04 10:05:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,5253.0,5239.0
12-04 10:05:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,3904.0,2723.0
12-04 10:05:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,4204.0,3096.0
12-04 10:05:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,6317.0,5330.0
12-04 10:05:50,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372378624.0,1129783296.0,9481277440.0,20635635712.0,5287.0,5198.0
12-04 10:05:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2372374528.0,1129783296.0,9481281536.0,20635635712.0,4764.0,4033.0
12-04 10:05:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372374528.0,1129783296.0,9481281536.0,20635635712.0,5247.0,5217.0
12-04 10:05:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372374528.0,1129783296.0,9481281536.0,20635635712.0,4657.0,3917.0
12-04 10:05:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372374528.0,1129783296.0,9481281536.0,20635635712.0,5831.0,5879.0
12-04 10:05:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2372374528.0,1129783296.0,9481281536.0,20635635712.0,4558.0,3828.0
12-04 10:05:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,3940.0,2810.0
12-04 10:05:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,3843.0,2615.0
12-04 10:05:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,4694.0,4137.0
12-04 10:05:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,5755.0,5676.0
12-04 10:06:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,4468.0,4005.0
12-04 10:06:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,5085.0,4889.0
12-04 10:06:02,0.0,0.0,99.916,0.084,0.0,0.0,0.0,81920.0,0.0,7.0,2372358144.0,1129799680.0,9481281536.0,20635635712.0,3884.0,2830.0
12-04 10:06:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372517888.0,1129799680.0,9481281536.0,20635475968.0,5212.0,5063.0
12-04 10:06:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372358144.0,1129799680.0,9481281536.0,20635635712.0,22374.0,21895.0
12-04 10:06:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2372354048.0,1129799680.0,9481285632.0,20635635712.0,4594.0,3038.0
12-04 10:06:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372354048.0,1129799680.0,9481285632.0,20635635712.0,5389.0,4477.0
12-04 10:06:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372345856.0,1129799680.0,9481285632.0,20635643904.0,5980.0,5582.0
12-04 10:06:08,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372337664.0,1129807872.0,9481285632.0,20635643904.0,5607.0,5035.0
12-04 10:06:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372337664.0,1129807872.0,9481285632.0,20635643904.0,4871.0,3507.0
12-04 10:06:10,0.249,0.249,99.419,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2372337664.0,1129807872.0,9481285632.0,20635643904.0,6786.0,6926.0
12-04 10:06:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2372345856.0,1129807872.0,9481285632.0,20635635712.0,5087.0,3535.0
12-04 10:06:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2372345856.0,1129807872.0,9481285632.0,20635635712.0,6032.0,5663.0
12-04 10:06:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372345856.0,1129807872.0,9481285632.0,20635635712.0,4522.0,3080.0
12-04 10:06:14,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2372333568.0,1129816064.0,9481289728.0,20635635712.0,4517.0,3514.0
12-04 10:06:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372333568.0,1129816064.0,9481289728.0,20635635712.0,5386.0,5293.0
12-04 10:06:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372329472.0,1129816064.0,9481293824.0,20635635712.0,4653.0,4089.0
12-04 10:06:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372329472.0,1129816064.0,9481293824.0,20635635712.0,3803.0,2632.0
12-04 10:06:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372329472.0,1129816064.0,9481293824.0,20635635712.0,6386.0,6891.0
12-04 10:06:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372329472.0,1129816064.0,9481293824.0,20635635712.0,5867.0,4627.0
12-04 10:06:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372321280.0,1129824256.0,9481293824.0,20635635712.0,5288.0,5264.0
12-04 10:06:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372321280.0,1129824256.0,9481293824.0,20635635712.0,3744.0,2590.0
12-04 10:06:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372321280.0,1129824256.0,9481293824.0,20635635712.0,5313.0,5215.0
12-04 10:06:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372870144.0,1129824256.0,9481293824.0,20635086848.0,4552.0,3935.0
12-04 10:06:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372710400.0,1129824256.0,9481293824.0,20635246592.0,4323.0,3356.0
12-04 10:06:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2372710400.0,1129824256.0,9481293824.0,20635246592.0,4451.0,3816.0
12-04 10:06:26,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,5290.0,6044.0
12-04 10:06:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,3910.0,2747.0
12-04 10:06:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,4834.0,4276.0
12-04 10:06:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,5036.0,4374.0
12-04 10:06:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,4533.0,3939.0
12-04 10:06:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,4692.0,4003.0
12-04 10:06:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2372694016.0,1129840640.0,9481293824.0,20635246592.0,4773.0,4298.0
12-04 10:06:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372689920.0,1129840640.0,9481297920.0,20635246592.0,4618.0,3893.0
12-04 10:06:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372689920.0,1129840640.0,9481297920.0,20635246592.0,22407.0,21849.0
12-04 10:06:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372689920.0,1129840640.0,9481297920.0,20635246592.0,5112.0,4931.0
12-04 10:06:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372689920.0,1129840640.0,9481297920.0,20635246592.0,21337.0,20191.0
12-04 10:06:37,0.0,0.083,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2372689920.0,1129840640.0,9481297920.0,20635246592.0,5392.0,5145.0
12-04 10:06:38,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372681728.0,1129848832.0,9481297920.0,20635246592.0,4533.0,4001.0
12-04 10:06:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372681728.0,1129848832.0,9481297920.0,20635246592.0,5527.0,5386.0
12-04 10:06:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,9.0,2372681728.0,1129848832.0,9481297920.0,20635246592.0,4564.0,4004.0
12-04 10:06:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372673536.0,1129848832.0,9481297920.0,20635254784.0,3837.0,2586.0
12-04 10:06:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2372673536.0,1129848832.0,9481297920.0,20635254784.0,4794.0,4185.0
12-04 10:06:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373828608.0,1129848832.0,9481297920.0,20634099712.0,4536.0,3938.0
12-04 10:06:44,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373435392.0,1129857024.0,9481297920.0,20634484736.0,5791.0,5786.0
12-04 10:06:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373435392.0,1129857024.0,9481297920.0,20634484736.0,4624.0,3850.0
12-04 10:06:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373431296.0,1129857024.0,9481302016.0,20634484736.0,6619.0,5949.0
12-04 10:06:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2373431296.0,1129857024.0,9481302016.0,20634484736.0,3864.0,2632.0
12-04 10:06:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1129857024.0,9481302016.0,20634484736.0,4774.0,4065.0
12-04 10:06:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1129857024.0,9481302016.0,20634484736.0,7558.0,7514.0
12-04 10:06:50,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,4473.0,3934.0
12-04 10:06:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,3874.0,2615.0
12-04 10:06:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,5086.0,5078.0
12-04 10:06:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,5246.0,5082.0
12-04 10:06:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,22137.0,21383.0
12-04 10:06:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,4086.0,3017.0
12-04 10:06:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,5519.0,5381.0
12-04 10:06:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,3998.0,2814.0
12-04 10:06:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,5407.0,5240.0
12-04 10:06:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,5002.0,4306.0
12-04 10:07:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,4725.0,4071.0
12-04 10:07:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,3680.0,2524.0
12-04 10:07:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,86016.0,0.0,7.0,2373402624.0,1129881600.0,9481306112.0,20634484736.0,5866.0,6321.0
12-04 10:07:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373562368.0,1129881600.0,9481306112.0,20634324992.0,4950.0,4876.0
12-04 10:07:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373525504.0,1129881600.0,9481310208.0,20634357760.0,21769.0,20811.0
12-04 10:07:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373525504.0,1129881600.0,9481310208.0,20634357760.0,5242.0,4207.0
12-04 10:07:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373525504.0,1129881600.0,9481310208.0,20634357760.0,6292.0,5780.0
12-04 10:07:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373525504.0,1129881600.0,9481310208.0,20634357760.0,5356.0,4502.0
12-04 10:07:08,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373517312.0,1129889792.0,9481310208.0,20634357760.0,4918.0,3477.0
12-04 10:07:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373517312.0,1129889792.0,9481310208.0,20634357760.0,5713.0,4863.0
12-04 10:07:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373517312.0,1129889792.0,9481310208.0,20634357760.0,6719.0,6926.0
12-04 10:07:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373509120.0,1129889792.0,9481310208.0,20634365952.0,5407.0,4341.0
12-04 10:07:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373255168.0,1129889792.0,9481310208.0,20634619904.0,4923.0,3672.0
12-04 10:07:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373255168.0,1129889792.0,9481310208.0,20634619904.0,5248.0,4208.0
12-04 10:07:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373242880.0,1129897984.0,9481314304.0,20634619904.0,7303.0,7587.0
12-04 10:07:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373242880.0,1129897984.0,9481314304.0,20634619904.0,3869.0,2727.0
12-04 10:07:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373242880.0,1129897984.0,9481314304.0,20634619904.0,5247.0,5149.0
12-04 10:07:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373238784.0,1129897984.0,9481318400.0,20634619904.0,4528.0,3866.0
12-04 10:07:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373238784.0,1129897984.0,9481318400.0,20634619904.0,5188.0,5239.0
12-04 10:07:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373238784.0,1129897984.0,9481318400.0,20634619904.0,6358.0,5243.0
12-04 10:07:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2373230592.0,1129906176.0,9481318400.0,20634619904.0,3974.0,3033.0
12-04 10:07:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373230592.0,1129906176.0,9481318400.0,20634619904.0,5705.0,6033.0
12-04 10:07:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373230592.0,1129906176.0,9481318400.0,20634619904.0,4206.0,3174.0
12-04 10:07:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373099520.0,1129906176.0,9481318400.0,20634750976.0,5840.0,6252.0
12-04 10:07:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1129906176.0,9481318400.0,20634484736.0,4000.0,2918.0
12-04 10:07:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373365760.0,1129906176.0,9481318400.0,20634484736.0,4902.0,4441.0
12-04 10:07:26,0.0,0.083,99.583,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2373357568.0,1129914368.0,9481318400.0,20634484736.0,5287.0,5264.0
12-04 10:07:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373353472.0,1129914368.0,9481322496.0,20634484736.0,4598.0,3876.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1129914368.0,9481322496.0,20634484736.0,4039.0,2967.0
12-04 10:07:29,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373353472.0,1129914368.0,9481322496.0,20634484736.0,4894.0,4366.0
12-04 10:07:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1129914368.0,9481322496.0,20634484736.0,5227.0,5195.0
12-04 10:07:31,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1129914368.0,9481322496.0,20634484736.0,5212.0,4995.0
12-04 10:07:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,4773.0,4208.0
12-04 10:07:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,4498.0,3784.0
12-04 10:07:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,21970.0,21290.0
12-04 10:07:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,4313.0,3154.0
12-04 10:07:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,4505.0,4005.0
12-04 10:07:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,5016.0,4907.0
12-04 10:07:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373328896.0,1129930752.0,9481322496.0,20634492928.0,3814.0,2834.0
12-04 10:07:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373328896.0,1129930752.0,9481322496.0,20634492928.0,5212.0,5063.0
12-04 10:07:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373328896.0,1129930752.0,9481322496.0,20634492928.0,5831.0,5814.0
12-04 10:07:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373328896.0,1129930752.0,9481322496.0,20634492928.0,21680.0,21090.0
12-04 10:07:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2373324800.0,1129930752.0,9481326592.0,20634492928.0,5227.0,5196.0
12-04 10:07:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373873664.0,1129930752.0,9481326592.0,20633944064.0,4004.0,2814.0
12-04 10:07:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373713920.0,1129938944.0,9481326592.0,20634095616.0,4594.0,3979.0
12-04 10:07:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129938944.0,9481326592.0,20634095616.0,4980.0,4365.0
12-04 10:07:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129938944.0,9481326592.0,20634095616.0,3979.0,2859.0
12-04 10:07:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373713920.0,1129938944.0,9481326592.0,20634095616.0,4792.0,4167.0
12-04 10:07:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129938944.0,9481326592.0,20634095616.0,5751.0,6276.0
12-04 10:07:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373709824.0,1129938944.0,9481330688.0,20634095616.0,6805.0,6241.0
12-04 10:07:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,7320.0,7199.0
12-04 10:07:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,5023.0,4864.0
12-04 10:07:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,4000.0,2852.0
12-04 10:07:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,3714.0,2524.0
12-04 10:07:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,4168.0,3286.0
12-04 10:07:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,5083.0,4906.0
12-04 10:07:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2373693440.0,1129955328.0,9481330688.0,20634095616.0,5842.0,6344.0
12-04 10:07:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373693440.0,1129955328.0,9481330688.0,20634095616.0,3743.0,2590.0
12-04 10:07:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373677056.0,1129955328.0,9481330688.0,20634112000.0,5288.0,5360.0
12-04 10:07:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373672960.0,1129955328.0,9481334784.0,20634112000.0,5317.0,5111.0
12-04 10:08:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373672960.0,1129955328.0,9481334784.0,20634112000.0,4458.0,3654.0
12-04 10:08:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373672960.0,1129955328.0,9481334784.0,20634112000.0,3943.0,2706.0
12-04 10:08:02,0.083,0.0,99.667,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2373664768.0,1129963520.0,9481334784.0,20634112000.0,4372.0,3843.0
12-04 10:08:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373660672.0,1129963520.0,9481334784.0,20634116096.0,4698.0,4033.0
12-04 10:08:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373545984.0,1129963520.0,9481334784.0,20634230784.0,23237.0,23514.0
12-04 10:08:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373545984.0,1129963520.0,9481334784.0,20634230784.0,5131.0,3759.0
12-04 10:08:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373545984.0,1129963520.0,9481334784.0,20634230784.0,23361.0,22795.0
12-04 10:08:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373545984.0,1129963520.0,9481334784.0,20634230784.0,5407.0,4407.0
12-04 10:08:08,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373537792.0,1129971712.0,9481334784.0,20634230784.0,5592.0,4746.0
12-04 10:08:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373537792.0,1129971712.0,9481334784.0,20634230784.0,5132.0,3627.0
12-04 10:08:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373537792.0,1129971712.0,9481334784.0,20634230784.0,6072.0,5713.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373533696.0,1129971712.0,9481338880.0,20634230784.0,5182.0,4142.0
12-04 10:08:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373533696.0,1129971712.0,9481338880.0,20634230784.0,4883.0,3457.0
12-04 10:08:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373533696.0,1129971712.0,9481338880.0,20634230784.0,5936.0,5404.0
12-04 10:08:14,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,6649.0,6388.0
12-04 10:08:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,3777.0,2681.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,4997.0,5013.0
12-04 10:08:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,4431.0,3852.0
12-04 10:08:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,4166.0,3009.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,6840.0,6281.0
12-04 10:08:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373517312.0,1129988096.0,9481338880.0,20634230784.0,6162.0,6610.0
12-04 10:08:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373513216.0,1129988096.0,9481342976.0,20634230784.0,5252.0,5111.0
12-04 10:08:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2373509120.0,1129988096.0,9481347072.0,20634230784.0,3734.0,2444.0
12-04 10:08:23,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373668864.0,1129988096.0,9481347072.0,20634071040.0,3999.0,3912.0
12-04 10:08:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373509120.0,1129988096.0,9481347072.0,20634230784.0,22255.0,21825.0
12-04 10:08:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2373509120.0,1129988096.0,9481347072.0,20634230784.0,3938.0,2814.0
12-04 10:08:26,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,5288.0,5266.0
12-04 10:08:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,4632.0,4033.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,4659.0,4083.0
12-04 10:08:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,5688.0,5675.0
12-04 10:08:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,4045.0,2925.0
12-04 10:08:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,4397.0,3798.0
12-04 10:08:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,106496.0,0.0,9.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,4126.0,3128.0
12-04 10:08:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,5766.0,6142.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,22036.0,21290.0
12-04 10:08:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,4486.0,3423.0
12-04 10:08:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,5248.0,5215.0
12-04 10:08:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,4066.0,2831.0
12-04 10:08:38,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2373484544.0,1130012672.0,9481347072.0,20634230784.0,5188.0,5107.0
12-04 10:08:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373480448.0,1130012672.0,9481351168.0,20634230784.0,6865.0,6323.0
12-04 10:08:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2373480448.0,1130012672.0,9481351168.0,20634230784.0,4532.0,4043.0
12-04 10:08:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373480448.0,1130012672.0,9481351168.0,20634230784.0,4398.0,3761.0
12-04 10:08:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2373480448.0,1130012672.0,9481351168.0,20634230784.0,5388.0,5290.0
12-04 10:08:43,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373648384.0,1130012672.0,9481351168.0,20634062848.0,4658.0,3918.0
12-04 10:08:44,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,4457.0,3472.0
12-04 10:08:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,4497.0,3786.0
12-04 10:08:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,5347.0,5307.0
12-04 10:08:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,4398.0,3877.0
12-04 10:08:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,4753.0,4296.0
12-04 10:08:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,7475.0,7438.0
12-04 10:08:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373464064.0,1130029056.0,9481351168.0,20634230784.0,5193.0,5038.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373464064.0,1130029056.0,9481351168.0,20634230784.0,4004.0,2814.0
12-04 10:08:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373459968.0,1130029056.0,9481355264.0,20634230784.0,3851.0,2768.0
12-04 10:08:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373459968.0,1130029056.0,9481355264.0,20634230784.0,4585.0,4091.0
12-04 10:08:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373459968.0,1130029056.0,9481355264.0,20634230784.0,5248.0,5149.0
12-04 10:08:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373455872.0,1130029056.0,9481359360.0,20634230784.0,4985.0,4931.0
12-04 10:08:56,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,5288.0,5198.0
12-04 10:08:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,3744.0,2590.0
12-04 10:08:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,5071.0,4563.0
12-04 10:08:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,4398.0,3693.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,4114.0,3107.0
12-04 10:09:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,4452.0,3778.0
12-04 10:09:02,0.0,0.167,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373439488.0,1130045440.0,9481359360.0,20634230784.0,4668.0,4184.0
12-04 10:09:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373070848.0,1130045440.0,9481359360.0,20634599424.0,6289.0,6734.0
12-04 10:09:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373066752.0,1130045440.0,9481359360.0,20634603520.0,21828.0,21325.0
12-04 10:09:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373066752.0,1130045440.0,9481359360.0,20634603520.0,5956.0,5397.0
12-04 10:09:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373066752.0,1130045440.0,9481359360.0,20634603520.0,4664.0,3253.0
12-04 10:09:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373066752.0,1130045440.0,9481359360.0,20634603520.0,4498.0,3010.0
12-04 10:09:08,0.083,0.0,99.416,0.500,0.0,0.0,0.0,28672.0,0.0,3.0,2373054464.0,1130053632.0,9481363456.0,20634603520.0,5508.0,4339.0
12-04 10:09:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373054464.0,1130053632.0,9481363456.0,20634603520.0,5936.0,5405.0
12-04 10:09:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373054464.0,1130053632.0,9481363456.0,20634603520.0,7380.0,7988.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1130053632.0,9481363456.0,20634611712.0,4827.0,3311.0
12-04 10:09:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373046272.0,1130053632.0,9481363456.0,20634611712.0,4729.0,3282.0
12-04 10:09:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1130053632.0,9481363456.0,20634611712.0,5756.0,4730.0
12-04 10:09:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373038080.0,1130061824.0,9481363456.0,20634611712.0,6132.0,5756.0
12-04 10:09:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373038080.0,1130061824.0,9481363456.0,20634611712.0,3582.0,2611.0
12-04 10:09:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373038080.0,1130061824.0,9481363456.0,20634611712.0,4753.0,4112.0
12-04 10:09:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373038080.0,1130061824.0,9481363456.0,20634611712.0,3843.0,2797.0
12-04 10:09:18,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373038080.0,1130061824.0,9481363456.0,20634611712.0,6284.0,6867.0
12-04 10:09:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1130061824.0,9481367552.0,20634611712.0,7366.0,7148.0
12-04 10:09:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373025792.0,1130070016.0,9481367552.0,20634611712.0,4634.0,4095.0
12-04 10:09:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373025792.0,1130070016.0,9481367552.0,20634611712.0,3738.0,2632.0
12-04 10:09:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373025792.0,1130070016.0,9481367552.0,20634611712.0,3818.0,2830.0
12-04 10:09:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373574656.0,1130070016.0,9481367552.0,20634062848.0,6154.0,6658.0
12-04 10:09:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373275648.0,1130070016.0,9481371648.0,20634357760.0,4130.0,2985.0
12-04 10:09:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2373275648.0,1130070016.0,9481371648.0,20634357760.0,5185.0,5113.0
12-04 10:09:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,5448.0,5398.0
12-04 10:09:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,4397.0,3695.0
12-04 10:09:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,4816.0,4365.0
12-04 10:09:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,4397.0,3627.0
12-04 10:09:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,4346.0,3264.0
12-04 10:09:31,0.583,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,4297.0,3640.0
12-04 10:09:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373251072.0,1130086400.0,9481371648.0,20634365952.0,4040.0,2967.0
12-04 10:09:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373251072.0,1130086400.0,9481371648.0,20634365952.0,4954.0,4576.0
12-04 10:09:34,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373251072.0,1130086400.0,9481371648.0,20634365952.0,25093.0,25505.0
12-04 10:09:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373246976.0,1130086400.0,9481375744.0,20634365952.0,4718.0,4025.0
12-04 10:09:36,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373246976.0,1130086400.0,9481375744.0,20634365952.0,22551.0,22462.0
12-04 10:09:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373246976.0,1130086400.0,9481375744.0,20634365952.0,4208.0,3600.0
12-04 10:09:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373238784.0,1130094592.0,9481375744.0,20634365952.0,5192.0,4676.0
12-04 10:09:39,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373238784.0,1130094592.0,9481375744.0,20634365952.0,3937.0,2814.0
12-04 10:09:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,7.0,2373238784.0,1130094592.0,9481375744.0,20634365952.0,3813.0,2834.0
12-04 10:09:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372042752.0,1130094592.0,9481375744.0,20635561984.0,5212.0,5062.0
12-04 10:09:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2371969024.0,1130094592.0,9481375744.0,20635635712.0,5348.0,5307.0
12-04 10:09:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372517888.0,1130094592.0,9481375744.0,20635086848.0,5959.0,6461.0
12-04 10:09:44,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,3973.0,2938.0
12-04 10:09:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,3844.0,2681.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,4587.0,4089.0
12-04 10:09:47,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,4592.0,3954.0
12-04 10:09:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,4422.0,3381.0
12-04 10:09:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,6463.0,5758.0
12-04 10:09:50,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372341760.0,1130110976.0,9481375744.0,20635246592.0,5941.0,6433.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372337664.0,1130110976.0,9481379840.0,20635246592.0,23166.0,23346.0
12-04 10:09:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372337664.0,1130110976.0,9481379840.0,20635246592.0,3878.0,2806.0
12-04 10:09:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372337664.0,1130110976.0,9481379840.0,20635246592.0,4322.0,3228.0
12-04 10:09:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372337664.0,1130110976.0,9481379840.0,20635246592.0,4693.0,4252.0
12-04 10:09:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2372337664.0,1130110976.0,9481379840.0,20635246592.0,3934.0,2699.0
12-04 10:09:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,4668.0,4157.0
12-04 10:09:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,4197.0,3133.0
12-04 10:09:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,5222.0,5199.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,6420.0,7311.0
12-04 10:10:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,5092.0,4187.0
12-04 10:10:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,4826.0,2772.0
12-04 10:10:02,0.083,0.0,99.833,0.083,0.0,0.0,0.0,98304.0,0.0,11.0,2372317184.0,1130127360.0,9481383936.0,20635246592.0,4539.0,2834.0
12-04 10:10:03,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372775936.0,1130127360.0,9481383936.0,20634787840.0,5000.0,4373.0
12-04 10:10:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372317184.0,1130127360.0,9481383936.0,20635246592.0,21804.0,21265.0
12-04 10:10:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372317184.0,1130127360.0,9481383936.0,20635246592.0,4788.0,3262.0
12-04 10:10:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372317184.0,1130127360.0,9481383936.0,20635246592.0,5965.0,5598.0
12-04 10:10:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,77824.0,0.0,5.0,2372313088.0,1130127360.0,9481388032.0,20635246592.0,7819.0,7343.0
12-04 10:10:08,0.083,0.083,99.249,0.584,0.0,0.0,0.0,12288.0,0.0,2.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,9094.0,9507.0
12-04 10:10:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,4561.0,3034.0
12-04 10:10:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,5472.0,4743.0
12-04 10:10:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,4528.0,3038.0
12-04 10:10:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,4663.0,3216.0
12-04 10:10:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,6798.0,6283.0
12-04 10:10:14,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2372296704.0,1130143744.0,9481388032.0,20635246592.0,7351.0,7922.0
12-04 10:10:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2372292608.0,1130143744.0,9481392128.0,20635246592.0,4392.0,3803.0
12-04 10:10:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372292608.0,1130143744.0,9481392128.0,20635246592.0,3918.0,2921.0
12-04 10:10:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2372292608.0,1130143744.0,9481392128.0,20635246592.0,5122.0,4955.0
12-04 10:10:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372292608.0,1130143744.0,9481392128.0,20635246592.0,4258.0,3356.0
12-04 10:10:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372292608.0,1130143744.0,9481392128.0,20635246592.0,5955.0,4808.0
12-04 10:10:20,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372284416.0,1130151936.0,9481392128.0,20635246592.0,4534.0,4004.0
12-04 10:10:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372284416.0,1130151936.0,9481392128.0,20635246592.0,4557.0,3892.0
12-04 10:10:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372284416.0,1130151936.0,9481392128.0,20635246592.0,4665.0,4071.0
12-04 10:10:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372751360.0,1130151936.0,9481392128.0,20634779648.0,6450.0,6764.0
12-04 10:10:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372538368.0,1130151936.0,9481392128.0,20634992640.0,5441.0,5440.0
12-04 10:10:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2372538368.0,1130151936.0,9481392128.0,20634992640.0,4337.0,3873.0
12-04 10:10:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372530176.0,1130160128.0,9481392128.0,20634992640.0,21278.0,20073.0
12-04 10:10:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372526080.0,1130160128.0,9481396224.0,20634992640.0,3743.0,2590.0
12-04 10:10:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372526080.0,1130160128.0,9481396224.0,20634992640.0,4484.0,3423.0
12-04 10:10:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372526080.0,1130160128.0,9481396224.0,20634992640.0,5046.0,4973.0
12-04 10:10:30,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372526080.0,1130160128.0,9481396224.0,20634992640.0,5813.0,6278.0
12-04 10:10:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372521984.0,1130160128.0,9481400320.0,20634992640.0,4817.0,4118.0
12-04 10:10:32,0.0,0.167,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,5187.0,5173.0
12-04 10:10:33,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,5216.0,4734.0
12-04 10:10:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,21149.0,20094.0
12-04 10:10:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,7759.0,6565.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,5407.0,5283.0
12-04 10:10:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,4398.0,3694.0
12-04 10:10:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372505600.0,1130176512.0,9481400320.0,20634992640.0,5451.0,4967.0
12-04 10:10:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372505600.0,1130176512.0,9481400320.0,20634992640.0,5152.0,4957.0
12-04 10:10:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,94208.0,0.0,6.0,2372505600.0,1130176512.0,9481400320.0,20634992640.0,5448.0,5334.0
12-04 10:10:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372505600.0,1130176512.0,9481400320.0,20634992640.0,3715.0,2524.0
12-04 10:10:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,6.0,2372505600.0,1130176512.0,9481400320.0,20634992640.0,4139.0,3710.0
12-04 10:10:43,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372665344.0,1130176512.0,9481400320.0,20634832896.0,5143.0,4486.0
12-04 10:10:44,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372370432.0,1130184704.0,9481400320.0,20635119616.0,4534.0,3939.0
12-04 10:10:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2372370432.0,1130184704.0,9481400320.0,20635119616.0,5312.0,5154.0
12-04 10:10:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1130184704.0,9481404416.0,20635119616.0,4634.0,4095.0
12-04 10:10:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372366336.0,1130184704.0,9481404416.0,20635119616.0,5340.0,5124.0
12-04 10:10:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1130184704.0,9481404416.0,20635119616.0,5077.0,4523.0
12-04 10:10:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1130184704.0,9481404416.0,20635119616.0,5779.0,4542.0
12-04 10:10:50,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,6538.0,6004.0
12-04 10:10:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,3677.0,2524.0
12-04 10:10:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,4593.0,4046.0
12-04 10:10:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,6089.0,6619.0
12-04 10:10:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,4793.0,4229.0
12-04 10:10:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,5050.0,4969.0
12-04 10:10:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372349952.0,1130201088.0,9481404416.0,20635119616.0,4733.0,4187.0
12-04 10:10:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2372349952.0,1130201088.0,9481404416.0,20635119616.0,5001.0,4414.0
12-04 10:10:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372349952.0,1130201088.0,9481404416.0,20635119616.0,4733.0,4185.0
12-04 10:10:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372345856.0,1130201088.0,9481408512.0,20635119616.0,3838.0,2723.0
12-04 10:11:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372345856.0,1130201088.0,9481408512.0,20635119616.0,3819.0,2830.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372345856.0,1130201088.0,9481408512.0,20635119616.0,5051.0,4929.0
12-04 10:11:02,0.167,0.083,99.584,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2372333568.0,1130209280.0,9481412608.0,20635119616.0,6285.0,6867.0
12-04 10:11:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371903488.0,1130209280.0,9481412608.0,20635549696.0,4236.0,3666.0
12-04 10:11:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371969024.0,1130209280.0,9481412608.0,20635484160.0,21845.0,21102.0
12-04 10:11:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371969024.0,1130209280.0,9481412608.0,20635484160.0,4748.0,3147.0
12-04 10:11:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371969024.0,1130209280.0,9481412608.0,20635484160.0,6191.0,5729.0
12-04 10:11:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371969024.0,1130209280.0,9481412608.0,20635484160.0,4976.0,3556.0
12-04 10:11:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2371960832.0,1130217472.0,9481412608.0,20635484160.0,5598.0,4771.0
12-04 10:11:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371960832.0,1130217472.0,9481412608.0,20635484160.0,6521.0,6523.0
12-04 10:11:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371952640.0,1130217472.0,9481412608.0,20635492352.0,4723.0,3324.0
12-04 10:11:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371928064.0,1130217472.0,9481412608.0,20635516928.0,21846.0,20326.0
12-04 10:11:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2371923968.0,1130217472.0,9481416704.0,20635516928.0,6266.0,5871.0
12-04 10:11:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371923968.0,1130217472.0,9481416704.0,20635516928.0,6374.0,6033.0
12-04 10:11:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,4924.0,3506.0
12-04 10:11:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,4497.0,3786.0
12-04 10:11:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,4593.0,4045.0
12-04 10:11:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,8.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,4398.0,3760.0
12-04 10:11:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,4944.0,4617.0
12-04 10:11:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,6417.0,5776.0
12-04 10:11:20,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,2371907584.0,1130233856.0,9481416704.0,20635516928.0,4014.0,3016.0
12-04 10:11:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371907584.0,1130233856.0,9481416704.0,20635516928.0,5645.0,6097.0
12-04 10:11:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371899392.0,1130233856.0,9481416704.0,20635525120.0,4800.0,4185.0
12-04 10:11:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372796416.0,1130233856.0,9481416704.0,20634628096.0,4222.0,3203.0
12-04 10:11:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372415488.0,1130233856.0,9481416704.0,20635009024.0,5902.0,6321.0
12-04 10:11:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2372411392.0,1130233856.0,9481420800.0,20635009024.0,3815.0,2615.0
12-04 10:11:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372403200.0,1130242048.0,9481420800.0,20635009024.0,4100.0,3009.0
12-04 10:11:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2372403200.0,1130242048.0,9481420800.0,20635009024.0,4458.0,3802.0
12-04 10:11:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372403200.0,1130242048.0,9481420800.0,20635009024.0,6939.0,8036.0
12-04 10:11:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372403200.0,1130242048.0,9481420800.0,20635009024.0,3844.0,2797.0
12-04 10:11:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372403200.0,1130242048.0,9481420800.0,20635009024.0,4693.0,4070.0
12-04 10:11:31,0.668,0.084,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372399104.0,1130242048.0,9481424896.0,20635009024.0,4917.0,4207.0
12-04 10:11:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,98304.0,0.0,8.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,4533.0,3873.0
12-04 10:11:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,4285.0,3492.0
12-04 10:11:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,24234.0,23760.0
12-04 10:11:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,22455.0,22101.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,4754.0,4180.0
12-04 10:11:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,5117.0,4997.0
12-04 10:11:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372374528.0,1130258432.0,9481424896.0,20635017216.0,4787.0,4270.0
12-04 10:11:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372374528.0,1130258432.0,9481424896.0,20635017216.0,4875.0,4308.0
12-04 10:11:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2372374528.0,1130258432.0,9481424896.0,20635017216.0,3914.0,2830.0
12-04 10:11:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372374528.0,1130258432.0,9481424896.0,20635017216.0,4431.0,3784.0
12-04 10:11:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2372370432.0,1130258432.0,9481428992.0,20635017216.0,5287.0,5199.0
12-04 10:11:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372837376.0,1130258432.0,9481428992.0,20634550272.0,4557.0,3893.0
12-04 10:11:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,5298.0,4660.0
12-04 10:11:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,5351.0,5186.0
12-04 10:11:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,5308.0,5260.0
12-04 10:11:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,3677.0,2590.0
12-04 10:11:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,3934.0,2918.0
12-04 10:11:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,7357.0,7359.0
12-04 10:11:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372489216.0,1130274816.0,9481428992.0,20634882048.0,4573.0,4026.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372489216.0,1130274816.0,9481428992.0,20634882048.0,4597.0,3942.0
12-04 10:11:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,8.0,2372489216.0,1130274816.0,9481428992.0,20634882048.0,5248.0,5084.0
12-04 10:11:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372616192.0,1130274816.0,9481428992.0,20634755072.0,5363.0,5569.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372616192.0,1130274816.0,9481428992.0,20634755072.0,3914.0,2925.0
12-04 10:11:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2372616192.0,1130274816.0,9481428992.0,20634755072.0,4532.0,3941.0
12-04 10:11:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372608000.0,1130283008.0,9481428992.0,20634755072.0,3879.0,2768.0
12-04 10:11:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372608000.0,1130283008.0,9481428992.0,20634755072.0,4629.0,4100.0
12-04 10:11:58,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372608000.0,1130283008.0,9481428992.0,20634755072.0,6379.0,6999.0
12-04 10:11:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372603904.0,1130283008.0,9481433088.0,20634755072.0,3944.0,2772.0
12-04 10:12:00,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2372603904.0,1130283008.0,9481433088.0,20634755072.0,6062.0,6455.0
12-04 10:12:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372603904.0,1130283008.0,9481433088.0,20634755072.0,4457.0,3665.0
12-04 10:12:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,98304.0,0.0,9.0,2372718592.0,1130291200.0,9481437184.0,20634628096.0,4240.0,3107.0
12-04 10:12:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372878336.0,1130291200.0,9481437184.0,20634468352.0,4004.0,2772.0
12-04 10:12:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372972544.0,1130291200.0,9481437184.0,20634374144.0,21714.0,20616.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372972544.0,1130291200.0,9481437184.0,20634374144.0,7337.0,6219.0
12-04 10:12:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372972544.0,1130291200.0,9481437184.0,20634374144.0,6691.0,6934.0
12-04 10:12:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372845568.0,1130291200.0,9481437184.0,20634501120.0,5605.0,5368.0
12-04 10:12:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372853760.0,1130299392.0,9481437184.0,20634484736.0,6372.0,6049.0
12-04 10:12:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372849664.0,1130299392.0,9481441280.0,20634484736.0,5745.0,4707.0
12-04 10:12:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372849664.0,1130299392.0,9481441280.0,20634484736.0,4818.0,3320.0
12-04 10:12:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372849664.0,1130299392.0,9481441280.0,20634484736.0,4822.0,3311.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372849664.0,1130299392.0,9481441280.0,20634484736.0,4788.0,3320.0
12-04 10:12:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372849664.0,1130299392.0,9481441280.0,20634484736.0,5830.0,5420.0
12-04 10:12:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,6509.0,6234.0
12-04 10:12:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,5766.0,6034.0
12-04 10:12:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,4593.0,3975.0
12-04 10:12:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,4029.0,2723.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,3974.0,2925.0
12-04 10:12:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,6936.0,6301.0
12-04 10:12:20,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2372833280.0,1130315776.0,9481441280.0,20634484736.0,4733.0,4186.0
12-04 10:12:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372833280.0,1130315776.0,9481441280.0,20634484736.0,21913.0,21040.0
12-04 10:12:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372833280.0,1130315776.0,9481441280.0,20634484736.0,6062.0,6343.0
12-04 10:12:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373136384.0,1130315776.0,9481445376.0,20634177536.0,5212.0,5022.0
12-04 10:12:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372956160.0,1130315776.0,9481445376.0,20634357760.0,4417.0,3315.0
12-04 10:12:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2372956160.0,1130315776.0,9481445376.0,20634357760.0,4717.0,4051.0
12-04 10:12:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,4033.0,2967.0
12-04 10:12:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,81920.0,0.0,8.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,5106.0,4904.0
12-04 10:12:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,4074.0,2987.0
12-04 10:12:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,5002.0,4505.0
12-04 10:12:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,5467.0,5282.0
12-04 10:12:31,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,5957.0,6208.0
12-04 10:12:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2372939776.0,1130332160.0,9481445376.0,20634357760.0,3973.0,2925.0
12-04 10:12:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372939776.0,1130332160.0,9481445376.0,20634357760.0,4778.0,4236.0
12-04 10:12:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372935680.0,1130332160.0,9481449472.0,20634357760.0,21874.0,21306.0
12-04 10:12:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2372935680.0,1130332160.0,9481449472.0,20634357760.0,4282.0,3240.0
12-04 10:12:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372935680.0,1130332160.0,9481449472.0,20634357760.0,4853.0,4161.0
12-04 10:12:37,1.920,0.334,97.746,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2414907392.0,1130332160.0,9481449472.0,20592386048.0,10351.0,9727.0
12-04 10:12:38,1.923,0.753,97.074,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2390827008.0,1130340352.0,9481486336.0,20616421376.0,28851.0,28426.0
12-04 10:12:39,0.586,0.084,98.492,0.838,0.0,0.0,0.0,0.0,0.0,0.0,2392281088.0,1130340352.0,9481482240.0,20614971392.0,112446.0,101612.0
12-04 10:12:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2392645632.0,1130340352.0,9481490432.0,20614598656.0,6138.0,7149.0
12-04 10:12:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2392772608.0,1130340352.0,9481490432.0,20614471680.0,6496.0,6167.0
12-04 10:12:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2392772608.0,1130340352.0,9481490432.0,20614471680.0,4628.0,4138.0
12-04 10:12:43,0.418,0.418,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2395312128.0,1130340352.0,9481494528.0,20611928064.0,76349.0,69727.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-38.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-38",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,0.189,0.131,99.662,0.004,0.0,0.014,2110.536,370022.892,0.375,1.878,2469142528.0,1139900416.0,6907842560.0,23102189568.0,0.0,0.0
12-04 09:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2469826560.0,1139900416.0,6907850752.0,23101497344.0,13600.0,22254.0
12-04 09:35:35,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469826560.0,1139900416.0,6907850752.0,23101497344.0,13953.0,24609.0
12-04 09:35:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2469826560.0,1139900416.0,6907850752.0,23101497344.0,29597.0,38586.0
12-04 09:35:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2469826560.0,1139900416.0,6907850752.0,23101497344.0,11863.0,20947.0
12-04 09:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469826560.0,1139900416.0,6907850752.0,23101497344.0,12715.0,21872.0
12-04 09:35:39,0.083,0.167,99.332,0.417,0.0,0.0,0.0,40960.0,0.0,3.0,2469818368.0,1139908608.0,6907850752.0,23101497344.0,11231.0,19888.0
12-04 09:35:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2469818368.0,1139908608.0,6907850752.0,23101497344.0,11636.0,20132.0
12-04 09:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2469818368.0,1139908608.0,6907850752.0,23101497344.0,12112.0,21130.0
12-04 09:35:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469818368.0,1139908608.0,6907850752.0,23101497344.0,12122.0,20454.0
12-04 09:35:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469814272.0,1139908608.0,6907854848.0,23101497344.0,14513.0,25064.0
12-04 09:35:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2469814272.0,1139908608.0,6907854848.0,23101497344.0,29933.0,39694.0
12-04 09:35:45,0.250,0.250,99.334,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2469883904.0,1139916800.0,6907854848.0,23101419520.0,11342.0,19962.0
12-04 09:35:46,0.084,0.0,99.833,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,2469806080.0,1139916800.0,6907854848.0,23101497344.0,12686.0,22356.0
12-04 09:35:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469806080.0,1139916800.0,6907854848.0,23101497344.0,11470.0,19846.0
12-04 09:35:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2469806080.0,1139916800.0,6907854848.0,23101497344.0,12032.0,20637.0
12-04 09:35:49,0.250,0.250,99.500,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2469806080.0,1139916800.0,6907854848.0,23101497344.0,11354.0,19780.0
12-04 09:35:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469806080.0,1139916800.0,6907854848.0,23101497344.0,13983.0,24775.0
12-04 09:35:51,0.167,0.0,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,11797.0,20948.0
12-04 09:35:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,12048.0,21163.0
12-04 09:35:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,12302.0,21597.0
12-04 09:35:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,11590.0,20181.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,12125.0,21287.0
12-04 09:35:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,12127.0,21349.0
12-04 09:35:57,0.500,0.333,98.918,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2469801984.0,1139933184.0,6909194240.0,23100145664.0,1863144.0,99894.0
12-04 09:35:58,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2469314560.0,1139933184.0,6911459328.0,23098368000.0,2176997.0,120090.0
12-04 09:35:59,0.251,0.334,99.164,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2469376000.0,1139933184.0,6913236992.0,23096528896.0,2153382.0,115427.0
12-04 09:36:00,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469761024.0,1139933184.0,6915137536.0,23094243328.0,2164627.0,116600.0
12-04 09:36:01,0.167,0.417,99.249,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2470006784.0,1139933184.0,6916624384.0,23092510720.0,2166955.0,118303.0
12-04 09:36:02,0.250,0.334,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2469597184.0,1139933184.0,6918905856.0,23090638848.0,2165665.0,118567.0
12-04 09:36:03,0.251,0.334,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2469572608.0,1139941376.0,6920794112.0,23088766976.0,2156459.0,119392.0
12-04 09:36:04,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2469875712.0,1139941376.0,6922682368.0,23086575616.0,2190874.0,121311.0
12-04 09:36:05,0.583,0.333,98.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2470346752.0,1139941376.0,6924570624.0,23084216320.0,2157565.0,118500.0
12-04 09:36:06,0.251,0.334,99.332,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2469756928.0,1139941376.0,6926458880.0,23082917888.0,2196268.0,139619.0
12-04 09:36:07,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2469773312.0,1139941376.0,6928347136.0,23081013248.0,2155880.0,119287.0
12-04 09:36:08,0.500,0.333,99.0,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2470293504.0,1139941376.0,6930239488.0,23078600704.0,2179320.0,120321.0
12-04 09:36:09,0.335,0.335,99.079,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2470309888.0,1139949568.0,6932135936.0,23076679680.0,2164548.0,117302.0
12-04 09:36:10,0.334,0.250,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2470338560.0,1139949568.0,6934011904.0,23074775040.0,2167724.0,118425.0
12-04 09:36:11,0.416,0.416,99.084,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2470334464.0,1139949568.0,6935953408.0,23072837632.0,2154332.0,115988.0
12-04 09:36:12,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2470498304.0,1139949568.0,6937788416.0,23070838784.0,2178140.0,121615.0
12-04 09:36:13,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2470404096.0,1139949568.0,6939676672.0,23069044736.0,2167694.0,118241.0
12-04 09:36:14,0.251,0.418,99.247,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2470486016.0,1139949568.0,6941564928.0,23067074560.0,2162273.0,119390.0
12-04 09:36:15,0.584,0.250,98.998,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2470174720.0,1139957760.0,6943453184.0,23065489408.0,2160323.0,113854.0
12-04 09:36:16,1.001,0.250,98.666,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2470191104.0,1139957760.0,6945341440.0,23063584768.0,2056806.0,114568.0
12-04 09:36:17,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2470440960.0,1139957760.0,6947291136.0,23061385216.0,2271898.0,122777.0
12-04 09:36:18,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2470645760.0,1139957760.0,6949117952.0,23059353600.0,2197199.0,139396.0
12-04 09:36:19,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2470756352.0,1139957760.0,6951006208.0,23057354752.0,2155321.0,117660.0
12-04 09:36:20,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2470825984.0,1139957760.0,6952890368.0,23055400960.0,2177897.0,120313.0
12-04 09:36:21,0.334,0.334,99.083,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2470547456.0,1139965952.0,6954778624.0,23053783040.0,2172885.0,137309.0
12-04 09:36:22,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2470821888.0,1139965952.0,6956474368.0,23051812864.0,2166949.0,121988.0
12-04 09:36:23,0.417,0.417,99.0,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2470932480.0,1139965952.0,6958362624.0,23049814016.0,2170629.0,122261.0
12-04 09:36:24,0.418,0.251,99.247,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2471022592.0,1139965952.0,6960447488.0,23047639040.0,2172908.0,121144.0
12-04 09:36:25,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2471301120.0,1139965952.0,6962335744.0,23045472256.0,2165441.0,118131.0
12-04 09:36:26,0.251,0.084,99.582,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2470903808.0,1139965952.0,6964224000.0,23043981312.0,2163848.0,128419.0
12-04 09:36:27,0.333,0.333,98.917,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2471370752.0,1139974144.0,6965719040.0,23042011136.0,2177444.0,118594.0
12-04 09:36:28,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2471038976.0,1139974144.0,6968000512.0,23040061440.0,2163865.0,116573.0
12-04 09:36:29,0.168,0.251,99.330,0.0,0.0,0.251,0.0,61059072.0,0.0,65.0,2470928384.0,1139974144.0,6969888768.0,23038283776.0,2154413.0,115487.0
12-04 09:36:30,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2471190528.0,1139974144.0,6971793408.0,23036116992.0,2178117.0,119772.0
12-04 09:36:31,0.334,0.334,99.248,0.0,0.0,0.084,0.0,118784.0,0.0,8.0,2470907904.0,1139974144.0,6973800448.0,23034392576.0,2158393.0,117279.0
12-04 09:36:32,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2470944768.0,1139974144.0,6975754240.0,23032401920.0,2179134.0,116342.0
12-04 09:36:33,0.167,0.167,99.248,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2471288832.0,1139982336.0,6977576960.0,23030226944.0,2152885.0,116604.0
12-04 09:36:34,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2471399424.0,1139982336.0,6979465216.0,23028228096.0,2166030.0,115215.0
12-04 09:36:35,0.500,0.250,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2471067648.0,1139982336.0,6981353472.0,23026671616.0,2165145.0,114633.0
12-04 09:36:36,0.168,0.251,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2471321600.0,1139982336.0,6983241728.0,23024529408.0,2194183.0,132191.0
12-04 09:36:37,0.500,0.250,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2471370752.0,1139982336.0,6985129984.0,23022592000.0,2159634.0,119755.0
12-04 09:36:38,0.167,0.501,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2471776256.0,1139982336.0,6986629120.0,23020687360.0,2168095.0,115941.0
12-04 09:36:39,0.335,0.168,99.330,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2471919616.0,1139990528.0,6988464128.0,23018700800.0,2185899.0,139285.0
12-04 09:36:40,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2471534592.0,1139990528.0,6990798848.0,23016751104.0,2112079.0,116854.0
12-04 09:36:41,0.334,0.334,99.082,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2471743488.0,1139990528.0,6992621568.0,23014719488.0,2229807.0,120522.0
12-04 09:36:42,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2471600128.0,1139990528.0,6994575360.0,23012909056.0,2156015.0,118522.0
12-04 09:36:43,0.335,0.167,99.414,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2471751680.0,1139990528.0,6996455424.0,23010877440.0,2176220.0,117039.0
12-04 09:36:44,0.418,0.334,99.165,0.0,0.0,0.084,0.0,49152.0,0.0,4.0,2471649280.0,1139990528.0,6998224896.0,23009210368.0,2124264.0,116900.0
12-04 09:36:45,0.334,0.251,98.830,0.334,0.0,0.251,0.0,24576.0,0.0,3.0,2472607744.0,1139998720.0,7000203264.0,23006265344.0,2208236.0,120129.0
12-04 09:36:46,0.334,0.251,99.331,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,2472157184.0,1139998720.0,7002120192.0,23004798976.0,2156468.0,120688.0
12-04 09:36:47,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2472452096.0,1139998720.0,7004016640.0,23002607616.0,2177480.0,118508.0
12-04 09:36:48,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2472865792.0,1139998720.0,7005523968.0,23000686592.0,2168223.0,121360.0
12-04 09:36:49,0.418,0.251,99.248,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2472628224.0,1139998720.0,7007793152.0,22998654976.0,2151002.0,112500.0
12-04 09:36:50,0.0,0.336,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2472517632.0,1139998720.0,7009681408.0,22996877312.0,2165136.0,118524.0
12-04 09:36:51,0.417,0.250,99.082,0.083,0.0,0.167,0.0,94208.0,0.0,8.0,2472353792.0,1140006912.0,7011581952.0,22995132416.0,2166360.0,116259.0
12-04 09:36:52,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2472648704.0,1140006912.0,7013462016.0,22992957440.0,2167742.0,122288.0
12-04 09:36:53,0.500,0.167,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2472570880.0,1140006912.0,7015350272.0,22991147008.0,2168309.0,123735.0
12-04 09:36:54,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2472693760.0,1140006912.0,7017291776.0,22989082624.0,2164863.0,114986.0
12-04 09:36:55,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2472841216.0,1140006912.0,7019126784.0,22987100160.0,2177504.0,120785.0
12-04 09:36:56,0.168,0.251,99.414,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2472980480.0,1140006912.0,7021146112.0,22984941568.0,2166772.0,116524.0
12-04 09:36:57,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2472996864.0,1140015104.0,7021248512.0,22984814592.0,347667.0,39474.0
12-04 09:36:58,0.167,0.083,99.667,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2473021440.0,1140015104.0,7021477888.0,22984560640.0,11533.0,20223.0
12-04 09:36:59,0.167,0.084,99.749,0.0,0.0,0.0,0.0,52572160.0,0.0,60.0,2473021440.0,1140015104.0,7021477888.0,22984560640.0,12989.0,20610.0
12-04 09:37:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473017344.0,1140015104.0,7021481984.0,22984560640.0,12244.0,21282.0
12-04 09:37:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2473017344.0,1140015104.0,7021481984.0,22984560640.0,11991.0,21105.0
12-04 09:37:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473017344.0,1140015104.0,7021481984.0,22984560640.0,12339.0,21714.0
12-04 09:37:03,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2473009152.0,1140023296.0,7021481984.0,22984560640.0,12692.0,22091.0
12-04 09:37:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472935424.0,1140023296.0,7021928448.0,22984187904.0,684719.0,55120.0
12-04 09:37:05,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2473185280.0,1140023296.0,7024087040.0,22981779456.0,2459983.0,132548.0
12-04 09:37:06,0.335,0.084,99.329,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2473078784.0,1140023296.0,7026827264.0,22979145728.0,2903500.0,159481.0
12-04 09:37:07,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2472910848.0,1140023296.0,7029088256.0,22977052672.0,2734432.0,144009.0
12-04 09:37:08,0.501,0.251,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2473320448.0,1140023296.0,7030964224.0,22974767104.0,2458166.0,125793.0
12-04 09:37:09,0.419,0.168,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2473234432.0,1140031488.0,7033597952.0,22972211200.0,2690646.0,134576.0
12-04 09:37:10,0.417,0.250,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2473295872.0,1140031488.0,7035981824.0,22969765888.0,2940078.0,141775.0
12-04 09:37:11,0.168,0.252,99.581,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2473848832.0,1140031488.0,7038095360.0,22967099392.0,2534139.0,137684.0
12-04 09:37:12,0.501,0.167,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2473549824.0,1140031488.0,7040790528.0,22964703232.0,2718349.0,143874.0
12-04 09:37:13,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2473570304.0,1140031488.0,7043121152.0,22962352128.0,2652889.0,133905.0
12-04 09:37:14,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2473840640.0,1140031488.0,7045451776.0,22959751168.0,2889426.0,149635.0
12-04 09:37:15,0.334,0.251,99.164,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2473877504.0,1140039680.0,7047852032.0,22957305856.0,2611847.0,133553.0
12-04 09:37:16,0.167,0.334,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2473504768.0,1140039680.0,7050240000.0,22955290624.0,2611659.0,137418.0
12-04 09:37:17,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2473865216.0,1140039680.0,7052546048.0,22952624128.0,2676322.0,135338.0
12-04 09:37:18,0.334,0.334,99.165,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2474283008.0,1140039680.0,7054876672.0,22949875712.0,2880868.0,140423.0
12-04 09:37:19,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2473701376.0,1140039680.0,7057424384.0,22947909632.0,2509387.0,130559.0
12-04 09:37:20,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2474422272.0,1140039680.0,7059341312.0,22945271808.0,2672272.0,134751.0
12-04 09:37:21,0.334,0.334,98.831,0.250,0.0,0.250,0.0,94208.0,0.0,8.0,2474115072.0,1140047872.0,7061954560.0,22942957568.0,2688556.0,138200.0
12-04 09:37:22,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2474602496.0,1140047872.0,7064276992.0,22940147712.0,2920678.0,147097.0
12-04 09:37:23,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2474303488.0,1140047872.0,7066861568.0,22937862144.0,2668649.0,139451.0
12-04 09:37:24,0.251,0.335,99.330,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2474295296.0,1140047872.0,7069188096.0,22935543808.0,2543767.0,131054.0
12-04 09:37:25,0.334,0.500,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2475319296.0,1140047872.0,7070953472.0,22932754432.0,2631838.0,131072.0
12-04 09:37:26,0.418,0.167,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2474975232.0,1140047872.0,7073730560.0,22930321408.0,2971871.0,196035.0
12-04 09:37:27,0.251,0.084,99.413,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2474627072.0,1140056064.0,7076306944.0,22928084992.0,2688083.0,140890.0
12-04 09:37:28,0.584,0.083,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2474930176.0,1140056064.0,7078211584.0,22925877248.0,2550392.0,144518.0
12-04 09:37:29,0.334,0.250,98.998,0.0,0.0,0.417,0.0,16384.0,0.0,1.0,2474868736.0,1140056064.0,7080878080.0,22923272192.0,2683782.0,135095.0
12-04 09:37:30,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2474975232.0,1140056064.0,7083212800.0,22920830976.0,2865736.0,145938.0
12-04 09:37:31,0.418,0.334,99.165,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2474983424.0,1140056064.0,7085760512.0,22918275072.0,2700898.0,139563.0
12-04 09:37:32,0.0,0.335,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2475331584.0,1140056064.0,7087636480.0,22916050944.0,2521732.0,128637.0
12-04 09:37:33,0.252,0.084,99.329,0.168,0.0,0.168,0.0,24576.0,0.0,5.0,2475053056.0,1140064256.0,7090286592.0,22913671168.0,2647683.0,139459.0
12-04 09:37:34,0.419,0.251,99.246,0.0,0.0,0.084,0.0,32768.0,0.0,6.0,2475139072.0,1140064256.0,7092596736.0,22911275008.0,2877116.0,148223.0
12-04 09:37:35,0.583,0.500,98.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2475208704.0,1140064256.0,7095193600.0,22908608512.0,2749613.0,141067.0
12-04 09:37:36,0.671,0.168,99.078,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2475286528.0,1140064256.0,7097466880.0,22906257408.0,2515086.0,148659.0
12-04 09:37:37,0.250,0.334,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2475696128.0,1140064256.0,7099310080.0,22904004608.0,2570237.0,137404.0
12-04 09:37:38,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2475347968.0,1140064256.0,7102070784.0,22901592064.0,2815834.0,145542.0
12-04 09:37:39,0.168,0.335,99.162,0.168,0.0,0.168,0.0,82108416.0,0.0,83.0,2475503616.0,1140072448.0,7104413696.0,22899085312.0,2656506.0,129721.0
12-04 09:37:40,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2475757568.0,1140072448.0,7106781184.0,22896463872.0,2739644.0,136991.0
12-04 09:37:41,0.251,0.334,99.331,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2475319296.0,1140072448.0,7109185536.0,22894497792.0,2560594.0,130403.0
12-04 09:37:42,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2475667456.0,1140072448.0,7111663616.0,22891671552.0,2920248.0,147232.0
12-04 09:37:43,0.335,0.084,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2475982848.0,1140072448.0,7113904128.0,22889115648.0,2678260.0,137999.0
12-04 09:37:44,0.335,0.167,99.414,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2475503616.0,1140072448.0,7116255232.0,22887243776.0,2508742.0,130062.0
12-04 09:37:45,0.419,0.168,99.077,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2474921984.0,1140080640.0,7118520320.0,22885552128.0,2752901.0,144646.0
12-04 09:37:46,0.418,0.084,99.331,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2475405312.0,1140080640.0,7120871424.0,22882717696.0,2838760.0,142664.0
12-04 09:37:47,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2475208704.0,1140080640.0,7123415040.0,22880370688.0,2605964.0,139543.0
12-04 09:37:48,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2475245568.0,1140080640.0,7125696512.0,22878052352.0,2681486.0,135258.0
12-04 09:37:49,0.585,0.167,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2475474944.0,1140080640.0,7127990272.0,22875529216.0,2730323.0,140094.0
12-04 09:37:50,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2475036672.0,1140080640.0,7130746880.0,22873210880.0,2874444.0,142853.0
12-04 09:37:51,0.251,0.251,99.163,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2475343872.0,1140088832.0,7132938240.0,22870704128.0,2592650.0,135837.0
12-04 09:37:52,0.418,0.251,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2475409408.0,1140088832.0,7135174656.0,22868402176.0,2663414.0,137505.0
12-04 09:37:53,0.418,0.334,99.081,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2475466752.0,1140088832.0,7137656832.0,22865862656.0,2579783.0,136642.0
12-04 09:37:54,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2475622400.0,1140088832.0,7139946496.0,22863417344.0,2787223.0,145073.0
12-04 09:37:55,0.584,0.334,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2475466752.0,1140088832.0,7142404096.0,22861115392.0,2863716.0,144430.0
12-04 09:37:56,0.251,0.418,99.247,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2475601920.0,1140088832.0,7144808448.0,22858575872.0,2492336.0,126390.0
12-04 09:37:57,0.334,0.334,98.831,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2475528192.0,1140097024.0,7146999808.0,22856450048.0,2558730.0,131715.0
12-04 09:37:58,0.502,0.167,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2476183552.0,1140097024.0,7149281280.0,22853513216.0,2990646.0,148215.0
12-04 09:37:59,0.418,0.251,99.247,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2475524096.0,1140097024.0,7152259072.0,22851194880.0,2715175.0,135892.0
12-04 09:38:00,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2475909120.0,1140097024.0,7154380800.0,22848688128.0,2524340.0,131067.0
12-04 09:38:01,0.334,0.167,99.082,0.0,0.0,0.417,0.0,86016.0,0.0,6.0,2475880448.0,1140097024.0,7156617216.0,22846480384.0,2598268.0,133046.0
12-04 09:38:02,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2476326912.0,1140097024.0,7158931456.0,22843719680.0,2984597.0,148237.0
12-04 09:38:03,0.419,0.168,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2475773952.0,1140105216.0,7161507840.0,22841688064.0,2687726.0,137181.0
12-04 09:38:04,0.417,0.333,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2476064768.0,1140105216.0,7163408384.0,22839496704.0,2096193.0,116777.0
12-04 09:38:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2476007424.0,1140105216.0,7163383808.0,22839578624.0,13529.0,22813.0
12-04 09:38:06,0.250,0.083,99.583,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2476064768.0,1140105216.0,7163383808.0,22839521280.0,31322.0,37841.0
12-04 09:38:07,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2476064768.0,1140105216.0,7163383808.0,22839521280.0,12929.0,20750.0
12-04 09:38:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2476056576.0,1140105216.0,7163383808.0,22839529472.0,13037.0,21840.0
12-04 09:38:09,0.0,0.167,99.666,0.167,0.0,0.0,0.0,59826176.0,0.0,69.0,2476048384.0,1140113408.0,7163383808.0,22839529472.0,12835.0,21595.0
12-04 09:38:10,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2476048384.0,1140113408.0,7163383808.0,22839529472.0,13565.0,22967.0
12-04 09:38:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2476048384.0,1140113408.0,7163383808.0,22839529472.0,13270.0,22213.0
12-04 09:38:12,0.417,0.250,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2476056576.0,1140113408.0,7165169664.0,22837735424.0,2197701.0,121356.0
12-04 09:38:13,0.334,0.167,99.248,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2476240896.0,1140113408.0,7167684608.0,22835036160.0,2886844.0,144477.0
12-04 09:38:14,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2476158976.0,1140113408.0,7170658304.0,22832144384.0,3012897.0,149472.0
12-04 09:38:15,0.335,0.251,99.162,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2476187648.0,1140121600.0,7173332992.0,22829432832.0,3442088.0,163683.0
12-04 09:38:16,0.334,0.251,99.164,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2476376064.0,1140121600.0,7175905280.0,22826672128.0,2903277.0,143308.0
12-04 09:38:17,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2476343296.0,1140121600.0,7179382784.0,22823227392.0,3648732.0,172628.0
12-04 09:38:18,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2476441600.0,1140121600.0,7181602816.0,22820909056.0,2740761.0,129929.0
12-04 09:38:19,0.335,0.335,98.660,0.503,0.0,0.168,0.0,18608128.0,0.0,28.0,2475958272.0,1140121600.0,7184130048.0,22818865152.0,3396924.0,159351.0
12-04 09:38:20,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2475900928.0,1140121600.0,7187222528.0,22815830016.0,3222632.0,158851.0
12-04 09:38:21,0.334,0.417,98.832,0.167,0.0,0.250,0.0,53248.0,0.0,5.0,2475778048.0,1140129792.0,7190130688.0,22813036544.0,3058661.0,152063.0
12-04 09:38:22,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2476302336.0,1140129792.0,7192686592.0,22809956352.0,3311995.0,164996.0
12-04 09:38:23,0.084,0.168,99.497,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2476273664.0,1140129792.0,7195779072.0,22806892544.0,3468171.0,159828.0
12-04 09:38:24,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2476462080.0,1140129792.0,7198257152.0,22804226048.0,2858336.0,145392.0
12-04 09:38:25,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2476838912.0,1140129792.0,7201525760.0,22800580608.0,3439125.0,161424.0
12-04 09:38:26,0.334,0.334,99.080,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2477342720.0,1140129792.0,7203909632.0,22797692928.0,3145931.0,159244.0
12-04 09:38:27,0.251,0.419,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2477076480.0,1140137984.0,7207149568.0,22794711040.0,3286280.0,158748.0
12-04 09:38:28,0.335,0.335,99.246,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2477101056.0,1140137984.0,7209967616.0,22791868416.0,3070390.0,153431.0
12-04 09:38:29,0.334,0.251,99.081,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2476969984.0,1140137984.0,7212797952.0,22789169152.0,3465136.0,148554.0
12-04 09:38:30,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2477191168.0,1140137984.0,7215210496.0,22786535424.0,2879949.0,140530.0
12-04 09:38:31,0.335,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2477572096.0,1140137984.0,7218241536.0,22783123456.0,3512757.0,160393.0
12-04 09:38:32,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2477359104.0,1140137984.0,7221280768.0,22780297216.0,3141198.0,148553.0
12-04 09:38:33,0.251,0.167,99.163,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2477785088.0,1140146176.0,7223754752.0,22777389056.0,3078307.0,151147.0
12-04 09:38:34,0.502,0.334,99.080,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2477211648.0,1140146176.0,7226773504.0,22774943744.0,3221838.0,152314.0
12-04 09:38:35,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2477658112.0,1140146176.0,7229624320.0,22771646464.0,3387590.0,152253.0
12-04 09:38:36,0.500,0.417,98.916,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2477309952.0,1140146176.0,7232528384.0,22769090560.0,2945203.0,157906.0
12-04 09:38:37,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2477838336.0,1140146176.0,7235207168.0,22765883392.0,3671608.0,174800.0
12-04 09:38:38,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2477416448.0,1140146176.0,7237931008.0,22763581440.0,2812373.0,133489.0
12-04 09:38:39,0.419,0.168,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2477412352.0,1140154368.0,7241289728.0,22760218624.0,3494371.0,148669.0
12-04 09:38:40,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2477637632.0,1140154368.0,7243476992.0,22757806080.0,2802975.0,129379.0
12-04 09:38:41,0.335,0.251,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2477854720.0,1140154368.0,7246770176.0,22754295808.0,3712556.0,163664.0
12-04 09:38:42,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2478043136.0,1140154368.0,7248994304.0,22751883264.0,2685310.0,132689.0
12-04 09:38:43,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2477858816.0,1140154368.0,7252242432.0,22748819456.0,3560799.0,165523.0
12-04 09:38:44,0.251,0.251,99.414,0.0,0.0,0.084,0.0,98304.0,0.0,13.0,2477756416.0,1140154368.0,7255199744.0,22745964544.0,3093640.0,150609.0
12-04 09:38:45,0.334,0.251,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2478563328.0,1140162560.0,7258099712.0,22742249472.0,3389853.0,153860.0
12-04 09:38:46,0.502,0.251,99.247,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2478551040.0,1140162560.0,7260880896.0,22739480576.0,3196729.0,167175.0
12-04 09:38:47,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2478772224.0,1140162560.0,7263739904.0,22736400384.0,3164238.0,158869.0
12-04 09:38:48,0.418,0.335,98.996,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2479165440.0,1140162560.0,7266267136.0,22733479936.0,3239809.0,160964.0
12-04 09:38:49,0.335,0.251,99.246,0.0,0.0,0.168,0.0,86867968.0,0.0,88.0,2478739456.0,1140162560.0,7269314560.0,22730858496.0,3170789.0,156937.0
12-04 09:38:50,0.585,0.334,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2478903296.0,1140162560.0,7272099840.0,22727909376.0,3110328.0,157082.0
12-04 09:38:51,0.501,0.418,98.914,0.167,0.0,0.0,0.0,106496.0,0.0,10.0,2479325184.0,1140170752.0,7274893312.0,22724685824.0,3490634.0,183599.0
12-04 09:38:52,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2479513600.0,1140170752.0,7277498368.0,22721892352.0,3064408.0,158172.0
12-04 09:38:53,0.334,0.250,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2478907392.0,1140170752.0,7280611328.0,22719385600.0,3076187.0,150047.0
12-04 09:38:54,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2479042560.0,1140170752.0,7283699712.0,22716162048.0,3506585.0,165332.0
12-04 09:38:55,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2479390720.0,1140170752.0,7286366208.0,22713147392.0,3148727.0,156794.0
12-04 09:38:56,0.334,0.167,99.247,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2479312896.0,1140170752.0,7289143296.0,22710448128.0,3137910.0,158543.0
12-04 09:38:57,0.167,0.335,99.414,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2479644672.0,1140178944.0,7291961344.0,22707290112.0,3247083.0,160029.0
12-04 09:38:58,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2479669248.0,1140178944.0,7294763008.0,22704463872.0,3245154.0,160703.0
12-04 09:38:59,0.252,0.168,99.497,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2479886336.0,1140178944.0,7297736704.0,22701273088.0,3177063.0,161653.0
12-04 09:39:00,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2479845376.0,1140178944.0,7300317184.0,22698733568.0,3056052.0,150206.0
12-04 09:39:01,0.084,0.335,99.413,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2479710208.0,1140178944.0,7303262208.0,22695923712.0,3229783.0,162101.0
12-04 09:39:02,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2480173056.0,1140178944.0,7306100736.0,22692622336.0,3561074.0,168921.0
12-04 09:39:03,0.251,0.334,99.165,0.167,0.0,0.084,0.0,20480.0,0.0,3.0,2479878144.0,1140187136.0,7309148160.0,22689861632.0,3075922.0,153750.0
12-04 09:39:04,0.418,0.167,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2479816704.0,1140187136.0,7312179200.0,22686892032.0,3370963.0,162305.0
12-04 09:39:05,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2480533504.0,1140187136.0,7314771968.0,22683582464.0,2994514.0,147777.0
12-04 09:39:06,0.335,0.251,99.330,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2480816128.0,1140187136.0,7317544960.0,22680526848.0,3457315.0,190701.0
12-04 09:39:07,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2480988160.0,1140187136.0,7320039424.0,22677860352.0,3004545.0,154546.0
12-04 09:39:08,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2480963584.0,1140187136.0,7323205632.0,22674718720.0,3238561.0,158354.0
12-04 09:39:09,0.418,0.334,98.746,0.251,0.0,0.251,0.0,36864.0,0.0,4.0,2480881664.0,1140195328.0,7326597120.0,22671400960.0,3611778.0,191606.0
12-04 09:39:10,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2481360896.0,1140195328.0,7328722944.0,22668795904.0,2833072.0,139660.0
12-04 09:39:11,0.251,0.418,99.163,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2481291264.0,1140195328.0,7331856384.0,22665732096.0,3357687.0,163628.0
12-04 09:39:12,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2480893952.0,1140195328.0,7333457920.0,22664527872.0,1605855.0,78574.0
12-04 09:39:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2481143808.0,1140195328.0,7333462016.0,22664273920.0,13565.0,22673.0
12-04 09:39:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2481143808.0,1140195328.0,7333462016.0,22664273920.0,14488.0,22230.0
12-04 09:39:15,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2481135616.0,1140203520.0,7333462016.0,22664273920.0,12151.0,21196.0
12-04 09:39:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2481135616.0,1140203520.0,7333462016.0,22664273920.0,12575.0,21756.0
12-04 09:39:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2481135616.0,1140203520.0,7333462016.0,22664273920.0,12545.0,22182.0
12-04 09:39:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2481061888.0,1140203520.0,7333462016.0,22664347648.0,11599.0,20181.0
12-04 09:39:19,0.167,0.167,99.666,0.0,0.0,0.0,0.0,64823296.0,0.0,72.0,2481061888.0,1140203520.0,7333462016.0,22664347648.0,22679.0,21359.0
12-04 09:39:20,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2481000448.0,1140203520.0,7335968768.0,22661902336.0,2846511.0,149616.0
12-04 09:39:21,0.167,0.417,98.998,0.250,0.0,0.167,0.0,102400.0,0.0,10.0,2481139712.0,1140211712.0,7338708992.0,22659014656.0,3176088.0,147088.0
12-04 09:39:22,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2480836608.0,1140211712.0,7341948928.0,22656077824.0,3862008.0,172605.0
12-04 09:39:23,0.334,0.334,99.165,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2481344512.0,1140211712.0,7344934912.0,22652583936.0,2989750.0,129762.0
12-04 09:39:24,0.250,0.584,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2481401856.0,1140211712.0,7348035584.0,22649425920.0,3912410.0,151317.0
12-04 09:39:25,0.252,0.336,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2481836032.0,1140211712.0,7351103488.0,22645923840.0,3312679.0,150441.0
12-04 09:39:26,0.418,0.251,99.165,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2482016256.0,1140211712.0,7354048512.0,22642798592.0,3467250.0,158102.0
12-04 09:39:27,0.251,0.251,99.331,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2481852416.0,1140219904.0,7357091840.0,22639910912.0,3277205.0,158542.0
12-04 09:39:28,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2481827840.0,1140219904.0,7360417792.0,22636609536.0,3689646.0,164983.0
12-04 09:39:29,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2481987584.0,1140219904.0,7363481600.0,22633385984.0,3541296.0,165954.0
12-04 09:39:30,0.335,0.084,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2481954816.0,1140219904.0,7366393856.0,22630506496.0,3255706.0,147458.0
12-04 09:39:31,0.168,0.335,99.246,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2482376704.0,1140219904.0,7369703424.0,22626775040.0,3908473.0,182596.0
12-04 09:39:32,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2482094080.0,1140219904.0,7372779520.0,22623981568.0,3074996.0,150578.0
12-04 09:39:33,0.250,0.584,98.748,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2482343936.0,1140228096.0,7375966208.0,22620536832.0,3840170.0,168059.0
12-04 09:39:34,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2482372608.0,1140228096.0,7378857984.0,22617616384.0,3137198.0,155304.0
12-04 09:39:35,0.501,0.501,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2482880512.0,1140228096.0,7381745664.0,22614220800.0,3450621.0,157518.0
12-04 09:39:36,0.418,0.251,99.081,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2482503680.0,1140228096.0,7384838144.0,22611505152.0,3516943.0,179640.0
12-04 09:39:37,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2482966528.0,1140228096.0,7387803648.0,22608076800.0,3351925.0,155144.0
12-04 09:39:38,0.502,0.334,98.997,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2482511872.0,1140228096.0,7391162368.0,22605172736.0,3592800.0,166234.0
12-04 09:39:39,0.419,0.252,99.077,0.168,0.0,0.084,0.0,32768.0,0.0,4.0,2483093504.0,1140236288.0,7394000896.0,22601744384.0,3555405.0,167112.0
12-04 09:39:40,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2482950144.0,1140236288.0,7397351424.0,22598537216.0,3575667.0,164574.0
12-04 09:39:41,0.252,0.084,99.497,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2483089408.0,1140236288.0,7400181760.0,22595567616.0,3241578.0,150663.0
12-04 09:39:42,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2482212864.0,1140236288.0,7403487232.0,22593138688.0,3624330.0,171687.0
12-04 09:39:43,0.168,0.336,99.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2482548736.0,1140236288.0,7406198784.0,22590091264.0,3380399.0,156642.0
12-04 09:39:44,0.334,0.501,98.914,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2482196480.0,1140236288.0,7409311744.0,22587330560.0,3594328.0,164783.0
12-04 09:39:45,0.501,0.334,98.663,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2482200576.0,1140244480.0,7412862976.0,22583767040.0,3608796.0,162404.0
12-04 09:39:46,0.418,0.334,98.997,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2482544640.0,1140244480.0,7415353344.0,22580932608.0,3253321.0,157835.0
12-04 09:39:47,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2482073600.0,1140244480.0,7418712064.0,22578044928.0,3609411.0,168642.0
12-04 09:39:48,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2482495488.0,1140244480.0,7421575168.0,22574759936.0,3326452.0,156205.0
12-04 09:39:49,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2482311168.0,1140244480.0,7424679936.0,22571839488.0,3465412.0,155909.0
12-04 09:39:50,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2482323456.0,1140244480.0,7427637248.0,22568869888.0,3426564.0,161733.0
12-04 09:39:51,0.418,0.418,98.829,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2482438144.0,1140252672.0,7431163904.0,22565220352.0,3682569.0,187276.0
12-04 09:39:52,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2482778112.0,1140252672.0,7433793536.0,22562250752.0,3419684.0,160108.0
12-04 09:39:53,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2482593792.0,1140252672.0,7436865536.0,22559363072.0,3377430.0,157888.0
12-04 09:39:54,0.084,0.336,99.496,0.0,0.0,0.084,0.0,60411904.0,0.0,58.0,2482597888.0,1140252672.0,7439974400.0,22556250112.0,3393829.0,152364.0
12-04 09:39:55,0.336,0.084,99.412,0.0,0.0,0.168,0.0,45891584.0,0.0,49.0,2482921472.0,1140252672.0,7442903040.0,22552997888.0,3516726.0,162543.0
12-04 09:39:56,0.251,0.335,99.330,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2483175424.0,1140252672.0,7445950464.0,22549696512.0,3385060.0,163512.0
12-04 09:39:57,0.335,0.168,99.330,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2483056640.0,1140260864.0,7449284608.0,22546472960.0,3700375.0,153172.0
12-04 09:39:58,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2482954240.0,1140260864.0,7452434432.0,22543425536.0,3538420.0,160305.0
12-04 09:39:59,0.168,0.252,99.412,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,2483458048.0,1140260864.0,7455375360.0,22539980800.0,3536470.0,168394.0
12-04 09:40:00,0.334,0.501,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2483015680.0,1140260864.0,7458832384.0,22536966144.0,3468201.0,163804.0
12-04 09:40:01,0.251,0.084,99.413,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2483412992.0,1140260864.0,7461515264.0,22533885952.0,3256245.0,151193.0
12-04 09:40:02,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2483322880.0,1140260864.0,7464890368.0,22530600960.0,3604288.0,174772.0
12-04 09:40:03,0.586,0.251,98.912,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2483638272.0,1140269056.0,7467614208.0,22527553536.0,3502406.0,162174.0
12-04 09:40:04,0.835,0.334,98.580,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2484019200.0,1140269056.0,7470583808.0,22524203008.0,3481579.0,160095.0
12-04 09:40:05,0.419,0.335,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2484076544.0,1140269056.0,7473434624.0,22521294848.0,3364909.0,160588.0
12-04 09:40:06,0.250,0.334,99.082,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2483552256.0,1140269056.0,7477018624.0,22518235136.0,3665268.0,188281.0
12-04 09:40:07,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2484011008.0,1140269056.0,7479844864.0,22514950144.0,3346244.0,157081.0
12-04 09:40:08,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2483781632.0,1140269056.0,7483281408.0,22511742976.0,3639072.0,172668.0
12-04 09:40:09,0.418,0.334,98.913,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2483978240.0,1140277248.0,7485980672.0,22508838912.0,3335518.0,163037.0
12-04 09:40:10,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2484027392.0,1140277248.0,7489359872.0,22505410560.0,3583335.0,166252.0
12-04 09:40:11,0.585,0.0,99.081,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2484449280.0,1140277248.0,7492194304.0,22502154240.0,3353130.0,162897.0
12-04 09:40:12,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2484744192.0,1140277248.0,7495262208.0,22498791424.0,3494284.0,159878.0
12-04 09:40:13,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2484248576.0,1140277248.0,7498805248.0,22495744000.0,3628095.0,166432.0
12-04 09:40:14,0.335,0.251,99.163,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2484772864.0,1140277248.0,7501062144.0,22492962816.0,3038280.0,145834.0
12-04 09:40:15,0.334,0.334,98.913,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2484727808.0,1140285440.0,7504621568.0,22489440256.0,3715172.0,168397.0
12-04 09:40:16,0.251,0.251,99.329,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2484400128.0,1140285440.0,7507820544.0,22486568960.0,3706807.0,173277.0
12-04 09:40:17,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2484957184.0,1140285440.0,7510183936.0,22483648512.0,2774509.0,135380.0
12-04 09:40:18,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2484752384.0,1140285440.0,7512674304.0,22481362944.0,2643030.0,124720.0
12-04 09:40:19,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2485248000.0,1140285440.0,7515561984.0,22477979648.0,3686361.0,146184.0
12-04 09:40:20,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2484674560.0,1140285440.0,7519625216.0,22474489856.0,4055051.0,152963.0
12-04 09:40:21,0.334,0.334,98.999,0.083,0.0,0.250,0.0,77824.0,0.0,7.0,2484813824.0,1140293632.0,7522795520.0,22471172096.0,3440496.0,130566.0
12-04 09:40:22,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2485506048.0,1140293632.0,7525945344.0,22467330048.0,4120768.0,178754.0
12-04 09:40:23,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2485215232.0,1140293632.0,7529046016.0,22464520192.0,3188072.0,158111.0
12-04 09:40:24,0.335,0.335,98.996,0.0,0.0,0.335,0.0,47599616.0,0.0,46.0,2484973568.0,1140293632.0,7532429312.0,22461378560.0,3615080.0,167617.0
12-04 09:40:25,0.501,0.501,98.748,0.0,0.0,0.250,0.0,44384256.0,0.0,44.0,2485612544.0,1140293632.0,7535484928.0,22457683968.0,3548348.0,168453.0
12-04 09:40:26,0.334,0.418,99.165,0.0,0.0,0.084,0.0,90112.0,0.0,8.0,2485714944.0,1140293632.0,7538282496.0,22454784000.0,3303232.0,157586.0
12-04 09:40:27,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2485755904.0,1140301824.0,7541501952.0,22451515392.0,3668956.0,163551.0
12-04 09:40:28,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2485837824.0,1140301824.0,7544483840.0,22448451584.0,3292775.0,149098.0
12-04 09:40:29,0.833,0.250,98.667,0.0,0.0,0.250,0.0,36864.0,0.0,6.0,2485940224.0,1140301824.0,7547588608.0,22445244416.0,3662800.0,170030.0
12-04 09:40:30,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2486046720.0,1140301824.0,7550918656.0,22441807872.0,3475621.0,167231.0
12-04 09:40:31,0.335,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2486575104.0,1140301824.0,7553531904.0,22438666240.0,3412494.0,158260.0
12-04 09:40:32,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2486468608.0,1140301824.0,7556591616.0,22435713024.0,3512679.0,170418.0
12-04 09:40:33,0.418,0.251,98.996,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2486599680.0,1140310016.0,7559643136.0,22432522240.0,3473812.0,162411.0
12-04 09:40:34,0.419,0.168,99.329,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2486710272.0,1140310016.0,7562674176.0,22429380608.0,3354785.0,162776.0
12-04 09:40:35,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2486382592.0,1140310016.0,7566065664.0,22426316800.0,3733794.0,165306.0
12-04 09:40:36,0.334,0.334,99.165,0.084,0.0,0.084,0.0,65536.0,0.0,5.0,2486259712.0,1140310016.0,7569268736.0,22423236608.0,3202949.0,168883.0
12-04 09:40:37,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2486587392.0,1140310016.0,7572336640.0,22419841024.0,3800297.0,166251.0
12-04 09:40:38,0.0,0.418,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2486652928.0,1140310016.0,7575207936.0,22416904192.0,3143319.0,148629.0
12-04 09:40:39,0.585,0.334,98.663,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2486661120.0,1140318208.0,7578492928.0,22413602816.0,3534752.0,159526.0
12-04 09:40:40,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2486812672.0,1140318208.0,7581470720.0,22410473472.0,3488099.0,172553.0
12-04 09:40:41,0.418,0.251,99.079,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2486837248.0,1140318208.0,7584681984.0,22407237632.0,3625996.0,167539.0
12-04 09:40:42,0.584,0.417,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2487357440.0,1140318208.0,7587385344.0,22404014080.0,3386720.0,158732.0
12-04 09:40:43,0.168,0.419,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2487267328.0,1140318208.0,7590588416.0,22400901120.0,3480112.0,163996.0
12-04 09:40:44,0.418,0.334,98.914,0.0,0.0,0.334,0.0,69632.0,0.0,6.0,2487214080.0,1140318208.0,7593496576.0,22398046208.0,3496554.0,166629.0
12-04 09:40:45,0.335,0.251,98.994,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,2487521280.0,1140326400.0,7596953600.0,22394273792.0,3491898.0,158230.0
12-04 09:40:46,0.335,0.251,99.246,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2487521280.0,1140326400.0,7599943680.0,22391283712.0,3491198.0,159810.0
12-04 09:40:47,0.336,0.084,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2487967744.0,1140326400.0,7602647040.0,22388133888.0,3360685.0,151917.0
12-04 09:40:48,0.584,0.417,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2487705600.0,1140326400.0,7606083584.0,22384959488.0,3487476.0,159904.0
12-04 09:40:49,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2487713792.0,1140326400.0,7609249792.0,22381785088.0,3663584.0,160448.0
12-04 09:40:50,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2488160256.0,1140326400.0,7612026880.0,22378561536.0,3359446.0,161182.0
12-04 09:40:51,0.251,0.251,99.079,0.167,0.0,0.251,0.0,77824.0,0.0,7.0,2488422400.0,1140334592.0,7614898176.0,22375419904.0,3376080.0,146752.0
12-04 09:40:52,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2487951360.0,1140334592.0,7618306048.0,22372483072.0,3541136.0,170922.0
12-04 09:40:53,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2488213504.0,1140334592.0,7621091328.0,22369435648.0,3410061.0,162931.0
12-04 09:40:54,0.251,0.419,99.162,0.0,0.0,0.168,0.0,37539840.0,0.0,36.0,2488487936.0,1140334592.0,7624200192.0,22366052352.0,3575686.0,166811.0
12-04 09:40:55,0.334,0.584,98.831,0.0,0.0,0.250,0.0,54706176.0,0.0,54.0,2488184832.0,1140334592.0,7627612160.0,22362943488.0,3487299.0,162110.0
12-04 09:40:56,0.251,0.168,99.497,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2488692736.0,1140334592.0,7630659584.0,22359388160.0,3696454.0,163322.0
12-04 09:40:57,0.334,0.251,99.165,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2488827904.0,1140342784.0,7633358848.0,22356545536.0,3161792.0,150069.0
12-04 09:40:58,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2488950784.0,1140342784.0,7636537344.0,22353244160.0,3602317.0,167063.0
12-04 09:40:59,0.335,0.335,99.247,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2488651776.0,1140342784.0,7639486464.0,22350594048.0,3086034.0,147283.0
12-04 09:41:00,0.250,0.167,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2489229312.0,1140342784.0,7642656768.0,22346846208.0,3793851.0,159016.0
12-04 09:41:01,0.251,0.251,99.414,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2489163776.0,1140342784.0,7646040064.0,22343528448.0,3733504.0,174672.0
12-04 09:41:02,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2489040896.0,1140342784.0,7648890880.0,22340800512.0,3197082.0,152916.0
12-04 09:41:03,0.418,0.251,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2489282560.0,1140350976.0,7652134912.0,22337306624.0,3601763.0,171105.0
12-04 09:41:04,0.418,0.251,98.997,0.0,0.0,0.334,0.0,24576.0,0.0,4.0,2489507840.0,1140350976.0,7654907904.0,22334308352.0,3338016.0,163180.0
12-04 09:41:05,0.501,0.501,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2489540608.0,1140350976.0,7658065920.0,22331117568.0,3536707.0,164424.0
12-04 09:41:06,0.084,0.336,99.496,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2489294848.0,1140350976.0,7661137920.0,22328291328.0,3377240.0,175553.0
12-04 09:41:07,0.500,0.333,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2489360384.0,1140350976.0,7664459776.0,22324903936.0,3581226.0,172284.0
12-04 09:41:08,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2489749504.0,1140350976.0,7667294208.0,22321680384.0,3436944.0,160436.0
12-04 09:41:09,0.585,0.334,98.914,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,2489458688.0,1140359168.0,7670591488.0,22318665728.0,3546855.0,162259.0
12-04 09:41:10,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2489487360.0,1140359168.0,7673769984.0,22315458560.0,3564329.0,169994.0
12-04 09:41:11,0.335,0.167,99.247,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2489937920.0,1140359168.0,7676510208.0,22312267776.0,3423107.0,157679.0
12-04 09:41:12,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2489958400.0,1140359168.0,7679569920.0,22309187584.0,3385636.0,162609.0
12-04 09:41:13,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2489933824.0,1140359168.0,7682846720.0,22305935360.0,3684067.0,171622.0
12-04 09:41:14,0.336,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2489769984.0,1140359168.0,7685804032.0,22303141888.0,3210836.0,152901.0
12-04 09:41:15,0.584,0.500,98.666,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2490171392.0,1140367360.0,7689048064.0,22299488256.0,3910372.0,180891.0
12-04 09:41:16,0.168,0.168,99.413,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2490351616.0,1140367360.0,7691620352.0,22296735744.0,3196910.0,150989.0
12-04 09:41:17,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2490486784.0,1140367360.0,7694921728.0,22293299200.0,3542365.0,165944.0
12-04 09:41:18,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2490634240.0,1140367360.0,7697854464.0,22290219008.0,3380368.0,156498.0
12-04 09:41:19,0.500,0.500,98.667,0.0,0.0,0.333,0.0,24576.0,0.0,2.0,2490372096.0,1140367360.0,7701147648.0,22287187968.0,3549350.0,169096.0
12-04 09:41:20,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2490331136.0,1140367360.0,7701790720.0,22286585856.0,745125.0,43124.0
12-04 09:41:21,0.083,0.167,99.250,0.500,0.0,0.0,0.0,102400.0,0.0,9.0,2490449920.0,1140375552.0,7701917696.0,22286331904.0,12740.0,22405.0
12-04 09:41:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2490449920.0,1140375552.0,7701917696.0,22286331904.0,12957.0,20643.0
12-04 09:41:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2490449920.0,1140375552.0,7701917696.0,22286331904.0,12046.0,20969.0
12-04 09:41:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,23027712.0,0.0,22.0,2490449920.0,1140375552.0,7701917696.0,22286331904.0,12821.0,22052.0
12-04 09:41:25,0.250,0.250,99.500,0.0,0.0,0.0,0.0,54878208.0,0.0,54.0,2491297792.0,1140375552.0,7701917696.0,22285484032.0,13220.0,23189.0
12-04 09:41:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2490966016.0,1140375552.0,7701917696.0,22285815808.0,11489.0,20090.0
12-04 09:41:27,0.250,0.167,99.334,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2490945536.0,1140383744.0,7701921792.0,22285824000.0,12131.0,21351.0
12-04 09:41:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2490945536.0,1140383744.0,7701921792.0,22285824000.0,12203.0,21299.0
12-04 09:41:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2490945536.0,1140383744.0,7701921792.0,22285824000.0,12101.0,21080.0
12-04 09:41:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2490945536.0,1140383744.0,7701921792.0,22285824000.0,11806.0,20608.0
12-04 09:41:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2490945536.0,1140383744.0,7701921792.0,22285824000.0,13389.0,23843.0
12-04 09:41:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2490941440.0,1140383744.0,7701925888.0,22285824000.0,12114.0,21208.0
12-04 09:41:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2490933248.0,1140391936.0,7701925888.0,22285824000.0,11181.0,19373.0
12-04 09:41:34,0.335,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2491052032.0,1140391936.0,7703711744.0,22283919360.0,2281736.0,128735.0
12-04 09:41:35,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2490830848.0,1140391936.0,7706775552.0,22281076736.0,3254946.0,133970.0
12-04 09:41:36,0.251,0.168,99.413,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2490826752.0,1140391936.0,7709573120.0,22278283264.0,3170679.0,157082.0
12-04 09:41:37,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2491523072.0,1140391936.0,7712309248.0,22274850816.0,3205844.0,144653.0
12-04 09:41:38,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2491518976.0,1140391936.0,7715209216.0,22271954944.0,3900106.0,169801.0
12-04 09:41:39,0.418,0.502,98.828,0.084,0.0,0.167,0.0,49152.0,0.0,9.0,2491400192.0,1140400128.0,7719325696.0,22267949056.0,4021993.0,194704.0
12-04 09:41:40,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2491498496.0,1140400128.0,7722700800.0,22264475648.0,3856911.0,157133.0
12-04 09:41:41,0.252,0.336,99.328,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2491211776.0,1140400128.0,7725543424.0,22261919744.0,3223178.0,139873.0
12-04 09:41:42,0.084,0.335,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2491322368.0,1140400128.0,7728480256.0,22258872320.0,3346425.0,144536.0
12-04 09:41:43,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2491535360.0,1140400128.0,7731744768.0,22255394816.0,3765577.0,165317.0
12-04 09:41:44,0.420,0.168,99.328,0.0,0.0,0.084,0.0,81920.0,0.0,8.0,2491232256.0,1140400128.0,7735857152.0,22251585536.0,4208447.0,187842.0
12-04 09:41:45,0.419,0.419,98.827,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2491777024.0,1140408320.0,7739117568.0,22247772160.0,4000232.0,173502.0
12-04 09:41:46,0.251,0.335,99.247,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2491912192.0,1140408320.0,7742464000.0,22244290560.0,3450090.0,145741.0
12-04 09:41:47,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2492084224.0,1140408320.0,7745527808.0,22241054720.0,3478663.0,157559.0
12-04 09:41:48,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2492477440.0,1140408320.0,7748644864.0,22237544448.0,3819478.0,166344.0
12-04 09:41:49,0.335,0.335,99.079,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2492243968.0,1140408320.0,7752687616.0,22233735168.0,4270698.0,179096.0
12-04 09:41:50,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2492518400.0,1140408320.0,7755333632.0,22230814720.0,3251674.0,151397.0
12-04 09:41:51,0.418,0.335,98.996,0.167,0.0,0.084,0.0,77824.0,0.0,7.0,2492465152.0,1140416512.0,7758647296.0,22227546112.0,3579425.0,172713.0
12-04 09:41:52,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2492411904.0,1140416512.0,7762051072.0,22224195584.0,3741244.0,157892.0
12-04 09:41:53,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2492575744.0,1140416512.0,7765663744.0,22220419072.0,4105787.0,192154.0
12-04 09:41:54,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,2493018112.0,1140416512.0,7768793088.0,22216847360.0,3771953.0,173231.0
12-04 09:41:55,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2493124608.0,1140416512.0,7771734016.0,22213799936.0,3440959.0,158142.0
12-04 09:41:56,0.335,0.168,99.246,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2492710912.0,1140416512.0,7775268864.0,22210678784.0,3811866.0,170433.0
12-04 09:41:57,0.500,0.333,98.750,0.167,0.0,0.250,0.0,24576.0,0.0,3.0,2492776448.0,1140424704.0,7778557952.0,22207315968.0,3519502.0,141880.0
12-04 09:41:58,0.251,0.418,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2492903424.0,1140424704.0,7782273024.0,22203473920.0,4049944.0,177556.0
12-04 09:41:59,0.756,0.168,98.992,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2493399040.0,1140424704.0,7784747008.0,22200504320.0,3219652.0,152517.0
12-04 09:42:00,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2493104128.0,1140424704.0,7788658688.0,22196887552.0,4182307.0,188676.0
12-04 09:42:01,0.502,0.334,99.080,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2493632512.0,1140424704.0,7791480832.0,22193537024.0,3355573.0,146904.0
12-04 09:42:02,0.418,0.418,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2493091840.0,1140424704.0,7795036160.0,22190522368.0,3970821.0,180853.0
12-04 09:42:03,0.334,0.584,98.748,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2493734912.0,1140432896.0,7798243328.0,22186663936.0,3798256.0,185783.0
12-04 09:42:04,0.334,0.334,98.913,0.0,0.0,0.418,0.0,5013504.0,0.0,5.0,2493464576.0,1140432896.0,7801655296.0,22183522304.0,3722000.0,174748.0
12-04 09:42:05,0.419,0.252,99.077,0.0,0.0,0.252,0.0,94814208.0,0.0,93.0,2495111168.0,1140432896.0,7805116416.0,22178414592.0,4067028.0,193913.0
12-04 09:42:06,0.417,0.167,99.082,0.0,0.0,0.334,0.0,98304.0,0.0,8.0,2494939136.0,1140432896.0,7808110592.0,22175592448.0,3499060.0,169851.0
12-04 09:42:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2494705664.0,1140432896.0,7808438272.0,22175498240.0,13679.0,21792.0
12-04 09:42:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2494705664.0,1140432896.0,7808438272.0,22175498240.0,12831.0,20858.0
12-04 09:42:09,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2494693376.0,1140441088.0,7809777664.0,22174162944.0,1767818.0,95998.0
12-04 09:42:10,0.503,0.168,98.994,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2494734336.0,1140441088.0,7814799360.0,22169100288.0,5368010.0,213954.0
12-04 09:42:11,0.586,0.335,98.995,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2495119360.0,1140441088.0,7820476416.0,22163038208.0,6970205.0,242172.0
12-04 09:42:12,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2494869504.0,1140441088.0,7826112512.0,22157651968.0,6033739.0,186672.0
12-04 09:42:13,0.668,0.250,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2495090688.0,1140441088.0,7830855680.0,22152687616.0,4935818.0,187011.0
12-04 09:42:14,0.335,0.168,99.329,0.0,0.0,0.168,0.0,40960.0,0.0,9.0,2494611456.0,1140441088.0,7834636288.0,22149386240.0,3943346.0,156980.0
12-04 09:42:15,0.251,0.419,98.995,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2495229952.0,1140449280.0,7837675520.0,22145720320.0,3923268.0,174418.0
12-04 09:42:16,0.335,0.418,99.079,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2495209472.0,1140449280.0,7841284096.0,22142132224.0,3958386.0,180668.0
12-04 09:42:17,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2495422464.0,1140449280.0,7844737024.0,22138466304.0,4023850.0,181017.0
12-04 09:42:18,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2495115264.0,1140449280.0,7847837696.0,22135672832.0,3451888.0,174411.0
12-04 09:42:19,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2495164416.0,1140449280.0,7851139072.0,22132322304.0,3738435.0,175200.0
12-04 09:42:20,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2495639552.0,1140449280.0,7854567424.0,22128418816.0,3845135.0,167823.0
12-04 09:42:21,0.252,0.168,99.245,0.168,0.0,0.168,0.0,77824.0,0.0,7.0,2495549440.0,1140457472.0,7857967104.0,22125101056.0,3553226.0,169289.0
12-04 09:42:22,0.501,0.417,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2495709184.0,1140457472.0,7861673984.0,22121234432.0,4437066.0,187787.0
12-04 09:42:23,0.168,0.419,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2495709184.0,1140457472.0,7864578048.0,22118330368.0,3451690.0,184153.0
12-04 09:42:24,0.502,0.335,98.996,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2495602688.0,1140457472.0,7868080128.0,22114934784.0,3851550.0,181054.0
12-04 09:42:25,0.335,0.419,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2496270336.0,1140457472.0,7870955520.0,22111391744.0,3494867.0,160839.0
12-04 09:42:26,0.418,0.251,99.165,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2496147456.0,1140457472.0,7874027520.0,22108442624.0,3239204.0,154945.0
12-04 09:42:27,0.251,0.335,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2496397312.0,1140465664.0,7877484544.0,22104727552.0,3991143.0,178054.0
12-04 09:42:28,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2496335872.0,1140465664.0,7881211904.0,22101061632.0,4052734.0,179268.0
12-04 09:42:29,0.668,0.251,98.914,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2496483328.0,1140465664.0,7884431360.0,22097694720.0,3626066.0,168366.0
12-04 09:42:30,0.418,0.335,99.163,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2496425984.0,1140465664.0,7887740928.0,22094442496.0,3524561.0,161982.0
12-04 09:42:31,0.335,0.335,99.247,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2496516096.0,1140465664.0,7890825216.0,22091268096.0,3685788.0,173785.0
12-04 09:42:32,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2496487424.0,1140465664.0,7894458368.0,22087663616.0,3993390.0,173153.0
12-04 09:42:33,0.252,0.168,99.245,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2496856064.0,1140473856.0,7897731072.0,22084014080.0,3775273.0,154779.0
12-04 09:42:34,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2497150976.0,1140473856.0,7900913664.0,22080536576.0,3886631.0,182490.0
12-04 09:42:35,0.334,0.502,98.913,0.0,0.0,0.251,0.0,99528704.0,0.0,97.0,2497568768.0,1140473856.0,7903956992.0,22077075456.0,3637995.0,167125.0
12-04 09:42:36,0.335,0.335,99.329,0.0,0.0,0.0,0.0,106496.0,0.0,8.0,2497605632.0,1140473856.0,7907491840.0,22073503744.0,3908613.0,190170.0
12-04 09:42:37,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2497355776.0,1140473856.0,7910977536.0,22070267904.0,3670786.0,164002.0
12-04 09:42:38,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2497884160.0,1140473856.0,7914258432.0,22066458624.0,3789866.0,179975.0
12-04 09:42:39,0.501,0.251,98.914,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2497507328.0,1140482048.0,7917596672.0,22063489024.0,3650925.0,165925.0
12-04 09:42:40,0.335,0.419,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2498027520.0,1140482048.0,7920852992.0,22059712512.0,3979843.0,169981.0
12-04 09:42:41,0.418,0.335,99.079,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2498002944.0,1140482048.0,7924322304.0,22056267776.0,3887619.0,175412.0
12-04 09:42:42,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2498007040.0,1140482048.0,7927173120.0,22053412864.0,3355583.0,162518.0
12-04 09:42:43,0.502,0.251,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2497544192.0,1140482048.0,7930417152.0,22050631680.0,3772821.0,174112.0
12-04 09:42:44,0.252,0.084,99.413,0.0,0.0,0.252,0.0,49152.0,0.0,4.0,2497560576.0,1140482048.0,7933669376.0,22047363072.0,3397332.0,154627.0
12-04 09:42:45,0.335,0.419,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2498203648.0,1140490240.0,7937155072.0,22043226112.0,3663640.0,169042.0
12-04 09:42:46,0.418,0.335,98.996,0.0,0.0,0.251,0.0,45056.0,0.0,3.0,2498129920.0,1140490240.0,7940386816.0,22040068096.0,3851160.0,171759.0
12-04 09:42:47,0.417,0.584,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2498285568.0,1140490240.0,7943753728.0,22036545536.0,3837876.0,169769.0
12-04 09:42:48,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2497835008.0,1140490240.0,7946698752.0,22034051072.0,3594394.0,167084.0
12-04 09:42:49,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2497527808.0,1140490240.0,7950241792.0,22030815232.0,3443056.0,158885.0
12-04 09:42:50,0.250,0.167,99.499,0.0,0.0,0.083,0.0,40960.0,0.0,8.0,2498007040.0,1140490240.0,7953715200.0,22026862592.0,4126550.0,189357.0
12-04 09:42:51,0.167,0.251,99.331,0.084,0.0,0.167,0.0,77824.0,0.0,7.0,2497826816.0,1140498432.0,7957061632.0,22023688192.0,3773641.0,177116.0
12-04 09:42:52,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2498326528.0,1140498432.0,7959912448.0,22020337664.0,3523768.0,170650.0
12-04 09:42:53,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2498211840.0,1140498432.0,7963455488.0,22016909312.0,3990455.0,174202.0
12-04 09:42:54,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2498121728.0,1140498432.0,7966433280.0,22014021632.0,3209304.0,148221.0
12-04 09:42:55,0.420,0.168,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2498387968.0,1140498432.0,7969611776.0,22010576896.0,3704069.0,172915.0
12-04 09:42:56,0.418,0.418,98.997,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2498297856.0,1140498432.0,7973163008.0,22007115776.0,3826355.0,174014.0
12-04 09:42:57,0.335,0.335,99.162,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2498097152.0,1140506624.0,7976513536.0,22003957760.0,3569501.0,158847.0
12-04 09:42:58,0.336,0.084,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2498260992.0,1140506624.0,7980032000.0,22000275456.0,4153361.0,168018.0
12-04 09:42:59,0.335,0.335,99.163,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2498342912.0,1140506624.0,7983587328.0,21996638208.0,3859622.0,169518.0
12-04 09:43:00,0.336,0.168,99.412,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2498863104.0,1140506624.0,7986429952.0,21993275392.0,3504430.0,157020.0
12-04 09:43:01,0.251,0.168,99.330,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2498625536.0,1140506624.0,7989891072.0,21990051840.0,3601825.0,167191.0
12-04 09:43:02,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2498805760.0,1140506624.0,7992918016.0,21986844672.0,3606555.0,162677.0
12-04 09:43:03,0.335,0.502,98.996,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2499035136.0,1140514816.0,7996313600.0,21983211520.0,3970194.0,174442.0
12-04 09:43:04,0.418,0.334,98.997,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2498801664.0,1140514816.0,7999754240.0,21980004352.0,3499086.0,161764.0
12-04 09:43:05,0.503,0.335,98.910,0.0,0.0,0.251,0.0,98803712.0,0.0,97.0,2497835008.0,1140514816.0,8003084288.0,21977640960.0,3979263.0,183416.0
12-04 09:43:06,0.167,0.167,99.498,0.0,0.0,0.167,0.0,110592.0,0.0,9.0,2498490368.0,1140514816.0,8006438912.0,21973630976.0,3891251.0,181384.0
12-04 09:43:07,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2498248704.0,1140514816.0,8009736192.0,21970575360.0,3417213.0,153639.0
12-04 09:43:08,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2498584576.0,1140514816.0,8012886016.0,21967089664.0,3788456.0,186142.0
12-04 09:43:09,0.417,0.584,98.415,0.250,0.0,0.334,0.0,24576.0,0.0,3.0,2498547712.0,1140523008.0,8016388096.0,21963616256.0,3811951.0,190146.0
12-04 09:43:10,0.503,0.168,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2498498560.0,1140523008.0,8019738624.0,21960314880.0,3758008.0,175461.0
12-04 09:43:11,0.501,0.417,98.998,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2498584576.0,1140523008.0,8023289856.0,21956677632.0,4038008.0,199673.0
12-04 09:43:12,0.084,0.167,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2498490368.0,1140523008.0,8024494080.0,21955567616.0,1258783.0,60880.0
12-04 09:43:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2498736128.0,1140523008.0,8024469504.0,21955346432.0,12758.0,20563.0
12-04 09:43:14,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2498985984.0,1140523008.0,8025362432.0,21954203648.0,1114942.0,86099.0
12-04 09:43:15,0.336,0.252,99.076,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2499502080.0,1140531200.0,8029536256.0,21949505536.0,4971437.0,204895.0
12-04 09:43:16,0.503,0.251,98.827,0.0,0.0,0.419,0.0,65536.0,0.0,5.0,2499399680.0,1140531200.0,8035401728.0,21943742464.0,6281052.0,220471.0
12-04 09:43:17,0.587,0.335,98.994,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2499670016.0,1140531200.0,8040099840.0,21938774016.0,5271483.0,202165.0
12-04 09:43:18,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2499801088.0,1140531200.0,8044920832.0,21933821952.0,5260352.0,188777.0
12-04 09:43:19,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2499989504.0,1140531200.0,8049319936.0,21929234432.0,5186364.0,175280.0
12-04 09:43:20,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2500206592.0,1140531200.0,8052895744.0,21925441536.0,3876654.0,146080.0
12-04 09:43:21,0.167,0.251,99.163,0.167,0.0,0.251,0.0,77824.0,0.0,7.0,2500038656.0,1140539392.0,8056229888.0,21922267136.0,3545290.0,136325.0
12-04 09:43:22,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2500108288.0,1140539392.0,8059240448.0,21919186944.0,3434957.0,145653.0
12-04 09:43:23,0.503,0.168,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2500124672.0,1140539392.0,8062541824.0,21915869184.0,3782858.0,172667.0
12-04 09:43:24,0.751,0.334,98.582,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2500476928.0,1140539392.0,8065744896.0,21912313856.0,3726027.0,172569.0
12-04 09:43:25,0.500,0.667,98.666,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,2501607424.0,1140539392.0,8069615616.0,21907312640.0,4297338.0,177034.0
12-04 09:43:26,0.500,0.334,98.916,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2501783552.0,1140539392.0,8072343552.0,21904408576.0,3359384.0,168974.0
12-04 09:43:27,0.334,0.167,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2501332992.0,1140547584.0,8075816960.0,21901377536.0,3550884.0,156782.0
12-04 09:43:28,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2501865472.0,1140547584.0,8078618624.0,21898043392.0,3588260.0,165236.0
12-04 09:43:29,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2501582848.0,1140547584.0,8082759680.0,21894184960.0,4210119.0,181053.0
12-04 09:43:30,0.334,0.501,98.915,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,2501931008.0,1140547584.0,8085774336.0,21890822144.0,3437877.0,164963.0
12-04 09:43:31,0.336,0.084,99.413,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2502258688.0,1140547584.0,8089210880.0,21887057920.0,4119743.0,186932.0
12-04 09:43:32,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2502090752.0,1140547584.0,8092393472.0,21884043264.0,3662251.0,165332.0
12-04 09:43:33,0.334,0.250,99.082,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2502426624.0,1140555776.0,8095256576.0,21880836096.0,3283944.0,154116.0
12-04 09:43:34,0.334,0.417,98.915,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2502430720.0,1140555776.0,8098283520.0,21877805056.0,3432369.0,131197.0
12-04 09:43:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,98414592.0,0.0,96.0,2502275072.0,1140555776.0,8098525184.0,21877719040.0,11623.0,20243.0
12-04 09:43:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2502266880.0,1140555776.0,8098525184.0,21877727232.0,30994.0,39353.0
12-04 09:43:37,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2502266880.0,1140555776.0,8098525184.0,21877727232.0,12875.0,21856.0
12-04 09:43:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502266880.0,1140555776.0,8098525184.0,21877727232.0,11265.0,19751.0
12-04 09:43:39,0.334,0.0,99.499,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,2502258688.0,1140563968.0,8098525184.0,21877727232.0,12337.0,21453.0
12-04 09:43:40,0.584,0.083,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2502258688.0,1140563968.0,8098525184.0,21877727232.0,12384.0,21956.0
12-04 09:43:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2502254592.0,1140563968.0,8098529280.0,21877727232.0,28577.0,37348.0
12-04 09:43:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502254592.0,1140563968.0,8098529280.0,21877727232.0,13170.0,22641.0
12-04 09:43:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502254592.0,1140563968.0,8098529280.0,21877727232.0,12243.0,21320.0
12-04 09:43:44,0.083,0.167,99.667,0.0,0.0,0.083,0.0,69632.0,0.0,6.0,2502254592.0,1140563968.0,8098529280.0,21877727232.0,13333.0,23530.0
12-04 09:43:45,0.084,0.084,99.499,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,2502639616.0,1140572160.0,8098529280.0,21877334016.0,11448.0,19995.0
12-04 09:43:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2502373376.0,1140572160.0,8098529280.0,21877600256.0,13317.0,20550.0
12-04 09:43:47,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2502373376.0,1140572160.0,8098529280.0,21877600256.0,12553.0,21347.0
12-04 09:43:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502373376.0,1140572160.0,8098529280.0,21877600256.0,12082.0,20853.0
12-04 09:43:49,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502373376.0,1140572160.0,8098529280.0,21877600256.0,11967.0,21253.0
12-04 09:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502373376.0,1140572160.0,8098529280.0,21877600256.0,12025.0,21196.0
12-04 09:43:51,0.083,0.083,99.583,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,14030.0,23751.0
12-04 09:43:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,12661.0,21675.0
12-04 09:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,12077.0,21162.0
12-04 09:43:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,11418.0,19884.0
12-04 09:43:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,12425.0,21126.0
12-04 09:43:56,0.167,0.083,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,29134.0,37240.0
12-04 09:43:57,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2502352896.0,1140588544.0,8098533376.0,21877600256.0,13549.0,22877.0
12-04 09:43:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502348800.0,1140588544.0,8098537472.0,21877600256.0,12141.0,21129.0
12-04 09:43:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502348800.0,1140588544.0,8098537472.0,21877600256.0,12194.0,21193.0
12-04 09:44:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,7.0,2502348800.0,1140588544.0,8098537472.0,21877600256.0,13684.0,23255.0
12-04 09:44:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2502348800.0,1140588544.0,8098537472.0,21877600256.0,11727.0,20115.0
12-04 09:44:02,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2502348800.0,1140588544.0,8098537472.0,21877600256.0,13416.0,22928.0
12-04 09:44:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2502340608.0,1140596736.0,8098537472.0,21877600256.0,11600.0,20132.0
12-04 09:44:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502340608.0,1140596736.0,8098537472.0,21877600256.0,14453.0,22271.0
12-04 09:44:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502508544.0,1140596736.0,8098537472.0,21877432320.0,13813.0,22874.0
12-04 09:44:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2502475776.0,1140596736.0,8098537472.0,21877465088.0,31399.0,40384.0
12-04 09:44:07,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502467584.0,1140596736.0,8098537472.0,21877473280.0,13966.0,21839.0
12-04 09:44:08,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2502651904.0,1140596736.0,8099876864.0,21875949568.0,1586395.0,94126.0
12-04 09:44:09,0.417,0.417,98.998,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,2502430720.0,1140604928.0,8102281216.0,21873758208.0,2609912.0,136559.0
12-04 09:44:10,0.501,0.251,99.081,0.0,0.0,0.167,0.0,4747264.0,0.0,7.0,2502524928.0,1140604928.0,8105537536.0,21870407680.0,3904882.0,175905.0
12-04 09:44:11,0.334,0.334,99.164,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2502918144.0,1140604928.0,8108826624.0,21866725376.0,3928434.0,183989.0
12-04 09:44:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502782976.0,1140604928.0,8112721920.0,21862965248.0,4142396.0,188477.0
12-04 09:44:13,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2503213056.0,1140604928.0,8115974144.0,21859282944.0,3901232.0,163915.0
12-04 09:44:14,0.335,0.251,99.163,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2503094272.0,1140604928.0,8119554048.0,21855821824.0,3989143.0,179851.0
12-04 09:44:15,0.502,0.251,98.913,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2503196672.0,1140613120.0,8122920960.0,21852344320.0,3734988.0,160252.0
12-04 09:44:16,0.167,0.335,99.414,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2503340032.0,1140613120.0,8126316544.0,21848805376.0,4025143.0,174955.0
12-04 09:44:17,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2503348224.0,1140613120.0,8130117632.0,21844996096.0,3983983.0,175818.0
12-04 09:44:18,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2503589888.0,1140613120.0,8133414912.0,21841457152.0,3955274.0,187916.0
12-04 09:44:19,0.583,0.333,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2503753728.0,1140613120.0,8136806400.0,21837901824.0,3857874.0,167605.0
12-04 09:44:20,0.669,0.167,98.829,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2503573504.0,1140621312.0,8140328960.0,21834551296.0,3887980.0,176868.0
12-04 09:44:21,0.419,0.168,99.246,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2503712768.0,1140621312.0,8144285696.0,21830455296.0,4295511.0,191071.0
12-04 09:44:22,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2503696384.0,1140621312.0,8144363520.0,21830393856.0,250252.0,32460.0
12-04 09:44:23,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2503843840.0,1140621312.0,8145866752.0,21828743168.0,1700730.0,95824.0
12-04 09:44:24,0.503,0.336,98.993,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2503516160.0,1140621312.0,8152084480.0,21822853120.0,6641479.0,213543.0
12-04 09:44:25,0.503,0.335,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2504253440.0,1140621312.0,8156229632.0,21817970688.0,4892814.0,205004.0
12-04 09:44:26,0.168,0.251,99.329,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2504040448.0,1140629504.0,8160784384.0,21813620736.0,5097009.0,201475.0
12-04 09:44:27,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2504531968.0,1140629504.0,8164806656.0,21809106944.0,4702875.0,190373.0
12-04 09:44:28,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2504568832.0,1140629504.0,8168341504.0,21805535232.0,3956428.0,180506.0
12-04 09:44:29,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2504462336.0,1140629504.0,8171495424.0,21802487808.0,3684257.0,155435.0
12-04 09:44:30,0.335,0.418,98.996,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2504429568.0,1140629504.0,8175370240.0,21798645760.0,4109361.0,188139.0
12-04 09:44:31,0.251,0.419,99.078,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2504736768.0,1140629504.0,8178696192.0,21795012608.0,4123650.0,190620.0
12-04 09:44:32,0.584,0.417,98.497,0.334,0.0,0.167,0.0,12288.0,0.0,2.0,2504486912.0,1140637696.0,8182661120.0,21791289344.0,4043720.0,181547.0
12-04 09:44:33,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2504880128.0,1140637696.0,8185872384.0,21787684864.0,3809143.0,174954.0
12-04 09:44:34,0.419,0.335,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2505080832.0,1140637696.0,8189796352.0,21783560192.0,4386782.0,200475.0
12-04 09:44:35,0.251,0.501,98.914,0.0,0.0,0.334,0.0,28672.0,0.0,6.0,2504712192.0,1140637696.0,8193388544.0,21780336640.0,3934886.0,190547.0
12-04 09:44:36,0.502,0.167,99.079,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2504753152.0,1140637696.0,8197095424.0,21776588800.0,3991099.0,198694.0
12-04 09:44:37,0.419,0.419,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2505211904.0,1140637696.0,8200237056.0,21772988416.0,4000965.0,183952.0
12-04 09:44:38,0.252,0.252,99.244,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2504933376.0,1140645888.0,8204349440.0,21769146368.0,4170564.0,181859.0
12-04 09:44:39,0.586,0.251,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2505314304.0,1140645888.0,8207699968.0,21765414912.0,4170573.0,187477.0
12-04 09:44:40,0.585,0.418,98.913,0.0,0.0,0.084,0.0,105132032.0,0.0,103.0,2505510912.0,1140645888.0,8211279872.0,21761638400.0,3995810.0,166479.0
12-04 09:44:41,0.585,0.084,99.081,0.0,0.0,0.251,0.0,98304.0,0.0,8.0,2505261056.0,1140645888.0,8215195648.0,21757972480.0,4126367.0,176956.0
12-04 09:44:42,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2505760768.0,1140645888.0,8218284032.0,21754384384.0,3766962.0,175529.0
12-04 09:44:43,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2505555968.0,1140645888.0,8222154752.0,21750718464.0,4032372.0,179339.0
12-04 09:44:44,0.418,0.418,98.829,0.084,0.0,0.251,0.0,61440.0,0.0,6.0,2505846784.0,1140654080.0,8225284096.0,21747290112.0,3986879.0,179676.0
12-04 09:44:45,0.503,0.335,98.995,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2506043392.0,1140654080.0,8228818944.0,21743558656.0,4067145.0,180193.0
12-04 09:44:46,0.334,0.334,99.081,0.0,0.0,0.251,0.0,45056.0,0.0,3.0,2506289152.0,1140654080.0,8232357888.0,21739773952.0,3756855.0,157867.0
12-04 09:44:47,0.586,0.251,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2506194944.0,1140654080.0,8236216320.0,21736009728.0,4218053.0,184065.0
12-04 09:44:48,0.335,0.419,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2506309632.0,1140654080.0,8240005120.0,21732106240.0,4382444.0,203927.0
12-04 09:44:49,0.336,0.336,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2506764288.0,1140654080.0,8243343360.0,21728313344.0,3933829.0,181486.0
12-04 09:44:50,0.502,0.251,98.746,0.251,0.0,0.251,0.0,36864.0,0.0,4.0,2506457088.0,1140662272.0,8247197696.0,21724758016.0,4060970.0,187144.0
12-04 09:44:51,0.417,0.417,98.915,0.0,0.0,0.250,0.0,77824.0,0.0,6.0,2506792960.0,1140662272.0,8250085376.0,21721534464.0,3766482.0,176158.0
12-04 09:44:52,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2507001856.0,1140662272.0,8253652992.0,21717757952.0,3843692.0,184104.0
12-04 09:44:53,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2506596352.0,1140662272.0,8257122304.0,21714694144.0,3825349.0,169037.0
12-04 09:44:54,0.251,0.168,98.156,1.341,0.0,0.084,0.0,48914432.0,0.0,56.0,2506989568.0,1140662272.0,8261079040.0,21710344192.0,4663231.0,195952.0
12-04 09:44:55,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2507096064.0,1140662272.0,8264892416.0,21706424320.0,4180584.0,188487.0
12-04 09:44:56,0.502,0.251,98.912,0.167,0.0,0.167,0.0,57344.0,0.0,5.0,2506903552.0,1140670464.0,8268251136.0,21703249920.0,3756552.0,171400.0
12-04 09:44:57,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2507595776.0,1140670464.0,8270659584.0,21700149248.0,3288906.0,155806.0
12-04 09:44:58,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2506665984.0,1140670464.0,8274677760.0,21697060864.0,4171365.0,196252.0
12-04 09:44:59,0.586,0.251,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2506735616.0,1140670464.0,8278073344.0,21693595648.0,3593668.0,169944.0
12-04 09:45:00,0.334,0.501,98.914,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2506858496.0,1140670464.0,8281300992.0,21690245120.0,3987131.0,176100.0
12-04 09:45:01,0.334,0.334,99.165,0.0,0.0,0.167,0.0,94208.0,0.0,5.0,2507485184.0,1140670464.0,8284569600.0,21686349824.0,3558824.0,151281.0
12-04 09:45:02,0.334,0.502,98.829,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2507161600.0,1140678656.0,8288280576.0,21682954240.0,4070357.0,166340.0
12-04 09:45:03,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2507546624.0,1140678656.0,8291545088.0,21679304704.0,3961375.0,180627.0
12-04 09:45:04,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2508025856.0,1140678656.0,8295305216.0,21675065344.0,4243632.0,188924.0
12-04 09:45:05,0.418,0.251,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2507816960.0,1140678656.0,8299122688.0,21671456768.0,4084208.0,184472.0
12-04 09:45:06,0.168,0.168,99.581,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2508021760.0,1140678656.0,8302374912.0,21667999744.0,4190087.0,195808.0
12-04 09:45:07,0.500,0.333,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2507644928.0,1140678656.0,8306462720.0,21664288768.0,4017138.0,183086.0
12-04 09:45:08,0.251,0.418,99.079,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2507677696.0,1140686848.0,8310018048.0,21660692480.0,4092698.0,182888.0
12-04 09:45:09,0.334,0.584,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2508021760.0,1140686848.0,8312975360.0,21657391104.0,3564850.0,166097.0
12-04 09:45:10,0.252,0.084,99.497,0.0,0.0,0.168,0.0,69632.0,0.0,15.0,2508173312.0,1140686848.0,8316698624.0,21653516288.0,4263157.0,182568.0
12-04 09:45:11,0.418,0.167,99.248,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2508390400.0,1140686848.0,8320208896.0,21649788928.0,4153039.0,190113.0
12-04 09:45:12,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2508357632.0,1140686848.0,8323702784.0,21646327808.0,3927710.0,182356.0
12-04 09:45:13,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2508201984.0,1140686848.0,8327286784.0,21642899456.0,3794636.0,182719.0
12-04 09:45:14,0.667,0.417,98.582,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2508345344.0,1140695040.0,8331087872.0,21638946816.0,4297910.0,186646.0
12-04 09:45:15,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2508922880.0,1140695040.0,8334336000.0,21635121152.0,3931321.0,163056.0
12-04 09:45:16,0.251,0.251,99.414,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2508668928.0,1140695040.0,8338145280.0,21631565824.0,3849154.0,177704.0
12-04 09:45:17,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2508558336.0,1140695040.0,8341921792.0,21627899904.0,4243143.0,194657.0
12-04 09:45:18,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2508660736.0,1140695040.0,8344993792.0,21624725504.0,3481646.0,161180.0
12-04 09:45:19,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2509262848.0,1140695040.0,8348028928.0,21621088256.0,3949137.0,176199.0
12-04 09:45:20,0.251,0.501,98.580,0.251,0.0,0.418,0.0,24576.0,0.0,3.0,2509029376.0,1140703232.0,8351617024.0,21617725440.0,4009443.0,181334.0
12-04 09:45:21,0.417,0.501,98.998,0.0,0.0,0.083,0.0,90112.0,0.0,7.0,2509377536.0,1140703232.0,8355127296.0,21613867008.0,3908581.0,180586.0
12-04 09:45:22,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2509733888.0,1140703232.0,8358612992.0,21610024960.0,4074102.0,190080.0
12-04 09:45:23,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2509312000.0,1140703232.0,8361906176.0,21607153664.0,3450430.0,151249.0
12-04 09:45:24,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2509365248.0,1140703232.0,8361979904.0,21607026688.0,45118.0,24018.0
12-04 09:45:25,0.251,0.251,99.498,0.0,0.0,0.0,0.0,105074688.0,0.0,106.0,2509377536.0,1140703232.0,8362455040.0,21606539264.0,616285.0,49513.0
12-04 09:45:26,0.334,0.334,98.832,0.167,0.0,0.334,0.0,135168.0,0.0,11.0,2509320192.0,1140711424.0,8365682688.0,21603360768.0,3482190.0,166086.0
12-04 09:45:27,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2509819904.0,1140711424.0,8372469760.0,21596073984.0,7599843.0,251362.0
12-04 09:45:28,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2510000128.0,1140711424.0,8373018624.0,21595344896.0,1016759.0,61237.0
12-04 09:45:29,0.168,0.168,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2510008320.0,1140711424.0,8376066048.0,21592289280.0,3314363.0,159343.0
12-04 09:45:30,0.586,0.419,98.827,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,2510143488.0,1140711424.0,8382869504.0,21585350656.0,7244327.0,233582.0
12-04 09:45:31,0.335,0.251,99.162,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2510569472.0,1140711424.0,8386568192.0,21581225984.0,4444727.0,188176.0
12-04 09:45:32,0.167,0.418,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2510581760.0,1140719616.0,8392056832.0,21575716864.0,6128960.0,196075.0
12-04 09:45:33,1.171,0.251,98.161,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2510569472.0,1140719616.0,8397197312.0,21570588672.0,5539894.0,214957.0
12-04 09:45:34,0.500,0.417,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2510671872.0,1140719616.0,8400084992.0,21567598592.0,3382953.0,155999.0
12-04 09:45:35,0.502,0.251,99.079,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2511360000.0,1140719616.0,8403746816.0,21563248640.0,4401057.0,175033.0
12-04 09:45:36,0.417,0.417,98.915,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2510942208.0,1140719616.0,8407990272.0,21559422976.0,4473792.0,206830.0
12-04 09:45:37,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2511073280.0,1140719616.0,8412160000.0,21555122176.0,4496157.0,198380.0
12-04 09:45:38,0.503,0.084,98.995,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2510675968.0,1140727808.0,8416043008.0,21551628288.0,4314388.0,180105.0
12-04 09:45:39,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2511249408.0,1140727808.0,8419643392.0,21547454464.0,4148035.0,200690.0
12-04 09:45:40,0.585,0.167,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2511441920.0,1140727808.0,8422912000.0,21543993344.0,3859768.0,169348.0
12-04 09:45:41,0.585,0.334,98.997,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2511441920.0,1140727808.0,8426676224.0,21540229120.0,4079610.0,184209.0
12-04 09:45:42,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2511659008.0,1140727808.0,8429793280.0,21536894976.0,3670874.0,166296.0
12-04 09:45:43,0.753,0.251,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2511224832.0,1140727808.0,8433389568.0,21533732864.0,3992355.0,175706.0
12-04 09:45:44,0.418,0.418,98.746,0.084,0.0,0.334,0.0,65536.0,0.0,6.0,2511794176.0,1140736000.0,8436772864.0,21529772032.0,4125581.0,178099.0
12-04 09:45:45,0.501,0.501,98.664,0.0,0.0,0.334,0.0,28672.0,0.0,5.0,2511663104.0,1140736000.0,8440864768.0,21525811200.0,4153593.0,186547.0
12-04 09:45:46,0.418,0.334,98.914,0.0,0.0,0.334,0.0,57344.0,0.0,3.0,2511663104.0,1140736000.0,8444358656.0,21522317312.0,3825448.0,167325.0
12-04 09:45:47,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2511839232.0,1140736000.0,8447004672.0,21519495168.0,3753223.0,173421.0
12-04 09:45:48,0.251,0.669,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2511675392.0,1140736000.0,8451375104.0,21515288576.0,4281838.0,177906.0
12-04 09:45:49,0.582,0.499,98.586,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2511724544.0,1140736000.0,8454770688.0,21511843840.0,3847591.0,168348.0
12-04 09:45:50,0.419,0.419,98.911,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2511921152.0,1140744192.0,8458661888.0,21507747840.0,4486659.0,186342.0
12-04 09:45:51,0.335,0.335,99.162,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2511921152.0,1140744192.0,8462454784.0,21503954944.0,4075168.0,170363.0
12-04 09:45:52,0.584,0.334,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2511753216.0,1140744192.0,8466178048.0,21500399616.0,4135713.0,167135.0
12-04 09:45:53,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2511880192.0,1140744192.0,8470147072.0,21496303616.0,4443520.0,191831.0
12-04 09:45:54,0.585,0.334,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2512211968.0,1140744192.0,8473227264.0,21492891648.0,3707848.0,161618.0
12-04 09:45:55,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2512408576.0,1140744192.0,8474476544.0,21491445760.0,1529985.0,80206.0
12-04 09:45:56,0.084,0.0,99.749,0.167,0.0,0.0,0.0,106496.0,0.0,11.0,2512252928.0,1140752384.0,8474718208.0,21491351552.0,12584.0,21653.0
12-04 09:45:57,0.250,0.250,99.334,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2512502784.0,1140752384.0,8475611136.0,21490208768.0,994594.0,67540.0
12-04 09:45:58,0.502,0.335,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2512576512.0,1140752384.0,8478998528.0,21486747648.0,4196820.0,190144.0
12-04 09:45:59,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2512437248.0,1140752384.0,8483565568.0,21482319872.0,4742990.0,130793.0
12-04 09:46:00,0.335,0.335,99.246,0.0,0.0,0.084,0.0,121720832.0,0.0,121.0,2512678912.0,1140752384.0,8485990400.0,21479653376.0,2889317.0,139115.0
12-04 09:46:01,0.503,0.419,98.995,0.0,0.0,0.084,0.0,114688.0,0.0,9.0,2512551936.0,1140752384.0,8492101632.0,21473669120.0,6499774.0,228256.0
12-04 09:46:02,0.418,0.251,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2512809984.0,1140760576.0,8497278976.0,21468225536.0,5738416.0,194823.0
12-04 09:46:03,0.418,0.418,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2512982016.0,1140760576.0,8502980608.0,21462351872.0,6482109.0,204453.0
12-04 09:46:04,0.669,0.251,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2512723968.0,1140760576.0,8507666432.0,21457924096.0,5155100.0,195539.0
12-04 09:46:05,0.500,0.667,98.499,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,2513453056.0,1140760576.0,8511516672.0,21453344768.0,4275336.0,177369.0
12-04 09:46:06,0.167,0.502,99.164,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2513215488.0,1140760576.0,8515141632.0,21449957376.0,3999938.0,188127.0
12-04 09:46:07,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2513772544.0,1140760576.0,8518332416.0,21446209536.0,4123754.0,176893.0
12-04 09:46:08,0.252,0.336,99.160,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2513653760.0,1140768768.0,8522575872.0,21442076672.0,4542427.0,196643.0
12-04 09:46:09,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513797120.0,1140768768.0,8523403264.0,21441105920.0,947083.0,46487.0
12-04 09:46:10,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513817600.0,1140768768.0,8523509760.0,21440978944.0,14970.0,21287.0
12-04 09:46:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2513817600.0,1140768768.0,8523509760.0,21440978944.0,14080.0,23392.0
12-04 09:46:12,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2513813504.0,1140768768.0,8523513856.0,21440978944.0,13656.0,21963.0
12-04 09:46:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513813504.0,1140768768.0,8523513856.0,21440978944.0,14235.0,24043.0
12-04 09:46:14,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,12057.0,20984.0
12-04 09:46:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,12346.0,21230.0
12-04 09:46:16,0.167,0.167,99.583,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,11723.0,19738.0
12-04 09:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,12521.0,21271.0
12-04 09:46:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,14660.0,24173.0
12-04 09:46:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,11589.0,20181.0
12-04 09:46:20,0.167,0.167,99.583,0.083,0.0,0.0,0.0,57344.0,0.0,9.0,2513797120.0,1140785152.0,8523513856.0,21440978944.0,12595.0,22021.0
12-04 09:46:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2513797120.0,1140785152.0,8523513856.0,21440978944.0,30389.0,40169.0
12-04 09:46:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513797120.0,1140785152.0,8523513856.0,21440978944.0,12091.0,21197.0
12-04 09:46:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513797120.0,1140785152.0,8523513856.0,21440978944.0,12303.0,21325.0
12-04 09:46:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513797120.0,1140785152.0,8523513856.0,21440978944.0,11259.0,19730.0
12-04 09:46:25,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514345984.0,1140785152.0,8523513856.0,21440430080.0,12283.0,20836.0
12-04 09:46:26,0.0,0.083,99.666,0.167,0.0,0.083,0.0,81920.0,0.0,8.0,2514423808.0,1140793344.0,8523522048.0,21440335872.0,12575.0,21188.0
12-04 09:46:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514415616.0,1140793344.0,8523522048.0,21440344064.0,14804.0,23802.0
12-04 09:46:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514415616.0,1140793344.0,8523522048.0,21440344064.0,12901.0,22452.0
12-04 09:46:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514415616.0,1140793344.0,8523522048.0,21440344064.0,12757.0,22465.0
12-04 09:46:30,0.084,0.084,99.833,0.0,0.0,0.0,0.0,39477248.0,0.0,42.0,2514415616.0,1140793344.0,8523522048.0,21440344064.0,12661.0,21581.0
12-04 09:46:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2514415616.0,1140793344.0,8523522048.0,21440344064.0,11781.0,20132.0
12-04 09:46:32,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,11675.0,20411.0
12-04 09:46:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,12735.0,21507.0
12-04 09:46:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,14090.0,22915.0
12-04 09:46:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,12493.0,21501.0
12-04 09:46:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,81920.0,0.0,8.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,29545.0,38263.0
12-04 09:46:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,13290.0,23367.0
12-04 09:46:38,0.167,0.083,99.167,0.500,0.0,0.083,0.0,12288.0,0.0,2.0,2514399232.0,1140809728.0,8523522048.0,21440344064.0,12223.0,21040.0
12-04 09:46:39,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514399232.0,1140809728.0,8523522048.0,21440344064.0,12127.0,21349.0
12-04 09:46:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514399232.0,1140809728.0,8523522048.0,21440344064.0,11370.0,19422.0
12-04 09:46:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2514399232.0,1140809728.0,8523522048.0,21440344064.0,29258.0,37742.0
12-04 09:46:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514399232.0,1140809728.0,8523522048.0,21440344064.0,12007.0,21015.0
12-04 09:46:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2514395136.0,1140809728.0,8523526144.0,21440344064.0,13407.0,23121.0
12-04 09:46:44,0.334,0.250,99.332,0.0,0.0,0.083,0.0,65536.0,0.0,6.0,2514190336.0,1140817920.0,8524865536.0,21439201280.0,1561368.0,89458.0
12-04 09:46:45,0.419,0.335,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2514751488.0,1140817920.0,8528207872.0,21435297792.0,3990195.0,177058.0
12-04 09:46:46,0.251,0.335,99.162,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2515042304.0,1140817920.0,8531587072.0,21431627776.0,3925440.0,190276.0
12-04 09:46:47,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2515046400.0,1140817920.0,8535580672.0,21427630080.0,4364440.0,190590.0
12-04 09:46:48,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2514853888.0,1140817920.0,8539029504.0,21424373760.0,4155175.0,166085.0
12-04 09:46:49,0.335,0.168,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2514747392.0,1140817920.0,8542658560.0,21420851200.0,3973398.0,177415.0
12-04 09:46:50,0.335,0.335,98.827,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2514366464.0,1140826112.0,8546697216.0,21417185280.0,4219518.0,192932.0
12-04 09:46:51,0.419,0.335,98.994,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2515005440.0,1140826112.0,8550391808.0,21412851712.0,4726733.0,207718.0
12-04 09:46:52,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2514968576.0,1140826112.0,8554033152.0,21409247232.0,3879172.0,184690.0
12-04 09:46:53,0.336,0.168,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2514898944.0,1140826112.0,8558039040.0,21405310976.0,4222537.0,186807.0
12-04 09:46:54,0.502,0.502,98.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2515226624.0,1140826112.0,8561664000.0,21401358336.0,4465626.0,198957.0
12-04 09:46:55,0.336,0.336,99.328,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2515095552.0,1140826112.0,8565620736.0,21397532672.0,4260258.0,182405.0
12-04 09:46:56,0.336,0.168,99.245,0.168,0.0,0.084,0.0,81920.0,0.0,7.0,2515013632.0,1140834304.0,8569319424.0,21393907712.0,4201775.0,181126.0
12-04 09:46:57,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2515275776.0,1140834304.0,8573202432.0,21389762560.0,4446339.0,191337.0
12-04 09:46:58,0.584,0.501,98.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2515636224.0,1140834304.0,8577093632.0,21385510912.0,4627685.0,203468.0
12-04 09:46:59,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2515718144.0,1140834304.0,8580583424.0,21381939200.0,3768732.0,160429.0
12-04 09:47:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2515759104.0,1140834304.0,8580796416.0,21381685248.0,87811.0,25476.0
12-04 09:47:01,0.251,0.167,99.498,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2515460096.0,1140834304.0,8582619136.0,21380161536.0,1919307.0,102738.0
12-04 09:47:02,0.335,0.168,98.995,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2515976192.0,1140842496.0,8586604544.0,21375651840.0,4846092.0,204280.0
12-04 09:47:03,0.503,0.335,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2515943424.0,1140842496.0,8592461824.0,21369827328.0,6625929.0,203284.0
12-04 09:47:04,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2515750912.0,1140842496.0,8598003712.0,21364477952.0,5779432.0,183579.0
12-04 09:47:05,0.503,0.503,98.827,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2516131840.0,1140842496.0,8602599424.0,21359501312.0,5238460.0,204072.0
12-04 09:47:06,0.584,0.250,98.916,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2516078592.0,1140842496.0,8606629888.0,21355524096.0,4593203.0,206522.0
12-04 09:47:07,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2516566016.0,1140842496.0,8610816000.0,21350850560.0,4880873.0,186475.0
12-04 09:47:08,0.168,0.251,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2516213760.0,1140850688.0,8614682624.0,21347328000.0,4119718.0,163209.0
12-04 09:47:09,0.335,0.502,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2516611072.0,1140850688.0,8618430464.0,21343182848.0,4367095.0,193589.0
12-04 09:47:10,0.335,0.335,99.162,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2516770816.0,1140850688.0,8622239744.0,21339213824.0,4324843.0,186013.0
12-04 09:47:11,0.418,0.418,98.914,0.0,0.0,0.251,0.0,90112.0,0.0,8.0,2516787200.0,1140850688.0,8626077696.0,21335359488.0,4324102.0,213162.0
12-04 09:47:12,0.168,0.168,99.330,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2516013056.0,1140850688.0,8629743616.0,21332467712.0,4090669.0,188824.0
12-04 09:47:13,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2515980288.0,1140850688.0,8633131008.0,21329113088.0,4054312.0,190913.0
12-04 09:47:14,0.505,0.421,98.737,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2516320256.0,1140858880.0,8637132800.0,21324763136.0,4572834.0,216008.0
12-04 09:47:15,0.502,0.335,98.996,0.0,0.0,0.167,0.0,115818496.0,0.0,114.0,2516172800.0,1140858880.0,8640860160.0,21321183232.0,4032732.0,181804.0
12-04 09:47:16,0.335,0.251,99.079,0.0,0.0,0.335,0.0,102400.0,0.0,8.0,2516348928.0,1140858880.0,8644857856.0,21317009408.0,4280398.0,192823.0
12-04 09:47:17,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2516127744.0,1140858880.0,8648650752.0,21313437696.0,4411105.0,215261.0
12-04 09:47:18,0.168,0.168,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2515947520.0,1140858880.0,8652386304.0,21309882368.0,3963044.0,176626.0
12-04 09:47:19,0.586,0.335,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2516402176.0,1140858880.0,8656011264.0,21305802752.0,4194572.0,196896.0
12-04 09:47:20,0.252,0.336,99.243,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2516152320.0,1140867072.0,8660062208.0,21301993472.0,4594498.0,189234.0
12-04 09:47:21,0.586,0.0,99.246,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2516717568.0,1140867072.0,8663736320.0,21297754112.0,4253440.0,199174.0
12-04 09:47:22,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2516717568.0,1140867072.0,8666972160.0,21294518272.0,3942438.0,181472.0
12-04 09:47:23,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2516684800.0,1140867072.0,8670957568.0,21290565632.0,4394746.0,193708.0
12-04 09:47:24,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2516717568.0,1140867072.0,8674926592.0,21286563840.0,4375473.0,187081.0
12-04 09:47:25,0.335,0.419,98.911,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2517577728.0,1140867072.0,8679165952.0,21281464320.0,4629682.0,200884.0
12-04 09:47:26,0.419,0.251,99.079,0.084,0.0,0.168,0.0,94208.0,0.0,7.0,2517237760.0,1140875264.0,8682692608.0,21278269440.0,4166116.0,192784.0
12-04 09:47:27,0.418,0.418,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2517594112.0,1140875264.0,8686018560.0,21274587136.0,4002913.0,185306.0
12-04 09:47:28,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2517430272.0,1140875264.0,8689975296.0,21270794240.0,4277036.0,198800.0
12-04 09:47:29,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2517995520.0,1140875264.0,8693600256.0,21266604032.0,4243796.0,185751.0
12-04 09:47:30,0.419,0.168,99.246,0.0,0.0,0.168,0.0,40960.0,0.0,7.0,2517618688.0,1140875264.0,8698023936.0,21262557184.0,4474135.0,196874.0
12-04 09:47:31,0.503,0.168,99.162,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2517921792.0,1140875264.0,8701530112.0,21258747904.0,4260219.0,199764.0
12-04 09:47:32,0.418,0.418,98.747,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2517987328.0,1140883456.0,8705187840.0,21255016448.0,4076931.0,177057.0
12-04 09:47:33,0.585,0.334,98.829,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2518118400.0,1140883456.0,8709001216.0,21251072000.0,4399260.0,212744.0
12-04 09:47:34,0.336,0.252,99.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2518147072.0,1140883456.0,8712830976.0,21247213568.0,4401607.0,199284.0
12-04 09:47:35,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2518188032.0,1140883456.0,8716693504.0,21243310080.0,4302564.0,196282.0
12-04 09:47:36,0.502,0.334,98.913,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2518196224.0,1140883456.0,8720510976.0,21239484416.0,4161960.0,212634.0
12-04 09:47:37,0.334,0.418,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2518179840.0,1140883456.0,8724176896.0,21235834880.0,4208150.0,187656.0
12-04 09:47:38,0.167,0.167,99.415,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2518740992.0,1140891648.0,8725258240.0,21234184192.0,1531068.0,78482.0
12-04 09:47:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2518482944.0,1140891648.0,8725516288.0,21234184192.0,14776.0,23686.0
12-04 09:47:40,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2518491136.0,1140891648.0,8726016000.0,21233676288.0,593231.0,47099.0
12-04 09:47:41,0.586,0.168,98.995,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2518462464.0,1140891648.0,8728760320.0,21230960640.0,3300806.0,163694.0
12-04 09:47:42,0.503,0.335,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2518544384.0,1140891648.0,8735256576.0,21224382464.0,6936425.0,219056.0
12-04 09:47:43,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2518491136.0,1140891648.0,8739532800.0,21220159488.0,5307383.0,168450.0
12-04 09:47:44,0.336,0.336,99.077,0.168,0.0,0.084,0.0,65536.0,0.0,6.0,2518208512.0,1140899840.0,8747188224.0,21212778496.0,7868326.0,188622.0
12-04 09:47:45,0.671,0.419,98.742,0.0,0.0,0.168,0.0,109719552.0,0.0,108.0,2518872064.0,1140899840.0,8752549888.0,21206753280.0,6266806.0,227390.0
12-04 09:47:46,0.584,0.417,98.831,0.0,0.0,0.167,0.0,102400.0,0.0,9.0,2518990848.0,1140899840.0,8756604928.0,21202579456.0,4429996.0,163075.0
12-04 09:47:47,0.501,0.501,98.664,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2518999040.0,1140899840.0,8761106432.0,21198069760.0,5192864.0,190030.0
12-04 09:47:48,0.586,0.167,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2519019520.0,1140899840.0,8765067264.0,21194088448.0,4260699.0,174494.0
12-04 09:47:49,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2519515136.0,1140899840.0,8769241088.0,21189419008.0,4856767.0,185618.0
12-04 09:47:50,0.167,0.502,98.746,0.251,0.0,0.334,0.0,16384.0,0.0,3.0,2519363584.0,1140908032.0,8773144576.0,21185658880.0,4313563.0,190199.0
12-04 09:47:51,0.419,0.419,99.079,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2519564288.0,1140908032.0,8776880128.0,21181722624.0,4352735.0,203667.0
12-04 09:47:52,0.084,0.084,99.666,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2519617536.0,1140908032.0,8780238848.0,21178310656.0,3807645.0,175890.0
12-04 09:47:53,0.500,0.334,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2519744512.0,1140908032.0,8784207872.0,21174214656.0,4436097.0,194303.0
12-04 09:47:54,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2519912448.0,1140908032.0,8787992576.0,21170262016.0,4274179.0,194851.0
12-04 09:47:55,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2520154112.0,1140908032.0,8791781376.0,21166231552.0,4438937.0,193052.0
12-04 09:47:56,0.501,0.417,98.748,0.083,0.0,0.250,0.0,81920.0,0.0,7.0,2520358912.0,1140916224.0,8795299840.0,21162500096.0,4104225.0,191789.0
12-04 09:47:57,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2520227840.0,1140916224.0,8799354880.0,21158576128.0,4461636.0,199850.0
12-04 09:47:58,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2519977984.0,1140916224.0,8803602432.0,21154578432.0,4427962.0,199292.0
12-04 09:47:59,0.336,0.336,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2520264704.0,1140916224.0,8807489536.0,21150404608.0,4553379.0,201474.0
12-04 09:48:00,0.418,0.335,99.079,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2520756224.0,1140916224.0,8810680320.0,21146722304.0,3873959.0,175600.0
12-04 09:48:01,0.334,0.418,98.997,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2520473600.0,1140916224.0,8814247936.0,21143437312.0,3976718.0,177533.0
12-04 09:48:02,0.667,0.500,98.333,0.167,0.0,0.333,0.0,12288.0,0.0,2.0,2520498176.0,1140924416.0,8818438144.0,21139214336.0,4476092.0,194853.0
12-04 09:48:03,0.501,0.334,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2520637440.0,1140924416.0,8822091776.0,21135421440.0,4235916.0,195048.0
12-04 09:48:04,0.417,0.501,98.664,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2520903680.0,1140924416.0,8825860096.0,21131386880.0,4346666.0,202682.0
12-04 09:48:05,0.587,0.252,98.993,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,2521714688.0,1140924416.0,8829911040.0,21126524928.0,4395761.0,202127.0
12-04 09:48:06,0.502,0.167,99.164,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2521387008.0,1140924416.0,8833699840.0,21123063808.0,4284982.0,205084.0
12-04 09:48:07,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2521743360.0,1140924416.0,8837455872.0,21118951424.0,4386455.0,206063.0
12-04 09:48:08,0.418,0.335,98.912,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2522161152.0,1140932608.0,8841314304.0,21114667008.0,4425732.0,182337.0
12-04 09:48:09,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2522103808.0,1140932608.0,8845189120.0,21110849536.0,4192628.0,182331.0
12-04 09:48:10,0.418,0.502,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2521759744.0,1140932608.0,8848805888.0,21107576832.0,3938741.0,185147.0
12-04 09:48:11,0.083,0.250,99.584,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2522083328.0,1140932608.0,8848764928.0,21107294208.0,104577.0,40974.0
12-04 09:48:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2522034176.0,1140932608.0,8848814080.0,21107294208.0,15327.0,21640.0
12-04 09:48:13,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2521944064.0,1140932608.0,8850173952.0,21106024448.0,1541002.0,92012.0
12-04 09:48:14,0.335,0.503,98.659,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2522234880.0,1140940800.0,8853860352.0,21102039040.0,4467986.0,202714.0
12-04 09:48:15,0.419,0.503,98.744,0.0,0.0,0.335,0.0,102424576.0,0.0,100.0,2522349568.0,1140940800.0,8859508736.0,21096275968.0,6187453.0,225501.0
12-04 09:48:16,0.335,0.335,98.996,0.0,0.0,0.335,0.0,6815744.0,0.0,16.0,2522542080.0,1140940800.0,8866037760.0,21089554432.0,7193445.0,205487.0
12-04 09:48:17,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2523267072.0,1140940800.0,8871821312.0,21083045888.0,6596834.0,210402.0
12-04 09:48:18,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2522984448.0,1140940800.0,8877031424.0,21078118400.0,5655367.0,222699.0
12-04 09:48:19,0.168,0.587,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2523402240.0,1140940800.0,8881709056.0,21073022976.0,5347022.0,192578.0
12-04 09:48:20,0.251,0.419,98.995,0.084,0.0,0.251,0.0,28672.0,0.0,3.0,2523430912.0,1140948992.0,8886083584.0,21068611584.0,4893648.0,193342.0
12-04 09:48:21,0.335,0.335,99.247,0.0,0.0,0.084,0.0,86016.0,0.0,7.0,2523578368.0,1140948992.0,8889507840.0,21065039872.0,3954673.0,172035.0
12-04 09:48:22,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2523316224.0,1140948992.0,8894119936.0,21060689920.0,4904728.0,196421.0
12-04 09:48:23,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2523389952.0,1140948992.0,8897712128.0,21057024000.0,4087063.0,174560.0
12-04 09:48:24,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2523676672.0,1140948992.0,8901316608.0,21053132800.0,4280830.0,197609.0
12-04 09:48:25,0.668,0.668,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2524430336.0,1140948992.0,8905297920.0,21048397824.0,4377746.0,196706.0
12-04 09:48:26,0.168,0.084,99.330,0.168,0.0,0.251,0.0,86016.0,0.0,7.0,2524037120.0,1140957184.0,8909066240.0,21045014528.0,4248990.0,195831.0
12-04 09:48:27,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2524372992.0,1140957184.0,8912252928.0,21041491968.0,4056643.0,181505.0
12-04 09:48:28,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2524188672.0,1140957184.0,8916709376.0,21037219840.0,4803290.0,196566.0
12-04 09:48:29,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2524221440.0,1140957184.0,8920293376.0,21033603072.0,3966558.0,172014.0
12-04 09:48:30,0.334,0.167,99.332,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,2524311552.0,1140957184.0,8924188672.0,21029617664.0,4197851.0,191071.0
12-04 09:48:31,0.251,0.418,99.080,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2524409856.0,1140957184.0,8928092160.0,21025615872.0,4352964.0,204015.0
12-04 09:48:32,0.334,0.334,98.914,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2524418048.0,1140965376.0,8931696640.0,21021995008.0,4392627.0,202540.0
12-04 09:48:33,0.419,0.084,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2524782592.0,1140965376.0,8935227392.0,21018099712.0,4165010.0,210678.0
12-04 09:48:34,0.252,0.252,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2524450816.0,1140965376.0,8939446272.0,21014212608.0,4309316.0,189837.0
12-04 09:48:35,0.251,0.502,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2524708864.0,1140965376.0,8943132672.0,21010268160.0,4124194.0,177865.0
12-04 09:48:36,0.084,0.419,99.162,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2524884992.0,1140965376.0,8947240960.0,21005983744.0,4652328.0,209805.0
12-04 09:48:37,0.335,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525323264.0,1140965376.0,8950534144.0,21002252288.0,4010290.0,184440.0
12-04 09:48:38,0.419,0.251,98.995,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2525593600.0,1140973568.0,8954445824.0,20998062080.0,4380003.0,189371.0
12-04 09:48:39,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2525597696.0,1140973568.0,8958226432.0,20994277376.0,4327975.0,189910.0
12-04 09:48:40,0.335,0.335,99.079,0.0,0.0,0.251,0.0,45056.0,0.0,10.0,2525376512.0,1140973568.0,8962068480.0,20990656512.0,4121738.0,192988.0
12-04 09:48:41,0.502,0.418,98.913,0.084,0.0,0.084,0.0,69632.0,0.0,5.0,2525904896.0,1140973568.0,8965271552.0,20986925056.0,4097338.0,181798.0
12-04 09:48:42,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2525859840.0,1140973568.0,8968900608.0,20983341056.0,3800379.0,152398.0
12-04 09:48:43,0.500,0.333,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2525925376.0,1140973568.0,8971948032.0,20980228096.0,3413240.0,147188.0
12-04 09:48:44,0.167,0.083,99.666,0.083,0.0,0.0,0.0,65536.0,0.0,6.0,2525716480.0,1140981760.0,8972099584.0,20980277248.0,11458.0,19933.0
12-04 09:48:45,0.251,0.251,99.498,0.0,0.0,0.0,0.0,83636224.0,0.0,80.0,2525536256.0,1140981760.0,8972992512.0,20979564544.0,884355.0,62966.0
12-04 09:48:46,0.334,0.417,99.165,0.0,0.0,0.083,0.0,30674944.0,0.0,38.0,2526044160.0,1140981760.0,8976478208.0,20975570944.0,4244262.0,119497.0
12-04 09:48:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525794304.0,1140981760.0,8976719872.0,20975579136.0,11539.0,20219.0
12-04 09:48:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525794304.0,1140981760.0,8976719872.0,20975579136.0,14668.0,23059.0
12-04 09:48:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525794304.0,1140981760.0,8976719872.0,20975579136.0,12715.0,22423.0
12-04 09:48:50,0.083,0.167,99.416,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,2525782016.0,1140989952.0,8976723968.0,20975579136.0,12486.0,21561.0
12-04 09:48:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2525782016.0,1140989952.0,8976723968.0,20975579136.0,11423.0,20090.0
12-04 09:48:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2525782016.0,1140989952.0,8976723968.0,20975579136.0,11631.0,20252.0
12-04 09:48:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525782016.0,1140989952.0,8976723968.0,20975579136.0,30251.0,39800.0
12-04 09:48:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525782016.0,1140989952.0,8976723968.0,20975579136.0,12107.0,21038.0
12-04 09:48:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2525777920.0,1140989952.0,8976728064.0,20975579136.0,12311.0,21620.0
12-04 09:48:56,0.167,0.083,99.583,0.167,0.0,0.0,0.0,102400.0,0.0,11.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,12484.0,22178.0
12-04 09:48:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,11212.0,19995.0
12-04 09:48:58,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,13199.0,23351.0
12-04 09:48:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,11445.0,20115.0
12-04 09:49:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,11680.0,20299.0
12-04 09:49:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,15065.0,24564.0
12-04 09:49:02,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2525761536.0,1141006336.0,8976728064.0,20975579136.0,11792.0,20024.0
12-04 09:49:03,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525761536.0,1141006336.0,8976728064.0,20975579136.0,12094.0,21258.0
12-04 09:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525761536.0,1141006336.0,8976728064.0,20975579136.0,17831.0,27072.0
12-04 09:49:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2526281728.0,1141006336.0,8976732160.0,20975054848.0,12389.0,20695.0
12-04 09:49:06,0.167,0.083,99.666,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2526535680.0,1141006336.0,8976732160.0,20974800896.0,30983.0,40115.0
12-04 09:49:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527027200.0,1141006336.0,8976732160.0,20974309376.0,13187.0,21995.0
12-04 09:49:08,0.334,0.167,99.331,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527019008.0,1141014528.0,8976732160.0,20974309376.0,12783.0,21301.0
12-04 09:49:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527154176.0,1141014528.0,8976732160.0,20974174208.0,14246.0,23506.0
12-04 09:49:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527154176.0,1141014528.0,8976732160.0,20974174208.0,11955.0,20265.0
12-04 09:49:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2527154176.0,1141014528.0,8976732160.0,20974174208.0,12389.0,20538.0
12-04 09:49:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527154176.0,1141014528.0,8976732160.0,20974174208.0,13007.0,21552.0
12-04 09:49:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527154176.0,1141014528.0,8976732160.0,20974174208.0,14465.0,24361.0
12-04 09:49:14,0.084,0.084,99.666,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2527141888.0,1141022720.0,8976736256.0,20974174208.0,11337.0,19871.0
12-04 09:49:15,0.250,0.167,99.584,0.0,0.0,0.0,0.0,4407296.0,0.0,13.0,2527141888.0,1141022720.0,8976736256.0,20974174208.0,13159.0,22943.0
12-04 09:49:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2527150080.0,1141022720.0,8976736256.0,20974166016.0,12566.0,22021.0
12-04 09:49:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527150080.0,1141022720.0,8976736256.0,20974166016.0,12061.0,21349.0
12-04 09:49:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527150080.0,1141022720.0,8976736256.0,20974166016.0,11496.0,20042.0
12-04 09:49:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527150080.0,1141022720.0,8976736256.0,20974166016.0,11213.0,19995.0
12-04 09:49:20,0.251,0.334,99.080,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2526691328.0,1141030912.0,8979013632.0,20972339200.0,2824664.0,138143.0
12-04 09:49:21,0.335,0.335,99.247,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2526564352.0,1141030912.0,8983044096.0,20968435712.0,4251840.0,181063.0
12-04 09:49:22,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2526982144.0,1141030912.0,8986198016.0,20964864000.0,3812527.0,169287.0
12-04 09:49:23,0.586,0.335,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2526294016.0,1141030912.0,8990380032.0,20961370112.0,4383607.0,188462.0
12-04 09:49:24,0.252,0.336,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2526466048.0,1141030912.0,8993841152.0,20957736960.0,4089976.0,187173.0
12-04 09:49:25,0.503,0.419,98.911,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2527088640.0,1141030912.0,8997888000.0,20953067520.0,4667679.0,196703.0
12-04 09:49:26,0.168,0.168,99.245,0.168,0.0,0.252,0.0,94208.0,0.0,8.0,2526883840.0,1141039104.0,9001185280.0,20949966848.0,3664894.0,179985.0
12-04 09:49:27,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2527186944.0,1141039104.0,9003073536.0,20947775488.0,2117008.0,113902.0
12-04 09:49:28,0.250,0.417,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2527125504.0,1141039104.0,9006596096.0,20944314368.0,4017321.0,170727.0
12-04 09:49:29,0.419,0.419,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2526859264.0,1141039104.0,9010274304.0,20940902400.0,4131709.0,191650.0
12-04 09:49:30,0.501,0.501,98.663,0.0,0.0,0.334,0.0,36864.0,0.0,2.0,2526846976.0,1141039104.0,9015730176.0,20935458816.0,6205983.0,232617.0
12-04 09:49:31,0.419,0.335,98.911,0.0,0.0,0.335,0.0,86016.0,0.0,6.0,2527260672.0,1141039104.0,9020747776.0,20930027520.0,5629729.0,218166.0
12-04 09:49:32,0.584,0.501,98.581,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2527297536.0,1141047296.0,9025445888.0,20925284352.0,5298709.0,187550.0
12-04 09:49:33,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2527395840.0,1141047296.0,9029349376.0,20921282560.0,4145398.0,181124.0
12-04 09:49:34,0.336,0.336,99.160,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2527363072.0,1141047296.0,9033523200.0,20917141504.0,4884211.0,204342.0
12-04 09:49:35,0.335,0.502,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2527367168.0,1141047296.0,9037586432.0,20913074176.0,4398775.0,204753.0
12-04 09:49:36,0.252,0.336,99.077,0.0,0.0,0.336,0.0,81920.0,0.0,7.0,2527858688.0,1141047296.0,9040912384.0,20909256704.0,4878712.0,232567.0
12-04 09:49:37,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2527244288.0,1141047296.0,9045118976.0,20905664512.0,4075169.0,180100.0
12-04 09:49:38,0.917,0.250,98.415,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2527502336.0,1141055488.0,9049313280.0,20901203968.0,4654531.0,210201.0
12-04 09:49:39,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2527137792.0,1141055488.0,9053605888.0,20897275904.0,4639515.0,204200.0
12-04 09:49:40,0.503,0.168,99.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2527420416.0,1141055488.0,9057402880.0,20893196288.0,4438393.0,206369.0
12-04 09:49:41,0.419,0.336,99.161,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2527576064.0,1141055488.0,9061310464.0,20889133056.0,4518285.0,202532.0
12-04 09:49:42,0.753,0.251,98.746,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2527506432.0,1141055488.0,9065746432.0,20884766720.0,4820240.0,207981.0
12-04 09:49:43,0.584,0.334,98.664,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2527416320.0,1141055488.0,9069580288.0,20881022976.0,4374251.0,200529.0
12-04 09:49:44,0.750,0.583,98.333,0.167,0.0,0.167,0.0,69632.0,0.0,6.0,2527825920.0,1141063680.0,9073369088.0,20876816384.0,4174501.0,189588.0
12-04 09:49:45,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2528542720.0,1141063680.0,9077329920.0,20872138752.0,4640984.0,182738.0
12-04 09:49:46,0.418,0.418,98.913,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2528215040.0,1141063680.0,9081638912.0,20868157440.0,4701002.0,200640.0
12-04 09:49:47,0.168,0.253,99.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2528264192.0,1141063680.0,9085702144.0,20864045056.0,4569047.0,204119.0
12-04 09:49:48,0.417,0.501,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2528698368.0,1141063680.0,9089380352.0,20859932672.0,4347149.0,196607.0
12-04 09:49:49,0.584,0.500,98.666,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2528825344.0,1141063680.0,9093648384.0,20855537664.0,4739998.0,193544.0
12-04 09:49:50,0.336,0.336,98.993,0.168,0.0,0.168,0.0,52269056.0,0.0,58.0,2528788480.0,1141071872.0,9097773056.0,20851441664.0,4530893.0,190646.0
12-04 09:49:51,0.335,0.335,98.994,0.0,0.0,0.335,0.0,68149248.0,0.0,76.0,2528772096.0,1141071872.0,9101996032.0,20847235072.0,4622682.0,202944.0
12-04 09:49:52,0.501,0.501,98.663,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2529341440.0,1141071872.0,9105997824.0,20842663936.0,4907784.0,221480.0
12-04 09:49:53,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2529181696.0,1141071872.0,9109000192.0,20839821312.0,3541872.0,169783.0
12-04 09:49:54,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2529005568.0,1141071872.0,9109364736.0,20839632896.0,55411.0,23181.0
12-04 09:49:55,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528923648.0,1141071872.0,9109819392.0,20839260160.0,379856.0,38295.0
12-04 09:49:56,0.251,0.167,99.247,0.167,0.0,0.167,0.0,90112.0,0.0,8.0,2529095680.0,1141080064.0,9111543808.0,20837355520.0,2252216.0,119048.0
12-04 09:49:57,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2528940032.0,1141080064.0,9115271168.0,20833783808.0,3930431.0,172363.0
12-04 09:49:58,0.252,0.504,98.992,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2529648640.0,1141080064.0,9122643968.0,20825702400.0,8523266.0,249074.0
12-04 09:49:59,0.668,0.334,98.663,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2529476608.0,1141080064.0,9127956480.0,20820561920.0,5668835.0,218870.0
12-04 09:50:00,0.503,0.335,98.995,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2529660928.0,1141080064.0,9133568000.0,20814766080.0,6282901.0,219678.0
12-04 09:50:01,0.420,0.336,99.076,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2529976320.0,1141080064.0,9138536448.0,20809482240.0,5750617.0,208275.0
12-04 09:50:02,0.419,0.336,98.826,0.252,0.0,0.168,0.0,24576.0,0.0,3.0,2529947648.0,1141088256.0,9143828480.0,20804210688.0,5969795.0,224205.0
12-04 09:50:03,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2530107392.0,1141088256.0,9148698624.0,20799180800.0,5389471.0,218636.0
12-04 09:50:04,0.585,0.334,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2530320384.0,1141088256.0,9153458176.0,20794208256.0,5255828.0,208978.0
12-04 09:50:05,0.586,0.251,98.995,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2530316288.0,1141088256.0,9156841472.0,20790829056.0,3888482.0,170753.0
12-04 09:50:06,0.335,0.419,99.078,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2530615296.0,1141088256.0,9161375744.0,20785995776.0,5004055.0,218636.0
12-04 09:50:07,0.336,0.252,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2531004416.0,1141088256.0,9165398016.0,20781584384.0,4745076.0,195644.0
12-04 09:50:08,0.501,0.501,98.748,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2530758656.0,1141096448.0,9169809408.0,20777410560.0,4584661.0,201098.0
12-04 09:50:09,0.335,0.418,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2531291136.0,1141096448.0,9173676032.0,20773011456.0,4440833.0,185444.0
12-04 09:50:10,0.502,0.335,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2531094528.0,1141096448.0,9177649152.0,20769234944.0,4541954.0,201314.0
12-04 09:50:11,0.168,0.336,99.412,0.0,0.0,0.084,0.0,77824.0,0.0,7.0,2531180544.0,1141096448.0,9181802496.0,20764995584.0,4648388.0,187429.0
12-04 09:50:12,0.167,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2531123200.0,1141096448.0,9185890304.0,20760965120.0,4562395.0,198584.0
12-04 09:50:13,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2531901440.0,1141096448.0,9189572608.0,20756504576.0,4560076.0,206708.0
12-04 09:50:14,0.418,0.418,98.828,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2531348480.0,1141104640.0,9194020864.0,20752601088.0,4575702.0,213919.0
12-04 09:50:15,0.334,0.251,98.829,0.0,0.0,0.585,0.0,4096.0,0.0,1.0,2531373056.0,1141104640.0,9197981696.0,20748615680.0,4701252.0,203902.0
12-04 09:50:16,0.418,0.418,98.912,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2531688448.0,1141104640.0,9201795072.0,20744486912.0,4431580.0,191326.0
12-04 09:50:17,0.335,0.669,98.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2531909632.0,1141104640.0,9205747712.0,20740313088.0,4499622.0,202081.0
12-04 09:50:18,0.502,0.167,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2531581952.0,1141104640.0,9209470976.0,20736917504.0,4163183.0,181336.0
12-04 09:50:19,0.168,0.419,98.995,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2531799040.0,1141104640.0,9213825024.0,20732346368.0,4983020.0,217842.0
12-04 09:50:20,0.252,0.419,99.077,0.084,0.0,0.168,0.0,35958784.0,0.0,37.0,2532102144.0,1141112832.0,9217380352.0,20728479744.0,4083079.0,186114.0
12-04 09:50:21,0.252,0.252,99.328,0.0,0.0,0.168,0.0,84725760.0,0.0,91.0,2531680256.0,1141112832.0,9221959680.0,20724322304.0,4848648.0,211349.0
12-04 09:50:22,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2532085760.0,1141112832.0,9225854976.0,20720021504.0,4419314.0,200576.0
12-04 09:50:23,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2532007936.0,1141112832.0,9230266368.0,20715687936.0,4817504.0,191384.0
12-04 09:50:24,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2532265984.0,1141112832.0,9233756160.0,20711940096.0,4254245.0,188940.0
12-04 09:50:25,0.084,0.167,99.749,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,2532839424.0,1141112832.0,9234092032.0,20711030784.0,108452.0,23751.0
12-04 09:50:26,0.167,0.083,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2532589568.0,1141121024.0,9234120704.0,20711243776.0,303175.0,35237.0
12-04 09:50:27,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2532388864.0,1141121024.0,9235734528.0,20709830656.0,1473848.0,88494.0
12-04 09:50:28,0.501,0.167,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2532864000.0,1141121024.0,9240150016.0,20704940032.0,5099299.0,200954.0
12-04 09:50:29,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2532777984.0,1141121024.0,9244123136.0,20701052928.0,4697767.0,172439.0
12-04 09:50:30,0.419,0.335,99.079,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2533621760.0,1141121024.0,9252216832.0,20692115456.0,8708024.0,183787.0
12-04 09:50:31,0.584,0.584,98.666,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2533699584.0,1141121024.0,9256947712.0,20687306752.0,5200561.0,200462.0
12-04 09:50:32,0.084,0.168,99.413,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2533707776.0,1141129216.0,9262518272.0,20681719808.0,6084987.0,168829.0
12-04 09:50:33,0.336,0.252,98.993,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2534051840.0,1141129216.0,9268224000.0,20675670016.0,6745744.0,238696.0
12-04 09:50:34,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2534006784.0,1141129216.0,9273044992.0,20670894080.0,5090978.0,183971.0
12-04 09:50:35,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2534084608.0,1141129216.0,9276301312.0,20667559936.0,3930118.0,159842.0
12-04 09:50:36,0.418,0.334,99.164,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2534277120.0,1141129216.0,9281552384.0,20662116352.0,5487145.0,203754.0
12-04 09:50:37,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2534678528.0,1141129216.0,9285390336.0,20657876992.0,4590863.0,185158.0
12-04 09:50:38,0.418,0.251,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2534617088.0,1141137408.0,9289633792.0,20653686784.0,4635418.0,186925.0
12-04 09:50:39,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2534744064.0,1141137408.0,9293807616.0,20649385984.0,4930692.0,194301.0
12-04 09:50:40,0.419,0.251,99.079,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2534416384.0,1141137408.0,9298296832.0,20645224448.0,4704103.0,193717.0
12-04 09:50:41,0.335,0.168,99.246,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2534862848.0,1141137408.0,9301991424.0,20641083392.0,4352254.0,180359.0
12-04 09:50:42,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2534715392.0,1141137408.0,9305915392.0,20637306880.0,4258500.0,179766.0
12-04 09:50:43,0.669,0.251,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2535317504.0,1141137408.0,9309585408.0,20633034752.0,4378678.0,190253.0
12-04 09:50:44,0.335,0.418,99.079,0.084,0.0,0.084,0.0,65536.0,0.0,6.0,2534985728.0,1141145600.0,9312636928.0,20630306816.0,3382764.0,161670.0
12-04 09:50:45,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2535358464.0,1141145600.0,9316511744.0,20626059264.0,4424477.0,144471.0
12-04 09:50:46,0.419,0.335,98.995,0.0,0.0,0.251,0.0,57344.0,0.0,5.0,2535481344.0,1141145600.0,9320943616.0,20621504512.0,5060608.0,205955.0
12-04 09:50:47,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2535428096.0,1141145600.0,9324855296.0,20617646080.0,4160163.0,189688.0
12-04 09:50:48,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2535686144.0,1141145600.0,9328214016.0,20614029312.0,3938566.0,173911.0
12-04 09:50:49,0.168,0.419,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2535899136.0,1141145600.0,9332367360.0,20609662976.0,4437290.0,168090.0
12-04 09:50:50,0.418,0.418,95.151,3.679,0.0,0.334,0.0,115015680.0,0.0,122.0,2535596032.0,1141153792.0,9336434688.0,20605890560.0,4709786.0,196603.0
12-04 09:50:51,0.084,0.251,99.666,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2535972864.0,1141153792.0,9337212928.0,20604735488.0,1019068.0,58855.0
12-04 09:50:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536042496.0,1141153792.0,9337397248.0,20604481536.0,12801.0,21176.0
12-04 09:50:53,0.419,0.252,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2536390656.0,1141153792.0,9341034496.0,20600496128.0,4448063.0,194257.0
12-04 09:50:54,0.586,0.251,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2535931904.0,1141153792.0,9346048000.0,20595941376.0,5393633.0,190302.0
12-04 09:50:55,0.502,0.334,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2536153088.0,1141153792.0,9352544256.0,20589223936.0,7055925.0,199922.0
12-04 09:50:56,0.252,0.252,99.329,0.084,0.0,0.084,0.0,94208.0,0.0,7.0,2536521728.0,1141161984.0,9356800000.0,20584591360.0,4873747.0,200061.0
12-04 09:50:57,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2536579072.0,1141161984.0,9361965056.0,20579368960.0,5739756.0,182936.0
12-04 09:50:58,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536636416.0,1141161984.0,9362636800.0,20578639872.0,759581.0,51512.0
12-04 09:50:59,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536476672.0,1141161984.0,9364353024.0,20577083392.0,1944468.0,102822.0
12-04 09:51:00,0.417,0.250,98.999,0.0,0.0,0.334,0.0,65536.0,0.0,10.0,2536697856.0,1141161984.0,9366306816.0,20574908416.0,2416078.0,127875.0
12-04 09:51:01,0.250,0.083,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2536538112.0,1141161984.0,9368338432.0,20573036544.0,2129243.0,119786.0
12-04 09:51:02,0.168,0.252,99.244,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2536726528.0,1141170176.0,9374253056.0,20566925312.0,6480616.0,224017.0
12-04 09:51:03,0.501,0.417,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2536968192.0,1141170176.0,9381203968.0,20559732736.0,7827520.0,243609.0
12-04 09:51:04,0.335,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2537320448.0,1141170176.0,9384439808.0,20556144640.0,3805944.0,172063.0
12-04 09:51:05,1.001,0.584,98.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2537607168.0,1141170176.0,9391890432.0,20548407296.0,7981102.0,251543.0
12-04 09:51:06,0.167,0.167,99.498,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2538246144.0,1141170176.0,9394196480.0,20545462272.0,3235181.0,163617.0
12-04 09:51:07,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2538299392.0,1141170176.0,9400569856.0,20539035648.0,6779801.0,232908.0
12-04 09:51:08,0.252,0.252,99.244,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2538242048.0,1141178368.0,9404665856.0,20534988800.0,4730792.0,193980.0
12-04 09:51:09,0.503,0.335,98.910,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2538504192.0,1141178368.0,9410531328.0,20528861184.0,6449759.0,228119.0
12-04 09:51:10,0.334,0.418,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2538700800.0,1141178368.0,9414381568.0,20524814336.0,4422317.0,191463.0
12-04 09:51:11,0.168,0.252,99.495,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2538639360.0,1141178368.0,9419444224.0,20519813120.0,5419213.0,204508.0
12-04 09:51:12,0.503,0.335,98.826,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2538663936.0,1141178368.0,9425006592.0,20514226176.0,6219366.0,230146.0
12-04 09:51:13,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2539184128.0,1141178368.0,9427812352.0,20510900224.0,3475306.0,154922.0
12-04 09:51:14,0.335,0.251,99.079,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2538823680.0,1141186560.0,9431879680.0,20507185152.0,4366172.0,181975.0
12-04 09:51:15,0.419,0.335,98.995,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2539061248.0,1141186560.0,9436958720.0,20501868544.0,5439951.0,204220.0
12-04 09:51:16,0.334,0.502,98.913,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2539671552.0,1141186560.0,9440555008.0,20497661952.0,4513546.0,188292.0
12-04 09:51:17,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2539487232.0,1141186560.0,9443786752.0,20494614528.0,3520845.0,153038.0
12-04 09:51:18,0.418,0.502,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2539409408.0,1141186560.0,9448165376.0,20490313728.0,5078518.0,197187.0
12-04 09:51:19,0.585,0.501,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2538987520.0,1141186560.0,9453031424.0,20485869568.0,4949317.0,190470.0
12-04 09:51:20,0.335,0.335,98.995,0.168,0.0,0.168,0.0,5394432.0,0.0,10.0,2539966464.0,1141194752.0,9457459200.0,20480454656.0,5382868.0,166688.0
12-04 09:51:21,0.0,0.167,99.750,0.0,0.0,0.083,0.0,120291328.0,0.0,125.0,2539577344.0,1141194752.0,9457782784.0,20480520192.0,13323.0,22741.0
12-04 09:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539577344.0,1141194752.0,9457782784.0,20480520192.0,13384.0,21338.0
12-04 09:51:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539577344.0,1141194752.0,9457782784.0,20480520192.0,12260.0,21192.0
12-04 09:51:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539577344.0,1141194752.0,9457782784.0,20480520192.0,12589.0,21803.0
12-04 09:51:25,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539741184.0,1141194752.0,9457786880.0,20480352256.0,11837.0,20090.0
12-04 09:51:26,0.084,0.0,99.749,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,13110.0,22628.0
12-04 09:51:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,12174.0,20657.0
12-04 09:51:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,11905.0,20568.0
12-04 09:51:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,12375.0,21323.0
12-04 09:51:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,12716.0,22045.0
12-04 09:51:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,90112.0,0.0,7.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,12203.0,20715.0
12-04 09:51:32,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2539692032.0,1141211136.0,9457786880.0,20480385024.0,12157.0,21010.0
12-04 09:51:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539692032.0,1141211136.0,9457786880.0,20480385024.0,12247.0,21499.0
12-04 09:51:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539692032.0,1141211136.0,9457786880.0,20480385024.0,14270.0,23568.0
12-04 09:51:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539692032.0,1141211136.0,9457786880.0,20480385024.0,12991.0,22650.0
12-04 09:51:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,118784.0,0.0,14.0,2539696128.0,1141211136.0,9457790976.0,20480376832.0,30181.0,39466.0
12-04 09:51:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539696128.0,1141211136.0,9457790976.0,20480376832.0,11908.0,20115.0
12-04 09:51:38,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539687936.0,1141219328.0,9457790976.0,20480376832.0,12334.0,21010.0
12-04 09:51:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539687936.0,1141219328.0,9457790976.0,20480376832.0,11989.0,20609.0
12-04 09:51:40,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539687936.0,1141219328.0,9457790976.0,20480376832.0,13757.0,23454.0
12-04 09:51:41,0.0,0.083,99.833,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2539687936.0,1141219328.0,9457790976.0,20480376832.0,12691.0,21373.0
12-04 09:51:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539814912.0,1141219328.0,9457790976.0,20480249856.0,11707.0,20119.0
12-04 09:51:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539814912.0,1141219328.0,9457790976.0,20480249856.0,12369.0,21084.0
12-04 09:51:44,0.084,0.0,99.666,0.251,0.0,0.0,0.0,102400.0,0.0,9.0,2539806720.0,1141227520.0,9457790976.0,20480249856.0,12207.0,21195.0
12-04 09:51:45,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539978752.0,1141227520.0,9457786880.0,20480081920.0,12720.0,22631.0
12-04 09:51:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2539937792.0,1141227520.0,9457786880.0,20480122880.0,12283.0,21080.0
12-04 09:51:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539929600.0,1141227520.0,9457786880.0,20480131072.0,12712.0,21968.0
12-04 09:51:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539929600.0,1141227520.0,9457786880.0,20480131072.0,12523.0,21443.0
12-04 09:51:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539929600.0,1141227520.0,9457786880.0,20480131072.0,11589.0,20181.0
12-04 09:51:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539921408.0,1141235712.0,9457786880.0,20480131072.0,11846.0,20918.0
12-04 09:51:51,0.083,0.083,99.750,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2539921408.0,1141235712.0,9457786880.0,20480131072.0,11808.0,20140.0
12-04 09:51:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539917312.0,1141235712.0,9457790976.0,20480131072.0,13275.0,22365.0
12-04 09:51:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539917312.0,1141235712.0,9457790976.0,20480131072.0,13525.0,23125.0
12-04 09:51:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539917312.0,1141235712.0,9457790976.0,20480131072.0,11479.0,19867.0
12-04 09:51:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539917312.0,1141235712.0,9457790976.0,20480131072.0,12319.0,21233.0
12-04 09:51:56,0.0,0.0,99.916,0.084,0.0,0.0,0.0,102400.0,0.0,13.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,13375.0,23325.0
12-04 09:51:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,11235.0,19999.0
12-04 09:51:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,11832.0,19715.0
12-04 09:51:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,13998.0,23814.0
12-04 09:52:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,11540.0,19751.0
12-04 09:52:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,13171.0,22225.0
12-04 09:52:02,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2539896832.0,1141252096.0,9457795072.0,20480131072.0,11529.0,19888.0
12-04 09:52:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539896832.0,1141252096.0,9457795072.0,20480131072.0,14055.0,24253.0
12-04 09:52:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539896832.0,1141252096.0,9457795072.0,20480131072.0,15082.0,23643.0
12-04 09:52:05,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539233280.0,1141252096.0,9457795072.0,20480794624.0,12688.0,20538.0
12-04 09:52:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2539393024.0,1141252096.0,9457799168.0,20480630784.0,30180.0,38679.0
12-04 09:52:07,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539393024.0,1141252096.0,9457799168.0,20480630784.0,12957.0,20737.0
12-04 09:52:08,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,14226.0,23203.0
12-04 09:52:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,12643.0,20443.0
12-04 09:52:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,14465.0,23782.0
12-04 09:52:11,0.0,0.0,99.916,0.0,0.0,0.084,0.0,106496.0,0.0,14.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,13385.0,21748.0
12-04 09:52:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,13621.0,22674.0
12-04 09:52:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,13992.0,22656.0
12-04 09:52:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539503616.0,1141268480.0,9457799168.0,20480503808.0,11268.0,19822.0
12-04 09:52:15,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539503616.0,1141268480.0,9457799168.0,20480503808.0,12907.0,21466.0
12-04 09:52:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2539499520.0,1141268480.0,9457803264.0,20480503808.0,14218.0,22980.0
12-04 09:52:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539499520.0,1141268480.0,9457803264.0,20480503808.0,11606.0,20090.0
12-04 09:52:18,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539499520.0,1141268480.0,9457803264.0,20480503808.0,13514.0,22682.0
12-04 09:52:19,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539458560.0,1141268480.0,9457803264.0,20480544768.0,12918.0,22423.0
12-04 09:52:20,0.083,0.083,99.583,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2539450368.0,1141276672.0,9457803264.0,20480544768.0,12289.0,20919.0
12-04 09:52:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2539450368.0,1141276672.0,9457803264.0,20480544768.0,11489.0,20090.0
12-04 09:52:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539450368.0,1141276672.0,9457803264.0,20480544768.0,13537.0,23332.0
12-04 09:52:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539450368.0,1141276672.0,9457803264.0,20480544768.0,13053.0,21958.0
12-04 09:52:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539450368.0,1141276672.0,9457803264.0,20480544768.0,12002.0,20119.0
12-04 09:52:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539618304.0,1141276672.0,9457803264.0,20480376832.0,11301.0,19459.0
12-04 09:52:26,0.250,0.167,99.417,0.167,0.0,0.0,0.0,106496.0,0.0,9.0,2539433984.0,1141284864.0,9457803264.0,20480552960.0,29925.0,39330.0
12-04 09:52:27,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2539429888.0,1141284864.0,9457807360.0,20480552960.0,12593.0,21592.0
12-04 09:52:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539429888.0,1141284864.0,9457807360.0,20480552960.0,13292.0,22729.0
12-04 09:52:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539429888.0,1141284864.0,9457807360.0,20480552960.0,11789.0,20468.0
12-04 09:52:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539429888.0,1141284864.0,9457807360.0,20480552960.0,13161.0,23078.0
12-04 09:52:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2539425792.0,1141284864.0,9457811456.0,20480552960.0,11676.0,19199.0
12-04 09:52:32,0.0,0.0,99.832,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,12383.0,21238.0
12-04 09:52:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,12566.0,21914.0
12-04 09:52:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,13999.0,22939.0
12-04 09:52:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,14872.0,24404.0
12-04 09:52:36,0.083,0.083,99.750,0.0,0.0,0.083,0.0,77824.0,0.0,7.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,28817.0,37620.0
12-04 09:52:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,15445.0,24797.0
12-04 09:52:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,29475.0,38314.0
12-04 09:52:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,12346.0,21060.0
12-04 09:52:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,11629.0,19979.0
12-04 09:52:41,0.250,0.083,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,12797.0,22426.0
12-04 09:52:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,11454.0,19937.0
12-04 09:52:43,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,12250.0,20861.0
12-04 09:52:44,0.167,0.167,99.500,0.167,0.0,0.0,0.0,98304.0,0.0,9.0,2539401216.0,1141309440.0,9457811456.0,20480552960.0,13064.0,22299.0
12-04 09:52:45,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539569152.0,1141309440.0,9457811456.0,20480385024.0,12591.0,21350.0
12-04 09:52:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,2539536384.0,1141309440.0,9457811456.0,20480417792.0,13486.0,23215.0
12-04 09:52:47,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2539532288.0,1141309440.0,9457815552.0,20480417792.0,12608.0,21228.0
12-04 09:52:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539532288.0,1141309440.0,9457815552.0,20480417792.0,11963.0,20340.0
12-04 09:52:49,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539532288.0,1141309440.0,9457815552.0,20480417792.0,13117.0,22626.0
12-04 09:52:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,11690.0,19979.0
12-04 09:52:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,11736.0,20115.0
12-04 09:52:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,12828.0,21718.0
12-04 09:52:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,13652.0,23710.0
12-04 09:52:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,13054.0,22286.0
12-04 09:52:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,11776.0,20086.0
12-04 09:52:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2539507712.0,1141325824.0,9457815552.0,20480425984.0,12144.0,21063.0
12-04 09:52:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539507712.0,1141325824.0,9457815552.0,20480425984.0,12592.0,21283.0
12-04 09:52:58,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539503616.0,1141325824.0,9457819648.0,20480425984.0,13025.0,21604.0
12-04 09:52:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539503616.0,1141325824.0,9457819648.0,20480425984.0,12178.0,21319.0
12-04 09:53:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539503616.0,1141325824.0,9457819648.0,20480425984.0,12688.0,21575.0
12-04 09:53:01,0.584,0.083,99.332,0.0,0.0,0.0,0.0,114688.0,0.0,7.0,2539503616.0,1141325824.0,9457819648.0,20480425984.0,12343.0,21307.0
12-04 09:53:02,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539622400.0,1141334016.0,9457819648.0,20480299008.0,13008.0,22297.0
12-04 09:53:03,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539618304.0,1141334016.0,9457823744.0,20480299008.0,12571.0,21805.0
12-04 09:53:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539618304.0,1141334016.0,9457823744.0,20480299008.0,14039.0,22238.0
12-04 09:53:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540814336.0,1141334016.0,9457823744.0,20479102976.0,13203.0,21838.0
12-04 09:53:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2540490752.0,1141334016.0,9457823744.0,20479426560.0,29674.0,37737.0
12-04 09:53:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540490752.0,1141334016.0,9457823744.0,20479426560.0,14922.0,24585.0
12-04 09:53:08,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2540482560.0,1141342208.0,9457823744.0,20479426560.0,13188.0,21595.0
12-04 09:53:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540482560.0,1141342208.0,9457823744.0,20479426560.0,13319.0,21912.0
12-04 09:53:10,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540482560.0,1141342208.0,9457823744.0,20479426560.0,13567.0,22003.0
12-04 09:53:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2540482560.0,1141342208.0,9457823744.0,20479426560.0,12798.0,21021.0
12-04 09:53:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540609536.0,1141342208.0,9457823744.0,20479299584.0,12690.0,20950.0
12-04 09:53:13,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2540605440.0,1141342208.0,9457827840.0,20479299584.0,12455.0,20604.0
12-04 09:53:14,0.083,0.416,99.334,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,30367.0,39787.0
12-04 09:53:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,12863.0,22397.0
12-04 09:53:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,12028.0,20949.0
12-04 09:53:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,13894.0,23247.0
12-04 09:53:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,12045.0,20516.0
12-04 09:53:19,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,12561.0,21341.0
12-04 09:53:20,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2540589056.0,1141358592.0,9457827840.0,20479299584.0,11983.0,19937.0
12-04 09:53:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2540589056.0,1141358592.0,9457827840.0,20479299584.0,11837.0,20090.0
12-04 09:53:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540589056.0,1141358592.0,9457827840.0,20479299584.0,11831.0,20460.0
12-04 09:53:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540589056.0,1141358592.0,9457827840.0,20479299584.0,14453.0,24696.0
12-04 09:53:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540589056.0,1141358592.0,9457827840.0,20479299584.0,13887.0,24578.0
12-04 09:53:25,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540896256.0,1141358592.0,9457831936.0,20478988288.0,11776.0,20020.0
12-04 09:53:26,0.084,0.084,99.582,0.167,0.0,0.084,0.0,90112.0,0.0,8.0,2540593152.0,1141366784.0,9457831936.0,20479283200.0,11867.0,19937.0
12-04 09:53:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540593152.0,1141366784.0,9457831936.0,20479283200.0,12481.0,20795.0
12-04 09:53:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540593152.0,1141366784.0,9457831936.0,20479283200.0,12394.0,21221.0
12-04 09:53:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540589056.0,1141366784.0,9457836032.0,20479283200.0,11940.0,20471.0
12-04 09:53:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540589056.0,1141366784.0,9457836032.0,20479283200.0,12184.0,21056.0
12-04 09:53:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2540589056.0,1141366784.0,9457836032.0,20479283200.0,14062.0,24156.0
12-04 09:53:32,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,13431.0,23287.0
12-04 09:53:33,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,12204.0,21299.0
12-04 09:53:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,14109.0,22065.0
12-04 09:53:35,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,11540.0,20090.0
12-04 09:53:36,0.083,0.083,99.750,0.0,0.0,0.083,0.0,102400.0,0.0,7.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,30302.0,39030.0
12-04 09:53:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,13113.0,22610.0
12-04 09:53:38,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,29180.0,37083.0
12-04 09:53:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,12363.0,21432.0
12-04 09:53:40,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,12771.0,22224.0
12-04 09:53:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,13472.0,22948.0
12-04 09:53:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,11500.0,19822.0
12-04 09:53:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,12631.0,21556.0
12-04 09:53:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2540560384.0,1141391360.0,9457840128.0,20479283200.0,12682.0,22021.0
12-04 09:53:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541109248.0,1141391360.0,9457840128.0,20478734336.0,11689.0,20272.0
12-04 09:53:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,5.0,2540814336.0,1141391360.0,9457840128.0,20479029248.0,11736.0,20365.0
12-04 09:53:47,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540814336.0,1141391360.0,9457840128.0,20479029248.0,12913.0,22359.0
12-04 09:53:48,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540814336.0,1141391360.0,9457840128.0,20479029248.0,11963.0,20918.0
12-04 09:53:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540814336.0,1141391360.0,9457840128.0,20479029248.0,12947.0,22518.0
12-04 09:53:50,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,12837.0,22129.0
12-04 09:53:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,12697.0,20886.0
12-04 09:53:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,14039.0,22996.0
12-04 09:53:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,12285.0,20877.0
12-04 09:53:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,12217.0,21238.0
12-04 09:53:55,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,12143.0,21192.0
12-04 09:53:56,0.167,0.250,99.500,0.083,0.0,0.0,0.0,98304.0,0.0,11.0,2540797952.0,1141407744.0,9457840128.0,20479029248.0,12938.0,22515.0
12-04 09:53:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540797952.0,1141407744.0,9457840128.0,20479029248.0,13073.0,22494.0
12-04 09:53:58,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540797952.0,1141407744.0,9457840128.0,20479029248.0,11951.0,21080.0
12-04 09:53:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540793856.0,1141407744.0,9457844224.0,20479029248.0,12187.0,21325.0
12-04 09:54:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540789760.0,1141407744.0,9457848320.0,20479029248.0,12107.0,21105.0
12-04 09:54:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2540789760.0,1141407744.0,9457848320.0,20479029248.0,12365.0,20646.0
12-04 09:54:02,0.167,0.083,99.249,0.501,0.0,0.0,0.0,24576.0,0.0,3.0,2540781568.0,1141415936.0,9457848320.0,20479029248.0,13110.0,22274.0
12-04 09:54:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540781568.0,1141415936.0,9457848320.0,20479029248.0,12319.0,21259.0
12-04 09:54:04,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540781568.0,1141415936.0,9457848320.0,20479029248.0,14520.0,22267.0
12-04 09:54:05,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541031424.0,1141415936.0,9457848320.0,20478779392.0,14445.0,24110.0
12-04 09:54:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541043712.0,1141415936.0,9457848320.0,20478767104.0,30532.0,38327.0
12-04 09:54:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541035520.0,1141415936.0,9457848320.0,20478775296.0,13114.0,21732.0
12-04 09:54:08,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2541027328.0,1141424128.0,9457848320.0,20478775296.0,13778.0,22655.0
12-04 09:54:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541027328.0,1141424128.0,9457848320.0,20478775296.0,15711.0,24924.0
12-04 09:54:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541023232.0,1141424128.0,9457852416.0,20478775296.0,12922.0,21487.0
12-04 09:54:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2541023232.0,1141424128.0,9457852416.0,20478775296.0,13143.0,21256.0
12-04 09:54:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541023232.0,1141424128.0,9457852416.0,20478775296.0,12957.0,21484.0
12-04 09:54:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541023232.0,1141424128.0,9457852416.0,20478775296.0,12343.0,21440.0
12-04 09:54:14,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,11982.0,20231.0
12-04 09:54:15,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,14287.0,24208.0
12-04 09:54:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,13474.0,21155.0
12-04 09:54:17,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,12366.0,22128.0
12-04 09:54:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,14172.0,22948.0
12-04 09:54:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,12917.0,22510.0
12-04 09:54:20,0.333,0.083,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2541006848.0,1141440512.0,9457852416.0,20478775296.0,12090.0,20411.0
12-04 09:54:21,0.167,0.083,99.667,0.083,0.0,0.0,0.0,73728.0,0.0,7.0,2541006848.0,1141440512.0,9457852416.0,20478775296.0,11755.0,20181.0
12-04 09:54:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541006848.0,1141440512.0,9457852416.0,20478775296.0,12601.0,22178.0
12-04 09:54:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541002752.0,1141440512.0,9457856512.0,20478775296.0,29486.0,38295.0
12-04 09:54:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541002752.0,1141440512.0,9457856512.0,20478775296.0,12639.0,21378.0
12-04 09:54:25,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541977600.0,1141440512.0,9457856512.0,20477800448.0,13325.0,23040.0
12-04 09:54:26,0.167,0.0,99.582,0.167,0.0,0.084,0.0,81920.0,0.0,7.0,2541891584.0,1141448704.0,9457856512.0,20477878272.0,13125.0,22155.0
12-04 09:54:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541891584.0,1141448704.0,9457856512.0,20477878272.0,12536.0,21253.0
12-04 09:54:28,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541891584.0,1141448704.0,9457856512.0,20477878272.0,12193.0,20070.0
12-04 09:54:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541891584.0,1141448704.0,9457856512.0,20477878272.0,12702.0,21096.0
12-04 09:54:30,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541891584.0,1141448704.0,9457856512.0,20477878272.0,12200.0,20365.0
12-04 09:54:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,9.0,2541887488.0,1141448704.0,9457860608.0,20477878272.0,13002.0,22502.0
12-04 09:54:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,12078.0,20919.0
12-04 09:54:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,13149.0,22469.0
12-04 09:54:34,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,14203.0,23066.0
12-04 09:54:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,13632.0,23046.0
12-04 09:54:36,0.084,0.084,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,28803.0,37149.0
12-04 09:54:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,12149.0,21253.0
12-04 09:54:38,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541871104.0,1141465088.0,9457860608.0,20477878272.0,14172.0,23011.0
12-04 09:54:39,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541871104.0,1141465088.0,9457860608.0,20477878272.0,12717.0,21349.0
12-04 09:54:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541867008.0,1141465088.0,9457864704.0,20477878272.0,12445.0,21509.0
12-04 09:54:41,0.084,0.0,99.833,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2541867008.0,1141465088.0,9457864704.0,20477878272.0,13079.0,22426.0
12-04 09:54:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541268992.0,1141465088.0,9457864704.0,20478476288.0,11403.0,19846.0
12-04 09:54:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540978176.0,1141465088.0,9457864704.0,20478767104.0,13312.0,22516.0
12-04 09:54:44,0.084,0.251,99.582,0.084,0.0,0.0,0.0,65536.0,0.0,6.0,2540969984.0,1141473280.0,9457864704.0,20478767104.0,11500.0,19822.0
12-04 09:54:45,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541137920.0,1141473280.0,9457864704.0,20478599168.0,13537.0,22909.0
12-04 09:54:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2541113344.0,1141473280.0,9457864704.0,20478623744.0,13053.0,22273.0
12-04 09:54:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541105152.0,1141473280.0,9457864704.0,20478631936.0,11471.0,19575.0
12-04 09:54:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541105152.0,1141473280.0,9457864704.0,20478631936.0,13154.0,22298.0
12-04 09:54:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541105152.0,1141473280.0,9457864704.0,20478631936.0,13029.0,22359.0
12-04 09:54:50,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2541096960.0,1141481472.0,9457864704.0,20478631936.0,12244.0,20499.0
12-04 09:54:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2541096960.0,1141481472.0,9457864704.0,20478631936.0,11853.0,20695.0
12-04 09:54:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541096960.0,1141481472.0,9457864704.0,20478631936.0,12539.0,21287.0
12-04 09:54:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541096960.0,1141481472.0,9457864704.0,20478631936.0,11887.0,20181.0
12-04 09:54:54,0.917,0.167,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541096960.0,1141481472.0,9457864704.0,20478631936.0,13975.0,23965.0
12-04 09:54:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541076480.0,1141481472.0,9457868800.0,20478648320.0,12304.0,21391.0
12-04 09:54:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,94208.0,0.0,10.0,2541068288.0,1141489664.0,9457868800.0,20478648320.0,12334.0,21172.0
12-04 09:54:57,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541068288.0,1141489664.0,9457868800.0,20478648320.0,15333.0,24493.0
12-04 09:54:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541068288.0,1141489664.0,9457868800.0,20478648320.0,12470.0,21172.0
12-04 09:54:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541068288.0,1141489664.0,9457868800.0,20478648320.0,12774.0,21741.0
12-04 09:55:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541068288.0,1141489664.0,9457868800.0,20478648320.0,11585.0,19846.0
12-04 09:55:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,2541473792.0,1141489664.0,9457868800.0,20478242816.0,11649.0,20223.0
12-04 09:55:02,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541182976.0,1141497856.0,9457872896.0,20478521344.0,12145.0,20919.0
12-04 09:55:03,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541182976.0,1141497856.0,9457872896.0,20478521344.0,13605.0,23768.0
12-04 09:55:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541182976.0,1141497856.0,9457872896.0,20478521344.0,15535.0,24138.0
12-04 09:55:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541731840.0,1141497856.0,9457872896.0,20477972480.0,13465.0,22873.0
12-04 09:55:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,14.0,2541563904.0,1141497856.0,9457872896.0,20478140416.0,30206.0,38930.0
12-04 09:55:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541563904.0,1141497856.0,9457872896.0,20478140416.0,12390.0,20509.0
12-04 09:55:08,0.250,0.083,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,12891.0,21421.0
12-04 09:55:09,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,12968.0,21215.0
12-04 09:55:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,12857.0,21461.0
12-04 09:55:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,12288.0,20563.0
12-04 09:55:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,15364.0,24876.0
12-04 09:55:13,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,13143.0,21798.0
12-04 09:55:14,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541543424.0,1141514240.0,9457876992.0,20478140416.0,13101.0,22699.0
12-04 09:55:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541543424.0,1141514240.0,9457876992.0,20478140416.0,12737.0,21778.0
12-04 09:55:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541543424.0,1141514240.0,9457876992.0,20478140416.0,11347.0,19817.0
12-04 09:55:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541543424.0,1141514240.0,9457876992.0,20478140416.0,11507.0,20243.0
12-04 09:55:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541543424.0,1141514240.0,9457876992.0,20478140416.0,12371.0,21081.0
12-04 09:55:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541539328.0,1141514240.0,9457881088.0,20478140416.0,12691.0,21824.0
12-04 09:55:20,0.167,0.250,99.417,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2541531136.0,1141522432.0,9457881088.0,20478140416.0,12671.0,21261.0
12-04 09:55:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2541531136.0,1141522432.0,9457881088.0,20478140416.0,13451.0,23528.0
12-04 09:55:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541531136.0,1141522432.0,9457881088.0,20478140416.0,12446.0,21033.0
12-04 09:55:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541531136.0,1141522432.0,9457881088.0,20478140416.0,12409.0,21506.0
12-04 09:55:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541531136.0,1141522432.0,9457881088.0,20478140416.0,12643.0,20996.0
12-04 09:55:25,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541498368.0,1141522432.0,9457881088.0,20478173184.0,11821.0,20181.0
12-04 09:55:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2541404160.0,1141530624.0,9457881088.0,20478259200.0,12208.0,21197.0
12-04 09:55:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541395968.0,1141530624.0,9457881088.0,20478267392.0,11590.0,20181.0
12-04 09:55:28,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541395968.0,1141530624.0,9457881088.0,20478267392.0,14418.0,24478.0
12-04 09:55:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541395968.0,1141530624.0,9457881088.0,20478267392.0,12279.0,20999.0
12-04 09:55:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541395968.0,1141530624.0,9457881088.0,20478267392.0,12882.0,22250.0
12-04 09:55:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2541395968.0,1141530624.0,9457881088.0,20478267392.0,11926.0,21097.0
12-04 09:55:32,0.084,0.084,99.749,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,2541387776.0,1141538816.0,9457881088.0,20478267392.0,12267.0,21197.0
12-04 09:55:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541383680.0,1141538816.0,9457885184.0,20478267392.0,12436.0,21259.0
12-04 09:55:34,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541379584.0,1141538816.0,9457889280.0,20478267392.0,13770.0,22392.0
12-04 09:55:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541379584.0,1141538816.0,9457889280.0,20478267392.0,12419.0,21348.0
12-04 09:55:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2541379584.0,1141538816.0,9457889280.0,20478267392.0,30020.0,39470.0
12-04 09:55:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541379584.0,1141538816.0,9457889280.0,20478267392.0,13017.0,22558.0
12-04 09:55:38,0.084,0.084,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,14225.0,22928.0
12-04 09:55:39,0.249,0.332,99.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,13718.0,23194.0
12-04 09:55:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,11623.0,19979.0
12-04 09:55:41,0.083,0.083,99.750,0.0,0.0,0.083,0.0,81920.0,0.0,8.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,11680.0,20157.0
12-04 09:55:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,12705.0,22273.0
12-04 09:55:43,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,13988.0,24048.0
12-04 09:55:44,0.250,0.083,99.500,0.167,0.0,0.0,0.0,69632.0,0.0,6.0,2541363200.0,1141555200.0,9457889280.0,20478267392.0,11865.0,20087.0
12-04 09:55:45,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541912064.0,1141555200.0,9457889280.0,20477718528.0,12923.0,22426.0
12-04 09:55:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2541752320.0,1141555200.0,9457889280.0,20477878272.0,12893.0,22052.0
12-04 09:55:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541752320.0,1141555200.0,9457889280.0,20477878272.0,11433.0,20090.0
12-04 09:55:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541752320.0,1141555200.0,9457889280.0,20477878272.0,11504.0,19864.0
12-04 09:55:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541752320.0,1141555200.0,9457889280.0,20477878272.0,12668.0,21687.0
12-04 09:55:50,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,11986.0,21105.0
12-04 09:55:51,0.083,0.083,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,12122.0,21349.0
12-04 09:55:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,14179.0,24609.0
12-04 09:55:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,11851.0,20676.0
12-04 09:55:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,12988.0,22338.0
12-04 09:55:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,11981.0,20272.0
12-04 09:55:56,0.083,0.167,99.583,0.083,0.0,0.083,0.0,102400.0,0.0,8.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,12094.0,19937.0
12-04 09:55:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,12519.0,21440.0
12-04 09:55:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,12173.0,20618.0
12-04 09:55:59,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,14863.0,25867.0
12-04 09:56:00,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,12387.0,20343.0
12-04 09:56:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,12304.0,21348.0
12-04 09:56:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541715456.0,1141579776.0,9457893376.0,20477886464.0,11357.0,19888.0
12-04 09:56:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541711360.0,1141579776.0,9457897472.0,20477886464.0,31123.0,41405.0
12-04 09:56:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541707264.0,1141579776.0,9457901568.0,20477886464.0,14081.0,22239.0
12-04 09:56:05,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541875200.0,1141579776.0,9457901568.0,20477718528.0,12333.0,20538.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541715456.0,1141579776.0,9457901568.0,20477878272.0,29126.0,36949.0
12-04 09:56:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541715456.0,1141579776.0,9457901568.0,20477878272.0,12673.0,21212.0
12-04 09:56:08,0.250,0.083,99.417,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,2541707264.0,1141587968.0,9457901568.0,20477878272.0,15729.0,26660.0
12-04 09:56:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541707264.0,1141587968.0,9457901568.0,20477878272.0,29772.0,37862.0
12-04 09:56:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541707264.0,1141587968.0,9457901568.0,20477878272.0,13263.0,22564.0
12-04 09:56:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541707264.0,1141587968.0,9457901568.0,20477878272.0,13044.0,21640.0
12-04 09:56:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541707264.0,1141587968.0,9457901568.0,20477878272.0,13384.0,21776.0
12-04 09:56:13,0.250,0.167,99.417,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541707264.0,1141596160.0,9457893376.0,20477878272.0,12622.0,21034.0
12-04 09:56:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541694976.0,1141596160.0,9457905664.0,20477878272.0,11750.0,20231.0
12-04 09:56:15,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541694976.0,1141596160.0,9457905664.0,20477878272.0,12143.0,21259.0
12-04 09:56:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2541694976.0,1141596160.0,9457905664.0,20477878272.0,13487.0,23465.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541694976.0,1141596160.0,9457905664.0,20477878272.0,12768.0,22295.0
12-04 09:56:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541694976.0,1141596160.0,9457905664.0,20477878272.0,12240.0,20945.0
12-04 09:56:19,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,12552.0,21837.0
12-04 09:56:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,11570.0,20003.0
12-04 09:56:21,0.250,0.250,99.501,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,28830.0,37442.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,11706.0,20300.0
12-04 09:56:23,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,12898.0,22517.0
12-04 09:56:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,12893.0,22021.0
12-04 09:56:25,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2540969984.0,1141612544.0,9457905664.0,20478586880.0,13436.0,23554.0
12-04 09:56:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2540924928.0,1141612544.0,9457905664.0,20478631936.0,12922.0,22406.0
12-04 09:56:27,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540920832.0,1141612544.0,9457909760.0,20478631936.0,12209.0,20747.0
12-04 09:56:28,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2540920832.0,1141612544.0,9457909760.0,20478631936.0,11589.0,19822.0
12-04 09:56:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540920832.0,1141612544.0,9457909760.0,20478631936.0,11700.0,20318.0
12-04 09:56:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540920832.0,1141612544.0,9457909760.0,20478631936.0,11453.0,19937.0
12-04 09:56:31,0.167,0.0,99.666,0.167,0.0,0.0,0.0,131072.0,0.0,10.0,2540904448.0,1141620736.0,9457909760.0,20478640128.0,13667.0,23684.0
12-04 09:56:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540904448.0,1141620736.0,9457909760.0,20478640128.0,12523.0,21378.0
12-04 09:56:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540904448.0,1141620736.0,9457909760.0,20478640128.0,13093.0,22976.0
12-04 09:56:34,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540904448.0,1141620736.0,9457909760.0,20478640128.0,14324.0,22927.0
12-04 09:56:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540900352.0,1141620736.0,9457913856.0,20478640128.0,13008.0,22494.0
12-04 09:56:36,0.083,0.083,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2540900352.0,1141620736.0,9457913856.0,20478640128.0,28797.0,37293.0
12-04 09:56:37,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,11776.0,20206.0
12-04 09:56:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,11881.0,20432.0
12-04 09:56:39,0.084,0.167,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,12222.0,21417.0
12-04 09:56:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,13988.0,24501.0
12-04 09:56:41,0.249,0.249,99.336,0.083,0.0,0.083,0.0,65536.0,0.0,5.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,29321.0,38504.0
12-04 09:56:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,11918.0,20329.0
12-04 09:56:43,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2540883968.0,1141637120.0,9457913856.0,20478640128.0,13435.0,23752.0
12-04 09:56:44,0.250,0.083,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,6.0,2540879872.0,1141637120.0,9457917952.0,20478640128.0,11745.0,19979.0
12-04 09:56:45,0.418,0.084,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541428736.0,1141637120.0,9457917952.0,20478091264.0,11523.0,20181.0
12-04 09:56:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2541252608.0,1141637120.0,9457917952.0,20478267392.0,29086.0,38275.0
12-04 09:56:47,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541252608.0,1141637120.0,9457917952.0,20478267392.0,12984.0,22449.0
12-04 09:56:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541252608.0,1141637120.0,9457917952.0,20478267392.0,12369.0,21600.0
12-04 09:56:49,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,12062.0,21349.0
12-04 09:56:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,12661.0,22182.0
12-04 09:56:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,11962.0,21258.0
12-04 09:56:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,12445.0,21419.0
12-04 09:56:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,12812.0,21590.0
12-04 09:56:54,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,12007.0,21014.0
12-04 09:56:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,12203.0,21164.0
12-04 09:56:56,0.167,0.083,99.667,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,12611.0,22183.0
12-04 09:56:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,11794.0,19954.0
12-04 09:56:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,12168.0,21148.0
12-04 09:56:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,12027.0,21193.0
12-04 09:57:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,12892.0,22274.0
12-04 09:57:01,0.084,0.084,99.749,0.084,0.0,0.0,0.0,94208.0,0.0,9.0,2541223936.0,1141661696.0,9457922048.0,20478267392.0,29251.0,38294.0
12-04 09:57:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541223936.0,1141661696.0,9457922048.0,20478267392.0,13017.0,22840.0
12-04 09:57:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541223936.0,1141661696.0,9457922048.0,20478267392.0,11690.0,20272.0
12-04 09:57:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541223936.0,1141661696.0,9457922048.0,20478267392.0,14865.0,23459.0
12-04 09:57:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541170688.0,1141661696.0,9457926144.0,20478316544.0,13143.0,21731.0
12-04 09:57:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2541109248.0,1141661696.0,9457926144.0,20478377984.0,30630.0,38931.0
12-04 09:57:07,0.333,0.167,99.334,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541092864.0,1141669888.0,9457926144.0,20478386176.0,14678.0,24206.0
12-04 09:57:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541092864.0,1141669888.0,9457926144.0,20478386176.0,12746.0,21487.0
12-04 09:57:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541092864.0,1141669888.0,9457926144.0,20478386176.0,13128.0,21889.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541092864.0,1141669888.0,9457926144.0,20478386176.0,12907.0,21461.0
12-04 09:57:11,0.167,0.083,99.666,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2541088768.0,1141669888.0,9457930240.0,20478386176.0,13777.0,21852.0
12-04 09:57:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541088768.0,1141669888.0,9457930240.0,20478386176.0,13318.0,22048.0
12-04 09:57:13,0.167,0.167,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,13209.0,21731.0
12-04 09:57:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,12191.0,21284.0
12-04 09:57:15,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,13445.0,23593.0
12-04 09:57:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,12189.0,21081.0
12-04 09:57:17,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,12017.0,20796.0
12-04 09:57:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,12272.0,21233.0
12-04 09:57:19,0.167,0.084,99.582,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,2541072384.0,1141686272.0,9457930240.0,20478386176.0,13090.0,22400.0
12-04 09:57:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541064192.0,1141686272.0,9457930240.0,20478394368.0,11388.0,19908.0
12-04 09:57:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2541064192.0,1141686272.0,9457930240.0,20478394368.0,12093.0,21297.0
12-04 09:57:22,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541064192.0,1141686272.0,9457930240.0,20478394368.0,12671.0,21630.0
12-04 09:57:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541064192.0,1141686272.0,9457930240.0,20478394368.0,12313.0,21367.0
12-04 09:57:24,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541060096.0,1141686272.0,9457934336.0,20478394368.0,12727.0,22154.0
12-04 09:57:25,0.250,0.0,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2540621824.0,1141694464.0,9457934336.0,20478824448.0,12144.0,21191.0
12-04 09:57:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,8.0,2540552192.0,1141694464.0,9457934336.0,20478894080.0,11862.0,20949.0
12-04 09:57:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540425216.0,1141694464.0,9457934336.0,20479021056.0,14642.0,23852.0
12-04 09:57:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540425216.0,1141694464.0,9457934336.0,20479021056.0,12977.0,22298.0
12-04 09:57:29,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540425216.0,1141694464.0,9457934336.0,20479021056.0,11735.0,20384.0
12-04 09:57:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540425216.0,1141694464.0,9457934336.0,20479021056.0,12034.0,20944.0
12-04 09:57:31,0.0,0.083,99.666,0.167,0.0,0.083,0.0,106496.0,0.0,8.0,2540417024.0,1141702656.0,9457934336.0,20479021056.0,13044.0,22450.0
12-04 09:57:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540417024.0,1141702656.0,9457934336.0,20479021056.0,13245.0,22911.0
12-04 09:57:33,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540417024.0,1141702656.0,9457934336.0,20479021056.0,11299.0,19929.0
12-04 09:57:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540417024.0,1141702656.0,9457934336.0,20479021056.0,13985.0,23030.0
12-04 09:57:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540417024.0,1141702656.0,9457934336.0,20479021056.0,11954.0,21141.0
12-04 09:57:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2540412928.0,1141702656.0,9457938432.0,20479021056.0,29072.0,37563.0
12-04 09:57:37,0.167,0.0,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2540404736.0,1141710848.0,9457938432.0,20479021056.0,12921.0,22410.0
12-04 09:57:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540404736.0,1141710848.0,9457938432.0,20479021056.0,14179.0,23027.0
12-04 09:57:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540404736.0,1141710848.0,9457938432.0,20479021056.0,13422.0,22626.0
12-04 09:57:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540400640.0,1141710848.0,9457942528.0,20479021056.0,12092.0,21129.0
12-04 09:57:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2540400640.0,1141710848.0,9457942528.0,20479021056.0,11460.0,20024.0
12-04 09:57:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540400640.0,1141710848.0,9457942528.0,20479021056.0,12792.0,22558.0
12-04 09:57:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2540392448.0,1141719040.0,9457942528.0,20479021056.0,12021.0,21301.0
12-04 09:57:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2540392448.0,1141719040.0,9457942528.0,20479021056.0,11308.0,19871.0
12-04 09:57:45,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540904448.0,1141719040.0,9457942528.0,20478509056.0,12227.0,21440.0
12-04 09:57:46,0.0,0.251,99.749,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2541027328.0,1141719040.0,9457942528.0,20478386176.0,12560.0,22182.0
12-04 09:57:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541027328.0,1141719040.0,9457942528.0,20478386176.0,13330.0,22412.0
12-04 09:57:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541027328.0,1141719040.0,9457942528.0,20478386176.0,11686.0,19937.0
12-04 09:57:49,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,11759.0,20314.0
12-04 09:57:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,11992.0,21038.0
12-04 09:57:51,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,13058.0,22855.0
12-04 09:57:52,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,13077.0,22389.0
12-04 09:57:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,12121.0,21390.0
12-04 09:57:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,11886.0,21056.0
12-04 09:57:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541010944.0,1141735424.0,9457942528.0,20478386176.0,12399.0,21374.0
12-04 09:57:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541006848.0,1141735424.0,9457946624.0,20478386176.0,11685.0,20511.0
12-04 09:57:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541006848.0,1141735424.0,9457946624.0,20478386176.0,12088.0,21308.0
12-04 09:57:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541006848.0,1141735424.0,9457946624.0,20478386176.0,12705.0,22315.0
12-04 09:57:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2541006848.0,1141735424.0,9457946624.0,20478386176.0,12264.0,21284.0
12-04 09:58:00,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541006848.0,1141735424.0,9457946624.0,20478386176.0,12997.0,22390.0
12-04 09:58:01,0.249,0.166,99.335,0.166,0.0,0.083,0.0,114688.0,0.0,14.0,2541125632.0,1141743616.0,9457946624.0,20478259200.0,12409.0,21282.0
12-04 09:58:02,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541125632.0,1141743616.0,9457946624.0,20478259200.0,13532.0,22980.0
12-04 09:58:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541125632.0,1141743616.0,9457946624.0,20478259200.0,11796.0,20199.0
12-04 09:58:04,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541125632.0,1141743616.0,9457946624.0,20478259200.0,15402.0,24628.0
12-04 09:58:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541674496.0,1141743616.0,9457946624.0,20477710336.0,12157.0,20538.0
12-04 09:58:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541514752.0,1141743616.0,9457946624.0,20477870080.0,29926.0,37989.0
12-04 09:58:07,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541502464.0,1141751808.0,9457950720.0,20477870080.0,14605.0,24176.0
12-04 09:58:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541498368.0,1141751808.0,9457954816.0,20477870080.0,13235.0,22383.0
12-04 09:58:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541498368.0,1141751808.0,9457954816.0,20477870080.0,29637.0,37848.0
12-04 09:58:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541498368.0,1141751808.0,9457954816.0,20477870080.0,12337.0,19941.0
12-04 09:58:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541498368.0,1141751808.0,9457954816.0,20477870080.0,12803.0,21545.0
12-04 09:58:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541498368.0,1141751808.0,9457954816.0,20477870080.0,13279.0,22119.0
12-04 09:58:13,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541490176.0,1141760000.0,9457954816.0,20477870080.0,13504.0,22960.0
12-04 09:58:14,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541490176.0,1141760000.0,9457954816.0,20477870080.0,11477.0,20182.0
12-04 09:58:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541481984.0,1141760000.0,9457954816.0,20477878272.0,12913.0,22359.0
12-04 09:58:16,0.250,0.0,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2541481984.0,1141760000.0,9457954816.0,20477878272.0,14177.0,23166.0
12-04 09:58:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541481984.0,1141760000.0,9457954816.0,20477878272.0,11851.0,20705.0
12-04 09:58:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541481984.0,1141760000.0,9457954816.0,20477878272.0,12479.0,22183.0
12-04 09:58:19,0.250,0.333,99.334,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2541473792.0,1141768192.0,9457954816.0,20477878272.0,12435.0,21299.0
12-04 09:58:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541469696.0,1141768192.0,9457958912.0,20477878272.0,11353.0,19846.0
12-04 09:58:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541469696.0,1141768192.0,9457958912.0,20477878272.0,12829.0,22403.0
12-04 09:58:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541469696.0,1141768192.0,9457958912.0,20477878272.0,14650.0,24280.0
12-04 09:58:23,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541469696.0,1141768192.0,9457958912.0,20477878272.0,14337.0,22765.0
12-04 09:58:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541469696.0,1141768192.0,9457958912.0,20477878272.0,11925.0,21009.0
12-04 09:58:25,0.084,0.167,99.499,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2541027328.0,1141776384.0,9457958912.0,20478312448.0,12781.0,22449.0
12-04 09:58:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541191168.0,1141776384.0,9457958912.0,20478148608.0,11979.0,20948.0
12-04 09:58:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541191168.0,1141776384.0,9457958912.0,20478148608.0,12459.0,21441.0
12-04 09:58:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541191168.0,1141776384.0,9457958912.0,20478148608.0,12676.0,21670.0
12-04 09:58:29,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541191168.0,1141776384.0,9457958912.0,20478148608.0,13210.0,23124.0
12-04 09:58:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541191168.0,1141776384.0,9457958912.0,20478148608.0,11397.0,19979.0
12-04 09:58:31,0.167,0.083,99.583,0.167,0.0,0.0,0.0,94208.0,0.0,9.0,2541182976.0,1141784576.0,9457958912.0,20478148608.0,12575.0,21440.0
12-04 09:58:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541182976.0,1141784576.0,9457958912.0,20478148608.0,12258.0,21196.0
12-04 09:58:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541182976.0,1141784576.0,9457958912.0,20478148608.0,12606.0,22030.0
12-04 09:58:34,0.0,0.167,99.666,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2541182976.0,1141784576.0,9457958912.0,20478148608.0,14220.0,23244.0
12-04 09:58:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541182976.0,1141784576.0,9457958912.0,20478148608.0,11359.0,19929.0
12-04 09:58:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2541178880.0,1141784576.0,9457963008.0,20478148608.0,31352.0,41849.0
12-04 09:58:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541170688.0,1141792768.0,9457963008.0,20478148608.0,11938.0,20181.0
12-04 09:58:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541166592.0,1141792768.0,9457967104.0,20478148608.0,12385.0,21539.0
12-04 09:58:39,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541166592.0,1141792768.0,9457967104.0,20478148608.0,12209.0,21257.0
12-04 09:58:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541166592.0,1141792768.0,9457967104.0,20478148608.0,12173.0,21105.0
12-04 09:58:41,0.418,0.084,99.498,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541166592.0,1141792768.0,9457967104.0,20478148608.0,12325.0,21257.0
12-04 09:58:42,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541158400.0,1141792768.0,9457967104.0,20478156800.0,11770.0,20053.0
12-04 09:58:43,0.084,0.084,99.582,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2541150208.0,1141800960.0,9457967104.0,20478156800.0,13552.0,23105.0
12-04 09:58:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2541150208.0,1141800960.0,9457967104.0,20478156800.0,12877.0,22275.0
12-04 09:58:45,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541883392.0,1141800960.0,9457967104.0,20477423616.0,12303.0,21324.0
12-04 09:58:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2541666304.0,1141800960.0,9457967104.0,20477640704.0,12284.0,21146.0
12-04 09:58:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541666304.0,1141800960.0,9457967104.0,20477640704.0,11849.0,20405.0
12-04 09:58:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541666304.0,1141800960.0,9457967104.0,20477640704.0,13853.0,23942.0
12-04 09:58:49,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2541658112.0,1141809152.0,9457967104.0,20477640704.0,13386.0,22165.0
12-04 09:58:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541658112.0,1141809152.0,9457967104.0,20477640704.0,11288.0,19846.0
12-04 09:58:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2541658112.0,1141809152.0,9457967104.0,20477640704.0,12847.0,22518.0
12-04 09:58:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541645824.0,1141809152.0,9457971200.0,20477648896.0,12456.0,21562.0
12-04 09:58:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541645824.0,1141809152.0,9457971200.0,20477648896.0,13551.0,23686.0
12-04 09:58:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541645824.0,1141809152.0,9457971200.0,20477648896.0,11537.0,20119.0
12-04 09:58:55,0.083,0.0,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,11473.0,20181.0
12-04 09:58:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,11951.0,21057.0
12-04 09:58:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,13080.0,22925.0
12-04 09:58:58,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,12429.0,21581.0
12-04 09:58:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,12891.0,22559.0
12-04 09:59:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,11237.0,19846.0
12-04 09:59:01,0.083,0.083,99.583,0.250,0.0,0.0,0.0,114688.0,0.0,9.0,2541629440.0,1141825536.0,9457971200.0,20477648896.0,11344.0,20140.0
12-04 09:59:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541629440.0,1141825536.0,9457971200.0,20477648896.0,12972.0,22706.0
12-04 09:59:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541629440.0,1141825536.0,9457971200.0,20477648896.0,12243.0,21349.0
12-04 09:59:04,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541629440.0,1141825536.0,9457971200.0,20477648896.0,14771.0,23614.0
12-04 09:59:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541879296.0,1141825536.0,9457971200.0,20477399040.0,14535.0,24247.0
12-04 09:59:06,0.084,0.167,99.749,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2541625344.0,1141825536.0,9457975296.0,20477648896.0,29237.0,37397.0
12-04 09:59:07,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2541617152.0,1141833728.0,9457975296.0,20477648896.0,12651.0,21033.0
12-04 09:59:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541617152.0,1141833728.0,9457975296.0,20477648896.0,30510.0,38840.0
12-04 09:59:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2541613056.0,1141833728.0,9457979392.0,20477648896.0,13642.0,22849.0
12-04 09:59:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541613056.0,1141833728.0,9457979392.0,20477648896.0,12796.0,21145.0
12-04 09:59:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541613056.0,1141833728.0,9457979392.0,20477648896.0,30600.0,39801.0
12-04 09:59:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541613056.0,1141833728.0,9457979392.0,20477648896.0,13603.0,22098.0
12-04 09:59:13,0.167,0.167,99.333,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2541604864.0,1141841920.0,9457979392.0,20477648896.0,13324.0,22673.0
12-04 09:59:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541600768.0,1141841920.0,9457983488.0,20477648896.0,11771.0,20247.0
12-04 09:59:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541600768.0,1141841920.0,9457983488.0,20477648896.0,11352.0,20074.0
12-04 09:59:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541600768.0,1141841920.0,9457983488.0,20477648896.0,12480.0,21374.0
12-04 09:59:17,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2541600768.0,1141841920.0,9457983488.0,20477648896.0,11625.0,20349.0
12-04 09:59:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541600768.0,1141841920.0,9457983488.0,20477648896.0,12708.0,21840.0
12-04 09:59:19,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,12234.0,21147.0
12-04 09:59:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,13718.0,24191.0
12-04 09:59:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,28492.0,37083.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,12808.0,21898.0
12-04 09:59:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,11258.0,19780.0
12-04 09:59:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,11473.0,20181.0
12-04 09:59:25,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542067712.0,1141858304.0,9457983488.0,20477165568.0,14715.0,24132.0
12-04 09:59:26,0.0,0.0,99.916,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2541838336.0,1141858304.0,9457983488.0,20477394944.0,11700.0,20223.0
12-04 09:59:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541838336.0,1141858304.0,9457983488.0,20477394944.0,12923.0,22651.0
12-04 09:59:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541838336.0,1141858304.0,9457983488.0,20477394944.0,14603.0,24880.0
12-04 09:59:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541838336.0,1141858304.0,9457983488.0,20477394944.0,11669.0,20028.0
12-04 09:59:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541838336.0,1141858304.0,9457983488.0,20477394944.0,11763.0,20475.0
12-04 09:59:31,0.167,0.083,99.499,0.250,0.0,0.0,0.0,102400.0,0.0,10.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,13582.0,21222.0
12-04 09:59:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,12776.0,20767.0
12-04 09:59:33,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,12602.0,21054.0
12-04 09:59:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,15318.0,24501.0
12-04 09:59:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,12947.0,22200.0
12-04 09:59:36,0.0,0.167,99.750,0.0,0.0,0.083,0.0,90112.0,0.0,9.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,30425.0,39729.0
12-04 09:59:37,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2542071808.0,1141874688.0,9457987584.0,20477140992.0,13096.0,21537.0
12-04 09:59:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542071808.0,1141874688.0,9457987584.0,20477140992.0,12027.0,21258.0
12-04 09:59:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542071808.0,1141874688.0,9457987584.0,20477140992.0,11556.0,19818.0
12-04 09:59:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542067712.0,1141874688.0,9457991680.0,20477140992.0,12293.0,21440.0
12-04 09:59:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542067712.0,1141874688.0,9457991680.0,20477140992.0,11359.0,19871.0
12-04 09:59:42,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542067712.0,1141874688.0,9457991680.0,20477140992.0,13180.0,22946.0
12-04 09:59:43,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2541805568.0,1141882880.0,9457991680.0,20477394944.0,12124.0,21014.0
12-04 09:59:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2541805568.0,1141882880.0,9457991680.0,20477394944.0,13166.0,22331.0
12-04 09:59:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541891584.0,1141882880.0,9457991680.0,20477308928.0,12661.0,22052.0
12-04 09:59:46,0.0,0.167,99.750,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2541813760.0,1141882880.0,9457991680.0,20477386752.0,11986.0,21159.0
12-04 09:59:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541809664.0,1141882880.0,9457995776.0,20477386752.0,12168.0,20614.0
12-04 09:59:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541809664.0,1141882880.0,9457995776.0,20477386752.0,12310.0,21258.0
12-04 09:59:49,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,12233.0,21147.0
12-04 09:59:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,12552.0,20272.0
12-04 09:59:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,28887.0,37149.0
12-04 09:59:52,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,14715.0,25190.0
12-04 09:59:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,11702.0,19846.0
12-04 09:59:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,13069.0,22449.0
12-04 09:59:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,12549.0,21237.0
12-04 09:59:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,12309.0,21349.0
12-04 09:59:57,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,12949.0,21563.0
12-04 09:59:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,29047.0,37310.0
12-04 09:59:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,13560.0,23493.0
12-04 10:00:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,12290.0,20181.0
12-04 10:00:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,106496.0,0.0,9.0,2541785088.0,1141907456.0,9457995776.0,20477386752.0,13433.0,22118.0
12-04 10:00:02,0.0,0.083,99.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2541780992.0,1141907456.0,9457999872.0,20477386752.0,13169.0,22949.0
12-04 10:00:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541780992.0,1141907456.0,9457999872.0,20477386752.0,11585.0,19846.0
12-04 10:00:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541780992.0,1141907456.0,9457999872.0,20477386752.0,16560.0,24475.0
12-04 10:00:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541350912.0,1141907456.0,9457999872.0,20477816832.0,12982.0,21530.0
12-04 10:00:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2541400064.0,1141907456.0,9457999872.0,20477767680.0,30818.0,39124.0
12-04 10:00:07,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541383680.0,1141915648.0,9457999872.0,20477775872.0,12399.0,20818.0
12-04 10:00:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541383680.0,1141915648.0,9457999872.0,20477775872.0,13259.0,21797.0
12-04 10:00:09,0.083,0.167,99.667,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2541383680.0,1141915648.0,9457999872.0,20477775872.0,14703.0,24967.0
12-04 10:00:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541383680.0,1141915648.0,9457999872.0,20477775872.0,13651.0,21995.0
12-04 10:00:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2541375488.0,1141915648.0,9458008064.0,20477775872.0,12292.0,20356.0
12-04 10:00:12,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541375488.0,1141915648.0,9458008064.0,20477775872.0,12628.0,21166.0
12-04 10:00:13,0.084,0.084,99.582,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,15498.0,23514.0
12-04 10:00:14,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,13793.0,22701.0
12-04 10:00:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,12504.0,21489.0
12-04 10:00:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,14750.0,24830.0
12-04 10:00:17,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,12205.0,20412.0
12-04 10:00:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,12460.0,21440.0
12-04 10:00:19,0.167,0.167,99.583,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,12339.0,21105.0
12-04 10:00:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,12851.0,21573.0
12-04 10:00:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,12611.0,21605.0
12-04 10:00:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,11938.0,20152.0
12-04 10:00:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,11952.0,21055.0
12-04 10:00:24,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,12797.0,22426.0
12-04 10:00:25,0.084,0.084,99.414,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,2541518848.0,1141940224.0,9458008064.0,20477607936.0,13169.0,22314.0
12-04 10:00:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541355008.0,1141940224.0,9458012160.0,20477767680.0,13290.0,22951.0
12-04 10:00:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541355008.0,1141940224.0,9458012160.0,20477767680.0,11585.0,19846.0
12-04 10:00:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541355008.0,1141940224.0,9458012160.0,20477767680.0,11589.0,20181.0
12-04 10:00:29,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541355008.0,1141940224.0,9458012160.0,20477767680.0,12545.0,22180.0
12-04 10:00:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541355008.0,1141940224.0,9458012160.0,20477767680.0,11729.0,20426.0
12-04 10:00:31,0.083,0.167,99.666,0.083,0.0,0.0,0.0,90112.0,0.0,9.0,2541346816.0,1141948416.0,9458012160.0,20477767680.0,11815.0,20552.0
12-04 10:00:32,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541346816.0,1141948416.0,9458012160.0,20477767680.0,13536.0,23709.0
12-04 10:00:33,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541338624.0,1141948416.0,9458012160.0,20477775872.0,13415.0,23439.0
12-04 10:00:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541338624.0,1141948416.0,9458012160.0,20477775872.0,16085.0,25188.0
12-04 10:00:35,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541338624.0,1141948416.0,9458012160.0,20477775872.0,11768.0,20157.0
12-04 10:00:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2541338624.0,1141948416.0,9458012160.0,20477775872.0,29915.0,39044.0
12-04 10:00:37,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2541330432.0,1141956608.0,9458012160.0,20477775872.0,12249.0,20990.0
12-04 10:00:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541330432.0,1141956608.0,9458012160.0,20477775872.0,11771.0,20181.0
12-04 10:00:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541330432.0,1141956608.0,9458012160.0,20477775872.0,11453.0,19937.0
12-04 10:00:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541330432.0,1141956608.0,9458012160.0,20477775872.0,13612.0,23727.0
12-04 10:00:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2541326336.0,1141956608.0,9458016256.0,20477775872.0,13469.0,23461.0
12-04 10:00:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541322240.0,1141956608.0,9458020352.0,20477775872.0,12432.0,21213.0
12-04 10:00:43,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541314048.0,1141964800.0,9458020352.0,20477775872.0,11504.0,19871.0
12-04 10:00:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2541314048.0,1141964800.0,9458020352.0,20477775872.0,12293.0,21255.0
12-04 10:00:45,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541101056.0,1141964800.0,9458020352.0,20477988864.0,11862.0,20517.0
12-04 10:00:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,8.0,2541195264.0,1141964800.0,9458020352.0,20477894656.0,12113.0,20223.0
12-04 10:00:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541195264.0,1141964800.0,9458020352.0,20477894656.0,13397.0,21588.0
12-04 10:00:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541195264.0,1141964800.0,9458020352.0,20477894656.0,14653.0,24942.0
12-04 10:00:49,0.084,0.084,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,12865.0,22050.0
12-04 10:00:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,11616.0,19575.0
12-04 10:00:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,12430.0,21123.0
12-04 10:00:52,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,12165.0,20614.0
12-04 10:00:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,12239.0,21015.0
12-04 10:00:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,12087.0,20363.0
12-04 10:00:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541178880.0,1141981184.0,9458020352.0,20477894656.0,13235.0,22223.0
12-04 10:00:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541178880.0,1141981184.0,9458020352.0,20477894656.0,13351.0,23410.0
12-04 10:00:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541301760.0,1141981184.0,9458024448.0,20477767680.0,15172.0,24584.0
12-04 10:00:58,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541301760.0,1141981184.0,9458024448.0,20477767680.0,12137.0,20297.0
12-04 10:00:59,0.167,0.083,99.666,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2541301760.0,1141981184.0,9458024448.0,20477767680.0,12333.0,21051.0
12-04 10:01:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541301760.0,1141981184.0,9458024448.0,20477767680.0,12174.0,21191.0
12-04 10:01:01,0.083,0.167,99.583,0.167,0.0,0.0,0.0,94208.0,0.0,9.0,2541293568.0,1141989376.0,9458024448.0,20477767680.0,11413.0,19846.0
12-04 10:01:02,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541293568.0,1141989376.0,9458024448.0,20477767680.0,12027.0,20705.0
12-04 10:01:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541293568.0,1141989376.0,9458024448.0,20477767680.0,12937.0,22272.0
12-04 10:01:04,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541293568.0,1141989376.0,9458024448.0,20477767680.0,16425.0,25944.0
12-04 10:01:05,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542153728.0,1141989376.0,9458024448.0,20476907520.0,12901.0,21461.0
12-04 10:01:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2541682688.0,1141989376.0,9458024448.0,20477378560.0,30716.0,39016.0
12-04 10:01:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541666304.0,1141997568.0,9458024448.0,20477386752.0,14431.0,23334.0
12-04 10:01:08,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541662208.0,1141997568.0,9458028544.0,20477386752.0,12421.0,20472.0
12-04 10:01:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541662208.0,1141997568.0,9458028544.0,20477386752.0,12284.0,20228.0
12-04 10:01:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541662208.0,1141997568.0,9458028544.0,20477386752.0,13204.0,21797.0
12-04 10:01:11,0.083,0.167,99.666,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,2541662208.0,1141997568.0,9458028544.0,20477386752.0,31020.0,39959.0
12-04 10:01:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541662208.0,1141997568.0,9458028544.0,20477386752.0,13882.0,22321.0
12-04 10:01:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2541649920.0,1142005760.0,9458032640.0,20477386752.0,12429.0,20294.0
12-04 10:01:14,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541649920.0,1142005760.0,9458032640.0,20477386752.0,13057.0,22543.0
12-04 10:01:15,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541637632.0,1142005760.0,9458036736.0,20477394944.0,13134.0,22475.0
12-04 10:01:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2541637632.0,1142005760.0,9458036736.0,20477394944.0,12660.0,21621.0
12-04 10:01:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541637632.0,1142005760.0,9458036736.0,20477394944.0,11398.0,19937.0
12-04 10:01:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541637632.0,1142005760.0,9458036736.0,20477394944.0,13718.0,23066.0
12-04 10:01:19,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2541629440.0,1142013952.0,9458036736.0,20477394944.0,12841.0,22198.0
12-04 10:01:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142013952.0,9458040832.0,20477394944.0,11902.0,20108.0
12-04 10:01:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,98304.0,0.0,12.0,2541625344.0,1142013952.0,9458040832.0,20477394944.0,12173.0,21129.0
12-04 10:01:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142013952.0,9458040832.0,20477394944.0,13190.0,22516.0
12-04 10:01:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142013952.0,9458040832.0,20477394944.0,13669.0,22796.0
12-04 10:01:24,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142013952.0,9458040832.0,20477394944.0,11726.0,20132.0
12-04 10:01:25,0.083,0.250,99.499,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541785088.0,1142022144.0,9458040832.0,20477227008.0,11645.0,19846.0
12-04 10:01:26,0.083,0.083,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2541625344.0,1142022144.0,9458040832.0,20477386752.0,12379.0,21234.0
12-04 10:01:27,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541625344.0,1142022144.0,9458040832.0,20477386752.0,13585.0,23442.0
12-04 10:01:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142022144.0,9458040832.0,20477386752.0,11986.0,20519.0
12-04 10:01:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142022144.0,9458040832.0,20477386752.0,12133.0,20561.0
12-04 10:01:30,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541625344.0,1142022144.0,9458040832.0,20477386752.0,12377.0,21564.0
12-04 10:01:31,0.0,0.084,99.833,0.084,0.0,0.0,0.0,102400.0,0.0,8.0,2541617152.0,1142030336.0,9458040832.0,20477386752.0,12257.0,21410.0
12-04 10:01:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541617152.0,1142030336.0,9458040832.0,20477386752.0,13073.0,22519.0
12-04 10:01:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541617152.0,1142030336.0,9458040832.0,20477386752.0,12213.0,20643.0
12-04 10:01:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2541617152.0,1142030336.0,9458040832.0,20477386752.0,14908.0,23691.0
12-04 10:01:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541617152.0,1142030336.0,9458040832.0,20477386752.0,12161.0,21081.0
12-04 10:01:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2541613056.0,1142030336.0,9458044928.0,20477386752.0,30850.0,40945.0
12-04 10:01:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,12052.0,21104.0
12-04 10:01:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,12665.0,21898.0
12-04 10:01:39,0.250,0.0,99.584,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,12131.0,21075.0
12-04 10:01:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,12303.0,21441.0
12-04 10:01:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,11817.0,20853.0
12-04 10:01:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,11766.0,20223.0
12-04 10:01:43,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541596672.0,1142046720.0,9458044928.0,20477386752.0,12203.0,21479.0
12-04 10:01:44,0.249,0.083,99.584,0.083,0.0,0.0,0.0,94208.0,0.0,6.0,2541592576.0,1142046720.0,9458049024.0,20477386752.0,12948.0,22518.0
12-04 10:01:45,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541842432.0,1142046720.0,9458049024.0,20477136896.0,12994.0,22207.0
12-04 10:01:46,0.250,0.083,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2541871104.0,1142046720.0,9458049024.0,20477108224.0,12957.0,22560.0
12-04 10:01:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541862912.0,1142046720.0,9458049024.0,20477116416.0,12239.0,21013.0
12-04 10:01:48,0.167,0.0,99.666,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2541862912.0,1142046720.0,9458049024.0,20477116416.0,12133.0,20647.0
12-04 10:01:49,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541854720.0,1142054912.0,9458049024.0,20477116416.0,12034.0,19937.0
12-04 10:01:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541854720.0,1142054912.0,9458049024.0,20477116416.0,12243.0,21349.0
12-04 10:01:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2541854720.0,1142054912.0,9458049024.0,20477116416.0,12877.0,22141.0
12-04 10:01:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541862912.0,1142054912.0,9458049024.0,20477108224.0,13345.0,22608.0
12-04 10:01:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541858816.0,1142054912.0,9458053120.0,20477108224.0,12415.0,21056.0
12-04 10:01:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541858816.0,1142054912.0,9458053120.0,20477108224.0,12919.0,21808.0
12-04 10:01:55,0.0,0.084,99.666,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,12041.0,21077.0
12-04 10:01:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,12083.0,21254.0
12-04 10:01:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,11701.0,20004.0
12-04 10:01:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,12918.0,22452.0
12-04 10:01:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,12243.0,20499.0
12-04 10:02:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,14424.0,24631.0
12-04 10:02:01,0.083,0.083,99.666,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2541842432.0,1142071296.0,9458053120.0,20477108224.0,12605.0,22224.0
12-04 10:02:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2541842432.0,1142071296.0,9458053120.0,20477108224.0,12190.0,20066.0
12-04 10:02:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541842432.0,1142071296.0,9458053120.0,20477108224.0,11719.0,20028.0
12-04 10:02:04,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541842432.0,1142071296.0,9458053120.0,20477108224.0,15174.0,23213.0
12-04 10:02:05,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542137344.0,1142071296.0,9458053120.0,20476813312.0,13500.0,22559.0
12-04 10:02:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2541850624.0,1142071296.0,9458053120.0,20477100032.0,30526.0,38942.0
12-04 10:02:07,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541830144.0,1142079488.0,9458057216.0,20477108224.0,13687.0,22650.0
12-04 10:02:08,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541838336.0,1142079488.0,9458057216.0,20477100032.0,14039.0,22820.0
12-04 10:02:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2541838336.0,1142079488.0,9458057216.0,20477100032.0,14110.0,23270.0
12-04 10:02:10,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541838336.0,1142079488.0,9458057216.0,20477100032.0,12721.0,20563.0
12-04 10:02:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541838336.0,1142079488.0,9458057216.0,20477100032.0,13017.0,21462.0
12-04 10:02:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541838336.0,1142079488.0,9458057216.0,20477100032.0,12752.0,20605.0
12-04 10:02:13,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541830144.0,1142087680.0,9458057216.0,20477100032.0,12565.0,20789.0
12-04 10:02:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541830144.0,1142087680.0,9458057216.0,20477100032.0,13427.0,22516.0
12-04 10:02:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541826048.0,1142087680.0,9458061312.0,20477100032.0,13771.0,23801.0
12-04 10:02:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541821952.0,1142087680.0,9458065408.0,20477100032.0,11981.0,20156.0
12-04 10:02:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541821952.0,1142087680.0,9458065408.0,20477100032.0,13197.0,22926.0
12-04 10:02:18,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541821952.0,1142087680.0,9458065408.0,20477100032.0,11988.0,20652.0
12-04 10:02:19,0.250,0.083,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,11614.0,20341.0
12-04 10:02:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,11434.0,20066.0
12-04 10:02:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,12283.0,21147.0
12-04 10:02:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,13456.0,22469.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,13011.0,21193.0
12-04 10:02:24,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,14127.0,24183.0
12-04 10:02:25,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541744128.0,1142104064.0,9458065408.0,20477161472.0,12356.0,20949.0
12-04 10:02:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2541940736.0,1142104064.0,9458065408.0,20476964864.0,12984.0,22385.0
12-04 10:02:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541940736.0,1142104064.0,9458065408.0,20476964864.0,12957.0,21444.0
12-04 10:02:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541940736.0,1142104064.0,9458065408.0,20476964864.0,11806.0,20272.0
12-04 10:02:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541940736.0,1142104064.0,9458065408.0,20476964864.0,11991.0,20523.0
12-04 10:02:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541940736.0,1142104064.0,9458065408.0,20476964864.0,13011.0,22743.0
12-04 10:02:31,0.250,0.0,99.416,0.334,0.0,0.0,0.0,90112.0,0.0,8.0,2541928448.0,1142112256.0,9458069504.0,20476964864.0,12028.0,20882.0
12-04 10:02:32,0.749,0.167,99.084,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2541928448.0,1142112256.0,9458069504.0,20476964864.0,12757.0,22375.0
12-04 10:02:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541912064.0,1142112256.0,9458069504.0,20476981248.0,13071.0,22388.0
12-04 10:02:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541912064.0,1142112256.0,9458069504.0,20476981248.0,15076.0,23775.0
12-04 10:02:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541912064.0,1142112256.0,9458069504.0,20476981248.0,14338.0,22048.0
12-04 10:02:36,0.250,0.250,99.500,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541912064.0,1142112256.0,9458069504.0,20476981248.0,29672.0,38561.0
12-04 10:02:37,0.0,0.084,99.666,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,12832.0,22112.0
12-04 10:02:38,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,12031.0,20285.0
12-04 10:02:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,30594.0,40094.0
12-04 10:02:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,13883.0,23709.0
12-04 10:02:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,12486.0,21080.0
12-04 10:02:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,11821.0,20181.0
12-04 10:02:43,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541895680.0,1142128640.0,9458069504.0,20476981248.0,11304.0,19846.0
12-04 10:02:44,0.250,0.083,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,6.0,2541895680.0,1142128640.0,9458069504.0,20476981248.0,13677.0,23124.0
12-04 10:02:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542141440.0,1142128640.0,9458073600.0,20476731392.0,11503.0,19937.0
12-04 10:02:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2542153728.0,1142128640.0,9458073600.0,20476719104.0,13407.0,22829.0
12-04 10:02:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542149632.0,1142128640.0,9458077696.0,20476719104.0,12389.0,21106.0
12-04 10:02:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542149632.0,1142128640.0,9458077696.0,20476719104.0,12854.0,21772.0
12-04 10:02:49,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2542268416.0,1142136832.0,9458077696.0,20476592128.0,13216.0,22615.0
12-04 10:02:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542268416.0,1142136832.0,9458077696.0,20476592128.0,11887.0,20181.0
12-04 10:02:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542268416.0,1142136832.0,9458077696.0,20476592128.0,12616.0,21239.0
12-04 10:02:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2542268416.0,1142136832.0,9458077696.0,20476592128.0,12542.0,21349.0
12-04 10:02:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542268416.0,1142136832.0,9458077696.0,20476592128.0,11453.0,19937.0
12-04 10:02:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542276608.0,1142136832.0,9458077696.0,20476583936.0,12471.0,21782.0
12-04 10:02:55,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2542268416.0,1142145024.0,9458077696.0,20476583936.0,12339.0,21075.0
12-04 10:02:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2542268416.0,1142145024.0,9458077696.0,20476583936.0,13906.0,24366.0
12-04 10:02:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542268416.0,1142145024.0,9458077696.0,20476583936.0,11985.0,20881.0
12-04 10:02:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542268416.0,1142145024.0,9458077696.0,20476583936.0,12542.0,21349.0
12-04 10:02:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542260224.0,1142145024.0,9458077696.0,20476592128.0,11519.0,19846.0
12-04 10:03:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542260224.0,1142145024.0,9458077696.0,20476592128.0,12797.0,21916.0
12-04 10:03:01,0.166,0.166,99.501,0.166,0.0,0.0,0.0,81920.0,0.0,7.0,2542252032.0,1142153216.0,9458077696.0,20476592128.0,11911.0,19979.0
12-04 10:03:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2542252032.0,1142153216.0,9458077696.0,20476592128.0,12426.0,21258.0
12-04 10:03:03,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542247936.0,1142153216.0,9458081792.0,20476592128.0,12777.0,22115.0
12-04 10:03:04,0.250,0.167,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2542247936.0,1142153216.0,9458081792.0,20476592128.0,16912.0,26281.0
12-04 10:03:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542796800.0,1142153216.0,9458081792.0,20476043264.0,15069.0,22870.0
12-04 10:03:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2542637056.0,1142153216.0,9458081792.0,20476203008.0,30210.0,39166.0
12-04 10:03:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,7.0,2542628864.0,1142161408.0,9458081792.0,20476203008.0,12972.0,21487.0
12-04 10:03:08,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542628864.0,1142161408.0,9458081792.0,20476203008.0,13259.0,21794.0
12-04 10:03:09,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542628864.0,1142161408.0,9458081792.0,20476203008.0,12152.0,20175.0
12-04 10:03:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542628864.0,1142161408.0,9458081792.0,20476203008.0,14301.0,23345.0
12-04 10:03:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542628864.0,1142161408.0,9458081792.0,20476203008.0,13445.0,22629.0
12-04 10:03:12,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542624768.0,1142161408.0,9458085888.0,20476203008.0,13274.0,21863.0
12-04 10:03:13,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2542616576.0,1142169600.0,9458085888.0,20476203008.0,13445.0,22499.0
12-04 10:03:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542616576.0,1142169600.0,9458085888.0,20476203008.0,11706.0,20247.0
12-04 10:03:15,2.002,0.667,97.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2553786368.0,1142169600.0,9458085888.0,20465033216.0,12121.0,20797.0
12-04 10:03:16,0.334,0.084,99.582,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2544406528.0,1142169600.0,9458089984.0,20474408960.0,13146.0,22360.0
12-04 10:03:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544398336.0,1142169600.0,9458089984.0,20474417152.0,12456.0,21105.0
12-04 10:03:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544398336.0,1142169600.0,9458089984.0,20474417152.0,12592.0,21282.0
12-04 10:03:19,0.167,0.167,99.583,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,14557.0,23922.0
12-04 10:03:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,13301.0,22963.0
12-04 10:03:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,11735.0,20095.0
12-04 10:03:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,12413.0,21362.0
12-04 10:03:23,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,14187.0,23046.0
12-04 10:03:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,11921.0,20243.0
12-04 10:03:25,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544320512.0,1142185984.0,9458089984.0,20474478592.0,13388.0,22743.0
12-04 10:03:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544267264.0,1142185984.0,9458094080.0,20474527744.0,12758.0,21318.0
12-04 10:03:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2544259072.0,1142185984.0,9458094080.0,20474535936.0,13065.0,22364.0
12-04 10:03:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544259072.0,1142185984.0,9458094080.0,20474535936.0,12114.0,21193.0
12-04 10:03:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544259072.0,1142185984.0,9458094080.0,20474535936.0,12949.0,22299.0
12-04 10:03:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544259072.0,1142185984.0,9458094080.0,20474535936.0,12284.0,20904.0
12-04 10:03:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,94208.0,0.0,8.0,2544250880.0,1142194176.0,9458094080.0,20474535936.0,12128.0,21040.0
12-04 10:03:32,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2544250880.0,1142194176.0,9458094080.0,20474535936.0,11937.0,20181.0
12-04 10:03:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544250880.0,1142194176.0,9458094080.0,20474535936.0,29945.0,39487.0
12-04 10:03:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544242688.0,1142194176.0,9458094080.0,20474544128.0,17855.0,27666.0
12-04 10:03:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544242688.0,1142194176.0,9458094080.0,20474544128.0,12029.0,20387.0
12-04 10:03:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2544242688.0,1142194176.0,9458094080.0,20474544128.0,30123.0,39098.0
12-04 10:03:37,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544234496.0,1142202368.0,9458094080.0,20474544128.0,12362.0,21974.0
12-04 10:03:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544234496.0,1142202368.0,9458094080.0,20474544128.0,11561.0,18904.0
12-04 10:03:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2544234496.0,1142202368.0,9458094080.0,20474544128.0,11829.0,19626.0
12-04 10:03:40,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544234496.0,1142202368.0,9458094080.0,20474544128.0,12049.0,20614.0
12-04 10:03:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544234496.0,1142202368.0,9458094080.0,20474544128.0,12811.0,22207.0
12-04 10:03:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,2544230400.0,1142202368.0,9458098176.0,20474544128.0,13130.0,22515.0
12-04 10:03:43,0.167,0.167,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2544222208.0,1142210560.0,9458098176.0,20474544128.0,12994.0,22208.0
12-04 10:03:44,0.083,0.333,99.583,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2544222208.0,1142210560.0,9458098176.0,20474544128.0,13245.0,22450.0
12-04 10:03:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544472064.0,1142210560.0,9458098176.0,20474294272.0,12477.0,20461.0
12-04 10:03:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2544484352.0,1142210560.0,9458098176.0,20474281984.0,12536.0,21391.0
12-04 10:03:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544345088.0,1142210560.0,9458102272.0,20474417152.0,12355.0,21105.0
12-04 10:03:48,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544345088.0,1142210560.0,9458102272.0,20474417152.0,11448.0,19791.0
12-04 10:03:49,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,11691.0,20615.0
12-04 10:03:50,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,13507.0,22946.0
12-04 10:03:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,13053.0,22315.0
12-04 10:03:52,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,12058.0,21234.0
12-04 10:03:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,13355.0,21903.0
12-04 10:03:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,12209.0,21326.0
12-04 10:03:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544328704.0,1142226944.0,9458102272.0,20474417152.0,13140.0,22703.0
12-04 10:03:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544324608.0,1142226944.0,9458106368.0,20474417152.0,11590.0,20181.0
12-04 10:03:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544324608.0,1142226944.0,9458106368.0,20474417152.0,11826.0,21015.0
12-04 10:03:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544324608.0,1142226944.0,9458106368.0,20474417152.0,13080.0,22518.0
12-04 10:03:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2544324608.0,1142226944.0,9458106368.0,20474417152.0,12184.0,20990.0
12-04 10:04:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544324608.0,1142226944.0,9458106368.0,20474417152.0,13226.0,23040.0
12-04 10:04:01,0.0,0.083,99.666,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2544316416.0,1142235136.0,9458106368.0,20474417152.0,12154.0,20989.0
12-04 10:04:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2544316416.0,1142235136.0,9458106368.0,20474417152.0,12682.0,22521.0
12-04 10:04:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544316416.0,1142235136.0,9458106368.0,20474417152.0,11475.0,19871.0
12-04 10:04:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544316416.0,1142235136.0,9458106368.0,20474417152.0,14772.0,22772.0
12-04 10:04:05,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544136192.0,1142235136.0,9458106368.0,20474597376.0,13056.0,21907.0
12-04 10:04:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2544205824.0,1142235136.0,9458106368.0,20474527744.0,30725.0,39274.0
12-04 10:04:07,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2544197632.0,1142243328.0,9458106368.0,20474527744.0,15161.0,24941.0
12-04 10:04:08,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142243328.0,9458110464.0,20474527744.0,13043.0,21707.0
12-04 10:04:09,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142243328.0,9458110464.0,20474527744.0,12473.0,20469.0
12-04 10:04:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142243328.0,9458110464.0,20474527744.0,12577.0,20563.0
12-04 10:04:11,0.084,0.0,99.833,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2544193536.0,1142243328.0,9458110464.0,20474527744.0,13485.0,22169.0
12-04 10:04:12,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142243328.0,9458110464.0,20474527744.0,12846.0,21798.0
12-04 10:04:13,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544185344.0,1142251520.0,9458110464.0,20474527744.0,12254.0,20228.0
12-04 10:04:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2544185344.0,1142251520.0,9458110464.0,20474527744.0,13793.0,23727.0
12-04 10:04:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544185344.0,1142251520.0,9458110464.0,20474527744.0,12996.0,22498.0
12-04 10:04:16,0.083,0.167,99.666,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2544185344.0,1142251520.0,9458110464.0,20474527744.0,13291.0,22005.0
12-04 10:04:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2544185344.0,1142251520.0,9458110464.0,20474527744.0,12207.0,21196.0
12-04 10:04:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544181248.0,1142251520.0,9458114560.0,20474527744.0,14131.0,22271.0
12-04 10:04:19,0.167,0.167,99.417,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2544173056.0,1142259712.0,9458114560.0,20474527744.0,12778.0,22183.0
12-04 10:04:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544168960.0,1142259712.0,9458118656.0,20474527744.0,11982.0,20314.0
12-04 10:04:21,0.167,0.250,99.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544168960.0,1142259712.0,9458118656.0,20474527744.0,13906.0,23849.0
12-04 10:04:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544168960.0,1142259712.0,9458118656.0,20474527744.0,12274.0,21259.0
12-04 10:04:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544168960.0,1142259712.0,9458118656.0,20474527744.0,12108.0,21039.0
12-04 10:04:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544168960.0,1142259712.0,9458118656.0,20474527744.0,11988.0,21125.0
12-04 10:04:25,0.501,0.167,99.165,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2543620096.0,1142267904.0,9458118656.0,20475068416.0,11834.0,20111.0
12-04 10:04:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2543517696.0,1142267904.0,9458118656.0,20475170816.0,13560.0,22884.0
12-04 10:04:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543525888.0,1142267904.0,9458118656.0,20475162624.0,12027.0,19979.0
12-04 10:04:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543525888.0,1142267904.0,9458118656.0,20475162624.0,12535.0,21391.0
12-04 10:04:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543525888.0,1142267904.0,9458118656.0,20475162624.0,13126.0,22586.0
12-04 10:04:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543525888.0,1142267904.0,9458118656.0,20475162624.0,12439.0,21552.0
12-04 10:04:31,0.084,0.0,99.833,0.084,0.0,0.0,0.0,77824.0,0.0,7.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,11815.0,20552.0
12-04 10:04:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,11573.0,20272.0
12-04 10:04:33,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,12596.0,22051.0
12-04 10:04:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,14545.0,23411.0
12-04 10:04:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,14361.0,23204.0
12-04 10:04:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,30909.0,40235.0
12-04 10:04:37,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,12068.0,21056.0
12-04 10:04:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,29649.0,39305.0
12-04 10:04:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,11660.0,19955.0
12-04 10:04:40,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,11706.0,20181.0
12-04 10:04:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,13451.0,22408.0
12-04 10:04:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,13203.0,22228.0
12-04 10:04:43,0.166,0.333,99.334,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2543497216.0,1142292480.0,9458122752.0,20475162624.0,11941.0,20986.0
12-04 10:04:44,0.167,0.083,99.666,0.0,0.0,0.083,0.0,57344.0,0.0,4.0,2543370240.0,1142292480.0,9458122752.0,20475289600.0,13245.0,22452.0
12-04 10:04:45,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543321088.0,1142292480.0,9458122752.0,20475338752.0,12346.0,21101.0
12-04 10:04:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2543505408.0,1142292480.0,9458122752.0,20475154432.0,16122.0,21622.0
12-04 10:04:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543505408.0,1142292480.0,9458122752.0,20475154432.0,13013.0,20045.0
12-04 10:04:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543497216.0,1142292480.0,9458122752.0,20475162624.0,11338.0,20024.0
12-04 10:04:49,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2543484928.0,1142300672.0,9458126848.0,20475162624.0,13108.0,22431.0
12-04 10:04:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543484928.0,1142300672.0,9458126848.0,20475162624.0,12215.0,21282.0
12-04 10:04:51,0.250,0.167,99.583,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543484928.0,1142300672.0,9458126848.0,20475162624.0,13553.0,22731.0
12-04 10:04:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2543480832.0,1142300672.0,9458130944.0,20475162624.0,13150.0,22360.0
12-04 10:04:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543480832.0,1142300672.0,9458130944.0,20475162624.0,12390.0,21104.0
12-04 10:04:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543480832.0,1142300672.0,9458130944.0,20475162624.0,12425.0,21284.0
12-04 10:04:55,0.084,0.084,98.830,1.003,0.0,0.0,0.0,24576.0,0.0,3.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,11453.0,19937.0
12-04 10:04:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,29547.0,38521.0
12-04 10:04:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,12028.0,20370.0
12-04 10:04:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,13983.0,23802.0
12-04 10:04:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,11530.0,19859.0
12-04 10:05:00,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,13029.0,22585.0
12-04 10:05:01,0.167,0.083,99.499,0.250,0.0,0.0,0.0,102400.0,0.0,7.0,2543464448.0,1142317056.0,9458130944.0,20475162624.0,13072.0,22468.0
12-04 10:05:02,0.250,0.167,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2543853568.0,1142317056.0,9458130944.0,20474773504.0,12522.0,21781.0
12-04 10:05:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543845376.0,1142317056.0,9458130944.0,20474781696.0,12168.0,21148.0
12-04 10:05:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543845376.0,1142317056.0,9458130944.0,20474781696.0,14340.0,22615.0
12-04 10:05:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542714880.0,1142317056.0,9458130944.0,20475912192.0,12075.0,20349.0
12-04 10:05:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2542829568.0,1142317056.0,9458130944.0,20475797504.0,30312.0,39125.0
12-04 10:05:07,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,13890.0,23204.0
12-04 10:05:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,13115.0,21732.0
12-04 10:05:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,16416.0,25804.0
12-04 10:05:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,13230.0,21728.0
12-04 10:05:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,31215.0,39404.0
12-04 10:05:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,12389.0,20538.0
12-04 10:05:13,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542809088.0,1142333440.0,9458135040.0,20475797504.0,12796.0,21457.0
12-04 10:05:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542936064.0,1142333440.0,9458135040.0,20475670528.0,12302.0,21143.0
12-04 10:05:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542931968.0,1142333440.0,9458139136.0,20475670528.0,12894.0,21284.0
12-04 10:05:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2542931968.0,1142333440.0,9458139136.0,20475670528.0,12772.0,21969.0
12-04 10:05:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542931968.0,1142333440.0,9458139136.0,20475670528.0,12656.0,22092.0
12-04 10:05:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542931968.0,1142333440.0,9458139136.0,20475670528.0,12260.0,21230.0
12-04 10:05:19,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2542923776.0,1142341632.0,9458139136.0,20475670528.0,10871.0,19211.0
12-04 10:05:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542919680.0,1142341632.0,9458143232.0,20475670528.0,13365.0,22468.0
12-04 10:05:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542911488.0,1142341632.0,9458143232.0,20475678720.0,12434.0,20759.0
12-04 10:05:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542911488.0,1142341632.0,9458143232.0,20475678720.0,12243.0,21350.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542911488.0,1142341632.0,9458143232.0,20475678720.0,13618.0,23378.0
12-04 10:05:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2542911488.0,1142341632.0,9458143232.0,20475678720.0,11479.0,20206.0
12-04 10:05:25,0.167,0.0,99.582,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2542473216.0,1142349824.0,9458143232.0,20476108800.0,12487.0,21326.0
12-04 10:05:26,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542919680.0,1142349824.0,9458143232.0,20475662336.0,14120.0,24065.0
12-04 10:05:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2542919680.0,1142349824.0,9458143232.0,20475662336.0,11836.0,20028.0
12-04 10:05:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542919680.0,1142349824.0,9458143232.0,20475662336.0,12519.0,21483.0
12-04 10:05:29,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542919680.0,1142349824.0,9458143232.0,20475662336.0,11729.0,20004.0
12-04 10:05:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542903296.0,1142349824.0,9458143232.0,20475678720.0,13623.0,23589.0
12-04 10:05:31,0.083,0.167,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,13567.0,23001.0
12-04 10:05:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,11561.0,19929.0
12-04 10:05:33,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,11271.0,19871.0
12-04 10:05:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,14365.0,23274.0
12-04 10:05:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,13349.0,23376.0
12-04 10:05:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,28920.0,37550.0
12-04 10:05:37,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,12667.0,21629.0
12-04 10:05:38,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,12359.0,21284.0
12-04 10:05:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,12878.0,22206.0
12-04 10:05:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,12049.0,21127.0
12-04 10:05:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,31351.0,39852.0
12-04 10:05:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,12304.0,21391.0
12-04 10:05:43,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542874624.0,1142374400.0,9458147328.0,20475678720.0,13285.0,22313.0
12-04 10:05:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,102400.0,0.0,8.0,2542874624.0,1142374400.0,9458147328.0,20475678720.0,29827.0,38520.0
12-04 10:05:45,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543423488.0,1142374400.0,9458147328.0,20475129856.0,12173.0,21013.0
12-04 10:05:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2543259648.0,1142374400.0,9458151424.0,20475289600.0,13129.0,22517.0
12-04 10:05:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2543259648.0,1142374400.0,9458151424.0,20475289600.0,13025.0,21738.0
12-04 10:05:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543259648.0,1142374400.0,9458151424.0,20475289600.0,12259.0,21192.0
12-04 10:05:49,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2543251456.0,1142382592.0,9458151424.0,20475289600.0,11962.0,20004.0
12-04 10:05:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543251456.0,1142382592.0,9458151424.0,20475289600.0,11805.0,20272.0
12-04 10:05:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2543247360.0,1142382592.0,9458155520.0,20475289600.0,29959.0,39212.0
12-04 10:05:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543247360.0,1142382592.0,9458155520.0,20475289600.0,13334.0,22696.0
12-04 10:05:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543247360.0,1142382592.0,9458155520.0,20475289600.0,11978.0,20948.0
12-04 10:05:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543247360.0,1142382592.0,9458155520.0,20475289600.0,13047.0,22543.0
12-04 10:05:55,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,11889.0,20156.0
12-04 10:05:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,11962.0,21259.0
12-04 10:05:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,12062.0,20461.0
12-04 10:05:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,13586.0,23773.0
12-04 10:05:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,12544.0,21371.0
12-04 10:06:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,12054.0,20247.0
12-04 10:06:01,0.083,0.083,99.499,0.334,0.0,0.0,0.0,90112.0,0.0,8.0,2543230976.0,1142398976.0,9458155520.0,20475289600.0,12521.0,21105.0
12-04 10:06:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,2543226880.0,1142398976.0,9458159616.0,20475289600.0,12803.0,21741.0
12-04 10:06:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543226880.0,1142398976.0,9458159616.0,20475289600.0,12761.0,22207.0
12-04 10:06:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543226880.0,1142398976.0,9458159616.0,20475289600.0,14614.0,22488.0
12-04 10:06:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543775744.0,1142398976.0,9458159616.0,20474740736.0,13562.0,22629.0
12-04 10:06:06,0.083,0.0,99.833,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2543861760.0,1142398976.0,9458159616.0,20474654720.0,30344.0,39191.0
12-04 10:06:07,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2543853568.0,1142407168.0,9458159616.0,20474654720.0,14145.0,23712.0
12-04 10:06:08,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543853568.0,1142407168.0,9458159616.0,20474654720.0,12424.0,20600.0
12-04 10:06:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543804416.0,1142407168.0,9458159616.0,20474703872.0,12463.0,20518.0
12-04 10:06:10,0.584,0.083,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543804416.0,1142407168.0,9458159616.0,20474703872.0,13486.0,21910.0
12-04 10:06:11,0.083,0.250,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543796224.0,1142407168.0,9458159616.0,20474712064.0,31736.0,41084.0
12-04 10:06:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543919104.0,1142407168.0,9458163712.0,20474585088.0,13015.0,21641.0
12-04 10:06:13,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2543910912.0,1142415360.0,9458163712.0,20474585088.0,12611.0,21492.0
12-04 10:06:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544037888.0,1142415360.0,9458163712.0,20474458112.0,12159.0,21258.0
12-04 10:06:15,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544037888.0,1142415360.0,9458163712.0,20474458112.0,12677.0,22063.0
12-04 10:06:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544037888.0,1142415360.0,9458163712.0,20474458112.0,14268.0,22718.0
12-04 10:06:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544037888.0,1142415360.0,9458163712.0,20474458112.0,12385.0,21511.0
12-04 10:06:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544037888.0,1142415360.0,9458163712.0,20474458112.0,11345.0,20024.0
12-04 10:06:19,0.084,0.084,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,2544029696.0,1142423552.0,9458163712.0,20474458112.0,11892.0,20949.0
12-04 10:06:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544029696.0,1142423552.0,9458163712.0,20474458112.0,13396.0,23438.0
12-04 10:06:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544029696.0,1142423552.0,9458163712.0,20474458112.0,29627.0,38523.0
12-04 10:06:22,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2544025600.0,1142423552.0,9458167808.0,20474458112.0,13085.0,21875.0
12-04 10:06:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544025600.0,1142423552.0,9458167808.0,20474458112.0,12339.0,21106.0
12-04 10:06:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544025600.0,1142423552.0,9458167808.0,20474458112.0,12260.0,21191.0
12-04 10:06:25,0.250,0.167,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544185344.0,1142431744.0,9458167808.0,20474290176.0,11469.0,19912.0
12-04 10:06:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2544152576.0,1142431744.0,9458167808.0,20474322944.0,13399.0,22694.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544140288.0,1142431744.0,9458171904.0,20474331136.0,12721.0,21655.0
12-04 10:06:28,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544140288.0,1142431744.0,9458171904.0,20474331136.0,11866.0,21163.0
12-04 10:06:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544140288.0,1142431744.0,9458171904.0,20474331136.0,12108.0,21106.0
12-04 10:06:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544140288.0,1142431744.0,9458171904.0,20474331136.0,13843.0,23554.0
12-04 10:06:31,0.084,0.084,99.749,0.084,0.0,0.0,0.0,77824.0,0.0,7.0,2544132096.0,1142439936.0,9458171904.0,20474331136.0,12695.0,21398.0
12-04 10:06:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2544132096.0,1142439936.0,9458171904.0,20474331136.0,11659.0,20103.0
12-04 10:06:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544132096.0,1142439936.0,9458171904.0,20474331136.0,12661.0,21666.0
12-04 10:06:34,0.167,0.0,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2544132096.0,1142439936.0,9458171904.0,20474331136.0,18205.0,27232.0
12-04 10:06:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544005120.0,1142439936.0,9458171904.0,20474458112.0,12367.0,21287.0
12-04 10:06:36,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544005120.0,1142439936.0,9458171904.0,20474458112.0,29824.0,38628.0
12-04 10:06:37,0.0,0.167,99.583,0.250,0.0,0.0,0.0,36864.0,0.0,6.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,12267.0,21197.0
12-04 10:06:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,12897.0,22002.0
12-04 10:06:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,13751.0,23574.0
12-04 10:06:40,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,11560.0,20132.0
12-04 10:06:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,12072.0,21039.0
12-04 10:06:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,12751.0,21440.0
12-04 10:06:43,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2543984640.0,1142456320.0,9458176000.0,20474458112.0,12716.0,21597.0
12-04 10:06:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2543984640.0,1142456320.0,9458176000.0,20474458112.0,12347.0,21349.0
12-04 10:06:45,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544533504.0,1142456320.0,9458176000.0,20473909248.0,11977.0,19937.0
12-04 10:06:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2544373760.0,1142456320.0,9458176000.0,20474068992.0,12331.0,21096.0
12-04 10:06:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544357376.0,1142456320.0,9458176000.0,20474085376.0,13364.0,23233.0
12-04 10:06:48,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544357376.0,1142456320.0,9458176000.0,20474085376.0,12681.0,21845.0
12-04 10:06:49,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2544349184.0,1142464512.0,9458176000.0,20474085376.0,12148.0,20990.0
12-04 10:06:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544349184.0,1142464512.0,9458176000.0,20474085376.0,11776.0,19732.0
12-04 10:06:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2544349184.0,1142464512.0,9458176000.0,20474085376.0,12183.0,21013.0
12-04 10:06:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544345088.0,1142464512.0,9458180096.0,20474085376.0,12122.0,21320.0
12-04 10:06:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544345088.0,1142464512.0,9458180096.0,20474085376.0,12214.0,20644.0
12-04 10:06:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544345088.0,1142464512.0,9458180096.0,20474085376.0,12757.0,22240.0
12-04 10:06:55,0.0,0.084,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,2544336896.0,1142472704.0,9458180096.0,20474085376.0,12151.0,21196.0
12-04 10:06:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544336896.0,1142472704.0,9458180096.0,20474085376.0,12878.0,22359.0
12-04 10:06:57,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2544336896.0,1142472704.0,9458180096.0,20474085376.0,12722.0,22181.0
12-04 10:06:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544332800.0,1142472704.0,9458184192.0,20474085376.0,12189.0,20591.0
12-04 10:06:59,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544332800.0,1142472704.0,9458184192.0,20474085376.0,12333.0,21077.0
12-04 10:07:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544324608.0,1142472704.0,9458184192.0,20474093568.0,12652.0,21348.0
12-04 10:07:01,0.167,0.083,99.583,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2544316416.0,1142480896.0,9458184192.0,20474093568.0,11564.0,19842.0
12-04 10:07:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2544316416.0,1142480896.0,9458184192.0,20474093568.0,12545.0,21391.0
12-04 10:07:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544316416.0,1142480896.0,9458184192.0,20474093568.0,12101.0,21118.0
12-04 10:07:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544316416.0,1142480896.0,9458184192.0,20474093568.0,17403.0,26368.0
12-04 10:07:05,0.084,0.084,99.749,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2544484352.0,1142480896.0,9458184192.0,20473925632.0,31687.0,41203.0
12-04 10:07:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2544332800.0,1142480896.0,9458184192.0,20474077184.0,30506.0,38835.0
12-04 10:07:07,0.167,0.167,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2544324608.0,1142489088.0,9458184192.0,20474077184.0,12314.0,20294.0
12-04 10:07:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544308224.0,1142489088.0,9458184192.0,20474093568.0,13365.0,22164.0
12-04 10:07:09,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544308224.0,1142489088.0,9458184192.0,20474093568.0,13781.0,22762.0
12-04 10:07:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544308224.0,1142489088.0,9458184192.0,20474093568.0,13474.0,21926.0
12-04 10:07:11,0.167,0.083,99.667,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2544304128.0,1142489088.0,9458188288.0,20474093568.0,14816.0,23435.0
12-04 10:07:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2544304128.0,1142489088.0,9458188288.0,20474093568.0,14045.0,22874.0
12-04 10:07:13,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,14632.0,22917.0
12-04 10:07:14,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,12798.0,22425.0
12-04 10:07:15,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,12314.0,21123.0
12-04 10:07:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,12539.0,21643.0
12-04 10:07:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,12505.0,21261.0
12-04 10:07:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,12015.0,20591.0
12-04 10:07:19,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544287744.0,1142505472.0,9458188288.0,20474093568.0,13194.0,22389.0
12-04 10:07:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544287744.0,1142505472.0,9458188288.0,20474093568.0,12243.0,21349.0
12-04 10:07:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544287744.0,1142505472.0,9458188288.0,20474093568.0,12855.0,22341.0
12-04 10:07:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544287744.0,1142505472.0,9458188288.0,20474093568.0,11704.0,20219.0
12-04 10:07:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544283648.0,1142505472.0,9458192384.0,20474093568.0,14817.0,24644.0
12-04 10:07:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544279552.0,1142505472.0,9458196480.0,20474093568.0,12119.0,21276.0
12-04 10:07:25,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2544578560.0,1142513664.0,9458196480.0,20473786368.0,11585.0,19846.0
12-04 10:07:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544279552.0,1142513664.0,9458196480.0,20474085376.0,12178.0,21283.0
12-04 10:07:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544271360.0,1142513664.0,9458196480.0,20474093568.0,12545.0,22116.0
12-04 10:07:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544271360.0,1142513664.0,9458196480.0,20474093568.0,11751.0,20615.0
12-04 10:07:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544271360.0,1142513664.0,9458196480.0,20474093568.0,12633.0,21685.0
12-04 10:07:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544271360.0,1142513664.0,9458196480.0,20474093568.0,13493.0,23433.0
12-04 10:07:31,0.167,0.167,99.417,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,11693.0,20273.0
12-04 10:07:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,12199.0,20797.0
12-04 10:07:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,12746.0,22363.0
12-04 10:07:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,13671.0,22084.0
12-04 10:07:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,12107.0,21039.0
12-04 10:07:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,29440.0,38560.0
12-04 10:07:37,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544254976.0,1142530048.0,9458196480.0,20474093568.0,12721.0,22157.0
12-04 10:07:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544254976.0,1142530048.0,9458196480.0,20474093568.0,13313.0,22910.0
12-04 10:07:39,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544250880.0,1142530048.0,9458200576.0,20474093568.0,12007.0,21015.0
12-04 10:07:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2544160768.0,1142530048.0,9458200576.0,20474183680.0,11623.0,20272.0
12-04 10:07:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544160768.0,1142530048.0,9458200576.0,20474183680.0,11453.0,19937.0
12-04 10:07:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544160768.0,1142530048.0,9458200576.0,20474183680.0,11640.0,20272.0
12-04 10:07:43,0.083,0.083,99.500,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,2544152576.0,1142538240.0,9458200576.0,20474183680.0,13692.0,23780.0
12-04 10:07:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2544152576.0,1142538240.0,9458200576.0,20474183680.0,12897.0,22452.0
12-04 10:07:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544320512.0,1142538240.0,9458200576.0,20474015744.0,12151.0,21239.0
12-04 10:07:46,0.167,0.167,99.666,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2544160768.0,1142538240.0,9458200576.0,20474175488.0,13129.0,22517.0
12-04 10:07:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2544160768.0,1142538240.0,9458200576.0,20474175488.0,12228.0,21130.0
12-04 10:07:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544160768.0,1142538240.0,9458200576.0,20474175488.0,12148.0,20772.0
12-04 10:07:49,0.084,0.084,99.666,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2544152576.0,1142546432.0,9458200576.0,20474175488.0,11176.0,19776.0
12-04 10:07:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544152576.0,1142546432.0,9458200576.0,20474175488.0,12420.0,21391.0
12-04 10:07:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544152576.0,1142546432.0,9458200576.0,20474175488.0,11520.0,19846.0
12-04 10:07:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544144384.0,1142546432.0,9458200576.0,20474183680.0,16267.0,27000.0
12-04 10:07:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544144384.0,1142546432.0,9458200576.0,20474183680.0,13154.0,22676.0
12-04 10:07:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544140288.0,1142546432.0,9458204672.0,20474183680.0,12225.0,21234.0
12-04 10:07:55,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,11769.0,20119.0
12-04 10:07:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,11998.0,21126.0
12-04 10:07:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,11896.0,21039.0
12-04 10:07:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,11750.0,20615.0
12-04 10:07:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,11353.0,19846.0
12-04 10:08:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,13133.0,22600.0
12-04 10:08:01,0.167,0.083,99.666,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2544119808.0,1142562816.0,9458208768.0,20474183680.0,32177.0,43180.0
12-04 10:08:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2544119808.0,1142562816.0,9458208768.0,20474183680.0,11533.0,20223.0
12-04 10:08:03,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2544119808.0,1142562816.0,9458208768.0,20474183680.0,12062.0,20367.0
12-04 10:08:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544119808.0,1142562816.0,9458208768.0,20474183680.0,16114.0,24416.0
12-04 10:08:05,0.585,0.167,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544287744.0,1142562816.0,9458208768.0,20474015744.0,13429.0,22655.0
12-04 10:08:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544128000.0,1142562816.0,9458208768.0,20474175488.0,29656.0,37932.0
12-04 10:08:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2544119808.0,1142571008.0,9458208768.0,20474175488.0,13489.0,22696.0
12-04 10:08:08,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544119808.0,1142571008.0,9458208768.0,20474175488.0,16617.0,26502.0
12-04 10:08:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544115712.0,1142571008.0,9458212864.0,20474175488.0,13223.0,21710.0
12-04 10:08:10,0.0,0.167,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2544115712.0,1142571008.0,9458212864.0,20474175488.0,12898.0,21640.0
12-04 10:08:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2544115712.0,1142571008.0,9458212864.0,20474175488.0,29723.0,37671.0
12-04 10:08:12,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544115712.0,1142571008.0,9458212864.0,20474175488.0,12333.0,20580.0
12-04 10:08:13,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,12175.0,20228.0
12-04 10:08:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,13879.0,24209.0
12-04 10:08:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,12587.0,22020.0
12-04 10:08:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,13124.0,22198.0
12-04 10:08:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,12439.0,21064.0
12-04 10:08:18,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,12820.0,21961.0
12-04 10:08:19,0.083,0.167,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,12848.0,20712.0
12-04 10:08:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,11344.0,20024.0
12-04 10:08:21,0.0,0.167,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,12921.0,22408.0
12-04 10:08:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,12575.0,21440.0
12-04 10:08:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,12727.0,21671.0
12-04 10:08:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,13451.0,23592.0
12-04 10:08:25,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544459776.0,1142595584.0,9458221056.0,20473798656.0,11978.0,20947.0
12-04 10:08:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544193536.0,1142595584.0,9458221056.0,20474064896.0,12087.0,21300.0
12-04 10:08:27,0.333,0.083,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544193536.0,1142595584.0,9458221056.0,20474064896.0,11453.0,20003.0
12-04 10:08:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142595584.0,9458221056.0,20474064896.0,12586.0,21783.0
12-04 10:08:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142595584.0,9458221056.0,20474064896.0,12746.0,22363.0
12-04 10:08:30,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142595584.0,9458221056.0,20474064896.0,12248.0,21374.0
12-04 10:08:31,0.084,0.084,99.749,0.084,0.0,0.0,0.0,77824.0,0.0,7.0,2544185344.0,1142603776.0,9458221056.0,20474064896.0,12338.0,21489.0
12-04 10:08:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2544185344.0,1142603776.0,9458221056.0,20474064896.0,12098.0,21163.0
12-04 10:08:33,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544185344.0,1142603776.0,9458221056.0,20474064896.0,12501.0,21630.0
12-04 10:08:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544185344.0,1142603776.0,9458221056.0,20474064896.0,13615.0,22134.0
12-04 10:08:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544185344.0,1142603776.0,9458221056.0,20474064896.0,30579.0,40544.0
12-04 10:08:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544181248.0,1142603776.0,9458225152.0,20474064896.0,29395.0,38628.0
12-04 10:08:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,12709.0,22086.0
12-04 10:08:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,12506.0,21281.0
12-04 10:08:39,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,11293.0,19842.0
12-04 10:08:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,12078.0,21257.0
12-04 10:08:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,12108.0,21106.0
12-04 10:08:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,12359.0,21349.0
12-04 10:08:43,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2544164864.0,1142620160.0,9458225152.0,20474064896.0,13726.0,23909.0
12-04 10:08:44,0.083,0.167,99.667,0.0,0.0,0.083,0.0,90112.0,0.0,7.0,2544164864.0,1142620160.0,9458225152.0,20474064896.0,11560.0,20115.0
12-04 10:08:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2544332800.0,1142620160.0,9458225152.0,20473896960.0,12861.0,22298.0
12-04 10:08:46,0.083,0.167,99.666,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2544037888.0,1142620160.0,9458225152.0,20474191872.0,12504.0,21572.0
12-04 10:08:47,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544037888.0,1142620160.0,9458225152.0,20474191872.0,11716.0,19913.0
12-04 10:08:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544037888.0,1142620160.0,9458225152.0,20474191872.0,29718.0,38974.0
12-04 10:08:49,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544029696.0,1142628352.0,9458225152.0,20474191872.0,12843.0,22182.0
12-04 10:08:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2544029696.0,1142628352.0,9458225152.0,20474191872.0,11998.0,21191.0
12-04 10:08:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544025600.0,1142628352.0,9458229248.0,20474191872.0,11831.0,20943.0
12-04 10:08:52,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544025600.0,1142628352.0,9458229248.0,20474191872.0,12503.0,21816.0
12-04 10:08:53,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544017408.0,1142628352.0,9458229248.0,20474200064.0,13337.0,22774.0
12-04 10:08:54,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544017408.0,1142628352.0,9458229248.0,20474200064.0,11312.0,20086.0
12-04 10:08:55,0.167,0.167,99.084,0.583,0.0,0.0,0.0,24576.0,0.0,3.0,2544009216.0,1142636544.0,9458229248.0,20474200064.0,11432.0,20070.0
12-04 10:08:56,0.0,0.084,99.833,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2544005120.0,1142636544.0,9458233344.0,20474200064.0,11373.0,20024.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2544005120.0,1142636544.0,9458233344.0,20474200064.0,12770.0,22288.0
12-04 10:08:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544005120.0,1142636544.0,9458233344.0,20474200064.0,13889.0,24096.0
12-04 10:08:59,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544005120.0,1142636544.0,9458233344.0,20474200064.0,12025.0,21197.0
12-04 10:09:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544005120.0,1142636544.0,9458233344.0,20474200064.0,13462.0,23637.0
12-04 10:09:01,0.083,0.167,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2543996928.0,1142644736.0,9458233344.0,20474200064.0,11337.0,19871.0
12-04 10:09:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2543996928.0,1142644736.0,9458233344.0,20474200064.0,11710.0,20206.0
12-04 10:09:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543996928.0,1142644736.0,9458233344.0,20474200064.0,11614.0,20371.0
12-04 10:09:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543996928.0,1142644736.0,9458233344.0,20474200064.0,14985.0,23873.0
12-04 10:09:05,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544164864.0,1142644736.0,9458233344.0,20474032128.0,13023.0,21396.0
12-04 10:09:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2544001024.0,1142644736.0,9458237440.0,20474191872.0,29980.0,38915.0
12-04 10:09:07,0.084,0.0,98.830,1.086,0.0,0.0,0.0,12288.0,0.0,2.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,13389.0,22672.0
12-04 10:09:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,13936.0,22566.0
12-04 10:09:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,14170.0,23755.0
12-04 10:09:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,12307.0,20600.0
12-04 10:09:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,12353.0,20385.0
12-04 10:09:12,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,13718.0,22500.0
12-04 10:09:13,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2543984640.0,1142661120.0,9458237440.0,20474191872.0,12341.0,20001.0
12-04 10:09:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543984640.0,1142661120.0,9458237440.0,20474191872.0,12077.0,21259.0
12-04 10:09:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543980544.0,1142661120.0,9458241536.0,20474191872.0,12466.0,21146.0
12-04 10:09:16,0.250,0.166,99.501,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2543980544.0,1142661120.0,9458241536.0,20474191872.0,29401.0,38747.0
12-04 10:09:17,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2543980544.0,1142661120.0,9458241536.0,20474191872.0,12239.0,21015.0
12-04 10:09:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543980544.0,1142661120.0,9458241536.0,20474191872.0,13910.0,24185.0
12-04 10:09:19,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,11669.0,20028.0
12-04 10:09:20,0.167,0.167,99.584,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,11787.0,20090.0
12-04 10:09:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,12821.0,22316.0
12-04 10:09:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,13632.0,22089.0
12-04 10:09:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,12429.0,21672.0
12-04 10:09:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,12782.0,22519.0
12-04 10:09:25,0.167,0.083,99.499,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,2543525888.0,1142677504.0,9458241536.0,20474630144.0,13416.0,23373.0
12-04 10:09:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543456256.0,1142677504.0,9458241536.0,20474699776.0,11444.0,20115.0
12-04 10:09:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543452160.0,1142677504.0,9458245632.0,20474699776.0,11848.0,20644.0
12-04 10:09:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543452160.0,1142677504.0,9458245632.0,20474699776.0,13097.0,22567.0
12-04 10:09:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543452160.0,1142677504.0,9458245632.0,20474699776.0,11500.0,19822.0
12-04 10:09:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543452160.0,1142677504.0,9458245632.0,20474699776.0,12797.0,22425.0
12-04 10:09:31,0.167,0.083,99.500,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,11604.0,20165.0
12-04 10:09:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,13874.0,24221.0
12-04 10:09:33,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,12384.0,21237.0
12-04 10:09:34,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,13804.0,23076.0
12-04 10:09:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,11409.0,19842.0
12-04 10:09:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,29539.0,38561.0
12-04 10:09:37,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,13079.0,22764.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,11373.0,20024.0
12-04 10:09:39,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,12067.0,21056.0
12-04 10:09:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,14366.0,24986.0
12-04 10:09:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,11825.0,21015.0
12-04 10:09:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,11951.0,20731.0
12-04 10:09:43,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542825472.0,1142702080.0,9458249728.0,20475297792.0,12108.0,21105.0
12-04 10:09:44,0.167,0.167,99.583,0.0,0.0,0.083,0.0,57344.0,0.0,4.0,2542661632.0,1142702080.0,9458249728.0,20475461632.0,12510.0,21530.0
12-04 10:09:45,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542583808.0,1142702080.0,9458249728.0,20475539456.0,10933.0,19186.0
12-04 10:09:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2542407680.0,1142702080.0,9458249728.0,20475715584.0,12340.0,21688.0
12-04 10:09:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542407680.0,1142702080.0,9458249728.0,20475715584.0,11787.0,20564.0
12-04 10:09:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542403584.0,1142702080.0,9458253824.0,20475715584.0,14189.0,24944.0
12-04 10:09:49,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,11092.0,19348.0
12-04 10:09:50,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,12209.0,21258.0
12-04 10:09:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,11910.0,20657.0
12-04 10:09:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,13014.0,22516.0
12-04 10:09:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,11337.0,19937.0
12-04 10:09:54,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,11589.0,20181.0
12-04 10:09:55,0.250,0.0,99.666,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,2542379008.0,1142718464.0,9458253824.0,20475723776.0,13825.0,24386.0
12-04 10:09:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2542379008.0,1142718464.0,9458253824.0,20475723776.0,12506.0,21778.0
12-04 10:09:57,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542374912.0,1142718464.0,9458257920.0,20475723776.0,12605.0,22226.0
12-04 10:09:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542374912.0,1142718464.0,9458257920.0,20475723776.0,11373.0,20090.0
12-04 10:09:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542374912.0,1142718464.0,9458257920.0,20475723776.0,11424.0,19871.0
12-04 10:10:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2542374912.0,1142718464.0,9458257920.0,20475723776.0,11771.0,20177.0
12-04 10:10:01,0.0,0.0,99.749,0.251,0.0,0.0,0.0,90112.0,0.0,8.0,2542366720.0,1142726656.0,9458257920.0,20475723776.0,14112.0,22640.0
12-04 10:10:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2542366720.0,1142726656.0,9458257920.0,20475723776.0,13448.0,22570.0
12-04 10:10:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542362624.0,1142726656.0,9458262016.0,20475723776.0,11403.0,19846.0
12-04 10:10:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542362624.0,1142726656.0,9458262016.0,20475723776.0,17176.0,27495.0
12-04 10:10:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542530560.0,1142726656.0,9458262016.0,20475555840.0,12470.0,20844.0
12-04 10:10:06,0.167,0.0,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2542497792.0,1142726656.0,9458262016.0,20475588608.0,30450.0,39216.0
12-04 10:10:07,0.0,0.167,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,2542505984.0,1142734848.0,9458262016.0,20475572224.0,12027.0,20319.0
12-04 10:10:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542505984.0,1142734848.0,9458262016.0,20475572224.0,12928.0,21706.0
12-04 10:10:09,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542505984.0,1142734848.0,9458262016.0,20475572224.0,13932.0,22259.0
12-04 10:10:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542505984.0,1142734848.0,9458262016.0,20475572224.0,14160.0,23523.0
12-04 10:10:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542505984.0,1142734848.0,9458262016.0,20475572224.0,13067.0,21530.0
12-04 10:10:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542493696.0,1142734848.0,9458266112.0,20475580416.0,14473.0,24038.0
12-04 10:10:13,0.084,0.0,99.749,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,13561.0,22631.0
12-04 10:10:14,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,11645.0,20177.0
12-04 10:10:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,12420.0,21535.0
12-04 10:10:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,11547.0,20397.0
12-04 10:10:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,12456.0,21105.0
12-04 10:10:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,11689.0,20272.0
12-04 10:10:19,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,13853.0,24452.0
12-04 10:10:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,13273.0,22928.0
12-04 10:10:21,0.0,0.0,99.916,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,11137.0,19793.0
12-04 10:10:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,12781.0,22517.0
12-04 10:10:23,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,10932.0,19215.0
12-04 10:10:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,11839.0,20363.0
12-04 10:10:25,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2542034944.0,1142759424.0,9458266112.0,20476014592.0,12400.0,21457.0
12-04 10:10:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2541973504.0,1142759424.0,9458270208.0,20476071936.0,12869.0,22386.0
12-04 10:10:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541973504.0,1142759424.0,9458270208.0,20476071936.0,13415.0,23376.0
12-04 10:10:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541969408.0,1142759424.0,9458274304.0,20476071936.0,29398.0,38452.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541969408.0,1142759424.0,9458274304.0,20476071936.0,11956.0,21016.0
12-04 10:10:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541969408.0,1142759424.0,9458274304.0,20476071936.0,12339.0,21659.0
12-04 10:10:31,0.083,0.083,99.667,0.167,0.0,0.0,0.0,86016.0,0.0,8.0,2541961216.0,1142767616.0,9458274304.0,20476071936.0,11565.0,20116.0
12-04 10:10:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2541953024.0,1142767616.0,9458274304.0,20476080128.0,12187.0,21390.0
12-04 10:10:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541953024.0,1142767616.0,9458274304.0,20476080128.0,11264.0,19941.0
12-04 10:10:34,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541953024.0,1142767616.0,9458274304.0,20476080128.0,16166.0,25809.0
12-04 10:10:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541953024.0,1142767616.0,9458274304.0,20476080128.0,12545.0,22249.0
12-04 10:10:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541953024.0,1142767616.0,9458274304.0,20476080128.0,29750.0,38968.0
12-04 10:10:37,0.0,0.084,99.666,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2541936640.0,1142775808.0,9458274304.0,20476088320.0,11697.0,20252.0
12-04 10:10:38,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541936640.0,1142775808.0,9458274304.0,20476088320.0,30345.0,39845.0
12-04 10:10:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541936640.0,1142775808.0,9458274304.0,20476088320.0,11687.0,20396.0
12-04 10:10:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541936640.0,1142775808.0,9458274304.0,20476088320.0,12848.0,22425.0
12-04 10:10:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541932544.0,1142775808.0,9458278400.0,20476088320.0,14035.0,22976.0
12-04 10:10:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2541932544.0,1142775808.0,9458278400.0,20476088320.0,12798.0,22359.0
12-04 10:10:43,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2541924352.0,1142784000.0,9458278400.0,20476088320.0,11891.0,21013.0
12-04 10:10:44,0.250,0.250,99.500,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2541924352.0,1142784000.0,9458278400.0,20476088320.0,12100.0,20586.0
12-04 10:10:45,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542698496.0,1142784000.0,9458278400.0,20475314176.0,12133.0,21056.0
12-04 10:10:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2542440448.0,1142784000.0,9458278400.0,20475572224.0,13163.0,22633.0
12-04 10:10:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542432256.0,1142784000.0,9458278400.0,20475580416.0,12207.0,21129.0
12-04 10:10:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542432256.0,1142784000.0,9458278400.0,20475580416.0,12781.0,22452.0
12-04 10:10:49,0.166,0.333,99.418,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,11730.0,20371.0
12-04 10:10:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,12686.0,22422.0
12-04 10:10:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,11192.0,19751.0
12-04 10:10:52,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,12660.0,21556.0
12-04 10:10:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,12761.0,22206.0
12-04 10:10:54,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,11918.0,20706.0
12-04 10:10:55,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2542415872.0,1142800384.0,9458278400.0,20475580416.0,13599.0,23713.0
12-04 10:10:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542411776.0,1142800384.0,9458282496.0,20475580416.0,11278.0,20024.0
12-04 10:10:57,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2542411776.0,1142800384.0,9458282496.0,20475580416.0,12038.0,20925.0
12-04 10:10:58,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542411776.0,1142800384.0,9458282496.0,20475580416.0,11710.0,20206.0
12-04 10:10:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542407680.0,1142800384.0,9458286592.0,20475580416.0,12895.0,22479.0
12-04 10:11:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542407680.0,1142800384.0,9458286592.0,20475580416.0,12238.0,21294.0
12-04 10:11:01,0.167,0.083,99.500,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2542399488.0,1142808576.0,9458286592.0,20475580416.0,12123.0,20948.0
12-04 10:11:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2542399488.0,1142808576.0,9458286592.0,20475580416.0,13407.0,23555.0
12-04 10:11:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542399488.0,1142808576.0,9458286592.0,20475580416.0,29165.0,38117.0
12-04 10:11:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542399488.0,1142808576.0,9458286592.0,20475580416.0,14965.0,23106.0
12-04 10:11:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542567424.0,1142808576.0,9458286592.0,20475412480.0,12609.0,21463.0
12-04 10:11:06,0.0,0.250,99.667,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2542407680.0,1142808576.0,9458286592.0,20475572224.0,30740.0,40160.0
12-04 10:11:07,0.167,0.0,99.583,0.250,0.0,0.0,0.0,36864.0,0.0,6.0,2542399488.0,1142816768.0,9458286592.0,20475572224.0,12237.0,20385.0
12-04 10:11:08,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542399488.0,1142816768.0,9458286592.0,20475572224.0,12911.0,21797.0
12-04 10:11:09,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542395392.0,1142816768.0,9458290688.0,20475572224.0,13395.0,22120.0
12-04 10:11:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542395392.0,1142816768.0,9458290688.0,20475572224.0,12689.0,20745.0
12-04 10:11:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542395392.0,1142816768.0,9458290688.0,20475572224.0,13927.0,24506.0
12-04 10:11:12,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542395392.0,1142816768.0,9458290688.0,20475572224.0,13193.0,21822.0
12-04 10:11:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542387200.0,1142824960.0,9458290688.0,20475572224.0,12209.0,20319.0
12-04 10:11:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542387200.0,1142824960.0,9458290688.0,20475572224.0,13417.0,22992.0
12-04 10:11:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542379008.0,1142824960.0,9458290688.0,20475580416.0,11225.0,19257.0
12-04 10:11:16,0.083,0.0,99.833,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2542379008.0,1142824960.0,9458290688.0,20475580416.0,11800.0,20223.0
12-04 10:11:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2542379008.0,1142824960.0,9458290688.0,20475580416.0,12113.0,21131.0
12-04 10:11:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542379008.0,1142824960.0,9458290688.0,20475580416.0,11926.0,21138.0
12-04 10:11:19,0.167,0.083,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2542370816.0,1142833152.0,9458290688.0,20475580416.0,13005.0,22587.0
12-04 10:11:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542366720.0,1142833152.0,9458294784.0,20475580416.0,12782.0,22518.0
12-04 10:11:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542366720.0,1142833152.0,9458294784.0,20475580416.0,12218.0,21238.0
12-04 10:11:22,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542366720.0,1142833152.0,9458294784.0,20475580416.0,11690.0,20272.0
12-04 10:11:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542366720.0,1142833152.0,9458294784.0,20475580416.0,12213.0,21221.0
12-04 10:11:24,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542366720.0,1142833152.0,9458294784.0,20475580416.0,12505.0,21874.0
12-04 10:11:25,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2542526464.0,1142841344.0,9458294784.0,20475412480.0,11457.0,20021.0
12-04 10:11:26,0.333,0.083,99.584,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542374912.0,1142841344.0,9458294784.0,20475564032.0,13593.0,23524.0
12-04 10:11:27,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2542366720.0,1142841344.0,9458294784.0,20475572224.0,11796.0,20918.0
12-04 10:11:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542366720.0,1142841344.0,9458294784.0,20475572224.0,12147.0,21342.0
12-04 10:11:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542366720.0,1142841344.0,9458294784.0,20475572224.0,13272.0,22791.0
12-04 10:11:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542362624.0,1142841344.0,9458298880.0,20475572224.0,11474.0,20181.0
12-04 10:11:31,0.167,0.0,99.583,0.167,0.0,0.083,0.0,98304.0,0.0,8.0,2542354432.0,1142849536.0,9458298880.0,20475572224.0,12323.0,21547.0
12-04 10:11:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2542354432.0,1142849536.0,9458298880.0,20475572224.0,12207.0,21553.0
12-04 10:11:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542354432.0,1142849536.0,9458298880.0,20475572224.0,12107.0,21039.0
12-04 10:11:34,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542354432.0,1142849536.0,9458298880.0,20475572224.0,15543.0,24132.0
12-04 10:11:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542354432.0,1142849536.0,9458298880.0,20475572224.0,13993.0,24119.0
12-04 10:11:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2542350336.0,1142849536.0,9458302976.0,20475572224.0,29061.0,38291.0
12-04 10:11:37,0.250,0.083,99.583,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,12771.0,22130.0
12-04 10:11:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,11806.0,20272.0
12-04 10:11:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,12028.0,20948.0
12-04 10:11:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,12339.0,21717.0
12-04 10:11:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,11353.0,19846.0
12-04 10:11:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,12027.0,21258.0
12-04 10:11:43,0.083,0.083,99.500,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,2542333952.0,1142865920.0,9458302976.0,20475572224.0,13399.0,23466.0
12-04 10:11:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2542333952.0,1142865920.0,9458302976.0,20475572224.0,11678.0,20359.0
12-04 10:11:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542682112.0,1142865920.0,9458302976.0,20475224064.0,13110.0,22796.0
12-04 10:11:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2542723072.0,1142865920.0,9458302976.0,20475183104.0,11494.0,20115.0
12-04 10:11:47,0.667,0.083,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2542723072.0,1142865920.0,9458302976.0,20475183104.0,12207.0,21197.0
12-04 10:11:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542706688.0,1142865920.0,9458302976.0,20475199488.0,12287.0,21482.0
12-04 10:11:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542698496.0,1142874112.0,9458302976.0,20475199488.0,11796.0,20948.0
12-04 10:11:50,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542698496.0,1142874112.0,9458302976.0,20475199488.0,12506.0,21875.0
12-04 10:11:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542698496.0,1142874112.0,9458302976.0,20475199488.0,12472.0,21550.0
12-04 10:11:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,2542698496.0,1142874112.0,9458302976.0,20475199488.0,12875.0,22649.0
12-04 10:11:53,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542694400.0,1142874112.0,9458307072.0,20475199488.0,11731.0,20918.0
12-04 10:11:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542694400.0,1142874112.0,9458307072.0,20475199488.0,11706.0,20152.0
12-04 10:11:55,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,12305.0,21473.0
12-04 10:11:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,12178.0,21348.0
12-04 10:11:57,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,12711.0,22182.0
12-04 10:11:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,11423.0,20061.0
12-04 10:11:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,13204.0,23307.0
12-04 10:12:00,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,12020.0,20719.0
12-04 10:12:01,0.084,0.0,99.749,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2542673920.0,1142890496.0,9458311168.0,20475199488.0,12972.0,22298.0
12-04 10:12:02,0.0,0.083,99.833,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,2542673920.0,1142890496.0,9458311168.0,20475199488.0,11699.0,20152.0
12-04 10:12:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542673920.0,1142890496.0,9458311168.0,20475199488.0,12368.0,21288.0
12-04 10:12:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542673920.0,1142890496.0,9458311168.0,20475199488.0,14269.0,22484.0
12-04 10:12:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543513600.0,1142890496.0,9458311168.0,20474359808.0,13833.0,23021.0
12-04 10:12:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2543198208.0,1142890496.0,9458311168.0,20474675200.0,30858.0,39034.0
12-04 10:12:07,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2543308800.0,1142898688.0,9458311168.0,20474556416.0,13931.0,22693.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543304704.0,1142898688.0,9458315264.0,20474556416.0,14105.0,22742.0
12-04 10:12:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543304704.0,1142898688.0,9458315264.0,20474556416.0,12945.0,21596.0
12-04 10:12:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543304704.0,1142898688.0,9458315264.0,20474556416.0,13249.0,22201.0
12-04 10:12:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2543304704.0,1142898688.0,9458315264.0,20474556416.0,12281.0,20476.0
12-04 10:12:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2543304704.0,1142898688.0,9458315264.0,20474556416.0,12677.0,20944.0
12-04 10:12:13,0.250,0.167,99.334,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2542698496.0,1142906880.0,9458315264.0,20475154432.0,13423.0,22693.0
12-04 10:12:14,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542407680.0,1142906880.0,9458315264.0,20475445248.0,13406.0,22609.0
12-04 10:12:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542407680.0,1142906880.0,9458315264.0,20475445248.0,12916.0,22677.0
12-04 10:12:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542403584.0,1142906880.0,9458319360.0,20475445248.0,12325.0,21323.0
12-04 10:12:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542403584.0,1142906880.0,9458319360.0,20475445248.0,12200.0,21395.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542403584.0,1142906880.0,9458319360.0,20475445248.0,12496.0,21300.0
12-04 10:12:19,0.166,0.166,99.418,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2542395392.0,1142915072.0,9458319360.0,20475445248.0,11369.0,19871.0
12-04 10:12:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542395392.0,1142915072.0,9458319360.0,20475445248.0,12559.0,21916.0
12-04 10:12:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542313472.0,1142915072.0,9458319360.0,20475527168.0,11492.0,20070.0
12-04 10:12:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2542313472.0,1142915072.0,9458319360.0,20475527168.0,13417.0,23529.0
12-04 10:12:23,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542313472.0,1142915072.0,9458319360.0,20475527168.0,12290.0,21015.0
12-04 10:12:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542313472.0,1142915072.0,9458319360.0,20475527168.0,12081.0,21234.0
12-04 10:12:25,0.167,0.084,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541617152.0,1142923264.0,9458319360.0,20476215296.0,13215.0,22612.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541932544.0,1142923264.0,9458319360.0,20475899904.0,11539.0,20206.0
12-04 10:12:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541916160.0,1142923264.0,9458319360.0,20475916288.0,12001.0,21015.0
12-04 10:12:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2541789184.0,1142923264.0,9458319360.0,20476043264.0,12363.0,21391.0
12-04 10:12:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541789184.0,1142923264.0,9458319360.0,20476043264.0,11922.0,20948.0
12-04 10:12:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541789184.0,1142923264.0,9458319360.0,20476043264.0,11932.0,20640.0
12-04 10:12:31,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2541780992.0,1142931456.0,9458319360.0,20476043264.0,13264.0,23373.0
12-04 10:12:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541776896.0,1142931456.0,9458323456.0,20476043264.0,12577.0,21776.0
12-04 10:12:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2541772800.0,1142931456.0,9458327552.0,20476043264.0,11670.0,20028.0
12-04 10:12:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541772800.0,1142931456.0,9458327552.0,20476043264.0,14528.0,23690.0
12-04 10:12:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541772800.0,1142931456.0,9458327552.0,20476043264.0,30185.0,39493.0
12-04 10:12:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541772800.0,1142931456.0,9458327552.0,20476043264.0,29025.0,37327.0
12-04 10:12:37,3.175,0.585,96.074,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2551160832.0,1142939648.0,9458323456.0,20466651136.0,21508.0,30643.0
12-04 10:12:38,0.917,0.834,98.165,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2560647168.0,1142939648.0,9458356224.0,20457132032.0,83773.0,85906.0
12-04 10:12:39,0.585,0.334,98.662,0.334,0.0,0.084,0.0,0.0,0.0,0.0,2562060288.0,1142939648.0,9458356224.0,20455718912.0,124653.0,123457.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-39.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-39",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,0.209,0.129,99.631,0.015,0.0,0.016,2147.914,365634.861,0.377,1.852,2406096896.0,1168375808.0,6897627136.0,23146975232.0,0.0,0.0
12-04 09:35:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405781504.0,1168375808.0,6897639424.0,23147278336.0,10124.0,19665.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405781504.0,1168375808.0,6897639424.0,23147278336.0,12495.0,22154.0
12-04 09:35:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,11372.0,21307.0
12-04 09:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,10632.0,20403.0
12-04 09:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,27996.0,37839.0
12-04 09:35:39,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,2.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,11019.0,20490.0
12-04 09:35:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,10789.0,20487.0
12-04 09:35:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,12500.0,23203.0
12-04 09:35:42,0.166,0.166,99.584,0.083,0.0,0.0,0.0,73728.0,0.0,6.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,11087.0,20581.0
12-04 09:35:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405769216.0,1168375808.0,6897643520.0,23147286528.0,10210.0,19233.0
12-04 09:35:44,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405769216.0,1168375808.0,6897643520.0,23147286528.0,9646.0,18757.0
12-04 09:35:45,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2405769216.0,1168375808.0,6897643520.0,23147286528.0,11645.0,21616.0
12-04 09:35:46,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2405761024.0,1168375808.0,6897643520.0,23147294720.0,11172.0,21124.0
12-04 09:35:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2405761024.0,1168375808.0,6897643520.0,23147294720.0,11940.0,22678.0
12-04 09:35:48,0.167,0.084,99.749,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,10114.0,19411.0
12-04 09:35:49,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,10767.0,20584.0
12-04 09:35:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,10190.0,19428.0
12-04 09:35:51,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,11459.0,21020.0
12-04 09:35:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,10823.0,20060.0
12-04 09:35:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,11180.0,21524.0
12-04 09:35:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,10809.0,20574.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,11603.0,21755.0
12-04 09:35:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,41667.0,20561.0
12-04 09:35:57,2.096,1.006,95.557,0.168,0.0,1.174,0.0,81920.0,0.0,7.0,2405584896.0,1168375808.0,6898921472.0,23146192896.0,3173686.0,22415471.0
12-04 09:35:58,2.073,1.244,95.191,0.0,0.0,1.493,0.0,0.0,0.0,0.0,2405720064.0,1168375808.0,6900662272.0,23144316928.0,3127353.0,21790000.0
12-04 09:35:59,2.609,0.673,95.707,0.0,0.0,1.010,0.0,0.0,0.0,0.0,2405007360.0,1168375808.0,6903025664.0,23142666240.0,3074333.0,21556883.0
12-04 09:36:00,1.838,1.086,96.241,0.0,0.0,0.835,0.0,0.0,0.0,0.0,2405068800.0,1168375808.0,6904233984.0,23141396480.0,3095830.0,21573717.0
12-04 09:36:01,2.002,0.751,96.080,0.0,0.0,1.168,0.0,0.0,0.0,0.0,2404425728.0,1168375808.0,6906302464.0,23139971072.0,3107823.0,21581386.0
12-04 09:36:02,1.427,0.756,96.641,0.0,0.0,1.175,0.0,69632.0,0.0,5.0,2404384768.0,1168375808.0,6908661760.0,23137652736.0,3093359.0,21475424.0
12-04 09:36:03,1.594,0.923,96.309,0.084,0.0,1.091,0.0,12288.0,0.0,2.0,2404704256.0,1168375808.0,6910058496.0,23135936512.0,3113319.0,21582787.0
12-04 09:36:04,1.835,1.084,96.080,0.0,0.0,1.001,0.0,8192.0,0.0,1.0,2404450304.0,1168375808.0,6911582208.0,23134666752.0,3104349.0,21686410.0
12-04 09:36:05,1.664,1.414,95.674,0.0,0.0,1.248,0.0,0.0,0.0,0.0,2403778560.0,1168375808.0,6913839104.0,23133081600.0,3106405.0,21494317.0
12-04 09:36:06,1.657,1.160,95.360,0.0,0.0,1.823,0.0,20480.0,0.0,1.0,2404200448.0,1168375808.0,6915321856.0,23131176960.0,3145443.0,21714021.0
12-04 09:36:07,1.345,0.840,96.807,0.0,0.0,1.008,0.0,69632.0,0.0,5.0,2403835904.0,1168375808.0,6918131712.0,23128731648.0,3095379.0,21470778.0
12-04 09:36:08,1.672,0.920,96.070,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2405093376.0,1168375808.0,6919532544.0,23126073344.0,3121917.0,21501377.0
12-04 09:36:09,1.257,0.922,96.396,0.251,0.0,1.174,0.0,49152.0,0.0,8.0,2405142528.0,1168375808.0,6920998912.0,23124557824.0,3100394.0,21621877.0
12-04 09:36:10,1.685,0.505,96.883,0.0,0.0,0.927,0.0,0.0,0.0,0.0,2405064704.0,1168375808.0,6923354112.0,23122280448.0,3123652.0,21734677.0
12-04 09:36:11,2.519,0.756,95.718,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2405318656.0,1168375808.0,6925258752.0,23120121856.0,3100417.0,21548628.0
12-04 09:36:12,1.498,1.165,95.840,0.083,0.0,1.414,0.0,69632.0,0.0,5.0,2405257216.0,1168375808.0,6927097856.0,23118344192.0,3107021.0,21493212.0
12-04 09:36:13,1.424,0.838,96.482,0.0,0.0,1.256,0.0,0.0,0.0,0.0,2405457920.0,1168375808.0,6928928768.0,23116312576.0,3099205.0,21606375.0
12-04 09:36:14,1.432,0.590,97.051,0.0,0.0,0.927,0.0,0.0,0.0,0.0,2405376000.0,1168375808.0,6930407424.0,23114915840.0,3056004.0,21447364.0
12-04 09:36:15,1.500,1.167,95.750,0.167,0.0,1.417,0.0,12288.0,0.0,2.0,2405588992.0,1168375808.0,6932860928.0,23112249344.0,3094570.0,21578589.0
12-04 09:36:16,1.583,1.083,96.167,0.0,0.0,1.167,0.0,16384.0,0.0,1.0,2406223872.0,1168375808.0,6934106112.0,23110369280.0,3112318.0,21733138.0
12-04 09:36:17,1.832,0.916,96.003,0.0,0.0,1.249,0.0,73728.0,0.0,5.0,2405539840.0,1168375808.0,6936211456.0,23108947968.0,3110919.0,21579552.0
12-04 09:36:18,1.664,1.248,95.757,0.0,0.0,1.331,0.0,0.0,0.0,0.0,2405621760.0,1168375808.0,6938099712.0,23106977792.0,3115931.0,21600429.0
12-04 09:36:19,1.926,0.838,96.399,0.0,0.0,0.838,0.0,0.0,0.0,0.0,2405294080.0,1168375808.0,6940012544.0,23105392640.0,3045502.0,21262490.0
12-04 09:36:20,1.759,0.838,96.315,0.0,0.0,1.089,0.0,0.0,0.0,0.0,2405470208.0,1168375808.0,6941868032.0,23103361024.0,3132308.0,21810623.0
12-04 09:36:21,1.841,0.753,95.983,0.251,0.0,1.172,0.0,20480.0,0.0,4.0,2405494784.0,1168375808.0,6943748096.0,23101456384.0,3116117.0,21575570.0
12-04 09:36:22,1.671,0.752,96.241,0.0,0.0,1.337,0.0,69632.0,0.0,5.0,2405552128.0,1168375808.0,6945595392.0,23099551744.0,3082587.0,21364937.0
12-04 09:36:23,2.912,0.998,94.676,0.0,0.0,1.414,0.0,0.0,0.0,0.0,2405326848.0,1168375808.0,6947979264.0,23097393152.0,3109566.0,21673331.0
12-04 09:36:24,1.581,1.082,95.840,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2406019072.0,1168375808.0,6949462016.0,23095218176.0,3052925.0,21351958.0
12-04 09:36:25,1.669,0.751,96.077,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2405593088.0,1168375808.0,6951759872.0,23093346304.0,3107320.0,21688975.0
12-04 09:36:26,1.501,0.917,95.997,0.0,0.0,1.585,0.0,0.0,0.0,0.0,2406055936.0,1168375808.0,6953234432.0,23091408896.0,3115160.0,21698145.0
12-04 09:36:27,1.423,0.921,96.402,0.084,0.0,1.172,0.0,94208.0,0.0,7.0,2405220352.0,1168375808.0,6955593728.0,23089885184.0,3093257.0,21477559.0
12-04 09:36:28,1.589,1.171,96.154,0.0,0.0,1.087,0.0,0.0,0.0,0.0,2406690816.0,1168375808.0,6957457408.0,23086551040.0,3074258.0,21544986.0
12-04 09:36:29,1.993,0.997,95.681,0.0,0.0,1.329,0.0,0.0,0.0,0.0,2406039552.0,1168375808.0,6959759360.0,23084900352.0,3110843.0,21689401.0
12-04 09:36:30,1.500,0.833,96.0,0.0,0.0,1.667,0.0,0.0,0.0,0.0,2406002688.0,1168375808.0,6961192960.0,23083503616.0,3086589.0,21474949.0
12-04 09:36:31,1.668,1.084,95.997,0.0,0.0,1.251,0.0,65810432.0,0.0,92.0,2406416384.0,1168375808.0,6962667520.0,23081615360.0,3096552.0,21582002.0
12-04 09:36:32,1.505,1.338,96.237,0.0,0.0,0.920,0.0,114688.0,0.0,8.0,2406277120.0,1168375808.0,6964584448.0,23079837696.0,3120575.0,21709946.0
12-04 09:36:33,1.669,0.918,95.993,0.083,0.0,1.336,0.0,12288.0,0.0,2.0,2405888000.0,1168375808.0,6966878208.0,23077933056.0,3070521.0,21457182.0
12-04 09:36:34,1.821,1.076,95.447,0.0,0.0,1.656,0.0,0.0,0.0,0.0,2406588416.0,1168375808.0,6968782848.0,23075328000.0,3096078.0,21673048.0
12-04 09:36:35,2.435,0.672,95.634,0.0,0.0,1.259,0.0,0.0,0.0,0.0,2407239680.0,1168375808.0,6970191872.0,23073267712.0,3090799.0,21464827.0
12-04 09:36:36,1.672,1.003,96.237,0.0,0.0,1.087,0.0,20480.0,0.0,1.0,2406830080.0,1168375808.0,6972555264.0,23071313920.0,3124608.0,21808967.0
12-04 09:36:37,1.505,0.920,96.237,0.0,0.0,1.338,0.0,69632.0,0.0,5.0,2407084032.0,1168375808.0,6973952000.0,23069663232.0,3082136.0,21380539.0
12-04 09:36:38,1.917,1.167,95.667,0.0,0.0,1.250,0.0,0.0,0.0,0.0,2406830080.0,1168375808.0,6975856640.0,23068012544.0,3128028.0,21616125.0
12-04 09:36:39,1.499,0.999,95.837,0.250,0.0,1.415,0.0,28672.0,0.0,4.0,2407026688.0,1168375808.0,6978183168.0,23065489408.0,3018253.0,21047464.0
12-04 09:36:40,1.501,1.001,96.247,0.0,0.0,1.251,0.0,0.0,0.0,0.0,2407354368.0,1168375808.0,6979731456.0,23063613440.0,3110292.0,21682463.0
12-04 09:36:41,1.509,0.922,96.563,0.0,0.0,1.006,0.0,0.0,0.0,0.0,2406924288.0,1168375808.0,6981509120.0,23062265856.0,3126914.0,21779582.0
12-04 09:36:42,1.259,1.008,96.558,0.0,0.0,1.175,0.0,86016.0,0.0,5.0,2406854656.0,1168375808.0,6983864320.0,23059980288.0,3200239.0,22118755.0
12-04 09:36:43,1.410,1.410,95.522,0.0,0.0,1.658,0.0,0.0,0.0,0.0,2407374848.0,1168375808.0,6985342976.0,23057981440.0,3062668.0,21361996.0
12-04 09:36:44,1.413,1.081,95.677,0.166,0.0,1.663,0.0,12288.0,0.0,2.0,2407129088.0,1168375808.0,6987653120.0,23055917056.0,3085736.0,21590481.0
12-04 09:36:45,1.757,0.586,96.485,0.0,0.0,1.172,0.0,0.0,0.0,0.0,2406989824.0,1168375808.0,6989586432.0,23054123008.0,3068732.0,21467592.0
12-04 09:36:46,2.676,0.836,95.234,0.0,0.0,1.254,0.0,0.0,0.0,0.0,2407251968.0,1168375808.0,6991454208.0,23051993088.0,3116349.0,21691979.0
12-04 09:36:47,0.927,0.758,97.136,0.0,0.0,1.179,0.0,69632.0,0.0,5.0,2408132608.0,1168375808.0,6992887808.0,23049678848.0,3082444.0,21487872.0
12-04 09:36:48,1.833,1.083,95.750,0.0,0.0,1.333,0.0,90112.0,0.0,6.0,2408157184.0,1168375808.0,6994784256.0,23047757824.0,3100296.0,21680530.0
12-04 09:36:49,1.675,0.921,96.650,0.0,0.0,0.754,0.0,8192.0,0.0,2.0,2407927808.0,1168375808.0,6997135360.0,23045636096.0,3050386.0,21436183.0
12-04 09:36:50,1.832,0.999,95.754,0.167,0.0,1.249,0.0,12288.0,0.0,2.0,2407743488.0,1168375808.0,6998982656.0,23043973120.0,3097118.0,21574498.0
12-04 09:36:51,1.595,0.756,96.641,0.0,0.0,1.008,0.0,12288.0,0.0,1.0,2407464960.0,1168375808.0,7001071616.0,23042162688.0,3143126.0,21907079.0
12-04 09:36:52,2.158,1.162,95.519,0.0,0.0,1.162,0.0,53248.0,0.0,3.0,2408390656.0,1168375808.0,7002447872.0,23039860736.0,3080589.0,21374074.0
12-04 09:36:53,1.669,0.835,96.077,0.0,0.0,1.419,0.0,0.0,0.0,0.0,2408284160.0,1168375808.0,7004348416.0,23038066688.0,3113011.0,21595947.0
12-04 09:36:54,1.663,0.998,95.761,0.0,0.0,1.579,0.0,0.0,0.0,0.0,2407940096.0,1168375808.0,7006629888.0,23036129280.0,3089798.0,21570584.0
12-04 09:36:55,1.684,0.505,96.801,0.0,0.0,1.010,0.0,0.0,0.0,0.0,2408296448.0,1168375808.0,7008083968.0,23034318848.0,3089195.0,21591498.0
12-04 09:36:56,1.503,1.336,95.993,0.083,0.0,1.085,0.0,53248.0,0.0,9.0,2408243200.0,1168375808.0,7009976320.0,23032479744.0,3015874.0,21139044.0
12-04 09:36:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2408087552.0,1168375808.0,7011274752.0,23031336960.0,11374.0,21970.0
12-04 09:36:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2408087552.0,1168375808.0,7011274752.0,23031336960.0,37142.0,56667.0
12-04 09:36:59,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2408083456.0,1168375808.0,7011278848.0,23031336960.0,9994.0,19142.0
12-04 09:37:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2408083456.0,1168375808.0,7011278848.0,23031336960.0,11112.0,21082.0
12-04 09:37:01,0.083,0.250,99.666,0.0,0.0,0.0,0.0,47771648.0,0.0,48.0,2408083456.0,1168375808.0,7011278848.0,23031336960.0,11253.0,21416.0
12-04 09:37:02,0.0,0.167,99.750,0.083,0.0,0.0,0.0,102400.0,0.0,7.0,2408210432.0,1168375808.0,7011278848.0,23031209984.0,9979.0,19362.0
12-04 09:37:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2408210432.0,1168375808.0,7011278848.0,23031209984.0,11320.0,21664.0
12-04 09:37:04,1.251,0.584,97.331,0.0,0.0,0.834,0.0,0.0,0.0,0.0,2408210432.0,1168375808.0,7011278848.0,23031209984.0,1708916.0,11820655.0
12-04 09:37:05,3.083,1.500,94.167,0.0,0.0,1.250,0.0,0.0,0.0,0.0,2408685568.0,1168375808.0,7013203968.0,23028809728.0,3828893.0,26924163.0
12-04 09:37:06,2.168,0.751,95.496,0.0,0.0,1.585,0.0,28672.0,0.0,2.0,2407911424.0,1168375808.0,7016214528.0,23026573312.0,3769753.0,26596931.0
12-04 09:37:07,1.587,1.003,95.906,0.0,0.0,1.504,0.0,77824.0,0.0,5.0,2408566784.0,1168375808.0,7018074112.0,23024058368.0,3596062.0,25080385.0
12-04 09:37:08,1.926,1.005,95.310,0.168,0.0,1.591,0.0,12288.0,0.0,2.0,2408919040.0,1168375808.0,7020093440.0,23021686784.0,3593507.0,25355649.0
12-04 09:37:09,2.320,1.491,94.449,0.0,0.0,1.740,0.0,0.0,0.0,0.0,2408030208.0,1168375808.0,7022968832.0,23019700224.0,4248291.0,30380534.0
12-04 09:37:10,1.509,0.838,96.060,0.0,0.0,1.593,0.0,0.0,0.0,0.0,2408329216.0,1168375808.0,7025684480.0,23016685568.0,3695394.0,26078486.0
12-04 09:37:11,2.167,1.167,95.333,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2408820736.0,1168375808.0,7027548160.0,23014330368.0,3699757.0,25865370.0
12-04 09:37:12,1.668,1.168,95.663,0.0,0.0,1.501,0.0,69632.0,0.0,5.0,2408824832.0,1168375808.0,7029862400.0,23012012032.0,3755488.0,26608051.0
12-04 09:37:13,1.833,1.500,95.250,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2407989248.0,1168375808.0,7033200640.0,23009509376.0,3999436.0,28395940.0
12-04 09:37:14,1.578,1.163,95.017,0.083,0.0,2.159,0.0,20480.0,0.0,3.0,2408095744.0,1168375808.0,7035092992.0,23007510528.0,3858528.0,27084220.0
12-04 09:37:15,2.929,1.004,94.979,0.0,0.0,1.088,0.0,0.0,0.0,0.0,2408529920.0,1168375808.0,7037009920.0,23005159424.0,3567743.0,25136582.0
12-04 09:37:16,1.515,0.842,96.212,0.0,0.0,1.431,0.0,0.0,0.0,0.0,2408697856.0,1168375808.0,7039823872.0,23002177536.0,3863618.0,27193754.0
12-04 09:37:17,1.751,1.501,95.163,0.0,0.0,1.585,0.0,81920.0,0.0,5.0,2409312256.0,1168375808.0,7041892352.0,22999494656.0,4050701.0,28569723.0
12-04 09:37:18,1.760,1.006,96.060,0.0,0.0,1.174,0.0,0.0,0.0,0.0,2409570304.0,1168375808.0,7044485120.0,22996643840.0,3787567.0,26682562.0
12-04 09:37:19,1.259,1.175,96.306,0.168,0.0,1.092,0.0,24576.0,0.0,3.0,2409103360.0,1168375808.0,7046852608.0,22994743296.0,3579340.0,25280109.0
12-04 09:37:20,1.765,0.840,96.218,0.0,0.0,1.176,0.0,0.0,0.0,0.0,2409500672.0,1168375808.0,7048392704.0,22992805888.0,3697804.0,25977595.0
12-04 09:37:21,1.909,1.162,94.689,0.0,0.0,2.241,0.0,0.0,0.0,0.0,2409381888.0,1168375808.0,7051157504.0,22990159872.0,4026771.0,28206944.0
12-04 09:37:22,1.674,0.921,95.816,0.0,0.0,1.590,0.0,81920.0,0.0,5.0,2409787392.0,1168375808.0,7053582336.0,22987329536.0,4006260.0,28131467.0
12-04 09:37:23,1.587,1.086,95.990,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2409320448.0,1168375808.0,7055847424.0,22985531392.0,3551944.0,24829131.0
12-04 09:37:24,1.668,1.334,95.496,0.0,0.0,1.501,0.0,8192.0,0.0,2.0,2409099264.0,1168375808.0,7058382848.0,22983217152.0,3871811.0,27400731.0
12-04 09:37:25,2.919,1.084,94.162,0.250,0.0,1.585,0.0,12288.0,0.0,2.0,2410045440.0,1168375808.0,7060783104.0,22979870720.0,4079768.0,28635279.0
12-04 09:37:26,1.766,0.757,96.215,0.0,0.0,1.262,0.0,16384.0,0.0,1.0,2409881600.0,1168375808.0,7063457792.0,22977359872.0,3832528.0,26729211.0
12-04 09:37:27,1.993,1.163,95.349,0.0,0.0,1.495,0.0,77824.0,0.0,6.0,2409947136.0,1168375808.0,7065800704.0,22974951424.0,3655401.0,25675861.0
12-04 09:37:28,1.997,1.498,95.258,0.0,0.0,1.248,0.0,0.0,0.0,0.0,2410954752.0,1168375808.0,7067791360.0,22971953152.0,3707183.0,26288075.0
12-04 09:37:29,1.917,1.083,95.417,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2410151936.0,1168375808.0,7070228480.0,22970318848.0,4056746.0,28846160.0
12-04 09:37:30,2.168,0.917,95.413,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2410692608.0,1168375808.0,7072026624.0,22967980032.0,3815379.0,26607862.0
12-04 09:37:31,1.505,0.836,95.987,0.084,0.0,1.589,0.0,45056.0,0.0,8.0,2410041344.0,1168375808.0,7075213312.0,22965444608.0,3635246.0,25290966.0
12-04 09:37:32,1.920,1.169,95.492,0.0,0.0,1.419,0.0,81920.0,0.0,5.0,2410717184.0,1168375808.0,7076823040.0,22963159040.0,3859056.0,27001656.0
12-04 09:37:33,1.838,1.253,95.405,0.0,0.0,1.504,0.0,0.0,0.0,0.0,2410491904.0,1168375808.0,7079211008.0,22960996352.0,4028766.0,28141081.0
12-04 09:37:34,2.083,0.917,95.417,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2410397696.0,1168375808.0,7081910272.0,22958391296.0,3834901.0,27241917.0
12-04 09:37:35,2.588,1.419,94.741,0.0,0.0,1.252,0.0,0.0,0.0,0.0,2410631168.0,1168375808.0,7083737088.0,22956331008.0,3604643.0,25368954.0
12-04 09:37:36,1.594,0.755,96.309,0.0,0.0,1.342,0.0,52064256.0,0.0,50.0,2410676224.0,1168375808.0,7086276608.0,22953746432.0,3719343.0,26241397.0
12-04 09:37:37,2.005,1.337,95.405,0.084,0.0,1.170,0.0,24174592.0,0.0,37.0,2410594304.0,1168375808.0,7089098752.0,22951006208.0,4000028.0,28285207.0
12-04 09:37:38,2.167,1.167,95.417,0.0,0.0,1.250,0.0,0.0,0.0,0.0,2410500096.0,1168375808.0,7091748864.0,22948450304.0,3725597.0,25986919.0
12-04 09:37:39,1.669,1.002,95.743,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2410356736.0,1168375808.0,7094276096.0,22946066432.0,3845024.0,27209200.0
12-04 09:37:40,1.589,1.171,95.736,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2410954752.0,1168375808.0,7095701504.0,22944043008.0,3770401.0,26311332.0
12-04 09:37:41,2.0,1.500,95.167,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2411425792.0,1168375808.0,7098208256.0,22941065216.0,4111180.0,28985422.0
12-04 09:37:42,1.511,0.672,96.474,0.0,0.0,1.343,0.0,81920.0,0.0,5.0,2410897408.0,1168375808.0,7101370368.0,22938431488.0,3569482.0,25126270.0
12-04 09:37:43,2.241,1.411,94.938,0.166,0.0,1.245,0.0,12288.0,0.0,2.0,2411180032.0,1168375808.0,7103229952.0,22936289280.0,3703443.0,25963596.0
12-04 09:37:44,1.846,0.755,95.805,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2410983424.0,1168375808.0,7105646592.0,22934069248.0,3900307.0,27366038.0
12-04 09:37:45,2.840,1.420,94.403,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2411962368.0,1168375808.0,7108415488.0,22930321408.0,4043886.0,28369811.0
12-04 09:37:46,1.511,0.924,96.474,0.0,0.0,1.092,0.0,12288.0,0.0,1.0,2411974656.0,1168375808.0,7110815744.0,22927908864.0,3674232.0,26106126.0
12-04 09:37:47,1.746,1.330,95.345,0.0,0.0,1.579,0.0,77824.0,0.0,5.0,2412142592.0,1168375808.0,7112679424.0,22925877248.0,3828637.0,26964805.0
12-04 09:37:48,1.920,1.252,95.326,0.0,0.0,1.503,0.0,90112.0,0.0,6.0,2412490752.0,1168375808.0,7115055104.0,22923153408.0,3708614.0,25870672.0
12-04 09:37:49,1.747,1.581,94.925,0.083,0.0,1.664,0.0,20480.0,0.0,3.0,2412810240.0,1168375808.0,7116935168.0,22920953856.0,4118438.0,29040340.0
12-04 09:37:50,1.426,1.007,96.057,0.0,0.0,1.510,0.0,0.0,0.0,0.0,2412830720.0,1168375808.0,7120216064.0,22917652480.0,3795082.0,26855821.0
12-04 09:37:51,1.418,1.084,95.830,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2412523520.0,1168375808.0,7122038784.0,22916136960.0,3622042.0,25205406.0
12-04 09:37:52,1.681,0.924,96.134,0.0,0.0,1.261,0.0,57344.0,0.0,3.0,2413228032.0,1168375808.0,7124066304.0,22913404928.0,3906004.0,27423069.0
12-04 09:37:53,1.674,1.088,95.816,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2412359680.0,1168375808.0,7127408640.0,22910930944.0,3788825.0,26650528.0
12-04 09:37:54,2.369,0.931,95.262,0.338,0.0,1.100,0.0,24576.0,0.0,3.0,2413076480.0,1168375808.0,7129681920.0,22907940864.0,4049633.0,28413739.0
12-04 09:37:55,1.509,1.006,96.144,0.0,0.0,1.341,0.0,0.0,0.0,0.0,2412986368.0,1168375808.0,7131099136.0,22906613760.0,3606116.0,25507888.0
12-04 09:37:56,1.342,1.174,96.393,0.0,0.0,1.091,0.0,0.0,0.0,0.0,2412453888.0,1168375808.0,7134617600.0,22903627776.0,3612533.0,25437694.0
12-04 09:37:57,1.838,1.337,95.489,0.0,0.0,1.337,0.0,81920.0,0.0,5.0,2413142016.0,1168375808.0,7137042432.0,22900514816.0,4112335.0,29114384.0
12-04 09:37:58,2.087,1.002,95.409,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2413486080.0,1168375808.0,7139209216.0,22898003968.0,3884090.0,27312435.0
12-04 09:37:59,2.075,0.996,95.353,0.0,0.0,1.577,0.0,8192.0,0.0,2.0,2412621824.0,1168375808.0,7141130240.0,22896947200.0,3578433.0,25301398.0
12-04 09:38:00,1.756,1.254,95.569,0.167,0.0,1.254,0.0,12288.0,0.0,2.0,2412920832.0,1168375808.0,7143481344.0,22894297088.0,3763867.0,26443243.0
12-04 09:38:01,1.930,1.174,95.638,0.0,0.0,1.258,0.0,12288.0,0.0,1.0,2413142016.0,1168375808.0,7145959424.0,22891597824.0,4121386.0,28853545.0
12-04 09:38:02,1.510,1.091,95.973,0.0,0.0,1.426,0.0,77824.0,0.0,5.0,2413232128.0,1168375808.0,7148638208.0,22888828928.0,3819033.0,26887725.0
12-04 09:38:03,1.425,1.090,96.228,0.0,0.0,1.257,0.0,0.0,0.0,0.0,2413572096.0,1168375808.0,7150424064.0,22886703104.0,3606534.0,25419305.0
12-04 09:38:04,1.092,0.672,97.649,0.0,0.0,0.588,0.0,0.0,0.0,0.0,2413350912.0,1168375808.0,7152529408.0,22884818944.0,2433729.0,17423634.0
12-04 09:38:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413199360.0,1168375808.0,7153188864.0,22884311040.0,12801.0,21648.0
12-04 09:38:06,0.083,0.167,99.583,0.167,0.0,0.0,0.0,36999168.0,0.0,46.0,2413199360.0,1168375808.0,7153188864.0,22884311040.0,19511.0,37475.0
12-04 09:38:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28946432.0,0.0,35.0,2413199360.0,1168375808.0,7153188864.0,22884311040.0,13394.0,23693.0
12-04 09:38:08,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2413850624.0,1168375808.0,7153188864.0,22883659776.0,29165.0,38515.0
12-04 09:38:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413834240.0,1168375808.0,7153188864.0,22883676160.0,11387.0,20784.0
12-04 09:38:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413834240.0,1168375808.0,7153188864.0,22883676160.0,10799.0,19847.0
12-04 09:38:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413834240.0,1168375808.0,7153188864.0,22883676160.0,13245.0,23535.0
12-04 09:38:12,3.856,1.090,94.132,0.168,0.0,0.754,0.0,98304.0,0.0,7.0,2414133248.0,1168375808.0,7154765824.0,22881800192.0,3576457.0,25006773.0
12-04 09:38:13,1.590,1.088,95.816,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2413715456.0,1168375808.0,7157047296.0,22879936512.0,4184426.0,29963100.0
12-04 09:38:14,2.415,1.415,94.588,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2413756416.0,1168375808.0,7160258560.0,22876684288.0,4466075.0,31854553.0
12-04 09:38:15,1.931,1.343,95.718,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2414145536.0,1168375808.0,7162691584.0,22873862144.0,4505084.0,32435716.0
12-04 09:38:16,2.019,0.841,95.795,0.0,0.0,1.346,0.0,0.0,0.0,0.0,2413572096.0,1168375808.0,7165997056.0,22871130112.0,4458294.0,31715658.0
12-04 09:38:17,2.080,1.581,94.842,0.0,0.0,1.498,0.0,69632.0,0.0,5.0,2414940160.0,1168375808.0,7168442368.0,22867316736.0,4495339.0,32481434.0
12-04 09:38:18,1.504,1.170,95.071,0.668,0.0,1.587,0.0,18608128.0,0.0,30.0,2414567424.0,1168375808.0,7171350528.0,22864781312.0,4481169.0,33095631.0
12-04 09:38:19,2.013,0.923,95.638,0.0,0.0,1.426,0.0,0.0,0.0,0.0,2414931968.0,1168375808.0,7172939776.0,22862827520.0,4279645.0,30036362.0
12-04 09:38:20,2.090,1.254,95.151,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2414010368.0,1168375808.0,7176749056.0,22859939840.0,4544064.0,32523406.0
12-04 09:38:21,2.936,0.923,94.547,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2414456832.0,1168375808.0,7179952128.0,22856290304.0,4642550.0,33270338.0
12-04 09:38:22,1.838,1.504,95.322,0.0,0.0,1.337,0.0,40960.0,0.0,3.0,2414895104.0,1168375808.0,7181893632.0,22853910528.0,4162454.0,29582640.0
12-04 09:38:23,2.583,1.167,94.667,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2414821376.0,1168375808.0,7185223680.0,22850654208.0,4770472.0,34004093.0
12-04 09:38:24,2.415,1.082,94.588,0.083,0.0,1.832,0.0,20480.0,0.0,3.0,2414354432.0,1168375808.0,7188570112.0,22847774720.0,4755400.0,33763673.0
12-04 09:38:25,2.256,1.003,95.155,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2414190592.0,1168375808.0,7191277568.0,22845231104.0,4343720.0,31131367.0
12-04 09:38:26,1.760,1.257,95.306,0.0,0.0,1.676,0.0,8192.0,0.0,1.0,2415935488.0,1168375808.0,7193313280.0,22841450496.0,4620700.0,32895889.0
12-04 09:38:27,2.158,1.494,94.689,0.0,0.0,1.660,0.0,77824.0,0.0,5.0,2415431680.0,1168375808.0,7197003776.0,22838263808.0,4355333.0,31069799.0
12-04 09:38:28,2.419,1.084,94.829,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2415607808.0,1168375808.0,7199862784.0,22835228672.0,4531171.0,32282538.0
12-04 09:38:29,2.277,0.759,95.447,0.253,0.0,1.265,0.0,24576.0,0.0,3.0,2416939008.0,1168375808.0,7202603008.0,22831157248.0,4153149.0,30354913.0
12-04 09:38:30,2.082,1.499,94.505,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2417684480.0,1168375808.0,7205101568.0,22827913216.0,5085248.0,36669704.0
12-04 09:38:31,1.510,0.755,96.225,0.0,0.0,1.510,0.0,0.0,0.0,0.0,2416885760.0,1168375808.0,7207870464.0,22825943040.0,3901219.0,27697091.0
12-04 09:38:32,2.090,1.254,95.151,0.0,0.0,1.505,0.0,81920.0,0.0,5.0,2416934912.0,1168375808.0,7210831872.0,22822932480.0,4690677.0,33781189.0
12-04 09:38:33,1.917,1.083,95.500,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2416906240.0,1168375808.0,7212990464.0,22820802560.0,3850270.0,27516482.0
12-04 09:38:34,2.486,1.657,94.118,0.0,0.0,1.740,0.0,8192.0,0.0,2.0,2417836032.0,1168375808.0,7215280128.0,22817583104.0,4956883.0,35866725.0
12-04 09:38:35,2.167,1.417,95.0,0.167,0.0,1.250,0.0,12288.0,0.0,2.0,2416934912.0,1168375808.0,7219507200.0,22814257152.0,4446651.0,32395557.0
12-04 09:38:36,2.019,0.841,95.711,0.0,0.0,1.430,0.0,36864.0,0.0,2.0,2417639424.0,1168375808.0,7221088256.0,22811971584.0,4473053.0,32088472.0
12-04 09:38:37,1.913,1.331,94.676,0.0,0.0,2.080,0.0,86016.0,0.0,5.0,2417500160.0,1168375808.0,7224348672.0,22808850432.0,4417271.0,31453242.0
12-04 09:38:38,3.083,1.583,93.833,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2436632576.0,1168375808.0,7228178432.0,22785888256.0,5022960.0,36425507.0
12-04 09:38:39,1.668,1.251,95.746,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2436182016.0,1168375808.0,7231348736.0,22783168512.0,3859042.0,27935722.0
12-04 09:38:40,1.602,1.012,96.121,0.0,0.0,1.265,0.0,0.0,0.0,0.0,2437447680.0,1168375808.0,7233048576.0,22780203008.0,4587137.0,33126279.0
12-04 09:38:41,1.930,0.839,95.973,0.168,0.0,1.091,0.0,61440.0,0.0,11.0,2436997120.0,1168375808.0,7236448256.0,22777253888.0,4192424.0,30515031.0
12-04 09:38:42,2.159,1.910,94.435,0.0,0.0,1.495,0.0,69632.0,0.0,5.0,2437689344.0,1168375808.0,7238254592.0,22774755328.0,4895853.0,35611627.0
12-04 09:38:43,1.675,1.089,95.896,0.0,0.0,1.340,0.0,0.0,0.0,0.0,2437885952.0,1168375808.0,7240826880.0,22771986432.0,3715505.0,26236594.0
12-04 09:38:44,2.170,1.586,94.658,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2438262784.0,1168375808.0,7243915264.0,22768521216.0,5226665.0,38038227.0
12-04 09:38:45,1.676,1.006,95.977,0.0,0.0,1.341,0.0,0.0,0.0,0.0,2437849088.0,1168375808.0,7246606336.0,22766243840.0,3828267.0,27325166.0
12-04 09:38:46,2.256,1.253,95.155,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2438078464.0,1168375808.0,7249498112.0,22763122688.0,4517729.0,32759483.0
12-04 09:38:47,2.660,1.496,93.766,0.166,0.0,1.912,0.0,94208.0,0.0,7.0,2438279168.0,1168375808.0,7253024768.0,22759395328.0,4717622.0,33262132.0
12-04 09:38:48,2.664,1.249,94.588,0.0,0.0,1.499,0.0,98304.0,0.0,6.0,2438995968.0,1168375808.0,7255969792.0,22755733504.0,4500293.0,32123010.0
12-04 09:38:49,2.745,1.248,94.509,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2438578176.0,1168375808.0,7259672576.0,22752448512.0,4624784.0,32836472.0
12-04 09:38:50,2.333,1.083,94.750,0.0,0.0,1.833,0.0,0.0,0.0,0.0,2438639616.0,1168375808.0,7261270016.0,22750789632.0,4548791.0,32554740.0
12-04 09:38:51,1.768,1.347,95.875,0.0,0.0,1.010,0.0,16941056.0,0.0,21.0,2439208960.0,1168375808.0,7264288768.0,22747201536.0,4166842.0,29581011.0
12-04 09:38:52,2.174,1.672,94.565,0.0,0.0,1.589,0.0,77004800.0,0.0,80.0,2438500352.0,1168375808.0,7267655680.0,22744543232.0,4925638.0,34609226.0
12-04 09:38:53,1.838,1.420,95.155,0.167,0.0,1.420,0.0,12288.0,0.0,2.0,2438533120.0,1168375808.0,7270977536.0,22741188608.0,4426959.0,31857116.0
12-04 09:38:54,1.936,1.010,95.791,0.0,0.0,1.263,0.0,0.0,0.0,0.0,2439098368.0,1168375808.0,7272095744.0,22739505152.0,4275099.0,30165422.0
12-04 09:38:55,1.836,1.336,94.741,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2437644288.0,1168375808.0,7276605440.0,22736449536.0,4889229.0,34933683.0
12-04 09:38:56,1.524,1.016,96.105,0.0,0.0,1.355,0.0,0.0,0.0,0.0,2439036928.0,1168375808.0,7279054848.0,22732607488.0,4368509.0,30893367.0
12-04 09:38:57,2.331,1.332,94.588,0.0,0.0,1.749,0.0,49152.0,0.0,3.0,2439643136.0,1168375808.0,7280500736.0,22730555392.0,4548402.0,32081002.0
12-04 09:38:58,2.403,1.657,94.366,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2438946816.0,1168375808.0,7284969472.0,22726782976.0,4462724.0,32020018.0
12-04 09:38:59,1.836,1.169,94.741,0.083,0.0,2.170,0.0,20480.0,0.0,3.0,2439925760.0,1168375808.0,7287144448.0,22723629056.0,4505108.0,31896097.0
12-04 09:39:00,2.261,1.173,95.226,0.0,0.0,1.340,0.0,0.0,0.0,0.0,2439766016.0,1168375808.0,7290064896.0,22720868352.0,4475199.0,31552386.0
12-04 09:39:01,2.007,1.171,95.067,0.0,0.0,1.756,0.0,12288.0,0.0,1.0,2439516160.0,1168375808.0,7293075456.0,22718107648.0,4643443.0,33007358.0
12-04 09:39:02,2.156,1.575,94.196,0.0,0.0,2.073,0.0,77824.0,0.0,5.0,2439950336.0,1168375808.0,7295721472.0,22715027456.0,4496627.0,32017417.0
12-04 09:39:03,2.003,1.336,95.075,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2439798784.0,1168375808.0,7298031616.0,22712868864.0,4465112.0,32100728.0
12-04 09:39:04,2.312,1.569,94.055,0.0,0.0,2.064,0.0,0.0,0.0,0.0,2440003584.0,1168375808.0,7301320704.0,22709374976.0,4372818.0,31116852.0
12-04 09:39:05,2.178,1.424,94.305,0.251,0.0,1.843,0.0,24576.0,0.0,3.0,2439884800.0,1168375808.0,7304151040.0,22706663424.0,4813908.0,34688709.0
12-04 09:39:06,2.0,1.250,94.917,0.0,0.0,1.833,0.0,16384.0,0.0,2.0,2439630848.0,1168375808.0,7306944512.0,22704123904.0,4252237.0,29919892.0
12-04 09:39:07,2.250,1.500,94.583,0.0,0.0,1.667,0.0,81920.0,0.0,5.0,2439839744.0,1168375808.0,7310012416.0,22700847104.0,4648279.0,33310267.0
12-04 09:39:08,2.024,0.927,95.784,0.0,0.0,1.265,0.0,0.0,0.0,0.0,2440966144.0,1168375808.0,7312371712.0,22697361408.0,4421351.0,31188510.0
12-04 09:39:09,1.921,1.504,94.987,0.0,0.0,1.587,0.0,8192.0,0.0,2.0,2441416704.0,1168375808.0,7315255296.0,22694027264.0,4618398.0,33104140.0
12-04 09:39:10,2.246,1.331,94.592,0.0,0.0,1.830,0.0,0.0,0.0,0.0,2440704000.0,1168375808.0,7318413312.0,22691581952.0,4543979.0,32336468.0
12-04 09:39:11,2.324,1.328,94.274,0.166,0.0,1.909,0.0,28672.0,0.0,3.0,2440835072.0,1168375808.0,7321325568.0,22688538624.0,4502197.0,32276109.0
12-04 09:39:12,0.418,0.251,98.997,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2440749056.0,1168375808.0,7323312128.0,22686638080.0,1211609.0,9428262.0
12-04 09:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440749056.0,1168375808.0,7323312128.0,22686638080.0,11397.0,20759.0
12-04 09:39:14,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440749056.0,1168375808.0,7323312128.0,22686638080.0,22535.0,43466.0
12-04 09:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440749056.0,1168375808.0,7323312128.0,22686638080.0,10267.0,19926.0
12-04 09:39:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,2440749056.0,1168375808.0,7323312128.0,22686638080.0,11442.0,20675.0
12-04 09:39:17,0.0,0.083,99.666,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2440876032.0,1168375808.0,7323312128.0,22686511104.0,11637.0,22007.0
12-04 09:39:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440876032.0,1168375808.0,7323312128.0,22686511104.0,10060.0,19267.0
12-04 09:39:19,0.749,0.500,98.085,0.0,0.0,0.666,0.0,0.0,0.0,0.0,2440876032.0,1168375808.0,7323312128.0,22686511104.0,978100.0,6843174.0
12-04 09:39:20,1.427,1.092,95.970,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2440716288.0,1168375808.0,7325536256.0,22684446720.0,3857610.0,26917907.0
12-04 09:39:21,2.106,1.179,95.366,0.0,0.0,1.348,0.0,4304896.0,0.0,6.0,2440769536.0,1168375808.0,7329009664.0,22680920064.0,5272547.0,38576294.0
12-04 09:39:22,1.430,0.925,96.804,0.0,0.0,0.841,0.0,59953152.0,0.0,66.0,2441138176.0,1168375808.0,7331598336.0,22677962752.0,3806532.0,27797901.0
12-04 09:39:23,1.833,1.250,94.833,0.083,0.0,2.0,0.0,12288.0,0.0,2.0,2440519680.0,1168375808.0,7335251968.0,22674927616.0,5550387.0,40408758.0
12-04 09:39:24,1.679,0.756,96.558,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2440527872.0,1168375808.0,7338196992.0,22671974400.0,3902372.0,29956085.0
12-04 09:39:25,2.087,1.252,94.491,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2441285632.0,1168375808.0,7340863488.0,22668550144.0,5550446.0,40632191.0
12-04 09:39:26,1.583,1.333,95.583,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2440978432.0,1168375808.0,7344017408.0,22665703424.0,4096300.0,29168513.0
12-04 09:39:27,2.328,1.579,94.264,0.0,0.0,1.829,0.0,69632.0,0.0,5.0,2442014720.0,1168375808.0,7346876416.0,22661808128.0,5144732.0,37067218.0
12-04 09:39:28,1.762,1.174,95.721,0.0,0.0,1.342,0.0,0.0,0.0,0.0,2441355264.0,1168375808.0,7349944320.0,22659399680.0,4311133.0,31119475.0
12-04 09:39:29,1.678,1.174,94.883,0.252,0.0,2.013,0.0,12288.0,0.0,2.0,2441031680.0,1168375808.0,7352840192.0,22656827392.0,5362341.0,39093538.0
12-04 09:39:30,2.427,1.004,95.063,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2441502720.0,1168375808.0,7354998784.0,22654197760.0,4510440.0,32480934.0
12-04 09:39:31,2.258,1.338,94.816,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2441461760.0,1168375808.0,7359528960.0,22649708544.0,4964485.0,35772031.0
12-04 09:39:32,2.012,1.006,95.557,0.0,0.0,1.425,0.0,69632.0,0.0,5.0,2440642560.0,1168375808.0,7362146304.0,22647910400.0,4625061.0,33311448.0
12-04 09:39:33,2.324,1.328,94.689,0.0,0.0,1.660,0.0,0.0,0.0,0.0,2441646080.0,1168375808.0,7365087232.0,22643965952.0,4763192.0,35058314.0
12-04 09:39:34,2.090,1.338,94.732,0.0,0.0,1.839,0.0,8192.0,0.0,1.0,2441670656.0,1168375808.0,7368495104.0,22640533504.0,4975093.0,35558575.0
12-04 09:39:35,1.857,1.097,95.865,0.169,0.0,1.013,0.0,24576.0,0.0,3.0,2442027008.0,1168375808.0,7370805248.0,22637867008.0,4651931.0,33375476.0
12-04 09:39:36,2.259,1.339,94.895,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2441494528.0,1168375808.0,7374757888.0,22634446848.0,4982327.0,35861026.0
12-04 09:39:37,1.920,1.336,95.242,0.0,0.0,1.503,0.0,102400.0,0.0,8.0,2441515008.0,1168375808.0,7377711104.0,22631473152.0,4603858.0,33266388.0
12-04 09:39:38,2.743,1.330,94.015,0.0,0.0,1.912,0.0,0.0,0.0,0.0,2442199040.0,1168375808.0,7380586496.0,22627913728.0,5085646.0,36728799.0
12-04 09:39:39,2.170,1.252,94.574,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2442059776.0,1168375808.0,7384350720.0,22624288768.0,4846934.0,34541951.0
12-04 09:39:40,2.156,1.493,94.776,0.0,0.0,1.575,0.0,0.0,0.0,0.0,2442141696.0,1168375808.0,7386312704.0,22622244864.0,4570026.0,32986075.0
12-04 09:39:41,2.167,1.583,94.583,0.167,0.0,1.500,0.0,12288.0,0.0,2.0,2442412032.0,1168375808.0,7390044160.0,22618243072.0,4903789.0,35548072.0
12-04 09:39:42,2.337,1.169,94.992,0.0,0.0,1.503,0.0,69632.0,0.0,5.0,2442633216.0,1168375808.0,7392182272.0,22615883776.0,4666848.0,33369862.0
12-04 09:39:43,1.757,1.172,95.230,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2442555392.0,1168375808.0,7396319232.0,22611824640.0,4961843.0,35880782.0
12-04 09:39:44,2.015,1.175,95.466,0.0,0.0,1.343,0.0,8192.0,0.0,2.0,2443300864.0,1168375808.0,7398875136.0,22608523264.0,4847344.0,34758431.0
12-04 09:39:45,2.335,1.334,94.996,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2442555392.0,1168375808.0,7402369024.0,22605774848.0,4793192.0,34444136.0
12-04 09:39:46,2.433,1.258,94.799,0.0,0.0,1.510,0.0,0.0,0.0,0.0,2442866688.0,1168375808.0,7405072384.0,22602760192.0,5038259.0,36335583.0
12-04 09:39:47,2.172,1.170,95.071,0.084,0.0,1.504,0.0,98304.0,0.0,8.0,2442543104.0,1168375808.0,7408508928.0,22599647232.0,4605800.0,33005375.0
12-04 09:39:48,1.930,1.258,95.470,0.0,0.0,1.342,0.0,98304.0,0.0,6.0,2443771904.0,1168375808.0,7411109888.0,22595817472.0,4701250.0,34102862.0
12-04 09:39:49,1.759,1.424,95.142,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2444115968.0,1168375808.0,7414190080.0,22592393216.0,4922082.0,35565317.0
12-04 09:39:50,2.250,1.0,94.667,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2443726848.0,1168375808.0,7417946112.0,22589026304.0,4947580.0,35589749.0
12-04 09:39:51,1.998,1.499,94.754,0.0,0.0,1.749,0.0,0.0,0.0,0.0,2443202560.0,1168375808.0,7420817408.0,22586679296.0,4553735.0,32691465.0
12-04 09:39:52,2.415,0.999,94.088,0.749,0.0,1.749,0.0,92033024.0,0.0,102.0,2443489280.0,1168375808.0,7423516672.0,22583693312.0,4506945.0,32395751.0
12-04 09:39:53,2.103,1.430,94.954,0.084,0.0,1.430,0.0,12288.0,0.0,2.0,2443702272.0,1168375808.0,7426576384.0,22580420608.0,5603582.0,40918193.0
12-04 09:39:54,1.753,1.169,95.492,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2444333056.0,1168375808.0,7429378048.0,22576988160.0,4327689.0,31530243.0
12-04 09:39:55,2.015,1.008,95.130,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2444902400.0,1168375808.0,7432249344.0,22573547520.0,4894893.0,35482193.0
12-04 09:39:56,2.078,1.413,94.680,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2444775424.0,1168375808.0,7436402688.0,22569521152.0,4943245.0,36082372.0
12-04 09:39:57,1.833,1.167,95.417,0.0,0.0,1.583,0.0,49152.0,0.0,3.0,2444009472.0,1168375808.0,7438438400.0,22568251392.0,4257030.0,30985958.0
12-04 09:39:58,2.258,1.672,94.482,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2443591680.0,1168375808.0,7442702336.0,22564405248.0,5502492.0,40050421.0
12-04 09:39:59,2.496,0.832,94.759,0.166,0.0,1.747,0.0,12288.0,0.0,2.0,2443857920.0,1168375808.0,7444791296.0,22562050048.0,4323073.0,30901685.0
12-04 09:40:00,2.167,1.333,94.333,0.0,0.0,2.167,0.0,0.0,0.0,0.0,2444460032.0,1168375808.0,7448600576.0,22557638656.0,5202728.0,37765556.0
12-04 09:40:01,1.925,1.172,95.397,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2443960320.0,1168375808.0,7451328512.0,22555410432.0,4410953.0,31487073.0
12-04 09:40:02,2.320,1.823,93.869,0.0,0.0,1.988,0.0,69632.0,0.0,5.0,2444705792.0,1168375808.0,7454560256.0,22551433216.0,5136207.0,36838138.0
12-04 09:40:03,2.252,1.418,94.662,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2445041664.0,1168375808.0,7457161216.0,22548496384.0,4518286.0,32184117.0
12-04 09:40:04,2.351,0.924,95.298,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2445635584.0,1168375808.0,7460294656.0,22544769024.0,5138988.0,37258289.0
12-04 09:40:05,1.676,1.341,95.138,0.084,0.0,1.760,0.0,12288.0,0.0,2.0,2445221888.0,1168375808.0,7463682048.0,22541795328.0,4745605.0,34071204.0
12-04 09:40:06,1.676,1.006,95.641,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2446045184.0,1168375808.0,7466344448.0,22538309632.0,4655211.0,33693608.0
12-04 09:40:07,1.511,1.427,95.466,0.0,0.0,1.595,0.0,86016.0,0.0,7.0,2445266944.0,1168375808.0,7469981696.0,22535450624.0,4783843.0,34229515.0
12-04 09:40:08,2.085,1.418,94.495,0.0,0.0,2.002,0.0,0.0,0.0,0.0,2446573568.0,1168375808.0,7472431104.0,22531694592.0,5111765.0,36648657.0
12-04 09:40:09,1.925,1.339,95.314,0.0,0.0,1.423,0.0,8192.0,0.0,1.0,2446688256.0,1168375808.0,7475503104.0,22528507904.0,4747774.0,34213656.0
12-04 09:40:10,1.858,1.267,95.861,0.0,0.0,1.014,0.0,0.0,0.0,0.0,2445369344.0,1168375808.0,7478571008.0,22526758912.0,4741148.0,33884850.0
12-04 09:40:11,2.407,1.743,93.776,0.166,0.0,1.909,0.0,24576.0,0.0,3.0,2445635584.0,1168375808.0,7482621952.0,22522441728.0,4933135.0,35343653.0
12-04 09:40:12,1.843,0.838,95.226,0.0,0.0,2.094,0.0,90112.0,0.0,6.0,2446385152.0,1168375808.0,7484878848.0,22519435264.0,4639475.0,33370365.0
12-04 09:40:13,2.429,1.173,94.724,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2445787136.0,1168375808.0,7488331776.0,22516580352.0,5201966.0,37704332.0
12-04 09:40:14,2.082,1.166,94.921,0.0,0.0,1.832,0.0,0.0,0.0,0.0,2445815808.0,1168375808.0,7491063808.0,22513819648.0,4431173.0,31717283.0
12-04 09:40:15,2.163,1.498,94.676,0.0,0.0,1.664,0.0,0.0,0.0,0.0,2446655488.0,1168375808.0,7494459392.0,22509584384.0,4860901.0,34627818.0
12-04 09:40:16,2.010,1.005,95.310,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2446340096.0,1168375808.0,7497150464.0,22507208704.0,4775391.0,34520258.0
12-04 09:40:17,1.583,1.083,95.833,0.167,0.0,1.333,0.0,98304.0,0.0,7.0,2446381056.0,1168375808.0,7499128832.0,22505189376.0,3677608.0,26520232.0
12-04 09:40:18,1.997,1.331,95.175,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2445398016.0,1168375808.0,7502938112.0,22502363136.0,4184283.0,30374856.0
12-04 09:40:19,1.667,1.167,95.917,0.0,0.0,1.250,0.0,8192.0,0.0,2.0,2446446592.0,1168375808.0,7505354752.0,22498897920.0,4189610.0,31205261.0
12-04 09:40:20,2.579,0.915,94.592,0.0,0.0,1.913,0.0,0.0,0.0,0.0,2447593472.0,1168375808.0,7508205568.0,22494900224.0,5631538.0,42756398.0
12-04 09:40:21,1.583,1.333,95.583,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2448076800.0,1168375808.0,7511597056.0,22491025408.0,4893401.0,36908092.0
12-04 09:40:22,1.839,1.421,92.809,2.174,0.0,1.756,0.0,91967488.0,0.0,99.0,2446934016.0,1168375808.0,7515516928.0,22488248320.0,5546449.0,40343900.0
12-04 09:40:23,2.007,1.087,94.983,0.167,0.0,1.756,0.0,12288.0,0.0,2.0,2446778368.0,1168375808.0,7518638080.0,22485282816.0,4909478.0,35040413.0
12-04 09:40:24,2.254,1.169,95.159,0.0,0.0,1.419,0.0,0.0,0.0,0.0,2446639104.0,1168375808.0,7522062336.0,22481997824.0,4716039.0,33692713.0
12-04 09:40:25,1.836,1.753,94.491,0.0,0.0,1.920,0.0,0.0,0.0,0.0,2447187968.0,1168375808.0,7525380096.0,22478131200.0,5176437.0,37029491.0
12-04 09:40:26,2.170,1.336,94.908,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2446139392.0,1168375808.0,7528673280.0,22475886592.0,4807236.0,34253645.0
12-04 09:40:27,2.322,0.995,94.859,0.0,0.0,1.824,0.0,81920.0,0.0,9.0,2446716928.0,1168375808.0,7531651072.0,22472331264.0,4622076.0,33830958.0
12-04 09:40:28,2.481,1.820,94.127,0.0,0.0,1.572,0.0,0.0,0.0,0.0,2448011264.0,1168375808.0,7533809664.0,22468878336.0,4687638.0,33801211.0
12-04 09:40:29,2.005,1.337,94.904,0.084,0.0,1.671,0.0,12288.0,0.0,2.0,2447544320.0,1168375808.0,7537332224.0,22465822720.0,4791782.0,34327145.0
12-04 09:40:30,2.329,1.581,94.426,0.0,0.0,1.664,0.0,0.0,0.0,0.0,2447486976.0,1168375808.0,7540551680.0,22462660608.0,5042923.0,35914609.0
12-04 09:40:31,2.076,1.495,94.518,0.0,0.0,1.910,0.0,0.0,0.0,0.0,2448027648.0,1168375808.0,7543050240.0,22459621376.0,4761473.0,34428554.0
12-04 09:40:32,2.019,1.009,95.374,0.0,0.0,1.598,0.0,69632.0,0.0,5.0,2447753216.0,1168375808.0,7545806848.0,22457139200.0,4896912.0,34753976.0
12-04 09:40:33,1.918,1.501,94.912,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2447077376.0,1168375808.0,7549231104.0,22454390784.0,4708361.0,33672723.0
12-04 09:40:34,2.176,1.172,95.146,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2446966784.0,1168375808.0,7553056768.0,22450675712.0,4978575.0,35817018.0
12-04 09:40:35,1.519,1.181,96.203,0.169,0.0,0.928,0.0,12288.0,0.0,2.0,2447491072.0,1168375808.0,7555567616.0,22447640576.0,4580669.0,33092075.0
12-04 09:40:36,2.092,1.172,95.230,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2448453632.0,1168375808.0,7558868992.0,22443376640.0,4879496.0,35251921.0
12-04 09:40:37,2.174,1.003,95.151,0.0,0.0,1.672,0.0,98304.0,0.0,7.0,2447265792.0,1168375808.0,7562051584.0,22441381888.0,4774686.0,34945370.0
12-04 09:40:38,2.096,1.257,95.054,0.0,0.0,1.593,0.0,0.0,0.0,0.0,2447470592.0,1168375808.0,7565172736.0,22438055936.0,5125756.0,36713126.0
12-04 09:40:39,1.431,1.094,95.960,0.0,0.0,1.515,0.0,0.0,0.0,0.0,2447646720.0,1168375808.0,7567667200.0,22435385344.0,4599709.0,33435512.0
12-04 09:40:40,2.168,1.418,94.412,0.0,0.0,2.002,0.0,0.0,0.0,0.0,2447605760.0,1168375808.0,7571738624.0,22431354880.0,5109555.0,36424612.0
12-04 09:40:41,2.233,1.406,94.210,0.165,0.0,1.985,0.0,12288.0,0.0,2.0,2448396288.0,1168375808.0,7574323200.0,22427979776.0,4596980.0,32932476.0
12-04 09:40:42,2.660,1.330,94.015,0.0,0.0,1.995,0.0,81920.0,0.0,5.0,2447593472.0,1168375808.0,7577460736.0,22425645056.0,5272454.0,37735888.0
12-04 09:40:43,1.757,1.339,95.230,0.0,0.0,1.674,0.0,0.0,0.0,0.0,2447519744.0,1168375808.0,7580393472.0,22422786048.0,4375110.0,31386074.0
12-04 09:40:44,2.488,1.244,94.030,0.0,0.0,2.239,0.0,8192.0,0.0,1.0,2447917056.0,1168375808.0,7584190464.0,22418591744.0,5271410.0,38105420.0
12-04 09:40:45,2.092,1.255,95.230,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2448044032.0,1168375808.0,7586512896.0,22416142336.0,4315542.0,31099948.0
12-04 09:40:46,1.925,1.255,94.979,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2448252928.0,1168375808.0,7590187008.0,22412259328.0,5224522.0,38044861.0
12-04 09:40:47,1.751,1.084,95.496,0.167,0.0,1.501,0.0,98304.0,0.0,8.0,2448363520.0,1168375808.0,7591981056.0,22410354688.0,4074325.0,29069303.0
12-04 09:40:48,1.762,1.174,95.134,0.0,0.0,1.930,0.0,77824.0,0.0,6.0,2448035840.0,1168375808.0,7595683840.0,22406979584.0,5093978.0,36822809.0
12-04 09:40:49,1.265,1.096,96.206,0.0,0.0,1.433,0.0,0.0,0.0,0.0,2448842752.0,1168375808.0,7598399488.0,22403457024.0,4747477.0,34564407.0
12-04 09:40:50,2.895,1.323,93.797,0.0,0.0,1.985,0.0,0.0,0.0,0.0,2448396288.0,1168375808.0,7602393088.0,22399909888.0,5149744.0,36880865.0
12-04 09:40:51,1.759,0.921,96.064,0.0,0.0,1.256,0.0,0.0,0.0,0.0,2448707584.0,1168375808.0,7603879936.0,22398111744.0,4181967.0,30539488.0
12-04 09:40:52,2.429,1.256,92.881,1.424,0.0,2.010,0.0,92749824.0,0.0,98.0,2448424960.0,1168375808.0,7608553472.0,22393720832.0,5540368.0,39443775.0
12-04 09:40:53,2.024,1.096,95.616,0.169,0.0,1.096,0.0,12288.0,0.0,2.0,2449399808.0,1168375808.0,7611072512.0,22390226944.0,4374820.0,31291776.0
12-04 09:40:54,2.824,1.246,93.771,0.0,0.0,2.159,0.0,8192.0,0.0,2.0,2450014208.0,1168375808.0,7613997056.0,22386688000.0,5170468.0,37275535.0
12-04 09:40:55,1.995,1.247,94.929,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2450010112.0,1168375808.0,7616380928.0,22384308224.0,4447438.0,31855462.0
12-04 09:40:56,2.089,1.337,95.071,0.0,0.0,1.504,0.0,0.0,0.0,0.0,2450108416.0,1168375808.0,7619735552.0,22380855296.0,5028185.0,36702344.0
12-04 09:40:57,1.933,1.008,95.714,0.0,0.0,1.345,0.0,73728.0,0.0,5.0,2449346560.0,1168375808.0,7624306688.0,22377046016.0,4770992.0,34249185.0
12-04 09:40:58,2.170,1.669,94.658,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2450616320.0,1168375808.0,7625613312.0,22374469632.0,5103418.0,36735069.0
12-04 09:40:59,1.595,1.175,95.634,0.168,0.0,1.427,0.0,12288.0,0.0,2.0,2451382272.0,1168375808.0,7628963840.0,22370353152.0,4922616.0,35857177.0
12-04 09:41:00,1.751,1.251,95.246,0.0,0.0,1.751,0.0,0.0,0.0,0.0,2449784832.0,1168375808.0,7632142336.0,22368772096.0,4431170.0,31951583.0
12-04 09:41:01,2.425,1.421,94.732,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2450587648.0,1168375808.0,7635636224.0,22364475392.0,4948170.0,35267527.0
12-04 09:41:02,1.585,1.668,94.829,0.0,0.0,1.918,0.0,106496.0,0.0,12.0,2449858560.0,1168375808.0,7639007232.0,22361833472.0,4777326.0,34372070.0
12-04 09:41:03,2.259,1.172,94.979,0.0,0.0,1.590,0.0,0.0,0.0,0.0,2450251776.0,1168375808.0,7641796608.0,22358650880.0,4940965.0,34884726.0
12-04 09:41:04,1.925,1.423,95.314,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2451025920.0,1168375808.0,7644659712.0,22355013632.0,4634353.0,33751815.0
12-04 09:41:05,1.771,1.180,95.447,0.169,0.0,1.433,0.0,12288.0,0.0,2.0,2450706432.0,1168375808.0,7648112640.0,22351880192.0,5003437.0,36123950.0
12-04 09:41:06,2.092,1.172,95.397,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2450698240.0,1168375808.0,7650140160.0,22349860864.0,4461721.0,31905172.0
12-04 09:41:07,1.686,0.927,95.278,0.0,0.0,2.108,0.0,102400.0,0.0,6.0,2451070976.0,1168375808.0,7654207488.0,22345420800.0,5256415.0,37550373.0
12-04 09:41:08,2.012,1.174,95.557,0.0,0.0,1.257,0.0,0.0,0.0,0.0,2452291584.0,1168375808.0,7656828928.0,22341578752.0,4698455.0,33652163.0
12-04 09:41:09,2.341,1.421,94.732,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2451578880.0,1168375808.0,7660425216.0,22338695168.0,5009821.0,36680458.0
12-04 09:41:10,1.765,1.008,95.882,0.0,0.0,1.345,0.0,0.0,0.0,0.0,2451779584.0,1168375808.0,7663300608.0,22335619072.0,4506473.0,32115864.0
12-04 09:41:11,2.176,1.255,94.979,0.167,0.0,1.423,0.0,12288.0,0.0,2.0,2451890176.0,1168375808.0,7665995776.0,22332813312.0,5023129.0,36059691.0
12-04 09:41:12,1.915,1.415,94.838,0.0,0.0,1.832,0.0,77824.0,0.0,5.0,2452094976.0,1168375808.0,7669014528.0,22329589760.0,4635644.0,32963937.0
12-04 09:41:13,2.094,1.005,95.310,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2452942848.0,1168375808.0,7672172544.0,22325583872.0,4964290.0,35754589.0
12-04 09:41:14,1.928,1.006,95.557,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2452406272.0,1168375808.0,7675052032.0,22323240960.0,4639999.0,33147034.0
12-04 09:41:15,2.324,1.245,94.108,0.0,0.0,2.324,0.0,0.0,0.0,0.0,2452500480.0,1168375808.0,7678648320.0,22319550464.0,5063528.0,36342670.0
12-04 09:41:16,2.419,0.751,94.912,0.0,0.0,1.918,0.0,0.0,0.0,0.0,2453143552.0,1168375808.0,7681265664.0,22316290048.0,4752433.0,34002451.0
12-04 09:41:17,1.762,1.091,95.386,0.084,0.0,1.678,0.0,98304.0,0.0,7.0,2453000192.0,1168375808.0,7684366336.0,22313332736.0,4815986.0,34737329.0
12-04 09:41:18,2.017,1.176,95.042,0.0,0.0,1.765,0.0,0.0,0.0,0.0,2453372928.0,1168375808.0,7688347648.0,22308978688.0,4882609.0,35217899.0
12-04 09:41:19,1.593,1.174,95.557,0.0,0.0,1.676,0.0,8192.0,0.0,2.0,2452606976.0,1168375808.0,7691399168.0,22306693120.0,4992290.0,36299063.0
12-04 09:41:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452951040.0,1168375808.0,7691792384.0,22305955840.0,11176.0,20623.0
12-04 09:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452951040.0,1168375808.0,7691792384.0,22305955840.0,17852.0,34850.0
12-04 09:41:22,0.0,0.167,96.497,3.253,0.0,0.083,0.0,85774336.0,0.0,89.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,10410.0,19705.0
12-04 09:41:23,0.167,0.083,99.416,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,10931.0,20678.0
12-04 09:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,10689.0,20557.0
12-04 09:41:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,11400.0,21866.0
12-04 09:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,11622.0,21998.0
12-04 09:41:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,10978.0,20554.0
12-04 09:41:28,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453598208.0,1168375808.0,7691796480.0,22305304576.0,11423.0,21686.0
12-04 09:41:29,0.167,0.167,99.584,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,2453590016.0,1168375808.0,7691796480.0,22305312768.0,10316.0,19710.0
12-04 09:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453590016.0,1168375808.0,7691796480.0,22305312768.0,12860.0,22733.0
12-04 09:41:31,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2453585920.0,1168375808.0,7691800576.0,22305312768.0,10808.0,20380.0
12-04 09:41:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2453712896.0,1168375808.0,7691800576.0,22305185792.0,10174.0,19519.0
12-04 09:41:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453712896.0,1168375808.0,7691800576.0,22305185792.0,12006.0,22652.0
12-04 09:41:34,1.519,1.013,96.287,0.0,0.0,1.181,0.0,0.0,0.0,0.0,2453176320.0,1168375808.0,7693283328.0,22304239616.0,3757149.0,26306912.0
12-04 09:41:35,1.581,0.832,95.674,0.166,0.0,1.747,0.0,12288.0,0.0,2.0,2453487616.0,1168375808.0,7695814656.0,22301396992.0,4186315.0,30936531.0
12-04 09:41:36,1.751,1.001,95.496,0.0,0.0,1.751,0.0,0.0,0.0,0.0,2453798912.0,1168375808.0,7698595840.0,22298304512.0,4465667.0,32516037.0
12-04 09:41:37,2.254,1.252,94.825,0.0,0.0,1.669,0.0,135168.0,0.0,15.0,2453602304.0,1168375808.0,7702376448.0,22294720512.0,5355404.0,38978302.0
12-04 09:41:38,2.566,1.821,93.957,0.0,0.0,1.656,0.0,0.0,0.0,0.0,2453721088.0,1168375808.0,7705399296.0,22291578880.0,5373231.0,39640932.0
12-04 09:41:39,1.926,1.089,95.226,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2453528576.0,1168375808.0,7709138944.0,22288031744.0,5156816.0,37696220.0
12-04 09:41:40,1.605,0.845,96.284,0.0,0.0,1.267,0.0,0.0,0.0,0.0,2454380544.0,1168375808.0,7712497664.0,22283821056.0,4688816.0,34574353.0
12-04 09:41:41,1.660,1.494,94.855,0.166,0.0,1.826,0.0,12288.0,0.0,2.0,2455183360.0,1168375808.0,7715192832.0,22280323072.0,4482472.0,32662266.0
12-04 09:41:42,1.590,1.339,95.481,0.0,0.0,1.590,0.0,69632.0,0.0,5.0,2454650880.0,1168375808.0,7718309888.0,22277738496.0,5005127.0,37045765.0
12-04 09:41:43,2.252,1.501,94.662,0.0,0.0,1.585,0.0,0.0,0.0,0.0,2454134784.0,1168375808.0,7722192896.0,22274371584.0,5750895.0,42118872.0
12-04 09:41:44,1.520,1.351,95.608,0.0,0.0,1.520,0.0,0.0,0.0,0.0,2454188032.0,1168375808.0,7725432832.0,22271078400.0,5212218.0,37578081.0
12-04 09:41:45,2.170,1.252,95.075,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2454364160.0,1168375808.0,7728201728.0,22268133376.0,4780919.0,34883539.0
12-04 09:41:46,1.586,0.918,95.492,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2454126592.0,1168375808.0,7731470336.0,22265102336.0,4690219.0,34446333.0
12-04 09:41:47,2.185,1.092,94.790,0.084,0.0,1.849,0.0,81920.0,0.0,7.0,2454200320.0,1168375808.0,7735078912.0,22261420032.0,5687713.0,41475448.0
12-04 09:41:48,2.755,1.252,94.240,0.0,0.0,1.753,0.0,90112.0,0.0,6.0,2455121920.0,1168375808.0,7738687488.0,22256889856.0,5359640.0,39464324.0
12-04 09:41:49,1.679,1.092,95.634,0.0,0.0,1.595,0.0,0.0,0.0,0.0,2455687168.0,1168375808.0,7742087168.0,22252924928.0,4832702.0,35224448.0
12-04 09:41:50,2.080,1.414,94.925,0.0,0.0,1.581,0.0,0.0,0.0,0.0,2455105536.0,1168375808.0,7745179648.0,22250414080.0,4636843.0,33231034.0
12-04 09:41:51,1.679,1.092,95.382,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2455465984.0,1168375808.0,7748501504.0,22246731776.0,5067349.0,36673535.0
12-04 09:41:52,2.178,1.340,94.807,0.0,0.0,1.675,0.0,61440.0,0.0,5.0,2456657920.0,1168375808.0,7751258112.0,22242783232.0,5747218.0,42316994.0
12-04 09:41:53,2.757,1.170,94.236,0.167,0.0,1.671,0.0,12288.0,0.0,2.0,2455646208.0,1168375808.0,7756386304.0,22238666752.0,5254000.0,37607002.0
12-04 09:41:54,1.853,1.264,95.703,0.0,0.0,1.179,0.0,8192.0,0.0,1.0,2455740416.0,1168375808.0,7757864960.0,22237093888.0,4697775.0,33707071.0
12-04 09:41:55,2.331,1.665,94.338,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2456252416.0,1168375808.0,7761387520.0,22233059328.0,5363655.0,38565036.0
12-04 09:41:56,2.345,1.005,95.142,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2455834624.0,1168375808.0,7765405696.0,22229458944.0,4841613.0,35234177.0
12-04 09:41:57,1.505,1.505,95.819,0.0,0.0,1.171,0.0,69632.0,0.0,5.0,2457935872.0,1168375808.0,7767588864.0,22225174528.0,5320553.0,40008587.0
12-04 09:41:58,1.841,1.004,95.146,0.167,0.0,1.841,0.0,24576.0,0.0,3.0,2456858624.0,1168375808.0,7771664384.0,22222176256.0,4773672.0,34438805.0
12-04 09:41:59,2.008,1.255,94.812,0.0,0.0,1.925,0.0,0.0,0.0,0.0,2457460736.0,1168375808.0,7774044160.0,22219194368.0,5519241.0,39742248.0
12-04 09:42:00,1.841,1.506,94.895,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2456711168.0,1168375808.0,7778418688.0,22215569408.0,4956548.0,35485474.0
12-04 09:42:01,1.925,1.339,95.314,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2458046464.0,1168375808.0,7780458496.0,22212194304.0,4919308.0,35723637.0
12-04 09:42:02,2.411,1.663,94.264,0.0,0.0,1.663,0.0,86016.0,0.0,6.0,2456686592.0,1168375808.0,7785259008.0,22208753664.0,5145567.0,37308246.0
12-04 09:42:03,2.978,1.737,93.879,0.0,0.0,1.406,0.0,0.0,0.0,0.0,2456907776.0,1168375808.0,7788204032.0,22205587456.0,5179173.0,37194233.0
12-04 09:42:04,2.900,1.906,93.041,0.083,0.0,2.071,0.0,12288.0,0.0,2.0,2457780224.0,1168375808.0,7791464448.0,22201454592.0,5972796.0,43452679.0
12-04 09:42:05,2.172,1.420,94.987,0.0,0.0,1.420,0.0,0.0,0.0,0.0,2458263552.0,1168375808.0,7794827264.0,22197608448.0,4828461.0,34712627.0
12-04 09:42:06,2.246,0.749,95.840,0.0,0.0,1.165,0.0,0.0,0.0,0.0,2457960448.0,1168375808.0,7797338112.0,22195400704.0,4032297.0,29609330.0
12-04 09:42:07,0.083,0.250,90.917,8.750,0.0,0.0,0.0,106643456.0,0.0,110.0,2458025984.0,1168379904.0,7798317056.0,22194352128.0,11951.0,20757.0
12-04 09:42:08,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2458648576.0,1168379904.0,7798312960.0,22193733632.0,29527.0,40224.0
12-04 09:42:09,1.594,1.007,96.141,0.0,0.0,1.258,0.0,8192.0,0.0,2.0,2458329088.0,1168379904.0,7799902208.0,22192463872.0,3737751.0,26659817.0
12-04 09:42:10,2.435,1.343,93.619,0.084,0.0,2.519,0.0,12288.0,0.0,2.0,2459451392.0,1168379904.0,7805071360.0,22186172416.0,8058715.0,60867354.0
12-04 09:42:11,2.653,1.741,93.035,0.0,0.0,2.570,0.0,0.0,0.0,0.0,2458746880.0,1168379904.0,7810842624.0,22181105664.0,7489736.0,56709740.0
12-04 09:42:12,2.0,1.667,94.167,0.0,0.0,2.167,0.0,94208.0,0.0,10.0,2459021312.0,1168379904.0,7816052736.0,22175621120.0,8076977.0,63478155.0
12-04 09:42:13,2.521,1.008,94.958,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2459787264.0,1168379904.0,7819620352.0,22171287552.0,6218958.0,47079509.0
12-04 09:42:14,1.844,1.090,95.222,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2459623424.0,1168379904.0,7825149952.0,22165921792.0,6030474.0,45024971.0
12-04 09:42:15,2.246,1.581,94.093,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2459193344.0,1168379904.0,7828504576.0,22162997248.0,5427988.0,39452401.0
12-04 09:42:16,2.660,1.330,93.766,0.166,0.0,2.078,0.0,12288.0,0.0,2.0,2460479488.0,1168379904.0,7831289856.0,22158925824.0,5537917.0,39715119.0
12-04 09:42:17,1.915,1.499,94.505,0.0,0.0,2.082,0.0,69632.0,0.0,5.0,2460450816.0,1168379904.0,7835000832.0,22155243520.0,5014392.0,36023254.0
12-04 09:42:18,1.665,1.166,95.087,0.0,0.0,2.082,0.0,0.0,0.0,0.0,2460979200.0,1168379904.0,7836852224.0,22152863744.0,4590596.0,32928327.0
12-04 09:42:19,1.676,1.593,95.054,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2460176384.0,1168379904.0,7841566720.0,22148952064.0,5223473.0,37813277.0
12-04 09:42:20,2.494,1.579,94.264,0.0,0.0,1.663,0.0,0.0,0.0,0.0,2461237248.0,1168379904.0,7844106240.0,22145351680.0,5447315.0,39593370.0
12-04 09:42:21,2.855,1.259,94.374,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2461491200.0,1168379904.0,7847645184.0,22141558784.0,5601839.0,40503521.0
12-04 09:42:22,1.675,1.256,95.310,0.084,0.0,1.675,0.0,94208.0,0.0,7.0,2461081600.0,1168379904.0,7850913792.0,22138699776.0,5074862.0,36750926.0
12-04 09:42:23,2.183,1.008,95.046,0.0,0.0,1.763,0.0,0.0,0.0,0.0,2461696000.0,1168379904.0,7853846528.0,22135152640.0,5543515.0,39397072.0
12-04 09:42:24,2.010,1.173,95.477,0.0,0.0,1.340,0.0,0.0,0.0,0.0,2460491776.0,1168379904.0,7857672192.0,22132531200.0,4600220.0,32920623.0
12-04 09:42:25,1.668,1.418,95.079,0.0,0.0,1.835,0.0,0.0,0.0,0.0,2460954624.0,1168379904.0,7860482048.0,22129258496.0,4706278.0,33880361.0
12-04 09:42:26,2.005,1.587,94.820,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2460491776.0,1168379904.0,7864492032.0,22125711360.0,5295755.0,38105211.0
12-04 09:42:27,2.185,1.261,94.874,0.0,0.0,1.681,0.0,69632.0,0.0,5.0,2461679616.0,1168379904.0,7867686912.0,22121328640.0,6024745.0,44393083.0
12-04 09:42:28,2.764,1.256,94.389,0.084,0.0,1.508,0.0,12288.0,0.0,2.0,2462171136.0,1168379904.0,7870349312.0,22118174720.0,4960039.0,35494258.0
12-04 09:42:29,1.832,1.915,94.754,0.0,0.0,1.499,0.0,8192.0,0.0,2.0,2461425664.0,1168379904.0,7874711552.0,22114557952.0,4851374.0,34829666.0
12-04 09:42:30,1.760,1.006,95.474,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2462605312.0,1168379904.0,7877525504.0,22110564352.0,4883716.0,35330677.0
12-04 09:42:31,2.347,1.425,94.552,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2462523392.0,1168379904.0,7880081408.0,22108090368.0,5571874.0,39969551.0
12-04 09:42:32,1.765,1.176,95.630,0.0,0.0,1.429,0.0,69632.0,0.0,5.0,2462822400.0,1168379904.0,7884361728.0,22103511040.0,5313663.0,39093455.0
12-04 09:42:33,2.005,0.919,95.739,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2463420416.0,1168379904.0,7886774272.0,22100500480.0,4455007.0,32626793.0
12-04 09:42:34,2.087,1.503,94.157,0.250,0.0,2.003,0.0,24576.0,0.0,3.0,2462457856.0,1168379904.0,7890591744.0,22097645568.0,5504831.0,39652111.0
12-04 09:42:35,2.324,1.577,93.942,0.0,0.0,2.158,0.0,0.0,0.0,0.0,2462425088.0,1168379904.0,7894286336.0,22093983744.0,5500528.0,39875287.0
12-04 09:42:36,2.508,1.171,94.398,0.0,0.0,1.923,0.0,0.0,0.0,0.0,2463870976.0,1168379904.0,7897231360.0,22089592832.0,5206563.0,37548424.0
12-04 09:42:37,2.002,1.418,94.662,0.0,0.0,1.918,0.0,106496.0,0.0,7.0,2463887360.0,1168379904.0,7900839936.0,22085967872.0,5114422.0,37228990.0
12-04 09:42:38,1.860,1.352,95.773,0.0,0.0,1.014,0.0,0.0,0.0,0.0,2463248384.0,1168379904.0,7904628736.0,22082818048.0,5497296.0,40078202.0
12-04 09:42:39,2.502,1.334,94.829,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2463973376.0,1168379904.0,7907254272.0,22079467520.0,4595328.0,32716308.0
12-04 09:42:40,2.331,1.499,94.505,0.083,0.0,1.582,0.0,12288.0,0.0,2.0,2463916032.0,1168379904.0,7909457920.0,22077321216.0,5115908.0,37321695.0
12-04 09:42:41,2.513,1.173,94.389,0.0,0.0,1.926,0.0,0.0,0.0,0.0,2463178752.0,1168379904.0,7914397696.0,22073118720.0,5685000.0,40940740.0
12-04 09:42:42,1.431,1.599,94.781,1.010,0.0,1.178,0.0,117645312.0,0.0,126.0,2464423936.0,1168379904.0,7917268992.0,22069002240.0,4838176.0,34954662.0
12-04 09:42:43,2.080,1.414,94.343,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2464382976.0,1168379904.0,7920414720.0,22065897472.0,5184019.0,37119337.0
12-04 09:42:44,2.508,1.421,94.983,0.0,0.0,1.087,0.0,8192.0,0.0,2.0,2464321536.0,1168379904.0,7923712000.0,22062661632.0,4813886.0,34667620.0
12-04 09:42:45,1.760,1.257,95.138,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2465062912.0,1168379904.0,7926247424.0,22059384832.0,5038060.0,36094689.0
12-04 09:42:46,1.762,1.174,94.883,0.168,0.0,2.013,0.0,12288.0,0.0,2.0,2464727040.0,1168379904.0,7930552320.0,22055415808.0,5492762.0,39998557.0
12-04 09:42:47,1.514,1.346,95.879,0.0,0.0,1.262,0.0,135168.0,0.0,10.0,2464759808.0,1168379904.0,7932776448.0,22053158912.0,4681207.0,33788365.0
12-04 09:42:48,2.263,1.341,94.719,0.0,0.0,1.676,0.0,98304.0,0.0,6.0,2465427456.0,1168379904.0,7936479232.0,22048788480.0,5027688.0,36180213.0
12-04 09:42:49,1.515,1.094,95.455,0.0,0.0,1.936,0.0,0.0,0.0,0.0,2464923648.0,1168379904.0,7940136960.0,22045634560.0,5593702.0,40229188.0
12-04 09:42:50,1.597,1.345,95.210,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2464722944.0,1168379904.0,7943159808.0,22042812416.0,5466462.0,39870064.0
12-04 09:42:51,2.168,1.251,94.912,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2465218560.0,1168379904.0,7946563584.0,22038913024.0,4861620.0,34754866.0
12-04 09:42:52,2.013,1.510,94.631,0.084,0.0,1.762,0.0,65536.0,0.0,5.0,2466111488.0,1168379904.0,7949897728.0,22034685952.0,5314697.0,38181753.0
12-04 09:42:53,1.750,1.250,95.250,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2465230848.0,1168379904.0,7953154048.0,22032310272.0,4563346.0,33299474.0
12-04 09:42:54,2.258,1.338,95.067,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2465693696.0,1168379904.0,7956459520.0,22028541952.0,5143354.0,37220550.0
12-04 09:42:55,2.176,1.590,94.728,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2464989184.0,1168379904.0,7959932928.0,22025773056.0,5453159.0,39278626.0
12-04 09:42:56,2.174,1.672,94.816,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2466074624.0,1168379904.0,7962910720.0,22021709824.0,4948029.0,35326933.0
12-04 09:42:57,1.829,1.746,94.514,0.0,0.0,1.912,0.0,69632.0,0.0,5.0,2466045952.0,1168379904.0,7966183424.0,22018465792.0,5575501.0,41000532.0
12-04 09:42:58,2.165,1.415,94.671,0.083,0.0,1.665,0.0,12288.0,0.0,2.0,2466283520.0,1168379904.0,7969193984.0,22015217664.0,5121824.0,37880224.0
12-04 09:42:59,2.671,1.002,94.992,0.0,0.0,1.336,0.0,0.0,0.0,0.0,2466353152.0,1168379904.0,7972548608.0,22011793408.0,4499390.0,32588859.0
12-04 09:43:00,2.178,1.005,94.891,0.0,0.0,1.926,0.0,0.0,0.0,0.0,2466607104.0,1168379904.0,7975632896.0,22008455168.0,5228483.0,37815750.0
12-04 09:43:01,2.168,1.751,94.662,0.0,0.0,1.418,0.0,0.0,0.0,0.0,2466140160.0,1168379904.0,7979626496.0,22004928512.0,5090752.0,36538850.0
12-04 09:43:02,1.590,1.255,95.314,0.0,0.0,1.841,0.0,81920.0,0.0,5.0,2466553856.0,1168379904.0,7982936064.0,22001205248.0,5205933.0,38511648.0
12-04 09:43:03,2.335,1.001,94.579,0.0,0.0,2.085,0.0,0.0,0.0,0.0,2466537472.0,1168379904.0,7986372608.0,21997785088.0,5102902.0,36655627.0
12-04 09:43:04,2.271,1.009,95.038,0.168,0.0,1.514,0.0,20480.0,0.0,4.0,2466934784.0,1168384000.0,7990349824.0,21993406464.0,5501801.0,39734072.0
12-04 09:43:05,1.765,0.840,95.462,0.0,0.0,1.933,0.0,0.0,0.0,0.0,2467360768.0,1168384000.0,7993159680.0,21990170624.0,5424971.0,39762987.0
12-04 09:43:06,2.0,0.917,95.333,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2466766848.0,1168384000.0,7996694528.0,21987229696.0,4664713.0,34265470.0
12-04 09:43:07,2.510,1.255,94.895,0.0,0.0,1.339,0.0,86016.0,0.0,7.0,2467213312.0,1168384000.0,7999242240.0,21984235520.0,4810256.0,34837821.0
12-04 09:43:08,2.092,1.423,94.561,0.0,0.0,1.925,0.0,0.0,0.0,0.0,2468098048.0,1168384000.0,8002543616.0,21980049408.0,5466728.0,39367552.0
12-04 09:43:09,2.401,1.656,94.123,0.0,0.0,1.821,0.0,0.0,0.0,0.0,2467971072.0,1168384000.0,8006352896.0,21976367104.0,4974542.0,35759461.0
12-04 09:43:10,2.585,1.251,93.661,0.250,0.0,2.252,0.0,28672.0,0.0,3.0,2468474880.0,1168384000.0,8009207808.0,21973008384.0,5838880.0,41627449.0
12-04 09:43:11,2.256,1.337,94.820,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2468761600.0,1168384000.0,8012632064.0,21969297408.0,5405955.0,39098576.0
12-04 09:43:12,0.167,0.0,99.666,0.0,0.0,0.167,0.0,98463744.0,0.0,103.0,2468237312.0,1168384000.0,8014356480.0,21968097280.0,262792.0,2980554.0
12-04 09:43:13,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2468253696.0,1168384000.0,8014356480.0,21968080896.0,14575.0,28115.0
12-04 09:43:14,1.762,0.755,96.225,0.0,0.0,1.258,0.0,0.0,0.0,0.0,2468749312.0,1168384000.0,8014610432.0,21967331328.0,2981345.0,21079204.0
12-04 09:43:15,2.265,1.426,94.211,0.0,0.0,2.097,0.0,0.0,0.0,0.0,2468532224.0,1168384000.0,8019795968.0,21962362880.0,7448360.0,55738638.0
12-04 09:43:16,3.161,1.248,92.928,0.083,0.0,2.579,0.0,12288.0,0.0,2.0,2468605952.0,1168384000.0,8025407488.0,21956677632.0,7193074.0,54070964.0
12-04 09:43:17,2.347,1.509,94.132,0.0,0.0,2.012,0.0,163840.0,0.0,18.0,2469031936.0,1168384000.0,8030560256.0,21951098880.0,7846841.0,59798511.0
12-04 09:43:18,2.815,1.656,93.460,0.0,0.0,2.070,0.0,0.0,0.0,0.0,2468704256.0,1168384000.0,8035020800.0,21946966016.0,6873471.0,52195762.0
12-04 09:43:19,1.759,1.340,95.645,0.0,0.0,1.256,0.0,12288.0,0.0,3.0,2469588992.0,1168384000.0,8038404096.0,21942697984.0,5624848.0,42711345.0
12-04 09:43:20,1.425,1.174,95.977,0.0,0.0,1.425,0.0,0.0,0.0,0.0,2469109760.0,1168384000.0,8042119168.0,21939462144.0,4919983.0,36768123.0
12-04 09:43:21,1.674,1.088,95.900,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2469216256.0,1168384000.0,8045592576.0,21935882240.0,4888902.0,36795086.0
12-04 09:43:22,2.008,1.004,95.230,0.167,0.0,1.590,0.0,90112.0,0.0,8.0,2469195776.0,1168384000.0,8049491968.0,21932003328.0,4881033.0,35648812.0
12-04 09:43:23,2.848,1.424,94.472,0.0,0.0,1.256,0.0,0.0,0.0,0.0,2469941248.0,1168384000.0,8052121600.0,21928628224.0,5626485.0,40191045.0
12-04 09:43:24,2.919,1.585,93.912,0.0,0.0,1.585,0.0,0.0,0.0,0.0,2470318080.0,1168384000.0,8056639488.0,21923733504.0,5749273.0,42465329.0
12-04 09:43:25,1.847,0.756,96.222,0.0,0.0,1.175,0.0,0.0,0.0,0.0,2470809600.0,1168384000.0,8058748928.0,21921132544.0,4314734.0,31527061.0
12-04 09:43:26,2.425,1.254,94.900,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2470490112.0,1168384000.0,8062242816.0,21917958144.0,4998673.0,35950046.0
12-04 09:43:27,1.844,1.257,95.474,0.0,0.0,1.425,0.0,81920.0,0.0,6.0,2470150144.0,1168384000.0,8064507904.0,21916033024.0,5080496.0,37620143.0
12-04 09:43:28,2.002,1.001,94.746,0.083,0.0,2.168,0.0,12288.0,0.0,2.0,2470576128.0,1168384000.0,8068485120.0,21911629824.0,5065810.0,37036419.0
12-04 09:43:29,2.267,1.259,94.962,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2471919616.0,1168384000.0,8072220672.0,21906550784.0,5491694.0,39788540.0
12-04 09:43:30,1.759,1.424,94.556,0.0,0.0,2.261,0.0,0.0,0.0,0.0,2471710720.0,1168384000.0,8075595776.0,21903384576.0,5513041.0,39449634.0
12-04 09:43:31,1.768,1.094,95.791,0.0,0.0,1.347,0.0,0.0,0.0,0.0,2471550976.0,1168384000.0,8078499840.0,21900640256.0,4877189.0,35162286.0
12-04 09:43:32,1.925,1.339,95.230,0.0,0.0,1.506,0.0,81920.0,0.0,5.0,2472071168.0,1168384000.0,8081256448.0,21897363456.0,4674564.0,34137939.0
12-04 09:43:33,2.089,1.587,94.403,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2471821312.0,1168384000.0,8085729280.0,21893140480.0,5590299.0,40234164.0
12-04 09:43:34,0.919,0.501,97.744,0.167,0.0,0.668,0.0,12288.0,0.0,2.0,2471981056.0,1168388096.0,8087875584.0,21890830336.0,3059345.0,24182380.0
12-04 09:43:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472173568.0,1168388096.0,8088416256.0,21890097152.0,14420.0,24736.0
12-04 09:43:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472173568.0,1168388096.0,8088416256.0,21890097152.0,13631.0,27347.0
12-04 09:43:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2472173568.0,1168388096.0,8088416256.0,21890097152.0,10682.0,20374.0
12-04 09:43:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472169472.0,1168388096.0,8088420352.0,21890097152.0,28336.0,37905.0
12-04 09:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2472169472.0,1168388096.0,8088420352.0,21890097152.0,10329.0,19668.0
12-04 09:43:40,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,11132.0,21563.0
12-04 09:43:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,28039.0,37726.0
12-04 09:43:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,11729.0,22090.0
12-04 09:43:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,9812.0,19142.0
12-04 09:43:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,11766.0,22252.0
12-04 09:43:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,11048.0,20272.0
12-04 09:43:46,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2472153088.0,1168404480.0,8088420352.0,21890097152.0,12160.0,20556.0
12-04 09:43:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,74215424.0,0.0,79.0,2472153088.0,1168404480.0,8088420352.0,21890097152.0,11725.0,21506.0
12-04 09:43:48,0.250,0.250,99.500,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2473041920.0,1168404480.0,8088420352.0,21889208320.0,10487.0,19382.0
12-04 09:43:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473041920.0,1168404480.0,8088420352.0,21889208320.0,11412.0,21044.0
12-04 09:43:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473041920.0,1168404480.0,8088420352.0,21889208320.0,11210.0,20713.0
12-04 09:43:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473037824.0,1168404480.0,8088424448.0,21889208320.0,11576.0,21189.0
12-04 09:43:52,0.167,0.083,99.666,0.083,0.0,0.0,0.0,98304.0,0.0,13.0,2473029632.0,1168412672.0,8088424448.0,21889208320.0,11134.0,20829.0
12-04 09:43:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2473029632.0,1168412672.0,8088424448.0,21889208320.0,11418.0,21417.0
12-04 09:43:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2473025536.0,1168412672.0,8088428544.0,21889208320.0,11966.0,22211.0
12-04 09:43:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473025536.0,1168412672.0,8088428544.0,21889208320.0,10260.0,19233.0
12-04 09:43:56,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2473025536.0,1168412672.0,8088428544.0,21889208320.0,11066.0,20556.0
12-04 09:43:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2473025536.0,1168412672.0,8088428544.0,21889208320.0,10873.0,20512.0
12-04 09:43:58,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,10784.0,20423.0
12-04 09:43:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,10638.0,19850.0
12-04 09:44:00,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,12092.0,22897.0
12-04 09:44:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,10980.0,20402.0
12-04 09:44:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,11026.0,20533.0
12-04 09:44:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,10698.0,20246.0
12-04 09:44:04,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2473136128.0,1168429056.0,8088428544.0,21889081344.0,12086.0,21519.0
12-04 09:44:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473136128.0,1168429056.0,8088428544.0,21889081344.0,12985.0,21837.0
12-04 09:44:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473136128.0,1168429056.0,8088428544.0,21889081344.0,13218.0,23388.0
12-04 09:44:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2473144320.0,1168429056.0,8088428544.0,21889073152.0,11065.0,19586.0
12-04 09:44:08,1.933,0.924,96.134,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2472960000.0,1168429056.0,8089772032.0,21887913984.0,3235238.0,22357867.0
12-04 09:44:09,1.836,1.252,95.409,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2473504768.0,1168429056.0,8091344896.0,21885796352.0,4370849.0,31553235.0
12-04 09:44:10,1.679,1.175,95.550,0.084,0.0,1.511,0.0,12288.0,0.0,2.0,2473078784.0,1168437248.0,8095522816.0,21882036224.0,4888421.0,35555773.0
12-04 09:44:11,2.096,1.341,95.222,0.0,0.0,1.341,0.0,0.0,0.0,0.0,2473328640.0,1168437248.0,8098754560.0,21878554624.0,5115523.0,36805782.0
12-04 09:44:12,1.763,1.343,95.382,0.0,0.0,1.511,0.0,69632.0,0.0,5.0,2473771008.0,1168437248.0,8102277120.0,21874589696.0,5329357.0,38546734.0
12-04 09:44:13,2.273,1.347,95.202,0.0,0.0,1.178,0.0,0.0,0.0,0.0,2473988096.0,1168437248.0,8105263104.0,21871386624.0,5544255.0,40799101.0
12-04 09:44:14,1.835,1.168,94.996,0.0,0.0,2.002,0.0,8192.0,0.0,1.0,2473070592.0,1168437248.0,8109400064.0,21868167168.0,5024647.0,36487634.0
12-04 09:44:15,1.930,1.007,95.302,0.0,0.0,1.762,0.0,0.0,0.0,0.0,2473820160.0,1168437248.0,8112263168.0,21864554496.0,5320943.0,38820969.0
12-04 09:44:16,1.846,1.342,94.715,0.252,0.0,1.846,0.0,28672.0,0.0,3.0,2474323968.0,1168445440.0,8115462144.0,21860843520.0,5528881.0,40318972.0
12-04 09:44:17,1.766,1.430,95.374,0.0,0.0,1.430,0.0,86016.0,0.0,6.0,2473226240.0,1168445440.0,8119468032.0,21857935360.0,5605778.0,40922398.0
12-04 09:44:18,1.928,1.090,95.474,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2473623552.0,1168445440.0,8122499072.0,21854507008.0,5039912.0,36773648.0
12-04 09:44:19,2.015,1.343,94.878,0.0,0.0,1.763,0.0,0.0,0.0,0.0,2473574400.0,1168445440.0,8126304256.0,21850750976.0,5656529.0,41116376.0
12-04 09:44:20,2.013,1.510,94.799,0.0,0.0,1.678,0.0,0.0,0.0,0.0,2472914944.0,1168445440.0,8130334720.0,21847379968.0,5444029.0,39349535.0
12-04 09:44:21,2.678,1.088,94.393,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2473967616.0,1168445440.0,8134041600.0,21842620416.0,5344842.0,38753731.0
12-04 09:44:22,0.334,0.083,99.416,0.083,0.0,0.083,0.0,90112.0,0.0,8.0,2474233856.0,1168453632.0,8134426624.0,21841960960.0,166359.0,1099826.0
12-04 09:44:23,1.923,1.338,95.401,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2474483712.0,1168453632.0,8135294976.0,21840842752.0,3571570.0,24966531.0
12-04 09:44:24,2.174,1.421,93.729,0.0,0.0,2.676,0.0,0.0,0.0,0.0,2475778048.0,1168453632.0,8141414400.0,21833428992.0,8898302.0,69145068.0
12-04 09:44:25,2.185,1.429,93.950,0.0,0.0,2.437,0.0,0.0,0.0,0.0,2475782144.0,1168453632.0,8146137088.0,21828702208.0,7134720.0,52532759.0
12-04 09:44:26,2.005,1.754,94.319,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2474258432.0,1168453632.0,8151793664.0,21824569344.0,6704059.0,50395134.0
12-04 09:44:27,2.099,1.092,94.794,0.0,0.0,2.015,0.0,98304.0,0.0,9.0,2475253760.0,1168453632.0,8154275840.0,21821091840.0,5402469.0,38685947.0
12-04 09:44:28,1.920,1.503,94.073,0.167,0.0,2.337,0.0,12288.0,0.0,2.0,2475737088.0,1168461824.0,8157986816.0,21816889344.0,5591064.0,39979173.0
12-04 09:44:29,2.008,1.339,94.812,0.0,0.0,1.841,0.0,12288.0,0.0,3.0,2475864064.0,1168461824.0,8161312768.0,21813436416.0,5008818.0,36416638.0
12-04 09:44:30,2.773,1.176,94.202,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2475790336.0,1168461824.0,8165888000.0,21808934912.0,6381727.0,46075729.0
12-04 09:44:31,2.592,1.505,94.231,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2475425792.0,1168461824.0,8170180608.0,21805006848.0,5531565.0,39558165.0
12-04 09:44:32,2.250,1.417,94.083,0.0,0.0,2.250,0.0,69632.0,0.0,5.0,2476085248.0,1168461824.0,8172793856.0,21801734144.0,5559549.0,40099648.0
12-04 09:44:33,2.359,1.095,95.114,0.0,0.0,1.432,0.0,0.0,0.0,0.0,2475888640.0,1168461824.0,8177188864.0,21797535744.0,5609519.0,40216761.0
12-04 09:44:34,2.326,1.744,93.439,0.083,0.0,2.409,0.0,12288.0,0.0,2.0,2476101632.0,1168470016.0,8179986432.0,21794516992.0,5635963.0,40515758.0
12-04 09:44:35,2.087,1.419,94.574,0.0,0.0,1.920,0.0,0.0,0.0,0.0,2476036096.0,1168470016.0,8182939648.0,21791629312.0,5394819.0,39180766.0
12-04 09:44:36,2.755,1.252,93.990,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2476879872.0,1168470016.0,8186368000.0,21787357184.0,5335826.0,38417914.0
12-04 09:44:37,2.259,1.339,94.561,0.0,0.0,1.841,0.0,90112.0,0.0,6.0,2476982272.0,1168470016.0,8189927424.0,21783695360.0,5466255.0,39273929.0
12-04 09:44:38,2.103,1.598,94.786,0.0,0.0,1.514,0.0,0.0,0.0,0.0,2476638208.0,1168470016.0,8193540096.0,21780426752.0,5675770.0,40708729.0
12-04 09:44:39,2.261,1.424,94.389,0.0,0.0,1.926,0.0,0.0,0.0,0.0,2477109248.0,1168470016.0,8197558272.0,21775937536.0,5769281.0,41376641.0
12-04 09:44:40,2.250,1.417,94.500,0.167,0.0,1.667,0.0,12288.0,0.0,2.0,2476261376.0,1168478208.0,8201719808.0,21772615680.0,5340340.0,39150087.0
12-04 09:44:41,2.248,1.499,94.338,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2476249088.0,1168478208.0,8204656640.0,21769691136.0,5601941.0,41004670.0
12-04 09:44:42,2.080,1.747,94.176,0.0,0.0,1.997,0.0,118337536.0,0.0,121.0,2476998656.0,1168478208.0,8207642624.0,21765955584.0,5250923.0,37692083.0
12-04 09:44:43,2.202,0.847,95.089,0.0,0.0,1.863,0.0,0.0,0.0,0.0,2477572096.0,1168478208.0,8211132416.0,21761892352.0,5627638.0,40608411.0
12-04 09:44:44,1.997,1.581,94.260,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2477973504.0,1168478208.0,8214478848.0,21758144512.0,5369384.0,38443639.0
12-04 09:44:45,2.017,1.765,94.622,0.0,0.0,1.597,0.0,0.0,0.0,0.0,2477850624.0,1168478208.0,8218763264.0,21753982976.0,5852927.0,42253166.0
12-04 09:44:46,2.345,1.340,94.472,0.168,0.0,1.675,0.0,12288.0,0.0,2.0,2478039040.0,1168486400.0,8221618176.0,21750931456.0,5630704.0,41835322.0
12-04 09:44:47,2.367,1.268,95.097,0.0,0.0,1.268,0.0,118784.0,0.0,9.0,2478759936.0,1168486400.0,8225701888.0,21746126848.0,6203486.0,45206042.0
12-04 09:44:48,2.347,1.341,94.300,0.0,0.0,2.012,0.0,102400.0,0.0,6.0,2479493120.0,1168486400.0,8229572608.0,21741522944.0,5592522.0,39707441.0
12-04 09:44:49,2.824,1.329,93.605,0.0,0.0,2.243,0.0,8192.0,0.0,1.0,2479665152.0,1168486400.0,8232689664.0,21738233856.0,5565635.0,39751593.0
12-04 09:44:50,3.164,1.332,93.422,0.0,0.0,2.082,0.0,0.0,0.0,0.0,2479542272.0,1168486400.0,8236077056.0,21734969344.0,5425404.0,39064694.0
12-04 09:44:51,2.168,1.334,94.579,0.0,0.0,1.918,0.0,0.0,0.0,0.0,2479357952.0,1168486400.0,8239808512.0,21731422208.0,5160389.0,36823312.0
12-04 09:44:52,2.178,1.591,94.221,0.168,0.0,1.843,0.0,94208.0,0.0,7.0,2479747072.0,1168494592.0,8243892224.0,21726941184.0,5605920.0,40232153.0
12-04 09:44:53,1.681,1.261,94.454,1.092,0.0,1.513,0.0,40525824.0,0.0,47.0,2479841280.0,1168494592.0,8247091200.0,21723648000.0,5265829.0,38367817.0
12-04 09:44:54,2.101,1.261,94.958,0.0,0.0,1.681,0.0,0.0,0.0,0.0,2479751168.0,1168494592.0,8251211776.0,21719617536.0,6284231.0,46287238.0
12-04 09:44:55,2.500,1.417,94.167,0.0,0.0,1.917,0.0,0.0,0.0,0.0,2479558656.0,1168494592.0,8254513152.0,21716508672.0,5555221.0,39973171.0
12-04 09:44:56,2.179,1.676,94.635,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2480476160.0,1168494592.0,8257617920.0,21712486400.0,5550043.0,39640374.0
12-04 09:44:57,2.269,1.008,95.126,0.0,0.0,1.597,0.0,45056.0,0.0,3.0,2481475584.0,1168494592.0,8260820992.0,21708283904.0,5309808.0,39091344.0
12-04 09:44:58,2.005,1.504,94.570,0.167,0.0,1.754,0.0,12288.0,0.0,2.0,2481299456.0,1168502784.0,8264802304.0,21704470528.0,5531155.0,39121043.0
12-04 09:44:59,2.083,1.333,94.750,0.0,0.0,1.833,0.0,0.0,0.0,0.0,2480623616.0,1168502784.0,8268226560.0,21701722112.0,5232872.0,38603774.0
12-04 09:45:00,2.254,1.586,94.407,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2480295936.0,1168502784.0,8271376384.0,21698899968.0,5536678.0,40111983.0
12-04 09:45:01,1.590,1.088,95.816,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2481094656.0,1168502784.0,8274984960.0,21694492672.0,4346149.0,31449418.0
12-04 09:45:02,1.912,1.496,94.181,0.0,0.0,2.411,0.0,167936.0,0.0,21.0,2481504256.0,1168502784.0,8278872064.0,21690195968.0,5811689.0,43032990.0
12-04 09:45:03,2.490,1.992,93.776,0.0,0.0,1.743,0.0,0.0,0.0,0.0,2481655808.0,1168502784.0,8281673728.0,21687242752.0,5524024.0,39885481.0
12-04 09:45:04,2.515,1.341,94.049,0.168,0.0,1.928,0.0,28672.0,0.0,6.0,2481168384.0,1168510976.0,8286216192.0,21683179520.0,5504592.0,38937134.0
12-04 09:45:05,2.345,1.424,94.807,0.0,0.0,1.424,0.0,0.0,0.0,0.0,2481651712.0,1168510976.0,8289275904.0,21679636480.0,5078326.0,36556718.0
12-04 09:45:06,2.405,1.575,93.947,0.0,0.0,2.073,0.0,0.0,0.0,0.0,2482757632.0,1168510976.0,8291897344.0,21675909120.0,5552974.0,40635076.0
12-04 09:45:07,2.419,1.668,93.995,0.0,0.0,1.918,0.0,90112.0,0.0,6.0,2482208768.0,1168510976.0,8295559168.0,21672796160.0,5742732.0,41427484.0
12-04 09:45:08,2.326,1.578,94.103,0.0,0.0,1.993,0.0,0.0,0.0,0.0,2483240960.0,1168510976.0,8299118592.0,21668204544.0,5207690.0,37306329.0
12-04 09:45:09,2.259,1.590,94.393,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2482548736.0,1168510976.0,8303099904.0,21664915456.0,6003869.0,43536123.0
12-04 09:45:10,1.921,1.754,94.570,0.167,0.0,1.587,0.0,12288.0,0.0,2.0,2482614272.0,1168519168.0,8307187712.0,21660753920.0,5424244.0,39552804.0
12-04 09:45:11,2.513,1.759,93.886,0.0,0.0,1.843,0.0,0.0,0.0,0.0,2483343360.0,1168519168.0,8310734848.0,21656477696.0,5815221.0,41489022.0
12-04 09:45:12,2.521,1.345,94.706,0.0,0.0,1.429,0.0,77824.0,0.0,5.0,2484682752.0,1168519168.0,8313303040.0,21652570112.0,5566172.0,39499792.0
12-04 09:45:13,1.936,1.094,95.202,0.0,0.0,1.768,0.0,0.0,0.0,0.0,2484289536.0,1168519168.0,8317333504.0,21648932864.0,5591844.0,40059230.0
12-04 09:45:14,1.768,1.178,95.623,0.0,0.0,1.431,0.0,0.0,0.0,0.0,2483724288.0,1168519168.0,8320774144.0,21646057472.0,5253796.0,37778867.0
12-04 09:45:15,1.934,1.177,95.122,0.0,0.0,1.766,0.0,0.0,0.0,0.0,2483433472.0,1168519168.0,8324595712.0,21642526720.0,5780227.0,42133924.0
12-04 09:45:16,1.921,1.420,94.570,0.084,0.0,2.005,0.0,12288.0,0.0,2.0,2483798016.0,1168527360.0,8328253440.0,21638496256.0,5590275.0,40780834.0
12-04 09:45:17,2.845,1.172,94.226,0.0,0.0,1.757,0.0,81920.0,0.0,5.0,2484240384.0,1168527360.0,8331141120.0,21635166208.0,5713453.0,40672665.0
12-04 09:45:18,2.179,1.174,94.803,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2484056064.0,1168527360.0,8334966784.0,21631524864.0,4933040.0,35571343.0
12-04 09:45:19,2.328,1.579,94.181,0.0,0.0,1.912,0.0,0.0,0.0,0.0,2484535296.0,1168527360.0,8338264064.0,21627748352.0,5533941.0,39529051.0
12-04 09:45:20,1.844,1.425,94.971,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2484752384.0,1168527360.0,8341221376.0,21624573952.0,5181020.0,37336429.0
12-04 09:45:21,1.928,1.341,94.719,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2484121600.0,1168527360.0,8345128960.0,21621297152.0,5384966.0,38453814.0
12-04 09:45:22,2.826,1.496,93.682,0.083,0.0,1.912,0.0,94208.0,0.0,8.0,2484117504.0,1168535552.0,8348409856.0,21618012160.0,5720065.0,41558991.0
12-04 09:45:23,1.423,1.004,96.318,0.0,0.0,1.255,0.0,0.0,0.0,0.0,2484903936.0,1168535552.0,8350695424.0,21614940160.0,3835094.0,27975019.0
12-04 09:45:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2484301824.0,1168535552.0,8351944704.0,21614292992.0,10524.0,19142.0
12-04 09:45:25,0.922,0.503,98.072,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2484301824.0,1168535552.0,8351944704.0,21614292992.0,1522776.0,10629759.0
12-04 09:45:26,2.838,1.419,93.573,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2484617216.0,1168535552.0,8356827136.0,21609095168.0,6635257.0,48503571.0
12-04 09:45:27,3.094,1.338,93.562,0.0,0.0,2.007,0.0,108269568.0,0.0,112.0,2485321728.0,1168535552.0,8361664512.0,21603553280.0,7703946.0,59313136.0
12-04 09:45:28,1.092,0.588,97.229,0.336,0.0,0.756,0.0,6598656.0,0.0,11.0,2485911552.0,1168543744.0,8362508288.0,21602111488.0,1827042.0,12726205.0
12-04 09:45:29,2.510,1.172,94.561,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2485067776.0,1168543744.0,8366555136.0,21598908416.0,5274442.0,37530083.0
12-04 09:45:30,2.664,2.165,92.673,0.0,0.0,2.498,0.0,0.0,0.0,0.0,2485477376.0,1168543744.0,8373018624.0,21592035328.0,9766450.0,76442733.0
12-04 09:45:31,2.343,1.590,94.226,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2485325824.0,1168543744.0,8378093568.0,21587111936.0,6577175.0,48349866.0
12-04 09:45:32,1.844,0.922,95.390,0.0,0.0,1.844,0.0,114688.0,0.0,10.0,2485968896.0,1168543744.0,8381038592.0,21583523840.0,6437051.0,49756439.0
12-04 09:45:33,2.678,1.674,93.389,0.0,0.0,2.259,0.0,0.0,0.0,0.0,2486775808.0,1168543744.0,8386891776.0,21576863744.0,7920135.0,59587015.0
12-04 09:45:34,2.179,1.425,94.887,0.168,0.0,1.341,0.0,12288.0,0.0,2.0,2486312960.0,1168551936.0,8390713344.0,21573496832.0,4807726.0,35012220.0
12-04 09:45:35,2.248,1.166,94.172,0.0,0.0,2.415,0.0,0.0,0.0,0.0,2486181888.0,1168551936.0,8395350016.0,21568991232.0,6480210.0,48486571.0
12-04 09:45:36,1.692,1.100,96.616,0.0,0.0,0.592,0.0,0.0,0.0,0.0,2487427072.0,1168551936.0,8397619200.0,21565476864.0,4849821.0,35153808.0
12-04 09:45:37,1.926,1.340,94.472,0.0,0.0,2.261,0.0,131072.0,0.0,12.0,2487463936.0,1168551936.0,8401121280.0,21561937920.0,5743120.0,41790894.0
12-04 09:45:38,2.106,1.432,94.945,0.0,0.0,1.516,0.0,0.0,0.0,0.0,2487955456.0,1168551936.0,8404738048.0,21557829632.0,6211757.0,45375502.0
12-04 09:45:39,2.581,1.499,93.922,0.0,0.0,1.998,0.0,0.0,0.0,0.0,2487734272.0,1168551936.0,8409153536.0,21553635328.0,5845632.0,42307122.0
12-04 09:45:40,1.846,1.258,94.715,0.168,0.0,2.013,0.0,12288.0,0.0,2.0,2487431168.0,1168560128.0,8413503488.0,21549580288.0,5698832.0,41914301.0
12-04 09:45:41,2.838,1.336,93.990,0.0,0.0,1.836,0.0,0.0,0.0,0.0,2488520704.0,1168560128.0,8416669696.0,21545324544.0,5613745.0,40663100.0
12-04 09:45:42,1.928,1.257,94.803,0.0,0.0,2.012,0.0,69632.0,0.0,5.0,2487951360.0,1168560128.0,8420909056.0,21541654528.0,5771698.0,42207579.0
12-04 09:45:43,2.183,1.008,95.298,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2487472128.0,1168560128.0,8424349696.0,21538693120.0,5018318.0,36365115.0
12-04 09:45:44,2.345,1.424,94.305,0.0,0.0,1.926,0.0,12288.0,0.0,3.0,2487549952.0,1168560128.0,8427945984.0,21535019008.0,5952046.0,43317826.0
12-04 09:45:45,2.345,1.508,94.640,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2488332288.0,1168560128.0,8430977024.0,21531205632.0,5696063.0,40583358.0
12-04 09:45:46,2.159,1.246,94.352,0.166,0.0,2.076,0.0,12288.0,0.0,2.0,2488156160.0,1168568320.0,8433680384.0,21528670208.0,4569031.0,33276981.0
12-04 09:45:47,2.185,1.345,94.958,0.0,0.0,1.513,0.0,69632.0,0.0,5.0,2488516608.0,1168568320.0,8438206464.0,21523783680.0,5686044.0,41253921.0
12-04 09:45:48,2.682,1.174,94.803,0.0,0.0,1.341,0.0,57344.0,0.0,4.0,2489856000.0,1168568320.0,8440487936.0,21520162816.0,5405025.0,39078829.0
12-04 09:45:49,2.441,0.926,95.118,0.0,0.0,1.515,0.0,0.0,0.0,0.0,2489364480.0,1168568320.0,8444940288.0,21516201984.0,5290227.0,38685103.0
12-04 09:45:50,2.142,1.812,93.657,0.0,0.0,2.389,0.0,0.0,0.0,0.0,2489634816.0,1168568320.0,8448139264.0,21512732672.0,5522095.0,40722497.0
12-04 09:45:51,2.590,1.671,94.152,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2489622528.0,1168568320.0,8451743744.0,21509140480.0,6194439.0,45372129.0
12-04 09:45:52,2.005,1.253,94.486,0.251,0.0,2.005,0.0,69632.0,0.0,5.0,2489163776.0,1168576512.0,8456712192.0,21504622592.0,5957715.0,44451780.0
12-04 09:45:53,2.261,1.173,94.975,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2488578048.0,1168576512.0,8460312576.0,21501607936.0,5178533.0,36819136.0
12-04 09:45:54,2.271,1.262,94.786,0.0,0.0,1.682,0.0,0.0,0.0,0.0,2490462208.0,1168576512.0,8463036416.0,21496999936.0,6220328.0,45641639.0
12-04 09:45:55,0.167,0.083,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2489692160.0,1168576512.0,8464789504.0,21496016896.0,381468.0,2640875.0
12-04 09:45:56,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2489692160.0,1168576512.0,8464789504.0,21496016896.0,15831.0,33246.0
12-04 09:45:57,1.594,1.258,96.393,0.0,0.0,0.755,0.0,90144768.0,0.0,94.0,2489729024.0,1168576512.0,8465006592.0,21495762944.0,2553137.0,17678331.0
12-04 09:45:58,2.187,1.346,94.197,0.084,0.0,2.187,0.0,13242368.0,0.0,15.0,2490810368.0,1168584704.0,8468582400.0,21491097600.0,5608292.0,40259869.0
12-04 09:45:59,1.164,0.748,96.675,0.0,0.0,1.413,0.0,0.0,0.0,0.0,2490544128.0,1168584704.0,8472993792.0,21486952448.0,5390564.0,43602199.0
12-04 09:46:00,2.417,1.167,94.750,0.0,0.0,1.667,0.0,8192.0,0.0,1.0,2489819136.0,1168584704.0,8476594176.0,21484077056.0,4854495.0,34891105.0
12-04 09:46:01,3.0,1.833,92.750,0.0,0.0,2.417,0.0,0.0,0.0,0.0,2491203584.0,1168584704.0,8481542144.0,21477744640.0,8783581.0,66512323.0
12-04 09:46:02,2.601,0.923,94.631,0.0,0.0,1.846,0.0,122880.0,0.0,10.0,2490859520.0,1168584704.0,8487018496.0,21472612352.0,7350407.0,56268954.0
12-04 09:46:03,2.423,1.420,93.985,0.0,0.0,2.172,0.0,0.0,0.0,0.0,2490773504.0,1168584704.0,8492793856.0,21466923008.0,8295226.0,64442081.0
12-04 09:46:04,1.849,1.429,94.454,0.252,0.0,2.017,0.0,28672.0,0.0,3.0,2490863616.0,1168592896.0,8497512448.0,21462106112.0,6830224.0,51180055.0
12-04 09:46:05,2.914,1.415,94.005,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2491514880.0,1168592896.0,8501321728.0,21457645568.0,5591246.0,41104677.0
12-04 09:46:06,1.833,1.583,94.833,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2490818560.0,1168592896.0,8505028608.0,21454635008.0,5357132.0,39503403.0
12-04 09:46:07,1.759,1.508,94.891,0.0,0.0,1.843,0.0,98304.0,0.0,7.0,2491396096.0,1168592896.0,8508461056.0,21450625024.0,5682140.0,41780286.0
12-04 09:46:08,2.096,1.174,94.635,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2493177856.0,1168592896.0,8512798720.0,21444505600.0,6426295.0,47896721.0
12-04 09:46:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492809216.0,1168592896.0,8513449984.0,21444222976.0,12330.0,21946.0
12-04 09:46:10,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2492801024.0,1168601088.0,8513449984.0,21444222976.0,24395.0,46024.0
12-04 09:46:11,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2492796928.0,1168601088.0,8513454080.0,21444222976.0,11504.0,19810.0
12-04 09:46:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,114688.0,0.0,13.0,2492796928.0,1168601088.0,8513454080.0,21444222976.0,10965.0,19615.0
12-04 09:46:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492796928.0,1168601088.0,8513454080.0,21444222976.0,12066.0,21459.0
12-04 09:46:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492796928.0,1168601088.0,8513454080.0,21444222976.0,10381.0,19349.0
12-04 09:46:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492796928.0,1168601088.0,8513454080.0,21444222976.0,10894.0,20598.0
12-04 09:46:16,0.0,0.083,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2492788736.0,1168609280.0,8513454080.0,21444222976.0,10898.0,20494.0
12-04 09:46:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2492788736.0,1168609280.0,8513454080.0,21444222976.0,12157.0,22868.0
12-04 09:46:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492784640.0,1168609280.0,8513458176.0,21444222976.0,11065.0,20925.0
12-04 09:46:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492784640.0,1168609280.0,8513458176.0,21444222976.0,11814.0,21817.0
12-04 09:46:20,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2492784640.0,1168609280.0,8513458176.0,21444222976.0,10181.0,19167.0
12-04 09:46:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492784640.0,1168609280.0,8513458176.0,21444222976.0,10965.0,20593.0
12-04 09:46:22,0.083,0.0,99.666,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2492776448.0,1168617472.0,8513458176.0,21444222976.0,9965.0,19076.0
12-04 09:46:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492776448.0,1168617472.0,8513458176.0,21444222976.0,11878.0,21733.0
12-04 09:46:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492776448.0,1168617472.0,8513458176.0,21444222976.0,11452.0,21663.0
12-04 09:46:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492772352.0,1168617472.0,8513462272.0,21444222976.0,10396.0,19382.0
12-04 09:46:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492780544.0,1168617472.0,8513462272.0,21444214784.0,11619.0,21681.0
12-04 09:46:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,48275456.0,0.0,54.0,2492780544.0,1168617472.0,8513462272.0,21444214784.0,11473.0,21683.0
12-04 09:46:28,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2493788160.0,1168625664.0,8513462272.0,21443198976.0,11568.0,21033.0
12-04 09:46:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493788160.0,1168625664.0,8513462272.0,21443198976.0,11126.0,20668.0
12-04 09:46:30,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2493788160.0,1168625664.0,8513462272.0,21443198976.0,10081.0,19076.0
12-04 09:46:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493788160.0,1168625664.0,8513462272.0,21443198976.0,11136.0,20574.0
12-04 09:46:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2493788160.0,1168625664.0,8513462272.0,21443198976.0,11252.0,21481.0
12-04 09:46:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493804544.0,1168625664.0,8513462272.0,21443182592.0,12229.0,22290.0
12-04 09:46:34,0.0,0.167,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,12804.0,22300.0
12-04 09:46:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,12097.0,21347.0
12-04 09:46:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,12022.0,22586.0
12-04 09:46:37,0.167,0.0,99.750,0.0,0.0,0.083,0.0,90112.0,0.0,8.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,10156.0,19316.0
12-04 09:46:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,28910.0,38278.0
12-04 09:46:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,11116.0,20647.0
12-04 09:46:40,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2493784064.0,1168642048.0,8513466368.0,21443182592.0,12470.0,22676.0
12-04 09:46:41,0.583,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493784064.0,1168642048.0,8513466368.0,21443182592.0,10364.0,19659.0
12-04 09:46:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2493784064.0,1168642048.0,8513466368.0,21443182592.0,10249.0,19254.0
12-04 09:46:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493784064.0,1168642048.0,8513466368.0,21443182592.0,12595.0,23330.0
12-04 09:46:44,2.019,1.009,96.047,0.0,0.0,0.925,0.0,0.0,0.0,0.0,2493816832.0,1168642048.0,8514482176.0,21442134016.0,3525214.0,25535410.0
12-04 09:46:45,1.760,1.509,95.306,0.0,0.0,1.425,0.0,0.0,0.0,0.0,2494279680.0,1168642048.0,8518041600.0,21438111744.0,4848633.0,34643328.0
12-04 09:46:46,2.250,1.917,93.667,0.167,0.0,2.0,0.0,12288.0,0.0,2.0,2492874752.0,1168650240.0,8522588160.0,21434961920.0,5945189.0,43749954.0
12-04 09:46:47,2.181,1.426,94.463,0.0,0.0,1.930,0.0,90112.0,0.0,9.0,2493284352.0,1168650240.0,8525717504.0,21431422976.0,5396486.0,39328764.0
12-04 09:46:48,1.858,1.182,95.524,0.0,0.0,1.436,0.0,53248.0,0.0,4.0,2494877696.0,1168650240.0,8528650240.0,21426896896.0,5604889.0,41504985.0
12-04 09:46:49,2.500,1.750,93.833,0.0,0.0,1.917,0.0,0.0,0.0,0.0,2493718528.0,1168650240.0,8533553152.0,21423153152.0,5732652.0,41627779.0
12-04 09:46:50,2.909,1.330,93.433,0.0,0.0,2.328,0.0,0.0,0.0,0.0,2493751296.0,1168650240.0,8537477120.0,21419196416.0,6135864.0,44684402.0
12-04 09:46:51,2.689,1.429,94.118,0.0,0.0,1.765,0.0,0.0,0.0,0.0,2495123456.0,1168650240.0,8540422144.0,21414879232.0,6190666.0,44677712.0
12-04 09:46:52,2.113,1.352,95.097,0.085,0.0,1.352,0.0,65536.0,0.0,5.0,2494513152.0,1168658432.0,8544223232.0,21411680256.0,5546081.0,40067223.0
12-04 09:46:53,2.568,2.071,93.206,0.0,0.0,2.154,0.0,0.0,0.0,0.0,2494844928.0,1168658432.0,8548462592.0,21407109120.0,5832860.0,42085762.0
12-04 09:46:54,3.094,1.672,93.227,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2494881792.0,1168658432.0,8550543360.0,21404991488.0,5900079.0,42816933.0
12-04 09:46:55,2.189,1.010,95.202,0.0,0.0,1.599,0.0,12288.0,0.0,3.0,2495426560.0,1168658432.0,8555184128.0,21399805952.0,5740846.0,42456312.0
12-04 09:46:56,1.849,1.681,94.538,0.0,0.0,1.933,0.0,0.0,0.0,0.0,2495262720.0,1168658432.0,8559321088.0,21395832832.0,6226618.0,45181292.0
12-04 09:46:57,2.269,1.513,94.370,0.0,0.0,1.849,0.0,69632.0,0.0,5.0,2494631936.0,1168658432.0,8563347456.0,21392437248.0,6197986.0,45368717.0
12-04 09:46:58,2.178,1.256,94.472,0.168,0.0,1.926,0.0,12288.0,0.0,2.0,2494726144.0,1168666624.0,8567279616.0,21388402688.0,5451986.0,39683939.0
12-04 09:46:59,2.005,1.003,95.656,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2495041536.0,1168666624.0,8570130432.0,21385236480.0,4622248.0,34197231.0
12-04 09:47:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2494758912.0,1168666624.0,8570777600.0,21384871936.0,10487.0,20151.0
12-04 09:47:01,1.514,1.009,96.131,0.0,0.0,1.346,0.0,0.0,0.0,0.0,2494742528.0,1168666624.0,8572481536.0,21383184384.0,3794888.0,26989663.0
12-04 09:47:02,3.003,2.085,92.994,0.0,0.0,1.918,0.0,69632.0,0.0,5.0,2496086016.0,1168666624.0,8576598016.0,21377724416.0,7345455.0,55185217.0
12-04 09:47:03,2.261,1.424,94.305,0.0,0.0,2.010,0.0,0.0,0.0,0.0,2496155648.0,1168666624.0,8583106560.0,21371146240.0,7793922.0,60207194.0
12-04 09:47:04,1.938,1.095,95.282,0.168,0.0,1.516,0.0,12288.0,0.0,2.0,2496024576.0,1168674816.0,8587661312.0,21366714368.0,7393002.0,57625692.0
12-04 09:47:05,2.427,1.172,94.142,0.0,0.0,2.259,0.0,0.0,0.0,0.0,2496278528.0,1168674816.0,8592203776.0,21361917952.0,6791301.0,50970853.0
12-04 09:47:06,2.183,1.259,94.542,0.0,0.0,2.015,0.0,0.0,0.0,0.0,2496503808.0,1168674816.0,8596336640.0,21357559808.0,6221980.0,46100490.0
12-04 09:47:07,2.504,1.002,94.658,0.0,0.0,1.836,0.0,86016.0,0.0,7.0,2496897024.0,1168674816.0,8600576000.0,21352927232.0,6080879.0,45938034.0
12-04 09:47:08,3.013,1.172,94.310,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2498015232.0,1168674816.0,8604610560.0,21347774464.0,5691497.0,42671172.0
12-04 09:47:09,2.349,1.510,94.044,0.0,0.0,2.097,0.0,0.0,0.0,0.0,2498621440.0,1168674816.0,8608157696.0,21343621120.0,6430510.0,46536291.0
12-04 09:47:10,2.510,1.423,94.477,0.084,0.0,1.506,0.0,20480.0,0.0,3.0,2498301952.0,1168683008.0,8611905536.0,21340184576.0,5518822.0,40353711.0
12-04 09:47:11,2.101,1.513,94.370,0.0,0.0,2.017,0.0,0.0,0.0,0.0,2498314240.0,1168683008.0,8615657472.0,21336420352.0,5964423.0,43142114.0
12-04 09:47:12,2.189,1.515,94.781,0.0,0.0,1.515,0.0,86016.0,0.0,6.0,2498727936.0,1168683008.0,8618692608.0,21332971520.0,5735574.0,41402131.0
12-04 09:47:13,3.071,1.577,93.112,0.0,0.0,2.241,0.0,0.0,0.0,0.0,2497527808.0,1168683008.0,8623603712.0,21329260544.0,5937343.0,42499690.0
12-04 09:47:14,3.175,1.170,93.567,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2497191936.0,1168683008.0,8627892224.0,21325307904.0,5900120.0,43019259.0
12-04 09:47:15,2.502,1.418,93.912,0.250,0.0,1.918,0.0,28672.0,0.0,3.0,2498080768.0,1168691200.0,8631128064.0,21321175040.0,5744672.0,41552051.0
12-04 09:47:16,1.860,1.352,95.013,0.0,0.0,1.775,0.0,0.0,0.0,0.0,2498240512.0,1168691200.0,8634384384.0,21317758976.0,6053515.0,43710560.0
12-04 09:47:17,2.678,1.506,93.556,0.0,0.0,2.259,0.0,51937280.0,0.0,56.0,2498564096.0,1168691200.0,8638607360.0,21313212416.0,6097125.0,43949802.0
12-04 09:47:18,1.853,1.432,95.114,0.0,0.0,1.601,0.0,73506816.0,0.0,74.0,2498383872.0,1168691200.0,8642461696.0,21309538304.0,5684604.0,41286016.0
12-04 09:47:19,2.003,1.586,94.407,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2498592768.0,1168691200.0,8645787648.0,21306003456.0,5242953.0,37442748.0
12-04 09:47:20,2.246,1.581,94.010,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2499072000.0,1168691200.0,8649035776.0,21302276096.0,5957636.0,43540088.0
12-04 09:47:21,2.782,1.265,93.845,0.0,0.0,2.108,0.0,12288.0,0.0,2.0,2499616768.0,1168699392.0,8652881920.0,21297876992.0,6301400.0,45129495.0
12-04 09:47:22,2.500,1.750,93.583,0.083,0.0,2.083,0.0,159744.0,0.0,15.0,2499284992.0,1168699392.0,8656904192.0,21294186496.0,5963179.0,43466821.0
12-04 09:47:23,2.181,1.930,94.211,0.0,0.0,1.678,0.0,0.0,0.0,0.0,2498957312.0,1168699392.0,8661770240.0,21289648128.0,6243206.0,45262017.0
12-04 09:47:24,2.506,1.253,94.152,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2500403200.0,1168699392.0,8665083904.0,21284888576.0,6175663.0,45951449.0
12-04 09:47:25,2.429,1.256,94.640,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2499645440.0,1168699392.0,8669286400.0,21281443840.0,5276893.0,37821534.0
12-04 09:47:26,2.441,1.347,94.360,0.0,0.0,1.852,0.0,0.0,0.0,0.0,2500169728.0,1168699392.0,8672493568.0,21277712384.0,5883994.0,42210642.0
12-04 09:47:27,2.682,1.593,94.132,0.084,0.0,1.509,0.0,94208.0,0.0,7.0,2500042752.0,1168707584.0,8676892672.0,21273432064.0,5681054.0,41238964.0
12-04 09:47:28,2.838,2.003,93.072,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2500943872.0,1168707584.0,8680894464.0,21268529152.0,6465152.0,46287861.0
12-04 09:47:29,2.523,0.841,94.870,0.0,0.0,1.766,0.0,0.0,0.0,0.0,2500980736.0,1168707584.0,8683954176.0,21265432576.0,5584293.0,40654453.0
12-04 09:47:30,2.347,1.676,94.300,0.0,0.0,1.676,0.0,12288.0,0.0,3.0,2501255168.0,1168707584.0,8687656960.0,21261455360.0,5862388.0,42560658.0
12-04 09:47:31,2.917,1.750,93.333,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2501517312.0,1168707584.0,8691888128.0,21256962048.0,6078916.0,43372363.0
12-04 09:47:32,2.504,1.503,94.324,0.0,0.0,1.669,0.0,69632.0,0.0,5.0,2501357568.0,1168707584.0,8695640064.0,21253369856.0,5868837.0,43229374.0
12-04 09:47:33,2.833,1.583,93.417,0.083,0.0,2.083,0.0,12288.0,0.0,2.0,2500931584.0,1168715776.0,8698605568.0,21250822144.0,5679198.0,40685910.0
12-04 09:47:34,2.280,1.520,94.257,0.0,0.0,1.943,0.0,0.0,0.0,0.0,2502828032.0,1168715776.0,8702631936.0,21244899328.0,6387701.0,46660862.0
12-04 09:47:35,2.355,1.177,94.617,0.0,0.0,1.850,0.0,0.0,0.0,0.0,2502254592.0,1168715776.0,8706756608.0,21241348096.0,5721154.0,40886833.0
12-04 09:47:36,2.423,1.504,94.069,0.0,0.0,2.005,0.0,0.0,0.0,0.0,2502844416.0,1168715776.0,8710242304.0,21237272576.0,5612454.0,40219419.0
12-04 09:47:37,2.271,1.430,94.533,0.0,0.0,1.766,0.0,102400.0,0.0,6.0,2502287360.0,1168715776.0,8714702848.0,21233369088.0,6262809.0,45771149.0
12-04 09:47:38,0.501,0.167,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2502680576.0,1168715776.0,8715468800.0,21232209920.0,695363.0,4671634.0
12-04 09:47:39,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2502672384.0,1168723968.0,8715468800.0,21232209920.0,18792.0,38517.0
12-04 09:47:40,1.003,0.585,97.577,0.0,0.0,0.835,0.0,0.0,0.0,0.0,2502561792.0,1168723968.0,8715706368.0,21232082944.0,1400750.0,9721205.0
12-04 09:47:41,2.912,1.664,93.261,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2501808128.0,1168723968.0,8719478784.0,21229064192.0,5662604.0,40924190.0
12-04 09:47:42,2.513,1.256,93.802,0.0,0.0,2.429,0.0,69632.0,0.0,5.0,2502537216.0,1168723968.0,8726712320.0,21221101568.0,10133540.0,79994079.0
12-04 09:47:43,1.857,0.928,95.781,0.0,0.0,1.435,0.0,0.0,0.0,0.0,2504192000.0,1168723968.0,8729542656.0,21216616448.0,5296243.0,40777759.0
12-04 09:47:44,1.415,1.082,95.087,0.0,0.0,2.415,0.0,0.0,0.0,0.0,2503360512.0,1168723968.0,8737062912.0,21209927680.0,8916930.0,73465233.0
12-04 09:47:45,2.843,1.421,93.311,0.167,0.0,2.258,0.0,20480.0,0.0,3.0,2504990720.0,1168732160.0,8741699584.0,21203652608.0,8526581.0,65400120.0
12-04 09:47:46,1.682,1.262,95.374,0.0,0.0,1.682,0.0,0.0,0.0,0.0,2504474624.0,1168732160.0,8747601920.0,21198266368.0,7031027.0,53502018.0
12-04 09:47:47,2.331,1.998,93.589,0.0,0.0,2.082,0.0,33738752.0,0.0,38.0,2504491008.0,1168732160.0,8751620096.0,21194231808.0,6405910.0,48156427.0
12-04 09:47:48,2.176,1.506,94.477,0.0,0.0,1.841,0.0,79396864.0,0.0,88.0,2504564736.0,1168732160.0,8755347456.0,21190430720.0,5711100.0,42721191.0
12-04 09:47:49,2.917,1.667,93.500,0.0,0.0,1.917,0.0,0.0,0.0,0.0,2504802304.0,1168732160.0,8759922688.0,21185617920.0,5929165.0,42974758.0
12-04 09:47:50,3.237,1.328,93.195,0.249,0.0,1.992,0.0,28672.0,0.0,3.0,2505752576.0,1168740352.0,8762834944.0,21181747200.0,5659209.0,41338575.0
12-04 09:47:51,2.345,1.508,93.970,0.0,0.0,2.178,0.0,0.0,0.0,0.0,2505629696.0,1168740352.0,8766287872.0,21178417152.0,6029315.0,43701006.0
12-04 09:47:52,2.174,1.672,94.147,0.0,0.0,2.007,0.0,61440.0,0.0,4.0,2505515008.0,1168740352.0,8770945024.0,21173874688.0,5796028.0,41878069.0
12-04 09:47:53,2.419,1.334,94.078,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2506072064.0,1168740352.0,8773087232.0,21171175424.0,5878246.0,42868389.0
12-04 09:47:54,1.934,1.262,94.786,0.0,0.0,2.019,0.0,0.0,0.0,0.0,2505183232.0,1168740352.0,8777793536.0,21167357952.0,5820673.0,42326438.0
12-04 09:47:55,2.498,1.415,94.172,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2505486336.0,1168740352.0,8781647872.0,21163200512.0,5745409.0,42143531.0
12-04 09:47:56,3.500,1.667,92.750,0.167,0.0,1.917,0.0,12288.0,0.0,2.0,2506104832.0,1168748544.0,8785743872.0,21158477824.0,6180279.0,44438783.0
12-04 09:47:57,2.353,1.513,94.118,0.0,0.0,2.017,0.0,122880.0,0.0,14.0,2506096640.0,1168748544.0,8789962752.0,21154267136.0,6362994.0,45877024.0
12-04 09:47:58,2.168,1.835,94.245,0.0,0.0,1.751,0.0,0.0,0.0,0.0,2506022912.0,1168748544.0,8793407488.0,21150896128.0,5660605.0,41330321.0
12-04 09:47:59,2.588,1.586,93.573,0.0,0.0,2.254,0.0,0.0,0.0,0.0,2506018816.0,1168748544.0,8796782592.0,21147525120.0,6022531.0,43553379.0
12-04 09:48:00,2.732,1.987,93.460,0.0,0.0,1.821,0.0,0.0,0.0,0.0,2504970240.0,1168748544.0,8801415168.0,21143941120.0,5433758.0,39183979.0
12-04 09:48:01,2.007,1.589,94.732,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2506915840.0,1168748544.0,8803999744.0,21139410944.0,5658741.0,42086515.0
12-04 09:48:02,3.983,1.826,92.282,0.166,0.0,1.743,0.0,90112.0,0.0,7.0,2506985472.0,1168756736.0,8807530496.0,21135802368.0,6123429.0,44093038.0
12-04 09:48:03,2.609,1.431,94.192,0.0,0.0,1.768,0.0,0.0,0.0,0.0,2506358784.0,1168756736.0,8812982272.0,21130977280.0,6297822.0,45706798.0
12-04 09:48:04,2.322,1.990,93.367,0.0,0.0,2.322,0.0,0.0,0.0,0.0,2507362304.0,1168756736.0,8815800320.0,21127155712.0,5890422.0,42306688.0
12-04 09:48:05,2.755,1.586,93.823,0.0,0.0,1.836,0.0,12288.0,0.0,3.0,2506752000.0,1168756736.0,8820391936.0,21123174400.0,5691991.0,40751643.0
12-04 09:48:06,2.265,1.594,94.379,0.0,0.0,1.762,0.0,0.0,0.0,0.0,2507272192.0,1168756736.0,8823365632.0,21119680512.0,5987232.0,43735999.0
12-04 09:48:07,2.355,1.262,94.954,0.0,0.0,1.430,0.0,102400.0,0.0,6.0,2507018240.0,1168756736.0,8827035648.0,21116264448.0,5534210.0,39877950.0
12-04 09:48:08,2.685,1.174,93.960,0.168,0.0,2.013,0.0,12288.0,0.0,2.0,2509168640.0,1168764928.0,8830709760.0,21110431744.0,6191920.0,45671894.0
12-04 09:48:09,2.101,1.513,94.874,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2507616256.0,1168764928.0,8835104768.0,21107589120.0,5911529.0,43113976.0
12-04 09:48:10,1.998,1.499,94.754,0.0,0.0,1.749,0.0,0.0,0.0,0.0,2507546624.0,1168764928.0,8837812224.0,21104951296.0,4562761.0,32667207.0
12-04 09:48:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2507296768.0,1168764928.0,8838770688.0,21104242688.0,11755.0,21029.0
12-04 09:48:12,0.250,0.167,99.416,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2507296768.0,1168764928.0,8838770688.0,21104242688.0,263222.0,1688707.0
12-04 09:48:13,2.337,1.169,95.075,0.0,0.0,1.419,0.0,0.0,0.0,0.0,2506735616.0,1168764928.0,8840544256.0,21103030272.0,3411391.0,24359727.0
12-04 09:48:14,2.401,2.070,92.964,0.166,0.0,2.401,0.0,12288.0,0.0,2.0,2506674176.0,1168773120.0,8844492800.0,21099134976.0,5967629.0,43516096.0
12-04 09:48:15,3.094,1.756,92.977,0.0,0.0,2.174,0.0,0.0,0.0,0.0,2508656640.0,1168773120.0,8850206720.0,21091438592.0,8964963.0,68566825.0
12-04 09:48:16,2.333,1.167,94.0,0.0,0.0,2.500,0.0,0.0,0.0,0.0,2508644352.0,1168773120.0,8855506944.0,21086150656.0,8269854.0,65187742.0
12-04 09:48:17,2.766,1.676,93.378,0.0,0.0,2.179,0.0,15339520.0,0.0,20.0,2508918784.0,1168773120.0,8861589504.0,21079793664.0,8403119.0,65222641.0
12-04 09:48:18,2.097,2.097,93.876,0.0,0.0,1.930,0.0,95580160.0,0.0,93.0,2508779520.0,1168773120.0,8866570240.0,21074952192.0,7248700.0,54594137.0
12-04 09:48:19,2.768,1.174,93.708,0.0,0.0,2.349,0.0,0.0,0.0,0.0,2508754944.0,1168773120.0,8872415232.0,21069131776.0,8199629.0,62610545.0
12-04 09:48:20,2.583,1.833,93.833,0.083,0.0,1.667,0.0,20480.0,0.0,3.0,2509369344.0,1168781312.0,8875921408.0,21065003008.0,5807122.0,42258476.0
12-04 09:48:21,2.649,1.573,93.957,0.0,0.0,1.821,0.0,0.0,0.0,0.0,2510225408.0,1168781312.0,8879636480.0,21060431872.0,5814468.0,43497138.0
12-04 09:48:22,2.510,1.506,94.561,0.0,0.0,1.423,0.0,122880.0,0.0,9.0,2509086720.0,1168781312.0,8884318208.0,21056888832.0,5980657.0,43653162.0
12-04 09:48:23,2.757,1.504,93.901,0.0,0.0,1.838,0.0,0.0,0.0,0.0,2510409728.0,1168781312.0,8887664640.0,21052219392.0,5799781.0,42606784.0
12-04 09:48:24,2.739,1.826,93.278,0.0,0.0,2.158,0.0,0.0,0.0,0.0,2510077952.0,1168781312.0,8891498496.0,21048717312.0,5833133.0,42118406.0
12-04 09:48:25,2.101,2.017,94.202,0.252,0.0,1.429,0.0,28672.0,0.0,3.0,2510508032.0,1168789504.0,8895524864.0,21044252672.0,5889071.0,42297911.0
12-04 09:48:26,2.577,1.746,93.350,0.0,0.0,2.328,0.0,0.0,0.0,0.0,2510446592.0,1168789504.0,8899403776.0,21040435200.0,6099408.0,44014344.0
12-04 09:48:27,2.506,1.671,94.069,0.0,0.0,1.754,0.0,90112.0,0.0,7.0,2510110720.0,1168789504.0,8902369280.0,21037805568.0,5759664.0,42032977.0
12-04 09:48:28,2.174,1.171,94.565,0.0,0.0,2.090,0.0,0.0,0.0,0.0,2511323136.0,1168789504.0,8906833920.0,21032128512.0,5759663.0,42661345.0
12-04 09:48:29,2.931,1.089,93.970,0.0,0.0,2.010,0.0,0.0,0.0,0.0,2511376384.0,1168789504.0,8910286848.0,21028622336.0,6003164.0,44176714.0
12-04 09:48:30,2.267,1.259,94.458,0.0,0.0,2.015,0.0,0.0,0.0,0.0,2511589376.0,1168789504.0,8914251776.0,21024444416.0,5701652.0,41003838.0
12-04 09:48:31,2.826,2.161,93.101,0.166,0.0,1.746,0.0,12288.0,0.0,2.0,2510876672.0,1168797696.0,8918310912.0,21021089792.0,5947151.0,42671236.0
12-04 09:48:32,2.104,1.431,94.192,0.0,0.0,2.273,0.0,139264.0,0.0,15.0,2511409152.0,1168797696.0,8922140672.0,21016727552.0,6136305.0,43932043.0
12-04 09:48:33,2.176,1.506,94.226,0.0,0.0,2.092,0.0,0.0,0.0,0.0,2511626240.0,1168797696.0,8925315072.0,21013336064.0,5767905.0,41607558.0
12-04 09:48:34,2.743,1.330,93.766,0.0,0.0,2.161,0.0,0.0,0.0,0.0,2511261696.0,1168797696.0,8929923072.0,21009092608.0,5810506.0,42577941.0
12-04 09:48:35,2.183,1.343,95.046,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2511388672.0,1168797696.0,8934002688.0,21004886016.0,5411719.0,39698826.0
12-04 09:48:36,2.931,1.843,93.467,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2513141760.0,1168797696.0,8936144896.0,21000990720.0,6330895.0,46261400.0
12-04 09:48:37,3.397,1.657,92.461,0.166,0.0,2.320,0.0,114688.0,0.0,9.0,2511929344.0,1168805888.0,8940834816.0,20997505024.0,6016915.0,43669420.0
12-04 09:48:38,2.179,1.341,94.552,0.0,0.0,1.928,0.0,0.0,0.0,0.0,2512920576.0,1168805888.0,8944594944.0,20992753664.0,6023079.0,43760941.0
12-04 09:48:39,2.601,1.342,94.463,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2513096704.0,1168805888.0,8947965952.0,20989206528.0,5565281.0,40076945.0
12-04 09:48:40,2.183,1.595,94.207,0.0,0.0,2.015,0.0,12288.0,0.0,3.0,2513678336.0,1168805888.0,8951623680.0,20984967168.0,6081132.0,43812674.0
12-04 09:48:41,2.012,1.174,94.887,0.0,0.0,1.928,0.0,0.0,0.0,0.0,2513055744.0,1168805888.0,8955510784.0,20981702656.0,5448215.0,39773720.0
12-04 09:48:42,1.839,0.920,95.234,0.0,0.0,2.007,0.0,69632.0,0.0,5.0,2512891904.0,1168805888.0,8959492096.0,20977885184.0,5339154.0,40020936.0
12-04 09:48:43,1.846,0.587,96.728,0.168,0.0,0.671,0.0,12288.0,0.0,2.0,2513498112.0,1168814080.0,8961740800.0,20975022080.0,3158671.0,23353712.0
12-04 09:48:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513715200.0,1168814080.0,8962064384.0,20974481408.0,11556.0,21783.0
12-04 09:48:45,1.173,0.419,97.404,0.0,0.0,1.005,0.0,0.0,0.0,0.0,2514051072.0,1168814080.0,8962064384.0,20974145536.0,2291900.0,16817043.0
12-04 09:48:46,0.835,0.418,98.079,0.0,0.0,0.668,0.0,0.0,0.0,0.0,2513932288.0,1168814080.0,8966561792.0,20969766912.0,4101059.0,34314981.0
12-04 09:48:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2514186240.0,1168814080.0,8966688768.0,20969385984.0,10638.0,20528.0
12-04 09:48:48,0.167,0.334,99.499,0.0,0.0,0.0,0.0,104230912.0,0.0,108.0,2514948096.0,1168814080.0,8966688768.0,20968624128.0,19925.0,39926.0
12-04 09:48:49,0.250,0.083,99.417,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2515062784.0,1168822272.0,8966692864.0,20968497152.0,11700.0,22121.0
12-04 09:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515189760.0,1168822272.0,8966692864.0,20968370176.0,10441.0,19391.0
12-04 09:48:51,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2515189760.0,1168822272.0,8966692864.0,20968370176.0,11555.0,21773.0
12-04 09:48:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2515189760.0,1168822272.0,8966692864.0,20968370176.0,10444.0,20245.0
12-04 09:48:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515189760.0,1168822272.0,8966692864.0,20968370176.0,10114.0,19477.0
12-04 09:48:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515189760.0,1168822272.0,8966692864.0,20968370176.0,11075.0,20930.0
12-04 09:48:55,0.167,0.167,99.583,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2515181568.0,1168830464.0,8966692864.0,20968370176.0,10673.0,20581.0
12-04 09:48:56,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2515181568.0,1168830464.0,8966692864.0,20968370176.0,11517.0,21478.0
12-04 09:48:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2515181568.0,1168830464.0,8966692864.0,20968370176.0,10971.0,20581.0
12-04 09:48:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2515181568.0,1168830464.0,8966692864.0,20968370176.0,10558.0,20241.0
12-04 09:48:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515181568.0,1168830464.0,8966692864.0,20968370176.0,11021.0,21012.0
12-04 09:49:00,0.083,0.167,99.333,0.417,0.0,0.0,0.0,32768.0,0.0,4.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,11582.0,21550.0
12-04 09:49:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,11854.0,20437.0
12-04 09:49:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,10734.0,20284.0
12-04 09:49:03,0.0,0.0,99.916,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,10362.0,19386.0
12-04 09:49:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,11341.0,20200.0
12-04 09:49:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,14249.0,24106.0
12-04 09:49:06,0.250,0.166,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2515288064.0,1168846848.0,8966696960.0,20968243200.0,12684.0,22138.0
12-04 09:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2515288064.0,1168846848.0,8966696960.0,20968243200.0,11610.0,20938.0
12-04 09:49:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,11.0,2515939328.0,1168846848.0,8966696960.0,20967591936.0,29613.0,39295.0
12-04 09:49:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515939328.0,1168846848.0,8966696960.0,20967591936.0,11673.0,21092.0
12-04 09:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515939328.0,1168846848.0,8966696960.0,20967591936.0,12325.0,21650.0
12-04 09:49:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515931136.0,1168846848.0,8966696960.0,20967600128.0,11240.0,19938.0
12-04 09:49:12,0.0,0.167,99.666,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2515922944.0,1168855040.0,8966696960.0,20967600128.0,11768.0,20935.0
12-04 09:49:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515922944.0,1168855040.0,8966696960.0,20967600128.0,11190.0,19967.0
12-04 09:49:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515918848.0,1168855040.0,8966701056.0,20967600128.0,12465.0,23690.0
12-04 09:49:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2515918848.0,1168855040.0,8966701056.0,20967600128.0,11145.0,21145.0
12-04 09:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515918848.0,1168855040.0,8966701056.0,20967600128.0,11302.0,21415.0
12-04 09:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2515914752.0,1168855040.0,8966705152.0,20967600128.0,10346.0,19477.0
12-04 09:49:18,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2515906560.0,1168863232.0,8966705152.0,20967600128.0,10792.0,20470.0
12-04 09:49:19,0.167,0.333,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2515906560.0,1168863232.0,8966705152.0,20967600128.0,161816.0,1096542.0
12-04 09:49:20,1.933,1.176,95.210,0.0,0.0,1.681,0.0,0.0,0.0,0.0,2515222528.0,1168863232.0,8968249344.0,20966739968.0,4497102.0,32309344.0
12-04 09:49:21,2.985,1.493,93.781,0.0,0.0,1.741,0.0,0.0,0.0,0.0,2515570688.0,1168863232.0,8972455936.0,20962185216.0,5791128.0,42771902.0
12-04 09:49:22,2.104,1.094,95.118,0.0,0.0,1.684,0.0,69632.0,0.0,5.0,2514460672.0,1168863232.0,8976084992.0,20959666176.0,5461123.0,39526744.0
12-04 09:49:23,2.271,1.346,95.038,0.0,0.0,1.346,0.0,10457088.0,0.0,12.0,2514661376.0,1168863232.0,8979574784.0,20955975680.0,5703493.0,41185516.0
12-04 09:49:24,2.349,1.846,93.540,0.084,0.0,2.181,0.0,12288.0,0.0,2.0,2514894848.0,1168871424.0,8983650304.0,20951658496.0,6333960.0,45463701.0
12-04 09:49:25,2.682,1.425,93.881,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2515132416.0,1168871424.0,8988057600.0,20947013632.0,6573545.0,47972395.0
12-04 09:49:26,1.759,1.256,95.980,0.0,0.0,1.005,0.0,0.0,0.0,0.0,2516185088.0,1168871424.0,8989839360.0,20944179200.0,4016700.0,29128861.0
12-04 09:49:27,1.519,0.759,96.624,0.0,0.0,1.097,0.0,98304.0,0.0,8.0,2515963904.0,1168871424.0,8992854016.0,20941385728.0,4192450.0,29936011.0
12-04 09:49:28,2.176,1.255,94.979,0.0,0.0,1.590,0.0,0.0,0.0,0.0,2516918272.0,1168871424.0,8996818944.0,20936466432.0,5037619.0,36793621.0
12-04 09:49:29,2.101,1.513,94.370,0.0,0.0,2.017,0.0,0.0,0.0,0.0,2516770816.0,1168871424.0,9001115648.0,20932317184.0,6792735.0,49920585.0
12-04 09:49:30,2.680,1.424,93.635,0.168,0.0,2.094,0.0,20480.0,0.0,3.0,2516496384.0,1168879616.0,9005330432.0,20928368640.0,6839932.0,50480387.0
12-04 09:49:31,2.912,1.664,93.261,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2516156416.0,1168879616.0,9010454528.0,20923584512.0,7302040.0,54448741.0
12-04 09:49:32,2.494,1.663,93.516,0.0,0.0,2.328,0.0,73728.0,0.0,5.0,2516733952.0,1168879616.0,9015275520.0,20918185984.0,6819716.0,52124970.0
12-04 09:49:33,2.034,1.102,95.0,0.0,0.0,1.864,0.0,16384.0,0.0,1.0,2517512192.0,1168879616.0,9019338752.0,20913344512.0,6775347.0,50162119.0
12-04 09:49:34,3.013,1.088,94.142,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2516434944.0,1168879616.0,9023451136.0,20910309376.0,6248271.0,44972157.0
12-04 09:49:35,3.083,1.667,93.250,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2516647936.0,1168879616.0,9028190208.0,20905357312.0,6383955.0,45863700.0
12-04 09:49:36,2.843,1.338,93.813,0.167,0.0,1.839,0.0,28672.0,0.0,3.0,2516414464.0,1168887808.0,9031843840.0,20901928960.0,6267053.0,45485461.0
12-04 09:49:37,2.673,1.420,93.734,0.0,0.0,2.172,0.0,90112.0,0.0,6.0,2517274624.0,1168887808.0,9035366400.0,20897546240.0,6228789.0,44999802.0
12-04 09:49:38,2.530,1.349,94.266,0.0,0.0,1.855,0.0,16384.0,0.0,2.0,2519150592.0,1168887808.0,9039028224.0,20892008448.0,6266135.0,45164195.0
12-04 09:49:39,2.755,1.419,93.656,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2518282240.0,1168887808.0,9043709952.0,20888195072.0,6312585.0,45832933.0
12-04 09:49:40,2.510,1.339,93.808,0.0,0.0,2.343,0.0,0.0,0.0,0.0,2518695936.0,1168887808.0,9047306240.0,20884185088.0,5966038.0,42386456.0
12-04 09:49:41,2.259,1.339,93.724,0.167,0.0,2.510,0.0,12288.0,0.0,2.0,2517798912.0,1168896000.0,9051860992.0,20880519168.0,6667467.0,48550673.0
12-04 09:49:42,2.106,1.264,94.608,0.0,0.0,2.022,0.0,77824.0,0.0,5.0,2517147648.0,1168896000.0,9056071680.0,20876959744.0,6441211.0,46911907.0
12-04 09:49:43,2.357,1.431,94.697,0.0,0.0,1.515,0.0,24576.0,0.0,6.0,2518011904.0,1168896000.0,9059876864.0,20872290304.0,5841451.0,41818247.0
12-04 09:49:44,2.787,1.351,94.341,0.0,0.0,1.520,0.0,0.0,0.0,0.0,2519089152.0,1168896000.0,9062440960.0,20868648960.0,5873713.0,42099414.0
12-04 09:49:45,2.337,1.336,94.240,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2519384064.0,1168896000.0,9067024384.0,20863770624.0,6667533.0,50081078.0
12-04 09:49:46,2.343,1.841,93.640,0.084,0.0,2.092,0.0,12288.0,0.0,2.0,2519728128.0,1168904192.0,9071570944.0,20858871808.0,6562570.0,47181339.0
12-04 09:49:47,2.660,1.746,93.516,0.0,0.0,2.078,0.0,69632.0,0.0,5.0,2519650304.0,1168904192.0,9075388416.0,20855132160.0,6151407.0,44759137.0
12-04 09:49:48,2.339,1.671,94.319,0.0,0.0,1.671,0.0,90112.0,0.0,6.0,2520875008.0,1168904192.0,9079386112.0,20849909760.0,5765608.0,41241481.0
12-04 09:49:49,2.099,1.175,94.878,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2519461888.0,1168904192.0,9083719680.0,20846989312.0,6163904.0,45826003.0
12-04 09:49:50,2.583,1.583,93.167,0.0,0.0,2.667,0.0,12288.0,0.0,3.0,2520248320.0,1168904192.0,9087553536.0,20842369024.0,6473901.0,47414570.0
12-04 09:49:51,2.172,1.420,94.319,0.251,0.0,1.838,0.0,12288.0,0.0,2.0,2521190400.0,1168912384.0,9091633152.0,20837339136.0,5727899.0,41708013.0
12-04 09:49:52,2.852,1.678,93.540,0.0,0.0,1.930,0.0,49152.0,0.0,3.0,2520375296.0,1168912384.0,9095835648.0,20833951744.0,6856373.0,48903387.0
12-04 09:49:53,1.760,1.509,95.557,0.0,0.0,1.174,0.0,119894016.0,0.0,117.0,2521055232.0,1168912384.0,9098063872.0,20831043584.0,4341021.0,31085190.0
12-04 09:49:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2520678400.0,1168912384.0,9099481088.0,20830003200.0,11977.0,22045.0
12-04 09:49:55,0.751,0.417,98.331,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2520686592.0,1168912384.0,9099481088.0,20829995008.0,989923.0,6908132.0
12-04 09:49:56,1.348,0.590,97.051,0.0,0.0,1.011,0.0,0.0,0.0,0.0,2520698880.0,1168912384.0,9100992512.0,20828471296.0,3032952.0,21282764.0
12-04 09:49:57,2.680,1.424,94.054,0.168,0.0,1.675,0.0,126976.0,0.0,10.0,2520719360.0,1168920576.0,9104945152.0,20824489984.0,6394633.0,46921042.0
12-04 09:49:58,2.365,1.943,92.990,0.0,0.0,2.703,0.0,12288.0,0.0,1.0,2521563136.0,1168920576.0,9113219072.0,20815372288.0,11615866.0,91461823.0
12-04 09:49:59,2.256,1.587,94.069,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2520223744.0,1168920576.0,9118363648.0,20811567104.0,6050506.0,44459372.0
12-04 09:50:00,2.527,1.601,93.682,0.0,0.0,2.190,0.0,0.0,0.0,0.0,2521059328.0,1168920576.0,9123954688.0,20805140480.0,9189780.0,70190197.0
12-04 09:50:01,2.419,1.585,93.411,0.0,0.0,2.585,0.0,0.0,0.0,0.0,2522202112.0,1168920576.0,9128841216.0,20799111168.0,7770476.0,58508709.0
12-04 09:50:02,2.161,1.746,93.682,0.0,0.0,2.411,0.0,86016.0,0.0,6.0,2522664960.0,1168920576.0,9133219840.0,20794269696.0,6876186.0,51876542.0
12-04 09:50:03,2.691,1.850,93.272,0.168,0.0,2.019,0.0,12288.0,0.0,2.0,2522488832.0,1168928768.0,9138167808.0,20789489664.0,7787820.0,57412197.0
12-04 09:50:04,2.773,1.513,93.866,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2522681344.0,1168928768.0,9143205888.0,20784259072.0,7198769.0,53872429.0
12-04 09:50:05,1.849,1.261,94.958,0.0,0.0,1.933,0.0,8192.0,0.0,1.0,2522836992.0,1168928768.0,9147502592.0,20779806720.0,5965537.0,43642804.0
12-04 09:50:06,2.985,1.658,93.449,0.0,0.0,1.907,0.0,0.0,0.0,0.0,2522722304.0,1168928768.0,9151606784.0,20775817216.0,6038332.0,44135695.0
12-04 09:50:07,1.928,1.509,94.384,0.0,0.0,2.179,0.0,81920.0,0.0,5.0,2523906048.0,1168928768.0,9154879488.0,20771360768.0,6245782.0,46020316.0
12-04 09:50:08,2.508,1.505,93.645,0.0,0.0,2.341,0.0,28672.0,0.0,3.0,2523459584.0,1168928768.0,9159962624.0,20766724096.0,6670238.0,48715847.0
12-04 09:50:09,2.743,1.579,93.433,0.249,0.0,1.995,0.0,28672.0,0.0,3.0,2523406336.0,1168936960.0,9163325440.0,20763406336.0,6216748.0,45506455.0
12-04 09:50:10,3.081,1.749,92.923,0.0,0.0,2.248,0.0,0.0,0.0,0.0,2523951104.0,1168936960.0,9168207872.0,20757979136.0,6287615.0,45338910.0
12-04 09:50:11,2.333,1.917,93.750,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2523136000.0,1168936960.0,9172402176.0,20754599936.0,5965732.0,43567305.0
12-04 09:50:12,2.341,1.672,94.314,0.0,0.0,1.672,0.0,81920.0,0.0,6.0,2523656192.0,1168936960.0,9176006656.0,20750475264.0,6015082.0,44215124.0
12-04 09:50:13,3.071,1.577,93.112,0.0,0.0,2.241,0.0,0.0,0.0,0.0,2524368896.0,1168936960.0,9179176960.0,20746592256.0,6141769.0,44166846.0
12-04 09:50:14,2.510,1.841,93.556,0.0,0.0,2.092,0.0,0.0,0.0,0.0,2524950528.0,1168936960.0,9183535104.0,20741652480.0,6690423.0,49305696.0
12-04 09:50:15,2.341,1.505,93.896,0.084,0.0,2.174,0.0,12288.0,0.0,2.0,2524557312.0,1168945152.0,9188134912.0,20737437696.0,6137907.0,44643909.0
12-04 09:50:16,3.506,1.419,93.072,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2524360704.0,1168945152.0,9192534016.0,20733235200.0,6460490.0,47231892.0
12-04 09:50:17,2.113,0.930,95.013,0.0,0.0,1.944,0.0,69632.0,0.0,5.0,2524815360.0,1168945152.0,9196011520.0,20729303040.0,5828128.0,41842465.0
12-04 09:50:18,2.106,1.348,94.608,0.0,0.0,1.938,0.0,40960.0,0.0,8.0,2525102080.0,1168945152.0,9200033792.0,20724994048.0,6236631.0,45559119.0
12-04 09:50:19,2.347,1.844,93.713,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2525679616.0,1168945152.0,9204154368.0,20720295936.0,6524470.0,47108093.0
12-04 09:50:20,2.588,1.503,93.740,0.083,0.0,2.087,0.0,12288.0,0.0,2.0,2525216768.0,1168953344.0,9207681024.0,20717223936.0,5875696.0,42731194.0
12-04 09:50:21,3.025,1.429,93.697,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2525298688.0,1168953344.0,9211994112.0,20712828928.0,6436645.0,46965698.0
12-04 09:50:22,2.845,1.590,93.556,0.0,0.0,2.008,0.0,73728.0,0.0,5.0,2526121984.0,1168953344.0,9215655936.0,20708343808.0,6121514.0,44805809.0
12-04 09:50:23,2.510,1.255,94.393,0.0,0.0,1.841,0.0,120147968.0,0.0,117.0,2526334976.0,1168953344.0,9219932160.0,20703854592.0,6241284.0,46631153.0
12-04 09:50:24,2.012,0.922,95.390,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2527055872.0,1168953344.0,9222660096.0,20700405760.0,4947230.0,35904340.0
12-04 09:50:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2526310400.0,1168953344.0,9224101888.0,20699709440.0,12907.0,22678.0
12-04 09:50:26,0.749,0.500,98.418,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2526302208.0,1168961536.0,9224101888.0,20699709440.0,565266.0,3810616.0
12-04 09:50:27,1.340,0.754,97.236,0.0,0.0,0.670,0.0,102400.0,0.0,8.0,2526535680.0,1168961536.0,9224695808.0,20698882048.0,2691293.0,19165958.0
12-04 09:50:28,3.083,1.750,92.667,0.0,0.0,2.500,0.0,0.0,0.0,0.0,2527342592.0,1168961536.0,9230094336.0,20692676608.0,8514619.0,64692164.0
12-04 09:50:29,1.433,0.843,96.374,0.0,0.0,1.349,0.0,0.0,0.0,0.0,2526380032.0,1168961536.0,9235193856.0,20688539648.0,5152897.0,38672383.0
12-04 09:50:30,3.580,1.249,93.256,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2549641216.0,1168961536.0,9242251264.0,20658221056.0,10287931.0,85066081.0
12-04 09:50:31,2.583,1.833,93.417,0.0,0.0,2.167,0.0,0.0,0.0,0.0,2550439936.0,1168961536.0,9248268288.0,20651405312.0,7937683.0,59729683.0
12-04 09:50:32,1.513,0.672,96.303,0.252,0.0,1.261,0.0,90112.0,0.0,7.0,2551017472.0,1168969728.0,9251590144.0,20647497728.0,6241574.0,50827377.0
12-04 09:50:33,1.847,1.679,93.955,0.0,0.0,2.519,0.0,12288.0,0.0,1.0,2551291904.0,1168969728.0,9258119168.0,20640694272.0,8554391.0,65072284.0
12-04 09:50:34,2.592,1.254,93.729,0.0,0.0,2.425,0.0,0.0,0.0,0.0,2551750656.0,1168969728.0,9263198208.0,20635156480.0,8184393.0,63148589.0
12-04 09:50:35,2.397,1.570,94.628,0.0,0.0,1.405,0.0,0.0,0.0,0.0,2550480896.0,1168969728.0,9267793920.0,20631830528.0,5427177.0,40578049.0
12-04 09:50:36,2.936,1.007,93.876,0.0,0.0,2.181,0.0,0.0,0.0,0.0,2551894016.0,1168969728.0,9271275520.0,20626935808.0,6455809.0,49724754.0
12-04 09:50:37,2.415,1.665,93.672,0.0,0.0,2.248,0.0,94208.0,0.0,6.0,2552664064.0,1168969728.0,9275666432.0,20621774848.0,6648415.0,50209304.0
12-04 09:50:38,1.598,1.262,95.290,0.084,0.0,1.766,0.0,32768.0,0.0,3.0,2551554048.0,1168977920.0,9279909888.0,20618633216.0,5258056.0,38302219.0
12-04 09:50:39,2.096,1.509,94.384,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2550820864.0,1168977920.0,9284444160.0,20614832128.0,6591384.0,48895768.0
12-04 09:50:40,2.425,1.087,94.314,0.0,0.0,2.174,0.0,8192.0,0.0,1.0,2551070720.0,1168977920.0,9288921088.0,20610105344.0,6131318.0,45369612.0
12-04 09:50:41,1.839,1.505,94.649,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2551664640.0,1168977920.0,9291423744.0,20607008768.0,5886656.0,43660870.0
12-04 09:50:42,2.502,1.334,94.495,0.0,0.0,1.668,0.0,73728.0,0.0,5.0,2552184832.0,1168977920.0,9295618048.0,20602294272.0,5606597.0,41317408.0
12-04 09:50:43,2.096,1.509,94.300,0.0,0.0,2.096,0.0,12288.0,0.0,1.0,2552291328.0,1168977920.0,9300135936.0,20597669888.0,6167069.0,44898682.0
12-04 09:50:44,2.168,1.168,94.662,0.250,0.0,1.751,0.0,28672.0,0.0,3.0,2551922688.0,1168986112.0,9301991424.0,20596174848.0,4254744.0,30379195.0
12-04 09:50:45,1.849,0.840,95.966,0.0,0.0,1.345,0.0,0.0,0.0,0.0,2553286656.0,1168986112.0,9306005504.0,20590796800.0,6230311.0,48237436.0
12-04 09:50:46,2.167,1.667,94.083,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2553360384.0,1168986112.0,9310691328.0,20586037248.0,6223578.0,46220267.0
12-04 09:50:47,2.857,1.345,93.697,0.0,0.0,2.101,0.0,90112.0,0.0,6.0,2552958976.0,1168986112.0,9315217408.0,20581912576.0,7034318.0,51348759.0
12-04 09:50:48,2.259,1.172,94.812,0.0,0.0,1.757,0.0,77824.0,0.0,6.0,2554560512.0,1168986112.0,9318580224.0,20576948224.0,5131302.0,36629780.0
12-04 09:50:49,1.756,1.171,94.398,1.254,0.0,1.421,0.0,45342720.0,0.0,43.0,2555523072.0,1168986112.0,9321848832.0,20572717056.0,5115484.0,38753375.0
12-04 09:50:50,2.097,1.594,93.037,1.930,0.0,1.342,0.0,59994112.0,0.0,67.0,2555035648.0,1168994304.0,9326186496.0,20568858624.0,6726671.0,50839590.0
12-04 09:50:51,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2554597376.0,1168994304.0,9327415296.0,20568068096.0,183080.0,1207421.0
12-04 09:50:52,0.416,0.416,98.918,0.0,0.0,0.250,0.0,40960.0,0.0,3.0,2554580992.0,1168994304.0,9327431680.0,20568068096.0,414646.0,2819035.0
12-04 09:50:53,3.091,1.754,92.648,0.0,0.0,2.506,0.0,49152.0,0.0,10.0,2554224640.0,1168994304.0,9331441664.0,20564414464.0,6991123.0,51203570.0
12-04 09:50:54,2.244,1.413,93.682,0.0,0.0,2.660,0.0,0.0,0.0,0.0,2555133952.0,1168994304.0,9336467456.0,20558479360.0,8136165.0,62866438.0
12-04 09:50:55,2.755,1.586,93.489,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2554388480.0,1168994304.0,9343008768.0,20552683520.0,8327354.0,64167718.0
12-04 09:50:56,2.331,1.332,93.922,0.083,0.0,2.331,0.0,12288.0,0.0,2.0,2555494400.0,1169002496.0,9347334144.0,20547244032.0,7069114.0,53381507.0
12-04 09:50:57,1.589,1.171,95.736,0.0,0.0,1.505,0.0,77824.0,0.0,5.0,2554994688.0,1169002496.0,9351413760.0,20543664128.0,5755174.0,44871907.0
12-04 09:50:58,0.334,0.251,98.997,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2555023360.0,1169002496.0,9352728576.0,20542320640.0,824426.0,5915978.0
12-04 09:50:59,2.250,1.083,95.250,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2554884096.0,1169002496.0,9353760768.0,20541427712.0,3246539.0,22804885.0
12-04 09:51:00,1.177,0.505,97.393,0.0,0.0,0.925,0.0,12288.0,0.0,3.0,2554642432.0,1169002496.0,9356070912.0,20539359232.0,2848260.0,19901872.0
12-04 09:51:01,1.667,1.333,95.500,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2554990592.0,1169002496.0,9358589952.0,20536492032.0,3948777.0,27560770.0
12-04 09:51:02,2.773,1.429,92.941,0.168,0.0,2.689,0.0,90112.0,0.0,7.0,2555441152.0,1169010688.0,9364828160.0,20529795072.0,9981325.0,77515413.0
12-04 09:51:03,2.730,1.902,92.308,0.0,0.0,3.060,0.0,0.0,0.0,0.0,2556796928.0,1169010688.0,9370812416.0,20522455040.0,8772438.0,67085277.0
12-04 09:51:04,2.335,1.251,94.912,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2555609088.0,1169010688.0,9375203328.0,20519251968.0,5353228.0,39285889.0
12-04 09:51:05,2.510,1.506,93.473,0.0,0.0,2.510,0.0,0.0,0.0,0.0,2555531264.0,1169010688.0,9381691392.0,20512841728.0,9624592.0,75550459.0
12-04 09:51:06,1.841,1.255,95.146,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2554671104.0,1169010688.0,9385996288.0,20509396992.0,5596548.0,41153330.0
12-04 09:51:07,2.736,2.156,92.786,0.0,0.0,2.322,0.0,65536.0,0.0,5.0,2556440576.0,1169010688.0,9390473216.0,20503150592.0,8713840.0,67939348.0
12-04 09:51:08,3.065,1.657,92.875,0.249,0.0,2.154,0.0,45056.0,0.0,4.0,2556268544.0,1169018880.0,9394552832.0,20499234816.0,6188028.0,44359226.0
12-04 09:51:09,2.261,1.256,93.719,0.0,0.0,2.764,0.0,0.0,0.0,0.0,2556178432.0,1169018880.0,9400430592.0,20493447168.0,7428545.0,56383678.0
12-04 09:51:10,2.108,1.349,94.857,0.0,0.0,1.686,0.0,0.0,0.0,0.0,2555416576.0,1169018880.0,9404948480.0,20489691136.0,6137687.0,44618757.0
12-04 09:51:11,1.934,1.093,94.870,0.0,0.0,2.103,0.0,0.0,0.0,0.0,2555625472.0,1169018880.0,9409294336.0,20485136384.0,7103767.0,53449845.0
12-04 09:51:12,2.585,1.418,93.745,0.0,0.0,2.252,0.0,90112.0,0.0,6.0,2555985920.0,1169018880.0,9414258688.0,20479811584.0,7783394.0,59415471.0
12-04 09:51:13,2.504,1.419,94.324,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2556305408.0,1169018880.0,9417789440.0,20475961344.0,5750429.0,42041690.0
12-04 09:51:14,1.513,1.008,95.882,0.084,0.0,1.513,0.0,12288.0,0.0,2.0,2556575744.0,1169027072.0,9421594624.0,20471877632.0,5457820.0,40488047.0
12-04 09:51:15,2.196,1.267,94.848,0.0,0.0,1.689,0.0,8192.0,0.0,1.0,2557382656.0,1169027072.0,9426169856.0,20466495488.0,6952573.0,52610454.0
12-04 09:51:16,2.805,1.733,92.904,0.0,0.0,2.558,0.0,0.0,0.0,0.0,2556563456.0,1169027072.0,9430622208.0,20462862336.0,6695842.0,49622703.0
12-04 09:51:17,1.684,1.010,95.707,0.0,0.0,1.599,0.0,65536.0,0.0,5.0,2556731392.0,1169027072.0,9434497024.0,20458819584.0,5093573.0,37112636.0
12-04 09:51:18,2.517,0.923,94.883,0.0,0.0,1.678,0.0,16384.0,0.0,1.0,2557747200.0,1169027072.0,9438392320.0,20453908480.0,6193413.0,46317460.0
12-04 09:51:19,2.425,1.338,94.147,0.167,0.0,1.923,0.0,28672.0,0.0,3.0,2557644800.0,1169035264.0,9442508800.0,20449886208.0,6940491.0,52090288.0
12-04 09:51:20,1.254,0.836,96.656,0.0,0.0,1.254,0.0,0.0,0.0,0.0,2557108224.0,1169035264.0,9446985728.0,20445945856.0,5489282.0,44468654.0
12-04 09:51:21,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557161472.0,1169035264.0,9447813120.0,20445065216.0,10672.0,19544.0
12-04 09:51:22,0.0,0.0,99.917,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,2557161472.0,1169035264.0,9447813120.0,20445065216.0,17269.0,33583.0
12-04 09:51:23,0.0,0.251,99.749,0.0,0.0,0.0,0.0,125562880.0,0.0,125.0,2557227008.0,1169035264.0,9447813120.0,20444999680.0,12491.0,23195.0
12-04 09:51:24,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2557194240.0,1169043456.0,9447804928.0,20445032448.0,11060.0,20541.0
12-04 09:51:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557186048.0,1169043456.0,9447813120.0,20445032448.0,11171.0,20763.0
12-04 09:51:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557186048.0,1169043456.0,9447813120.0,20445032448.0,10996.0,20216.0
12-04 09:51:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2557186048.0,1169043456.0,9447813120.0,20445032448.0,12518.0,21638.0
12-04 09:51:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,2557693952.0,1169043456.0,9447813120.0,20444524544.0,11378.0,20851.0
12-04 09:51:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557693952.0,1169043456.0,9447813120.0,20444524544.0,11004.0,20731.0
12-04 09:51:30,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2557685760.0,1169051648.0,9447813120.0,20444524544.0,11870.0,21593.0
12-04 09:51:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557685760.0,1169051648.0,9447813120.0,20444524544.0,29540.0,40248.0
12-04 09:51:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2557685760.0,1169051648.0,9447813120.0,20444524544.0,10473.0,19209.0
12-04 09:51:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557685760.0,1169051648.0,9447813120.0,20444524544.0,11046.0,21082.0
12-04 09:51:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2557665280.0,1169051648.0,9447817216.0,20444540928.0,10930.0,20733.0
12-04 09:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2557665280.0,1169051648.0,9447817216.0,20444540928.0,29565.0,38130.0
12-04 09:51:36,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,10426.0,19324.0
12-04 09:51:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,11771.0,22212.0
12-04 09:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,28106.0,37731.0
12-04 09:51:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,10884.0,20647.0
12-04 09:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,11428.0,21458.0
12-04 09:51:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,11267.0,20665.0
12-04 09:51:42,0.0,0.083,99.666,0.250,0.0,0.0,0.0,77824.0,0.0,7.0,2557657088.0,1169068032.0,9447817216.0,20444532736.0,11025.0,20834.0
12-04 09:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2557657088.0,1169068032.0,9447817216.0,20444532736.0,10607.0,20551.0
12-04 09:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557652992.0,1169068032.0,9447821312.0,20444532736.0,11085.0,21364.0
12-04 09:51:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2557652992.0,1169068032.0,9447821312.0,20444532736.0,10245.0,19424.0
12-04 09:51:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557652992.0,1169068032.0,9447821312.0,20444532736.0,11248.0,20762.0
12-04 09:51:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2557779968.0,1169068032.0,9447821312.0,20444405760.0,11246.0,21067.0
12-04 09:51:48,0.167,0.417,99.333,0.083,0.0,0.0,0.0,69632.0,0.0,6.0,2558541824.0,1169076224.0,9447821312.0,20443635712.0,13832.0,23521.0
12-04 09:51:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558545920.0,1169076224.0,9447817216.0,20443635712.0,11016.0,20556.0
12-04 09:51:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2558545920.0,1169076224.0,9447817216.0,20443635712.0,10679.0,20289.0
12-04 09:51:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558545920.0,1169076224.0,9447817216.0,20443635712.0,11439.0,20599.0
12-04 09:51:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2558541824.0,1169076224.0,9447821312.0,20443635712.0,10764.0,20282.0
12-04 09:51:53,0.167,0.083,99.666,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2558541824.0,1169076224.0,9447821312.0,20443635712.0,11570.0,21124.0
12-04 09:51:54,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,10210.0,19167.0
12-04 09:51:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,10884.0,20552.0
12-04 09:51:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,11406.0,21657.0
12-04 09:51:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,11050.0,20647.0
12-04 09:51:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,11980.0,22282.0
12-04 09:51:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,10942.0,20328.0
12-04 09:52:00,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,10181.0,19047.0
12-04 09:52:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,11604.0,21699.0
12-04 09:52:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,10996.0,20283.0
12-04 09:52:03,0.167,0.083,99.667,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,11626.0,21082.0
12-04 09:52:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,12388.0,22179.0
12-04 09:52:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,14029.0,23159.0
12-04 09:52:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2558521344.0,1169100800.0,9447817216.0,20443635712.0,11785.0,20757.0
12-04 09:52:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2558513152.0,1169100800.0,9447825408.0,20443635712.0,11699.0,20844.0
12-04 09:52:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2559148032.0,1169100800.0,9447825408.0,20443000832.0,29461.0,38772.0
12-04 09:52:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559148032.0,1169100800.0,9447825408.0,20443000832.0,12638.0,22381.0
12-04 09:52:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2559148032.0,1169100800.0,9447825408.0,20443000832.0,11925.0,20759.0
12-04 09:52:11,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2559148032.0,1169100800.0,9447825408.0,20443000832.0,28870.0,38008.0
12-04 09:52:12,0.751,0.0,99.083,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2559131648.0,1169108992.0,9447825408.0,20443009024.0,11210.0,19706.0
12-04 09:52:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559131648.0,1169108992.0,9447825408.0,20443009024.0,12237.0,21597.0
12-04 09:52:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559131648.0,1169108992.0,9447825408.0,20443009024.0,12015.0,22666.0
12-04 09:52:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559123456.0,1169108992.0,9447833600.0,20443009024.0,10462.0,19411.0
12-04 09:52:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559123456.0,1169108992.0,9447833600.0,20443009024.0,11961.0,22647.0
12-04 09:52:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2559377408.0,1169108992.0,9447833600.0,20442755072.0,10728.0,19659.0
12-04 09:52:18,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,11317.0,20972.0
12-04 09:52:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,13036.0,22619.0
12-04 09:52:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,10442.0,19233.0
12-04 09:52:21,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,10972.0,20515.0
12-04 09:52:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,10502.0,19275.0
12-04 09:52:23,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,13458.0,24888.0
12-04 09:52:24,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2559361024.0,1169125376.0,9447833600.0,20442755072.0,11360.0,21751.0
12-04 09:52:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2559361024.0,1169125376.0,9447833600.0,20442755072.0,10306.0,19428.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559361024.0,1169125376.0,9447833600.0,20442755072.0,11328.0,20336.0
12-04 09:52:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2559361024.0,1169125376.0,9447833600.0,20442755072.0,11246.0,20941.0
12-04 09:52:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2559750144.0,1169125376.0,9447833600.0,20442365952.0,11308.0,20863.0
12-04 09:52:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559750144.0,1169125376.0,9447833600.0,20442365952.0,10337.0,19404.0
12-04 09:52:30,0.249,0.166,99.252,0.249,0.0,0.083,0.0,28672.0,0.0,3.0,2559741952.0,1169133568.0,9447833600.0,20442365952.0,10924.0,20445.0
12-04 09:52:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559741952.0,1169133568.0,9447833600.0,20442365952.0,12142.0,22896.0
12-04 09:52:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2559864832.0,1169133568.0,9447837696.0,20442238976.0,10931.0,20378.0
12-04 09:52:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559864832.0,1169133568.0,9447837696.0,20442238976.0,11278.0,21083.0
12-04 09:52:34,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2559864832.0,1169133568.0,9447837696.0,20442238976.0,11867.0,20928.0
12-04 09:52:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559864832.0,1169133568.0,9447837696.0,20442238976.0,13590.0,23680.0
12-04 09:52:36,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2559856640.0,1169141760.0,9447837696.0,20442238976.0,11082.0,20282.0
12-04 09:52:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2559856640.0,1169141760.0,9447837696.0,20442238976.0,11282.0,20582.0
12-04 09:52:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,2559856640.0,1169141760.0,9447837696.0,20442238976.0,45512.0,54954.0
12-04 09:52:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559864832.0,1169141760.0,9447837696.0,20442230784.0,11592.0,20392.0
12-04 09:52:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559864832.0,1169141760.0,9447837696.0,20442230784.0,10884.0,20397.0
12-04 09:52:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559864832.0,1169141760.0,9447837696.0,20442230784.0,11527.0,21229.0
12-04 09:52:42,0.083,0.083,99.583,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2559856640.0,1169149952.0,9447837696.0,20442230784.0,11576.0,21322.0
12-04 09:52:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559856640.0,1169149952.0,9447837696.0,20442230784.0,10754.0,19519.0
12-04 09:52:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559856640.0,1169149952.0,9447837696.0,20442230784.0,10999.0,20341.0
12-04 09:52:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2559856640.0,1169149952.0,9447837696.0,20442230784.0,10694.0,19411.0
12-04 09:52:46,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2559852544.0,1169149952.0,9447841792.0,20442230784.0,11112.0,20312.0
12-04 09:52:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2559844352.0,1169149952.0,9447841792.0,20442238976.0,11522.0,21841.0
12-04 09:52:48,0.251,0.167,99.415,0.167,0.0,0.0,0.0,65536.0,0.0,6.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,11446.0,21704.0
12-04 09:52:49,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,12032.0,22315.0
12-04 09:52:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,9988.0,19142.0
12-04 09:52:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,10306.0,19386.0
12-04 09:52:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,11280.0,21572.0
12-04 09:52:53,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,10174.0,19519.0
12-04 09:52:54,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,11070.0,20904.0
12-04 09:52:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,11116.0,20714.0
12-04 09:52:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,11694.0,21549.0
12-04 09:52:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,11438.0,21727.0
12-04 09:52:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,10980.0,20404.0
12-04 09:52:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,10508.0,19912.0
12-04 09:53:00,0.083,0.250,99.500,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2560196608.0,1169174528.0,9447845888.0,20441858048.0,11694.0,21616.0
12-04 09:53:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560196608.0,1169174528.0,9447845888.0,20441858048.0,11016.0,20556.0
12-04 09:53:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2560196608.0,1169174528.0,9447845888.0,20441858048.0,10370.0,19258.0
12-04 09:53:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2560196608.0,1169174528.0,9447845888.0,20441858048.0,11754.0,21462.0
12-04 09:53:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560196608.0,1169174528.0,9447845888.0,20441858048.0,12302.0,22020.0
12-04 09:53:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560192512.0,1169174528.0,9447849984.0,20441858048.0,13551.0,22974.0
12-04 09:53:06,0.250,0.167,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2560184320.0,1169182720.0,9447849984.0,20441858048.0,12518.0,22045.0
12-04 09:53:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2560184320.0,1169182720.0,9447849984.0,20441858048.0,11064.0,20016.0
12-04 09:53:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2560192512.0,1169182720.0,9447849984.0,20441849856.0,30440.0,39941.0
12-04 09:53:09,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560184320.0,1169182720.0,9447849984.0,20441858048.0,11900.0,21030.0
12-04 09:53:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560184320.0,1169182720.0,9447849984.0,20441858048.0,10762.0,19681.0
12-04 09:53:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560184320.0,1169182720.0,9447849984.0,20441858048.0,11583.0,21072.0
12-04 09:53:12,0.0,0.084,99.749,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2560176128.0,1169190912.0,9447849984.0,20441858048.0,12041.0,21835.0
12-04 09:53:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2560172032.0,1169190912.0,9447854080.0,20441858048.0,11574.0,20451.0
12-04 09:53:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560172032.0,1169190912.0,9447854080.0,20441858048.0,11296.0,21525.0
12-04 09:53:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560172032.0,1169190912.0,9447854080.0,20441858048.0,10910.0,20598.0
12-04 09:53:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560172032.0,1169190912.0,9447854080.0,20441858048.0,11956.0,22587.0
12-04 09:53:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560167936.0,1169190912.0,9447858176.0,20441858048.0,10164.0,19411.0
12-04 09:53:18,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2560159744.0,1169199104.0,9447858176.0,20441858048.0,10546.0,19408.0
12-04 09:53:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560159744.0,1169199104.0,9447858176.0,20441858048.0,11933.0,22495.0
12-04 09:53:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2560159744.0,1169199104.0,9447858176.0,20441858048.0,9994.0,19142.0
12-04 09:53:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560286720.0,1169199104.0,9447858176.0,20441731072.0,11110.0,20623.0
12-04 09:53:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560286720.0,1169199104.0,9447858176.0,20441731072.0,10185.0,19251.0
12-04 09:53:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560286720.0,1169199104.0,9447858176.0,20441731072.0,12323.0,22935.0
12-04 09:53:24,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2560286720.0,1169207296.0,9447858176.0,20441722880.0,12813.0,23679.0
12-04 09:53:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560286720.0,1169207296.0,9447858176.0,20441722880.0,10462.0,19411.0
12-04 09:53:26,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560286720.0,1169207296.0,9447858176.0,20441722880.0,11162.0,20403.0
12-04 09:53:27,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560286720.0,1169207296.0,9447858176.0,20441722880.0,10803.0,20755.0
12-04 09:53:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560790528.0,1169207296.0,9447862272.0,20441214976.0,10225.0,19180.0
12-04 09:53:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560790528.0,1169207296.0,9447862272.0,20441214976.0,11216.0,21100.0
12-04 09:53:30,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,11096.0,20338.0
12-04 09:53:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,11920.0,21842.0
12-04 09:53:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,10708.0,20353.0
12-04 09:53:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,11604.0,21728.0
12-04 09:53:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,11600.0,20971.0
12-04 09:53:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,12964.0,21716.0
12-04 09:53:36,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,11212.0,20337.0
12-04 09:53:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,10870.0,19519.0
12-04 09:53:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,29097.0,39517.0
12-04 09:53:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,12905.0,22498.0
12-04 09:53:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,11468.0,21352.0
12-04 09:53:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,30136.0,40430.0
12-04 09:53:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2560765952.0,1169231872.0,9447862272.0,20441214976.0,10486.0,19366.0
12-04 09:53:43,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560765952.0,1169231872.0,9447862272.0,20441214976.0,11503.0,21150.0
12-04 09:53:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560761856.0,1169231872.0,9447866368.0,20441214976.0,9878.0,19113.0
12-04 09:53:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560761856.0,1169231872.0,9447866368.0,20441214976.0,10330.0,19568.0
12-04 09:53:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560761856.0,1169231872.0,9447866368.0,20441214976.0,11125.0,20337.0
12-04 09:53:47,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2560761856.0,1169231872.0,9447866368.0,20441214976.0,12052.0,21817.0
12-04 09:53:48,0.250,0.250,99.416,0.083,0.0,0.0,0.0,69632.0,0.0,8.0,2561138688.0,1169240064.0,9447870464.0,20440825856.0,10372.0,19639.0
12-04 09:53:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561138688.0,1169240064.0,9447870464.0,20440825856.0,13212.0,24340.0
12-04 09:53:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561138688.0,1169240064.0,9447870464.0,20440825856.0,11844.0,21706.0
12-04 09:53:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561138688.0,1169240064.0,9447870464.0,20440825856.0,10246.0,19386.0
12-04 09:53:52,0.083,0.167,99.667,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2561138688.0,1169240064.0,9447870464.0,20440825856.0,9965.0,19076.0
12-04 09:53:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561130496.0,1169240064.0,9447870464.0,20440834048.0,11455.0,21398.0
12-04 09:53:54,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,10532.0,20246.0
12-04 09:53:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,11382.0,21701.0
12-04 09:53:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,10940.0,20312.0
12-04 09:53:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,12635.0,22452.0
12-04 09:53:58,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,11416.0,20989.0
12-04 09:53:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,11554.0,21660.0
12-04 09:54:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,11096.0,20402.0
12-04 09:54:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,10230.0,19477.0
12-04 09:54:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,10924.0,20446.0
12-04 09:54:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,11226.0,21078.0
12-04 09:54:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,13569.0,22821.0
12-04 09:54:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,15428.0,25312.0
12-04 09:54:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2561101824.0,1169264640.0,9447874560.0,20440834048.0,11420.0,19706.0
12-04 09:54:07,0.167,0.083,99.667,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2561228800.0,1169264640.0,9447874560.0,20440707072.0,11563.0,20376.0
12-04 09:54:08,0.167,0.250,99.500,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,2561110016.0,1169264640.0,9447874560.0,20440825856.0,29966.0,38665.0
12-04 09:54:09,0.584,0.0,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561110016.0,1169264640.0,9447874560.0,20440825856.0,12614.0,22266.0
12-04 09:54:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2561101824.0,1169264640.0,9447874560.0,20440834048.0,10816.0,19524.0
12-04 09:54:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561097728.0,1169264640.0,9447878656.0,20440834048.0,11844.0,21136.0
12-04 09:54:12,0.084,0.0,99.749,0.167,0.0,0.0,0.0,102400.0,0.0,9.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,11745.0,20137.0
12-04 09:54:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,11266.0,20672.0
12-04 09:54:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,12167.0,21827.0
12-04 09:54:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,11531.0,21230.0
12-04 09:54:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,11892.0,20402.0
12-04 09:54:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,27842.0,36334.0
12-04 09:54:18,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561081344.0,1169281024.0,9447878656.0,20440834048.0,11191.0,20863.0
12-04 09:54:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561077248.0,1169281024.0,9447882752.0,20440834048.0,13167.0,22727.0
12-04 09:54:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561077248.0,1169281024.0,9447882752.0,20440834048.0,10281.0,19138.0
12-04 09:54:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561077248.0,1169281024.0,9447882752.0,20440834048.0,11635.0,21675.0
12-04 09:54:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561077248.0,1169281024.0,9447882752.0,20440834048.0,12002.0,21435.0
12-04 09:54:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2561077248.0,1169281024.0,9447882752.0,20440834048.0,11509.0,21016.0
12-04 09:54:24,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2561069056.0,1169289216.0,9447882752.0,20440834048.0,11518.0,21575.0
12-04 09:54:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561064960.0,1169289216.0,9447886848.0,20440834048.0,10525.0,19743.0
12-04 09:54:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561064960.0,1169289216.0,9447886848.0,20440834048.0,10582.0,20218.0
12-04 09:54:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561064960.0,1169289216.0,9447886848.0,20440834048.0,10752.0,19862.0
12-04 09:54:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560684032.0,1169289216.0,9447886848.0,20441214976.0,11170.0,21061.0
12-04 09:54:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560684032.0,1169289216.0,9447886848.0,20441214976.0,10834.0,20555.0
12-04 09:54:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,12252.0,22712.0
12-04 09:54:31,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,11419.0,20671.0
12-04 09:54:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,11116.0,20396.0
12-04 09:54:33,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,11730.0,21215.0
12-04 09:54:34,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,10576.0,19415.0
12-04 09:54:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,13084.0,22539.0
12-04 09:54:36,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,10442.0,19233.0
12-04 09:54:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,11000.0,20646.0
12-04 09:54:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,30674.0,41702.0
12-04 09:54:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,13096.0,22575.0
12-04 09:54:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,11056.0,20313.0
12-04 09:54:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,11154.0,20793.0
12-04 09:54:42,0.167,0.083,99.667,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,10012.0,19295.0
12-04 09:54:43,0.0,0.084,99.833,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,10740.0,20003.0
12-04 09:54:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,11568.0,21478.0
12-04 09:54:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,11603.0,21777.0
12-04 09:54:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,10950.0,20355.0
12-04 09:54:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,10978.0,20737.0
12-04 09:54:48,0.250,0.250,99.250,0.250,0.0,0.0,0.0,98304.0,0.0,9.0,2561036288.0,1169321984.0,9447890944.0,20440825856.0,12153.0,22021.0
12-04 09:54:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561032192.0,1169321984.0,9447895040.0,20440825856.0,11182.0,20556.0
12-04 09:54:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561032192.0,1169321984.0,9447895040.0,20440825856.0,10502.0,19275.0
12-04 09:54:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561032192.0,1169321984.0,9447895040.0,20440825856.0,11000.0,20646.0
12-04 09:54:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2561032192.0,1169321984.0,9447895040.0,20440825856.0,10864.0,20404.0
12-04 09:54:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561032192.0,1169321984.0,9447895040.0,20440825856.0,11438.0,21214.0
12-04 09:54:54,0.167,0.083,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2561024000.0,1169330176.0,9447895040.0,20440825856.0,11130.0,20494.0
12-04 09:54:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561024000.0,1169330176.0,9447895040.0,20440825856.0,11664.0,21768.0
12-04 09:54:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561024000.0,1169330176.0,9447895040.0,20440825856.0,10996.0,20245.0
12-04 09:54:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561024000.0,1169330176.0,9447895040.0,20440825856.0,11560.0,21173.0
12-04 09:54:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2561024000.0,1169330176.0,9447895040.0,20440825856.0,10603.0,20216.0
12-04 09:54:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561019904.0,1169330176.0,9447899136.0,20440825856.0,10562.0,19502.0
12-04 09:55:00,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2561011712.0,1169338368.0,9447899136.0,20440825856.0,11048.0,20609.0
12-04 09:55:01,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561011712.0,1169338368.0,9447899136.0,20440825856.0,12092.0,22828.0
12-04 09:55:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2560884736.0,1169338368.0,9447899136.0,20440952832.0,10875.0,20719.0
12-04 09:55:03,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560884736.0,1169338368.0,9447899136.0,20440952832.0,10064.0,19386.0
12-04 09:55:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561011712.0,1169338368.0,9447899136.0,20440825856.0,11316.0,20760.0
12-04 09:55:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561011712.0,1169338368.0,9447899136.0,20440825856.0,14637.0,24308.0
12-04 09:55:06,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2561003520.0,1169346560.0,9447899136.0,20440825856.0,11453.0,19772.0
12-04 09:55:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2561019904.0,1169346560.0,9447899136.0,20440809472.0,13996.0,23640.0
12-04 09:55:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2561146880.0,1169346560.0,9447899136.0,20440682496.0,28939.0,37913.0
12-04 09:55:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561146880.0,1169346560.0,9447899136.0,20440682496.0,12232.0,22217.0
12-04 09:55:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2561142784.0,1169346560.0,9447903232.0,20440682496.0,11985.0,21877.0
12-04 09:55:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561142784.0,1169346560.0,9447903232.0,20440682496.0,46390.0,55091.0
12-04 09:55:12,0.083,0.167,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2561134592.0,1169354752.0,9447903232.0,20440682496.0,12306.0,22105.0
12-04 09:55:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561134592.0,1169354752.0,9447903232.0,20440682496.0,12316.0,22308.0
12-04 09:55:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561134592.0,1169354752.0,9447903232.0,20440682496.0,10476.0,19324.0
12-04 09:55:15,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561134592.0,1169354752.0,9447903232.0,20440682496.0,10080.0,19386.0
12-04 09:55:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561134592.0,1169354752.0,9447903232.0,20440682496.0,11245.0,20972.0
12-04 09:55:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561126400.0,1169354752.0,9447903232.0,20440690688.0,10884.0,20648.0
12-04 09:55:18,0.167,0.167,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2561118208.0,1169362944.0,9447903232.0,20440690688.0,11523.0,21597.0
12-04 09:55:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561118208.0,1169362944.0,9447903232.0,20440690688.0,10878.0,20580.0
12-04 09:55:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2561110016.0,1169362944.0,9447911424.0,20440690688.0,11196.0,20494.0
12-04 09:55:21,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561110016.0,1169362944.0,9447911424.0,20440690688.0,10380.0,19568.0
12-04 09:55:22,0.084,0.0,99.833,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2561110016.0,1169362944.0,9447911424.0,20440690688.0,12323.0,23197.0
12-04 09:55:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561110016.0,1169362944.0,9447911424.0,20440690688.0,10496.0,19568.0
12-04 09:55:24,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2561101824.0,1169371136.0,9447911424.0,20440690688.0,10805.0,20402.0
12-04 09:55:25,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561101824.0,1169371136.0,9447911424.0,20440690688.0,11196.0,20851.0
12-04 09:55:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561101824.0,1169371136.0,9447911424.0,20440690688.0,12509.0,23222.0
12-04 09:55:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561101824.0,1169371136.0,9447911424.0,20440690688.0,11176.0,20624.0
12-04 09:55:28,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561245184.0,1169371136.0,9447911424.0,20440547328.0,10783.0,20512.0
12-04 09:55:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561245184.0,1169371136.0,9447911424.0,20440547328.0,10403.0,19477.0
12-04 09:55:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561236992.0,1169379328.0,9447911424.0,20440547328.0,10164.0,19184.0
12-04 09:55:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561236992.0,1169379328.0,9447911424.0,20440547328.0,10654.0,20395.0
12-04 09:55:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561228800.0,1169379328.0,9447911424.0,20440555520.0,11418.0,20928.0
12-04 09:55:33,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2560974848.0,1169379328.0,9447911424.0,20440809472.0,29543.0,40183.0
12-04 09:55:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560974848.0,1169379328.0,9447911424.0,20440809472.0,11108.0,20609.0
12-04 09:55:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560974848.0,1169379328.0,9447911424.0,20440809472.0,14173.0,24901.0
12-04 09:55:36,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,27742.0,37046.0
12-04 09:55:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,10970.0,19568.0
12-04 09:55:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,27791.0,36652.0
12-04 09:55:39,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,10976.0,20707.0
12-04 09:55:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,11018.0,20537.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,12058.0,22187.0
12-04 09:55:42,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2560954368.0,1169395712.0,9447915520.0,20440809472.0,12031.0,22652.0
12-04 09:55:43,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560954368.0,1169395712.0,9447915520.0,20440809472.0,10124.0,19270.0
12-04 09:55:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560954368.0,1169395712.0,9447915520.0,20440809472.0,10505.0,19891.0
12-04 09:55:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2560954368.0,1169395712.0,9447915520.0,20440809472.0,11387.0,21684.0
12-04 09:55:46,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560954368.0,1169395712.0,9447915520.0,20440809472.0,10226.0,19142.0
12-04 09:55:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560946176.0,1169395712.0,9447915520.0,20440817664.0,9702.0,18158.0
12-04 09:55:48,0.167,0.333,99.333,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,2561200128.0,1169403904.0,9447915520.0,20440555520.0,11710.0,21351.0
12-04 09:55:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561073152.0,1169403904.0,9447915520.0,20440682496.0,12091.0,22825.0
12-04 09:55:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561073152.0,1169403904.0,9447915520.0,20440682496.0,9872.0,19142.0
12-04 09:55:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561069056.0,1169403904.0,9447919616.0,20440682496.0,11740.0,21767.0
12-04 09:55:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2561064960.0,1169403904.0,9447923712.0,20440682496.0,10698.0,19850.0
12-04 09:55:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2561064960.0,1169403904.0,9447923712.0,20440682496.0,11914.0,21998.0
12-04 09:55:54,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561056768.0,1169412096.0,9447923712.0,20440682496.0,10308.0,19408.0
12-04 09:55:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2561056768.0,1169412096.0,9447923712.0,20440682496.0,10290.0,19477.0
12-04 09:55:56,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2561056768.0,1169412096.0,9447923712.0,20440682496.0,12488.0,22926.0
12-04 09:55:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2561183744.0,1169412096.0,9447923712.0,20440555520.0,12715.0,23573.0
12-04 09:55:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561175552.0,1169412096.0,9447923712.0,20440563712.0,11194.0,20578.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561175552.0,1169412096.0,9447923712.0,20440563712.0,10356.0,19477.0
12-04 09:56:00,0.749,0.167,98.834,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,10763.0,20242.0
12-04 09:56:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,11076.0,20490.0
12-04 09:56:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,10532.0,19759.0
12-04 09:56:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,10224.0,19477.0
12-04 09:56:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,12871.0,23059.0
12-04 09:56:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,13638.0,23096.0
12-04 09:56:06,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2561171456.0,1169428480.0,9447927808.0,20440547328.0,12614.0,22571.0
12-04 09:56:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561171456.0,1169428480.0,9447927808.0,20440547328.0,11728.0,21095.0
12-04 09:56:08,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,2561814528.0,1169428480.0,9447927808.0,20439904256.0,28438.0,37369.0
12-04 09:56:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561814528.0,1169428480.0,9447927808.0,20439904256.0,12242.0,22130.0
12-04 09:56:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561814528.0,1169428480.0,9447927808.0,20439904256.0,10993.0,19719.0
12-04 09:56:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561814528.0,1169428480.0,9447927808.0,20439904256.0,12015.0,21586.0
12-04 09:56:12,0.083,0.250,99.500,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2561806336.0,1169436672.0,9447927808.0,20439904256.0,11519.0,20629.0
12-04 09:56:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561806336.0,1169436672.0,9447927808.0,20439904256.0,10985.0,19859.0
12-04 09:56:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561806336.0,1169436672.0,9447927808.0,20439904256.0,12072.0,22652.0
12-04 09:56:15,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561806336.0,1169436672.0,9447927808.0,20439904256.0,10142.0,19130.0
12-04 09:56:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561802240.0,1169436672.0,9447931904.0,20439904256.0,11818.0,20788.0
12-04 09:56:17,0.083,0.083,99.667,0.083,0.0,0.083,0.0,65536.0,0.0,5.0,2561794048.0,1169436672.0,9447931904.0,20439912448.0,10955.0,20672.0
12-04 09:56:18,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2561785856.0,1169444864.0,9447931904.0,20439912448.0,11578.0,21550.0
12-04 09:56:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561785856.0,1169444864.0,9447931904.0,20439912448.0,10312.0,19386.0
12-04 09:56:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2561785856.0,1169444864.0,9447931904.0,20439912448.0,10908.0,20470.0
12-04 09:56:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561785856.0,1169444864.0,9447931904.0,20439912448.0,11728.0,21504.0
12-04 09:56:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561781760.0,1169444864.0,9447936000.0,20439912448.0,10631.0,20441.0
12-04 09:56:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561781760.0,1169444864.0,9447936000.0,20439912448.0,10855.0,20580.0
12-04 09:56:24,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561773568.0,1169453056.0,9447936000.0,20439912448.0,10764.0,20312.0
12-04 09:56:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561773568.0,1169453056.0,9447936000.0,20439912448.0,11551.0,21239.0
12-04 09:56:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2561773568.0,1169453056.0,9447936000.0,20439912448.0,11292.0,20954.0
12-04 09:56:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561773568.0,1169453056.0,9447936000.0,20439912448.0,10743.0,20545.0
12-04 09:56:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2561527808.0,1169453056.0,9447936000.0,20440158208.0,11526.0,21803.0
12-04 09:56:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561400832.0,1169453056.0,9447936000.0,20440285184.0,11044.0,20738.0
12-04 09:56:30,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2561392640.0,1169461248.0,9447936000.0,20440285184.0,10884.0,20264.0
12-04 09:56:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561392640.0,1169461248.0,9447936000.0,20440285184.0,10452.0,19954.0
12-04 09:56:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2561392640.0,1169461248.0,9447936000.0,20440285184.0,12016.0,22693.0
12-04 09:56:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561388544.0,1169461248.0,9447940096.0,20440285184.0,27893.0,37819.0
12-04 09:56:34,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561388544.0,1169461248.0,9447940096.0,20440285184.0,10210.0,19299.0
12-04 09:56:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561380352.0,1169461248.0,9447940096.0,20440293376.0,13507.0,23650.0
12-04 09:56:36,0.084,0.0,99.749,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,11967.0,21992.0
12-04 09:56:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,10246.0,19320.0
12-04 09:56:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,27757.0,37456.0
12-04 09:56:39,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,10224.0,19453.0
12-04 09:56:40,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,10698.0,20312.0
12-04 09:56:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,11850.0,22276.0
12-04 09:56:42,0.167,0.0,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,11373.0,21509.0
12-04 09:56:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,10578.0,20485.0
12-04 09:56:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,10532.0,20311.0
12-04 09:56:45,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,11453.0,21793.0
12-04 09:56:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,10422.0,19759.0
12-04 09:56:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,10130.0,19386.0
12-04 09:56:48,0.083,0.167,99.583,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,2561372160.0,1169485824.0,9447940096.0,20440276992.0,9938.0,19118.0
12-04 09:56:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561372160.0,1169485824.0,9447940096.0,20440276992.0,13440.0,23690.0
12-04 09:56:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561368064.0,1169485824.0,9447944192.0,20440276992.0,11664.0,22099.0
12-04 09:56:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561368064.0,1169485824.0,9447944192.0,20440276992.0,13342.0,23156.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2561368064.0,1169485824.0,9447944192.0,20440276992.0,11452.0,21507.0
12-04 09:56:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561363968.0,1169485824.0,9447948288.0,20440276992.0,12675.0,22613.0
12-04 09:56:54,0.084,0.0,99.749,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,10692.0,20379.0
12-04 09:56:55,0.083,0.333,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,10366.0,19428.0
12-04 09:56:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,10376.0,19752.0
12-04 09:56:57,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,11493.0,21723.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,10532.0,20311.0
12-04 09:56:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,10802.0,20737.0
12-04 09:57:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561347584.0,1169502208.0,9447948288.0,20440276992.0,12460.0,23220.0
12-04 09:57:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2561347584.0,1169502208.0,9447948288.0,20440276992.0,10330.0,19568.0
12-04 09:57:02,0.083,0.250,99.584,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2561347584.0,1169502208.0,9447948288.0,20440276992.0,10753.0,20399.0
12-04 09:57:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2561347584.0,1169502208.0,9447948288.0,20440276992.0,10306.0,19428.0
12-04 09:57:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561347584.0,1169502208.0,9447948288.0,20440276992.0,11764.0,20851.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561343488.0,1169502208.0,9447952384.0,20440276992.0,13827.0,23057.0
12-04 09:57:06,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2561335296.0,1169510400.0,9447952384.0,20440276992.0,13516.0,23650.0
12-04 09:57:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2561335296.0,1169510400.0,9447952384.0,20440276992.0,11262.0,19768.0
12-04 09:57:08,0.250,0.167,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2562097152.0,1169510400.0,9447952384.0,20439515136.0,28815.0,38002.0
12-04 09:57:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562097152.0,1169510400.0,9447952384.0,20439515136.0,11966.0,22032.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562097152.0,1169510400.0,9447952384.0,20439515136.0,11200.0,20249.0
12-04 09:57:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562097152.0,1169510400.0,9447952384.0,20439515136.0,11422.0,19901.0
12-04 09:57:12,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2562088960.0,1169518592.0,9447952384.0,20439515136.0,12774.0,23193.0
12-04 09:57:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562088960.0,1169518592.0,9447952384.0,20439515136.0,11059.0,19296.0
12-04 09:57:14,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562088960.0,1169518592.0,9447952384.0,20439515136.0,10125.0,19167.0
12-04 09:57:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562084864.0,1169518592.0,9447956480.0,20439515136.0,11113.0,21188.0
12-04 09:57:16,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562084864.0,1169518592.0,9447956480.0,20439515136.0,12716.0,23293.0
12-04 09:57:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562084864.0,1169518592.0,9447956480.0,20439515136.0,10085.0,19411.0
12-04 09:57:18,0.0,0.0,98.997,1.003,0.0,0.0,0.0,16384.0,0.0,3.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,10229.0,19683.0
12-04 09:57:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,10114.0,19477.0
12-04 09:57:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,10632.0,20404.0
12-04 09:57:21,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,31250.0,41561.0
12-04 09:57:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,10475.0,19726.0
12-04 09:57:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,10768.0,20648.0
12-04 09:57:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562064384.0,1169534976.0,9447960576.0,20439515136.0,12040.0,22834.0
12-04 09:57:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562064384.0,1169534976.0,9447960576.0,20439515136.0,10948.0,20941.0
12-04 09:57:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562064384.0,1169534976.0,9447960576.0,20439515136.0,11412.0,21104.0
12-04 09:57:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562072576.0,1169534976.0,9447960576.0,20439506944.0,10085.0,19411.0
12-04 09:57:28,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562707456.0,1169534976.0,9447960576.0,20438872064.0,10912.0,20722.0
12-04 09:57:29,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562699264.0,1169543168.0,9447960576.0,20438872064.0,10868.0,20738.0
12-04 09:57:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562699264.0,1169543168.0,9447960576.0,20438872064.0,10742.0,20285.0
12-04 09:57:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2562695168.0,1169543168.0,9447964672.0,20438872064.0,29993.0,40641.0
12-04 09:57:32,0.250,0.0,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562695168.0,1169543168.0,9447964672.0,20438872064.0,10094.0,19167.0
12-04 09:57:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562695168.0,1169543168.0,9447964672.0,20438872064.0,11447.0,21767.0
12-04 09:57:34,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562695168.0,1169543168.0,9447964672.0,20438872064.0,11100.0,20445.0
12-04 09:57:35,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,13088.0,22604.0
12-04 09:57:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,11336.0,20995.0
12-04 09:57:37,0.0,0.084,99.833,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,11658.0,21902.0
12-04 09:57:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,27642.0,36677.0
12-04 09:57:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,11416.0,21858.0
12-04 09:57:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,10054.0,19118.0
12-04 09:57:41,0.0,0.083,99.666,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,2562678784.0,1169559552.0,9447964672.0,20438872064.0,12752.0,23511.0
12-04 09:57:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2562678784.0,1169559552.0,9447964672.0,20438872064.0,10194.0,19324.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562678784.0,1169559552.0,9447964672.0,20438872064.0,11416.0,21858.0
12-04 09:57:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562678784.0,1169559552.0,9447964672.0,20438872064.0,10648.0,20379.0
12-04 09:57:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562674688.0,1169559552.0,9447968768.0,20438872064.0,10884.0,20647.0
12-04 09:57:46,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562674688.0,1169559552.0,9447968768.0,20438872064.0,11135.0,20995.0
12-04 09:57:47,0.083,0.167,99.584,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,11558.0,21701.0
12-04 09:57:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,10065.0,19167.0
12-04 09:57:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,10633.0,20556.0
12-04 09:57:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,10964.0,20427.0
12-04 09:57:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,11865.0,22342.0
12-04 09:57:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,10648.0,20312.0
12-04 09:57:53,0.749,0.250,98.834,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,2562785280.0,1169575936.0,9447968768.0,20438745088.0,9949.0,19386.0
12-04 09:57:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562777088.0,1169575936.0,9447968768.0,20438753280.0,11296.0,21457.0
12-04 09:57:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562772992.0,1169575936.0,9447972864.0,20438753280.0,10968.0,20762.0
12-04 09:57:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562772992.0,1169575936.0,9447972864.0,20438753280.0,11651.0,21883.0
12-04 09:57:57,0.166,0.250,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562772992.0,1169575936.0,9447972864.0,20438753280.0,12513.0,21569.0
12-04 09:57:58,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2562772992.0,1169575936.0,9447972864.0,20438753280.0,11890.0,22584.0
12-04 09:57:59,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562764800.0,1169584128.0,9447972864.0,20438753280.0,10900.0,20490.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562760704.0,1169584128.0,9447976960.0,20438753280.0,12194.0,21244.0
12-04 09:58:01,0.0,0.250,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562760704.0,1169584128.0,9447976960.0,20438753280.0,11570.0,21058.0
12-04 09:58:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562760704.0,1169584128.0,9447976960.0,20438753280.0,10038.0,19167.0
12-04 09:58:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562633728.0,1169584128.0,9447976960.0,20438880256.0,11638.0,21910.0
12-04 09:58:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562633728.0,1169584128.0,9447976960.0,20438880256.0,12901.0,21648.0
12-04 09:58:05,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2562625536.0,1169592320.0,9447976960.0,20438880256.0,15713.0,26373.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2562625536.0,1169592320.0,9447976960.0,20438880256.0,11388.0,20116.0
12-04 09:58:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562625536.0,1169592320.0,9447976960.0,20438880256.0,12322.0,22266.0
12-04 09:58:08,0.167,0.250,99.500,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2562760704.0,1169592320.0,9447976960.0,20438745088.0,27870.0,36718.0
12-04 09:58:09,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562760704.0,1169592320.0,9447976960.0,20438745088.0,11552.0,21030.0
12-04 09:58:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562760704.0,1169592320.0,9447976960.0,20438745088.0,12378.0,21840.0
12-04 09:58:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2562748416.0,1169600512.0,9447981056.0,20438745088.0,11378.0,20294.0
12-04 09:58:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562748416.0,1169600512.0,9447981056.0,20438745088.0,12209.0,21929.0
12-04 09:58:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2562748416.0,1169600512.0,9447981056.0,20438745088.0,12044.0,21319.0
12-04 09:58:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562748416.0,1169600512.0,9447981056.0,20438745088.0,11990.0,22676.0
12-04 09:58:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562748416.0,1169600512.0,9447981056.0,20438745088.0,10114.0,19411.0
12-04 09:58:16,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2562740224.0,1169608704.0,9447981056.0,20438745088.0,11110.0,21021.0
12-04 09:58:17,0.167,0.167,99.583,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2562732032.0,1169608704.0,9447981056.0,20438753280.0,11704.0,21907.0
12-04 09:58:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562732032.0,1169608704.0,9447981056.0,20438753280.0,10354.0,19391.0
12-04 09:58:19,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562732032.0,1169608704.0,9447981056.0,20438753280.0,11000.0,20647.0
12-04 09:58:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562732032.0,1169608704.0,9447981056.0,20438753280.0,10895.0,20379.0
12-04 09:58:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562732032.0,1169608704.0,9447981056.0,20438753280.0,11982.0,22211.0
12-04 09:58:22,0.166,0.250,99.334,0.166,0.0,0.083,0.0,77824.0,0.0,7.0,2562723840.0,1169616896.0,9447981056.0,20438753280.0,10078.0,19258.0
12-04 09:58:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562723840.0,1169616896.0,9447981056.0,20438753280.0,11538.0,21816.0
12-04 09:58:24,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562719744.0,1169616896.0,9447985152.0,20438753280.0,11594.0,21458.0
12-04 09:58:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562736128.0,1169616896.0,9447985152.0,20438736896.0,10748.0,20219.0
12-04 09:58:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562732032.0,1169616896.0,9447989248.0,20438736896.0,11795.0,22558.0
12-04 09:58:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562740224.0,1169616896.0,9447989248.0,20438728704.0,12766.0,22592.0
12-04 09:58:28,0.083,0.167,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,2562486272.0,1169625088.0,9447989248.0,20438974464.0,10456.0,19527.0
12-04 09:58:29,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562486272.0,1169625088.0,9447989248.0,20438974464.0,10984.0,20738.0
12-04 09:58:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562486272.0,1169625088.0,9447989248.0,20438974464.0,10895.0,19776.0
12-04 09:58:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562486272.0,1169625088.0,9447989248.0,20438974464.0,10280.0,19411.0
12-04 09:58:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562478080.0,1169625088.0,9447989248.0,20438982656.0,12022.0,22653.0
12-04 09:58:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562478080.0,1169625088.0,9447989248.0,20438982656.0,10910.0,20598.0
12-04 09:58:34,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,10980.0,20404.0
12-04 09:58:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,14577.0,25348.0
12-04 09:58:36,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,10154.0,19275.0
12-04 09:58:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,11216.0,20738.0
12-04 09:58:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,28018.0,37691.0
12-04 09:58:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,12211.0,21455.0
12-04 09:58:40,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562461696.0,1169641472.0,9447989248.0,20438982656.0,11270.0,21153.0
12-04 09:58:41,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2562457600.0,1169641472.0,9447993344.0,20438982656.0,11554.0,21727.0
12-04 09:58:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562457600.0,1169641472.0,9447993344.0,20438982656.0,10138.0,19366.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562457600.0,1169641472.0,9447993344.0,20438982656.0,12097.0,22922.0
12-04 09:58:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562457600.0,1169641472.0,9447993344.0,20438982656.0,11035.0,20519.0
12-04 09:58:45,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562457600.0,1169641472.0,9447993344.0,20438982656.0,10552.0,19979.0
12-04 09:58:46,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2562449408.0,1169649664.0,9447993344.0,20438982656.0,10748.0,20403.0
12-04 09:58:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562449408.0,1169649664.0,9447993344.0,20438982656.0,10452.0,19861.0
12-04 09:58:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2562584576.0,1169649664.0,9447993344.0,20438847488.0,11852.0,21118.0
12-04 09:58:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2562449408.0,1169649664.0,9447993344.0,20438982656.0,10459.0,19899.0
12-04 09:58:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562449408.0,1169649664.0,9447993344.0,20438982656.0,12605.0,23384.0
12-04 09:58:51,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,11538.0,21817.0
12-04 09:58:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,10864.0,20402.0
12-04 09:58:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,10114.0,19411.0
12-04 09:58:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,9757.0,18513.0
12-04 09:58:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,11305.0,21277.0
12-04 09:58:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,10532.0,20245.0
12-04 09:58:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2562428928.0,1169666048.0,9447997440.0,20438982656.0,11438.0,21727.0
12-04 09:58:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562424832.0,1169666048.0,9448001536.0,20438982656.0,12056.0,22744.0
12-04 09:58:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562424832.0,1169666048.0,9448001536.0,20438982656.0,10984.0,20672.0
12-04 09:59:00,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562424832.0,1169666048.0,9448001536.0,20438982656.0,10541.0,20180.0
12-04 09:59:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562424832.0,1169666048.0,9448001536.0,20438982656.0,10496.0,19568.0
12-04 09:59:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562424832.0,1169666048.0,9448001536.0,20438982656.0,10065.0,19167.0
12-04 09:59:03,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2562416640.0,1169674240.0,9448001536.0,20438982656.0,10950.0,20646.0
12-04 09:59:04,0.167,0.167,99.584,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2562416640.0,1169674240.0,9448001536.0,20438982656.0,14026.0,23912.0
12-04 09:59:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562416640.0,1169674240.0,9448001536.0,20438982656.0,14532.0,24159.0
12-04 09:59:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562416640.0,1169674240.0,9448001536.0,20438982656.0,11969.0,21391.0
12-04 09:59:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2562416640.0,1169674240.0,9448001536.0,20438982656.0,12963.0,23211.0
12-04 09:59:08,0.167,0.333,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562301952.0,1169674240.0,9448005632.0,20439093248.0,27878.0,36848.0
12-04 09:59:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,2562285568.0,1169682432.0,9448005632.0,20439101440.0,10968.0,19918.0
12-04 09:59:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169682432.0,9448005632.0,20439109632.0,11138.0,19839.0
12-04 09:59:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169682432.0,9448005632.0,20439109632.0,13575.0,23937.0
12-04 09:59:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562277376.0,1169682432.0,9448005632.0,20439109632.0,10662.0,19590.0
12-04 09:59:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169682432.0,9448005632.0,20439109632.0,11452.0,20938.0
12-04 09:59:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169682432.0,9448005632.0,20439109632.0,11810.0,21616.0
12-04 09:59:15,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562269184.0,1169690624.0,9448005632.0,20439109632.0,11245.0,21330.0
12-04 09:59:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2562277376.0,1169690624.0,9448005632.0,20439101440.0,11346.0,21549.0
12-04 09:59:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562277376.0,1169690624.0,9448005632.0,20439101440.0,10290.0,19519.0
12-04 09:59:18,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169690624.0,9448005632.0,20439101440.0,11407.0,21569.0
12-04 09:59:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169690624.0,9448005632.0,20439101440.0,10718.0,20557.0
12-04 09:59:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562273280.0,1169690624.0,9448009728.0,20439101440.0,10471.0,20175.0
12-04 09:59:21,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2562265088.0,1169698816.0,9448009728.0,20439101440.0,11312.0,21329.0
12-04 09:59:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562265088.0,1169698816.0,9448009728.0,20439101440.0,11186.0,21483.0
12-04 09:59:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562265088.0,1169698816.0,9448009728.0,20439101440.0,10014.0,19386.0
12-04 09:59:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2562265088.0,1169698816.0,9448009728.0,20439101440.0,10632.0,20403.0
12-04 09:59:25,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562265088.0,1169698816.0,9448009728.0,20439101440.0,10998.0,20941.0
12-04 09:59:26,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2562256896.0,1169707008.0,9448009728.0,20439101440.0,11644.0,21955.0
12-04 09:59:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2562252800.0,1169707008.0,9448013824.0,20439101440.0,10406.0,19519.0
12-04 09:59:28,0.250,0.333,99.334,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563022848.0,1169707008.0,9448013824.0,20438331392.0,11582.0,21800.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563022848.0,1169707008.0,9448013824.0,20438331392.0,11870.0,21841.0
12-04 09:59:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563022848.0,1169707008.0,9448013824.0,20438331392.0,10158.0,19275.0
12-04 09:59:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563022848.0,1169707008.0,9448013824.0,20438331392.0,12331.0,21173.0
12-04 09:59:32,0.0,0.0,99.666,0.250,0.0,0.083,0.0,77824.0,0.0,7.0,2563014656.0,1169715200.0,9448013824.0,20438331392.0,11044.0,20445.0
12-04 09:59:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563014656.0,1169715200.0,9448013824.0,20438331392.0,11160.0,20781.0
12-04 09:59:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563014656.0,1169715200.0,9448013824.0,20438331392.0,10869.0,20400.0
12-04 09:59:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563014656.0,1169715200.0,9448013824.0,20438331392.0,13875.0,23878.0
12-04 09:59:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563010560.0,1169715200.0,9448017920.0,20438331392.0,10819.0,19693.0
12-04 09:59:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563010560.0,1169715200.0,9448017920.0,20438331392.0,12047.0,22856.0
12-04 09:59:38,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2563002368.0,1169723392.0,9448017920.0,20438331392.0,27493.0,36628.0
12-04 09:59:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2563002368.0,1169723392.0,9448017920.0,20438331392.0,10290.0,19453.0
12-04 09:59:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563002368.0,1169723392.0,9448017920.0,20438331392.0,11046.0,20403.0
12-04 09:59:41,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2563002368.0,1169723392.0,9448017920.0,20438331392.0,28704.0,38419.0
12-04 09:59:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563002368.0,1169723392.0,9448017920.0,20438331392.0,12686.0,22742.0
12-04 09:59:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562994176.0,1169723392.0,9448017920.0,20438339584.0,11110.0,20690.0
12-04 09:59:44,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,11130.0,20494.0
12-04 09:59:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,11000.0,20647.0
12-04 09:59:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,13207.0,22996.0
12-04 09:59:47,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,10755.0,20491.0
12-04 09:59:48,0.502,0.084,99.414,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,11272.0,20445.0
12-04 09:59:49,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,10246.0,19320.0
12-04 09:59:50,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2562977792.0,1169739776.0,9448017920.0,20438339584.0,11106.0,20445.0
12-04 09:59:51,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2562977792.0,1169739776.0,9448017920.0,20438339584.0,10734.0,20045.0
12-04 09:59:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2562973696.0,1169739776.0,9448022016.0,20438339584.0,13496.0,24990.0
12-04 09:59:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562981888.0,1169739776.0,9448022016.0,20438331392.0,10844.0,20598.0
12-04 09:59:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562981888.0,1169739776.0,9448022016.0,20438331392.0,10830.0,20246.0
12-04 09:59:55,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562981888.0,1169739776.0,9448022016.0,20438331392.0,10180.0,19386.0
12-04 09:59:56,0.083,0.333,99.335,0.249,0.0,0.0,0.0,20480.0,0.0,3.0,2562973696.0,1169747968.0,9448022016.0,20438331392.0,10903.0,19941.0
12-04 09:59:57,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562973696.0,1169747968.0,9448022016.0,20438331392.0,11132.0,20555.0
12-04 09:59:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562969600.0,1169747968.0,9448026112.0,20438331392.0,10619.0,20247.0
12-04 09:59:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2562969600.0,1169747968.0,9448026112.0,20438331392.0,12384.0,22897.0
12-04 10:00:00,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562969600.0,1169747968.0,9448026112.0,20438331392.0,11821.0,21441.0
12-04 10:00:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562969600.0,1169747968.0,9448026112.0,20438331392.0,11729.0,21239.0
12-04 10:00:02,0.083,0.083,99.583,0.250,0.0,0.0,0.0,102400.0,0.0,9.0,2562961408.0,1169756160.0,9448026112.0,20438331392.0,10305.0,19324.0
12-04 10:00:03,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562961408.0,1169756160.0,9448026112.0,20438331392.0,28732.0,39039.0
12-04 10:00:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562961408.0,1169756160.0,9448026112.0,20438331392.0,10894.0,19590.0
12-04 10:00:05,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562961408.0,1169756160.0,9448026112.0,20438331392.0,12934.0,21830.0
12-04 10:00:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562961408.0,1169756160.0,9448026112.0,20438331392.0,13294.0,22729.0
12-04 10:00:07,0.167,0.083,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2562957312.0,1169756160.0,9448030208.0,20438331392.0,12992.0,23213.0
12-04 10:00:08,0.0,0.168,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2563211264.0,1169764352.0,9448030208.0,20438069248.0,29206.0,38337.0
12-04 10:00:09,0.250,0.167,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2563211264.0,1169764352.0,9448030208.0,20438069248.0,11668.0,21029.0
12-04 10:00:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563211264.0,1169764352.0,9448030208.0,20438069248.0,11730.0,20760.0
12-04 10:00:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563211264.0,1169764352.0,9448030208.0,20438069248.0,29206.0,38356.0
12-04 10:00:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563203072.0,1169764352.0,9448030208.0,20438077440.0,11680.0,20273.0
12-04 10:00:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563203072.0,1169764352.0,9448030208.0,20438077440.0,12416.0,21459.0
12-04 10:00:14,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,2563203072.0,1169772544.0,9448022016.0,20438077440.0,10049.0,19072.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563190784.0,1169772544.0,9448034304.0,20438077440.0,12258.0,22897.0
12-04 10:00:16,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563190784.0,1169772544.0,9448034304.0,20438077440.0,11556.0,20838.0
12-04 10:00:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563190784.0,1169772544.0,9448034304.0,20438077440.0,11232.0,20647.0
12-04 10:00:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563190784.0,1169772544.0,9448034304.0,20438077440.0,11040.0,20446.0
12-04 10:00:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563190784.0,1169772544.0,9448034304.0,20438077440.0,11854.0,21999.0
12-04 10:00:20,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,9928.0,19142.0
12-04 10:00:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,10840.0,20003.0
12-04 10:00:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,11112.0,20312.0
12-04 10:00:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,13062.0,24248.0
12-04 10:00:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,10420.0,19366.0
12-04 10:00:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,11734.0,22022.0
12-04 10:00:26,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2563174400.0,1169788928.0,9448034304.0,20438077440.0,10769.0,19759.0
12-04 10:00:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563174400.0,1169788928.0,9448034304.0,20438077440.0,9888.0,18222.0
12-04 10:00:28,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563690496.0,1169788928.0,9448034304.0,20437561344.0,27955.0,37573.0
12-04 10:00:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563686400.0,1169788928.0,9448038400.0,20437561344.0,10904.0,20574.0
12-04 10:00:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563686400.0,1169788928.0,9448038400.0,20437561344.0,10808.0,20313.0
12-04 10:00:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2563682304.0,1169788928.0,9448042496.0,20437561344.0,11494.0,21264.0
12-04 10:00:32,0.0,0.167,99.583,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2563674112.0,1169797120.0,9448042496.0,20437561344.0,11660.0,21525.0
12-04 10:00:33,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563674112.0,1169797120.0,9448042496.0,20437561344.0,11382.0,21703.0
12-04 10:00:34,0.751,0.083,99.165,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2563661824.0,1169797120.0,9448046592.0,20437569536.0,11087.0,20495.0
12-04 10:00:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563661824.0,1169797120.0,9448046592.0,20437569536.0,12561.0,21360.0
12-04 10:00:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563661824.0,1169797120.0,9448046592.0,20437569536.0,10670.0,19602.0
12-04 10:00:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2563661824.0,1169797120.0,9448046592.0,20437569536.0,12062.0,21860.0
12-04 10:00:38,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,27426.0,36586.0
12-04 10:00:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,11788.0,22000.0
12-04 10:00:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,11085.0,20850.0
12-04 10:00:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,11654.0,21750.0
12-04 10:00:42,0.166,0.250,99.501,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,11112.0,20247.0
12-04 10:00:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,10894.0,20688.0
12-04 10:00:44,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563645440.0,1169813504.0,9448046592.0,20437569536.0,10462.0,19226.0
12-04 10:00:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563645440.0,1169813504.0,9448046592.0,20437569536.0,11602.0,20003.0
12-04 10:00:46,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563645440.0,1169813504.0,9448046592.0,20437569536.0,12604.0,22927.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563641344.0,1169813504.0,9448050688.0,20437569536.0,10390.0,19610.0
12-04 10:00:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2563641344.0,1169813504.0,9448050688.0,20437569536.0,12056.0,22743.0
12-04 10:00:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2563641344.0,1169813504.0,9448050688.0,20437569536.0,10984.0,20672.0
12-04 10:00:50,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,11507.0,21046.0
12-04 10:00:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,11458.0,20781.0
12-04 10:00:52,0.0,0.167,99.750,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,10518.0,19184.0
12-04 10:00:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,10512.0,19448.0
12-04 10:00:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,10632.0,20403.0
12-04 10:00:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,12260.0,22230.0
12-04 10:00:56,0.167,0.083,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2563624960.0,1169829888.0,9448050688.0,20437569536.0,11750.0,21507.0
12-04 10:00:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563624960.0,1169829888.0,9448050688.0,20437569536.0,11902.0,21727.0
12-04 10:00:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563624960.0,1169829888.0,9448050688.0,20437569536.0,10996.0,20311.0
12-04 10:00:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563624960.0,1169829888.0,9448050688.0,20437569536.0,10668.0,20556.0
12-04 10:01:00,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563620864.0,1169829888.0,9448054784.0,20437569536.0,12647.0,21536.0
12-04 10:01:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563620864.0,1169829888.0,9448054784.0,20437569536.0,10542.0,19470.0
12-04 10:01:02,0.084,0.0,99.833,0.084,0.0,0.0,0.0,86016.0,0.0,8.0,2563612672.0,1169838080.0,9448054784.0,20437569536.0,11778.0,21623.0
12-04 10:01:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563612672.0,1169838080.0,9448054784.0,20437569536.0,11292.0,20516.0
12-04 10:01:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2563608576.0,1169838080.0,9448058880.0,20437569536.0,11579.0,20629.0
12-04 10:01:05,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563608576.0,1169838080.0,9448058880.0,20437569536.0,16070.0,26429.0
12-04 10:01:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563608576.0,1169838080.0,9448058880.0,20437569536.0,11753.0,20269.0
12-04 10:01:07,0.084,0.0,99.666,0.251,0.0,0.0,0.0,102400.0,0.0,8.0,2563608576.0,1169846272.0,9448050688.0,20437569536.0,11960.0,21029.0
12-04 10:01:08,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563227648.0,1169846272.0,9448058880.0,20437942272.0,28622.0,36968.0
12-04 10:01:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2563227648.0,1169846272.0,9448058880.0,20437942272.0,11654.0,19925.0
12-04 10:01:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563227648.0,1169846272.0,9448058880.0,20437942272.0,11984.0,20985.0
12-04 10:01:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563227648.0,1169846272.0,9448058880.0,20437942272.0,13616.0,23895.0
12-04 10:01:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2563223552.0,1169846272.0,9448062976.0,20437942272.0,12476.0,21124.0
12-04 10:01:13,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2563215360.0,1169854464.0,9448062976.0,20437942272.0,12978.0,22176.0
12-04 10:01:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563215360.0,1169854464.0,9448062976.0,20437942272.0,10420.0,19324.0
12-04 10:01:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563215360.0,1169854464.0,9448062976.0,20437942272.0,11474.0,20581.0
12-04 10:01:16,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563215360.0,1169854464.0,9448062976.0,20437942272.0,11308.0,20928.0
12-04 10:01:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563342336.0,1169854464.0,9448062976.0,20437815296.0,10350.0,19519.0
12-04 10:01:18,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563342336.0,1169854464.0,9448062976.0,20437815296.0,11533.0,21598.0
12-04 10:01:19,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,11060.0,20698.0
12-04 10:01:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,11011.0,20387.0
12-04 10:01:21,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,14060.0,24253.0
12-04 10:01:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,11604.0,20726.0
12-04 10:01:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,10553.0,19453.0
12-04 10:01:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,11377.0,21551.0
12-04 10:01:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563321856.0,1169870848.0,9448067072.0,20437815296.0,10667.0,20551.0
12-04 10:01:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563313664.0,1169870848.0,9448067072.0,20437823488.0,28479.0,37315.0
12-04 10:01:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563309568.0,1169870848.0,9448071168.0,20437823488.0,11830.0,21816.0
12-04 10:01:28,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563317760.0,1169870848.0,9448071168.0,20437815296.0,11818.0,21866.0
12-04 10:01:29,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563309568.0,1169870848.0,9448071168.0,20437823488.0,11796.0,21727.0
12-04 10:01:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563309568.0,1169870848.0,9448071168.0,20437823488.0,10602.0,19324.0
12-04 10:01:31,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,11348.0,21059.0
12-04 10:01:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,11316.0,20535.0
12-04 10:01:33,0.250,0.167,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,11080.0,20641.0
12-04 10:01:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,10315.0,19659.0
12-04 10:01:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,13584.0,23612.0
12-04 10:01:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,10925.0,20785.0
12-04 10:01:37,0.083,0.083,99.583,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,11403.0,21659.0
12-04 10:01:38,0.583,0.167,99.250,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,28937.0,39040.0
12-04 10:01:39,0.0,0.083,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,12809.0,22508.0
12-04 10:01:40,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,10808.0,20445.0
12-04 10:01:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,10513.0,19908.0
12-04 10:01:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,10619.0,20312.0
12-04 10:01:43,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563280896.0,1169895424.0,9448075264.0,20437823488.0,10350.0,19561.0
12-04 10:01:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2563276800.0,1169895424.0,9448079360.0,20437823488.0,11890.0,22650.0
12-04 10:01:45,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563276800.0,1169895424.0,9448079360.0,20437823488.0,12182.0,22526.0
12-04 10:01:46,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563276800.0,1169895424.0,9448079360.0,20437823488.0,11433.0,21549.0
12-04 10:01:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2563276800.0,1169895424.0,9448079360.0,20437823488.0,10678.0,19502.0
12-04 10:01:48,0.250,0.167,99.583,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2564300800.0,1169895424.0,9448079360.0,20436799488.0,9691.0,19026.0
12-04 10:01:49,0.083,0.083,99.583,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,9843.0,18137.0
12-04 10:01:50,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,10385.0,19192.0
12-04 10:01:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,10900.0,20557.0
12-04 10:01:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,10568.0,19773.0
12-04 10:01:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,12242.0,23011.0
12-04 10:01:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,10090.0,19062.0
12-04 10:01:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,11453.0,20839.0
12-04 10:01:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,10848.0,20493.0
12-04 10:01:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,12159.0,21334.0
12-04 10:01:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,10220.0,19089.0
12-04 10:01:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,10865.0,20467.0
12-04 10:02:00,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,11175.0,21019.0
12-04 10:02:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564272128.0,1169920000.0,9448083456.0,20436799488.0,29722.0,40183.0
12-04 10:02:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564268032.0,1169920000.0,9448087552.0,20436799488.0,11662.0,21756.0
12-04 10:02:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1169920000.0,9448087552.0,20436799488.0,10246.0,19386.0
12-04 10:02:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1169920000.0,9448087552.0,20436799488.0,11602.0,20802.0
12-04 10:02:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1169920000.0,9448087552.0,20436799488.0,13459.0,22512.0
12-04 10:02:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1169920000.0,9448087552.0,20436799488.0,12534.0,22022.0
12-04 10:02:07,0.167,0.083,99.667,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2564259840.0,1169928192.0,9448087552.0,20436799488.0,11465.0,19768.0
12-04 10:02:08,0.250,0.167,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564268032.0,1169928192.0,9448087552.0,20436791296.0,29654.0,39283.0
12-04 10:02:09,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2564259840.0,1169928192.0,9448087552.0,20436799488.0,12964.0,22634.0
12-04 10:02:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564259840.0,1169928192.0,9448087552.0,20436799488.0,11764.0,20720.0
12-04 10:02:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1169928192.0,9448091648.0,20436799488.0,12711.0,22149.0
12-04 10:02:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564255744.0,1169928192.0,9448091648.0,20436799488.0,11935.0,20781.0
12-04 10:02:13,0.083,0.083,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,11290.0,20058.0
12-04 10:02:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,10254.0,19300.0
12-04 10:02:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,12646.0,23423.0
12-04 10:02:16,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,10104.0,19113.0
12-04 10:02:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,10346.0,19477.0
12-04 10:02:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,11302.0,21481.0
12-04 10:02:19,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2564173824.0,1169944576.0,9448091648.0,20436865024.0,12242.0,22990.0
12-04 10:02:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564173824.0,1169944576.0,9448091648.0,20436865024.0,10408.0,19602.0
12-04 10:02:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564173824.0,1169944576.0,9448091648.0,20436865024.0,11308.0,20555.0
12-04 10:02:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564173824.0,1169944576.0,9448091648.0,20436865024.0,10955.0,20379.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564173824.0,1169944576.0,9448091648.0,20436865024.0,11064.0,20690.0
12-04 10:02:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564169728.0,1169944576.0,9448095744.0,20436865024.0,10964.0,20494.0
12-04 10:02:25,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2564161536.0,1169952768.0,9448095744.0,20436865024.0,10796.0,20206.0
12-04 10:02:26,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564153344.0,1169952768.0,9448095744.0,20436873216.0,11260.0,20722.0
12-04 10:02:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564153344.0,1169952768.0,9448095744.0,20436873216.0,12194.0,22668.0
12-04 10:02:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564288512.0,1169952768.0,9448095744.0,20436738048.0,10948.0,20586.0
12-04 10:02:29,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564288512.0,1169952768.0,9448095744.0,20436738048.0,11024.0,20849.0
12-04 10:02:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564288512.0,1169952768.0,9448095744.0,20436738048.0,13234.0,22842.0
12-04 10:02:31,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564280320.0,1169960960.0,9448095744.0,20436738048.0,10935.0,20573.0
12-04 10:02:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564280320.0,1169960960.0,9448095744.0,20436738048.0,10735.0,20246.0
12-04 10:02:33,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564276224.0,1169960960.0,9448099840.0,20436738048.0,10815.0,20490.0
12-04 10:02:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2564276224.0,1169960960.0,9448099840.0,20436738048.0,13042.0,22554.0
12-04 10:02:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1169960960.0,9448099840.0,20436738048.0,31137.0,41568.0
12-04 10:02:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1169960960.0,9448099840.0,20436738048.0,27837.0,36768.0
12-04 10:02:37,0.167,0.167,99.583,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2564268032.0,1169969152.0,9448099840.0,20436738048.0,11614.0,21704.0
12-04 10:02:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1169969152.0,9448099840.0,20436738048.0,28251.0,37532.0
12-04 10:02:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2564263936.0,1169969152.0,9448103936.0,20436738048.0,11562.0,21772.0
12-04 10:02:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564263936.0,1169969152.0,9448103936.0,20436738048.0,10573.0,19846.0
12-04 10:02:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564263936.0,1169969152.0,9448103936.0,20436738048.0,27902.0,37793.0
12-04 10:02:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564263936.0,1169969152.0,9448103936.0,20436738048.0,10190.0,19428.0
12-04 10:02:43,0.083,0.083,99.583,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,2564255744.0,1169977344.0,9448103936.0,20436738048.0,10582.0,20312.0
12-04 10:02:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1169977344.0,9448103936.0,20436738048.0,12210.0,23072.0
12-04 10:02:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1169977344.0,9448103936.0,20436738048.0,10882.0,20518.0
12-04 10:02:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1169977344.0,9448103936.0,20436738048.0,10458.0,19978.0
12-04 10:02:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564255744.0,1169977344.0,9448103936.0,20436738048.0,12172.0,22742.0
12-04 10:02:48,0.167,0.083,99.500,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2564259840.0,1169985536.0,9448099840.0,20436729856.0,10562.0,19568.0
12-04 10:02:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169985536.0,9448103936.0,20436738048.0,10546.0,19342.0
12-04 10:02:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564247552.0,1169985536.0,9448103936.0,20436738048.0,12042.0,22386.0
12-04 10:02:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169985536.0,9448103936.0,20436738048.0,11457.0,21504.0
12-04 10:02:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2564247552.0,1169985536.0,9448103936.0,20436738048.0,10064.0,19386.0
12-04 10:02:53,0.167,0.167,99.584,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2564247552.0,1169985536.0,9448103936.0,20436738048.0,12586.0,22653.0
12-04 10:02:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2564247552.0,1169993728.0,9448095744.0,20436738048.0,11414.0,20647.0
12-04 10:02:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564235264.0,1169993728.0,9448108032.0,20436738048.0,11202.0,20880.0
12-04 10:02:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564235264.0,1169993728.0,9448108032.0,20436738048.0,10277.0,19362.0
12-04 10:02:57,0.0,0.0,99.917,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2564235264.0,1169993728.0,9448108032.0,20436738048.0,11323.0,21417.0
12-04 10:02:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564235264.0,1169993728.0,9448108032.0,20436738048.0,10246.0,19386.0
12-04 10:02:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564235264.0,1169993728.0,9448108032.0,20436738048.0,10864.0,20337.0
12-04 10:03:00,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564227072.0,1170001920.0,9448108032.0,20436738048.0,11493.0,21723.0
12-04 10:03:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564227072.0,1170001920.0,9448108032.0,20436738048.0,12431.0,21993.0
12-04 10:03:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564227072.0,1170001920.0,9448108032.0,20436738048.0,10918.0,20672.0
12-04 10:03:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564227072.0,1170001920.0,9448108032.0,20436738048.0,11518.0,21441.0
12-04 10:03:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564222976.0,1170001920.0,9448112128.0,20436738048.0,13182.0,21923.0
12-04 10:03:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564222976.0,1170001920.0,9448112128.0,20436738048.0,13693.0,22941.0
12-04 10:03:06,0.166,0.166,99.418,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2564157440.0,1170010112.0,9448112128.0,20436795392.0,11396.0,20476.0
12-04 10:03:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564157440.0,1170010112.0,9448112128.0,20436795392.0,10888.0,19495.0
12-04 10:03:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563784704.0,1170010112.0,9448112128.0,20437168128.0,29010.0,38291.0
12-04 10:03:09,0.167,0.083,99.667,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,2563780608.0,1170010112.0,9448116224.0,20437168128.0,12775.0,23161.0
12-04 10:03:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563780608.0,1170010112.0,9448116224.0,20437168128.0,12091.0,21085.0
12-04 10:03:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563780608.0,1170010112.0,9448116224.0,20437168128.0,11925.0,21286.0
12-04 10:03:12,0.083,0.083,99.667,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2563772416.0,1170018304.0,9448116224.0,20437168128.0,13192.0,23392.0
12-04 10:03:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563772416.0,1170018304.0,9448116224.0,20437168128.0,11442.0,19706.0
12-04 10:03:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563772416.0,1170018304.0,9448116224.0,20437168128.0,10528.0,19386.0
12-04 10:03:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563772416.0,1170018304.0,9448116224.0,20437168128.0,11099.0,20943.0
12-04 10:03:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563772416.0,1170018304.0,9448116224.0,20437168128.0,13541.0,23592.0
12-04 10:03:17,0.083,0.0,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2563764224.0,1170018304.0,9448116224.0,20437176320.0,11196.0,20494.0
12-04 10:03:18,0.0,0.250,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2563756032.0,1170026496.0,9448116224.0,20437176320.0,11176.0,20689.0
12-04 10:03:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563751936.0,1170026496.0,9448120320.0,20437176320.0,11518.0,21574.0
12-04 10:03:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563751936.0,1170026496.0,9448120320.0,20437176320.0,11016.0,20490.0
12-04 10:03:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563751936.0,1170026496.0,9448120320.0,20437176320.0,10774.0,19801.0
12-04 10:03:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563751936.0,1170026496.0,9448120320.0,20437176320.0,10159.0,18848.0
12-04 10:03:23,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2563735552.0,1170034688.0,9448120320.0,20437184512.0,12232.0,22745.0
12-04 10:03:24,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563735552.0,1170034688.0,9448120320.0,20437184512.0,10681.0,20109.0
12-04 10:03:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563735552.0,1170034688.0,9448120320.0,20437184512.0,11634.0,21509.0
12-04 10:03:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563719168.0,1170034688.0,9448120320.0,20437200896.0,11522.0,21349.0
12-04 10:03:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563719168.0,1170034688.0,9448120320.0,20437200896.0,11544.0,21523.0
12-04 10:03:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564370432.0,1170034688.0,9448120320.0,20436549632.0,10728.0,19659.0
12-04 10:03:29,0.167,0.167,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2564362240.0,1170042880.0,9448120320.0,20436549632.0,10638.0,19370.0
12-04 10:03:30,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564362240.0,1170042880.0,9448120320.0,20436549632.0,11356.0,21661.0
12-04 10:03:31,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564362240.0,1170042880.0,9448120320.0,20436549632.0,11096.0,20049.0
12-04 10:03:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564345856.0,1170042880.0,9448120320.0,20436566016.0,11730.0,21701.0
12-04 10:03:33,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564345856.0,1170042880.0,9448120320.0,20436566016.0,10818.0,20487.0
12-04 10:03:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564341760.0,1170042880.0,9448124416.0,20436566016.0,11231.0,20806.0
12-04 10:03:35,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,13893.0,23979.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,11060.0,20594.0
12-04 10:03:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,11534.0,21416.0
12-04 10:03:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,27861.0,36872.0
12-04 10:03:39,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,10874.0,20355.0
12-04 10:03:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,11498.0,21168.0
12-04 10:03:41,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,12011.0,22580.0
12-04 10:03:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,10296.0,19386.0
12-04 10:03:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,10824.0,20287.0
12-04 10:03:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,10794.0,20577.0
12-04 10:03:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,10985.0,20694.0
12-04 10:03:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,11010.0,20569.0
12-04 10:03:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564313088.0,1170067456.0,9448128512.0,20436566016.0,10094.0,19167.0
12-04 10:03:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2563932160.0,1170067456.0,9448128512.0,20436946944.0,11786.0,21726.0
12-04 10:03:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563932160.0,1170067456.0,9448128512.0,20436946944.0,11320.0,21635.0
12-04 10:03:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563928064.0,1170067456.0,9448132608.0,20436946944.0,11111.0,21081.0
12-04 10:03:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563928064.0,1170067456.0,9448132608.0,20436946944.0,11030.0,20495.0
12-04 10:03:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2563928064.0,1170067456.0,9448132608.0,20436946944.0,10944.0,20624.0
12-04 10:03:53,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2563919872.0,1170075648.0,9448132608.0,20436946944.0,11048.0,20610.0
12-04 10:03:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563919872.0,1170075648.0,9448132608.0,20436946944.0,10702.0,20647.0
12-04 10:03:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563919872.0,1170075648.0,9448132608.0,20436946944.0,10532.0,20311.0
12-04 10:03:56,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563919872.0,1170075648.0,9448132608.0,20436946944.0,11816.0,22253.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563919872.0,1170075648.0,9448132608.0,20436946944.0,10848.0,20495.0
12-04 10:03:58,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,10783.0,20594.0
12-04 10:03:59,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,11196.0,20428.0
12-04 10:04:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,10965.0,20045.0
12-04 10:04:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,11452.0,21574.0
12-04 10:04:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,11050.0,20581.0
12-04 10:04:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,10864.0,20403.0
12-04 10:04:04,0.083,0.083,99.583,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2563903488.0,1170092032.0,9448132608.0,20436946944.0,13212.0,23452.0
12-04 10:04:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563899392.0,1170092032.0,9448136704.0,20436946944.0,13882.0,23358.0
12-04 10:04:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563895296.0,1170092032.0,9448140800.0,20436946944.0,10858.0,19876.0
12-04 10:04:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2563895296.0,1170092032.0,9448140800.0,20436946944.0,12119.0,20785.0
12-04 10:04:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564800512.0,1170092032.0,9448140800.0,20436041728.0,28782.0,37460.0
12-04 10:04:09,0.166,0.249,99.501,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2564800512.0,1170092032.0,9448140800.0,20436041728.0,12352.0,22022.0
12-04 10:04:10,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2564792320.0,1170100224.0,9448140800.0,20436041728.0,11392.0,20385.0
12-04 10:04:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564792320.0,1170100224.0,9448140800.0,20436041728.0,29507.0,39084.0
12-04 10:04:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564792320.0,1170100224.0,9448140800.0,20436041728.0,11452.0,21003.0
12-04 10:04:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564792320.0,1170100224.0,9448140800.0,20436041728.0,12522.0,22197.0
12-04 10:04:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564788224.0,1170100224.0,9448144896.0,20436041728.0,11786.0,21727.0
12-04 10:04:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564788224.0,1170100224.0,9448144896.0,20436041728.0,10405.0,19759.0
12-04 10:04:16,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564780032.0,1170108416.0,9448144896.0,20436041728.0,11137.0,20580.0
12-04 10:04:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564644864.0,1170108416.0,9448144896.0,20436176896.0,27447.0,36586.0
12-04 10:04:18,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564644864.0,1170108416.0,9448144896.0,20436176896.0,12178.0,21793.0
12-04 10:04:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2564644864.0,1170108416.0,9448144896.0,20436176896.0,11650.0,21483.0
12-04 10:04:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564644864.0,1170108416.0,9448144896.0,20436176896.0,12184.0,22278.0
12-04 10:04:21,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564644864.0,1170108416.0,9448144896.0,20436176896.0,11694.0,21549.0
12-04 10:04:22,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,10765.0,19502.0
12-04 10:04:23,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,10220.0,19155.0
12-04 10:04:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,10424.0,19635.0
12-04 10:04:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,12029.0,22185.0
12-04 10:04:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,11151.0,20689.0
12-04 10:04:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,11584.0,21481.0
12-04 10:04:28,0.167,0.167,99.582,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2564620288.0,1170124800.0,9448144896.0,20436185088.0,10356.0,19362.0
12-04 10:04:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564616192.0,1170124800.0,9448148992.0,20436185088.0,13277.0,24226.0
12-04 10:04:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564616192.0,1170124800.0,9448148992.0,20436185088.0,11372.0,20210.0
12-04 10:04:31,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564616192.0,1170124800.0,9448148992.0,20436185088.0,27336.0,36537.0
12-04 10:04:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564616192.0,1170124800.0,9448148992.0,20436185088.0,10784.0,20490.0
12-04 10:04:33,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2564608000.0,1170132992.0,9448148992.0,20436185088.0,10764.0,20312.0
12-04 10:04:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564599808.0,1170132992.0,9448148992.0,20436193280.0,10653.0,19586.0
12-04 10:04:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564599808.0,1170132992.0,9448148992.0,20436193280.0,31020.0,40899.0
12-04 10:04:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564599808.0,1170132992.0,9448148992.0,20436193280.0,11754.0,21842.0
12-04 10:04:37,0.167,0.0,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564595712.0,1170132992.0,9448153088.0,20436193280.0,13783.0,23557.0
12-04 10:04:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564595712.0,1170132992.0,9448153088.0,20436193280.0,27714.0,37594.0
12-04 10:04:39,0.167,0.083,99.584,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,9928.0,19142.0
12-04 10:04:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,10945.0,21030.0
12-04 10:04:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,10648.0,20312.0
12-04 10:04:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,10686.0,19431.0
12-04 10:04:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,10764.0,20180.0
12-04 10:04:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,12292.0,22947.0
12-04 10:04:45,0.083,0.0,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2564575232.0,1170149376.0,9448157184.0,20436193280.0,12176.0,20991.0
12-04 10:04:46,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564575232.0,1170149376.0,9448157184.0,20436193280.0,14852.0,20557.0
12-04 10:04:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564575232.0,1170149376.0,9448157184.0,20436193280.0,11494.0,20311.0
12-04 10:04:48,0.250,0.167,99.583,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2564710400.0,1170149376.0,9448157184.0,20436058112.0,10366.0,19428.0
12-04 10:04:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564710400.0,1170149376.0,9448157184.0,20436058112.0,11180.0,20518.0
12-04 10:04:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564710400.0,1170149376.0,9448157184.0,20436058112.0,11128.0,20386.0
12-04 10:04:51,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,11388.0,20445.0
12-04 10:04:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,10263.0,18873.0
12-04 10:04:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,14576.0,25666.0
12-04 10:04:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,11044.0,20780.0
12-04 10:04:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,10727.0,19871.0
12-04 10:04:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,10356.0,19428.0
12-04 10:04:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2564694016.0,1170165760.0,9448157184.0,20436058112.0,14097.0,24759.0
12-04 10:04:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564694016.0,1170165760.0,9448157184.0,20436058112.0,10694.0,19411.0
12-04 10:04:59,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564694016.0,1170165760.0,9448157184.0,20436058112.0,10194.0,19324.0
12-04 10:05:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564694016.0,1170165760.0,9448157184.0,20436058112.0,12430.0,23444.0
12-04 10:05:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564800512.0,1170165760.0,9448157184.0,20435951616.0,11462.0,21549.0
12-04 10:05:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2564571136.0,1170165760.0,9448161280.0,20436176896.0,11004.0,20731.0
12-04 10:05:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2564562944.0,1170173952.0,9448161280.0,20436176896.0,10078.0,19419.0
12-04 10:05:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564546560.0,1170173952.0,9448161280.0,20436193280.0,11668.0,20964.0
12-04 10:05:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564546560.0,1170173952.0,9448161280.0,20436193280.0,14490.0,24452.0
12-04 10:05:06,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564546560.0,1170173952.0,9448161280.0,20436193280.0,11568.0,21005.0
12-04 10:05:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564546560.0,1170173952.0,9448161280.0,20436193280.0,13441.0,22732.0
12-04 10:05:08,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2564677632.0,1170173952.0,9448165376.0,20436058112.0,28510.0,37345.0
12-04 10:05:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,49152.0,0.0,4.0,2564669440.0,1170182144.0,9448165376.0,20436058112.0,12302.0,21956.0
12-04 10:05:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564669440.0,1170182144.0,9448165376.0,20436058112.0,12536.0,21572.0
12-04 10:05:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564669440.0,1170182144.0,9448165376.0,20436058112.0,29457.0,39150.0
12-04 10:05:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564665344.0,1170182144.0,9448169472.0,20436058112.0,11246.0,19925.0
12-04 10:05:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564665344.0,1170182144.0,9448169472.0,20436058112.0,11818.0,21026.0
12-04 10:05:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2564665344.0,1170182144.0,9448169472.0,20436058112.0,10884.0,20647.0
12-04 10:05:15,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2564657152.0,1170190336.0,9448169472.0,20436058112.0,11276.0,20838.0
12-04 10:05:16,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564657152.0,1170190336.0,9448169472.0,20436058112.0,12202.0,22938.0
12-04 10:05:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564657152.0,1170190336.0,9448169472.0,20436058112.0,10542.0,19324.0
12-04 10:05:18,0.751,0.083,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564657152.0,1170190336.0,9448169472.0,20436058112.0,11770.0,21750.0
12-04 10:05:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564648960.0,1170190336.0,9448169472.0,20436066304.0,11014.0,20494.0
12-04 10:05:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564648960.0,1170190336.0,9448169472.0,20436066304.0,11378.0,21078.0
12-04 10:05:21,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564640768.0,1170198528.0,9448169472.0,20436066304.0,27470.0,36520.0
12-04 10:05:22,0.167,0.250,99.500,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564640768.0,1170198528.0,9448169472.0,20436066304.0,11076.0,20531.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564640768.0,1170198528.0,9448169472.0,20436066304.0,11900.0,21756.0
12-04 10:05:24,0.166,0.333,99.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564636672.0,1170198528.0,9448173568.0,20436066304.0,11132.0,20556.0
12-04 10:05:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564636672.0,1170198528.0,9448173568.0,20436066304.0,11147.0,20833.0
12-04 10:05:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564636672.0,1170198528.0,9448173568.0,20436066304.0,10626.0,19862.0
12-04 10:05:27,0.083,0.250,99.500,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564628480.0,1170206720.0,9448173568.0,20436066304.0,12243.0,22585.0
12-04 10:05:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565406720.0,1170206720.0,9448173568.0,20435288064.0,10723.0,20553.0
12-04 10:05:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2565406720.0,1170206720.0,9448173568.0,20435288064.0,10290.0,19370.0
12-04 10:05:30,0.250,0.250,99.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565406720.0,1170206720.0,9448173568.0,20435288064.0,12928.0,23556.0
12-04 10:05:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565406720.0,1170206720.0,9448173568.0,20435288064.0,10214.0,19317.0
12-04 10:05:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565107712.0,1170206720.0,9448173568.0,20435587072.0,10960.0,20532.0
12-04 10:05:33,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2565017600.0,1170214912.0,9448173568.0,20435668992.0,10748.0,20337.0
12-04 10:05:34,0.0,0.167,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,2565017600.0,1170214912.0,9448173568.0,20435668992.0,12706.0,21408.0
12-04 10:05:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565017600.0,1170214912.0,9448173568.0,20435668992.0,13574.0,23367.0
12-04 10:05:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565017600.0,1170214912.0,9448173568.0,20435668992.0,12380.0,22342.0
12-04 10:05:37,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2565017600.0,1170214912.0,9448173568.0,20435668992.0,10735.0,20245.0
12-04 10:05:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2565013504.0,1170214912.0,9448177664.0,20435668992.0,46053.0,55416.0
12-04 10:05:39,0.083,0.083,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,4.0,2565005312.0,1170223104.0,9448177664.0,20435668992.0,12006.0,22586.0
12-04 10:05:40,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565001216.0,1170223104.0,9448181760.0,20435668992.0,10794.0,19908.0
12-04 10:05:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565001216.0,1170223104.0,9448181760.0,20435668992.0,10425.0,19362.0
12-04 10:05:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565001216.0,1170223104.0,9448181760.0,20435668992.0,12142.0,22895.0
12-04 10:05:43,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565001216.0,1170223104.0,9448181760.0,20435668992.0,28366.0,37889.0
12-04 10:05:44,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565001216.0,1170223104.0,9448181760.0,20435668992.0,10649.0,19502.0
12-04 10:05:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564993024.0,1170231296.0,9448181760.0,20435668992.0,10819.0,19664.0
12-04 10:05:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564993024.0,1170231296.0,9448181760.0,20435668992.0,11609.0,21721.0
12-04 10:05:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564984832.0,1170231296.0,9448181760.0,20435677184.0,11112.0,21319.0
12-04 10:05:48,0.333,0.250,99.417,0.0,0.0,0.0,0.0,69632.0,0.0,7.0,2564993024.0,1170231296.0,9448181760.0,20435668992.0,11242.0,20598.0
12-04 10:05:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564993024.0,1170231296.0,9448181760.0,20435668992.0,11744.0,21520.0
12-04 10:05:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564993024.0,1170231296.0,9448181760.0,20435668992.0,11216.0,20672.0
12-04 10:05:51,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2564984832.0,1170239488.0,9448181760.0,20435668992.0,11258.0,20838.0
12-04 10:05:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2564984832.0,1170239488.0,9448181760.0,20435668992.0,10418.0,19382.0
12-04 10:05:53,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564984832.0,1170239488.0,9448181760.0,20435668992.0,11418.0,21483.0
12-04 10:05:54,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564984832.0,1170239488.0,9448181760.0,20435668992.0,10900.0,20555.0
12-04 10:05:55,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564980736.0,1170239488.0,9448185856.0,20435668992.0,10944.0,20929.0
12-04 10:05:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564980736.0,1170239488.0,9448185856.0,20435668992.0,11408.0,20689.0
12-04 10:05:57,0.167,0.167,99.583,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2564980736.0,1170247680.0,9448177664.0,20435668992.0,11678.0,21640.0
12-04 10:05:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564972544.0,1170247680.0,9448185856.0,20435668992.0,10140.0,19407.0
12-04 10:05:59,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564972544.0,1170247680.0,9448185856.0,20435668992.0,10226.0,19076.0
12-04 10:06:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564972544.0,1170247680.0,9448185856.0,20435668992.0,13249.0,23510.0
12-04 10:06:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564972544.0,1170247680.0,9448185856.0,20435668992.0,27732.0,37275.0
12-04 10:06:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564972544.0,1170247680.0,9448185856.0,20435668992.0,11976.0,22831.0
12-04 10:06:03,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564964352.0,1170255872.0,9448185856.0,20435668992.0,10294.0,19415.0
12-04 10:06:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564964352.0,1170255872.0,9448185856.0,20435668992.0,11030.0,19834.0
12-04 10:06:05,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564964352.0,1170255872.0,9448185856.0,20435668992.0,13636.0,22111.0
12-04 10:06:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564964352.0,1170255872.0,9448185856.0,20435668992.0,12714.0,22331.0
12-04 10:06:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564964352.0,1170255872.0,9448185856.0,20435668992.0,12012.0,21704.0
12-04 10:06:08,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564579328.0,1170255872.0,9448189952.0,20436049920.0,45504.0,54593.0
12-04 10:06:09,0.083,0.167,99.666,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2564567040.0,1170264064.0,9448194048.0,20436049920.0,12990.0,23186.0
12-04 10:06:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564567040.0,1170264064.0,9448194048.0,20436049920.0,12419.0,21507.0
12-04 10:06:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564567040.0,1170264064.0,9448194048.0,20436049920.0,11658.0,20802.0
12-04 10:06:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564567040.0,1170264064.0,9448194048.0,20436049920.0,11494.0,19834.0
12-04 10:06:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564567040.0,1170264064.0,9448194048.0,20436049920.0,10755.0,20511.0
12-04 10:06:14,0.083,0.167,99.417,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2564558848.0,1170272256.0,9448194048.0,20436049920.0,11799.0,20700.0
12-04 10:06:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564558848.0,1170272256.0,9448194048.0,20436049920.0,10804.0,19850.0
12-04 10:06:16,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564558848.0,1170272256.0,9448194048.0,20436049920.0,11931.0,22734.0
12-04 10:06:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564550656.0,1170272256.0,9448194048.0,20436058112.0,10532.0,20246.0
12-04 10:06:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564550656.0,1170272256.0,9448194048.0,20436058112.0,10728.0,20532.0
12-04 10:06:19,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2564538368.0,1170272256.0,9448198144.0,20436066304.0,10924.0,20445.0
12-04 10:06:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,10173.0,18927.0
12-04 10:06:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,10648.0,20179.0
12-04 10:06:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,11886.0,21749.0
12-04 10:06:23,0.167,0.250,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,10310.0,19258.0
12-04 10:06:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,11060.0,20623.0
12-04 10:06:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,12604.0,23355.0
12-04 10:06:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564521984.0,1170288640.0,9448198144.0,20436066304.0,10592.0,19771.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564521984.0,1170288640.0,9448198144.0,20436066304.0,10592.0,20354.0
12-04 10:06:28,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564911104.0,1170288640.0,9448198144.0,20435677184.0,11000.0,20581.0
12-04 10:06:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564911104.0,1170288640.0,9448198144.0,20435677184.0,10746.0,20630.0
12-04 10:06:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564911104.0,1170288640.0,9448198144.0,20435677184.0,12129.0,22158.0
12-04 10:06:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564911104.0,1170288640.0,9448198144.0,20435677184.0,11422.0,21458.0
12-04 10:06:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564902912.0,1170296832.0,9448198144.0,20435677184.0,10477.0,19382.0
12-04 10:06:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564902912.0,1170296832.0,9448198144.0,20435677184.0,10984.0,20380.0
12-04 10:06:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564902912.0,1170296832.0,9448198144.0,20435677184.0,11517.0,21757.0
12-04 10:06:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564915200.0,1170296832.0,9448202240.0,20435660800.0,12730.0,22274.0
12-04 10:06:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564915200.0,1170296832.0,9448202240.0,20435660800.0,11560.0,21107.0
12-04 10:06:37,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564915200.0,1170296832.0,9448202240.0,20435660800.0,11327.0,20519.0
12-04 10:06:38,0.167,0.0,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2564907008.0,1170305024.0,9448202240.0,20435660800.0,28958.0,39105.0
12-04 10:06:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,2564907008.0,1170305024.0,9448202240.0,20435660800.0,10842.0,20362.0
12-04 10:06:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564902912.0,1170305024.0,9448206336.0,20435660800.0,11272.0,21173.0
12-04 10:06:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564902912.0,1170305024.0,9448206336.0,20435660800.0,10270.0,19233.0
12-04 10:06:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564902912.0,1170305024.0,9448206336.0,20435660800.0,11850.0,21744.0
12-04 10:06:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564902912.0,1170305024.0,9448206336.0,20435660800.0,11000.0,20354.0
12-04 10:06:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564894720.0,1170313216.0,9448206336.0,20435660800.0,11830.0,21817.0
12-04 10:06:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564894720.0,1170313216.0,9448206336.0,20435660800.0,11302.0,20928.0
12-04 10:06:46,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564886528.0,1170313216.0,9448206336.0,20435668992.0,12002.0,21815.0
12-04 10:06:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564886528.0,1170313216.0,9448206336.0,20435668992.0,10304.0,19324.0
12-04 10:06:48,0.083,0.250,99.583,0.0,0.0,0.083,0.0,53248.0,0.0,5.0,2564902912.0,1170313216.0,9448206336.0,20435652608.0,10506.0,19502.0
12-04 10:06:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564894720.0,1170313216.0,9448206336.0,20435660800.0,10866.0,20150.0
12-04 10:06:50,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2564886528.0,1170321408.0,9448206336.0,20435660800.0,11719.0,21132.0
12-04 10:06:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564882432.0,1170321408.0,9448210432.0,20435660800.0,11672.0,21863.0
12-04 10:06:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2564882432.0,1170321408.0,9448210432.0,20435660800.0,11192.0,20556.0
12-04 10:06:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564882432.0,1170321408.0,9448210432.0,20435660800.0,11694.0,21506.0
12-04 10:06:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564882432.0,1170321408.0,9448210432.0,20435660800.0,10522.0,19477.0
12-04 10:06:55,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564882432.0,1170321408.0,9448210432.0,20435660800.0,11122.0,20246.0
12-04 10:06:56,0.0,0.167,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,11282.0,21138.0
12-04 10:06:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,10336.0,19142.0
12-04 10:06:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,11408.0,20582.0
12-04 10:06:59,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,11156.0,20404.0
12-04 10:07:00,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,11996.0,22211.0
12-04 10:07:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,12142.0,22606.0
12-04 10:07:02,0.083,0.167,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564866048.0,1170337792.0,9448210432.0,20435660800.0,10522.0,19411.0
12-04 10:07:03,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564866048.0,1170337792.0,9448210432.0,20435660800.0,11216.0,20444.0
12-04 10:07:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564866048.0,1170337792.0,9448210432.0,20435660800.0,15538.0,24888.0
12-04 10:07:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564866048.0,1170337792.0,9448210432.0,20435660800.0,13499.0,22274.0
12-04 10:07:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564861952.0,1170337792.0,9448214528.0,20435660800.0,12240.0,22354.0
12-04 10:07:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564861952.0,1170337792.0,9448214528.0,20435660800.0,11462.0,20731.0
12-04 10:07:08,0.915,0.250,98.669,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2564743168.0,1170345984.0,9448214528.0,20435771392.0,28698.0,37883.0
12-04 10:07:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2564718592.0,1170345984.0,9448214528.0,20435795968.0,12638.0,22154.0
12-04 10:07:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564718592.0,1170345984.0,9448214528.0,20435795968.0,13094.0,22675.0
12-04 10:07:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564841472.0,1170345984.0,9448218624.0,20435668992.0,28462.0,36943.0
12-04 10:07:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564841472.0,1170345984.0,9448218624.0,20435668992.0,12037.0,21001.0
12-04 10:07:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564841472.0,1170345984.0,9448218624.0,20435668992.0,11864.0,20942.0
12-04 10:07:14,0.084,0.084,99.749,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,2564833280.0,1170354176.0,9448218624.0,20435668992.0,11632.0,21950.0
12-04 10:07:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564829184.0,1170354176.0,9448222720.0,20435668992.0,10553.0,19668.0
12-04 10:07:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564829184.0,1170354176.0,9448222720.0,20435668992.0,10224.0,19490.0
12-04 10:07:17,0.250,0.083,99.584,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564829184.0,1170354176.0,9448222720.0,20435668992.0,11156.0,20446.0
12-04 10:07:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564829184.0,1170354176.0,9448222720.0,20435668992.0,12152.0,22806.0
12-04 10:07:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564829184.0,1170354176.0,9448222720.0,20435668992.0,10698.0,20312.0
12-04 10:07:20,0.083,0.250,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,10607.0,20003.0
12-04 10:07:21,0.667,0.167,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,11602.0,21757.0
12-04 10:07:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,10562.0,19568.0
12-04 10:07:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,11562.0,21641.0
12-04 10:07:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,11256.0,21726.0
12-04 10:07:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,10672.0,19912.0
12-04 10:07:26,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2564812800.0,1170370560.0,9448222720.0,20435668992.0,10784.0,20557.0
12-04 10:07:27,0.249,0.166,99.501,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564812800.0,1170370560.0,9448222720.0,20435668992.0,11366.0,21777.0
12-04 10:07:28,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564685824.0,1170370560.0,9448222720.0,20435795968.0,10934.0,20648.0
12-04 10:07:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2564685824.0,1170370560.0,9448222720.0,20435795968.0,10944.0,20607.0
12-04 10:07:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564685824.0,1170370560.0,9448222720.0,20435795968.0,11347.0,21165.0
12-04 10:07:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564681728.0,1170370560.0,9448226816.0,20435795968.0,10338.0,18912.0
12-04 10:07:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,86016.0,0.0,8.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,9895.0,18155.0
12-04 10:07:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,10848.0,20495.0
12-04 10:07:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,15232.0,24626.0
12-04 10:07:35,0.333,0.083,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,13640.0,24009.0
12-04 10:07:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,28145.0,37869.0
12-04 10:07:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,10726.0,20338.0
12-04 10:07:38,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564665344.0,1170386944.0,9448226816.0,20435795968.0,44797.0,54117.0
12-04 10:07:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2564665344.0,1170386944.0,9448226816.0,20435795968.0,11462.0,21550.0
12-04 10:07:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564665344.0,1170386944.0,9448226816.0,20435795968.0,11094.0,20751.0
12-04 10:07:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564665344.0,1170386944.0,9448226816.0,20435795968.0,9716.0,18344.0
12-04 10:07:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564661248.0,1170386944.0,9448230912.0,20435795968.0,11210.0,20779.0
12-04 10:07:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564661248.0,1170386944.0,9448230912.0,20435795968.0,11252.0,21484.0
12-04 10:07:44,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564653056.0,1170395136.0,9448230912.0,20435795968.0,10971.0,20581.0
12-04 10:07:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564653056.0,1170395136.0,9448230912.0,20435795968.0,11352.0,20996.0
12-04 10:07:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564653056.0,1170395136.0,9448230912.0,20435795968.0,10411.0,19544.0
12-04 10:07:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564653056.0,1170395136.0,9448230912.0,20435795968.0,10497.0,20288.0
12-04 10:07:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2564284416.0,1170395136.0,9448235008.0,20436160512.0,11085.0,21097.0
12-04 10:07:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2564284416.0,1170395136.0,9448235008.0,20436160512.0,10532.0,20311.0
12-04 10:07:50,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,11462.0,21260.0
12-04 10:07:51,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,10592.0,20287.0
12-04 10:07:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,11554.0,21726.0
12-04 10:07:53,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,10004.0,19163.0
12-04 10:07:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,11290.0,21306.0
12-04 10:07:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,10291.0,19640.0
12-04 10:07:56,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,11388.0,21725.0
12-04 10:07:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,11302.0,21482.0
12-04 10:07:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,10085.0,19411.0
12-04 10:07:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,10757.0,20512.0
12-04 10:08:00,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,11305.0,21305.0
12-04 10:08:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,10842.0,20536.0
12-04 10:08:02,0.0,0.250,99.499,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2564259840.0,1170419712.0,9448235008.0,20436160512.0,11504.0,21725.0
12-04 10:08:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564259840.0,1170419712.0,9448235008.0,20436160512.0,10848.0,20494.0
12-04 10:08:04,0.250,0.166,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564255744.0,1170419712.0,9448239104.0,20436160512.0,14852.0,23691.0
12-04 10:08:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1170419712.0,9448239104.0,20436160512.0,14712.0,24670.0
12-04 10:08:06,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1170419712.0,9448239104.0,20436160512.0,11618.0,21094.0
12-04 10:08:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564255744.0,1170419712.0,9448239104.0,20436160512.0,10849.0,19615.0
12-04 10:08:08,0.167,0.250,99.416,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2563985408.0,1170427904.0,9448239104.0,20436422656.0,29576.0,39708.0
12-04 10:08:09,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2563985408.0,1170427904.0,9448239104.0,20436422656.0,12001.0,21840.0
12-04 10:08:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563985408.0,1170427904.0,9448239104.0,20436422656.0,12570.0,21753.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563985408.0,1170427904.0,9448239104.0,20436422656.0,10778.0,19590.0
12-04 10:08:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2563985408.0,1170427904.0,9448239104.0,20436422656.0,12156.0,22145.0
12-04 10:08:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563981312.0,1170427904.0,9448243200.0,20436422656.0,10756.0,19723.0
12-04 10:08:14,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,10694.0,20418.0
12-04 10:08:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,10160.0,19233.0
12-04 10:08:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,15956.0,27828.0
12-04 10:08:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,10503.0,20246.0
12-04 10:08:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,10115.0,19477.0
12-04 10:08:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,10028.0,19138.0
12-04 10:08:20,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,11881.0,22251.0
12-04 10:08:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,12593.0,22213.0
12-04 10:08:22,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,10195.0,19453.0
12-04 10:08:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,11418.0,21481.0
12-04 10:08:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,10834.0,20646.0
12-04 10:08:25,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,11146.0,20953.0
12-04 10:08:26,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563952640.0,1170452480.0,9448247296.0,20436422656.0,11482.0,21727.0
12-04 10:08:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563952640.0,1170452480.0,9448247296.0,20436422656.0,10706.0,20648.0
12-04 10:08:28,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564464640.0,1170452480.0,9448251392.0,20435906560.0,28355.0,37959.0
12-04 10:08:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564448256.0,1170452480.0,9448251392.0,20435922944.0,9893.0,19089.0
12-04 10:08:30,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564448256.0,1170452480.0,9448251392.0,20435922944.0,11441.0,21400.0
12-04 10:08:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564448256.0,1170452480.0,9448251392.0,20435922944.0,10144.0,19394.0
12-04 10:08:32,0.0,0.167,99.666,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,12302.0,23029.0
12-04 10:08:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,11446.0,21706.0
12-04 10:08:34,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,10784.0,20557.0
12-04 10:08:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,13495.0,23624.0
12-04 10:08:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,10658.0,20028.0
12-04 10:08:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,10768.0,20561.0
12-04 10:08:38,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2564431872.0,1170468864.0,9448251392.0,20435922944.0,27737.0,36757.0
12-04 10:08:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2564431872.0,1170468864.0,9448251392.0,20435922944.0,11252.0,21482.0
12-04 10:08:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564431872.0,1170468864.0,9448251392.0,20435922944.0,10224.0,19519.0
12-04 10:08:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564431872.0,1170468864.0,9448251392.0,20435922944.0,11126.0,20864.0
12-04 10:08:42,0.0,0.0,99.916,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2564431872.0,1170468864.0,9448251392.0,20435922944.0,11256.0,21594.0
12-04 10:08:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564427776.0,1170468864.0,9448255488.0,20435922944.0,12040.0,22834.0
12-04 10:08:44,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564415488.0,1170477056.0,9448259584.0,20435922944.0,10950.0,20581.0
12-04 10:08:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564415488.0,1170477056.0,9448259584.0,20435922944.0,9938.0,19184.0
12-04 10:08:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564415488.0,1170477056.0,9448259584.0,20435922944.0,11061.0,21028.0
12-04 10:08:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564415488.0,1170477056.0,9448259584.0,20435922944.0,9912.0,19204.0
12-04 10:08:48,0.167,0.333,99.500,0.0,0.0,0.0,0.0,61440.0,0.0,7.0,2564550656.0,1170477056.0,9448259584.0,20435787776.0,10855.0,20580.0
12-04 10:08:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564550656.0,1170477056.0,9448259584.0,20435787776.0,10125.0,19209.0
12-04 10:08:50,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564542464.0,1170485248.0,9448259584.0,20435787776.0,12685.0,23932.0
12-04 10:08:51,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564534272.0,1170485248.0,9448259584.0,20435795968.0,11308.0,20862.0
12-04 10:08:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2564534272.0,1170485248.0,9448259584.0,20435795968.0,10862.0,20713.0
12-04 10:08:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564534272.0,1170485248.0,9448259584.0,20435795968.0,10748.0,20404.0
12-04 10:08:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564534272.0,1170485248.0,9448259584.0,20435795968.0,10818.0,20582.0
12-04 10:08:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564534272.0,1170485248.0,9448259584.0,20435795968.0,10631.0,20441.0
12-04 10:08:56,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564526080.0,1170493440.0,9448259584.0,20435795968.0,11020.0,20227.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564526080.0,1170493440.0,9448259584.0,20435795968.0,11552.0,21663.0
12-04 10:08:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564526080.0,1170493440.0,9448259584.0,20435795968.0,10702.0,20646.0
12-04 10:08:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2564526080.0,1170493440.0,9448259584.0,20435795968.0,10742.0,20446.0
12-04 10:09:00,0.0,0.250,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564526080.0,1170493440.0,9448259584.0,20435795968.0,11522.0,21907.0
12-04 10:09:01,0.667,0.0,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564521984.0,1170493440.0,9448263680.0,20435795968.0,10450.0,19863.0
12-04 10:09:02,0.084,0.084,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,10482.0,19470.0
12-04 10:09:03,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,11605.0,21509.0
12-04 10:09:04,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,11612.0,21071.0
12-04 10:09:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,14387.0,23962.0
12-04 10:09:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,12454.0,21754.0
12-04 10:09:07,0.083,0.250,99.583,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,11387.0,20665.0
12-04 10:09:08,0.084,0.167,99.666,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2564767744.0,1170509824.0,9448263680.0,20435533824.0,28685.0,37843.0
12-04 10:09:09,0.083,0.333,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564767744.0,1170509824.0,9448263680.0,20435533824.0,10844.0,19590.0
12-04 10:09:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2564767744.0,1170509824.0,9448263680.0,20435533824.0,11568.0,21003.0
12-04 10:09:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564767744.0,1170509824.0,9448263680.0,20435533824.0,11833.0,21167.0
12-04 10:09:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564763648.0,1170509824.0,9448267776.0,20435533824.0,12909.0,23014.0
12-04 10:09:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564763648.0,1170509824.0,9448267776.0,20435533824.0,11120.0,19723.0
12-04 10:09:14,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,10768.0,20582.0
12-04 10:09:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,10748.0,20338.0
12-04 10:09:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,13072.0,22927.0
12-04 10:09:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,11092.0,20837.0
12-04 10:09:18,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,10101.0,19320.0
12-04 10:09:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,15280.0,25395.0
12-04 10:09:20,0.250,0.0,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,10623.0,20461.0
12-04 10:09:21,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,12444.0,23312.0
12-04 10:09:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,10035.0,19291.0
12-04 10:09:23,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,10848.0,20494.0
12-04 10:09:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,10306.0,19399.0
12-04 10:09:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,10969.0,20520.0
12-04 10:09:26,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564739072.0,1170534400.0,9448267776.0,20435533824.0,11143.0,21059.0
12-04 10:09:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564730880.0,1170534400.0,9448275968.0,20435533824.0,11099.0,20812.0
12-04 10:09:28,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564866048.0,1170534400.0,9448275968.0,20435398656.0,12292.0,23076.0
12-04 10:09:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564857856.0,1170534400.0,9448275968.0,20435406848.0,10099.0,19258.0
12-04 10:09:30,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564849664.0,1170534400.0,9448275968.0,20435415040.0,11785.0,21681.0
12-04 10:09:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564849664.0,1170534400.0,9448275968.0,20435415040.0,11630.0,22008.0
12-04 10:09:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,10306.0,19428.0
12-04 10:09:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,10824.0,20355.0
12-04 10:09:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,10290.0,19519.0
12-04 10:09:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,12121.0,21251.0
12-04 10:09:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,13029.0,24430.0
12-04 10:09:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,9812.0,19142.0
12-04 10:09:38,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564833280.0,1170550784.0,9448275968.0,20435415040.0,27650.0,36946.0
12-04 10:09:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564833280.0,1170550784.0,9448275968.0,20435415040.0,11186.0,21481.0
12-04 10:09:40,0.250,0.166,99.501,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2564833280.0,1170550784.0,9448275968.0,20435415040.0,10944.0,20688.0
12-04 10:09:41,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564833280.0,1170550784.0,9448275968.0,20435415040.0,11896.0,22124.0
12-04 10:09:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2564829184.0,1170550784.0,9448280064.0,20435415040.0,10014.0,19320.0
12-04 10:09:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2564829184.0,1170550784.0,9448280064.0,20435415040.0,10752.0,20487.0
12-04 10:09:44,0.083,0.083,99.499,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2564820992.0,1170558976.0,9448280064.0,20435415040.0,11638.0,21907.0
12-04 10:09:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564816896.0,1170558976.0,9448284160.0,20435415040.0,10592.0,20287.0
12-04 10:09:46,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564816896.0,1170558976.0,9448284160.0,20435415040.0,12670.0,22070.0
12-04 10:09:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564816896.0,1170558976.0,9448284160.0,20435415040.0,10980.0,20402.0
12-04 10:09:48,0.167,0.333,99.500,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2565332992.0,1170558976.0,9448284160.0,20434898944.0,11438.0,21595.0
12-04 10:09:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565332992.0,1170558976.0,9448284160.0,20434898944.0,11346.0,21550.0
12-04 10:09:50,0.167,0.250,99.500,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,9948.0,19357.0
12-04 10:09:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,11402.0,20996.0
12-04 10:09:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,11804.0,21908.0
12-04 10:09:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,10748.0,20337.0
12-04 10:09:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,10214.0,19634.0
12-04 10:09:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,10109.0,19300.0
12-04 10:09:56,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2565316608.0,1170575360.0,9448284160.0,20434898944.0,12624.0,24042.0
12-04 10:09:57,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2565316608.0,1170575360.0,9448284160.0,20434898944.0,11026.0,20838.0
12-04 10:09:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2565312512.0,1170575360.0,9448288256.0,20434898944.0,10668.0,20491.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565312512.0,1170575360.0,9448288256.0,20434898944.0,10170.0,19184.0
12-04 10:10:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565312512.0,1170575360.0,9448288256.0,20434898944.0,11127.0,20647.0
12-04 10:10:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565312512.0,1170575360.0,9448288256.0,20434898944.0,12620.0,20954.0
12-04 10:10:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,12014.0,21817.0
12-04 10:10:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,10154.0,19275.0
12-04 10:10:04,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,11196.0,19925.0
12-04 10:10:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,15552.0,26235.0
12-04 10:10:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,11276.0,20451.0
12-04 10:10:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,12136.0,22021.0
12-04 10:10:08,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564923392.0,1170591744.0,9448288256.0,20435271680.0,45478.0,54474.0
12-04 10:10:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564923392.0,1170591744.0,9448288256.0,20435271680.0,11648.0,20821.0
12-04 10:10:10,0.250,0.167,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2564919296.0,1170591744.0,9448292352.0,20435271680.0,11702.0,21187.0
12-04 10:10:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564919296.0,1170591744.0,9448292352.0,20435271680.0,11447.0,20641.0
12-04 10:10:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564919296.0,1170591744.0,9448292352.0,20435271680.0,12212.0,21647.0
12-04 10:10:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564902912.0,1170591744.0,9448292352.0,20435288064.0,11652.0,20870.0
12-04 10:10:14,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564894720.0,1170599936.0,9448292352.0,20435288064.0,12402.0,22989.0
12-04 10:10:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564894720.0,1170599936.0,9448292352.0,20435288064.0,10094.0,19167.0
12-04 10:10:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564890624.0,1170599936.0,9448296448.0,20435288064.0,12768.0,22586.0
12-04 10:10:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564890624.0,1170599936.0,9448296448.0,20435288064.0,10387.0,19735.0
12-04 10:10:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564890624.0,1170599936.0,9448296448.0,20435288064.0,11754.0,21908.0
12-04 10:10:19,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564890624.0,1170599936.0,9448296448.0,20435288064.0,9932.0,19226.0
12-04 10:10:20,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2564882432.0,1170608128.0,9448296448.0,20435288064.0,10984.0,20738.0
12-04 10:10:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564882432.0,1170608128.0,9448296448.0,20435288064.0,28163.0,37777.0
12-04 10:10:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564878336.0,1170608128.0,9448300544.0,20435288064.0,11997.0,22765.0
12-04 10:10:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564878336.0,1170608128.0,9448300544.0,20435288064.0,11047.0,20862.0
12-04 10:10:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564878336.0,1170608128.0,9448300544.0,20435288064.0,11060.0,20690.0
12-04 10:10:25,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2564878336.0,1170608128.0,9448300544.0,20435288064.0,10501.0,19433.0
12-04 10:10:26,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564870144.0,1170616320.0,9448300544.0,20435288064.0,10185.0,19502.0
12-04 10:10:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564870144.0,1170616320.0,9448300544.0,20435288064.0,11206.0,21132.0
12-04 10:10:28,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565267456.0,1170616320.0,9448300544.0,20434890752.0,10984.0,20738.0
12-04 10:10:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565267456.0,1170616320.0,9448300544.0,20434890752.0,11236.0,21417.0
12-04 10:10:30,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565267456.0,1170616320.0,9448300544.0,20434890752.0,11734.0,21955.0
12-04 10:10:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565267456.0,1170616320.0,9448300544.0,20434890752.0,11462.0,21550.0
12-04 10:10:32,0.167,0.0,99.583,0.250,0.0,0.0,0.0,77824.0,0.0,7.0,2565251072.0,1170624512.0,9448300544.0,20434898944.0,10762.0,20659.0
12-04 10:10:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2565251072.0,1170624512.0,9448300544.0,20434898944.0,10211.0,19544.0
12-04 10:10:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565251072.0,1170624512.0,9448300544.0,20434898944.0,12576.0,22530.0
12-04 10:10:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565251072.0,1170624512.0,9448300544.0,20434898944.0,12146.0,21339.0
12-04 10:10:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565251072.0,1170624512.0,9448300544.0,20434898944.0,12603.0,23439.0
12-04 10:10:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565246976.0,1170624512.0,9448304640.0,20434898944.0,10504.0,19668.0
12-04 10:10:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,28295.0,38091.0
12-04 10:10:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,10714.0,20312.0
12-04 10:10:40,0.083,0.167,99.667,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,11498.0,21769.0
12-04 10:10:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,10919.0,20398.0
12-04 10:10:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,10652.0,20136.0
12-04 10:10:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,28200.0,37798.0
12-04 10:10:44,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2565230592.0,1170640896.0,9448304640.0,20434898944.0,10990.0,20966.0
12-04 10:10:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2565230592.0,1170640896.0,9448304640.0,20434898944.0,10532.0,20313.0
12-04 10:10:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565230592.0,1170640896.0,9448304640.0,20434898944.0,10844.0,20598.0
12-04 10:10:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565226496.0,1170640896.0,9448308736.0,20434898944.0,10717.0,20697.0
12-04 10:10:48,0.250,0.250,99.417,0.0,0.0,0.083,0.0,49152.0,0.0,4.0,2565234688.0,1170640896.0,9448308736.0,20434890752.0,12020.0,22316.0
12-04 10:10:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565234688.0,1170640896.0,9448308736.0,20434890752.0,10110.0,19142.0
12-04 10:10:50,0.250,0.167,99.417,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2565226496.0,1170649088.0,9448308736.0,20434890752.0,10962.0,20870.0
12-04 10:10:51,0.584,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565226496.0,1170649088.0,9448308736.0,20434890752.0,27646.0,36743.0
12-04 10:10:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2565210112.0,1170649088.0,9448308736.0,20434907136.0,11894.0,22278.0
12-04 10:10:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2565210112.0,1170649088.0,9448308736.0,20434907136.0,10486.0,19300.0
12-04 10:10:54,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565206016.0,1170649088.0,9448312832.0,20434907136.0,11538.0,21818.0
12-04 10:10:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565206016.0,1170649088.0,9448312832.0,20434907136.0,11246.0,21457.0
12-04 10:10:56,0.083,0.083,99.499,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,11261.0,21238.0
12-04 10:10:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,10012.0,19324.0
12-04 10:10:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,11422.0,21686.0
12-04 10:10:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,10173.0,19324.0
12-04 10:11:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,10784.0,20491.0
12-04 10:11:01,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,29028.0,39295.0
12-04 10:11:02,0.167,0.167,99.583,0.083,0.0,0.0,0.0,86016.0,0.0,8.0,2565189632.0,1170665472.0,9448312832.0,20434907136.0,10168.0,19561.0
12-04 10:11:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565189632.0,1170665472.0,9448312832.0,20434907136.0,12357.0,22967.0
12-04 10:11:04,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565189632.0,1170665472.0,9448312832.0,20434907136.0,10914.0,19768.0
12-04 10:11:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565189632.0,1170665472.0,9448312832.0,20434907136.0,13952.0,23843.0
12-04 10:11:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565189632.0,1170665472.0,9448312832.0,20434907136.0,11291.0,20360.0
12-04 10:11:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565185536.0,1170665472.0,9448316928.0,20434907136.0,11038.0,19748.0
12-04 10:11:08,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,46326.0,55797.0
12-04 10:11:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,11432.0,20760.0
12-04 10:11:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,11518.0,21005.0
12-04 10:11:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,13248.0,23720.0
12-04 10:11:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,12261.0,22195.0
12-04 10:11:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,10992.0,19807.0
12-04 10:11:14,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2565439488.0,1170681856.0,9448316928.0,20434636800.0,10768.0,20580.0
12-04 10:11:15,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565439488.0,1170681856.0,9448316928.0,20434636800.0,9812.0,19142.0
12-04 10:11:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565439488.0,1170681856.0,9448316928.0,20434636800.0,10526.0,20065.0
12-04 10:11:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565431296.0,1170681856.0,9448316928.0,20434644992.0,11220.0,21571.0
12-04 10:11:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565423104.0,1170681856.0,9448325120.0,20434644992.0,12047.0,22920.0
12-04 10:11:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565423104.0,1170681856.0,9448325120.0,20434644992.0,11220.0,21507.0
12-04 10:11:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,10839.0,20671.0
12-04 10:11:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,12287.0,21616.0
12-04 10:11:22,0.0,0.167,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,10773.0,20671.0
12-04 10:11:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,9877.0,19114.0
12-04 10:11:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,10567.0,20437.0
12-04 10:11:25,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,10532.0,20246.0
12-04 10:11:26,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2565406720.0,1170698240.0,9448325120.0,20434644992.0,12635.0,23511.0
12-04 10:11:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565406720.0,1170698240.0,9448325120.0,20434644992.0,10988.0,20672.0
12-04 10:11:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2565025792.0,1170698240.0,9448325120.0,20435025920.0,11472.0,21750.0
12-04 10:11:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565025792.0,1170698240.0,9448325120.0,20435025920.0,10138.0,19366.0
12-04 10:11:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565025792.0,1170698240.0,9448325120.0,20435025920.0,10370.0,19722.0
12-04 10:11:31,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565025792.0,1170698240.0,9448325120.0,20435025920.0,11746.0,22009.0
12-04 10:11:32,0.084,0.0,99.666,0.251,0.0,0.0,0.0,94208.0,0.0,8.0,2565017600.0,1170706432.0,9448325120.0,20435025920.0,10274.0,19610.0
12-04 10:11:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565017600.0,1170706432.0,9448325120.0,20435025920.0,10038.0,19275.0
12-04 10:11:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565017600.0,1170706432.0,9448325120.0,20435025920.0,12920.0,24584.0
12-04 10:11:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2564997120.0,1170706432.0,9448329216.0,20435042304.0,13584.0,23718.0
12-04 10:11:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564997120.0,1170706432.0,9448329216.0,20435042304.0,11459.0,21083.0
12-04 10:11:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564997120.0,1170706432.0,9448329216.0,20435042304.0,10603.0,20336.0
12-04 10:11:38,0.167,0.0,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,28568.0,38117.0
12-04 10:11:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,10228.0,19349.0
12-04 10:11:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,10296.0,19543.0
12-04 10:11:41,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,12732.0,23203.0
12-04 10:11:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,10372.0,19428.0
12-04 10:11:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,11955.0,22625.0
12-04 10:11:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2564980736.0,1170722816.0,9448329216.0,20435042304.0,11322.0,21727.0
12-04 10:11:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564980736.0,1170722816.0,9448329216.0,20435042304.0,10128.0,19324.0
12-04 10:11:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564980736.0,1170722816.0,9448329216.0,20435042304.0,13395.0,23186.0
12-04 10:11:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564972544.0,1170722816.0,9448329216.0,20435050496.0,10094.0,19233.0
12-04 10:11:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2564980736.0,1170722816.0,9448329216.0,20435042304.0,10668.0,20490.0
12-04 10:11:49,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564976640.0,1170722816.0,9448333312.0,20435042304.0,9944.0,19142.0
12-04 10:11:50,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2564964352.0,1170731008.0,9448337408.0,20435042304.0,12136.0,22964.0
12-04 10:11:51,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564964352.0,1170731008.0,9448337408.0,20435042304.0,29192.0,39493.0
12-04 10:11:52,0.584,0.083,99.333,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2564964352.0,1170731008.0,9448337408.0,20435042304.0,12010.0,22920.0
12-04 10:11:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564964352.0,1170731008.0,9448337408.0,20435042304.0,10189.0,19233.0
12-04 10:11:54,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564956160.0,1170731008.0,9448337408.0,20435050496.0,9948.0,19320.0
12-04 10:11:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2564956160.0,1170731008.0,9448337408.0,20435050496.0,10848.0,20494.0
12-04 10:11:56,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,10392.0,19912.0
12-04 10:11:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,10692.0,20379.0
12-04 10:11:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,28777.0,39260.0
12-04 10:11:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,11320.0,21598.0
12-04 10:12:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,11498.0,21659.0
12-04 10:12:01,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,11328.0,20748.0
12-04 10:12:02,0.083,0.167,99.500,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2564939776.0,1170747392.0,9448337408.0,20435050496.0,10306.0,19386.0
12-04 10:12:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564939776.0,1170747392.0,9448337408.0,20435050496.0,10924.0,20402.0
12-04 10:12:04,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564935680.0,1170747392.0,9448341504.0,20435050496.0,11606.0,21137.0
12-04 10:12:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564935680.0,1170747392.0,9448341504.0,20435050496.0,14076.0,23186.0
12-04 10:12:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564935680.0,1170747392.0,9448341504.0,20435050496.0,11996.0,21621.0
12-04 10:12:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564935680.0,1170747392.0,9448341504.0,20435050496.0,12522.0,22221.0
12-04 10:12:08,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,28698.0,37254.0
12-04 10:12:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,12306.0,22064.0
12-04 10:12:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,10984.0,19810.0
12-04 10:12:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,11920.0,21376.0
12-04 10:12:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,11994.0,21277.0
12-04 10:12:13,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,12246.0,22020.0
12-04 10:12:14,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2564288512.0,1170763776.0,9448345600.0,20435677184.0,10928.0,20606.0
12-04 10:12:15,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564288512.0,1170763776.0,9448345600.0,20435677184.0,11662.0,21755.0
12-04 10:12:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564288512.0,1170763776.0,9448345600.0,20435677184.0,10768.0,20041.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564280320.0,1170763776.0,9448345600.0,20435685376.0,28814.0,38963.0
12-04 10:12:18,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564280320.0,1170763776.0,9448345600.0,20435685376.0,9831.0,18799.0
12-04 10:12:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564280320.0,1170763776.0,9448345600.0,20435685376.0,10752.0,20313.0
12-04 10:12:20,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564395008.0,1170771968.0,9448349696.0,20435558400.0,11442.0,21768.0
12-04 10:12:21,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2564395008.0,1170771968.0,9448349696.0,20435558400.0,10968.0,20537.0
12-04 10:12:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564395008.0,1170771968.0,9448349696.0,20435558400.0,10732.0,20041.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564395008.0,1170771968.0,9448349696.0,20435558400.0,10471.0,19683.0
12-04 10:12:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564395008.0,1170771968.0,9448349696.0,20435558400.0,10960.0,20491.0
12-04 10:12:25,0.084,0.0,99.749,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2564386816.0,1170780160.0,9448349696.0,20435558400.0,11240.0,21523.0
12-04 10:12:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564386816.0,1170780160.0,9448349696.0,20435558400.0,10828.0,20689.0
12-04 10:12:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564386816.0,1170780160.0,9448349696.0,20435558400.0,11325.0,21109.0
12-04 10:12:28,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564509696.0,1170780160.0,9448353792.0,20435431424.0,12286.0,23012.0
12-04 10:12:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564509696.0,1170780160.0,9448353792.0,20435431424.0,10154.0,19233.0
12-04 10:12:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2564509696.0,1170780160.0,9448353792.0,20435431424.0,10942.0,20941.0
12-04 10:12:31,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,10505.0,19708.0
12-04 10:12:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,11281.0,21124.0
12-04 10:12:33,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,9988.0,19076.0
12-04 10:12:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,13526.0,23615.0
12-04 10:12:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,12880.0,22468.0
12-04 10:12:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,11232.0,21656.0
12-04 10:12:37,3.837,1.251,94.579,0.250,0.0,0.083,0.0,102400.0,0.0,9.0,2584567808.0,1170796544.0,9448386560.0,20415324160.0,33805.0,43762.0
12-04 10:12:38,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2584645632.0,1170796544.0,9448382464.0,20415250432.0,65752.0,71555.0
12-04 10:12:39,1.169,0.250,97.997,0.584,0.0,0.0,0.0,0.0,0.0,0.0,2586288128.0,1170796544.0,9448382464.0,20413607936.0,86904.0,88773.0
12-04 10:12:40,1.004,0.335,98.326,0.335,0.0,0.0,0.0,12288.0,0.0,2.0,2574503936.0,1170796544.0,9448394752.0,20425379840.0,158501.0,145473.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-40.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-40",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,0.278,0.121,99.443,0.125,0.0,0.034,3723.951,553442.775,0.672,6.235,2352947200.0,1484845056.0,6795558912.0,22985723904.0,0.0,0.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2352996352.0,1484845056.0,6795558912.0,22985674752.0,5978.0,5889.0
12-04 09:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352996352.0,1484845056.0,6795558912.0,22985674752.0,5022.0,4184.0
12-04 09:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,5231.0,14624.0
12-04 09:35:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,8587.0,9094.0
12-04 09:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,5298.0,4568.0
12-04 09:35:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,4311.0,12809.0
12-04 09:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,4015.0,2901.0
12-04 09:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,22874.0,23292.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,6188.0,15833.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,5215.0,4997.0
12-04 09:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,5296.0,5260.0
12-04 09:35:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,4674.0,13050.0
12-04 09:35:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,3854.0,2884.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,4223.0,3204.0
12-04 09:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,2352979968.0,1484845056.0,6795567104.0,22985682944.0,5029.0,13621.0
12-04 09:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352979968.0,1484845056.0,6795567104.0,22985682944.0,7181.0,7079.0
12-04 09:35:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2353233920.0,1484845056.0,6795567104.0,22985428992.0,5292.0,5200.0
12-04 09:35:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2353201152.0,1484845056.0,6795567104.0,22985461760.0,6110.0,15620.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2353201152.0,1484845056.0,6795567104.0,22985461760.0,5506.0,4932.0
12-04 09:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2353201152.0,1484845056.0,6795567104.0,22985461760.0,3987.0,2926.0
12-04 09:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2353209344.0,1484845056.0,6795567104.0,22985453568.0,5224.0,14559.0
12-04 09:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2353192960.0,1484845056.0,6795567104.0,22985469952.0,4472.0,3720.0
12-04 09:35:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2353192960.0,1484845056.0,6795567104.0,22985469952.0,4608.0,3963.0
12-04 09:35:57,0.251,0.251,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2352553984.0,1484845056.0,6797348864.0,22984327168.0,2296694.0,116289.0
12-04 09:35:58,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352226304.0,1484845056.0,6799581184.0,22982422528.0,2169533.0,108310.0
12-04 09:35:59,0.251,0.167,99.498,0.0,0.0,0.084,0.0,5038080.0,0.0,17.0,2352644096.0,1484845056.0,6801465344.0,22980120576.0,2135031.0,106004.0
12-04 09:36:00,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352660480.0,1484845056.0,6803353600.0,22978215936.0,2167984.0,112304.0
12-04 09:36:01,0.167,0.167,99.583,0.0,0.0,0.083,0.0,106496.0,0.0,9.0,2352152576.0,1484845056.0,6805258240.0,22976819200.0,2158555.0,110157.0
12-04 09:36:02,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352312320.0,1484845056.0,6807146496.0,22974771200.0,2159315.0,109184.0
12-04 09:36:03,0.167,0.250,99.333,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2352357376.0,1484845056.0,6809006080.0,22972866560.0,2159137.0,116209.0
12-04 09:36:04,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352353280.0,1484845056.0,6810914816.0,22970961920.0,2147515.0,103781.0
12-04 09:36:05,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352496640.0,1484845056.0,6812803072.0,22968930304.0,2172659.0,110337.0
12-04 09:36:06,0.167,0.167,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2352758784.0,1484845056.0,6814494720.0,22966976512.0,2171093.0,117285.0
12-04 09:36:07,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352418816.0,1484845056.0,6816579584.0,22965231616.0,2160623.0,109109.0
12-04 09:36:08,0.334,0.167,99.332,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2352562176.0,1484845056.0,6818467840.0,22963200000.0,2170616.0,111853.0
12-04 09:36:09,1.169,0.083,98.414,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2352316416.0,1484845056.0,6820356096.0,22961557504.0,2145745.0,109364.0
12-04 09:36:10,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352996352.0,1484845056.0,6822240256.0,22958993408.0,2159388.0,107157.0
12-04 09:36:11,0.167,0.084,99.665,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2352881664.0,1484845056.0,6824132608.0,22957215744.0,2162966.0,121310.0
12-04 09:36:12,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353152000.0,1484845056.0,6826020864.0,22955057152.0,2150322.0,118533.0
12-04 09:36:13,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353168384.0,1484845056.0,6827909120.0,22953152512.0,2191074.0,105960.0
12-04 09:36:14,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353328128.0,1484845056.0,6829797376.0,22951104512.0,2126502.0,102474.0
12-04 09:36:15,0.251,0.167,99.414,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2353344512.0,1484845056.0,6831685632.0,22949199872.0,2186621.0,122026.0
12-04 09:36:16,0.167,0.167,99.500,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2353508352.0,1484845056.0,6833553408.0,22947168256.0,2123185.0,103183.0
12-04 09:36:17,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353389568.0,1484845056.0,6835449856.0,22945390592.0,2190392.0,106524.0
12-04 09:36:18,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353410048.0,1484845056.0,6837350400.0,22943469568.0,2160040.0,117463.0
12-04 09:36:19,0.167,0.251,98.663,0.752,0.0,0.167,0.0,37957632.0,0.0,67.0,2353496064.0,1484845056.0,6839238656.0,22941495296.0,2148184.0,103647.0
12-04 09:36:20,0.167,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353512448.0,1484845056.0,6841126912.0,22939590656.0,2149411.0,108683.0
12-04 09:36:21,0.251,0.167,99.332,0.167,0.0,0.084,0.0,118784.0,0.0,11.0,2353152000.0,1484845056.0,6843011072.0,22938066944.0,2146869.0,120436.0
12-04 09:36:22,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353311744.0,1484845056.0,6844899328.0,22936018944.0,2157094.0,103153.0
12-04 09:36:23,0.168,0.084,99.665,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2353569792.0,1484845056.0,6846791680.0,22933868544.0,2167731.0,106229.0
12-04 09:36:24,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353586176.0,1484845056.0,6848679936.0,22931963904.0,2140790.0,117998.0
12-04 09:36:25,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353729536.0,1484845056.0,6850568192.0,22929932288.0,2180281.0,106642.0
12-04 09:36:26,0.167,0.167,99.416,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2353381376.0,1484845056.0,6852456448.0,22928392192.0,2159100.0,107803.0
12-04 09:36:27,0.168,0.0,99.581,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2353786880.0,1484845056.0,6854344704.0,22926098432.0,2170328.0,115151.0
12-04 09:36:28,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353913856.0,1484845056.0,6856376320.0,22923939840.0,2143101.0,102683.0
12-04 09:36:29,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353958912.0,1484845056.0,6858252288.0,22922018816.0,2158785.0,106247.0
12-04 09:36:30,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354118656.0,1484845056.0,6860140544.0,22919970816.0,2171103.0,119754.0
12-04 09:36:31,0.167,0.416,99.251,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2354114560.0,1484845056.0,6862032896.0,22918082560.0,2137860.0,104671.0
12-04 09:36:32,0.084,0.334,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354130944.0,1484845056.0,6863921152.0,22916177920.0,2160466.0,111207.0
12-04 09:36:33,0.083,0.417,99.082,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2354266112.0,1484845056.0,6865612800.0,22914351104.0,2168346.0,121829.0
12-04 09:36:34,0.334,0.0,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354049024.0,1484845056.0,6867701760.0,22912479232.0,2156556.0,107548.0
12-04 09:36:35,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354065408.0,1484845056.0,6869590016.0,22910574592.0,2136808.0,105741.0
12-04 09:36:36,0.167,0.250,99.416,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2354401280.0,1484845056.0,6871478272.0,22908350464.0,2192876.0,120865.0
12-04 09:36:37,0.333,0.167,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354495488.0,1484845056.0,6873366528.0,22906368000.0,2140621.0,112286.0
12-04 09:36:38,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354520064.0,1484845056.0,6875246592.0,22904463360.0,2199943.0,127579.0
12-04 09:36:39,0.334,0.251,99.332,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2354724864.0,1484845056.0,6876946432.0,22902558720.0,2126215.0,113768.0
12-04 09:36:40,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2354737152.0,1484845056.0,6878965760.0,22900527104.0,2176024.0,106545.0
12-04 09:36:41,0.167,0.251,99.415,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2354704384.0,1484845056.0,6880919552.0,22898606080.0,2194419.0,124386.0
12-04 09:36:42,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354921472.0,1484845056.0,6882799616.0,22896508928.0,2142880.0,120357.0
12-04 09:36:43,0.250,0.083,99.416,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2354610176.0,1484845056.0,6884696064.0,22894923776.0,2167376.0,127251.0
12-04 09:36:44,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355040256.0,1484845056.0,6886551552.0,22892638208.0,2170767.0,110072.0
12-04 09:36:45,0.334,0.250,99.165,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2355228672.0,1484845056.0,6888030208.0,22890971136.0,2157531.0,114811.0
12-04 09:36:46,0.167,0.0,99.665,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2354933760.0,1484845056.0,6890364928.0,22888931328.0,2160875.0,110307.0
12-04 09:36:47,0.084,0.251,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355077120.0,1484845056.0,6892253184.0,22886899712.0,2168071.0,106734.0
12-04 09:36:48,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355089408.0,1484845056.0,6894145536.0,22884995072.0,2137691.0,113379.0
12-04 09:36:49,0.084,0.168,99.665,0.0,0.0,0.084,0.0,56786944.0,0.0,56.0,2355191808.0,1484845056.0,6896029696.0,22883008512.0,2152967.0,104589.0
12-04 09:36:50,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355859456.0,1484845056.0,6897917952.0,22880452608.0,2179654.0,108118.0
12-04 09:36:51,0.167,0.167,99.415,0.084,0.0,0.167,0.0,131072.0,0.0,10.0,2355494912.0,1484845056.0,6899806208.0,22878928896.0,2167053.0,128278.0
12-04 09:36:52,0.251,0.084,99.665,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2355810304.0,1484845056.0,6901698560.0,22876721152.0,2147177.0,107979.0
12-04 09:36:53,0.083,0.417,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2355920896.0,1484845056.0,6903586816.0,22874722304.0,2172893.0,113116.0
12-04 09:36:54,0.167,0.084,99.665,0.0,0.0,0.084,0.0,57344.0,0.0,7.0,2355933184.0,1484845056.0,6905606144.0,22872690688.0,2146718.0,116686.0
12-04 09:36:55,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356273152.0,1484845056.0,6907297792.0,22870659072.0,2179286.0,106327.0
12-04 09:36:56,0.251,0.084,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,4.0,2356174848.0,1484845056.0,6908936192.0,22869118976.0,2048986.0,101832.0
12-04 09:36:57,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2356174848.0,1484845056.0,6909190144.0,22868865024.0,4246.0,9663.0
12-04 09:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2356174848.0,1484845056.0,6909190144.0,22868865024.0,7379.0,6426.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2356166656.0,1484845056.0,6909190144.0,22868873216.0,4401.0,3694.0
12-04 09:37:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2356158464.0,1484845056.0,6909198336.0,22868873216.0,6241.0,16224.0
12-04 09:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2356158464.0,1484845056.0,6909198336.0,22868873216.0,4427.0,3778.0
12-04 09:37:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2356158464.0,1484845056.0,6909198336.0,22868873216.0,4507.0,3976.0
12-04 09:37:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2356158464.0,1484845056.0,6909198336.0,22868873216.0,4989.0,13157.0
12-04 09:37:04,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356080640.0,1484845056.0,6910418944.0,22867730432.0,1309873.0,68924.0
12-04 09:37:05,0.250,0.250,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2355929088.0,1484845056.0,6912856064.0,22865444864.0,2718467.0,141674.0
12-04 09:37:06,0.084,0.084,99.749,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2356203520.0,1484845056.0,6914994176.0,22863032320.0,2589545.0,122955.0
12-04 09:37:07,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2356314112.0,1484845056.0,6917345280.0,22860570624.0,2582849.0,121780.0
12-04 09:37:08,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2356416512.0,1484845056.0,6919495680.0,22858317824.0,2532724.0,133704.0
12-04 09:37:09,0.167,0.334,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2356285440.0,1484845056.0,6922293248.0,22855651328.0,3054004.0,148165.0
12-04 09:37:10,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355945472.0,1484845056.0,6924435456.0,22853849088.0,2561904.0,123843.0
12-04 09:37:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2355953664.0,1484845056.0,6926745600.0,22851530752.0,2668175.0,146890.0
12-04 09:37:12,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356056064.0,1484845056.0,6929022976.0,22849150976.0,2600656.0,124322.0
12-04 09:37:13,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356649984.0,1484845056.0,6931365888.0,22846214144.0,2940895.0,134142.0
12-04 09:37:14,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356301824.0,1484845056.0,6933872640.0,22844055552.0,2593969.0,118291.0
12-04 09:37:15,0.418,0.084,99.331,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2356428800.0,1484845056.0,6936141824.0,22841659392.0,2565578.0,137497.0
12-04 09:37:16,0.084,0.0,99.749,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2356510720.0,1484845056.0,6938488832.0,22839230464.0,2698392.0,129299.0
12-04 09:37:17,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356527104.0,1484845056.0,6940758016.0,22836944896.0,2900239.0,136935.0
12-04 09:37:18,0.167,0.167,99.498,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2356518912.0,1484845056.0,6943305728.0,22834405376.0,2608565.0,135906.0
12-04 09:37:19,0.167,0.251,99.414,0.0,0.0,0.167,0.0,49549312.0,0.0,50.0,2356469760.0,1484845056.0,6945562624.0,22832197632.0,2548564.0,116654.0
12-04 09:37:20,0.417,0.083,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356547584.0,1484845056.0,6947864576.0,22829817856.0,2660293.0,127353.0
12-04 09:37:21,0.168,0.084,99.581,0.084,0.0,0.084,0.0,122880.0,0.0,11.0,2356580352.0,1484845056.0,6950436864.0,22827212800.0,2839099.0,147745.0
12-04 09:37:22,0.0,0.168,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2356629504.0,1484845056.0,6952767488.0,22824833024.0,2674443.0,124101.0
12-04 09:37:23,0.417,0.167,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356731904.0,1484845056.0,6955061248.0,22822436864.0,2543120.0,123594.0
12-04 09:37:24,0.084,0.251,99.581,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2357006336.0,1484845056.0,6957281280.0,22819942400.0,2720917.0,184929.0
12-04 09:37:25,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2357321728.0,1484845056.0,6959640576.0,22817267712.0,2941609.0,137267.0
12-04 09:37:26,0.250,0.167,99.250,0.0,0.0,0.333,0.0,86016.0,0.0,5.0,2357194752.0,1484845056.0,6962196480.0,22814838784.0,2602957.0,125480.0
12-04 09:37:27,0.084,0.334,99.248,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2357170176.0,1484845056.0,6964506624.0,22812553216.0,2548864.0,129108.0
12-04 09:37:28,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2357198848.0,1484845056.0,6966763520.0,22810267648.0,2698793.0,129293.0
12-04 09:37:29,0.251,0.084,99.581,0.0,0.0,0.084,0.0,40960.0,0.0,7.0,2357276672.0,1484845056.0,6969114624.0,22807838720.0,2873676.0,129143.0
12-04 09:37:30,0.584,0.167,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2357936128.0,1484845056.0,6971637760.0,22804656128.0,2627581.0,137020.0
12-04 09:37:31,0.250,0.250,99.332,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2357907456.0,1484845056.0,6973952000.0,22802370560.0,2541795.0,129266.0
12-04 09:37:32,0.167,0.251,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2357956608.0,1484845056.0,6976204800.0,22800068608.0,2700171.0,130932.0
12-04 09:37:33,0.251,0.251,99.330,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,2358038528.0,1484845056.0,6978916352.0,22797275136.0,2912893.0,149294.0
12-04 09:37:34,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2358235136.0,1484845056.0,6981079040.0,22794915840.0,2637811.0,129517.0
12-04 09:37:35,0.084,0.251,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2358411264.0,1484845056.0,6983393280.0,22792425472.0,2515588.0,117368.0
12-04 09:37:36,0.251,0.167,99.415,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2358472704.0,1484845056.0,6985617408.0,22790139904.0,2719798.0,149008.0
12-04 09:37:37,0.167,0.250,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2358697984.0,1484845056.0,6987931648.0,22787600384.0,2805098.0,129254.0
12-04 09:37:38,0.334,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2358632448.0,1484845056.0,6990299136.0,22785298432.0,2616417.0,123752.0
12-04 09:37:39,0.251,0.167,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2358677504.0,1484845056.0,6992666624.0,22782885888.0,2693583.0,131473.0
12-04 09:37:40,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2358681600.0,1484845056.0,6995075072.0,22780473344.0,2585536.0,129663.0
12-04 09:37:41,0.251,0.084,99.581,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2358591488.0,1484845056.0,6997721088.0,22777917440.0,2957929.0,156019.0
12-04 09:37:42,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2358767616.0,1484845056.0,6999830528.0,22775631872.0,2512470.0,130509.0
12-04 09:37:43,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2358829056.0,1484845056.0,7002181632.0,22773219328.0,2606751.0,124721.0
12-04 09:37:44,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359009280.0,1484845056.0,7004430336.0,22770790400.0,2726423.0,131607.0
12-04 09:37:45,0.334,0.167,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2359074816.0,1484845056.0,7006777344.0,22768377856.0,2764476.0,134867.0
12-04 09:37:46,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2359189504.0,1484845056.0,7009329152.0,22765711360.0,2692234.0,124583.0
12-04 09:37:47,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2359107584.0,1484845056.0,7011586048.0,22763536384.0,2664524.0,126277.0
12-04 09:37:48,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2359382016.0,1484845056.0,7013916672.0,22760931328.0,2610524.0,129196.0
12-04 09:37:49,0.084,0.336,99.497,0.0,0.0,0.084,0.0,67813376.0,0.0,67.0,2359271424.0,1484845056.0,7016341504.0,22758617088.0,2881558.0,134552.0
12-04 09:37:50,0.335,0.0,99.414,0.0,0.0,0.251,0.0,3231744.0,0.0,5.0,2359336960.0,1484845056.0,7018831872.0,22756061184.0,2663452.0,125174.0
12-04 09:37:51,0.250,0.250,99.249,0.083,0.0,0.167,0.0,131072.0,0.0,10.0,2359365632.0,1484845056.0,7021088768.0,22753775616.0,2522659.0,131954.0
12-04 09:37:52,0.168,0.168,99.581,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2359541760.0,1484845056.0,7023579136.0,22751109120.0,2720588.0,130286.0
12-04 09:37:53,0.334,0.251,99.332,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2359631872.0,1484845056.0,7025790976.0,22748807168.0,2700144.0,130389.0
12-04 09:37:54,0.251,0.251,99.414,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2359681024.0,1484845056.0,7028281344.0,22746267648.0,2809331.0,139684.0
12-04 09:37:55,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2359787520.0,1484845056.0,7030714368.0,22743728128.0,2558197.0,122340.0
12-04 09:37:56,0.250,0.334,99.249,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2359754752.0,1484845056.0,7032922112.0,22741553152.0,2634527.0,133214.0
12-04 09:37:57,0.168,0.251,99.330,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2359726080.0,1484845056.0,7035617280.0,22738886656.0,2911492.0,148143.0
12-04 09:37:58,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359787520.0,1484845056.0,7037841408.0,22736601088.0,2643491.0,125780.0
12-04 09:37:59,0.167,0.251,99.415,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2359898112.0,1484845056.0,7040286720.0,22734045184.0,2559155.0,122444.0
12-04 09:38:00,0.251,0.084,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359959552.0,1484845056.0,7042519040.0,22731751424.0,2654929.0,130732.0
12-04 09:38:01,0.167,0.084,99.666,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2360205312.0,1484845056.0,7044845568.0,22729179136.0,2931013.0,135363.0
12-04 09:38:02,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360053760.0,1484845056.0,7047426048.0,22726750208.0,2593302.0,124200.0
12-04 09:38:03,0.167,0.251,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2360131584.0,1484845056.0,7049728000.0,22724370432.0,2552481.0,128771.0
12-04 09:38:04,0.167,0.167,99.583,0.0,0.0,0.083,0.0,36864.0,0.0,7.0,2360279040.0,1484845056.0,7051104256.0,22722846720.0,1662667.0,76841.0
12-04 09:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360279040.0,1484845056.0,7051104256.0,22722846720.0,4531.0,3038.0
12-04 09:38:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2360279040.0,1484845056.0,7051104256.0,22722846720.0,7985.0,13008.0
12-04 09:38:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360279040.0,1484845056.0,7051104256.0,22722846720.0,7323.0,6299.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360279040.0,1484845056.0,7051104256.0,22722846720.0,23238.0,22496.0
12-04 09:38:09,1.083,0.0,98.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,2360524800.0,1484845056.0,7051104256.0,22722600960.0,5851.0,9208.0
12-04 09:38:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360926208.0,1484845056.0,7051108352.0,22722195456.0,5976.0,5557.0
12-04 09:38:11,0.166,0.0,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2360918016.0,1484845056.0,7051108352.0,22722203648.0,23953.0,23854.0
12-04 09:38:12,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361376768.0,1484845056.0,7053062144.0,22719791104.0,2544439.0,135455.0
12-04 09:38:13,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2361036800.0,1484845056.0,7056084992.0,22717108224.0,3005820.0,132750.0
12-04 09:38:14,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361167872.0,1484845056.0,7058747392.0,22714314752.0,3314242.0,153955.0
12-04 09:38:15,0.334,0.251,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2361192448.0,1484845056.0,7061819392.0,22711218176.0,3208865.0,145205.0
12-04 09:38:16,0.168,0.168,99.581,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2361368576.0,1484845056.0,7064412160.0,22708449280.0,3225826.0,150039.0
12-04 09:38:17,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361413632.0,1484845056.0,7067033600.0,22705782784.0,3088520.0,135280.0
12-04 09:38:18,0.334,0.417,97.412,1.586,0.0,0.250,0.0,53710848.0,0.0,59.0,2361303040.0,1484845056.0,7069970432.0,22702956544.0,3416131.0,145766.0
12-04 09:38:19,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2361409536.0,1484845056.0,7072710656.0,22700109824.0,3037998.0,143954.0
12-04 09:38:20,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361528320.0,1484845056.0,7075385344.0,22697316352.0,3256975.0,129400.0
12-04 09:38:21,0.167,0.251,99.331,0.167,0.0,0.084,0.0,57344.0,0.0,5.0,2361442304.0,1484845056.0,7078281216.0,22694506496.0,3201476.0,147912.0
12-04 09:38:22,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2361446400.0,1484845056.0,7081197568.0,22691586048.0,3036429.0,140118.0
12-04 09:38:23,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361524224.0,1484845056.0,7084158976.0,22688546816.0,3366763.0,151053.0
12-04 09:38:24,0.334,0.334,99.165,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,2361626624.0,1484845056.0,7086772224.0,22685831168.0,3420629.0,170024.0
12-04 09:38:25,0.168,0.0,99.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2361737216.0,1484845056.0,7089803264.0,22682689536.0,3003676.0,137477.0
12-04 09:38:26,0.334,0.417,99.082,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2362028032.0,1484845056.0,7092576256.0,22679625728.0,3429875.0,154294.0
12-04 09:38:27,0.251,0.251,99.080,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2361864192.0,1484845056.0,7095406592.0,22676959232.0,3016834.0,153950.0
12-04 09:38:28,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2362167296.0,1484845056.0,7098216448.0,22673846272.0,3360438.0,150184.0
12-04 09:38:29,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361905152.0,1484845056.0,7101095936.0,22671228928.0,2855704.0,123058.0
12-04 09:38:30,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2362044416.0,1484845056.0,7104139264.0,22668046336.0,3718853.0,176951.0
12-04 09:38:31,0.251,0.251,99.415,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2362314752.0,1484845056.0,7106551808.0,22665363456.0,2749928.0,125811.0
12-04 09:38:32,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2362195968.0,1484845056.0,7109591040.0,22662443008.0,3427448.0,152409.0
12-04 09:38:33,0.251,0.084,99.331,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2362703872.0,1484845056.0,7111749632.0,22659776512.0,2665523.0,128177.0
12-04 09:38:34,0.335,0.168,99.414,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2362408960.0,1484845056.0,7115489280.0,22656331776.0,3856815.0,163933.0
12-04 09:38:35,0.251,0.084,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2362490880.0,1484845056.0,7118073856.0,22653665280.0,3016396.0,148531.0
12-04 09:38:36,0.251,0.418,99.248,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2362466304.0,1484845056.0,7121035264.0,22650728448.0,3306246.0,156711.0
12-04 09:38:37,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362216448.0,1484845056.0,7123824640.0,22648188928.0,3069657.0,144285.0
12-04 09:38:38,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2363088896.0,1484845056.0,7126761472.0,22644379648.0,3719317.0,172296.0
12-04 09:38:39,0.167,0.251,99.247,0.251,0.0,0.084,0.0,53248.0,0.0,12.0,2362994688.0,1484845056.0,7129190400.0,22642044928.0,2750182.0,132803.0
12-04 09:38:40,0.167,0.584,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363355136.0,1484845056.0,7132352512.0,22638522368.0,3552605.0,150078.0
12-04 09:38:41,0.168,0.168,99.497,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2363047936.0,1484845056.0,7135121408.0,22636060672.0,2748750.0,136784.0
12-04 09:38:42,0.417,0.334,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363125760.0,1484845056.0,7138058240.0,22633046016.0,3614911.0,161394.0
12-04 09:38:43,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2363224064.0,1484845056.0,7140245504.0,22630760448.0,2655230.0,125539.0
12-04 09:38:44,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2363387904.0,1484845056.0,7143907328.0,22626934784.0,3726000.0,157215.0
12-04 09:38:45,0.334,0.250,99.249,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2363465728.0,1484845056.0,7146369024.0,22624395264.0,2871545.0,133839.0
12-04 09:38:46,0.167,0.250,99.499,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2363547648.0,1484845056.0,7149207552.0,22621474816.0,3177148.0,137131.0
12-04 09:38:47,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2363699200.0,1484845056.0,7152185344.0,22618345472.0,3363840.0,157148.0
12-04 09:38:48,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2363576320.0,1484845056.0,7154782208.0,22615871488.0,3252201.0,156718.0
12-04 09:38:49,0.168,0.335,99.414,0.0,0.0,0.084,0.0,42102784.0,0.0,48.0,2364092416.0,1484845056.0,7157575680.0,22612561920.0,3205798.0,144950.0
12-04 09:38:50,0.168,0.252,99.496,0.0,0.0,0.084,0.0,45879296.0,0.0,43.0,2364100608.0,1484845056.0,7160393728.0,22609735680.0,3327841.0,149889.0
12-04 09:38:51,0.167,0.250,99.082,0.250,0.0,0.250,0.0,102400.0,0.0,10.0,2363912192.0,1484845056.0,7163342848.0,22606974976.0,2997706.0,149741.0
12-04 09:38:52,0.084,0.334,99.415,0.0,0.0,0.167,0.0,57344.0,0.0,4.0,2364379136.0,1484845056.0,7166066688.0,22603784192.0,3377422.0,154154.0
12-04 09:38:53,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2363940864.0,1484845056.0,7169171456.0,22601117696.0,3121152.0,135924.0
12-04 09:38:54,0.251,0.251,99.331,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2364227584.0,1484845056.0,7171633152.0,22598369280.0,3092264.0,149004.0
12-04 09:38:55,0.167,0.418,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2364092416.0,1484845056.0,7175004160.0,22595133440.0,3490684.0,160438.0
12-04 09:38:56,0.250,0.334,99.249,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2364530688.0,1484845056.0,7177359360.0,22592339968.0,3106615.0,159954.0
12-04 09:38:57,0.419,0.084,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2364370944.0,1484845056.0,7180210176.0,22589648896.0,3175212.0,149618.0
12-04 09:38:58,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2364698624.0,1484845056.0,7183122432.0,22586408960.0,3255974.0,146838.0
12-04 09:38:59,0.334,0.167,99.499,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2364743680.0,1484845056.0,7185948672.0,22583537664.0,3146106.0,147869.0
12-04 09:39:00,0.250,0.500,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2364461056.0,1484845056.0,7189151744.0,22580617216.0,3254685.0,163248.0
12-04 09:39:01,0.418,0.251,99.248,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2364469248.0,1484845056.0,7191937024.0,22577823744.0,3172595.0,142446.0
12-04 09:39:02,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2364747776.0,1484845056.0,7194628096.0,22574854144.0,3172378.0,147447.0
12-04 09:39:03,0.335,0.167,99.163,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2364669952.0,1484845056.0,7197339648.0,22572220416.0,3209881.0,153871.0
12-04 09:39:04,0.334,0.418,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2364731392.0,1484845056.0,7200247808.0,22569250816.0,3237776.0,144130.0
12-04 09:39:05,0.333,0.416,98.918,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2365292544.0,1484845056.0,7202955264.0,22565982208.0,3373931.0,166408.0
12-04 09:39:06,0.334,0.334,99.083,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2365104128.0,1484845056.0,7205969920.0,22563155968.0,3133180.0,155198.0
12-04 09:39:07,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2365124608.0,1484845056.0,7209107456.0,22559997952.0,3240877.0,153695.0
12-04 09:39:08,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2365214720.0,1484845056.0,7211556864.0,22557458432.0,3127561.0,148203.0
12-04 09:39:09,0.334,0.167,99.247,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2365415424.0,1484845056.0,7214657536.0,22554157056.0,3339957.0,151092.0
12-04 09:39:10,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2366148608.0,1484845056.0,7217631232.0,22550450176.0,3281674.0,148951.0
12-04 09:39:11,0.251,0.418,99.248,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2366337024.0,1484845056.0,7220109312.0,22547783680.0,3067407.0,157893.0
12-04 09:39:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,901757.0,39974.0
12-04 09:39:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,5350.0,4323.0
12-04 09:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,7042.0,5225.0
12-04 09:39:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,5762.0,15247.0
12-04 09:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,4757.0,4137.0
12-04 09:39:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,3848.0,2681.0
12-04 09:39:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,5841.0,7284.0
12-04 09:39:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,30666752.0,0.0,29.0,2366537728.0,1484845056.0,7221702656.0,22545989632.0,840208.0,41898.0
12-04 09:39:20,0.251,0.251,99.331,0.0,0.0,0.167,0.0,33406976.0,0.0,34.0,2366484480.0,1484845056.0,7224168448.0,22543577088.0,2727884.0,132948.0
12-04 09:39:21,0.335,0.251,99.247,0.084,0.0,0.084,0.0,102400.0,0.0,10.0,2366689280.0,1484845056.0,7227518976.0,22540021760.0,3891032.0,173320.0
12-04 09:39:22,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2366578688.0,1484845056.0,7229931520.0,22537719808.0,2619074.0,110440.0
12-04 09:39:23,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366398464.0,1484845056.0,7233921024.0,22533910528.0,4199951.0,152803.0
12-04 09:39:24,0.167,0.251,99.498,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,2366799872.0,1484845056.0,7236075520.0,22531354624.0,2825878.0,116771.0
12-04 09:39:25,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366918656.0,1484845056.0,7239892992.0,22527418368.0,4092571.0,169028.0
12-04 09:39:26,2.588,1.002,96.244,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2370662400.0,1484845056.0,7242543104.0,22521024512.0,2912450.0,133464.0
12-04 09:39:27,3.849,1.172,94.644,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2379993088.0,1484845056.0,7209652224.0,22544584704.0,3896940.0,181064.0
12-04 09:39:28,5.180,1.170,93.484,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2370531328.0,1484845056.0,7212429312.0,22551269376.0,3041226.0,144550.0
12-04 09:39:29,0.416,0.333,98.585,0.333,0.0,0.333,0.0,0.0,0.0,0.0,2368565248.0,1484845056.0,7215575040.0,22550089728.0,3771748.0,160081.0
12-04 09:39:30,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2367254528.0,1484845056.0,7218900992.0,22548074496.0,3496388.0,164573.0
12-04 09:39:31,0.167,0.251,99.331,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2367356928.0,1484845056.0,7221895168.0,22544977920.0,3388539.0,152068.0
12-04 09:39:32,0.168,0.335,99.413,0.084,0.0,0.0,0.0,94208.0,0.0,2.0,2367447040.0,1484845056.0,7224692736.0,22542090240.0,3361769.0,144639.0
12-04 09:39:33,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2367565824.0,1484845056.0,7227916288.0,22538747904.0,3401397.0,150647.0
12-04 09:39:34,1.672,0.669,97.575,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2409443328.0,1484845056.0,7230988288.0,22493798400.0,3601781.0,164284.0
12-04 09:39:35,4.929,1.003,93.400,0.585,0.0,0.084,0.0,0.0,0.0,0.0,2369757184.0,1484845056.0,7234043904.0,22530428928.0,3362946.0,152054.0
12-04 09:39:36,3.096,0.753,95.732,0.251,0.0,0.167,0.0,94208.0,0.0,5.0,2369179648.0,1484845056.0,7237476352.0,22527574016.0,3692702.0,179449.0
12-04 09:39:37,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2369187840.0,1484845056.0,7240380416.0,22524661760.0,3393498.0,150062.0
12-04 09:39:38,0.334,0.251,99.080,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2369576960.0,1484845056.0,7243214848.0,22521438208.0,3514412.0,149531.0
12-04 09:39:39,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2369544192.0,1484845056.0,7246295040.0,22518390784.0,3475941.0,173028.0
12-04 09:39:40,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2369445888.0,1484845056.0,7249408000.0,22515376128.0,3252186.0,137470.0
12-04 09:39:41,3.096,1.255,95.481,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2377228288.0,1484845056.0,7252713472.0,22504288256.0,3708251.0,201906.0
12-04 09:39:42,3.266,0.335,95.477,0.670,0.0,0.251,0.0,98304.0,0.0,6.0,2400329728.0,1484845056.0,7255404544.0,22478495744.0,3390003.0,168962.0
12-04 09:39:43,0.251,0.167,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2400362496.0,1484845056.0,7258472448.0,22475395072.0,3553627.0,154334.0
12-04 09:39:44,0.335,0.335,98.744,0.419,0.0,0.168,0.0,102400.0,0.0,7.0,2402258944.0,1484845056.0,7261609984.0,22470361088.0,3325548.0,148964.0
12-04 09:39:45,0.585,0.251,99.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2402373632.0,1484845056.0,7264796672.0,22467059712.0,3594391.0,170515.0
12-04 09:39:46,0.251,0.167,99.498,0.0,0.0,0.084,0.0,102400.0,0.0,6.0,2402410496.0,1484845056.0,7268102144.0,22463717376.0,3535647.0,154355.0
12-04 09:39:47,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2402578432.0,1484845056.0,7270854656.0,22460796928.0,3309969.0,163439.0
12-04 09:39:48,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2402627584.0,1484845056.0,7273869312.0,22457733120.0,3634904.0,159093.0
12-04 09:39:49,0.084,0.251,99.246,0.084,0.0,0.335,0.0,18165760.0,0.0,27.0,2402738176.0,1484845056.0,7276806144.0,22454685696.0,3356984.0,151212.0
12-04 09:39:50,0.418,0.334,99.080,0.0,0.0,0.167,0.0,73465856.0,0.0,86.0,2403647488.0,1484845056.0,7280365568.0,22450216960.0,3690695.0,160510.0
12-04 09:39:51,0.251,0.251,99.247,0.0,0.0,0.251,0.0,114688.0,0.0,8.0,2403885056.0,1484845056.0,7283040256.0,22447304704.0,3308144.0,160999.0
12-04 09:39:52,0.669,0.251,98.579,0.334,0.0,0.167,0.0,122880.0,0.0,18.0,2405412864.0,1484845056.0,7286083584.0,22442733568.0,3205626.0,143927.0
12-04 09:39:53,0.335,0.251,99.247,0.0,0.0,0.167,0.0,16384.0,0.0,8.0,2405752832.0,1484845056.0,7289569280.0,22438907904.0,3949920.0,167683.0
12-04 09:39:54,0.334,0.167,99.331,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2405900288.0,1484845056.0,7292088320.0,22436241408.0,3114604.0,141258.0
12-04 09:39:55,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2406232064.0,1484845056.0,7295201280.0,22432796672.0,3487640.0,150243.0
12-04 09:39:56,0.417,0.334,99.083,0.0,0.0,0.167,0.0,94208.0,0.0,19.0,2405937152.0,1484845056.0,7298543616.0,22429749248.0,3615228.0,151581.0
12-04 09:39:57,0.418,0.251,99.164,0.0,0.0,0.167,0.0,16384.0,0.0,8.0,2408140800.0,1484845056.0,7301451776.0,22424637440.0,3183312.0,140605.0
12-04 09:39:58,0.419,0.251,98.995,0.168,0.0,0.168,0.0,49152.0,0.0,18.0,2408050688.0,1484845056.0,7305080832.0,22421098496.0,3978156.0,172855.0
12-04 09:39:59,0.667,0.250,98.916,0.0,0.0,0.167,0.0,110592.0,0.0,26.0,2408275968.0,1484845056.0,7307649024.0,22418305024.0,3188962.0,144787.0
12-04 09:40:00,0.335,0.419,99.079,0.168,0.0,0.0,0.0,73728.0,0.0,16.0,2408198144.0,1484845056.0,7311171584.0,22414860288.0,3698238.0,171656.0
12-04 09:40:01,0.251,0.168,99.329,0.0,0.0,0.251,0.0,102400.0,0.0,14.0,2408538112.0,1484845056.0,7313625088.0,22412066816.0,3151445.0,143644.0
12-04 09:40:02,0.418,0.167,99.163,0.0,0.0,0.251,0.0,32768.0,0.0,15.0,2408648704.0,1484845056.0,7316832256.0,22408749056.0,3679690.0,168842.0
12-04 09:40:03,0.501,0.250,99.082,0.0,0.0,0.167,0.0,16384.0,0.0,9.0,2409156608.0,1484845056.0,7319871488.0,22405201920.0,3516700.0,162358.0
12-04 09:40:04,0.502,0.334,99.080,0.0,0.0,0.084,0.0,28672.0,0.0,12.0,2409156608.0,1484845056.0,7322824704.0,22402248704.0,3401253.0,152733.0
12-04 09:40:05,0.084,0.084,99.581,0.0,0.0,0.251,0.0,8192.0,0.0,5.0,2408837120.0,1484845056.0,7326302208.0,22399090688.0,3422321.0,149781.0
12-04 09:40:06,0.251,0.251,99.247,0.167,0.0,0.084,0.0,98304.0,0.0,7.0,2408951808.0,1484845056.0,7329107968.0,22396170240.0,3398982.0,151380.0
12-04 09:40:07,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2409467904.0,1484845056.0,7332036608.0,22392725504.0,3541960.0,163381.0
12-04 09:40:08,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2409435136.0,1484845056.0,7335243776.0,22389551104.0,3505290.0,157573.0
12-04 09:40:09,1.250,0.333,98.250,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2409664512.0,1484845056.0,7338205184.0,22386360320.0,3436223.0,160933.0
12-04 09:40:10,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2410418176.0,1484845056.0,7341404160.0,22382407680.0,3340585.0,155759.0
12-04 09:40:11,0.335,0.167,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2410754048.0,1484845056.0,7344488448.0,22378987520.0,3640477.0,179229.0
12-04 09:40:12,0.251,0.251,99.163,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2410471424.0,1484845056.0,7347580928.0,22376177664.0,3302354.0,161440.0
12-04 09:40:13,0.917,0.667,97.917,0.500,0.0,0.0,0.0,118784.0,0.0,12.0,2411368448.0,1484845056.0,7350771712.0,22372089856.0,3886319.0,267150.0
12-04 09:40:14,0.251,0.168,99.414,0.084,0.0,0.084,0.0,45056.0,0.0,5.0,2411675648.0,1484845056.0,7353466880.0,22369087488.0,3217882.0,183584.0
12-04 09:40:15,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2411413504.0,1484845056.0,7357124608.0,22365691904.0,3627241.0,167219.0
12-04 09:40:16,0.335,0.167,99.331,0.0,0.0,0.167,0.0,94208.0,0.0,7.0,2411769856.0,1484845056.0,7359959040.0,22362501120.0,3403512.0,149157.0
12-04 09:40:17,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2411696128.0,1484845056.0,7361937408.0,22360596480.0,2417484.0,105986.0
12-04 09:40:18,0.250,0.250,99.166,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2411655168.0,1484845056.0,7364804608.0,22357770240.0,3147368.0,139637.0
12-04 09:40:19,0.418,0.167,99.164,0.167,0.0,0.084,0.0,5402624.0,0.0,13.0,2411876352.0,1484845056.0,7367614464.0,22354739200.0,3008981.0,126536.0
12-04 09:40:20,0.588,0.336,98.741,0.252,0.0,0.084,0.0,85413888.0,0.0,97.0,2413600768.0,1484845056.0,7371223040.0,22349406208.0,4309541.0,182632.0
12-04 09:40:21,0.417,0.334,98.415,0.500,0.0,0.334,0.0,180224.0,0.0,18.0,2414497792.0,1484845056.0,7374819328.0,22344912896.0,3901817.0,187936.0
12-04 09:40:22,0.586,0.335,98.410,0.418,0.0,0.251,0.0,94208.0,0.0,12.0,2415329280.0,1484845056.0,7378399232.0,22340501504.0,3943520.0,199674.0
12-04 09:40:23,0.167,0.335,99.079,0.418,0.0,0.0,0.0,77824.0,0.0,14.0,2415939584.0,1484845056.0,7381725184.0,22336565248.0,3620635.0,191728.0
12-04 09:40:24,0.502,0.251,98.662,0.418,0.0,0.167,0.0,139264.0,0.0,25.0,2416750592.0,1484845056.0,7384645632.0,22332833792.0,3421999.0,195404.0
12-04 09:40:25,0.669,0.251,98.745,0.251,0.0,0.084,0.0,61440.0,0.0,15.0,2421207040.0,1484845056.0,7388028928.0,22324994048.0,3739414.0,197470.0
12-04 09:40:26,0.419,0.168,99.079,0.251,0.0,0.084,0.0,126976.0,0.0,18.0,2421575680.0,1484845056.0,7391326208.0,22321328128.0,3742639.0,208755.0
12-04 09:40:27,0.251,0.251,98.746,0.585,0.0,0.167,0.0,98304.0,0.0,13.0,2422427648.0,1484845056.0,7393775616.0,22318026752.0,3202773.0,187457.0
12-04 09:40:28,0.335,0.419,98.744,0.335,0.0,0.168,0.0,81920.0,0.0,16.0,2423513088.0,1484845056.0,7396642816.0,22314074112.0,3313981.0,179783.0
12-04 09:40:29,0.251,0.335,98.743,0.587,0.0,0.084,0.0,81920.0,0.0,16.0,2424102912.0,1484845056.0,7399862272.0,22310264832.0,3502172.0,182601.0
12-04 09:40:30,0.585,0.334,98.580,0.418,0.0,0.084,0.0,69632.0,0.0,10.0,2426056704.0,1484845056.0,7403376640.0,22304796672.0,3711141.0,207077.0
12-04 09:40:31,0.334,0.167,98.914,0.501,0.0,0.084,0.0,159744.0,0.0,17.0,2426777600.0,1484845056.0,7405965312.0,22301487104.0,3351571.0,179672.0
12-04 09:40:32,0.168,0.168,99.078,0.503,0.0,0.084,0.0,73728.0,0.0,10.0,2427502592.0,1484845056.0,7409049600.0,22297677824.0,3506876.0,185200.0
12-04 09:40:33,0.334,0.250,98.664,0.501,0.0,0.250,0.0,90112.0,0.0,18.0,2428260352.0,1484845056.0,7412117504.0,22293852160.0,3453012.0,192433.0
12-04 09:40:34,0.419,0.251,98.826,0.419,0.0,0.084,0.0,122880.0,0.0,27.0,2428461056.0,1484845056.0,7415480320.0,22290288640.0,3720596.0,194469.0
12-04 09:40:35,0.251,0.251,98.746,0.502,0.0,0.251,0.0,86016.0,0.0,18.0,2429284352.0,1484845056.0,7418388480.0,22286557184.0,3317972.0,177009.0
12-04 09:40:36,0.335,0.084,98.744,0.586,0.0,0.251,0.0,159744.0,0.0,18.0,2429976576.0,1484845056.0,7421345792.0,22282907648.0,3454227.0,191117.0
12-04 09:40:37,0.753,0.167,98.495,0.502,0.0,0.084,0.0,77824.0,0.0,14.0,2430701568.0,1484845056.0,7424684032.0,22278844416.0,3423656.0,170466.0
12-04 09:40:38,0.251,0.335,98.661,0.586,0.0,0.167,0.0,77824.0,0.0,12.0,2431504384.0,1484845056.0,7427960832.0,22274764800.0,3759503.0,194001.0
12-04 09:40:39,0.335,0.084,98.744,0.586,0.0,0.251,0.0,81920.0,0.0,16.0,2432331776.0,1484845056.0,7430881280.0,22271016960.0,3295793.0,189793.0
12-04 09:40:40,0.168,0.419,98.744,0.503,0.0,0.168,0.0,86016.0,0.0,18.0,2433339392.0,1484845056.0,7434141696.0,22266748928.0,3777548.0,202688.0
12-04 09:40:41,0.251,0.335,98.911,0.503,0.0,0.0,0.0,180224.0,0.0,27.0,2433765376.0,1484845056.0,7436890112.0,22263574528.0,3241929.0,193453.0
12-04 09:40:42,0.251,0.168,98.910,0.335,0.0,0.335,0.0,86016.0,0.0,18.0,2434932736.0,1484845056.0,7440121856.0,22259175424.0,3856642.0,214095.0
12-04 09:40:43,0.418,0.167,98.828,0.586,0.0,0.0,0.0,77824.0,0.0,14.0,2435317760.0,1484845056.0,7442972672.0,22255939584.0,3195209.0,174567.0
12-04 09:40:44,0.419,0.335,98.576,0.670,0.0,0.0,0.0,90112.0,0.0,15.0,2435891200.0,1484845056.0,7446462464.0,22251876352.0,3759099.0,199298.0
12-04 09:40:45,0.418,0.167,98.494,0.586,0.0,0.335,0.0,110592.0,0.0,16.0,2437251072.0,1484845056.0,7449182208.0,22247796736.0,3236000.0,182930.0
12-04 09:40:46,0.417,0.250,98.582,0.500,0.0,0.250,0.0,176128.0,0.0,25.0,2437861376.0,1484845056.0,7452635136.0,22243733504.0,3692831.0,189975.0
12-04 09:40:47,0.168,0.251,98.911,0.586,0.0,0.084,0.0,86016.0,0.0,18.0,2438492160.0,1484845056.0,7455195136.0,22240542720.0,3129521.0,172823.0
12-04 09:40:48,0.335,0.251,98.827,0.503,0.0,0.084,0.0,110592.0,0.0,21.0,2438889472.0,1484845056.0,7458734080.0,22236606464.0,3803957.0,206429.0
12-04 09:40:49,0.334,0.334,98.662,0.502,0.0,0.167,0.0,77824.0,0.0,14.0,2440290304.0,1484845056.0,7461335040.0,22232604672.0,3214051.0,168980.0
12-04 09:40:50,0.336,0.336,98.406,0.755,0.0,0.168,0.0,93892608.0,0.0,107.0,2441224192.0,1484845056.0,7464931328.0,22228074496.0,3802056.0,202126.0
12-04 09:40:51,1.005,0.168,98.409,0.335,0.0,0.084,0.0,204800.0,0.0,31.0,2445402112.0,1484845056.0,7467474944.0,22221352960.0,3136715.0,169279.0
12-04 09:40:52,0.584,0.584,98.247,0.417,0.0,0.167,0.0,163840.0,0.0,26.0,2446241792.0,1484845056.0,7471095808.0,22216892416.0,3879307.0,207387.0
12-04 09:40:53,0.251,0.251,98.826,0.503,0.0,0.168,0.0,90112.0,0.0,20.0,2447507456.0,1484845056.0,7473704960.0,22213017600.0,3337277.0,183973.0
12-04 09:40:54,0.503,0.335,98.660,0.419,0.0,0.084,0.0,81920.0,0.0,16.0,2448019456.0,1484845056.0,7477018624.0,22209191936.0,3567461.0,199055.0
12-04 09:40:55,0.251,0.251,99.078,0.335,0.0,0.084,0.0,90112.0,0.0,18.0,2448678912.0,1484845056.0,7479848960.0,22205702144.0,3204080.0,176462.0
12-04 09:40:56,0.418,0.334,98.747,0.418,0.0,0.084,0.0,135168.0,0.0,19.0,2449178624.0,1484845056.0,7483158528.0,22201892864.0,3719613.0,185814.0
12-04 09:40:57,0.418,0.334,98.413,0.585,0.0,0.251,0.0,110592.0,0.0,19.0,2449842176.0,1484845056.0,7485939712.0,22198448128.0,3373717.0,188055.0
12-04 09:40:58,0.334,0.502,98.579,0.418,0.0,0.167,0.0,90112.0,0.0,21.0,2450956288.0,1484845056.0,7489142784.0,22194130944.0,3725156.0,199489.0
12-04 09:40:59,0.335,0.251,98.912,0.418,0.0,0.084,0.0,98304.0,0.0,23.0,2451161088.0,1484845056.0,7492763648.0,22190305280.0,3678995.0,185837.0
12-04 09:41:00,0.251,0.168,98.911,0.419,0.0,0.251,0.0,114688.0,0.0,27.0,2452381696.0,1484845056.0,7495225344.0,22186622976.0,3242304.0,181519.0
12-04 09:41:01,0.502,0.251,98.662,0.502,0.0,0.084,0.0,167936.0,0.0,21.0,2452623360.0,1484845056.0,7498588160.0,22183018496.0,3643031.0,196353.0
12-04 09:41:02,0.251,0.251,98.659,0.587,0.0,0.251,0.0,110592.0,0.0,19.0,2453774336.0,1484845056.0,7501340672.0,22179115008.0,3307967.0,185146.0
12-04 09:41:03,0.418,0.418,98.746,0.418,0.0,0.0,0.0,98304.0,0.0,24.0,2454495232.0,1484845056.0,7504556032.0,22175178752.0,3642898.0,203919.0
12-04 09:41:04,0.334,0.167,98.749,0.417,0.0,0.334,0.0,94208.0,0.0,22.0,2454986752.0,1484845056.0,7507509248.0,22171734016.0,3339418.0,183874.0
12-04 09:41:05,0.419,0.084,98.910,0.419,0.0,0.168,0.0,90112.0,0.0,20.0,2455965696.0,1484845056.0,7510847488.0,22167416832.0,3575663.0,185101.0
12-04 09:41:06,0.503,0.168,98.744,0.419,0.0,0.168,0.0,176128.0,0.0,27.0,2457071616.0,1484845056.0,7513694208.0,22163464192.0,3315015.0,189932.0
12-04 09:41:07,0.585,0.418,98.413,0.501,0.0,0.084,0.0,106496.0,0.0,19.0,2458988544.0,1484845056.0,7516983296.0,22158258176.0,3648854.0,197300.0
12-04 09:41:08,0.418,0.251,98.495,0.669,0.0,0.167,0.0,90112.0,0.0,18.0,2459480064.0,1484845056.0,7520350208.0,22154399744.0,3631360.0,185684.0
12-04 09:41:09,0.168,0.252,99.076,0.420,0.0,0.084,0.0,114688.0,0.0,27.0,2460106752.0,1484845056.0,7523500032.0,22150623232.0,3549272.0,187510.0
12-04 09:41:10,0.502,0.418,98.829,0.251,0.0,0.0,0.0,77824.0,0.0,23.0,2461585408.0,1484845056.0,7526219776.0,22146424832.0,3261698.0,179131.0
12-04 09:41:11,0.168,0.168,99.078,0.419,0.0,0.168,0.0,163840.0,0.0,25.0,2462609408.0,1484845056.0,7529267200.0,22142353408.0,3621901.0,204511.0
12-04 09:41:12,0.251,0.334,98.746,0.502,0.0,0.167,0.0,90112.0,0.0,20.0,2462744576.0,1484845056.0,7532179456.0,22139305984.0,3389891.0,191295.0
12-04 09:41:13,0.501,0.251,98.580,0.501,0.0,0.167,0.0,106496.0,0.0,19.0,2463133696.0,1484845056.0,7535616000.0,22135480320.0,3560082.0,185976.0
12-04 09:41:14,0.418,0.251,98.413,0.752,0.0,0.167,0.0,90112.0,0.0,18.0,2464485376.0,1484845056.0,7538327552.0,22131417088.0,3520365.0,189854.0
12-04 09:41:15,0.502,0.167,98.662,0.502,0.0,0.167,0.0,114688.0,0.0,23.0,2464874496.0,1484845056.0,7541366784.0,22127988736.0,3459561.0,187845.0
12-04 09:41:16,0.168,0.251,98.911,0.503,0.0,0.168,0.0,163840.0,0.0,25.0,2465677312.0,1484845056.0,7544676352.0,22123876352.0,3629714.0,191625.0
12-04 09:41:17,0.584,0.250,98.499,0.500,0.0,0.167,0.0,94208.0,0.0,22.0,2466324480.0,1484845056.0,7547678720.0,22120226816.0,3415752.0,182744.0
12-04 09:41:18,0.335,0.418,98.661,0.502,0.0,0.084,0.0,90112.0,0.0,20.0,2466705408.0,1484845056.0,7551123456.0,22116401152.0,3668773.0,196486.0
12-04 09:41:19,0.418,0.167,98.661,0.669,0.0,0.084,0.0,122880.0,0.0,22.0,2467397632.0,1484845056.0,7553859584.0,22112972800.0,3354979.0,177259.0
12-04 09:41:20,0.084,0.0,99.414,0.502,0.0,0.0,0.0,92127232.0,0.0,116.0,2468089856.0,1484845056.0,7554023424.0,22112116736.0,35852.0,39536.0
12-04 09:41:21,0.083,0.0,99.416,0.500,0.0,0.0,0.0,176128.0,0.0,27.0,2468843520.0,1484845056.0,7554031616.0,22111354880.0,37883.0,44805.0
12-04 09:41:22,0.250,0.083,99.167,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,2469343232.0,1484845056.0,7554039808.0,22110846976.0,36270.0,40035.0
12-04 09:41:23,0.0,0.167,99.250,0.583,0.0,0.0,0.0,90112.0,0.0,20.0,2469965824.0,1484845056.0,7554052096.0,22110212096.0,34416.0,37474.0
12-04 09:41:24,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,22.0,2470465536.0,1484845056.0,7554060288.0,22109704192.0,35611.0,46872.0
12-04 09:41:25,0.833,0.167,98.500,0.500,0.0,0.0,0.0,110592.0,0.0,21.0,2472472576.0,1484845056.0,7554068480.0,22107688960.0,39181.0,42337.0
12-04 09:41:26,0.0,0.167,98.247,1.586,0.0,0.0,0.0,339968.0,0.0,50.0,2473828352.0,1484845056.0,7554109440.0,22106292224.0,96666.0,100805.0
12-04 09:41:27,7.987,0.166,89.268,2.496,0.0,0.083,0.0,544768.0,0.0,98.0,2501799936.0,1484845056.0,7554215936.0,22078214144.0,286480.0,295701.0
12-04 09:41:28,8.347,0.0,91.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2504196096.0,1484845056.0,7554232320.0,22075801600.0,5931.0,6570.0
12-04 09:41:29,8.410,0.083,91.507,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2504830976.0,1484845056.0,7554232320.0,22075166720.0,5183.0,4030.0
12-04 09:41:30,4.420,0.083,95.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2506870784.0,1484845056.0,7554232320.0,22073126912.0,5766.0,15024.0
12-04 09:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2506862592.0,1484845056.0,7554232320.0,22073135104.0,6956.0,7340.0
12-04 09:41:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,1.0,2492260352.0,1484845056.0,7554232320.0,22087737344.0,76500.0,40950.0
12-04 09:41:33,0.499,0.250,98.419,0.832,0.0,0.0,0.0,126976.0,0.0,14.0,2492604416.0,1484845056.0,7554269184.0,22087356416.0,28425.0,74674.0
12-04 09:41:34,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2491965440.0,1484845056.0,7556734976.0,22085529600.0,2708786.0,125656.0
12-04 09:41:35,0.667,0.417,98.417,0.417,0.0,0.083,0.0,126976.0,0.0,23.0,2492776448.0,1484845056.0,7559192576.0,22082260992.0,3145055.0,180800.0
12-04 09:41:36,0.250,0.501,98.664,0.417,0.0,0.167,0.0,172032.0,0.0,23.0,2493853696.0,1484845056.0,7562432512.0,22077943808.0,3318268.0,202615.0
12-04 09:41:37,0.417,0.500,98.249,0.584,0.0,0.250,0.0,86016.0,0.0,14.0,2494689280.0,1484845056.0,7565836288.0,22073704448.0,4139328.0,227721.0
12-04 09:41:38,0.335,0.168,98.910,0.503,0.0,0.084,0.0,90112.0,0.0,14.0,2495352832.0,1484845056.0,7569330176.0,22069547008.0,3899919.0,212154.0
12-04 09:41:39,0.251,0.335,98.660,0.586,0.0,0.168,0.0,90112.0,0.0,14.0,2496163840.0,1484845056.0,7572860928.0,22065205248.0,3751470.0,213447.0
12-04 09:41:40,0.334,0.334,98.413,0.752,0.0,0.167,0.0,102400.0,0.0,11.0,2497413120.0,1484845056.0,7575580672.0,22061236224.0,3423713.0,192459.0
12-04 09:41:41,0.334,0.334,98.746,0.502,0.0,0.084,0.0,159744.0,0.0,17.0,2498076672.0,1484845056.0,7578693632.0,22057459712.0,3430451.0,213227.0
12-04 09:41:42,0.251,0.251,98.659,0.754,0.0,0.084,0.0,106496.0,0.0,13.0,2498719744.0,1484845056.0,7582130176.0,22053380096.0,3928044.0,212598.0
12-04 09:41:43,0.418,0.501,98.496,0.334,0.0,0.251,0.0,90112.0,0.0,14.0,2499792896.0,1484845056.0,7585660928.0,22048776192.0,4228185.0,230229.0
12-04 09:41:44,0.168,0.168,98.995,0.419,0.0,0.251,0.0,114688.0,0.0,21.0,2501021696.0,1484845056.0,7588835328.0,22044372992.0,3639679.0,212826.0
12-04 09:41:45,0.419,0.335,98.744,0.419,0.0,0.084,0.0,114688.0,0.0,17.0,2501451776.0,1484845056.0,7592341504.0,22040436736.0,3518261.0,203207.0
12-04 09:41:46,0.251,0.251,98.994,0.335,0.0,0.168,0.0,180224.0,0.0,21.0,2502569984.0,1484845056.0,7595208704.0,22036451328.0,3699602.0,202014.0
12-04 09:41:47,0.084,0.251,98.912,0.669,0.0,0.084,0.0,106496.0,0.0,13.0,2503479296.0,1484845056.0,7598964736.0,22031785984.0,4173973.0,226532.0
12-04 09:41:48,0.334,0.334,98.829,0.334,0.0,0.167,0.0,81920.0,0.0,12.0,2504142848.0,1484845056.0,7602507776.0,22027579392.0,3897017.0,219322.0
12-04 09:41:49,0.418,0.334,98.663,0.418,0.0,0.167,0.0,90112.0,0.0,14.0,2505216000.0,1484845056.0,7605497856.0,22023516160.0,3486938.0,200694.0
12-04 09:41:50,0.501,0.334,98.580,0.418,0.0,0.167,0.0,90112.0,0.0,14.0,2506186752.0,1484845056.0,7608623104.0,22019420160.0,3426377.0,203776.0
12-04 09:41:51,0.334,0.251,98.663,0.668,0.0,0.084,0.0,184320.0,0.0,20.0,2507358208.0,1484845056.0,7611752448.0,22015119360.0,3765939.0,214052.0
12-04 09:41:52,0.168,0.168,98.826,0.587,0.0,0.251,0.0,176128.0,0.0,19.0,2507960320.0,1484845056.0,7615643648.0,22010626048.0,4430902.0,230382.0
12-04 09:41:53,0.336,0.168,98.742,0.587,0.0,0.168,0.0,118784.0,0.0,19.0,2509103104.0,1484845056.0,7618785280.0,22006341632.0,3615466.0,215304.0
12-04 09:41:54,0.334,0.167,98.913,0.418,0.0,0.167,0.0,106496.0,0.0,19.0,2509516800.0,1484845056.0,7622086656.0,22002626560.0,3492939.0,218990.0
12-04 09:41:55,0.334,0.334,98.746,0.502,0.0,0.084,0.0,68038656.0,0.0,90.0,2510696448.0,1484845056.0,7625715712.0,21997817856.0,3860291.0,221431.0
12-04 09:41:56,0.250,0.250,98.998,0.417,0.0,0.083,0.0,176128.0,0.0,22.0,2511691776.0,1484845056.0,7628656640.0,21993881600.0,3580284.0,204519.0
12-04 09:41:57,0.334,0.251,98.747,0.668,0.0,0.0,0.0,114688.0,0.0,17.0,2512592896.0,1484845056.0,7632343040.0,21989294080.0,4142085.0,209252.0
12-04 09:41:58,0.167,0.251,98.828,0.586,0.0,0.167,0.0,118784.0,0.0,19.0,2513182720.0,1484845056.0,7635435520.0,21985611776.0,3351514.0,196620.0
12-04 09:41:59,0.251,0.251,98.660,0.586,0.0,0.251,0.0,118784.0,0.0,19.0,2514710528.0,1484845056.0,7638749184.0,21980770304.0,4101706.0,228805.0
12-04 09:42:00,0.251,0.168,99.246,0.251,0.0,0.084,0.0,94208.0,0.0,20.0,2515329024.0,1484845056.0,7642066944.0,21976834048.0,3605727.0,224852.0
12-04 09:42:01,0.168,0.168,99.162,0.419,0.0,0.084,0.0,196608.0,0.0,20.0,2516176896.0,1484845056.0,7645425664.0,21972627456.0,3861661.0,227236.0
12-04 09:42:02,0.503,0.084,98.827,0.503,0.0,0.084,0.0,90112.0,0.0,14.0,2517159936.0,1484845056.0,7648632832.0,21968437248.0,3544651.0,211682.0
12-04 09:42:03,0.503,0.084,98.827,0.419,0.0,0.168,0.0,90112.0,0.0,14.0,2518269952.0,1484845056.0,7651889152.0,21964070912.0,3829124.0,226670.0
12-04 09:42:04,0.251,0.335,98.492,0.670,0.0,0.251,0.0,118784.0,0.0,19.0,2518593536.0,1484845056.0,7655723008.0,21959913472.0,4355145.0,234765.0
12-04 09:42:05,0.250,0.334,98.331,0.751,0.0,0.334,0.0,118784.0,0.0,19.0,2519654400.0,1484845056.0,7658852352.0,21955723264.0,3515996.0,211516.0
12-04 09:42:06,0.167,0.334,98.747,0.585,0.0,0.167,0.0,196608.0,0.0,26.0,2520526848.0,1484845056.0,7661424640.0,21952278528.0,2874632.0,178558.0
12-04 09:42:07,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,19.0,2521395200.0,1484845056.0,7661445120.0,21951389696.0,59819.0,61604.0
12-04 09:42:08,0.083,0.167,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,19.0,2522009600.0,1484845056.0,7661465600.0,21950754816.0,59773.0,62309.0
12-04 09:42:09,1.003,0.334,97.744,0.752,0.0,0.167,0.0,126976.0,0.0,23.0,2523000832.0,1484845056.0,7663775744.0,21947453440.0,2870092.0,194481.0
12-04 09:42:10,0.421,0.336,98.486,0.673,0.0,0.084,0.0,159744.0,0.0,27.0,2524160000.0,1484845056.0,7669370880.0,21940699136.0,6206678.0,274931.0
12-04 09:42:11,0.335,0.251,98.491,0.754,0.0,0.168,0.0,192512.0,0.0,24.0,2524626944.0,1484845056.0,7674626048.0,21934977024.0,5653518.0,280115.0
12-04 09:42:12,0.168,0.252,98.658,0.839,0.0,0.084,0.0,126976.0,0.0,23.0,2525720576.0,1484845056.0,7680516096.0,21927993344.0,6444394.0,264619.0
12-04 09:42:13,0.335,0.168,98.826,0.503,0.0,0.168,0.0,102400.0,0.0,22.0,2526842880.0,1484845056.0,7684616192.0,21922770944.0,4745790.0,221621.0
12-04 09:42:14,0.168,0.084,98.992,0.588,0.0,0.168,0.0,90112.0,0.0,14.0,2527772672.0,1484845056.0,7688560640.0,21917896704.0,4503999.0,221959.0
12-04 09:42:15,0.251,0.418,98.745,0.502,0.0,0.084,0.0,110592.0,0.0,15.0,2529021952.0,1484845056.0,7691882496.0,21913325568.0,4050090.0,234233.0
12-04 09:42:16,0.418,0.251,98.413,0.585,0.0,0.334,0.0,163840.0,0.0,19.0,2529558528.0,1484845056.0,7695646720.0,21909024768.0,3921163.0,238282.0
12-04 09:42:17,0.251,0.335,98.492,0.754,0.0,0.168,0.0,110592.0,0.0,15.0,2530521088.0,1484845056.0,7698747392.0,21904961536.0,3702419.0,214520.0
12-04 09:42:18,0.335,0.251,98.491,0.838,0.0,0.084,0.0,118784.0,0.0,19.0,2531643392.0,1484845056.0,7701848064.0,21900738560.0,3519724.0,220327.0
12-04 09:42:19,0.417,0.417,98.0,0.833,0.0,0.333,0.0,139264.0,0.0,24.0,2532343808.0,1484845056.0,7705067520.0,21896818688.0,3627241.0,213085.0
12-04 09:42:20,0.503,0.084,98.409,0.754,0.0,0.251,0.0,118784.0,0.0,19.0,2533044224.0,1484845056.0,7708938240.0,21892247552.0,4235320.0,229972.0
12-04 09:42:21,0.501,0.334,98.246,0.752,0.0,0.167,0.0,212992.0,0.0,28.0,2534023168.0,1484845056.0,7712452608.0,21887754240.0,3968679.0,228946.0
12-04 09:42:22,0.502,0.167,98.411,0.669,0.0,0.251,0.0,126976.0,0.0,23.0,2534735872.0,1484845056.0,7715643392.0,21883850752.0,3614583.0,214465.0
12-04 09:42:23,0.418,0.334,98.329,0.585,0.0,0.334,0.0,126976.0,0.0,23.0,2535579648.0,1484845056.0,7719133184.0,21879517184.0,4063243.0,235776.0
12-04 09:42:24,0.335,0.251,98.745,0.586,0.0,0.084,0.0,122880.0,0.0,21.0,2539765760.0,1484845056.0,7722057728.0,21872406528.0,3356651.0,211921.0
12-04 09:42:25,0.167,0.251,98.579,0.669,0.0,0.334,0.0,99348480.0,0.0,121.0,2539950080.0,1484845056.0,7725170688.0,21869109248.0,3507217.0,207190.0
12-04 09:42:26,0.251,0.335,98.995,0.335,0.0,0.084,0.0,212992.0,0.0,32.0,2540134400.0,1484845056.0,7728541696.0,21865553920.0,3925919.0,223613.0
12-04 09:42:27,0.167,0.334,98.662,0.669,0.0,0.167,0.0,126976.0,0.0,23.0,2540572672.0,1484845056.0,7732088832.0,21861568512.0,4329647.0,236702.0
12-04 09:42:28,0.251,0.168,98.827,0.503,0.0,0.251,0.0,126976.0,0.0,23.0,2541162496.0,1484845056.0,7735275520.0,21857792000.0,3506411.0,210504.0
12-04 09:42:29,0.168,0.251,98.743,0.754,0.0,0.084,0.0,131072.0,0.0,22.0,2541645824.0,1484845056.0,7738474496.0,21854109696.0,3568686.0,211386.0
12-04 09:42:30,0.251,0.335,98.326,0.837,0.0,0.251,0.0,118784.0,0.0,14.0,2543140864.0,1484845056.0,7741607936.0,21849481216.0,3759524.0,217918.0
12-04 09:42:31,0.336,0.336,98.658,0.587,0.0,0.084,0.0,184320.0,0.0,22.0,2543218688.0,1484845056.0,7745806336.0,21845204992.0,4385895.0,235885.0
12-04 09:42:32,0.418,0.251,98.579,0.669,0.0,0.084,0.0,114688.0,0.0,17.0,2543947776.0,1484845056.0,7748521984.0,21841760256.0,3461038.0,202088.0
12-04 09:42:33,0.835,0.418,95.906,2.423,0.0,0.418,0.0,1835008.0,0.0,71.0,2561486848.0,1484845056.0,7753207808.0,21819535360.0,6642278.0,3393132.0
12-04 09:42:34,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2561486848.0,1484845056.0,7756673024.0,21816070144.0,3848759.0,163845.0
12-04 09:42:35,0.501,0.250,98.915,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2561728512.0,1484845056.0,7760367616.0,21812133888.0,4007068.0,172918.0
12-04 09:42:36,0.251,0.168,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2561933312.0,1484845056.0,7763734528.0,21808562176.0,3777757.0,169469.0
12-04 09:42:37,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2561974272.0,1484845056.0,7766994944.0,21805260800.0,3756872.0,156622.0
12-04 09:42:38,0.922,0.168,98.156,0.587,0.0,0.168,0.0,110592.0,0.0,14.0,2562232320.0,1484845056.0,7770308608.0,21801689088.0,3962671.0,275074.0
12-04 09:42:39,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2562588672.0,1484845056.0,7773126656.0,21798514688.0,3205233.0,150856.0
12-04 09:42:40,0.084,0.251,99.162,0.168,0.0,0.335,0.0,69632.0,0.0,5.0,2562363392.0,1484845056.0,7776653312.0,21795213312.0,3818812.0,178708.0
12-04 09:42:41,0.503,0.168,98.574,0.671,0.0,0.084,0.0,155648.0,0.0,15.0,2562641920.0,1484845056.0,7780233216.0,21791354880.0,4169188.0,255064.0
12-04 09:42:42,0.334,0.334,98.579,0.585,0.0,0.167,0.0,69632.0,0.0,10.0,2563166208.0,1484845056.0,7783104512.0,21787959296.0,3524415.0,219784.0
12-04 09:42:43,0.251,0.251,98.827,0.503,0.0,0.168,0.0,98304.0,0.0,10.0,2563411968.0,1484845056.0,7786430464.0,21784387584.0,3847652.0,223355.0
12-04 09:42:44,0.335,0.251,98.577,0.669,0.0,0.167,0.0,114688.0,0.0,15.0,2563497984.0,1484845056.0,7789518848.0,21781213184.0,3471166.0,211341.0
12-04 09:42:45,0.334,0.251,98.914,0.334,0.0,0.167,0.0,126976.0,0.0,19.0,2563776512.0,1484845056.0,7792812032.0,21777641472.0,3817437.0,237579.0
12-04 09:42:46,0.335,0.168,98.994,0.335,0.0,0.168,0.0,159744.0,0.0,19.0,2563489792.0,1484845056.0,7796654080.0,21774086144.0,3930578.0,222760.0
12-04 09:42:47,0.251,0.334,98.662,0.585,0.0,0.167,0.0,77824.0,0.0,12.0,2563747840.0,1484845056.0,7799586816.0,21770895360.0,3349778.0,200759.0
12-04 09:42:48,0.334,0.334,98.413,0.668,0.0,0.251,0.0,118784.0,0.0,13.0,2564001792.0,1484845056.0,7802793984.0,21767434240.0,3846245.0,235544.0
12-04 09:42:49,0.418,0.418,98.329,0.668,0.0,0.167,0.0,77824.0,0.0,12.0,2564349952.0,1484845056.0,7806271488.0,21763608576.0,4058745.0,229968.0
12-04 09:42:50,0.251,0.335,98.660,0.503,0.0,0.251,0.0,86016.0,0.0,10.0,2565591040.0,1484845056.0,7809576960.0,21759062016.0,3931790.0,223422.0
12-04 09:42:51,0.335,0.168,98.660,0.670,0.0,0.168,0.0,192512.0,0.0,18.0,2565341184.0,1484845056.0,7812874240.0,21756014592.0,3582660.0,221363.0
12-04 09:42:52,8.117,0.167,91.130,0.502,0.0,0.084,0.0,151552.0,0.0,18.0,2583769088.0,1484845056.0,7816040448.0,21734420480.0,3793955.0,227243.0
12-04 09:42:53,6.355,0.084,92.726,0.753,0.0,0.084,0.0,114688.0,0.0,13.0,2593165312.0,1484845056.0,7819087872.0,21721976832.0,3486855.0,210021.0
12-04 09:42:54,0.334,0.334,98.580,0.585,0.0,0.167,0.0,98304.0,0.0,17.0,2592989184.0,1484845056.0,7822835712.0,21718405120.0,3919508.0,231665.0
12-04 09:42:55,0.334,0.334,98.495,0.502,0.0,0.334,0.0,99467264.0,0.0,110.0,2593001472.0,1484845056.0,7826219008.0,21715009536.0,3846685.0,226517.0
12-04 09:42:56,0.335,0.251,98.494,0.753,0.0,0.167,0.0,217088.0,0.0,19.0,2593619968.0,1484845056.0,7829172224.0,21711437824.0,3668935.0,217979.0
12-04 09:42:57,0.167,0.586,98.494,0.586,0.0,0.167,0.0,77824.0,0.0,12.0,2584305664.0,1484845056.0,7833153536.0,21716770816.0,4368738.0,237924.0
12-04 09:42:58,0.416,0.333,98.251,0.666,0.0,0.333,0.0,118784.0,0.0,13.0,2584432640.0,1484845056.0,7836471296.0,21713326080.0,3507998.0,208909.0
12-04 09:42:59,0.251,0.084,98.743,0.754,0.0,0.168,0.0,114688.0,0.0,15.0,2584817664.0,1484845056.0,7839453184.0,21709959168.0,3386339.0,203308.0
12-04 09:43:00,0.251,0.251,98.743,0.671,0.0,0.084,0.0,73728.0,0.0,12.0,2584825856.0,1484845056.0,7842680832.0,21706723328.0,3893093.0,231875.0
12-04 09:43:01,0.251,0.167,98.914,0.501,0.0,0.167,0.0,172032.0,0.0,17.0,2585329664.0,1484845056.0,7845875712.0,21703024640.0,3745314.0,221055.0
12-04 09:43:02,0.251,0.334,98.663,0.668,0.0,0.084,0.0,98304.0,0.0,13.0,2584805376.0,1484845056.0,7849574400.0,21699850240.0,3750995.0,209454.0
12-04 09:43:03,0.251,0.335,98.828,0.418,0.0,0.167,0.0,90112.0,0.0,14.0,2585006080.0,1484845056.0,7853072384.0,21696151552.0,3952066.0,232798.0
12-04 09:43:04,0.419,0.168,98.576,0.754,0.0,0.084,0.0,139264.0,0.0,14.0,2585137152.0,1484845056.0,7856369664.0,21692723200.0,3784457.0,223355.0
12-04 09:43:05,0.334,0.251,98.579,0.585,0.0,0.251,0.0,114688.0,0.0,17.0,2585075712.0,1484845056.0,7860002816.0,21689151488.0,4119657.0,225145.0
12-04 09:43:06,0.335,0.167,98.996,0.418,0.0,0.084,0.0,176128.0,0.0,19.0,2585489408.0,1484845056.0,7862923264.0,21685817344.0,3450137.0,204415.0
12-04 09:43:07,0.251,0.418,98.661,0.586,0.0,0.084,0.0,106496.0,0.0,13.0,2585268224.0,1484845056.0,7866429440.0,21682532352.0,3724495.0,218907.0
12-04 09:43:08,0.251,0.167,98.745,0.502,0.0,0.335,0.0,86016.0,0.0,12.0,2585690112.0,1484845056.0,7869308928.0,21679230976.0,3760307.0,224262.0
12-04 09:43:09,0.251,0.502,98.661,0.502,0.0,0.084,0.0,110592.0,0.0,13.0,2585571328.0,1484845056.0,7872745472.0,21675913216.0,3739078.0,231510.0
12-04 09:43:10,0.418,0.418,98.410,0.669,0.0,0.084,0.0,102400.0,0.0,13.0,2586206208.0,1484845056.0,7876435968.0,21671587840.0,4305377.0,241912.0
12-04 09:43:11,1.173,0.251,98.241,0.335,0.0,0.0,0.0,176128.0,0.0,18.0,2586374144.0,1484845056.0,7880085504.0,21667770368.0,4037690.0,235786.0
12-04 09:43:12,0.749,0.083,98.585,0.500,0.0,0.083,0.0,86016.0,0.0,10.0,2586476544.0,1484845056.0,7880237056.0,21667516416.0,64321.0,79187.0
12-04 09:43:13,0.250,0.083,99.083,0.500,0.0,0.083,0.0,106496.0,0.0,13.0,2586583040.0,1484845056.0,7880257536.0,21667389440.0,62333.0,62031.0
12-04 09:43:14,0.419,0.084,98.993,0.503,0.0,0.0,0.0,86016.0,0.0,10.0,2586775552.0,1484845056.0,7882256384.0,21665198080.0,2404353.0,166723.0
12-04 09:43:15,0.419,0.251,98.659,0.503,0.0,0.168,0.0,131072.0,0.0,16.0,2586755072.0,1484845056.0,7887212544.0,21660262400.0,5648390.0,278459.0
12-04 09:43:16,0.252,0.084,99.328,0.252,0.0,0.084,0.0,143360.0,0.0,14.0,2586812416.0,1484845056.0,7891853312.0,21655564288.0,5212900.0,253497.0
12-04 09:43:17,0.503,0.084,98.910,0.419,0.0,0.084,0.0,94208.0,0.0,14.0,2587275264.0,1484845056.0,7897120768.0,21649833984.0,6077115.0,270720.0
12-04 09:43:18,0.334,0.418,98.580,0.501,0.0,0.167,0.0,106496.0,0.0,13.0,2586939392.0,1484845056.0,7902044160.0,21645246464.0,5282605.0,251705.0
12-04 09:43:19,0.335,0.335,98.745,0.502,0.0,0.084,0.0,86016.0,0.0,10.0,2587389952.0,1484845056.0,7905656832.0,21641183232.0,4295854.0,204567.0
12-04 09:43:20,0.334,0.167,98.829,0.502,0.0,0.167,0.0,143360.0,0.0,20.0,2587770880.0,1484845056.0,7908974592.0,21637484544.0,3753390.0,199090.0
12-04 09:43:21,0.334,0.250,98.916,0.417,0.0,0.083,0.0,139264.0,0.0,14.0,2587324416.0,1484845056.0,7912595456.0,21634310144.0,3670979.0,199055.0
12-04 09:43:22,0.334,0.334,98.496,0.585,0.0,0.251,0.0,106496.0,0.0,11.0,2587381760.0,1484845056.0,7915761664.0,21631086592.0,3838303.0,218391.0
12-04 09:43:23,0.419,0.335,98.744,0.419,0.0,0.084,0.0,102400.0,0.0,11.0,2587693056.0,1484845056.0,7919480832.0,21627056128.0,4225607.0,233104.0
12-04 09:43:24,0.835,0.418,98.162,0.418,0.0,0.167,0.0,65536.0,0.0,9.0,2587770880.0,1484845056.0,7922847744.0,21623611392.0,4012330.0,237696.0
12-04 09:43:25,0.335,0.251,98.659,0.671,0.0,0.084,0.0,99381248.0,0.0,112.0,2587672576.0,1484845056.0,7925723136.0,21620834304.0,3166213.0,187449.0
12-04 09:43:26,0.251,0.167,98.829,0.502,0.0,0.251,0.0,204800.0,0.0,22.0,2587873280.0,1484845056.0,7928983552.0,21617373184.0,3715213.0,215591.0
12-04 09:43:27,0.335,0.335,98.828,0.418,0.0,0.084,0.0,86016.0,0.0,10.0,2587926528.0,1484845056.0,7932850176.0,21613453312.0,3995175.0,225625.0
12-04 09:43:28,0.418,0.167,99.081,0.251,0.0,0.084,0.0,86016.0,0.0,12.0,2588413952.0,1484845056.0,7935664128.0,21610151936.0,3587214.0,207573.0
12-04 09:43:29,0.251,0.335,98.745,0.502,0.0,0.167,0.0,86016.0,0.0,14.0,2588139520.0,1484845056.0,7939256320.0,21606834176.0,4169671.0,237710.0
12-04 09:43:30,0.419,0.335,98.743,0.419,0.0,0.084,0.0,110592.0,0.0,15.0,2588418048.0,1484845056.0,7942795264.0,21603016704.0,3920261.0,240505.0
12-04 09:43:31,0.251,0.167,98.829,0.502,0.0,0.251,0.0,155648.0,0.0,14.0,2588344320.0,1484845056.0,7946051584.0,21599834112.0,3455484.0,205083.0
12-04 09:43:32,0.250,0.167,98.748,0.501,0.0,0.334,0.0,94208.0,0.0,14.0,2588061696.0,1484845056.0,7949254656.0,21596913664.0,3534136.0,204759.0
12-04 09:43:33,0.335,0.251,98.659,0.503,0.0,0.251,0.0,110592.0,0.0,15.0,2588590080.0,1484845056.0,7952678912.0,21592961024.0,4370317.0,248777.0
12-04 09:43:34,0.250,0.083,98.831,0.751,0.0,0.083,0.0,86016.0,0.0,10.0,2588495872.0,1484845056.0,7954804736.0,21590929408.0,2084089.0,126651.0
12-04 09:43:35,0.0,0.167,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,15.0,2588475392.0,1484845056.0,7954825216.0,21590929408.0,65992.0,68349.0
12-04 09:43:36,0.083,0.0,99.333,0.584,0.0,0.0,0.0,139264.0,0.0,14.0,2588450816.0,1484845056.0,7954849792.0,21590929408.0,64717.0,75895.0
12-04 09:43:37,0.084,0.0,99.499,0.418,0.0,0.0,0.0,94208.0,0.0,14.0,2588553216.0,1484845056.0,7954874368.0,21590802432.0,68261.0,71096.0
12-04 09:43:38,0.083,0.0,99.333,0.583,0.0,0.0,0.0,110592.0,0.0,15.0,2588532736.0,1484845056.0,7954894848.0,21590802432.0,63937.0,65746.0
12-04 09:43:39,3.250,0.250,94.833,1.667,0.0,0.0,0.0,2019328.0,0.0,57.0,2607550464.0,1484845056.0,7956701184.0,21569978368.0,3831902.0,3940071.0
12-04 09:43:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2607550464.0,1484845056.0,7956701184.0,21569978368.0,5761.0,5917.0
12-04 09:43:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2607550464.0,1484845056.0,7956701184.0,21569978368.0,22072.0,21316.0
12-04 09:43:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2600947712.0,1484845056.0,7956701184.0,21576581120.0,4958.0,14646.0
12-04 09:43:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2600947712.0,1484845056.0,7956701184.0,21576581120.0,4174.0,2812.0
12-04 09:43:44,0.417,0.0,98.331,1.252,0.0,0.0,0.0,155648.0,0.0,14.0,2600939520.0,1484845056.0,7956709376.0,21576581120.0,96635.0,98817.0
12-04 09:43:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2601037824.0,1484845056.0,7956738048.0,21576454144.0,4643.0,3402.0
12-04 09:43:46,0.083,0.0,99.416,0.501,0.0,0.0,0.0,172032.0,0.0,19.0,2601033728.0,1484845056.0,7956742144.0,21576454144.0,75389.0,84030.0
12-04 09:43:47,0.166,0.166,98.835,0.832,0.0,0.0,0.0,102400.0,0.0,10.0,2594787328.0,1484845056.0,7956766720.0,21582675968.0,64485.0,47791.0
12-04 09:43:48,0.084,0.0,99.248,0.668,0.0,0.0,0.0,131072.0,0.0,21.0,2594885632.0,1484845056.0,7956795392.0,21582548992.0,79483.0,95133.0
12-04 09:43:49,0.0,0.084,99.414,0.502,0.0,0.0,0.0,98304.0,0.0,15.0,2600828928.0,1484845056.0,7956819968.0,21576581120.0,73425.0,85219.0
12-04 09:43:50,0.083,0.083,98.998,0.835,0.0,0.0,0.0,106496.0,0.0,12.0,2602332160.0,1484845056.0,7956848640.0,21575049216.0,63503.0,46872.0
12-04 09:43:51,0.083,0.083,99.167,0.667,0.0,0.0,0.0,196608.0,0.0,23.0,2602430464.0,1484845056.0,7956877312.0,21574922240.0,85571.0,110926.0
12-04 09:43:52,0.0,0.0,99.248,0.752,0.0,0.0,0.0,196608.0,0.0,17.0,2602405888.0,1484845056.0,7956901888.0,21574922240.0,69832.0,74595.0
12-04 09:43:53,0.083,0.0,98.999,0.917,0.0,0.0,0.0,110592.0,0.0,13.0,2602754048.0,1484845056.0,7956926464.0,21574549504.0,66258.0,48840.0
12-04 09:43:54,0.416,0.249,98.587,0.748,0.0,0.0,0.0,126976.0,0.0,19.0,2603106304.0,1484845056.0,7956955136.0,21574168576.0,81970.0,106978.0
12-04 09:43:55,0.0,0.0,99.498,0.502,0.0,0.0,0.0,31006720.0,0.0,58.0,2603970560.0,1484845056.0,7956979712.0,21573279744.0,74287.0,83461.0
12-04 09:43:56,0.0,0.0,99.165,0.751,0.0,0.083,0.0,188416.0,0.0,16.0,2604199936.0,1484845056.0,7957004288.0,21573025792.0,66419.0,50341.0
12-04 09:43:57,0.083,0.0,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,19.0,2604171264.0,1484845056.0,7957032960.0,21573025792.0,84558.0,110685.0
12-04 09:43:58,0.0,0.084,99.582,0.334,0.0,0.0,0.0,98304.0,0.0,16.0,2604273664.0,1484845056.0,7957057536.0,21572898816.0,69606.0,75168.0
12-04 09:43:59,0.0,0.167,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,13.0,2604249088.0,1484845056.0,7957082112.0,21572898816.0,63587.0,46342.0
12-04 09:44:00,0.0,0.083,99.082,0.835,0.0,0.0,0.0,151552.0,0.0,20.0,2604216320.0,1484845056.0,7957114880.0,21572898816.0,76039.0,96994.0
12-04 09:44:01,0.083,0.0,99.249,0.668,0.0,0.0,0.0,188416.0,0.0,21.0,2604572672.0,1484845056.0,7957139456.0,21572517888.0,71471.0,63816.0
12-04 09:44:02,0.167,0.083,98.916,0.834,0.0,0.0,0.0,147456.0,0.0,19.0,2604670976.0,1484845056.0,7957168128.0,21572390912.0,80978.0,102082.0
12-04 09:44:03,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,17.0,2604773376.0,1484845056.0,7957192704.0,21572263936.0,94692.0,103253.0
12-04 09:44:04,0.083,0.167,99.249,0.500,0.0,0.0,0.0,131072.0,0.0,18.0,2604875776.0,1484845056.0,7957217280.0,21572136960.0,66104.0,44411.0
12-04 09:44:05,0.0,0.083,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,17.0,2604847104.0,1484845056.0,7957245952.0,21572136960.0,75833.0,77033.0
12-04 09:44:06,0.0,0.250,99.250,0.500,0.0,0.0,0.0,188416.0,0.0,23.0,2604949504.0,1484845056.0,7957270528.0,21572009984.0,80271.0,100807.0
12-04 09:44:07,0.167,0.167,99.0,0.667,0.0,0.0,0.0,114688.0,0.0,15.0,2604924928.0,1484845056.0,7957295104.0,21572009984.0,77699.0,87424.0
12-04 09:44:08,0.417,0.167,98.497,0.835,0.0,0.083,0.0,139264.0,0.0,16.0,2604683264.0,1484845056.0,7959441408.0,21570105344.0,2486159.0,163165.0
12-04 09:44:09,1.339,0.167,97.824,0.669,0.0,0.0,0.0,118784.0,0.0,17.0,2604638208.0,1484845056.0,7962025984.0,21567565824.0,3127274.0,228457.0
12-04 09:44:10,0.417,0.334,98.247,0.751,0.0,0.250,0.0,139264.0,0.0,16.0,2605535232.0,1484845056.0,7965470720.0,21563224064.0,3639197.0,206493.0
12-04 09:44:11,0.251,0.334,98.662,0.669,0.0,0.084,0.0,208896.0,0.0,24.0,2605854720.0,1484845056.0,7968444416.0,21559930880.0,3724420.0,248313.0
12-04 09:44:12,0.502,0.334,98.411,0.669,0.0,0.084,0.0,122880.0,0.0,19.0,2606018560.0,1484845056.0,7971979264.0,21556232192.0,3926854.0,259871.0
12-04 09:44:13,0.334,0.418,98.411,0.753,0.0,0.084,0.0,135168.0,0.0,16.0,2605981696.0,1484845056.0,7975698432.0,21552549888.0,4179547.0,215235.0
12-04 09:44:14,0.251,0.419,98.492,0.754,0.0,0.084,0.0,131072.0,0.0,16.0,2606460928.0,1484845056.0,7978729472.0,21549039616.0,3771028.0,228518.0
12-04 09:44:15,0.335,0.251,98.660,0.670,0.0,0.084,0.0,135168.0,0.0,17.0,2606059520.0,1484845056.0,7982112768.0,21546057728.0,3852115.0,246030.0
12-04 09:44:16,0.334,0.250,98.247,0.668,0.0,0.501,0.0,200704.0,0.0,20.0,2606157824.0,1484845056.0,7986094080.0,21541978112.0,4083675.0,222761.0
12-04 09:44:17,0.335,0.335,98.743,0.503,0.0,0.084,0.0,90112.0,0.0,12.0,2606194688.0,1484845056.0,7989739520.0,21538295808.0,4179008.0,242737.0
12-04 09:44:18,0.502,0.084,98.579,0.669,0.0,0.167,0.0,106496.0,0.0,12.0,2606415872.0,1484845056.0,7992709120.0,21535105024.0,3717024.0,236661.0
12-04 09:44:19,0.251,0.501,97.911,1.003,0.0,0.334,0.0,114688.0,0.0,12.0,2606411776.0,1484845056.0,7996649472.0,21531168768.0,4325900.0,243850.0
12-04 09:44:20,0.335,0.335,98.745,0.502,0.0,0.084,0.0,106496.0,0.0,15.0,2606522368.0,1484845056.0,8000237568.0,21527470080.0,3872982.0,233800.0
12-04 09:44:21,0.334,0.251,98.747,0.585,0.0,0.084,0.0,204800.0,0.0,20.0,2606960640.0,1484845056.0,8003481600.0,21523787776.0,3920834.0,230640.0
12-04 09:44:22,0.083,0.0,98.832,1.001,0.0,0.083,0.0,126976.0,0.0,18.0,2606886912.0,1484845056.0,8003682304.0,21523660800.0,135687.0,85635.0
12-04 09:44:23,0.168,0.335,98.827,0.586,0.0,0.084,0.0,110592.0,0.0,14.0,2606960640.0,1484845056.0,8005767168.0,21521502208.0,2662288.0,191141.0
12-04 09:44:24,0.418,0.502,97.992,0.921,0.0,0.167,0.0,122880.0,0.0,16.0,2607128576.0,1484845056.0,8012218368.0,21514883072.0,6942229.0,290407.0
12-04 09:44:25,0.335,0.502,98.410,0.502,0.0,0.251,0.0,102400.0,0.0,15.0,2607341568.0,1484845056.0,8017371136.0,21509517312.0,5835830.0,295421.0
12-04 09:44:26,0.251,0.167,98.745,0.669,0.0,0.167,0.0,180224.0,0.0,18.0,2607599616.0,1484845056.0,8021176320.0,21505454080.0,4591140.0,252287.0
12-04 09:44:27,0.084,0.419,98.492,1.005,0.0,0.0,0.0,122880.0,0.0,16.0,2607443968.0,1484845056.0,8024887296.0,21501898752.0,4029427.0,244953.0
12-04 09:44:28,0.251,0.251,98.994,0.503,0.0,0.0,0.0,90112.0,0.0,13.0,2607566848.0,1484845056.0,8028446720.0,21498216448.0,4161049.0,260236.0
12-04 09:44:29,0.251,0.501,98.246,0.835,0.0,0.167,0.0,139264.0,0.0,18.0,2607611904.0,1484845056.0,8031576064.0,21495042048.0,3761439.0,225606.0
12-04 09:44:30,0.251,0.334,98.244,1.003,0.0,0.167,0.0,159744.0,0.0,24.0,2608189440.0,1484845056.0,8035815424.0,21490225152.0,4640782.0,263129.0
12-04 09:44:31,0.167,0.418,98.577,0.837,0.0,0.0,0.0,208896.0,0.0,23.0,2607796224.0,1484845056.0,8039161856.0,21487271936.0,3795330.0,249834.0
12-04 09:44:32,0.167,0.251,98.494,0.921,0.0,0.167,0.0,118784.0,0.0,15.0,2607566848.0,1484845056.0,8042962944.0,21483700224.0,4052192.0,236070.0
12-04 09:44:33,0.335,0.335,98.744,0.503,0.0,0.084,0.0,94208.0,0.0,14.0,2608119808.0,1484845056.0,8046505984.0,21479604224.0,4283190.0,253964.0
12-04 09:44:34,0.418,0.334,98.328,0.669,0.0,0.251,0.0,94208.0,0.0,12.0,2608152576.0,1484845056.0,8050139136.0,21475938304.0,4023908.0,256724.0
12-04 09:44:35,0.251,0.251,98.660,0.586,0.0,0.251,0.0,143360.0,0.0,20.0,2607804416.0,1484845056.0,8053501952.0,21472923648.0,3906480.0,226079.0
12-04 09:44:36,0.251,0.251,98.826,0.587,0.0,0.084,0.0,163840.0,0.0,17.0,2607976448.0,1484845056.0,8056995840.0,21469257728.0,4017905.0,243231.0
12-04 09:44:37,0.419,0.251,98.660,0.586,0.0,0.084,0.0,94208.0,0.0,14.0,2607951872.0,1484845056.0,8060575744.0,21465702400.0,3922955.0,244701.0
12-04 09:44:38,0.334,0.334,98.411,0.585,0.0,0.334,0.0,139264.0,0.0,18.0,2607886336.0,1484845056.0,8064450560.0,21461893120.0,4238981.0,249363.0
12-04 09:44:39,0.250,0.584,98.247,0.668,0.0,0.250,0.0,122880.0,0.0,16.0,2608054272.0,1484845056.0,8068108288.0,21458067456.0,4177742.0,247080.0
12-04 09:44:40,0.501,0.418,98.246,0.668,0.0,0.167,0.0,111079424.0,0.0,124.0,2608480256.0,1484845056.0,8071651328.0,21454098432.0,3999341.0,237601.0
12-04 09:44:41,0.168,0.168,98.992,0.672,0.0,0.0,0.0,249856.0,0.0,24.0,2608345088.0,1484845056.0,8075358208.0,21450526720.0,4145752.0,256287.0
12-04 09:44:42,0.084,0.335,98.743,0.671,0.0,0.168,0.0,114688.0,0.0,15.0,2608623616.0,1484845056.0,8078635008.0,21446971392.0,3779575.0,230219.0
12-04 09:44:43,0.335,0.251,98.575,0.671,0.0,0.168,0.0,118784.0,0.0,15.0,2608680960.0,1484845056.0,8082276352.0,21443272704.0,4211683.0,257756.0
12-04 09:44:44,0.418,0.335,98.577,0.586,0.0,0.084,0.0,122880.0,0.0,15.0,2608713728.0,1484845056.0,8085798912.0,21439717376.0,3989064.0,248430.0
12-04 09:44:45,0.586,0.335,97.238,1.590,0.0,0.251,0.0,2424832.0,0.0,67.0,2609319936.0,1484845056.0,8091574272.0,21433335808.0,9003501.0,4854218.0
12-04 09:44:46,0.251,0.168,99.497,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2609061888.0,1484845056.0,8095387648.0,21429780480.0,3914155.0,164608.0
12-04 09:44:47,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2609537024.0,1484845056.0,8099119104.0,21425573888.0,4513740.0,186858.0
12-04 09:44:48,0.167,0.084,99.414,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2609410048.0,1484845056.0,8102547456.0,21422272512.0,3942533.0,178871.0
12-04 09:44:49,0.251,0.334,99.164,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2609381376.0,1484845056.0,8106401792.0,21418446848.0,4012359.0,190328.0
12-04 09:44:50,0.168,0.336,98.654,0.757,0.0,0.084,0.0,114688.0,0.0,8.0,2610028544.0,1484845056.0,8109699072.0,21414502400.0,4031817.0,258498.0
12-04 09:44:51,0.167,0.418,99.332,0.0,0.0,0.084,0.0,81920.0,0.0,10.0,2610384896.0,1484845056.0,8112947200.0,21410897920.0,3871861.0,179482.0
12-04 09:44:52,0.251,0.167,99.331,0.167,0.0,0.084,0.0,114688.0,0.0,8.0,2610716672.0,1484845056.0,8116383744.0,21407129600.0,3893711.0,202863.0
12-04 09:44:53,0.168,0.335,97.318,2.012,0.0,0.168,0.0,47955968.0,0.0,68.0,2610884608.0,1484845056.0,8120057856.0,21403287552.0,3962177.0,235728.0
12-04 09:44:54,0.250,0.417,98.249,0.834,0.0,0.250,0.0,114688.0,0.0,13.0,2611310592.0,1484845056.0,8124203008.0,21398716416.0,4858370.0,264283.0
12-04 09:44:55,0.334,0.251,98.328,0.920,0.0,0.167,0.0,126976.0,0.0,13.0,2611228672.0,1484845056.0,8127569920.0,21395431424.0,3896632.0,252837.0
12-04 09:44:56,0.335,0.251,98.494,0.669,0.0,0.251,0.0,188416.0,0.0,17.0,2611683328.0,1484845056.0,8130797568.0,21391749120.0,3891764.0,249397.0
12-04 09:44:57,0.168,0.335,98.575,0.754,0.0,0.168,0.0,114688.0,0.0,13.0,2611724288.0,1484845056.0,8134328320.0,21388177408.0,3988790.0,236456.0
12-04 09:44:58,0.168,0.252,98.992,0.504,0.0,0.084,0.0,98304.0,0.0,14.0,2611703808.0,1484845056.0,8137904128.0,21384622080.0,3981719.0,254481.0
12-04 09:44:59,0.501,0.334,98.580,0.501,0.0,0.084,0.0,57344.0,0.0,11.0,2611335168.0,1484845056.0,8141582336.0,21381312512.0,3926195.0,239235.0
12-04 09:45:00,0.334,0.501,98.331,0.584,0.0,0.250,0.0,114688.0,0.0,13.0,2611404800.0,1484845056.0,8145068032.0,21377757184.0,4023636.0,240253.0
12-04 09:45:01,0.084,0.334,98.747,0.585,0.0,0.251,0.0,176128.0,0.0,15.0,2612768768.0,1484845056.0,8147800064.0,21373661184.0,3405148.0,216813.0
12-04 09:45:02,0.336,0.168,98.909,0.503,0.0,0.084,0.0,94208.0,0.0,12.0,2612301824.0,1484845056.0,8151941120.0,21369987072.0,4362338.0,245845.0
12-04 09:45:03,0.251,0.084,98.826,0.587,0.0,0.251,0.0,98304.0,0.0,14.0,2612744192.0,1484845056.0,8155451392.0,21366034432.0,4248239.0,253052.0
12-04 09:45:04,0.335,0.168,98.743,0.587,0.0,0.168,0.0,90112.0,0.0,10.0,2612895744.0,1484845056.0,8158728192.0,21362606080.0,3894714.0,254970.0
12-04 09:45:05,0.250,0.334,98.331,0.918,0.0,0.167,0.0,155648.0,0.0,21.0,2612514816.0,1484845056.0,8161918976.0,21359796224.0,3556477.0,229908.0
12-04 09:45:06,0.501,0.250,98.331,0.751,0.0,0.167,0.0,221184.0,0.0,20.0,2612826112.0,1484845056.0,8165662720.0,21355741184.0,4271228.0,245576.0
12-04 09:45:07,0.334,0.418,98.244,0.836,0.0,0.167,0.0,118784.0,0.0,15.0,2613051392.0,1484845056.0,8169644032.0,21351534592.0,4144787.0,262172.0
12-04 09:45:08,0.251,0.251,98.910,0.503,0.0,0.084,0.0,94208.0,0.0,12.0,2613018624.0,1484845056.0,8172851200.0,21348360192.0,3769021.0,252168.0
12-04 09:45:09,0.502,0.334,98.495,0.585,0.0,0.084,0.0,118784.0,0.0,15.0,2613096448.0,1484845056.0,8176472064.0,21344661504.0,4389833.0,256694.0
12-04 09:45:10,0.336,0.336,98.490,0.755,0.0,0.084,0.0,114688.0,0.0,13.0,2613665792.0,1484845056.0,8179982336.0,21340581888.0,3923578.0,244864.0
12-04 09:45:11,0.334,0.167,98.328,0.920,0.0,0.251,0.0,180224.0,0.0,16.0,2614005760.0,1484845056.0,8183586816.0,21336637440.0,4248203.0,267997.0
12-04 09:45:12,0.168,0.251,98.492,0.838,0.0,0.251,0.0,94208.0,0.0,10.0,2614194176.0,1484845056.0,8187080704.0,21332955136.0,4053829.0,257773.0
12-04 09:45:13,0.417,0.250,98.415,0.751,0.0,0.167,0.0,143360.0,0.0,18.0,2613878784.0,1484845056.0,8190898176.0,21329453056.0,4035595.0,252742.0
12-04 09:45:14,0.250,0.417,98.749,0.417,0.0,0.167,0.0,114688.0,0.0,18.0,2613903360.0,1484845056.0,8194236416.0,21326090240.0,3810399.0,243713.0
12-04 09:45:15,0.335,0.251,98.577,0.586,0.0,0.251,0.0,135168.0,0.0,15.0,2613985280.0,1484845056.0,8198234112.0,21322010624.0,4523749.0,249255.0
12-04 09:45:16,0.501,0.417,98.581,0.334,0.0,0.167,0.0,184320.0,0.0,19.0,2614013952.0,1484845056.0,8201760768.0,21318455296.0,4019274.0,244598.0
12-04 09:45:17,0.250,0.417,98.414,0.668,0.0,0.250,0.0,114688.0,0.0,13.0,2614046720.0,1484845056.0,8205426688.0,21314756608.0,4133172.0,263553.0
12-04 09:45:18,0.084,0.252,98.824,0.756,0.0,0.084,0.0,135168.0,0.0,12.0,2614120448.0,1484845056.0,8208527360.0,21311582208.0,3768801.0,229445.0
12-04 09:45:19,0.335,0.419,98.492,0.586,0.0,0.168,0.0,118784.0,0.0,15.0,2614579200.0,1484845056.0,8212054016.0,21307596800.0,4233807.0,255067.0
12-04 09:45:20,0.334,0.167,98.413,0.752,0.0,0.334,0.0,114688.0,0.0,13.0,2614722560.0,1484845056.0,8215179264.0,21304328192.0,3569954.0,235824.0
12-04 09:45:21,0.335,0.335,98.577,0.669,0.0,0.084,0.0,200704.0,0.0,18.0,2614415360.0,1484845056.0,8218660864.0,21301153792.0,3887771.0,250999.0
12-04 09:45:22,0.251,0.334,98.495,0.669,0.0,0.251,0.0,118784.0,0.0,15.0,2614657024.0,1484845056.0,8222244864.0,21297328128.0,4205198.0,261917.0
12-04 09:45:23,0.084,0.167,99.164,0.418,0.0,0.167,0.0,98304.0,0.0,14.0,2614468608.0,1484845056.0,8224845824.0,21294915584.0,2695081.0,191048.0
12-04 09:45:24,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,12.0,2614538240.0,1484845056.0,8224903168.0,21294788608.0,79641.0,82290.0
12-04 09:45:25,0.083,0.250,99.082,0.584,0.0,0.0,0.0,105394176.0,0.0,119.0,2614407168.0,1484845056.0,8225923072.0,21293899776.0,1281111.0,141813.0
12-04 09:45:26,0.251,0.334,98.746,0.585,0.0,0.084,0.0,204800.0,0.0,19.0,2614910976.0,1484845056.0,8230387712.0,21288931328.0,5168803.0,274942.0
12-04 09:45:27,0.251,0.334,98.662,0.585,0.0,0.167,0.0,114688.0,0.0,13.0,2614923264.0,1484845056.0,8235438080.0,21283868672.0,5609515.0,261237.0
12-04 09:45:28,0.167,0.084,99.079,0.586,0.0,0.084,0.0,114688.0,0.0,13.0,2614931456.0,1484845056.0,8236826624.0,21282471936.0,1487643.0,153234.0
12-04 09:45:29,0.251,0.251,98.660,0.586,0.0,0.251,0.0,118784.0,0.0,15.0,2615103488.0,1484845056.0,8240209920.0,21278916608.0,4001251.0,237825.0
12-04 09:45:30,0.503,0.419,97.822,0.838,0.0,0.419,0.0,155648.0,0.0,15.0,2616651776.0,1484845056.0,8246820864.0,21270757376.0,7440518.0,309466.0
12-04 09:45:31,0.419,0.252,98.322,0.839,0.0,0.168,0.0,217088.0,0.0,20.0,2616168448.0,1484845056.0,8251629568.0,21266432000.0,5201623.0,291765.0
12-04 09:45:32,0.168,0.251,98.660,0.754,0.0,0.168,0.0,114688.0,0.0,13.0,2616561664.0,1484845056.0,8255823872.0,21261844480.0,4912853.0,240261.0
12-04 09:45:33,0.419,0.335,98.492,0.503,0.0,0.251,0.0,94208.0,0.0,12.0,2616565760.0,1484845056.0,8261406720.0,21256257536.0,5869147.0,285333.0
12-04 09:45:34,0.417,0.417,98.664,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,2616614912.0,1484845056.0,8264548352.0,21253066752.0,3649936.0,234555.0
12-04 09:45:35,0.251,0.335,98.409,0.754,0.0,0.251,0.0,94208.0,0.0,11.0,2617241600.0,1484845056.0,8268873728.0,21248114688.0,5180741.0,264220.0
12-04 09:45:36,0.251,0.167,98.662,0.836,0.0,0.084,0.0,184320.0,0.0,18.0,2617032704.0,1484845056.0,8272273408.0,21244923904.0,3550118.0,222858.0
12-04 09:45:37,0.252,0.168,98.742,0.755,0.0,0.084,0.0,114688.0,0.0,13.0,2617262080.0,1484845056.0,8275853312.0,21241114624.0,4095554.0,259140.0
12-04 09:45:38,0.335,0.251,98.410,0.753,0.0,0.251,0.0,122880.0,0.0,15.0,2617335808.0,1484845056.0,8279732224.0,21237161984.0,4533082.0,253999.0
12-04 09:45:39,0.418,0.251,98.326,0.753,0.0,0.251,0.0,114688.0,0.0,13.0,2617380864.0,1484845056.0,8283496448.0,21233352704.0,4250995.0,255045.0
12-04 09:45:40,0.334,0.251,98.496,0.752,0.0,0.167,0.0,159744.0,0.0,25.0,2617745408.0,1484845056.0,8287465472.0,21229019136.0,4320775.0,260371.0
12-04 09:45:41,0.167,0.250,98.581,0.835,0.0,0.167,0.0,204800.0,0.0,18.0,2617847808.0,1484845056.0,8290791424.0,21225590784.0,4080674.0,260495.0
12-04 09:45:42,0.335,0.167,98.577,0.753,0.0,0.167,0.0,114688.0,0.0,13.0,2618114048.0,1484845056.0,8294850560.0,21221265408.0,4373121.0,249513.0
12-04 09:45:43,0.335,0.251,98.828,0.502,0.0,0.084,0.0,94208.0,0.0,12.0,2618478592.0,1484845056.0,8297914368.0,21217837056.0,3793306.0,253606.0
12-04 09:45:44,0.251,0.418,98.580,0.501,0.0,0.251,0.0,94208.0,0.0,12.0,2618724352.0,1484845056.0,8301813760.0,21213691904.0,4467487.0,261431.0
12-04 09:45:45,0.251,0.251,98.660,0.586,0.0,0.251,0.0,110592.0,0.0,11.0,2618249216.0,1484845056.0,8305778688.0,21210202112.0,4097109.0,243194.0
12-04 09:45:46,0.168,0.335,98.994,0.503,0.0,0.0,0.0,192512.0,0.0,19.0,2618343424.0,1484845056.0,8308875264.0,21207011328.0,3548662.0,244445.0
12-04 09:45:47,0.334,0.417,98.165,0.834,0.0,0.250,0.0,110592.0,0.0,11.0,2618400768.0,1484845056.0,8312500224.0,21203329024.0,4091718.0,246637.0
12-04 09:45:48,0.335,0.335,98.491,0.754,0.0,0.084,0.0,110592.0,0.0,11.0,2618585088.0,1484845056.0,8316014592.0,21199630336.0,4079082.0,245538.0
12-04 09:45:49,0.502,0.084,98.494,0.837,0.0,0.084,0.0,126976.0,0.0,15.0,2618667008.0,1484845056.0,8319488000.0,21196075008.0,3795638.0,235076.0
12-04 09:45:50,0.419,0.251,98.491,0.754,0.0,0.084,0.0,110592.0,0.0,11.0,2619154432.0,1484845056.0,8322961408.0,21192114176.0,4125837.0,237976.0
12-04 09:45:51,0.336,0.336,96.725,2.267,0.0,0.336,0.0,2908160.0,0.0,65.0,2619670528.0,1484845056.0,8329469952.0,21185089536.0,10082367.0,4980280.0
12-04 09:45:52,0.252,0.168,99.245,0.252,0.0,0.084,0.0,122880.0,0.0,16.0,2619101184.0,1484845056.0,8333348864.0,21181779968.0,4171057.0,895188.0
12-04 09:45:53,0.168,0.168,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2619379712.0,1484845056.0,8336752640.0,21178097664.0,4023879.0,176747.0
12-04 09:45:54,0.335,0.335,99.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2619371520.0,1484845056.0,8340873216.0,21173985280.0,4266167.0,170974.0
12-04 09:45:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,112263168.0,0.0,111.0,2619564032.0,1484845056.0,8341061632.0,21173604352.0,199946.0,25548.0
12-04 09:45:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,2619564032.0,1484845056.0,8341061632.0,21173604352.0,5813.0,3671.0
12-04 09:45:57,0.167,0.251,99.163,0.335,0.0,0.084,0.0,86016.0,0.0,11.0,2619527168.0,1484845056.0,8342876160.0,21171826688.0,2031544.0,187877.0
12-04 09:45:58,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2620162048.0,1484845056.0,8346193920.0,21167874048.0,4173478.0,182354.0
12-04 09:45:59,0.250,0.167,98.748,0.668,0.0,0.167,0.0,122880.0,0.0,12.0,2619912192.0,1484845056.0,8349999104.0,21164318720.0,4134632.0,187878.0
12-04 09:46:00,0.168,0.168,98.827,0.586,0.0,0.251,0.0,122880.0,0.0,12.0,2620137472.0,1484845056.0,8353091584.0,21161000960.0,3567943.0,233327.0
12-04 09:46:01,0.418,0.502,98.661,0.251,0.0,0.167,0.0,143360.0,0.0,14.0,2619772928.0,1484845056.0,8359473152.0,21154983936.0,6944376.0,325967.0
12-04 09:46:02,0.251,0.418,98.580,0.501,0.0,0.251,0.0,94208.0,0.0,10.0,2620465152.0,1484845056.0,8364367872.0,21149396992.0,5842207.0,279600.0
12-04 09:46:03,0.335,0.167,98.912,0.418,0.0,0.167,0.0,94208.0,0.0,10.0,2620178432.0,1484845056.0,8369971200.0,21144080384.0,6171808.0,275099.0
12-04 09:46:04,0.335,0.251,98.996,0.251,0.0,0.167,0.0,69632.0,0.0,9.0,2620510208.0,1484845056.0,8374988800.0,21138731008.0,5362506.0,283848.0
12-04 09:46:05,0.251,0.335,98.911,0.503,0.0,0.0,0.0,110592.0,0.0,11.0,2621022208.0,1484845056.0,8378413056.0,21134794752.0,4232139.0,245404.0
12-04 09:46:06,0.251,0.167,98.746,0.502,0.0,0.334,0.0,172032.0,0.0,16.0,2620612608.0,1484845056.0,8382521344.0,21131096064.0,4237596.0,243698.0
12-04 09:46:07,0.333,0.417,98.500,0.500,0.0,0.250,0.0,90112.0,0.0,10.0,2620686336.0,1484845056.0,8385748992.0,21127794688.0,3967170.0,252386.0
12-04 09:46:08,0.418,0.334,98.830,0.334,0.0,0.084,0.0,94208.0,0.0,10.0,2621083648.0,1484845056.0,8389812224.0,21123334144.0,4696291.0,253590.0
12-04 09:46:09,0.834,0.083,98.582,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2621038592.0,1484845056.0,8390103040.0,21123088384.0,85024.0,87784.0
12-04 09:46:10,0.583,0.167,98.668,0.500,0.0,0.083,0.0,90112.0,0.0,10.0,2624200704.0,1484845056.0,8390131712.0,21119897600.0,86903.0,96507.0
12-04 09:46:11,0.750,0.083,98.667,0.500,0.0,0.0,0.0,167936.0,0.0,15.0,2624294912.0,1484845056.0,8390164480.0,21119770624.0,103293.0,105527.0
12-04 09:46:12,0.167,0.083,98.999,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,2624262144.0,1484845056.0,8390197248.0,21119770624.0,85170.0,87273.0
12-04 09:46:13,0.250,0.083,99.416,0.250,0.0,0.0,0.0,73728.0,0.0,11.0,2624360448.0,1484845056.0,8390225920.0,21119643648.0,83393.0,87010.0
12-04 09:46:14,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,2624323584.0,1484845056.0,8390262784.0,21119643648.0,84079.0,85695.0
12-04 09:46:15,0.083,0.0,99.249,0.668,0.0,0.0,0.0,192512.0,0.0,24.0,2624290816.0,1484845056.0,8390295552.0,21119643648.0,83540.0,85648.0
12-04 09:46:16,0.167,0.167,99.084,0.500,0.0,0.083,0.0,159744.0,0.0,15.0,2624258048.0,1484845056.0,8390328320.0,21119643648.0,85771.0,96549.0
12-04 09:46:17,0.083,0.083,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,9.0,2624229376.0,1484845056.0,8390356992.0,21119643648.0,85217.0,86639.0
12-04 09:46:18,0.084,0.0,99.499,0.418,0.0,0.0,0.0,94208.0,0.0,10.0,2624319488.0,1484845056.0,8390393856.0,21119516672.0,83973.0,85534.0
12-04 09:46:19,0.083,0.250,99.085,0.582,0.0,0.0,0.0,94208.0,0.0,10.0,2624286720.0,1484845056.0,8390426624.0,21119516672.0,87316.0,99885.0
12-04 09:46:20,0.167,0.0,99.249,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,2624253952.0,1484845056.0,8390459392.0,21119516672.0,86582.0,88950.0
12-04 09:46:21,0.083,0.167,99.166,0.584,0.0,0.0,0.0,155648.0,0.0,15.0,2624221184.0,1484845056.0,8390492160.0,21119516672.0,83955.0,85389.0
12-04 09:46:22,0.0,0.167,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2624315392.0,1484845056.0,8390524928.0,21119389696.0,85024.0,87855.0
12-04 09:46:23,0.333,0.0,99.418,0.250,0.0,0.0,0.0,61440.0,0.0,5.0,2624278528.0,1484845056.0,8390553600.0,21119397888.0,71824.0,43286.0
12-04 09:46:24,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,13.0,2624249856.0,1484845056.0,8390582272.0,21119397888.0,71041.0,41475.0
12-04 09:46:25,0.0,0.083,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,7.0,2624344064.0,1484845056.0,8390615040.0,21119270912.0,70171.0,49793.0
12-04 09:46:26,0.083,0.083,99.333,0.500,0.0,0.0,0.0,151552.0,0.0,13.0,2624315392.0,1484845056.0,8390643712.0,21119270912.0,71199.0,42545.0
12-04 09:46:27,0.0,0.083,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,6.0,2624286720.0,1484845056.0,8390672384.0,21119270912.0,71254.0,41710.0
12-04 09:46:28,0.083,0.0,99.332,0.584,0.0,0.0,0.0,81920.0,0.0,6.0,2624258048.0,1484845056.0,8390701056.0,21119270912.0,66920.0,49800.0
12-04 09:46:29,0.083,0.083,99.583,0.250,0.0,0.0,0.0,61440.0,0.0,5.0,2624229376.0,1484845056.0,8390729728.0,21119270912.0,67261.0,39223.0
12-04 09:46:30,0.084,0.0,99.749,0.167,0.0,0.0,0.0,48779264.0,0.0,54.0,2624081920.0,1484845056.0,8390758400.0,21119389696.0,62467.0,37668.0
12-04 09:46:31,0.083,0.083,99.500,0.333,0.0,0.0,0.0,139264.0,0.0,10.0,2624012288.0,1484845056.0,8390787072.0,21119430656.0,63884.0,46387.0
12-04 09:46:32,0.084,0.0,99.749,0.167,0.0,0.0,0.0,57344.0,0.0,7.0,2623991808.0,1484845056.0,8390807552.0,21119430656.0,55763.0,33175.0
12-04 09:46:33,0.0,0.083,99.333,0.500,0.0,0.083,0.0,73728.0,0.0,6.0,2623967232.0,1484845056.0,8390832128.0,21119430656.0,69523.0,49561.0
12-04 09:46:34,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,7.0,2623946752.0,1484845056.0,8390852608.0,21119430656.0,45273.0,36151.0
12-04 09:46:35,0.0,0.083,99.249,0.667,0.0,0.0,0.0,98304.0,0.0,10.0,2623930368.0,1484845056.0,8390868992.0,21119430656.0,43448.0,25023.0
12-04 09:46:36,0.083,0.0,99.416,0.500,0.0,0.0,0.0,143360.0,0.0,14.0,2623913984.0,1484845056.0,8390885376.0,21119430656.0,39644.0,24727.0
12-04 09:46:37,0.083,0.083,99.417,0.333,0.0,0.083,0.0,40960.0,0.0,5.0,2623901696.0,1484845056.0,8390897664.0,21119430656.0,35181.0,34686.0
12-04 09:46:38,0.0,0.0,99.499,0.501,0.0,0.0,0.0,65536.0,0.0,6.0,2623885312.0,1484845056.0,8390914048.0,21119430656.0,25328.0,15061.0
12-04 09:46:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2623877120.0,1484845056.0,8390922240.0,21119430656.0,21981.0,13836.0
12-04 09:46:40,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,2623873024.0,1484845056.0,8390926336.0,21119430656.0,17525.0,20316.0
12-04 09:46:41,0.083,0.083,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,10.0,2623868928.0,1484845056.0,8390930432.0,21119430656.0,30553.0,26073.0
12-04 09:46:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2623868928.0,1484845056.0,8390930432.0,21119430656.0,4955.0,4271.0
12-04 09:46:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2623868928.0,1484845056.0,8390930432.0,21119430656.0,8044.0,17644.0
12-04 09:46:44,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2623844352.0,1484845056.0,8393240576.0,21117145088.0,2628244.0,114124.0
12-04 09:46:45,0.168,0.251,99.497,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2623950848.0,1484845056.0,8396308480.0,21113970688.0,3603264.0,161435.0
12-04 09:46:46,0.335,0.168,99.246,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2623995904.0,1484845056.0,8400216064.0,21110018048.0,4265892.0,182269.0
12-04 09:46:47,0.251,0.251,99.162,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2624131072.0,1484845056.0,8403636224.0,21106462720.0,3862829.0,178207.0
12-04 09:46:48,3.512,0.836,95.067,0.251,0.0,0.334,0.0,0.0,0.0,0.0,2399535104.0,1484845056.0,8407298048.0,21327396864.0,4258816.0,230072.0
12-04 09:46:49,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2399789056.0,1484845056.0,8410853376.0,21323587584.0,4203295.0,187513.0
12-04 09:46:50,0.502,0.251,98.996,0.0,0.0,0.251,0.0,24576.0,0.0,5.0,2399100928.0,1484845056.0,8414986240.0,21320142848.0,4498817.0,193588.0
12-04 09:46:51,0.335,0.251,99.079,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2399383552.0,1484845056.0,8418680832.0,21316165632.0,4356060.0,184612.0
12-04 09:46:52,0.335,0.335,99.162,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2399055872.0,1484845056.0,8422658048.0,21312516096.0,4187302.0,184135.0
12-04 09:46:53,0.500,0.334,98.832,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2399096832.0,1484845056.0,8426299392.0,21308833792.0,4080004.0,178719.0
12-04 09:46:54,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2399268864.0,1484845056.0,8429826048.0,21305135104.0,4351419.0,184529.0
12-04 09:46:55,0.335,0.335,99.163,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2399166464.0,1484845056.0,8434008064.0,21301055488.0,4315306.0,179794.0
12-04 09:46:56,0.503,0.251,99.246,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,2399760384.0,1484845056.0,8437731328.0,21296738304.0,4835643.0,210637.0
12-04 09:46:57,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2399371264.0,1484845056.0,8441692160.0,21293166592.0,4031959.0,178363.0
12-04 09:46:58,0.084,0.252,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2399608832.0,1484845056.0,8445263872.0,21289357312.0,3946472.0,166876.0
12-04 09:46:59,0.417,0.250,99.165,0.083,0.0,0.083,0.0,32768.0,0.0,7.0,2399895552.0,1484845056.0,8448167936.0,21286166528.0,3386039.0,135670.0
12-04 09:47:00,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2399850496.0,1484845056.0,8448212992.0,21286166528.0,4407.0,3819.0
12-04 09:47:01,0.167,0.167,99.582,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2398916608.0,1484845056.0,8450797568.0,21284515840.0,2853878.0,138278.0
12-04 09:47:02,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2398957568.0,1484845056.0,8455790592.0,21279481856.0,5585312.0,208626.0
12-04 09:47:03,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2399596544.0,1484845056.0,8461053952.0,21273579520.0,6186219.0,204837.0
12-04 09:47:04,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2399739904.0,1484845056.0,8465879040.0,21268611072.0,5400558.0,187481.0
12-04 09:47:05,0.419,0.168,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2399539200.0,1484845056.0,8470540288.0,21264150528.0,5186995.0,196702.0
12-04 09:47:06,0.335,0.335,99.246,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2399567872.0,1484845056.0,8474574848.0,21260087296.0,4490248.0,174163.0
12-04 09:47:07,0.335,0.335,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399789056.0,1484845056.0,8478941184.0,21255499776.0,4684404.0,185459.0
12-04 09:47:08,0.334,0.334,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2399768576.0,1484845056.0,8483024896.0,21251436544.0,4546588.0,173080.0
12-04 09:47:09,0.503,0.168,99.246,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2399854592.0,1484845056.0,8486891520.0,21247483904.0,4490301.0,194541.0
12-04 09:47:10,0.335,0.167,99.163,0.0,0.0,0.335,0.0,16384.0,0.0,1.0,2400026624.0,1484845056.0,8490274816.0,21243928576.0,3907151.0,173830.0
12-04 09:47:11,0.334,0.334,98.997,0.251,0.0,0.084,0.0,102400.0,0.0,9.0,2400559104.0,1484845056.0,8494075904.0,21239595008.0,4475237.0,207399.0
12-04 09:47:12,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2400296960.0,1484845056.0,8497766400.0,21236166656.0,4025074.0,171413.0
12-04 09:47:13,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2400567296.0,1484845056.0,8501702656.0,21231960064.0,4247868.0,197444.0
12-04 09:47:14,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2400624640.0,1484845056.0,8505708544.0,21227896832.0,4346207.0,181710.0
12-04 09:47:15,0.335,0.251,99.162,0.0,0.0,0.251,0.0,84365312.0,0.0,91.0,2401234944.0,1484845056.0,8509087744.0,21223907328.0,4224912.0,175353.0
12-04 09:47:16,0.251,0.419,99.079,0.0,0.0,0.251,0.0,32882688.0,0.0,44.0,2400776192.0,1484845056.0,8513273856.0,21220179968.0,4398821.0,201885.0
12-04 09:47:17,0.168,0.336,99.245,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2401083392.0,1484845056.0,8516743168.0,21216403456.0,4180214.0,191394.0
12-04 09:47:18,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2401243136.0,1484845056.0,8520663040.0,21212323840.0,4348825.0,185995.0
12-04 09:47:19,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2401202176.0,1484845056.0,8523878400.0,21209149440.0,3645808.0,172128.0
12-04 09:47:20,0.251,0.335,99.330,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2401288192.0,1484845056.0,8527904768.0,21205037056.0,4273756.0,176686.0
12-04 09:47:21,0.251,0.251,99.246,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2401382400.0,1484845056.0,8532094976.0,21200752640.0,4752255.0,209015.0
12-04 09:47:22,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2401730560.0,1484845056.0,8535605248.0,21196894208.0,4301109.0,198571.0
12-04 09:47:23,0.251,0.251,98.913,0.167,0.0,0.418,0.0,12288.0,0.0,2.0,2401427456.0,1484845056.0,8539938816.0,21192863744.0,4638828.0,193575.0
12-04 09:47:24,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2401542144.0,1484845056.0,8543776768.0,21188911104.0,4247007.0,170053.0
12-04 09:47:25,0.334,0.251,99.247,0.0,0.0,0.167,0.0,49152.0,0.0,12.0,2401779712.0,1484845056.0,8546967552.0,21185482752.0,3816707.0,182124.0
12-04 09:47:26,0.084,0.251,99.498,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2401898496.0,1484845056.0,8550674432.0,21181657088.0,4290106.0,191797.0
12-04 09:47:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2401878016.0,1484845056.0,8554631168.0,21177720832.0,4273551.0,183007.0
12-04 09:47:28,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2402111488.0,1484845056.0,8558383104.0,21173735424.0,4460782.0,207765.0
12-04 09:47:29,0.501,0.334,98.914,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2402004992.0,1484845056.0,8562266112.0,21169958912.0,4027930.0,173664.0
12-04 09:47:30,0.587,0.084,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2402816000.0,1484845056.0,8565821440.0,21165592576.0,4366227.0,183560.0
12-04 09:47:31,0.167,0.167,99.498,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2403250176.0,1484845056.0,8569544704.0,21161435136.0,4180447.0,202177.0
12-04 09:47:32,0.250,0.167,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2403110912.0,1484845056.0,8573636608.0,21157482496.0,4469772.0,182118.0
12-04 09:47:33,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2402938880.0,1484845056.0,8577302528.0,21153988608.0,4099571.0,185145.0
12-04 09:47:34,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2403172352.0,1484845056.0,8581337088.0,21149720576.0,4548201.0,194992.0
12-04 09:47:35,0.168,0.336,99.329,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2403188736.0,1484845056.0,8585129984.0,21145911296.0,4088829.0,181017.0
12-04 09:47:36,0.168,0.168,99.581,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2403381248.0,1484845056.0,8588382208.0,21142466560.0,3997964.0,185281.0
12-04 09:47:37,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2403418112.0,1484845056.0,8592535552.0,21138276352.0,4534195.0,197470.0
12-04 09:47:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2403438592.0,1484845056.0,8592896000.0,21137895424.0,380580.0,21920.0
12-04 09:47:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2403438592.0,1484845056.0,8592896000.0,21137895424.0,5597.0,3354.0
12-04 09:47:40,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2403405824.0,1484845056.0,8593960960.0,21136863232.0,1093572.0,61450.0
12-04 09:47:41,0.502,0.251,98.829,0.251,0.0,0.167,0.0,77824.0,0.0,7.0,2403700736.0,1484845056.0,8597667840.0,21132861440.0,4436539.0,209786.0
12-04 09:47:42,0.252,0.419,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2403897344.0,1484845056.0,8604532736.0,21125799936.0,7783819.0,217978.0
12-04 09:47:43,0.251,0.084,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2403651584.0,1484845056.0,8608731136.0,21121847296.0,4363400.0,158127.0
12-04 09:47:44,0.168,0.084,99.580,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2403958784.0,1484845056.0,8614948864.0,21115322368.0,6956377.0,173005.0
12-04 09:47:45,0.252,0.336,99.244,0.0,0.0,0.168,0.0,67018752.0,0.0,65.0,2404151296.0,1484845056.0,8620724224.0,21109354496.0,6411237.0,218281.0
12-04 09:47:46,0.168,0.168,99.330,0.0,0.0,0.335,0.0,44929024.0,0.0,54.0,2404151296.0,1484845056.0,8625725440.0,21104353280.0,5537470.0,205061.0
12-04 09:47:47,0.418,0.251,98.996,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,2404241408.0,1484845056.0,8630095872.0,21099892736.0,4775911.0,193532.0
12-04 09:47:48,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2404548608.0,1484845056.0,8633819136.0,21095862272.0,4233105.0,160561.0
12-04 09:47:49,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2404601856.0,1484845056.0,8637624320.0,21092003840.0,4342852.0,187259.0
12-04 09:47:50,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2404786176.0,1484845056.0,8641089536.0,21088354304.0,4067297.0,174877.0
12-04 09:47:51,0.334,0.334,99.248,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2404917248.0,1484845056.0,8644911104.0,21084401664.0,4384091.0,191306.0
12-04 09:47:52,0.084,0.418,99.332,0.0,0.0,0.167,0.0,57344.0,0.0,4.0,2405199872.0,1484845056.0,8648818688.0,21080211456.0,4388704.0,197716.0
12-04 09:47:53,0.084,0.168,99.496,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2404950016.0,1484845056.0,8652640256.0,21076639744.0,4236272.0,177677.0
12-04 09:47:54,0.252,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405052416.0,1484845056.0,8656474112.0,21072703488.0,4074481.0,175453.0
12-04 09:47:55,0.167,0.167,99.583,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2405412864.0,1484845056.0,8659939328.0,21068877824.0,4199766.0,178044.0
12-04 09:47:56,0.167,0.167,99.582,0.0,0.0,0.084,0.0,61440.0,0.0,3.0,2405650432.0,1484845056.0,8664018944.0,21064560640.0,4559011.0,196188.0
12-04 09:47:57,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2405515264.0,1484845056.0,8667979776.0,21060734976.0,4673711.0,199701.0
12-04 09:47:58,0.084,0.335,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2405584896.0,1484845056.0,8671846400.0,21056798720.0,3966342.0,182686.0
12-04 09:47:59,0.251,0.501,98.914,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2406129664.0,1484845056.0,8675381248.0,21052719104.0,4395112.0,188993.0
12-04 09:48:00,0.251,0.251,99.247,0.0,0.0,0.251,0.0,36864.0,0.0,8.0,2405814272.0,1484845056.0,8678871040.0,21049544704.0,3944408.0,170760.0
12-04 09:48:01,0.084,0.167,99.666,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2405822464.0,1484845056.0,8682815488.0,21045592064.0,4111650.0,170482.0
12-04 09:48:02,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2405945344.0,1484845056.0,8686755840.0,21041528832.0,4588936.0,197522.0
12-04 09:48:03,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2406404096.0,1484845056.0,8690503680.0,21037322240.0,4403541.0,186617.0
12-04 09:48:04,0.419,0.168,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2406420480.0,1484845056.0,8694472704.0,21033336832.0,4296624.0,188676.0
12-04 09:48:05,0.419,0.168,99.245,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2406199296.0,1484845056.0,8698343424.0,21029687296.0,4145928.0,185842.0
12-04 09:48:06,0.251,0.167,99.248,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2406658048.0,1484845056.0,8702091264.0,21025480704.0,4482351.0,185031.0
12-04 09:48:07,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406547456.0,1484845056.0,8705503232.0,21022179328.0,3864360.0,171509.0
12-04 09:48:08,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2406699008.0,1484845056.0,8709431296.0,21018099712.0,4403594.0,173965.0
12-04 09:48:09,1.169,0.250,98.331,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2406764544.0,1484845056.0,8713166848.0,21014298624.0,4283261.0,179026.0
12-04 09:48:10,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2406866944.0,1484845056.0,8716136448.0,21011226624.0,3191964.0,146004.0
12-04 09:48:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2406928384.0,1484845056.0,8716193792.0,21011107840.0,23069.0,22823.0
12-04 09:48:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2406891520.0,1484845056.0,8716230656.0,21011107840.0,266366.0,18265.0
12-04 09:48:13,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2406883328.0,1484845056.0,8718524416.0,21008822272.0,2446752.0,116925.0
12-04 09:48:14,0.334,0.418,98.997,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2407206912.0,1484845056.0,8722518016.0,21004505088.0,4526896.0,187746.0
12-04 09:48:15,0.336,0.168,99.159,0.0,0.0,0.336,0.0,48656384.0,0.0,47.0,2406920192.0,1484845056.0,8728915968.0,20998393856.0,6980203.0,230654.0
12-04 09:48:16,0.667,0.250,98.750,0.0,0.0,0.333,0.0,58871808.0,0.0,66.0,2407211008.0,1484845056.0,8734416896.0,20992602112.0,6321649.0,212282.0
12-04 09:48:17,0.168,0.420,99.076,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2407514112.0,1484845056.0,8740352000.0,20986363904.0,6551798.0,210382.0
12-04 09:48:18,0.502,0.334,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2407698432.0,1484845056.0,8745644032.0,20980887552.0,5665060.0,202427.0
12-04 09:48:19,0.503,0.335,98.995,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2407714816.0,1484845056.0,8750706688.0,20975808512.0,5842189.0,219639.0
12-04 09:48:20,0.167,0.251,99.498,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2407858176.0,1484845056.0,8754642944.0,20971728896.0,4404212.0,180838.0
12-04 09:48:21,0.168,0.168,99.497,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2408075264.0,1484845056.0,8758267904.0,20967886848.0,4243013.0,164751.0
12-04 09:48:22,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2408574976.0,1484845056.0,8761942016.0,20963713024.0,4275030.0,186975.0
12-04 09:48:23,0.418,0.334,98.913,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2408316928.0,1484845056.0,8766009344.0,20959903744.0,4374636.0,178451.0
12-04 09:48:24,0.168,0.335,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2408644608.0,1484845056.0,8769699840.0,20955885568.0,4358374.0,191608.0
12-04 09:48:25,0.251,0.335,99.246,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2408288256.0,1484845056.0,8773672960.0,20952268800.0,4200323.0,193112.0
12-04 09:48:26,0.084,0.336,99.412,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2408398848.0,1484845056.0,8777388032.0,20948443136.0,4360307.0,189516.0
12-04 09:48:27,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2408812544.0,1484845056.0,8781086720.0,20944330752.0,4331179.0,172144.0
12-04 09:48:28,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2408595456.0,1484845056.0,8784826368.0,20940808192.0,4051039.0,178459.0
12-04 09:48:29,0.419,0.251,99.079,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2408648704.0,1484845056.0,8788979712.0,20936601600.0,4522351.0,180465.0
12-04 09:48:30,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2408902656.0,1484845056.0,8792670208.0,20932657152.0,4210961.0,181083.0
12-04 09:48:31,0.252,0.084,99.496,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2408919040.0,1484845056.0,8796479488.0,20928831488.0,4034758.0,190255.0
12-04 09:48:32,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2409013248.0,1484845056.0,8800321536.0,20924895232.0,4388978.0,199564.0
12-04 09:48:33,0.668,0.250,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2409218048.0,1484845056.0,8803942400.0,20921069568.0,4387636.0,183487.0
12-04 09:48:34,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2409431040.0,1484845056.0,8807792640.0,20917006336.0,4134893.0,186958.0
12-04 09:48:35,0.419,0.084,99.330,0.084,0.0,0.084,0.0,49152.0,0.0,10.0,2409897984.0,1484845056.0,8811024384.0,20913307648.0,3849571.0,157802.0
12-04 09:48:36,0.250,0.417,99.165,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2409852928.0,1484845056.0,8815132672.0,20909244416.0,4753989.0,195877.0
12-04 09:48:37,3.010,1.003,95.819,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2410598400.0,1484845056.0,8803209216.0,20920422400.0,4329213.0,203196.0
12-04 09:48:38,4.446,1.174,94.211,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2446405632.0,1484845056.0,8807067648.0,20880756736.0,4305375.0,185701.0
12-04 09:48:39,4.603,1.088,93.891,0.335,0.0,0.084,0.0,0.0,0.0,0.0,2412691456.0,1484845056.0,8810643456.0,20910895104.0,4004871.0,180257.0
12-04 09:48:40,0.084,0.251,99.329,0.168,0.0,0.168,0.0,0.0,0.0,0.0,2410889216.0,1484845056.0,8814530560.0,20908810240.0,4361281.0,204211.0
12-04 09:48:41,0.251,0.167,99.332,0.167,0.0,0.084,0.0,163840.0,0.0,7.0,2410909696.0,1484845056.0,8818143232.0,20905177088.0,3991535.0,181376.0
12-04 09:48:42,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2411290624.0,1484845056.0,8821571584.0,20901367808.0,4233413.0,157807.0
12-04 09:48:43,0.166,0.333,99.334,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2411167744.0,1484845056.0,8823615488.0,20899446784.0,1982568.0,95930.0
12-04 09:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2411167744.0,1484845056.0,8823615488.0,20899446784.0,4196.0,3108.0
12-04 09:48:45,2.759,0.669,96.405,0.0,0.0,0.167,0.0,34713600.0,0.0,33.0,2412584960.0,1484845056.0,8825266176.0,20896378880.0,1807097.0,81065.0
12-04 09:48:46,3.595,0.836,94.732,0.753,0.0,0.084,0.0,78897152.0,0.0,92.0,2420043776.0,1484845056.0,8828260352.0,20885925888.0,3322178.0,91777.0
12-04 09:48:47,2.669,0.500,96.330,0.500,0.0,0.0,0.0,12288.0,0.0,2.0,2413355008.0,1484845056.0,8828239872.0,20892635136.0,6288.0,6598.0
12-04 09:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413355008.0,1484845056.0,8828239872.0,20892635136.0,7317.0,6101.0
12-04 09:48:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413350912.0,1484845056.0,8828243968.0,20892635136.0,4995.0,7168.0
12-04 09:48:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,17.0,2413223936.0,1484845056.0,8828243968.0,20892762112.0,5081.0,4920.0
12-04 09:48:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2413215744.0,1484845056.0,8828243968.0,20892770304.0,21143.0,20223.0
12-04 09:48:52,3.923,0.835,95.159,0.083,0.0,0.0,0.0,77824.0,0.0,6.0,2427142144.0,1484845056.0,8828235776.0,20878852096.0,34932.0,40533.0
12-04 09:48:53,2.170,0.167,96.244,1.419,0.0,0.0,0.0,143360.0,0.0,9.0,2444775424.0,1484845056.0,8828252160.0,20861202432.0,8484.0,7558.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2444771328.0,1484845056.0,8828256256.0,20861202432.0,6338.0,6836.0
12-04 09:48:55,0.417,0.083,99.167,0.333,0.0,0.0,0.0,110592.0,0.0,9.0,2446745600.0,1484845056.0,8828268544.0,20859215872.0,7011.0,16959.0
12-04 09:48:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,4.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,5152.0,4426.0
12-04 09:48:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,4724.0,4152.0
12-04 09:48:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,5114.0,13979.0
12-04 09:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,4765.0,3617.0
12-04 09:49:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,2.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,5713.0,5283.0
12-04 09:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,6843.0,14880.0
12-04 09:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,4653.0,3908.0
12-04 09:49:03,0.334,0.084,99.332,0.251,0.0,0.0,0.0,69632.0,0.0,14.0,2448543744.0,1484845056.0,8828280832.0,20857405440.0,8563.0,8185.0
12-04 09:49:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,2448670720.0,1484845056.0,8828280832.0,20857278464.0,10056.0,18291.0
12-04 09:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,2448670720.0,1484845056.0,8828280832.0,20857278464.0,8644.0,8062.0
12-04 09:49:06,0.416,0.083,99.417,0.083,0.0,0.0,0.0,102400.0,0.0,21.0,2450190336.0,1484845056.0,8828284928.0,20855754752.0,9419.0,7732.0
12-04 09:49:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,8.0,2450190336.0,1484845056.0,8828284928.0,20855754752.0,11114.0,20190.0
12-04 09:49:08,0.250,0.083,99.166,0.500,0.0,0.0,0.0,73728.0,0.0,19.0,2450190336.0,1484845056.0,8828284928.0,20855754752.0,9852.0,8831.0
12-04 09:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,2450186240.0,1484845056.0,8828289024.0,20855754752.0,8951.0,8522.0
12-04 09:49:10,0.416,0.166,99.418,0.0,0.0,0.0,0.0,106496.0,0.0,32.0,2450833408.0,1484845056.0,8828293120.0,20855103488.0,10371.0,19186.0
12-04 09:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,13.0,2450939904.0,1484845056.0,8828297216.0,20854992896.0,25784.0,25316.0
12-04 09:49:12,0.333,0.249,99.418,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,2450948096.0,1484845056.0,8828297216.0,20854984704.0,10040.0,8992.0
12-04 09:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,7778.0,15771.0
12-04 09:49:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,6033.0,5784.0
12-04 09:49:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,3346432.0,0.0,6.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,5614.0,5402.0
12-04 09:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,4815.0,13012.0
12-04 09:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,5028.0,4384.0
12-04 09:49:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,4188.0,2872.0
12-04 09:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,158232.0,25416.0
12-04 09:49:20,0.167,0.167,99.416,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2450788352.0,1484845056.0,8831393792.0,20852047872.0,3295541.0,145886.0
12-04 09:49:21,0.167,0.167,99.583,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2451030016.0,1484845056.0,8835088384.0,20848111616.0,4288994.0,171583.0
12-04 09:49:22,0.669,0.251,98.244,0.753,0.0,0.084,0.0,126976.0,0.0,15.0,2451910656.0,1484845056.0,8838479872.0,20843839488.0,4074230.0,273442.0
12-04 09:49:23,0.168,0.252,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452144128.0,1484845056.0,8842309632.0,20839776256.0,4260561.0,179238.0
12-04 09:49:24,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2452176896.0,1484845056.0,8846356480.0,20835696640.0,4506986.0,198295.0
12-04 09:49:25,0.251,0.418,99.163,0.0,0.0,0.167,0.0,98304.0,0.0,15.0,2452537344.0,1484845056.0,8850558976.0,20831133696.0,4742822.0,224534.0
12-04 09:49:26,0.250,0.250,99.416,0.0,0.0,0.083,0.0,94208.0,0.0,7.0,2452389888.0,1484845056.0,8852881408.0,20828958720.0,2741216.0,124719.0
12-04 09:49:27,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2452234240.0,1484845056.0,8856084480.0,20825911296.0,3350065.0,136623.0
12-04 09:49:28,0.836,0.251,98.495,0.334,0.0,0.084,0.0,73728.0,0.0,19.0,2457436160.0,1484845056.0,8858882048.0,20817911808.0,3453613.0,176603.0
12-04 09:49:29,0.671,0.335,98.324,0.503,0.0,0.168,0.0,69632.0,0.0,10.0,2458300416.0,1484845056.0,8863748096.0,20812181504.0,5099088.0,226299.0
12-04 09:49:30,0.921,0.084,98.494,0.251,0.0,0.251,0.0,90112.0,0.0,15.0,2459578368.0,1484845056.0,8868081664.0,20806569984.0,4968532.0,236489.0
12-04 09:49:31,0.586,0.335,98.075,0.753,0.0,0.251,0.0,184320.0,0.0,17.0,2460344320.0,1484845056.0,8873029632.0,20800856064.0,5624080.0,257674.0
12-04 09:49:32,0.335,0.419,98.660,0.335,0.0,0.251,0.0,77824.0,0.0,14.0,2460975104.0,1484845056.0,8877367296.0,20795887616.0,5017853.0,204670.0
12-04 09:49:33,0.668,0.417,98.080,0.501,0.0,0.334,0.0,77824.0,0.0,14.0,2461925376.0,1484845056.0,8882020352.0,20790284288.0,5111826.0,229371.0
12-04 09:49:34,0.833,0.333,98.083,0.417,0.0,0.333,0.0,77824.0,0.0,14.0,2462326784.0,1484845056.0,8886317056.0,20785586176.0,4768317.0,243638.0
12-04 09:49:35,0.751,0.334,98.247,0.417,0.0,0.250,0.0,77824.0,0.0,14.0,2463113216.0,1484845056.0,8890245120.0,20780871680.0,4538254.0,231699.0
12-04 09:49:36,0.419,0.335,98.659,0.419,0.0,0.168,0.0,159744.0,0.0,19.0,2464141312.0,1484845056.0,8894042112.0,20776046592.0,4490503.0,229557.0
12-04 09:49:37,0.503,0.251,98.407,0.503,0.0,0.335,0.0,98304.0,0.0,13.0,2464669696.0,1484845056.0,8898228224.0,20771332096.0,4686863.0,239920.0
12-04 09:49:38,0.502,0.251,98.577,0.418,0.0,0.251,0.0,77824.0,0.0,14.0,2465472512.0,1484845056.0,8902283264.0,20766474240.0,4322354.0,220858.0
12-04 09:49:39,0.585,0.251,98.413,0.418,0.0,0.334,0.0,77824.0,0.0,14.0,2465673216.0,1484845056.0,8906383360.0,20762173440.0,4656897.0,230020.0
12-04 09:49:40,0.502,0.335,98.494,0.418,0.0,0.251,0.0,73728.0,0.0,12.0,2466349056.0,1484845056.0,8910278656.0,20757602304.0,4322877.0,237299.0
12-04 09:49:41,0.502,0.335,98.494,0.418,0.0,0.251,0.0,151552.0,0.0,19.0,2467287040.0,1484845056.0,8914341888.0,20752601088.0,4800364.0,246825.0
12-04 09:49:42,0.335,0.586,98.243,0.586,0.0,0.251,0.0,94208.0,0.0,11.0,2467872768.0,1484845056.0,8918597632.0,20747759616.0,4692704.0,229197.0
12-04 09:49:43,0.251,0.502,98.661,0.418,0.0,0.167,0.0,77824.0,0.0,14.0,2468499456.0,1484845056.0,8922382336.0,20743348224.0,4354683.0,224555.0
12-04 09:49:44,0.335,0.335,98.576,0.419,0.0,0.335,0.0,73728.0,0.0,12.0,2469408768.0,1484845056.0,8926126080.0,20738695168.0,4315901.0,222268.0
12-04 09:49:45,0.502,0.167,98.661,0.418,0.0,0.251,0.0,118784.0,0.0,24.0,2470547456.0,1484845056.0,8930254848.0,20733427712.0,4861199.0,214409.0
12-04 09:49:46,0.417,0.417,98.664,0.417,0.0,0.083,0.0,159744.0,0.0,19.0,2471612416.0,1484845056.0,8934412288.0,20728205312.0,4775094.0,235057.0
12-04 09:49:47,0.418,0.418,98.662,0.418,0.0,0.084,0.0,77824.0,0.0,14.0,2472009728.0,1484845056.0,8938459136.0,20723761152.0,4376826.0,223780.0
12-04 09:49:48,0.334,0.334,98.331,0.668,0.0,0.334,0.0,102400.0,0.0,15.0,2472644608.0,1484845056.0,8942284800.0,20719300608.0,4327287.0,219945.0
12-04 09:49:49,0.667,0.417,98.167,0.417,0.0,0.333,0.0,86016.0,0.0,18.0,2473930752.0,1484845056.0,8946364416.0,20713934848.0,4535286.0,218350.0
12-04 09:49:50,0.503,0.419,98.575,0.419,0.0,0.084,0.0,7217152.0,0.0,21.0,2474344448.0,1484845056.0,8950640640.0,20709244928.0,4805563.0,220167.0
12-04 09:49:51,0.503,0.251,98.576,0.503,0.0,0.168,0.0,115073024.0,0.0,135.0,2474844160.0,1484845056.0,8954253312.0,20705132544.0,4209332.0,203371.0
12-04 09:49:52,0.586,0.418,98.326,0.418,0.0,0.251,0.0,135168.0,0.0,18.0,2475765760.0,1484845056.0,8958521344.0,20699942912.0,4996068.0,260288.0
12-04 09:49:53,0.251,0.167,98.997,0.501,0.0,0.084,0.0,77824.0,0.0,14.0,2476548096.0,1484845056.0,8961167360.0,20696514560.0,2848239.0,159669.0
12-04 09:49:54,0.083,0.083,99.165,0.668,0.0,0.0,0.0,98304.0,0.0,13.0,2477387776.0,1484845056.0,8961216512.0,20695625728.0,36036.0,39928.0
12-04 09:49:55,0.167,0.084,99.331,0.418,0.0,0.0,0.0,102400.0,0.0,15.0,2477985792.0,1484845056.0,8962015232.0,20694228992.0,800754.0,87227.0
12-04 09:49:56,0.334,0.417,98.666,0.500,0.0,0.083,0.0,139264.0,0.0,15.0,2478768128.0,1484845056.0,8963788800.0,20691673088.0,2190393.0,136024.0
12-04 09:49:57,0.419,0.419,98.492,0.503,0.0,0.168,0.0,81920.0,0.0,16.0,2479136768.0,1484845056.0,8968372224.0,20686721024.0,5117499.0,231283.0
12-04 09:49:58,0.586,0.586,97.990,0.503,0.0,0.335,0.0,81920.0,0.0,16.0,2481037312.0,1484845056.0,8976171008.0,20677021696.0,8801836.0,309998.0
12-04 09:49:59,0.671,0.336,98.070,0.755,0.0,0.168,0.0,102400.0,0.0,15.0,2485731328.0,1484845056.0,8980221952.0,20668276736.0,4527598.0,219921.0
12-04 09:50:00,0.251,0.752,98.162,0.501,0.0,0.334,0.0,114688.0,0.0,23.0,2486853632.0,1484845056.0,8986353664.0,20661022720.0,7095884.0,272517.0
12-04 09:50:01,0.335,0.502,98.410,0.502,0.0,0.251,0.0,143360.0,0.0,17.0,2486947840.0,1484845056.0,8991989760.0,20655292416.0,5770855.0,241427.0
12-04 09:50:02,0.917,0.334,98.082,0.500,0.0,0.167,0.0,73728.0,0.0,12.0,2488078336.0,1484845056.0,8996573184.0,20649578496.0,5213231.0,219757.0
12-04 09:50:03,0.251,0.335,98.828,0.502,0.0,0.084,0.0,77824.0,0.0,14.0,2488864768.0,1484845056.0,9001771008.0,20643594240.0,5826347.0,254156.0
12-04 09:50:04,0.168,0.168,98.908,0.588,0.0,0.168,0.0,77824.0,0.0,14.0,2489479168.0,1484845056.0,9006252032.0,20638498816.0,5369340.0,231769.0
12-04 09:50:05,0.584,0.500,98.165,0.500,0.0,0.250,0.0,77824.0,0.0,14.0,2489937920.0,1484845056.0,9010491392.0,20633800704.0,4426789.0,215304.0
12-04 09:50:06,0.419,0.251,98.659,0.503,0.0,0.168,0.0,180224.0,0.0,19.0,2490945536.0,1484845056.0,9014325248.0,20628959232.0,4698985.0,220562.0
12-04 09:50:07,0.168,0.336,98.490,0.839,0.0,0.168,0.0,102400.0,0.0,15.0,2491596800.0,1484845056.0,9018626048.0,20624007168.0,4497150.0,226771.0
12-04 09:50:08,0.668,0.334,98.329,0.501,0.0,0.167,0.0,81920.0,0.0,16.0,2492133376.0,1484845056.0,9022676992.0,20619419648.0,4730925.0,229328.0
12-04 09:50:09,1.338,0.251,97.742,0.418,0.0,0.251,0.0,81920.0,0.0,16.0,2492915712.0,1484845056.0,9026625536.0,20614688768.0,4722119.0,224882.0
12-04 09:50:10,0.671,0.335,98.491,0.419,0.0,0.084,0.0,81920.0,0.0,16.0,2494242816.0,1484845056.0,9030623232.0,20609363968.0,4564853.0,228210.0
12-04 09:50:11,0.501,0.334,98.497,0.417,0.0,0.250,0.0,151552.0,0.0,23.0,2494451712.0,1484845056.0,9034629120.0,20605149184.0,4316172.0,251841.0
12-04 09:50:12,0.501,0.585,98.162,0.752,0.0,0.0,0.0,102400.0,0.0,15.0,2495053824.0,1484845056.0,9038835712.0,20600340480.0,4560462.0,218085.0
12-04 09:50:13,0.336,0.336,98.742,0.336,0.0,0.252,0.0,86016.0,0.0,18.0,2495680512.0,1484845056.0,9042415616.0,20596133888.0,4376992.0,232740.0
12-04 09:50:14,0.586,0.419,98.409,0.419,0.0,0.168,0.0,86016.0,0.0,18.0,2496630784.0,1484845056.0,9046925312.0,20590673920.0,4862610.0,228987.0
12-04 09:50:15,0.419,0.335,98.660,0.419,0.0,0.168,0.0,86016.0,0.0,18.0,2497470464.0,1484845056.0,9050673152.0,20586086400.0,4460668.0,218830.0
12-04 09:50:16,0.671,0.168,98.659,0.419,0.0,0.084,0.0,147456.0,0.0,19.0,2500358144.0,1484845056.0,9054834688.0,20579037184.0,4677081.0,233628.0
12-04 09:50:17,0.419,0.168,98.658,0.587,0.0,0.168,0.0,114688.0,0.0,21.0,2500812800.0,1484845056.0,9058967552.0,20574449664.0,4543038.0,230703.0
12-04 09:50:18,0.503,0.335,98.743,0.419,0.0,0.0,0.0,90112.0,0.0,20.0,2501853184.0,1484845056.0,9062813696.0,20569563136.0,4482393.0,219302.0
12-04 09:50:19,0.334,0.251,98.746,0.418,0.0,0.251,0.0,90112.0,0.0,20.0,2502434816.0,1484845056.0,9067200512.0,20564594688.0,4669741.0,235414.0
12-04 09:50:20,0.336,0.252,98.909,0.336,0.0,0.168,0.0,94208.0,0.0,22.0,2503192576.0,1484845056.0,9070809088.0,20560228352.0,4387645.0,218387.0
12-04 09:50:21,0.585,0.334,98.246,0.501,0.0,0.334,0.0,120446976.0,0.0,158.0,2504151040.0,1484845056.0,9074675712.0,20555403264.0,4565156.0,224964.0
12-04 09:50:22,0.252,0.252,98.908,0.420,0.0,0.168,0.0,90112.0,0.0,20.0,2504400896.0,1484845056.0,9078693888.0,20551135232.0,4532176.0,228188.0
12-04 09:50:23,0.418,0.418,98.246,0.668,0.0,0.251,0.0,110592.0,0.0,19.0,2505121792.0,1484845056.0,9083305984.0,20545802240.0,4700414.0,210300.0
12-04 09:50:24,0.335,0.251,98.994,0.419,0.0,0.0,0.0,94208.0,0.0,22.0,2505678848.0,1484845056.0,9086193664.0,20542357504.0,3481555.0,178401.0
12-04 09:50:25,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,2506268672.0,1484845056.0,9086238720.0,20541722624.0,35479.0,46352.0
12-04 09:50:26,0.167,0.0,99.416,0.417,0.0,0.0,0.0,200704.0,0.0,25.0,2506883072.0,1484845056.0,9086513152.0,20540833792.0,449208.0,59784.0
12-04 09:50:27,0.251,0.334,98.747,0.501,0.0,0.167,0.0,94208.0,0.0,22.0,2507833344.0,1484845056.0,9088364544.0,20538032128.0,1971482.0,124220.0
12-04 09:50:28,0.335,0.503,98.409,0.419,0.0,0.335,0.0,90112.0,0.0,20.0,2508468224.0,1484845056.0,9094348800.0,20531412992.0,6770563.0,277224.0
12-04 09:50:29,0.334,0.167,98.746,0.418,0.0,0.334,0.0,94208.0,0.0,22.0,2509819904.0,1484845056.0,9097568256.0,20526841856.0,3849264.0,174708.0
12-04 09:50:30,0.421,0.168,98.570,0.673,0.0,0.168,0.0,110592.0,0.0,19.0,2510913536.0,1484845056.0,9105444864.0,20517871616.0,8434337.0,242024.0
12-04 09:50:31,0.586,0.418,98.243,0.502,0.0,0.251,0.0,180224.0,0.0,27.0,2512027648.0,1484845056.0,9111011328.0,20511191040.0,6346424.0,253001.0
12-04 09:50:32,2.265,0.168,96.980,0.503,0.0,0.084,0.0,90112.0,0.0,20.0,2527137792.0,1484845056.0,9115598848.0,20491493376.0,4915046.0,184358.0
12-04 09:50:33,8.924,0.250,90.158,0.500,0.0,0.167,0.0,90112.0,0.0,20.0,2541219840.0,1484845056.0,9121198080.0,20471812096.0,6424057.0,249647.0
12-04 09:50:34,9.220,0.168,87.259,3.353,0.0,0.0,0.0,516096.0,0.0,79.0,2544951296.0,1484845056.0,9126879232.0,20462399488.0,6517041.0,482342.0
12-04 09:50:35,8.598,0.083,90.484,0.751,0.0,0.083,0.0,176128.0,0.0,36.0,2545860608.0,1484845056.0,9130987520.0,20457381888.0,4377706.0,202031.0
12-04 09:50:36,2.831,0.416,95.837,0.833,0.0,0.083,0.0,188416.0,0.0,18.0,2545856512.0,1484845056.0,9135386624.0,20452986880.0,4993628.0,244633.0
12-04 09:50:37,0.168,0.168,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2546475008.0,1484845056.0,9139355648.0,20448399360.0,4728581.0,185160.0
12-04 09:50:38,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2546143232.0,1484845056.0,9142988800.0,20445097984.0,3932617.0,160917.0
12-04 09:50:39,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2546274304.0,1484845056.0,9147445248.0,20440510464.0,4978999.0,190053.0
12-04 09:50:40,0.333,0.583,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2546319360.0,1484845056.0,9151606784.0,20436303872.0,4460819.0,185493.0
12-04 09:50:41,0.502,0.334,98.579,0.502,0.0,0.084,0.0,192512.0,0.0,18.0,2548101120.0,1484845056.0,9154936832.0,20431192064.0,4364353.0,282794.0
12-04 09:50:42,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2548178944.0,1484845056.0,9158778880.0,20427272192.0,4152548.0,160940.0
12-04 09:50:43,0.585,0.334,98.077,0.753,0.0,0.251,0.0,114688.0,0.0,11.0,2549026816.0,1484845056.0,9162756096.0,20422447104.0,4485553.0,267546.0
12-04 09:50:44,0.335,0.335,98.575,0.754,0.0,0.0,0.0,122880.0,0.0,15.0,2550398976.0,1484845056.0,9165574144.0,20418256896.0,3075046.0,216286.0
12-04 09:50:45,0.251,0.168,98.743,0.671,0.0,0.168,0.0,122880.0,0.0,15.0,2551255040.0,1484845056.0,9170194432.0,20412780544.0,5033133.0,242396.0
12-04 09:50:46,0.585,0.167,98.496,0.585,0.0,0.167,0.0,176128.0,0.0,19.0,2552692736.0,1484845056.0,9174233088.0,20407304192.0,4617721.0,259967.0
12-04 09:50:47,0.585,0.334,98.246,0.501,0.0,0.334,0.0,94208.0,0.0,10.0,2553135104.0,1484845056.0,9178869760.0,20402225152.0,5457458.0,296158.0
12-04 09:50:48,0.417,0.417,98.415,0.500,0.0,0.250,0.0,94208.0,0.0,10.0,2554806272.0,1484845056.0,9181913088.0,20397510656.0,3576537.0,240072.0
12-04 09:50:49,0.251,0.418,97.157,2.090,0.0,0.084,0.0,52629504.0,0.0,60.0,2555465728.0,1484845056.0,9185501184.0,20393263104.0,3977392.0,235788.0
12-04 09:50:50,0.168,0.419,96.985,2.345,0.0,0.084,0.0,61145088.0,0.0,80.0,2556571648.0,1484845056.0,9189847040.0,20387811328.0,4975535.0,251298.0
12-04 09:50:51,0.084,0.0,99.165,0.752,0.0,0.0,0.0,167936.0,0.0,14.0,2557984768.0,1484845056.0,9190068224.0,20386177024.0,183301.0,93346.0
12-04 09:50:52,0.0,0.083,99.332,0.584,0.0,0.0,0.0,159744.0,0.0,18.0,2559229952.0,1484845056.0,9190092800.0,20384907264.0,417990.0,112204.0
12-04 09:50:53,0.754,0.335,98.325,0.503,0.0,0.084,0.0,94208.0,0.0,10.0,2562080768.0,1484845056.0,9194655744.0,20377493504.0,5179398.0,298434.0
12-04 09:50:54,0.419,0.335,98.409,0.586,0.0,0.251,0.0,94208.0,0.0,10.0,2562686976.0,1484845056.0,9201033216.0,20370509824.0,6801944.0,294792.0
12-04 09:50:55,0.418,0.418,98.411,0.502,0.0,0.251,0.0,94208.0,0.0,10.0,2564444160.0,1484845056.0,9206370304.0,20363415552.0,6208364.0,296677.0
12-04 09:50:56,0.335,0.168,98.576,0.838,0.0,0.084,0.0,274432.0,0.0,28.0,2565017600.0,1484845056.0,9211179008.0,20358033408.0,5415126.0,265372.0
12-04 09:50:57,0.252,0.0,98.992,0.672,0.0,0.084,0.0,122880.0,0.0,15.0,2566139904.0,1484845056.0,9215483904.0,20352606208.0,4648677.0,234176.0
12-04 09:50:58,0.167,0.083,99.166,0.584,0.0,0.0,0.0,98304.0,0.0,14.0,2567426048.0,1484845056.0,9215594496.0,20351209472.0,439422.0,112163.0
12-04 09:50:59,0.334,0.167,98.914,0.501,0.0,0.084,0.0,94208.0,0.0,10.0,2568372224.0,1484845056.0,9217839104.0,20348018688.0,2456451.0,198598.0
12-04 09:51:00,0.0,0.084,99.247,0.585,0.0,0.084,0.0,94208.0,0.0,10.0,2569502720.0,1484845056.0,9219502080.0,20345225216.0,1984960.0,176233.0
12-04 09:51:01,0.251,0.084,98.994,0.503,0.0,0.168,0.0,167936.0,0.0,15.0,2570399744.0,1484845056.0,9222287360.0,20341542912.0,3082020.0,231412.0
12-04 09:51:02,0.336,0.252,98.406,0.839,0.0,0.168,0.0,118784.0,0.0,13.0,2571862016.0,1484845056.0,9229348864.0,20333019136.0,7877065.0,326661.0
12-04 09:51:03,0.252,0.252,98.573,0.840,0.0,0.084,0.0,122880.0,0.0,15.0,2572865536.0,1484845056.0,9235218432.0,20326146048.0,6751091.0,318418.0
12-04 09:51:04,0.335,0.168,98.911,0.503,0.0,0.084,0.0,98304.0,0.0,14.0,2574135296.0,1484845056.0,9239171072.0,20320923648.0,4304438.0,249616.0
12-04 09:51:05,0.251,0.251,98.911,0.503,0.0,0.084,0.0,94208.0,0.0,10.0,2575208448.0,1484845056.0,9245462528.0,20313559040.0,7047948.0,305023.0
12-04 09:51:06,0.167,0.334,98.749,0.584,0.0,0.167,0.0,163840.0,0.0,15.0,2576392192.0,1484845056.0,9249247232.0,20308590592.0,4479845.0,247017.0
12-04 09:51:07,0.334,0.585,98.579,0.502,0.0,0.0,0.0,94208.0,0.0,10.0,2577592320.0,1484845056.0,9255428096.0,20301209600.0,6874156.0,307227.0
12-04 09:51:08,0.418,0.418,98.244,0.753,0.0,0.167,0.0,122880.0,0.0,15.0,2578608128.0,1484845056.0,9259618304.0,20296003584.0,4482317.0,269540.0
12-04 09:51:09,0.500,0.584,98.082,0.667,0.0,0.167,0.0,122880.0,0.0,15.0,2579759104.0,1484845056.0,9264451584.0,20290019328.0,5523820.0,280988.0
12-04 09:51:10,0.252,0.336,98.574,0.671,0.0,0.168,0.0,155648.0,0.0,21.0,2581217280.0,1484845056.0,9268359168.0,20284653568.0,4516723.0,272508.0
12-04 09:51:11,0.251,0.335,98.826,0.419,0.0,0.168,0.0,167936.0,0.0,19.0,2582052864.0,1484845056.0,9273356288.0,20278820864.0,5740632.0,303288.0
12-04 09:51:12,0.168,0.251,98.827,0.586,0.0,0.168,0.0,94208.0,0.0,10.0,2583687168.0,1484845056.0,9278468096.0,20272074752.0,5672091.0,277837.0
12-04 09:51:13,0.501,0.418,98.329,0.585,0.0,0.167,0.0,94208.0,0.0,10.0,2584936448.0,1484845056.0,9282441216.0,20266852352.0,4659032.0,268751.0
12-04 09:51:14,0.252,0.252,98.742,0.503,0.0,0.252,0.0,122880.0,0.0,15.0,2585952256.0,1484845056.0,9285869568.0,20262408192.0,3973892.0,236399.0
12-04 09:51:15,0.585,0.251,98.411,0.585,0.0,0.167,0.0,122880.0,0.0,15.0,2586968064.0,1484845056.0,9290584064.0,20256677888.0,5110459.0,261631.0
12-04 09:51:16,0.418,0.251,98.410,0.669,0.0,0.251,0.0,229376.0,0.0,22.0,2587643904.0,1484845056.0,9295368192.0,20251217920.0,5210101.0,295398.0
12-04 09:51:17,0.251,0.168,98.744,0.586,0.0,0.251,0.0,122880.0,0.0,15.0,2589179904.0,1484845056.0,9298419712.0,20246630400.0,3882037.0,258576.0
12-04 09:51:18,0.251,0.501,98.580,0.418,0.0,0.251,0.0,102400.0,0.0,16.0,2589982720.0,1484845056.0,9302695936.0,20241551360.0,4503825.0,250531.0
12-04 09:51:19,0.419,0.335,98.492,0.586,0.0,0.168,0.0,122880.0,0.0,15.0,2591293440.0,1484845056.0,9307369472.0,20235567104.0,5523564.0,278271.0
12-04 09:51:20,0.335,0.167,98.745,0.586,0.0,0.167,0.0,122880.0,0.0,15.0,2592387072.0,1484845056.0,9311371264.0,20230471680.0,4209390.0,195936.0
12-04 09:51:21,0.0,0.250,97.496,2.254,0.0,0.0,0.0,125784064.0,0.0,146.0,2593275904.0,1484845056.0,9311404032.0,20229550080.0,102425.0,104523.0
12-04 09:51:22,0.167,0.0,99.248,0.585,0.0,0.0,0.0,118784.0,0.0,13.0,2594385920.0,1484845056.0,9311436800.0,20228407296.0,88536.0,99491.0
12-04 09:51:23,0.084,0.084,99.248,0.585,0.0,0.0,0.0,126976.0,0.0,17.0,2598789120.0,1484845056.0,9311469568.0,20223971328.0,84533.0,88152.0
12-04 09:51:24,0.0,0.084,99.332,0.585,0.0,0.0,0.0,131072.0,0.0,19.0,2599264256.0,1484845056.0,9311502336.0,20223463424.0,85898.0,88405.0
12-04 09:51:25,0.167,0.083,99.250,0.417,0.0,0.083,0.0,98304.0,0.0,14.0,2599870464.0,1484845056.0,9311531008.0,20222828544.0,86313.0,99613.0
12-04 09:51:26,0.083,0.083,99.249,0.584,0.0,0.0,0.0,212992.0,0.0,21.0,2600599552.0,1484845056.0,9311563776.0,20222066688.0,85247.0,88856.0
12-04 09:51:27,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2601328640.0,1484845056.0,9311596544.0,20221304832.0,83134.0,85073.0
12-04 09:51:28,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2602311680.0,1484845056.0,9311629312.0,20220289024.0,85627.0,97638.0
12-04 09:51:29,0.083,0.0,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,2602786816.0,1484845056.0,9311662080.0,20219781120.0,84448.0,86761.0
12-04 09:51:30,0.083,0.167,99.165,0.584,0.0,0.0,0.0,126976.0,0.0,17.0,2603524096.0,1484845056.0,9311694848.0,20219011072.0,87174.0,89600.0
12-04 09:51:31,0.167,0.0,99.332,0.501,0.0,0.0,0.0,208896.0,0.0,28.0,2603876352.0,1484845056.0,9311723520.0,20218630144.0,85612.0,89080.0
12-04 09:51:32,0.166,0.166,99.002,0.582,0.0,0.083,0.0,118784.0,0.0,13.0,2603839488.0,1484845056.0,9311760384.0,20218630144.0,88537.0,91457.0
12-04 09:51:33,0.084,0.0,99.331,0.585,0.0,0.0,0.0,122880.0,0.0,15.0,2604187648.0,1484845056.0,9311793152.0,20218249216.0,84160.0,85886.0
12-04 09:51:34,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,2604662784.0,1484845056.0,9311825920.0,20217741312.0,86148.0,90464.0
12-04 09:51:35,0.083,0.250,98.834,0.833,0.0,0.0,0.0,122880.0,0.0,15.0,2605391872.0,1484845056.0,9311858688.0,20216979456.0,85933.0,88626.0
12-04 09:51:36,0.167,0.083,99.083,0.667,0.0,0.0,0.0,196608.0,0.0,20.0,2605740032.0,1484845056.0,9311891456.0,20216598528.0,83853.0,85765.0
12-04 09:51:37,0.167,0.167,99.083,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2606215168.0,1484845056.0,9311924224.0,20216090624.0,89076.0,100456.0
12-04 09:51:38,0.084,0.0,99.415,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,2607071232.0,1484845056.0,9311956992.0,20215201792.0,85017.0,87813.0
12-04 09:51:39,0.0,0.083,99.332,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,2608054272.0,1484845056.0,9311989760.0,20214185984.0,88221.0,91977.0
12-04 09:51:40,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2608783360.0,1484845056.0,9312022528.0,20213424128.0,84528.0,95363.0
12-04 09:51:41,0.917,0.083,96.831,2.168,0.0,0.0,0.0,3248128.0,0.0,48.0,2621808640.0,1484845056.0,9314775040.0,20197646336.0,6220787.0,4005206.0
12-04 09:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,26.0,2622156800.0,1484845056.0,9314967552.0,20197105664.0,25530.0,2310905.0
12-04 09:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2622156800.0,1484845056.0,9314967552.0,20197105664.0,5245.0,13979.0
12-04 09:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2622156800.0,1484845056.0,9314967552.0,20197105664.0,5085.0,4488.0
12-04 09:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2622156800.0,1484845056.0,9314967552.0,20197105664.0,5481.0,5294.0
12-04 09:51:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2622156800.0,1484845056.0,9314967552.0,20197105664.0,6294.0,15977.0
12-04 09:51:47,0.167,0.083,98.916,0.834,0.0,0.0,0.0,131072.0,0.0,15.0,2622492672.0,1484845056.0,9315004416.0,20196732928.0,97483.0,99309.0
12-04 09:51:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2622492672.0,1484845056.0,9315004416.0,20196732928.0,3810.0,2876.0
12-04 09:51:49,0.167,0.083,98.999,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,2622550016.0,1484845056.0,9315041280.0,20196638720.0,91008.0,103529.0
12-04 09:51:50,0.167,0.083,99.249,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,2623389696.0,1484845056.0,9315074048.0,20195766272.0,90848.0,93117.0
12-04 09:51:51,0.334,0.0,98.914,0.752,0.0,0.0,0.0,212992.0,0.0,18.0,2623979520.0,1484845056.0,9315110912.0,20195139584.0,90212.0,92954.0
12-04 09:51:52,0.084,0.084,99.332,0.501,0.0,0.0,0.0,155648.0,0.0,14.0,2624327680.0,1484845056.0,9315143680.0,20194758656.0,92124.0,103910.0
12-04 09:51:53,0.083,0.083,98.999,0.834,0.0,0.0,0.0,118784.0,0.0,11.0,2624544768.0,1484845056.0,9315180544.0,20194504704.0,91813.0,94903.0
12-04 09:51:54,0.083,0.083,99.500,0.333,0.0,0.0,0.0,98304.0,0.0,12.0,2624765952.0,1484845056.0,9315213312.0,20194250752.0,90994.0,93077.0
12-04 09:51:55,0.167,0.083,98.917,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,2624978944.0,1484845056.0,9315254272.0,20193996800.0,91085.0,103092.0
12-04 09:51:56,0.084,0.0,99.582,0.334,0.0,0.0,0.0,212992.0,0.0,22.0,2625073152.0,1484845056.0,9315287040.0,20193869824.0,91024.0,92670.0
12-04 09:51:57,0.167,0.083,99.167,0.583,0.0,0.0,0.0,98304.0,0.0,10.0,2625036288.0,1484845056.0,9315323904.0,20193869824.0,91647.0,93518.0
12-04 09:51:58,2.504,0.083,96.745,0.668,0.0,0.0,0.0,118784.0,0.0,11.0,2643791872.0,1484845056.0,9315360768.0,20175077376.0,92152.0,96596.0
12-04 09:51:59,8.333,0.083,91.0,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,2648457216.0,1484845056.0,9315393536.0,20170379264.0,92628.0,95172.0
12-04 09:52:00,3.503,0.083,95.913,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2657435648.0,1484845056.0,9315430400.0,20161363968.0,92705.0,94261.0
12-04 09:52:01,0.083,0.0,99.333,0.500,0.0,0.083,0.0,188416.0,0.0,16.0,2657349632.0,1484845056.0,9315467264.0,20161413120.0,91190.0,102347.0
12-04 09:52:02,0.083,0.083,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,2657443840.0,1484845056.0,9315500032.0,20161286144.0,91137.0,92749.0
12-04 09:52:03,0.083,0.083,99.167,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,2649026560.0,1484845056.0,9315536896.0,20169666560.0,89647.0,91595.0
12-04 09:52:04,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,2648989696.0,1484845056.0,9315573760.0,20169666560.0,96456.0,107175.0
12-04 09:52:05,0.334,0.083,99.249,0.334,0.0,0.0,0.0,98304.0,0.0,12.0,2648956928.0,1484845056.0,9315606528.0,20169666560.0,89721.0,91397.0
12-04 09:52:06,0.0,0.083,99.499,0.417,0.0,0.0,0.0,188416.0,0.0,21.0,2649047040.0,1484845056.0,9315643392.0,20169539584.0,93987.0,96327.0
12-04 09:52:07,0.167,0.083,99.166,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2649137152.0,1484845056.0,9315680256.0,20169412608.0,94317.0,106936.0
12-04 09:52:08,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,2649731072.0,1484845056.0,9315721216.0,20168777728.0,94985.0,97711.0
12-04 09:52:09,0.585,0.084,98.913,0.418,0.0,0.0,0.0,98304.0,0.0,10.0,2650574848.0,1484845056.0,9315758080.0,20167897088.0,95255.0,97448.0
12-04 09:52:10,0.167,0.083,99.416,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,2651553792.0,1484845056.0,9315794944.0,20166881280.0,93505.0,104145.0
12-04 09:52:11,0.083,0.167,99.333,0.417,0.0,0.0,0.0,159744.0,0.0,15.0,2652028928.0,1484845056.0,9315827712.0,20166373376.0,104613.0,105811.0
12-04 09:52:12,0.167,0.083,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,2652246016.0,1484845056.0,9315864576.0,20166119424.0,93318.0,95213.0
12-04 09:52:13,0.0,0.084,99.582,0.334,0.0,0.0,0.0,118784.0,0.0,11.0,2652336128.0,1484845056.0,9315901440.0,20165992448.0,111067.0,114006.0
12-04 09:52:14,0.083,0.083,99.666,0.167,0.0,0.0,0.0,73728.0,0.0,9.0,2652303360.0,1484845056.0,9315934208.0,20165992448.0,88420.0,90939.0
12-04 09:52:15,0.0,0.083,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,2652266496.0,1484845056.0,9315971072.0,20165992448.0,90649.0,92386.0
12-04 09:52:16,0.167,0.0,99.666,0.167,0.0,0.0,0.0,143360.0,0.0,14.0,2652356608.0,1484845056.0,9316007936.0,20165865472.0,97450.0,102837.0
12-04 09:52:17,0.167,0.083,99.334,0.416,0.0,0.0,0.0,98304.0,0.0,10.0,2652319744.0,1484845056.0,9316044800.0,20165865472.0,89939.0,101892.0
12-04 09:52:18,0.920,0.0,98.746,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,2652286976.0,1484845056.0,9316077568.0,20165865472.0,90299.0,91985.0
12-04 09:52:19,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,2652250112.0,1484845056.0,9316114432.0,20165865472.0,90889.0,92167.0
12-04 09:52:20,0.333,0.250,98.751,0.666,0.0,0.0,0.0,139264.0,0.0,15.0,2652848128.0,1484845056.0,9316151296.0,20165230592.0,92160.0,104195.0
12-04 09:52:21,0.0,0.0,99.500,0.417,0.0,0.083,0.0,167936.0,0.0,19.0,2653196288.0,1484845056.0,9316184064.0,20164849664.0,87398.0,88216.0
12-04 09:52:22,0.250,0.083,99.333,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,2653163520.0,1484845056.0,9316216832.0,20164849664.0,91215.0,93794.0
12-04 09:52:23,0.334,0.083,98.999,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2653126656.0,1484845056.0,9316253696.0,20164849664.0,90665.0,102705.0
12-04 09:52:24,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,2653220864.0,1484845056.0,9316286464.0,20164722688.0,90956.0,92330.0
12-04 09:52:25,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2653184000.0,1484845056.0,9316323328.0,20164722688.0,90929.0,93845.0
12-04 09:52:26,0.0,0.167,99.249,0.584,0.0,0.0,0.0,241664.0,0.0,20.0,2653147136.0,1484845056.0,9316360192.0,20164722688.0,93891.0,105695.0
12-04 09:52:27,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2653114368.0,1484845056.0,9316392960.0,20164722688.0,88975.0,90207.0
12-04 09:52:28,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2653585408.0,1484845056.0,9316429824.0,20164214784.0,91959.0,94315.0
12-04 09:52:29,0.083,0.250,99.250,0.417,0.0,0.0,0.0,106496.0,0.0,16.0,2654060544.0,1484845056.0,9316462592.0,20163706880.0,90684.0,102420.0
12-04 09:52:30,0.084,0.0,99.332,0.585,0.0,0.0,0.0,118784.0,0.0,11.0,2655420416.0,1484845056.0,9316499456.0,20162310144.0,90327.0,92450.0
12-04 09:52:31,0.083,0.167,99.167,0.500,0.0,0.083,0.0,167936.0,0.0,17.0,2655383552.0,1484845056.0,9316536320.0,20162310144.0,93393.0,95705.0
12-04 09:52:32,0.919,0.084,98.580,0.418,0.0,0.0,0.0,98304.0,0.0,10.0,2655473664.0,1484845056.0,9316573184.0,20162183168.0,93507.0,104402.0
12-04 09:52:33,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2655436800.0,1484845056.0,9316610048.0,20162183168.0,91082.0,92706.0
12-04 09:52:34,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,2655531008.0,1484845056.0,9316642816.0,20162056192.0,92997.0,95306.0
12-04 09:52:35,0.083,0.083,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,2655875072.0,1484845056.0,9316679680.0,20161675264.0,92733.0,104922.0
12-04 09:52:36,0.250,0.083,99.083,0.583,0.0,0.0,0.0,163840.0,0.0,17.0,2659397632.0,1484845056.0,9316712448.0,20158119936.0,90324.0,91526.0
12-04 09:52:37,0.083,0.083,99.166,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,2659487744.0,1484845056.0,9316749312.0,20157992960.0,92647.0,93952.0
12-04 09:52:38,0.083,0.167,99.249,0.417,0.0,0.083,0.0,102400.0,0.0,14.0,2659450880.0,1484845056.0,9316786176.0,20157992960.0,92059.0,95945.0
12-04 09:52:39,0.083,0.0,99.082,0.835,0.0,0.0,0.0,114688.0,0.0,9.0,2659667968.0,1484845056.0,9316823040.0,20157739008.0,90526.0,92305.0
12-04 09:52:40,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,2660270080.0,1484845056.0,9316855808.0,20157104128.0,91489.0,93263.0
12-04 09:52:41,0.083,0.167,99.0,0.750,0.0,0.0,0.0,196608.0,0.0,19.0,2660614144.0,1484845056.0,9316892672.0,20156723200.0,107742.0,111157.0
12-04 09:52:42,0.084,0.0,99.165,0.752,0.0,0.0,0.0,126976.0,0.0,15.0,2660573184.0,1484845056.0,9316933632.0,20156723200.0,92106.0,93902.0
12-04 09:52:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,2660540416.0,1484845056.0,9316966400.0,20156723200.0,90205.0,91238.0
12-04 09:52:44,0.250,0.083,98.917,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,2660503552.0,1484845056.0,9317003264.0,20156723200.0,91876.0,103280.0
12-04 09:52:45,0.0,0.083,99.166,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,2660847616.0,1484845056.0,9317040128.0,20156342272.0,93826.0,95385.0
12-04 09:52:46,0.0,0.083,99.416,0.501,0.0,0.0,0.0,172032.0,0.0,19.0,2660941824.0,1484845056.0,9317072896.0,20156215296.0,91721.0,94669.0
12-04 09:52:47,0.083,0.083,98.497,1.252,0.0,0.083,0.0,217088.0,0.0,29.0,2660896768.0,1484845056.0,9317117952.0,20156215296.0,152502.0,165314.0
12-04 09:52:48,0.418,0.084,98.244,1.171,0.0,0.084,0.0,3395584.0,0.0,44.0,2660839424.0,1484845056.0,9320366080.0,20153024512.0,6802977.0,6890768.0
12-04 09:52:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2660839424.0,1484845056.0,9320366080.0,20153024512.0,6855.0,6265.0
12-04 09:52:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661474304.0,1484845056.0,9320366080.0,20152389632.0,7004.0,16894.0
12-04 09:52:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2661474304.0,1484845056.0,9320366080.0,20152389632.0,4654.0,4061.0
12-04 09:52:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,2661474304.0,1484845056.0,9320366080.0,20152389632.0,4203.0,2931.0
12-04 09:52:53,0.0,0.0,99.499,0.501,0.0,0.0,0.0,110592.0,0.0,14.0,2661441536.0,1484845056.0,9320398848.0,20152389632.0,98082.0,110641.0
12-04 09:52:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661441536.0,1484845056.0,9320398848.0,20152389632.0,3930.0,2856.0
12-04 09:52:55,0.0,0.0,99.333,0.667,0.0,0.0,0.0,147456.0,0.0,15.0,2661408768.0,1484845056.0,9320431616.0,20152389632.0,97381.0,98527.0
12-04 09:52:56,0.0,0.083,99.333,0.584,0.0,0.0,0.0,212992.0,0.0,17.0,2661523456.0,1484845056.0,9320443904.0,20152262656.0,97744.0,109007.0
12-04 09:52:57,0.083,0.167,99.500,0.250,0.0,0.0,0.0,77824.0,0.0,9.0,2661486592.0,1484845056.0,9320480768.0,20152262656.0,97672.0,100793.0
12-04 09:52:58,0.083,0.083,99.334,0.416,0.0,0.083,0.0,98304.0,0.0,10.0,2661449728.0,1484845056.0,9320517632.0,20152262656.0,96804.0,99082.0
12-04 09:52:59,0.083,0.250,99.083,0.583,0.0,0.0,0.0,122880.0,0.0,11.0,2661412864.0,1484845056.0,9320554496.0,20152262656.0,97761.0,109775.0
12-04 09:53:00,0.0,0.0,99.582,0.418,0.0,0.0,0.0,106496.0,0.0,14.0,2661371904.0,1484845056.0,9320595456.0,20152262656.0,97562.0,98480.0
12-04 09:53:01,0.083,0.083,99.417,0.416,0.0,0.0,0.0,200704.0,0.0,18.0,2661335040.0,1484845056.0,9320632320.0,20152262656.0,96518.0,97529.0
12-04 09:53:02,0.083,0.250,99.083,0.583,0.0,0.0,0.0,122880.0,0.0,11.0,2661298176.0,1484845056.0,9320669184.0,20152262656.0,98080.0,111091.0
12-04 09:53:03,0.250,0.083,98.833,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,2661257216.0,1484845056.0,9320710144.0,20152262656.0,97760.0,99347.0
12-04 09:53:04,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,2661347328.0,1484845056.0,9320747008.0,20152135680.0,97359.0,97930.0
12-04 09:53:05,0.083,0.0,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,11.0,2661437440.0,1484845056.0,9320783872.0,20152008704.0,97094.0,108116.0
12-04 09:53:06,0.083,0.083,99.082,0.751,0.0,0.0,0.0,196608.0,0.0,18.0,2661396480.0,1484845056.0,9320824832.0,20152008704.0,99630.0,101808.0
12-04 09:53:07,0.167,0.083,99.250,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,2661318656.0,1484845056.0,9320869888.0,20152041472.0,101138.0,102803.0
12-04 09:53:08,0.166,0.166,99.085,0.499,0.0,0.083,0.0,98304.0,0.0,10.0,2661314560.0,1484845056.0,9320906752.0,20152008704.0,95270.0,106652.0
12-04 09:53:09,0.0,0.0,99.582,0.418,0.0,0.0,0.0,102400.0,0.0,10.0,2661277696.0,1484845056.0,9320943616.0,20152008704.0,101409.0,102427.0
12-04 09:53:10,0.083,0.083,99.249,0.584,0.0,0.0,0.0,98304.0,0.0,8.0,2661888000.0,1484845056.0,9320984576.0,20151357440.0,100990.0,101833.0
12-04 09:53:11,0.167,0.083,99.249,0.500,0.0,0.0,0.0,163840.0,0.0,13.0,2661830656.0,1484845056.0,9321025536.0,20151373824.0,119808.0,124597.0
12-04 09:53:12,0.0,0.083,99.083,0.834,0.0,0.0,0.0,118784.0,0.0,9.0,2661793792.0,1484845056.0,9321062400.0,20151373824.0,97898.0,98621.0
12-04 09:53:13,0.084,0.0,99.415,0.501,0.0,0.0,0.0,102400.0,0.0,12.0,2661752832.0,1484845056.0,9321103360.0,20151373824.0,98462.0,99976.0
12-04 09:53:14,0.0,0.083,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2661842944.0,1484845056.0,9321140224.0,20151246848.0,100520.0,105284.0
12-04 09:53:15,0.0,0.167,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,2661801984.0,1484845056.0,9321181184.0,20151246848.0,99529.0,101559.0
12-04 09:53:16,0.0,0.0,99.499,0.501,0.0,0.0,0.0,184320.0,0.0,18.0,2661761024.0,1484845056.0,9321222144.0,20151246848.0,97254.0,99313.0
12-04 09:53:17,0.167,0.083,98.918,0.833,0.0,0.0,0.0,118784.0,0.0,9.0,2661724160.0,1484845056.0,9321259008.0,20151246848.0,97181.0,108743.0
12-04 09:53:18,0.0,0.083,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,2661683200.0,1484845056.0,9321299968.0,20151246848.0,94060.0,96077.0
12-04 09:53:19,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,2661773312.0,1484845056.0,9321336832.0,20151119872.0,94486.0,95482.0
12-04 09:53:20,0.167,0.083,99.167,0.500,0.0,0.083,0.0,98304.0,0.0,10.0,2661736448.0,1484845056.0,9321373696.0,20151119872.0,99859.0,103964.0
12-04 09:53:21,0.0,0.0,99.247,0.753,0.0,0.0,0.0,188416.0,0.0,14.0,2661826560.0,1484845056.0,9321410560.0,20150992896.0,114636.0,117173.0
12-04 09:53:22,0.250,0.0,99.0,0.750,0.0,0.0,0.0,126976.0,0.0,15.0,2661785600.0,1484845056.0,9321451520.0,20150992896.0,96810.0,99224.0
12-04 09:53:23,0.0,0.167,99.332,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,2661748736.0,1484845056.0,9321488384.0,20150992896.0,100427.0,111820.0
12-04 09:53:24,0.083,0.0,99.166,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2661711872.0,1484845056.0,9321525248.0,20150992896.0,95680.0,97705.0
12-04 09:53:25,0.0,0.0,99.248,0.752,0.0,0.0,0.0,126976.0,0.0,15.0,2661797888.0,1484845056.0,9321566208.0,20150865920.0,93753.0,95295.0
12-04 09:53:26,0.0,0.0,99.499,0.501,0.0,0.0,0.0,212992.0,0.0,22.0,2661888000.0,1484845056.0,9321603072.0,20150738944.0,116144.0,127889.0
12-04 09:53:27,0.0,0.0,99.416,0.584,0.0,0.0,0.0,98304.0,0.0,10.0,2661851136.0,1484845056.0,9321639936.0,20150738944.0,96336.0,97597.0
12-04 09:53:28,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2661814272.0,1484845056.0,9321676800.0,20150738944.0,94568.0,95691.0
12-04 09:53:29,0.083,0.0,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2661777408.0,1484845056.0,9321713664.0,20150738944.0,99427.0,112041.0
12-04 09:53:30,0.084,0.084,99.332,0.501,0.0,0.0,0.0,135168.0,0.0,19.0,2662756352.0,1484845056.0,9321758720.0,20149714944.0,99202.0,101006.0
12-04 09:53:31,0.167,0.083,99.167,0.583,0.0,0.0,0.0,167936.0,0.0,13.0,2662711296.0,1484845056.0,9321795584.0,20149723136.0,98848.0,101881.0
12-04 09:53:32,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2662674432.0,1484845056.0,9321832448.0,20149723136.0,95428.0,106284.0
12-04 09:53:33,0.084,0.084,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,2662637568.0,1484845056.0,9321869312.0,20149723136.0,94783.0,95937.0
12-04 09:53:34,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,10.0,2662727680.0,1484845056.0,9321906176.0,20149596160.0,100615.0,101747.0
12-04 09:53:35,0.083,0.083,99.250,0.583,0.0,0.0,0.0,102400.0,0.0,12.0,2662686720.0,1484845056.0,9321947136.0,20149596160.0,99585.0,110875.0
12-04 09:53:36,0.083,0.083,99.250,0.500,0.0,0.083,0.0,188416.0,0.0,16.0,2662776832.0,1484845056.0,9321984000.0,20149469184.0,94095.0,95946.0
12-04 09:53:37,0.083,0.0,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,2662735872.0,1484845056.0,9322024960.0,20149469184.0,100227.0,103156.0
12-04 09:53:38,0.083,0.083,98.998,0.835,0.0,0.0,0.0,122880.0,0.0,11.0,2662699008.0,1484845056.0,9322061824.0,20149469184.0,117117.0,129484.0
12-04 09:53:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,2662637568.0,1484845056.0,9322106880.0,20149485568.0,99297.0,100827.0
12-04 09:53:40,0.167,0.083,99.0,0.750,0.0,0.0,0.0,122880.0,0.0,11.0,2662567936.0,1484845056.0,9322143744.0,20149518336.0,97163.0,99188.0
12-04 09:53:41,0.0,0.0,99.499,0.501,0.0,0.0,0.0,172032.0,0.0,17.0,2662653952.0,1484845056.0,9322184704.0,20149391360.0,114121.0,124864.0
12-04 09:53:42,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,2662617088.0,1484845056.0,9322221568.0,20149391360.0,96141.0,97321.0
12-04 09:53:43,0.084,0.0,99.164,0.753,0.0,0.0,0.0,122880.0,0.0,11.0,2662580224.0,1484845056.0,9322258432.0,20149391360.0,97472.0,98165.0
12-04 09:53:44,0.0,0.083,99.082,0.835,0.0,0.0,0.0,126976.0,0.0,15.0,2662666240.0,1484845056.0,9322299392.0,20149264384.0,96577.0,108055.0
12-04 09:53:45,0.250,0.0,99.333,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,2662629376.0,1484845056.0,9322336256.0,20149264384.0,97089.0,99823.0
12-04 09:53:46,0.167,0.083,99.167,0.583,0.0,0.0,0.0,172032.0,0.0,15.0,2662592512.0,1484845056.0,9322373120.0,20149264384.0,96115.0,100605.0
12-04 09:53:47,0.0,0.167,99.499,0.334,0.0,0.0,0.0,106496.0,0.0,14.0,2662539264.0,1484845056.0,9322409984.0,20149280768.0,97983.0,101970.0
12-04 09:53:48,0.0,0.0,99.415,0.585,0.0,0.0,0.0,98304.0,0.0,10.0,2662612992.0,1484845056.0,9322446848.0,20149170176.0,94263.0,95537.0
12-04 09:53:49,0.166,0.166,98.918,0.749,0.0,0.0,0.0,118784.0,0.0,11.0,2662940672.0,1484845056.0,9322483712.0,20148805632.0,98945.0,101032.0
12-04 09:53:50,0.167,0.084,99.081,0.668,0.0,0.0,0.0,122880.0,0.0,13.0,2663415808.0,1484845056.0,9322524672.0,20148289536.0,94253.0,100550.0
12-04 09:53:51,0.0,0.0,99.582,0.418,0.0,0.0,0.0,184320.0,0.0,20.0,2663505920.0,1484845056.0,9322561536.0,20148162560.0,97849.0,99234.0
12-04 09:53:52,0.083,0.083,99.249,0.584,0.0,0.0,0.0,188416.0,0.0,17.0,2663723008.0,1484845056.0,9322598400.0,20147908608.0,96430.0,98936.0
12-04 09:53:53,0.083,0.0,99.083,0.834,0.0,0.0,0.0,143360.0,0.0,15.0,2663809024.0,1484845056.0,9322639360.0,20147781632.0,133369.0,146279.0
12-04 09:53:54,0.251,0.168,97.906,1.675,0.0,0.0,0.0,3825664.0,0.0,54.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,7578840.0,7689676.0
12-04 09:53:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,5393.0,4820.0
12-04 09:53:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,5921.0,15291.0
12-04 09:53:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,4195.0,3023.0
12-04 09:53:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,4044.0,2762.0
12-04 09:53:59,0.083,0.083,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,5119.0,13673.0
12-04 09:54:00,0.0,0.083,99.0,0.833,0.0,0.083,0.0,118784.0,0.0,11.0,2663542784.0,1484845056.0,9326333952.0,20144353280.0,99302.0,103479.0
12-04 09:54:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2663542784.0,1484845056.0,9326333952.0,20144353280.0,4893.0,4218.0
12-04 09:54:02,0.083,0.083,99.332,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,2663505920.0,1484845056.0,9326370816.0,20144353280.0,102442.0,114582.0
12-04 09:54:03,0.0,0.083,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,10.0,2663464960.0,1484845056.0,9326411776.0,20144353280.0,101801.0,105202.0
12-04 09:54:04,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,8.0,2663424000.0,1484845056.0,9326452736.0,20144353280.0,103560.0,104155.0
12-04 09:54:05,0.083,0.167,99.166,0.584,0.0,0.0,0.0,126976.0,0.0,13.0,2663510016.0,1484845056.0,9326493696.0,20144226304.0,118741.0,129919.0
12-04 09:54:06,0.0,0.0,99.248,0.752,0.0,0.0,0.0,200704.0,0.0,15.0,2663469056.0,1484845056.0,9326534656.0,20144226304.0,101225.0,101635.0
12-04 09:54:07,0.250,0.166,98.835,0.749,0.0,0.0,0.0,122880.0,0.0,11.0,2663419904.0,1484845056.0,9326583808.0,20144226304.0,105491.0,107496.0
12-04 09:54:08,0.0,0.167,99.083,0.750,0.0,0.0,0.0,126976.0,0.0,13.0,2663378944.0,1484845056.0,9326624768.0,20144226304.0,104387.0,115598.0
12-04 09:54:09,0.835,0.084,98.413,0.668,0.0,0.0,0.0,131072.0,0.0,15.0,2663456768.0,1484845056.0,9326665728.0,20144107520.0,103271.0,106422.0
12-04 09:54:10,0.167,0.083,99.083,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,2663931904.0,1484845056.0,9326706688.0,20143591424.0,104571.0,107178.0
12-04 09:54:11,0.084,0.0,99.332,0.585,0.0,0.0,0.0,225280.0,0.0,21.0,2663890944.0,1484845056.0,9326747648.0,20143591424.0,119338.0,130447.0
12-04 09:54:12,0.167,0.083,99.166,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2663854080.0,1484845056.0,9326784512.0,20143591424.0,103099.0,105238.0
12-04 09:54:13,0.083,0.083,99.250,0.583,0.0,0.0,0.0,126976.0,0.0,13.0,2663940096.0,1484845056.0,9326825472.0,20143464448.0,99725.0,100863.0
12-04 09:54:14,0.083,0.083,99.249,0.584,0.0,0.0,0.0,126976.0,0.0,13.0,2663899136.0,1484845056.0,9326866432.0,20143464448.0,103466.0,107365.0
12-04 09:54:15,0.083,0.083,99.0,0.750,0.0,0.083,0.0,155648.0,0.0,16.0,2663854080.0,1484845056.0,9326911488.0,20143464448.0,106571.0,108043.0
12-04 09:54:16,0.083,0.083,99.249,0.584,0.0,0.0,0.0,196608.0,0.0,20.0,2663813120.0,1484845056.0,9326952448.0,20143464448.0,103470.0,104676.0
12-04 09:54:17,0.0,0.167,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,2663772160.0,1484845056.0,9326993408.0,20143464448.0,102972.0,115046.0
12-04 09:54:18,0.084,0.0,99.332,0.585,0.0,0.0,0.0,135168.0,0.0,15.0,2663727104.0,1484845056.0,9327038464.0,20143464448.0,109551.0,112074.0
12-04 09:54:19,0.0,0.0,99.332,0.668,0.0,0.0,0.0,131072.0,0.0,15.0,2663686144.0,1484845056.0,9327079424.0,20143464448.0,103822.0,105768.0
12-04 09:54:20,0.083,0.167,99.167,0.583,0.0,0.0,0.0,131072.0,0.0,15.0,2663645184.0,1484845056.0,9327120384.0,20143464448.0,102794.0,113924.0
12-04 09:54:21,0.0,0.0,99.165,0.835,0.0,0.0,0.0,217088.0,0.0,21.0,2663604224.0,1484845056.0,9327161344.0,20143464448.0,102457.0,104195.0
12-04 09:54:22,0.083,0.083,99.166,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,2663563264.0,1484845056.0,9327202304.0,20143464448.0,99010.0,100822.0
12-04 09:54:23,0.083,0.167,99.166,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,2663514112.0,1484845056.0,9327243264.0,20143472640.0,103314.0,108032.0
12-04 09:54:24,0.0,0.083,99.250,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,2663477248.0,1484845056.0,9327280128.0,20143472640.0,95988.0,97956.0
12-04 09:54:25,0.167,0.083,99.166,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,2663436288.0,1484845056.0,9327321088.0,20143472640.0,106475.0,108428.0
12-04 09:54:26,0.0,0.167,99.0,0.833,0.0,0.0,0.0,282624.0,0.0,32.0,2663395328.0,1484845056.0,9327362048.0,20143472640.0,102219.0,113537.0
12-04 09:54:27,0.083,0.167,99.083,0.583,0.0,0.083,0.0,126976.0,0.0,15.0,2663358464.0,1484845056.0,9327398912.0,20143472640.0,102689.0,105732.0
12-04 09:54:28,0.083,0.0,99.082,0.835,0.0,0.0,0.0,155648.0,0.0,16.0,2663313408.0,1484845056.0,9327443968.0,20143472640.0,106318.0,107789.0
12-04 09:54:29,0.0,0.167,99.083,0.751,0.0,0.0,0.0,143360.0,0.0,21.0,2663268352.0,1484845056.0,9327489024.0,20143472640.0,104196.0,107202.0
12-04 09:54:30,0.167,0.083,98.916,0.834,0.0,0.0,0.0,151552.0,0.0,16.0,2664124416.0,1484845056.0,9327529984.0,20142575616.0,100899.0,100930.0
12-04 09:54:31,0.083,0.167,98.917,0.833,0.0,0.0,0.0,229376.0,0.0,23.0,2664075264.0,1484845056.0,9327570944.0,20142583808.0,102625.0,103967.0
12-04 09:54:32,0.084,0.0,99.165,0.752,0.0,0.0,0.0,155648.0,0.0,18.0,2664034304.0,1484845056.0,9327611904.0,20142583808.0,102474.0,112932.0
12-04 09:54:33,0.083,0.167,99.166,0.584,0.0,0.0,0.0,135168.0,0.0,17.0,2663993344.0,1484845056.0,9327652864.0,20142583808.0,110392.0,112910.0
12-04 09:54:34,0.083,0.083,98.917,0.917,0.0,0.0,0.0,151552.0,0.0,16.0,2664079360.0,1484845056.0,9327693824.0,20142456832.0,104427.0,107296.0
12-04 09:54:35,0.083,0.167,98.998,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,2664038400.0,1484845056.0,9327734784.0,20142456832.0,109400.0,121463.0
12-04 09:54:36,0.0,0.083,98.918,0.915,0.0,0.083,0.0,192512.0,0.0,18.0,2663993344.0,1484845056.0,9327779840.0,20142456832.0,102861.0,105526.0
12-04 09:54:37,0.083,0.083,98.999,0.834,0.0,0.0,0.0,126976.0,0.0,13.0,2663952384.0,1484845056.0,9327820800.0,20142456832.0,105471.0,106669.0
12-04 09:54:38,0.0,0.083,99.165,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,2664034304.0,1484845056.0,9327865856.0,20142329856.0,100341.0,110447.0
12-04 09:54:39,0.0,0.084,98.914,1.003,0.0,0.0,0.0,147456.0,0.0,14.0,2663993344.0,1484845056.0,9327906816.0,20142329856.0,99853.0,101128.0
12-04 09:54:40,0.083,0.083,99.083,0.751,0.0,0.0,0.0,155648.0,0.0,20.0,2663952384.0,1484845056.0,9327947776.0,20142329856.0,103518.0,106039.0
12-04 09:54:41,0.167,0.0,98.831,1.002,0.0,0.0,0.0,229376.0,0.0,22.0,2663911424.0,1484845056.0,9327988736.0,20142329856.0,119039.0,122335.0
12-04 09:54:42,0.083,0.083,99.083,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,2663997440.0,1484845056.0,9328029696.0,20142202880.0,104778.0,108359.0
12-04 09:54:43,0.0,0.167,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,16.0,2663960576.0,1484845056.0,9328066560.0,20142202880.0,98474.0,100933.0
12-04 09:54:44,0.417,0.0,98.750,0.833,0.0,0.0,0.0,131072.0,0.0,15.0,2664554496.0,1484845056.0,9328107520.0,20141568000.0,106750.0,117391.0
12-04 09:54:45,0.0,0.083,99.082,0.835,0.0,0.0,0.0,131072.0,0.0,15.0,2664513536.0,1484845056.0,9328148480.0,20141568000.0,104145.0,106132.0
12-04 09:54:46,0.083,0.083,98.916,0.917,0.0,0.0,0.0,212992.0,0.0,17.0,2664599552.0,1484845056.0,9328189440.0,20141441024.0,102290.0,102788.0
12-04 09:54:47,0.0,0.083,99.082,0.835,0.0,0.0,0.0,131072.0,0.0,15.0,2664558592.0,1484845056.0,9328230400.0,20141441024.0,102535.0,113252.0
12-04 09:54:48,0.167,0.083,98.667,1.083,0.0,0.0,0.0,151552.0,0.0,16.0,2664517632.0,1484845056.0,9328271360.0,20141441024.0,96167.0,97206.0
12-04 09:54:49,0.083,0.0,98.915,1.002,0.0,0.0,0.0,155648.0,0.0,18.0,2664603648.0,1484845056.0,9328312320.0,20141314048.0,102286.0,103596.0
12-04 09:54:50,0.167,0.167,99.0,0.667,0.0,0.0,0.0,106496.0,0.0,14.0,2665209856.0,1484845056.0,9328349184.0,20140670976.0,104121.0,117814.0
12-04 09:54:51,0.083,0.0,99.166,0.751,0.0,0.0,0.0,196608.0,0.0,20.0,2665160704.0,1484845056.0,9328390144.0,20140679168.0,104273.0,105087.0
12-04 09:54:52,0.0,0.083,98.831,1.085,0.0,0.0,0.0,237568.0,0.0,22.0,2665111552.0,1484845056.0,9328439296.0,20140679168.0,104762.0,105759.0
12-04 09:54:53,0.084,0.0,99.414,0.502,0.0,0.0,0.0,110592.0,0.0,16.0,2665201664.0,1484845056.0,9328476160.0,20140552192.0,98608.0,110074.0
12-04 09:54:54,0.083,0.083,98.751,1.082,0.0,0.0,0.0,151552.0,0.0,14.0,2665156608.0,1484845056.0,9328521216.0,20140552192.0,108230.0,109211.0
12-04 09:54:55,0.083,0.167,99.001,0.749,0.0,0.0,0.0,131072.0,0.0,17.0,2665119744.0,1484845056.0,9328558080.0,20140552192.0,101481.0,103342.0
12-04 09:54:56,0.083,0.083,99.082,0.751,0.0,0.0,0.0,221184.0,0.0,21.0,2665205760.0,1484845056.0,9328599040.0,20140425216.0,102195.0,105747.0
12-04 09:54:57,0.084,0.0,99.081,0.835,0.0,0.0,0.0,131072.0,0.0,15.0,2665164800.0,1484845056.0,9328640000.0,20140425216.0,104894.0,108747.0
12-04 09:54:58,0.083,0.083,98.999,0.834,0.0,0.0,0.0,131072.0,0.0,15.0,2665123840.0,1484845056.0,9328680960.0,20140425216.0,101953.0,103802.0
12-04 09:54:59,0.083,0.0,99.165,0.751,0.0,0.0,0.0,126976.0,0.0,13.0,2665082880.0,1484845056.0,9328721920.0,20140425216.0,101290.0,105503.0
12-04 09:55:00,0.167,0.334,96.990,2.425,0.0,0.084,0.0,4345856.0,0.0,82.0,2665943040.0,1484845056.0,9332695040.0,20135591936.0,8376209.0,7400502.0
12-04 09:55:01,0.0,0.167,99.750,0.083,0.0,0.0,0.0,114688.0,0.0,20.0,2665451520.0,1484845056.0,9332695040.0,20136083456.0,11349.0,1120261.0
12-04 09:55:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665451520.0,1484845056.0,9332695040.0,20136083456.0,5513.0,14907.0
12-04 09:55:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665451520.0,1484845056.0,9332695040.0,20136083456.0,5212.0,4644.0
12-04 09:55:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665451520.0,1484845056.0,9332695040.0,20136083456.0,8276.0,7648.0
12-04 09:55:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2665447424.0,1484845056.0,9332699136.0,20136083456.0,22868.0,23193.0
12-04 09:55:06,0.0,0.083,99.082,0.835,0.0,0.0,0.0,212992.0,0.0,18.0,2665406464.0,1484845056.0,9332740096.0,20136083456.0,97479.0,99110.0
12-04 09:55:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665406464.0,1484845056.0,9332740096.0,20136083456.0,8175.0,7916.0
12-04 09:55:08,0.083,0.083,99.082,0.751,0.0,0.0,0.0,135168.0,0.0,17.0,2665365504.0,1484845056.0,9332781056.0,20136083456.0,103708.0,115072.0
12-04 09:55:09,0.083,0.167,98.750,1.0,0.0,0.0,0.0,147456.0,0.0,16.0,2665328640.0,1484845056.0,9332817920.0,20136083456.0,96080.0,96813.0
12-04 09:55:10,0.083,0.083,99.082,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,2665558016.0,1484845056.0,9332850688.0,20135821312.0,86784.0,87144.0
12-04 09:55:11,0.084,0.0,98.997,0.919,0.0,0.0,0.0,225280.0,0.0,19.0,2665512960.0,1484845056.0,9332887552.0,20135829504.0,111812.0,122709.0
12-04 09:55:12,0.083,0.083,99.083,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,2665476096.0,1484845056.0,9332924416.0,20135829504.0,96165.0,97645.0
12-04 09:55:13,0.167,0.083,99.001,0.749,0.0,0.0,0.0,126976.0,0.0,15.0,2665439232.0,1484845056.0,9332961280.0,20135829504.0,96318.0,98356.0
12-04 09:55:14,0.0,0.083,99.250,0.583,0.0,0.083,0.0,102400.0,0.0,14.0,2665406464.0,1484845056.0,9332994048.0,20135829504.0,90670.0,102093.0
12-04 09:55:15,0.083,0.0,98.915,1.002,0.0,0.0,0.0,131072.0,0.0,14.0,2665365504.0,1484845056.0,9333035008.0,20135829504.0,92025.0,94089.0
12-04 09:55:16,0.0,0.083,99.083,0.834,0.0,0.0,0.0,212992.0,0.0,21.0,2665328640.0,1484845056.0,9333071872.0,20135829504.0,92919.0,94585.0
12-04 09:55:17,0.083,0.083,99.332,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,2665422848.0,1484845056.0,9333104640.0,20135702528.0,89545.0,94918.0
12-04 09:55:18,0.083,0.0,99.082,0.835,0.0,0.0,0.0,147456.0,0.0,16.0,2665385984.0,1484845056.0,9333141504.0,20135702528.0,93656.0,95550.0
12-04 09:55:19,0.0,0.0,99.332,0.668,0.0,0.0,0.0,126976.0,0.0,17.0,2665480192.0,1484845056.0,9333174272.0,20135575552.0,91211.0,92553.0
12-04 09:55:20,1.084,0.083,98.082,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,2665443328.0,1484845056.0,9333211136.0,20135575552.0,91988.0,100880.0
12-04 09:55:21,0.083,0.083,98.832,1.001,0.0,0.0,0.0,237568.0,0.0,22.0,2665406464.0,1484845056.0,9333248000.0,20135575552.0,92871.0,96071.0
12-04 09:55:22,0.0,0.0,99.331,0.669,0.0,0.0,0.0,131072.0,0.0,19.0,2665373696.0,1484845056.0,9333280768.0,20135575552.0,89584.0,90820.0
12-04 09:55:23,0.083,0.083,99.167,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,2665336832.0,1484845056.0,9333317632.0,20135575552.0,96704.0,109459.0
12-04 09:55:24,0.084,0.0,99.165,0.752,0.0,0.0,0.0,147456.0,0.0,16.0,2665299968.0,1484845056.0,9333354496.0,20135575552.0,90614.0,91379.0
12-04 09:55:25,0.083,0.167,99.167,0.583,0.0,0.0,0.0,131072.0,0.0,17.0,2665517056.0,1484845056.0,9333391360.0,20135321600.0,92922.0,94499.0
12-04 09:55:26,0.083,0.083,99.083,0.751,0.0,0.0,0.0,258048.0,0.0,27.0,2665476096.0,1484845056.0,9333432320.0,20135321600.0,94151.0,106082.0
12-04 09:55:27,0.167,0.083,99.165,0.584,0.0,0.0,0.0,126976.0,0.0,17.0,2665443328.0,1484845056.0,9333465088.0,20135321600.0,92505.0,93832.0
12-04 09:55:28,0.083,0.166,99.168,0.582,0.0,0.0,0.0,126976.0,0.0,15.0,2665406464.0,1484845056.0,9333501952.0,20135321600.0,94072.0,96287.0
12-04 09:55:29,0.251,0.0,98.914,0.835,0.0,0.0,0.0,143360.0,0.0,14.0,2665369600.0,1484845056.0,9333538816.0,20135321600.0,91361.0,94282.0
12-04 09:55:30,0.167,0.083,99.165,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,2665451520.0,1484845056.0,9333575680.0,20135202816.0,95063.0,97016.0
12-04 09:55:31,0.0,0.083,99.333,0.584,0.0,0.0,0.0,237568.0,0.0,30.0,2665545728.0,1484845056.0,9333608448.0,20135075840.0,92275.0,93645.0
12-04 09:55:32,0.083,0.083,99.165,0.584,0.0,0.083,0.0,131072.0,0.0,17.0,2665635840.0,1484845056.0,9333645312.0,20134948864.0,93630.0,97863.0
12-04 09:55:33,0.083,0.167,99.166,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,2665598976.0,1484845056.0,9333682176.0,20134948864.0,97604.0,98886.0
12-04 09:55:34,0.083,0.083,98.999,0.834,0.0,0.0,0.0,147456.0,0.0,16.0,2665689088.0,1484845056.0,9333719040.0,20134821888.0,93734.0,95683.0
12-04 09:55:35,0.0,0.250,99.334,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,2665656320.0,1484845056.0,9333751808.0,20134821888.0,91898.0,102391.0
12-04 09:55:36,0.083,0.083,99.249,0.584,0.0,0.0,0.0,200704.0,0.0,19.0,2665611264.0,1484845056.0,9333796864.0,20134821888.0,95100.0,96350.0
12-04 09:55:37,0.083,0.0,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,2665574400.0,1484845056.0,9333833728.0,20134821888.0,96106.0,98566.0
12-04 09:55:38,0.0,0.0,99.415,0.585,0.0,0.0,0.0,126976.0,0.0,15.0,2665664512.0,1484845056.0,9333870592.0,20134694912.0,95083.0,105414.0
12-04 09:55:39,0.0,0.167,99.084,0.666,0.0,0.083,0.0,126976.0,0.0,15.0,2665627648.0,1484845056.0,9333907456.0,20134694912.0,91821.0,94082.0
12-04 09:55:40,0.0,0.0,99.332,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,2665717760.0,1484845056.0,9333944320.0,20134567936.0,96416.0,98425.0
12-04 09:55:41,0.167,0.167,99.167,0.500,0.0,0.0,0.0,167936.0,0.0,17.0,2665684992.0,1484845056.0,9333977088.0,20134567936.0,108190.0,119972.0
12-04 09:55:42,0.0,0.084,99.247,0.669,0.0,0.0,0.0,126976.0,0.0,15.0,2662219776.0,1484845056.0,9334013952.0,20137996288.0,94869.0,95659.0
12-04 09:55:43,0.249,0.166,99.002,0.582,0.0,0.0,0.0,126976.0,0.0,15.0,2662182912.0,1484845056.0,9334050816.0,20137996288.0,93322.0,94787.0
12-04 09:55:44,0.083,0.083,99.249,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,2662146048.0,1484845056.0,9334087680.0,20137996288.0,95670.0,98789.0
12-04 09:55:45,0.0,0.0,99.248,0.752,0.0,0.0,0.0,167936.0,0.0,19.0,2662109184.0,1484845056.0,9334124544.0,20137996288.0,89251.0,91225.0
12-04 09:55:46,0.0,0.0,99.499,0.501,0.0,0.0,0.0,159744.0,0.0,13.0,2662203392.0,1484845056.0,9334157312.0,20137869312.0,84479.0,48848.0
12-04 09:55:47,0.167,0.167,98.917,0.750,0.0,0.0,0.0,114688.0,0.0,9.0,2662293504.0,1484845056.0,9334194176.0,20137742336.0,80223.0,56108.0
12-04 09:55:48,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,8.0,2662256640.0,1484845056.0,9334231040.0,20137742336.0,79880.0,45921.0
12-04 09:55:49,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,9.0,2662219776.0,1484845056.0,9334267904.0,20137742336.0,82787.0,48267.0
12-04 09:55:50,0.167,0.083,99.249,0.500,0.0,0.0,0.0,98304.0,0.0,9.0,2662830080.0,1484845056.0,9334300672.0,20137099264.0,83147.0,57914.0
12-04 09:55:51,0.084,0.0,99.165,0.752,0.0,0.0,0.0,192512.0,0.0,15.0,2662797312.0,1484845056.0,9334333440.0,20137099264.0,94700.0,60871.0
12-04 09:55:52,0.0,0.0,99.248,0.752,0.0,0.0,0.0,176128.0,0.0,15.0,2662764544.0,1484845056.0,9334366208.0,20137099264.0,70983.0,41031.0
12-04 09:55:53,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,8.0,2662739968.0,1484845056.0,9334390784.0,20137099264.0,59865.0,36996.0
12-04 09:55:54,0.167,0.0,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,6.0,2649882624.0,1484845056.0,9334423552.0,20149923840.0,68802.0,39776.0
12-04 09:55:55,0.167,0.0,99.249,0.584,0.0,0.0,0.0,86016.0,0.0,6.0,2650357760.0,1484845056.0,9334456320.0,20149415936.0,78161.0,44368.0
12-04 09:55:56,0.083,0.083,99.250,0.583,0.0,0.0,0.0,196608.0,0.0,13.0,2650308608.0,1484845056.0,9334505472.0,20149415936.0,108926.0,68730.0
12-04 09:55:57,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,6.0,2650284032.0,1484845056.0,9334530048.0,20149415936.0,60613.0,35115.0
12-04 09:55:58,0.167,0.0,99.250,0.500,0.0,0.083,0.0,77824.0,0.0,6.0,2650259456.0,1484845056.0,9334554624.0,20149415936.0,51572.0,29333.0
12-04 09:55:59,0.083,0.083,99.333,0.500,0.0,0.0,0.0,69632.0,0.0,6.0,2650238976.0,1484845056.0,9334575104.0,20149415936.0,42894.0,34519.0
12-04 09:56:00,0.0,0.0,99.332,0.668,0.0,0.0,0.0,65536.0,0.0,6.0,2650226688.0,1484845056.0,9334587392.0,20149415936.0,34246.0,19927.0
12-04 09:56:01,0.0,0.083,99.251,0.583,0.0,0.083,0.0,143360.0,0.0,12.0,2650218496.0,1484845056.0,9334595584.0,20149415936.0,17706.0,10451.0
12-04 09:56:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2650218496.0,1484845056.0,9334595584.0,20149415936.0,13671.0,12345.0
12-04 09:56:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650210304.0,1484845056.0,9334603776.0,20149415936.0,5438.0,5268.0
12-04 09:56:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650210304.0,1484845056.0,9334603776.0,20149415936.0,5589.0,4402.0
12-04 09:56:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650210304.0,1484845056.0,9334603776.0,20149415936.0,7364.0,16814.0
12-04 09:56:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,11.0,2650206208.0,1484845056.0,9334607872.0,20149415936.0,5970.0,35171.0
12-04 09:56:07,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2650206208.0,1484845056.0,9334607872.0,20149415936.0,7090.0,5832.0
12-04 09:56:08,2.421,0.668,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2656522240.0,1484845056.0,9334640640.0,20143067136.0,11513.0,9417.0
12-04 09:56:09,1.495,0.498,97.591,0.415,0.0,0.0,0.0,0.0,0.0,0.0,2426396672.0,1484845056.0,9334579200.0,20373254144.0,10329.0,33055.0
12-04 09:56:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425896960.0,1484845056.0,9334579200.0,20373753856.0,5426.0,5621.0
12-04 09:56:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,22758.0,21754.0
12-04 09:56:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,6871.0,7137.0
12-04 09:56:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,5465.0,14613.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,4441.0,3782.0
12-04 09:56:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,3949.0,2834.0
12-04 09:56:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,4527.0,5173.0
12-04 09:56:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,4196.0,3261.0
12-04 09:56:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,5055.0,4928.0
12-04 09:56:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,5873.0,15104.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,5709.0,6216.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,5257.0,5289.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,4978.0,13151.0
12-04 09:56:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425884672.0,1484845056.0,9334583296.0,20373762048.0,3878.0,2876.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425884672.0,1484845056.0,9334583296.0,20373762048.0,4402.0,3693.0
12-04 09:56:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2425880576.0,1484845056.0,9334587392.0,20373762048.0,5059.0,13927.0
12-04 09:56:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,7.0,2425880576.0,1484845056.0,9334587392.0,20373762048.0,4602.0,3876.0
12-04 09:56:27,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425880576.0,1484845056.0,9334587392.0,20373762048.0,6444.0,6560.0
12-04 09:56:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425880576.0,1484845056.0,9334587392.0,20373762048.0,6913.0,17037.0
12-04 09:56:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425880576.0,1484845056.0,9334587392.0,20373762048.0,5912.0,5714.0
12-04 09:56:30,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2425507840.0,1484845056.0,9334587392.0,20374134784.0,4309.0,2972.0
12-04 09:56:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2425507840.0,1484845056.0,9334587392.0,20374134784.0,5457.0,13849.0
12-04 09:56:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425507840.0,1484845056.0,9334587392.0,20374134784.0,5093.0,4274.0
12-04 09:56:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425507840.0,1484845056.0,9334587392.0,20374134784.0,7233.0,6505.0
12-04 09:56:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425503744.0,1484845056.0,9334591488.0,20374134784.0,6529.0,16077.0
12-04 09:56:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425503744.0,1484845056.0,9334591488.0,20374134784.0,5299.0,4634.0
12-04 09:56:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,8.0,2425503744.0,1484845056.0,9334591488.0,20374134784.0,4867.0,4142.0
12-04 09:56:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,7771.0,9008.0
12-04 09:56:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,5817.0,5496.0
12-04 09:56:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,4109.0,2967.0
12-04 09:56:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,5348.0,14790.0
12-04 09:56:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,9.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,21859.0,21260.0
12-04 09:56:42,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,5004.0,4385.0
12-04 09:56:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,5383.0,14436.0
12-04 09:56:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,3783.0,3412.0
12-04 09:56:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,4531.0,4017.0
12-04 09:56:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2425495552.0,1484845056.0,9334599680.0,20374134784.0,6410.0,6779.0
12-04 09:56:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425495552.0,1484845056.0,9334599680.0,20374134784.0,4986.0,4617.0
12-04 09:56:48,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2425495552.0,1484845056.0,9334599680.0,20374134784.0,5643.0,6101.0
12-04 09:56:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425495552.0,1484845056.0,9334599680.0,20374134784.0,5001.0,14051.0
12-04 09:56:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425876480.0,1484845056.0,9334599680.0,20373753856.0,5255.0,5046.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2425876480.0,1484845056.0,9334599680.0,20373753856.0,3914.0,2810.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2425851904.0,1484845056.0,9334599680.0,20373778432.0,4391.0,5107.0
12-04 09:56:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425851904.0,1484845056.0,9334599680.0,20373778432.0,6372.0,6749.0
12-04 09:56:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2425851904.0,1484845056.0,9334599680.0,20373778432.0,4435.0,3822.0
12-04 09:56:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2425851904.0,1484845056.0,9334599680.0,20373778432.0,4663.0,12623.0
12-04 09:56:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,4.0,2425843712.0,1484845056.0,9334599680.0,20373786624.0,4647.0,4054.0
12-04 09:56:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425843712.0,1484845056.0,9334599680.0,20373786624.0,5729.0,5669.0
12-04 09:56:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425843712.0,1484845056.0,9334599680.0,20373786624.0,6043.0,8760.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425843712.0,1484845056.0,9334599680.0,20373786624.0,3984.0,2925.0
12-04 09:57:00,0.167,0.083,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,4955.0,4811.0
12-04 09:57:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,4568.0,13313.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,4702.0,4033.0
12-04 09:57:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,22206.0,21745.0
12-04 09:57:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,4958.0,12414.0
12-04 09:57:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,6663.0,6883.0
12-04 09:57:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,5899.0,5421.0
12-04 09:57:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425831424.0,1484845056.0,9334603776.0,20373794816.0,7201.0,7817.0
12-04 09:57:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425831424.0,1484845056.0,9334603776.0,20373794816.0,22695.0,21637.0
12-04 09:57:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425827328.0,1484845056.0,9334607872.0,20373794816.0,5909.0,5526.0
12-04 09:57:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425831424.0,1484845056.0,9334611968.0,20373786624.0,6104.0,14740.0
12-04 09:57:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,23941.0,22532.0
12-04 09:57:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,6189.0,5832.0
12-04 09:57:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,22993.0,31613.0
12-04 09:57:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,4721.0,3918.0
12-04 09:57:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,4891.0,4318.0
12-04 09:57:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,10.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,4335.0,12112.0
12-04 09:57:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,5768.0,5783.0
12-04 09:57:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,6538.0,5802.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,6044.0,14895.0
12-04 09:57:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,4395.0,3802.0
12-04 09:57:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,5816.0,6281.0
12-04 09:57:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425819136.0,1484845056.0,9334616064.0,20373794816.0,4674.0,12641.0
12-04 09:57:23,0.166,0.166,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2425819136.0,1484845056.0,9334616064.0,20373794816.0,4609.0,4095.0
12-04 09:57:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432692224.0,1484845056.0,9334616064.0,20366921728.0,8823.0,6519.0
12-04 09:57:25,4.010,1.003,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2471706624.0,1484845056.0,9309515776.0,20353007616.0,10246.0,18804.0
12-04 09:57:26,4.087,0.834,94.996,0.0,0.0,0.083,0.0,81920.0,0.0,7.0,2428841984.0,1484845056.0,9309515776.0,20395872256.0,9588.0,9254.0
12-04 09:57:27,3.008,0.835,95.906,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2427387904.0,1484845056.0,9309519872.0,20397322240.0,14047.0,13006.0
12-04 09:57:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2426789888.0,1484845056.0,9309491200.0,20397948928.0,6471.0,16646.0
12-04 09:57:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,2.0,2426781696.0,1484845056.0,9309491200.0,20397957120.0,5233.0,4539.0
12-04 09:57:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,16.0,2426384384.0,1484845056.0,9309491200.0,20398354432.0,5681.0,5444.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2426376192.0,1484845056.0,9309491200.0,20398362624.0,5621.0,14261.0
12-04 09:57:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2426376192.0,1484845056.0,9309491200.0,20398362624.0,5440.0,4820.0
12-04 09:57:33,1.505,0.334,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2468151296.0,1484845056.0,9309523968.0,20356554752.0,8641.0,5855.0
12-04 09:57:34,3.917,1.333,94.333,0.417,0.0,0.0,0.0,0.0,0.0,0.0,2427588608.0,1484845056.0,9309528064.0,20397113344.0,13957.0,23647.0
12-04 09:57:35,2.840,0.585,96.074,0.501,0.0,0.0,0.0,20480.0,0.0,3.0,2426867712.0,1484845056.0,9309495296.0,20397867008.0,11193.0,9782.0
12-04 09:57:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2426859520.0,1484845056.0,9309495296.0,20397875200.0,4509.0,3336.0
12-04 09:57:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2426859520.0,1484845056.0,9309495296.0,20397875200.0,8225.0,18077.0
12-04 09:57:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2426859520.0,1484845056.0,9309495296.0,20397875200.0,23735.0,23980.0
12-04 09:57:39,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431406080.0,1484845056.0,9309495296.0,20393328640.0,8201.0,5453.0
12-04 09:57:40,6.162,0.999,92.090,0.749,0.0,0.0,0.0,114688.0,0.0,7.0,2458570752.0,1484845056.0,9309487104.0,20366172160.0,25992.0,33333.0
12-04 09:57:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2459041792.0,1484845056.0,9309507584.0,20365680640.0,22231.0,21961.0
12-04 09:57:42,0.333,0.167,99.083,0.417,0.0,0.0,0.0,86016.0,0.0,6.0,2460200960.0,1484845056.0,9309515776.0,20364513280.0,5483.0,4532.0
12-04 09:57:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2460491776.0,1484845056.0,9309519872.0,20364218368.0,5940.0,15775.0
12-04 09:57:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2460901376.0,1484845056.0,9309523968.0,20363804672.0,6450.0,6743.0
12-04 09:57:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2460901376.0,1484845056.0,9309523968.0,20363804672.0,4240.0,3098.0
12-04 09:57:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2461028352.0,1484845056.0,9309523968.0,20363677696.0,5824.0,15045.0
12-04 09:57:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2461028352.0,1484845056.0,9309523968.0,20363677696.0,5947.0,5873.0
12-04 09:57:48,0.0,0.083,99.833,0.083,0.0,0.0,0.0,49152.0,0.0,2.0,2461028352.0,1484845056.0,9309523968.0,20363677696.0,4426.0,3082.0
12-04 09:57:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2461028352.0,1484845056.0,9309523968.0,20363677696.0,5471.0,14252.0
12-04 09:57:50,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2461544448.0,1484845056.0,9309523968.0,20363161600.0,4030.0,2743.0
12-04 09:57:51,0.500,0.083,99.083,0.333,0.0,0.0,0.0,184320.0,0.0,34.0,2463178752.0,1484845056.0,9309532160.0,20361519104.0,11565.0,11844.0
12-04 09:57:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,14.0,2463432704.0,1484845056.0,9309532160.0,20361265152.0,7982.0,16932.0
12-04 09:57:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,2464673792.0,1484845056.0,9309536256.0,20360019968.0,9481.0,8831.0
12-04 09:57:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,2464571392.0,1484845056.0,9309536256.0,20360122368.0,7366.0,7172.0
12-04 09:57:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,2464698368.0,1484845056.0,9309536256.0,20359995392.0,10148.0,11843.0
12-04 09:57:56,0.250,0.083,99.167,0.500,0.0,0.0,0.0,122880.0,0.0,17.0,2464821248.0,1484845056.0,9309540352.0,20359868416.0,7401.0,6477.0
12-04 09:57:57,0.250,0.0,99.667,0.0,0.0,0.083,0.0,32768.0,0.0,16.0,2464948224.0,1484845056.0,9309540352.0,20359741440.0,9034.0,7798.0
12-04 09:57:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,2464940032.0,1484845056.0,9309548544.0,20359741440.0,7516.0,8633.0
12-04 09:57:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,2465067008.0,1484845056.0,9309548544.0,20359614464.0,9327.0,8657.0
12-04 09:58:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,9.0,2465193984.0,1484845056.0,9309548544.0,20359487488.0,7574.0,7380.0
12-04 09:58:01,0.0,0.250,99.667,0.083,0.0,0.0,0.0,98304.0,0.0,13.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,6948.0,7644.0
12-04 09:58:02,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,5642.0,5338.0
12-04 09:58:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,6664.0,7082.0
12-04 09:58:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,5481.0,6050.0
12-04 09:58:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,14.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,22712.0,21164.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,5848.0,4715.0
12-04 09:58:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,8661.0,9744.0
12-04 09:58:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,5925.0,4914.0
12-04 09:58:09,0.917,0.0,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465185792.0,1484845056.0,9309556736.0,20359487488.0,5832.0,4747.0
12-04 09:58:10,0.501,0.0,98.747,0.752,0.0,0.0,0.0,135168.0,0.0,15.0,2466365440.0,1484845056.0,9309593600.0,20358270976.0,99265.0,112279.0
12-04 09:58:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,7.0,2466357248.0,1484845056.0,9309593600.0,20358279168.0,22913.0,21951.0
12-04 09:58:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2466353152.0,1484845056.0,9309597696.0,20358279168.0,6590.0,36483.0
12-04 09:58:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2466353152.0,1484845056.0,9309597696.0,20358279168.0,8235.0,17211.0
12-04 09:58:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2466353152.0,1484845056.0,9309597696.0,20358279168.0,3905.0,2701.0
12-04 09:58:15,0.083,0.0,99.666,0.250,0.0,0.0,0.0,49152.0,0.0,4.0,2466353152.0,1484845056.0,9309597696.0,20358279168.0,5587.0,5449.0
12-04 09:58:16,0.333,0.167,99.250,0.250,0.0,0.0,0.0,147456.0,0.0,16.0,2471301120.0,1484845056.0,9309601792.0,20353327104.0,31026.0,42562.0
12-04 09:58:17,0.500,0.083,99.083,0.250,0.0,0.083,0.0,49152.0,0.0,9.0,2472816640.0,1484845056.0,9309609984.0,20351803392.0,37170.0,39278.0
12-04 09:58:18,0.417,0.083,98.750,0.750,0.0,0.0,0.0,94208.0,0.0,11.0,2473439232.0,1484845056.0,9309622272.0,20351168512.0,36291.0,38473.0
12-04 09:58:19,0.250,0.167,99.083,0.500,0.0,0.0,0.0,69632.0,0.0,10.0,2474319872.0,1484845056.0,9309630464.0,20350279680.0,37183.0,49844.0
12-04 09:58:20,0.333,0.167,99.251,0.250,0.0,0.0,0.0,49152.0,0.0,9.0,2474942464.0,1484845056.0,9309642752.0,20349644800.0,37547.0,40219.0
12-04 09:58:21,0.251,0.0,99.498,0.251,0.0,0.0,0.0,122880.0,0.0,16.0,2475696128.0,1484845056.0,9309650944.0,20348882944.0,36916.0,39951.0
12-04 09:58:22,0.083,0.167,99.250,0.500,0.0,0.0,0.0,69632.0,0.0,10.0,2476322816.0,1484845056.0,9309659136.0,20348248064.0,35788.0,40193.0
12-04 09:58:23,0.084,0.0,99.498,0.418,0.0,0.0,0.0,73728.0,0.0,10.0,2477072384.0,1484845056.0,9309671424.0,20347486208.0,36586.0,39391.0
12-04 09:58:24,0.167,0.083,99.333,0.417,0.0,0.0,0.0,69632.0,0.0,10.0,2477826048.0,1484845056.0,9309679616.0,20346724352.0,35526.0,36780.0
12-04 09:58:25,0.167,0.167,99.250,0.417,0.0,0.0,0.0,69632.0,0.0,10.0,2478579712.0,1484845056.0,9309687808.0,20345962496.0,35069.0,45902.0
12-04 09:58:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,163840.0,0.0,26.0,2479206400.0,1484845056.0,9309696000.0,20345327616.0,36220.0,37369.0
12-04 09:58:27,0.083,0.167,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,15.0,2479833088.0,1484845056.0,9309704192.0,20344692736.0,35335.0,35972.0
12-04 09:58:28,0.333,0.083,99.418,0.166,0.0,0.0,0.0,57344.0,0.0,13.0,2480459776.0,1484845056.0,9309712384.0,20344057856.0,38616.0,51341.0
12-04 09:58:29,0.084,0.084,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,11.0,2480963584.0,1484845056.0,9309724672.0,20343541760.0,37462.0,40262.0
12-04 09:58:30,0.167,0.0,99.415,0.418,0.0,0.0,0.0,77824.0,0.0,14.0,2482495488.0,1484845056.0,9309732864.0,20342001664.0,37800.0,41593.0
12-04 09:58:31,0.083,0.083,99.666,0.167,0.0,0.0,0.0,122880.0,0.0,16.0,2482728960.0,1484845056.0,9309745152.0,20341755904.0,37887.0,47634.0
12-04 09:58:32,0.334,0.0,99.249,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2483101696.0,1484845056.0,9309753344.0,20341374976.0,36743.0,38244.0
12-04 09:58:33,0.167,0.083,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,2483474432.0,1484845056.0,9309761536.0,20340994048.0,36444.0,38667.0
12-04 09:58:34,0.167,0.0,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,2484228096.0,1484845056.0,9309769728.0,20340232192.0,35919.0,48145.0
12-04 09:58:35,0.084,0.084,99.248,0.585,0.0,0.0,0.0,94208.0,0.0,11.0,2484723712.0,1484845056.0,9309782016.0,20339724288.0,37134.0,40497.0
12-04 09:58:36,0.0,0.167,99.416,0.417,0.0,0.0,0.0,147456.0,0.0,19.0,2485223424.0,1484845056.0,9309790208.0,20339216384.0,38443.0,42528.0
12-04 09:58:37,0.083,0.083,99.416,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,2485977088.0,1484845056.0,9309798400.0,20338454528.0,39630.0,51241.0
12-04 09:58:38,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2486349824.0,1484845056.0,9309806592.0,20338073600.0,37577.0,39635.0
12-04 09:58:39,0.083,0.167,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,2487103488.0,1484845056.0,9309814784.0,20337311744.0,34835.0,37386.0
12-04 09:58:40,0.0,0.084,99.332,0.585,0.0,0.0,0.0,135168.0,0.0,19.0,2487726080.0,1484845056.0,9309827072.0,20336676864.0,35708.0,47440.0
12-04 09:58:41,0.083,0.0,99.500,0.417,0.0,0.0,0.0,163840.0,0.0,20.0,2488225792.0,1484845056.0,9309835264.0,20336168960.0,53013.0,55090.0
12-04 09:58:42,0.416,0.166,98.918,0.499,0.0,0.0,0.0,86016.0,0.0,18.0,2488836096.0,1484845056.0,9309851648.0,20335542272.0,37937.0,40654.0
12-04 09:58:43,0.250,0.167,99.167,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2489335808.0,1484845056.0,9309859840.0,20335034368.0,37528.0,49324.0
12-04 09:58:44,0.083,0.083,99.250,0.583,0.0,0.0,0.0,81920.0,0.0,16.0,2490089472.0,1484845056.0,9309868032.0,20334272512.0,38307.0,42401.0
12-04 09:58:45,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,15.0,2490589184.0,1484845056.0,9309876224.0,20333764608.0,34042.0,36766.0
12-04 09:58:46,0.417,0.167,98.999,0.417,0.0,0.0,0.0,176128.0,0.0,21.0,2495279104.0,1484845056.0,9309884416.0,20329066496.0,53668.0,56898.0
12-04 09:58:47,0.167,0.083,99.082,0.668,0.0,0.0,0.0,94208.0,0.0,11.0,2495901696.0,1484845056.0,9309896704.0,20328431616.0,36029.0,37911.0
12-04 09:58:48,0.250,0.167,99.084,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,2496528384.0,1484845056.0,9309904896.0,20327796736.0,36245.0,38305.0
12-04 09:58:49,0.250,0.083,99.416,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,2497028096.0,1484845056.0,9309913088.0,20327288832.0,35164.0,39308.0
12-04 09:58:50,0.501,0.083,98.915,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,2497662976.0,1484845056.0,9309921280.0,20326645760.0,35583.0,37055.0
12-04 09:58:51,0.167,0.083,99.250,0.500,0.0,0.0,0.0,147456.0,0.0,18.0,2498289664.0,1484845056.0,9309929472.0,20326010880.0,55549.0,59249.0
12-04 09:58:52,0.084,0.0,99.165,0.752,0.0,0.0,0.0,204800.0,0.0,23.0,2498912256.0,1484845056.0,9309941760.0,20325376000.0,37116.0,49796.0
12-04 09:58:53,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,2499530752.0,1484845056.0,9309949952.0,20324749312.0,35677.0,38068.0
12-04 09:58:54,0.0,0.083,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,2500026368.0,1484845056.0,9309962240.0,20324241408.0,37085.0,38894.0
12-04 09:58:55,0.167,0.0,99.332,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,2500907008.0,1484845056.0,9309970432.0,20323352576.0,34607.0,45417.0
12-04 09:58:56,0.0,0.083,99.666,0.250,0.0,0.0,0.0,131072.0,0.0,26.0,2501279744.0,1484845056.0,9309978624.0,20322971648.0,35333.0,37758.0
12-04 09:58:57,0.167,0.083,99.249,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,2502160384.0,1484845056.0,9309986816.0,20322082816.0,36455.0,38492.0
12-04 09:58:58,0.083,0.083,99.249,0.501,0.0,0.083,0.0,73728.0,0.0,12.0,2502660096.0,1484845056.0,9309995008.0,20321574912.0,37555.0,43250.0
12-04 09:58:59,0.083,0.083,99.0,0.833,0.0,0.0,0.0,94208.0,0.0,11.0,2503155712.0,1484845056.0,9310007296.0,20321067008.0,36617.0,40124.0
12-04 09:59:00,0.167,0.0,99.332,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,2503909376.0,1484845056.0,9310015488.0,20320305152.0,38119.0,40348.0
12-04 09:59:01,0.167,0.083,99.500,0.250,0.0,0.0,0.0,163840.0,0.0,23.0,2504409088.0,1484845056.0,9310023680.0,20319797248.0,36973.0,49172.0
12-04 09:59:02,0.167,0.0,99.249,0.584,0.0,0.0,0.0,86016.0,0.0,18.0,2505035776.0,1484845056.0,9310031872.0,20319162368.0,37121.0,40304.0
12-04 09:59:03,0.417,0.083,99.0,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,2506170368.0,1484845056.0,9310040064.0,20318019584.0,52942.0,55688.0
12-04 09:59:04,0.417,0.083,98.748,0.751,0.0,0.0,0.0,102400.0,0.0,15.0,2508189696.0,1484845056.0,9310052352.0,20315987968.0,35851.0,47243.0
12-04 09:59:05,0.167,0.167,99.334,0.333,0.0,0.0,0.0,90112.0,0.0,20.0,2508689408.0,1484845056.0,9310060544.0,20315480064.0,36616.0,38941.0
12-04 09:59:06,0.0,0.083,99.499,0.417,0.0,0.0,0.0,155648.0,0.0,23.0,2509189120.0,1484845056.0,9310068736.0,20314972160.0,37982.0,39931.0
12-04 09:59:07,0.083,0.083,99.417,0.416,0.0,0.0,0.0,81920.0,0.0,16.0,2509684736.0,1484845056.0,9310081024.0,20314464256.0,39838.0,52380.0
12-04 09:59:08,0.083,0.0,99.499,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,2510184448.0,1484845056.0,9310089216.0,20313956352.0,37248.0,38222.0
12-04 09:59:09,0.0,0.083,99.333,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,2510807040.0,1484845056.0,9310101504.0,20313321472.0,36348.0,37805.0
12-04 09:59:10,0.083,0.250,99.250,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,2511822848.0,1484845056.0,9310109696.0,20312297472.0,37587.0,46587.0
12-04 09:59:11,0.250,0.083,99.500,0.167,0.0,0.0,0.0,163840.0,0.0,27.0,2512441344.0,1484845056.0,9310117888.0,20311670784.0,70481.0,72060.0
12-04 09:59:12,0.083,0.167,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,18.0,2512809984.0,1484845056.0,9310130176.0,20311289856.0,35742.0,37179.0
12-04 09:59:13,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,2513563648.0,1484845056.0,9310138368.0,20310528000.0,38903.0,48768.0
12-04 09:59:14,0.333,0.083,99.167,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,2514444288.0,1484845056.0,9310146560.0,20309639168.0,35593.0,37535.0
12-04 09:59:15,0.083,0.167,99.167,0.583,0.0,0.0,0.0,110592.0,0.0,19.0,2515066880.0,1484845056.0,9310158848.0,20309004288.0,35780.0,37393.0
12-04 09:59:16,0.0,0.0,99.582,0.418,0.0,0.0,0.0,204800.0,0.0,32.0,2515689472.0,1484845056.0,9310171136.0,20308369408.0,37404.0,50614.0
12-04 09:59:17,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,2516316160.0,1484845056.0,9310179328.0,20307734528.0,34913.0,37257.0
12-04 09:59:18,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2516942848.0,1484845056.0,9310187520.0,20307099648.0,36536.0,39383.0
12-04 09:59:19,0.167,0.083,99.333,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2517442560.0,1484845056.0,9310195712.0,20306591744.0,35911.0,47182.0
12-04 09:59:20,5.008,0.0,94.574,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,2543337472.0,1484845056.0,9310203904.0,20280688640.0,35653.0,38713.0
12-04 09:59:21,8.917,0.167,90.250,0.667,0.0,0.0,0.0,196608.0,0.0,25.0,2549293056.0,1484845056.0,9310216192.0,20274720768.0,35081.0,36501.0
12-04 09:59:22,8.507,0.083,89.158,2.252,0.0,0.0,0.0,450560.0,0.0,64.0,2552606720.0,1484845056.0,9310330880.0,20271292416.0,313259.0,320420.0
12-04 09:59:23,7.410,0.083,92.256,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,2555469824.0,1484845056.0,9310355456.0,20268404736.0,23451.0,23393.0
12-04 09:59:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2555375616.0,1484845056.0,9310355456.0,20268498944.0,5651.0,5320.0
12-04 09:59:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2555510784.0,1484845056.0,9310355456.0,20268363776.0,6063.0,8223.0
12-04 09:59:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2555510784.0,1484845056.0,9310355456.0,20268363776.0,4169.0,2816.0
12-04 09:59:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2555510784.0,1484845056.0,9310355456.0,20268363776.0,7324.0,7241.0
12-04 09:59:28,0.417,0.083,98.916,0.584,0.0,0.0,0.0,110592.0,0.0,12.0,2557632512.0,1484845056.0,9310392320.0,20266205184.0,100601.0,113921.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557632512.0,1484845056.0,9310392320.0,20266205184.0,6143.0,5860.0
12-04 09:59:30,0.250,0.083,99.0,0.583,0.0,0.083,0.0,81920.0,0.0,10.0,2558386176.0,1484845056.0,9310416896.0,20265426944.0,57255.0,59218.0
12-04 09:59:31,0.416,0.167,98.834,0.500,0.0,0.083,0.0,151552.0,0.0,13.0,2561286144.0,1484845056.0,9310437376.0,20262506496.0,59582.0,63762.0
12-04 09:59:32,0.250,0.0,99.333,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,2562527232.0,1484845056.0,9310457856.0,20261244928.0,58669.0,61240.0
12-04 09:59:33,0.0,0.083,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,2563395584.0,1484845056.0,9310478336.0,20260356096.0,59169.0,62411.0
12-04 09:59:34,0.0,0.084,99.499,0.418,0.0,0.0,0.0,81920.0,0.0,10.0,2564136960.0,1484845056.0,9310498816.0,20259594240.0,60016.0,72500.0
12-04 09:59:35,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,2565005312.0,1484845056.0,9310519296.0,20258705408.0,58587.0,60264.0
12-04 09:59:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,139264.0,0.0,17.0,2565623808.0,1484845056.0,9310535680.0,20258070528.0,57960.0,60156.0
12-04 09:59:37,0.083,0.0,99.333,0.584,0.0,0.0,0.0,81920.0,0.0,10.0,2566492160.0,1484845056.0,9310556160.0,20257181696.0,59827.0,71591.0
12-04 09:59:38,0.083,0.167,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,2567229440.0,1484845056.0,9310580736.0,20256419840.0,59255.0,61990.0
12-04 09:59:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,2568224768.0,1484845056.0,9310601216.0,20255404032.0,57555.0,59977.0
12-04 09:59:40,0.167,0.0,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,2568966144.0,1484845056.0,9310621696.0,20254642176.0,59655.0,71327.0
12-04 09:59:41,0.250,0.083,99.167,0.500,0.0,0.0,0.0,172032.0,0.0,16.0,2569453568.0,1484845056.0,9310642176.0,20254134272.0,76380.0,79687.0
12-04 09:59:42,0.167,0.083,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,2570698752.0,1484845056.0,9310666752.0,20252864512.0,57175.0,60585.0
12-04 09:59:43,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,10.0,2571313152.0,1484845056.0,9310687232.0,20252229632.0,59711.0,72762.0
12-04 09:59:44,0.250,0.083,99.249,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,2572308480.0,1484845056.0,9310707712.0,20251213824.0,57165.0,58948.0
12-04 09:59:45,0.0,0.083,99.500,0.333,0.0,0.083,0.0,57344.0,0.0,9.0,2573180928.0,1484845056.0,9310724096.0,20250324992.0,57521.0,60127.0
12-04 09:59:46,0.083,0.083,99.333,0.500,0.0,0.0,0.0,159744.0,0.0,15.0,2573795328.0,1484845056.0,9310744576.0,20249690112.0,57114.0,68590.0
12-04 09:59:47,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,2574409728.0,1484845056.0,9310765056.0,20249055232.0,58127.0,60987.0
12-04 09:59:48,0.084,0.0,99.415,0.501,0.0,0.0,0.0,77824.0,0.0,8.0,2575405056.0,1484845056.0,9310785536.0,20248039424.0,58969.0,61926.0
12-04 09:59:49,0.083,0.167,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,2576019456.0,1484845056.0,9310806016.0,20247404544.0,59986.0,71916.0
12-04 09:59:50,0.167,0.0,99.249,0.584,0.0,0.0,0.0,86016.0,0.0,12.0,2577268736.0,1484845056.0,9310826496.0,20246134784.0,58065.0,61647.0
12-04 09:59:51,0.0,0.084,99.332,0.585,0.0,0.0,0.0,180224.0,0.0,17.0,2577870848.0,1484845056.0,9310851072.0,20245508096.0,59465.0,62867.0
12-04 09:59:52,0.0,0.083,99.332,0.584,0.0,0.0,0.0,159744.0,0.0,16.0,2578612224.0,1484845056.0,9310871552.0,20244746240.0,57147.0,68310.0
12-04 09:59:53,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,2579353600.0,1484845056.0,9310892032.0,20243984384.0,75667.0,76647.0
12-04 09:59:54,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,2580094976.0,1484845056.0,9310912512.0,20243222528.0,57814.0,58432.0
12-04 09:59:55,0.167,0.083,99.500,0.250,0.0,0.0,0.0,57344.0,0.0,9.0,2580713472.0,1484845056.0,9310928896.0,20242587648.0,57539.0,61468.0
12-04 09:59:56,0.083,0.083,99.416,0.417,0.0,0.0,0.0,163840.0,0.0,16.0,2581454848.0,1484845056.0,9310949376.0,20241825792.0,58227.0,61447.0
12-04 09:59:57,0.083,0.083,99.250,0.583,0.0,0.0,0.0,81920.0,0.0,10.0,2582196224.0,1484845056.0,9310969856.0,20241063936.0,59043.0,62078.0
12-04 09:59:58,0.084,0.084,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,2582937600.0,1484845056.0,9310990336.0,20240302080.0,58589.0,71294.0
12-04 09:59:59,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,2583932928.0,1484845056.0,9311010816.0,20239286272.0,59058.0,61266.0
12-04 10:00:00,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,2584420352.0,1484845056.0,9311031296.0,20238778368.0,61496.0,64369.0
12-04 10:00:01,0.250,0.167,98.918,0.666,0.0,0.0,0.0,155648.0,0.0,14.0,2585288704.0,1484845056.0,9311051776.0,20237889536.0,75709.0,86664.0
12-04 10:00:02,0.0,0.0,99.415,0.585,0.0,0.0,0.0,106496.0,0.0,13.0,2585903104.0,1484845056.0,9311072256.0,20237254656.0,57522.0,59142.0
12-04 10:00:03,0.0,0.167,99.417,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,2586898432.0,1484845056.0,9311092736.0,20236238848.0,58751.0,60704.0
12-04 10:00:04,0.083,0.250,99.333,0.333,0.0,0.0,0.0,81920.0,0.0,10.0,2587512832.0,1484845056.0,9311113216.0,20235603968.0,60242.0,71705.0
12-04 10:00:05,0.167,0.0,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2588377088.0,1484845056.0,9311137792.0,20234715136.0,58545.0,59415.0
12-04 10:00:06,0.083,0.0,99.500,0.417,0.0,0.0,0.0,159744.0,0.0,19.0,2589245440.0,1484845056.0,9311158272.0,20233826304.0,58789.0,59820.0
12-04 10:00:07,0.167,0.083,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,10.0,2589736960.0,1484845056.0,9311174656.0,20233318400.0,62700.0,73112.0
12-04 10:00:08,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,2590351360.0,1484845056.0,9311195136.0,20232683520.0,58306.0,59974.0
12-04 10:00:09,0.999,0.167,98.335,0.416,0.0,0.083,0.0,81920.0,0.0,10.0,2591473664.0,1484845056.0,9311215616.0,20231540736.0,59383.0,62521.0
12-04 10:00:10,0.167,0.083,99.165,0.584,0.0,0.0,0.0,77824.0,0.0,8.0,2592731136.0,1484845056.0,9311236096.0,20230262784.0,58814.0,70612.0
12-04 10:00:11,0.083,0.083,99.500,0.334,0.0,0.0,0.0,147456.0,0.0,15.0,2592964608.0,1484845056.0,9311256576.0,20230008832.0,77214.0,80245.0
12-04 10:00:12,0.167,0.0,99.583,0.250,0.0,0.0,0.0,106496.0,0.0,16.0,2593447936.0,1484845056.0,9311281152.0,20229500928.0,60077.0,61047.0
12-04 10:00:13,0.083,0.083,99.499,0.334,0.0,0.0,0.0,81920.0,0.0,10.0,2594312192.0,1484845056.0,9311305728.0,20228612096.0,60238.0,73359.0
12-04 10:00:14,0.083,0.167,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,12.0,2595053568.0,1484845056.0,9311326208.0,20227850240.0,57551.0,60186.0
12-04 10:00:15,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2595794944.0,1484845056.0,9311346688.0,20227088384.0,57608.0,58961.0
12-04 10:00:16,0.084,0.084,99.414,0.418,0.0,0.0,0.0,155648.0,0.0,17.0,2600845312.0,1484845056.0,9311367168.0,20222017536.0,56761.0,67843.0
12-04 10:00:17,0.166,0.250,99.168,0.416,0.0,0.0,0.0,86016.0,0.0,12.0,2601332736.0,1484845056.0,9311387648.0,20221509632.0,59476.0,61734.0
12-04 10:00:18,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,2601693184.0,1484845056.0,9311408128.0,20221128704.0,58493.0,61243.0
12-04 10:00:19,0.083,0.083,99.166,0.667,0.0,0.0,0.0,106496.0,0.0,13.0,2602307584.0,1484845056.0,9311428608.0,20220493824.0,59384.0,70267.0
12-04 10:00:20,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,13.0,2602668032.0,1484845056.0,9311449088.0,20220112896.0,59251.0,61605.0
12-04 10:00:21,0.0,0.084,99.331,0.585,0.0,0.0,0.0,167936.0,0.0,16.0,2603409408.0,1484845056.0,9311469568.0,20219351040.0,60801.0,62662.0
12-04 10:00:22,0.083,0.167,99.0,0.750,0.0,0.0,0.0,106496.0,0.0,13.0,2603769856.0,1484845056.0,9311490048.0,20218970112.0,58599.0,70014.0
12-04 10:00:23,0.083,0.083,99.332,0.501,0.0,0.0,0.0,86016.0,0.0,14.0,2604642304.0,1484845056.0,9311506432.0,20218081280.0,57040.0,58819.0
12-04 10:00:24,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,10.0,2604875776.0,1484845056.0,9311526912.0,20217827328.0,58328.0,60639.0
12-04 10:00:25,0.167,0.167,99.251,0.416,0.0,0.0,0.0,81920.0,0.0,10.0,2604982272.0,1484845056.0,9311547392.0,20217700352.0,58373.0,70503.0
12-04 10:00:26,0.083,0.083,99.249,0.584,0.0,0.0,0.0,180224.0,0.0,19.0,2604957696.0,1484845056.0,9311571968.0,20217700352.0,75056.0,76932.0
12-04 10:00:27,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,2604937216.0,1484845056.0,9311592448.0,20217700352.0,58276.0,61181.0
12-04 10:00:28,0.835,0.334,96.244,2.504,0.0,0.083,0.0,1798144.0,0.0,65.0,2622787584.0,1484845056.0,9313062912.0,20198379520.0,3140311.0,3011622.0
12-04 10:00:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,7.0,2622922752.0,1484845056.0,9313067008.0,20198240256.0,10021.0,207054.0
12-04 10:00:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2623311872.0,1484845056.0,9313067008.0,20197851136.0,4665.0,3198.0
12-04 10:00:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2623311872.0,1484845056.0,9313067008.0,20197851136.0,4763.0,5387.0
12-04 10:00:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2623311872.0,1484845056.0,9313067008.0,20197851136.0,5329.0,4417.0
12-04 10:00:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2623311872.0,1484845056.0,9313067008.0,20197851136.0,6649.0,6829.0
12-04 10:00:34,0.083,0.083,99.165,0.668,0.0,0.0,0.0,114688.0,0.0,14.0,2623528960.0,1484845056.0,9313103872.0,20197597184.0,97465.0,100760.0
12-04 10:00:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2623524864.0,1484845056.0,9313107968.0,20197597184.0,6019.0,5595.0
12-04 10:00:36,0.167,0.0,99.333,0.500,0.0,0.0,0.0,167936.0,0.0,20.0,2623627264.0,1484845056.0,9313132544.0,20197470208.0,63489.0,64744.0
12-04 10:00:37,0.251,0.0,99.247,0.502,0.0,0.0,0.0,86016.0,0.0,12.0,2623606784.0,1484845056.0,9313153024.0,20197470208.0,67224.0,79203.0
12-04 10:00:38,0.167,0.083,99.167,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,2623582208.0,1484845056.0,9313177600.0,20197470208.0,64876.0,67626.0
12-04 10:00:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,2623557632.0,1484845056.0,9313202176.0,20197470208.0,64067.0,66089.0
12-04 10:00:40,0.167,0.083,99.250,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,2623664128.0,1484845056.0,9313222656.0,20197343232.0,63930.0,75615.0
12-04 10:00:41,0.084,0.0,99.081,0.835,0.0,0.0,0.0,167936.0,0.0,14.0,2623766528.0,1484845056.0,9313247232.0,20197216256.0,97642.0,99848.0
12-04 10:00:42,0.250,0.0,99.250,0.500,0.0,0.0,0.0,106496.0,0.0,13.0,2623741952.0,1484845056.0,9313271808.0,20197216256.0,63985.0,65944.0
12-04 10:00:43,0.250,0.083,99.083,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,2623717376.0,1484845056.0,9313296384.0,20197216256.0,64606.0,76695.0
12-04 10:00:44,0.083,0.167,99.0,0.750,0.0,0.0,0.0,106496.0,0.0,11.0,2623692800.0,1484845056.0,9313320960.0,20197216256.0,64582.0,68107.0
12-04 10:00:45,5.588,0.0,94.162,0.250,0.0,0.0,0.0,90112.0,0.0,14.0,2623926272.0,1484845056.0,9313341440.0,20196962304.0,64884.0,68118.0
12-04 10:00:46,8.340,0.083,91.076,0.500,0.0,0.0,0.0,155648.0,0.0,15.0,2625044480.0,1484845056.0,9313366016.0,20195819520.0,63781.0,75679.0
12-04 10:00:47,0.167,0.0,99.166,0.584,0.0,0.083,0.0,126976.0,0.0,18.0,2625269760.0,1484845056.0,9313394688.0,20195565568.0,64275.0,66785.0
12-04 10:00:48,0.0,0.0,99.583,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2625249280.0,1484845056.0,9313415168.0,20195565568.0,62257.0,63399.0
12-04 10:00:49,0.0,0.167,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,2625224704.0,1484845056.0,9313439744.0,20195565568.0,63741.0,75141.0
12-04 10:00:50,0.333,0.083,99.167,0.416,0.0,0.0,0.0,90112.0,0.0,14.0,2625593344.0,1484845056.0,9313460224.0,20195176448.0,63091.0,64394.0
12-04 10:00:51,0.083,0.083,99.416,0.417,0.0,0.0,0.0,151552.0,0.0,15.0,2625695744.0,1484845056.0,9313484800.0,20195049472.0,65512.0,69150.0
12-04 10:00:52,0.167,0.083,99.416,0.334,0.0,0.0,0.0,184320.0,0.0,20.0,2625671168.0,1484845056.0,9313509376.0,20195049472.0,64415.0,75259.0
12-04 10:00:53,0.500,0.083,99.084,0.333,0.0,0.0,0.0,86016.0,0.0,12.0,2625642496.0,1484845056.0,9313529856.0,20195057664.0,64735.0,67823.0
12-04 10:00:54,0.0,0.083,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,11.0,2625617920.0,1484845056.0,9313554432.0,20195057664.0,64286.0,66579.0
12-04 10:00:55,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,2625597440.0,1484845056.0,9313574912.0,20195057664.0,63570.0,67359.0
12-04 10:00:56,0.083,0.083,99.499,0.334,0.0,0.0,0.0,147456.0,0.0,13.0,2625572864.0,1484845056.0,9313599488.0,20195057664.0,63240.0,65098.0
12-04 10:00:57,0.083,0.083,99.166,0.667,0.0,0.0,0.0,126976.0,0.0,12.0,2625548288.0,1484845056.0,9313624064.0,20195057664.0,64930.0,66653.0
12-04 10:00:58,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2625527808.0,1484845056.0,9313644544.0,20195057664.0,64423.0,68785.0
12-04 10:00:59,0.083,0.167,99.417,0.333,0.0,0.0,0.0,86016.0,0.0,10.0,2625503232.0,1484845056.0,9313669120.0,20195057664.0,64299.0,67188.0
12-04 10:01:00,0.0,0.083,99.333,0.583,0.0,0.0,0.0,106496.0,0.0,11.0,2625478656.0,1484845056.0,9313693696.0,20195057664.0,65535.0,66893.0
12-04 10:01:01,0.167,0.167,99.083,0.583,0.0,0.0,0.0,212992.0,0.0,20.0,2625581056.0,1484845056.0,9313718272.0,20194930688.0,67908.0,79896.0
12-04 10:01:02,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2625556480.0,1484845056.0,9313742848.0,20194930688.0,67303.0,70283.0
12-04 10:01:03,0.167,0.0,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,2625531904.0,1484845056.0,9313767424.0,20194930688.0,80393.0,82810.0
12-04 10:01:04,0.083,0.250,99.251,0.416,0.0,0.0,0.0,94208.0,0.0,14.0,2625507328.0,1484845056.0,9313792000.0,20194930688.0,65414.0,75973.0
12-04 10:01:05,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,2625486848.0,1484845056.0,9313812480.0,20194930688.0,68364.0,69378.0
12-04 10:01:06,0.0,0.0,99.582,0.418,0.0,0.0,0.0,155648.0,0.0,15.0,2625470464.0,1484845056.0,9313837056.0,20194922496.0,62613.0,64412.0
12-04 10:01:07,0.083,0.083,99.334,0.500,0.0,0.0,0.0,106496.0,0.0,15.0,2625445888.0,1484845056.0,9313861632.0,20194922496.0,69267.0,73054.0
12-04 10:01:08,0.501,0.0,99.165,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,2625425408.0,1484845056.0,9313882112.0,20194922496.0,61416.0,62445.0
12-04 10:01:09,1.084,0.083,98.332,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,2625495040.0,1484845056.0,9313906688.0,20194828288.0,66632.0,69122.0
12-04 10:01:10,0.668,0.083,99.082,0.167,0.0,0.0,0.0,69632.0,0.0,13.0,2626244608.0,1484845056.0,9313927168.0,20194058240.0,66923.0,71389.0
12-04 10:01:11,0.0,0.083,99.334,0.500,0.0,0.083,0.0,163840.0,0.0,16.0,2626330624.0,1484845056.0,9313959936.0,20193939456.0,83795.0,85857.0
12-04 10:01:12,0.083,0.0,99.499,0.417,0.0,0.0,0.0,110592.0,0.0,13.0,2626306048.0,1484845056.0,9313984512.0,20193939456.0,63224.0,64941.0
12-04 10:01:13,0.167,0.0,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2626285568.0,1484845056.0,9314004992.0,20193939456.0,65253.0,76278.0
12-04 10:01:14,0.0,0.0,99.582,0.418,0.0,0.0,0.0,86016.0,0.0,10.0,2626260992.0,1484845056.0,9314029568.0,20193939456.0,64303.0,65310.0
12-04 10:01:15,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,2626236416.0,1484845056.0,9314054144.0,20193939456.0,67231.0,70258.0
12-04 10:01:16,0.0,0.083,99.416,0.500,0.0,0.0,0.0,163840.0,0.0,17.0,2626215936.0,1484845056.0,9314074624.0,20193939456.0,64362.0,76261.0
12-04 10:01:17,0.084,0.0,99.165,0.752,0.0,0.0,0.0,106496.0,0.0,11.0,2626191360.0,1484845056.0,9314099200.0,20193939456.0,61034.0,63017.0
12-04 10:01:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,2626170880.0,1484845056.0,9314119680.0,20193939456.0,64653.0,66356.0
12-04 10:01:19,0.584,0.083,98.582,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,2626273280.0,1484845056.0,9314144256.0,20193812480.0,62214.0,66835.0
12-04 10:01:20,0.083,0.0,99.082,0.835,0.0,0.0,0.0,110592.0,0.0,13.0,2626629632.0,1484845056.0,9314168832.0,20193431552.0,63775.0,64718.0
12-04 10:01:21,0.0,0.167,99.250,0.583,0.0,0.0,0.0,159744.0,0.0,19.0,2626990080.0,1484845056.0,9314189312.0,20193050624.0,61833.0,64529.0
12-04 10:01:22,0.083,0.250,99.167,0.500,0.0,0.0,0.0,110592.0,0.0,18.0,2627477504.0,1484845056.0,9314209792.0,20192542720.0,61182.0,72149.0
12-04 10:01:23,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,2627956736.0,1484845056.0,9314238464.0,20192034816.0,67961.0,70473.0
12-04 10:01:24,0.083,0.0,99.083,0.834,0.0,0.0,0.0,106496.0,0.0,11.0,2628308992.0,1484845056.0,9314267136.0,20191653888.0,65994.0,69271.0
12-04 10:01:25,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,2628796416.0,1484845056.0,9314287616.0,20191145984.0,64196.0,75701.0
12-04 10:01:26,0.0,0.083,99.416,0.501,0.0,0.0,0.0,167936.0,0.0,15.0,2628771840.0,1484845056.0,9314312192.0,20191145984.0,63349.0,65154.0
12-04 10:01:27,0.083,0.083,99.001,0.833,0.0,0.0,0.0,131072.0,0.0,16.0,2628747264.0,1484845056.0,9314336768.0,20191145984.0,67870.0,70311.0
12-04 10:01:28,0.084,0.0,99.415,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,2628726784.0,1484845056.0,9314357248.0,20191145984.0,64393.0,75669.0
12-04 10:01:29,0.083,0.167,99.251,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,2628702208.0,1484845056.0,9314381824.0,20191145984.0,64540.0,67042.0
12-04 10:01:30,0.167,0.083,98.916,0.834,0.0,0.0,0.0,114688.0,0.0,15.0,2630074368.0,1484845056.0,9314406400.0,20189749248.0,65376.0,67174.0
12-04 10:01:31,0.083,0.167,99.249,0.500,0.0,0.0,0.0,159744.0,0.0,17.0,2630180864.0,1484845056.0,9314426880.0,20189622272.0,64603.0,67681.0
12-04 10:01:32,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,2630283264.0,1484845056.0,9314451456.0,20189495296.0,65684.0,68729.0
12-04 10:01:33,0.083,0.167,99.167,0.583,0.0,0.0,0.0,90112.0,0.0,14.0,2630262784.0,1484845056.0,9314471936.0,20189495296.0,62454.0,64553.0
12-04 10:01:34,0.585,0.084,96.572,2.759,0.0,0.0,0.0,2199552.0,0.0,72.0,2634436608.0,1484845056.0,9316302848.0,20183490560.0,3867582.0,2740199.0
12-04 10:01:35,0.0,0.083,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,19.0,2636808192.0,1484845056.0,9316306944.0,20181114880.0,20579.0,1256895.0
12-04 10:01:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,9.0,2636935168.0,1484845056.0,9316306944.0,20180987904.0,6361.0,6630.0
12-04 10:01:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2636935168.0,1484845056.0,9316306944.0,20180987904.0,7527.0,15965.0
12-04 10:01:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2636935168.0,1484845056.0,9316306944.0,20180987904.0,5413.0,4430.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2636935168.0,1484845056.0,9316306944.0,20180987904.0,6257.0,6610.0
12-04 10:01:40,0.0,0.084,99.331,0.586,0.0,0.0,0.0,122880.0,0.0,13.0,2644910080.0,1484845056.0,9316339712.0,20172980224.0,98723.0,110635.0
12-04 10:01:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2644897792.0,1484845056.0,9316343808.0,20172988416.0,22622.0,22511.0
12-04 10:01:42,0.083,0.083,99.0,0.833,0.0,0.0,0.0,139264.0,0.0,11.0,2644996096.0,1484845056.0,9316372480.0,20172861440.0,71478.0,72185.0
12-04 10:01:43,0.0,0.167,99.250,0.583,0.0,0.0,0.0,81920.0,0.0,8.0,2644971520.0,1484845056.0,9316397056.0,20172861440.0,71185.0,74080.0
12-04 10:01:44,0.0,0.084,99.749,0.167,0.0,0.0,0.0,73728.0,0.0,13.0,2645327872.0,1484845056.0,9316421632.0,20172480512.0,72852.0,74727.0
12-04 10:01:45,0.083,0.083,99.083,0.750,0.0,0.0,0.0,106496.0,0.0,9.0,2645803008.0,1484845056.0,9316454400.0,20171972608.0,73842.0,76265.0
12-04 10:01:46,0.250,0.0,99.333,0.417,0.0,0.0,0.0,172032.0,0.0,20.0,2646286336.0,1484845056.0,9316478976.0,20171464704.0,73510.0,84899.0
12-04 10:01:47,0.083,0.0,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,2646261760.0,1484845056.0,9316503552.0,20171464704.0,90038.0,91821.0
12-04 10:01:48,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,11.0,2646233088.0,1484845056.0,9316532224.0,20171464704.0,72993.0,74735.0
12-04 10:01:49,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,2646208512.0,1484845056.0,9316556800.0,20171464704.0,71722.0,74360.0
12-04 10:01:50,0.083,0.167,99.332,0.334,0.0,0.083,0.0,90112.0,0.0,12.0,2646192128.0,1484845056.0,9316581376.0,20171456512.0,71936.0,72988.0
12-04 10:01:51,0.167,0.0,99.166,0.667,0.0,0.0,0.0,180224.0,0.0,16.0,2646544384.0,1484845056.0,9316610048.0,20171075584.0,72850.0,75369.0
12-04 10:01:52,0.167,0.250,99.167,0.416,0.0,0.0,0.0,139264.0,0.0,14.0,2646519808.0,1484845056.0,9316634624.0,20171075584.0,73659.0,85297.0
12-04 10:01:53,0.084,0.0,99.332,0.585,0.0,0.0,0.0,110592.0,0.0,11.0,2646491136.0,1484845056.0,9316663296.0,20171075584.0,74439.0,76892.0
12-04 10:01:54,0.083,0.083,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,11.0,2646466560.0,1484845056.0,9316687872.0,20171075584.0,75093.0,78005.0
12-04 10:01:55,0.0,0.084,99.332,0.585,0.0,0.0,0.0,110592.0,0.0,11.0,2646437888.0,1484845056.0,9316716544.0,20171075584.0,75226.0,86168.0
12-04 10:01:56,0.0,0.0,99.500,0.417,0.0,0.083,0.0,139264.0,0.0,17.0,2646413312.0,1484845056.0,9316741120.0,20171075584.0,69880.0,71389.0
12-04 10:01:57,0.0,0.084,99.498,0.418,0.0,0.0,0.0,155648.0,0.0,25.0,2646384640.0,1484845056.0,9316769792.0,20171075584.0,75285.0,76480.0
12-04 10:01:58,0.083,0.0,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,2646360064.0,1484845056.0,9316794368.0,20171075584.0,73238.0,83757.0
12-04 10:01:59,0.0,0.083,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,10.0,2646335488.0,1484845056.0,9316818944.0,20171075584.0,69425.0,71520.0
12-04 10:02:00,0.0,0.083,99.332,0.584,0.0,0.0,0.0,110592.0,0.0,12.0,2646306816.0,1484845056.0,9316847616.0,20171075584.0,72615.0,74819.0
12-04 10:02:01,0.083,0.167,99.333,0.417,0.0,0.0,0.0,167936.0,0.0,19.0,2646278144.0,1484845056.0,9316876288.0,20171075584.0,75823.0,87537.0
12-04 10:02:02,0.0,0.167,99.166,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,2646376448.0,1484845056.0,9316904960.0,20170948608.0,76233.0,78309.0
12-04 10:02:03,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,12.0,2646351872.0,1484845056.0,9316929536.0,20170948608.0,70994.0,73238.0
12-04 10:02:04,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,2646327296.0,1484845056.0,9316954112.0,20170948608.0,73242.0,83800.0
12-04 10:02:05,0.0,0.083,99.249,0.668,0.0,0.0,0.0,110592.0,0.0,11.0,2646298624.0,1484845056.0,9316982784.0,20170948608.0,74265.0,75171.0
12-04 10:02:06,0.083,0.0,99.583,0.334,0.0,0.0,0.0,159744.0,0.0,19.0,2646274048.0,1484845056.0,9317007360.0,20170948608.0,74583.0,75944.0
12-04 10:02:07,0.0,0.083,99.333,0.500,0.0,0.083,0.0,86016.0,0.0,10.0,2646249472.0,1484845056.0,9317031936.0,20170948608.0,74960.0,86233.0
12-04 10:02:08,0.084,0.0,99.415,0.501,0.0,0.0,0.0,110592.0,0.0,11.0,2646220800.0,1484845056.0,9317060608.0,20170948608.0,74108.0,76389.0
12-04 10:02:09,0.833,0.167,98.417,0.500,0.0,0.083,0.0,94208.0,0.0,14.0,2646183936.0,1484845056.0,9317089280.0,20170956800.0,72834.0,73980.0
12-04 10:02:10,0.0,0.0,99.665,0.335,0.0,0.0,0.0,86016.0,0.0,10.0,2646929408.0,1484845056.0,9317113856.0,20170186752.0,72411.0,83255.0
12-04 10:02:11,0.083,0.0,99.416,0.501,0.0,0.0,0.0,180224.0,0.0,17.0,2646896640.0,1484845056.0,9317146624.0,20170186752.0,94734.0,97082.0
12-04 10:02:12,0.0,0.084,99.582,0.334,0.0,0.0,0.0,106496.0,0.0,11.0,2646872064.0,1484845056.0,9317171200.0,20170186752.0,72106.0,73192.0
12-04 10:02:13,0.083,0.0,99.249,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,2646843392.0,1484845056.0,9317199872.0,20170186752.0,73415.0,84166.0
12-04 10:02:14,0.0,0.083,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,2646818816.0,1484845056.0,9317224448.0,20170186752.0,71377.0,73655.0
12-04 10:02:15,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,2646794240.0,1484845056.0,9317249024.0,20170186752.0,72064.0,73945.0
12-04 10:02:16,0.083,0.250,99.500,0.167,0.0,0.0,0.0,143360.0,0.0,18.0,2646769664.0,1484845056.0,9317273600.0,20170186752.0,71126.0,83650.0
12-04 10:02:17,0.083,0.167,99.084,0.666,0.0,0.0,0.0,122880.0,0.0,12.0,2646740992.0,1484845056.0,9317302272.0,20170186752.0,72730.0,73701.0
12-04 10:02:18,0.083,0.083,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,2646708224.0,1484845056.0,9317326848.0,20170194944.0,73702.0,74812.0
12-04 10:02:19,0.083,0.167,99.500,0.250,0.0,0.0,0.0,73728.0,0.0,13.0,2646810624.0,1484845056.0,9317351424.0,20170067968.0,72347.0,84199.0
12-04 10:02:20,0.083,0.083,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,2646908928.0,1484845056.0,9317380096.0,20169940992.0,75283.0,77387.0
12-04 10:02:21,0.0,0.0,99.583,0.417,0.0,0.0,0.0,167936.0,0.0,20.0,2646880256.0,1484845056.0,9317408768.0,20169940992.0,69494.0,70206.0
12-04 10:02:22,0.083,0.167,99.500,0.250,0.0,0.0,0.0,65536.0,0.0,9.0,2646982656.0,1484845056.0,9317433344.0,20169814016.0,73974.0,77410.0
12-04 10:02:23,0.0,0.0,99.247,0.753,0.0,0.0,0.0,106496.0,0.0,9.0,2646953984.0,1484845056.0,9317462016.0,20169814016.0,69964.0,71524.0
12-04 10:02:24,0.083,0.083,99.500,0.333,0.0,0.0,0.0,65536.0,0.0,9.0,2646929408.0,1484845056.0,9317486592.0,20169814016.0,74013.0,75305.0
12-04 10:02:25,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,2646904832.0,1484845056.0,9317511168.0,20169814016.0,69852.0,81244.0
12-04 10:02:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,135168.0,0.0,16.0,2646880256.0,1484845056.0,9317535744.0,20169814016.0,72741.0,73945.0
12-04 10:02:27,0.084,0.0,99.248,0.585,0.0,0.084,0.0,118784.0,0.0,13.0,2646802432.0,1484845056.0,9317564416.0,20169863168.0,73712.0,76022.0
12-04 10:02:28,0.083,0.0,99.667,0.250,0.0,0.0,0.0,73728.0,0.0,13.0,2646745088.0,1484845056.0,9317588992.0,20169895936.0,73849.0,85224.0
12-04 10:02:29,0.084,0.084,99.248,0.585,0.0,0.0,0.0,110592.0,0.0,11.0,2646716416.0,1484845056.0,9317617664.0,20169895936.0,74800.0,75702.0
12-04 10:02:30,0.167,0.083,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,2646953984.0,1484845056.0,9317642240.0,20169633792.0,72973.0,73564.0
12-04 10:02:31,0.083,0.0,99.499,0.417,0.0,0.0,0.0,155648.0,0.0,15.0,2647056384.0,1484845056.0,9317666816.0,20169506816.0,73224.0,75890.0
12-04 10:02:32,0.0,0.083,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2647027712.0,1484845056.0,9317695488.0,20169506816.0,71614.0,72766.0
12-04 10:02:33,0.083,0.0,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,2647126016.0,1484845056.0,9317724160.0,20169379840.0,73185.0,73867.0
12-04 10:02:34,0.0,0.0,99.500,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,2647093248.0,1484845056.0,9317748736.0,20169388032.0,74023.0,78200.0
12-04 10:02:35,0.084,0.0,99.165,0.752,0.0,0.0,0.0,106496.0,0.0,9.0,2647015424.0,1484845056.0,9317777408.0,20169437184.0,73582.0,74868.0
12-04 10:02:36,0.0,0.167,99.333,0.500,0.0,0.0,0.0,167936.0,0.0,17.0,2646990848.0,1484845056.0,9317801984.0,20169437184.0,74500.0,76211.0
12-04 10:02:37,0.083,0.083,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,8.0,2646966272.0,1484845056.0,9317826560.0,20169437184.0,72583.0,83936.0
12-04 10:02:38,0.0,0.083,99.083,0.834,0.0,0.0,0.0,106496.0,0.0,9.0,2646937600.0,1484845056.0,9317855232.0,20169437184.0,72712.0,73836.0
12-04 10:02:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,2646913024.0,1484845056.0,9317879808.0,20169437184.0,72128.0,73329.0
12-04 10:02:40,0.084,0.084,98.830,1.003,0.0,0.0,0.0,299008.0,0.0,28.0,2646884352.0,1484845056.0,9317908480.0,20169437184.0,371533.0,383506.0
12-04 10:02:41,0.334,0.250,95.246,4.087,0.0,0.083,0.0,2641920.0,0.0,106.0,2647158784.0,1484845056.0,9320079360.0,20166991872.0,4335803.0,4444897.0
12-04 10:02:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2647126016.0,1484845056.0,9320079360.0,20167024640.0,3999.0,2701.0
12-04 10:02:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647248896.0,1484845056.0,9320083456.0,20166897664.0,25288.0,36302.0
12-04 10:02:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647248896.0,1484845056.0,9320083456.0,20166897664.0,4443.0,3355.0
12-04 10:02:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647248896.0,1484845056.0,9320083456.0,20166897664.0,4933.0,4278.0
12-04 10:02:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,126976.0,0.0,11.0,2647248896.0,1484845056.0,9320083456.0,20166897664.0,6792.0,7730.0
12-04 10:02:47,0.083,0.083,99.417,0.333,0.0,0.083,0.0,106496.0,0.0,14.0,2647212032.0,1484845056.0,9320120320.0,20166897664.0,97956.0,99523.0
12-04 10:02:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647212032.0,1484845056.0,9320120320.0,20166897664.0,4762.0,4010.0
12-04 10:02:49,0.083,0.167,99.334,0.416,0.0,0.0,0.0,90112.0,0.0,10.0,2647183360.0,1484845056.0,9320148992.0,20166897664.0,78704.0,89440.0
12-04 10:02:50,0.083,0.250,99.249,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,2647425024.0,1484845056.0,9320177664.0,20166627328.0,78466.0,79633.0
12-04 10:02:51,0.083,0.0,99.499,0.417,0.0,0.0,0.0,163840.0,0.0,19.0,2647515136.0,1484845056.0,9320206336.0,20166508544.0,78735.0,80389.0
12-04 10:02:52,0.0,0.083,99.499,0.417,0.0,0.0,0.0,212992.0,0.0,19.0,2647478272.0,1484845056.0,9320235008.0,20166516736.0,79586.0,83846.0
12-04 10:02:53,0.083,0.083,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,10.0,2647449600.0,1484845056.0,9320263680.0,20166516736.0,78154.0,79870.0
12-04 10:02:54,0.0,0.0,99.582,0.418,0.0,0.0,0.0,98304.0,0.0,14.0,2647547904.0,1484845056.0,9320292352.0,20166389760.0,77618.0,78855.0
12-04 10:02:55,0.083,0.167,99.334,0.416,0.0,0.0,0.0,90112.0,0.0,10.0,2647519232.0,1484845056.0,9320321024.0,20166389760.0,79171.0,83783.0
12-04 10:02:56,0.0,0.0,99.500,0.500,0.0,0.0,0.0,143360.0,0.0,13.0,2647625728.0,1484845056.0,9320349696.0,20166254592.0,78542.0,79694.0
12-04 10:02:57,0.0,0.083,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,11.0,2647597056.0,1484845056.0,9320378368.0,20166254592.0,79460.0,81143.0
12-04 10:02:58,0.0,0.084,99.582,0.334,0.0,0.0,0.0,90112.0,0.0,10.0,2647564288.0,1484845056.0,9320411136.0,20166254592.0,79158.0,89808.0
12-04 10:02:59,0.083,0.083,99.417,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,2647535616.0,1484845056.0,9320439808.0,20166254592.0,78398.0,79911.0
12-04 10:03:00,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,2647506944.0,1484845056.0,9320468480.0,20166254592.0,80341.0,82046.0
12-04 10:03:01,0.083,0.083,99.333,0.500,0.0,0.0,0.0,188416.0,0.0,16.0,2647601152.0,1484845056.0,9320501248.0,20166127616.0,81074.0,92144.0
12-04 10:03:02,0.083,0.0,99.249,0.668,0.0,0.0,0.0,118784.0,0.0,15.0,2647572480.0,1484845056.0,9320529920.0,20166127616.0,77927.0,79023.0
12-04 10:03:03,0.083,0.083,99.083,0.751,0.0,0.0,0.0,118784.0,0.0,15.0,2647543808.0,1484845056.0,9320558592.0,20166127616.0,77524.0,78481.0
12-04 10:03:04,0.0,0.083,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,2647515136.0,1484845056.0,9320587264.0,20166127616.0,80949.0,84851.0
12-04 10:03:05,0.083,0.167,99.167,0.500,0.0,0.083,0.0,98304.0,0.0,14.0,2647613440.0,1484845056.0,9320615936.0,20166000640.0,81459.0,82014.0
12-04 10:03:06,0.083,0.0,99.499,0.417,0.0,0.0,0.0,159744.0,0.0,15.0,2647584768.0,1484845056.0,9320644608.0,20166000640.0,80237.0,81210.0
12-04 10:03:07,0.0,0.0,99.582,0.418,0.0,0.0,0.0,118784.0,0.0,17.0,2647556096.0,1484845056.0,9320673280.0,20166000640.0,82922.0,93426.0
12-04 10:03:08,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,2647523328.0,1484845056.0,9320706048.0,20166000640.0,79645.0,80758.0
12-04 10:03:09,0.0,0.083,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,2647494656.0,1484845056.0,9320734720.0,20166000640.0,82750.0,84029.0
12-04 10:03:10,0.249,0.249,98.753,0.748,0.0,0.0,0.0,118784.0,0.0,15.0,2647851008.0,1484845056.0,9320767488.0,20165611520.0,78210.0,88585.0
12-04 10:03:11,0.084,0.0,99.415,0.501,0.0,0.0,0.0,155648.0,0.0,15.0,2647810048.0,1484845056.0,9320800256.0,20165619712.0,96187.0,97468.0
12-04 10:03:12,0.083,0.167,99.250,0.500,0.0,0.0,0.0,118784.0,0.0,15.0,2647781376.0,1484845056.0,9320828928.0,20165619712.0,81645.0,82861.0
12-04 10:03:13,0.083,0.083,99.249,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,2648006656.0,1484845056.0,9320857600.0,20165365760.0,80501.0,91905.0
12-04 10:03:14,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,2647977984.0,1484845056.0,9320886272.0,20165365760.0,77798.0,79342.0
12-04 10:03:15,0.0,0.083,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,2647945216.0,1484845056.0,9320919040.0,20165365760.0,79049.0,80204.0
12-04 10:03:16,0.083,0.083,99.333,0.500,0.0,0.0,0.0,159744.0,0.0,17.0,2647920640.0,1484845056.0,9320943616.0,20165365760.0,77090.0,89112.0
12-04 10:03:17,0.083,0.083,99.250,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,2647891968.0,1484845056.0,9320972288.0,20165365760.0,76074.0,77675.0
12-04 10:03:18,0.0,0.083,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,2647863296.0,1484845056.0,9321000960.0,20165365760.0,78610.0,80312.0
12-04 10:03:19,0.084,0.0,99.415,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,2647834624.0,1484845056.0,9321029632.0,20165365760.0,78079.0,89705.0
12-04 10:03:20,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,8.0,2647932928.0,1484845056.0,9321058304.0,20165238784.0,78638.0,80061.0
12-04 10:03:21,0.083,0.083,99.250,0.500,0.0,0.083,0.0,184320.0,0.0,20.0,2648158208.0,1484845056.0,9321086976.0,20164984832.0,77030.0,78741.0
12-04 10:03:22,0.083,0.083,99.166,0.667,0.0,0.0,0.0,98304.0,0.0,9.0,2648125440.0,1484845056.0,9321119744.0,20164984832.0,78653.0,89513.0
12-04 10:03:23,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,8.0,2648096768.0,1484845056.0,9321148416.0,20164984832.0,79586.0,81066.0
12-04 10:03:24,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,8.0,2648195072.0,1484845056.0,9321177088.0,20164857856.0,75901.0,77752.0
12-04 10:03:25,0.083,0.0,99.082,0.835,0.0,0.0,0.0,110592.0,0.0,9.0,2648162304.0,1484845056.0,9321209856.0,20164857856.0,82284.0,93586.0
12-04 10:03:26,0.0,0.167,99.167,0.583,0.0,0.083,0.0,155648.0,0.0,15.0,2648137728.0,1484845056.0,9321234432.0,20164857856.0,76502.0,77699.0
12-04 10:03:27,0.0,0.0,99.416,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,2648109056.0,1484845056.0,9321263104.0,20164857856.0,77339.0,78802.0
12-04 10:03:28,0.0,0.083,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,9.0,2648203264.0,1484845056.0,9321295872.0,20164730880.0,79874.0,90524.0
12-04 10:03:29,0.0,0.167,99.332,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,2648432640.0,1484845056.0,9321320448.0,20164476928.0,75854.0,78614.0
12-04 10:03:30,0.083,0.0,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,2649427968.0,1484845056.0,9321349120.0,20163452928.0,78765.0,79556.0
12-04 10:03:31,0.0,0.084,99.415,0.502,0.0,0.0,0.0,163840.0,0.0,14.0,2649526272.0,1484845056.0,9321377792.0,20163325952.0,80743.0,92258.0
12-04 10:03:32,0.083,0.083,99.249,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,2649493504.0,1484845056.0,9321410560.0,20163325952.0,76179.0,77765.0
12-04 10:03:33,0.0,0.083,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,2649456640.0,1484845056.0,9321439232.0,20163334144.0,79784.0,82037.0
12-04 10:03:34,0.083,0.0,99.165,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,2649427968.0,1484845056.0,9321467904.0,20163334144.0,77620.0,79442.0
12-04 10:03:35,0.083,0.167,99.167,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,2649399296.0,1484845056.0,9321496576.0,20163334144.0,80467.0,81016.0
12-04 10:03:36,0.0,0.083,99.333,0.584,0.0,0.0,0.0,159744.0,0.0,15.0,2649513984.0,1484845056.0,9321525248.0,20163190784.0,77702.0,78373.0
12-04 10:03:37,0.083,0.083,99.249,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,2649485312.0,1484845056.0,9321553920.0,20163190784.0,78507.0,80840.0
12-04 10:03:38,0.084,0.084,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,2649456640.0,1484845056.0,9321582592.0,20163190784.0,98858.0,103216.0
12-04 10:03:39,0.0,0.0,99.666,0.334,0.0,0.0,0.0,98304.0,0.0,14.0,2649427968.0,1484845056.0,9321611264.0,20163190784.0,76653.0,77441.0
12-04 10:03:40,0.0,0.0,99.415,0.585,0.0,0.0,0.0,90112.0,0.0,10.0,2649399296.0,1484845056.0,9321639936.0,20163190784.0,80944.0,92135.0
12-04 10:03:41,0.083,0.0,99.333,0.584,0.0,0.0,0.0,155648.0,0.0,15.0,2649493504.0,1484845056.0,9321672704.0,20163063808.0,91908.0,93127.0
12-04 10:03:42,0.0,0.167,99.499,0.334,0.0,0.0,0.0,131072.0,0.0,18.0,2649464832.0,1484845056.0,9321701376.0,20163063808.0,78799.0,80649.0
12-04 10:03:43,0.083,0.083,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,2649432064.0,1484845056.0,9321734144.0,20163063808.0,77209.0,89016.0
12-04 10:03:44,0.0,0.0,98.581,1.419,0.0,0.0,0.0,86016.0,0.0,8.0,2649403392.0,1484845056.0,9321762816.0,20163063808.0,76382.0,77174.0
12-04 10:03:45,0.083,0.0,99.249,0.668,0.0,0.0,0.0,118784.0,0.0,15.0,2649374720.0,1484845056.0,9321791488.0,20163063808.0,80622.0,83007.0
12-04 10:03:46,0.083,0.167,99.249,0.500,0.0,0.0,0.0,192512.0,0.0,20.0,2649346048.0,1484845056.0,9321820160.0,20163063808.0,78158.0,89428.0
12-04 10:03:47,0.0,0.083,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,2649317376.0,1484845056.0,9321848832.0,20163063808.0,97846.0,99852.0
12-04 10:03:48,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,2649292800.0,1484845056.0,9321873408.0,20163063808.0,66251.0,67410.0
12-04 10:03:49,0.0,0.0,99.582,0.418,0.0,0.0,0.0,77824.0,0.0,14.0,2649411584.0,1484845056.0,9321881600.0,20162936832.0,32734.0,43432.0
12-04 10:03:50,0.167,0.167,97.995,1.587,0.0,0.084,0.0,2166784.0,0.0,67.0,2649726976.0,1484845056.0,9323679744.0,20160823296.0,4300390.0,2212763.0
12-04 10:03:51,0.250,0.083,98.664,1.002,0.0,0.0,0.0,827392.0,0.0,41.0,2649702400.0,1484845056.0,9324384256.0,20160143360.0,1014839.0,3185853.0
12-04 10:03:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2649169920.0,1484845056.0,9324384256.0,20160675840.0,7427.0,8429.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649169920.0,1484845056.0,9324384256.0,20160675840.0,4693.0,3353.0
12-04 10:03:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649169920.0,1484845056.0,9324384256.0,20160675840.0,5451.0,5206.0
12-04 10:03:55,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2649169920.0,1484845056.0,9324384256.0,20160675840.0,4628.0,4085.0
12-04 10:03:56,0.083,0.083,98.999,0.834,0.0,0.0,0.0,196608.0,0.0,21.0,2649133056.0,1484845056.0,9324421120.0,20160675840.0,97606.0,100134.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2649128960.0,1484845056.0,9324425216.0,20160675840.0,5635.0,4973.0
12-04 10:03:58,0.333,0.582,98.336,0.749,0.0,0.0,606208.0,114688.0,53.0,11.0,2657296384.0,1484992512.0,9324756992.0,20152029184.0,116020.0,112245.0
12-04 10:03:59,0.250,0.250,98.581,0.918,0.0,0.0,4341760.0,94208.0,527.0,12.0,2651738112.0,1485000704.0,9329278976.0,20153057280.0,88604.0,96430.0
12-04 10:04:00,0.334,0.167,98.666,0.834,0.0,0.0,0.0,114688.0,0.0,11.0,2651983872.0,1485000704.0,9329311744.0,20152778752.0,91208.0,94313.0
12-04 10:04:01,0.0,0.083,99.332,0.584,0.0,0.0,0.0,249856.0,0.0,17.0,2652078080.0,1485000704.0,9329344512.0,20152651776.0,85423.0,86390.0
12-04 10:04:02,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,11.0,2652049408.0,1485000704.0,9329373184.0,20152651776.0,85810.0,87041.0
12-04 10:04:03,0.0,0.083,99.249,0.584,0.0,0.083,0.0,94208.0,0.0,10.0,2652016640.0,1485000704.0,9329405952.0,20152651776.0,86562.0,88430.0
12-04 10:04:04,0.083,0.0,99.333,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,2651983872.0,1485000704.0,9329438720.0,20152651776.0,89032.0,89010.0
12-04 10:04:05,0.084,0.0,99.165,0.752,0.0,0.0,0.0,118784.0,0.0,13.0,2651951104.0,1485000704.0,9329471488.0,20152651776.0,106993.0,108983.0
12-04 10:04:06,0.166,0.166,99.085,0.582,0.0,0.0,0.0,167936.0,0.0,18.0,2651922432.0,1485000704.0,9329500160.0,20152651776.0,91176.0,92160.0
12-04 10:04:07,1.084,0.0,98.415,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2654175232.0,1485000704.0,9329532928.0,20150366208.0,93149.0,94156.0
12-04 10:04:08,0.083,0.083,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,2654138368.0,1485000704.0,9329569792.0,20150366208.0,85932.0,86575.0
12-04 10:04:09,0.834,0.083,98.582,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,2654244864.0,1485000704.0,9329598464.0,20150231040.0,93523.0,93951.0
12-04 10:04:10,0.167,0.0,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,2654220288.0,1485000704.0,9329631232.0,20150222848.0,92032.0,92536.0
12-04 10:04:11,0.084,0.084,99.332,0.501,0.0,0.0,0.0,163840.0,0.0,15.0,2654310400.0,1485000704.0,9329668096.0,20150095872.0,103864.0,105523.0
12-04 10:04:12,0.0,0.083,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,2654277632.0,1485000704.0,9329700864.0,20150095872.0,88692.0,89717.0
12-04 10:04:13,0.333,0.083,99.083,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2654244864.0,1485000704.0,9329733632.0,20150095872.0,103081.0,104088.0
12-04 10:04:14,0.0,0.083,99.082,0.835,0.0,0.0,0.0,110592.0,0.0,9.0,2654212096.0,1485000704.0,9329766400.0,20150095872.0,83755.0,84971.0
12-04 10:04:15,0.083,0.250,98.918,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,2654179328.0,1485000704.0,9329799168.0,20150095872.0,85073.0,86678.0
12-04 10:04:16,0.0,0.083,99.332,0.584,0.0,0.0,0.0,192512.0,0.0,20.0,2654146560.0,1485000704.0,9329831936.0,20150095872.0,86332.0,87044.0
12-04 10:04:17,0.167,0.0,99.416,0.417,0.0,0.0,0.0,200704.0,0.0,37.0,2654244864.0,1485000704.0,9329860608.0,20149968896.0,89805.0,91096.0
12-04 10:04:18,0.333,0.083,99.083,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2654212096.0,1485000704.0,9329893376.0,20149968896.0,105697.0,106362.0
12-04 10:04:19,0.083,0.0,99.249,0.584,0.0,0.083,0.0,94208.0,0.0,10.0,2654175232.0,1485000704.0,9329930240.0,20149968896.0,90106.0,92939.0
12-04 10:04:20,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2654142464.0,1485000704.0,9329963008.0,20149968896.0,85761.0,86507.0
12-04 10:04:21,0.167,0.167,99.084,0.583,0.0,0.0,0.0,163840.0,0.0,15.0,2654109696.0,1485000704.0,9329995776.0,20149968896.0,84559.0,86723.0
12-04 10:04:22,0.083,0.083,99.165,0.668,0.0,0.0,0.0,118784.0,0.0,13.0,2654076928.0,1485000704.0,9330028544.0,20149968896.0,84982.0,85818.0
12-04 10:04:23,0.083,0.167,99.417,0.333,0.0,0.0,0.0,94208.0,0.0,12.0,2654167040.0,1485000704.0,9330057216.0,20149850112.0,84135.0,85017.0
12-04 10:04:24,0.0,0.083,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,2654134272.0,1485000704.0,9330089984.0,20149850112.0,84594.0,86343.0
12-04 10:04:25,0.0,0.083,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,2654101504.0,1485000704.0,9330122752.0,20149850112.0,84072.0,85389.0
12-04 10:04:26,0.083,0.083,99.333,0.500,0.0,0.0,0.0,172032.0,0.0,18.0,2654072832.0,1485000704.0,9330151424.0,20149850112.0,82006.0,84783.0
12-04 10:04:27,0.083,0.0,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,2654167040.0,1485000704.0,9330184192.0,20149723136.0,83140.0,84183.0
12-04 10:04:28,0.167,0.083,99.167,0.583,0.0,0.0,0.0,118784.0,0.0,13.0,2654134272.0,1485000704.0,9330216960.0,20149723136.0,85352.0,87115.0
12-04 10:04:29,0.0,0.0,99.666,0.334,0.0,0.0,0.0,98304.0,0.0,12.0,2654101504.0,1485000704.0,9330249728.0,20149723136.0,84301.0,85964.0
12-04 10:04:30,0.167,0.083,99.499,0.250,0.0,0.0,0.0,77824.0,0.0,13.0,2653700096.0,1485000704.0,9330278400.0,20150095872.0,85438.0,87162.0
12-04 10:04:31,0.083,0.167,99.167,0.583,0.0,0.0,0.0,200704.0,0.0,17.0,2653667328.0,1485000704.0,9330311168.0,20150095872.0,81887.0,83004.0
12-04 10:04:32,0.0,0.167,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,2653622272.0,1485000704.0,9330348032.0,20150104064.0,83698.0,85451.0
12-04 10:04:33,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,12.0,2653593600.0,1485000704.0,9330376704.0,20150104064.0,85969.0,87191.0
12-04 10:04:34,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,11.0,2653560832.0,1485000704.0,9330409472.0,20150104064.0,85826.0,87922.0
12-04 10:04:35,0.083,0.083,99.416,0.334,0.0,0.083,0.0,94208.0,0.0,12.0,2653659136.0,1485000704.0,9330438144.0,20149977088.0,81017.0,82113.0
12-04 10:04:36,0.0,0.083,99.332,0.584,0.0,0.0,0.0,184320.0,0.0,18.0,2653626368.0,1485000704.0,9330470912.0,20149977088.0,85245.0,86872.0
12-04 10:04:37,0.083,0.083,99.249,0.584,0.0,0.0,0.0,135168.0,0.0,14.0,2653593600.0,1485000704.0,9330503680.0,20149977088.0,88744.0,90018.0
12-04 10:04:38,0.0,0.083,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,13.0,2653560832.0,1485000704.0,9330536448.0,20149977088.0,82657.0,84131.0
12-04 10:04:39,0.084,0.0,99.582,0.334,0.0,0.0,0.0,94208.0,0.0,12.0,2653532160.0,1485000704.0,9330565120.0,20149977088.0,84821.0,86481.0
12-04 10:04:40,0.083,0.0,99.250,0.667,0.0,0.0,0.0,118784.0,0.0,13.0,2653626368.0,1485000704.0,9330597888.0,20149850112.0,83830.0,85356.0
12-04 10:04:41,0.0,0.083,99.332,0.584,0.0,0.0,0.0,192512.0,0.0,19.0,2653589504.0,1485000704.0,9330634752.0,20149850112.0,100614.0,101740.0
12-04 10:04:42,0.0,0.083,99.499,0.417,0.0,0.0,0.0,118784.0,0.0,15.0,2653556736.0,1485000704.0,9330667520.0,20149850112.0,83949.0,85910.0
12-04 10:04:43,0.083,0.0,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,2653650944.0,1485000704.0,9330700288.0,20149723136.0,84795.0,87014.0
12-04 10:04:44,0.084,0.0,99.332,0.585,0.0,0.0,0.0,118784.0,0.0,13.0,2653618176.0,1485000704.0,9330733056.0,20149723136.0,83977.0,85227.0
12-04 10:04:45,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,2653589504.0,1485000704.0,9330761728.0,20149723136.0,85472.0,86380.0
12-04 10:04:46,0.0,0.083,99.333,0.584,0.0,0.0,0.0,184320.0,0.0,16.0,2653683712.0,1485000704.0,9330794496.0,20149596160.0,86381.0,84395.0
12-04 10:04:47,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2653650944.0,1485000704.0,9330827264.0,20149596160.0,82917.0,83912.0
12-04 10:04:48,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,2653622272.0,1485000704.0,9330855936.0,20149596160.0,83604.0,85021.0
12-04 10:04:49,0.0,0.0,99.415,0.585,0.0,0.0,0.0,114688.0,0.0,11.0,2653589504.0,1485000704.0,9330888704.0,20149596160.0,84978.0,86465.0
12-04 10:04:50,0.083,0.083,99.165,0.668,0.0,0.0,0.0,118784.0,0.0,13.0,2653945856.0,1485000704.0,9330921472.0,20149207040.0,87517.0,89878.0
12-04 10:04:51,0.083,0.083,99.333,0.500,0.0,0.0,0.0,163840.0,0.0,19.0,2653917184.0,1485000704.0,9330950144.0,20149207040.0,83544.0,85174.0
12-04 10:04:52,0.084,0.084,99.332,0.501,0.0,0.0,0.0,192512.0,0.0,17.0,2654011392.0,1485000704.0,9330982912.0,20149080064.0,85946.0,87671.0
12-04 10:04:53,0.083,0.0,99.083,0.750,0.0,0.083,0.0,114688.0,0.0,11.0,2653978624.0,1485000704.0,9331015680.0,20149080064.0,86971.0,88779.0
12-04 10:04:54,0.333,0.083,98.834,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,2654072832.0,1485000704.0,9331048448.0,20148953088.0,86426.0,88156.0
12-04 10:04:55,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,2654040064.0,1485000704.0,9331081216.0,20148953088.0,87937.0,89394.0
12-04 10:04:56,0.083,0.083,99.165,0.668,0.0,0.0,0.0,163840.0,0.0,14.0,2654007296.0,1485000704.0,9331113984.0,20148953088.0,82100.0,84749.0
12-04 10:04:57,0.0,0.083,99.083,0.834,0.0,0.0,0.0,126976.0,0.0,14.0,2653982720.0,1485000704.0,9331138560.0,20148953088.0,69413.0,70093.0
12-04 10:04:58,0.083,0.167,99.250,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,2653974528.0,1485000704.0,9331146752.0,20148953088.0,33111.0,34634.0
12-04 10:04:59,0.167,0.0,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,2653974528.0,1485000704.0,9331154944.0,20148944896.0,35298.0,39212.0
12-04 10:05:00,0.083,0.0,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,2653970432.0,1485000704.0,9331159040.0,20148944896.0,32978.0,34623.0
12-04 10:05:01,0.083,0.083,99.249,0.584,0.0,0.0,0.0,151552.0,0.0,16.0,2654359552.0,1485000704.0,9331167232.0,20148547584.0,32994.0,33438.0
12-04 10:05:02,0.501,0.334,96.578,2.588,0.0,0.0,0.0,3190784.0,0.0,83.0,2654437376.0,1485000704.0,9334001664.0,20145635328.0,5984493.0,6050523.0
12-04 10:05:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654437376.0,1485000704.0,9334001664.0,20145635328.0,7350.0,7039.0
12-04 10:05:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654437376.0,1485000704.0,9334001664.0,20145635328.0,6043.0,4950.0
12-04 10:05:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654437376.0,1485000704.0,9334001664.0,20145635328.0,5276.0,4290.0
12-04 10:05:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2654433280.0,1485000704.0,9334005760.0,20145635328.0,7780.0,8325.0
12-04 10:05:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2654433280.0,1485000704.0,9334005760.0,20145635328.0,7918.0,6866.0
12-04 10:05:08,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,13.0,2654396416.0,1485000704.0,9334042624.0,20145635328.0,102193.0,103772.0
12-04 10:05:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654396416.0,1485000704.0,9334042624.0,20145635328.0,5983.0,4809.0
12-04 10:05:10,0.167,0.083,99.167,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,2654244864.0,1485000704.0,9334075392.0,20145754112.0,91038.0,92522.0
12-04 10:05:11,0.083,0.083,98.999,0.834,0.0,0.0,0.0,217088.0,0.0,21.0,2654322688.0,1485000704.0,9334116352.0,20145635328.0,107943.0,109015.0
12-04 10:05:12,0.083,0.083,99.251,0.500,0.0,0.083,0.0,139264.0,0.0,16.0,2654416896.0,1485000704.0,9334149120.0,20145508352.0,90585.0,91672.0
12-04 10:05:13,0.0,0.083,99.165,0.751,0.0,0.0,0.0,147456.0,0.0,16.0,2654380032.0,1485000704.0,9334185984.0,20145508352.0,90564.0,91323.0
12-04 10:05:14,0.167,0.0,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,2654347264.0,1485000704.0,9334218752.0,20145508352.0,91147.0,93757.0
12-04 10:05:15,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2654314496.0,1485000704.0,9334251520.0,20145508352.0,90904.0,93043.0
12-04 10:05:16,0.0,0.083,99.084,0.749,0.0,0.083,0.0,200704.0,0.0,19.0,2654273536.0,1485000704.0,9334292480.0,20145508352.0,89612.0,90915.0
12-04 10:05:17,0.084,0.0,99.415,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2654240768.0,1485000704.0,9334325248.0,20145508352.0,106391.0,107173.0
12-04 10:05:18,0.083,0.0,99.082,0.835,0.0,0.0,0.0,122880.0,0.0,13.0,2654203904.0,1485000704.0,9334362112.0,20145508352.0,90948.0,91945.0
12-04 10:05:19,0.0,0.083,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2654298112.0,1485000704.0,9334394880.0,20145381376.0,88231.0,88923.0
12-04 10:05:20,0.083,0.0,99.167,0.750,0.0,0.0,0.0,122880.0,0.0,13.0,2654261248.0,1485000704.0,9334431744.0,20145381376.0,91262.0,92792.0
12-04 10:05:21,0.0,0.167,99.333,0.500,0.0,0.0,0.0,167936.0,0.0,17.0,2654355456.0,1485000704.0,9334464512.0,20145254400.0,90355.0,92109.0
12-04 10:05:22,0.083,0.0,99.083,0.834,0.0,0.0,0.0,114688.0,0.0,11.0,2654322688.0,1485000704.0,9334497280.0,20145254400.0,92059.0,95518.0
12-04 10:05:23,0.0,0.084,98.830,1.086,0.0,0.0,0.0,143360.0,0.0,14.0,2654285824.0,1485000704.0,9334534144.0,20145254400.0,90105.0,91528.0
12-04 10:05:24,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,2654380032.0,1485000704.0,9334566912.0,20145127424.0,91980.0,93944.0
12-04 10:05:25,0.0,0.250,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,2654343168.0,1485000704.0,9334603776.0,20145127424.0,90393.0,91854.0
12-04 10:05:26,0.083,0.0,99.333,0.583,0.0,0.0,0.0,172032.0,0.0,19.0,2654310400.0,1485000704.0,9334636544.0,20145127424.0,90397.0,91317.0
12-04 10:05:27,0.0,0.0,99.247,0.753,0.0,0.0,0.0,163840.0,0.0,19.0,2654273536.0,1485000704.0,9334673408.0,20145127424.0,90840.0,92587.0
12-04 10:05:28,0.0,0.167,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,2654236672.0,1485000704.0,9334710272.0,20145127424.0,92127.0,94323.0
12-04 10:05:29,0.083,0.0,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,2654183424.0,1485000704.0,9334747136.0,20145143808.0,91077.0,92135.0
12-04 10:05:30,0.250,0.166,98.752,0.832,0.0,0.0,0.0,118784.0,0.0,13.0,2655174656.0,1485000704.0,9334779904.0,20144119808.0,90900.0,92873.0
12-04 10:05:31,0.0,0.167,99.082,0.751,0.0,0.0,0.0,192512.0,0.0,18.0,2655137792.0,1485000704.0,9334816768.0,20144119808.0,91456.0,93686.0
12-04 10:05:32,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,2655105024.0,1485000704.0,9334849536.0,20144119808.0,91547.0,93558.0
12-04 10:05:33,0.0,0.083,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,2655199232.0,1485000704.0,9334882304.0,20143992832.0,90811.0,91226.0
12-04 10:05:34,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2655162368.0,1485000704.0,9334919168.0,20143992832.0,94705.0,96197.0
12-04 10:05:35,0.083,0.0,99.332,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,2655129600.0,1485000704.0,9334951936.0,20143992832.0,90359.0,92412.0
12-04 10:05:36,0.083,0.083,99.0,0.750,0.0,0.083,0.0,208896.0,0.0,21.0,2655092736.0,1485000704.0,9334988800.0,20143992832.0,88960.0,89796.0
12-04 10:05:37,0.0,0.083,99.165,0.751,0.0,0.0,0.0,94208.0,0.0,9.0,2655072256.0,1485000704.0,9335025664.0,20143976448.0,93188.0,94621.0
12-04 10:05:38,0.083,0.083,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,2655162368.0,1485000704.0,9335062528.0,20143849472.0,92323.0,94279.0
12-04 10:05:39,0.0,0.083,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2655129600.0,1485000704.0,9335095296.0,20143849472.0,90664.0,92518.0
12-04 10:05:40,0.167,0.083,99.333,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2655096832.0,1485000704.0,9335128064.0,20143849472.0,90496.0,91583.0
12-04 10:05:41,0.167,0.083,99.0,0.750,0.0,0.0,0.0,196608.0,0.0,17.0,2655182848.0,1485000704.0,9335169024.0,20143722496.0,122423.0,124022.0
12-04 10:05:42,0.0,0.083,99.416,0.500,0.0,0.0,0.0,122880.0,0.0,13.0,2655150080.0,1485000704.0,9335201792.0,20143722496.0,94228.0,96411.0
12-04 10:05:43,0.167,0.083,99.167,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,2655117312.0,1485000704.0,9335234560.0,20143722496.0,86198.0,87539.0
12-04 10:05:44,0.084,0.0,99.415,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,2655080448.0,1485000704.0,9335271424.0,20143722496.0,96704.0,98732.0
12-04 10:05:45,0.0,0.083,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,2655170560.0,1485000704.0,9335308288.0,20143595520.0,90590.0,91824.0
12-04 10:05:46,0.083,0.083,99.333,0.500,0.0,0.0,0.0,176128.0,0.0,19.0,2655137792.0,1485000704.0,9335341056.0,20143595520.0,91020.0,92513.0
12-04 10:05:47,0.083,0.083,99.083,0.751,0.0,0.0,0.0,131072.0,0.0,12.0,2655100928.0,1485000704.0,9335377920.0,20143595520.0,91691.0,93048.0
12-04 10:05:48,0.083,0.083,99.249,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,2655191040.0,1485000704.0,9335414784.0,20143468544.0,93463.0,96480.0
12-04 10:05:49,0.0,0.083,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2655158272.0,1485000704.0,9335447552.0,20143468544.0,88413.0,89721.0
12-04 10:05:50,0.167,0.083,99.332,0.334,0.0,0.083,0.0,102400.0,0.0,14.0,2654748672.0,1485000704.0,9335484416.0,20143841280.0,90403.0,91971.0
12-04 10:05:51,0.0,0.0,99.583,0.417,0.0,0.0,0.0,167936.0,0.0,16.0,2654715904.0,1485000704.0,9335517184.0,20143841280.0,87502.0,88597.0
12-04 10:05:52,0.083,0.083,99.417,0.417,0.0,0.0,0.0,188416.0,0.0,16.0,2654806016.0,1485000704.0,9335554048.0,20143714304.0,94755.0,96501.0
12-04 10:05:53,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2654760960.0,1485000704.0,9335590912.0,20143722496.0,91063.0,93010.0
12-04 10:05:54,0.167,0.0,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2654728192.0,1485000704.0,9335623680.0,20143722496.0,91249.0,93338.0
12-04 10:05:55,0.083,0.083,99.250,0.583,0.0,0.0,0.0,118784.0,0.0,11.0,2654691328.0,1485000704.0,9335660544.0,20143722496.0,91642.0,94360.0
12-04 10:05:56,0.417,0.167,99.0,0.417,0.0,0.0,0.0,159744.0,0.0,17.0,2654785536.0,1485000704.0,9335693312.0,20143595520.0,90657.0,92309.0
12-04 10:05:57,0.0,0.0,99.415,0.585,0.0,0.0,0.0,135168.0,0.0,12.0,2654748672.0,1485000704.0,9335730176.0,20143595520.0,90750.0,92953.0
12-04 10:05:58,0.0,0.167,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2654707712.0,1485000704.0,9335762944.0,20143603712.0,89998.0,91184.0
12-04 10:05:59,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,2654801920.0,1485000704.0,9335795712.0,20143476736.0,89725.0,91168.0
12-04 10:06:00,0.0,0.083,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2654765056.0,1485000704.0,9335832576.0,20143476736.0,89928.0,91224.0
12-04 10:06:01,0.0,0.167,99.500,0.333,0.0,0.0,0.0,163840.0,0.0,15.0,2654732288.0,1485000704.0,9335865344.0,20143476736.0,90813.0,93543.0
12-04 10:06:02,0.084,0.0,99.415,0.502,0.0,0.0,0.0,135168.0,0.0,15.0,2654646272.0,1485000704.0,9335902208.0,20143525888.0,90416.0,92087.0
12-04 10:06:03,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2654613504.0,1485000704.0,9335934976.0,20143525888.0,90497.0,91696.0
12-04 10:06:04,0.0,0.083,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,2654699520.0,1485000704.0,9335975936.0,20143398912.0,95457.0,98514.0
12-04 10:06:05,0.167,0.083,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,2654666752.0,1485000704.0,9336008704.0,20143398912.0,107258.0,108684.0
12-04 10:06:06,0.084,0.0,99.582,0.334,0.0,0.0,0.0,163840.0,0.0,15.0,2654633984.0,1485000704.0,9336041472.0,20143398912.0,89006.0,89873.0
12-04 10:06:07,0.083,0.167,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,2654597120.0,1485000704.0,9336078336.0,20143398912.0,93011.0,94257.0
12-04 10:06:08,0.083,0.167,99.166,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2654691328.0,1485000704.0,9336111104.0,20143271936.0,89354.0,90625.0
12-04 10:06:09,0.834,0.0,98.582,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,2654662656.0,1485000704.0,9336139776.0,20143271936.0,84032.0,84475.0
12-04 10:06:10,0.084,0.0,99.582,0.334,0.0,0.0,0.0,73728.0,0.0,12.0,2654789632.0,1485000704.0,9336147968.0,20143136768.0,34070.0,36175.0
12-04 10:06:11,0.083,0.250,99.250,0.417,0.0,0.0,0.0,167936.0,0.0,23.0,2654769152.0,1485000704.0,9336160256.0,20143144960.0,50737.0,52553.0
12-04 10:06:12,0.083,0.083,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,2654760960.0,1485000704.0,9336168448.0,20143144960.0,33943.0,35422.0
12-04 10:06:13,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2654875648.0,1485000704.0,9336180736.0,20143017984.0,35828.0,39351.0
12-04 10:06:14,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,2654867456.0,1485000704.0,9336188928.0,20143017984.0,31930.0,33072.0
12-04 10:06:15,0.583,0.333,96.669,2.331,0.0,0.083,0.0,3547136.0,0.0,73.0,2647691264.0,1485000704.0,9339527168.0,20146855936.0,6729691.0,4375246.0
12-04 10:06:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,126976.0,0.0,31.0,2647638016.0,1485000704.0,9339379712.0,20147056640.0,25307.0,2424704.0
12-04 10:06:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647638016.0,1485000704.0,9339379712.0,20147056640.0,4814.0,4069.0
12-04 10:06:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647638016.0,1485000704.0,9339379712.0,20147056640.0,4280.0,3109.0
12-04 10:06:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647638016.0,1485000704.0,9339379712.0,20147056640.0,7038.0,7946.0
12-04 10:06:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647638016.0,1485000704.0,9339379712.0,20147056640.0,4724.0,4087.0
12-04 10:06:21,0.083,0.0,99.083,0.834,0.0,0.0,0.0,217088.0,0.0,21.0,2647601152.0,1485000704.0,9339416576.0,20147056640.0,101659.0,102671.0
12-04 10:06:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2647601152.0,1485000704.0,9339416576.0,20147056640.0,5797.0,5572.0
12-04 10:06:23,0.083,0.167,99.083,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,2647564288.0,1485000704.0,9339453440.0,20147056640.0,95034.0,96917.0
12-04 10:06:24,0.167,0.0,99.166,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,2647654400.0,1485000704.0,9339490304.0,20146929664.0,97277.0,98998.0
12-04 10:06:25,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,2647617536.0,1485000704.0,9339527168.0,20146929664.0,97267.0,99342.0
12-04 10:06:26,0.083,0.083,99.166,0.667,0.0,0.0,0.0,204800.0,0.0,23.0,2647707648.0,1485000704.0,9339564032.0,20146802688.0,94304.0,96249.0
12-04 10:06:27,0.0,0.167,99.416,0.417,0.0,0.0,0.0,122880.0,0.0,15.0,2647670784.0,1485000704.0,9339600896.0,20146802688.0,96495.0,98555.0
12-04 10:06:28,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2647629824.0,1485000704.0,9339641856.0,20146802688.0,98360.0,100730.0
12-04 10:06:29,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2647592960.0,1485000704.0,9339678720.0,20146802688.0,97174.0,97941.0
12-04 10:06:30,0.084,0.084,99.247,0.585,0.0,0.0,0.0,122880.0,0.0,11.0,2647822336.0,1485000704.0,9339719680.0,20146532352.0,97987.0,100445.0
12-04 10:06:31,0.083,0.0,99.165,0.751,0.0,0.0,0.0,192512.0,0.0,18.0,2647904256.0,1485000704.0,9339756544.0,20146413568.0,96843.0,97594.0
12-04 10:06:32,0.083,0.083,99.167,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,2647867392.0,1485000704.0,9339793408.0,20146413568.0,96136.0,97963.0
12-04 10:06:33,0.0,0.083,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,12.0,2647957504.0,1485000704.0,9339830272.0,20146286592.0,97622.0,99407.0
12-04 10:06:34,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,8.0,2647920640.0,1485000704.0,9339867136.0,20146286592.0,96440.0,98235.0
12-04 10:06:35,0.0,0.083,99.333,0.500,0.0,0.083,0.0,94208.0,0.0,8.0,2647883776.0,1485000704.0,9339904000.0,20146286592.0,96927.0,97540.0
12-04 10:06:36,0.0,0.0,99.498,0.502,0.0,0.0,0.0,163840.0,0.0,15.0,2647846912.0,1485000704.0,9339940864.0,20146286592.0,114920.0,115772.0
12-04 10:06:37,0.083,0.083,99.332,0.501,0.0,0.0,0.0,118784.0,0.0,15.0,2647932928.0,1485000704.0,9339981824.0,20146159616.0,97677.0,101009.0
12-04 10:06:38,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,8.0,2647900160.0,1485000704.0,9340014592.0,20146159616.0,89071.0,90326.0
12-04 10:06:39,0.0,0.167,99.249,0.584,0.0,0.0,0.0,102400.0,0.0,10.0,2647859200.0,1485000704.0,9340055552.0,20146159616.0,103771.0,104642.0
12-04 10:06:40,0.0,0.083,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2647818240.0,1485000704.0,9340096512.0,20146159616.0,97240.0,99956.0
12-04 10:06:41,0.167,0.083,98.999,0.751,0.0,0.0,0.0,188416.0,0.0,18.0,2647777280.0,1485000704.0,9340137472.0,20146159616.0,113753.0,115062.0
12-04 10:06:42,0.0,0.0,99.499,0.501,0.0,0.0,0.0,122880.0,0.0,13.0,2647867392.0,1485000704.0,9340174336.0,20146032640.0,96748.0,97797.0
12-04 10:06:43,0.083,0.083,99.082,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2647826432.0,1485000704.0,9340215296.0,20146032640.0,98575.0,100783.0
12-04 10:06:44,0.083,0.0,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,2647789568.0,1485000704.0,9340252160.0,20146032640.0,95641.0,97928.0
12-04 10:06:45,0.083,0.083,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,2647752704.0,1485000704.0,9340289024.0,20146032640.0,97794.0,100672.0
12-04 10:06:46,0.0,0.083,99.416,0.501,0.0,0.0,0.0,204800.0,0.0,21.0,2647715840.0,1485000704.0,9340325888.0,20146032640.0,99421.0,101085.0
12-04 10:06:47,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2647805952.0,1485000704.0,9340362752.0,20145905664.0,93458.0,94931.0
12-04 10:06:48,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,10.0,2647769088.0,1485000704.0,9340399616.0,20145905664.0,94916.0,95927.0
12-04 10:06:49,0.0,0.167,99.083,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,2647859200.0,1485000704.0,9340436480.0,20145778688.0,96368.0,98520.0
12-04 10:06:50,0.083,0.083,99.0,0.750,0.0,0.083,0.0,126976.0,0.0,13.0,2648068096.0,1485000704.0,9340481536.0,20145524736.0,100523.0,101364.0
12-04 10:06:51,0.0,0.083,99.416,0.500,0.0,0.0,0.0,176128.0,0.0,18.0,2648031232.0,1485000704.0,9340518400.0,20145524736.0,98869.0,100298.0
12-04 10:06:52,0.083,0.083,99.249,0.584,0.0,0.0,0.0,163840.0,0.0,15.0,2648121344.0,1485000704.0,9340555264.0,20145397760.0,95047.0,96902.0
12-04 10:06:53,0.083,0.166,98.918,0.832,0.0,0.0,0.0,122880.0,0.0,13.0,2648084480.0,1485000704.0,9340592128.0,20145397760.0,93110.0,94662.0
12-04 10:06:54,0.0,0.0,99.415,0.585,0.0,0.0,0.0,94208.0,0.0,12.0,2648055808.0,1485000704.0,9340620800.0,20145397760.0,81955.0,83831.0
12-04 10:06:55,0.083,0.083,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2648023040.0,1485000704.0,9340653568.0,20145397760.0,90019.0,90623.0
12-04 10:06:56,0.0,0.083,99.333,0.583,0.0,0.0,0.0,151552.0,0.0,15.0,2647982080.0,1485000704.0,9340694528.0,20145397760.0,101474.0,102816.0
12-04 10:06:57,0.083,0.0,99.082,0.835,0.0,0.0,0.0,151552.0,0.0,13.0,2648072192.0,1485000704.0,9340731392.0,20145270784.0,92763.0,93599.0
12-04 10:06:58,0.0,0.084,99.081,0.835,0.0,0.0,0.0,118784.0,0.0,13.0,2648166400.0,1485000704.0,9340764160.0,20145143808.0,86515.0,88637.0
12-04 10:06:59,0.083,0.250,99.167,0.500,0.0,0.0,0.0,106496.0,0.0,12.0,2648125440.0,1485000704.0,9340805120.0,20145143808.0,108398.0,109564.0
12-04 10:07:00,0.083,0.083,99.083,0.667,0.0,0.083,0.0,98304.0,0.0,10.0,2648088576.0,1485000704.0,9340841984.0,20145143808.0,94563.0,95867.0
12-04 10:07:01,0.083,0.0,99.083,0.833,0.0,0.0,0.0,204800.0,0.0,21.0,2648051712.0,1485000704.0,9340878848.0,20145143808.0,95077.0,97051.0
12-04 10:07:02,0.083,0.167,98.999,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2648137728.0,1485000704.0,9340919808.0,20145016832.0,99578.0,101429.0
12-04 10:07:03,0.0,0.167,99.083,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,2648100864.0,1485000704.0,9340956672.0,20145016832.0,95175.0,96277.0
12-04 10:07:04,0.0,0.167,98.999,0.834,0.0,0.0,0.0,122880.0,0.0,13.0,2648059904.0,1485000704.0,9340997632.0,20145016832.0,98694.0,100083.0
12-04 10:07:05,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,2648023040.0,1485000704.0,9341034496.0,20145016832.0,98154.0,98352.0
12-04 10:07:06,0.083,0.083,98.999,0.834,0.0,0.0,0.0,196608.0,0.0,20.0,2647986176.0,1485000704.0,9341071360.0,20145016832.0,96540.0,97866.0
12-04 10:07:07,0.0,0.167,99.166,0.667,0.0,0.0,0.0,98304.0,0.0,10.0,2648076288.0,1485000704.0,9341108224.0,20144889856.0,103385.0,104592.0
12-04 10:07:08,0.167,0.083,98.916,0.834,0.0,0.0,0.0,126976.0,0.0,15.0,2648039424.0,1485000704.0,9341145088.0,20144889856.0,97627.0,100366.0
12-04 10:07:09,0.083,0.0,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,2648002560.0,1485000704.0,9341181952.0,20144889856.0,96791.0,97134.0
12-04 10:07:10,0.167,0.083,98.917,0.833,0.0,0.0,0.0,126976.0,0.0,15.0,2647453696.0,1485000704.0,9341222912.0,20145397760.0,96297.0,96870.0
12-04 10:07:11,0.083,0.083,98.832,1.001,0.0,0.0,0.0,217088.0,0.0,21.0,2647535616.0,1485000704.0,9341259776.0,20145278976.0,114768.0,115841.0
12-04 10:07:12,0.084,0.0,99.164,0.753,0.0,0.0,0.0,176128.0,0.0,23.0,2647625728.0,1485000704.0,9341296640.0,20145152000.0,96044.0,97775.0
12-04 10:07:13,0.167,0.0,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,20.0,2647580672.0,1485000704.0,9341341696.0,20145152000.0,97065.0,99017.0
12-04 10:07:14,0.083,0.0,99.083,0.834,0.0,0.0,0.0,151552.0,0.0,18.0,2647547904.0,1485000704.0,9341374464.0,20145152000.0,97529.0,99739.0
12-04 10:07:15,0.083,0.167,99.083,0.584,0.0,0.083,0.0,155648.0,0.0,20.0,2647506944.0,1485000704.0,9341415424.0,20145152000.0,97224.0,99976.0
12-04 10:07:16,0.083,0.0,99.333,0.584,0.0,0.0,0.0,204800.0,0.0,24.0,2647470080.0,1485000704.0,9341452288.0,20145152000.0,98233.0,99266.0
12-04 10:07:17,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,2647560192.0,1485000704.0,9341489152.0,20145025024.0,113805.0,114772.0
12-04 10:07:18,0.083,0.083,99.249,0.500,0.0,0.083,0.0,122880.0,0.0,13.0,2647523328.0,1485000704.0,9341526016.0,20145025024.0,97463.0,99190.0
12-04 10:07:19,0.083,0.0,99.249,0.667,0.0,0.0,0.0,131072.0,0.0,17.0,2647486464.0,1485000704.0,9341562880.0,20145025024.0,95683.0,97697.0
12-04 10:07:20,0.0,0.084,99.165,0.752,0.0,0.0,0.0,151552.0,0.0,16.0,2647445504.0,1485000704.0,9341603840.0,20145025024.0,97887.0,99605.0
12-04 10:07:21,0.0,0.0,99.248,0.752,0.0,0.0,0.0,241664.0,0.0,27.0,2647662592.0,1485000704.0,9341640704.0,20144771072.0,97870.0,99527.0
12-04 10:07:22,0.167,0.083,99.001,0.749,0.0,0.0,0.0,126976.0,0.0,17.0,2647629824.0,1485000704.0,9341673472.0,20144771072.0,86642.0,88904.0
12-04 10:07:23,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,20.0,2647621632.0,1485000704.0,9341681664.0,20144771072.0,36506.0,38568.0
12-04 10:07:24,0.0,0.083,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,2647613440.0,1485000704.0,9341689856.0,20144771072.0,36495.0,37360.0
12-04 10:07:25,0.167,0.0,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,2647605248.0,1485000704.0,9341698048.0,20144771072.0,33473.0,34068.0
12-04 10:07:26,0.0,0.0,99.749,0.251,0.0,0.0,0.0,176128.0,0.0,30.0,2647601152.0,1485000704.0,9341702144.0,20144771072.0,50385.0,51538.0
12-04 10:07:27,0.083,0.083,99.583,0.250,0.0,0.0,0.0,102400.0,0.0,25.0,2647588864.0,1485000704.0,9341714432.0,20144771072.0,34235.0,35063.0
12-04 10:07:28,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,2647580672.0,1485000704.0,9341722624.0,20144771072.0,35717.0,37257.0
12-04 10:07:29,0.083,0.083,99.333,0.500,0.0,0.0,0.0,327680.0,0.0,30.0,2649640960.0,1485000704.0,9341947904.0,20142485504.0,495277.0,496915.0
12-04 10:07:30,0.250,0.083,99.249,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,2650402816.0,1485000704.0,9341956096.0,20141715456.0,30700.0,30948.0
12-04 10:07:31,0.084,0.084,98.410,1.423,0.0,0.0,0.0,1630208.0,0.0,67.0,2650578944.0,1485000704.0,9343049728.0,20140445696.0,2806002.0,2922041.0
12-04 10:07:32,0.167,0.083,99.251,0.500,0.0,0.0,0.0,299008.0,0.0,11.0,2650509312.0,1485000704.0,9343492096.0,20140072960.0,467774.0,467736.0
12-04 10:07:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650509312.0,1485000704.0,9343492096.0,20140072960.0,4517.0,3137.0
12-04 10:07:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650509312.0,1485000704.0,9343492096.0,20140072960.0,5175.0,4030.0
12-04 10:07:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650509312.0,1485000704.0,9343492096.0,20140072960.0,5144.0,4356.0
12-04 10:07:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2650505216.0,1485000704.0,9343496192.0,20140072960.0,7192.0,8054.0
12-04 10:07:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2650505216.0,1485000704.0,9343496192.0,20140072960.0,9150.0,8271.0
12-04 10:07:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650505216.0,1485000704.0,9343496192.0,20140072960.0,5901.0,5710.0
12-04 10:07:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650505216.0,1485000704.0,9343496192.0,20140072960.0,4705.0,3463.0
12-04 10:07:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650501120.0,1485000704.0,9343500288.0,20140072960.0,5827.0,5637.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,40018.0,38489.0
12-04 10:07:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,4529.0,3252.0
12-04 10:07:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,4550.0,3780.0
12-04 10:07:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,6027.0,5941.0
12-04 10:07:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,6683.0,7405.0
12-04 10:07:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,4406.0,3176.0
12-04 10:07:47,0.083,0.0,99.834,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,5282.0,5019.0
12-04 10:07:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650480640.0,1485000704.0,9343504384.0,20140089344.0,4724.0,4177.0
12-04 10:07:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2650480640.0,1485000704.0,9343504384.0,20140089344.0,4902.0,3559.0
12-04 10:07:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651123712.0,1485000704.0,9343504384.0,20139446272.0,4974.0,4286.0
12-04 10:07:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2651123712.0,1485000704.0,9343504384.0,20139446272.0,23770.0,22586.0
12-04 10:07:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2651123712.0,1485000704.0,9343504384.0,20139446272.0,4435.0,3148.0
12-04 10:07:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651123712.0,1485000704.0,9343504384.0,20139446272.0,7514.0,7328.0
12-04 10:07:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,6450.0,6954.0
12-04 10:07:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,4550.0,3846.0
12-04 10:07:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,5714.0,5450.0
12-04 10:07:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,4011.0,2708.0
12-04 10:07:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,4966.0,4475.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,4705.0,3529.0
12-04 10:08:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,5144.0,4401.0
12-04 10:08:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2651377664.0,1485000704.0,9343504384.0,20139192320.0,6822.0,6186.0
12-04 10:08:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651377664.0,1485000704.0,9343504384.0,20139192320.0,6460.0,6787.0
12-04 10:08:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651373568.0,1485000704.0,9343508480.0,20139192320.0,5489.0,5192.0
12-04 10:08:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651373568.0,1485000704.0,9343508480.0,20139192320.0,4381.0,3167.0
12-04 10:08:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651373568.0,1485000704.0,9343508480.0,20139192320.0,5772.0,4830.0
12-04 10:08:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2651389952.0,1485000704.0,9343508480.0,20139175936.0,22946.0,21935.0
12-04 10:08:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,2651389952.0,1485000704.0,9343508480.0,20139175936.0,6796.0,5192.0
12-04 10:08:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651389952.0,1485000704.0,9343508480.0,20139175936.0,5403.0,4538.0
12-04 10:08:09,0.833,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651381760.0,1485000704.0,9343508480.0,20139184128.0,8300.0,8720.0
12-04 10:08:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651136000.0,1485000704.0,9343508480.0,20139429888.0,6417.0,5861.0
12-04 10:08:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2651136000.0,1485000704.0,9343508480.0,20139429888.0,23799.0,21639.0
12-04 10:08:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2651119616.0,1485000704.0,9343516672.0,20139438080.0,5902.0,4803.0
12-04 10:08:13,0.083,0.083,99.166,0.667,0.0,0.0,0.0,561152.0,0.0,12.0,2650697728.0,1485000704.0,9344126976.0,20139249664.0,1042302.0,1063165.0
12-04 10:08:14,0.083,0.083,99.666,0.167,0.0,0.0,0.0,200704.0,0.0,7.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,353823.0,390300.0
12-04 10:08:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,4794.0,4036.0
12-04 10:08:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,4852.0,4182.0
12-04 10:08:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5607.0,5339.0
12-04 10:08:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5374.0,5350.0
12-04 10:08:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5316.0,4627.0
12-04 10:08:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5567.0,5319.0
12-04 10:08:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5041.0,3502.0
12-04 10:08:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,4498.0,3305.0
12-04 10:08:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5247.0,4255.0
12-04 10:08:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,6372.0,6184.0
12-04 10:08:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,4694.0,3945.0
12-04 10:08:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2650714112.0,1485000704.0,9344176128.0,20139184128.0,5998.0,6453.0
12-04 10:08:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2650714112.0,1485000704.0,9344176128.0,20139184128.0,5507.0,5363.0
12-04 10:08:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650714112.0,1485000704.0,9344176128.0,20139184128.0,4620.0,4090.0
12-04 10:08:29,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2650714112.0,1485000704.0,9344176128.0,20139184128.0,6047.0,5324.0
12-04 10:08:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651103232.0,1485000704.0,9344176128.0,20138795008.0,4786.0,3469.0
12-04 10:08:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,106496.0,0.0,12.0,2651103232.0,1485000704.0,9344176128.0,20138795008.0,5709.0,3999.0
12-04 10:08:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651103232.0,1485000704.0,9344176128.0,20138795008.0,7187.0,7290.0
12-04 10:08:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651103232.0,1485000704.0,9344176128.0,20138795008.0,5614.0,4612.0
12-04 10:08:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651103232.0,1485000704.0,9344176128.0,20138795008.0,6449.0,6064.0
12-04 10:08:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,7827.0,6954.0
12-04 10:08:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,6061.0,5777.0
12-04 10:08:37,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,6862.0,5459.0
12-04 10:08:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,4757.0,4115.0
12-04 10:08:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,5132.0,4327.0
12-04 10:08:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,5677.0,4965.0
12-04 10:08:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,23127.0,22017.0
12-04 10:08:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,7140.0,7936.0
12-04 10:08:43,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,5636.0,5246.0
12-04 10:08:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651095040.0,1485000704.0,9344184320.0,20138795008.0,4420.0,3207.0
12-04 10:08:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651095040.0,1485000704.0,9344184320.0,20138795008.0,4718.0,3569.0
12-04 10:08:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2651095040.0,1485000704.0,9344184320.0,20138795008.0,4620.0,4090.0
12-04 10:08:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651095040.0,1485000704.0,9344184320.0,20138795008.0,7034.0,6250.0
12-04 10:08:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651095040.0,1485000704.0,9344184320.0,20138795008.0,3936.0,2825.0
12-04 10:08:49,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2651090944.0,1485000704.0,9344188416.0,20138795008.0,8281.0,8448.0
12-04 10:08:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651471872.0,1485000704.0,9344188416.0,20138414080.0,6131.0,5954.0
12-04 10:08:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,6495.0,5978.0
12-04 10:08:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,5089.0,4317.0
12-04 10:08:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,4528.0,3086.0
12-04 10:08:54,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,5627.0,5456.0
12-04 10:08:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,5172.0,4463.0
12-04 10:08:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,4032.0,2920.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,4764.0,3969.0
12-04 10:08:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,5329.0,5394.0
12-04 10:08:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,6690.0,6899.0
12-04 10:09:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,4972.0,4323.0
12-04 10:09:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,181169.0,175465.0
12-04 10:09:02,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651332608.0,1485000704.0,9344192512.0,20138549248.0,5218.0,4707.0
12-04 10:09:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651332608.0,1485000704.0,9344192512.0,20138549248.0,4486.0,3191.0
12-04 10:09:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651332608.0,1485000704.0,9344192512.0,20138549248.0,6512.0,5995.0
12-04 10:09:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651332608.0,1485000704.0,9344192512.0,20138549248.0,91697.0,88583.0
12-04 10:09:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2651332608.0,1485000704.0,9344192512.0,20138549248.0,6712.0,6878.0
12-04 10:09:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2651459584.0,1485000704.0,9344192512.0,20138422272.0,8859.0,8730.0
12-04 10:09:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651459584.0,1485000704.0,9344192512.0,20138422272.0,4850.0,3459.0
12-04 10:09:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651459584.0,1485000704.0,9344192512.0,20138422272.0,6346.0,5618.0
12-04 10:09:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651856896.0,1485000704.0,9344192512.0,20138024960.0,5552.0,4082.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2651844608.0,1485000704.0,9344196608.0,20138033152.0,23755.0,22332.0
12-04 10:09:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2651844608.0,1485000704.0,9344196608.0,20138033152.0,6688.0,5935.0
12-04 10:09:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2651844608.0,1485000704.0,9344196608.0,20138033152.0,5866.0,4680.0
12-04 10:09:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651844608.0,1485000704.0,9344196608.0,20138033152.0,4974.0,4287.0
12-04 10:09:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,6355.0,6736.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,4297.0,3169.0
12-04 10:09:17,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,4793.0,4035.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,5505.0,5349.0
12-04 10:09:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,4183.0,2806.0
12-04 10:09:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,6205.0,6000.0
12-04 10:09:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,7343.0,7201.0
12-04 10:09:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,4564.0,3305.0
12-04 10:09:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,5115.0,4257.0
12-04 10:09:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,5307.0,4511.0
12-04 10:09:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,4817.0,4011.0
12-04 10:09:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,5188.0,4655.0
12-04 10:09:27,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,4664.0,3877.0
12-04 10:09:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,5339.0,5260.0
12-04 10:09:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,6131.0,5900.0
12-04 10:09:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652471296.0,1485000704.0,9344204800.0,20137398272.0,6138.0,5323.0
12-04 10:09:31,0.0,0.0,99.916,0.084,0.0,0.0,0.0,81920.0,0.0,7.0,2652471296.0,1485000704.0,9344204800.0,20137398272.0,6456.0,5417.0
12-04 10:09:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2652471296.0,1485000704.0,9344204800.0,20137398272.0,6332.0,6119.0
12-04 10:09:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652471296.0,1485000704.0,9344204800.0,20137398272.0,5476.0,4637.0
12-04 10:09:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652471296.0,1485000704.0,9344204800.0,20137398272.0,5239.0,3813.0
12-04 10:09:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,5601.0,4819.0
12-04 10:09:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,5279.0,4630.0
12-04 10:09:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,7449.0,6487.0
12-04 10:09:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,6092.0,6522.0
12-04 10:09:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,5752.0,5477.0
12-04 10:09:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,5517.0,4965.0
12-04 10:09:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,22466.0,20715.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,5242.0,4427.0
12-04 10:09:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,6228.0,6474.0
12-04 10:09:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,4353.0,3207.0
12-04 10:09:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652463104.0,1485000704.0,9344212992.0,20137398272.0,6451.0,6806.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652463104.0,1485000704.0,9344212992.0,20137398272.0,6086.0,4965.0
12-04 10:09:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2652459008.0,1485000704.0,9344217088.0,20137398272.0,6101.0,6374.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652459008.0,1485000704.0,9344217088.0,20137398272.0,4131.0,2945.0
12-04 10:09:49,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2652459008.0,1485000704.0,9344217088.0,20137398272.0,4382.0,3054.0
12-04 10:09:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652459008.0,1485000704.0,9344217088.0,20137398272.0,5356.0,4739.0
12-04 10:09:51,0.0,0.0,99.917,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,6555.0,5981.0
12-04 10:09:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,6458.0,6932.0
12-04 10:09:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,7131.0,6182.0
12-04 10:09:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,4445.0,3158.0
12-04 10:09:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,5961.0,5752.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,4784.0,4181.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,4244.0,2981.0
12-04 10:09:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,4637.0,3529.0
12-04 10:09:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,6998.0,7671.0
12-04 10:10:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,4949.0,3474.0
12-04 10:10:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,7407.0,4909.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,7410.0,8029.0
12-04 10:10:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,4487.0,3103.0
12-04 10:10:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,5274.0,3680.0
12-04 10:10:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,5624.0,4730.0
12-04 10:10:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,22256.0,20777.0
12-04 10:10:07,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,8130.0,7563.0
12-04 10:10:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,5374.0,4418.0
12-04 10:10:09,1.083,0.0,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,7229.0,7080.0
12-04 10:10:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652577792.0,1485000704.0,9344225280.0,20137271296.0,7359.0,7393.0
12-04 10:10:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,23164.0,21215.0
12-04 10:10:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,6121.0,5079.0
12-04 10:10:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,5245.0,3571.0
12-04 10:10:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,5007.0,4388.0
12-04 10:10:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,5126.0,4508.0
12-04 10:10:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,4108.0,3006.0
12-04 10:10:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,7469.0,8758.0
12-04 10:10:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,4785.0,4259.0
12-04 10:10:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2652565504.0,1485000704.0,9344229376.0,20137279488.0,5003.0,4109.0
12-04 10:10:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652569600.0,1485000704.0,9344233472.0,20137271296.0,5300.0,4797.0
12-04 10:10:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,6005.0,4766.0
12-04 10:10:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,4563.0,3377.0
12-04 10:10:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,21611.0,20309.0
12-04 10:10:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,5437.0,5307.0
12-04 10:10:25,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,6234.0,6732.0
12-04 10:10:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,5754.0,5488.0
12-04 10:10:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,5607.0,5338.0
12-04 10:10:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,4065.0,2928.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,4994.0,3702.0
12-04 10:10:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652831744.0,1485000704.0,9344233472.0,20137009152.0,7861.0,7318.0
12-04 10:10:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,94208.0,0.0,7.0,2652831744.0,1485000704.0,9344233472.0,20137009152.0,7214.0,6426.0
12-04 10:10:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652831744.0,1485000704.0,9344233472.0,20137009152.0,5161.0,3759.0
12-04 10:10:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,6130.0,5693.0
12-04 10:10:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,5854.0,4984.0
12-04 10:10:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,40916.0,40896.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,5390.0,4625.0
12-04 10:10:37,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,7286.0,6427.0
12-04 10:10:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,4592.0,3351.0
12-04 10:10:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,4777.0,3857.0
12-04 10:10:40,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,5990.0,5960.0
12-04 10:10:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,23352.0,22003.0
12-04 10:10:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,5277.0,4589.0
12-04 10:10:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,6388.0,6506.0
12-04 10:10:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,5761.0,5620.0
12-04 10:10:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,4609.0,3429.0
12-04 10:10:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,4853.0,4194.0
12-04 10:10:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,4144.0,2890.0
12-04 10:10:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,4784.0,4127.0
12-04 10:10:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,6205.0,6334.0
12-04 10:10:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653204480.0,1485000704.0,9344241664.0,20136628224.0,5427.0,4897.0
12-04 10:10:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,5147.0,3467.0
12-04 10:10:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,6503.0,6816.0
12-04 10:10:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,5036.0,4235.0
12-04 10:10:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,4469.0,3214.0
12-04 10:10:55,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,4860.0,4334.0
12-04 10:10:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,5554.0,5372.0
12-04 10:10:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,3977.0,2770.0
12-04 10:10:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2653323264.0,1485000704.0,9344249856.0,20136501248.0,6030.0,6375.0
12-04 10:10:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653315072.0,1485000704.0,9344249856.0,20136509440.0,4396.0,3167.0
12-04 10:11:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653315072.0,1485000704.0,9344249856.0,20136509440.0,6649.0,7149.0
12-04 10:11:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2653323264.0,1485000704.0,9344249856.0,20136501248.0,5756.0,4642.0
12-04 10:11:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344249856.0,20136501248.0,4821.0,3471.0
12-04 10:11:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344249856.0,20136501248.0,4953.0,4072.0
12-04 10:11:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344249856.0,20136501248.0,10093.0,8907.0
12-04 10:11:05,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653331456.0,1485000704.0,9344249856.0,20136493056.0,6465.0,5982.0
12-04 10:11:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2653331456.0,1485000704.0,9344249856.0,20136493056.0,6301.0,6002.0
12-04 10:11:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2653331456.0,1485000704.0,9344249856.0,20136493056.0,9600.0,8503.0
12-04 10:11:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344253952.0,20136493056.0,6183.0,5695.0
12-04 10:11:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344253952.0,20136493056.0,5554.0,4466.0
12-04 10:11:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653470720.0,1485000704.0,9344253952.0,20136349696.0,5270.0,4000.0
12-04 10:11:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,24027.0,22478.0
12-04 10:11:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,6309.0,5135.0
12-04 10:11:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,6791.0,6714.0
12-04 10:11:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,5915.0,5616.0
12-04 10:11:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,4820.0,4101.0
12-04 10:11:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,5206.0,4698.0
12-04 10:11:17,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,5341.0,5059.0
12-04 10:11:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,4818.0,4254.0
12-04 10:11:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,4277.0,2981.0
12-04 10:11:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653331456.0,1485000704.0,9344258048.0,20136484864.0,5533.0,4946.0
12-04 10:11:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2653331456.0,1485000704.0,9344258048.0,20136484864.0,5976.0,5475.0
12-04 10:11:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653331456.0,1485000704.0,9344258048.0,20136484864.0,5560.0,4714.0
12-04 10:11:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,4792.0,4083.0
12-04 10:11:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,5394.0,4599.0
12-04 10:11:25,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,5237.0,5269.0
12-04 10:11:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,5272.0,4697.0
12-04 10:11:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,5378.0,5090.0
12-04 10:11:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,4064.0,2928.0
12-04 10:11:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,5434.0,4466.0
12-04 10:11:30,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344262144.0,20136484864.0,5604.0,4901.0
12-04 10:11:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,106496.0,0.0,9.0,2653327360.0,1485000704.0,9344262144.0,20136484864.0,6417.0,5645.0
12-04 10:11:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,7517.0,7437.0
12-04 10:11:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,5526.0,4913.0
12-04 10:11:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,7914.0,6921.0
12-04 10:11:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,5376.0,4499.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,5689.0,4832.0
12-04 10:11:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,7281.0,6224.0
12-04 10:11:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,5345.0,4707.0
12-04 10:11:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,6139.0,6304.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,5321.0,5208.0
12-04 10:11:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2653331456.0,1485000704.0,9344266240.0,20136476672.0,23163.0,22263.0
12-04 10:11:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5855.0,5018.0
12-04 10:11:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,4583.0,4009.0
12-04 10:11:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5504.0,4611.0
12-04 10:11:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,4482.0,3905.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,4281.0,3097.0
12-04 10:11:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5070.0,4438.0
12-04 10:11:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,8770.0,9531.0
12-04 10:11:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5524.0,5213.0
12-04 10:11:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344270336.0,20136468480.0,5195.0,4473.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2653335552.0,1485000704.0,9344270336.0,20136468480.0,4729.0,3138.0
12-04 10:11:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5305.0,4121.0
12-04 10:11:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5107.0,4928.0
12-04 10:11:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344274432.0,20136476672.0,5504.0,4583.0
12-04 10:11:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2653331456.0,1485000704.0,9344274432.0,20136468480.0,5136.0,5011.0
12-04 10:11:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2653339648.0,1485000704.0,9344274432.0,20136460288.0,4934.0,4291.0
12-04 10:11:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,6485.0,6899.0
12-04 10:11:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,4785.0,4128.0
12-04 10:11:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,4333.0,3076.0
12-04 10:12:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,4299.0,3068.0
12-04 10:12:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,23182.0,22141.0
12-04 10:12:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,6948.0,6862.0
12-04 10:12:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,5362.0,5178.0
12-04 10:12:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,7462.0,6721.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,5592.0,4537.0
12-04 10:12:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,5018.0,3454.0
12-04 10:12:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,7294.0,5753.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653331456.0,1485000704.0,9344282624.0,20136460288.0,5628.0,4640.0
12-04 10:12:09,1.082,0.083,98.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653331456.0,1485000704.0,9344282624.0,20136460288.0,6113.0,5408.0
12-04 10:12:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,5218.0,3594.0
12-04 10:12:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,24624.0,23769.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,6985.0,6292.0
12-04 10:12:13,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,6227.0,5597.0
12-04 10:12:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,5665.0,4702.0
12-04 10:12:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,4709.0,3968.0
12-04 10:12:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,5406.0,4880.0
12-04 10:12:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,4203.0,2890.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,4744.0,4103.0
12-04 10:12:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,4956.0,4061.0
12-04 10:12:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652946432.0,1485000704.0,9344286720.0,20136841216.0,6427.0,6634.0
12-04 10:12:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652819456.0,1485000704.0,9344286720.0,20136968192.0,5196.0,3697.0
12-04 10:12:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652819456.0,1485000704.0,9344286720.0,20136968192.0,7771.0,8237.0
12-04 10:12:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652819456.0,1485000704.0,9344286720.0,20136968192.0,3989.0,2839.0
12-04 10:12:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652819456.0,1485000704.0,9344286720.0,20136968192.0,5045.0,3623.0
12-04 10:12:25,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2652819456.0,1485000704.0,9344286720.0,20136968192.0,4668.0,3948.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652815360.0,1485000704.0,9344290816.0,20136968192.0,5893.0,5960.0
12-04 10:12:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652815360.0,1485000704.0,9344290816.0,20136968192.0,4229.0,2841.0
12-04 10:12:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2652815360.0,1485000704.0,9344290816.0,20136968192.0,5569.0,5389.0
12-04 10:12:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652815360.0,1485000704.0,9344290816.0,20136968192.0,6211.0,5660.0
12-04 10:12:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652442624.0,1485000704.0,9344290816.0,20137340928.0,4975.0,3772.0
12-04 10:12:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,8045.0,7908.0
12-04 10:12:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,6269.0,5152.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,5169.0,4338.0
12-04 10:12:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,5341.0,3770.0
12-04 10:12:35,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,5329.0,4486.0
12-04 10:12:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,6232.0,6177.0
12-04 10:12:37,3.685,1.005,95.226,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2671632384.0,1485000704.0,9344327680.0,20118114304.0,36476.0,34739.0
12-04 10:12:38,0.335,0.335,98.326,1.004,0.0,0.0,0.0,16384.0,0.0,1.0,2674823168.0,1485000704.0,9344335872.0,20114915328.0,148725.0,138949.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-41.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-41",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,0.230,0.108,99.526,0.124,0.0,0.012,2477.350,539009.064,0.334,6.074,1191088128.0,883695616.0,1611153408.0,29933137920.0,0.0,0.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1191219200.0,883695616.0,1611169792.0,29932990464.0,5853.0,4467.0
12-04 09:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191219200.0,883695616.0,1611169792.0,29932990464.0,1578.0,2113.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191469056.0,883695616.0,1611173888.0,29932736512.0,4158.0,2718.0
12-04 09:35:37,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191469056.0,883695616.0,1611173888.0,29932736512.0,7978.0,6459.0
12-04 09:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191464960.0,883695616.0,1611177984.0,29932736512.0,1927.0,1503.0
12-04 09:35:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,57344.0,0.0,4.0,1191464960.0,883695616.0,1611177984.0,29932736512.0,6335.0,4941.0
12-04 09:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191460864.0,883695616.0,1611182080.0,29932736512.0,261.0,401.0
12-04 09:35:41,0.083,0.166,99.750,0.0,0.0,0.0,0.0,106496.0,0.0,12.0,1191460864.0,883695616.0,1611182080.0,29932736512.0,3907.0,4050.0
12-04 09:35:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191460864.0,883695616.0,1611182080.0,29932736512.0,2497.0,1616.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191456768.0,883695616.0,1611186176.0,29932736512.0,3973.0,2549.0
12-04 09:35:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191456768.0,883695616.0,1611186176.0,29932736512.0,4807.0,3017.0
12-04 09:35:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1191452672.0,883695616.0,1611190272.0,29932736512.0,4777.0,4271.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191452672.0,883695616.0,1611190272.0,29932736512.0,3312.0,2922.0
12-04 09:35:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191448576.0,883695616.0,1611194368.0,29932736512.0,1432.0,1055.0
12-04 09:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191448576.0,883695616.0,1611194368.0,29932736512.0,4554.0,5212.0
12-04 09:35:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191444480.0,883695616.0,1611198464.0,29932736512.0,4318.0,3374.0
12-04 09:35:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191444480.0,883695616.0,1611198464.0,29932736512.0,4870.0,3017.0
12-04 09:35:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191440384.0,883695616.0,1611202560.0,29932736512.0,3246.0,2870.0
12-04 09:35:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191440384.0,883695616.0,1611202560.0,29932736512.0,1387.0,1004.0
12-04 09:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191395328.0,883695616.0,1611206656.0,29932777472.0,5694.0,4279.0
12-04 09:35:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,1191362560.0,883695616.0,1611206656.0,29932810240.0,5293.0,5025.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1191358464.0,883695616.0,1611210752.0,29932810240.0,4023.0,3006.0
12-04 09:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191358464.0,883695616.0,1611210752.0,29932810240.0,1976.0,2123.0
12-04 09:35:57,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1191358464.0,883695616.0,1611210752.0,29932810240.0,4020.0,4212.0
12-04 09:35:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191354368.0,883695616.0,1611214848.0,29932810240.0,3771.0,2363.0
12-04 09:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191354368.0,883695616.0,1611214848.0,29932810240.0,2554.0,1658.0
12-04 09:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191350272.0,883695616.0,1611218944.0,29932810240.0,2185.0,2318.0
12-04 09:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191350272.0,883695616.0,1611218944.0,29932810240.0,3770.0,2363.0
12-04 09:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191342080.0,883695616.0,1611227136.0,29932810240.0,6451.0,5544.0
12-04 09:36:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191342080.0,883695616.0,1611227136.0,29932810240.0,3665.0,2270.0
12-04 09:36:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191337984.0,883695616.0,1611231232.0,29932810240.0,2112.0,1410.0
12-04 09:36:05,0.668,0.0,99.332,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191337984.0,883695616.0,1611231232.0,29932810240.0,2766.0,2579.0
12-04 09:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191333888.0,883695616.0,1611235328.0,29932810240.0,4951.0,4174.0
12-04 09:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191329792.0,883695616.0,1611239424.0,29932810240.0,7078.0,4732.0
12-04 09:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191329792.0,883695616.0,1611239424.0,29932810240.0,4895.0,4685.0
12-04 09:36:09,0.0,0.083,99.500,0.417,0.0,0.0,0.0,24576.0,0.0,3.0,1191329792.0,883695616.0,1611239424.0,29932810240.0,5363.0,3562.0
12-04 09:36:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191325696.0,883695616.0,1611243520.0,29932810240.0,3870.0,3235.0
12-04 09:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1191321600.0,883695616.0,1611247616.0,29932810240.0,4653.0,2904.0
12-04 09:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191321600.0,883695616.0,1611247616.0,29932810240.0,2179.0,1410.0
12-04 09:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191321600.0,883695616.0,1611247616.0,29932810240.0,2436.0,1680.0
12-04 09:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191317504.0,883695616.0,1611251712.0,29932810240.0,4423.0,3532.0
12-04 09:36:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191317504.0,883695616.0,1611251712.0,29932810240.0,1569.0,2741.0
12-04 09:36:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,1191313408.0,883695616.0,1611255808.0,29932810240.0,9093.0,6794.0
12-04 09:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191309312.0,883695616.0,1611259904.0,29932810240.0,2433.0,1616.0
12-04 09:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191309312.0,883695616.0,1611259904.0,29932810240.0,5006.0,4695.0
12-04 09:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191305216.0,883695616.0,1611264000.0,29932810240.0,3930.0,2498.0
12-04 09:36:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191305216.0,883695616.0,1611264000.0,29932810240.0,1431.0,1055.0
12-04 09:36:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1191305216.0,883695616.0,1611264000.0,29932810240.0,1531.0,1148.0
12-04 09:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191301120.0,883695616.0,1611268096.0,29932810240.0,4972.0,4610.0
12-04 09:36:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191301120.0,883695616.0,1611268096.0,29932810240.0,5489.0,4094.0
12-04 09:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191297024.0,883695616.0,1611272192.0,29932810240.0,3187.0,2878.0
12-04 09:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191297024.0,883695616.0,1611272192.0,29932810240.0,2602.0,1709.0
12-04 09:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191292928.0,883695616.0,1611276288.0,29932810240.0,2703.0,1868.0
12-04 09:36:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1191292928.0,883695616.0,1611276288.0,29932810240.0,5787.0,4840.0
12-04 09:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191288832.0,883695616.0,1611280384.0,29932810240.0,1326.0,962.0
12-04 09:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191288832.0,883695616.0,1611280384.0,29932810240.0,3748.0,3328.0
12-04 09:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191288832.0,883695616.0,1611280384.0,29932810240.0,2088.0,1638.0
12-04 09:36:31,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191284736.0,883695616.0,1611284480.0,29932810240.0,7446.0,5331.0
12-04 09:36:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191280640.0,883695616.0,1611288576.0,29932810240.0,3299.0,3842.0
12-04 09:36:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191280640.0,883695616.0,1611288576.0,29932810240.0,2994.0,2064.0
12-04 09:36:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191272448.0,883695616.0,1611296768.0,29932810240.0,4264.0,2811.0
12-04 09:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191272448.0,883695616.0,1611296768.0,29932810240.0,2092.0,1596.0
12-04 09:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191272448.0,883695616.0,1611296768.0,29932810240.0,5827.0,4827.0
12-04 09:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191268352.0,883695616.0,1611300864.0,29932810240.0,3160.0,2157.0
12-04 09:36:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191264256.0,883695616.0,1611304960.0,29932810240.0,5825.0,5758.0
12-04 09:36:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1191264256.0,883695616.0,1611304960.0,29932810240.0,7026.0,6203.0
12-04 09:36:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191260160.0,883695616.0,1611309056.0,29932810240.0,2702.0,1802.0
12-04 09:36:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,1.0,1191260160.0,883695616.0,1611309056.0,29932810240.0,1429.0,1055.0
12-04 09:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191260160.0,883695616.0,1611309056.0,29932810240.0,2497.0,1616.0
12-04 09:36:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1191256064.0,883695616.0,1611313152.0,29932810240.0,1431.0,1055.0
12-04 09:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191256064.0,883695616.0,1611313152.0,29932810240.0,3253.0,2879.0
12-04 09:36:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191251968.0,883695616.0,1611317248.0,29932810240.0,7921.0,5538.0
12-04 09:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191247872.0,883695616.0,1611321344.0,29932810240.0,1983.0,2132.0
12-04 09:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191247872.0,883695616.0,1611321344.0,29932810240.0,2084.0,2225.0
12-04 09:36:48,0.333,0.083,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191247872.0,883695616.0,1611321344.0,29932810240.0,8613.0,6750.0
12-04 09:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191243776.0,883695616.0,1611325440.0,29932810240.0,159.0,308.0
12-04 09:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191243776.0,883695616.0,1611325440.0,29932810240.0,2636.0,1802.0
12-04 09:36:51,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1191227392.0,883695616.0,1611341824.0,29932810240.0,9659.0,9156.0
12-04 09:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191227392.0,883695616.0,1611341824.0,29932810240.0,1490.0,1097.0
12-04 09:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191223296.0,883695616.0,1611345920.0,29932810240.0,5630.0,5780.0
12-04 09:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191223296.0,883695616.0,1611345920.0,29932810240.0,5049.0,3311.0
12-04 09:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191219200.0,883695616.0,1611350016.0,29932810240.0,4626.0,3653.0
12-04 09:36:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191219200.0,883695616.0,1611350016.0,29932810240.0,4418.0,3524.0
12-04 09:36:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191428096.0,883695616.0,1611354112.0,29932597248.0,40145.0,57380.0
12-04 09:36:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191555072.0,883695616.0,1611354112.0,29932470272.0,2187.0,2319.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191550976.0,883695616.0,1611358208.0,29932470272.0,1388.0,1004.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191550976.0,883695616.0,1611358208.0,29932470272.0,3907.0,3983.0
12-04 09:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191550976.0,883695616.0,1611358208.0,29932470272.0,6854.0,5388.0
12-04 09:37:02,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191546880.0,883695616.0,1611362304.0,29932470272.0,5421.0,4094.0
12-04 09:37:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191542784.0,883695616.0,1611366400.0,29932470272.0,2497.0,1616.0
12-04 09:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1191542784.0,883695616.0,1611366400.0,29932470272.0,3319.0,2157.0
12-04 09:37:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191538688.0,883695616.0,1611370496.0,29932470272.0,4347.0,3606.0
12-04 09:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191534592.0,883695616.0,1611374592.0,29932470272.0,2213.0,1503.0
12-04 09:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191534592.0,883695616.0,1611374592.0,29932470272.0,1663.0,1927.0
12-04 09:37:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191530496.0,883695616.0,1611378688.0,29932470272.0,6956.0,4119.0
12-04 09:37:09,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1191526400.0,883695616.0,1611382784.0,29932470272.0,3878.0,3612.0
12-04 09:37:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191526400.0,883695616.0,1611382784.0,29932470272.0,7543.0,5289.0
12-04 09:37:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191522304.0,883695616.0,1611386880.0,29932470272.0,2767.0,2581.0
12-04 09:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191505920.0,883695616.0,1611403264.0,29932470272.0,8651.0,7696.0
12-04 09:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191505920.0,883695616.0,1611403264.0,29932470272.0,5890.0,3558.0
12-04 09:37:14,0.0,0.0,99.917,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1191501824.0,883695616.0,1611407360.0,29932470272.0,1569.0,2740.0
12-04 09:37:15,0.083,0.083,99.584,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1191501824.0,883695616.0,1611407360.0,29932470272.0,4460.0,3625.0
12-04 09:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1191497728.0,883695616.0,1611411456.0,29932470272.0,1328.0,962.0
12-04 09:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191497728.0,883695616.0,1611411456.0,29932470272.0,4939.0,3017.0
12-04 09:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191497728.0,883695616.0,1611411456.0,29932470272.0,4311.0,3432.0
12-04 09:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191493632.0,883695616.0,1611415552.0,29932470272.0,4523.0,3625.0
12-04 09:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191493632.0,883695616.0,1611415552.0,29932470272.0,5524.0,4121.0
12-04 09:37:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191489536.0,883695616.0,1611419648.0,29932470272.0,1534.0,1148.0
12-04 09:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191489536.0,883695616.0,1611419648.0,29932470272.0,4458.0,5125.0
12-04 09:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191485440.0,883695616.0,1611423744.0,29932470272.0,3601.0,2270.0
12-04 09:37:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191231488.0,883695616.0,1611423744.0,29932724224.0,1786.0,1783.0
12-04 09:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191243776.0,883695616.0,1611427840.0,29932707840.0,2532.0,1709.0
12-04 09:37:26,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191243776.0,883695616.0,1611427840.0,29932707840.0,3733.0,2336.0
12-04 09:37:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191239680.0,883695616.0,1611431936.0,29932707840.0,3802.0,2456.0
12-04 09:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191239680.0,883695616.0,1611431936.0,29932707840.0,5182.0,4794.0
12-04 09:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191235584.0,883695616.0,1611436032.0,29932707840.0,4814.0,3822.0
12-04 09:37:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191235584.0,883695616.0,1611436032.0,29932707840.0,3158.0,2157.0
12-04 09:37:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191231488.0,883695616.0,1611440128.0,29932707840.0,3354.0,3861.0
12-04 09:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191231488.0,883695616.0,1611440128.0,29932707840.0,1993.0,1503.0
12-04 09:37:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191231488.0,883695616.0,1611440128.0,29932707840.0,4456.0,2853.0
12-04 09:37:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191227392.0,883695616.0,1611444224.0,29932707840.0,3161.0,2157.0
12-04 09:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191223296.0,883695616.0,1611448320.0,29932707840.0,5649.0,4014.0
12-04 09:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191223296.0,883695616.0,1611448320.0,29932707840.0,7258.0,5289.0
12-04 09:37:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191219200.0,883695616.0,1611452416.0,29932707840.0,5415.0,5304.0
12-04 09:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191215104.0,883695616.0,1611456512.0,29932707840.0,2091.0,1596.0
12-04 09:37:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1191211008.0,883695616.0,1611460608.0,29932707840.0,2829.0,2978.0
12-04 09:37:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191211008.0,883695616.0,1611460608.0,29932707840.0,1984.0,2132.0
12-04 09:37:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191206912.0,883695616.0,1611464704.0,29932707840.0,4937.0,3017.0
12-04 09:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191206912.0,883695616.0,1611464704.0,29932707840.0,2173.0,1810.0
12-04 09:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191206912.0,883695616.0,1611464704.0,29932707840.0,3970.0,2549.0
12-04 09:37:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191190528.0,883695616.0,1611481088.0,29932707840.0,5984.0,7051.0
12-04 09:37:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191186432.0,883695616.0,1611485184.0,29932707840.0,6629.0,4840.0
12-04 09:37:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191186432.0,883695616.0,1611485184.0,29932707840.0,3253.0,2878.0
12-04 09:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191182336.0,883695616.0,1611489280.0,29932707840.0,2467.0,1709.0
12-04 09:37:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191182336.0,883695616.0,1611489280.0,29932707840.0,5173.0,4722.0
12-04 09:37:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191182336.0,883695616.0,1611489280.0,29932707840.0,3312.0,2879.0
12-04 09:37:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191178240.0,883695616.0,1611493376.0,29932707840.0,2556.0,1616.0
12-04 09:37:51,0.0,0.0,99.666,0.334,0.0,0.0,0.0,131072.0,0.0,7.0,1191178240.0,883695616.0,1611493376.0,29932707840.0,4245.0,3431.0
12-04 09:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191174144.0,883695616.0,1611497472.0,29932707840.0,6349.0,5450.0
12-04 09:37:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191174144.0,883695616.0,1611497472.0,29932707840.0,4458.0,3627.0
12-04 09:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191170048.0,883695616.0,1611501568.0,29932707840.0,2263.0,2519.0
12-04 09:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191170048.0,883695616.0,1611501568.0,29932707840.0,2599.0,1709.0
12-04 09:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191165952.0,883695616.0,1611505664.0,29932707840.0,3146.0,2777.0
12-04 09:37:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1191165952.0,883695616.0,1611505664.0,29932707840.0,3882.0,2657.0
12-04 09:37:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191165952.0,883695616.0,1611505664.0,29932707840.0,4010.0,4142.0
12-04 09:37:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191161856.0,883695616.0,1611509760.0,29932707840.0,4018.0,3054.0
12-04 09:38:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191157760.0,883695616.0,1611513856.0,29932707840.0,4318.0,3440.0
12-04 09:38:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1191157760.0,883695616.0,1611513856.0,29932707840.0,3907.0,4049.0
12-04 09:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191153664.0,883695616.0,1611517952.0,29932707840.0,3765.0,2405.0
12-04 09:38:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191153664.0,883695616.0,1611517952.0,29932707840.0,4453.0,3617.0
12-04 09:38:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,883695616.0,1611517952.0,29932707840.0,4552.0,2811.0
12-04 09:38:05,0.832,0.083,99.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191276544.0,883695616.0,1611522048.0,29932580864.0,2214.0,1503.0
12-04 09:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191403520.0,883695616.0,1611522048.0,29932453888.0,4691.0,4497.0
12-04 09:38:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191399424.0,883695616.0,1611526144.0,29932453888.0,4036.0,3326.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191399424.0,883695616.0,1611526144.0,29932453888.0,5757.0,3558.0
12-04 09:38:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191395328.0,883695616.0,1611530240.0,29932453888.0,2958.0,2257.0
12-04 09:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191391232.0,883695616.0,1611534336.0,29932453888.0,7277.0,6471.0
12-04 09:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191387136.0,883695616.0,1611538432.0,29932453888.0,2276.0,1545.0
12-04 09:38:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191387136.0,883695616.0,1611538432.0,29932453888.0,3553.0,2250.0
12-04 09:38:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191383040.0,883695616.0,1611542528.0,29932453888.0,4002.0,3234.0
12-04 09:38:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191378944.0,883695616.0,1611546624.0,29932453888.0,3357.0,2971.0
12-04 09:38:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191378944.0,883695616.0,1611546624.0,29932453888.0,4255.0,3374.0
12-04 09:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191378944.0,883695616.0,1611546624.0,29932453888.0,3769.0,2363.0
12-04 09:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191374848.0,883695616.0,1611550720.0,29932453888.0,3247.0,2921.0
12-04 09:38:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191374848.0,883695616.0,1611550720.0,29932453888.0,4968.0,4602.0
12-04 09:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191370752.0,883695616.0,1611554816.0,29932453888.0,1592.0,1190.0
12-04 09:38:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191366656.0,883695616.0,1611558912.0,29932453888.0,7501.0,6561.0
12-04 09:38:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,3.0,1191366656.0,883695616.0,1611558912.0,29932453888.0,1366.0,1055.0
12-04 09:38:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191366656.0,883695616.0,1611558912.0,29932453888.0,3661.0,2312.0
12-04 09:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1191362560.0,883695616.0,1611563008.0,29932453888.0,2186.0,2318.0
12-04 09:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191362560.0,883695616.0,1611563008.0,29932453888.0,3185.0,2879.0
12-04 09:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191362560.0,883695616.0,1611563008.0,29932453888.0,5041.0,3110.0
12-04 09:38:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191358464.0,883695616.0,1611567104.0,29932453888.0,3092.0,3223.0
12-04 09:38:27,0.0,0.166,99.501,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,1191354368.0,883695616.0,1611571200.0,29932453888.0,7888.0,5444.0
12-04 09:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191354368.0,883695616.0,1611571200.0,29932453888.0,159.0,308.0
12-04 09:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191350272.0,883695616.0,1611575296.0,29932453888.0,4507.0,4524.0
12-04 09:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191350272.0,883695616.0,1611575296.0,29932453888.0,1020.0,756.0
12-04 09:38:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191346176.0,883695616.0,1611579392.0,29932453888.0,10504.0,5897.0
12-04 09:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191346176.0,883695616.0,1611579392.0,29932453888.0,7012.0,4122.0
12-04 09:38:33,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191342080.0,883695616.0,1611583488.0,29932453888.0,4329.0,2811.0
12-04 09:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191337984.0,883695616.0,1611587584.0,29932453888.0,5527.0,3600.0
12-04 09:38:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191337984.0,883695616.0,1611587584.0,29932453888.0,4467.0,4497.0
12-04 09:38:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191333888.0,883695616.0,1611591680.0,29932453888.0,822.0,849.0
12-04 09:38:37,0.0,0.083,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191333888.0,883695616.0,1611591680.0,29932453888.0,4701.0,4201.0
12-04 09:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191333888.0,883695616.0,1611591680.0,29932453888.0,2532.0,1709.0
12-04 09:38:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1191333888.0,883695616.0,1611591680.0,29932453888.0,2415.0,3586.0
12-04 09:38:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191329792.0,883695616.0,1611595776.0,29932453888.0,3667.0,2270.0
12-04 09:38:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191325696.0,883695616.0,1611599872.0,29932453888.0,5191.0,3669.0
12-04 09:38:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191321600.0,883695616.0,1611603968.0,29932453888.0,6211.0,3764.0
12-04 09:38:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191317504.0,883695616.0,1611608064.0,29932453888.0,2635.0,3302.0
12-04 09:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191317504.0,883695616.0,1611608064.0,29932453888.0,1329.0,962.0
12-04 09:38:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1191313408.0,883695616.0,1611612160.0,29932453888.0,2699.0,1802.0
12-04 09:38:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191313408.0,883695616.0,1611612160.0,29932453888.0,2600.0,1709.0
12-04 09:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191309312.0,883695616.0,1611616256.0,29932453888.0,3312.0,2921.0
12-04 09:38:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191309312.0,883695616.0,1611616256.0,29932453888.0,7959.0,7081.0
12-04 09:38:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191305216.0,883695616.0,1611620352.0,29932453888.0,3829.0,2405.0
12-04 09:38:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191288832.0,883695616.0,1611636736.0,29932453888.0,8849.0,7836.0
12-04 09:38:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191415808.0,883695616.0,1611636736.0,29932326912.0,4102.0,4227.0
12-04 09:38:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191415808.0,883695616.0,1611636736.0,29932326912.0,915.0,1571.0
12-04 09:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191415808.0,883695616.0,1611636736.0,29932326912.0,2499.0,1616.0
12-04 09:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191411712.0,883695616.0,1611640832.0,29932326912.0,5351.0,5081.0
12-04 09:38:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1191411712.0,883695616.0,1611640832.0,29932326912.0,2841.0,3355.0
12-04 09:38:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1191407616.0,883695616.0,1611644928.0,29932326912.0,4769.0,2924.0
12-04 09:38:57,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191407616.0,883695616.0,1611644928.0,29932326912.0,7293.0,4526.0
12-04 09:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191403520.0,883695616.0,1611649024.0,29932326912.0,1532.0,1148.0
12-04 09:38:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191403520.0,883695616.0,1611649024.0,29932326912.0,3762.0,2405.0
12-04 09:39:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191399424.0,883695616.0,1611653120.0,29932326912.0,2858.0,3329.0
12-04 09:39:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191399424.0,883695616.0,1611653120.0,29932326912.0,1053.0,1412.0
12-04 09:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191399424.0,883695616.0,1611653120.0,29932326912.0,2756.0,3279.0
12-04 09:39:03,0.083,0.0,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1191395328.0,883695616.0,1611657216.0,29932326912.0,2591.0,1709.0
12-04 09:39:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191383040.0,883695616.0,1611669504.0,29932326912.0,10932.0,8991.0
12-04 09:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191505920.0,883695616.0,1611673600.0,29932199936.0,5885.0,3558.0
12-04 09:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191501824.0,883695616.0,1611677696.0,29932199936.0,5716.0,3465.0
12-04 09:39:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191497728.0,883695616.0,1611681792.0,29932199936.0,4074.0,3421.0
12-04 09:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191497728.0,883695616.0,1611681792.0,29932199936.0,2824.0,2580.0
12-04 09:39:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191497728.0,883695616.0,1611681792.0,29932199936.0,3121.0,2349.0
12-04 09:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191493632.0,883695616.0,1611685888.0,29932199936.0,3067.0,4291.0
12-04 09:39:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191493632.0,883695616.0,1611685888.0,29932199936.0,3547.0,2250.0
12-04 09:39:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191489536.0,883695616.0,1611689984.0,29932199936.0,7561.0,4873.0
12-04 09:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191489536.0,883695616.0,1611689984.0,29932199936.0,3443.0,2157.0
12-04 09:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191481344.0,883695616.0,1611698176.0,29932199936.0,8504.0,4979.0
12-04 09:39:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1191460864.0,883695616.0,1611718656.0,29932199936.0,7973.0,8894.0
12-04 09:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191460864.0,883695616.0,1611718656.0,29932199936.0,1423.0,1055.0
12-04 09:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191460864.0,883695616.0,1611718656.0,29932199936.0,261.0,401.0
12-04 09:39:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191460864.0,883695616.0,1611718656.0,29932199936.0,5270.0,6380.0
12-04 09:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191456768.0,883695616.0,1611722752.0,29932199936.0,2720.0,1751.0
12-04 09:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191456768.0,883695616.0,1611722752.0,29932199936.0,3931.0,2456.0
12-04 09:39:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191452672.0,883695616.0,1611726848.0,29932199936.0,7169.0,4232.0
12-04 09:39:22,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191448576.0,883695616.0,1611730944.0,29932199936.0,3829.0,2363.0
12-04 09:39:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191448576.0,883695616.0,1611730944.0,29932199936.0,2799.0,3328.0
12-04 09:39:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191448576.0,883695616.0,1611730944.0,29932199936.0,4374.0,3431.0
12-04 09:39:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191444480.0,883695616.0,1611735040.0,29932199936.0,1751.0,1697.0
12-04 09:39:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191444480.0,883695616.0,1611735040.0,29932199936.0,2798.0,3397.0
12-04 09:39:27,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191444480.0,883695616.0,1611735040.0,29932199936.0,2151.0,2291.0
12-04 09:39:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191440384.0,883695616.0,1611739136.0,29932199936.0,4997.0,3017.0
12-04 09:39:29,3.013,0.837,96.151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196863488.0,883695616.0,1575419904.0,29963096064.0,15162.0,11389.0
12-04 09:39:30,4.515,1.003,94.482,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239900160.0,883695616.0,1575555072.0,29919924224.0,12632.0,9344.0
12-04 09:39:31,4.341,1.252,93.990,0.417,0.0,0.0,0.0,0.0,0.0,0.0,1195368448.0,883695616.0,1575563264.0,29964447744.0,12969.0,11961.0
12-04 09:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1194827776.0,883695616.0,1575514112.0,29965037568.0,1536.0,2019.0
12-04 09:39:33,0.083,0.083,99.667,0.167,0.0,0.0,0.0,122880.0,0.0,5.0,1194827776.0,883695616.0,1575514112.0,29965037568.0,2602.0,2580.0
12-04 09:39:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194827776.0,883695616.0,1575514112.0,29965037568.0,2907.0,2860.0
12-04 09:39:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194795008.0,883695616.0,1575530496.0,29965053952.0,7161.0,7142.0
12-04 09:39:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194795008.0,883695616.0,1575530496.0,29965053952.0,6448.0,4936.0
12-04 09:39:37,5.092,1.169,93.489,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1237848064.0,883695616.0,1575591936.0,29921939456.0,15415.0,11070.0
12-04 09:39:38,3.849,1.172,94.393,0.586,0.0,0.0,0.0,20480.0,0.0,2.0,1197895680.0,883695616.0,1575596032.0,29961887744.0,10488.0,10740.0
12-04 09:39:39,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1196605440.0,883695616.0,1575546880.0,29963227136.0,8119.0,5172.0
12-04 09:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196601344.0,883695616.0,1575550976.0,29963227136.0,2143.0,2225.0
12-04 09:39:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196601344.0,883695616.0,1575550976.0,29963227136.0,2084.0,2225.0
12-04 09:39:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196601344.0,883695616.0,1575550976.0,29963227136.0,2784.0,3409.0
12-04 09:39:43,3.322,1.163,95.266,0.083,0.0,0.166,0.0,28672.0,0.0,2.0,1210609664.0,883695616.0,1575612416.0,29949157376.0,20272.0,16677.0
12-04 09:39:44,3.005,0.334,95.576,1.085,0.0,0.0,0.0,184320.0,0.0,12.0,1232281600.0,883695616.0,1575620608.0,29927477248.0,13369.0,11055.0
12-04 09:39:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1232863232.0,883695616.0,1575624704.0,29926891520.0,2584.0,1768.0
12-04 09:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1233305600.0,883695616.0,1575628800.0,29926445056.0,6613.0,5395.0
12-04 09:39:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233424384.0,883695616.0,1575636992.0,29926318080.0,5456.0,5060.0
12-04 09:39:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233424384.0,883695616.0,1575636992.0,29926318080.0,6306.0,5560.0
12-04 09:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1233424384.0,883695616.0,1575636992.0,29926318080.0,2290.0,11961.0
12-04 09:39:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,2.0,1233420288.0,883695616.0,1575641088.0,29926318080.0,2154.0,2436.0
12-04 09:39:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233420288.0,883695616.0,1575641088.0,29926318080.0,2154.0,2435.0
12-04 09:39:52,0.083,0.083,99.583,0.250,0.0,0.0,0.0,94208.0,0.0,16.0,1233420288.0,883695616.0,1575641088.0,29926318080.0,4132.0,2977.0
12-04 09:39:53,0.250,0.083,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,18.0,1234550784.0,883695616.0,1575653376.0,29925175296.0,9972.0,9415.0
12-04 09:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234546688.0,883695616.0,1575657472.0,29925175296.0,8038.0,8300.0
12-04 09:39:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234546688.0,883695616.0,1575657472.0,29925175296.0,1919.0,1773.0
12-04 09:39:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1236815872.0,883695616.0,1575661568.0,29922902016.0,9710.0,9315.0
12-04 09:39:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1236193280.0,883695616.0,1575661568.0,29923524608.0,5318.0,6349.0
12-04 09:39:58,0.083,0.0,99.666,0.250,0.0,0.0,0.0,32768.0,0.0,10.0,1236189184.0,883695616.0,1575665664.0,29923524608.0,2402.0,2987.0
12-04 09:39:59,0.083,0.167,99.667,0.083,0.0,0.0,0.0,49152.0,0.0,18.0,1236189184.0,883695616.0,1575665664.0,29923524608.0,9108.0,10095.0
12-04 09:40:00,0.167,0.0,99.667,0.167,0.0,0.0,0.0,45056.0,0.0,9.0,1236185088.0,883695616.0,1575669760.0,29923524608.0,2629.0,2987.0
12-04 09:40:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,17.0,1236307968.0,883695616.0,1575673856.0,29923397632.0,9078.0,7858.0
12-04 09:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,10.0,1236430848.0,883695616.0,1575677952.0,29923270656.0,5102.0,4322.0
12-04 09:40:03,0.0,0.167,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,16.0,1236430848.0,883695616.0,1575677952.0,29923270656.0,10033.0,10290.0
12-04 09:40:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1236553728.0,883695616.0,1575682048.0,29923143680.0,5603.0,4677.0
12-04 09:40:05,0.999,0.083,98.918,0.0,0.0,0.0,0.0,57344.0,0.0,13.0,1236537344.0,883695616.0,1575698432.0,29923143680.0,10606.0,10382.0
12-04 09:40:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,98304.0,0.0,18.0,1236537344.0,883695616.0,1575698432.0,29923143680.0,2537.0,3492.0
12-04 09:40:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236533248.0,883695616.0,1575702528.0,29923143680.0,7270.0,5783.0
12-04 09:40:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236533248.0,883695616.0,1575702528.0,29923143680.0,3475.0,2368.0
12-04 09:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236529152.0,883695616.0,1575706624.0,29923143680.0,4414.0,3305.0
12-04 09:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1236529152.0,883695616.0,1575706624.0,29923143680.0,2614.0,1993.0
12-04 09:40:11,0.167,0.0,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1236652032.0,883695616.0,1575710720.0,29923016704.0,7213.0,6045.0
12-04 09:40:12,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236647936.0,883695616.0,1575714816.0,29923016704.0,4648.0,3022.0
12-04 09:40:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236647936.0,883695616.0,1575714816.0,29923016704.0,2961.0,2884.0
12-04 09:40:14,0.334,0.083,98.999,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1237311488.0,883695616.0,1575751680.0,29922316288.0,49940.0,85615.0
12-04 09:40:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1237307392.0,883695616.0,1575755776.0,29922316288.0,2510.0,3106.0
12-04 09:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1237307392.0,883695616.0,1575755776.0,29922316288.0,5225.0,3414.0
12-04 09:40:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,1237303296.0,883695616.0,1575759872.0,29922316288.0,2783.0,2013.0
12-04 09:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1237303296.0,883695616.0,1575759872.0,29922316288.0,5751.0,4483.0
12-04 09:40:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1237295104.0,883695616.0,1575768064.0,29922316288.0,3394.0,3131.0
12-04 09:40:20,0.167,0.0,99.416,0.417,0.0,0.0,0.0,122880.0,0.0,18.0,1237671936.0,883695616.0,1575772160.0,29921935360.0,16922.0,25483.0
12-04 09:40:21,0.334,0.0,99.499,0.167,0.0,0.0,0.0,49152.0,0.0,9.0,1239310336.0,883695616.0,1575784448.0,29920284672.0,20772.0,31362.0
12-04 09:40:22,0.167,0.167,99.083,0.584,0.0,0.0,0.0,94208.0,0.0,11.0,1239425024.0,883695616.0,1575796736.0,29920157696.0,19481.0,30418.0
12-04 09:40:23,0.167,0.083,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1239793664.0,883695616.0,1575809024.0,29919776768.0,19772.0,29486.0
12-04 09:40:24,0.084,0.0,99.582,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1240166400.0,883695616.0,1575817216.0,29919395840.0,21053.0,31559.0
12-04 09:40:25,0.167,0.083,99.250,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1240915968.0,883695616.0,1575829504.0,29918633984.0,20847.0,29756.0
12-04 09:40:26,0.250,0.0,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1241288704.0,883695616.0,1575837696.0,29918253056.0,17425.0,27695.0
12-04 09:40:27,0.250,0.167,99.001,0.583,0.0,0.0,0.0,143360.0,0.0,25.0,1241767936.0,883695616.0,1575849984.0,29917761536.0,17329.0,29073.0
12-04 09:40:28,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1242357760.0,883695616.0,1575862272.0,29917159424.0,23517.0,33003.0
12-04 09:40:29,0.417,0.083,99.082,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1245523968.0,883695616.0,1575870464.0,29913985024.0,19912.0,28717.0
12-04 09:40:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,15.0,1245638656.0,883695616.0,1575882752.0,29913858048.0,20385.0,30495.0
12-04 09:40:31,0.167,0.0,99.583,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,1246261248.0,883695616.0,1575895040.0,29913223168.0,19028.0,28371.0
12-04 09:40:32,0.167,0.0,99.583,0.250,0.0,0.0,0.0,61440.0,0.0,15.0,1246887936.0,883695616.0,1575903232.0,29912588288.0,19789.0,28787.0
12-04 09:40:33,0.250,0.167,99.0,0.583,0.0,0.0,0.0,102400.0,0.0,15.0,1247633408.0,883695616.0,1575919616.0,29911826432.0,17606.0,27320.0
12-04 09:40:34,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1248006144.0,883695616.0,1575927808.0,29911445504.0,20225.0,28704.0
12-04 09:40:35,0.083,0.083,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,16.0,1248505856.0,883695616.0,1575936000.0,29910937600.0,18740.0,28970.0
12-04 09:40:36,0.167,0.083,99.500,0.250,0.0,0.0,0.0,81920.0,0.0,16.0,1249001472.0,883695616.0,1575948288.0,29910429696.0,21142.0,32293.0
12-04 09:40:37,0.167,0.167,99.251,0.416,0.0,0.0,0.0,163840.0,0.0,17.0,1249374208.0,883695616.0,1575956480.0,29910048768.0,20853.0,30257.0
12-04 09:40:38,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1249742848.0,883695616.0,1575968768.0,29909667840.0,21563.0,30594.0
12-04 09:40:39,0.167,0.083,99.001,0.749,0.0,0.0,0.0,94208.0,0.0,11.0,1250234368.0,883695616.0,1575985152.0,29909159936.0,21707.0,31587.0
12-04 09:40:40,0.333,0.083,99.083,0.417,0.0,0.083,0.0,86016.0,0.0,18.0,1251749888.0,883695616.0,1575993344.0,29907636224.0,17507.0,27417.0
12-04 09:40:41,0.167,0.083,99.167,0.583,0.0,0.0,0.0,122880.0,0.0,23.0,1252499456.0,883695616.0,1576005632.0,29906874368.0,18960.0,28728.0
12-04 09:40:42,0.250,0.0,99.250,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1252745216.0,883695616.0,1576013824.0,29906620416.0,20461.0,29978.0
12-04 09:40:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1253244928.0,883695616.0,1576022016.0,29906112512.0,17540.0,28054.0
12-04 09:40:44,0.167,0.084,99.081,0.668,0.0,0.0,0.0,102400.0,0.0,15.0,1254117376.0,883695616.0,1576038400.0,29905223680.0,17953.0,27730.0
12-04 09:40:45,0.167,0.0,99.332,0.501,0.0,0.0,0.0,90112.0,0.0,20.0,1254490112.0,883695616.0,1576046592.0,29904842752.0,22489.0,31128.0
12-04 09:40:46,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,21.0,1255239680.0,883695616.0,1576058880.0,29904080896.0,18615.0,27617.0
12-04 09:40:47,0.083,0.083,99.333,0.500,0.0,0.0,0.0,122880.0,0.0,23.0,1255735296.0,883695616.0,1576071168.0,29903572992.0,20643.0,30377.0
12-04 09:40:48,0.0,0.0,99.498,0.502,0.0,0.0,0.0,94208.0,0.0,22.0,1255981056.0,883695616.0,1576079360.0,29903319040.0,22307.0,33303.0
12-04 09:40:49,0.083,0.167,99.250,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1256476672.0,883695616.0,1576091648.0,29902811136.0,18174.0,27568.0
12-04 09:40:50,0.250,0.083,98.834,0.833,0.0,0.0,0.0,102400.0,0.0,15.0,1256968192.0,883695616.0,1576108032.0,29902303232.0,18627.0,28196.0
12-04 09:40:51,0.084,0.0,99.499,0.418,0.0,0.0,0.0,86016.0,0.0,18.0,1257086976.0,883695616.0,1576116224.0,29902176256.0,19668.0,31138.0
12-04 09:40:52,0.167,0.083,99.167,0.583,0.0,0.0,0.0,102400.0,0.0,18.0,1257455616.0,883695616.0,1576128512.0,29901795328.0,21628.0,30561.0
12-04 09:40:53,0.334,0.0,99.165,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,1258586112.0,883695616.0,1576140800.0,29900652544.0,21846.0,30692.0
12-04 09:40:54,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1259212800.0,883695616.0,1576148992.0,29900017664.0,20080.0,29028.0
12-04 09:40:55,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1259454464.0,883695616.0,1576161280.0,29899763712.0,16799.0,25630.0
12-04 09:40:56,0.250,0.083,99.002,0.582,0.0,0.083,0.0,73728.0,0.0,12.0,1260081152.0,883695616.0,1576169472.0,29899128832.0,20749.0,29756.0
12-04 09:40:57,0.167,0.0,99.165,0.668,0.0,0.0,0.0,122880.0,0.0,21.0,1260322816.0,883695616.0,1576181760.0,29898874880.0,20219.0,32220.0
12-04 09:40:58,0.334,0.0,99.249,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,1260756992.0,883695616.0,1576189952.0,29898432512.0,19483.0,27805.0
12-04 09:40:59,0.167,0.250,99.167,0.416,0.0,0.0,0.0,94208.0,0.0,22.0,1261379584.0,883695616.0,1576202240.0,29897797632.0,20793.0,29918.0
12-04 09:41:00,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1261625344.0,883695616.0,1576210432.0,29897543680.0,18613.0,29204.0
12-04 09:41:01,0.167,0.083,99.332,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1261977600.0,883695616.0,1576239104.0,29897162752.0,27401.0,37310.0
12-04 09:41:02,0.083,0.083,99.249,0.584,0.0,0.0,0.0,143360.0,0.0,25.0,1262727168.0,883695616.0,1576251392.0,29896400896.0,19790.0,28737.0
12-04 09:41:03,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,24.0,1263095808.0,883695616.0,1576263680.0,29896019968.0,21438.0,29464.0
12-04 09:41:04,0.083,0.167,99.416,0.334,0.0,0.0,0.0,94208.0,0.0,22.0,1263595520.0,883695616.0,1576271872.0,29895512064.0,17098.0,27080.0
12-04 09:41:05,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1264218112.0,883695616.0,1576284160.0,29894877184.0,19555.0,28993.0
12-04 09:41:06,0.167,0.167,99.249,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1264463872.0,883695616.0,1576292352.0,29894623232.0,21047.0,30271.0
12-04 09:41:07,0.083,0.167,99.334,0.416,0.0,0.0,0.0,159744.0,0.0,19.0,1264832512.0,883695616.0,1576304640.0,29894242304.0,19791.0,29767.0
12-04 09:41:08,0.167,0.0,99.166,0.667,0.0,0.0,0.0,143360.0,0.0,24.0,1265201152.0,883695616.0,1576316928.0,29893861376.0,21404.0,30566.0
12-04 09:41:09,0.0,0.083,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,24.0,1265696768.0,883695616.0,1576329216.0,29893353472.0,18973.0,29714.0
12-04 09:41:10,0.250,0.083,99.584,0.083,0.0,0.0,0.0,81920.0,0.0,25.0,1265942528.0,883695616.0,1576337408.0,29893099520.0,21546.0,29904.0
12-04 09:41:11,0.250,0.083,99.166,0.500,0.0,0.0,0.0,98304.0,0.0,20.0,1267580928.0,883695616.0,1576349696.0,29891448832.0,21084.0,30374.0
12-04 09:41:12,0.0,0.0,99.666,0.334,0.0,0.0,0.0,90112.0,0.0,20.0,1267953664.0,883695616.0,1576357888.0,29891067904.0,19470.0,29750.0
12-04 09:41:13,0.667,0.0,98.832,0.500,0.0,0.0,0.0,102400.0,0.0,22.0,1273655296.0,883695616.0,1576370176.0,29885353984.0,19128.0,29842.0
12-04 09:41:14,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,21.0,1273896960.0,883695616.0,1576382464.0,29885100032.0,20881.0,29156.0
12-04 09:41:15,0.333,0.166,99.085,0.416,0.0,0.0,0.0,94208.0,0.0,22.0,1274138624.0,883695616.0,1576394752.0,29884846080.0,21005.0,30790.0
12-04 09:41:16,0.167,0.083,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1274638336.0,883695616.0,1576402944.0,29884338176.0,20500.0,29809.0
12-04 09:41:17,0.0,0.0,99.582,0.418,0.0,0.0,0.0,114688.0,0.0,23.0,1275133952.0,883695616.0,1576415232.0,29883830272.0,16534.0,26676.0
12-04 09:41:18,0.167,0.083,99.250,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1275379712.0,883695616.0,1576423424.0,29883576320.0,21443.0,29757.0
12-04 09:41:19,0.0,0.083,99.249,0.667,0.0,0.0,0.0,135168.0,0.0,23.0,1275994112.0,883695616.0,1576443904.0,29882941440.0,20423.0,29388.0
12-04 09:41:20,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,26.0,1276366848.0,883695616.0,1576452096.0,29882560512.0,16578.0,26632.0
12-04 09:41:21,0.167,0.083,99.167,0.583,0.0,0.0,0.0,81920.0,0.0,13.0,1276866560.0,883695616.0,1576460288.0,29882052608.0,22215.0,30734.0
12-04 09:41:22,0.0,0.0,99.498,0.502,0.0,0.0,0.0,86016.0,0.0,18.0,1277362176.0,883695616.0,1576472576.0,29881544704.0,18642.0,27816.0
12-04 09:41:23,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1277730816.0,883695616.0,1576484864.0,29881163776.0,18514.0,27412.0
12-04 09:41:24,0.083,0.167,99.500,0.250,0.0,0.0,0.0,110592.0,0.0,24.0,1278230528.0,883695616.0,1576493056.0,29880655872.0,17486.0,28502.0
12-04 09:41:25,0.167,0.083,99.250,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1278984192.0,883695616.0,1576501248.0,29879894016.0,20343.0,29354.0
12-04 09:41:26,0.167,0.083,98.331,1.419,0.0,0.0,0.0,249856.0,0.0,48.0,1279475712.0,883695616.0,1576517632.0,29879386112.0,54340.0,90386.0
12-04 09:41:27,0.250,0.250,97.250,2.250,0.0,0.0,0.0,438272.0,0.0,81.0,1281351680.0,883695616.0,1576546304.0,29877481472.0,128308.0,235371.0
12-04 09:41:28,0.0,0.083,99.416,0.500,0.0,0.0,0.0,73728.0,0.0,8.0,1282252800.0,883695616.0,1576660992.0,29876465664.0,21789.0,38173.0
12-04 09:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282248704.0,883695616.0,1576665088.0,29876465664.0,3229.0,2368.0
12-04 09:41:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1282244608.0,883695616.0,1576669184.0,29876465664.0,6989.0,6110.0
12-04 09:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282240512.0,883695616.0,1576673280.0,29876465664.0,5067.0,4192.0
12-04 09:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282240512.0,883695616.0,1576673280.0,29876465664.0,2819.0,2977.0
12-04 09:41:33,0.083,0.0,98.916,1.001,0.0,0.0,0.0,135168.0,0.0,15.0,1282961408.0,883695616.0,1576714240.0,29875703808.0,48693.0,85369.0
12-04 09:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282961408.0,883695616.0,1576714240.0,29875703808.0,4394.0,3064.0
12-04 09:41:35,0.333,0.083,99.083,0.500,0.0,0.0,0.0,106496.0,0.0,18.0,1283559424.0,883695616.0,1576751104.0,29875068928.0,34043.0,54963.0
12-04 09:41:36,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1284046848.0,883695616.0,1576771584.0,29874561024.0,29013.0,51063.0
12-04 09:41:37,0.250,0.083,99.083,0.500,0.0,0.083,0.0,98304.0,0.0,16.0,1284407296.0,883695616.0,1576792064.0,29874180096.0,33638.0,53692.0
12-04 09:41:38,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1285148672.0,883695616.0,1576812544.0,29873418240.0,31627.0,51174.0
12-04 09:41:39,0.250,0.083,99.084,0.583,0.0,0.0,0.0,90112.0,0.0,14.0,1285758976.0,883695616.0,1576837120.0,29872783360.0,32193.0,52241.0
12-04 09:41:40,0.166,0.083,99.085,0.666,0.0,0.0,0.0,102400.0,0.0,14.0,1286627328.0,883695616.0,1576857600.0,29871894528.0,27536.0,49184.0
12-04 09:41:41,0.250,0.083,99.333,0.333,0.0,0.0,0.0,94208.0,0.0,16.0,1286983680.0,883695616.0,1576882176.0,29871513600.0,32035.0,52834.0
12-04 09:41:42,0.0,0.0,99.583,0.417,0.0,0.0,0.0,180224.0,0.0,17.0,1287598080.0,883695616.0,1576902656.0,29870878720.0,28099.0,48537.0
12-04 09:41:43,0.0,0.0,99.666,0.334,0.0,0.0,0.0,94208.0,0.0,16.0,1288212480.0,883695616.0,1576923136.0,29870243840.0,28836.0,50324.0
12-04 09:41:44,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1288822784.0,883695616.0,1576947712.0,29869608960.0,32661.0,52919.0
12-04 09:41:45,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1289433088.0,883695616.0,1576972288.0,29868974080.0,32098.0,51610.0
12-04 09:41:46,0.250,0.167,99.249,0.334,0.0,0.0,0.0,135168.0,0.0,20.0,1290919936.0,883695616.0,1577009152.0,29867450368.0,34166.0,55826.0
12-04 09:41:47,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,13.0,1291407360.0,883695616.0,1577029632.0,29866942464.0,27961.0,48834.0
12-04 09:41:48,0.083,0.083,99.583,0.250,0.0,0.0,0.0,61440.0,0.0,11.0,1291898880.0,883695616.0,1577046016.0,29866434560.0,32108.0,53620.0
12-04 09:41:49,0.0,0.167,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,1292505088.0,883695616.0,1577074688.0,29865799680.0,31281.0,51536.0
12-04 09:41:50,0.083,0.083,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,1292992512.0,883695616.0,1577095168.0,29865291776.0,29343.0,49673.0
12-04 09:41:51,0.167,0.083,99.084,0.666,0.0,0.0,0.0,131072.0,0.0,17.0,1293856768.0,883695616.0,1577119744.0,29864402944.0,31938.0,51769.0
12-04 09:41:52,0.167,0.167,99.083,0.583,0.0,0.0,0.0,110592.0,0.0,15.0,1294471168.0,883695616.0,1577140224.0,29863768064.0,29862.0,50313.0
12-04 09:41:53,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,19.0,1294954496.0,883695616.0,1577164800.0,29863260160.0,31679.0,50698.0
12-04 09:41:54,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,19.0,1295568896.0,883695616.0,1577185280.0,29862625280.0,30026.0,50970.0
12-04 09:41:55,0.333,0.0,99.251,0.416,0.0,0.0,0.0,102400.0,0.0,20.0,1296183296.0,883695616.0,1577205760.0,29861990400.0,29317.0,50751.0
12-04 09:41:56,0.083,0.083,99.416,0.417,0.0,0.0,0.0,131072.0,0.0,25.0,1296793600.0,883695616.0,1577230336.0,29861355520.0,33474.0,54382.0
12-04 09:41:57,0.250,0.0,99.334,0.416,0.0,0.0,0.0,106496.0,0.0,22.0,1297276928.0,883695616.0,1577254912.0,29860847616.0,30042.0,50527.0
12-04 09:41:58,0.0,0.167,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,17.0,1297891328.0,883695616.0,1577275392.0,29860212736.0,29618.0,51238.0
12-04 09:41:59,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,19.0,1298251776.0,883695616.0,1577295872.0,29859831808.0,32530.0,52539.0
12-04 09:42:00,0.083,0.167,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,18.0,1298612224.0,883695616.0,1577316352.0,29859450880.0,30634.0,50602.0
12-04 09:42:01,0.0,0.083,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1299099648.0,883695616.0,1577336832.0,29858942976.0,30576.0,50501.0
12-04 09:42:02,0.167,0.333,99.001,0.500,0.0,0.0,0.0,110592.0,0.0,15.0,1299836928.0,883695616.0,1577361408.0,29858181120.0,29635.0,50129.0
12-04 09:42:03,0.250,0.0,99.167,0.583,0.0,0.0,0.0,110592.0,0.0,15.0,1300324352.0,883695616.0,1577381888.0,29857673216.0,28478.0,50935.0
12-04 09:42:04,0.0,0.0,99.331,0.669,0.0,0.0,0.0,118784.0,0.0,19.0,1300807680.0,883695616.0,1577406464.0,29857165312.0,30925.0,51119.0
12-04 09:42:05,0.833,0.083,98.335,0.749,0.0,0.0,0.0,114688.0,0.0,17.0,1301544960.0,883695616.0,1577431040.0,29856403456.0,29944.0,51101.0
12-04 09:42:06,0.167,0.167,98.833,0.833,0.0,0.0,0.0,135168.0,0.0,21.0,1302147072.0,883695616.0,1577463808.0,29855768576.0,38583.0,57700.0
12-04 09:42:07,0.083,0.083,99.165,0.668,0.0,0.0,0.0,118784.0,0.0,19.0,1302630400.0,883695616.0,1577488384.0,29855260672.0,31622.0,50827.0
12-04 09:42:08,0.083,0.0,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,19.0,1303113728.0,883695616.0,1577512960.0,29854752768.0,32671.0,52662.0
12-04 09:42:09,0.083,0.083,98.999,0.834,0.0,0.0,0.0,118784.0,0.0,19.0,1303728128.0,883695616.0,1577533440.0,29854117888.0,31333.0,51293.0
12-04 09:42:10,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,15.0,1304465408.0,883695616.0,1577558016.0,29853356032.0,33411.0,53031.0
12-04 09:42:11,0.083,0.0,99.249,0.668,0.0,0.0,0.0,131072.0,0.0,21.0,1304952832.0,883695616.0,1577578496.0,29852848128.0,29178.0,50082.0
12-04 09:42:12,0.250,0.083,98.833,0.833,0.0,0.0,0.0,147456.0,0.0,28.0,1305567232.0,883695616.0,1577598976.0,29852213248.0,30557.0,51449.0
12-04 09:42:13,0.167,0.0,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,22.0,1306435584.0,883695616.0,1577619456.0,29851324416.0,31229.0,51528.0
12-04 09:42:14,0.167,0.083,99.249,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1306796032.0,883695616.0,1577639936.0,29850943488.0,29031.0,50178.0
12-04 09:42:15,0.0,0.0,99.416,0.584,0.0,0.0,0.0,90112.0,0.0,14.0,1307406336.0,883695616.0,1577664512.0,29850308608.0,28513.0,49693.0
12-04 09:42:16,0.0,0.0,99.415,0.585,0.0,0.0,0.0,90112.0,0.0,14.0,1307893760.0,883695616.0,1577684992.0,29849800704.0,33120.0,51860.0
12-04 09:42:17,0.083,0.083,99.083,0.750,0.0,0.0,0.0,241664.0,0.0,19.0,1308504064.0,883695616.0,1577709568.0,29849165824.0,31869.0,52681.0
12-04 09:42:18,0.0,0.084,98.997,0.919,0.0,0.0,0.0,118784.0,0.0,19.0,1309102080.0,883695616.0,1577746432.0,29848530944.0,37593.0,58015.0
12-04 09:42:19,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,19.0,1309585408.0,883695616.0,1577771008.0,29848023040.0,30547.0,51558.0
12-04 09:42:20,0.083,0.083,99.083,0.750,0.0,0.0,0.0,118784.0,0.0,19.0,1310322688.0,883695616.0,1577795584.0,29847261184.0,29922.0,50386.0
12-04 09:42:21,0.167,0.083,98.833,0.917,0.0,0.0,0.0,139264.0,0.0,20.0,1310937088.0,883695616.0,1577816064.0,29846626304.0,28435.0,50381.0
12-04 09:42:22,0.0,0.0,99.247,0.753,0.0,0.0,0.0,159744.0,0.0,24.0,1311170560.0,883695616.0,1577836544.0,29846372352.0,30967.0,51861.0
12-04 09:42:23,0.083,0.083,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,21.0,1311657984.0,883695616.0,1577857024.0,29845864448.0,28603.0,49394.0
12-04 09:42:24,0.083,0.0,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,19.0,1312276480.0,883695616.0,1577881600.0,29845221376.0,33492.0,52459.0
12-04 09:42:25,0.0,0.083,99.166,0.667,0.0,0.083,0.0,122880.0,0.0,21.0,1312632832.0,883695616.0,1577906176.0,29844840448.0,31842.0,53621.0
12-04 09:42:26,0.333,0.083,99.168,0.416,0.0,0.0,0.0,102400.0,0.0,22.0,1313488896.0,883695616.0,1577922560.0,29843968000.0,32734.0,52538.0
12-04 09:42:27,0.0,0.083,99.332,0.584,0.0,0.0,0.0,147456.0,0.0,27.0,1313972224.0,883695616.0,1577947136.0,29843460096.0,30608.0,52201.0
12-04 09:42:28,0.083,0.0,99.332,0.584,0.0,0.0,0.0,126976.0,0.0,23.0,1314459648.0,883695616.0,1577967616.0,29842952192.0,30433.0,50948.0
12-04 09:42:29,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,21.0,1314942976.0,883695616.0,1577992192.0,29842444288.0,29395.0,50212.0
12-04 09:42:30,0.083,0.083,99.082,0.751,0.0,0.0,0.0,139264.0,0.0,20.0,1315557376.0,883695616.0,1578012672.0,29841809408.0,32295.0,53449.0
12-04 09:42:31,0.083,0.0,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,18.0,1316167680.0,883695616.0,1578037248.0,29841174528.0,28733.0,49770.0
12-04 09:42:32,0.250,0.083,99.001,0.666,0.0,0.0,0.0,126976.0,0.0,19.0,1316909056.0,883695616.0,1578057728.0,29840412672.0,34006.0,52564.0
12-04 09:42:33,0.666,0.499,96.672,2.163,0.0,0.0,0.0,1802240.0,0.0,66.0,1341562880.0,883695616.0,1579229184.0,29814587392.0,1585416.0,3129102.0
12-04 09:42:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,8192.0,0.0,3.0,1343229952.0,883695616.0,1579544576.0,29812604928.0,2970.0,2526.0
12-04 09:42:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1343225856.0,883695616.0,1579548672.0,29812604928.0,3536.0,2647.0
12-04 09:42:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1343225856.0,883695616.0,1579548672.0,29812604928.0,3345.0,2461.0
12-04 09:42:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1343221760.0,883695616.0,1579552768.0,29812604928.0,3898.0,3538.0
12-04 09:42:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1343221760.0,883695616.0,1579552768.0,29812604928.0,4458.0,3064.0
12-04 09:42:39,0.167,0.0,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,13.0,1343692800.0,883695616.0,1579589632.0,29812097024.0,49258.0,85678.0
12-04 09:42:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1343692800.0,883695616.0,1579589632.0,29812097024.0,3525.0,3276.0
12-04 09:42:41,0.333,0.167,98.751,0.749,0.0,0.0,0.0,106496.0,0.0,11.0,1344299008.0,883695616.0,1579618304.0,29811462144.0,31456.0,56041.0
12-04 09:42:42,0.083,0.0,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,11.0,1345040384.0,883695616.0,1579638784.0,29810700288.0,31785.0,55835.0
12-04 09:42:43,0.167,0.083,99.500,0.250,0.0,0.0,0.0,102400.0,0.0,12.0,1345523712.0,883695616.0,1579663360.0,29810192384.0,33898.0,57383.0
12-04 09:42:44,0.083,0.0,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,13.0,1346129920.0,883695616.0,1579692032.0,29809557504.0,32026.0,55101.0
12-04 09:42:45,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,12.0,1346744320.0,883695616.0,1579712512.0,29808922624.0,33111.0,57423.0
12-04 09:42:46,0.083,0.083,99.500,0.334,0.0,0.0,0.0,94208.0,0.0,14.0,1347223552.0,883695616.0,1579741184.0,29808414720.0,33218.0,56374.0
12-04 09:42:47,0.084,0.0,99.415,0.501,0.0,0.0,0.0,200704.0,0.0,21.0,1347710976.0,883695616.0,1579761664.0,29807906816.0,36823.0,58204.0
12-04 09:42:48,0.083,0.166,98.918,0.832,0.0,0.0,0.0,106496.0,0.0,11.0,1348571136.0,883695616.0,1579790336.0,29807017984.0,32447.0,57304.0
12-04 09:42:49,0.0,0.0,99.499,0.501,0.0,0.0,0.0,122880.0,0.0,17.0,1349181440.0,883695616.0,1579814912.0,29806383104.0,33662.0,58001.0
12-04 09:42:50,0.0,0.083,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1349660672.0,883695616.0,1579843584.0,29805875200.0,31252.0,54911.0
12-04 09:42:51,0.083,0.0,99.166,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,1350270976.0,883695616.0,1579868160.0,29805240320.0,32610.0,56581.0
12-04 09:42:52,0.083,0.083,99.332,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1350627328.0,883695616.0,1579892736.0,29804859392.0,36192.0,59317.0
12-04 09:42:53,0.0,0.083,99.083,0.834,0.0,0.0,0.0,106496.0,0.0,11.0,1351110656.0,883695616.0,1579917312.0,29804351488.0,29635.0,53823.0
12-04 09:42:54,0.167,0.083,99.250,0.500,0.0,0.0,0.0,106496.0,0.0,16.0,1351593984.0,883695616.0,1579941888.0,29803843584.0,34763.0,57413.0
12-04 09:42:55,0.0,0.0,99.416,0.584,0.0,0.0,0.0,86016.0,0.0,10.0,1351823360.0,883695616.0,1579966464.0,29803589632.0,33657.0,56807.0
12-04 09:42:56,0.083,0.083,99.251,0.500,0.0,0.083,0.0,102400.0,0.0,15.0,1352175616.0,883695616.0,1579995136.0,29803208704.0,37230.0,59798.0
12-04 09:42:57,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,15.0,1352531968.0,883695616.0,1580019712.0,29802827776.0,31980.0,56492.0
12-04 09:42:58,0.0,0.0,99.249,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,1352507392.0,883695616.0,1580044288.0,29802827776.0,31348.0,55697.0
12-04 09:42:59,0.083,0.0,99.165,0.751,0.0,0.0,0.0,126976.0,0.0,17.0,1352609792.0,883695616.0,1580068864.0,29802700800.0,32992.0,56662.0
12-04 09:43:00,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1352966144.0,883695616.0,1580093440.0,29802319872.0,32603.0,57511.0
12-04 09:43:01,0.333,0.083,99.001,0.583,0.0,0.0,0.0,106496.0,0.0,16.0,1353564160.0,883695616.0,1580130304.0,29801684992.0,40175.0,64551.0
12-04 09:43:02,0.083,0.167,99.001,0.749,0.0,0.0,0.0,110592.0,0.0,13.0,1354043392.0,883695616.0,1580158976.0,29801177088.0,32176.0,55424.0
12-04 09:43:03,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1354530816.0,883695616.0,1580179456.0,29800669184.0,34519.0,57531.0
12-04 09:43:04,0.083,0.083,99.0,0.833,0.0,0.0,0.0,126976.0,0.0,13.0,1355137024.0,883695616.0,1580208128.0,29800034304.0,35001.0,58179.0
12-04 09:43:05,0.083,0.0,99.249,0.668,0.0,0.0,0.0,110592.0,0.0,13.0,1355874304.0,883695616.0,1580232704.0,29799272448.0,35543.0,58359.0
12-04 09:43:06,0.083,0.083,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1356484608.0,883695616.0,1580257280.0,29798637568.0,33785.0,56845.0
12-04 09:43:07,0.0,0.0,99.666,0.334,0.0,0.0,0.0,90112.0,0.0,12.0,1356967936.0,883695616.0,1580281856.0,29798129664.0,30946.0,54324.0
12-04 09:43:08,0.0,0.167,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1357709312.0,883695616.0,1580302336.0,29797367808.0,36041.0,59700.0
12-04 09:43:09,0.167,0.083,98.917,0.833,0.0,0.0,0.0,114688.0,0.0,11.0,1358184448.0,883695616.0,1580335104.0,29796859904.0,34140.0,55636.0
12-04 09:43:10,0.250,0.083,99.001,0.666,0.0,0.0,0.0,110592.0,0.0,13.0,1358794752.0,883695616.0,1580359680.0,29796225024.0,33737.0,57471.0
12-04 09:43:11,0.083,0.083,99.417,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1359138816.0,883695616.0,1580396544.0,29795844096.0,39386.0,63684.0
12-04 09:43:12,0.084,0.0,99.332,0.585,0.0,0.0,0.0,106496.0,0.0,11.0,1359495168.0,883695616.0,1580421120.0,29795463168.0,34871.0,57081.0
12-04 09:43:13,0.083,0.083,99.666,0.167,0.0,0.0,0.0,90112.0,0.0,14.0,1359851520.0,883695616.0,1580445696.0,29795082240.0,33568.0,55008.0
12-04 09:43:14,0.250,0.0,99.165,0.584,0.0,0.0,0.0,106496.0,0.0,11.0,1359953920.0,883695616.0,1580470272.0,29794955264.0,32236.0,57216.0
12-04 09:43:15,0.083,0.083,99.417,0.416,0.0,0.0,0.0,106496.0,0.0,16.0,1360437248.0,883695616.0,1580494848.0,29794447360.0,32986.0,57150.0
12-04 09:43:16,0.0,0.083,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1361047552.0,883695616.0,1580519424.0,29793812480.0,34180.0,57397.0
12-04 09:43:17,5.922,0.0,93.661,0.417,0.0,0.0,0.0,114688.0,0.0,15.0,1376894976.0,883695616.0,1580544000.0,29777940480.0,30847.0,54610.0
12-04 09:43:18,0.167,0.0,99.248,0.585,0.0,0.0,0.0,81920.0,0.0,10.0,1378013184.0,883695616.0,1580568576.0,29776797696.0,34006.0,57243.0
12-04 09:43:19,0.083,0.0,99.250,0.667,0.0,0.0,0.0,106496.0,0.0,11.0,1369616384.0,883695616.0,1580593152.0,29785169920.0,33766.0,57217.0
12-04 09:43:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,86016.0,0.0,15.0,1369833472.0,883695616.0,1580621824.0,29784924160.0,33028.0,56964.0
12-04 09:43:21,0.167,0.0,99.415,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,1370058752.0,883695616.0,1580650496.0,29784670208.0,35157.0,59718.0
12-04 09:43:22,0.0,0.083,99.500,0.417,0.0,0.0,0.0,196608.0,0.0,16.0,1370415104.0,883695616.0,1580675072.0,29784289280.0,31090.0,56398.0
12-04 09:43:23,0.250,0.083,99.417,0.250,0.0,0.0,0.0,69632.0,0.0,13.0,1370648576.0,883695616.0,1580695552.0,29784035328.0,36502.0,58890.0
12-04 09:43:24,0.0,0.083,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1370619904.0,883695616.0,1580724224.0,29784035328.0,31364.0,54018.0
12-04 09:43:25,0.0,0.167,99.167,0.666,0.0,0.0,0.0,114688.0,0.0,15.0,1370722304.0,883695616.0,1580748800.0,29783908352.0,29655.0,54193.0
12-04 09:43:26,0.0,0.0,99.666,0.334,0.0,0.0,0.0,122880.0,0.0,17.0,1370697728.0,883695616.0,1580773376.0,29783908352.0,35352.0,57481.0
12-04 09:43:27,0.083,0.166,98.918,0.832,0.0,0.0,0.0,106496.0,0.0,11.0,1370673152.0,883695616.0,1580797952.0,29783908352.0,30536.0,54182.0
12-04 09:43:28,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1370648576.0,883695616.0,1580822528.0,29783908352.0,37313.0,60025.0
12-04 09:43:29,0.0,0.167,99.334,0.416,0.0,0.083,0.0,86016.0,0.0,10.0,1370624000.0,883695616.0,1580847104.0,29783908352.0,33280.0,58500.0
12-04 09:43:30,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1370599424.0,883695616.0,1580871680.0,29783908352.0,33904.0,55866.0
12-04 09:43:31,0.083,0.0,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,13.0,1370701824.0,883695616.0,1580896256.0,29783781376.0,34546.0,57647.0
12-04 09:43:32,0.167,0.083,98.999,0.751,0.0,0.0,0.0,122880.0,0.0,16.0,1370800128.0,883695616.0,1580924928.0,29783654400.0,34157.0,56856.0
12-04 09:43:33,0.083,0.167,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1370902528.0,883695616.0,1580949504.0,29783527424.0,33165.0,56827.0
12-04 09:43:34,0.083,0.083,99.083,0.750,0.0,0.0,0.0,106496.0,0.0,11.0,1371004928.0,883695616.0,1580974080.0,29783400448.0,32693.0,55761.0
12-04 09:43:35,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1371238400.0,883695616.0,1580994560.0,29783146496.0,32587.0,56924.0
12-04 09:43:36,0.167,0.083,99.167,0.583,0.0,0.0,0.0,118784.0,0.0,16.0,1371467776.0,883695616.0,1581019136.0,29782892544.0,32962.0,55768.0
12-04 09:43:37,0.083,0.167,98.999,0.751,0.0,0.0,0.0,114688.0,0.0,15.0,1371828224.0,883695616.0,1581047808.0,29782503424.0,34884.0,58938.0
12-04 09:43:38,0.0,0.167,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1372184576.0,883695616.0,1581072384.0,29782122496.0,36410.0,58114.0
12-04 09:43:39,0.250,0.167,97.915,1.668,0.0,0.0,0.0,2031616.0,0.0,56.0,1372532736.0,883695616.0,1582895104.0,29779951616.0,1922496.0,3804514.0
12-04 09:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1372405760.0,883695616.0,1582882816.0,29780090880.0,5804.0,4333.0
12-04 09:43:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1372401664.0,883695616.0,1582886912.0,29780090880.0,2683.0,1920.0
12-04 09:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1372401664.0,883695616.0,1582886912.0,29780090880.0,1763.0,1494.0
12-04 09:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1372401664.0,883695616.0,1582886912.0,29780090880.0,3333.0,3090.0
12-04 09:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1372397568.0,883695616.0,1582891008.0,29780090880.0,4781.0,4486.0
12-04 09:43:45,0.167,0.083,98.668,1.082,0.0,0.0,0.0,135168.0,0.0,15.0,1372487680.0,883695616.0,1582927872.0,29779963904.0,45918.0,81885.0
12-04 09:43:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1372483584.0,883695616.0,1582931968.0,29779963904.0,5916.0,3837.0
12-04 09:43:47,0.0,0.0,99.582,0.418,0.0,0.0,0.0,114688.0,0.0,15.0,1372454912.0,883695616.0,1582960640.0,29779963904.0,38761.0,64966.0
12-04 09:43:48,0.083,0.167,98.749,1.001,0.0,0.0,0.0,143360.0,0.0,18.0,1372426240.0,883695616.0,1582989312.0,29779963904.0,41207.0,68272.0
12-04 09:43:49,0.083,0.0,99.083,0.833,0.0,0.0,0.0,110592.0,0.0,13.0,1372397568.0,883695616.0,1583017984.0,29779963904.0,37879.0,65282.0
12-04 09:43:50,0.250,0.0,99.333,0.417,0.0,0.0,0.0,102400.0,0.0,18.0,1372495872.0,883695616.0,1583046656.0,29779836928.0,35391.0,62506.0
12-04 09:43:51,0.083,0.167,98.751,0.999,0.0,0.0,0.0,135168.0,0.0,14.0,1372467200.0,883695616.0,1583075328.0,29779836928.0,37928.0,65460.0
12-04 09:43:52,0.250,0.083,99.167,0.500,0.0,0.0,0.0,110592.0,0.0,16.0,1372438528.0,883695616.0,1583104000.0,29779836928.0,38090.0,65683.0
12-04 09:43:53,0.167,0.083,99.251,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1372413952.0,883695616.0,1583128576.0,29779836928.0,36369.0,63800.0
12-04 09:43:54,0.334,0.0,98.580,1.086,0.0,0.0,0.0,139264.0,0.0,16.0,1372508160.0,883695616.0,1583161344.0,29779709952.0,42010.0,68307.0
12-04 09:43:55,0.167,0.0,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1372483584.0,883695616.0,1583185920.0,29779709952.0,38987.0,65806.0
12-04 09:43:56,0.083,0.167,99.251,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1372454912.0,883695616.0,1583214592.0,29779709952.0,37252.0,65048.0
12-04 09:43:57,0.0,0.0,99.165,0.835,0.0,0.0,0.0,233472.0,0.0,21.0,1372426240.0,883695616.0,1583243264.0,29779709952.0,38264.0,64047.0
12-04 09:43:58,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1372524544.0,883695616.0,1583271936.0,29779582976.0,38056.0,65594.0
12-04 09:43:59,0.167,0.167,99.084,0.583,0.0,0.0,0.0,102400.0,0.0,17.0,1375195136.0,883695616.0,1583296512.0,29776887808.0,37199.0,63712.0
12-04 09:44:00,0.0,0.167,98.750,1.083,0.0,0.0,0.0,135168.0,0.0,14.0,1374625792.0,883695616.0,1583329280.0,29777424384.0,36757.0,63410.0
12-04 09:44:01,0.083,0.083,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,17.0,1374601216.0,883695616.0,1583353856.0,29777424384.0,41267.0,66799.0
12-04 09:44:02,0.0,0.0,98.997,1.003,0.0,0.0,0.0,167936.0,0.0,19.0,1374568448.0,883695616.0,1583386624.0,29777424384.0,36606.0,64080.0
12-04 09:44:03,0.084,0.0,99.248,0.668,0.0,0.0,0.0,122880.0,0.0,19.0,1374552064.0,883695616.0,1583411200.0,29777416192.0,39769.0,66892.0
12-04 09:44:04,0.167,0.083,99.417,0.333,0.0,0.0,0.0,94208.0,0.0,14.0,1374650368.0,883695616.0,1583439872.0,29777289216.0,41437.0,68004.0
12-04 09:44:05,0.502,0.0,98.495,1.003,0.0,0.0,0.0,139264.0,0.0,16.0,1374621696.0,883695616.0,1583468544.0,29777289216.0,37963.0,65638.0
12-04 09:44:06,0.083,0.083,99.167,0.667,0.0,0.0,0.0,131072.0,0.0,21.0,1374846976.0,883695616.0,1583497216.0,29777035264.0,40830.0,68651.0
12-04 09:44:07,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,15.0,1374822400.0,883695616.0,1583521792.0,29777035264.0,39982.0,66074.0
12-04 09:44:08,0.083,0.083,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,18.0,1374789632.0,883695616.0,1583554560.0,29777035264.0,37496.0,64829.0
12-04 09:44:09,0.083,0.167,99.083,0.667,0.0,0.0,0.0,114688.0,0.0,15.0,1374765056.0,883695616.0,1583579136.0,29777035264.0,37804.0,64719.0
12-04 09:44:10,0.083,0.167,99.167,0.583,0.0,0.0,0.0,122880.0,0.0,17.0,1374732288.0,883695616.0,1583611904.0,29777035264.0,42442.0,68222.0
12-04 09:44:11,0.083,0.167,99.166,0.584,0.0,0.0,0.0,131072.0,0.0,20.0,1374707712.0,883695616.0,1583636480.0,29777035264.0,40191.0,66055.0
12-04 09:44:12,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,19.0,1374679040.0,883695616.0,1583665152.0,29777035264.0,41005.0,67157.0
12-04 09:44:13,0.0,0.0,99.165,0.835,0.0,0.0,0.0,155648.0,0.0,18.0,1374646272.0,883695616.0,1583697920.0,29777035264.0,40622.0,69621.0
12-04 09:44:14,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,19.0,1374621696.0,883695616.0,1583722496.0,29777035264.0,36905.0,64448.0
12-04 09:44:15,0.0,0.0,99.333,0.667,0.0,0.0,0.0,118784.0,0.0,17.0,1374724096.0,883695616.0,1583747072.0,29776908288.0,38618.0,66244.0
12-04 09:44:16,0.083,0.0,99.165,0.751,0.0,0.0,0.0,139264.0,0.0,16.0,1374818304.0,883695616.0,1583779840.0,29776781312.0,36002.0,63091.0
12-04 09:44:17,0.0,0.167,99.166,0.667,0.0,0.0,0.0,131072.0,0.0,14.0,1374793728.0,883695616.0,1583804416.0,29776781312.0,39329.0,65713.0
12-04 09:44:18,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,15.0,1374765056.0,883695616.0,1583833088.0,29776781312.0,41475.0,68957.0
12-04 09:44:19,0.0,0.0,99.166,0.834,0.0,0.0,0.0,155648.0,0.0,18.0,1374736384.0,883695616.0,1583861760.0,29776781312.0,34562.0,61895.0
12-04 09:44:20,0.084,0.0,99.248,0.668,0.0,0.0,0.0,110592.0,0.0,13.0,1374707712.0,883695616.0,1583890432.0,29776781312.0,39816.0,66054.0
12-04 09:44:21,0.0,0.167,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,13.0,1374806016.0,883695616.0,1583919104.0,29776654336.0,41031.0,68016.0
12-04 09:44:22,0.0,0.0,98.664,1.336,0.0,0.0,0.0,139264.0,0.0,16.0,1374773248.0,883695616.0,1583951872.0,29776654336.0,39084.0,67514.0
12-04 09:44:23,0.083,0.083,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,13.0,1374748672.0,883695616.0,1583976448.0,29776654336.0,37157.0,65438.0
12-04 09:44:24,0.167,0.083,98.667,1.083,0.0,0.0,0.0,135168.0,0.0,14.0,1374715904.0,883695616.0,1584009216.0,29776654336.0,39659.0,67234.0
12-04 09:44:25,0.0,0.0,99.500,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1374691328.0,883695616.0,1584033792.0,29776654336.0,39484.0,66818.0
12-04 09:44:26,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1374666752.0,883695616.0,1584058368.0,29776654336.0,36942.0,64573.0
12-04 09:44:27,0.083,0.083,98.751,1.082,0.0,0.0,0.0,135168.0,0.0,14.0,1374760960.0,883695616.0,1584091136.0,29776527360.0,38311.0,64469.0
12-04 09:44:28,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1374736384.0,883695616.0,1584115712.0,29776527360.0,36925.0,65131.0
12-04 09:44:29,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1374961664.0,883695616.0,1584144384.0,29776273408.0,42051.0,69115.0
12-04 09:44:30,0.0,0.083,99.082,0.835,0.0,0.0,0.0,147456.0,0.0,16.0,1374928896.0,883695616.0,1584177152.0,29776273408.0,39890.0,66418.0
12-04 09:44:31,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1374887936.0,883695616.0,1584201728.0,29776289792.0,39995.0,66446.0
12-04 09:44:32,0.167,0.083,98.585,1.166,0.0,0.0,0.0,208896.0,0.0,15.0,1374949376.0,883695616.0,1584234496.0,29776195584.0,37149.0,64525.0
12-04 09:44:33,0.167,0.0,99.249,0.500,0.0,0.083,0.0,94208.0,0.0,14.0,1375166464.0,883695616.0,1584271360.0,29775941632.0,44724.0,73438.0
12-04 09:44:34,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1375391744.0,883695616.0,1584300032.0,29775687680.0,38786.0,65157.0
12-04 09:44:35,0.083,0.0,98.833,1.083,0.0,0.0,0.0,163840.0,0.0,15.0,1375490048.0,883695616.0,1584328704.0,29775560704.0,38969.0,66149.0
12-04 09:44:36,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,1375715328.0,883695616.0,1584357376.0,29775306752.0,38574.0,66387.0
12-04 09:44:37,0.167,0.167,99.167,0.500,0.0,0.0,0.0,114688.0,0.0,19.0,1375707136.0,883695616.0,1584381952.0,29775290368.0,40122.0,66831.0
12-04 09:44:38,0.083,0.166,98.669,1.082,0.0,0.0,0.0,135168.0,0.0,14.0,1375674368.0,883695616.0,1584414720.0,29775290368.0,36401.0,63854.0
12-04 09:44:39,0.083,0.167,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1375854592.0,883695616.0,1584439296.0,29775085568.0,42786.0,68866.0
12-04 09:44:40,0.083,0.0,99.332,0.584,0.0,0.0,0.0,90112.0,0.0,12.0,1375936512.0,883695616.0,1584467968.0,29774974976.0,35533.0,63335.0
12-04 09:44:41,0.0,0.083,99.083,0.834,0.0,0.0,0.0,131072.0,0.0,14.0,1376034816.0,883695616.0,1584496640.0,29774848000.0,39762.0,65812.0
12-04 09:44:42,0.0,0.083,99.332,0.584,0.0,0.0,0.0,126976.0,0.0,20.0,1376006144.0,883695616.0,1584525312.0,29774848000.0,37747.0,64775.0
12-04 09:44:43,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,13.0,1376358400.0,883695616.0,1584553984.0,29774467072.0,38551.0,66134.0
12-04 09:44:44,0.083,0.167,99.084,0.666,0.0,0.0,0.0,114688.0,0.0,15.0,1376329728.0,883695616.0,1584582656.0,29774467072.0,37710.0,63474.0
12-04 09:44:45,0.167,0.084,98.075,1.674,0.0,0.0,0.0,2465792.0,0.0,71.0,1388912640.0,883695616.0,1586413568.0,29760053248.0,2336816.0,4624605.0
12-04 09:44:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1389621248.0,883695616.0,1586782208.0,29758976000.0,3535.0,3090.0
12-04 09:44:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1389621248.0,883695616.0,1586782208.0,29758976000.0,697.0,891.0
12-04 09:44:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1389621248.0,883695616.0,1586782208.0,29758976000.0,9919.0,7615.0
12-04 09:44:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1389625344.0,883695616.0,1586786304.0,29758967808.0,2843.0,2013.0
12-04 09:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1389621248.0,883695616.0,1586790400.0,29758967808.0,1561.0,1266.0
12-04 09:44:51,0.167,0.167,99.167,0.500,0.0,0.0,0.0,131072.0,0.0,18.0,1389584384.0,883695616.0,1586827264.0,29758967808.0,48561.0,84253.0
12-04 09:44:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1389580288.0,883695616.0,1586831360.0,29758967808.0,2120.0,2253.0
12-04 09:44:53,0.0,0.0,99.165,0.835,0.0,0.0,0.0,135168.0,0.0,12.0,1389674496.0,883695616.0,1586864128.0,29758840832.0,40662.0,72634.0
12-04 09:44:54,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1389645824.0,883695616.0,1586892800.0,29758840832.0,41882.0,71536.0
12-04 09:44:55,0.083,0.166,99.334,0.416,0.0,0.0,0.0,118784.0,0.0,15.0,1389613056.0,883695616.0,1586925568.0,29758840832.0,39850.0,71041.0
12-04 09:44:56,0.0,0.083,99.249,0.668,0.0,0.0,0.0,131072.0,0.0,15.0,1389584384.0,883695616.0,1586954240.0,29758840832.0,42190.0,71128.0
12-04 09:44:57,0.083,0.167,99.166,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1389559808.0,883695616.0,1586987008.0,29758832640.0,42105.0,72003.0
12-04 09:44:58,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1389637632.0,883695616.0,1587019776.0,29758722048.0,42081.0,71279.0
12-04 09:44:59,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1389625344.0,883695616.0,1587048448.0,29758705664.0,40900.0,71653.0
12-04 09:45:00,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1389719552.0,883695616.0,1587081216.0,29758578688.0,40518.0,70437.0
12-04 09:45:01,0.083,0.167,99.084,0.666,0.0,0.0,0.0,126976.0,0.0,15.0,1389690880.0,883695616.0,1587109888.0,29758578688.0,41836.0,73377.0
12-04 09:45:02,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,15.0,1390174208.0,883695616.0,1587142656.0,29758062592.0,41949.0,71712.0
12-04 09:45:03,0.084,0.0,99.248,0.668,0.0,0.0,0.0,126976.0,0.0,19.0,1390145536.0,883695616.0,1587171328.0,29758062592.0,41672.0,71385.0
12-04 09:45:04,0.167,0.083,98.918,0.833,0.0,0.0,0.0,114688.0,0.0,13.0,1390112768.0,883695616.0,1587204096.0,29758062592.0,42924.0,72588.0
12-04 09:45:05,0.0,0.0,98.998,1.002,0.0,0.0,0.0,139264.0,0.0,14.0,1390194688.0,883695616.0,1587240960.0,29757943808.0,42760.0,71857.0
12-04 09:45:06,0.083,0.0,99.165,0.751,0.0,0.0,0.0,159744.0,0.0,17.0,1390166016.0,883695616.0,1587269632.0,29757943808.0,42933.0,73042.0
12-04 09:45:07,0.0,0.083,99.165,0.751,0.0,0.0,0.0,204800.0,0.0,16.0,1390133248.0,883695616.0,1587302400.0,29757943808.0,42100.0,73196.0
12-04 09:45:08,0.0,0.083,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1390104576.0,883695616.0,1587331072.0,29757943808.0,40579.0,71137.0
12-04 09:45:09,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1390075904.0,883695616.0,1587359744.0,29757943808.0,43935.0,73525.0
12-04 09:45:10,0.167,0.083,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,15.0,1390043136.0,883695616.0,1587392512.0,29757943808.0,42213.0,72943.0
12-04 09:45:11,0.0,0.083,99.083,0.834,0.0,0.0,0.0,143360.0,0.0,16.0,1390010368.0,883695616.0,1587425280.0,29757943808.0,42942.0,72551.0
12-04 09:45:12,0.083,0.0,98.916,1.001,0.0,0.0,0.0,184320.0,0.0,25.0,1390104576.0,883695616.0,1587458048.0,29757816832.0,40711.0,71344.0
12-04 09:45:13,0.083,0.083,99.082,0.751,0.0,0.0,0.0,122880.0,0.0,17.0,1390059520.0,883695616.0,1587503104.0,29757816832.0,50422.0,79487.0
12-04 09:45:14,0.083,0.0,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1390026752.0,883695616.0,1587535872.0,29757816832.0,41163.0,73076.0
12-04 09:45:15,0.083,0.083,99.085,0.749,0.0,0.0,0.0,118784.0,0.0,15.0,1389998080.0,883695616.0,1587564544.0,29757816832.0,38419.0,68620.0
12-04 09:45:16,0.0,0.084,99.415,0.501,0.0,0.0,0.0,106496.0,0.0,15.0,1389969408.0,883695616.0,1587593216.0,29757816832.0,42146.0,73351.0
12-04 09:45:17,0.083,0.0,99.250,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1389936640.0,883695616.0,1587625984.0,29757816832.0,42493.0,74889.0
12-04 09:45:18,0.167,0.083,99.083,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1389903872.0,883695616.0,1587658752.0,29757816832.0,41465.0,71443.0
12-04 09:45:19,0.0,0.167,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,15.0,1389871104.0,883695616.0,1587691520.0,29757816832.0,43124.0,72145.0
12-04 09:45:20,0.083,0.167,98.917,0.750,0.0,0.083,0.0,114688.0,0.0,13.0,1390096384.0,883695616.0,1587720192.0,29757562880.0,40585.0,69483.0
12-04 09:45:21,0.083,0.083,99.083,0.750,0.0,0.0,0.0,131072.0,0.0,17.0,1390059520.0,883695616.0,1587757056.0,29757562880.0,43581.0,75074.0
12-04 09:45:22,0.083,0.083,98.666,1.168,0.0,0.0,0.0,131072.0,0.0,15.0,1390030848.0,883695616.0,1587785728.0,29757562880.0,41376.0,72017.0
12-04 09:45:23,0.083,0.167,99.251,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1389998080.0,883695616.0,1587818496.0,29757562880.0,42130.0,73590.0
12-04 09:45:24,0.167,0.0,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1389969408.0,883695616.0,1587847168.0,29757562880.0,39893.0,70664.0
12-04 09:45:25,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1389940736.0,883695616.0,1587875840.0,29757562880.0,40191.0,70368.0
12-04 09:45:26,0.167,0.083,99.250,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1390034944.0,883695616.0,1587908608.0,29757435904.0,42722.0,71068.0
12-04 09:45:27,0.250,0.0,98.918,0.832,0.0,0.0,0.0,110592.0,0.0,11.0,1390002176.0,883695616.0,1587941376.0,29757435904.0,40736.0,70939.0
12-04 09:45:28,0.249,0.249,98.753,0.748,0.0,0.0,0.0,131072.0,0.0,13.0,1389973504.0,883695616.0,1587970048.0,29757435904.0,41486.0,70976.0
12-04 09:45:29,0.167,0.083,99.251,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1389944832.0,883695616.0,1587998720.0,29757435904.0,40977.0,71246.0
12-04 09:45:30,0.333,0.167,98.751,0.749,0.0,0.0,0.0,114688.0,0.0,11.0,1390030848.0,883695616.0,1588039680.0,29757308928.0,44339.0,74175.0
12-04 09:45:31,0.167,0.0,99.084,0.666,0.0,0.083,0.0,114688.0,0.0,13.0,1390002176.0,883695616.0,1588068352.0,29757308928.0,39295.0,70416.0
12-04 09:45:32,0.084,0.084,99.248,0.585,0.0,0.0,0.0,131072.0,0.0,20.0,1389961216.0,883695616.0,1588109312.0,29757308928.0,48467.0,79068.0
12-04 09:45:33,0.167,0.083,99.334,0.416,0.0,0.0,0.0,118784.0,0.0,16.0,1389928448.0,883695616.0,1588142080.0,29757308928.0,43102.0,74833.0
12-04 09:45:34,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1390022656.0,883695616.0,1588174848.0,29757181952.0,41881.0,71574.0
12-04 09:45:35,0.0,0.167,99.251,0.583,0.0,0.0,0.0,118784.0,0.0,15.0,1389989888.0,883695616.0,1588207616.0,29757181952.0,40522.0,71060.0
12-04 09:45:36,0.083,0.0,99.167,0.667,0.0,0.083,0.0,118784.0,0.0,15.0,1389961216.0,883695616.0,1588236288.0,29757181952.0,43943.0,71998.0
12-04 09:45:37,0.0,0.0,99.415,0.585,0.0,0.0,0.0,208896.0,0.0,16.0,1390055424.0,883695616.0,1588269056.0,29757054976.0,40758.0,70625.0
12-04 09:45:38,0.083,0.083,99.001,0.833,0.0,0.0,0.0,167936.0,0.0,17.0,1390022656.0,883695616.0,1588301824.0,29757054976.0,42457.0,74684.0
12-04 09:45:39,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1389998080.0,883695616.0,1588334592.0,29757046784.0,44536.0,74363.0
12-04 09:45:40,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,15.0,1389969408.0,883695616.0,1588363264.0,29757046784.0,39549.0,71989.0
12-04 09:45:41,0.0,0.0,99.416,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,1389940736.0,883695616.0,1588391936.0,29757046784.0,37867.0,67536.0
12-04 09:45:42,0.083,0.167,99.166,0.584,0.0,0.0,0.0,122880.0,0.0,17.0,1389907968.0,883695616.0,1588424704.0,29757046784.0,44817.0,73999.0
12-04 09:45:43,0.083,0.0,99.499,0.417,0.0,0.0,0.0,114688.0,0.0,16.0,1389879296.0,883695616.0,1588453376.0,29757046784.0,41997.0,71758.0
12-04 09:45:44,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1389981696.0,883695616.0,1588486144.0,29756911616.0,40369.0,69856.0
12-04 09:45:45,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1389948928.0,883695616.0,1588518912.0,29756911616.0,43323.0,72730.0
12-04 09:45:46,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1390047232.0,883695616.0,1588547584.0,29756784640.0,44727.0,73920.0
12-04 09:45:47,0.0,0.0,99.415,0.585,0.0,0.0,0.0,159744.0,0.0,21.0,1390014464.0,883695616.0,1588580352.0,29756784640.0,40149.0,73077.0
12-04 09:45:48,0.0,0.0,99.333,0.667,0.0,0.0,0.0,135168.0,0.0,17.0,1389985792.0,883695616.0,1588609024.0,29756784640.0,41435.0,72551.0
12-04 09:45:49,0.0,0.083,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1389957120.0,883695616.0,1588637696.0,29756784640.0,38567.0,68551.0
12-04 09:45:50,0.0,0.083,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1390051328.0,883695616.0,1588670464.0,29756657664.0,38710.0,70691.0
12-04 09:45:51,0.417,0.083,97.078,2.337,0.0,0.083,0.0,2822144.0,0.0,40.0,1389617152.0,883695616.0,1591066624.0,29754695680.0,2715673.0,5379181.0
12-04 09:45:52,0.084,0.0,99.666,0.251,0.0,0.0,0.0,90112.0,0.0,31.0,1389895680.0,883695616.0,1591238656.0,29754245120.0,13107.0,12420.0
12-04 09:45:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1389891584.0,883695616.0,1591242752.0,29754245120.0,3977.0,2760.0
12-04 09:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1389887488.0,883695616.0,1591246848.0,29754245120.0,9016.0,7531.0
12-04 09:45:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1389887488.0,883695616.0,1591246848.0,29754245120.0,4042.0,4326.0
12-04 09:45:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1390010368.0,883695616.0,1591250944.0,29754118144.0,5572.0,5411.0
12-04 09:45:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,86016.0,0.0,11.0,1390010368.0,883695616.0,1591250944.0,29754118144.0,42187.0,80094.0
12-04 09:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390104576.0,883695616.0,1591283712.0,29753991168.0,1987.0,1839.0
12-04 09:45:59,0.083,0.166,98.918,0.832,0.0,0.0,0.0,126976.0,0.0,13.0,1390100480.0,883695616.0,1591287808.0,29753991168.0,41768.0,74750.0
12-04 09:46:00,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390067712.0,883695616.0,1591320576.0,29753991168.0,41530.0,74640.0
12-04 09:46:01,0.167,0.0,99.666,0.167,0.0,0.0,0.0,69632.0,0.0,9.0,1390030848.0,883695616.0,1591357440.0,29753991168.0,46451.0,77621.0
12-04 09:46:02,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390002176.0,883695616.0,1591386112.0,29753991168.0,45100.0,76537.0
12-04 09:46:03,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1389965312.0,883695616.0,1591422976.0,29753991168.0,45607.0,77734.0
12-04 09:46:04,0.167,0.0,99.667,0.167,0.0,0.0,0.0,69632.0,0.0,9.0,1389932544.0,883695616.0,1591455744.0,29753991168.0,44011.0,76851.0
12-04 09:46:05,0.585,0.084,98.997,0.334,0.0,0.0,0.0,110592.0,0.0,14.0,1390026752.0,883695616.0,1591488512.0,29753864192.0,43805.0,76434.0
12-04 09:46:06,0.083,0.0,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1389993984.0,883695616.0,1591521280.0,29753864192.0,41879.0,75779.0
12-04 09:46:07,0.0,0.083,99.666,0.250,0.0,0.0,0.0,69632.0,0.0,9.0,1390084096.0,883695616.0,1591558144.0,29753737216.0,42242.0,74847.0
12-04 09:46:08,0.083,0.083,99.500,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1390055424.0,883695616.0,1591586816.0,29753737216.0,44652.0,76646.0
12-04 09:46:09,0.0,0.0,99.582,0.418,0.0,0.0,0.0,94208.0,0.0,10.0,1390145536.0,883695616.0,1591623680.0,29753610240.0,44683.0,76711.0
12-04 09:46:10,0.583,0.167,98.834,0.416,0.0,0.0,0.0,110592.0,0.0,14.0,1390112768.0,883695616.0,1591656448.0,29753610240.0,46461.0,76862.0
12-04 09:46:11,0.583,0.167,98.833,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390202880.0,883695616.0,1591693312.0,29753483264.0,47612.0,78909.0
12-04 09:46:12,0.0,0.083,99.332,0.584,0.0,0.0,0.0,188416.0,0.0,12.0,1390170112.0,883695616.0,1591726080.0,29753483264.0,43512.0,77109.0
12-04 09:46:13,0.167,0.083,99.583,0.167,0.0,0.0,0.0,69632.0,0.0,9.0,1390137344.0,883695616.0,1591758848.0,29753483264.0,42209.0,74512.0
12-04 09:46:14,0.083,0.0,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390108672.0,883695616.0,1591787520.0,29753483264.0,41293.0,75858.0
12-04 09:46:15,0.584,0.0,98.916,0.500,0.0,0.0,0.0,147456.0,0.0,16.0,1390198784.0,883695616.0,1591824384.0,29753356288.0,42596.0,75717.0
12-04 09:46:16,0.083,0.0,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390166016.0,883695616.0,1591857152.0,29753356288.0,45492.0,77939.0
12-04 09:46:17,0.0,0.0,99.582,0.418,0.0,0.0,0.0,110592.0,0.0,11.0,1390383104.0,883695616.0,1591894016.0,29753102336.0,47181.0,79286.0
12-04 09:46:18,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390477312.0,883695616.0,1591926784.0,29752975360.0,46228.0,79109.0
12-04 09:46:19,0.167,0.083,99.416,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1390571520.0,883695616.0,1591959552.0,29752848384.0,41089.0,75543.0
12-04 09:46:20,0.083,0.083,99.334,0.416,0.0,0.083,0.0,114688.0,0.0,12.0,1390534656.0,883695616.0,1591996416.0,29752848384.0,47529.0,81277.0
12-04 09:46:21,0.083,0.167,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390497792.0,883695616.0,1592033280.0,29752848384.0,42789.0,77184.0
12-04 09:46:22,0.083,0.083,99.499,0.334,0.0,0.0,0.0,114688.0,0.0,15.0,1390587904.0,883695616.0,1592070144.0,29752721408.0,42871.0,77282.0
12-04 09:46:23,1.417,0.0,98.333,0.250,0.0,0.0,0.0,61440.0,0.0,5.0,1394364416.0,883695616.0,1592102912.0,29748912128.0,35313.0,66760.0
12-04 09:46:24,0.083,0.083,99.584,0.250,0.0,0.0,0.0,61440.0,0.0,5.0,1394462720.0,883695616.0,1592131584.0,29748785152.0,38051.0,69415.0
12-04 09:46:25,0.083,0.0,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,6.0,1390620672.0,883695616.0,1592164352.0,29752594432.0,45666.0,73426.0
12-04 09:46:26,0.0,0.0,99.582,0.418,0.0,0.0,0.0,110592.0,0.0,13.0,1390592000.0,883695616.0,1592201216.0,29752586240.0,41693.0,70836.0
12-04 09:46:27,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,7.0,1390563328.0,883695616.0,1592229888.0,29752586240.0,36441.0,68603.0
12-04 09:46:28,0.0,0.083,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,6.0,1390534656.0,883695616.0,1592258560.0,29752586240.0,35850.0,64382.0
12-04 09:46:29,0.083,0.083,99.417,0.416,0.0,0.0,0.0,86016.0,0.0,8.0,1390501888.0,883695616.0,1592291328.0,29752586240.0,38480.0,66732.0
12-04 09:46:30,0.083,0.167,99.583,0.167,0.0,0.0,0.0,57344.0,0.0,5.0,1390473216.0,883695616.0,1592320000.0,29752586240.0,33120.0,60098.0
12-04 09:46:31,0.0,0.083,99.667,0.250,0.0,0.0,0.0,94208.0,0.0,11.0,1390444544.0,883695616.0,1592348672.0,29752586240.0,32217.0,60200.0
12-04 09:46:32,0.334,0.0,99.416,0.167,0.0,0.083,0.0,53248.0,0.0,5.0,1390415872.0,883695616.0,1592377344.0,29752586240.0,30161.0,53078.0
12-04 09:46:33,0.166,0.083,99.334,0.416,0.0,0.0,0.0,73728.0,0.0,6.0,1390522368.0,883695616.0,1592397824.0,29752459264.0,33286.0,52991.0
12-04 09:46:34,0.0,0.083,99.583,0.334,0.0,0.0,0.0,73728.0,0.0,6.0,1390751744.0,883695616.0,1592422400.0,29752205312.0,26885.0,44908.0
12-04 09:46:35,0.083,0.0,99.667,0.250,0.0,0.0,0.0,49152.0,0.0,5.0,1390727168.0,883695616.0,1592446976.0,29752205312.0,25872.0,43156.0
12-04 09:46:36,0.083,0.167,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1390706688.0,883695616.0,1592467456.0,29752205312.0,23053.0,39008.0
12-04 09:46:37,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,9.0,1390669824.0,883695616.0,1592504320.0,29752205312.0,23638.0,35521.0
12-04 09:46:38,0.083,0.0,99.667,0.250,0.0,0.0,0.0,65536.0,0.0,6.0,1390669824.0,883695616.0,1592512512.0,29752197120.0,13318.0,23041.0
12-04 09:46:39,0.083,0.083,99.583,0.250,0.0,0.0,0.0,65536.0,0.0,8.0,1390657536.0,883695616.0,1592524800.0,29752197120.0,11868.0,19486.0
12-04 09:46:40,0.0,0.0,99.749,0.251,0.0,0.0,0.0,36864.0,0.0,5.0,1390645248.0,883695616.0,1592537088.0,29752197120.0,13083.0,16694.0
12-04 09:46:41,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1390641152.0,883695616.0,1592541184.0,29752197120.0,7582.0,10726.0
12-04 09:46:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1390637056.0,883695616.0,1592545280.0,29752197120.0,2974.0,2199.0
12-04 09:46:43,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1390632960.0,883695616.0,1592549376.0,29752197120.0,9306.0,7979.0
12-04 09:46:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390628864.0,883695616.0,1592553472.0,29752197120.0,391.0,612.0
12-04 09:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390628864.0,883695616.0,1592553472.0,29752197120.0,2911.0,3566.0
12-04 09:46:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390628864.0,883695616.0,1592553472.0,29752197120.0,2975.0,2199.0
12-04 09:46:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,69632.0,0.0,8.0,1390624768.0,883695616.0,1592557568.0,29752197120.0,2791.0,2562.0
12-04 09:46:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390620672.0,883695616.0,1592561664.0,29752197120.0,4853.0,3961.0
12-04 09:46:49,3.094,0.753,95.819,0.334,0.0,0.0,0.0,0.0,0.0,0.0,1195372544.0,883695616.0,1592590336.0,29947416576.0,48485.0,55885.0
12-04 09:46:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194414080.0,883695616.0,1592512512.0,29948452864.0,6227.0,3872.0
12-04 09:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194414080.0,883695616.0,1592512512.0,29948452864.0,4311.0,3431.0
12-04 09:46:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1194405888.0,883695616.0,1592520704.0,29948452864.0,2737.0,3395.0
12-04 09:46:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1194405888.0,883695616.0,1592520704.0,29948452864.0,2739.0,3264.0
12-04 09:46:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194405888.0,883695616.0,1592520704.0,29948452864.0,2433.0,1616.0
12-04 09:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194393600.0,883695616.0,1592524800.0,29948461056.0,3357.0,2973.0
12-04 09:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194389504.0,883695616.0,1592528896.0,29948461056.0,5117.0,3311.0
12-04 09:46:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194389504.0,883695616.0,1592528896.0,29948461056.0,2760.0,1802.0
12-04 09:46:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194389504.0,883695616.0,1592528896.0,29948461056.0,3762.0,3497.0
12-04 09:46:59,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1194270720.0,883695616.0,1592532992.0,29948575744.0,4938.0,3017.0
12-04 09:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194270720.0,883695616.0,1592532992.0,29948575744.0,2637.0,1802.0
12-04 09:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1194266624.0,883695616.0,1592537088.0,29948575744.0,2696.0,3212.0
12-04 09:47:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,7.0,1194266624.0,883695616.0,1592537088.0,29948575744.0,2927.0,4030.0
12-04 09:47:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194266624.0,883695616.0,1592537088.0,29948575744.0,4005.0,4132.0
12-04 09:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194262528.0,883695616.0,1592541184.0,29948575744.0,4452.0,2718.0
12-04 09:47:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1194262528.0,883695616.0,1592541184.0,29948575744.0,6760.0,4119.0
12-04 09:47:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1194258432.0,883695616.0,1592545280.0,29948575744.0,4487.0,2811.0
12-04 09:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194254336.0,883695616.0,1592549376.0,29948575744.0,2147.0,1503.0
12-04 09:47:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194254336.0,883695616.0,1592549376.0,29948575744.0,5714.0,3507.0
12-04 09:47:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194250240.0,883695616.0,1592553472.0,29948575744.0,1951.0,1739.0
12-04 09:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194258432.0,883695616.0,1592553472.0,29948567552.0,3559.0,5303.0
12-04 09:47:11,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1194258432.0,883695616.0,1592553472.0,29948567552.0,5207.0,3982.0
12-04 09:47:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194254336.0,883695616.0,1592557568.0,29948567552.0,3849.0,2986.0
12-04 09:47:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1194250240.0,883695616.0,1592561664.0,29948567552.0,6790.0,4026.0
12-04 09:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194250240.0,883695616.0,1592561664.0,29948567552.0,4768.0,2924.0
12-04 09:47:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194246144.0,883695616.0,1592565760.0,29948567552.0,2659.0,1751.0
12-04 09:47:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194237952.0,883695616.0,1592565760.0,29948575744.0,3704.0,2363.0
12-04 09:47:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,98304.0,0.0,5.0,1194233856.0,883695616.0,1592569856.0,29948575744.0,2841.0,3486.0
12-04 09:47:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194233856.0,883695616.0,1592569856.0,29948575744.0,3799.0,3882.0
12-04 09:47:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194229760.0,883695616.0,1592573952.0,29948575744.0,1366.0,1055.0
12-04 09:47:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1194229760.0,883695616.0,1592573952.0,29948575744.0,2942.0,3582.0
12-04 09:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194229760.0,883695616.0,1592573952.0,29948575744.0,3928.0,2912.0
12-04 09:47:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1194225664.0,883695616.0,1592578048.0,29948575744.0,4809.0,3017.0
12-04 09:47:23,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1194225664.0,883695616.0,1592578048.0,29948575744.0,5037.0,3110.0
12-04 09:47:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194221568.0,883695616.0,1592582144.0,29948575744.0,3602.0,2270.0
12-04 09:47:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194213376.0,883695616.0,1592590336.0,29948575744.0,3841.0,4049.0
12-04 09:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194213376.0,883695616.0,1592590336.0,29948575744.0,1983.0,2065.0
12-04 09:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194213376.0,883695616.0,1592590336.0,29948575744.0,261.0,401.0
12-04 09:47:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194213376.0,883695616.0,1592590336.0,29948575744.0,2085.0,2226.0
12-04 09:47:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194209280.0,883695616.0,1592594432.0,29948575744.0,5086.0,4008.0
12-04 09:47:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194209280.0,883695616.0,1592594432.0,29948575744.0,3162.0,2157.0
12-04 09:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194205184.0,883695616.0,1592598528.0,29948575744.0,6828.0,4825.0
12-04 09:47:32,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1194201088.0,883695616.0,1592602624.0,29948575744.0,8389.0,5850.0
12-04 09:47:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194196992.0,883695616.0,1592606720.0,29948575744.0,3124.0,2064.0
12-04 09:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194196992.0,883695616.0,1592606720.0,29948575744.0,1476.0,2019.0
12-04 09:47:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1194196992.0,883695616.0,1592606720.0,29948575744.0,3299.0,3778.0
12-04 09:47:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1194192896.0,883695616.0,1592610816.0,29948575744.0,2940.0,2444.0
12-04 09:47:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1194192896.0,883695616.0,1592610816.0,29948575744.0,1669.0,1695.0
12-04 09:47:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194192896.0,883695616.0,1592610816.0,29948575744.0,7219.0,5197.0
12-04 09:47:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194196992.0,883695616.0,1592614912.0,29948567552.0,4617.0,3209.0
12-04 09:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194192896.0,883695616.0,1592619008.0,29948567552.0,4523.0,3627.0
12-04 09:47:41,0.0,0.083,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,8.0,1194188800.0,883695616.0,1592623104.0,29948567552.0,5025.0,3567.0
12-04 09:47:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194188800.0,883695616.0,1592623104.0,29948567552.0,1982.0,2132.0
12-04 09:47:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194188800.0,883695616.0,1592623104.0,29948567552.0,3871.0,2456.0
12-04 09:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194184704.0,883695616.0,1592627200.0,29948567552.0,915.0,1504.0
12-04 09:47:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194184704.0,883695616.0,1592627200.0,29948567552.0,7415.0,5944.0
12-04 09:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194180608.0,883695616.0,1592631296.0,29948567552.0,1327.0,962.0
12-04 09:47:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194180608.0,883695616.0,1592631296.0,29948567552.0,2534.0,1709.0
12-04 09:47:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194176512.0,883695616.0,1592635392.0,29948567552.0,8229.0,5766.0
12-04 09:47:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194176512.0,883695616.0,1592635392.0,29948567552.0,3739.0,3954.0
12-04 09:47:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194172416.0,883695616.0,1592639488.0,29948567552.0,1327.0,962.0
12-04 09:47:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194172416.0,883695616.0,1592639488.0,29948567552.0,5688.0,4271.0
12-04 09:47:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1194168320.0,883695616.0,1592643584.0,29948567552.0,3251.0,2880.0
12-04 09:47:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194160128.0,883695616.0,1592643584.0,29948575744.0,915.0,1572.0
12-04 09:47:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194156032.0,883695616.0,1592647680.0,29948575744.0,4354.0,3467.0
12-04 09:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194156032.0,883695616.0,1592647680.0,29948575744.0,4184.0,3140.0
12-04 09:47:56,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1194151936.0,883695616.0,1592651776.0,29948575744.0,4950.0,3218.0
12-04 09:47:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194147840.0,883695616.0,1592655872.0,29948575744.0,3151.0,2787.0
12-04 09:47:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194143744.0,883695616.0,1592659968.0,29948575744.0,5770.0,5553.0
12-04 09:47:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194143744.0,883695616.0,1592659968.0,29948575744.0,3458.0,3066.0
12-04 09:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194139648.0,883695616.0,1592664064.0,29948575744.0,2497.0,1616.0
12-04 09:48:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194139648.0,883695616.0,1592664064.0,29948575744.0,2042.0,2173.0
12-04 09:48:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194057728.0,883695616.0,1592745984.0,29948575744.0,5076.0,4636.0
12-04 09:48:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194053632.0,883695616.0,1592750080.0,29948575744.0,2694.0,1844.0
12-04 09:48:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194049536.0,883695616.0,1592754176.0,29948575744.0,5655.0,3465.0
12-04 09:48:05,0.917,0.0,99.0,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1194033152.0,883695616.0,1592770560.0,29948575744.0,7329.0,7070.0
12-04 09:48:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194033152.0,883695616.0,1592770560.0,29948575744.0,4629.0,4432.0
12-04 09:48:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194029056.0,883695616.0,1592774656.0,29948575744.0,4652.0,2904.0
12-04 09:48:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194029056.0,883695616.0,1592774656.0,29948575744.0,3934.0,3234.0
12-04 09:48:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194024960.0,883695616.0,1592778752.0,29948575744.0,4714.0,4015.0
12-04 09:48:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194266624.0,883695616.0,1559142400.0,29981970432.0,6208.0,4541.0
12-04 09:48:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1194262528.0,883695616.0,1559146496.0,29981970432.0,2316.0,1596.0
12-04 09:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1194262528.0,883695616.0,1559146496.0,29981970432.0,4553.0,2811.0
12-04 09:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194258432.0,883695616.0,1559150592.0,29981970432.0,2214.0,1503.0
12-04 09:48:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194258432.0,883695616.0,1559150592.0,29981970432.0,3843.0,3984.0
12-04 09:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194254336.0,883695616.0,1559154688.0,29981970432.0,5592.0,4188.0
12-04 09:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194254336.0,883695616.0,1559154688.0,29981970432.0,1532.0,1148.0
12-04 09:48:17,0.0,0.083,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1194254336.0,883695616.0,1559154688.0,29981970432.0,3807.0,3956.0
12-04 09:48:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194250240.0,883695616.0,1559158784.0,29981970432.0,5773.0,4814.0
12-04 09:48:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194250240.0,883695616.0,1559158784.0,29981970432.0,3768.0,2363.0
12-04 09:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194246144.0,883695616.0,1559162880.0,29981970432.0,2702.0,1802.0
12-04 09:48:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1194246144.0,883695616.0,1559162880.0,29981970432.0,3152.0,2786.0
12-04 09:48:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194242048.0,883695616.0,1559166976.0,29981970432.0,4527.0,3625.0
12-04 09:48:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1194237952.0,883695616.0,1559171072.0,29981970432.0,4423.0,3532.0
12-04 09:48:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194237952.0,883695616.0,1559171072.0,29981970432.0,3248.0,2870.0
12-04 09:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194237952.0,883695616.0,1559171072.0,29981970432.0,1428.0,1055.0
12-04 09:48:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194233856.0,883695616.0,1559175168.0,29981970432.0,5827.0,5825.0
12-04 09:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1194233856.0,883695616.0,1559175168.0,29981970432.0,3151.0,2787.0
12-04 09:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1194229760.0,883695616.0,1559179264.0,29981970432.0,4422.0,3534.0
12-04 09:48:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194225664.0,883695616.0,1559183360.0,29981970432.0,4981.0,3980.0
12-04 09:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194221568.0,883695616.0,1559187456.0,29981970432.0,3416.0,2799.0
12-04 09:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194221568.0,883695616.0,1559187456.0,29981970432.0,5332.0,3372.0
12-04 09:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194217472.0,883695616.0,1559191552.0,29981970432.0,1993.0,1503.0
12-04 09:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194217472.0,883695616.0,1559191552.0,29981970432.0,5080.0,4065.0
12-04 09:48:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194217472.0,883695616.0,1559191552.0,29981970432.0,3160.0,2157.0
12-04 09:48:35,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194213376.0,883695616.0,1559195648.0,29981970432.0,6052.0,4542.0
12-04 09:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194209280.0,883695616.0,1559199744.0,29981970432.0,3813.0,3328.0
12-04 09:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194209280.0,883695616.0,1559199744.0,29981970432.0,4467.0,4496.0
12-04 09:48:38,0.166,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1194205184.0,883695616.0,1559203840.0,29981970432.0,4985.0,3980.0
12-04 09:48:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194201088.0,883695616.0,1559207936.0,29981970432.0,3549.0,2648.0
12-04 09:48:40,2.922,1.002,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1197203456.0,883695616.0,1543483392.0,29994692608.0,10371.0,9067.0
12-04 09:48:41,4.603,1.423,93.891,0.084,0.0,0.0,0.0,77824.0,0.0,2.0,1199923200.0,883695616.0,1543372800.0,29992083456.0,9797.0,7630.0
12-04 09:48:42,3.766,1.004,94.812,0.418,0.0,0.0,0.0,0.0,0.0,0.0,1196818432.0,883695616.0,1543405568.0,29995155456.0,11472.0,11208.0
12-04 09:48:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1195614208.0,883695616.0,1543356416.0,29996408832.0,8048.0,6130.0
12-04 09:48:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1195614208.0,883695616.0,1543356416.0,29996408832.0,4254.0,3439.0
12-04 09:48:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195614208.0,883695616.0,1543356416.0,29996408832.0,5458.0,4186.0
12-04 09:48:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,53248.0,0.0,3.0,1195610112.0,883695616.0,1543360512.0,29996408832.0,2084.0,2226.0
12-04 09:48:47,1.084,0.417,98.499,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1221488640.0,883695616.0,1543360512.0,29970530304.0,6577.0,5055.0
12-04 09:48:48,4.758,1.252,93.489,0.417,0.0,0.083,0.0,0.0,0.0,0.0,1202569216.0,883695616.0,1543389184.0,29989421056.0,11017.0,10232.0
12-04 09:48:49,3.008,0.919,95.155,0.919,0.0,0.0,0.0,16384.0,0.0,2.0,1196036096.0,883695616.0,1543430144.0,29995913216.0,10107.0,8331.0
12-04 09:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195229184.0,883695616.0,1543376896.0,29996773376.0,4318.0,3439.0
12-04 09:48:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195229184.0,883695616.0,1543376896.0,29996773376.0,5595.0,4188.0
12-04 09:48:52,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1195225088.0,883695616.0,1543380992.0,29996773376.0,3253.0,2880.0
12-04 09:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195212800.0,883695616.0,1543385088.0,29996781568.0,3400.0,2988.0
12-04 09:48:54,4.821,1.413,93.599,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1220042752.0,883695616.0,1543442432.0,29971894272.0,33747.0,29460.0
12-04 09:48:55,1.504,0.251,96.992,1.253,0.0,0.0,0.0,184320.0,0.0,12.0,1232539648.0,883695616.0,1543450624.0,29959389184.0,7060.0,5949.0
12-04 09:48:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,1232596992.0,883695616.0,1543454720.0,29959327744.0,6167.0,6008.0
12-04 09:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233162240.0,883695616.0,1543454720.0,29958762496.0,2769.0,2079.0
12-04 09:48:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233158144.0,883695616.0,1543458816.0,29958762496.0,6763.0,4985.0
12-04 09:48:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,1233154048.0,883695616.0,1543462912.0,29958762496.0,4498.0,14959.0
12-04 09:49:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,2.0,1233154048.0,883695616.0,1543462912.0,29958762496.0,2790.0,1962.0
12-04 09:49:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233145856.0,883695616.0,1543471104.0,29958762496.0,5057.0,2802.0
12-04 09:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1233145856.0,883695616.0,1543471104.0,29958762496.0,2430.0,2529.0
12-04 09:49:03,0.250,0.083,99.333,0.333,0.0,0.0,0.0,65536.0,0.0,14.0,1234034688.0,883695616.0,1543471104.0,29957873664.0,4789.0,5415.0
12-04 09:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1234280448.0,883695616.0,1543479296.0,29957619712.0,6386.0,7869.0
12-04 09:49:05,0.250,0.083,99.584,0.0,0.0,0.083,0.0,36864.0,0.0,18.0,1236316160.0,883695616.0,1543483392.0,29955579904.0,11649.0,10865.0
12-04 09:49:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1236439040.0,883695616.0,1543487488.0,29955452928.0,7773.0,7577.0
12-04 09:49:07,0.250,0.083,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1236434944.0,883695616.0,1543491584.0,29955452928.0,6847.0,7218.0
12-04 09:49:08,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1236434944.0,883695616.0,1543491584.0,29955452928.0,7870.0,5919.0
12-04 09:49:09,0.167,0.083,99.333,0.417,0.0,0.0,0.0,73728.0,0.0,19.0,1236430848.0,883695616.0,1543495680.0,29955452928.0,8118.0,8031.0
12-04 09:49:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,40960.0,0.0,14.0,1236426752.0,883695616.0,1543499776.0,29955452928.0,5167.0,5267.0
12-04 09:49:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1236426752.0,883695616.0,1543499776.0,29955452928.0,6112.0,6581.0
12-04 09:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,13.0,1236422656.0,883695616.0,1543503872.0,29955452928.0,7337.0,7560.0
12-04 09:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1236422656.0,883695616.0,1543503872.0,29955452928.0,5661.0,5597.0
12-04 09:49:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236418560.0,883695616.0,1543507968.0,29955452928.0,7188.0,6830.0
12-04 09:49:15,0.0,0.0,99.750,0.250,0.0,0.0,0.0,49152.0,0.0,6.0,1236414464.0,883695616.0,1543512064.0,29955452928.0,6379.0,4525.0
12-04 09:49:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,1236410368.0,883695616.0,1543516160.0,29955452928.0,5000.0,3321.0
12-04 09:49:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236410368.0,883695616.0,1543516160.0,29955452928.0,2785.0,2013.0
12-04 09:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236410368.0,883695616.0,1543516160.0,29955452928.0,2273.0,2521.0
12-04 09:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236410368.0,883695616.0,1543516160.0,29955452928.0,445.0,705.0
12-04 09:49:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1236406272.0,883695616.0,1543520256.0,29955452928.0,4512.0,3744.0
12-04 09:49:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1236406272.0,883695616.0,1543520256.0,29955452928.0,8936.0,8739.0
12-04 09:49:22,0.417,0.083,98.750,0.750,0.0,0.0,0.0,188416.0,0.0,29.0,1236402176.0,883695616.0,1543524352.0,29955452928.0,48382.0,85160.0
12-04 09:49:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236807680.0,883695616.0,1543565312.0,29955006464.0,3988.0,2574.0
12-04 09:49:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236807680.0,883695616.0,1543565312.0,29955006464.0,2782.0,2013.0
12-04 09:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1236803584.0,883695616.0,1543569408.0,29955006464.0,2772.0,2013.0
12-04 09:49:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236803584.0,883695616.0,1543569408.0,29955006464.0,1614.0,1359.0
12-04 09:49:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1236803584.0,883695616.0,1543569408.0,29955006464.0,2721.0,3284.0
12-04 09:49:28,0.167,0.083,99.583,0.167,0.0,0.0,0.0,49152.0,0.0,14.0,1236803584.0,883695616.0,1543569408.0,29955006464.0,9302.0,13922.0
12-04 09:49:29,0.167,0.0,99.248,0.585,0.0,0.0,0.0,69632.0,0.0,10.0,1237061632.0,883695616.0,1543573504.0,29954744320.0,20907.0,29574.0
12-04 09:49:30,0.334,0.083,99.332,0.250,0.0,0.0,0.0,102400.0,0.0,14.0,1238827008.0,883695616.0,1543585792.0,29952966656.0,24157.0,31818.0
12-04 09:49:31,0.250,0.083,99.0,0.667,0.0,0.0,0.0,94208.0,0.0,11.0,1239322624.0,883695616.0,1543598080.0,29952458752.0,18062.0,28791.0
12-04 09:49:32,0.333,0.083,99.085,0.499,0.0,0.0,0.0,118784.0,0.0,23.0,1239306240.0,883695616.0,1543614464.0,29952458752.0,19785.0,29939.0
12-04 09:49:33,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1239425024.0,883695616.0,1543622656.0,29952331776.0,18353.0,28792.0
12-04 09:49:34,0.084,0.0,99.415,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1239797760.0,883695616.0,1543630848.0,29951950848.0,20383.0,29459.0
12-04 09:49:35,0.083,0.0,99.333,0.583,0.0,0.0,0.0,94208.0,0.0,16.0,1240293376.0,883695616.0,1543643136.0,29951442944.0,17454.0,28450.0
12-04 09:49:36,0.167,0.0,99.666,0.167,0.0,0.0,0.0,57344.0,0.0,13.0,1241174016.0,883695616.0,1543651328.0,29950554112.0,19017.0,28300.0
12-04 09:49:37,0.500,0.167,98.501,0.833,0.0,0.0,0.0,98304.0,0.0,13.0,1245732864.0,883695616.0,1543663616.0,29945982976.0,24220.0,32589.0
12-04 09:49:38,0.084,0.0,99.498,0.418,0.0,0.0,0.0,147456.0,0.0,13.0,1245970432.0,883695616.0,1543680000.0,29945729024.0,21756.0,31778.0
12-04 09:49:39,0.167,0.083,99.084,0.583,0.0,0.083,0.0,73728.0,0.0,12.0,1246195712.0,883695616.0,1543692288.0,29945491456.0,20292.0,29499.0
12-04 09:49:40,0.167,0.083,99.333,0.417,0.0,0.0,0.0,69632.0,0.0,10.0,1246695424.0,883695616.0,1543700480.0,29944983552.0,16493.0,27423.0
12-04 09:49:41,0.167,0.0,99.247,0.585,0.0,0.0,0.0,106496.0,0.0,15.0,1247449088.0,883695616.0,1543708672.0,29944221696.0,19623.0,28735.0
12-04 09:49:42,0.167,0.167,98.918,0.749,0.0,0.0,0.0,94208.0,0.0,11.0,1247817728.0,883695616.0,1543720960.0,29943840768.0,17402.0,27864.0
12-04 09:49:43,0.0,0.0,99.582,0.418,0.0,0.0,0.0,77824.0,0.0,14.0,1248440320.0,883695616.0,1543733248.0,29943205888.0,18718.0,29185.0
12-04 09:49:44,0.167,0.0,99.416,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1248555008.0,883695616.0,1543745536.0,29943078912.0,18335.0,28004.0
12-04 09:49:45,0.250,0.0,99.249,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1249308672.0,883695616.0,1543753728.0,29942317056.0,20971.0,29867.0
12-04 09:49:46,0.083,0.167,99.417,0.333,0.0,0.0,0.0,90112.0,0.0,16.0,1249804288.0,883695616.0,1543766016.0,29941809152.0,22233.0,32439.0
12-04 09:49:47,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,16.0,1250172928.0,883695616.0,1543778304.0,29941428224.0,19650.0,29349.0
12-04 09:49:48,0.167,0.083,99.166,0.584,0.0,0.0,0.0,102400.0,0.0,15.0,1250672640.0,883695616.0,1543786496.0,29940920320.0,18871.0,29016.0
12-04 09:49:49,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1251164160.0,883695616.0,1543802880.0,29940412416.0,17254.0,27111.0
12-04 09:49:50,0.167,0.0,99.416,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1251536896.0,883695616.0,1543811072.0,29940031488.0,20361.0,30461.0
12-04 09:49:51,0.166,0.166,99.251,0.416,0.0,0.0,0.0,94208.0,0.0,16.0,1252036608.0,883695616.0,1543819264.0,29939523584.0,18602.0,28701.0
12-04 09:49:52,0.0,0.0,99.665,0.335,0.0,0.0,0.0,77824.0,0.0,14.0,1252786176.0,883695616.0,1543831552.0,29938761728.0,19514.0,29208.0
12-04 09:49:53,0.167,0.0,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1253154816.0,883695616.0,1543843840.0,29938380800.0,19165.0,29742.0
12-04 09:49:54,0.167,0.167,99.167,0.500,0.0,0.0,0.0,98304.0,0.0,13.0,1253273600.0,883695616.0,1543852032.0,29938253824.0,22851.0,31877.0
12-04 09:49:55,0.083,0.0,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1253765120.0,883695616.0,1543868416.0,29937745920.0,20816.0,31068.0
12-04 09:49:56,0.083,0.0,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,1254137856.0,883695616.0,1543876608.0,29937364992.0,20005.0,29238.0
12-04 09:49:57,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,17.0,1254506496.0,883695616.0,1543888896.0,29936984064.0,15550.0,25049.0
12-04 09:49:58,0.250,0.083,99.332,0.334,0.0,0.0,0.0,135168.0,0.0,27.0,1255006208.0,883695616.0,1543897088.0,29936476160.0,21893.0,33460.0
12-04 09:49:59,0.166,0.249,98.836,0.748,0.0,0.0,0.0,102400.0,0.0,15.0,1255596032.0,883695616.0,1543909376.0,29935874048.0,19703.0,31257.0
12-04 09:50:00,0.0,0.084,99.499,0.418,0.0,0.0,0.0,86016.0,0.0,18.0,1255837696.0,883695616.0,1543921664.0,29935620096.0,18839.0,27955.0
12-04 09:50:01,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,18.0,1256591360.0,883695616.0,1543929856.0,29934858240.0,21423.0,30975.0
12-04 09:50:02,0.167,0.084,99.332,0.418,0.0,0.0,0.0,81920.0,0.0,16.0,1257463808.0,883695616.0,1543946240.0,29933969408.0,21115.0,27989.0
12-04 09:50:03,0.083,0.0,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1258213376.0,883695616.0,1543958528.0,29933207552.0,20710.0,30662.0
12-04 09:50:04,0.083,0.166,99.169,0.499,0.0,0.083,0.0,77824.0,0.0,14.0,1258459136.0,883695616.0,1543966720.0,29932953600.0,16779.0,26324.0
12-04 09:50:05,0.917,0.083,98.499,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1259212800.0,883695616.0,1543974912.0,29932191744.0,20605.0,29256.0
12-04 09:50:06,0.333,0.083,99.084,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1260216320.0,883695616.0,1543987200.0,29931175936.0,20216.0,30621.0
12-04 09:50:07,0.083,0.083,99.083,0.751,0.0,0.0,0.0,122880.0,0.0,17.0,1260584960.0,883695616.0,1543999488.0,29930795008.0,19295.0,29127.0
12-04 09:50:08,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,16.0,1261461504.0,883695616.0,1544011776.0,29929906176.0,21222.0,30198.0
12-04 09:50:09,0.0,0.083,99.416,0.501,0.0,0.0,0.0,73728.0,0.0,12.0,1261580288.0,883695616.0,1544019968.0,29929779200.0,18737.0,29668.0
12-04 09:50:10,0.167,0.083,99.249,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1262084096.0,883695616.0,1544032256.0,29929263104.0,25951.0,33063.0
12-04 09:50:11,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1262706688.0,883695616.0,1544044544.0,29928628224.0,19734.0,29015.0
12-04 09:50:12,0.167,0.083,98.917,0.833,0.0,0.0,0.0,110592.0,0.0,15.0,1263075328.0,883695616.0,1544056832.0,29928247296.0,21114.0,30264.0
12-04 09:50:13,0.0,0.0,99.499,0.501,0.0,0.0,0.0,155648.0,0.0,17.0,1263570944.0,883695616.0,1544069120.0,29927739392.0,17500.0,27212.0
12-04 09:50:14,0.250,0.250,99.002,0.499,0.0,0.0,0.0,77824.0,0.0,14.0,1264070656.0,883695616.0,1544077312.0,29927231488.0,20602.0,30331.0
12-04 09:50:15,0.0,0.083,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1264312320.0,883695616.0,1544089600.0,29926977536.0,17816.0,28550.0
12-04 09:50:16,0.167,0.0,99.249,0.584,0.0,0.0,0.0,77824.0,0.0,14.0,1264939008.0,883695616.0,1544097792.0,29926342656.0,18300.0,28177.0
12-04 09:50:17,0.0,0.083,99.165,0.751,0.0,0.0,0.0,135168.0,0.0,18.0,1265184768.0,883695616.0,1544105984.0,29926088704.0,23002.0,31499.0
12-04 09:50:18,0.083,0.0,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,1265676288.0,883695616.0,1544122368.0,29925580800.0,20815.0,30985.0
12-04 09:50:19,0.333,0.083,99.0,0.583,0.0,0.0,0.0,81920.0,0.0,16.0,1267314688.0,883695616.0,1544134656.0,29923930112.0,21067.0,29809.0
12-04 09:50:20,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1267814400.0,883695616.0,1544142848.0,29923422208.0,20639.0,30363.0
12-04 09:50:21,0.167,0.0,99.334,0.416,0.0,0.083,0.0,94208.0,0.0,22.0,1268183040.0,883695616.0,1544155136.0,29923041280.0,17460.0,27450.0
12-04 09:50:22,0.0,0.0,99.582,0.418,0.0,0.0,0.0,98304.0,0.0,20.0,1268555776.0,883695616.0,1544163328.0,29922660352.0,19762.0,30077.0
12-04 09:50:23,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,1268928512.0,883695616.0,1544171520.0,29922279424.0,16208.0,26837.0
12-04 09:50:24,0.083,0.167,99.332,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1269293056.0,883695616.0,1544187904.0,29921898496.0,24779.0,33093.0
12-04 09:50:25,0.167,0.0,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,20.0,1270296576.0,883695616.0,1544200192.0,29920882688.0,18052.0,28321.0
12-04 09:50:26,0.083,0.083,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1270415360.0,883695616.0,1544208384.0,29920755712.0,20995.0,30621.0
12-04 09:50:27,0.250,0.083,99.251,0.416,0.0,0.0,0.0,106496.0,0.0,22.0,1270788096.0,883695616.0,1544216576.0,29920374784.0,20016.0,29081.0
12-04 09:50:28,0.0,0.083,99.499,0.417,0.0,0.0,0.0,110592.0,0.0,21.0,1271283712.0,883695616.0,1544228864.0,29919866880.0,18676.0,26482.0
12-04 09:50:29,0.167,0.083,98.918,0.749,0.0,0.083,0.0,73728.0,0.0,12.0,1271652352.0,883695616.0,1544241152.0,29919485952.0,20232.0,30387.0
12-04 09:50:30,0.0,0.250,99.167,0.583,0.0,0.0,0.0,118784.0,0.0,23.0,1272279040.0,883695616.0,1544249344.0,29918851072.0,18488.0,28525.0
12-04 09:50:31,0.083,0.0,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,1272647680.0,883695616.0,1544261632.0,29918470144.0,19817.0,29559.0
12-04 09:50:32,0.915,0.166,98.502,0.416,0.0,0.0,0.0,126976.0,0.0,27.0,1278853120.0,883695616.0,1544278016.0,29912248320.0,21292.0,30474.0
12-04 09:50:33,0.250,0.083,99.251,0.416,0.0,0.0,0.0,118784.0,0.0,29.0,1279606784.0,883695616.0,1544286208.0,29911486464.0,23214.0,33873.0
12-04 09:50:34,0.167,0.167,97.997,1.669,0.0,0.0,0.0,348160.0,0.0,58.0,1280737280.0,883695616.0,1544298496.0,29910343680.0,95141.0,172500.0
12-04 09:50:35,0.0,0.0,98.748,1.252,0.0,0.0,0.0,241664.0,0.0,39.0,1282396160.0,883695616.0,1544417280.0,29908566016.0,66125.0,117779.0
12-04 09:50:36,0.084,0.0,99.081,0.835,0.0,0.0,0.0,151552.0,0.0,25.0,1282871296.0,883695616.0,1544450048.0,29908058112.0,28126.0,44339.0
12-04 09:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1282867200.0,883695616.0,1544454144.0,29908058112.0,3530.0,2647.0
12-04 09:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282867200.0,883695616.0,1544454144.0,29908058112.0,4162.0,3725.0
12-04 09:50:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282863104.0,883695616.0,1544458240.0,29908058112.0,3678.0,2860.0
12-04 09:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282863104.0,883695616.0,1544458240.0,29908058112.0,3990.0,4193.0
12-04 09:50:41,0.0,0.083,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,15.0,1283592192.0,883695616.0,1544491008.0,29907296256.0,44970.0,82804.0
12-04 09:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1283588096.0,883695616.0,1544495104.0,29907296256.0,6112.0,3882.0
12-04 09:50:43,0.0,0.083,99.167,0.667,0.0,0.083,0.0,126976.0,0.0,13.0,1283940352.0,883695616.0,1544523776.0,29906915328.0,43333.0,76504.0
12-04 09:50:44,0.167,0.0,99.165,0.668,0.0,0.0,0.0,122880.0,0.0,15.0,1284435968.0,883695616.0,1544536064.0,29906407424.0,42464.0,75924.0
12-04 09:50:45,0.083,0.167,99.084,0.666,0.0,0.0,0.0,122880.0,0.0,15.0,1285292032.0,883695616.0,1544568832.0,29905518592.0,45080.0,78184.0
12-04 09:50:46,0.333,0.083,99.083,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1286144000.0,883695616.0,1544605696.0,29904629760.0,45279.0,77221.0
12-04 09:50:47,0.167,0.083,99.167,0.583,0.0,0.0,0.0,98304.0,0.0,12.0,1286979584.0,883695616.0,1544658944.0,29903740928.0,42621.0,76851.0
12-04 09:50:48,0.083,0.0,99.416,0.500,0.0,0.0,0.0,192512.0,0.0,14.0,1287704576.0,883695616.0,1544695808.0,29902979072.0,46481.0,78933.0
12-04 09:50:49,0.083,0.166,99.168,0.582,0.0,0.0,0.0,94208.0,0.0,10.0,1288433664.0,883695616.0,1544728576.0,29902217216.0,46585.0,80737.0
12-04 09:50:50,0.083,0.250,99.167,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1289060352.0,883695616.0,1544736768.0,29901582336.0,45392.0,76256.0
12-04 09:50:51,0.0,0.0,99.249,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1289887744.0,883695616.0,1544798208.0,29900693504.0,43771.0,78322.0
12-04 09:50:52,0.166,0.166,99.168,0.499,0.0,0.0,0.0,94208.0,0.0,12.0,1290387456.0,883695616.0,1544806400.0,29900185600.0,42952.0,76216.0
12-04 09:50:53,0.0,0.083,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,12.0,1291251712.0,883695616.0,1544839168.0,29899288576.0,47479.0,79240.0
12-04 09:50:54,0.0,0.0,99.500,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1291726848.0,883695616.0,1544871936.0,29898780672.0,41355.0,75613.0
12-04 09:50:55,0.251,0.0,99.248,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1293471744.0,883695616.0,1544904704.0,29897003008.0,41915.0,75290.0
12-04 09:50:56,0.083,0.083,99.083,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,1294323712.0,883695616.0,1544941568.0,29896114176.0,46493.0,80100.0
12-04 09:50:57,0.167,0.083,98.999,0.751,0.0,0.0,0.0,126976.0,0.0,17.0,1295052800.0,883695616.0,1544974336.0,29895352320.0,44961.0,78970.0
12-04 09:50:58,0.167,0.0,99.333,0.500,0.0,0.0,0.0,139264.0,0.0,17.0,1295654912.0,883695616.0,1545007104.0,29894717440.0,44884.0,77161.0
12-04 09:50:59,0.083,0.167,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1296764928.0,883695616.0,1545039872.0,29893574656.0,46689.0,79319.0
12-04 09:51:00,0.250,0.083,99.167,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1297235968.0,883695616.0,1545076736.0,29893066752.0,45341.0,78024.0
12-04 09:51:01,0.167,0.0,99.251,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1297838080.0,883695616.0,1545109504.0,29892431872.0,42187.0,75847.0
12-04 09:51:02,0.0,0.083,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,13.0,1298563072.0,883695616.0,1545146368.0,29891670016.0,43463.0,76995.0
12-04 09:51:03,0.167,0.167,98.917,0.750,0.0,0.0,0.0,139264.0,0.0,17.0,1299415040.0,883695616.0,1545183232.0,29890781184.0,45676.0,78667.0
12-04 09:51:04,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1300017152.0,883695616.0,1545216000.0,29890146304.0,42869.0,76975.0
12-04 09:51:05,0.167,0.083,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1301127168.0,883695616.0,1545248768.0,29889003520.0,47270.0,79487.0
12-04 09:51:06,0.083,0.0,99.334,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1301602304.0,883695616.0,1545281536.0,29888495616.0,47843.0,79119.0
12-04 09:51:07,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,13.0,1302327296.0,883695616.0,1545318400.0,29887733760.0,46107.0,79465.0
12-04 09:51:08,0.0,0.084,99.165,0.752,0.0,0.0,0.0,151552.0,0.0,19.0,1303306240.0,883695616.0,1545355264.0,29886717952.0,44823.0,77731.0
12-04 09:51:09,0.333,0.083,98.833,0.750,0.0,0.0,0.0,118784.0,0.0,13.0,1303908352.0,883695616.0,1545388032.0,29886083072.0,44821.0,78270.0
12-04 09:51:10,0.167,0.083,98.917,0.833,0.0,0.0,0.0,118784.0,0.0,13.0,1304510464.0,883695616.0,1545420800.0,29885448192.0,45527.0,78357.0
12-04 09:51:11,0.084,0.0,99.332,0.585,0.0,0.0,0.0,94208.0,0.0,12.0,1305235456.0,883695616.0,1545457664.0,29884686336.0,45548.0,77691.0
12-04 09:51:12,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1306091520.0,883695616.0,1545490432.0,29883797504.0,43710.0,77358.0
12-04 09:51:13,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1306689536.0,883695616.0,1545527296.0,29883162624.0,44891.0,77819.0
12-04 09:51:14,0.083,0.167,99.249,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1307418624.0,883695616.0,1545560064.0,29882400768.0,45950.0,78979.0
12-04 09:51:15,0.0,0.0,99.083,0.834,0.0,0.083,0.0,118784.0,0.0,13.0,1308528640.0,883695616.0,1545592832.0,29881257984.0,44883.0,77026.0
12-04 09:51:16,0.0,0.250,99.0,0.750,0.0,0.0,0.0,122880.0,0.0,15.0,1309253632.0,883695616.0,1545629696.0,29880496128.0,46333.0,78799.0
12-04 09:51:17,0.083,0.0,99.165,0.751,0.0,0.0,0.0,135168.0,0.0,18.0,1309982720.0,883695616.0,1545662464.0,29879734272.0,44398.0,77857.0
12-04 09:51:18,0.083,0.083,99.416,0.417,0.0,0.0,0.0,163840.0,0.0,15.0,1310834688.0,883695616.0,1545699328.0,29878845440.0,45009.0,79218.0
12-04 09:51:19,0.083,0.167,98.999,0.751,0.0,0.0,0.0,155648.0,0.0,18.0,1311436800.0,883695616.0,1545732096.0,29878210560.0,44674.0,77242.0
12-04 09:51:20,0.083,0.083,99.002,0.832,0.0,0.0,0.0,122880.0,0.0,15.0,1311784960.0,883695616.0,1545764864.0,29877829632.0,43333.0,77409.0
12-04 09:51:21,0.084,0.0,99.165,0.752,0.0,0.0,0.0,118784.0,0.0,13.0,1312641024.0,883695616.0,1545797632.0,29876940800.0,46628.0,80020.0
12-04 09:51:22,0.0,0.083,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1313243136.0,883695616.0,1545830400.0,29876305920.0,42256.0,76063.0
12-04 09:51:23,0.083,0.250,99.084,0.583,0.0,0.0,0.0,126976.0,0.0,17.0,1313968128.0,883695616.0,1545867264.0,29875544064.0,47941.0,80033.0
12-04 09:51:24,0.167,0.0,99.249,0.584,0.0,0.0,0.0,139264.0,0.0,19.0,1314820096.0,883695616.0,1545904128.0,29874655232.0,44547.0,78079.0
12-04 09:51:25,0.083,0.167,99.333,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1315549184.0,883695616.0,1545936896.0,29873893376.0,43740.0,76573.0
12-04 09:51:26,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,1316282368.0,883695616.0,1545965568.0,29873131520.0,45337.0,78230.0
12-04 09:51:27,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1317134336.0,883695616.0,1546002432.0,29872242688.0,43613.0,76533.0
12-04 09:51:28,0.167,0.083,99.166,0.584,0.0,0.0,0.0,147456.0,0.0,18.0,1317478400.0,883695616.0,1546039296.0,29871861760.0,46037.0,78463.0
12-04 09:51:29,0.083,0.083,99.250,0.583,0.0,0.0,0.0,143360.0,0.0,17.0,1318334464.0,883695616.0,1546072064.0,29870972928.0,43586.0,77448.0
12-04 09:51:30,0.0,0.0,99.333,0.667,0.0,0.0,0.0,118784.0,0.0,13.0,1318936576.0,883695616.0,1546104832.0,29870338048.0,43574.0,77628.0
12-04 09:51:31,0.0,0.084,99.582,0.334,0.0,0.0,0.0,94208.0,0.0,12.0,1319788544.0,883695616.0,1546141696.0,29869449216.0,48903.0,81231.0
12-04 09:51:32,0.167,0.0,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1320775680.0,883695616.0,1546170368.0,29868433408.0,43568.0,77596.0
12-04 09:51:33,0.083,0.0,99.499,0.417,0.0,0.0,0.0,122880.0,0.0,15.0,1321496576.0,883695616.0,1546211328.0,29867671552.0,45139.0,76412.0
12-04 09:51:34,0.0,0.0,99.333,0.667,0.0,0.0,0.0,139264.0,0.0,17.0,1322221568.0,883695616.0,1546248192.0,29866909696.0,45230.0,78416.0
12-04 09:51:35,0.0,0.167,99.333,0.500,0.0,0.0,0.0,122880.0,0.0,15.0,1322696704.0,883695616.0,1546280960.0,29866401792.0,45113.0,77277.0
12-04 09:51:36,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,1323298816.0,883695616.0,1546313728.0,29865766912.0,43537.0,76909.0
12-04 09:51:37,0.0,0.083,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,15.0,1324404736.0,883695616.0,1546350592.0,29864624128.0,44888.0,78724.0
12-04 09:51:38,0.083,0.0,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1324879872.0,883695616.0,1546383360.0,29864116224.0,44846.0,77459.0
12-04 09:51:39,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1325608960.0,883695616.0,1546416128.0,29863354368.0,47196.0,82414.0
12-04 09:51:40,0.167,0.083,99.166,0.584,0.0,0.0,0.0,131072.0,0.0,13.0,1325957120.0,883695616.0,1546448896.0,29862973440.0,44548.0,76908.0
12-04 09:51:41,0.583,0.167,97.752,1.499,0.0,0.0,0.0,434176.0,0.0,30.0,1341038592.0,883695616.0,1546485760.0,29847855104.0,1614386.0,2731924.0
12-04 09:51:42,0.334,0.0,98.997,0.668,0.0,0.0,0.0,2830336.0,0.0,43.0,1364881408.0,883695616.0,1549426688.0,29821071360.0,1519058.0,3461932.0
12-04 09:51:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1364877312.0,883695616.0,1549430784.0,29821071360.0,2771.0,2013.0
12-04 09:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364877312.0,883695616.0,1549430784.0,29821071360.0,2783.0,2013.0
12-04 09:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1364873216.0,883695616.0,1549434880.0,29821071360.0,3033.0,2241.0
12-04 09:51:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364873216.0,883695616.0,1549434880.0,29821071360.0,4605.0,3772.0
12-04 09:51:47,0.0,0.083,99.083,0.834,0.0,0.0,0.0,126976.0,0.0,15.0,1364869120.0,883695616.0,1549438976.0,29821071360.0,46016.0,82518.0
12-04 09:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1365086208.0,883695616.0,1549475840.0,29820817408.0,6249.0,6624.0
12-04 09:51:49,0.0,0.083,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1365082112.0,883695616.0,1549479936.0,29820817408.0,45524.0,81976.0
12-04 09:51:50,0.083,0.0,99.416,0.501,0.0,0.0,0.0,118784.0,0.0,16.0,1365409792.0,883695616.0,1549516800.0,29820452864.0,49557.0,85917.0
12-04 09:51:51,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1365594112.0,883695616.0,1549553664.0,29820231680.0,48003.0,83924.0
12-04 09:51:52,0.666,0.0,98.751,0.583,0.0,0.0,0.0,106496.0,0.0,13.0,1366700032.0,883695616.0,1549590528.0,29819088896.0,46161.0,82847.0
12-04 09:51:53,0.083,0.083,99.083,0.750,0.0,0.0,0.0,192512.0,0.0,12.0,1366790144.0,883695616.0,1549627392.0,29818961920.0,46775.0,82038.0
12-04 09:51:54,0.083,0.250,99.085,0.582,0.0,0.0,0.0,102400.0,0.0,14.0,1367134208.0,883695616.0,1549664256.0,29818580992.0,46042.0,83362.0
12-04 09:51:55,0.083,0.083,99.083,0.751,0.0,0.0,0.0,147456.0,0.0,14.0,1367482368.0,883695616.0,1549697024.0,29818200064.0,44911.0,81041.0
12-04 09:51:56,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,12.0,1368330240.0,883695616.0,1549737984.0,29817311232.0,50842.0,86789.0
12-04 09:51:57,0.083,0.167,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1368420352.0,883695616.0,1549774848.0,29817184256.0,47910.0,83892.0
12-04 09:51:58,0.0,0.167,99.083,0.751,0.0,0.0,0.0,143360.0,0.0,14.0,1368625152.0,883695616.0,1549824000.0,29816930304.0,50624.0,88173.0
12-04 09:51:59,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1368838144.0,883695616.0,1549864960.0,29816676352.0,48004.0,84704.0
12-04 09:52:00,0.083,0.0,99.251,0.583,0.0,0.083,0.0,98304.0,0.0,10.0,1368932352.0,883695616.0,1549897728.0,29816549376.0,46384.0,83600.0
12-04 09:52:01,0.083,0.083,99.167,0.667,0.0,0.0,0.0,139264.0,0.0,13.0,1368891392.0,883695616.0,1549938688.0,29816549376.0,46860.0,83150.0
12-04 09:52:02,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,1368981504.0,883695616.0,1549975552.0,29816422400.0,48745.0,84028.0
12-04 09:52:03,0.0,0.083,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1368940544.0,883695616.0,1550016512.0,29816422400.0,45954.0,81664.0
12-04 09:52:04,0.083,0.083,99.499,0.334,0.0,0.0,0.0,106496.0,0.0,14.0,1369157632.0,883695616.0,1550053376.0,29816168448.0,51031.0,88219.0
12-04 09:52:05,0.750,0.083,98.833,0.333,0.0,0.0,0.0,102400.0,0.0,14.0,1369374720.0,883695616.0,1550090240.0,29815914496.0,45467.0,82353.0
12-04 09:52:06,0.167,0.0,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,10.0,1369464832.0,883695616.0,1550127104.0,29815787520.0,47851.0,85776.0
12-04 09:52:07,0.0,0.083,99.082,0.835,0.0,0.0,0.0,114688.0,0.0,9.0,1369427968.0,883695616.0,1550163968.0,29815787520.0,48647.0,84405.0
12-04 09:52:08,0.0,0.0,99.583,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1369513984.0,883695616.0,1550204928.0,29815660544.0,50643.0,87697.0
12-04 09:52:09,0.0,0.084,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,8.0,1369481216.0,883695616.0,1550237696.0,29815660544.0,53361.0,89388.0
12-04 09:52:10,0.083,0.083,99.249,0.584,0.0,0.0,0.0,94208.0,0.0,8.0,1369567232.0,883695616.0,1550278656.0,29815533568.0,49410.0,85726.0
12-04 09:52:11,0.0,0.0,99.500,0.500,0.0,0.0,0.0,114688.0,0.0,12.0,1369653248.0,883695616.0,1550319616.0,29815406592.0,45835.0,80044.0
12-04 09:52:12,0.083,0.083,99.417,0.333,0.0,0.083,0.0,98304.0,0.0,10.0,1369620480.0,883695616.0,1550352384.0,29815406592.0,48655.0,85497.0
12-04 09:52:13,0.166,0.166,99.086,0.582,0.0,0.0,0.0,118784.0,0.0,11.0,1369579520.0,883695616.0,1550393344.0,29815406592.0,49723.0,87852.0
12-04 09:52:14,0.167,0.083,99.500,0.250,0.0,0.0,0.0,73728.0,0.0,9.0,1369542656.0,883695616.0,1550430208.0,29815406592.0,44336.0,80060.0
12-04 09:52:15,0.0,0.0,99.499,0.501,0.0,0.0,0.0,118784.0,0.0,11.0,1369632768.0,883695616.0,1550467072.0,29815279616.0,45542.0,81213.0
12-04 09:52:16,0.333,0.166,99.252,0.249,0.0,0.0,0.0,90112.0,0.0,11.0,1369722880.0,883695616.0,1550503936.0,29815152640.0,49876.0,86534.0
12-04 09:52:17,0.083,0.0,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,11.0,1369686016.0,883695616.0,1550540800.0,29815152640.0,49304.0,84809.0
12-04 09:52:18,0.083,0.083,99.500,0.333,0.0,0.0,0.0,114688.0,0.0,15.0,1369649152.0,883695616.0,1550577664.0,29815152640.0,46510.0,82133.0
12-04 09:52:19,0.083,0.167,99.334,0.416,0.0,0.0,0.0,98304.0,0.0,10.0,1369612288.0,883695616.0,1550614528.0,29815152640.0,46890.0,83685.0
12-04 09:52:20,0.083,0.167,99.167,0.583,0.0,0.0,0.0,122880.0,0.0,13.0,1369575424.0,883695616.0,1550651392.0,29815152640.0,47680.0,84517.0
12-04 09:52:21,0.0,0.0,99.582,0.418,0.0,0.0,0.0,114688.0,0.0,16.0,1369661440.0,883695616.0,1550692352.0,29815025664.0,45113.0,80816.0
12-04 09:52:22,0.0,0.083,99.583,0.334,0.0,0.0,0.0,98304.0,0.0,12.0,1369882624.0,883695616.0,1550725120.0,29814771712.0,47638.0,83510.0
12-04 09:52:23,0.334,0.0,99.249,0.417,0.0,0.0,0.0,118784.0,0.0,11.0,1369849856.0,883695616.0,1550757888.0,29814771712.0,46981.0,81723.0
12-04 09:52:24,0.250,0.083,99.250,0.333,0.0,0.083,0.0,94208.0,0.0,10.0,1369808896.0,883695616.0,1550798848.0,29814771712.0,47658.0,84257.0
12-04 09:52:25,0.083,0.167,99.251,0.500,0.0,0.0,0.0,118784.0,0.0,11.0,1369776128.0,883695616.0,1550831616.0,29814771712.0,47039.0,82257.0
12-04 09:52:26,0.167,0.0,99.332,0.501,0.0,0.0,0.0,118784.0,0.0,11.0,1369862144.0,883695616.0,1550872576.0,29814644736.0,47590.0,85412.0
12-04 09:52:27,0.668,0.0,98.914,0.418,0.0,0.0,0.0,126976.0,0.0,17.0,1372618752.0,883695616.0,1550909440.0,29811851264.0,46806.0,81929.0
12-04 09:52:28,0.0,0.083,99.333,0.584,0.0,0.0,0.0,225280.0,0.0,13.0,1372835840.0,883695616.0,1550946304.0,29811597312.0,47731.0,84930.0
12-04 09:52:29,0.166,0.083,99.251,0.416,0.0,0.083,0.0,102400.0,0.0,14.0,1372798976.0,883695616.0,1550983168.0,29811597312.0,45658.0,81963.0
12-04 09:52:30,0.167,0.0,99.083,0.750,0.0,0.0,0.0,114688.0,0.0,9.0,1372766208.0,883695616.0,1551015936.0,29811597312.0,44716.0,81304.0
12-04 09:52:31,0.167,0.0,99.499,0.334,0.0,0.0,0.0,102400.0,0.0,14.0,1372725248.0,883695616.0,1551056896.0,29811597312.0,48940.0,84680.0
12-04 09:52:32,0.083,0.083,99.416,0.417,0.0,0.0,0.0,135168.0,0.0,15.0,1372946432.0,883695616.0,1551089664.0,29811343360.0,52505.0,87456.0
12-04 09:52:33,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,1373028352.0,883695616.0,1551134720.0,29811216384.0,46723.0,82332.0
12-04 09:52:34,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1373114368.0,883695616.0,1551175680.0,29811089408.0,47193.0,84699.0
12-04 09:52:35,0.083,0.0,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,1373077504.0,883695616.0,1551212544.0,29811089408.0,50789.0,85337.0
12-04 09:52:36,0.0,0.083,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1373040640.0,883695616.0,1551249408.0,29811089408.0,44601.0,81161.0
12-04 09:52:37,0.083,0.083,99.166,0.584,0.0,0.083,0.0,135168.0,0.0,13.0,1373134848.0,883695616.0,1551282176.0,29810962432.0,47268.0,84428.0
12-04 09:52:38,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1373097984.0,883695616.0,1551319040.0,29810962432.0,46614.0,82446.0
12-04 09:52:39,0.249,0.083,99.002,0.665,0.0,0.0,0.0,118784.0,0.0,11.0,1373061120.0,883695616.0,1551355904.0,29810962432.0,45546.0,81791.0
12-04 09:52:40,0.167,0.167,99.249,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1373024256.0,883695616.0,1551392768.0,29810962432.0,47314.0,83911.0
12-04 09:52:41,0.083,0.0,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,13.0,1372987392.0,883695616.0,1551429632.0,29810962432.0,49717.0,83804.0
12-04 09:52:42,0.167,0.167,99.0,0.667,0.0,0.0,0.0,147456.0,0.0,19.0,1373188096.0,883695616.0,1551482880.0,29810708480.0,53617.0,90361.0
12-04 09:52:43,0.166,0.083,99.251,0.499,0.0,0.0,0.0,102400.0,0.0,14.0,1373278208.0,883695616.0,1551519744.0,29810581504.0,46325.0,83247.0
12-04 09:52:44,0.0,0.0,99.415,0.585,0.0,0.0,0.0,122880.0,0.0,13.0,1373241344.0,883695616.0,1551556608.0,29810581504.0,47512.0,83054.0
12-04 09:52:45,0.083,0.0,99.166,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1373200384.0,883695616.0,1551597568.0,29810581504.0,49895.0,87302.0
12-04 09:52:46,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1373163520.0,883695616.0,1551634432.0,29810581504.0,46179.0,82823.0
12-04 09:52:47,0.0,0.083,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,12.0,1373130752.0,883695616.0,1551667200.0,29810581504.0,56367.0,102842.0
12-04 09:52:48,0.334,0.167,97.498,1.918,0.0,0.083,0.0,3502080.0,0.0,63.0,1393205248.0,883695616.0,1554956288.0,29787217920.0,3446712.0,6872005.0
12-04 09:52:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1393197056.0,883695616.0,1554964480.0,29787217920.0,3270.0,3089.0
12-04 09:52:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1393192960.0,883695616.0,1554968576.0,29787217920.0,3497.0,3183.0
12-04 09:52:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1393192960.0,883695616.0,1554968576.0,29787217920.0,4653.0,3838.0
12-04 09:52:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1393192960.0,883695616.0,1554968576.0,29787217920.0,1632.0,1308.0
12-04 09:52:53,0.083,0.167,99.251,0.500,0.0,0.0,0.0,110592.0,0.0,12.0,1393188864.0,883695616.0,1554972672.0,29787217920.0,43141.0,77239.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,9.0,1393278976.0,883695616.0,1555009536.0,29787090944.0,8496.0,10378.0
12-04 09:52:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1393278976.0,883695616.0,1555009536.0,29787090944.0,5251.0,5007.0
12-04 09:52:56,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,11.0,1393491968.0,883695616.0,1555050496.0,29786836992.0,49710.0,88854.0
12-04 09:52:57,0.083,0.083,99.417,0.417,0.0,0.0,0.0,114688.0,0.0,12.0,1393451008.0,883695616.0,1555091456.0,29786836992.0,50702.0,89837.0
12-04 09:52:58,0.0,0.0,99.583,0.417,0.0,0.0,0.0,118784.0,0.0,11.0,1393410048.0,883695616.0,1555132416.0,29786836992.0,48715.0,87802.0
12-04 09:52:59,0.083,0.083,99.500,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,1393500160.0,883695616.0,1555169280.0,29786710016.0,48145.0,88496.0
12-04 09:53:00,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,11.0,1393459200.0,883695616.0,1555210240.0,29786710016.0,51034.0,88825.0
12-04 09:53:01,0.0,0.083,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1393545216.0,883695616.0,1555251200.0,29786583040.0,50593.0,90472.0
12-04 09:53:02,0.0,0.0,99.666,0.334,0.0,0.0,0.0,118784.0,0.0,17.0,1393635328.0,883695616.0,1555288064.0,29786456064.0,48664.0,88984.0
12-04 09:53:03,0.0,0.0,99.333,0.667,0.0,0.0,0.0,229376.0,0.0,14.0,1393848320.0,883695616.0,1555329024.0,29786202112.0,48428.0,87554.0
12-04 09:53:04,0.333,0.083,99.0,0.583,0.0,0.0,0.0,131072.0,0.0,17.0,1393803264.0,883695616.0,1555374080.0,29786202112.0,55741.0,94441.0
12-04 09:53:05,0.083,0.0,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1393889280.0,883695616.0,1555415040.0,29786075136.0,50319.0,89624.0
12-04 09:53:06,0.0,0.0,99.415,0.585,0.0,0.0,0.0,122880.0,0.0,11.0,1393848320.0,883695616.0,1555456000.0,29786075136.0,48472.0,87569.0
12-04 09:53:07,0.167,0.0,99.333,0.500,0.0,0.0,0.0,126976.0,0.0,15.0,1393807360.0,883695616.0,1555496960.0,29786075136.0,51638.0,90247.0
12-04 09:53:08,7.667,0.167,91.750,0.417,0.0,0.0,0.0,126976.0,0.0,16.0,1412562944.0,883695616.0,1555533824.0,29767282688.0,52169.0,92347.0
12-04 09:53:09,3.331,0.083,96.170,0.416,0.0,0.0,0.0,98304.0,0.0,10.0,1419632640.0,883695616.0,1555574784.0,29760172032.0,50900.0,87919.0
12-04 09:53:10,0.0,0.083,99.416,0.417,0.0,0.083,0.0,102400.0,0.0,10.0,1416179712.0,883695616.0,1555615744.0,29763584000.0,52480.0,94469.0
12-04 09:53:11,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1415229440.0,883695616.0,1555660800.0,29764489216.0,53606.0,95038.0
12-04 09:53:12,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1415192576.0,883695616.0,1555697664.0,29764489216.0,51386.0,91237.0
12-04 09:53:13,0.083,0.083,99.167,0.666,0.0,0.0,0.0,122880.0,0.0,11.0,1415147520.0,883695616.0,1555742720.0,29764489216.0,49841.0,89993.0
12-04 09:53:14,0.083,0.083,99.500,0.334,0.0,0.0,0.0,122880.0,0.0,16.0,1415110656.0,883695616.0,1555779584.0,29764489216.0,51451.0,89140.0
12-04 09:53:15,0.0,0.083,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,11.0,1415065600.0,883695616.0,1555824640.0,29764489216.0,51672.0,91682.0
12-04 09:53:16,0.167,0.083,99.417,0.333,0.0,0.0,0.0,106496.0,0.0,14.0,1415024640.0,883695616.0,1555865600.0,29764489216.0,53968.0,93504.0
12-04 09:53:17,0.166,0.166,99.251,0.416,0.0,0.0,0.0,98304.0,0.0,10.0,1414987776.0,883695616.0,1555902464.0,29764489216.0,48094.0,87607.0
12-04 09:53:18,0.083,0.083,99.084,0.666,0.0,0.083,0.0,122880.0,0.0,11.0,1414946816.0,883695616.0,1555943424.0,29764489216.0,51503.0,92121.0
12-04 09:53:19,0.083,0.083,99.417,0.417,0.0,0.0,0.0,118784.0,0.0,16.0,1415032832.0,883695616.0,1555984384.0,29764362240.0,48803.0,86741.0
12-04 09:53:20,0.0,0.0,99.332,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,1414995968.0,883695616.0,1556021248.0,29764362240.0,51205.0,88072.0
12-04 09:53:21,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,1414955008.0,883695616.0,1556062208.0,29764362240.0,51497.0,91479.0
12-04 09:53:22,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,11.0,1414914048.0,883695616.0,1556103168.0,29764362240.0,47868.0,88323.0
12-04 09:53:23,0.0,0.083,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,1414877184.0,883695616.0,1556140032.0,29764362240.0,49208.0,87800.0
12-04 09:53:24,0.167,0.167,99.251,0.416,0.0,0.0,0.0,118784.0,0.0,16.0,1414963200.0,883695616.0,1556180992.0,29764235264.0,55098.0,94143.0
12-04 09:53:25,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,11.0,1415172096.0,883695616.0,1556226048.0,29763981312.0,48394.0,87695.0
12-04 09:53:26,0.083,0.166,99.002,0.749,0.0,0.0,0.0,131072.0,0.0,17.0,1415262208.0,883695616.0,1556262912.0,29763854336.0,52685.0,89724.0
12-04 09:53:27,0.167,0.083,99.333,0.417,0.0,0.0,0.0,114688.0,0.0,15.0,1415348224.0,883695616.0,1556303872.0,29763727360.0,49901.0,89825.0
12-04 09:53:28,0.0,0.0,99.499,0.501,0.0,0.0,0.0,139264.0,0.0,16.0,1415311360.0,883695616.0,1556340736.0,29763727360.0,49301.0,88107.0
12-04 09:53:29,0.0,0.083,99.583,0.334,0.0,0.0,0.0,118784.0,0.0,12.0,1415524352.0,883695616.0,1556381696.0,29763473408.0,50308.0,87859.0
12-04 09:53:30,0.083,0.0,99.251,0.666,0.0,0.0,0.0,122880.0,0.0,11.0,1415483392.0,883695616.0,1556422656.0,29763473408.0,48706.0,88660.0
12-04 09:53:31,0.083,0.167,99.250,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1415696384.0,883695616.0,1556463616.0,29763219456.0,54798.0,92385.0
12-04 09:53:32,0.0,0.0,99.582,0.418,0.0,0.0,0.0,98304.0,0.0,10.0,1415659520.0,883695616.0,1556500480.0,29763219456.0,50317.0,89052.0
12-04 09:53:33,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1415745536.0,883695616.0,1556541440.0,29763092480.0,47395.0,86222.0
12-04 09:53:34,0.167,0.0,99.167,0.583,0.0,0.083,0.0,110592.0,0.0,12.0,1415831552.0,883695616.0,1556582400.0,29762965504.0,49893.0,88704.0
12-04 09:53:35,0.0,0.0,99.416,0.500,0.0,0.083,0.0,102400.0,0.0,10.0,1415913472.0,883695616.0,1556627456.0,29762838528.0,53154.0,91801.0
12-04 09:53:36,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1415876608.0,883695616.0,1556664320.0,29762838528.0,51530.0,90841.0
12-04 09:53:37,0.0,0.0,99.499,0.501,0.0,0.0,0.0,114688.0,0.0,15.0,1415835648.0,883695616.0,1556705280.0,29762838528.0,49136.0,86995.0
12-04 09:53:38,0.0,0.167,99.333,0.500,0.0,0.0,0.0,176128.0,0.0,11.0,1415798784.0,883695616.0,1556742144.0,29762838528.0,50852.0,89203.0
12-04 09:53:39,0.083,0.250,98.835,0.832,0.0,0.0,0.0,122880.0,0.0,11.0,1415880704.0,883695616.0,1556787200.0,29762711552.0,50334.0,89742.0
12-04 09:53:40,0.0,0.0,99.499,0.501,0.0,0.0,0.0,139264.0,0.0,17.0,1415843840.0,883695616.0,1556824064.0,29762711552.0,51706.0,92872.0
12-04 09:53:41,0.167,0.0,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,9.0,1415766016.0,883695616.0,1556869120.0,29762744320.0,49951.0,89607.0
12-04 09:53:42,0.0,0.083,99.416,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,1415823360.0,883695616.0,1556905984.0,29762650112.0,51274.0,89043.0
12-04 09:53:43,0.0,0.083,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1415716864.0,883695616.0,1556946944.0,29762715648.0,49379.0,89011.0
12-04 09:53:44,0.167,0.0,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,9.0,1415786496.0,883695616.0,1556987904.0,29762605056.0,51002.0,90049.0
12-04 09:53:45,0.0,0.0,99.248,0.752,0.0,0.0,0.0,126976.0,0.0,15.0,1415749632.0,883695616.0,1557024768.0,29762605056.0,46781.0,86048.0
12-04 09:53:46,0.0,0.0,99.499,0.501,0.0,0.0,0.0,118784.0,0.0,16.0,1415708672.0,883695616.0,1557065728.0,29762605056.0,49939.0,89340.0
12-04 09:53:47,0.083,0.0,99.333,0.584,0.0,0.0,0.0,102400.0,0.0,12.0,1415671808.0,883695616.0,1557102592.0,29762605056.0,47802.0,85258.0
12-04 09:53:48,0.166,0.166,99.168,0.499,0.0,0.0,0.0,102400.0,0.0,12.0,1415630848.0,883695616.0,1557143552.0,29762605056.0,52865.0,91631.0
12-04 09:53:49,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1415593984.0,883695616.0,1557180416.0,29762605056.0,53205.0,92220.0
12-04 09:53:50,0.0,0.0,99.165,0.835,0.0,0.0,0.0,122880.0,0.0,11.0,1415675904.0,883695616.0,1557225472.0,29762478080.0,51245.0,90848.0
12-04 09:53:51,0.083,0.0,99.083,0.834,0.0,0.0,0.0,139264.0,0.0,13.0,1415639040.0,883695616.0,1557262336.0,29762478080.0,49870.0,87433.0
12-04 09:53:52,0.167,0.083,99.250,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1415598080.0,883695616.0,1557303296.0,29762478080.0,48493.0,88118.0
12-04 09:53:53,0.0,0.0,99.249,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,1415684096.0,883695616.0,1557344256.0,29762351104.0,50295.0,89979.0
12-04 09:53:54,0.167,0.334,97.078,2.421,0.0,0.0,0.0,3948544.0,0.0,67.0,1415585792.0,883695616.0,1560997888.0,29758795776.0,3871837.0,7685771.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,4.0,1415835648.0,883695616.0,1561001984.0,29758541824.0,3970.0,3267.0
12-04 09:53:56,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1415835648.0,883695616.0,1561001984.0,29758541824.0,7814.0,8083.0
12-04 09:53:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1415831552.0,883695616.0,1561006080.0,29758541824.0,7659.0,5539.0
12-04 09:53:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1415827456.0,883695616.0,1561010176.0,29758541824.0,4590.0,3836.0
12-04 09:53:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1415827456.0,883695616.0,1561010176.0,29758541824.0,1628.0,1560.0
12-04 09:54:00,0.167,0.083,99.0,0.750,0.0,0.0,0.0,143360.0,0.0,19.0,1415786496.0,883695616.0,1561051136.0,29758541824.0,47476.0,84337.0
12-04 09:54:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1415786496.0,883695616.0,1561051136.0,29758541824.0,331.0,612.0
12-04 09:54:02,0.083,0.0,99.499,0.417,0.0,0.0,0.0,114688.0,0.0,15.0,1415749632.0,883695616.0,1561088000.0,29758541824.0,51866.0,93427.0
12-04 09:54:03,0.0,0.0,99.499,0.501,0.0,0.0,0.0,126976.0,0.0,16.0,1415704576.0,883695616.0,1561133056.0,29758541824.0,51167.0,92406.0
12-04 09:54:04,0.083,0.083,99.334,0.499,0.0,0.0,0.0,102400.0,0.0,10.0,1415786496.0,883695616.0,1561178112.0,29758414848.0,52891.0,95368.0
12-04 09:54:05,0.753,0.0,98.913,0.334,0.0,0.0,0.0,102400.0,0.0,10.0,1415749632.0,883695616.0,1561223168.0,29758406656.0,57678.0,99263.0
12-04 09:54:06,0.083,0.0,99.249,0.667,0.0,0.0,0.0,139264.0,0.0,15.0,1415704576.0,883695616.0,1561268224.0,29758406656.0,56213.0,96185.0
12-04 09:54:07,0.250,0.0,98.666,1.001,0.0,0.083,0.0,147456.0,0.0,14.0,1423790080.0,883695616.0,1561309184.0,29750280192.0,53191.0,95193.0
12-04 09:54:08,0.0,0.083,99.165,0.751,0.0,0.0,0.0,151552.0,0.0,16.0,1423745024.0,883695616.0,1561354240.0,29750280192.0,52761.0,95876.0
12-04 09:54:09,0.083,0.083,99.167,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1423704064.0,883695616.0,1561395200.0,29750280192.0,53983.0,94082.0
12-04 09:54:10,0.0,0.167,99.250,0.583,0.0,0.0,0.0,131072.0,0.0,15.0,1423659008.0,883695616.0,1561440256.0,29750280192.0,52318.0,95053.0
12-04 09:54:11,0.083,0.0,99.332,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1423745024.0,883695616.0,1561481216.0,29750153216.0,51856.0,93781.0
12-04 09:54:12,0.0,0.0,99.583,0.417,0.0,0.0,0.0,131072.0,0.0,15.0,1423835136.0,883695616.0,1561518080.0,29750026240.0,52865.0,95565.0
12-04 09:54:13,0.083,0.083,99.416,0.417,0.0,0.0,0.0,196608.0,0.0,14.0,1423790080.0,883695616.0,1561563136.0,29750026240.0,52026.0,92282.0
12-04 09:54:14,0.0,0.0,99.332,0.668,0.0,0.0,0.0,126976.0,0.0,13.0,1423745024.0,883695616.0,1561608192.0,29750026240.0,55337.0,97118.0
12-04 09:54:15,0.167,0.083,99.0,0.750,0.0,0.0,0.0,155648.0,0.0,16.0,1423699968.0,883695616.0,1561653248.0,29750026240.0,55034.0,98124.0
12-04 09:54:16,0.0,0.083,99.249,0.667,0.0,0.0,0.0,135168.0,0.0,17.0,1423781888.0,883695616.0,1561698304.0,29749899264.0,54130.0,94668.0
12-04 09:54:17,0.167,0.083,99.334,0.416,0.0,0.0,0.0,139264.0,0.0,17.0,1423745024.0,883695616.0,1561735168.0,29749899264.0,50624.0,93718.0
12-04 09:54:18,0.0,0.0,99.415,0.585,0.0,0.0,0.0,135168.0,0.0,15.0,1423699968.0,883695616.0,1561780224.0,29749899264.0,58744.0,103624.0
12-04 09:54:19,0.167,0.083,99.084,0.666,0.0,0.0,0.0,131072.0,0.0,15.0,1423781888.0,883695616.0,1561825280.0,29749772288.0,51007.0,94866.0
12-04 09:54:20,0.083,0.0,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1423740928.0,883695616.0,1561866240.0,29749772288.0,53675.0,95831.0
12-04 09:54:21,0.083,0.083,99.0,0.833,0.0,0.0,0.0,151552.0,0.0,16.0,1423699968.0,883695616.0,1561907200.0,29749772288.0,55165.0,94861.0
12-04 09:54:22,0.0,0.083,99.249,0.668,0.0,0.0,0.0,143360.0,0.0,17.0,1423781888.0,883695616.0,1561952256.0,29749645312.0,51905.0,91919.0
12-04 09:54:23,0.083,0.083,99.083,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,1423736832.0,883695616.0,1561997312.0,29749645312.0,54295.0,96255.0
12-04 09:54:24,0.250,0.083,99.002,0.666,0.0,0.0,0.0,126976.0,0.0,15.0,1423826944.0,883695616.0,1562034176.0,29749518336.0,49566.0,88505.0
12-04 09:54:25,0.0,0.0,99.165,0.835,0.0,0.0,0.0,131072.0,0.0,15.0,1423781888.0,883695616.0,1562079232.0,29749518336.0,53513.0,98061.0
12-04 09:54:26,0.0,0.0,98.997,1.003,0.0,0.0,0.0,151552.0,0.0,16.0,1423740928.0,883695616.0,1562120192.0,29749518336.0,49428.0,91342.0
12-04 09:54:27,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,1423704064.0,883695616.0,1562157056.0,29749518336.0,51368.0,91945.0
12-04 09:54:28,0.083,0.166,98.669,1.082,0.0,0.0,0.0,192512.0,0.0,21.0,1423790080.0,883695616.0,1562206208.0,29749383168.0,58960.0,100906.0
12-04 09:54:29,0.167,0.083,99.0,0.750,0.0,0.0,0.0,139264.0,0.0,19.0,1423749120.0,883695616.0,1562247168.0,29749383168.0,54611.0,97415.0
12-04 09:54:30,0.0,0.167,98.832,1.001,0.0,0.0,0.0,151552.0,0.0,16.0,1423704064.0,883695616.0,1562292224.0,29749383168.0,53093.0,93297.0
12-04 09:54:31,0.083,0.0,99.165,0.751,0.0,0.0,0.0,131072.0,0.0,16.0,1423790080.0,883695616.0,1562333184.0,29749256192.0,56473.0,97769.0
12-04 09:54:32,0.0,0.083,99.166,0.751,0.0,0.0,0.0,155648.0,0.0,18.0,1423749120.0,883695616.0,1562374144.0,29749256192.0,52007.0,93769.0
12-04 09:54:33,0.083,0.083,99.249,0.584,0.0,0.0,0.0,155648.0,0.0,19.0,1423704064.0,883695616.0,1562419200.0,29749256192.0,56318.0,100377.0
12-04 09:54:34,0.0,0.0,99.081,0.919,0.0,0.0,0.0,151552.0,0.0,16.0,1423654912.0,883695616.0,1562468352.0,29749256192.0,52539.0,94865.0
12-04 09:54:35,0.083,0.0,99.333,0.583,0.0,0.0,0.0,135168.0,0.0,17.0,1423740928.0,883695616.0,1562509312.0,29749129216.0,53438.0,98445.0
12-04 09:54:36,0.083,0.083,99.249,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1423699968.0,883695616.0,1562550272.0,29749129216.0,55126.0,95658.0
12-04 09:54:37,0.083,0.083,99.167,0.667,0.0,0.0,0.0,143360.0,0.0,16.0,1423654912.0,883695616.0,1562595328.0,29749129216.0,58000.0,98234.0
12-04 09:54:38,0.0,0.0,99.332,0.668,0.0,0.0,0.0,172032.0,0.0,24.0,1423736832.0,883695616.0,1562640384.0,29749002240.0,54293.0,94605.0
12-04 09:54:39,0.0,0.084,99.165,0.752,0.0,0.0,0.0,151552.0,0.0,16.0,1423945728.0,883695616.0,1562685440.0,29748748288.0,51600.0,93312.0
12-04 09:54:40,0.0,0.0,99.249,0.751,0.0,0.0,0.0,155648.0,0.0,18.0,1424031744.0,883695616.0,1562726400.0,29748621312.0,52887.0,96026.0
12-04 09:54:41,0.0,0.083,99.083,0.834,0.0,0.0,0.0,155648.0,0.0,18.0,1423986688.0,883695616.0,1562771456.0,29748621312.0,52368.0,93747.0
12-04 09:54:42,0.0,0.0,99.165,0.835,0.0,0.0,0.0,151552.0,0.0,16.0,1423945728.0,883695616.0,1562812416.0,29748621312.0,51199.0,94349.0
12-04 09:54:43,0.083,0.083,99.249,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1424035840.0,883695616.0,1562849280.0,29748494336.0,50833.0,90575.0
12-04 09:54:44,0.083,0.083,99.249,0.584,0.0,0.0,0.0,143360.0,0.0,17.0,1423990784.0,883695616.0,1562894336.0,29748494336.0,56721.0,99296.0
12-04 09:54:45,0.0,0.0,99.332,0.668,0.0,0.0,0.0,131072.0,0.0,15.0,1423945728.0,883695616.0,1562939392.0,29748494336.0,57233.0,97388.0
12-04 09:54:46,0.084,0.0,99.415,0.501,0.0,0.0,0.0,131072.0,0.0,15.0,1423904768.0,883695616.0,1562980352.0,29748494336.0,53413.0,95895.0
12-04 09:54:47,0.083,0.083,99.167,0.666,0.0,0.0,0.0,143360.0,0.0,18.0,1423986688.0,883695616.0,1563025408.0,29748367360.0,52621.0,96029.0
12-04 09:54:48,0.0,0.083,98.915,1.002,0.0,0.0,0.0,221184.0,0.0,17.0,1423945728.0,883695616.0,1563066368.0,29748367360.0,51377.0,90042.0
12-04 09:54:49,0.083,0.167,98.832,0.917,0.0,0.0,0.0,188416.0,0.0,23.0,1423888384.0,883695616.0,1563123712.0,29748367360.0,55600.0,98709.0
12-04 09:54:50,0.0,0.083,99.332,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1423978496.0,883695616.0,1563160576.0,29748240384.0,52484.0,93619.0
12-04 09:54:51,0.083,0.083,99.167,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1423937536.0,883695616.0,1563201536.0,29748240384.0,52235.0,95312.0
12-04 09:54:52,0.0,0.0,98.998,1.002,0.0,0.0,0.0,155648.0,0.0,16.0,1423888384.0,883695616.0,1563250688.0,29748240384.0,55066.0,97408.0
12-04 09:54:53,0.0,0.083,99.083,0.834,0.0,0.0,0.0,126976.0,0.0,15.0,1423851520.0,883695616.0,1563287552.0,29748240384.0,53006.0,91647.0
12-04 09:54:54,0.0,0.083,98.831,1.002,0.0,0.083,0.0,176128.0,0.0,18.0,1423929344.0,883695616.0,1563336704.0,29748113408.0,59438.0,102894.0
12-04 09:54:55,0.083,0.083,99.167,0.667,0.0,0.0,0.0,131072.0,0.0,17.0,1423888384.0,883695616.0,1563377664.0,29748113408.0,50538.0,92982.0
12-04 09:54:56,0.0,0.083,99.083,0.834,0.0,0.0,0.0,131072.0,0.0,15.0,1423974400.0,883695616.0,1563418624.0,29747986432.0,54425.0,96472.0
12-04 09:54:57,0.0,0.0,99.248,0.752,0.0,0.0,0.0,131072.0,0.0,15.0,1423933440.0,883695616.0,1563459584.0,29747986432.0,51559.0,93483.0
12-04 09:54:58,0.083,0.167,98.918,0.833,0.0,0.0,0.0,151552.0,0.0,16.0,1424015360.0,883695616.0,1563504640.0,29747859456.0,52761.0,94411.0
12-04 09:54:59,0.0,0.0,99.499,0.501,0.0,0.0,0.0,131072.0,0.0,15.0,1423974400.0,883695616.0,1563545600.0,29747859456.0,50642.0,91843.0
12-04 09:55:00,0.417,0.167,96.330,3.086,0.0,0.0,0.0,4296704.0,0.0,53.0,1423642624.0,883695616.0,1567174656.0,29744562176.0,4204808.0,8339230.0
12-04 09:55:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,61440.0,0.0,30.0,1424314368.0,883695616.0,1567522816.0,29743542272.0,13264.0,12186.0
12-04 09:55:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424588800.0,883695616.0,1567526912.0,29743263744.0,5825.0,4532.0
12-04 09:55:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424580608.0,883695616.0,1567526912.0,29743271936.0,5356.0,5142.0
12-04 09:55:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424572416.0,883695616.0,1567535104.0,29743271936.0,5275.0,4192.0
12-04 09:55:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1424568320.0,883695616.0,1567539200.0,29743271936.0,2356.0,1756.0
12-04 09:55:06,0.083,0.083,99.083,0.751,0.0,0.0,0.0,135168.0,0.0,15.0,1424568320.0,883695616.0,1567539200.0,29743271936.0,46104.0,83663.0
12-04 09:55:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1424650240.0,883695616.0,1567576064.0,29743153152.0,2757.0,1900.0
12-04 09:55:08,0.167,0.0,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,18.0,1424650240.0,883695616.0,1567576064.0,29743153152.0,49337.0,91897.0
12-04 09:55:09,0.250,0.083,99.082,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,1424605184.0,883695616.0,1567621120.0,29743153152.0,53239.0,90482.0
12-04 09:55:10,0.083,0.0,99.333,0.584,0.0,0.0,0.0,143360.0,0.0,17.0,1424564224.0,883695616.0,1567662080.0,29743153152.0,47974.0,81952.0
12-04 09:55:11,0.0,0.083,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,1424535552.0,883695616.0,1567698944.0,29743144960.0,49330.0,86318.0
12-04 09:55:12,0.083,0.167,98.833,0.917,0.0,0.0,0.0,151552.0,0.0,15.0,1424625664.0,883695616.0,1567735808.0,29743017984.0,52510.0,90389.0
12-04 09:55:13,0.0,0.083,99.165,0.751,0.0,0.0,0.0,172032.0,0.0,26.0,1424584704.0,883695616.0,1567776768.0,29743017984.0,46444.0,85331.0
12-04 09:55:14,0.0,0.083,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,1424547840.0,883695616.0,1567813632.0,29743017984.0,45997.0,81503.0
12-04 09:55:15,0.0,0.0,98.916,1.084,0.0,0.0,0.0,147456.0,0.0,16.0,1424515072.0,883695616.0,1567846400.0,29743017984.0,45204.0,81823.0
12-04 09:55:16,0.083,0.083,99.166,0.667,0.0,0.0,0.0,139264.0,0.0,17.0,1424605184.0,883695616.0,1567883264.0,29742891008.0,46611.0,84362.0
12-04 09:55:17,0.083,0.0,99.083,0.834,0.0,0.0,0.0,118784.0,0.0,13.0,1424564224.0,883695616.0,1567924224.0,29742891008.0,48500.0,83054.0
12-04 09:55:18,0.083,0.083,98.831,1.002,0.0,0.0,0.0,225280.0,0.0,17.0,1424527360.0,883695616.0,1567961088.0,29742891008.0,54132.0,89473.0
12-04 09:55:19,0.0,0.083,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,1424486400.0,883695616.0,1568002048.0,29742891008.0,48030.0,83463.0
12-04 09:55:20,0.167,0.083,98.918,0.833,0.0,0.0,0.0,131072.0,0.0,17.0,1424453632.0,883695616.0,1568034816.0,29742891008.0,48702.0,86898.0
12-04 09:55:21,1.582,0.167,97.252,0.999,0.0,0.0,0.0,147456.0,0.0,16.0,1428602880.0,883695616.0,1568075776.0,29738700800.0,46003.0,82917.0
12-04 09:55:22,0.0,0.0,99.165,0.835,0.0,0.0,0.0,167936.0,0.0,22.0,1429327872.0,883695616.0,1568112640.0,29737938944.0,45206.0,81254.0
12-04 09:55:23,0.0,0.083,99.165,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1429295104.0,883695616.0,1568145408.0,29737938944.0,48109.0,85996.0
12-04 09:55:24,0.334,0.083,98.332,1.251,0.0,0.0,0.0,143360.0,0.0,14.0,1429258240.0,883695616.0,1568182272.0,29737938944.0,46839.0,82508.0
12-04 09:55:25,0.083,0.167,98.918,0.833,0.0,0.0,0.0,122880.0,0.0,13.0,1421238272.0,883695616.0,1568223232.0,29745917952.0,49591.0,86999.0
12-04 09:55:26,0.0,0.0,99.331,0.669,0.0,0.0,0.0,126976.0,0.0,15.0,1421049856.0,883695616.0,1568264192.0,29746065408.0,53849.0,89502.0
12-04 09:55:27,0.083,0.083,99.334,0.500,0.0,0.0,0.0,114688.0,0.0,16.0,1421008896.0,883695616.0,1568305152.0,29746065408.0,46436.0,83872.0
12-04 09:55:28,0.167,0.0,98.999,0.834,0.0,0.0,0.0,143360.0,0.0,14.0,1421103104.0,883695616.0,1568337920.0,29745938432.0,48466.0,85906.0
12-04 09:55:29,0.0,0.0,98.999,1.001,0.0,0.0,0.0,143360.0,0.0,14.0,1421193216.0,883695616.0,1568374784.0,29745811456.0,45897.0,82641.0
12-04 09:55:30,0.083,0.083,99.083,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1421156352.0,883695616.0,1568411648.0,29745811456.0,47675.0,85098.0
12-04 09:55:31,0.083,0.0,99.333,0.584,0.0,0.0,0.0,102400.0,0.0,14.0,1421115392.0,883695616.0,1568452608.0,29745811456.0,47704.0,84024.0
12-04 09:55:32,0.084,0.0,99.164,0.753,0.0,0.0,0.0,126976.0,0.0,15.0,1421082624.0,883695616.0,1568485376.0,29745811456.0,49223.0,85813.0
12-04 09:55:33,0.0,0.083,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1421041664.0,883695616.0,1568526336.0,29745811456.0,50934.0,88719.0
12-04 09:55:34,0.084,0.0,99.165,0.752,0.0,0.0,0.0,126976.0,0.0,15.0,1420996608.0,883695616.0,1568571392.0,29745811456.0,52735.0,87145.0
12-04 09:55:35,0.083,0.167,99.167,0.583,0.0,0.0,0.0,98304.0,0.0,12.0,1421082624.0,883695616.0,1568612352.0,29745684480.0,48951.0,84971.0
12-04 09:55:36,0.167,0.083,99.249,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,1421176832.0,883695616.0,1568645120.0,29745557504.0,47637.0,86038.0
12-04 09:55:37,0.083,0.083,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,1421385728.0,883695616.0,1568681984.0,29745311744.0,47988.0,85334.0
12-04 09:55:38,0.083,0.250,98.918,0.749,0.0,0.0,0.0,131072.0,0.0,13.0,1421344768.0,883695616.0,1568722944.0,29745311744.0,47426.0,85254.0
12-04 09:55:39,0.0,0.167,98.917,0.917,0.0,0.0,0.0,122880.0,0.0,13.0,1421307904.0,883695616.0,1568759808.0,29745311744.0,47538.0,83315.0
12-04 09:55:40,0.167,0.0,99.333,0.500,0.0,0.0,0.0,126976.0,0.0,15.0,1421271040.0,883695616.0,1568796672.0,29745311744.0,46095.0,85435.0
12-04 09:55:41,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1421357056.0,883695616.0,1568837632.0,29745184768.0,50091.0,84506.0
12-04 09:55:42,0.083,0.0,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,1421320192.0,883695616.0,1568874496.0,29745184768.0,51461.0,89446.0
12-04 09:55:43,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,16.0,1421410304.0,883695616.0,1568911360.0,29745057792.0,52814.0,88010.0
12-04 09:55:44,0.166,0.166,99.085,0.582,0.0,0.0,0.0,102400.0,0.0,12.0,1421369344.0,883695616.0,1568952320.0,29745057792.0,50198.0,88915.0
12-04 09:55:45,0.0,0.083,99.166,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,1421332480.0,883695616.0,1568989184.0,29745057792.0,44541.0,79702.0
12-04 09:55:46,0.0,0.083,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1421418496.0,883695616.0,1569030144.0,29744930816.0,44310.0,82283.0
12-04 09:55:47,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,10.0,1421385728.0,883695616.0,1569062912.0,29744930816.0,40928.0,76000.0
12-04 09:55:48,0.0,0.083,99.333,0.584,0.0,0.0,0.0,151552.0,0.0,19.0,1421348864.0,883695616.0,1569099776.0,29744930816.0,43488.0,78608.0
12-04 09:55:49,0.083,0.249,99.086,0.582,0.0,0.0,0.0,114688.0,0.0,9.0,1421316096.0,883695616.0,1569132544.0,29744930816.0,43319.0,80044.0
12-04 09:55:50,0.0,0.084,99.499,0.418,0.0,0.0,0.0,90112.0,0.0,8.0,1421275136.0,883695616.0,1569173504.0,29744930816.0,50651.0,83710.0
12-04 09:55:51,0.083,0.083,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,9.0,1421365248.0,883695616.0,1569210368.0,29744803840.0,42345.0,76552.0
12-04 09:55:52,0.0,0.083,99.250,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1421328384.0,883695616.0,1569247232.0,29744803840.0,38668.0,69283.0
12-04 09:55:53,0.084,0.0,99.582,0.334,0.0,0.0,0.0,172032.0,0.0,11.0,1421279232.0,883695616.0,1569296384.0,29744803840.0,37906.0,63964.0
12-04 09:55:54,0.0,0.0,99.332,0.668,0.0,0.0,0.0,139264.0,0.0,12.0,1421381632.0,883695616.0,1569320960.0,29744676864.0,35087.0,65079.0
12-04 09:55:55,0.166,0.166,99.086,0.582,0.0,0.0,0.0,110592.0,0.0,9.0,1421352960.0,883695616.0,1569349632.0,29744676864.0,38455.0,73704.0
12-04 09:55:56,0.0,0.083,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,9.0,1421320192.0,883695616.0,1569382400.0,29744676864.0,58278.0,107875.0
12-04 09:55:57,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,9.0,1421520896.0,883695616.0,1569435648.0,29744422912.0,31793.0,59279.0
12-04 09:55:58,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,7.0,1421492224.0,883695616.0,1569464320.0,29744422912.0,29221.0,49904.0
12-04 09:55:59,0.083,0.083,99.417,0.416,0.0,0.0,0.0,69632.0,0.0,6.0,1421467648.0,883695616.0,1569488896.0,29744422912.0,25407.0,41912.0
12-04 09:56:00,0.167,0.083,99.333,0.417,0.0,0.0,0.0,65536.0,0.0,6.0,1421447168.0,883695616.0,1569509376.0,29744422912.0,19933.0,31826.0
12-04 09:56:01,0.0,0.083,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,8.0,1421430784.0,883695616.0,1569525760.0,29744422912.0,10254.0,17151.0
12-04 09:56:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1421422592.0,883695616.0,1569533952.0,29744422912.0,4677.0,8263.0
12-04 09:56:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421438976.0,883695616.0,1569533952.0,29744406528.0,1578.0,1266.0
12-04 09:56:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421438976.0,883695616.0,1569533952.0,29744406528.0,3615.0,2461.0
12-04 09:56:05,0.834,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421430784.0,883695616.0,1569542144.0,29744406528.0,5506.0,4219.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1421430784.0,883695616.0,1569542144.0,29744406528.0,6213.0,6098.0
12-04 09:56:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1421422592.0,883695616.0,1569550336.0,29744406528.0,8160.0,5077.0
12-04 09:56:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421422592.0,883695616.0,1569550336.0,29744406528.0,3202.0,3070.0
12-04 09:56:09,2.838,0.584,96.578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1427275776.0,883695616.0,1569550336.0,29738553344.0,9269.0,7830.0
12-04 09:56:10,0.333,0.250,99.0,0.333,0.0,0.083,0.0,0.0,0.0,0.0,1194680320.0,883695616.0,1569501184.0,29971197952.0,8519.0,10132.0
12-04 09:56:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1194680320.0,883695616.0,1569501184.0,29971197952.0,1045.0,849.0
12-04 09:56:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194668032.0,883695616.0,1569505280.0,29971206144.0,3588.0,2343.0
12-04 09:56:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194668032.0,883695616.0,1569505280.0,29971206144.0,7443.0,5197.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194663936.0,883695616.0,1569509376.0,29971206144.0,2144.0,2268.0
12-04 09:56:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194663936.0,883695616.0,1569509376.0,29971206144.0,2495.0,1616.0
12-04 09:56:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194659840.0,883695616.0,1569513472.0,29971206144.0,6882.0,5483.0
12-04 09:56:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194659840.0,883695616.0,1569513472.0,29971206144.0,3357.0,2973.0
12-04 09:56:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194655744.0,883695616.0,1569517568.0,29971206144.0,3899.0,4042.0
12-04 09:56:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194655744.0,883695616.0,1569517568.0,29971206144.0,1364.0,1055.0
12-04 09:56:20,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194655744.0,883695616.0,1569517568.0,29971206144.0,2658.0,1751.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194651648.0,883695616.0,1569521664.0,29971206144.0,9578.0,7151.0
12-04 09:56:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1194647552.0,883695616.0,1569525760.0,29971206144.0,2120.0,2317.0
12-04 09:56:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194647552.0,883695616.0,1569525760.0,29971206144.0,1431.0,1055.0
12-04 09:56:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194643456.0,883695616.0,1569529856.0,29971206144.0,3255.0,2813.0
12-04 09:56:25,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1194643456.0,883695616.0,1569529856.0,29971206144.0,5009.0,4636.0
12-04 09:56:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194643456.0,883695616.0,1569529856.0,29971206144.0,4062.0,3069.0
12-04 09:56:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194639360.0,883695616.0,1569533952.0,29971206144.0,2490.0,1658.0
12-04 09:56:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,114688.0,0.0,8.0,1194639360.0,883695616.0,1569533952.0,29971206144.0,2489.0,1616.0
12-04 09:56:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194635264.0,883695616.0,1569538048.0,29971206144.0,7485.0,5381.0
12-04 09:56:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194631168.0,883695616.0,1569542144.0,29971206144.0,3714.0,3233.0
12-04 09:56:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194631168.0,883695616.0,1569542144.0,29971206144.0,2093.0,1596.0
12-04 09:56:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1194631168.0,883695616.0,1569542144.0,29971206144.0,2646.0,2673.0
12-04 09:56:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1194627072.0,883695616.0,1569546240.0,29971206144.0,2050.0,1545.0
12-04 09:56:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194627072.0,883695616.0,1569546240.0,29971206144.0,6703.0,5647.0
12-04 09:56:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194622976.0,883695616.0,1569550336.0,29971206144.0,3262.0,2250.0
12-04 09:56:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194598400.0,883695616.0,1569566720.0,29971214336.0,9607.0,8477.0
12-04 09:56:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194721280.0,883695616.0,1569570816.0,29971087360.0,4111.0,4465.0
12-04 09:56:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194717184.0,883695616.0,1569574912.0,29971087360.0,6536.0,4119.0
12-04 09:56:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194717184.0,883695616.0,1569574912.0,29971087360.0,2278.0,1899.0
12-04 09:56:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194713088.0,883695616.0,1569579008.0,29971087360.0,3152.0,2787.0
12-04 09:56:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194713088.0,883695616.0,1569579008.0,29971087360.0,1364.0,1055.0
12-04 09:56:42,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194713088.0,883695616.0,1569579008.0,29971087360.0,3256.0,2879.0
12-04 09:56:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1194708992.0,883695616.0,1569583104.0,29971087360.0,5040.0,3110.0
12-04 09:56:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194704896.0,883695616.0,1569587200.0,29971087360.0,3842.0,4051.0
12-04 09:56:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194704896.0,883695616.0,1569587200.0,29971087360.0,5592.0,4186.0
12-04 09:56:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194700800.0,883695616.0,1569591296.0,29971087360.0,2635.0,1802.0
12-04 09:56:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194700800.0,883695616.0,1569591296.0,29971087360.0,261.0,401.0
12-04 09:56:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194700800.0,883695616.0,1569591296.0,29971087360.0,4315.0,3432.0
12-04 09:56:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1194700800.0,883695616.0,1569591296.0,29971087360.0,2686.0,2258.0
12-04 09:56:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194696704.0,883695616.0,1569595392.0,29971087360.0,5524.0,4187.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194692608.0,883695616.0,1569599488.0,29971087360.0,2085.0,2226.0
12-04 09:56:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194692608.0,883695616.0,1569599488.0,29971087360.0,3944.0,4140.0
12-04 09:56:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194561536.0,883695616.0,1569603584.0,29971214336.0,5591.0,4187.0
12-04 09:56:54,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194561536.0,883695616.0,1569603584.0,29971214336.0,6654.0,4739.0
12-04 09:56:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194557440.0,883695616.0,1569607680.0,29971214336.0,1551.0,1097.0
12-04 09:56:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194557440.0,883695616.0,1569607680.0,29971214336.0,363.0,494.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1194557440.0,883695616.0,1569607680.0,29971214336.0,2780.0,2003.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194545152.0,883695616.0,1569611776.0,29971222528.0,2570.0,3238.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194545152.0,883695616.0,1569611776.0,29971222528.0,6820.0,4884.0
12-04 09:57:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1194541056.0,883695616.0,1569615872.0,29971222528.0,4354.0,4536.0
12-04 09:57:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194541056.0,883695616.0,1569615872.0,29971222528.0,3352.0,2972.0
12-04 09:57:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194541056.0,883695616.0,1569615872.0,29971222528.0,3661.0,2312.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1194536960.0,883695616.0,1569619968.0,29971222528.0,4060.0,3170.0
12-04 09:57:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194536960.0,883695616.0,1569619968.0,29971222528.0,2213.0,1503.0
12-04 09:57:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1194532864.0,883695616.0,1569624064.0,29971222528.0,2928.0,2715.0
12-04 09:57:06,0.083,0.0,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1194532864.0,883695616.0,1569624064.0,29971222528.0,5206.0,3981.0
12-04 09:57:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194528768.0,883695616.0,1569628160.0,29971222528.0,8199.0,6459.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1194532864.0,883695616.0,1569632256.0,29971214336.0,3485.0,2250.0
12-04 09:57:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194528768.0,883695616.0,1569636352.0,29971214336.0,3125.0,2349.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194524672.0,883695616.0,1569640448.0,29971214336.0,4386.0,2718.0
12-04 09:57:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194520576.0,883695616.0,1569644544.0,29971214336.0,5040.0,3822.0
12-04 09:57:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1194520576.0,883695616.0,1569644544.0,29971214336.0,2418.0,1689.0
12-04 09:57:13,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194520576.0,883695616.0,1569644544.0,29971214336.0,5299.0,4530.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194516480.0,883695616.0,1569648640.0,29971214336.0,3866.0,3956.0
12-04 09:57:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194516480.0,883695616.0,1569648640.0,29971214336.0,3827.0,2363.0
12-04 09:57:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194512384.0,883695616.0,1569652736.0,29971214336.0,2078.0,2267.0
12-04 09:57:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194512384.0,883695616.0,1569652736.0,29971214336.0,3705.0,2363.0
12-04 09:57:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1194512384.0,883695616.0,1569652736.0,29971214336.0,6239.0,5348.0
12-04 09:57:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194508288.0,883695616.0,1569656832.0,29971214336.0,3906.0,2549.0
12-04 09:57:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194504192.0,883695616.0,1569660928.0,29971214336.0,1982.0,2133.0
12-04 09:57:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194504192.0,883695616.0,1569660928.0,29971214336.0,4246.0,3431.0
12-04 09:57:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194504192.0,883695616.0,1569660928.0,29971214336.0,4565.0,4082.0
12-04 09:57:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194500096.0,883695616.0,1569665024.0,29971214336.0,975.0,1612.0
12-04 09:57:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194500096.0,883695616.0,1569665024.0,29971214336.0,5143.0,3203.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194496000.0,883695616.0,1569669120.0,29971214336.0,4419.0,3533.0
12-04 09:57:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194491904.0,883695616.0,1569673216.0,29971214336.0,5042.0,3110.0
12-04 09:57:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194491904.0,883695616.0,1569673216.0,29971214336.0,1569.0,2741.0
12-04 09:57:28,3.005,0.835,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196261376.0,883695616.0,1544564736.0,29994553344.0,8755.0,6655.0
12-04 09:57:29,2.917,1.0,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1195692032.0,883695616.0,1544609792.0,29995077632.0,8143.0,6515.0
12-04 09:57:30,4.937,1.506,93.473,0.0,0.0,0.084,0.0,81920.0,0.0,2.0,1202835456.0,883695616.0,1544609792.0,29987934208.0,11917.0,9608.0
12-04 09:57:31,0.667,0.250,98.832,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1196433408.0,883695616.0,1544564736.0,29994381312.0,6682.0,7014.0
12-04 09:57:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1196421120.0,883695616.0,1544568832.0,29994389504.0,8126.0,5508.0
12-04 09:57:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196417024.0,883695616.0,1544572928.0,29994389504.0,4976.0,3972.0
12-04 09:57:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196417024.0,883695616.0,1544572928.0,29994389504.0,3874.0,3260.0
12-04 09:57:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196417024.0,883695616.0,1544572928.0,29994389504.0,5220.0,4281.0
12-04 09:57:36,5.268,1.003,93.227,0.502,0.0,0.0,0.0,40960.0,0.0,3.0,1200676864.0,883695616.0,1544585216.0,29990117376.0,11012.0,8640.0
12-04 09:57:37,4.013,0.836,94.649,0.502,0.0,0.0,0.0,16384.0,0.0,2.0,1196728320.0,883695616.0,1544642560.0,29994008576.0,11497.0,11301.0
12-04 09:57:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1195876352.0,883695616.0,1544589312.0,29994913792.0,6019.0,4636.0
12-04 09:57:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195876352.0,883695616.0,1544589312.0,29994913792.0,3445.0,2556.0
12-04 09:57:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195872256.0,883695616.0,1544593408.0,29994913792.0,4008.0,4075.0
12-04 09:57:41,1.001,0.417,98.582,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1214091264.0,883695616.0,1544597504.0,29976690688.0,8568.0,5903.0
12-04 09:57:42,5.990,0.749,92.512,0.749,0.0,0.0,0.0,192512.0,0.0,13.0,1230229504.0,883695616.0,1544658944.0,29960491008.0,20285.0,19333.0
12-04 09:57:43,0.083,0.083,99.416,0.417,0.0,0.0,0.0,73728.0,0.0,8.0,1231101952.0,883695616.0,1544667136.0,29959610368.0,2368.0,2074.0
12-04 09:57:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1231544320.0,883695616.0,1544671232.0,29959163904.0,5039.0,3947.0
12-04 09:57:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1231667200.0,883695616.0,1544675328.0,29959036928.0,5150.0,4913.0
12-04 09:57:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1231667200.0,883695616.0,1544675328.0,29959036928.0,5265.0,3414.0
12-04 09:57:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1231667200.0,883695616.0,1544675328.0,29959036928.0,2649.0,12813.0
12-04 09:57:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,2.0,1231790080.0,883695616.0,1544679424.0,29958909952.0,2147.0,2428.0
12-04 09:57:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1231917056.0,883695616.0,1544679424.0,29958782976.0,3934.0,2667.0
12-04 09:57:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1231912960.0,883695616.0,1544683520.0,29958782976.0,5184.0,5009.0
12-04 09:57:51,0.084,0.167,99.499,0.251,0.0,0.0,0.0,69632.0,0.0,16.0,1232789504.0,883695616.0,1544695808.0,29957894144.0,8543.0,8127.0
12-04 09:57:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,31.0,1235140608.0,883695616.0,1544695808.0,29955543040.0,8668.0,10583.0
12-04 09:57:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,9.0,1234694144.0,883695616.0,1544695808.0,29955989504.0,4231.0,5028.0
12-04 09:57:54,0.250,0.166,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,15.0,1234817024.0,883695616.0,1544699904.0,29955862528.0,7321.0,8729.0
12-04 09:57:55,0.167,0.0,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,16.0,1234817024.0,883695616.0,1544699904.0,29955862528.0,7323.0,7138.0
12-04 09:57:56,0.083,0.167,99.417,0.333,0.0,0.0,0.0,57344.0,0.0,11.0,1234812928.0,883695616.0,1544704000.0,29955862528.0,6149.0,6916.0
12-04 09:57:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1234935808.0,883695616.0,1544708096.0,29955735552.0,4880.0,4804.0
12-04 09:57:58,0.250,0.167,99.584,0.0,0.0,0.0,0.0,57344.0,0.0,19.0,1234931712.0,883695616.0,1544712192.0,29955735552.0,9833.0,8833.0
12-04 09:57:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1234931712.0,883695616.0,1544712192.0,29955735552.0,4664.0,5981.0
12-04 09:58:00,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,16.0,1235058688.0,883695616.0,1544712192.0,29955608576.0,5559.0,6112.0
12-04 09:58:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1235042304.0,883695616.0,1544728576.0,29955608576.0,9639.0,9908.0
12-04 09:58:02,0.0,0.167,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1235038208.0,883695616.0,1544732672.0,29955608576.0,5827.0,4439.0
12-04 09:58:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1235038208.0,883695616.0,1544732672.0,29955608576.0,4605.0,3838.0
12-04 09:58:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235161088.0,883695616.0,1544736768.0,29955481600.0,3679.0,2554.0
12-04 09:58:05,0.750,0.0,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235161088.0,883695616.0,1544736768.0,29955481600.0,4056.0,3472.0
12-04 09:58:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235410944.0,883695616.0,1544740864.0,29955227648.0,3680.0,2554.0
12-04 09:58:07,0.0,0.083,99.583,0.250,0.0,0.083,0.0,36864.0,0.0,3.0,1235410944.0,883695616.0,1544740864.0,29955227648.0,3052.0,2912.0
12-04 09:58:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235406848.0,883695616.0,1544744960.0,29955227648.0,4168.0,3632.0
12-04 09:58:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235406848.0,883695616.0,1544744960.0,29955227648.0,6068.0,5037.0
12-04 09:58:10,0.582,0.083,98.669,0.666,0.0,0.0,0.0,126976.0,0.0,15.0,1235812352.0,883695616.0,1544785920.0,29954781184.0,49567.0,85628.0
12-04 09:58:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235808256.0,883695616.0,1544790016.0,29954781184.0,3705.0,2461.0
12-04 09:58:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1235808256.0,883695616.0,1544790016.0,29954781184.0,6613.0,4939.0
12-04 09:58:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,135168.0,0.0,4.0,1235800064.0,883695616.0,1544798208.0,29954781184.0,4120.0,3537.0
12-04 09:58:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235800064.0,883695616.0,1544798208.0,29954781184.0,2269.0,2530.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235795968.0,883695616.0,1544802304.0,29954781184.0,3425.0,3183.0
12-04 09:58:16,0.333,0.083,99.167,0.416,0.0,0.0,0.0,65536.0,0.0,11.0,1236172800.0,883695616.0,1544806400.0,29954400256.0,18324.0,26158.0
12-04 09:58:17,0.250,0.083,99.416,0.250,0.0,0.0,0.0,49152.0,0.0,9.0,1237819392.0,883695616.0,1544810496.0,29952749568.0,18457.0,29770.0
12-04 09:58:18,0.167,0.083,99.083,0.583,0.0,0.083,0.0,180224.0,0.0,21.0,1238441984.0,883695616.0,1544822784.0,29952114688.0,22472.0,34439.0
12-04 09:58:19,0.250,0.0,99.333,0.417,0.0,0.0,0.0,69632.0,0.0,10.0,1238810624.0,883695616.0,1544835072.0,29951733760.0,16986.0,27798.0
12-04 09:58:20,0.084,0.0,99.666,0.251,0.0,0.0,0.0,49152.0,0.0,9.0,1239437312.0,883695616.0,1544843264.0,29951098880.0,19950.0,29773.0
12-04 09:58:21,0.250,0.083,99.167,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1239801856.0,883695616.0,1544859648.0,29950717952.0,22195.0,32136.0
12-04 09:58:22,0.083,0.0,99.666,0.250,0.0,0.0,0.0,49152.0,0.0,9.0,1240305664.0,883695616.0,1544863744.0,29950210048.0,17412.0,27891.0
12-04 09:58:23,0.167,0.083,98.999,0.751,0.0,0.0,0.0,94208.0,0.0,11.0,1240801280.0,883695616.0,1544876032.0,29949702144.0,20465.0,30952.0
12-04 09:58:24,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,12.0,1241812992.0,883695616.0,1544888320.0,29948678144.0,21638.0,31812.0
12-04 09:58:25,0.167,0.083,99.249,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1245732864.0,883695616.0,1544904704.0,29944741888.0,19472.0,30228.0
12-04 09:58:26,0.167,0.0,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,9.0,1246359552.0,883695616.0,1544912896.0,29944107008.0,17420.0,28588.0
12-04 09:58:27,0.0,0.083,99.666,0.250,0.0,0.0,0.0,81920.0,0.0,19.0,1246732288.0,883695616.0,1544921088.0,29943726080.0,18582.0,28547.0
12-04 09:58:28,0.167,0.0,99.583,0.250,0.0,0.0,0.0,53248.0,0.0,11.0,1247232000.0,883695616.0,1544929280.0,29943218176.0,17670.0,28230.0
12-04 09:58:29,0.250,0.0,98.998,0.751,0.0,0.0,0.0,102400.0,0.0,11.0,1247600640.0,883695616.0,1544941568.0,29942837248.0,17950.0,28670.0
12-04 09:58:30,0.083,0.0,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1248223232.0,883695616.0,1544953856.0,29942202368.0,24403.0,32476.0
12-04 09:58:31,0.083,0.167,99.583,0.167,0.0,0.0,0.0,57344.0,0.0,13.0,1248718848.0,883695616.0,1544966144.0,29941694464.0,23569.0,34593.0
12-04 09:58:32,0.083,0.0,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1249210368.0,883695616.0,1544982528.0,29941186560.0,19488.0,30788.0
12-04 09:58:33,0.083,0.083,99.500,0.333,0.0,0.0,0.0,53248.0,0.0,11.0,1249460224.0,883695616.0,1544986624.0,29940932608.0,20596.0,30017.0
12-04 09:58:34,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1250078720.0,883695616.0,1545003008.0,29940297728.0,18014.0,28262.0
12-04 09:58:35,0.0,0.083,99.082,0.835,0.0,0.0,0.0,90112.0,0.0,9.0,1250578432.0,883695616.0,1545011200.0,29939789824.0,19069.0,28793.0
12-04 09:58:36,0.167,0.0,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1250824192.0,883695616.0,1545019392.0,29939535872.0,20335.0,30557.0
12-04 09:58:37,0.250,0.166,99.334,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1251446784.0,883695616.0,1545031680.0,29938900992.0,20345.0,30043.0
12-04 09:58:38,0.167,0.0,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,19.0,1251946496.0,883695616.0,1545039872.0,29938393088.0,20395.0,30984.0
12-04 09:58:39,0.250,0.0,99.168,0.582,0.0,0.0,0.0,77824.0,0.0,14.0,1252438016.0,883695616.0,1545056256.0,29937885184.0,22786.0,32187.0
12-04 09:58:40,0.083,0.083,99.083,0.751,0.0,0.0,0.0,102400.0,0.0,11.0,1252810752.0,883695616.0,1545064448.0,29937504256.0,18672.0,29055.0
12-04 09:58:41,0.167,0.0,99.249,0.584,0.0,0.0,0.0,81920.0,0.0,16.0,1254322176.0,883695616.0,1545076736.0,29935980544.0,20714.0,29620.0
12-04 09:58:42,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,21.0,1254690816.0,883695616.0,1545089024.0,29935599616.0,18653.0,29706.0
12-04 09:58:43,0.083,0.083,99.332,0.501,0.0,0.0,0.0,110592.0,0.0,20.0,1255059456.0,883695616.0,1545101312.0,29935218688.0,18435.0,29423.0
12-04 09:58:44,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1255432192.0,883695616.0,1545109504.0,29934837760.0,20585.0,30596.0
12-04 09:58:45,0.083,0.0,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1255927808.0,883695616.0,1545121792.0,29934329856.0,15804.0,24514.0
12-04 09:58:46,0.0,0.167,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1256427520.0,883695616.0,1545129984.0,29933821952.0,22153.0,30858.0
12-04 09:58:47,0.167,0.0,99.249,0.584,0.0,0.0,0.0,98304.0,0.0,13.0,1256792064.0,883695616.0,1545146368.0,29933441024.0,19793.0,31178.0
12-04 09:58:48,0.083,0.0,99.500,0.417,0.0,0.0,0.0,159744.0,0.0,19.0,1257795584.0,883695616.0,1545158656.0,29932425216.0,20052.0,30930.0
12-04 09:58:49,0.0,0.083,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,18.0,1258168320.0,883695616.0,1545166848.0,29932044288.0,18266.0,27521.0
12-04 09:58:50,0.083,0.0,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1258541056.0,883695616.0,1545175040.0,29931663360.0,19775.0,29121.0
12-04 09:58:51,0.0,0.0,99.583,0.417,0.0,0.0,0.0,102400.0,0.0,15.0,1259036672.0,883695616.0,1545187328.0,29931155456.0,16898.0,27257.0
12-04 09:58:52,0.083,0.0,99.249,0.584,0.0,0.083,0.0,110592.0,0.0,19.0,1259155456.0,883695616.0,1545195520.0,29931028480.0,20422.0,30379.0
12-04 09:58:53,0.250,0.0,99.333,0.417,0.0,0.0,0.0,106496.0,0.0,22.0,1259266048.0,883695616.0,1545211904.0,29930901504.0,19107.0,28933.0
12-04 09:58:54,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1259384832.0,883695616.0,1545220096.0,29930774528.0,21011.0,29969.0
12-04 09:58:55,0.167,0.083,99.251,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1259753472.0,883695616.0,1545232384.0,29930393600.0,19657.0,30094.0
12-04 09:58:56,0.083,0.0,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,22.0,1260380160.0,883695616.0,1545240576.0,29929758720.0,20220.0,30244.0
12-04 09:58:57,0.167,0.167,99.251,0.416,0.0,0.0,0.0,90112.0,0.0,20.0,1260748800.0,883695616.0,1545252864.0,29929377792.0,18825.0,28918.0
12-04 09:58:58,0.083,0.0,99.499,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1261248512.0,883695616.0,1545261056.0,29928869888.0,19750.0,29624.0
12-04 09:58:59,0.166,0.166,99.086,0.582,0.0,0.0,0.0,98304.0,0.0,13.0,1261621248.0,883695616.0,1545269248.0,29928488960.0,17971.0,29136.0
12-04 09:59:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,65536.0,0.0,17.0,1262112768.0,883695616.0,1545285632.0,29927981056.0,21988.0,33524.0
12-04 09:59:01,0.166,0.166,99.335,0.333,0.0,0.0,0.0,77824.0,0.0,18.0,1262485504.0,883695616.0,1545293824.0,29927600128.0,19739.0,28666.0
12-04 09:59:02,0.167,0.083,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,21.0,1262854144.0,883695616.0,1545306112.0,29927219200.0,22319.0,32158.0
12-04 09:59:03,0.083,0.167,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1263226880.0,883695616.0,1545314304.0,29926838272.0,19520.0,30069.0
12-04 09:59:04,0.083,0.083,99.167,0.583,0.0,0.083,0.0,102400.0,0.0,15.0,1263849472.0,883695616.0,1545326592.0,29926203392.0,20164.0,29086.0
12-04 09:59:05,0.0,0.083,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,16.0,1264087040.0,883695616.0,1545342976.0,29925949440.0,17160.0,27234.0
12-04 09:59:06,0.0,0.0,99.750,0.250,0.0,0.0,0.0,86016.0,0.0,21.0,1264459776.0,883695616.0,1545351168.0,29925568512.0,19413.0,29221.0
12-04 09:59:07,0.250,0.167,99.083,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1265725440.0,883695616.0,1545363456.0,29924290560.0,23854.0,31983.0
12-04 09:59:08,0.083,0.0,99.583,0.334,0.0,0.0,0.0,73728.0,0.0,12.0,1266225152.0,883695616.0,1545371648.0,29923782656.0,16722.0,27384.0
12-04 09:59:09,0.751,0.0,98.497,0.751,0.0,0.0,0.0,98304.0,0.0,13.0,1272307712.0,883695616.0,1545383936.0,29917687808.0,22591.0,30942.0
12-04 09:59:10,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1272803328.0,883695616.0,1545396224.0,29917179904.0,23587.0,32005.0
12-04 09:59:11,0.083,0.083,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,19.0,1273171968.0,883695616.0,1545408512.0,29916798976.0,19352.0,29780.0
12-04 09:59:12,0.0,0.083,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,20.0,1273540608.0,883695616.0,1545420800.0,29916418048.0,19128.0,29157.0
12-04 09:59:13,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,15.0,1273782272.0,883695616.0,1545433088.0,29916164096.0,19404.0,28805.0
12-04 09:59:14,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1274150912.0,883695616.0,1545445376.0,29915783168.0,21330.0,29786.0
12-04 09:59:15,0.083,0.083,99.083,0.750,0.0,0.0,0.0,106496.0,0.0,17.0,1274523648.0,883695616.0,1545453568.0,29915402240.0,17213.0,26852.0
12-04 09:59:16,0.0,0.083,99.416,0.501,0.0,0.0,0.0,90112.0,0.0,20.0,1274892288.0,883695616.0,1545465856.0,29915021312.0,19427.0,29171.0
12-04 09:59:17,0.083,0.0,99.416,0.501,0.0,0.0,0.0,114688.0,0.0,23.0,1275260928.0,883695616.0,1545478144.0,29914640384.0,19256.0,27662.0
12-04 09:59:18,0.0,0.0,99.416,0.584,0.0,0.0,0.0,86016.0,0.0,17.0,1275633664.0,883695616.0,1545486336.0,29914259456.0,20965.0,30081.0
12-04 09:59:19,0.0,0.167,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1276129280.0,883695616.0,1545498624.0,29913751552.0,18960.0,29209.0
12-04 09:59:20,0.083,0.0,99.333,0.584,0.0,0.0,0.0,81920.0,0.0,16.0,1276755968.0,883695616.0,1545506816.0,29913116672.0,17680.0,27600.0
12-04 09:59:21,0.167,0.167,98.915,0.751,0.0,0.0,0.0,110592.0,0.0,19.0,1276997632.0,883695616.0,1545519104.0,29912862720.0,25424.0,34528.0
12-04 09:59:22,0.250,0.167,97.169,2.415,0.0,0.0,0.0,397312.0,0.0,51.0,1279139840.0,883695616.0,1545535488.0,29910704128.0,147638.0,278045.0
12-04 09:59:23,0.0,0.0,99.415,0.585,0.0,0.0,0.0,180224.0,0.0,19.0,1280270336.0,883695616.0,1545674752.0,29909434368.0,24639.0,40906.0
12-04 09:59:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1280270336.0,883695616.0,1545674752.0,29909434368.0,685.0,840.0
12-04 09:59:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1280270336.0,883695616.0,1545674752.0,29909434368.0,5020.0,3228.0
12-04 09:59:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1280266240.0,883695616.0,1545678848.0,29909434368.0,3106.0,3377.0
12-04 09:59:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1280266240.0,883695616.0,1545678848.0,29909434368.0,5361.0,5098.0
12-04 09:59:28,0.083,0.083,99.250,0.583,0.0,0.0,0.0,155648.0,0.0,18.0,1280860160.0,883695616.0,1545719808.0,29908799488.0,49704.0,86004.0
12-04 09:59:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1280856064.0,883695616.0,1545723904.0,29908799488.0,4124.0,3631.0
12-04 09:59:30,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,1281216512.0,883695616.0,1545744384.0,29908418560.0,27846.0,48658.0
12-04 09:59:31,0.250,0.083,99.251,0.416,0.0,0.0,0.0,81920.0,0.0,10.0,1281593344.0,883695616.0,1545748480.0,29908037632.0,29141.0,49104.0
12-04 09:59:32,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,10.0,1282207744.0,883695616.0,1545768960.0,29907402752.0,29662.0,49424.0
12-04 09:59:33,0.083,0.083,99.083,0.751,0.0,0.0,0.0,94208.0,0.0,12.0,1282801664.0,883695616.0,1545809920.0,29906767872.0,30658.0,50424.0
12-04 09:59:34,0.167,0.0,99.499,0.334,0.0,0.0,0.0,86016.0,0.0,12.0,1283293184.0,883695616.0,1545826304.0,29906259968.0,36171.0,56620.0
12-04 09:59:35,0.083,0.083,99.417,0.416,0.0,0.0,0.0,81920.0,0.0,10.0,1283903488.0,883695616.0,1545850880.0,29905625088.0,32956.0,54369.0
12-04 09:59:36,0.083,0.0,99.584,0.250,0.0,0.083,0.0,57344.0,0.0,9.0,1284390912.0,883695616.0,1545871360.0,29905117184.0,27879.0,49478.0
12-04 09:59:37,0.0,0.0,99.665,0.335,0.0,0.0,0.0,94208.0,0.0,13.0,1285242880.0,883695616.0,1545908224.0,29904228352.0,33883.0,52859.0
12-04 09:59:38,0.0,0.083,99.500,0.416,0.0,0.0,0.0,81920.0,0.0,10.0,1285853184.0,883695616.0,1545932800.0,29903593472.0,28345.0,49194.0
12-04 09:59:39,0.167,0.083,99.500,0.250,0.0,0.0,0.0,77824.0,0.0,11.0,1286356992.0,883695616.0,1545936896.0,29903085568.0,29137.0,50229.0
12-04 09:59:40,0.0,0.083,99.583,0.334,0.0,0.0,0.0,81920.0,0.0,10.0,1286574080.0,883695616.0,1545973760.0,29902831616.0,28207.0,49726.0
12-04 09:59:41,0.166,0.083,99.085,0.582,0.0,0.083,0.0,102400.0,0.0,11.0,1287061504.0,883695616.0,1545994240.0,29902323712.0,34847.0,52653.0
12-04 09:59:42,0.333,0.083,99.250,0.333,0.0,0.0,0.0,81920.0,0.0,10.0,1288704000.0,883695616.0,1546002432.0,29900673024.0,28734.0,50129.0
12-04 09:59:43,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,13.0,1289314304.0,883695616.0,1546027008.0,29900038144.0,33152.0,53895.0
12-04 09:59:44,0.083,0.0,99.499,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,1290174464.0,883695616.0,1546055680.0,29899149312.0,30581.0,52616.0
12-04 09:59:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,9.0,1290534912.0,883695616.0,1546076160.0,29898768384.0,27881.0,48897.0
12-04 09:59:46,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1291264000.0,883695616.0,1546108928.0,29898006528.0,29128.0,49573.0
12-04 09:59:47,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1291747328.0,883695616.0,1546133504.0,29897498624.0,28175.0,49523.0
12-04 09:59:48,0.083,0.083,99.417,0.333,0.0,0.083,0.0,90112.0,0.0,11.0,1292361728.0,883695616.0,1546153984.0,29896863744.0,32178.0,52020.0
12-04 09:59:49,0.083,0.083,99.583,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,1292988416.0,883695616.0,1546162176.0,29896228864.0,30233.0,51751.0
12-04 09:59:50,0.0,0.0,99.666,0.334,0.0,0.0,0.0,102400.0,0.0,16.0,1293586432.0,883695616.0,1546199040.0,29895593984.0,31599.0,51724.0
12-04 09:59:51,0.0,0.167,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1294086144.0,883695616.0,1546207232.0,29895086080.0,33521.0,51883.0
12-04 09:59:52,0.333,0.083,99.251,0.333,0.0,0.0,0.0,86016.0,0.0,12.0,1294696448.0,883695616.0,1546231808.0,29894451200.0,28130.0,50471.0
12-04 09:59:53,0.0,0.167,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1295310848.0,883695616.0,1546252288.0,29893816320.0,28678.0,50155.0
12-04 09:59:54,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1295798272.0,883695616.0,1546272768.0,29893308416.0,28887.0,49340.0
12-04 09:59:55,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,1296285696.0,883695616.0,1546293248.0,29892800512.0,26850.0,48517.0
12-04 09:59:56,0.250,0.083,99.334,0.333,0.0,0.0,0.0,81920.0,0.0,10.0,1297027072.0,883695616.0,1546313728.0,29892038656.0,32833.0,52637.0
12-04 09:59:57,0.0,0.083,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1297641472.0,883695616.0,1546334208.0,29891403776.0,32002.0,51469.0
12-04 09:59:58,0.0,0.0,99.582,0.418,0.0,0.0,0.0,163840.0,0.0,11.0,1297997824.0,883695616.0,1546358784.0,29891022848.0,32679.0,51338.0
12-04 09:59:59,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1298608128.0,883695616.0,1546383360.0,29890387968.0,29698.0,51739.0
12-04 10:00:00,0.333,0.167,99.167,0.333,0.0,0.0,0.0,86016.0,0.0,12.0,1299210240.0,883695616.0,1546416128.0,29889753088.0,30329.0,50846.0
12-04 10:00:01,0.083,0.0,99.500,0.417,0.0,0.0,0.0,110592.0,0.0,13.0,1299963904.0,883695616.0,1546424320.0,29888991232.0,28277.0,50405.0
12-04 10:00:02,0.0,0.083,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1300574208.0,883695616.0,1546448896.0,29888356352.0,29010.0,49532.0
12-04 10:00:03,0.083,0.083,99.334,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1301569536.0,883695616.0,1546469376.0,29887340544.0,27440.0,49283.0
12-04 10:00:04,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,17.0,1301803008.0,883695616.0,1546489856.0,29887086592.0,32438.0,51497.0
12-04 10:00:05,0.585,0.084,98.662,0.669,0.0,0.0,0.0,106496.0,0.0,13.0,1302286336.0,883695616.0,1546514432.0,29886578688.0,35211.0,53543.0
12-04 10:00:06,0.083,0.083,99.083,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,1302958080.0,883695616.0,1546539008.0,29885882368.0,30224.0,50096.0
12-04 10:00:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,57344.0,0.0,9.0,1303695360.0,883695616.0,1546563584.0,29885120512.0,32796.0,53671.0
12-04 10:00:08,0.167,0.0,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1304186880.0,883695616.0,1546579968.0,29884612608.0,30339.0,52044.0
12-04 10:00:09,0.0,0.167,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,1304797184.0,883695616.0,1546604544.0,29883977728.0,29555.0,49899.0
12-04 10:00:10,0.167,0.0,99.251,0.583,0.0,0.0,0.0,81920.0,0.0,10.0,1305284608.0,883695616.0,1546625024.0,29883469824.0,28868.0,49576.0
12-04 10:00:11,0.083,0.167,99.332,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,1306025984.0,883695616.0,1546645504.0,29882707968.0,33566.0,51841.0
12-04 10:00:12,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1306636288.0,883695616.0,1546670080.0,29882073088.0,30993.0,52404.0
12-04 10:00:13,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1307119616.0,883695616.0,1546694656.0,29881565184.0,29798.0,49605.0
12-04 10:00:14,0.0,0.083,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,12.0,1307602944.0,883695616.0,1546719232.0,29881057280.0,31102.0,50262.0
12-04 10:00:15,0.167,0.083,99.250,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1308213248.0,883695616.0,1546743808.0,29880422400.0,30679.0,52266.0
12-04 10:00:16,0.083,0.083,99.084,0.749,0.0,0.0,0.0,102400.0,0.0,11.0,1308700672.0,883695616.0,1546764288.0,29879914496.0,28461.0,49643.0
12-04 10:00:17,0.250,0.083,98.834,0.833,0.0,0.0,0.0,122880.0,0.0,15.0,1309188096.0,883695616.0,1546784768.0,29879406592.0,30015.0,52361.0
12-04 10:00:18,0.0,0.167,99.417,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1309929472.0,883695616.0,1546805248.0,29878644736.0,31287.0,51689.0
12-04 10:00:19,0.0,0.167,99.251,0.500,0.0,0.083,0.0,86016.0,0.0,12.0,1310920704.0,883695616.0,1546829824.0,29877628928.0,30097.0,50470.0
12-04 10:00:20,0.083,0.0,99.416,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1311277056.0,883695616.0,1546854400.0,29877248000.0,31310.0,51723.0
12-04 10:00:21,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1311764480.0,883695616.0,1546874880.0,29876740096.0,31487.0,50834.0
12-04 10:00:22,0.0,0.084,99.165,0.752,0.0,0.0,0.0,126976.0,0.0,17.0,1312501760.0,883695616.0,1546899456.0,29875978240.0,31100.0,51471.0
12-04 10:00:23,0.0,0.167,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,17.0,1312985088.0,883695616.0,1546924032.0,29875470336.0,30550.0,51115.0
12-04 10:00:24,0.167,0.083,99.167,0.583,0.0,0.0,0.0,81920.0,0.0,10.0,1313476608.0,883695616.0,1546940416.0,29874962432.0,30805.0,52228.0
12-04 10:00:25,0.0,0.0,99.498,0.502,0.0,0.0,0.0,81920.0,0.0,10.0,1314091008.0,883695616.0,1546960896.0,29874327552.0,30694.0,51061.0
12-04 10:00:26,0.166,0.166,99.085,0.582,0.0,0.0,0.0,81920.0,0.0,10.0,1314574336.0,883695616.0,1546985472.0,29873819648.0,27998.0,48976.0
12-04 10:00:27,0.0,0.0,99.499,0.501,0.0,0.0,0.0,110592.0,0.0,18.0,1315188736.0,883695616.0,1547005952.0,29873184768.0,31186.0,51365.0
12-04 10:00:28,0.084,0.084,98.329,1.504,0.0,0.0,0.0,868352.0,0.0,44.0,1327243264.0,883695616.0,1547476992.0,29860659200.0,1100378.0,2163162.0
12-04 10:00:29,0.500,0.167,98.250,1.083,0.0,0.0,0.0,962560.0,0.0,27.0,1337815040.0,883695616.0,1548505088.0,29849059328.0,488423.0,956715.0
12-04 10:00:30,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1337810944.0,883695616.0,1548509184.0,29849059328.0,8153.0,5077.0
12-04 10:00:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1337810944.0,883695616.0,1548509184.0,29849059328.0,1006.0,1153.0
12-04 10:00:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1337806848.0,883695616.0,1548513280.0,29849059328.0,5293.0,5971.0
12-04 10:00:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1337806848.0,883695616.0,1548513280.0,29849059328.0,3239.0,2368.0
12-04 10:00:34,0.0,0.0,99.498,0.502,0.0,0.0,0.0,172032.0,0.0,13.0,1338400768.0,883695616.0,1548554240.0,29848424448.0,44725.0,82691.0
12-04 10:00:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1338400768.0,883695616.0,1548554240.0,29848424448.0,3704.0,2554.0
12-04 10:00:36,0.083,0.250,99.251,0.416,0.0,0.0,0.0,98304.0,0.0,16.0,1339260928.0,883695616.0,1548582912.0,29847535616.0,36039.0,58270.0
12-04 10:00:37,0.0,0.0,99.583,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1339621376.0,883695616.0,1548603392.0,29847154688.0,31355.0,55301.0
12-04 10:00:38,0.251,0.084,99.247,0.418,0.0,0.0,0.0,118784.0,0.0,13.0,1341624320.0,883695616.0,1548632064.0,29845123072.0,37519.0,59438.0
12-04 10:00:39,0.083,0.166,99.334,0.416,0.0,0.0,0.0,114688.0,0.0,19.0,1342488576.0,883695616.0,1548656640.0,29844234240.0,33960.0,58247.0
12-04 10:00:40,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1343217664.0,883695616.0,1548681216.0,29843480576.0,33146.0,56726.0
12-04 10:00:41,0.083,0.083,99.417,0.416,0.0,0.0,0.0,90112.0,0.0,12.0,1343827968.0,883695616.0,1548705792.0,29842845696.0,31398.0,55551.0
12-04 10:00:42,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,14.0,1344073728.0,883695616.0,1548713984.0,29842591744.0,31399.0,55622.0
12-04 10:00:43,0.167,0.083,99.417,0.333,0.0,0.0,0.0,98304.0,0.0,12.0,1344794624.0,883695616.0,1548754944.0,29841829888.0,31139.0,54928.0
12-04 10:00:44,0.0,0.083,99.500,0.417,0.0,0.0,0.0,110592.0,0.0,13.0,1345298432.0,883695616.0,1548759040.0,29841321984.0,30881.0,54631.0
12-04 10:00:45,0.0,0.0,99.582,0.418,0.0,0.0,0.0,94208.0,0.0,16.0,1346138112.0,883695616.0,1548808192.0,29840433152.0,41326.0,63779.0
12-04 10:00:46,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1346732032.0,883695616.0,1548849152.0,29839798272.0,36016.0,58309.0
12-04 10:00:47,0.0,0.0,99.582,0.418,0.0,0.0,0.0,114688.0,0.0,15.0,1347477504.0,883695616.0,1548865536.0,29839036416.0,34447.0,58294.0
12-04 10:00:48,0.0,0.083,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1347952640.0,883695616.0,1548898304.0,29838528512.0,34640.0,58751.0
12-04 10:00:49,0.083,0.083,99.417,0.416,0.0,0.0,0.0,114688.0,0.0,16.0,1348202496.0,883695616.0,1548902400.0,29838274560.0,29466.0,53287.0
12-04 10:00:50,0.0,0.0,99.583,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1348808704.0,883695616.0,1548931072.0,29837639680.0,30292.0,54411.0
12-04 10:00:51,0.167,0.083,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,10.0,1349402624.0,883695616.0,1548972032.0,29837004800.0,31019.0,54952.0
12-04 10:00:52,0.083,0.0,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1350164480.0,883695616.0,1548972032.0,29836242944.0,35926.0,58338.0
12-04 10:00:53,0.0,0.083,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,12.0,1350512640.0,883695616.0,1549004800.0,29835862016.0,35652.0,57676.0
12-04 10:00:54,0.083,0.0,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,11.0,1351360512.0,883695616.0,1549045760.0,29834973184.0,34368.0,58167.0
12-04 10:00:55,0.083,0.167,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1351475200.0,883695616.0,1549058048.0,29834846208.0,34610.0,58210.0
12-04 10:00:56,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1351815168.0,883695616.0,1549099008.0,29834465280.0,33658.0,57389.0
12-04 10:00:57,0.083,0.167,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1352065024.0,883695616.0,1549103104.0,29834211328.0,32382.0,57925.0
12-04 10:00:58,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,15.0,1352417280.0,883695616.0,1549131776.0,29833830400.0,31713.0,56029.0
12-04 10:00:59,0.167,0.0,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1352761344.0,883695616.0,1549168640.0,29833449472.0,33312.0,55506.0
12-04 10:01:00,0.0,0.083,99.083,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1353117696.0,883695616.0,1549193216.0,29833068544.0,35011.0,59180.0
12-04 10:01:01,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1353617408.0,883695616.0,1549201408.0,29832560640.0,35254.0,58816.0
12-04 10:01:02,0.083,0.0,99.333,0.500,0.0,0.083,0.0,90112.0,0.0,14.0,1354092544.0,883695616.0,1549234176.0,29832052736.0,34397.0,58900.0
12-04 10:01:03,0.083,0.083,99.251,0.582,0.0,0.0,0.0,86016.0,0.0,10.0,1354674176.0,883695616.0,1549271040.0,29831434240.0,30573.0,54260.0
12-04 10:01:04,0.084,0.0,99.499,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,1355173888.0,883695616.0,1549279232.0,29830926336.0,34036.0,58762.0
12-04 10:01:05,0.167,0.167,99.417,0.250,0.0,0.0,0.0,69632.0,0.0,13.0,1355657216.0,883695616.0,1549303808.0,29830418432.0,36337.0,59991.0
12-04 10:01:06,0.083,0.083,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1356378112.0,883695616.0,1549344768.0,29829656576.0,32233.0,54855.0
12-04 10:01:07,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1356750848.0,883695616.0,1549352960.0,29829275648.0,34868.0,58952.0
12-04 10:01:08,0.083,0.083,99.166,0.667,0.0,0.0,0.0,86016.0,0.0,12.0,1357357056.0,883695616.0,1549381632.0,29828640768.0,34753.0,55896.0
12-04 10:01:09,0.167,0.083,99.250,0.500,0.0,0.0,0.0,180224.0,0.0,15.0,1357713408.0,883695616.0,1549406208.0,29828259840.0,38288.0,59699.0
12-04 10:01:10,0.167,0.167,99.417,0.250,0.0,0.0,0.0,65536.0,0.0,11.0,1358196736.0,883695616.0,1549430784.0,29827751936.0,31124.0,55804.0
12-04 10:01:11,0.250,0.0,99.249,0.501,0.0,0.0,0.0,114688.0,0.0,11.0,1358721024.0,883695616.0,1549475840.0,29827182592.0,36649.0,60995.0
12-04 10:01:12,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1359097856.0,883695616.0,1549479936.0,29826801664.0,31227.0,53976.0
12-04 10:01:13,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1359450112.0,883695616.0,1549508608.0,29826420736.0,34175.0,57295.0
12-04 10:01:14,0.999,0.083,98.335,0.583,0.0,0.0,0.0,122880.0,0.0,14.0,1362964480.0,883695616.0,1549549568.0,29822865408.0,30833.0,56357.0
12-04 10:01:15,0.0,0.084,99.499,0.418,0.0,0.0,0.0,94208.0,0.0,14.0,1363337216.0,883695616.0,1549557760.0,29822484480.0,34986.0,58486.0
12-04 10:01:16,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1363689472.0,883695616.0,1549586432.0,29822103552.0,34533.0,56619.0
12-04 10:01:17,0.083,0.083,99.0,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1364287488.0,883695616.0,1549623296.0,29821468672.0,34368.0,55258.0
12-04 10:01:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1365049344.0,883695616.0,1549639680.0,29820690432.0,37437.0,60227.0
12-04 10:01:19,0.166,0.166,98.918,0.749,0.0,0.0,0.0,106496.0,0.0,11.0,1365520384.0,883695616.0,1549676544.0,29820182528.0,29296.0,52735.0
12-04 10:01:20,0.0,0.083,99.083,0.834,0.0,0.0,0.0,114688.0,0.0,15.0,1365766144.0,883695616.0,1549684736.0,29819928576.0,32721.0,57674.0
12-04 10:01:21,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1366118400.0,883695616.0,1549713408.0,29819547648.0,29496.0,52543.0
12-04 10:01:22,0.083,0.0,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1366478848.0,883695616.0,1549733888.0,29819166720.0,31852.0,52819.0
12-04 10:01:23,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,1366695936.0,883695616.0,1549770752.0,29818912768.0,34545.0,61352.0
12-04 10:01:24,0.083,0.083,99.001,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1366798336.0,883695616.0,1549795328.0,29818785792.0,34632.0,57068.0
12-04 10:01:25,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1366908928.0,883695616.0,1549811712.0,29818658816.0,33272.0,55861.0
12-04 10:01:26,0.0,0.0,99.416,0.501,0.0,0.083,0.0,86016.0,0.0,10.0,1367126016.0,883695616.0,1549848576.0,29818404864.0,36921.0,58868.0
12-04 10:01:27,0.167,0.083,99.333,0.417,0.0,0.0,0.0,126976.0,0.0,17.0,1367113728.0,883695616.0,1549860864.0,29818404864.0,31939.0,56045.0
12-04 10:01:28,0.083,0.083,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1367085056.0,883695616.0,1549889536.0,29818404864.0,33059.0,56669.0
12-04 10:01:29,0.167,0.0,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1367175168.0,883695616.0,1549926400.0,29818277888.0,34292.0,58233.0
12-04 10:01:30,0.083,0.083,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,1367162880.0,883695616.0,1549938688.0,29818277888.0,31659.0,56531.0
12-04 10:01:31,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1367138304.0,883695616.0,1549963264.0,29818277888.0,34263.0,57407.0
12-04 10:01:32,0.167,0.083,99.251,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1367228416.0,883695616.0,1550000128.0,29818150912.0,34036.0,55808.0
12-04 10:01:33,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,15.0,1367465984.0,883695616.0,1550016512.0,29817896960.0,34768.0,56676.0
12-04 10:01:34,0.084,0.167,97.744,1.921,0.0,0.084,0.0,1560576.0,0.0,61.0,1370202112.0,883695616.0,1551003648.0,29814173696.0,1361527.0,2675535.0
12-04 10:01:35,0.167,0.167,98.917,0.750,0.0,0.0,0.0,696320.0,0.0,27.0,1370062848.0,883695616.0,1551863808.0,29813452800.0,601718.0,1183962.0
12-04 10:01:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1370058752.0,883695616.0,1551867904.0,29813452800.0,3675.0,4146.0
12-04 10:01:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1370046464.0,883695616.0,1551880192.0,29813452800.0,7338.0,7317.0
12-04 10:01:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1370042368.0,883695616.0,1551884288.0,29813452800.0,5332.0,4312.0
12-04 10:01:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1370042368.0,883695616.0,1551884288.0,29813452800.0,1247.0,1460.0
12-04 10:01:40,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,13.0,1370038272.0,883695616.0,1551888384.0,29813452800.0,51582.0,86546.0
12-04 10:01:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1370001408.0,883695616.0,1551925248.0,29813452800.0,4043.0,2574.0
12-04 10:01:42,0.0,0.083,99.250,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,1370001408.0,883695616.0,1551925248.0,29813452800.0,35868.0,62844.0
12-04 10:01:43,0.083,0.083,99.499,0.334,0.0,0.0,0.0,114688.0,0.0,13.0,1369968640.0,883695616.0,1551958016.0,29813452800.0,37702.0,66054.0
12-04 10:01:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,94208.0,0.0,14.0,1369944064.0,883695616.0,1551982592.0,29813452800.0,36158.0,63337.0
12-04 10:01:45,0.083,0.0,99.333,0.583,0.0,0.0,0.0,110592.0,0.0,11.0,1370042368.0,883695616.0,1552011264.0,29813325824.0,35181.0,62810.0
12-04 10:01:46,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,1370140672.0,883695616.0,1552039936.0,29813198848.0,38256.0,64472.0
12-04 10:01:47,0.083,0.0,99.583,0.334,0.0,0.0,0.0,90112.0,0.0,12.0,1370112000.0,883695616.0,1552068608.0,29813198848.0,40570.0,68175.0
12-04 10:01:48,0.0,0.083,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,13.0,1370083328.0,883695616.0,1552097280.0,29813198848.0,40125.0,66400.0
12-04 10:01:49,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,15.0,1370054656.0,883695616.0,1552125952.0,29813198848.0,39137.0,66841.0
12-04 10:01:50,2.417,0.167,97.167,0.250,0.0,0.0,0.0,73728.0,0.0,13.0,1379930112.0,883695616.0,1552154624.0,29803294720.0,37810.0,64953.0
12-04 10:01:51,8.659,0.083,90.591,0.666,0.0,0.0,0.0,110592.0,0.0,11.0,1387397120.0,883695616.0,1552179200.0,29795803136.0,34276.0,62094.0
12-04 10:01:52,0.500,0.083,98.833,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,1382289408.0,883695616.0,1552207872.0,29800882176.0,37272.0,64741.0
12-04 10:01:53,0.0,0.083,99.165,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1382514688.0,883695616.0,1552236544.0,29800628224.0,37482.0,66153.0
12-04 10:01:54,0.0,0.083,99.666,0.250,0.0,0.0,0.0,81920.0,0.0,13.0,1382486016.0,883695616.0,1552265216.0,29800628224.0,38741.0,65840.0
12-04 10:01:55,0.167,0.167,99.001,0.666,0.0,0.0,0.0,110592.0,0.0,11.0,1382457344.0,883695616.0,1552293888.0,29800628224.0,38785.0,66450.0
12-04 10:01:56,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1382682624.0,883695616.0,1552322560.0,29800374272.0,38920.0,64058.0
12-04 10:01:57,0.167,0.083,99.333,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1382764544.0,883695616.0,1552367616.0,29800247296.0,44564.0,73455.0
12-04 10:01:58,0.083,0.250,99.167,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1385529344.0,883695616.0,1552396288.0,29797453824.0,40670.0,68517.0
12-04 10:01:59,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,12.0,1385631744.0,883695616.0,1552420864.0,29797326848.0,32860.0,59415.0
12-04 10:02:00,0.083,0.083,98.999,0.834,0.0,0.0,0.0,110592.0,0.0,11.0,1385603072.0,883695616.0,1552449536.0,29797326848.0,37102.0,64484.0
12-04 10:02:01,0.083,0.0,99.333,0.500,0.0,0.083,0.0,94208.0,0.0,14.0,1385701376.0,883695616.0,1552478208.0,29797199872.0,36521.0,64900.0
12-04 10:02:02,0.0,0.167,99.001,0.833,0.0,0.0,0.0,110592.0,0.0,11.0,1385676800.0,883695616.0,1552502784.0,29797199872.0,40531.0,68524.0
12-04 10:02:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,65536.0,0.0,9.0,1385644032.0,883695616.0,1552535552.0,29797199872.0,37400.0,63273.0
12-04 10:02:04,0.0,0.084,99.415,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,1385619456.0,883695616.0,1552560128.0,29797199872.0,39216.0,64106.0
12-04 10:02:05,0.667,0.083,98.415,0.834,0.0,0.0,0.0,122880.0,0.0,13.0,1385590784.0,883695616.0,1552588800.0,29797199872.0,41595.0,69767.0
12-04 10:02:06,0.167,0.167,99.167,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1385684992.0,883695616.0,1552621568.0,29797072896.0,40084.0,67335.0
12-04 10:02:07,0.0,0.083,99.416,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,1385660416.0,883695616.0,1552646144.0,29797072896.0,37537.0,64135.0
12-04 10:02:08,0.0,0.083,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,12.0,1385635840.0,883695616.0,1552670720.0,29797072896.0,35325.0,63027.0
12-04 10:02:09,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,1385603072.0,883695616.0,1552703488.0,29797072896.0,40562.0,66829.0
12-04 10:02:10,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1385705472.0,883695616.0,1552728064.0,29796945920.0,38895.0,64338.0
12-04 10:02:11,0.083,0.167,99.167,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1385676800.0,883695616.0,1552756736.0,29796945920.0,41247.0,69143.0
12-04 10:02:12,0.083,0.083,99.584,0.250,0.0,0.0,0.0,65536.0,0.0,9.0,1385648128.0,883695616.0,1552785408.0,29796945920.0,37987.0,64509.0
12-04 10:02:13,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1385619456.0,883695616.0,1552814080.0,29796945920.0,39675.0,66525.0
12-04 10:02:14,0.167,0.0,99.333,0.500,0.0,0.0,0.0,196608.0,0.0,14.0,1385586688.0,883695616.0,1552846848.0,29796945920.0,36453.0,62816.0
12-04 10:02:15,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,1385558016.0,883695616.0,1552875520.0,29796945920.0,37649.0,64727.0
12-04 10:02:16,0.167,0.083,99.500,0.250,0.0,0.0,0.0,106496.0,0.0,16.0,1385660416.0,883695616.0,1552900096.0,29796818944.0,35143.0,61554.0
12-04 10:02:17,0.167,0.167,98.918,0.749,0.0,0.0,0.0,114688.0,0.0,13.0,1385631744.0,883695616.0,1552928768.0,29796818944.0,41134.0,67127.0
12-04 10:02:18,0.0,0.167,99.500,0.333,0.0,0.0,0.0,94208.0,0.0,14.0,1385730048.0,883695616.0,1552957440.0,29796691968.0,39150.0,68004.0
12-04 10:02:19,0.0,0.0,99.749,0.251,0.0,0.0,0.0,73728.0,0.0,13.0,1385701376.0,883695616.0,1552986112.0,29796691968.0,38779.0,64179.0
12-04 10:02:20,0.083,0.083,99.0,0.833,0.0,0.0,0.0,110592.0,0.0,11.0,1385672704.0,883695616.0,1553014784.0,29796691968.0,40164.0,68869.0
12-04 10:02:21,0.0,0.0,99.499,0.501,0.0,0.0,0.0,114688.0,0.0,16.0,1385771008.0,883695616.0,1553043456.0,29796564992.0,36039.0,62114.0
12-04 10:02:22,0.0,0.083,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,9.0,1385746432.0,883695616.0,1553068032.0,29796564992.0,35593.0,63366.0
12-04 10:02:23,0.083,0.0,99.249,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,1385717760.0,883695616.0,1553096704.0,29796564992.0,34846.0,61767.0
12-04 10:02:24,0.0,0.167,99.583,0.250,0.0,0.0,0.0,65536.0,0.0,9.0,1385689088.0,883695616.0,1553125376.0,29796564992.0,41797.0,68638.0
12-04 10:02:25,0.0,0.0,99.666,0.334,0.0,0.0,0.0,94208.0,0.0,14.0,1385787392.0,883695616.0,1553154048.0,29796438016.0,36485.0,63156.0
12-04 10:02:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,73728.0,0.0,13.0,1385762816.0,883695616.0,1553178624.0,29796438016.0,40132.0,66285.0
12-04 10:02:27,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1385861120.0,883695616.0,1553207296.0,29796311040.0,38389.0,64990.0
12-04 10:02:28,0.249,0.166,99.418,0.166,0.0,0.0,0.0,73728.0,0.0,13.0,1385828352.0,883695616.0,1553240064.0,29796311040.0,37339.0,66219.0
12-04 10:02:29,0.167,0.083,99.167,0.583,0.0,0.0,0.0,131072.0,0.0,17.0,1386057728.0,883695616.0,1553264640.0,29796057088.0,39409.0,68122.0
12-04 10:02:30,0.083,0.083,99.500,0.334,0.0,0.0,0.0,94208.0,0.0,14.0,1386090496.0,883695616.0,1553293312.0,29795995648.0,36496.0,64313.0
12-04 10:02:31,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,1386299392.0,883695616.0,1553321984.0,29795758080.0,35804.0,62860.0
12-04 10:02:32,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,12.0,1386606592.0,883695616.0,1553346560.0,29795426304.0,40426.0,66305.0
12-04 10:02:33,0.083,0.083,99.250,0.583,0.0,0.0,0.0,118784.0,0.0,13.0,1386577920.0,883695616.0,1553375232.0,29795426304.0,41612.0,68387.0
12-04 10:02:34,0.083,0.083,99.666,0.167,0.0,0.0,0.0,65536.0,0.0,9.0,1386549248.0,883695616.0,1553403904.0,29795426304.0,36987.0,63472.0
12-04 10:02:35,0.083,0.083,99.250,0.583,0.0,0.0,0.0,110592.0,0.0,11.0,1386647552.0,883695616.0,1553432576.0,29795299328.0,38895.0,65700.0
12-04 10:02:36,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1386745856.0,883695616.0,1553461248.0,29795172352.0,39426.0,66223.0
12-04 10:02:37,0.167,0.0,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1386684416.0,883695616.0,1553489920.0,29795205120.0,34373.0,62070.0
12-04 10:02:38,0.0,0.0,99.333,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,1386643456.0,883695616.0,1553514496.0,29795221504.0,36786.0,64355.0
12-04 10:02:39,0.0,0.0,99.666,0.334,0.0,0.0,0.0,94208.0,0.0,14.0,1386614784.0,883695616.0,1553543168.0,29795221504.0,38645.0,66634.0
12-04 10:02:40,0.083,0.083,99.166,0.667,0.0,0.0,0.0,131072.0,0.0,21.0,1386586112.0,883695616.0,1553571840.0,29795221504.0,45209.0,75533.0
12-04 10:02:41,0.417,0.334,95.246,4.003,0.0,0.0,0.0,2736128.0,0.0,106.0,1400397824.0,883695616.0,1555759104.0,29779222528.0,2314880.0,4561284.0
12-04 10:02:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,6.0,1401380864.0,883695616.0,1555775488.0,29778223104.0,5577.0,4428.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1401380864.0,883695616.0,1555775488.0,29778223104.0,331.0,612.0
12-04 10:02:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1401380864.0,883695616.0,1555775488.0,29778223104.0,4506.0,3744.0
12-04 10:02:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1401372672.0,883695616.0,1555783680.0,29778223104.0,4042.0,2760.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1401372672.0,883695616.0,1555783680.0,29778223104.0,2679.0,1920.0
12-04 10:02:47,0.0,0.083,99.083,0.833,0.0,0.0,0.0,126976.0,0.0,15.0,1401335808.0,883695616.0,1555820544.0,29778223104.0,44609.0,84232.0
12-04 10:02:48,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1401331712.0,883695616.0,1555824640.0,29778223104.0,6511.0,5561.0
12-04 10:02:49,0.167,0.083,99.166,0.584,0.0,0.0,0.0,180224.0,0.0,15.0,1401303040.0,883695616.0,1555853312.0,29778223104.0,43769.0,72877.0
12-04 10:02:50,0.083,0.083,99.250,0.583,0.0,0.0,0.0,86016.0,0.0,8.0,1401397248.0,883695616.0,1555886080.0,29778096128.0,40148.0,70138.0
12-04 10:02:51,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1401364480.0,883695616.0,1555918848.0,29778096128.0,40106.0,70209.0
12-04 10:02:52,0.083,0.166,99.168,0.582,0.0,0.0,0.0,90112.0,0.0,10.0,1401335808.0,883695616.0,1555947520.0,29778096128.0,38733.0,69137.0
12-04 10:02:53,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,1401307136.0,883695616.0,1555976192.0,29778096128.0,44060.0,72813.0
12-04 10:02:54,0.083,0.0,99.416,0.501,0.0,0.0,0.0,131072.0,0.0,17.0,1401274368.0,883695616.0,1556008960.0,29778096128.0,40721.0,70711.0
12-04 10:02:55,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1401245696.0,883695616.0,1556037632.0,29778096128.0,39976.0,71357.0
12-04 10:02:56,0.250,0.083,99.085,0.582,0.0,0.0,0.0,90112.0,0.0,10.0,1401339904.0,883695616.0,1556070400.0,29777969152.0,42935.0,72293.0
12-04 10:02:57,0.083,0.0,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1401307136.0,883695616.0,1556103168.0,29777969152.0,40553.0,71080.0
12-04 10:02:58,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1401278464.0,883695616.0,1556131840.0,29777969152.0,39361.0,70203.0
12-04 10:02:59,0.083,0.0,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1401249792.0,883695616.0,1556160512.0,29777969152.0,40369.0,70251.0
12-04 10:03:00,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1401221120.0,883695616.0,1556189184.0,29777969152.0,42059.0,71661.0
12-04 10:03:01,0.083,0.167,99.0,0.750,0.0,0.0,0.0,114688.0,0.0,11.0,1401311232.0,883695616.0,1556226048.0,29777842176.0,39319.0,70100.0
12-04 10:03:02,0.0,0.0,99.249,0.751,0.0,0.0,0.0,118784.0,0.0,15.0,1401282560.0,883695616.0,1556254720.0,29777842176.0,42504.0,72828.0
12-04 10:03:03,0.250,0.0,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,15.0,1401376768.0,883695616.0,1556287488.0,29777715200.0,43033.0,72129.0
12-04 10:03:04,0.084,0.0,99.165,0.752,0.0,0.0,0.0,131072.0,0.0,17.0,1401344000.0,883695616.0,1556320256.0,29777715200.0,44661.0,75268.0
12-04 10:03:05,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1401315328.0,883695616.0,1556348928.0,29777715200.0,41422.0,71849.0
12-04 10:03:06,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1401282560.0,883695616.0,1556381696.0,29777715200.0,40260.0,71218.0
12-04 10:03:07,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1401253888.0,883695616.0,1556410368.0,29777715200.0,39032.0,70564.0
12-04 10:03:08,0.083,0.083,99.082,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1401221120.0,883695616.0,1556443136.0,29777715200.0,44720.0,72813.0
12-04 10:03:09,0.083,0.0,99.165,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1401188352.0,883695616.0,1556475904.0,29777715200.0,41438.0,73742.0
12-04 10:03:10,0.083,0.083,99.0,0.833,0.0,0.0,0.0,126976.0,0.0,15.0,1401159680.0,883695616.0,1556504576.0,29777715200.0,42103.0,71172.0
12-04 10:03:11,0.083,0.249,99.169,0.499,0.0,0.0,0.0,94208.0,0.0,12.0,1401253888.0,883695616.0,1556537344.0,29777588224.0,44485.0,74247.0
12-04 10:03:12,0.0,0.084,99.332,0.501,0.0,0.084,0.0,94208.0,0.0,12.0,1401348096.0,883695616.0,1556570112.0,29777461248.0,44876.0,74709.0
12-04 10:03:13,0.167,0.0,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1401315328.0,883695616.0,1556602880.0,29777461248.0,41973.0,71422.0
12-04 10:03:14,0.0,0.083,99.334,0.583,0.0,0.0,0.0,110592.0,0.0,11.0,1401286656.0,883695616.0,1556631552.0,29777461248.0,37132.0,67827.0
12-04 10:03:15,0.083,0.0,99.165,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1401249792.0,883695616.0,1556668416.0,29777461248.0,39366.0,70083.0
12-04 10:03:16,0.249,0.249,99.086,0.415,0.0,0.0,0.0,114688.0,0.0,16.0,1401225216.0,883695616.0,1556692992.0,29777461248.0,40008.0,68287.0
12-04 10:03:17,0.0,0.0,99.498,0.502,0.0,0.0,0.0,90112.0,0.0,10.0,1401319424.0,883695616.0,1556725760.0,29777334272.0,37184.0,67793.0
12-04 10:03:18,0.0,0.083,99.334,0.583,0.0,0.0,0.0,98304.0,0.0,11.0,1401286656.0,883695616.0,1556758528.0,29777334272.0,42769.0,72282.0
12-04 10:03:19,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,11.0,1401257984.0,883695616.0,1556787200.0,29777334272.0,41491.0,70400.0
12-04 10:03:20,0.083,0.083,99.416,0.334,0.0,0.083,0.0,94208.0,0.0,12.0,1401339904.0,883695616.0,1556832256.0,29777207296.0,47992.0,77963.0
12-04 10:03:21,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,12.0,1401311232.0,883695616.0,1556860928.0,29777207296.0,39449.0,68857.0
12-04 10:03:22,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1401278464.0,883695616.0,1556893696.0,29777207296.0,38884.0,68512.0
12-04 10:03:23,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,1401376768.0,883695616.0,1556922368.0,29777080320.0,39421.0,70339.0
12-04 10:03:24,0.167,0.167,99.251,0.416,0.0,0.0,0.0,172032.0,0.0,11.0,1401348096.0,883695616.0,1556951040.0,29777080320.0,38999.0,66752.0
12-04 10:03:25,0.0,0.167,99.250,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1401311232.0,883695616.0,1556987904.0,29777080320.0,44020.0,75993.0
12-04 10:03:26,0.167,0.083,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1401282560.0,883695616.0,1557016576.0,29777080320.0,40571.0,70084.0
12-04 10:03:27,0.0,0.083,99.500,0.417,0.0,0.0,0.0,118784.0,0.0,13.0,1401380864.0,883695616.0,1557045248.0,29776953344.0,38161.0,67803.0
12-04 10:03:28,0.0,0.0,99.415,0.585,0.0,0.0,0.0,114688.0,0.0,11.0,1401348096.0,883695616.0,1557078016.0,29776953344.0,41008.0,72004.0
12-04 10:03:29,0.083,0.167,99.334,0.416,0.0,0.0,0.0,98304.0,0.0,16.0,1401446400.0,883695616.0,1557106688.0,29776826368.0,42106.0,68411.0
12-04 10:03:30,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,1401540608.0,883695616.0,1557139456.0,29776699392.0,41124.0,71254.0
12-04 10:03:31,0.083,0.083,99.417,0.416,0.0,0.0,0.0,90112.0,0.0,10.0,1401638912.0,883695616.0,1557168128.0,29776572416.0,39668.0,70376.0
12-04 10:03:32,0.0,0.083,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,12.0,1401737216.0,883695616.0,1557196800.0,29776445440.0,39601.0,68490.0
12-04 10:03:33,0.083,0.083,99.250,0.583,0.0,0.0,0.0,110592.0,0.0,11.0,1401704448.0,883695616.0,1557229568.0,29776445440.0,41928.0,71535.0
12-04 10:03:34,0.083,0.083,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,1401671680.0,883695616.0,1557262336.0,29776445440.0,41367.0,70079.0
12-04 10:03:35,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1401643008.0,883695616.0,1557291008.0,29776445440.0,39630.0,70042.0
12-04 10:03:36,0.084,0.0,99.332,0.585,0.0,0.0,0.0,110592.0,0.0,11.0,1401610240.0,883695616.0,1557323776.0,29776445440.0,43087.0,72167.0
12-04 10:03:37,0.167,0.083,99.167,0.583,0.0,0.0,0.0,126976.0,0.0,13.0,1401708544.0,883695616.0,1557352448.0,29776318464.0,40636.0,69562.0
12-04 10:03:38,0.083,0.083,99.250,0.583,0.0,0.0,0.0,102400.0,0.0,15.0,1401675776.0,883695616.0,1557385216.0,29776318464.0,39446.0,68907.0
12-04 10:03:39,0.166,0.166,99.169,0.416,0.0,0.083,0.0,118784.0,0.0,20.0,1401643008.0,883695616.0,1557417984.0,29776318464.0,41635.0,70665.0
12-04 10:03:40,0.083,0.0,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,1401614336.0,883695616.0,1557446656.0,29776318464.0,40447.0,72307.0
12-04 10:03:41,0.083,0.0,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,1401585664.0,883695616.0,1557475328.0,29776318464.0,39155.0,67995.0
12-04 10:03:42,0.167,0.083,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1401552896.0,883695616.0,1557508096.0,29776318464.0,41948.0,71031.0
12-04 10:03:43,0.083,0.0,99.332,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1401524224.0,883695616.0,1557536768.0,29776318464.0,39824.0,69121.0
12-04 10:03:44,0.0,0.167,99.333,0.500,0.0,0.0,0.0,135168.0,0.0,17.0,1401618432.0,883695616.0,1557569536.0,29776191488.0,38889.0,69256.0
12-04 10:03:45,0.083,0.0,99.083,0.833,0.0,0.0,0.0,114688.0,0.0,13.0,1401585664.0,883695616.0,1557602304.0,29776191488.0,42609.0,71826.0
12-04 10:03:46,0.167,0.083,99.083,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,1401552896.0,883695616.0,1557635072.0,29776191488.0,44965.0,72834.0
12-04 10:03:47,0.0,0.083,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1401524224.0,883695616.0,1557663744.0,29776191488.0,38977.0,70455.0
12-04 10:03:48,0.0,0.0,99.249,0.751,0.0,0.0,0.0,131072.0,0.0,17.0,1401622528.0,883695616.0,1557692416.0,29776064512.0,34200.0,59018.0
12-04 10:03:49,0.250,0.083,99.251,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1401614336.0,883695616.0,1557700608.0,29776064512.0,18671.0,27675.0
12-04 10:03:50,0.251,0.084,98.914,0.752,0.0,0.0,0.0,172032.0,0.0,39.0,1401606144.0,883695616.0,1557708800.0,29776064512.0,30822.0,47708.0
12-04 10:03:51,0.250,0.083,97.663,1.920,0.0,0.083,0.0,2752512.0,0.0,65.0,1401647104.0,883695616.0,1560207360.0,29773524992.0,2650590.0,5231086.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1401638912.0,883695616.0,1568595968.0,29765144576.0,3023.0,2013.0
12-04 10:03:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1401634816.0,883695616.0,1568600064.0,29765144576.0,5112.0,3321.0
12-04 10:03:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1401634816.0,883695616.0,1568600064.0,29765144576.0,3880.0,2709.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1401630720.0,883695616.0,1568604160.0,29765144576.0,3335.0,3091.0
12-04 10:03:56,0.0,0.083,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1401626624.0,883695616.0,1568608256.0,29765144576.0,46450.0,84523.0
12-04 10:03:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1401589760.0,883695616.0,1568645120.0,29765144576.0,3865.0,3276.0
12-04 10:03:58,0.0,0.0,99.416,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1401589760.0,883695616.0,1568645120.0,29765144576.0,39599.0,73433.0
12-04 10:03:59,0.0,0.083,99.500,0.417,0.0,0.0,0.0,200704.0,0.0,18.0,1401552896.0,883695616.0,1568681984.0,29765144576.0,43349.0,76056.0
12-04 10:04:00,0.167,0.0,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1401524224.0,883695616.0,1568710656.0,29765144576.0,42939.0,74240.0
12-04 10:04:01,0.083,0.167,99.333,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1401614336.0,883695616.0,1568747520.0,29765017600.0,47089.0,79517.0
12-04 10:04:02,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1401708544.0,883695616.0,1568780288.0,29764890624.0,43836.0,75771.0
12-04 10:04:03,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1401675776.0,883695616.0,1568813056.0,29764890624.0,42355.0,76078.0
12-04 10:04:04,0.0,0.0,99.415,0.585,0.0,0.0,0.0,135168.0,0.0,15.0,1401643008.0,883695616.0,1568845824.0,29764890624.0,45735.0,78272.0
12-04 10:04:05,0.997,0.166,98.173,0.664,0.0,0.0,0.0,122880.0,0.0,15.0,1401606144.0,883695616.0,1568882688.0,29764890624.0,42998.0,76132.0
12-04 10:04:06,0.083,0.0,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,13.0,1401573376.0,883695616.0,1568915456.0,29764890624.0,41780.0,73967.0
12-04 10:04:07,0.500,0.167,98.833,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1401544704.0,883695616.0,1568944128.0,29764890624.0,44130.0,77201.0
12-04 10:04:08,0.667,0.0,98.749,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1404555264.0,883695616.0,1568980992.0,29761843200.0,44029.0,77841.0
12-04 10:04:09,0.083,0.0,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,1404649472.0,883695616.0,1569013760.0,29761716224.0,44257.0,71272.0
12-04 10:04:10,0.250,0.083,99.249,0.417,0.0,0.0,0.0,114688.0,0.0,16.0,1404616704.0,883695616.0,1569046528.0,29761716224.0,48831.0,84938.0
12-04 10:04:11,0.0,0.084,99.332,0.585,0.0,0.0,0.0,118784.0,0.0,13.0,1404706816.0,883695616.0,1569083392.0,29761589248.0,45202.0,78682.0
12-04 10:04:12,0.0,0.0,99.416,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1404801024.0,883695616.0,1569116160.0,29761462272.0,46954.0,80741.0
12-04 10:04:13,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1404764160.0,883695616.0,1569153024.0,29761462272.0,43044.0,76474.0
12-04 10:04:14,0.0,0.083,99.333,0.584,0.0,0.0,0.0,155648.0,0.0,18.0,1404731392.0,883695616.0,1569185792.0,29761462272.0,43169.0,76045.0
12-04 10:04:15,0.083,0.0,99.249,0.667,0.0,0.0,0.0,143360.0,0.0,17.0,1404698624.0,883695616.0,1569218560.0,29761462272.0,41505.0,75398.0
12-04 10:04:16,0.083,0.167,99.001,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,1404657664.0,883695616.0,1569259520.0,29761462272.0,43209.0,76927.0
12-04 10:04:17,0.083,0.083,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,1404624896.0,883695616.0,1569292288.0,29761462272.0,46469.0,77553.0
12-04 10:04:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1404719104.0,883695616.0,1569325056.0,29761335296.0,43165.0,76651.0
12-04 10:04:19,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1404686336.0,883695616.0,1569357824.0,29761335296.0,50612.0,82682.0
12-04 10:04:20,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1404776448.0,883695616.0,1569394688.0,29761208320.0,42961.0,78792.0
12-04 10:04:21,0.0,0.083,99.416,0.500,0.0,0.0,0.0,110592.0,0.0,12.0,1404743680.0,883695616.0,1569427456.0,29761208320.0,43846.0,76690.0
12-04 10:04:22,0.416,0.083,99.084,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,1404821504.0,883695616.0,1569476608.0,29761081344.0,47905.0,82272.0
12-04 10:04:23,0.0,0.083,99.333,0.500,0.0,0.083,0.0,94208.0,0.0,12.0,1405042688.0,883695616.0,1569509376.0,29760827392.0,40545.0,74236.0
12-04 10:04:24,0.083,0.0,99.333,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1405140992.0,883695616.0,1569538048.0,29760700416.0,47284.0,79373.0
12-04 10:04:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,94208.0,0.0,10.0,1405231104.0,883695616.0,1569574912.0,29760573440.0,44647.0,77405.0
12-04 10:04:26,0.166,0.166,99.085,0.582,0.0,0.0,0.0,106496.0,0.0,12.0,1405321216.0,883695616.0,1569611776.0,29760446464.0,43633.0,73571.0
12-04 10:04:27,0.084,0.0,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1405292544.0,883695616.0,1569640448.0,29760446464.0,44685.0,76014.0
12-04 10:04:28,0.0,0.0,99.248,0.752,0.0,0.0,0.0,122880.0,0.0,12.0,1405255680.0,883695616.0,1569677312.0,29760446464.0,43781.0,76766.0
12-04 10:04:29,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,13.0,1405472768.0,883695616.0,1569714176.0,29760192512.0,42023.0,75051.0
12-04 10:04:30,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,1405440000.0,883695616.0,1569746944.0,29760192512.0,42919.0,77506.0
12-04 10:04:31,0.083,0.083,99.083,0.751,0.0,0.0,0.0,126976.0,0.0,13.0,1405411328.0,883695616.0,1569775616.0,29760192512.0,42855.0,74940.0
12-04 10:04:32,0.0,0.0,99.249,0.751,0.0,0.0,0.0,118784.0,0.0,13.0,1405378560.0,883695616.0,1569808384.0,29760192512.0,44109.0,76696.0
12-04 10:04:33,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,15.0,1405337600.0,883695616.0,1569849344.0,29760192512.0,47538.0,80411.0
12-04 10:04:34,0.167,0.083,99.167,0.583,0.0,0.0,0.0,180224.0,0.0,11.0,1405304832.0,883695616.0,1569882112.0,29760192512.0,44359.0,76604.0
12-04 10:04:35,0.0,0.167,99.083,0.750,0.0,0.0,0.0,86016.0,0.0,8.0,1405399040.0,883695616.0,1569914880.0,29760065536.0,43795.0,73283.0
12-04 10:04:36,0.084,0.0,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1405493248.0,883695616.0,1569947648.0,29759938560.0,46706.0,77481.0
12-04 10:04:37,0.083,0.167,99.251,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1405456384.0,883695616.0,1569984512.0,29759938560.0,44125.0,78718.0
12-04 10:04:38,0.083,0.0,99.083,0.833,0.0,0.0,0.0,143360.0,0.0,14.0,1405423616.0,883695616.0,1570017280.0,29759938560.0,40344.0,72917.0
12-04 10:04:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1405390848.0,883695616.0,1570050048.0,29759938560.0,42316.0,76622.0
12-04 10:04:40,0.0,0.084,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1405358080.0,883695616.0,1570082816.0,29759938560.0,44048.0,77710.0
12-04 10:04:41,0.083,0.083,99.002,0.832,0.0,0.0,0.0,114688.0,0.0,11.0,1405325312.0,883695616.0,1570115584.0,29759938560.0,42407.0,74660.0
12-04 10:04:42,0.167,0.083,99.249,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1405419520.0,883695616.0,1570148352.0,29759811584.0,43019.0,74726.0
12-04 10:04:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1405386752.0,883695616.0,1570181120.0,29759811584.0,46640.0,77663.0
12-04 10:04:44,0.083,0.0,99.083,0.751,0.0,0.083,0.0,151552.0,0.0,14.0,1405349888.0,883695616.0,1570217984.0,29759811584.0,45436.0,77473.0
12-04 10:04:45,0.0,0.167,99.251,0.583,0.0,0.0,0.0,98304.0,0.0,14.0,1405440000.0,883695616.0,1570254848.0,29759684608.0,44280.0,75933.0
12-04 10:04:46,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1405915136.0,883695616.0,1570287616.0,29759176704.0,45668.0,74699.0
12-04 10:04:47,0.083,0.083,99.083,0.750,0.0,0.0,0.0,114688.0,0.0,11.0,1406005248.0,883695616.0,1570324480.0,29759049728.0,43577.0,75899.0
12-04 10:04:48,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1405972480.0,883695616.0,1570357248.0,29759049728.0,44044.0,77071.0
12-04 10:04:49,0.0,0.0,99.499,0.501,0.0,0.0,0.0,126976.0,0.0,16.0,1405943808.0,883695616.0,1570385920.0,29759049728.0,40323.0,73990.0
12-04 10:04:50,0.084,0.0,99.165,0.752,0.0,0.0,0.0,114688.0,0.0,11.0,1405911040.0,883695616.0,1570418688.0,29759049728.0,46141.0,76705.0
12-04 10:04:51,0.083,0.083,99.250,0.583,0.0,0.0,0.0,94208.0,0.0,12.0,1405874176.0,883695616.0,1570455552.0,29759049728.0,46274.0,76697.0
12-04 10:04:52,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1405968384.0,883695616.0,1570488320.0,29758922752.0,44406.0,76151.0
12-04 10:04:53,0.167,0.167,99.167,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1405935616.0,883695616.0,1570521088.0,29758922752.0,43385.0,76694.0
12-04 10:04:54,0.083,0.167,99.167,0.583,0.0,0.0,0.0,139264.0,0.0,15.0,1405898752.0,883695616.0,1570557952.0,29758922752.0,42531.0,76048.0
12-04 10:04:55,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1405865984.0,883695616.0,1570590720.0,29758922752.0,43598.0,76409.0
12-04 10:04:56,0.0,0.083,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1405833216.0,883695616.0,1570623488.0,29758922752.0,40537.0,72867.0
12-04 10:04:57,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,13.0,1405800448.0,883695616.0,1570656256.0,29758922752.0,37145.0,62742.0
12-04 10:04:58,0.0,0.083,99.500,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1405771776.0,883695616.0,1570684928.0,29758922752.0,18585.0,25286.0
12-04 10:04:59,0.167,0.0,99.416,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1405763584.0,883695616.0,1570693120.0,29758922752.0,15181.0,23473.0
12-04 10:05:00,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,21.0,1405751296.0,883695616.0,1570705408.0,29758922752.0,20774.0,27884.0
12-04 10:05:01,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1405747200.0,883695616.0,1570709504.0,29758922752.0,18356.0,26009.0
12-04 10:05:02,0.167,0.251,97.157,2.425,0.0,0.0,0.0,3194880.0,0.0,86.0,1406181376.0,883695616.0,1573416960.0,29755781120.0,3021961.0,5961930.0
12-04 10:05:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1406443520.0,883695616.0,1573568512.0,29755367424.0,3822.0,3224.0
12-04 10:05:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1406439424.0,883695616.0,1573572608.0,29755367424.0,2489.0,1900.0
12-04 10:05:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1406439424.0,883695616.0,1573572608.0,29755367424.0,4154.0,3565.0
12-04 10:05:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1406435328.0,883695616.0,1573576704.0,29755367424.0,6800.0,4657.0
12-04 10:05:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1406435328.0,883695616.0,1573576704.0,29755367424.0,4049.0,3539.0
12-04 10:05:08,0.083,0.0,99.167,0.750,0.0,0.0,0.0,147456.0,0.0,16.0,1406394368.0,883695616.0,1573617664.0,29755367424.0,48261.0,83940.0
12-04 10:05:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1406394368.0,883695616.0,1573617664.0,29755367424.0,3091.0,3196.0
12-04 10:05:10,0.083,0.083,99.249,0.584,0.0,0.0,0.0,151552.0,0.0,18.0,1406484480.0,883695616.0,1573654528.0,29755240448.0,49256.0,83162.0
12-04 10:05:11,0.0,0.0,99.165,0.835,0.0,0.0,0.0,147456.0,0.0,16.0,1406443520.0,883695616.0,1573695488.0,29755240448.0,45116.0,82554.0
12-04 10:05:12,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1406410752.0,883695616.0,1573728256.0,29755240448.0,46718.0,82664.0
12-04 10:05:13,0.167,0.0,98.999,0.751,0.0,0.083,0.0,151552.0,0.0,18.0,1406488576.0,883695616.0,1573777408.0,29755113472.0,53318.0,88072.0
12-04 10:05:14,0.083,0.0,99.500,0.417,0.0,0.0,0.0,118784.0,0.0,16.0,1406451712.0,883695616.0,1573814272.0,29755113472.0,44341.0,80165.0
12-04 10:05:15,0.083,0.416,99.086,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,1406418944.0,883695616.0,1573847040.0,29755113472.0,49989.0,84096.0
12-04 10:05:16,0.083,0.083,99.084,0.749,0.0,0.0,0.0,167936.0,0.0,18.0,1406500864.0,883695616.0,1573892096.0,29754986496.0,46190.0,80470.0
12-04 10:05:17,0.0,0.0,99.582,0.418,0.0,0.0,0.0,102400.0,0.0,14.0,1406590976.0,883695616.0,1573928960.0,29754859520.0,46029.0,81659.0
12-04 10:05:18,0.0,0.0,99.247,0.753,0.0,0.0,0.0,159744.0,0.0,19.0,1406554112.0,883695616.0,1573965824.0,29754859520.0,47747.0,84363.0
12-04 10:05:19,0.167,0.083,99.251,0.500,0.0,0.0,0.0,167936.0,0.0,26.0,1406521344.0,883695616.0,1573998592.0,29754859520.0,47005.0,83307.0
12-04 10:05:20,0.083,0.083,98.999,0.834,0.0,0.0,0.0,143360.0,0.0,14.0,1406480384.0,883695616.0,1574039552.0,29754859520.0,46237.0,82116.0
12-04 10:05:21,0.083,0.0,99.417,0.500,0.0,0.0,0.0,118784.0,0.0,16.0,1406447616.0,883695616.0,1574072320.0,29754859520.0,43963.0,80802.0
12-04 10:05:22,0.0,0.083,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,15.0,1406541824.0,883695616.0,1574105088.0,29754732544.0,45344.0,80289.0
12-04 10:05:23,0.083,0.167,98.834,0.916,0.0,0.0,0.0,147456.0,0.0,16.0,1406500864.0,883695616.0,1574146048.0,29754732544.0,46891.0,81829.0
12-04 10:05:24,0.083,0.083,99.417,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1406590976.0,883695616.0,1574182912.0,29754605568.0,48324.0,83234.0
12-04 10:05:25,0.083,0.083,98.999,0.834,0.0,0.0,0.0,147456.0,0.0,16.0,1406550016.0,883695616.0,1574223872.0,29754605568.0,51089.0,85420.0
12-04 10:05:26,0.083,0.0,99.499,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1406513152.0,883695616.0,1574260736.0,29754605568.0,48586.0,84560.0
12-04 10:05:27,0.083,0.083,99.083,0.750,0.0,0.0,0.0,159744.0,0.0,16.0,1406603264.0,883695616.0,1574297600.0,29754478592.0,45197.0,82246.0
12-04 10:05:28,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1406697472.0,883695616.0,1574330368.0,29754351616.0,46229.0,83494.0
12-04 10:05:29,0.083,0.0,98.915,1.002,0.0,0.0,0.0,139264.0,0.0,12.0,1406656512.0,883695616.0,1574371328.0,29754351616.0,44071.0,80194.0
12-04 10:05:30,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1406623744.0,883695616.0,1574404096.0,29754351616.0,46089.0,81342.0
12-04 10:05:31,0.0,0.167,99.083,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1406586880.0,883695616.0,1574440960.0,29754351616.0,47598.0,82418.0
12-04 10:05:32,0.083,0.0,99.416,0.501,0.0,0.0,0.0,110592.0,0.0,14.0,1406550016.0,883695616.0,1574477824.0,29754351616.0,51871.0,85075.0
12-04 10:05:33,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1406513152.0,883695616.0,1574514688.0,29754351616.0,44656.0,80690.0
12-04 10:05:34,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,11.0,1406476288.0,883695616.0,1574551552.0,29754351616.0,48429.0,84309.0
12-04 10:05:35,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1406439424.0,883695616.0,1574588416.0,29754351616.0,47293.0,83339.0
12-04 10:05:36,0.584,0.083,98.499,0.834,0.0,0.0,0.0,118784.0,0.0,11.0,1406525440.0,883695616.0,1574629376.0,29754224640.0,45704.0,80768.0
12-04 10:05:37,0.582,0.083,98.835,0.499,0.0,0.0,0.0,114688.0,0.0,14.0,1406619648.0,883695616.0,1574662144.0,29754097664.0,46408.0,82975.0
12-04 10:05:38,0.083,0.083,99.083,0.750,0.0,0.0,0.0,126976.0,0.0,12.0,1406582784.0,883695616.0,1574699008.0,29754097664.0,43950.0,80723.0
12-04 10:05:39,0.167,0.083,99.165,0.584,0.0,0.0,0.0,98304.0,0.0,11.0,1406550016.0,883695616.0,1574731776.0,29754097664.0,48621.0,82717.0
12-04 10:05:40,0.0,0.083,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1406763008.0,883695616.0,1574772736.0,29753843712.0,51073.0,84802.0
12-04 10:05:41,0.0,0.083,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1406726144.0,883695616.0,1574809600.0,29753843712.0,41984.0,77312.0
12-04 10:05:42,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,12.0,1406693376.0,883695616.0,1574842368.0,29753843712.0,50579.0,87073.0
12-04 10:05:43,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1406656512.0,883695616.0,1574879232.0,29753843712.0,42415.0,77254.0
12-04 10:05:44,0.0,0.083,99.416,0.500,0.0,0.0,0.0,204800.0,0.0,12.0,1406619648.0,883695616.0,1574916096.0,29753843712.0,48244.0,87697.0
12-04 10:05:45,0.0,0.0,99.165,0.835,0.0,0.0,0.0,118784.0,0.0,11.0,1406709760.0,883695616.0,1574952960.0,29753716736.0,45757.0,81181.0
12-04 10:05:46,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1406668800.0,883695616.0,1574993920.0,29753716736.0,43900.0,80241.0
12-04 10:05:47,0.083,0.083,99.083,0.751,0.0,0.0,0.0,151552.0,0.0,14.0,1406631936.0,883695616.0,1575030784.0,29753716736.0,50189.0,85103.0
12-04 10:05:48,0.083,0.083,99.083,0.751,0.0,0.0,0.0,131072.0,0.0,17.0,1406590976.0,883695616.0,1575071744.0,29753716736.0,51889.0,86838.0
12-04 10:05:49,0.083,0.083,99.084,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,1406681088.0,883695616.0,1575108608.0,29753589760.0,45916.0,79726.0
12-04 10:05:50,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1406648320.0,883695616.0,1575141376.0,29753589760.0,46116.0,82797.0
12-04 10:05:51,0.0,0.167,99.250,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1406611456.0,883695616.0,1575178240.0,29753589760.0,46361.0,80289.0
12-04 10:05:52,0.333,0.0,99.084,0.583,0.0,0.0,0.0,98304.0,0.0,10.0,1406701568.0,883695616.0,1575215104.0,29753462784.0,48385.0,87068.0
12-04 10:05:53,0.0,0.0,99.248,0.752,0.0,0.0,0.0,151552.0,0.0,17.0,1406660608.0,883695616.0,1575256064.0,29753462784.0,45227.0,81293.0
12-04 10:05:54,0.0,0.083,99.416,0.500,0.0,0.0,0.0,122880.0,0.0,19.0,1406627840.0,883695616.0,1575288832.0,29753462784.0,46626.0,82512.0
12-04 10:05:55,0.167,0.167,98.918,0.749,0.0,0.0,0.0,118784.0,0.0,11.0,1406590976.0,883695616.0,1575325696.0,29753462784.0,49263.0,83201.0
12-04 10:05:56,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,14.0,1406554112.0,883695616.0,1575362560.0,29753462784.0,45147.0,80874.0
12-04 10:05:57,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,11.0,1406517248.0,883695616.0,1575399424.0,29753462784.0,45196.0,80123.0
12-04 10:05:58,0.167,0.083,99.167,0.583,0.0,0.0,0.0,122880.0,0.0,18.0,1406734336.0,883695616.0,1575436288.0,29753208832.0,48041.0,83467.0
12-04 10:05:59,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1406697472.0,883695616.0,1575473152.0,29753208832.0,47745.0,81793.0
12-04 10:06:00,0.167,0.083,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1406660608.0,883695616.0,1575510016.0,29753208832.0,45291.0,82107.0
12-04 10:06:01,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1406627840.0,883695616.0,1575542784.0,29753208832.0,44519.0,81817.0
12-04 10:06:02,0.0,0.083,99.083,0.751,0.0,0.083,0.0,118784.0,0.0,11.0,1406717952.0,883695616.0,1575579648.0,29753081856.0,48076.0,82491.0
12-04 10:06:03,0.167,0.0,99.250,0.583,0.0,0.0,0.0,98304.0,0.0,12.0,1406681088.0,883695616.0,1575616512.0,29753081856.0,47695.0,82902.0
12-04 10:06:04,0.083,0.083,99.0,0.833,0.0,0.0,0.0,135168.0,0.0,13.0,1406640128.0,883695616.0,1575657472.0,29753081856.0,48642.0,84116.0
12-04 10:06:05,0.586,0.0,98.912,0.502,0.0,0.0,0.0,94208.0,0.0,10.0,1406607360.0,883695616.0,1575690240.0,29753081856.0,45824.0,80434.0
12-04 10:06:06,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1407336448.0,883695616.0,1575723008.0,29752320000.0,44281.0,79509.0
12-04 10:06:07,0.083,0.0,99.083,0.833,0.0,0.0,0.0,114688.0,0.0,9.0,1407295488.0,883695616.0,1575763968.0,29752320000.0,51275.0,85832.0
12-04 10:06:08,0.0,0.0,99.331,0.669,0.0,0.0,0.0,126976.0,0.0,17.0,1407385600.0,883695616.0,1575800832.0,29752193024.0,46947.0,82216.0
12-04 10:06:09,0.083,0.0,99.249,0.668,0.0,0.0,0.0,102400.0,0.0,10.0,1407356928.0,883695616.0,1575829504.0,29752193024.0,44210.0,76099.0
12-04 10:06:10,0.083,0.0,99.333,0.584,0.0,0.0,0.0,69632.0,0.0,10.0,1407344640.0,883695616.0,1575841792.0,29752193024.0,17321.0,26819.0
12-04 10:06:11,0.166,0.083,99.334,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1407336448.0,883695616.0,1575849984.0,29752193024.0,18785.0,25881.0
12-04 10:06:12,0.167,0.0,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1407324160.0,883695616.0,1575862272.0,29752193024.0,17635.0,25082.0
12-04 10:06:13,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,19.0,1407315968.0,883695616.0,1575870464.0,29752193024.0,17028.0,24975.0
12-04 10:06:14,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,21.0,1407303680.0,883695616.0,1575882752.0,29752193024.0,16265.0,23927.0
12-04 10:06:15,0.167,0.250,98.417,1.167,0.0,0.0,0.0,655360.0,0.0,59.0,1407234048.0,883695616.0,1576333312.0,29751812096.0,456067.0,886761.0
12-04 10:06:16,0.167,0.167,98.497,1.169,0.0,0.0,0.0,2940928.0,0.0,40.0,1407664128.0,883695616.0,1579077632.0,29748637696.0,2950269.0,5831874.0
12-04 10:06:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1407660032.0,883695616.0,1579081728.0,29748637696.0,5485.0,5555.0
12-04 10:06:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1407660032.0,883695616.0,1579081728.0,29748637696.0,4069.0,4344.0
12-04 10:06:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1407639552.0,883695616.0,1579085824.0,29748654080.0,2885.0,2106.0
12-04 10:06:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1407639552.0,883695616.0,1579085824.0,29748654080.0,1546.0,1359.0
12-04 10:06:21,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,14.0,1407635456.0,883695616.0,1579089920.0,29748654080.0,47448.0,83721.0
12-04 10:06:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1407598592.0,883695616.0,1579126784.0,29748654080.0,3631.0,3182.0
12-04 10:06:23,0.0,0.0,99.249,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1407594496.0,883695616.0,1579130880.0,29748654080.0,50339.0,88019.0
12-04 10:06:24,0.0,0.083,99.332,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,1407557632.0,883695616.0,1579167744.0,29748654080.0,52330.0,91111.0
12-04 10:06:25,0.167,0.083,99.251,0.500,0.0,0.0,0.0,114688.0,0.0,14.0,1407516672.0,883695616.0,1579208704.0,29748654080.0,47499.0,87162.0
12-04 10:06:26,0.0,0.0,99.333,0.667,0.0,0.0,0.0,131072.0,0.0,17.0,1407479808.0,883695616.0,1579245568.0,29748654080.0,46264.0,84830.0
12-04 10:06:27,0.167,0.083,99.250,0.417,0.0,0.083,0.0,106496.0,0.0,14.0,1407442944.0,883695616.0,1579282432.0,29748654080.0,51302.0,89350.0
12-04 10:06:28,0.083,0.166,99.334,0.416,0.0,0.0,0.0,110592.0,0.0,14.0,1407528960.0,883695616.0,1579323392.0,29748527104.0,49396.0,88809.0
12-04 10:06:29,0.083,0.167,99.333,0.417,0.0,0.0,0.0,114688.0,0.0,14.0,1407619072.0,883695616.0,1579360256.0,29748400128.0,51436.0,89192.0
12-04 10:06:30,0.083,0.167,99.167,0.583,0.0,0.0,0.0,139264.0,0.0,13.0,1407574016.0,883695616.0,1579405312.0,29748400128.0,52548.0,90373.0
12-04 10:06:31,0.0,0.083,99.249,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,1407533056.0,883695616.0,1579446272.0,29748400128.0,50182.0,90057.0
12-04 10:06:32,0.083,0.0,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1407496192.0,883695616.0,1579483136.0,29748400128.0,48666.0,86624.0
12-04 10:06:33,0.0,0.083,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1407459328.0,883695616.0,1579520000.0,29748400128.0,49227.0,89133.0
12-04 10:06:34,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1407545344.0,883695616.0,1579560960.0,29748273152.0,50098.0,87613.0
12-04 10:06:35,0.083,0.0,99.500,0.417,0.0,0.0,0.0,110592.0,0.0,12.0,1407508480.0,883695616.0,1579597824.0,29748273152.0,47985.0,87191.0
12-04 10:06:36,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1407467520.0,883695616.0,1579638784.0,29748273152.0,47838.0,87322.0
12-04 10:06:37,0.083,0.0,99.583,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,1407430656.0,883695616.0,1579675648.0,29748273152.0,50129.0,86281.0
12-04 10:06:38,0.167,0.083,99.251,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1407516672.0,883695616.0,1579716608.0,29748146176.0,49686.0,83458.0
12-04 10:06:39,0.167,0.083,99.249,0.500,0.0,0.0,0.0,102400.0,0.0,10.0,1407479808.0,883695616.0,1579753472.0,29748146176.0,54622.0,96218.0
12-04 10:06:40,0.083,0.0,99.167,0.750,0.0,0.0,0.0,122880.0,0.0,11.0,1407438848.0,883695616.0,1579794432.0,29748146176.0,48711.0,88750.0
12-04 10:06:41,0.083,0.0,99.249,0.667,0.0,0.0,0.0,143360.0,0.0,17.0,1407520768.0,883695616.0,1579839488.0,29748019200.0,49308.0,88276.0
12-04 10:06:42,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,12.0,1407483904.0,883695616.0,1579876352.0,29748019200.0,49158.0,90291.0
12-04 10:06:43,0.083,0.0,99.083,0.834,0.0,0.0,0.0,122880.0,0.0,11.0,1407574016.0,883695616.0,1579913216.0,29747892224.0,50923.0,89664.0
12-04 10:06:44,0.0,0.083,99.249,0.668,0.0,0.0,0.0,143360.0,0.0,14.0,1407533056.0,883695616.0,1579954176.0,29747892224.0,46904.0,84862.0
12-04 10:06:45,0.083,0.167,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1407492096.0,883695616.0,1579995136.0,29747892224.0,54679.0,90992.0
12-04 10:06:46,0.0,0.083,99.417,0.500,0.0,0.0,0.0,122880.0,0.0,16.0,1407451136.0,883695616.0,1580036096.0,29747892224.0,49352.0,90159.0
12-04 10:06:47,0.0,0.167,99.250,0.583,0.0,0.0,0.0,98304.0,0.0,10.0,1407406080.0,883695616.0,1580081152.0,29747892224.0,49604.0,86602.0
12-04 10:06:48,0.167,0.0,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,11.0,1407496192.0,883695616.0,1580118016.0,29747765248.0,49895.0,87781.0
12-04 10:06:49,0.167,0.167,99.001,0.666,0.0,0.0,0.0,131072.0,0.0,17.0,1407459328.0,883695616.0,1580154880.0,29747765248.0,48336.0,88007.0
12-04 10:06:50,0.0,0.083,99.165,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,1407545344.0,883695616.0,1580195840.0,29747638272.0,51945.0,93559.0
12-04 10:06:51,0.083,0.083,99.334,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1407504384.0,883695616.0,1580236800.0,29747638272.0,47798.0,88622.0
12-04 10:06:52,0.0,0.083,99.083,0.833,0.0,0.0,0.0,139264.0,0.0,13.0,1407463424.0,883695616.0,1580277760.0,29747638272.0,51607.0,87887.0
12-04 10:06:53,0.250,0.0,98.918,0.749,0.0,0.083,0.0,126976.0,0.0,15.0,1407426560.0,883695616.0,1580314624.0,29747638272.0,48182.0,84679.0
12-04 10:06:54,0.0,0.0,99.165,0.835,0.0,0.0,0.0,184320.0,0.0,12.0,1407512576.0,883695616.0,1580355584.0,29747511296.0,41912.0,73234.0
12-04 10:06:55,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1407483904.0,883695616.0,1580384256.0,29747511296.0,46972.0,83306.0
12-04 10:06:56,0.083,0.083,99.001,0.833,0.0,0.0,0.0,122880.0,0.0,11.0,1407451136.0,883695616.0,1580417024.0,29747511296.0,54722.0,95595.0
12-04 10:06:57,0.083,0.083,99.166,0.667,0.0,0.0,0.0,155648.0,0.0,18.0,1407406080.0,883695616.0,1580462080.0,29747511296.0,47950.0,85264.0
12-04 10:06:58,0.0,0.0,99.248,0.752,0.0,0.0,0.0,122880.0,0.0,15.0,1407369216.0,883695616.0,1580498944.0,29747511296.0,43926.0,78099.0
12-04 10:06:59,0.083,0.250,99.168,0.499,0.0,0.0,0.0,110592.0,0.0,14.0,1407590400.0,883695616.0,1580531712.0,29747257344.0,55526.0,99437.0
12-04 10:07:00,0.083,0.0,99.165,0.751,0.0,0.0,0.0,114688.0,0.0,9.0,1407672320.0,883695616.0,1580576768.0,29747130368.0,46556.0,81848.0
12-04 10:07:01,0.083,0.083,99.0,0.833,0.0,0.0,0.0,135168.0,0.0,19.0,1407631360.0,883695616.0,1580617728.0,29747130368.0,54563.0,93922.0
12-04 10:07:02,0.083,0.0,98.916,1.001,0.0,0.0,0.0,143360.0,0.0,12.0,1407590400.0,883695616.0,1580658688.0,29747130368.0,48973.0,89047.0
12-04 10:07:03,0.083,0.083,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,20.0,1407549440.0,883695616.0,1580699648.0,29747130368.0,50155.0,88122.0
12-04 10:07:04,0.0,0.083,99.166,0.751,0.0,0.0,0.0,147456.0,0.0,20.0,1407639552.0,883695616.0,1580736512.0,29747003392.0,51280.0,90353.0
12-04 10:07:05,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,1407598592.0,883695616.0,1580777472.0,29747003392.0,51575.0,90831.0
12-04 10:07:06,0.083,0.0,99.583,0.250,0.0,0.083,0.0,102400.0,0.0,12.0,1407684608.0,883695616.0,1580818432.0,29746876416.0,52062.0,90117.0
12-04 10:07:07,0.0,0.0,99.082,0.918,0.0,0.0,0.0,118784.0,0.0,11.0,1407647744.0,883695616.0,1580855296.0,29746876416.0,51201.0,90474.0
12-04 10:07:08,0.0,0.083,99.083,0.834,0.0,0.0,0.0,139264.0,0.0,17.0,1407606784.0,883695616.0,1580896256.0,29746876416.0,47964.0,86506.0
12-04 10:07:09,0.083,0.083,99.001,0.833,0.0,0.0,0.0,126976.0,0.0,15.0,1407569920.0,883695616.0,1580933120.0,29746876416.0,50720.0,88425.0
12-04 10:07:10,0.0,0.0,99.165,0.835,0.0,0.0,0.0,131072.0,0.0,17.0,1407660032.0,883695616.0,1580969984.0,29746749440.0,51910.0,88841.0
12-04 10:07:11,0.083,0.083,98.833,1.0,0.0,0.0,0.0,151552.0,0.0,15.0,1407619072.0,883695616.0,1581010944.0,29746749440.0,52542.0,89401.0
12-04 10:07:12,0.0,0.0,99.165,0.835,0.0,0.0,0.0,151552.0,0.0,19.0,1407578112.0,883695616.0,1581051904.0,29746749440.0,48362.0,86843.0
12-04 10:07:13,0.0,0.0,99.249,0.751,0.0,0.0,0.0,172032.0,0.0,22.0,1407537152.0,883695616.0,1581092864.0,29746749440.0,53281.0,91150.0
12-04 10:07:14,0.083,0.083,98.831,1.002,0.0,0.0,0.0,163840.0,0.0,17.0,1407623168.0,883695616.0,1581133824.0,29746622464.0,48994.0,87299.0
12-04 10:07:15,0.167,0.083,99.084,0.666,0.0,0.0,0.0,155648.0,0.0,20.0,1407586304.0,883695616.0,1581170688.0,29746622464.0,50154.0,89433.0
12-04 10:07:16,0.0,0.083,99.333,0.584,0.0,0.0,0.0,135168.0,0.0,20.0,1407545344.0,883695616.0,1581211648.0,29746622464.0,49511.0,88687.0
12-04 10:07:17,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1407504384.0,883695616.0,1581252608.0,29746622464.0,49272.0,87949.0
12-04 10:07:18,0.166,0.166,99.002,0.666,0.0,0.0,0.0,139264.0,0.0,15.0,1407594496.0,883695616.0,1581289472.0,29746495488.0,51053.0,90089.0
12-04 10:07:19,0.0,0.167,99.251,0.583,0.0,0.0,0.0,126976.0,0.0,14.0,1407680512.0,883695616.0,1581330432.0,29746368512.0,50091.0,87644.0
12-04 10:07:20,0.083,0.167,98.917,0.833,0.0,0.0,0.0,155648.0,0.0,19.0,1407643648.0,883695616.0,1581367296.0,29746368512.0,55373.0,94115.0
12-04 10:07:21,0.167,0.083,98.917,0.833,0.0,0.0,0.0,147456.0,0.0,16.0,1407598592.0,883695616.0,1581412352.0,29746368512.0,49358.0,89793.0
12-04 10:07:22,0.084,0.084,99.081,0.752,0.0,0.0,0.0,151552.0,0.0,19.0,1407549440.0,883695616.0,1581461504.0,29746368512.0,47208.0,81757.0
12-04 10:07:23,0.083,0.083,99.334,0.500,0.0,0.0,0.0,106496.0,0.0,26.0,1407639552.0,883695616.0,1581498368.0,29746241536.0,18640.0,27306.0
12-04 10:07:24,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,20.0,1407631360.0,883695616.0,1581506560.0,29746241536.0,18493.0,26333.0
12-04 10:07:25,0.167,0.0,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,1407619072.0,883695616.0,1581518848.0,29746241536.0,19401.0,27198.0
12-04 10:07:26,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1407610880.0,883695616.0,1581527040.0,29746241536.0,16218.0,24952.0
12-04 10:07:27,0.167,0.083,99.583,0.167,0.0,0.0,0.0,73728.0,0.0,23.0,1407598592.0,883695616.0,1581539328.0,29746241536.0,21132.0,28084.0
12-04 10:07:28,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1407590400.0,883695616.0,1581547520.0,29746241536.0,20245.0,29200.0
12-04 10:07:29,0.083,0.0,99.416,0.501,0.0,0.0,0.0,421888.0,0.0,33.0,1407582208.0,883695616.0,1581555712.0,29746241536.0,249889.0,485006.0
12-04 10:07:30,0.334,0.083,99.165,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1423101952.0,883695616.0,1581780992.0,29730496512.0,13411.0,21568.0
12-04 10:07:31,0.167,0.167,98.668,0.916,0.0,0.083,0.0,1085440.0,0.0,54.0,1423388672.0,883695616.0,1582456832.0,29729533952.0,1174014.0,2310690.0
12-04 10:07:32,0.167,0.0,98.831,1.002,0.0,0.0,0.0,761856.0,0.0,22.0,1423319040.0,883695616.0,1583341568.0,29728718848.0,474813.0,927508.0
12-04 10:07:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423314944.0,883695616.0,1583345664.0,29728718848.0,7756.0,5677.0
12-04 10:07:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1423314944.0,883695616.0,1583345664.0,29728718848.0,1995.0,1714.0
12-04 10:07:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423310848.0,883695616.0,1583349760.0,29728718848.0,6994.0,6044.0
12-04 10:07:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423306752.0,883695616.0,1583353856.0,29728718848.0,4399.0,3022.0
12-04 10:07:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423306752.0,883695616.0,1583353856.0,29728718848.0,4535.0,5181.0
12-04 10:07:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1423302656.0,883695616.0,1583357952.0,29728718848.0,3999.0,3631.0
12-04 10:07:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1423302656.0,883695616.0,1583357952.0,29728718848.0,1177.0,1459.0
12-04 10:07:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423302656.0,883695616.0,1583357952.0,29728718848.0,5245.0,3414.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423302656.0,883695616.0,1583357952.0,29728718848.0,3860.0,2574.0
12-04 10:07:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423294464.0,883695616.0,1583366144.0,29728718848.0,7378.0,5464.0
12-04 10:07:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423294464.0,883695616.0,1583366144.0,29728718848.0,4529.0,3744.0
12-04 10:07:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1423290368.0,883695616.0,1583370240.0,29728718848.0,1189.0,1968.0
12-04 10:07:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1423290368.0,883695616.0,1583370240.0,29728718848.0,3990.0,4259.0
12-04 10:07:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423290368.0,883695616.0,1583370240.0,29728718848.0,1087.0,1875.0
12-04 10:07:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1423290368.0,883695616.0,1583370240.0,29728718848.0,5094.0,3414.0
12-04 10:07:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423282176.0,883695616.0,1583378432.0,29728718848.0,4531.0,3829.0
12-04 10:07:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423278080.0,883695616.0,1583382528.0,29728718848.0,5109.0,3321.0
12-04 10:07:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1423278080.0,883695616.0,1583382528.0,29728718848.0,2703.0,1920.0
12-04 10:07:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423273984.0,883695616.0,1583386624.0,29728718848.0,4617.0,3837.0
12-04 10:07:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423273984.0,883695616.0,1583386624.0,29728718848.0,5642.0,5584.0
12-04 10:07:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423273984.0,883695616.0,1583386624.0,29728718848.0,2394.0,2623.0
12-04 10:07:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423269888.0,883695616.0,1583390720.0,29728718848.0,1500.0,1266.0
12-04 10:07:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423269888.0,883695616.0,1583390720.0,29728718848.0,4710.0,3931.0
12-04 10:07:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1423265792.0,883695616.0,1583394816.0,29728718848.0,3838.0,2574.0
12-04 10:07:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423265792.0,883695616.0,1583394816.0,29728718848.0,5055.0,3321.0
12-04 10:07:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1423388672.0,883695616.0,1583398912.0,29728591872.0,3269.0,3089.0
12-04 10:07:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1583403008.0,29728591872.0,2437.0,2824.0
12-04 10:08:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1583403008.0,29728591872.0,1840.0,1545.0
12-04 10:08:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423384576.0,883695616.0,1583403008.0,29728591872.0,4780.0,3905.0
12-04 10:08:02,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1423368192.0,883695616.0,1583419392.0,29728591872.0,9982.0,9674.0
12-04 10:08:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423368192.0,883695616.0,1583419392.0,29728591872.0,469.0,705.0
12-04 10:08:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1423368192.0,883695616.0,1583419392.0,29728591872.0,5273.0,4168.0
12-04 10:08:05,0.581,0.0,99.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423364096.0,883695616.0,1583423488.0,29728591872.0,5838.0,3769.0
12-04 10:08:06,0.0,0.168,99.832,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1423360000.0,883695616.0,1583427584.0,29728591872.0,4827.0,3208.0
12-04 10:08:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423355904.0,883695616.0,1583431680.0,29728591872.0,5777.0,5691.0
12-04 10:08:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1423355904.0,883695616.0,1583431680.0,29728591872.0,1883.0,2323.0
12-04 10:08:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423355904.0,883695616.0,1583431680.0,29728591872.0,2616.0,3076.0
12-04 10:08:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423351808.0,883695616.0,1583435776.0,29728591872.0,5966.0,3862.0
12-04 10:08:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423351808.0,883695616.0,1583435776.0,29728591872.0,6508.0,4938.0
12-04 10:08:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423347712.0,883695616.0,1583439872.0,29728591872.0,4005.0,3138.0
12-04 10:08:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423343616.0,883695616.0,1583443968.0,29728591872.0,3179.0,3071.0
12-04 10:08:14,0.0,0.167,98.916,0.917,0.0,0.0,0.0,782336.0,0.0,24.0,1423323136.0,883695616.0,1584099328.0,29727956992.0,705362.0,1384540.0
12-04 10:08:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423446016.0,883695616.0,1584103424.0,29727830016.0,2861.0,2013.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423446016.0,883695616.0,1584103424.0,29727830016.0,1099.0,1874.0
12-04 10:08:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1423441920.0,883695616.0,1584107520.0,29727830016.0,1603.0,1359.0
12-04 10:08:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1423441920.0,883695616.0,1584107520.0,29727830016.0,5839.0,6168.0
12-04 10:08:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1423441920.0,883695616.0,1584107520.0,29727830016.0,3940.0,2667.0
12-04 10:08:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423433728.0,883695616.0,1584115712.0,29727830016.0,3450.0,3184.0
12-04 10:08:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423433728.0,883695616.0,1584115712.0,29727830016.0,6691.0,6287.0
12-04 10:08:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1423429632.0,883695616.0,1584119808.0,29727830016.0,6271.0,3882.0
12-04 10:08:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423425536.0,883695616.0,1584123904.0,29727830016.0,1537.0,1266.0
12-04 10:08:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423425536.0,883695616.0,1584123904.0,29727830016.0,6482.0,5744.0
12-04 10:08:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1423421440.0,883695616.0,1584128000.0,29727830016.0,1111.0,1875.0
12-04 10:08:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423429632.0,883695616.0,1584128000.0,29727821824.0,1651.0,1452.0
12-04 10:08:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423429632.0,883695616.0,1584128000.0,29727821824.0,2909.0,3698.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423429632.0,883695616.0,1584128000.0,29727821824.0,6946.0,5146.0
12-04 10:08:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423425536.0,883695616.0,1584132096.0,29727821824.0,5626.0,3718.0
12-04 10:08:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423421440.0,883695616.0,1584136192.0,29727821824.0,4525.0,3115.0
12-04 10:08:31,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1423417344.0,883695616.0,1584140288.0,29727821824.0,2739.0,2885.0
12-04 10:08:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423417344.0,883695616.0,1584140288.0,29727821824.0,1156.0,1153.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1423417344.0,883695616.0,1584140288.0,29727821824.0,4725.0,3757.0
12-04 10:08:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1423413248.0,883695616.0,1584144384.0,29727821824.0,5399.0,4471.0
12-04 10:08:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423409152.0,883695616.0,1584148480.0,29727821824.0,5829.0,5496.0
12-04 10:08:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423409152.0,883695616.0,1584148480.0,29727821824.0,3244.0,2368.0
12-04 10:08:37,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1423405056.0,883695616.0,1584152576.0,29727821824.0,7657.0,5701.0
12-04 10:08:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1423405056.0,883695616.0,1584152576.0,29727821824.0,2781.0,2013.0
12-04 10:08:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423400960.0,883695616.0,1584156672.0,29727821824.0,3101.0,3374.0
12-04 10:08:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423400960.0,883695616.0,1584156672.0,29727821824.0,2382.0,2621.0
12-04 10:08:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423400960.0,883695616.0,1584156672.0,29727821824.0,3795.0,2574.0
12-04 10:08:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423396864.0,883695616.0,1584160768.0,29727821824.0,3024.0,2562.0
12-04 10:08:43,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1423392768.0,883695616.0,1584164864.0,29727821824.0,9413.0,6547.0
12-04 10:08:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423392768.0,883695616.0,1584164864.0,29727821824.0,2351.0,2572.0
12-04 10:08:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423392768.0,883695616.0,1584164864.0,29727821824.0,2279.0,2530.0
12-04 10:08:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423388672.0,883695616.0,1584168960.0,29727821824.0,3884.0,2667.0
12-04 10:08:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1584173056.0,29727821824.0,2741.0,3604.0
12-04 10:08:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1423384576.0,883695616.0,1584173056.0,29727821824.0,4702.0,3922.0
12-04 10:08:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,1423384576.0,883695616.0,1584173056.0,29727821824.0,2707.0,2013.0
12-04 10:08:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1584173056.0,29727821824.0,5070.0,3321.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423380480.0,883695616.0,1584177152.0,29727821824.0,2278.0,2529.0
12-04 10:08:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423372288.0,883695616.0,1584185344.0,29727821824.0,3971.0,2667.0
12-04 10:08:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1423355904.0,883695616.0,1584201728.0,29727821824.0,8555.0,8724.0
12-04 10:08:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423355904.0,883695616.0,1584201728.0,29727821824.0,2393.0,2622.0
12-04 10:08:55,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1423355904.0,883695616.0,1584201728.0,29727821824.0,4620.0,3836.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423355904.0,883695616.0,1584201728.0,29727821824.0,2167.0,2435.0
12-04 10:08:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423351808.0,883695616.0,1584205824.0,29727821824.0,4044.0,2760.0
12-04 10:08:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423351808.0,883695616.0,1584205824.0,29727821824.0,3953.0,2667.0
12-04 10:08:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423347712.0,883695616.0,1584209920.0,29727821824.0,3541.0,3476.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423343616.0,883695616.0,1584214016.0,29727821824.0,4383.0,3744.0
12-04 10:09:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1423343616.0,883695616.0,1584214016.0,29727821824.0,2854.0,2055.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423343616.0,883695616.0,1584214016.0,29727821824.0,811.0,1092.0
12-04 10:09:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423339520.0,883695616.0,1584218112.0,29727821824.0,4898.0,4479.0
12-04 10:09:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1423339520.0,883695616.0,1584218112.0,29727821824.0,4201.0,3580.0
12-04 10:09:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423335424.0,883695616.0,1584222208.0,29727821824.0,3166.0,3070.0
12-04 10:09:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423335424.0,883695616.0,1584222208.0,29727821824.0,5842.0,3769.0
12-04 10:09:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423331328.0,883695616.0,1584226304.0,29727821824.0,8842.0,6131.0
12-04 10:09:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1423331328.0,883695616.0,1584226304.0,29727821824.0,3671.0,2554.0
12-04 10:09:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1423327232.0,883695616.0,1584230400.0,29727821824.0,4824.0,4385.0
12-04 10:09:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423327232.0,883695616.0,1584230400.0,29727821824.0,1343.0,1246.0
12-04 10:09:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423323136.0,883695616.0,1584234496.0,29727821824.0,2308.0,1714.0
12-04 10:09:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423323136.0,883695616.0,1584234496.0,29727821824.0,5575.0,4378.0
12-04 10:09:13,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1423306752.0,883695616.0,1584250880.0,29727821824.0,9475.0,9125.0
12-04 10:09:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,1423306752.0,883695616.0,1584250880.0,29727821824.0,6455.0,5660.0
12-04 10:09:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423302656.0,883695616.0,1584254976.0,29727821824.0,3899.0,2667.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423298560.0,883695616.0,1584259072.0,29727821824.0,3436.0,3181.0
12-04 10:09:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423298560.0,883695616.0,1584259072.0,29727821824.0,1500.0,1266.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423298560.0,883695616.0,1584259072.0,29727821824.0,4498.0,3736.0
12-04 10:09:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1423294464.0,883695616.0,1584263168.0,29727821824.0,2976.0,2199.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423294464.0,883695616.0,1584263168.0,29727821824.0,3449.0,3118.0
12-04 10:09:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423294464.0,883695616.0,1584263168.0,29727821824.0,6368.0,5652.0
12-04 10:09:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423290368.0,883695616.0,1584267264.0,29727821824.0,3109.0,3792.0
12-04 10:09:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423286272.0,883695616.0,1584271360.0,29727821824.0,5401.0,4029.0
12-04 10:09:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423278080.0,883695616.0,1584279552.0,29727821824.0,5755.0,4439.0
12-04 10:09:25,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423278080.0,883695616.0,1584279552.0,29727821824.0,355.0,612.0
12-04 10:09:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423278080.0,883695616.0,1584279552.0,29727821824.0,4697.0,3422.0
12-04 10:09:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423273984.0,883695616.0,1584283648.0,29727821824.0,1705.0,1452.0
12-04 10:09:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1423273984.0,883695616.0,1584283648.0,29727821824.0,5222.0,3414.0
12-04 10:09:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1423269888.0,883695616.0,1584287744.0,29727821824.0,5914.0,5548.0
12-04 10:09:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423269888.0,883695616.0,1584287744.0,29727821824.0,3907.0,3538.0
12-04 10:09:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423265792.0,883695616.0,1584291840.0,29727821824.0,2842.0,2978.0
12-04 10:09:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423265792.0,883695616.0,1584291840.0,29727821824.0,6710.0,5581.0
12-04 10:09:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423261696.0,883695616.0,1584295936.0,29727821824.0,3266.0,2368.0
12-04 10:09:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423261696.0,883695616.0,1584295936.0,29727821824.0,3199.0,2368.0
12-04 10:09:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1584300032.0,29727694848.0,2150.0,1714.0
12-04 10:09:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1584300032.0,29727694848.0,5786.0,3862.0
12-04 10:09:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423388672.0,883695616.0,1584304128.0,29727686656.0,3635.0,4283.0
12-04 10:09:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423388672.0,883695616.0,1584304128.0,29727686656.0,3889.0,2667.0
12-04 10:09:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1584308224.0,29727686656.0,5444.0,4684.0
12-04 10:09:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423384576.0,883695616.0,1584308224.0,29727686656.0,5946.0,4626.0
12-04 10:09:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423380480.0,883695616.0,1584312320.0,29727686656.0,1111.0,1809.0
12-04 10:09:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423380480.0,883695616.0,1584312320.0,29727686656.0,3935.0,2574.0
12-04 10:09:43,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1423376384.0,883695616.0,1584316416.0,29727686656.0,2706.0,1920.0
12-04 10:09:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,3.0,1423376384.0,883695616.0,1584316416.0,29727686656.0,2971.0,2148.0
12-04 10:09:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1423376384.0,883695616.0,1584332800.0,29727670272.0,7019.0,8676.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423376384.0,883695616.0,1584332800.0,29727670272.0,5228.0,3414.0
12-04 10:09:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423372288.0,883695616.0,1584336896.0,29727670272.0,4488.0,3786.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423368192.0,883695616.0,1584340992.0,29727670272.0,5253.0,4999.0
12-04 10:09:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1423368192.0,883695616.0,1584340992.0,29727670272.0,2771.0,2013.0
12-04 10:09:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423368192.0,883695616.0,1584340992.0,29727670272.0,3345.0,3091.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423364096.0,883695616.0,1584345088.0,29727670272.0,3449.0,3184.0
12-04 10:09:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423364096.0,883695616.0,1584345088.0,29727670272.0,5863.0,4426.0
12-04 10:09:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423360000.0,883695616.0,1584349184.0,29727670272.0,1225.0,1969.0
12-04 10:09:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423360000.0,883695616.0,1584349184.0,29727670272.0,1536.0,1266.0
12-04 10:09:55,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1423355904.0,883695616.0,1584353280.0,29727670272.0,7635.0,5365.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423351808.0,883695616.0,1584357376.0,29727670272.0,4181.0,3937.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423347712.0,883695616.0,1584361472.0,29727670272.0,2770.0,2013.0
12-04 10:09:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423347712.0,883695616.0,1584361472.0,29727670272.0,3950.0,2667.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1423347712.0,883695616.0,1584361472.0,29727670272.0,4950.0,5844.0
12-04 10:10:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423343616.0,883695616.0,1584365568.0,29727670272.0,1883.0,1266.0
12-04 10:10:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1423351808.0,883695616.0,1584365568.0,29727662080.0,4008.0,2106.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423347712.0,883695616.0,1584369664.0,29727662080.0,4194.0,3477.0
12-04 10:10:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1423347712.0,883695616.0,1584369664.0,29727662080.0,5896.0,4575.0
12-04 10:10:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423331328.0,883695616.0,1584386048.0,29727662080.0,8670.0,7978.0
12-04 10:10:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423458304.0,883695616.0,1584386048.0,29727535104.0,5298.0,4191.0
12-04 10:10:06,0.751,0.083,99.166,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1423581184.0,883695616.0,1584390144.0,29727408128.0,4759.0,4641.0
12-04 10:10:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423577088.0,883695616.0,1584394240.0,29727408128.0,4965.0,3250.0
12-04 10:10:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423577088.0,883695616.0,1584394240.0,29727408128.0,1985.0,2416.0
12-04 10:10:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423572992.0,883695616.0,1584398336.0,29727408128.0,5639.0,3962.0
12-04 10:10:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423568896.0,883695616.0,1584402432.0,29727408128.0,5363.0,4234.0
12-04 10:10:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423568896.0,883695616.0,1584402432.0,29727408128.0,3567.0,2461.0
12-04 10:10:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423568896.0,883695616.0,1584402432.0,29727408128.0,2495.0,1807.0
12-04 10:10:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1423564800.0,883695616.0,1584406528.0,29727408128.0,7889.0,5780.0
12-04 10:10:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1423687680.0,883695616.0,1584410624.0,29727281152.0,3873.0,2574.0
12-04 10:10:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423687680.0,883695616.0,1584410624.0,29727281152.0,2419.0,4083.0
12-04 10:10:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423687680.0,883695616.0,1584410624.0,29727281152.0,1602.0,1359.0
12-04 10:10:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423683584.0,883695616.0,1584414720.0,29727281152.0,5123.0,3321.0
12-04 10:10:18,0.0,0.250,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423667200.0,883695616.0,1584431104.0,29727281152.0,9858.0,9529.0
12-04 10:10:19,0.083,0.083,99.667,0.167,0.0,0.0,0.0,143360.0,0.0,4.0,1423667200.0,883695616.0,1584431104.0,29727281152.0,6865.0,5078.0
12-04 10:10:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423663104.0,883695616.0,1584435200.0,29727281152.0,3483.0,3210.0
12-04 10:10:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423663104.0,883695616.0,1584435200.0,29727281152.0,4497.0,3735.0
12-04 10:10:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1423659008.0,883695616.0,1584439296.0,29727281152.0,2261.0,2437.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423659008.0,883695616.0,1584439296.0,29727281152.0,1740.0,1452.0
12-04 10:10:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423659008.0,883695616.0,1584439296.0,29727281152.0,3462.0,3184.0
12-04 10:10:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423654912.0,883695616.0,1584443392.0,29727281152.0,4487.0,3838.0
12-04 10:10:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423654912.0,883695616.0,1584443392.0,29727281152.0,3256.0,3090.0
12-04 10:10:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423650816.0,883695616.0,1584447488.0,29727281152.0,8085.0,5893.0
12-04 10:10:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423646720.0,883695616.0,1584451584.0,29727281152.0,5374.0,3969.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423642624.0,883695616.0,1584455680.0,29727281152.0,2818.0,2977.0
12-04 10:10:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423638528.0,883695616.0,1584459776.0,29727281152.0,916.0,1060.0
12-04 10:10:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423638528.0,883695616.0,1584459776.0,29727281152.0,4000.0,3631.0
12-04 10:10:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423638528.0,883695616.0,1584459776.0,29727281152.0,5160.0,4193.0
12-04 10:10:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423634432.0,883695616.0,1584463872.0,29727281152.0,3663.0,4273.0
12-04 10:10:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423642624.0,883695616.0,1584463872.0,29727272960.0,5296.0,4377.0
12-04 10:10:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1423638528.0,883695616.0,1584467968.0,29727272960.0,5562.0,3769.0
12-04 10:10:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423634432.0,883695616.0,1584472064.0,29727272960.0,5709.0,3862.0
12-04 10:10:37,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1423634432.0,883695616.0,1584472064.0,29727272960.0,2919.0,2560.0
12-04 10:10:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1423630336.0,883695616.0,1584476160.0,29727272960.0,5324.0,4769.0
12-04 10:10:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1423630336.0,883695616.0,1584476160.0,29727272960.0,2137.0,2909.0
12-04 10:10:40,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1423630336.0,883695616.0,1584476160.0,29727272960.0,3866.0,2574.0
12-04 10:10:41,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423626240.0,883695616.0,1584480256.0,29727272960.0,5159.0,4783.0
12-04 10:10:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423626240.0,883695616.0,1584480256.0,29727272960.0,1709.0,1359.0
12-04 10:10:43,0.334,0.0,99.499,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1424637952.0,883695616.0,1584484352.0,29726257152.0,4731.0,3930.0
12-04 10:10:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424637952.0,883695616.0,1584484352.0,29726257152.0,1537.0,1266.0
12-04 10:10:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424633856.0,883695616.0,1584488448.0,29726257152.0,6406.0,4068.0
12-04 10:10:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424633856.0,883695616.0,1584488448.0,29726257152.0,2705.0,2013.0
12-04 10:10:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424629760.0,883695616.0,1584492544.0,29726257152.0,3597.0,3741.0
12-04 10:10:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1424629760.0,883695616.0,1584492544.0,29726257152.0,5392.0,5118.0
12-04 10:10:49,0.083,0.083,99.583,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1424633856.0,883695616.0,1584496640.0,29726248960.0,3707.0,2574.0
12-04 10:10:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424633856.0,883695616.0,1584496640.0,29726248960.0,2936.0,3698.0
12-04 10:10:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424633856.0,883695616.0,1584496640.0,29726248960.0,2783.0,2013.0
12-04 10:10:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424629760.0,883695616.0,1584500736.0,29726248960.0,3364.0,3023.0
12-04 10:10:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424629760.0,883695616.0,1584500736.0,29726248960.0,5080.0,3321.0
12-04 10:10:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1424625664.0,883695616.0,1584504832.0,29726248960.0,3874.0,2574.0
12-04 10:10:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1424625664.0,883695616.0,1584504832.0,29726248960.0,3690.0,3462.0
12-04 10:10:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424621568.0,883695616.0,1584508928.0,29726248960.0,2149.0,2479.0
12-04 10:10:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424621568.0,883695616.0,1584508928.0,29726248960.0,2267.0,2529.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424617472.0,883695616.0,1584513024.0,29726248960.0,4730.0,4384.0
12-04 10:10:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1424617472.0,883695616.0,1584513024.0,29726248960.0,1567.0,1332.0
12-04 10:11:00,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1424617472.0,883695616.0,1584513024.0,29726248960.0,6449.0,4296.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424609280.0,883695616.0,1584521216.0,29726248960.0,3945.0,2709.0
12-04 10:11:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424605184.0,883695616.0,1584525312.0,29726248960.0,5075.0,4250.0
12-04 10:11:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424605184.0,883695616.0,1584525312.0,29726248960.0,4672.0,5420.0
12-04 10:11:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424601088.0,883695616.0,1584529408.0,29726248960.0,3539.0,2410.0
12-04 10:11:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424601088.0,883695616.0,1584529408.0,29726248960.0,2975.0,2885.0
12-04 10:11:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1424601088.0,883695616.0,1584529408.0,29726248960.0,3721.0,2554.0
12-04 10:11:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424584704.0,883695616.0,1584545792.0,29726248960.0,10727.0,9415.0
12-04 10:11:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424580608.0,883695616.0,1584549888.0,29726248960.0,6391.0,4846.0
12-04 10:11:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1424576512.0,883695616.0,1584553984.0,29726248960.0,4605.0,3495.0
12-04 10:11:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1424576512.0,883695616.0,1584553984.0,29726248960.0,4198.0,3537.0
12-04 10:11:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424576512.0,883695616.0,1584553984.0,29726248960.0,4706.0,4707.0
12-04 10:11:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1424572416.0,883695616.0,1584558080.0,29726248960.0,4808.0,3115.0
12-04 10:11:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424568320.0,883695616.0,1584562176.0,29726248960.0,2033.0,2417.0
12-04 10:11:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1424568320.0,883695616.0,1584562176.0,29726248960.0,343.0,612.0
12-04 10:11:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1424568320.0,883695616.0,1584562176.0,29726248960.0,4089.0,2760.0
12-04 10:11:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424564224.0,883695616.0,1584566272.0,29726248960.0,6968.0,5238.0
12-04 10:11:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424560128.0,883695616.0,1584570368.0,29726248960.0,6945.0,5078.0
12-04 10:11:18,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1424560128.0,883695616.0,1584570368.0,29726248960.0,4757.0,4378.0
12-04 10:11:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424556032.0,883695616.0,1584574464.0,29726248960.0,391.0,654.0
12-04 10:11:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1424556032.0,883695616.0,1584574464.0,29726248960.0,6028.0,6136.0
12-04 10:11:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424551936.0,883695616.0,1584578560.0,29726248960.0,3430.0,3174.0
12-04 10:11:22,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424551936.0,883695616.0,1584578560.0,29726248960.0,517.0,705.0
12-04 10:11:23,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424551936.0,883695616.0,1584578560.0,29726248960.0,1764.0,1452.0
12-04 10:11:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1424547840.0,883695616.0,1584582656.0,29726248960.0,7914.0,5800.0
12-04 10:11:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424547840.0,883695616.0,1584582656.0,29726248960.0,4542.0,3745.0
12-04 10:11:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424543744.0,883695616.0,1584586752.0,29726248960.0,3774.0,2574.0
12-04 10:11:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424543744.0,883695616.0,1584586752.0,29726248960.0,3269.0,3091.0
12-04 10:11:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424539648.0,883695616.0,1584590848.0,29726248960.0,3988.0,2760.0
12-04 10:11:29,0.083,0.166,99.584,0.166,0.0,0.0,0.0,28672.0,0.0,5.0,1424539648.0,883695616.0,1584590848.0,29726248960.0,3730.0,4790.0
12-04 10:11:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,118784.0,0.0,4.0,1424535552.0,883695616.0,1584594944.0,29726248960.0,1084.0,1153.0
12-04 10:11:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424535552.0,883695616.0,1584594944.0,29726248960.0,3339.0,2503.0
12-04 10:11:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424531456.0,883695616.0,1584599040.0,29726248960.0,7577.0,5594.0
12-04 10:11:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424527360.0,883695616.0,1584603136.0,29726248960.0,5313.0,4369.0
12-04 10:11:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424523264.0,883695616.0,1584607232.0,29726248960.0,6299.0,4846.0
12-04 10:11:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1424519168.0,883695616.0,1584611328.0,29726248960.0,4483.0,3115.0
12-04 10:11:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424519168.0,883695616.0,1584611328.0,29726248960.0,2917.0,3004.0
12-04 10:11:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424519168.0,883695616.0,1584611328.0,29726248960.0,2931.0,3005.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424515072.0,883695616.0,1584615424.0,29726248960.0,904.0,1060.0
12-04 10:11:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424625664.0,883695616.0,1584631808.0,29726121984.0,11803.0,10900.0
12-04 10:11:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424625664.0,883695616.0,1584631808.0,29726121984.0,2796.0,2013.0
12-04 10:11:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1424621568.0,883695616.0,1584635904.0,29726121984.0,5160.0,4914.0
12-04 10:11:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424621568.0,883695616.0,1584635904.0,29726121984.0,5345.0,3456.0
12-04 10:11:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424617472.0,883695616.0,1584640000.0,29726121984.0,4499.0,3679.0
12-04 10:11:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424613376.0,883695616.0,1584644096.0,29726121984.0,2807.0,2106.0
12-04 10:11:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1424613376.0,883695616.0,1584644096.0,29726121984.0,1764.0,1452.0
12-04 10:11:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424613376.0,883695616.0,1584644096.0,29726121984.0,3911.0,4194.0
12-04 10:11:47,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1424609280.0,883695616.0,1584648192.0,29726121984.0,1615.0,1359.0
12-04 10:11:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424609280.0,883695616.0,1584648192.0,29726121984.0,6837.0,5044.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1424732160.0,883695616.0,1584652288.0,29725995008.0,4529.0,3837.0
12-04 10:11:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424728064.0,883695616.0,1584656384.0,29725995008.0,2381.0,2622.0
12-04 10:11:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424728064.0,883695616.0,1584656384.0,29725995008.0,4147.0,3309.0
12-04 10:11:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424728064.0,883695616.0,1584656384.0,29725995008.0,4150.0,4286.0
12-04 10:11:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1424723968.0,883695616.0,1584660480.0,29725995008.0,4011.0,2667.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424723968.0,883695616.0,1584660480.0,29725995008.0,3774.0,2574.0
12-04 10:11:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424719872.0,883695616.0,1584664576.0,29725995008.0,2147.0,2435.0
12-04 10:11:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424719872.0,883695616.0,1584664576.0,29725995008.0,6543.0,5336.0
12-04 10:11:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424715776.0,883695616.0,1584668672.0,29725995008.0,2370.0,2622.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424711680.0,883695616.0,1584672768.0,29725995008.0,5020.0,3228.0
12-04 10:11:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1424711680.0,883695616.0,1584672768.0,29725995008.0,3113.0,3818.0
12-04 10:12:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424699392.0,883695616.0,1584685056.0,29725995008.0,9378.0,8540.0
12-04 10:12:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424695296.0,883695616.0,1584689152.0,29725995008.0,2777.0,2013.0
12-04 10:12:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424695296.0,883695616.0,1584689152.0,29725995008.0,643.0,906.0
12-04 10:12:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1424691200.0,883695616.0,1584693248.0,29725995008.0,4597.0,3836.0
12-04 10:12:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1424691200.0,883695616.0,1584693248.0,29725995008.0,4166.0,3539.0
12-04 10:12:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1424683008.0,883695616.0,1584701440.0,29725995008.0,5823.0,4555.0
12-04 10:12:06,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424691200.0,883695616.0,1584701440.0,29725986816.0,4724.0,3115.0
12-04 10:12:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424687104.0,883695616.0,1584705536.0,29725986816.0,3172.0,3019.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1424687104.0,883695616.0,1584705536.0,29725986816.0,5452.0,4286.0
12-04 10:12:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424683008.0,883695616.0,1584709632.0,29725986816.0,6988.0,5260.0
12-04 10:12:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1424683008.0,883695616.0,1584709632.0,29725986816.0,2470.0,1807.0
12-04 10:12:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424678912.0,883695616.0,1584713728.0,29725986816.0,4384.0,3725.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424678912.0,883695616.0,1584713728.0,29725986816.0,5410.0,4191.0
12-04 10:12:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1424674816.0,883695616.0,1584717824.0,29725986816.0,3586.0,2368.0
12-04 10:12:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424674816.0,883695616.0,1584717824.0,29725986816.0,2867.0,3539.0
12-04 10:12:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1424670720.0,883695616.0,1584721920.0,29725986816.0,4952.0,4116.0
12-04 10:12:16,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1424670720.0,883695616.0,1584721920.0,29725986816.0,2668.0,1920.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424666624.0,883695616.0,1584726016.0,29725986816.0,3911.0,2574.0
12-04 10:12:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1424666624.0,883695616.0,1584726016.0,29725986816.0,4661.0,3829.0
12-04 10:12:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424662528.0,883695616.0,1584730112.0,29725986816.0,5259.0,3842.0
12-04 10:12:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1424662528.0,883695616.0,1584730112.0,29725986816.0,4366.0,4474.0
12-04 10:12:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424658432.0,883695616.0,1584734208.0,29725986816.0,3431.0,3118.0
12-04 10:12:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1424658432.0,883695616.0,1584734208.0,29725986816.0,3559.0,3182.0
12-04 10:12:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424654336.0,883695616.0,1584738304.0,29725986816.0,3455.0,3065.0
12-04 10:12:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1424654336.0,883695616.0,1584738304.0,29725986816.0,5854.0,4575.0
12-04 10:12:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424654336.0,883695616.0,1584738304.0,29725986816.0,1620.0,1266.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424650240.0,883695616.0,1584742400.0,29725986816.0,6479.0,4161.0
12-04 10:12:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424646144.0,883695616.0,1584746496.0,29725986816.0,4051.0,4195.0
12-04 10:12:28,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1424633856.0,883695616.0,1584758784.0,29725986816.0,8121.0,7758.0
12-04 10:12:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1424629760.0,883695616.0,1584762880.0,29725986816.0,2362.0,3493.0
12-04 10:12:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424629760.0,883695616.0,1584762880.0,29725986816.0,2901.0,2978.0
12-04 10:12:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424625664.0,883695616.0,1584766976.0,29725986816.0,3271.0,2461.0
12-04 10:12:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424625664.0,883695616.0,1584766976.0,29725986816.0,4464.0,3022.0
12-04 10:12:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424621568.0,883695616.0,1584771072.0,29725986816.0,8221.0,5263.0
12-04 10:12:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1424617472.0,883695616.0,1584775168.0,29725986816.0,2362.0,3492.0
12-04 10:12:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424617472.0,883695616.0,1584775168.0,29725986816.0,4520.0,3022.0
12-04 10:12:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424613376.0,883695616.0,1584779264.0,29725986816.0,2879.0,2911.0
12-04 10:12:37,3.086,1.001,95.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1440919552.0,883695616.0,1584816128.0,29709643776.0,16598.0,17178.0
12-04 10:12:38,0.669,0.335,98.996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1449172992.0,883695616.0,1584812032.0,29701394432.0,83732.0,76325.0
12-04 10:12:39,0.417,0.167,98.915,0.501,0.0,0.0,0.0,24576.0,0.0,3.0,1452257280.0,883695616.0,1584824320.0,29698297856.0,72249.0,66185.0
12-04 10:12:40,0.417,0.250,99.249,0.0,0.0,0.083,0.0,131072.0,0.0,6.0,1454268416.0,883695616.0,1584828416.0,29696282624.0,76644.0,68370.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-42.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-42",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,0.219,0.101,99.541,0.125,0.0,0.013,2434.513,537247.542,0.339,5.994,1215090688.0,926478336.0,1598164992.0,29879341056.0,0.0,0.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215131648.0,926478336.0,1598222336.0,29879242752.0,5727.0,3902.0
12-04 09:35:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,139264.0,0.0,8.0,1215254528.0,926478336.0,1598226432.0,29879115776.0,2992.0,2064.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,1215254528.0,926478336.0,1598226432.0,29879115776.0,5536.0,3558.0
12-04 09:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215250432.0,926478336.0,1598230528.0,29879115776.0,2874.0,2442.0
12-04 09:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215250432.0,926478336.0,1598230528.0,29879115776.0,2094.0,3029.0
12-04 09:35:39,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1215266816.0,926478336.0,1598230528.0,29879099392.0,2738.0,3394.0
12-04 09:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215266816.0,926478336.0,1598230528.0,29879099392.0,4560.0,3717.0
12-04 09:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215262720.0,926478336.0,1598234624.0,29879099392.0,2498.0,1616.0
12-04 09:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215262720.0,926478336.0,1598234624.0,29879099392.0,4836.0,2924.0
12-04 09:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215385600.0,926478336.0,1598238720.0,29878972416.0,4970.0,3110.0
12-04 09:35:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215381504.0,926478336.0,1598242816.0,29878972416.0,2599.0,1709.0
12-04 09:35:45,0.0,0.083,99.667,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1215377408.0,926478336.0,1598246912.0,29878972416.0,3410.0,3437.0
12-04 09:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215377408.0,926478336.0,1598246912.0,29878972416.0,2187.0,2318.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215377408.0,926478336.0,1598246912.0,29878972416.0,1569.0,2672.0
12-04 09:35:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215373312.0,926478336.0,1598251008.0,29878972416.0,2432.0,1616.0
12-04 09:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215373312.0,926478336.0,1598251008.0,29878972416.0,6694.0,4841.0
12-04 09:35:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215369216.0,926478336.0,1598255104.0,29878972416.0,7274.0,4325.0
12-04 09:35:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215365120.0,926478336.0,1598259200.0,29878972416.0,3347.0,2963.0
12-04 09:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215365120.0,926478336.0,1598259200.0,29878972416.0,3289.0,2904.0
12-04 09:35:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215348736.0,926478336.0,1598259200.0,29878988800.0,1330.0,962.0
12-04 09:35:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215311872.0,926478336.0,1598263296.0,29879021568.0,6912.0,7571.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1215299584.0,926478336.0,1598275584.0,29879021568.0,1077.0,1741.0
12-04 09:35:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215295488.0,926478336.0,1598279680.0,29879021568.0,6642.0,5219.0
12-04 09:35:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215418368.0,926478336.0,1598283776.0,29878894592.0,2714.0,2003.0
12-04 09:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215401984.0,926478336.0,1598283776.0,29878910976.0,5705.0,4415.0
12-04 09:35:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215401984.0,926478336.0,1598283776.0,29878910976.0,6862.0,4866.0
12-04 09:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215397888.0,926478336.0,1598287872.0,29878910976.0,159.0,308.0
12-04 09:36:01,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215397888.0,926478336.0,1598287872.0,29878910976.0,1916.0,2131.0
12-04 09:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215393792.0,926478336.0,1598291968.0,29878910976.0,219.0,350.0
12-04 09:36:03,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215389696.0,926478336.0,1598296064.0,29878910976.0,3945.0,4141.0
12-04 09:36:04,0.083,0.249,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215389696.0,926478336.0,1598296064.0,29878910976.0,4720.0,2904.0
12-04 09:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1215385600.0,926478336.0,1598300160.0,29878910976.0,7031.0,5802.0
12-04 09:36:06,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1215381504.0,926478336.0,1598304256.0,29878910976.0,5758.0,3558.0
12-04 09:36:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215381504.0,926478336.0,1598304256.0,29878910976.0,5496.0,4204.0
12-04 09:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215377408.0,926478336.0,1598308352.0,29878910976.0,3935.0,3233.0
12-04 09:36:09,0.0,0.083,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1215377408.0,926478336.0,1598308352.0,29878910976.0,1045.0,849.0
12-04 09:36:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,7.0,1215373312.0,926478336.0,1598312448.0,29878910976.0,4206.0,3418.0
12-04 09:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215373312.0,926478336.0,1598312448.0,29878910976.0,1111.0,849.0
12-04 09:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215373312.0,926478336.0,1598312448.0,29878910976.0,8584.0,5942.0
12-04 09:36:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215365120.0,926478336.0,1598320640.0,29878910976.0,6332.0,4583.0
12-04 09:36:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1215365120.0,926478336.0,1598320640.0,29878910976.0,3086.0,2785.0
12-04 09:36:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215361024.0,926478336.0,1598324736.0,29878910976.0,3666.0,2270.0
12-04 09:36:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215356928.0,926478336.0,1598328832.0,29878910976.0,4784.0,4271.0
12-04 09:36:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215356928.0,926478336.0,1598328832.0,29878910976.0,363.0,494.0
12-04 09:36:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215356928.0,926478336.0,1598328832.0,29878910976.0,159.0,308.0
12-04 09:36:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215356928.0,926478336.0,1598328832.0,29878910976.0,4421.0,3532.0
12-04 09:36:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215356928.0,926478336.0,1598328832.0,29878910976.0,4940.0,3017.0
12-04 09:36:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215352832.0,926478336.0,1598332928.0,29878910976.0,5823.0,5955.0
12-04 09:36:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215361024.0,926478336.0,1598332928.0,29878902784.0,5594.0,4119.0
12-04 09:36:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215352832.0,926478336.0,1598341120.0,29878902784.0,5591.0,4185.0
12-04 09:36:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215352832.0,926478336.0,1598341120.0,29878902784.0,1976.0,2121.0
12-04 09:36:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215352832.0,926478336.0,1598341120.0,29878902784.0,1432.0,1055.0
12-04 09:36:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215352832.0,926478336.0,1598341120.0,29878902784.0,4196.0,3807.0
12-04 09:36:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1215352832.0,926478336.0,1598341120.0,29878902784.0,4555.0,4194.0
12-04 09:36:28,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215348736.0,926478336.0,1598345216.0,29878902784.0,6078.0,5262.0
12-04 09:36:29,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215344640.0,926478336.0,1598349312.0,29878902784.0,4333.0,2811.0
12-04 09:36:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1215336448.0,926478336.0,1598349312.0,29878910976.0,5695.0,5190.0
12-04 09:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215328256.0,926478336.0,1598357504.0,29878910976.0,2992.0,2064.0
12-04 09:36:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215328256.0,926478336.0,1598357504.0,29878910976.0,3263.0,2250.0
12-04 09:36:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215328256.0,926478336.0,1598357504.0,29878910976.0,2159.0,1662.0
12-04 09:36:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215324160.0,926478336.0,1598361600.0,29878910976.0,1026.0,1035.0
12-04 09:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215324160.0,926478336.0,1598361600.0,29878910976.0,4816.0,3887.0
12-04 09:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215320064.0,926478336.0,1598365696.0,29878910976.0,3713.0,3233.0
12-04 09:36:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215315968.0,926478336.0,1598369792.0,29878910976.0,10014.0,7672.0
12-04 09:36:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1215311872.0,926478336.0,1598373888.0,29878910976.0,5136.0,4529.0
12-04 09:36:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215307776.0,926478336.0,1598377984.0,29878910976.0,1530.0,1148.0
12-04 09:36:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1215307776.0,926478336.0,1598377984.0,29878910976.0,363.0,494.0
12-04 09:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215307776.0,926478336.0,1598377984.0,29878910976.0,2931.0,3069.0
12-04 09:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215307776.0,926478336.0,1598377984.0,29878910976.0,3703.0,2363.0
12-04 09:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215303680.0,926478336.0,1598382080.0,29878910976.0,1431.0,1055.0
12-04 09:36:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215303680.0,926478336.0,1598382080.0,29878910976.0,7861.0,5494.0
12-04 09:36:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,106496.0,0.0,7.0,1215299584.0,926478336.0,1598386176.0,29878910976.0,2142.0,2265.0
12-04 09:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1215299584.0,926478336.0,1598386176.0,29878910976.0,5011.0,4635.0
12-04 09:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215295488.0,926478336.0,1598390272.0,29878910976.0,2637.0,1802.0
12-04 09:36:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215295488.0,926478336.0,1598390272.0,29878910976.0,3313.0,2920.0
12-04 09:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215291392.0,926478336.0,1598394368.0,29878910976.0,159.0,308.0
12-04 09:36:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215291392.0,926478336.0,1598394368.0,29878910976.0,2433.0,1616.0
12-04 09:36:51,0.167,0.0,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1215287296.0,926478336.0,1598398464.0,29878910976.0,10211.0,7343.0
12-04 09:36:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215287296.0,926478336.0,1598398464.0,29878910976.0,2144.0,2267.0
12-04 09:36:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215283200.0,926478336.0,1598402560.0,29878910976.0,5077.0,3203.0
12-04 09:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215283200.0,926478336.0,1598402560.0,29878910976.0,2877.0,5009.0
12-04 09:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215279104.0,926478336.0,1598406656.0,29878910976.0,4770.0,2924.0
12-04 09:36:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215279104.0,926478336.0,1598406656.0,29878910976.0,2173.0,1806.0
12-04 09:36:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1215291392.0,926478336.0,1598410752.0,29878894592.0,37551.0,54848.0
12-04 09:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215356928.0,926478336.0,1598410752.0,29878829056.0,6117.0,3872.0
12-04 09:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215352832.0,926478336.0,1598414848.0,29878829056.0,3357.0,2904.0
12-04 09:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215352832.0,926478336.0,1598414848.0,29878829056.0,3704.0,2363.0
12-04 09:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215348736.0,926478336.0,1598418944.0,29878829056.0,2787.0,2315.0
12-04 09:37:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215348736.0,926478336.0,1598418944.0,29878829056.0,3804.0,2456.0
12-04 09:37:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1215344640.0,926478336.0,1598423040.0,29878829056.0,6437.0,7071.0
12-04 09:37:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215344640.0,926478336.0,1598423040.0,29878829056.0,4205.0,3419.0
12-04 09:37:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1215344640.0,926478336.0,1598423040.0,29878829056.0,4384.0,2718.0
12-04 09:37:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215336448.0,926478336.0,1598431232.0,29878829056.0,1045.0,849.0
12-04 09:37:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215336448.0,926478336.0,1598431232.0,29878829056.0,5947.0,4734.0
12-04 09:37:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215332352.0,926478336.0,1598435328.0,29878829056.0,4551.0,2811.0
12-04 09:37:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215328256.0,926478336.0,1598439424.0,29878829056.0,4720.0,2904.0
12-04 09:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215328256.0,926478336.0,1598439424.0,29878829056.0,3282.0,2064.0
12-04 09:37:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215324160.0,926478336.0,1598443520.0,29878829056.0,2935.0,2673.0
12-04 09:37:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215324160.0,926478336.0,1598443520.0,29878829056.0,8105.0,7710.0
12-04 09:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215320064.0,926478336.0,1598447616.0,29878829056.0,3282.0,2064.0
12-04 09:37:14,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215320064.0,926478336.0,1598447616.0,29878829056.0,2601.0,1709.0
12-04 09:37:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1215315968.0,926478336.0,1598451712.0,29878829056.0,3087.0,2785.0
12-04 09:37:16,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215315968.0,926478336.0,1598451712.0,29878829056.0,4873.0,3017.0
12-04 09:37:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215311872.0,926478336.0,1598455808.0,29878829056.0,2700.0,1802.0
12-04 09:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215307776.0,926478336.0,1598459904.0,29878829056.0,4619.0,3708.0
12-04 09:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215307776.0,926478336.0,1598459904.0,29878829056.0,3807.0,3953.0
12-04 09:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1215307776.0,926478336.0,1598459904.0,29878829056.0,159.0,308.0
12-04 09:37:21,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1215307776.0,926478336.0,1598459904.0,29878829056.0,9164.0,7825.0
12-04 09:37:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215303680.0,926478336.0,1598464000.0,29878829056.0,363.0,494.0
12-04 09:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1215303680.0,926478336.0,1598464000.0,29878829056.0,4484.0,3574.0
12-04 09:37:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215299584.0,926478336.0,1598468096.0,29878829056.0,6294.0,4314.0
12-04 09:37:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1215295488.0,926478336.0,1598472192.0,29878829056.0,2431.0,1616.0
12-04 09:37:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215295488.0,926478336.0,1598472192.0,29878829056.0,4548.0,3207.0
12-04 09:37:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215291392.0,926478336.0,1598476288.0,29878829056.0,363.0,494.0
12-04 09:37:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215291392.0,926478336.0,1598476288.0,29878829056.0,1916.0,2131.0
12-04 09:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215291392.0,926478336.0,1598476288.0,29878829056.0,4467.0,4427.0
12-04 09:37:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215287296.0,926478336.0,1598480384.0,29878829056.0,1890.0,1410.0
12-04 09:37:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215287296.0,926478336.0,1598480384.0,29878829056.0,8068.0,6592.0
12-04 09:37:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215279104.0,926478336.0,1598488576.0,29878829056.0,5332.0,3372.0
12-04 09:37:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215279104.0,926478336.0,1598488576.0,29878829056.0,4011.0,3502.0
12-04 09:37:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1215279104.0,926478336.0,1598488576.0,29878829056.0,6961.0,6933.0
12-04 09:37:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215258624.0,926478336.0,1598509056.0,29878829056.0,5083.0,4151.0
12-04 09:37:36,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215258624.0,926478336.0,1598509056.0,29878829056.0,3815.0,3325.0
12-04 09:37:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215258624.0,926478336.0,1598509056.0,29878829056.0,5049.0,3980.0
12-04 09:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215250432.0,926478336.0,1598517248.0,29878829056.0,822.0,849.0
12-04 09:37:39,0.0,0.083,99.584,0.250,0.0,0.083,0.0,28672.0,0.0,4.0,1215250432.0,926478336.0,1598517248.0,29878829056.0,4423.0,3532.0
12-04 09:37:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1215246336.0,926478336.0,1598521344.0,29878829056.0,3291.0,2971.0
12-04 09:37:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215246336.0,926478336.0,1598521344.0,29878829056.0,5594.0,4186.0
12-04 09:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215242240.0,926478336.0,1598525440.0,29878829056.0,3188.0,2878.0
12-04 09:37:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215242240.0,926478336.0,1598525440.0,29878829056.0,1430.0,1055.0
12-04 09:37:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1215242240.0,926478336.0,1598525440.0,29878829056.0,7338.0,4967.0
12-04 09:37:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215234048.0,926478336.0,1598533632.0,29878829056.0,2637.0,3300.0
12-04 09:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215234048.0,926478336.0,1598533632.0,29878829056.0,1431.0,1055.0
12-04 09:37:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215234048.0,926478336.0,1598533632.0,29878829056.0,2635.0,1802.0
12-04 09:37:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215229952.0,926478336.0,1598537728.0,29878829056.0,1322.0,962.0
12-04 09:37:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215229952.0,926478336.0,1598537728.0,29878829056.0,5629.0,4213.0
12-04 09:37:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1215229952.0,926478336.0,1598537728.0,29878829056.0,5035.0,4607.0
12-04 09:37:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1215221760.0,926478336.0,1598545920.0,29878829056.0,4452.0,3617.0
12-04 09:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215221760.0,926478336.0,1598545920.0,29878829056.0,3151.0,2785.0
12-04 09:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215221760.0,926478336.0,1598545920.0,29878829056.0,2084.0,2224.0
12-04 09:37:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215221760.0,926478336.0,1598545920.0,29878829056.0,4516.0,3615.0
12-04 09:37:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1215217664.0,926478336.0,1598550016.0,29878829056.0,3870.0,2456.0
12-04 09:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215217664.0,926478336.0,1598550016.0,29878829056.0,2175.0,1808.0
12-04 09:37:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215217664.0,926478336.0,1598550016.0,29878829056.0,3669.0,2336.0
12-04 09:37:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215209472.0,926478336.0,1598558208.0,29878829056.0,12235.0,12418.0
12-04 09:37:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215193088.0,926478336.0,1598574592.0,29878829056.0,2862.0,1973.0
12-04 09:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1215193088.0,926478336.0,1598574592.0,29878829056.0,2085.0,2223.0
12-04 09:38:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215193088.0,926478336.0,1598574592.0,29878829056.0,2700.0,1802.0
12-04 09:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215193088.0,926478336.0,1598574592.0,29878829056.0,2246.0,2360.0
12-04 09:38:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215188992.0,926478336.0,1598578688.0,29878829056.0,3663.0,2312.0
12-04 09:38:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215188992.0,926478336.0,1598578688.0,29878829056.0,4103.0,3325.0
12-04 09:38:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215188992.0,926478336.0,1598578688.0,29878829056.0,2868.0,2671.0
12-04 09:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215184896.0,926478336.0,1598582784.0,29878829056.0,4487.0,2811.0
12-04 09:38:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215184896.0,926478336.0,1598582784.0,29878829056.0,7544.0,5289.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215176704.0,926478336.0,1598590976.0,29878829056.0,3871.0,3233.0
12-04 09:38:09,0.333,0.0,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215176704.0,926478336.0,1598590976.0,29878829056.0,1045.0,849.0
12-04 09:38:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215188992.0,926478336.0,1598595072.0,29878812672.0,5484.0,4573.0
12-04 09:38:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215184896.0,926478336.0,1598599168.0,29878812672.0,5432.0,3751.0
12-04 09:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215184896.0,926478336.0,1598599168.0,29878812672.0,4074.0,3353.0
12-04 09:38:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215180800.0,926478336.0,1598603264.0,29878812672.0,5102.0,3888.0
12-04 09:38:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215180800.0,926478336.0,1598603264.0,29878812672.0,3254.0,2878.0
12-04 09:38:15,0.083,0.083,99.417,0.416,0.0,0.0,0.0,24576.0,0.0,5.0,1215176704.0,926478336.0,1598607360.0,29878812672.0,3288.0,2971.0
12-04 09:38:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215176704.0,926478336.0,1598607360.0,29878812672.0,3598.0,2270.0
12-04 09:38:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215172608.0,926478336.0,1598611456.0,29878812672.0,2085.0,2224.0
12-04 09:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215172608.0,926478336.0,1598611456.0,29878812672.0,261.0,401.0
12-04 09:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215172608.0,926478336.0,1598611456.0,29878812672.0,4890.0,3008.0
12-04 09:38:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215168512.0,926478336.0,1598615552.0,29878812672.0,5266.0,5337.0
12-04 09:38:21,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1215176704.0,926478336.0,1598615552.0,29878804480.0,5656.0,4364.0
12-04 09:38:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215168512.0,926478336.0,1598623744.0,29878804480.0,5009.0,4700.0
12-04 09:38:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215168512.0,926478336.0,1598623744.0,29878804480.0,3802.0,2456.0
12-04 09:38:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215168512.0,926478336.0,1598623744.0,29878804480.0,4352.0,3522.0
12-04 09:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215168512.0,926478336.0,1598623744.0,29878804480.0,3086.0,2785.0
12-04 09:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215164416.0,926478336.0,1598627840.0,29878804480.0,3446.0,2555.0
12-04 09:38:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1215164416.0,926478336.0,1598627840.0,29878804480.0,1430.0,1055.0
12-04 09:38:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215160320.0,926478336.0,1598631936.0,29878804480.0,4396.0,3625.0
12-04 09:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215160320.0,926478336.0,1598631936.0,29878804480.0,4814.0,3888.0
12-04 09:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1215156224.0,926478336.0,1598636032.0,29878804480.0,4793.0,2904.0
12-04 09:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215152128.0,926478336.0,1598640128.0,29878804480.0,6912.0,3749.0
12-04 09:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1215152128.0,926478336.0,1598640128.0,29878804480.0,7045.0,4171.0
12-04 09:38:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215152128.0,926478336.0,1598640128.0,29878804480.0,5594.0,5047.0
12-04 09:38:34,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215148032.0,926478336.0,1598644224.0,29878804480.0,3777.0,3298.0
12-04 09:38:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215148032.0,926478336.0,1598644224.0,29878804480.0,3095.0,2157.0
12-04 09:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1215143936.0,926478336.0,1598648320.0,29878804480.0,3161.0,2157.0
12-04 09:38:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215143936.0,926478336.0,1598648320.0,29878804480.0,6323.0,4728.0
12-04 09:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215139840.0,926478336.0,1598652416.0,29878804480.0,1671.0,2831.0
12-04 09:38:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215139840.0,926478336.0,1598652416.0,29878804480.0,3663.0,2270.0
12-04 09:38:40,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215135744.0,926478336.0,1598656512.0,29878804480.0,3702.0,2363.0
12-04 09:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215135744.0,926478336.0,1598656512.0,29878804480.0,4298.0,4340.0
12-04 09:38:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215127552.0,926478336.0,1598664704.0,29878804480.0,3805.0,2456.0
12-04 09:38:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215127552.0,926478336.0,1598664704.0,29878804480.0,4425.0,3532.0
12-04 09:38:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215119360.0,926478336.0,1598672896.0,29878804480.0,4255.0,3440.0
12-04 09:38:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215119360.0,926478336.0,1598672896.0,29878804480.0,1982.0,2132.0
12-04 09:38:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215119360.0,926478336.0,1598672896.0,29878804480.0,2083.0,2224.0
12-04 09:38:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215119360.0,926478336.0,1598672896.0,29878804480.0,3930.0,2498.0
12-04 09:38:48,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215115264.0,926478336.0,1598676992.0,29878804480.0,2084.0,2223.0
12-04 09:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215115264.0,926478336.0,1598676992.0,29878804480.0,2593.0,1751.0
12-04 09:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1215115264.0,926478336.0,1598676992.0,29878804480.0,5755.0,4716.0
12-04 09:38:51,0.249,0.083,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215107072.0,926478336.0,1598685184.0,29878804480.0,6650.0,4944.0
12-04 09:38:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215107072.0,926478336.0,1598685184.0,29878804480.0,1983.0,2131.0
12-04 09:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215107072.0,926478336.0,1598685184.0,29878804480.0,3869.0,2456.0
12-04 09:38:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215102976.0,926478336.0,1598689280.0,29878804480.0,1527.0,2687.0
12-04 09:38:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215102976.0,926478336.0,1598689280.0,29878804480.0,3803.0,2456.0
12-04 09:38:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1215102976.0,926478336.0,1598689280.0,29878804480.0,4753.0,4826.0
12-04 09:38:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1215098880.0,926478336.0,1598693376.0,29878804480.0,2601.0,1709.0
12-04 09:38:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215098880.0,926478336.0,1598693376.0,29878804480.0,5194.0,3512.0
12-04 09:38:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215094784.0,926478336.0,1598697472.0,29878804480.0,2497.0,1616.0
12-04 09:39:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215094784.0,926478336.0,1598697472.0,29878804480.0,3786.0,2270.0
12-04 09:39:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215090688.0,926478336.0,1598701568.0,29878804480.0,1461.0,1849.0
12-04 09:39:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215090688.0,926478336.0,1598701568.0,29878804480.0,4313.0,3439.0
12-04 09:39:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215086592.0,926478336.0,1598705664.0,29878804480.0,3366.0,2962.0
12-04 09:39:04,0.166,0.0,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1215086592.0,926478336.0,1598705664.0,29878804480.0,5352.0,4456.0
12-04 09:39:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1215082496.0,926478336.0,1598709760.0,29878804480.0,4302.0,3512.0
12-04 09:39:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215082496.0,926478336.0,1598709760.0,29878804480.0,2954.0,2254.0
12-04 09:39:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215082496.0,926478336.0,1598709760.0,29878804480.0,6569.0,4309.0
12-04 09:39:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215078400.0,926478336.0,1598713856.0,29878804480.0,3278.0,2064.0
12-04 09:39:09,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1215078400.0,926478336.0,1598713856.0,29878804480.0,5368.0,4074.0
12-04 09:39:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215074304.0,926478336.0,1598717952.0,29878804480.0,3546.0,2250.0
12-04 09:39:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1215074304.0,926478336.0,1598717952.0,29878804480.0,3479.0,3683.0
12-04 09:39:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215070208.0,926478336.0,1598722048.0,29878804480.0,4611.0,2811.0
12-04 09:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215078400.0,926478336.0,1598722048.0,29878796288.0,2413.0,3121.0
12-04 09:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215070208.0,926478336.0,1598730240.0,29878796288.0,2659.0,1709.0
12-04 09:39:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1215070208.0,926478336.0,1598730240.0,29878796288.0,8692.0,5614.0
12-04 09:39:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215062016.0,926478336.0,1598738432.0,29878796288.0,2593.0,1709.0
12-04 09:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215062016.0,926478336.0,1598738432.0,29878796288.0,4418.0,3533.0
12-04 09:39:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215062016.0,926478336.0,1598738432.0,29878796288.0,2044.0,2132.0
12-04 09:39:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215057920.0,926478336.0,1598742528.0,29878796288.0,3473.0,3014.0
12-04 09:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215057920.0,926478336.0,1598742528.0,29878796288.0,1491.0,1055.0
12-04 09:39:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215057920.0,926478336.0,1598742528.0,29878796288.0,5887.0,5955.0
12-04 09:39:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215049728.0,926478336.0,1598750720.0,29878796288.0,6000.0,3578.0
12-04 09:39:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215049728.0,926478336.0,1598750720.0,29878796288.0,2593.0,1709.0
12-04 09:39:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215049728.0,926478336.0,1598750720.0,29878796288.0,1594.0,1148.0
12-04 09:39:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1215049728.0,926478336.0,1598750720.0,29878796288.0,5772.0,4828.0
12-04 09:39:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215045632.0,926478336.0,1598754816.0,29878796288.0,2336.0,1901.0
12-04 09:39:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215045632.0,926478336.0,1598754816.0,29878796288.0,3357.0,2972.0
12-04 09:39:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215041536.0,926478336.0,1598758912.0,29878796288.0,6202.0,5261.0
12-04 09:39:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215037440.0,926478336.0,1598763008.0,29878796288.0,5008.0,3887.0
12-04 09:39:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215037440.0,926478336.0,1598763008.0,29878796288.0,1984.0,1503.0
12-04 09:39:31,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1215037440.0,926478336.0,1598763008.0,29878796288.0,3221.0,2157.0
12-04 09:39:32,4.603,1.088,94.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260077056.0,926478336.0,1562669056.0,29869850624.0,17662.0,13867.0
12-04 09:39:33,4.750,1.0,94.0,0.250,0.0,0.0,0.0,77824.0,0.0,3.0,1218904064.0,926478336.0,1562443776.0,29911248896.0,6871.0,7135.0
12-04 09:39:34,3.088,0.751,95.826,0.250,0.0,0.083,0.0,0.0,0.0,0.0,1217937408.0,926478336.0,1562394624.0,29912264704.0,9764.0,8976.0
12-04 09:39:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1217855488.0,926478336.0,1562411008.0,29912330240.0,6752.0,4668.0
12-04 09:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1217855488.0,926478336.0,1562411008.0,29912330240.0,8194.0,6043.0
12-04 09:39:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217843200.0,926478336.0,1562415104.0,29912338432.0,2436.0,3466.0
12-04 09:39:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,2.0,1217843200.0,926478336.0,1562415104.0,29912338432.0,3119.0,2064.0
12-04 09:39:39,3.592,0.919,95.238,0.251,0.0,0.0,0.0,0.0,0.0,0.0,1226522624.0,926478336.0,1562460160.0,29903613952.0,14083.0,10361.0
12-04 09:39:40,4.250,0.917,94.417,0.417,0.0,0.0,0.0,81920.0,0.0,1.0,1264001024.0,926478336.0,1562480640.0,29866115072.0,7244.0,7019.0
12-04 09:39:41,1.501,0.417,97.748,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1217433600.0,926478336.0,1562456064.0,29912707072.0,6230.0,5921.0
12-04 09:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217736704.0,926478336.0,1562427392.0,29912432640.0,1614.0,1256.0
12-04 09:39:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217736704.0,926478336.0,1562427392.0,29912432640.0,4709.0,5325.0
12-04 09:39:44,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1217736704.0,926478336.0,1562427392.0,29912432640.0,7428.0,4433.0
12-04 09:39:45,5.324,1.331,93.012,0.333,0.0,0.0,0.0,0.0,0.0,0.0,1245351936.0,926478336.0,1562431488.0,29884813312.0,26883.0,22865.0
12-04 09:39:46,1.250,0.167,97.167,1.417,0.0,0.0,0.0,270336.0,0.0,26.0,1253318656.0,926478336.0,1562501120.0,29876776960.0,9228.0,7805.0
12-04 09:39:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253556224.0,926478336.0,1562513408.0,29876527104.0,413.0,487.0
12-04 09:39:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253556224.0,926478336.0,1562513408.0,29876527104.0,3751.0,2356.0
12-04 09:39:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253556224.0,926478336.0,1562513408.0,29876527104.0,2399.0,2445.0
12-04 09:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253556224.0,926478336.0,1562513408.0,29876527104.0,4942.0,11617.0
12-04 09:39:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,1.0,1253552128.0,926478336.0,1562517504.0,29876527104.0,4568.0,3610.0
12-04 09:39:52,0.418,0.0,99.165,0.418,0.0,0.0,0.0,53248.0,0.0,7.0,1253801984.0,926478336.0,1562521600.0,29876273152.0,5753.0,5093.0
12-04 09:39:53,0.333,0.083,99.584,0.0,0.0,0.0,0.0,45056.0,0.0,18.0,1254047744.0,926478336.0,1562529792.0,29876019200.0,7029.0,4780.0
12-04 09:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254170624.0,926478336.0,1562533888.0,29875892224.0,2749.0,1807.0
12-04 09:39:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254170624.0,926478336.0,1562533888.0,29875892224.0,1682.0,4904.0
12-04 09:39:56,0.249,0.166,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1254170624.0,926478336.0,1562533888.0,29875892224.0,7350.0,5089.0
12-04 09:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1254293504.0,926478336.0,1562537984.0,29875765248.0,5976.0,4154.0
12-04 09:39:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,12.0,1254289408.0,926478336.0,1562542080.0,29875765248.0,5248.0,3576.0
12-04 09:39:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1254289408.0,926478336.0,1562542080.0,29875765248.0,6204.0,4222.0
12-04 09:40:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,20.0,1254408192.0,926478336.0,1562550272.0,29875638272.0,8253.0,6317.0
12-04 09:40:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,16.0,1254404096.0,926478336.0,1562554368.0,29875638272.0,7344.0,4753.0
12-04 09:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1254404096.0,926478336.0,1562554368.0,29875638272.0,1506.0,1158.0
12-04 09:40:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,18.0,1256361984.0,926478336.0,1562554368.0,29873680384.0,4109.0,2411.0
12-04 09:40:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1256181760.0,926478336.0,1562554368.0,29873860608.0,3634.0,2287.0
12-04 09:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,11.0,1256177664.0,926478336.0,1562558464.0,29873860608.0,9788.0,7964.0
12-04 09:40:06,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1256173568.0,926478336.0,1562562560.0,29873860608.0,3636.0,2336.0
12-04 09:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256091648.0,926478336.0,1562644480.0,29873860608.0,6565.0,6310.0
12-04 09:40:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1256087552.0,926478336.0,1562648576.0,29873860608.0,5975.0,3644.0
12-04 09:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256091648.0,926478336.0,1562652672.0,29873852416.0,2198.0,1496.0
12-04 09:40:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256091648.0,926478336.0,1562652672.0,29873852416.0,2432.0,1589.0
12-04 09:40:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1256091648.0,926478336.0,1562652672.0,29873852416.0,3601.0,2243.0
12-04 09:40:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256087552.0,926478336.0,1562656768.0,29873852416.0,3533.0,2243.0
12-04 09:40:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256087552.0,926478336.0,1562656768.0,29873852416.0,6011.0,5103.0
12-04 09:40:14,0.083,0.083,99.167,0.667,0.0,0.0,0.0,139264.0,0.0,17.0,1256071168.0,926478336.0,1562673152.0,29873852416.0,44095.0,7511.0
12-04 09:40:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,4.0,1256554496.0,926478336.0,1562697728.0,29873344512.0,3003.0,2441.0
12-04 09:40:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1256550400.0,926478336.0,1562701824.0,29873344512.0,6810.0,4833.0
12-04 09:40:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256542208.0,926478336.0,1562710016.0,29873344512.0,3924.0,2449.0
12-04 09:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256542208.0,926478336.0,1562710016.0,29873344512.0,3296.0,2861.0
12-04 09:40:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1256542208.0,926478336.0,1562710016.0,29873344512.0,1847.0,1369.0
12-04 09:40:20,0.167,0.083,99.416,0.334,0.0,0.0,0.0,106496.0,0.0,17.0,1256534016.0,926478336.0,1562718208.0,29873344512.0,12456.0,3443.0
12-04 09:40:21,0.167,0.0,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,19.0,1256779776.0,926478336.0,1562726400.0,29873090560.0,19924.0,8798.0
12-04 09:40:22,0.167,0.083,98.749,1.001,0.0,0.0,0.0,102400.0,0.0,9.0,1256718336.0,926478336.0,1529487360.0,29906391040.0,18085.0,7039.0
12-04 09:40:23,0.083,0.0,99.417,0.417,0.0,0.083,0.0,73728.0,0.0,12.0,1256980480.0,926478336.0,1529114624.0,29906501632.0,16179.0,4442.0
12-04 09:40:24,0.167,0.0,99.333,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1257226240.0,926478336.0,1529122816.0,29906247680.0,15557.0,4902.0
12-04 09:40:25,0.084,0.0,99.666,0.251,0.0,0.0,0.0,73728.0,0.0,15.0,1257336832.0,926478336.0,1529139200.0,29906120704.0,18992.0,6086.0
12-04 09:40:26,0.167,0.083,99.249,0.501,0.0,0.0,0.0,73728.0,0.0,12.0,1259106304.0,926478336.0,1529147392.0,29904343040.0,17662.0,5719.0
12-04 09:40:27,0.0,0.083,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1259454464.0,926478336.0,1529163776.0,29903978496.0,14987.0,3722.0
12-04 09:40:28,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1259540480.0,926478336.0,1529171968.0,29903884288.0,16911.0,5288.0
12-04 09:40:29,0.333,0.083,99.167,0.416,0.0,0.0,0.0,81920.0,0.0,16.0,1262071808.0,926478336.0,1529180160.0,29901344768.0,15567.0,5075.0
12-04 09:40:30,0.084,0.0,99.666,0.251,0.0,0.0,0.0,77824.0,0.0,17.0,1262698496.0,926478336.0,1529188352.0,29900709888.0,15985.0,6256.0
12-04 09:40:31,0.083,0.0,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,1262813184.0,926478336.0,1529200640.0,29900582912.0,18929.0,7010.0
12-04 09:40:32,0.167,0.0,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1262804992.0,926478336.0,1529208832.0,29900582912.0,16716.0,5701.0
12-04 09:40:33,0.083,0.083,99.083,0.750,0.0,0.0,0.0,94208.0,0.0,11.0,1262915584.0,926478336.0,1529225216.0,29900455936.0,16954.0,5055.0
12-04 09:40:34,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1263157248.0,926478336.0,1529237504.0,29900201984.0,14890.0,3945.0
12-04 09:40:35,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,18.0,1263403008.0,926478336.0,1529245696.0,29899948032.0,16451.0,4863.0
12-04 09:40:36,0.167,0.0,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1263648768.0,926478336.0,1529253888.0,29899694080.0,19408.0,6823.0
12-04 09:40:37,0.083,0.083,99.332,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1263763456.0,926478336.0,1529266176.0,29899567104.0,15792.0,5114.0
12-04 09:40:38,0.083,0.0,99.251,0.583,0.0,0.083,0.0,81920.0,0.0,16.0,1264263168.0,926478336.0,1529274368.0,29899059200.0,18149.0,6997.0
12-04 09:40:39,0.167,0.0,99.083,0.750,0.0,0.0,0.0,98304.0,0.0,13.0,1264500736.0,926478336.0,1529290752.0,29898805248.0,16754.0,6372.0
12-04 09:40:40,0.167,0.083,99.251,0.500,0.0,0.0,0.0,114688.0,0.0,24.0,1264619520.0,926478336.0,1529298944.0,29898678272.0,17691.0,5420.0
12-04 09:40:41,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,22.0,1264996352.0,926478336.0,1529311232.0,29898289152.0,17098.0,6074.0
12-04 09:40:42,0.083,0.0,99.249,0.667,0.0,0.0,0.0,90112.0,0.0,15.0,1265242112.0,926478336.0,1529319424.0,29898035200.0,17784.0,5261.0
12-04 09:40:43,0.0,0.083,99.332,0.584,0.0,0.0,0.0,73728.0,0.0,12.0,1265483776.0,926478336.0,1529331712.0,29897781248.0,13093.0,2606.0
12-04 09:40:44,0.166,0.0,98.918,0.915,0.0,0.0,0.0,94208.0,0.0,11.0,1265852416.0,926478336.0,1529344000.0,29897400320.0,17499.0,5195.0
12-04 09:40:45,0.167,0.083,99.417,0.333,0.0,0.0,0.0,114688.0,0.0,23.0,1265840128.0,926478336.0,1529356288.0,29897400320.0,14784.0,4705.0
12-04 09:40:46,0.0,0.0,99.583,0.417,0.0,0.0,0.0,110592.0,0.0,24.0,1266212864.0,926478336.0,1529364480.0,29897019392.0,16650.0,5336.0
12-04 09:40:47,0.167,0.0,99.249,0.500,0.0,0.083,0.0,98304.0,0.0,24.0,1266327552.0,926478336.0,1529376768.0,29896892416.0,22437.0,12105.0
12-04 09:40:48,0.083,0.167,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,18.0,1266679808.0,926478336.0,1529405440.0,29896511488.0,19187.0,8605.0
12-04 09:40:49,0.167,0.0,99.500,0.334,0.0,0.0,0.0,81920.0,0.0,16.0,1267052544.0,926478336.0,1529413632.0,29896130560.0,16558.0,4835.0
12-04 09:40:50,0.083,0.0,99.250,0.667,0.0,0.0,0.0,188416.0,0.0,18.0,1267163136.0,926478336.0,1529430016.0,29896003584.0,15397.0,3992.0
12-04 09:40:51,0.166,0.250,99.251,0.333,0.0,0.0,0.0,131072.0,0.0,27.0,1267408896.0,926478336.0,1529438208.0,29895749632.0,17820.0,6269.0
12-04 09:40:52,0.083,0.167,99.334,0.416,0.0,0.0,0.0,90112.0,0.0,20.0,1267646464.0,926478336.0,1529446400.0,29895503872.0,14240.0,3536.0
12-04 09:40:53,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1268015104.0,926478336.0,1529458688.0,29895122944.0,20618.0,7996.0
12-04 09:40:54,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1268129792.0,926478336.0,1529470976.0,29894995968.0,14042.0,4145.0
12-04 09:40:55,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1268248576.0,926478336.0,1529479168.0,29894868992.0,15601.0,6660.0
12-04 09:40:56,0.083,0.083,99.417,0.417,0.0,0.0,0.0,114688.0,0.0,22.0,1268621312.0,926478336.0,1529487360.0,29894488064.0,19936.0,7996.0
12-04 09:40:57,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,15.0,1268731904.0,926478336.0,1529503744.0,29894361088.0,14336.0,3683.0
12-04 09:40:58,0.167,0.0,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1269121024.0,926478336.0,1529511936.0,29893963776.0,17418.0,8138.0
12-04 09:40:59,0.083,0.083,99.417,0.416,0.0,0.0,0.0,90112.0,0.0,20.0,1269440512.0,926478336.0,1529524224.0,29893632000.0,16838.0,4844.0
12-04 09:41:00,0.0,0.084,99.499,0.418,0.0,0.0,0.0,86016.0,0.0,18.0,1269813248.0,926478336.0,1529532416.0,29893251072.0,17474.0,5974.0
12-04 09:41:01,0.083,0.0,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1270054912.0,926478336.0,1529544704.0,29892997120.0,15879.0,4957.0
12-04 09:41:02,0.0,0.167,99.084,0.666,0.0,0.083,0.0,98304.0,0.0,13.0,1270292480.0,926478336.0,1529561088.0,29892743168.0,16019.0,5095.0
12-04 09:41:03,0.333,0.083,99.334,0.250,0.0,0.0,0.0,90112.0,0.0,20.0,1270661120.0,926478336.0,1529573376.0,29892362240.0,19015.0,7947.0
12-04 09:41:04,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1270779904.0,926478336.0,1529581568.0,29892235264.0,18241.0,6636.0
12-04 09:41:05,0.167,0.083,99.251,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1270898688.0,926478336.0,1529589760.0,29892108288.0,15802.0,4308.0
12-04 09:41:06,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,20.0,1271394304.0,926478336.0,1529602048.0,29891600384.0,15942.0,4593.0
12-04 09:41:07,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1271513088.0,926478336.0,1529610240.0,29891473408.0,15337.0,4784.0
12-04 09:41:08,0.167,0.0,99.083,0.750,0.0,0.0,0.0,106496.0,0.0,17.0,1271754752.0,926478336.0,1529622528.0,29891219456.0,18732.0,6105.0
12-04 09:41:09,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1271996416.0,926478336.0,1529634816.0,29890965504.0,16538.0,5006.0
12-04 09:41:10,0.0,0.083,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1272369152.0,926478336.0,1529643008.0,29890584576.0,16752.0,4785.0
12-04 09:41:11,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,20.0,1272614912.0,926478336.0,1529651200.0,29890330624.0,21120.0,9520.0
12-04 09:41:12,0.083,0.0,99.333,0.584,0.0,0.0,0.0,86016.0,0.0,17.0,1272729600.0,926478336.0,1529663488.0,29890203648.0,15796.0,4889.0
12-04 09:41:13,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1272971264.0,926478336.0,1529675776.0,29889949696.0,19289.0,6772.0
12-04 09:41:14,0.167,0.0,99.084,0.749,0.0,0.0,0.0,110592.0,0.0,19.0,1273339904.0,926478336.0,1529688064.0,29889568768.0,15022.0,4019.0
12-04 09:41:15,0.0,0.0,99.582,0.418,0.0,0.0,0.0,122880.0,0.0,24.0,1273581568.0,926478336.0,1529700352.0,29889314816.0,14128.0,3536.0
12-04 09:41:16,0.166,0.083,99.168,0.582,0.0,0.0,0.0,98304.0,0.0,21.0,1273573376.0,926478336.0,1529708544.0,29889314816.0,17234.0,5946.0
12-04 09:41:17,0.083,0.083,99.333,0.500,0.0,0.0,0.0,126976.0,0.0,25.0,1273561088.0,926478336.0,1529720832.0,29889314816.0,14484.0,3854.0
12-04 09:41:18,0.083,0.0,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,20.0,1273548800.0,926478336.0,1529733120.0,29889314816.0,16201.0,4739.0
12-04 09:41:19,0.083,0.0,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,19.0,1273536512.0,926478336.0,1529745408.0,29889314816.0,17288.0,5501.0
12-04 09:41:20,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,24.0,1273905152.0,926478336.0,1529757696.0,29888933888.0,16910.0,8438.0
12-04 09:41:21,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1274150912.0,926478336.0,1529765888.0,29888679936.0,16012.0,5273.0
12-04 09:41:22,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1274265600.0,926478336.0,1529778176.0,29888552960.0,15323.0,4151.0
12-04 09:41:23,0.083,0.0,99.583,0.333,0.0,0.0,0.0,94208.0,0.0,22.0,1274638336.0,926478336.0,1529786368.0,29888172032.0,14804.0,4376.0
12-04 09:41:24,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1274880000.0,926478336.0,1529798656.0,29887918080.0,16918.0,5882.0
12-04 09:41:25,0.083,0.083,99.500,0.334,0.0,0.0,0.0,163840.0,0.0,23.0,1275252736.0,926478336.0,1529806848.0,29887537152.0,14381.0,3536.0
12-04 09:41:26,0.250,0.0,98.586,1.165,0.0,0.0,0.0,249856.0,0.0,48.0,1275596800.0,926478336.0,1529843712.0,29887156224.0,46590.0,8249.0
12-04 09:41:27,0.083,0.167,97.748,2.002,0.0,0.0,0.0,499712.0,0.0,91.0,1276887040.0,926478336.0,1529950208.0,29885759488.0,129821.0,11506.0
12-04 09:41:28,0.0,0.0,99.666,0.334,0.0,0.0,0.0,77824.0,0.0,10.0,1277247488.0,926478336.0,1529970688.0,29885378560.0,13323.0,2991.0
12-04 09:41:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277247488.0,926478336.0,1529970688.0,29885378560.0,4619.0,4580.0
12-04 09:41:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277243392.0,926478336.0,1529974784.0,29885378560.0,2900.0,2851.0
12-04 09:41:31,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1277243392.0,926478336.0,1529974784.0,29885378560.0,4378.0,2804.0
12-04 09:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1277239296.0,926478336.0,1529978880.0,29885378560.0,3275.0,2150.0
12-04 09:41:33,0.666,0.0,98.669,0.666,0.0,0.0,0.0,126976.0,0.0,15.0,1277239296.0,926478336.0,1529978880.0,29885378560.0,44208.0,6153.0
12-04 09:41:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277706240.0,926478336.0,1530019840.0,29884870656.0,3475.0,2378.0
12-04 09:41:35,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,17.0,1277820928.0,926478336.0,1530032128.0,29884743680.0,30024.0,7652.0
12-04 09:41:36,0.0,0.0,99.416,0.584,0.0,0.0,0.0,114688.0,0.0,17.0,1278423040.0,926478336.0,1530064896.0,29884108800.0,29609.0,7241.0
12-04 09:41:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,13.0,1278656512.0,926478336.0,1530085376.0,29883854848.0,28176.0,6004.0
12-04 09:41:38,0.0,0.083,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,16.0,1279143936.0,926478336.0,1530105856.0,29883346944.0,26719.0,4352.0
12-04 09:41:39,0.083,0.083,99.334,0.416,0.0,0.083,0.0,90112.0,0.0,14.0,1279373312.0,926478336.0,1530130432.0,29883092992.0,26952.0,5253.0
12-04 09:41:40,0.167,0.0,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,15.0,1279860736.0,926478336.0,1530150912.0,29882585088.0,29477.0,6628.0
12-04 09:41:41,0.167,0.083,99.167,0.583,0.0,0.0,0.0,110592.0,0.0,15.0,1281105920.0,926478336.0,1530175488.0,29881315328.0,26106.0,4190.0
12-04 09:41:42,0.0,0.083,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,15.0,1281601536.0,926478336.0,1530195968.0,29880799232.0,26697.0,5114.0
12-04 09:41:43,0.167,0.0,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1282215936.0,926478336.0,1530216448.0,29880164352.0,27053.0,3980.0
12-04 09:41:44,0.0,0.167,99.666,0.167,0.0,0.0,0.0,94208.0,0.0,16.0,1282572288.0,926478336.0,1530241024.0,29879783424.0,28609.0,5870.0
12-04 09:41:45,0.333,0.083,98.752,0.832,0.0,0.0,0.0,126976.0,0.0,14.0,1283698688.0,926478336.0,1530257408.0,29878640640.0,27691.0,4514.0
12-04 09:41:46,0.167,0.0,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1284177920.0,926478336.0,1530286080.0,29878132736.0,29565.0,6980.0
12-04 09:41:47,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1284534272.0,926478336.0,1530310656.0,29877751808.0,24587.0,3747.0
12-04 09:41:48,0.083,0.0,99.666,0.250,0.0,0.0,0.0,61440.0,0.0,11.0,1284771840.0,926478336.0,1530327040.0,29877497856.0,29767.0,7522.0
12-04 09:41:49,0.083,0.0,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1285128192.0,926478336.0,1530351616.0,29877116928.0,25224.0,3209.0
12-04 09:41:50,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,14.0,1285361664.0,926478336.0,1530372096.0,29876862976.0,27241.0,5308.0
12-04 09:41:51,0.083,0.083,99.0,0.833,0.0,0.0,0.0,114688.0,0.0,12.0,1285844992.0,926478336.0,1530396672.0,29876355072.0,31023.0,8113.0
12-04 09:41:52,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,15.0,1285947392.0,926478336.0,1530421248.0,29876228096.0,28808.0,5366.0
12-04 09:41:53,0.167,0.083,99.001,0.749,0.0,0.0,0.0,110592.0,0.0,15.0,1286434816.0,926478336.0,1530441728.0,29875720192.0,27223.0,4448.0
12-04 09:41:54,0.166,0.083,98.918,0.832,0.0,0.0,0.0,110592.0,0.0,15.0,1286664192.0,926478336.0,1530466304.0,29875466240.0,24668.0,3748.0
12-04 09:41:55,0.0,0.084,99.164,0.753,0.0,0.0,0.0,126976.0,0.0,19.0,1287151616.0,926478336.0,1530486784.0,29874958336.0,32651.0,11824.0
12-04 09:41:56,0.083,0.083,99.084,0.749,0.0,0.0,0.0,110592.0,0.0,15.0,1287368704.0,926478336.0,1530523648.0,29874704384.0,28230.0,6418.0
12-04 09:41:57,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,18.0,1287856128.0,926478336.0,1530544128.0,29874196480.0,29261.0,5789.0
12-04 09:41:58,0.0,0.083,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1288085504.0,926478336.0,1530568704.0,29873942528.0,26556.0,5066.0
12-04 09:41:59,0.0,0.083,99.165,0.751,0.0,0.0,0.0,106496.0,0.0,13.0,1288441856.0,926478336.0,1530593280.0,29873561600.0,30853.0,7444.0
12-04 09:42:00,0.0,0.083,99.333,0.584,0.0,0.0,0.0,196608.0,0.0,17.0,1288933376.0,926478336.0,1530609664.0,29873053696.0,25413.0,3326.0
12-04 09:42:01,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1289293824.0,926478336.0,1530630144.0,29872672768.0,26275.0,3728.0
12-04 09:42:02,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,14.0,1289523200.0,926478336.0,1530654720.0,29872418816.0,26030.0,4535.0
12-04 09:42:03,0.0,0.083,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,14.0,1289879552.0,926478336.0,1530679296.0,29872037888.0,28767.0,5954.0
12-04 09:42:04,0.0,0.167,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,15.0,1290240000.0,926478336.0,1530699776.0,29871656960.0,26731.0,5114.0
12-04 09:42:05,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,17.0,1290600448.0,926478336.0,1530720256.0,29871276032.0,28435.0,4962.0
12-04 09:42:06,0.0,0.167,99.001,0.833,0.0,0.0,0.0,155648.0,0.0,26.0,1290956800.0,926478336.0,1530744832.0,29870895104.0,29737.0,6550.0
12-04 09:42:07,0.0,0.083,99.082,0.835,0.0,0.0,0.0,114688.0,0.0,17.0,1291313152.0,926478336.0,1530769408.0,29870514176.0,30285.0,7142.0
12-04 09:42:08,0.083,0.0,99.167,0.750,0.0,0.0,0.0,114688.0,0.0,17.0,1291546624.0,926478336.0,1530789888.0,29870260224.0,26912.0,5245.0
12-04 09:42:09,0.0,0.083,99.167,0.750,0.0,0.0,0.0,122880.0,0.0,21.0,1291902976.0,926478336.0,1530814464.0,29869879296.0,26461.0,4038.0
12-04 09:42:10,0.167,0.0,99.167,0.667,0.0,0.0,0.0,114688.0,0.0,17.0,1292324864.0,926478336.0,1530834944.0,29869436928.0,29869.0,7563.0
12-04 09:42:11,0.0,0.0,99.498,0.502,0.0,0.0,0.0,131072.0,0.0,21.0,1292681216.0,926478336.0,1530859520.0,29869056000.0,29054.0,6550.0
12-04 09:42:12,0.083,0.167,99.084,0.666,0.0,0.0,0.0,131072.0,0.0,25.0,1293037568.0,926478336.0,1530884096.0,29868675072.0,30018.0,6264.0
12-04 09:42:13,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,22.0,1293402112.0,926478336.0,1530900480.0,29868294144.0,27316.0,4506.0
12-04 09:42:14,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1293635584.0,926478336.0,1530920960.0,29868040192.0,25938.0,4638.0
12-04 09:42:15,0.0,0.083,99.333,0.583,0.0,0.0,0.0,131072.0,0.0,16.0,1293996032.0,926478336.0,1530941440.0,29867659264.0,26852.0,4217.0
12-04 09:42:16,0.083,0.083,99.166,0.667,0.0,0.0,0.0,118784.0,0.0,13.0,1294356480.0,926478336.0,1530961920.0,29867278336.0,30643.0,7217.0
12-04 09:42:17,0.083,0.0,99.333,0.583,0.0,0.0,0.0,118784.0,0.0,19.0,1294708736.0,926478336.0,1530990592.0,29866897408.0,26416.0,4893.0
12-04 09:42:18,0.083,0.083,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,21.0,1295196160.0,926478336.0,1531011072.0,29866389504.0,26866.0,4788.0
12-04 09:42:19,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,17.0,1295425536.0,926478336.0,1531035648.0,29866135552.0,29176.0,7184.0
12-04 09:42:20,0.083,0.083,99.167,0.666,0.0,0.0,0.0,114688.0,0.0,17.0,1295654912.0,926478336.0,1531060224.0,29865881600.0,25426.0,3563.0
12-04 09:42:21,0.0,0.083,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,23.0,1296142336.0,926478336.0,1531080704.0,29865373696.0,29133.0,7267.0
12-04 09:42:22,0.083,0.167,99.167,0.583,0.0,0.0,0.0,143360.0,0.0,23.0,1296498688.0,926478336.0,1531105280.0,29864992768.0,26660.0,4322.0
12-04 09:42:23,0.083,0.0,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,21.0,1296859136.0,926478336.0,1531125760.0,29864611840.0,25577.0,3536.0
12-04 09:42:24,0.083,0.0,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,21.0,1297088512.0,926478336.0,1531150336.0,29864357888.0,28968.0,5591.0
12-04 09:42:25,0.0,0.0,99.333,0.667,0.0,0.0,0.0,143360.0,0.0,27.0,1297448960.0,926478336.0,1531170816.0,29863976960.0,30037.0,6920.0
12-04 09:42:26,0.167,0.083,99.334,0.416,0.0,0.0,0.0,114688.0,0.0,26.0,1297936384.0,926478336.0,1531191296.0,29863469056.0,29266.0,7759.0
12-04 09:42:27,0.0,0.167,99.166,0.667,0.0,0.0,0.0,151552.0,0.0,24.0,1298296832.0,926478336.0,1531211776.0,29863088128.0,28045.0,6131.0
12-04 09:42:28,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,20.0,1298530304.0,926478336.0,1531232256.0,29862834176.0,26487.0,4836.0
12-04 09:42:29,0.083,0.0,99.083,0.834,0.0,0.0,0.0,110592.0,0.0,15.0,1298759680.0,926478336.0,1531256832.0,29862580224.0,27436.0,4731.0
12-04 09:42:30,0.0,0.083,98.751,1.082,0.0,0.083,0.0,126976.0,0.0,14.0,1299243008.0,926478336.0,1531281408.0,29862072320.0,29629.0,5775.0
12-04 09:42:31,0.0,0.083,99.165,0.751,0.0,0.0,0.0,110592.0,0.0,15.0,1299349504.0,926478336.0,1531301888.0,29861945344.0,28316.0,5280.0
12-04 09:42:32,0.167,0.0,99.082,0.751,0.0,0.0,0.0,126976.0,0.0,19.0,1299705856.0,926478336.0,1531326464.0,29861564416.0,27788.0,5609.0
12-04 09:42:33,0.416,0.249,97.007,2.328,0.0,0.0,0.0,1794048.0,0.0,70.0,1314725888.0,926478336.0,1532813312.0,29845057536.0,1566593.0,20940.0
12-04 09:42:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1314852864.0,926478336.0,1532813312.0,29844930560.0,3969.0,3413.0
12-04 09:42:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1314852864.0,926478336.0,1532813312.0,29844930560.0,2282.0,3273.0
12-04 09:42:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1314852864.0,926478336.0,1532813312.0,29844930560.0,5228.0,3648.0
12-04 09:42:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1314848768.0,926478336.0,1532817408.0,29844930560.0,4326.0,3182.0
12-04 09:42:38,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,1.0,1314844672.0,926478336.0,1532821504.0,29844930560.0,5416.0,3458.0
12-04 09:42:39,0.083,0.0,99.333,0.584,0.0,0.0,0.0,94208.0,0.0,9.0,1314844672.0,926478336.0,1532821504.0,29844930560.0,40085.0,2420.0
12-04 09:42:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1315442688.0,926478336.0,1532858368.0,29844295680.0,5264.0,4881.0
12-04 09:42:41,0.416,0.083,98.751,0.749,0.0,0.0,0.0,131072.0,0.0,17.0,1316687872.0,926478336.0,1532882944.0,29843025920.0,33638.0,8180.0
12-04 09:42:42,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1317048320.0,926478336.0,1532903424.0,29842644992.0,28677.0,4750.0
12-04 09:42:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1317654528.0,926478336.0,1532932096.0,29842010112.0,29543.0,3953.0
12-04 09:42:44,0.333,0.0,98.918,0.749,0.0,0.0,0.0,114688.0,0.0,15.0,1318006784.0,926478336.0,1532960768.0,29841629184.0,32703.0,5849.0
12-04 09:42:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,81920.0,0.0,10.0,1318367232.0,926478336.0,1532981248.0,29841248256.0,27322.0,2777.0
12-04 09:42:46,0.083,0.083,99.083,0.750,0.0,0.0,0.0,106496.0,0.0,11.0,1318596608.0,926478336.0,1533005824.0,29840994304.0,29754.0,4112.0
12-04 09:42:47,0.0,0.0,99.416,0.584,0.0,0.0,0.0,86016.0,0.0,12.0,1319206912.0,926478336.0,1533030400.0,29840359424.0,31556.0,5195.0
12-04 09:42:48,0.083,0.0,99.167,0.750,0.0,0.0,0.0,122880.0,0.0,13.0,1319559168.0,926478336.0,1533059072.0,29839978496.0,29158.0,3794.0
12-04 09:42:49,0.083,0.0,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,14.0,1319792640.0,926478336.0,1533079552.0,29839724544.0,30869.0,6465.0
12-04 09:42:50,0.083,0.0,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1320267776.0,926478336.0,1533112320.0,29839216640.0,31255.0,7497.0
12-04 09:42:51,0.250,0.0,98.916,0.834,0.0,0.0,0.0,110592.0,0.0,13.0,1320497152.0,926478336.0,1533136896.0,29838962688.0,36301.0,11162.0
12-04 09:42:52,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1320841216.0,926478336.0,1533173760.0,29838581760.0,29492.0,4349.0
12-04 09:42:53,0.0,0.0,99.249,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,1321324544.0,926478336.0,1533198336.0,29838073856.0,30417.0,4568.0
12-04 09:42:54,0.083,0.0,99.333,0.584,0.0,0.0,0.0,86016.0,0.0,12.0,1321684992.0,926478336.0,1533218816.0,29837692928.0,28032.0,3167.0
12-04 09:42:55,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1322164224.0,926478336.0,1533247488.0,29837185024.0,31683.0,5195.0
12-04 09:42:56,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1322520576.0,926478336.0,1533272064.0,29836804096.0,29102.0,5290.0
12-04 09:42:57,0.0,0.083,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1322881024.0,926478336.0,1533292544.0,29836423168.0,32204.0,8183.0
12-04 09:42:58,0.083,0.0,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1323106304.0,926478336.0,1533321216.0,29836169216.0,30626.0,4676.0
12-04 09:42:59,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,1323585536.0,926478336.0,1533349888.0,29835661312.0,29398.0,4894.0
12-04 09:43:00,0.083,0.083,99.666,0.167,0.0,0.0,0.0,106496.0,0.0,18.0,1324072960.0,926478336.0,1533370368.0,29835153408.0,31538.0,5162.0
12-04 09:43:01,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,13.0,1324421120.0,926478336.0,1533403136.0,29834772480.0,34004.0,6858.0
12-04 09:43:02,0.0,0.0,99.250,0.750,0.0,0.0,0.0,122880.0,0.0,14.0,1324777472.0,926478336.0,1533427712.0,29834391552.0,26841.0,2579.0
12-04 09:43:03,0.167,0.083,99.334,0.416,0.0,0.0,0.0,106496.0,0.0,16.0,1325391872.0,926478336.0,1533448192.0,29833756672.0,29758.0,5137.0
12-04 09:43:04,0.0,0.0,99.415,0.585,0.0,0.0,0.0,106496.0,0.0,11.0,1325621248.0,926478336.0,1533472768.0,29833502720.0,32720.0,7274.0
12-04 09:43:05,0.0,0.083,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,1325973504.0,926478336.0,1533501440.0,29833121792.0,28746.0,4620.0
12-04 09:43:06,0.083,0.166,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,12.0,1326333952.0,926478336.0,1533521920.0,29832740864.0,34560.0,7637.0
12-04 09:43:07,0.083,0.0,99.500,0.417,0.0,0.0,0.0,110592.0,0.0,13.0,1326686208.0,926478336.0,1533550592.0,29832359936.0,29650.0,4521.0
12-04 09:43:08,0.083,0.083,99.417,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1327046656.0,926478336.0,1533571072.0,29831979008.0,31675.0,5319.0
12-04 09:43:09,0.166,0.0,99.251,0.582,0.0,0.0,0.0,118784.0,0.0,13.0,1327525888.0,926478336.0,1533599744.0,29831471104.0,29126.0,4203.0
12-04 09:43:10,0.083,0.083,99.416,0.417,0.0,0.0,0.0,180224.0,0.0,15.0,1327882240.0,926478336.0,1533624320.0,29831090176.0,30710.0,4401.0
12-04 09:43:11,0.417,0.083,99.083,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1332408320.0,926478336.0,1533652992.0,29826535424.0,32016.0,6712.0
12-04 09:43:12,0.582,0.083,98.835,0.499,0.0,0.0,0.0,106496.0,0.0,11.0,1332891648.0,926478336.0,1533677568.0,29826027520.0,31660.0,7843.0
12-04 09:43:13,0.084,0.0,99.499,0.418,0.0,0.0,0.0,94208.0,0.0,16.0,1333252096.0,926478336.0,1533698048.0,29825646592.0,28102.0,3747.0
12-04 09:43:14,0.083,0.083,99.417,0.417,0.0,0.0,0.0,135168.0,0.0,14.0,1333604352.0,926478336.0,1533726720.0,29825265664.0,28850.0,4600.0
12-04 09:43:15,0.167,0.0,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,13.0,1334091776.0,926478336.0,1533747200.0,29824757760.0,32983.0,6008.0
12-04 09:43:16,0.083,0.083,99.334,0.416,0.0,0.083,0.0,102400.0,0.0,13.0,1334444032.0,926478336.0,1533775872.0,29824376832.0,32081.0,5276.0
12-04 09:43:17,0.417,0.083,98.916,0.584,0.0,0.0,0.0,106496.0,0.0,11.0,1336700928.0,926478336.0,1533804544.0,29822091264.0,28224.0,3458.0
12-04 09:43:18,0.167,0.0,99.666,0.167,0.0,0.0,0.0,61440.0,0.0,9.0,1337188352.0,926478336.0,1533825024.0,29821583360.0,31183.0,5776.0
12-04 09:43:19,0.0,0.0,99.333,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1337544704.0,926478336.0,1533849600.0,29821202432.0,28665.0,3275.0
12-04 09:43:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,11.0,1337901056.0,926478336.0,1533874176.0,29820821504.0,27855.0,3365.0
12-04 09:43:21,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,12.0,1338253312.0,926478336.0,1533902848.0,29820440576.0,33915.0,8563.0
12-04 09:43:22,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,12.0,1338609664.0,926478336.0,1533927424.0,29820059648.0,30570.0,6713.0
12-04 09:43:23,0.0,0.167,99.583,0.250,0.0,0.0,0.0,65536.0,0.0,11.0,1339092992.0,926478336.0,1533952000.0,29819551744.0,32753.0,5756.0
12-04 09:43:24,0.0,0.0,99.582,0.418,0.0,0.0,0.0,86016.0,0.0,10.0,1339449344.0,926478336.0,1533976576.0,29819170816.0,29838.0,4568.0
12-04 09:43:25,0.083,0.0,99.417,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1339674624.0,926478336.0,1534005248.0,29818916864.0,29463.0,3980.0
12-04 09:43:26,0.083,0.0,99.666,0.250,0.0,0.0,0.0,69632.0,0.0,13.0,1339908096.0,926478336.0,1534025728.0,29818662912.0,30538.0,6034.0
12-04 09:43:27,0.0,0.167,99.167,0.666,0.0,0.0,0.0,110592.0,0.0,13.0,1340133376.0,926478336.0,1534054400.0,29818408960.0,27942.0,3233.0
12-04 09:43:28,0.083,0.0,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,12.0,1340366848.0,926478336.0,1534074880.0,29818155008.0,31819.0,6041.0
12-04 09:43:29,0.0,0.0,99.417,0.583,0.0,0.0,0.0,81920.0,0.0,8.0,1340846080.0,926478336.0,1534103552.0,29817647104.0,27938.0,3093.0
12-04 09:43:30,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1341206528.0,926478336.0,1534124032.0,29817266176.0,32302.0,6851.0
12-04 09:43:31,0.0,0.250,99.251,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1341939712.0,926478336.0,1534152704.0,29816504320.0,30968.0,6646.0
12-04 09:43:32,0.083,0.167,99.084,0.666,0.0,0.0,0.0,110592.0,0.0,13.0,1342296064.0,926478336.0,1534177280.0,29816123392.0,30065.0,4401.0
12-04 09:43:33,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1342529536.0,926478336.0,1534197760.0,29815869440.0,30764.0,5717.0
12-04 09:43:34,0.0,0.0,99.249,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,1343004672.0,926478336.0,1534230528.0,29815361536.0,30931.0,4896.0
12-04 09:43:35,0.167,0.083,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1343111168.0,926478336.0,1534251008.0,29815234560.0,31351.0,6872.0
12-04 09:43:36,0.083,0.0,99.334,0.583,0.0,0.0,0.0,122880.0,0.0,16.0,1343594496.0,926478336.0,1534275584.0,29814726656.0,28940.0,4520.0
12-04 09:43:37,0.083,0.083,99.0,0.833,0.0,0.0,0.0,122880.0,0.0,14.0,1344200704.0,926478336.0,1534304256.0,29814091776.0,31080.0,5148.0
12-04 09:43:38,0.0,0.167,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1344434176.0,926478336.0,1534324736.0,29813837824.0,31266.0,5908.0
12-04 09:43:39,0.334,0.167,97.913,1.586,0.0,0.0,0.0,2043904.0,0.0,62.0,1365225472.0,926478336.0,1536135168.0,29791236096.0,1900229.0,16087.0
12-04 09:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1365733376.0,926478336.0,1536135168.0,29790728192.0,965.0,1629.0
12-04 09:43:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1365733376.0,926478336.0,1536135168.0,29790728192.0,4574.0,3618.0
12-04 09:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1365725184.0,926478336.0,1536143360.0,29790728192.0,3682.0,2356.0
12-04 09:43:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1365725184.0,926478336.0,1536143360.0,29790728192.0,2890.0,3412.0
12-04 09:43:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,4.0,1365725184.0,926478336.0,1536143360.0,29790728192.0,41078.0,4216.0
12-04 09:43:45,0.083,0.083,99.167,0.666,0.0,0.0,0.0,90112.0,0.0,9.0,1365811200.0,926478336.0,1536184320.0,29790601216.0,6427.0,3254.0
12-04 09:43:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,2.0,1365938176.0,926478336.0,1536184320.0,29790474240.0,4232.0,1888.0
12-04 09:43:47,0.083,0.083,99.416,0.417,0.0,0.0,0.0,126976.0,0.0,17.0,1365913600.0,926478336.0,1536208896.0,29790474240.0,36496.0,6667.0
12-04 09:43:48,0.083,0.083,98.751,1.082,0.0,0.0,0.0,139264.0,0.0,16.0,1366388736.0,926478336.0,1536241664.0,29789966336.0,35443.0,6501.0
12-04 09:43:49,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1366487040.0,926478336.0,1536270336.0,29789839360.0,31619.0,4248.0
12-04 09:43:50,0.167,0.0,99.083,0.750,0.0,0.0,0.0,86016.0,0.0,10.0,1366716416.0,926478336.0,1536294912.0,29789585408.0,35767.0,6563.0
12-04 09:43:51,0.083,0.0,99.083,0.834,0.0,0.0,0.0,139264.0,0.0,19.0,1367060480.0,926478336.0,1536331776.0,29789204480.0,33628.0,6185.0
12-04 09:43:52,0.083,0.0,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1367162880.0,926478336.0,1536356352.0,29789077504.0,34414.0,4844.0
12-04 09:43:53,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,18.0,1367515136.0,926478336.0,1536385024.0,29788696576.0,34528.0,5267.0
12-04 09:43:54,0.668,0.0,98.331,1.002,0.0,0.0,0.0,143360.0,0.0,18.0,1368629248.0,926478336.0,1536413696.0,29787553792.0,33662.0,5184.0
12-04 09:43:55,0.0,0.167,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1369108480.0,926478336.0,1536442368.0,29787045888.0,37276.0,8352.0
12-04 09:43:56,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1369333760.0,926478336.0,1536471040.0,29786791936.0,33230.0,5380.0
12-04 09:43:57,0.083,0.083,98.750,1.083,0.0,0.0,0.0,155648.0,0.0,16.0,1369939968.0,926478336.0,1536499712.0,29786157056.0,35219.0,5591.0
12-04 09:43:58,0.083,0.0,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,13.0,1370292224.0,926478336.0,1536528384.0,29785776128.0,34018.0,5518.0
12-04 09:43:59,0.083,0.083,99.334,0.500,0.0,0.0,0.0,102400.0,0.0,18.0,1370521600.0,926478336.0,1536552960.0,29785522176.0,31006.0,3536.0
12-04 09:44:00,0.083,0.0,99.083,0.834,0.0,0.0,0.0,135168.0,0.0,14.0,1371000832.0,926478336.0,1536581632.0,29785014272.0,33569.0,5320.0
12-04 09:44:01,0.083,0.166,99.251,0.499,0.0,0.0,0.0,102400.0,0.0,18.0,1371480064.0,926478336.0,1536610304.0,29784506368.0,35571.0,6053.0
12-04 09:44:02,0.083,0.0,98.998,0.918,0.0,0.0,0.0,139264.0,0.0,16.0,1371832320.0,926478336.0,1536638976.0,29784125440.0,34287.0,5677.0
12-04 09:44:03,0.167,0.0,99.333,0.500,0.0,0.0,0.0,114688.0,0.0,20.0,1372057600.0,926478336.0,1536667648.0,29783871488.0,33381.0,5124.0
12-04 09:44:04,0.167,0.083,98.918,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1372413952.0,926478336.0,1536692224.0,29783490560.0,35923.0,7180.0
12-04 09:44:05,0.167,0.083,98.751,0.999,0.0,0.0,0.0,139264.0,0.0,16.0,1372889088.0,926478336.0,1536724992.0,29782982656.0,36725.0,5922.0
12-04 09:44:06,0.0,0.0,99.083,0.833,0.0,0.083,0.0,114688.0,0.0,15.0,1373118464.0,926478336.0,1536749568.0,29782728704.0,35823.0,6554.0
12-04 09:44:07,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1373597696.0,926478336.0,1536778240.0,29782220800.0,34203.0,5034.0
12-04 09:44:08,0.083,0.0,98.833,1.083,0.0,0.0,0.0,147456.0,0.0,14.0,1373818880.0,926478336.0,1536811008.0,29781966848.0,33547.0,4143.0
12-04 09:44:09,0.083,0.083,99.417,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1374175232.0,926478336.0,1536835584.0,29781585920.0,34956.0,6812.0
12-04 09:44:10,0.167,0.083,98.668,1.082,0.0,0.0,0.0,131072.0,0.0,12.0,1374400512.0,926478336.0,1536864256.0,29781331968.0,34954.0,4863.0
12-04 09:44:11,0.0,0.083,99.167,0.750,0.0,0.0,0.0,143360.0,0.0,23.0,1374498816.0,926478336.0,1536892928.0,29781204992.0,34552.0,6679.0
12-04 09:44:12,0.167,0.083,99.084,0.666,0.0,0.0,0.0,139264.0,0.0,20.0,1374728192.0,926478336.0,1536917504.0,29780951040.0,38383.0,7780.0
12-04 09:44:13,0.0,0.083,99.165,0.751,0.0,0.0,0.0,151552.0,0.0,16.0,1374822400.0,926478336.0,1536950272.0,29780824064.0,35900.0,6256.0
12-04 09:44:14,0.083,0.166,99.085,0.666,0.0,0.0,0.0,122880.0,0.0,19.0,1374793728.0,926478336.0,1536978944.0,29780824064.0,36293.0,7157.0
12-04 09:44:15,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1375019008.0,926478336.0,1537007616.0,29780570112.0,35972.0,5360.0
12-04 09:44:16,0.0,0.0,99.249,0.751,0.0,0.0,0.0,155648.0,0.0,15.0,1375117312.0,926478336.0,1537036288.0,29780443136.0,31015.0,3503.0
12-04 09:44:17,0.083,0.083,99.250,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,1375219712.0,926478336.0,1537060864.0,29780316160.0,33776.0,4718.0
12-04 09:44:18,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1375449088.0,926478336.0,1537085440.0,29780062208.0,33539.0,5325.0
12-04 09:44:19,0.083,0.083,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,18.0,1375797248.0,926478336.0,1537118208.0,29779681280.0,35224.0,5789.0
12-04 09:44:20,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1376153600.0,926478336.0,1537142784.0,29779300352.0,36975.0,8681.0
12-04 09:44:21,0.083,0.083,99.416,0.417,0.0,0.0,0.0,172032.0,0.0,17.0,1376755712.0,926478336.0,1537175552.0,29778665472.0,39853.0,11107.0
12-04 09:44:22,0.0,0.0,98.999,1.001,0.0,0.0,0.0,139264.0,0.0,16.0,1376964608.0,926478336.0,1537220608.0,29778411520.0,35551.0,6342.0
12-04 09:44:23,0.167,0.083,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1377320960.0,926478336.0,1537245184.0,29778030592.0,33991.0,5036.0
12-04 09:44:24,0.0,0.0,99.333,0.667,0.0,0.0,0.0,172032.0,0.0,19.0,1377796096.0,926478336.0,1537277952.0,29777522688.0,34224.0,4679.0
12-04 09:44:25,0.083,0.167,99.334,0.416,0.0,0.0,0.0,94208.0,0.0,14.0,1378152448.0,926478336.0,1537302528.0,29777141760.0,33979.0,4745.0
12-04 09:44:26,0.0,0.083,99.417,0.500,0.0,0.0,0.0,118784.0,0.0,20.0,1378758656.0,926478336.0,1537331200.0,29776506880.0,36212.0,8142.0
12-04 09:44:27,0.083,0.0,99.083,0.834,0.0,0.0,0.0,139264.0,0.0,16.0,1378983936.0,926478336.0,1537359872.0,29776252928.0,31956.0,3959.0
12-04 09:44:28,0.083,0.083,99.002,0.749,0.0,0.083,0.0,110592.0,0.0,13.0,1379467264.0,926478336.0,1537384448.0,29775745024.0,35727.0,5630.0
12-04 09:44:29,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,17.0,1379946496.0,926478336.0,1537413120.0,29775237120.0,38204.0,10419.0
12-04 09:44:30,0.083,0.0,98.917,1.0,0.0,0.0,0.0,151552.0,0.0,18.0,1380294656.0,926478336.0,1537445888.0,29774856192.0,33507.0,4341.0
12-04 09:44:31,0.083,0.167,99.001,0.749,0.0,0.0,0.0,118784.0,0.0,17.0,1380651008.0,926478336.0,1537470464.0,29774475264.0,35932.0,6078.0
12-04 09:44:32,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,15.0,1380872192.0,926478336.0,1537503232.0,29774221312.0,36678.0,6264.0
12-04 09:44:33,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1381322752.0,926478336.0,1537527808.0,29773746176.0,34674.0,5448.0
12-04 09:44:34,0.0,0.0,99.500,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1381785600.0,926478336.0,1537556480.0,29773254656.0,33770.0,4890.0
12-04 09:44:35,0.0,0.083,99.083,0.833,0.0,0.0,0.0,135168.0,0.0,17.0,1381994496.0,926478336.0,1537585152.0,29773017088.0,35445.0,7757.0
12-04 09:44:36,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1382473728.0,926478336.0,1537613824.0,29772509184.0,34077.0,6382.0
12-04 09:44:37,0.167,0.0,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1382809600.0,926478336.0,1537642496.0,29772144640.0,34703.0,5938.0
12-04 09:44:38,0.0,0.083,99.083,0.833,0.0,0.0,0.0,131072.0,0.0,12.0,1383415808.0,926478336.0,1537671168.0,29771509760.0,35791.0,5657.0
12-04 09:44:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1383755776.0,926478336.0,1537695744.0,29771145216.0,33633.0,4586.0
12-04 09:44:40,0.083,0.0,99.0,0.917,0.0,0.0,0.0,118784.0,0.0,13.0,1384075264.0,926478336.0,1537724416.0,29770797056.0,33966.0,4778.0
12-04 09:44:41,0.0,0.083,98.833,1.083,0.0,0.0,0.0,131072.0,0.0,12.0,1384521728.0,926478336.0,1537753088.0,29770321920.0,33780.0,4535.0
12-04 09:44:42,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1385005056.0,926478336.0,1537777664.0,29769814016.0,34383.0,5650.0
12-04 09:44:43,0.083,0.083,98.833,1.0,0.0,0.0,0.0,135168.0,0.0,14.0,1385332736.0,926478336.0,1537814528.0,29769449472.0,35819.0,6172.0
12-04 09:44:44,0.0,0.083,99.083,0.833,0.0,0.0,0.0,110592.0,0.0,13.0,1385689088.0,926478336.0,1537839104.0,29769068544.0,32899.0,6032.0
12-04 09:44:45,0.084,0.084,97.828,2.005,0.0,0.0,0.0,2494464.0,0.0,70.0,1388191744.0,926478336.0,1540034560.0,29764370432.0,2308179.0,19548.0
12-04 09:44:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,1388318720.0,926478336.0,1540034560.0,29764243456.0,3501.0,3164.0
12-04 09:44:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388314624.0,926478336.0,1540038656.0,29764243456.0,3882.0,2356.0
12-04 09:44:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388314624.0,926478336.0,1540038656.0,29764243456.0,6356.0,3850.0
12-04 09:44:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388310528.0,926478336.0,1540042752.0,29764243456.0,473.0,487.0
12-04 09:44:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1388310528.0,926478336.0,1540042752.0,29764243456.0,2811.0,1795.0
12-04 09:44:51,0.083,0.0,99.583,0.334,0.0,0.0,0.0,102400.0,0.0,16.0,1388396544.0,926478336.0,1540083712.0,29764116480.0,46709.0,8894.0
12-04 09:44:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1388396544.0,926478336.0,1540083712.0,29764116480.0,3625.0,3524.0
12-04 09:44:53,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1388384256.0,926478336.0,1540096000.0,29764116480.0,35452.0,5315.0
12-04 09:44:54,0.083,0.166,99.002,0.748,0.0,0.0,0.0,118784.0,0.0,15.0,1388457984.0,926478336.0,1540149248.0,29763989504.0,39331.0,6053.0
12-04 09:44:55,0.084,0.0,99.582,0.334,0.0,0.0,0.0,118784.0,0.0,15.0,1388425216.0,926478336.0,1540182016.0,29763989504.0,37214.0,4613.0
12-04 09:44:56,0.250,0.083,98.999,0.667,0.0,0.0,0.0,225280.0,0.0,17.0,1388396544.0,926478336.0,1540210688.0,29763989504.0,39583.0,6435.0
12-04 09:44:57,0.167,0.083,99.001,0.749,0.0,0.0,0.0,118784.0,0.0,15.0,1388363776.0,926478336.0,1540243456.0,29763989504.0,36364.0,4388.0
12-04 09:44:58,0.0,0.083,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1388335104.0,926478336.0,1540272128.0,29763989504.0,37646.0,5042.0
12-04 09:44:59,0.0,0.083,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,1388445696.0,926478336.0,1540304896.0,29763846144.0,37012.0,5862.0
12-04 09:45:00,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1388527616.0,926478336.0,1540333568.0,29763735552.0,37845.0,6725.0
12-04 09:45:01,0.167,0.083,98.918,0.833,0.0,0.0,0.0,139264.0,0.0,17.0,1389379584.0,926478336.0,1540362240.0,29762854912.0,36485.0,4349.0
12-04 09:45:02,0.0,0.0,99.248,0.752,0.0,0.0,0.0,110592.0,0.0,11.0,1389613056.0,926478336.0,1540399104.0,29762584576.0,37411.0,5556.0
12-04 09:45:03,0.166,0.166,98.919,0.748,0.0,0.0,0.0,118784.0,0.0,15.0,1389711360.0,926478336.0,1540427776.0,29762457600.0,40732.0,8190.0
12-04 09:45:04,0.083,0.0,99.083,0.833,0.0,0.0,0.0,114688.0,0.0,13.0,1389809664.0,926478336.0,1540456448.0,29762330624.0,36600.0,4452.0
12-04 09:45:05,0.0,0.0,98.998,1.002,0.0,0.0,0.0,139264.0,0.0,14.0,1389899776.0,926478336.0,1540493312.0,29762203648.0,37544.0,5034.0
12-04 09:45:06,0.166,0.083,99.002,0.749,0.0,0.0,0.0,155648.0,0.0,15.0,1389993984.0,926478336.0,1540526080.0,29762076672.0,40331.0,7597.0
12-04 09:45:07,0.0,0.0,99.248,0.752,0.0,0.0,0.0,114688.0,0.0,13.0,1389965312.0,926478336.0,1540554752.0,29762076672.0,39659.0,6364.0
12-04 09:45:08,0.083,0.083,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1390186496.0,926478336.0,1540587520.0,29761822720.0,36276.0,4962.0
12-04 09:45:09,0.167,0.0,99.250,0.583,0.0,0.0,0.0,94208.0,0.0,12.0,1390284800.0,926478336.0,1540616192.0,29761695744.0,37789.0,6574.0
12-04 09:45:10,0.083,0.0,99.083,0.834,0.0,0.0,0.0,118784.0,0.0,15.0,1390637056.0,926478336.0,1540644864.0,29761314816.0,39178.0,6006.0
12-04 09:45:11,0.0,0.0,99.248,0.752,0.0,0.0,0.0,131072.0,0.0,15.0,1390981120.0,926478336.0,1540681728.0,29760933888.0,40298.0,6303.0
12-04 09:45:12,0.083,0.166,98.669,1.082,0.0,0.0,0.0,139264.0,0.0,14.0,1391329280.0,926478336.0,1540714496.0,29760552960.0,39586.0,6619.0
12-04 09:45:13,0.0,0.0,99.499,0.501,0.0,0.0,0.0,122880.0,0.0,17.0,1391554560.0,926478336.0,1540743168.0,29760299008.0,38046.0,5778.0
12-04 09:45:14,0.166,0.166,99.086,0.582,0.0,0.0,0.0,98304.0,0.0,14.0,1391648768.0,926478336.0,1540775936.0,29760172032.0,39616.0,6634.0
12-04 09:45:15,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,13.0,1391747072.0,926478336.0,1540804608.0,29760045056.0,35511.0,4190.0
12-04 09:45:16,0.250,0.083,99.168,0.499,0.0,0.0,0.0,131072.0,0.0,16.0,1391714304.0,926478336.0,1540837376.0,29760045056.0,38979.0,6556.0
12-04 09:45:17,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1391685632.0,926478336.0,1540866048.0,29760045056.0,36469.0,4381.0
12-04 09:45:18,0.0,0.0,99.165,0.835,0.0,0.0,0.0,114688.0,0.0,11.0,1391652864.0,926478336.0,1540898816.0,29760045056.0,36686.0,5319.0
12-04 09:45:19,0.0,0.083,99.083,0.750,0.0,0.083,0.0,114688.0,0.0,13.0,1391742976.0,926478336.0,1540935680.0,29759918080.0,39467.0,6787.0
12-04 09:45:20,0.083,0.083,99.083,0.750,0.0,0.0,0.0,114688.0,0.0,13.0,1391841280.0,926478336.0,1540964352.0,29759791104.0,35562.0,4124.0
12-04 09:45:21,0.0,0.083,99.0,0.917,0.0,0.0,0.0,159744.0,0.0,23.0,1391812608.0,926478336.0,1540993024.0,29759791104.0,38979.0,6164.0
12-04 09:45:22,0.167,0.083,98.666,1.084,0.0,0.0,0.0,147456.0,0.0,20.0,1391779840.0,926478336.0,1541025792.0,29759791104.0,42115.0,10898.0
12-04 09:45:23,0.167,0.0,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1391722496.0,926478336.0,1541074944.0,29759799296.0,40579.0,7524.0
12-04 09:45:24,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1391697920.0,926478336.0,1541099520.0,29759799296.0,37041.0,6479.0
12-04 09:45:25,0.167,0.0,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1391661056.0,926478336.0,1541136384.0,29759799296.0,35266.0,4667.0
12-04 09:45:26,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1391632384.0,926478336.0,1541165056.0,29759799296.0,37289.0,6327.0
12-04 09:45:27,0.0,0.167,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,12.0,1391730688.0,926478336.0,1541193728.0,29759672320.0,35418.0,3629.0
12-04 09:45:28,0.083,0.0,99.333,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1391702016.0,926478336.0,1541222400.0,29759672320.0,40775.0,6806.0
12-04 09:45:29,0.083,0.0,99.416,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,1391665152.0,926478336.0,1541259264.0,29759672320.0,36204.0,4890.0
12-04 09:45:30,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1391632384.0,926478336.0,1541292032.0,29759672320.0,39291.0,5556.0
12-04 09:45:31,0.083,0.083,99.166,0.667,0.0,0.0,0.0,196608.0,0.0,12.0,1391603712.0,926478336.0,1541320704.0,29759672320.0,35566.0,4698.0
12-04 09:45:32,0.0,0.0,99.416,0.584,0.0,0.0,0.0,151552.0,0.0,20.0,1391697920.0,926478336.0,1541353472.0,29759545344.0,39953.0,10321.0
12-04 09:45:33,0.0,0.083,99.500,0.416,0.0,0.0,0.0,98304.0,0.0,14.0,1391796224.0,926478336.0,1541382144.0,29759418368.0,38918.0,5649.0
12-04 09:45:34,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1391763456.0,926478336.0,1541414912.0,29759418368.0,37384.0,6097.0
12-04 09:45:35,0.083,0.0,99.333,0.583,0.0,0.0,0.0,118784.0,0.0,15.0,1391734784.0,926478336.0,1541443584.0,29759418368.0,37040.0,4929.0
12-04 09:45:36,0.250,0.0,99.082,0.668,0.0,0.0,0.0,143360.0,0.0,20.0,1391702016.0,926478336.0,1541476352.0,29759418368.0,37688.0,5649.0
12-04 09:45:37,0.083,0.083,99.250,0.583,0.0,0.0,0.0,151552.0,0.0,17.0,1391927296.0,926478336.0,1541505024.0,29759164416.0,36507.0,5010.0
12-04 09:45:38,0.0,0.0,99.333,0.667,0.0,0.0,0.0,143360.0,0.0,16.0,1391890432.0,926478336.0,1541541888.0,29759164416.0,38395.0,5391.0
12-04 09:45:39,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1391861760.0,926478336.0,1541570560.0,29759164416.0,40761.0,8056.0
12-04 09:45:40,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,8.0,1391828992.0,926478336.0,1541603328.0,29759164416.0,35599.0,5248.0
12-04 09:45:41,0.083,0.166,99.168,0.582,0.0,0.0,0.0,118784.0,0.0,15.0,1391800320.0,926478336.0,1541632000.0,29759164416.0,37280.0,6870.0
12-04 09:45:42,0.0,0.167,99.083,0.667,0.0,0.083,0.0,122880.0,0.0,17.0,1391890432.0,926478336.0,1541668864.0,29759037440.0,39295.0,7582.0
12-04 09:45:43,0.083,0.0,99.583,0.334,0.0,0.0,0.0,114688.0,0.0,16.0,1391861760.0,926478336.0,1541697536.0,29759037440.0,37853.0,5492.0
12-04 09:45:44,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1391833088.0,926478336.0,1541726208.0,29759037440.0,34957.0,3959.0
12-04 09:45:45,0.083,0.0,99.583,0.334,0.0,0.0,0.0,98304.0,0.0,14.0,1391800320.0,926478336.0,1541758976.0,29759037440.0,35076.0,3893.0
12-04 09:45:46,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,15.0,1391792128.0,926478336.0,1541767168.0,29759037440.0,37914.0,4910.0
12-04 09:45:47,0.083,0.0,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,15.0,1391996928.0,926478336.0,1541816320.0,29758783488.0,38267.0,5492.0
12-04 09:45:48,0.167,0.083,99.167,0.583,0.0,0.0,0.0,135168.0,0.0,17.0,1391960064.0,926478336.0,1541853184.0,29758783488.0,38828.0,9026.0
12-04 09:45:49,0.083,0.0,99.250,0.667,0.0,0.0,0.0,118784.0,0.0,15.0,1391931392.0,926478336.0,1541881856.0,29758783488.0,34000.0,4381.0
12-04 09:45:50,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1391902720.0,926478336.0,1541910528.0,29758783488.0,40223.0,6470.0
12-04 09:45:51,0.083,0.083,97.997,1.836,0.0,0.0,0.0,2801664.0,0.0,47.0,1392005120.0,926478336.0,1544474624.0,29756116992.0,2687805.0,19913.0
12-04 09:45:52,0.0,0.0,99.666,0.334,0.0,0.0,0.0,86016.0,0.0,29.0,1391996928.0,926478336.0,1544482816.0,29756116992.0,7863.0,4631.0
12-04 09:45:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1391996928.0,926478336.0,1544482816.0,29756116992.0,1479.0,1048.0
12-04 09:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1391992832.0,926478336.0,1544486912.0,29756116992.0,3527.0,3533.0
12-04 09:45:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1391992832.0,926478336.0,1544486912.0,29756116992.0,5576.0,4180.0
12-04 09:45:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1392115712.0,926478336.0,1544491008.0,29755990016.0,1913.0,2504.0
12-04 09:45:57,0.083,0.083,99.249,0.584,0.0,0.0,0.0,98304.0,0.0,10.0,1392082944.0,926478336.0,1544523776.0,29755990016.0,47496.0,7434.0
12-04 09:45:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1392078848.0,926478336.0,1544527872.0,29755990016.0,3304.0,2872.0
12-04 09:45:59,0.083,0.0,99.083,0.833,0.0,0.0,0.0,114688.0,0.0,11.0,1392074752.0,926478336.0,1544531968.0,29755990016.0,36325.0,3590.0
12-04 09:46:00,0.083,0.083,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1392013312.0,926478336.0,1544593408.0,29755990016.0,38856.0,4283.0
12-04 09:46:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,9.0,1391980544.0,926478336.0,1544626176.0,29755990016.0,39257.0,5359.0
12-04 09:46:02,0.0,0.0,99.500,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1392074752.0,926478336.0,1544658944.0,29755863040.0,40656.0,6146.0
12-04 09:46:03,0.166,0.083,99.251,0.499,0.0,0.0,0.0,106496.0,0.0,12.0,1392164864.0,926478336.0,1544695808.0,29755736064.0,38113.0,5011.0
12-04 09:46:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,73728.0,0.0,11.0,1392136192.0,926478336.0,1544724480.0,29755736064.0,48710.0,13429.0
12-04 09:46:05,0.0,0.166,99.251,0.582,0.0,0.0,0.0,94208.0,0.0,10.0,1392082944.0,926478336.0,1544777728.0,29755736064.0,39465.0,4902.0
12-04 09:46:06,0.083,0.083,99.416,0.417,0.0,0.0,0.0,180224.0,0.0,11.0,1392177152.0,926478336.0,1544810496.0,29755609088.0,39013.0,4263.0
12-04 09:46:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,69632.0,0.0,9.0,1392144384.0,926478336.0,1544843264.0,29755609088.0,40344.0,6072.0
12-04 09:46:08,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,8.0,1392238592.0,926478336.0,1544876032.0,29755482112.0,38759.0,4104.0
12-04 09:46:09,0.083,0.167,98.918,0.833,0.0,0.0,0.0,143360.0,0.0,14.0,1392205824.0,926478336.0,1544908800.0,29755482112.0,40668.0,6729.0
12-04 09:46:10,0.917,0.083,98.749,0.250,0.0,0.0,0.0,69632.0,0.0,9.0,1395855360.0,926478336.0,1544941568.0,29751799808.0,41026.0,6387.0
12-04 09:46:11,0.750,0.167,98.500,0.500,0.0,0.083,0.0,110592.0,0.0,14.0,1396076544.0,926478336.0,1544974336.0,29751545856.0,41167.0,6771.0
12-04 09:46:12,0.083,0.083,99.001,0.833,0.0,0.0,0.0,114688.0,0.0,11.0,1396162560.0,926478336.0,1545015296.0,29751418880.0,44852.0,8543.0
12-04 09:46:13,0.167,0.0,99.666,0.167,0.0,0.0,0.0,69632.0,0.0,9.0,1396133888.0,926478336.0,1545043968.0,29751418880.0,39218.0,4638.0
12-04 09:46:14,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,12.0,1396101120.0,926478336.0,1545076736.0,29751418880.0,37151.0,2882.0
12-04 09:46:15,0.083,0.083,99.084,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,1396068352.0,926478336.0,1545109504.0,29751418880.0,41549.0,6409.0
12-04 09:46:16,0.083,0.083,99.0,0.833,0.0,0.0,0.0,135168.0,0.0,12.0,1396285440.0,926478336.0,1545146368.0,29751164928.0,39702.0,6138.0
12-04 09:46:17,0.167,0.0,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,9.0,1396383744.0,926478336.0,1545175040.0,29751037952.0,40154.0,4745.0
12-04 09:46:18,0.0,0.083,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1396346880.0,926478336.0,1545211904.0,29751037952.0,39687.0,5359.0
12-04 09:46:19,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1396314112.0,926478336.0,1545244672.0,29751037952.0,41500.0,6173.0
12-04 09:46:20,0.083,0.0,99.333,0.583,0.0,0.0,0.0,114688.0,0.0,12.0,1396277248.0,926478336.0,1545281536.0,29751037952.0,43323.0,7143.0
12-04 09:46:21,0.167,0.083,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1396244480.0,926478336.0,1545314304.0,29751037952.0,42699.0,6725.0
12-04 09:46:22,0.083,0.083,99.334,0.500,0.0,0.0,0.0,90112.0,0.0,8.0,1396207616.0,926478336.0,1545351168.0,29751037952.0,38530.0,3893.0
12-04 09:46:23,0.0,0.0,99.667,0.333,0.0,0.0,0.0,61440.0,0.0,5.0,1396174848.0,926478336.0,1545383936.0,29751037952.0,34988.0,3861.0
12-04 09:46:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,7.0,1396142080.0,926478336.0,1545416704.0,29751037952.0,35374.0,4082.0
12-04 09:46:25,0.0,0.167,99.249,0.584,0.0,0.0,0.0,102400.0,0.0,10.0,1396236288.0,926478336.0,1545449472.0,29750910976.0,41661.0,9501.0
12-04 09:46:26,0.083,0.0,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,8.0,1396318208.0,926478336.0,1545494528.0,29750784000.0,37828.0,6854.0
12-04 09:46:27,0.0,0.083,99.250,0.667,0.0,0.0,0.0,81920.0,0.0,6.0,1396289536.0,926478336.0,1545523200.0,29750784000.0,36877.0,3891.0
12-04 09:46:28,0.167,0.0,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,6.0,1396256768.0,926478336.0,1545555968.0,29750784000.0,35342.0,4704.0
12-04 09:46:29,0.166,0.166,99.418,0.250,0.0,0.0,0.0,61440.0,0.0,5.0,1396224000.0,926478336.0,1545588736.0,29750784000.0,35882.0,5685.0
12-04 09:46:30,0.083,0.083,99.584,0.250,0.0,0.0,0.0,73728.0,0.0,7.0,1396215808.0,926478336.0,1545613312.0,29750767616.0,31701.0,5130.0
12-04 09:46:31,0.083,0.0,99.666,0.250,0.0,0.0,0.0,86016.0,0.0,10.0,1396183040.0,926478336.0,1545646080.0,29750767616.0,32585.0,3579.0
12-04 09:46:32,0.0,0.083,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,9.0,1396158464.0,926478336.0,1545670656.0,29750767616.0,29541.0,4193.0
12-04 09:46:33,0.0,0.0,99.416,0.584,0.0,0.0,0.0,73728.0,0.0,6.0,1396264960.0,926478336.0,1545691136.0,29750640640.0,24853.0,2574.0
12-04 09:46:34,0.0,0.083,99.417,0.500,0.0,0.0,0.0,73728.0,0.0,6.0,1396244480.0,926478336.0,1545711616.0,29750640640.0,23344.0,3142.0
12-04 09:46:35,0.333,0.083,99.0,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1396228096.0,926478336.0,1545728000.0,29750640640.0,21806.0,4591.0
12-04 09:46:36,0.0,0.083,99.500,0.417,0.0,0.0,0.0,143360.0,0.0,9.0,1396334592.0,926478336.0,1545748480.0,29750513664.0,21352.0,3849.0
12-04 09:46:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,1396326400.0,926478336.0,1545756672.0,29750513664.0,20163.0,6586.0
12-04 09:46:38,0.083,0.166,99.169,0.499,0.0,0.083,0.0,65536.0,0.0,6.0,1396305920.0,926478336.0,1545777152.0,29750513664.0,16056.0,4807.0
12-04 09:46:39,0.083,0.0,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1396297728.0,926478336.0,1545785344.0,29750513664.0,11143.0,2244.0
12-04 09:46:40,0.0,0.167,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1396289536.0,926478336.0,1545793536.0,29750513664.0,9709.0,3421.0
12-04 09:46:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,8.0,1396285440.0,926478336.0,1545797632.0,29750513664.0,6021.0,1670.0
12-04 09:46:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1396285440.0,926478336.0,1545797632.0,29750513664.0,3237.0,2870.0
12-04 09:46:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1396285440.0,926478336.0,1545797632.0,29750513664.0,515.0,580.0
12-04 09:46:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1396281344.0,926478336.0,1545801728.0,29750513664.0,4735.0,3710.0
12-04 09:46:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1396281344.0,926478336.0,1545801728.0,29750513664.0,5129.0,4693.0
12-04 09:46:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,7.0,1396273152.0,926478336.0,1545809920.0,29750513664.0,6126.0,3757.0
12-04 09:46:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1396273152.0,926478336.0,1545809920.0,29750513664.0,5315.0,3809.0
12-04 09:46:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1396269056.0,926478336.0,1545814016.0,29750513664.0,3538.0,3031.0
12-04 09:46:49,5.017,0.418,94.565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1422163968.0,926478336.0,1545818112.0,29724614656.0,7974.0,6501.0
12-04 09:46:50,2.496,0.915,96.339,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1216679936.0,926478336.0,1545846784.0,29930070016.0,40875.0,61338.0
12-04 09:46:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216491520.0,926478336.0,1545768960.0,29930336256.0,2076.0,2216.0
12-04 09:46:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1216491520.0,926478336.0,1545768960.0,29930336256.0,1635.0,1241.0
12-04 09:46:53,0.166,0.166,99.501,0.083,0.0,0.083,0.0,20480.0,0.0,2.0,1216491520.0,926478336.0,1545768960.0,29930336256.0,8930.0,6056.0
12-04 09:46:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216471040.0,926478336.0,1545781248.0,29930344448.0,3084.0,2786.0
12-04 09:46:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216471040.0,926478336.0,1545781248.0,29930344448.0,6629.0,4773.0
12-04 09:46:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216471040.0,926478336.0,1545781248.0,29930344448.0,3482.0,4080.0
12-04 09:46:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216466944.0,926478336.0,1545785344.0,29930344448.0,2763.0,1802.0
12-04 09:46:58,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1216466944.0,926478336.0,1545785344.0,29930344448.0,261.0,401.0
12-04 09:46:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1216483328.0,926478336.0,1545785344.0,29930328064.0,1641.0,2510.0
12-04 09:47:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216466944.0,926478336.0,1545785344.0,29930344448.0,3152.0,2785.0
12-04 09:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216589824.0,926478336.0,1545789440.0,29930217472.0,3705.0,2363.0
12-04 09:47:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1216589824.0,926478336.0,1545789440.0,29930217472.0,7360.0,4874.0
12-04 09:47:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1216585728.0,926478336.0,1545793536.0,29930217472.0,6181.0,5355.0
12-04 09:47:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216577536.0,926478336.0,1545801728.0,29930217472.0,4097.0,3369.0
12-04 09:47:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1216577536.0,926478336.0,1545801728.0,29930217472.0,3037.0,2765.0
12-04 09:47:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1216577536.0,926478336.0,1545801728.0,29930217472.0,2112.0,1410.0
12-04 09:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216577536.0,926478336.0,1545801728.0,29930217472.0,4139.0,3420.0
12-04 09:47:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1216573440.0,926478336.0,1545805824.0,29930217472.0,3280.0,2064.0
12-04 09:47:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216573440.0,926478336.0,1545805824.0,29930217472.0,6534.0,4446.0
12-04 09:47:10,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216569344.0,926478336.0,1545809920.0,29930217472.0,3446.0,2157.0
12-04 09:47:11,0.0,0.0,99.750,0.250,0.0,0.0,0.0,102400.0,0.0,4.0,1216565248.0,926478336.0,1545814016.0,29930217472.0,6153.0,4853.0
12-04 09:47:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215963136.0,926478336.0,1545818112.0,29930815488.0,7633.0,5836.0
12-04 09:47:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1215799296.0,926478336.0,1545818112.0,29930979328.0,1801.0,2111.0
12-04 09:47:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215795200.0,926478336.0,1545822208.0,29930979328.0,3290.0,2972.0
12-04 09:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215795200.0,926478336.0,1545822208.0,29930979328.0,2429.0,1616.0
12-04 09:47:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1215795200.0,926478336.0,1545822208.0,29930979328.0,4522.0,3626.0
12-04 09:47:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215791104.0,926478336.0,1545826304.0,29930979328.0,1328.0,962.0
12-04 09:47:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215791104.0,926478336.0,1545826304.0,29930979328.0,5590.0,4228.0
12-04 09:47:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215787008.0,926478336.0,1545830400.0,29930979328.0,3703.0,2363.0
12-04 09:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215782912.0,926478336.0,1545834496.0,29930979328.0,4319.0,3440.0
12-04 09:47:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,8.0,1215782912.0,926478336.0,1545834496.0,29930979328.0,6079.0,6607.0
12-04 09:47:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215782912.0,926478336.0,1545834496.0,29930979328.0,2494.0,1616.0
12-04 09:47:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215782912.0,926478336.0,1545834496.0,29930979328.0,1983.0,2131.0
12-04 09:47:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215778816.0,926478336.0,1545838592.0,29930979328.0,2533.0,1709.0
12-04 09:47:25,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1215778816.0,926478336.0,1545838592.0,29930979328.0,2635.0,1802.0
12-04 09:47:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215696896.0,926478336.0,1545846784.0,29931053056.0,4652.0,3303.0
12-04 09:47:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215692800.0,926478336.0,1545850880.0,29931053056.0,8519.0,6664.0
12-04 09:47:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215688704.0,926478336.0,1545854976.0,29931053056.0,1364.0,1055.0
12-04 09:47:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1215688704.0,926478336.0,1545854976.0,29931053056.0,3647.0,3233.0
12-04 09:47:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,2.0,1215688704.0,926478336.0,1545854976.0,29931053056.0,8251.0,9083.0
12-04 09:47:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215672320.0,926478336.0,1545871360.0,29931053056.0,2254.0,1767.0
12-04 09:47:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215672320.0,926478336.0,1545871360.0,29931053056.0,3096.0,2157.0
12-04 09:47:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215668224.0,926478336.0,1545875456.0,29931053056.0,3161.0,2157.0
12-04 09:47:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215668224.0,926478336.0,1545875456.0,29931053056.0,4328.0,2811.0
12-04 09:47:35,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215668224.0,926478336.0,1545875456.0,29931053056.0,4984.0,3979.0
12-04 09:47:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215660032.0,926478336.0,1545883648.0,29931053056.0,7457.0,6972.0
12-04 09:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215660032.0,926478336.0,1545883648.0,29931053056.0,2747.0,2765.0
12-04 09:47:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215660032.0,926478336.0,1545883648.0,29931053056.0,3028.0,2157.0
12-04 09:47:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215655936.0,926478336.0,1545887744.0,29931053056.0,1431.0,1055.0
12-04 09:47:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215655936.0,926478336.0,1545887744.0,29931053056.0,2431.0,1616.0
12-04 09:47:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1215655936.0,926478336.0,1545887744.0,29931053056.0,5128.0,3653.0
12-04 09:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215647744.0,926478336.0,1545895936.0,29931053056.0,6766.0,6524.0
12-04 09:47:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215647744.0,926478336.0,1545895936.0,29931053056.0,3871.0,2456.0
12-04 09:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215647744.0,926478336.0,1545895936.0,29931053056.0,3254.0,2879.0
12-04 09:47:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215643648.0,926478336.0,1545900032.0,29931053056.0,3254.0,2878.0
12-04 09:47:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,118784.0,0.0,4.0,1215639552.0,926478336.0,1545904128.0,29931053056.0,1531.0,1148.0
12-04 09:47:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215639552.0,926478336.0,1545904128.0,29931053056.0,1430.0,1055.0
12-04 09:47:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215639552.0,926478336.0,1545904128.0,29931053056.0,1330.0,962.0
12-04 09:47:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215639552.0,926478336.0,1545904128.0,29931053056.0,3669.0,2270.0
12-04 09:47:50,0.166,0.0,99.834,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1215635456.0,926478336.0,1545908224.0,29931053056.0,6041.0,3671.0
12-04 09:47:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215627264.0,926478336.0,1545916416.0,29931053056.0,9273.0,9534.0
12-04 09:47:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215627264.0,926478336.0,1545916416.0,29931053056.0,2432.0,1616.0
12-04 09:47:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215627264.0,926478336.0,1545916416.0,29931053056.0,1432.0,1055.0
12-04 09:47:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215627264.0,926478336.0,1545916416.0,29931053056.0,915.0,1570.0
12-04 09:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1215627264.0,926478336.0,1545916416.0,29931053056.0,3851.0,2954.0
12-04 09:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1215623168.0,926478336.0,1545920512.0,29931053056.0,4617.0,3207.0
12-04 09:47:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215623168.0,926478336.0,1545920512.0,29931053056.0,5076.0,3203.0
12-04 09:47:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215614976.0,926478336.0,1545928704.0,29931053056.0,3355.0,2905.0
12-04 09:47:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215614976.0,926478336.0,1545928704.0,29931053056.0,8560.0,8905.0
12-04 09:48:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215606784.0,926478336.0,1545936896.0,29931053056.0,3086.0,2786.0
12-04 09:48:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215606784.0,926478336.0,1545936896.0,29931053056.0,3255.0,2878.0
12-04 09:48:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215606784.0,926478336.0,1545936896.0,29931053056.0,219.0,350.0
12-04 09:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215606784.0,926478336.0,1545936896.0,29931053056.0,1428.0,1055.0
12-04 09:48:04,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215606784.0,926478336.0,1545936896.0,29931053056.0,5778.0,3549.0
12-04 09:48:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215602688.0,926478336.0,1545940992.0,29931053056.0,5911.0,4110.0
12-04 09:48:06,0.166,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1215598592.0,926478336.0,1545945088.0,29931053056.0,7323.0,5574.0
12-04 09:48:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215594496.0,926478336.0,1545949184.0,29931053056.0,8534.0,7754.0
12-04 09:48:08,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215590400.0,926478336.0,1545953280.0,29931053056.0,3485.0,2250.0
12-04 09:48:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215590400.0,926478336.0,1545953280.0,29931053056.0,1009.0,756.0
12-04 09:48:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215586304.0,926478336.0,1545957376.0,29931053056.0,2866.0,2672.0
12-04 09:48:11,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215586304.0,926478336.0,1545957376.0,29931053056.0,3230.0,2440.0
12-04 09:48:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215586304.0,926478336.0,1545957376.0,29931053056.0,2766.0,2580.0
12-04 09:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215578112.0,926478336.0,1545965568.0,29931053056.0,7996.0,4773.0
12-04 09:48:14,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215578112.0,926478336.0,1545965568.0,29931053056.0,4356.0,3531.0
12-04 09:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215578112.0,926478336.0,1545965568.0,29931053056.0,4423.0,3533.0
12-04 09:48:16,0.333,0.0,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,8.0,1215574016.0,926478336.0,1545969664.0,29931053056.0,3253.0,2812.0
12-04 09:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215574016.0,926478336.0,1545969664.0,29931053056.0,1429.0,1055.0
12-04 09:48:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215574016.0,926478336.0,1545969664.0,29931053056.0,3404.0,3435.0
12-04 09:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215569920.0,926478336.0,1545973760.0,29931053056.0,1534.0,1148.0
12-04 09:48:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215569920.0,926478336.0,1545973760.0,29931053056.0,3153.0,2786.0
12-04 09:48:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1215565824.0,926478336.0,1545977856.0,29931053056.0,10231.0,6887.0
12-04 09:48:22,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1215557632.0,926478336.0,1545986048.0,29931053056.0,4356.0,3533.0
12-04 09:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215557632.0,926478336.0,1545986048.0,29931053056.0,2083.0,2157.0
12-04 09:48:24,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1215557632.0,926478336.0,1545986048.0,29931053056.0,3600.0,2270.0
12-04 09:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215557632.0,926478336.0,1545986048.0,29931053056.0,915.0,1569.0
12-04 09:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1215557632.0,926478336.0,1545986048.0,29931053056.0,2826.0,2975.0
12-04 09:48:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215553536.0,926478336.0,1545990144.0,29931053056.0,1366.0,1055.0
12-04 09:48:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215553536.0,926478336.0,1545990144.0,29931053056.0,3186.0,2879.0
12-04 09:48:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215553536.0,926478336.0,1545990144.0,29931053056.0,7975.0,4959.0
12-04 09:48:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215541248.0,926478336.0,1546002432.0,29931053056.0,4591.0,3453.0
12-04 09:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1215541248.0,926478336.0,1546002432.0,29931053056.0,4572.0,4587.0
12-04 09:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215541248.0,926478336.0,1546002432.0,29931053056.0,5918.0,4541.0
12-04 09:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215537152.0,926478336.0,1546006528.0,29931053056.0,888.0,849.0
12-04 09:48:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215537152.0,926478336.0,1546006528.0,29931053056.0,2058.0,1503.0
12-04 09:48:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215533056.0,926478336.0,1546010624.0,29931053056.0,888.0,849.0
12-04 09:48:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215533056.0,926478336.0,1546010624.0,29931053056.0,13367.0,9919.0
12-04 09:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215520768.0,926478336.0,1546022912.0,29931053056.0,3056.0,2064.0
12-04 09:48:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215520768.0,926478336.0,1546022912.0,29931053056.0,3750.0,3326.0
12-04 09:48:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215520768.0,926478336.0,1546022912.0,29931053056.0,2497.0,1616.0
12-04 09:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215520768.0,926478336.0,1546022912.0,29931053056.0,915.0,1571.0
12-04 09:48:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215520768.0,926478336.0,1546022912.0,29931053056.0,3540.0,2690.0
12-04 09:48:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215930368.0,926478336.0,1546027008.0,29930639360.0,3570.0,3248.0
12-04 09:48:43,5.100,1.171,93.645,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1222082560.0,926478336.0,1530208256.0,29940305920.0,14345.0,12661.0
12-04 09:48:44,4.007,1.085,94.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1218658304.0,926478336.0,1530171392.0,29943767040.0,15766.0,12955.0
12-04 09:48:45,2.836,0.751,95.830,0.584,0.0,0.0,0.0,0.0,0.0,0.0,1217044480.0,926478336.0,1530179584.0,29945372672.0,9767.0,8809.0
12-04 09:48:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,2.0,1216585728.0,926478336.0,1530175488.0,29945835520.0,4836.0,2924.0
12-04 09:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1216585728.0,926478336.0,1530175488.0,29945835520.0,1917.0,2131.0
12-04 09:48:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1216585728.0,926478336.0,1530175488.0,29945835520.0,3385.0,3054.0
12-04 09:48:49,0.751,0.167,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1228058624.0,926478336.0,1530179584.0,29934358528.0,5100.0,4120.0
12-04 09:48:50,4.515,1.672,93.478,0.334,0.0,0.0,0.0,0.0,0.0,0.0,1221574656.0,926478336.0,1530232832.0,29940789248.0,9318.0,9158.0
12-04 09:48:51,3.078,0.998,94.176,1.664,0.0,0.083,0.0,81920.0,0.0,4.0,1220231168.0,926478336.0,1530245120.0,29942120448.0,8346.0,7664.0
12-04 09:48:52,0.500,0.083,98.749,0.667,0.0,0.0,0.0,28672.0,0.0,3.0,1217216512.0,926478336.0,1530204160.0,29945176064.0,9913.0,7281.0
12-04 09:48:53,0.0,0.167,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1217085440.0,926478336.0,1530191872.0,29945319424.0,5738.0,4227.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217085440.0,926478336.0,1530191872.0,29945319424.0,3399.0,2986.0
12-04 09:48:55,1.418,0.417,98.165,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1248473088.0,926478336.0,1530191872.0,29913931776.0,12964.0,10129.0
12-04 09:48:56,5.017,0.753,92.726,1.505,0.0,0.0,0.0,172032.0,0.0,12.0,1253646336.0,926478336.0,1530281984.0,29908668416.0,32091.0,29538.0
12-04 09:48:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253257216.0,926478336.0,1530281984.0,29909057536.0,2676.0,2822.0
12-04 09:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253298176.0,926478336.0,1530281984.0,29909016576.0,2337.0,2403.0
12-04 09:48:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1253298176.0,926478336.0,1530281984.0,29909016576.0,5103.0,3304.0
12-04 09:49:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253421056.0,926478336.0,1530286080.0,29908889600.0,5337.0,5016.0
12-04 09:49:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,2.0,1253416960.0,926478336.0,1530290176.0,29908889600.0,6379.0,11009.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253535744.0,926478336.0,1530298368.0,29908762624.0,3475.0,2870.0
12-04 09:49:03,0.250,0.0,99.417,0.333,0.0,0.0,0.0,65536.0,0.0,14.0,1253535744.0,926478336.0,1530298368.0,29908762624.0,4405.0,2707.0
12-04 09:49:04,0.249,0.083,99.584,0.0,0.0,0.083,0.0,28672.0,0.0,10.0,1253781504.0,926478336.0,1530306560.0,29908508672.0,4940.0,3235.0
12-04 09:49:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,18.0,1253781504.0,926478336.0,1530306560.0,29908508672.0,5454.0,4666.0
12-04 09:49:06,0.083,0.167,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,8.0,1253777408.0,926478336.0,1530310656.0,29908508672.0,5879.0,7358.0
12-04 09:49:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,29.0,1253777408.0,926478336.0,1530310656.0,29908508672.0,6435.0,4480.0
12-04 09:49:08,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,9.0,1253773312.0,926478336.0,1530314752.0,29908508672.0,5489.0,4204.0
12-04 09:49:09,0.083,0.0,99.666,0.250,0.0,0.0,0.0,77824.0,0.0,20.0,1253769216.0,926478336.0,1530318848.0,29908508672.0,9200.0,5433.0
12-04 09:49:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1253761024.0,926478336.0,1530327040.0,29908508672.0,8164.0,6541.0
12-04 09:49:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1253761024.0,926478336.0,1530327040.0,29908508672.0,3702.0,2625.0
12-04 09:49:12,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,16.0,1255211008.0,926478336.0,1530327040.0,29907058688.0,4715.0,2763.0
12-04 09:49:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1255026688.0,926478336.0,1530331136.0,29907238912.0,7015.0,4303.0
12-04 09:49:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1255022592.0,926478336.0,1530335232.0,29907238912.0,2237.0,2388.0
12-04 09:49:15,0.167,0.0,99.750,0.083,0.0,0.0,0.0,8192.0,0.0,3.0,1255022592.0,926478336.0,1530335232.0,29907238912.0,6202.0,5098.0
12-04 09:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1255022592.0,926478336.0,1530335232.0,29907238912.0,6294.0,5348.0
12-04 09:49:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1255018496.0,926478336.0,1530339328.0,29907238912.0,2752.0,1795.0
12-04 09:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255018496.0,926478336.0,1530339328.0,29907238912.0,3922.0,2449.0
12-04 09:49:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255014400.0,926478336.0,1530343424.0,29907238912.0,2134.0,2217.0
12-04 09:49:20,0.083,0.083,99.667,0.166,0.0,0.0,0.0,57344.0,0.0,4.0,1255014400.0,926478336.0,1530343424.0,29907238912.0,413.0,487.0
12-04 09:49:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255014400.0,926478336.0,1530343424.0,29907238912.0,6840.0,4918.0
12-04 09:49:22,0.167,0.083,99.083,0.667,0.0,0.0,0.0,139264.0,0.0,16.0,1255354368.0,926478336.0,1530384384.0,29906857984.0,42953.0,5122.0
12-04 09:49:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255350272.0,926478336.0,1530388480.0,29906857984.0,7156.0,6714.0
12-04 09:49:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255346176.0,926478336.0,1530392576.0,29906857984.0,3820.0,2356.0
12-04 09:49:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255342080.0,926478336.0,1530396672.0,29906857984.0,2752.0,1795.0
12-04 09:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,176128.0,0.0,14.0,1255342080.0,926478336.0,1530396672.0,29906857984.0,3734.0,4258.0
12-04 09:49:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1255342080.0,926478336.0,1530396672.0,29906857984.0,2904.0,2338.0
12-04 09:49:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,57344.0,0.0,16.0,1255342080.0,926478336.0,1530396672.0,29906857984.0,10147.0,4118.0
12-04 09:49:29,0.083,0.083,99.250,0.583,0.0,0.0,0.0,69632.0,0.0,10.0,1255583744.0,926478336.0,1530408960.0,29906604032.0,14167.0,4428.0
12-04 09:49:30,0.083,0.0,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1255575552.0,926478336.0,1530417152.0,29906604032.0,19936.0,8415.0
12-04 09:49:31,0.083,0.0,99.249,0.668,0.0,0.0,0.0,151552.0,0.0,16.0,1255686144.0,926478336.0,1530433536.0,29906477056.0,15018.0,4619.0
12-04 09:49:32,0.084,0.0,99.582,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1256316928.0,926478336.0,1530437632.0,29905842176.0,18095.0,6581.0
12-04 09:49:33,0.250,0.083,99.167,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1259089920.0,926478336.0,1530458112.0,29903048704.0,15359.0,4077.0
12-04 09:49:34,0.167,0.083,99.251,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1259339776.0,926478336.0,1530462208.0,29902794752.0,18851.0,6015.0
12-04 09:49:35,0.250,0.083,99.500,0.167,0.0,0.0,0.0,61440.0,0.0,15.0,1259450368.0,926478336.0,1530478592.0,29902667776.0,18001.0,6421.0
12-04 09:49:36,0.249,0.083,99.252,0.416,0.0,0.0,0.0,90112.0,0.0,14.0,1259819008.0,926478336.0,1530490880.0,29902286848.0,16868.0,5377.0
12-04 09:49:37,0.250,0.0,99.165,0.584,0.0,0.0,0.0,98304.0,0.0,13.0,1259933696.0,926478336.0,1530503168.0,29902159872.0,15871.0,5372.0
12-04 09:49:38,0.250,0.083,99.251,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1260429312.0,926478336.0,1530515456.0,29901651968.0,18384.0,8371.0
12-04 09:49:39,0.167,0.083,99.416,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1260929024.0,926478336.0,1530523648.0,29901144064.0,19019.0,6113.0
12-04 09:49:40,0.167,0.0,99.417,0.416,0.0,0.0,0.0,73728.0,0.0,12.0,1261297664.0,926478336.0,1530535936.0,29900763136.0,13041.0,2777.0
12-04 09:49:41,0.0,0.083,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1261666304.0,926478336.0,1530548224.0,29900382208.0,18238.0,6820.0
12-04 09:49:42,0.083,0.0,99.333,0.584,0.0,0.0,0.0,135168.0,0.0,19.0,1262161920.0,926478336.0,1530560512.0,29899874304.0,17017.0,4871.0
12-04 09:49:43,0.083,0.0,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1262276608.0,926478336.0,1530572800.0,29899747328.0,15732.0,4283.0
12-04 09:49:44,0.083,0.083,99.417,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1262395392.0,926478336.0,1530580992.0,29899620352.0,17974.0,7051.0
12-04 09:49:45,0.0,0.0,99.583,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1262764032.0,926478336.0,1530593280.0,29899239424.0,14019.0,4104.0
12-04 09:49:46,0.083,0.0,99.499,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1263005696.0,926478336.0,1530605568.0,29898985472.0,18159.0,6403.0
12-04 09:49:47,0.083,0.0,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1263124480.0,926478336.0,1530613760.0,29898858496.0,16339.0,5119.0
12-04 09:49:48,0.0,0.083,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,13.0,1263620096.0,926478336.0,1530626048.0,29898350592.0,15396.0,4046.0
12-04 09:49:49,0.0,0.0,99.583,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1263738880.0,926478336.0,1530634240.0,29898223616.0,15182.0,4759.0
12-04 09:49:50,0.0,0.0,99.583,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1264107520.0,926478336.0,1530646528.0,29897842688.0,18216.0,5459.0
12-04 09:49:51,0.083,0.0,99.416,0.501,0.0,0.0,0.0,73728.0,0.0,12.0,1264349184.0,926478336.0,1530658816.0,29897588736.0,19170.0,7749.0
12-04 09:49:52,0.167,0.083,99.084,0.666,0.0,0.0,0.0,81920.0,0.0,12.0,1265229824.0,926478336.0,1530667008.0,29896699904.0,15227.0,4599.0
12-04 09:49:53,0.083,0.0,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1265344512.0,926478336.0,1530679296.0,29896572928.0,15440.0,4058.0
12-04 09:49:54,0.083,0.0,99.083,0.834,0.0,0.0,0.0,94208.0,0.0,11.0,1265586176.0,926478336.0,1530691584.0,29896318976.0,14384.0,4956.0
12-04 09:49:55,0.167,0.0,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,14.0,1265831936.0,926478336.0,1530699776.0,29896065024.0,14566.0,3365.0
12-04 09:49:56,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,15.0,1266077696.0,926478336.0,1530707968.0,29895811072.0,24109.0,12907.0
12-04 09:49:57,0.417,0.083,98.999,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1266429952.0,926478336.0,1530736640.0,29895430144.0,18655.0,6495.0
12-04 09:49:58,0.083,0.0,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,17.0,1266540544.0,926478336.0,1530744832.0,29895311360.0,15668.0,4066.0
12-04 09:49:59,0.083,0.083,99.0,0.750,0.0,0.083,0.0,102400.0,0.0,15.0,1266782208.0,926478336.0,1530757120.0,29895057408.0,18494.0,6602.0
12-04 09:50:00,0.083,0.083,99.251,0.582,0.0,0.0,0.0,81920.0,0.0,16.0,1267257344.0,926478336.0,1530773504.0,29894565888.0,19088.0,9215.0
12-04 09:50:01,0.0,0.083,99.416,0.501,0.0,0.0,0.0,163840.0,0.0,15.0,1267359744.0,926478336.0,1530781696.0,29894455296.0,15601.0,4864.0
12-04 09:50:02,0.083,0.083,99.334,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1267605504.0,926478336.0,1530789888.0,29894201344.0,12705.0,3107.0
12-04 09:50:03,0.0,0.0,99.666,0.334,0.0,0.0,0.0,102400.0,0.0,17.0,1267720192.0,926478336.0,1530802176.0,29894074368.0,18492.0,6973.0
12-04 09:50:04,0.167,0.0,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1268092928.0,926478336.0,1530810368.0,29893693440.0,15198.0,5367.0
12-04 09:50:05,0.0,0.083,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1268334592.0,926478336.0,1530822656.0,29893439488.0,17902.0,5178.0
12-04 09:50:06,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,21.0,1268580352.0,926478336.0,1530830848.0,29893185536.0,20383.0,7196.0
12-04 09:50:07,0.083,0.083,99.167,0.667,0.0,0.0,0.0,102400.0,0.0,15.0,1269071872.0,926478336.0,1530847232.0,29892677632.0,16346.0,5245.0
12-04 09:50:08,0.166,0.083,99.334,0.416,0.0,0.0,0.0,102400.0,0.0,20.0,1269190656.0,926478336.0,1530855424.0,29892550656.0,20153.0,8469.0
12-04 09:50:09,0.083,0.0,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1269432320.0,926478336.0,1530867712.0,29892296704.0,18629.0,6167.0
12-04 09:50:10,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1269673984.0,926478336.0,1530880000.0,29892042752.0,16046.0,5472.0
12-04 09:50:11,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1269919744.0,926478336.0,1530888192.0,29891788800.0,14465.0,3462.0
12-04 09:50:12,0.250,0.083,99.167,0.500,0.0,0.0,0.0,106496.0,0.0,17.0,1270288384.0,926478336.0,1530900480.0,29891407872.0,17050.0,5674.0
12-04 09:50:13,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1270403072.0,926478336.0,1530912768.0,29891280896.0,17681.0,5451.0
12-04 09:50:14,0.083,0.083,99.417,0.417,0.0,0.0,0.0,98304.0,0.0,20.0,1270521856.0,926478336.0,1530920960.0,29891153920.0,17149.0,4805.0
12-04 09:50:15,0.083,0.083,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1270890496.0,926478336.0,1530933248.0,29890772992.0,17924.0,6000.0
12-04 09:50:16,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1271005184.0,926478336.0,1530945536.0,29890646016.0,18006.0,7351.0
12-04 09:50:17,0.0,0.083,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,22.0,1271246848.0,926478336.0,1530957824.0,29890392064.0,17150.0,6688.0
12-04 09:50:18,0.083,0.0,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1271361536.0,926478336.0,1530970112.0,29890265088.0,18376.0,6469.0
12-04 09:50:19,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,16.0,1271480320.0,926478336.0,1530978304.0,29890138112.0,13690.0,2843.0
12-04 09:50:20,0.0,0.083,99.500,0.416,0.0,0.0,0.0,98304.0,0.0,18.0,1271599104.0,926478336.0,1530986496.0,29890011136.0,16322.0,4508.0
12-04 09:50:21,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1271967744.0,926478336.0,1530998784.0,29889630208.0,17588.0,6230.0
12-04 09:50:22,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1272213504.0,926478336.0,1531006976.0,29889376256.0,16179.0,4283.0
12-04 09:50:23,0.167,0.083,99.167,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,1272451072.0,926478336.0,1531023360.0,29889122304.0,18842.0,6629.0
12-04 09:50:24,0.0,0.083,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1272692736.0,926478336.0,1531035648.0,29888868352.0,17236.0,6079.0
12-04 09:50:25,0.083,0.0,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,18.0,1272811520.0,926478336.0,1531043840.0,29888741376.0,15195.0,4693.0
12-04 09:50:26,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,19.0,1273438208.0,926478336.0,1531052032.0,29888106496.0,16839.0,5897.0
12-04 09:50:27,0.0,0.0,99.500,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1273552896.0,926478336.0,1531064320.0,29887979520.0,17746.0,6199.0
12-04 09:50:28,0.083,0.0,99.416,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1273671680.0,926478336.0,1531072512.0,29887852544.0,13690.0,4573.0
12-04 09:50:29,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1274171392.0,926478336.0,1531080704.0,29887344640.0,18759.0,6105.0
12-04 09:50:30,0.083,0.083,99.334,0.500,0.0,0.0,0.0,126976.0,0.0,19.0,1274155008.0,926478336.0,1531097088.0,29887344640.0,18127.0,6356.0
12-04 09:50:31,0.167,0.0,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,1274396672.0,926478336.0,1531109376.0,29887090688.0,16102.0,4866.0
12-04 09:50:32,0.083,0.083,99.251,0.500,0.0,0.083,0.0,106496.0,0.0,23.0,1274642432.0,926478336.0,1531117568.0,29886836736.0,17610.0,6527.0
12-04 09:50:33,0.167,0.083,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1275011072.0,926478336.0,1531129856.0,29886455808.0,15197.0,4077.0
12-04 09:50:34,0.083,0.167,97.081,2.669,0.0,0.0,0.0,421888.0,0.0,60.0,1276063744.0,926478336.0,1531219968.0,29885313024.0,106555.0,9759.0
12-04 09:50:35,0.167,0.0,98.500,1.333,0.0,0.0,0.0,204800.0,0.0,41.0,1276399616.0,926478336.0,1531265024.0,29884932096.0,42438.0,4648.0
12-04 09:50:36,0.083,0.0,98.831,1.085,0.0,0.0,0.0,208896.0,0.0,21.0,1276633088.0,926478336.0,1531285504.0,29884678144.0,23984.0,5561.0
12-04 09:50:37,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1276887040.0,926478336.0,1531285504.0,29884424192.0,8380.0,6154.0
12-04 09:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1276882944.0,926478336.0,1531289600.0,29884424192.0,4440.0,2804.0
12-04 09:50:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1276878848.0,926478336.0,1531293696.0,29884424192.0,4155.0,4227.0
12-04 09:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1276874752.0,926478336.0,1531297792.0,29884424192.0,1516.0,1141.0
12-04 09:50:41,0.0,0.0,99.500,0.500,0.0,0.0,0.0,147456.0,0.0,21.0,1276874752.0,926478336.0,1531297792.0,29884424192.0,43628.0,4673.0
12-04 09:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277349888.0,926478336.0,1531330560.0,29883916288.0,1480.0,1048.0
12-04 09:50:43,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1277349888.0,926478336.0,1531330560.0,29883916288.0,39223.0,5940.0
12-04 09:50:44,0.083,0.167,99.001,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,1278169088.0,926478336.0,1531400192.0,29883027456.0,40828.0,5321.0
12-04 09:50:45,0.0,0.0,99.333,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1278517248.0,926478336.0,1531432960.0,29882646528.0,38728.0,4903.0
12-04 09:50:46,0.083,0.083,99.500,0.334,0.0,0.0,0.0,110592.0,0.0,16.0,1279119360.0,926478336.0,1531465728.0,29882011648.0,42363.0,7288.0
12-04 09:50:47,0.083,0.083,99.084,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,1279594496.0,926478336.0,1531498496.0,29881503744.0,42151.0,6610.0
12-04 09:50:48,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1279938560.0,926478336.0,1531535360.0,29881122816.0,39901.0,5491.0
12-04 09:50:49,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1280409600.0,926478336.0,1531572224.0,29880614912.0,41290.0,6079.0
12-04 09:50:50,0.167,0.167,99.334,0.333,0.0,0.0,0.0,98304.0,0.0,14.0,1281904640.0,926478336.0,1531600896.0,29879091200.0,37608.0,5088.0
12-04 09:50:51,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1282248704.0,926478336.0,1531637760.0,29878710272.0,41170.0,5681.0
12-04 09:50:52,0.0,0.0,99.583,0.417,0.0,0.0,0.0,126976.0,0.0,18.0,1282977792.0,926478336.0,1531670528.0,29877948416.0,40936.0,5600.0
12-04 09:50:53,0.167,0.083,99.083,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1283829760.0,926478336.0,1531707392.0,29877059584.0,41538.0,5498.0
12-04 09:50:54,0.083,0.0,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1284304896.0,926478336.0,1531740160.0,29876551680.0,41699.0,8044.0
12-04 09:50:55,0.167,0.0,99.250,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1284648960.0,926478336.0,1531777024.0,29876170752.0,40024.0,5584.0
12-04 09:50:56,0.083,0.083,99.249,0.584,0.0,0.0,0.0,147456.0,0.0,18.0,1285124096.0,926478336.0,1531809792.0,29875662848.0,44156.0,10244.0
12-04 09:50:57,0.083,0.0,99.332,0.584,0.0,0.0,0.0,143360.0,0.0,17.0,1285582848.0,926478336.0,1531858944.0,29875154944.0,43152.0,8390.0
12-04 09:50:58,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,12.0,1286057984.0,926478336.0,1531891712.0,29874647040.0,39372.0,4613.0
12-04 09:50:59,0.083,0.0,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1286533120.0,926478336.0,1531924480.0,29874139136.0,39417.0,4613.0
12-04 09:51:00,0.0,0.083,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1286991872.0,926478336.0,1531957248.0,29873647616.0,39695.0,4937.0
12-04 09:51:01,0.083,0.0,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1287352320.0,926478336.0,1531994112.0,29873250304.0,41235.0,6107.0
12-04 09:51:02,0.167,0.083,99.167,0.583,0.0,0.0,0.0,135168.0,0.0,15.0,1287954432.0,926478336.0,1532026880.0,29872615424.0,41561.0,6146.0
12-04 09:51:03,0.167,0.0,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1288425472.0,926478336.0,1532063744.0,29872107520.0,39059.0,5170.0
12-04 09:51:04,0.083,0.0,99.500,0.333,0.0,0.083,0.0,94208.0,0.0,12.0,1288773632.0,926478336.0,1532096512.0,29871726592.0,43204.0,7472.0
12-04 09:51:05,0.0,0.0,99.416,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,1289244672.0,926478336.0,1532133376.0,29871218688.0,38832.0,5166.0
12-04 09:51:06,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,13.0,1289846784.0,926478336.0,1532166144.0,29870583808.0,44461.0,9763.0
12-04 09:51:07,0.083,0.0,99.333,0.584,0.0,0.0,0.0,147456.0,0.0,14.0,1290305536.0,926478336.0,1532215296.0,29870075904.0,41362.0,5754.0
12-04 09:51:08,0.083,0.083,99.084,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,1290809344.0,926478336.0,1532252160.0,29869535232.0,41677.0,5754.0
12-04 09:51:09,0.334,0.083,98.915,0.668,0.0,0.0,0.0,122880.0,0.0,15.0,1296076800.0,926478336.0,1532284928.0,29864235008.0,42361.0,6589.0
12-04 09:51:10,0.083,0.083,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1296801792.0,926478336.0,1532321792.0,29863473152.0,40254.0,4836.0
12-04 09:51:11,0.083,0.083,99.417,0.417,0.0,0.0,0.0,196608.0,0.0,15.0,1297154048.0,926478336.0,1532350464.0,29863092224.0,43690.0,10452.0
12-04 09:51:12,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1297756160.0,926478336.0,1532383232.0,29862457344.0,40832.0,6032.0
12-04 09:51:13,0.083,0.083,99.167,0.666,0.0,0.0,0.0,143360.0,0.0,16.0,1297973248.0,926478336.0,1532420096.0,29862203392.0,41325.0,5610.0
12-04 09:51:14,0.083,0.083,99.251,0.583,0.0,0.0,0.0,118784.0,0.0,13.0,1298317312.0,926478336.0,1532456960.0,29861822464.0,38680.0,4184.0
12-04 09:51:15,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1298792448.0,926478336.0,1532489728.0,29861314560.0,39350.0,4679.0
12-04 09:51:16,0.083,0.083,99.167,0.666,0.0,0.0,0.0,139264.0,0.0,20.0,1299394560.0,926478336.0,1532522496.0,29860679680.0,38572.0,4376.0
12-04 09:51:17,0.083,0.083,99.166,0.667,0.0,0.0,0.0,118784.0,0.0,13.0,1299865600.0,926478336.0,1532559360.0,29860171776.0,44561.0,8106.0
12-04 09:51:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1300213760.0,926478336.0,1532592128.0,29859790848.0,42356.0,8498.0
12-04 09:51:19,0.0,0.0,99.083,0.917,0.0,0.0,0.0,118784.0,0.0,13.0,1300684800.0,926478336.0,1532628992.0,29859282944.0,41250.0,6398.0
12-04 09:51:20,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,13.0,1301159936.0,926478336.0,1532661760.0,29858775040.0,38604.0,3986.0
12-04 09:51:21,0.0,0.083,99.249,0.668,0.0,0.0,0.0,118784.0,0.0,13.0,1301757952.0,926478336.0,1532698624.0,29858140160.0,41908.0,7636.0
12-04 09:51:22,0.083,0.083,99.083,0.751,0.0,0.0,0.0,118784.0,0.0,13.0,1302106112.0,926478336.0,1532731392.0,29857759232.0,38075.0,3536.0
12-04 09:51:23,0.0,0.0,99.167,0.833,0.0,0.0,0.0,135168.0,0.0,17.0,1302581248.0,926478336.0,1532764160.0,29857251328.0,38578.0,3893.0
12-04 09:51:24,0.083,0.0,99.166,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,1303179264.0,926478336.0,1532801024.0,29856616448.0,43644.0,8193.0
12-04 09:51:25,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1303560192.0,926478336.0,1532833792.0,29856202752.0,41328.0,6397.0
12-04 09:51:26,0.0,0.167,98.999,0.834,0.0,0.0,0.0,135168.0,0.0,12.0,1304002560.0,926478336.0,1532866560.0,29855727616.0,42458.0,6437.0
12-04 09:51:27,0.167,0.0,99.083,0.751,0.0,0.0,0.0,131072.0,0.0,16.0,1304608768.0,926478336.0,1532903424.0,29855084544.0,45016.0,10106.0
12-04 09:51:28,0.0,0.0,99.249,0.751,0.0,0.0,0.0,139264.0,0.0,15.0,1305067520.0,926478336.0,1532952576.0,29854576640.0,39338.0,4996.0
12-04 09:51:29,0.0,0.083,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,13.0,1305415680.0,926478336.0,1532985344.0,29854195712.0,40788.0,6033.0
12-04 09:51:30,0.083,0.0,99.166,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,1306017792.0,926478336.0,1533018112.0,29853560832.0,38070.0,3594.0
12-04 09:51:31,0.083,0.166,99.251,0.499,0.0,0.0,0.0,94208.0,0.0,12.0,1306476544.0,926478336.0,1533050880.0,29853069312.0,41965.0,6713.0
12-04 09:51:32,0.0,0.083,99.083,0.834,0.0,0.0,0.0,118784.0,0.0,13.0,1306951680.0,926478336.0,1533083648.0,29852561408.0,40177.0,5445.0
12-04 09:51:33,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,13.0,1307295744.0,926478336.0,1533120512.0,29852180480.0,40556.0,5583.0
12-04 09:51:34,0.167,0.0,99.083,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1307774976.0,926478336.0,1533157376.0,29851664384.0,41313.0,5490.0
12-04 09:51:35,0.333,0.083,98.833,0.750,0.0,0.0,0.0,118784.0,0.0,13.0,1308372992.0,926478336.0,1533194240.0,29851029504.0,40355.0,6033.0
12-04 09:51:36,0.167,0.083,99.001,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,1308844032.0,926478336.0,1533231104.0,29850521600.0,42843.0,7472.0
12-04 09:51:37,0.083,0.083,99.083,0.750,0.0,0.0,0.0,118784.0,0.0,13.0,1309446144.0,926478336.0,1533263872.0,29849886720.0,41668.0,6443.0
12-04 09:51:38,0.083,0.083,99.167,0.583,0.0,0.083,0.0,102400.0,0.0,16.0,1310052352.0,926478336.0,1533292544.0,29849251840.0,39532.0,4978.0
12-04 09:51:39,0.083,0.0,99.416,0.500,0.0,0.0,0.0,114688.0,0.0,12.0,1310396416.0,926478336.0,1533329408.0,29848870912.0,39894.0,6358.0
12-04 09:51:40,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1310871552.0,926478336.0,1533362176.0,29848363008.0,40198.0,4844.0
12-04 09:51:41,0.250,0.250,97.752,1.749,0.0,0.0,0.0,2240512.0,0.0,37.0,1325846528.0,926478336.0,1535401984.0,29831348224.0,2896134.0,18725.0
12-04 09:51:42,0.167,0.167,99.250,0.417,0.0,0.0,0.0,1007616.0,0.0,38.0,1340940288.0,926478336.0,1536307200.0,29815349248.0,197436.0,7446.0
12-04 09:51:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340936192.0,926478336.0,1536311296.0,29815349248.0,4023.0,2542.0
12-04 09:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340936192.0,926478336.0,1536311296.0,29815349248.0,6166.0,5348.0
12-04 09:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1340932096.0,926478336.0,1536315392.0,29815349248.0,2685.0,1795.0
12-04 09:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1340932096.0,926478336.0,1536315392.0,29815349248.0,413.0,487.0
12-04 09:51:47,0.083,0.166,99.168,0.582,0.0,0.0,0.0,110592.0,0.0,13.0,1341181952.0,926478336.0,1536319488.0,29815095296.0,42113.0,4298.0
12-04 09:51:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1341530112.0,926478336.0,1536352256.0,29814714368.0,5381.0,5336.0
12-04 09:51:49,0.0,0.0,99.166,0.834,0.0,0.0,0.0,118784.0,0.0,11.0,1341517824.0,926478336.0,1536364544.0,29814714368.0,43659.0,4832.0
12-04 09:51:50,0.167,0.167,99.166,0.500,0.0,0.0,0.0,126976.0,0.0,15.0,1342214144.0,926478336.0,1536430080.0,29813952512.0,43526.0,4979.0
12-04 09:51:51,0.417,0.0,98.833,0.750,0.0,0.0,0.0,135168.0,0.0,15.0,1343553536.0,926478336.0,1536471040.0,29812572160.0,48413.0,9428.0
12-04 09:51:52,0.0,0.083,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1344012288.0,926478336.0,1536503808.0,29812080640.0,42055.0,4704.0
12-04 09:51:53,0.083,0.0,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,1344606208.0,926478336.0,1536544768.0,29811445760.0,43189.0,4871.0
12-04 09:51:54,0.0,0.0,99.500,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1345081344.0,926478336.0,1536577536.0,29810937856.0,41055.0,4407.0
12-04 09:51:55,0.083,0.0,99.416,0.500,0.0,0.0,0.0,131072.0,0.0,13.0,1345552384.0,926478336.0,1536614400.0,29810429952.0,40864.0,3656.0
12-04 09:51:56,0.0,0.167,99.251,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1346007040.0,926478336.0,1536651264.0,29809938432.0,45768.0,8620.0
12-04 09:51:57,0.167,0.0,99.500,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,1346478080.0,926478336.0,1536688128.0,29809430528.0,42576.0,4217.0
12-04 09:51:58,0.083,0.167,99.001,0.749,0.0,0.0,0.0,122880.0,0.0,13.0,1347076096.0,926478336.0,1536724992.0,29808795648.0,46726.0,7210.0
12-04 09:51:59,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1347547136.0,926478336.0,1536761856.0,29808287744.0,41964.0,4692.0
12-04 09:52:00,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,12.0,1347997696.0,926478336.0,1536802816.0,29807796224.0,46342.0,7192.0
12-04 09:52:01,0.083,0.0,99.417,0.500,0.0,0.0,0.0,118784.0,0.0,11.0,1348485120.0,926478336.0,1536839680.0,29807271936.0,40969.0,3854.0
12-04 09:52:02,0.0,0.0,99.750,0.250,0.0,0.0,0.0,110592.0,0.0,14.0,1349083136.0,926478336.0,1536876544.0,29806637056.0,42755.0,4481.0
12-04 09:52:03,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1349550080.0,926478336.0,1536917504.0,29806129152.0,43999.0,7790.0
12-04 09:52:04,0.083,0.083,99.417,0.416,0.0,0.0,0.0,106496.0,0.0,14.0,1350148096.0,926478336.0,1536954368.0,29805494272.0,43074.0,3594.0
12-04 09:52:05,0.0,0.083,99.500,0.417,0.0,0.0,0.0,114688.0,0.0,16.0,1350365184.0,926478336.0,1536991232.0,29805240320.0,46337.0,7017.0
12-04 09:52:06,0.083,0.083,99.500,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,1351086080.0,926478336.0,1537032192.0,29804478464.0,45017.0,6317.0
12-04 09:52:07,0.083,0.083,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1351557120.0,926478336.0,1537069056.0,29803970560.0,51093.0,12910.0
12-04 09:52:08,0.167,0.0,99.500,0.333,0.0,0.0,0.0,98304.0,0.0,12.0,1352015872.0,926478336.0,1537118208.0,29803462656.0,46392.0,5979.0
12-04 09:52:09,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1352482816.0,926478336.0,1537159168.0,29802954752.0,42966.0,3984.0
12-04 09:52:10,0.0,0.083,99.500,0.417,0.0,0.0,0.0,118784.0,0.0,12.0,1353089024.0,926478336.0,1537196032.0,29802311680.0,43884.0,6929.0
12-04 09:52:11,0.083,0.083,99.500,0.333,0.0,0.0,0.0,94208.0,0.0,10.0,1353564160.0,926478336.0,1537228800.0,29801803776.0,40783.0,4500.0
12-04 09:52:12,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1354031104.0,926478336.0,1537269760.0,29801295872.0,45087.0,5358.0
12-04 09:52:13,0.250,0.083,99.083,0.583,0.0,0.0,0.0,118784.0,0.0,11.0,1354756096.0,926478336.0,1537306624.0,29800534016.0,46354.0,6753.0
12-04 09:52:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,9.0,1355227136.0,926478336.0,1537343488.0,29800026112.0,44639.0,6311.0
12-04 09:52:15,0.0,0.0,99.416,0.584,0.0,0.0,0.0,131072.0,0.0,13.0,1355821056.0,926478336.0,1537384448.0,29799391232.0,41957.0,4376.0
12-04 09:52:16,0.499,0.0,99.252,0.249,0.0,0.0,0.0,73728.0,0.0,9.0,1360232448.0,926478336.0,1537417216.0,29794947072.0,44371.0,5227.0
12-04 09:52:17,0.083,0.167,99.417,0.333,0.0,0.0,0.0,110592.0,0.0,11.0,1360699392.0,926478336.0,1537458176.0,29794439168.0,43351.0,5743.0
12-04 09:52:18,0.833,0.0,98.750,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1369427968.0,926478336.0,1537490944.0,29785677824.0,40672.0,3959.0
12-04 09:52:19,0.083,0.083,99.500,0.333,0.0,0.0,0.0,98304.0,0.0,10.0,1370025984.0,926478336.0,1537527808.0,29785042944.0,43139.0,5425.0
12-04 09:52:20,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,1370238976.0,926478336.0,1537568768.0,29784788992.0,47622.0,8622.0
12-04 09:52:21,0.083,0.083,99.333,0.500,0.0,0.0,0.0,200704.0,0.0,17.0,1370202112.0,926478336.0,1537605632.0,29784788992.0,47588.0,11627.0
12-04 09:52:22,0.250,0.0,99.416,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1367379968.0,926478336.0,1537654784.0,29787561984.0,41392.0,4091.0
12-04 09:52:23,0.915,0.250,98.253,0.499,0.0,0.083,0.0,118784.0,0.0,11.0,1369735168.0,926478336.0,1537691648.0,29785169920.0,43865.0,5591.0
12-04 09:52:24,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1369702400.0,926478336.0,1537724416.0,29785169920.0,42168.0,4759.0
12-04 09:52:25,0.083,0.083,99.334,0.500,0.0,0.0,0.0,118784.0,0.0,11.0,1370042368.0,926478336.0,1537765376.0,29784788992.0,39611.0,2948.0
12-04 09:52:26,0.250,0.0,99.167,0.583,0.0,0.0,0.0,184320.0,0.0,19.0,1370132480.0,926478336.0,1537802240.0,29784662016.0,44809.0,6431.0
12-04 09:52:27,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1370226688.0,926478336.0,1537835008.0,29784535040.0,44229.0,7540.0
12-04 09:52:28,0.0,0.083,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,1370443776.0,926478336.0,1537871872.0,29784281088.0,45571.0,5816.0
12-04 09:52:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,11.0,1370660864.0,926478336.0,1537908736.0,29784027136.0,41874.0,5246.0
12-04 09:52:30,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,1370996736.0,926478336.0,1537953792.0,29783646208.0,44624.0,6171.0
12-04 09:52:31,0.0,0.0,99.583,0.417,0.0,0.0,0.0,118784.0,0.0,16.0,1371217920.0,926478336.0,1537986560.0,29783392256.0,42221.0,4341.0
12-04 09:52:32,0.083,0.0,99.583,0.333,0.0,0.0,0.0,102400.0,0.0,12.0,1367928832.0,926478336.0,1538023424.0,29786644480.0,46223.0,8432.0
12-04 09:52:33,0.0,0.0,99.416,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,1368477696.0,926478336.0,1538060288.0,29786058752.0,43088.0,5797.0
12-04 09:52:34,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1368694784.0,926478336.0,1538097152.0,29785804800.0,43725.0,6032.0
12-04 09:52:35,0.083,0.083,99.167,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1369288704.0,926478336.0,1538138112.0,29785169920.0,46534.0,7395.0
12-04 09:52:36,0.083,0.0,99.583,0.334,0.0,0.0,0.0,118784.0,0.0,16.0,1369886720.0,926478336.0,1538174976.0,29784535040.0,43274.0,5424.0
12-04 09:52:37,0.0,0.083,99.249,0.667,0.0,0.0,0.0,131072.0,0.0,14.0,1370353664.0,926478336.0,1538215936.0,29784027136.0,46142.0,7313.0
12-04 09:52:38,0.083,0.083,99.417,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,1370824704.0,926478336.0,1538252800.0,29783519232.0,41601.0,4143.0
12-04 09:52:39,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,11.0,1371295744.0,926478336.0,1538289664.0,29783011328.0,42086.0,4310.0
12-04 09:52:40,0.083,0.0,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1371770880.0,926478336.0,1538322432.0,29782503424.0,41240.0,3827.0
12-04 09:52:41,0.083,0.083,99.166,0.667,0.0,0.0,0.0,131072.0,0.0,13.0,1372241920.0,926478336.0,1538359296.0,29781995520.0,42327.0,6271.0
12-04 09:52:42,0.0,0.0,99.333,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,1372717056.0,926478336.0,1538400256.0,29781479424.0,44048.0,5469.0
12-04 09:52:43,0.083,0.167,99.417,0.333,0.0,0.0,0.0,102400.0,0.0,14.0,1373319168.0,926478336.0,1538433024.0,29780844544.0,45916.0,7427.0
12-04 09:52:44,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1373528064.0,926478336.0,1538478080.0,29780590592.0,45488.0,6958.0
12-04 09:52:45,0.0,0.167,99.084,0.749,0.0,0.0,0.0,122880.0,0.0,13.0,1374253056.0,926478336.0,1538514944.0,29779828736.0,43505.0,4904.0
12-04 09:52:46,0.0,0.083,99.499,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1374474240.0,926478336.0,1538547712.0,29779574784.0,44748.0,6053.0
12-04 09:52:47,0.166,0.083,99.085,0.666,0.0,0.0,0.0,172032.0,0.0,17.0,1374932992.0,926478336.0,1538596864.0,29779066880.0,64027.0,4534.0
12-04 09:52:48,0.084,0.084,97.828,2.005,0.0,0.0,0.0,3473408.0,0.0,59.0,1387937792.0,926478336.0,1541844992.0,29762813952.0,3391147.0,19686.0
12-04 09:52:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388191744.0,926478336.0,1541844992.0,29762560000.0,1620.0,1234.0
12-04 09:52:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388187648.0,926478336.0,1541849088.0,29762560000.0,3463.0,2963.0
12-04 09:52:51,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388187648.0,926478336.0,1541849088.0,29762560000.0,10311.0,8405.0
12-04 09:52:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1388179456.0,926478336.0,1541857280.0,29762560000.0,2966.0,1972.0
12-04 09:52:53,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,13.0,1388302336.0,926478336.0,1541861376.0,29762433024.0,47443.0,9316.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388384256.0,926478336.0,1541906432.0,29762306048.0,4875.0,3975.0
12-04 09:52:55,0.083,0.083,99.584,0.250,0.0,0.0,0.0,86016.0,0.0,5.0,1388380160.0,926478336.0,1541910528.0,29762306048.0,41847.0,3835.0
12-04 09:52:56,0.0,0.083,99.333,0.583,0.0,0.0,0.0,237568.0,0.0,13.0,1388466176.0,926478336.0,1541951488.0,29762179072.0,45667.0,5569.0
12-04 09:52:57,0.0,0.0,99.416,0.584,0.0,0.0,0.0,122880.0,0.0,11.0,1388425216.0,926478336.0,1541992448.0,29762179072.0,43992.0,3404.0
12-04 09:52:58,0.083,0.0,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,10.0,1388388352.0,926478336.0,1542029312.0,29762179072.0,47561.0,5326.0
12-04 09:52:59,0.0,0.083,99.416,0.500,0.0,0.0,0.0,147456.0,0.0,11.0,1388474368.0,926478336.0,1542070272.0,29762052096.0,47355.0,5665.0
12-04 09:53:00,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1388392448.0,926478336.0,1542135808.0,29762068480.0,49763.0,8516.0
12-04 09:53:01,0.083,0.0,99.667,0.250,0.0,0.0,0.0,122880.0,0.0,18.0,1388363776.0,926478336.0,1542180864.0,29762052096.0,46235.0,7175.0
12-04 09:53:02,0.0,0.0,99.499,0.501,0.0,0.0,0.0,135168.0,0.0,15.0,1388351488.0,926478336.0,1542193152.0,29762052096.0,43362.0,3095.0
12-04 09:53:03,0.083,0.083,99.332,0.501,0.0,0.0,0.0,110592.0,0.0,14.0,1388290048.0,926478336.0,1542254592.0,29762052096.0,49471.0,8934.0
12-04 09:53:04,0.750,0.083,98.583,0.583,0.0,0.0,0.0,131072.0,0.0,15.0,1389244416.0,926478336.0,1542316032.0,29761036288.0,49034.0,6342.0
12-04 09:53:05,0.083,0.083,99.251,0.583,0.0,0.0,0.0,131072.0,0.0,15.0,1389232128.0,926478336.0,1542328320.0,29761036288.0,47669.0,5706.0
12-04 09:53:06,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,1389166592.0,926478336.0,1542393856.0,29761036288.0,46250.0,4797.0
12-04 09:53:07,0.083,0.083,99.250,0.583,0.0,0.0,0.0,126976.0,0.0,15.0,1389256704.0,926478336.0,1542430720.0,29760909312.0,48173.0,7491.0
12-04 09:53:08,0.083,0.083,99.333,0.500,0.0,0.0,0.0,139264.0,0.0,15.0,1389240320.0,926478336.0,1542447104.0,29760909312.0,48945.0,8748.0
12-04 09:53:09,0.0,0.0,99.666,0.334,0.0,0.0,0.0,65536.0,0.0,9.0,1389195264.0,926478336.0,1542492160.0,29760909312.0,47920.0,5160.0
12-04 09:53:10,0.0,0.083,99.500,0.416,0.0,0.0,0.0,102400.0,0.0,10.0,1389154304.0,926478336.0,1542533120.0,29760909312.0,46191.0,3489.0
12-04 09:53:11,0.083,0.0,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1389240320.0,926478336.0,1542574080.0,29760782336.0,48578.0,5544.0
12-04 09:53:12,0.0,0.0,99.583,0.417,0.0,0.0,0.0,110592.0,0.0,14.0,1389203456.0,926478336.0,1542610944.0,29760782336.0,48170.0,5808.0
12-04 09:53:13,0.083,0.083,99.333,0.500,0.0,0.0,0.0,155648.0,0.0,13.0,1389162496.0,926478336.0,1542651904.0,29760782336.0,47110.0,5510.0
12-04 09:53:14,0.582,0.083,98.752,0.582,0.0,0.0,0.0,94208.0,0.0,14.0,1389248512.0,926478336.0,1542692864.0,29760655360.0,47714.0,5646.0
12-04 09:53:15,0.0,0.0,99.499,0.501,0.0,0.0,0.0,151552.0,0.0,13.0,1389203456.0,926478336.0,1542737920.0,29760655360.0,48639.0,6891.0
12-04 09:53:16,0.083,0.0,99.500,0.416,0.0,0.0,0.0,77824.0,0.0,12.0,1389162496.0,926478336.0,1542778880.0,29760655360.0,44653.0,6284.0
12-04 09:53:17,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1389252608.0,926478336.0,1542815744.0,29760528384.0,45690.0,7270.0
12-04 09:53:18,0.0,0.167,99.334,0.500,0.0,0.0,0.0,151552.0,0.0,13.0,1389211648.0,926478336.0,1542856704.0,29760528384.0,47911.0,6677.0
12-04 09:53:19,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1389297664.0,926478336.0,1542897664.0,29760401408.0,44383.0,4434.0
12-04 09:53:20,0.083,0.0,99.333,0.583,0.0,0.0,0.0,122880.0,0.0,13.0,1389260800.0,926478336.0,1542934528.0,29760401408.0,44938.0,3920.0
12-04 09:53:21,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1389219840.0,926478336.0,1542975488.0,29760401408.0,44738.0,6323.0
12-04 09:53:22,0.083,0.167,99.250,0.500,0.0,0.0,0.0,147456.0,0.0,13.0,1389182976.0,926478336.0,1543012352.0,29760401408.0,48284.0,5743.0
12-04 09:53:23,0.083,0.083,99.083,0.750,0.0,0.0,0.0,126976.0,0.0,15.0,1389142016.0,926478336.0,1543053312.0,29760401408.0,46366.0,4586.0
12-04 09:53:24,0.083,0.083,99.251,0.583,0.0,0.0,0.0,77824.0,0.0,12.0,1389236224.0,926478336.0,1543094272.0,29760266240.0,49788.0,10368.0
12-04 09:53:25,0.083,0.0,99.250,0.667,0.0,0.0,0.0,155648.0,0.0,15.0,1389322240.0,926478336.0,1543135232.0,29760139264.0,42087.0,3193.0
12-04 09:53:26,0.0,0.167,99.333,0.500,0.0,0.0,0.0,135168.0,0.0,17.0,1389412352.0,926478336.0,1543172096.0,29760012288.0,53512.0,12048.0
12-04 09:53:27,0.167,0.0,99.333,0.500,0.0,0.0,0.0,118784.0,0.0,14.0,1389621248.0,926478336.0,1543217152.0,29759758336.0,45232.0,4593.0
12-04 09:53:28,0.083,0.0,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,1389711360.0,926478336.0,1543254016.0,29759631360.0,39493.0,4469.0
12-04 09:53:29,0.083,0.083,99.251,0.582,0.0,0.0,0.0,98304.0,0.0,10.0,1390178304.0,926478336.0,1543294976.0,29759123456.0,48495.0,6237.0
12-04 09:53:30,0.083,0.0,99.332,0.584,0.0,0.0,0.0,139264.0,0.0,11.0,1390645248.0,926478336.0,1543335936.0,29758615552.0,45144.0,4256.0
12-04 09:53:31,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,14.0,1390858240.0,926478336.0,1543376896.0,29758361600.0,46015.0,5331.0
12-04 09:53:32,0.0,0.0,99.499,0.501,0.0,0.0,0.0,184320.0,0.0,11.0,1391202304.0,926478336.0,1543413760.0,29757980672.0,45150.0,6097.0
12-04 09:53:33,0.083,0.083,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,1391415296.0,926478336.0,1543454720.0,29757726720.0,47418.0,7724.0
12-04 09:53:34,0.166,0.166,99.086,0.581,0.0,0.0,0.0,98304.0,0.0,10.0,1391509504.0,926478336.0,1543495680.0,29757591552.0,47660.0,5358.0
12-04 09:53:35,0.083,0.083,99.500,0.334,0.0,0.0,0.0,118784.0,0.0,12.0,1391595520.0,926478336.0,1543536640.0,29757464576.0,49512.0,7333.0
12-04 09:53:36,0.167,0.0,99.251,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,1391677440.0,926478336.0,1543581696.0,29757337600.0,44655.0,5095.0
12-04 09:53:37,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,16.0,1391767552.0,926478336.0,1543618560.0,29757210624.0,42836.0,5469.0
12-04 09:53:38,0.0,0.0,99.500,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1391857664.0,926478336.0,1543655424.0,29757083648.0,45033.0,4566.0
12-04 09:53:39,0.0,0.083,99.166,0.751,0.0,0.0,0.0,102400.0,0.0,10.0,1391947776.0,926478336.0,1543692288.0,29756956672.0,41943.0,5132.0
12-04 09:53:40,0.083,0.0,99.250,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1391898624.0,926478336.0,1543741440.0,29756956672.0,48988.0,6798.0
12-04 09:53:41,0.083,0.083,99.166,0.667,0.0,0.0,0.0,155648.0,0.0,15.0,1391857664.0,926478336.0,1543782400.0,29756956672.0,49278.0,8107.0
12-04 09:53:42,0.083,0.0,99.417,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1391947776.0,926478336.0,1543819264.0,29756829696.0,44023.0,4025.0
12-04 09:53:43,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,12.0,1391874048.0,926478336.0,1543860224.0,29756862464.0,45905.0,4593.0
12-04 09:53:44,0.0,0.083,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1391964160.0,926478336.0,1543897088.0,29756735488.0,45425.0,5650.0
12-04 09:53:45,0.083,0.0,99.166,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1391878144.0,926478336.0,1543933952.0,29756784640.0,45390.0,4547.0
12-04 09:53:46,0.166,0.083,99.168,0.582,0.0,0.0,0.0,143360.0,0.0,19.0,1391833088.0,926478336.0,1543979008.0,29756784640.0,49611.0,12796.0
12-04 09:53:47,0.083,0.0,99.416,0.500,0.0,0.0,0.0,126976.0,0.0,16.0,1391783936.0,926478336.0,1544028160.0,29756784640.0,47317.0,5120.0
12-04 09:53:48,0.167,0.0,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1391747072.0,926478336.0,1544065024.0,29756784640.0,37788.0,5233.0
12-04 09:53:49,0.083,0.167,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1391706112.0,926478336.0,1544105984.0,29756784640.0,42456.0,4256.0
12-04 09:53:50,0.0,0.083,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1391792128.0,926478336.0,1544146944.0,29756657664.0,48292.0,5750.0
12-04 09:53:51,0.083,0.0,99.167,0.750,0.0,0.0,0.0,98304.0,0.0,10.0,1391874048.0,926478336.0,1544192000.0,29756530688.0,48617.0,8027.0
12-04 09:53:52,0.083,0.0,99.332,0.584,0.0,0.0,0.0,139264.0,0.0,15.0,1391820800.0,926478336.0,1544228864.0,29756547072.0,46945.0,4778.0
12-04 09:53:53,0.083,0.083,99.084,0.749,0.0,0.0,0.0,102400.0,0.0,10.0,1392017408.0,926478336.0,1544269824.0,29756309504.0,46181.0,5994.0
12-04 09:53:54,0.167,0.084,97.327,2.423,0.0,0.0,0.0,3956736.0,0.0,71.0,1392013312.0,926478336.0,1547923456.0,29752659968.0,3819219.0,21110.0
12-04 09:53:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1392136192.0,926478336.0,1547927552.0,29752532992.0,2751.0,1927.0
12-04 09:53:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1392136192.0,926478336.0,1547927552.0,29752532992.0,4144.0,3652.0
12-04 09:53:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1392132096.0,926478336.0,1547931648.0,29752532992.0,3498.0,3444.0
12-04 09:53:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1392132096.0,926478336.0,1547931648.0,29752532992.0,1331.0,1842.0
12-04 09:53:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1392132096.0,926478336.0,1547931648.0,29752532992.0,8400.0,5065.0
12-04 09:54:00,0.0,0.083,99.166,0.751,0.0,0.0,0.0,139264.0,0.0,17.0,1392115712.0,926478336.0,1547948032.0,29752532992.0,42848.0,4580.0
12-04 09:54:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1392087040.0,926478336.0,1547976704.0,29752532992.0,2134.0,2216.0
12-04 09:54:02,0.0,0.0,99.416,0.584,0.0,0.0,0.0,135168.0,0.0,16.0,1392050176.0,926478336.0,1548013568.0,29752532992.0,48698.0,5716.0
12-04 09:54:03,0.083,0.083,99.417,0.417,0.0,0.0,0.0,126976.0,0.0,13.0,1391939584.0,926478336.0,1548058624.0,29752598528.0,47136.0,4178.0
12-04 09:54:04,0.083,0.0,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1392025600.0,926478336.0,1548099584.0,29752471552.0,50751.0,5253.0
12-04 09:54:05,0.0,0.083,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1391984640.0,926478336.0,1548140544.0,29752471552.0,46897.0,4716.0
12-04 09:54:06,0.083,0.083,99.249,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1391939584.0,926478336.0,1548185600.0,29752471552.0,56169.0,13113.0
12-04 09:54:07,0.0,0.0,99.167,0.833,0.0,0.0,0.0,245760.0,0.0,15.0,1391878144.0,926478336.0,1548247040.0,29752471552.0,49326.0,5559.0
12-04 09:54:08,0.083,0.083,99.083,0.751,0.0,0.0,0.0,180224.0,0.0,19.0,1391960064.0,926478336.0,1548292096.0,29752344576.0,53028.0,6693.0
12-04 09:54:09,0.083,0.0,99.250,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1391919104.0,926478336.0,1548333056.0,29752344576.0,47864.0,5313.0
12-04 09:54:10,0.0,0.0,99.333,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1392259072.0,926478336.0,1548374016.0,29751963648.0,51515.0,6461.0
12-04 09:54:11,0.0,0.0,99.416,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1392340992.0,926478336.0,1548419072.0,29751836672.0,47316.0,3984.0
12-04 09:54:12,0.250,0.167,99.167,0.417,0.0,0.0,0.0,110592.0,0.0,12.0,1400844288.0,926478336.0,1548455936.0,29743296512.0,50304.0,6441.0
12-04 09:54:13,0.083,0.0,99.250,0.667,0.0,0.0,0.0,143360.0,0.0,15.0,1402040320.0,926478336.0,1548496896.0,29742059520.0,47733.0,5519.0
12-04 09:54:14,0.167,0.083,99.167,0.583,0.0,0.0,0.0,126976.0,0.0,13.0,1402249216.0,926478336.0,1548541952.0,29741805568.0,48622.0,4415.0
12-04 09:54:15,0.0,0.0,99.082,0.918,0.0,0.0,0.0,151552.0,0.0,14.0,1402331136.0,926478336.0,1548587008.0,29741678592.0,50908.0,5478.0
12-04 09:54:16,0.167,0.0,99.084,0.749,0.0,0.0,0.0,131072.0,0.0,15.0,1402286080.0,926478336.0,1548632064.0,29741678592.0,50501.0,5513.0
12-04 09:54:17,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1402249216.0,926478336.0,1548668928.0,29741678592.0,53648.0,8172.0
12-04 09:54:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,12.0,1402200064.0,926478336.0,1548718080.0,29741678592.0,49739.0,4434.0
12-04 09:54:19,0.0,0.083,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,16.0,1402286080.0,926478336.0,1548759040.0,29741551616.0,48735.0,4388.0
12-04 09:54:20,0.0,0.083,99.083,0.833,0.0,0.0,0.0,126976.0,0.0,13.0,1402875904.0,926478336.0,1548804096.0,29740916736.0,48503.0,4178.0
12-04 09:54:21,0.083,0.083,98.833,1.0,0.0,0.0,0.0,147456.0,0.0,14.0,1403342848.0,926478336.0,1548845056.0,29740408832.0,50738.0,7856.0
12-04 09:54:22,0.083,0.167,99.001,0.749,0.0,0.0,0.0,151552.0,0.0,20.0,1403678720.0,926478336.0,1548890112.0,29740027904.0,47020.0,5808.0
12-04 09:54:23,0.0,0.0,99.249,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,1404018688.0,926478336.0,1548931072.0,29739646976.0,48483.0,4349.0
12-04 09:54:24,0.083,0.167,99.083,0.667,0.0,0.0,0.0,139264.0,0.0,17.0,1404235776.0,926478336.0,1548967936.0,29739393024.0,48741.0,8078.0
12-04 09:54:25,0.083,0.083,99.001,0.833,0.0,0.0,0.0,131072.0,0.0,15.0,1404571648.0,926478336.0,1549012992.0,29739012096.0,51110.0,5042.0
12-04 09:54:26,0.0,0.083,98.832,1.084,0.0,0.0,0.0,151552.0,0.0,16.0,1404530688.0,926478336.0,1549053952.0,29739012096.0,52111.0,9190.0
12-04 09:54:27,0.0,0.083,99.416,0.500,0.0,0.0,0.0,122880.0,0.0,16.0,1404485632.0,926478336.0,1549099008.0,29739012096.0,47896.0,5108.0
12-04 09:54:28,0.083,0.083,98.833,1.0,0.0,0.0,0.0,159744.0,0.0,18.0,1404440576.0,926478336.0,1549144064.0,29739012096.0,48998.0,4374.0
12-04 09:54:29,0.0,0.0,99.165,0.835,0.0,0.0,0.0,139264.0,0.0,18.0,1404526592.0,926478336.0,1549185024.0,29738885120.0,49395.0,5669.0
12-04 09:54:30,0.083,0.083,98.750,1.083,0.0,0.0,0.0,167936.0,0.0,16.0,1404485632.0,926478336.0,1549225984.0,29738885120.0,48528.0,6071.0
12-04 09:54:31,0.0,0.083,98.833,1.083,0.0,0.0,0.0,147456.0,0.0,14.0,1404440576.0,926478336.0,1549271040.0,29738885120.0,49137.0,5965.0
12-04 09:54:32,0.0,0.0,98.998,1.002,0.0,0.0,0.0,155648.0,0.0,18.0,1404526592.0,926478336.0,1549312000.0,29738758144.0,50165.0,5742.0
12-04 09:54:33,0.083,0.083,99.083,0.750,0.0,0.0,0.0,126976.0,0.0,13.0,1404477440.0,926478336.0,1549361152.0,29738758144.0,53528.0,7537.0
12-04 09:54:34,0.083,0.0,98.915,1.002,0.0,0.0,0.0,147456.0,0.0,14.0,1404436480.0,926478336.0,1549402112.0,29738758144.0,51835.0,7697.0
12-04 09:54:35,0.083,0.0,99.334,0.583,0.0,0.0,0.0,126976.0,0.0,16.0,1404395520.0,926478336.0,1549443072.0,29738758144.0,51328.0,5010.0
12-04 09:54:36,0.0,0.0,99.248,0.752,0.0,0.0,0.0,131072.0,0.0,15.0,1404477440.0,926478336.0,1549488128.0,29738631168.0,46951.0,5015.0
12-04 09:54:37,0.083,0.083,99.0,0.833,0.0,0.0,0.0,147456.0,0.0,18.0,1404432384.0,926478336.0,1549533184.0,29738631168.0,53058.0,9677.0
12-04 09:54:38,0.083,0.0,99.083,0.833,0.0,0.0,0.0,135168.0,0.0,14.0,1404375040.0,926478336.0,1549590528.0,29738631168.0,48112.0,6070.0
12-04 09:54:39,0.166,0.166,98.919,0.748,0.0,0.0,0.0,126976.0,0.0,13.0,1404334080.0,926478336.0,1549631488.0,29738631168.0,47120.0,4547.0
12-04 09:54:40,0.0,0.083,99.165,0.751,0.0,0.0,0.0,143360.0,0.0,15.0,1404416000.0,926478336.0,1549676544.0,29738504192.0,50874.0,5882.0
12-04 09:54:41,0.083,0.083,99.083,0.750,0.0,0.0,0.0,131072.0,0.0,15.0,1404375040.0,926478336.0,1549717504.0,29738504192.0,50989.0,8484.0
12-04 09:54:42,0.0,0.167,99.0,0.750,0.0,0.083,0.0,212992.0,0.0,16.0,1404329984.0,926478336.0,1549762560.0,29738504192.0,51782.0,6284.0
12-04 09:54:43,0.0,0.0,99.417,0.583,0.0,0.0,0.0,106496.0,0.0,14.0,1404289024.0,926478336.0,1549803520.0,29738504192.0,44416.0,4634.0
12-04 09:54:44,0.083,0.0,98.999,0.917,0.0,0.0,0.0,126976.0,0.0,13.0,1404375040.0,926478336.0,1549844480.0,29738377216.0,48962.0,3959.0
12-04 09:54:45,0.083,0.0,99.083,0.833,0.0,0.0,0.0,131072.0,0.0,15.0,1404334080.0,926478336.0,1549885440.0,29738377216.0,47540.0,3893.0
12-04 09:54:46,0.0,0.084,99.165,0.752,0.0,0.0,0.0,155648.0,0.0,18.0,1404420096.0,926478336.0,1549926400.0,29738250240.0,51512.0,7064.0
12-04 09:54:47,0.333,0.083,98.669,0.915,0.0,0.0,0.0,147456.0,0.0,19.0,1404628992.0,926478336.0,1549971456.0,29737996288.0,48705.0,4799.0
12-04 09:54:48,0.167,0.083,98.751,0.999,0.0,0.0,0.0,151552.0,0.0,16.0,1404588032.0,926478336.0,1550012416.0,29737996288.0,46247.0,6146.0
12-04 09:54:49,0.0,0.084,99.081,0.835,0.0,0.0,0.0,159744.0,0.0,20.0,1404542976.0,926478336.0,1550057472.0,29737996288.0,52717.0,8548.0
12-04 09:54:50,0.083,0.0,99.167,0.750,0.0,0.0,0.0,131072.0,0.0,17.0,1404502016.0,926478336.0,1550098432.0,29737996288.0,48009.0,5755.0
12-04 09:54:51,0.083,0.0,99.083,0.833,0.0,0.0,0.0,147456.0,0.0,17.0,1404588032.0,926478336.0,1550139392.0,29737869312.0,50257.0,7010.0
12-04 09:54:52,0.166,0.083,98.752,0.998,0.0,0.0,0.0,155648.0,0.0,16.0,1404538880.0,926478336.0,1550188544.0,29737869312.0,49413.0,4586.0
12-04 09:54:53,0.334,0.0,99.081,0.585,0.0,0.0,0.0,135168.0,0.0,19.0,1404628992.0,926478336.0,1550225408.0,29737742336.0,45838.0,4904.0
12-04 09:54:54,0.0,0.083,99.083,0.834,0.0,0.0,0.0,155648.0,0.0,16.0,1404723200.0,926478336.0,1550274560.0,29737598976.0,49446.0,4408.0
12-04 09:54:55,0.0,0.083,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1404686336.0,926478336.0,1550311424.0,29737598976.0,47877.0,4613.0
12-04 09:54:56,0.083,0.083,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,18.0,1404645376.0,926478336.0,1550352384.0,29737598976.0,52298.0,7450.0
12-04 09:54:57,0.083,0.0,99.083,0.833,0.0,0.0,0.0,200704.0,0.0,26.0,1404727296.0,926478336.0,1550397440.0,29737472000.0,52371.0,9296.0
12-04 09:54:58,0.083,0.0,99.249,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1404682240.0,926478336.0,1550442496.0,29737472000.0,46584.0,3734.0
12-04 09:54:59,0.0,0.0,99.249,0.751,0.0,0.0,0.0,155648.0,0.0,18.0,1404641280.0,926478336.0,1550483456.0,29737472000.0,47296.0,4454.0
12-04 09:55:00,0.250,0.083,97.081,2.585,0.0,0.0,0.0,4308992.0,0.0,67.0,1404731392.0,926478336.0,1554456576.0,29733408768.0,4163901.0,23675.0
12-04 09:55:01,0.167,0.0,99.750,0.083,0.0,0.0,0.0,61440.0,0.0,30.0,1405243392.0,926478336.0,1554460672.0,29732892672.0,9784.0,7401.0
12-04 09:55:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1405624320.0,926478336.0,1554460672.0,29732511744.0,1582.0,1141.0
12-04 09:55:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1405620224.0,926478336.0,1554464768.0,29732511744.0,473.0,529.0
12-04 09:55:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1405620224.0,926478336.0,1554464768.0,29732511744.0,7528.0,5282.0
12-04 09:55:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1405616128.0,926478336.0,1554468864.0,29732511744.0,6028.0,3728.0
12-04 09:55:06,0.0,0.0,99.083,0.917,0.0,0.0,0.0,126976.0,0.0,14.0,1405734912.0,926478336.0,1554477056.0,29732384768.0,41553.0,4304.0
12-04 09:55:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1405702144.0,926478336.0,1554509824.0,29732384768.0,5712.0,5444.0
12-04 09:55:08,0.0,0.0,98.914,1.086,0.0,0.0,0.0,159744.0,0.0,16.0,1405693952.0,926478336.0,1554518016.0,29732384768.0,48513.0,4599.0
12-04 09:55:09,0.167,0.0,98.833,1.0,0.0,0.0,0.0,147456.0,0.0,16.0,1405616128.0,926478336.0,1554595840.0,29732384768.0,46797.0,5253.0
12-04 09:55:10,0.0,0.083,99.083,0.833,0.0,0.0,0.0,122880.0,0.0,15.0,1405706240.0,926478336.0,1554632704.0,29732257792.0,42122.0,7703.0
12-04 09:55:11,0.0,0.0,99.165,0.835,0.0,0.0,0.0,126976.0,0.0,15.0,1405669376.0,926478336.0,1554669568.0,29732257792.0,44253.0,4956.0
12-04 09:55:12,0.083,0.083,98.833,1.0,0.0,0.0,0.0,155648.0,0.0,15.0,1405628416.0,926478336.0,1554710528.0,29732257792.0,49403.0,6561.0
12-04 09:55:13,0.0,0.0,99.249,0.751,0.0,0.0,0.0,143360.0,0.0,17.0,1405587456.0,926478336.0,1554751488.0,29732257792.0,45776.0,5874.0
12-04 09:55:14,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1405554688.0,926478336.0,1554784256.0,29732257792.0,42629.0,5453.0
12-04 09:55:15,0.083,0.083,98.751,1.082,0.0,0.0,0.0,143360.0,0.0,14.0,1405640704.0,926478336.0,1554825216.0,29732130816.0,40738.0,4209.0
12-04 09:55:16,0.083,0.0,98.832,1.084,0.0,0.0,0.0,139264.0,0.0,12.0,1405603840.0,926478336.0,1554862080.0,29732130816.0,45683.0,5657.0
12-04 09:55:17,0.0,0.083,99.166,0.751,0.0,0.0,0.0,192512.0,0.0,16.0,1405571072.0,926478336.0,1554894848.0,29732130816.0,40356.0,3893.0
12-04 09:55:18,0.0,0.0,98.833,1.083,0.0,0.083,0.0,167936.0,0.0,17.0,1405534208.0,926478336.0,1554931712.0,29732130816.0,43852.0,5584.0
12-04 09:55:19,0.083,0.166,99.002,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,1405624320.0,926478336.0,1554968576.0,29732003840.0,45119.0,5723.0
12-04 09:55:20,0.083,0.083,99.083,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1405583360.0,926478336.0,1555009536.0,29732003840.0,46500.0,7572.0
12-04 09:55:21,1.583,0.083,97.250,1.083,0.0,0.0,0.0,143360.0,0.0,14.0,1415196672.0,926478336.0,1555046400.0,29722353664.0,45277.0,7586.0
12-04 09:55:22,0.083,0.0,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,21.0,1410834432.0,926478336.0,1555083264.0,29726679040.0,43434.0,6819.0
12-04 09:55:23,0.0,0.166,99.002,0.832,0.0,0.0,0.0,147456.0,0.0,17.0,1410920448.0,926478336.0,1555124224.0,29726552064.0,42926.0,3602.0
12-04 09:55:24,0.250,0.167,98.583,1.0,0.0,0.0,0.0,147456.0,0.0,16.0,1410883584.0,926478336.0,1555161088.0,29726552064.0,41287.0,4025.0
12-04 09:55:25,0.083,0.0,99.165,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1410846720.0,926478336.0,1555197952.0,29726552064.0,45670.0,5723.0
12-04 09:55:26,0.0,0.0,99.333,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,1410805760.0,926478336.0,1555238912.0,29726552064.0,43984.0,5710.0
12-04 09:55:27,0.249,0.166,98.836,0.748,0.0,0.0,0.0,139264.0,0.0,14.0,1410772992.0,926478336.0,1555271680.0,29726552064.0,48142.0,7322.0
12-04 09:55:28,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1410732032.0,926478336.0,1555312640.0,29726552064.0,41805.0,4382.0
12-04 09:55:29,0.083,0.167,98.833,0.917,0.0,0.0,0.0,159744.0,0.0,16.0,1410695168.0,926478336.0,1555349504.0,29726552064.0,43349.0,6164.0
12-04 09:55:30,0.0,0.0,99.333,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,1410654208.0,926478336.0,1555390464.0,29726552064.0,47073.0,8226.0
12-04 09:55:31,0.0,0.083,99.333,0.583,0.0,0.0,0.0,126976.0,0.0,17.0,1410621440.0,926478336.0,1555423232.0,29726552064.0,42417.0,4251.0
12-04 09:55:32,0.083,0.0,99.333,0.583,0.0,0.0,0.0,147456.0,0.0,21.0,1410584576.0,926478336.0,1555460096.0,29726552064.0,42484.0,5010.0
12-04 09:55:33,0.083,0.083,99.417,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1410543616.0,926478336.0,1555501056.0,29726552064.0,43344.0,4857.0
12-04 09:55:34,0.0,0.0,99.249,0.751,0.0,0.0,0.0,159744.0,0.0,16.0,1410633728.0,926478336.0,1555537920.0,29726425088.0,47521.0,7050.0
12-04 09:55:35,0.0,0.167,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1410596864.0,926478336.0,1555574784.0,29726425088.0,45380.0,6012.0
12-04 09:55:36,0.083,0.167,99.167,0.583,0.0,0.0,0.0,126976.0,0.0,15.0,1410551808.0,926478336.0,1564000256.0,29718044672.0,50682.0,9942.0
12-04 09:55:37,0.083,0.0,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,1410506752.0,926478336.0,1564045312.0,29718044672.0,44313.0,5682.0
12-04 09:55:38,0.0,0.083,99.333,0.583,0.0,0.0,0.0,126976.0,0.0,15.0,1410465792.0,926478336.0,1564086272.0,29718044672.0,42894.0,4763.0
12-04 09:55:39,0.0,0.0,99.416,0.584,0.0,0.0,0.0,139264.0,0.0,17.0,1410428928.0,926478336.0,1564123136.0,29718044672.0,42815.0,4733.0
12-04 09:55:40,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1410392064.0,926478336.0,1564160000.0,29718044672.0,43063.0,4013.0
12-04 09:55:41,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1410486272.0,926478336.0,1564192768.0,29717917696.0,43910.0,6238.0
12-04 09:55:42,0.0,0.0,99.332,0.668,0.0,0.0,0.0,131072.0,0.0,17.0,1410445312.0,926478336.0,1564233728.0,29717917696.0,49788.0,9845.0
12-04 09:55:43,0.083,0.083,99.250,0.583,0.0,0.0,0.0,126976.0,0.0,15.0,1410392064.0,926478336.0,1564286976.0,29717917696.0,44899.0,5438.0
12-04 09:55:44,0.083,0.0,99.333,0.584,0.0,0.0,0.0,143360.0,0.0,17.0,1410355200.0,926478336.0,1564323840.0,29717917696.0,48573.0,7745.0
12-04 09:55:45,0.167,0.083,98.918,0.833,0.0,0.0,0.0,143360.0,0.0,14.0,1410314240.0,926478336.0,1564364800.0,29717917696.0,43288.0,6370.0
12-04 09:55:46,0.0,0.0,99.583,0.417,0.0,0.0,0.0,90112.0,0.0,8.0,1410277376.0,926478336.0,1564401664.0,29717917696.0,40416.0,3428.0
12-04 09:55:47,0.083,0.083,99.333,0.500,0.0,0.0,0.0,200704.0,0.0,11.0,1410240512.0,926478336.0,1564438528.0,29717917696.0,39787.0,3528.0
12-04 09:55:48,0.0,0.083,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,8.0,1410207744.0,926478336.0,1564471296.0,29717917696.0,39864.0,3408.0
12-04 09:55:49,0.083,0.0,99.249,0.667,0.0,0.0,0.0,143360.0,0.0,12.0,1410166784.0,926478336.0,1564512256.0,29717917696.0,43145.0,6587.0
12-04 09:55:50,0.167,0.0,99.417,0.416,0.0,0.0,0.0,90112.0,0.0,8.0,1410134016.0,926478336.0,1564545024.0,29717917696.0,40048.0,2847.0
12-04 09:55:51,0.0,0.083,99.249,0.667,0.0,0.0,0.0,110592.0,0.0,9.0,1410097152.0,926478336.0,1564581888.0,29717917696.0,43109.0,6538.0
12-04 09:55:52,0.0,0.083,99.167,0.750,0.0,0.0,0.0,114688.0,0.0,11.0,1410060288.0,926478336.0,1564618752.0,29717917696.0,37152.0,5212.0
12-04 09:55:53,0.084,0.0,99.499,0.418,0.0,0.0,0.0,86016.0,0.0,10.0,1410035712.0,926478336.0,1564643328.0,29717917696.0,31073.0,4925.0
12-04 09:55:54,0.083,0.166,99.334,0.416,0.0,0.0,0.0,106496.0,0.0,9.0,1410007040.0,926478336.0,1564672000.0,29717917696.0,36846.0,5987.0
12-04 09:55:55,0.083,0.083,99.002,0.832,0.0,0.0,0.0,126976.0,0.0,11.0,1409970176.0,926478336.0,1564708864.0,29717917696.0,37797.0,2265.0
12-04 09:55:56,0.083,0.0,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,6.0,1410048000.0,926478336.0,1564758016.0,29717790720.0,56404.0,4598.0
12-04 09:55:57,0.0,0.167,99.333,0.500,0.0,0.0,0.0,114688.0,0.0,11.0,1410019328.0,926478336.0,1564786688.0,29717790720.0,31181.0,3830.0
12-04 09:55:58,0.083,0.0,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,6.0,1409994752.0,926478336.0,1564811264.0,29717790720.0,26708.0,3771.0
12-04 09:55:59,0.083,0.083,99.417,0.417,0.0,0.0,0.0,69632.0,0.0,6.0,1409978368.0,926478336.0,1564827648.0,29717790720.0,26094.0,6737.0
12-04 09:56:00,0.0,0.0,99.500,0.500,0.0,0.0,0.0,81920.0,0.0,8.0,1409961984.0,926478336.0,1564844032.0,29717790720.0,16798.0,2403.0
12-04 09:56:01,0.0,0.0,99.500,0.500,0.0,0.0,0.0,61440.0,0.0,6.0,1409949696.0,926478336.0,1564856320.0,29717790720.0,7480.0,1511.0
12-04 09:56:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409949696.0,926478336.0,1564856320.0,29717790720.0,6787.0,3155.0
12-04 09:56:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409949696.0,926478336.0,1564856320.0,29717790720.0,3921.0,2515.0
12-04 09:56:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409945600.0,926478336.0,1564860416.0,29717790720.0,4762.0,2897.0
12-04 09:56:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409945600.0,926478336.0,1564860416.0,29717790720.0,3016.0,2758.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409941504.0,926478336.0,1564864512.0,29717790720.0,3801.0,2876.0
12-04 09:56:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,7.0,1409941504.0,926478336.0,1564864512.0,29717790720.0,6919.0,6082.0
12-04 09:56:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409937408.0,926478336.0,1564868608.0,29717790720.0,6691.0,4812.0
12-04 09:56:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409929216.0,926478336.0,1564876800.0,29717790720.0,2624.0,1655.0
12-04 09:56:10,7.179,0.668,91.736,0.334,0.0,0.083,0.0,20480.0,0.0,2.0,1218072576.0,926478336.0,1564868608.0,29909655552.0,14941.0,23714.0
12-04 09:56:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216819200.0,926478336.0,1564966912.0,29910810624.0,6274.0,4540.0
12-04 09:56:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216819200.0,926478336.0,1564966912.0,29910810624.0,2213.0,1503.0
12-04 09:56:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,2.0,1216819200.0,926478336.0,1564966912.0,29910810624.0,3073.0,2859.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216819200.0,926478336.0,1564966912.0,29910810624.0,1532.0,1148.0
12-04 09:56:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1216819200.0,926478336.0,1564966912.0,29910810624.0,2086.0,2158.0
12-04 09:56:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1216815104.0,926478336.0,1564971008.0,29910810624.0,5546.0,4669.0
12-04 09:56:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216815104.0,926478336.0,1564971008.0,29910810624.0,5490.0,4093.0
12-04 09:56:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216806912.0,926478336.0,1564979200.0,29910810624.0,6273.0,5437.0
12-04 09:56:19,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1216802816.0,926478336.0,1564983296.0,29910810624.0,4971.0,3110.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216802816.0,926478336.0,1564983296.0,29910810624.0,1327.0,962.0
12-04 09:56:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1216802816.0,926478336.0,1564983296.0,29910810624.0,3245.0,2870.0
12-04 09:56:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,2.0,1216802816.0,926478336.0,1564983296.0,29910810624.0,1264.0,962.0
12-04 09:56:23,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216798720.0,926478336.0,1564987392.0,29910810624.0,3120.0,2878.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216798720.0,926478336.0,1564987392.0,29910810624.0,5591.0,4186.0
12-04 09:56:25,0.167,0.0,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1216794624.0,926478336.0,1564991488.0,29910810624.0,5010.0,4637.0
12-04 09:56:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1216794624.0,926478336.0,1564991488.0,29910810624.0,6582.0,5571.0
12-04 09:56:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1216790528.0,926478336.0,1564995584.0,29910810624.0,1179.0,1798.0
12-04 09:56:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216786432.0,926478336.0,1564999680.0,29910810624.0,5055.0,3059.0
12-04 09:56:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216786432.0,926478336.0,1564999680.0,29910810624.0,3155.0,2157.0
12-04 09:56:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216786432.0,926478336.0,1564999680.0,29910810624.0,1992.0,1503.0
12-04 09:56:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1216786432.0,926478336.0,1564999680.0,29910810624.0,3300.0,3842.0
12-04 09:56:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1216782336.0,926478336.0,1565003776.0,29910810624.0,3126.0,2064.0
12-04 09:56:33,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216778240.0,926478336.0,1565007872.0,29910810624.0,8488.0,5932.0
12-04 09:56:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216761856.0,926478336.0,1565007872.0,29910827008.0,5015.0,4073.0
12-04 09:56:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216757760.0,926478336.0,1565011968.0,29910827008.0,5572.0,5151.0
12-04 09:56:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1216757760.0,926478336.0,1565011968.0,29910827008.0,2148.0,2054.0
12-04 09:56:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1216753664.0,926478336.0,1565016064.0,29910827008.0,3914.0,3419.0
12-04 09:56:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216753664.0,926478336.0,1565016064.0,29910827008.0,3229.0,2157.0
12-04 09:56:39,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216753664.0,926478336.0,1565016064.0,29910827008.0,3152.0,2784.0
12-04 09:56:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216749568.0,926478336.0,1565020160.0,29910827008.0,1364.0,1055.0
12-04 09:56:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216745472.0,926478336.0,1565024256.0,29910827008.0,5527.0,4186.0
12-04 09:56:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1216741376.0,926478336.0,1565028352.0,29910827008.0,6369.0,5031.0
12-04 09:56:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1216737280.0,926478336.0,1565032448.0,29910827008.0,2082.0,2224.0
12-04 09:56:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216737280.0,926478336.0,1565032448.0,29910827008.0,3703.0,2363.0
12-04 09:56:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216737280.0,926478336.0,1565032448.0,29910827008.0,915.0,1569.0
12-04 09:56:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216737280.0,926478336.0,1565032448.0,29910827008.0,3189.0,2877.0
12-04 09:56:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1216733184.0,926478336.0,1565036544.0,29910827008.0,2599.0,1709.0
12-04 09:56:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216733184.0,926478336.0,1565036544.0,29910827008.0,2497.0,1616.0
12-04 09:56:49,0.0,0.167,99.584,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1216733184.0,926478336.0,1565036544.0,29910827008.0,5327.0,3845.0
12-04 09:56:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216729088.0,926478336.0,1565040640.0,29910827008.0,3254.0,2877.0
12-04 09:56:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216724992.0,926478336.0,1565044736.0,29910827008.0,6239.0,5346.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216724992.0,926478336.0,1565044736.0,29910827008.0,6306.0,5398.0
12-04 09:56:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1216720896.0,926478336.0,1565048832.0,29910827008.0,1520.0,1145.0
12-04 09:56:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216716800.0,926478336.0,1565052928.0,29910827008.0,2599.0,1709.0
12-04 09:56:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1216716800.0,926478336.0,1565052928.0,29910827008.0,1137.0,1705.0
12-04 09:56:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216716800.0,926478336.0,1565052928.0,29910827008.0,2274.0,1901.0
12-04 09:56:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,2.0,1216716800.0,926478336.0,1565052928.0,29910827008.0,3602.0,2270.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1216839680.0,926478336.0,1565057024.0,29910700032.0,4380.0,3481.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216835584.0,926478336.0,1565061120.0,29910700032.0,4482.0,3575.0
12-04 09:57:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216835584.0,926478336.0,1565061120.0,29910700032.0,5696.0,4278.0
12-04 09:57:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1216831488.0,926478336.0,1565065216.0,29910700032.0,5112.0,4379.0
12-04 09:57:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1216831488.0,926478336.0,1565065216.0,29910700032.0,6527.0,7970.0
12-04 09:57:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1216815104.0,926478336.0,1565081600.0,29910700032.0,3512.0,3132.0
12-04 09:57:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216815104.0,926478336.0,1565081600.0,29910700032.0,943.0,756.0
12-04 09:57:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216815104.0,926478336.0,1565081600.0,29910700032.0,6309.0,4634.0
12-04 09:57:06,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216819200.0,926478336.0,1565085696.0,29910691840.0,6946.0,4203.0
12-04 09:57:07,0.083,0.083,99.667,0.083,0.0,0.083,0.0,40960.0,0.0,9.0,1216815104.0,926478336.0,1565089792.0,29910691840.0,2545.0,2798.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216815104.0,926478336.0,1565089792.0,29910691840.0,5307.0,4073.0
12-04 09:57:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1216815104.0,926478336.0,1565089792.0,29910691840.0,6657.0,4026.0
12-04 09:57:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216806912.0,926478336.0,1565097984.0,29910691840.0,1903.0,2203.0
12-04 09:57:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216806912.0,926478336.0,1565097984.0,29910691840.0,1699.0,2017.0
12-04 09:57:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216507904.0,926478336.0,1565097984.0,29910990848.0,3280.0,2064.0
12-04 09:57:13,0.166,0.083,99.584,0.166,0.0,0.0,0.0,16384.0,0.0,4.0,1216421888.0,926478336.0,1565102080.0,29911072768.0,4704.0,3361.0
12-04 09:57:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1216417792.0,926478336.0,1565106176.0,29911072768.0,5587.0,4185.0
12-04 09:57:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216413696.0,926478336.0,1565110272.0,29911072768.0,3866.0,2456.0
12-04 09:57:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216413696.0,926478336.0,1565110272.0,29911072768.0,2121.0,2317.0
12-04 09:57:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216409600.0,926478336.0,1565114368.0,29911072768.0,4250.0,3439.0
12-04 09:57:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216409600.0,926478336.0,1565114368.0,29911072768.0,4867.0,3017.0
12-04 09:57:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1216405504.0,926478336.0,1565118464.0,29911072768.0,159.0,308.0
12-04 09:57:20,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1216405504.0,926478336.0,1565118464.0,29911072768.0,2737.0,3261.0
12-04 09:57:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216405504.0,926478336.0,1565118464.0,29911072768.0,5069.0,4694.0
12-04 09:57:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1216401408.0,926478336.0,1565122560.0,29911072768.0,6413.0,4313.0
12-04 09:57:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216397312.0,926478336.0,1565126656.0,29911072768.0,5001.0,3059.0
12-04 09:57:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216393216.0,926478336.0,1565130752.0,29911072768.0,2495.0,1616.0
12-04 09:57:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1216393216.0,926478336.0,1565130752.0,29911072768.0,2186.0,2318.0
12-04 09:57:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216393216.0,926478336.0,1565130752.0,29911072768.0,5270.0,4377.0
12-04 09:57:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216389120.0,926478336.0,1565134848.0,29911072768.0,1982.0,2130.0
12-04 09:57:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216389120.0,926478336.0,1565134848.0,29911072768.0,2019.0,2223.0
12-04 09:57:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216389120.0,926478336.0,1565134848.0,29911072768.0,1680.0,2204.0
12-04 09:57:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216389120.0,926478336.0,1565134848.0,29911072768.0,6664.0,4119.0
12-04 09:57:31,4.0,1.083,94.667,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,1234898944.0,926478336.0,1539870720.0,29917827072.0,17244.0,11894.0
12-04 09:57:32,5.004,1.334,93.661,0.0,0.0,0.0,0.0,102400.0,0.0,4.0,1220022272.0,926478336.0,1539899392.0,29932675072.0,9302.0,8992.0
12-04 09:57:33,2.931,0.754,96.064,0.251,0.0,0.0,0.0,0.0,0.0,0.0,1217327104.0,926478336.0,1539903488.0,29935366144.0,8984.0,7741.0
12-04 09:57:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217241088.0,926478336.0,1539899392.0,29935456256.0,5182.0,5597.0
12-04 09:57:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217241088.0,926478336.0,1539899392.0,29935456256.0,3197.0,2250.0
12-04 09:57:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1217241088.0,926478336.0,1539899392.0,29935456256.0,2874.0,3942.0
12-04 09:57:37,0.0,0.0,99.749,0.251,0.0,0.0,0.0,81920.0,0.0,3.0,1217617920.0,926478336.0,1539903488.0,29935075328.0,8956.0,6012.0
12-04 09:57:38,4.758,1.169,93.740,0.250,0.0,0.083,0.0,0.0,0.0,0.0,1260888064.0,926478336.0,1539915776.0,29891792896.0,10905.0,8547.0
12-04 09:57:39,4.0,1.583,93.917,0.500,0.0,0.0,0.0,0.0,0.0,0.0,1218768896.0,926478336.0,1539928064.0,29933899776.0,13788.0,11645.0
12-04 09:57:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217892352.0,926478336.0,1539915776.0,29934788608.0,2599.0,1709.0
12-04 09:57:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1217892352.0,926478336.0,1539915776.0,29934788608.0,2459.0,2868.0
12-04 09:57:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1217888256.0,926478336.0,1539919872.0,29934788608.0,3990.0,2525.0
12-04 09:57:43,3.003,0.834,95.997,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1222328320.0,926478336.0,1539928064.0,29930340352.0,13162.0,12086.0
12-04 09:57:44,3.583,0.333,94.833,1.250,0.0,0.0,0.0,172032.0,0.0,12.0,1253572608.0,926478336.0,1539981312.0,29899042816.0,15368.0,15381.0
12-04 09:57:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253384192.0,926478336.0,1539997696.0,29899214848.0,2752.0,1795.0
12-04 09:57:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1253478400.0,926478336.0,1539997696.0,29899120640.0,6277.0,3664.0
12-04 09:57:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253470208.0,926478336.0,1540005888.0,29899120640.0,4983.0,3010.0
12-04 09:57:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253466112.0,926478336.0,1540009984.0,29899120640.0,4710.0,3804.0
12-04 09:57:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,1253466112.0,926478336.0,1540009984.0,29899120640.0,807.0,8393.0
12-04 09:57:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1253466112.0,926478336.0,1540009984.0,29899120640.0,4506.0,3618.0
12-04 09:57:51,0.083,0.083,99.500,0.333,0.0,0.0,0.0,98304.0,0.0,23.0,1253466112.0,926478336.0,1540009984.0,29899120640.0,6961.0,6051.0
12-04 09:57:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,11.0,1253707776.0,926478336.0,1540022272.0,29898866688.0,6155.0,4554.0
12-04 09:57:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,14.0,1253834752.0,926478336.0,1540022272.0,29898739712.0,3025.0,2573.0
12-04 09:57:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1253842944.0,926478336.0,1540022272.0,29898731520.0,6752.0,7650.0
12-04 09:57:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1253838848.0,926478336.0,1540026368.0,29898731520.0,9644.0,5573.0
12-04 09:57:56,0.0,0.0,99.500,0.500,0.0,0.0,0.0,69632.0,0.0,13.0,1253830656.0,926478336.0,1540034560.0,29898731520.0,4837.0,3433.0
12-04 09:57:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,98304.0,0.0,28.0,1253826560.0,926478336.0,1540038656.0,29898731520.0,5866.0,5790.0
12-04 09:57:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,9.0,1253826560.0,926478336.0,1540038656.0,29898731520.0,4043.0,2579.0
12-04 09:57:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1253826560.0,926478336.0,1540038656.0,29898731520.0,2753.0,1886.0
12-04 09:58:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1255636992.0,926478336.0,1540038656.0,29896921088.0,5764.0,3967.0
12-04 09:58:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1255346176.0,926478336.0,1540042752.0,29897207808.0,4710.0,3713.0
12-04 09:58:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,5.0,1255342080.0,926478336.0,1540046848.0,29897207808.0,9114.0,6247.0
12-04 09:58:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255337984.0,926478336.0,1540050944.0,29897207808.0,4466.0,3515.0
12-04 09:58:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255337984.0,926478336.0,1540050944.0,29897207808.0,2607.0,3366.0
12-04 09:58:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255337984.0,926478336.0,1540050944.0,29897207808.0,4766.0,2939.0
12-04 09:58:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255333888.0,926478336.0,1540055040.0,29897207808.0,4249.0,3454.0
12-04 09:58:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,1255333888.0,926478336.0,1540055040.0,29897207808.0,2300.0,1589.0
12-04 09:58:08,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,3.0,1255333888.0,926478336.0,1540055040.0,29897207808.0,2918.0,2666.0
12-04 09:58:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255329792.0,926478336.0,1540059136.0,29897207808.0,8248.0,4952.0
12-04 09:58:10,0.083,0.0,99.165,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1255428096.0,926478336.0,1540087808.0,29897080832.0,42487.0,5372.0
12-04 09:58:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255411712.0,926478336.0,1540104192.0,29897080832.0,4294.0,3517.0
12-04 09:58:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255407616.0,926478336.0,1540108288.0,29897080832.0,8417.0,6544.0
12-04 09:58:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255415808.0,926478336.0,1540108288.0,29897072640.0,3021.0,2759.0
12-04 09:58:14,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255415808.0,926478336.0,1540108288.0,29897072640.0,2752.0,1795.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255411712.0,926478336.0,1540112384.0,29897072640.0,1581.0,1141.0
12-04 09:58:16,0.167,0.0,99.417,0.417,0.0,0.0,0.0,53248.0,0.0,11.0,1255407616.0,926478336.0,1540116480.0,29897072640.0,15413.0,5827.0
12-04 09:58:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,135168.0,0.0,22.0,1255649280.0,926478336.0,1540128768.0,29896818688.0,15572.0,4025.0
12-04 09:58:18,0.167,0.083,98.918,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1255759872.0,926478336.0,1540145152.0,29896691712.0,20742.0,7734.0
12-04 09:58:19,0.083,0.083,99.500,0.334,0.0,0.0,0.0,110592.0,0.0,14.0,1255874560.0,926478336.0,1540157440.0,29896564736.0,17264.0,5033.0
12-04 09:58:20,0.167,0.083,99.583,0.167,0.0,0.0,0.0,53248.0,0.0,11.0,1255993344.0,926478336.0,1540165632.0,29896437760.0,22138.0,11633.0
12-04 09:58:21,0.250,0.083,99.417,0.250,0.0,0.0,0.0,53248.0,0.0,11.0,1259524096.0,926478336.0,1540190208.0,29892882432.0,20378.0,9262.0
12-04 09:58:22,0.250,0.083,99.251,0.416,0.0,0.0,0.0,73728.0,0.0,12.0,1260285952.0,926478336.0,1540198400.0,29892112384.0,15136.0,4573.0
12-04 09:58:23,0.167,0.0,99.499,0.334,0.0,0.0,0.0,73728.0,0.0,10.0,1260654592.0,926478336.0,1540210688.0,29891731456.0,16177.0,4244.0
12-04 09:58:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,12.0,1260896256.0,926478336.0,1540222976.0,29891477504.0,15663.0,4947.0
12-04 09:58:25,0.250,0.083,99.251,0.416,0.0,0.0,0.0,69632.0,0.0,10.0,1261137920.0,926478336.0,1540235264.0,29891223552.0,17710.0,5393.0
12-04 09:58:26,0.167,0.0,99.583,0.167,0.0,0.083,0.0,49152.0,0.0,9.0,1261383680.0,926478336.0,1540243456.0,29890969600.0,18652.0,6810.0
12-04 09:58:27,0.166,0.166,99.418,0.249,0.0,0.0,0.0,57344.0,0.0,13.0,1261752320.0,926478336.0,1540255744.0,29890588672.0,18063.0,7181.0
12-04 09:58:28,0.083,0.0,99.750,0.167,0.0,0.0,0.0,61440.0,0.0,15.0,1261740032.0,926478336.0,1540268032.0,29890588672.0,18740.0,6918.0
12-04 09:58:29,0.083,0.083,99.167,0.666,0.0,0.0,0.0,94208.0,0.0,11.0,1262108672.0,926478336.0,1540280320.0,29890207744.0,17145.0,5806.0
12-04 09:58:30,0.083,0.083,99.333,0.417,0.0,0.083,0.0,90112.0,0.0,16.0,1262350336.0,926478336.0,1540292608.0,29889953792.0,16293.0,4653.0
12-04 09:58:31,0.167,0.0,99.584,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1262469120.0,926478336.0,1540300800.0,29889826816.0,15995.0,4883.0
12-04 09:58:32,0.083,0.083,99.499,0.334,0.0,0.0,0.0,106496.0,0.0,21.0,1262964736.0,926478336.0,1540313088.0,29889318912.0,18734.0,6778.0
12-04 09:58:33,0.167,0.083,99.334,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1263083520.0,926478336.0,1540321280.0,29889191936.0,17666.0,5358.0
12-04 09:58:34,0.083,0.083,99.583,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1263583232.0,926478336.0,1540329472.0,29888684032.0,16560.0,5531.0
12-04 09:58:35,0.083,0.0,99.332,0.584,0.0,0.0,0.0,110592.0,0.0,13.0,1263693824.0,926478336.0,1540345856.0,29888557056.0,18129.0,6291.0
12-04 09:58:36,0.083,0.083,99.417,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1263939584.0,926478336.0,1540354048.0,29888303104.0,19208.0,7180.0
12-04 09:58:37,0.083,0.0,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1264181248.0,926478336.0,1540366336.0,29888049152.0,15537.0,5281.0
12-04 09:58:38,0.083,0.0,99.499,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1264295936.0,926478336.0,1540378624.0,29887922176.0,17233.0,5808.0
12-04 09:58:39,0.083,0.166,99.251,0.499,0.0,0.0,0.0,73728.0,0.0,12.0,1264795648.0,926478336.0,1540386816.0,29887414272.0,16811.0,5057.0
12-04 09:58:40,0.083,0.0,99.249,0.667,0.0,0.0,0.0,94208.0,0.0,11.0,1265033216.0,926478336.0,1540403200.0,29887160320.0,15874.0,4190.0
12-04 09:58:41,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,20.0,1265156096.0,926478336.0,1540407296.0,29887033344.0,22746.0,10566.0
12-04 09:58:42,0.0,0.083,99.333,0.583,0.0,0.0,0.0,200704.0,0.0,20.0,1265508352.0,926478336.0,1540435968.0,29886652416.0,16086.0,5003.0
12-04 09:58:43,0.167,0.083,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,19.0,1265750016.0,926478336.0,1540448256.0,29886398464.0,16817.0,7256.0
12-04 09:58:44,0.0,0.0,99.499,0.501,0.0,0.0,0.0,81920.0,0.0,16.0,1265876992.0,926478336.0,1540456448.0,29886263296.0,16934.0,4844.0
12-04 09:58:45,0.083,0.083,99.334,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1266245632.0,926478336.0,1540468736.0,29885882368.0,15515.0,5617.0
12-04 09:58:46,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,15.0,1266618368.0,926478336.0,1540476928.0,29885501440.0,13277.0,2420.0
12-04 09:58:47,0.083,0.0,99.083,0.834,0.0,0.0,0.0,110592.0,0.0,10.0,1266728960.0,926478336.0,1540493312.0,29885374464.0,16343.0,5122.0
12-04 09:58:48,0.0,0.249,99.169,0.499,0.0,0.083,0.0,81920.0,0.0,16.0,1267101696.0,926478336.0,1540501504.0,29884993536.0,17930.0,5630.0
12-04 09:58:49,0.167,0.083,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1267343360.0,926478336.0,1540513792.0,29884739584.0,15548.0,4232.0
12-04 09:58:50,0.083,0.083,99.333,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1267585024.0,926478336.0,1540526080.0,29884485632.0,17951.0,5300.0
12-04 09:58:51,0.0,0.0,99.499,0.501,0.0,0.0,0.0,73728.0,0.0,12.0,1267826688.0,926478336.0,1540538368.0,29884231680.0,19347.0,9343.0
12-04 09:58:52,0.0,0.0,99.248,0.752,0.0,0.0,0.0,147456.0,0.0,25.0,1267814400.0,926478336.0,1540550656.0,29884231680.0,18867.0,7196.0
12-04 09:58:53,0.0,0.083,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1267933184.0,926478336.0,1540558848.0,29884104704.0,13126.0,3134.0
12-04 09:58:54,0.0,0.083,99.417,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1268174848.0,926478336.0,1540571136.0,29883850752.0,16367.0,5254.0
12-04 09:58:55,0.167,0.083,99.250,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1268547584.0,926478336.0,1540579328.0,29883469824.0,13016.0,3080.0
12-04 09:58:56,0.166,0.083,99.169,0.499,0.0,0.083,0.0,86016.0,0.0,18.0,1268662272.0,926478336.0,1540591616.0,29883342848.0,18746.0,6240.0
12-04 09:58:57,0.083,0.083,99.250,0.583,0.0,0.0,0.0,102400.0,0.0,20.0,1268908032.0,926478336.0,1540599808.0,29883088896.0,19333.0,5915.0
12-04 09:58:58,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1269149696.0,926478336.0,1540612096.0,29882834944.0,16487.0,5269.0
12-04 09:58:59,0.083,0.0,99.165,0.751,0.0,0.0,0.0,94208.0,0.0,11.0,1269387264.0,926478336.0,1540628480.0,29882580992.0,18299.0,5288.0
12-04 09:59:00,0.083,0.0,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,1269886976.0,926478336.0,1540636672.0,29882073088.0,14691.0,5142.0
12-04 09:59:01,0.083,0.0,99.666,0.250,0.0,0.0,0.0,61440.0,0.0,15.0,1270398976.0,926478336.0,1540648960.0,29881548800.0,17894.0,7688.0
12-04 09:59:02,0.0,0.083,99.333,0.583,0.0,0.0,0.0,102400.0,0.0,20.0,1270759424.0,926478336.0,1540653056.0,29881184256.0,16730.0,6068.0
12-04 09:59:03,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1270870016.0,926478336.0,1540669440.0,29881057280.0,18481.0,6325.0
12-04 09:59:04,0.0,0.083,99.166,0.751,0.0,0.0,0.0,102400.0,0.0,15.0,1271111680.0,926478336.0,1540681728.0,29880803328.0,16635.0,4758.0
12-04 09:59:05,0.167,0.0,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,20.0,1271353344.0,926478336.0,1540694016.0,29880549376.0,18544.0,5880.0
12-04 09:59:06,0.0,0.083,99.667,0.250,0.0,0.0,0.0,73728.0,0.0,21.0,1271599104.0,926478336.0,1540702208.0,29880295424.0,18554.0,6703.0
12-04 09:59:07,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1271840768.0,926478336.0,1540714496.0,29880041472.0,15982.0,5153.0
12-04 09:59:08,0.083,0.083,99.334,0.416,0.0,0.083,0.0,102400.0,0.0,19.0,1272217600.0,926478336.0,1540726784.0,29879652352.0,16402.0,4599.0
12-04 09:59:09,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,1272332288.0,926478336.0,1540739072.0,29879525376.0,16495.0,6013.0
12-04 09:59:10,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1272578048.0,926478336.0,1540747264.0,29879271424.0,14224.0,3423.0
12-04 09:59:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,21.0,1272819712.0,926478336.0,1540759552.0,29879017472.0,23659.0,13087.0
12-04 09:59:12,0.166,0.083,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,18.0,1272922112.0,926478336.0,1540784128.0,29878890496.0,21173.0,7545.0
12-04 09:59:13,0.0,0.0,99.583,0.417,0.0,0.0,0.0,110592.0,0.0,19.0,1273417728.0,926478336.0,1540796416.0,29878382592.0,18098.0,6263.0
12-04 09:59:14,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1273659392.0,926478336.0,1540808704.0,29878128640.0,13530.0,3946.0
12-04 09:59:15,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,21.0,1274028032.0,926478336.0,1540820992.0,29877747712.0,18666.0,6140.0
12-04 09:59:16,0.083,0.083,99.334,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1274273792.0,926478336.0,1540829184.0,29877493760.0,13143.0,2975.0
12-04 09:59:17,0.0,0.0,99.583,0.417,0.0,0.0,0.0,204800.0,0.0,24.0,1274511360.0,926478336.0,1540845568.0,29877239808.0,13794.0,3365.0
12-04 09:59:18,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1274757120.0,926478336.0,1540853760.0,29876985856.0,13734.0,4013.0
12-04 09:59:19,0.0,0.083,99.416,0.417,0.0,0.083,0.0,110592.0,0.0,19.0,1275125760.0,926478336.0,1540866048.0,29876604928.0,20196.0,8254.0
12-04 09:59:20,0.083,0.0,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1275117568.0,926478336.0,1540874240.0,29876604928.0,17261.0,5168.0
12-04 09:59:21,0.167,0.083,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,21.0,1275867136.0,926478336.0,1540886528.0,29875843072.0,17382.0,6711.0
12-04 09:59:22,0.083,0.0,97.997,1.920,0.0,0.0,0.0,409600.0,0.0,57.0,1277517824.0,926478336.0,1541013504.0,29874065408.0,141910.0,8508.0
12-04 09:59:23,0.083,0.166,99.168,0.582,0.0,0.0,0.0,86016.0,0.0,14.0,1277628416.0,926478336.0,1541029888.0,29873938432.0,22927.0,5176.0
12-04 09:59:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1277624320.0,926478336.0,1541033984.0,29873938432.0,3787.0,2449.0
12-04 09:59:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277624320.0,926478336.0,1541033984.0,29873938432.0,1067.0,1657.0
12-04 09:59:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277624320.0,926478336.0,1541033984.0,29873938432.0,4144.0,3709.0
12-04 09:59:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277620224.0,926478336.0,1541038080.0,29873938432.0,3852.0,2449.0
12-04 09:59:28,0.083,0.083,99.250,0.583,0.0,0.0,0.0,110592.0,0.0,12.0,1277620224.0,926478336.0,1541038080.0,29873938432.0,45743.0,6402.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1278214144.0,926478336.0,1541079040.0,29873303552.0,4068.0,3504.0
12-04 09:59:30,0.083,0.0,99.333,0.583,0.0,0.0,0.0,81920.0,0.0,10.0,1278214144.0,926478336.0,1541079040.0,29873303552.0,27686.0,4698.0
12-04 09:59:31,0.083,0.0,99.417,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1278799872.0,926478336.0,1541128192.0,29872668672.0,29355.0,6662.0
12-04 09:59:32,0.0,0.167,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1279160320.0,926478336.0,1541148672.0,29872287744.0,27135.0,4377.0
12-04 09:59:33,0.0,0.0,99.166,0.834,0.0,0.0,0.0,102400.0,0.0,11.0,1279520768.0,926478336.0,1541169152.0,29871906816.0,26137.0,4691.0
12-04 09:59:34,0.167,0.0,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1279623168.0,926478336.0,1541193728.0,29871779840.0,28464.0,5688.0
12-04 09:59:35,0.0,0.167,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1280110592.0,926478336.0,1541214208.0,29871271936.0,28134.0,4923.0
12-04 09:59:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,9.0,1280598016.0,926478336.0,1541234688.0,29870764032.0,29249.0,7195.0
12-04 09:59:37,0.334,0.0,99.083,0.584,0.0,0.0,0.0,81920.0,0.0,10.0,1282736128.0,926478336.0,1541255168.0,29868605440.0,25203.0,3784.0
12-04 09:59:38,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1283096576.0,926478336.0,1541275648.0,29868224512.0,29165.0,5736.0
12-04 09:59:39,0.083,0.167,99.500,0.250,0.0,0.0,0.0,73728.0,0.0,11.0,1283452928.0,926478336.0,1541300224.0,29867843584.0,31093.0,8340.0
12-04 09:59:40,0.167,0.083,99.417,0.333,0.0,0.0,0.0,81920.0,0.0,10.0,1284571136.0,926478336.0,1541324800.0,29866700800.0,26682.0,3926.0
12-04 09:59:41,0.083,0.0,99.083,0.834,0.0,0.0,0.0,98304.0,0.0,9.0,1284804608.0,926478336.0,1541345280.0,29866446848.0,25621.0,4242.0
12-04 09:59:42,0.416,0.083,99.001,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1287573504.0,926478336.0,1541369856.0,29863653376.0,27135.0,4541.0
12-04 09:59:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1288056832.0,926478336.0,1541394432.0,29863145472.0,28644.0,5408.0
12-04 09:59:44,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1288544256.0,926478336.0,1541414912.0,29862637568.0,24297.0,2684.0
12-04 09:59:45,0.0,0.083,99.666,0.250,0.0,0.0,0.0,73728.0,0.0,11.0,1288781824.0,926478336.0,1541431296.0,29862383616.0,27599.0,6161.0
12-04 09:59:46,0.167,0.083,99.251,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1289138176.0,926478336.0,1541455872.0,29862002688.0,29463.0,6523.0
12-04 09:59:47,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,9.0,1289498624.0,926478336.0,1541476352.0,29861621760.0,28532.0,5644.0
12-04 09:59:48,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,11.0,1289850880.0,926478336.0,1541505024.0,29861240832.0,27441.0,4475.0
12-04 09:59:49,0.083,0.0,99.667,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,1290211328.0,926478336.0,1541525504.0,29860859904.0,24581.0,3749.0
12-04 09:59:50,0.083,0.167,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1290567680.0,926478336.0,1541550080.0,29860478976.0,27785.0,4898.0
12-04 09:59:51,0.0,0.083,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1290928128.0,926478336.0,1541570560.0,29860098048.0,26824.0,4889.0
12-04 09:59:52,0.0,0.0,99.500,0.500,0.0,0.0,0.0,151552.0,0.0,11.0,1291161600.0,926478336.0,1541591040.0,29859844096.0,27399.0,4382.0
12-04 09:59:53,0.417,0.0,99.082,0.501,0.0,0.0,0.0,94208.0,0.0,16.0,1291644928.0,926478336.0,1541615616.0,29859336192.0,28035.0,7157.0
12-04 09:59:54,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1292005376.0,926478336.0,1541636096.0,29858955264.0,28989.0,6205.0
12-04 09:59:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,9.0,1292238848.0,926478336.0,1541656576.0,29858701312.0,29519.0,6522.0
12-04 09:59:56,0.083,0.0,99.417,0.500,0.0,0.0,0.0,106496.0,0.0,11.0,1292595200.0,926478336.0,1541681152.0,29858320384.0,27687.0,5776.0
12-04 09:59:57,0.0,0.083,99.333,0.583,0.0,0.0,0.0,81920.0,0.0,10.0,1293082624.0,926478336.0,1541701632.0,29857812480.0,27222.0,5188.0
12-04 09:59:58,0.0,0.0,99.499,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,1293438976.0,926478336.0,1541726208.0,29857431552.0,24934.0,3194.0
12-04 09:59:59,0.083,0.083,99.251,0.583,0.0,0.0,0.0,86016.0,0.0,12.0,1293926400.0,926478336.0,1541746688.0,29856923648.0,26563.0,3926.0
12-04 10:00:00,0.0,0.083,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1294286848.0,926478336.0,1541767168.0,29856542720.0,29968.0,6615.0
12-04 10:00:01,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,1294655488.0,926478336.0,1541795840.0,29856145408.0,29339.0,6402.0
12-04 10:00:02,0.0,0.167,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1294999552.0,926478336.0,1541816320.0,29855780864.0,28407.0,5803.0
12-04 10:00:03,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1295355904.0,926478336.0,1541840896.0,29855399936.0,29642.0,7429.0
12-04 10:00:04,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1295716352.0,926478336.0,1541861376.0,29855019008.0,27856.0,5438.0
12-04 10:00:05,0.0,0.083,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,16.0,1295949824.0,926478336.0,1541881856.0,29854765056.0,26375.0,4560.0
12-04 10:00:06,0.0,0.083,99.333,0.583,0.0,0.0,0.0,126976.0,0.0,17.0,1296433152.0,926478336.0,1541906432.0,29854257152.0,26287.0,4056.0
12-04 10:00:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,73728.0,0.0,13.0,1296797696.0,926478336.0,1541922816.0,29853876224.0,28723.0,5226.0
12-04 10:00:08,0.083,0.0,99.417,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1297035264.0,926478336.0,1541947392.0,29853614080.0,27675.0,4587.0
12-04 10:00:09,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1297518592.0,926478336.0,1541971968.0,29853106176.0,31074.0,7440.0
12-04 10:00:10,0.0,0.0,99.583,0.334,0.0,0.083,0.0,81920.0,0.0,10.0,1297752064.0,926478336.0,1541992448.0,29852852224.0,28035.0,7056.0
12-04 10:00:11,0.083,0.083,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,1298235392.0,926478336.0,1542017024.0,29852344320.0,30058.0,6720.0
12-04 10:00:12,0.167,0.083,99.334,0.416,0.0,0.0,0.0,81920.0,0.0,10.0,1298595840.0,926478336.0,1542037504.0,29851963392.0,28764.0,5276.0
12-04 10:00:13,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1298952192.0,926478336.0,1542062080.0,29851582464.0,25734.0,3549.0
12-04 10:00:14,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1299312640.0,926478336.0,1542082560.0,29851201536.0,26338.0,4178.0
12-04 10:00:15,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1299795968.0,926478336.0,1542107136.0,29850693632.0,25505.0,3233.0
12-04 10:00:16,0.167,0.0,99.250,0.583,0.0,0.0,0.0,118784.0,0.0,15.0,1299902464.0,926478336.0,1542127616.0,29850566656.0,29414.0,8090.0
12-04 10:00:17,0.249,0.166,98.919,0.665,0.0,0.0,0.0,131072.0,0.0,16.0,1300385792.0,926478336.0,1542152192.0,29850058752.0,31438.0,7626.0
12-04 10:00:18,0.083,0.083,99.667,0.167,0.0,0.0,0.0,102400.0,0.0,16.0,1300738048.0,926478336.0,1542180864.0,29849677824.0,30224.0,7720.0
12-04 10:00:19,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1301098496.0,926478336.0,1542201344.0,29849296896.0,25498.0,3668.0
12-04 10:00:20,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1301581824.0,926478336.0,1542225920.0,29848788992.0,28969.0,5552.0
12-04 10:00:21,0.0,0.0,99.583,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1301815296.0,926478336.0,1542246400.0,29848535040.0,27033.0,5087.0
12-04 10:00:22,0.083,0.0,99.332,0.584,0.0,0.0,0.0,110592.0,0.0,15.0,1302048768.0,926478336.0,1542266880.0,29848281088.0,25314.0,3299.0
12-04 10:00:23,0.0,0.0,99.500,0.500,0.0,0.0,0.0,106496.0,0.0,19.0,1302540288.0,926478336.0,1542283264.0,29847773184.0,26843.0,6034.0
12-04 10:00:24,0.083,0.083,99.500,0.333,0.0,0.0,0.0,86016.0,0.0,12.0,1302773760.0,926478336.0,1542303744.0,29847519232.0,28579.0,5936.0
12-04 10:00:25,0.167,0.0,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1303130112.0,926478336.0,1542328320.0,29847138304.0,26593.0,4963.0
12-04 10:00:26,0.0,0.167,99.249,0.584,0.0,0.0,0.0,102400.0,0.0,11.0,1303490560.0,926478336.0,1542348800.0,29846757376.0,29495.0,6174.0
12-04 10:00:27,0.167,0.0,99.416,0.417,0.0,0.0,0.0,192512.0,0.0,19.0,1303846912.0,926478336.0,1542373376.0,29846376448.0,31020.0,8012.0
12-04 10:00:28,0.083,0.167,98.167,1.583,0.0,0.0,0.0,1257472.0,0.0,49.0,1314754560.0,926478336.0,1543401472.0,29834440704.0,1173487.0,13251.0
12-04 10:00:29,0.167,0.083,98.999,0.751,0.0,0.0,0.0,557056.0,0.0,23.0,1319124992.0,926478336.0,1543856128.0,29829615616.0,383966.0,6662.0
12-04 10:00:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1319124992.0,926478336.0,1543856128.0,29829615616.0,2143.0,1655.0
12-04 10:00:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1319124992.0,926478336.0,1543856128.0,29829615616.0,1796.0,2197.0
12-04 10:00:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1319124992.0,926478336.0,1543856128.0,29829615616.0,6243.0,6404.0
12-04 10:00:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1319100416.0,926478336.0,1543864320.0,29829632000.0,4485.0,2897.0
12-04 10:00:34,0.083,0.083,99.251,0.583,0.0,0.0,0.0,106496.0,0.0,10.0,1319317504.0,926478336.0,1543901184.0,29829378048.0,43708.0,5360.0
12-04 10:00:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1319698432.0,926478336.0,1543901184.0,29828997120.0,7756.0,4766.0
12-04 10:00:36,0.167,0.083,99.251,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1319694336.0,926478336.0,1543905280.0,29828997120.0,30756.0,5861.0
12-04 10:00:37,0.0,0.0,99.500,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1320153088.0,926478336.0,1543954432.0,29828489216.0,28622.0,3522.0
12-04 10:00:38,0.417,0.083,99.0,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1321017344.0,926478336.0,1543979008.0,29827600384.0,29825.0,4230.0
12-04 10:00:39,0.167,0.083,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1321508864.0,926478336.0,1544003584.0,29827084288.0,29309.0,5183.0
12-04 10:00:40,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1321865216.0,926478336.0,1544028160.0,29826703360.0,29815.0,5096.0
12-04 10:00:41,0.083,0.083,99.417,0.417,0.0,0.0,0.0,106496.0,0.0,11.0,1322221568.0,926478336.0,1544052736.0,29826322432.0,30258.0,6068.0
12-04 10:00:42,0.083,0.0,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1322577920.0,926478336.0,1544077312.0,29825941504.0,30451.0,4838.0
12-04 10:00:43,0.083,0.083,99.251,0.583,0.0,0.0,0.0,98304.0,0.0,12.0,1323057152.0,926478336.0,1544105984.0,29825433600.0,31179.0,5802.0
12-04 10:00:44,0.0,0.0,99.165,0.835,0.0,0.0,0.0,106496.0,0.0,11.0,1323413504.0,926478336.0,1544130560.0,29825052672.0,30428.0,4568.0
12-04 10:00:45,0.083,0.167,99.251,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1323646976.0,926478336.0,1544151040.0,29824798720.0,33400.0,6465.0
12-04 10:00:46,0.083,0.0,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,1324126208.0,926478336.0,1544179712.0,29824290816.0,28086.0,3233.0
12-04 10:00:47,0.166,0.083,99.002,0.749,0.0,0.0,0.0,131072.0,0.0,14.0,1324482560.0,926478336.0,1544204288.0,29823909888.0,29514.0,5373.0
12-04 10:00:48,0.0,0.083,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1324965888.0,926478336.0,1544228864.0,29823401984.0,29680.0,4951.0
12-04 10:00:49,0.083,0.083,99.251,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,1325314048.0,926478336.0,1544261632.0,29823021056.0,31346.0,6762.0
12-04 10:00:50,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1325674496.0,926478336.0,1544282112.0,29822640128.0,30512.0,4673.0
12-04 10:00:51,0.083,0.0,99.417,0.500,0.0,0.0,0.0,81920.0,0.0,8.0,1325899776.0,926478336.0,1544310784.0,29822386176.0,31313.0,5729.0
12-04 10:00:52,0.084,0.0,99.081,0.835,0.0,0.0,0.0,102400.0,0.0,9.0,1326383104.0,926478336.0,1544335360.0,29821878272.0,30688.0,4382.0
12-04 10:00:53,0.083,0.0,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1326870528.0,926478336.0,1544355840.0,29821370368.0,29936.0,4475.0
12-04 10:00:54,0.083,0.0,99.083,0.834,0.0,0.0,0.0,122880.0,0.0,13.0,1327095808.0,926478336.0,1544384512.0,29821116416.0,27698.0,3457.0
12-04 10:00:55,0.0,0.0,99.416,0.584,0.0,0.0,0.0,86016.0,0.0,12.0,1327579136.0,926478336.0,1544409088.0,29820608512.0,29719.0,5891.0
12-04 10:00:56,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,8.0,1327808512.0,926478336.0,1544433664.0,29820354560.0,31957.0,6387.0
12-04 10:00:57,0.083,0.083,99.001,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1328291840.0,926478336.0,1544458240.0,29819846656.0,32613.0,7370.0
12-04 10:00:58,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,13.0,1328775168.0,926478336.0,1544482816.0,29819338752.0,33249.0,6047.0
12-04 10:00:59,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1329008640.0,926478336.0,1544511488.0,29819076608.0,30224.0,4700.0
12-04 10:01:00,0.167,0.0,99.0,0.833,0.0,0.0,0.0,102400.0,0.0,9.0,1329360896.0,926478336.0,1544540160.0,29818695680.0,31469.0,4502.0
12-04 10:01:01,0.083,0.0,99.166,0.751,0.0,0.0,0.0,102400.0,0.0,9.0,1329733632.0,926478336.0,1544564736.0,29818298368.0,30214.0,3956.0
12-04 10:01:02,0.0,0.083,99.333,0.583,0.0,0.0,0.0,155648.0,0.0,13.0,1330204672.0,926478336.0,1544585216.0,29817806848.0,27921.0,2780.0
12-04 10:01:03,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1330688000.0,926478336.0,1544609792.0,29817298944.0,29259.0,5543.0
12-04 10:01:04,0.0,0.0,99.583,0.417,0.0,0.0,0.0,118784.0,0.0,17.0,1331040256.0,926478336.0,1544638464.0,29816918016.0,30224.0,4983.0
12-04 10:01:05,0.167,0.0,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,1331396608.0,926478336.0,1544663040.0,29816537088.0,35354.0,6720.0
12-04 10:01:06,0.0,0.083,99.333,0.584,0.0,0.0,0.0,81920.0,0.0,8.0,1331752960.0,926478336.0,1544687616.0,29816156160.0,31667.0,6500.0
12-04 10:01:07,0.167,0.083,99.0,0.750,0.0,0.0,0.0,110592.0,0.0,13.0,1332105216.0,926478336.0,1544716288.0,29815775232.0,36544.0,10845.0
12-04 10:01:08,0.334,0.0,99.249,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1333469184.0,926478336.0,1544749056.0,29814378496.0,29200.0,4704.0
12-04 10:01:09,0.167,0.083,99.333,0.417,0.0,0.0,0.0,110592.0,0.0,14.0,1333948416.0,926478336.0,1544777728.0,29813870592.0,32995.0,6351.0
12-04 10:01:10,0.500,0.0,99.083,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1334558720.0,926478336.0,1544802304.0,29813235712.0,29808.0,5326.0
12-04 10:01:11,0.083,0.083,99.500,0.333,0.0,0.0,0.0,86016.0,0.0,10.0,1334882304.0,926478336.0,1544826880.0,29812887552.0,31414.0,4494.0
12-04 10:01:12,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,12.0,1335349248.0,926478336.0,1544851456.0,29812396032.0,30529.0,4962.0
12-04 10:01:13,0.0,0.083,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1335721984.0,926478336.0,1544876032.0,29811998720.0,28960.0,3984.0
12-04 10:01:14,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1336061952.0,926478336.0,1544900608.0,29811634176.0,34802.0,8147.0
12-04 10:01:15,0.083,0.0,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,13.0,1336410112.0,926478336.0,1544933376.0,29811253248.0,32930.0,6429.0
12-04 10:01:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,11.0,1336770560.0,926478336.0,1544953856.0,29810872320.0,29133.0,3992.0
12-04 10:01:17,0.0,0.083,99.332,0.584,0.0,0.0,0.0,147456.0,0.0,18.0,1337126912.0,926478336.0,1544978432.0,29810491392.0,31188.0,7902.0
12-04 10:01:18,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1337470976.0,926478336.0,1545015296.0,29810110464.0,30433.0,4508.0
12-04 10:01:19,0.083,0.0,99.332,0.584,0.0,0.0,0.0,106496.0,0.0,11.0,1337823232.0,926478336.0,1545043968.0,29809729536.0,27739.0,4269.0
12-04 10:01:20,0.0,0.0,99.500,0.500,0.0,0.0,0.0,114688.0,0.0,16.0,1338179584.0,926478336.0,1545068544.0,29809348608.0,27734.0,3787.0
12-04 10:01:21,0.0,0.083,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1338802176.0,926478336.0,1545089024.0,29808705536.0,35582.0,9527.0
12-04 10:01:22,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1339027456.0,926478336.0,1545117696.0,29808451584.0,30716.0,6298.0
12-04 10:01:23,0.083,0.0,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,10.0,1339510784.0,926478336.0,1545142272.0,29807943680.0,32003.0,5083.0
12-04 10:01:24,0.0,0.083,99.166,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,1339867136.0,926478336.0,1545166848.0,29807562752.0,29606.0,3848.0
12-04 10:01:25,0.083,0.0,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1340096512.0,926478336.0,1545191424.0,29807308800.0,29108.0,3926.0
12-04 10:01:26,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1340325888.0,926478336.0,1545216000.0,29807054848.0,29481.0,5183.0
12-04 10:01:27,0.0,0.167,99.166,0.667,0.0,0.0,0.0,118784.0,0.0,17.0,1340682240.0,926478336.0,1545240576.0,29806673920.0,33688.0,8934.0
12-04 10:01:28,0.167,0.0,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,17.0,1340899328.0,926478336.0,1545277440.0,29806419968.0,30080.0,6071.0
12-04 10:01:29,0.0,0.167,99.417,0.416,0.0,0.0,0.0,86016.0,0.0,10.0,1341382656.0,926478336.0,1545302016.0,29805912064.0,32884.0,6812.0
12-04 10:01:30,0.250,0.167,98.915,0.668,0.0,0.0,0.0,135168.0,0.0,17.0,1341857792.0,926478336.0,1545334784.0,29805404160.0,33697.0,6429.0
12-04 10:01:31,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1342214144.0,926478336.0,1545359360.0,29805023232.0,29984.0,4653.0
12-04 10:01:32,0.0,0.083,98.668,1.249,0.0,0.0,0.0,81920.0,0.0,8.0,1342570496.0,926478336.0,1545383936.0,29804642304.0,28204.0,3918.0
12-04 10:01:33,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,15.0,1342930944.0,926478336.0,1545404416.0,29804261376.0,30808.0,5999.0
12-04 10:01:34,0.333,0.250,97.083,2.333,0.0,0.0,0.0,1810432.0,0.0,64.0,1362612224.0,926478336.0,1546928128.0,29783056384.0,1686759.0,17148.0
12-04 10:01:35,0.083,0.0,99.0,0.917,0.0,0.0,0.0,466944.0,0.0,28.0,1364459520.0,926478336.0,1547239424.0,29780897792.0,241116.0,7382.0
12-04 10:01:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364459520.0,926478336.0,1547239424.0,29780897792.0,3372.0,2309.0
12-04 10:01:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1364455424.0,926478336.0,1547243520.0,29780897792.0,8529.0,6760.0
12-04 10:01:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364451328.0,926478336.0,1547247616.0,29780897792.0,6364.0,4720.0
12-04 10:01:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364451328.0,926478336.0,1547247616.0,29780897792.0,5121.0,3196.0
12-04 10:01:40,0.0,0.0,99.499,0.501,0.0,0.0,0.0,139264.0,0.0,17.0,1364447232.0,926478336.0,1547251712.0,29780897792.0,41252.0,3035.0
12-04 10:01:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364668416.0,926478336.0,1547284480.0,29780643840.0,413.0,487.0
12-04 10:01:42,0.0,0.0,99.416,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,1364668416.0,926478336.0,1547284480.0,29780643840.0,33929.0,6288.0
12-04 10:01:43,0.167,0.0,99.417,0.333,0.0,0.083,0.0,86016.0,0.0,10.0,1365245952.0,926478336.0,1547341824.0,29780008960.0,32718.0,4256.0
12-04 10:01:44,0.0,0.167,99.417,0.416,0.0,0.0,0.0,86016.0,0.0,10.0,1365602304.0,926478336.0,1547366400.0,29779628032.0,33968.0,5386.0
12-04 10:01:45,0.0,0.083,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,1365823488.0,926478336.0,1547399168.0,29779374080.0,39397.0,8459.0
12-04 10:01:46,0.0,0.0,99.582,0.418,0.0,0.0,0.0,94208.0,0.0,14.0,1366175744.0,926478336.0,1547427840.0,29778993152.0,33929.0,5677.0
12-04 10:01:47,0.083,0.0,99.417,0.500,0.0,0.0,0.0,126976.0,0.0,15.0,1366654976.0,926478336.0,1547456512.0,29778485248.0,34541.0,5355.0
12-04 10:01:48,0.083,0.0,99.249,0.667,0.0,0.0,0.0,106496.0,0.0,9.0,1366880256.0,926478336.0,1547485184.0,29778231296.0,31804.0,2962.0
12-04 10:01:49,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,8.0,1367236608.0,926478336.0,1547509760.0,29777850368.0,33306.0,4356.0
12-04 10:01:50,0.0,0.083,99.667,0.250,0.0,0.0,0.0,73728.0,0.0,13.0,1367584768.0,926478336.0,1547542528.0,29777469440.0,32561.0,4732.0
12-04 10:01:51,0.250,0.0,98.999,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1367818240.0,926478336.0,1547571200.0,29777207296.0,36837.0,7882.0
12-04 10:01:52,0.083,0.0,99.333,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,1368555520.0,926478336.0,1547595776.0,29776445440.0,32519.0,3524.0
12-04 10:01:53,0.083,0.167,99.0,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,1368780800.0,926478336.0,1547624448.0,29776191488.0,35182.0,6330.0
12-04 10:01:54,0.0,0.0,99.750,0.250,0.0,0.0,0.0,69632.0,0.0,11.0,1369387008.0,926478336.0,1547653120.0,29775556608.0,37909.0,7231.0
12-04 10:01:55,0.083,0.0,99.167,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,1369608192.0,926478336.0,1547685888.0,29775302656.0,34512.0,4514.0
12-04 10:01:56,0.083,0.0,99.666,0.250,0.0,0.0,0.0,90112.0,0.0,12.0,1370091520.0,926478336.0,1547710464.0,29774794752.0,33117.0,4772.0
12-04 10:01:57,0.0,0.0,99.500,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1370439680.0,926478336.0,1547743232.0,29774413824.0,35800.0,6478.0
12-04 10:01:58,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1370796032.0,926478336.0,1547767808.0,29774032896.0,34932.0,4976.0
12-04 10:01:59,0.083,0.083,99.334,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1371275264.0,926478336.0,1547796480.0,29773524992.0,31774.0,3953.0
12-04 10:02:00,0.0,0.083,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1371627520.0,926478336.0,1547825152.0,29773144064.0,33197.0,5834.0
12-04 10:02:01,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1372000256.0,926478336.0,1547849728.0,29772746752.0,38372.0,7800.0
12-04 10:02:02,0.0,0.083,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1372459008.0,926478336.0,1547882496.0,29772255232.0,36530.0,6374.0
12-04 10:02:03,0.083,0.0,99.333,0.583,0.0,0.0,0.0,94208.0,0.0,11.0,1372938240.0,926478336.0,1547911168.0,29771747328.0,31105.0,3551.0
12-04 10:02:04,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1373040640.0,926478336.0,1547935744.0,29771620352.0,32083.0,3786.0
12-04 10:02:05,0.167,0.0,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,1373519872.0,926478336.0,1547964416.0,29771112448.0,35233.0,5835.0
12-04 10:02:06,0.083,0.083,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,16.0,1373745152.0,926478336.0,1547993088.0,29770858496.0,38756.0,9660.0
12-04 10:02:07,0.083,0.0,99.333,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,1374085120.0,926478336.0,1548034048.0,29770477568.0,36574.0,8015.0
12-04 10:02:08,0.0,0.083,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,12.0,1374306304.0,926478336.0,1548066816.0,29770223616.0,36383.0,5973.0
12-04 10:02:09,0.083,0.0,99.584,0.250,0.0,0.083,0.0,86016.0,0.0,13.0,1374531584.0,926478336.0,1548095488.0,29769969664.0,37713.0,8158.0
12-04 10:02:10,0.083,0.0,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1374760960.0,926478336.0,1548120064.0,29769715712.0,32467.0,3984.0
12-04 10:02:11,0.083,0.0,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1374859264.0,926478336.0,1548148736.0,29769588736.0,35742.0,5088.0
12-04 10:02:12,0.167,0.083,99.500,0.250,0.0,0.0,0.0,151552.0,0.0,10.0,1374961664.0,926478336.0,1548173312.0,29769461760.0,33099.0,5272.0
12-04 10:02:13,0.0,0.0,99.249,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1375055872.0,926478336.0,1548206080.0,29769334784.0,34849.0,5717.0
12-04 10:02:14,0.0,0.167,99.333,0.500,0.0,0.0,0.0,114688.0,0.0,15.0,1375412224.0,926478336.0,1548230656.0,29768953856.0,32736.0,4481.0
12-04 10:02:15,0.167,0.0,99.250,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,1375760384.0,926478336.0,1548263424.0,29768572928.0,38573.0,8094.0
12-04 10:02:16,0.083,0.167,99.500,0.250,0.0,0.0,0.0,73728.0,0.0,13.0,1376116736.0,926478336.0,1548288000.0,29768192000.0,36379.0,9902.0
12-04 10:02:17,0.083,0.0,99.167,0.750,0.0,0.0,0.0,131072.0,0.0,12.0,1376452608.0,926478336.0,1548333056.0,29767811072.0,36600.0,6865.0
12-04 10:02:18,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,14.0,1376681984.0,926478336.0,1548357632.0,29767557120.0,32964.0,3827.0
12-04 10:02:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,90112.0,0.0,13.0,1377796096.0,926478336.0,1548386304.0,29766414336.0,31235.0,4236.0
12-04 10:02:20,0.083,0.167,99.001,0.749,0.0,0.0,0.0,110592.0,0.0,11.0,1378017280.0,926478336.0,1548419072.0,29766160384.0,34025.0,4124.0
12-04 10:02:21,0.083,0.0,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1378267136.0,926478336.0,1548423168.0,29765906432.0,33159.0,5510.0
12-04 10:02:22,0.083,0.0,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,9.0,1378729984.0,926478336.0,1548468224.0,29765398528.0,38023.0,7770.0
12-04 10:02:23,0.083,0.250,98.918,0.749,0.0,0.0,0.0,110592.0,0.0,11.0,1378947072.0,926478336.0,1548505088.0,29765144576.0,36205.0,7281.0
12-04 10:02:24,0.166,0.083,99.168,0.582,0.0,0.0,0.0,81920.0,0.0,8.0,1379299328.0,926478336.0,1548533760.0,29764763648.0,35524.0,5739.0
12-04 10:02:25,0.167,0.0,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1379663872.0,926478336.0,1548558336.0,29764374528.0,33781.0,6555.0
12-04 10:02:26,0.083,0.0,99.584,0.333,0.0,0.0,0.0,73728.0,0.0,13.0,1380147200.0,926478336.0,1548582912.0,29763866624.0,34310.0,6084.0
12-04 10:02:27,0.083,0.0,99.083,0.751,0.0,0.083,0.0,122880.0,0.0,13.0,1380372480.0,926478336.0,1548611584.0,29763612672.0,32815.0,4705.0
12-04 10:02:28,0.0,0.083,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,1380851712.0,926478336.0,1548640256.0,29763104768.0,39987.0,10207.0
12-04 10:02:29,0.083,0.0,99.084,0.833,0.0,0.0,0.0,106496.0,0.0,9.0,1381314560.0,926478336.0,1548685312.0,29762596864.0,35313.0,5127.0
12-04 10:02:30,0.083,0.0,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,12.0,1381797888.0,926478336.0,1548709888.0,29762088960.0,36150.0,6144.0
12-04 10:02:31,0.166,0.083,99.251,0.499,0.0,0.0,0.0,86016.0,0.0,10.0,1382273024.0,926478336.0,1548742656.0,29761581056.0,36353.0,7367.0
12-04 10:02:32,0.083,0.0,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,1382612992.0,926478336.0,1548767232.0,29761216512.0,33651.0,5835.0
12-04 10:02:33,0.083,0.083,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,1382932480.0,926478336.0,1548795904.0,29760868352.0,35298.0,7162.0
12-04 10:02:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,9.0,1383366656.0,926478336.0,1548820480.0,29760409600.0,30896.0,3066.0
12-04 10:02:35,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1383575552.0,926478336.0,1548849152.0,29760172032.0,35346.0,5412.0
12-04 10:02:36,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1384054784.0,926478336.0,1548877824.0,29759664128.0,34466.0,4770.0
12-04 10:02:37,0.083,0.083,99.499,0.334,0.0,0.0,0.0,86016.0,0.0,10.0,1384534016.0,926478336.0,1548906496.0,29759156224.0,34730.0,6317.0
12-04 10:02:38,0.083,0.083,99.168,0.666,0.0,0.0,0.0,122880.0,0.0,14.0,1384886272.0,926478336.0,1548935168.0,29758775296.0,32659.0,4116.0
12-04 10:02:39,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1385365504.0,926478336.0,1548963840.0,29758267392.0,39707.0,11449.0
12-04 10:02:40,0.083,0.0,99.332,0.584,0.0,0.0,0.0,143360.0,0.0,21.0,1385668608.0,926478336.0,1549008896.0,29757919232.0,38593.0,7454.0
12-04 10:02:41,0.250,0.250,95.254,4.246,0.0,0.0,0.0,2715648.0,0.0,104.0,1387929600.0,926478336.0,1551175680.0,29753491456.0,2278688.0,22816.0
12-04 10:02:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,3.0,1387925504.0,926478336.0,1551179776.0,29753491456.0,3657.0,3108.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1387925504.0,926478336.0,1551179776.0,29753491456.0,1785.0,1327.0
12-04 10:02:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387925504.0,926478336.0,1551179776.0,29753491456.0,3724.0,2449.0
12-04 10:02:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1387909120.0,926478336.0,1551179776.0,29753507840.0,2236.0,2310.0
12-04 10:02:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1387905024.0,926478336.0,1551183872.0,29753507840.0,2854.0,1888.0
12-04 10:02:47,0.083,0.0,99.250,0.667,0.0,0.0,0.0,237568.0,0.0,18.0,1387868160.0,926478336.0,1551220736.0,29753507840.0,46103.0,6600.0
12-04 10:02:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387859968.0,926478336.0,1551228928.0,29753507840.0,4988.0,3010.0
12-04 10:02:49,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1387855872.0,926478336.0,1551233024.0,29753507840.0,39631.0,8658.0
12-04 10:02:50,0.083,0.083,99.333,0.500,0.0,0.0,0.0,122880.0,0.0,13.0,1387925504.0,926478336.0,1551290368.0,29753380864.0,35161.0,3734.0
12-04 10:02:51,0.0,0.0,99.500,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1388019712.0,926478336.0,1551323136.0,29753253888.0,37787.0,6746.0
12-04 10:02:52,0.0,0.083,99.332,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1387991040.0,926478336.0,1551351808.0,29753253888.0,35151.0,3698.0
12-04 10:02:53,0.083,0.0,99.333,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1387958272.0,926478336.0,1551384576.0,29753253888.0,36176.0,4283.0
12-04 10:02:54,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1387925504.0,926478336.0,1551417344.0,29753253888.0,39215.0,6919.0
12-04 10:02:55,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1387896832.0,926478336.0,1551446016.0,29753253888.0,36047.0,3992.0
12-04 10:02:56,0.0,0.083,99.332,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1387868160.0,926478336.0,1551474688.0,29753253888.0,39538.0,8218.0
12-04 10:02:57,0.0,0.0,99.417,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1387962368.0,926478336.0,1551507456.0,29753126912.0,37141.0,6325.0
12-04 10:02:58,0.166,0.166,99.168,0.499,0.0,0.0,0.0,90112.0,0.0,10.0,1387933696.0,926478336.0,1551536128.0,29753126912.0,41666.0,8398.0
12-04 10:02:59,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1388154880.0,926478336.0,1551568896.0,29752872960.0,35048.0,3629.0
12-04 10:03:00,0.0,0.083,99.333,0.583,0.0,0.0,0.0,110592.0,0.0,14.0,1388253184.0,926478336.0,1551597568.0,29752745984.0,35326.0,4007.0
12-04 10:03:01,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1388343296.0,926478336.0,1551634432.0,29752619008.0,38865.0,5789.0
12-04 10:03:02,0.083,0.083,99.249,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1388584960.0,926478336.0,1551663104.0,29752348672.0,36706.0,5096.0
12-04 10:03:03,0.083,0.083,99.167,0.667,0.0,0.0,0.0,118784.0,0.0,15.0,1388789760.0,926478336.0,1551695872.0,29752111104.0,36691.0,5492.0
12-04 10:03:04,0.083,0.167,99.167,0.583,0.0,0.0,0.0,118784.0,0.0,15.0,1388888064.0,926478336.0,1551724544.0,29751984128.0,39098.0,6795.0
12-04 10:03:05,0.167,0.083,99.417,0.333,0.0,0.0,0.0,98304.0,0.0,14.0,1389105152.0,926478336.0,1551761408.0,29751730176.0,40277.0,7855.0
12-04 10:03:06,0.083,0.0,99.250,0.667,0.0,0.0,0.0,126976.0,0.0,13.0,1389457408.0,926478336.0,1551790080.0,29751349248.0,38068.0,6107.0
12-04 10:03:07,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,11.0,1389809664.0,926478336.0,1551818752.0,29750968320.0,38082.0,4932.0
12-04 10:03:08,0.417,0.083,98.750,0.750,0.0,0.0,0.0,135168.0,0.0,12.0,1390284800.0,926478336.0,1551851520.0,29750460416.0,38397.0,5424.0
12-04 10:03:09,0.083,0.0,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,1390379008.0,926478336.0,1551884288.0,29750333440.0,37127.0,4302.0
12-04 10:03:10,0.249,0.166,98.920,0.664,0.0,0.0,0.0,114688.0,0.0,13.0,1390604288.0,926478336.0,1551912960.0,29750079488.0,38284.0,6593.0
12-04 10:03:11,0.083,0.0,99.583,0.334,0.0,0.0,0.0,110592.0,0.0,14.0,1390571520.0,926478336.0,1551945728.0,29750079488.0,38115.0,5866.0
12-04 10:03:12,0.167,0.0,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1390542848.0,926478336.0,1551974400.0,29750079488.0,38493.0,5966.0
12-04 10:03:13,0.0,0.167,99.500,0.334,0.0,0.0,0.0,106496.0,0.0,14.0,1390510080.0,926478336.0,1552007168.0,29750079488.0,39177.0,8237.0
12-04 10:03:14,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1390608384.0,926478336.0,1552035840.0,29749952512.0,38185.0,5459.0
12-04 10:03:15,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,1390571520.0,926478336.0,1552072704.0,29749952512.0,35549.0,3563.0
12-04 10:03:16,0.0,0.167,99.417,0.416,0.0,0.0,0.0,106496.0,0.0,16.0,1390546944.0,926478336.0,1552097280.0,29749952512.0,36469.0,6067.0
12-04 10:03:17,0.083,0.0,99.333,0.584,0.0,0.0,0.0,172032.0,0.0,12.0,1390514176.0,926478336.0,1552130048.0,29749952512.0,35183.0,4019.0
12-04 10:03:18,0.083,0.083,99.417,0.417,0.0,0.0,0.0,98304.0,0.0,11.0,1390485504.0,926478336.0,1552158720.0,29749952512.0,36266.0,4151.0
12-04 10:03:19,0.083,0.083,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,11.0,1390579712.0,926478336.0,1552191488.0,29749825536.0,35315.0,4481.0
12-04 10:03:20,0.083,0.083,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,1390678016.0,926478336.0,1552220160.0,29749698560.0,38302.0,6815.0
12-04 10:03:21,0.083,0.083,99.417,0.416,0.0,0.0,0.0,90112.0,0.0,10.0,1390645248.0,926478336.0,1552252928.0,29749698560.0,39200.0,8799.0
12-04 10:03:22,0.0,0.0,99.666,0.334,0.0,0.0,0.0,122880.0,0.0,13.0,1390608384.0,926478336.0,1552289792.0,29749698560.0,37216.0,5803.0
12-04 10:03:23,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,1390579712.0,926478336.0,1552318464.0,29749698560.0,35570.0,3536.0
12-04 10:03:24,0.0,0.083,99.583,0.334,0.0,0.0,0.0,90112.0,0.0,10.0,1390551040.0,926478336.0,1552347136.0,29749698560.0,36267.0,6039.0
12-04 10:03:25,0.083,0.0,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1390645248.0,926478336.0,1552379904.0,29749571584.0,38967.0,5228.0
12-04 10:03:26,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1390743552.0,926478336.0,1552408576.0,29749444608.0,36780.0,6579.0
12-04 10:03:27,0.167,0.0,99.417,0.416,0.0,0.0,0.0,102400.0,0.0,12.0,1390714880.0,926478336.0,1552437248.0,29749444608.0,35447.0,4217.0
12-04 10:03:28,0.0,0.167,99.250,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1390678016.0,926478336.0,1552474112.0,29749444608.0,37320.0,5320.0
12-04 10:03:29,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1390653440.0,926478336.0,1552498688.0,29749444608.0,37737.0,7757.0
12-04 10:03:30,0.083,0.0,99.332,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,1390620672.0,926478336.0,1552531456.0,29749444608.0,39093.0,7590.0
12-04 10:03:31,0.0,0.0,99.666,0.334,0.0,0.0,0.0,94208.0,0.0,12.0,1390714880.0,926478336.0,1552564224.0,29749317632.0,37123.0,4773.0
12-04 10:03:32,0.083,0.166,99.002,0.749,0.0,0.0,0.0,131072.0,0.0,13.0,1390686208.0,926478336.0,1552592896.0,29749317632.0,36974.0,6263.0
12-04 10:03:33,0.0,0.083,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1390653440.0,926478336.0,1552625664.0,29749317632.0,35457.0,4170.0
12-04 10:03:34,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1390624768.0,926478336.0,1552654336.0,29749317632.0,37928.0,6488.0
12-04 10:03:35,0.0,0.0,99.416,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1390718976.0,926478336.0,1552687104.0,29749190656.0,34151.0,3399.0
12-04 10:03:36,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1390690304.0,926478336.0,1552715776.0,29749190656.0,37128.0,5806.0
12-04 10:03:37,0.0,0.083,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,16.0,1390661632.0,926478336.0,1552744448.0,29749190656.0,40402.0,8767.0
12-04 10:03:38,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1390628864.0,926478336.0,1552777216.0,29749190656.0,38888.0,8759.0
12-04 10:03:39,0.0,0.083,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1390579712.0,926478336.0,1552826368.0,29749190656.0,40411.0,7407.0
12-04 10:03:40,0.167,0.0,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1390551040.0,926478336.0,1552855040.0,29749190656.0,39971.0,6864.0
12-04 10:03:41,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,1390522368.0,926478336.0,1552883712.0,29749190656.0,32376.0,2909.0
12-04 10:03:42,0.083,0.0,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,12.0,1390620672.0,926478336.0,1552912384.0,29749063680.0,35232.0,4574.0
12-04 10:03:43,0.083,0.0,99.084,0.833,0.0,0.0,0.0,110592.0,0.0,11.0,1390587904.0,926478336.0,1552945152.0,29749063680.0,34021.0,3563.0
12-04 10:03:44,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1390559232.0,926478336.0,1552973824.0,29749063680.0,36238.0,5453.0
12-04 10:03:45,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1390657536.0,926478336.0,1553002496.0,29748936704.0,39752.0,7012.0
12-04 10:03:46,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1390747648.0,926478336.0,1553039360.0,29748809728.0,39781.0,7652.0
12-04 10:03:47,0.0,0.0,99.500,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1390718976.0,926478336.0,1553068032.0,29748809728.0,36100.0,4956.0
12-04 10:03:48,0.083,0.0,99.166,0.751,0.0,0.0,0.0,143360.0,0.0,19.0,1390694400.0,926478336.0,1553092608.0,29748809728.0,33479.0,6552.0
12-04 10:03:49,0.167,0.083,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1390682112.0,926478336.0,1553104896.0,29748809728.0,16847.0,8120.0
12-04 10:03:50,0.0,0.083,98.917,1.0,0.0,0.0,0.0,172032.0,0.0,37.0,1390653440.0,926478336.0,1553133568.0,29748809728.0,28414.0,7839.0
12-04 10:03:51,0.167,0.0,98.328,1.505,0.0,0.0,0.0,2736128.0,0.0,59.0,1390706688.0,926478336.0,1555619840.0,29746270208.0,2609984.0,23674.0
12-04 10:03:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390698496.0,926478336.0,1555628032.0,29746270208.0,3956.0,2608.0
12-04 10:03:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,2.0,1390694400.0,926478336.0,1555632128.0,29746270208.0,6719.0,4926.0
12-04 10:03:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1390690304.0,926478336.0,1555636224.0,29746270208.0,3951.0,4031.0
12-04 10:03:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390690304.0,926478336.0,1555636224.0,29746270208.0,3507.0,3056.0
12-04 10:03:56,0.083,0.0,99.251,0.666,0.0,0.0,0.0,131072.0,0.0,15.0,1390690304.0,926478336.0,1555636224.0,29746270208.0,45541.0,5907.0
12-04 10:03:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390776320.0,926478336.0,1555677184.0,29746143232.0,1582.0,1207.0
12-04 10:03:58,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1390776320.0,926478336.0,1555677184.0,29746143232.0,37203.0,3470.0
12-04 10:03:59,0.083,0.083,99.417,0.416,0.0,0.0,0.0,110592.0,0.0,16.0,1390710784.0,926478336.0,1555742720.0,29746143232.0,38435.0,5671.0
12-04 10:04:00,0.0,0.0,99.416,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,1390678016.0,926478336.0,1555775488.0,29746143232.0,40461.0,5723.0
12-04 10:04:01,0.0,0.083,99.333,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1390641152.0,926478336.0,1555812352.0,29746143232.0,42383.0,6892.0
12-04 10:04:02,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1390759936.0,926478336.0,1555845120.0,29745991680.0,41591.0,7836.0
12-04 10:04:03,0.0,0.167,99.251,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1390837760.0,926478336.0,1555877888.0,29745881088.0,39024.0,4926.0
12-04 10:04:04,0.083,0.0,99.333,0.584,0.0,0.0,0.0,135168.0,0.0,15.0,1390804992.0,926478336.0,1555910656.0,29745881088.0,39233.0,4440.0
12-04 10:04:05,0.0,0.0,99.416,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,1390895104.0,926478336.0,1555947520.0,29745754112.0,39868.0,4917.0
12-04 10:04:06,0.0,0.0,99.416,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1390866432.0,926478336.0,1555976192.0,29745754112.0,39152.0,6414.0
12-04 10:04:07,0.833,0.083,98.500,0.583,0.0,0.0,0.0,118784.0,0.0,13.0,1396928512.0,926478336.0,1556008960.0,29739659264.0,43130.0,7060.0
12-04 10:04:08,3.167,0.083,96.333,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1403625472.0,926478336.0,1556049920.0,29732921344.0,41427.0,5622.0
12-04 10:04:09,0.0,0.167,99.251,0.583,0.0,0.0,0.0,114688.0,0.0,13.0,1403850752.0,926478336.0,1556078592.0,29732667392.0,36193.0,4983.0
12-04 10:04:10,0.167,0.083,99.333,0.417,0.0,0.0,0.0,110592.0,0.0,14.0,1403817984.0,926478336.0,1556111360.0,29732667392.0,44777.0,5583.0
12-04 10:04:11,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1403781120.0,926478336.0,1556148224.0,29732667392.0,42220.0,7739.0
12-04 10:04:12,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1403748352.0,926478336.0,1556180992.0,29732667392.0,39009.0,3555.0
12-04 10:04:13,0.083,0.083,99.416,0.417,0.0,0.0,0.0,114688.0,0.0,16.0,1403711488.0,926478336.0,1556217856.0,29732667392.0,42609.0,8205.0
12-04 10:04:14,0.083,0.083,99.250,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1403932672.0,926478336.0,1556250624.0,29732413440.0,41073.0,5591.0
12-04 10:04:15,0.0,0.0,99.333,0.667,0.0,0.0,0.0,135168.0,0.0,15.0,1403895808.0,926478336.0,1556287488.0,29732413440.0,38018.0,3272.0
12-04 10:04:16,0.083,0.0,99.084,0.749,0.0,0.083,0.0,122880.0,0.0,15.0,1403863040.0,926478336.0,1556320256.0,29732413440.0,42336.0,6761.0
12-04 10:04:17,0.0,0.083,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1403830272.0,926478336.0,1556353024.0,29732413440.0,40318.0,5321.0
12-04 10:04:18,0.083,0.0,99.332,0.584,0.0,0.0,0.0,135168.0,0.0,12.0,1403797504.0,926478336.0,1556385792.0,29732413440.0,39207.0,5720.0
12-04 10:04:19,0.0,0.0,99.417,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1403760640.0,926478336.0,1556422656.0,29732413440.0,40808.0,4322.0
12-04 10:04:20,0.0,0.167,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,1403854848.0,926478336.0,1556455424.0,29732286464.0,40732.0,5517.0
12-04 10:04:21,0.083,0.0,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,13.0,1403822080.0,926478336.0,1556488192.0,29732286464.0,42546.0,7472.0
12-04 10:04:22,0.167,0.0,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1403781120.0,926478336.0,1556529152.0,29732286464.0,41977.0,7956.0
12-04 10:04:23,0.0,0.0,99.500,0.500,0.0,0.0,0.0,110592.0,0.0,16.0,1403875328.0,926478336.0,1556561920.0,29732159488.0,38486.0,4970.0
12-04 10:04:24,0.083,0.167,99.251,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1403842560.0,926478336.0,1556594688.0,29732159488.0,37788.0,3656.0
12-04 10:04:25,0.083,0.0,99.333,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1404063744.0,926478336.0,1556627456.0,29731905536.0,43035.0,6443.0
12-04 10:04:26,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1404030976.0,926478336.0,1556660224.0,29731905536.0,37677.0,5711.0
12-04 10:04:27,0.083,0.0,99.333,0.583,0.0,0.0,0.0,110592.0,0.0,12.0,1403998208.0,926478336.0,1556692992.0,29731905536.0,38108.0,4731.0
12-04 10:04:28,0.083,0.083,99.083,0.667,0.0,0.083,0.0,200704.0,0.0,13.0,1403961344.0,926478336.0,1556729856.0,29731905536.0,40703.0,6145.0
12-04 10:04:29,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,13.0,1404051456.0,926478336.0,1556766720.0,29731778560.0,43111.0,6918.0
12-04 10:04:30,0.0,0.083,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1404022784.0,926478336.0,1556795392.0,29731778560.0,38659.0,5135.0
12-04 10:04:31,0.083,0.166,98.918,0.832,0.0,0.0,0.0,114688.0,0.0,11.0,1403985920.0,926478336.0,1556832256.0,29731778560.0,38242.0,4123.0
12-04 10:04:32,0.167,0.083,99.001,0.749,0.0,0.0,0.0,147456.0,0.0,18.0,1403953152.0,926478336.0,1556865024.0,29731778560.0,41744.0,6303.0
12-04 10:04:33,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1403920384.0,926478336.0,1556897792.0,29731778560.0,39816.0,5954.0
12-04 10:04:34,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1403887616.0,926478336.0,1556930560.0,29731778560.0,40226.0,5675.0
12-04 10:04:35,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1399414784.0,926478336.0,1556959232.0,29736222720.0,39335.0,6674.0
12-04 10:04:36,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1399382016.0,926478336.0,1557000192.0,29736214528.0,41587.0,5907.0
12-04 10:04:37,0.083,0.0,99.417,0.500,0.0,0.0,0.0,114688.0,0.0,12.0,1399349248.0,926478336.0,1557032960.0,29736214528.0,40588.0,5806.0
12-04 10:04:38,0.083,0.083,99.001,0.833,0.0,0.0,0.0,114688.0,0.0,11.0,1399316480.0,926478336.0,1557065728.0,29736214528.0,38668.0,4599.0
12-04 10:04:39,0.250,0.083,99.167,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1401315328.0,926478336.0,1557098496.0,29734182912.0,40962.0,6304.0
12-04 10:04:40,0.167,0.083,99.251,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1402044416.0,926478336.0,1557131264.0,29733421056.0,38439.0,4731.0
12-04 10:04:41,0.167,0.0,99.0,0.833,0.0,0.0,0.0,110592.0,0.0,9.0,1402011648.0,926478336.0,1557164032.0,29733421056.0,38489.0,4061.0
12-04 10:04:42,0.0,0.083,99.416,0.501,0.0,0.0,0.0,114688.0,0.0,18.0,1401851904.0,926478336.0,1557196800.0,29733548032.0,43219.0,9388.0
12-04 10:04:43,0.083,0.083,99.251,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1401802752.0,926478336.0,1557245952.0,29733548032.0,41465.0,7671.0
12-04 10:04:44,0.167,0.0,99.0,0.833,0.0,0.0,0.0,110592.0,0.0,9.0,1401778176.0,926478336.0,1557278720.0,29733539840.0,39660.0,4778.0
12-04 10:04:45,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1401872384.0,926478336.0,1557311488.0,29733412864.0,39385.0,4574.0
12-04 10:04:46,0.0,0.167,99.251,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1402093568.0,926478336.0,1557344256.0,29733158912.0,44191.0,7144.0
12-04 10:04:47,0.417,0.0,98.831,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1402310656.0,926478336.0,1557381120.0,29732904960.0,40966.0,4991.0
12-04 10:04:48,0.083,0.0,99.417,0.500,0.0,0.0,0.0,147456.0,0.0,20.0,1402662912.0,926478336.0,1557409792.0,29732524032.0,36852.0,4117.0
12-04 10:04:49,0.0,0.083,99.333,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1403133952.0,926478336.0,1557446656.0,29732016128.0,38812.0,4283.0
12-04 10:04:50,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1403228160.0,926478336.0,1557479424.0,29731889152.0,37283.0,3668.0
12-04 10:04:51,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1403834368.0,926478336.0,1557508096.0,29731254272.0,44596.0,9338.0
12-04 10:04:52,3.679,1.589,94.147,0.585,0.0,0.0,0.0,184320.0,0.0,12.0,1483010048.0,926478336.0,1557495808.0,29652090880.0,152054.0,14924.0
12-04 10:04:53,1.417,0.667,97.417,0.500,0.0,0.0,0.0,225280.0,0.0,14.0,1425346560.0,926478336.0,1557581824.0,29709668352.0,47853.0,7266.0
12-04 10:04:54,7.756,0.751,90.826,0.667,0.0,0.0,0.0,65650688.0,0.0,76.0,1479454720.0,926478336.0,1557635072.0,29655506944.0,42412.0,6287.0
12-04 10:04:55,7.250,1.0,91.167,0.583,0.0,0.0,0.0,98304.0,0.0,13.0,1412423680.0,926478336.0,1557659648.0,29722513408.0,36554.0,4275.0
12-04 10:04:56,0.0,0.0,99.248,0.752,0.0,0.0,0.0,114688.0,0.0,11.0,1411670016.0,926478336.0,1557688320.0,29723238400.0,37805.0,5577.0
12-04 10:04:57,0.083,0.0,99.083,0.833,0.0,0.0,0.0,110592.0,0.0,13.0,1411645440.0,926478336.0,1557712896.0,29723238400.0,31475.0,3515.0
12-04 10:04:58,0.167,0.0,99.334,0.500,0.0,0.0,0.0,278528.0,0.0,17.0,1411637248.0,926478336.0,1557721088.0,29723238400.0,15572.0,5671.0
12-04 10:04:59,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1411624960.0,926478336.0,1557733376.0,29723238400.0,15167.0,4805.0
12-04 10:05:00,0.0,0.083,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,1411743744.0,926478336.0,1557741568.0,29723111424.0,17510.0,7731.0
12-04 10:05:01,0.083,0.083,99.417,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1411731456.0,926478336.0,1557753856.0,29723111424.0,14074.0,3860.0
12-04 10:05:02,0.167,0.167,97.245,2.421,0.0,0.0,0.0,3194880.0,0.0,87.0,1410928640.0,926478336.0,1560588288.0,29721079808.0,2975514.0,28410.0
12-04 10:05:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,143360.0,0.0,5.0,1410924544.0,926478336.0,1560592384.0,29721079808.0,3304.0,2871.0
12-04 10:05:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410924544.0,926478336.0,1560592384.0,29721079808.0,2368.0,1589.0
12-04 10:05:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410924544.0,926478336.0,1560592384.0,29721079808.0,2469.0,1682.0
12-04 10:05:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410924544.0,926478336.0,1560592384.0,29721079808.0,6497.0,4813.0
12-04 10:05:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1410916352.0,926478336.0,1560600576.0,29721079808.0,4340.0,3039.0
12-04 10:05:08,0.0,0.0,99.249,0.751,0.0,0.0,0.0,139264.0,0.0,16.0,1410879488.0,926478336.0,1560637440.0,29721079808.0,44261.0,5953.0
12-04 10:05:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410879488.0,926478336.0,1560637440.0,29721079808.0,5189.0,4039.0
12-04 10:05:10,0.083,0.0,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1410838528.0,926478336.0,1560678400.0,29721079808.0,46135.0,8442.0
12-04 10:05:11,0.083,0.0,99.167,0.750,0.0,0.0,0.0,143360.0,0.0,14.0,1410801664.0,926478336.0,1560715264.0,29721079808.0,40086.0,3291.0
12-04 10:05:12,0.0,0.0,99.500,0.417,0.0,0.083,0.0,102400.0,0.0,14.0,1410768896.0,926478336.0,1560748032.0,29721079808.0,39993.0,3396.0
12-04 10:05:13,0.0,0.167,99.083,0.751,0.0,0.0,0.0,151552.0,0.0,18.0,1410854912.0,926478336.0,1560788992.0,29720952832.0,46154.0,8010.0
12-04 10:05:14,0.083,0.0,99.500,0.417,0.0,0.0,0.0,122880.0,0.0,16.0,1410822144.0,926478336.0,1560821760.0,29720952832.0,43282.0,5948.0
12-04 10:05:15,0.083,0.083,99.418,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,1410789376.0,926478336.0,1560854528.0,29720952832.0,42374.0,4283.0
12-04 10:05:16,0.0,0.0,99.415,0.585,0.0,0.0,0.0,143360.0,0.0,14.0,1410748416.0,926478336.0,1560895488.0,29720952832.0,41237.0,4547.0
12-04 10:05:17,0.083,0.0,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1410711552.0,926478336.0,1560932352.0,29720952832.0,45042.0,6920.0
12-04 10:05:18,0.083,0.0,99.165,0.751,0.0,0.0,0.0,356352.0,0.0,50.0,1410674688.0,926478336.0,1560969216.0,29720952832.0,46694.0,8389.0
12-04 10:05:19,0.167,0.083,99.167,0.583,0.0,0.0,0.0,135168.0,0.0,15.0,1410764800.0,926478336.0,1561006080.0,29720825856.0,39577.0,4343.0
12-04 10:05:20,0.0,0.0,99.166,0.834,0.0,0.0,0.0,147456.0,0.0,16.0,1410727936.0,926478336.0,1561042944.0,29720825856.0,43458.0,4976.0
12-04 10:05:21,0.083,0.167,99.334,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,1410695168.0,926478336.0,1561075712.0,29720825856.0,42939.0,6574.0
12-04 10:05:22,0.083,0.0,99.333,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1410658304.0,926478336.0,1561112576.0,29720825856.0,41430.0,4442.0
12-04 10:05:23,0.083,0.0,99.166,0.751,0.0,0.0,0.0,147456.0,0.0,16.0,1410617344.0,926478336.0,1561153536.0,29720825856.0,41836.0,4349.0
12-04 10:05:24,0.083,0.0,99.333,0.500,0.0,0.083,0.0,102400.0,0.0,14.0,1410580480.0,926478336.0,1561190400.0,29720825856.0,50582.0,13296.0
12-04 10:05:25,0.166,0.083,98.918,0.832,0.0,0.0,0.0,135168.0,0.0,13.0,1410510848.0,926478336.0,1561243648.0,29720842240.0,44874.0,7023.0
12-04 10:05:26,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1410478080.0,926478336.0,1561276416.0,29720842240.0,43538.0,6365.0
12-04 10:05:27,0.083,0.083,99.083,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1410564096.0,926478336.0,1561317376.0,29720715264.0,42132.0,4283.0
12-04 10:05:28,0.083,0.083,99.333,0.500,0.0,0.0,0.0,65662976.0,0.0,115.0,1410498560.0,926478336.0,1561350144.0,29720748032.0,45170.0,7474.0
12-04 10:05:29,0.0,0.167,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1410506752.0,926478336.0,1561391104.0,29720698880.0,39989.0,3582.0
12-04 10:05:30,0.083,0.083,99.001,0.833,0.0,0.0,0.0,155648.0,0.0,15.0,1410473984.0,926478336.0,1561423872.0,29720698880.0,41589.0,4599.0
12-04 10:05:31,0.0,0.083,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1410437120.0,926478336.0,1561460736.0,29720698880.0,43839.0,5466.0
12-04 10:05:32,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1410400256.0,926478336.0,1561497600.0,29720698880.0,42165.0,4995.0
12-04 10:05:33,0.083,0.0,99.333,0.583,0.0,0.0,0.0,118784.0,0.0,17.0,1410494464.0,926478336.0,1561530368.0,29720571904.0,44518.0,7395.0
12-04 10:05:34,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1410449408.0,926478336.0,1561575424.0,29720571904.0,44209.0,6130.0
12-04 10:05:35,0.0,0.083,99.334,0.583,0.0,0.0,0.0,114688.0,0.0,14.0,1410572288.0,926478336.0,1561579520.0,29720444928.0,45622.0,8226.0
12-04 10:05:36,0.083,0.0,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1410506752.0,926478336.0,1561645056.0,29720444928.0,41696.0,5799.0
12-04 10:05:37,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1410469888.0,926478336.0,1561681920.0,29720444928.0,42462.0,4692.0
12-04 10:05:38,0.0,0.250,99.001,0.749,0.0,0.0,0.0,212992.0,0.0,13.0,1410560000.0,926478336.0,1561718784.0,29720317952.0,42534.0,4599.0
12-04 10:05:39,0.083,0.083,99.250,0.583,0.0,0.0,0.0,102400.0,0.0,11.0,1410523136.0,926478336.0,1561755648.0,29720317952.0,40247.0,3536.0
12-04 10:05:40,0.0,0.0,99.583,0.417,0.0,0.0,0.0,122880.0,0.0,15.0,1410490368.0,926478336.0,1561788416.0,29720317952.0,42593.0,4910.0
12-04 10:05:41,0.0,0.083,99.084,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,1410457600.0,926478336.0,1561829376.0,29720309760.0,40193.0,4826.0
12-04 10:05:42,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1410424832.0,926478336.0,1561862144.0,29720309760.0,45394.0,6133.0
12-04 10:05:43,0.083,0.083,99.251,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1410519040.0,926478336.0,1561894912.0,29720182784.0,44706.0,8848.0
12-04 10:05:44,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1410473984.0,926478336.0,1561939968.0,29720182784.0,44708.0,5359.0
12-04 10:05:45,0.0,0.083,99.083,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,1410437120.0,926478336.0,1561976832.0,29720182784.0,39571.0,3134.0
12-04 10:05:46,0.083,0.0,99.417,0.500,0.0,0.0,0.0,114688.0,0.0,16.0,1410404352.0,926478336.0,1562009600.0,29720182784.0,41957.0,4613.0
12-04 10:05:47,0.0,0.083,99.082,0.835,0.0,0.0,0.0,122880.0,0.0,13.0,1410367488.0,926478336.0,1562046464.0,29720182784.0,47242.0,9646.0
12-04 10:05:48,0.083,0.0,99.166,0.751,0.0,0.0,0.0,147456.0,0.0,16.0,1410568192.0,926478336.0,1562099712.0,29719928832.0,46466.0,8314.0
12-04 10:05:49,0.083,0.083,99.084,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,1410531328.0,926478336.0,1562136576.0,29719928832.0,42593.0,5973.0
12-04 10:05:50,0.167,0.083,99.167,0.583,0.0,0.0,0.0,102400.0,0.0,14.0,1410498560.0,926478336.0,1562169344.0,29719928832.0,44717.0,6957.0
12-04 10:05:51,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1410461696.0,926478336.0,1562206208.0,29719928832.0,43035.0,7267.0
12-04 10:05:52,0.0,0.0,99.417,0.583,0.0,0.0,0.0,118784.0,0.0,12.0,1410420736.0,926478336.0,1562247168.0,29719928832.0,43764.0,4732.0
12-04 10:05:53,0.083,0.0,98.999,0.917,0.0,0.0,0.0,151552.0,0.0,16.0,1410383872.0,926478336.0,1562284032.0,29719928832.0,40354.0,3470.0
12-04 10:05:54,0.083,0.083,99.334,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1410347008.0,926478336.0,1562320896.0,29719928832.0,42468.0,5376.0
12-04 10:05:55,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,11.0,1410433024.0,926478336.0,1562361856.0,29719801856.0,45097.0,7050.0
12-04 10:05:56,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1410527232.0,926478336.0,1562394624.0,29719674880.0,47356.0,9590.0
12-04 10:05:57,0.083,0.0,99.084,0.833,0.0,0.0,0.0,131072.0,0.0,13.0,1410486272.0,926478336.0,1562435584.0,29719674880.0,43004.0,6106.0
12-04 10:05:58,0.0,0.083,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,16.0,1410453504.0,926478336.0,1562468352.0,29719674880.0,45204.0,6946.0
12-04 10:05:59,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1410416640.0,926478336.0,1562505216.0,29719674880.0,40933.0,4958.0
12-04 10:06:00,0.083,0.083,98.918,0.833,0.0,0.083,0.0,118784.0,0.0,11.0,1410506752.0,926478336.0,1562542080.0,29719547904.0,40707.0,4370.0
12-04 10:06:01,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1410473984.0,926478336.0,1562574848.0,29719547904.0,41564.0,4190.0
12-04 10:06:02,0.083,0.0,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1410449408.0,926478336.0,1562615808.0,29719531520.0,41905.0,4712.0
12-04 10:06:03,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,16.0,1410351104.0,926478336.0,1562648576.0,29719597056.0,40104.0,4342.0
12-04 10:06:04,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1410310144.0,926478336.0,1562689536.0,29719597056.0,45325.0,6686.0
12-04 10:06:05,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1410273280.0,926478336.0,1562726400.0,29719597056.0,47922.0,8094.0
12-04 10:06:06,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1410367488.0,926478336.0,1562759168.0,29719470080.0,42235.0,6093.0
12-04 10:06:07,0.0,0.083,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1410457600.0,926478336.0,1562796032.0,29719343104.0,43743.0,5925.0
12-04 10:06:08,0.083,0.0,99.083,0.833,0.0,0.0,0.0,155648.0,0.0,21.0,1410420736.0,926478336.0,1562832896.0,29719343104.0,42759.0,6648.0
12-04 10:06:09,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1410387968.0,926478336.0,1562865664.0,29719343104.0,39979.0,6358.0
12-04 10:06:10,0.0,0.0,99.499,0.501,0.0,0.0,0.0,69632.0,0.0,10.0,1410379776.0,926478336.0,1562873856.0,29719343104.0,12777.0,3027.0
12-04 10:06:11,0.083,0.083,99.334,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1410367488.0,926478336.0,1562886144.0,29719343104.0,19273.0,7839.0
12-04 10:06:12,0.0,0.083,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1410359296.0,926478336.0,1562894336.0,29719343104.0,15335.0,5663.0
12-04 10:06:13,0.083,0.083,99.417,0.417,0.0,0.0,0.0,167936.0,0.0,16.0,1410347008.0,926478336.0,1562906624.0,29719343104.0,18324.0,7190.0
12-04 10:06:14,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,22.0,1410318336.0,926478336.0,1562918912.0,29719359488.0,16041.0,5392.0
12-04 10:06:15,0.167,0.0,98.582,1.251,0.0,0.0,0.0,864256.0,0.0,60.0,1410416640.0,926478336.0,1563328512.0,29718851584.0,650475.0,11932.0
12-04 10:06:16,0.167,0.083,98.666,1.084,0.0,0.0,0.0,2715648.0,0.0,40.0,1410428928.0,926478336.0,1566109696.0,29716058112.0,2702048.0,18181.0
12-04 10:06:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1410428928.0,926478336.0,1566109696.0,29716058112.0,3108.0,2589.0
12-04 10:06:18,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1410424832.0,926478336.0,1566113792.0,29716058112.0,5190.0,4804.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1410424832.0,926478336.0,1566113792.0,29716058112.0,2723.0,3385.0
12-04 10:06:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410420736.0,926478336.0,1566117888.0,29716058112.0,2584.0,1702.0
12-04 10:06:21,0.083,0.249,98.753,0.831,0.0,0.083,0.0,114688.0,0.0,9.0,1410412544.0,926478336.0,1566126080.0,29716058112.0,49698.0,9289.0
12-04 10:06:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410375680.0,926478336.0,1566162944.0,29716058112.0,6028.0,3664.0
12-04 10:06:23,0.0,0.0,99.249,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1410371584.0,926478336.0,1566167040.0,29716058112.0,43855.0,4786.0
12-04 10:06:24,0.0,0.0,99.166,0.834,0.0,0.0,0.0,122880.0,0.0,13.0,1410297856.0,926478336.0,1566240768.0,29716058112.0,42610.0,2936.0
12-04 10:06:25,0.083,0.083,99.251,0.583,0.0,0.0,0.0,110592.0,0.0,12.0,1410387968.0,926478336.0,1566277632.0,29715931136.0,45114.0,5676.0
12-04 10:06:26,0.334,0.083,98.916,0.667,0.0,0.0,0.0,131072.0,0.0,17.0,1410347008.0,926478336.0,1566318592.0,29715931136.0,45104.0,6562.0
12-04 10:06:27,0.083,0.0,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1410437120.0,926478336.0,1566355456.0,29715804160.0,44767.0,4613.0
12-04 10:06:28,0.083,0.0,99.416,0.500,0.0,0.0,0.0,114688.0,0.0,14.0,1410400256.0,926478336.0,1566392320.0,29715804160.0,47976.0,6292.0
12-04 10:06:29,0.083,0.166,99.168,0.582,0.0,0.0,0.0,94208.0,0.0,8.0,1410359296.0,926478336.0,1566433280.0,29715804160.0,48852.0,7703.0
12-04 10:06:30,0.083,0.083,99.0,0.833,0.0,0.0,0.0,135168.0,0.0,11.0,1410314240.0,926478336.0,1566478336.0,29715804160.0,47577.0,6355.0
12-04 10:06:31,0.083,0.0,99.249,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,1410277376.0,926478336.0,1566515200.0,29715804160.0,46148.0,5981.0
12-04 10:06:32,0.0,0.0,99.333,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,1410236416.0,926478336.0,1566556160.0,29715804160.0,42607.0,3225.0
12-04 10:06:33,0.0,0.083,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1410453504.0,926478336.0,1566593024.0,29715550208.0,43796.0,4646.0
12-04 10:06:34,0.167,0.0,99.500,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,1410416640.0,926478336.0,1566629888.0,29715550208.0,45078.0,5767.0
12-04 10:06:35,0.0,0.083,99.500,0.417,0.0,0.0,0.0,110592.0,0.0,12.0,1410375680.0,926478336.0,1566670848.0,29715550208.0,46473.0,5292.0
12-04 10:06:36,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,1410338816.0,926478336.0,1566707712.0,29715550208.0,45304.0,5242.0
12-04 10:06:37,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1410424832.0,926478336.0,1566748672.0,29715423232.0,46656.0,6600.0
12-04 10:06:38,0.083,0.083,99.417,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1410383872.0,926478336.0,1566789632.0,29715423232.0,47482.0,9289.0
12-04 10:06:39,0.167,0.0,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1410469888.0,926478336.0,1566830592.0,29715296256.0,48696.0,6034.0
12-04 10:06:40,0.083,0.083,99.251,0.583,0.0,0.0,0.0,122880.0,0.0,11.0,1410428928.0,926478336.0,1566871552.0,29715296256.0,44341.0,4930.0
12-04 10:06:41,0.0,0.083,99.250,0.583,0.0,0.083,0.0,143360.0,0.0,17.0,1410392064.0,926478336.0,1566908416.0,29715296256.0,44387.0,3800.0
12-04 10:06:42,0.0,0.0,99.583,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,1410355200.0,926478336.0,1566945280.0,29715296256.0,45010.0,4968.0
12-04 10:06:43,0.083,0.083,99.334,0.500,0.0,0.0,0.0,139264.0,0.0,16.0,1410310144.0,926478336.0,1566990336.0,29715296256.0,43394.0,3080.0
12-04 10:06:44,0.167,0.083,99.083,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1410273280.0,926478336.0,1567027200.0,29715296256.0,50902.0,8273.0
12-04 10:06:45,0.167,0.0,99.250,0.583,0.0,0.0,0.0,118784.0,0.0,11.0,1410228224.0,926478336.0,1567072256.0,29715296256.0,46176.0,5969.0
12-04 10:06:46,0.0,0.083,99.500,0.417,0.0,0.0,0.0,118784.0,0.0,16.0,1410191360.0,926478336.0,1567109120.0,29715296256.0,47192.0,6623.0
12-04 10:06:47,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1410150400.0,926478336.0,1567150080.0,29715296256.0,45441.0,6188.0
12-04 10:06:48,0.0,0.0,99.583,0.417,0.0,0.0,0.0,196608.0,0.0,14.0,1410240512.0,926478336.0,1567186944.0,29715169280.0,43156.0,3629.0
12-04 10:06:49,0.0,0.083,99.333,0.583,0.0,0.0,0.0,131072.0,0.0,17.0,1410203648.0,926478336.0,1567223808.0,29715169280.0,44441.0,5123.0
12-04 10:06:50,0.0,0.0,99.415,0.585,0.0,0.0,0.0,131072.0,0.0,15.0,1410162688.0,926478336.0,1567264768.0,29715169280.0,45889.0,4434.0
12-04 10:06:51,0.083,0.0,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1410121728.0,926478336.0,1567305728.0,29715169280.0,45790.0,5135.0
12-04 10:06:52,0.083,0.0,99.249,0.667,0.0,0.0,0.0,155648.0,0.0,16.0,1410084864.0,926478336.0,1567342592.0,29715169280.0,50074.0,7817.0
12-04 10:06:53,0.083,0.0,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,1410170880.0,926478336.0,1567383552.0,29715042304.0,46387.0,7090.0
12-04 10:06:54,0.083,0.083,99.250,0.583,0.0,0.0,0.0,118784.0,0.0,15.0,1410260992.0,926478336.0,1567420416.0,29714915328.0,37410.0,4574.0
12-04 10:06:55,0.083,0.083,99.167,0.666,0.0,0.0,0.0,118784.0,0.0,13.0,1410228224.0,926478336.0,1567453184.0,29714915328.0,43705.0,7015.0
12-04 10:06:56,0.167,0.0,99.250,0.583,0.0,0.0,0.0,131072.0,0.0,15.0,1410183168.0,926478336.0,1567498240.0,29714915328.0,49416.0,6733.0
12-04 10:06:57,0.083,0.0,99.166,0.751,0.0,0.0,0.0,159744.0,0.0,18.0,1410146304.0,926478336.0,1567535104.0,29714915328.0,42274.0,4091.0
12-04 10:06:58,0.083,0.083,99.168,0.666,0.0,0.0,0.0,122880.0,0.0,15.0,1410113536.0,926478336.0,1567567872.0,29714915328.0,37815.0,4183.0
12-04 10:06:59,0.0,0.0,99.582,0.418,0.0,0.0,0.0,110592.0,0.0,14.0,1410195456.0,926478336.0,1567612928.0,29714788352.0,52990.0,6563.0
12-04 10:07:00,0.083,0.0,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1410158592.0,926478336.0,1567649792.0,29714788352.0,45405.0,5651.0
12-04 10:07:01,0.0,0.0,99.416,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,1410121728.0,926478336.0,1567686656.0,29714788352.0,50564.0,7937.0
12-04 10:07:02,0.083,0.083,99.001,0.833,0.0,0.0,0.0,147456.0,0.0,14.0,1410088960.0,926478336.0,1567735808.0,29714771968.0,48018.0,6731.0
12-04 10:07:03,0.0,0.0,99.332,0.668,0.0,0.0,0.0,159744.0,0.0,21.0,1410162688.0,926478336.0,1567772672.0,29714661376.0,44565.0,5395.0
12-04 10:07:04,0.167,0.083,99.084,0.666,0.0,0.0,0.0,126976.0,0.0,15.0,1410252800.0,926478336.0,1567809536.0,29714534400.0,46471.0,6027.0
12-04 10:07:05,0.083,0.0,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1410211840.0,926478336.0,1567850496.0,29714534400.0,45440.0,4578.0
12-04 10:07:06,0.083,0.083,99.084,0.749,0.0,0.0,0.0,126976.0,0.0,15.0,1410174976.0,926478336.0,1567887360.0,29714534400.0,45991.0,5878.0
12-04 10:07:07,0.0,0.0,99.248,0.752,0.0,0.0,0.0,122880.0,0.0,13.0,1410134016.0,926478336.0,1567928320.0,29714534400.0,46759.0,5726.0
12-04 10:07:08,0.0,0.0,99.166,0.834,0.0,0.0,0.0,139264.0,0.0,17.0,1410097152.0,926478336.0,1567965184.0,29714534400.0,45097.0,5391.0
12-04 10:07:09,0.167,0.083,98.918,0.749,0.0,0.083,0.0,126976.0,0.0,15.0,1410187264.0,926478336.0,1568002048.0,29714407424.0,49859.0,8351.0
12-04 10:07:10,0.0,0.167,99.001,0.833,0.0,0.0,0.0,131072.0,0.0,17.0,1410142208.0,926478336.0,1568047104.0,29714407424.0,50791.0,9620.0
12-04 10:07:11,0.0,0.083,98.917,1.0,0.0,0.0,0.0,151552.0,0.0,16.0,1410101248.0,926478336.0,1568088064.0,29714407424.0,43674.0,3726.0
12-04 10:07:12,0.167,0.167,98.917,0.750,0.0,0.0,0.0,135168.0,0.0,19.0,1409765376.0,926478336.0,1568124928.0,29714706432.0,45782.0,6389.0
12-04 10:07:13,0.0,0.0,98.998,1.002,0.0,0.0,0.0,163840.0,0.0,16.0,1409642496.0,926478336.0,1568165888.0,29714788352.0,47370.0,6858.0
12-04 10:07:14,0.166,0.083,98.752,0.998,0.0,0.0,0.0,147456.0,0.0,16.0,1409728512.0,926478336.0,1568206848.0,29714661376.0,43685.0,3893.0
12-04 10:07:15,0.0,0.0,98.997,1.003,0.0,0.0,0.0,147456.0,0.0,16.0,1409691648.0,926478336.0,1568243712.0,29714661376.0,43939.0,4118.0
12-04 10:07:16,0.0,0.167,99.0,0.833,0.0,0.0,0.0,122880.0,0.0,13.0,1409654784.0,926478336.0,1568280576.0,29714661376.0,45771.0,6165.0
12-04 10:07:17,0.083,0.0,99.083,0.834,0.0,0.0,0.0,118784.0,0.0,11.0,1409613824.0,926478336.0,1568321536.0,29714661376.0,49872.0,7031.0
12-04 10:07:18,0.083,0.0,99.250,0.667,0.0,0.0,0.0,147456.0,0.0,18.0,1409703936.0,926478336.0,1568358400.0,29714534400.0,47178.0,6567.0
12-04 10:07:19,0.083,0.083,98.918,0.833,0.0,0.083,0.0,126976.0,0.0,15.0,1409662976.0,926478336.0,1568399360.0,29714534400.0,46007.0,6991.0
12-04 10:07:20,0.083,0.083,98.751,1.082,0.0,0.0,0.0,143360.0,0.0,12.0,1409617920.0,926478336.0,1568444416.0,29714534400.0,45802.0,4454.0
12-04 10:07:21,0.0,0.083,98.831,1.085,0.0,0.0,0.0,143360.0,0.0,14.0,1409835008.0,926478336.0,1568481280.0,29714280448.0,47322.0,6548.0
12-04 10:07:22,0.166,0.0,98.669,1.165,0.0,0.0,0.0,143360.0,0.0,16.0,1410056192.0,926478336.0,1568514048.0,29714026496.0,40299.0,4964.0
12-04 10:07:23,0.0,0.0,99.499,0.501,0.0,0.0,0.0,196608.0,0.0,23.0,1410048000.0,926478336.0,1568522240.0,29714026496.0,13177.0,4276.0
12-04 10:07:24,0.0,0.083,99.667,0.250,0.0,0.0,0.0,86016.0,0.0,18.0,1410039808.0,926478336.0,1568530432.0,29714026496.0,16456.0,5486.0
12-04 10:07:25,0.167,0.0,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1410150400.0,926478336.0,1568546816.0,29713899520.0,15654.0,5622.0
12-04 10:07:26,0.166,0.166,99.168,0.499,0.0,0.0,0.0,94208.0,0.0,22.0,1410138112.0,926478336.0,1568559104.0,29713899520.0,19346.0,8894.0
12-04 10:07:27,0.083,0.167,99.500,0.250,0.0,0.0,0.0,69632.0,0.0,21.0,1410134016.0,926478336.0,1568563200.0,29713899520.0,18670.0,8260.0
12-04 10:07:28,0.083,0.083,99.584,0.250,0.0,0.0,0.0,86016.0,0.0,18.0,1410117632.0,926478336.0,1568579584.0,29713899520.0,15347.0,4739.0
12-04 10:07:29,0.0,0.0,99.499,0.501,0.0,0.0,0.0,335872.0,0.0,30.0,1410146304.0,926478336.0,1568804864.0,29713645568.0,241408.0,5971.0
12-04 10:07:30,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1410138112.0,926478336.0,1568813056.0,29713645568.0,14740.0,6132.0
12-04 10:07:31,0.083,0.083,98.414,1.419,0.0,0.0,0.0,1331200.0,0.0,57.0,1410056192.0,926478336.0,1569910784.0,29712629760.0,1384214.0,15597.0
12-04 10:07:32,0.0,0.083,99.083,0.833,0.0,0.0,0.0,540672.0,0.0,22.0,1409994752.0,926478336.0,1570353152.0,29712248832.0,234938.0,6161.0
12-04 10:07:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409994752.0,926478336.0,1570353152.0,29712248832.0,4068.0,3505.0
12-04 10:07:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409990656.0,926478336.0,1570357248.0,29712248832.0,6202.0,4626.0
12-04 10:07:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409986560.0,926478336.0,1570361344.0,29712248832.0,2106.0,1496.0
12-04 10:07:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409986560.0,926478336.0,1570361344.0,29712248832.0,6020.0,5005.0
12-04 10:07:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,1.0,1409982464.0,926478336.0,1570365440.0,29712248832.0,2799.0,2757.0
12-04 10:07:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1409982464.0,926478336.0,1570365440.0,29712248832.0,3203.0,2192.0
12-04 10:07:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409982464.0,926478336.0,1570365440.0,29712248832.0,3857.0,2449.0
12-04 10:07:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409978368.0,926478336.0,1570369536.0,29712248832.0,2751.0,1795.0
12-04 10:07:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1409978368.0,926478336.0,1570369536.0,29712248832.0,7911.0,8802.0
12-04 10:07:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410088960.0,926478336.0,1570385920.0,29712121856.0,1985.0,3089.0
12-04 10:07:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1410088960.0,926478336.0,1570385920.0,29712121856.0,8631.0,5158.0
12-04 10:07:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410084864.0,926478336.0,1570390016.0,29712121856.0,2751.0,1795.0
12-04 10:07:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410080768.0,926478336.0,1570394112.0,29712121856.0,3789.0,2449.0
12-04 10:07:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1410080768.0,926478336.0,1570394112.0,29712121856.0,2236.0,2309.0
12-04 10:07:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410076672.0,926478336.0,1570398208.0,29712121856.0,311.0,394.0
12-04 10:07:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1410076672.0,926478336.0,1570398208.0,29712121856.0,7010.0,5009.0
12-04 10:07:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1410072576.0,926478336.0,1570402304.0,29712121856.0,2824.0,3480.0
12-04 10:07:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410072576.0,926478336.0,1570402304.0,29712121856.0,3337.0,2964.0
12-04 10:07:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1410072576.0,926478336.0,1570402304.0,29712121856.0,12822.0,10849.0
12-04 10:07:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410056192.0,926478336.0,1570418688.0,29712121856.0,3602.0,3229.0
12-04 10:07:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,1410052096.0,926478336.0,1570422784.0,29712121856.0,3506.0,3056.0
12-04 10:07:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410048000.0,926478336.0,1570426880.0,29712121856.0,1480.0,1048.0
12-04 10:07:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1410048000.0,926478336.0,1570426880.0,29712121856.0,1481.0,1048.0
12-04 10:07:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410043904.0,926478336.0,1570430976.0,29712121856.0,3185.0,3183.0
12-04 10:07:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410043904.0,926478336.0,1570430976.0,29712121856.0,3922.0,2449.0
12-04 10:07:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,139264.0,0.0,5.0,1410039808.0,926478336.0,1570435072.0,29712121856.0,6331.0,5440.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410035712.0,926478336.0,1570439168.0,29712121856.0,3506.0,3057.0
12-04 10:08:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410035712.0,926478336.0,1570439168.0,29712121856.0,3791.0,2449.0
12-04 10:08:01,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1410031616.0,926478336.0,1570443264.0,29712121856.0,2582.0,1702.0
12-04 10:08:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1410027520.0,926478336.0,1570447360.0,29712121856.0,6214.0,5293.0
12-04 10:08:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410027520.0,926478336.0,1570447360.0,29712121856.0,593.0,781.0
12-04 10:08:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1410027520.0,926478336.0,1570447360.0,29712121856.0,4059.0,3412.0
12-04 10:08:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410027520.0,926478336.0,1570447360.0,29712121856.0,4602.0,2804.0
12-04 10:08:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410023424.0,926478336.0,1570451456.0,29712121856.0,1263.0,935.0
12-04 10:08:07,0.417,0.0,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1410023424.0,926478336.0,1570451456.0,29712121856.0,7920.0,6685.0
12-04 10:08:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410019328.0,926478336.0,1570455552.0,29712121856.0,4147.0,3360.0
12-04 10:08:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1410019328.0,926478336.0,1570455552.0,29712121856.0,6900.0,4999.0
12-04 10:08:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410011136.0,926478336.0,1570463744.0,29712121856.0,3704.0,2336.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410011136.0,926478336.0,1570463744.0,29712121856.0,4182.0,3454.0
12-04 10:08:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1410011136.0,926478336.0,1570463744.0,29712121856.0,2518.0,2139.0
12-04 10:08:13,0.083,0.083,99.667,0.167,0.0,0.0,0.0,196608.0,0.0,4.0,1410011136.0,926478336.0,1570463744.0,29712121856.0,346209.0,4579.0
12-04 10:08:14,0.083,0.167,99.001,0.749,0.0,0.0,0.0,585728.0,0.0,17.0,1409732608.0,926478336.0,1571123200.0,29711740928.0,349781.0,6008.0
12-04 10:08:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409728512.0,926478336.0,1571127296.0,29711740928.0,5431.0,4974.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409728512.0,926478336.0,1571127296.0,29711740928.0,4990.0,3010.0
12-04 10:08:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409724416.0,926478336.0,1571131392.0,29711740928.0,3956.0,2542.0
12-04 10:08:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1409724416.0,926478336.0,1571131392.0,29711740928.0,4052.0,4122.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1409720320.0,926478336.0,1571135488.0,29711740928.0,1479.0,1048.0
12-04 10:08:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1409720320.0,926478336.0,1571135488.0,29711740928.0,1516.0,1141.0
12-04 10:08:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409720320.0,926478336.0,1571135488.0,29711740928.0,7297.0,7178.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409716224.0,926478336.0,1571139584.0,29711740928.0,5253.0,3238.0
12-04 10:08:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409712128.0,926478336.0,1571143680.0,29711740928.0,3506.0,3058.0
12-04 10:08:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409708032.0,926478336.0,1571147776.0,29711740928.0,2133.0,2216.0
12-04 10:08:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1409708032.0,926478336.0,1571147776.0,29711740928.0,6745.0,4832.0
12-04 10:08:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409703936.0,926478336.0,1571151872.0,29711740928.0,5412.0,4454.0
12-04 10:08:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409703936.0,926478336.0,1571151872.0,29711740928.0,2787.0,1888.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1409699840.0,926478336.0,1571155968.0,29711740928.0,311.0,394.0
12-04 10:08:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409699840.0,926478336.0,1571155968.0,29711740928.0,6958.0,5889.0
12-04 10:08:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409695744.0,926478336.0,1571160064.0,29711740928.0,3451.0,3927.0
12-04 10:08:31,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1409691648.0,926478336.0,1571164160.0,29711740928.0,2143.0,1589.0
12-04 10:08:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409691648.0,926478336.0,1571164160.0,29711740928.0,11649.0,9509.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,2.0,1409671168.0,926478336.0,1571184640.0,29711740928.0,6217.0,5515.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409671168.0,926478336.0,1571184640.0,29711740928.0,1976.0,1496.0
12-04 10:08:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1409671168.0,926478336.0,1571184640.0,29711740928.0,4414.0,2897.0
12-04 10:08:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409671168.0,926478336.0,1571184640.0,29711740928.0,4224.0,3089.0
12-04 10:08:37,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1409789952.0,926478336.0,1571192832.0,29711613952.0,5896.0,5302.0
12-04 10:08:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409789952.0,926478336.0,1571192832.0,29711613952.0,2235.0,2309.0
12-04 10:08:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409789952.0,926478336.0,1571192832.0,29711613952.0,5678.0,4272.0
12-04 10:08:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409785856.0,926478336.0,1571196928.0,29711613952.0,1685.0,1234.0
12-04 10:08:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409785856.0,926478336.0,1571196928.0,29711613952.0,3855.0,2449.0
12-04 10:08:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409794048.0,926478336.0,1571196928.0,29711605760.0,6750.0,5595.0
12-04 10:08:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409789952.0,926478336.0,1571201024.0,29711605760.0,1414.0,1048.0
12-04 10:08:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409785856.0,926478336.0,1571205120.0,29711605760.0,3856.0,2449.0
12-04 10:08:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409785856.0,926478336.0,1571205120.0,29711605760.0,1169.0,1749.0
12-04 10:08:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409785856.0,926478336.0,1571205120.0,29711605760.0,4676.0,3712.0
12-04 10:08:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409781760.0,926478336.0,1571209216.0,29711605760.0,4161.0,4228.0
12-04 10:08:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1409781760.0,926478336.0,1571209216.0,29711605760.0,4956.0,3103.0
12-04 10:08:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409777664.0,926478336.0,1571213312.0,29711605760.0,2652.0,1702.0
12-04 10:08:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409777664.0,926478336.0,1571213312.0,29711605760.0,1684.0,1234.0
12-04 10:08:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409773568.0,926478336.0,1571217408.0,29711605760.0,5635.0,4171.0
12-04 10:08:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409773568.0,926478336.0,1571217408.0,29711605760.0,965.0,1563.0
12-04 10:08:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1409773568.0,926478336.0,1571217408.0,29711605760.0,7205.0,5660.0
12-04 10:08:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409769472.0,926478336.0,1571221504.0,29711605760.0,2235.0,2310.0
12-04 10:08:55,0.083,0.0,99.667,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1409765376.0,926478336.0,1571225600.0,29711605760.0,3508.0,3056.0
12-04 10:08:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409765376.0,926478336.0,1571225600.0,29711605760.0,6590.0,5118.0
12-04 10:08:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409761280.0,926478336.0,1571229696.0,29711605760.0,2648.0,1702.0
12-04 10:08:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409761280.0,926478336.0,1571229696.0,29711605760.0,1582.0,1141.0
12-04 10:08:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409761280.0,926478336.0,1571229696.0,29711605760.0,3305.0,2870.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409753088.0,926478336.0,1571237888.0,29711605760.0,3857.0,2449.0
12-04 10:09:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1409753088.0,926478336.0,1571237888.0,29711605760.0,2972.0,1972.0
12-04 10:09:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409748992.0,926478336.0,1571241984.0,29711605760.0,5780.0,5797.0
12-04 10:09:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1409748992.0,926478336.0,1571241984.0,29711605760.0,5675.0,4360.0
12-04 10:09:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409740800.0,926478336.0,1571250176.0,29711605760.0,4087.0,3319.0
12-04 10:09:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409740800.0,926478336.0,1571250176.0,29711605760.0,3535.0,2243.0
12-04 10:09:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409740800.0,926478336.0,1571250176.0,29711605760.0,5564.0,4252.0
12-04 10:09:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1409736704.0,926478336.0,1571254272.0,29711605760.0,2390.0,1538.0
12-04 10:09:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,2.0,1409736704.0,926478336.0,1571254272.0,29711605760.0,2385.0,1580.0
12-04 10:09:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409732608.0,926478336.0,1571258368.0,29711605760.0,3533.0,2243.0
12-04 10:09:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409732608.0,926478336.0,1571258368.0,29711605760.0,5257.0,3973.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409728512.0,926478336.0,1571262464.0,29711605760.0,5012.0,4675.0
12-04 10:09:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1409728512.0,926478336.0,1571262464.0,29711605760.0,7305.0,5567.0
12-04 10:09:13,0.0,0.083,99.667,0.167,0.0,0.083,0.0,32768.0,0.0,5.0,1409724416.0,926478336.0,1571266560.0,29711605760.0,5648.0,4801.0
12-04 10:09:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409720320.0,926478336.0,1571270656.0,29711605760.0,2585.0,1702.0
12-04 10:09:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409720320.0,926478336.0,1571270656.0,29711605760.0,2789.0,1888.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409720320.0,926478336.0,1571270656.0,29711605760.0,2750.0,1795.0
12-04 10:09:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409716224.0,926478336.0,1571274752.0,29711605760.0,2236.0,2310.0
12-04 10:09:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1409716224.0,926478336.0,1571274752.0,29711605760.0,4022.0,2542.0
12-04 10:09:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409712128.0,926478336.0,1571278848.0,29711605760.0,5097.0,4787.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409708032.0,926478336.0,1571282944.0,29711605760.0,4407.0,3525.0
12-04 10:09:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409708032.0,926478336.0,1571282944.0,29711605760.0,6391.0,5434.0
12-04 10:09:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409703936.0,926478336.0,1571287040.0,29711605760.0,7661.0,7092.0
12-04 10:09:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1409687552.0,926478336.0,1571303424.0,29711605760.0,3016.0,2059.0
12-04 10:09:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409687552.0,926478336.0,1571303424.0,29711605760.0,5283.0,4817.0
12-04 10:09:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409687552.0,926478336.0,1571303424.0,29711605760.0,1580.0,1141.0
12-04 10:09:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409687552.0,926478336.0,1571303424.0,29711605760.0,3430.0,2546.0
12-04 10:09:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409683456.0,926478336.0,1571307520.0,29711605760.0,7012.0,5018.0
12-04 10:09:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1409679360.0,926478336.0,1571311616.0,29711605760.0,2890.0,3478.0
12-04 10:09:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409679360.0,926478336.0,1571311616.0,29711605760.0,7306.0,5282.0
12-04 10:09:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409675264.0,926478336.0,1571315712.0,29711605760.0,2246.0,1682.0
12-04 10:09:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409671168.0,926478336.0,1571319808.0,29711605760.0,3966.0,3413.0
12-04 10:09:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409667072.0,926478336.0,1571323904.0,29711605760.0,4633.0,3440.0
12-04 10:09:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409675264.0,926478336.0,1571323904.0,29711597568.0,3958.0,3402.0
12-04 10:09:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409671168.0,926478336.0,1571328000.0,29711597568.0,4481.0,2897.0
12-04 10:09:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409671168.0,926478336.0,1571328000.0,29711597568.0,1628.0,2105.0
12-04 10:09:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409794048.0,926478336.0,1571332096.0,29711470592.0,9422.0,6875.0
12-04 10:09:37,0.0,0.083,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1409789952.0,926478336.0,1571336192.0,29711470592.0,3452.0,3925.0
12-04 10:09:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409789952.0,926478336.0,1571336192.0,29711470592.0,3924.0,2449.0
12-04 10:09:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1409785856.0,926478336.0,1571340288.0,29711470592.0,3187.0,3250.0
12-04 10:09:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409785856.0,926478336.0,1571340288.0,29711470592.0,3750.0,2356.0
12-04 10:09:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409785856.0,926478336.0,1571340288.0,29711470592.0,5676.0,4273.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409781760.0,926478336.0,1571344384.0,29711470592.0,413.0,487.0
12-04 10:09:43,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,4.0,1409781760.0,926478336.0,1571344384.0,29711470592.0,2338.0,2403.0
12-04 10:09:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409777664.0,926478336.0,1571348480.0,29711470592.0,4508.0,3619.0
12-04 10:09:45,0.334,0.083,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1409773568.0,926478336.0,1571352576.0,29711470592.0,8171.0,6195.0
12-04 10:09:46,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1409699840.0,926478336.0,1571352576.0,29711544320.0,2236.0,2310.0
12-04 10:09:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409695744.0,926478336.0,1571356672.0,29711544320.0,4054.0,2677.0
12-04 10:09:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1409691648.0,926478336.0,1571360768.0,29711544320.0,2647.0,1702.0
12-04 10:09:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409691648.0,926478336.0,1571360768.0,29711544320.0,2649.0,1702.0
12-04 10:09:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409691648.0,926478336.0,1571360768.0,29711544320.0,3993.0,4133.0
12-04 10:09:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409687552.0,926478336.0,1571364864.0,29711544320.0,2433.0,2488.0
12-04 10:09:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409687552.0,926478336.0,1571364864.0,29711544320.0,3407.0,2964.0
12-04 10:09:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409687552.0,926478336.0,1571364864.0,29711544320.0,4924.0,3010.0
12-04 10:09:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409683456.0,926478336.0,1571368960.0,29711544320.0,6330.0,5442.0
12-04 10:09:55,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1409679360.0,926478336.0,1571373056.0,29711544320.0,2938.0,2437.0
12-04 10:09:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409679360.0,926478336.0,1571373056.0,29711544320.0,6348.0,5015.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409675264.0,926478336.0,1571377152.0,29711544320.0,3404.0,2963.0
12-04 10:09:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409658880.0,926478336.0,1571377152.0,29711560704.0,2237.0,2310.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409658880.0,926478336.0,1571377152.0,29711560704.0,1644.0,1183.0
12-04 10:10:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409654784.0,926478336.0,1571381248.0,29711560704.0,2799.0,2495.0
12-04 10:10:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1409654784.0,926478336.0,1571381248.0,29711560704.0,6312.0,4694.0
12-04 10:10:02,0.083,0.167,99.667,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1409650688.0,926478336.0,1571385344.0,29711560704.0,4274.0,2449.0
12-04 10:10:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1409646592.0,926478336.0,1571389440.0,29711560704.0,7790.0,4999.0
12-04 10:10:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409638400.0,926478336.0,1571397632.0,29711560704.0,6786.0,5362.0
12-04 10:10:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409638400.0,926478336.0,1571397632.0,29711560704.0,1161.0,842.0
12-04 10:10:06,0.083,0.083,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1409634304.0,926478336.0,1571401728.0,29711560704.0,1263.0,935.0
12-04 10:10:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409630208.0,926478336.0,1571405824.0,29711560704.0,5193.0,3973.0
12-04 10:10:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409630208.0,926478336.0,1571405824.0,29711560704.0,4207.0,3403.0
12-04 10:10:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409630208.0,926478336.0,1571405824.0,29711560704.0,2572.0,1775.0
12-04 10:10:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1409630208.0,926478336.0,1571405824.0,29711560704.0,7439.0,6160.0
12-04 10:10:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409626112.0,926478336.0,1571409920.0,29711560704.0,6973.0,4205.0
12-04 10:10:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409622016.0,926478336.0,1571414016.0,29711560704.0,5315.0,3651.0
12-04 10:10:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1409744896.0,926478336.0,1571418112.0,29711433728.0,2918.0,2599.0
12-04 10:10:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409744896.0,926478336.0,1571418112.0,29711433728.0,1584.0,1141.0
12-04 10:10:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1408966656.0,926478336.0,1579560960.0,29704069120.0,3236.0,2806.0
12-04 10:10:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409224704.0,926478336.0,1579810816.0,29703561216.0,1517.0,1141.0
12-04 10:10:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409224704.0,926478336.0,1579810816.0,29703561216.0,4679.0,3711.0
12-04 10:10:18,0.083,0.083,99.834,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,1409236992.0,926478336.0,1579814912.0,29703544832.0,5991.0,4970.0
12-04 10:10:19,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1409236992.0,926478336.0,1579814912.0,29703544832.0,2193.0,2194.0
12-04 10:10:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409236992.0,926478336.0,1579814912.0,29703544832.0,7912.0,5486.0
12-04 10:10:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409232896.0,926478336.0,1579819008.0,29703544832.0,4872.0,3889.0
12-04 10:10:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1409228800.0,926478336.0,1579823104.0,29703544832.0,4574.0,3618.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409228800.0,926478336.0,1579823104.0,29703544832.0,413.0,487.0
12-04 10:10:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409228800.0,926478336.0,1579823104.0,29703544832.0,2339.0,2403.0
12-04 10:10:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409224704.0,926478336.0,1579827200.0,29703544832.0,3751.0,2356.0
12-04 10:10:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409224704.0,926478336.0,1579827200.0,29703544832.0,3730.0,4313.0
12-04 10:10:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409224704.0,926478336.0,1579827200.0,29703544832.0,6155.0,3664.0
12-04 10:10:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1409220608.0,926478336.0,1579831296.0,29703544832.0,7585.0,6645.0
12-04 10:10:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409216512.0,926478336.0,1579835392.0,29703544832.0,3481.0,2336.0
12-04 10:10:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409216512.0,926478336.0,1579835392.0,29703544832.0,4483.0,2897.0
12-04 10:10:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409212416.0,926478336.0,1579839488.0,29703544832.0,1796.0,2197.0
12-04 10:10:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409212416.0,926478336.0,1579839488.0,29703544832.0,4032.0,3346.0
12-04 10:10:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409208320.0,926478336.0,1579843584.0,29703544832.0,3272.0,2192.0
12-04 10:10:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409204224.0,926478336.0,1579847680.0,29703544832.0,3145.0,2150.0
12-04 10:10:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409204224.0,926478336.0,1579847680.0,29703544832.0,1628.0,2104.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409204224.0,926478336.0,1579847680.0,29703544832.0,7409.0,5374.0
12-04 10:10:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409196032.0,926478336.0,1579855872.0,29703544832.0,6406.0,4748.0
12-04 10:10:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1409191936.0,926478336.0,1579859968.0,29703544832.0,4733.0,3539.0
12-04 10:10:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409187840.0,926478336.0,1579864064.0,29703544832.0,2339.0,2403.0
12-04 10:10:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409187840.0,926478336.0,1579864064.0,29703544832.0,2651.0,1702.0
12-04 10:10:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409187840.0,926478336.0,1579864064.0,29703544832.0,4510.0,3617.0
12-04 10:10:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409183744.0,926478336.0,1579868160.0,29703544832.0,2750.0,1795.0
12-04 10:10:43,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409183744.0,926478336.0,1579868160.0,29703544832.0,2621.0,1795.0
12-04 10:10:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409179648.0,926478336.0,1579872256.0,29703544832.0,3406.0,2965.0
12-04 10:10:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1409179648.0,926478336.0,1579872256.0,29703544832.0,4504.0,3619.0
12-04 10:10:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409175552.0,926478336.0,1579876352.0,29703544832.0,3337.0,2965.0
12-04 10:10:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409175552.0,926478336.0,1579876352.0,29703544832.0,4109.0,3091.0
12-04 10:10:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1409171456.0,926478336.0,1579880448.0,29703544832.0,3237.0,2871.0
12-04 10:10:49,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1409171456.0,926478336.0,1579880448.0,29703544832.0,1331.0,1883.0
12-04 10:10:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1409171456.0,926478336.0,1579880448.0,29703544832.0,6158.0,3664.0
12-04 10:10:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409167360.0,926478336.0,1579884544.0,29703544832.0,4668.0,3703.0
12-04 10:10:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409167360.0,926478336.0,1579884544.0,29703544832.0,3507.0,3057.0
12-04 10:10:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1409163264.0,926478336.0,1579888640.0,29703544832.0,3959.0,4040.0
12-04 10:10:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409159168.0,926478336.0,1579892736.0,29703544832.0,3297.0,2861.0
12-04 10:10:55,0.0,0.083,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1409159168.0,926478336.0,1579892736.0,29703544832.0,3817.0,2356.0
12-04 10:10:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409159168.0,926478336.0,1579892736.0,29703544832.0,4903.0,5020.0
12-04 10:10:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409155072.0,926478336.0,1579896832.0,29703544832.0,5127.0,3196.0
12-04 10:10:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409150976.0,926478336.0,1579900928.0,29703544832.0,4278.0,3184.0
12-04 10:10:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409150976.0,926478336.0,1579900928.0,29703544832.0,1684.0,1234.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409150976.0,926478336.0,1579900928.0,29703544832.0,3405.0,2898.0
12-04 10:11:01,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409146880.0,926478336.0,1579905024.0,29703544832.0,4471.0,3525.0
12-04 10:11:02,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1409146880.0,926478336.0,1579905024.0,29703544832.0,3302.0,2806.0
12-04 10:11:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409142784.0,926478336.0,1579909120.0,29703544832.0,3769.0,3551.0
12-04 10:11:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409142784.0,926478336.0,1579909120.0,29703544832.0,5837.0,3458.0
12-04 10:11:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409138688.0,926478336.0,1579913216.0,29703544832.0,4160.0,3505.0
12-04 10:11:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409138688.0,926478336.0,1579913216.0,29703544832.0,2301.0,1589.0
12-04 10:11:07,0.083,0.083,99.667,0.083,0.0,0.083,0.0,16384.0,0.0,4.0,1409134592.0,926478336.0,1579917312.0,29703544832.0,7563.0,6202.0
12-04 10:11:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409126400.0,926478336.0,1579925504.0,29703544832.0,5027.0,3167.0
12-04 10:11:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409126400.0,926478336.0,1579925504.0,29703544832.0,2918.0,2665.0
12-04 10:11:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409126400.0,926478336.0,1579925504.0,29703544832.0,4292.0,3505.0
12-04 10:11:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409118208.0,926478336.0,1579933696.0,29703544832.0,5706.0,3458.0
12-04 10:11:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409118208.0,926478336.0,1579933696.0,29703544832.0,1851.0,2038.0
12-04 10:11:13,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1409118208.0,926478336.0,1579933696.0,29703544832.0,6588.0,4696.0
12-04 10:11:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409114112.0,926478336.0,1579937792.0,29703544832.0,4025.0,2542.0
12-04 10:11:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409114112.0,926478336.0,1579937792.0,29703544832.0,2135.0,2217.0
12-04 10:11:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409114112.0,926478336.0,1579937792.0,29703544832.0,2750.0,1795.0
12-04 10:11:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409110016.0,926478336.0,1579941888.0,29703544832.0,3304.0,2870.0
12-04 10:11:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1409110016.0,926478336.0,1579941888.0,29703544832.0,4005.0,2969.0
12-04 10:11:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409105920.0,926478336.0,1579945984.0,29703544832.0,4569.0,3659.0
12-04 10:11:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1409105920.0,926478336.0,1579945984.0,29703544832.0,4062.0,4132.0
12-04 10:11:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409101824.0,926478336.0,1579950080.0,29703544832.0,7001.0,5053.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1409097728.0,926478336.0,1579954176.0,29703544832.0,1582.0,1141.0
12-04 10:11:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1409097728.0,926478336.0,1579954176.0,29703544832.0,5746.0,4273.0
12-04 10:11:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409097728.0,926478336.0,1579954176.0,29703544832.0,2235.0,2310.0
12-04 10:11:25,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,1409093632.0,926478336.0,1579958272.0,29703544832.0,4021.0,2542.0
12-04 10:11:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409093632.0,926478336.0,1579958272.0,29703544832.0,3118.0,3251.0
12-04 10:11:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1409089536.0,926478336.0,1579962368.0,29703544832.0,2583.0,1702.0
12-04 10:11:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409470464.0,926478336.0,1579962368.0,29703163904.0,2751.0,1795.0
12-04 10:11:29,0.417,0.0,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409470464.0,926478336.0,1579962368.0,29703163904.0,8315.0,7191.0
12-04 10:11:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409466368.0,926478336.0,1579966464.0,29703163904.0,2041.0,1496.0
12-04 10:11:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409462272.0,926478336.0,1579970560.0,29703163904.0,2965.0,2851.0
12-04 10:11:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409462272.0,926478336.0,1579970560.0,29703163904.0,6621.0,4205.0
12-04 10:11:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409458176.0,926478336.0,1579974656.0,29703163904.0,3450.0,3862.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409458176.0,926478336.0,1579974656.0,29703163904.0,2247.0,1682.0
12-04 10:11:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409458176.0,926478336.0,1579974656.0,29703163904.0,5551.0,3458.0
12-04 10:11:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409454080.0,926478336.0,1579978752.0,29703163904.0,2731.0,2758.0
12-04 10:11:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1409449984.0,926478336.0,1579982848.0,29703163904.0,4056.0,2998.0
12-04 10:11:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409449984.0,926478336.0,1579982848.0,29703163904.0,4723.0,4675.0
12-04 10:11:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409449984.0,926478336.0,1579982848.0,29703163904.0,3853.0,3349.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409445888.0,926478336.0,1579986944.0,29703163904.0,5675.0,4272.0
12-04 10:11:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409441792.0,926478336.0,1579991040.0,29703163904.0,5677.0,4272.0
12-04 10:11:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409437696.0,926478336.0,1579995136.0,29703163904.0,2812.0,1837.0
12-04 10:11:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409433600.0,926478336.0,1579999232.0,29703163904.0,2235.0,2310.0
12-04 10:11:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409433600.0,926478336.0,1579999232.0,29703163904.0,2686.0,1795.0
12-04 10:11:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409433600.0,926478336.0,1579999232.0,29703163904.0,5089.0,3103.0
12-04 10:11:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409429504.0,926478336.0,1580003328.0,29703163904.0,1788.0,1327.0
12-04 10:11:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409429504.0,926478336.0,1580003328.0,29703163904.0,3442.0,4554.0
12-04 10:11:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1409425408.0,926478336.0,1580007424.0,29703163904.0,5573.0,4178.0
12-04 10:11:49,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1409425408.0,926478336.0,1580007424.0,29703163904.0,2750.0,1795.0
12-04 10:11:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409421312.0,926478336.0,1580011520.0,29703163904.0,5677.0,4273.0
12-04 10:11:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409421312.0,926478336.0,1580011520.0,29703163904.0,4652.0,4159.0
12-04 10:11:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409417216.0,926478336.0,1580015616.0,29703163904.0,2619.0,1795.0
12-04 10:11:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409417216.0,926478336.0,1580015616.0,29703163904.0,2754.0,1795.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409413120.0,926478336.0,1580019712.0,29703163904.0,3400.0,2954.0
12-04 10:11:55,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1409413120.0,926478336.0,1580019712.0,29703163904.0,5845.0,4366.0
12-04 10:11:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409404928.0,926478336.0,1580027904.0,29703163904.0,8478.0,8615.0
12-04 10:11:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409404928.0,926478336.0,1580027904.0,29703163904.0,3821.0,2356.0
12-04 10:11:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1409404928.0,926478336.0,1580027904.0,29703163904.0,1684.0,1234.0
12-04 10:11:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,3.0,1409404928.0,926478336.0,1580027904.0,29703163904.0,2002.0,2012.0
12-04 10:12:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,49152.0,0.0,4.0,1409400832.0,926478336.0,1580032000.0,29703163904.0,4401.0,3382.0
12-04 10:12:01,0.166,0.0,99.667,0.166,0.0,0.0,0.0,4096.0,0.0,1.0,1409396736.0,926478336.0,1580036096.0,29703163904.0,2644.0,1702.0
12-04 10:12:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409396736.0,926478336.0,1580036096.0,29703163904.0,1577.0,1141.0
12-04 10:12:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1409413120.0,926478336.0,1580036096.0,29703147520.0,6031.0,4795.0
12-04 10:12:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409392640.0,926478336.0,1580040192.0,29703163904.0,4315.0,3346.0
12-04 10:12:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1409392640.0,926478336.0,1580040192.0,29703163904.0,4896.0,4557.0
12-04 10:12:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409388544.0,926478336.0,1580044288.0,29703163904.0,5191.0,3973.0
12-04 10:12:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409388544.0,926478336.0,1580044288.0,29703163904.0,4798.0,2990.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409384448.0,926478336.0,1580048384.0,29703163904.0,4780.0,2888.0
12-04 10:12:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409384448.0,926478336.0,1580048384.0,29703163904.0,3954.0,2978.0
12-04 10:12:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409380352.0,926478336.0,1580052480.0,29703163904.0,2528.0,1682.0
12-04 10:12:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409380352.0,926478336.0,1580052480.0,29703163904.0,4315.0,3346.0
12-04 10:12:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409376256.0,926478336.0,1580056576.0,29703163904.0,5095.0,4194.0
12-04 10:12:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409372160.0,926478336.0,1580060672.0,29703163904.0,7521.0,5282.0
12-04 10:12:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409368064.0,926478336.0,1580064768.0,29703163904.0,3052.0,3572.0
12-04 10:12:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409368064.0,926478336.0,1580064768.0,29703163904.0,3879.0,2356.0
12-04 10:12:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409363968.0,926478336.0,1580068864.0,29703163904.0,3822.0,2410.0
12-04 10:12:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409359872.0,926478336.0,1580072960.0,29703163904.0,1642.0,1273.0
12-04 10:12:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,6.0,1409359872.0,926478336.0,1580072960.0,29703163904.0,5393.0,5783.0
12-04 10:12:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409343488.0,926478336.0,1580089344.0,29703163904.0,5999.0,4537.0
12-04 10:12:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409343488.0,926478336.0,1580089344.0,29703163904.0,1746.0,1234.0
12-04 10:12:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1409339392.0,926478336.0,1580093440.0,29703163904.0,6870.0,6510.0
12-04 10:12:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409339392.0,926478336.0,1580093440.0,29703163904.0,7007.0,5020.0
12-04 10:12:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1409335296.0,926478336.0,1580097536.0,29703163904.0,2170.0,2244.0
12-04 10:12:24,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409331200.0,926478336.0,1580101632.0,29703163904.0,3879.0,2356.0
12-04 10:12:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409331200.0,926478336.0,1580101632.0,29703163904.0,1540.0,1048.0
12-04 10:12:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409331200.0,926478336.0,1580101632.0,29703163904.0,4931.0,3389.0
12-04 10:12:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409331200.0,926478336.0,1580101632.0,29703163904.0,2231.0,2311.0
12-04 10:12:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409449984.0,926478336.0,1580109824.0,29703036928.0,7943.0,6779.0
12-04 10:12:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409449984.0,926478336.0,1580109824.0,29703036928.0,5543.0,3458.0
12-04 10:12:30,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1409449984.0,926478336.0,1580109824.0,29703036928.0,3577.0,3927.0
12-04 10:12:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409445888.0,926478336.0,1580113920.0,29703036928.0,1100.0,935.0
12-04 10:12:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409445888.0,926478336.0,1580113920.0,29703036928.0,3204.0,2150.0
12-04 10:12:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1409445888.0,926478336.0,1580113920.0,29703036928.0,4584.0,2990.0
12-04 10:12:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409441792.0,926478336.0,1580118016.0,29703036928.0,5778.0,3551.0
12-04 10:12:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1409437696.0,926478336.0,1580122112.0,29703036928.0,1754.0,2103.0
12-04 10:12:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1409437696.0,926478336.0,1580122112.0,29703036928.0,6683.0,4205.0
12-04 10:12:37,3.010,1.171,95.819,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1421066240.0,926478336.0,1580126208.0,29691404288.0,14285.0,15670.0
12-04 10:12:38,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1429196800.0,926478336.0,1580154880.0,29683245056.0,85308.0,78916.0
12-04 10:12:39,0.250,0.333,98.918,0.500,0.0,0.0,0.0,0.0,0.0,0.0,1430417408.0,926478336.0,1580171264.0,29682008064.0,63163.0,57016.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-43.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-43",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,0.202,0.100,99.673,0.013,0.0,0.012,2201.635,515122.521,0.290,2.372,1169006592.0,810938368.0,1479684096.0,30159446016.0,0.0,0.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,810938368.0,1479684096.0,30159155200.0,786.0,1022.0
12-04 09:35:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,1169297408.0,810938368.0,1479684096.0,30159155200.0,2992.0,2064.0
12-04 09:35:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1169293312.0,810938368.0,1479688192.0,30159155200.0,8162.0,6135.0
12-04 09:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169543168.0,810938368.0,1479692288.0,30158901248.0,6445.0,4405.0
12-04 09:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169485824.0,810938368.0,1479692288.0,30158958592.0,1990.0,1503.0
12-04 09:35:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,1169485824.0,810938368.0,1479692288.0,30158958592.0,3687.0,4262.0
12-04 09:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,810938368.0,1479696384.0,30158958592.0,3153.0,2784.0
12-04 09:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169481728.0,810938368.0,1479696384.0,30158958592.0,3032.0,3159.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,810938368.0,1479700480.0,30158958592.0,3770.0,2363.0
12-04 09:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,810938368.0,1479700480.0,30158958592.0,3154.0,2784.0
12-04 09:35:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169473536.0,810938368.0,1479704576.0,30158958592.0,5094.0,3566.0
12-04 09:35:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169596416.0,810938368.0,1479708672.0,30158831616.0,3771.0,2363.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169596416.0,810938368.0,1479708672.0,30158831616.0,4251.0,3438.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169592320.0,810938368.0,1479712768.0,30158831616.0,2017.0,2224.0
12-04 09:35:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169592320.0,810938368.0,1479712768.0,30158831616.0,2943.0,3578.0
12-04 09:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169592320.0,810938368.0,1479712768.0,30158831616.0,4357.0,3532.0
12-04 09:35:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1169588224.0,810938368.0,1479716864.0,30158831616.0,2536.0,1709.0
12-04 09:35:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169584128.0,810942464.0,1479716864.0,30158831616.0,2434.0,1616.0
12-04 09:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169580032.0,810942464.0,1479720960.0,30158831616.0,3983.0,2750.0
12-04 09:35:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169580032.0,810942464.0,1479720960.0,30158831616.0,5069.0,4695.0
12-04 09:35:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169580032.0,810942464.0,1479720960.0,30158831616.0,4581.0,4081.0
12-04 09:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169567744.0,810942464.0,1479725056.0,30158839808.0,3701.0,2363.0
12-04 09:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169563648.0,810942464.0,1479729152.0,30158839808.0,2713.0,1937.0
12-04 09:35:57,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169559552.0,810946560.0,1479729152.0,30158839808.0,2306.0,2400.0
12-04 09:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169555456.0,810946560.0,1479733248.0,30158839808.0,5628.0,4279.0
12-04 09:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169555456.0,810946560.0,1479733248.0,30158839808.0,3150.0,2718.0
12-04 09:36:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169555456.0,810946560.0,1479733248.0,30158839808.0,1326.0,962.0
12-04 09:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,810946560.0,1479737344.0,30158839808.0,3252.0,2876.0
12-04 09:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169543168.0,810946560.0,1479745536.0,30158839808.0,6697.0,4838.0
12-04 09:36:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169539072.0,810950656.0,1479745536.0,30158839808.0,1532.0,1148.0
12-04 09:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169539072.0,810950656.0,1479745536.0,30158839808.0,1111.0,849.0
12-04 09:36:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,810950656.0,1479745536.0,30158839808.0,2868.0,2670.0
12-04 09:36:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169534976.0,810950656.0,1479749632.0,30158839808.0,10559.0,8313.0
12-04 09:36:07,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169530880.0,810950656.0,1479753728.0,30158839808.0,5297.0,3562.0
12-04 09:36:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,810950656.0,1479757824.0,30158839808.0,4073.0,3417.0
12-04 09:36:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,1169526784.0,810950656.0,1479757824.0,30158839808.0,1111.0,849.0
12-04 09:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169526784.0,810950656.0,1479757824.0,30158839808.0,5141.0,3978.0
12-04 09:36:11,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169649664.0,810950656.0,1479761920.0,30158712832.0,4191.0,2908.0
12-04 09:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169645568.0,810950656.0,1479766016.0,30158712832.0,3580.0,2385.0
12-04 09:36:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169645568.0,810950656.0,1479766016.0,30158712832.0,1759.0,1994.0
12-04 09:36:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169645568.0,810950656.0,1479766016.0,30158712832.0,4459.0,3624.0
12-04 09:36:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169641472.0,810950656.0,1479770112.0,30158712832.0,8119.0,6129.0
12-04 09:36:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169637376.0,810950656.0,1479774208.0,30158712832.0,2497.0,1616.0
12-04 09:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169637376.0,810950656.0,1479774208.0,30158712832.0,5522.0,4184.0
12-04 09:36:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169633280.0,810950656.0,1479778304.0,30158712832.0,1532.0,1148.0
12-04 09:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169633280.0,810950656.0,1479778304.0,30158712832.0,2043.0,2171.0
12-04 09:36:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1169633280.0,810950656.0,1479778304.0,30158712832.0,1916.0,2130.0
12-04 09:36:21,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1169625088.0,810954752.0,1479782400.0,30158712832.0,3253.0,2878.0
12-04 09:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169616896.0,810954752.0,1479782400.0,30158721024.0,3768.0,2363.0
12-04 09:36:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169612800.0,810954752.0,1479786496.0,30158721024.0,5067.0,4628.0
12-04 09:36:24,0.749,0.166,99.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169612800.0,810954752.0,1479786496.0,30158721024.0,5139.0,3203.0
12-04 09:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169608704.0,810954752.0,1479790592.0,30158721024.0,4255.0,3439.0
12-04 09:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169608704.0,810954752.0,1479790592.0,30158721024.0,6531.0,5579.0
12-04 09:36:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169604608.0,810954752.0,1479794688.0,30158721024.0,2083.0,2223.0
12-04 09:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169604608.0,810954752.0,1479794688.0,30158721024.0,423.0,536.0
12-04 09:36:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169604608.0,810954752.0,1479794688.0,30158721024.0,3402.0,3864.0
12-04 09:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169600512.0,810954752.0,1479798784.0,30158721024.0,6566.0,4026.0
12-04 09:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169596416.0,810954752.0,1479802880.0,30158721024.0,4264.0,2811.0
12-04 09:36:32,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169592320.0,810954752.0,1479806976.0,30158721024.0,1889.0,1410.0
12-04 09:36:33,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169588224.0,810958848.0,1479806976.0,30158721024.0,6154.0,4699.0
12-04 09:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169580032.0,810958848.0,1479815168.0,30158721024.0,4981.0,3979.0
12-04 09:36:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169580032.0,810958848.0,1479815168.0,30158721024.0,2093.0,1596.0
12-04 09:36:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,810958848.0,1479819264.0,30158721024.0,2748.0,4259.0
12-04 09:36:37,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,810958848.0,1479819264.0,30158721024.0,3874.0,3001.0
12-04 09:36:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169559552.0,810958848.0,1479835648.0,30158721024.0,9662.0,8672.0
12-04 09:36:39,0.083,0.167,99.584,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1169555456.0,810958848.0,1479839744.0,30158721024.0,6333.0,4937.0
12-04 09:36:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169555456.0,810958848.0,1479839744.0,30158721024.0,2601.0,1709.0
12-04 09:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,810958848.0,1479843840.0,30158721024.0,2499.0,1616.0
12-04 09:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,810958848.0,1479843840.0,30158721024.0,5693.0,4278.0
12-04 09:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169547264.0,810958848.0,1479847936.0,30158721024.0,2737.0,3391.0
12-04 09:36:44,0.083,0.0,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1169543168.0,810962944.0,1479847936.0,30158721024.0,1431.0,1055.0
12-04 09:36:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169543168.0,810962944.0,1479847936.0,30158721024.0,3252.0,2877.0
12-04 09:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,810962944.0,1479852032.0,30158721024.0,2532.0,1709.0
12-04 09:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,810962944.0,1479852032.0,30158721024.0,4322.0,3439.0
12-04 09:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,810962944.0,1479856128.0,30158721024.0,5420.0,4086.0
12-04 09:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169534976.0,810962944.0,1479856128.0,30158721024.0,1633.0,1241.0
12-04 09:36:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169530880.0,810962944.0,1479860224.0,30158721024.0,3842.0,4046.0
12-04 09:36:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169530880.0,810962944.0,1479860224.0,30158721024.0,5946.0,4920.0
12-04 09:36:52,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,810962944.0,1479864320.0,30158721024.0,3426.0,3214.0
12-04 09:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,810962944.0,1479864320.0,30158721024.0,5415.0,4087.0
12-04 09:36:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,810962944.0,1479868416.0,30158721024.0,2497.0,1616.0
12-04 09:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,3.0,1169522688.0,810962944.0,1479868416.0,30158721024.0,2601.0,1709.0
12-04 09:36:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169522688.0,810962944.0,1479868416.0,30158721024.0,36356.0,51317.0
12-04 09:36:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169666048.0,810962944.0,1479872512.0,30158573568.0,5893.0,6004.0
12-04 09:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169661952.0,810962944.0,1479876608.0,30158573568.0,2496.0,1616.0
12-04 09:36:59,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169661952.0,810962944.0,1479876608.0,30158573568.0,4936.0,3017.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169661952.0,810962944.0,1479876608.0,30158573568.0,3695.0,2817.0
12-04 09:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169657856.0,810962944.0,1479880704.0,30158573568.0,4523.0,3624.0
12-04 09:37:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169657856.0,810962944.0,1479880704.0,30158573568.0,261.0,401.0
12-04 09:37:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169653760.0,810962944.0,1479884800.0,30158573568.0,2701.0,1802.0
12-04 09:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169653760.0,810962944.0,1479884800.0,30158573568.0,5039.0,3886.0
12-04 09:37:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169649664.0,810962944.0,1479888896.0,30158573568.0,2766.0,2668.0
12-04 09:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169645568.0,810962944.0,1479892992.0,30158573568.0,5624.0,5338.0
12-04 09:37:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169641472.0,810962944.0,1479897088.0,30158573568.0,8839.0,5616.0
12-04 09:37:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169637376.0,810962944.0,1479901184.0,30158573568.0,3036.0,2764.0
12-04 09:37:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169637376.0,810962944.0,1479901184.0,30158573568.0,3023.0,2253.0
12-04 09:37:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169637376.0,810962944.0,1479901184.0,30158573568.0,4589.0,2904.0
12-04 09:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169633280.0,810962944.0,1479905280.0,30158573568.0,4072.0,3419.0
12-04 09:37:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169629184.0,810962944.0,1479909376.0,30158573568.0,3704.0,2793.0
12-04 09:37:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169629184.0,810962944.0,1479909376.0,30158573568.0,5622.0,3372.0
12-04 09:37:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169620992.0,810967040.0,1479913472.0,30158573568.0,4008.0,4138.0
12-04 09:37:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169616896.0,810967040.0,1479917568.0,30158573568.0,3314.0,2920.0
12-04 09:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169616896.0,810967040.0,1479917568.0,30158573568.0,5938.0,3578.0
12-04 09:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169616896.0,810967040.0,1479917568.0,30158573568.0,915.0,1570.0
12-04 09:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169612800.0,810967040.0,1479921664.0,30158573568.0,2700.0,1802.0
12-04 09:37:19,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169612800.0,810967040.0,1479921664.0,30158573568.0,3153.0,2784.0
12-04 09:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169608704.0,810967040.0,1479925760.0,30158573568.0,2534.0,1709.0
12-04 09:37:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169608704.0,810967040.0,1479925760.0,30158573568.0,3767.0,2363.0
12-04 09:37:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169604608.0,810967040.0,1479929856.0,30158573568.0,2084.0,2223.0
12-04 09:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169604608.0,810967040.0,1479929856.0,30158573568.0,7343.0,6002.0
12-04 09:37:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169588224.0,810967040.0,1479946240.0,30158573568.0,8403.0,8305.0
12-04 09:37:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169580032.0,810975232.0,1479946240.0,30158573568.0,2434.0,1616.0
12-04 09:37:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169575936.0,810975232.0,1479950336.0,30158573568.0,4418.0,3525.0
12-04 09:37:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,810975232.0,1479950336.0,30158573568.0,4254.0,3438.0
12-04 09:37:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169571840.0,810975232.0,1479954432.0,30158573568.0,3290.0,2970.0
12-04 09:37:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169567744.0,810975232.0,1479958528.0,30158573568.0,4303.0,2904.0
12-04 09:37:30,0.0,0.083,99.833,0.0,0.0,0.083,0.0,90112.0,0.0,1.0,1169567744.0,810975232.0,1479958528.0,30158573568.0,1992.0,1503.0
12-04 09:37:31,0.083,0.166,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169559552.0,810979328.0,1479962624.0,30158573568.0,5630.0,5188.0
12-04 09:37:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169559552.0,810979328.0,1479962624.0,30158573568.0,2748.0,2764.0
12-04 09:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169559552.0,810979328.0,1479962624.0,30158573568.0,3060.0,2064.0
12-04 09:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169555456.0,810979328.0,1479966720.0,30158573568.0,4650.0,3520.0
12-04 09:37:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,810979328.0,1479970816.0,30158573568.0,7322.0,5288.0
12-04 09:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,810979328.0,1479970816.0,30158573568.0,2646.0,2606.0
12-04 09:37:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1169551360.0,810979328.0,1479970816.0,30158573568.0,3491.0,3448.0
12-04 09:37:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169543168.0,810979328.0,1479979008.0,30158573568.0,5331.0,3372.0
12-04 09:37:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169543168.0,810979328.0,1479979008.0,30158573568.0,1167.0,1289.0
12-04 09:37:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,810979328.0,1479983104.0,30158573568.0,6798.0,4932.0
12-04 09:37:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,810979328.0,1479983104.0,30158573568.0,915.0,1569.0
12-04 09:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169539072.0,810979328.0,1479983104.0,30158573568.0,2186.0,2317.0
12-04 09:37:43,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169530880.0,810983424.0,1479987200.0,30158573568.0,7111.0,4232.0
12-04 09:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169526784.0,810983424.0,1479991296.0,30158573568.0,4021.0,2999.0
12-04 09:37:45,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,810983424.0,1479995392.0,30158573568.0,3909.0,4046.0
12-04 09:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,810983424.0,1479995392.0,30158573568.0,1635.0,1241.0
12-04 09:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169518592.0,810983424.0,1479999488.0,30158573568.0,4636.0,2924.0
12-04 09:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169518592.0,810983424.0,1479999488.0,30158573568.0,2095.0,2166.0
12-04 09:37:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169514496.0,810987520.0,1479999488.0,30158573568.0,2042.0,2130.0
12-04 09:37:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169498112.0,810987520.0,1479999488.0,30158589952.0,4112.0,4231.0
12-04 09:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169498112.0,810987520.0,1479999488.0,30158589952.0,1329.0,962.0
12-04 09:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,810987520.0,1480003584.0,30158573568.0,7079.0,4391.0
12-04 09:37:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,810987520.0,1480007680.0,30158573568.0,5694.0,4408.0
12-04 09:37:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1169498112.0,810991616.0,1480011776.0,30158573568.0,6147.0,5261.0
12-04 09:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169498112.0,810991616.0,1480011776.0,30158573568.0,1327.0,962.0
12-04 09:37:56,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,810991616.0,1480015872.0,30158573568.0,1299.0,2050.0
12-04 09:37:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,810991616.0,1480015872.0,30158573568.0,2144.0,2264.0
12-04 09:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169494016.0,810991616.0,1480015872.0,30158573568.0,4580.0,4014.0
12-04 09:37:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1169489920.0,810991616.0,1480019968.0,30158573568.0,2534.0,1709.0
12-04 09:38:00,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169481728.0,810995712.0,1480024064.0,30158573568.0,5039.0,3110.0
12-04 09:38:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,810995712.0,1480024064.0,30158573568.0,4759.0,3008.0
12-04 09:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,810995712.0,1480028160.0,30158573568.0,4012.0,4137.0
12-04 09:38:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,810995712.0,1480032256.0,30158573568.0,4421.0,3531.0
12-04 09:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169473536.0,810995712.0,1480032256.0,30158573568.0,2933.0,2671.0
12-04 09:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1169473536.0,810995712.0,1480032256.0,30158573568.0,1003.0,798.0
12-04 09:38:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169473536.0,810995712.0,1480032256.0,30158573568.0,4885.0,4172.0
12-04 09:38:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169469440.0,810995712.0,1480036352.0,30158573568.0,5571.0,3750.0
12-04 09:38:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,810995712.0,1480040448.0,30158573568.0,3869.0,3232.0
12-04 09:38:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1169465344.0,810995712.0,1480040448.0,30158573568.0,7999.0,6114.0
12-04 09:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169457152.0,810995712.0,1480048640.0,30158573568.0,5743.0,3414.0
12-04 09:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,810995712.0,1480052736.0,30158573568.0,3997.0,3274.0
12-04 09:38:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169453056.0,810995712.0,1480052736.0,30158573568.0,2766.0,2512.0
12-04 09:38:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,810995712.0,1480052736.0,30158573568.0,1969.0,2203.0
12-04 09:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,810995712.0,1480052736.0,30158573568.0,2431.0,1616.0
12-04 09:38:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169448960.0,810995712.0,1480056832.0,30158573568.0,2600.0,1709.0
12-04 09:38:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169444864.0,810995712.0,1480060928.0,30158573568.0,9387.0,5726.0
12-04 09:38:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,810995712.0,1480065024.0,30158573568.0,5112.0,4726.0
12-04 09:38:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169440768.0,810995712.0,1480065024.0,30158573568.0,1364.0,1055.0
12-04 09:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169440768.0,810995712.0,1480065024.0,30158573568.0,2787.0,2351.0
12-04 09:38:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169436672.0,810995712.0,1480069120.0,30158573568.0,2738.0,3392.0
12-04 09:38:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,810995712.0,1480069120.0,30158573568.0,1983.0,2130.0
12-04 09:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,810995712.0,1480069120.0,30158573568.0,2702.0,1802.0
12-04 09:38:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169432576.0,810995712.0,1480073216.0,30158573568.0,5416.0,4087.0
12-04 09:38:24,0.584,0.083,99.083,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1169424384.0,810999808.0,1480077312.0,30158573568.0,4807.0,3017.0
12-04 09:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,810999808.0,1480081408.0,30158573568.0,6906.0,4232.0
12-04 09:38:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169420288.0,810999808.0,1480081408.0,30158573568.0,1569.0,2737.0
12-04 09:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,810999808.0,1480081408.0,30158573568.0,1592.0,1190.0
12-04 09:38:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,810999808.0,1480081408.0,30158573568.0,3153.0,2783.0
12-04 09:38:29,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169412096.0,811003904.0,1480085504.0,30158573568.0,2190.0,3227.0
12-04 09:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169412096.0,811003904.0,1480085504.0,30158573568.0,6389.0,2997.0
12-04 09:38:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169408000.0,811003904.0,1480089600.0,30158573568.0,6554.0,2706.0
12-04 09:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169403904.0,811003904.0,1480093696.0,30158573568.0,5672.0,3465.0
12-04 09:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811003904.0,1480097792.0,30158573568.0,8546.0,5984.0
12-04 09:38:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169399808.0,811003904.0,1480097792.0,30158573568.0,2160.0,1662.0
12-04 09:38:35,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169399808.0,811003904.0,1480097792.0,30158573568.0,1542.0,2018.0
12-04 09:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811003904.0,1480101888.0,30158573568.0,4558.0,4013.0
12-04 09:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169395712.0,811003904.0,1480101888.0,30158573568.0,6382.0,5903.0
12-04 09:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811003904.0,1480101888.0,30158573568.0,1365.0,1055.0
12-04 09:38:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811003904.0,1480105984.0,30158573568.0,3930.0,2498.0
12-04 09:38:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,1169391616.0,811003904.0,1480105984.0,30158573568.0,6459.0,4406.0
12-04 09:38:41,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1169375232.0,811008000.0,1480110080.0,30158581760.0,5425.0,4093.0
12-04 09:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169367040.0,811008000.0,1480118272.0,30158581760.0,1328.0,962.0
12-04 09:38:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811008000.0,1480118272.0,30158581760.0,1119.0,1754.0
12-04 09:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811008000.0,1480122368.0,30158581760.0,3188.0,2878.0
12-04 09:38:45,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811008000.0,1480122368.0,30158581760.0,4254.0,3438.0
12-04 09:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811008000.0,1480122368.0,30158581760.0,261.0,401.0
12-04 09:38:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169362944.0,811008000.0,1480122368.0,30158581760.0,3189.0,2877.0
12-04 09:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811008000.0,1480130560.0,30158581760.0,8511.0,6655.0
12-04 09:38:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811008000.0,1480130560.0,30158581760.0,3595.0,2312.0
12-04 09:38:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169350656.0,811008000.0,1480134656.0,30158581760.0,4123.0,3099.0
12-04 09:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169350656.0,811008000.0,1480134656.0,30158581760.0,1982.0,2064.0
12-04 09:38:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169350656.0,811008000.0,1480134656.0,30158581760.0,3457.0,3062.0
12-04 09:38:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169342464.0,811012096.0,1480138752.0,30158581760.0,5079.0,4894.0
12-04 09:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811012096.0,1480138752.0,30158581760.0,159.0,308.0
12-04 09:38:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811012096.0,1480138752.0,30158581760.0,4253.0,3437.0
12-04 09:38:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811012096.0,1480142848.0,30158581760.0,8868.0,6493.0
12-04 09:38:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811012096.0,1480146944.0,30158581760.0,5673.0,4440.0
12-04 09:38:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169334272.0,811012096.0,1480146944.0,30158581760.0,1593.0,1190.0
12-04 09:38:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1169330176.0,811012096.0,1480151040.0,30158581760.0,2083.0,2224.0
12-04 09:39:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811012096.0,1480151040.0,30158581760.0,3435.0,2878.0
12-04 09:39:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811012096.0,1480151040.0,30158581760.0,3435.0,2877.0
12-04 09:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169326080.0,811012096.0,1480155136.0,30158581760.0,2491.0,1616.0
12-04 09:39:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169326080.0,811012096.0,1480155136.0,30158581760.0,5579.0,4179.0
12-04 09:39:04,0.083,0.166,99.501,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1169321984.0,811012096.0,1480159232.0,30158581760.0,7210.0,6444.0
12-04 09:39:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169317888.0,811012096.0,1480163328.0,30158581760.0,4577.0,2718.0
12-04 09:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169317888.0,811012096.0,1480163328.0,30158581760.0,5267.0,3979.0
12-04 09:39:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811012096.0,1480167424.0,30158581760.0,4389.0,3097.0
12-04 09:39:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169313792.0,811012096.0,1480167424.0,30158581760.0,2340.0,1503.0
12-04 09:39:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169309696.0,811012096.0,1480171520.0,30158581760.0,6766.0,5994.0
12-04 09:39:10,0.0,0.083,99.833,0.083,0.0,0.0,0.0,73728.0,0.0,3.0,1169309696.0,811012096.0,1480171520.0,30158581760.0,4611.0,2811.0
12-04 09:39:11,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169305600.0,811012096.0,1480175616.0,30158581760.0,3031.0,2763.0
12-04 09:39:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169305600.0,811012096.0,1480175616.0,30158581760.0,6850.0,4026.0
12-04 09:39:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169301504.0,811012096.0,1480179712.0,30158581760.0,2869.0,2671.0
12-04 09:39:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811012096.0,1480183808.0,30158581760.0,2145.0,2222.0
12-04 09:39:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169293312.0,811012096.0,1480187904.0,30158581760.0,5121.0,3659.0
12-04 09:39:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169289216.0,811012096.0,1480192000.0,30158581760.0,2660.0,1709.0
12-04 09:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169289216.0,811012096.0,1480192000.0,30158581760.0,321.0,443.0
12-04 09:39:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169285120.0,811012096.0,1480196096.0,30158581760.0,7893.0,7016.0
12-04 09:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169285120.0,811012096.0,1480196096.0,30158581760.0,483.0,536.0
12-04 09:39:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811012096.0,1480200192.0,30158581760.0,5549.0,4027.0
12-04 09:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811012096.0,1480200192.0,30158581760.0,2245.0,2251.0
12-04 09:39:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169272832.0,811016192.0,1480204288.0,30158581760.0,4931.0,3017.0
12-04 09:39:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169272832.0,811016192.0,1480204288.0,30158581760.0,4576.0,3619.0
12-04 09:39:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169268736.0,811016192.0,1480208384.0,30158581760.0,5094.0,3566.0
12-04 09:39:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811016192.0,1480208384.0,30158581760.0,1629.0,2737.0
12-04 09:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811016192.0,1480212480.0,30158581760.0,4477.0,3525.0
12-04 09:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811016192.0,1480212480.0,30158581760.0,2144.0,2222.0
12-04 09:39:28,0.166,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169264640.0,811016192.0,1480212480.0,30158581760.0,3759.0,2363.0
12-04 09:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169195008.0,811016192.0,1480216576.0,30158647296.0,7279.0,5193.0
12-04 09:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169190912.0,811016192.0,1480220672.0,30158647296.0,2706.0,2605.0
12-04 09:39:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169190912.0,811016192.0,1480220672.0,30158647296.0,5598.0,3558.0
12-04 09:39:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169186816.0,811016192.0,1480224768.0,30158647296.0,3219.0,2157.0
12-04 09:39:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169186816.0,811016192.0,1480224768.0,30158647296.0,3648.0,3232.0
12-04 09:39:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1169174528.0,811016192.0,1480228864.0,30158655488.0,1602.0,2017.0
12-04 09:39:35,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169174528.0,811016192.0,1480228864.0,30158655488.0,3744.0,2985.0
12-04 09:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811016192.0,1480232960.0,30159163392.0,6107.0,4541.0
12-04 09:39:37,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811016192.0,1480232960.0,30159163392.0,3837.0,2911.0
12-04 09:39:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811016192.0,1480232960.0,30159163392.0,5146.0,4073.0
12-04 09:39:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1168654336.0,811016192.0,1480241152.0,30159163392.0,5613.0,4134.0
12-04 09:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,4.0,1168654336.0,811016192.0,1480241152.0,30159163392.0,1491.0,1055.0
12-04 09:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168654336.0,811016192.0,1480241152.0,30159163392.0,3841.0,4044.0
12-04 09:39:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811016192.0,1480245248.0,30159163392.0,2761.0,1844.0
12-04 09:39:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811016192.0,1480245248.0,30159163392.0,2635.0,1802.0
12-04 09:39:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168646144.0,811016192.0,1480249344.0,30159163392.0,2497.0,1616.0
12-04 09:39:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1168646144.0,811016192.0,1480249344.0,30159163392.0,4738.0,4149.0
12-04 09:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811016192.0,1480249344.0,30159163392.0,4112.0,4230.0
12-04 09:39:47,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168637952.0,811016192.0,1480257536.0,30159163392.0,4836.0,2924.0
12-04 09:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168637952.0,811016192.0,1480257536.0,30159163392.0,1915.0,2130.0
12-04 09:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168633856.0,811016192.0,1480261632.0,30159163392.0,3662.0,2312.0
12-04 09:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168633856.0,811016192.0,1480261632.0,30159163392.0,1017.0,1597.0
12-04 09:39:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168633856.0,811016192.0,1480261632.0,30159163392.0,2600.0,1709.0
12-04 09:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168629760.0,811016192.0,1480265728.0,30159163392.0,3890.0,2363.0
12-04 09:39:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168625664.0,811016192.0,1480269824.0,30159163392.0,6763.0,5035.0
12-04 09:39:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168621568.0,811016192.0,1480273920.0,30159163392.0,4009.0,4072.0
12-04 09:39:55,0.0,0.083,99.834,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1168621568.0,811016192.0,1480273920.0,30159163392.0,6499.0,5994.0
12-04 09:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811016192.0,1480278016.0,30159163392.0,4495.0,3432.0
12-04 09:39:57,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168617472.0,811016192.0,1480278016.0,30159163392.0,603.0,788.0
12-04 09:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811016192.0,1480278016.0,30159163392.0,4642.0,3600.0
12-04 09:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168613376.0,811016192.0,1480282112.0,30159163392.0,1381.0,1004.0
12-04 09:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168613376.0,811016192.0,1480282112.0,30159163392.0,2910.0,1616.0
12-04 09:40:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168609280.0,811016192.0,1480286208.0,30159163392.0,7840.0,4418.0
12-04 09:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168605184.0,811016192.0,1480290304.0,30159163392.0,5420.0,4832.0
12-04 09:40:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168601088.0,811020288.0,1480290304.0,30159163392.0,3969.0,4046.0
12-04 09:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168601088.0,811020288.0,1480290304.0,30159163392.0,1003.0,756.0
12-04 09:40:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168596992.0,811020288.0,1480294400.0,30159163392.0,3535.0,2699.0
12-04 09:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168596992.0,811020288.0,1480294400.0,30159163392.0,2936.0,2605.0
12-04 09:40:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168596992.0,811020288.0,1480294400.0,30159163392.0,4227.0,3001.0
12-04 09:40:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811020288.0,1480298496.0,30159163392.0,5823.0,3558.0
12-04 09:40:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1168588800.0,811020288.0,1480302592.0,30159163392.0,9491.0,6786.0
12-04 09:40:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811020288.0,1480306688.0,30159163392.0,4516.0,2718.0
12-04 09:40:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168584704.0,811020288.0,1480306688.0,30159163392.0,3690.0,3931.0
12-04 09:40:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811020288.0,1480310784.0,30159036416.0,2869.0,2671.0
12-04 09:40:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168580608.0,811020288.0,1480310784.0,30159163392.0,1213.0,942.0
12-04 09:40:14,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168576512.0,811024384.0,1480310784.0,30159163392.0,1916.0,2130.0
12-04 09:40:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1168560128.0,811024384.0,1480327168.0,30159163392.0,7753.0,7501.0
12-04 09:40:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168560128.0,811024384.0,1480327168.0,30159163392.0,4935.0,3017.0
12-04 09:40:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168556032.0,811024384.0,1480331264.0,30159163392.0,4835.0,2924.0
12-04 09:40:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168551936.0,811024384.0,1480335360.0,30159163392.0,6383.0,6967.0
12-04 09:40:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168547840.0,811024384.0,1480339456.0,30159163392.0,2660.0,1751.0
12-04 09:40:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168543744.0,811024384.0,1480343552.0,30159163392.0,2534.0,1709.0
12-04 09:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168543744.0,811024384.0,1480343552.0,30159163392.0,261.0,401.0
12-04 09:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168543744.0,811024384.0,1480343552.0,30159163392.0,3152.0,2784.0
12-04 09:40:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168543744.0,811024384.0,1480343552.0,30159163392.0,3347.0,2965.0
12-04 09:40:24,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168539648.0,811024384.0,1480347648.0,30159163392.0,6039.0,3671.0
12-04 09:40:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168535552.0,811024384.0,1480351744.0,30159163392.0,5628.0,4277.0
12-04 09:40:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168531456.0,811028480.0,1480351744.0,30159163392.0,3902.0,4040.0
12-04 09:40:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168654336.0,811028480.0,1480355840.0,30159036416.0,5680.0,4734.0
12-04 09:40:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168637952.0,811028480.0,1480355840.0,30159052800.0,2840.0,3351.0
12-04 09:40:29,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168633856.0,811028480.0,1480359936.0,30159052800.0,1888.0,1410.0
12-04 09:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168633856.0,811028480.0,1480359936.0,30159052800.0,2992.0,2064.0
12-04 09:40:31,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811028480.0,1480359936.0,30159069184.0,1991.0,1503.0
12-04 09:40:32,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,1168609280.0,811032576.0,1480364032.0,30159069184.0,7087.0,5128.0
12-04 09:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168609280.0,811032576.0,1480364032.0,30159069184.0,6154.0,4813.0
12-04 09:40:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168605184.0,811032576.0,1480368128.0,30159069184.0,2673.0,2645.0
12-04 09:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168601088.0,811032576.0,1480372224.0,30159069184.0,7912.0,6454.0
12-04 09:40:36,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168601088.0,811032576.0,1480372224.0,30159069184.0,2873.0,2805.0
12-04 09:40:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1168596992.0,811032576.0,1480376320.0,30159069184.0,4363.0,3739.0
12-04 09:40:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168596992.0,811032576.0,1480376320.0,30159069184.0,1949.0,1452.0
12-04 09:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811032576.0,1480380416.0,30159069184.0,1388.0,1004.0
12-04 09:40:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811032576.0,1480380416.0,30159069184.0,3668.0,2270.0
12-04 09:40:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168588800.0,811032576.0,1480384512.0,30159069184.0,4559.0,3718.0
12-04 09:40:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168588800.0,811032576.0,1480384512.0,30159069184.0,5485.0,4092.0
12-04 09:40:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811032576.0,1480388608.0,30159069184.0,4493.0,5212.0
12-04 09:40:44,0.166,0.166,99.584,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1168580608.0,811036672.0,1480388608.0,30159069184.0,4740.0,3017.0
12-04 09:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811036672.0,1480392704.0,30159069184.0,1533.0,1148.0
12-04 09:40:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811036672.0,1480392704.0,30159069184.0,159.0,308.0
12-04 09:40:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168576512.0,811036672.0,1480392704.0,30159069184.0,3959.0,3000.0
12-04 09:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168572416.0,811036672.0,1480396800.0,30159069184.0,2802.0,1895.0
12-04 09:40:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1168568320.0,811040768.0,1480396800.0,30159069184.0,5649.0,4227.0
12-04 09:40:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,2.0,1168564224.0,811040768.0,1480400896.0,30159069184.0,3084.0,2785.0
12-04 09:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168560128.0,811040768.0,1480404992.0,30159069184.0,6693.0,4773.0
12-04 09:40:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168556032.0,811040768.0,1480409088.0,30159069184.0,1569.0,2735.0
12-04 09:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1168551936.0,811040768.0,1480413184.0,30159069184.0,4463.0,3820.0
12-04 09:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168551936.0,811040768.0,1480413184.0,30159069184.0,2601.0,1709.0
12-04 09:40:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168551936.0,811040768.0,1480413184.0,30159069184.0,1468.0,1148.0
12-04 09:40:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168547840.0,811040768.0,1480417280.0,30159069184.0,5489.0,4027.0
12-04 09:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168543744.0,811040768.0,1480421376.0,30159069184.0,2612.0,1910.0
12-04 09:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168543744.0,811040768.0,1480421376.0,30159069184.0,6264.0,3848.0
12-04 09:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168539648.0,811040768.0,1480425472.0,30159069184.0,1587.0,2729.0
12-04 09:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168539648.0,811040768.0,1480425472.0,30159069184.0,4421.0,3531.0
12-04 09:41:01,0.167,0.0,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1168531456.0,811044864.0,1480429568.0,30159069184.0,3419.0,3516.0
12-04 09:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168531456.0,811044864.0,1480429568.0,30159069184.0,1388.0,1004.0
12-04 09:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168531456.0,811044864.0,1480429568.0,30159069184.0,1431.0,1055.0
12-04 09:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168527360.0,811044864.0,1480433664.0,30159069184.0,5556.0,3372.0
12-04 09:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168527360.0,811044864.0,1480433664.0,30159069184.0,5242.0,4071.0
12-04 09:41:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168523264.0,811044864.0,1480437760.0,30159069184.0,4384.0,2718.0
12-04 09:41:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168523264.0,811044864.0,1480437760.0,30159069184.0,5640.0,5432.0
12-04 09:41:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168519168.0,811044864.0,1480441856.0,30159069184.0,4816.0,4534.0
12-04 09:41:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168515072.0,811044864.0,1480445952.0,30159069184.0,3282.0,2064.0
12-04 09:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168515072.0,811044864.0,1480445952.0,30159069184.0,4555.0,2811.0
12-04 09:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168515072.0,811044864.0,1480445952.0,30159069184.0,2249.0,1596.0
12-04 09:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168510976.0,811044864.0,1480450048.0,30159069184.0,3317.0,2157.0
12-04 09:41:13,0.0,0.084,99.833,0.084,0.0,0.0,0.0,16384.0,0.0,4.0,1168490496.0,811048960.0,1480466432.0,30159069184.0,10549.0,9698.0
12-04 09:41:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168490496.0,811048960.0,1480466432.0,30159069184.0,6246.0,5353.0
12-04 09:41:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168486400.0,811048960.0,1480470528.0,30159069184.0,2084.0,2223.0
12-04 09:41:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168486400.0,811048960.0,1480470528.0,30159069184.0,3152.0,2717.0
12-04 09:41:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168486400.0,811048960.0,1480470528.0,30159069184.0,2496.0,1616.0
12-04 09:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168482304.0,811048960.0,1480474624.0,30159069184.0,2534.0,1709.0
12-04 09:41:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,1168482304.0,811048960.0,1480474624.0,30159069184.0,1389.0,1004.0
12-04 09:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168478208.0,811048960.0,1480478720.0,30159069184.0,3804.0,2456.0
12-04 09:41:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168474112.0,811048960.0,1480482816.0,30159069184.0,8033.0,5585.0
12-04 09:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168474112.0,811048960.0,1480482816.0,30159069184.0,1983.0,2129.0
12-04 09:41:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168474112.0,811048960.0,1480482816.0,30159069184.0,4968.0,4601.0
12-04 09:41:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168465920.0,811048960.0,1480491008.0,30159069184.0,4524.0,3624.0
12-04 09:41:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,126976.0,0.0,9.0,1168465920.0,811048960.0,1480491008.0,30159069184.0,4648.0,4193.0
12-04 09:41:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168588800.0,811048960.0,1480495104.0,30158942208.0,2366.0,1616.0
12-04 09:41:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168588800.0,811048960.0,1480495104.0,30158942208.0,2599.0,1709.0
12-04 09:41:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811048960.0,1480499200.0,30158942208.0,1430.0,1055.0
12-04 09:41:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168584704.0,811048960.0,1480499200.0,30158942208.0,5086.0,4006.0
12-04 09:41:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168580608.0,811048960.0,1480503296.0,30158942208.0,4919.0,3980.0
12-04 09:41:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168580608.0,811048960.0,1480503296.0,30158942208.0,5151.0,4071.0
12-04 09:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811048960.0,1480507392.0,30158942208.0,5635.0,5147.0
12-04 09:41:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811048960.0,1480507392.0,30158942208.0,1891.0,1410.0
12-04 09:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168572416.0,811048960.0,1480511488.0,30158942208.0,2112.0,1587.0
12-04 09:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168572416.0,811048960.0,1480511488.0,30158942208.0,2179.0,2109.0
12-04 09:41:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168572416.0,811048960.0,1480511488.0,30158942208.0,4261.0,2811.0
12-04 09:41:37,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1168568320.0,811048960.0,1480515584.0,30158942208.0,7036.0,5570.0
12-04 09:41:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168564224.0,811048960.0,1480519680.0,30158942208.0,7108.0,4232.0
12-04 09:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811048960.0,1480523776.0,30158815232.0,3804.0,3953.0
12-04 09:41:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811048960.0,1480523776.0,30158815232.0,2738.0,3326.0
12-04 09:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811048960.0,1480527872.0,30158815232.0,2803.0,1895.0
12-04 09:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811048960.0,1480527872.0,30158815232.0,363.0,494.0
12-04 09:41:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811048960.0,1480527872.0,30158815232.0,1328.0,962.0
12-04 09:41:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811048960.0,1480527872.0,30158815232.0,5425.0,4092.0
12-04 09:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811048960.0,1480531968.0,30158815232.0,2557.0,1658.0
12-04 09:41:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1168674816.0,811048960.0,1480536064.0,30158815232.0,8875.0,7396.0
12-04 09:41:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811048960.0,1480536064.0,30158815232.0,3805.0,2456.0
12-04 09:41:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811048960.0,1480540160.0,30158815232.0,2432.0,1616.0
12-04 09:41:49,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168666624.0,811048960.0,1480544256.0,30158815232.0,1976.0,2171.0
12-04 09:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168666624.0,811048960.0,1480544256.0,30158815232.0,915.0,1568.0
12-04 09:41:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168666624.0,811048960.0,1480544256.0,30158815232.0,915.0,1568.0
12-04 09:41:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168666624.0,811048960.0,1480544256.0,30158815232.0,6207.0,3764.0
12-04 09:41:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811048960.0,1480548352.0,30158815232.0,6734.0,5128.0
12-04 09:41:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1168658432.0,811048960.0,1480552448.0,30158815232.0,8444.0,4979.0
12-04 09:41:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1168650240.0,811053056.0,1480556544.0,30158815232.0,4685.0,4166.0
12-04 09:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811053056.0,1480560640.0,30158815232.0,1467.0,2643.0
12-04 09:41:57,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168646144.0,811053056.0,1480560640.0,30158815232.0,441.0,695.0
12-04 09:41:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811053056.0,1480560640.0,30158815232.0,1489.0,1097.0
12-04 09:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811053056.0,1480564736.0,30158815232.0,3211.0,2827.0
12-04 09:42:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,2.0,1168642048.0,811053056.0,1480564736.0,30158815232.0,3457.0,3063.0
12-04 09:42:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168637952.0,811053056.0,1480568832.0,30158815232.0,4871.0,3017.0
12-04 09:42:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811053056.0,1480572928.0,30158688256.0,7859.0,5535.0
12-04 09:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168756736.0,811053056.0,1480577024.0,30158688256.0,4416.0,3525.0
12-04 09:42:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1168756736.0,811053056.0,1480577024.0,30158688256.0,1111.0,849.0
12-04 09:42:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168756736.0,811053056.0,1480577024.0,30158688256.0,3523.0,3839.0
12-04 09:42:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168756736.0,811053056.0,1480577024.0,30158688256.0,5563.0,4713.0
12-04 09:42:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168748544.0,811057152.0,1480581120.0,30158688256.0,4126.0,2910.0
12-04 09:42:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811057152.0,1480585216.0,30158688256.0,6374.0,4567.0
12-04 09:42:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811057152.0,1480585216.0,30158688256.0,5723.0,3465.0
12-04 09:42:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168736256.0,811057152.0,1480593408.0,30158688256.0,6544.0,4727.0
12-04 09:42:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811057152.0,1480593408.0,30158688256.0,943.0,756.0
12-04 09:42:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811057152.0,1480593408.0,30158688256.0,2765.0,2577.0
12-04 09:42:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168736256.0,811057152.0,1480593408.0,30158688256.0,5245.0,4071.0
12-04 09:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168732160.0,811057152.0,1480597504.0,30158688256.0,1531.0,1148.0
12-04 09:42:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168732160.0,811057152.0,1480597504.0,30158688256.0,3185.0,2876.0
12-04 09:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168728064.0,811057152.0,1480601600.0,30158688256.0,3081.0,2760.0
12-04 09:42:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168728064.0,811057152.0,1480601600.0,30158688256.0,7761.0,5334.0
12-04 09:42:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168723968.0,811057152.0,1480605696.0,30158688256.0,5882.0,4879.0
12-04 09:42:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811061248.0,1480605696.0,30158688256.0,1424.0,1097.0
12-04 09:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168715776.0,811061248.0,1480609792.0,30158688256.0,2079.0,2265.0
12-04 09:42:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811061248.0,1480609792.0,30158688256.0,4322.0,3436.0
12-04 09:42:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811061248.0,1480609792.0,30158688256.0,2084.0,2158.0
12-04 09:42:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811061248.0,1480613888.0,30158688256.0,5272.0,4879.0
12-04 09:42:24,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168834560.0,811061248.0,1480617984.0,30158561280.0,6657.0,4679.0
12-04 09:42:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168834560.0,811061248.0,1480617984.0,30158561280.0,1330.0,962.0
12-04 09:42:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168830464.0,811061248.0,1480622080.0,30158561280.0,5822.0,3956.0
12-04 09:42:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168814080.0,811061248.0,1480638464.0,30158561280.0,8863.0,7996.0
12-04 09:42:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168809984.0,811061248.0,1480642560.0,30158561280.0,813.0,1476.0
12-04 09:42:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1168809984.0,811061248.0,1480642560.0,30158561280.0,2645.0,2670.0
12-04 09:42:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168805888.0,811061248.0,1480646656.0,30158561280.0,5253.0,4165.0
12-04 09:42:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1168801792.0,811061248.0,1480650752.0,30158561280.0,4814.0,3885.0
12-04 09:42:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168801792.0,811061248.0,1480650752.0,30158561280.0,3158.0,2157.0
12-04 09:42:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168801792.0,811061248.0,1480650752.0,30158561280.0,2544.0,2579.0
12-04 09:42:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168797696.0,811061248.0,1480654848.0,30158561280.0,7640.0,4773.0
12-04 09:42:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,2.0,1168793600.0,811061248.0,1480658944.0,30158561280.0,3162.0,2157.0
12-04 09:42:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1168793600.0,811061248.0,1480658944.0,30158561280.0,2814.0,2764.0
12-04 09:42:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168789504.0,811065344.0,1480658944.0,30158561280.0,2322.0,2863.0
12-04 09:42:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811065344.0,1480663040.0,30158561280.0,6432.0,4026.0
12-04 09:42:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168781312.0,811065344.0,1480667136.0,30158561280.0,4008.0,4138.0
12-04 09:42:40,0.083,0.0,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168781312.0,811065344.0,1480667136.0,30158561280.0,2082.0,2222.0
12-04 09:42:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168777216.0,811065344.0,1480671232.0,30158561280.0,3920.0,2906.0
12-04 09:42:42,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168773120.0,811065344.0,1480675328.0,30158561280.0,4975.0,3110.0
12-04 09:42:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168769024.0,811069440.0,1480675328.0,30158561280.0,4937.0,3017.0
12-04 09:42:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811069440.0,1480675328.0,30158561280.0,2085.0,2223.0
12-04 09:42:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811069440.0,1480675328.0,30158561280.0,2083.0,2223.0
12-04 09:42:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168773120.0,811069440.0,1480679424.0,30158553088.0,3737.0,3885.0
12-04 09:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168773120.0,811069440.0,1480679424.0,30158553088.0,3533.0,2270.0
12-04 09:42:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811069440.0,1480683520.0,30158553088.0,1693.0,1283.0
12-04 09:42:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168764928.0,811069440.0,1480687616.0,30158553088.0,3373.0,2961.0
12-04 09:42:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168773120.0,811069440.0,1480687616.0,30158544896.0,4836.0,2924.0
12-04 09:42:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168773120.0,811069440.0,1480687616.0,30158544896.0,4718.0,4259.0
12-04 09:42:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168769024.0,811069440.0,1480691712.0,30158544896.0,2601.0,1709.0
12-04 09:42:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811069440.0,1480691712.0,30158544896.0,7043.0,6904.0
12-04 09:42:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168748544.0,811069440.0,1480695808.0,30158561280.0,2494.0,1616.0
12-04 09:42:55,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1168748544.0,811069440.0,1480695808.0,30158561280.0,2019.0,2156.0
12-04 09:42:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811069440.0,1480699904.0,30158553088.0,4967.0,4599.0
12-04 09:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168752640.0,811069440.0,1480699904.0,30158553088.0,4053.0,2750.0
12-04 09:42:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168748544.0,811069440.0,1480704000.0,30158553088.0,1593.0,1190.0
12-04 09:42:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168748544.0,811069440.0,1480704000.0,30158553088.0,4255.0,3438.0
12-04 09:43:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168740352.0,811069440.0,1480712192.0,30158553088.0,3315.0,2919.0
12-04 09:43:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1168740352.0,811069440.0,1480712192.0,30158553088.0,4678.0,4238.0
12-04 09:43:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168736256.0,811069440.0,1480716288.0,30158553088.0,2556.0,1658.0
12-04 09:43:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811069440.0,1480716288.0,30158553088.0,5069.0,4741.0
12-04 09:43:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168736256.0,811069440.0,1480716288.0,30158553088.0,2418.0,1689.0
12-04 09:43:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1168732160.0,811069440.0,1480720384.0,30158553088.0,2179.0,1410.0
12-04 09:43:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168732160.0,811069440.0,1480720384.0,30158553088.0,5720.0,3465.0
12-04 09:43:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,6.0,1168723968.0,811073536.0,1480724480.0,30158553088.0,5953.0,4732.0
12-04 09:43:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811073536.0,1480728576.0,30158553088.0,4206.0,3417.0
12-04 09:43:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811073536.0,1480732672.0,30158553088.0,5105.0,3821.0
12-04 09:43:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168715776.0,811073536.0,1480732672.0,30158553088.0,5037.0,3887.0
12-04 09:43:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168711680.0,811073536.0,1480736768.0,30158553088.0,3848.0,2979.0
12-04 09:43:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811073536.0,1480736768.0,30158553088.0,1867.0,2111.0
12-04 09:43:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1168711680.0,811073536.0,1480736768.0,30158553088.0,3281.0,2064.0
12-04 09:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168711680.0,811073536.0,1480736768.0,30158553088.0,6140.0,3764.0
12-04 09:43:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811073536.0,1480740864.0,30158553088.0,1328.0,962.0
12-04 09:43:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168703488.0,811073536.0,1480744960.0,30158553088.0,2734.0,3433.0
12-04 09:43:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168703488.0,811073536.0,1480744960.0,30158553088.0,3765.0,2405.0
12-04 09:43:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168699392.0,811073536.0,1480749056.0,30158553088.0,3907.0,4046.0
12-04 09:43:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168699392.0,811073536.0,1480749056.0,30158553088.0,5481.0,4135.0
12-04 09:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168695296.0,811073536.0,1480753152.0,30158553088.0,2888.0,2444.0
12-04 09:43:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168695296.0,811073536.0,1480753152.0,30158553088.0,4245.0,3432.0
12-04 09:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168695296.0,811073536.0,1480753152.0,30158553088.0,2535.0,1709.0
12-04 09:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168691200.0,811073536.0,1480757248.0,30158553088.0,4517.0,3619.0
12-04 09:43:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811073536.0,1480761344.0,30158553088.0,3906.0,3979.0
12-04 09:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168687104.0,811073536.0,1480761344.0,30158553088.0,6077.0,5195.0
12-04 09:43:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811073536.0,1480765440.0,30158553088.0,5684.0,3768.0
12-04 09:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811073536.0,1480765440.0,30158553088.0,2084.0,2223.0
12-04 09:43:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168678912.0,811073536.0,1480769536.0,30158553088.0,1632.0,1241.0
12-04 09:43:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811073536.0,1480769536.0,30158553088.0,3095.0,2157.0
12-04 09:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811073536.0,1480769536.0,30158553088.0,3264.0,2250.0
12-04 09:43:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168674816.0,811073536.0,1480773632.0,30158553088.0,2992.0,2064.0
12-04 09:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168674816.0,811073536.0,1480773632.0,30158553088.0,5928.0,5809.0
12-04 09:43:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168793600.0,811073536.0,1480781824.0,30158426112.0,7279.0,5235.0
12-04 09:43:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168789504.0,811073536.0,1480785920.0,30158426112.0,1991.0,1503.0
12-04 09:43:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168789504.0,811073536.0,1480785920.0,30158426112.0,4883.0,3886.0
12-04 09:43:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811073536.0,1480790016.0,30158426112.0,2915.0,2858.0
12-04 09:43:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168785408.0,811073536.0,1480790016.0,30158426112.0,4074.0,3003.0
12-04 09:43:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168785408.0,811073536.0,1480790016.0,30158426112.0,3600.0,2270.0
12-04 09:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168781312.0,811073536.0,1480794112.0,30158426112.0,2432.0,1616.0
12-04 09:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1168781312.0,811073536.0,1480794112.0,30158426112.0,2534.0,1709.0
12-04 09:43:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811073536.0,1480794112.0,30158426112.0,2289.0,2410.0
12-04 09:43:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168777216.0,811073536.0,1480798208.0,30158426112.0,7511.0,6144.0
12-04 09:43:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,6.0,1168773120.0,811073536.0,1480802304.0,30158426112.0,3672.0,3953.0
12-04 09:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168756736.0,811073536.0,1480818688.0,30158426112.0,7696.0,7315.0
12-04 09:43:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168756736.0,811073536.0,1480818688.0,30158426112.0,3159.0,1616.0
12-04 09:43:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811073536.0,1480822784.0,30158426112.0,5641.0,3017.0
12-04 09:43:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168748544.0,811073536.0,1480826880.0,30158426112.0,1609.0,1055.0
12-04 09:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168748544.0,811073536.0,1480826880.0,30158426112.0,1424.0,1055.0
12-04 09:43:49,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1168748544.0,811073536.0,1480826880.0,30158426112.0,7311.0,4418.0
12-04 09:43:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811073536.0,1480830976.0,30158426112.0,2223.0,3904.0
12-04 09:43:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811073536.0,1480830976.0,30158426112.0,3796.0,3946.0
12-04 09:43:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811073536.0,1480830976.0,30158426112.0,5461.0,4186.0
12-04 09:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168740352.0,811073536.0,1480835072.0,30158426112.0,4839.0,4327.0
12-04 09:43:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168736256.0,811073536.0,1480839168.0,30158426112.0,2714.0,1937.0
12-04 09:43:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168732160.0,811077632.0,1480839168.0,30158426112.0,2533.0,1709.0
12-04 09:43:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168732160.0,811077632.0,1480839168.0,30158426112.0,4513.0,3116.0
12-04 09:43:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168728064.0,811077632.0,1480843264.0,30158426112.0,4603.0,3825.0
12-04 09:43:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168728064.0,811077632.0,1480843264.0,30158426112.0,4583.0,3600.0
12-04 09:43:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168723968.0,811077632.0,1480847360.0,30158426112.0,1327.0,962.0
12-04 09:44:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811077632.0,1480851456.0,30158426112.0,2842.0,3484.0
12-04 09:44:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811077632.0,1480851456.0,30158426112.0,5693.0,4278.0
12-04 09:44:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168715776.0,811077632.0,1480855552.0,30158426112.0,2810.0,2293.0
12-04 09:44:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811077632.0,1480855552.0,30158426112.0,5520.0,4179.0
12-04 09:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811077632.0,1480859648.0,30158417920.0,4487.0,2811.0
12-04 09:44:05,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168715776.0,811077632.0,1480863744.0,30158417920.0,2274.0,1545.0
12-04 09:44:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811077632.0,1480867840.0,30158417920.0,6369.0,4676.0
12-04 09:44:07,0.167,0.0,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168707584.0,811077632.0,1480871936.0,30158417920.0,4265.0,4526.0
12-04 09:44:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811077632.0,1480871936.0,30158417920.0,4589.0,4400.0
12-04 09:44:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811077632.0,1480871936.0,30158417920.0,1249.0,1035.0
12-04 09:44:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168703488.0,811077632.0,1480876032.0,30158417920.0,4381.0,2718.0
12-04 09:44:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168703488.0,811077632.0,1480876032.0,30158417920.0,5401.0,3659.0
12-04 09:44:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168687104.0,811077632.0,1480892416.0,30158417920.0,9881.0,8398.0
12-04 09:44:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811077632.0,1480896512.0,30158417920.0,4720.0,2904.0
12-04 09:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168683008.0,811077632.0,1480896512.0,30158417920.0,2497.0,1616.0
12-04 09:44:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,131072.0,0.0,4.0,1168678912.0,811077632.0,1480900608.0,30158417920.0,5850.0,5868.0
12-04 09:44:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811077632.0,1480900608.0,30158417920.0,2840.0,3416.0
12-04 09:44:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811077632.0,1480900608.0,30158417920.0,159.0,308.0
12-04 09:44:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811077632.0,1480904704.0,30158417920.0,2700.0,1802.0
12-04 09:44:19,0.167,0.0,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168670720.0,811081728.0,1480904704.0,30158417920.0,6043.0,3671.0
12-04 09:44:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168666624.0,811081728.0,1480908800.0,30158417920.0,3667.0,2270.0
12-04 09:44:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168662528.0,811081728.0,1480912896.0,30158417920.0,3924.0,2913.0
12-04 09:44:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811081728.0,1480912896.0,30158417920.0,2805.0,1895.0
12-04 09:44:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811081728.0,1480912896.0,30158417920.0,5620.0,5770.0
12-04 09:44:24,0.998,0.083,98.919,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168912384.0,811081728.0,1480916992.0,30158163968.0,3324.0,4557.0
12-04 09:44:25,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168912384.0,811081728.0,1480916992.0,30158163968.0,2598.0,1709.0
12-04 09:44:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168908288.0,811081728.0,1480921088.0,30158163968.0,1328.0,962.0
12-04 09:44:27,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168908288.0,811081728.0,1480921088.0,30158163968.0,7211.0,4325.0
12-04 09:44:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168904192.0,811081728.0,1480925184.0,30158163968.0,1531.0,1148.0
12-04 09:44:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168904192.0,811081728.0,1480925184.0,30158163968.0,4160.0,2718.0
12-04 09:44:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168908288.0,811081728.0,1480929280.0,30158155776.0,3221.0,2157.0
12-04 09:44:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168908288.0,811081728.0,1480929280.0,30158155776.0,5076.0,4006.0
12-04 09:44:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168904192.0,811081728.0,1480933376.0,30158155776.0,5181.0,5659.0
12-04 09:44:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168904192.0,811081728.0,1480933376.0,30158155776.0,3056.0,3448.0
12-04 09:44:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168900096.0,811081728.0,1480937472.0,30158155776.0,1949.0,1410.0
12-04 09:44:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168908288.0,811081728.0,1480937472.0,30158147584.0,882.0,849.0
12-04 09:44:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168904192.0,811081728.0,1480941568.0,30158147584.0,7727.0,4722.0
12-04 09:44:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1168896000.0,811081728.0,1480949760.0,30158147584.0,5337.0,3752.0
12-04 09:44:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168896000.0,811081728.0,1480949760.0,30158147584.0,4379.0,3438.0
12-04 09:44:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168891904.0,811081728.0,1480953856.0,30158147584.0,3246.0,2878.0
12-04 09:44:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168891904.0,811081728.0,1480953856.0,30158147584.0,3969.0,4044.0
12-04 09:44:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168891904.0,811081728.0,1480953856.0,30158147584.0,1077.0,1661.0
12-04 09:44:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168887808.0,811081728.0,1480957952.0,30158147584.0,3787.0,2906.0
12-04 09:44:43,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168883712.0,811085824.0,1480957952.0,30158147584.0,1551.0,1055.0
12-04 09:44:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168879616.0,811085824.0,1480962048.0,30158147584.0,5101.0,3110.0
12-04 09:44:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1168879616.0,811085824.0,1480962048.0,30158147584.0,5028.0,3152.0
12-04 09:44:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168875520.0,811085824.0,1480966144.0,30158147584.0,4972.0,4605.0
12-04 09:44:47,0.0,0.166,99.834,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168875520.0,811085824.0,1480966144.0,30158147584.0,2696.0,3298.0
12-04 09:44:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168871424.0,811085824.0,1480970240.0,30158147584.0,5578.0,4179.0
12-04 09:44:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1168867328.0,811089920.0,1480970240.0,30158147584.0,3348.0,2971.0
12-04 09:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168863232.0,811089920.0,1480974336.0,30158147584.0,1389.0,962.0
12-04 09:44:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168863232.0,811089920.0,1480974336.0,30158147584.0,3993.0,2498.0
12-04 09:44:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168846848.0,811089920.0,1480990720.0,30158147584.0,7370.0,7796.0
12-04 09:44:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168846848.0,811089920.0,1480990720.0,30158147584.0,5643.0,4180.0
12-04 09:44:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168842752.0,811089920.0,1480994816.0,30158147584.0,6933.0,5133.0
12-04 09:44:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1168834560.0,811094016.0,1480998912.0,30158147584.0,219.0,308.0
12-04 09:44:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168834560.0,811094016.0,1480998912.0,30158147584.0,4188.0,5303.0
12-04 09:44:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168834560.0,811094016.0,1480998912.0,30158147584.0,5138.0,3269.0
12-04 09:44:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168830464.0,811094016.0,1481003008.0,30158147584.0,4491.0,3665.0
12-04 09:44:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168830464.0,811094016.0,1481003008.0,30158147584.0,2659.0,1751.0
12-04 09:45:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168830464.0,811094016.0,1481003008.0,30158147584.0,3723.0,2270.0
12-04 09:45:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168826368.0,811094016.0,1481007104.0,30158147584.0,3515.0,2997.0
12-04 09:45:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168838656.0,811094016.0,1481011200.0,30158131200.0,4076.0,3040.0
12-04 09:45:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1168830464.0,811094016.0,1481011200.0,30158139392.0,3315.0,2877.0
12-04 09:45:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168830464.0,811094016.0,1481011200.0,30158139392.0,4096.0,3260.0
12-04 09:45:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168826368.0,811094016.0,1481015296.0,30158139392.0,6369.0,4566.0
12-04 09:45:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168822272.0,811094016.0,1481019392.0,30158139392.0,4141.0,3418.0
12-04 09:45:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168830464.0,811094016.0,1481019392.0,30158131200.0,3018.0,2253.0
12-04 09:45:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168826368.0,811094016.0,1481023488.0,30158131200.0,3377.0,2157.0
12-04 09:45:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168822272.0,811094016.0,1481027584.0,30158131200.0,3673.0,3422.0
12-04 09:45:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168818176.0,811094016.0,1481031680.0,30158131200.0,4652.0,2904.0
12-04 09:45:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168818176.0,811094016.0,1481031680.0,30158131200.0,4035.0,3326.0
12-04 09:45:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168814080.0,811094016.0,1481035776.0,30158131200.0,7864.0,4773.0
12-04 09:45:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1168805888.0,811098112.0,1481039872.0,30158131200.0,6667.0,6859.0
12-04 09:45:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168805888.0,811098112.0,1481039872.0,30158131200.0,1329.0,962.0
12-04 09:45:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168805888.0,811098112.0,1481039872.0,30158131200.0,2634.0,1802.0
12-04 09:45:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168801792.0,811098112.0,1481043968.0,30158131200.0,2534.0,1709.0
12-04 09:45:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168801792.0,811098112.0,1481043968.0,30158131200.0,2702.0,1802.0
12-04 09:45:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168797696.0,811098112.0,1481048064.0,30158131200.0,4002.0,4133.0
12-04 09:45:19,0.083,0.166,99.584,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1168793600.0,811102208.0,1481048064.0,30158131200.0,5459.0,4185.0
12-04 09:45:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1168797696.0,811102208.0,1481052160.0,30158123008.0,5527.0,4185.0
12-04 09:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168797696.0,811102208.0,1481052160.0,30158123008.0,1431.0,1055.0
12-04 09:45:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168793600.0,811102208.0,1481056256.0,30158123008.0,4587.0,4015.0
12-04 09:45:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168793600.0,811102208.0,1481056256.0,30158123008.0,5068.0,4628.0
12-04 09:45:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168789504.0,811102208.0,1481060352.0,30158123008.0,2185.0,2316.0
12-04 09:45:25,0.083,0.083,99.583,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,1168785408.0,811106304.0,1481060352.0,30158123008.0,5864.0,3620.0
12-04 09:45:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811106304.0,1481064448.0,30158123008.0,4903.0,4534.0
12-04 09:45:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168777216.0,811106304.0,1481068544.0,30158123008.0,2535.0,1709.0
12-04 09:45:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168777216.0,811106304.0,1481068544.0,30158123008.0,3187.0,2812.0
12-04 09:45:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168777216.0,811106304.0,1481068544.0,30158123008.0,3229.0,2157.0
12-04 09:45:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,1168773120.0,811106304.0,1481072640.0,30158123008.0,2681.0,2764.0
12-04 09:45:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168773120.0,811106304.0,1481072640.0,30158123008.0,4387.0,2853.0
12-04 09:45:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168769024.0,811106304.0,1481076736.0,30158123008.0,6282.0,5269.0
12-04 09:45:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811106304.0,1481076736.0,30158123008.0,6629.0,5703.0
12-04 09:45:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168764928.0,811106304.0,1481080832.0,30158123008.0,1990.0,1503.0
12-04 09:45:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1168760832.0,811106304.0,1481084928.0,30158123008.0,6117.0,4474.0
12-04 09:45:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811106304.0,1481084928.0,30158123008.0,1992.0,1503.0
12-04 09:45:37,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1168756736.0,811110400.0,1481084928.0,30158123008.0,3691.0,3743.0
12-04 09:45:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811110400.0,1481089024.0,30158123008.0,2543.0,2579.0
12-04 09:45:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168748544.0,811110400.0,1481093120.0,30158123008.0,5941.0,3578.0
12-04 09:45:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168748544.0,811110400.0,1481093120.0,30158123008.0,3255.0,2876.0
12-04 09:45:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811110400.0,1481097216.0,30158123008.0,3866.0,2456.0
12-04 09:45:42,0.0,0.0,99.917,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1168719872.0,811110400.0,1481113600.0,30158131200.0,8176.0,8116.0
12-04 09:45:43,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168715776.0,811110400.0,1481117696.0,30158131200.0,3355.0,2971.0
12-04 09:45:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811110400.0,1481117696.0,30158131200.0,2703.0,1802.0
12-04 09:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168723968.0,811110400.0,1481117696.0,30158123008.0,2739.0,3389.0
12-04 09:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168719872.0,811110400.0,1481121792.0,30158123008.0,3635.0,2363.0
12-04 09:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811110400.0,1481121792.0,30158123008.0,2432.0,1616.0
12-04 09:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168723968.0,811110400.0,1481125888.0,30158114816.0,1431.0,1055.0
12-04 09:45:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168723968.0,811110400.0,1481125888.0,30158114816.0,4458.0,3625.0
12-04 09:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811110400.0,1481129984.0,30158114816.0,4422.0,3531.0
12-04 09:45:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811110400.0,1481129984.0,30158114816.0,2533.0,1709.0
12-04 09:45:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811110400.0,1481134080.0,30158114816.0,4358.0,3530.0
12-04 09:45:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168715776.0,811110400.0,1481134080.0,30158114816.0,5977.0,6373.0
12-04 09:45:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811110400.0,1481138176.0,30158114816.0,1648.0,1442.0
12-04 09:45:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168711680.0,811110400.0,1481138176.0,30158114816.0,1430.0,1055.0
12-04 09:45:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,110592.0,0.0,4.0,1168707584.0,811110400.0,1481142272.0,30158114816.0,6760.0,4838.0
12-04 09:45:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811110400.0,1481142272.0,30158114816.0,3704.0,2363.0
12-04 09:45:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168703488.0,811110400.0,1481146368.0,30158114816.0,2097.0,2423.0
12-04 09:45:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168703488.0,811110400.0,1481146368.0,30158114816.0,3658.0,2312.0
12-04 09:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811110400.0,1481150464.0,30158114816.0,2942.0,3576.0
12-04 09:46:01,0.083,0.0,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1168695296.0,811114496.0,1481150464.0,30158114816.0,2536.0,1709.0
12-04 09:46:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811114496.0,1481154560.0,30158114816.0,2468.0,1709.0
12-04 09:46:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811114496.0,1481154560.0,30158114816.0,5484.0,4134.0
12-04 09:46:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168691200.0,811114496.0,1481154560.0,30158114816.0,3607.0,2700.0
12-04 09:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811114496.0,1481158656.0,30158114816.0,6410.0,4726.0
12-04 09:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1168683008.0,811114496.0,1481162752.0,30158114816.0,5229.0,3564.0
12-04 09:46:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811114496.0,1481162752.0,30158114816.0,2647.0,2956.0
12-04 09:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811114496.0,1481162752.0,30158114816.0,6273.0,4540.0
12-04 09:46:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811114496.0,1481166848.0,30158106624.0,3072.0,2857.0
12-04 09:46:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811114496.0,1481166848.0,30158106624.0,943.0,756.0
12-04 09:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811114496.0,1481170944.0,30158106624.0,4619.0,2811.0
12-04 09:46:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811114496.0,1481175040.0,30158106624.0,5818.0,5096.0
12-04 09:46:13,0.0,0.0,99.666,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,1168678912.0,811114496.0,1481175040.0,30158106624.0,3318.0,2157.0
12-04 09:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811114496.0,1481179136.0,30158106624.0,4526.0,3624.0
12-04 09:46:15,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1168658432.0,811114496.0,1481195520.0,30158106624.0,7793.0,7269.0
12-04 09:46:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168654336.0,811114496.0,1481199616.0,30158106624.0,3152.0,2785.0
12-04 09:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811114496.0,1481203712.0,30158106624.0,3804.0,2456.0
12-04 09:46:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811114496.0,1481203712.0,30158106624.0,2731.0,3385.0
12-04 09:46:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168650240.0,811114496.0,1481203712.0,30158106624.0,4872.0,3017.0
12-04 09:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811114496.0,1481203712.0,30158106624.0,159.0,308.0
12-04 09:46:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168646144.0,811114496.0,1481207808.0,30158106624.0,8611.0,6748.0
12-04 09:46:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811114496.0,1481211904.0,30158098432.0,5728.0,5866.0
12-04 09:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811114496.0,1481211904.0,30158098432.0,4511.0,3661.0
12-04 09:46:24,0.667,0.0,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169027072.0,811114496.0,1481216000.0,30157717504.0,2495.0,1616.0
12-04 09:46:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169027072.0,811114496.0,1481216000.0,30157717504.0,2756.0,2258.0
12-04 09:46:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169027072.0,811114496.0,1481216000.0,30157717504.0,7187.0,6286.0
12-04 09:46:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169022976.0,811114496.0,1481220096.0,30157717504.0,2601.0,1709.0
12-04 09:46:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169022976.0,811114496.0,1481220096.0,30157717504.0,1532.0,1148.0
12-04 09:46:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169018880.0,811114496.0,1481224192.0,30157717504.0,8459.0,7528.0
12-04 09:46:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169014784.0,811114496.0,1481228288.0,30157717504.0,3711.0,3231.0
12-04 09:46:31,0.0,0.083,99.666,0.250,0.0,0.0,0.0,114688.0,0.0,4.0,1169010688.0,811114496.0,1481232384.0,30157717504.0,3227.0,2157.0
12-04 09:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169010688.0,811114496.0,1481232384.0,30157717504.0,822.0,849.0
12-04 09:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169010688.0,811114496.0,1481232384.0,30157717504.0,6192.0,4727.0
12-04 09:46:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169018880.0,811114496.0,1481232384.0,30157709312.0,1991.0,1503.0
12-04 09:46:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169014784.0,811114496.0,1481236480.0,30157709312.0,4395.0,2811.0
12-04 09:46:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169010688.0,811114496.0,1481240576.0,30157709312.0,8388.0,5848.0
12-04 09:46:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169006592.0,811114496.0,1481244672.0,30157709312.0,6118.0,5561.0
12-04 09:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169006592.0,811114496.0,1481244672.0,30157709312.0,1773.0,2923.0
12-04 09:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169006592.0,811114496.0,1481244672.0,30157709312.0,1327.0,962.0
12-04 09:46:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169006592.0,811114496.0,1481244672.0,30157709312.0,3601.0,2270.0
12-04 09:46:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169002496.0,811114496.0,1481248768.0,30157709312.0,4037.0,3721.0
12-04 09:46:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169002496.0,811114496.0,1481248768.0,30157709312.0,2600.0,1709.0
12-04 09:46:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1168994304.0,811118592.0,1481252864.0,30157709312.0,5009.0,4699.0
12-04 09:46:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168994304.0,811118592.0,1481252864.0,30157709312.0,3661.0,2270.0
12-04 09:46:45,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168990208.0,811118592.0,1481256960.0,30157709312.0,2700.0,1802.0
12-04 09:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168982016.0,811118592.0,1481265152.0,30157709312.0,3406.0,3426.0
12-04 09:46:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168982016.0,811118592.0,1481265152.0,30157709312.0,4392.0,3624.0
12-04 09:46:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168977920.0,811118592.0,1481269248.0,30157709312.0,2497.0,1616.0
12-04 09:46:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1168977920.0,811118592.0,1481269248.0,30157709312.0,2602.0,1709.0
12-04 09:46:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168977920.0,811118592.0,1481269248.0,30157709312.0,3807.0,3951.0
12-04 09:46:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168973824.0,811118592.0,1481273344.0,30157709312.0,2739.0,1895.0
12-04 09:46:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168973824.0,811118592.0,1481273344.0,30157709312.0,4321.0,3439.0
12-04 09:46:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168969728.0,811118592.0,1481277440.0,30157709312.0,5582.0,4180.0
12-04 09:46:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168969728.0,811118592.0,1481277440.0,30157709312.0,2880.0,2096.0
12-04 09:46:55,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168961536.0,811122688.0,1481281536.0,30157709312.0,2774.0,3484.0
12-04 09:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168961536.0,811122688.0,1481281536.0,30157709312.0,3441.0,2556.0
12-04 09:46:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168957440.0,811122688.0,1481285632.0,30157709312.0,1981.0,2130.0
12-04 09:46:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168957440.0,811122688.0,1481285632.0,30157709312.0,5607.0,4386.0
12-04 09:46:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169002496.0,811122688.0,1481367552.0,30157582336.0,3930.0,2498.0
12-04 09:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169006592.0,811122688.0,1481371648.0,30157574144.0,2495.0,1616.0
12-04 09:47:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,5.0,1169002496.0,811126784.0,1481371648.0,30157574144.0,4887.0,4359.0
12-04 09:47:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168998400.0,811126784.0,1481375744.0,30157574144.0,3251.0,2876.0
12-04 09:47:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168998400.0,811126784.0,1481375744.0,30157574144.0,1490.0,1097.0
12-04 09:47:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168994304.0,811126784.0,1481379840.0,30157574144.0,5275.0,3980.0
12-04 09:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,1168994304.0,811126784.0,1481379840.0,30157574144.0,2766.0,2578.0
12-04 09:47:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168990208.0,811126784.0,1481383936.0,30157574144.0,4590.0,2904.0
12-04 09:47:07,0.167,0.083,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168982016.0,811130880.0,1481388032.0,30157574144.0,7349.0,5522.0
12-04 09:47:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168982016.0,811130880.0,1481388032.0,30157574144.0,3280.0,2064.0
12-04 09:47:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168977920.0,811130880.0,1481392128.0,30157574144.0,4714.0,4440.0
12-04 09:47:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168977920.0,811130880.0,1481392128.0,30157574144.0,3551.0,2250.0
12-04 09:47:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168973824.0,811130880.0,1481396224.0,30157574144.0,5263.0,4614.0
12-04 09:47:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,811130880.0,1447763968.0,30190604288.0,4036.0,3325.0
12-04 09:47:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169571840.0,811134976.0,1447763968.0,30190604288.0,4519.0,2718.0
12-04 09:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169571840.0,811134976.0,1447763968.0,30190604288.0,2084.0,2223.0
12-04 09:47:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169567744.0,811134976.0,1447768064.0,30190604288.0,2764.0,1844.0
12-04 09:47:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169567744.0,811134976.0,1447768064.0,30190604288.0,4421.0,3532.0
12-04 09:47:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169563648.0,811134976.0,1447772160.0,30190604288.0,6591.0,4746.0
12-04 09:47:18,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169559552.0,811134976.0,1447776256.0,30190604288.0,1119.0,1755.0
12-04 09:47:19,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169559552.0,811134976.0,1447776256.0,30190604288.0,3087.0,2783.0
12-04 09:47:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169555456.0,811134976.0,1447780352.0,30190604288.0,2499.0,1616.0
12-04 09:47:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169539072.0,811134976.0,1447796736.0,30190604288.0,6581.0,6688.0
12-04 09:47:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,811134976.0,1447796736.0,30190604288.0,4975.0,3110.0
12-04 09:47:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811134976.0,1447800832.0,30190604288.0,5169.0,4786.0
12-04 09:47:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811134976.0,1447800832.0,30190604288.0,4320.0,3439.0
12-04 09:47:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1169526784.0,811139072.0,1447804928.0,30190604288.0,4843.0,4605.0
12-04 09:47:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811139072.0,1447809024.0,30190604288.0,3288.0,2970.0
12-04 09:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811139072.0,1447809024.0,30190604288.0,1533.0,1148.0
12-04 09:47:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811139072.0,1447809024.0,30190604288.0,2533.0,1709.0
12-04 09:47:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169518592.0,811139072.0,1447813120.0,30190604288.0,4162.0,2718.0
12-04 09:47:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169518592.0,811139072.0,1447813120.0,30190604288.0,4073.0,3960.0
12-04 09:47:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169510400.0,811143168.0,1447817216.0,30190604288.0,7940.0,4866.0
12-04 09:47:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811143168.0,1447821312.0,30190604288.0,2542.0,2577.0
12-04 09:47:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811143168.0,1447821312.0,30190604288.0,2644.0,2670.0
12-04 09:47:34,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169502208.0,811143168.0,1447825408.0,30190604288.0,5018.0,4006.0
12-04 09:47:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169502208.0,811143168.0,1447825408.0,30190604288.0,2543.0,2578.0
12-04 09:47:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,110592.0,0.0,4.0,1169498112.0,811143168.0,1447829504.0,30190604288.0,4329.0,2811.0
12-04 09:47:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169498112.0,811143168.0,1447829504.0,30190604288.0,4004.0,3004.0
12-04 09:47:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169498112.0,811143168.0,1447829504.0,30190604288.0,4331.0,2811.0
12-04 09:47:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811143168.0,1447833600.0,30190604288.0,2276.0,1902.0
12-04 09:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1169489920.0,811143168.0,1447837696.0,30190604288.0,8222.0,7784.0
12-04 09:47:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169485824.0,811143168.0,1447841792.0,30190604288.0,5408.0,4563.0
12-04 09:47:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,811143168.0,1447845888.0,30190604288.0,1981.0,2130.0
12-04 09:47:43,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169481728.0,811143168.0,1447845888.0,30190604288.0,1329.0,962.0
12-04 09:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,811143168.0,1447845888.0,30190604288.0,3702.0,2363.0
12-04 09:47:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169477632.0,811143168.0,1447849984.0,30190604288.0,5073.0,3203.0
12-04 09:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811143168.0,1447854080.0,30190604288.0,159.0,308.0
12-04 09:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811143168.0,1447854080.0,30190604288.0,4459.0,5121.0
12-04 09:47:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811143168.0,1447854080.0,30190604288.0,4872.0,3017.0
12-04 09:47:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169469440.0,811143168.0,1447858176.0,30190604288.0,4458.0,3624.0
12-04 09:47:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169461248.0,811143168.0,1447866368.0,30190604288.0,1467.0,1148.0
12-04 09:47:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1169461248.0,811143168.0,1447866368.0,30190604288.0,2498.0,1616.0
12-04 09:47:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169461248.0,811143168.0,1447866368.0,30190604288.0,1980.0,2130.0
12-04 09:47:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169457152.0,811143168.0,1447870464.0,30190604288.0,4557.0,3909.0
12-04 09:47:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169457152.0,811143168.0,1447870464.0,30190604288.0,6204.0,4224.0
12-04 09:47:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169444864.0,811151360.0,1447874560.0,30190604288.0,2246.0,2359.0
12-04 09:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169444864.0,811151360.0,1447874560.0,30190604288.0,9228.0,7823.0
12-04 09:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811151360.0,1447878656.0,30190604288.0,2085.0,2222.0
12-04 09:47:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811151360.0,1447878656.0,30190604288.0,1509.0,1256.0
12-04 09:47:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811151360.0,1447878656.0,30190596096.0,3661.0,2312.0
12-04 09:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169444864.0,811151360.0,1447882752.0,30190596096.0,2288.0,2409.0
12-04 09:48:01,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169440768.0,811155456.0,1447882752.0,30190596096.0,3929.0,2498.0
12-04 09:48:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811155456.0,1447886848.0,30190596096.0,3803.0,2456.0
12-04 09:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811155456.0,1447886848.0,30190596096.0,3214.0,2825.0
12-04 09:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811155456.0,1447886848.0,30190596096.0,2868.0,2672.0
12-04 09:48:05,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169428480.0,811155456.0,1447895040.0,30190596096.0,7734.0,5863.0
12-04 09:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811155456.0,1447895040.0,30190596096.0,1699.0,2017.0
12-04 09:48:07,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1169428480.0,811155456.0,1447895040.0,30190596096.0,2958.0,2258.0
12-04 09:48:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811155456.0,1447899136.0,30190596096.0,6760.0,4119.0
12-04 09:48:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811155456.0,1447899136.0,30190596096.0,3217.0,2064.0
12-04 09:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811155456.0,1447903232.0,30190596096.0,3071.0,2858.0
12-04 09:48:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1169420288.0,811155456.0,1447903232.0,30190596096.0,2827.0,2621.0
12-04 09:48:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169416192.0,811155456.0,1447907328.0,30190596096.0,9433.0,7110.0
12-04 09:48:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169403904.0,811163648.0,1447911424.0,30190596096.0,2868.0,2671.0
12-04 09:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169403904.0,811163648.0,1447911424.0,30190596096.0,2600.0,1709.0
12-04 09:48:15,0.083,0.166,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169403904.0,811163648.0,1447911424.0,30190596096.0,2431.0,1616.0
12-04 09:48:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169403904.0,811163648.0,1447911424.0,30190596096.0,2496.0,1616.0
12-04 09:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169399808.0,811163648.0,1447915520.0,30190596096.0,5264.0,3845.0
12-04 09:48:18,0.166,0.083,99.751,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169399808.0,811163648.0,1447915520.0,30190596096.0,3246.0,2871.0
12-04 09:48:19,0.083,0.0,99.250,0.667,0.0,0.0,0.0,24576.0,0.0,3.0,1169395712.0,811163648.0,1447919616.0,30190596096.0,6524.0,4746.0
12-04 09:48:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811163648.0,1447923712.0,30190596096.0,4421.0,3531.0
12-04 09:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811163648.0,1447923712.0,30190596096.0,2738.0,3392.0
12-04 09:48:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811163648.0,1447927808.0,30190596096.0,2187.0,2315.0
12-04 09:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169379328.0,811163648.0,1447936000.0,30190596096.0,5519.0,4180.0
12-04 09:48:24,0.584,0.0,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169379328.0,811163648.0,1447936000.0,30190596096.0,1467.0,1148.0
12-04 09:48:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169371136.0,811171840.0,1447936000.0,30190596096.0,2498.0,1616.0
12-04 09:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169367040.0,811171840.0,1447940096.0,30190596096.0,3340.0,2460.0
12-04 09:48:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811171840.0,1447940096.0,30190596096.0,6525.0,4747.0
12-04 09:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811171840.0,1447944192.0,30190596096.0,4171.0,4274.0
12-04 09:48:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169371136.0,811171840.0,1447944192.0,30190587904.0,5585.0,4014.0
12-04 09:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811171840.0,1447948288.0,30190587904.0,3132.0,3682.0
12-04 09:48:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169362944.0,811175936.0,1447948288.0,30190587904.0,1926.0,1503.0
12-04 09:48:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811175936.0,1447952384.0,30190587904.0,6804.0,4305.0
12-04 09:48:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811175936.0,1447952384.0,30190587904.0,786.0,756.0
12-04 09:48:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169285120.0,811175936.0,1447952384.0,30190661632.0,2644.0,2671.0
12-04 09:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811175936.0,1447956480.0,30190661632.0,5601.0,3558.0
12-04 09:48:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169276928.0,811175936.0,1447960576.0,30190661632.0,5536.0,5054.0
12-04 09:48:37,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169276928.0,811175936.0,1447960576.0,30190661632.0,3596.0,3612.0
12-04 09:48:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169272832.0,811175936.0,1447964672.0,30190661632.0,3161.0,2157.0
12-04 09:48:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169272832.0,811175936.0,1447964672.0,30190661632.0,6272.0,4938.0
12-04 09:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169272832.0,811175936.0,1447964672.0,30190661632.0,1634.0,1241.0
12-04 09:48:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811175936.0,1447968768.0,30190661632.0,2599.0,1709.0
12-04 09:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169268736.0,811175936.0,1447968768.0,30190661632.0,1751.0,1739.0
12-04 09:48:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169260544.0,811180032.0,1447972864.0,30190661632.0,3085.0,2784.0
12-04 09:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169260544.0,811180032.0,1447972864.0,30190661632.0,8415.0,6567.0
12-04 09:48:45,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169256448.0,811180032.0,1447976960.0,30190661632.0,4625.0,3717.0
12-04 09:48:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1169252352.0,811180032.0,1447981056.0,30190661632.0,3254.0,2878.0
12-04 09:48:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811180032.0,1447981056.0,30190661632.0,1430.0,1055.0
12-04 09:48:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811180032.0,1447981056.0,30190661632.0,1263.0,962.0
12-04 09:48:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169244160.0,811184128.0,1447985152.0,30190661632.0,1431.0,1055.0
12-04 09:48:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1169244160.0,811184128.0,1447985152.0,30190661632.0,2598.0,1709.0
12-04 09:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169240064.0,811184128.0,1447989248.0,30190661632.0,8575.0,6655.0
12-04 09:48:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169235968.0,811184128.0,1447993344.0,30190661632.0,5075.0,4700.0
12-04 09:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169235968.0,811184128.0,1447993344.0,30190661632.0,5171.0,4787.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169231872.0,811184128.0,1447997440.0,30190661632.0,2778.0,2003.0
12-04 09:48:55,0.0,0.083,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,7.0,1169227776.0,811184128.0,1448001536.0,30190661632.0,5029.0,3544.0
12-04 09:48:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169223680.0,811184128.0,1448005632.0,30190661632.0,915.0,1567.0
12-04 09:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169223680.0,811184128.0,1448005632.0,30190661632.0,1429.0,1055.0
12-04 09:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169219584.0,811184128.0,1448009728.0,30190661632.0,3434.0,3171.0
12-04 09:48:59,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169219584.0,811184128.0,1448009728.0,30190661632.0,2660.0,1751.0
12-04 09:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169215488.0,811184128.0,1448013824.0,30190661632.0,5949.0,4185.0
12-04 09:49:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1169215488.0,811184128.0,1448013824.0,30190661632.0,5271.0,3480.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169211392.0,811184128.0,1448017920.0,30190661632.0,2601.0,1709.0
12-04 09:49:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169211392.0,811184128.0,1448017920.0,30190661632.0,3516.0,3105.0
12-04 09:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169211392.0,811184128.0,1448017920.0,30190661632.0,5875.0,4014.0
12-04 09:49:05,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169207296.0,811184128.0,1448022016.0,30190661632.0,2832.0,2578.0
12-04 09:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811184128.0,1448022016.0,30190661632.0,4003.0,3232.0
12-04 09:49:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169203200.0,811184128.0,1448026112.0,30190661632.0,5604.0,3843.0
12-04 09:49:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811184128.0,1448030208.0,30190661632.0,4713.0,2946.0
12-04 09:49:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811184128.0,1448030208.0,30190661632.0,4035.0,3325.0
12-04 09:49:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169195008.0,811184128.0,1448034304.0,30190661632.0,3587.0,3839.0
12-04 09:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169195008.0,811184128.0,1448034304.0,30190661632.0,3349.0,2064.0
12-04 09:49:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169190912.0,811184128.0,1448038400.0,30190661632.0,5143.0,3978.0
12-04 09:49:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169190912.0,811184128.0,1448038400.0,30190661632.0,4003.0,3166.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169186816.0,811184128.0,1448042496.0,30190661632.0,6105.0,3671.0
12-04 09:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169170432.0,811184128.0,1448058880.0,30190661632.0,6683.0,6681.0
12-04 09:49:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169170432.0,811184128.0,1448058880.0,30190661632.0,3354.0,2971.0
12-04 09:49:17,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169166336.0,811184128.0,1448062976.0,30190661632.0,2599.0,1709.0
12-04 09:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169166336.0,811184128.0,1448062976.0,30190661632.0,6238.0,5347.0
12-04 09:49:19,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169162240.0,811184128.0,1448067072.0,30190661632.0,3356.0,2970.0
12-04 09:49:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169162240.0,811184128.0,1448067072.0,30190661632.0,3253.0,2878.0
12-04 09:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1169162240.0,811184128.0,1448067072.0,30190661632.0,1329.0,962.0
12-04 09:49:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169174528.0,811184128.0,1448071168.0,30190645248.0,4319.0,3373.0
12-04 09:49:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169174528.0,811184128.0,1448071168.0,30190645248.0,5483.0,4087.0
12-04 09:49:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169170432.0,811184128.0,1448075264.0,30190645248.0,1632.0,1241.0
12-04 09:49:25,0.083,0.167,99.584,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1169166336.0,811188224.0,1448075264.0,30190645248.0,4289.0,3465.0
12-04 09:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169162240.0,811188224.0,1448079360.0,30190645248.0,6137.0,5254.0
12-04 09:49:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169145856.0,811188224.0,1448095744.0,30190645248.0,6083.0,7268.0
12-04 09:49:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811188224.0,1448099840.0,30190645248.0,4359.0,3532.0
12-04 09:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811188224.0,1448099840.0,30190645248.0,3875.0,3367.0
12-04 09:49:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169133568.0,811192320.0,1448103936.0,30190645248.0,2357.0,1782.0
12-04 09:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169133568.0,811192320.0,1448103936.0,30190645248.0,6493.0,4026.0
12-04 09:49:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811192320.0,1448108032.0,30190645248.0,3778.0,3165.0
12-04 09:49:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811192320.0,1448112128.0,30190645248.0,4160.0,2718.0
12-04 09:49:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811192320.0,1448112128.0,30190645248.0,2579.0,2671.0
12-04 09:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811192320.0,1448112128.0,30190645248.0,5085.0,4071.0
12-04 09:49:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1169117184.0,811196416.0,1448116224.0,30190645248.0,3817.0,3326.0
12-04 09:49:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169100800.0,811196416.0,1448132608.0,30190645248.0,7899.0,7818.0
12-04 09:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811196416.0,1448132608.0,30190645248.0,3197.0,2250.0
12-04 09:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811196416.0,1448136704.0,30190645248.0,4011.0,4137.0
12-04 09:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811196416.0,1448136704.0,30190645248.0,5973.0,3671.0
12-04 09:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811196416.0,1448140800.0,30190645248.0,1982.0,2065.0
12-04 09:49:42,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169092608.0,811196416.0,1448140800.0,30190645248.0,4351.0,3530.0
12-04 09:49:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811196416.0,1448140800.0,30190645248.0,1330.0,962.0
12-04 09:49:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169088512.0,811196416.0,1448144896.0,30190645248.0,6799.0,4932.0
12-04 09:49:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811196416.0,1448148992.0,30190645248.0,159.0,308.0
12-04 09:49:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811196416.0,1448148992.0,30190645248.0,2941.0,3511.0
12-04 09:49:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169068032.0,811196416.0,1448165376.0,30190645248.0,11037.0,9072.0
12-04 09:49:48,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169063936.0,811196416.0,1448169472.0,30190645248.0,1984.0,2131.0
12-04 09:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169063936.0,811196416.0,1448169472.0,30190645248.0,4357.0,3464.0
12-04 09:49:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169063936.0,811196416.0,1448169472.0,30190645248.0,2535.0,1709.0
12-04 09:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811196416.0,1448173568.0,30190645248.0,3119.0,2876.0
12-04 09:49:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169059840.0,811196416.0,1448173568.0,30190645248.0,1466.0,1148.0
12-04 09:49:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811196416.0,1448173568.0,30190645248.0,3246.0,2872.0
12-04 09:49:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169051648.0,811200512.0,1448177664.0,30190645248.0,6106.0,3737.0
12-04 09:49:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169047552.0,811200512.0,1448181760.0,30190645248.0,4022.0,4274.0
12-04 09:49:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1169047552.0,811200512.0,1448181760.0,30190645248.0,4502.0,4074.0
12-04 09:49:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169043456.0,811200512.0,1448185856.0,30190645248.0,4457.0,3558.0
12-04 09:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169043456.0,811200512.0,1448185856.0,30190645248.0,3846.0,2564.0
12-04 09:49:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169162240.0,811200512.0,1448194048.0,30190518272.0,3968.0,4087.0
12-04 09:50:00,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1169158144.0,811204608.0,1448194048.0,30190518272.0,2989.0,1802.0
12-04 09:50:01,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811204608.0,1448194048.0,30190518272.0,1790.0,962.0
12-04 09:50:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811204608.0,1448194048.0,30190518272.0,5646.0,4184.0
12-04 09:50:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169154048.0,811204608.0,1448198144.0,30190518272.0,2305.0,2359.0
12-04 09:50:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169149952.0,811204608.0,1448202240.0,30190518272.0,3995.0,3233.0
12-04 09:50:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169149952.0,811204608.0,1448202240.0,30190518272.0,6084.0,4201.0
12-04 09:50:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169145856.0,811204608.0,1448206336.0,30190518272.0,4164.0,3325.0
12-04 09:50:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811204608.0,1448210432.0,30190518272.0,7049.0,5388.0
12-04 09:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811204608.0,1448210432.0,30190518272.0,1105.0,849.0
12-04 09:50:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169141760.0,811204608.0,1448210432.0,30190518272.0,2274.0,1503.0
12-04 09:50:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811204608.0,1448210432.0,30190518272.0,6602.0,4727.0
12-04 09:50:11,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1169137664.0,811204608.0,1448214528.0,30190518272.0,3544.0,2250.0
12-04 09:50:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811204608.0,1448218624.0,30190518272.0,4691.0,4493.0
12-04 09:50:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811204608.0,1448218624.0,30190518272.0,5200.0,3980.0
12-04 09:50:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169129472.0,811204608.0,1448222720.0,30190518272.0,2660.0,1709.0
12-04 09:50:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,2.0,1169129472.0,811204608.0,1448222720.0,30190518272.0,3575.0,3520.0
12-04 09:50:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169133568.0,811204608.0,1448226816.0,30190510080.0,4481.0,3572.0
12-04 09:50:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169133568.0,811204608.0,1448226816.0,30190510080.0,1424.0,1055.0
12-04 09:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811204608.0,1448226816.0,30190510080.0,2556.0,1616.0
12-04 09:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811204608.0,1448230912.0,30190510080.0,4895.0,2924.0
12-04 09:50:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169129472.0,811204608.0,1448230912.0,30190510080.0,2077.0,2223.0
12-04 09:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811204608.0,1448230912.0,30190510080.0,4518.0,3625.0
12-04 09:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811204608.0,1448235008.0,30190510080.0,1323.0,962.0
12-04 09:50:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169121280.0,811204608.0,1448239104.0,30190510080.0,7466.0,6003.0
12-04 09:50:24,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811204608.0,1448239104.0,30190510080.0,2181.0,2316.0
12-04 09:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1169121280.0,811204608.0,1448239104.0,30190510080.0,5604.0,4728.0
12-04 09:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169117184.0,811204608.0,1448243200.0,30190510080.0,2761.0,1802.0
12-04 09:50:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169113088.0,811204608.0,1448247296.0,30190510080.0,3725.0,2270.0
12-04 09:50:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169108992.0,811204608.0,1448251392.0,30190510080.0,3348.0,2970.0
12-04 09:50:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169108992.0,811204608.0,1448251392.0,30190510080.0,1476.0,2017.0
12-04 09:50:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169108992.0,811204608.0,1448251392.0,30190510080.0,3277.0,2199.0
12-04 09:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1169104896.0,811204608.0,1448255488.0,30190510080.0,6150.0,4634.0
12-04 09:50:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811204608.0,1448259584.0,30190510080.0,4978.0,3979.0
12-04 09:50:33,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811204608.0,1448263680.0,30190510080.0,4943.0,3885.0
12-04 09:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811204608.0,1448267776.0,30190510080.0,3121.0,2064.0
12-04 09:50:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169092608.0,811204608.0,1448267776.0,30190510080.0,2909.0,2856.0
12-04 09:50:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1169076224.0,811204608.0,1448284160.0,30190510080.0,8095.0,8055.0
12-04 09:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169076224.0,811204608.0,1448284160.0,30190510080.0,5889.0,4825.0
12-04 09:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169076224.0,811204608.0,1448284160.0,30190510080.0,2705.0,2672.0
12-04 09:50:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169072128.0,811204608.0,1448288256.0,30190510080.0,4894.0,2924.0
12-04 09:50:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169068032.0,811208704.0,1448288256.0,30190510080.0,5461.0,4185.0
12-04 09:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169063936.0,811208704.0,1448292352.0,30190510080.0,1864.0,2443.0
12-04 09:50:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811208704.0,1448296448.0,30190510080.0,5593.0,4184.0
12-04 09:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811208704.0,1448296448.0,30190510080.0,1365.0,1055.0
12-04 09:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169055744.0,811208704.0,1448300544.0,30190510080.0,1328.0,962.0
12-04 09:50:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169055744.0,811208704.0,1448300544.0,30190510080.0,4392.0,3624.0
12-04 09:50:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1169051648.0,811212800.0,1448300544.0,30190510080.0,4674.0,4173.0
12-04 09:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169047552.0,811212800.0,1448304640.0,30190510080.0,5875.0,3578.0
12-04 09:50:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169043456.0,811212800.0,1448308736.0,30190510080.0,3393.0,3063.0
12-04 09:50:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169043456.0,811212800.0,1448308736.0,30190510080.0,1915.0,2130.0
12-04 09:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169043456.0,811212800.0,1448308736.0,30190510080.0,1431.0,1055.0
12-04 09:50:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1169039360.0,811212800.0,1448312832.0,30190510080.0,7170.0,5908.0
12-04 09:50:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169035264.0,811216896.0,1448312832.0,30190510080.0,1328.0,962.0
12-04 09:50:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169039360.0,811216896.0,1448316928.0,30190501888.0,3997.0,4068.0
12-04 09:50:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169039360.0,811216896.0,1448316928.0,30190501888.0,7214.0,4325.0
12-04 09:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169035264.0,811216896.0,1448321024.0,30190501888.0,4808.0,4012.0
12-04 09:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169031168.0,811216896.0,1448325120.0,30190501888.0,4507.0,4074.0
12-04 09:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169031168.0,811216896.0,1448325120.0,30190501888.0,2607.0,3326.0
12-04 09:50:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169022976.0,811220992.0,1448329216.0,30190501888.0,1630.0,1187.0
12-04 09:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169022976.0,811220992.0,1448329216.0,30190501888.0,3882.0,2591.0
12-04 09:51:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169022976.0,811220992.0,1448329216.0,30190501888.0,2693.0,1844.0
12-04 09:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1169018880.0,811220992.0,1448333312.0,30190501888.0,2492.0,1616.0
12-04 09:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169018880.0,811220992.0,1448333312.0,30190501888.0,2798.0,3326.0
12-04 09:51:03,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169014784.0,811220992.0,1448337408.0,30190501888.0,6059.0,3662.0
12-04 09:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169006592.0,811225088.0,1448341504.0,30190501888.0,5206.0,3979.0
12-04 09:51:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811225088.0,1448345600.0,30190366720.0,2970.0,2764.0
12-04 09:51:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169133568.0,811225088.0,1448349696.0,30190366720.0,8478.0,6749.0
12-04 09:51:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811225088.0,1448349696.0,30190366720.0,2960.0,2256.0
12-04 09:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169129472.0,811225088.0,1448353792.0,30190366720.0,3138.0,2857.0
12-04 09:51:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169125376.0,811225088.0,1448357888.0,30190366720.0,5525.0,3465.0
12-04 09:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169125376.0,811225088.0,1448357888.0,30190366720.0,1249.0,1035.0
12-04 09:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811225088.0,1448357888.0,30190366720.0,5759.0,5053.0
12-04 09:51:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811225088.0,1448361984.0,30190366720.0,4451.0,2718.0
12-04 09:51:13,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169117184.0,811225088.0,1448366080.0,30190366720.0,4384.0,2718.0
12-04 09:51:14,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169113088.0,811225088.0,1448370176.0,30190366720.0,1982.0,2130.0
12-04 09:51:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169113088.0,811225088.0,1448370176.0,30190366720.0,5061.0,3652.0
12-04 09:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169108992.0,811225088.0,1448374272.0,30190366720.0,6349.0,5445.0
12-04 09:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169104896.0,811225088.0,1448378368.0,30190366720.0,1466.0,1148.0
12-04 09:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169104896.0,811225088.0,1448378368.0,30190366720.0,1981.0,2130.0
12-04 09:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169104896.0,811225088.0,1448378368.0,30190366720.0,6034.0,3671.0
12-04 09:51:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169227776.0,811225088.0,1448382464.0,30190239744.0,3354.0,2970.0
12-04 09:51:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169227776.0,811225088.0,1448382464.0,30190239744.0,2083.0,2223.0
12-04 09:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169223680.0,811225088.0,1448386560.0,30190239744.0,4940.0,3017.0
12-04 09:51:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169223680.0,811225088.0,1448386560.0,30190239744.0,3347.0,2965.0
12-04 09:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169219584.0,811225088.0,1448390656.0,30190239744.0,4909.0,4605.0
12-04 09:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169219584.0,811225088.0,1448390656.0,30190239744.0,159.0,308.0
12-04 09:51:26,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169219584.0,811225088.0,1448390656.0,30190239744.0,4202.0,3817.0
12-04 09:51:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169215488.0,811225088.0,1448394752.0,30190239744.0,6253.0,4214.0
12-04 09:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169211392.0,811225088.0,1448398848.0,30190239744.0,4380.0,3439.0
12-04 09:51:29,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169211392.0,811225088.0,1448398848.0,30190239744.0,3917.0,3419.0
12-04 09:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811225088.0,1448402944.0,30190239744.0,4602.0,2997.0
12-04 09:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811225088.0,1448402944.0,30190239744.0,3778.0,3233.0
12-04 09:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169211392.0,811225088.0,1448407040.0,30190231552.0,3647.0,3232.0
12-04 09:51:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169211392.0,811225088.0,1448407040.0,30190231552.0,2580.0,2671.0
12-04 09:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169211392.0,811225088.0,1448407040.0,30190231552.0,2160.0,1596.0
12-04 09:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811225088.0,1448411136.0,30190231552.0,2093.0,1596.0
12-04 09:51:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1169203200.0,811225088.0,1448415232.0,30190231552.0,8099.0,6132.0
12-04 09:51:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811225088.0,1448419328.0,30190231552.0,5732.0,4731.0
12-04 09:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169182720.0,811225088.0,1448435712.0,30190231552.0,7784.0,7137.0
12-04 09:51:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169182720.0,811225088.0,1448435712.0,30190231552.0,3768.0,2363.0
12-04 09:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1169178624.0,811225088.0,1448439808.0,30190231552.0,2083.0,2224.0
12-04 09:51:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169178624.0,811225088.0,1448439808.0,30190231552.0,2035.0,2131.0
12-04 09:51:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169174528.0,811225088.0,1448443904.0,30190231552.0,1467.0,1148.0
12-04 09:51:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169170432.0,811225088.0,1448448000.0,30190231552.0,3151.0,2785.0
12-04 09:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169170432.0,811225088.0,1448448000.0,30190231552.0,7414.0,4511.0
12-04 09:51:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1169166336.0,811225088.0,1448452096.0,30190231552.0,3152.0,2719.0
12-04 09:51:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169166336.0,811225088.0,1448452096.0,30190231552.0,3356.0,2969.0
12-04 09:51:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169162240.0,811225088.0,1448456192.0,30190231552.0,1327.0,962.0
12-04 09:51:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169272832.0,811225088.0,1448472576.0,30190104576.0,11683.0,10366.0
12-04 09:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169272832.0,811225088.0,1448472576.0,30190104576.0,3392.0,4560.0
12-04 09:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169272832.0,811225088.0,1448472576.0,30190104576.0,1490.0,1097.0
12-04 09:51:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1169268736.0,811225088.0,1448476672.0,30190104576.0,3771.0,2363.0
12-04 09:51:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811225088.0,1448476672.0,30190104576.0,2701.0,1802.0
12-04 09:51:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811225088.0,1448480768.0,30190104576.0,6721.0,4927.0
12-04 09:51:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811225088.0,1448480768.0,30190104576.0,4323.0,3439.0
12-04 09:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169260544.0,811225088.0,1448484864.0,30190104576.0,2750.0,3592.0
12-04 09:51:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169256448.0,811225088.0,1448488960.0,30190104576.0,5659.0,5858.0
12-04 09:51:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169256448.0,811225088.0,1448488960.0,30190104576.0,2533.0,1709.0
12-04 09:51:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169256448.0,811225088.0,1448488960.0,30190104576.0,4160.0,3186.0
12-04 09:51:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811225088.0,1448493056.0,30190104576.0,3845.0,2564.0
12-04 09:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811225088.0,1448493056.0,30190104576.0,1424.0,1097.0
12-04 09:52:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169248256.0,811225088.0,1448497152.0,30190104576.0,5870.0,3578.0
12-04 09:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169248256.0,811225088.0,1448497152.0,30190104576.0,2601.0,1709.0
12-04 09:52:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169244160.0,811225088.0,1448501248.0,30190104576.0,4011.0,4136.0
12-04 09:52:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169244160.0,811225088.0,1448501248.0,30190104576.0,3751.0,3945.0
12-04 09:52:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169240064.0,811225088.0,1448505344.0,30190104576.0,3936.0,3232.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168986112.0,811225088.0,1448505344.0,30190358528.0,3318.0,2157.0
12-04 09:52:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1168982016.0,811225088.0,1448509440.0,30190358528.0,7984.0,5600.0
12-04 09:52:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169104896.0,811225088.0,1448513536.0,30190231552.0,2317.0,1596.0
12-04 09:52:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169100800.0,811225088.0,1448517632.0,30190231552.0,3317.0,2157.0
12-04 09:52:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169104896.0,811225088.0,1448521728.0,30190223360.0,8166.0,6547.0
12-04 09:52:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1169104896.0,811225088.0,1448521728.0,30190223360.0,3936.0,3231.0
12-04 09:52:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169104896.0,811225088.0,1448521728.0,30190223360.0,3251.0,2157.0
12-04 09:52:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811225088.0,1448525824.0,30190223360.0,3419.0,3747.0
12-04 09:52:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811225088.0,1448525824.0,30190223360.0,1429.0,1055.0
12-04 09:52:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1169096704.0,811225088.0,1448529920.0,30190223360.0,2600.0,1709.0
12-04 09:52:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811225088.0,1448529920.0,30190223360.0,6212.0,3764.0
12-04 09:52:17,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169092608.0,811225088.0,1448534016.0,30190223360.0,3871.0,2456.0
12-04 09:52:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169088512.0,811225088.0,1448538112.0,30190223360.0,159.0,308.0
12-04 09:52:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169088512.0,811225088.0,1448538112.0,30190223360.0,5591.0,4185.0
12-04 09:52:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169084416.0,811225088.0,1448542208.0,30190223360.0,5563.0,5776.0
12-04 09:52:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169084416.0,811225088.0,1448542208.0,30190223360.0,1786.0,1790.0
12-04 09:52:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811225088.0,1448542208.0,30190223360.0,3152.0,2784.0
12-04 09:52:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169084416.0,811225088.0,1448542208.0,30190223360.0,4248.0,3433.0
12-04 09:52:24,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811225088.0,1448546304.0,30190096384.0,3804.0,2456.0
12-04 09:52:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169203200.0,811225088.0,1448550400.0,30190096384.0,5075.0,3203.0
12-04 09:52:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811225088.0,1448554496.0,30190096384.0,3077.0,2778.0
12-04 09:52:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169207296.0,811225088.0,1448554496.0,30190088192.0,2085.0,2222.0
12-04 09:52:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811225088.0,1448554496.0,30190088192.0,7409.0,6050.0
12-04 09:52:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169203200.0,811225088.0,1448558592.0,30190088192.0,3299.0,3774.0
12-04 09:52:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811225088.0,1448562688.0,30190088192.0,4432.0,2904.0
12-04 09:52:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811225088.0,1448562688.0,30190088192.0,720.0,756.0
12-04 09:52:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169186816.0,811225088.0,1448574976.0,30190088192.0,7315.0,7130.0
12-04 09:52:33,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1169182720.0,811225088.0,1448579072.0,30190088192.0,5429.0,3465.0
12-04 09:52:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169178624.0,811225088.0,1448583168.0,30190088192.0,5147.0,4073.0
12-04 09:52:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169178624.0,811225088.0,1448583168.0,30190088192.0,2992.0,2064.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169174528.0,811225088.0,1448587264.0,30190088192.0,4569.0,4520.0
12-04 09:52:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169174528.0,811225088.0,1448587264.0,30190088192.0,6895.0,5387.0
12-04 09:52:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169170432.0,811225088.0,1448591360.0,30190088192.0,2812.0,2764.0
12-04 09:52:39,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169170432.0,811225088.0,1448591360.0,30190088192.0,1431.0,1055.0
12-04 09:52:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169162240.0,811225088.0,1448599552.0,30190088192.0,4703.0,2924.0
12-04 09:52:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811225088.0,1448603648.0,30190088192.0,3666.0,2270.0
12-04 09:52:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169154048.0,811225088.0,1448607744.0,30190088192.0,4682.0,4108.0
12-04 09:52:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811225088.0,1448607744.0,30190088192.0,1467.0,1148.0
12-04 09:52:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169154048.0,811225088.0,1448607744.0,30190088192.0,6180.0,5353.0
12-04 09:52:45,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169149952.0,811225088.0,1448611840.0,30190088192.0,4423.0,3532.0
12-04 09:52:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1169149952.0,811225088.0,1448611840.0,30190088192.0,813.0,1409.0
12-04 09:52:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811225088.0,1448611840.0,30190080000.0,1329.0,962.0
12-04 09:52:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811225088.0,1448615936.0,30190080000.0,4457.0,3625.0
12-04 09:52:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169149952.0,811225088.0,1448620032.0,30190080000.0,5041.0,3110.0
12-04 09:52:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169149952.0,811225088.0,1448620032.0,30190080000.0,2660.0,1709.0
12-04 09:52:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169149952.0,811225088.0,1448620032.0,30190080000.0,2834.0,3482.0
12-04 09:52:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169145856.0,811225088.0,1448624128.0,30190080000.0,3887.0,2405.0
12-04 09:52:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169145856.0,811225088.0,1448624128.0,30190080000.0,5704.0,4793.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811225088.0,1448628224.0,30190080000.0,4844.0,4606.0
12-04 09:52:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169141760.0,811225088.0,1448628224.0,30190080000.0,1612.0,1349.0
12-04 09:52:56,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169141760.0,811225088.0,1448628224.0,30190080000.0,3705.0,2363.0
12-04 09:52:57,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811225088.0,1448632320.0,30190080000.0,3251.0,2877.0
12-04 09:52:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811225088.0,1448632320.0,30190080000.0,4391.0,3623.0
12-04 09:52:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811225088.0,1448636416.0,30190071808.0,3333.0,3077.0
12-04 09:53:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169137664.0,811225088.0,1448640512.0,30190071808.0,2145.0,2264.0
12-04 09:53:01,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811225088.0,1448640512.0,30190071808.0,4896.0,2924.0
12-04 09:53:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169137664.0,811225088.0,1448640512.0,30190071808.0,1262.0,962.0
12-04 09:53:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169133568.0,811225088.0,1448644608.0,30190071808.0,4882.0,4352.0
12-04 09:53:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811225088.0,1448644608.0,30190071808.0,4615.0,2853.0
12-04 09:53:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811225088.0,1448648704.0,30190071808.0,1699.0,2017.0
12-04 09:53:06,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169125376.0,811225088.0,1448652800.0,30190071808.0,7544.0,5288.0
12-04 09:53:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811225088.0,1448652800.0,30190071808.0,4841.0,4078.0
12-04 09:53:08,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169117184.0,811229184.0,1448656896.0,30190071808.0,5600.0,4164.0
12-04 09:53:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169117184.0,811229184.0,1448656896.0,30190071808.0,3280.0,2064.0
12-04 09:53:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169113088.0,811229184.0,1448660992.0,30190071808.0,2382.0,1596.0
12-04 09:53:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1169113088.0,811229184.0,1448660992.0,30190071808.0,4945.0,4211.0
12-04 09:53:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169113088.0,811229184.0,1448660992.0,30190071808.0,3218.0,2064.0
12-04 09:53:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169104896.0,811229184.0,1448669184.0,30190071808.0,5435.0,4521.0
12-04 09:53:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169100800.0,811229184.0,1448673280.0,30190071808.0,5425.0,4093.0
12-04 09:53:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811229184.0,1448673280.0,30190071808.0,4421.0,3530.0
12-04 09:53:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811229184.0,1448677376.0,30190071808.0,1532.0,1148.0
12-04 09:53:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169096704.0,811229184.0,1448677376.0,30190071808.0,4423.0,3531.0
12-04 09:53:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811229184.0,1448681472.0,30190071808.0,2601.0,1709.0
12-04 09:53:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811229184.0,1448681472.0,30190071808.0,2739.0,1895.0
12-04 09:53:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169092608.0,811229184.0,1448681472.0,30190071808.0,1983.0,2129.0
12-04 09:53:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1169092608.0,811229184.0,1448681472.0,30190071808.0,915.0,1569.0
12-04 09:53:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169092608.0,811229184.0,1448681472.0,30190071808.0,3153.0,2783.0
12-04 09:53:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811229184.0,1448689664.0,30190071808.0,10747.0,8056.0
12-04 09:53:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811229184.0,1448689664.0,30190071808.0,1533.0,1148.0
12-04 09:53:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169080320.0,811229184.0,1448693760.0,30190071808.0,4768.0,2924.0
12-04 09:53:26,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169063936.0,811229184.0,1448710144.0,30190071808.0,8381.0,8512.0
12-04 09:53:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169063936.0,811229184.0,1448710144.0,30190071808.0,1534.0,1148.0
12-04 09:53:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169059840.0,811229184.0,1448714240.0,30190071808.0,2637.0,3299.0
12-04 09:53:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811229184.0,1448714240.0,30190071808.0,3163.0,2157.0
12-04 09:53:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811229184.0,1448714240.0,30190071808.0,3813.0,3325.0
12-04 09:53:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169055744.0,811229184.0,1448718336.0,30190071808.0,4980.0,3979.0
12-04 09:53:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169047552.0,811233280.0,1448722432.0,30190071808.0,5983.0,4539.0
12-04 09:53:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169047552.0,811233280.0,1448722432.0,30190071808.0,4910.0,3973.0
12-04 09:53:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169051648.0,811233280.0,1448726528.0,30190063616.0,4162.0,2718.0
12-04 09:53:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169051648.0,811233280.0,1448726528.0,30190063616.0,2645.0,2672.0
12-04 09:53:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169047552.0,811233280.0,1448730624.0,30190063616.0,5215.0,4708.0
12-04 09:53:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169047552.0,811233280.0,1448730624.0,30190063616.0,1666.0,1695.0
12-04 09:53:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169039360.0,811237376.0,1448734720.0,30190063616.0,3711.0,3232.0
12-04 09:53:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169039360.0,811237376.0,1448734720.0,30190063616.0,7269.0,4367.0
12-04 09:53:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169035264.0,811237376.0,1448738816.0,30190063616.0,2389.0,2502.0
12-04 09:53:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811237376.0,1448742912.0,30189936640.0,4098.0,3721.0
12-04 09:53:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811237376.0,1448742912.0,30189936640.0,2536.0,1709.0
12-04 09:53:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811237376.0,1448747008.0,30189936640.0,5358.0,4026.0
12-04 09:53:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169149952.0,811241472.0,1448747008.0,30189936640.0,159.0,308.0
12-04 09:53:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169145856.0,811241472.0,1448751104.0,30189936640.0,2739.0,3325.0
12-04 09:53:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169145856.0,811241472.0,1448751104.0,30189936640.0,4024.0,2998.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811241472.0,1448755200.0,30189936640.0,5624.0,4278.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811241472.0,1448759296.0,30189936640.0,3152.0,2783.0
12-04 09:53:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811241472.0,1448759296.0,30189936640.0,2699.0,1802.0
12-04 09:53:50,0.167,0.0,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169129472.0,811245568.0,1448763392.0,30189936640.0,4424.0,3530.0
12-04 09:53:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169137664.0,811245568.0,1448763392.0,30189928448.0,6653.0,4740.0
12-04 09:53:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811245568.0,1448763392.0,30189928448.0,2290.0,2344.0
12-04 09:53:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811245568.0,1448767488.0,30189928448.0,4247.0,3433.0
12-04 09:53:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811245568.0,1448771584.0,30189928448.0,3287.0,2969.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169129472.0,811245568.0,1448771584.0,30189928448.0,3330.0,3079.0
12-04 09:53:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,106496.0,0.0,5.0,1169129472.0,811245568.0,1448771584.0,30189928448.0,3504.0,3518.0
12-04 09:53:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169125376.0,811245568.0,1448775680.0,30189928448.0,4865.0,3017.0
12-04 09:53:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811245568.0,1448779776.0,30189928448.0,3255.0,2876.0
12-04 09:53:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811245568.0,1448779776.0,30189928448.0,5990.0,3872.0
12-04 09:54:00,0.166,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169117184.0,811245568.0,1448783872.0,30189928448.0,4618.0,3759.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169117184.0,811245568.0,1448783872.0,30189928448.0,261.0,401.0
12-04 09:54:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1169113088.0,811245568.0,1448787968.0,30189928448.0,2041.0,2130.0
12-04 09:54:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169113088.0,811245568.0,1448787968.0,30189928448.0,813.0,1475.0
12-04 09:54:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169113088.0,811245568.0,1448787968.0,30189928448.0,7532.0,5264.0
12-04 09:54:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169108992.0,811245568.0,1448792064.0,30189928448.0,4204.0,3418.0
12-04 09:54:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169108992.0,811245568.0,1448792064.0,30189928448.0,4572.0,3360.0
12-04 09:54:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169104896.0,811245568.0,1448796160.0,30189928448.0,6767.0,4539.0
12-04 09:54:08,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169100800.0,811245568.0,1448800256.0,30189928448.0,5230.0,3885.0
12-04 09:54:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811245568.0,1448804352.0,30189928448.0,4129.0,2910.0
12-04 09:54:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169096704.0,811245568.0,1448804352.0,30189928448.0,2311.0,3094.0
12-04 09:54:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811245568.0,1448804352.0,30189928448.0,3072.0,2792.0
12-04 09:54:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811245568.0,1448804352.0,30189928448.0,2764.0,2577.0
12-04 09:54:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811245568.0,1448808448.0,30189928448.0,8411.0,5072.0
12-04 09:54:14,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169084416.0,811249664.0,1448812544.0,30189928448.0,2468.0,1709.0
12-04 09:54:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169084416.0,811249664.0,1448812544.0,30189928448.0,4734.0,3438.0
12-04 09:54:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169068032.0,811249664.0,1448828928.0,30189928448.0,8748.0,7145.0
12-04 09:54:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811249664.0,1448837120.0,30189928448.0,2657.0,1709.0
12-04 09:54:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811249664.0,1448837120.0,30189928448.0,3385.0,4552.0
12-04 09:54:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811249664.0,1448837120.0,30189928448.0,2185.0,2317.0
12-04 09:54:20,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169051648.0,811253760.0,1448841216.0,30189928448.0,3667.0,2270.0
12-04 09:54:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169051648.0,811253760.0,1448841216.0,30189928448.0,3356.0,2971.0
12-04 09:54:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169047552.0,811253760.0,1448845312.0,30189928448.0,8378.0,4979.0
12-04 09:54:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169031168.0,811253760.0,1448845312.0,30189944832.0,2626.0,3293.0
12-04 09:54:24,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811253760.0,1448849408.0,30189817856.0,4941.0,3017.0
12-04 09:54:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811253760.0,1448849408.0,30189817856.0,1017.0,1663.0
12-04 09:54:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1169149952.0,811253760.0,1448853504.0,30189817856.0,5263.0,4312.0
12-04 09:54:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169149952.0,811253760.0,1448853504.0,30189817856.0,4658.0,4266.0
12-04 09:54:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169145856.0,811253760.0,1448857600.0,30189817856.0,1982.0,2130.0
12-04 09:54:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169145856.0,811253760.0,1448857600.0,30189817856.0,1888.0,1410.0
12-04 09:54:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811253760.0,1448861696.0,30189817856.0,5188.0,4165.0
12-04 09:54:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1169141760.0,811253760.0,1448861696.0,30189817856.0,7736.0,4680.0
12-04 09:54:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1169133568.0,811257856.0,1448865792.0,30189817856.0,1888.0,1410.0
12-04 09:54:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811257856.0,1448865792.0,30189817856.0,3807.0,3324.0
12-04 09:54:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811257856.0,1448869888.0,30189817856.0,3950.0,3446.0
12-04 09:54:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811257856.0,1448869888.0,30189817856.0,2664.0,2620.0
12-04 09:54:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1168998400.0,811257856.0,1448873984.0,30189944832.0,3813.0,3325.0
12-04 09:54:37,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1168998400.0,811261952.0,1448869888.0,30189944832.0,5596.0,4395.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168990208.0,811261952.0,1448878080.0,30189944832.0,2669.0,2512.0
12-04 09:54:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168990208.0,811261952.0,1448878080.0,30189944832.0,3767.0,2363.0
12-04 09:54:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168986112.0,811261952.0,1448882176.0,30189944832.0,6001.0,3578.0
12-04 09:54:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168982016.0,811261952.0,1448886272.0,30189944832.0,4009.0,4136.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1168982016.0,811261952.0,1448886272.0,30189944832.0,2019.0,2222.0
12-04 09:54:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168977920.0,811261952.0,1448890368.0,30189944832.0,3188.0,2877.0
12-04 09:54:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168977920.0,811261952.0,1448890368.0,30189944832.0,2496.0,1616.0
12-04 09:54:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168977920.0,811261952.0,1448890368.0,30189944832.0,1712.0,1190.0
12-04 09:54:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168973824.0,811261952.0,1448894464.0,30189944832.0,4525.0,3624.0
12-04 09:54:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168973824.0,811261952.0,1448894464.0,30189944832.0,3728.0,2270.0
12-04 09:54:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168969728.0,811261952.0,1448898560.0,30189944832.0,7444.0,6094.0
12-04 09:54:49,0.166,0.166,99.501,0.083,0.0,0.083,0.0,16384.0,0.0,4.0,1168965632.0,811261952.0,1448902656.0,30189944832.0,6850.0,5384.0
12-04 09:54:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168961536.0,811261952.0,1448906752.0,30189944832.0,915.0,1570.0
12-04 09:54:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168961536.0,811261952.0,1448906752.0,30189944832.0,2601.0,1709.0
12-04 09:54:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168957440.0,811261952.0,1448910848.0,30189944832.0,915.0,1568.0
12-04 09:54:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168957440.0,811261952.0,1448910848.0,30189944832.0,5068.0,4693.0
12-04 09:54:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168957440.0,811261952.0,1448910848.0,30189944832.0,3869.0,2456.0
12-04 09:54:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168953344.0,811261952.0,1448914944.0,30189944832.0,4473.0,3824.0
12-04 09:54:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168953344.0,811261952.0,1448914944.0,30189944832.0,2430.0,1616.0
12-04 09:54:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168949248.0,811261952.0,1448919040.0,30189944832.0,3667.0,2270.0
12-04 09:54:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168949248.0,811261952.0,1448919040.0,30189944832.0,5591.0,4184.0
12-04 09:54:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168945152.0,811261952.0,1448923136.0,30189944832.0,1749.0,3033.0
12-04 09:55:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168945152.0,811261952.0,1448923136.0,30189944832.0,4734.0,4215.0
12-04 09:55:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1168941056.0,811261952.0,1448927232.0,30189944832.0,261.0,401.0
12-04 09:55:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169326080.0,811261952.0,1448931328.0,30189555712.0,5590.0,4186.0
12-04 09:55:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1169313792.0,811261952.0,1448935424.0,30189563904.0,5579.0,4221.0
12-04 09:55:04,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811261952.0,1448935424.0,30189563904.0,3612.0,2292.0
12-04 09:55:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811261952.0,1448939520.0,30189563904.0,4626.0,4426.0
12-04 09:55:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1169317888.0,811261952.0,1448939520.0,30189555712.0,6435.0,4675.0
12-04 09:55:07,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169313792.0,811261952.0,1448943616.0,30189555712.0,4230.0,3004.0
12-04 09:55:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169313792.0,811261952.0,1448943616.0,30189555712.0,2419.0,3118.0
12-04 09:55:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169313792.0,811261952.0,1448943616.0,30189555712.0,3425.0,2986.0
12-04 09:55:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811261952.0,1448947712.0,30189555712.0,6821.0,4119.0
12-04 09:55:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169305600.0,811261952.0,1448951808.0,30189555712.0,4191.0,2910.0
12-04 09:55:12,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169301504.0,811266048.0,1448951808.0,30189555712.0,6579.0,4818.0
12-04 09:55:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811266048.0,1448955904.0,30189555712.0,6968.0,5736.0
12-04 09:55:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169293312.0,811266048.0,1448960000.0,30189555712.0,159.0,308.0
12-04 09:55:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169293312.0,811266048.0,1448960000.0,30189555712.0,1322.0,962.0
12-04 09:55:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169293312.0,811266048.0,1448960000.0,30189555712.0,3186.0,2878.0
12-04 09:55:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169289216.0,811266048.0,1448964096.0,30189555712.0,2086.0,2223.0
12-04 09:55:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169289216.0,811266048.0,1448964096.0,30189555712.0,4939.0,3017.0
12-04 09:55:19,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169285120.0,811266048.0,1448968192.0,30189555712.0,3416.0,2904.0
12-04 09:55:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169272832.0,811266048.0,1448980480.0,30189555712.0,11269.0,9299.0
12-04 09:55:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811266048.0,1448988672.0,30189555712.0,2496.0,1616.0
12-04 09:55:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169260544.0,811266048.0,1448992768.0,30189555712.0,3805.0,3953.0
12-04 09:55:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169260544.0,811266048.0,1448992768.0,30189555712.0,3281.0,2965.0
12-04 09:55:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169256448.0,811270144.0,1448992768.0,30189555712.0,2017.0,2224.0
12-04 09:55:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169252352.0,811270144.0,1448996864.0,30189555712.0,2019.0,2222.0
12-04 09:55:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811270144.0,1448996864.0,30189555712.0,2290.0,2342.0
12-04 09:55:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811270144.0,1448996864.0,30189555712.0,5937.0,3578.0
12-04 09:55:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169244160.0,811270144.0,1449005056.0,30189555712.0,4771.0,2924.0
12-04 09:55:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169244160.0,811270144.0,1449005056.0,30189555712.0,4569.0,4587.0
12-04 09:55:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169362944.0,811278336.0,1449005056.0,30189428736.0,3218.0,2157.0
12-04 09:55:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169358848.0,811278336.0,1449009152.0,30189428736.0,6526.0,5310.0
12-04 09:55:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811278336.0,1449009152.0,30189428736.0,3809.0,3324.0
12-04 09:55:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,811278336.0,1449013248.0,30189301760.0,5654.0,5047.0
12-04 09:55:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,811278336.0,1449013248.0,30189301760.0,2152.0,1596.0
12-04 09:55:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,811278336.0,1449017344.0,30189301760.0,1950.0,1410.0
12-04 09:55:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,12.0,1169477632.0,811278336.0,1449017344.0,30189301760.0,6245.0,4725.0
12-04 09:55:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811278336.0,1449021440.0,30189285376.0,6104.0,4216.0
12-04 09:55:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811278336.0,1449021440.0,30189285376.0,5078.0,4072.0
12-04 09:55:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169485824.0,811278336.0,1449025536.0,30189285376.0,2630.0,3232.0
12-04 09:55:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,811278336.0,1449029632.0,30189285376.0,3822.0,2405.0
12-04 09:55:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,114688.0,0.0,3.0,1169481728.0,811278336.0,1449029632.0,30189285376.0,3316.0,2877.0
12-04 09:55:42,0.083,0.0,99.750,0.166,0.0,0.0,0.0,24576.0,0.0,5.0,1169477632.0,811282432.0,1449029632.0,30189285376.0,3058.0,2532.0
12-04 09:55:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,811282432.0,1449029632.0,30189285376.0,1489.0,1055.0
12-04 09:55:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811282432.0,1449033728.0,30189285376.0,6585.0,4745.0
12-04 09:55:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,811282432.0,1449037824.0,30189277184.0,3210.0,2784.0
12-04 09:55:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169477632.0,811282432.0,1449037824.0,30189277184.0,1429.0,1055.0
12-04 09:55:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169469440.0,811286528.0,1449041920.0,30189277184.0,5138.0,4634.0
12-04 09:55:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169469440.0,811286528.0,1449041920.0,30189277184.0,1688.0,1283.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169469440.0,811286528.0,1449041920.0,30189277184.0,4761.0,2924.0
12-04 09:55:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811286528.0,1449046016.0,30189277184.0,3211.0,2784.0
12-04 09:55:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811286528.0,1449046016.0,30189277184.0,3136.0,2778.0
12-04 09:55:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169465344.0,811286528.0,1449046016.0,30189277184.0,1856.0,1376.0
12-04 09:55:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169461248.0,811286528.0,1449050112.0,30189277184.0,7136.0,7153.0
12-04 09:55:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811286528.0,1449058304.0,30189277184.0,4482.0,3531.0
12-04 09:55:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169448960.0,811286528.0,1449062400.0,30189277184.0,5725.0,4362.0
12-04 09:55:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811286528.0,1449062400.0,30189277184.0,3507.0,2556.0
12-04 09:55:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811286528.0,1449062400.0,30189277184.0,873.0,1476.0
12-04 09:55:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169444864.0,811286528.0,1449066496.0,30189277184.0,3866.0,2456.0
12-04 09:55:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169440768.0,811290624.0,1449066496.0,30189277184.0,4006.0,2699.0
12-04 09:56:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811290624.0,1449066496.0,30189277184.0,1485.0,1097.0
12-04 09:56:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811290624.0,1449070592.0,30189277184.0,4353.0,3531.0
12-04 09:56:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811290624.0,1449070592.0,30189277184.0,3211.0,2784.0
12-04 09:56:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169432576.0,811290624.0,1449074688.0,30189277184.0,5615.0,5768.0
12-04 09:56:04,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811290624.0,1449078784.0,30189277184.0,4942.0,3039.0
12-04 09:56:05,0.0,0.0,99.916,0.084,0.0,0.0,0.0,16384.0,0.0,4.0,1169428480.0,811290624.0,1449078784.0,30189277184.0,7734.0,5929.0
12-04 09:56:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811290624.0,1449082880.0,30189277184.0,2281.0,1503.0
12-04 09:56:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811290624.0,1449082880.0,30189277184.0,4157.0,3004.0
12-04 09:56:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169424384.0,811290624.0,1449082880.0,30189277184.0,3343.0,2064.0
12-04 09:56:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811290624.0,1449086976.0,30189277184.0,3650.0,2343.0
12-04 09:56:10,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169420288.0,811290624.0,1449086976.0,30189277184.0,5278.0,5661.0
12-04 09:56:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,1169412096.0,811294720.0,1449091072.0,30189277184.0,6376.0,4634.0
12-04 09:56:12,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811294720.0,1449095168.0,30189277184.0,3936.0,3232.0
12-04 09:56:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811294720.0,1449099264.0,30189268992.0,3215.0,2064.0
12-04 09:56:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169412096.0,811294720.0,1449099264.0,30189268992.0,1383.0,1046.0
12-04 09:56:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169412096.0,811294720.0,1449099264.0,30189268992.0,4227.0,3184.0
12-04 09:56:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1169412096.0,811294720.0,1449099264.0,30189268992.0,3087.0,2784.0
12-04 09:56:17,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169403904.0,811298816.0,1449103360.0,30189268992.0,3842.0,4045.0
12-04 09:56:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811298816.0,1449107456.0,30189268992.0,3871.0,2456.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169395712.0,811298816.0,1449111552.0,30189268992.0,6141.0,3764.0
12-04 09:56:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811298816.0,1449111552.0,30189268992.0,1629.0,2713.0
12-04 09:56:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811298816.0,1449111552.0,30189268992.0,2497.0,1616.0
12-04 09:56:22,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,1169391616.0,811302912.0,1449111552.0,30189268992.0,2598.0,1709.0
12-04 09:56:23,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811302912.0,1449115648.0,30189268992.0,6339.0,5441.0
12-04 09:56:24,0.750,0.083,99.083,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1169641472.0,811302912.0,1449115648.0,30189015040.0,1364.0,1055.0
12-04 09:56:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169637376.0,811302912.0,1449119744.0,30189015040.0,4021.0,2999.0
12-04 09:56:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169629184.0,811302912.0,1449127936.0,30189015040.0,6141.0,5259.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169629184.0,811302912.0,1449127936.0,30189015040.0,4989.0,3101.0
12-04 09:56:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169629184.0,811302912.0,1449127936.0,30189015040.0,1609.0,1097.0
12-04 09:56:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169625088.0,811302912.0,1449132032.0,30189015040.0,2544.0,2579.0
12-04 09:56:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169625088.0,811302912.0,1449132032.0,30189015040.0,4920.0,3979.0
12-04 09:56:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169620992.0,811302912.0,1449136128.0,30189015040.0,3748.0,3326.0
12-04 09:56:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169620992.0,811302912.0,1449136128.0,30189015040.0,822.0,849.0
12-04 09:56:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169620992.0,811302912.0,1449136128.0,30189015040.0,3195.0,2250.0
12-04 09:56:34,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169612800.0,811307008.0,1449140224.0,30189015040.0,7424.0,5381.0
12-04 09:56:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169608704.0,811307008.0,1449144320.0,30189015040.0,2645.0,2670.0
12-04 09:56:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169612800.0,811307008.0,1449148416.0,30189006848.0,5520.0,4010.0
12-04 09:56:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169563648.0,811307008.0,1449148416.0,30189056000.0,6766.0,5388.0
12-04 09:56:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169559552.0,811307008.0,1449152512.0,30189056000.0,2579.0,2672.0
12-04 09:56:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169559552.0,811307008.0,1449152512.0,30189056000.0,2187.0,2316.0
12-04 09:56:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169555456.0,811311104.0,1449152512.0,30189056000.0,2634.0,1802.0
12-04 09:56:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,811311104.0,1449156608.0,30189056000.0,2083.0,2224.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,811311104.0,1449156608.0,30189056000.0,1428.0,1055.0
12-04 09:56:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,811311104.0,1449156608.0,30189056000.0,4807.0,3017.0
12-04 09:56:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169547264.0,811311104.0,1449160704.0,30189056000.0,6594.0,4746.0
12-04 09:56:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169543168.0,811311104.0,1449164800.0,30189056000.0,4322.0,3439.0
12-04 09:56:46,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169543168.0,811311104.0,1449164800.0,30189056000.0,2042.0,2171.0
12-04 09:56:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169539072.0,811311104.0,1449168896.0,30189056000.0,4627.0,3717.0
12-04 09:56:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169539072.0,811311104.0,1449168896.0,30189056000.0,2949.0,2480.0
12-04 09:56:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,811311104.0,1449168896.0,30189056000.0,1431.0,1055.0
12-04 09:56:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169534976.0,811311104.0,1449172992.0,30189056000.0,2534.0,1709.0
12-04 09:56:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169530880.0,811311104.0,1449177088.0,30189056000.0,4378.0,3479.0
12-04 09:56:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,90112.0,0.0,4.0,1169526784.0,811315200.0,1449177088.0,30189056000.0,3086.0,2784.0
12-04 09:56:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,811315200.0,1449177088.0,30189056000.0,8058.0,7104.0
12-04 09:56:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811315200.0,1449181184.0,30189056000.0,3355.0,2971.0
12-04 09:56:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169518592.0,811315200.0,1449185280.0,30189056000.0,1447.0,1070.0
12-04 09:56:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169518592.0,811315200.0,1449185280.0,30189056000.0,4947.0,3152.0
12-04 09:56:57,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169514496.0,811319296.0,1449185280.0,30189056000.0,363.0,494.0
12-04 09:56:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811319296.0,1449193472.0,30189056000.0,4197.0,2726.0
12-04 09:56:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811319296.0,1449193472.0,30189056000.0,3980.0,4222.0
12-04 09:57:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169502208.0,811319296.0,1449197568.0,30189056000.0,3662.0,2312.0
12-04 09:57:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169502208.0,811319296.0,1449197568.0,30189056000.0,1980.0,2131.0
12-04 09:57:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169502208.0,811319296.0,1449197568.0,30189056000.0,6602.0,6083.0
12-04 09:57:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169494016.0,811323392.0,1449201664.0,30189056000.0,2532.0,1709.0
12-04 09:57:04,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811323392.0,1449205760.0,30189056000.0,3341.0,2106.0
12-04 09:57:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811323392.0,1449205760.0,30189056000.0,4655.0,2904.0
12-04 09:57:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169485824.0,811323392.0,1449209856.0,30189056000.0,3036.0,2764.0
12-04 09:57:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169485824.0,811323392.0,1449209856.0,30189056000.0,5400.0,3657.0
12-04 09:57:08,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169481728.0,811323392.0,1449213952.0,30189056000.0,3934.0,3233.0
12-04 09:57:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169473536.0,811327488.0,1449218048.0,30189056000.0,4692.0,4492.0
12-04 09:57:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811327488.0,1449218048.0,30189056000.0,3347.0,2064.0
12-04 09:57:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169469440.0,811327488.0,1449222144.0,30189056000.0,7240.0,5468.0
12-04 09:57:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169469440.0,811327488.0,1449222144.0,30189056000.0,3640.0,2872.0
12-04 09:57:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811327488.0,1449226240.0,30189056000.0,4858.0,3090.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811327488.0,1449226240.0,30189056000.0,2043.0,2129.0
12-04 09:57:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169465344.0,811327488.0,1449226240.0,30189056000.0,219.0,308.0
12-04 09:57:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811327488.0,1449226240.0,30189056000.0,3768.0,2363.0
12-04 09:57:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169461248.0,811327488.0,1449230336.0,30189056000.0,6214.0,5447.0
12-04 09:57:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169457152.0,811327488.0,1449234432.0,30189056000.0,3900.0,4038.0
12-04 09:57:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169457152.0,811327488.0,1449234432.0,30189056000.0,6037.0,3671.0
12-04 09:57:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811327488.0,1449238528.0,30189056000.0,2084.0,2223.0
12-04 09:57:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169448960.0,811331584.0,1449238528.0,30189056000.0,4872.0,3017.0
12-04 09:57:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1169432576.0,811331584.0,1449254912.0,30189056000.0,5764.0,6149.0
12-04 09:57:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169432576.0,811331584.0,1449254912.0,30189056000.0,2689.0,3336.0
12-04 09:57:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811331584.0,1449259008.0,30189056000.0,5423.0,4092.0
12-04 09:57:25,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811331584.0,1449259008.0,30189056000.0,4358.0,3530.0
12-04 09:57:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811331584.0,1449263104.0,30189056000.0,5681.0,3771.0
12-04 09:57:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,106496.0,0.0,4.0,1169416192.0,811335680.0,1449267200.0,30189056000.0,1773.0,2857.0
12-04 09:57:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169416192.0,811335680.0,1449267200.0,30189056000.0,5874.0,3578.0
12-04 09:57:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811335680.0,1449271296.0,30189056000.0,1889.0,1410.0
12-04 09:57:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811335680.0,1449275392.0,30189056000.0,2160.0,1596.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169408000.0,811335680.0,1449275392.0,30189056000.0,3539.0,2792.0
12-04 09:57:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169403904.0,811335680.0,1449279488.0,30189056000.0,3814.0,3324.0
12-04 09:57:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169403904.0,811335680.0,1449279488.0,30189056000.0,3366.0,3839.0
12-04 09:57:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169399808.0,811335680.0,1449283584.0,30189056000.0,7420.0,5380.0
12-04 09:57:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811335680.0,1449287680.0,30189056000.0,6051.0,4540.0
12-04 09:57:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811335680.0,1449287680.0,30189056000.0,4162.0,2718.0
12-04 09:57:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169391616.0,811335680.0,1449291776.0,30189056000.0,1668.0,1695.0
12-04 09:57:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169391616.0,811335680.0,1449291776.0,30189056000.0,3095.0,2157.0
12-04 09:57:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169391616.0,811335680.0,1449291776.0,30189056000.0,1532.0,1148.0
12-04 09:57:40,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169391616.0,811335680.0,1449291776.0,30189056000.0,3907.0,4045.0
12-04 09:57:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169375232.0,811335680.0,1449308160.0,30189056000.0,7128.0,7694.0
12-04 09:57:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811335680.0,1449312256.0,30189056000.0,4356.0,3531.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811335680.0,1449316352.0,30189056000.0,3701.0,2363.0
12-04 09:57:44,0.166,0.083,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169367040.0,811335680.0,1449316352.0,30189056000.0,4355.0,3531.0
12-04 09:57:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811335680.0,1449320448.0,30189056000.0,5194.0,3203.0
12-04 09:57:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811335680.0,1449320448.0,30189056000.0,1328.0,962.0
12-04 09:57:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811335680.0,1449320448.0,30189056000.0,2696.0,1802.0
12-04 09:57:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811335680.0,1449324544.0,30189056000.0,5077.0,4699.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169358848.0,811335680.0,1449324544.0,30189056000.0,1323.0,962.0
12-04 09:57:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169350656.0,811339776.0,1449328640.0,30189056000.0,2993.0,4025.0
12-04 09:57:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169350656.0,811339776.0,1449328640.0,30189056000.0,6064.0,3620.0
12-04 09:57:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811339776.0,1449332736.0,30189056000.0,4873.0,3017.0
12-04 09:57:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811339776.0,1449336832.0,30189056000.0,2934.0,3572.0
12-04 09:57:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169342464.0,811339776.0,1449336832.0,30189056000.0,3666.0,2270.0
12-04 09:57:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811339776.0,1449340928.0,30189056000.0,4424.0,3532.0
12-04 09:57:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169334272.0,811343872.0,1449340928.0,30189056000.0,2198.0,2452.0
12-04 09:57:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169334272.0,811343872.0,1449340928.0,30189056000.0,2145.0,2222.0
12-04 09:57:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811343872.0,1449340928.0,30189056000.0,1330.0,962.0
12-04 09:57:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169457152.0,811343872.0,1449345024.0,30188929024.0,5180.0,4858.0
12-04 09:58:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169457152.0,811343872.0,1449345024.0,30188929024.0,5230.0,3245.0
12-04 09:58:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169453056.0,811343872.0,1449349120.0,30188929024.0,3852.0,2959.0
12-04 09:58:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,98304.0,0.0,4.0,1169448960.0,811343872.0,1449353216.0,30188929024.0,3925.0,2498.0
12-04 09:58:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169444864.0,811343872.0,1449357312.0,30188929024.0,3908.0,3977.0
12-04 09:58:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811343872.0,1449361408.0,30188929024.0,4513.0,2760.0
12-04 09:58:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169440768.0,811343872.0,1449361408.0,30188929024.0,1759.0,2058.0
12-04 09:58:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811343872.0,1449361408.0,30188929024.0,6958.0,4119.0
12-04 09:58:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169436672.0,811343872.0,1449365504.0,30188929024.0,2750.0,3050.0
12-04 09:58:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811343872.0,1449365504.0,30188929024.0,5104.0,3886.0
12-04 09:58:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169432576.0,811343872.0,1449369600.0,30188929024.0,5620.0,3372.0
12-04 09:58:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169412096.0,811343872.0,1449390080.0,30188929024.0,10495.0,9767.0
12-04 09:58:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,811343872.0,1449390080.0,30188802048.0,4129.0,2908.0
12-04 09:58:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169539072.0,811343872.0,1449390080.0,30188802048.0,1699.0,2018.0
12-04 09:58:13,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169539072.0,811343872.0,1449390080.0,30188802048.0,3552.0,2250.0
12-04 09:58:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811343872.0,1449394176.0,30188802048.0,1982.0,2128.0
12-04 09:58:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169534976.0,811343872.0,1449394176.0,30188802048.0,6109.0,3671.0
12-04 09:58:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169530880.0,811343872.0,1449398272.0,30188802048.0,3942.0,4139.0
12-04 09:58:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,811343872.0,1449402368.0,30188802048.0,5975.0,3671.0
12-04 09:58:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,811343872.0,1449402368.0,30188802048.0,1983.0,2129.0
12-04 09:58:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169526784.0,811343872.0,1449402368.0,30188802048.0,1491.0,1097.0
12-04 09:58:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169522688.0,811343872.0,1449406464.0,30188802048.0,3955.0,3008.0
12-04 09:58:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811343872.0,1449406464.0,30188802048.0,2934.0,3570.0
12-04 09:58:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811343872.0,1449406464.0,30188802048.0,3150.0,2783.0
12-04 09:58:23,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169518592.0,811343872.0,1449410560.0,30188802048.0,7237.0,5909.0
12-04 09:58:24,0.584,0.083,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169514496.0,811343872.0,1449414656.0,30188802048.0,2499.0,1616.0
12-04 09:58:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169514496.0,811343872.0,1449414656.0,30188802048.0,5626.0,4278.0
12-04 09:58:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449418752.0,30188802048.0,4356.0,3531.0
12-04 09:58:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449418752.0,30188802048.0,1532.0,1148.0
12-04 09:58:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449418752.0,30188802048.0,1365.0,1055.0
12-04 09:58:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811343872.0,1449422848.0,30188802048.0,3983.0,3419.0
12-04 09:58:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169506304.0,811343872.0,1449422848.0,30188802048.0,5679.0,4149.0
12-04 09:58:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1169502208.0,811343872.0,1449426944.0,30188802048.0,3713.0,3232.0
12-04 09:58:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169502208.0,811343872.0,1449426944.0,30188802048.0,5918.0,4540.0
12-04 09:58:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169498112.0,811343872.0,1449431040.0,30188802048.0,1984.0,1545.0
12-04 09:58:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811343872.0,1449435136.0,30188802048.0,6808.0,5801.0
12-04 09:58:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169612800.0,811343872.0,1449443328.0,30188675072.0,2052.0,1503.0
12-04 09:58:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169514496.0,811343872.0,1449443328.0,30188773376.0,5086.0,4071.0
12-04 09:58:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,110592.0,0.0,5.0,1169514496.0,811343872.0,1449443328.0,30188773376.0,2837.0,2347.0
12-04 09:58:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449447424.0,30188773376.0,4264.0,2811.0
12-04 09:58:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449447424.0,30188773376.0,261.0,401.0
12-04 09:58:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449447424.0,30188773376.0,6040.0,3671.0
12-04 09:58:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1169506304.0,811343872.0,1449451520.0,30188773376.0,4751.0,5859.0
12-04 09:58:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169502208.0,811343872.0,1449455616.0,30188773376.0,4320.0,3437.0
12-04 09:58:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169498112.0,811347968.0,1449455616.0,30188773376.0,2500.0,1616.0
12-04 09:58:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811347968.0,1449459712.0,30188773376.0,3970.0,2549.0
12-04 09:58:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811347968.0,1449459712.0,30188773376.0,2018.0,2223.0
12-04 09:58:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169494016.0,811347968.0,1449459712.0,30188773376.0,2636.0,1802.0
12-04 09:58:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169489920.0,811347968.0,1449463808.0,30188773376.0,1262.0,962.0
12-04 09:58:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811347968.0,1449463808.0,30188773376.0,6238.0,5348.0
12-04 09:58:49,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169485824.0,811347968.0,1449467904.0,30188773376.0,5489.0,4093.0
12-04 09:58:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169485824.0,811347968.0,1449467904.0,30188773376.0,4524.0,3624.0
12-04 09:58:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169481728.0,811347968.0,1449472000.0,30188773376.0,6305.0,5396.0
12-04 09:58:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169465344.0,811347968.0,1449488384.0,30188773376.0,5412.0,6032.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811347968.0,1449488384.0,30188773376.0,3080.0,2779.0
12-04 09:58:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811347968.0,1449488384.0,30188773376.0,2601.0,1709.0
12-04 09:58:55,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169461248.0,811347968.0,1449492480.0,30188773376.0,3869.0,2456.0
12-04 09:58:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169457152.0,811347968.0,1449496576.0,30188773376.0,7524.0,6295.0
12-04 09:58:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811347968.0,1449500672.0,30188773376.0,3774.0,4046.0
12-04 09:58:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811347968.0,1449500672.0,30188773376.0,3864.0,2498.0
12-04 09:58:59,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811347968.0,1449500672.0,30188773376.0,915.0,1568.0
12-04 09:59:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811347968.0,1449504768.0,30188773376.0,4599.0,3825.0
12-04 09:59:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169440768.0,811356160.0,1449504768.0,30188773376.0,1491.0,1097.0
12-04 09:59:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169416192.0,811356160.0,1449521152.0,30188781568.0,6418.0,6534.0
12-04 09:59:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811356160.0,1449521152.0,30188781568.0,2497.0,1616.0
12-04 09:59:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811356160.0,1449525248.0,30188781568.0,8682.0,6033.0
12-04 09:59:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811356160.0,1449529344.0,30188781568.0,5268.0,4022.0
12-04 09:59:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811356160.0,1449529344.0,30188781568.0,3869.0,3231.0
12-04 09:59:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1169403904.0,811356160.0,1449533440.0,30188781568.0,3201.0,4033.0
12-04 09:59:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811356160.0,1449537536.0,30188781568.0,4655.0,2904.0
12-04 09:59:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811356160.0,1449537536.0,30188781568.0,2317.0,1596.0
12-04 09:59:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811356160.0,1449541632.0,30188781568.0,3349.0,2064.0
12-04 09:59:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169395712.0,811356160.0,1449541632.0,30188781568.0,4706.0,3368.0
12-04 09:59:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,131072.0,0.0,5.0,1169391616.0,811356160.0,1449545728.0,30188781568.0,6242.0,4633.0
12-04 09:59:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169387520.0,811356160.0,1449549824.0,30188781568.0,6029.0,5240.0
12-04 09:59:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811356160.0,1449549824.0,30188781568.0,2600.0,1709.0
12-04 09:59:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811356160.0,1449549824.0,30188781568.0,2368.0,1616.0
12-04 09:59:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169383424.0,811356160.0,1449553920.0,30188781568.0,3906.0,3979.0
12-04 09:59:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169383424.0,811356160.0,1449553920.0,30188781568.0,363.0,494.0
12-04 09:59:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169383424.0,811356160.0,1449553920.0,30188781568.0,2496.0,1616.0
12-04 09:59:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169379328.0,811356160.0,1449558016.0,30188781568.0,6013.0,3764.0
12-04 09:59:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169375232.0,811356160.0,1449562112.0,30188781568.0,2890.0,3866.0
12-04 09:59:21,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169375232.0,811356160.0,1449562112.0,30188781568.0,6963.0,5026.0
12-04 09:59:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169371136.0,811356160.0,1449566208.0,30188781568.0,3726.0,2312.0
12-04 09:59:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169371136.0,811356160.0,1449566208.0,30188781568.0,5070.0,4695.0
12-04 09:59:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811356160.0,1449570304.0,30188781568.0,219.0,350.0
12-04 09:59:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169367040.0,811356160.0,1449570304.0,30188781568.0,2535.0,1709.0
12-04 09:59:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811356160.0,1449570304.0,30188781568.0,2085.0,2157.0
12-04 09:59:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811356160.0,1449574400.0,30188781568.0,6281.0,5381.0
12-04 09:59:28,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169362944.0,811356160.0,1449574400.0,30188781568.0,6628.0,4838.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811356160.0,1449578496.0,30188781568.0,3197.0,2250.0
12-04 09:59:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811356160.0,1449582592.0,30188781568.0,4520.0,2718.0
12-04 09:59:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169354752.0,811356160.0,1449582592.0,30188781568.0,2214.0,1923.0
12-04 09:59:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811356160.0,1449582592.0,30188781568.0,2316.0,1731.0
12-04 09:59:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169350656.0,811356160.0,1449586688.0,30188781568.0,3059.0,2064.0
12-04 09:59:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169350656.0,811356160.0,1449586688.0,30188781568.0,3965.0,3881.0
12-04 09:59:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811356160.0,1449590784.0,30188781568.0,7322.0,5287.0
12-04 09:59:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811356160.0,1449594880.0,30188781568.0,3297.0,2343.0
12-04 09:59:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169342464.0,811356160.0,1449594880.0,30188781568.0,6442.0,5941.0
12-04 09:59:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811356160.0,1449598976.0,30188781568.0,4880.0,3887.0
12-04 09:59:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169334272.0,811356160.0,1449603072.0,30188781568.0,1261.0,962.0
12-04 09:59:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811356160.0,1449607168.0,30188781568.0,1635.0,1241.0
12-04 09:59:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811356160.0,1449607168.0,30188781568.0,261.0,401.0
12-04 09:59:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1169330176.0,811356160.0,1449607168.0,30188781568.0,4562.0,3717.0
12-04 09:59:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1169305600.0,811356160.0,1449623552.0,30188789760.0,9520.0,9072.0
12-04 09:59:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169301504.0,811356160.0,1449627648.0,30188789760.0,6697.0,4773.0
12-04 09:59:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811356160.0,1449631744.0,30188789760.0,3087.0,2783.0
12-04 09:59:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811356160.0,1449631744.0,30188789760.0,159.0,308.0
12-04 09:59:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169297408.0,811356160.0,1449631744.0,30188789760.0,5425.0,4093.0
12-04 09:59:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169293312.0,811356160.0,1449635840.0,30188789760.0,1532.0,1148.0
12-04 09:59:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1169162240.0,811360256.0,1449635840.0,30188916736.0,1635.0,1241.0
12-04 09:59:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169162240.0,811360256.0,1449635840.0,30188916736.0,3770.0,2363.0
12-04 09:59:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811360256.0,1449639936.0,30188916736.0,6564.0,4838.0
12-04 09:59:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811360256.0,1449644032.0,30188916736.0,4910.0,4604.0
12-04 09:59:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169141760.0,811360256.0,1449656320.0,30188916736.0,9115.0,9673.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169137664.0,811360256.0,1449660416.0,30188916736.0,2018.0,2223.0
12-04 09:59:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169137664.0,811360256.0,1449660416.0,30188916736.0,2599.0,1709.0
12-04 09:59:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811360256.0,1449660416.0,30188916736.0,2779.0,2003.0
12-04 09:59:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169133568.0,811360256.0,1449664512.0,30188916736.0,2496.0,1616.0
12-04 09:59:58,0.083,0.0,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169133568.0,811360256.0,1449664512.0,30188916736.0,3191.0,2876.0
12-04 09:59:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811360256.0,1449668608.0,30188916736.0,4868.0,3017.0
12-04 10:00:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169129472.0,811360256.0,1449668608.0,30188916736.0,5023.0,3824.0
12-04 10:00:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169125376.0,811360256.0,1449672704.0,30188916736.0,3200.0,3433.0
12-04 10:00:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811360256.0,1449672704.0,30188916736.0,2144.0,2223.0
12-04 10:00:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811360256.0,1449676800.0,30188916736.0,4938.0,3017.0
12-04 10:00:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811360256.0,1449676800.0,30188916736.0,3486.0,2250.0
12-04 10:00:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169104896.0,811360256.0,1449693184.0,30188916736.0,7615.0,7272.0
12-04 10:00:06,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811360256.0,1449697280.0,30188916736.0,7224.0,5480.0
12-04 10:00:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169096704.0,811364352.0,1449697280.0,30188916736.0,4229.0,3005.0
12-04 10:00:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811364352.0,1449701376.0,30188916736.0,4523.0,4336.0
12-04 10:00:09,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811364352.0,1449701376.0,30188916736.0,3932.0,3231.0
12-04 10:00:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169092608.0,811364352.0,1449701376.0,30188916736.0,3443.0,2157.0
12-04 10:00:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169088512.0,811364352.0,1449705472.0,30188916736.0,5537.0,4163.0
12-04 10:00:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811364352.0,1449709568.0,30188916736.0,3340.0,2064.0
12-04 10:00:13,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169080320.0,811364352.0,1449713664.0,30188916736.0,4038.0,3325.0
12-04 10:00:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169080320.0,811364352.0,1449713664.0,30188916736.0,159.0,308.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169080320.0,811364352.0,1449713664.0,30188916736.0,6793.0,4932.0
12-04 10:00:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169076224.0,811364352.0,1449717760.0,30188916736.0,1491.0,1097.0
12-04 10:00:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,126976.0,0.0,3.0,1169059840.0,811364352.0,1449734144.0,30188916736.0,9189.0,9769.0
12-04 10:00:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811364352.0,1449734144.0,30188916736.0,1327.0,962.0
12-04 10:00:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169055744.0,811364352.0,1449738240.0,30188916736.0,6003.0,3578.0
12-04 10:00:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169305600.0,811364352.0,1449742336.0,30188662784.0,3253.0,2877.0
12-04 10:00:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169305600.0,811364352.0,1449742336.0,30188662784.0,363.0,494.0
12-04 10:00:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169305600.0,811364352.0,1449742336.0,30188662784.0,5797.0,4371.0
12-04 10:00:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811364352.0,1449746432.0,30188662784.0,3078.0,2779.0
12-04 10:00:24,0.998,0.083,98.919,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811364352.0,1449746432.0,30188662784.0,4974.0,4606.0
12-04 10:00:25,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169424384.0,811364352.0,1449750528.0,30188535808.0,4358.0,3531.0
12-04 10:00:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169424384.0,811364352.0,1449750528.0,30188535808.0,6842.0,5385.0
12-04 10:00:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169420288.0,811364352.0,1449754624.0,30188535808.0,2495.0,1616.0
12-04 10:00:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811364352.0,1449754624.0,30188535808.0,3291.0,2970.0
12-04 10:00:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811364352.0,1449758720.0,30188535808.0,5086.0,4072.0
12-04 10:00:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811364352.0,1449758720.0,30188535808.0,1991.0,1503.0
12-04 10:00:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169412096.0,811364352.0,1449762816.0,30188535808.0,2094.0,3093.0
12-04 10:00:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169412096.0,811364352.0,1449762816.0,30188535808.0,5495.0,3465.0
12-04 10:00:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811364352.0,1449766912.0,30188535808.0,4631.0,4581.0
12-04 10:00:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811364352.0,1449766912.0,30188535808.0,1823.0,1410.0
12-04 10:00:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169403904.0,811364352.0,1449771008.0,30188535808.0,8745.0,6576.0
12-04 10:00:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811364352.0,1449775104.0,30188535808.0,3162.0,2157.0
12-04 10:00:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1169395712.0,811364352.0,1449779200.0,30188535808.0,7104.0,5572.0
12-04 10:00:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811364352.0,1449779200.0,30188535808.0,822.0,849.0
12-04 10:00:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811364352.0,1449779200.0,30188535808.0,2601.0,1709.0
12-04 10:00:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811364352.0,1449779200.0,30188535808.0,4010.0,4139.0
12-04 10:00:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811364352.0,1449783296.0,30188535808.0,3534.0,2270.0
12-04 10:00:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169391616.0,811364352.0,1449783296.0,30188535808.0,4425.0,3531.0
12-04 10:00:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169387520.0,811364352.0,1449787392.0,30188535808.0,1430.0,1055.0
12-04 10:00:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169383424.0,811364352.0,1449791488.0,30188535808.0,4907.0,4606.0
12-04 10:00:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169379328.0,811364352.0,1449795584.0,30188535808.0,4023.0,3005.0
12-04 10:00:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169379328.0,811364352.0,1449795584.0,30188535808.0,3254.0,2877.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1169375232.0,811364352.0,1449799680.0,30188535808.0,2636.0,1802.0
12-04 10:00:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169383424.0,811364352.0,1449799680.0,30188527616.0,5128.0,4736.0
12-04 10:00:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169375232.0,811368448.0,1449803776.0,30188527616.0,1532.0,1148.0
12-04 10:00:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811368448.0,1449803776.0,30188527616.0,3769.0,2363.0
12-04 10:00:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811368448.0,1449803776.0,30188527616.0,3149.0,2718.0
12-04 10:00:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811368448.0,1449807872.0,30188527616.0,4355.0,3531.0
12-04 10:00:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169371136.0,811368448.0,1449807872.0,30188527616.0,6274.0,5441.0
12-04 10:00:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811368448.0,1449811968.0,30188527616.0,5425.0,4093.0
12-04 10:00:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169367040.0,811368448.0,1449811968.0,30188527616.0,873.0,1519.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811368448.0,1449816064.0,30188527616.0,4053.0,2750.0
12-04 10:00:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1169346560.0,811368448.0,1449832448.0,30188527616.0,10055.0,8651.0
12-04 10:00:58,0.0,0.166,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169346560.0,811368448.0,1449832448.0,30188527616.0,261.0,401.0
12-04 10:00:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811368448.0,1449836544.0,30188527616.0,5074.0,4700.0
12-04 10:01:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811368448.0,1449836544.0,30188527616.0,3942.0,2657.0
12-04 10:01:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169338368.0,811368448.0,1449840640.0,30188527616.0,2205.0,2265.0
12-04 10:01:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811368448.0,1449840640.0,30188527616.0,3078.0,2719.0
12-04 10:01:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811368448.0,1449840640.0,30188527616.0,5064.0,4693.0
12-04 10:01:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1169334272.0,811368448.0,1449844736.0,30188527616.0,4713.0,2904.0
12-04 10:01:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811368448.0,1449844736.0,30188527616.0,3503.0,2199.0
12-04 10:01:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811368448.0,1449848832.0,30188527616.0,4773.0,4080.0
12-04 10:01:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1169330176.0,811368448.0,1449848832.0,30188527616.0,5194.0,4882.0
12-04 10:01:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811368448.0,1449852928.0,30188400640.0,5301.0,4071.0
12-04 10:01:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169448960.0,811368448.0,1449857024.0,30188400640.0,4612.0,2811.0
12-04 10:01:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811368448.0,1449857024.0,30188400640.0,2478.0,1689.0
12-04 10:01:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169444864.0,811368448.0,1449861120.0,30188400640.0,6977.0,5709.0
12-04 10:01:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811368448.0,1449861120.0,30188392448.0,3349.0,2064.0
12-04 10:01:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169448960.0,811368448.0,1449865216.0,30188392448.0,3442.0,2157.0
12-04 10:01:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169448960.0,811368448.0,1449865216.0,30188392448.0,2661.0,1709.0
12-04 10:01:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169444864.0,811368448.0,1449869312.0,30188392448.0,5139.0,4632.0
12-04 10:01:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811368448.0,1449873408.0,30188392448.0,3357.0,2970.0
12-04 10:01:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169436672.0,811368448.0,1449877504.0,30188392448.0,3980.0,2920.0
12-04 10:01:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811368448.0,1449877504.0,30188392448.0,4316.0,3439.0
12-04 10:01:19,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169432576.0,811368448.0,1449881600.0,30188392448.0,3763.0,2363.0
12-04 10:01:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169432576.0,811368448.0,1449881600.0,30188392448.0,3414.0,2970.0
12-04 10:01:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811368448.0,1449885696.0,30188392448.0,321.0,401.0
12-04 10:01:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1169428480.0,811368448.0,1449885696.0,30188392448.0,3658.0,2270.0
12-04 10:01:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811368448.0,1449885696.0,30188392448.0,5579.0,4180.0
12-04 10:01:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169432576.0,811368448.0,1449889792.0,30188384256.0,3969.0,4045.0
12-04 10:01:25,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1169428480.0,811372544.0,1449889792.0,30188384256.0,3284.0,2969.0
12-04 10:01:26,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169424384.0,811372544.0,1449893888.0,30188384256.0,6228.0,5347.0
12-04 10:01:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,4096.0,0.0,2.0,1169424384.0,811372544.0,1449893888.0,30188384256.0,4246.0,3100.0
12-04 10:01:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811372544.0,1449897984.0,30188384256.0,1426.0,1055.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811372544.0,1449897984.0,30188384256.0,6115.0,4539.0
12-04 10:01:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811372544.0,1449902080.0,30188384256.0,3244.0,2106.0
12-04 10:01:31,0.0,0.0,98.832,1.168,0.0,0.0,0.0,28672.0,0.0,4.0,1169416192.0,811372544.0,1449902080.0,30188384256.0,3977.0,3418.0
12-04 10:01:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169412096.0,811372544.0,1449906176.0,30188384256.0,3521.0,3909.0
12-04 10:01:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811372544.0,1449906176.0,30188384256.0,6213.0,4633.0
12-04 10:01:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811372544.0,1449910272.0,30188384256.0,2009.0,1452.0
12-04 10:01:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811372544.0,1449910272.0,30188384256.0,3050.0,2064.0
12-04 10:01:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169403904.0,811372544.0,1449914368.0,30188384256.0,3322.0,2292.0
12-04 10:01:37,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169399808.0,811372544.0,1449918464.0,30188384256.0,8799.0,6269.0
12-04 10:01:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811372544.0,1449918464.0,30188384256.0,3424.0,3840.0
12-04 10:01:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811372544.0,1449922560.0,30188384256.0,4417.0,3531.0
12-04 10:01:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811372544.0,1449922560.0,30188384256.0,2499.0,1616.0
12-04 10:01:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811372544.0,1449926656.0,30188384256.0,3966.0,4087.0
12-04 10:01:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169391616.0,811372544.0,1449926656.0,30188384256.0,2701.0,1802.0
12-04 10:01:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169391616.0,811372544.0,1449926656.0,30188384256.0,159.0,308.0
12-04 10:01:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811372544.0,1449930752.0,30188384256.0,3868.0,2456.0
12-04 10:01:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811372544.0,1449930752.0,30188384256.0,3771.0,2363.0
12-04 10:01:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169391616.0,811372544.0,1449934848.0,30188376064.0,6360.0,4317.0
12-04 10:01:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1169391616.0,811372544.0,1449934848.0,30188376064.0,4561.0,5213.0
12-04 10:01:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169383424.0,811372544.0,1449943040.0,30188376064.0,7444.0,6095.0
12-04 10:01:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169379328.0,811376640.0,1449943040.0,30188376064.0,915.0,1569.0
12-04 10:01:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811376640.0,1449947136.0,30188376064.0,1429.0,1055.0
12-04 10:01:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811376640.0,1449947136.0,30188376064.0,1261.0,962.0
12-04 10:01:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,1.0,1169375232.0,811376640.0,1449947136.0,30188376064.0,1430.0,1055.0
12-04 10:01:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1169375232.0,811376640.0,1449947136.0,30188376064.0,4315.0,3433.0
12-04 10:01:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811376640.0,1449951232.0,30188376064.0,11961.0,8557.0
12-04 10:01:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169362944.0,811380736.0,1449955328.0,30188376064.0,2804.0,1895.0
12-04 10:01:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811380736.0,1449955328.0,30188376064.0,339.0,602.0
12-04 10:01:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169358848.0,811380736.0,1449959424.0,30188376064.0,6027.0,6606.0
12-04 10:01:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811380736.0,1449959424.0,30188376064.0,1327.0,962.0
12-04 10:01:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169354752.0,811380736.0,1449963520.0,30188376064.0,261.0,401.0
12-04 10:02:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811380736.0,1449963520.0,30188376064.0,2712.0,2003.0
12-04 10:02:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169354752.0,811380736.0,1449963520.0,30188376064.0,1489.0,1097.0
12-04 10:02:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169350656.0,811380736.0,1449967616.0,30188376064.0,5487.0,4025.0
12-04 10:02:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811380736.0,1449971712.0,30188376064.0,7268.0,4325.0
12-04 10:02:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169346560.0,811380736.0,1449971712.0,30188376064.0,7133.0,5895.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811380736.0,1449975808.0,30188376064.0,2275.0,1545.0
12-04 10:02:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169342464.0,811380736.0,1449975808.0,30188376064.0,3122.0,3321.0
12-04 10:02:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169203200.0,811388928.0,1449979904.0,30188503040.0,2611.0,2860.0
12-04 10:02:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169203200.0,811388928.0,1449979904.0,30188503040.0,3382.0,2157.0
12-04 10:02:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169203200.0,811388928.0,1449979904.0,30188503040.0,3217.0,2064.0
12-04 10:02:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169326080.0,811388928.0,1449984000.0,30188376064.0,8815.0,6033.0
12-04 10:02:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169321984.0,811388928.0,1449988096.0,30188376064.0,7087.0,5802.0
12-04 10:02:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169321984.0,811388928.0,1449988096.0,30188376064.0,2214.0,1503.0
12-04 10:02:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169313792.0,811393024.0,1449992192.0,30188376064.0,3929.0,3273.0
12-04 10:02:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169313792.0,811393024.0,1449992192.0,30188376064.0,1490.0,1055.0
12-04 10:02:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811393024.0,1449992192.0,30188376064.0,1983.0,2129.0
12-04 10:02:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169309696.0,811393024.0,1449996288.0,30188376064.0,4873.0,4361.0
12-04 10:02:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811393024.0,1449996288.0,30188376064.0,1328.0,962.0
12-04 10:02:18,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169305600.0,811393024.0,1450000384.0,30188376064.0,4932.0,3059.0
12-04 10:02:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169305600.0,811397120.0,1450004480.0,30188367872.0,6763.0,4839.0
12-04 10:02:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169305600.0,811397120.0,1450004480.0,30188367872.0,4423.0,3530.0
12-04 10:02:21,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811397120.0,1450012672.0,30188367872.0,1586.0,1148.0
12-04 10:02:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169297408.0,811397120.0,1450012672.0,30188367872.0,975.0,1570.0
12-04 10:02:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169305600.0,811397120.0,1450012672.0,30188359680.0,4407.0,3526.0
12-04 10:02:24,0.999,0.0,99.001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811397120.0,1450016768.0,30188359680.0,3150.0,2784.0
12-04 10:02:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169301504.0,811397120.0,1450016768.0,30188359680.0,4525.0,3625.0
12-04 10:02:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811397120.0,1450020864.0,30188359680.0,5874.0,3578.0
12-04 10:02:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1169293312.0,811397120.0,1450024960.0,30188359680.0,5032.0,3110.0
12-04 10:02:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169293312.0,811397120.0,1450024960.0,30188359680.0,2884.0,3948.0
12-04 10:02:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169293312.0,811397120.0,1450024960.0,30188359680.0,3911.0,3460.0
12-04 10:02:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169289216.0,811397120.0,1450029056.0,30188359680.0,2196.0,1689.0
12-04 10:02:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169285120.0,811397120.0,1450033152.0,30188359680.0,3769.0,3232.0
12-04 10:02:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169285120.0,811397120.0,1450033152.0,30188359680.0,2070.0,1494.0
12-04 10:02:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169285120.0,811397120.0,1450033152.0,30188359680.0,2543.0,2579.0
12-04 10:02:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811397120.0,1450037248.0,30188359680.0,5500.0,3465.0
12-04 10:02:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811397120.0,1450037248.0,30188359680.0,3809.0,3367.0
12-04 10:02:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169276928.0,811397120.0,1450041344.0,30188359680.0,10541.0,7535.0
12-04 10:02:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169272832.0,811397120.0,1450045440.0,30188359680.0,2422.0,2957.0
12-04 10:02:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811397120.0,1450045440.0,30188351488.0,720.0,756.0
12-04 10:02:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169281024.0,811397120.0,1450045440.0,30188351488.0,3956.0,2978.0
12-04 10:02:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169276928.0,811397120.0,1450049536.0,30188351488.0,2143.0,2265.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169276928.0,811397120.0,1450049536.0,30188351488.0,4101.0,3723.0
12-04 10:02:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169272832.0,811397120.0,1450053632.0,30188351488.0,5943.0,3578.0
12-04 10:02:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169268736.0,811397120.0,1450057728.0,30188351488.0,7247.0,5915.0
12-04 10:02:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811397120.0,1450057728.0,30188351488.0,3870.0,2456.0
12-04 10:02:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811397120.0,1450061824.0,30188351488.0,261.0,401.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811397120.0,1450061824.0,30188351488.0,2186.0,2316.0
12-04 10:02:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169264640.0,811397120.0,1450061824.0,30188351488.0,1260.0,962.0
12-04 10:02:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811397120.0,1450061824.0,30188351488.0,4011.0,4138.0
12-04 10:02:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1169371136.0,811397120.0,1450082304.0,30188224512.0,11283.0,9215.0
12-04 10:02:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811397120.0,1450082304.0,30188224512.0,3290.0,2971.0
12-04 10:02:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811397120.0,1450086400.0,30188224512.0,4966.0,4599.0
12-04 10:02:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169367040.0,811397120.0,1450086400.0,30188224512.0,2694.0,1844.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811397120.0,1450090496.0,30188224512.0,3900.0,4039.0
12-04 10:02:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811397120.0,1450094592.0,30188224512.0,2533.0,1709.0
12-04 10:02:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169358848.0,811397120.0,1450094592.0,30188224512.0,3700.0,2363.0
12-04 10:02:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811397120.0,1450098688.0,30188224512.0,3976.0,4110.0
12-04 10:02:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169354752.0,811397120.0,1450098688.0,30188224512.0,3368.0,3104.0
12-04 10:02:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169350656.0,811397120.0,1450102784.0,30188224512.0,4357.0,3530.0
12-04 10:02:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169350656.0,811397120.0,1450102784.0,30188224512.0,2433.0,1616.0
12-04 10:03:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168691200.0,811397120.0,1458507776.0,30180478976.0,8626.0,8834.0
12-04 10:03:01,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1168691200.0,811397120.0,1458507776.0,30180478976.0,1387.0,1004.0
12-04 10:03:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,122880.0,0.0,4.0,1168687104.0,811397120.0,1458511872.0,30180478976.0,3700.0,2363.0
12-04 10:03:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811397120.0,1458515968.0,30180478976.0,7834.0,5585.0
12-04 10:03:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811397120.0,1458515968.0,30180478976.0,943.0,756.0
12-04 10:03:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811397120.0,1458515968.0,30180478976.0,1759.0,2058.0
12-04 10:03:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168805888.0,811397120.0,1458520064.0,30180352000.0,5921.0,5083.0
12-04 10:03:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1168797696.0,811405312.0,1458520064.0,30180352000.0,4264.0,3096.0
12-04 10:03:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168793600.0,811405312.0,1458524160.0,30180352000.0,4200.0,3418.0
12-04 10:03:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168793600.0,811405312.0,1458524160.0,30180352000.0,2216.0,1503.0
12-04 10:03:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168789504.0,811405312.0,1458528256.0,30180352000.0,8247.0,5416.0
12-04 10:03:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811405312.0,1458532352.0,30180352000.0,5105.0,3886.0
12-04 10:03:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1168785408.0,811405312.0,1458532352.0,30180352000.0,3587.0,3837.0
12-04 10:03:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1168781312.0,811405312.0,1458536448.0,30180352000.0,4383.0,2718.0
12-04 10:03:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811405312.0,1458536448.0,30180352000.0,1430.0,1055.0
12-04 10:03:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811405312.0,1458536448.0,30180352000.0,915.0,1569.0
12-04 10:03:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168777216.0,811405312.0,1458540544.0,30180352000.0,4977.0,3110.0
12-04 10:03:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168760832.0,811405312.0,1458540544.0,30180368384.0,4522.0,3624.0
12-04 10:03:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1168752640.0,811409408.0,1458544640.0,30180368384.0,3705.0,2363.0
12-04 10:03:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811409408.0,1458544640.0,30180368384.0,5490.0,4091.0
12-04 10:03:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168748544.0,811409408.0,1458548736.0,30180368384.0,2992.0,3976.0
12-04 10:03:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168748544.0,811409408.0,1458548736.0,30180368384.0,219.0,308.0
12-04 10:03:22,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811409408.0,1458552832.0,30180368384.0,3729.0,2270.0
12-04 10:03:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168744448.0,811409408.0,1458552832.0,30180368384.0,4417.0,3526.0
12-04 10:03:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168744448.0,811409408.0,1458552832.0,30180368384.0,3354.0,2970.0
12-04 10:03:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811409408.0,1458561024.0,30180368384.0,4461.0,3625.0
12-04 10:03:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811409408.0,1458561024.0,30180368384.0,3667.0,2270.0
12-04 10:03:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168732160.0,811409408.0,1458565120.0,30180368384.0,3356.0,2970.0
12-04 10:03:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168732160.0,811409408.0,1458565120.0,30180368384.0,3765.0,2363.0
12-04 10:03:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168723968.0,811409408.0,1458581504.0,30180360192.0,9678.0,10108.0
12-04 10:03:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811409408.0,1458585600.0,30180360192.0,888.0,849.0
12-04 10:03:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811409408.0,1458585600.0,30180360192.0,5660.0,3600.0
12-04 10:03:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811409408.0,1458585600.0,30180360192.0,1374.0,1925.0
12-04 10:03:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168715776.0,811409408.0,1458589696.0,30180360192.0,5602.0,3558.0
12-04 10:03:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168711680.0,811409408.0,1458593792.0,30180360192.0,4884.0,3885.0
12-04 10:03:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811409408.0,1458593792.0,30180360192.0,2027.0,1596.0
12-04 10:03:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168711680.0,811409408.0,1458593792.0,30180360192.0,6020.0,4633.0
12-04 10:03:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1168707584.0,811409408.0,1458597888.0,30180360192.0,2903.0,2350.0
12-04 10:03:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168707584.0,811409408.0,1458597888.0,30180360192.0,3938.0,3975.0
12-04 10:03:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168703488.0,811409408.0,1458601984.0,30180360192.0,5425.0,4092.0
12-04 10:03:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811409408.0,1458606080.0,30180360192.0,3254.0,2877.0
12-04 10:03:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811409408.0,1458606080.0,30180360192.0,2086.0,2223.0
12-04 10:03:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168699392.0,811409408.0,1458606080.0,30180360192.0,3871.0,2456.0
12-04 10:03:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168695296.0,811409408.0,1458610176.0,30180360192.0,4255.0,3438.0
12-04 10:03:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168695296.0,811409408.0,1458610176.0,30180360192.0,2599.0,1709.0
12-04 10:03:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811409408.0,1458614272.0,30180360192.0,3254.0,2876.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811409408.0,1458614272.0,30180360192.0,3458.0,3064.0
12-04 10:03:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811409408.0,1458618368.0,30180360192.0,1429.0,1055.0
12-04 10:03:48,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168687104.0,811409408.0,1458618368.0,30180360192.0,3598.0,2270.0
12-04 10:03:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168683008.0,811409408.0,1458622464.0,30180360192.0,6948.0,5489.0
12-04 10:03:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811409408.0,1458626560.0,30180360192.0,4323.0,3439.0
12-04 10:03:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811409408.0,1458626560.0,30180360192.0,4421.0,3531.0
12-04 10:03:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168674816.0,811409408.0,1458630656.0,30180360192.0,3253.0,2876.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811409408.0,1458630656.0,30180360192.0,3304.0,2914.0
12-04 10:03:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1168674816.0,811409408.0,1458630656.0,30180360192.0,4421.0,3531.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811409408.0,1458634752.0,30180360192.0,1328.0,962.0
12-04 10:03:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811409408.0,1458634752.0,30180360192.0,5362.0,4466.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811409408.0,1458642944.0,30180360192.0,5809.0,4572.0
12-04 10:03:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811409408.0,1458642944.0,30180360192.0,4872.0,3017.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168666624.0,811409408.0,1458647040.0,30180352000.0,2085.0,2224.0
12-04 10:04:00,0.167,0.0,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1168666624.0,811409408.0,1458647040.0,30180352000.0,1454.0,1070.0
12-04 10:04:01,0.083,0.083,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168662528.0,811409408.0,1458651136.0,30180352000.0,4657.0,3843.0
12-04 10:04:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168670720.0,811409408.0,1458651136.0,30180343808.0,4222.0,4737.0
12-04 10:04:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811409408.0,1458651136.0,30180343808.0,3706.0,2363.0
12-04 10:04:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168666624.0,811409408.0,1458655232.0,30180343808.0,2251.0,1596.0
12-04 10:04:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168666624.0,811409408.0,1458655232.0,30180343808.0,8090.0,6402.0
12-04 10:04:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168662528.0,811409408.0,1458659328.0,30180343808.0,3486.0,2250.0
12-04 10:04:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811409408.0,1458659328.0,30180343808.0,4061.0,2910.0
12-04 10:04:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168658432.0,811409408.0,1458663424.0,30180343808.0,4206.0,3351.0
12-04 10:04:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168658432.0,811409408.0,1458663424.0,30180343808.0,3382.0,2157.0
12-04 10:04:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168654336.0,811409408.0,1458667520.0,30180343808.0,1045.0,849.0
12-04 10:04:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168654336.0,811409408.0,1458667520.0,30180343808.0,5494.0,5290.0
12-04 10:04:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,5.0,1168650240.0,811409408.0,1458671616.0,30180343808.0,5462.0,4614.0
12-04 10:04:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811409408.0,1458671616.0,30180343808.0,6929.0,4212.0
12-04 10:04:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811409408.0,1458675712.0,30180343808.0,3254.0,2812.0
12-04 10:04:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811409408.0,1458679808.0,30180343808.0,3635.0,2363.0
12-04 10:04:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168642048.0,811409408.0,1458679808.0,30180343808.0,3254.0,2811.0
12-04 10:04:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811409408.0,1458679808.0,30180343808.0,159.0,308.0
12-04 10:04:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1168642048.0,811409408.0,1458679808.0,30180343808.0,3314.0,2920.0
12-04 10:04:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811409408.0,1458683904.0,30180335616.0,3122.0,2878.0
12-04 10:04:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811409408.0,1458688000.0,30180335616.0,3738.0,2456.0
12-04 10:04:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168642048.0,811409408.0,1458688000.0,30180335616.0,4768.0,2924.0
12-04 10:04:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168637952.0,811409408.0,1458692096.0,30180335616.0,3442.0,3462.0
12-04 10:04:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1168637952.0,811409408.0,1458692096.0,30180335616.0,9330.0,7919.0
12-04 10:04:24,0.667,0.0,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168633856.0,811409408.0,1458696192.0,30180335616.0,1430.0,1055.0
12-04 10:04:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811409408.0,1458696192.0,30180208640.0,261.0,401.0
12-04 10:04:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168760832.0,811409408.0,1458696192.0,30180208640.0,2701.0,1802.0
12-04 10:04:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168760832.0,811409408.0,1458696192.0,30180208640.0,813.0,1410.0
12-04 10:04:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168756736.0,811409408.0,1458700288.0,30180208640.0,6765.0,4840.0
12-04 10:04:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168748544.0,811413504.0,1458704384.0,30180208640.0,5331.0,3372.0
12-04 10:04:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168740352.0,811413504.0,1458712576.0,30180208640.0,4882.0,3887.0
12-04 10:04:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168740352.0,811413504.0,1458712576.0,30180208640.0,6739.0,4959.0
12-04 10:04:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168736256.0,811413504.0,1458716672.0,30180208640.0,2618.0,3266.0
12-04 10:04:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811413504.0,1458716672.0,30180208640.0,720.0,756.0
12-04 10:04:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811413504.0,1458716672.0,30180208640.0,2544.0,2577.0
12-04 10:04:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168732160.0,811417600.0,1458716672.0,30180208640.0,1949.0,1452.0
12-04 10:04:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168728064.0,811417600.0,1458720768.0,30180208640.0,5563.0,3465.0
12-04 10:04:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168723968.0,811417600.0,1458724864.0,30180208640.0,10027.0,8045.0
12-04 10:04:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811417600.0,1458728960.0,30180208640.0,2746.0,2764.0
12-04 10:04:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811417600.0,1458733056.0,30180208640.0,4771.0,2924.0
12-04 10:04:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168723968.0,811417600.0,1458733056.0,30180200448.0,2143.0,2266.0
12-04 10:04:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811421696.0,1458733056.0,30180200448.0,363.0,494.0
12-04 10:04:42,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168719872.0,811421696.0,1458733056.0,30180200448.0,2653.0,2331.0
12-04 10:04:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168715776.0,811421696.0,1458737152.0,30180200448.0,4256.0,3439.0
12-04 10:04:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811421696.0,1458737152.0,30180200448.0,3871.0,2456.0
12-04 10:04:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811421696.0,1458741248.0,30180200448.0,6063.0,3439.0
12-04 10:04:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811421696.0,1458745344.0,30180200448.0,8431.0,4699.0
12-04 10:04:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,110592.0,0.0,5.0,1168699392.0,811425792.0,1458749440.0,30180200448.0,4063.0,2405.0
12-04 10:04:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811425792.0,1458749440.0,30180200448.0,3347.0,3012.0
12-04 10:04:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811425792.0,1458749440.0,30180200448.0,363.0,494.0
12-04 10:04:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811425792.0,1458749440.0,30180200448.0,1981.0,2131.0
12-04 10:04:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168695296.0,811425792.0,1458753536.0,30180200448.0,2661.0,1751.0
12-04 10:04:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168695296.0,811425792.0,1458753536.0,30180200448.0,8862.0,7404.0
12-04 10:04:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1168691200.0,811425792.0,1458757632.0,30180200448.0,6652.0,4741.0
12-04 10:04:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811425792.0,1458761728.0,30180200448.0,3536.0,2270.0
12-04 10:04:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811425792.0,1458761728.0,30180200448.0,1983.0,2130.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811425792.0,1458765824.0,30180200448.0,2802.0,1895.0
12-04 10:04:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811425792.0,1458765824.0,30180200448.0,2256.0,2494.0
12-04 10:04:58,0.0,0.083,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1168691200.0,811425792.0,1458765824.0,30180192256.0,813.0,1477.0
12-04 10:04:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811425792.0,1458765824.0,30180192256.0,4875.0,3017.0
12-04 10:05:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811425792.0,1458769920.0,30180192256.0,2121.0,2316.0
12-04 10:05:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811425792.0,1458774016.0,30180192256.0,6707.0,5040.0
12-04 10:05:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169707008.0,811425792.0,1458782208.0,30179160064.0,5293.0,3804.0
12-04 10:05:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169707008.0,811425792.0,1458782208.0,30179160064.0,3901.0,4039.0
12-04 10:05:04,0.0,0.083,99.750,0.167,0.0,0.0,0.0,53248.0,0.0,4.0,1169707008.0,811425792.0,1458782208.0,30179160064.0,1045.0,849.0
12-04 10:05:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169702912.0,811425792.0,1458786304.0,30179160064.0,5487.0,3372.0
12-04 10:05:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169702912.0,811425792.0,1458786304.0,30179160064.0,2928.0,2646.0
12-04 10:05:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169698816.0,811425792.0,1458790400.0,30179160064.0,4884.0,4173.0
12-04 10:05:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169698816.0,811425792.0,1458790400.0,30179160064.0,8199.0,6455.0
12-04 10:05:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169694720.0,811425792.0,1458794496.0,30179160064.0,3161.0,2444.0
12-04 10:05:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169694720.0,811425792.0,1458794496.0,30179160064.0,4453.0,2718.0
12-04 10:05:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169690624.0,811425792.0,1458798592.0,30179160064.0,3932.0,3232.0
12-04 10:05:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169690624.0,811425792.0,1458798592.0,30179160064.0,2279.0,1503.0
12-04 10:05:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169686528.0,811425792.0,1458802688.0,30179160064.0,5432.0,4657.0
12-04 10:05:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169682432.0,811425792.0,1458806784.0,30179160064.0,2635.0,1802.0
12-04 10:05:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169682432.0,811425792.0,1458806784.0,30179160064.0,1767.0,1148.0
12-04 10:05:16,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169682432.0,811425792.0,1458806784.0,30179160064.0,4704.0,2924.0
12-04 10:05:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169678336.0,811425792.0,1458810880.0,30179160064.0,6694.0,4839.0
12-04 10:05:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169678336.0,811425792.0,1458810880.0,30179160064.0,2569.0,3298.0
12-04 10:05:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169674240.0,811425792.0,1458814976.0,30179160064.0,1017.0,1662.0
12-04 10:05:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169674240.0,811425792.0,1458814976.0,30179160064.0,3806.0,2456.0
12-04 10:05:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169674240.0,811425792.0,1458814976.0,30179160064.0,3077.0,2778.0
12-04 10:05:22,0.083,0.083,99.584,0.167,0.0,0.083,0.0,81920.0,0.0,3.0,1169666048.0,811429888.0,1458819072.0,30179160064.0,4971.0,3110.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169666048.0,811429888.0,1458819072.0,30179160064.0,4967.0,4601.0
12-04 10:05:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169661952.0,811429888.0,1458823168.0,30179160064.0,6294.0,4323.0
12-04 10:05:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169657856.0,811429888.0,1458827264.0,30179160064.0,2694.0,1844.0
12-04 10:05:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169649664.0,811429888.0,1458827264.0,30179168256.0,4393.0,5119.0
12-04 10:05:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169645568.0,811429888.0,1458831360.0,30179168256.0,2086.0,2224.0
12-04 10:05:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169641472.0,811433984.0,1458831360.0,30179168256.0,1328.0,962.0
12-04 10:05:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169641472.0,811433984.0,1458831360.0,30179168256.0,6659.0,4161.0
12-04 10:05:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169637376.0,811433984.0,1458835456.0,30179168256.0,1578.0,2111.0
12-04 10:05:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169637376.0,811433984.0,1458835456.0,30179168256.0,4222.0,2760.0
12-04 10:05:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1169641472.0,811433984.0,1458839552.0,30179160064.0,4430.0,2904.0
12-04 10:05:33,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169641472.0,811433984.0,1458839552.0,30179160064.0,5563.0,3465.0
12-04 10:05:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169637376.0,811433984.0,1458843648.0,30179160064.0,1374.0,1857.0
12-04 10:05:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169616896.0,811433984.0,1458864128.0,30179160064.0,9034.0,10523.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169612800.0,811433984.0,1458868224.0,30179160064.0,4498.0,2904.0
12-04 10:05:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,1169612800.0,811433984.0,1458868224.0,30179160064.0,5105.0,3658.0
12-04 10:05:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169608704.0,811433984.0,1458872320.0,30179160064.0,3058.0,2064.0
12-04 10:05:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169608704.0,811433984.0,1458872320.0,30179160064.0,915.0,1568.0
12-04 10:05:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169604608.0,811433984.0,1458876416.0,30179160064.0,1432.0,1055.0
12-04 10:05:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169604608.0,811433984.0,1458876416.0,30179160064.0,4562.0,3717.0
12-04 10:05:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169600512.0,811433984.0,1458880512.0,30179160064.0,6591.0,4746.0
12-04 10:05:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169596416.0,811433984.0,1458884608.0,30179160064.0,3153.0,2785.0
12-04 10:05:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169596416.0,811433984.0,1458884608.0,30179160064.0,2085.0,2223.0
12-04 10:05:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169596416.0,811433984.0,1458884608.0,30179160064.0,3187.0,2811.0
12-04 10:05:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169592320.0,811433984.0,1458888704.0,30179160064.0,4870.0,3017.0
12-04 10:05:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169592320.0,811433984.0,1458888704.0,30179160064.0,1720.0,1811.0
12-04 10:05:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169592320.0,811433984.0,1458888704.0,30179160064.0,3665.0,2270.0
12-04 10:05:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169588224.0,811433984.0,1458892800.0,30179160064.0,3770.0,2363.0
12-04 10:05:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169584128.0,811433984.0,1458896896.0,30179160064.0,5730.0,5801.0
12-04 10:05:51,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1169580032.0,811438080.0,1458896896.0,30179160064.0,5527.0,4186.0
12-04 10:05:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,811438080.0,1458900992.0,30179160064.0,261.0,401.0
12-04 10:05:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169575936.0,811438080.0,1458900992.0,30179160064.0,4516.0,3619.0
12-04 10:05:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,811438080.0,1458900992.0,30179160064.0,1261.0,962.0
12-04 10:05:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169571840.0,811438080.0,1458905088.0,30179160064.0,5523.0,4185.0
12-04 10:05:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169571840.0,811438080.0,1458905088.0,30179160064.0,3378.0,2555.0
12-04 10:05:57,0.083,0.0,99.667,0.167,0.0,0.083,0.0,98304.0,0.0,5.0,1169571840.0,811438080.0,1458905088.0,30179160064.0,6651.0,4711.0
12-04 10:05:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169567744.0,811438080.0,1458909184.0,30179160064.0,2739.0,3390.0
12-04 10:05:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169563648.0,811438080.0,1458913280.0,30179160064.0,5012.0,4634.0
12-04 10:06:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169563648.0,811438080.0,1458913280.0,30179160064.0,2599.0,1709.0
12-04 10:06:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169559552.0,811438080.0,1458917376.0,30179160064.0,603.0,830.0
12-04 10:06:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169559552.0,811438080.0,1458917376.0,30179160064.0,2036.0,2148.0
12-04 10:06:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1169555456.0,811442176.0,1458917376.0,30179160064.0,7691.0,5394.0
12-04 10:06:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,811442176.0,1458921472.0,30179160064.0,4653.0,2904.0
12-04 10:06:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169547264.0,811442176.0,1458925568.0,30179160064.0,4452.0,2718.0
12-04 10:06:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169547264.0,811442176.0,1458925568.0,30179160064.0,3066.0,2899.0
12-04 10:06:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169539072.0,811442176.0,1458933760.0,30179160064.0,6243.0,5471.0
12-04 10:06:08,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169534976.0,811442176.0,1458937856.0,30179160064.0,4592.0,4401.0
12-04 10:06:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811442176.0,1458937856.0,30179160064.0,2215.0,1503.0
12-04 10:06:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811442176.0,1458937856.0,30179160064.0,3037.0,2764.0
12-04 10:06:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169530880.0,811442176.0,1458941952.0,30179160064.0,6911.0,4068.0
12-04 10:06:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1169539072.0,811442176.0,1458941952.0,30179151872.0,3382.0,2157.0
12-04 10:06:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811442176.0,1458946048.0,30179151872.0,3872.0,2456.0
12-04 10:06:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169534976.0,811442176.0,1458946048.0,30179151872.0,2738.0,3391.0
12-04 10:06:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169530880.0,811442176.0,1458950144.0,30179151872.0,3153.0,2783.0
12-04 10:06:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169530880.0,811442176.0,1458950144.0,30179151872.0,3770.0,2363.0
12-04 10:06:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169506304.0,811442176.0,1458966528.0,30179160064.0,6003.0,7120.0
12-04 10:06:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811442176.0,1458966528.0,30179160064.0,2702.0,1802.0
12-04 10:06:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169502208.0,811442176.0,1458970624.0,30179160064.0,5626.0,4279.0
12-04 10:06:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169498112.0,811442176.0,1458974720.0,30179160064.0,3701.0,2363.0
12-04 10:06:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169498112.0,811442176.0,1458974720.0,30179160064.0,2636.0,3299.0
12-04 10:06:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811442176.0,1458978816.0,30179160064.0,3872.0,2456.0
12-04 10:06:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169494016.0,811442176.0,1458978816.0,30179160064.0,3899.0,4041.0
12-04 10:06:24,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811442176.0,1458978816.0,30179160064.0,4256.0,3438.0
12-04 10:06:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811442176.0,1458982912.0,30179160064.0,2600.0,1709.0
12-04 10:06:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169485824.0,811446272.0,1458982912.0,30179160064.0,3340.0,2463.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1169481728.0,811446272.0,1458987008.0,30179160064.0,4806.0,3017.0
12-04 10:06:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,7.0,1169465344.0,811446272.0,1459003392.0,30179160064.0,7959.0,8926.0
12-04 10:06:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811446272.0,1459003392.0,30179160064.0,5435.0,3465.0
12-04 10:06:30,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169461248.0,811446272.0,1459007488.0,30179160064.0,4528.0,4495.0
12-04 10:06:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,811446272.0,1459007488.0,30179143680.0,780.0,756.0
12-04 10:06:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169473536.0,811450368.0,1459007488.0,30179143680.0,2706.0,2672.0
12-04 10:06:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811450368.0,1459007488.0,30179143680.0,5491.0,3465.0
12-04 10:06:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169469440.0,811450368.0,1459011584.0,30179143680.0,2052.0,1503.0
12-04 10:06:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811450368.0,1459015680.0,30179143680.0,5902.0,5267.0
12-04 10:06:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811450368.0,1459015680.0,30179143680.0,4286.0,2718.0
12-04 10:06:37,0.0,0.0,99.917,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1169461248.0,811450368.0,1459019776.0,30179143680.0,6082.0,5478.0
12-04 10:06:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1169457152.0,811450368.0,1459023872.0,30179143680.0,3875.0,3325.0
12-04 10:06:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169453056.0,811450368.0,1459027968.0,30179143680.0,2491.0,1616.0
12-04 10:06:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811450368.0,1459027968.0,30179143680.0,2245.0,2316.0
12-04 10:06:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811450368.0,1459032064.0,30179143680.0,3930.0,2456.0
12-04 10:06:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811450368.0,1459032064.0,30179143680.0,4910.0,4605.0
12-04 10:06:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169436672.0,811458560.0,1459036160.0,30179143680.0,1491.0,1055.0
12-04 10:06:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169432576.0,811458560.0,1459040256.0,30179143680.0,6135.0,3764.0
12-04 10:06:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169432576.0,811458560.0,1459040256.0,30179143680.0,873.0,1477.0
12-04 10:06:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169432576.0,811458560.0,1459040256.0,30179143680.0,3253.0,2878.0
12-04 10:06:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811458560.0,1459044352.0,30179143680.0,3725.0,2270.0
12-04 10:06:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1169428480.0,811458560.0,1459044352.0,30179143680.0,2860.0,2361.0
12-04 10:06:49,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169420288.0,811462656.0,1459048448.0,30179143680.0,3415.0,2971.0
12-04 10:06:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169428480.0,811462656.0,1459048448.0,30179135488.0,6653.0,4746.0
12-04 10:06:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811462656.0,1459052544.0,30179135488.0,4499.0,3523.0
12-04 10:06:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811462656.0,1459052544.0,30179135488.0,1593.0,1148.0
12-04 10:06:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811462656.0,1459056640.0,30179135488.0,4510.0,3619.0
12-04 10:06:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811462656.0,1459056640.0,30179135488.0,2042.0,2129.0
12-04 10:06:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169420288.0,811462656.0,1459056640.0,30179135488.0,4586.0,3624.0
12-04 10:06:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811462656.0,1459060736.0,30179135488.0,3338.0,2463.0
12-04 10:06:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811462656.0,1459060736.0,30179135488.0,1671.0,1349.0
12-04 10:06:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811462656.0,1459064832.0,30179135488.0,5690.0,4278.0
12-04 10:06:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169395712.0,811462656.0,1459081216.0,30179135488.0,11417.0,10960.0
12-04 10:07:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169391616.0,811462656.0,1459085312.0,30179135488.0,2492.0,1616.0
12-04 10:07:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169391616.0,811462656.0,1459085312.0,30179135488.0,501.0,695.0
12-04 10:07:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811462656.0,1459089408.0,30179127296.0,5712.0,4161.0
12-04 10:07:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1169395712.0,811462656.0,1459089408.0,30179127296.0,219.0,308.0
12-04 10:07:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811462656.0,1459089408.0,30179127296.0,4097.0,3325.0
12-04 10:07:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169391616.0,811462656.0,1459093504.0,30179127296.0,5712.0,3465.0
12-04 10:07:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811462656.0,1459093504.0,30179127296.0,4546.0,2853.0
12-04 10:07:07,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1169387520.0,811462656.0,1459097600.0,30179127296.0,6354.0,6598.0
12-04 10:07:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811462656.0,1459097600.0,30179127296.0,3509.0,2157.0
12-04 10:07:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169383424.0,811462656.0,1459101696.0,30179127296.0,7992.0,5615.0
12-04 10:07:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169379328.0,811462656.0,1459105792.0,30179127296.0,2383.0,1596.0
12-04 10:07:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169375232.0,811462656.0,1459109888.0,30179127296.0,3382.0,2157.0
12-04 10:07:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811462656.0,1459109888.0,30179192832.0,4587.0,4400.0
12-04 10:07:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1169305600.0,811462656.0,1459113984.0,30179192832.0,2317.0,1596.0
12-04 10:07:14,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811462656.0,1459118080.0,30179192832.0,5873.0,3578.0
12-04 10:07:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811462656.0,1459118080.0,30179192832.0,4424.0,3531.0
12-04 10:07:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169289216.0,811462656.0,1459122176.0,30179201024.0,3741.0,3885.0
12-04 10:07:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169289216.0,811462656.0,1459122176.0,30179201024.0,2603.0,1709.0
12-04 10:07:18,0.0,0.0,99.666,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,1169281024.0,811470848.0,1459122176.0,30179201024.0,1466.0,1148.0
12-04 10:07:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811470848.0,1459122176.0,30179201024.0,2119.0,2317.0
12-04 10:07:20,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169403904.0,811470848.0,1459126272.0,30179074048.0,3767.0,2363.0
12-04 10:07:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169403904.0,811470848.0,1459126272.0,30179074048.0,4247.0,3432.0
12-04 10:07:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169399808.0,811470848.0,1459130368.0,30179074048.0,7604.0,6659.0
12-04 10:07:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169395712.0,811470848.0,1459134464.0,30179074048.0,3797.0,3947.0
12-04 10:07:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169395712.0,811470848.0,1459134464.0,30179074048.0,6928.0,4974.0
12-04 10:07:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811470848.0,1459138560.0,30179074048.0,1429.0,1055.0
12-04 10:07:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169391616.0,811470848.0,1459138560.0,30179074048.0,1329.0,962.0
12-04 10:07:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811470848.0,1459138560.0,30179074048.0,3252.0,2876.0
12-04 10:07:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811470848.0,1459142656.0,30179074048.0,4291.0,3530.0
12-04 10:07:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169383424.0,811470848.0,1459146752.0,30179074048.0,4913.0,3980.0
12-04 10:07:30,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169379328.0,811474944.0,1459146752.0,30179074048.0,1956.0,1410.0
12-04 10:07:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169375232.0,811474944.0,1459150848.0,30179074048.0,6830.0,4254.0
12-04 10:07:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169375232.0,811474944.0,1459150848.0,30179074048.0,4825.0,5171.0
12-04 10:07:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811474944.0,1459154944.0,30179074048.0,2994.0,2064.0
12-04 10:07:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811474944.0,1459159040.0,30179074048.0,3264.0,2250.0
12-04 10:07:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811474944.0,1459159040.0,30179074048.0,2056.0,1503.0
12-04 10:07:36,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1169362944.0,811479040.0,1459159040.0,30179074048.0,2706.0,2646.0
12-04 10:07:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169362944.0,811479040.0,1459159040.0,30179074048.0,6381.0,5834.0
12-04 10:07:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1169358848.0,811479040.0,1459163136.0,30179074048.0,5429.0,3465.0
12-04 10:07:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811479040.0,1459167232.0,30179074048.0,5567.0,4279.0
12-04 10:07:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811479040.0,1459167232.0,30179074048.0,2085.0,2223.0
12-04 10:07:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169350656.0,811479040.0,1459171328.0,30179074048.0,3955.0,3008.0
12-04 10:07:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1169346560.0,811479040.0,1459175424.0,30179074048.0,2701.0,1802.0
12-04 10:07:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811479040.0,1459179520.0,30179074048.0,2637.0,3297.0
12-04 10:07:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811479040.0,1459179520.0,30179074048.0,3151.0,2784.0
12-04 10:07:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811479040.0,1459179520.0,30179074048.0,1531.0,1148.0
12-04 10:07:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811479040.0,1459183616.0,30179074048.0,2592.0,1751.0
12-04 10:07:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169338368.0,811479040.0,1459183616.0,30179074048.0,7277.0,4325.0
12-04 10:07:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1169334272.0,811479040.0,1459187712.0,30179074048.0,2600.0,1709.0
12-04 10:07:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811479040.0,1459191808.0,30179074048.0,3740.0,3950.0
12-04 10:07:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811479040.0,1459191808.0,30179074048.0,3354.0,2970.0
12-04 10:07:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169326080.0,811479040.0,1459195904.0,30179074048.0,3608.0,3548.0
12-04 10:07:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169326080.0,811479040.0,1459195904.0,30179074048.0,3212.0,2826.0
12-04 10:07:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169326080.0,811479040.0,1459195904.0,30179074048.0,5415.0,4087.0
12-04 10:07:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169321984.0,811479040.0,1459200000.0,30179074048.0,6243.0,3857.0
12-04 10:07:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169321984.0,811479040.0,1459200000.0,30179074048.0,159.0,308.0
12-04 10:07:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169321984.0,811479040.0,1459200000.0,30179074048.0,5063.0,4735.0
12-04 10:07:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169317888.0,811479040.0,1459204096.0,30179074048.0,3470.0,3264.0
12-04 10:07:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169313792.0,811479040.0,1459208192.0,30179074048.0,3769.0,2363.0
12-04 10:07:59,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169313792.0,811479040.0,1459208192.0,30179074048.0,1983.0,2064.0
12-04 10:08:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811479040.0,1459212288.0,30179074048.0,4318.0,3438.0
12-04 10:08:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811479040.0,1459212288.0,30179074048.0,3429.0,3214.0
12-04 10:08:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169305600.0,811479040.0,1459216384.0,30179074048.0,5120.0,3704.0
12-04 10:08:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169305600.0,811479040.0,1459216384.0,30179074048.0,1389.0,1004.0
12-04 10:08:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811479040.0,1459220480.0,30179074048.0,2868.0,2671.0
12-04 10:08:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169301504.0,811479040.0,1459220480.0,30179074048.0,5510.0,4193.0
12-04 10:08:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811479040.0,1459224576.0,30179074048.0,5681.0,3414.0
12-04 10:08:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169293312.0,811479040.0,1459228672.0,30179074048.0,5472.0,5340.0
12-04 10:08:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169293312.0,811479040.0,1459228672.0,30179074048.0,5244.0,4005.0
12-04 10:08:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169289216.0,811479040.0,1459232768.0,30179074048.0,4448.0,2718.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169289216.0,811479040.0,1459232768.0,30179074048.0,3282.0,2064.0
12-04 10:08:11,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1169289216.0,811479040.0,1459232768.0,30179074048.0,3547.0,3129.0
12-04 10:08:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169285120.0,811479040.0,1459236864.0,30179074048.0,2251.0,1596.0
12-04 10:08:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,6.0,1169285120.0,811479040.0,1459236864.0,30179074048.0,5105.0,3885.0
12-04 10:08:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811479040.0,1459240960.0,30179074048.0,5011.0,4700.0
12-04 10:08:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811479040.0,1459240960.0,30179074048.0,3154.0,2784.0
12-04 10:08:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811479040.0,1459253248.0,30179074048.0,7966.0,5585.0
12-04 10:08:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169268736.0,811479040.0,1459253248.0,30179074048.0,1327.0,962.0
12-04 10:08:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811479040.0,1459253248.0,30179074048.0,1533.0,1148.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169264640.0,811479040.0,1459257344.0,30179074048.0,2497.0,1616.0
12-04 10:08:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811479040.0,1459257344.0,30179074048.0,1017.0,1596.0
12-04 10:08:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169252352.0,811479040.0,1459269632.0,30179074048.0,8332.0,8356.0
12-04 10:08:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169248256.0,811479040.0,1459273728.0,30179074048.0,3150.0,2785.0
12-04 10:08:23,0.0,0.167,99.583,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,1169244160.0,811479040.0,1459277824.0,30179074048.0,9195.0,6235.0
12-04 10:08:24,0.833,0.0,99.167,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169240064.0,811479040.0,1459281920.0,30179074048.0,6010.0,5195.0
12-04 10:08:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811479040.0,1459281920.0,30178947072.0,2737.0,1895.0
12-04 10:08:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811479040.0,1459281920.0,30178947072.0,159.0,308.0
12-04 10:08:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811479040.0,1459281920.0,30178947072.0,261.0,401.0
12-04 10:08:28,0.0,0.0,99.666,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,1169358848.0,811483136.0,1459286016.0,30178947072.0,3769.0,2363.0
12-04 10:08:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169358848.0,811483136.0,1459286016.0,30178947072.0,6221.0,4632.0
12-04 10:08:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811483136.0,1459290112.0,30178947072.0,2196.0,3185.0
12-04 10:08:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811483136.0,1459290112.0,30178947072.0,2812.0,2765.0
12-04 10:08:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169350656.0,811483136.0,1459294208.0,30178947072.0,9779.0,7239.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811483136.0,1459298304.0,30178947072.0,4294.0,2718.0
12-04 10:08:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169346560.0,811483136.0,1459298304.0,30178947072.0,1890.0,1410.0
12-04 10:08:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811483136.0,1459298304.0,30178947072.0,2095.0,1596.0
12-04 10:08:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811483136.0,1459302400.0,30178947072.0,4299.0,2904.0
12-04 10:08:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811483136.0,1459302400.0,30178947072.0,4143.0,3162.0
12-04 10:08:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169338368.0,811483136.0,1459306496.0,30178947072.0,3907.0,4043.0
12-04 10:08:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811483136.0,1459306496.0,30178947072.0,3253.0,2878.0
12-04 10:08:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169334272.0,811483136.0,1459310592.0,30178947072.0,2496.0,1616.0
12-04 10:08:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811483136.0,1459310592.0,30178947072.0,3844.0,4045.0
12-04 10:08:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169317888.0,811483136.0,1459326976.0,30178947072.0,9969.0,8508.0
12-04 10:08:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811483136.0,1459331072.0,30178947072.0,1330.0,962.0
12-04 10:08:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811483136.0,1459331072.0,30178947072.0,1531.0,1148.0
12-04 10:08:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169313792.0,811483136.0,1459331072.0,30178947072.0,6207.0,3764.0
12-04 10:08:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169309696.0,811483136.0,1459335168.0,30178947072.0,1983.0,2131.0
12-04 10:08:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811483136.0,1459335168.0,30178947072.0,3842.0,4045.0
12-04 10:08:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,3.0,1169301504.0,811483136.0,1459343360.0,30178947072.0,3806.0,3951.0
12-04 10:08:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811483136.0,1459343360.0,30178947072.0,2599.0,1709.0
12-04 10:08:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811483136.0,1459347456.0,30178947072.0,2597.0,1709.0
12-04 10:08:51,0.0,0.083,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1169297408.0,811483136.0,1459347456.0,30178947072.0,6751.0,4833.0
12-04 10:08:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169420288.0,811483136.0,1459351552.0,30178820096.0,3700.0,2363.0
12-04 10:08:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169420288.0,811483136.0,1459351552.0,30178820096.0,5713.0,4832.0
12-04 10:08:54,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811483136.0,1459355648.0,30178820096.0,1983.0,2130.0
12-04 10:08:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811483136.0,1459355648.0,30178820096.0,4874.0,3017.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169412096.0,811483136.0,1459359744.0,30178820096.0,3927.0,6103.0
12-04 10:08:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811483136.0,1459359744.0,30178820096.0,3700.0,2429.0
12-04 10:08:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169412096.0,811483136.0,1459359744.0,30178820096.0,1581.0,1376.0
12-04 10:08:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811483136.0,1459363840.0,30178820096.0,3599.0,2270.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169403904.0,811483136.0,1459367936.0,30178820096.0,4834.0,2924.0
12-04 10:09:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169403904.0,811483136.0,1459367936.0,30178820096.0,1671.0,1391.0
12-04 10:09:02,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169403904.0,811483136.0,1459367936.0,30178820096.0,5125.0,3718.0
12-04 10:09:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169399808.0,811483136.0,1459372032.0,30178820096.0,1982.0,2130.0
12-04 10:09:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811483136.0,1459372032.0,30178820096.0,7334.0,6015.0
12-04 10:09:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811483136.0,1459376128.0,30178820096.0,2934.0,2671.0
12-04 10:09:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811483136.0,1459376128.0,30178820096.0,3740.0,3467.0
12-04 10:09:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169391616.0,811483136.0,1459380224.0,30178820096.0,5296.0,3565.0
12-04 10:09:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811483136.0,1459384320.0,30178820096.0,3382.0,2157.0
12-04 10:09:09,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169379328.0,811487232.0,1459388416.0,30178820096.0,8155.0,4908.0
12-04 10:09:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811487232.0,1459392512.0,30178820096.0,3869.0,3231.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811487232.0,1459392512.0,30178820096.0,2381.0,1596.0
12-04 10:09:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169375232.0,811487232.0,1459392512.0,30178820096.0,4654.0,4399.0
12-04 10:09:13,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169371136.0,811487232.0,1459396608.0,30178820096.0,5529.0,4722.0
12-04 10:09:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811487232.0,1459396608.0,30178820096.0,915.0,1503.0
12-04 10:09:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169367040.0,811487232.0,1459400704.0,30178820096.0,3669.0,2270.0
12-04 10:09:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811487232.0,1459400704.0,30178820096.0,3769.0,2363.0
12-04 10:09:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811487232.0,1459404800.0,30178820096.0,2802.0,1895.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169362944.0,811487232.0,1459404800.0,30178820096.0,6652.0,4740.0
12-04 10:09:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811487232.0,1459404800.0,30178820096.0,2737.0,3390.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811487232.0,1459412992.0,30178820096.0,4969.0,3110.0
12-04 10:09:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169350656.0,811487232.0,1459417088.0,30178820096.0,1569.0,2736.0
12-04 10:09:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169350656.0,811487232.0,1459417088.0,30178820096.0,3890.0,3007.0
12-04 10:09:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,5.0,1169350656.0,811487232.0,1459417088.0,30178820096.0,2728.0,3385.0
12-04 10:09:24,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169346560.0,811487232.0,1459421184.0,30178820096.0,4897.0,2966.0
12-04 10:09:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811487232.0,1459421184.0,30178820096.0,5463.0,4185.0
12-04 10:09:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811487232.0,1459425280.0,30178820096.0,4623.0,3711.0
12-04 10:09:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169342464.0,811487232.0,1459425280.0,30178820096.0,5291.0,4091.0
12-04 10:09:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169338368.0,811487232.0,1459429376.0,30178820096.0,1320.0,1004.0
12-04 10:09:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811487232.0,1459429376.0,30178820096.0,2645.0,2672.0
12-04 10:09:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811487232.0,1459433472.0,30178820096.0,3198.0,3745.0
12-04 10:09:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811487232.0,1459433472.0,30178820096.0,2196.0,1689.0
12-04 10:09:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169317888.0,811487232.0,1459449856.0,30178820096.0,10581.0,9032.0
12-04 10:09:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1169313792.0,811487232.0,1459453952.0,30178820096.0,7361.0,5380.0
12-04 10:09:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811487232.0,1459453952.0,30178820096.0,1991.0,1503.0
12-04 10:09:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811487232.0,1459458048.0,30178820096.0,5461.0,3372.0
12-04 10:09:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169010688.0,811487232.0,1459458048.0,30179119104.0,3812.0,3326.0
12-04 10:09:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168797696.0,811487232.0,1459462144.0,30179328000.0,1668.0,1696.0
12-04 10:09:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168797696.0,811487232.0,1459462144.0,30179328000.0,2739.0,3326.0
12-04 10:09:39,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168797696.0,811487232.0,1459462144.0,30179328000.0,4772.0,2924.0
12-04 10:09:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168793600.0,811487232.0,1459466240.0,30179328000.0,5589.0,4185.0
12-04 10:09:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168789504.0,811487232.0,1459470336.0,30179328000.0,4201.0,3816.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168789504.0,811487232.0,1459470336.0,30179328000.0,2704.0,1802.0
12-04 10:09:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168785408.0,811487232.0,1459474432.0,30179328000.0,3597.0,2270.0
12-04 10:09:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811487232.0,1459474432.0,30179328000.0,2597.0,1709.0
12-04 10:09:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1168785408.0,811487232.0,1459474432.0,30179328000.0,2993.0,4035.0
12-04 10:09:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811487232.0,1459478528.0,30179328000.0,2086.0,2223.0
12-04 10:09:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811487232.0,1459478528.0,30179328000.0,5755.0,4320.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168777216.0,811487232.0,1459482624.0,30179328000.0,4772.0,2924.0
12-04 10:09:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168773120.0,811487232.0,1459486720.0,30179328000.0,2532.0,1709.0
12-04 10:09:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168773120.0,811487232.0,1459486720.0,30179328000.0,3288.0,2971.0
12-04 10:09:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168769024.0,811491328.0,1459486720.0,30179328000.0,4413.0,3525.0
12-04 10:09:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811491328.0,1459494912.0,30179328000.0,3150.0,2718.0
12-04 10:09:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811491328.0,1459494912.0,30179328000.0,3901.0,4039.0
12-04 10:09:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168756736.0,811491328.0,1459499008.0,30179328000.0,5098.0,3570.0
12-04 10:09:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168756736.0,811491328.0,1459499008.0,30179328000.0,4974.0,3110.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811491328.0,1459503104.0,30179328000.0,3840.0,4044.0
12-04 10:09:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168752640.0,811491328.0,1459503104.0,30179328000.0,3120.0,2877.0
12-04 10:09:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1168748544.0,811491328.0,1459507200.0,30179328000.0,2678.0,1910.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168748544.0,811491328.0,1459507200.0,30179328000.0,2599.0,1709.0
12-04 10:10:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811491328.0,1459511296.0,30179328000.0,3772.0,2904.0
12-04 10:10:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811491328.0,1459511296.0,30179328000.0,5747.0,3504.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168740352.0,811491328.0,1459515392.0,30179328000.0,2732.0,1844.0
12-04 10:10:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168736256.0,811495424.0,1459515392.0,30179328000.0,1491.0,1097.0
12-04 10:10:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168732160.0,811495424.0,1459519488.0,30179328000.0,9146.0,8358.0
12-04 10:10:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168728064.0,811495424.0,1459523584.0,30179328000.0,4779.0,2946.0
12-04 10:10:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168855040.0,811495424.0,1459523584.0,30179201024.0,2443.0,1638.0
12-04 10:10:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168855040.0,811495424.0,1459523584.0,30179201024.0,4781.0,4078.0
12-04 10:10:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168855040.0,811495424.0,1459523584.0,30179201024.0,2214.0,1503.0
12-04 10:10:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1168846848.0,811499520.0,1459527680.0,30179201024.0,6273.0,4540.0
12-04 10:10:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168842752.0,811499520.0,1459531776.0,30179201024.0,3443.0,2199.0
12-04 10:10:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168842752.0,811499520.0,1459531776.0,30179201024.0,4306.0,3510.0
12-04 10:10:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168838656.0,811499520.0,1459535872.0,30179201024.0,2870.0,2672.0
12-04 10:10:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168838656.0,811499520.0,1459535872.0,30179201024.0,6276.0,4540.0
12-04 10:10:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168834560.0,811499520.0,1459539968.0,30179201024.0,4559.0,3716.0
12-04 10:10:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1168830464.0,811503616.0,1459539968.0,30179201024.0,159.0,308.0
12-04 10:10:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168830464.0,811503616.0,1459539968.0,30179201024.0,1329.0,962.0
12-04 10:10:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168826368.0,811503616.0,1459544064.0,30179201024.0,3255.0,2877.0
12-04 10:10:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168826368.0,811503616.0,1459544064.0,30179201024.0,8537.0,5528.0
12-04 10:10:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168822272.0,811503616.0,1459548160.0,30179201024.0,2187.0,2316.0
12-04 10:10:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168822272.0,811503616.0,1459548160.0,30179201024.0,2084.0,2223.0
12-04 10:10:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1168818176.0,811503616.0,1459552256.0,30179201024.0,2737.0,3325.0
12-04 10:10:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168818176.0,811503616.0,1459552256.0,30179201024.0,5938.0,3578.0
12-04 10:10:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168814080.0,811503616.0,1459556352.0,30179201024.0,3246.0,2872.0
12-04 10:10:24,0.751,0.0,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168814080.0,811503616.0,1459556352.0,30179201024.0,3153.0,2785.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168805888.0,811503616.0,1459564544.0,30179201024.0,2703.0,1802.0
12-04 10:10:26,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168805888.0,811503616.0,1459564544.0,30179201024.0,2084.0,2224.0
12-04 10:10:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168805888.0,811503616.0,1459564544.0,30179201024.0,4357.0,3530.0
12-04 10:10:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168789504.0,811503616.0,1459580928.0,30179201024.0,9646.0,9257.0
12-04 10:10:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811503616.0,1459585024.0,30179201024.0,4227.0,2718.0
12-04 10:10:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811503616.0,1459585024.0,30179201024.0,2579.0,2671.0
12-04 10:10:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811503616.0,1459589120.0,30179201024.0,1991.0,1503.0
12-04 10:10:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168781312.0,811503616.0,1459589120.0,30179201024.0,4364.0,2904.0
12-04 10:10:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,106496.0,0.0,6.0,1168773120.0,811507712.0,1459593216.0,30179201024.0,3810.0,3302.0
12-04 10:10:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168773120.0,811507712.0,1459593216.0,30179201024.0,5506.0,5146.0
12-04 10:10:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811507712.0,1459597312.0,30179201024.0,3814.0,3324.0
12-04 10:10:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168764928.0,811507712.0,1459601408.0,30179201024.0,5369.0,3465.0
12-04 10:10:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1168764928.0,811507712.0,1459601408.0,30179201024.0,7641.0,5612.0
12-04 10:10:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168764928.0,811507712.0,1459601408.0,30179201024.0,924.0,942.0
12-04 10:10:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168760832.0,811507712.0,1459605504.0,30179201024.0,813.0,1476.0
12-04 10:10:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811507712.0,1459605504.0,30179201024.0,3703.0,2363.0
12-04 10:10:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811507712.0,1459605504.0,30179201024.0,3032.0,3097.0
12-04 10:10:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168756736.0,811507712.0,1459609600.0,30179201024.0,4422.0,3530.0
12-04 10:10:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168752640.0,811507712.0,1459613696.0,30179201024.0,3087.0,2784.0
12-04 10:10:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811507712.0,1459613696.0,30179201024.0,5628.0,4279.0
12-04 10:10:45,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168744448.0,811511808.0,1459617792.0,30179201024.0,4768.0,2924.0
12-04 10:10:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811511808.0,1459617792.0,30179201024.0,1983.0,2131.0
12-04 10:10:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168728064.0,811511808.0,1459634176.0,30179201024.0,6567.0,6695.0
12-04 10:10:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168728064.0,811511808.0,1459634176.0,30179201024.0,2598.0,1709.0
12-04 10:10:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168728064.0,811511808.0,1459634176.0,30179201024.0,3872.0,2456.0
12-04 10:10:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168723968.0,811511808.0,1459638272.0,30179201024.0,915.0,1568.0
12-04 10:10:51,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811515904.0,1459638272.0,30179201024.0,6139.0,5261.0
12-04 10:10:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811515904.0,1459642368.0,30179201024.0,3085.0,2785.0
12-04 10:10:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168715776.0,811515904.0,1459642368.0,30179201024.0,5682.0,4273.0
12-04 10:10:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811515904.0,1459646464.0,30179201024.0,3456.0,3063.0
12-04 10:10:55,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811515904.0,1459646464.0,30179201024.0,3667.0,2270.0
12-04 10:10:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811515904.0,1459650560.0,30179201024.0,2138.0,2259.0
12-04 10:10:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1168703488.0,811515904.0,1459654656.0,30179201024.0,6847.0,5322.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168699392.0,811515904.0,1459658752.0,30179201024.0,1713.0,1442.0
12-04 10:10:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168699392.0,811515904.0,1459658752.0,30179201024.0,3082.0,2784.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811515904.0,1459658752.0,30179201024.0,4252.0,3439.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168695296.0,811515904.0,1459662848.0,30179201024.0,3290.0,2970.0
12-04 10:11:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811515904.0,1459666944.0,30179201024.0,3367.0,3171.0
12-04 10:11:03,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811524096.0,1459666944.0,30179201024.0,4517.0,3667.0
12-04 10:11:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168678912.0,811524096.0,1459671040.0,30179201024.0,3449.0,2157.0
12-04 10:11:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811524096.0,1459671040.0,30179201024.0,4424.0,2811.0
12-04 10:11:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811524096.0,1459675136.0,30179201024.0,2831.0,2512.0
12-04 10:11:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168674816.0,811524096.0,1459675136.0,30179201024.0,5975.0,5321.0
12-04 10:11:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1168670720.0,811524096.0,1459679232.0,30179201024.0,3550.0,2250.0
12-04 10:11:09,0.083,0.083,99.667,0.166,0.0,0.0,0.0,40960.0,0.0,5.0,1168666624.0,811528192.0,1459679232.0,30179201024.0,4950.0,4171.0
12-04 10:11:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168666624.0,811528192.0,1459679232.0,30179201024.0,6274.0,4541.0
12-04 10:11:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811528192.0,1459683328.0,30179201024.0,3983.0,3701.0
12-04 10:11:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168658432.0,811528192.0,1459687424.0,30179201024.0,3280.0,2064.0
12-04 10:11:13,0.083,0.0,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1168658432.0,811528192.0,1459687424.0,30179201024.0,4655.0,2904.0
12-04 10:11:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168654336.0,811528192.0,1459691520.0,30179201024.0,3445.0,3060.0
12-04 10:11:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168650240.0,811532288.0,1459691520.0,30179201024.0,3767.0,2363.0
12-04 10:11:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811532288.0,1459695616.0,30179201024.0,1915.0,2131.0
12-04 10:11:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168646144.0,811532288.0,1459695616.0,30179201024.0,5100.0,5229.0
12-04 10:11:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168642048.0,811532288.0,1459699712.0,30179201024.0,6339.0,5374.0
12-04 10:11:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168642048.0,811532288.0,1459699712.0,30179201024.0,2657.0,1751.0
12-04 10:11:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168637952.0,811532288.0,1459703808.0,30179201024.0,3704.0,2363.0
12-04 10:11:21,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168633856.0,811536384.0,1459703808.0,30179201024.0,3189.0,2876.0
12-04 10:11:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168633856.0,811536384.0,1459703808.0,30179201024.0,2599.0,1709.0
12-04 10:11:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168629760.0,811536384.0,1459707904.0,30179201024.0,6133.0,5256.0
12-04 10:11:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168629760.0,811536384.0,1459707904.0,30179201024.0,2086.0,2222.0
12-04 10:11:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168625664.0,811536384.0,1459712000.0,30179201024.0,3290.0,2970.0
12-04 10:11:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168625664.0,811536384.0,1459712000.0,30179201024.0,3187.0,2877.0
12-04 10:11:27,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168625664.0,811536384.0,1459712000.0,30179201024.0,2497.0,1616.0
12-04 10:11:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168621568.0,811536384.0,1459716096.0,30179201024.0,2757.0,2360.0
12-04 10:11:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811536384.0,1459720192.0,30179201024.0,6356.0,4819.0
12-04 10:11:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168613376.0,811536384.0,1459724288.0,30179201024.0,2579.0,2670.0
12-04 10:11:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811536384.0,1459728384.0,30179192832.0,6667.0,4119.0
12-04 10:11:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168601088.0,811536384.0,1459728384.0,30179209216.0,2647.0,2672.0
12-04 10:11:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1168592896.0,811540480.0,1459732480.0,30179209216.0,4747.0,3887.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811540480.0,1459732480.0,30179209216.0,2748.0,2764.0
12-04 10:11:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168588800.0,811540480.0,1459736576.0,30179209216.0,4265.0,2811.0
12-04 10:11:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168588800.0,811540480.0,1459736576.0,30179209216.0,1925.0,1503.0
12-04 10:11:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811540480.0,1459740672.0,30179209216.0,4076.0,3003.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811540480.0,1459740672.0,30179209216.0,5738.0,5109.0
12-04 10:11:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1168580608.0,811540480.0,1459744768.0,30179209216.0,5060.0,3659.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811540480.0,1459748864.0,30179209216.0,3087.0,2784.0
12-04 10:11:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168576512.0,811540480.0,1459748864.0,30179209216.0,3345.0,2464.0
12-04 10:11:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811540480.0,1459748864.0,30179209216.0,3966.0,4086.0
12-04 10:11:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1168572416.0,811540480.0,1459752960.0,30179209216.0,2636.0,1802.0
12-04 10:11:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168572416.0,811540480.0,1459752960.0,30179209216.0,2532.0,1709.0
12-04 10:11:45,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168695296.0,811544576.0,1459752960.0,30179082240.0,3666.0,2270.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1168691200.0,811544576.0,1459757056.0,30179082240.0,3152.0,2719.0
12-04 10:11:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811544576.0,1459757056.0,30179082240.0,1017.0,1663.0
12-04 10:11:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168687104.0,811544576.0,1459761152.0,30179082240.0,8961.0,6141.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811544576.0,1459761152.0,30179082240.0,1569.0,2739.0
12-04 10:11:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168683008.0,811544576.0,1459765248.0,30179082240.0,5131.0,3660.0
12-04 10:11:51,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1168674816.0,811548672.0,1459769344.0,30179082240.0,5589.0,4186.0
12-04 10:11:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811548672.0,1459769344.0,30179082240.0,2702.0,1802.0
12-04 10:11:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168674816.0,811548672.0,1459769344.0,30179082240.0,5169.0,4787.0
12-04 10:11:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811548672.0,1459773440.0,30179082240.0,261.0,401.0
12-04 10:11:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811548672.0,1459773440.0,30179082240.0,2497.0,1616.0
12-04 10:11:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168666624.0,811548672.0,1459777536.0,30179082240.0,4358.0,3530.0
12-04 10:11:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1168662528.0,811552768.0,1459777536.0,30179082240.0,3908.0,4045.0
12-04 10:11:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811552768.0,1459777536.0,30179082240.0,1544.0,1349.0
12-04 10:11:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168658432.0,811552768.0,1459781632.0,30179082240.0,5589.0,4184.0
12-04 10:12:00,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168662528.0,811552768.0,1459785728.0,30179074048.0,7181.0,5573.0
12-04 10:12:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168658432.0,811552768.0,1459789824.0,30179074048.0,321.0,401.0
12-04 10:12:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168654336.0,811552768.0,1459793920.0,30179074048.0,4046.0,2750.0
12-04 10:12:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168646144.0,811560960.0,1459793920.0,30179074048.0,3198.0,2820.0
12-04 10:12:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811560960.0,1459793920.0,30179074048.0,3582.0,3840.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811560960.0,1459798016.0,30179074048.0,6328.0,4582.0
12-04 10:12:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811560960.0,1459798016.0,30179074048.0,2174.0,1410.0
12-04 10:12:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168637952.0,811560960.0,1459802112.0,30179074048.0,6106.0,4866.0
12-04 10:12:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168637952.0,811560960.0,1459802112.0,30179074048.0,4780.0,2904.0
12-04 10:12:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1168617472.0,811560960.0,1459822592.0,30179074048.0,10464.0,9674.0
12-04 10:12:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811560960.0,1459822592.0,30179074048.0,1069.0,756.0
12-04 10:12:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811560960.0,1459822592.0,30179074048.0,5718.0,3465.0
12-04 10:12:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168613376.0,811560960.0,1459826688.0,30179074048.0,1903.0,2204.0
12-04 10:12:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168613376.0,811560960.0,1459826688.0,30179074048.0,8748.0,7531.0
12-04 10:12:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168609280.0,811560960.0,1459830784.0,30179074048.0,321.0,401.0
12-04 10:12:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168601088.0,811569152.0,1459830784.0,30179074048.0,1386.0,962.0
12-04 10:12:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168601088.0,811569152.0,1459830784.0,30179074048.0,6142.0,3764.0
12-04 10:12:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168596992.0,811569152.0,1459834880.0,30179074048.0,975.0,1569.0
12-04 10:12:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,5.0,1168592896.0,811569152.0,1459838976.0,30179074048.0,6422.0,4370.0
12-04 10:12:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811569152.0,1459838976.0,30179074048.0,2146.0,2223.0
12-04 10:12:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811569152.0,1459838976.0,30179074048.0,4382.0,3438.0
12-04 10:12:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168584704.0,811573248.0,1459843072.0,30179074048.0,5688.0,4278.0
12-04 10:12:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811573248.0,1459843072.0,30179074048.0,873.0,1409.0
12-04 10:12:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1168584704.0,811573248.0,1459843072.0,30179074048.0,3305.0,2872.0
12-04 10:12:24,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811573248.0,1459847168.0,30178947072.0,3312.0,2877.0
12-04 10:12:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168834560.0,811573248.0,1459847168.0,30178820096.0,3866.0,2456.0
12-04 10:12:26,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168830464.0,811573248.0,1459851264.0,30178820096.0,8536.0,6562.0
12-04 10:12:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168953344.0,811573248.0,1459855360.0,30178693120.0,4419.0,3464.0
12-04 10:12:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168949248.0,811573248.0,1459859456.0,30178693120.0,4088.0,3047.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168949248.0,811573248.0,1459859456.0,30178693120.0,1476.0,2016.0
12-04 10:12:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168949248.0,811573248.0,1459859456.0,30178693120.0,2669.0,2579.0
12-04 10:12:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168945152.0,811573248.0,1459863552.0,30178693120.0,4136.0,3552.0
12-04 10:12:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168945152.0,811573248.0,1459863552.0,30178693120.0,2213.0,1638.0
12-04 10:12:33,0.083,0.0,99.500,0.417,0.0,0.0,0.0,24576.0,0.0,3.0,1168932864.0,811577344.0,1459871744.0,30178693120.0,5457.0,3372.0
12-04 10:12:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168932864.0,811577344.0,1459871744.0,30178693120.0,6734.0,5800.0
12-04 10:12:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168928768.0,811577344.0,1459875840.0,30178693120.0,5458.0,3372.0
12-04 10:12:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169317888.0,811577344.0,1459875840.0,30178304000.0,5237.0,4101.0
12-04 10:12:37,3.255,1.503,95.242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188831232.0,811577344.0,1459908608.0,30158757888.0,22437.0,23300.0
12-04 10:12:38,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188790272.0,811577344.0,1459908608.0,30158798848.0,97911.0,88690.0
12-04 10:12:39,0.584,0.250,98.164,0.918,0.0,0.083,0.0,16384.0,0.0,4.0,1192333312.0,811577344.0,1459920896.0,30155243520.0,98193.0,89433.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-kafka-slave-44.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-44",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,0.150,0.080,99.762,0.004,0.0,0.004,1938.381,329510.097,0.250,2.052,1089880064.0,635121664.0,1410297856.0,30483775488.0,0.0,0.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1089867776.0,635121664.0,1410301952.0,30483783680.0,4115.0,3913.0
12-04 09:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089863680.0,635121664.0,1410306048.0,30483783680.0,3057.0,2064.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089863680.0,635121664.0,1410306048.0,30483783680.0,3971.0,2908.0
12-04 09:35:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1089990656.0,635121664.0,1410306048.0,30483656704.0,3228.0,2157.0
12-04 09:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635121664.0,1410310144.0,30483656704.0,2646.0,2672.0
12-04 09:35:39,0.083,0.0,99.666,0.250,0.0,0.0,0.0,53248.0,0.0,5.0,1089978368.0,635129856.0,1410310144.0,30483656704.0,3253.0,2879.0
12-04 09:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,635129856.0,1410314240.0,30483722240.0,5875.0,3578.0
12-04 09:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,635129856.0,1410318336.0,30483595264.0,4393.0,3624.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,635129856.0,1410318336.0,30483603456.0,3355.0,2970.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,635129856.0,1410318336.0,30483603456.0,1980.0,2132.0
12-04 09:35:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090019328.0,635129856.0,1410322432.0,30483603456.0,4771.0,2924.0
12-04 09:35:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090011136.0,635138048.0,1410322432.0,30483603456.0,2788.0,2357.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,635138048.0,1410326528.0,30483603456.0,3864.0,3996.0
12-04 09:35:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090007040.0,635138048.0,1410326528.0,30483603456.0,2804.0,1895.0
12-04 09:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,635138048.0,1410330624.0,30483603456.0,6009.0,3578.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,635138048.0,1410334720.0,30483603456.0,2084.0,2223.0
12-04 09:35:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089998848.0,635138048.0,1410334720.0,30483603456.0,2737.0,3393.0
12-04 09:35:51,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1089990656.0,635146240.0,1410334720.0,30483603456.0,3701.0,2363.0
12-04 09:35:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635146240.0,1410338816.0,30483603456.0,3865.0,2498.0
12-04 09:35:53,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635146240.0,1410338816.0,30483603456.0,3255.0,2878.0
12-04 09:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089982464.0,635146240.0,1410342912.0,30483603456.0,5611.0,4735.0
12-04 09:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089978368.0,635146240.0,1410347008.0,30483603456.0,5037.0,3110.0
12-04 09:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1089978368.0,635146240.0,1410347008.0,30483603456.0,3578.0,4168.0
12-04 09:35:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090097152.0,635154432.0,1410347008.0,30483476480.0,3868.0,3995.0
12-04 09:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635154432.0,1410351104.0,30483476480.0,2430.0,1616.0
12-04 09:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635154432.0,1410351104.0,30483476480.0,1431.0,1055.0
12-04 09:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090342912.0,635154432.0,1410355200.0,30483222528.0,7596.0,4739.0
12-04 09:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635154432.0,1410355200.0,30483222528.0,1430.0,1055.0
12-04 09:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090334720.0,635154432.0,1410363392.0,30483222528.0,3085.0,2718.0
12-04 09:36:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090326528.0,635162624.0,1410363392.0,30483222528.0,8614.0,8181.0
12-04 09:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,635162624.0,1410367488.0,30483222528.0,1147.0,942.0
12-04 09:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,635162624.0,1410367488.0,30483222528.0,2377.0,1638.0
12-04 09:36:06,0.167,0.0,99.750,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,1090322432.0,635162624.0,1410367488.0,30483222528.0,7781.0,8434.0
12-04 09:36:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1090281472.0,635162624.0,1410383872.0,30483247104.0,5721.0,3465.0
12-04 09:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,635162624.0,1410387968.0,30483247104.0,6793.0,4026.0
12-04 09:36:09,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090269184.0,635170816.0,1410387968.0,30483247104.0,3122.0,2350.0
12-04 09:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,635170816.0,1410392064.0,30483247104.0,4176.0,5011.0
12-04 09:36:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090265088.0,635170816.0,1410392064.0,30483247104.0,4973.0,3887.0
12-04 09:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090260992.0,635170816.0,1410396160.0,30483247104.0,3216.0,2064.0
12-04 09:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,635170816.0,1410396160.0,30483247104.0,6537.0,4768.0
12-04 09:36:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,635170816.0,1410400256.0,30483247104.0,2600.0,1709.0
12-04 09:36:15,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090248704.0,635179008.0,1410400256.0,30483247104.0,159.0,308.0
12-04 09:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1090244608.0,635179008.0,1410404352.0,30483247104.0,6460.0,4421.0
12-04 09:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635179008.0,1410408448.0,30483247104.0,3191.0,2877.0
12-04 09:36:18,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635179008.0,1410408448.0,30483247104.0,5005.0,4629.0
12-04 09:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635179008.0,1410408448.0,30483247104.0,4009.0,4141.0
12-04 09:36:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090236416.0,635179008.0,1410412544.0,30483247104.0,2599.0,1709.0
12-04 09:36:21,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1090228224.0,635187200.0,1410412544.0,30483247104.0,7239.0,5908.0
12-04 09:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090228224.0,635187200.0,1410412544.0,30483247104.0,363.0,494.0
12-04 09:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,635187200.0,1410416640.0,30483247104.0,4940.0,3017.0
12-04 09:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,635187200.0,1410416640.0,30483247104.0,1363.0,1055.0
12-04 09:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090220032.0,635187200.0,1410420736.0,30483247104.0,2431.0,1616.0
12-04 09:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090215936.0,635187200.0,1410424832.0,30483247104.0,7611.0,7687.0
12-04 09:36:27,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1090203648.0,635195392.0,1410428928.0,30483247104.0,9568.0,7186.0
12-04 09:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,635195392.0,1410428928.0,30483247104.0,2077.0,2266.0
12-04 09:36:29,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,635195392.0,1410433024.0,30483247104.0,4228.0,2718.0
12-04 09:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,635195392.0,1410433024.0,30483247104.0,3327.0,2250.0
12-04 09:36:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090199552.0,635195392.0,1410433024.0,30483247104.0,882.0,891.0
12-04 09:36:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090199552.0,635195392.0,1410433024.0,30483247104.0,1536.0,2061.0
12-04 09:36:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090187264.0,635203584.0,1410437120.0,30483247104.0,6084.0,4627.0
12-04 09:36:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,635203584.0,1410441216.0,30483247104.0,4947.0,3886.0
12-04 09:36:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,635203584.0,1410445312.0,30483247104.0,6807.0,5803.0
12-04 09:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,635203584.0,1410449408.0,30483247104.0,7101.0,5572.0
12-04 09:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,635203584.0,1410453504.0,30483247104.0,3903.0,2910.0
12-04 09:36:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090170880.0,635203584.0,1410453504.0,30483247104.0,2209.0,2045.0
12-04 09:36:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090162688.0,635211776.0,1410453504.0,30483247104.0,2700.0,1802.0
12-04 09:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,635211776.0,1410453504.0,30483247104.0,1366.0,1055.0
12-04 09:36:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090158592.0,635211776.0,1410457600.0,30483247104.0,2738.0,3393.0
12-04 09:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,635211776.0,1410457600.0,30483247104.0,4424.0,3531.0
12-04 09:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,635211776.0,1410461696.0,30483247104.0,6863.0,4932.0
12-04 09:36:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635211776.0,1410465792.0,30483247104.0,5425.0,4026.0
12-04 09:36:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090142208.0,635219968.0,1410465792.0,30483247104.0,3867.0,2456.0
12-04 09:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,635219968.0,1410469888.0,30483247104.0,1431.0,1055.0
12-04 09:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,635219968.0,1410469888.0,30483247104.0,1429.0,1055.0
12-04 09:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,3.0,1090138112.0,635219968.0,1410469888.0,30483247104.0,321.0,443.0
12-04 09:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635219968.0,1410473984.0,30483247104.0,4320.0,3438.0
12-04 09:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635219968.0,1410473984.0,30483247104.0,2703.0,1802.0
12-04 09:36:51,0.0,0.167,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1090129920.0,635228160.0,1410478080.0,30483238912.0,9323.0,8374.0
12-04 09:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635228160.0,1410482176.0,30483238912.0,5586.0,4228.0
12-04 09:36:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635228160.0,1410482176.0,30483238912.0,5724.0,4365.0
12-04 09:36:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090121728.0,635228160.0,1410486272.0,30483238912.0,1489.0,1097.0
12-04 09:36:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090121728.0,635228160.0,1410486272.0,30483238912.0,1432.0,1055.0
12-04 09:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090121728.0,635228160.0,1410486272.0,30483238912.0,1974.0,2125.0
12-04 09:36:57,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090113536.0,635236352.0,1410486272.0,30483238912.0,3666.0,2270.0
12-04 09:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090109440.0,635236352.0,1410490368.0,30483238912.0,3189.0,2877.0
12-04 09:36:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090105344.0,635236352.0,1410494464.0,30483238912.0,7282.0,6009.0
12-04 09:37:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1090269184.0,635236352.0,1410494464.0,30483075072.0,46587.0,64009.0
12-04 09:37:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,635236352.0,1410510848.0,30483075072.0,3018.0,2786.0
12-04 09:37:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,635236352.0,1410510848.0,30483075072.0,3868.0,2456.0
12-04 09:37:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090240512.0,635244544.0,1410514944.0,30483075072.0,1431.0,1055.0
12-04 09:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090240512.0,635244544.0,1410514944.0,30483075072.0,2215.0,1503.0
12-04 09:37:05,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635244544.0,1410514944.0,30483075072.0,5042.0,3887.0
12-04 09:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090232320.0,635244544.0,1410523136.0,30483075072.0,6671.0,4402.0
12-04 09:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090228224.0,635244544.0,1410527232.0,30483075072.0,2214.0,1503.0
12-04 09:37:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090228224.0,635244544.0,1410527232.0,30483075072.0,5343.0,5663.0
12-04 09:37:09,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090215936.0,635252736.0,1410531328.0,30483075072.0,7380.0,5196.0
12-04 09:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090215936.0,635252736.0,1410531328.0,30483075072.0,3216.0,2064.0
12-04 09:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090211840.0,635252736.0,1410535424.0,30483075072.0,1892.0,1696.0
12-04 09:37:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090211840.0,635252736.0,1410535424.0,30483075072.0,4908.0,3605.0
12-04 09:37:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,635252736.0,1410539520.0,30483075072.0,3383.0,2157.0
12-04 09:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,635252736.0,1410539520.0,30483075072.0,3254.0,2879.0
12-04 09:37:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090199552.0,635260928.0,1410539520.0,30483075072.0,2600.0,1709.0
12-04 09:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090195456.0,635260928.0,1410543616.0,30483075072.0,7352.0,6008.0
12-04 09:37:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635260928.0,1410547712.0,30483075072.0,3253.0,2878.0
12-04 09:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635260928.0,1410547712.0,30483075072.0,2430.0,1616.0
12-04 09:37:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,635260928.0,1410551808.0,30483075072.0,3559.0,3091.0
12-04 09:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090187264.0,635260928.0,1410551808.0,30483075072.0,2498.0,1616.0
12-04 09:37:21,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090174976.0,635269120.0,1410555904.0,30483075072.0,2497.0,1616.0
12-04 09:37:22,0.583,0.083,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090301952.0,635269120.0,1410555904.0,30482948096.0,3459.0,2999.0
12-04 09:37:23,0.0,0.083,99.833,0.0,0.0,0.083,0.0,86016.0,0.0,1.0,1090301952.0,635269120.0,1410555904.0,30482948096.0,3311.0,2919.0
12-04 09:37:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090306048.0,635269120.0,1410560000.0,30482939904.0,7436.0,6527.0
12-04 09:37:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090301952.0,635269120.0,1410564096.0,30482939904.0,3804.0,2456.0
12-04 09:37:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090297856.0,635269120.0,1410568192.0,30482939904.0,3965.0,4041.0
12-04 09:37:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090289664.0,635277312.0,1410568192.0,30482939904.0,5118.0,3311.0
12-04 09:37:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090289664.0,635277312.0,1410568192.0,30482939904.0,1262.0,962.0
12-04 09:37:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635277312.0,1410572288.0,30482939904.0,2712.0,2672.0
12-04 09:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635277312.0,1410572288.0,30482939904.0,4504.0,4589.0
12-04 09:37:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090281472.0,635277312.0,1410576384.0,30482939904.0,5450.0,3456.0
12-04 09:37:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,635277312.0,1410580480.0,30482939904.0,3120.0,2106.0
12-04 09:37:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1090269184.0,635285504.0,1410580480.0,30482939904.0,5864.0,5216.0
12-04 09:37:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090265088.0,635285504.0,1410584576.0,30482939904.0,3372.0,2749.0
12-04 09:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,635285504.0,1410584576.0,30482939904.0,1992.0,1503.0
12-04 09:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090260992.0,635285504.0,1410588672.0,30482939904.0,5275.0,3750.0
12-04 09:37:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,635285504.0,1410588672.0,30482939904.0,4328.0,2811.0
12-04 09:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,635285504.0,1410592768.0,30482939904.0,3195.0,3749.0
12-04 09:37:39,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090162688.0,635293696.0,1410678784.0,30482939904.0,4457.0,3625.0
12-04 09:37:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,635293696.0,1410682880.0,30482939904.0,3667.0,2270.0
12-04 09:37:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090158592.0,635293696.0,1410682880.0,30482939904.0,3186.0,2879.0
12-04 09:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,635293696.0,1410686976.0,30482939904.0,3152.0,2784.0
12-04 09:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090154496.0,635293696.0,1410686976.0,30482939904.0,1533.0,1148.0
12-04 09:37:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090154496.0,635293696.0,1410686976.0,30482939904.0,4025.0,3005.0
12-04 09:37:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090142208.0,635301888.0,1410691072.0,30482939904.0,2840.0,3487.0
12-04 09:37:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,635301888.0,1410695168.0,30482939904.0,7697.0,5400.0
12-04 09:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090134016.0,635301888.0,1410699264.0,30482939904.0,4769.0,2924.0
12-04 09:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635301888.0,1410699264.0,30482939904.0,585.0,629.0
12-04 09:37:49,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635301888.0,1410699264.0,30482939904.0,2084.0,2224.0
12-04 09:37:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635301888.0,1410699264.0,30482939904.0,2660.0,1709.0
12-04 09:37:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1090121728.0,635310080.0,1410703360.0,30482939904.0,3223.0,2971.0
12-04 09:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090121728.0,635310080.0,1410703360.0,30482939904.0,2497.0,1616.0
12-04 09:37:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090121728.0,635310080.0,1410703360.0,30482939904.0,1329.0,962.0
12-04 09:37:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,635310080.0,1410707456.0,30482939904.0,3493.0,4589.0
12-04 09:37:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090101248.0,635310080.0,1377075200.0,30516588544.0,8543.0,5072.0
12-04 09:37:56,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090088960.0,635318272.0,1377079296.0,30516588544.0,5094.0,4280.0
12-04 09:37:57,0.083,0.249,99.668,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090088960.0,635318272.0,1377079296.0,30516588544.0,159.0,308.0
12-04 09:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1090084864.0,635318272.0,1377083392.0,30516588544.0,6434.0,5998.0
12-04 09:37:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,635318272.0,1377083392.0,30516588544.0,3771.0,2363.0
12-04 09:38:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,635318272.0,1377083392.0,30516588544.0,1772.0,1484.0
12-04 09:38:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,635318272.0,1377087488.0,30516588544.0,3806.0,3955.0
12-04 09:38:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,635326464.0,1377087488.0,30516588544.0,4255.0,3440.0
12-04 09:38:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090068480.0,635326464.0,1377091584.0,30516588544.0,1430.0,1055.0
12-04 09:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,635326464.0,1377091584.0,30516588544.0,4653.0,2904.0
12-04 09:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,635326464.0,1377091584.0,30516588544.0,4164.0,3369.0
12-04 09:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,635326464.0,1377095680.0,30516588544.0,4719.0,4080.0
12-04 09:38:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,635326464.0,1377099776.0,30516580352.0,5297.0,3565.0
12-04 09:38:08,0.0,0.0,99.750,0.167,0.0,0.083,0.0,36864.0,0.0,7.0,1090060288.0,635334656.0,1377099776.0,30516580352.0,4343.0,3606.0
12-04 09:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090060288.0,635334656.0,1377099776.0,30516580352.0,3457.0,3841.0
12-04 09:38:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090056192.0,635334656.0,1377103872.0,30516580352.0,7205.0,4813.0
12-04 09:38:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,635334656.0,1377112064.0,30516580352.0,2150.0,1503.0
12-04 09:38:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,635334656.0,1377112064.0,30516580352.0,4039.0,3325.0
12-04 09:38:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090043904.0,635334656.0,1377116160.0,30516580352.0,2214.0,1503.0
12-04 09:38:14,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090035712.0,635342848.0,1377116160.0,30516580352.0,3085.0,2720.0
12-04 09:38:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,635342848.0,1377120256.0,30516580352.0,4771.0,2924.0
12-04 09:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090031616.0,635342848.0,1377120256.0,30516580352.0,2635.0,1802.0
12-04 09:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,635342848.0,1377124352.0,30516572160.0,3904.0,4089.0
12-04 09:38:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,635342848.0,1377124352.0,30516572160.0,5424.0,4094.0
12-04 09:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090031616.0,635342848.0,1377128448.0,30516572160.0,3928.0,2498.0
12-04 09:38:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090023424.0,635351040.0,1377128448.0,30516572160.0,2440.0,2968.0
12-04 09:38:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,635351040.0,1377128448.0,30516572160.0,1430.0,1055.0
12-04 09:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,635351040.0,1377132544.0,30516572160.0,1487.0,1097.0
12-04 09:38:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,635351040.0,1377132544.0,30516572160.0,4772.0,2924.0
12-04 09:38:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090142208.0,635351040.0,1377136640.0,30516445184.0,7456.0,6103.0
12-04 09:38:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,635351040.0,1377140736.0,30516445184.0,4322.0,3440.0
12-04 09:38:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090129920.0,635359232.0,1377140736.0,30516445184.0,3312.0,2938.0
12-04 09:38:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635359232.0,1377144832.0,30516445184.0,5256.0,4995.0
12-04 09:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635359232.0,1377144832.0,30516445184.0,1532.0,1148.0
12-04 09:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090125824.0,635359232.0,1377144832.0,30516445184.0,1948.0,1452.0
12-04 09:38:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090121728.0,635359232.0,1377148928.0,30516445184.0,4478.0,3232.0
12-04 09:38:31,0.166,0.250,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1090113536.0,635367424.0,1377148928.0,30516445184.0,14211.0,9495.0
12-04 09:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090097152.0,635367424.0,1377165312.0,30516445184.0,5042.0,2853.0
12-04 09:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090101248.0,635367424.0,1377169408.0,30516436992.0,7152.0,5195.0
12-04 09:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090097152.0,635367424.0,1377173504.0,30516436992.0,3815.0,3326.0
12-04 09:38:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090097152.0,635367424.0,1377173504.0,30516436992.0,1578.0,2044.0
12-04 09:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090097152.0,635367424.0,1377173504.0,30516436992.0,2840.0,2347.0
12-04 09:38:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090211840.0,635375616.0,1377177600.0,30516310016.0,4947.0,3888.0
12-04 09:38:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,635375616.0,1377181696.0,30516310016.0,3186.0,2878.0
12-04 09:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,635375616.0,1377181696.0,30516310016.0,3767.0,2363.0
12-04 09:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090203648.0,635375616.0,1377185792.0,30516310016.0,7109.0,4232.0
12-04 09:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090203648.0,635375616.0,1377185792.0,30516310016.0,2954.0,2454.0
12-04 09:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,635375616.0,1377189888.0,30516310016.0,4422.0,3533.0
12-04 09:38:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1090187264.0,635383808.0,1377193984.0,30516310016.0,813.0,1477.0
12-04 09:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,635383808.0,1377193984.0,30516310016.0,363.0,494.0
12-04 09:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090183168.0,635383808.0,1377198080.0,30516310016.0,2187.0,2251.0
12-04 09:38:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,635383808.0,1377198080.0,30516310016.0,6693.0,4840.0
12-04 09:38:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,635383808.0,1377202176.0,30516310016.0,4255.0,3439.0
12-04 09:38:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,635383808.0,1377206272.0,30516310016.0,5041.0,3110.0
12-04 09:38:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,635392000.0,1377206272.0,30516310016.0,3660.0,2312.0
12-04 09:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090162688.0,635392000.0,1377210368.0,30516310016.0,2955.0,2444.0
12-04 09:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090162688.0,635392000.0,1377210368.0,30516310016.0,1981.0,2130.0
12-04 09:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,635392000.0,1377210368.0,30516310016.0,1569.0,2741.0
12-04 09:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,635392000.0,1377214464.0,30516310016.0,3704.0,2363.0
12-04 09:38:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635392000.0,1377214464.0,30516301824.0,7538.0,4553.0
12-04 09:38:55,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,635400192.0,1377218560.0,30516301824.0,3253.0,2878.0
12-04 09:38:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090150400.0,635400192.0,1377222656.0,30516301824.0,7239.0,5844.0
12-04 09:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635400192.0,1377222656.0,30516301824.0,261.0,401.0
12-04 09:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635400192.0,1377222656.0,30516301824.0,1432.0,1055.0
12-04 09:38:59,0.249,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635400192.0,1377226752.0,30516301824.0,1981.0,2132.0
12-04 09:39:00,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090146304.0,635400192.0,1377226752.0,30516301824.0,2485.0,2610.0
12-04 09:39:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1090138112.0,635408384.0,1377226752.0,30516301824.0,4564.0,3440.0
12-04 09:39:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635408384.0,1377230848.0,30516301824.0,5691.0,4278.0
12-04 09:39:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,1.0,1090256896.0,635408384.0,1377234944.0,30516174848.0,5621.0,4280.0
12-04 09:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090256896.0,635408384.0,1377234944.0,30516174848.0,3588.0,2748.0
12-04 09:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,635408384.0,1377239040.0,30516174848.0,3275.0,2064.0
12-04 09:39:06,0.083,0.083,99.584,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,1090244608.0,635416576.0,1377239040.0,30516174848.0,6251.0,5012.0
12-04 09:39:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635416576.0,1377243136.0,30516174848.0,1825.0,2019.0
12-04 09:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635416576.0,1377243136.0,30516174848.0,2238.0,1410.0
12-04 09:39:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635416576.0,1377243136.0,30516174848.0,5164.0,3888.0
12-04 09:39:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090236416.0,635416576.0,1377247232.0,30516174848.0,8780.0,5943.0
12-04 09:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,635416576.0,1377251328.0,30516174848.0,5679.0,3372.0
12-04 09:39:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090224128.0,635424768.0,1377251328.0,30516174848.0,3031.0,2765.0
12-04 09:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090220032.0,635424768.0,1377255424.0,30516174848.0,2581.0,3213.0
12-04 09:39:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090220032.0,635424768.0,1377255424.0,30516174848.0,2660.0,1709.0
12-04 09:39:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090211840.0,635424768.0,1377263616.0,30516174848.0,3981.0,2912.0
12-04 09:39:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090211840.0,635424768.0,1377263616.0,30516174848.0,1077.0,1663.0
12-04 09:39:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090211840.0,635424768.0,1377263616.0,30516174848.0,3696.0,2405.0
12-04 09:39:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1090199552.0,635432960.0,1377267712.0,30516174848.0,9676.0,7311.0
12-04 09:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090195456.0,635432960.0,1377271808.0,30516174848.0,4889.0,2966.0
12-04 09:39:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090195456.0,635432960.0,1377271808.0,30516174848.0,2245.0,2316.0
12-04 09:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635432960.0,1377275904.0,30516174848.0,2697.0,3233.0
12-04 09:39:22,0.500,0.0,99.500,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090191360.0,635432960.0,1377275904.0,30516174848.0,2683.0,1799.0
12-04 09:39:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635432960.0,1377275904.0,30516174848.0,2145.0,2158.0
12-04 09:39:24,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1090183168.0,635441152.0,1377275904.0,30516174848.0,5498.0,6054.0
12-04 09:39:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635441152.0,1377292288.0,30516174848.0,3966.0,2549.0
12-04 09:39:26,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090162688.0,635441152.0,1377296384.0,30516174848.0,10284.0,6769.0
12-04 09:39:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1090158592.0,635441152.0,1377300480.0,30516174848.0,4620.0,3774.0
12-04 09:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,635441152.0,1377300480.0,30516174848.0,2077.0,2225.0
12-04 09:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090154496.0,635441152.0,1377304576.0,30516174848.0,3426.0,3842.0
12-04 09:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090146304.0,635449344.0,1377304576.0,30516174848.0,3228.0,2157.0
12-04 09:39:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635449344.0,1377304576.0,30516174848.0,2772.0,2606.0
12-04 09:39:32,0.083,0.083,99.751,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1090142208.0,635449344.0,1377308672.0,30516174848.0,4448.0,2853.0
12-04 09:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,635449344.0,1377308672.0,30516174848.0,2699.0,2665.0
12-04 09:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,635449344.0,1377312768.0,30516174848.0,5426.0,3465.0
12-04 09:39:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090134016.0,635449344.0,1377316864.0,30516174848.0,9709.0,7230.0
12-04 09:39:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1090121728.0,635457536.0,1377320960.0,30516174848.0,5479.0,5435.0
12-04 09:39:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090121728.0,635457536.0,1377320960.0,30516174848.0,3162.0,2157.0
12-04 09:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090121728.0,635457536.0,1377320960.0,30516174848.0,2051.0,1503.0
12-04 09:39:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,635457536.0,1377325056.0,30516174848.0,5039.0,4608.0
12-04 09:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,635457536.0,1377329152.0,30516174848.0,321.0,401.0
12-04 09:39:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1090105344.0,635465728.0,1377329152.0,30516174848.0,1430.0,1055.0
12-04 09:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,635465728.0,1377329152.0,30516174848.0,3253.0,2877.0
12-04 09:39:43,0.166,0.249,99.585,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090101248.0,635465728.0,1377333248.0,30516174848.0,4869.0,3017.0
12-04 09:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090097152.0,635465728.0,1377337344.0,30516174848.0,7352.0,6009.0
12-04 09:39:45,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090097152.0,635465728.0,1377337344.0,30516174848.0,6761.0,6809.0
12-04 09:39:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,635465728.0,1377353728.0,30516174848.0,2636.0,3299.0
12-04 09:39:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,635473920.0,1377357824.0,30516174848.0,1430.0,1055.0
12-04 09:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090064384.0,635473920.0,1377361920.0,30516174848.0,4416.0,3525.0
12-04 09:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,635473920.0,1377361920.0,30516174848.0,3728.0,2312.0
12-04 09:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,635473920.0,1377361920.0,30516174848.0,1431.0,1055.0
12-04 09:39:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090060288.0,635473920.0,1377366016.0,30516174848.0,3832.0,4039.0
12-04 09:39:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,635473920.0,1377370112.0,30516166656.0,8090.0,5586.0
12-04 09:39:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090183168.0,635482112.0,1377370112.0,30516039680.0,3414.0,2972.0
12-04 09:39:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090183168.0,635482112.0,1377370112.0,30516039680.0,1981.0,2130.0
12-04 09:39:55,0.249,0.166,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,635482112.0,1377374208.0,30516047872.0,1982.0,2131.0
12-04 09:39:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090170880.0,635482112.0,1377374208.0,30516047872.0,7223.0,5579.0
12-04 09:39:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635482112.0,1377378304.0,30516047872.0,2659.0,1709.0
12-04 09:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090166784.0,635482112.0,1377378304.0,30516047872.0,2140.0,2223.0
12-04 09:39:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090154496.0,635490304.0,1377382400.0,30516047872.0,7791.0,5494.0
12-04 09:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090154496.0,635490304.0,1377382400.0,30516047872.0,1963.0,1349.0
12-04 09:40:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090150400.0,635490304.0,1377386496.0,30516047872.0,3157.0,3298.0
12-04 09:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635490304.0,1377386496.0,30516047872.0,4443.0,3439.0
12-04 09:40:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635490304.0,1377386496.0,30516047872.0,4638.0,3618.0
12-04 09:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090146304.0,635490304.0,1377390592.0,30516047872.0,4782.0,2904.0
12-04 09:40:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090134016.0,635498496.0,1377394688.0,30516047872.0,4808.0,3446.0
12-04 09:40:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635498496.0,1377394688.0,30516047872.0,4266.0,4594.0
12-04 09:40:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635498496.0,1377394688.0,30516047872.0,3549.0,2250.0
12-04 09:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,635498496.0,1377398784.0,30516047872.0,5552.0,3372.0
12-04 09:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635498496.0,1377402880.0,30516047872.0,6546.0,4728.0
12-04 09:40:10,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090125824.0,635498496.0,1377402880.0,30516047872.0,2251.0,3094.0
12-04 09:40:11,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1090113536.0,635506688.0,1377406976.0,30516047872.0,3126.0,2350.0
12-04 09:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,635506688.0,1377406976.0,30516047872.0,3386.0,2157.0
12-04 09:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1090125824.0,635506688.0,1377411072.0,30516031488.0,5724.0,3465.0
12-04 09:40:14,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635506688.0,1377411072.0,30516031488.0,1364.0,1055.0
12-04 09:40:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1090121728.0,635506688.0,1377415168.0,30516031488.0,7507.0,6553.0
12-04 09:40:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635506688.0,1377419264.0,30516023296.0,3456.0,3065.0
12-04 09:40:17,0.0,0.0,99.666,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,1090117632.0,635514880.0,1377419264.0,30516023296.0,2497.0,1616.0
12-04 09:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,635514880.0,1377419264.0,30516023296.0,2600.0,1709.0
12-04 09:40:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,635514880.0,1377423360.0,30516023296.0,3867.0,3930.0
12-04 09:40:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090109440.0,635514880.0,1377427456.0,30516023296.0,3806.0,2456.0
12-04 09:40:21,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090105344.0,635514880.0,1377431552.0,30516023296.0,2802.0,1895.0
12-04 09:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,635514880.0,1377431552.0,30516023296.0,3151.0,2784.0
12-04 09:40:23,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090093056.0,635523072.0,1377435648.0,30516023296.0,4973.0,4543.0
12-04 09:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635523072.0,1377435648.0,30516023296.0,1429.0,1055.0
12-04 09:40:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,635523072.0,1377439744.0,30516023296.0,4806.0,3017.0
12-04 09:40:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,635523072.0,1377439744.0,30516039680.0,6042.0,5584.0
12-04 09:40:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090039808.0,635523072.0,1377439744.0,30516072448.0,6927.0,6916.0
12-04 09:40:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,635523072.0,1377456128.0,30516072448.0,915.0,1571.0
12-04 09:40:29,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1090015232.0,635531264.0,1377456128.0,30516072448.0,6360.0,4819.0
12-04 09:40:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,635531264.0,1377460224.0,30516072448.0,4985.0,3980.0
12-04 09:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090011136.0,635531264.0,1377460224.0,30516072448.0,2544.0,2580.0
12-04 09:40:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,635531264.0,1377464320.0,30516072448.0,5423.0,3507.0
12-04 09:40:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090002944.0,635531264.0,1377468416.0,30516072448.0,3814.0,3326.0
12-04 09:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,635531264.0,1377468416.0,30516072448.0,3127.0,2064.0
12-04 09:40:35,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089990656.0,635539456.0,1377472512.0,30516072448.0,4982.0,3980.0
12-04 09:40:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089990656.0,635539456.0,1377472512.0,30516072448.0,3390.0,3425.0
12-04 09:40:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089990656.0,635539456.0,1377472512.0,30516072448.0,8003.0,8468.0
12-04 09:40:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,635539456.0,1377488896.0,30516072448.0,6572.0,4212.0
12-04 09:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,635539456.0,1377492992.0,30516072448.0,5372.0,4407.0
12-04 09:40:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,635539456.0,1377497088.0,30516072448.0,1328.0,962.0
12-04 09:40:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1089957888.0,635547648.0,1377497088.0,30516072448.0,2497.0,1616.0
12-04 09:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,635547648.0,1377497088.0,30516072448.0,2636.0,1802.0
12-04 09:40:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1089953792.0,635547648.0,1377501184.0,30516072448.0,3290.0,4404.0
12-04 09:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,635547648.0,1377501184.0,30516072448.0,2599.0,1709.0
12-04 09:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,635547648.0,1377501184.0,30516072448.0,2634.0,1802.0
12-04 09:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1089949696.0,635547648.0,1377505280.0,30516072448.0,6595.0,4746.0
12-04 09:40:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1089937408.0,635555840.0,1377509376.0,30516072448.0,5228.0,3746.0
12-04 09:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,635555840.0,1377513472.0,30516072448.0,4355.0,3532.0
12-04 09:40:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,635555840.0,1377513472.0,30516072448.0,975.0,1545.0
12-04 09:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,635555840.0,1377513472.0,30516072448.0,1263.0,962.0
12-04 09:40:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,635555840.0,1377517568.0,30516072448.0,3353.0,2905.0
12-04 09:40:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089925120.0,635555840.0,1377521664.0,30516072448.0,4353.0,3532.0
12-04 09:40:53,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089912832.0,635564032.0,1377525760.0,30516072448.0,5586.0,4179.0
12-04 09:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,635564032.0,1377525760.0,30516072448.0,5111.0,4793.0
12-04 09:40:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,635564032.0,1377529856.0,30516072448.0,2432.0,1616.0
12-04 09:40:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,635564032.0,1377529856.0,30516072448.0,4180.0,3433.0
12-04 09:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089904640.0,635564032.0,1377533952.0,30516072448.0,3354.0,2971.0
12-04 09:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,635564032.0,1377533952.0,30516072448.0,3146.0,2761.0
12-04 09:40:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089896448.0,635572224.0,1377533952.0,30516072448.0,3767.0,2363.0
12-04 09:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089892352.0,635572224.0,1377538048.0,30516072448.0,4707.0,3919.0
12-04 09:41:01,0.166,0.0,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1089888256.0,635572224.0,1377542144.0,30516072448.0,4678.0,4167.0
12-04 09:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089888256.0,635572224.0,1377542144.0,30516072448.0,4391.0,3558.0
12-04 09:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089888256.0,635572224.0,1377542144.0,30516072448.0,4249.0,3432.0
12-04 09:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089884160.0,635572224.0,1377546240.0,30516072448.0,2282.0,1503.0
12-04 09:41:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090002944.0,635580416.0,1377546240.0,30515945472.0,3342.0,2106.0
12-04 09:41:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,635580416.0,1377550336.0,30515945472.0,3713.0,3518.0
12-04 09:41:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,635580416.0,1377550336.0,30515945472.0,7119.0,5388.0
12-04 09:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089994752.0,635580416.0,1377554432.0,30515945472.0,5375.0,4074.0
12-04 09:41:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,635580416.0,1377558528.0,30515937280.0,5861.0,5083.0
12-04 09:41:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,635580416.0,1377558528.0,30515929088.0,3318.0,2157.0
12-04 09:41:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1089994752.0,635588608.0,1377562624.0,30515929088.0,3317.0,2157.0
12-04 09:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089994752.0,635588608.0,1377562624.0,30515929088.0,3485.0,2250.0
12-04 09:41:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089990656.0,635588608.0,1377566720.0,30515929088.0,2468.0,2145.0
12-04 09:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,635588608.0,1377566720.0,30515929088.0,2635.0,3301.0
12-04 09:41:15,0.083,0.083,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089990656.0,635588608.0,1377566720.0,30515929088.0,3251.0,2878.0
12-04 09:41:16,0.667,0.083,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635588608.0,1377570816.0,30515929088.0,6182.0,4054.0
12-04 09:41:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090228224.0,635596800.0,1377574912.0,30515675136.0,4385.0,3176.0
12-04 09:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090228224.0,635596800.0,1377574912.0,30515675136.0,3253.0,2878.0
12-04 09:41:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,635596800.0,1377579008.0,30515675136.0,4863.0,3059.0
12-04 09:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,635596800.0,1377579008.0,30515675136.0,261.0,401.0
12-04 09:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090224128.0,635596800.0,1377579008.0,30515675136.0,3247.0,2871.0
12-04 09:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,635596800.0,1377579008.0,30515675136.0,1491.0,1097.0
12-04 09:41:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,49152.0,0.0,6.0,1090338816.0,635604992.0,1377583104.0,30515548160.0,2634.0,3235.0
12-04 09:41:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,635604992.0,1377591296.0,30515548160.0,7800.0,5493.0
12-04 09:41:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090326528.0,635604992.0,1377595392.0,30515548160.0,10765.0,9825.0
12-04 09:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,635604992.0,1377607680.0,30515539968.0,5620.0,4273.0
12-04 09:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090318336.0,635604992.0,1377611776.0,30515539968.0,813.0,1477.0
12-04 09:41:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090318336.0,635604992.0,1377611776.0,30515539968.0,3882.0,2657.0
12-04 09:41:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090310144.0,635613184.0,1377611776.0,30515539968.0,822.0,849.0
12-04 09:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,635613184.0,1377615872.0,30515539968.0,4504.0,4589.0
12-04 09:41:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,635613184.0,1377615872.0,30515539968.0,3264.0,2250.0
12-04 09:41:32,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090301952.0,635613184.0,1377619968.0,30515539968.0,5330.0,3372.0
12-04 09:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090297856.0,635613184.0,1377624064.0,30515539968.0,4428.0,4445.0
12-04 09:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,635613184.0,1377624064.0,30515539968.0,6087.0,4634.0
12-04 09:41:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090285568.0,635621376.0,1377628160.0,30515539968.0,3347.0,2799.0
12-04 09:41:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635621376.0,1377628160.0,30515539968.0,1632.0,1602.0
12-04 09:41:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635621376.0,1377628160.0,30515539968.0,4207.0,3189.0
12-04 09:41:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090281472.0,635621376.0,1377632256.0,30515539968.0,6178.0,5355.0
12-04 09:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,635621376.0,1377636352.0,30515539968.0,2636.0,1802.0
12-04 09:41:40,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,635621376.0,1377636352.0,30515539968.0,3600.0,2270.0
12-04 09:41:41,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090265088.0,635629568.0,1377640448.0,30515539968.0,4912.0,4609.0
12-04 09:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,635629568.0,1377640448.0,30515539968.0,3121.0,2877.0
12-04 09:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1090265088.0,635629568.0,1377640448.0,30515539968.0,2599.0,1709.0
12-04 09:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,635629568.0,1377644544.0,30515539968.0,2702.0,1802.0
12-04 09:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,635629568.0,1377644544.0,30515539968.0,1980.0,2132.0
12-04 09:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090256896.0,635629568.0,1377648640.0,30515539968.0,4441.0,4075.0
12-04 09:41:47,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,1090256896.0,635637760.0,1377648640.0,30515531776.0,2601.0,1709.0
12-04 09:41:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,635637760.0,1377652736.0,30515531776.0,4973.0,3110.0
12-04 09:41:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090248704.0,635637760.0,1377656832.0,30515531776.0,6822.0,4882.0
12-04 09:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,635637760.0,1377656832.0,30515531776.0,1467.0,2580.0
12-04 09:41:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,635637760.0,1377656832.0,30515531776.0,2598.0,1709.0
12-04 09:41:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090244608.0,635637760.0,1377660928.0,30515531776.0,1364.0,1055.0
12-04 09:41:53,0.0,0.0,99.750,0.250,0.0,0.0,0.0,106496.0,0.0,4.0,1090236416.0,635645952.0,1377660928.0,30515531776.0,3673.0,2456.0
12-04 09:41:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090236416.0,635645952.0,1377660928.0,30515531776.0,4010.0,4141.0
12-04 09:41:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090232320.0,635645952.0,1377665024.0,30515531776.0,3959.0,3006.0
12-04 09:41:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,635645952.0,1377673216.0,30515404800.0,7855.0,5488.0
12-04 09:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,635645952.0,1377673216.0,30515404800.0,813.0,1478.0
12-04 09:41:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,635645952.0,1377677312.0,30515396608.0,6899.0,5026.0
12-04 09:41:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090347008.0,635654144.0,1377677312.0,30515396608.0,2043.0,2172.0
12-04 09:42:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635654144.0,1377681408.0,30515396608.0,3666.0,2336.0
12-04 09:42:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635654144.0,1377681408.0,30515396608.0,1029.0,1798.0
12-04 09:42:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635654144.0,1377681408.0,30515396608.0,3706.0,2363.0
12-04 09:42:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090338816.0,635654144.0,1377685504.0,30515396608.0,1984.0,2132.0
12-04 09:42:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090338816.0,635654144.0,1377685504.0,30515396608.0,5830.0,5243.0
12-04 09:42:05,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1090326528.0,635662336.0,1377689600.0,30515396608.0,6987.0,4254.0
12-04 09:42:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090322432.0,635662336.0,1377693696.0,30515396608.0,4383.0,3559.0
12-04 09:42:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,635662336.0,1377693696.0,30515396608.0,2114.0,1410.0
12-04 09:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,635662336.0,1377693696.0,30515396608.0,4140.0,3419.0
12-04 09:42:09,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090318336.0,635662336.0,1377697792.0,30515396608.0,4230.0,3004.0
12-04 09:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090314240.0,635662336.0,1377701888.0,30515396608.0,6067.0,5270.0
12-04 09:42:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090306048.0,635670528.0,1377701888.0,30515396608.0,3934.0,3232.0
12-04 09:42:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090301952.0,635670528.0,1377705984.0,30515396608.0,4516.0,2718.0
12-04 09:42:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,635670528.0,1377710080.0,30515396608.0,5333.0,4023.0
12-04 09:42:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,635670528.0,1377710080.0,30515396608.0,2599.0,1709.0
12-04 09:42:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090297856.0,635670528.0,1377710080.0,30515396608.0,3906.0,2549.0
12-04 09:42:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,635670528.0,1377710080.0,30515396608.0,1981.0,2131.0
12-04 09:42:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090412544.0,635678720.0,1377714176.0,30515269632.0,3600.0,2270.0
12-04 09:42:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1090408448.0,635678720.0,1377718272.0,30515269632.0,3508.0,3520.0
12-04 09:42:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090408448.0,635678720.0,1377718272.0,30515269632.0,3925.0,4038.0
12-04 09:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090404352.0,635678720.0,1377722368.0,30515269632.0,3865.0,2498.0
12-04 09:42:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,635678720.0,1377722368.0,30515269632.0,3701.0,2363.0
12-04 09:42:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,635678720.0,1377726464.0,30515269632.0,3496.0,3157.0
12-04 09:42:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,5.0,1090392064.0,635686912.0,1377726464.0,30515269632.0,3733.0,3948.0
12-04 09:42:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090392064.0,635686912.0,1377726464.0,30515269632.0,3663.0,2270.0
12-04 09:42:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090387968.0,635686912.0,1377730560.0,30515269632.0,2572.0,1999.0
12-04 09:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,635686912.0,1377730560.0,30515269632.0,4173.0,3050.0
12-04 09:42:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090383872.0,635686912.0,1377734656.0,30515269632.0,5845.0,4828.0
12-04 09:42:28,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090379776.0,635695104.0,1377730560.0,30515269632.0,4226.0,4528.0
12-04 09:42:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090367488.0,635695104.0,1377742848.0,30515269632.0,4227.0,2718.0
12-04 09:42:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090367488.0,635695104.0,1377742848.0,30515269632.0,1578.0,2110.0
12-04 09:42:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090363392.0,635695104.0,1377746944.0,30515269632.0,4818.0,3887.0
12-04 09:42:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090363392.0,635695104.0,1377746944.0,30515269632.0,5603.0,3558.0
12-04 09:42:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,635695104.0,1377751040.0,30515269632.0,2050.0,1545.0
12-04 09:42:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1090351104.0,635703296.0,1377751040.0,30515269632.0,2479.0,2580.0
12-04 09:42:35,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090347008.0,635703296.0,1377755136.0,30515269632.0,3812.0,3326.0
12-04 09:42:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090347008.0,635703296.0,1377755136.0,30515269632.0,7512.0,4966.0
12-04 09:42:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635703296.0,1377759232.0,30515269632.0,2232.0,3280.0
12-04 09:42:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635703296.0,1377759232.0,30515269632.0,2028.0,1596.0
12-04 09:42:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090338816.0,635703296.0,1377763328.0,30515269632.0,4616.0,3210.0
12-04 09:42:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090330624.0,635711488.0,1377763328.0,30515269632.0,5423.0,4093.0
12-04 09:42:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090326528.0,635711488.0,1377767424.0,30515269632.0,2432.0,1616.0
12-04 09:42:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090330624.0,635711488.0,1377771520.0,30515261440.0,6880.0,5584.0
12-04 09:42:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,635711488.0,1377771520.0,30515261440.0,3908.0,4046.0
12-04 09:42:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,635711488.0,1377771520.0,30515261440.0,363.0,494.0
12-04 09:42:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090326528.0,635711488.0,1377775616.0,30515261440.0,4356.0,3532.0
12-04 09:42:46,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1090318336.0,635719680.0,1377775616.0,30515261440.0,2598.0,1709.0
12-04 09:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,635719680.0,1377779712.0,30515261440.0,4976.0,3110.0
12-04 09:42:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,635719680.0,1377779712.0,30515261440.0,1328.0,962.0
12-04 09:42:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,635719680.0,1377779712.0,30515261440.0,2204.0,2309.0
12-04 09:42:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,635719680.0,1377783808.0,30515261440.0,2703.0,1802.0
12-04 09:42:51,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090306048.0,635719680.0,1377787904.0,30515261440.0,5815.0,4811.0
12-04 09:42:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090297856.0,635727872.0,1377787904.0,30515261440.0,3770.0,3908.0
12-04 09:42:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090293760.0,635727872.0,1377792000.0,30515261440.0,6074.0,5189.0
12-04 09:42:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090293760.0,635727872.0,1377792000.0,30515261440.0,1531.0,1148.0
12-04 09:42:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090293760.0,635727872.0,1377792000.0,30515261440.0,4938.0,3017.0
12-04 09:42:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090289664.0,635727872.0,1377796096.0,30515261440.0,5070.0,4695.0
12-04 09:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,635727872.0,1377796096.0,30515253248.0,1534.0,1148.0
12-04 09:42:58,0.083,0.083,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,4.0,1090285568.0,635736064.0,1377800192.0,30515253248.0,4320.0,3440.0
12-04 09:42:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090285568.0,635736064.0,1377800192.0,30515253248.0,363.0,494.0
12-04 09:43:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090281472.0,635736064.0,1377804288.0,30515253248.0,4394.0,4992.0
12-04 09:43:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090273280.0,635736064.0,1377812480.0,30515253248.0,7607.0,5161.0
12-04 09:43:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090269184.0,635736064.0,1377816576.0,30515253248.0,6040.0,3671.0
12-04 09:43:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,635736064.0,1377816576.0,30515253248.0,2180.0,2310.0
12-04 09:43:04,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090387968.0,635744256.0,1377816576.0,30515126272.0,2867.0,2672.0
12-04 09:43:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,635744256.0,1377820672.0,30515126272.0,4550.0,2811.0
12-04 09:43:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,635744256.0,1377820672.0,30515126272.0,5499.0,5290.0
12-04 09:43:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090379776.0,635744256.0,1377824768.0,30515126272.0,2251.0,1596.0
12-04 09:43:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,635744256.0,1377824768.0,30515126272.0,3283.0,2064.0
12-04 09:43:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090375680.0,635744256.0,1377828864.0,30515126272.0,6741.0,6090.0
12-04 09:43:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090363392.0,635752448.0,1377832960.0,30515126272.0,5788.0,3465.0
12-04 09:43:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090289664.0,635752448.0,1377832960.0,30515200000.0,5975.0,4100.0
12-04 09:43:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090285568.0,635752448.0,1377837056.0,30515200000.0,4619.0,2811.0
12-04 09:43:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635752448.0,1377837056.0,30515200000.0,3352.0,3750.0
12-04 09:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635752448.0,1377837056.0,30515200000.0,1982.0,2130.0
12-04 09:43:15,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635752448.0,1377837056.0,30515200000.0,363.0,494.0
12-04 09:43:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090273280.0,635760640.0,1377841152.0,30515200000.0,5692.0,4278.0
12-04 09:43:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090269184.0,635760640.0,1377845248.0,30515200000.0,3596.0,2312.0
12-04 09:43:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,635760640.0,1377845248.0,30515200000.0,3246.0,2871.0
12-04 09:43:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,635760640.0,1377849344.0,30515200000.0,5652.0,4227.0
12-04 09:43:20,0.249,0.249,99.502,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090265088.0,635760640.0,1377849344.0,30515200000.0,7748.0,7178.0
12-04 09:43:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,635760640.0,1377865728.0,30515200000.0,4523.0,3626.0
12-04 09:43:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090240512.0,635768832.0,1377865728.0,30515200000.0,2187.0,2317.0
12-04 09:43:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090236416.0,635768832.0,1377869824.0,30515200000.0,2085.0,2159.0
12-04 09:43:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090236416.0,635768832.0,1377869824.0,30515200000.0,3253.0,2878.0
12-04 09:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,635768832.0,1377873920.0,30515200000.0,4422.0,3533.0
12-04 09:43:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,635768832.0,1377873920.0,30515200000.0,5551.0,4273.0
12-04 09:43:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090228224.0,635768832.0,1377878016.0,30515200000.0,3704.0,2363.0
12-04 09:43:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,7.0,1090220032.0,635777024.0,1377878016.0,30515200000.0,2609.0,1910.0
12-04 09:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090215936.0,635777024.0,1377882112.0,30515200000.0,3778.0,3234.0
12-04 09:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090215936.0,635777024.0,1377882112.0,30515200000.0,3813.0,3326.0
12-04 09:43:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090215936.0,635777024.0,1377882112.0,30515200000.0,2093.0,1596.0
12-04 09:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090211840.0,635777024.0,1377886208.0,30515200000.0,5921.0,4542.0
12-04 09:43:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,5.0,1090203648.0,635777024.0,1377894400.0,30515200000.0,10148.0,9024.0
12-04 09:43:34,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,1090191360.0,635785216.0,1377898496.0,30515200000.0,1991.0,1503.0
12-04 09:43:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635785216.0,1377898496.0,30515200000.0,3195.0,2250.0
12-04 09:43:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635785216.0,1377898496.0,30515200000.0,3457.0,3424.0
12-04 09:43:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,635785216.0,1377902592.0,30515200000.0,4164.0,2718.0
12-04 09:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090187264.0,635785216.0,1377902592.0,30515200000.0,3121.0,2811.0
12-04 09:43:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,635785216.0,1377906688.0,30515200000.0,3443.0,2555.0
12-04 09:43:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090174976.0,635793408.0,1377906688.0,30515200000.0,2567.0,1802.0
12-04 09:43:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,635793408.0,1377910784.0,30515200000.0,6990.0,6108.0
12-04 09:43:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635793408.0,1377914880.0,30515200000.0,4318.0,3440.0
12-04 09:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,635793408.0,1377914880.0,30515200000.0,2187.0,2318.0
12-04 09:43:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090162688.0,635793408.0,1377918976.0,30515200000.0,1684.0,1697.0
12-04 09:43:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,635793408.0,1377918976.0,30515200000.0,4002.0,2363.0
12-04 09:43:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090150400.0,635801600.0,1377923072.0,30515200000.0,3859.0,1709.0
12-04 09:43:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635801600.0,1377923072.0,30515200000.0,3408.0,2972.0
12-04 09:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635801600.0,1377927168.0,30515200000.0,5706.0,4179.0
12-04 09:43:49,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090146304.0,635801600.0,1377927168.0,30515200000.0,4357.0,3532.0
12-04 09:43:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635801600.0,1377927168.0,30515200000.0,2636.0,3299.0
12-04 09:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,635801600.0,1377931264.0,30515200000.0,4938.0,3017.0
12-04 09:43:52,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090134016.0,635809792.0,1377931264.0,30515200000.0,3254.0,2878.0
12-04 09:43:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090129920.0,635809792.0,1377935360.0,30515200000.0,10340.0,10413.0
12-04 09:43:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090113536.0,635809792.0,1377951744.0,30515200000.0,1430.0,1055.0
12-04 09:43:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,635809792.0,1377951744.0,30515200000.0,1329.0,962.0
12-04 09:43:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,635809792.0,1377951744.0,30515200000.0,7344.0,6004.0
12-04 09:43:57,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,635809792.0,1377955840.0,30515200000.0,4420.0,3533.0
12-04 09:43:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090097152.0,635817984.0,1377959936.0,30515200000.0,3085.0,2785.0
12-04 09:43:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090097152.0,635817984.0,1377959936.0,30515200000.0,3974.0,2549.0
12-04 09:44:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635817984.0,1377964032.0,30515200000.0,4935.0,3017.0
12-04 09:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635817984.0,1377964032.0,30515200000.0,1095.0,1863.0
12-04 09:44:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635817984.0,1377964032.0,30515200000.0,915.0,1504.0
12-04 09:44:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,1090088960.0,635817984.0,1377968128.0,30515200000.0,2441.0,3025.0
12-04 09:44:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,6.0,1090207744.0,635826176.0,1377968128.0,30515073024.0,5688.0,3372.0
12-04 09:44:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,635826176.0,1377976320.0,30515073024.0,5677.0,3414.0
12-04 09:44:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090195456.0,635826176.0,1377980416.0,30515073024.0,6521.0,4261.0
12-04 09:44:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090195456.0,635826176.0,1377980416.0,30515073024.0,3791.0,4027.0
12-04 09:44:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635826176.0,1377984512.0,30515073024.0,4554.0,2811.0
12-04 09:44:09,0.0,0.083,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1090183168.0,635834368.0,1377984512.0,30515073024.0,3347.0,2064.0
12-04 09:44:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,635834368.0,1377988608.0,30515073024.0,1867.0,2111.0
12-04 09:44:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,635834368.0,1377988608.0,30515064832.0,2936.0,2672.0
12-04 09:44:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090183168.0,635834368.0,1377992704.0,30515064832.0,6565.0,5343.0
12-04 09:44:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,635834368.0,1377996800.0,30515064832.0,6786.0,4026.0
12-04 09:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090179072.0,635834368.0,1377996800.0,30515064832.0,3768.0,2363.0
12-04 09:44:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090166784.0,635842560.0,1378000896.0,30515064832.0,2553.0,1616.0
12-04 09:44:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635842560.0,1378000896.0,30515064832.0,2839.0,3486.0
12-04 09:44:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635842560.0,1378000896.0,30515064832.0,2803.0,1895.0
12-04 09:44:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,635842560.0,1378004992.0,30515064832.0,3798.0,3947.0
12-04 09:44:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,635842560.0,1378004992.0,30515064832.0,2433.0,1616.0
12-04 09:44:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090158592.0,635842560.0,1378009088.0,30515064832.0,5523.0,4185.0
12-04 09:44:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090146304.0,635850752.0,1378013184.0,30515064832.0,8696.0,7299.0
12-04 09:44:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635850752.0,1378013184.0,30515064832.0,2533.0,1709.0
12-04 09:44:23,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635850752.0,1378013184.0,30515064832.0,2186.0,2316.0
12-04 09:44:24,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635850752.0,1378017280.0,30515056640.0,2737.0,3393.0
12-04 09:44:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090150400.0,635850752.0,1378017280.0,30515056640.0,4804.0,3017.0
12-04 09:44:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635850752.0,1378017280.0,30515056640.0,1972.0,2125.0
12-04 09:44:27,0.166,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090138112.0,635858944.0,1378021376.0,30515056640.0,3356.0,2905.0
12-04 09:44:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635858944.0,1378025472.0,30515056640.0,6183.0,3872.0
12-04 09:44:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635858944.0,1378025472.0,30515056640.0,3813.0,3327.0
12-04 09:44:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090134016.0,635858944.0,1378025472.0,30515056640.0,3254.0,2250.0
12-04 09:44:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,635858944.0,1378029568.0,30515056640.0,4874.0,3886.0
12-04 09:44:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635858944.0,1378033664.0,30515056640.0,3461.0,3868.0
12-04 09:44:33,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1089990656.0,635867136.0,1378033664.0,30515183616.0,4602.0,3402.0
12-04 09:44:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635867136.0,1378037760.0,30515183616.0,3221.0,2157.0
12-04 09:44:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635867136.0,1378037760.0,30515183616.0,4390.0,2811.0
12-04 09:44:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089982464.0,635867136.0,1378041856.0,30515183616.0,4778.0,4216.0
12-04 09:44:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,635867136.0,1378041856.0,30515183616.0,4656.0,4106.0
12-04 09:44:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,2.0,1089974272.0,635867136.0,1378050048.0,30515183616.0,6276.0,5382.0
12-04 09:44:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1089966080.0,635875328.0,1378050048.0,30515183616.0,2636.0,1802.0
12-04 09:44:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,635875328.0,1378054144.0,30515183616.0,4380.0,3440.0
12-04 09:44:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089961984.0,635875328.0,1378054144.0,30515183616.0,2336.0,1901.0
12-04 09:44:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,635875328.0,1378054144.0,30515183616.0,423.0,494.0
12-04 09:44:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089953792.0,635875328.0,1378062336.0,30515183616.0,9249.0,6696.0
12-04 09:44:44,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089945600.0,635883520.0,1378062336.0,30515183616.0,1484.0,1055.0
12-04 09:44:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,635883520.0,1378062336.0,30515183616.0,3661.0,2270.0
12-04 09:44:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,635883520.0,1378066432.0,30515183616.0,6861.0,4934.0
12-04 09:44:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089941504.0,635883520.0,1378066432.0,30515183616.0,2181.0,3815.0
12-04 09:44:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089937408.0,635883520.0,1378070528.0,30515183616.0,1591.0,1148.0
12-04 09:44:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089937408.0,635883520.0,1378070528.0,30515183616.0,1388.0,962.0
12-04 09:44:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089929216.0,635891712.0,1378070528.0,30515183616.0,3696.0,2363.0
12-04 09:44:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089925120.0,635891712.0,1378074624.0,30515183616.0,6293.0,5390.0
12-04 09:44:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089921024.0,635891712.0,1378078720.0,30515183616.0,5050.0,3630.0
12-04 09:44:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089921024.0,635891712.0,1378078720.0,30515183616.0,5681.0,4272.0
12-04 09:44:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,635891712.0,1378082816.0,30515183616.0,3416.0,2971.0
12-04 09:44:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,635891712.0,1378082816.0,30515183616.0,3968.0,4046.0
12-04 09:44:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089904640.0,635899904.0,1378086912.0,30515183616.0,3733.0,3949.0
12-04 09:44:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,635899904.0,1378086912.0,30515183616.0,1489.0,1055.0
12-04 09:44:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089904640.0,635899904.0,1378086912.0,30515183616.0,5933.0,3578.0
12-04 09:44:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089900544.0,635899904.0,1378091008.0,30515183616.0,1492.0,1055.0
12-04 09:45:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089900544.0,635899904.0,1378091008.0,30515183616.0,3412.0,2971.0
12-04 09:45:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089896448.0,635899904.0,1378095104.0,30515183616.0,5042.0,3311.0
12-04 09:45:02,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090281472.0,635908096.0,1378099200.0,30514786304.0,5418.0,4093.0
12-04 09:45:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1090277376.0,635908096.0,1378103296.0,30514786304.0,4768.0,4224.0
12-04 09:45:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,635908096.0,1378103296.0,30514786304.0,3479.0,3682.0
12-04 09:45:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090273280.0,635908096.0,1378107392.0,30514786304.0,2023.0,2245.0
12-04 09:45:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090273280.0,635908096.0,1378107392.0,30514786304.0,5396.0,3700.0
12-04 09:45:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090281472.0,635908096.0,1378107392.0,30514778112.0,3276.0,2064.0
12-04 09:45:08,0.166,0.083,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1090269184.0,635916288.0,1378111488.0,30514778112.0,5782.0,3465.0
12-04 09:45:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,635916288.0,1378115584.0,30514659328.0,2892.0,2579.0
12-04 09:45:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,635916288.0,1378119680.0,30514659328.0,5788.0,3465.0
12-04 09:45:11,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,635916288.0,1378123776.0,30514659328.0,5989.0,4826.0
12-04 09:45:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,635916288.0,1378123776.0,30514659328.0,3486.0,3747.0
12-04 09:45:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,131072.0,0.0,13.0,1090371584.0,635916288.0,1378127872.0,30514659328.0,4393.0,4054.0
12-04 09:45:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090490368.0,635924480.0,1378127872.0,30514532352.0,2806.0,1895.0
12-04 09:45:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,635924480.0,1378127872.0,30514532352.0,2431.0,1616.0
12-04 09:45:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090486272.0,635924480.0,1378131968.0,30514532352.0,3665.0,2270.0
12-04 09:45:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090465792.0,635924480.0,1378136064.0,30514548736.0,2083.0,2225.0
12-04 09:45:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090465792.0,635924480.0,1378136064.0,30514548736.0,3600.0,2270.0
12-04 09:45:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1090453504.0,635932672.0,1378140160.0,30514548736.0,4320.0,3438.0
12-04 09:45:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,635932672.0,1378140160.0,30514548736.0,5383.0,4978.0
12-04 09:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,635932672.0,1378140160.0,30514548736.0,159.0,308.0
12-04 09:45:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090449408.0,635932672.0,1378144256.0,30514548736.0,5884.0,4920.0
12-04 09:45:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,635932672.0,1378144256.0,30514548736.0,2085.0,2225.0
12-04 09:45:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1090445312.0,635932672.0,1378148352.0,30514548736.0,5869.0,3578.0
12-04 09:45:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090437120.0,635940864.0,1378148352.0,30514548736.0,321.0,443.0
12-04 09:45:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090433024.0,635940864.0,1378152448.0,30514548736.0,3833.0,4042.0
12-04 09:45:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090433024.0,635940864.0,1378152448.0,30514548736.0,5729.0,4372.0
12-04 09:45:28,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090428928.0,635940864.0,1378156544.0,30514548736.0,3331.0,3078.0
12-04 09:45:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090428928.0,635940864.0,1378156544.0,30514548736.0,3750.0,3327.0
12-04 09:45:30,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090424832.0,635940864.0,1378160640.0,30514548736.0,3815.0,3325.0
12-04 09:45:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090412544.0,635949056.0,1378164736.0,30514548736.0,4389.0,2853.0
12-04 09:45:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090420736.0,635949056.0,1378164736.0,30514540544.0,3312.0,2706.0
12-04 09:45:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090416640.0,635949056.0,1378168832.0,30514540544.0,5831.0,3693.0
12-04 09:45:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1090416640.0,635949056.0,1378168832.0,30514540544.0,3162.0,2157.0
12-04 09:45:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,635949056.0,1378168832.0,30514540544.0,2610.0,2513.0
12-04 09:45:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090412544.0,635949056.0,1378172928.0,30514540544.0,6486.0,5993.0
12-04 09:45:37,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090412544.0,635957248.0,1378172928.0,30514532352.0,2603.0,2621.0
12-04 09:45:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090408448.0,635957248.0,1378177024.0,30514532352.0,6703.0,4212.0
12-04 09:45:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090408448.0,635957248.0,1378177024.0,30514532352.0,1363.0,1055.0
12-04 09:45:40,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,635957248.0,1378181120.0,30514532352.0,3253.0,2879.0
12-04 09:45:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,635957248.0,1378185216.0,30514532352.0,4608.0,3252.0
12-04 09:45:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090396160.0,635957248.0,1378189312.0,30514532352.0,2723.0,2351.0
12-04 09:45:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090387968.0,635965440.0,1378189312.0,30514532352.0,4423.0,3531.0
12-04 09:45:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,635965440.0,1378193408.0,30514532352.0,2637.0,3300.0
12-04 09:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090383872.0,635965440.0,1378193408.0,30514532352.0,2570.0,1802.0
12-04 09:45:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,635965440.0,1378197504.0,30514532352.0,3457.0,3064.0
12-04 09:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,635965440.0,1378201600.0,30514532352.0,6594.0,4746.0
12-04 09:45:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,4.0,1090375680.0,635965440.0,1378201600.0,30514532352.0,159.0,308.0
12-04 09:45:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090363392.0,635973632.0,1378205696.0,30514532352.0,5870.0,3578.0
12-04 09:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090363392.0,635973632.0,1378205696.0,30514532352.0,2636.0,1802.0
12-04 09:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090363392.0,635973632.0,1378205696.0,30514532352.0,1432.0,1055.0
12-04 09:45:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,635973632.0,1378209792.0,30514532352.0,3327.0,4495.0
12-04 09:45:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090359296.0,635973632.0,1378209792.0,30514532352.0,7743.0,7203.0
12-04 09:45:54,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090334720.0,635981824.0,1378226176.0,30514532352.0,6217.0,5448.0
12-04 09:45:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090330624.0,635981824.0,1378230272.0,30514532352.0,2498.0,1616.0
12-04 09:45:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,635981824.0,1378230272.0,30514532352.0,5348.0,4087.0
12-04 09:45:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090326528.0,635981824.0,1378234368.0,30514532352.0,3700.0,2363.0
12-04 09:45:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090326528.0,635981824.0,1378234368.0,30514532352.0,2600.0,1709.0
12-04 09:45:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090326528.0,635981824.0,1378234368.0,30514532352.0,261.0,401.0
12-04 09:46:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090314240.0,635990016.0,1378238464.0,30514532352.0,5627.0,5778.0
12-04 09:46:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,635990016.0,1378242560.0,30514532352.0,4050.0,2750.0
12-04 09:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,635990016.0,1378242560.0,30514532352.0,2083.0,2224.0
12-04 09:46:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,635990016.0,1378242560.0,30514532352.0,4253.0,3438.0
12-04 09:46:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090306048.0,635990016.0,1378246656.0,30514532352.0,5012.0,3633.0
12-04 09:46:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,635990016.0,1378246656.0,30514532352.0,2177.0,1410.0
12-04 09:46:06,0.167,0.0,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090293760.0,635998208.0,1378250752.0,30514532352.0,5945.0,4775.0
12-04 09:46:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090293760.0,635998208.0,1378250752.0,30514532352.0,4266.0,3096.0
12-04 09:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090289664.0,635998208.0,1378254848.0,30514532352.0,2214.0,1503.0
12-04 09:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090289664.0,635998208.0,1378254848.0,30514532352.0,6963.0,5804.0
12-04 09:46:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635998208.0,1378258944.0,30514532352.0,6899.0,5737.0
12-04 09:46:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090281472.0,635998208.0,1378263040.0,30514532352.0,3550.0,2250.0
12-04 09:46:12,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090273280.0,636006400.0,1378263040.0,30514532352.0,1045.0,849.0
12-04 09:46:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090273280.0,636006400.0,1378263040.0,30514532352.0,4517.0,2718.0
12-04 09:46:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,636006400.0,1378267136.0,30514532352.0,4423.0,3532.0
12-04 09:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090260992.0,636006400.0,1378275328.0,30514532352.0,4126.0,3098.0
12-04 09:46:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,636006400.0,1378275328.0,30514532352.0,4321.0,3439.0
12-04 09:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090260992.0,636006400.0,1378275328.0,30514532352.0,2739.0,3395.0
12-04 09:46:18,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090248704.0,636014592.0,1378279424.0,30514532352.0,3289.0,2971.0
12-04 09:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090248704.0,636014592.0,1378279424.0,30514532352.0,3703.0,2363.0
12-04 09:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090244608.0,636014592.0,1378283520.0,30514532352.0,1429.0,1055.0
12-04 09:46:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,636014592.0,1378283520.0,30514524160.0,5911.0,3671.0
12-04 09:46:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090248704.0,636014592.0,1378287616.0,30514524160.0,3766.0,2363.0
12-04 09:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,636014592.0,1378287616.0,30514524160.0,2042.0,2173.0
12-04 09:46:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,1090240512.0,636022784.0,1378287616.0,30514524160.0,975.0,1612.0
12-04 09:46:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090236416.0,636022784.0,1378291712.0,30514524160.0,4815.0,5850.0
12-04 09:46:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090236416.0,636022784.0,1378291712.0,30514524160.0,5723.0,4366.0
12-04 09:46:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,636022784.0,1378295808.0,30514524160.0,2498.0,1616.0
12-04 09:46:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090232320.0,636022784.0,1378295808.0,30514524160.0,5014.0,3218.0
12-04 09:46:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090220032.0,636030976.0,1378299904.0,30514524160.0,6743.0,4502.0
12-04 09:46:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090215936.0,636030976.0,1378304000.0,30514524160.0,4221.0,3997.0
12-04 09:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090215936.0,636030976.0,1378304000.0,30514524160.0,2057.0,1503.0
12-04 09:46:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090215936.0,636030976.0,1378304000.0,30514524160.0,2915.0,2857.0
12-04 09:46:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090211840.0,636030976.0,1378308096.0,30514524160.0,2772.0,2715.0
12-04 09:46:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090211840.0,636030976.0,1378308096.0,30514524160.0,3813.0,3326.0
12-04 09:46:35,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090199552.0,636039168.0,1378312192.0,30514524160.0,5465.0,3372.0
12-04 09:46:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,636039168.0,1378312192.0,30514524160.0,4067.0,3046.0
12-04 09:46:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090191360.0,636039168.0,1378320384.0,30514524160.0,7618.0,6022.0
12-04 09:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090191360.0,636039168.0,1378320384.0,30514524160.0,2498.0,1616.0
12-04 09:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,636039168.0,1378320384.0,30514524160.0,2083.0,2224.0
12-04 09:46:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636039168.0,1378324480.0,30514524160.0,2600.0,1709.0
12-04 09:46:41,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090306048.0,636047360.0,1378324480.0,30514397184.0,3456.0,2998.0
12-04 09:46:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,636047360.0,1378324480.0,30514397184.0,1982.0,2132.0
12-04 09:46:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090301952.0,636047360.0,1378328576.0,30514397184.0,4525.0,3625.0
12-04 09:46:44,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090301952.0,636047360.0,1378328576.0,30514397184.0,4379.0,3439.0
12-04 09:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,636047360.0,1378332672.0,30514397184.0,4805.0,3017.0
12-04 09:46:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090293760.0,636047360.0,1378336768.0,30514397184.0,8760.0,7764.0
12-04 09:46:47,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090269184.0,636055552.0,1378353152.0,30514397184.0,813.0,1477.0
12-04 09:46:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090269184.0,636055552.0,1378353152.0,30514397184.0,2179.0,2310.0
12-04 09:46:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,636055552.0,1378357248.0,30514397184.0,4525.0,3626.0
12-04 09:46:50,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,636055552.0,1378361344.0,30514397184.0,5014.0,3203.0
12-04 09:46:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,636055552.0,1378365440.0,30514397184.0,6796.0,6367.0
12-04 09:46:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,636055552.0,1378365440.0,30514397184.0,2431.0,1616.0
12-04 09:46:53,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090248704.0,636063744.0,1378365440.0,30514397184.0,261.0,401.0
12-04 09:46:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1090244608.0,636063744.0,1378369536.0,30514397184.0,4872.0,3017.0
12-04 09:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090244608.0,636063744.0,1378369536.0,30514397184.0,1982.0,2131.0
12-04 09:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,636063744.0,1378369536.0,30514388992.0,2179.0,2311.0
12-04 09:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,636063744.0,1378373632.0,30514388992.0,8345.0,6569.0
12-04 09:46:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,636063744.0,1378377728.0,30514262016.0,3840.0,4047.0
12-04 09:46:59,0.0,0.083,99.833,0.083,0.0,0.0,0.0,45056.0,0.0,8.0,1090355200.0,636071936.0,1378377728.0,30514270208.0,2599.0,1709.0
12-04 09:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636071936.0,1378377728.0,30514270208.0,1534.0,1148.0
12-04 09:47:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,636071936.0,1378381824.0,30514270208.0,5050.0,3311.0
12-04 09:47:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090351104.0,636071936.0,1378381824.0,30514270208.0,2797.0,2352.0
12-04 09:47:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090220032.0,636071936.0,1378385920.0,30514397184.0,4255.0,3439.0
12-04 09:47:04,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1090211840.0,636080128.0,1378385920.0,30514397184.0,4590.0,2904.0
12-04 09:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,636080128.0,1378390016.0,30514397184.0,6515.0,6319.0
12-04 09:47:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636080128.0,1378394112.0,30514397184.0,3188.0,2391.0
12-04 09:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636080128.0,1378394112.0,30514397184.0,4882.0,4173.0
12-04 09:47:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636080128.0,1378394112.0,30514397184.0,2111.0,1410.0
12-04 09:47:09,0.251,0.0,99.749,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1090199552.0,636080128.0,1378398208.0,30514397184.0,3579.0,2385.0
12-04 09:47:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090187264.0,636088320.0,1378402304.0,30514397184.0,5489.0,3372.0
12-04 09:47:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636088320.0,1378402304.0,30514397184.0,4037.0,3325.0
12-04 09:47:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090183168.0,636088320.0,1378406400.0,30514397184.0,5880.0,4015.0
12-04 09:47:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,636088320.0,1378406400.0,30514397184.0,5477.0,4166.0
12-04 09:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090179072.0,636088320.0,1378410496.0,30514397184.0,3149.0,2785.0
12-04 09:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,636088320.0,1378410496.0,30514397184.0,2570.0,3299.0
12-04 09:47:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,636096512.0,1378414592.0,30514397184.0,261.0,401.0
12-04 09:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,636096512.0,1378414592.0,30514397184.0,3769.0,2363.0
12-04 09:47:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,636096512.0,1378418688.0,30514397184.0,5477.0,4128.0
12-04 09:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,636096512.0,1378422784.0,30514397184.0,3871.0,2456.0
12-04 09:47:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,636096512.0,1378426880.0,30514397184.0,4012.0,4139.0
12-04 09:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090154496.0,636096512.0,1378426880.0,30514397184.0,7427.0,6516.0
12-04 09:47:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090142208.0,636104704.0,1378430976.0,30514397184.0,2495.0,1616.0
12-04 09:47:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,636104704.0,1378430976.0,30514397184.0,2083.0,2224.0
12-04 09:47:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1090142208.0,636104704.0,1378430976.0,30514397184.0,2701.0,1802.0
12-04 09:47:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090138112.0,636104704.0,1378435072.0,30514397184.0,4425.0,3531.0
12-04 09:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,636104704.0,1378439168.0,30514397184.0,4093.0,3718.0
12-04 09:47:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,636104704.0,1378439168.0,30514397184.0,6147.0,5195.0
12-04 09:47:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090121728.0,636112896.0,1378443264.0,30514397184.0,2987.0,2189.0
12-04 09:47:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636112896.0,1378443264.0,30514388992.0,3712.0,3233.0
12-04 09:47:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090125824.0,636112896.0,1378447360.0,30514388992.0,4414.0,3360.0
12-04 09:47:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,636112896.0,1378447360.0,30514388992.0,2579.0,2671.0
12-04 09:47:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,636112896.0,1378451456.0,30514462720.0,5599.0,3558.0
12-04 09:47:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,636112896.0,1378451456.0,30514462720.0,3353.0,3875.0
12-04 09:47:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1090035712.0,636121088.0,1378455552.0,30514462720.0,6052.0,4475.0
12-04 09:47:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090035712.0,636121088.0,1378455552.0,30514462720.0,3363.0,2343.0
12-04 09:47:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,636121088.0,1378459648.0,30514462720.0,4628.0,4080.0
12-04 09:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,636121088.0,1378463744.0,30514462720.0,5048.0,3980.0
12-04 09:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,636121088.0,1378463744.0,30514462720.0,1578.0,2111.0
12-04 09:47:39,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090019328.0,636129280.0,1378463744.0,30514462720.0,3636.0,2363.0
12-04 09:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,636129280.0,1378467840.0,30514462720.0,2498.0,1616.0
12-04 09:47:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090011136.0,636129280.0,1378471936.0,30514462720.0,6469.0,4399.0
12-04 09:47:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636129280.0,1378471936.0,30514462720.0,5628.0,4278.0
12-04 09:47:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,636129280.0,1378476032.0,30514462720.0,3253.0,2877.0
12-04 09:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090007040.0,636129280.0,1378476032.0,30514462720.0,159.0,308.0
12-04 09:47:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,636137472.0,1378476032.0,30514462720.0,1984.0,2131.0
12-04 09:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,636137472.0,1378476032.0,30514462720.0,3805.0,3954.0
12-04 09:47:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,636137472.0,1378480128.0,30514462720.0,1634.0,1241.0
12-04 09:47:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,636137472.0,1378484224.0,30514335744.0,6622.0,4833.0
12-04 09:47:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,636137472.0,1378484224.0,30514343936.0,4255.0,3439.0
12-04 09:47:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,636137472.0,1378488320.0,30514343936.0,4422.0,3532.0
12-04 09:47:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090093056.0,636145664.0,1378492416.0,30514343936.0,2599.0,1709.0
12-04 09:47:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,636145664.0,1378496512.0,30514343936.0,3872.0,2456.0
12-04 09:47:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,636145664.0,1378496512.0,30514343936.0,3900.0,4040.0
12-04 09:47:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,1090088960.0,636145664.0,1378496512.0,30514343936.0,6005.0,7045.0
12-04 09:47:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,636145664.0,1378512896.0,30514343936.0,4520.0,3667.0
12-04 09:47:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,1090060288.0,636153856.0,1378516992.0,30514343936.0,9935.0,6988.0
12-04 09:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,636153856.0,1378521088.0,30514343936.0,3741.0,3889.0
12-04 09:47:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,636153856.0,1378521088.0,30514343936.0,3768.0,2363.0
12-04 09:47:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,636153856.0,1378521088.0,30514343936.0,159.0,308.0
12-04 09:48:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,636153856.0,1378521088.0,30514343936.0,2188.0,2316.0
12-04 09:48:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,636153856.0,1378525184.0,30514343936.0,2700.0,2030.0
12-04 09:48:02,0.083,0.083,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1090043904.0,636162048.0,1378525184.0,30514343936.0,4432.0,3504.0
12-04 09:48:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090039808.0,636162048.0,1378529280.0,30514343936.0,5519.0,4179.0
12-04 09:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,636162048.0,1378533376.0,30514343936.0,4141.0,3354.0
12-04 09:48:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090031616.0,636162048.0,1378537472.0,30514343936.0,7564.0,5830.0
12-04 09:48:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,636162048.0,1378537472.0,30514343936.0,3018.0,2299.0
12-04 09:48:07,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090027520.0,636162048.0,1378541568.0,30514343936.0,6340.0,4540.0
12-04 09:48:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090015232.0,636170240.0,1378545664.0,30514343936.0,1801.0,2111.0
12-04 09:48:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090015232.0,636170240.0,1378545664.0,30514343936.0,2420.0,1689.0
12-04 09:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090011136.0,636170240.0,1378549760.0,30514343936.0,3149.0,2064.0
12-04 09:48:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636170240.0,1378549760.0,30514343936.0,7611.0,5223.0
12-04 09:48:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090007040.0,636170240.0,1378553856.0,30514343936.0,6376.0,4634.0
12-04 09:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,636170240.0,1378553856.0,30514343936.0,1867.0,2045.0
12-04 09:48:14,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089994752.0,636178432.0,1378557952.0,30514343936.0,2431.0,1616.0
12-04 09:48:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089994752.0,636178432.0,1378557952.0,30514343936.0,2188.0,2251.0
12-04 09:48:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,636178432.0,1378557952.0,30514343936.0,3573.0,2297.0
12-04 09:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,636178432.0,1378562048.0,30514343936.0,4385.0,3506.0
12-04 09:48:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089990656.0,636178432.0,1378562048.0,30514343936.0,2960.0,2444.0
12-04 09:48:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089986560.0,636178432.0,1378566144.0,30514343936.0,4523.0,3624.0
12-04 09:48:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1089974272.0,636186624.0,1378570240.0,30514343936.0,6591.0,4747.0
12-04 09:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,636186624.0,1378570240.0,30514343936.0,3797.0,3947.0
12-04 09:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,636186624.0,1378574336.0,30514343936.0,1329.0,962.0
12-04 09:48:23,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,636186624.0,1378574336.0,30514343936.0,1431.0,1055.0
12-04 09:48:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,636186624.0,1378578432.0,30514343936.0,7450.0,5969.0
12-04 09:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,636186624.0,1378582528.0,30514343936.0,2739.0,1895.0
12-04 09:48:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1089953792.0,636194816.0,1378582528.0,30514343936.0,1974.0,2125.0
12-04 09:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,636194816.0,1378586624.0,30514343936.0,5628.0,4279.0
12-04 09:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,636194816.0,1378590720.0,30514343936.0,5547.0,4136.0
12-04 09:48:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,3.0,1089945600.0,636194816.0,1378590720.0,30514343936.0,7362.0,7431.0
12-04 09:48:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,636194816.0,1378607104.0,30514343936.0,3816.0,3261.0
12-04 09:48:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,636194816.0,1378607104.0,30514343936.0,5702.0,5151.0
12-04 09:48:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,6.0,1089916928.0,636203008.0,1378611200.0,30514343936.0,2927.0,2064.0
12-04 09:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,636203008.0,1378611200.0,30514343936.0,924.0,942.0
12-04 09:48:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,636203008.0,1378615296.0,30514343936.0,5629.0,3507.0
12-04 09:48:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,636203008.0,1378615296.0,30514343936.0,1889.0,1410.0
12-04 09:48:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,636203008.0,1378619392.0,30514343936.0,7064.0,5481.0
12-04 09:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089908736.0,636203008.0,1378619392.0,30514343936.0,5909.0,5269.0
12-04 09:48:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090023424.0,636211200.0,1378623488.0,30514216960.0,3226.0,2157.0
12-04 09:48:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,636211200.0,1378623488.0,30514216960.0,2019.0,2223.0
12-04 09:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,636211200.0,1378623488.0,30514216960.0,4322.0,3373.0
12-04 09:48:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,636211200.0,1378627584.0,30514216960.0,1329.0,962.0
12-04 09:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090019328.0,636211200.0,1378627584.0,30514216960.0,3831.0,2405.0
12-04 09:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090015232.0,636211200.0,1378631680.0,30514216960.0,4782.0,4273.0
12-04 09:48:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1090007040.0,636219392.0,1378631680.0,30514216960.0,3250.0,2877.0
12-04 09:48:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,636219392.0,1378635776.0,30514216960.0,4353.0,3531.0
12-04 09:48:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,636219392.0,1378635776.0,30514216960.0,1327.0,962.0
12-04 09:48:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089998848.0,636219392.0,1378639872.0,30514216960.0,4293.0,3533.0
12-04 09:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,636219392.0,1378639872.0,30514216960.0,3085.0,2785.0
12-04 09:48:49,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089986560.0,636227584.0,1378643968.0,30514216960.0,2703.0,1802.0
12-04 09:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,636227584.0,1378643968.0,30514216960.0,2702.0,1802.0
12-04 09:48:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,636227584.0,1378648064.0,30514216960.0,4423.0,3532.0
12-04 09:48:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089982464.0,636227584.0,1378648064.0,30514216960.0,4319.0,3438.0
12-04 09:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,636227584.0,1378652160.0,30514089984.0,2084.0,2223.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090105344.0,636227584.0,1378652160.0,30514089984.0,2600.0,1709.0
12-04 09:48:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090097152.0,636235776.0,1378652160.0,30514089984.0,4058.0,3103.0
12-04 09:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,636235776.0,1378660352.0,30514089984.0,7532.0,5681.0
12-04 09:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,636235776.0,1378660352.0,30514089984.0,1467.0,2647.0
12-04 09:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090084864.0,636235776.0,1378664448.0,30514089984.0,4424.0,3533.0
12-04 09:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,636235776.0,1378664448.0,30514089984.0,3700.0,2363.0
12-04 09:49:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,636235776.0,1378668544.0,30514089984.0,4601.0,3574.0
12-04 09:49:01,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,636243968.0,1378672640.0,30514089984.0,5652.0,3732.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,636243968.0,1378672640.0,30514089984.0,441.0,629.0
12-04 09:49:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,636243968.0,1378672640.0,30514089984.0,4313.0,3432.0
12-04 09:49:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1090064384.0,636243968.0,1378676736.0,30514089984.0,3937.0,3234.0
12-04 09:49:05,0.417,0.083,99.499,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090191360.0,636243968.0,1378676736.0,30513963008.0,5508.0,4708.0
12-04 09:49:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636243968.0,1378680832.0,30513963008.0,4639.0,4876.0
12-04 09:49:07,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090179072.0,636252160.0,1378680832.0,30513963008.0,6913.0,4068.0
12-04 09:49:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090310144.0,636252160.0,1378684928.0,30513827840.0,7438.0,5237.0
12-04 09:49:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,636252160.0,1378689024.0,30513827840.0,1892.0,1695.0
12-04 09:49:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,636252160.0,1378689024.0,30513827840.0,2281.0,1503.0
12-04 09:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,636252160.0,1378689024.0,30513827840.0,2936.0,2607.0
12-04 09:49:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090301952.0,636252160.0,1378693120.0,30513827840.0,5719.0,3465.0
12-04 09:49:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090293760.0,636260352.0,1378693120.0,30513827840.0,2419.0,3187.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090293760.0,636260352.0,1378693120.0,30513827840.0,3188.0,2879.0
12-04 09:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090285568.0,636260352.0,1378701312.0,30513827840.0,8735.0,5715.0
12-04 09:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,636260352.0,1378701312.0,30513827840.0,4354.0,3532.0
12-04 09:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,636260352.0,1378701312.0,30513827840.0,159.0,308.0
12-04 09:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,636260352.0,1378701312.0,30513827840.0,1431.0,1055.0
12-04 09:49:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,7.0,1090273280.0,636268544.0,1378705408.0,30513827840.0,4523.0,3624.0
12-04 09:49:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,636268544.0,1378709504.0,30513827840.0,3150.0,2785.0
12-04 09:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,636268544.0,1378709504.0,30513827840.0,3256.0,2877.0
12-04 09:49:22,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,636268544.0,1378709504.0,30513827840.0,4526.0,3625.0
12-04 09:49:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,636268544.0,1378713600.0,30513827840.0,4517.0,3618.0
12-04 09:49:24,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090252800.0,636276736.0,1378717696.0,30513827840.0,7758.0,5400.0
12-04 09:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090252800.0,636276736.0,1378717696.0,30513827840.0,261.0,401.0
12-04 09:49:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,636276736.0,1378721792.0,30513827840.0,4965.0,4603.0
12-04 09:49:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090248704.0,636276736.0,1378721792.0,30513827840.0,5192.0,3659.0
12-04 09:49:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090244608.0,636276736.0,1378725888.0,30513827840.0,321.0,443.0
12-04 09:49:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090240512.0,636276736.0,1378729984.0,30513827840.0,5360.0,4502.0
12-04 09:49:30,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1090232320.0,636284928.0,1378729984.0,30513827840.0,3257.0,3748.0
12-04 09:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090228224.0,636284928.0,1378734080.0,30513827840.0,2539.0,2580.0
12-04 09:49:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636284928.0,1378738176.0,30513827840.0,7833.0,4773.0
12-04 09:49:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636284928.0,1378738176.0,30513827840.0,3742.0,3319.0
12-04 09:49:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636284928.0,1378738176.0,30513827840.0,4449.0,2895.0
12-04 09:49:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090220032.0,636284928.0,1378742272.0,30513827840.0,1953.0,1410.0
12-04 09:49:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090211840.0,636293120.0,1378742272.0,30513827840.0,7791.0,8332.0
12-04 09:49:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090207744.0,636293120.0,1378746368.0,30513827840.0,4825.0,3732.0
12-04 09:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636293120.0,1378750464.0,30513827840.0,2994.0,2064.0
12-04 09:49:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090203648.0,636293120.0,1378750464.0,30513827840.0,4087.0,2437.0
12-04 09:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,636293120.0,1378754560.0,30513827840.0,2768.0,2710.0
12-04 09:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090199552.0,636293120.0,1378754560.0,30513827840.0,2864.0,1937.0
12-04 09:49:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090191360.0,636301312.0,1378754560.0,30513827840.0,2555.0,1616.0
12-04 09:49:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636301312.0,1378758656.0,30513827840.0,3872.0,2456.0
12-04 09:49:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636301312.0,1378758656.0,30513811456.0,3291.0,4470.0
12-04 09:49:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,636301312.0,1378762752.0,30513811456.0,3254.0,2878.0
12-04 09:49:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090199552.0,636301312.0,1378762752.0,30513811456.0,3601.0,2270.0
12-04 09:49:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090195456.0,636301312.0,1378766848.0,30513811456.0,4749.0,4295.0
12-04 09:49:48,0.0,0.0,99.667,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,1090195456.0,636309504.0,1378766848.0,30513803264.0,4313.0,3432.0
12-04 09:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090195456.0,636309504.0,1378766848.0,30513803264.0,2531.0,1709.0
12-04 09:49:50,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,636309504.0,1378770944.0,30513803264.0,3873.0,2456.0
12-04 09:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090187264.0,636309504.0,1378775040.0,30513803264.0,4906.0,4607.0
12-04 09:49:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636309504.0,1378775040.0,30513803264.0,1917.0,2132.0
12-04 09:49:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636309504.0,1378775040.0,30513803264.0,2085.0,2158.0
12-04 09:49:54,0.083,0.0,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1090174976.0,636317696.0,1378779136.0,30513803264.0,1431.0,1055.0
12-04 09:49:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,636317696.0,1378779136.0,30513803264.0,4804.0,3017.0
12-04 09:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090170880.0,636317696.0,1378783232.0,30513803264.0,7008.0,5482.0
12-04 09:49:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090170880.0,636317696.0,1378783232.0,30513803264.0,3253.0,2877.0
12-04 09:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,636317696.0,1378787328.0,30513803264.0,3906.0,2549.0
12-04 09:49:59,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090158592.0,636325888.0,1378787328.0,30513803264.0,4189.0,3440.0
12-04 09:50:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,636325888.0,1378795520.0,30513803264.0,4224.0,3955.0
12-04 09:50:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,636325888.0,1378795520.0,30513803264.0,1377.0,1569.0
12-04 09:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090146304.0,636325888.0,1378799616.0,30513803264.0,5102.0,3311.0
12-04 09:50:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,636325888.0,1378799616.0,30513803264.0,1491.0,1055.0
12-04 09:50:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090142208.0,636325888.0,1378803712.0,30513803264.0,3377.0,2157.0
12-04 09:50:05,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090256896.0,636334080.0,1378807808.0,30513676288.0,5847.0,3465.0
12-04 09:50:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090256896.0,636334080.0,1378807808.0,30513676288.0,6304.0,5469.0
12-04 09:50:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,636334080.0,1378807808.0,30513676288.0,3578.0,3884.0
12-04 09:50:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090252800.0,636334080.0,1378811904.0,30513676288.0,6368.0,4633.0
12-04 09:50:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,636334080.0,1378816000.0,30513676288.0,3035.0,2765.0
12-04 09:50:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,636334080.0,1378816000.0,30513676288.0,3406.0,2064.0
12-04 09:50:11,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090248704.0,636342272.0,1378816000.0,30513668096.0,4225.0,3004.0
12-04 09:50:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090244608.0,636342272.0,1378820096.0,30513668096.0,3547.0,2250.0
12-04 09:50:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1090240512.0,636342272.0,1378824192.0,30513668096.0,3406.0,2064.0
12-04 09:50:14,0.083,0.083,99.834,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1090240512.0,636342272.0,1378824192.0,30513668096.0,1975.0,2131.0
12-04 09:50:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090236416.0,636342272.0,1378828288.0,30513668096.0,12148.0,10662.0
12-04 09:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636342272.0,1378840576.0,30513668096.0,1629.0,2779.0
12-04 09:50:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090211840.0,636350464.0,1378844672.0,30513668096.0,4798.0,3017.0
12-04 09:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090211840.0,636350464.0,1378844672.0,30513668096.0,2245.0,2317.0
12-04 09:50:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,636350464.0,1378848768.0,30513668096.0,3831.0,2363.0
12-04 09:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,636350464.0,1378848768.0,30513668096.0,1321.0,962.0
12-04 09:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,636350464.0,1378848768.0,30513668096.0,4316.0,3440.0
12-04 09:50:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636350464.0,1378852864.0,30513668096.0,4518.0,3626.0
12-04 09:50:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090191360.0,636358656.0,1378856960.0,30513668096.0,3764.0,2363.0
12-04 09:50:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636358656.0,1378861056.0,30513668096.0,3694.0,2363.0
12-04 09:50:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090187264.0,636358656.0,1378861056.0,30513668096.0,6809.0,8242.0
12-04 09:50:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,636358656.0,1378873344.0,30513668096.0,5916.0,5542.0
12-04 09:50:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,636358656.0,1378877440.0,30513668096.0,4865.0,3017.0
12-04 09:50:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090166784.0,636358656.0,1378881536.0,30513668096.0,2079.0,2224.0
12-04 09:50:29,0.0,0.250,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1090158592.0,636366848.0,1378881536.0,30513668096.0,3334.0,2451.0
12-04 09:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,636366848.0,1378881536.0,30513668096.0,4872.0,3887.0
12-04 09:50:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090154496.0,636366848.0,1378885632.0,30513668096.0,3088.0,2157.0
12-04 09:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,636366848.0,1378889728.0,30513668096.0,3873.0,3259.0
12-04 09:50:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090146304.0,636366848.0,1378893824.0,30513668096.0,4911.0,3913.0
12-04 09:50:34,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090138112.0,636375040.0,1378893824.0,30513668096.0,1800.0,2246.0
12-04 09:50:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,636375040.0,1378897920.0,30513668096.0,4222.0,2718.0
12-04 09:50:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090134016.0,636375040.0,1378897920.0,30513668096.0,6598.0,4954.0
12-04 09:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636375040.0,1378902016.0,30513668096.0,3706.0,3233.0
12-04 09:50:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636375040.0,1378902016.0,30513668096.0,4078.0,3512.0
12-04 09:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1090125824.0,636375040.0,1378906112.0,30513668096.0,3337.0,2463.0
12-04 09:50:40,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090117632.0,636383232.0,1378906112.0,30513668096.0,4426.0,3532.0
12-04 09:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,636383232.0,1378910208.0,30513668096.0,5076.0,4700.0
12-04 09:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,636383232.0,1378910208.0,30513668096.0,2635.0,1802.0
12-04 09:50:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,636383232.0,1378914304.0,30513668096.0,3021.0,2785.0
12-04 09:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090109440.0,636383232.0,1378914304.0,30513668096.0,1328.0,962.0
12-04 09:50:45,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,636383232.0,1378914304.0,30513668096.0,5079.0,3203.0
12-04 09:50:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1090097152.0,636391424.0,1378918400.0,30513668096.0,9411.0,9005.0
12-04 09:50:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,636391424.0,1378934784.0,30513668096.0,1916.0,2132.0
12-04 09:50:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,636391424.0,1378934784.0,30513668096.0,3602.0,2270.0
12-04 09:50:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,135168.0,0.0,3.0,1090084864.0,636391424.0,1378938880.0,30513659904.0,2288.0,2344.0
12-04 09:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,636391424.0,1378938880.0,30513659904.0,6759.0,4839.0
12-04 09:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,636391424.0,1378942976.0,30513659904.0,159.0,308.0
12-04 09:50:52,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,636399616.0,1378942976.0,30513659904.0,2702.0,1802.0
12-04 09:50:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,636399616.0,1378947072.0,30513659904.0,6076.0,5262.0
12-04 09:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,636399616.0,1378947072.0,30513659904.0,3356.0,2971.0
12-04 09:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,636399616.0,1378951168.0,30513659904.0,1328.0,962.0
12-04 09:50:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090064384.0,636399616.0,1378951168.0,30513659904.0,9020.0,6978.0
12-04 09:50:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090060288.0,636399616.0,1378955264.0,30513659904.0,3768.0,2363.0
12-04 09:50:58,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090052096.0,636407808.0,1378955264.0,30513659904.0,915.0,1570.0
12-04 09:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090052096.0,636407808.0,1378955264.0,30513659904.0,2186.0,2316.0
12-04 09:51:00,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,636407808.0,1378959360.0,30513659904.0,3188.0,2878.0
12-04 09:51:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,636407808.0,1378959360.0,30513659904.0,3312.0,2878.0
12-04 09:51:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,636407808.0,1378959360.0,30513659904.0,3471.0,3199.0
12-04 09:51:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,636407808.0,1378963456.0,30513659904.0,6875.0,4875.0
12-04 09:51:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1090158592.0,636416000.0,1378967552.0,30513532928.0,4451.0,2718.0
12-04 09:51:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,636416000.0,1378971648.0,30513532928.0,3801.0,3166.0
12-04 09:51:06,0.166,0.166,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090150400.0,636416000.0,1378975744.0,30513532928.0,5418.0,4216.0
12-04 09:51:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,636416000.0,1378975744.0,30513532928.0,3646.0,2385.0
12-04 09:51:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,636416000.0,1378979840.0,30513532928.0,2251.0,3029.0
12-04 09:51:09,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090146304.0,636416000.0,1378979840.0,30513532928.0,5724.0,3465.0
12-04 09:51:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1090134016.0,636424192.0,1378983936.0,30513532928.0,6309.0,4634.0
12-04 09:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636424192.0,1378988032.0,30513532928.0,4002.0,3233.0
12-04 09:51:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636424192.0,1378988032.0,30513532928.0,4652.0,2904.0
12-04 09:51:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636424192.0,1378988032.0,30513532928.0,2215.0,1503.0
12-04 09:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090129920.0,636424192.0,1378988032.0,30513532928.0,915.0,1569.0
12-04 09:51:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,636424192.0,1378992128.0,30513532928.0,5589.0,4186.0
12-04 09:51:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1090113536.0,636432384.0,1378996224.0,30513532928.0,6234.0,4313.0
12-04 09:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,636432384.0,1378996224.0,30513532928.0,1432.0,1055.0
12-04 09:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,636432384.0,1379000320.0,30513532928.0,5111.0,4794.0
12-04 09:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,636432384.0,1379000320.0,30513532928.0,2431.0,1616.0
12-04 09:51:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,636432384.0,1379004416.0,30513532928.0,3310.0,2879.0
12-04 09:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090105344.0,636432384.0,1379004416.0,30513532928.0,2700.0,1802.0
12-04 09:51:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090097152.0,636440576.0,1379004416.0,30513532928.0,1430.0,1055.0
12-04 09:51:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,636440576.0,1379008512.0,30513532928.0,6238.0,5349.0
12-04 09:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1090093056.0,636440576.0,1379008512.0,30513532928.0,813.0,1411.0
12-04 09:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,636440576.0,1379012608.0,30513532928.0,4872.0,3017.0
12-04 09:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090088960.0,636440576.0,1379012608.0,30513532928.0,8576.0,6591.0
12-04 09:51:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090084864.0,636440576.0,1379016704.0,30513532928.0,4671.0,4185.0
12-04 09:51:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090076672.0,636448768.0,1379016704.0,30513532928.0,423.0,494.0
12-04 09:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,636448768.0,1379020800.0,30513532928.0,5125.0,4180.0
12-04 09:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,636448768.0,1379020800.0,30513532928.0,2711.0,2673.0
12-04 09:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090068480.0,636448768.0,1379024896.0,30513532928.0,3815.0,3260.0
12-04 09:51:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,636448768.0,1379024896.0,30513532928.0,3262.0,2250.0
12-04 09:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,636448768.0,1379028992.0,30513532928.0,5598.0,5236.0
12-04 09:51:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090056192.0,636456960.0,1379028992.0,30513532928.0,3053.0,2106.0
12-04 09:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,636456960.0,1379033088.0,30513532928.0,5395.0,3372.0
12-04 09:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090052096.0,636456960.0,1379033088.0,30513532928.0,4107.0,3097.0
12-04 09:51:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,636456960.0,1379041280.0,30513532928.0,5143.0,5248.0
12-04 09:51:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090043904.0,636456960.0,1379041280.0,30513532928.0,4052.0,3063.0
12-04 09:51:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1090043904.0,636456960.0,1379041280.0,30513532928.0,1629.0,2779.0
12-04 09:51:40,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090039808.0,636465152.0,1379045376.0,30513524736.0,3253.0,2877.0
12-04 09:51:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090039808.0,636465152.0,1379045376.0,30513524736.0,3828.0,2363.0
12-04 09:51:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,636465152.0,1379049472.0,30513524736.0,1592.0,1148.0
12-04 09:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,636465152.0,1379049472.0,30513524736.0,4871.0,3017.0
12-04 09:51:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,636465152.0,1379053568.0,30513524736.0,6079.0,5263.0
12-04 09:51:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,636465152.0,1379053568.0,30513524736.0,3661.0,2312.0
12-04 09:51:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090019328.0,636473344.0,1379057664.0,30513524736.0,915.0,1571.0
12-04 09:51:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,636473344.0,1379057664.0,30513524736.0,3354.0,2970.0
12-04 09:51:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090019328.0,636473344.0,1379057664.0,30513524736.0,1684.0,1697.0
12-04 09:51:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090015232.0,636473344.0,1379061760.0,30513524736.0,3083.0,2785.0
12-04 09:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,636473344.0,1379061760.0,30513524736.0,3728.0,2312.0
12-04 09:51:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636473344.0,1379065856.0,30513524736.0,4868.0,3017.0
12-04 09:51:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1089998848.0,636481536.0,1379069952.0,30513524736.0,3972.0,2549.0
12-04 09:51:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,636481536.0,1379069952.0,30513524736.0,6790.0,6291.0
12-04 09:51:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,636481536.0,1379074048.0,30513524736.0,2018.0,2225.0
12-04 09:51:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,636481536.0,1379074048.0,30513524736.0,1119.0,1756.0
12-04 09:51:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,636481536.0,1379074048.0,30513524736.0,6070.0,5256.0
12-04 09:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,636481536.0,1379078144.0,30513524736.0,261.0,401.0
12-04 09:51:58,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,6.0,1089978368.0,636489728.0,1379082240.0,30513524736.0,8602.0,5522.0
12-04 09:51:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1089978368.0,636489728.0,1379082240.0,30513524736.0,2602.0,1709.0
12-04 09:52:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,636489728.0,1379086336.0,30513524736.0,6821.0,4883.0
12-04 09:52:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,636489728.0,1379090432.0,30513524736.0,2120.0,2318.0
12-04 09:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,636489728.0,1379090432.0,30513524736.0,2368.0,2612.0
12-04 09:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089978368.0,636489728.0,1379090432.0,30513516544.0,3146.0,2778.0
12-04 09:52:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089970176.0,636497920.0,1379090432.0,30513516544.0,2353.0,3159.0
12-04 09:52:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,636497920.0,1379094528.0,30513516544.0,5656.0,3465.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,636497920.0,1379094528.0,30513516544.0,5538.0,3843.0
12-04 09:52:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1089961984.0,636497920.0,1379098624.0,30513516544.0,8922.0,6609.0
12-04 09:52:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,636497920.0,1379102720.0,30513516544.0,2764.0,2579.0
12-04 09:52:09,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089953792.0,636497920.0,1379106816.0,30513516544.0,3060.0,2349.0
12-04 09:52:10,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089941504.0,636506112.0,1379110912.0,30513516544.0,5073.0,3914.0
12-04 09:52:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,636506112.0,1379110912.0,30513516544.0,1892.0,1695.0
12-04 09:52:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,636506112.0,1379110912.0,30513516544.0,1699.0,2018.0
12-04 09:52:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089937408.0,636506112.0,1379115008.0,30513516544.0,6440.0,4633.0
12-04 09:52:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,1089937408.0,636506112.0,1379115008.0,30513516544.0,3871.0,2456.0
12-04 09:52:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,636506112.0,1379119104.0,30513516544.0,1531.0,1148.0
12-04 09:52:16,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089921024.0,636514304.0,1379123200.0,30513516544.0,9656.0,7159.0
12-04 09:52:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089921024.0,636514304.0,1379123200.0,30513516544.0,813.0,1478.0
12-04 09:52:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089921024.0,636514304.0,1379123200.0,30513516544.0,4349.0,3525.0
12-04 09:52:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089916928.0,636514304.0,1379127296.0,30513516544.0,1465.0,1148.0
12-04 09:52:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089925120.0,636514304.0,1379127296.0,30513508352.0,2738.0,3394.0
12-04 09:52:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089925120.0,636514304.0,1379127296.0,30513508352.0,2853.0,2428.0
12-04 09:52:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090039808.0,636522496.0,1379131392.0,30513381376.0,6210.0,3764.0
12-04 09:52:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,636522496.0,1379135488.0,30513381376.0,2535.0,1709.0
12-04 09:52:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1090043904.0,636522496.0,1379135488.0,30513373184.0,3805.0,3953.0
12-04 09:52:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090039808.0,636522496.0,1379139584.0,30513373184.0,4872.0,3017.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,636522496.0,1379143680.0,30513364992.0,6340.0,5443.0
12-04 09:52:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,636522496.0,1379143680.0,30513364992.0,813.0,1409.0
12-04 09:52:28,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090035712.0,636530688.0,1379143680.0,30513364992.0,1431.0,1055.0
12-04 09:52:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,636530688.0,1379147776.0,30513364992.0,6164.0,4769.0
12-04 09:52:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090031616.0,636530688.0,1379147776.0,30513364992.0,1992.0,1503.0
12-04 09:52:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,636530688.0,1379151872.0,30513364992.0,4330.0,2811.0
12-04 09:52:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090027520.0,636530688.0,1379151872.0,30513364992.0,7061.0,6453.0
12-04 09:52:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,636530688.0,1379155968.0,30513364992.0,4328.0,2811.0
12-04 09:52:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,3.0,1090011136.0,636538880.0,1379160064.0,30513364992.0,5002.0,3929.0
12-04 09:52:35,0.0,0.166,99.834,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090011136.0,636538880.0,1379160064.0,30513364992.0,1578.0,2112.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636538880.0,1379160064.0,30513364992.0,2836.0,2349.0
12-04 09:52:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,636538880.0,1379164160.0,30513364992.0,4018.0,3511.0
12-04 09:52:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,636538880.0,1379164160.0,30513364992.0,5433.0,3465.0
12-04 09:52:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,636538880.0,1379168256.0,30513364992.0,4448.0,3116.0
12-04 09:52:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089994752.0,636547072.0,1379168256.0,30513364992.0,4421.0,3531.0
12-04 09:52:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,636547072.0,1379176448.0,30513364992.0,4445.0,3116.0
12-04 09:52:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089986560.0,636547072.0,1379176448.0,30513364992.0,5164.0,5251.0
12-04 09:52:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,636547072.0,1379180544.0,30513364992.0,363.0,494.0
12-04 09:52:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,636547072.0,1379180544.0,30513364992.0,2840.0,3485.0
12-04 09:52:45,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1089978368.0,636547072.0,1379184640.0,30513364992.0,4834.0,2924.0
12-04 09:52:46,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089970176.0,636555264.0,1379184640.0,30513364992.0,4940.0,3017.0
12-04 09:52:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,636555264.0,1379188736.0,30513364992.0,2739.0,1895.0
12-04 09:52:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,636555264.0,1379188736.0,30513364992.0,3153.0,2784.0
12-04 09:52:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089961984.0,636555264.0,1379192832.0,30513364992.0,3355.0,2971.0
12-04 09:52:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,636555264.0,1379192832.0,30513364992.0,3762.0,2363.0
12-04 09:52:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089957888.0,636555264.0,1379196928.0,30513364992.0,2042.0,2131.0
12-04 09:52:52,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089949696.0,636563456.0,1379196928.0,30513364992.0,2712.0,1793.0
12-04 09:52:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089945600.0,636563456.0,1379201024.0,30513364992.0,7048.0,7015.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,636563456.0,1379201024.0,30513364992.0,4874.0,3017.0
12-04 09:52:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,636563456.0,1379205120.0,30513364992.0,2084.0,2225.0
12-04 09:52:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089941504.0,636563456.0,1379205120.0,30513364992.0,4245.0,3433.0
12-04 09:52:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089937408.0,636563456.0,1379209216.0,30513364992.0,6142.0,3764.0
12-04 09:52:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089929216.0,636571648.0,1379209216.0,30513364992.0,3152.0,2718.0
12-04 09:52:59,0.333,0.0,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090183168.0,636571648.0,1379209216.0,30513111040.0,1430.0,1055.0
12-04 09:53:00,0.500,0.0,99.500,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090437120.0,636571648.0,1379209216.0,30512857088.0,3357.0,2970.0
12-04 09:53:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090433024.0,636571648.0,1379213312.0,30512857088.0,3415.0,2971.0
12-04 09:53:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090428928.0,636571648.0,1379217408.0,30512857088.0,4367.0,3733.0
12-04 09:53:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090428928.0,636571648.0,1379217408.0,30512857088.0,4539.0,4177.0
12-04 09:53:04,0.0,0.0,99.750,0.167,0.0,0.083,0.0,69632.0,0.0,3.0,1090428928.0,636579840.0,1379217408.0,30512848896.0,4075.0,3353.0
12-04 09:53:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090420736.0,636579840.0,1379225600.0,30512848896.0,5588.0,3465.0
12-04 09:53:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090420736.0,636579840.0,1379225600.0,30512848896.0,5949.0,4732.0
12-04 09:53:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636579840.0,1379229696.0,30512848896.0,4060.0,3275.0
12-04 09:53:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636579840.0,1379229696.0,30512848896.0,2393.0,1503.0
12-04 09:53:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636579840.0,1379229696.0,30512848896.0,5673.0,5528.0
12-04 09:53:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090404352.0,636588032.0,1379233792.0,30512848896.0,4385.0,2718.0
12-04 09:53:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,636588032.0,1379233792.0,30512848896.0,5105.0,3887.0
12-04 09:53:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090400256.0,636588032.0,1379237888.0,30512848896.0,3383.0,2157.0
12-04 09:53:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090392064.0,636588032.0,1379246080.0,30512848896.0,4344.0,3605.0
12-04 09:53:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090392064.0,636588032.0,1379246080.0,30512848896.0,5099.0,3567.0
12-04 09:53:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,636588032.0,1379250176.0,30512848896.0,2082.0,2224.0
12-04 09:53:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090379776.0,636596224.0,1379250176.0,30512848896.0,2497.0,1616.0
12-04 09:53:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090375680.0,636596224.0,1379254272.0,30512848896.0,4626.0,3718.0
12-04 09:53:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636596224.0,1379254272.0,30512848896.0,3256.0,2879.0
12-04 09:53:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,636596224.0,1379258368.0,30512848896.0,4835.0,2924.0
12-04 09:53:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090371584.0,636596224.0,1379258368.0,30512848896.0,3153.0,2785.0
12-04 09:53:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,636596224.0,1379258368.0,30512848896.0,3255.0,2879.0
12-04 09:53:22,0.083,0.083,99.584,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1090359296.0,636604416.0,1379262464.0,30512848896.0,2805.0,1895.0
12-04 09:53:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,636604416.0,1379262464.0,30512848896.0,2429.0,1616.0
12-04 09:53:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636604416.0,1379266560.0,30512848896.0,1916.0,2132.0
12-04 09:53:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636604416.0,1379266560.0,30512848896.0,4353.0,3532.0
12-04 09:53:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090359296.0,636604416.0,1379270656.0,30512840704.0,7115.0,5569.0
12-04 09:53:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,636604416.0,1379270656.0,30512840704.0,4190.0,3438.0
12-04 09:53:28,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090347008.0,636612608.0,1379274752.0,30512840704.0,3254.0,2878.0
12-04 09:53:29,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090347008.0,636612608.0,1379274752.0,30512840704.0,3997.0,3621.0
12-04 09:53:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,636612608.0,1379278848.0,30512840704.0,1889.0,1410.0
12-04 09:53:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,636612608.0,1379278848.0,30512840704.0,3263.0,2250.0
12-04 09:53:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090338816.0,636612608.0,1379282944.0,30512840704.0,3160.0,2157.0
12-04 09:53:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090338816.0,636612608.0,1379282944.0,30512840704.0,6909.0,5895.0
12-04 09:53:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,1090326528.0,636620800.0,1379287040.0,30512840704.0,5210.0,4115.0
12-04 09:53:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1090322432.0,636620800.0,1379291136.0,30512840704.0,5498.0,3465.0
12-04 09:53:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090322432.0,636620800.0,1379291136.0,30512840704.0,8008.0,7805.0
12-04 09:53:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090433024.0,636620800.0,1379307520.0,30512713728.0,3814.0,3260.0
12-04 09:53:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090433024.0,636620800.0,1379307520.0,30512713728.0,3984.0,3418.0
12-04 09:53:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090433024.0,636620800.0,1379307520.0,30512713728.0,1489.0,1097.0
12-04 09:53:40,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090420736.0,636628992.0,1379311616.0,30512713728.0,2433.0,1616.0
12-04 09:53:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636628992.0,1379315712.0,30512713728.0,7827.0,5400.0
12-04 09:53:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636628992.0,1379315712.0,30512713728.0,2672.0,3327.0
12-04 09:53:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090412544.0,636628992.0,1379319808.0,30512713728.0,2433.0,1616.0
12-04 09:53:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090412544.0,636628992.0,1379319808.0,30512713728.0,1532.0,1148.0
12-04 09:53:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090412544.0,636628992.0,1379319808.0,30512713728.0,2185.0,2317.0
12-04 09:53:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090396160.0,636637184.0,1379328000.0,30512713728.0,4613.0,4186.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090396160.0,636637184.0,1379328000.0,30512713728.0,4769.0,2924.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090392064.0,636637184.0,1379332096.0,30512713728.0,2634.0,1802.0
12-04 09:53:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,636637184.0,1379336192.0,30512713728.0,8277.0,4886.0
12-04 09:53:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090387968.0,636637184.0,1379336192.0,30512713728.0,915.0,1570.0
12-04 09:53:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,636637184.0,1379336192.0,30512713728.0,1773.0,2924.0
12-04 09:53:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090375680.0,636645376.0,1379340288.0,30512713728.0,1329.0,962.0
12-04 09:53:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636645376.0,1379340288.0,30512713728.0,6246.0,5289.0
12-04 09:53:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636645376.0,1379340288.0,30512713728.0,159.0,308.0
12-04 09:53:55,0.166,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090371584.0,636645376.0,1379344384.0,30512713728.0,4704.0,2924.0
12-04 09:53:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090367488.0,636645376.0,1379348480.0,30512713728.0,10036.0,7081.0
12-04 09:53:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090363392.0,636645376.0,1379352576.0,30512713728.0,4021.0,2969.0
12-04 09:53:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090355200.0,636653568.0,1379352576.0,30512713728.0,261.0,401.0
12-04 09:53:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636653568.0,1379352576.0,30512713728.0,3391.0,4562.0
12-04 09:54:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636653568.0,1379352576.0,30512713728.0,1328.0,962.0
12-04 09:54:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090351104.0,636653568.0,1379356672.0,30512713728.0,5562.0,4279.0
12-04 09:54:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090347008.0,636653568.0,1379360768.0,30512713728.0,5673.0,4388.0
12-04 09:54:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636653568.0,1379360768.0,30512705536.0,3862.0,2456.0
12-04 09:54:04,0.0,0.0,99.667,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,1090342912.0,636661760.0,1379364864.0,30512705536.0,5818.0,3558.0
12-04 09:54:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,636661760.0,1379364864.0,30512705536.0,2215.0,1503.0
12-04 09:54:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090338816.0,636661760.0,1379368960.0,30512705536.0,5033.0,4823.0
12-04 09:54:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090338816.0,636661760.0,1379368960.0,30512705536.0,1165.0,933.0
12-04 09:54:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090334720.0,636661760.0,1379373056.0,30512705536.0,6281.0,6226.0
12-04 09:54:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090334720.0,636661760.0,1379373056.0,30512705536.0,2376.0,1596.0
12-04 09:54:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1090322432.0,636669952.0,1379377152.0,30512705536.0,7051.0,4212.0
12-04 09:54:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090318336.0,636669952.0,1379381248.0,30512705536.0,6374.0,4634.0
12-04 09:54:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,636669952.0,1379385344.0,30512705536.0,4485.0,2811.0
12-04 09:54:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,636669952.0,1379385344.0,30512705536.0,2532.0,1709.0
12-04 09:54:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090314240.0,636669952.0,1379385344.0,30512705536.0,813.0,1478.0
12-04 09:54:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,636669952.0,1379385344.0,30512705536.0,1197.0,1598.0
12-04 09:54:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,1090428928.0,636678144.0,1379389440.0,30512578560.0,3892.0,2251.0
12-04 09:54:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090428928.0,636678144.0,1379389440.0,30512578560.0,5063.0,4702.0
12-04 09:54:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090420736.0,636678144.0,1379397632.0,30512578560.0,3870.0,2456.0
12-04 09:54:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636678144.0,1379401728.0,30512578560.0,6762.0,4839.0
12-04 09:54:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636678144.0,1379401728.0,30512578560.0,3705.0,2363.0
12-04 09:54:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090412544.0,636678144.0,1379405824.0,30512578560.0,2495.0,1616.0
12-04 09:54:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090404352.0,636686336.0,1379405824.0,30512578560.0,1635.0,1241.0
12-04 09:54:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,636686336.0,1379405824.0,30512578560.0,813.0,1477.0
12-04 09:54:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,636686336.0,1379405824.0,30512578560.0,2636.0,3299.0
12-04 09:54:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,636686336.0,1379409920.0,30512578560.0,3252.0,2879.0
12-04 09:54:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089753088.0,636686336.0,1387802624.0,30504833024.0,8604.0,6750.0
12-04 09:54:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089753088.0,636686336.0,1387802624.0,30504833024.0,3601.0,2270.0
12-04 09:54:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1089740800.0,636694528.0,1387806720.0,30504833024.0,5299.0,3819.0
12-04 09:54:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089736704.0,636694528.0,1387810816.0,30504833024.0,4095.0,2718.0
12-04 09:54:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089736704.0,636694528.0,1387810816.0,30504833024.0,2069.0,1704.0
12-04 09:54:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089736704.0,636694528.0,1387810816.0,30504833024.0,2232.0,3280.0
12-04 09:54:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089732608.0,636694528.0,1387814912.0,30504833024.0,4570.0,4588.0
12-04 09:54:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089732608.0,636694528.0,1387814912.0,30504833024.0,4224.0,2718.0
12-04 09:54:34,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1089847296.0,636702720.0,1387819008.0,30504706048.0,3124.0,2064.0
12-04 09:54:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089843200.0,636702720.0,1387823104.0,30504706048.0,8638.0,6118.0
12-04 09:54:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089843200.0,636702720.0,1387823104.0,30504706048.0,4130.0,3046.0
12-04 09:54:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089839104.0,636702720.0,1387827200.0,30504706048.0,3516.0,2893.0
12-04 09:54:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089839104.0,636702720.0,1387827200.0,30504706048.0,3816.0,3325.0
12-04 09:54:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089839104.0,636702720.0,1387827200.0,30504706048.0,3542.0,4147.0
12-04 09:54:40,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089826816.0,636710912.0,1387831296.0,30504706048.0,3765.0,2363.0
12-04 09:54:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089826816.0,636710912.0,1387831296.0,30504706048.0,2569.0,1802.0
12-04 09:54:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089822720.0,636710912.0,1387835392.0,30504706048.0,4321.0,3372.0
12-04 09:54:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089818624.0,636710912.0,1387839488.0,30504706048.0,6629.0,4841.0
12-04 09:54:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090072576.0,636710912.0,1387839488.0,30504452096.0,1430.0,1055.0
12-04 09:54:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,636710912.0,1387843584.0,30504468480.0,2659.0,1709.0
12-04 09:54:46,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090043904.0,636719104.0,1387843584.0,30504468480.0,2041.0,2132.0
12-04 09:54:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,636719104.0,1387843584.0,30504468480.0,4004.0,4139.0
12-04 09:54:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090039808.0,636719104.0,1387847680.0,30504468480.0,3705.0,2363.0
12-04 09:54:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,1090039808.0,636719104.0,1387847680.0,30504468480.0,3058.0,2596.0
12-04 09:54:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090031616.0,636719104.0,1387855872.0,30504468480.0,6106.0,3671.0
12-04 09:54:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,636719104.0,1387859968.0,30504468480.0,5066.0,4628.0
12-04 09:54:52,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090015232.0,636727296.0,1387864064.0,30504468480.0,5356.0,4092.0
12-04 09:54:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090015232.0,636727296.0,1387864064.0,30504468480.0,1976.0,2124.0
12-04 09:54:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,636727296.0,1387864064.0,30504468480.0,915.0,1570.0
12-04 09:54:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636727296.0,1387868160.0,30504468480.0,5012.0,4634.0
12-04 09:54:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636727296.0,1387868160.0,30504468480.0,5197.0,4372.0
12-04 09:54:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,636727296.0,1387872256.0,30504468480.0,2601.0,1709.0
12-04 09:54:58,0.417,0.167,99.332,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089994752.0,636735488.0,1387876352.0,30504468480.0,5691.0,4213.0
12-04 09:54:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089990656.0,636735488.0,1387880448.0,30504468480.0,7730.0,5493.0
12-04 09:55:00,0.166,0.250,99.584,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089990656.0,636735488.0,1387880448.0,30504468480.0,6664.0,6615.0
12-04 09:55:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,636735488.0,1387896832.0,30504468480.0,1981.0,2130.0
12-04 09:55:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,636735488.0,1387896832.0,30503952384.0,2805.0,3459.0
12-04 09:55:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090498560.0,636735488.0,1387896832.0,30503944192.0,333.0,578.0
12-04 09:55:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,4.0,1090486272.0,636743680.0,1387900928.0,30503944192.0,3487.0,2250.0
12-04 09:55:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090486272.0,636743680.0,1387900928.0,30503944192.0,7993.0,4773.0
12-04 09:55:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,636743680.0,1387909120.0,30503944192.0,8288.0,6041.0
12-04 09:55:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,636743680.0,1387909120.0,30503944192.0,2928.0,2713.0
12-04 09:55:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,636743680.0,1387913216.0,30503944192.0,4038.0,3326.0
12-04 09:55:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1090473984.0,636743680.0,1387913216.0,30503944192.0,2314.0,1596.0
12-04 09:55:10,0.083,0.0,99.667,0.250,0.0,0.0,0.0,32768.0,0.0,5.0,1090465792.0,636751872.0,1387913216.0,30503944192.0,3057.0,3280.0
12-04 09:55:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090465792.0,636751872.0,1387913216.0,30503944192.0,2276.0,1503.0
12-04 09:55:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090469888.0,636751872.0,1387917312.0,30503936000.0,4105.0,3326.0
12-04 09:55:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090465792.0,636751872.0,1387921408.0,30503936000.0,9228.0,5427.0
12-04 09:55:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090461696.0,636751872.0,1387925504.0,30503936000.0,3289.0,2970.0
12-04 09:55:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090461696.0,636751872.0,1387925504.0,30503936000.0,4422.0,3466.0
12-04 09:55:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090449408.0,636760064.0,1387929600.0,30503936000.0,2799.0,3327.0
12-04 09:55:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,636760064.0,1387929600.0,30503936000.0,1326.0,962.0
12-04 09:55:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,636760064.0,1387929600.0,30503936000.0,4313.0,3432.0
12-04 09:55:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,636760064.0,1387929600.0,30503936000.0,2761.0,1802.0
12-04 09:55:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,5.0,1090445312.0,636760064.0,1387933696.0,30503936000.0,3992.0,3091.0
12-04 09:55:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090441216.0,636760064.0,1387937792.0,30503936000.0,7765.0,5401.0
12-04 09:55:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090428928.0,636768256.0,1387941888.0,30503936000.0,2598.0,1709.0
12-04 09:55:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,636768256.0,1387945984.0,30503809024.0,5723.0,5798.0
12-04 09:55:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,636768256.0,1387945984.0,30503809024.0,1671.0,2766.0
12-04 09:55:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,13.0,1090551808.0,636768256.0,1387945984.0,30503809024.0,2599.0,1709.0
12-04 09:55:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090547712.0,636768256.0,1387950080.0,30503809024.0,4415.0,3526.0
12-04 09:55:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090547712.0,636768256.0,1387950080.0,30503809024.0,1431.0,1055.0
12-04 09:55:28,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090535424.0,636776448.0,1387954176.0,30503809024.0,3770.0,2363.0
12-04 09:55:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090531328.0,636776448.0,1387958272.0,30503809024.0,7260.0,5288.0
12-04 09:55:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090531328.0,636776448.0,1387958272.0,30503809024.0,3527.0,2493.0
12-04 09:55:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090527232.0,636776448.0,1387962368.0,30503809024.0,9225.0,10649.0
12-04 09:55:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,636776448.0,1387978752.0,30503809024.0,3874.0,3325.0
12-04 09:55:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,636776448.0,1387978752.0,30503809024.0,4490.0,2904.0
12-04 09:55:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090502656.0,636784640.0,1387978752.0,30503809024.0,948.0,849.0
12-04 09:55:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1090498560.0,636784640.0,1387982848.0,30503809024.0,6755.0,4068.0
12-04 09:55:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090498560.0,636784640.0,1387982848.0,30503809024.0,2795.0,2256.0
12-04 09:55:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090494464.0,636784640.0,1387986944.0,30503809024.0,3324.0,2250.0
12-04 09:55:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090494464.0,636784640.0,1387986944.0,30503809024.0,3877.0,3326.0
12-04 09:55:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090490368.0,636784640.0,1387991040.0,30503809024.0,4353.0,3533.0
12-04 09:55:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1090482176.0,636792832.0,1387991040.0,30503809024.0,5894.0,5832.0
12-04 09:55:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,636792832.0,1387995136.0,30503809024.0,1387.0,962.0
12-04 09:55:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090478080.0,636792832.0,1387995136.0,30503809024.0,2912.0,2344.0
12-04 09:55:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,636792832.0,1387999232.0,30503809024.0,6169.0,3671.0
12-04 09:55:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,636792832.0,1387999232.0,30503809024.0,423.0,494.0
12-04 09:55:45,0.083,0.0,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1090465792.0,636801024.0,1387999232.0,30503809024.0,3866.0,2456.0
12-04 09:55:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090461696.0,636801024.0,1388003328.0,30503809024.0,5590.0,4185.0
12-04 09:55:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090457600.0,636801024.0,1388007424.0,30503809024.0,4378.0,3440.0
12-04 09:55:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,636801024.0,1388007424.0,30503809024.0,873.0,1478.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,636801024.0,1388011520.0,30503809024.0,5341.0,4886.0
12-04 09:55:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,636801024.0,1388011520.0,30503809024.0,1490.0,1055.0
12-04 09:55:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090445312.0,636809216.0,1388011520.0,30503809024.0,1387.0,962.0
12-04 09:55:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090441216.0,636809216.0,1388015616.0,30503809024.0,3722.0,2312.0
12-04 09:55:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090441216.0,636809216.0,1388015616.0,30503809024.0,5127.0,3630.0
12-04 09:55:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090437120.0,636809216.0,1388019712.0,30503809024.0,2043.0,2131.0
12-04 09:55:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1090433024.0,636809216.0,1388023808.0,30503809024.0,4894.0,2924.0
12-04 09:55:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090437120.0,636809216.0,1388027904.0,30503800832.0,6929.0,6545.0
12-04 09:55:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1090424832.0,636817408.0,1388032000.0,30503800832.0,2761.0,1802.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090424832.0,636817408.0,1388032000.0,30503800832.0,975.0,1570.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090424832.0,636817408.0,1388032000.0,30503800832.0,4477.0,3573.0
12-04 09:56:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090424832.0,636817408.0,1388032000.0,30503800832.0,3931.0,2456.0
12-04 09:56:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090420736.0,636817408.0,1388036096.0,30503800832.0,1491.0,1055.0
12-04 09:56:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090416640.0,636817408.0,1388040192.0,30503800832.0,7334.0,4325.0
12-04 09:56:03,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090408448.0,636825600.0,1388040192.0,30503800832.0,4184.0,4434.0
12-04 09:56:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,636825600.0,1388044288.0,30503800832.0,2238.0,1410.0
12-04 09:56:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,636825600.0,1388044288.0,30503800832.0,3414.0,3747.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090400256.0,636825600.0,1388048384.0,30503800832.0,5174.0,4915.0
12-04 09:56:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090400256.0,636825600.0,1388048384.0,30503800832.0,1003.0,756.0
12-04 09:56:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090396160.0,636825600.0,1388052480.0,30503800832.0,5778.0,3507.0
12-04 09:56:09,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090387968.0,636833792.0,1388052480.0,30503800832.0,5525.0,3658.0
12-04 09:56:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,636833792.0,1388056576.0,30503800832.0,6375.0,4634.0
12-04 09:56:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,636833792.0,1388060672.0,30503800832.0,7735.0,4966.0
12-04 09:56:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,636833792.0,1388060672.0,30503800832.0,4691.0,4429.0
12-04 09:56:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090375680.0,636833792.0,1388064768.0,30503800832.0,1867.0,2111.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636833792.0,1388064768.0,30503800832.0,1388.0,1004.0
12-04 09:56:15,0.167,0.083,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1090375680.0,636841984.0,1388064768.0,30503792640.0,7358.0,7880.0
12-04 09:56:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,636841984.0,1388081152.0,30503800832.0,2603.0,1709.0
12-04 09:56:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,636841984.0,1388081152.0,30503800832.0,5490.0,4093.0
12-04 09:56:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090347008.0,636841984.0,1388085248.0,30503800832.0,4705.0,2924.0
12-04 09:56:19,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,636841984.0,1388089344.0,30503800832.0,2497.0,1616.0
12-04 09:56:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1090334720.0,636850176.0,1388089344.0,30503800832.0,5112.0,4728.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,636850176.0,1388093440.0,30503800832.0,1634.0,1241.0
12-04 09:56:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,636850176.0,1388093440.0,30503800832.0,2840.0,3420.0
12-04 09:56:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090330624.0,636850176.0,1388093440.0,30503800832.0,3144.0,2778.0
12-04 09:56:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,636850176.0,1388093440.0,30503800832.0,1328.0,962.0
12-04 09:56:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090326528.0,636850176.0,1388097536.0,30503800832.0,7853.0,7428.0
12-04 09:56:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090301952.0,636858368.0,1388113920.0,30503800832.0,9288.0,7503.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090293760.0,636858368.0,1388122112.0,30503800832.0,4831.0,2966.0
12-04 09:56:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090293760.0,636858368.0,1388122112.0,30503800832.0,2594.0,1709.0
12-04 09:56:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090289664.0,636858368.0,1388126208.0,30503800832.0,4461.0,4496.0
12-04 09:56:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1090285568.0,636858368.0,1388130304.0,30503800832.0,2824.0,2966.0
12-04 09:56:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,636858368.0,1388130304.0,30503800832.0,1476.0,2017.0
12-04 09:56:32,0.249,0.083,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090281472.0,636866560.0,1388134400.0,30503792640.0,5535.0,3558.0
12-04 09:56:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090281472.0,636866560.0,1388134400.0,30503792640.0,5397.0,3372.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090277376.0,636866560.0,1388138496.0,30503792640.0,2994.0,2064.0
12-04 09:56:35,0.166,0.166,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090277376.0,636866560.0,1388138496.0,30503792640.0,3639.0,3276.0
12-04 09:56:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090273280.0,636866560.0,1388142592.0,30503792640.0,5575.0,4479.0
12-04 09:56:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090273280.0,636866560.0,1388142592.0,30503792640.0,5087.0,4073.0
12-04 09:56:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090260992.0,636874752.0,1388146688.0,30503792640.0,3299.0,3775.0
12-04 09:56:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090260992.0,636874752.0,1388146688.0,30503792640.0,915.0,1570.0
12-04 09:56:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,636874752.0,1388150784.0,30503792640.0,4869.0,3017.0
12-04 09:56:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,636874752.0,1388150784.0,30503792640.0,3770.0,2363.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636874752.0,1388154880.0,30503858176.0,4938.0,3017.0
12-04 09:56:43,0.0,0.083,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090187264.0,636874752.0,1388154880.0,30503858176.0,3151.0,2785.0
12-04 09:56:44,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090174976.0,636882944.0,1388158976.0,30503858176.0,2534.0,1709.0
12-04 09:56:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,636882944.0,1388163072.0,30503858176.0,4459.0,3625.0
12-04 09:56:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,636882944.0,1388163072.0,30503858176.0,1077.0,1640.0
12-04 09:56:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,636882944.0,1388163072.0,30503858176.0,3837.0,4047.0
12-04 09:56:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090166784.0,636882944.0,1388167168.0,30503858176.0,8848.0,7830.0
12-04 09:56:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090150400.0,636882944.0,1388183552.0,30503858176.0,3603.0,2270.0
12-04 09:56:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1090142208.0,636891136.0,1388183552.0,30503858176.0,4256.0,3373.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,636891136.0,1388183552.0,30503858176.0,1532.0,1148.0
12-04 09:56:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,636891136.0,1388187648.0,30503858176.0,5628.0,4214.0
12-04 09:56:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,636891136.0,1388187648.0,30503858176.0,1327.0,962.0
12-04 09:56:54,0.666,0.083,99.251,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090260992.0,636891136.0,1388191744.0,30503731200.0,3906.0,4047.0
12-04 09:56:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090252800.0,636899328.0,1388191744.0,30503731200.0,1651.0,1190.0
12-04 09:56:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636899328.0,1388195840.0,30503604224.0,6242.0,5350.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636899328.0,1388195840.0,30503604224.0,4358.0,3531.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,636899328.0,1388199936.0,30503604224.0,2432.0,1616.0
12-04 09:56:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090367488.0,636899328.0,1388204032.0,30503604224.0,2187.0,2316.0
12-04 09:57:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090367488.0,636899328.0,1388204032.0,30503604224.0,6107.0,3671.0
12-04 09:57:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090355200.0,636907520.0,1388208128.0,30503604224.0,1915.0,2130.0
12-04 09:57:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090351104.0,636907520.0,1388212224.0,30503604224.0,5089.0,3573.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,636907520.0,1388212224.0,30503604224.0,4021.0,4342.0
12-04 09:57:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090347008.0,636907520.0,1388216320.0,30503604224.0,2970.0,2765.0
12-04 09:57:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090347008.0,636907520.0,1388216320.0,30503604224.0,3450.0,2157.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090342912.0,636907520.0,1388220416.0,30503604224.0,5463.0,3657.0
12-04 09:57:07,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090334720.0,636915712.0,1388220416.0,30503604224.0,3383.0,2157.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,636915712.0,1388224512.0,30503604224.0,5268.0,4023.0
12-04 09:57:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,636915712.0,1388224512.0,30503604224.0,6476.0,4728.0
12-04 09:57:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090326528.0,636915712.0,1388228608.0,30503604224.0,5207.0,3980.0
12-04 09:57:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090322432.0,636915712.0,1388232704.0,30503604224.0,1861.0,2153.0
12-04 09:57:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,636915712.0,1388232704.0,30503604224.0,4000.0,3233.0
12-04 09:57:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1090310144.0,636923904.0,1388236800.0,30503604224.0,5816.0,4019.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,636923904.0,1388236800.0,30503604224.0,423.0,494.0
12-04 09:57:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,636923904.0,1388236800.0,30503604224.0,4894.0,2924.0
12-04 09:57:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090306048.0,636923904.0,1388240896.0,30503604224.0,2592.0,1751.0
12-04 09:57:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090301952.0,636923904.0,1388244992.0,30503604224.0,7450.0,7531.0
12-04 09:57:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,636923904.0,1388249088.0,30503604224.0,3702.0,2363.0
12-04 09:57:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090289664.0,636932096.0,1388249088.0,30503604224.0,159.0,308.0
12-04 09:57:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090289664.0,636932096.0,1388249088.0,30503604224.0,2289.0,2410.0
12-04 09:57:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,636932096.0,1388253184.0,30503604224.0,4871.0,3017.0
12-04 09:57:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090285568.0,636932096.0,1388253184.0,30503604224.0,2871.0,2258.0
12-04 09:57:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090281472.0,636932096.0,1388257280.0,30503604224.0,7471.0,6043.0
12-04 09:57:24,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090277376.0,636932096.0,1388261376.0,30503604224.0,4419.0,3533.0
12-04 09:57:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090269184.0,636940288.0,1388261376.0,30503604224.0,4423.0,3533.0
12-04 09:57:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,636940288.0,1388265472.0,30503604224.0,4966.0,4536.0
12-04 09:57:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090265088.0,636940288.0,1388265472.0,30503604224.0,159.0,308.0
12-04 09:57:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,636940288.0,1388265472.0,30503604224.0,2906.0,1988.0
12-04 09:57:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,636940288.0,1388269568.0,30503604224.0,4947.0,3887.0
12-04 09:57:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090248704.0,636948480.0,1388273664.0,30503604224.0,6435.0,4954.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090248704.0,636948480.0,1388273664.0,30503604224.0,7121.0,7110.0
12-04 09:57:32,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090228224.0,636948480.0,1388294144.0,30503604224.0,3712.0,3233.0
12-04 09:57:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090224128.0,636948480.0,1388298240.0,30503604224.0,3502.0,4028.0
12-04 09:57:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636948480.0,1388298240.0,30503604224.0,2051.0,1503.0
12-04 09:57:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636948480.0,1388298240.0,30503604224.0,5457.0,3414.0
12-04 09:57:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090211840.0,636956672.0,1388302336.0,30503604224.0,6216.0,4311.0
12-04 09:57:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,636956672.0,1388306432.0,30503604224.0,5082.0,4073.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090207744.0,636956672.0,1388306432.0,30503604224.0,1955.0,1410.0
12-04 09:57:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636956672.0,1388310528.0,30503604224.0,3908.0,4048.0
12-04 09:57:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1090203648.0,636956672.0,1388310528.0,30503604224.0,2186.0,2317.0
12-04 09:57:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090199552.0,636956672.0,1388314624.0,30503604224.0,5359.0,4827.0
12-04 09:57:42,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090191360.0,636964864.0,1388314624.0,30503604224.0,4872.0,3017.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636964864.0,1388318720.0,30503604224.0,3667.0,2270.0
12-04 09:57:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090187264.0,636964864.0,1388318720.0,30503604224.0,1119.0,1757.0
12-04 09:57:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090183168.0,636964864.0,1388322816.0,30503604224.0,4836.0,2924.0
12-04 09:57:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,636964864.0,1388326912.0,30503604224.0,2823.0,1802.0
12-04 09:57:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,636964864.0,1388326912.0,30503604224.0,2594.0,1709.0
12-04 09:57:48,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090170880.0,636973056.0,1388326912.0,30503604224.0,4452.0,5114.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,636973056.0,1388331008.0,30503604224.0,4070.0,4140.0
12-04 09:57:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,636973056.0,1388331008.0,30503604224.0,3667.0,2270.0
12-04 09:57:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090162688.0,636973056.0,1388335104.0,30503604224.0,5353.0,3794.0
12-04 09:57:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,636973056.0,1388339200.0,30503604224.0,5423.0,4093.0
12-04 09:57:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,636973056.0,1388339200.0,30503604224.0,1532.0,1148.0
12-04 09:57:54,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090150400.0,636981248.0,1388339200.0,30503604224.0,1430.0,1055.0
12-04 09:57:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090146304.0,636981248.0,1388343296.0,30503604224.0,2702.0,1802.0
12-04 09:57:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,636981248.0,1388343296.0,30503604224.0,6929.0,8110.0
12-04 09:57:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,636981248.0,1388347392.0,30503604224.0,2659.0,1709.0
12-04 09:57:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,636981248.0,1388347392.0,30503604224.0,3667.0,2270.0
12-04 09:57:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,636981248.0,1388351488.0,30503604224.0,2600.0,1709.0
12-04 09:58:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1090129920.0,636989440.0,1388351488.0,30503604224.0,5771.0,4186.0
12-04 09:58:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090125824.0,636989440.0,1388355584.0,30503604224.0,5295.0,3752.0
12-04 09:58:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,636989440.0,1388355584.0,30503604224.0,381.0,443.0
12-04 09:58:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,636989440.0,1388355584.0,30503604224.0,2918.0,3688.0
12-04 09:58:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,636989440.0,1388363776.0,30503604224.0,6309.0,4634.0
12-04 09:58:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1090105344.0,636997632.0,1388367872.0,30503604224.0,2869.0,2672.0
12-04 09:58:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,636997632.0,1388367872.0,30503604224.0,4230.0,3004.0
12-04 09:58:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090101248.0,636997632.0,1388371968.0,30503604224.0,7572.0,4873.0
12-04 09:58:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090101248.0,636997632.0,1388371968.0,30503604224.0,3440.0,2199.0
12-04 09:58:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090097152.0,636997632.0,1388376064.0,30503604224.0,4207.0,3419.0
12-04 09:58:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090097152.0,636997632.0,1388376064.0,30503604224.0,4806.0,3453.0
12-04 09:58:11,0.166,0.083,99.501,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1090084864.0,637005824.0,1388380160.0,30503604224.0,4036.0,3325.0
12-04 09:58:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,637005824.0,1388380160.0,30503604224.0,4105.0,3326.0
12-04 09:58:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,637005824.0,1388384256.0,30503604224.0,2866.0,2673.0
12-04 09:58:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,637005824.0,1388384256.0,30503604224.0,4425.0,3533.0
12-04 09:58:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090076672.0,637005824.0,1388388352.0,30503604224.0,3599.0,2270.0
12-04 09:58:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090076672.0,637005824.0,1388388352.0,30503604224.0,2083.0,2224.0
12-04 09:58:17,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,637014016.0,1388388352.0,30503604224.0,3841.0,2549.0
12-04 09:58:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,637014016.0,1388392448.0,30503604224.0,2532.0,1709.0
12-04 09:58:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,637014016.0,1388392448.0,30503604224.0,2144.0,2267.0
12-04 09:58:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,8.0,1090060288.0,637014016.0,1388396544.0,30503604224.0,6271.0,5904.0
12-04 09:58:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,637014016.0,1388400640.0,30503604224.0,3705.0,2363.0
12-04 09:58:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090056192.0,637014016.0,1388400640.0,30503604224.0,2597.0,1709.0
12-04 09:58:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090048000.0,637022208.0,1388400640.0,30503604224.0,2187.0,2316.0
12-04 09:58:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,637022208.0,1388404736.0,30503477248.0,3152.0,2786.0
12-04 09:58:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,637022208.0,1388404736.0,30503477248.0,2496.0,1616.0
12-04 09:58:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,637022208.0,1388408832.0,30503477248.0,7185.0,6289.0
12-04 09:58:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,637022208.0,1388408832.0,30503477248.0,4907.0,4540.0
12-04 09:58:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,637022208.0,1388412928.0,30503477248.0,1330.0,962.0
12-04 09:58:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,637030400.0,1388412928.0,30503477248.0,5532.0,3558.0
12-04 09:58:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090150400.0,637030400.0,1388417024.0,30503477248.0,8566.0,8104.0
12-04 09:58:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,637030400.0,1388433408.0,30503477248.0,3262.0,2250.0
12-04 09:58:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090134016.0,637030400.0,1388433408.0,30503477248.0,4300.0,4337.0
12-04 09:58:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090129920.0,637030400.0,1388437504.0,30503477248.0,7313.0,5281.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,637030400.0,1388437504.0,30503477248.0,1578.0,2112.0
12-04 09:58:35,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1090121728.0,637038592.0,1388437504.0,30503477248.0,2112.0,1545.0
12-04 09:58:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,637038592.0,1388445696.0,30503477248.0,6380.0,5902.0
12-04 09:58:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090109440.0,637038592.0,1388449792.0,30503477248.0,5501.0,3465.0
12-04 09:58:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,637038592.0,1388449792.0,30503477248.0,3160.0,2157.0
12-04 09:58:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,637038592.0,1388453888.0,30503477248.0,5551.0,3770.0
12-04 09:58:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090097152.0,637046784.0,1388453888.0,30503477248.0,2085.0,2225.0
12-04 09:58:41,0.083,0.166,99.751,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090093056.0,637046784.0,1388457984.0,30503477248.0,2477.0,3024.0
12-04 09:58:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090093056.0,637046784.0,1388457984.0,30503477248.0,3599.0,2270.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,637046784.0,1388462080.0,30503477248.0,4254.0,3439.0
12-04 09:58:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,637046784.0,1388462080.0,30503477248.0,813.0,1477.0
12-04 09:58:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,637046784.0,1388462080.0,30503477248.0,5729.0,4373.0
12-04 09:58:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090076672.0,637054976.0,1388466176.0,30503477248.0,3870.0,2456.0
12-04 09:58:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,637054976.0,1388470272.0,30503477248.0,3703.0,2363.0
12-04 09:58:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,637054976.0,1388470272.0,30503477248.0,1983.0,2131.0
12-04 09:58:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,637054976.0,1388470272.0,30503477248.0,2497.0,1616.0
12-04 09:58:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090068480.0,637054976.0,1388474368.0,30503477248.0,3188.0,2877.0
12-04 09:58:51,0.583,0.083,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,637054976.0,1388478464.0,30503477248.0,8089.0,7307.0
12-04 09:58:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,1090056192.0,637063168.0,1388478464.0,30503477248.0,2751.0,2258.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637063168.0,1388482560.0,30503477248.0,3973.0,2549.0
12-04 09:58:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637063168.0,1388482560.0,30503477248.0,2084.0,2224.0
12-04 09:58:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090052096.0,637063168.0,1388482560.0,30503477248.0,3535.0,2270.0
12-04 09:58:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,637063168.0,1388486656.0,30503477248.0,5585.0,4180.0
12-04 09:58:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090043904.0,637063168.0,1388490752.0,30503477248.0,5731.0,5869.0
12-04 09:58:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090170880.0,637071360.0,1388490752.0,30503342080.0,3212.0,2827.0
12-04 09:58:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,637071360.0,1388490752.0,30503342080.0,1532.0,1148.0
12-04 09:59:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,637071360.0,1388494848.0,30503342080.0,2430.0,1616.0
12-04 09:59:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,637071360.0,1388494848.0,30503342080.0,1533.0,1148.0
12-04 09:59:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090166784.0,637071360.0,1388494848.0,30503342080.0,3507.0,3513.0
12-04 09:59:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090162688.0,637071360.0,1388498944.0,30503342080.0,7422.0,6202.0
12-04 09:59:04,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090150400.0,637079552.0,1388503040.0,30503342080.0,5273.0,3980.0
12-04 09:59:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090150400.0,637079552.0,1388503040.0,30503342080.0,3973.0,3326.0
12-04 09:59:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,637079552.0,1388507136.0,30503342080.0,5334.0,3658.0
12-04 09:59:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,637079552.0,1388507136.0,30503342080.0,5367.0,3752.0
12-04 09:59:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090138112.0,637079552.0,1388515328.0,30503342080.0,2929.0,2714.0
12-04 09:59:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,637079552.0,1388519424.0,30503342080.0,3869.0,3232.0
12-04 09:59:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1090125824.0,637087744.0,1388519424.0,30503342080.0,2382.0,1596.0
12-04 09:59:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090121728.0,637087744.0,1388523520.0,30503342080.0,7799.0,5871.0
12-04 09:59:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090121728.0,637087744.0,1388523520.0,30503342080.0,2801.0,2672.0
12-04 09:59:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,637087744.0,1388527616.0,30503342080.0,4656.0,2904.0
12-04 09:59:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090113536.0,637087744.0,1388531712.0,30503342080.0,6658.0,4747.0
12-04 09:59:15,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1090105344.0,637095936.0,1388531712.0,30503342080.0,3190.0,2878.0
12-04 09:59:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,637095936.0,1388531712.0,30503342080.0,261.0,401.0
12-04 09:59:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,637095936.0,1388531712.0,30503342080.0,159.0,308.0
12-04 09:59:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,637095936.0,1388531712.0,30503342080.0,4001.0,4066.0
12-04 09:59:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090101248.0,637095936.0,1388535808.0,30503342080.0,2637.0,1802.0
12-04 09:59:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090097152.0,637095936.0,1388539904.0,30503342080.0,14572.0,12784.0
12-04 09:59:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,637104128.0,1388556288.0,30503342080.0,2499.0,1616.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,637104128.0,1388556288.0,30503342080.0,2083.0,2224.0
12-04 09:59:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,637104128.0,1388560384.0,30503342080.0,6755.0,4833.0
12-04 09:59:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090068480.0,637104128.0,1388560384.0,30503342080.0,2185.0,2317.0
12-04 09:59:25,0.166,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1090068480.0,637104128.0,1388560384.0,30503342080.0,261.0,401.0
12-04 09:59:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,637104128.0,1388564480.0,30503342080.0,4347.0,3526.0
12-04 09:59:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090052096.0,637112320.0,1388568576.0,30503342080.0,7246.0,5850.0
12-04 09:59:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637112320.0,1388568576.0,30503342080.0,2635.0,1802.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090048000.0,637112320.0,1388572672.0,30503342080.0,3579.0,3233.0
12-04 09:59:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090048000.0,637112320.0,1388572672.0,30503342080.0,5514.0,4367.0
12-04 09:59:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637112320.0,1388576768.0,30503333888.0,4714.0,3327.0
12-04 09:59:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090060288.0,637112320.0,1388576768.0,30503325696.0,2111.0,1503.0
12-04 09:59:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090052096.0,637120512.0,1388576768.0,30503325696.0,4910.0,3973.0
12-04 09:59:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090043904.0,637120512.0,1388584960.0,30503325696.0,7026.0,4847.0
12-04 09:59:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,637120512.0,1388584960.0,30503325696.0,2704.0,2715.0
12-04 09:59:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090039808.0,637120512.0,1388589056.0,30503325696.0,6896.0,5322.0
12-04 09:59:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090039808.0,637120512.0,1388589056.0,30503325696.0,2605.0,2620.0
12-04 09:59:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,637120512.0,1388593152.0,30503325696.0,4431.0,2904.0
12-04 09:59:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090027520.0,637128704.0,1388593152.0,30503325696.0,3841.0,3980.0
12-04 09:59:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,637128704.0,1388601344.0,30503325696.0,1430.0,1055.0
12-04 09:59:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,637128704.0,1388601344.0,30503325696.0,3443.0,2555.0
12-04 09:59:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,637128704.0,1388601344.0,30503325696.0,3151.0,2785.0
12-04 09:59:43,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090015232.0,637128704.0,1388605440.0,30503325696.0,5126.0,3659.0
12-04 09:59:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,637128704.0,1388609536.0,30503325696.0,3766.0,2363.0
12-04 09:59:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1090002944.0,637136896.0,1388609536.0,30503325696.0,4528.0,3625.0
12-04 09:59:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,637136896.0,1388613632.0,30503325696.0,4562.0,5218.0
12-04 09:59:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,637136896.0,1388613632.0,30503325696.0,2496.0,1616.0
12-04 09:59:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,637136896.0,1388617728.0,30503325696.0,2635.0,1802.0
12-04 09:59:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,637136896.0,1388617728.0,30503325696.0,1982.0,2066.0
12-04 09:59:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,1089986560.0,637145088.0,1388617728.0,30503325696.0,1429.0,1055.0
12-04 09:59:51,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,637145088.0,1388621824.0,30503325696.0,5941.0,3578.0
12-04 09:59:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,637145088.0,1388625920.0,30503325696.0,3456.0,3064.0
12-04 09:59:53,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089978368.0,637145088.0,1388625920.0,30503325696.0,4511.0,4081.0
12-04 09:59:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,637145088.0,1388630016.0,30503325696.0,3869.0,2456.0
12-04 09:59:55,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089974272.0,637145088.0,1388630016.0,30503325696.0,2736.0,3326.0
12-04 09:59:56,0.0,0.0,99.083,0.917,0.0,0.0,0.0,12288.0,0.0,2.0,1089966080.0,637153280.0,1388630016.0,30503325696.0,3897.0,3976.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,637153280.0,1388634112.0,30503325696.0,2498.0,1616.0
12-04 09:59:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,637153280.0,1388634112.0,30503317504.0,3741.0,2456.0
12-04 09:59:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,637153280.0,1388638208.0,30503317504.0,6169.0,3671.0
12-04 10:00:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1089961984.0,637153280.0,1388642304.0,30503317504.0,4996.0,2924.0
12-04 10:00:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089961984.0,637153280.0,1388642304.0,30503317504.0,3140.0,3393.0
12-04 10:00:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089953792.0,637161472.0,1388642304.0,30503317504.0,2142.0,2224.0
12-04 10:00:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090076672.0,637161472.0,1388646400.0,30503190528.0,1609.0,1349.0
12-04 10:00:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090076672.0,637161472.0,1388646400.0,30503190528.0,2903.0,2700.0
12-04 10:00:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,7.0,1090072576.0,637161472.0,1388650496.0,30503190528.0,8863.0,6419.0
12-04 10:00:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090068480.0,637161472.0,1388654592.0,30503190528.0,5501.0,3751.0
12-04 10:00:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,637161472.0,1388654592.0,30503190528.0,1009.0,756.0
12-04 10:00:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090056192.0,637169664.0,1388658688.0,30503190528.0,7540.0,5330.0
12-04 10:00:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,637169664.0,1388658688.0,30503190528.0,5987.0,4827.0
12-04 10:00:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637169664.0,1388662784.0,30503190528.0,943.0,756.0
12-04 10:00:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637169664.0,1388662784.0,30503190528.0,4114.0,3276.0
12-04 10:00:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090048000.0,637169664.0,1388666880.0,30503190528.0,4881.0,2997.0
12-04 10:00:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090039808.0,637169664.0,1388675072.0,30503190528.0,6900.0,5804.0
12-04 10:00:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090031616.0,637177856.0,1388675072.0,30503190528.0,159.0,308.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,637177856.0,1388675072.0,30503190528.0,4524.0,3624.0
12-04 10:00:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,637177856.0,1388679168.0,30503190528.0,3827.0,2405.0
12-04 10:00:17,0.0,0.166,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090027520.0,637177856.0,1388679168.0,30503190528.0,5715.0,4828.0
12-04 10:00:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,637177856.0,1388683264.0,30503182336.0,1017.0,1663.0
12-04 10:00:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,637177856.0,1388683264.0,30503182336.0,1327.0,962.0
12-04 10:00:20,0.083,0.083,99.583,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1090023424.0,637186048.0,1388683264.0,30503182336.0,4358.0,3531.0
12-04 10:00:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,637186048.0,1388687360.0,30503182336.0,7612.0,6188.0
12-04 10:00:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090019328.0,637186048.0,1388687360.0,30503182336.0,2433.0,1616.0
12-04 10:00:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,637186048.0,1388691456.0,30503182336.0,4936.0,3017.0
12-04 10:00:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,637186048.0,1388695552.0,30503182336.0,3907.0,3980.0
12-04 10:00:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090002944.0,637194240.0,1388695552.0,30503182336.0,159.0,308.0
12-04 10:00:26,0.250,0.166,99.584,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090002944.0,637194240.0,1388695552.0,30503182336.0,10591.0,10052.0
12-04 10:00:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,637194240.0,1388711936.0,30503182336.0,3252.0,2879.0
12-04 10:00:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089982464.0,637194240.0,1388716032.0,30503182336.0,3153.0,2719.0
12-04 10:00:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,637194240.0,1388716032.0,30503182336.0,4915.0,3979.0
12-04 10:00:30,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,637194240.0,1388720128.0,30503182336.0,7673.0,4680.0
12-04 10:00:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089966080.0,637202432.0,1388724224.0,30503182336.0,3480.0,4133.0
12-04 10:00:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,637202432.0,1388724224.0,30503182336.0,3261.0,2250.0
12-04 10:00:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089961984.0,637202432.0,1388728320.0,30503182336.0,3749.0,3326.0
12-04 10:00:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,637202432.0,1388728320.0,30503182336.0,822.0,849.0
12-04 10:00:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1089961984.0,637202432.0,1388728320.0,30503182336.0,4197.0,2811.0
12-04 10:00:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089957888.0,637202432.0,1388732416.0,30503182336.0,5977.0,5410.0
12-04 10:00:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089949696.0,637210624.0,1388732416.0,30503182336.0,4210.0,3190.0
12-04 10:00:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089945600.0,637210624.0,1388736512.0,30503182336.0,3197.0,3748.0
12-04 10:00:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,637210624.0,1388740608.0,30503174144.0,7697.0,5401.0
12-04 10:00:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089949696.0,637210624.0,1388740608.0,30503174144.0,2497.0,1616.0
12-04 10:00:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,637210624.0,1388740608.0,30503174144.0,3355.0,2972.0
12-04 10:00:42,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,637210624.0,1388744704.0,30503174144.0,1364.0,1055.0
12-04 10:00:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089937408.0,637218816.0,1388744704.0,30503174144.0,2432.0,1616.0
12-04 10:00:44,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1089933312.0,637218816.0,1388748800.0,30503174144.0,5040.0,3110.0
12-04 10:00:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089929216.0,637218816.0,1388752896.0,30503174144.0,3508.0,3513.0
12-04 10:00:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637218816.0,1388756992.0,30503047168.0,2019.0,2224.0
12-04 10:00:47,0.666,0.0,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637218816.0,1388756992.0,30503047168.0,3255.0,2879.0
12-04 10:00:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,637218816.0,1388761088.0,30503047168.0,6693.0,4840.0
12-04 10:00:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090039808.0,637227008.0,1388761088.0,30503047168.0,2186.0,2317.0
12-04 10:00:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,637227008.0,1388765184.0,30503047168.0,2602.0,1709.0
12-04 10:00:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,637227008.0,1388765184.0,30503047168.0,3702.0,2363.0
12-04 10:00:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,637227008.0,1388769280.0,30503047168.0,2497.0,1616.0
12-04 10:00:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,637227008.0,1388769280.0,30503047168.0,4292.0,3466.0
12-04 10:00:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090031616.0,637227008.0,1388769280.0,30503047168.0,2570.0,3300.0
12-04 10:00:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1090019328.0,637235200.0,1388773376.0,30503047168.0,3761.0,2405.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,637235200.0,1388773376.0,30503047168.0,3897.0,4040.0
12-04 10:00:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090015232.0,637235200.0,1388777472.0,30503047168.0,5952.0,4922.0
12-04 10:00:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,637235200.0,1388777472.0,30503047168.0,2702.0,1802.0
12-04 10:00:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090011136.0,637235200.0,1388781568.0,30503047168.0,2602.0,1709.0
12-04 10:01:00,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090002944.0,637243392.0,1388781568.0,30503047168.0,3759.0,2363.0
12-04 10:01:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,637243392.0,1388785664.0,30503047168.0,2697.0,3300.0
12-04 10:01:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,637243392.0,1388785664.0,30503030784.0,4577.0,3668.0
12-04 10:01:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,637243392.0,1388789760.0,30503030784.0,4998.0,3083.0
12-04 10:01:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,637243392.0,1388789760.0,30503030784.0,4559.0,2946.0
12-04 10:01:05,0.083,0.249,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090007040.0,637243392.0,1388793856.0,30503030784.0,2994.0,2672.0
12-04 10:01:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,637251584.0,1388793856.0,30503030784.0,4945.0,4173.0
12-04 10:01:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089994752.0,637251584.0,1388797952.0,30503030784.0,6237.0,4300.0
12-04 10:01:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,637251584.0,1388797952.0,30503030784.0,2952.0,2556.0
12-04 10:01:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,637251584.0,1388802048.0,30503030784.0,4592.0,4336.0
12-04 10:01:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1089990656.0,637251584.0,1388802048.0,30503030784.0,4445.0,2718.0
12-04 10:01:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,637251584.0,1388806144.0,30503030784.0,3508.0,2157.0
12-04 10:01:12,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089974272.0,637259776.0,1388810240.0,30503030784.0,8347.0,6549.0
12-04 10:01:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,637259776.0,1388810240.0,30503022592.0,2275.0,1503.0
12-04 10:01:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,637259776.0,1388810240.0,30503022592.0,1424.0,1055.0
12-04 10:01:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,10.0,1089978368.0,637259776.0,1388814336.0,30503022592.0,3312.0,2878.0
12-04 10:01:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,637259776.0,1388814336.0,30503022592.0,2185.0,2316.0
12-04 10:01:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089970176.0,637259776.0,1388822528.0,30503022592.0,6118.0,4184.0
12-04 10:01:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089961984.0,637267968.0,1388822528.0,30503022592.0,4615.0,5209.0
12-04 10:01:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,637267968.0,1388826624.0,30503022592.0,6852.0,4933.0
12-04 10:01:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,637267968.0,1388830720.0,30503022592.0,1388.0,962.0
12-04 10:01:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089953792.0,637267968.0,1388830720.0,30503022592.0,4535.0,3567.0
12-04 10:01:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,637267968.0,1388830720.0,30503022592.0,3148.0,2785.0
12-04 10:01:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,637267968.0,1388834816.0,30503022592.0,5132.0,4693.0
12-04 10:01:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089941504.0,637276160.0,1388834816.0,30503022592.0,1592.0,1148.0
12-04 10:01:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089937408.0,637276160.0,1388838912.0,30503022592.0,4997.0,3017.0
12-04 10:01:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089937408.0,637276160.0,1388838912.0,30503022592.0,7982.0,5488.0
12-04 10:01:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089933312.0,637276160.0,1388843008.0,30503022592.0,4115.0,4566.0
12-04 10:01:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,637276160.0,1388843008.0,30503022592.0,2307.0,2316.0
12-04 10:01:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,637276160.0,1388847104.0,30503022592.0,5802.0,5176.0
12-04 10:01:30,0.332,0.249,99.336,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1089921024.0,637284352.0,1388847104.0,30503022592.0,2088.0,1596.0
12-04 10:01:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089916928.0,637284352.0,1388851200.0,30503022592.0,2062.0,1704.0
12-04 10:01:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,637284352.0,1388855296.0,30503022592.0,7796.0,4680.0
12-04 10:01:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,637284352.0,1388855296.0,30503022592.0,2051.0,1503.0
12-04 10:01:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,637284352.0,1388855296.0,30503022592.0,2315.0,1731.0
12-04 10:01:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,637284352.0,1388859392.0,30503022592.0,2536.0,2579.0
12-04 10:01:36,0.083,0.0,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1089896448.0,637292544.0,1388863488.0,30503022592.0,10122.0,9682.0
12-04 10:01:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089896448.0,637292544.0,1388863488.0,30503022592.0,2305.0,2145.0
12-04 10:01:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089892352.0,637292544.0,1388867584.0,30503022592.0,4287.0,2718.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089892352.0,637292544.0,1388867584.0,30503022592.0,3930.0,2456.0
12-04 10:01:40,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089888256.0,637292544.0,1388871680.0,30503022592.0,2534.0,1709.0
12-04 10:01:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089888256.0,637292544.0,1388871680.0,30503022592.0,4611.0,3209.0
12-04 10:01:42,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089888256.0,637300736.0,1388871680.0,30503014400.0,1532.0,1148.0
12-04 10:01:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089884160.0,637300736.0,1388875776.0,30503014400.0,2496.0,1616.0
12-04 10:01:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089884160.0,637300736.0,1388875776.0,30503014400.0,4394.0,5125.0
12-04 10:01:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1089880064.0,637300736.0,1388879872.0,30503014400.0,3122.0,2812.0
12-04 10:01:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1089888256.0,637300736.0,1388879872.0,30503006208.0,8511.0,8696.0
12-04 10:01:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089871872.0,637300736.0,1388896256.0,30503006208.0,3667.0,2270.0
12-04 10:01:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089859584.0,637308928.0,1388900352.0,30503006208.0,4835.0,2924.0
12-04 10:01:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089855488.0,637308928.0,1388904448.0,30503006208.0,2700.0,1802.0
12-04 10:01:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089855488.0,637308928.0,1388904448.0,30503006208.0,3150.0,2785.0
12-04 10:01:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,637308928.0,1388908544.0,30502879232.0,2730.0,3386.0
12-04 10:01:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089978368.0,637308928.0,1388908544.0,30502879232.0,4321.0,3440.0
12-04 10:01:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,637308928.0,1388912640.0,30502879232.0,5215.0,4887.0
12-04 10:01:54,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090093056.0,637317120.0,1388912640.0,30502752256.0,3806.0,2456.0
12-04 10:01:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090088960.0,637317120.0,1388916736.0,30502752256.0,159.0,308.0
12-04 10:01:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,637317120.0,1388920832.0,30502752256.0,10260.0,6796.0
12-04 10:01:57,0.0,0.166,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090084864.0,637317120.0,1388920832.0,30502752256.0,2345.0,2867.0
12-04 10:01:58,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,637317120.0,1388920832.0,30502752256.0,2084.0,2157.0
12-04 10:01:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,637317120.0,1388924928.0,30502752256.0,3252.0,2878.0
12-04 10:02:00,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,637325312.0,1388924928.0,30502752256.0,1364.0,1055.0
12-04 10:02:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,637325312.0,1388929024.0,30502752256.0,5695.0,4279.0
12-04 10:02:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,637325312.0,1388929024.0,30502752256.0,4418.0,3531.0
12-04 10:02:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,637325312.0,1388933120.0,30503514112.0,4770.0,2924.0
12-04 10:02:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,637325312.0,1388933120.0,30503514112.0,1285.0,1143.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089298432.0,637325312.0,1388937216.0,30503514112.0,4689.0,4497.0
12-04 10:02:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1089290240.0,637333504.0,1388937216.0,30503514112.0,4553.0,3652.0
12-04 10:02:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089290240.0,637333504.0,1388937216.0,30503514112.0,6141.0,4540.0
12-04 10:02:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,637333504.0,1388941312.0,30503514112.0,2046.0,1410.0
12-04 10:02:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637333504.0,1388945408.0,30503514112.0,8157.0,4908.0
12-04 10:02:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637333504.0,1388945408.0,30503514112.0,1699.0,2018.0
12-04 10:02:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089277952.0,637333504.0,1388949504.0,30503514112.0,6047.0,4825.0
12-04 10:02:12,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089265664.0,637341696.0,1388953600.0,30503514112.0,3283.0,2064.0
12-04 10:02:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089265664.0,637341696.0,1388953600.0,30503514112.0,3785.0,4068.0
12-04 10:02:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089265664.0,637341696.0,1388953600.0,30503514112.0,1534.0,1148.0
12-04 10:02:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089261568.0,637341696.0,1388957696.0,30503514112.0,6063.0,3578.0
12-04 10:02:16,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089261568.0,637341696.0,1388957696.0,30503514112.0,2811.0,2258.0
12-04 10:02:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089257472.0,637341696.0,1388961792.0,30503514112.0,5460.0,4186.0
12-04 10:02:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089245184.0,637349888.0,1388965888.0,30503514112.0,5333.0,4921.0
12-04 10:02:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,637349888.0,1388965888.0,30503514112.0,813.0,1477.0
12-04 10:02:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1089245184.0,637349888.0,1388965888.0,30503514112.0,4289.0,3533.0
12-04 10:02:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089236992.0,637349888.0,1388974080.0,30503514112.0,6298.0,5348.0
12-04 10:02:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089236992.0,637349888.0,1388974080.0,30503514112.0,4035.0,2549.0
12-04 10:02:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089232896.0,637349888.0,1388978176.0,30503514112.0,2550.0,1616.0
12-04 10:02:24,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089224704.0,637358080.0,1388978176.0,30503514112.0,3667.0,2270.0
12-04 10:02:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089220608.0,637358080.0,1388982272.0,30503514112.0,2739.0,3393.0
12-04 10:02:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089220608.0,637358080.0,1388982272.0,30503514112.0,6130.0,5257.0
12-04 10:02:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089216512.0,637358080.0,1388986368.0,30503514112.0,1491.0,1055.0
12-04 10:02:28,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1089216512.0,637358080.0,1388986368.0,30503514112.0,2823.0,2408.0
12-04 10:02:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089216512.0,637358080.0,1388986368.0,30503514112.0,6633.0,5708.0
12-04 10:02:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1089204224.0,637366272.0,1388990464.0,30503514112.0,3197.0,2250.0
12-04 10:02:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,637366272.0,1388994560.0,30503514112.0,3400.0,2451.0
12-04 10:02:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,637366272.0,1388994560.0,30503514112.0,5524.0,3414.0
12-04 10:02:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089196032.0,637366272.0,1388998656.0,30503514112.0,3388.0,2250.0
12-04 10:02:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089196032.0,637366272.0,1388998656.0,30503514112.0,3402.0,3934.0
12-04 10:02:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089191936.0,637366272.0,1389002752.0,30503514112.0,4883.0,3887.0
12-04 10:02:36,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089183744.0,637374464.0,1389002752.0,30503514112.0,3611.0,3600.0
12-04 10:02:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089179648.0,637374464.0,1389006848.0,30503514112.0,3969.0,2908.0
12-04 10:02:38,0.249,0.166,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089179648.0,637374464.0,1389006848.0,30503514112.0,4981.0,3979.0
12-04 10:02:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089175552.0,637374464.0,1389010944.0,30503514112.0,4804.0,3813.0
12-04 10:02:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089175552.0,637374464.0,1389010944.0,30503514112.0,3356.0,2905.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089171456.0,637374464.0,1389015040.0,30503514112.0,2498.0,1616.0
12-04 10:02:42,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089163264.0,637382656.0,1389015040.0,30503514112.0,4804.0,3017.0
12-04 10:02:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089163264.0,637382656.0,1389015040.0,30503514112.0,3255.0,2878.0
12-04 10:02:44,0.583,0.083,99.334,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089159168.0,637382656.0,1389019136.0,30503514112.0,1671.0,2833.0
12-04 10:02:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089159168.0,637382656.0,1389019136.0,30503514112.0,1980.0,2132.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089159168.0,637382656.0,1389019136.0,30503514112.0,2600.0,1709.0
12-04 10:02:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089155072.0,637382656.0,1389023232.0,30503514112.0,4974.0,3110.0
12-04 10:02:48,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089146880.0,637390848.0,1389023232.0,30503514112.0,3665.0,2270.0
12-04 10:02:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089138688.0,637390848.0,1389031424.0,30503514112.0,6952.0,5481.0
12-04 10:02:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089138688.0,637390848.0,1389031424.0,30503514112.0,3943.0,4072.0
12-04 10:02:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089138688.0,637390848.0,1389031424.0,30503514112.0,915.0,1571.0
12-04 10:02:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089134592.0,637390848.0,1389035520.0,30503514112.0,3594.0,2312.0
12-04 10:02:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089134592.0,637390848.0,1389035520.0,30503514112.0,3901.0,4040.0
12-04 10:02:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089122304.0,637399040.0,1389039616.0,30503514112.0,3873.0,2456.0
12-04 10:02:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,3.0,1089118208.0,637399040.0,1389043712.0,30503514112.0,2497.0,1616.0
12-04 10:02:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089118208.0,637399040.0,1389043712.0,30503514112.0,7244.0,6330.0
12-04 10:02:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089249280.0,637399040.0,1389047808.0,30503378944.0,4637.0,2924.0
12-04 10:02:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,637399040.0,1389051904.0,30503378944.0,3842.0,4047.0
12-04 10:02:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,637399040.0,1389051904.0,30503378944.0,1981.0,2132.0
12-04 10:03:00,0.083,0.083,99.667,0.166,0.0,0.0,0.0,32768.0,0.0,8.0,1089236992.0,637407232.0,1389051904.0,30503378944.0,1620.0,1698.0
12-04 10:03:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089232896.0,637407232.0,1389056000.0,30503378944.0,3974.0,2549.0
12-04 10:03:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089232896.0,637407232.0,1389056000.0,30503378944.0,3152.0,2786.0
12-04 10:03:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089355776.0,637407232.0,1389060096.0,30503251968.0,6106.0,3899.0
12-04 10:03:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089351680.0,637407232.0,1389064192.0,30503251968.0,5217.0,4180.0
12-04 10:03:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089351680.0,637407232.0,1389064192.0,30503251968.0,4202.0,3420.0
12-04 10:03:06,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089466368.0,637415424.0,1389068288.0,30503124992.0,4130.0,2911.0
12-04 10:03:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,637415424.0,1389068288.0,30503124992.0,2824.0,2579.0
12-04 10:03:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,637415424.0,1389068288.0,30503124992.0,2994.0,2672.0
12-04 10:03:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089462272.0,637415424.0,1389072384.0,30503124992.0,2443.0,1638.0
12-04 10:03:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,637415424.0,1389076480.0,30503116800.0,6377.0,4634.0
12-04 10:03:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089466368.0,637415424.0,1389076480.0,30503116800.0,6373.0,5463.0
12-04 10:03:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089454080.0,637423616.0,1389080576.0,30503116800.0,6888.0,4119.0
12-04 10:03:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089449984.0,637423616.0,1389084672.0,30503116800.0,4793.0,4587.0
12-04 10:03:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089449984.0,637423616.0,1389084672.0,30503116800.0,2497.0,1616.0
12-04 10:03:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089449984.0,637423616.0,1389084672.0,30503116800.0,2017.0,2224.0
12-04 10:03:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089449984.0,637423616.0,1389084672.0,30503116800.0,219.0,350.0
12-04 10:03:17,0.083,0.333,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089445888.0,637423616.0,1389088768.0,30503116800.0,4841.0,3110.0
12-04 10:03:18,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089437696.0,637431808.0,1389088768.0,30503116800.0,5479.0,4086.0
12-04 10:03:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,637431808.0,1389092864.0,30503116800.0,4357.0,3533.0
12-04 10:03:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089429504.0,637431808.0,1389096960.0,30503116800.0,7642.0,6750.0
12-04 10:03:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089429504.0,637431808.0,1389096960.0,30503116800.0,2034.0,2124.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089425408.0,637431808.0,1389101056.0,30503116800.0,3289.0,2971.0
12-04 10:03:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089425408.0,637431808.0,1389101056.0,30503116800.0,2144.0,2223.0
12-04 10:03:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089417216.0,637440000.0,1389101056.0,30503116800.0,1430.0,1055.0
12-04 10:03:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089413120.0,637440000.0,1389105152.0,30503116800.0,3702.0,2363.0
12-04 10:03:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089409024.0,637440000.0,1389109248.0,30503116800.0,7405.0,6003.0
12-04 10:03:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089404928.0,637440000.0,1389113344.0,30503116800.0,4320.0,3438.0
12-04 10:03:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089404928.0,637440000.0,1389113344.0,30503116800.0,4319.0,3373.0
12-04 10:03:29,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089409024.0,637440000.0,1389117440.0,30503108608.0,4347.0,4091.0
12-04 10:03:30,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089400832.0,637448192.0,1389117440.0,30503108608.0,3059.0,2064.0
12-04 10:03:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1089404928.0,637448192.0,1389121536.0,30503100416.0,4091.0,3755.0
12-04 10:03:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089404928.0,637448192.0,1389121536.0,30503100416.0,1889.0,1410.0
12-04 10:03:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089400832.0,637448192.0,1389125632.0,30503100416.0,4977.0,3973.0
12-04 10:03:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089400832.0,637448192.0,1389125632.0,30503100416.0,3815.0,3259.0
12-04 10:03:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,637448192.0,1389133824.0,30503100416.0,9594.0,6595.0
12-04 10:03:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1089384448.0,637456384.0,1389133824.0,30503100416.0,2281.0,2746.0
12-04 10:03:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089380352.0,637456384.0,1389137920.0,30503100416.0,5191.0,4167.0
12-04 10:03:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089380352.0,637456384.0,1389137920.0,30503100416.0,4652.0,3453.0
12-04 10:03:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089376256.0,637456384.0,1389142016.0,30503100416.0,261.0,401.0
12-04 10:03:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089376256.0,637456384.0,1389142016.0,30503100416.0,3188.0,2878.0
12-04 10:03:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089376256.0,637456384.0,1389142016.0,30503100416.0,3770.0,2363.0
12-04 10:03:42,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1089290240.0,637464576.0,1389146112.0,30503174144.0,4904.0,3110.0
12-04 10:03:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,637464576.0,1389150208.0,30503174144.0,5792.0,5846.0
12-04 10:03:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,637464576.0,1389150208.0,30503174144.0,2432.0,1616.0
12-04 10:03:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637464576.0,1389154304.0,30503174144.0,3770.0,2363.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089282048.0,637464576.0,1389154304.0,30503174144.0,2086.0,2157.0
12-04 10:03:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089282048.0,637464576.0,1389154304.0,30503174144.0,159.0,308.0
12-04 10:03:48,0.166,0.166,99.501,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,1089273856.0,637472768.0,1389154304.0,30503174144.0,3600.0,2270.0
12-04 10:03:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089265664.0,637472768.0,1389162496.0,30503174144.0,5956.0,4921.0
12-04 10:03:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089265664.0,637472768.0,1389162496.0,30503174144.0,2085.0,2158.0
12-04 10:03:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089265664.0,637472768.0,1389162496.0,30503174144.0,2530.0,1709.0
12-04 10:03:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089261568.0,637472768.0,1389166592.0,30503174144.0,6762.0,4839.0
12-04 10:03:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089261568.0,637472768.0,1389166592.0,30503174144.0,2840.0,3486.0
12-04 10:03:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089249280.0,637480960.0,1389170688.0,30503174144.0,2601.0,1709.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089249280.0,637480960.0,1389170688.0,30503174144.0,2700.0,1802.0
12-04 10:03:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,637480960.0,1389174784.0,30503174144.0,6070.0,5256.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,637480960.0,1389174784.0,30503174144.0,1329.0,962.0
12-04 10:03:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089241088.0,637480960.0,1389178880.0,30503174144.0,3149.0,2785.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089236992.0,637480960.0,1389182976.0,30503174144.0,5594.0,4185.0
12-04 10:04:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089224704.0,637489152.0,1389187072.0,30503174144.0,2347.0,2452.0
12-04 10:04:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1089224704.0,637489152.0,1389187072.0,30503174144.0,3726.0,2312.0
12-04 10:04:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089224704.0,637489152.0,1389187072.0,30503174144.0,8020.0,9049.0
12-04 10:04:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089208320.0,637489152.0,1389203456.0,30503174144.0,7861.0,5487.0
12-04 10:04:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089204224.0,637489152.0,1389207552.0,30503174144.0,3498.0,2451.0
12-04 10:04:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089204224.0,637489152.0,1389207552.0,30503174144.0,2316.0,1596.0
12-04 10:04:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089191936.0,637497344.0,1389211648.0,30503174144.0,5886.0,4667.0
12-04 10:04:07,0.166,0.166,99.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089191936.0,637497344.0,1389211648.0,30503174144.0,2800.0,2671.0
12-04 10:04:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089187840.0,637497344.0,1389215744.0,30503174144.0,4450.0,2718.0
12-04 10:04:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089187840.0,637497344.0,1389215744.0,30503174144.0,2927.0,2714.0
12-04 10:04:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089183744.0,637497344.0,1389219840.0,30503174144.0,3521.0,3840.0
12-04 10:04:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089183744.0,637497344.0,1389219840.0,30503174144.0,4585.0,2946.0
12-04 10:04:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089171456.0,637505536.0,1389223936.0,30503174144.0,4487.0,2811.0
12-04 10:04:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089167360.0,637505536.0,1389228032.0,30503174144.0,7604.0,5901.0
12-04 10:04:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089167360.0,637505536.0,1389228032.0,30503174144.0,2636.0,1802.0
12-04 10:04:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089163264.0,637505536.0,1389232128.0,30503174144.0,2598.0,1709.0
12-04 10:04:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089163264.0,637505536.0,1389232128.0,30503174144.0,813.0,1478.0
12-04 10:04:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089163264.0,637505536.0,1389232128.0,30503174144.0,4356.0,3532.0
12-04 10:04:18,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089155072.0,637513728.0,1389232128.0,30503174144.0,2636.0,3300.0
12-04 10:04:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089150976.0,637513728.0,1389236224.0,30503174144.0,3806.0,2456.0
12-04 10:04:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089150976.0,637513728.0,1389236224.0,30503174144.0,1329.0,962.0
12-04 10:04:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1089146880.0,637513728.0,1389240320.0,30503174144.0,4358.0,3533.0
12-04 10:04:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089142784.0,637513728.0,1389244416.0,30503174144.0,7155.0,5674.0
12-04 10:04:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089142784.0,637513728.0,1389244416.0,30503174144.0,2364.0,1616.0
12-04 10:04:24,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089130496.0,637521920.0,1389248512.0,30503174144.0,3668.0,2270.0
12-04 10:04:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089130496.0,637521920.0,1389248512.0,30503174144.0,1017.0,1664.0
12-04 10:04:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089130496.0,637521920.0,1389248512.0,30503174144.0,5814.0,5445.0
12-04 10:04:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089126400.0,637521920.0,1389252608.0,30503174144.0,4424.0,3533.0
12-04 10:04:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,637521920.0,1389256704.0,30503174144.0,6045.0,3671.0
12-04 10:04:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,637521920.0,1389256704.0,30503174144.0,822.0,849.0
12-04 10:04:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089110016.0,637530112.0,1389260800.0,30503174144.0,6357.0,4754.0
12-04 10:04:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089105920.0,637530112.0,1389264896.0,30503174144.0,1554.0,2220.0
12-04 10:04:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089105920.0,637530112.0,1389264896.0,30503174144.0,4160.0,2718.0
12-04 10:04:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089101824.0,637530112.0,1389268992.0,30503174144.0,3002.0,3401.0
12-04 10:04:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089101824.0,637530112.0,1389268992.0,30503174144.0,3917.0,3418.0
12-04 10:04:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,637530112.0,1389273088.0,30503174144.0,6216.0,4676.0
12-04 10:04:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,122880.0,0.0,6.0,1089085440.0,637538304.0,1389277184.0,30503174144.0,6168.0,4260.0
12-04 10:04:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089085440.0,637538304.0,1389277184.0,30503174144.0,2993.0,2064.0
12-04 10:04:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089081344.0,637538304.0,1389281280.0,30503174144.0,4915.0,3981.0
12-04 10:04:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089081344.0,637538304.0,1389281280.0,30503174144.0,3252.0,2878.0
12-04 10:04:40,0.666,0.0,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,637538304.0,1389285376.0,30503174144.0,363.0,494.0
12-04 10:04:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,637538304.0,1389285376.0,30503174144.0,2827.0,2977.0
12-04 10:04:42,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1089069056.0,637546496.0,1389285376.0,30503174144.0,4580.0,4266.0
12-04 10:04:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089064960.0,637546496.0,1389289472.0,30503174144.0,4359.0,3532.0
12-04 10:04:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089060864.0,637546496.0,1389293568.0,30503174144.0,3701.0,2363.0
12-04 10:04:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089060864.0,637546496.0,1389293568.0,30503174144.0,5917.0,2966.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089056768.0,637546496.0,1389297664.0,30503174144.0,7443.0,2270.0
12-04 10:04:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089056768.0,637546496.0,1389297664.0,30503174144.0,2682.0,2223.0
12-04 10:04:48,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1089044480.0,637554688.0,1389301760.0,30503174144.0,3409.0,3013.0
12-04 10:04:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,637554688.0,1389301760.0,30503174144.0,1671.0,2830.0
12-04 10:04:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,637554688.0,1389301760.0,30503174144.0,2598.0,1709.0
12-04 10:04:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089040384.0,637554688.0,1389305856.0,30503174144.0,7512.0,6094.0
12-04 10:04:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089040384.0,637554688.0,1389305856.0,30503174144.0,6824.0,6796.0
12-04 10:04:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089024000.0,637554688.0,1389322240.0,30503174144.0,7411.0,6002.0
12-04 10:04:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089011712.0,637562880.0,1389326336.0,30503174144.0,6110.0,3671.0
12-04 10:04:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089011712.0,637562880.0,1389326336.0,30503174144.0,2083.0,2225.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089007616.0,637562880.0,1389330432.0,30503174144.0,3245.0,2872.0
12-04 10:04:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089007616.0,637562880.0,1389330432.0,30503174144.0,915.0,1571.0
12-04 10:04:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089007616.0,637562880.0,1389330432.0,30503174144.0,1915.0,2132.0
12-04 10:04:59,0.416,0.083,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089003520.0,637562880.0,1389334528.0,30503174144.0,6698.0,4840.0
12-04 10:05:00,0.0,0.0,99.583,0.417,0.0,0.0,0.0,28672.0,0.0,3.0,1089118208.0,637571072.0,1389338624.0,30503047168.0,3770.0,2363.0
12-04 10:05:01,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089118208.0,637571072.0,1389338624.0,30503047168.0,1429.0,1055.0
12-04 10:05:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089363968.0,637571072.0,1389346816.0,30502793216.0,8874.0,7414.0
12-04 10:05:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1089363968.0,637571072.0,1389346816.0,30502793216.0,1466.0,1148.0
12-04 10:05:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,637571072.0,1389350912.0,30502793216.0,4179.0,3527.0
12-04 10:05:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,637571072.0,1389350912.0,30502793216.0,1009.0,756.0
12-04 10:05:06,0.0,0.167,99.667,0.167,0.0,0.0,0.0,86016.0,0.0,3.0,1089347584.0,637579264.0,1389355008.0,30502793216.0,6465.0,4218.0
12-04 10:05:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637579264.0,1389355008.0,30502793216.0,4343.0,3606.0
12-04 10:05:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089343488.0,637579264.0,1389359104.0,30502793216.0,5106.0,3886.0
12-04 10:05:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,637579264.0,1389363200.0,30502793216.0,7091.0,5780.0
12-04 10:05:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,637579264.0,1389363200.0,30502793216.0,2315.0,1596.0
12-04 10:05:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089335296.0,637579264.0,1389367296.0,30502793216.0,4487.0,2811.0
12-04 10:05:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089327104.0,637587456.0,1389367296.0,30502793216.0,943.0,756.0
12-04 10:05:13,0.083,0.083,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089327104.0,637587456.0,1389367296.0,30502793216.0,3535.0,2708.0
12-04 10:05:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089323008.0,637587456.0,1389371392.0,30502793216.0,3253.0,2877.0
12-04 10:05:15,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089323008.0,637587456.0,1389371392.0,30502793216.0,6447.0,5263.0
12-04 10:05:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,637587456.0,1389375488.0,30502793216.0,3289.0,2970.0
12-04 10:05:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,637587456.0,1389375488.0,30502793216.0,5595.0,4186.0
12-04 10:05:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1089306624.0,637595648.0,1389379584.0,30502793216.0,1490.0,1097.0
12-04 10:05:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089306624.0,637595648.0,1389379584.0,30502793216.0,3724.0,2312.0
12-04 10:05:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089306624.0,637595648.0,1389379584.0,30502793216.0,2699.0,1802.0
12-04 10:05:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,637595648.0,1389383680.0,30502793216.0,2531.0,1709.0
12-04 10:05:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089298432.0,637595648.0,1389387776.0,30502793216.0,3086.0,2786.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089298432.0,637595648.0,1389387776.0,30502793216.0,3911.0,3981.0
12-04 10:05:24,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1089286144.0,637603840.0,1389391872.0,30502793216.0,8321.0,6322.0
12-04 10:05:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,637603840.0,1389391872.0,30502793216.0,2594.0,1751.0
12-04 10:05:26,0.0,0.0,99.917,0.0,0.0,0.083,0.0,49152.0,0.0,12.0,1089282048.0,637603840.0,1389395968.0,30502793216.0,5943.0,5612.0
12-04 10:05:27,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637603840.0,1389395968.0,30502793216.0,1328.0,962.0
12-04 10:05:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637603840.0,1389395968.0,30502793216.0,2599.0,1709.0
12-04 10:05:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089277952.0,637603840.0,1389400064.0,30502793216.0,3644.0,3234.0
12-04 10:05:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089269760.0,637612032.0,1389400064.0,30502793216.0,4396.0,2811.0
12-04 10:05:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089265664.0,637612032.0,1389404160.0,30502793216.0,2861.0,3060.0
12-04 10:05:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089265664.0,637612032.0,1389404160.0,30502793216.0,3359.0,3883.0
12-04 10:05:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089261568.0,637612032.0,1389408256.0,30502793216.0,9753.0,6682.0
12-04 10:05:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089261568.0,637612032.0,1389408256.0,30502793216.0,2711.0,2671.0
12-04 10:05:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089253376.0,637612032.0,1389416448.0,30502793216.0,4490.0,3357.0
12-04 10:05:36,0.0,0.083,99.251,0.666,0.0,0.0,0.0,32768.0,0.0,4.0,1089241088.0,637620224.0,1389420544.0,30502793216.0,3998.0,3046.0
12-04 10:05:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089241088.0,637620224.0,1389420544.0,30502793216.0,3779.0,3233.0
12-04 10:05:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089241088.0,637620224.0,1389420544.0,30502793216.0,3094.0,2157.0
12-04 10:05:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089236992.0,637620224.0,1389424640.0,30502793216.0,7026.0,6202.0
12-04 10:05:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089236992.0,637620224.0,1389424640.0,30502793216.0,2702.0,1802.0
12-04 10:05:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1089232896.0,637620224.0,1389428736.0,30502793216.0,6334.0,4940.0
12-04 10:05:42,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089220608.0,637628416.0,1389432832.0,30502793216.0,2186.0,2318.0
12-04 10:05:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089220608.0,637628416.0,1389432832.0,30502793216.0,159.0,308.0
12-04 10:05:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089220608.0,637628416.0,1389432832.0,30502793216.0,2085.0,2224.0
12-04 10:05:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089220608.0,637628416.0,1389432832.0,30502793216.0,3909.0,3981.0
12-04 10:05:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089216512.0,637628416.0,1389436928.0,30502793216.0,3767.0,2363.0
12-04 10:05:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089216512.0,637628416.0,1389436928.0,30502793216.0,5023.0,3567.0
12-04 10:05:48,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089204224.0,637636608.0,1389441024.0,30502793216.0,2704.0,1802.0
12-04 10:05:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,637636608.0,1389445120.0,30502793216.0,6246.0,5356.0
12-04 10:05:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089200128.0,637636608.0,1389445120.0,30502793216.0,2600.0,1709.0
12-04 10:05:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,637636608.0,1389445120.0,30502793216.0,1532.0,1148.0
12-04 10:05:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,637636608.0,1389445120.0,30502793216.0,2084.0,2223.0
12-04 10:05:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089196032.0,637636608.0,1389449216.0,30502793216.0,2499.0,1616.0
12-04 10:05:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089196032.0,637644800.0,1389449216.0,30502785024.0,5045.0,4794.0
12-04 10:05:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089191936.0,637644800.0,1389453312.0,30502785024.0,3742.0,2456.0
12-04 10:05:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089187840.0,637644800.0,1389457408.0,30502785024.0,6065.0,5257.0
12-04 10:05:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089187840.0,637644800.0,1389457408.0,30502785024.0,8916.0,7849.0
12-04 10:05:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089167360.0,637644800.0,1389477888.0,30502785024.0,5523.0,4186.0
12-04 10:05:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089167360.0,637644800.0,1389477888.0,30502785024.0,261.0,401.0
12-04 10:06:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089155072.0,637652992.0,1389481984.0,30502785024.0,2086.0,2224.0
12-04 10:06:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089155072.0,637652992.0,1389481984.0,30502785024.0,3252.0,2879.0
12-04 10:06:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089155072.0,637652992.0,1389481984.0,30502785024.0,159.0,308.0
12-04 10:06:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089150976.0,637652992.0,1389486080.0,30502785024.0,5463.0,4186.0
12-04 10:06:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089150976.0,637652992.0,1389486080.0,30502785024.0,4834.0,3198.0
12-04 10:06:05,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089130496.0,637652992.0,1389490176.0,30502801408.0,5657.0,3465.0
12-04 10:06:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1089118208.0,637661184.0,1389494272.0,30502801408.0,4783.0,4079.0
12-04 10:06:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,637661184.0,1389498368.0,30502801408.0,4036.0,3327.0
12-04 10:06:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089110016.0,637661184.0,1389502464.0,30502801408.0,4329.0,4033.0
12-04 10:06:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089118208.0,637661184.0,1389502464.0,30502793216.0,3582.0,3884.0
12-04 10:06:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,637661184.0,1389506560.0,30502793216.0,4653.0,2904.0
12-04 10:06:11,0.083,0.0,99.584,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,1089105920.0,637669376.0,1389506560.0,30502793216.0,5398.0,3657.0
12-04 10:06:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089101824.0,637669376.0,1389510656.0,30502793216.0,2172.0,1452.0
12-04 10:06:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089101824.0,637669376.0,1389510656.0,30502793216.0,4907.0,3110.0
12-04 10:06:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089097728.0,637669376.0,1389514752.0,30502793216.0,2496.0,1616.0
12-04 10:06:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,637669376.0,1389514752.0,30502793216.0,5011.0,4701.0
12-04 10:06:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1089093632.0,637669376.0,1389518848.0,30502793216.0,2018.0,2224.0
12-04 10:06:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1089085440.0,637677568.0,1389518848.0,30502793216.0,4268.0,4788.0
12-04 10:06:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089085440.0,637677568.0,1389518848.0,30502793216.0,1327.0,962.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089081344.0,637677568.0,1389522944.0,30502793216.0,3669.0,2270.0
12-04 10:06:20,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089077248.0,637677568.0,1389527040.0,30502793216.0,6244.0,3857.0
12-04 10:06:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,637677568.0,1389527040.0,30502793216.0,5907.0,3671.0
12-04 10:06:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089073152.0,637677568.0,1389531136.0,30502793216.0,3085.0,2785.0
12-04 10:06:23,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089064960.0,637685760.0,1389531136.0,30502793216.0,2223.0,3906.0
12-04 10:06:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089064960.0,637685760.0,1389531136.0,30502793216.0,2245.0,2359.0
12-04 10:06:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089060864.0,637685760.0,1389535232.0,30502793216.0,2498.0,1616.0
12-04 10:06:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089060864.0,637685760.0,1389535232.0,30502793216.0,2179.0,2311.0
12-04 10:06:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089056768.0,637685760.0,1389539328.0,30502793216.0,4703.0,2924.0
12-04 10:06:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089056768.0,637685760.0,1389539328.0,30502793216.0,4998.0,3638.0
12-04 10:06:29,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1089044480.0,637693952.0,1389543424.0,30502793216.0,6673.0,4305.0
12-04 10:06:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089040384.0,637693952.0,1389547520.0,30502793216.0,4285.0,2718.0
12-04 10:06:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089040384.0,637693952.0,1389547520.0,30502793216.0,5542.0,7527.0
12-04 10:06:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089040384.0,637693952.0,1389547520.0,30502793216.0,960.0,1050.0
12-04 10:06:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089036288.0,637693952.0,1389551616.0,30502793216.0,3055.0,2064.0
12-04 10:06:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089036288.0,637693952.0,1389551616.0,30502793216.0,1950.0,1410.0
12-04 10:06:35,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089028096.0,637702144.0,1389551616.0,30502793216.0,3053.0,2064.0
12-04 10:06:36,0.166,0.166,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089019904.0,637702144.0,1389559808.0,30502793216.0,9013.0,5806.0
12-04 10:06:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089019904.0,637702144.0,1389559808.0,30502793216.0,10655.0,9082.0
12-04 10:06:38,0.583,0.0,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089003520.0,637702144.0,1389576192.0,30502793216.0,3051.0,2064.0
12-04 10:06:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088999424.0,637702144.0,1389580288.0,30502793216.0,3416.0,4081.0
12-04 10:06:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088995328.0,637702144.0,1389584384.0,30502793216.0,2901.0,3485.0
12-04 10:06:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1088987136.0,637710336.0,1389584384.0,30502793216.0,1179.0,1757.0
12-04 10:06:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088987136.0,637710336.0,1389584384.0,30502793216.0,1593.0,1148.0
12-04 10:06:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088983040.0,637710336.0,1389588480.0,30502793216.0,4997.0,3017.0
12-04 10:06:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088983040.0,637710336.0,1389588480.0,30502793216.0,4897.0,2924.0
12-04 10:06:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088978944.0,637710336.0,1389592576.0,30502793216.0,5032.0,3110.0
12-04 10:06:46,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089093632.0,637718528.0,1389596672.0,30502666240.0,2497.0,1616.0
12-04 10:06:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,637718528.0,1389596672.0,30502666240.0,2145.0,2224.0
12-04 10:06:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089093632.0,637718528.0,1389596672.0,30502666240.0,10348.0,11927.0
12-04 10:06:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,637718528.0,1389613056.0,30502666240.0,4995.0,3017.0
12-04 10:06:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089073152.0,637718528.0,1389617152.0,30502666240.0,975.0,1570.0
12-04 10:06:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1089073152.0,637718528.0,1389617152.0,30502666240.0,3930.0,2456.0
12-04 10:06:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089060864.0,637726720.0,1389621248.0,30502666240.0,5061.0,3059.0
12-04 10:06:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089060864.0,637726720.0,1389621248.0,30502666240.0,5413.0,4086.0
12-04 10:06:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089056768.0,637726720.0,1389625344.0,30502666240.0,1974.0,2132.0
12-04 10:06:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089056768.0,637726720.0,1389625344.0,30502666240.0,3143.0,2784.0
12-04 10:06:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089056768.0,637726720.0,1389625344.0,30502666240.0,3690.0,4768.0
12-04 10:06:57,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089056768.0,637726720.0,1389625344.0,30502666240.0,1322.0,962.0
12-04 10:06:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089044480.0,637734912.0,1389629440.0,30502666240.0,4483.0,3533.0
12-04 10:06:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089040384.0,637734912.0,1389633536.0,30502666240.0,6360.0,4294.0
12-04 10:07:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089036288.0,637734912.0,1389637632.0,30502666240.0,5101.0,3110.0
12-04 10:07:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089036288.0,637734912.0,1389637632.0,30502666240.0,219.0,308.0
12-04 10:07:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089036288.0,637734912.0,1389637632.0,30502666240.0,5482.0,4093.0
12-04 10:07:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089032192.0,637734912.0,1389641728.0,30502666240.0,4579.0,3618.0
12-04 10:07:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089024000.0,637743104.0,1389641728.0,30502666240.0,3816.0,3999.0
12-04 10:07:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089019904.0,637743104.0,1389645824.0,30502666240.0,2874.0,2808.0
12-04 10:07:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089019904.0,637743104.0,1389645824.0,30502666240.0,4881.0,4173.0
12-04 10:07:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089019904.0,637743104.0,1389645824.0,30502666240.0,2311.0,1596.0
12-04 10:07:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089024000.0,637743104.0,1389649920.0,30502658048.0,8054.0,4773.0
12-04 10:07:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089019904.0,637743104.0,1389654016.0,30502658048.0,4570.0,2760.0
12-04 10:07:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1089007616.0,637751296.0,1389658112.0,30502658048.0,3741.0,2893.0
12-04 10:07:11,0.0,0.167,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1089003520.0,637751296.0,1389662208.0,30502658048.0,4690.0,4495.0
12-04 10:07:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088999424.0,637751296.0,1389666304.0,30502658048.0,5620.0,3372.0
12-04 10:07:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088999424.0,637751296.0,1389666304.0,30502658048.0,2353.0,3120.0
12-04 10:07:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088999424.0,637751296.0,1389666304.0,30502658048.0,2084.0,2224.0
12-04 10:07:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088995328.0,637751296.0,1389670400.0,30502658048.0,3702.0,2363.0
12-04 10:07:16,0.0,0.083,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1088983040.0,637759488.0,1389674496.0,30502658048.0,3770.0,2363.0
12-04 10:07:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088983040.0,637759488.0,1389674496.0,30502658048.0,3700.0,2363.0
12-04 10:07:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088983040.0,637759488.0,1389674496.0,30502658048.0,1364.0,1055.0
12-04 10:07:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088978944.0,637759488.0,1389678592.0,30502658048.0,4520.0,3668.0
12-04 10:07:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088978944.0,637759488.0,1389678592.0,30502658048.0,3740.0,3888.0
12-04 10:07:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,90112.0,0.0,4.0,1088966656.0,637767680.0,1389682688.0,30502658048.0,4010.0,4140.0
12-04 10:07:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1088966656.0,637767680.0,1389682688.0,30502658048.0,2890.0,2447.0
12-04 10:07:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088962560.0,637767680.0,1389686784.0,30502658048.0,3599.0,2270.0
12-04 10:07:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088958464.0,637767680.0,1389690880.0,30502658048.0,5934.0,3620.0
12-04 10:07:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088958464.0,637767680.0,1389690880.0,30502658048.0,1532.0,1148.0
12-04 10:07:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088958464.0,637767680.0,1389690880.0,30502658048.0,4088.0,3718.0
12-04 10:07:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088946176.0,637775872.0,1389694976.0,30502658048.0,4007.0,4140.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088946176.0,637775872.0,1389694976.0,30502658048.0,4977.0,4608.0
12-04 10:07:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088942080.0,637775872.0,1389699072.0,30502658048.0,3196.0,2250.0
12-04 10:07:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088942080.0,637775872.0,1389699072.0,30502658048.0,4395.0,2811.0
12-04 10:07:31,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088937984.0,637775872.0,1389703168.0,30502658048.0,4915.0,3980.0
12-04 10:07:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088933888.0,637775872.0,1389707264.0,30502658048.0,4655.0,3699.0
12-04 10:07:33,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1088925696.0,637784064.0,1389707264.0,30502658048.0,3029.0,2157.0
12-04 10:07:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088925696.0,637784064.0,1389707264.0,30502658048.0,1950.0,1452.0
12-04 10:07:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088921600.0,637784064.0,1389711360.0,30502658048.0,3917.0,3419.0
12-04 10:07:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088921600.0,637784064.0,1389711360.0,30502658048.0,6352.0,5994.0
12-04 10:07:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088917504.0,637784064.0,1389715456.0,30502658048.0,3741.0,3368.0
12-04 10:07:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088917504.0,637784064.0,1389715456.0,30502658048.0,3059.0,2064.0
12-04 10:07:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1088905216.0,637792256.0,1389719552.0,30502658048.0,5787.0,3863.0
12-04 10:07:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088901120.0,637792256.0,1389723648.0,30502658048.0,5650.0,4228.0
12-04 10:07:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088901120.0,637792256.0,1389723648.0,30502658048.0,1684.0,1697.0
12-04 10:07:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088901120.0,637792256.0,1389723648.0,30502658048.0,813.0,1412.0
12-04 10:07:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088897024.0,637792256.0,1389727744.0,30502658048.0,5074.0,3203.0
12-04 10:07:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088892928.0,637792256.0,1389731840.0,30502658048.0,2672.0,3395.0
12-04 10:07:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088880640.0,637800448.0,1389735936.0,30502658048.0,3702.0,2363.0
12-04 10:07:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1088880640.0,637800448.0,1389735936.0,30502658048.0,975.0,1613.0
12-04 10:07:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088876544.0,637800448.0,1389740032.0,30502658048.0,4842.0,3110.0
12-04 10:07:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088876544.0,637800448.0,1389740032.0,30502658048.0,5492.0,4093.0
12-04 10:07:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088872448.0,637800448.0,1389744128.0,30502658048.0,3770.0,2363.0
12-04 10:07:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088872448.0,637800448.0,1389744128.0,30502658048.0,2082.0,2158.0
12-04 10:07:51,0.083,0.166,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,5.0,1088860160.0,637808640.0,1389748224.0,30502658048.0,4678.0,4247.0
12-04 10:07:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088860160.0,637808640.0,1389748224.0,30502658048.0,2658.0,1677.0
12-04 10:07:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088860160.0,637808640.0,1389748224.0,30502658048.0,2078.0,2217.0
12-04 10:07:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088856064.0,637808640.0,1389752320.0,30502658048.0,6247.0,5354.0
12-04 10:07:55,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088851968.0,637808640.0,1389756416.0,30502658048.0,3704.0,2363.0
12-04 10:07:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,102400.0,0.0,4.0,1088843776.0,637816832.0,1389756416.0,30502658048.0,6622.0,4834.0
12-04 10:07:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088839680.0,637816832.0,1389760512.0,30502658048.0,4423.0,3532.0
12-04 10:07:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088839680.0,637816832.0,1389760512.0,30502658048.0,1364.0,1055.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1088835584.0,637816832.0,1389764608.0,30502658048.0,3250.0,2877.0
12-04 10:08:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088835584.0,637816832.0,1389764608.0,30502658048.0,2143.0,2266.0
12-04 10:08:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088835584.0,637816832.0,1389764608.0,30502658048.0,159.0,308.0
12-04 10:08:02,0.0,0.166,99.667,0.166,0.0,0.0,0.0,16384.0,0.0,4.0,1088823296.0,637825024.0,1389768704.0,30502658048.0,3611.0,3550.0
12-04 10:08:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088823296.0,637825024.0,1389768704.0,30502658048.0,9788.0,7403.0
12-04 10:08:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088827392.0,637825024.0,1389772800.0,30502649856.0,6206.0,4540.0
12-04 10:08:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088827392.0,637825024.0,1389772800.0,30502649856.0,1123.0,1050.0
12-04 10:08:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088823296.0,637825024.0,1389776896.0,30502649856.0,6401.0,4216.0
12-04 10:08:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088819200.0,637825024.0,1389780992.0,30502649856.0,2417.0,1689.0
12-04 10:08:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088811008.0,637833216.0,1389780992.0,30502649856.0,4690.0,4494.0
12-04 10:08:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088811008.0,637833216.0,1389780992.0,30502649856.0,3651.0,3519.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088806912.0,637833216.0,1389785088.0,30502649856.0,2172.0,1452.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088806912.0,637833216.0,1389785088.0,30502649856.0,11493.0,10277.0
12-04 10:08:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088790528.0,637833216.0,1389801472.0,30502649856.0,4032.0,3368.0
12-04 10:08:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088786432.0,637833216.0,1389805568.0,30502649856.0,5592.0,3465.0
12-04 10:08:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088778240.0,637841408.0,1389805568.0,30502649856.0,2702.0,1802.0
12-04 10:08:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088774144.0,637841408.0,1389809664.0,30502649856.0,5457.0,4185.0
12-04 10:08:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088770048.0,637841408.0,1389813760.0,30502649856.0,2085.0,2223.0
12-04 10:08:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088765952.0,637841408.0,1389817856.0,30502649856.0,3154.0,2785.0
12-04 10:08:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088765952.0,637841408.0,1389817856.0,30502649856.0,261.0,401.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088765952.0,637841408.0,1389817856.0,30502649856.0,3908.0,4046.0
12-04 10:08:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1088753664.0,637849600.0,1389821952.0,30502649856.0,1262.0,962.0
12-04 10:08:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,7.0,1088765952.0,637849600.0,1389826048.0,30502633472.0,8842.0,5811.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088765952.0,637849600.0,1389826048.0,30502633472.0,1431.0,1055.0
12-04 10:08:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088761856.0,637849600.0,1389830144.0,30502633472.0,7205.0,4325.0
12-04 10:08:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088761856.0,637849600.0,1389830144.0,30502633472.0,2739.0,3393.0
12-04 10:08:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088757760.0,637849600.0,1389834240.0,30502633472.0,813.0,1477.0
12-04 10:08:26,0.0,0.0,99.749,0.251,0.0,0.0,0.0,36864.0,0.0,5.0,1088749568.0,637857792.0,1389834240.0,30502633472.0,5360.0,4463.0
12-04 10:08:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088749568.0,637857792.0,1389834240.0,30502633472.0,2428.0,1616.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088745472.0,637857792.0,1389838336.0,30502633472.0,5177.0,4728.0
12-04 10:08:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088745472.0,637857792.0,1389838336.0,30502633472.0,2027.0,1596.0
12-04 10:08:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088741376.0,637857792.0,1389842432.0,30502633472.0,4160.0,2718.0
12-04 10:08:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,131072.0,0.0,6.0,1088868352.0,637865984.0,1389842432.0,30502498304.0,4853.0,3980.0
12-04 10:08:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088864256.0,637865984.0,1389846528.0,30502498304.0,7826.0,6218.0
12-04 10:08:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088860160.0,637865984.0,1389850624.0,30502498304.0,1991.0,1503.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088860160.0,637865984.0,1389850624.0,30502498304.0,3198.0,3747.0
12-04 10:08:35,0.667,0.0,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089363968.0,637865984.0,1389854720.0,30501990400.0,4196.0,2811.0
12-04 10:08:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089363968.0,637865984.0,1389854720.0,30501990400.0,5341.0,3792.0
12-04 10:08:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089355776.0,637874176.0,1389854720.0,30501990400.0,1596.0,2074.0
12-04 10:08:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089351680.0,637874176.0,1389858816.0,30501990400.0,4320.0,3440.0
12-04 10:08:39,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637874176.0,1389862912.0,30501990400.0,5786.0,3863.0
12-04 10:08:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637874176.0,1389862912.0,30501990400.0,2184.0,2317.0
12-04 10:08:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,637874176.0,1389867008.0,30501990400.0,4009.0,4073.0
12-04 10:08:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089343488.0,637874176.0,1389867008.0,30501990400.0,5168.0,3763.0
12-04 10:08:43,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089335296.0,637882368.0,1389867008.0,30501990400.0,1490.0,1097.0
12-04 10:08:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,637882368.0,1389871104.0,30501990400.0,3660.0,2312.0
12-04 10:08:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,637882368.0,1389875200.0,30501990400.0,3907.0,3981.0
12-04 10:08:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,637882368.0,1389875200.0,30501990400.0,3670.0,2270.0
12-04 10:08:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,637882368.0,1389875200.0,30501990400.0,1430.0,1055.0
12-04 10:08:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089445888.0,637882368.0,1389883392.0,30501863424.0,5725.0,5862.0
12-04 10:08:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089437696.0,637890560.0,1389883392.0,30501863424.0,4358.0,3532.0
12-04 10:08:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,637890560.0,1389887488.0,30501863424.0,4869.0,3017.0
12-04 10:08:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,637890560.0,1389887488.0,30501863424.0,3636.0,2363.0
12-04 10:08:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089429504.0,637890560.0,1389891584.0,30501863424.0,2187.0,2318.0
12-04 10:08:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089429504.0,637890560.0,1389891584.0,30501863424.0,5738.0,4732.0
12-04 10:08:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089425408.0,637890560.0,1389895680.0,30501863424.0,3254.0,2878.0
12-04 10:08:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089417216.0,637898752.0,1389895680.0,30501863424.0,3187.0,2878.0
12-04 10:08:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089413120.0,637898752.0,1389899776.0,30501863424.0,4249.0,3433.0
12-04 10:08:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089413120.0,637898752.0,1389899776.0,30501863424.0,6447.0,5543.0
12-04 10:08:58,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089413120.0,637898752.0,1389899776.0,30501863424.0,1327.0,962.0
12-04 10:08:59,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089409024.0,637898752.0,1389903872.0,30501863424.0,4357.0,3532.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089404928.0,637898752.0,1389907968.0,30501863424.0,2636.0,1802.0
12-04 10:09:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089396736.0,637906944.0,1389907968.0,30501863424.0,2778.0,1835.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089396736.0,637906944.0,1389907968.0,30501863424.0,6180.0,7145.0
12-04 10:09:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089380352.0,637906944.0,1389924352.0,30501863424.0,7342.0,6002.0
12-04 10:09:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089376256.0,637906944.0,1389928448.0,30501863424.0,2111.0,1410.0
12-04 10:09:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,637906944.0,1389932544.0,30501863424.0,8791.0,6142.0
12-04 10:09:06,0.083,0.0,99.750,0.167,0.0,0.0,0.0,118784.0,0.0,4.0,1089363968.0,637915136.0,1389932544.0,30501863424.0,3614.0,3361.0
12-04 10:09:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,637915136.0,1389936640.0,30501855232.0,6058.0,5013.0
12-04 10:09:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,637915136.0,1389936640.0,30501855232.0,2178.0,1410.0
12-04 10:09:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089363968.0,637915136.0,1389940736.0,30501855232.0,3920.0,3639.0
12-04 10:09:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089363968.0,637915136.0,1389940736.0,30501855232.0,5269.0,4023.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089363968.0,637915136.0,1389940736.0,30501855232.0,3281.0,2064.0
12-04 10:09:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089351680.0,637923328.0,1389944832.0,30501855232.0,5722.0,3465.0
12-04 10:09:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089351680.0,637923328.0,1389944832.0,30501855232.0,4327.0,4071.0
12-04 10:09:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089347584.0,637923328.0,1389948928.0,30501855232.0,3663.0,2270.0
12-04 10:09:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,637923328.0,1389953024.0,30501855232.0,3807.0,3954.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,637923328.0,1389953024.0,30501855232.0,2699.0,1802.0
12-04 10:09:17,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,637923328.0,1389953024.0,30501855232.0,2601.0,1709.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089331200.0,637931520.0,1389957120.0,30501855232.0,4423.0,3531.0
12-04 10:09:19,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089331200.0,637931520.0,1389957120.0,30501855232.0,813.0,1477.0
12-04 10:09:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089323008.0,637931520.0,1389965312.0,30501855232.0,4393.0,3625.0
12-04 10:09:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,637931520.0,1389969408.0,30501855232.0,3665.0,2270.0
12-04 10:09:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089318912.0,637931520.0,1389969408.0,30501855232.0,2272.0,2859.0
12-04 10:09:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,637931520.0,1389969408.0,30501855232.0,3253.0,2878.0
12-04 10:09:24,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089306624.0,637939712.0,1389973504.0,30501855232.0,5098.0,3152.0
12-04 10:09:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089306624.0,637939712.0,1389973504.0,30501855232.0,6348.0,5449.0
12-04 10:09:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,637939712.0,1389977600.0,30501855232.0,4313.0,3433.0
12-04 10:09:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,637939712.0,1389977600.0,30501855232.0,159.0,308.0
12-04 10:09:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089298432.0,637939712.0,1389981696.0,30501855232.0,6821.0,4883.0
12-04 10:09:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089298432.0,637939712.0,1389981696.0,30501855232.0,888.0,849.0
12-04 10:09:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089286144.0,637947904.0,1389985792.0,30501855232.0,4329.0,2811.0
12-04 10:09:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089286144.0,637947904.0,1389985792.0,30501855232.0,6639.0,5710.0
12-04 10:09:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089282048.0,637947904.0,1389989888.0,30501855232.0,4805.0,3843.0
12-04 10:09:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637947904.0,1389989888.0,30501855232.0,3225.0,2157.0
12-04 10:09:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089277952.0,637947904.0,1389993984.0,30501855232.0,4631.0,4632.0
12-04 10:09:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089277952.0,637947904.0,1389993984.0,30501855232.0,2812.0,2765.0
12-04 10:09:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089392640.0,637956096.0,1389998080.0,30501728256.0,3839.0,2910.0
12-04 10:09:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,637956096.0,1389998080.0,30501728256.0,3280.0,2241.0
12-04 10:09:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089388544.0,637956096.0,1390002176.0,30501728256.0,4357.0,3531.0
12-04 10:09:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089388544.0,637956096.0,1390002176.0,30501728256.0,2703.0,1802.0
12-04 10:09:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089384448.0,637956096.0,1390006272.0,30501728256.0,4321.0,3439.0
12-04 10:09:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,110592.0,0.0,6.0,1089372160.0,637964288.0,1390010368.0,30501728256.0,4834.0,2924.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,637964288.0,1390010368.0,30501728256.0,915.0,1571.0
12-04 10:09:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,637964288.0,1390010368.0,30501728256.0,4357.0,3532.0
12-04 10:09:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,637964288.0,1390014464.0,30501728256.0,4419.0,3575.0
12-04 10:09:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089368064.0,637964288.0,1390014464.0,30501728256.0,3508.0,3523.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089363968.0,637964288.0,1390018560.0,30501728256.0,2534.0,1709.0
12-04 10:09:47,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089355776.0,637972480.0,1390018560.0,30501728256.0,4932.0,3059.0
12-04 10:09:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089351680.0,637972480.0,1390022656.0,30501728256.0,2186.0,2316.0
12-04 10:09:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637972480.0,1390026752.0,30501728256.0,5459.0,4185.0
12-04 10:09:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637972480.0,1390026752.0,30501728256.0,1264.0,962.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089347584.0,637972480.0,1390026752.0,30501728256.0,3666.0,2270.0
12-04 10:09:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637972480.0,1390026752.0,30501728256.0,1119.0,1756.0
12-04 10:09:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089331200.0,637980672.0,1390034944.0,30501728256.0,6134.0,5298.0
12-04 10:09:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089331200.0,637980672.0,1390034944.0,30501728256.0,7369.0,7888.0
12-04 10:09:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089310720.0,637980672.0,1390055424.0,30501728256.0,5873.0,3578.0
12-04 10:09:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089310720.0,637980672.0,1390055424.0,30501728256.0,3344.0,2965.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089306624.0,637980672.0,1390059520.0,30501728256.0,3600.0,2270.0
12-04 10:09:58,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089306624.0,637980672.0,1390059520.0,30501728256.0,2840.0,3419.0
12-04 10:09:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089298432.0,637988864.0,1390059520.0,30501728256.0,2535.0,1709.0
12-04 10:10:00,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089150976.0,637988864.0,1398206464.0,30493728768.0,4782.0,3531.0
12-04 10:10:01,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089159168.0,637988864.0,1398452224.0,30493474816.0,3445.0,2222.0
12-04 10:10:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089159168.0,637988864.0,1398452224.0,30493474816.0,3495.0,2879.0
12-04 10:10:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089155072.0,637988864.0,1398456320.0,30493474816.0,2498.0,1616.0
12-04 10:10:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089150976.0,637988864.0,1398460416.0,30493474816.0,5973.0,4110.0
12-04 10:10:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089142784.0,637997056.0,1398460416.0,30493474816.0,3565.0,2451.0
12-04 10:10:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1089138688.0,637997056.0,1398464512.0,30493474816.0,6743.0,6087.0
12-04 10:10:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089138688.0,637997056.0,1398464512.0,30493474816.0,3163.0,2442.0
12-04 10:10:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089138688.0,637997056.0,1398464512.0,30493474816.0,2113.0,1410.0
12-04 10:10:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089134592.0,637997056.0,1398468608.0,30493474816.0,3936.0,3167.0
12-04 10:10:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089130496.0,637997056.0,1398472704.0,30493474816.0,8154.0,6448.0
12-04 10:10:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1089122304.0,638005248.0,1398472704.0,30493474816.0,2178.0,1410.0
12-04 10:10:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,638005248.0,1398476800.0,30493347840.0,3655.0,2343.0
12-04 10:10:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,638005248.0,1398476800.0,30493347840.0,5887.0,3558.0
12-04 10:10:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089241088.0,638005248.0,1398480896.0,30493347840.0,1330.0,962.0
12-04 10:10:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089241088.0,638005248.0,1398480896.0,30493347840.0,2635.0,3301.0
12-04 10:10:16,0.0,0.0,99.750,0.250,0.0,0.0,0.0,110592.0,0.0,4.0,1089232896.0,638013440.0,1398480896.0,30493347840.0,1119.0,1690.0
12-04 10:10:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089228800.0,638013440.0,1398484992.0,30493347840.0,5942.0,3578.0
12-04 10:10:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,2.0,1089224704.0,638013440.0,1398489088.0,30493347840.0,5949.0,4997.0
12-04 10:10:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089224704.0,638013440.0,1398489088.0,30493347840.0,4518.0,3602.0
12-04 10:10:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089224704.0,638013440.0,1398489088.0,30493347840.0,2432.0,1616.0
12-04 10:10:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089220608.0,638013440.0,1398493184.0,30493347840.0,159.0,308.0
12-04 10:10:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089212416.0,638021632.0,1398493184.0,30493347840.0,7552.0,6194.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089212416.0,638021632.0,1398493184.0,30493347840.0,1976.0,2124.0
12-04 10:10:24,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089208320.0,638021632.0,1398497280.0,30493347840.0,3186.0,2877.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,638021632.0,1398505472.0,30493347840.0,3771.0,2363.0
12-04 10:10:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,638021632.0,1398505472.0,30493347840.0,5104.0,4788.0
12-04 10:10:27,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,638021632.0,1398505472.0,30493347840.0,2498.0,1616.0
12-04 10:10:28,0.083,0.166,99.584,0.083,0.0,0.083,0.0,16384.0,0.0,4.0,1089187840.0,638029824.0,1398509568.0,30493347840.0,6886.0,5493.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089183744.0,638029824.0,1398513664.0,30493347840.0,2991.0,2064.0
12-04 10:10:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089183744.0,638029824.0,1398513664.0,30493347840.0,2748.0,2764.0
12-04 10:10:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089179648.0,638029824.0,1398517760.0,30493347840.0,3774.0,3274.0
12-04 10:10:32,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089179648.0,638029824.0,1398517760.0,30493347840.0,6265.0,4928.0
12-04 10:10:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089175552.0,638029824.0,1398521856.0,30493347840.0,3978.0,3462.0
12-04 10:10:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089167360.0,638038016.0,1398521856.0,30493347840.0,1026.0,1035.0
12-04 10:10:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089163264.0,638038016.0,1398525952.0,30493347840.0,5333.0,3372.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089163264.0,638038016.0,1398525952.0,30493347840.0,4492.0,4078.0
12-04 10:10:37,0.166,0.166,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089163264.0,638038016.0,1398525952.0,30493347840.0,7981.0,8042.0
12-04 10:10:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089142784.0,638038016.0,1398546432.0,30493347840.0,6150.0,4634.0
12-04 10:10:39,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089142784.0,638038016.0,1398546432.0,30493347840.0,3345.0,2462.0
12-04 10:10:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,1089130496.0,638046208.0,1398550528.0,30493347840.0,3356.0,2905.0
12-04 10:10:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089130496.0,638046208.0,1398550528.0,30493347840.0,3255.0,2877.0
12-04 10:10:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089130496.0,638046208.0,1398550528.0,30493347840.0,2803.0,1895.0
12-04 10:10:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089126400.0,638046208.0,1398554624.0,30493347840.0,4319.0,3440.0
12-04 10:10:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,638046208.0,1398558720.0,30493347840.0,4421.0,3532.0
12-04 10:10:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,638046208.0,1398558720.0,30493347840.0,1532.0,1148.0
12-04 10:10:46,0.0,0.167,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1089110016.0,638054400.0,1398562816.0,30493347840.0,6795.0,4933.0
12-04 10:10:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089114112.0,638054400.0,1398566912.0,30493339648.0,3860.0,2922.0
12-04 10:10:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,638054400.0,1398566912.0,30493339648.0,1328.0,962.0
12-04 10:10:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,638054400.0,1398566912.0,30493339648.0,3253.0,2879.0
12-04 10:10:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089110016.0,638054400.0,1398571008.0,30493339648.0,4972.0,4606.0
12-04 10:10:51,0.0,0.167,99.417,0.416,0.0,0.0,0.0,139264.0,0.0,6.0,1089101824.0,638062592.0,1398571008.0,30493339648.0,4415.0,3525.0
12-04 10:10:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,638062592.0,1398575104.0,30493339648.0,4459.0,3560.0
12-04 10:10:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,638062592.0,1398575104.0,30493339648.0,4525.0,3559.0
12-04 10:10:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,638062592.0,1398579200.0,30493339648.0,1326.0,962.0
12-04 10:10:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,638062592.0,1398579200.0,30493339648.0,2433.0,1616.0
12-04 10:10:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,638062592.0,1398579200.0,30493339648.0,3407.0,3007.0
12-04 10:10:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089077248.0,638070784.0,1398587392.0,30493339648.0,6247.0,5356.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089073152.0,638070784.0,1398591488.0,30493339648.0,3787.0,2913.0
12-04 10:10:59,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089081344.0,638070784.0,1398591488.0,30493331456.0,4008.0,4141.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638070784.0,1398595584.0,30493331456.0,3771.0,2363.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638070784.0,1398595584.0,30493331456.0,1388.0,1004.0
12-04 10:11:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089077248.0,638070784.0,1398595584.0,30493331456.0,3152.0,2785.0
12-04 10:11:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089191936.0,638078976.0,1398599680.0,30493204480.0,3806.0,2456.0
12-04 10:11:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089191936.0,638078976.0,1398599680.0,30493204480.0,5896.0,5176.0
12-04 10:11:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089187840.0,638078976.0,1398603776.0,30493204480.0,2496.0,1890.0
12-04 10:11:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089187840.0,638078976.0,1398603776.0,30493204480.0,5952.0,4733.0
12-04 10:11:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089183744.0,638078976.0,1398607872.0,30493204480.0,7010.0,4771.0
12-04 10:11:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089179648.0,638078976.0,1398611968.0,30493204480.0,2766.0,2579.0
12-04 10:11:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089171456.0,638087168.0,1398611968.0,30493204480.0,1045.0,849.0
12-04 10:11:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089167360.0,638087168.0,1398616064.0,30493204480.0,4780.0,2946.0
12-04 10:11:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089167360.0,638087168.0,1398616064.0,30493204480.0,2802.0,2672.0
12-04 10:11:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089163264.0,638087168.0,1398620160.0,30493204480.0,6759.0,4119.0
12-04 10:11:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089159168.0,638087168.0,1398624256.0,30493204480.0,6409.0,6202.0
12-04 10:11:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089159168.0,638087168.0,1398624256.0,30493204480.0,2699.0,1802.0
12-04 10:11:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089150976.0,638095360.0,1398624256.0,30493204480.0,2500.0,1616.0
12-04 10:11:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089146880.0,638095360.0,1398628352.0,30493204480.0,3150.0,2785.0
12-04 10:11:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089146880.0,638095360.0,1398628352.0,30493204480.0,5601.0,6157.0
12-04 10:11:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089134592.0,638095360.0,1398640640.0,30493204480.0,1430.0,1055.0
12-04 10:11:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089130496.0,638095360.0,1398644736.0,30493204480.0,6854.0,4974.0
12-04 10:11:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089126400.0,638095360.0,1398648832.0,30493204480.0,6661.0,4747.0
12-04 10:11:21,0.083,0.0,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1089114112.0,638103552.0,1398652928.0,30493204480.0,4524.0,3625.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,638103552.0,1398652928.0,30493204480.0,813.0,1477.0
12-04 10:11:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089114112.0,638103552.0,1398652928.0,30493204480.0,3767.0,2363.0
12-04 10:11:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089110016.0,638103552.0,1398657024.0,30493204480.0,261.0,401.0
12-04 10:11:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089110016.0,638103552.0,1398657024.0,30493204480.0,4319.0,3439.0
12-04 10:11:26,0.083,0.083,99.834,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1089110016.0,638103552.0,1398657024.0,30493204480.0,2833.0,3413.0
12-04 10:11:27,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1089097728.0,638111744.0,1398661120.0,30493204480.0,5627.0,4278.0
12-04 10:11:28,0.0,0.167,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1089093632.0,638111744.0,1398665216.0,30493204480.0,9991.0,8561.0
12-04 10:11:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1089073152.0,638111744.0,1398685696.0,30493204480.0,3197.0,3748.0
12-04 10:11:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089073152.0,638111744.0,1398685696.0,30493204480.0,4264.0,2811.0
12-04 10:11:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638111744.0,1398689792.0,30493196288.0,5329.0,3372.0
12-04 10:11:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638111744.0,1398689792.0,30493196288.0,2274.0,1890.0
12-04 10:11:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089077248.0,638119936.0,1398689792.0,30493188096.0,2159.0,1596.0
12-04 10:11:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089073152.0,638119936.0,1398693888.0,30493188096.0,6771.0,5709.0
12-04 10:11:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089069056.0,638119936.0,1398697984.0,30493188096.0,3262.0,2250.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089069056.0,638119936.0,1398697984.0,30493188096.0,4659.0,4173.0
12-04 10:11:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089064960.0,638119936.0,1398702080.0,30493188096.0,4491.0,4444.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089064960.0,638119936.0,1398702080.0,30493188096.0,3058.0,2064.0
12-04 10:11:39,0.083,0.166,99.584,0.166,0.0,0.0,0.0,16384.0,0.0,4.0,1089052672.0,638128128.0,1398706176.0,30493188096.0,6230.0,4323.0
12-04 10:11:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089052672.0,638128128.0,1398706176.0,30493188096.0,1532.0,1148.0
12-04 10:11:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,638128128.0,1398714368.0,30493188096.0,7247.0,4418.0
12-04 10:11:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,638128128.0,1398714368.0,30493188096.0,975.0,1611.0
12-04 10:11:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,638128128.0,1398714368.0,30493188096.0,1569.0,2672.0
12-04 10:11:44,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,638128128.0,1398714368.0,30493188096.0,6008.0,5196.0
12-04 10:11:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089032192.0,638136320.0,1398718464.0,30493188096.0,3701.0,2363.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089032192.0,638136320.0,1398718464.0,30493188096.0,1531.0,1148.0
12-04 10:11:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089028096.0,638136320.0,1398722560.0,30493188096.0,261.0,401.0
12-04 10:11:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089028096.0,638136320.0,1398722560.0,30493188096.0,7276.0,4325.0
12-04 10:11:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089024000.0,638136320.0,1398726656.0,30493188096.0,1432.0,1055.0
12-04 10:11:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089024000.0,638136320.0,1398726656.0,30493188096.0,10365.0,10365.0
12-04 10:11:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,8.0,1089126400.0,638144512.0,1398743040.0,30493061120.0,813.0,1478.0
12-04 10:11:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089126400.0,638144512.0,1398743040.0,30493061120.0,6013.0,5056.0
12-04 10:11:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,638144512.0,1398747136.0,30493061120.0,2729.0,1914.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,638144512.0,1398747136.0,30493061120.0,2533.0,1709.0
12-04 10:11:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089122304.0,638144512.0,1398747136.0,30493061120.0,261.0,401.0
12-04 10:11:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089118208.0,638144512.0,1398751232.0,30493061120.0,6686.0,4834.0
12-04 10:11:57,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089105920.0,638152704.0,1398755328.0,30493061120.0,6866.0,4933.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089105920.0,638152704.0,1398755328.0,30493061120.0,915.0,1570.0
12-04 10:11:59,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089101824.0,638152704.0,1398759424.0,30493061120.0,5008.0,4701.0
12-04 10:12:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089101824.0,638152704.0,1398759424.0,30493061120.0,4642.0,4152.0
12-04 10:12:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1089093632.0,638152704.0,1398767616.0,30493061120.0,1489.0,1055.0
12-04 10:12:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,638152704.0,1398767616.0,30493061120.0,1491.0,1055.0
12-04 10:12:03,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089081344.0,638160896.0,1398771712.0,30493061120.0,5031.0,3110.0
12-04 10:12:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638160896.0,1398775808.0,30493061120.0,8058.0,4773.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638160896.0,1398775808.0,30493061120.0,2065.0,2354.0
12-04 10:12:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089011712.0,638160896.0,1398775808.0,30493126656.0,4428.0,4620.0
12-04 10:12:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089007616.0,638160896.0,1398779904.0,30493126656.0,6110.0,4826.0
12-04 10:12:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089007616.0,638160896.0,1398779904.0,30493126656.0,5164.0,3887.0
12-04 10:12:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1089122304.0,638169088.0,1398784000.0,30492999680.0,4420.0,3653.0
12-04 10:12:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,638169088.0,1398784000.0,30492999680.0,3437.0,2199.0
12-04 10:12:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089118208.0,638169088.0,1398788096.0,30492999680.0,2274.0,1503.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089118208.0,638169088.0,1398788096.0,30492999680.0,4613.0,2811.0
12-04 10:12:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,638169088.0,1398792192.0,30492999680.0,8745.0,6034.0
12-04 10:12:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,638169088.0,1398792192.0,30492999680.0,321.0,401.0
12-04 10:12:15,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1089101824.0,638177280.0,1398796288.0,30492999680.0,8124.0,7178.0
12-04 10:12:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,638177280.0,1398800384.0,30492999680.0,3084.0,2784.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089097728.0,638177280.0,1398800384.0,30492999680.0,1491.0,1055.0
12-04 10:12:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089097728.0,638177280.0,1398800384.0,30492999680.0,1846.0,1790.0
12-04 10:12:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,638177280.0,1398800384.0,30492999680.0,3727.0,2270.0
12-04 10:12:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,638177280.0,1398804480.0,30492999680.0,3763.0,2363.0
12-04 10:12:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089085440.0,638185472.0,1398804480.0,30492999680.0,6885.0,6518.0
12-04 10:12:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089081344.0,638185472.0,1398808576.0,30492999680.0,3725.0,2270.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089077248.0,638185472.0,1398812672.0,30492999680.0,5621.0,4280.0
12-04 10:12:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638185472.0,1398812672.0,30492999680.0,1731.0,2832.0
12-04 10:12:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089073152.0,638185472.0,1398816768.0,30492999680.0,219.0,308.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089073152.0,638185472.0,1398816768.0,30492999680.0,6364.0,5026.0
12-04 10:12:27,0.417,0.0,99.416,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089064960.0,638193664.0,1398816768.0,30492999680.0,1527.0,1148.0
12-04 10:12:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089314816.0,638193664.0,1398820864.0,30492745728.0,6480.0,4428.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089314816.0,638193664.0,1398820864.0,30492745728.0,3462.0,3933.0
12-04 10:12:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089310720.0,638193664.0,1398824960.0,30492745728.0,3975.0,3418.0
12-04 10:12:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089306624.0,638193664.0,1398829056.0,30492745728.0,8504.0,5891.0
12-04 10:12:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089306624.0,638201856.0,1398820864.0,30492745728.0,960.0,1050.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089294336.0,638201856.0,1398833152.0,30492745728.0,4935.0,3880.0
12-04 10:12:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089290240.0,638201856.0,1398837248.0,30492745728.0,2807.0,2765.0
12-04 10:12:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,638201856.0,1398841344.0,30492745728.0,5429.0,3465.0
12-04 10:12:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1089286144.0,638201856.0,1398841344.0,30492745728.0,5179.0,3658.0
12-04 10:12:37,3.434,1.173,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1108766720.0,638201856.0,1398870016.0,30473236480.0,20758.0,21513.0
12-04 10:12:38,0.333,0.167,99.417,0.083,0.0,0.0,0.0,49152.0,0.0,5.0,1110417408.0,638210048.0,1398874112.0,30471573504.0,59596.0,54494.0
12-04 10:12:39,0.334,0.250,98.999,0.250,0.0,0.167,0.0,4096.0,0.0,2.0,1112313856.0,638210048.0,1398882304.0,30469668864.0,74647.0,68720.0
12-04 10:12:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112408064.0,638210048.0,1398898688.0,30469558272.0,3492.0,3366.0
12-04 10:12:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112403968.0,638210048.0,1398902784.0,30469558272.0,4652.0,3512.0
12-04 10:12:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112403968.0,638210048.0,1398902784.0,30469558272.0,2222.0,2620.0
12-04 10:12:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1112399872.0,638210048.0,1398906880.0,30469558272.0,6145.0,3764.0
12-04 10:12:44,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1112391680.0,638218240.0,1398906880.0,30469558272.0,1432.0,1055.0
12-04 10:12:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112391680.0,638218240.0,1398906880.0,30469558272.0,2120.0,2527.0
12-04 10:12:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112387584.0,638218240.0,1398910976.0,30469558272.0,2737.0,3328.0
12-04 10:12:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112383488.0,638218240.0,1398915072.0,30469558272.0,4871.0,3017.0
12-04 10:12:48,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112383488.0,638218240.0,1398915072.0,30469558272.0,3078.0,2778.0
12-04 10:12:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1112379392.0,638218240.0,1398919168.0,30469558272.0,6384.0,5541.0
12-04 10:12:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1112498176.0,638226432.0,1398919168.0,30469431296.0,8881.0,7937.0
12-04 10:12:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112481792.0,638226432.0,1398935552.0,30469431296.0,3806.0,2456.0
12-04 10:12:52,0.335,0.084,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112600576.0,638226432.0,1398935552.0,30469312512.0,117481.0,107052.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-orderer-slave-10.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-10",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,0.940,0.333,98.403,0.251,0.0,0.074,6235.417,1401989.230,0.852,4.286,4078796800.0,664334336.0,23899152384.0,4976791552.0,0.0,0.0
12-04 09:35:33,0.749,0.500,93.755,4.996,0.0,0.0,0.0,32768.0,0.0,2.0,4085014528.0,664334336.0,23899234304.0,4970491904.0,86176.0,70454.0
12-04 09:35:34,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4086222848.0,664334336.0,23899262976.0,4969254912.0,27255.0,12963.0
12-04 09:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4086222848.0,664334336.0,23899262976.0,4969254912.0,15022.0,6584.0
12-04 09:35:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4086222848.0,664334336.0,23899262976.0,4969254912.0,17694.0,10701.0
12-04 09:35:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4086222848.0,664334336.0,23899262976.0,4969254912.0,15965.0,8385.0
12-04 09:35:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,4086218752.0,664334336.0,23899267072.0,4969254912.0,34831.0,27444.0
12-04 09:35:39,0.0,0.083,94.412,5.505,0.0,0.0,0.0,0.0,0.0,0.0,4086218752.0,664334336.0,23899267072.0,4969254912.0,43466.0,42962.0
12-04 09:35:40,0.083,0.083,96.160,3.673,0.0,0.0,0.0,0.0,0.0,0.0,4086636544.0,664334336.0,23899262976.0,4968841216.0,39656.0,32648.0
12-04 09:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4087824384.0,664334336.0,23899267072.0,4967649280.0,31845.0,23703.0
12-04 09:35:42,0.084,0.0,98.914,1.003,0.0,0.0,0.0,0.0,0.0,0.0,4087885824.0,664334336.0,23899267072.0,4967587840.0,20111.0,18724.0
12-04 09:35:43,0.083,0.083,91.987,7.846,0.0,0.0,0.0,0.0,0.0,0.0,4087910400.0,664334336.0,23899267072.0,4967563264.0,31126.0,65509.0
12-04 09:35:44,0.0,0.083,99.416,0.500,0.0,0.0,0.0,45056.0,0.0,4.0,4088397824.0,664338432.0,23899267072.0,4967071744.0,16378.0,9112.0
12-04 09:35:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4088524800.0,664338432.0,23899267072.0,4966944768.0,16673.0,10097.0
12-04 09:35:46,0.0,0.167,94.319,5.514,0.0,0.0,0.0,0.0,0.0,0.0,4088524800.0,664338432.0,23899267072.0,4966944768.0,48341.0,82033.0
12-04 09:35:47,0.083,0.250,95.083,4.500,0.0,0.083,0.0,0.0,0.0,0.0,4088668160.0,664338432.0,23899267072.0,4966801408.0,48821.0,73547.0
12-04 09:35:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,17632.0,9479.0
12-04 09:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,15443.0,8335.0
12-04 09:35:50,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,15558.0,7706.0
12-04 09:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,14890.0,7535.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,16281.0,9142.0
12-04 09:35:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,16021.0,9183.0
12-04 09:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,16713.0,10224.0
12-04 09:35:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4088639488.0,664338432.0,23899271168.0,4966825984.0,14411.0,7114.0
12-04 09:35:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4088639488.0,664338432.0,23899271168.0,4966825984.0,16407.0,9033.0
12-04 09:35:57,2.347,2.515,95.054,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,4111273984.0,664338432.0,23902842880.0,4940619776.0,2263904.0,1414674.0
12-04 09:35:58,3.716,2.280,93.919,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4188082176.0,664338432.0,23908585472.0,4858068992.0,2802434.0,7727025.0
12-04 09:35:59,4.243,3.411,92.263,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,4278149120.0,664338432.0,23913242624.0,4763344896.0,2858783.0,7882753.0
12-04 09:36:00,3.367,2.694,93.939,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4293074944.0,664338432.0,23919099904.0,4742561792.0,2810809.0,7742440.0
12-04 09:36:01,3.977,3.397,92.461,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4323635200.0,664338432.0,23924080640.0,4707020800.0,2748493.0,7559027.0
12-04 09:36:02,3.512,3.094,92.977,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,4375945216.0,664338432.0,23930011648.0,4648779776.0,2886659.0,7953077.0
12-04 09:36:03,3.128,2.874,93.914,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4463345664.0,664338432.0,23935385600.0,4556005376.0,2837616.0,7824457.0
12-04 09:36:04,3.592,3.091,93.150,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,4555415552.0,664338432.0,23940595712.0,4458725376.0,2895887.0,7962418.0
12-04 09:36:05,3.661,3.078,93.095,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4643844096.0,664338432.0,23945592832.0,4365299712.0,2755855.0,7610568.0
12-04 09:36:06,3.775,2.433,93.540,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,4732985344.0,664338432.0,23952031744.0,4269719552.0,2862247.0,7889846.0
12-04 09:36:07,4.655,3.658,91.604,0.0,0.0,0.083,0.0,53248.0,0.0,12.0,4830810112.0,664338432.0,23956836352.0,4167090176.0,2914476.0,8015433.0
12-04 09:36:08,3.907,3.408,92.436,0.083,0.0,0.166,0.0,24576.0,0.0,3.0,4926275584.0,664338432.0,23962173440.0,4066287616.0,2829141.0,7796075.0
12-04 09:36:09,3.512,3.679,92.809,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5023281152.0,664338432.0,23967891456.0,3963564032.0,2889913.0,7976946.0
12-04 09:36:10,2.941,2.857,94.034,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5111406592.0,664338432.0,23973355520.0,3869974528.0,2735570.0,7580163.0
12-04 09:36:11,3.359,2.603,93.871,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5202923520.0,664338432.0,23979102208.0,3772710912.0,2846376.0,7782426.0
12-04 09:36:12,3.756,3.255,92.905,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5298094080.0,664338432.0,23984115712.0,3672526848.0,2864475.0,7888952.0
12-04 09:36:13,3.117,2.780,94.019,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5393936384.0,664338432.0,23989383168.0,3571417088.0,2774874.0,7666970.0
12-04 09:36:14,2.886,2.292,94.482,0.170,0.0,0.170,0.0,28672.0,0.0,4.0,5487927296.0,664338432.0,23993909248.0,3472900096.0,2850213.0,7813778.0
12-04 09:36:15,3.291,2.532,94.093,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5583863808.0,664338432.0,23999713280.0,3371159552.0,2834725.0,7819569.0
12-04 09:36:16,3.347,3.347,93.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5679112192.0,664338432.0,24004300800.0,3271323648.0,2800292.0,7905850.0
12-04 09:36:17,2.896,2.555,94.463,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5773799424.0,664338432.0,24011538432.0,3169398784.0,2946780.0,7977738.0
12-04 09:36:18,4.037,2.439,93.356,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5823275008.0,664338432.0,24016916480.0,3114545152.0,2783931.0,7758305.0
12-04 09:36:19,3.827,3.078,93.012,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5825667072.0,664338432.0,24021499904.0,3107569664.0,2897810.0,7980581.0
12-04 09:36:20,3.541,2.024,94.182,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,5825032192.0,664338432.0,24026288128.0,3103416320.0,2758224.0,7609943.0
12-04 09:36:21,3.041,2.365,94.426,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5825839104.0,664338432.0,24032362496.0,3096535040.0,2823210.0,7752653.0
12-04 09:36:22,3.595,3.177,93.060,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5824626688.0,664338432.0,24037838848.0,3092271104.0,2862430.0,7885072.0
12-04 09:36:23,2.969,2.120,94.741,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5826768896.0,664338432.0,24043298816.0,3084668928.0,2785975.0,7700081.0
12-04 09:36:24,4.010,2.590,93.233,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5825585152.0,664338432.0,24047906816.0,3081244672.0,2873118.0,7922428.0
12-04 09:36:25,2.804,1.869,95.157,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5824946176.0,664338432.0,24054771712.0,3075018752.0,2813459.0,7742780.0
12-04 09:36:26,3.204,2.361,94.266,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,5825716224.0,664338432.0,24059559936.0,3069460480.0,2781061.0,7669889.0
12-04 09:36:27,3.583,3.500,91.0,1.833,0.0,0.083,0.0,118779904.0,0.0,217.0,5825929216.0,664338432.0,24064311296.0,3064496128.0,2846522.0,7854894.0
12-04 09:36:28,3.592,2.757,93.400,0.0,0.0,0.251,0.0,46358528.0,0.0,52.0,5827092480.0,664338432.0,24069873664.0,3057770496.0,2819762.0,7775465.0
12-04 09:36:29,3.601,2.680,93.551,0.0,0.0,0.168,0.0,45056.0,0.0,4.0,5829844992.0,664338432.0,24075554816.0,3049336832.0,2895929.0,7975867.0
12-04 09:36:30,3.604,2.598,93.630,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5829308416.0,664338432.0,24081190912.0,3044237312.0,2804819.0,7738084.0
12-04 09:36:31,2.799,2.205,94.826,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5830197248.0,664338432.0,24086011904.0,3038527488.0,2804371.0,7735735.0
12-04 09:36:32,2.954,2.700,94.008,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5833768960.0,664338432.0,24090447872.0,3030519808.0,2923872.0,8025629.0
12-04 09:36:33,2.466,2.211,95.238,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5834448896.0,664338432.0,24096735232.0,3023552512.0,2790440.0,7705317.0
12-04 09:36:34,3.201,2.864,93.850,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5835354112.0,664338432.0,24101838848.0,3017543680.0,2884019.0,7947476.0
12-04 09:36:35,2.869,2.532,94.515,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5852835840.0,664338432.0,24107954176.0,2993946624.0,2818364.0,7770261.0
12-04 09:36:36,3.607,2.685,93.624,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5855268864.0,664338432.0,24113393664.0,2986074112.0,2796200.0,7705791.0
12-04 09:36:37,3.960,2.527,93.345,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5868032000.0,664338432.0,24118718464.0,2967986176.0,2852321.0,7856922.0
12-04 09:36:38,3.437,2.766,93.546,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,5869023232.0,664338432.0,24123301888.0,2962411520.0,2826806.0,7791403.0
12-04 09:36:39,3.535,2.609,93.603,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5869158400.0,664342528.0,24128749568.0,2956824576.0,2953568.0,8114029.0
12-04 09:36:40,3.728,3.397,92.792,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5869256704.0,664342528.0,24134451200.0,2951024640.0,2797587.0,7824834.0
12-04 09:36:41,3.460,2.616,93.840,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5869109248.0,664342528.0,24139825152.0,2945798144.0,2957252.0,7998900.0
12-04 09:36:42,2.981,2.044,94.889,0.0,0.0,0.085,0.0,20480.0,0.0,4.0,5869383680.0,664342528.0,24145588224.0,2939760640.0,2868284.0,8071540.0
12-04 09:36:43,2.564,2.222,95.128,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5869985792.0,664342528.0,24150765568.0,2933981184.0,2896026.0,7803357.0
12-04 09:36:44,2.876,2.200,94.670,0.085,0.0,0.169,0.0,40960.0,0.0,5.0,5868433408.0,664342528.0,24156798976.0,2929500160.0,2767239.0,7850712.0
12-04 09:36:45,2.705,2.620,94.590,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5870198784.0,664342528.0,24161034240.0,2923499520.0,2875776.0,7703202.0
12-04 09:36:46,3.518,2.680,93.802,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870485504.0,664342528.0,24166436864.0,2917810176.0,2823964.0,7775650.0
12-04 09:36:47,3.457,2.530,93.761,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5871165440.0,664342528.0,24172093440.0,2911473664.0,2864645.0,7889730.0
12-04 09:36:48,3.445,2.353,94.118,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5870428160.0,664342528.0,24177618944.0,2906685440.0,2823214.0,7917773.0
12-04 09:36:49,3.428,2.759,93.645,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,5870886912.0,664346624.0,24182882304.0,2900959232.0,2793591.0,7941200.0
12-04 09:36:50,3.685,2.596,93.467,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5871878144.0,664346624.0,24188178432.0,2894671872.0,2872147.0,7681422.0
12-04 09:36:51,3.956,2.525,93.434,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5871468544.0,664346624.0,24193282048.0,2889977856.0,2841168.0,7824926.0
12-04 09:36:52,3.917,3.083,93.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871611904.0,664346624.0,24198819840.0,2884296704.0,2886392.0,7948449.0
12-04 09:36:53,2.956,2.534,94.510,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872357376.0,664346624.0,24203575296.0,2878795776.0,2792089.0,7844880.0
12-04 09:36:54,3.907,3.159,92.768,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5874802688.0,664346624.0,24209367040.0,2870558720.0,2882908.0,7945776.0
12-04 09:36:55,4.428,2.673,92.648,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5887733760.0,664346624.0,24214745088.0,2852249600.0,2879861.0,7921898.0
12-04 09:36:56,3.529,2.521,93.782,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5887991808.0,664346624.0,24220336128.0,2846400512.0,2838009.0,7826438.0
12-04 09:36:57,1.004,0.753,97.322,0.921,0.0,0.0,0.0,38621184.0,0.0,45.0,5888995328.0,664346624.0,24221339648.0,2844393472.0,725191.0,6658541.0
12-04 09:36:58,0.0,0.0,99.081,0.919,0.0,0.0,0.0,118689792.0,0.0,133.0,5888901120.0,664346624.0,24222015488.0,2843811840.0,55476.0,164150.0
12-04 09:36:59,0.083,0.083,95.417,4.417,0.0,0.0,0.0,0.0,0.0,0.0,5888602112.0,664346624.0,24222019584.0,2844106752.0,26965.0,169557.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,5888581632.0,664346624.0,24222023680.0,2844123136.0,15721.0,7925.0
12-04 09:37:01,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5888393216.0,664346624.0,24222023680.0,2844311552.0,16787.0,10347.0
12-04 09:37:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5888327680.0,664346624.0,24222023680.0,2844377088.0,15622.0,7864.0
12-04 09:37:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5888327680.0,664346624.0,24222023680.0,2844377088.0,19265.0,32105.0
12-04 09:37:04,1.165,0.915,97.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5888212992.0,664346624.0,24222023680.0,2844491776.0,730354.0,508672.0
12-04 09:37:05,4.167,3.500,92.167,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5888552960.0,664346624.0,24227934208.0,2838241280.0,3160400.0,7909054.0
12-04 09:37:06,4.431,3.679,91.639,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,5887725568.0,664346624.0,24235139072.0,2831863808.0,3591322.0,8248663.0
12-04 09:37:07,4.275,4.107,91.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5887442944.0,664346624.0,24242528256.0,2824757248.0,3742628.0,8413362.0
12-04 09:37:08,4.330,3.913,91.341,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,5888811008.0,664346624.0,24248389632.0,2817527808.0,3295797.0,14058192.0
12-04 09:37:09,4.359,3.101,92.456,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5888192512.0,664346624.0,24255467520.0,2811068416.0,3360121.0,8029356.0
12-04 09:37:10,4.806,3.120,91.906,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5888876544.0,664346624.0,24261980160.0,2803871744.0,3732286.0,8263328.0
12-04 09:37:11,3.704,3.367,92.845,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5889261568.0,664346624.0,24268505088.0,2796961792.0,3372266.0,8262851.0
12-04 09:37:12,4.941,3.434,91.206,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5888974848.0,664346624.0,24275877888.0,2789875712.0,3892782.0,14843668.0
12-04 09:37:13,4.188,3.099,92.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5888839680.0,664346624.0,24282349568.0,2783539200.0,3339921.0,8052865.0
12-04 09:37:14,4.858,3.434,91.541,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5889564672.0,664346624.0,24288542720.0,2776621056.0,3671006.0,8313711.0
12-04 09:37:15,4.686,3.180,91.967,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5890646016.0,664350720.0,24294588416.0,2769489920.0,3477472.0,8194955.0
12-04 09:37:16,4.908,3.744,91.098,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,5891571712.0,664350720.0,24301809664.0,2761342976.0,3489033.0,14213089.0
12-04 09:37:17,3.571,2.891,93.452,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5895016448.0,664350720.0,24308985856.0,2750722048.0,3467020.0,8303273.0
12-04 09:37:18,5.439,4.017,90.377,0.0,0.0,0.167,0.0,28672.0,0.0,4.0,5893828608.0,664350720.0,24316489728.0,2744406016.0,3731481.0,8592640.0
12-04 09:37:19,4.100,3.347,92.385,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5893963776.0,664350720.0,24322842624.0,2737917952.0,3329796.0,7942534.0
12-04 09:37:20,4.216,3.288,92.327,0.084,0.0,0.084,0.0,40960.0,0.0,5.0,5894381568.0,664350720.0,24329441280.0,2730901504.0,3448351.0,14095462.0
12-04 09:37:21,4.603,3.347,91.799,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5895872512.0,664350720.0,24335384576.0,2723467264.0,3536407.0,8284187.0
12-04 09:37:22,4.782,3.440,91.611,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5895225344.0,664350720.0,24342372352.0,2717126656.0,3801229.0,8732170.0
12-04 09:37:23,3.869,3.280,92.599,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5894823936.0,664350720.0,24348954624.0,2710945792.0,3564194.0,8024385.0
12-04 09:37:24,4.446,2.768,92.534,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5895155712.0,664350720.0,24355737600.0,2703831040.0,3359324.0,14218707.0
12-04 09:37:25,4.511,3.425,91.896,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5895725056.0,664350720.0,24361869312.0,2697129984.0,3437645.0,8150865.0
12-04 09:37:26,4.223,3.463,92.061,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5895581696.0,664350720.0,24369381376.0,2689761280.0,3725823.0,8447063.0
12-04 09:37:27,4.289,3.532,92.094,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5896249344.0,664350720.0,24376156160.0,2682318848.0,3583500.0,8205998.0
12-04 09:37:28,3.333,2.906,93.675,0.0,0.0,0.085,0.0,12288.0,0.0,2.0,5896073216.0,664350720.0,24382812160.0,2675838976.0,3430932.0,14378273.0
12-04 09:37:29,4.0,3.667,92.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5896470528.0,664350720.0,24388882432.0,2669371392.0,3268347.0,7690990.0
12-04 09:37:30,4.044,3.454,92.334,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5895925760.0,664350720.0,24396361728.0,2662436864.0,3515042.0,7869465.0
12-04 09:37:31,4.370,3.109,92.017,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5896548352.0,664350720.0,24402690048.0,2655485952.0,3710833.0,8600263.0
12-04 09:37:32,3.912,2.381,93.537,0.170,0.0,0.0,0.0,12288.0,0.0,2.0,5897166848.0,664350720.0,24408604672.0,2648952832.0,3283853.0,14074781.0
12-04 09:37:33,4.241,2.969,91.094,1.527,0.0,0.170,0.0,189898752.0,0.0,203.0,5897236480.0,664350720.0,24415186944.0,2642300928.0,3323120.0,7942857.0
12-04 09:37:34,4.057,3.212,92.561,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5898027008.0,664350720.0,24422060032.0,2634637312.0,3713861.0,8336047.0
12-04 09:37:35,4.234,2.710,92.887,0.0,0.0,0.169,0.0,45056.0,0.0,4.0,5898137600.0,664350720.0,24428961792.0,2627624960.0,3588254.0,8234940.0
12-04 09:37:36,5.042,3.277,91.513,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5898821632.0,664350720.0,24435101696.0,2620801024.0,3349987.0,14148836.0
12-04 09:37:37,2.659,2.058,95.197,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5898633216.0,664350720.0,24441987072.0,2614104064.0,3281291.0,7181351.0
12-04 09:37:38,4.476,3.209,91.976,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5897793536.0,664350720.0,24449335296.0,2607595520.0,3674788.0,9098104.0
12-04 09:37:39,2.899,2.643,94.203,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5897994240.0,664350720.0,24455573504.0,2601156608.0,3350558.0,7957903.0
12-04 09:37:40,4.561,3.294,91.892,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5898289152.0,664350720.0,24462794752.0,2593640448.0,3721446.0,14536301.0
12-04 09:37:41,4.359,3.353,92.205,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5899931648.0,664350720.0,24468742144.0,2586050560.0,3361326.0,8148797.0
12-04 09:37:42,4.061,3.723,92.217,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5898973184.0,664350720.0,24476274688.0,2579476480.0,3734892.0,8375726.0
12-04 09:37:43,4.100,3.766,91.632,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,5900017664.0,664350720.0,24482906112.0,2571800576.0,3574922.0,8406973.0
12-04 09:37:44,4.634,2.949,92.334,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5899653120.0,664350720.0,24490573824.0,2564497408.0,3332962.0,14182916.0
12-04 09:37:45,4.030,3.526,92.191,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5900353536.0,664350720.0,24496353280.0,2558017536.0,3569041.0,8157081.0
12-04 09:37:46,4.538,3.613,91.765,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5899878400.0,664350720.0,24503181312.0,2551664640.0,3709267.0,8421666.0
12-04 09:37:47,3.565,2.971,93.294,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5899444224.0,664350720.0,24510590976.0,2544689152.0,3341280.0,8079446.0
12-04 09:37:48,4.831,3.051,91.949,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5900697600.0,664350720.0,24516898816.0,2537127936.0,3669534.0,14517525.0
12-04 09:37:49,3.632,3.209,92.652,0.084,0.0,0.422,0.0,12288.0,0.0,2.0,5901049856.0,664350720.0,24523767808.0,2529906688.0,3388211.0,7943801.0
12-04 09:37:50,4.500,3.917,91.500,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5900554240.0,664350720.0,24530178048.0,2523992064.0,3682968.0,8214790.0
12-04 09:37:51,4.370,2.857,92.689,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5900939264.0,664350720.0,24536936448.0,2516848640.0,3374285.0,7938544.0
12-04 09:37:52,4.061,3.469,92.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5901705216.0,664350720.0,24543735808.0,2509283328.0,3565416.0,14461549.0
12-04 09:37:53,4.758,3.005,92.154,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,5901045760.0,664350720.0,24550215680.0,2503462912.0,3235183.0,7771407.0
12-04 09:37:54,4.094,3.592,92.147,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5901209600.0,664350720.0,24557404160.0,2496110592.0,3349310.0,7845556.0
12-04 09:37:55,4.156,2.969,92.366,0.254,0.0,0.254,0.0,40960.0,0.0,5.0,5902401536.0,664354816.0,24563384320.0,2488934400.0,3746057.0,8272456.0
12-04 09:37:56,4.261,3.759,91.813,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5902094336.0,664354816.0,24569905152.0,2482720768.0,3342028.0,14189924.0
12-04 09:37:57,4.793,3.554,91.488,0.0,0.0,0.165,0.0,0.0,0.0,0.0,5901524992.0,664354816.0,24576638976.0,2476556288.0,3269978.0,7963796.0
12-04 09:37:58,5.197,3.521,91.031,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,5902094336.0,664354816.0,24584437760.0,2468188160.0,3812973.0,8407172.0
12-04 09:37:59,4.370,3.109,92.269,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5902229504.0,664354816.0,24590684160.0,2461806592.0,3608701.0,8309822.0
12-04 09:38:00,3.820,2.632,93.294,0.0,0.0,0.255,0.0,20480.0,0.0,2.0,5902635008.0,664354816.0,24597139456.0,2454945792.0,3393358.0,14336335.0
12-04 09:38:01,4.191,3.269,92.288,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5901643776.0,664354816.0,24603451392.0,2449625088.0,3269224.0,7814819.0
12-04 09:38:02,4.637,3.541,91.653,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5902512128.0,664354816.0,24610254848.0,2441953280.0,3863664.0,8637254.0
12-04 09:38:03,4.580,2.884,90.755,1.696,0.0,0.085,0.0,185311232.0,0.0,192.0,5902659584.0,664354816.0,24617234432.0,2434826240.0,3508554.0,8251571.0
12-04 09:38:04,3.953,2.691,93.103,0.0,0.0,0.252,0.0,17145856.0,0.0,23.0,5902876672.0,664354816.0,24622690304.0,2429153280.0,2997457.0,14039903.0
12-04 09:38:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5903241216.0,664354816.0,24623865856.0,2427613184.0,17607.0,9749.0
12-04 09:38:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5903241216.0,664354816.0,24623865856.0,2427613184.0,22899.0,170870.0
12-04 09:38:07,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5903237120.0,664354816.0,24623869952.0,2427613184.0,15739.0,7800.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5903237120.0,664354816.0,24623869952.0,2427613184.0,18445.0,10278.0
12-04 09:38:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5903237120.0,664354816.0,24623869952.0,2427613184.0,16720.0,9129.0
12-04 09:38:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5903237120.0,664354816.0,24623869952.0,2427613184.0,16711.0,8478.0
12-04 09:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5903224832.0,664354816.0,24623874048.0,2427621376.0,33718.0,25799.0
12-04 09:38:12,3.990,2.577,93.267,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5903302656.0,664354816.0,24627892224.0,2423525376.0,2547651.0,1568474.0
12-04 09:38:13,5.448,3.604,90.444,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,5903736832.0,664354816.0,24635371520.0,2415611904.0,4028387.0,14650921.0
12-04 09:38:14,4.286,3.697,91.933,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5903523840.0,664354816.0,24643358720.0,2407837696.0,3569133.0,7866513.0
12-04 09:38:15,5.187,3.486,90.986,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5903982592.0,664354816.0,24651411456.0,2399326208.0,4516765.0,15287897.0
12-04 09:38:16,4.557,3.797,91.477,0.0,0.0,0.169,0.0,24576.0,0.0,4.0,5905092608.0,664354816.0,24658444288.0,2391183360.0,4018663.0,8562684.0
12-04 09:38:17,6.167,5.0,88.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5904748544.0,664354816.0,24667820032.0,2382151680.0,4840930.0,15079344.0
12-04 09:38:18,4.223,2.618,92.905,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5904846848.0,664354816.0,24674775040.0,2375098368.0,3465052.0,8192246.0
12-04 09:38:19,5.644,4.634,89.385,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5905117184.0,664354816.0,24683847680.0,2365755392.0,4482065.0,15039129.0
12-04 09:38:20,5.542,3.862,90.428,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5905002496.0,664354816.0,24691908608.0,2357809152.0,4370288.0,8929355.0
12-04 09:38:21,5.760,4.341,89.649,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5905793024.0,664358912.0,24699957248.0,2348965888.0,4131683.0,14826639.0
12-04 09:38:22,5.098,3.314,91.334,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5905883136.0,664358912.0,24708292608.0,2340540416.0,4230289.0,8610411.0
12-04 09:38:23,6.672,3.970,89.105,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5905186816.0,664358912.0,24717967360.0,2331561984.0,4518456.0,15099878.0
12-04 09:38:24,4.139,3.041,92.568,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5906735104.0,664358912.0,24724013056.0,2323968000.0,3844418.0,8228030.0
12-04 09:38:25,4.507,3.231,91.752,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5907308544.0,664358912.0,24731619328.0,2315788288.0,4080690.0,14292501.0
12-04 09:38:26,5.602,3.930,90.301,0.0,0.0,0.167,0.0,24576.0,0.0,4.0,5906489344.0,664363008.0,24739991552.0,2308231168.0,4074391.0,8356785.0
12-04 09:38:27,4.996,3.387,91.363,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5907329024.0,664363008.0,24748093440.0,2299289600.0,4202703.0,14813629.0
12-04 09:38:28,4.618,4.282,90.848,0.0,0.0,0.252,0.0,40960.0,0.0,7.0,5907615744.0,664363008.0,24755073024.0,2292023296.0,4103140.0,8429680.0
12-04 09:38:29,6.422,3.837,89.491,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5907869696.0,664363008.0,24764203008.0,2282639360.0,4569065.0,14012000.0
12-04 09:38:30,4.565,3.973,91.378,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5907677184.0,664363008.0,24771526656.0,2275508224.0,3822850.0,9355898.0
12-04 09:38:31,5.729,4.128,89.722,0.168,0.0,0.253,0.0,57344.0,0.0,5.0,5907316736.0,664363008.0,24780107776.0,2267287552.0,4608689.0,14944028.0
12-04 09:38:32,5.034,3.104,91.779,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5908238336.0,664363008.0,24786456576.0,2260017152.0,3705117.0,8239599.0
12-04 09:38:33,5.366,3.492,90.375,0.681,0.0,0.085,0.0,109731840.0,0.0,116.0,5908787200.0,664363008.0,24795996160.0,2249928704.0,4388262.0,14979620.0
12-04 09:38:34,5.593,4.257,90.067,0.0,0.0,0.083,0.0,70066176.0,0.0,71.0,5908684800.0,664363008.0,24803618816.0,2242408448.0,4230424.0,8715034.0
12-04 09:38:35,6.381,4.366,88.917,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5908451328.0,664363008.0,24813056000.0,2233204736.0,4401693.0,14632689.0
12-04 09:38:36,4.461,3.451,91.919,0.0,0.0,0.168,0.0,36864.0,0.0,3.0,5908365312.0,664363008.0,24820154368.0,2226192384.0,3770100.0,8405935.0
12-04 09:38:37,6.706,4.023,89.019,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5909573632.0,664363008.0,24829308928.0,2215829504.0,4717156.0,14899887.0
12-04 09:38:38,3.943,3.523,92.366,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5910663168.0,664363008.0,24834961408.0,2209087488.0,3505345.0,7959561.0
12-04 09:38:39,5.724,4.125,89.815,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5909860352.0,664363008.0,24844578816.0,2200272896.0,4611894.0,14865881.0
12-04 09:38:40,4.359,3.521,91.869,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5910364160.0,664363008.0,24850382848.0,2193965056.0,3818194.0,8720026.0
12-04 09:38:41,5.862,3.908,90.144,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5910081536.0,664363008.0,24859774976.0,2184855552.0,4757880.0,15010482.0
12-04 09:38:42,4.114,3.526,92.191,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5910691840.0,664363008.0,24866377728.0,2177642496.0,3487096.0,8346337.0
12-04 09:38:43,5.465,3.928,90.265,0.085,0.0,0.256,0.0,28672.0,0.0,3.0,5911326720.0,664363008.0,24875556864.0,2167828480.0,4841512.0,15134111.0
12-04 09:38:44,4.538,3.866,91.513,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5912326144.0,664363008.0,24882593792.0,2159792128.0,3790687.0,8530171.0
12-04 09:38:45,6.076,4.304,89.283,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5911650304.0,664363008.0,24892612608.0,2150449152.0,4808033.0,12389039.0
12-04 09:38:46,4.082,2.891,93.027,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5911851008.0,664363008.0,24899837952.0,2143023104.0,3748917.0,11020097.0
12-04 09:38:47,5.537,4.362,89.849,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5911920640.0,664363008.0,24908230656.0,2134560768.0,4367714.0,14946585.0
12-04 09:38:48,6.266,3.556,90.008,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5912379392.0,664363008.0,24916635648.0,2125697024.0,4283593.0,8600166.0
12-04 09:38:49,4.411,3.478,91.773,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5912846336.0,664363008.0,24924172288.0,2117693440.0,4108063.0,14482238.0
12-04 09:38:50,5.246,3.997,90.508,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5912526848.0,664363008.0,24931958784.0,2110226432.0,3936753.0,8501840.0
12-04 09:38:51,5.843,3.810,90.262,0.0,0.0,0.085,0.0,36864.0,0.0,7.0,5913985024.0,664363008.0,24940494848.0,2100232192.0,4591691.0,15034081.0
12-04 09:38:52,5.690,4.017,90.042,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5912948736.0,664363008.0,24948056064.0,2093707264.0,4096038.0,8636186.0
12-04 09:38:53,5.068,3.209,91.639,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5913251840.0,664363008.0,24955195392.0,2086264832.0,4052371.0,14478742.0
12-04 09:38:54,4.882,4.209,90.657,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5912748032.0,664363008.0,24963612672.0,2078351360.0,4242513.0,6571202.0
12-04 09:38:55,5.570,3.376,90.633,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5914025984.0,664363008.0,24972189696.0,2068496384.0,4226854.0,13505657.0
12-04 09:38:56,4.798,3.620,91.414,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5914226688.0,664363008.0,24979955712.0,2060529664.0,3910358.0,11498505.0
12-04 09:38:57,5.401,3.460,90.886,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5914107904.0,664363008.0,24988241920.0,2052362240.0,4221321.0,14453383.0
12-04 09:38:58,4.411,3.902,91.603,0.0,0.0,0.085,0.0,12288.0,0.0,2.0,5913341952.0,664363008.0,24996691968.0,2044678144.0,4052069.0,8321538.0
12-04 09:38:59,5.122,3.862,90.932,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5914443776.0,664363008.0,25003294720.0,2036973568.0,4066038.0,14340104.0
12-04 09:39:00,4.337,3.231,92.177,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5916061696.0,664363008.0,25011232768.0,2027417600.0,3943881.0,8327497.0
12-04 09:39:01,5.968,2.813,90.963,0.085,0.0,0.171,0.0,40960.0,0.0,5.0,5915267072.0,664363008.0,25019400192.0,2020044800.0,4183851.0,14483915.0
12-04 09:39:02,4.979,4.304,90.549,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5916024832.0,664363008.0,25027457024.0,2011230208.0,4388000.0,8890262.0
12-04 09:39:03,5.719,3.532,88.646,1.850,0.0,0.252,0.0,68370432.0,0.0,74.0,5917450240.0,664363008.0,25035358208.0,2001903616.0,4168783.0,14711420.0
12-04 09:39:04,4.843,4.078,89.890,0.935,0.0,0.255,0.0,174608384.0,0.0,181.0,5917843456.0,664363008.0,25044131840.0,1992736768.0,4543422.0,9008643.0
12-04 09:39:05,4.630,3.367,91.751,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5917442048.0,664363008.0,25051328512.0,1985941504.0,3798800.0,14381474.0
12-04 09:39:06,6.025,4.770,89.121,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5917401088.0,664363008.0,25060618240.0,1976692736.0,4676125.0,9341314.0
12-04 09:39:07,4.270,3.330,92.058,0.171,0.0,0.171,0.0,28672.0,0.0,3.0,5918449664.0,664363008.0,25067716608.0,1968545792.0,4112463.0,14680784.0
12-04 09:39:08,4.476,3.378,91.976,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5918240768.0,664363008.0,25075048448.0,1961422848.0,3927222.0,8195608.0
12-04 09:39:09,6.297,4.534,89.001,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5918298112.0,664363008.0,25085325312.0,1951088640.0,4759163.0,15516274.0
12-04 09:39:10,4.790,3.950,91.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5919637504.0,664363008.0,25091895296.0,1943179264.0,3967247.0,8502883.0
12-04 09:39:11,5.312,4.469,90.051,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5917896704.0,664363008.0,25102082048.0,1934733312.0,4488872.0,14935903.0
12-04 09:39:12,3.595,2.341,93.896,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5919035392.0,664363008.0,25106976768.0,1928699904.0,2739029.0,8892323.0
12-04 09:39:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5919412224.0,664363008.0,25106923520.0,1928376320.0,15016.0,6542.0
12-04 09:39:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5919412224.0,664363008.0,25106923520.0,1928376320.0,19643.0,166737.0
12-04 09:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5919408128.0,664363008.0,25106927616.0,1928376320.0,15327.0,7934.0
12-04 09:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5919408128.0,664363008.0,25106927616.0,1928376320.0,15888.0,7972.0
12-04 09:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5919408128.0,664363008.0,25106927616.0,1928376320.0,14849.0,7341.0
12-04 09:39:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5919531008.0,664363008.0,25106931712.0,1928249344.0,18823.0,12813.0
12-04 09:39:19,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5919531008.0,664363008.0,25106931712.0,1928249344.0,15380.0,8477.0
12-04 09:39:20,5.232,3.544,91.139,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5918916608.0,664363008.0,25113759744.0,1922035712.0,3598925.0,8296045.0
12-04 09:39:21,4.929,4.010,90.977,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5919625216.0,664363008.0,25121075200.0,1914011648.0,3804820.0,8380430.0
12-04 09:39:22,7.398,3.912,88.520,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5919760384.0,664363008.0,25131626496.0,1903325184.0,5411550.0,15434536.0
12-04 09:39:23,4.351,3.013,92.385,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5920202752.0,664363008.0,25138126848.0,1896382464.0,3458480.0,7979078.0
12-04 09:39:24,7.339,5.171,87.073,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5919940608.0,664363008.0,25148669952.0,1886101504.0,5285851.0,15225609.0
12-04 09:39:25,5.378,3.866,90.420,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5919539200.0,664363008.0,25165750272.0,1869422592.0,4119916.0,14718029.0
12-04 09:39:26,6.605,4.682,88.294,0.0,0.0,0.418,0.0,12288.0,0.0,3.0,5920718848.0,664363008.0,25174536192.0,1859457024.0,4972154.0,13800191.0
12-04 09:39:27,5.004,4.504,90.325,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5921226752.0,664363008.0,25181839360.0,1851645952.0,4088882.0,9952171.0
12-04 09:39:28,6.408,4.047,89.039,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5920833536.0,664363008.0,25191866368.0,1842012160.0,4871288.0,15228241.0
12-04 09:39:29,4.507,3.401,91.922,0.0,0.0,0.170,0.0,12288.0,0.0,2.0,5921308672.0,664363008.0,25199820800.0,1833582592.0,4222265.0,8543682.0
12-04 09:39:30,5.210,4.286,90.084,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5922402304.0,664363008.0,25207799808.0,1824509952.0,4428938.0,14401191.0
12-04 09:39:31,6.318,5.055,88.121,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5921468416.0,664363008.0,25218637824.0,1814605824.0,5122566.0,15798386.0
12-04 09:39:32,5.992,4.051,89.789,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5922082816.0,664363008.0,25225801728.0,1806827520.0,4133027.0,8739199.0
12-04 09:39:33,5.833,3.888,90.110,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5923704832.0,664363008.0,25234649088.0,1796358144.0,4693225.0,14824091.0
12-04 09:39:34,5.178,3.990,89.049,1.613,0.0,0.170,0.0,191975424.0,0.0,192.0,5922410496.0,664363008.0,25243942912.0,1788358656.0,4648376.0,9226590.0
12-04 09:39:35,4.407,3.814,91.356,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5922504704.0,664363008.0,25252065280.0,1780142080.0,4222488.0,14841576.0
12-04 09:39:36,6.271,4.407,89.068,0.0,0.0,0.254,0.0,8192.0,0.0,2.0,5923463168.0,664363008.0,25261285376.0,1769963520.0,5050036.0,15615182.0
12-04 09:39:37,5.008,3.396,91.002,0.255,0.0,0.340,0.0,69632.0,0.0,6.0,5923966976.0,664363008.0,25270030336.0,1760714752.0,4486426.0,8822358.0
12-04 09:39:38,5.481,4.132,90.051,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5923409920.0,664363008.0,25279168512.0,1752133632.0,4494287.0,15067437.0
12-04 09:39:39,6.045,4.450,89.337,0.0,0.0,0.168,0.0,36864.0,0.0,5.0,5924429824.0,664363008.0,25287491584.0,1742790656.0,4685448.0,14821232.0
12-04 09:39:40,5.415,3.469,90.863,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5922988032.0,664363008.0,25296850944.0,1734873088.0,4374856.0,8601739.0
12-04 09:39:41,5.232,4.219,90.464,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5923647488.0,664363008.0,25304821760.0,1726242816.0,4415537.0,14449338.0
12-04 09:39:42,5.724,4.545,89.562,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5924024320.0,664363008.0,25313329152.0,1717358592.0,4753439.0,9565165.0
12-04 09:39:43,5.622,3.748,90.290,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5924466688.0,664363008.0,25321684992.0,1708560384.0,4509112.0,14672916.0
12-04 09:39:44,5.635,4.373,89.823,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5925318656.0,664363008.0,25330515968.0,1698877440.0,4571086.0,14864567.0
12-04 09:39:45,5.551,3.953,90.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5924429824.0,664363008.0,25339637760.0,1690644480.0,4474278.0,8857693.0
12-04 09:39:46,6.313,3.956,89.562,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5925130240.0,664363008.0,25347768320.0,1681813504.0,4604095.0,15105131.0
12-04 09:39:47,5.419,3.895,90.517,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5927624704.0,664363008.0,25357012992.0,1670074368.0,4546782.0,11684987.0
12-04 09:39:48,5.551,4.458,89.655,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5925441536.0,664363008.0,25366220800.0,1663049728.0,4738823.0,12606381.0
12-04 09:39:49,5.743,3.463,90.372,0.084,0.0,0.338,0.0,32768.0,0.0,3.0,5927223296.0,664363008.0,25373814784.0,1653673984.0,4437266.0,14520074.0
12-04 09:39:50,4.584,3.396,91.681,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5926313984.0,664363008.0,25381920768.0,1646477312.0,4172519.0,8449682.0
12-04 09:39:51,5.857,4.075,89.813,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5926838272.0,664363008.0,25391120384.0,1636753408.0,4881000.0,14929627.0
12-04 09:39:52,5.659,4.561,89.696,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5925400576.0,664363008.0,25401987072.0,1627324416.0,4640275.0,15193123.0
12-04 09:39:53,5.551,3.701,90.496,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5926498304.0,664363008.0,25409814528.0,1618399232.0,4215770.0,8665274.0
12-04 09:39:54,6.162,4.413,89.259,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5927727104.0,664363008.0,25417674752.0,1609310208.0,4535403.0,13865581.0
12-04 09:39:55,6.566,4.377,88.552,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5928898560.0,664363008.0,25426276352.0,1599537152.0,4572593.0,7086053.0
12-04 09:39:56,5.853,4.348,89.632,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5927559168.0,664363008.0,25435746304.0,1591406592.0,4491163.0,17947628.0
12-04 09:39:57,6.143,3.840,89.846,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5928112128.0,664363008.0,25445474304.0,1581125632.0,4953033.0,14690141.0
12-04 09:39:58,5.276,4.271,90.285,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5928996864.0,664363008.0,25453424640.0,1572290560.0,4390160.0,5608878.0
12-04 09:39:59,6.778,4.686,88.285,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,5927444480.0,664363008.0,25464123392.0,1563144192.0,5060983.0,19354506.0
12-04 09:40:00,5.201,3.859,90.520,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5928693760.0,664363008.0,25471160320.0,1554857984.0,4090760.0,14486308.0
12-04 09:40:01,5.017,3.827,90.731,0.085,0.0,0.340,0.0,28672.0,0.0,6.0,5929381888.0,664363008.0,25479831552.0,1545498624.0,4462525.0,8723196.0
12-04 09:40:02,5.843,4.149,89.754,0.0,0.0,0.254,0.0,20480.0,0.0,2.0,5930008576.0,664363008.0,25488560128.0,1536143360.0,4729555.0,15010628.0
12-04 09:40:03,6.145,4.125,89.562,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5929283584.0,664363008.0,25497628672.0,1527799808.0,4476996.0,14794685.0
12-04 09:40:04,5.403,4.988,85.869,3.491,0.0,0.249,0.0,182870016.0,0.0,181.0,5929127936.0,664363008.0,25506623488.0,1518960640.0,4453497.0,8885119.0
12-04 09:40:05,6.255,4.587,89.158,0.0,0.0,0.0,0.0,83910656.0,0.0,87.0,5930037248.0,664363008.0,25514196992.0,1510477824.0,4595065.0,14933395.0
12-04 09:40:06,5.847,4.153,89.746,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5929967616.0,664363008.0,25523572736.0,1501171712.0,4556616.0,9103866.0
12-04 09:40:07,5.877,4.366,89.421,0.084,0.0,0.252,0.0,53248.0,0.0,5.0,5929938944.0,664363008.0,25532112896.0,1492660224.0,4524061.0,15026457.0
12-04 09:40:08,6.203,4.275,89.355,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5931814912.0,664363008.0,25540333568.0,1482563584.0,4749010.0,15084268.0
12-04 09:40:09,4.915,3.814,91.102,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5931429888.0,664363008.0,25548451840.0,1474830336.0,4418424.0,8638822.0
12-04 09:40:10,5.690,4.435,89.456,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5931544576.0,664363008.0,25557602304.0,1465565184.0,4554870.0,14838815.0
12-04 09:40:11,5.481,3.626,90.641,0.0,0.0,0.253,0.0,8192.0,0.0,2.0,5930643456.0,664363008.0,25566269440.0,1457799168.0,4484852.0,9175123.0
12-04 09:40:12,6.611,5.021,88.201,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5931261952.0,664363008.0,25575641088.0,1447809024.0,4966101.0,15452173.0
12-04 09:40:13,5.439,4.519,89.205,0.586,0.0,0.251,0.0,28672.0,0.0,3.0,5932486656.0,664363008.0,25583910912.0,1438314496.0,4513316.0,14875523.0
12-04 09:40:14,4.843,3.483,91.419,0.0,0.0,0.255,0.0,28672.0,0.0,5.0,5932216320.0,664363008.0,25591832576.0,1430663168.0,4295383.0,8966635.0
12-04 09:40:15,5.290,3.498,90.956,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5933805568.0,664363008.0,25600253952.0,1420652544.0,4689720.0,14944030.0
12-04 09:40:16,6.086,4.396,89.265,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5931864064.0,664363008.0,25611108352.0,1411739648.0,5007978.0,15372972.0
12-04 09:40:17,4.702,3.359,91.772,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5933137920.0,664363008.0,25617612800.0,1403961344.0,3700079.0,8211764.0
12-04 09:40:18,4.230,2.623,93.147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5932679168.0,664363008.0,25623101440.0,1398931456.0,3218115.0,7959065.0
12-04 09:40:19,6.250,4.645,88.767,0.084,0.0,0.253,0.0,28672.0,0.0,3.0,5932326912.0,664363008.0,25633976320.0,1388408832.0,5104269.0,15928342.0
12-04 09:40:20,6.303,4.874,88.655,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5934551040.0,664363008.0,25642987520.0,1377173504.0,5262004.0,15331302.0
12-04 09:40:21,5.626,5.038,88.917,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5933830144.0,664363008.0,25653317632.0,1367564288.0,4693081.0,14949988.0
12-04 09:40:22,6.452,4.075,89.219,0.0,0.0,0.255,0.0,28672.0,0.0,3.0,5933289472.0,664367104.0,25663295488.0,1358123008.0,5272970.0,9533739.0
12-04 09:40:23,5.462,4.034,90.168,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5934743552.0,664367104.0,25670737920.0,1349226496.0,4415101.0,14961081.0
12-04 09:40:24,5.649,4.553,89.545,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5934653440.0,664367104.0,25679921152.0,1340133376.0,4739675.0,15030554.0
12-04 09:40:25,5.491,4.326,89.933,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,5933850624.0,664367104.0,25688772608.0,1332084736.0,4158214.0,8445545.0
12-04 09:40:26,5.277,4.170,90.298,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5935968256.0,664367104.0,25697402880.0,1321336832.0,4685435.0,13825347.0
12-04 09:40:27,5.818,3.963,90.051,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5935353856.0,664367104.0,25707081728.0,1312272384.0,4580820.0,11026301.0
12-04 09:40:28,4.962,3.869,91.001,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5936025600.0,664367104.0,25713422336.0,1305260032.0,4214161.0,13414755.0
12-04 09:40:29,6.002,5.072,88.757,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,5936406528.0,664367104.0,25722843136.0,1295458304.0,4960593.0,15242220.0
12-04 09:40:30,4.992,3.807,91.032,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5936390144.0,664367104.0,25730551808.0,1287766016.0,4416830.0,6726132.0
12-04 09:40:31,5.882,4.538,89.244,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5936361472.0,664367104.0,25739481088.0,1278865408.0,4644799.0,11672334.0
12-04 09:40:32,4.352,4.010,91.553,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5936353280.0,664367104.0,25748783104.0,1269571584.0,4384541.0,20302426.0
12-04 09:40:33,4.835,4.241,90.670,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5937938432.0,664367104.0,25756545024.0,1260224512.0,4592572.0,8977950.0
12-04 09:40:34,6.996,5.185,86.667,0.988,0.0,0.165,0.0,38772736.0,0.0,40.0,5937033216.0,664367104.0,25765769216.0,1251905536.0,4449999.0,15001488.0
12-04 09:40:35,5.997,3.970,87.416,2.365,0.0,0.253,0.0,226156544.0,0.0,236.0,5938528256.0,664367104.0,25773551616.0,1242628096.0,4738493.0,14684355.0
12-04 09:40:36,5.245,3.723,90.778,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5937295360.0,664367104.0,25782611968.0,1234800640.0,4290657.0,8836760.0
12-04 09:40:37,5.250,3.895,90.517,0.085,0.0,0.254,0.0,53248.0,0.0,5.0,5937639424.0,664367104.0,25791877120.0,1225191424.0,4609692.0,14942760.0
12-04 09:40:38,5.038,4.450,90.344,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5938143232.0,664367104.0,25799974912.0,1216589824.0,4439127.0,8806320.0
12-04 09:40:39,5.922,3.723,90.186,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5938429952.0,664367104.0,25809707008.0,1206571008.0,4585457.0,14856367.0
12-04 09:40:40,5.156,3.804,90.786,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5939671040.0,664367104.0,25817001984.0,1198034944.0,4470583.0,14959405.0
12-04 09:40:41,6.181,4.064,89.331,0.0,0.0,0.423,0.0,12288.0,0.0,3.0,5939396608.0,664367104.0,25825767424.0,1189543936.0,4783554.0,8997370.0
12-04 09:40:42,5.654,3.460,90.633,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5939752960.0,664367104.0,25834528768.0,1180426240.0,4258231.0,14641027.0
12-04 09:40:43,6.390,5.145,88.216,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5938966528.0,664367104.0,25844178944.0,1171562496.0,4757219.0,14988952.0
12-04 09:40:44,4.634,4.634,90.480,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5939269632.0,664367104.0,25851789312.0,1163649024.0,4399414.0,8856001.0
12-04 09:40:45,6.192,4.686,88.870,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5940404224.0,664367104.0,25861038080.0,1153265664.0,4685681.0,14844753.0
12-04 09:40:46,5.096,4.261,90.393,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,5939240960.0,664367104.0,25869103104.0,1146363904.0,4085946.0,8159065.0
12-04 09:40:47,5.481,4.469,89.882,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5939924992.0,664367104.0,25877868544.0,1136914432.0,4554520.0,14737621.0
12-04 09:40:48,5.102,3.316,91.412,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5943685120.0,664367104.0,25884741632.0,1126281216.0,4472108.0,12771307.0
12-04 09:40:49,6.134,5.294,88.151,0.252,0.0,0.168,0.0,28672.0,0.0,3.0,5941481472.0,664367104.0,25895264256.0,1117962240.0,5119601.0,11960905.0
12-04 09:40:50,5.690,4.184,89.958,0.0,0.0,0.167,0.0,40960.0,0.0,7.0,5941231616.0,664367104.0,25903800320.0,1109676032.0,4177736.0,14537942.0
12-04 09:40:51,5.428,3.393,90.925,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5942091776.0,664367104.0,25912459264.0,1100156928.0,4502079.0,14048599.0
12-04 09:40:52,5.076,4.230,90.271,0.0,0.0,0.423,0.0,28672.0,0.0,3.0,5941645312.0,664367104.0,25920327680.0,1092734976.0,4404610.0,9351965.0
12-04 09:40:53,5.858,4.686,89.205,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5943463936.0,664367104.0,25929379840.0,1081864192.0,4794313.0,15384114.0
12-04 09:40:54,5.902,5.154,88.695,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5942714368.0,664367104.0,25938685952.0,1073307648.0,4604073.0,8869672.0
12-04 09:40:55,4.681,3.234,91.830,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5943930880.0,664367104.0,25945636864.0,1065140224.0,4159056.0,14326181.0
12-04 09:40:56,6.397,4.377,89.057,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5943599104.0,664367104.0,25956634624.0,1054474240.0,4851097.0,15004974.0
12-04 09:40:57,4.814,4.054,90.963,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5943615488.0,664367104.0,25964908544.0,1046183936.0,4239245.0,8351116.0
12-04 09:40:58,4.996,3.895,90.855,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5944168448.0,664367104.0,25971986432.0,1038553088.0,4369246.0,13645378.0
12-04 09:40:59,5.004,3.920,90.909,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5944778752.0,664367104.0,25979588608.0,1030340608.0,3911620.0,6381065.0
12-04 09:41:00,5.823,4.726,89.030,0.0,0.0,0.422,0.0,12288.0,0.0,2.0,5945163776.0,664367104.0,25989488640.0,1020055552.0,5113609.0,17943141.0
12-04 09:41:01,4.511,4.0,91.064,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5944844288.0,664367104.0,25997574144.0,1012289536.0,4378101.0,14706390.0
12-04 09:41:02,5.542,4.366,89.840,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,5944557568.0,664367104.0,26006515712.0,1003634688.0,4520732.0,8693053.0
12-04 09:41:03,4.734,4.649,90.448,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5945782272.0,664367104.0,26015408128.0,993517568.0,4441236.0,11485181.0
12-04 09:41:04,6.460,4.698,88.507,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5946839040.0,664367104.0,26024120320.0,983748608.0,4629986.0,18278658.0
12-04 09:41:05,5.607,3.653,86.916,3.568,0.0,0.255,0.0,167059456.0,0.0,172.0,5946400768.0,664367104.0,26032246784.0,976060416.0,4326398.0,8776342.0
12-04 09:41:06,6.308,4.626,88.898,0.0,0.0,0.168,0.0,94801920.0,0.0,100.0,5946662912.0,664367104.0,26041991168.0,966053888.0,4883690.0,15633950.0
12-04 09:41:07,5.588,4.587,89.408,0.167,0.0,0.250,0.0,53248.0,0.0,5.0,5946744832.0,664367104.0,26049757184.0,958205952.0,4542431.0,9096078.0
12-04 09:41:08,4.649,4.649,90.448,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5947314176.0,664367104.0,26058670080.0,948723712.0,4557953.0,14645945.0
12-04 09:41:09,5.971,4.205,89.571,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5948317696.0,664367104.0,26067619840.0,938770432.0,4637445.0,15192236.0
12-04 09:41:10,5.662,4.580,89.425,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5946806272.0,664367104.0,26076164096.0,931737600.0,4516129.0,8561226.0
12-04 09:41:11,5.774,4.770,89.121,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5947695104.0,664367104.0,26085519360.0,921493504.0,4609512.0,15360776.0
12-04 09:41:12,5.339,4.492,90.0,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5948313600.0,664367104.0,26094628864.0,911765504.0,4681543.0,15127608.0
12-04 09:41:13,4.709,3.510,91.438,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5948047360.0,664367104.0,26103730176.0,902930432.0,4536506.0,9036500.0
12-04 09:41:14,5.063,4.810,89.873,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5949403136.0,664367104.0,26111676416.0,893628416.0,4559481.0,14886824.0
12-04 09:41:15,6.835,4.557,88.439,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5950803968.0,664367104.0,26121314304.0,882589696.0,4809789.0,12619065.0
12-04 09:41:16,4.854,4.770,90.126,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5949349888.0,664367104.0,26129661952.0,875696128.0,4370715.0,11488073.0
12-04 09:41:17,6.081,4.561,89.189,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5949849600.0,664367104.0,26138284032.0,866574336.0,4740532.0,14900340.0
12-04 09:41:18,4.849,4.682,90.134,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5949218816.0,664367104.0,26147713024.0,857776128.0,4247756.0,8647657.0
12-04 09:41:19,5.828,4.730,89.020,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5949816832.0,664367104.0,26156843008.0,848048128.0,4784278.0,15133182.0
12-04 09:41:20,2.165,1.915,95.837,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,5950894080.0,664367104.0,26159542272.0,844271616.0,1771651.0,8298995.0
12-04 09:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5951356928.0,664367104.0,26160791552.0,842559488.0,14580.0,6442.0
12-04 09:41:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,5951033344.0,664367104.0,26160791552.0,842883072.0,20813.0,169688.0
12-04 09:41:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5951021056.0,664367104.0,26160795648.0,842891264.0,33447.0,26448.0
12-04 09:41:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5951021056.0,664367104.0,26160795648.0,842891264.0,16481.0,9388.0
12-04 09:41:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,5951021056.0,664367104.0,26160795648.0,842891264.0,17275.0,9565.0
12-04 09:41:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5951016960.0,664367104.0,26160799744.0,842891264.0,15693.0,7967.0
12-04 09:41:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5951016960.0,664367104.0,26160799744.0,842891264.0,15199.0,7644.0
12-04 09:41:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5951016960.0,664367104.0,26160799744.0,842891264.0,15628.0,8119.0
12-04 09:41:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5951016960.0,664367104.0,26160799744.0,842891264.0,19689.0,69840.0
12-04 09:41:30,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5951012864.0,664367104.0,26160803840.0,842891264.0,16692.0,9411.0
12-04 09:41:31,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5950541824.0,664367104.0,26160803840.0,843362304.0,17394.0,10550.0
12-04 09:41:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5950373888.0,664367104.0,26160807936.0,843526144.0,16562.0,8341.0
12-04 09:41:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5950373888.0,664367104.0,26160807936.0,843526144.0,15101.0,6901.0
12-04 09:41:34,3.571,3.654,84.219,8.472,0.0,0.083,0.0,0.0,0.0,0.0,5948858368.0,664367104.0,26166165504.0,839684096.0,2668228.0,1760968.0
12-04 09:41:35,5.152,4.392,90.287,0.0,0.0,0.169,0.0,27881472.0,0.0,27.0,5949296640.0,664367104.0,26174693376.0,830717952.0,4462739.0,15002627.0
12-04 09:41:36,5.462,3.529,90.756,0.0,0.0,0.252,0.0,113012736.0,0.0,115.0,5951832064.0,664367104.0,26181386240.0,821489664.0,4036837.0,14177389.0
12-04 09:41:37,5.453,4.027,90.352,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5950935040.0,664367104.0,26190282752.0,813490176.0,4155149.0,8657544.0
12-04 09:41:38,6.040,4.530,88.926,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5951754240.0,664367104.0,26199257088.0,803696640.0,4939792.0,15218528.0
12-04 09:41:39,6.022,4.071,89.567,0.0,0.0,0.339,0.0,40960.0,0.0,3.0,5953904640.0,664367104.0,26208505856.0,792297472.0,5016429.0,13879175.0
12-04 09:41:40,5.882,5.294,88.571,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5954469888.0,664367104.0,26218958848.0,781279232.0,5161247.0,11175023.0
12-04 09:41:41,6.481,3.620,89.731,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5952479232.0,664367104.0,26227343360.0,774885376.0,4328671.0,13638494.0
12-04 09:41:42,4.758,3.908,90.994,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5952905216.0,664367104.0,26235604992.0,766197760.0,4390368.0,14801649.0
12-04 09:41:43,5.405,3.885,90.372,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5952151552.0,664367104.0,26244653056.0,757903360.0,4586043.0,8960235.0
12-04 09:41:44,7.370,4.690,87.521,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5952622592.0,664367104.0,26255032320.0,747053056.0,5483543.0,15314677.0
12-04 09:41:45,7.016,4.142,88.504,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5952589824.0,664367104.0,26264854528.0,737263616.0,5172893.0,14752814.0
12-04 09:41:46,5.254,3.729,90.678,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5955092480.0,664367104.0,26271944704.0,727670784.0,4570608.0,14752926.0
12-04 09:41:47,5.342,4.674,89.733,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5952634880.0,664367104.0,26281910272.0,720162816.0,4235517.0,8713167.0
12-04 09:41:48,6.091,4.484,89.171,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5954150400.0,664367104.0,26291040256.0,709517312.0,4948512.0,15374890.0
12-04 09:41:49,6.818,4.882,87.879,0.084,0.0,0.337,0.0,28672.0,0.0,4.0,5953564672.0,664367104.0,26301784064.0,699359232.0,5452023.0,15378628.0
12-04 09:41:50,5.981,4.044,89.638,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5955833856.0,664367104.0,26310410240.0,688463872.0,4673309.0,14862305.0
12-04 09:41:51,5.897,4.381,89.385,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5957419008.0,664367104.0,26319642624.0,677646336.0,4549537.0,10488611.0
12-04 09:41:52,6.287,3.856,89.606,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,5954039808.0,664367104.0,26327576576.0,673091584.0,4555699.0,13078720.0
12-04 09:41:53,7.504,3.963,88.196,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5954498560.0,664367104.0,26338750464.0,661458944.0,5444339.0,15529898.0
12-04 09:41:54,6.711,4.782,88.087,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5955538944.0,664367104.0,26348138496.0,651030528.0,5158322.0,15209133.0
12-04 09:41:55,5.509,4.591,89.482,0.250,0.0,0.167,0.0,45056.0,0.0,4.0,5956132864.0,664367104.0,26357125120.0,641449984.0,4238534.0,8525670.0
12-04 09:41:56,7.203,4.523,87.856,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5955092480.0,664367104.0,26366943232.0,632672256.0,5076992.0,15166693.0
12-04 09:41:57,4.738,3.553,91.371,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5956956160.0,664367104.0,26374549504.0,623202304.0,4013634.0,14621945.0
12-04 09:41:58,6.424,5.748,87.574,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5956567040.0,664367104.0,26386227200.0,611913728.0,5633812.0,15163803.0
12-04 09:41:59,5.161,3.807,90.778,0.0,0.0,0.254,0.0,28672.0,0.0,3.0,5956825088.0,664367104.0,26394411008.0,603471872.0,4312661.0,8611426.0
12-04 09:42:00,6.711,5.034,87.919,0.0,0.0,0.336,0.0,40960.0,0.0,7.0,5957599232.0,664367104.0,26404442112.0,592666624.0,5175683.0,15282719.0
12-04 09:42:01,6.323,4.742,88.769,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5956173824.0,664367104.0,26413219840.0,585314304.0,4685043.0,14929898.0
12-04 09:42:02,6.356,4.237,89.068,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5956972544.0,664367104.0,26422345728.0,575389696.0,4916488.0,15364448.0
12-04 09:42:03,5.947,4.418,89.210,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5960241152.0,664367104.0,26432745472.0,561721344.0,5281642.0,12412158.0
12-04 09:42:04,6.208,3.775,89.765,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,5958107136.0,664367104.0,26441244672.0,555356160.0,4454763.0,11703336.0
12-04 09:42:05,6.735,3.751,89.173,0.171,0.0,0.171,0.0,9670656.0,0.0,10.0,5958713344.0,664367104.0,26451259392.0,544735232.0,5186164.0,15476484.0
12-04 09:42:06,5.858,5.188,85.607,3.013,0.0,0.335,0.0,271347712.0,0.0,273.0,5958053888.0,664367104.0,26461487104.0,535166976.0,4751170.0,12611699.0
12-04 09:42:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,1388544.0,0.0,4.0,5959090176.0,664367104.0,26461450240.0,534167552.0,108647.0,705297.0
12-04 09:42:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5959413760.0,664367104.0,26461454336.0,533839872.0,49671.0,3853919.0
12-04 09:42:09,2.510,1.757,95.649,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5957414912.0,664367104.0,26465034240.0,532258816.0,1958612.0,967911.0
12-04 09:42:10,9.122,5.797,84.655,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5961728000.0,664367104.0,26478620672.0,514359296.0,7185759.0,18317478.0
12-04 09:42:11,11.168,7.502,80.563,0.0,0.0,0.767,0.0,0.0,0.0,0.0,5959512064.0,664367104.0,26495897600.0,499298304.0,8996548.0,28753526.0
12-04 09:42:12,10.849,7.569,81.161,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5958459392.0,664367104.0,26513248256.0,483000320.0,8272832.0,23204013.0
12-04 09:42:13,8.710,6.533,84.087,0.168,0.0,0.503,0.0,12288.0,0.0,2.0,5958602752.0,664367104.0,26526359552.0,469745664.0,6545073.0,16458153.0
12-04 09:42:14,6.628,5.285,87.752,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5959897088.0,664367104.0,26535895040.0,458915840.0,5165700.0,15344434.0
12-04 09:42:15,6.091,4.822,88.748,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5960298496.0,664367104.0,26545508352.0,448901120.0,5215567.0,15509802.0
12-04 09:42:16,5.847,3.525,90.284,0.0,0.0,0.344,0.0,0.0,0.0,0.0,5961756672.0,664367104.0,26555437056.0,437514240.0,4972786.0,14874113.0
12-04 09:42:17,5.952,4.082,89.711,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5962723328.0,664367104.0,26563948544.0,428036096.0,5087299.0,15140710.0
12-04 09:42:18,5.892,4.293,89.562,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5962346496.0,664367104.0,26573586432.0,418775040.0,4668300.0,8906965.0
12-04 09:42:19,6.427,4.674,88.314,0.167,0.0,0.417,0.0,28672.0,0.0,4.0,5961453568.0,664367104.0,26583748608.0,409505792.0,4817518.0,14992711.0
12-04 09:42:20,5.656,3.599,90.488,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5962121216.0,664367104.0,26593587200.0,398999552.0,4834540.0,14807297.0
12-04 09:42:21,5.485,3.966,90.295,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5966086144.0,664367104.0,26601107456.0,387514368.0,4542566.0,9992868.0
12-04 09:42:22,6.255,4.565,89.011,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5963059200.0,664367104.0,26611458048.0,380190720.0,5336009.0,13686011.0
12-04 09:42:23,6.171,4.649,89.011,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5962911744.0,664367104.0,26620952576.0,370843648.0,4590715.0,14985850.0
12-04 09:42:24,6.245,4.192,89.307,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5963120640.0,664367104.0,26630639616.0,360947712.0,5257857.0,15221127.0
12-04 09:42:25,5.401,4.304,89.620,0.169,0.0,0.506,0.0,28672.0,0.0,3.0,5963698176.0,664367104.0,26640433152.0,350576640.0,4721377.0,15101270.0
12-04 09:42:26,4.681,3.234,92.0,0.0,0.0,0.085,0.0,20480.0,0.0,1.0,5963677696.0,664367104.0,26647486464.0,343543808.0,4172452.0,9051337.0
12-04 09:42:27,6.414,4.641,88.692,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5965025280.0,664367104.0,26657640448.0,332042240.0,5173894.0,15316461.0
12-04 09:42:28,5.753,5.245,88.663,0.0,0.0,0.338,0.0,12288.0,0.0,3.0,5965123584.0,664367104.0,26668208128.0,321376256.0,5265714.0,15283259.0
12-04 09:42:29,6.689,5.017,87.960,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,5964677120.0,664367104.0,26678272000.0,311758848.0,5102358.0,15490665.0
12-04 09:42:30,5.922,4.837,89.074,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5965164544.0,664367104.0,26686337024.0,303206400.0,4603464.0,8886160.0
12-04 09:42:31,5.738,4.304,89.705,0.169,0.0,0.084,0.0,24576.0,0.0,4.0,5963370496.0,664367104.0,26696052736.0,295284736.0,4655818.0,15159079.0
12-04 09:42:32,5.798,4.790,89.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5964378112.0,664367104.0,26704453632.0,285876224.0,4875451.0,14738287.0
12-04 09:42:33,6.476,4.794,88.310,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5965455360.0,664367104.0,26714923008.0,274329600.0,5383579.0,15376650.0
12-04 09:42:34,6.192,4.071,89.652,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5965762560.0,664367104.0,26723274752.0,265670656.0,4715794.0,8875045.0
12-04 09:42:35,5.753,4.230,89.679,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5966356480.0,664367104.0,26732732416.0,255619072.0,4913714.0,15549869.0
12-04 09:42:36,6.271,4.661,84.661,4.068,0.0,0.339,0.0,145686528.0,0.0,159.0,5966700544.0,664367104.0,26742341632.0,245665792.0,5258199.0,15300719.0
12-04 09:42:37,5.579,4.818,89.011,0.423,0.0,0.169,0.0,142397440.0,0.0,163.0,5967581184.0,664367104.0,26751868928.0,235257856.0,4832614.0,15055884.0
12-04 09:42:38,6.061,5.051,88.636,0.0,0.0,0.253,0.0,368640.0,0.0,13.0,5969305600.0,661774336.0,26745036800.0,242958336.0,4992194.0,11131496.0
12-04 09:42:39,5.442,4.167,89.966,0.0,0.0,0.425,0.0,40960.0,0.0,3.0,5968175104.0,661774336.0,26754785280.0,234340352.0,4904368.0,10423930.0
12-04 09:42:40,6.465,5.038,88.161,0.0,0.0,0.336,0.0,323584.0,0.0,6.0,5969944576.0,659992576.0,26745380864.0,243757056.0,5263860.0,18050410.0
12-04 09:42:41,6.255,5.254,88.240,0.0,0.0,0.250,20480.0,0.0,4.0,0.0,5970395136.0,659992576.0,26755088384.0,233598976.0,5025701.0,15991857.0
12-04 09:42:42,4.542,4.289,91.001,0.0,0.0,0.168,0.0,655360.0,0.0,10.0,5970427904.0,656801792.0,26726748160.0,265097216.0,3998809.0,8378228.0
12-04 09:42:43,6.633,4.618,88.245,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5970321408.0,656801792.0,26735894528.0,256057344.0,5092712.0,15368874.0
12-04 09:42:44,5.686,4.599,89.465,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5970612224.0,656801792.0,26744827904.0,246833152.0,4503390.0,14824935.0
12-04 09:42:45,6.197,4.075,89.389,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5975109632.0,656801792.0,26752249856.0,234913792.0,4690756.0,11101800.0
12-04 09:42:46,6.594,5.509,87.646,0.0,0.0,0.250,0.0,241664.0,0.0,1.0,5971726336.0,655204352.0,26743603200.0,248541184.0,4957866.0,12909471.0
12-04 09:42:47,6.911,4.996,87.760,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5971136512.0,655204352.0,26753589248.0,239144960.0,5044724.0,15281894.0
12-04 09:42:48,6.365,4.941,88.526,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5972328448.0,655204352.0,26762399744.0,229142528.0,4918139.0,14925193.0
12-04 09:42:49,5.504,4.234,89.585,0.169,0.0,0.508,0.0,348160.0,0.0,14.0,5971456000.0,653496320.0,26746916864.0,247205888.0,4633419.0,9288963.0
12-04 09:42:50,6.177,5.259,88.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5971464192.0,653496320.0,26757144576.0,236969984.0,4960837.0,14620730.0
12-04 09:42:51,6.593,4.649,88.504,0.0,0.0,0.254,0.0,348160.0,0.0,6.0,5971595264.0,651915264.0,26745450496.0,250114048.0,5206742.0,15544371.0
12-04 09:42:52,5.228,3.794,90.472,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5971070976.0,651915264.0,26753142784.0,242946048.0,4408098.0,14519351.0
12-04 09:42:53,5.857,4.924,88.964,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5972320256.0,651915264.0,26763493376.0,231346176.0,5174106.0,15269766.0
12-04 09:42:54,4.863,3.242,91.724,0.0,0.0,0.171,0.0,376832.0,0.0,10.0,5971345408.0,650350592.0,26749898752.0,247480320.0,4288237.0,8573615.0
12-04 09:42:55,6.061,4.040,89.478,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5970472960.0,650350592.0,26759671808.0,238579712.0,4630348.0,14772975.0
12-04 09:42:56,6.667,4.810,88.354,0.0,0.0,0.169,0.0,40960.0,0.0,5.0,5973004288.0,648753152.0,26745618432.0,251699200.0,4986579.0,15346565.0
12-04 09:42:57,5.119,3.840,90.870,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5972213760.0,648753152.0,26754568192.0,243539968.0,4739791.0,8897827.0
12-04 09:42:58,6.435,4.488,88.569,0.0,0.0,0.508,0.0,12288.0,0.0,1.0,5972725760.0,648753152.0,26763235328.0,234360832.0,5379195.0,15405233.0
12-04 09:42:59,5.513,4.326,89.992,0.0,0.0,0.170,0.0,28672.0,0.0,5.0,5973004288.0,647163904.0,26749673472.0,249233408.0,4706532.0,14958619.0
12-04 09:43:00,5.917,4.903,88.757,0.169,0.0,0.254,0.0,28672.0,0.0,3.0,5971812352.0,647163904.0,26760638464.0,239460352.0,5075575.0,15431476.0
12-04 09:43:01,5.882,4.790,88.992,0.0,0.0,0.336,0.0,196608.0,0.0,5.0,5977526272.0,645550080.0,26743877632.0,252121088.0,4700019.0,10390219.0
12-04 09:43:02,5.156,4.311,90.279,0.0,0.0,0.254,0.0,28672.0,0.0,3.0,5972828160.0,645550080.0,26753384448.0,247312384.0,4631429.0,13709434.0
12-04 09:43:03,7.107,4.653,88.071,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5972742144.0,645550080.0,26764066816.0,236716032.0,5475004.0,15672935.0
12-04 09:43:04,5.907,4.742,87.354,1.747,0.0,0.250,0.0,372736.0,0.0,9.0,5973356544.0,643944448.0,26747346944.0,254427136.0,4360607.0,14891506.0
12-04 09:43:05,5.471,4.630,89.731,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5971644416.0,643944448.0,26757095424.0,246390784.0,4787703.0,8646446.0
12-04 09:43:06,7.149,4.962,87.384,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5973327872.0,643944448.0,26765934592.0,235868160.0,5404746.0,15322302.0
12-04 09:43:07,4.677,4.167,85.374,5.697,0.0,0.085,0.0,251879424.0,0.0,406.0,5975711744.0,642326528.0,26749374464.0,251662336.0,4253837.0,14314039.0
12-04 09:43:08,5.688,4.584,89.389,0.0,0.0,0.340,0.0,36700160.0,0.0,61.0,5973118976.0,642326528.0,26759487488.0,244142080.0,4915869.0,15659393.0
12-04 09:43:09,5.476,4.971,89.385,0.0,0.0,0.168,0.0,40960.0,0.0,3.0,5973327872.0,642326528.0,26769485824.0,233934848.0,4917439.0,9061939.0
12-04 09:43:10,5.838,5.076,88.832,0.0,0.0,0.254,0.0,229376.0,0.0,5.0,5973327872.0,640704512.0,26752864256.0,252178432.0,5088874.0,15244096.0
12-04 09:43:11,5.872,4.866,88.926,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5973422080.0,640704512.0,26761760768.0,243187712.0,4817084.0,13085256.0
12-04 09:43:12,2.115,1.269,96.447,0.085,0.0,0.085,0.0,49152.0,0.0,7.0,5973954560.0,640704512.0,26764902400.0,239513600.0,2128600.0,9015246.0
12-04 09:43:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5973475328.0,640704512.0,26766942208.0,237953024.0,15718.0,7016.0
12-04 09:43:14,2.002,1.501,96.414,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5972897792.0,640704512.0,26768736256.0,236736512.0,1344608.0,3020611.0
12-04 09:43:15,7.323,5.387,86.953,0.0,0.0,0.337,0.0,385024.0,0.0,6.0,5973749760.0,639057920.0,26753458176.0,252809216.0,5953622.0,15477508.0
12-04 09:43:16,11.740,7.517,80.236,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5974224896.0,639057920.0,26769821696.0,235970560.0,8464380.0,23285698.0
12-04 09:43:17,7.544,6.119,85.834,0.0,0.0,0.503,0.0,348160.0,0.0,7.0,5973778432.0,637386752.0,26755170304.0,252739584.0,6154488.0,15197905.0
12-04 09:43:18,9.581,5.560,84.517,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5974069248.0,637386752.0,26767212544.0,240406528.0,6964999.0,22851045.0
12-04 09:43:19,7.360,5.668,86.633,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5973405696.0,637386752.0,26779525120.0,228757504.0,6487751.0,15661447.0
12-04 09:43:20,6.981,5.635,87.048,0.0,0.0,0.336,0.0,339968.0,0.0,6.0,5976072192.0,635666432.0,26763145216.0,244191232.0,5747869.0,15675523.0
12-04 09:43:21,5.089,4.326,90.246,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5974351872.0,635666432.0,26772971520.0,236085248.0,4415922.0,14165211.0
12-04 09:43:22,5.630,4.874,89.328,0.0,0.0,0.168,0.0,339968.0,0.0,7.0,5975339008.0,633982976.0,26752864256.0,256888832.0,4669021.0,15566649.0
12-04 09:43:23,5.872,4.0,89.787,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5975736320.0,633982976.0,26761543680.0,247812096.0,4946896.0,14862463.0
12-04 09:43:24,6.240,4.576,88.852,0.166,0.0,0.166,0.0,28672.0,0.0,4.0,5974163456.0,633991168.0,26772353024.0,238567424.0,4674005.0,8832104.0
12-04 09:43:25,7.309,5.897,86.379,0.0,0.0,0.415,0.0,327680.0,0.0,5.0,5976510464.0,632324096.0,26752634880.0,257605632.0,5417295.0,15477489.0
12-04 09:43:26,5.481,4.469,89.882,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5975797760.0,632324096.0,26761830400.0,249122816.0,4657604.0,14859140.0
12-04 09:43:27,5.456,3.069,91.049,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5975519232.0,632324096.0,26768920576.0,242311168.0,4545015.0,14833583.0
12-04 09:43:28,6.107,3.817,90.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5975511040.0,632324096.0,26777825280.0,233414656.0,4485010.0,8824392.0
12-04 09:43:29,6.379,3.879,89.138,0.172,0.0,0.431,0.0,364544.0,0.0,10.0,5975339008.0,630624256.0,26759438336.0,253673472.0,5777931.0,16243356.0
12-04 09:43:30,5.583,4.333,89.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5976289280.0,630624256.0,26765307904.0,246853632.0,4238220.0,14206338.0
12-04 09:43:31,6.361,5.089,88.380,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5974142976.0,630624256.0,26778152960.0,236154880.0,5322086.0,15470577.0
12-04 09:43:32,6.334,4.983,88.429,0.0,0.0,0.253,0.0,385024.0,0.0,9.0,5975986176.0,628916224.0,26755981312.0,258191360.0,5215637.0,15519331.0
12-04 09:43:33,5.051,3.620,91.162,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5974917120.0,628916224.0,26764517376.0,250724352.0,4207501.0,8678975.0
12-04 09:43:34,7.712,5.339,86.695,0.0,0.0,0.254,0.0,20480.0,0.0,2.0,5975547904.0,628916224.0,26775736320.0,238874624.0,6047543.0,18926497.0
12-04 09:43:35,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5975826432.0,628916224.0,26776457216.0,237875200.0,17057.0,9809.0
12-04 09:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5975498752.0,628916224.0,26776457216.0,238202880.0,34351.0,1749336.0
12-04 09:43:37,0.083,0.083,98.917,0.917,0.0,0.0,0.0,32952320.0,0.0,56.0,5975818240.0,628916224.0,26776465408.0,237875200.0,15598.0,7191.0
12-04 09:43:38,0.084,0.084,96.074,3.759,0.0,0.0,0.0,221343744.0,0.0,365.0,5975834624.0,628916224.0,26776465408.0,237858816.0,14894.0,7452.0
12-04 09:43:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,5975744512.0,628916224.0,26776465408.0,237948928.0,18207.0,10808.0
12-04 09:43:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5975867392.0,628916224.0,26776469504.0,237821952.0,15891.0,9049.0
12-04 09:43:41,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5976715264.0,628916224.0,26776469504.0,236974080.0,34001.0,27424.0
12-04 09:43:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976383488.0,628916224.0,26776469504.0,237305856.0,15619.0,8644.0
12-04 09:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976383488.0,628916224.0,26776469504.0,237305856.0,15659.0,7694.0
12-04 09:43:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5976383488.0,628916224.0,26776469504.0,237305856.0,15509.0,8400.0
12-04 09:43:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976383488.0,628916224.0,26776469504.0,237305856.0,15400.0,7325.0
12-04 09:43:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976383488.0,628916224.0,26776469504.0,237305856.0,16235.0,7232.0
12-04 09:43:47,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5976379392.0,628916224.0,26776473600.0,237305856.0,17789.0,11175.0
12-04 09:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,7.0,5976264704.0,628916224.0,26776588288.0,237305856.0,15041.0,7402.0
12-04 09:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976346624.0,628916224.0,26776633344.0,237178880.0,18118.0,10920.0
12-04 09:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976346624.0,628916224.0,26776633344.0,237178880.0,15424.0,8111.0
12-04 09:43:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976346624.0,628916224.0,26776633344.0,237178880.0,16934.0,10158.0
12-04 09:43:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5976346624.0,628916224.0,26776633344.0,237178880.0,14860.0,7360.0
12-04 09:43:53,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5976346624.0,628916224.0,26776633344.0,237178880.0,15243.0,7106.0
12-04 09:43:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976346624.0,628916224.0,26776633344.0,237178880.0,15488.0,8327.0
12-04 09:43:55,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5976342528.0,628916224.0,26776637440.0,237178880.0,16273.0,9047.0
12-04 09:43:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976342528.0,628916224.0,26776637440.0,237178880.0,16978.0,11299.0
12-04 09:43:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976342528.0,628916224.0,26776637440.0,237178880.0,15841.0,8349.0
12-04 09:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5976342528.0,628916224.0,26776637440.0,237178880.0,15609.0,8739.0
12-04 09:43:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5976342528.0,628916224.0,26776637440.0,237178880.0,18653.0,55284.0
12-04 09:44:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976342528.0,628916224.0,26776637440.0,237178880.0,15509.0,8648.0
12-04 09:44:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976580096.0,628916224.0,26776641536.0,236937216.0,15034.0,6775.0
12-04 09:44:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976203264.0,628916224.0,26776641536.0,237314048.0,15690.0,8943.0
12-04 09:44:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5976203264.0,628916224.0,26776641536.0,237314048.0,16475.0,9198.0
12-04 09:44:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976203264.0,628916224.0,26776641536.0,237314048.0,27186.0,206858.0
12-04 09:44:05,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5976203264.0,628916224.0,26776641536.0,237314048.0,16712.0,8377.0
12-04 09:44:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976203264.0,628916224.0,26776641536.0,237314048.0,15085.0,6851.0
12-04 09:44:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976203264.0,628916224.0,26776641536.0,237314048.0,17804.0,10731.0
12-04 09:44:08,2.570,2.239,95.025,0.0,0.0,0.166,0.0,45056.0,0.0,4.0,5975465984.0,628916224.0,26778427392.0,236265472.0,1741252.0,1035946.0
12-04 09:44:09,4.223,2.365,93.243,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5974757376.0,628916224.0,26786037760.0,229363712.0,3342969.0,8034629.0
12-04 09:44:10,6.399,3.669,89.676,0.0,0.0,0.256,0.0,372736.0,0.0,11.0,5976006656.0,627224576.0,26763255808.0,252588032.0,5085049.0,15431492.0
12-04 09:44:11,6.424,4.565,88.673,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,5978099712.0,627224576.0,26771800064.0,241950720.0,4838861.0,14638076.0
12-04 09:44:12,7.089,4.895,87.764,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5975834624.0,627224576.0,26783842304.0,232173568.0,5288207.0,15093466.0
12-04 09:44:13,6.035,5.281,88.349,0.0,0.0,0.335,0.0,409600.0,0.0,13.0,5978234880.0,625426432.0,26760073216.0,255340544.0,4951405.0,12324736.0
12-04 09:44:14,6.313,4.714,88.636,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5978320896.0,625426432.0,26770628608.0,244699136.0,5281487.0,12401812.0
12-04 09:44:15,6.329,4.641,88.861,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5975793664.0,625426432.0,26778894336.0,238960640.0,5255642.0,15216340.0
12-04 09:44:16,6.313,4.630,88.721,0.0,0.0,0.337,0.0,352256.0,0.0,8.0,5977837568.0,623706112.0,26754863104.0,262668288.0,5047474.0,15291879.0
12-04 09:44:17,6.376,5.453,87.836,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5976817664.0,623706112.0,26765488128.0,253063168.0,5135281.0,15511974.0
12-04 09:44:18,6.566,6.229,86.869,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5976940544.0,623706112.0,26777042944.0,241385472.0,5756463.0,15712299.0
12-04 09:44:19,5.902,4.806,88.954,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5977489408.0,623706112.0,26786717696.0,231161856.0,4921879.0,15046149.0
12-04 09:44:20,6.560,4.626,88.562,0.0,0.0,0.252,0.0,372736.0,0.0,11.0,5978710016.0,621903872.0,26761510912.0,256950272.0,4948572.0,13410376.0
12-04 09:44:21,7.257,5.992,86.414,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5976752128.0,621903872.0,26773958656.0,246460416.0,5894223.0,13189920.0
12-04 09:44:22,0.666,0.500,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5977186304.0,621903872.0,26775367680.0,244617216.0,525266.0,5051923.0
12-04 09:44:23,2.089,2.005,95.656,0.084,0.0,0.167,0.0,40960.0,0.0,7.0,5976776704.0,621903872.0,26778054656.0,242339840.0,1786971.0,6115399.0
12-04 09:44:24,10.357,7.470,81.834,0.0,0.0,0.340,0.0,372736.0,0.0,7.0,5976797184.0,620187648.0,26758692864.0,263397376.0,8363433.0,16950546.0
12-04 09:44:25,8.699,6.841,83.868,0.0,0.0,0.591,0.0,0.0,0.0,0.0,5976723456.0,620187648.0,26772774912.0,249389056.0,6679046.0,22382917.0
12-04 09:44:26,8.179,6.239,85.329,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5977808896.0,620187648.0,26784698368.0,236380160.0,6802453.0,17073930.0
12-04 09:44:27,7.246,5.712,86.701,0.0,0.0,0.341,0.0,352256.0,0.0,8.0,5978255360.0,618364928.0,26760183808.0,262270976.0,6189921.0,21738773.0
12-04 09:44:28,6.088,5.171,88.407,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5980962816.0,618364928.0,26770128896.0,249618432.0,4863873.0,9178942.0
12-04 09:44:29,5.828,4.899,88.598,0.169,0.0,0.507,0.0,12288.0,0.0,2.0,5977939968.0,618364928.0,26779979776.0,242790400.0,5200564.0,14916823.0
12-04 09:44:30,6.345,4.146,89.255,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5976764416.0,618364928.0,26791051264.0,232894464.0,5012442.0,15137902.0
12-04 09:44:31,5.867,5.357,88.520,0.0,0.0,0.255,0.0,364544.0,0.0,5.0,5978386432.0,616562688.0,26762862592.0,261263360.0,5389056.0,15162471.0
12-04 09:44:32,8.242,5.383,86.123,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5977358336.0,616562688.0,26774745088.0,250408960.0,5711253.0,15975072.0
12-04 09:44:33,5.146,3.945,90.480,0.0,0.0,0.429,0.0,32768.0,0.0,4.0,5977837568.0,616562688.0,26784641024.0,240033792.0,4964317.0,15170077.0
12-04 09:44:34,6.027,4.329,89.219,0.0,0.0,0.424,0.0,12288.0,0.0,2.0,5979041792.0,615743488.0,26776657920.0,247631872.0,5225556.0,15271234.0
12-04 09:44:35,6.318,4.381,88.880,0.168,0.0,0.253,688128.0,12288.0,9.0,2.0,5977604096.0,615743488.0,26786897920.0,238829568.0,4990041.0,14957873.0
12-04 09:44:36,6.261,4.822,88.748,0.0,0.0,0.169,0.0,499712.0,0.0,10.0,5982457856.0,613896192.0,26758705152.0,264015872.0,5175183.0,11559737.0
12-04 09:44:37,5.853,5.184,88.629,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5978849280.0,613896192.0,26767642624.0,258686976.0,5041522.0,12897523.0
12-04 09:44:38,6.424,5.072,88.166,0.0,0.0,0.338,0.0,20480.0,0.0,2.0,5978185728.0,613896192.0,26777645056.0,249348096.0,5428179.0,15005240.0
12-04 09:44:39,6.639,5.378,87.815,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5979041792.0,613896192.0,26788417536.0,237719552.0,5457255.0,15108484.0
12-04 09:44:40,6.655,5.392,87.784,0.0,0.0,0.168,0.0,81920.0,0.0,4.0,5978439680.0,613003264.0,26780852224.0,246779904.0,5426508.0,15506262.0
12-04 09:44:41,7.233,4.962,87.384,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5978169344.0,613003264.0,26790268928.0,237633536.0,5215637.0,15411355.0
12-04 09:44:42,6.850,5.096,87.886,0.0,0.0,0.167,0.0,245760.0,0.0,6.0,5980028928.0,612118528.0,26780815360.0,246112256.0,4810609.0,14761736.0
12-04 09:44:43,6.091,4.653,84.095,4.822,0.0,0.338,0.0,118059008.0,0.0,193.0,5979590656.0,612118528.0,26790912000.0,236453888.0,5161096.0,15054045.0
12-04 09:44:44,7.327,5.745,76.686,9.908,0.0,0.333,0.0,235515904.0,0.0,396.0,5980368896.0,610304000.0,26761641984.0,266760192.0,5361956.0,15302956.0
12-04 09:44:45,7.010,4.476,88.176,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5979025408.0,610304000.0,26771632128.0,258113536.0,5354597.0,15179677.0
12-04 09:44:46,5.428,4.326,90.076,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5979426816.0,610304000.0,26780966912.0,248377344.0,4691170.0,8984163.0
12-04 09:44:47,6.324,5.481,87.774,0.253,0.0,0.169,0.0,28672.0,0.0,3.0,5979869184.0,610304000.0,26791448576.0,237453312.0,5492108.0,15236715.0
12-04 09:44:48,6.416,4.876,88.195,0.0,0.0,0.513,0.0,135168.0,0.0,8.0,5980606464.0,609390592.0,26783178752.0,245899264.0,5741099.0,15726905.0
12-04 09:44:49,6.419,4.392,88.851,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5979340800.0,609390592.0,26793824256.0,236519424.0,5005901.0,14699983.0
12-04 09:44:50,6.489,5.574,87.770,0.0,0.0,0.166,0.0,233472.0,0.0,7.0,5980299264.0,608477184.0,26782908416.0,247390208.0,4978832.0,15064626.0
12-04 09:44:51,6.951,5.025,87.688,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5979516928.0,608477184.0,26792968192.0,238112768.0,5154865.0,13977733.0
12-04 09:44:52,6.255,4.057,89.434,0.0,0.0,0.254,0.0,196608.0,0.0,5.0,5979897856.0,607563776.0,26782396416.0,249217024.0,4665208.0,10736633.0
12-04 09:44:53,6.728,5.214,87.637,0.168,0.0,0.252,0.0,28672.0,0.0,4.0,5980839936.0,607563776.0,26792591360.0,238080000.0,5363237.0,20667699.0
12-04 09:44:54,6.932,5.325,87.574,0.0,0.0,0.169,0.0,237568.0,0.0,12.0,5981978624.0,606625792.0,26782887936.0,247582720.0,5784423.0,10895425.0
12-04 09:44:55,5.218,4.705,89.820,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5983760384.0,606625792.0,26792599552.0,236089344.0,5143484.0,16945014.0
12-04 09:44:56,6.784,5.025,87.688,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5980168192.0,606625792.0,26803929088.0,228352000.0,5270691.0,12807471.0
12-04 09:44:57,5.307,4.128,90.227,0.0,0.0,0.337,0.0,167936.0,0.0,6.0,5981437952.0,605704192.0,26791530496.0,240402432.0,4360688.0,14755294.0
12-04 09:44:58,6.122,4.507,89.031,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5979734016.0,605708288.0,26802442240.0,231190528.0,5113804.0,15018997.0
12-04 09:44:59,5.978,3.672,90.179,0.085,0.0,0.085,0.0,176128.0,0.0,6.0,5981061120.0,604782592.0,26790260736.0,242970624.0,4875086.0,15079831.0
12-04 09:45:00,6.329,4.557,89.114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5980160000.0,604782592.0,26800414720.0,233717760.0,5052807.0,9102286.0
12-04 09:45:01,6.086,4.227,89.349,0.0,0.0,0.338,0.0,188416.0,0.0,7.0,5980340224.0,603860992.0,26788868096.0,246005760.0,4812503.0,15091017.0
12-04 09:45:02,7.113,4.234,88.315,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5981663232.0,603860992.0,26799161344.0,234389504.0,5329243.0,15597771.0
12-04 09:45:03,5.678,4.407,89.576,0.0,0.0,0.339,0.0,233472.0,0.0,6.0,5983866880.0,602931200.0,26786205696.0,246071296.0,4999641.0,14799093.0
12-04 09:45:04,7.155,4.966,87.626,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5982027776.0,602931200.0,26798428160.0,235687936.0,5516823.0,15467650.0
12-04 09:45:05,7.119,5.276,87.186,0.084,0.0,0.335,0.0,200704.0,0.0,7.0,5982203904.0,602001408.0,26788225024.0,246644736.0,5453556.0,15944002.0
12-04 09:45:06,7.574,5.277,86.894,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5982011392.0,602001408.0,26799878144.0,235184128.0,6187125.0,17299278.0
12-04 09:45:07,6.102,4.492,89.237,0.0,0.0,0.169,0.0,204800.0,0.0,6.0,5983162368.0,601071616.0,26788794368.0,246046720.0,5019159.0,14068908.0
12-04 09:45:08,6.621,5.008,88.200,0.0,0.0,0.170,0.0,20480.0,0.0,2.0,5982060544.0,601071616.0,26799063040.0,236879872.0,5393659.0,16451911.0
12-04 09:45:09,5.755,5.004,88.907,0.0,0.0,0.334,0.0,188416.0,0.0,4.0,5982531584.0,600145920.0,26787581952.0,248815616.0,4657826.0,8798048.0
12-04 09:45:10,6.769,4.199,88.946,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5982654464.0,600145920.0,26797010944.0,239263744.0,5372840.0,15418138.0
12-04 09:45:11,6.277,4.835,88.634,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5982912512.0,600145920.0,26807304192.0,228712448.0,5486522.0,15137305.0
12-04 09:45:12,6.841,4.054,88.767,0.0,0.0,0.338,0.0,208896.0,0.0,6.0,5983735808.0,599212032.0,26792980480.0,243146752.0,4992422.0,14887405.0
12-04 09:45:13,5.823,4.810,88.945,0.084,0.0,0.338,0.0,16384.0,0.0,2.0,5983019008.0,599212032.0,26803511296.0,233332736.0,5090158.0,15469390.0
12-04 09:45:14,6.309,5.115,85.166,2.984,0.0,0.426,0.0,117784576.0,0.0,202.0,5983371264.0,598278144.0,26792230912.0,245194752.0,5520501.0,15604414.0
12-04 09:45:15,6.711,5.285,84.732,3.020,0.0,0.252,0.0,193208320.0,0.0,336.0,5985173504.0,598278144.0,26802028544.0,233594880.0,5096062.0,13321799.0
12-04 09:45:16,5.574,5.490,88.682,0.0,0.0,0.253,0.0,212992.0,0.0,6.0,5983354880.0,597344256.0,26790936576.0,247439360.0,5231387.0,11479575.0
12-04 09:45:17,7.203,5.276,86.935,0.084,0.0,0.503,0.0,12288.0,0.0,2.0,5982998528.0,597344256.0,26801205248.0,237527040.0,5597273.0,15677691.0
12-04 09:45:18,5.357,4.337,90.221,0.0,0.0,0.085,0.0,245760.0,0.0,9.0,5983825920.0,596410368.0,26787696640.0,251142144.0,4646676.0,15299293.0
12-04 09:45:19,6.351,4.911,88.315,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5984751616.0,596410368.0,26797834240.0,240078848.0,5357851.0,15302159.0
12-04 09:45:20,6.381,5.290,88.077,0.0,0.0,0.252,0.0,184320.0,0.0,2.0,5985075200.0,595480576.0,26786725888.0,251793408.0,5181996.0,15584375.0
12-04 09:45:21,5.461,4.266,90.017,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5984645120.0,595480576.0,26795843584.0,243105792.0,5054169.0,14869832.0
12-04 09:45:22,7.628,4.946,87.091,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5984092160.0,595480576.0,26806812672.0,232689664.0,5238267.0,9462633.0
12-04 09:45:23,5.892,4.545,88.973,0.253,0.0,0.337,0.0,249856.0,0.0,12.0,5984124928.0,594554880.0,26793263104.0,247132160.0,4815084.0,15224765.0
12-04 09:45:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5984432128.0,594554880.0,26795143168.0,244944896.0,92479.0,13825.0
12-04 09:45:25,0.837,0.502,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5984149504.0,594554880.0,26795159552.0,245211136.0,695714.0,5071538.0
12-04 09:45:26,5.471,4.040,90.236,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5984333824.0,594554880.0,26803916800.0,236269568.0,4543193.0,8513446.0
12-04 09:45:27,13.160,9.304,76.614,0.0,0.0,0.922,0.0,176128.0,0.0,3.0,5985140736.0,593629184.0,26800304128.0,240001024.0,10251231.0,31421972.0
12-04 09:45:28,1.676,1.174,97.066,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5985177600.0,593629184.0,26802880512.0,237387776.0,1406586.0,1208779.0
12-04 09:45:29,5.734,4.047,90.051,0.169,0.0,0.0,0.0,200704.0,0.0,5.0,5985755136.0,592703488.0,26789429248.0,251187200.0,4401710.0,15014880.0
12-04 09:45:30,10.681,8.579,80.320,0.0,0.0,0.421,0.0,61440.0,0.0,12.0,5984894976.0,592703488.0,26807132160.0,234344448.0,8703677.0,23005638.0
12-04 09:45:31,7.782,6.025,85.774,0.0,0.0,0.418,0.0,200704.0,0.0,5.0,5985341440.0,591773696.0,26795933696.0,246026240.0,5970541.0,16228865.0
12-04 09:45:32,11.139,8.608,79.662,0.0,0.0,0.591,0.0,139264.0,0.0,4.0,5988605952.0,590831616.0,26791051264.0,248586240.0,8741331.0,27349124.0
12-04 09:45:33,8.156,6.032,85.472,0.0,0.0,0.340,0.0,20480.0,0.0,3.0,5986123776.0,590835712.0,26803261440.0,238854144.0,6716703.0,19269569.0
12-04 09:45:34,5.892,4.125,89.815,0.0,0.0,0.168,0.0,229376.0,0.0,7.0,5990244352.0,589897728.0,26789441536.0,249491456.0,4397336.0,10623063.0
12-04 09:45:35,6.571,5.055,87.869,0.168,0.0,0.337,0.0,28672.0,0.0,5.0,5986414592.0,589897728.0,26799841280.0,242921472.0,5658940.0,18507835.0
12-04 09:45:36,6.564,5.030,87.980,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5986992128.0,589897728.0,26810716160.0,231469056.0,5885614.0,15920559.0
12-04 09:45:37,7.197,5.080,87.638,0.0,0.0,0.085,0.0,184320.0,0.0,4.0,5985882112.0,588955648.0,26798751744.0,245485568.0,5741744.0,15338481.0
12-04 09:45:38,6.638,3.915,89.106,0.0,0.0,0.340,0.0,20480.0,0.0,2.0,5985914880.0,588959744.0,26809442304.0,234758144.0,5116219.0,14872150.0
12-04 09:45:39,6.894,4.085,88.681,0.0,0.0,0.340,0.0,167936.0,0.0,5.0,5986471936.0,588021760.0,26796748800.0,247832576.0,5454682.0,15298903.0
12-04 09:45:40,6.073,5.158,88.519,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5987418112.0,588021760.0,26805964800.0,237670400.0,4579805.0,9985211.0
12-04 09:45:41,7.628,5.532,86.421,0.084,0.0,0.335,0.0,40960.0,0.0,4.0,5989076992.0,587079680.0,26804772864.0,238145536.0,5697190.0,14981378.0
12-04 09:45:42,5.992,4.810,88.945,0.0,0.0,0.253,0.0,200704.0,0.0,2.0,5985026048.0,587079680.0,26802626560.0,244342784.0,4700881.0,14430783.0
12-04 09:45:43,6.706,4.329,88.710,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5985935360.0,587079680.0,26813718528.0,232341504.0,5429194.0,15113852.0
12-04 09:45:44,6.847,4.987,87.912,0.0,0.0,0.254,0.0,159744.0,0.0,4.0,5984555008.0,586133504.0,26801618944.0,246767616.0,5473664.0,15535926.0
12-04 09:45:45,6.340,4.480,84.954,3.888,0.0,0.338,0.0,150740992.0,0.0,248.0,5984686080.0,586133504.0,26811162624.0,237092864.0,5088600.0,14996327.0
12-04 09:45:46,6.081,4.983,86.740,1.943,0.0,0.253,0.0,162902016.0,0.0,285.0,5986004992.0,585183232.0,26797006848.0,250880000.0,5011076.0,15172800.0
12-04 09:45:47,5.513,4.495,89.737,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5985603584.0,585183232.0,26807267328.0,241020928.0,4824311.0,14893322.0
12-04 09:45:48,6.346,4.717,88.679,0.0,0.0,0.257,0.0,266240.0,0.0,9.0,5986148352.0,584253440.0,26794033152.0,254640128.0,5707957.0,15736596.0
12-04 09:45:49,6.633,5.290,87.825,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5987913728.0,584253440.0,26804031488.0,242876416.0,5114779.0,11006178.0
12-04 09:45:50,6.287,4.928,88.530,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5989588992.0,584253440.0,26814279680.0,230952960.0,5604825.0,14881237.0
12-04 09:45:51,6.318,5.055,88.374,0.0,0.0,0.253,0.0,188416.0,0.0,6.0,5985669120.0,583303168.0,26801684480.0,248418304.0,5359007.0,14168336.0
12-04 09:45:52,7.348,4.392,88.176,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5985095680.0,583303168.0,26811330560.0,239345664.0,5223095.0,15018473.0
12-04 09:45:53,7.517,5.828,86.402,0.084,0.0,0.169,0.0,196608.0,0.0,10.0,5986172928.0,582369280.0,26799542272.0,250990592.0,6012724.0,16134989.0
12-04 09:45:54,5.793,4.030,89.924,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5985402880.0,582369280.0,26807857152.0,243445760.0,4544560.0,14826924.0
12-04 09:45:55,3.172,2.504,94.240,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5985312768.0,582369280.0,26812882944.0,238510080.0,2413232.0,7340588.0
12-04 09:45:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5985996800.0,582369280.0,26813779968.0,236929024.0,15609.0,8738.0
12-04 09:45:57,1.824,1.575,96.517,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5986217984.0,582369280.0,26814676992.0,235810816.0,1165115.0,4304121.0
12-04 09:45:58,6.531,4.580,88.550,0.170,0.0,0.170,0.0,253952.0,0.0,9.0,5986549760.0,581427200.0,26799816704.0,251281408.0,5315152.0,12401084.0
12-04 09:45:59,7.769,5.430,86.383,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5984718848.0,581427200.0,26812272640.0,240656384.0,5946963.0,17710676.0
12-04 09:46:00,3.723,3.130,92.978,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5986136064.0,581427200.0,26818273280.0,233238528.0,3561555.0,8207195.0
12-04 09:46:01,10.672,9.076,79.832,0.0,0.0,0.420,0.0,204800.0,0.0,6.0,5985005568.0,580485120.0,26810417152.0,243167232.0,8620157.0,24190645.0
12-04 09:46:02,9.228,8.054,82.215,0.0,0.0,0.503,0.0,188416.0,0.0,3.0,5987278848.0,579534848.0,26801070080.0,251191296.0,7801148.0,22900009.0
12-04 09:46:03,11.102,7.317,81.161,0.0,0.0,0.421,0.0,28672.0,0.0,5.0,5986779136.0,579534848.0,26816036864.0,236724224.0,7868190.0,22120790.0
12-04 09:46:04,9.206,6.334,83.784,0.169,0.0,0.507,0.0,233472.0,0.0,7.0,5987094528.0,578564096.0,26806575104.0,246841344.0,7102231.0,22906150.0
12-04 09:46:05,7.577,5.246,87.011,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5987717120.0,578564096.0,26816020480.0,236773376.0,5462330.0,15368443.0
12-04 09:46:06,5.992,4.979,88.692,0.0,0.0,0.338,0.0,233472.0,0.0,13.0,5988163584.0,577593344.0,26801491968.0,251826176.0,5079840.0,15202032.0
12-04 09:46:07,7.137,4.954,87.490,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5987934208.0,577593344.0,26811559936.0,241987584.0,5333185.0,15521315.0
12-04 09:46:08,6.672,6.166,86.824,0.0,0.0,0.338,0.0,20480.0,0.0,2.0,5987504128.0,577597440.0,26822836224.0,231137280.0,6034566.0,16020641.0
12-04 09:46:09,2.585,2.002,95.163,0.0,0.0,0.250,0.0,184320.0,0.0,7.0,5988569088.0,576618496.0,26802704384.0,251183104.0,2012344.0,2184655.0
12-04 09:46:10,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5988470784.0,576618496.0,26803875840.0,250109952.0,63683.0,5042011.0
12-04 09:46:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988458496.0,576618496.0,26803888128.0,250109952.0,34600.0,27063.0
12-04 09:46:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988585472.0,576618496.0,26803888128.0,249982976.0,17018.0,10339.0
12-04 09:46:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5988585472.0,576618496.0,26803888128.0,249982976.0,15812.0,7265.0
12-04 09:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988585472.0,576618496.0,26803888128.0,249982976.0,16707.0,10180.0
12-04 09:46:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988585472.0,576618496.0,26803888128.0,249982976.0,15918.0,7985.0
12-04 09:46:16,0.0,0.168,95.306,4.526,0.0,0.0,0.0,178126848.0,0.0,305.0,5988585472.0,576618496.0,26803888128.0,249982976.0,14855.0,7363.0
12-04 09:46:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,51908608.0,0.0,94.0,5988700160.0,576618496.0,26803888128.0,249868288.0,15521.0,7576.0
12-04 09:46:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988667392.0,576618496.0,26803888128.0,249901056.0,14490.0,6648.0
12-04 09:46:19,0.0,0.083,99.833,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,5988667392.0,576618496.0,26803888128.0,249901056.0,19515.0,13258.0
12-04 09:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988663296.0,576618496.0,26803892224.0,249901056.0,15504.0,8480.0
12-04 09:46:21,0.250,0.0,99.666,0.083,0.0,0.0,3133440.0,0.0,43.0,0.0,5989277696.0,576618496.0,26807025664.0,246153216.0,15184.0,6898.0
12-04 09:46:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5989093376.0,576618496.0,26807025664.0,246337536.0,15790.0,8682.0
12-04 09:46:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5989085184.0,576618496.0,26807025664.0,246345728.0,16264.0,9221.0
12-04 09:46:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5989081088.0,576622592.0,26807025664.0,246345728.0,15609.0,8558.0
12-04 09:46:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5989076992.0,576622592.0,26807029760.0,246345728.0,15758.0,7853.0
12-04 09:46:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5989076992.0,576622592.0,26807029760.0,246345728.0,14140.0,6424.0
12-04 09:46:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5989076992.0,576622592.0,26807029760.0,246345728.0,16890.0,10021.0
12-04 09:46:28,0.0,0.084,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,5989076992.0,576622592.0,26807029760.0,246345728.0,17018.0,11049.0
12-04 09:46:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5989076992.0,576622592.0,26807029760.0,246345728.0,18566.0,42995.0
12-04 09:46:30,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,1.0,5989072896.0,576626688.0,26807029760.0,246345728.0,15588.0,7928.0
12-04 09:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,5988470784.0,576626688.0,26807033856.0,246943744.0,16974.0,9585.0
12-04 09:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988175872.0,576626688.0,26807037952.0,247234560.0,15421.0,7837.0
12-04 09:46:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988315136.0,576626688.0,26807152640.0,246980608.0,16791.0,8823.0
12-04 09:46:34,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,5987078144.0,576626688.0,26807193600.0,248176640.0,23464.0,153872.0
12-04 09:46:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5986877440.0,576626688.0,26807193600.0,248377344.0,19363.0,14040.0
12-04 09:46:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5986877440.0,576626688.0,26807193600.0,248377344.0,15777.0,8182.0
12-04 09:46:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5986873344.0,576626688.0,26807197696.0,248377344.0,16837.0,9559.0
12-04 09:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5986873344.0,576626688.0,26807197696.0,248377344.0,14811.0,6925.0
12-04 09:46:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5986873344.0,576626688.0,26807197696.0,248377344.0,15621.0,7826.0
12-04 09:46:40,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5986873344.0,576626688.0,26807197696.0,248377344.0,15449.0,8461.0
12-04 09:46:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,5987106816.0,576626688.0,26807197696.0,248143872.0,33496.0,26136.0
12-04 09:46:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5987135488.0,576626688.0,26807197696.0,248115200.0,14235.0,6221.0
12-04 09:46:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5987135488.0,576626688.0,26807197696.0,248115200.0,17467.0,10657.0
12-04 09:46:44,1.603,1.266,97.131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5985042432.0,576626688.0,26810322944.0,247083008.0,1663033.0,996477.0
12-04 09:46:45,5.817,4.021,89.991,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5986435072.0,576626688.0,26818846720.0,237166592.0,5080656.0,15377705.0
12-04 09:46:46,7.364,5.439,86.695,0.167,0.0,0.335,0.0,225280.0,0.0,8.0,5988327424.0,574722048.0,26805874688.0,250150912.0,5445574.0,15591655.0
12-04 09:46:47,7.542,5.424,86.780,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5986648064.0,574722048.0,26817544192.0,240160768.0,5742748.0,15582160.0
12-04 09:46:48,6.446,4.495,88.889,0.0,0.0,0.170,0.0,200704.0,0.0,8.0,5987348480.0,570249216.0,26806448128.0,255029248.0,5281316.0,15163731.0
12-04 09:46:49,6.955,4.241,88.550,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5987123200.0,570249216.0,26816651264.0,245051392.0,5407540.0,15812544.0
12-04 09:46:50,5.998,4.370,89.460,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5987061760.0,570249216.0,26827665408.0,234098688.0,5365386.0,15055614.0
12-04 09:46:51,7.790,5.588,86.283,0.0,0.0,0.339,0.0,258048.0,0.0,7.0,5987745792.0,561434624.0,26820882432.0,249012224.0,6233603.0,16364221.0
12-04 09:46:52,6.540,5.629,87.252,0.083,0.0,0.497,0.0,12288.0,0.0,2.0,5987786752.0,561434624.0,26831364096.0,238489600.0,4920796.0,14897238.0
12-04 09:46:53,7.167,5.396,87.099,0.0,0.0,0.337,0.0,184320.0,0.0,5.0,5989105664.0,559378432.0,26818064384.0,252526592.0,5695692.0,15336894.0
12-04 09:46:54,6.298,4.936,88.426,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5989003264.0,559378432.0,26828464128.0,242229248.0,5635673.0,15505396.0
12-04 09:46:55,6.250,4.561,88.851,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5987618816.0,559378432.0,26839281664.0,232796160.0,5178195.0,14737068.0
12-04 09:46:56,6.841,4.899,88.007,0.0,0.0,0.253,0.0,200704.0,0.0,5.0,5990543360.0,558092288.0,26823585792.0,246853632.0,5549689.0,14789010.0
12-04 09:46:57,7.323,5.724,86.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5988532224.0,558092288.0,26836348928.0,236101632.0,5633009.0,16514735.0
12-04 09:46:58,7.338,5.887,86.433,0.085,0.0,0.256,0.0,212992.0,0.0,7.0,5990014976.0,556720128.0,26821677056.0,250662912.0,6343642.0,15815690.0
12-04 09:46:59,6.444,5.105,88.285,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5990375424.0,556720128.0,26831368192.0,240611328.0,4913159.0,15027020.0
12-04 09:47:00,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5989363712.0,556720128.0,26832932864.0,240058368.0,157793.0,48417.0
12-04 09:47:01,2.773,2.269,94.874,0.0,0.0,0.084,307200.0,0.0,8.0,0.0,5988294656.0,556720128.0,26837037056.0,237023232.0,2295530.0,7510501.0
12-04 09:47:02,7.185,6.255,86.221,0.0,0.0,0.338,0.0,196608.0,0.0,4.0,5989822464.0,555696128.0,26823106560.0,250449920.0,6153921.0,14692453.0
12-04 09:47:03,11.111,7.094,81.282,0.0,0.0,0.513,188416.0,24576.0,16.0,3.0,5990580224.0,555696128.0,26839089152.0,233709568.0,8641677.0,24475936.0
12-04 09:47:04,8.512,5.933,84.007,1.118,0.0,0.430,0.0,163840.0,0.0,5.0,5990744064.0,554729472.0,26828152832.0,245448704.0,7416259.0,22540643.0
12-04 09:47:05,8.410,7.233,83.347,0.673,0.0,0.336,0.0,0.0,0.0,0.0,5990866944.0,554729472.0,26840317952.0,233160704.0,7088857.0,15983728.0
12-04 09:47:06,7.912,5.556,86.027,0.0,0.0,0.505,0.0,200704.0,0.0,7.0,5992001536.0,553771008.0,26826784768.0,246517760.0,5940792.0,18933096.0
12-04 09:47:07,6.007,5.245,88.579,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5989998592.0,553771008.0,26835668992.0,239636480.0,5586140.0,9758389.0
12-04 09:47:08,7.336,6.324,86.003,0.0,0.0,0.337,0.0,221184.0,0.0,7.0,5990912000.0,552828928.0,26823979008.0,251355136.0,6012787.0,24620298.0
12-04 09:47:09,6.864,5.0,87.712,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5989732352.0,552828928.0,26834444288.0,242069504.0,5621661.0,15732685.0
12-04 09:47:10,6.485,4.437,88.737,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5989777408.0,552828928.0,26844942336.0,231526400.0,5424175.0,15502969.0
12-04 09:47:11,7.563,5.630,86.218,0.0,0.0,0.588,0.0,192512.0,0.0,4.0,5988917248.0,551882752.0,26830614528.0,247660544.0,6020872.0,15799387.0
12-04 09:47:12,5.963,4.174,89.693,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5990137856.0,551882752.0,26839674880.0,237379584.0,5066477.0,15001068.0
12-04 09:47:13,6.372,4.843,88.530,0.0,0.0,0.255,0.0,217088.0,0.0,11.0,5991309312.0,550936576.0,26823917568.0,252911616.0,5419903.0,15463397.0
12-04 09:47:14,6.352,4.206,89.185,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5990019072.0,550936576.0,26835079168.0,243040256.0,5616988.0,15348076.0
12-04 09:47:15,5.734,5.059,88.786,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5991849984.0,550936576.0,26844512256.0,231776256.0,5092279.0,11436463.0
12-04 09:47:16,8.631,6.556,84.232,0.249,0.0,0.332,0.0,2322432.0,0.0,11.0,5991071744.0,549986304.0,26829185024.0,248832000.0,5973062.0,19853538.0
12-04 09:47:17,6.891,5.966,79.916,7.143,0.0,0.084,0.0,272121856.0,0.0,519.0,5989756928.0,549986304.0,26840158208.0,239173632.0,5506890.0,15332751.0
12-04 09:47:18,7.131,5.034,86.158,1.426,0.0,0.252,0.0,81125376.0,0.0,161.0,5990744064.0,549040128.0,26823733248.0,255557632.0,5342737.0,15266850.0
12-04 09:47:19,6.734,5.892,87.205,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5990891520.0,549040128.0,26833313792.0,245829632.0,5656995.0,15693106.0
12-04 09:47:20,7.119,6.030,86.600,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5994020864.0,549040128.0,26845356032.0,230658048.0,5628051.0,10923003.0
12-04 09:47:21,7.879,5.868,85.834,0.0,0.0,0.419,4096.0,196608.0,1.0,3.0,5992079360.0,548102144.0,26829455360.0,249438208.0,5997777.0,20613968.0
12-04 09:47:22,6.757,4.561,86.993,1.098,0.0,0.591,0.0,12288.0,0.0,2.0,5993529344.0,548102144.0,26840178688.0,237264896.0,5338736.0,12683784.0
12-04 09:47:23,7.089,5.401,87.089,0.0,0.0,0.422,0.0,258048.0,0.0,13.0,5993414656.0,547155968.0,26825093120.0,253411328.0,5710099.0,17285255.0
12-04 09:47:24,8.417,5.917,85.333,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5994422272.0,547155968.0,26836987904.0,240508928.0,6044616.0,13695085.0
12-04 09:47:25,7.712,5.085,86.780,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5991268352.0,547155968.0,26848202752.0,232448000.0,5762158.0,20101405.0
12-04 09:47:26,7.185,5.833,86.644,0.0,0.0,0.338,0.0,221184.0,0.0,5.0,5991772160.0,546209792.0,26831134720.0,249958400.0,6023618.0,16323756.0
12-04 09:47:27,6.387,4.874,88.487,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5993013248.0,546209792.0,26841624576.0,238227456.0,5060725.0,10750963.0
12-04 09:47:28,6.318,5.813,87.532,0.168,0.0,0.168,0.0,221184.0,0.0,6.0,5994541056.0,545263616.0,26824839168.0,254431232.0,5375818.0,17220326.0
12-04 09:47:29,7.432,4.814,87.416,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5991514112.0,545263616.0,26835570688.0,246726656.0,5318636.0,11595871.0
12-04 09:47:30,7.113,5.504,86.876,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5991247872.0,545263616.0,26847637504.0,234926080.0,6019252.0,21713129.0
12-04 09:47:31,7.052,4.673,87.935,0.0,0.0,0.340,0.0,167936.0,0.0,5.0,5991088128.0,544317440.0,26830233600.0,253435904.0,5565676.0,15775152.0
12-04 09:47:32,6.053,4.263,89.599,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5990694912.0,544317440.0,26841649152.0,242413568.0,5124760.0,11670843.0
12-04 09:47:33,7.270,5.156,87.320,0.0,0.0,0.254,0.0,253952.0,0.0,8.0,5992960000.0,543371264.0,26825080832.0,257662976.0,5636015.0,18223553.0
12-04 09:47:34,8.550,6.287,84.828,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5992763392.0,543371264.0,26836574208.0,246366208.0,5994376.0,16646490.0
12-04 09:47:35,7.155,5.556,86.953,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5993394176.0,543371264.0,26845962240.0,236347392.0,5674865.0,16050769.0
12-04 09:47:36,5.968,4.859,89.003,0.0,0.0,0.171,0.0,167936.0,0.0,5.0,5993246720.0,542363648.0,26829635584.0,253829120.0,5477672.0,15596622.0
12-04 09:47:37,6.481,5.640,87.542,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5994246144.0,542363648.0,26841604096.0,240861184.0,5501826.0,12085393.0
12-04 09:47:38,2.357,1.852,95.623,0.0,0.0,0.168,0.0,40960.0,0.0,5.0,5992726528.0,542363648.0,26845229056.0,238755840.0,2289464.0,4106984.0
12-04 09:47:39,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5995200512.0,542363648.0,26846474240.0,235036672.0,43613.0,2642610.0
12-04 09:47:40,1.0,0.667,98.0,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,5993218048.0,542363648.0,26846482432.0,237010944.0,684831.0,4235399.0
12-04 09:47:41,5.705,4.279,89.933,0.0,0.0,0.084,0.0,258048.0,0.0,5.0,5992894464.0,541413376.0,26826629120.0,258138112.0,4272720.0,8874972.0
12-04 09:47:42,11.443,7.942,80.017,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5994643456.0,541413376.0,26844889088.0,238129152.0,9031136.0,26463548.0
12-04 09:47:43,8.496,6.287,84.707,0.0,0.0,0.510,0.0,188416.0,0.0,7.0,5993701376.0,540467200.0,26831589376.0,253317120.0,6953048.0,19441420.0
12-04 09:47:44,12.895,9.052,77.626,0.0,0.0,0.427,32768.0,0.0,1.0,0.0,5992861696.0,540467200.0,26851753984.0,233992192.0,9903111.0,29488980.0
12-04 09:47:45,9.464,7.203,82.747,0.0,0.0,0.586,0.0,192512.0,0.0,4.0,5996322816.0,539521024.0,26837372928.0,245858304.0,7499169.0,18681674.0
12-04 09:47:46,6.899,5.111,87.649,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5993136128.0,539521024.0,26850058240.0,236359680.0,5842998.0,19347960.0
12-04 09:47:47,8.670,6.481,84.428,0.0,0.0,0.421,40960.0,212992.0,4.0,4.0,5993435136.0,538574848.0,26834698240.0,252366848.0,6849644.0,16348260.0
12-04 09:47:48,7.544,6.119,73.680,12.238,0.0,0.419,0.0,248373248.0,0.0,478.0,5993992192.0,538574848.0,26846433280.0,240074752.0,5659902.0,15272835.0
12-04 09:47:49,8.389,6.711,82.383,2.265,0.0,0.252,0.0,86716416.0,0.0,169.0,5997940736.0,537587712.0,26830974976.0,252571648.0,6627437.0,18762609.0
12-04 09:47:50,7.628,6.119,85.750,0.0,0.0,0.503,114688.0,0.0,9.0,0.0,5994725376.0,537587712.0,26842533888.0,244228096.0,5998555.0,20666680.0
12-04 09:47:51,7.155,4.940,87.223,0.0,0.0,0.681,0.0,0.0,0.0,0.0,5994377216.0,537587712.0,26854211584.0,232898560.0,5900848.0,16164104.0
12-04 09:47:52,5.183,4.248,90.314,0.170,0.0,0.085,0.0,225280.0,0.0,5.0,5994422272.0,536596480.0,26834907136.0,253149184.0,4688783.0,8757152.0
12-04 09:47:53,7.647,5.294,86.555,0.0,0.0,0.504,0.0,36864.0,0.0,3.0,5994041344.0,536596480.0,26845532160.0,242905088.0,5843181.0,21190635.0
12-04 09:47:54,6.372,4.588,88.955,0.0,0.0,0.085,0.0,49152.0,0.0,6.0,5994770432.0,536596480.0,26855731200.0,231976960.0,5344269.0,15047163.0
12-04 09:47:55,8.041,4.619,87.083,0.0,0.0,0.257,0.0,188416.0,0.0,3.0,5995139072.0,535613440.0,26839068672.0,249253888.0,6056686.0,16381026.0
12-04 09:47:56,7.029,4.686,88.033,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5994348544.0,535613440.0,26848804864.0,240308224.0,5261638.0,15265779.0
12-04 09:47:57,6.650,4.945,88.065,0.0,0.0,0.341,0.0,200704.0,0.0,4.0,5996142592.0,534630400.0,26831605760.0,256696320.0,5728910.0,16005508.0
12-04 09:47:58,7.934,6.942,84.793,0.083,0.0,0.248,0.0,40960.0,0.0,5.0,5994831872.0,534630400.0,26843136000.0,246476800.0,5851845.0,15420269.0
12-04 09:47:59,6.975,6.303,86.303,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5995675648.0,534630400.0,26854637568.0,234131456.0,6018546.0,15964783.0
12-04 09:48:00,5.937,4.580,89.313,0.0,0.0,0.170,0.0,245760.0,0.0,7.0,5994921984.0,533671936.0,26836471808.0,254009344.0,5019371.0,15030865.0
12-04 09:48:01,7.469,5.311,87.054,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5996429312.0,533671936.0,26845274112.0,243699712.0,5219627.0,15486524.0
12-04 09:48:02,7.705,5.250,86.876,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5997805568.0,533671936.0,26855403520.0,232194048.0,5743795.0,15441986.0
12-04 09:48:03,6.325,4.615,88.803,0.0,0.0,0.256,0.0,245760.0,0.0,7.0,5997346816.0,532729856.0,26838327296.0,250671104.0,5661971.0,15613293.0
12-04 09:48:04,6.245,5.063,88.101,0.169,0.0,0.422,0.0,12288.0,0.0,2.0,5996748800.0,532729856.0,26849730560.0,239865856.0,5193462.0,13869368.0
12-04 09:48:05,7.866,6.360,85.523,0.0,0.0,0.251,0.0,241664.0,0.0,5.0,5999067136.0,531791872.0,26832527360.0,255688704.0,6024966.0,12084120.0
12-04 09:48:06,7.022,5.076,87.648,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5998137344.0,531791872.0,26844094464.0,245051392.0,5512833.0,20827375.0
12-04 09:48:07,7.203,5.611,87.018,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5998075904.0,531791872.0,26854596608.0,234610688.0,5564516.0,14964773.0
12-04 09:48:08,6.655,4.971,88.037,0.0,0.0,0.337,0.0,233472.0,0.0,6.0,5998587904.0,530849792.0,26835460096.0,254177280.0,5591200.0,15183840.0
12-04 09:48:09,8.097,5.175,86.477,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,5998968832.0,530849792.0,26846322688.0,242933760.0,5386607.0,15480482.0
12-04 09:48:10,7.155,5.657,86.855,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5997219840.0,530849792.0,26856869888.0,234135552.0,5345570.0,11890808.0
12-04 09:48:11,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5998080000.0,530849792.0,26858078208.0,232067072.0,216335.0,2783304.0
12-04 09:48:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5998022656.0,530849792.0,26858139648.0,232062976.0,40305.0,2799000.0
12-04 09:48:13,1.853,1.095,97.051,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5997154304.0,530849792.0,26860019712.0,231051264.0,1712855.0,1123553.0
12-04 09:48:14,7.759,4.224,87.672,0.0,0.0,0.345,12288.0,192512.0,2.0,3.0,5998313472.0,529911808.0,26842165248.0,248684544.0,5924755.0,15057934.0
12-04 09:48:15,10.549,7.679,81.350,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5999116288.0,529911808.0,26857947136.0,232099840.0,8420125.0,24848667.0
12-04 09:48:16,11.562,8.024,79.551,0.259,0.0,0.604,0.0,245760.0,0.0,8.0,6001123328.0,528973824.0,26848813056.0,240164864.0,9494401.0,27319443.0
12-04 09:48:17,10.415,7.959,81.287,0.0,0.0,0.339,16384.0,188416.0,1.0,4.0,5998718976.0,528027648.0,26836045824.0,256282624.0,8410674.0,25596824.0
12-04 09:48:18,7.376,5.575,86.792,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5998456832.0,528031744.0,26848612352.0,243974144.0,6472256.0,15622249.0
12-04 09:48:19,9.206,7.264,76.351,6.588,0.0,0.591,0.0,252878848.0,0.0,482.0,6000353280.0,527839232.0,26857500672.0,233381888.0,7603159.0,23238236.0
12-04 09:48:20,8.284,5.295,85.739,0.256,0.0,0.427,0.0,79839232.0,0.0,153.0,5999722496.0,527093760.0,26846875648.0,245383168.0,6517199.0,16693823.0
12-04 09:48:21,8.725,5.453,85.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5999534080.0,527093760.0,26857713664.0,234733568.0,5561966.0,15477327.0
12-04 09:48:22,7.059,6.471,85.966,0.168,0.0,0.336,0.0,180224.0,0.0,3.0,5999726592.0,526131200.0,26839449600.0,253767680.0,6118796.0,16096312.0
12-04 09:48:23,6.706,6.287,86.756,0.0,0.0,0.251,0.0,57344.0,0.0,6.0,5999996928.0,526131200.0,26850344960.0,242601984.0,5643887.0,15632968.0
12-04 09:48:24,6.835,4.726,88.270,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5999464448.0,526131200.0,26861658112.0,231821312.0,5407631.0,15424750.0
12-04 09:48:25,6.571,5.729,87.195,0.0,0.0,0.505,0.0,237568.0,0.0,7.0,6000779264.0,525139968.0,26842734592.0,250421248.0,5683534.0,15397696.0
12-04 09:48:26,6.367,5.008,88.285,0.0,0.0,0.340,0.0,0.0,0.0,0.0,6000447488.0,525139968.0,26853535744.0,239951872.0,5573375.0,15398888.0
12-04 09:48:27,5.952,4.167,89.541,0.0,0.0,0.340,0.0,0.0,0.0,0.0,6001418240.0,525139968.0,26862219264.0,230297600.0,5058896.0,15096462.0
12-04 09:48:28,6.955,5.259,87.447,0.170,0.0,0.170,0.0,217088.0,0.0,7.0,6001201152.0,524210176.0,26843803648.0,249860096.0,5859856.0,15180383.0
12-04 09:48:29,6.250,4.730,88.682,0.0,0.0,0.338,0.0,0.0,0.0,0.0,6000549888.0,524210176.0,26855186432.0,239128576.0,5334181.0,15592516.0
12-04 09:48:30,7.970,6.124,85.487,0.0,0.0,0.419,118784.0,258048.0,4.0,10.0,6001733632.0,523272192.0,26837127168.0,256942080.0,5661892.0,15538393.0
12-04 09:48:31,6.841,5.490,87.247,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5999398912.0,523272192.0,26847424512.0,248979456.0,5871336.0,15921963.0
12-04 09:48:32,7.264,5.321,87.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5999857664.0,523272192.0,26858967040.0,236978176.0,5789702.0,15908925.0
12-04 09:48:33,5.546,4.437,89.761,0.0,0.0,0.256,0.0,282624.0,0.0,10.0,6001504256.0,522366976.0,26837712896.0,257490944.0,5072669.0,14707812.0
12-04 09:48:34,6.159,5.133,88.109,0.342,0.0,0.257,0.0,12288.0,0.0,2.0,6000087040.0,522366976.0,26849738752.0,246882304.0,5693343.0,16062904.0
12-04 09:48:35,7.317,5.046,86.291,1.009,0.0,0.336,8192.0,0.0,1.0,0.0,6001999872.0,522366976.0,26859180032.0,235528192.0,5436892.0,15607684.0
12-04 09:48:36,7.943,5.769,85.953,0.0,0.0,0.334,0.0,200704.0,0.0,5.0,6000553984.0,521654272.0,26841186304.0,255680512.0,5987190.0,15435496.0
12-04 09:48:37,5.877,4.514,89.608,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6000144384.0,521654272.0,26851823616.0,245452800.0,5144498.0,11679317.0
12-04 09:48:38,6.277,4.919,88.380,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,6000881664.0,521658368.0,26861535232.0,234999808.0,5563757.0,19316386.0
12-04 09:48:39,7.731,5.378,86.639,0.0,0.0,0.252,0.0,241664.0,0.0,4.0,6001668096.0,520675328.0,26842165248.0,254566400.0,5807847.0,15488413.0
12-04 09:48:40,7.301,4.754,87.521,0.255,0.0,0.170,0.0,24576.0,0.0,4.0,6000930816.0,520675328.0,26852671488.0,244797440.0,5340498.0,15342889.0
12-04 09:48:41,5.802,4.693,89.078,0.0,0.0,0.427,0.0,0.0,0.0,0.0,6001516544.0,520675328.0,26862972928.0,233910272.0,5442998.0,15289910.0
12-04 09:48:42,6.203,4.526,89.019,0.0,0.0,0.251,0.0,221184.0,0.0,5.0,6000402432.0,519737344.0,26842161152.0,256774144.0,4808114.0,12583201.0
12-04 09:48:43,5.374,4.786,89.589,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,6001455104.0,519741440.0,26850922496.0,246956032.0,4706957.0,16530490.0
12-04 09:48:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6000893952.0,519741440.0,26852364288.0,246075392.0,16233.0,9763.0
12-04 09:48:45,2.326,1.495,96.096,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6001455104.0,519741440.0,26853310464.0,244568064.0,1391158.0,4584709.0
12-04 09:48:46,12.267,9.306,77.750,0.085,0.0,0.592,0.0,233472.0,0.0,6.0,6001242112.0,518791168.0,26842861568.0,256180224.0,9373292.0,25363849.0
12-04 09:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001643520.0,518791168.0,26843439104.0,255201280.0,16705.0,9912.0
12-04 09:48:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6001643520.0,518791168.0,26843439104.0,255201280.0,43462.0,2784861.0
12-04 09:48:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001766400.0,518791168.0,26843443200.0,255074304.0,16175.0,8904.0
12-04 09:48:50,0.0,0.251,93.719,6.030,0.0,0.0,0.0,256311296.0,0.0,489.0,6001811456.0,518791168.0,26843447296.0,255025152.0,15543.0,8463.0
12-04 09:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20783104.0,0.0,40.0,6001770496.0,518791168.0,26843455488.0,255057920.0,16327.0,9052.0
12-04 09:48:52,0.0,0.083,99.666,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,6001770496.0,518791168.0,26843455488.0,255057920.0,15166.0,7886.0
12-04 09:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,6001766400.0,518791168.0,26843459584.0,255057920.0,16706.0,10027.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001766400.0,518791168.0,26843459584.0,255057920.0,15449.0,8643.0
12-04 09:48:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001766400.0,518791168.0,26843459584.0,255057920.0,15726.0,7782.0
12-04 09:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001893376.0,518791168.0,26843459584.0,254930944.0,14012.0,6035.0
12-04 09:48:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001893376.0,518791168.0,26843459584.0,254930944.0,16313.0,8862.0
12-04 09:48:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,6001893376.0,518791168.0,26843459584.0,254930944.0,15953.0,9094.0
12-04 09:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001893376.0,518791168.0,26843459584.0,254930944.0,18749.0,64307.0
12-04 09:49:00,0.752,0.0,99.248,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,6002020352.0,518795264.0,26843455488.0,254803968.0,15854.0,9057.0
12-04 09:49:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001664000.0,518795264.0,26843463680.0,255152128.0,33753.0,24925.0
12-04 09:49:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,17177.0,10903.0
12-04 09:49:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,15525.0,7475.0
12-04 09:49:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6001639424.0,518795264.0,26843463680.0,255176704.0,18280.0,11021.0
12-04 09:49:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,9.0,6001639424.0,518795264.0,26843463680.0,255176704.0,23267.0,235893.0
12-04 09:49:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,15940.0,8085.0
12-04 09:49:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,18005.0,10678.0
12-04 09:49:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,16114.0,8399.0
12-04 09:49:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,16930.0,9308.0
12-04 09:49:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,6001635328.0,518795264.0,26843467776.0,255176704.0,16923.0,10012.0
12-04 09:49:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,6001635328.0,518795264.0,26843467776.0,255176704.0,33684.0,25484.0
12-04 09:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001635328.0,518795264.0,26843467776.0,255176704.0,16154.0,8360.0
12-04 09:49:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001635328.0,518795264.0,26843467776.0,255176704.0,19101.0,11350.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001635328.0,518795264.0,26843467776.0,255176704.0,16263.0,9789.0
12-04 09:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001635328.0,518795264.0,26843467776.0,255176704.0,15033.0,6659.0
12-04 09:49:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6001635328.0,518795264.0,26843467776.0,255176704.0,14955.0,7521.0
12-04 09:49:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6001631232.0,518795264.0,26843471872.0,255176704.0,16541.0,9292.0
12-04 09:49:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001627136.0,518795264.0,26843475968.0,255176704.0,15726.0,9046.0
12-04 09:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001512448.0,518795264.0,26843590656.0,255176704.0,15627.0,7940.0
12-04 09:49:20,4.010,3.175,92.481,0.0,0.0,0.334,0.0,0.0,0.0,0.0,6001668096.0,518795264.0,26847666176.0,250945536.0,3241957.0,7889175.0
12-04 09:49:21,7.429,5.760,86.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,6003712000.0,518795264.0,26858766336.0,237801472.0,5646910.0,11441089.0
12-04 09:49:22,6.408,5.059,88.196,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,6001455104.0,518795264.0,26868436992.0,230387712.0,5265823.0,14510332.0
12-04 09:49:23,7.782,5.690,86.025,0.0,0.0,0.502,12288.0,225280.0,3.0,6.0,6004498432.0,517820416.0,26851368960.0,245387264.0,5866030.0,18164039.0
12-04 09:49:24,7.420,4.975,87.268,0.0,0.0,0.337,0.0,0.0,0.0,0.0,6002216960.0,517820416.0,26860486656.0,238551040.0,5457790.0,18409748.0
12-04 09:49:25,6.797,4.758,88.190,0.0,0.0,0.255,0.0,217088.0,0.0,5.0,6002864128.0,516882432.0,26841698304.0,257630208.0,5675013.0,15510299.0
12-04 09:49:26,4.782,4.526,90.521,0.0,0.0,0.171,0.0,0.0,0.0,0.0,6003605504.0,516882432.0,26849939456.0,248647680.0,4838423.0,9102192.0
12-04 09:49:27,4.467,3.143,92.142,0.0,0.0,0.248,0.0,16384.0,0.0,2.0,6000832512.0,516882432.0,26856370176.0,244989952.0,2935871.0,8035994.0
12-04 09:49:28,5.499,4.315,89.848,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,6003113984.0,516882432.0,26864324608.0,234754048.0,4763612.0,15078807.0
12-04 09:49:29,6.667,5.232,87.595,0.0,0.0,0.506,0.0,225280.0,0.0,6.0,6001725440.0,515944448.0,26846138368.0,255266816.0,5530940.0,15436745.0
12-04 09:49:30,10.309,6.701,82.302,0.0,0.0,0.687,0.0,0.0,0.0,0.0,6001856512.0,515944448.0,26861473792.0,239800320.0,8387467.0,23685157.0
12-04 09:49:31,9.825,7.494,82.265,0.0,0.0,0.416,0.0,208896.0,0.0,5.0,6000852992.0,515006464.0,26844835840.0,258379776.0,7497262.0,22475424.0
12-04 09:49:32,8.241,6.117,85.302,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,6001414144.0,515014656.0,26857959424.0,244686848.0,7050399.0,16782580.0
12-04 09:49:33,7.429,5.342,86.978,0.0,0.0,0.250,0.0,0.0,0.0,0.0,6000283648.0,515014656.0,26869276672.0,234500096.0,5035397.0,15308696.0
12-04 09:49:34,9.250,6.833,83.583,0.083,0.0,0.250,0.0,229376.0,0.0,10.0,6002454528.0,514080768.0,26850131968.0,252407808.0,6735627.0,16732791.0
12-04 09:49:35,6.644,5.214,87.553,0.084,0.0,0.505,0.0,20480.0,0.0,2.0,5999931392.0,514080768.0,26862071808.0,242991104.0,5488270.0,15212990.0
12-04 09:49:36,7.870,4.705,87.169,0.0,0.0,0.257,0.0,249856.0,0.0,8.0,6003634176.0,513142784.0,26842705920.0,259592192.0,6447079.0,22081667.0
12-04 09:49:37,6.133,5.026,88.671,0.0,0.0,0.170,0.0,28672.0,0.0,3.0,6002061312.0,513142784.0,26852687872.0,251183104.0,5429094.0,15215711.0
12-04 09:49:38,7.222,4.758,87.681,0.0,0.0,0.340,0.0,12288.0,0.0,3.0,6002438144.0,513142784.0,26864472064.0,239022080.0,6040824.0,16015539.0
12-04 09:49:39,7.407,5.724,86.364,0.0,0.0,0.505,0.0,249856.0,0.0,8.0,6003998720.0,512151552.0,26845319168.0,257605632.0,6057213.0,15548413.0
12-04 09:49:40,7.538,5.276,86.767,0.168,0.0,0.251,4096.0,24576.0,1.0,4.0,6002147328.0,512151552.0,26855415808.0,249360384.0,5603975.0,15331360.0
12-04 09:49:41,7.850,4.863,87.031,0.0,0.0,0.256,0.0,0.0,0.0,0.0,6002515968.0,512151552.0,26867032064.0,237375488.0,6067733.0,16437217.0
12-04 09:49:42,8.071,5.353,86.236,0.0,0.0,0.340,0.0,233472.0,0.0,5.0,6001479680.0,511164416.0,26848313344.0,258117632.0,6128851.0,15779095.0
12-04 09:49:43,6.955,5.174,87.532,0.0,0.0,0.339,0.0,0.0,0.0,0.0,6002196480.0,511164416.0,26859479040.0,246235136.0,5921375.0,21802103.0
12-04 09:49:44,7.034,4.831,87.881,0.0,0.0,0.254,0.0,0.0,0.0,0.0,6002081792.0,511164416.0,26869837824.0,235991040.0,5602775.0,15578634.0
12-04 09:49:45,6.667,5.401,87.595,0.0,0.0,0.338,0.0,233472.0,0.0,7.0,6001238016.0,510222336.0,26850230272.0,257384448.0,5757543.0,13827722.0
12-04 09:49:46,7.065,5.299,87.300,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,6002188288.0,510222336.0,26860814336.0,245850112.0,5675304.0,11035824.0
12-04 09:49:47,6.849,5.051,87.928,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,6002241536.0,510222336.0,26872655872.0,233955328.0,6126869.0,12103104.0
12-04 09:49:48,7.257,5.738,86.667,0.0,0.0,0.338,32768.0,208896.0,4.0,5.0,6002704384.0,509288448.0,26852147200.0,254935040.0,5870011.0,25282738.0
12-04 09:49:49,6.514,5.415,87.902,0.0,0.0,0.169,0.0,0.0,0.0,0.0,6000939008.0,509288448.0,26864103424.0,244744192.0,5888886.0,15323325.0
12-04 09:49:50,6.847,5.156,86.982,0.592,0.0,0.423,0.0,24309760.0,0.0,46.0,6001934336.0,509288448.0,26874630144.0,233222144.0,5754041.0,15915426.0
12-04 09:49:51,8.277,6.081,77.280,7.939,0.0,0.422,4096.0,274726912.0,1.0,524.0,6012723200.0,508346368.0,26853945344.0,244060160.0,6038833.0,20469077.0
12-04 09:49:52,7.319,6.468,85.957,0.085,0.0,0.170,0.0,51576832.0,0.0,106.0,6011478016.0,508346368.0,26867003392.0,232247296.0,6488560.0,11795105.0
12-04 09:49:53,5.743,5.152,88.936,0.0,0.0,0.169,0.0,208896.0,0.0,3.0,6010753024.0,507359232.0,26845794304.0,255168512.0,5042589.0,16163206.0
12-04 09:49:54,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6011908096.0,507359232.0,26846621696.0,253186048.0,93741.0,2238728.0
12-04 09:49:55,0.416,0.832,98.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6011244544.0,507359232.0,26846629888.0,253841408.0,368383.0,4644433.0
12-04 09:49:56,3.526,2.603,93.787,0.0,0.0,0.084,0.0,0.0,0.0,0.0,6010298368.0,507359232.0,26851430400.0,249987072.0,2872881.0,7630796.0
12-04 09:49:57,5.565,4.469,89.629,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,6010081280.0,507367424.0,26862080000.0,239546368.0,4791870.0,8678896.0
12-04 09:49:58,12.773,10.420,76.050,0.084,0.0,0.672,0.0,282624.0,0.0,12.0,6010814464.0,506359808.0,26850136064.0,251764736.0,10454828.0,30162937.0
12-04 09:49:59,10.187,7.640,81.494,0.0,0.0,0.679,0.0,0.0,0.0,0.0,6011166720.0,506359808.0,26865561600.0,235986944.0,8089356.0,23272868.0
12-04 09:50:00,9.191,7.083,83.558,0.0,0.0,0.169,0.0,217088.0,0.0,5.0,6011691008.0,505315328.0,26848641024.0,253427712.0,7487971.0,21785211.0
12-04 09:50:01,9.666,5.560,84.260,0.0,0.0,0.513,122880.0,0.0,3.0,0.0,6017892352.0,505315328.0,26862354432.0,233512960.0,7121830.0,21216754.0
12-04 09:50:02,9.846,7.449,82.277,0.0,0.0,0.428,0.0,356352.0,0.0,10.0,6017576960.0,504270848.0,26847559680.0,249667584.0,8152435.0,23999215.0
12-04 09:50:03,8.659,6.027,85.059,0.0,0.0,0.255,0.0,0.0,0.0,0.0,6015397888.0,504270848.0,26860969984.0,238436352.0,7027612.0,16414678.0
12-04 09:50:04,7.088,4.526,87.703,0.171,0.0,0.512,0.0,253952.0,0.0,6.0,6019223552.0,503218176.0,26841341952.0,255291392.0,5992407.0,16369179.0
12-04 09:50:05,6.908,5.392,87.532,0.0,0.0,0.168,0.0,0.0,0.0,0.0,6016819200.0,503218176.0,26851573760.0,247463936.0,5496574.0,20458086.0
12-04 09:50:06,7.167,5.717,86.775,0.0,0.0,0.341,0.0,16384.0,0.0,1.0,6016618496.0,503218176.0,26864791552.0,234446848.0,6301887.0,15591096.0
12-04 09:50:07,6.820,5.627,87.212,0.0,0.0,0.341,0.0,270336.0,0.0,8.0,6016843776.0,502169600.0,26844020736.0,256040960.0,6090624.0,16100021.0
12-04 09:50:08,7.451,6.097,86.113,0.0,0.0,0.339,0.0,0.0,0.0,0.0,6016126976.0,502169600.0,26856955904.0,243822592.0,6047586.0,15323901.0
12-04 09:50:09,7.420,5.228,87.099,0.0,0.0,0.253,0.0,0.0,0.0,0.0,6016942080.0,502169600.0,26867118080.0,232845312.0,5568119.0,15010777.0
12-04 09:50:10,7.173,4.782,87.788,0.085,0.0,0.171,0.0,241664.0,0.0,6.0,6018912256.0,501121024.0,26846568448.0,252473344.0,5876537.0,19638153.0
12-04 09:50:11,6.419,5.405,87.838,0.0,0.0,0.338,0.0,45056.0,0.0,7.0,6017191936.0,501121024.0,26856415232.0,244346880.0,5655100.0,17090691.0
12-04 09:50:12,7.288,5.254,87.203,0.0,0.0,0.254,0.0,20480.0,0.0,2.0,6016385024.0,501121024.0,26868547584.0,233021440.0,6024642.0,15610434.0
12-04 09:50:13,7.179,5.828,86.655,0.0,0.0,0.338,0.0,278528.0,0.0,10.0,6016389120.0,500072448.0,26848067584.0,254545920.0,5967901.0,15792406.0
12-04 09:50:14,6.818,5.892,86.953,0.0,0.0,0.337,0.0,0.0,0.0,0.0,6015561728.0,500072448.0,26860093440.0,243347456.0,5868482.0,15418409.0
12-04 09:50:15,7.764,5.570,86.329,0.0,0.0,0.338,0.0,0.0,0.0,0.0,6016622592.0,500072448.0,26871730176.0,230649856.0,6240624.0,16131087.0
12-04 09:50:16,5.983,4.359,89.316,0.171,0.0,0.171,0.0,221184.0,0.0,7.0,6016327680.0,499036160.0,26849771520.0,253939712.0,5243431.0,14843856.0
12-04 09:50:17,7.124,4.635,87.725,0.0,0.0,0.515,0.0,20480.0,0.0,2.0,6022475776.0,499036160.0,26860224512.0,237338624.0,6052298.0,17604373.0
12-04 09:50:18,6.997,5.205,87.372,0.0,0.0,0.427,0.0,323584.0,0.0,10.0,6018936832.0,497987584.0,26841120768.0,261029888.0,5860931.0,19218040.0
12-04 09:50:19,8.846,5.813,85.088,0.0,0.0,0.253,0.0,0.0,0.0,0.0,6017810432.0,497987584.0,26853949440.0,249327616.0,6646603.0,12522892.0
12-04 09:50:20,7.794,5.473,86.401,0.0,0.0,0.332,0.0,0.0,0.0,0.0,6018834432.0,497987584.0,26863681536.0,238571520.0,5431578.0,21007768.0
12-04 09:50:21,7.673,5.902,85.835,0.253,0.0,0.337,0.0,10801152.0,0.0,24.0,6019633152.0,496971776.0,26842820608.0,259649536.0,6122576.0,16120580.0
12-04 09:50:22,7.763,6.427,77.379,8.264,0.0,0.167,0.0,273690624.0,0.0,524.0,6018752512.0,496971776.0,26854461440.0,248889344.0,5978914.0,16201637.0
12-04 09:50:23,7.286,7.035,83.501,1.675,0.0,0.503,0.0,65163264.0,0.0,126.0,6018641920.0,496971776.0,26866581504.0,236879872.0,6371328.0,15982472.0
12-04 09:50:24,6.537,5.093,88.031,0.0,0.0,0.340,0.0,262144.0,0.0,7.0,6018785280.0,496345088.0,26845564928.0,258379776.0,5589033.0,14993490.0
12-04 09:50:25,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6018953216.0,496345088.0,26846732288.0,257044480.0,291518.0,6559228.0
12-04 09:50:26,0.418,0.418,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6019002368.0,496345088.0,26846814208.0,256913408.0,356439.0,298724.0
12-04 09:50:27,2.483,1.987,95.447,0.0,0.0,0.083,16384.0,32768.0,1.0,3.0,6019252224.0,496345088.0,26848415744.0,255062016.0,1572283.0,1949814.0
12-04 09:50:28,7.686,5.912,85.980,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,6018891776.0,496345088.0,26861502464.0,242335744.0,6339107.0,15441434.0
12-04 09:50:29,8.788,5.290,85.580,0.0,0.0,0.341,16384.0,237568.0,1.0,6.0,6018707456.0,496054272.0,26841739264.0,262574080.0,6337024.0,22024818.0
12-04 09:50:30,12.532,9.871,77.082,0.0,0.0,0.515,8192.0,0.0,1.0,0.0,6017953792.0,496054272.0,26862292992.0,242774016.0,11822404.0,26278683.0
12-04 09:50:31,9.707,7.866,82.092,0.0,0.0,0.335,0.0,249856.0,0.0,6.0,6018232320.0,495755264.0,26844368896.0,260718592.0,6595048.0,22370175.0
12-04 09:50:32,9.806,7.270,82.249,0.0,0.0,0.676,0.0,16384.0,0.0,2.0,6019190784.0,495759360.0,26859855872.0,244269056.0,8077009.0,23018891.0
12-04 09:50:33,10.152,7.530,81.895,0.0,0.0,0.423,0.0,8192.0,0.0,1.0,6018441216.0,495759360.0,26876317696.0,228556800.0,8157671.0,23203969.0
12-04 09:50:34,7.179,5.897,86.581,0.085,0.0,0.256,0.0,225280.0,0.0,6.0,6021267456.0,495468544.0,26855215104.0,247123968.0,7048953.0,17983485.0
12-04 09:50:35,7.959,5.250,84.335,2.032,0.0,0.423,0.0,0.0,0.0,0.0,6018359296.0,495468544.0,26867748864.0,237498368.0,5523855.0,20553472.0
12-04 09:50:36,8.841,5.837,85.064,0.0,0.0,0.258,0.0,262144.0,0.0,8.0,6019235840.0,495157248.0,26848149504.0,256532480.0,7117123.0,16831666.0
12-04 09:50:37,6.598,4.884,88.089,0.0,0.0,0.428,0.0,32768.0,0.0,3.0,6023344128.0,495157248.0,26858524672.0,242049024.0,5984528.0,16006622.0
12-04 09:50:38,8.067,6.050,85.546,0.0,0.0,0.336,4096.0,0.0,1.0,0.0,6018928640.0,495157248.0,26872176640.0,232812544.0,6254043.0,21774254.0
12-04 09:50:39,8.263,6.155,85.160,0.0,0.0,0.422,0.0,294912.0,0.0,7.0,6018965504.0,494858240.0,26851516416.0,253734912.0,6620200.0,16636173.0
12-04 09:50:40,7.270,5.833,86.560,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,6017851392.0,494858240.0,26863636480.0,242728960.0,5971908.0,15622578.0
12-04 09:50:41,7.131,6.208,86.158,0.0,0.0,0.503,4096.0,0.0,1.0,0.0,6017724416.0,494858240.0,26874806272.0,231686144.0,5911159.0,16097669.0
12-04 09:50:42,7.383,4.782,87.164,0.084,0.0,0.587,0.0,364544.0,0.0,19.0,6018478080.0,494555136.0,26851119104.0,254922752.0,5659282.0,15366954.0
12-04 09:50:43,6.419,4.730,88.598,0.0,0.0,0.253,0.0,0.0,0.0,0.0,6017576960.0,494555136.0,26862477312.0,244465664.0,5381540.0,15555599.0
12-04 09:50:44,6.277,4.156,89.228,0.0,0.0,0.339,0.0,0.0,0.0,0.0,6017630208.0,494555136.0,26871459840.0,235429888.0,4761640.0,15416104.0
12-04 09:50:45,6.481,5.724,87.710,0.0,0.0,0.084,4096.0,258048.0,1.0,7.0,6018961408.0,494247936.0,26849947648.0,255918080.0,5428965.0,14917274.0
12-04 09:50:46,8.984,6.969,83.207,0.420,0.0,0.420,0.0,12288.0,0.0,2.0,6020726784.0,494247936.0,26862419968.0,241680384.0,6993812.0,20911145.0
12-04 09:50:47,6.202,4.928,88.785,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,6019248128.0,494247936.0,26872815616.0,232763392.0,5332701.0,11485575.0
12-04 09:50:48,7.725,4.786,87.154,0.0,0.0,0.336,0.0,274432.0,0.0,8.0,6019379200.0,493940736.0,26849808384.0,255946752.0,5395150.0,15704559.0
12-04 09:50:49,7.439,5.579,86.729,0.0,0.0,0.254,0.0,0.0,0.0,0.0,6019407872.0,493940736.0,26861727744.0,243998720.0,6138223.0,16403828.0
12-04 09:50:50,6.717,5.206,87.657,0.0,0.0,0.420,0.0,0.0,0.0,0.0,6018662400.0,493940736.0,26872938496.0,233533440.0,5391829.0,14151192.0
12-04 09:50:51,2.179,2.012,95.725,0.0,0.0,0.084,0.0,0.0,0.0,0.0,6018887680.0,493940736.0,26877001728.0,229244928.0,2061640.0,5073535.0
12-04 09:50:52,0.0,0.167,99.666,0.167,0.0,0.0,0.0,266240.0,0.0,9.0,6019448832.0,493637632.0,26844577792.0,261410816.0,36362.0,3397525.0
12-04 09:50:53,7.582,5.729,80.455,5.981,0.0,0.253,0.0,272519168.0,0.0,520.0,6018932736.0,493637632.0,26854764544.0,251740160.0,5613681.0,14084215.0
12-04 09:50:54,8.326,5.383,81.161,4.878,0.0,0.252,16384.0,59269120.0,3.0,113.0,6017814528.0,493637632.0,26867240960.0,240381952.0,6216610.0,15167397.0
12-04 09:50:55,11.901,9.075,78.510,0.0,0.0,0.514,0.0,286720.0,0.0,8.0,6018543616.0,493330432.0,26852339712.0,254861312.0,9566324.0,29656820.0
12-04 09:50:56,8.090,5.755,85.738,0.0,0.0,0.417,0.0,0.0,0.0,0.0,6019411968.0,493330432.0,26864693248.0,241639424.0,6121599.0,16523378.0
12-04 09:50:57,9.680,6.650,83.502,0.0,0.0,0.168,0.0,258048.0,0.0,6.0,6021476352.0,493023232.0,26844631040.0,259944448.0,7281497.0,19894481.0
12-04 09:50:58,1.333,1.500,97.167,0.0,0.0,0.0,0.0,53248.0,0.0,5.0,6020071424.0,493023232.0,26846588928.0,259391488.0,1106637.0,5104590.0
12-04 09:50:59,2.852,2.097,94.715,0.0,0.0,0.336,0.0,0.0,0.0,0.0,6019096576.0,493023232.0,26851172352.0,255782912.0,2416914.0,10361605.0
12-04 09:51:00,4.090,2.922,92.821,0.0,0.0,0.167,0.0,0.0,0.0,0.0,6019207168.0,493023232.0,26858008576.0,248836096.0,3012574.0,8007143.0
12-04 09:51:01,3.601,2.513,93.719,0.0,0.0,0.168,0.0,0.0,0.0,0.0,6018351104.0,493023232.0,26863411200.0,244289536.0,2705767.0,7301596.0
12-04 09:51:02,9.924,7.317,82.254,0.0,0.0,0.505,4096.0,0.0,1.0,0.0,6019342336.0,493023232.0,26877632512.0,229076992.0,7945986.0,17503177.0
12-04 09:51:03,14.493,9.633,75.192,0.0,0.0,0.682,0.0,286720.0,0.0,9.0,6020288512.0,492716032.0,26864885760.0,241184768.0,10782046.0,31041307.0
12-04 09:51:04,7.149,4.426,88.170,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,6021619712.0,492716032.0,26876035072.0,228704256.0,4809407.0,15010576.0
12-04 09:51:05,13.243,10.017,76.146,0.0,0.0,0.594,12288.0,241664.0,2.0,7.0,6020935680.0,492408832.0,26863251456.0,242479104.0,10767220.0,30901127.0
12-04 09:51:06,4.538,3.339,92.038,0.0,0.0,0.086,0.0,0.0,0.0,0.0,6022262784.0,492408832.0,26871476224.0,232927232.0,4000157.0,14148862.0
12-04 09:51:07,10.879,7.866,80.669,0.0,0.0,0.586,0.0,241664.0,0.0,6.0,6024450048.0,492101632.0,26852618240.0,249905152.0,8456013.0,18790598.0
12-04 09:51:08,7.679,6.399,85.324,0.0,0.0,0.597,0.0,40960.0,0.0,4.0,6020235264.0,492101632.0,26868105216.0,238632960.0,6697218.0,21519414.0
12-04 09:51:09,9.075,7.021,83.305,0.0,0.0,0.599,0.0,249856.0,0.0,5.0,6021292032.0,491790336.0,26848690176.0,257302528.0,8120220.0,23162895.0
12-04 09:51:10,7.317,6.224,86.039,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,6022443008.0,491790336.0,26859327488.0,245514240.0,5962160.0,15631248.0
12-04 09:51:11,9.418,6.678,83.390,0.0,0.0,0.514,61440.0,0.0,6.0,0.0,6023471104.0,491790336.0,26873987072.0,229826560.0,7453983.0,23565916.0
12-04 09:51:12,10.134,6.784,82.663,0.0,0.0,0.419,86016.0,290816.0,8.0,9.0,6025920512.0,491483136.0,26854617088.0,247054336.0,7694344.0,19299701.0
12-04 09:51:13,5.100,5.017,89.632,0.0,0.0,0.251,0.0,40960.0,0.0,5.0,6022152192.0,491483136.0,26864033792.0,241405952.0,4450404.0,11749645.0
12-04 09:51:14,8.173,5.505,85.905,0.0,0.0,0.417,147456.0,237568.0,12.0,5.0,6024003584.0,491196416.0,26841321472.0,262553600.0,5933281.0,21375552.0
12-04 09:51:15,6.803,6.378,86.650,0.0,0.0,0.170,114688.0,0.0,9.0,0.0,6022615040.0,491196416.0,26853289984.0,251973632.0,6525845.0,15389961.0
12-04 09:51:16,5.902,4.790,88.794,0.171,0.0,0.342,0.0,12288.0,0.0,2.0,6022414336.0,491196416.0,26864226304.0,241238016.0,5450780.0,14844571.0
12-04 09:51:17,5.627,4.007,90.196,0.0,0.0,0.171,0.0,0.0,0.0,0.0,6022709248.0,491196416.0,26873499648.0,231669760.0,4896306.0,14937467.0
12-04 09:51:18,7.699,6.946,85.021,0.0,0.0,0.335,0.0,319488.0,0.0,14.0,6021668864.0,490582016.0,26852487168.0,254337024.0,6395042.0,16436618.0
12-04 09:51:19,9.184,6.633,83.844,0.0,0.0,0.340,0.0,0.0,0.0,0.0,6023172096.0,490582016.0,26865266688.0,240054272.0,7102597.0,23379934.0
12-04 09:51:20,12.575,10.180,76.647,0.0,0.0,0.599,0.0,249856.0,0.0,7.0,6023622656.0,488538112.0,26852515840.0,254398464.0,11177078.0,27529091.0
12-04 09:51:21,1.170,0.919,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022918144.0,488538112.0,26856468480.0,251150336.0,339318.0,391185.0
12-04 09:51:22,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6022979584.0,488538112.0,26856570880.0,250986496.0,66952.0,5435989.0
12-04 09:51:23,0.0,0.083,99.833,0.083,0.0,0.0,0.0,5771264.0,0.0,16.0,6022660096.0,488538112.0,26856689664.0,251187200.0,17038.0,8835.0
12-04 09:51:24,0.0,0.335,91.799,7.866,0.0,0.0,0.0,272994304.0,0.0,517.0,6022602752.0,488538112.0,26856730624.0,251203584.0,15510.0,8517.0
12-04 09:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61108224.0,0.0,116.0,6022610944.0,488538112.0,26856730624.0,251195392.0,14844.0,6498.0
12-04 09:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022610944.0,488538112.0,26856730624.0,251195392.0,16163.0,9701.0
12-04 09:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022610944.0,488538112.0,26856730624.0,251195392.0,16191.0,8465.0
12-04 09:51:28,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6022610944.0,488538112.0,26856730624.0,251195392.0,15713.0,9480.0
12-04 09:51:29,0.167,0.0,99.750,0.0,0.0,0.083,0.0,40960.0,0.0,2.0,6022594560.0,488538112.0,26856730624.0,251211776.0,16574.0,8564.0
12-04 09:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022590464.0,488538112.0,26856734720.0,251211776.0,18383.0,51716.0
12-04 09:51:31,0.083,0.083,99.833,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,6021996544.0,488538112.0,26856730624.0,251809792.0,17494.0,9789.0
12-04 09:51:32,0.250,0.083,99.584,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,6021844992.0,488538112.0,26856734720.0,251957248.0,16219.0,8561.0
12-04 09:51:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6021971968.0,488538112.0,26856734720.0,251830272.0,16082.0,8156.0
12-04 09:51:34,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,6021971968.0,488538112.0,26856734720.0,251830272.0,17883.0,10787.0
12-04 09:51:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6021971968.0,488538112.0,26856734720.0,251830272.0,23694.0,188571.0
12-04 09:51:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6021971968.0,488538112.0,26856734720.0,251830272.0,16076.0,9120.0
12-04 09:51:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6021967872.0,488538112.0,26856738816.0,251830272.0,17806.0,11066.0
12-04 09:51:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6021967872.0,488538112.0,26856738816.0,251830272.0,14486.0,6610.0
12-04 09:51:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,6021967872.0,488538112.0,26856738816.0,251830272.0,16212.0,8839.0
12-04 09:51:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,4.0,6021967872.0,488542208.0,26856734720.0,251830272.0,14860.0,7388.0
12-04 09:51:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022696960.0,488542208.0,26856738816.0,251097088.0,32965.0,25119.0
12-04 09:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022606848.0,488542208.0,26856738816.0,251187200.0,15513.0,8135.0
12-04 09:51:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,6022606848.0,488542208.0,26856738816.0,251187200.0,17638.0,11525.0
12-04 09:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022606848.0,488542208.0,26856738816.0,251187200.0,14236.0,6287.0
12-04 09:51:45,0.584,0.083,99.332,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,6022606848.0,488542208.0,26856738816.0,251187200.0,16180.0,8950.0
12-04 09:51:46,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,6022598656.0,488542208.0,26856738816.0,251195392.0,16423.0,9910.0
12-04 09:51:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022594560.0,488542208.0,26856742912.0,251195392.0,15478.0,7413.0
12-04 09:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022594560.0,488542208.0,26856742912.0,251195392.0,14140.0,6192.0
12-04 09:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022594560.0,488542208.0,26856742912.0,251195392.0,17050.0,10246.0
12-04 09:51:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6022594560.0,488542208.0,26856742912.0,251195392.0,15619.0,8581.0
12-04 09:51:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6022594560.0,488542208.0,26856742912.0,251195392.0,16372.0,8971.0
12-04 09:51:52,0.084,0.0,99.582,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,6022594560.0,488542208.0,26856742912.0,251195392.0,14855.0,7430.0
12-04 09:51:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022590464.0,488542208.0,26856747008.0,251195392.0,15936.0,8192.0
12-04 09:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022590464.0,488542208.0,26856747008.0,251195392.0,14794.0,7361.0
12-04 09:51:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,6022590464.0,488542208.0,26856747008.0,251195392.0,17709.0,11357.0
12-04 09:51:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022590464.0,488542208.0,26856747008.0,251195392.0,16743.0,10125.0
12-04 09:51:57,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6022590464.0,488542208.0,26856747008.0,251195392.0,15005.0,6666.0
12-04 09:51:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,8.0,6022590464.0,488546304.0,26856742912.0,251195392.0,16673.0,10193.0
12-04 09:51:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022582272.0,488546304.0,26856751104.0,251195392.0,15034.0,6659.0
12-04 09:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022524928.0,488546304.0,26856751104.0,251252736.0,17582.0,42379.0
12-04 09:52:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023024640.0,488546304.0,26856751104.0,250753024.0,15942.0,8280.0
12-04 09:52:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022787072.0,488546304.0,26856751104.0,250990592.0,17166.0,11294.0
12-04 09:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6022782976.0,488546304.0,26856755200.0,250990592.0,17271.0,10239.0
12-04 09:52:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6022922240.0,488546304.0,26856869888.0,250736640.0,18773.0,11568.0
12-04 09:52:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,6022881280.0,488546304.0,26856910848.0,250736640.0,24337.0,153673.0
12-04 09:52:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022881280.0,488546304.0,26856910848.0,250736640.0,16464.0,9030.0
12-04 09:52:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022877184.0,488546304.0,26856914944.0,250736640.0,17534.0,9955.0
12-04 09:52:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022877184.0,488546304.0,26856914944.0,250736640.0,15112.0,6918.0
12-04 09:52:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6022877184.0,488550400.0,26856910848.0,250736640.0,33591.0,25328.0
12-04 09:52:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6022873088.0,488550400.0,26856914944.0,250736640.0,17118.0,10170.0
12-04 09:52:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022873088.0,488550400.0,26856914944.0,250736640.0,34728.0,26995.0
12-04 09:52:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022873088.0,488550400.0,26856914944.0,250736640.0,16350.0,8516.0
12-04 09:52:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022873088.0,488550400.0,26856914944.0,250736640.0,16405.0,8275.0
12-04 09:52:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022873088.0,488550400.0,26856914944.0,250736640.0,15609.0,8557.0
12-04 09:52:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,5.0,6022864896.0,488554496.0,26856919040.0,250736640.0,16146.0,8973.0
12-04 09:52:16,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,6022864896.0,488554496.0,26856919040.0,250736640.0,14921.0,7364.0
12-04 09:52:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022864896.0,488554496.0,26856919040.0,250736640.0,16857.0,9591.0
12-04 09:52:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022864896.0,488554496.0,26856919040.0,250736640.0,14956.0,7323.0
12-04 09:52:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6022864896.0,488554496.0,26856919040.0,250736640.0,14967.0,6630.0
12-04 09:52:20,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,6022848512.0,488554496.0,26856919040.0,250753024.0,16918.0,10941.0
12-04 09:52:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023303168.0,488554496.0,26856919040.0,250298368.0,16030.0,8259.0
12-04 09:52:22,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,6023237632.0,488554496.0,26856919040.0,250363904.0,16856.0,10939.0
12-04 09:52:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023237632.0,488554496.0,26856919040.0,250363904.0,14939.0,6593.0
12-04 09:52:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023237632.0,488554496.0,26856919040.0,250363904.0,14855.0,7481.0
12-04 09:52:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023233536.0,488554496.0,26856923136.0,250363904.0,15788.0,7852.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6023233536.0,488554496.0,26856923136.0,250363904.0,15233.0,7944.0
12-04 09:52:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023229440.0,488554496.0,26856927232.0,250363904.0,15687.0,7828.0
12-04 09:52:28,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6023225344.0,488558592.0,26856927232.0,250363904.0,16230.0,9815.0
12-04 09:52:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023225344.0,488558592.0,26856927232.0,250363904.0,16866.0,10004.0
12-04 09:52:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6023225344.0,488558592.0,26856927232.0,250363904.0,19144.0,68136.0
12-04 09:52:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6023225344.0,488558592.0,26856927232.0,250363904.0,16188.0,8272.0
12-04 09:52:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023225344.0,488558592.0,26856927232.0,250363904.0,16747.0,9728.0
12-04 09:52:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023225344.0,488558592.0,26856927232.0,250363904.0,32755.0,24205.0
12-04 09:52:34,0.249,0.166,99.501,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,6023225344.0,488558592.0,26856927232.0,250363904.0,17363.0,9785.0
12-04 09:52:35,0.0,0.084,99.415,0.502,0.0,0.0,0.0,0.0,0.0,0.0,6023221248.0,488558592.0,26856931328.0,250363904.0,25390.0,121648.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023237632.0,488558592.0,26856931328.0,250347520.0,15848.0,8217.0
12-04 09:52:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,6023237632.0,488558592.0,26856931328.0,250347520.0,19208.0,13375.0
12-04 09:52:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023237632.0,488558592.0,26856931328.0,250347520.0,16098.0,8136.0
12-04 09:52:39,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023237632.0,488558592.0,26856931328.0,250347520.0,16378.0,9323.0
12-04 09:52:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6023237632.0,488558592.0,26856931328.0,250347520.0,14856.0,7348.0
12-04 09:52:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023565312.0,488558592.0,26856931328.0,250019840.0,32345.0,24714.0
12-04 09:52:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023483392.0,488558592.0,26856931328.0,250101760.0,14945.0,7078.0
12-04 09:52:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6023483392.0,488558592.0,26856931328.0,250101760.0,16175.0,8875.0
12-04 09:52:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023483392.0,488558592.0,26856931328.0,250101760.0,33553.0,27123.0
12-04 09:52:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6023602176.0,488558592.0,26856939520.0,249974784.0,16866.0,10057.0
12-04 09:52:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6023614464.0,488558592.0,26857054208.0,249847808.0,15509.0,8530.0
12-04 09:52:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023573504.0,488558592.0,26857095168.0,249847808.0,16595.0,9355.0
12-04 09:52:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023573504.0,488558592.0,26857095168.0,249847808.0,14856.0,7415.0
12-04 09:52:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,6023573504.0,488558592.0,26857095168.0,249847808.0,15134.0,6866.0
12-04 09:52:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,6023573504.0,488558592.0,26857095168.0,249847808.0,14954.0,7451.0
12-04 09:52:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023573504.0,488558592.0,26857095168.0,249847808.0,17062.0,9457.0
12-04 09:52:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6023573504.0,488558592.0,26857095168.0,249847808.0,17007.0,10646.0
12-04 09:52:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023573504.0,488558592.0,26857095168.0,249847808.0,15588.0,7737.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6023573504.0,488558592.0,26857095168.0,249847808.0,15710.0,8881.0
12-04 09:52:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6023569408.0,488558592.0,26857099264.0,249847808.0,15792.0,7943.0
12-04 09:52:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023565312.0,488558592.0,26857103360.0,249847808.0,16264.0,9906.0
12-04 09:52:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023565312.0,488558592.0,26857103360.0,249847808.0,15417.0,7177.0
12-04 09:52:58,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,6023565312.0,488558592.0,26857103360.0,249847808.0,14915.0,7404.0
12-04 09:52:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023565312.0,488558592.0,26857103360.0,249847808.0,16930.0,10001.0
12-04 09:53:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023565312.0,488558592.0,26857103360.0,249847808.0,17355.0,57606.0
12-04 09:53:01,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,6024273920.0,488558592.0,26857103360.0,249139200.0,15735.0,8141.0
12-04 09:53:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023938048.0,488558592.0,26857103360.0,249475072.0,15947.0,9091.0
12-04 09:53:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023938048.0,488558592.0,26857103360.0,249475072.0,34290.0,27445.0
12-04 09:53:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6023938048.0,488558592.0,26857103360.0,249475072.0,17881.0,10102.0
12-04 09:53:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6024060928.0,488558592.0,26857107456.0,249348096.0,22871.0,210525.0
12-04 09:53:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024060928.0,488558592.0,26857107456.0,249348096.0,15972.0,7995.0
12-04 09:53:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024060928.0,488558592.0,26857107456.0,249348096.0,17679.0,10521.0
12-04 09:53:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024060928.0,488558592.0,26857107456.0,249348096.0,16922.0,9369.0
12-04 09:53:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024060928.0,488558592.0,26857107456.0,249348096.0,17211.0,9329.0
12-04 09:53:10,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6024060928.0,488558592.0,26857107456.0,249348096.0,15739.0,8185.0
12-04 09:53:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024060928.0,488558592.0,26857107456.0,249348096.0,35115.0,28114.0
12-04 09:53:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024056832.0,488558592.0,26857111552.0,249348096.0,15639.0,7783.0
12-04 09:53:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024056832.0,488558592.0,26857111552.0,249348096.0,16129.0,7505.0
12-04 09:53:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6024056832.0,488558592.0,26857111552.0,249348096.0,16496.0,10027.0
12-04 09:53:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024056832.0,488558592.0,26857111552.0,249348096.0,15593.0,7732.0
12-04 09:53:16,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,6024056832.0,488558592.0,26857111552.0,249348096.0,17535.0,10575.0
12-04 09:53:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,6024183808.0,488562688.0,26857107456.0,249221120.0,16996.0,10163.0
12-04 09:53:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024179712.0,488562688.0,26857111552.0,249221120.0,16980.0,8961.0
12-04 09:53:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024179712.0,488562688.0,26857111552.0,249221120.0,18211.0,10870.0
12-04 09:53:20,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024179712.0,488562688.0,26857111552.0,249221120.0,15810.0,8674.0
12-04 09:53:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025027584.0,488562688.0,26857111552.0,248373248.0,32533.0,24807.0
12-04 09:53:22,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6024683520.0,488562688.0,26857115648.0,248713216.0,14302.0,6287.0
12-04 09:53:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024683520.0,488562688.0,26857115648.0,248713216.0,17245.0,10732.0
12-04 09:53:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024683520.0,488562688.0,26857115648.0,248713216.0,15609.0,8557.0
12-04 09:53:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,6024683520.0,488562688.0,26857115648.0,248713216.0,16734.0,10026.0
12-04 09:53:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024679424.0,488562688.0,26857119744.0,248713216.0,14916.0,7405.0
12-04 09:53:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024564736.0,488562688.0,26857234432.0,248713216.0,18407.0,10981.0
12-04 09:53:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6024519680.0,488562688.0,26857279488.0,248713216.0,14673.0,6872.0
12-04 09:53:29,0.167,0.0,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,6024519680.0,488562688.0,26857279488.0,248713216.0,17102.0,9608.0
12-04 09:53:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6024519680.0,488562688.0,26857279488.0,248713216.0,17793.0,47983.0
12-04 09:53:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024392704.0,488562688.0,26857279488.0,248840192.0,16248.0,8392.0
12-04 09:53:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024388608.0,488562688.0,26857283584.0,248840192.0,17579.0,11663.0
12-04 09:53:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024388608.0,488562688.0,26857283584.0,248840192.0,16990.0,9802.0
12-04 09:53:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,6024388608.0,488562688.0,26857283584.0,248840192.0,19638.0,12194.0
12-04 09:53:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6024388608.0,488562688.0,26857283584.0,248840192.0,25559.0,178394.0
12-04 09:53:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,6024388608.0,488562688.0,26857283584.0,248840192.0,14928.0,6851.0
12-04 09:53:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024388608.0,488562688.0,26857283584.0,248840192.0,16242.0,8903.0
12-04 09:53:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024388608.0,488562688.0,26857283584.0,248840192.0,16347.0,8252.0
12-04 09:53:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024388608.0,488562688.0,26857283584.0,248840192.0,16481.0,9187.0
12-04 09:53:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,6024384512.0,488562688.0,26857287680.0,248840192.0,16917.0,11007.0
12-04 09:53:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024757248.0,488562688.0,26857287680.0,248467456.0,33680.0,26300.0
12-04 09:53:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024511488.0,488562688.0,26857287680.0,248713216.0,15709.0,8895.0
12-04 09:53:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6024511488.0,488562688.0,26857287680.0,248713216.0,15621.0,7943.0
12-04 09:53:44,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024765440.0,488562688.0,26857287680.0,248459264.0,14646.0,6768.0
12-04 09:53:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024892416.0,488562688.0,26857287680.0,248332288.0,16241.0,8839.0
12-04 09:53:46,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,6024892416.0,488562688.0,26857287680.0,248332288.0,14954.0,7427.0
12-04 09:53:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,6024892416.0,488562688.0,26857287680.0,248332288.0,16342.0,8928.0
12-04 09:53:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024892416.0,488562688.0,26857287680.0,248332288.0,15809.0,8806.0
12-04 09:53:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6024892416.0,488562688.0,26857287680.0,248332288.0,17268.0,10446.0
12-04 09:53:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024888320.0,488562688.0,26857291776.0,248332288.0,16324.0,9947.0
12-04 09:53:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024888320.0,488562688.0,26857291776.0,248332288.0,15034.0,6659.0
12-04 09:53:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6024888320.0,488562688.0,26857291776.0,248332288.0,14235.0,6374.0
12-04 09:53:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024888320.0,488566784.0,26857287680.0,248332288.0,15965.0,8280.0
12-04 09:53:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024884224.0,488566784.0,26857291776.0,248332288.0,16430.0,9923.0
12-04 09:53:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024884224.0,488566784.0,26857291776.0,248332288.0,16342.0,8880.0
12-04 09:53:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024884224.0,488566784.0,26857291776.0,248332288.0,34271.0,28282.0
12-04 09:53:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024884224.0,488566784.0,26857291776.0,248332288.0,16337.0,9110.0
12-04 09:53:58,0.0,0.0,99.750,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,6024884224.0,488566784.0,26857291776.0,248332288.0,16037.0,8255.0
12-04 09:53:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024884224.0,488566784.0,26857291776.0,248332288.0,14929.0,6734.0
12-04 09:54:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,6024880128.0,488566784.0,26857295872.0,248332288.0,17053.0,38538.0
12-04 09:54:01,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025572352.0,488566784.0,26857295872.0,247640064.0,33129.0,25427.0
12-04 09:54:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025400320.0,488566784.0,26857299968.0,247808000.0,14911.0,7406.0
12-04 09:54:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025400320.0,488566784.0,26857299968.0,247808000.0,16776.0,9604.0
12-04 09:54:04,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,6025400320.0,488566784.0,26857299968.0,247808000.0,21214.0,16227.0
12-04 09:54:05,0.0,0.0,98.746,1.254,0.0,0.0,0.0,24576.0,0.0,3.0,6025392128.0,488566784.0,26857299968.0,247816192.0,26045.0,146180.0
12-04 09:54:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025408512.0,488566784.0,26857299968.0,247799808.0,16649.0,9580.0
12-04 09:54:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6025404416.0,488566784.0,26857304064.0,247799808.0,15887.0,7205.0
12-04 09:54:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025416704.0,488566784.0,26857418752.0,247672832.0,15559.0,7398.0
12-04 09:54:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025375744.0,488566784.0,26857459712.0,247672832.0,15894.0,7100.0
12-04 09:54:10,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15241.0,6826.0
12-04 09:54:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,38030.0,32796.0
12-04 09:54:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,16456.0,9121.0
12-04 09:54:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15583.0,7853.0
12-04 09:54:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15456.0,8251.0
12-04 09:54:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15684.0,7826.0
12-04 09:54:16,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15931.0,7299.0
12-04 09:54:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15343.0,6610.0
12-04 09:54:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15824.0,9618.0
12-04 09:54:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025367552.0,488566784.0,26857467904.0,247672832.0,17989.0,11992.0
12-04 09:54:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025367552.0,488566784.0,26857467904.0,247672832.0,16064.0,9720.0
12-04 09:54:21,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025859072.0,488566784.0,26857467904.0,247181312.0,15164.0,7007.0
12-04 09:54:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,6025494528.0,488566784.0,26857467904.0,247545856.0,15440.0,8436.0
12-04 09:54:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025494528.0,488566784.0,26857467904.0,247545856.0,15029.0,6775.0
12-04 09:54:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6025494528.0,488566784.0,26857467904.0,247545856.0,14770.0,7145.0
12-04 09:54:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025494528.0,488566784.0,26857467904.0,247545856.0,16237.0,8771.0
12-04 09:54:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025494528.0,488566784.0,26857467904.0,247545856.0,15172.0,7796.0
12-04 09:54:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025494528.0,488566784.0,26857467904.0,247545856.0,17705.0,11679.0
12-04 09:54:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025494528.0,488566784.0,26857467904.0,247545856.0,16704.0,10296.0
12-04 09:54:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025617408.0,488566784.0,26857472000.0,247418880.0,16445.0,8456.0
12-04 09:54:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025744384.0,488566784.0,26857472000.0,247291904.0,17716.0,63451.0
12-04 09:54:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025744384.0,488566784.0,26857472000.0,247291904.0,15300.0,6855.0
12-04 09:54:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025740288.0,488566784.0,26857476096.0,247291904.0,16227.0,9112.0
12-04 09:54:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025740288.0,488566784.0,26857476096.0,247291904.0,34101.0,26350.0
12-04 09:54:34,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025740288.0,488566784.0,26857476096.0,247291904.0,18351.0,12022.0
12-04 09:54:35,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,6025732096.0,488566784.0,26857476096.0,247300096.0,26864.0,240211.0
12-04 09:54:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025728000.0,488566784.0,26857480192.0,247300096.0,15384.0,7746.0
12-04 09:54:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025728000.0,488566784.0,26857480192.0,247300096.0,16012.0,7875.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6025728000.0,488566784.0,26857480192.0,247300096.0,16023.0,8674.0
12-04 09:54:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6025728000.0,488566784.0,26857480192.0,247300096.0,16458.0,8972.0
12-04 09:54:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,6025728000.0,488566784.0,26857480192.0,247300096.0,16253.0,9772.0
12-04 09:54:41,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025453568.0,488566784.0,26857480192.0,247574528.0,69449.0,61521.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025363456.0,488566784.0,26857480192.0,247664640.0,14191.0,6143.0
12-04 09:54:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025363456.0,488566784.0,26857480192.0,247664640.0,18712.0,13172.0
12-04 09:54:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025363456.0,488566784.0,26857480192.0,247664640.0,14851.0,7479.0
12-04 09:54:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025359360.0,488566784.0,26857484288.0,247664640.0,15608.0,7684.0
12-04 09:54:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025359360.0,488566784.0,26857484288.0,247664640.0,14357.0,6287.0
12-04 09:54:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025359360.0,488566784.0,26857484288.0,247664640.0,16062.0,8254.0
12-04 09:54:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025359360.0,488566784.0,26857484288.0,247664640.0,15965.0,8896.0
12-04 09:54:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025355264.0,488566784.0,26857488384.0,247664640.0,17058.0,10163.0
12-04 09:54:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,6025240576.0,488566784.0,26857603072.0,247664640.0,16813.0,11100.0
12-04 09:54:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025199616.0,488566784.0,26857644032.0,247664640.0,15101.0,6684.0
12-04 09:54:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6025199616.0,488566784.0,26857644032.0,247664640.0,16108.0,9121.0
12-04 09:54:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025199616.0,488566784.0,26857644032.0,247664640.0,15683.0,7761.0
12-04 09:54:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025199616.0,488566784.0,26857644032.0,247664640.0,14851.0,7365.0
12-04 09:54:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025199616.0,488566784.0,26857644032.0,247664640.0,15583.0,7669.0
12-04 09:54:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025195520.0,488566784.0,26857648128.0,247664640.0,16225.0,9632.0
12-04 09:54:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025195520.0,488566784.0,26857648128.0,247664640.0,16815.0,9724.0
12-04 09:54:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6025195520.0,488566784.0,26857648128.0,247664640.0,16153.0,9878.0
12-04 09:54:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6025195520.0,488566784.0,26857648128.0,247664640.0,16271.0,8995.0
12-04 09:55:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025195520.0,488566784.0,26857648128.0,247664640.0,16407.0,52323.0
12-04 09:55:01,0.083,0.333,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025261056.0,488570880.0,26857644032.0,247599104.0,15951.0,8396.0
12-04 09:55:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025056256.0,488570880.0,26857648128.0,247799808.0,15900.0,8726.0
12-04 09:55:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025199616.0,488570880.0,26857648128.0,247656448.0,16549.0,9214.0
12-04 09:55:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025187328.0,488570880.0,26857652224.0,247664640.0,20500.0,13328.0
12-04 09:55:05,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025179136.0,488570880.0,26857652224.0,247672832.0,25037.0,201725.0
12-04 09:55:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025175040.0,488570880.0,26857656320.0,247672832.0,15766.0,7904.0
12-04 09:55:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,6025175040.0,488574976.0,26857652224.0,247672832.0,17430.0,10054.0
12-04 09:55:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025170944.0,488574976.0,26857656320.0,247672832.0,16289.0,9030.0
12-04 09:55:09,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6025170944.0,488574976.0,26857656320.0,247672832.0,16018.0,7184.0
12-04 09:55:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,6025170944.0,488574976.0,26857656320.0,247672832.0,15935.0,8020.0
12-04 09:55:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025170944.0,488574976.0,26857656320.0,247672832.0,33913.0,25423.0
12-04 09:55:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6025170944.0,488574976.0,26857656320.0,247672832.0,16112.0,8475.0
12-04 09:55:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025170944.0,488574976.0,26857656320.0,247672832.0,16527.0,8338.0
12-04 09:55:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6025166848.0,488574976.0,26857660416.0,247672832.0,16754.0,10824.0
12-04 09:55:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025166848.0,488574976.0,26857660416.0,247672832.0,16825.0,10187.0
12-04 09:55:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,6025166848.0,488574976.0,26857660416.0,247672832.0,17889.0,10779.0
12-04 09:55:17,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,6025170944.0,488574976.0,26857656320.0,247672832.0,15649.0,7737.0
12-04 09:55:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,6025158656.0,488574976.0,26857660416.0,247681024.0,15387.0,7233.0
12-04 09:55:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025158656.0,488574976.0,26857660416.0,247681024.0,15676.0,7827.0
12-04 09:55:20,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025158656.0,488574976.0,26857660416.0,247681024.0,15565.0,8872.0
12-04 09:55:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025740288.0,488574976.0,26857660416.0,247099392.0,16170.0,8839.0
12-04 09:55:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6025547776.0,488574976.0,26857660416.0,247291904.0,15605.0,8672.0
12-04 09:55:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025543680.0,488574976.0,26857664512.0,247291904.0,35467.0,29315.0
12-04 09:55:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025543680.0,488574976.0,26857664512.0,247291904.0,14921.0,7389.0
12-04 09:55:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025543680.0,488574976.0,26857664512.0,247291904.0,15882.0,8010.0
12-04 09:55:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025543680.0,488574976.0,26857664512.0,247291904.0,14457.0,6470.0
12-04 09:55:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025527296.0,488574976.0,26857664512.0,247308288.0,16170.0,8991.0
12-04 09:55:28,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025527296.0,488574976.0,26857664512.0,247308288.0,16379.0,9923.0
12-04 09:55:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025527296.0,488574976.0,26857664512.0,247308288.0,16718.0,8889.0
12-04 09:55:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,6025523200.0,488574976.0,26857668608.0,247308288.0,17571.0,44475.0
12-04 09:55:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025535488.0,488574976.0,26857783296.0,247181312.0,17952.0,10957.0
12-04 09:55:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025490432.0,488574976.0,26857828352.0,247181312.0,16899.0,10284.0
12-04 09:55:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025482240.0,488574976.0,26857828352.0,247189504.0,15782.0,8083.0
12-04 09:55:34,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,6025482240.0,488574976.0,26857828352.0,247189504.0,17865.0,9570.0
12-04 09:55:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,3.0,6025482240.0,488574976.0,26857828352.0,247189504.0,41303.0,182405.0
12-04 09:55:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025478144.0,488574976.0,26857832448.0,247189504.0,15406.0,7784.0
12-04 09:55:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025478144.0,488574976.0,26857832448.0,247189504.0,16363.0,8318.0
12-04 09:55:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025478144.0,488574976.0,26857832448.0,247189504.0,15916.0,8385.0
12-04 09:55:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025478144.0,488574976.0,26857832448.0,247189504.0,17056.0,10188.0
12-04 09:55:40,0.0,0.167,99.584,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,6025474048.0,488574976.0,26857836544.0,247189504.0,15565.0,8531.0
12-04 09:55:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025580544.0,488574976.0,26857836544.0,247083008.0,32894.0,25033.0
12-04 09:55:42,0.750,0.0,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025490432.0,488574976.0,26857836544.0,247173120.0,14457.0,6378.0
12-04 09:55:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025474048.0,488574976.0,26857836544.0,247189504.0,16236.0,8969.0
12-04 09:55:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025474048.0,488574976.0,26857836544.0,247189504.0,14635.0,6718.0
12-04 09:55:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,6025474048.0,488574976.0,26857836544.0,247189504.0,17515.0,11105.0
12-04 09:55:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,6025474048.0,488574976.0,26857836544.0,247189504.0,17133.0,9607.0
12-04 09:55:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025474048.0,488574976.0,26857836544.0,247189504.0,17110.0,10203.0
12-04 09:55:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025474048.0,488574976.0,26857836544.0,247189504.0,15011.0,7388.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6025474048.0,488574976.0,26857836544.0,247189504.0,16940.0,9775.0
12-04 09:55:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025474048.0,488574976.0,26857836544.0,247189504.0,14415.0,7243.0
12-04 09:55:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,15220.0,6792.0
12-04 09:55:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,6025469952.0,488574976.0,26857840640.0,247189504.0,14981.0,7389.0
12-04 09:55:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,16991.0,10162.0
12-04 09:55:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,17032.0,11165.0
12-04 09:55:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,16774.0,9487.0
12-04 09:55:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,15031.0,7680.0
12-04 09:55:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,16557.0,9179.0
12-04 09:55:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,6025469952.0,488574976.0,26857840640.0,247189504.0,14186.0,6235.0
12-04 09:55:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,15989.0,7996.0
12-04 09:56:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,17602.0,36198.0
12-04 09:56:01,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6026051584.0,488574976.0,26857840640.0,246607872.0,34331.0,27555.0
12-04 09:56:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026108928.0,488574976.0,26857844736.0,246546432.0,16479.0,9860.0
12-04 09:56:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026108928.0,488574976.0,26857844736.0,246546432.0,17185.0,10504.0
12-04 09:56:04,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,6026108928.0,488574976.0,26857844736.0,246546432.0,17872.0,10281.0
12-04 09:56:05,0.083,0.167,99.417,0.333,0.0,0.0,0.0,24576.0,0.0,5.0,6026108928.0,488574976.0,26857844736.0,246546432.0,25379.0,132542.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026125312.0,488574976.0,26857844736.0,246530048.0,15011.0,6578.0
12-04 09:56:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026125312.0,488574976.0,26857844736.0,246530048.0,16919.0,8307.0
12-04 09:56:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026117120.0,488574976.0,26857852928.0,246530048.0,16846.0,9260.0
12-04 09:56:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026117120.0,488574976.0,26857852928.0,246530048.0,18408.0,11588.0
12-04 09:56:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,6026113024.0,488574976.0,26857857024.0,246530048.0,16178.0,8425.0
12-04 09:56:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026108928.0,488574976.0,26857861120.0,246530048.0,33724.0,25464.0
12-04 09:56:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025994240.0,488574976.0,26857975808.0,246530048.0,17109.0,10354.0
12-04 09:56:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025953280.0,488574976.0,26858016768.0,246530048.0,16438.0,8441.0
12-04 09:56:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6025953280.0,488574976.0,26858016768.0,246530048.0,14257.0,6238.0
12-04 09:56:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025953280.0,488574976.0,26858016768.0,246530048.0,15667.0,7405.0
12-04 09:56:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,6025953280.0,488574976.0,26858016768.0,246530048.0,16259.0,9906.0
12-04 09:56:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025953280.0,488574976.0,26858016768.0,246530048.0,15683.0,7826.0
12-04 09:56:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025953280.0,488574976.0,26858016768.0,246530048.0,16159.0,9702.0
12-04 09:56:19,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6025940992.0,488574976.0,26858020864.0,246538240.0,17534.0,10827.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,6025940992.0,488574976.0,26858020864.0,246538240.0,14196.0,6196.0
12-04 09:56:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6026055680.0,488579072.0,26858016768.0,246423552.0,16436.0,9107.0
12-04 09:56:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025936896.0,488579072.0,26858020864.0,246538240.0,15110.0,7522.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025936896.0,488579072.0,26858020864.0,246538240.0,15517.0,7851.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6025928704.0,488579072.0,26858020864.0,246546432.0,17416.0,11609.0
12-04 09:56:25,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6025928704.0,488579072.0,26858020864.0,246546432.0,15583.0,7670.0
12-04 09:56:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025928704.0,488579072.0,26858020864.0,246546432.0,15170.0,7696.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025928704.0,488579072.0,26858020864.0,246546432.0,17297.0,10446.0
12-04 09:56:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,6025928704.0,488579072.0,26858020864.0,246546432.0,15391.0,7879.0
12-04 09:56:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025924608.0,488579072.0,26858024960.0,246546432.0,16715.0,8946.0
12-04 09:56:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025924608.0,488579072.0,26858024960.0,246546432.0,17062.0,58891.0
12-04 09:56:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025924608.0,488579072.0,26858024960.0,246546432.0,17545.0,10608.0
12-04 09:56:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6025924608.0,488579072.0,26858024960.0,246546432.0,15471.0,8019.0
12-04 09:56:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025924608.0,488579072.0,26858024960.0,246546432.0,17518.0,10453.0
12-04 09:56:34,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6025924608.0,488579072.0,26858024960.0,246546432.0,17636.0,10160.0
12-04 09:56:35,0.167,0.751,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718280704.0,488579072.0,26858024960.0,1554190336.0,42808.0,242977.0
12-04 09:56:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718129152.0,488579072.0,26858029056.0,1554337792.0,15572.0,7945.0
12-04 09:56:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718129152.0,488579072.0,26858029056.0,1554337792.0,15783.0,7447.0
12-04 09:56:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718129152.0,488583168.0,26858024960.0,1554337792.0,16851.0,9428.0
12-04 09:56:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718125056.0,488583168.0,26858029056.0,1554337792.0,15664.0,7289.0
12-04 09:56:40,0.083,0.083,99.667,0.083,0.0,0.083,0.0,32768.0,0.0,6.0,4718120960.0,488583168.0,26858033152.0,1554337792.0,15476.0,8466.0
12-04 09:56:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718321664.0,488583168.0,26858033152.0,1554137088.0,33432.0,26027.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718129152.0,488583168.0,26858033152.0,1554329600.0,15639.0,8918.0
12-04 09:56:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,4718129152.0,488583168.0,26858033152.0,1554329600.0,16337.0,8996.0
12-04 09:56:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718129152.0,488583168.0,26858033152.0,1554329600.0,16669.0,10666.0
12-04 09:56:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718125056.0,488583168.0,26858037248.0,1554329600.0,15754.0,7967.0
12-04 09:56:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,17031.0,9539.0
12-04 09:56:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,15582.0,7785.0
12-04 09:56:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,32964.0,26010.0
12-04 09:56:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,16343.0,8995.0
12-04 09:56:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,18116.0,11362.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,15849.0,7918.0
12-04 09:56:52,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,16219.0,9677.0
12-04 09:56:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718247936.0,488583168.0,26858041344.0,1554202624.0,15683.0,7762.0
12-04 09:56:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718260224.0,488583168.0,26858156032.0,1554075648.0,16174.0,9228.0
12-04 09:56:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4718219264.0,488583168.0,26858196992.0,1554075648.0,16477.0,9122.0
12-04 09:56:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718219264.0,488583168.0,26858196992.0,1554075648.0,15031.0,7448.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718215168.0,488583168.0,26858201088.0,1554075648.0,15028.0,6775.0
12-04 09:56:58,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4718215168.0,488583168.0,26858201088.0,1554075648.0,14851.0,7480.0
12-04 09:56:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4718215168.0,488583168.0,26858201088.0,1554075648.0,16679.0,9332.0
12-04 09:57:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4718215168.0,488583168.0,26858201088.0,1554075648.0,18403.0,52329.0
12-04 09:57:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718432256.0,488583168.0,26858201088.0,1553858560.0,15616.0,7828.0
12-04 09:57:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718469120.0,488583168.0,26858201088.0,1553821696.0,16373.0,10020.0
12-04 09:57:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718469120.0,488583168.0,26858201088.0,1553821696.0,15753.0,7852.0
12-04 09:57:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4718469120.0,488583168.0,26858201088.0,1553821696.0,20599.0,13450.0
12-04 09:57:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718460928.0,488591360.0,26858192896.0,1553829888.0,23958.0,187405.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718452736.0,488591360.0,26858201088.0,1553829888.0,15406.0,6959.0
12-04 09:57:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718452736.0,488591360.0,26858201088.0,1553829888.0,17081.0,9395.0
12-04 09:57:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718448640.0,488591360.0,26858205184.0,1553829888.0,16876.0,10119.0
12-04 09:57:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718448640.0,488591360.0,26858205184.0,1553829888.0,17071.0,8769.0
12-04 09:57:10,0.167,0.0,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4717252608.0,488591360.0,26858205184.0,1555025920.0,18451.0,12714.0
12-04 09:57:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717047808.0,488591360.0,26858209280.0,1555226624.0,33740.0,25697.0
12-04 09:57:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717047808.0,488591360.0,26858209280.0,1555226624.0,15801.0,8019.0
12-04 09:57:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717047808.0,488591360.0,26858209280.0,1555226624.0,15646.0,7248.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717043712.0,488591360.0,26858213376.0,1555226624.0,15283.0,7900.0
12-04 09:57:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,4717043712.0,488591360.0,26858213376.0,1555226624.0,15742.0,7827.0
12-04 09:57:16,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4717043712.0,488595456.0,26858209280.0,1555226624.0,32449.0,25458.0
12-04 09:57:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717039616.0,488595456.0,26858213376.0,1555226624.0,16296.0,8947.0
12-04 09:57:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717039616.0,488595456.0,26858213376.0,1555226624.0,16318.0,9884.0
12-04 09:57:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4717039616.0,488595456.0,26858213376.0,1555226624.0,17335.0,11009.0
12-04 09:57:20,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717039616.0,488595456.0,26858213376.0,1555226624.0,14257.0,6288.0
12-04 09:57:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4717424640.0,488595456.0,26858213376.0,1554841600.0,15716.0,7852.0
12-04 09:57:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4717301760.0,488595456.0,26858213376.0,1554964480.0,14548.0,6396.0
12-04 09:57:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717301760.0,488595456.0,26858213376.0,1554964480.0,17130.0,10241.0
12-04 09:57:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4717301760.0,488595456.0,26858213376.0,1554964480.0,16009.0,9095.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717301760.0,488595456.0,26858213376.0,1554964480.0,15655.0,7736.0
12-04 09:57:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,15730.0,9580.0
12-04 09:57:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,16471.0,9178.0
12-04 09:57:28,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,14261.0,6350.0
12-04 09:57:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,16162.0,8518.0
12-04 09:57:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,20335.0,45945.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,15484.0,7103.0
12-04 09:57:32,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,18248.0,12661.0
12-04 09:57:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717285376.0,488595456.0,26858221568.0,1554972672.0,15750.0,7240.0
12-04 09:57:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,4717281280.0,488595456.0,26858225664.0,1554972672.0,18731.0,11784.0
12-04 09:57:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4717293568.0,488595456.0,26858340352.0,1554845696.0,39927.0,166496.0
12-04 09:57:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717252608.0,488595456.0,26858381312.0,1554845696.0,15412.0,7928.0
12-04 09:57:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717252608.0,488595456.0,26858381312.0,1554845696.0,17585.0,10673.0
12-04 09:57:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717252608.0,488595456.0,26858381312.0,1554845696.0,15921.0,8401.0
12-04 09:57:39,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4717252608.0,488595456.0,26858381312.0,1554845696.0,16236.0,8990.0
12-04 09:57:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4717252608.0,488595456.0,26858381312.0,1554845696.0,15604.0,8739.0
12-04 09:57:41,0.167,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4717592576.0,488595456.0,26858381312.0,1554505728.0,32853.0,24991.0
12-04 09:57:42,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717248512.0,488595456.0,26858385408.0,1554845696.0,15603.0,8595.0
12-04 09:57:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,16681.0,9476.0
12-04 09:57:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,14387.0,6305.0
12-04 09:57:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,16202.0,8880.0
12-04 09:57:46,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,16439.0,9832.0
12-04 09:57:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,16991.0,10164.0
12-04 09:57:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,15210.0,7675.0
12-04 09:57:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,15338.0,6995.0
12-04 09:57:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4717371392.0,488595456.0,26858389504.0,1554718720.0,15005.0,7510.0
12-04 09:57:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717371392.0,488595456.0,26858389504.0,1554718720.0,16477.0,9071.0
12-04 09:57:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4717371392.0,488599552.0,26858385408.0,1554718720.0,15110.0,7588.0
12-04 09:57:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717367296.0,488599552.0,26858389504.0,1554718720.0,16436.0,9020.0
12-04 09:57:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,16637.0,10087.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,16990.0,10165.0
12-04 09:57:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,14190.0,6238.0
12-04 09:57:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,16301.0,8928.0
12-04 09:57:58,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,16142.0,8442.0
12-04 09:57:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,15616.0,7878.0
12-04 09:58:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,18279.0,67780.0
12-04 09:58:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717604864.0,488599552.0,26858393600.0,1554477056.0,16924.0,10263.0
12-04 09:58:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717506560.0,488599552.0,26858393600.0,1554575360.0,14501.0,6607.0
12-04 09:58:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4717498368.0,488599552.0,26858393600.0,1554583552.0,15932.0,8163.0
12-04 09:58:04,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4717494272.0,488599552.0,26858397696.0,1554583552.0,18522.0,11316.0
12-04 09:58:05,0.0,0.0,98.998,1.002,0.0,0.0,0.0,16384.0,0.0,1.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,20140.0,122152.0
12-04 09:58:06,0.083,0.083,98.332,1.501,0.0,0.0,0.0,0.0,0.0,0.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,21876.0,11344.0
12-04 09:58:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,17706.0,10547.0
12-04 09:58:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,16389.0,9187.0
12-04 09:58:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,33788.0,25168.0
12-04 09:58:10,0.083,0.083,99.334,0.416,0.0,0.083,0.0,28672.0,0.0,3.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,17042.0,10289.0
12-04 09:58:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717481984.0,488599552.0,26858401792.0,1554591744.0,33795.0,25913.0
12-04 09:58:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717481984.0,488599552.0,26858401792.0,1554591744.0,15629.0,7854.0
12-04 09:58:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717481984.0,488599552.0,26858401792.0,1554591744.0,16467.0,8276.0
12-04 09:58:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717481984.0,488599552.0,26858401792.0,1554591744.0,15389.0,8136.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4717477888.0,488599552.0,26858405888.0,1554591744.0,17644.0,11313.0
12-04 09:58:16,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4717473792.0,488599552.0,26858409984.0,1554591744.0,17573.0,10606.0
12-04 09:58:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717486080.0,488599552.0,26858524672.0,1554464768.0,16236.0,8904.0
12-04 09:58:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717445120.0,488599552.0,26858565632.0,1554464768.0,16267.0,9253.0
12-04 09:58:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717441024.0,488599552.0,26858569728.0,1554464768.0,15303.0,7034.0
12-04 09:58:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4717441024.0,488599552.0,26858569728.0,1554464768.0,14921.0,7322.0
12-04 09:58:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718231552.0,488599552.0,26858569728.0,1553674240.0,17191.0,10214.0
12-04 09:58:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,14230.0,6287.0
12-04 09:58:23,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,17091.0,10255.0
12-04 09:58:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,15913.0,9080.0
12-04 09:58:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,16991.0,8621.0
12-04 09:58:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,16584.0,10015.0
12-04 09:58:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,16296.0,8881.0
12-04 09:58:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,14911.0,7405.0
12-04 09:58:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,17026.0,9738.0
12-04 09:58:30,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,18520.0,57924.0
12-04 09:58:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,34120.0,26766.0
12-04 09:58:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,15068.0,6867.0
12-04 09:58:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,16553.0,9149.0
12-04 09:58:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,18011.0,10530.0
12-04 09:58:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,22848.0,203677.0
12-04 09:58:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,16998.0,10307.0
12-04 09:58:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,17396.0,10516.0
12-04 09:58:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718075904.0,488599552.0,26858577920.0,1553821696.0,15788.0,8015.0
12-04 09:58:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718075904.0,488599552.0,26858577920.0,1553821696.0,15300.0,7070.0
12-04 09:58:40,0.0,0.0,99.750,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,4718075904.0,488599552.0,26858577920.0,1553821696.0,16830.0,16897.0
12-04 09:58:41,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718694400.0,488599552.0,26858577920.0,1553203200.0,32155.0,23803.0
12-04 09:58:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718329856.0,488599552.0,26858577920.0,1553567744.0,15948.0,8784.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4718329856.0,488599552.0,26858577920.0,1553567744.0,17225.0,10597.0
12-04 09:58:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4718329856.0,488599552.0,26858577920.0,1553567744.0,15719.0,8786.0
12-04 09:58:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718329856.0,488599552.0,26858577920.0,1553567744.0,16293.0,9092.0
12-04 09:58:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4718317568.0,488607744.0,26858582016.0,1553567744.0,15587.0,8573.0
12-04 09:58:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,14619.0,6366.0
12-04 09:58:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15448.0,7952.0
12-04 09:58:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,16647.0,9870.0
12-04 09:58:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15720.0,8536.0
12-04 09:58:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15692.0,7863.0
12-04 09:58:52,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15653.0,8574.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15751.0,8213.0
12-04 09:58:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,16402.0,9638.0
12-04 09:58:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,14844.0,6565.0
12-04 09:58:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15883.0,8784.0
12-04 09:58:57,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4718309376.0,488607744.0,26858590208.0,1553567744.0,16113.0,8852.0
12-04 09:58:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4718321664.0,488607744.0,26858704896.0,1553440768.0,16533.0,9515.0
12-04 09:58:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718403584.0,488607744.0,26858749952.0,1553313792.0,14908.0,7592.0
12-04 09:59:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4718403584.0,488607744.0,26858749952.0,1553313792.0,18216.0,48870.0
12-04 09:59:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718460928.0,488607744.0,26858749952.0,1553256448.0,14784.0,6457.0
12-04 09:59:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718149632.0,488607744.0,26858749952.0,1553567744.0,16063.0,9194.0
12-04 09:59:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718149632.0,488607744.0,26858749952.0,1553567744.0,16490.0,10096.0
12-04 09:59:04,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4718149632.0,488607744.0,26858749952.0,1553567744.0,19907.0,11982.0
12-04 09:59:05,0.083,0.334,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225802240.0,488607744.0,26858749952.0,2045915136.0,22693.0,168515.0
12-04 09:59:06,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225691648.0,488607744.0,26858749952.0,2046025728.0,16793.0,9571.0
12-04 09:59:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,16282.0,8181.0
12-04 09:59:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,16520.0,8717.0
12-04 09:59:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,16836.0,9192.0
12-04 09:59:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,17187.0,15010.0
12-04 09:59:11,0.0,0.167,99.750,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,34172.0,26703.0
12-04 09:59:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,15979.0,8039.0
12-04 09:59:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,17975.0,10931.0
12-04 09:59:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,14440.0,6332.0
12-04 09:59:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,15410.0,7740.0
12-04 09:59:16,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4225683456.0,488607744.0,26858758144.0,2046025728.0,15773.0,8687.0
12-04 09:59:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4225683456.0,488607744.0,26858758144.0,2046025728.0,15998.0,8793.0
12-04 09:59:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488607744.0,26858762240.0,2046025728.0,17008.0,9772.0
12-04 09:59:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4225679360.0,488607744.0,26858762240.0,2046025728.0,15339.0,7715.0
12-04 09:59:20,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488607744.0,26858762240.0,2046025728.0,17156.0,11029.0
12-04 09:59:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226387968.0,488607744.0,26858762240.0,2045317120.0,15272.0,7600.0
12-04 09:59:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4226068480.0,488607744.0,26858762240.0,2045636608.0,14574.0,6514.0
12-04 09:59:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226068480.0,488607744.0,26858762240.0,2045636608.0,15948.0,8214.0
12-04 09:59:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226068480.0,488607744.0,26858762240.0,2045636608.0,15749.0,8669.0
12-04 09:59:25,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226068480.0,488607744.0,26858762240.0,2045636608.0,15439.0,7741.0
12-04 09:59:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226068480.0,488607744.0,26858762240.0,2045636608.0,16241.0,9972.0
12-04 09:59:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,16027.0,8860.0
12-04 09:59:28,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,16291.0,9252.0
12-04 09:59:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,16487.0,9187.0
12-04 09:59:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,15709.0,8033.0
12-04 09:59:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,19655.0,39719.0
12-04 09:59:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,16493.0,8519.0
12-04 09:59:33,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,15723.0,7398.0
12-04 09:59:34,0.0,0.084,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,18971.0,12223.0
12-04 09:59:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226052096.0,488607744.0,26858770432.0,2045644800.0,15804.0,7954.0
12-04 09:59:36,0.167,0.083,95.500,4.250,0.0,0.0,0.0,0.0,0.0,0.0,4226052096.0,488607744.0,26858770432.0,2045644800.0,27506.0,143264.0
12-04 09:59:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226052096.0,488607744.0,26858770432.0,2045644800.0,17548.0,10644.0
12-04 09:59:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226048000.0,488607744.0,26858774528.0,2045644800.0,15515.0,7327.0
12-04 09:59:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226060288.0,488607744.0,26858889216.0,2045517824.0,15438.0,7625.0
12-04 09:59:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,4226019328.0,488607744.0,26858930176.0,2045517824.0,15167.0,7565.0
12-04 09:59:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226486272.0,488607744.0,26858930176.0,2045050880.0,33158.0,30166.0
12-04 09:59:42,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226027520.0,488607744.0,26858930176.0,2045509632.0,16662.0,10234.0
12-04 09:59:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226019328.0,488607744.0,26858930176.0,2045517824.0,15876.0,8225.0
12-04 09:59:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226015232.0,488607744.0,26858934272.0,2045517824.0,16955.0,10999.0
12-04 09:59:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,5.0,4226015232.0,488611840.0,26858930176.0,2045517824.0,16122.0,8778.0
12-04 09:59:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226011136.0,488611840.0,26858934272.0,2045517824.0,15321.0,7567.0
12-04 09:59:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226011136.0,488611840.0,26858934272.0,2045517824.0,16093.0,8976.0
12-04 09:59:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226011136.0,488611840.0,26858934272.0,2045517824.0,15083.0,7335.0
12-04 09:59:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226007040.0,488611840.0,26858938368.0,2045517824.0,14744.0,6474.0
12-04 09:59:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4226007040.0,488611840.0,26858938368.0,2045517824.0,15295.0,7798.0
12-04 09:59:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226007040.0,488611840.0,26858938368.0,2045517824.0,15849.0,8789.0
12-04 09:59:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226007040.0,488611840.0,26858938368.0,2045517824.0,19296.0,13236.0
12-04 09:59:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,16780.0,10293.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,14685.0,6700.0
12-04 09:59:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,15873.0,8857.0
12-04 09:59:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,15344.0,7661.0
12-04 09:59:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,14575.0,6594.0
12-04 09:59:58,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,15123.0,6937.0
12-04 09:59:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,16463.0,9849.0
12-04 10:00:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,17820.0,11230.0
12-04 10:00:01,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226387968.0,488611840.0,26858942464.0,2045132800.0,17876.0,62142.0
12-04 10:00:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226138112.0,488611840.0,26858942464.0,2045382656.0,16659.0,10106.0
12-04 10:00:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,15538.0,7986.0
12-04 10:00:04,0.0,0.167,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,17839.0,9594.0
12-04 10:00:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,15464.0,7038.0
12-04 10:00:06,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,23705.0,227854.0
12-04 10:00:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,17248.0,9780.0
12-04 10:00:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,16810.0,9326.0
12-04 10:00:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,16653.0,9164.0
12-04 10:00:10,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4226125824.0,488615936.0,26858942464.0,2045390848.0,17425.0,10511.0
12-04 10:00:11,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,33523.0,28712.0
12-04 10:00:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,16322.0,8201.0
12-04 10:00:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,16477.0,8682.0
12-04 10:00:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,15438.0,7711.0
12-04 10:00:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,15902.0,8858.0
12-04 10:00:16,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,15578.0,7803.0
12-04 10:00:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,18403.0,13509.0
12-04 10:00:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,15163.0,7168.0
12-04 10:00:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,15295.0,7761.0
12-04 10:00:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4226113536.0,488615936.0,26858954752.0,2045390848.0,14784.0,6791.0
12-04 10:00:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226494464.0,488615936.0,26859073536.0,2044891136.0,15908.0,8698.0
12-04 10:00:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,16153.0,8937.0
12-04 10:00:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,33469.0,26447.0
12-04 10:00:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,15963.0,8789.0
12-04 10:00:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,14334.0,7041.0
12-04 10:00:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,17018.0,10321.0
12-04 10:00:27,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,15154.0,7507.0
12-04 10:00:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,15056.0,7003.0
12-04 10:00:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,17164.0,10430.0
12-04 10:00:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,16090.0,8973.0
12-04 10:00:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226199552.0,488615936.0,26859122688.0,2045136896.0,17239.0,52283.0
12-04 10:00:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226199552.0,488615936.0,26859122688.0,2045136896.0,16065.0,8175.0
12-04 10:00:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226199552.0,488615936.0,26859122688.0,2045136896.0,16298.0,8617.0
12-04 10:00:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4226199552.0,488615936.0,26859122688.0,2045136896.0,20060.0,13632.0
12-04 10:00:35,0.083,0.083,99.833,0.0,0.0,0.0,151552.0,0.0,13.0,0.0,4226297856.0,488615936.0,26859024384.0,2045136896.0,16244.0,9080.0
12-04 10:00:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226158592.0,488615936.0,26859163648.0,2045136896.0,22978.0,192637.0
12-04 10:00:37,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226158592.0,488615936.0,26859163648.0,2045136896.0,15232.0,6902.0
12-04 10:00:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226158592.0,488615936.0,26859163648.0,2045136896.0,17716.0,10225.0
12-04 10:00:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4226154496.0,488615936.0,26859167744.0,2045136896.0,15094.0,7463.0
12-04 10:00:40,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226154496.0,488615936.0,26859167744.0,2045136896.0,16846.0,10089.0
12-04 10:00:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226736128.0,488615936.0,26859167744.0,2044555264.0,32145.0,30290.0
12-04 10:00:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15992.0,8855.0
12-04 10:00:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,16669.0,9980.0
12-04 10:00:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15716.0,8244.0
12-04 10:00:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15754.0,8889.0
12-04 10:00:46,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15438.0,7727.0
12-04 10:00:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15128.0,7787.0
12-04 10:00:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15499.0,7768.0
12-04 10:00:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,16326.0,9239.0
12-04 10:00:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4226539520.0,488620032.0,26859167744.0,2044747776.0,17989.0,12397.0
12-04 10:00:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226535424.0,488620032.0,26859171840.0,2044747776.0,14311.0,6177.0
12-04 10:00:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226535424.0,488620032.0,26859171840.0,2044747776.0,14745.0,6498.0
12-04 10:00:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,15919.0,8760.0
12-04 10:00:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,16424.0,9398.0
12-04 10:00:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,14714.0,6654.0
12-04 10:00:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,15992.0,8907.0
12-04 10:00:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,16436.0,10134.0
12-04 10:00:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,16393.0,9140.0
12-04 10:00:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,16061.0,9042.0
12-04 10:01:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226527232.0,488620032.0,26859180032.0,2044747776.0,15598.0,7806.0
12-04 10:01:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227375104.0,488620032.0,26859184128.0,2043895808.0,18560.0,46064.0
12-04 10:01:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226916352.0,488620032.0,26859298816.0,2044239872.0,15478.0,7945.0
12-04 10:01:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226875392.0,488620032.0,26859339776.0,2044239872.0,15743.0,8802.0
12-04 10:01:04,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,4226875392.0,488620032.0,26859339776.0,2044239872.0,20492.0,12610.0
12-04 10:01:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,4226867200.0,488620032.0,26859339776.0,2044248064.0,16873.0,9411.0
12-04 10:01:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226867200.0,488620032.0,26859339776.0,2044248064.0,23917.0,157657.0
12-04 10:01:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226867200.0,488620032.0,26859339776.0,2044248064.0,15838.0,7988.0
12-04 10:01:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226867200.0,488628224.0,26859331584.0,2044248064.0,17874.0,11043.0
12-04 10:01:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,16859.0,9391.0
12-04 10:01:10,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,15689.0,7037.0
12-04 10:01:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,36845.0,35109.0
12-04 10:01:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,16956.0,9238.0
12-04 10:01:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,16482.0,8695.0
12-04 10:01:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,15458.0,7666.0
12-04 10:01:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,15355.0,7628.0
12-04 10:01:16,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,16052.0,8725.0
12-04 10:01:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,15647.0,8550.0
12-04 10:01:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226850816.0,488628224.0,26859347968.0,2044248064.0,17210.0,10391.0
12-04 10:01:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4226850816.0,488628224.0,26859347968.0,2044248064.0,16662.0,9927.0
12-04 10:01:20,0.749,0.0,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226850816.0,488628224.0,26859347968.0,2044248064.0,17513.0,9703.0
12-04 10:01:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227076096.0,488628224.0,26859347968.0,2044022784.0,14715.0,6553.0
12-04 10:01:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226891776.0,488628224.0,26859347968.0,2044207104.0,15777.0,8117.0
12-04 10:01:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226891776.0,488628224.0,26859347968.0,2044207104.0,15782.0,8735.0
12-04 10:01:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488628224.0,26859352064.0,2044088320.0,15399.0,7806.0
12-04 10:01:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4227006464.0,488628224.0,26859352064.0,2044088320.0,15914.0,8759.0
12-04 10:01:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488628224.0,26859352064.0,2044088320.0,16087.0,8881.0
12-04 10:01:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227006464.0,488628224.0,26859352064.0,2044088320.0,18268.0,12486.0
12-04 10:01:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,15004.0,6638.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,15650.0,7894.0
12-04 10:01:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,15406.0,6995.0
12-04 10:01:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,18251.0,63779.0
12-04 10:01:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,17583.0,10015.0
12-04 10:01:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,16495.0,9292.0
12-04 10:01:34,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,19547.0,12539.0
12-04 10:01:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,16635.0,9485.0
12-04 10:01:36,0.167,0.083,98.0,1.750,0.0,0.0,0.0,16384.0,0.0,2.0,4226994176.0,488632320.0,26859360256.0,2044088320.0,43383.0,146659.0
12-04 10:01:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226977792.0,488632320.0,26859360256.0,2044104704.0,15706.0,7460.0
12-04 10:01:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226977792.0,488632320.0,26859360256.0,2044104704.0,16159.0,8255.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4226977792.0,488632320.0,26859360256.0,2044104704.0,33352.0,26106.0
12-04 10:01:40,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4226977792.0,488632320.0,26859360256.0,2044104704.0,15564.0,7756.0
12-04 10:01:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227477504.0,488632320.0,26859360256.0,2043604992.0,50166.0,46514.0
12-04 10:01:42,0.915,0.083,98.918,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4227108864.0,488632320.0,26859364352.0,2043969536.0,16530.0,9316.0
12-04 10:01:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226994176.0,488632320.0,26859479040.0,2043969536.0,18375.0,11778.0
12-04 10:01:44,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226953216.0,488632320.0,26859520000.0,2043969536.0,15339.0,7741.0
12-04 10:01:45,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,15842.0,8710.0
12-04 10:01:46,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,16746.0,10052.0
12-04 10:01:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,15507.0,8205.0
12-04 10:01:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,15439.0,7686.0
12-04 10:01:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,14540.0,6449.0
12-04 10:01:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,16353.0,8975.0
12-04 10:01:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227076096.0,488632320.0,26859524096.0,2043842560.0,14345.0,6358.0
12-04 10:01:52,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227076096.0,488632320.0,26859524096.0,2043842560.0,18431.0,12930.0
12-04 10:01:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227067904.0,488632320.0,26859524096.0,2043850752.0,14625.0,7356.0
12-04 10:01:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227067904.0,488632320.0,26859524096.0,2043850752.0,16064.0,8935.0
12-04 10:01:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227067904.0,488632320.0,26859524096.0,2043850752.0,15882.0,8797.0
12-04 10:01:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227059712.0,488632320.0,26859532288.0,2043850752.0,15405.0,7624.0
12-04 10:01:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227059712.0,488632320.0,26859532288.0,2043850752.0,14782.0,6777.0
12-04 10:01:58,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4227059712.0,488632320.0,26859532288.0,2043850752.0,15714.0,8058.0
12-04 10:01:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227059712.0,488632320.0,26859532288.0,2043850752.0,15195.0,7914.0
12-04 10:02:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,4227059712.0,488632320.0,26859532288.0,2043850752.0,15970.0,8777.0
12-04 10:02:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227022848.0,488632320.0,26859532288.0,2043887616.0,19599.0,62443.0
12-04 10:02:02,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226940928.0,488632320.0,26859532288.0,2043969536.0,15578.0,7969.0
12-04 10:02:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226940928.0,488632320.0,26859532288.0,2043969536.0,16787.0,10470.0
12-04 10:02:04,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226940928.0,488632320.0,26859532288.0,2043969536.0,17520.0,8958.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4226940928.0,488632320.0,26859532288.0,2043969536.0,16747.0,9595.0
12-04 10:02:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226936832.0,488632320.0,26859536384.0,2043969536.0,41056.0,231982.0
12-04 10:02:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226936832.0,488632320.0,26859536384.0,2043969536.0,15949.0,8065.0
12-04 10:02:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226936832.0,488632320.0,26859536384.0,2043969536.0,16767.0,8777.0
12-04 10:02:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226936832.0,488632320.0,26859536384.0,2043969536.0,16090.0,8132.0
12-04 10:02:10,0.0,0.084,99.833,0.084,0.0,0.0,0.0,45056.0,0.0,6.0,4225142784.0,488636416.0,26859532288.0,2045763584.0,18965.0,12968.0
12-04 10:02:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225028096.0,488636416.0,26859536384.0,2045874176.0,51483.0,51314.0
12-04 10:02:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225028096.0,488636416.0,26859536384.0,2045874176.0,16213.0,8090.0
12-04 10:02:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225024000.0,488636416.0,26859540480.0,2045874176.0,15843.0,7417.0
12-04 10:02:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225024000.0,488636416.0,26859540480.0,2045874176.0,32785.0,25227.0
12-04 10:02:15,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4225024000.0,488636416.0,26859540480.0,2045874176.0,15880.0,8785.0
12-04 10:02:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4225040384.0,488636416.0,26859540480.0,2045857792.0,15469.0,7649.0
12-04 10:02:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225040384.0,488636416.0,26859540480.0,2045857792.0,15294.0,7775.0
12-04 10:02:18,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225040384.0,488636416.0,26859540480.0,2045857792.0,16706.0,10117.0
12-04 10:02:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225032192.0,488636416.0,26859540480.0,2045865984.0,18214.0,12743.0
12-04 10:02:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225032192.0,488636416.0,26859540480.0,2045865984.0,14857.0,6547.0
12-04 10:02:21,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4225277952.0,488644608.0,26859532288.0,2045620224.0,15076.0,7479.0
12-04 10:02:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224905216.0,488644608.0,26859540480.0,2045984768.0,15774.0,8016.0
12-04 10:02:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224905216.0,488644608.0,26859540480.0,2045984768.0,33406.0,26328.0
12-04 10:02:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224888832.0,488644608.0,26859548672.0,2045992960.0,14928.0,6642.0
12-04 10:02:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224774144.0,488644608.0,26859663360.0,2045992960.0,15050.0,7456.0
12-04 10:02:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4224733184.0,488644608.0,26859704320.0,2045992960.0,33745.0,26416.0
12-04 10:02:27,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4224733184.0,488644608.0,26859704320.0,2045992960.0,16035.0,9631.0
12-04 10:02:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224729088.0,488644608.0,26859708416.0,2045992960.0,16619.0,9445.0
12-04 10:02:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224729088.0,488644608.0,26859708416.0,2045992960.0,16292.0,9048.0
12-04 10:02:30,0.0,0.0,99.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4224729088.0,488644608.0,26859708416.0,2045992960.0,17711.0,10688.0
12-04 10:02:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4224729088.0,488648704.0,26859704320.0,2045992960.0,17423.0,49928.0
12-04 10:02:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224851968.0,488648704.0,26859708416.0,2045865984.0,15549.0,7028.0
12-04 10:02:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4224851968.0,488648704.0,26859708416.0,2045865984.0,14827.0,6769.0
12-04 10:02:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224847872.0,488648704.0,26859712512.0,2045865984.0,20552.0,14443.0
12-04 10:02:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4224847872.0,488648704.0,26859712512.0,2045865984.0,15611.0,7953.0
12-04 10:02:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4224847872.0,488648704.0,26859712512.0,2045865984.0,24475.0,181727.0
12-04 10:02:37,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4224847872.0,488648704.0,26859712512.0,2045865984.0,14883.0,6674.0
12-04 10:02:38,0.083,0.0,99.917,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,4224851968.0,488648704.0,26859708416.0,2045865984.0,34858.0,27807.0
12-04 10:02:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4224974848.0,488648704.0,26859712512.0,2045739008.0,15881.0,9062.0
12-04 10:02:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224974848.0,488648704.0,26859712512.0,2045739008.0,15128.0,6762.0
12-04 10:02:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4224954368.0,488648704.0,26859712512.0,2045759488.0,33177.0,32182.0
12-04 10:02:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,16536.0,9305.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,14850.0,7468.0
12-04 10:02:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,33282.0,25509.0
12-04 10:02:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,17067.0,11238.0
12-04 10:02:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,15028.0,6605.0
12-04 10:02:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,14916.0,7352.0
12-04 10:02:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4224851968.0,488652800.0,26859712512.0,2045857792.0,16891.0,10431.0
12-04 10:02:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224847872.0,488652800.0,26859716608.0,2045857792.0,16242.0,9365.0
12-04 10:02:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224847872.0,488652800.0,26859716608.0,2045857792.0,15648.0,7747.0
12-04 10:02:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4224847872.0,488652800.0,26859716608.0,2045857792.0,31481.0,23362.0
12-04 10:02:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224847872.0,488652800.0,26859716608.0,2045857792.0,16222.0,8281.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224847872.0,488652800.0,26859716608.0,2045857792.0,17421.0,11468.0
12-04 10:02:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4224843776.0,488652800.0,26859720704.0,2045857792.0,15782.0,7930.0
12-04 10:02:55,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4224843776.0,488652800.0,26859720704.0,2045857792.0,14850.0,7286.0
12-04 10:02:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224843776.0,488652800.0,26859720704.0,2045857792.0,16170.0,8917.0
12-04 10:02:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4224839680.0,488656896.0,26859720704.0,2045857792.0,16777.0,10669.0
12-04 10:02:58,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224839680.0,488656896.0,26859720704.0,2045857792.0,15189.0,6804.0
12-04 10:02:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224835584.0,488656896.0,26859724800.0,2045857792.0,15198.0,7779.0
12-04 10:03:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4224835584.0,488656896.0,26859724800.0,2045857792.0,15682.0,7773.0
12-04 10:03:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225339392.0,488656896.0,26859724800.0,2045353984.0,18029.0,42988.0
12-04 10:03:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225216512.0,488656896.0,26859724800.0,2045476864.0,16496.0,9163.0
12-04 10:03:03,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4225212416.0,488656896.0,26859728896.0,2045476864.0,16432.0,10164.0
12-04 10:03:04,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225212416.0,488656896.0,26859728896.0,2045476864.0,18740.0,10627.0
12-04 10:03:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225200128.0,488656896.0,26859732992.0,2045485056.0,15749.0,8066.0
12-04 10:03:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225466368.0,488656896.0,26859847680.0,2045104128.0,41357.0,163152.0
12-04 10:03:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225425408.0,488656896.0,26859888640.0,2045104128.0,15606.0,7087.0
12-04 10:03:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225425408.0,488656896.0,26859888640.0,2045104128.0,17669.0,10533.0
12-04 10:03:09,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4225425408.0,488656896.0,26859888640.0,2045104128.0,15666.0,7710.0
12-04 10:03:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225425408.0,488656896.0,26859888640.0,2045104128.0,18670.0,12222.0
12-04 10:03:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4225429504.0,488660992.0,26859888640.0,2045095936.0,33338.0,30191.0
12-04 10:03:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,16400.0,8287.0
12-04 10:03:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,15861.0,7933.0
12-04 10:03:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,16236.0,9032.0
12-04 10:03:15,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,15294.0,7939.0
12-04 10:03:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,15581.0,7903.0
12-04 10:03:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,15635.0,8704.0
12-04 10:03:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,17374.0,10504.0
12-04 10:03:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225687552.0,488660992.0,26859892736.0,2044833792.0,15328.0,8168.0
12-04 10:03:20,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225683456.0,488660992.0,26859896832.0,2044833792.0,16470.0,9305.0
12-04 10:03:21,0.167,0.167,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,4226056192.0,488660992.0,26859896832.0,2044461056.0,15704.0,8636.0
12-04 10:03:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225691648.0,488660992.0,26859896832.0,2044825600.0,15183.0,6737.0
12-04 10:03:23,0.083,0.166,99.584,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,4225691648.0,488665088.0,26859892736.0,2044825600.0,14910.0,7351.0
12-04 10:03:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488665088.0,26859896832.0,2044825600.0,16739.0,9662.0
12-04 10:03:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488665088.0,26859896832.0,2044825600.0,14885.0,7559.0
12-04 10:03:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488665088.0,26859896832.0,2044825600.0,18264.0,12422.0
12-04 10:03:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4225687552.0,488665088.0,26859896832.0,2044825600.0,14850.0,7468.0
12-04 10:03:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488665088.0,26859896832.0,2044825600.0,15682.0,7840.0
12-04 10:03:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225679360.0,488665088.0,26859896832.0,2044833792.0,15234.0,7896.0
12-04 10:03:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488665088.0,26859896832.0,2044833792.0,16393.0,8860.0
12-04 10:03:31,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225671168.0,488665088.0,26859905024.0,2044833792.0,17112.0,64527.0
12-04 10:03:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225671168.0,488665088.0,26859905024.0,2044833792.0,17023.0,9613.0
12-04 10:03:33,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4225679360.0,488665088.0,26859905024.0,2044825600.0,16199.0,9120.0
12-04 10:03:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225679360.0,488669184.0,26859900928.0,2044825600.0,20426.0,14061.0
12-04 10:03:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225675264.0,488669184.0,26859905024.0,2044825600.0,16431.0,9292.0
12-04 10:03:36,0.0,0.0,98.830,1.170,0.0,0.0,0.0,0.0,0.0,0.0,4225675264.0,488669184.0,26859905024.0,2044825600.0,25869.0,132783.0
12-04 10:03:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225671168.0,488669184.0,26859909120.0,2044825600.0,14190.0,6226.0
12-04 10:03:38,0.833,0.167,99.001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225671168.0,488669184.0,26859909120.0,2044825600.0,15989.0,7472.0
12-04 10:03:39,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4225671168.0,488669184.0,26859909120.0,2044825600.0,14789.0,7348.0
12-04 10:03:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225671168.0,488669184.0,26859909120.0,2044825600.0,16452.0,9314.0
12-04 10:03:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225953792.0,488669184.0,26859909120.0,2044542976.0,33884.0,30984.0
12-04 10:03:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225806336.0,488669184.0,26859909120.0,2044690432.0,16336.0,9007.0
12-04 10:03:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225806336.0,488669184.0,26859909120.0,2044690432.0,15565.0,8495.0
12-04 10:03:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225806336.0,488669184.0,26859909120.0,2044690432.0,15807.0,8036.0
12-04 10:03:45,0.0,0.0,99.750,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,4225806336.0,488669184.0,26859909120.0,2044690432.0,16054.0,9159.0
12-04 10:03:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4225814528.0,488669184.0,26859909120.0,2044682240.0,15200.0,6903.0
12-04 10:03:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225810432.0,488669184.0,26859913216.0,2044682240.0,14196.0,6184.0
12-04 10:03:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225695744.0,488669184.0,26860027904.0,2044682240.0,16991.0,10109.0
12-04 10:03:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225908736.0,488669184.0,26860068864.0,2044428288.0,16092.0,9622.0
12-04 10:03:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4225904640.0,488673280.0,26860068864.0,2044428288.0,16813.0,9679.0
12-04 10:03:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,15438.0,8684.0
12-04 10:03:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,15682.0,7773.0
12-04 10:03:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,15564.0,8562.0
12-04 10:03:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,14929.0,6696.0
12-04 10:03:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,16606.0,8675.0
12-04 10:03:56,0.0,0.084,99.833,0.0,0.0,0.084,0.0,24576.0,0.0,3.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,34454.0,27587.0
12-04 10:03:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,17970.0,10877.0
12-04 10:03:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226027520.0,488673280.0,26860072960.0,2044301312.0,16890.0,10200.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226027520.0,488673280.0,26860072960.0,2044301312.0,15624.0,8837.0
12-04 10:04:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226023424.0,488673280.0,26860077056.0,2044301312.0,16879.0,9554.0
12-04 10:04:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4227158016.0,488673280.0,26860077056.0,2043166720.0,16274.0,54623.0
12-04 10:04:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227035136.0,488673280.0,26860081152.0,2043285504.0,15487.0,7617.0
12-04 10:04:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227035136.0,488673280.0,26860081152.0,2043285504.0,15364.0,7944.0
12-04 10:04:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227035136.0,488673280.0,26860081152.0,2043285504.0,19860.0,11153.0
12-04 10:04:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227026944.0,488673280.0,26860081152.0,2043293696.0,16845.0,9783.0
12-04 10:04:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226899968.0,488673280.0,26860081152.0,2043420672.0,25192.0,181827.0
12-04 10:04:07,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4226899968.0,488673280.0,26860081152.0,2043420672.0,16455.0,9059.0
12-04 10:04:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226895872.0,488673280.0,26860085248.0,2043420672.0,16367.0,8102.0
12-04 10:04:09,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4226895872.0,488673280.0,26860085248.0,2043420672.0,16288.0,8837.0
12-04 10:04:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226895872.0,488673280.0,26860085248.0,2043420672.0,17124.0,9208.0
12-04 10:04:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226895872.0,488673280.0,26860085248.0,2043420672.0,33930.0,58596.0
12-04 10:04:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226895872.0,488677376.0,26860081152.0,2043420672.0,16426.0,8237.0
12-04 10:04:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226891776.0,488677376.0,26860085248.0,2043420672.0,16554.0,9148.0
12-04 10:04:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226891776.0,488677376.0,26860085248.0,2043420672.0,16142.0,8900.0
12-04 10:04:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226891776.0,488677376.0,26860085248.0,2043420672.0,16259.0,9646.0
12-04 10:04:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226891776.0,488677376.0,26860085248.0,2043420672.0,17428.0,10854.0
12-04 10:04:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226887680.0,488677376.0,26860089344.0,2043420672.0,14230.0,6246.0
12-04 10:04:18,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4226887680.0,488677376.0,26860089344.0,2043420672.0,16602.0,9306.0
12-04 10:04:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227014656.0,488677376.0,26860089344.0,2043293696.0,14230.0,6180.0
12-04 10:04:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227014656.0,488677376.0,26860089344.0,2043293696.0,15028.0,6787.0
12-04 10:04:21,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,4227170304.0,488677376.0,26860089344.0,2043138048.0,15949.0,8846.0
12-04 10:04:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,16396.0,8982.0
12-04 10:04:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,17566.0,11982.0
12-04 10:04:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,16267.0,8890.0
12-04 10:04:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,14910.0,7395.0
12-04 10:04:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,16126.0,8478.0
12-04 10:04:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,14197.0,6234.0
12-04 10:04:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227145728.0,488677376.0,26860093440.0,2043158528.0,14899.0,6630.0
12-04 10:04:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4227031040.0,488677376.0,26860208128.0,2043158528.0,16131.0,8969.0
12-04 10:04:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226985984.0,488677376.0,26860253184.0,2043158528.0,17651.0,10995.0
12-04 10:04:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226985984.0,488677376.0,26860253184.0,2043158528.0,19240.0,49560.0
12-04 10:04:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226985984.0,488677376.0,26860253184.0,2043158528.0,16969.0,9596.0
12-04 10:04:33,0.083,0.083,99.335,0.416,0.0,0.083,0.0,12288.0,0.0,2.0,4226985984.0,488677376.0,26860253184.0,2043158528.0,16296.0,9241.0
12-04 10:04:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226981888.0,488677376.0,26860257280.0,2043158528.0,18204.0,10373.0
12-04 10:04:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226981888.0,488677376.0,26860257280.0,2043158528.0,14756.0,6633.0
12-04 10:04:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226977792.0,488677376.0,26860261376.0,2043158528.0,21814.0,145887.0
12-04 10:04:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226977792.0,488677376.0,26860261376.0,2043158528.0,17533.0,11485.0
12-04 10:04:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226977792.0,488677376.0,26860261376.0,2043158528.0,16536.0,7700.0
12-04 10:04:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226977792.0,488677376.0,26860261376.0,2043158528.0,16624.0,9986.0
12-04 10:04:40,0.166,0.249,99.501,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4226973696.0,488681472.0,26860261376.0,2043158528.0,18027.0,12026.0
12-04 10:04:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227330048.0,488681472.0,26860261376.0,2042802176.0,33695.0,53527.0
12-04 10:04:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226981888.0,488681472.0,26860261376.0,2043150336.0,15516.0,7748.0
12-04 10:04:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226981888.0,488681472.0,26860261376.0,2043150336.0,16168.0,8153.0
12-04 10:04:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226981888.0,488681472.0,26860261376.0,2043150336.0,16336.0,9007.0
12-04 10:04:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4226977792.0,488685568.0,26860261376.0,2043150336.0,15492.0,8277.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226973696.0,488685568.0,26860265472.0,2043150336.0,19982.0,9922.0
12-04 10:04:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226973696.0,488685568.0,26860265472.0,2043150336.0,17249.0,8478.0
12-04 10:04:48,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226973696.0,488685568.0,26860265472.0,2043150336.0,15576.0,7770.0
12-04 10:04:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226973696.0,488685568.0,26860265472.0,2043150336.0,16081.0,9196.0
12-04 10:04:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226973696.0,488685568.0,26860265472.0,2043150336.0,15676.0,7917.0
12-04 10:04:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4226973696.0,488689664.0,26860261376.0,2043150336.0,15750.0,8946.0
12-04 10:04:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226969600.0,488689664.0,26860265472.0,2043150336.0,15823.0,7948.0
12-04 10:04:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226969600.0,488689664.0,26860265472.0,2043150336.0,14850.0,7287.0
12-04 10:04:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,17644.0,11365.0
12-04 10:04:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,15161.0,7750.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,15613.0,7724.0
12-04 10:04:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,15438.0,8521.0
12-04 10:04:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,14951.0,7442.0
12-04 10:04:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,15504.0,8702.0
12-04 10:05:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,16035.0,8291.0
12-04 10:05:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4228280320.0,488689664.0,26860269568.0,2041835520.0,35507.0,56862.0
12-04 10:05:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,4227981312.0,488689664.0,26860269568.0,2042134528.0,17084.0,10242.0
12-04 10:05:03,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4228108288.0,488689664.0,26860269568.0,2042007552.0,15457.0,8652.0
12-04 10:05:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228108288.0,488689664.0,26860269568.0,2042007552.0,17886.0,9289.0
12-04 10:05:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228096000.0,488689664.0,26860273664.0,2042015744.0,16792.0,9501.0
12-04 10:05:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228091904.0,488689664.0,26860277760.0,2042015744.0,24429.0,122339.0
12-04 10:05:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228091904.0,488689664.0,26860277760.0,2042015744.0,15668.0,7890.0
12-04 10:05:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228091904.0,488689664.0,26860277760.0,2042015744.0,16832.0,8560.0
12-04 10:05:09,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228087808.0,488689664.0,26860281856.0,2042015744.0,15834.0,7917.0
12-04 10:05:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227973120.0,488689664.0,26860396544.0,2042015744.0,17463.0,10041.0
12-04 10:05:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4227932160.0,488689664.0,26860437504.0,2042015744.0,35217.0,50051.0
12-04 10:05:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227932160.0,488689664.0,26860437504.0,2042015744.0,17774.0,10557.0
12-04 10:05:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,15668.0,7891.0
12-04 10:05:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,16367.0,8917.0
12-04 10:05:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,15206.0,7004.0
12-04 10:05:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,15588.0,7772.0
12-04 10:05:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,15044.0,7511.0
12-04 10:05:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,17544.0,11368.0
12-04 10:05:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,15936.0,9032.0
12-04 10:05:20,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,16236.0,8850.0
12-04 10:05:21,0.250,0.0,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4228534272.0,488689664.0,26860445696.0,2041405440.0,15864.0,8835.0
12-04 10:05:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228194304.0,488689664.0,26860445696.0,2041745408.0,15682.0,7839.0
12-04 10:05:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228194304.0,488689664.0,26860445696.0,2041745408.0,14296.0,6275.0
12-04 10:05:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,16019.0,8247.0
12-04 10:05:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,14849.0,7507.0
12-04 10:05:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,18258.0,12393.0
12-04 10:05:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,14196.0,6366.0
12-04 10:05:28,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,17024.0,10384.0
12-04 10:05:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,16448.0,9573.0
12-04 10:05:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228177920.0,488689664.0,26860445696.0,2041761792.0,16409.0,8312.0
12-04 10:05:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,4228304896.0,488689664.0,26860445696.0,2041634816.0,17309.0,61831.0
12-04 10:05:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228304896.0,488689664.0,26860445696.0,2041634816.0,15019.0,6714.0
12-04 10:05:33,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4228300800.0,488689664.0,26860449792.0,2041634816.0,16720.0,9518.0
12-04 10:05:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228300800.0,488689664.0,26860449792.0,2041634816.0,20132.0,13613.0
12-04 10:05:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228300800.0,488693760.0,26860445696.0,2041634816.0,15140.0,7121.0
12-04 10:05:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4228296704.0,488693760.0,26860449792.0,2041634816.0,24616.0,200540.0
12-04 10:05:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228292608.0,488693760.0,26860453888.0,2041634816.0,16919.0,10251.0
12-04 10:05:38,0.751,0.083,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228292608.0,488693760.0,26860453888.0,2041634816.0,15328.0,6933.0
12-04 10:05:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4228288512.0,488693760.0,26860457984.0,2041634816.0,15162.0,7749.0
12-04 10:05:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228288512.0,488693760.0,26860457984.0,2041634816.0,15653.0,7773.0
12-04 10:05:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4228759552.0,488693760.0,26860457984.0,2041163776.0,33395.0,42016.0
12-04 10:05:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488693760.0,26860457984.0,2041245696.0,16230.0,8957.0
12-04 10:05:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488693760.0,26860457984.0,2041245696.0,14850.0,7468.0
12-04 10:05:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488693760.0,26860457984.0,2041245696.0,17150.0,10307.0
12-04 10:05:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228669440.0,488693760.0,26860457984.0,2041253888.0,16342.0,9404.0
12-04 10:05:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4228669440.0,488693760.0,26860457984.0,2041253888.0,33430.0,26257.0
12-04 10:05:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228669440.0,488693760.0,26860457984.0,2041253888.0,14130.0,6155.0
12-04 10:05:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4228669440.0,488697856.0,26860453888.0,2041253888.0,16075.0,9054.0
12-04 10:05:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228665344.0,488697856.0,26860457984.0,2041253888.0,16258.0,9896.0
12-04 10:05:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228661248.0,488697856.0,26860462080.0,2041253888.0,16553.0,9407.0
12-04 10:05:51,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228657152.0,488697856.0,26860466176.0,2041253888.0,15050.0,7534.0
12-04 10:05:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228542464.0,488697856.0,26860580864.0,2041253888.0,15421.0,7652.0
12-04 10:05:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,15538.0,8517.0
12-04 10:05:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,16296.0,8957.0
12-04 10:05:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,15394.0,7966.0
12-04 10:05:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,16437.0,9034.0
12-04 10:05:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,14855.0,7377.0
12-04 10:05:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,16489.0,8280.0
12-04 10:05:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228501504.0,488701952.0,26860617728.0,2041253888.0,15504.0,8518.0
12-04 10:06:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228497408.0,488701952.0,26860621824.0,2041253888.0,17467.0,10956.0
12-04 10:06:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228722688.0,488701952.0,26860625920.0,2041024512.0,16856.0,52583.0
12-04 10:06:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228493312.0,488701952.0,26860625920.0,2041253888.0,16336.0,8910.0
12-04 10:06:03,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4228493312.0,488701952.0,26860625920.0,2041253888.0,14935.0,7514.0
12-04 10:06:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228493312.0,488701952.0,26860625920.0,2041253888.0,18437.0,10291.0
12-04 10:06:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228493312.0,488706048.0,26860621824.0,2041253888.0,16131.0,8312.0
12-04 10:06:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4228489216.0,488706048.0,26860625920.0,2041253888.0,22842.0,167713.0
12-04 10:06:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228489216.0,488706048.0,26860625920.0,2041253888.0,15773.0,7161.0
12-04 10:06:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228489216.0,488706048.0,26860625920.0,2041253888.0,19640.0,13218.0
12-04 10:06:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4228481024.0,488706048.0,26860634112.0,2041253888.0,15181.0,6814.0
12-04 10:06:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4228481024.0,488710144.0,26860630016.0,2041253888.0,16896.0,9202.0
12-04 10:06:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4228476928.0,488710144.0,26860634112.0,2041253888.0,35736.0,59782.0
12-04 10:06:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228476928.0,488710144.0,26860634112.0,2041253888.0,16757.0,8836.0
12-04 10:06:13,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228476928.0,488710144.0,26860634112.0,2041253888.0,14327.0,6251.0
12-04 10:06:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228476928.0,488710144.0,26860634112.0,2041253888.0,16336.0,9056.0
12-04 10:06:15,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4228476928.0,488710144.0,26860634112.0,2041253888.0,14984.0,7505.0
12-04 10:06:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,4228472832.0,488714240.0,26860634112.0,2041253888.0,17423.0,11654.0
12-04 10:06:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228472832.0,488714240.0,26860634112.0,2041253888.0,15538.0,8610.0
12-04 10:06:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228472832.0,488714240.0,26860634112.0,2041253888.0,15682.0,7839.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228468736.0,488714240.0,26860638208.0,2041253888.0,15805.0,8842.0
12-04 10:06:20,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228468736.0,488714240.0,26860638208.0,2041253888.0,15554.0,7615.0
12-04 10:06:21,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,4228952064.0,488714240.0,26860638208.0,2040770560.0,14574.0,6793.0
12-04 10:06:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4228612096.0,488714240.0,26860638208.0,2041110528.0,15748.0,7839.0
12-04 10:06:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228612096.0,488714240.0,26860638208.0,2041110528.0,17407.0,10653.0
12-04 10:06:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228603904.0,488714240.0,26860638208.0,2041118720.0,17638.0,11356.0
12-04 10:06:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228603904.0,488714240.0,26860638208.0,2041118720.0,14755.0,7402.0
12-04 10:06:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228603904.0,488714240.0,26860638208.0,2041118720.0,16879.0,9736.0
12-04 10:06:27,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4228603904.0,488714240.0,26860638208.0,2041118720.0,14881.0,7261.0
12-04 10:06:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228612096.0,488714240.0,26860638208.0,2041110528.0,15739.0,8793.0
12-04 10:06:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228612096.0,488714240.0,26860638208.0,2041110528.0,14691.0,6537.0
12-04 10:06:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228612096.0,488714240.0,26860638208.0,2041110528.0,15749.0,7144.0
12-04 10:06:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228608000.0,488714240.0,26860642304.0,2041110528.0,19949.0,48451.0
12-04 10:06:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228739072.0,488714240.0,26860646400.0,2040975360.0,18075.0,11679.0
12-04 10:06:33,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4228624384.0,488714240.0,26860761088.0,2040975360.0,16653.0,10156.0
12-04 10:06:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228583424.0,488714240.0,26860802048.0,2040975360.0,18276.0,10192.0
12-04 10:06:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228583424.0,488714240.0,26860802048.0,2040975360.0,17083.0,8872.0
12-04 10:06:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228583424.0,488714240.0,26860802048.0,2040975360.0,23080.0,137531.0
12-04 10:06:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228579328.0,488714240.0,26860806144.0,2040975360.0,14917.0,6694.0
12-04 10:06:38,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228579328.0,488718336.0,26860802048.0,2040975360.0,16756.0,9179.0
12-04 10:06:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228575232.0,488718336.0,26860806144.0,2040975360.0,15071.0,7485.0
12-04 10:06:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228575232.0,488718336.0,26860806144.0,2040975360.0,16984.0,10175.0
12-04 10:06:41,0.167,0.083,99.667,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,4228829184.0,488718336.0,26860810240.0,2040717312.0,34642.0,53135.0
12-04 10:06:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228698112.0,488718336.0,26860810240.0,2040848384.0,17010.0,10061.0
12-04 10:06:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228698112.0,488718336.0,26860810240.0,2040848384.0,14130.0,6184.0
12-04 10:06:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228698112.0,488718336.0,26860810240.0,2040848384.0,15148.0,6829.0
12-04 10:06:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4228698112.0,488722432.0,26860806144.0,2040848384.0,16372.0,9798.0
12-04 10:06:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4228694016.0,488722432.0,26860810240.0,2040848384.0,16146.0,8429.0
12-04 10:06:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228694016.0,488722432.0,26860810240.0,2040848384.0,16585.0,9962.0
12-04 10:06:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228689920.0,488722432.0,26860814336.0,2040848384.0,15248.0,6854.0
12-04 10:06:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228689920.0,488722432.0,26860814336.0,2040848384.0,15864.0,8794.0
12-04 10:06:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228689920.0,488722432.0,26860814336.0,2040848384.0,15742.0,7838.0
12-04 10:06:51,0.167,0.0,99.666,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,4228685824.0,488726528.0,26860814336.0,2040848384.0,16935.0,10470.0
12-04 10:06:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228685824.0,488726528.0,26860814336.0,2040848384.0,16355.0,8997.0
12-04 10:06:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228685824.0,488726528.0,26860814336.0,2040848384.0,14944.0,7457.0
12-04 10:06:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228685824.0,488726528.0,26860814336.0,2040848384.0,15581.0,7679.0
12-04 10:06:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228685824.0,488726528.0,26860814336.0,2040848384.0,14844.0,7323.0
12-04 10:06:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228685824.0,488730624.0,26860810240.0,2040848384.0,16773.0,9616.0
12-04 10:06:57,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4228681728.0,488730624.0,26860814336.0,2040848384.0,16284.0,9920.0
12-04 10:06:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488730624.0,26860818432.0,2040848384.0,32243.0,23769.0
12-04 10:06:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488730624.0,26860818432.0,2040848384.0,15664.0,8611.0
12-04 10:07:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488730624.0,26860818432.0,2040848384.0,19224.0,12321.0
12-04 10:07:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4229586944.0,488730624.0,26860818432.0,2039939072.0,17798.0,68849.0
12-04 10:07:02,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,15576.0,7719.0
12-04 10:07:03,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,15589.0,8681.0
12-04 10:07:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,17830.0,9031.0
12-04 10:07:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,15954.0,8025.0
12-04 10:07:06,0.083,0.167,98.583,1.167,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,27545.0,114532.0
12-04 10:07:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,15959.0,8085.0
12-04 10:07:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229316608.0,488730624.0,26860822528.0,2040205312.0,34192.0,26524.0
12-04 10:07:09,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4229443584.0,488730624.0,26860822528.0,2040078336.0,33104.0,25106.0
12-04 10:07:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488730624.0,26860822528.0,2040078336.0,17152.0,9482.0
12-04 10:07:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229189632.0,488730624.0,26860822528.0,2040332288.0,35984.0,49159.0
12-04 10:07:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229185536.0,488730624.0,26860826624.0,2040332288.0,15812.0,7090.0
12-04 10:07:13,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4229181440.0,488730624.0,26860830720.0,2040332288.0,15568.0,7705.0
12-04 10:07:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229193728.0,488730624.0,26860945408.0,2040205312.0,17383.0,11207.0
12-04 10:07:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229148672.0,488730624.0,26860990464.0,2040205312.0,15150.0,7624.0
12-04 10:07:16,0.0,0.083,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,4229148672.0,488730624.0,26860990464.0,2040205312.0,17869.0,10119.0
12-04 10:07:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229148672.0,488730624.0,26860990464.0,2040205312.0,15504.0,8638.0
12-04 10:07:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229132288.0,488730624.0,26860990464.0,2040221696.0,16263.0,8117.0
12-04 10:07:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4229132288.0,488730624.0,26860990464.0,2040221696.0,15598.0,8637.0
12-04 10:07:20,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229124096.0,488730624.0,26860990464.0,2040229888.0,15682.0,7707.0
12-04 10:07:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,4.0,4229238784.0,488730624.0,26860990464.0,2040115200.0,14850.0,7352.0
12-04 10:07:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229140480.0,488730624.0,26860990464.0,2040213504.0,17493.0,10853.0
12-04 10:07:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229140480.0,488730624.0,26860990464.0,2040213504.0,15704.0,8703.0
12-04 10:07:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4229132288.0,488734720.0,26860986368.0,2040221696.0,15521.0,7743.0
12-04 10:07:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229128192.0,488734720.0,26860990464.0,2040221696.0,15110.0,7742.0
12-04 10:07:26,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4229128192.0,488734720.0,26860990464.0,2040221696.0,16356.0,8935.0
12-04 10:07:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4229128192.0,488734720.0,26860990464.0,2040221696.0,16148.0,9158.0
12-04 10:07:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229124096.0,488734720.0,26860994560.0,2040221696.0,15913.0,7996.0
12-04 10:07:29,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4229124096.0,488734720.0,26860994560.0,2040221696.0,15511.0,8123.0
12-04 10:07:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229124096.0,488738816.0,26860990464.0,2040221696.0,16798.0,9413.0
12-04 10:07:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229120000.0,488738816.0,26860994560.0,2040221696.0,18193.0,59431.0
12-04 10:07:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229246976.0,488738816.0,26860994560.0,2040094720.0,17526.0,10059.0
12-04 10:07:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229246976.0,488738816.0,26860994560.0,2040094720.0,17539.0,11396.0
12-04 10:07:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229246976.0,488738816.0,26860994560.0,2040094720.0,17395.0,9138.0
12-04 10:07:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229242880.0,488738816.0,26860998656.0,2040094720.0,14791.0,6694.0
12-04 10:07:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4229242880.0,488742912.0,26860994560.0,2040094720.0,22556.0,186252.0
12-04 10:07:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26860998656.0,2040094720.0,17263.0,10865.0
12-04 10:07:38,0.835,0.0,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26860998656.0,2040094720.0,16343.0,8312.0
12-04 10:07:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229238784.0,488742912.0,26860998656.0,2040094720.0,15765.0,8613.0
12-04 10:07:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26860998656.0,2040094720.0,14988.0,6854.0
12-04 10:07:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229595136.0,488742912.0,26860998656.0,2039738368.0,34489.0,62285.0
12-04 10:07:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229246976.0,488742912.0,26860998656.0,2040086528.0,17922.0,11707.0
12-04 10:07:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229246976.0,488742912.0,26860998656.0,2040086528.0,14197.0,6184.0
12-04 10:07:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229242880.0,488742912.0,26861002752.0,2040086528.0,16270.0,8910.0
12-04 10:07:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,14935.0,8260.0
12-04 10:07:46,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,18184.0,10822.0
12-04 10:07:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,14581.0,6706.0
12-04 10:07:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,16630.0,9438.0
12-04 10:07:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,14760.0,7283.0
12-04 10:07:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,15648.0,7748.0
12-04 10:07:51,0.083,0.0,99.750,0.083,0.0,0.083,0.0,24576.0,0.0,5.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,16318.0,9935.0
12-04 10:07:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,16948.0,9823.0
12-04 10:07:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,15343.0,8658.0
12-04 10:07:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,15948.0,8186.0
12-04 10:07:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229234688.0,488742912.0,26861010944.0,2040086528.0,15504.0,8542.0
12-04 10:07:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4229115904.0,488742912.0,26861129728.0,2040086528.0,15683.0,7839.0
12-04 10:07:57,0.166,0.083,99.501,0.249,0.0,0.0,0.0,28672.0,0.0,3.0,4229074944.0,488742912.0,26861170688.0,2040086528.0,17291.0,9998.0
12-04 10:07:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4229074944.0,488742912.0,26861170688.0,2040086528.0,16990.0,10174.0
12-04 10:07:59,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4229201920.0,488742912.0,26861170688.0,2039959552.0,14975.0,7511.0
12-04 10:08:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488742912.0,26861170688.0,2039959552.0,15606.0,8546.0
12-04 10:08:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229742592.0,488742912.0,26861170688.0,2039418880.0,17719.0,50438.0
12-04 10:08:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229455872.0,488742912.0,26861170688.0,2039705600.0,15960.0,8357.0
12-04 10:08:03,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4229455872.0,488742912.0,26861170688.0,2039705600.0,15024.0,7672.0
12-04 10:08:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4229447680.0,488742912.0,26861170688.0,2039713792.0,19019.0,11320.0
12-04 10:08:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229447680.0,488742912.0,26861170688.0,2039713792.0,15206.0,6831.0
12-04 10:08:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229447680.0,488742912.0,26861170688.0,2039713792.0,23629.0,157353.0
12-04 10:08:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,16211.0,8505.0
12-04 10:08:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,18488.0,11768.0
12-04 10:08:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,15734.0,7891.0
12-04 10:08:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,17320.0,9868.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,35214.0,57220.0
12-04 10:08:12,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,16215.0,7564.0
12-04 10:08:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,18428.0,11028.0
12-04 10:08:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229439488.0,488742912.0,26861178880.0,2039713792.0,16824.0,10199.0
12-04 10:08:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,14396.0,6366.0
12-04 10:08:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,16075.0,8820.0
12-04 10:08:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,15981.0,9248.0
12-04 10:08:18,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,16241.0,8913.0
12-04 10:08:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,15664.0,8652.0
12-04 10:08:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,15088.0,6647.0
12-04 10:08:21,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,4229193728.0,488742912.0,26861182976.0,2039955456.0,14950.0,7443.0
12-04 10:08:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228943872.0,488742912.0,26861182976.0,2040205312.0,17268.0,10510.0
12-04 10:08:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228935680.0,488742912.0,26861182976.0,2040213504.0,15051.0,7467.0
12-04 10:08:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,16336.0,8942.0
12-04 10:08:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,15374.0,8515.0
12-04 10:08:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,16824.0,10085.0
12-04 10:08:27,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,14608.0,6702.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,16530.0,9346.0
12-04 10:08:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,14957.0,6930.0
12-04 10:08:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,17617.0,10812.0
12-04 10:08:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,19721.0,45340.0
12-04 10:08:32,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,15953.0,7970.0
12-04 10:08:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,53248.0,0.0,6.0,4228919296.0,488742912.0,26861191168.0,2040221696.0,15889.0,8319.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228919296.0,488742912.0,26861191168.0,2040221696.0,20735.0,13361.0
12-04 10:08:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228919296.0,488742912.0,26861191168.0,2040221696.0,15059.0,7608.0
12-04 10:08:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228915200.0,488742912.0,26861195264.0,2040221696.0,25716.0,131139.0
12-04 10:08:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228800512.0,488742912.0,26861309952.0,2040221696.0,15964.0,8501.0
12-04 10:08:38,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228759552.0,488742912.0,26861350912.0,2040221696.0,33616.0,25620.0
12-04 10:08:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4228759552.0,488742912.0,26861350912.0,2040221696.0,33088.0,26729.0
12-04 10:08:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228759552.0,488742912.0,26861350912.0,2040221696.0,16243.0,8917.0
12-04 10:08:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228943872.0,488742912.0,26861350912.0,2040037376.0,34156.0,50788.0
12-04 10:08:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228771840.0,488742912.0,26861355008.0,2040205312.0,15960.0,8321.0
12-04 10:08:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228771840.0,488742912.0,26861355008.0,2040205312.0,16358.0,9921.0
12-04 10:08:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228771840.0,488742912.0,26861355008.0,2040205312.0,15582.0,7736.0
12-04 10:08:45,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228771840.0,488742912.0,26861355008.0,2040205312.0,14984.0,7546.0
12-04 10:08:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4228771840.0,488742912.0,26861355008.0,2040205312.0,15682.0,7827.0
12-04 10:08:47,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,15328.0,7949.0
12-04 10:08:48,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,18482.0,11118.0
12-04 10:08:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,15704.0,8830.0
12-04 10:08:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,16270.0,8929.0
12-04 10:08:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,15494.0,7973.0
12-04 10:08:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,16991.0,10164.0
12-04 10:08:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228890624.0,488742912.0,26861363200.0,2040078336.0,16949.0,9501.0
12-04 10:08:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228890624.0,488742912.0,26861363200.0,2040078336.0,15616.0,7760.0
12-04 10:08:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228890624.0,488742912.0,26861363200.0,2040078336.0,14196.0,6196.0
12-04 10:08:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228890624.0,488747008.0,26861359104.0,2040078336.0,15960.0,8199.0
12-04 10:08:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228886528.0,488747008.0,26861363200.0,2040078336.0,15968.0,9474.0
12-04 10:08:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228886528.0,488747008.0,26861363200.0,2040078336.0,16141.0,8744.0
12-04 10:08:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228886528.0,488747008.0,26861363200.0,2040078336.0,15804.0,8921.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228886528.0,488747008.0,26861363200.0,2040078336.0,19234.0,12282.0
12-04 10:09:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4229304320.0,488747008.0,26861363200.0,2039660544.0,18790.0,66622.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228878336.0,488747008.0,26861363200.0,2040086528.0,14893.0,6660.0
12-04 10:09:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228870144.0,488747008.0,26861363200.0,2040094720.0,15058.0,7811.0
12-04 10:09:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228870144.0,488747008.0,26861363200.0,2040094720.0,17777.0,9006.0
12-04 10:09:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228870144.0,488747008.0,26861363200.0,2040094720.0,17103.0,10515.0
12-04 10:09:06,0.250,0.083,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,4228866048.0,488747008.0,26861367296.0,2040094720.0,24790.0,147640.0
12-04 10:09:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228866048.0,488747008.0,26861367296.0,2040094720.0,16512.0,8035.0
12-04 10:09:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4228874240.0,488751104.0,26861363200.0,2040086528.0,17051.0,9560.0
12-04 10:09:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4228870144.0,488751104.0,26861367296.0,2040086528.0,16323.0,9188.0
12-04 10:09:10,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228870144.0,488751104.0,26861367296.0,2040086528.0,16917.0,8797.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228870144.0,488751104.0,26861367296.0,2040086528.0,34756.0,45787.0
12-04 10:09:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,17245.0,9395.0
12-04 10:09:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,15080.0,6735.0
12-04 10:09:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,16861.0,9941.0
12-04 10:09:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,14864.0,7815.0
12-04 10:09:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,15028.0,6593.0
12-04 10:09:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,14889.0,7566.0
12-04 10:09:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228861952.0,488751104.0,26861375488.0,2040086528.0,18298.0,12502.0
12-04 10:09:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4228870144.0,488755200.0,26861490176.0,2039959552.0,14850.0,7596.0
12-04 10:09:20,0.583,0.0,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228825088.0,488755200.0,26861535232.0,2039959552.0,16748.0,9513.0
12-04 10:09:21,0.083,0.167,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,4229386240.0,488755200.0,26861539328.0,2039394304.0,14135.0,6192.0
12-04 10:09:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,16241.0,8769.0
12-04 10:09:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,15401.0,7726.0
12-04 10:09:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,15853.0,8062.0
12-04 10:09:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,16733.0,10637.0
12-04 10:09:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,15642.0,7828.0
12-04 10:09:27,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,15438.0,8436.0
12-04 10:09:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,16656.0,9493.0
12-04 10:09:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,15439.0,8671.0
12-04 10:09:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488759296.0,26861535232.0,2039578624.0,16687.0,8912.0
12-04 10:09:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229197824.0,488759296.0,26861539328.0,2039578624.0,17489.0,55431.0
12-04 10:09:32,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,16997.0,9468.0
12-04 10:09:33,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,15999.0,9213.0
12-04 10:09:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,19794.0,12841.0
12-04 10:09:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,16596.0,9908.0
12-04 10:09:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,19310.0,104163.0
12-04 10:09:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,15545.0,7927.0
12-04 10:09:38,0.748,0.166,99.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,15582.0,7918.0
12-04 10:09:39,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,16263.0,9618.0
12-04 10:09:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227223552.0,488759296.0,26861547520.0,2041544704.0,15306.0,7206.0
12-04 10:09:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4227215360.0,488759296.0,26861547520.0,2041552896.0,36769.0,136272.0
12-04 10:09:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,17744.0,11354.0
12-04 10:09:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,14230.0,6287.0
12-04 10:09:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,15682.0,7943.0
12-04 10:09:45,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,16714.0,10403.0
12-04 10:09:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,16202.0,8328.0
12-04 10:09:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,15250.0,7831.0
12-04 10:09:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,17050.0,10140.0
12-04 10:09:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227035136.0,488759296.0,26861551616.0,2041729024.0,14910.0,7407.0
12-04 10:09:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,16652.0,9512.0
12-04 10:09:51,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,14970.0,7448.0
12-04 10:09:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,16307.0,8980.0
12-04 10:09:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,14784.0,7364.0
12-04 10:09:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,15582.0,7737.0
12-04 10:09:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,17189.0,11360.0
12-04 10:09:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,32888.0,25119.0
12-04 10:09:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,15498.0,8478.0
12-04 10:09:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227055616.0,488759296.0,26861555712.0,2041704448.0,16549.0,8243.0
12-04 10:09:59,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227051520.0,488759296.0,26861559808.0,2041704448.0,14851.0,7479.0
12-04 10:10:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226932736.0,488759296.0,26861678592.0,2041704448.0,18288.0,10068.0
12-04 10:10:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4227403776.0,488759296.0,26861719552.0,2041192448.0,33972.0,25904.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227018752.0,488759296.0,26861719552.0,2041577472.0,19569.0,48437.0
12-04 10:10:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,14369.0,6287.0
12-04 10:10:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,22949.0,17078.0
12-04 10:10:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,16389.0,8814.0
12-04 10:10:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,16746.0,8710.0
12-04 10:10:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,18735.0,87105.0
12-04 10:10:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,15912.0,7314.0
12-04 10:10:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,16682.0,9439.0
12-04 10:10:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,18000.0,10295.0
12-04 10:10:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,52186.0,45945.0
12-04 10:10:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,19509.0,98635.0
12-04 10:10:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,16976.0,10337.0
12-04 10:10:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,14962.0,6659.0
12-04 10:10:15,0.083,0.166,99.501,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,14574.0,6805.0
12-04 10:10:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,15582.0,7736.0
12-04 10:10:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,16292.0,9749.0
12-04 10:10:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4227010560.0,488759296.0,26861727744.0,2041577472.0,18242.0,10808.0
12-04 10:10:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861727744.0,2041577472.0,17778.0,10782.0
12-04 10:10:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861727744.0,2041577472.0,17084.0,10412.0
12-04 10:10:21,0.167,0.250,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4226863104.0,488759296.0,26861727744.0,2041724928.0,15359.0,8040.0
12-04 10:10:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,15842.0,8026.0
12-04 10:10:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,14290.0,6329.0
12-04 10:10:24,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,16330.0,9174.0
12-04 10:10:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,15262.0,8065.0
12-04 10:10:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,16990.0,10280.0
12-04 10:10:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,16816.0,9208.0
12-04 10:10:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,16396.0,9038.0
12-04 10:10:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,16885.0,10237.0
12-04 10:10:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,16180.0,8118.0
12-04 10:10:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,15955.0,8425.0
12-04 10:10:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,18479.0,37659.0
12-04 10:10:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,16431.0,9430.0
12-04 10:10:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,18937.0,11648.0
12-04 10:10:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226748416.0,488759296.0,26861735936.0,2041831424.0,16946.0,10281.0
12-04 10:10:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226744320.0,488759296.0,26861740032.0,2041831424.0,17175.0,9959.0
12-04 10:10:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226744320.0,488759296.0,26861740032.0,2041831424.0,19909.0,72147.0
12-04 10:10:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226744320.0,488759296.0,26861740032.0,2041831424.0,16968.0,9468.0
12-04 10:10:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226744320.0,488759296.0,26861740032.0,2041831424.0,32661.0,24982.0
12-04 10:10:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226740224.0,488759296.0,26861744128.0,2041831424.0,16336.0,8927.0
12-04 10:10:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227108864.0,488759296.0,26861858816.0,2041348096.0,32832.0,25505.0
12-04 10:10:42,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4226719744.0,488759296.0,26861899776.0,2041696256.0,20832.0,85465.0
12-04 10:10:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226719744.0,488759296.0,26861899776.0,2041696256.0,17012.0,11165.0
12-04 10:10:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15642.0,8124.0
12-04 10:10:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,14951.0,7389.0
12-04 10:10:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15390.0,8113.0
12-04 10:10:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15110.0,7638.0
12-04 10:10:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15194.0,6750.0
12-04 10:10:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15504.0,8466.0
12-04 10:10:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,17443.0,11186.0
12-04 10:10:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15917.0,9121.0
12-04 10:10:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,16236.0,8905.0
12-04 10:10:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4226711552.0,488759296.0,26861907968.0,2041696256.0,15050.0,7545.0
12-04 10:10:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226711552.0,488759296.0,26861907968.0,2041696256.0,15682.0,7827.0
12-04 10:10:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226711552.0,488759296.0,26861907968.0,2041696256.0,15184.0,7569.0
12-04 10:10:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226711552.0,488759296.0,26861907968.0,2041696256.0,16294.0,8559.0
12-04 10:10:57,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4226707456.0,488759296.0,26861912064.0,2041696256.0,17566.0,12176.0
12-04 10:10:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226707456.0,488759296.0,26861912064.0,2041696256.0,15808.0,8101.0
12-04 10:10:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226707456.0,488763392.0,26861907968.0,2041696256.0,15073.0,8410.0
12-04 10:11:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226703360.0,488763392.0,26861912064.0,2041696256.0,15028.0,6709.0
12-04 10:11:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226314240.0,488763392.0,26861912064.0,2042085376.0,15981.0,9233.0
12-04 10:11:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225933312.0,488763392.0,26861912064.0,2042466304.0,18640.0,62943.0
12-04 10:11:03,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4225933312.0,488763392.0,26861912064.0,2042466304.0,14296.0,6337.0
12-04 10:11:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225933312.0,488763392.0,26861912064.0,2042466304.0,19757.0,12919.0
12-04 10:11:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225933312.0,488763392.0,26861912064.0,2042466304.0,16342.0,9064.0
12-04 10:11:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225929216.0,488767488.0,26861912064.0,2042466304.0,17471.0,9941.0
12-04 10:11:07,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,19835.0,116489.0
12-04 10:11:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,16205.0,8140.0
12-04 10:11:09,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,16514.0,9047.0
12-04 10:11:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,16360.0,8197.0
12-04 10:11:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,32991.0,25133.0
12-04 10:11:12,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,21213.0,65275.0
12-04 10:11:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,16448.0,9111.0
12-04 10:11:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,16396.0,9038.0
12-04 10:11:15,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,14921.0,7323.0
12-04 10:11:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,17261.0,10421.0
12-04 10:11:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,14708.0,6871.0
12-04 10:11:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,16729.0,8435.0
12-04 10:11:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,16524.0,9910.0
12-04 10:11:20,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225929216.0,488767488.0,26861920256.0,2042458112.0,15028.0,6593.0
12-04 10:11:21,0.0,0.167,99.749,0.084,0.0,0.0,0.0,20480.0,0.0,4.0,4226285568.0,488767488.0,26861920256.0,2042101760.0,16063.0,9603.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225933312.0,488767488.0,26861924352.0,2042449920.0,17367.0,10590.0
12-04 10:11:23,0.0,0.167,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4225814528.0,488767488.0,26862043136.0,2042449920.0,14950.0,7323.0
12-04 10:11:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225773568.0,488767488.0,26862084096.0,2042449920.0,15028.0,6659.0
12-04 10:11:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225769472.0,488767488.0,26862088192.0,2042449920.0,15605.0,8557.0
12-04 10:11:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4225769472.0,488767488.0,26862088192.0,2042449920.0,16795.0,10239.0
12-04 10:11:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4225769472.0,488767488.0,26862088192.0,2042449920.0,15235.0,7791.0
12-04 10:11:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225769472.0,488767488.0,26862088192.0,2042449920.0,15942.0,7919.0
12-04 10:11:29,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225896448.0,488767488.0,26862088192.0,2042322944.0,16065.0,8913.0
12-04 10:11:30,0.250,0.0,99.667,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,4225896448.0,488767488.0,26862088192.0,2042322944.0,17057.0,9644.0
12-04 10:11:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225904640.0,488767488.0,26862088192.0,2042314752.0,16528.0,9168.0
12-04 10:11:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226023424.0,488767488.0,26862088192.0,2042195968.0,19255.0,53675.0
12-04 10:11:33,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,15571.0,7880.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,19429.0,12494.0
12-04 10:11:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,16065.0,8981.0
12-04 10:11:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,15749.0,7240.0
12-04 10:11:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,20559.0,100315.0
12-04 10:11:38,0.833,0.167,99.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,17458.0,10570.0
12-04 10:11:39,0.083,0.083,98.748,1.085,0.0,0.0,0.0,12288.0,0.0,2.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,14196.0,6196.0
12-04 10:11:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226019328.0,488771584.0,26862088192.0,2042195968.0,16729.0,9911.0
12-04 10:11:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226510848.0,488771584.0,26862096384.0,2041696256.0,32985.0,25620.0
12-04 10:11:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226265088.0,488771584.0,26862096384.0,2041942016.0,20226.0,112162.0
12-04 10:11:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226265088.0,488771584.0,26862096384.0,2041942016.0,16129.0,9632.0
12-04 10:11:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226265088.0,488771584.0,26862096384.0,2041942016.0,15694.0,7758.0
12-04 10:11:45,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226265088.0,488771584.0,26862096384.0,2041942016.0,14101.0,6130.0
12-04 10:11:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,4226265088.0,488775680.0,26862092288.0,2041942016.0,16961.0,10148.0
12-04 10:11:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226260992.0,488775680.0,26862096384.0,2041942016.0,16082.0,9467.0
12-04 10:11:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226260992.0,488775680.0,26862096384.0,2041942016.0,16302.0,8904.0
12-04 10:11:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226260992.0,488775680.0,26862096384.0,2041942016.0,14296.0,6287.0
12-04 10:11:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226260992.0,488775680.0,26862096384.0,2041942016.0,16890.0,9938.0
12-04 10:11:51,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226260992.0,488775680.0,26862096384.0,2041942016.0,16896.0,10622.0
12-04 10:11:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4226256896.0,488775680.0,26862100480.0,2041942016.0,15094.0,6659.0
12-04 10:11:53,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226256896.0,488775680.0,26862100480.0,2041942016.0,16063.0,9606.0
12-04 10:11:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226256896.0,488775680.0,26862100480.0,2041942016.0,15587.0,7877.0
12-04 10:11:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226256896.0,488775680.0,26862100480.0,2041942016.0,15110.0,7655.0
12-04 10:11:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,4226256896.0,488775680.0,26862100480.0,2041942016.0,15642.0,7684.0
12-04 10:11:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226252800.0,488775680.0,26862104576.0,2041942016.0,16962.0,10586.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226252800.0,488775680.0,26862104576.0,2041942016.0,16336.0,9046.0
12-04 10:11:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226252800.0,488775680.0,26862104576.0,2041942016.0,15698.0,8662.0
12-04 10:12:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226252800.0,488775680.0,26862104576.0,2041942016.0,16463.0,9086.0
12-04 10:12:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4226007040.0,488775680.0,26862104576.0,2042187776.0,14833.0,7037.0
12-04 10:12:02,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4225626112.0,488775680.0,26862104576.0,2042568704.0,19250.0,45726.0
12-04 10:12:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4225617920.0,488775680.0,26862112768.0,2042568704.0,14850.0,7365.0
12-04 10:12:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225630208.0,488775680.0,26862227456.0,2042441728.0,19656.0,11930.0
12-04 10:12:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225581056.0,488775680.0,26862268416.0,2042449920.0,15525.0,7005.0
12-04 10:12:06,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225581056.0,488775680.0,26862268416.0,2042449920.0,17297.0,9697.0
12-04 10:12:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225581056.0,488775680.0,26862268416.0,2042449920.0,20808.0,84743.0
12-04 10:12:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4225581056.0,488775680.0,26862268416.0,2042449920.0,16826.0,8895.0
12-04 10:12:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225589248.0,488775680.0,26862268416.0,2042441728.0,32975.0,24932.0
12-04 10:12:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,17080.0,9285.0
12-04 10:12:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,32859.0,24935.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,20552.0,94927.0
12-04 10:12:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,14980.0,6549.0
12-04 10:12:14,0.167,0.0,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,16984.0,10514.0
12-04 10:12:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,15764.0,8714.0
12-04 10:12:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,16808.0,9483.0
12-04 10:12:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,14195.0,6192.0
12-04 10:12:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,17110.0,10204.0
12-04 10:12:19,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225589248.0,488775680.0,26862276608.0,2042433536.0,14941.0,7340.0
12-04 10:12:20,0.084,0.0,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4225589248.0,488775680.0,26862276608.0,2042433536.0,15636.0,7778.0
12-04 10:12:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4225961984.0,488775680.0,26862276608.0,2042060800.0,14691.0,7614.0
12-04 10:12:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,16456.0,9037.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,16252.0,9671.0
12-04 10:12:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,16596.0,9112.0
12-04 10:12:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,15044.0,7450.0
12-04 10:12:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,15295.0,7860.0
12-04 10:12:27,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,16392.0,9839.0
12-04 10:12:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225593344.0,488775680.0,26862280704.0,2042425344.0,15535.0,6946.0
12-04 10:12:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225593344.0,488775680.0,26862280704.0,2042425344.0,14851.0,6822.0
12-04 10:12:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225593344.0,488775680.0,26862280704.0,2042425344.0,18826.0,11394.0
12-04 10:12:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4225589248.0,488779776.0,26862280704.0,2042425344.0,16879.0,10238.0
12-04 10:12:32,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4225585152.0,488779776.0,26862284800.0,2042425344.0,19864.0,70105.0
12-04 10:12:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488779776.0,26862284800.0,2042425344.0,14928.0,6876.0
12-04 10:12:34,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488779776.0,26862284800.0,2042425344.0,20580.0,14093.0
12-04 10:12:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488779776.0,26862284800.0,2042425344.0,15947.0,8294.0
12-04 10:12:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225585152.0,488783872.0,26862280704.0,2042425344.0,16584.0,8598.0
12-04 10:12:37,6.533,1.591,91.457,0.419,0.0,0.0,9408512.0,24576.0,484.0,2.0,4275658752.0,488878080.0,26871164928.0,1983373312.0,184984.0,233449.0
12-04 10:12:38,0.751,0.835,91.319,6.928,0.0,0.167,434176.0,28672.0,19.0,3.0,4281249792.0,488878080.0,26884661248.0,1964285952.0,12108396.0,218270.0
12-04 10:12:39,1.167,0.500,97.750,0.583,0.0,0.0,0.0,0.0,0.0,0.0,4290420736.0,488878080.0,26884857856.0,1954918400.0,1515678.0,133600.0
12-04 10:12:40,0.835,0.417,90.317,8.431,0.0,0.0,0.0,0.0,0.0,0.0,4289040384.0,488878080.0,26889801728.0,1951354880.0,5173402.0,5143203.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-orderer-slave-11.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-11",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,0.748,0.308,98.658,0.225,0.0,0.061,3857.512,1358850.013,0.538,4.123,3940392960.0,639053824.0,22363811840.0,6675816448.0,0.0,0.0
12-04 09:35:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3940810752.0,639053824.0,22363820032.0,6675390464.0,7346.0,5213.0
12-04 09:35:34,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940802560.0,639053824.0,22363820032.0,6675398656.0,8530.0,6389.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940802560.0,639053824.0,22363820032.0,6675398656.0,8387.0,7054.0
12-04 09:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3940802560.0,639053824.0,22363820032.0,6675398656.0,9476.0,8357.0
12-04 09:35:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940798464.0,639053824.0,22363824128.0,6675398656.0,7634.0,5311.0
12-04 09:35:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,3940790272.0,639053824.0,22363824128.0,6675406848.0,9701.0,8520.0
12-04 09:35:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940790272.0,639053824.0,22363824128.0,6675406848.0,10746.0,10171.0
12-04 09:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940790272.0,639053824.0,22363824128.0,6675406848.0,7203.0,4750.0
12-04 09:35:41,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3940790272.0,639053824.0,22363824128.0,6675406848.0,7491.0,5821.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940782080.0,639053824.0,22363824128.0,6675415040.0,7218.0,4745.0
12-04 09:35:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940925440.0,639053824.0,22363824128.0,6675271680.0,23655.0,21480.0
12-04 09:35:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3940909056.0,639053824.0,22363824128.0,6675288064.0,9568.0,9142.0
12-04 09:35:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940909056.0,639053824.0,22363824128.0,6675288064.0,8454.0,7824.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940909056.0,639053824.0,22363824128.0,6675288064.0,8462.0,6896.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3941031936.0,639053824.0,22363828224.0,6675161088.0,9017.0,8333.0
12-04 09:35:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3941158912.0,639053824.0,22363828224.0,6675034112.0,7152.0,4650.0
12-04 09:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3941158912.0,639053824.0,22363828224.0,6675034112.0,7112.0,5395.0
12-04 09:35:50,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3941158912.0,639053824.0,22363828224.0,6675034112.0,7138.0,4515.0
12-04 09:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3941158912.0,639053824.0,22363828224.0,6675034112.0,23752.0,21513.0
12-04 09:35:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3941285888.0,639053824.0,22363828224.0,6674907136.0,11305.0,11252.0
12-04 09:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3941285888.0,639053824.0,22363828224.0,6674907136.0,10046.0,8709.0
12-04 09:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3941285888.0,639053824.0,22363828224.0,6674907136.0,7728.0,5679.0
12-04 09:35:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3941285888.0,639053824.0,22363828224.0,6674907136.0,25821.0,24928.0
12-04 09:35:56,1.167,1.333,97.333,0.083,0.0,0.083,0.0,57344.0,0.0,13.0,3948048384.0,639053824.0,22363828224.0,6668144640.0,678913.0,324342.0
12-04 09:35:57,3.247,3.081,93.589,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4001198080.0,639053824.0,22368894976.0,6609928192.0,2686304.0,5633074.0
12-04 09:35:58,3.694,2.519,93.703,0.0,0.0,0.084,0.0,49152.0,0.0,12.0,4063698944.0,639053824.0,22374580224.0,6541742080.0,2792659.0,5757918.0
12-04 09:35:59,2.879,2.286,94.750,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4140171264.0,639053824.0,22379274240.0,6460575744.0,2770451.0,5757932.0
12-04 09:36:00,3.679,3.010,93.144,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4224253952.0,639053824.0,22385115136.0,6370652160.0,2860254.0,5834538.0
12-04 09:36:01,3.983,3.320,92.531,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4303650816.0,639053824.0,22390476800.0,6285893632.0,2849266.0,5820758.0
12-04 09:36:02,2.862,2.862,94.024,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,4381106176.0,639053824.0,22395822080.0,6203092992.0,2748000.0,5638317.0
12-04 09:36:03,3.750,3.083,92.917,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,4464529408.0,639053824.0,22401204224.0,6114287616.0,2803299.0,5776680.0
12-04 09:36:04,3.673,3.506,92.654,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4549222400.0,639053824.0,22406615040.0,6024183808.0,2856094.0,5834878.0
12-04 09:36:05,3.266,3.266,93.300,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4633063424.0,639053824.0,22412754944.0,5934202880.0,2863815.0,5887649.0
12-04 09:36:06,3.753,2.752,93.328,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,4715708416.0,639053824.0,22417522688.0,5846790144.0,2772710.0,5730338.0
12-04 09:36:07,3.294,2.534,94.088,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,4800749568.0,639053824.0,22422802432.0,5756469248.0,2837339.0,5830235.0
12-04 09:36:08,3.425,3.091,93.233,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,4881965056.0,639053824.0,22427963392.0,5670092800.0,2749271.0,5639327.0
12-04 09:36:09,3.697,2.521,93.697,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4964798464.0,639053824.0,22433980416.0,5581242368.0,2819807.0,5826705.0
12-04 09:36:10,4.070,3.488,92.359,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5051990016.0,639053824.0,22438641664.0,5489389568.0,2903834.0,5956039.0
12-04 09:36:11,3.759,2.840,93.317,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5132652544.0,639053824.0,22444421120.0,5402947584.0,2759395.0,5666461.0
12-04 09:36:12,3.448,2.860,93.524,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5220868096.0,639053824.0,22450089984.0,5309063168.0,2898758.0,5946565.0
12-04 09:36:13,3.620,2.357,94.024,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5303939072.0,639053824.0,22455250944.0,5220831232.0,2811878.0,5806624.0
12-04 09:36:14,3.048,2.540,94.157,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,5388570624.0,639053824.0,22461186048.0,5130264576.0,2823045.0,5740498.0
12-04 09:36:15,3.483,3.400,93.035,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5469429760.0,639053824.0,22465875968.0,5044715520.0,2671241.0,5662746.0
12-04 09:36:16,3.361,2.689,93.782,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5554335744.0,639053824.0,22470864896.0,4954820608.0,2868300.0,5727724.0
12-04 09:36:17,3.830,2.748,93.172,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5635391488.0,639053824.0,22476177408.0,4868452352.0,2802245.0,5796891.0
12-04 09:36:18,4.454,2.437,93.109,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5663744000.0,639053824.0,22482001920.0,4834275328.0,2865942.0,5828480.0
12-04 09:36:19,4.431,2.425,93.060,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5665181696.0,639053824.0,22486945792.0,4827893760.0,2794724.0,5788098.0
12-04 09:36:20,3.283,2.525,93.939,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5665574912.0,639053824.0,22492606464.0,4821839872.0,2818611.0,5791937.0
12-04 09:36:21,3.442,2.519,94.039,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666037760.0,639053824.0,22497677312.0,4816306176.0,2809227.0,5706804.0
12-04 09:36:22,3.658,2.993,93.101,0.0,0.0,0.249,0.0,20480.0,0.0,2.0,5665767424.0,639053824.0,22503862272.0,4810391552.0,2772038.0,5761944.0
12-04 09:36:23,3.361,2.605,93.950,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5668352000.0,639053824.0,22509064192.0,4802605056.0,2845612.0,5793544.0
12-04 09:36:24,3.601,2.429,93.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5668524032.0,639053824.0,22513631232.0,4797865984.0,2714451.0,5576233.0
12-04 09:36:25,3.361,2.521,94.034,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5668118528.0,639053824.0,22519398400.0,4792504320.0,2785357.0,5609578.0
12-04 09:36:26,3.114,2.441,94.192,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5669015552.0,639053824.0,22524342272.0,4786663424.0,2773212.0,5727690.0
12-04 09:36:27,3.196,2.775,94.029,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5668659200.0,639057920.0,22530134016.0,4781223936.0,2769872.0,5671197.0
12-04 09:36:28,3.592,2.673,91.896,1.754,0.0,0.084,0.0,170618880.0,0.0,272.0,5669421056.0,639057920.0,22535258112.0,4775337984.0,2731298.0,5549355.0
12-04 09:36:29,3.434,2.680,93.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5670461440.0,639057920.0,22541094912.0,4768460800.0,2763835.0,5635506.0
12-04 09:36:30,3.830,2.664,93.339,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5670592512.0,639057920.0,22545932288.0,4763492352.0,2780826.0,5698023.0
12-04 09:36:31,2.951,2.445,94.519,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5671096320.0,639057920.0,22550806528.0,4758114304.0,2856095.0,5878214.0
12-04 09:36:32,3.367,2.525,93.939,0.168,0.0,0.0,0.0,53248.0,0.0,5.0,5671940096.0,639062016.0,22556270592.0,4751802368.0,2839252.0,5846821.0
12-04 09:36:33,3.283,2.189,94.444,0.0,0.0,0.084,0.0,40960.0,0.0,5.0,5671845888.0,639062016.0,22561697792.0,4746469376.0,2760179.0,5726470.0
12-04 09:36:34,3.373,2.277,94.098,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5674217472.0,639062016.0,22567030784.0,4738764800.0,2829226.0,5769174.0
12-04 09:36:35,3.367,2.525,94.024,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5676027904.0,639062016.0,22572818432.0,4731166720.0,2868986.0,5919199.0
12-04 09:36:36,2.867,2.614,94.351,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5679808512.0,639062016.0,22578352128.0,4721852416.0,2798287.0,5712608.0
12-04 09:36:37,4.094,2.339,93.484,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5681676288.0,639062016.0,22583558144.0,4714778624.0,2820735.0,5854880.0
12-04 09:36:38,3.266,2.680,93.719,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5683417088.0,639062016.0,22588788736.0,4707807232.0,2839242.0,5754082.0
12-04 09:36:39,3.226,2.292,94.397,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5692272640.0,639062016.0,22593609728.0,4694130688.0,2727073.0,5582358.0
12-04 09:36:40,2.696,2.612,94.524,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5693325312.0,639062016.0,22599028736.0,4687659008.0,2822086.0,5791660.0
12-04 09:36:41,2.605,3.025,94.202,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5692719104.0,639062016.0,22603862016.0,4683431936.0,2750565.0,5546625.0
12-04 09:36:42,3.434,2.596,93.886,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5693452288.0,639062016.0,22609055744.0,4677505024.0,2756682.0,5616645.0
12-04 09:36:43,3.112,2.944,93.860,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5693014016.0,639062016.0,22615322624.0,4671676416.0,2824373.0,5811092.0
12-04 09:36:44,2.951,2.445,94.351,0.169,0.0,0.084,0.0,24576.0,0.0,3.0,5692932096.0,639062016.0,22620311552.0,4666769408.0,2714379.0,5541232.0
12-04 09:36:45,3.035,2.445,94.435,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5694062592.0,639062016.0,22625001472.0,4660948992.0,2809703.0,5766836.0
12-04 09:36:46,3.830,2.998,93.006,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5693227008.0,639062016.0,22631043072.0,4655742976.0,2823579.0,5797188.0
12-04 09:36:47,3.333,3.333,93.167,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5694140416.0,639062016.0,22636371968.0,4649500672.0,2832452.0,5852333.0
12-04 09:36:48,3.428,2.592,93.813,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,5693546496.0,639062016.0,22641500160.0,4644966400.0,2784239.0,5757967.0
12-04 09:36:49,3.138,2.205,94.487,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5693767680.0,639062016.0,22647410688.0,4638834688.0,2828081.0,5763157.0
12-04 09:36:50,3.667,2.833,93.333,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5693902848.0,639062016.0,22652915712.0,4633194496.0,2844715.0,5860770.0
12-04 09:36:51,2.707,2.284,94.924,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5694873600.0,639062016.0,22657159168.0,4627980288.0,2768035.0,5608499.0
12-04 09:36:52,3.196,2.691,94.113,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5695299584.0,639062016.0,22662639616.0,4622073856.0,2787713.0,5765241.0
12-04 09:36:53,2.532,2.785,94.515,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5695569920.0,639062016.0,22668443648.0,4615999488.0,2798871.0,5737530.0
12-04 09:36:54,3.833,3.0,93.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5695156224.0,639062016.0,22673379328.0,4611477504.0,2818879.0,5766996.0
12-04 09:36:55,3.913,2.831,93.172,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5694873600.0,639062016.0,22679654400.0,4605485056.0,2711180.0,5545085.0
12-04 09:36:56,2.678,2.176,94.895,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,5695000576.0,639062016.0,22684024832.0,4600987648.0,2232873.0,5337158.0
12-04 09:36:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5695062016.0,639062016.0,22684598272.0,4600352768.0,6548.0,4263.0
12-04 09:36:58,0.084,0.167,99.749,0.0,0.0,0.0,0.0,97046528.0,0.0,105.0,5695094784.0,639062016.0,22684598272.0,4600320000.0,13208.0,115815.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53071872.0,0.0,53.0,5695016960.0,639062016.0,22684610560.0,4600385536.0,8171.0,7947.0
12-04 09:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5695016960.0,639062016.0,22684610560.0,4600385536.0,8316.0,6716.0
12-04 09:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5695016960.0,639062016.0,22684610560.0,4600385536.0,7108.0,5394.0
12-04 09:37:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5694001152.0,639062016.0,22684610560.0,4601401344.0,7983.0,6114.0
12-04 09:37:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,5694644224.0,639062016.0,22684610560.0,4600758272.0,8517.0,7689.0
12-04 09:37:04,2.203,2.034,95.763,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5694566400.0,639062016.0,22687346688.0,4598099968.0,2234806.0,1344149.0
12-04 09:37:05,4.446,3.775,91.611,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5696176128.0,639062016.0,22694215680.0,4589621248.0,3588583.0,10404072.0
12-04 09:37:06,3.946,2.687,93.199,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5696606208.0,639062016.0,22700642304.0,4582764544.0,3217556.0,5994087.0
12-04 09:37:07,4.640,3.728,91.466,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5696167936.0,639062016.0,22707351552.0,4576493568.0,3345923.0,6083731.0
12-04 09:37:08,5.458,3.778,90.512,0.168,0.0,0.084,0.0,73728.0,0.0,9.0,5697560576.0,639062016.0,22714212352.0,4568240128.0,3746852.0,6192666.0
12-04 09:37:09,4.289,3.448,92.094,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5697388544.0,639062016.0,22721277952.0,4561346560.0,3684692.0,10564025.0
12-04 09:37:10,3.237,2.300,94.463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5697142784.0,639062016.0,22727651328.0,4555218944.0,3250943.0,5916481.0
12-04 09:37:11,4.104,3.601,92.211,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5697904640.0,639062016.0,22733983744.0,4548124672.0,3460168.0,6272872.0
12-04 09:37:12,4.829,3.331,91.674,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5699682304.0,639062016.0,22740508672.0,4539822080.0,3308210.0,5623739.0
12-04 09:37:13,5.518,3.679,90.635,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5701054464.0,639062016.0,22747578368.0,4531380224.0,3777991.0,10390273.0
12-04 09:37:14,3.460,2.869,93.333,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5699694592.0,639062016.0,22754590720.0,4525727744.0,3194197.0,5757356.0
12-04 09:37:15,3.892,2.538,93.486,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5700919296.0,639062016.0,22759538688.0,4519555072.0,3349485.0,6033443.0
12-04 09:37:16,3.882,3.122,92.743,0.0,0.0,0.253,0.0,8192.0,0.0,2.0,5701025792.0,639062016.0,22767112192.0,4511875072.0,3585777.0,6092778.0
12-04 09:37:17,4.359,3.353,92.037,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5701767168.0,639062016.0,22773690368.0,4504555520.0,3549797.0,10132530.0
12-04 09:37:18,3.843,3.509,92.565,0.0,0.0,0.084,0.0,32768.0,0.0,4.0,5701713920.0,639062016.0,22780329984.0,4497969152.0,3194532.0,5893895.0
12-04 09:37:19,4.333,3.583,92.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5700878336.0,639062016.0,22786514944.0,4492619776.0,3414997.0,6111383.0
12-04 09:37:20,3.960,3.201,92.334,0.337,0.0,0.168,0.0,24576.0,0.0,3.0,5701840896.0,639062016.0,22793871360.0,4484300800.0,3551478.0,6000423.0
12-04 09:37:21,4.933,3.595,91.221,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5701996544.0,639062016.0,22801047552.0,4476968960.0,3700796.0,10417183.0
12-04 09:37:22,4.530,3.020,92.366,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5702324224.0,639062016.0,22807822336.0,4469866496.0,3279421.0,6143385.0
12-04 09:37:23,3.316,2.551,93.878,0.0,0.0,0.255,0.0,20480.0,0.0,2.0,5704708096.0,639062016.0,22813528064.0,4461776896.0,3303650.0,6075814.0
12-04 09:37:24,5.088,3.837,90.742,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5707251712.0,639062016.0,22821822464.0,4450938880.0,3875070.0,6342873.0
12-04 09:37:25,5.662,3.664,90.508,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5707972608.0,639062016.0,22828404736.0,4443635712.0,3636852.0,10531552.0
12-04 09:37:26,4.402,3.654,91.694,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5708247040.0,639062016.0,22834458624.0,4437307392.0,3249494.0,6146013.0
12-04 09:37:27,4.170,3.670,91.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5708656640.0,639062016.0,22840610816.0,4430745600.0,3470546.0,6124429.0
12-04 09:37:28,4.234,3.472,92.210,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5707800576.0,639062016.0,22848970752.0,4423241728.0,3895322.0,6743564.0
12-04 09:37:29,4.829,3.997,90.841,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5708201984.0,639062016.0,22855843840.0,4415967232.0,3760489.0,10896835.0
12-04 09:37:30,3.229,2.464,94.138,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5709320192.0,639062016.0,22861459456.0,4409233408.0,3281679.0,6048994.0
12-04 09:37:31,4.454,2.773,92.689,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5708963840.0,639062016.0,22868033536.0,4403015680.0,3418795.0,6149492.0
12-04 09:37:32,4.622,3.697,91.176,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5707530240.0,639062016.0,22875516928.0,4396965888.0,3872085.0,6623424.0
12-04 09:37:33,3.308,3.138,91.094,2.120,0.0,0.339,0.0,78000128.0,0.0,84.0,5708365824.0,639062016.0,22881865728.0,4389781504.0,3508179.0,10215873.0
12-04 09:37:34,4.435,3.013,88.870,3.515,0.0,0.167,0.0,120520704.0,0.0,129.0,5709475840.0,639062016.0,22888611840.0,4381925376.0,3320263.0,6271698.0
12-04 09:37:35,5.066,3.571,91.196,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5709688832.0,639062016.0,22895263744.0,4375060480.0,3511952.0,6526648.0
12-04 09:37:36,3.729,3.729,92.373,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5710057472.0,639062016.0,22902464512.0,4367491072.0,4003321.0,6745307.0
12-04 09:37:37,4.090,3.422,92.321,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5709402112.0,639062016.0,22909022208.0,4361588736.0,3300797.0,6376184.0
12-04 09:37:38,4.139,3.041,92.399,0.169,0.0,0.253,0.0,77824.0,0.0,9.0,5710196736.0,639062016.0,22915342336.0,4354473984.0,3615803.0,10214948.0
12-04 09:37:39,3.623,3.117,93.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5710012416.0,639062016.0,22922768384.0,4347232256.0,3275124.0,5812199.0
12-04 09:37:40,4.450,3.862,91.604,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5709971456.0,639062016.0,22929567744.0,4340473856.0,3764859.0,6474007.0
12-04 09:37:41,4.862,3.269,91.785,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5710835712.0,639062016.0,22936260608.0,4332916736.0,3715823.0,10587455.0
12-04 09:37:42,5.421,3.336,91.159,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711339520.0,639062016.0,22942814208.0,4325859328.0,3342027.0,5489560.0
12-04 09:37:43,3.950,3.529,92.437,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5711474688.0,639062016.0,22949494784.0,4319043584.0,3497196.0,7167289.0
12-04 09:37:44,3.898,3.136,92.712,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5712203776.0,639062016.0,22955495424.0,4312313856.0,3538184.0,6185542.0
12-04 09:37:45,3.866,3.613,92.437,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5711376384.0,639062016.0,22963240960.0,4305395712.0,3546598.0,6254190.0
12-04 09:37:46,4.227,3.212,92.477,0.0,0.0,0.085,0.0,8192.0,0.0,2.0,5711949824.0,639062016.0,22969180160.0,4298883072.0,3634349.0,9189900.0
12-04 09:37:47,3.820,2.632,93.463,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5711613952.0,639062016.0,22977015808.0,4291383296.0,3418308.0,7707041.0
12-04 09:37:48,4.790,3.025,92.017,0.0,0.0,0.168,0.0,28672.0,0.0,4.0,5712338944.0,639062016.0,22983483392.0,4284190720.0,3613608.0,6287823.0
12-04 09:37:49,4.786,3.610,91.268,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5711962112.0,639062016.0,22991994880.0,4276056064.0,3795117.0,10449182.0
12-04 09:37:50,3.856,3.353,92.540,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5713289216.0,639062016.0,22996897792.0,4269826048.0,3294173.0,6209838.0
12-04 09:37:51,4.057,2.536,93.322,0.0,0.0,0.085,0.0,8192.0,0.0,2.0,5712961536.0,639062016.0,23003123712.0,4263927808.0,3439979.0,6248768.0
12-04 09:37:52,4.671,3.253,91.827,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5713080320.0,639062016.0,23010263040.0,4256669696.0,3558208.0,6225814.0
12-04 09:37:53,4.156,2.545,93.299,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5712715776.0,639062016.0,23016943616.0,4250353664.0,3468854.0,5938428.0
12-04 09:37:54,3.859,3.523,92.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5713805312.0,639062016.0,23023173632.0,4243034112.0,3439941.0,10102942.0
12-04 09:37:55,4.333,2.379,93.288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5713993728.0,639062016.0,23029985280.0,4236034048.0,3522201.0,6424171.0
12-04 09:37:56,4.311,3.128,91.970,0.254,0.0,0.338,0.0,24576.0,0.0,3.0,5713285120.0,639062016.0,23038124032.0,4228603904.0,3843697.0,6502611.0
12-04 09:37:57,5.887,3.897,90.050,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5715050496.0,639062016.0,23044456448.0,4220506112.0,3616775.0,10500255.0
12-04 09:37:58,3.378,2.872,93.581,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5714702336.0,639062016.0,23050760192.0,4214550528.0,3248566.0,6112455.0
12-04 09:37:59,4.915,3.136,91.780,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5715132416.0,639062016.0,23057383424.0,4207497216.0,3643644.0,6529802.0
12-04 09:38:00,4.304,3.291,92.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5714481152.0,639062016.0,23065432064.0,4200099840.0,3773398.0,6468698.0
12-04 09:38:01,4.515,4.013,91.388,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5716226048.0,639062016.0,23071772672.0,4192014336.0,3566288.0,10351970.0
12-04 09:38:02,3.218,2.794,93.649,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5715083264.0,639062016.0,23078514688.0,4186415104.0,3232232.0,6124890.0
12-04 09:38:03,3.801,3.632,92.483,0.0,0.0,0.084,0.0,4308992.0,0.0,7.0,5715419136.0,639062016.0,23085105152.0,4179488768.0,3523344.0,6405234.0
12-04 09:38:04,2.085,1.501,94.662,1.585,0.0,0.167,0.0,200933376.0,0.0,216.0,5715664896.0,639062016.0,23089328128.0,4175020032.0,1544410.0,4687873.0
12-04 09:38:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5715599360.0,639062016.0,23089328128.0,4175085568.0,8766.0,7187.0
12-04 09:38:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5715595264.0,639062016.0,23089332224.0,4175085568.0,11912.0,113382.0
12-04 09:38:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5715595264.0,639062016.0,23089332224.0,4175085568.0,8330.0,6405.0
12-04 09:38:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5715595264.0,639062016.0,23089332224.0,4175085568.0,10485.0,9514.0
12-04 09:38:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,40960.0,0.0,3.0,5715591168.0,639066112.0,23089332224.0,4175085568.0,9787.0,7657.0
12-04 09:38:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5715587072.0,639066112.0,23089336320.0,4175085568.0,8546.0,6151.0
12-04 09:38:11,0.333,0.583,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5715587072.0,639066112.0,23089336320.0,4175085568.0,284814.0,203326.0
12-04 09:38:12,3.869,3.532,92.431,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5715591168.0,639066112.0,23095173120.0,4169244672.0,3503584.0,6139808.0
12-04 09:38:13,5.068,4.307,90.372,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5716410368.0,639066112.0,23104667648.0,4158930944.0,4425167.0,6649553.0
12-04 09:38:14,4.192,3.251,92.130,0.171,0.0,0.257,0.0,73728.0,0.0,8.0,5717020672.0,639066112.0,23111847936.0,4151140352.0,4226973.0,10916632.0
12-04 09:38:15,4.762,3.676,91.228,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5717262336.0,639066112.0,23118925824.0,4143820800.0,3824006.0,6236847.0
12-04 09:38:16,5.165,4.149,90.517,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5716570112.0,639066112.0,23129112576.0,4134326272.0,4640285.0,11056334.0
12-04 09:38:17,4.476,3.125,92.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5717585920.0,639066112.0,23134711808.0,4127711232.0,3741702.0,6523008.0
12-04 09:38:18,5.877,4.114,89.924,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5716004864.0,639066112.0,23145734144.0,4118269952.0,4575709.0,11176936.0
12-04 09:38:19,4.958,4.118,90.840,0.0,0.0,0.084,0.0,32768.0,0.0,4.0,5716840448.0,639066112.0,23153131520.0,4110036992.0,4040685.0,6139888.0
12-04 09:38:20,4.473,3.291,91.055,0.928,0.0,0.253,0.0,12288.0,0.0,2.0,5734789120.0,639066112.0,23159451648.0,4085768192.0,3870343.0,10285058.0
12-04 09:38:21,4.092,3.240,92.498,0.0,0.0,0.171,0.0,8192.0,0.0,2.0,5736509440.0,639066112.0,23167246336.0,4076253184.0,4105170.0,6336171.0
12-04 09:38:22,6.527,4.268,88.954,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5744308224.0,639066112.0,23176101888.0,4059598848.0,4416543.0,11077813.0
12-04 09:38:23,4.216,3.710,91.821,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5745397760.0,639066112.0,23183384576.0,4051226624.0,3911373.0,6248651.0
12-04 09:38:24,4.492,3.559,91.780,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5744984064.0,639066112.0,23191195648.0,4043829248.0,4193816.0,10668641.0
12-04 09:38:25,5.700,3.856,90.277,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5744939008.0,639066112.0,23199580160.0,4035489792.0,4309654.0,6497114.0
12-04 09:38:26,4.553,4.047,91.062,0.169,0.0,0.169,0.0,20480.0,0.0,4.0,5745799168.0,639066112.0,23207419904.0,4026789888.0,4039987.0,10475988.0
12-04 09:38:27,4.669,3.480,91.766,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5745659904.0,639066112.0,23215308800.0,4019040256.0,4178135.0,6446147.0
12-04 09:38:28,5.206,3.946,90.428,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5746958336.0,639066112.0,23223009280.0,4010041344.0,4285240.0,10663901.0
12-04 09:38:29,5.542,3.359,91.100,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5746434048.0,639066112.0,23231275008.0,4002299904.0,3892581.0,6580623.0
12-04 09:38:30,5.936,4.515,89.465,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5745512448.0,639066112.0,23240675328.0,3993821184.0,4584926.0,10925723.0
12-04 09:38:31,4.946,3.856,90.947,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5746905088.0,639066112.0,23247540224.0,3985563648.0,3965951.0,6421403.0
12-04 09:38:32,4.979,3.376,91.308,0.169,0.0,0.169,0.0,36864.0,0.0,3.0,5746237440.0,639066112.0,23255134208.0,3978637312.0,3999152.0,10338405.0
12-04 09:38:33,4.954,4.366,90.428,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5745369088.0,639066112.0,23263789056.0,3970850816.0,4187078.0,6640276.0
12-04 09:38:34,5.491,4.243,85.275,4.742,0.0,0.250,0.0,180273152.0,0.0,187.0,5746802688.0,639066112.0,23272341504.0,3960864768.0,4119655.0,10762343.0
12-04 09:38:35,4.237,3.983,91.695,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5747560448.0,639066112.0,23280078848.0,3952369664.0,4242725.0,6846387.0
12-04 09:38:36,5.470,3.419,90.684,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5748383744.0,639066112.0,23288078336.0,3943546880.0,4535980.0,10891797.0
12-04 09:38:37,5.017,3.595,91.137,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5746880512.0,639066112.0,23296471040.0,3936657408.0,3916487.0,6461170.0
12-04 09:38:38,5.700,4.526,89.438,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5747650560.0,639066112.0,23305613312.0,3926745088.0,4451127.0,10907498.0
12-04 09:38:39,4.954,3.862,91.016,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5748154368.0,639066112.0,23312277504.0,3919577088.0,4077386.0,6889432.0
12-04 09:38:40,5.629,4.801,89.404,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5749170176.0,639066112.0,23320616960.0,3910221824.0,4069692.0,10171549.0
12-04 09:38:41,4.315,4.315,91.201,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5748453376.0,639066112.0,23329202176.0,3902353408.0,3905654.0,6286487.0
12-04 09:38:42,4.915,3.390,91.356,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5750767616.0,639066112.0,23336230912.0,3893010432.0,4354117.0,10638733.0
12-04 09:38:43,5.236,3.632,90.963,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5750349824.0,639066112.0,23345418240.0,3884240896.0,4138603.0,6753300.0
12-04 09:38:44,4.924,3.311,91.511,0.085,0.0,0.170,0.0,28672.0,0.0,4.0,5751177216.0,639066112.0,23352631296.0,3876200448.0,4245260.0,10539476.0
12-04 09:38:45,4.890,4.216,90.809,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5750607872.0,639066112.0,23361552384.0,3867848704.0,4272593.0,5578899.0
12-04 09:38:46,4.396,3.128,92.308,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5751590912.0,639066112.0,23368192000.0,3860226048.0,3741420.0,11265002.0
12-04 09:38:47,5.093,3.905,90.917,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5751095296.0,639066112.0,23377694720.0,3851218944.0,4397620.0,6851881.0
12-04 09:38:48,4.426,3.319,91.915,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5750812672.0,639066112.0,23385862144.0,3843334144.0,4228311.0,11018488.0
12-04 09:38:49,4.907,3.553,91.455,0.0,0.0,0.085,0.0,81920.0,0.0,10.0,5750456320.0,639066112.0,23394185216.0,3835367424.0,4114183.0,4770257.0
12-04 09:38:50,6.177,3.840,89.649,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5751828480.0,639066112.0,23402229760.0,3825950720.0,4099985.0,11915803.0
12-04 09:38:51,5.219,2.862,91.751,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5752135680.0,639066112.0,23408967680.0,3818905600.0,3808209.0,6149603.0
12-04 09:38:52,5.537,4.111,90.101,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5751828480.0,639066112.0,23417470976.0,3810709504.0,4219785.0,10593357.0
12-04 09:38:53,4.790,3.764,91.360,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5751853056.0,639066112.0,23427170304.0,3800985600.0,4590926.0,7072242.0
12-04 09:38:54,4.333,2.804,92.778,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5752696832.0,639066112.0,23434047488.0,3793264640.0,3979518.0,10266118.0
12-04 09:38:55,5.228,3.983,90.456,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5752053760.0,639066112.0,23441330176.0,3786625024.0,3937654.0,6227753.0
12-04 09:38:56,4.714,3.788,91.077,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5753942016.0,639066112.0,23447695360.0,3778371584.0,3999796.0,10507486.0
12-04 09:38:57,5.476,3.286,90.986,0.0,0.0,0.253,0.0,24576.0,0.0,6.0,5753114624.0,639066112.0,23456440320.0,3770454016.0,4172280.0,6525646.0
12-04 09:38:58,5.312,3.710,90.809,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5752057856.0,639066112.0,23466418176.0,3761532928.0,4321029.0,10748765.0
12-04 09:38:59,4.694,3.688,91.366,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5753421824.0,639066112.0,23472685056.0,3753902080.0,3888979.0,6327883.0
12-04 09:39:00,4.698,4.027,91.023,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5753790464.0,639066112.0,23480406016.0,3745812480.0,3935203.0,10391846.0
12-04 09:39:01,4.778,3.669,91.297,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5754265600.0,639066112.0,23489040384.0,3736702976.0,4506400.0,6734584.0
12-04 09:39:02,4.377,3.535,91.330,0.337,0.0,0.421,0.0,28672.0,0.0,3.0,5753868288.0,639066112.0,23496073216.0,3730067456.0,3850591.0,10163701.0
12-04 09:39:03,5.902,4.988,89.027,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5752709120.0,639066112.0,23505776640.0,3721523200.0,4496445.0,6921838.0
12-04 09:39:04,4.661,3.644,84.746,6.780,0.0,0.169,0.0,150458368.0,0.0,153.0,5755265024.0,639066112.0,23512535040.0,3712208896.0,4087152.0,10386300.0
12-04 09:39:05,5.330,3.638,88.071,2.707,0.0,0.254,0.0,93794304.0,0.0,96.0,5753843712.0,639066112.0,23521234944.0,3704930304.0,4066579.0,6406245.0
12-04 09:39:06,4.971,4.128,90.817,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5754675200.0,639066112.0,23529238528.0,3696095232.0,4237036.0,10785965.0
12-04 09:39:07,4.626,3.869,91.085,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5754777600.0,639066112.0,23536758784.0,3688472576.0,4133172.0,6605365.0
12-04 09:39:08,4.822,3.638,91.201,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5755346944.0,639066112.0,23545090048.0,3679571968.0,4357535.0,10574779.0
12-04 09:39:09,4.866,3.775,91.107,0.0,0.0,0.252,0.0,36864.0,0.0,3.0,5754273792.0,639066112.0,23553564672.0,3672170496.0,3986141.0,6358712.0
12-04 09:39:10,4.411,3.393,91.942,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5756272640.0,639066112.0,23560577024.0,3663159296.0,3998906.0,10285464.0
12-04 09:39:11,5.814,3.987,90.033,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5756284928.0,639066112.0,23568617472.0,3655106560.0,4159106.0,6345275.0
12-04 09:39:12,0.500,0.333,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5755977728.0,639066112.0,23570526208.0,3653505024.0,301048.0,4080129.0
12-04 09:39:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5755977728.0,639066112.0,23570526208.0,3653505024.0,26104.0,24465.0
12-04 09:39:14,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5755973632.0,639066112.0,23570530304.0,3653505024.0,11971.0,113492.0
12-04 09:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5755973632.0,639066112.0,23570530304.0,3653505024.0,7238.0,5478.0
12-04 09:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5755969536.0,639066112.0,23570534400.0,3653505024.0,8211.0,6208.0
12-04 09:39:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5755969536.0,639066112.0,23570534400.0,3653505024.0,6674.0,4400.0
12-04 09:39:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5755969536.0,639066112.0,23570534400.0,3653505024.0,10422.0,8796.0
12-04 09:39:19,2.590,1.921,95.405,0.0,0.0,0.084,0.0,45056.0,0.0,8.0,5755576320.0,639066112.0,23572865024.0,3651567616.0,1816458.0,1133577.0
12-04 09:39:20,4.618,4.282,90.932,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,5756100608.0,639066112.0,23581401088.0,3642507264.0,4124097.0,10617463.0
12-04 09:39:21,4.734,3.128,91.885,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5756026880.0,639066112.0,23587590144.0,3636391936.0,3947833.0,4792436.0
12-04 09:39:22,4.259,3.407,92.249,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5756207104.0,639066112.0,23596613632.0,3627188224.0,4015117.0,8130121.0
12-04 09:39:23,5.579,4.649,89.434,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5757079552.0,639066112.0,23607267328.0,3615662080.0,4917276.0,11116068.0
12-04 09:39:24,5.683,3.223,90.925,0.0,0.0,0.170,0.0,16384.0,0.0,1.0,5757157376.0,639066112.0,23614394368.0,3608457216.0,4299577.0,10243605.0
12-04 09:39:25,5.008,3.905,90.747,0.0,0.0,0.340,0.0,28672.0,0.0,3.0,5756444672.0,639066112.0,23624380416.0,3599183872.0,4539647.0,10868394.0
12-04 09:39:26,4.448,3.422,91.788,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5757407232.0,639066112.0,23631921152.0,3590680576.0,4553624.0,6395094.0
12-04 09:39:27,6.406,3.993,89.434,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5757874176.0,639066112.0,23639879680.0,3582255104.0,3931035.0,10338451.0
12-04 09:39:28,6.018,5.523,87.964,0.0,0.0,0.495,0.0,4096.0,0.0,1.0,5757292544.0,639066112.0,23649935360.0,3572781056.0,4712030.0,6819502.0
12-04 09:39:29,4.592,3.741,91.582,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5758779392.0,639066112.0,23657119744.0,3564109824.0,4270129.0,10437298.0
12-04 09:39:30,5.630,4.622,89.328,0.0,0.0,0.420,0.0,16384.0,0.0,2.0,5758607360.0,639066112.0,23667064832.0,3554336768.0,4917879.0,11148243.0
12-04 09:39:31,4.975,3.879,91.062,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5758177280.0,639066112.0,23674519552.0,3547312128.0,4119220.0,6650846.0
12-04 09:39:32,5.117,4.362,89.849,0.252,0.0,0.419,0.0,28672.0,0.0,3.0,5758169088.0,639066112.0,23683420160.0,3538419712.0,4504227.0,10594753.0
12-04 09:39:33,5.426,4.257,90.067,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,5758951424.0,639066112.0,23690362880.0,3530694656.0,4349128.0,6944219.0
12-04 09:39:34,5.330,3.299,90.186,0.931,0.0,0.254,0.0,37314560.0,0.0,36.0,5759258624.0,639066112.0,23699197952.0,3521552384.0,4537891.0,10519473.0
12-04 09:39:35,5.537,4.446,89.597,0.0,0.0,0.419,0.0,150810624.0,0.0,156.0,5759700992.0,639066112.0,23708975104.0,3511332864.0,4427534.0,10935586.0
12-04 09:39:36,5.055,3.960,90.733,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5759504384.0,639066112.0,23717285888.0,3503218688.0,4301036.0,6331994.0
12-04 09:39:37,5.532,4.0,90.298,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5759193088.0,639066112.0,23726600192.0,3494215680.0,4953193.0,11205574.0
12-04 09:39:38,5.353,2.974,91.419,0.0,0.0,0.255,0.0,12288.0,0.0,2.0,5761159168.0,639066112.0,23733854208.0,3484995584.0,4307644.0,10831523.0
12-04 09:39:39,5.798,4.118,90.0,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5761511424.0,639066112.0,23742582784.0,3475914752.0,4622132.0,7038565.0
12-04 09:39:40,5.664,4.142,90.025,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5761159168.0,639066112.0,23751143424.0,3467706368.0,4306209.0,10558232.0
12-04 09:39:41,5.339,4.237,90.169,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5763371008.0,639066112.0,23759847424.0,3456790528.0,4591830.0,8424246.0
12-04 09:39:42,5.528,4.606,89.615,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5761097728.0,639066112.0,23769710592.0,3449200640.0,4601635.0,9131443.0
12-04 09:39:43,5.0,4.661,90.169,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5763072000.0,639066112.0,23778205696.0,3438731264.0,4741259.0,11544381.0
12-04 09:39:44,4.782,3.943,90.772,0.084,0.0,0.419,0.0,12288.0,0.0,2.0,5761650688.0,639066112.0,23785852928.0,3432505344.0,4242245.0,6468984.0
12-04 09:39:45,4.344,3.833,91.567,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5761765376.0,639066112.0,23794061312.0,3424182272.0,4330292.0,10553355.0
12-04 09:39:46,4.882,4.545,90.320,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5763043328.0,639066112.0,23802814464.0,3414151168.0,4508230.0,10641965.0
12-04 09:39:47,5.325,4.480,90.110,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5761802240.0,639066112.0,23812722688.0,3405484032.0,4764943.0,6800771.0
12-04 09:39:48,5.175,4.424,90.150,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5762048000.0,639066112.0,23821619200.0,3396341760.0,4201550.0,10479575.0
12-04 09:39:49,5.705,3.859,90.101,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5762719744.0,639066112.0,23829856256.0,3387432960.0,4486893.0,10642398.0
12-04 09:39:50,4.903,4.227,90.533,0.169,0.0,0.169,0.0,45056.0,0.0,6.0,5763211264.0,639066112.0,23838048256.0,3378749440.0,4560789.0,6754943.0
12-04 09:39:51,5.059,3.373,91.400,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5765578752.0,639066112.0,23844966400.0,3369463808.0,4001375.0,10129551.0
12-04 09:39:52,4.966,4.125,90.657,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5764866048.0,639066112.0,23854276608.0,3360866304.0,4462945.0,6572440.0
12-04 09:39:53,6.287,4.078,89.380,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5765812224.0,639066112.0,23863451648.0,3350745088.0,4836483.0,7891577.0
12-04 09:39:54,5.514,4.678,89.641,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5767528448.0,639066112.0,23871213568.0,3341266944.0,4586108.0,11280827.0
12-04 09:39:55,4.388,3.376,92.152,0.0,0.0,0.084,0.0,77824.0,0.0,9.0,5767303168.0,639066112.0,23879233536.0,3333472256.0,3939674.0,4328000.0
12-04 09:39:56,5.607,3.849,89.958,0.251,0.0,0.335,0.0,12288.0,0.0,2.0,5767118848.0,639066112.0,23887335424.0,3325554688.0,4258615.0,15399479.0
12-04 09:39:57,4.987,4.142,90.702,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5766901760.0,639066112.0,23896936448.0,3316170752.0,4513814.0,6972996.0
12-04 09:39:58,5.956,4.195,89.513,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5766602752.0,639066112.0,23905775616.0,3307630592.0,4741668.0,10746137.0
12-04 09:39:59,5.383,3.869,90.412,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5767327744.0,639066112.0,23914086400.0,3298594816.0,4349123.0,10611849.0
12-04 09:40:00,6.245,4.051,89.451,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5767725056.0,639066112.0,23922323456.0,3289960448.0,4556899.0,6906701.0
12-04 09:40:01,5.753,3.892,90.271,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5768208384.0,639066112.0,23930925056.0,3280875520.0,4669246.0,10983882.0
12-04 09:40:02,5.187,4.082,90.306,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5767114752.0,639066112.0,23940472832.0,3272421376.0,4497583.0,10756472.0
12-04 09:40:03,5.245,3.723,90.778,0.0,0.0,0.254,0.0,8192.0,0.0,1.0,5767548928.0,639066112.0,23949844480.0,3262615552.0,4450086.0,6534251.0
12-04 09:40:04,4.465,4.549,90.817,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5768962048.0,639066112.0,23957733376.0,3253313536.0,4260433.0,10520416.0
12-04 09:40:05,5.668,4.230,85.448,4.484,0.0,0.169,0.0,260272128.0,0.0,263.0,5768818688.0,639066112.0,23968108544.0,3243081728.0,4677122.0,10243060.0
12-04 09:40:06,5.360,4.355,90.034,0.084,0.0,0.168,0.0,2334720.0,0.0,6.0,5768843264.0,639066112.0,23975649280.0,3235516416.0,4269354.0,7348373.0
12-04 09:40:07,5.705,5.201,88.926,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5769658368.0,639066112.0,23984435200.0,3225915392.0,4674977.0,10928440.0
12-04 09:40:08,4.348,3.666,91.645,0.256,0.0,0.085,0.0,45056.0,0.0,7.0,5769994240.0,639066112.0,23992995840.0,3217018880.0,4372470.0,6512753.0
12-04 09:40:09,5.902,4.988,88.944,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5769158656.0,639066112.0,24001998848.0,3208851456.0,4502550.0,10918495.0
12-04 09:40:10,4.758,3.823,91.079,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5770735616.0,639066112.0,24009785344.0,3199488000.0,4489272.0,10535864.0
12-04 09:40:11,4.979,3.882,90.802,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5770743808.0,639066112.0,24018358272.0,3190906880.0,4434187.0,6506769.0
12-04 09:40:12,4.572,3.726,91.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5770592256.0,639066112.0,24026570752.0,3182845952.0,4175501.0,10180655.0
12-04 09:40:13,5.175,4.424,90.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5771739136.0,639066112.0,24034140160.0,3174129664.0,4287360.0,6585076.0
12-04 09:40:14,5.339,3.729,90.593,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5770166272.0,639066112.0,24044335104.0,3165507584.0,4430060.0,10833698.0
12-04 09:40:15,5.649,4.384,89.629,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5771624448.0,639066112.0,24053383168.0,3155001344.0,4787992.0,10781978.0
12-04 09:40:16,5.410,3.635,90.871,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5771776000.0,639066112.0,24061612032.0,3146620928.0,4316108.0,6706620.0
12-04 09:40:17,3.610,2.519,93.703,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5772144640.0,639066112.0,24066764800.0,3141099520.0,2999357.0,5838145.0
12-04 09:40:18,4.304,2.954,92.489,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5772398592.0,639066112.0,24074383360.0,3133227008.0,3631171.0,10049366.0
12-04 09:40:19,4.351,3.515,92.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5772103680.0,639066112.0,24082202624.0,3125702656.0,3742401.0,6176588.0
12-04 09:40:20,6.481,5.892,87.290,0.168,0.0,0.168,0.0,45056.0,0.0,6.0,5773115392.0,639066112.0,24092700672.0,3114192896.0,5614214.0,11451341.0
12-04 09:40:21,7.600,4.526,87.532,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5772517376.0,639066112.0,24103981056.0,3103510528.0,5970593.0,11713346.0
12-04 09:40:22,6.287,4.191,89.187,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5772685312.0,639066112.0,24113684480.0,3093639168.0,4702540.0,10743876.0
12-04 09:40:23,5.458,3.610,90.680,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5774168064.0,639066112.0,24120918016.0,3084922880.0,4150977.0,10187359.0
12-04 09:40:24,6.981,4.878,87.973,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5774708736.0,639066112.0,24131665920.0,3073634304.0,5152471.0,9074256.0
12-04 09:40:25,4.814,3.125,91.892,0.0,0.0,0.169,0.0,45056.0,0.0,4.0,5774340096.0,639066112.0,24138698752.0,3066970112.0,4024827.0,5277900.0
12-04 09:40:26,4.448,3.080,92.044,0.086,0.0,0.342,0.0,12288.0,0.0,2.0,5775085568.0,639066112.0,24147771392.0,3057152000.0,4398995.0,5739081.0
12-04 09:40:27,5.156,3.888,90.786,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5773967360.0,639066112.0,24156577792.0,3049463808.0,4477247.0,12610943.0
12-04 09:40:28,5.428,3.393,90.925,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5774041088.0,639066112.0,24165224448.0,3040743424.0,4569625.0,13769648.0
12-04 09:40:29,4.627,3.342,91.859,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5775126528.0,639066112.0,24173662208.0,3031220224.0,4440008.0,10668326.0
12-04 09:40:30,5.334,4.403,90.008,0.0,0.0,0.254,0.0,40960.0,0.0,7.0,5774467072.0,639066112.0,24183902208.0,3021639680.0,4799816.0,7276642.0
12-04 09:40:31,4.600,3.237,91.993,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5775564800.0,639066112.0,24191324160.0,3013120000.0,4175980.0,10649814.0
12-04 09:40:32,5.787,3.660,90.298,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5774217216.0,639066112.0,24200933376.0,3004858368.0,4757374.0,6918319.0
12-04 09:40:33,5.668,3.384,90.694,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5776392192.0,639066112.0,24208248832.0,2995367936.0,4164264.0,10577043.0
12-04 09:40:34,6.145,4.209,89.394,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5775454208.0,639066112.0,24218775552.0,2985779200.0,4973343.0,11250188.0
12-04 09:40:35,6.093,4.925,85.476,3.506,0.0,0.0,0.0,118288384.0,0.0,116.0,5777616896.0,639066112.0,24226013184.0,2976378880.0,4304175.0,6535150.0
12-04 09:40:36,5.556,4.545,85.101,4.630,0.0,0.168,0.0,146444288.0,0.0,148.0,5777350656.0,639066112.0,24235896832.0,2966761472.0,4598154.0,10715371.0
12-04 09:40:37,4.051,3.713,92.068,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5777424384.0,639066112.0,24242843648.0,2959740928.0,3920629.0,6146420.0
12-04 09:40:38,6.465,4.618,88.497,0.084,0.0,0.336,0.0,20480.0,0.0,4.0,5776318464.0,639066112.0,24253677568.0,2950012928.0,4924687.0,11200729.0
12-04 09:40:39,5.201,4.027,90.604,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5778731008.0,639066112.0,24260694016.0,2940583936.0,4169326.0,10349936.0
12-04 09:40:40,5.285,4.698,89.765,0.0,0.0,0.252,0.0,32768.0,0.0,3.0,5776842752.0,639066112.0,24271142912.0,2932023296.0,4675829.0,6856656.0
12-04 09:40:41,5.228,4.047,90.556,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5777924096.0,639066112.0,24278908928.0,2923175936.0,4342586.0,10694707.0
12-04 09:40:42,5.490,4.223,90.203,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5778227200.0,639066112.0,24287895552.0,2913886208.0,4574767.0,10689909.0
12-04 09:40:43,5.676,4.341,89.733,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5779017728.0,639066112.0,24295694336.0,2905296896.0,4267686.0,6379903.0
12-04 09:40:44,5.068,4.392,90.203,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5778300928.0,639066112.0,24305332224.0,2896375808.0,4512725.0,11005725.0
12-04 09:40:45,4.754,3.820,91.087,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5777965056.0,639066112.0,24314572800.0,2887471104.0,4469088.0,7110318.0
12-04 09:40:46,5.165,4.488,90.262,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5779984384.0,639066112.0,24321957888.0,2878066688.0,4723680.0,11352658.0
12-04 09:40:47,5.987,4.216,89.545,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5780180992.0,639066112.0,24331481088.0,2868346880.0,4641841.0,10700477.0
12-04 09:40:48,4.770,3.663,91.482,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,5779202048.0,639066112.0,24340209664.0,2860597248.0,4517409.0,6718342.0
12-04 09:40:49,5.793,3.862,89.924,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5780533248.0,639066112.0,24348704768.0,2850770944.0,4444422.0,10587673.0
12-04 09:40:50,5.542,3.778,90.512,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5780525056.0,639066112.0,24356503552.0,2842980352.0,4267954.0,10878499.0
12-04 09:40:51,5.640,4.209,89.815,0.0,0.0,0.337,0.0,12288.0,0.0,2.0,5779931136.0,639066112.0,24367599616.0,2832478208.0,4781005.0,6779770.0
12-04 09:40:52,5.117,3.691,90.856,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5780815872.0,639066112.0,24374337536.0,2824855552.0,4140637.0,10266579.0
12-04 09:40:53,5.219,4.377,90.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5782077440.0,639066112.0,24382197760.0,2815733760.0,4431244.0,10036900.0
12-04 09:40:54,5.688,3.735,90.492,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5782274048.0,639066112.0,24390373376.0,2807361536.0,4697331.0,7770844.0
12-04 09:40:55,5.254,4.068,90.169,0.169,0.0,0.339,0.0,32768.0,0.0,4.0,5781569536.0,639066112.0,24401047552.0,2797391872.0,4711897.0,11248321.0
12-04 09:40:56,5.556,3.872,90.572,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5782228992.0,639066112.0,24408776704.0,2789003264.0,4420695.0,6690886.0
12-04 09:40:57,5.556,4.377,89.899,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5781393408.0,639066112.0,24418701312.0,2779914240.0,4718450.0,9755008.0
12-04 09:40:58,4.858,4.188,90.787,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5782769664.0,639066112.0,24426078208.0,2771161088.0,4026733.0,6003263.0
12-04 09:40:59,5.509,4.841,89.482,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5782200320.0,639066112.0,24435396608.0,2762412032.0,4650680.0,11666169.0
12-04 09:41:00,6.349,4.094,89.223,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,5783240704.0,639066112.0,24443215872.0,2753552384.0,4266871.0,11235808.0
12-04 09:41:01,5.774,4.268,89.707,0.084,0.0,0.167,0.0,45056.0,0.0,8.0,5784182784.0,639066112.0,24451739648.0,2744086528.0,4364706.0,7732144.0
12-04 09:41:02,4.311,3.297,92.054,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5782036480.0,639066112.0,24458956800.0,2739015680.0,4079690.0,8876622.0
12-04 09:41:03,5.603,4.499,89.643,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5782986752.0,639066112.0,24468967424.0,2728054784.0,5042961.0,11385256.0
12-04 09:41:04,5.491,5.075,89.185,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5783334912.0,639066112.0,24477515776.0,2719158272.0,4486421.0,6906774.0
12-04 09:41:05,4.714,4.125,90.993,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5784305664.0,639066112.0,24485687296.0,2710016000.0,4137309.0,10417376.0
12-04 09:41:06,5.043,3.504,87.692,3.590,0.0,0.171,0.0,240517120.0,0.0,247.0,5785174016.0,639066112.0,24494931968.0,2699902976.0,4538831.0,10702013.0
12-04 09:41:07,5.721,5.224,88.474,0.166,0.0,0.415,0.0,23187456.0,0.0,25.0,5784801280.0,639066112.0,24503042048.0,2692165632.0,4629959.0,6913875.0
12-04 09:41:08,5.798,3.445,90.504,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5785354240.0,639066112.0,24511606784.0,2683047936.0,4256622.0,10544171.0
12-04 09:41:09,5.232,3.966,90.549,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5786570752.0,639066112.0,24520028160.0,2673410048.0,4511038.0,10140886.0
12-04 09:41:10,6.020,5.017,88.880,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5784981504.0,639070208.0,24529788928.0,2665234432.0,4846823.0,7830389.0
12-04 09:41:11,5.678,3.898,90.339,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5786017792.0,639070208.0,24537710592.0,2656276480.0,4380750.0,10792611.0
12-04 09:41:12,6.376,4.279,89.094,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5786386432.0,639070208.0,24547385344.0,2646233088.0,4853561.0,9628930.0
12-04 09:41:13,5.378,4.034,90.252,0.084,0.0,0.252,0.0,20480.0,0.0,4.0,5786361856.0,639070208.0,24555524096.0,2638118912.0,4044837.0,7635906.0
12-04 09:41:14,5.499,4.146,90.017,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5787734016.0,639070208.0,24564441088.0,2627829760.0,4763775.0,11278592.0
12-04 09:41:15,5.276,4.523,89.950,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5787693056.0,639070208.0,24572329984.0,2619981824.0,4405072.0,7113535.0
12-04 09:41:16,5.532,3.745,90.383,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5785952256.0,639070208.0,24583360512.0,2610692096.0,4816311.0,11158609.0
12-04 09:41:17,4.798,3.788,91.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5788098560.0,639070208.0,24589590528.0,2602315776.0,4107621.0,6344948.0
12-04 09:41:18,6.936,5.202,87.448,0.165,0.0,0.248,0.0,28672.0,0.0,3.0,5787009024.0,639070208.0,24600010752.0,2592985088.0,4732378.0,10908715.0
12-04 09:41:19,4.020,3.518,92.211,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5788012544.0,639070208.0,24606093312.0,2585899008.0,3512988.0,9796072.0
12-04 09:41:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5787750400.0,639070208.0,24607252480.0,2585001984.0,8839.0,7805.0
12-04 09:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,5787750400.0,639070208.0,24607252480.0,2585001984.0,11184.0,113840.0
12-04 09:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5787873280.0,639070208.0,24607256576.0,2584875008.0,6332.0,4166.0
12-04 09:41:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5788508160.0,639070208.0,24607256576.0,2584240128.0,8237.0,7009.0
12-04 09:41:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5788508160.0,639070208.0,24607256576.0,2584240128.0,7616.0,5601.0
12-04 09:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5788508160.0,639070208.0,24607256576.0,2584240128.0,8973.0,8358.0
12-04 09:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5788508160.0,639070208.0,24607256576.0,2584240128.0,7644.0,5600.0
12-04 09:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5788499968.0,639070208.0,24607264768.0,2584240128.0,8600.0,7865.0
12-04 09:41:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5788499968.0,639070208.0,24607264768.0,2584240128.0,8842.0,7452.0
12-04 09:41:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5788499968.0,639070208.0,24607264768.0,2584240128.0,7854.0,5910.0
12-04 09:41:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5788499968.0,639070208.0,24607264768.0,2584240128.0,8195.0,5649.0
12-04 09:41:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5788499968.0,639070208.0,24607264768.0,2584240128.0,9036.0,8205.0
12-04 09:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5787611136.0,639070208.0,24607264768.0,2585128960.0,9943.0,7753.0
12-04 09:41:33,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5787607040.0,639070208.0,24607268864.0,2585128960.0,166819.0,140217.0
12-04 09:41:34,4.988,3.824,91.022,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5787320320.0,639070208.0,24613507072.0,2579177472.0,3614174.0,6258227.0
12-04 09:41:35,5.126,3.277,91.429,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5787828224.0,639070208.0,24621142016.0,2571034624.0,3982144.0,6403577.0
12-04 09:41:36,6.424,5.241,87.574,0.507,0.0,0.254,0.0,91160576.0,0.0,95.0,5788319744.0,639070208.0,24631119872.0,2560565248.0,5534466.0,12133207.0
12-04 09:41:37,6.017,4.068,88.475,1.271,0.0,0.169,0.0,46673920.0,0.0,52.0,5788397568.0,639070208.0,24641429504.0,2550177792.0,4962689.0,10830463.0
12-04 09:41:38,6.140,3.785,89.823,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5789155328.0,639070208.0,24649773056.0,2541076480.0,4578655.0,10992286.0
12-04 09:41:39,5.635,4.205,89.992,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5790134272.0,639070208.0,24658489344.0,2531381248.0,4664644.0,7073443.0
12-04 09:41:40,5.966,5.042,88.739,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5789196288.0,639070208.0,24668872704.0,2521935872.0,5020281.0,11695954.0
12-04 09:41:41,7.125,4.778,87.930,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5790380032.0,639070208.0,24678203392.0,2511421440.0,5065516.0,11065961.0
12-04 09:41:42,5.030,4.177,90.452,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5789212672.0,639070208.0,24688799744.0,2501992448.0,4926294.0,10767040.0
12-04 09:41:43,5.892,4.630,89.141,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5791289344.0,639070208.0,24698036224.0,2490679296.0,4862633.0,7661120.0
12-04 09:41:44,5.175,3.673,90.902,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5791440896.0,639070208.0,24705163264.0,2483400704.0,3981519.0,10060560.0
12-04 09:41:45,6.134,4.790,88.908,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5792124928.0,639070208.0,24714522624.0,2473357312.0,5140447.0,11368631.0
12-04 09:41:46,7.293,5.532,86.924,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5791010816.0,639070208.0,24726372352.0,2462621696.0,5706744.0,12190479.0
12-04 09:41:47,5.206,4.618,89.924,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5791047680.0,639070208.0,24734949376.0,2454007808.0,4596493.0,6428687.0
12-04 09:41:48,5.321,4.139,90.203,0.169,0.0,0.169,0.0,20480.0,0.0,3.0,5792333824.0,639070208.0,24742842368.0,2444828672.0,4543712.0,10698358.0
12-04 09:41:49,5.902,4.655,89.194,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5792448512.0,639070208.0,24752574464.0,2434981888.0,4428520.0,10623663.0
12-04 09:41:50,6.328,4.663,88.759,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5792714752.0,639070208.0,24762011648.0,2425278464.0,4632930.0,7165339.0
12-04 09:41:51,7.216,5.008,87.436,0.0,0.0,0.340,0.0,32768.0,0.0,4.0,5792129024.0,639070208.0,24774176768.0,2413699072.0,6114360.0,12274942.0
12-04 09:41:52,5.424,3.475,90.847,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5792440320.0,639070208.0,24782704640.0,2404859904.0,4408436.0,10816238.0
12-04 09:41:53,6.639,4.118,88.992,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,5794512896.0,639070208.0,24790261760.0,2395230208.0,4605545.0,10739205.0
12-04 09:41:54,5.307,4.718,89.890,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5793599488.0,639070208.0,24799580160.0,2386825216.0,4771247.0,6982596.0
12-04 09:41:55,6.334,4.223,89.274,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5793783808.0,639070208.0,24810336256.0,2375884800.0,5022303.0,11284602.0
12-04 09:41:56,8.313,4.738,86.451,0.083,0.0,0.416,0.0,49152.0,0.0,3.0,5793828864.0,639070208.0,24821071872.0,2365104128.0,5266202.0,11068796.0
12-04 09:41:57,4.690,4.104,90.955,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5794156544.0,639070208.0,24827924480.0,2357923840.0,4169913.0,10877798.0
12-04 09:41:58,5.556,5.051,89.226,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5796024320.0,639070208.0,24836702208.0,2347278336.0,5025892.0,10000944.0
12-04 09:41:59,6.040,4.614,89.010,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5793988608.0,639070208.0,24847630336.0,2338385920.0,4842174.0,7786038.0
12-04 09:42:00,5.777,3.738,90.314,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5795266560.0,639070208.0,24855617536.0,2329120768.0,4914441.0,10902110.0
12-04 09:42:01,4.608,3.754,91.382,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5795282944.0,639070208.0,24865648640.0,2319073280.0,4551075.0,10293527.0
12-04 09:42:02,4.588,3.738,91.589,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5794816000.0,639070208.0,24873086976.0,2312101888.0,4241613.0,6628327.0
12-04 09:42:03,6.076,5.485,88.101,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5795303424.0,639070208.0,24884350976.0,2300350464.0,5421969.0,11456468.0
12-04 09:42:04,5.803,3.953,89.992,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5795950592.0,639070208.0,24892465152.0,2291589120.0,4684777.0,10891135.0
12-04 09:42:05,5.838,4.230,89.425,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5797453824.0,639070208.0,24901586944.0,2280964096.0,4712822.0,10914974.0
12-04 09:42:06,4.261,2.506,90.560,2.506,0.0,0.167,0.0,74997760.0,0.0,75.0,5796851712.0,639070208.0,24908812288.0,2274340864.0,2999169.0,5765086.0
12-04 09:42:07,0.0,0.167,87.740,12.093,0.0,0.0,0.0,204111872.0,0.0,210.0,5796851712.0,639070208.0,24908812288.0,2274340864.0,9553.0,8409.0
12-04 09:42:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5796814848.0,639070208.0,24908816384.0,2274373632.0,38239.0,1657728.0
12-04 09:42:09,5.546,4.034,90.336,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5797376000.0,639070208.0,24915865600.0,2266763264.0,4522347.0,6368279.0
12-04 09:42:10,9.328,7.479,82.689,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5797449728.0,639070208.0,24931803136.0,2250752000.0,7691629.0,17021967.0
12-04 09:42:11,9.779,6.888,82.823,0.085,0.0,0.425,0.0,49152.0,0.0,5.0,5798203392.0,639070208.0,24947437568.0,2234363904.0,7981449.0,17057528.0
12-04 09:42:12,8.968,7.107,83.503,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5799219200.0,639070208.0,24962744320.0,2218041344.0,7738252.0,17468639.0
12-04 09:42:13,7.441,6.438,85.702,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5798985728.0,639070208.0,24974675968.0,2206343168.0,6281674.0,11905604.0
12-04 09:42:14,6.430,4.907,88.325,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5798486016.0,639070208.0,24986505216.0,2195013632.0,5595152.0,10871263.0
12-04 09:42:15,7.233,4.542,88.141,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5799342080.0,639070208.0,24996536320.0,2184126464.0,5457169.0,11514525.0
12-04 09:42:16,6.245,5.495,87.927,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5799825408.0,639070208.0,25005568000.0,2174611456.0,5095207.0,11598470.0
12-04 09:42:17,5.936,4.097,89.799,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5799727104.0,639070208.0,25013940224.0,2166337536.0,4421850.0,7225974.0
12-04 09:42:18,6.481,4.209,88.973,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5800103936.0,639070208.0,25022758912.0,2157142016.0,4624046.0,10306058.0
12-04 09:42:19,5.570,4.473,89.789,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5800480768.0,639070208.0,25032212480.0,2147311616.0,4814775.0,11031920.0
12-04 09:42:20,6.007,4.907,88.832,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5802024960.0,639070208.0,25041702912.0,2136276992.0,5195575.0,11135873.0
12-04 09:42:21,4.750,3.732,91.433,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5801463808.0,639070208.0,25050394624.0,2128146432.0,4387715.0,6801092.0
12-04 09:42:22,5.209,3.416,91.119,0.0,0.0,0.256,0.0,12288.0,0.0,2.0,5801381888.0,639070208.0,25059233792.0,2119389184.0,4699096.0,10359147.0
12-04 09:42:23,6.333,6.250,86.833,0.083,0.0,0.500,0.0,20480.0,0.0,4.0,5801492480.0,639070208.0,25070854144.0,2107658240.0,5499512.0,11870096.0
12-04 09:42:24,5.165,3.133,91.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5803266048.0,639070208.0,25077792768.0,2098946048.0,4160350.0,7244854.0
12-04 09:42:25,6.007,4.992,88.748,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5801930752.0,639070208.0,25088454656.0,2089619456.0,5363527.0,10964390.0
12-04 09:42:26,5.654,4.557,89.620,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5801779200.0,639070208.0,25098170368.0,2080055296.0,5021287.0,10606839.0
12-04 09:42:27,6.594,4.674,88.564,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5802340352.0,639070208.0,25107492864.0,2070171648.0,4714301.0,11178137.0
12-04 09:42:28,6.010,4.508,89.065,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,5803036672.0,639070208.0,25115516928.0,2061451264.0,4444233.0,10719586.0
12-04 09:42:29,6.297,5.054,88.401,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5802450944.0,639070208.0,25125421056.0,2052132864.0,4661796.0,6849222.0
12-04 09:42:30,8.213,4.826,86.791,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5803712512.0,639070208.0,25136771072.0,2039521280.0,5512523.0,11383343.0
12-04 09:42:31,5.951,4.023,89.690,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5802258432.0,639070208.0,25146241024.0,2031505408.0,4548674.0,10690207.0
12-04 09:42:32,5.808,3.788,90.152,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,5802835968.0,639070208.0,25153499136.0,2023669760.0,4598250.0,11214493.0
12-04 09:42:33,4.899,4.392,90.456,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5803175936.0,639070208.0,25163104256.0,2013724672.0,4595433.0,6739362.0
12-04 09:42:34,5.532,4.936,89.106,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5804605440.0,639070208.0,25172418560.0,2002980864.0,5257970.0,10850677.0
12-04 09:42:35,6.433,5.180,88.137,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5804232704.0,639070208.0,25183293440.0,1992478720.0,5265918.0,11200817.0
12-04 09:42:36,5.316,4.388,90.127,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5804437504.0,639070208.0,25192091648.0,1983475712.0,4433391.0,10796628.0
12-04 09:42:37,6.824,4.297,88.627,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5805481984.0,639070208.0,25201729536.0,1972793344.0,5111136.0,11195440.0
12-04 09:42:38,6.444,4.268,89.121,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5805051904.0,639070208.0,25210863616.0,1964089344.0,4799537.0,6964461.0
12-04 09:42:39,5.709,3.778,90.344,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5805854720.0,639070208.0,25219776512.0,1954373632.0,4395783.0,9600440.0
12-04 09:42:40,6.187,4.599,88.880,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5805133824.0,639070208.0,25229737984.0,1945133056.0,4784300.0,5688472.0
12-04 09:42:41,6.899,5.071,87.864,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5806272512.0,639070208.0,25239076864.0,1934655488.0,5035737.0,12203752.0
12-04 09:42:42,5.966,3.950,84.874,4.958,0.0,0.252,0.0,202821632.0,0.0,206.0,5806444544.0,639070208.0,25247694848.0,1925865472.0,4455329.0,11877563.0
12-04 09:42:43,7.065,4.373,88.141,0.0,0.0,0.421,0.0,136851456.0,0.0,137.0,5807489024.0,639070208.0,25256775680.0,1915740160.0,4996019.0,11394915.0
12-04 09:42:44,5.499,4.061,90.102,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5807198208.0,639070208.0,25265864704.0,1906941952.0,4755320.0,10967954.0
12-04 09:42:45,6.002,4.142,89.772,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5807005696.0,639070208.0,25275920384.0,1897078784.0,4822588.0,6751188.0
12-04 09:42:46,5.330,3.723,90.525,0.085,0.0,0.338,0.0,53248.0,0.0,5.0,5807501312.0,639070208.0,25283862528.0,1888641024.0,4454301.0,10990190.0
12-04 09:42:47,5.458,5.038,89.421,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5808279552.0,639070208.0,25293037568.0,1878687744.0,4824708.0,11154210.0
12-04 09:42:48,7.029,5.105,87.782,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5807738880.0,639070208.0,25303482368.0,1868783616.0,5308848.0,11059688.0
12-04 09:42:49,5.833,5.250,88.583,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5807472640.0,639070208.0,25313140736.0,1859391488.0,4860748.0,7169331.0
12-04 09:42:50,5.588,4.318,89.924,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5808295936.0,639070208.0,25322270720.0,1849438208.0,4806911.0,10938567.0
12-04 09:42:51,5.598,3.902,90.331,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5808533504.0,639070208.0,25331982336.0,1839489024.0,4735801.0,10898384.0
12-04 09:42:52,4.454,4.202,90.924,0.168,0.0,0.252,0.0,24576.0,0.0,4.0,5809127424.0,639070208.0,25338720256.0,1832157184.0,4180333.0,6621690.0
12-04 09:42:53,5.673,4.149,89.839,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5809479680.0,639070208.0,25348243456.0,1822281728.0,4848668.0,11179285.0
12-04 09:42:54,6.683,5.263,87.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5809221632.0,639070208.0,25359446016.0,1811337216.0,5273772.0,11260547.0
12-04 09:42:55,6.667,4.219,88.945,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5809459200.0,639070208.0,25368301568.0,1802244096.0,4747582.0,10738834.0
12-04 09:42:56,5.947,4.333,89.635,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5809688576.0,639074304.0,25379110912.0,1791201280.0,5032976.0,10857606.0
12-04 09:42:57,5.458,4.870,89.421,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5810262016.0,639074304.0,25387782144.0,1781956608.0,4645680.0,7241339.0
12-04 09:42:58,5.383,4.037,90.160,0.084,0.0,0.336,0.0,20480.0,0.0,3.0,5810339840.0,639074304.0,25395511296.0,1774149632.0,4641939.0,10971775.0
12-04 09:42:59,6.086,4.142,89.603,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5812256768.0,639074304.0,25405046784.0,1762697216.0,4818835.0,11203493.0
12-04 09:43:00,6.463,3.827,89.456,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5812523008.0,639074304.0,25415655424.0,1751822336.0,5257957.0,11114735.0
12-04 09:43:01,5.654,4.557,89.705,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5810540544.0,639074304.0,25425448960.0,1744011264.0,4719386.0,7328509.0
12-04 09:43:02,5.981,4.465,89.132,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5811077120.0,639074304.0,25433845760.0,1735077888.0,4937990.0,11200774.0
12-04 09:43:03,5.603,3.820,90.068,0.170,0.0,0.340,0.0,40960.0,0.0,4.0,5810659328.0,639074304.0,25444319232.0,1725022208.0,4823337.0,10937619.0
12-04 09:43:04,6.473,4.315,88.880,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5812183040.0,639074304.0,25451565056.0,1716252672.0,4152083.0,6578007.0
12-04 09:43:05,5.938,4.131,89.845,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5811552256.0,639074304.0,25461960704.0,1706487808.0,5501529.0,11671863.0
12-04 09:43:06,6.134,4.958,88.655,0.0,0.0,0.252,0.0,28672.0,0.0,3.0,5811773440.0,639074304.0,25473544192.0,1694683136.0,5097896.0,11170379.0
12-04 09:43:07,6.387,4.202,89.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5812555776.0,639074304.0,25481199616.0,1686245376.0,4521348.0,10686890.0
12-04 09:43:08,4.611,3.757,91.546,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,5812359168.0,639074304.0,25489805312.0,1677836288.0,4605081.0,6792063.0
12-04 09:43:09,6.610,5.0,88.051,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5812940800.0,639074304.0,25501446144.0,1665613824.0,5523340.0,11392584.0
12-04 09:43:10,5.912,4.663,89.176,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5812494336.0,639074304.0,25510068224.0,1657438208.0,4555881.0,10576507.0
12-04 09:43:11,5.089,3.562,91.094,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5813768192.0,639074304.0,25518301184.0,1647931392.0,4327075.0,10470710.0
12-04 09:43:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5813673984.0,639074304.0,25519374336.0,1646952448.0,8444.0,5829.0
12-04 09:43:13,0.418,0.585,95.071,3.926,0.0,0.0,0.0,260558848.0,0.0,264.0,5813764096.0,639074304.0,25519382528.0,1646854144.0,263853.0,1585185.0
12-04 09:43:14,4.549,3.875,91.407,0.0,0.0,0.168,0.0,10321920.0,0.0,10.0,5812723712.0,639074304.0,25527574528.0,1639702528.0,4137742.0,6576999.0
12-04 09:43:15,9.781,5.649,83.895,0.084,0.0,0.590,0.0,12288.0,0.0,2.0,5813624832.0,639074304.0,25541931008.0,1624444928.0,7493794.0,16637948.0
12-04 09:43:16,7.828,5.471,86.279,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5814083584.0,639074304.0,25553653760.0,1612263424.0,6275598.0,12379600.0
12-04 09:43:17,10.276,8.104,81.036,0.0,0.0,0.585,0.0,0.0,0.0,0.0,5815943168.0,639074304.0,25569103872.0,1594953728.0,8094593.0,17928064.0
12-04 09:43:18,7.319,5.787,86.723,0.0,0.0,0.170,0.0,77824.0,0.0,9.0,5815087104.0,639074304.0,25582931968.0,1581981696.0,6372108.0,12022134.0
12-04 09:43:19,6.351,4.657,88.654,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5816381440.0,639074304.0,25592750080.0,1570869248.0,5466840.0,11283627.0
12-04 09:43:20,6.032,3.993,89.720,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5815869440.0,639074304.0,25602658304.0,1561473024.0,4646266.0,10637689.0
12-04 09:43:21,6.117,4.503,89.210,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5817200640.0,639074304.0,25611796480.0,1551003648.0,5065692.0,11452502.0
12-04 09:43:22,6.549,5.038,88.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5816811520.0,639074304.0,25623502848.0,1539686400.0,5280887.0,10850265.0
12-04 09:43:23,6.481,5.051,88.215,0.0,0.0,0.253,0.0,28672.0,0.0,4.0,5816807424.0,639074304.0,25633783808.0,1529409536.0,5291033.0,11587461.0
12-04 09:43:24,5.764,4.595,89.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5817126912.0,639074304.0,25642434560.0,1520439296.0,4653947.0,7387514.0
12-04 09:43:25,5.080,3.810,90.940,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5818535936.0,639074304.0,25650225152.0,1511239680.0,4445500.0,10520361.0
12-04 09:43:26,7.454,4.271,88.107,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5817507840.0,639074304.0,25661865984.0,1500626944.0,5116860.0,11390123.0
12-04 09:43:27,5.626,3.946,90.092,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5817561088.0,639074304.0,25669505024.0,1492934656.0,4506769.0,6542277.0
12-04 09:43:28,5.165,4.826,89.670,0.0,0.0,0.339,0.0,20480.0,0.0,2.0,5817937920.0,639074304.0,25679323136.0,1482739712.0,5030604.0,10542346.0
12-04 09:43:29,5.917,4.396,89.518,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5818388480.0,639074304.0,25689616384.0,1471995904.0,4997002.0,11132976.0
12-04 09:43:30,5.616,4.275,90.025,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5819305984.0,639074304.0,25697120256.0,1463574528.0,4364022.0,10941524.0
12-04 09:43:31,5.401,4.388,90.042,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5819289600.0,639074304.0,25706000384.0,1454710784.0,4765387.0,6835352.0
12-04 09:43:32,6.303,3.918,89.693,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5818773504.0,639074304.0,25715867648.0,1445359616.0,4870303.0,10569891.0
12-04 09:43:33,5.227,3.256,91.088,0.086,0.0,0.343,0.0,36864.0,0.0,6.0,5818175488.0,639074304.0,25726390272.0,1435435008.0,4678193.0,10811449.0
12-04 09:43:34,2.085,1.751,96.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819244544.0,639074304.0,25730015232.0,1430740992.0,1717961.0,4109506.0
12-04 09:43:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819244544.0,639074304.0,25730015232.0,1430740992.0,8777.0,7528.0
12-04 09:43:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819236352.0,639074304.0,25730023424.0,1430740992.0,22082.0,1167433.0
12-04 09:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819363328.0,639074304.0,25730023424.0,1430614016.0,7348.0,4897.0
12-04 09:43:38,0.0,0.083,99.667,0.250,0.0,0.0,0.0,61440.0,0.0,6.0,5819363328.0,639074304.0,25730023424.0,1430614016.0,8384.0,6858.0
12-04 09:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819363328.0,639074304.0,25730023424.0,1430614016.0,8758.0,6414.0
12-04 09:43:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819359232.0,639074304.0,25730027520.0,1430614016.0,9070.0,8067.0
12-04 09:43:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819359232.0,639074304.0,25730027520.0,1430614016.0,9805.0,9723.0
12-04 09:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819359232.0,639074304.0,25730027520.0,1430614016.0,8149.0,6781.0
12-04 09:43:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,5819875328.0,639074304.0,25730027520.0,1430097920.0,23870.0,21452.0
12-04 09:43:44,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5819875328.0,639074304.0,25730027520.0,1430097920.0,8660.0,7297.0
12-04 09:43:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5819875328.0,639074304.0,25730027520.0,1430097920.0,7881.0,5485.0
12-04 09:43:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819875328.0,639074304.0,25730027520.0,1430097920.0,8507.0,5152.0
12-04 09:43:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819875328.0,639074304.0,25730027520.0,1430097920.0,8015.0,6561.0
12-04 09:43:48,0.083,0.167,98.332,1.418,0.0,0.0,0.0,113410048.0,0.0,113.0,5820039168.0,639074304.0,25730027520.0,1429934080.0,9529.0,9105.0
12-04 09:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,97263616.0,0.0,97.0,5819822080.0,639074304.0,25730031616.0,1430147072.0,9148.0,7355.0
12-04 09:43:50,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5819949056.0,639074304.0,25730031616.0,1430020096.0,7679.0,6505.0
12-04 09:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819949056.0,639074304.0,25730031616.0,1430020096.0,7397.0,5820.0
12-04 09:43:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819949056.0,639074304.0,25730031616.0,1430020096.0,8081.0,6175.0
12-04 09:43:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,5819949056.0,639074304.0,25730031616.0,1430020096.0,7319.0,5507.0
12-04 09:43:54,0.584,0.083,99.332,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5819949056.0,639074304.0,25730031616.0,1430020096.0,9093.0,8446.0
12-04 09:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819940864.0,639074304.0,25730031616.0,1430028288.0,7994.0,6697.0
12-04 09:43:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5819940864.0,639074304.0,25730031616.0,1430028288.0,8533.0,7290.0
12-04 09:43:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819936768.0,639074304.0,25730035712.0,1430028288.0,7281.0,5389.0
12-04 09:43:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819936768.0,639074304.0,25730035712.0,1430028288.0,8382.0,6837.0
12-04 09:43:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819936768.0,639074304.0,25730035712.0,1430028288.0,7500.0,5595.0
12-04 09:44:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5819936768.0,639074304.0,25730035712.0,1430028288.0,7696.0,5757.0
12-04 09:44:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819932672.0,639074304.0,25730039808.0,1430028288.0,8312.0,7147.0
12-04 09:44:02,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5819551744.0,639074304.0,25730039808.0,1430409216.0,8976.0,7963.0
12-04 09:44:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819432960.0,639074304.0,25730039808.0,1430528000.0,7421.0,5731.0
12-04 09:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819432960.0,639074304.0,25730039808.0,1430528000.0,8944.0,7214.0
12-04 09:44:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819432960.0,639074304.0,25730039808.0,1430528000.0,8553.0,6982.0
12-04 09:44:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5819432960.0,639074304.0,25730039808.0,1430528000.0,8138.0,5463.0
12-04 09:44:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819432960.0,639074304.0,25730039808.0,1430528000.0,10427.0,8200.0
12-04 09:44:08,4.917,3.417,91.250,0.333,0.0,0.083,0.0,20480.0,0.0,3.0,5819473920.0,639074304.0,25735909376.0,1424617472.0,3381852.0,6086401.0
12-04 09:44:09,5.175,4.257,90.484,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5819875328.0,639074304.0,25743077376.0,1417048064.0,4034092.0,6160431.0
12-04 09:44:10,6.176,3.469,90.102,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5820456960.0,639074304.0,25752776704.0,1406767104.0,4838702.0,11055289.0
12-04 09:44:11,5.071,4.572,90.108,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5821931520.0,639074304.0,25760276480.0,1397792768.0,4151207.0,6519678.0
12-04 09:44:12,5.470,4.359,89.829,0.0,0.0,0.342,0.0,16384.0,0.0,2.0,5819949056.0,639074304.0,25771483136.0,1388568576.0,5338753.0,11382316.0
12-04 09:44:13,6.628,4.782,88.171,0.168,0.0,0.252,0.0,45056.0,0.0,4.0,5820649472.0,639074304.0,25780846592.0,1378504704.0,5125247.0,11059160.0
12-04 09:44:14,5.931,4.929,88.889,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5822066688.0,639074304.0,25789415424.0,1368518656.0,4880435.0,10984371.0
12-04 09:44:15,5.908,3.425,90.582,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5821452288.0,639074304.0,25799315456.0,1359233024.0,5030965.0,11103929.0
12-04 09:44:16,6.277,4.580,88.974,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5822427136.0,639074304.0,25808953344.0,1348620288.0,5272502.0,11183536.0
12-04 09:44:17,5.330,4.146,90.355,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5822418944.0,639074304.0,25818349568.0,1339232256.0,4874272.0,10631099.0
12-04 09:44:18,5.833,4.227,89.772,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5822246912.0,639074304.0,25828294656.0,1329459200.0,4613766.0,6621289.0
12-04 09:44:19,7.262,5.509,86.978,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5822193664.0,639074304.0,25838395392.0,1319411712.0,5483523.0,11362536.0
12-04 09:44:20,5.907,5.063,88.861,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5822898176.0,639074304.0,25848455168.0,1308647424.0,5187027.0,10921918.0
12-04 09:44:21,5.961,3.275,90.512,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5823479808.0,639074304.0,25857650688.0,1298870272.0,4206921.0,8093556.0
12-04 09:44:22,0.417,0.417,99.166,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5823369216.0,639074304.0,25858142208.0,1298489344.0,345363.0,2649624.0
12-04 09:44:23,5.156,2.790,91.801,0.0,0.0,0.254,0.0,20480.0,0.0,1.0,5823459328.0,639074304.0,25864515584.0,1292025856.0,3926889.0,6265316.0
12-04 09:44:24,10.611,8.149,80.645,0.0,0.0,0.594,0.0,0.0,0.0,0.0,5823705088.0,639074304.0,25883082752.0,1273212928.0,8951683.0,21483522.0
12-04 09:44:25,8.969,6.790,83.738,0.084,0.0,0.419,0.0,12288.0,0.0,2.0,5823737856.0,639074304.0,25897984000.0,1258278912.0,7052723.0,11860001.0
12-04 09:44:26,7.861,4.734,87.151,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5825118208.0,639074304.0,25908674560.0,1246208000.0,5985645.0,15529612.0
12-04 09:44:27,6.133,4.770,88.927,0.0,0.0,0.170,0.0,20480.0,0.0,2.0,5825540096.0,639074304.0,25919217664.0,1235243008.0,5444527.0,11630653.0
12-04 09:44:28,5.937,3.986,89.822,0.0,0.0,0.254,0.0,12288.0,0.0,3.0,5825003520.0,639074304.0,25929158656.0,1225838592.0,4850830.0,6764678.0
12-04 09:44:29,6.785,3.732,89.398,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5824303104.0,639074304.0,25939431424.0,1216266240.0,5241194.0,11646899.0
12-04 09:44:30,6.969,4.618,88.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5825429504.0,639074304.0,25948393472.0,1206177792.0,4972082.0,10781909.0
12-04 09:44:31,6.229,4.437,88.993,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,5826514944.0,639074304.0,25958752256.0,1194733568.0,5506115.0,11210163.0
12-04 09:44:32,6.728,4.542,88.478,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5825150976.0,639074304.0,25969242112.0,1185607680.0,4990349.0,10980351.0
12-04 09:44:33,6.768,4.907,87.986,0.0,0.0,0.338,0.0,28606464.0,0.0,31.0,5826035712.0,639074304.0,25980067840.0,1173897216.0,5645028.0,11415323.0
12-04 09:44:34,5.565,5.233,89.203,0.0,0.0,0.0,0.0,109830144.0,0.0,111.0,5827866624.0,639074304.0,25988349952.0,1163784192.0,4452930.0,10728413.0
12-04 09:44:35,5.902,4.300,89.460,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5827231744.0,639074304.0,25997516800.0,1155252224.0,5072576.0,7276030.0
12-04 09:44:36,6.022,4.326,89.398,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5828026368.0,639074304.0,26007396352.0,1144578048.0,5269395.0,10937601.0
12-04 09:44:37,6.071,4.300,89.123,0.253,0.0,0.253,0.0,57344.0,0.0,5.0,5827903488.0,639074304.0,26016657408.0,1135439872.0,4923067.0,11154012.0
12-04 09:44:38,7.107,4.822,87.817,0.0,0.0,0.254,0.0,19169280.0,0.0,19.0,5828329472.0,639074304.0,26027061248.0,1124610048.0,5368039.0,11253127.0
12-04 09:44:39,6.397,4.545,88.889,0.0,0.0,0.168,0.0,140787712.0,0.0,140.0,5828460544.0,639074304.0,26037420032.0,1114120192.0,5100503.0,11325979.0
12-04 09:44:40,6.045,5.206,88.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5828685824.0,639074304.0,26047217664.0,1104097280.0,5124573.0,11304985.0
12-04 09:44:41,7.360,4.653,87.817,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5829853184.0,639074304.0,26056998912.0,1093148672.0,5458699.0,11425071.0
12-04 09:44:42,7.196,5.624,87.014,0.0,0.0,0.165,0.0,36864.0,0.0,3.0,5831540736.0,639074304.0,26067398656.0,1081061376.0,4974947.0,8802809.0
12-04 09:44:43,5.868,5.281,88.433,0.084,0.0,0.335,0.0,20480.0,0.0,3.0,5830320128.0,639074304.0,26076860416.0,1072820224.0,5079984.0,9352956.0
12-04 09:44:44,7.833,5.167,86.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5829525504.0,639074304.0,26088099840.0,1062375424.0,5575229.0,11360568.0
12-04 09:44:45,6.271,5.0,88.559,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5830197248.0,639074304.0,26099269632.0,1050533888.0,5428569.0,11714967.0
12-04 09:44:46,6.110,4.131,89.501,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5830057984.0,639074304.0,26110164992.0,1039777792.0,5670997.0,11523788.0
12-04 09:44:47,6.902,5.387,87.458,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5829857280.0,639074304.0,26121420800.0,1028722688.0,5596441.0,11668881.0
12-04 09:44:48,6.224,5.467,87.637,0.168,0.0,0.505,0.0,28672.0,0.0,3.0,5830139904.0,639074304.0,26132324352.0,1017536512.0,5247129.0,11341085.0
12-04 09:44:49,6.589,5.088,88.157,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5831163904.0,639074304.0,26141282304.0,1007554560.0,5036955.0,10758585.0
12-04 09:44:50,7.299,5.369,87.081,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5831692288.0,639074304.0,26152423424.0,995885056.0,5594211.0,11764488.0
12-04 09:44:51,5.862,3.483,90.569,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5831499776.0,639074304.0,26161934336.0,986566656.0,4801652.0,11026381.0
12-04 09:44:52,6.176,4.484,89.002,0.085,0.0,0.254,0.0,16384.0,0.0,2.0,5831905280.0,639074304.0,26171691008.0,976404480.0,5271970.0,10159729.0
12-04 09:44:53,7.041,4.946,87.762,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5832179712.0,639074304.0,26181591040.0,966230016.0,4940279.0,5951044.0
12-04 09:44:54,6.239,3.761,89.829,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5832396800.0,639074304.0,26192003072.0,955600896.0,5166324.0,12015426.0
12-04 09:44:55,4.819,3.442,91.566,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5833379840.0,639074304.0,26200879104.0,945741824.0,4842876.0,11921162.0
12-04 09:44:56,6.500,4.750,88.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5833011200.0,639074304.0,26209943552.0,937046016.0,4850047.0,10829256.0
12-04 09:44:57,5.772,4.754,88.964,0.0,0.0,0.509,0.0,16384.0,0.0,2.0,5832654848.0,639074304.0,26221129728.0,926216192.0,5285781.0,11672048.0
12-04 09:44:58,5.428,4.156,90.246,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5833863168.0,639074304.0,26229518336.0,916619264.0,4826855.0,10678252.0
12-04 09:44:59,5.968,3.751,90.026,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5834342400.0,639074304.0,26240114688.0,905543680.0,5073325.0,11197919.0
12-04 09:45:00,5.748,4.227,89.518,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5834674176.0,639074304.0,26249551872.0,895774720.0,4802268.0,6930763.0
12-04 09:45:01,4.971,3.960,90.817,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5835309056.0,639074304.0,26257584128.0,887107584.0,4316865.0,9579140.0
12-04 09:45:02,5.758,4.996,88.823,0.0,0.0,0.423,0.0,45056.0,0.0,2.0,5834469376.0,639074304.0,26267922432.0,877608960.0,5506020.0,11666244.0
12-04 09:45:03,6.202,4.418,89.210,0.0,0.0,0.170,0.0,12288.0,0.0,2.0,5835038720.0,639074304.0,26278060032.0,866902016.0,5205331.0,11149835.0
12-04 09:45:04,7.149,4.878,87.637,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5835563008.0,639074304.0,26288041984.0,856395776.0,5174096.0,11182566.0
12-04 09:45:05,5.753,4.061,90.017,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5836959744.0,639074304.0,26296877056.0,846163968.0,4734198.0,10819566.0
12-04 09:45:06,6.943,4.996,87.892,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5836804096.0,639074304.0,26308636672.0,834560000.0,5724289.0,11057582.0
12-04 09:45:07,5.579,4.649,89.349,0.0,0.0,0.423,0.0,20480.0,0.0,2.0,5837418496.0,639074304.0,26318643200.0,823939072.0,4959967.0,9501752.0
12-04 09:45:08,6.650,4.630,88.552,0.0,0.0,0.168,0.0,2932736.0,0.0,14.0,5836582912.0,639074304.0,26328358912.0,815058944.0,5168177.0,8770701.0
12-04 09:45:09,5.508,3.644,86.017,4.576,0.0,0.254,0.0,267378688.0,0.0,267.0,5837901824.0,639074304.0,26336772096.0,805326848.0,4643193.0,10740209.0
12-04 09:45:10,7.379,4.750,87.701,0.0,0.0,0.170,0.0,34643968.0,0.0,36.0,5836787712.0,639074304.0,26348888064.0,794324992.0,5475091.0,11228742.0
12-04 09:45:11,5.743,4.561,89.189,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5838909440.0,639074304.0,26356580352.0,784510976.0,4923255.0,11205914.0
12-04 09:45:12,6.076,4.895,88.945,0.0,0.0,0.084,0.0,65536.0,0.0,6.0,5838221312.0,639074304.0,26367619072.0,774160384.0,4974835.0,10930940.0
12-04 09:45:13,6.071,4.469,89.123,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5838954496.0,639074304.0,26377273344.0,763772928.0,5024662.0,10764114.0
12-04 09:45:14,6.076,3.291,90.464,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5838786560.0,639074304.0,26386284544.0,754929664.0,4570305.0,6437715.0
12-04 09:45:15,6.914,5.734,87.099,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5838884864.0,639074304.0,26397868032.0,743247872.0,5888551.0,12157937.0
12-04 09:45:16,6.610,4.661,88.559,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5837983744.0,639074304.0,26408062976.0,733954048.0,5093840.0,11427875.0
12-04 09:45:17,7.006,5.254,87.406,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5839863808.0,639074304.0,26416111616.0,724025344.0,5426337.0,11538076.0
12-04 09:45:18,6.012,4.911,88.738,0.085,0.0,0.254,0.0,20480.0,0.0,3.0,5838999552.0,639074304.0,26428211200.0,712790016.0,5308291.0,10946696.0
12-04 09:45:19,5.887,4.626,89.319,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5839843328.0,639074304.0,26437545984.0,702611456.0,4782356.0,10809229.0
12-04 09:45:20,6.323,5.574,87.937,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5841022976.0,639074304.0,26446934016.0,692043776.0,5140885.0,11179302.0
12-04 09:45:21,4.580,3.562,91.518,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5840756736.0,639074304.0,26454728704.0,684515328.0,4217218.0,6246974.0
12-04 09:45:22,6.102,4.831,88.898,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5840896000.0,639074304.0,26465570816.0,673533952.0,5352264.0,11194892.0
12-04 09:45:23,2.282,1.944,95.520,0.254,0.0,0.0,0.0,28672.0,0.0,3.0,5841510400.0,639074304.0,26470985728.0,667504640.0,2384011.0,5132893.0
12-04 09:45:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5841477632.0,639074304.0,26471018496.0,667504640.0,8839.0,8121.0
12-04 09:45:25,2.015,2.099,95.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5841108992.0,639074304.0,26473308160.0,665583616.0,2117565.0,4243430.0
12-04 09:45:26,9.729,6.853,83.164,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5840527360.0,639074304.0,26490048512.0,649424896.0,7833026.0,8455889.0
12-04 09:45:27,6.790,5.868,86.840,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5841797120.0,639074304.0,26501398528.0,636805120.0,5381040.0,20084611.0
12-04 09:45:28,3.191,2.183,94.458,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5842300928.0,639074304.0,26505060352.0,632639488.0,2630408.0,5511903.0
12-04 09:45:29,6.870,5.768,87.108,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5842591744.0,639074304.0,26517815296.0,619593728.0,6407658.0,12480880.0
12-04 09:45:30,11.402,7.939,80.068,0.0,0.0,0.591,0.0,0.0,0.0,0.0,5843501056.0,639074304.0,26534633472.0,601866240.0,8390842.0,16716219.0
12-04 09:45:31,8.298,7.376,83.990,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5844287488.0,639074304.0,26548453376.0,587259904.0,7013973.0,16338628.0
12-04 09:45:32,7.016,5.410,87.405,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5841596416.0,639074304.0,26560491520.0,577912832.0,5671193.0,11363604.0
12-04 09:45:33,7.555,5.857,86.163,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5843185664.0,639074304.0,26574180352.0,562634752.0,6565141.0,15517932.0
12-04 09:45:34,7.106,4.795,87.928,0.0,0.0,0.171,0.0,16384.0,0.0,3.0,5843460096.0,639074304.0,26586525696.0,550014976.0,5967023.0,12084024.0
12-04 09:45:35,7.088,4.782,87.447,0.171,0.0,0.512,0.0,12288.0,0.0,2.0,5843591168.0,639074304.0,26598412288.0,537997312.0,6416529.0,11203840.0
12-04 09:45:36,5.931,4.094,89.641,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5845053440.0,639074304.0,26606788608.0,528158720.0,4380387.0,10587257.0
12-04 09:45:37,6.356,4.661,88.814,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5844135936.0,639074304.0,26617536512.0,518328320.0,5313725.0,11189549.0
12-04 09:45:38,6.134,4.622,89.076,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5845606400.0,639074304.0,26626150400.0,508243968.0,4871786.0,10731793.0
12-04 09:45:39,7.376,5.029,84.661,2.598,0.0,0.335,0.0,95404032.0,0.0,96.0,5846609920.0,639074304.0,26635796480.0,497594368.0,5181955.0,11102536.0
12-04 09:45:40,6.056,5.214,86.712,1.850,0.0,0.168,0.0,210755584.0,0.0,204.0,5847465984.0,639074304.0,26646384640.0,486150144.0,5280252.0,8903308.0
12-04 09:45:41,5.649,4.553,89.376,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5846810624.0,639074304.0,26655084544.0,478105600.0,4833699.0,8765073.0
12-04 09:45:42,7.628,4.359,87.678,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5846941696.0,639074304.0,26665693184.0,467365888.0,5195021.0,11209111.0
12-04 09:45:43,5.489,3.945,90.051,0.086,0.0,0.429,0.0,49152.0,0.0,4.0,5846511616.0,639074304.0,26676305920.0,457183232.0,5190729.0,11286112.0
12-04 09:45:44,6.208,6.376,87.248,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5846646784.0,639074304.0,26686799872.0,446554112.0,5630430.0,11458655.0
12-04 09:45:45,5.897,4.381,89.385,0.0,0.0,0.337,0.0,40960.0,0.0,5.0,5848088576.0,639074304.0,26695344128.0,436568064.0,4956797.0,10634360.0
12-04 09:45:46,5.957,4.851,88.936,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5847142400.0,639074304.0,26706743296.0,426115072.0,5367973.0,11621674.0
12-04 09:45:47,6.071,4.806,88.870,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5847691264.0,639074304.0,26716540928.0,415768576.0,4978281.0,11286165.0
12-04 09:45:48,6.981,5.551,87.216,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5847478272.0,639074304.0,26728181760.0,404340736.0,5721367.0,11599674.0
12-04 09:45:49,5.038,4.534,90.260,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5847740416.0,639074304.0,26736422912.0,395837440.0,4300551.0,6370546.0
12-04 09:45:50,6.785,4.580,88.295,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5849042944.0,639074304.0,26747142144.0,383815680.0,5507910.0,11219248.0
12-04 09:45:51,7.866,5.105,86.778,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5848334336.0,639074304.0,26758209536.0,373456896.0,5402951.0,11203967.0
12-04 09:45:52,6.405,4.441,88.984,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5848260608.0,639074304.0,26769629184.0,362110976.0,5523466.0,11776628.0
12-04 09:45:53,6.250,4.392,89.020,0.084,0.0,0.253,0.0,36864.0,0.0,5.0,5850525696.0,639074304.0,26777894912.0,351580160.0,5153142.0,10748277.0
12-04 09:45:54,5.987,4.469,89.292,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5849890816.0,639074304.0,26788356096.0,341753856.0,4801224.0,10957982.0
12-04 09:45:55,0.083,0.0,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5849944064.0,639074304.0,26789634048.0,340422656.0,8218.0,7075.0
12-04 09:45:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5850091520.0,639074304.0,26789646336.0,340262912.0,69698.0,2360310.0
12-04 09:45:57,4.435,3.598,91.799,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5850009600.0,639074304.0,26795511808.0,334479360.0,3613301.0,6057394.0
12-04 09:45:58,8.194,5.686,85.953,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5850402816.0,639074304.0,26807136256.0,322461696.0,6634606.0,6166657.0
12-04 09:45:59,4.622,2.689,92.269,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,5850370048.0,639074304.0,26815524864.0,314105856.0,2983216.0,11799180.0
12-04 09:46:00,5.707,3.918,89.949,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5851066368.0,639074304.0,26824396800.0,304537600.0,5024046.0,10330401.0
12-04 09:46:01,12.175,8.312,79.177,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5851508736.0,639074304.0,26843131904.0,285360128.0,9490173.0,22473606.0
12-04 09:46:02,8.855,7.602,83.208,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5852819456.0,639074304.0,26857017344.0,270163968.0,7312994.0,12560430.0
12-04 09:46:03,10.218,7.119,82.328,0.0,0.0,0.335,0.0,28672.0,0.0,5.0,5852372992.0,639074304.0,26871160832.0,256466944.0,7104386.0,16166659.0
12-04 09:46:04,7.919,6.234,85.425,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5852692480.0,639074304.0,26884911104.0,242397184.0,6732939.0,15949659.0
12-04 09:46:05,7.414,5.392,86.689,0.168,0.0,0.337,0.0,24576.0,0.0,4.0,5853044736.0,639074304.0,26896576512.0,230379520.0,6221546.0,11987042.0
12-04 09:46:06,6.119,5.365,88.097,0.0,0.0,0.419,0.0,765952.0,0.0,18.0,5853609984.0,633516032.0,26884067328.0,247881728.0,5119624.0,10974873.0
12-04 09:46:07,5.743,4.814,89.274,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5855604736.0,633516032.0,26891857920.0,238096384.0,5021257.0,11234714.0
12-04 09:46:08,4.858,3.769,91.290,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,5854740480.0,633516032.0,26901180416.0,229638144.0,3949358.0,5047086.0
12-04 09:46:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854515200.0,633516032.0,26902040576.0,229003264.0,10528.0,9203.0
12-04 09:46:10,0.084,0.167,94.737,5.013,0.0,0.0,0.0,187715584.0,0.0,186.0,5854588928.0,633516032.0,26902048768.0,228921344.0,62606.0,3378562.0
12-04 09:46:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,98078720.0,0.0,126.0,5854330880.0,633516032.0,26902052864.0,229175296.0,9684.0,8698.0
12-04 09:46:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854330880.0,633516032.0,26902052864.0,229175296.0,8680.0,6386.0
12-04 09:46:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,5854330880.0,633516032.0,26902052864.0,229175296.0,26579.0,25304.0
12-04 09:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854330880.0,633516032.0,26902052864.0,229175296.0,7756.0,5733.0
12-04 09:46:15,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5854330880.0,633516032.0,26902052864.0,229175296.0,7179.0,5432.0
12-04 09:46:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854330880.0,633516032.0,26902052864.0,229175296.0,9287.0,8427.0
12-04 09:46:17,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5854330880.0,633516032.0,26902052864.0,229175296.0,7180.0,5394.0
12-04 09:46:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5854330880.0,633516032.0,26902052864.0,229175296.0,7496.0,5546.0
12-04 09:46:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854330880.0,633516032.0,26902052864.0,229175296.0,7935.0,6655.0
12-04 09:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,5854326784.0,633516032.0,26902056960.0,229175296.0,9069.0,8131.0
12-04 09:46:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854334976.0,633516032.0,26902056960.0,229167104.0,7939.0,6285.0
12-04 09:46:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854334976.0,633516032.0,26902056960.0,229167104.0,7630.0,5727.0
12-04 09:46:23,0.250,0.167,99.416,0.167,0.0,0.0,73728.0,598016.0,5.0,12.0,5855653888.0,627908608.0,26877218816.0,258293760.0,25992.0,25137.0
12-04 09:46:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855645696.0,627908608.0,26877218816.0,258301952.0,6936.0,4510.0
12-04 09:46:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855645696.0,627908608.0,26877218816.0,258301952.0,7806.0,6497.0
12-04 09:46:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855645696.0,627908608.0,26877218816.0,258301952.0,8014.0,6245.0
12-04 09:46:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855641600.0,627908608.0,26877222912.0,258301952.0,7834.0,6498.0
12-04 09:46:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5855641600.0,627908608.0,26877222912.0,258301952.0,25440.0,24145.0
12-04 09:46:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5855633408.0,627908608.0,26877222912.0,258310144.0,7812.0,5867.0
12-04 09:46:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5855633408.0,627908608.0,26877222912.0,258310144.0,9171.0,7467.0
12-04 09:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855629312.0,627908608.0,26877227008.0,258310144.0,8179.0,6311.0
12-04 09:46:32,0.752,0.0,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854699520.0,627908608.0,26877227008.0,259239936.0,8746.0,7371.0
12-04 09:46:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854699520.0,627908608.0,26877227008.0,259239936.0,8068.0,6067.0
12-04 09:46:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854699520.0,627908608.0,26877227008.0,259239936.0,10179.0,9664.0
12-04 09:46:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,5854699520.0,627908608.0,26877227008.0,259239936.0,8092.0,6084.0
12-04 09:46:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854699520.0,627908608.0,26877227008.0,259239936.0,8702.0,6728.0
12-04 09:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854699520.0,627908608.0,26877227008.0,259239936.0,7119.0,4620.0
12-04 09:46:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5854695424.0,627908608.0,26877231104.0,259239936.0,25755.0,24307.0
12-04 09:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854695424.0,627908608.0,26877231104.0,259239936.0,10032.0,8666.0
12-04 09:46:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5854687232.0,627908608.0,26877231104.0,259248128.0,8074.0,6288.0
12-04 09:46:41,0.0,0.0,99.916,0.084,0.0,0.0,0.0,40960.0,0.0,5.0,5854687232.0,627908608.0,26877231104.0,259248128.0,9107.0,9080.0
12-04 09:46:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854687232.0,627908608.0,26877231104.0,259248128.0,7871.0,6143.0
12-04 09:46:43,0.251,0.335,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855322112.0,627908608.0,26877231104.0,258613248.0,327620.0,276638.0
12-04 09:46:44,4.878,3.532,91.421,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5854466048.0,627908608.0,26883551232.0,253149184.0,4024187.0,6583487.0
12-04 09:46:45,6.667,4.304,88.692,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5854060544.0,627908608.0,26894811136.0,242294784.0,5220844.0,11749975.0
12-04 09:46:46,5.579,3.973,90.363,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5854457856.0,627908608.0,26902609920.0,234098688.0,4616749.0,10449308.0
12-04 09:46:47,5.837,4.378,89.528,0.086,0.0,0.172,0.0,569344.0,0.0,12.0,5856346112.0,623534080.0,26884575232.0,254619648.0,5450217.0,7773233.0
12-04 09:46:48,6.701,4.750,88.295,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5855391744.0,623534080.0,26896482304.0,243666944.0,5619900.0,14872328.0
12-04 09:46:49,6.735,4.604,88.321,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5855469568.0,623534080.0,26907062272.0,233009152.0,5532829.0,11666700.0
12-04 09:46:50,6.507,5.137,88.099,0.0,0.0,0.257,0.0,581632.0,0.0,8.0,5855535104.0,619200512.0,26887663616.0,256675840.0,5915242.0,11937355.0
12-04 09:46:51,5.617,4.170,90.043,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5857042432.0,619200512.0,26896883712.0,245948416.0,5005564.0,7719318.0
12-04 09:46:52,6.701,4.665,88.295,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5855236096.0,619200512.0,26907844608.0,236793856.0,5601497.0,14417530.0
12-04 09:46:53,6.908,6.066,86.689,0.168,0.0,0.168,0.0,36864.0,0.0,3.0,5856534528.0,617025536.0,26900680704.0,244834304.0,5948546.0,12226654.0
12-04 09:46:54,6.560,4.878,88.141,0.0,0.0,0.421,0.0,77824.0,0.0,5.0,5856153600.0,616525824.0,26903040000.0,243355648.0,5280177.0,10949762.0
12-04 09:46:55,6.678,5.495,87.489,0.0,0.0,0.338,0.0,12288.0,0.0,3.0,5855211520.0,616525824.0,26915082240.0,232255488.0,5854348.0,12266030.0
12-04 09:46:56,7.358,5.936,86.538,0.0,0.0,0.167,0.0,352256.0,0.0,9.0,5855805440.0,614199296.0,26906996736.0,242073600.0,5641734.0,11296782.0
12-04 09:46:57,5.729,4.465,89.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5856284672.0,614199296.0,26915561472.0,233029632.0,5000912.0,11250814.0
12-04 09:46:58,6.492,5.565,87.690,0.0,0.0,0.253,0.0,294912.0,0.0,5.0,5856878592.0,611725312.0,26908246016.0,242225152.0,5505962.0,11446634.0
12-04 09:46:59,4.125,3.199,92.424,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5855834112.0,611725312.0,26916319232.0,235196416.0,3634884.0,6195069.0
12-04 09:47:00,0.754,0.754,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855395840.0,611725312.0,26916884480.0,235069440.0,777715.0,462178.0
12-04 09:47:01,4.097,3.344,92.475,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5855993856.0,611725312.0,26923450368.0,227905536.0,3262979.0,6224337.0
12-04 09:47:02,10.427,7.949,81.197,0.0,0.0,0.427,0.0,233472.0,0.0,5.0,5855277056.0,609136640.0,26920230912.0,234430464.0,8591689.0,17227372.0
12-04 09:47:03,8.284,7.259,84.116,0.0,0.0,0.342,0.0,303104.0,0.0,8.0,5856677888.0,606724096.0,26914459648.0,241213440.0,7340773.0,16171296.0
12-04 09:47:04,8.769,6.745,84.148,0.0,0.0,0.337,0.0,241664.0,0.0,5.0,5858836480.0,604606464.0,26906497024.0,249135104.0,7508069.0,17519106.0
12-04 09:47:05,7.186,5.389,87.083,0.171,0.0,0.171,0.0,40960.0,0.0,5.0,5857345536.0,604606464.0,26919100416.0,238022656.0,6460470.0,12241654.0
12-04 09:47:06,6.514,5.161,87.986,0.0,0.0,0.338,0.0,20480.0,0.0,2.0,5856321536.0,604606464.0,26930499584.0,227647488.0,5484953.0,11647873.0
12-04 09:47:07,8.509,6.403,84.751,0.0,0.0,0.337,0.0,307200.0,0.0,8.0,5855293440.0,602427392.0,26922483712.0,238870528.0,6924438.0,10002942.0
12-04 09:47:08,8.459,5.611,85.260,0.0,0.0,0.670,0.0,286720.0,0.0,5.0,5856866304.0,600317952.0,26912862208.0,249028608.0,6210525.0,18444433.0
12-04 09:47:09,6.145,4.714,88.805,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5857472512.0,600317952.0,26922356736.0,238927872.0,4995764.0,11205991.0
12-04 09:47:10,5.942,4.584,89.304,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5856595968.0,600317952.0,26933088256.0,229072896.0,5513343.0,11101368.0
12-04 09:47:11,7.370,4.690,87.437,0.168,0.0,0.335,0.0,294912.0,0.0,9.0,5858660352.0,598151168.0,26918932480.0,243331072.0,5014862.0,10166941.0
12-04 09:47:12,7.660,4.851,87.234,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5857464320.0,598151168.0,26929385472.0,234074112.0,5762351.0,12766872.0
12-04 09:47:13,6.949,4.492,88.475,0.0,0.0,0.085,0.0,278528.0,0.0,8.0,5857660928.0,596094976.0,26917879808.0,247439360.0,5459947.0,11184321.0
12-04 09:47:14,7.113,5.334,87.214,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5857161216.0,596094976.0,26929160192.0,236658688.0,5922701.0,11949195.0
12-04 09:47:15,5.887,5.130,88.814,0.0,0.0,0.168,0.0,315392.0,0.0,6.0,5857767424.0,594059264.0,26915860480.0,251387904.0,5080860.0,10952966.0
12-04 09:47:16,6.223,5.371,79.795,8.440,0.0,0.171,0.0,265814016.0,0.0,503.0,5859012608.0,594059264.0,26924392448.0,241610752.0,5538463.0,11031981.0
12-04 09:47:17,7.270,4.987,84.024,3.466,0.0,0.254,0.0,82792448.0,0.0,159.0,5856980992.0,594059264.0,26936872960.0,231161856.0,5694231.0,12510356.0
12-04 09:47:18,6.745,5.312,87.690,0.0,0.0,0.253,0.0,307200.0,0.0,7.0,5856759808.0,592039936.0,26921676800.0,248598528.0,5566386.0,11641023.0
12-04 09:47:19,6.313,4.630,88.889,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5856215040.0,592039936.0,26932432896.0,238387200.0,4974630.0,7017727.0
12-04 09:47:20,7.990,5.299,86.291,0.0,0.0,0.421,0.0,241664.0,0.0,6.0,5858148352.0,590008320.0,26917933056.0,252985344.0,5980921.0,14028144.0
12-04 09:47:21,6.086,4.818,88.673,0.0,0.0,0.423,0.0,32768.0,0.0,3.0,5857546240.0,590008320.0,26927550464.0,243970048.0,5434908.0,12465760.0
12-04 09:47:22,7.016,5.410,87.320,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5856669696.0,590008320.0,26937954304.0,234442752.0,5452907.0,11060801.0
12-04 09:47:23,7.029,6.276,86.276,0.084,0.0,0.335,0.0,311296.0,0.0,9.0,5857456128.0,588021760.0,26922094592.0,251502592.0,5714556.0,11483429.0
12-04 09:47:24,5.668,4.484,89.509,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5857476608.0,588021760.0,26931281920.0,242294784.0,5118619.0,11025150.0
12-04 09:47:25,6.324,4.469,88.954,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5857673216.0,588021760.0,26941489152.0,231890944.0,5157844.0,8774735.0
12-04 09:47:26,6.559,4.089,88.842,0.0,0.0,0.511,0.0,294912.0,0.0,6.0,5858881536.0,586080256.0,26923196416.0,250916864.0,5488362.0,11689749.0
12-04 09:47:27,7.191,4.738,87.733,0.0,0.0,0.338,0.0,32768.0,0.0,6.0,5856501760.0,586080256.0,26934747136.0,241745920.0,5740200.0,12547315.0
12-04 09:47:28,6.360,5.272,88.285,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5855801344.0,586080256.0,26945785856.0,231407616.0,5128398.0,9397101.0
12-04 09:47:29,6.255,4.818,88.504,0.169,0.0,0.254,0.0,282624.0,0.0,7.0,5857652736.0,583987200.0,26926776320.0,250658816.0,5411701.0,9561566.0
12-04 09:47:30,6.282,4.669,88.710,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5857722368.0,583987200.0,26938060800.0,239304704.0,5377480.0,11610188.0
12-04 09:47:31,5.957,4.681,89.191,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5857189888.0,583987200.0,26947538944.0,230359040.0,5354440.0,14197574.0
12-04 09:47:32,8.389,5.956,85.487,0.0,0.0,0.168,0.0,270336.0,0.0,5.0,5856186368.0,582049792.0,26929758208.0,251080704.0,6034377.0,12383875.0
12-04 09:47:33,6.313,4.293,88.973,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5858004992.0,582049792.0,26938396672.0,240623616.0,5174618.0,10321595.0
12-04 09:47:34,6.346,4.288,89.108,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5857845248.0,582049792.0,26950348800.0,228831232.0,5574790.0,9884550.0
12-04 09:47:35,6.751,5.148,87.679,0.169,0.0,0.253,0.0,290816.0,0.0,8.0,5857607680.0,580116480.0,26931367936.0,249982976.0,5517425.0,11691472.0
12-04 09:47:36,6.695,4.492,88.390,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5857779712.0,580116480.0,26941698048.0,239480832.0,5478537.0,10602160.0
12-04 09:47:37,5.997,4.223,89.696,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5857181696.0,580116480.0,26950643712.0,231133184.0,5091003.0,9598163.0
12-04 09:47:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5857300480.0,580116480.0,26951823360.0,229834752.0,10469.0,10155.0
12-04 09:47:39,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5857292288.0,580116480.0,26951831552.0,229834752.0,64183.0,3862349.0
12-04 09:47:40,2.103,1.514,96.215,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5856956416.0,580116480.0,26954199040.0,227803136.0,1886910.0,950802.0
12-04 09:47:41,6.479,5.115,87.724,0.341,0.0,0.341,0.0,397312.0,0.0,12.0,5856772096.0,578248704.0,26934206464.0,249847808.0,5952712.0,11811433.0
12-04 09:47:42,12.766,9.787,76.936,0.0,0.0,0.511,0.0,0.0,0.0,0.0,5856854016.0,578248704.0,26955968512.0,228003840.0,10609541.0,22224558.0
12-04 09:47:43,8.010,5.734,85.835,0.0,0.0,0.422,0.0,299008.0,0.0,7.0,5858058240.0,576335872.0,26935242752.0,249438208.0,6572351.0,12380066.0
12-04 09:47:44,10.263,6.361,83.036,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5857247232.0,576335872.0,26950291456.0,235200512.0,7095611.0,19437462.0
12-04 09:47:45,9.604,7.666,82.393,0.0,0.0,0.337,0.0,327680.0,0.0,5.0,5857812480.0,574492672.0,26932723712.0,254046208.0,7827647.0,12627609.0
12-04 09:47:46,7.908,5.952,85.799,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5856665600.0,574492672.0,26947293184.0,240623616.0,6876524.0,15851530.0
12-04 09:47:47,6.745,5.649,80.860,6.492,0.0,0.253,12288.0,250740736.0,3.0,481.0,5859856384.0,574504960.0,26957324288.0,227389440.0,6031856.0,11408498.0
12-04 09:47:48,8.403,6.073,85.108,0.0,0.0,0.416,0.0,75395072.0,0.0,145.0,5859938304.0,572690432.0,26936397824.0,250048512.0,6071937.0,14660911.0
12-04 09:47:49,5.574,4.307,89.949,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5859434496.0,572690432.0,26945126400.0,241823744.0,4953538.0,7794671.0
12-04 09:47:50,7.286,5.611,86.767,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5861748736.0,572690432.0,26954981376.0,229654528.0,5843727.0,13245601.0
12-04 09:47:51,5.877,5.793,88.161,0.0,0.0,0.168,0.0,102400.0,0.0,8.0,5859110912.0,571629568.0,26945351680.0,242982912.0,5258669.0,9492335.0
12-04 09:47:52,7.264,5.152,87.247,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5859368960.0,571629568.0,26956566528.0,231510016.0,5845834.0,15549050.0
12-04 09:47:53,6.902,4.966,87.710,0.168,0.0,0.253,0.0,401408.0,0.0,12.0,5859385344.0,569724928.0,26930438144.0,259526656.0,5473181.0,11427018.0
12-04 09:47:54,7.530,4.653,87.563,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5858308096.0,569724928.0,26943492096.0,247549952.0,5461855.0,11175859.0
12-04 09:47:55,5.635,5.214,88.898,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5859917824.0,569724928.0,26952359936.0,237072384.0,5196605.0,9818359.0
12-04 09:47:56,7.627,5.085,87.034,0.0,0.0,0.254,0.0,385024.0,0.0,11.0,5860995072.0,567873536.0,26927386624.0,262819840.0,5916838.0,12678034.0
12-04 09:47:57,6.276,5.105,88.536,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5858734080.0,567873536.0,26937724928.0,254742528.0,5202869.0,11057166.0
12-04 09:47:58,6.213,4.511,89.021,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5859172352.0,567873536.0,26947612672.0,244416512.0,5518854.0,11709707.0
12-04 09:47:59,6.695,5.774,87.280,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,5860835328.0,567873536.0,26957307904.0,233058304.0,5351316.0,10441885.0
12-04 09:48:00,6.155,4.890,88.786,0.0,0.0,0.169,0.0,28672.0,0.0,2.0,5859958784.0,567025664.0,26950467584.0,241623040.0,5231645.0,7676571.0
12-04 09:48:01,7.903,5.907,85.940,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5860327424.0,567025664.0,26962436096.0,229285888.0,5811548.0,14901693.0
12-04 09:48:02,6.876,4.669,88.031,0.0,0.0,0.424,4096.0,217088.0,1.0,11.0,5858844672.0,566173696.0,26955386880.0,238669824.0,5964142.0,12531716.0
12-04 09:48:03,6.303,4.514,88.927,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5859971072.0,566173696.0,26965450752.0,227479552.0,5449202.0,11186828.0
12-04 09:48:04,7.309,5.233,87.126,0.0,0.0,0.332,0.0,200704.0,0.0,5.0,5859856384.0,565325824.0,26955948032.0,237944832.0,5380322.0,11089699.0
12-04 09:48:05,7.448,5.188,86.946,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5859377152.0,565325824.0,26966282240.0,228089856.0,5431128.0,11411322.0
12-04 09:48:06,6.627,4.588,88.445,0.0,0.0,0.340,0.0,139264.0,0.0,6.0,5860069376.0,564473856.0,26959433728.0,235098112.0,5475879.0,11535192.0
12-04 09:48:07,5.963,4.600,89.012,0.0,0.0,0.426,0.0,163840.0,0.0,6.0,5860442112.0,563621888.0,26950610944.0,244400128.0,5236289.0,11190569.0
12-04 09:48:08,7.029,5.188,87.448,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5860737024.0,563621888.0,26961014784.0,233701376.0,5396525.0,10468263.0
12-04 09:48:09,7.358,6.940,85.535,0.0,0.0,0.167,0.0,172032.0,0.0,6.0,5860585472.0,562778112.0,26954031104.0,241680384.0,6104264.0,13260853.0
12-04 09:48:10,3.778,3.359,92.863,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5860130816.0,562778112.0,26961276928.0,234889216.0,3220558.0,5997831.0
12-04 09:48:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5859971072.0,562778112.0,26961436672.0,234889216.0,7725.0,4925.0
12-04 09:48:12,0.749,0.583,98.585,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,5859930112.0,562778112.0,26961858560.0,234508288.0,527378.0,1582575.0
12-04 09:48:13,3.997,2.551,93.282,0.0,0.0,0.170,0.0,8192.0,0.0,1.0,5861048320.0,562778112.0,26966818816.0,228429824.0,3287207.0,5905948.0
12-04 09:48:14,7.901,6.287,85.556,0.0,0.0,0.255,0.0,143360.0,0.0,7.0,5861060608.0,561934336.0,26961940480.0,234139648.0,7155273.0,11737809.0
12-04 09:48:15,11.177,7.282,81.202,0.0,0.0,0.339,0.0,159744.0,0.0,4.0,5860814848.0,561094656.0,26959462400.0,237703168.0,8316719.0,21002588.0
12-04 09:48:16,9.216,7.235,83.032,0.0,0.0,0.517,0.0,172032.0,0.0,6.0,5861023744.0,560242688.0,26956632064.0,241176576.0,8518266.0,14810784.0
12-04 09:48:17,10.944,7.937,80.451,0.167,0.0,0.501,0.0,188416.0,0.0,11.0,5862326272.0,559382528.0,26951737344.0,245628928.0,7970459.0,20540951.0
12-04 09:48:18,8.567,6.277,78.880,5.937,0.0,0.339,8192.0,266436608.0,2.0,509.0,5861830656.0,559390720.0,26965991424.0,231862272.0,7240655.0,12036091.0
12-04 09:48:19,8.851,6.383,84.596,0.0,0.0,0.170,0.0,58982400.0,0.0,116.0,5862432768.0,558559232.0,26960211968.0,237871104.0,6994246.0,16603433.0
12-04 09:48:20,8.848,6.260,84.641,0.0,0.0,0.250,0.0,122880.0,0.0,5.0,5863636992.0,557715456.0,26951634944.0,246087680.0,6325137.0,12454895.0
12-04 09:48:21,7.015,5.218,87.596,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5861793792.0,557715456.0,26964631552.0,234934272.0,6219166.0,12054611.0
12-04 09:48:22,6.007,4.484,89.340,0.0,0.0,0.169,0.0,249856.0,0.0,10.0,5862469632.0,556879872.0,26953551872.0,246173696.0,4996981.0,11640963.0
12-04 09:48:23,8.148,6.584,84.691,0.165,0.0,0.412,0.0,28672.0,0.0,6.0,5861556224.0,556879872.0,26966413312.0,234225664.0,5803084.0,11470521.0
12-04 09:48:24,6.992,5.392,87.195,0.0,0.0,0.421,0.0,135168.0,0.0,6.0,5861785600.0,555950080.0,26956410880.0,244928512.0,5789025.0,11437777.0
12-04 09:48:25,6.346,4.631,88.937,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5859553280.0,555950080.0,26968477696.0,235094016.0,5751335.0,12128162.0
12-04 09:48:26,6.949,5.085,87.542,0.0,0.0,0.424,0.0,167936.0,0.0,5.0,5861097472.0,555016192.0,26959065088.0,243896320.0,5719705.0,11586814.0
12-04 09:48:27,6.902,5.387,87.458,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5859950592.0,555016192.0,26969481216.0,234627072.0,5268717.0,11462542.0
12-04 09:48:28,6.356,4.746,88.644,0.0,0.0,0.254,0.0,126976.0,0.0,6.0,5860818944.0,554078208.0,26958467072.0,245710848.0,5378516.0,11552847.0
12-04 09:48:29,6.277,4.750,88.634,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5860098048.0,554078208.0,26969710592.0,235188224.0,5508438.0,10839806.0
12-04 09:48:30,5.827,4.456,89.460,0.0,0.0,0.257,0.0,204800.0,0.0,5.0,5861298176.0,553152512.0,26958204928.0,246419456.0,5513454.0,11173403.0
12-04 09:48:31,5.802,4.693,89.249,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5860859904.0,553152512.0,26968334336.0,236728320.0,5392820.0,11170393.0
12-04 09:48:32,6.525,4.915,88.220,0.0,0.0,0.339,0.0,151552.0,0.0,8.0,5860569088.0,552226816.0,26958766080.0,247513088.0,5708846.0,11293710.0
12-04 09:48:33,6.022,4.326,89.313,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5859475456.0,552226816.0,26968338432.0,239034368.0,5191239.0,11221030.0
12-04 09:48:34,6.684,4.146,88.832,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5860978688.0,552226816.0,26978217984.0,227651584.0,5388254.0,11197249.0
12-04 09:48:35,6.387,4.874,88.571,0.168,0.0,0.0,0.0,139264.0,0.0,6.0,5860216832.0,551297024.0,26967793664.0,239767552.0,5093235.0,10733399.0
12-04 09:48:36,7.731,5.798,86.218,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5860134912.0,551297024.0,26978816000.0,228827136.0,6174174.0,12407151.0
12-04 09:48:37,6.017,5.085,88.475,0.0,0.0,0.424,0.0,200704.0,0.0,8.0,5860188160.0,550379520.0,26969350144.0,239157248.0,5480457.0,11338402.0
12-04 09:48:38,8.389,5.316,85.963,0.0,0.0,0.332,0.0,40960.0,0.0,7.0,5859663872.0,550379520.0,26979971072.0,229060608.0,5517793.0,11372031.0
12-04 09:48:39,6.566,5.556,87.542,0.0,0.0,0.337,0.0,188416.0,0.0,8.0,5859340288.0,549453824.0,26970681344.0,239599616.0,5556764.0,11471094.0
12-04 09:48:40,6.560,5.214,88.057,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5860241408.0,549453824.0,26979713024.0,229666816.0,5351688.0,11562115.0
12-04 09:48:41,6.397,4.798,88.300,0.084,0.0,0.421,0.0,172032.0,0.0,9.0,5861572608.0,548524032.0,26968829952.0,240148480.0,5325092.0,11440839.0
12-04 09:48:42,7.485,5.130,87.216,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5860286464.0,548524032.0,26979692544.0,230572032.0,5483270.0,11091670.0
12-04 09:48:43,1.669,1.669,96.494,0.0,0.0,0.167,0.0,176128.0,0.0,7.0,5862670336.0,547594240.0,26961707008.0,247103488.0,1447939.0,4660716.0
12-04 09:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862670336.0,547594240.0,26961707008.0,247103488.0,7423.0,5708.0
12-04 09:48:45,3.364,2.523,93.944,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5862154240.0,547594240.0,26967109632.0,242216960.0,3218374.0,5411780.0
12-04 09:48:46,2.256,1.754,95.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861900288.0,547594240.0,26972008448.0,237572096.0,1993220.0,4108962.0
12-04 09:48:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5862027264.0,547594240.0,26972008448.0,237445120.0,8009.0,6490.0
12-04 09:48:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,3043328.0,0.0,6.0,5862019072.0,547598336.0,26972012544.0,237445120.0,31506.0,1862788.0
12-04 09:48:49,0.084,0.084,94.137,5.695,0.0,0.0,8192.0,270532608.0,2.0,516.0,5862035456.0,547602432.0,26972033024.0,237404160.0,7544.0,5614.0
12-04 09:48:50,0.0,0.083,99.833,0.0,0.0,0.083,0.0,2904064.0,0.0,7.0,5861998592.0,547602432.0,26972037120.0,237436928.0,25609.0,24288.0
12-04 09:48:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862125568.0,547602432.0,26972037120.0,237309952.0,7968.0,6144.0
12-04 09:48:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862125568.0,547602432.0,26972037120.0,237309952.0,7387.0,5525.0
12-04 09:48:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,6.0,5862125568.0,547602432.0,26972037120.0,237309952.0,8603.0,7682.0
12-04 09:48:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862125568.0,547602432.0,26972037120.0,237309952.0,6898.0,4543.0
12-04 09:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862125568.0,547602432.0,26972037120.0,237309952.0,6741.0,4333.0
12-04 09:48:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862121472.0,547602432.0,26972041216.0,237309952.0,9698.0,9489.0
12-04 09:48:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862121472.0,547602432.0,26972041216.0,237309952.0,7459.0,5527.0
12-04 09:48:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5862121472.0,547602432.0,26972041216.0,237309952.0,8571.0,7731.0
12-04 09:48:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5862121472.0,547602432.0,26972041216.0,237309952.0,7559.0,5683.0
12-04 09:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862121472.0,547602432.0,26972041216.0,237309952.0,7431.0,5436.0
12-04 09:49:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862117376.0,547602432.0,26972045312.0,237309952.0,9591.0,7304.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861228544.0,547602432.0,26972045312.0,238198784.0,7479.0,5571.0
12-04 09:49:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5861490688.0,547602432.0,26972045312.0,237936640.0,7745.0,5998.0
12-04 09:49:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861490688.0,547602432.0,26972045312.0,237936640.0,9563.0,8526.0
12-04 09:49:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5861490688.0,547602432.0,26972045312.0,237936640.0,9521.0,8179.0
12-04 09:49:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861490688.0,547602432.0,26972045312.0,237936640.0,8513.0,6550.0
12-04 09:49:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861490688.0,547602432.0,26972045312.0,237936640.0,8374.0,6185.0
12-04 09:49:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861490688.0,547602432.0,26972045312.0,237936640.0,8916.0,7460.0
12-04 09:49:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5861490688.0,547602432.0,26972045312.0,237936640.0,9784.0,7131.0
12-04 09:49:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5861486592.0,547602432.0,26972049408.0,237936640.0,7975.0,5999.0
12-04 09:49:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5861486592.0,547602432.0,26972049408.0,237936640.0,9007.0,6791.0
12-04 09:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861486592.0,547602432.0,26972049408.0,237936640.0,9071.0,8402.0
12-04 09:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861486592.0,547602432.0,26972049408.0,237936640.0,26320.0,24559.0
12-04 09:49:14,0.083,0.0,99.833,0.0,0.0,0.083,0.0,28672.0,0.0,5.0,5861486592.0,547602432.0,26972049408.0,237936640.0,8854.0,8092.0
12-04 09:49:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5861486592.0,547602432.0,26972049408.0,237936640.0,8595.0,7399.0
12-04 09:49:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861486592.0,547602432.0,26972049408.0,237936640.0,7832.0,5930.0
12-04 09:49:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5861486592.0,547602432.0,26972049408.0,237936640.0,6865.0,4465.0
12-04 09:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861486592.0,547602432.0,26972049408.0,237936640.0,7417.0,5502.0
12-04 09:49:19,0.503,0.419,99.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861470208.0,547602432.0,26972184576.0,237817856.0,538459.0,245645.0
12-04 09:49:20,5.093,3.905,90.662,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5859729408.0,547602432.0,26981388288.0,230354944.0,4849833.0,6992345.0
12-04 09:49:21,6.695,5.356,87.699,0.0,0.0,0.251,0.0,217088.0,0.0,9.0,5860806656.0,546689024.0,26969243648.0,242335744.0,5239995.0,6701150.0
12-04 09:49:22,6.973,4.677,88.095,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5860278272.0,546689024.0,26982518784.0,229588992.0,5714602.0,3538391.0
12-04 09:49:23,6.544,4.782,88.087,0.168,0.0,0.419,0.0,159744.0,0.0,8.0,5860204544.0,545767424.0,26969296896.0,243806208.0,5096976.0,23679228.0
12-04 09:49:24,6.593,4.396,88.757,0.0,0.0,0.254,0.0,16384.0,0.0,1.0,5859753984.0,545767424.0,26978934784.0,234618880.0,5380331.0,11359014.0
12-04 09:49:25,8.489,5.263,85.993,0.0,0.0,0.255,0.0,204800.0,0.0,7.0,5861511168.0,544845824.0,26969350144.0,243367936.0,6240902.0,15885891.0
12-04 09:49:26,3.598,3.431,92.720,0.0,0.0,0.251,0.0,28672.0,0.0,3.0,5860536320.0,544845824.0,26975694848.0,237998080.0,3180027.0,5884022.0
12-04 09:49:27,6.083,4.333,89.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5859061760.0,544845824.0,26985033728.0,230133760.0,4477119.0,6759071.0
12-04 09:49:28,5.748,4.480,89.603,0.0,0.0,0.169,0.0,139264.0,0.0,7.0,5860507648.0,543920128.0,26970189824.0,244457472.0,4850435.0,10768855.0
12-04 09:49:29,7.857,5.465,86.251,0.171,0.0,0.256,0.0,28672.0,0.0,3.0,5859614720.0,543920128.0,26985345024.0,230195200.0,6952412.0,15742212.0
12-04 09:49:30,8.319,5.907,85.441,0.0,0.0,0.333,0.0,217088.0,0.0,7.0,5860450304.0,542990336.0,26974973952.0,240660480.0,5992717.0,11827876.0
12-04 09:49:31,8.115,6.171,85.376,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5861163008.0,542994432.0,26987335680.0,227581952.0,6755650.0,12203985.0
12-04 09:49:32,7.745,5.957,86.128,0.0,0.0,0.170,0.0,143360.0,0.0,3.0,5860450304.0,542064640.0,26977808384.0,238751744.0,6604615.0,16061254.0
12-04 09:49:33,6.740,5.307,87.532,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5859422208.0,542064640.0,26989113344.0,228474880.0,5920477.0,11171709.0
12-04 09:49:34,8.765,6.427,84.391,0.0,0.0,0.417,0.0,196608.0,0.0,8.0,5859123200.0,541126656.0,26980839424.0,237985792.0,6579670.0,12743724.0
12-04 09:49:35,8.608,4.979,85.907,0.169,0.0,0.338,0.0,188416.0,0.0,6.0,5863120896.0,540209152.0,26968616960.0,247128064.0,5929097.0,13172187.0
12-04 09:49:36,6.498,5.823,87.342,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5860421632.0,540209152.0,26979098624.0,239345664.0,5855748.0,14039686.0
12-04 09:49:37,6.937,5.076,87.563,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5860356096.0,540209152.0,26990923776.0,227586048.0,5999032.0,11559319.0
12-04 09:49:38,7.386,5.560,86.805,0.0,0.0,0.249,0.0,172032.0,0.0,5.0,5860401152.0,539283456.0,26977271808.0,242118656.0,5537305.0,11065149.0
12-04 09:49:39,7.313,5.612,86.905,0.0,0.0,0.170,0.0,24576.0,0.0,5.0,5859921920.0,539283456.0,26991398912.0,228470784.0,6266799.0,11943763.0
12-04 09:49:40,7.777,5.325,86.475,0.0,0.0,0.423,0.0,172032.0,0.0,7.0,5859258368.0,538341376.0,26979561472.0,241913856.0,5929054.0,11527934.0
12-04 09:49:41,6.757,5.236,87.669,0.084,0.0,0.253,0.0,32768.0,0.0,4.0,5859868672.0,538341376.0,26989297664.0,231567360.0,5284935.0,11268927.0
12-04 09:49:42,7.426,6.667,85.654,0.0,0.0,0.253,0.0,172032.0,0.0,6.0,5862350848.0,536014848.0,26980335616.0,240373760.0,6615688.0,14039092.0
12-04 09:49:43,6.520,5.334,87.722,0.085,0.0,0.339,3432448.0,188416.0,41.0,6.0,5861642240.0,535035904.0,26972471296.0,249925632.0,5557301.0,13884225.0
12-04 09:49:44,7.034,4.492,88.305,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5862125568.0,535035904.0,26981404672.0,240508928.0,5839975.0,11922897.0
12-04 09:49:45,8.915,5.971,84.861,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5861806080.0,535035904.0,26994737152.0,227495936.0,6325441.0,12323701.0
12-04 09:49:46,6.186,5.339,88.136,0.0,0.0,0.339,0.0,180224.0,0.0,10.0,5861494784.0,525447168.0,26991312896.0,240820224.0,5722732.0,11309844.0
12-04 09:49:47,6.633,5.357,87.585,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5860188160.0,525447168.0,27003113472.0,230326272.0,5987332.0,11758846.0
12-04 09:49:48,6.298,4.596,89.021,0.0,0.0,0.085,0.0,196608.0,0.0,7.0,5861502976.0,522944512.0,26990071808.0,244555776.0,5279862.0,11235483.0
12-04 09:49:49,6.795,6.124,85.654,1.091,0.0,0.336,4096.0,45723648.0,1.0,90.0,5861896192.0,522948608.0,27001835520.0,232394752.0,5742825.0,11306894.0
12-04 09:49:50,6.987,5.976,80.808,5.808,0.0,0.421,8192.0,267026432.0,2.0,509.0,5863321600.0,521777152.0,26989801472.0,244174848.0,6025469.0,13179701.0
12-04 09:49:51,7.191,5.268,87.291,0.0,0.0,0.251,0.0,31670272.0,0.0,64.0,5860278272.0,521777152.0,27001446400.0,235573248.0,5689940.0,10213982.0
12-04 09:49:52,7.113,5.588,86.876,0.0,0.0,0.423,0.0,204800.0,0.0,6.0,5862350848.0,520839168.0,26987753472.0,248131584.0,6083098.0,15768507.0
12-04 09:49:53,3.821,3.156,92.608,0.249,0.0,0.166,0.0,12288.0,0.0,2.0,5861367808.0,520839168.0,26995150848.0,241717248.0,2765050.0,4597549.0
12-04 09:49:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5861367808.0,520839168.0,26995150848.0,241717248.0,8066.0,6804.0
12-04 09:49:55,1.511,1.511,96.977,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5861380096.0,520839168.0,26996408320.0,240447488.0,1465879.0,3157251.0
12-04 09:49:56,3.204,2.782,93.929,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5861355520.0,520839168.0,27002089472.0,234790912.0,3028566.0,6099675.0
12-04 09:49:57,10.0,6.949,82.797,0.0,0.0,0.254,0.0,172032.0,0.0,5.0,5860995072.0,519905280.0,26993668096.0,244506624.0,8587952.0,14278258.0
12-04 09:49:58,13.311,9.556,76.621,0.0,0.0,0.512,4096.0,212992.0,1.0,6.0,5862289408.0,518959104.0,26990149632.0,247676928.0,9702807.0,23158578.0
12-04 09:49:59,8.361,5.997,85.220,0.169,0.0,0.253,0.0,28672.0,0.0,3.0,5860143104.0,518959104.0,27004391424.0,235581440.0,6999503.0,13635322.0
12-04 09:50:00,9.364,6.959,83.076,0.0,0.0,0.601,0.0,163840.0,0.0,5.0,5860839424.0,518017024.0,26995957760.0,244260864.0,8136577.0,18888982.0
12-04 09:50:01,8.600,7.251,83.895,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5861552128.0,518017024.0,27008561152.0,230944768.0,7469146.0,16306810.0
12-04 09:50:02,8.454,6.746,84.372,0.0,0.0,0.427,0.0,184320.0,0.0,7.0,5860085760.0,517066752.0,27000389632.0,241532928.0,7346634.0,15033937.0
12-04 09:50:03,7.679,5.992,86.076,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5859962880.0,517066752.0,27012780032.0,229265408.0,6304820.0,13448329.0
12-04 09:50:04,9.223,6.917,83.518,0.0,0.0,0.342,106496.0,200704.0,3.0,7.0,5861892096.0,516136960.0,27002744832.0,238301184.0,7595451.0,17825726.0
12-04 09:50:05,9.273,6.516,83.709,0.084,0.0,0.418,0.0,196608.0,0.0,12.0,5860773888.0,515207168.0,26991403008.0,251691008.0,6484202.0,12254045.0
12-04 09:50:06,6.689,5.673,87.299,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5859844096.0,515207168.0,27002912768.0,241111040.0,5951452.0,11364042.0
12-04 09:50:07,6.468,4.426,88.766,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5861158912.0,515207168.0,27012747264.0,229961728.0,5581150.0,11352919.0
12-04 09:50:08,7.777,5.156,86.813,0.0,0.0,0.254,0.0,176128.0,0.0,8.0,5861212160.0,514248704.0,26999631872.0,243982336.0,5661423.0,11136655.0
12-04 09:50:09,7.778,4.957,87.094,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5861408768.0,514248704.0,27012489216.0,230928384.0,6359760.0,14965917.0
12-04 09:50:10,7.317,5.887,86.543,0.0,0.0,0.252,0.0,217088.0,0.0,10.0,5860544512.0,513302528.0,26998857728.0,246370304.0,5952389.0,13118309.0
12-04 09:50:11,5.892,5.471,88.215,0.168,0.0,0.253,0.0,32768.0,0.0,4.0,5860503552.0,513302528.0,27009298432.0,235970560.0,5322238.0,10883682.0
12-04 09:50:12,6.672,5.133,88.024,0.0,0.0,0.171,0.0,192512.0,0.0,7.0,5861470208.0,512364544.0,26994552832.0,250687488.0,5959016.0,11302780.0
12-04 09:50:13,7.089,5.171,87.656,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5860798464.0,512364544.0,27005661184.0,240250880.0,5349508.0,11503041.0
12-04 09:50:14,6.723,4.936,88.0,0.0,0.0,0.340,0.0,12288.0,0.0,3.0,5861666816.0,512364544.0,27016482816.0,228560896.0,5951608.0,12167369.0
12-04 09:50:15,7.179,5.405,87.162,0.0,0.0,0.253,0.0,212992.0,0.0,8.0,5860384768.0,511426560.0,27002916864.0,244346880.0,5961619.0,11763704.0
12-04 09:50:16,8.163,5.102,86.310,0.0,0.0,0.425,0.0,16384.0,0.0,2.0,5860999168.0,511426560.0,27014316032.0,232333312.0,6183528.0,12536144.0
12-04 09:50:17,7.614,6.176,85.787,0.085,0.0,0.338,0.0,229376.0,0.0,13.0,5860298752.0,510488576.0,27002753024.0,245534720.0,6341164.0,12263703.0
12-04 09:50:18,6.271,4.639,88.918,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5861851136.0,510488576.0,27012800512.0,233934848.0,5730106.0,14425846.0
12-04 09:50:19,7.558,6.063,86.130,0.0,0.0,0.249,0.0,208896.0,0.0,7.0,5862481920.0,509538304.0,26997473280.0,249581568.0,5958911.0,12339590.0
12-04 09:50:20,7.479,4.370,86.723,1.008,0.0,0.420,4096.0,34967552.0,1.0,68.0,5860958208.0,509542400.0,27009572864.0,239001600.0,5645170.0,11330002.0
12-04 09:50:21,7.071,5.892,76.768,9.848,0.0,0.421,8192.0,272629760.0,2.0,517.0,5861711872.0,509550592.0,27020140544.0,227672064.0,5801806.0,11795865.0
12-04 09:50:22,6.975,4.790,86.807,1.261,0.0,0.168,0.0,45436928.0,0.0,93.0,5861076992.0,508604416.0,27004751872.0,244641792.0,5363724.0,11136993.0
12-04 09:50:23,8.312,6.549,84.635,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5860876288.0,508604416.0,27019018240.0,230576128.0,6775426.0,12206373.0
12-04 09:50:24,3.393,1.951,94.572,0.0,0.0,0.085,0.0,188416.0,0.0,7.0,5862592512.0,507645952.0,26999357440.0,249479168.0,2987344.0,9807905.0
12-04 09:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861785600.0,507645952.0,26999410688.0,250232832.0,8715.0,7585.0
12-04 09:50:26,0.669,0.836,98.411,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,5861679104.0,507645952.0,27000246272.0,249503744.0,731594.0,1144483.0
12-04 09:50:27,3.196,2.103,94.533,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5861797888.0,507645952.0,27004891136.0,244740096.0,2620865.0,4244709.0
12-04 09:50:28,11.424,8.184,79.966,0.0,0.0,0.426,0.0,176128.0,0.0,5.0,5863837696.0,506331136.0,26996756480.0,252149760.0,9175986.0,15941863.0
12-04 09:50:29,6.672,5.389,87.425,0.171,0.0,0.342,0.0,20480.0,0.0,3.0,5862559744.0,506331136.0,27009769472.0,240414720.0,6587940.0,16102436.0
12-04 09:50:30,12.617,8.355,78.517,0.0,0.0,0.512,0.0,208896.0,0.0,7.0,5863264256.0,505380864.0,27002929152.0,247500800.0,9627988.0,20301346.0
12-04 09:50:31,10.660,7.953,81.134,0.0,0.0,0.254,0.0,28672.0,0.0,3.0,5862854656.0,505380864.0,27020263424.0,230576128.0,9467899.0,19276182.0
12-04 09:50:32,7.725,6.717,85.306,0.0,0.0,0.252,0.0,208896.0,0.0,5.0,5864517632.0,504438784.0,27006111744.0,244006912.0,5671081.0,11147385.0
12-04 09:50:33,7.939,7.264,84.713,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5866008576.0,504438784.0,27021062144.0,227565568.0,6856322.0,15448311.0
12-04 09:50:34,8.276,5.631,85.666,0.085,0.0,0.341,0.0,204800.0,0.0,8.0,5867651072.0,502165504.0,27010490368.0,238768128.0,7198846.0,15996696.0
12-04 09:50:35,9.198,5.907,84.641,0.0,0.0,0.253,0.0,204800.0,0.0,8.0,5868580864.0,501174272.0,26997145600.0,252174336.0,7379081.0,13060138.0
12-04 09:50:36,9.688,6.318,83.656,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5868195840.0,501174272.0,27010232320.0,239472640.0,6256627.0,16066530.0
12-04 09:50:37,5.771,4.307,89.578,0.0,0.0,0.345,0.0,0.0,0.0,0.0,5868187648.0,501174272.0,27021598720.0,228114432.0,5605559.0,10808241.0
12-04 09:50:38,7.460,5.113,87.259,0.0,0.0,0.168,0.0,176128.0,0.0,7.0,5867593728.0,500244480.0,27005677568.0,245559296.0,5447027.0,11745309.0
12-04 09:50:39,6.117,5.607,88.190,0.0,0.0,0.085,4096.0,0.0,1.0,0.0,5868802048.0,500244480.0,27017170944.0,232857600.0,5767610.0,11455574.0
12-04 09:50:40,7.131,6.124,86.158,0.084,0.0,0.503,0.0,217088.0,0.0,10.0,5867565056.0,499167232.0,27003289600.0,249053184.0,5748358.0,11299213.0
12-04 09:50:41,5.922,4.738,89.002,0.0,0.0,0.338,0.0,28672.0,0.0,4.0,5867372544.0,499167232.0,27012067328.0,240467968.0,5320013.0,11418106.0
12-04 09:50:42,6.255,4.818,88.842,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5868204032.0,499167232.0,27022262272.0,229441536.0,5275121.0,11103767.0
12-04 09:50:43,6.487,4.297,88.880,0.0,0.0,0.337,0.0,221184.0,0.0,6.0,5868580864.0,498348032.0,26998124544.0,254021632.0,5097603.0,10488188.0
12-04 09:50:44,4.954,3.023,91.940,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5868363776.0,498348032.0,27005640704.0,246722560.0,3724723.0,5830110.0
12-04 09:50:45,7.959,6.181,85.605,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5867552768.0,498348032.0,27019374592.0,233799680.0,7016509.0,16593796.0
12-04 09:50:46,6.616,4.750,88.210,0.0,0.0,0.424,0.0,196608.0,0.0,9.0,5869277184.0,497655808.0,27002630144.0,249511936.0,5441778.0,11163678.0
12-04 09:50:47,8.165,5.724,85.859,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5867495424.0,497655808.0,27014762496.0,239161344.0,6205628.0,11294596.0
12-04 09:50:48,6.465,5.122,87.993,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5867683840.0,497655808.0,27026239488.0,227495936.0,5459472.0,11294808.0
12-04 09:50:49,6.940,5.268,87.542,0.0,0.0,0.251,0.0,233472.0,0.0,11.0,5869211648.0,496836608.0,27008438272.0,244588544.0,5322308.0,11242817.0
12-04 09:50:50,5.803,4.458,89.403,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5868269568.0,496836608.0,27018452992.0,235515904.0,4770661.0,10746253.0
12-04 09:50:51,0.083,0.083,99.416,0.334,0.0,0.083,0.0,14237696.0,0.0,29.0,5868912640.0,496836608.0,27019333632.0,233992192.0,61189.0,7814.0
12-04 09:50:52,1.762,1.342,89.346,7.550,0.0,0.0,8192.0,267759616.0,2.0,509.0,5868883968.0,496844800.0,27020550144.0,232796160.0,1343075.0,3628496.0
12-04 09:50:53,6.266,6.351,87.045,0.0,0.0,0.339,0.0,41955328.0,0.0,90.0,5869662208.0,495874048.0,27005181952.0,248356864.0,6063925.0,11809452.0
12-04 09:50:54,12.784,8.999,77.628,0.0,0.0,0.589,0.0,0.0,0.0,0.0,5869109248.0,495874048.0,27024179200.0,229912576.0,9875608.0,22523295.0
12-04 09:50:55,8.853,6.830,83.895,0.0,0.0,0.422,0.0,196608.0,0.0,7.0,5869514752.0,494960640.0,27012395008.0,242204672.0,7232735.0,12176014.0
12-04 09:50:56,8.725,6.795,84.144,0.0,0.0,0.336,0.0,40960.0,0.0,3.0,5869408256.0,494960640.0,27026534400.0,228171776.0,7082617.0,16147150.0
12-04 09:50:57,5.272,5.523,88.954,0.0,0.0,0.251,0.0,184320.0,0.0,6.0,5870608384.0,494125056.0,27007795200.0,246546432.0,4770129.0,10832480.0
12-04 09:50:58,1.082,0.749,97.920,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5869785088.0,494129152.0,27009470464.0,245690368.0,710645.0,498626.0
12-04 09:50:59,5.491,3.245,90.932,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5870288896.0,494129152.0,27015397376.0,239259648.0,3455119.0,6356481.0
12-04 09:51:00,2.988,2.739,94.191,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5870149632.0,494129152.0,27020025856.0,234770432.0,2180027.0,5260295.0
12-04 09:51:01,6.414,4.473,88.861,0.0,0.0,0.253,0.0,196608.0,0.0,8.0,5870075904.0,491749376.0,27004575744.0,252674048.0,5151136.0,11492292.0
12-04 09:51:02,11.780,9.746,77.881,0.0,0.0,0.593,0.0,16384.0,0.0,1.0,5869948928.0,491749376.0,27022934016.0,234442752.0,10175515.0,18699859.0
12-04 09:51:03,9.343,7.407,82.997,0.0,0.0,0.253,0.0,176128.0,0.0,8.0,5870456832.0,488615936.0,27013144576.0,246857728.0,7356381.0,19599946.0
12-04 09:51:04,7.569,6.140,85.786,0.168,0.0,0.336,0.0,20480.0,0.0,3.0,5870354432.0,488615936.0,27024674816.0,235429888.0,6440603.0,11888492.0
12-04 09:51:05,10.449,6.563,82.729,0.0,0.0,0.259,0.0,217088.0,0.0,7.0,5870854144.0,487772160.0,27013963776.0,246484992.0,8623746.0,17954361.0
12-04 09:51:06,7.445,5.922,86.464,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5869711360.0,487772160.0,27026870272.0,234721280.0,6174512.0,12029364.0
12-04 09:51:07,10.562,7.240,82.112,0.0,0.0,0.085,0.0,172032.0,0.0,6.0,5870940160.0,486924288.0,27014803456.0,246407168.0,7975346.0,16186410.0
12-04 09:51:08,7.458,5.254,86.949,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5869514752.0,486924288.0,27026063360.0,236572672.0,5991226.0,12041872.0
12-04 09:51:09,9.891,6.957,82.649,0.168,0.0,0.335,0.0,245760.0,0.0,10.0,5870419968.0,482828288.0,27016310784.0,249516032.0,7397101.0,16483164.0
12-04 09:51:10,6.838,3.333,89.744,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5869543424.0,482828288.0,27026616320.0,240087040.0,5442604.0,11077574.0
12-04 09:51:11,8.853,6.239,84.570,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5869481984.0,482828288.0,27039961088.0,226803712.0,6919826.0,15698908.0
12-04 09:51:12,8.133,6.639,84.896,0.0,0.0,0.332,0.0,192512.0,0.0,8.0,5869735936.0,481378304.0,27024740352.0,243220480.0,6316453.0,11685540.0
12-04 09:51:13,8.511,7.234,84.085,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5870460928.0,481378304.0,27038892032.0,228343808.0,7450954.0,17075621.0
12-04 09:51:14,5.490,3.885,90.287,0.0,0.0,0.338,0.0,196608.0,0.0,6.0,5871104000.0,478633984.0,27021623296.0,247713792.0,4540169.0,9094121.0
12-04 09:51:15,7.251,5.565,86.762,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5871185920.0,478633984.0,27032428544.0,236826624.0,6080254.0,13722897.0
12-04 09:51:16,7.986,6.117,85.556,0.0,0.0,0.340,0.0,225280.0,0.0,12.0,5870915584.0,477700096.0,27017498624.0,252960768.0,6889998.0,12580713.0
12-04 09:51:17,6.150,4.381,89.217,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5869907968.0,477700096.0,27028459520.0,243007488.0,4970106.0,10735814.0
12-04 09:51:18,7.215,5.201,87.416,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5870161920.0,477700096.0,27036958720.0,234254336.0,5253350.0,10870822.0
12-04 09:51:19,7.536,5.250,86.960,0.0,0.0,0.254,0.0,212992.0,0.0,10.0,5870878720.0,476762112.0,27021869056.0,249565184.0,6173152.0,14449248.0
12-04 09:51:20,4.216,3.373,92.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870653440.0,476762112.0,27030478848.0,241180672.0,3804354.0,4143291.0
12-04 09:51:21,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5870649344.0,476762112.0,27030482944.0,241180672.0,9798.0,9650.0
12-04 09:51:22,0.250,0.083,99.0,0.583,0.0,0.083,0.0,21176320.0,0.0,43.0,5870645248.0,476766208.0,27030482944.0,241180672.0,47597.0,3626356.0
12-04 09:51:23,0.084,0.334,92.565,7.018,0.0,0.0,8192.0,266338304.0,2.0,506.0,5871427584.0,476770304.0,27030503424.0,240373760.0,7419.0,5478.0
12-04 09:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49000448.0,0.0,97.0,5871259648.0,476770304.0,27030507520.0,240537600.0,8407.0,7063.0
12-04 09:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871259648.0,476770304.0,27030507520.0,240537600.0,7625.0,5683.0
12-04 09:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871259648.0,476770304.0,27030507520.0,240537600.0,7452.0,5620.0
12-04 09:51:27,0.083,0.083,99.667,0.167,0.0,0.0,0.0,53248.0,0.0,4.0,5871255552.0,476774400.0,27030507520.0,240537600.0,7999.0,6078.0
12-04 09:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,5871255552.0,476774400.0,27030507520.0,240537600.0,7512.0,5621.0
12-04 09:51:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871255552.0,476774400.0,27030507520.0,240537600.0,9893.0,7925.0
12-04 09:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871251456.0,476774400.0,27030511616.0,240537600.0,9910.0,9547.0
12-04 09:51:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871251456.0,476774400.0,27030511616.0,240537600.0,9671.0,8771.0
12-04 09:51:32,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,5870362624.0,476774400.0,27030511616.0,241426432.0,9128.0,6715.0
12-04 09:51:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,5870358528.0,476774400.0,27030515712.0,241426432.0,8245.0,6268.0
12-04 09:51:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870358528.0,476774400.0,27030515712.0,241426432.0,7164.0,4648.0
12-04 09:51:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870358528.0,476774400.0,27030515712.0,241426432.0,8675.0,7052.0
12-04 09:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870358528.0,476774400.0,27030515712.0,241426432.0,8358.0,6566.0
12-04 09:51:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870358528.0,476774400.0,27030515712.0,241426432.0,9353.0,8357.0
12-04 09:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5870354432.0,476774400.0,27030519808.0,241426432.0,9745.0,9343.0
12-04 09:51:39,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5870354432.0,476774400.0,27030519808.0,241426432.0,9469.0,7568.0
12-04 09:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870354432.0,476774400.0,27030519808.0,241426432.0,8006.0,6815.0
12-04 09:51:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870354432.0,476774400.0,27030519808.0,241426432.0,7368.0,5090.0
12-04 09:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870354432.0,476774400.0,27030519808.0,241426432.0,7234.0,5072.0
12-04 09:51:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870870528.0,476774400.0,27030519808.0,240910336.0,25749.0,24293.0
12-04 09:51:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,5870862336.0,476774400.0,27030519808.0,240918528.0,7522.0,5684.0
12-04 09:51:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870862336.0,476774400.0,27030519808.0,240918528.0,7989.0,6629.0
12-04 09:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870862336.0,476774400.0,27030519808.0,240918528.0,10281.0,10597.0
12-04 09:51:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870989312.0,476774400.0,27030519808.0,240791552.0,7584.0,5664.0
12-04 09:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870989312.0,476774400.0,27030519808.0,240791552.0,7436.0,5458.0
12-04 09:51:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,7035.0,5390.0
12-04 09:51:50,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5870985216.0,476774400.0,27030523904.0,240791552.0,6637.0,4357.0
12-04 09:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,7808.0,6098.0
12-04 09:51:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,7453.0,5736.0
12-04 09:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,8732.0,7735.0
12-04 09:51:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,9253.0,8969.0
12-04 09:51:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,8275.0,6612.0
12-04 09:51:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870985216.0,476774400.0,27030523904.0,240791552.0,9103.0,8508.0
12-04 09:51:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871108096.0,476774400.0,27030528000.0,240664576.0,8800.0,6443.0
12-04 09:51:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030528000.0,240664576.0,7386.0,5621.0
12-04 09:51:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871108096.0,476774400.0,27030528000.0,240664576.0,7264.0,5435.0
12-04 09:52:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030528000.0,240664576.0,7487.0,5768.0
12-04 09:52:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030532096.0,240664576.0,9858.0,9693.0
12-04 09:52:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871104000.0,476774400.0,27030532096.0,240664576.0,8051.0,6629.0
12-04 09:52:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,5871112192.0,476774400.0,27030532096.0,240656384.0,7842.0,5885.0
12-04 09:52:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871112192.0,476774400.0,27030532096.0,240656384.0,8143.0,6162.0
12-04 09:52:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871112192.0,476774400.0,27030532096.0,240656384.0,9699.0,8501.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871112192.0,476774400.0,27030532096.0,240656384.0,7646.0,5171.0
12-04 09:52:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871112192.0,476774400.0,27030532096.0,240656384.0,8717.0,6342.0
12-04 09:52:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,5.0,5871112192.0,476774400.0,27030532096.0,240656384.0,7827.0,5776.0
12-04 09:52:09,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,10325.0,8148.0
12-04 09:52:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,8605.0,7092.0
12-04 09:52:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,10243.0,9178.0
12-04 09:52:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,8480.0,6917.0
12-04 09:52:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871108096.0,476774400.0,27030536192.0,240656384.0,26183.0,24298.0
12-04 09:52:14,0.167,0.083,99.584,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,5871108096.0,476774400.0,27030536192.0,240656384.0,7179.0,5457.0
12-04 09:52:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,7440.0,4812.0
12-04 09:52:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,7552.0,5983.0
12-04 09:52:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,9730.0,9065.0
12-04 09:52:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,7822.0,6656.0
12-04 09:52:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5871104000.0,476774400.0,27030540288.0,240656384.0,8708.0,7167.0
12-04 09:52:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5871104000.0,476774400.0,27030540288.0,240656384.0,7268.0,5643.0
12-04 09:52:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,8273.0,6320.0
12-04 09:52:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,7827.0,6601.0
12-04 09:52:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,6420.0,4256.0
12-04 09:52:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,7139.0,5370.0
12-04 09:52:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871104000.0,476774400.0,27030540288.0,240656384.0,9474.0,8515.0
12-04 09:52:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871104000.0,476774400.0,27030540288.0,240656384.0,8975.0,8769.0
12-04 09:52:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,8417.0,7171.0
12-04 09:52:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871099904.0,476774400.0,27030544384.0,240656384.0,6880.0,4540.0
12-04 09:52:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871079424.0,476774400.0,27030548480.0,240672768.0,7709.0,5243.0
12-04 09:52:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871079424.0,476774400.0,27030548480.0,240672768.0,8868.0,7922.0
12-04 09:52:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5871079424.0,476774400.0,27030548480.0,240672768.0,8364.0,6201.0
12-04 09:52:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871087616.0,476774400.0,27030548480.0,240664576.0,7669.0,5842.0
12-04 09:52:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871087616.0,476774400.0,27030548480.0,240664576.0,10285.0,9709.0
12-04 09:52:34,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,5871087616.0,476774400.0,27030548480.0,240664576.0,9616.0,8789.0
12-04 09:52:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871083520.0,476774400.0,27030552576.0,240664576.0,24972.0,22371.0
12-04 09:52:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871083520.0,476774400.0,27030552576.0,240664576.0,8228.0,6947.0
12-04 09:52:37,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,5871083520.0,476774400.0,27030552576.0,240664576.0,8395.0,6254.0
12-04 09:52:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,5871083520.0,476774400.0,27030552576.0,240664576.0,8199.0,6200.0
12-04 09:52:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871083520.0,476774400.0,27030552576.0,240664576.0,9385.0,7041.0
12-04 09:52:40,0.751,0.083,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871083520.0,476774400.0,27030552576.0,240664576.0,7822.0,6656.0
12-04 09:52:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871083520.0,476774400.0,27030552576.0,240664576.0,9630.0,9108.0
12-04 09:52:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871083520.0,476774400.0,27030552576.0,240664576.0,7345.0,5577.0
12-04 09:52:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,5.0,5871345664.0,476774400.0,27030552576.0,240402432.0,25762.0,24276.0
12-04 09:52:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871345664.0,476774400.0,27030552576.0,240402432.0,7569.0,5800.0
12-04 09:52:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,8760.0,7332.0
12-04 09:52:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,23814.0,21705.0
12-04 09:52:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,8587.0,7202.0
12-04 09:52:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5871341568.0,476774400.0,27030556672.0,240402432.0,7109.0,5328.0
12-04 09:52:49,0.167,0.0,99.500,0.334,0.0,0.0,0.0,20480.0,0.0,3.0,5871341568.0,476774400.0,27030556672.0,240402432.0,9036.0,7981.0
12-04 09:52:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,8201.0,7086.0
12-04 09:52:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,7009.0,4468.0
12-04 09:52:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,9402.0,9108.0
12-04 09:52:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,6986.0,4497.0
12-04 09:52:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,5871341568.0,476774400.0,27030556672.0,240402432.0,7019.0,5324.0
12-04 09:52:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,7326.0,4953.0
12-04 09:52:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,8777.0,8047.0
12-04 09:52:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476774400.0,27030560768.0,240402432.0,9436.0,8409.0
12-04 09:52:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476774400.0,27030560768.0,240402432.0,7180.0,5420.0
12-04 09:52:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476774400.0,27030560768.0,240402432.0,8316.0,6877.0
12-04 09:53:00,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5871333376.0,476778496.0,27030560768.0,240402432.0,7685.0,6003.0
12-04 09:53:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871329280.0,476778496.0,27030564864.0,240402432.0,7828.0,5757.0
12-04 09:53:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871329280.0,476778496.0,27030564864.0,240402432.0,8016.0,6916.0
12-04 09:53:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476778496.0,27030564864.0,240394240.0,8382.0,6876.0
12-04 09:53:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476778496.0,27030564864.0,240394240.0,8238.0,6161.0
12-04 09:53:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476778496.0,27030564864.0,240394240.0,11519.0,9790.0
12-04 09:53:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871333376.0,476778496.0,27030568960.0,240394240.0,9366.0,8272.0
12-04 09:53:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871333376.0,476778496.0,27030568960.0,240394240.0,9005.0,7231.0
12-04 09:53:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871460352.0,476778496.0,27030568960.0,240267264.0,25462.0,23114.0
12-04 09:53:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871460352.0,476778496.0,27030568960.0,240267264.0,10545.0,8178.0
12-04 09:53:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871460352.0,476778496.0,27030568960.0,240267264.0,8337.0,6365.0
12-04 09:53:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871460352.0,476778496.0,27030568960.0,240267264.0,9306.0,7464.0
12-04 09:53:12,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,5871456256.0,476782592.0,27030568960.0,240267264.0,8641.0,7078.0
12-04 09:53:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871456256.0,476782592.0,27030568960.0,240267264.0,25398.0,23179.0
12-04 09:53:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5871452160.0,476782592.0,27030573056.0,240267264.0,7269.0,5528.0
12-04 09:53:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871452160.0,476782592.0,27030573056.0,240267264.0,8916.0,7937.0
12-04 09:53:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871452160.0,476782592.0,27030573056.0,240267264.0,7653.0,5979.0
12-04 09:53:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871452160.0,476782592.0,27030573056.0,240267264.0,8353.0,6744.0
12-04 09:53:18,0.417,0.083,99.333,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5871443968.0,476782592.0,27030573056.0,240275456.0,7351.0,6367.0
12-04 09:53:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5871435776.0,476782592.0,27030573056.0,240283648.0,7214.0,4679.0
12-04 09:53:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871435776.0,476782592.0,27030573056.0,240283648.0,9209.0,9013.0
12-04 09:53:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871435776.0,476782592.0,27030573056.0,240283648.0,8265.0,6296.0
12-04 09:53:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871435776.0,476782592.0,27030573056.0,240283648.0,7108.0,5327.0
12-04 09:53:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5871824896.0,476782592.0,27030573056.0,239894528.0,9171.0,8229.0
12-04 09:53:24,0.083,0.0,99.500,0.417,0.0,0.0,0.0,20480.0,0.0,3.0,5871820800.0,476782592.0,27030577152.0,239894528.0,7223.0,5426.0
12-04 09:53:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871947776.0,476782592.0,27030577152.0,239767552.0,7208.0,4721.0
12-04 09:53:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871947776.0,476782592.0,27030577152.0,239767552.0,7587.0,6122.0
12-04 09:53:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871947776.0,476782592.0,27030577152.0,239767552.0,8356.0,7158.0
12-04 09:53:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871947776.0,476782592.0,27030577152.0,239767552.0,7796.0,6704.0
12-04 09:53:29,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,5871943680.0,476786688.0,27030577152.0,239767552.0,8140.0,6160.0
12-04 09:53:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871943680.0,476786688.0,27030577152.0,239767552.0,9087.0,8406.0
12-04 09:53:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871943680.0,476786688.0,27030577152.0,239767552.0,9975.0,8882.0
12-04 09:53:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871943680.0,476786688.0,27030577152.0,239767552.0,7479.0,5681.0
12-04 09:53:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871939584.0,476786688.0,27030581248.0,239767552.0,7645.0,5008.0
12-04 09:53:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871935488.0,476786688.0,27030585344.0,239767552.0,8423.0,7332.0
12-04 09:53:35,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5871935488.0,476786688.0,27030585344.0,239767552.0,7667.0,5079.0
12-04 09:53:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871935488.0,476786688.0,27030585344.0,239767552.0,9456.0,8909.0
12-04 09:53:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871935488.0,476786688.0,27030585344.0,239767552.0,8230.0,6513.0
12-04 09:53:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871927296.0,476786688.0,27030585344.0,239775744.0,10612.0,10974.0
12-04 09:53:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871935488.0,476786688.0,27030585344.0,239767552.0,10388.0,8937.0
12-04 09:53:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871935488.0,476786688.0,27030585344.0,239767552.0,6394.0,4221.0
12-04 09:53:41,0.167,0.083,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5871931392.0,476786688.0,27030589440.0,239767552.0,8145.0,6366.0
12-04 09:53:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871931392.0,476786688.0,27030589440.0,239767552.0,6654.0,4407.0
12-04 09:53:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,25018.0,23277.0
12-04 09:53:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5872439296.0,476786688.0,27030589440.0,239259648.0,7962.0,6745.0
12-04 09:53:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,8976.0,7937.0
12-04 09:53:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,8954.0,8275.0
12-04 09:53:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5872447488.0,476786688.0,27030589440.0,239251456.0,8322.0,6835.0
12-04 09:53:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,7528.0,5751.0
12-04 09:53:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872447488.0,476786688.0,27030589440.0,239251456.0,7797.0,5758.0
12-04 09:53:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,23957.0,21655.0
12-04 09:53:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,7728.0,5709.0
12-04 09:53:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872447488.0,476786688.0,27030589440.0,239251456.0,9715.0,9511.0
12-04 09:53:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872443392.0,476786688.0,27030593536.0,239251456.0,8356.0,6897.0
12-04 09:53:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5872443392.0,476786688.0,27030593536.0,239251456.0,6579.0,5183.0
12-04 09:53:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,476786688.0,27030593536.0,239251456.0,8723.0,7316.0
12-04 09:53:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,476786688.0,27030593536.0,239251456.0,7612.0,6234.0
12-04 09:53:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,476786688.0,27030593536.0,239251456.0,7888.0,5799.0
12-04 09:53:58,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,5872439296.0,476790784.0,27030593536.0,239251456.0,7607.0,5710.0
12-04 09:53:59,0.083,0.166,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,5872435200.0,476794880.0,27030593536.0,239251456.0,7828.0,5798.0
12-04 09:54:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,476794880.0,27030593536.0,239251456.0,8350.0,7764.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,476794880.0,27030593536.0,239251456.0,8483.0,7018.0
12-04 09:54:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,476794880.0,27030593536.0,239251456.0,8141.0,7288.0
12-04 09:54:03,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5872443392.0,476794880.0,27030593536.0,239243264.0,8049.0,6098.0
12-04 09:54:04,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,5872439296.0,476794880.0,27030597632.0,239243264.0,8720.0,7305.0
12-04 09:54:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872439296.0,476794880.0,27030597632.0,239243264.0,9166.0,7556.0
12-04 09:54:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,476794880.0,27030601728.0,239243264.0,7498.0,5013.0
12-04 09:54:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,476794880.0,27030601728.0,239243264.0,12249.0,11142.0
12-04 09:54:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872427008.0,476794880.0,27030601728.0,239251456.0,9235.0,8435.0
12-04 09:54:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872435200.0,476794880.0,27030601728.0,239243264.0,9783.0,7006.0
12-04 09:54:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872435200.0,476794880.0,27030601728.0,239243264.0,25767.0,24335.0
12-04 09:54:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872431104.0,476794880.0,27030605824.0,239243264.0,7892.0,5078.0
12-04 09:54:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872431104.0,476794880.0,27030605824.0,239243264.0,9844.0,8855.0
12-04 09:54:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872431104.0,476794880.0,27030605824.0,239243264.0,27293.0,26009.0
12-04 09:54:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872431104.0,476794880.0,27030605824.0,239243264.0,7208.0,5535.0
12-04 09:54:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5872431104.0,476794880.0,27030605824.0,239243264.0,8189.0,5731.0
12-04 09:54:16,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5872431104.0,476794880.0,27030605824.0,239243264.0,10904.0,10163.0
12-04 09:54:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872431104.0,476794880.0,27030605824.0,239243264.0,8466.0,6504.0
12-04 09:54:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872431104.0,476794880.0,27030605824.0,239243264.0,6515.0,4201.0
12-04 09:54:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872431104.0,476794880.0,27030605824.0,239243264.0,7768.0,5691.0
12-04 09:54:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872431104.0,476794880.0,27030605824.0,239243264.0,7601.0,6635.0
12-04 09:54:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872427008.0,476794880.0,27030609920.0,239243264.0,8882.0,7266.0
12-04 09:54:22,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5872435200.0,476794880.0,27030609920.0,239235072.0,8266.0,7127.0
12-04 09:54:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872816128.0,476794880.0,27030609920.0,238854144.0,9143.0,8328.0
12-04 09:54:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872816128.0,476794880.0,27030609920.0,238854144.0,6654.0,4407.0
12-04 09:54:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872816128.0,476794880.0,27030609920.0,238854144.0,25694.0,24199.0
12-04 09:54:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872812032.0,476798976.0,27030609920.0,238854144.0,8420.0,7310.0
12-04 09:54:27,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872812032.0,476798976.0,27030609920.0,238854144.0,6924.0,4493.0
12-04 09:54:28,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5872812032.0,476798976.0,27030609920.0,238854144.0,25017.0,23902.0
12-04 09:54:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5872812032.0,476798976.0,27030609920.0,238854144.0,9508.0,8388.0
12-04 09:54:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872812032.0,476798976.0,27030609920.0,238854144.0,7836.0,5933.0
12-04 09:54:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5872807936.0,476798976.0,27030614016.0,238854144.0,8983.0,7424.0
12-04 09:54:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872807936.0,476798976.0,27030614016.0,238854144.0,8731.0,7625.0
12-04 09:54:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872807936.0,476798976.0,27030614016.0,238854144.0,8159.0,6110.0
12-04 09:54:34,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5872807936.0,476798976.0,27030614016.0,238854144.0,8424.0,7336.0
12-04 09:54:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872807936.0,476798976.0,27030614016.0,238854144.0,25650.0,23545.0
12-04 09:54:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872807936.0,476798976.0,27030614016.0,238854144.0,7080.0,4827.0
12-04 09:54:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872807936.0,476798976.0,27030614016.0,238854144.0,8834.0,6768.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872799744.0,476798976.0,27030622208.0,238854144.0,9011.0,8340.0
12-04 09:54:39,0.0,0.167,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5872799744.0,476798976.0,27030622208.0,238854144.0,11741.0,11355.0
12-04 09:54:40,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872799744.0,476798976.0,27030622208.0,238854144.0,6775.0,4449.0
12-04 09:54:41,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872799744.0,476798976.0,27030622208.0,238854144.0,7668.0,5666.0
12-04 09:54:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872799744.0,476798976.0,27030622208.0,238854144.0,8895.0,8249.0
12-04 09:54:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872545792.0,476798976.0,27030622208.0,239108096.0,25382.0,23505.0
12-04 09:54:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872545792.0,476798976.0,27030622208.0,239108096.0,6754.0,4498.0
12-04 09:54:45,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5872545792.0,476798976.0,27030622208.0,239108096.0,8614.0,7000.0
12-04 09:54:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872545792.0,476798976.0,27030622208.0,239108096.0,8927.0,8372.0
12-04 09:54:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872541696.0,476798976.0,27030626304.0,239108096.0,9167.0,8007.0
12-04 09:54:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5872242688.0,476798976.0,27030626304.0,239407104.0,6043.0,4095.0
12-04 09:54:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872033792.0,476798976.0,27030626304.0,239616000.0,7768.0,5988.0
12-04 09:54:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872033792.0,476798976.0,27030626304.0,239616000.0,7309.0,5547.0
12-04 09:54:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5872033792.0,476798976.0,27030626304.0,239616000.0,8553.0,6993.0
12-04 09:54:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872033792.0,476798976.0,27030626304.0,239616000.0,8306.0,7176.0
12-04 09:54:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872033792.0,476798976.0,27030626304.0,239616000.0,9036.0,7954.0
12-04 09:54:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872033792.0,476798976.0,27030626304.0,239616000.0,7173.0,5395.0
12-04 09:54:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872029696.0,476803072.0,27030626304.0,239616000.0,8422.0,6861.0
12-04 09:54:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872029696.0,476803072.0,27030626304.0,239616000.0,7203.0,5527.0
12-04 09:54:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872029696.0,476803072.0,27030626304.0,239616000.0,8105.0,6316.0
12-04 09:54:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872029696.0,476803072.0,27030626304.0,239616000.0,7601.0,6468.0
12-04 09:54:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872025600.0,476803072.0,27030630400.0,239616000.0,8354.0,6679.0
12-04 09:55:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872152576.0,476803072.0,27030630400.0,239489024.0,6489.0,4250.0
12-04 09:55:01,0.0,0.0,100.0,0.0,0.0,0.0,278528.0,12288.0,68.0,2.0,5872472064.0,477077504.0,27030634496.0,238891008.0,8383.0,6878.0
12-04 09:55:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872390144.0,477077504.0,27030634496.0,238972928.0,9582.0,9381.0
12-04 09:55:03,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872271360.0,477077504.0,27030634496.0,239091712.0,25552.0,24081.0
12-04 09:55:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5872271360.0,477077504.0,27030634496.0,239091712.0,8158.0,6090.0
12-04 09:55:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872271360.0,477077504.0,27030634496.0,239091712.0,8560.0,6384.0
12-04 09:55:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,5872271360.0,477077504.0,27030634496.0,239091712.0,7826.0,5843.0
12-04 09:55:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872521216.0,477077504.0,27030638592.0,238837760.0,9556.0,7762.0
12-04 09:55:08,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872521216.0,477077504.0,27030638592.0,238837760.0,25336.0,23272.0
12-04 09:55:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,5872521216.0,477077504.0,27030638592.0,238837760.0,12067.0,10477.0
12-04 09:55:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872521216.0,477077504.0,27030638592.0,238837760.0,8873.0,7127.0
12-04 09:55:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872517120.0,477077504.0,27030642688.0,238837760.0,9267.0,7503.0
12-04 09:55:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872517120.0,477077504.0,27030642688.0,238837760.0,7980.0,5469.0
12-04 09:55:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872517120.0,477077504.0,27030642688.0,238837760.0,25885.0,23642.0
12-04 09:55:14,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,5872517120.0,477077504.0,27030642688.0,238837760.0,8516.0,7690.0
12-04 09:55:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872517120.0,477077504.0,27030642688.0,238837760.0,7789.0,5708.0
12-04 09:55:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872513024.0,477077504.0,27030646784.0,238837760.0,7169.0,5436.0
12-04 09:55:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872504832.0,477077504.0,27030646784.0,238845952.0,9685.0,8678.0
12-04 09:55:18,0.251,0.0,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5872496640.0,477077504.0,27030646784.0,238854144.0,8949.0,8206.0
12-04 09:55:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872496640.0,477077504.0,27030646784.0,238854144.0,7828.0,5756.0
12-04 09:55:20,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5872492544.0,477081600.0,27030646784.0,238854144.0,7763.0,6629.0
12-04 09:55:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872492544.0,477081600.0,27030646784.0,238854144.0,7526.0,5135.0
12-04 09:55:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872492544.0,477081600.0,27030646784.0,238854144.0,7175.0,5394.0
12-04 09:55:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871992832.0,477081600.0,27030646784.0,239353856.0,9030.0,7957.0
12-04 09:55:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871992832.0,477081600.0,27030646784.0,239353856.0,7042.0,5394.0
12-04 09:55:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871992832.0,477081600.0,27030646784.0,239353856.0,7669.0,5600.0
12-04 09:55:26,0.083,0.166,99.502,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,5871988736.0,477081600.0,27030650880.0,239353856.0,9171.0,8928.0
12-04 09:55:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871988736.0,477081600.0,27030650880.0,239353856.0,7422.0,5815.0
12-04 09:55:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871988736.0,477081600.0,27030650880.0,239353856.0,8196.0,6857.0
12-04 09:55:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871988736.0,477081600.0,27030650880.0,239353856.0,8234.0,6139.0
12-04 09:55:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871988736.0,477081600.0,27030650880.0,239353856.0,8322.0,6941.0
12-04 09:55:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871988736.0,477081600.0,27030650880.0,239353856.0,8767.0,6698.0
12-04 09:55:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871988736.0,477081600.0,27030650880.0,239353856.0,7829.0,5933.0
12-04 09:55:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871988736.0,477081600.0,27030650880.0,239353856.0,9098.0,7393.0
12-04 09:55:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5871992832.0,477081600.0,27030654976.0,239345664.0,8749.0,7220.0
12-04 09:55:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871992832.0,477081600.0,27030654976.0,239345664.0,8321.0,6090.0
12-04 09:55:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871992832.0,477081600.0,27030654976.0,239345664.0,8644.0,7236.0
12-04 09:55:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871992832.0,477081600.0,27030654976.0,239345664.0,8767.0,6699.0
12-04 09:55:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5871984640.0,477081600.0,27030654976.0,239353856.0,8443.0,6988.0
12-04 09:55:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,5872111616.0,477081600.0,27030654976.0,239226880.0,10382.0,8791.0
12-04 09:55:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872111616.0,477081600.0,27030654976.0,239226880.0,7923.0,6520.0
12-04 09:55:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5872111616.0,477081600.0,27030654976.0,239226880.0,7008.0,4468.0
12-04 09:55:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872111616.0,477081600.0,27030654976.0,239226880.0,8526.0,7419.0
12-04 09:55:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872103424.0,477081600.0,27030663168.0,239226880.0,25424.0,23398.0
12-04 09:55:44,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,5871976448.0,477081600.0,27030663168.0,239353856.0,7163.0,5436.0
12-04 09:55:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,9136.0,8095.0
12-04 09:55:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,7169.0,5436.0
12-04 09:55:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5871976448.0,477081600.0,27030663168.0,239353856.0,9611.0,8711.0
12-04 09:55:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,9738.0,8430.0
12-04 09:55:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5871976448.0,477081600.0,27030663168.0,239353856.0,7828.0,5691.0
12-04 09:55:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,6575.0,4201.0
12-04 09:55:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,10556.0,8980.0
12-04 09:55:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871976448.0,477081600.0,27030663168.0,239353856.0,7807.0,6111.0
12-04 09:55:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,11088.0,10001.0
12-04 09:55:54,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,7168.0,5394.0
12-04 09:55:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871972352.0,477081600.0,27030667264.0,239353856.0,9036.0,7939.0
12-04 09:55:56,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871972352.0,477081600.0,27030667264.0,239353856.0,7229.0,5717.0
12-04 09:55:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871972352.0,477081600.0,27030667264.0,239353856.0,8981.0,7696.0
12-04 09:55:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871972352.0,477081600.0,27030667264.0,239353856.0,6614.0,4316.0
12-04 09:55:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871972352.0,477081600.0,27030667264.0,239353856.0,8261.0,6947.0
12-04 09:56:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871972352.0,477081600.0,27030667264.0,239353856.0,7988.0,6887.0
12-04 09:56:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5871972352.0,477081600.0,27030667264.0,239353856.0,8288.0,6934.0
12-04 09:56:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871972352.0,477081600.0,27030667264.0,239353856.0,8921.0,8186.0
12-04 09:56:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872234496.0,477081600.0,27030667264.0,239091712.0,7074.0,4679.0
12-04 09:56:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872230400.0,477081600.0,27030671360.0,239091712.0,9427.0,8138.0
12-04 09:56:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872230400.0,477081600.0,27030671360.0,239091712.0,8953.0,6632.0
12-04 09:56:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872230400.0,477081600.0,27030671360.0,239091712.0,9044.0,7293.0
12-04 09:56:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872214016.0,477081600.0,27030671360.0,239108096.0,9778.0,8020.0
12-04 09:56:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872349184.0,477081600.0,27030671360.0,238972928.0,9032.0,7268.0
12-04 09:56:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872349184.0,477081600.0,27030671360.0,238972928.0,10484.0,8309.0
12-04 09:56:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5872349184.0,477081600.0,27030671360.0,238972928.0,8013.0,5927.0
12-04 09:56:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872349184.0,477081600.0,27030671360.0,238972928.0,9240.0,7464.0
12-04 09:56:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872345088.0,477081600.0,27030675456.0,238972928.0,8656.0,6745.0
12-04 09:56:13,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872345088.0,477081600.0,27030675456.0,238972928.0,26565.0,25070.0
12-04 09:56:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,5872345088.0,477081600.0,27030675456.0,238972928.0,7896.0,6744.0
12-04 09:56:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872340992.0,477081600.0,27030679552.0,238972928.0,7769.0,5625.0
12-04 09:56:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5872340992.0,477081600.0,27030679552.0,238972928.0,7275.0,5485.0
12-04 09:56:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872340992.0,477081600.0,27030679552.0,238972928.0,9238.0,8309.0
12-04 09:56:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872340992.0,477081600.0,27030679552.0,238972928.0,6140.0,4523.0
12-04 09:56:19,0.0,0.0,99.833,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,5872467968.0,477081600.0,27030679552.0,238845952.0,8088.0,6023.0
12-04 09:56:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872451584.0,477081600.0,27030679552.0,238862336.0,8576.0,8097.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,477081600.0,27030683648.0,238862336.0,10881.0,9902.0
12-04 09:56:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872443392.0,477085696.0,27030683648.0,238862336.0,7546.0,5929.0
12-04 09:56:23,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,477085696.0,27030683648.0,238862336.0,7108.0,4630.0
12-04 09:56:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5872443392.0,477085696.0,27030683648.0,238862336.0,7963.0,6844.0
12-04 09:56:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,477085696.0,27030683648.0,238862336.0,7603.0,5783.0
12-04 09:56:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,477085696.0,27030683648.0,238862336.0,9878.0,10382.0
12-04 09:56:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,477085696.0,27030683648.0,238862336.0,8312.0,6601.0
12-04 09:56:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872439296.0,477089792.0,27030683648.0,238862336.0,7983.0,6770.0
12-04 09:56:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872439296.0,477089792.0,27030683648.0,238862336.0,8884.0,7282.0
12-04 09:56:30,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872439296.0,477089792.0,27030683648.0,238862336.0,7152.0,4764.0
12-04 09:56:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,477089792.0,27030687744.0,238862336.0,8983.0,7539.0
12-04 09:56:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872308224.0,477089792.0,27030687744.0,238989312.0,8333.0,6539.0
12-04 09:56:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872308224.0,477089792.0,27030687744.0,238989312.0,8917.0,7395.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872308224.0,477089792.0,27030687744.0,238989312.0,7669.0,5958.0
12-04 09:56:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872308224.0,477089792.0,27030687744.0,238989312.0,8489.0,6453.0
12-04 09:56:36,0.167,0.584,99.166,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4687331328.0,477089792.0,27030687744.0,1423966208.0,9143.0,8270.0
12-04 09:56:37,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4687331328.0,477089792.0,27030687744.0,1423966208.0,9982.0,9089.0
12-04 09:56:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687319040.0,477089792.0,27030691840.0,1423974400.0,7750.0,5237.0
12-04 09:56:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,4687319040.0,477089792.0,27030691840.0,1423974400.0,9578.0,7631.0
12-04 09:56:40,0.999,0.083,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687319040.0,477089792.0,27030691840.0,1423974400.0,7179.0,5419.0
12-04 09:56:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687319040.0,477089792.0,27030691840.0,1423974400.0,8178.0,6161.0
12-04 09:56:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4687319040.0,477089792.0,27030691840.0,1423974400.0,8350.0,7702.0
12-04 09:56:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687978496.0,477089792.0,27030691840.0,1423314944.0,26614.0,25741.0
12-04 09:56:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4687970304.0,477089792.0,27030691840.0,1423323136.0,8717.0,7975.0
12-04 09:56:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687970304.0,477089792.0,27030691840.0,1423323136.0,7113.0,4626.0
12-04 09:56:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687970304.0,477089792.0,27030691840.0,1423323136.0,7746.0,6177.0
12-04 09:56:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687970304.0,477089792.0,27030691840.0,1423323136.0,7739.0,5690.0
12-04 09:56:48,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4687966208.0,477089792.0,27030695936.0,1423323136.0,7822.0,6606.0
12-04 09:56:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,9102.0,8043.0
12-04 09:56:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,6448.0,4267.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,7684.0,5400.0
12-04 09:56:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,9756.0,10099.0
12-04 09:56:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,7086.0,4870.0
12-04 09:56:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,8028.0,6745.0
12-04 09:56:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,8306.0,6392.0
12-04 09:56:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,9131.0,8943.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,7799.0,6082.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,23810.0,21589.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,9437.0,8393.0
12-04 09:57:00,0.083,0.0,99.583,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,8466.0,7309.0
12-04 09:57:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687958016.0,477089792.0,27030704128.0,1423323136.0,8492.0,7222.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687958016.0,477089792.0,27030704128.0,1423323136.0,8295.0,7891.0
12-04 09:57:03,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4688592896.0,477089792.0,27030704128.0,1422688256.0,7156.0,5363.0
12-04 09:57:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4688592896.0,477089792.0,27030704128.0,1422688256.0,9924.0,7974.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688592896.0,477089792.0,27030704128.0,1422688256.0,8455.0,5823.0
12-04 09:57:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4688592896.0,477089792.0,27030704128.0,1422688256.0,8486.0,7007.0
12-04 09:57:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688592896.0,477089792.0,27030704128.0,1422688256.0,9926.0,8943.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,7077.0,4578.0
12-04 09:57:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,11734.0,10357.0
12-04 09:57:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,9638.0,8975.0
12-04 09:57:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,9166.0,7789.0
12-04 09:57:12,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,7538.0,4917.0
12-04 09:57:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,25788.0,23667.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,7883.0,6539.0
12-04 09:57:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,8106.0,6159.0
12-04 09:57:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688584704.0,477089792.0,27030712320.0,1422688256.0,8676.0,7824.0
12-04 09:57:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688584704.0,477089792.0,27030712320.0,1422688256.0,7180.0,4588.0
12-04 09:57:18,0.334,0.0,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4688584704.0,477089792.0,27030712320.0,1422688256.0,7797.0,6623.0
12-04 09:57:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685791232.0,477089792.0,27030712320.0,1425481728.0,13172.0,12166.0
12-04 09:57:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4685787136.0,477089792.0,27030716416.0,1425481728.0,7923.0,6564.0
12-04 09:57:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685787136.0,477089792.0,27030716416.0,1425481728.0,7623.0,5148.0
12-04 09:57:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685787136.0,477089792.0,27030716416.0,1425481728.0,8076.0,6786.0
12-04 09:57:23,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685922304.0,477089792.0,27030716416.0,1425346560.0,26452.0,25260.0
12-04 09:57:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,4685922304.0,477089792.0,27030716416.0,1425346560.0,6514.0,4267.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685922304.0,477089792.0,27030716416.0,1425346560.0,9048.0,8031.0
12-04 09:57:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685922304.0,477089792.0,27030716416.0,1425346560.0,7577.0,5905.0
12-04 09:57:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4685918208.0,477089792.0,27030720512.0,1425346560.0,8357.0,6926.0
12-04 09:57:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685918208.0,477089792.0,27030720512.0,1425346560.0,7173.0,5547.0
12-04 09:57:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4685918208.0,477089792.0,27030720512.0,1425346560.0,9049.0,7374.0
12-04 09:57:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4686045184.0,477089792.0,27030720512.0,1425219584.0,9681.0,9158.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686045184.0,477089792.0,27030720512.0,1425219584.0,8289.0,6114.0
12-04 09:57:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686045184.0,477089792.0,27030720512.0,1425219584.0,7049.0,4764.0
12-04 09:57:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686045184.0,477089792.0,27030720512.0,1425219584.0,26344.0,24805.0
12-04 09:57:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686045184.0,477089792.0,27030720512.0,1425219584.0,11104.0,10284.0
12-04 09:57:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,8774.0,6844.0
12-04 09:57:36,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,7669.0,5841.0
12-04 09:57:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,8290.0,6156.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,9091.0,8279.0
12-04 09:57:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,10420.0,9102.0
12-04 09:57:40,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,7745.0,6226.0
12-04 09:57:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,9076.0,8146.0
12-04 09:57:42,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,6555.0,4316.0
12-04 09:57:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686168064.0,477089792.0,27030724608.0,1425092608.0,25148.0,23277.0
12-04 09:57:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4686168064.0,477089792.0,27030724608.0,1425092608.0,8541.0,7861.0
12-04 09:57:45,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,8993.0,7564.0
12-04 09:57:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,7335.0,5484.0
12-04 09:57:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,7799.0,5692.0
12-04 09:57:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,9338.0,7511.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,11015.0,9901.0
12-04 09:57:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,8341.0,7238.0
12-04 09:57:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,6418.0,4188.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686159872.0,477089792.0,27030732800.0,1425092608.0,7079.0,5262.0
12-04 09:57:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686159872.0,477089792.0,27030732800.0,1425092608.0,8643.0,7101.0
12-04 09:57:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4686159872.0,477089792.0,27030732800.0,1425092608.0,8476.0,7773.0
12-04 09:57:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,8113.0,6188.0
12-04 09:57:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,7108.0,5393.0
12-04 09:57:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,9137.0,8095.0
12-04 09:57:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,7711.0,5682.0
12-04 09:57:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,8029.0,6097.0
12-04 09:58:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,7765.0,5977.0
12-04 09:58:01,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,9625.0,9213.0
12-04 09:58:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4686163968.0,477089792.0,27030736896.0,1425084416.0,7168.0,5395.0
12-04 09:58:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686172160.0,477089792.0,27030736896.0,1425076224.0,7075.0,4473.0
12-04 09:58:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4686163968.0,477089792.0,27030736896.0,1425084416.0,8806.0,7352.0
12-04 09:58:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030736896.0,1425084416.0,10524.0,9477.0
12-04 09:58:06,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4686159872.0,477089792.0,27030740992.0,1425084416.0,7893.0,5842.0
12-04 09:58:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686159872.0,477089792.0,27030740992.0,1425084416.0,8486.0,6226.0
12-04 09:58:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686159872.0,477089792.0,27030740992.0,1425084416.0,8092.0,5957.0
12-04 09:58:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686159872.0,477089792.0,27030740992.0,1425084416.0,11140.0,9241.0
12-04 09:58:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686135296.0,477089792.0,27030740992.0,1425108992.0,9245.0,7768.0
12-04 09:58:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686135296.0,477089792.0,27030740992.0,1425108992.0,25626.0,23279.0
12-04 09:58:12,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4686135296.0,477089792.0,27030740992.0,1425108992.0,7298.0,4715.0
12-04 09:58:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686131200.0,477089792.0,27030745088.0,1425108992.0,27271.0,25947.0
12-04 09:58:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,8516.0,7824.0
12-04 09:58:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,8605.0,7284.0
12-04 09:58:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,6555.0,4316.0
12-04 09:58:17,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,7869.0,5848.0
12-04 09:58:18,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,4.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,7696.0,6562.0
12-04 09:58:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,8316.0,6992.0
12-04 09:58:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,6998.0,4876.0
12-04 09:58:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,11110.0,11563.0
12-04 09:58:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,6589.0,4312.0
12-04 09:58:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686118912.0,477089792.0,27030749184.0,1425117184.0,8448.0,7060.0
12-04 09:58:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,8.0,4686114816.0,477089792.0,27030753280.0,1425117184.0,6489.0,4432.0
12-04 09:58:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686114816.0,477089792.0,27030753280.0,1425117184.0,8927.0,7488.0
12-04 09:58:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686114816.0,477089792.0,27030753280.0,1425117184.0,7833.0,6587.0
12-04 09:58:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686114816.0,477089792.0,27030753280.0,1425117184.0,7762.0,5916.0
12-04 09:58:28,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686114816.0,477089792.0,27030753280.0,1425117184.0,7862.0,6769.0
12-04 09:58:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686106624.0,477089792.0,27030753280.0,1425125376.0,9698.0,8700.0
12-04 09:58:30,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4686106624.0,477089792.0,27030753280.0,1425125376.0,8695.0,7806.0
12-04 09:58:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686106624.0,477089792.0,27030753280.0,1425125376.0,7801.0,5049.0
12-04 09:58:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686102528.0,477089792.0,27030757376.0,1425125376.0,8489.0,7218.0
12-04 09:58:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686102528.0,477089792.0,27030757376.0,1425125376.0,8944.0,7441.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4686118912.0,477089792.0,27030757376.0,1425108992.0,7729.0,6001.0
12-04 09:58:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686118912.0,477089792.0,27030757376.0,1425108992.0,7888.0,5422.0
12-04 09:58:36,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4686118912.0,477089792.0,27030757376.0,1425108992.0,7870.0,6074.0
12-04 09:58:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4686118912.0,477089792.0,27030757376.0,1425108992.0,9867.0,9667.0
12-04 09:58:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686118912.0,477089792.0,27030757376.0,1425108992.0,8982.0,8225.0
12-04 09:58:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4686241792.0,477089792.0,27030761472.0,1424982016.0,10366.0,8818.0
12-04 09:58:40,0.753,0.0,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686241792.0,477089792.0,27030761472.0,1424982016.0,7713.0,6049.0
12-04 09:58:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686241792.0,477089792.0,27030761472.0,1424982016.0,25199.0,23228.0
12-04 09:58:42,0.0,0.167,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4686241792.0,477089792.0,27030761472.0,1424982016.0,7787.0,6579.0
12-04 09:58:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686766080.0,477089792.0,27030761472.0,1424457728.0,24338.0,21992.0
12-04 09:58:44,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4686766080.0,477089792.0,27030761472.0,1424457728.0,6554.0,4316.0
12-04 09:58:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,10207.0,9782.0
12-04 09:58:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,7229.0,5478.0
12-04 09:58:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,9665.0,9197.0
12-04 09:58:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,7203.0,5462.0
12-04 09:58:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,8582.0,7155.0
12-04 09:58:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,6991.0,4785.0
12-04 09:58:51,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686753792.0,477089792.0,27030765568.0,1424465920.0,11039.0,9978.0
12-04 09:58:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686753792.0,477089792.0,27030765568.0,1424465920.0,7108.0,5262.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686753792.0,477089792.0,27030765568.0,1424465920.0,8388.0,6875.0
12-04 09:58:54,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4686753792.0,477089792.0,27030765568.0,1424465920.0,8636.0,7840.0
12-04 09:58:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686753792.0,477089792.0,27030765568.0,1424465920.0,7334.0,4697.0
12-04 09:58:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,7032.0,4929.0
12-04 09:58:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,9115.0,8181.0
12-04 09:58:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,7822.0,6540.0
12-04 09:58:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,7728.0,5774.0
12-04 09:59:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,7680.0,6016.0
12-04 09:59:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,9070.0,8136.0
12-04 09:59:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686745600.0,477089792.0,27030773760.0,1424465920.0,7208.0,5419.0
12-04 09:59:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686745600.0,477089792.0,27030773760.0,1424465920.0,8161.0,6673.0
12-04 09:59:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4686745600.0,477089792.0,27030773760.0,1424465920.0,7897.0,5839.0
12-04 09:59:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686745600.0,477089792.0,27030773760.0,1424465920.0,27793.0,25260.0
12-04 09:59:06,0.083,0.500,99.249,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4108496896.0,477089792.0,27030773760.0,2002714624.0,9200.0,8115.0
12-04 09:59:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108496896.0,477089792.0,27030773760.0,2002714624.0,9111.0,7424.0
12-04 09:59:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108488704.0,477089792.0,27030773760.0,2002722816.0,8580.0,7086.0
12-04 09:59:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4108488704.0,477089792.0,27030773760.0,2002722816.0,9757.0,7088.0
12-04 09:59:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,9638.0,8679.0
12-04 09:59:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,8557.0,6229.0
12-04 09:59:12,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,8846.0,7152.0
12-04 09:59:13,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,25876.0,23667.0
12-04 09:59:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,8082.0,6880.0
12-04 09:59:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,8666.0,7421.0
12-04 09:59:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,7862.0,6656.0
12-04 09:59:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,7214.0,4679.0
12-04 09:59:18,0.250,0.083,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,7766.0,5727.0
12-04 09:59:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,8422.0,6860.0
12-04 09:59:20,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030781952.0,2002722816.0,7651.0,5942.0
12-04 09:59:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030781952.0,2002722816.0,8413.0,6853.0
12-04 09:59:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030781952.0,2002722816.0,9076.0,8925.0
12-04 09:59:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4108623872.0,477089792.0,27030781952.0,2002579456.0,24893.0,22977.0
12-04 09:59:24,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4108615680.0,477089792.0,27030781952.0,2002587648.0,7332.0,6307.0
12-04 09:59:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108615680.0,477089792.0,27030781952.0,2002587648.0,8272.0,6371.0
12-04 09:59:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108615680.0,477089792.0,27030781952.0,2002587648.0,8616.0,8030.0
12-04 09:59:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108615680.0,477089792.0,27030781952.0,2002587648.0,7141.0,4539.0
12-04 09:59:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108611584.0,477089792.0,27030786048.0,2002587648.0,7275.0,5485.0
12-04 09:59:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4108611584.0,477089792.0,27030786048.0,2002587648.0,9114.0,7374.0
12-04 09:59:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4108607488.0,477089792.0,27030790144.0,2002587648.0,26021.0,24350.0
12-04 09:59:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108607488.0,477089792.0,27030790144.0,2002587648.0,10221.0,7819.0
12-04 09:59:32,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030790144.0,2002714624.0,7763.0,5933.0
12-04 09:59:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030790144.0,2002714624.0,8950.0,7283.0
12-04 09:59:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4108480512.0,477089792.0,27030790144.0,2002714624.0,7824.0,5988.0
12-04 09:59:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030790144.0,2002714624.0,27032.0,26060.0
12-04 09:59:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4108480512.0,477089792.0,27030790144.0,2002714624.0,8417.0,7077.0
12-04 09:59:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,8329.0,6204.0
12-04 09:59:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,7075.0,4649.0
12-04 09:59:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,9638.0,7661.0
12-04 09:59:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,8795.0,8093.0
12-04 09:59:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,7115.0,4522.0
12-04 09:59:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,7208.0,5485.0
12-04 09:59:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108222464.0,477089792.0,27030794240.0,2002968576.0,27022.0,26726.0
12-04 09:59:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4108222464.0,477089792.0,27030794240.0,2002968576.0,8561.0,7938.0
12-04 09:59:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4108222464.0,477089792.0,27030794240.0,2002968576.0,8541.0,6655.0
12-04 09:59:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108222464.0,477089792.0,27030794240.0,2002968576.0,7079.0,5329.0
12-04 09:59:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108218368.0,477089792.0,27030798336.0,2002968576.0,8327.0,6946.0
12-04 09:59:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4108218368.0,477089792.0,27030798336.0,2002968576.0,6775.0,4557.0
12-04 09:59:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,7703.0,5661.0
12-04 09:59:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,8794.0,8122.0
12-04 09:59:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,7868.0,5849.0
12-04 09:59:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,7268.0,5527.0
12-04 09:59:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,9197.0,8113.0
12-04 09:59:54,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,6947.0,5300.0
12-04 09:59:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,8834.0,7445.0
12-04 09:59:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,8547.0,7733.0
12-04 09:59:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100849664.0,477089792.0,27030802432.0,2010333184.0,7723.0,5685.0
12-04 09:59:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100849664.0,477089792.0,27030802432.0,2010333184.0,6514.0,4267.0
12-04 09:59:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100849664.0,477089792.0,27030802432.0,2010333184.0,8583.0,7017.0
12-04 10:00:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100845568.0,477089792.0,27030806528.0,2010333184.0,8582.0,6928.0
12-04 10:00:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100845568.0,477089792.0,27030806528.0,2010333184.0,8419.0,6093.0
12-04 10:00:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100845568.0,477089792.0,27030806528.0,2010333184.0,7202.0,5420.0
12-04 10:00:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100083712.0,477089792.0,27030806528.0,2011095040.0,9037.0,8045.0
12-04 10:00:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100083712.0,477089792.0,27030806528.0,2011095040.0,7992.0,5933.0
12-04 10:00:05,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100083712.0,477089792.0,27030806528.0,2011095040.0,11800.0,10171.0
12-04 10:00:06,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,8751.0,7190.0
12-04 10:00:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,11245.0,9281.0
12-04 10:00:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,7365.0,4715.0
12-04 10:00:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,11272.0,9424.0
12-04 10:00:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,8396.0,6705.0
12-04 10:00:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,9287.0,7326.0
12-04 10:00:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,8113.0,5975.0
12-04 10:00:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,26388.0,25455.0
12-04 10:00:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,6454.0,4263.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,9796.0,9198.0
12-04 10:00:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,6958.0,4789.0
12-04 10:00:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,9107.0,8004.0
12-04 10:00:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,9897.0,8673.0
12-04 10:00:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,7702.0,5662.0
12-04 10:00:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,7922.0,6628.0
12-04 10:00:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,8078.0,6366.0
12-04 10:00:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,7203.0,5498.0
12-04 10:00:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100329472.0,477089792.0,27030814720.0,2010841088.0,7214.0,4679.0
12-04 10:00:24,0.0,0.083,99.416,0.500,0.0,0.0,0.0,28672.0,0.0,3.0,4100317184.0,477093888.0,27030814720.0,2010849280.0,9735.0,10139.0
12-04 10:00:25,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,8358.0,7018.0
12-04 10:00:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,7824.0,6123.0
12-04 10:00:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,10389.0,8874.0
12-04 10:00:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,7174.0,5394.0
12-04 10:00:29,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,8915.0,7373.0
12-04 10:00:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,7287.0,4880.0
12-04 10:00:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,10573.0,10072.0
12-04 10:00:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100308992.0,477093888.0,27030822912.0,2010849280.0,8450.0,7168.0
12-04 10:00:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100304896.0,477093888.0,27030827008.0,2010849280.0,10131.0,8063.0
12-04 10:00:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100304896.0,477093888.0,27030827008.0,2010849280.0,9149.0,8313.0
12-04 10:00:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100431872.0,477093888.0,27030827008.0,2010722304.0,9171.0,7423.0
12-04 10:00:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100431872.0,477093888.0,27030827008.0,2010722304.0,7399.0,5179.0
12-04 10:00:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100431872.0,477093888.0,27030827008.0,2010722304.0,8318.0,6177.0
12-04 10:00:38,0.0,0.0,99.917,0.083,0.0,0.0,151552.0,0.0,37.0,0.0,4100419584.0,477229056.0,27030831104.0,2010595328.0,9070.0,7393.0
12-04 10:00:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101054464.0,477229056.0,27030831104.0,2009960448.0,9852.0,7912.0
12-04 10:00:40,0.752,0.084,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101181440.0,477229056.0,27030831104.0,2009833472.0,8362.0,7637.0
12-04 10:00:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101181440.0,477229056.0,27030831104.0,2009833472.0,9276.0,7044.0
12-04 10:00:42,0.0,0.0,99.833,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,4101177344.0,477229056.0,27030835200.0,2009833472.0,8728.0,8055.0
12-04 10:00:43,0.250,0.0,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,25701.0,24291.0
12-04 10:00:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,7205.0,5709.0
12-04 10:00:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,8310.0,6953.0
12-04 10:00:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,8983.0,6854.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,8504.0,6898.0
12-04 10:00:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,6527.0,4267.0
12-04 10:00:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,9743.0,9254.0
12-04 10:00:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,7221.0,5484.0
12-04 10:00:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,8288.0,6603.0
12-04 10:00:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101046272.0,477229056.0,27030839296.0,2009960448.0,8571.0,7849.0
12-04 10:00:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101046272.0,477229056.0,27030839296.0,2009960448.0,7579.0,5638.0
12-04 10:00:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4101046272.0,477229056.0,27030839296.0,2009960448.0,6778.0,4498.0
12-04 10:00:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4101046272.0,477229056.0,27030839296.0,2009960448.0,9866.0,9394.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4101042176.0,477233152.0,27030839296.0,2009960448.0,7349.0,5793.0
12-04 10:00:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,8891.0,7999.0
12-04 10:00:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,6478.0,4225.0
12-04 10:00:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,8364.0,6836.0
12-04 10:01:00,0.167,0.0,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,7653.0,6727.0
12-04 10:01:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,7321.0,4704.0
12-04 10:01:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,7846.0,6565.0
12-04 10:01:03,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101566464.0,477233152.0,27030839296.0,2009436160.0,7544.0,5504.0
12-04 10:01:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101558272.0,477233152.0,27030847488.0,2009436160.0,9972.0,9414.0
12-04 10:01:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101558272.0,477233152.0,27030847488.0,2009436160.0,9037.0,6817.0
12-04 10:01:06,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101558272.0,477233152.0,27030847488.0,2009436160.0,8681.0,7053.0
12-04 10:01:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101558272.0,477233152.0,27030847488.0,2009436160.0,8627.0,6342.0
12-04 10:01:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101550080.0,477233152.0,27030847488.0,2009444352.0,9344.0,8221.0
12-04 10:01:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,4101550080.0,477233152.0,27030847488.0,2009444352.0,9900.0,7001.0
12-04 10:01:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101550080.0,477233152.0,27030847488.0,2009444352.0,8452.0,6378.0
12-04 10:01:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,9076.0,7283.0
12-04 10:01:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,9449.0,8296.0
12-04 10:01:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,25892.0,23521.0
12-04 10:01:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,7286.0,5526.0
12-04 10:01:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,9782.0,8687.0
12-04 10:01:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,6583.0,4312.0
12-04 10:01:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,26043.0,24489.0
12-04 10:01:18,0.251,0.0,99.666,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4101537792.0,477233152.0,27030851584.0,2009452544.0,7972.0,6815.0
12-04 10:01:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101537792.0,477233152.0,27030851584.0,2009452544.0,7428.0,4924.0
12-04 10:01:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101537792.0,477233152.0,27030851584.0,2009452544.0,7656.0,6634.0
12-04 10:01:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101533696.0,477233152.0,27030855680.0,2009452544.0,26286.0,25282.0
12-04 10:01:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101566464.0,477233152.0,27030855680.0,2009419776.0,7963.0,6861.0
12-04 10:01:23,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,25374.0,23279.0
12-04 10:01:24,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,7946.0,6655.0
12-04 10:01:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,9395.0,8667.0
12-04 10:01:26,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,6719.0,4425.0
12-04 10:01:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,7638.0,5898.0
12-04 10:01:28,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,7246.0,5342.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,8270.0,6296.0
12-04 10:01:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,8202.0,6506.0
12-04 10:01:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101824512.0,477233152.0,27030859776.0,2009157632.0,10287.0,9713.0
12-04 10:01:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101824512.0,477233152.0,27030859776.0,2009157632.0,8937.0,6537.0
12-04 10:01:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101824512.0,477233152.0,27030859776.0,2009157632.0,10494.0,8242.0
12-04 10:01:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101824512.0,477233152.0,27030859776.0,2009157632.0,9439.0,8790.0
12-04 10:01:35,0.0,0.0,99.750,0.250,0.0,0.0,0.0,57344.0,0.0,6.0,4101951488.0,477233152.0,27030859776.0,2009030656.0,9513.0,8498.0
12-04 10:01:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100296704.0,477233152.0,27030863872.0,2010681344.0,6510.0,4461.0
12-04 10:01:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100296704.0,477233152.0,27030863872.0,2010681344.0,8259.0,6126.0
12-04 10:01:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100292608.0,477233152.0,27030867968.0,2010681344.0,8472.0,7050.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100292608.0,477233152.0,27030867968.0,2010681344.0,11026.0,9530.0
12-04 10:01:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100292608.0,477233152.0,27030867968.0,2010681344.0,23794.0,21606.0
12-04 10:01:41,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100292608.0,477233152.0,27030867968.0,2010681344.0,26307.0,25342.0
12-04 10:01:42,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100292608.0,477233152.0,27030867968.0,2010681344.0,8511.0,7758.0
12-04 10:01:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,24434.0,21843.0
12-04 10:01:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,9297.0,8792.0
12-04 10:01:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,6924.0,4584.0
12-04 10:01:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,7232.0,5485.0
12-04 10:01:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,7549.0,5601.0
12-04 10:01:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,8440.0,7734.0
12-04 10:01:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100677632.0,477233152.0,27030872064.0,2010292224.0,8950.0,7426.0
12-04 10:01:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100677632.0,477233152.0,27030872064.0,2010292224.0,7957.0,6746.0
12-04 10:01:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100677632.0,477233152.0,27030872064.0,2010292224.0,8393.0,6940.0
12-04 10:01:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100677632.0,477233152.0,27030872064.0,2010292224.0,7132.0,5460.0
12-04 10:01:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,7744.0,5756.0
12-04 10:01:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,7571.0,5929.0
12-04 10:01:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,7644.0,5666.0
12-04 10:01:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,7941.0,6739.0
12-04 10:01:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,8464.0,6926.0
12-04 10:01:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,8449.0,6891.0
12-04 10:01:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,9270.0,8522.0
12-04 10:02:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100669440.0,477237248.0,27030876160.0,2010292224.0,6578.0,4432.0
12-04 10:02:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100669440.0,477237248.0,27030876160.0,2010292224.0,8369.0,6860.0
12-04 10:02:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100669440.0,477237248.0,27030876160.0,2010292224.0,7452.0,5617.0
12-04 10:02:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100661248.0,477237248.0,27030876160.0,2010300416.0,7858.0,5775.0
12-04 10:02:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4100661248.0,477237248.0,27030876160.0,2010300416.0,9185.0,7763.0
12-04 10:02:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4100657152.0,477241344.0,27030876160.0,2010300416.0,9183.0,7373.0
12-04 10:02:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100657152.0,477241344.0,27030876160.0,2010300416.0,8457.0,6518.0
12-04 10:02:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100657152.0,477241344.0,27030876160.0,2010300416.0,9767.0,8429.0
12-04 10:02:08,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,8671.0,7218.0
12-04 10:02:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,9836.0,7050.0
12-04 10:02:10,0.083,0.083,99.333,0.500,0.0,0.0,0.0,53248.0,0.0,6.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,8431.0,6390.0
12-04 10:02:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,9362.0,7325.0
12-04 10:02:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,8570.0,7012.0
12-04 10:02:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,26484.0,24653.0
12-04 10:02:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,7393.0,5576.0
12-04 10:02:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,9464.0,8650.0
12-04 10:02:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,7463.0,5601.0
12-04 10:02:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,8432.0,6988.0
12-04 10:02:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,10405.0,9728.0
12-04 10:02:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,6991.0,4497.0
12-04 10:02:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,8230.0,7251.0
12-04 10:02:21,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,7614.0,5308.0
12-04 10:02:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,7332.0,6629.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,7925.0,5812.0
12-04 10:02:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,8801.0,8048.0
12-04 10:02:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100644864.0,477245440.0,27030884352.0,2010300416.0,9596.0,8825.0
12-04 10:02:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100640768.0,477245440.0,27030888448.0,2010300416.0,6709.0,4383.0
12-04 10:02:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100640768.0,477245440.0,27030888448.0,2010300416.0,7675.0,5599.0
12-04 10:02:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100636672.0,477245440.0,27030892544.0,2010300416.0,7946.0,6588.0
12-04 10:02:29,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100628480.0,477245440.0,27030892544.0,2010308608.0,8324.0,6116.0
12-04 10:02:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100628480.0,477245440.0,27030892544.0,2010308608.0,9546.0,8821.0
12-04 10:02:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100628480.0,477245440.0,27030892544.0,2010308608.0,9128.0,7392.0
12-04 10:02:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100628480.0,477245440.0,27030892544.0,2010308608.0,7640.0,5776.0
12-04 10:02:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100628480.0,477245440.0,27030892544.0,2010308608.0,9039.0,7253.0
12-04 10:02:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100624384.0,477249536.0,27030892544.0,2010308608.0,8283.0,6502.0
12-04 10:02:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100620288.0,477249536.0,27030896640.0,2010308608.0,9436.0,8654.0
12-04 10:02:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100620288.0,477249536.0,27030896640.0,2010308608.0,7936.0,6001.0
12-04 10:02:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100620288.0,477249536.0,27030896640.0,2010308608.0,9762.0,7257.0
12-04 10:02:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100620288.0,477249536.0,27030896640.0,2010308608.0,8330.0,7178.0
12-04 10:02:39,0.0,0.166,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4100620288.0,477249536.0,27030896640.0,2010308608.0,10632.0,9298.0
12-04 10:02:40,0.752,0.0,99.081,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4100743168.0,477249536.0,27030900736.0,2010181632.0,24988.0,23886.0
12-04 10:02:41,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100743168.0,477249536.0,27030900736.0,2010181632.0,8346.0,6811.0
12-04 10:02:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100743168.0,477249536.0,27030900736.0,2010181632.0,8352.0,7679.0
12-04 10:02:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,25542.0,24073.0
12-04 10:02:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,7048.0,5041.0
12-04 10:02:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,6978.0,4497.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,7804.0,6587.0
12-04 10:02:47,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,9241.0,8276.0
12-04 10:02:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,6524.0,4316.0
12-04 10:02:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,8794.0,7511.0
12-04 10:02:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,7204.0,5436.0
12-04 10:02:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100751360.0,477253632.0,27030904832.0,2010165248.0,8911.0,7922.0
12-04 10:02:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100751360.0,477253632.0,27030904832.0,2010165248.0,7444.0,5753.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100878336.0,477253632.0,27030904832.0,2010038272.0,8286.0,6883.0
12-04 10:02:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100874240.0,477253632.0,27030908928.0,2010038272.0,9456.0,9194.0
12-04 10:02:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100874240.0,477253632.0,27030908928.0,2010038272.0,7043.0,4535.0
12-04 10:02:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100874240.0,477253632.0,27030908928.0,2010038272.0,6850.0,4474.0
12-04 10:02:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,8417.0,6835.0
12-04 10:02:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,6490.0,4341.0
12-04 10:02:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,9518.0,8545.0
12-04 10:03:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,8447.0,8004.0
12-04 10:03:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,8587.0,7107.0
12-04 10:03:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,7792.0,6720.0
12-04 10:03:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100734976.0,477257728.0,27030908928.0,2010173440.0,25052.0,23255.0
12-04 10:03:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100734976.0,477257728.0,27030908928.0,2010173440.0,8931.0,7466.0
12-04 10:03:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100734976.0,477257728.0,27030908928.0,2010173440.0,7822.0,4987.0
12-04 10:03:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,8987.0,7396.0
12-04 10:03:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,9236.0,7374.0
12-04 10:03:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,8180.0,5951.0
12-04 10:03:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,11509.0,10682.0
12-04 10:03:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,9047.0,8134.0
12-04 10:03:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,7954.0,5054.0
12-04 10:03:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100726784.0,477257728.0,27030917120.0,2010173440.0,8677.0,7143.0
12-04 10:03:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100722688.0,477257728.0,27030921216.0,2010173440.0,26338.0,24795.0
12-04 10:03:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100722688.0,477257728.0,27030921216.0,2010173440.0,7954.0,6305.0
12-04 10:03:15,0.0,0.084,99.833,0.084,0.0,0.0,0.0,49152.0,0.0,6.0,4100722688.0,477257728.0,27030921216.0,2010173440.0,7012.0,4588.0
12-04 10:03:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100722688.0,477257728.0,27030921216.0,2010173440.0,8557.0,7803.0
12-04 10:03:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4100722688.0,477257728.0,27030921216.0,2010173440.0,9101.0,8319.0
12-04 10:03:18,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100714496.0,477257728.0,27030921216.0,2010181632.0,7681.0,5746.0
12-04 10:03:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100714496.0,477257728.0,27030921216.0,2010181632.0,8862.0,7425.0
12-04 10:03:20,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,6.0,4100714496.0,477257728.0,27030921216.0,2010181632.0,6462.0,4159.0
12-04 10:03:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100714496.0,477257728.0,27030921216.0,2010181632.0,8345.0,6872.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100714496.0,477257728.0,27030921216.0,2010181632.0,6750.0,4407.0
12-04 10:03:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,9648.0,9160.0
12-04 10:03:24,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,7658.0,5940.0
12-04 10:03:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,8457.0,7066.0
12-04 10:03:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,8387.0,7754.0
12-04 10:03:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,7893.0,6071.0
12-04 10:03:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,6425.0,4196.0
12-04 10:03:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,8636.0,6868.0
12-04 10:03:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,9799.0,9323.0
12-04 10:03:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,8260.0,6114.0
12-04 10:03:32,0.166,0.083,99.501,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4101222400.0,477257728.0,27030929408.0,2009665536.0,7766.0,5818.0
12-04 10:03:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101222400.0,477257728.0,27030929408.0,2009665536.0,9013.0,7372.0
12-04 10:03:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101222400.0,477257728.0,27030929408.0,2009665536.0,8183.0,6455.0
12-04 10:03:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101222400.0,477257728.0,27030929408.0,2009665536.0,26924.0,26273.0
12-04 10:03:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101222400.0,477257728.0,27030929408.0,2009665536.0,7839.0,6024.0
12-04 10:03:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101206016.0,477257728.0,27030929408.0,2009681920.0,9701.0,8801.0
12-04 10:03:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101197824.0,477257728.0,27030929408.0,2009690112.0,7251.0,4971.0
12-04 10:03:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101193728.0,477257728.0,27030933504.0,2009690112.0,10864.0,9438.0
12-04 10:03:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101193728.0,477257728.0,27030933504.0,2009690112.0,8058.0,7020.0
12-04 10:03:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101193728.0,477257728.0,27030933504.0,2009690112.0,9754.0,7901.0
12-04 10:03:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101193728.0,477257728.0,27030933504.0,2009690112.0,7345.0,5691.0
12-04 10:03:43,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100567040.0,477257728.0,27030933504.0,2010316800.0,27380.0,27734.0
12-04 10:03:44,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,8481.0,7457.0
12-04 10:03:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,7038.0,4539.0
12-04 10:03:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,7405.0,5552.0
12-04 10:03:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,7537.0,5716.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,7278.0,5576.0
12-04 10:03:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,9378.0,8606.0
12-04 10:03:50,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7798.0,6678.0
12-04 10:03:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7833.0,5965.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7173.0,6484.0
12-04 10:03:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,9134.0,8198.0
12-04 10:03:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7094.0,4880.0
12-04 10:03:55,0.083,0.0,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,6.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7631.0,5819.0
12-04 10:03:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7338.0,5618.0
12-04 10:03:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,8321.0,6926.0
12-04 10:03:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,8512.0,7773.0
12-04 10:03:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,8270.0,6383.0
12-04 10:04:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,8587.0,8032.0
12-04 10:04:01,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4100550656.0,477261824.0,27030945792.0,2010316800.0,8380.0,7019.0
12-04 10:04:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100677632.0,477261824.0,27030945792.0,2010189824.0,7144.0,5394.0
12-04 10:04:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100042752.0,477261824.0,27030945792.0,2010824704.0,9154.0,6656.0
12-04 10:04:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100042752.0,477261824.0,27030945792.0,2010824704.0,7812.0,5328.0
12-04 10:04:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100042752.0,477261824.0,27030945792.0,2010824704.0,7888.0,5053.0
12-04 10:04:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099788800.0,477261824.0,27030945792.0,2011078656.0,10231.0,9712.0
12-04 10:04:07,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4099788800.0,477261824.0,27030945792.0,2011078656.0,9075.0,7423.0
12-04 10:04:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099788800.0,477261824.0,27030945792.0,2011078656.0,8643.0,7400.0
12-04 10:04:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,11346.0,9989.0
12-04 10:04:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,9237.0,8179.0
12-04 10:04:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,7944.0,5285.0
12-04 10:04:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,8040.0,5934.0
12-04 10:04:13,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,26665.0,24744.0
12-04 10:04:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,8421.0,7109.0
12-04 10:04:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,7591.0,5847.0
12-04 10:04:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099780608.0,477261824.0,27030953984.0,2011078656.0,26059.0,25856.0
12-04 10:04:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099776512.0,477261824.0,27030958080.0,2011078656.0,7720.0,5874.0
12-04 10:04:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099776512.0,477261824.0,27030958080.0,2011078656.0,7482.0,5850.0
12-04 10:04:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4099776512.0,477261824.0,27030958080.0,2011078656.0,8779.0,7514.0
12-04 10:04:20,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4099649536.0,477261824.0,27030958080.0,2011205632.0,7161.0,5389.0
12-04 10:04:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099649536.0,477261824.0,27030958080.0,2011205632.0,8268.0,6812.0
12-04 10:04:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099649536.0,477261824.0,27030958080.0,2011205632.0,6573.0,4316.0
12-04 10:04:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100165632.0,477261824.0,27030958080.0,2010689536.0,7630.0,5687.0
12-04 10:04:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100165632.0,477261824.0,27030958080.0,2010689536.0,7810.0,6498.0
12-04 10:04:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,4100165632.0,477261824.0,27030958080.0,2010689536.0,11628.0,10729.0
12-04 10:04:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4100165632.0,477261824.0,27030958080.0,2010689536.0,7356.0,5575.0
12-04 10:04:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100165632.0,477261824.0,27030958080.0,2010689536.0,7133.0,4588.0
12-04 10:04:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100292608.0,477261824.0,27030958080.0,2010562560.0,7930.0,6698.0
12-04 10:04:29,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,9590.0,8543.0
12-04 10:04:30,0.0,0.083,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,6.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,8165.0,6361.0
12-04 10:04:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,7821.0,5231.0
12-04 10:04:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,8432.0,7053.0
12-04 10:04:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,12243.0,11733.0
12-04 10:04:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,9887.0,7872.0
12-04 10:04:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,8205.0,5856.0
12-04 10:04:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,8372.0,6851.0
12-04 10:04:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,9549.0,8610.0
12-04 10:04:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,8215.0,6224.0
12-04 10:04:39,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,9018.0,7365.0
12-04 10:04:40,0.834,0.0,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,7661.0,5928.0
12-04 10:04:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,8275.0,7000.0
12-04 10:04:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,7844.0,6885.0
12-04 10:04:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100276224.0,477261824.0,27030966272.0,2010570752.0,25871.0,24313.0
12-04 10:04:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,7082.0,4883.0
12-04 10:04:45,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4100276224.0,477261824.0,27030966272.0,2010570752.0,10272.0,7226.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100276224.0,477261824.0,27030966272.0,2010570752.0,11550.0,6812.0
12-04 10:04:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100276224.0,477261824.0,27030966272.0,2010570752.0,7926.0,5662.0
12-04 10:04:48,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,8399.0,7731.0
12-04 10:04:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,10624.0,9109.0
12-04 10:04:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,8064.0,6925.0
12-04 10:04:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,7120.0,4643.0
12-04 10:04:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,7347.0,5418.0
12-04 10:04:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,7655.0,5728.0
12-04 10:04:54,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,7620.0,6404.0
12-04 10:04:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,8099.0,6366.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,7222.0,5431.0
12-04 10:04:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030978560.0,2010562560.0,9583.0,9107.0
12-04 10:04:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030978560.0,2010562560.0,8010.0,6979.0
12-04 10:04:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100272128.0,477261824.0,27030978560.0,2010562560.0,7887.0,5964.0
12-04 10:05:00,0.0,0.083,99.667,0.167,0.0,0.083,0.0,40960.0,0.0,4.0,4100272128.0,477261824.0,27030978560.0,2010562560.0,7705.0,5938.0
12-04 10:05:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100677632.0,477261824.0,27030978560.0,2010157056.0,8292.0,6997.0
12-04 10:05:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100669440.0,477261824.0,27030978560.0,2010165248.0,7960.0,7021.0
12-04 10:05:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477261824.0,27030978560.0,2009665536.0,7311.0,5434.0
12-04 10:05:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477261824.0,27030978560.0,2009665536.0,9492.0,6887.0
12-04 10:05:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,4101169152.0,477261824.0,27030978560.0,2009665536.0,27289.0,26210.0
12-04 10:05:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101177344.0,477261824.0,27030978560.0,2009657344.0,9179.0,7575.0
12-04 10:05:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030982656.0,2009657344.0,9529.0,8289.0
12-04 10:05:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030982656.0,2009657344.0,7501.0,4809.0
12-04 10:05:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030982656.0,2009657344.0,9566.0,7017.0
12-04 10:05:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101165056.0,477261824.0,27030982656.0,2009665536.0,10257.0,9338.0
12-04 10:05:11,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101165056.0,477261824.0,27030982656.0,2009665536.0,8909.0,7251.0
12-04 10:05:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477261824.0,27030982656.0,2009665536.0,9039.0,7262.0
12-04 10:05:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477261824.0,27030982656.0,2009665536.0,25799.0,23621.0
12-04 10:05:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477261824.0,27030982656.0,2009665536.0,8497.0,7401.0
12-04 10:05:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4101160960.0,477261824.0,27030986752.0,2009665536.0,7677.0,5501.0
12-04 10:05:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477261824.0,27030986752.0,2009665536.0,9500.0,7679.0
12-04 10:05:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101160960.0,477261824.0,27030986752.0,2009665536.0,8024.0,6740.0
12-04 10:05:18,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477261824.0,27030986752.0,2009665536.0,8771.0,6353.0
12-04 10:05:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477261824.0,27030986752.0,2009665536.0,9674.0,10199.0
12-04 10:05:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477261824.0,27030990848.0,2009665536.0,6946.0,4725.0
12-04 10:05:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477261824.0,27030990848.0,2009665536.0,8091.0,6742.0
12-04 10:05:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101156864.0,477261824.0,27030990848.0,2009665536.0,7635.0,5852.0
12-04 10:05:23,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101173248.0,477261824.0,27030990848.0,2009649152.0,7503.0,5573.0
12-04 10:05:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030990848.0,2009649152.0,8154.0,6788.0
12-04 10:05:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030990848.0,2009649152.0,7226.0,4925.0
12-04 10:05:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030990848.0,2009649152.0,8148.0,6920.0
12-04 10:05:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030990848.0,2009649152.0,8035.0,6657.0
12-04 10:05:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101169152.0,477261824.0,27030994944.0,2009649152.0,8914.0,8076.0
12-04 10:05:29,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4101169152.0,477261824.0,27030994944.0,2009649152.0,8651.0,7189.0
12-04 10:05:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4101177344.0,477261824.0,27030994944.0,2009640960.0,8273.0,6608.0
12-04 10:05:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101177344.0,477261824.0,27030994944.0,2009640960.0,7344.0,4967.0
12-04 10:05:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101177344.0,477261824.0,27030994944.0,2009640960.0,9363.0,8499.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101177344.0,477261824.0,27030994944.0,2009640960.0,24644.0,22173.0
12-04 10:05:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101173248.0,477265920.0,27030994944.0,2009640960.0,7401.0,5145.0
12-04 10:05:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4101169152.0,477265920.0,27030999040.0,2009640960.0,10902.0,11145.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477265920.0,27030999040.0,2009640960.0,8681.0,7331.0
12-04 10:05:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477265920.0,27030999040.0,2009640960.0,9446.0,8431.0
12-04 10:05:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477265920.0,27030999040.0,2009649152.0,7502.0,5120.0
12-04 10:05:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477265920.0,27030999040.0,2009649152.0,8848.0,6597.0
12-04 10:05:40,0.0,0.0,99.666,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,4101160960.0,477265920.0,27030999040.0,2009649152.0,7617.0,5929.0
12-04 10:05:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477265920.0,27030999040.0,2009649152.0,8450.0,7056.0
12-04 10:05:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477265920.0,27030999040.0,2009649152.0,8340.0,6872.0
12-04 10:05:43,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101169152.0,477265920.0,27030999040.0,2009640960.0,25225.0,24185.0
12-04 10:05:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,10368.0,10681.0
12-04 10:05:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,7248.0,5368.0
12-04 10:05:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,7372.0,5464.0
12-04 10:05:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,6923.0,4593.0
12-04 10:05:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,7435.0,5526.0
12-04 10:05:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,10711.0,9761.0
12-04 10:05:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,7994.0,6629.0
12-04 10:05:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,8785.0,8124.0
12-04 10:05:52,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101160960.0,477265920.0,27031007232.0,2009640960.0,8908.0,8098.0
12-04 10:05:53,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,8031.0,6698.0
12-04 10:05:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,7184.0,4896.0
12-04 10:05:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,7410.0,5591.0
12-04 10:05:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,7520.0,5614.0
12-04 10:05:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,8290.0,6858.0
12-04 10:05:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,8651.0,7093.0
12-04 10:05:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,7687.0,5986.0
12-04 10:06:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,8903.0,8129.0
12-04 10:06:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,8524.0,7710.0
12-04 10:06:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,7571.0,5646.0
12-04 10:06:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101656576.0,477265920.0,27031011328.0,2009141248.0,6782.0,4403.0
12-04 10:06:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101656576.0,477265920.0,27031011328.0,2009141248.0,8118.0,5949.0
12-04 10:06:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4101652480.0,477265920.0,27031015424.0,2009141248.0,28084.0,27388.0
12-04 10:06:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477265920.0,27031015424.0,2009141248.0,7708.0,5441.0
12-04 10:06:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477265920.0,27031015424.0,2009141248.0,11549.0,8839.0
12-04 10:06:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477265920.0,27031015424.0,2009141248.0,26973.0,25753.0
12-04 10:06:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101652480.0,477265920.0,27031015424.0,2009141248.0,11177.0,9566.0
12-04 10:06:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,4101660672.0,477265920.0,27031015424.0,2009133056.0,8839.0,7148.0
12-04 10:06:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4101656576.0,477270016.0,27031015424.0,2009133056.0,8255.0,6226.0
12-04 10:06:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477270016.0,27031019520.0,2009133056.0,9005.0,7470.0
12-04 10:06:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477270016.0,27031019520.0,2009133056.0,24581.0,22962.0
12-04 10:06:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477270016.0,27031019520.0,2009133056.0,8532.0,7516.0
12-04 10:06:15,0.0,0.0,98.749,1.251,0.0,0.0,0.0,57344.0,0.0,9.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,6761.0,4448.0
12-04 10:06:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,11037.0,10269.0
12-04 10:06:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,8784.0,7959.0
12-04 10:06:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,7400.0,5529.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,6939.0,4722.0
12-04 10:06:20,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,7989.0,6699.0
12-04 10:06:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,7703.0,5687.0
12-04 10:06:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,8060.0,6725.0
12-04 10:06:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101681152.0,477270016.0,27031023616.0,2009100288.0,26128.0,25100.0
12-04 10:06:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101681152.0,477270016.0,27031023616.0,2009100288.0,7030.0,4991.0
12-04 10:06:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101677056.0,477270016.0,27031027712.0,2009100288.0,8785.0,7959.0
12-04 10:06:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101677056.0,477270016.0,27031027712.0,2009100288.0,8126.0,6723.0
12-04 10:06:27,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101677056.0,477270016.0,27031027712.0,2009100288.0,6656.0,4361.0
12-04 10:06:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101677056.0,477270016.0,27031027712.0,2009100288.0,7606.0,5853.0
12-04 10:06:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031027712.0,2009108480.0,8970.0,7733.0
12-04 10:06:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031027712.0,2009108480.0,10043.0,9393.0
12-04 10:06:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031027712.0,2009108480.0,7438.0,4913.0
12-04 10:06:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,9240.0,8247.0
12-04 10:06:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,7443.0,4834.0
12-04 10:06:34,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,8087.0,5978.0
12-04 10:06:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,9060.0,7617.0
12-04 10:06:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,7427.0,4851.0
12-04 10:06:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,8651.0,7146.0
12-04 10:06:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101656576.0,477270016.0,27031031808.0,2009116672.0,10255.0,9626.0
12-04 10:06:39,0.167,0.0,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4101652480.0,477270016.0,27031035904.0,2009116672.0,10841.0,9860.0
12-04 10:06:40,0.751,0.0,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,4101644288.0,477270016.0,27031035904.0,2009124864.0,7999.0,6157.0
12-04 10:06:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477270016.0,27031035904.0,2009124864.0,6977.0,4556.0
12-04 10:06:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477270016.0,27031035904.0,2009124864.0,7047.0,4700.0
12-04 10:06:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,25590.0,24058.0
12-04 10:06:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,9146.0,8296.0
12-04 10:06:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,8.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,8176.0,6896.0
12-04 10:06:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,8254.0,6879.0
12-04 10:06:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,8475.0,7002.0
12-04 10:06:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,8114.0,6634.0
12-04 10:06:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,7100.0,4879.0
12-04 10:06:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,23835.0,22377.0
12-04 10:06:51,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4102283264.0,477270016.0,27031040000.0,2008481792.0,7995.0,6632.0
12-04 10:06:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102275072.0,477270016.0,27031040000.0,2008489984.0,8268.0,6780.0
12-04 10:06:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102275072.0,477270016.0,27031040000.0,2008489984.0,7471.0,5592.0
12-04 10:06:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102275072.0,477270016.0,27031040000.0,2008489984.0,8857.0,7437.0
12-04 10:06:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102275072.0,477270016.0,27031040000.0,2008489984.0,8783.0,7956.0
12-04 10:06:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102275072.0,477270016.0,27031040000.0,2008489984.0,7394.0,5502.0
12-04 10:06:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102266880.0,477274112.0,27031044096.0,2008489984.0,8185.0,6802.0
12-04 10:06:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102266880.0,477274112.0,27031044096.0,2008489984.0,6977.0,4593.0
12-04 10:06:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102266880.0,477274112.0,27031044096.0,2008489984.0,7386.0,5058.0
12-04 10:07:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102266880.0,477274112.0,27031044096.0,2008489984.0,8149.0,6628.0
12-04 10:07:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102266880.0,477274112.0,27031044096.0,2008489984.0,8778.0,7929.0
12-04 10:07:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102275072.0,477274112.0,27031044096.0,2008481792.0,8348.0,7057.0
12-04 10:07:03,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102152192.0,477274112.0,27031048192.0,2008600576.0,9452.0,9209.0
12-04 10:07:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102152192.0,477274112.0,27031048192.0,2008600576.0,8556.0,6441.0
12-04 10:07:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102152192.0,477274112.0,27031048192.0,2008600576.0,24894.0,22120.0
12-04 10:07:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102152192.0,477274112.0,27031048192.0,2008600576.0,8371.0,6195.0
12-04 10:07:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4102152192.0,477274112.0,27031048192.0,2008600576.0,9049.0,7438.0
12-04 10:07:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102144000.0,477274112.0,27031048192.0,2008608768.0,8178.0,6065.0
12-04 10:07:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102144000.0,477274112.0,27031048192.0,2008608768.0,10567.0,8578.0
12-04 10:07:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102144000.0,477274112.0,27031048192.0,2008608768.0,8773.0,7169.0
12-04 10:07:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102139904.0,477274112.0,27031052288.0,2008608768.0,9074.0,7371.0
12-04 10:07:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,9592.0,8338.0
12-04 10:07:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,26670.0,25260.0
12-04 10:07:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,6818.0,4386.0
12-04 10:07:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,8.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,8030.0,6864.0
12-04 10:07:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,7767.0,5803.0
12-04 10:07:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,7381.0,5641.0
12-04 10:07:18,0.582,0.083,99.334,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,9030.0,7549.0
12-04 10:07:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101382144.0,477274112.0,27031056384.0,2009362432.0,8031.0,6816.0
12-04 10:07:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4101382144.0,477274112.0,27031056384.0,2009362432.0,8879.0,7985.0
12-04 10:07:21,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4101382144.0,477274112.0,27031056384.0,2009362432.0,8230.0,6882.0
12-04 10:07:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101382144.0,477274112.0,27031056384.0,2009362432.0,7534.0,5684.0
12-04 10:07:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,7557.0,5656.0
12-04 10:07:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,7812.0,6144.0
12-04 10:07:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,7347.0,5463.0
12-04 10:07:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,7395.0,5543.0
12-04 10:07:27,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,8779.0,7907.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,8614.0,7669.0
12-04 10:07:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,9275.0,8257.0
12-04 10:07:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,7247.0,4805.0
12-04 10:07:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,8069.0,6046.0
12-04 10:07:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,9329.0,8474.0
12-04 10:07:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,7761.0,5422.0
12-04 10:07:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,7926.0,5955.0
12-04 10:07:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101636096.0,477274112.0,27031064576.0,2009100288.0,10165.0,9717.0
12-04 10:07:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101636096.0,477274112.0,27031064576.0,2009100288.0,8686.0,7289.0
12-04 10:07:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101632000.0,477274112.0,27031068672.0,2009100288.0,9932.0,8002.0
12-04 10:07:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101632000.0,477274112.0,27031068672.0,2009100288.0,26171.0,24850.0
12-04 10:07:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101627904.0,477278208.0,27031068672.0,2009100288.0,9636.0,7987.0
12-04 10:07:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101627904.0,477278208.0,27031068672.0,2009100288.0,7537.0,6392.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101627904.0,477278208.0,27031068672.0,2009100288.0,8185.0,6790.0
12-04 10:07:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101627904.0,477278208.0,27031068672.0,2009100288.0,6818.0,4519.0
12-04 10:07:43,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101763072.0,477278208.0,27031068672.0,2008965120.0,26292.0,25610.0
12-04 10:07:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101763072.0,477278208.0,27031068672.0,2008965120.0,7413.0,5464.0
12-04 10:07:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4101763072.0,477278208.0,27031068672.0,2008965120.0,8946.0,8382.0
12-04 10:07:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101763072.0,477278208.0,27031068672.0,2008965120.0,7412.0,5646.0
12-04 10:07:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101763072.0,477282304.0,27031064576.0,2008965120.0,24264.0,21948.0
12-04 10:07:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101754880.0,477282304.0,27031072768.0,2008965120.0,7821.0,6028.0
12-04 10:07:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101754880.0,477282304.0,27031072768.0,2008965120.0,8578.0,7668.0
12-04 10:07:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101754880.0,477282304.0,27031072768.0,2008965120.0,8353.0,6925.0
12-04 10:07:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4101754880.0,477282304.0,27031072768.0,2008965120.0,9261.0,9008.0
12-04 10:07:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101754880.0,477282304.0,27031072768.0,2008965120.0,6890.0,4428.0
12-04 10:07:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101750784.0,477286400.0,27031072768.0,2008965120.0,7975.0,6144.0
12-04 10:07:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101750784.0,477286400.0,27031072768.0,2008965120.0,7090.0,4676.0
12-04 10:07:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4101885952.0,477286400.0,27031072768.0,2008829952.0,8607.0,7772.0
12-04 10:07:56,0.0,0.250,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4101885952.0,477286400.0,27031072768.0,2008829952.0,8200.0,6851.0
12-04 10:07:57,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101885952.0,477286400.0,27031072768.0,2008829952.0,7424.0,5572.0
12-04 10:07:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101881856.0,477286400.0,27031076864.0,2008829952.0,8577.0,7403.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101881856.0,477286400.0,27031076864.0,2008829952.0,8606.0,7868.0
12-04 10:08:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4101881856.0,477286400.0,27031076864.0,2008829952.0,7746.0,5865.0
12-04 10:08:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101877760.0,477286400.0,27031080960.0,2008829952.0,8019.0,6670.0
12-04 10:08:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101877760.0,477286400.0,27031080960.0,2008829952.0,7412.0,5529.0
12-04 10:08:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102909952.0,477286400.0,27031080960.0,2007797760.0,7248.0,4921.0
12-04 10:08:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102901760.0,477286400.0,27031080960.0,2007805952.0,8689.0,7168.0
12-04 10:08:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4102901760.0,477286400.0,27031080960.0,2007805952.0,8153.0,5973.0
12-04 10:08:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102897664.0,477290496.0,27031080960.0,2007805952.0,8951.0,7238.0
12-04 10:08:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102897664.0,477290496.0,27031080960.0,2007805952.0,10559.0,8480.0
12-04 10:08:08,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102893568.0,477290496.0,27031085056.0,2007805952.0,11191.0,11145.0
12-04 10:08:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102893568.0,477290496.0,27031085056.0,2007805952.0,9620.0,6920.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102893568.0,477290496.0,27031085056.0,2007805952.0,9111.0,7508.0
12-04 10:08:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102881280.0,477294592.0,27031085056.0,2007814144.0,7654.0,4942.0
12-04 10:08:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102881280.0,477294592.0,27031085056.0,2007814144.0,9725.0,8605.0
12-04 10:08:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102881280.0,477294592.0,27031085056.0,2007814144.0,25271.0,22764.0
12-04 10:08:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102881280.0,477294592.0,27031085056.0,2007814144.0,8367.0,7152.0
12-04 10:08:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,9979.0,10409.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,6692.0,4332.0
12-04 10:08:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,8178.0,6883.0
12-04 10:08:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,7194.0,5809.0
12-04 10:08:19,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,8052.0,6695.0
12-04 10:08:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,6825.0,4361.0
12-04 10:08:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,8773.0,7825.0
12-04 10:08:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,8726.0,7892.0
12-04 10:08:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4103012352.0,477294592.0,27031089152.0,2007678976.0,7802.0,6093.0
12-04 10:08:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4103004160.0,477294592.0,27031089152.0,2007687168.0,7547.0,5618.0
12-04 10:08:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4103004160.0,477294592.0,27031089152.0,2007687168.0,8252.0,6972.0
12-04 10:08:26,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4103000064.0,477294592.0,27031093248.0,2007687168.0,7512.0,5555.0
12-04 10:08:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4103000064.0,477294592.0,27031093248.0,2007687168.0,8497.0,6162.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4103000064.0,477294592.0,27031093248.0,2007687168.0,9852.0,9557.0
12-04 10:08:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4103000064.0,477294592.0,27031093248.0,2007687168.0,7890.0,5926.0
12-04 10:08:30,0.0,0.0,99.917,0.0,0.0,0.083,0.0,40960.0,0.0,4.0,4103000064.0,477294592.0,27031093248.0,2007687168.0,9412.0,8316.0
12-04 10:08:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4103008256.0,477294592.0,27031093248.0,2007678976.0,8639.0,7190.0
12-04 10:08:32,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4102881280.0,477294592.0,27031093248.0,2007805952.0,8034.0,5955.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102877184.0,477294592.0,27031097344.0,2007805952.0,8303.0,6471.0
12-04 10:08:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,8208.0,6157.0
12-04 10:08:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,8151.0,6111.0
12-04 10:08:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,9550.0,8541.0
12-04 10:08:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,9272.0,6843.0
12-04 10:08:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,9566.0,8597.0
12-04 10:08:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,10395.0,9065.0
12-04 10:08:40,0.584,0.167,99.249,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4102864896.0,477294592.0,27031101440.0,2007814144.0,7347.0,5616.0
12-04 10:08:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102864896.0,477294592.0,27031101440.0,2007814144.0,7299.0,5501.0
12-04 10:08:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102864896.0,477294592.0,27031101440.0,2007814144.0,7790.0,6023.0
12-04 10:08:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102864896.0,477294592.0,27031101440.0,2007814144.0,24436.0,22629.0
12-04 10:08:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,8993.0,8076.0
12-04 10:08:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,8120.0,6898.0
12-04 10:08:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7496.0,5554.0
12-04 10:08:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,9104.0,8324.0
12-04 10:08:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7524.0,5620.0
12-04 10:08:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7971.0,6762.0
12-04 10:08:50,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7389.0,5507.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7961.0,6700.0
12-04 10:08:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7563.0,5123.0
12-04 10:08:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,8660.0,7736.0
12-04 10:08:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,6802.0,4337.0
12-04 10:08:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,8594.0,7866.0
12-04 10:08:56,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,6770.0,4427.0
12-04 10:08:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,9233.0,8549.0
12-04 10:08:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,8312.0,6943.0
12-04 10:08:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,7257.0,5464.0
12-04 10:09:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,7594.0,5685.0
12-04 10:09:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,8007.0,6633.0
12-04 10:09:02,0.0,0.083,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,7927.0,6094.0
12-04 10:09:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102094848.0,477294592.0,27031109632.0,2008576000.0,8895.0,8112.0
12-04 10:09:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102094848.0,477294592.0,27031109632.0,2008576000.0,8368.0,6228.0
12-04 10:09:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,7477.0,4822.0
12-04 10:09:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,9522.0,8428.0
12-04 10:09:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,9519.0,8281.0
12-04 10:09:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,9182.0,7480.0
12-04 10:09:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,10792.0,9200.0
12-04 10:09:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,8208.0,5978.0
12-04 10:09:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,26016.0,24046.0
12-04 10:09:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,8983.0,7397.0
12-04 10:09:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,25079.0,22956.0
12-04 10:09:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,9099.0,8076.0
12-04 10:09:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,8040.0,6790.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,8003.0,6205.0
12-04 10:09:17,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,23557.0,21645.0
12-04 10:09:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,7984.0,6750.0
12-04 10:09:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,8760.0,8010.0
12-04 10:09:20,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,25320.0,24089.0
12-04 10:09:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,8356.0,7060.0
12-04 10:09:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102078464.0,477294592.0,27031126016.0,2008576000.0,7845.0,5953.0
12-04 10:09:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101705728.0,477294592.0,27031126016.0,2008948736.0,6798.0,4452.0
12-04 10:09:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101705728.0,477294592.0,27031126016.0,2008948736.0,8733.0,7869.0
12-04 10:09:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101705728.0,477294592.0,27031126016.0,2008948736.0,7486.0,5713.0
12-04 10:09:26,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4101705728.0,477294592.0,27031126016.0,2008948736.0,8072.0,6260.0
12-04 10:09:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101713920.0,477294592.0,27031126016.0,2008940544.0,10531.0,9738.0
12-04 10:09:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101713920.0,477294592.0,27031126016.0,2008940544.0,7684.0,5870.0
12-04 10:09:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101713920.0,477294592.0,27031126016.0,2008940544.0,7885.0,6143.0
12-04 10:09:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101713920.0,477294592.0,27031126016.0,2008940544.0,9353.0,8407.0
12-04 10:09:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101713920.0,477294592.0,27031126016.0,2008940544.0,8251.0,6604.0
12-04 10:09:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,4101709824.0,477294592.0,27031130112.0,2008940544.0,8020.0,6039.0
12-04 10:09:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101709824.0,477294592.0,27031130112.0,2008940544.0,7460.0,5057.0
12-04 10:09:34,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101709824.0,477294592.0,27031130112.0,2008940544.0,10013.0,9418.0
12-04 10:09:35,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4101709824.0,477294592.0,27031130112.0,2008940544.0,8114.0,6095.0
12-04 10:09:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101709824.0,477294592.0,27031130112.0,2008940544.0,9838.0,8863.0
12-04 10:09:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4101705728.0,477294592.0,27031134208.0,2008940544.0,7908.0,5926.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4101705728.0,477294592.0,27031134208.0,2008940544.0,7484.0,5506.0
12-04 10:09:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101705728.0,477294592.0,27031134208.0,2008940544.0,10184.0,8921.0
12-04 10:09:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101705728.0,477294592.0,27031134208.0,2008940544.0,6862.0,4379.0
12-04 10:09:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101701632.0,477294592.0,27031138304.0,2008940544.0,27235.0,25877.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4101701632.0,477294592.0,27031138304.0,2008940544.0,8556.0,7282.0
12-04 10:09:43,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101455872.0,477294592.0,27031138304.0,2009186304.0,25936.0,25301.0
12-04 10:09:44,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4101582848.0,477294592.0,27031138304.0,2009059328.0,7519.0,5663.0
12-04 10:09:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101582848.0,477294592.0,27031138304.0,2009059328.0,7438.0,5758.0
12-04 10:09:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101582848.0,477294592.0,27031138304.0,2009059328.0,7429.0,5555.0
12-04 10:09:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101582848.0,477294592.0,27031138304.0,2009059328.0,7853.0,7009.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101709824.0,477294592.0,27031138304.0,2008932352.0,7425.0,5529.0
12-04 10:09:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101455872.0,477294592.0,27031138304.0,2009186304.0,7452.0,5622.0
12-04 10:09:50,0.083,0.166,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4101455872.0,477294592.0,27031138304.0,2009186304.0,9646.0,9127.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,10418.0,9193.0
12-04 10:09:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,7424.0,5569.0
12-04 10:09:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,7524.0,5646.0
12-04 10:09:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,8803.0,7891.0
12-04 10:09:55,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,6932.0,4605.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,8688.0,7350.0
12-04 10:09:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,6797.0,4424.0
12-04 10:09:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,8016.0,5899.0
12-04 10:09:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,8661.0,7801.0
12-04 10:10:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,9151.0,7800.0
12-04 10:10:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101443584.0,477298688.0,27031146496.0,2009186304.0,9253.0,6077.0
12-04 10:10:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4101443584.0,477298688.0,27031146496.0,2009186304.0,8853.0,7866.0
12-04 10:10:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031146496.0,2009694208.0,6893.0,4701.0
12-04 10:10:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031146496.0,2009694208.0,8315.0,6068.0
12-04 10:10:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031146496.0,2009694208.0,8920.0,7303.0
12-04 10:10:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031146496.0,2009694208.0,7997.0,5302.0
12-04 10:10:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,4100943872.0,477298688.0,27031146496.0,2009686016.0,9008.0,7463.0
12-04 10:10:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031146496.0,2009694208.0,10435.0,9669.0
12-04 10:10:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,12063.0,11396.0
12-04 10:10:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,7748.0,4967.0
12-04 10:10:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,8085.0,5464.0
12-04 10:10:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,53248.0,0.0,6.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,8239.0,6020.0
12-04 10:10:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,26155.0,24493.0
12-04 10:10:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,7523.0,5738.0
12-04 10:10:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,8793.0,7983.0
12-04 10:10:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,8654.0,7404.0
12-04 10:10:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,7451.0,5736.0
12-04 10:10:18,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,4100923392.0,477298688.0,27031158784.0,2009694208.0,8637.0,7736.0
12-04 10:10:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100923392.0,477298688.0,27031158784.0,2009694208.0,6757.0,4403.0
12-04 10:10:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100923392.0,477298688.0,27031158784.0,2009694208.0,6996.0,4494.0
12-04 10:10:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100923392.0,477298688.0,27031158784.0,2009694208.0,10483.0,9171.0
12-04 10:10:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100923392.0,477298688.0,27031158784.0,2009694208.0,8048.0,6566.0
12-04 10:10:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,10727.0,9802.0
12-04 10:10:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,7723.0,5804.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,7522.0,5645.0
12-04 10:10:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,9697.0,9533.0
12-04 10:10:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,7512.0,5663.0
12-04 10:10:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,6829.0,4469.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101300224.0,477298688.0,27031162880.0,2009313280.0,8792.0,7344.0
12-04 10:10:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101300224.0,477298688.0,27031162880.0,2009313280.0,8144.0,6110.0
12-04 10:10:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101300224.0,477298688.0,27031162880.0,2009313280.0,10617.0,10280.0
12-04 10:10:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101427200.0,477298688.0,27031162880.0,2009186304.0,7797.0,5239.0
12-04 10:10:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101427200.0,477298688.0,27031162880.0,2009186304.0,9221.0,8318.0
12-04 10:10:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101427200.0,477298688.0,27031162880.0,2009186304.0,8110.0,6020.0
12-04 10:10:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101427200.0,477298688.0,27031162880.0,2009186304.0,8113.0,6159.0
12-04 10:10:36,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101423104.0,477298688.0,27031166976.0,2009186304.0,9116.0,7694.0
12-04 10:10:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477298688.0,27031166976.0,2009186304.0,8687.0,7231.0
12-04 10:10:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477298688.0,27031166976.0,2009186304.0,7270.0,4805.0
12-04 10:10:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101423104.0,477298688.0,27031166976.0,2009186304.0,10579.0,9835.0
12-04 10:10:40,0.834,0.0,99.166,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101423104.0,477298688.0,27031166976.0,2009186304.0,7524.0,5620.0
12-04 10:10:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101419008.0,477298688.0,27031171072.0,2009186304.0,25084.0,23387.0
12-04 10:10:42,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4101414912.0,477302784.0,27031171072.0,2009186304.0,8151.0,6632.0
12-04 10:10:43,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101439488.0,477302784.0,27031171072.0,2009161728.0,26684.0,26381.0
12-04 10:10:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101431296.0,477302784.0,27031171072.0,2009169920.0,6970.0,4543.0
12-04 10:10:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4101431296.0,477302784.0,27031171072.0,2009169920.0,6848.0,4655.0
12-04 10:10:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4101431296.0,477302784.0,27031171072.0,2009169920.0,11177.0,10403.0
12-04 10:10:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4101427200.0,477306880.0,27031171072.0,2009169920.0,25430.0,24063.0
12-04 10:10:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,7724.0,5738.0
12-04 10:10:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,6228.0,4191.0
12-04 10:10:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,10130.0,10156.0
12-04 10:10:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,8454.0,7335.0
12-04 10:10:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,6970.0,4543.0
12-04 10:10:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,7345.0,5571.0
12-04 10:10:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,8138.0,6675.0
12-04 10:10:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,8731.0,7893.0
12-04 10:10:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,7212.0,4999.0
12-04 10:10:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,9540.0,9171.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,8112.0,6724.0
12-04 10:10:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,7418.0,5530.0
12-04 10:11:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,6835.0,4428.0
12-04 10:11:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,7512.0,5663.0
12-04 10:11:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,8615.0,7353.0
12-04 10:11:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101943296.0,477306880.0,27031179264.0,2008645632.0,8099.0,6883.0
12-04 10:11:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101935104.0,477306880.0,27031179264.0,2008653824.0,9032.0,7197.0
12-04 10:11:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101935104.0,477306880.0,27031179264.0,2008653824.0,9437.0,8294.0
12-04 10:11:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101931008.0,477306880.0,27031183360.0,2008653824.0,8916.0,6719.0
12-04 10:11:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101931008.0,477306880.0,27031183360.0,2008653824.0,8481.0,6364.0
12-04 10:11:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101922816.0,477306880.0,27031183360.0,2008662016.0,9122.0,7372.0
12-04 10:11:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101922816.0,477306880.0,27031183360.0,2008662016.0,10184.0,8025.0
12-04 10:11:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101922816.0,477306880.0,27031183360.0,2008662016.0,7548.0,4851.0
12-04 10:11:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101918720.0,477310976.0,27031183360.0,2008662016.0,9941.0,8921.0
12-04 10:11:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101918720.0,477310976.0,27031183360.0,2008662016.0,8960.0,7274.0
12-04 10:11:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101910528.0,477310976.0,27031191552.0,2008662016.0,25863.0,24412.0
12-04 10:11:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101910528.0,477310976.0,27031191552.0,2008662016.0,8011.0,6699.0
12-04 10:11:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101910528.0,477310976.0,27031191552.0,2008662016.0,7024.0,4789.0
12-04 10:11:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101910528.0,477310976.0,27031191552.0,2008662016.0,9700.0,9201.0
12-04 10:11:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,6947.0,5298.0
12-04 10:11:18,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,8170.0,5928.0
12-04 10:11:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,7108.0,5461.0
12-04 10:11:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,8045.0,6187.0
12-04 10:11:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,8381.0,7706.0
12-04 10:11:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,7668.0,5665.0
12-04 10:11:23,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4102029312.0,477310976.0,27031191552.0,2008543232.0,9928.0,8655.0
12-04 10:11:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,8522.0,7083.0
12-04 10:11:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,8605.0,7514.0
12-04 10:11:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,7867.0,5782.0
12-04 10:11:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,6654.0,4407.0
12-04 10:11:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,8321.0,6835.0
12-04 10:11:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,8417.0,7114.0
12-04 10:11:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,27406.0,26415.0
12-04 10:11:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,7215.0,4855.0
12-04 10:11:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,9213.0,6561.0
12-04 10:11:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101967872.0,477310976.0,27031195648.0,2008600576.0,9565.0,9335.0
12-04 10:11:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,8399.0,6231.0
12-04 10:11:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,8866.0,7807.0
12-04 10:11:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,8615.0,6314.0
12-04 10:11:37,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,8976.0,8296.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,8329.0,6227.0
12-04 10:11:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,9451.0,7586.0
12-04 10:11:40,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101959680.0,477315072.0,27031199744.0,2008600576.0,24556.0,22193.0
12-04 10:11:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101959680.0,477315072.0,27031199744.0,2008600576.0,7695.0,6536.0
12-04 10:11:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101955584.0,477315072.0,27031203840.0,2008600576.0,9075.0,8097.0
12-04 10:11:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102090752.0,477315072.0,27031203840.0,2008465408.0,25007.0,23813.0
12-04 10:11:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102082560.0,477315072.0,27031203840.0,2008473600.0,8946.0,7937.0
12-04 10:11:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,8270.0,7150.0
12-04 10:11:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,7393.0,4907.0
12-04 10:11:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,6554.0,4316.0
12-04 10:11:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,9362.0,8269.0
12-04 10:11:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,6492.0,4312.0
12-04 10:11:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,8264.0,6362.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,9241.0,9086.0
12-04 10:11:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4102201344.0,477315072.0,27031212032.0,2008346624.0,9010.0,8095.0
12-04 10:11:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102201344.0,477315072.0,27031212032.0,2008346624.0,7108.0,5461.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102201344.0,477315072.0,27031212032.0,2008346624.0,7662.0,5708.0
12-04 10:11:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4102201344.0,477315072.0,27031212032.0,2008346624.0,8372.0,7243.0
12-04 10:11:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102201344.0,477315072.0,27031212032.0,2008346624.0,7639.0,5600.0
12-04 10:11:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,7207.0,5419.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,7314.0,4770.0
12-04 10:11:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,7866.0,6583.0
12-04 10:12:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,10752.0,10774.0
12-04 10:12:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,7268.0,5485.0
12-04 10:12:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,8088.0,5980.0
12-04 10:12:03,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101812224.0,477319168.0,27031216128.0,2008727552.0,7167.0,5395.0
12-04 10:12:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101812224.0,477319168.0,27031216128.0,2008727552.0,8546.0,6111.0
12-04 10:12:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,4101812224.0,477319168.0,27031216128.0,2008727552.0,8983.0,7736.0
12-04 10:12:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101812224.0,477319168.0,27031216128.0,2008727552.0,8712.0,6268.0
12-04 10:12:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101738496.0,477319168.0,27031216128.0,2008801280.0,8845.0,7434.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101738496.0,477319168.0,27031216128.0,2008801280.0,9880.0,8361.0
12-04 10:12:09,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4101738496.0,477319168.0,27031216128.0,2008801280.0,10479.0,8782.0
12-04 10:12:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,8955.0,6542.0
12-04 10:12:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,7296.0,4711.0
12-04 10:12:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,9266.0,7386.0
12-04 10:12:13,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,25321.0,23254.0
12-04 10:12:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,8548.0,6927.0
12-04 10:12:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,9606.0,9383.0
12-04 10:12:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,7204.0,5492.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101730304.0,477319168.0,27031224320.0,2008801280.0,7201.0,5456.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101730304.0,477319168.0,27031224320.0,2008801280.0,7234.0,4601.0
12-04 10:12:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101349376.0,477319168.0,27031224320.0,2009182208.0,7882.0,6605.0
12-04 10:12:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101349376.0,477319168.0,27031224320.0,2009182208.0,8860.0,7450.0
12-04 10:12:21,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101345280.0,477319168.0,27031228416.0,2009182208.0,7953.0,6566.0
12-04 10:12:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101345280.0,477319168.0,27031228416.0,2009182208.0,9689.0,9109.0
12-04 10:12:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101099520.0,477319168.0,27031228416.0,2009427968.0,7227.0,5435.0
12-04 10:12:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101099520.0,477319168.0,27031228416.0,2009427968.0,8093.0,6172.0
12-04 10:12:25,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101099520.0,477319168.0,27031228416.0,2009427968.0,8192.0,6927.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101099520.0,477319168.0,27031228416.0,2009427968.0,7517.0,4990.0
12-04 10:12:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4101095424.0,477323264.0,27031228416.0,2009427968.0,7133.0,5275.0
12-04 10:12:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101095424.0,477323264.0,27031228416.0,2009427968.0,8447.0,6742.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101079040.0,477323264.0,27031228416.0,2009444352.0,9293.0,8379.0
12-04 10:12:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,8548.0,6339.0
12-04 10:12:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,8860.0,7593.0
12-04 10:12:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,9823.0,8635.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,6973.0,4736.0
12-04 10:12:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,9043.0,7490.0
12-04 10:12:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,7860.0,6026.0
12-04 10:12:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4101378048.0,477323264.0,27031232512.0,2009141248.0,10786.0,8868.0
12-04 10:12:37,3.023,1.175,93.451,2.267,0.0,0.084,19247104.0,12288.0,814.0,3.0,4112945152.0,477601792.0,27064078336.0,1964449792.0,1885997.0,56708.0
12-04 10:12:38,0.0,0.336,91.107,8.473,0.0,0.084,1048576.0,12288.0,13.0,2.0,4112556032.0,477601792.0,27085606912.0,1943310336.0,23748877.0,295932.0
12-04 10:12:39,0.669,0.335,95.816,3.180,0.0,0.0,466944.0,0.0,6.0,0.0,4121059328.0,477601792.0,27086581760.0,1933832192.0,10800267.0,181857.0
12-04 10:12:40,1.084,0.334,97.498,1.084,0.0,0.0,0.0,12288.0,0.0,3.0,4122914816.0,477601792.0,27086884864.0,1931673600.0,166219.0,70973.0
12-04 10:12:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4123041792.0,477601792.0,27086884864.0,1931546624.0,8411.0,7654.0
12-04 10:12:42,0.419,0.251,97.653,1.593,0.0,0.084,0.0,0.0,0.0,0.0,4125368320.0,477601792.0,27087351808.0,1928753152.0,559174.0,143527.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-orderer-slave-12.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-12",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,0.593,0.285,98.951,0.119,0.0,0.052,4054.803,1003179.412,0.548,2.715,3911213056.0,592216064.0,22304759808.0,6810886144.0,0.0,0.0
12-04 09:35:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3910946816.0,592216064.0,22304763904.0,6811148288.0,9823.0,7892.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3910946816.0,592216064.0,22304763904.0,6811148288.0,9856.0,6996.0
12-04 09:35:35,0.333,0.166,99.501,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,8535.0,6711.0
12-04 09:35:36,0.583,0.083,99.334,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,8386.0,5853.0
12-04 09:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,9665.0,8495.0
12-04 09:35:38,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,9754.0,8165.0
12-04 09:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,6933.0,4867.0
12-04 09:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,9233.0,7832.0
12-04 09:35:41,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,8440.0,6039.0
12-04 09:35:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,8404.0,6406.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3910914048.0,592216064.0,22304772096.0,6811172864.0,7093.0,5028.0
12-04 09:35:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3910914048.0,592216064.0,22304772096.0,6811172864.0,9372.0,8012.0
12-04 09:35:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,6610.0,3974.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,25762.0,23962.0
12-04 09:35:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,8450.0,6875.0
12-04 09:35:48,0.083,0.166,99.751,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,9168.0,7834.0
12-04 09:35:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,7867.0,6280.0
12-04 09:35:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,7143.0,4236.0
12-04 09:35:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,23901.0,21238.0
12-04 09:35:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,9511.0,8234.0
12-04 09:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3911553024.0,592216064.0,22304776192.0,6810529792.0,8461.0,7341.0
12-04 09:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911553024.0,592216064.0,22304776192.0,6810529792.0,7991.0,5562.0
12-04 09:35:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,3911553024.0,592216064.0,22304776192.0,6810529792.0,7819.0,6221.0
12-04 09:35:56,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3911553024.0,592216064.0,22304776192.0,6810529792.0,52040.0,97581.0
12-04 09:35:57,3.616,3.364,92.935,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3968061440.0,592216064.0,22310154240.0,6748643328.0,2930138.0,5922591.0
12-04 09:35:58,3.122,2.616,94.177,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4026900480.0,592216064.0,22315163648.0,6684794880.0,2777410.0,5689189.0
12-04 09:35:59,3.015,3.350,93.467,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,4105146368.0,592216064.0,22320664576.0,6601048064.0,2776527.0,5750253.0
12-04 09:36:00,2.703,2.618,94.595,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4176707584.0,592216064.0,22325706752.0,6524444672.0,2739949.0,5670721.0
12-04 09:36:01,2.294,2.634,94.817,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4252880896.0,592216064.0,22331207680.0,6442770432.0,2835742.0,5867785.0
12-04 09:36:02,3.583,3.167,93.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4331134976.0,592216064.0,22336184320.0,6359539712.0,2730994.0,5640695.0
12-04 09:36:03,4.066,3.237,92.531,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4415614976.0,592216064.0,22341611520.0,6269632512.0,2737219.0,5657881.0
12-04 09:36:04,3.376,2.363,94.177,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4494454784.0,592216064.0,22347067392.0,6185336832.0,2755372.0,5674396.0
12-04 09:36:05,3.264,3.431,93.138,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,4579430400.0,592216064.0,22352519168.0,6094909440.0,2781690.0,5782688.0
12-04 09:36:06,3.277,2.437,94.034,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4662104064.0,592216064.0,22357942272.0,6006812672.0,2728854.0,5587017.0
12-04 09:36:07,3.342,3.008,93.484,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4742410240.0,592216064.0,22363238400.0,5921210368.0,2720248.0,5623072.0
12-04 09:36:08,3.359,3.023,93.367,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,4824870912.0,592216064.0,22368473088.0,5833515008.0,2781618.0,5749792.0
12-04 09:36:09,3.376,2.194,94.262,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4911099904.0,592216064.0,22373908480.0,5741850624.0,2762063.0,5699405.0
12-04 09:36:10,3.028,2.691,94.197,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4990832640.0,592216064.0,22378909696.0,5657116672.0,2726952.0,5582557.0
12-04 09:36:11,3.526,2.939,93.367,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5076996096.0,592216064.0,22384508928.0,5565353984.0,2815624.0,5867990.0
12-04 09:36:12,3.592,2.840,93.400,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5157429248.0,592216064.0,22389768192.0,5479661568.0,2743867.0,5673755.0
12-04 09:36:13,3.592,2.590,93.567,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5238747136.0,592216064.0,22394937344.0,5393174528.0,2735510.0,5615974.0
12-04 09:36:14,4.060,3.480,92.129,0.249,0.0,0.083,0.0,28672.0,0.0,4.0,5323431936.0,592216064.0,22400057344.0,5303369728.0,2823137.0,5883933.0
12-04 09:36:15,2.799,2.290,94.826,0.0,0.0,0.085,0.0,20480.0,0.0,1.0,5406826496.0,592216064.0,22405607424.0,5214425088.0,2766404.0,5722889.0
12-04 09:36:16,3.109,3.025,93.697,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5490454528.0,592216064.0,22410862592.0,5125541888.0,2815638.0,5810077.0
12-04 09:36:17,2.460,2.205,95.165,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5568978944.0,592216064.0,22416035840.0,5041844224.0,2666390.0,5490320.0
12-04 09:36:18,3.956,2.694,93.266,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5630246912.0,592216064.0,22421389312.0,4975222784.0,2810700.0,5793845.0
12-04 09:36:19,4.139,2.980,92.632,0.0,0.0,0.248,0.0,28672.0,0.0,3.0,5630349312.0,592216064.0,22426460160.0,4970049536.0,2727266.0,5645650.0
12-04 09:36:20,3.983,3.154,92.697,0.083,0.0,0.083,0.0,24576.0,0.0,5.0,5630230528.0,592216064.0,22431989760.0,4964638720.0,2757564.0,5672778.0
12-04 09:36:21,3.747,2.831,93.256,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5630218240.0,592216064.0,22437396480.0,4959244288.0,2738834.0,5665587.0
12-04 09:36:22,2.538,2.284,94.839,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5631152128.0,592216064.0,22442401792.0,4953305088.0,2824621.0,5879861.0
12-04 09:36:23,3.494,2.829,93.511,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5630746624.0,592216064.0,22447431680.0,4948680704.0,2684897.0,5507141.0
12-04 09:36:24,3.747,3.164,92.923,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5630943232.0,592216064.0,22453075968.0,4942839808.0,2756288.0,5784463.0
12-04 09:36:25,3.535,2.441,93.855,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5631037440.0,592216064.0,22458437632.0,4937383936.0,2868687.0,5924860.0
12-04 09:36:26,3.316,1.531,94.898,0.170,0.0,0.085,0.0,12288.0,0.0,2.0,5632122880.0,592216064.0,22463934464.0,4930801664.0,2822527.0,5785565.0
12-04 09:36:27,4.167,2.750,92.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5632299008.0,592216064.0,22469484544.0,4925075456.0,2696211.0,5598111.0
12-04 09:36:28,3.515,2.762,93.556,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5632110592.0,592216064.0,22474674176.0,4920074240.0,2831459.0,5901162.0
12-04 09:36:29,3.440,2.433,93.960,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5632798720.0,592216064.0,22480056320.0,4914003968.0,2814975.0,5828530.0
12-04 09:36:30,3.275,2.855,91.856,1.763,0.0,0.252,0.0,81330176.0,0.0,155.0,5632503808.0,592216064.0,22485610496.0,4908744704.0,2709502.0,5571555.0
12-04 09:36:31,3.500,3.167,93.083,0.0,0.0,0.250,0.0,100016128.0,0.0,128.0,5633159168.0,592216064.0,22490955776.0,4902744064.0,2777972.0,5753350.0
12-04 09:36:32,3.272,2.685,93.792,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5633376256.0,592216064.0,22496403456.0,4897079296.0,2748090.0,5641061.0
12-04 09:36:33,3.691,2.433,93.876,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5633048576.0,592216064.0,22501781504.0,4892028928.0,2692302.0,5583046.0
12-04 09:36:34,3.141,1.613,95.076,0.0,0.0,0.170,0.0,40960.0,0.0,3.0,5633187840.0,592216064.0,22506983424.0,4886687744.0,2742020.0,5658840.0
12-04 09:36:35,3.658,3.325,92.934,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5634015232.0,592216064.0,22512447488.0,4880396288.0,2827516.0,5868843.0
12-04 09:36:36,3.610,2.351,93.955,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5634154496.0,592216064.0,22517694464.0,4875010048.0,2788575.0,5701070.0
12-04 09:36:37,3.188,2.517,94.044,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5640187904.0,592216064.0,22522920960.0,4863750144.0,2721819.0,5644450.0
12-04 09:36:38,2.560,1.962,95.307,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5648777216.0,592216064.0,22528442368.0,4849639424.0,2769997.0,5730154.0
12-04 09:36:39,3.500,2.917,93.417,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5655797760.0,592216064.0,22533513216.0,4837548032.0,2731647.0,5734385.0
12-04 09:36:40,4.047,2.192,93.761,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5659635712.0,592216064.0,22538608640.0,4828614656.0,2730423.0,5629337.0
12-04 09:36:41,3.193,2.941,93.697,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5659254784.0,592216064.0,22544429056.0,4823175168.0,2761173.0,5681041.0
12-04 09:36:42,3.018,2.766,93.965,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5659611136.0,592216064.0,22549770240.0,4817477632.0,2872423.0,5863186.0
12-04 09:36:43,2.540,2.456,94.835,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5659516928.0,592216064.0,22554722304.0,4812619776.0,2743588.0,5659884.0
12-04 09:36:44,3.344,2.843,93.395,0.334,0.0,0.084,0.0,40960.0,0.0,5.0,5659942912.0,592216064.0,22559879168.0,4807036928.0,2741932.0,5685915.0
12-04 09:36:45,3.827,3.245,92.762,0.0,0.0,0.166,0.0,16384.0,0.0,1.0,5660823552.0,592216064.0,22565490688.0,4800544768.0,2814351.0,5837769.0
12-04 09:36:46,3.207,2.025,94.515,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5660389376.0,592216064.0,22570762240.0,4795707392.0,2783768.0,5792401.0
12-04 09:36:47,3.196,2.355,94.197,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5661835264.0,592216064.0,22575792128.0,4789231616.0,2743604.0,5602471.0
12-04 09:36:48,3.128,2.282,94.421,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5661859840.0,592216064.0,22581399552.0,4783599616.0,2777313.0,5758373.0
12-04 09:36:49,4.149,2.905,92.780,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,5662605312.0,592216064.0,22587019264.0,4777234432.0,2775008.0,5752146.0
12-04 09:36:50,3.763,2.341,93.645,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,5662593024.0,592216064.0,22592147456.0,4772118528.0,2666933.0,5484556.0
12-04 09:36:51,3.509,3.091,93.233,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5661925376.0,592216064.0,22598111232.0,4766822400.0,2820555.0,5816888.0
12-04 09:36:52,3.574,2.993,93.350,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5662199808.0,592216064.0,22602952704.0,4761706496.0,2700481.0,5573816.0
12-04 09:36:53,3.255,3.088,93.406,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5663092736.0,592216064.0,22608232448.0,4755533824.0,2761798.0,5666914.0
12-04 09:36:54,3.904,2.741,93.189,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5663297536.0,592216064.0,22613450752.0,4750110720.0,2746329.0,5663915.0
12-04 09:36:55,3.613,2.605,93.697,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5663494144.0,592216064.0,22618972160.0,4744392704.0,2836297.0,5935557.0
12-04 09:36:56,2.773,2.353,94.622,0.084,0.0,0.168,0.0,24576.0,0.0,4.0,5663449088.0,592216064.0,22623875072.0,4739534848.0,2646938.0,5570367.0
12-04 09:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663182848.0,592216064.0,22624419840.0,4739256320.0,10374.0,9293.0
12-04 09:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663182848.0,592216064.0,22624419840.0,4739256320.0,12466.0,114860.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5663174656.0,592216064.0,22624428032.0,4739256320.0,6639.0,4040.0
12-04 09:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5663166464.0,592216064.0,22624436224.0,4739256320.0,8159.0,5807.0
12-04 09:37:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,138280960.0,0.0,137.0,5663199232.0,592216064.0,22624436224.0,4739223552.0,7570.0,5575.0
12-04 09:37:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5663199232.0,592216064.0,22624436224.0,4739223552.0,8890.0,7024.0
12-04 09:37:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663199232.0,592216064.0,22624436224.0,4739223552.0,7841.0,6331.0
12-04 09:37:04,1.759,1.759,96.399,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5662720000.0,592216064.0,22626947072.0,4737191936.0,1575752.0,989978.0
12-04 09:37:05,4.435,3.682,91.632,0.0,0.0,0.251,0.0,36864.0,0.0,3.0,5663723520.0,592216064.0,22632833024.0,4730302464.0,3538636.0,6363466.0
12-04 09:37:06,4.237,2.373,93.220,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,5662875648.0,592216064.0,22640418816.0,4723564544.0,3397040.0,10026243.0
12-04 09:37:07,3.472,2.625,93.734,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5664493568.0,592216064.0,22646407168.0,4715958272.0,3304979.0,6171335.0
12-04 09:37:08,5.135,2.609,92.003,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5664305152.0,592216064.0,22652850176.0,4709703680.0,3226914.0,6073945.0
12-04 09:37:09,4.469,3.963,91.400,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5664276480.0,592216064.0,22660018176.0,4702564352.0,4031107.0,6716578.0
12-04 09:37:10,5.071,3.408,91.272,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,5664993280.0,592216064.0,22667411456.0,4694454272.0,3473807.0,10484256.0
12-04 09:37:11,3.833,3.750,92.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5664964608.0,592216064.0,22673428480.0,4688465920.0,3182056.0,5608115.0
12-04 09:37:12,3.480,2.971,93.379,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5665120256.0,592216064.0,22680129536.0,4681609216.0,3459275.0,6330943.0
12-04 09:37:13,5.088,3.920,90.659,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5664886784.0,592216064.0,22687465472.0,4674506752.0,3830499.0,6658016.0
12-04 09:37:14,5.311,3.568,90.871,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5665841152.0,592216064.0,22694420480.0,4666597376.0,3537338.0,10344292.0
12-04 09:37:15,3.688,3.269,92.875,0.0,0.0,0.168,0.0,24576.0,0.0,4.0,5665427456.0,592216064.0,22700752896.0,4660678656.0,3130398.0,5800068.0
12-04 09:37:16,4.268,3.264,92.218,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5665509376.0,592216064.0,22707208192.0,4654141440.0,3515349.0,6285475.0
12-04 09:37:17,4.373,3.448,91.926,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5665689600.0,592216064.0,22713823232.0,4647346176.0,3658133.0,6221437.0
12-04 09:37:18,4.174,3.589,91.736,0.0,0.0,0.501,0.0,0.0,0.0,0.0,5666258944.0,592216064.0,22720729088.0,4639870976.0,3475263.0,10245139.0
12-04 09:37:19,3.707,2.949,93.260,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5665849344.0,592216064.0,22726983680.0,4634025984.0,3216313.0,5984208.0
12-04 09:37:20,4.754,3.420,91.410,0.250,0.0,0.167,0.0,40960.0,0.0,5.0,5666172928.0,592216064.0,22733840384.0,4626845696.0,3580895.0,6702531.0
12-04 09:37:21,4.545,3.199,92.172,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,5665828864.0,592216064.0,22740787200.0,4620242944.0,3546104.0,6126295.0
12-04 09:37:22,4.694,3.185,91.869,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5670223872.0,592216064.0,22747545600.0,4609089536.0,3626955.0,10262721.0
12-04 09:37:23,2.896,2.726,94.293,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5671895040.0,592216064.0,22754213888.0,4600750080.0,3171725.0,5995475.0
12-04 09:37:24,4.170,2.383,93.191,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5672071168.0,592216064.0,22760783872.0,4594003968.0,3536137.0,6338001.0
12-04 09:37:25,5.966,3.025,90.840,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5672751104.0,592216064.0,22768267264.0,4585840640.0,3769910.0,6464110.0
12-04 09:37:26,4.469,2.530,92.833,0.084,0.0,0.084,0.0,24576.0,0.0,4.0,5673086976.0,592216064.0,22774513664.0,4579258368.0,3431900.0,10129567.0
12-04 09:37:27,4.431,3.177,92.308,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5672652800.0,592216064.0,22781194240.0,4573011968.0,3285037.0,6138661.0
12-04 09:37:28,3.710,3.204,93.002,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5673148416.0,592216064.0,22787428352.0,4566282240.0,3414992.0,6147982.0
12-04 09:37:29,4.209,3.199,92.424,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5673336832.0,592216064.0,22794190848.0,4559331328.0,3730658.0,6380567.0
12-04 09:37:30,4.146,2.876,92.809,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5673656320.0,592216064.0,22801350656.0,4551852032.0,3537365.0,10436147.0
12-04 09:37:31,4.591,3.005,92.321,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5673320448.0,592216064.0,22807572480.0,4545966080.0,3206830.0,5928255.0
12-04 09:37:32,4.107,3.185,92.205,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,5673086976.0,592216064.0,22813822976.0,4539949056.0,3465822.0,6158949.0
12-04 09:37:33,4.534,3.526,91.688,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5673304064.0,592216064.0,22820954112.0,4532600832.0,3728910.0,6433434.0
12-04 09:37:34,4.406,3.907,91.521,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5673402368.0,592216064.0,22827794432.0,4525662208.0,3408504.0,10092150.0
12-04 09:37:35,3.766,3.096,92.803,0.0,0.0,0.335,0.0,24576.0,0.0,4.0,5672869888.0,592216064.0,22833991680.0,4519997440.0,3194671.0,5967145.0
12-04 09:37:36,4.821,3.741,89.776,1.496,0.0,0.166,0.0,212914176.0,0.0,219.0,5673107456.0,592216064.0,22840463360.0,4513288192.0,3438195.0,6185733.0
12-04 09:37:37,4.282,3.526,91.940,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5674012672.0,592216064.0,22847864832.0,4504981504.0,3586595.0,6210070.0
12-04 09:37:38,3.866,2.941,92.857,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5674184704.0,592216064.0,22853767168.0,4498907136.0,3409966.0,6274752.0
12-04 09:37:39,4.181,3.512,92.140,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5674770432.0,592216064.0,22860185600.0,4491902976.0,3467890.0,10095366.0
12-04 09:37:40,3.983,2.712,93.136,0.0,0.0,0.169,0.0,36864.0,0.0,3.0,5673885696.0,592216064.0,22867161088.0,4485812224.0,3505828.0,6435164.0
12-04 09:37:41,4.714,3.199,91.919,0.0,0.0,0.168,0.0,28672.0,0.0,6.0,5674201088.0,592216064.0,22873907200.0,4478750720.0,3764543.0,6494575.0
12-04 09:37:42,4.315,2.115,93.486,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5674618880.0,592216064.0,22880047104.0,4472193024.0,3174674.0,5877949.0
12-04 09:37:43,3.905,2.971,92.954,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5674958848.0,592216064.0,22886690816.0,4465209344.0,3243557.0,9888515.0
12-04 09:37:44,4.519,3.013,92.134,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5675282432.0,592216064.0,22892597248.0,4458979328.0,3516309.0,6157683.0
12-04 09:37:45,3.498,2.645,93.686,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5676412928.0,592216064.0,22899838976.0,4450607104.0,3541567.0,6096331.0
12-04 09:37:46,4.142,2.620,93.153,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5675872256.0,592216064.0,22906310656.0,4444676096.0,3391775.0,6124452.0
12-04 09:37:47,4.227,3.128,92.561,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5676118016.0,592216064.0,22913343488.0,4437397504.0,3430646.0,10134812.0
12-04 09:37:48,3.956,3.283,92.677,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5676417024.0,592216064.0,22919806976.0,4430635008.0,3441953.0,6234745.0
12-04 09:37:49,3.997,2.806,93.027,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5676011520.0,592216064.0,22926479360.0,4424368128.0,3718060.0,6420071.0
12-04 09:37:50,4.841,3.422,91.402,0.167,0.0,0.167,0.0,36864.0,0.0,6.0,5676969984.0,592216064.0,22933663744.0,4416225280.0,3454623.0,10118209.0
12-04 09:37:51,4.435,2.929,92.469,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5676580864.0,592216064.0,22940196864.0,4410081280.0,3235741.0,6081314.0
12-04 09:37:52,4.132,3.120,92.580,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5676965888.0,592216064.0,22946889728.0,4403003392.0,3481705.0,6122555.0
12-04 09:37:53,4.694,3.185,91.785,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5676642304.0,592216064.0,22954053632.0,4396163072.0,3476587.0,6239381.0
12-04 09:37:54,5.250,4.083,90.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5677228032.0,592216064.0,22961434624.0,4388196352.0,3749361.0,10538550.0
12-04 09:37:55,3.933,3.180,92.636,0.167,0.0,0.084,0.0,40960.0,0.0,5.0,5677334528.0,592216064.0,22967689216.0,4381835264.0,3221377.0,6015012.0
12-04 09:37:56,4.094,3.425,92.231,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5677658112.0,592216064.0,22973603840.0,4375597056.0,3211680.0,5694571.0
12-04 09:37:57,3.716,3.378,92.652,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5677989888.0,592216064.0,22980628480.0,4368240640.0,3555377.0,5924522.0
12-04 09:37:58,3.908,3.059,92.863,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5678403584.0,592216064.0,22987894784.0,4360560640.0,3551823.0,10308039.0
12-04 09:37:59,3.248,2.222,94.444,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5678911488.0,592216064.0,22994423808.0,4353523712.0,3206619.0,5989894.0
12-04 09:38:00,4.810,2.869,92.152,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,5678792704.0,592216064.0,23001112576.0,4346953728.0,3349470.0,5971692.0
12-04 09:38:01,3.866,3.866,91.933,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5679116288.0,592216064.0,23007518720.0,4340224000.0,3720586.0,6307451.0
12-04 09:38:02,5.246,3.497,91.091,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5679702016.0,592216064.0,23014825984.0,4332331008.0,3513541.0,10349476.0
12-04 09:38:03,4.020,3.350,92.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5679833088.0,592216064.0,23021420544.0,4325605376.0,3259578.0,6083634.0
12-04 09:38:04,2.852,1.846,95.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5678845952.0,592216064.0,23026630656.0,4321382400.0,2275326.0,5592891.0
12-04 09:38:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5679247360.0,592216064.0,23026634752.0,4320976896.0,9445.0,8038.0
12-04 09:38:06,0.0,0.167,99.415,0.418,0.0,0.0,0.0,175845376.0,0.0,178.0,5679382528.0,592216064.0,23026642944.0,4320833536.0,11910.0,112704.0
12-04 09:38:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,13414400.0,0.0,15.0,5679284224.0,592216064.0,23026642944.0,4320931840.0,8971.0,7328.0
12-04 09:38:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5679284224.0,592216064.0,23026642944.0,4320931840.0,8149.0,5024.0
12-04 09:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5679284224.0,592216064.0,23026642944.0,4320931840.0,9185.0,7681.0
12-04 09:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5679284224.0,592216064.0,23026642944.0,4320931840.0,9484.0,7263.0
12-04 09:38:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5679284224.0,592216064.0,23026642944.0,4320931840.0,10467.0,8162.0
12-04 09:38:12,3.904,4.485,91.445,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5678505984.0,592216064.0,23032643584.0,4315709440.0,3235711.0,6028226.0
12-04 09:38:13,4.388,3.122,92.236,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,5679042560.0,592216064.0,23039614976.0,4308201472.0,3761000.0,6169084.0
12-04 09:38:14,5.156,3.550,91.124,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5679640576.0,592216064.0,23047647232.0,4299571200.0,4085838.0,10509953.0
12-04 09:38:15,5.444,4.020,90.285,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5680324608.0,592216064.0,23055880192.0,4290654208.0,4243069.0,6723999.0
12-04 09:38:16,5.556,4.643,89.552,0.0,0.0,0.249,0.0,45056.0,0.0,7.0,5680889856.0,592216064.0,23064031232.0,4281937920.0,4096826.0,8708614.0
12-04 09:38:17,5.356,3.180,91.213,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5682343936.0,592216064.0,23071531008.0,4272984064.0,3974159.0,8071089.0
12-04 09:38:18,4.835,3.817,91.094,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5683040256.0,592216064.0,23078825984.0,4264992768.0,4313777.0,10741522.0
12-04 09:38:19,4.583,4.333,90.833,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,5682905088.0,592216064.0,23086882816.0,4257071104.0,3842038.0,6182242.0
12-04 09:38:20,5.546,4.454,89.832,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5684645888.0,592216064.0,23095042048.0,4247171072.0,4255268.0,8710228.0
12-04 09:38:21,5.272,4.435,90.126,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5683326976.0,592216064.0,23103463424.0,4240068608.0,4376176.0,9261785.0
12-04 09:38:22,4.160,2.971,92.699,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5683290112.0,592216064.0,23111086080.0,4232482816.0,3786535.0,6284055.0
12-04 09:38:23,6.150,3.707,89.890,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5690834944.0,592216064.0,23118651392.0,4217372672.0,4365611.0,10609727.0
12-04 09:38:24,5.976,3.872,89.815,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5692149760.0,592216064.0,23127138304.0,4207570944.0,4414244.0,10978089.0
12-04 09:38:25,4.653,3.130,91.032,1.015,0.0,0.169,0.0,20480.0,0.0,4.0,5691875328.0,592216064.0,23135604736.0,4199378944.0,3902698.0,6445826.0
12-04 09:38:26,5.139,4.044,90.564,0.0,0.0,0.253,0.0,32768.0,0.0,4.0,5691580416.0,592216064.0,23143235584.0,4192043008.0,4347216.0,10733158.0
12-04 09:38:27,4.874,4.202,90.756,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5691539456.0,592216064.0,23151562752.0,4183756800.0,4118668.0,6939130.0
12-04 09:38:28,5.122,4.450,90.176,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5692252160.0,592216064.0,23159603200.0,4175003648.0,4260112.0,10662789.0
12-04 09:38:29,4.289,3.196,92.262,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5691650048.0,592216064.0,23167660032.0,4167548928.0,3623125.0,6092499.0
12-04 09:38:30,5.946,4.690,89.112,0.084,0.0,0.168,0.0,36864.0,0.0,3.0,5692125184.0,592216064.0,23175794688.0,4158939136.0,4760460.0,10888527.0
12-04 09:38:31,4.057,3.128,92.646,0.0,0.0,0.169,0.0,40960.0,0.0,3.0,5692878848.0,592216064.0,23183540224.0,4150439936.0,3494442.0,6146132.0
12-04 09:38:32,5.705,3.691,90.268,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5692985344.0,592216064.0,23191883776.0,4141989888.0,4371174.0,10711502.0
12-04 09:38:33,3.710,2.951,93.170,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5693181952.0,592216064.0,23198715904.0,4134961152.0,3408696.0,6071368.0
12-04 09:38:34,5.622,3.918,90.119,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5692813312.0,592216064.0,23207763968.0,4126281728.0,4763303.0,9713756.0
12-04 09:38:35,5.100,4.013,90.635,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5692669952.0,592216064.0,23215591424.0,4118597632.0,4075758.0,7881024.0
12-04 09:38:36,4.907,4.146,90.440,0.169,0.0,0.338,0.0,28672.0,0.0,4.0,5695152128.0,592216064.0,23224016896.0,4107689984.0,4260638.0,10758927.0
12-04 09:38:37,5.321,3.716,90.709,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5694873600.0,592216064.0,23232405504.0,4099579904.0,4031702.0,6631825.0
12-04 09:38:38,5.877,4.366,89.505,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5695328256.0,592216064.0,23240536064.0,4090994688.0,4765749.0,11004937.0
12-04 09:38:39,4.279,3.523,92.030,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5695541248.0,592216064.0,23248326656.0,4082991104.0,3467083.0,6037946.0
12-04 09:38:40,5.034,4.950,89.765,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5695893504.0,592216064.0,23256551424.0,4074414080.0,4512018.0,11156523.0
12-04 09:38:41,5.013,3.509,84.795,6.600,0.0,0.084,0.0,125009920.0,0.0,125.0,5696327680.0,592216064.0,23264768000.0,4065763328.0,3679259.0,6128027.0
12-04 09:38:42,5.803,4.121,83.600,6.056,0.0,0.421,0.0,112599040.0,0.0,114.0,5696659456.0,592216064.0,23272968192.0,4057231360.0,4603294.0,10817600.0
12-04 09:38:43,4.030,2.771,93.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5696524288.0,592216064.0,23279706112.0,4050628608.0,3249469.0,5861442.0
12-04 09:38:44,6.020,4.766,89.047,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5696978944.0,592216064.0,23288066048.0,4041814016.0,4752837.0,9315184.0
12-04 09:38:45,4.359,3.521,91.869,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,5698281472.0,592216064.0,23295582208.0,4032995328.0,3545951.0,3036027.0
12-04 09:38:46,4.971,4.381,90.143,0.0,0.0,0.505,0.0,57344.0,0.0,8.0,5698437120.0,592216064.0,23303892992.0,4024528896.0,4567161.0,16069693.0
12-04 09:38:47,4.890,3.710,91.147,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5698027520.0,592216064.0,23311769600.0,4017061888.0,4207071.0,6550813.0
12-04 09:38:48,4.576,3.305,91.864,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5697736704.0,592216064.0,23319183360.0,4009938944.0,3982945.0,10316583.0
12-04 09:38:49,5.187,3.827,90.816,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5698166784.0,592216064.0,23327453184.0,4001239040.0,4451046.0,7203406.0
12-04 09:38:50,5.329,4.580,89.675,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5698732032.0,592216064.0,23335444480.0,3992682496.0,4249760.0,10824317.0
12-04 09:38:51,5.513,3.393,91.009,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5702234112.0,592216064.0,23344119808.0,3980505088.0,3931245.0,6695186.0
12-04 09:38:52,5.152,3.716,90.878,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5702520832.0,592216064.0,23351902208.0,3972435968.0,4437108.0,10810490.0
12-04 09:38:53,5.117,3.859,90.772,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5702766592.0,592216064.0,23360032768.0,3964059648.0,3998603.0,6375149.0
12-04 09:38:54,5.076,3.130,91.540,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5703913472.0,592216064.0,23368249344.0,3954696192.0,4001999.0,7529817.0
12-04 09:38:55,5.245,4.399,90.186,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5703352320.0,592216064.0,23376257024.0,3947249664.0,4687519.0,10418907.0
12-04 09:38:56,5.109,4.104,90.536,0.0,0.0,0.251,0.0,28672.0,0.0,4.0,5703622656.0,592216064.0,23384838144.0,3938398208.0,4086156.0,10900924.0
12-04 09:38:57,5.396,3.541,91.062,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5703639040.0,592216064.0,23392841728.0,3930378240.0,4235898.0,6788906.0
12-04 09:38:58,5.833,3.833,90.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5704011776.0,592216064.0,23400402944.0,3922444288.0,4210390.0,10906459.0
12-04 09:38:59,4.170,3.660,92.0,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5704105984.0,592216064.0,23408660480.0,3914092544.0,4143774.0,6726573.0
12-04 09:39:00,5.597,3.759,90.058,0.167,0.0,0.418,0.0,20480.0,0.0,3.0,5705428992.0,592216064.0,23417004032.0,3904425984.0,4243495.0,7979373.0
12-04 09:39:01,5.232,3.291,91.139,0.0,0.0,0.338,0.0,36864.0,0.0,3.0,5704581120.0,592216064.0,23424679936.0,3897597952.0,4236699.0,9691663.0
12-04 09:39:02,5.135,4.125,90.488,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5705342976.0,592216064.0,23432744960.0,3888771072.0,4223563.0,10941813.0
12-04 09:39:03,4.580,4.413,90.674,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5705367552.0,592216064.0,23439798272.0,3881693184.0,4055954.0,6342349.0
12-04 09:39:04,4.584,3.565,91.596,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5705654272.0,592216064.0,23448383488.0,3872821248.0,4151598.0,6946812.0
12-04 09:39:05,6.068,4.821,88.861,0.166,0.0,0.083,0.0,28672.0,0.0,3.0,5707292672.0,592216064.0,23456563200.0,3863003136.0,4438675.0,10744071.0
12-04 09:39:06,5.551,3.785,90.496,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5709086720.0,592216064.0,23464419328.0,3853352960.0,3885476.0,8588470.0
12-04 09:39:07,4.734,3.381,91.631,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5707497472.0,592216064.0,23471984640.0,3847376896.0,4071285.0,7970022.0
12-04 09:39:08,4.634,3.875,91.323,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5708619776.0,592216064.0,23480414208.0,3837825024.0,3942638.0,9303155.0
12-04 09:39:09,4.746,3.644,91.271,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5708046336.0,592216064.0,23488516096.0,3830296576.0,4248271.0,7630015.0
12-04 09:39:10,5.219,3.956,90.741,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5708709888.0,592216064.0,23495970816.0,3822178304.0,4214644.0,10634730.0
12-04 09:39:11,4.786,3.694,90.932,0.336,0.0,0.252,0.0,12234752.0,0.0,16.0,5708460032.0,592216064.0,23504236544.0,3814162432.0,3938875.0,6294988.0
12-04 09:39:12,1.498,1.414,95.258,1.747,0.0,0.083,0.0,230588416.0,0.0,234.0,5708587008.0,592216064.0,23507030016.0,3811241984.0,1012926.0,4258079.0
12-04 09:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5708587008.0,592216064.0,23507030016.0,3811241984.0,26985.0,26115.0
12-04 09:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5708582912.0,592216064.0,23507034112.0,3811241984.0,11679.0,112661.0
12-04 09:39:15,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5708582912.0,592216064.0,23507034112.0,3811241984.0,8067.0,6355.0
12-04 09:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,5708582912.0,592216064.0,23507034112.0,3811241984.0,27646.0,25425.0
12-04 09:39:17,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5708582912.0,592216064.0,23507034112.0,3811241984.0,8990.0,8308.0
12-04 09:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5708582912.0,592216064.0,23507034112.0,3811241984.0,8120.0,5859.0
12-04 09:39:19,0.841,0.757,98.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5708472320.0,592216064.0,23507922944.0,3810463744.0,945837.0,573168.0
12-04 09:39:20,3.853,3.769,92.295,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,5708566528.0,592216064.0,23514177536.0,3804114944.0,3451874.0,6228741.0
12-04 09:39:21,6.544,4.866,88.171,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5709660160.0,592216064.0,23523954688.0,3793244160.0,5178771.0,11585297.0
12-04 09:39:22,3.670,3.920,92.327,0.0,0.0,0.083,0.0,53248.0,0.0,9.0,5709631488.0,592216064.0,23531589632.0,3785637888.0,3309257.0,5653443.0
12-04 09:39:23,7.376,5.197,87.091,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5710385152.0,592216064.0,23540269056.0,3776204800.0,5586149.0,11947188.0
12-04 09:39:24,4.499,3.056,92.190,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5710266368.0,592216064.0,23549558784.0,3767033856.0,3824310.0,10718816.0
12-04 09:39:25,7.054,5.311,87.386,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5710987264.0,592216064.0,23558512640.0,3757359104.0,5135438.0,7013599.0
12-04 09:39:26,3.804,3.381,92.561,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5710884864.0,592216064.0,23566352384.0,3749621760.0,3674446.0,10142667.0
12-04 09:39:27,6.345,4.061,89.425,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,5718478848.0,592216064.0,23574876160.0,3733504000.0,4595215.0,8130030.0
12-04 09:39:28,4.163,3.314,92.268,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5716885504.0,592216064.0,23583129600.0,3726843904.0,4056748.0,8990702.0
12-04 09:39:29,6.012,4.403,89.246,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5716615168.0,592216064.0,23593091072.0,3717152768.0,4991920.0,11103688.0
12-04 09:39:30,5.245,3.892,90.694,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5716930560.0,592216064.0,23601545216.0,3708383232.0,4503295.0,7304235.0
12-04 09:39:31,5.068,3.632,91.132,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5717405696.0,592216064.0,23609561088.0,3699892224.0,4181141.0,10062008.0
12-04 09:39:32,4.975,3.794,91.062,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5718093824.0,592216064.0,23617986560.0,3690778624.0,4238015.0,10506846.0
12-04 09:39:33,5.232,4.557,89.873,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5718323200.0,592216064.0,23627231232.0,3681304576.0,4664461.0,7272175.0
12-04 09:39:34,5.931,4.845,88.889,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5717471232.0,592216064.0,23635861504.0,3673526272.0,4538955.0,10776067.0
12-04 09:39:35,5.080,3.387,91.363,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5718396928.0,592216064.0,23644000256.0,3664461824.0,4209914.0,6357913.0
12-04 09:39:36,5.232,4.557,90.042,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5718134784.0,592216064.0,23652990976.0,3655733248.0,4769722.0,11195299.0
12-04 09:39:37,5.344,3.732,90.755,0.0,0.0,0.170,0.0,32768.0,0.0,3.0,5719724032.0,592216064.0,23660957696.0,3646177280.0,4448983.0,11119775.0
12-04 09:39:38,5.462,4.454,89.916,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5719351296.0,592216064.0,23670456320.0,3637051392.0,4495758.0,6616771.0
12-04 09:39:39,6.360,4.435,88.954,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5723676672.0,592216064.0,23679545344.0,3623636992.0,4639981.0,11150415.0
12-04 09:39:40,5.527,3.401,90.476,0.255,0.0,0.340,0.0,28672.0,0.0,3.0,5723570176.0,592216064.0,23688028160.0,3615260672.0,4390735.0,11144477.0
12-04 09:39:41,5.219,4.545,90.067,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5723889664.0,592216064.0,23696437248.0,3606532096.0,4676900.0,7049179.0
12-04 09:39:42,4.473,4.388,90.802,0.0,0.0,0.338,0.0,28672.0,0.0,3.0,5724160000.0,592216064.0,23705358336.0,3597340672.0,4185658.0,10391031.0
12-04 09:39:43,5.630,3.782,90.420,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5723770880.0,592216064.0,23714254848.0,3588833280.0,4508193.0,6656222.0
12-04 09:39:44,5.462,4.706,89.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5724561408.0,592216064.0,23722766336.0,3579531264.0,4506861.0,11071822.0
12-04 09:39:45,6.015,4.261,89.390,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5724565504.0,592216064.0,23731707904.0,3570585600.0,4465753.0,10755646.0
12-04 09:39:46,5.941,4.017,89.540,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,5724770304.0,592216064.0,23739748352.0,3562340352.0,4581365.0,6752462.0
12-04 09:39:47,5.546,3.697,87.899,2.605,0.0,0.252,0.0,166858752.0,0.0,165.0,5725089792.0,592216064.0,23748177920.0,3553591296.0,4224583.0,10656298.0
12-04 09:39:48,5.764,4.678,89.140,0.0,0.0,0.418,0.0,73187328.0,0.0,78.0,5725675520.0,592216064.0,23756849152.0,3544334336.0,4595324.0,10336776.0
12-04 09:39:49,5.980,4.817,89.120,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5725364224.0,592216064.0,23765467136.0,3536027648.0,4380813.0,7283333.0
12-04 09:39:50,6.218,4.706,88.824,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5725552640.0,592216064.0,23774674944.0,3526631424.0,4602954.0,10763869.0
12-04 09:39:51,5.383,3.701,90.749,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5725900800.0,592216064.0,23782596608.0,3518361600.0,4304473.0,6962268.0
12-04 09:39:52,4.903,3.466,91.378,0.085,0.0,0.169,0.0,53248.0,0.0,5.0,5726392320.0,592216064.0,23791042560.0,3509424128.0,4069914.0,10491686.0
12-04 09:39:53,6.155,4.469,89.039,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5726621696.0,592216064.0,23800299520.0,3499937792.0,5241726.0,7680819.0
12-04 09:39:54,5.745,4.246,89.842,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5726367744.0,592216064.0,23808094208.0,3492397056.0,3845664.0,2921955.0
12-04 09:39:55,4.697,4.184,90.863,0.0,0.0,0.256,0.0,12288.0,0.0,3.0,5726543872.0,592216064.0,23817682944.0,3482632192.0,4638523.0,12555682.0
12-04 09:39:56,5.714,4.790,89.076,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5727768576.0,592216064.0,23826149376.0,3472941056.0,4748112.0,16469792.0
12-04 09:39:57,4.227,3.297,92.308,0.0,0.0,0.169,0.0,57344.0,0.0,9.0,5727436800.0,592216064.0,23834353664.0,3465068544.0,3820632.0,5983327.0
12-04 09:39:58,6.091,4.738,88.832,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5727903744.0,592216064.0,23844450304.0,3454504960.0,5116330.0,11139742.0
12-04 09:39:59,4.971,3.538,91.154,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5727842304.0,592216064.0,23852544000.0,3446472704.0,4031547.0,6715799.0
12-04 09:40:00,5.882,4.092,89.940,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5728030720.0,592216064.0,23862300672.0,3436527616.0,4982166.0,11323514.0
12-04 09:40:01,5.863,3.266,90.536,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5728509952.0,592216064.0,23870013440.0,3428335616.0,4065103.0,10650171.0
12-04 09:40:02,5.378,4.286,90.0,0.0,0.0,0.336,0.0,20480.0,0.0,2.0,5728583680.0,592216064.0,23878905856.0,3419369472.0,4626033.0,6703566.0
12-04 09:40:03,5.748,3.719,90.025,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,5728677888.0,592216064.0,23887638528.0,3410542592.0,4437960.0,11138444.0
12-04 09:40:04,5.734,4.637,89.460,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5728026624.0,592216064.0,23897165824.0,3401666560.0,4722753.0,11021687.0
12-04 09:40:05,6.255,4.087,89.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5728964608.0,592216064.0,23905873920.0,3392020480.0,4393047.0,6841324.0
12-04 09:40:06,4.971,3.538,91.323,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5729169408.0,592216064.0,23913586688.0,3384102912.0,4129957.0,10074265.0
12-04 09:40:07,6.056,4.289,89.319,0.0,0.0,0.336,0.0,28672.0,0.0,3.0,5730000896.0,592216064.0,23921758208.0,3375099904.0,4608093.0,7319198.0
12-04 09:40:08,6.073,5.491,88.103,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5729873920.0,592216064.0,23931187200.0,3365797888.0,4800741.0,11249926.0
12-04 09:40:09,5.640,4.293,89.731,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5731115008.0,592216064.0,23940124672.0,3355619328.0,4527077.0,11089760.0
12-04 09:40:10,5.272,4.017,90.460,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,5730578432.0,592216064.0,23948808192.0,3347472384.0,4242857.0,6505552.0
12-04 09:40:11,5.695,4.355,89.615,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5730021376.0,592216064.0,23957680128.0,3339157504.0,4541075.0,10702337.0
12-04 09:40:12,5.232,3.966,90.464,0.0,0.0,0.338,0.0,28672.0,0.0,3.0,5731762176.0,592216064.0,23966040064.0,3329056768.0,4394812.0,8649996.0
12-04 09:40:13,5.013,4.418,90.314,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5731471360.0,592216064.0,23974756352.0,3320631296.0,4781922.0,9210487.0
12-04 09:40:14,5.435,3.679,90.635,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5731745792.0,592216064.0,23983235072.0,3311878144.0,4004857.0,10195034.0
12-04 09:40:15,5.433,3.565,90.577,0.170,0.0,0.255,0.0,28672.0,0.0,3.0,5732257792.0,592216064.0,23991447552.0,3303153664.0,4567596.0,7032448.0
12-04 09:40:16,5.135,4.545,90.067,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5732016128.0,592216064.0,24000847872.0,3293995008.0,4534204.0,11138274.0
12-04 09:40:17,3.390,3.136,92.034,1.271,0.0,0.169,0.0,52658176.0,0.0,54.0,5732679680.0,592216064.0,24007749632.0,3286429696.0,3297524.0,6058382.0
12-04 09:40:18,5.324,4.326,86.772,3.161,0.0,0.416,0.0,209465344.0,0.0,208.0,5733203968.0,592216064.0,24014950400.0,3278704640.0,3923265.0,10402808.0
12-04 09:40:19,4.966,3.030,91.667,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5732954112.0,592216064.0,24023474176.0,3270430720.0,3812965.0,6069096.0
12-04 09:40:20,7.492,5.219,86.869,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5733588992.0,592216064.0,24033984512.0,3259285504.0,5568269.0,11570657.0
12-04 09:40:21,5.504,3.895,90.347,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5733511168.0,592216064.0,24042602496.0,3250745344.0,4649685.0,10516574.0
12-04 09:40:22,6.287,4.418,89.125,0.0,0.0,0.170,0.0,40960.0,0.0,3.0,5733965824.0,592216064.0,24053018624.0,3239874560.0,5276309.0,11548405.0
12-04 09:40:23,5.858,4.603,89.372,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5734060032.0,592216064.0,24061210624.0,3231588352.0,4608659.0,7203867.0
12-04 09:40:24,5.148,3.966,90.633,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5734588416.0,592216064.0,24069509120.0,3222761472.0,4417049.0,10713325.0
12-04 09:40:25,6.012,3.810,90.008,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5735464960.0,592216064.0,24078630912.0,3212763136.0,4750316.0,9569929.0
12-04 09:40:26,5.574,3.632,90.541,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5734993920.0,592216064.0,24087068672.0,3204796416.0,4528405.0,3825760.0
12-04 09:40:27,5.321,3.885,90.456,0.084,0.0,0.253,0.0,28672.0,0.0,4.0,5734866944.0,592216064.0,24096718848.0,3195273216.0,4324636.0,10306597.0
12-04 09:40:28,5.380,3.501,90.948,0.0,0.0,0.171,0.0,12288.0,0.0,2.0,5735219200.0,592216064.0,24105582592.0,3186057216.0,4514603.0,16493835.0
12-04 09:40:29,5.025,4.439,90.201,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5735378944.0,592216064.0,24114049024.0,3177431040.0,4351864.0,6518261.0
12-04 09:40:30,5.424,3.898,90.339,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5736005632.0,592216064.0,24123596800.0,3167256576.0,4558250.0,10682793.0
12-04 09:40:31,5.113,4.610,90.109,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5735768064.0,592216064.0,24131502080.0,3159588864.0,4336113.0,6530553.0
12-04 09:40:32,5.471,4.125,90.236,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5736001536.0,592216064.0,24140345344.0,3150512128.0,4437642.0,10864911.0
12-04 09:40:33,6.250,4.054,89.443,0.084,0.0,0.169,0.0,40960.0,0.0,7.0,5736755200.0,592216064.0,24148692992.0,3141410816.0,4458000.0,10849747.0
12-04 09:40:34,5.602,5.017,89.214,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5736415232.0,592216064.0,24157999104.0,3132444672.0,4584667.0,6939151.0
12-04 09:40:35,5.034,4.446,90.352,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5736542208.0,592216064.0,24167043072.0,3123273728.0,4262791.0,10621307.0
12-04 09:40:36,5.495,3.719,90.617,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5737385984.0,592216064.0,24174825472.0,3114647552.0,4522521.0,10887195.0
12-04 09:40:37,5.743,4.307,89.780,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5737316352.0,592216064.0,24184475648.0,3105067008.0,4743440.0,7653185.0
12-04 09:40:38,5.818,4.553,89.292,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5737947136.0,592216064.0,24193323008.0,3095588864.0,4839863.0,11112270.0
12-04 09:40:39,5.307,3.791,90.480,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5737840640.0,592216064.0,24202174464.0,3086843904.0,4316199.0,6891767.0
12-04 09:40:40,5.922,5.254,88.574,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5738274816.0,592216064.0,24211263488.0,3077320704.0,4825480.0,11352224.0
12-04 09:40:41,5.808,3.199,90.825,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5738876928.0,592216064.0,24219848704.0,3068133376.0,4207607.0,10604214.0
12-04 09:40:42,5.137,3.596,91.010,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5738733568.0,592216064.0,24228630528.0,3059494912.0,5047581.0,7266217.0
12-04 09:40:43,5.076,3.384,91.117,0.0,0.0,0.423,0.0,16384.0,0.0,1.0,5739003904.0,592216064.0,24236994560.0,3050860544.0,4140340.0,10770697.0
12-04 09:40:44,5.808,4.377,89.731,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5739405312.0,592216064.0,24246394880.0,3041058816.0,4719492.0,10880033.0
12-04 09:40:45,5.139,3.201,91.323,0.0,0.0,0.337,0.0,20480.0,0.0,4.0,5740003328.0,592216064.0,24254939136.0,3031916544.0,4093675.0,6543050.0
12-04 09:40:46,7.448,4.435,88.033,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5739884544.0,592216064.0,24262828032.0,3024146432.0,4737286.0,10818459.0
12-04 09:40:47,4.786,3.442,91.604,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5740027904.0,592216064.0,24271097856.0,3015733248.0,3717635.0,6050662.0
12-04 09:40:48,5.392,4.718,86.184,3.454,0.0,0.253,0.0,180604928.0,0.0,180.0,5740138496.0,592216064.0,24279846912.0,3006873600.0,4687440.0,11155671.0
12-04 09:40:49,5.714,3.866,90.168,0.0,0.0,0.252,0.0,89788416.0,0.0,92.0,5740642304.0,592216064.0,24288522240.0,2997694464.0,4300961.0,10460739.0
12-04 09:40:50,5.579,4.649,89.265,0.254,0.0,0.254,0.0,28672.0,0.0,3.0,5740740608.0,592216064.0,24297435136.0,2988683264.0,4895568.0,7260940.0
12-04 09:40:51,5.017,4.181,90.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5740998656.0,592216064.0,24306065408.0,2979794944.0,4025983.0,10694056.0
12-04 09:40:52,6.071,4.975,88.786,0.0,0.0,0.169,0.0,40960.0,0.0,3.0,5742059520.0,592216064.0,24314785792.0,2970013696.0,5156942.0,11449452.0
12-04 09:40:53,5.0,3.644,91.186,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5741330432.0,592216064.0,24324415488.0,2961113088.0,4155460.0,6866652.0
12-04 09:40:54,5.111,3.578,91.141,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5741846528.0,592216064.0,24332288000.0,2952724480.0,4694685.0,10761465.0
12-04 09:40:55,4.835,3.562,91.433,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5741957120.0,592216064.0,24341241856.0,2943660032.0,4151332.0,6857978.0
12-04 09:40:56,5.268,4.418,89.805,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5741703168.0,592216064.0,24350654464.0,2934501376.0,4853789.0,11276962.0
12-04 09:40:57,5.396,4.132,90.219,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5742440448.0,592216064.0,24358862848.0,2925555712.0,4339019.0,10665800.0
12-04 09:40:58,6.097,3.895,90.008,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742448640.0,592216064.0,24368877568.0,2915532800.0,4846906.0,5824039.0
12-04 09:40:59,4.706,4.958,89.916,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5743161344.0,592216064.0,24377942016.0,2905755648.0,4534774.0,8913920.0
12-04 09:41:00,5.808,3.788,90.067,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5743587328.0,592216064.0,24385048576.0,2898223104.0,4108640.0,13842202.0
12-04 09:41:01,5.664,4.227,89.941,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5742997504.0,592216064.0,24394932224.0,2888929280.0,4710596.0,7157670.0
12-04 09:41:02,4.665,3.817,91.264,0.085,0.0,0.170,0.0,32768.0,0.0,4.0,5743681536.0,592216064.0,24402595840.0,2880581632.0,4239483.0,10427793.0
12-04 09:41:03,4.750,4.326,90.585,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5743824896.0,592216064.0,24411328512.0,2871705600.0,4642692.0,6979121.0
12-04 09:41:04,5.602,4.431,89.632,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5742968832.0,592216064.0,24419975168.0,2863915008.0,4330469.0,10920495.0
12-04 09:41:05,5.542,4.870,89.169,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5744836608.0,592216064.0,24429117440.0,2852904960.0,4648383.0,11033465.0
12-04 09:41:06,5.113,3.521,91.199,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5744664576.0,592216064.0,24437280768.0,2844913664.0,4019575.0,6281656.0
12-04 09:41:07,5.588,4.572,89.585,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5744762880.0,592216064.0,24446881792.0,2835214336.0,4732420.0,10880189.0
12-04 09:41:08,5.490,4.054,90.203,0.169,0.0,0.084,0.0,40960.0,0.0,7.0,5745848320.0,592216064.0,24454897664.0,2826113024.0,4609433.0,11074346.0
12-04 09:41:09,5.334,4.149,90.262,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5745602560.0,592216064.0,24464801792.0,2816454656.0,4576188.0,6912550.0
12-04 09:41:10,5.188,4.351,90.209,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5745799168.0,592216064.0,24473075712.0,2807984128.0,4188817.0,10691339.0
12-04 09:41:11,5.098,3.738,90.909,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5746860032.0,592216064.0,24481783808.0,2798215168.0,4583765.0,6860553.0
12-04 09:41:12,5.325,3.128,91.462,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5746495488.0,592216064.0,24489521152.0,2790842368.0,4182380.0,10468510.0
12-04 09:41:13,7.215,3.943,88.591,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5746823168.0,592216064.0,24498712576.0,2781323264.0,4610651.0,10974549.0
12-04 09:41:14,4.839,2.886,91.766,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5746413568.0,592216064.0,24506269696.0,2774175744.0,4156637.0,6199628.0
12-04 09:41:15,4.770,3.748,91.227,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5746925568.0,592216064.0,24515567616.0,2764365824.0,4416222.0,10479569.0
12-04 09:41:16,5.232,4.135,90.464,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5746585600.0,592216064.0,24523743232.0,2756530176.0,4408223.0,10626197.0
12-04 09:41:17,5.868,3.940,90.025,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5747085312.0,592216064.0,24532885504.0,2746888192.0,4388393.0,6557069.0
12-04 09:41:18,6.374,4.967,87.500,0.911,0.0,0.248,0.0,35008512.0,0.0,35.0,5747625984.0,592216064.0,24541437952.0,2737795072.0,4537313.0,10937652.0
12-04 09:41:19,4.661,3.983,88.898,2.458,0.0,0.0,0.0,230596608.0,0.0,230.0,5747900416.0,592216064.0,24550137856.0,2728820736.0,4294994.0,10128127.0
12-04 09:41:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,5748097024.0,592216064.0,24550641664.0,2728120320.0,9057.0,7305.0
12-04 09:41:21,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5748097024.0,592216064.0,24550641664.0,2728120320.0,10752.0,112014.0
12-04 09:41:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,5748215808.0,592216064.0,24550649856.0,2727993344.0,9238.0,7847.0
12-04 09:41:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5748215808.0,592216064.0,24550649856.0,2727993344.0,9406.0,8903.0
12-04 09:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5748215808.0,592216064.0,24550649856.0,2727993344.0,9023.0,7109.0
12-04 09:41:25,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5748834304.0,592216064.0,24550649856.0,2727374848.0,6344.0,3841.0
12-04 09:41:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5748817920.0,592216064.0,24550649856.0,2727391232.0,7422.0,4554.0
12-04 09:41:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5748805632.0,592216064.0,24550653952.0,2727399424.0,8027.0,6426.0
12-04 09:41:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5748805632.0,592216064.0,24550653952.0,2727399424.0,8211.0,5938.0
12-04 09:41:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5748805632.0,592216064.0,24550653952.0,2727399424.0,8242.0,6591.0
12-04 09:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5748805632.0,592216064.0,24550653952.0,2727399424.0,8177.0,5260.0
12-04 09:41:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5748805632.0,592216064.0,24550653952.0,2727399424.0,8962.0,7825.0
12-04 09:41:32,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5748801536.0,592216064.0,24550658048.0,2727399424.0,11002.0,10516.0
12-04 09:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5748801536.0,592216064.0,24550658048.0,2727399424.0,7610.0,4963.0
12-04 09:41:34,4.297,3.033,92.502,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5747376128.0,592216064.0,24556695552.0,2722787328.0,3391047.0,6039060.0
12-04 09:41:35,4.223,3.125,92.483,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5747658752.0,592216064.0,24564158464.0,2715041792.0,3802217.0,5977606.0
12-04 09:41:36,5.126,3.782,90.840,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5747945472.0,592216064.0,24571617280.0,2707296256.0,4135325.0,10456152.0
12-04 09:41:37,6.441,3.983,88.390,0.932,0.0,0.254,0.0,12288.0,0.0,2.0,5749227520.0,592216064.0,24581328896.0,2696302592.0,5192308.0,9973814.0
12-04 09:41:38,6.171,4.311,89.349,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5746991104.0,592216064.0,24591118336.0,2688749568.0,4972974.0,8453887.0
12-04 09:41:39,6.081,4.139,89.611,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5747343360.0,592216064.0,24601370624.0,2678145024.0,4737097.0,10926694.0
12-04 09:41:40,6.578,4.163,88.926,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5747625984.0,592216064.0,24610103296.0,2669129728.0,4252447.0,10272534.0
12-04 09:41:41,4.929,4.261,90.560,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5747609600.0,592216064.0,24617754624.0,2661494784.0,3984956.0,6025808.0
12-04 09:41:42,6.487,4.465,88.880,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5748129792.0,592216064.0,24627326976.0,2651402240.0,4988750.0,11384108.0
12-04 09:41:43,6.271,4.831,88.390,0.085,0.0,0.424,0.0,12288.0,0.0,2.0,5747724288.0,592216064.0,24638304256.0,2640830464.0,5421151.0,11319888.0
12-04 09:41:44,5.428,4.156,90.246,0.0,0.0,0.170,0.0,45056.0,0.0,7.0,5748510720.0,592216064.0,24647581696.0,2630766592.0,4716835.0,11013393.0
12-04 09:41:45,5.174,4.241,90.246,0.0,0.0,0.339,0.0,12288.0,0.0,3.0,5749628928.0,592216064.0,24657350656.0,2619879424.0,4590989.0,7111852.0
12-04 09:41:46,5.165,3.810,90.940,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5749878784.0,592216064.0,24665772032.0,2611208192.0,4526172.0,10712632.0
12-04 09:41:47,5.702,3.915,90.043,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5750063104.0,592216064.0,24674828288.0,2601967616.0,5172459.0,10836221.0
12-04 09:41:48,5.833,4.903,88.926,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5750108160.0,592216064.0,24685068288.0,2591682560.0,5026578.0,11338657.0
12-04 09:41:49,5.387,4.209,90.067,0.084,0.0,0.253,0.0,142606336.0,0.0,151.0,5750820864.0,592216064.0,24694132736.0,2581905408.0,4504259.0,10863835.0
12-04 09:41:50,4.557,3.966,91.308,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5750484992.0,592216064.0,24701792256.0,2574581760.0,4177982.0,6280755.0
12-04 09:41:51,5.887,4.542,89.319,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5750743040.0,592216064.0,24710471680.0,2565644288.0,4828035.0,11211422.0
12-04 09:41:52,7.095,4.730,87.922,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5750530048.0,592216064.0,24721584128.0,2554744832.0,5414323.0,11080252.0
12-04 09:41:53,7.010,4.307,88.429,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5751574528.0,592216064.0,24730963968.0,2544320512.0,4692568.0,11015805.0
12-04 09:41:54,5.210,3.782,90.756,0.0,0.0,0.252,0.0,57344.0,0.0,4.0,5751554048.0,592216064.0,24739725312.0,2535579648.0,4287808.0,6505225.0
12-04 09:41:55,5.892,4.293,89.226,0.253,0.0,0.337,0.0,20480.0,0.0,4.0,5751955456.0,592216064.0,24748863488.0,2526040064.0,4882970.0,11018865.0
12-04 09:41:56,5.210,4.286,90.0,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5752082432.0,592216064.0,24757047296.0,2517729280.0,4519552.0,10759754.0
12-04 09:41:57,6.040,5.117,88.507,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5752655872.0,592216064.0,24766988288.0,2507214848.0,5103640.0,11221135.0
12-04 09:41:58,4.355,3.757,91.716,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5752737792.0,592216064.0,24776445952.0,2497675264.0,4386274.0,6613357.0
12-04 09:41:59,7.173,5.421,87.156,0.0,0.0,0.250,0.0,40960.0,0.0,5.0,5752795136.0,592216064.0,24786259968.0,2487803904.0,5338568.0,11684005.0
12-04 09:42:00,5.259,4.156,90.076,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5753368576.0,592216064.0,24795750400.0,2477740032.0,4724091.0,11369380.0
12-04 09:42:01,6.229,4.630,88.889,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,5753044992.0,592216064.0,24805437440.0,2468376576.0,4862280.0,7296756.0
12-04 09:42:02,6.360,4.519,88.703,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5753483264.0,592216064.0,24815034368.0,2458341376.0,4764180.0,11254119.0
12-04 09:42:03,6.0,5.0,88.583,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5754077184.0,592216064.0,24824090624.0,2448691200.0,4811287.0,11071577.0
12-04 09:42:04,7.216,5.093,87.351,0.0,0.0,0.340,0.0,20480.0,0.0,2.0,5753946112.0,592216064.0,24834457600.0,2438455296.0,5879592.0,12049926.0
12-04 09:42:05,6.239,3.963,89.713,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5755596800.0,592216064.0,24844255232.0,2427006976.0,4233940.0,9912848.0
12-04 09:42:06,4.450,3.862,91.604,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5754855424.0,592216064.0,24852074496.0,2419929088.0,3900664.0,7293586.0
12-04 09:42:07,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5754843136.0,592216064.0,24852086784.0,2419929088.0,9415.0,7828.0
12-04 09:42:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5754839040.0,592216064.0,24852090880.0,2419929088.0,23555.0,1656753.0
12-04 09:42:09,4.538,3.445,91.765,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5755265024.0,592216064.0,24857907200.0,2413686784.0,3626988.0,6512764.0
12-04 09:42:10,8.791,8.115,82.756,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5756022784.0,592216064.0,24873025536.0,2397810688.0,8036306.0,17306480.0
12-04 09:42:11,7.633,5.232,86.707,0.0,0.0,0.429,0.0,0.0,0.0,0.0,5755801600.0,592216064.0,24887525376.0,2383532032.0,6779430.0,11423132.0
12-04 09:42:12,10.365,6.882,82.413,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5756243968.0,592216064.0,24902733824.0,2367881216.0,8164269.0,16989834.0
12-04 09:42:13,7.215,5.956,86.326,0.084,0.0,0.419,0.0,12288.0,0.0,2.0,5756841984.0,592216064.0,24915206144.0,2354810880.0,6045650.0,15780316.0
12-04 09:42:14,6.973,4.677,88.010,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5757194240.0,592216064.0,24925835264.0,2343829504.0,5773531.0,11646640.0
12-04 09:42:15,6.081,4.561,88.851,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5755838464.0,592216064.0,24936734720.0,2334285824.0,5169960.0,11441947.0
12-04 09:42:16,6.403,4.634,88.711,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5755871232.0,592216064.0,24946233344.0,2324754432.0,5147016.0,7345325.0
12-04 09:42:17,5.868,4.526,89.438,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5755883520.0,592216064.0,24955666432.0,2315309056.0,4613633.0,10776617.0
12-04 09:42:18,7.113,3.766,88.954,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5756166144.0,592216064.0,24964055040.0,2306637824.0,4254482.0,10583424.0
12-04 09:42:19,6.303,4.286,85.378,3.613,0.0,0.420,0.0,149073920.0,0.0,159.0,5756715008.0,592216064.0,24973389824.0,2296754176.0,4745829.0,7048871.0
12-04 09:42:20,6.797,4.333,88.615,0.0,0.0,0.255,0.0,137244672.0,0.0,140.0,5756936192.0,592216064.0,24983740416.0,2286182400.0,5426602.0,11855331.0
12-04 09:42:21,6.329,4.810,88.692,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5756981248.0,592216064.0,24993742848.0,2276134912.0,5218320.0,11409350.0
12-04 09:42:22,5.828,4.223,89.527,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5757153280.0,592216064.0,25003601920.0,2266103808.0,4802249.0,11238773.0
12-04 09:42:23,5.907,4.051,89.705,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5757562880.0,592216064.0,25012490240.0,2256805888.0,4830804.0,10692564.0
12-04 09:42:24,5.383,4.205,90.076,0.0,0.0,0.336,0.0,57344.0,0.0,4.0,5757911040.0,592216064.0,25021685760.0,2247262208.0,4513043.0,7210972.0
12-04 09:42:25,6.025,4.100,89.456,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,5759533056.0,592216064.0,25030705152.0,2236620800.0,4312003.0,10649124.0
12-04 09:42:26,5.451,4.259,90.034,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5758849024.0,592216064.0,25039278080.0,2228731904.0,4875405.0,10850047.0
12-04 09:42:27,6.839,5.338,87.490,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5758812160.0,592216064.0,25050296320.0,2217750528.0,5428609.0,11073989.0
12-04 09:42:28,5.537,4.446,89.849,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5759033344.0,592216064.0,25058959360.0,2208866304.0,4507523.0,6842157.0
12-04 09:42:29,5.111,3.237,91.397,0.0,0.0,0.256,0.0,40960.0,0.0,5.0,5759119360.0,592216064.0,25067761664.0,2199977984.0,4357498.0,10417442.0
12-04 09:42:30,7.441,3.679,88.545,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,5759332352.0,592216064.0,25076477952.0,2191048704.0,4578859.0,10807107.0
12-04 09:42:31,6.255,5.072,88.250,0.254,0.0,0.169,0.0,24576.0,0.0,1.0,5760372736.0,592216064.0,25086111744.0,2180374528.0,5190586.0,11134391.0
12-04 09:42:32,5.0,4.322,90.424,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5760102400.0,592216064.0,25096318976.0,2170437632.0,4688076.0,6689050.0
12-04 09:42:33,5.254,3.814,90.593,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5760573440.0,592216064.0,25105039360.0,2161246208.0,4507466.0,11226893.0
12-04 09:42:34,6.313,4.714,88.636,0.0,0.0,0.337,0.0,20480.0,0.0,2.0,5760118784.0,592216064.0,25115201536.0,2151538688.0,5145932.0,11476917.0
12-04 09:42:35,6.134,4.790,88.655,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5761204224.0,592216064.0,25124732928.0,2140921856.0,5024915.0,10776792.0
12-04 09:42:36,6.015,5.096,88.555,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5761134592.0,592216064.0,25133834240.0,2131890176.0,4876462.0,7074192.0
12-04 09:42:37,5.415,3.638,90.525,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5761802240.0,592216064.0,25142484992.0,2122571776.0,4666371.0,10803868.0
12-04 09:42:38,6.717,4.870,88.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5761654784.0,592216064.0,25152827392.0,2112376832.0,5071049.0,11110685.0
12-04 09:42:39,4.384,3.541,91.821,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5762306048.0,592216064.0,25160925184.0,2103627776.0,3928062.0,8682816.0
12-04 09:42:40,5.598,3.986,90.246,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5762461696.0,592216064.0,25170493440.0,2093903872.0,4756484.0,4901026.0
12-04 09:42:41,5.823,5.485,88.270,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5762686976.0,592216064.0,25180966912.0,2083205120.0,5269589.0,11332953.0
12-04 09:42:42,6.198,4.188,89.280,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5766332416.0,592216064.0,25188909056.0,2071617536.0,4365453.0,13784526.0
12-04 09:42:43,6.667,5.083,88.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5766787072.0,592216064.0,25197744128.0,2062327808.0,4835800.0,11137774.0
12-04 09:42:44,5.276,4.523,89.950,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5766025216.0,592216064.0,25207037952.0,2053795840.0,4385872.0,6692312.0
12-04 09:42:45,6.266,4.064,89.585,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5767090176.0,592216064.0,25215983616.0,2043785216.0,4741705.0,11097703.0
12-04 09:42:46,5.857,5.178,88.625,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5767655424.0,592216064.0,25226887168.0,2032316416.0,5375571.0,11838522.0
12-04 09:42:47,5.428,3.138,91.264,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5767729152.0,592216064.0,25235447808.0,2023682048.0,4289182.0,6711294.0
12-04 09:42:48,5.187,4.507,90.136,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5767827456.0,592216064.0,25244397568.0,2014633984.0,4861783.0,11253992.0
12-04 09:42:49,6.408,5.143,88.111,0.084,0.0,0.253,0.0,6438912.0,0.0,9.0,5767860224.0,592216064.0,25254105088.0,2004893696.0,5251317.0,11617182.0
12-04 09:42:50,7.023,5.435,84.030,3.261,0.0,0.251,0.0,271450112.0,0.0,270.0,5768097792.0,592216064.0,25264766976.0,1993994240.0,5315820.0,11806901.0
12-04 09:42:51,5.135,4.209,90.404,0.0,0.0,0.253,0.0,9687040.0,0.0,10.0,5769973760.0,592216064.0,25273552896.0,1983332352.0,4378036.0,8718271.0
12-04 09:42:52,7.066,4.904,87.614,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5769388032.0,592216064.0,25283616768.0,1973854208.0,5048037.0,9343972.0
12-04 09:42:53,5.085,3.475,91.102,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5769658368.0,592216064.0,25292267520.0,1964933120.0,4404858.0,10997780.0
12-04 09:42:54,5.499,4.653,89.509,0.169,0.0,0.169,0.0,57344.0,0.0,5.0,5769441280.0,592216064.0,25300791296.0,1956626432.0,4917750.0,11009569.0
12-04 09:42:55,6.356,4.407,88.898,0.0,0.0,0.339,0.0,57344.0,0.0,8.0,5770059776.0,592216064.0,25310695424.0,1946103808.0,4990968.0,7263389.0
12-04 09:42:56,4.778,4.010,90.956,0.0,0.0,0.256,0.0,12288.0,0.0,3.0,5770108928.0,592216064.0,25319960576.0,1936789504.0,4642430.0,10957610.0
12-04 09:42:57,6.873,5.029,87.930,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5770190848.0,592216064.0,25329471488.0,1927196672.0,5448539.0,11796247.0
12-04 09:42:58,5.937,3.817,89.992,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5770461184.0,592216064.0,25339342848.0,1917054976.0,4836739.0,11199881.0
12-04 09:42:59,4.946,4.023,90.947,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5771370496.0,592216064.0,25348079616.0,1907408896.0,4095367.0,6383635.0
12-04 09:43:00,6.397,4.125,89.141,0.168,0.0,0.168,0.0,24576.0,0.0,4.0,5771313152.0,592216064.0,25357025280.0,1898520576.0,4842247.0,10919593.0
12-04 09:43:01,5.276,4.523,89.782,0.0,0.0,0.419,0.0,8192.0,0.0,2.0,5771640832.0,592216064.0,25365635072.0,1889583104.0,4580730.0,10648730.0
12-04 09:43:02,6.360,5.188,88.285,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5772500992.0,592216064.0,25374863360.0,1879494656.0,5053149.0,11338946.0
12-04 09:43:03,5.882,4.454,89.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5772161024.0,592216064.0,25385136128.0,1869561856.0,4797534.0,7053406.0
12-04 09:43:04,5.607,4.588,89.550,0.0,0.0,0.255,0.0,20480.0,0.0,2.0,5771161600.0,592216064.0,25394176000.0,1861521408.0,5072107.0,11371805.0
12-04 09:43:05,6.969,4.534,88.161,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5773160448.0,592216064.0,25404674048.0,1849024512.0,5117567.0,11061058.0
12-04 09:43:06,4.954,4.282,90.344,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,5772935168.0,592216064.0,25413611520.0,1840312320.0,4292726.0,10536874.0
12-04 09:43:07,5.971,4.205,89.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5773750272.0,592216064.0,25422065664.0,1831043072.0,4546027.0,6884952.0
12-04 09:43:08,6.166,4.730,89.020,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5773357056.0,592216064.0,25431617536.0,1821884416.0,5088435.0,11473014.0
12-04 09:43:09,5.245,4.315,90.017,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5773488128.0,592216064.0,25440645120.0,1812725760.0,4723774.0,11108320.0
12-04 09:43:10,7.513,5.676,86.561,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5774544896.0,592216064.0,25451569152.0,1800744960.0,5651820.0,11890286.0
12-04 09:43:11,7.035,4.690,87.940,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5774520320.0,592216064.0,25461645312.0,1790693376.0,4972248.0,9736882.0
12-04 09:43:12,0.167,0.167,99.582,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5774532608.0,592216064.0,25463283712.0,1789042688.0,174238.0,10250.0
12-04 09:43:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5774753792.0,592216064.0,25463291904.0,1788813312.0,27714.0,2729027.0
12-04 09:43:14,3.193,2.437,94.202,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5774843904.0,592216064.0,25467768832.0,1784246272.0,2777491.0,1557779.0
12-04 09:43:15,8.319,6.452,84.635,0.0,0.0,0.594,0.0,0.0,0.0,0.0,5774819328.0,592216064.0,25481318400.0,1770721280.0,7180201.0,16506672.0
12-04 09:43:16,8.651,5.598,85.327,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5775802368.0,592216064.0,25495248896.0,1755807744.0,6775153.0,16250152.0
12-04 09:43:17,9.214,6.847,83.601,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5776547840.0,592216064.0,25509998592.0,1740312576.0,7296740.0,15682534.0
12-04 09:43:18,7.265,6.068,86.239,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,5776637952.0,592216064.0,25522077696.0,1728143360.0,6650024.0,12050345.0
12-04 09:43:19,7.348,4.983,87.500,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5776166912.0,592216064.0,25534349312.0,1716342784.0,5470589.0,11371725.0
12-04 09:43:20,6.403,4.297,85.931,3.033,0.0,0.337,0.0,133033984.0,0.0,134.0,5777022976.0,592216064.0,25544388608.0,1705447424.0,4904586.0,11368430.0
12-04 09:43:21,5.877,4.030,89.924,0.0,0.0,0.168,0.0,150007808.0,0.0,148.0,5777874944.0,592216064.0,25552728064.0,1696256000.0,4654555.0,10859444.0
12-04 09:43:22,5.325,4.396,90.110,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5777838080.0,592216064.0,25561526272.0,1687494656.0,4670766.0,6744194.0
12-04 09:43:23,5.951,5.197,88.516,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5777690624.0,592216064.0,25570418688.0,1678749696.0,5010200.0,10929683.0
12-04 09:43:24,6.282,4.414,88.879,0.085,0.0,0.340,0.0,53248.0,0.0,5.0,5777752064.0,592216064.0,25581547520.0,1667559424.0,5262660.0,11014894.0
12-04 09:43:25,4.255,3.489,92.085,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5778673664.0,592216064.0,25590026240.0,1658159104.0,3977249.0,10447602.0
12-04 09:43:26,5.542,4.702,89.589,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5778755584.0,592216064.0,25598607360.0,1649496064.0,4666321.0,6991073.0
12-04 09:43:27,6.424,4.649,88.757,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5779275776.0,592216064.0,25608708096.0,1638875136.0,5115060.0,11718662.0
12-04 09:43:28,6.162,4.996,88.510,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5779468288.0,592216064.0,25618575360.0,1628815360.0,4668865.0,10780847.0
12-04 09:43:29,5.556,3.761,90.256,0.085,0.0,0.342,0.0,16384.0,0.0,2.0,5778952192.0,592216064.0,25627377664.0,1620529152.0,4975714.0,10797966.0
12-04 09:43:30,6.471,5.126,87.983,0.084,0.0,0.336,0.0,61440.0,0.0,8.0,5779292160.0,592216064.0,25637900288.0,1609666560.0,5179180.0,7482274.0
12-04 09:43:31,5.439,4.854,89.372,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,5779853312.0,592216064.0,25647591424.0,1599414272.0,4527630.0,10955233.0
12-04 09:43:32,6.465,4.114,89.085,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5779976192.0,592216064.0,25656418304.0,1590464512.0,4550907.0,11101057.0
12-04 09:43:33,6.672,5.505,87.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5781176320.0,592216064.0,25665646592.0,1580036096.0,5290284.0,11297547.0
12-04 09:43:34,2.771,2.183,94.962,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,5779505152.0,592216064.0,25671921664.0,1575432192.0,2463304.0,4583511.0
12-04 09:43:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779505152.0,592216064.0,25671921664.0,1575432192.0,7814.0,5577.0
12-04 09:43:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,5779501056.0,592216064.0,25671925760.0,1575432192.0,20396.0,1170860.0
12-04 09:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779501056.0,592216064.0,25671925760.0,1575432192.0,7648.0,5670.0
12-04 09:43:38,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5779492864.0,592216064.0,25671925760.0,1575440384.0,7759.0,5435.0
12-04 09:43:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5779492864.0,592216064.0,25671925760.0,1575440384.0,8125.0,6869.0
12-04 09:43:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779492864.0,592216064.0,25671925760.0,1575440384.0,7010.0,4171.0
12-04 09:43:41,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5779492864.0,592216064.0,25671925760.0,1575440384.0,9523.0,7959.0
12-04 09:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779492864.0,592216064.0,25671925760.0,1575440384.0,8745.0,6787.0
12-04 09:43:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779488768.0,592216064.0,25671929856.0,1575440384.0,7293.0,5244.0
12-04 09:43:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779488768.0,592216064.0,25671929856.0,1575440384.0,9373.0,7573.0
12-04 09:43:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5780144128.0,592216064.0,25671929856.0,1574785024.0,8801.0,7476.0
12-04 09:43:46,0.335,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,26684.0,23102.0
12-04 09:43:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,7939.0,6257.0
12-04 09:43:48,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,8409.0,6611.0
12-04 09:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,6627.0,4226.0
12-04 09:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,8513.0,6811.0
12-04 09:43:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,127197184.0,0.0,123.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,24624.0,22627.0
12-04 09:43:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,8236.0,5898.0
12-04 09:43:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5779992576.0,592216064.0,25671933952.0,1574932480.0,9115.0,8658.0
12-04 09:43:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779992576.0,592216064.0,25671933952.0,1574932480.0,7994.0,5180.0
12-04 09:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779992576.0,592216064.0,25671933952.0,1574932480.0,7187.0,5313.0
12-04 09:43:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,2.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,10034.0,9187.0
12-04 09:43:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,6598.0,4814.0
12-04 09:43:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,8679.0,6655.0
12-04 09:43:59,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,7377.0,5490.0
12-04 09:44:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,8445.0,6484.0
12-04 09:44:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,7128.0,5125.0
12-04 09:44:02,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,8639.0,6853.0
12-04 09:44:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,8690.0,7286.0
12-04 09:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780111360.0,592216064.0,25671942144.0,1574805504.0,9168.0,7074.0
12-04 09:44:05,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5780381696.0,592216064.0,25671942144.0,1574535168.0,8570.0,6767.0
12-04 09:44:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,5780373504.0,592216064.0,25671942144.0,1574543360.0,8543.0,5933.0
12-04 09:44:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5780500480.0,592216064.0,25671942144.0,1574416384.0,8863.0,7188.0
12-04 09:44:08,3.598,3.347,92.887,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5779431424.0,592216064.0,25676886016.0,1570541568.0,3005109.0,5960655.0
12-04 09:44:09,4.307,3.801,91.639,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5779312640.0,592216064.0,25684168704.0,1563377664.0,4026103.0,6583182.0
12-04 09:44:10,6.078,4.496,89.092,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5780168704.0,592216064.0,25693114368.0,1553575936.0,4555190.0,10752339.0
12-04 09:44:11,5.570,3.882,90.295,0.084,0.0,0.169,0.0,20480.0,0.0,3.0,5781004288.0,592216064.0,25701847040.0,1544007680.0,4689633.0,6874160.0
12-04 09:44:12,5.942,4.075,89.728,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5781442560.0,592216064.0,25711960064.0,1533456384.0,4949597.0,11106579.0
12-04 09:44:13,6.160,4.641,88.861,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5781884928.0,592216064.0,25721692160.0,1523281920.0,5210082.0,11175109.0
12-04 09:44:14,6.417,4.500,88.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5781880832.0,592216064.0,25731379200.0,1513598976.0,4614017.0,10678580.0
12-04 09:44:15,5.902,4.890,88.954,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5781942272.0,592216064.0,25741111296.0,1503805440.0,4929369.0,11062065.0
12-04 09:44:16,5.697,4.252,89.541,0.255,0.0,0.255,0.0,28672.0,0.0,3.0,5782286336.0,592216064.0,25751040000.0,1493532672.0,5066351.0,10898245.0
12-04 09:44:17,6.035,5.113,88.433,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5783281664.0,592216064.0,25760784384.0,1482792960.0,5018147.0,9856623.0
12-04 09:44:18,5.394,3.938,90.325,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5782749184.0,592216064.0,25770352640.0,1473757184.0,4805846.0,7920864.0
12-04 09:44:19,6.807,4.790,87.983,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5783212032.0,592216064.0,25780572160.0,1463074816.0,5227973.0,11164906.0
12-04 09:44:20,5.537,3.833,90.375,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5783162880.0,592216064.0,25790144512.0,1453551616.0,5010046.0,11054968.0
12-04 09:44:21,5.612,4.507,89.711,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5783912448.0,592216064.0,25800491008.0,1442455552.0,5045810.0,8814810.0
12-04 09:44:22,0.167,0.083,99.666,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5783842816.0,592216064.0,25800941568.0,1442074624.0,181902.0,2750368.0
12-04 09:44:23,4.037,3.196,92.683,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5783650304.0,592216064.0,25806594048.0,1436614656.0,3304139.0,5511081.0
12-04 09:44:24,10.602,7.888,80.916,0.0,0.0,0.594,0.0,0.0,0.0,0.0,5785686016.0,592216064.0,25823846400.0,1417326592.0,8733936.0,20498638.0
12-04 09:44:25,9.591,6.756,83.319,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5785186304.0,592216064.0,25837498368.0,1404174336.0,6973673.0,13280355.0
12-04 09:44:26,7.477,5.777,86.576,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5784670208.0,592216064.0,25850134528.0,1392054272.0,6475454.0,12272844.0
12-04 09:44:27,6.476,4.878,88.394,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5785133056.0,592216064.0,25860399104.0,1381326848.0,4971299.0,11164421.0
12-04 09:44:28,6.639,5.042,87.815,0.168,0.0,0.336,0.0,28672.0,0.0,4.0,5785690112.0,592216064.0,25870872576.0,1370296320.0,5292513.0,11608938.0
12-04 09:44:29,6.309,4.092,89.429,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5785989120.0,592216064.0,25879224320.0,1361645568.0,4719940.0,10978028.0
12-04 09:44:30,6.735,5.200,87.724,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5786247168.0,592216064.0,25891299328.0,1349312512.0,6022787.0,11878208.0
12-04 09:44:31,6.661,4.384,88.617,0.0,0.0,0.337,0.0,12288.0,0.0,2.0,5787025408.0,592216064.0,25900875776.0,1338957824.0,5117819.0,11571926.0
12-04 09:44:32,6.850,4.678,88.304,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5786882048.0,592216064.0,25911087104.0,1328889856.0,5159486.0,11230156.0
12-04 09:44:33,6.627,4.503,88.700,0.0,0.0,0.170,0.0,20480.0,0.0,2.0,5788573696.0,592216064.0,25921073152.0,1317212160.0,5301377.0,8564097.0
12-04 09:44:34,6.261,5.245,88.156,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5785444352.0,592216064.0,25933291520.0,1308123136.0,5282493.0,10455627.0
12-04 09:44:35,5.546,4.181,90.102,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5786796032.0,592216064.0,25942433792.0,1297629184.0,4848848.0,10733835.0
12-04 09:44:36,6.387,4.622,88.824,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5787795456.0,592216064.0,25952370688.0,1286692864.0,4927624.0,11036848.0
12-04 09:44:37,6.500,5.500,87.583,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5788549120.0,592216064.0,25961934848.0,1276375040.0,5143417.0,11410238.0
12-04 09:44:38,6.166,4.899,88.767,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5789011968.0,592216064.0,25972011008.0,1265836032.0,5281150.0,11392758.0
12-04 09:44:39,5.607,4.758,89.125,0.085,0.0,0.425,0.0,12288.0,0.0,2.0,5789130752.0,592216064.0,25982226432.0,1255501824.0,5258130.0,11129881.0
12-04 09:44:40,5.743,4.814,89.189,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5789540352.0,592216064.0,25991950336.0,1245368320.0,5043401.0,11244050.0
12-04 09:44:41,6.902,5.724,82.492,4.545,0.0,0.337,0.0,241893376.0,0.0,247.0,5790470144.0,592216064.0,26002526208.0,1233862656.0,5360605.0,9877462.0
12-04 09:44:42,4.863,3.584,91.212,0.0,0.0,0.341,0.0,88752128.0,0.0,89.0,5789753344.0,592216064.0,26011602944.0,1225502720.0,4646039.0,8190345.0
12-04 09:44:43,6.577,4.384,88.786,0.0,0.0,0.253,0.0,53248.0,0.0,4.0,5790273536.0,592216064.0,26021527552.0,1215057920.0,5194802.0,11138708.0
12-04 09:44:44,6.076,4.641,88.945,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5790560256.0,592216064.0,26031398912.0,1204899840.0,4962737.0,11146089.0
12-04 09:44:45,6.202,4.758,88.615,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5791182848.0,592216064.0,26041659392.0,1194016768.0,5445868.0,11427260.0
12-04 09:44:46,7.897,4.988,86.866,0.0,0.0,0.249,0.0,8192.0,0.0,1.0,5790871552.0,592216064.0,26051293184.0,1184694272.0,5547050.0,11863257.0
12-04 09:44:47,7.448,5.188,87.029,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5791285248.0,592216064.0,26062487552.0,1173086208.0,5697385.0,11325373.0
12-04 09:44:48,6.181,4.318,89.162,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5791637504.0,592216064.0,26072559616.0,1162661888.0,5154419.0,11353312.0
12-04 09:44:49,6.527,4.603,88.452,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5791973376.0,592216064.0,26082058240.0,1152827392.0,5001004.0,10836827.0
12-04 09:44:50,6.134,4.202,89.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5792370688.0,592216064.0,26091560960.0,1142927360.0,4951831.0,10964199.0
12-04 09:44:51,5.729,4.634,88.711,0.674,0.0,0.253,0.0,28672.0,0.0,3.0,5792411648.0,592216064.0,26100580352.0,1133867008.0,4774391.0,7070335.0
12-04 09:44:52,7.737,4.825,87.022,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5791932416.0,592216064.0,26110947328.0,1123979264.0,4998288.0,10800643.0
12-04 09:44:53,5.146,3.516,91.081,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5792759808.0,592216064.0,26120470528.0,1113628672.0,4927898.0,4584957.0
12-04 09:44:54,7.517,4.983,87.162,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5793792000.0,592216064.0,26130833408.0,1102233600.0,5777440.0,17665000.0
12-04 09:44:55,6.150,4.802,88.711,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5793595392.0,592216064.0,26141110272.0,1092153344.0,5049532.0,11162848.0
12-04 09:44:56,6.422,5.254,87.990,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5794095104.0,592216064.0,26151165952.0,1081597952.0,5081561.0,11163127.0
12-04 09:44:57,5.371,3.922,90.367,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5794496512.0,592216064.0,26159521792.0,1072840704.0,4876671.0,10763899.0
12-04 09:44:58,6.446,4.411,88.804,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5794312192.0,592216064.0,26170748928.0,1061797888.0,5242846.0,11717687.0
12-04 09:44:59,6.250,4.139,89.358,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5795225600.0,592216064.0,26179551232.0,1052082176.0,5006829.0,7265149.0
12-04 09:45:00,5.897,3.932,90.0,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5795213312.0,592216064.0,26190528512.0,1041117184.0,5091850.0,11200345.0
12-04 09:45:01,4.975,4.047,90.725,0.0,0.0,0.253,0.0,12288.0,0.0,2.0,5795909632.0,592216064.0,26198892544.0,1032056832.0,4304326.0,10911955.0
12-04 09:45:02,6.735,4.859,88.235,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5797048320.0,592216064.0,26209751040.0,1020059648.0,5712638.0,12148680.0
12-04 09:45:03,6.097,4.488,88.738,0.254,0.0,0.423,0.0,61440.0,0.0,4.0,5797191680.0,592216064.0,26220007424.0,1009659904.0,5228799.0,10919685.0
12-04 09:45:04,6.661,4.553,88.280,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5796659200.0,592216064.0,26229731328.0,1000468480.0,4943757.0,7477986.0
12-04 09:45:05,5.206,4.702,89.924,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5796376576.0,592216064.0,26239148032.0,991334400.0,4517868.0,10593295.0
12-04 09:45:06,6.356,4.492,88.898,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5796745216.0,592216064.0,26249801728.0,980312064.0,5195121.0,11000378.0
12-04 09:45:07,6.981,4.710,88.057,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5796769792.0,592216064.0,26259824640.0,970264576.0,5268627.0,11256938.0
12-04 09:45:08,5.688,3.650,90.492,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5797453824.0,592216064.0,26269253632.0,960151552.0,4646424.0,10691183.0
12-04 09:45:09,6.672,6.005,86.989,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5797683200.0,592216064.0,26279112704.0,950063104.0,5638384.0,11769982.0
12-04 09:45:10,5.736,4.281,89.726,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5797801984.0,592216064.0,26290237440.0,938819584.0,5231317.0,11670349.0
12-04 09:45:11,6.599,4.992,87.394,0.677,0.0,0.338,0.0,26595328.0,0.0,27.0,5798326272.0,592216064.0,26300608512.0,927924224.0,5448531.0,11611247.0
12-04 09:45:12,5.812,3.675,86.667,3.504,0.0,0.342,0.0,275775488.0,0.0,278.0,5798494208.0,592216064.0,26310156288.0,918208512.0,5033326.0,7177013.0
12-04 09:45:13,6.160,4.810,88.776,0.0,0.0,0.253,0.0,1470464.0,0.0,5.0,5798928384.0,592216064.0,26320703488.0,907227136.0,5147415.0,11081835.0
12-04 09:45:14,6.035,4.694,89.019,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5798989824.0,592216064.0,26330247168.0,897622016.0,4851374.0,11127587.0
12-04 09:45:15,6.768,5.161,87.648,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,5799452672.0,592216064.0,26340392960.0,887013376.0,5295748.0,10709972.0
12-04 09:45:16,6.271,4.492,89.153,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,5799272448.0,592216064.0,26350329856.0,877256704.0,5064836.0,11030892.0
12-04 09:45:17,7.203,5.025,87.605,0.0,0.0,0.168,0.0,81920.0,0.0,11.0,5799563264.0,592216064.0,26360201216.0,867094528.0,5225459.0,11295512.0
12-04 09:45:18,5.143,4.300,90.388,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5799936000.0,592216064.0,26368765952.0,858157056.0,4525411.0,10703559.0
12-04 09:45:19,5.485,4.895,89.198,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5800353792.0,592216064.0,26378231808.0,848273408.0,5074091.0,6931742.0
12-04 09:45:20,6.136,5.638,87.894,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5800345600.0,592216064.0,26388414464.0,838098944.0,4688553.0,11000201.0
12-04 09:45:21,6.560,4.710,88.394,0.084,0.0,0.252,0.0,20480.0,0.0,3.0,5801148416.0,592216064.0,26397741056.0,827969536.0,5107209.0,11561558.0
12-04 09:45:22,6.383,4.511,88.851,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5801025536.0,592216064.0,26409512960.0,816320512.0,5509175.0,11814339.0
12-04 09:45:23,4.205,3.532,92.010,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5801418752.0,592216064.0,26417119232.0,808321024.0,3673333.0,6673940.0
12-04 09:45:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5801418752.0,592216064.0,26417119232.0,808321024.0,7610.0,4946.0
12-04 09:45:25,1.926,1.089,96.817,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5801795584.0,592216064.0,26418995200.0,806068224.0,1405241.0,3944909.0
12-04 09:45:26,7.751,5.392,86.268,0.168,0.0,0.421,0.0,28672.0,0.0,3.0,5800673280.0,592216064.0,26430799872.0,795385856.0,6347352.0,11956381.0
12-04 09:45:27,9.244,7.479,82.857,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5802237952.0,592216064.0,26446794752.0,777826304.0,7142859.0,15842231.0
12-04 09:45:28,2.333,1.333,96.250,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5802278912.0,592216064.0,26448957440.0,775622656.0,1615842.0,4921040.0
12-04 09:45:29,6.582,4.557,88.692,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5802672128.0,592216064.0,26457534464.0,766652416.0,4913574.0,6931540.0
12-04 09:45:30,12.786,9.060,77.646,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5802860544.0,592216064.0,26477998080.0,746000384.0,10078121.0,23261295.0
12-04 09:45:31,7.718,6.208,85.738,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5804003328.0,592216064.0,26489368576.0,733487104.0,6290756.0,12015215.0
12-04 09:45:32,8.291,5.946,85.427,0.084,0.0,0.251,0.0,28672.0,0.0,5.0,5803671552.0,592216064.0,26502852608.0,720334848.0,6422481.0,16026246.0
12-04 09:45:33,9.966,5.622,84.072,0.0,0.0,0.341,0.0,20480.0,0.0,2.0,5804220416.0,592216064.0,26517147648.0,705490944.0,7576502.0,16737292.0
12-04 09:45:34,5.813,4.297,89.469,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5803520000.0,592216064.0,26526973952.0,696365056.0,4698864.0,7305187.0
12-04 09:45:35,7.692,5.299,86.667,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5805883392.0,592216064.0,26539245568.0,681730048.0,6471231.0,13606512.0
12-04 09:45:36,5.038,3.672,91.033,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5804552192.0,592216064.0,26548826112.0,673480704.0,4646362.0,9862917.0
12-04 09:45:37,5.882,4.177,89.685,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5804924928.0,592216064.0,26559549440.0,662384640.0,5232216.0,11276905.0
12-04 09:45:38,8.187,6.266,85.046,0.084,0.0,0.418,0.0,28672.0,0.0,4.0,5805178880.0,592216064.0,26571296768.0,650383360.0,5964447.0,12072242.0
12-04 09:45:39,6.628,5.117,87.836,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5806297088.0,592216064.0,26581512192.0,639049728.0,5504672.0,11626135.0
12-04 09:45:40,6.926,5.236,87.753,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5805469696.0,592216064.0,26593402880.0,627986432.0,5576287.0,11812538.0
12-04 09:45:41,7.0,4.750,88.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5806493696.0,592216064.0,26602762240.0,617603072.0,5072504.0,10948861.0
12-04 09:45:42,5.627,5.030,85.934,3.069,0.0,0.341,0.0,124399616.0,0.0,123.0,5807292416.0,592216064.0,26612924416.0,606642176.0,5391058.0,11092153.0
12-04 09:45:43,5.763,4.661,85.424,3.814,0.0,0.339,0.0,183373824.0,0.0,180.0,5807251456.0,592216064.0,26621579264.0,598028288.0,4789368.0,11407145.0
12-04 09:45:44,6.605,5.419,87.384,0.169,0.0,0.423,0.0,12288.0,0.0,2.0,5807849472.0,592216064.0,26633166848.0,585842688.0,5697606.0,11729717.0
12-04 09:45:45,6.639,5.210,87.899,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5808746496.0,592216064.0,26643456000.0,574656512.0,5442680.0,11702860.0
12-04 09:45:46,4.315,4.315,91.117,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5807656960.0,592216064.0,26652454912.0,566747136.0,4251684.0,6699966.0
12-04 09:45:47,5.947,4.588,89.295,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5808373760.0,592216064.0,26662199296.0,556285952.0,5357497.0,11499473.0
12-04 09:45:48,6.124,4.362,89.178,0.0,0.0,0.336,0.0,65536.0,0.0,7.0,5808447488.0,592216064.0,26671742976.0,546668544.0,4833430.0,10585139.0
12-04 09:45:49,6.308,4.962,88.646,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5808943104.0,592216064.0,26681614336.0,536301568.0,5049734.0,11349938.0
12-04 09:45:50,6.803,5.017,87.925,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5809184768.0,592216064.0,26692513792.0,525160448.0,5629626.0,12521561.0
12-04 09:45:51,6.926,5.152,87.669,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5809451008.0,592216064.0,26702929920.0,514478080.0,5823461.0,11641354.0
12-04 09:45:52,6.841,5.068,87.838,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5809745920.0,592216064.0,26714411008.0,502702080.0,5568296.0,11420321.0
12-04 09:45:53,6.444,4.519,88.619,0.0,0.0,0.418,0.0,16384.0,0.0,2.0,5810290688.0,592216064.0,26724614144.0,491954176.0,4934457.0,11323169.0
12-04 09:45:54,6.610,4.915,88.051,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5810307072.0,592216064.0,26734895104.0,481656832.0,5705433.0,11415981.0
12-04 09:45:55,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5811060736.0,592216064.0,26736861184.0,478937088.0,349363.0,268152.0
12-04 09:45:56,0.083,0.0,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,5811286016.0,592216064.0,26736865280.0,478707712.0,24176.0,2324737.0
12-04 09:45:57,2.691,1.850,95.290,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5810778112.0,592216064.0,26740064256.0,476016640.0,2328146.0,1471444.0
12-04 09:45:58,6.899,5.486,87.116,0.0,0.0,0.499,0.0,16384.0,0.0,2.0,5810868224.0,592216064.0,26750894080.0,465096704.0,5300776.0,9043836.0
12-04 09:45:59,6.853,4.061,88.917,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5811412992.0,592216064.0,26761891840.0,453554176.0,5326578.0,13426201.0
12-04 09:46:00,5.467,4.037,90.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5811707904.0,592216064.0,26770006016.0,445145088.0,4351361.0,10499350.0
12-04 09:46:01,10.146,6.879,82.459,0.086,0.0,0.430,0.0,28672.0,0.0,3.0,5812203520.0,592216064.0,26786115584.0,428539904.0,8344933.0,16731448.0
12-04 09:46:02,10.177,6.897,82.506,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5812736000.0,592216064.0,26800869376.0,413253632.0,7374420.0,16781060.0
12-04 09:46:03,10.406,8.799,80.372,0.0,0.0,0.423,0.0,32768.0,0.0,4.0,5812846592.0,592216064.0,26819756032.0,394256384.0,8842808.0,18999651.0
12-04 09:46:04,7.348,6.503,85.980,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5812686848.0,592216064.0,26831208448.0,382963712.0,6590154.0,12112231.0
12-04 09:46:05,6.202,4.333,89.125,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5813522432.0,592216064.0,26841964544.0,371372032.0,5249428.0,11113516.0
12-04 09:46:06,5.772,4.329,89.643,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5813415936.0,592216064.0,26852204544.0,361238528.0,5199726.0,11250752.0
12-04 09:46:07,5.927,4.064,89.246,0.169,0.0,0.593,0.0,12288.0,0.0,2.0,5813354496.0,592216064.0,26862219264.0,351285248.0,5052998.0,10919335.0
12-04 09:46:08,6.941,5.570,87.232,0.0,0.0,0.257,0.0,20480.0,0.0,2.0,5814157312.0,592216064.0,26874179584.0,338522112.0,6257201.0,12245416.0
12-04 09:46:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814095872.0,592216064.0,26874970112.0,337793024.0,10114.0,9167.0
12-04 09:46:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5814087680.0,592216064.0,26874978304.0,337793024.0,32426.0,3363870.0
12-04 09:46:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814087680.0,592216064.0,26874978304.0,337793024.0,9606.0,6666.0
12-04 09:46:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814210560.0,592216064.0,26874982400.0,337666048.0,8829.0,6689.0
12-04 09:46:13,0.0,0.334,90.309,9.357,0.0,0.0,0.0,215138304.0,0.0,213.0,5814235136.0,592216064.0,26874982400.0,337641472.0,9089.0,7173.0
12-04 09:46:14,0.167,0.083,98.417,1.333,0.0,0.0,0.0,45740032.0,0.0,51.0,5814136832.0,592216064.0,26874982400.0,337739776.0,8130.0,5937.0
12-04 09:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,7336.0,5172.0
12-04 09:46:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,26980.0,26338.0
12-04 09:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,8816.0,7589.0
12-04 09:46:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,5814136832.0,592216064.0,26874982400.0,337739776.0,7410.0,4739.0
12-04 09:46:19,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5814136832.0,592216064.0,26874982400.0,337739776.0,6683.0,3964.0
12-04 09:46:20,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,7712.0,5366.0
12-04 09:46:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,8926.0,7711.0
12-04 09:46:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,7586.0,5293.0
12-04 09:46:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5814132736.0,592216064.0,26874986496.0,337739776.0,9837.0,9202.0
12-04 09:46:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814132736.0,592216064.0,26874986496.0,337739776.0,8301.0,6533.0
12-04 09:46:25,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5814784000.0,592216064.0,26874986496.0,337088512.0,7557.0,5424.0
12-04 09:46:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5814771712.0,592216064.0,26874990592.0,337096704.0,25090.0,22731.0
12-04 09:46:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814771712.0,592216064.0,26874990592.0,337096704.0,6883.0,4146.0
12-04 09:46:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814771712.0,592216064.0,26874990592.0,337096704.0,8950.0,7794.0
12-04 09:46:29,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5814771712.0,592216064.0,26874990592.0,337096704.0,8740.0,7178.0
12-04 09:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814771712.0,592216064.0,26874990592.0,337096704.0,7459.0,4512.0
12-04 09:46:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5814771712.0,592216064.0,26874990592.0,337096704.0,8164.0,5829.0
12-04 09:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814767616.0,592216064.0,26874994688.0,337096704.0,9974.0,9137.0
12-04 09:46:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5814767616.0,592216064.0,26874994688.0,337096704.0,8557.0,6862.0
12-04 09:46:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5813497856.0,592216064.0,26874994688.0,338366464.0,9344.0,7525.0
12-04 09:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813497856.0,592216064.0,26874994688.0,338366464.0,24659.0,21826.0
12-04 09:46:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5813497856.0,592216064.0,26874994688.0,338366464.0,8302.0,5880.0
12-04 09:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813497856.0,592216064.0,26874994688.0,338366464.0,7215.0,4412.0
12-04 09:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813497856.0,592216064.0,26874994688.0,338366464.0,8943.0,7559.0
12-04 09:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813497856.0,592216064.0,26874994688.0,338366464.0,7780.0,5722.0
12-04 09:46:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5813493760.0,592216064.0,26874998784.0,338366464.0,9743.0,8922.0
12-04 09:46:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813493760.0,592216064.0,26874998784.0,338366464.0,10815.0,9617.0
12-04 09:46:42,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5813493760.0,592216064.0,26874998784.0,338366464.0,7521.0,5230.0
12-04 09:46:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813493760.0,592216064.0,26874998784.0,338366464.0,8097.0,6017.0
12-04 09:46:44,3.454,3.286,93.008,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5813157888.0,592216064.0,26880626688.0,333074432.0,3237769.0,5846597.0
12-04 09:46:45,5.161,3.723,91.117,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5814353920.0,592216064.0,26888880128.0,323624960.0,4435961.0,6420518.0
12-04 09:46:46,6.940,5.268,87.542,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5814267904.0,592216064.0,26898866176.0,313724928.0,5398484.0,11210383.0
12-04 09:46:47,5.887,4.710,89.151,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5815136256.0,592216064.0,26909155328.0,302567424.0,4897740.0,10880300.0
12-04 09:46:48,7.022,4.569,87.817,0.169,0.0,0.423,0.0,36864.0,0.0,7.0,5815050240.0,592216064.0,26919669760.0,292139008.0,5164975.0,10798144.0
12-04 09:46:49,7.303,5.726,86.639,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5815390208.0,592216064.0,26929664000.0,281804800.0,5490665.0,11621867.0
12-04 09:46:50,6.701,5.004,88.126,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5815676928.0,592216064.0,26940329984.0,270852096.0,5737003.0,11491455.0
12-04 09:46:51,6.351,5.588,87.722,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5815877632.0,592216064.0,26951589888.0,259391488.0,5676097.0,11744069.0
12-04 09:46:52,6.403,4.802,88.374,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5816246272.0,592216064.0,26961715200.0,248897536.0,5243731.0,11366911.0
12-04 09:46:53,6.468,4.255,89.106,0.0,0.0,0.170,0.0,20480.0,0.0,1.0,5816786944.0,592216064.0,26971906048.0,238166016.0,5292857.0,11184687.0
12-04 09:46:54,6.496,4.615,88.462,0.171,0.0,0.256,0.0,12288.0,0.0,2.0,5816897536.0,592216064.0,26983014400.0,226947072.0,5706709.0,11854133.0
12-04 09:46:55,7.457,5.385,86.827,0.0,0.0,0.331,0.0,737280.0,0.0,18.0,5817315328.0,587042816.0,26971959296.0,242757632.0,5388378.0,11340173.0
12-04 09:46:56,7.667,6.0,86.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5817479168.0,587042816.0,26983165952.0,231387136.0,5751169.0,11377972.0
12-04 09:46:57,7.280,5.858,86.444,0.0,0.0,0.418,0.0,577536.0,0.0,7.0,5817933824.0,582889472.0,26970181632.0,248070144.0,5664621.0,11352286.0
12-04 09:46:58,6.457,3.908,89.295,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5817745408.0,582889472.0,26980577280.0,237862912.0,5201975.0,11507757.0
12-04 09:46:59,6.324,3.879,89.545,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5817548800.0,582889472.0,26989662208.0,228974592.0,4281079.0,10503359.0
12-04 09:47:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,5817761792.0,582889472.0,26989703168.0,228720640.0,6991.0,4256.0
12-04 09:47:01,4.118,3.361,92.437,0.0,0.0,0.084,0.0,593920.0,0.0,13.0,5818081280.0,579297280.0,26968563712.0,253132800.0,3489825.0,6131866.0
12-04 09:47:02,8.312,5.937,85.327,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5818441728.0,579297280.0,26981380096.0,239955968.0,6847659.0,15629926.0
12-04 09:47:03,9.721,6.932,83.009,0.0,0.0,0.338,0.0,598016.0,0.0,11.0,5819867136.0,575717376.0,26967715840.0,255774720.0,7725942.0,15015639.0
12-04 09:47:04,9.038,6.360,84.351,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5817004032.0,575717376.0,26981892096.0,244461568.0,6692060.0,12699435.0
12-04 09:47:05,8.051,5.678,85.932,0.085,0.0,0.254,3514368.0,659456.0,42.0,7.0,5819047936.0,572108800.0,26964418560.0,263499776.0,6265084.0,15073241.0
12-04 09:47:06,7.423,5.671,86.322,0.167,0.0,0.417,0.0,40960.0,0.0,5.0,5818728448.0,572108800.0,26975625216.0,252612608.0,5707628.0,7450727.0
12-04 09:47:07,8.104,5.764,85.714,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5818269696.0,572108800.0,26987667456.0,241029120.0,6156131.0,11480561.0
12-04 09:47:08,6.740,5.055,87.869,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5818331136.0,572108800.0,26998747136.0,229888000.0,5580341.0,16333786.0
12-04 09:47:09,5.993,4.966,88.699,0.0,0.0,0.342,0.0,233472.0,0.0,1.0,5818351616.0,570368000.0,26991030272.0,239325184.0,5818159.0,11365239.0
12-04 09:47:10,6.498,5.570,87.764,0.0,0.0,0.169,4096.0,0.0,1.0,0.0,5818503168.0,570368000.0,27001618432.0,228585472.0,5107691.0,11226416.0
12-04 09:47:11,5.953,4.314,89.215,0.259,0.0,0.259,0.0,327680.0,0.0,11.0,5818949632.0,568672256.0,26992979968.0,238473216.0,5689896.0,11730226.0
12-04 09:47:12,5.214,4.444,89.915,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5818765312.0,568672256.0,27003244544.0,228392960.0,5226156.0,11206549.0
12-04 09:47:13,6.957,6.035,86.756,0.0,0.0,0.251,0.0,335872.0,0.0,6.0,5818605568.0,566956032.0,26994008064.0,239505408.0,5560490.0,11595383.0
12-04 09:47:14,7.173,4.895,87.764,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5818798080.0,566956032.0,27004784640.0,228536320.0,5617902.0,11838083.0
12-04 09:47:15,6.723,5.630,87.311,0.0,0.0,0.336,0.0,319488.0,0.0,7.0,5818486784.0,565260288.0,26993668096.0,241659904.0,5578268.0,11679987.0
12-04 09:47:16,6.271,4.661,88.475,0.0,0.0,0.593,0.0,16384.0,0.0,2.0,5818052608.0,565260288.0,27004710912.0,231051264.0,5494763.0,11182921.0
12-04 09:47:17,6.740,4.971,87.784,0.084,0.0,0.421,0.0,331776.0,0.0,7.0,5818105856.0,563572736.0,26993577984.0,243818496.0,5324985.0,11048723.0
12-04 09:47:18,5.947,5.268,87.256,1.274,0.0,0.255,0.0,52867072.0,0.0,58.0,5817556992.0,563572736.0,27003506688.0,234438656.0,5440051.0,11374183.0
12-04 09:47:19,6.010,4.925,82.053,6.678,0.0,0.334,0.0,273678336.0,0.0,467.0,5819179008.0,561917952.0,26990186496.0,247791616.0,4747790.0,10904191.0
12-04 09:47:20,7.203,5.444,87.186,0.0,0.0,0.168,0.0,44998656.0,0.0,87.0,5818843136.0,561917952.0,27000815616.0,237498368.0,5583538.0,11721262.0
12-04 09:47:21,7.595,5.654,86.582,0.0,0.0,0.169,0.0,45056.0,0.0,3.0,5818064896.0,561917952.0,27011420160.0,227672064.0,5803765.0,11417366.0
12-04 09:47:22,7.628,5.700,86.588,0.0,0.0,0.084,0.0,315392.0,0.0,4.0,5818195968.0,560242688.0,26998812672.0,241823744.0,5679640.0,12022784.0
12-04 09:47:23,6.229,5.892,87.542,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5818236928.0,560242688.0,27009265664.0,231329792.0,5652861.0,11116726.0
12-04 09:47:24,6.740,5.223,87.700,0.0,0.0,0.337,0.0,380928.0,0.0,12.0,5818159104.0,558546944.0,26996068352.0,246300672.0,5604311.0,11183922.0
12-04 09:47:25,6.560,4.373,88.898,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5818937344.0,558546944.0,27006308352.0,235282432.0,4949766.0,11208117.0
12-04 09:47:26,6.897,5.635,87.300,0.0,0.0,0.168,0.0,360448.0,0.0,10.0,5819228160.0,556851200.0,26991394816.0,251600896.0,5707981.0,11891910.0
12-04 09:47:27,6.774,4.488,88.569,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5819191296.0,556851200.0,27001225216.0,241807360.0,5379910.0,11630983.0
12-04 09:47:28,7.064,4.936,87.660,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5818183680.0,556851200.0,27013074944.0,230965248.0,5858033.0,11538882.0
12-04 09:47:29,5.724,4.630,89.226,0.084,0.0,0.337,0.0,356352.0,0.0,9.0,5818851328.0,555163648.0,26996805632.0,248254464.0,4937046.0,10716569.0
12-04 09:47:30,7.563,4.790,87.395,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5818855424.0,555163648.0,27007311872.0,237744128.0,5623668.0,11734001.0
12-04 09:47:31,6.638,4.085,89.106,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5818589184.0,555163648.0,27018481664.0,226840576.0,5416537.0,11165495.0
12-04 09:47:32,7.757,4.975,86.847,0.0,0.0,0.422,0.0,339968.0,0.0,9.0,5818707968.0,553451520.0,27002204160.0,244711424.0,5551219.0,11404218.0
12-04 09:47:33,6.250,4.983,88.598,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5818884096.0,553451520.0,27012501504.0,234237952.0,5229280.0,11106502.0
12-04 09:47:34,6.282,5.518,87.946,0.0,0.0,0.255,0.0,335872.0,0.0,10.0,5818564608.0,551821312.0,26996109312.0,252579840.0,5806597.0,11345388.0
12-04 09:47:35,5.843,4.488,89.246,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5817962496.0,551821312.0,27006230528.0,243060736.0,5117561.0,11220822.0
12-04 09:47:36,6.481,4.714,88.468,0.0,0.0,0.337,0.0,32768.0,0.0,5.0,5818548224.0,551821312.0,27016232960.0,232472576.0,5192522.0,11226057.0
12-04 09:47:37,6.667,5.654,87.511,0.0,0.0,0.169,0.0,364544.0,0.0,8.0,5818023936.0,550187008.0,26999775232.0,251088896.0,5786716.0,11432093.0
12-04 09:47:38,0.998,0.582,98.421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5818486784.0,550187008.0,27001757696.0,248643584.0,506765.0,273010.0
12-04 09:47:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5818482688.0,550187008.0,27001761792.0,248643584.0,26155.0,2545158.0
12-04 09:47:40,1.508,1.256,97.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5818408960.0,550187008.0,27003613184.0,246865920.0,1272137.0,1941659.0
12-04 09:47:41,6.828,5.662,87.011,0.167,0.0,0.333,0.0,36864.0,0.0,5.0,5818425344.0,550187008.0,27013758976.0,236703744.0,5269875.0,9802074.0
12-04 09:47:42,11.562,8.110,79.983,0.0,0.0,0.345,0.0,286720.0,0.0,5.0,5818163200.0,548548608.0,27003576320.0,248786944.0,10268166.0,19586148.0
12-04 09:47:43,6.801,5.626,87.238,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5818834944.0,548548608.0,27014770688.0,236920832.0,5211824.0,13902121.0
12-04 09:47:44,11.426,8.849,79.381,0.0,0.0,0.344,0.0,315392.0,0.0,8.0,5819191296.0,546934784.0,27004596224.0,248352768.0,9158097.0,18805974.0
12-04 09:47:45,10.406,7.868,81.218,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5819666432.0,546934784.0,27021512704.0,230961152.0,8411378.0,17396380.0
12-04 09:47:46,7.828,6.313,85.354,0.168,0.0,0.337,0.0,409600.0,0.0,13.0,5819572224.0,545284096.0,27002572800.0,251645952.0,6675208.0,15405464.0
12-04 09:47:47,7.932,6.076,85.570,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5819293696.0,545284096.0,27015098368.0,239398912.0,6170487.0,12020605.0
12-04 09:47:48,6.109,5.105,88.536,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5819019264.0,545284096.0,27025997824.0,228773888.0,5165922.0,10600564.0
12-04 09:47:49,6.143,4.437,88.567,0.512,0.0,0.341,0.0,24539136.0,0.0,55.0,5819408384.0,543662080.0,27003953152.0,252051456.0,5385647.0,10927033.0
12-04 09:47:50,6.582,4.726,82.532,5.907,0.0,0.253,0.0,270884864.0,0.0,515.0,5819559936.0,543662080.0,27014508544.0,241344512.0,5227021.0,11335324.0
12-04 09:47:51,6.553,4.766,88.170,0.255,0.0,0.255,0.0,30965760.0,0.0,62.0,5819006976.0,543662080.0,27025563648.0,230842368.0,5606285.0,11493908.0
12-04 09:47:52,7.389,5.458,86.734,0.168,0.0,0.252,0.0,368640.0,0.0,11.0,5819105280.0,541945856.0,27004219392.0,253804544.0,5666489.0,11978898.0
12-04 09:47:53,6.540,4.303,89.071,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5818888192.0,541945856.0,27015196672.0,243044352.0,5615292.0,11824085.0
12-04 09:47:54,8.040,5.025,86.683,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5818966016.0,541945856.0,27026276352.0,231886848.0,5487822.0,11664243.0
12-04 09:47:55,6.122,5.612,88.095,0.0,0.0,0.170,0.0,372736.0,0.0,8.0,5819244544.0,540237824.0,27003879424.0,255713280.0,5530215.0,11801333.0
12-04 09:47:56,6.955,4.411,88.295,0.0,0.0,0.339,0.0,24576.0,0.0,2.0,5818933248.0,540237824.0,27015077888.0,244826112.0,5601590.0,11385304.0
12-04 09:47:57,7.034,5.339,87.373,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5819064320.0,540237824.0,27025891328.0,233881600.0,5990628.0,11486018.0
12-04 09:47:58,6.711,4.950,87.836,0.084,0.0,0.419,0.0,348160.0,0.0,10.0,5820129280.0,538521600.0,27002507264.0,257916928.0,5231242.0,11382423.0
12-04 09:47:59,6.542,5.098,88.190,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5819334656.0,538521600.0,27013414912.0,247803904.0,5603941.0,11650008.0
12-04 09:48:00,5.932,4.576,89.153,0.0,0.0,0.339,0.0,28672.0,0.0,5.0,5819174912.0,538521600.0,27022872576.0,238505984.0,5222115.0,11357886.0
12-04 09:48:01,6.830,4.469,88.449,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5819379712.0,538521600.0,27033829376.0,227344384.0,5195039.0,11121173.0
12-04 09:48:02,7.016,5.410,87.405,0.0,0.0,0.169,0.0,360448.0,0.0,8.0,5820039168.0,536784896.0,27010109440.0,252141568.0,5653762.0,11345962.0
12-04 09:48:03,6.826,5.034,87.628,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5820596224.0,536784896.0,27021570048.0,240123904.0,6120273.0,12449173.0
12-04 09:48:04,6.859,5.080,87.722,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5819314176.0,536784896.0,27032592384.0,230383616.0,5560882.0,11860578.0
12-04 09:48:05,7.301,4.160,87.946,0.0,0.0,0.594,0.0,352256.0,0.0,11.0,5819944960.0,535212032.0,27007705088.0,256212992.0,5242192.0,11404998.0
12-04 09:48:06,7.286,5.528,87.018,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5819666432.0,535212032.0,27018625024.0,245571584.0,5764710.0,11715830.0
12-04 09:48:07,5.937,4.580,89.228,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5819301888.0,535212032.0,27029671936.0,234889216.0,5112112.0,11465362.0
12-04 09:48:08,7.203,5.085,87.458,0.0,0.0,0.254,0.0,40960.0,0.0,5.0,5820157952.0,534454272.0,27022872576.0,241590272.0,5917165.0,11740744.0
12-04 09:48:09,6.987,5.303,87.290,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5819482112.0,534454272.0,27034165248.0,230973440.0,5523286.0,11435190.0
12-04 09:48:10,5.076,3.384,91.032,0.169,0.0,0.338,0.0,188416.0,0.0,9.0,5820846080.0,533475328.0,27020972032.0,243781632.0,4106836.0,9112124.0
12-04 09:48:11,0.334,0.083,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,5821239296.0,533475328.0,27021086720.0,243273728.0,10572.0,8011.0
12-04 09:48:12,0.084,0.168,99.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821440000.0,533475328.0,27021266944.0,242892800.0,317278.0,3008243.0
12-04 09:48:13,4.097,3.094,92.642,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5820624896.0,533475328.0,27026972672.0,238002176.0,3150838.0,5995983.0
12-04 09:48:14,5.993,4.966,88.784,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5820567552.0,533475328.0,27037507584.0,227524608.0,5759452.0,11689447.0
12-04 09:48:15,10.120,6.775,82.762,0.0,0.0,0.343,0.0,196608.0,0.0,8.0,5821198336.0,532455424.0,27029057536.0,236363776.0,8400539.0,16378421.0
12-04 09:48:16,10.579,8.984,79.849,0.168,0.0,0.420,0.0,487424.0,0.0,17.0,5820928000.0,530710528.0,27009617920.0,257818624.0,8518763.0,17650261.0
12-04 09:48:17,10.598,7.436,81.538,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5821186048.0,530710528.0,27026104320.0,241074176.0,8158153.0,16797864.0
12-04 09:48:18,7.797,6.441,85.254,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5820612608.0,530710528.0,27039784960.0,227966976.0,7125380.0,16425337.0
12-04 09:48:19,10.302,7.119,82.328,0.0,0.0,0.251,0.0,110592.0,0.0,2.0,5820030976.0,529842176.0,27035144192.0,234057728.0,7479099.0,15981338.0
12-04 09:48:20,5.987,5.312,87.690,0.759,0.0,0.253,0.0,33214464.0,0.0,69.0,5821284352.0,529018880.0,27025571840.0,243200000.0,5345407.0,11010830.0
12-04 09:48:21,6.207,4.337,80.697,8.503,0.0,0.255,0.0,271249408.0,0.0,520.0,5820329984.0,529022976.0,27036213248.0,233508864.0,5230757.0,10674595.0
12-04 09:48:22,6.424,5.156,87.658,0.592,0.0,0.169,0.0,25980928.0,0.0,58.0,5821059072.0,528191488.0,27026964480.0,242860032.0,5467447.0,11258641.0
12-04 09:48:23,6.043,4.681,89.106,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5820395520.0,528191488.0,27037192192.0,233295872.0,5335169.0,10799986.0
12-04 09:48:24,6.914,4.300,88.617,0.0,0.0,0.169,0.0,184320.0,0.0,5.0,5820944384.0,527220736.0,27024003072.0,246906880.0,5255328.0,11061741.0
12-04 09:48:25,6.319,4.014,89.411,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5820829696.0,527220736.0,27034255360.0,236769280.0,5143760.0,10605553.0
12-04 09:48:26,7.401,4.878,87.553,0.0,0.0,0.168,0.0,36864.0,0.0,3.0,5819678720.0,527220736.0,27044892672.0,227282944.0,5332704.0,10730154.0
12-04 09:48:27,5.867,4.592,89.116,0.085,0.0,0.340,0.0,225280.0,0.0,9.0,5820547072.0,526401536.0,27034710016.0,237416448.0,5158970.0,10849701.0
12-04 09:48:28,6.667,4.810,88.270,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5819633664.0,526401536.0,27046182912.0,226856960.0,5381805.0,11140264.0
12-04 09:48:29,6.112,5.263,88.370,0.0,0.0,0.255,0.0,126976.0,0.0,5.0,5821304832.0,525570048.0,27036553216.0,235646976.0,5618087.0,11275823.0
12-04 09:48:30,7.820,4.493,87.271,0.0,0.0,0.416,0.0,208896.0,0.0,8.0,5822181376.0,524754944.0,27026083840.0,246054912.0,5341179.0,11368322.0
12-04 09:48:31,6.387,5.966,87.479,0.0,0.0,0.168,0.0,61440.0,0.0,6.0,5821476864.0,524754944.0,27037356032.0,235487232.0,5418191.0,11568860.0
12-04 09:48:32,7.498,5.307,86.689,0.0,0.0,0.505,0.0,139264.0,0.0,5.0,5821267968.0,523923456.0,27028758528.0,245125120.0,5744208.0,11880383.0
12-04 09:48:33,6.022,5.344,88.210,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5820960768.0,523923456.0,27039625216.0,234565632.0,5498000.0,11416110.0
12-04 09:48:34,6.621,5.603,87.351,0.0,0.0,0.424,0.0,176128.0,0.0,6.0,5820882944.0,523079680.0,27030343680.0,244768768.0,5578854.0,11839895.0
12-04 09:48:35,5.588,4.657,89.500,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5820022784.0,523079680.0,27041001472.0,234971136.0,5048366.0,11342256.0
12-04 09:48:36,6.864,5.678,87.119,0.0,0.0,0.339,0.0,196608.0,0.0,12.0,5820968960.0,522235904.0,27031187456.0,244682752.0,5951102.0,11710296.0
12-04 09:48:37,7.756,5.838,85.905,0.0,0.0,0.500,0.0,0.0,0.0,0.0,5821059072.0,522235904.0,27041980416.0,233799680.0,5548641.0,11447597.0
12-04 09:48:38,7.197,4.572,88.061,0.0,0.0,0.169,0.0,200704.0,0.0,5.0,5821833216.0,521396224.0,27032145920.0,243699712.0,5538518.0,11258484.0
12-04 09:48:39,6.323,5.824,87.521,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5821493248.0,521396224.0,27042361344.0,233824256.0,5132960.0,11201369.0
12-04 09:48:40,6.340,5.410,88.081,0.0,0.0,0.169,0.0,176128.0,0.0,6.0,5821526016.0,520548352.0,27031924736.0,245075968.0,5542661.0,11231631.0
12-04 09:48:41,5.546,5.042,89.076,0.084,0.0,0.252,4096.0,20480.0,1.0,2.0,5820874752.0,520552448.0,27041931264.0,235716608.0,4863892.0,10685765.0
12-04 09:48:42,6.879,4.782,88.171,0.0,0.0,0.168,0.0,131072.0,0.0,4.0,5821194240.0,519716864.0,27030585344.0,247578624.0,5158369.0,10949530.0
12-04 09:48:43,3.048,2.540,94.327,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5821292544.0,519716864.0,27037831168.0,240234496.0,2903712.0,4311071.0
12-04 09:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821292544.0,519716864.0,27037831168.0,240234496.0,16307.0,1413402.0
12-04 09:48:45,2.413,2.080,95.341,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,5822095360.0,519716864.0,27040735232.0,236527616.0,1766101.0,1647070.0
12-04 09:48:46,3.788,2.862,93.266,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,5821915136.0,519716864.0,27048304640.0,229138432.0,3424793.0,8226471.0
12-04 09:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821915136.0,519716864.0,27048304640.0,229138432.0,7735.0,5402.0
12-04 09:48:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821906944.0,519716864.0,27048312832.0,229138432.0,21778.0,1858978.0
12-04 09:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821906944.0,519716864.0,27048312832.0,229138432.0,9889.0,7533.0
12-04 09:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821906944.0,519716864.0,27048312832.0,229138432.0,8351.0,6851.0
12-04 09:48:51,0.0,0.167,98.583,1.250,0.0,0.0,0.0,36487168.0,0.0,73.0,5821915136.0,519716864.0,27048312832.0,229130240.0,7825.0,5405.0
12-04 09:48:52,0.0,0.0,96.057,3.943,0.0,0.0,0.0,204591104.0,0.0,390.0,5821972480.0,519716864.0,27048312832.0,229072896.0,7652.0,6102.0
12-04 09:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5821972480.0,519716864.0,27048312832.0,229072896.0,9727.0,7437.0
12-04 09:48:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5821968384.0,519716864.0,27048316928.0,229072896.0,8640.0,7500.0
12-04 09:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821968384.0,519716864.0,27048316928.0,229072896.0,7454.0,4729.0
12-04 09:48:56,0.083,0.0,99.583,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,5821964288.0,519716864.0,27048321024.0,229072896.0,8412.0,7256.0
12-04 09:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821964288.0,519716864.0,27048321024.0,229072896.0,8413.0,6612.0
12-04 09:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821964288.0,519716864.0,27048321024.0,229072896.0,7353.0,5252.0
12-04 09:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5821964288.0,519716864.0,27048321024.0,229072896.0,8611.0,6772.0
12-04 09:49:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821964288.0,519716864.0,27048321024.0,229072896.0,6938.0,4380.0
12-04 09:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821964288.0,519716864.0,27048321024.0,229072896.0,9845.0,6954.0
12-04 09:49:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,5821964288.0,519716864.0,27048321024.0,229072896.0,7657.0,6127.0
12-04 09:49:03,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5821964288.0,519716864.0,27048321024.0,229072896.0,7830.0,5402.0
12-04 09:49:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5821329408.0,519716864.0,27048321024.0,229707776.0,8845.0,7054.0
12-04 09:49:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,208896.0,0.0,6.0,5822373888.0,518881280.0,27027066880.0,250753024.0,28278.0,27082.0
12-04 09:49:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822349312.0,518881280.0,27027066880.0,250777600.0,7916.0,5794.0
12-04 09:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,5822349312.0,518881280.0,27027066880.0,250777600.0,8769.0,6052.0
12-04 09:49:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5822349312.0,518881280.0,27027066880.0,250777600.0,7228.0,4418.0
12-04 09:49:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822476288.0,518881280.0,27027066880.0,250650624.0,9003.0,6335.0
12-04 09:49:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5822476288.0,518881280.0,27027066880.0,250650624.0,8375.0,6016.0
12-04 09:49:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822468096.0,518881280.0,27027066880.0,250658816.0,11129.0,8976.0
12-04 09:49:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822464000.0,518881280.0,27027070976.0,250658816.0,8135.0,5584.0
12-04 09:49:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822464000.0,518881280.0,27027070976.0,250658816.0,10705.0,9609.0
12-04 09:49:14,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5822464000.0,518881280.0,27027070976.0,250658816.0,8721.0,7629.0
12-04 09:49:15,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5822464000.0,518881280.0,27027070976.0,250658816.0,7205.0,4364.0
12-04 09:49:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822464000.0,518881280.0,27027070976.0,250658816.0,24866.0,22821.0
12-04 09:49:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822464000.0,518881280.0,27027070976.0,250658816.0,7202.0,4278.0
12-04 09:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822464000.0,518881280.0,27027070976.0,250658816.0,7807.0,6240.0
12-04 09:49:19,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822365696.0,518881280.0,27027296256.0,250531840.0,206614.0,170055.0
12-04 09:49:20,5.985,4.489,89.111,0.166,0.0,0.249,0.0,12288.0,0.0,2.0,5820493824.0,518881280.0,27035373568.0,244326400.0,4176885.0,6731798.0
12-04 09:49:21,6.430,4.315,89.002,0.0,0.0,0.254,8192.0,28672.0,2.0,5.0,5821009920.0,518881280.0,27045699584.0,233484288.0,5375323.0,5231431.0
12-04 09:49:22,5.636,3.928,90.265,0.0,0.0,0.171,0.0,139264.0,0.0,4.0,5822062592.0,518041600.0,27033980928.0,244989952.0,4988378.0,10306630.0
12-04 09:49:23,6.086,5.156,88.419,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5821845504.0,518041600.0,27044073472.0,235114496.0,5433007.0,18004994.0
12-04 09:49:24,7.468,5.064,87.296,0.0,0.0,0.172,0.0,188416.0,0.0,7.0,5822033920.0,517201920.0,27034013696.0,245825536.0,5986149.0,12178304.0
12-04 09:49:25,6.914,6.239,86.256,0.0,0.0,0.590,0.0,0.0,0.0,0.0,5821702144.0,517201920.0,27047026688.0,233144320.0,6113383.0,11744874.0
12-04 09:49:26,4.422,2.721,92.347,0.255,0.0,0.255,0.0,208896.0,0.0,12.0,5822373888.0,516362240.0,27033350144.0,246988800.0,3644862.0,10315114.0
12-04 09:49:27,5.150,4.319,90.282,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5822427136.0,516362240.0,27039395840.0,240889856.0,4068463.0,6626439.0
12-04 09:49:28,5.981,4.297,89.638,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5821472768.0,516362240.0,27049496576.0,231743488.0,4591178.0,10872929.0
12-04 09:49:29,7.466,6.460,85.738,0.0,0.0,0.336,0.0,163840.0,0.0,5.0,5820891136.0,515493888.0,27039784960.0,242905088.0,6440913.0,11891850.0
12-04 09:49:30,8.432,5.987,85.160,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5821239296.0,515493888.0,27053625344.0,228716544.0,6532079.0,12352322.0
12-04 09:49:31,9.399,6.266,83.827,0.169,0.0,0.339,0.0,221184.0,0.0,12.0,5821366272.0,514637824.0,27045810176.0,237260800.0,7149511.0,16706114.0
12-04 09:49:32,8.030,6.002,85.714,0.0,0.0,0.254,0.0,221184.0,0.0,7.0,5821906944.0,513740800.0,27037577216.0,245850112.0,6483437.0,15874812.0
12-04 09:49:33,8.438,6.099,85.129,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5821308928.0,513740800.0,27050012672.0,234012672.0,6365573.0,11811325.0
12-04 09:49:34,7.357,5.218,87.340,0.0,0.0,0.086,0.0,147456.0,0.0,4.0,5820428288.0,512811008.0,27038814208.0,247021568.0,5940710.0,11997031.0
12-04 09:49:35,7.536,5.504,86.706,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5821140992.0,512811008.0,27050041344.0,235081728.0,6043444.0,11818971.0
12-04 09:49:36,6.345,5.161,88.071,0.0,0.0,0.423,0.0,217088.0,0.0,9.0,5821390848.0,511942656.0,27039674368.0,246067200.0,5629962.0,11162153.0
12-04 09:49:37,7.301,4.754,87.521,0.170,0.0,0.255,0.0,24576.0,0.0,4.0,5821042688.0,511942656.0,27050070016.0,236019712.0,5784432.0,11693976.0
12-04 09:49:38,7.239,5.892,86.532,0.0,0.0,0.337,0.0,208896.0,0.0,7.0,5824237568.0,511078400.0,27039342592.0,244416512.0,5836151.0,13204471.0
12-04 09:49:39,7.215,5.956,86.493,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5822218240.0,511078400.0,27051470848.0,234307584.0,5954934.0,14559598.0
12-04 09:49:40,6.577,5.565,87.521,0.0,0.0,0.337,0.0,172032.0,0.0,5.0,5822849024.0,510226432.0,27039547392.0,246452224.0,5484909.0,11386744.0
12-04 09:49:41,6.864,5.085,87.712,0.0,0.0,0.339,0.0,20480.0,0.0,2.0,5821984768.0,510226432.0,27050868736.0,235995136.0,5936653.0,11223008.0
12-04 09:49:42,6.847,5.325,87.405,0.0,0.0,0.423,0.0,208896.0,0.0,10.0,5822279680.0,509374464.0,27040399360.0,247021568.0,5847463.0,11363570.0
12-04 09:49:43,7.679,5.092,86.811,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,5822320640.0,509374464.0,27050389504.0,236990464.0,5487804.0,11511857.0
12-04 09:49:44,7.221,5.038,87.238,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5821624320.0,509374464.0,27061563392.0,226512896.0,5391845.0,11462692.0
12-04 09:49:45,8.710,6.365,84.673,0.0,0.0,0.251,0.0,180224.0,0.0,6.0,5823598592.0,508518400.0,27051085824.0,235872256.0,6437204.0,12038747.0
12-04 09:49:46,7.782,5.858,85.941,0.0,0.0,0.418,0.0,221184.0,0.0,7.0,5823885312.0,507666432.0,27039350784.0,248172544.0,6145577.0,14653658.0
12-04 09:49:47,7.912,4.966,86.953,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5820985344.0,507666432.0,27052265472.0,238157824.0,5621263.0,12685163.0
12-04 09:49:48,6.424,5.072,88.250,0.0,0.0,0.254,0.0,176128.0,0.0,7.0,5822648320.0,506810368.0,27038662656.0,250953728.0,5219993.0,11027090.0
12-04 09:49:49,8.117,5.607,85.690,0.084,0.0,0.502,0.0,12288.0,0.0,2.0,5822304256.0,506810368.0,27050688512.0,239271936.0,6120288.0,12510856.0
12-04 09:49:50,7.342,5.485,86.835,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5821087744.0,506810368.0,27062349824.0,228827136.0,6005877.0,11444586.0
12-04 09:49:51,5.862,4.588,89.380,0.0,0.0,0.170,0.0,200704.0,0.0,10.0,5822193664.0,504963072.0,27050696704.0,241221632.0,5090383.0,10711855.0
12-04 09:49:52,7.660,6.145,82.997,2.694,0.0,0.505,0.0,114180096.0,0.0,218.0,5821800448.0,504963072.0,27062734848.0,229576704.0,6249861.0,10241357.0
12-04 09:49:53,4.370,3.866,86.050,5.546,0.0,0.168,0.0,261849088.0,0.0,501.0,5822898176.0,504107008.0,27047702528.0,244367360.0,3663507.0,6071628.0
12-04 09:49:54,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5822992384.0,504107008.0,27047702528.0,244273152.0,41103.0,5484148.0
12-04 09:49:55,1.005,0.921,97.906,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5822550016.0,504107008.0,27048873984.0,243544064.0,959101.0,1776037.0
12-04 09:49:56,3.175,2.840,93.901,0.0,0.0,0.084,0.0,61440.0,0.0,6.0,5822660608.0,504107008.0,27054018560.0,238288896.0,2606238.0,5275605.0
12-04 09:49:57,8.739,5.714,85.210,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5822758912.0,504107008.0,27065270272.0,226938880.0,6168515.0,11939089.0
12-04 09:49:58,13.694,11.496,74.134,0.0,0.0,0.676,0.0,167936.0,0.0,5.0,5823156224.0,499261440.0,27069345792.0,227311616.0,11457597.0,22591702.0
12-04 09:49:59,7.550,5.369,86.913,0.0,0.0,0.168,0.0,188416.0,0.0,5.0,5822390272.0,493346816.0,27061862400.0,241475584.0,5669035.0,11665444.0
12-04 09:50:00,12.604,8.765,78.214,0.0,0.0,0.417,0.0,184320.0,0.0,6.0,5823467520.0,492437504.0,27056218112.0,246951936.0,9045918.0,21701364.0
12-04 09:50:01,9.396,7.299,82.802,0.084,0.0,0.419,0.0,36864.0,0.0,5.0,5823614976.0,492437504.0,27070435328.0,232587264.0,7367644.0,16306084.0
12-04 09:50:02,8.120,5.556,85.983,0.0,0.0,0.342,0.0,192512.0,0.0,5.0,5823954944.0,491106304.0,27061288960.0,242724864.0,6836107.0,12710587.0
12-04 09:50:03,9.496,6.639,83.613,0.0,0.0,0.252,0.0,16384.0,0.0,1.0,5822750720.0,491106304.0,27074625536.0,230592512.0,7286104.0,16359948.0
12-04 09:50:04,8.439,5.654,85.485,0.0,0.0,0.422,0.0,143360.0,0.0,5.0,5822431232.0,490254336.0,27064254464.0,242135040.0,6764905.0,11890446.0
12-04 09:50:05,7.881,4.576,87.373,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5823094784.0,490254336.0,27074805760.0,230920192.0,5481016.0,11256129.0
12-04 09:50:06,6.287,4.843,88.275,0.340,0.0,0.255,0.0,237568.0,0.0,12.0,5823045632.0,489254912.0,27060969472.0,245805056.0,5621943.0,11149114.0
12-04 09:50:07,7.699,5.941,86.109,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5822660608.0,489254912.0,27072413696.0,234745856.0,6008369.0,16043114.0
12-04 09:50:08,7.167,5.649,86.847,0.0,0.0,0.337,0.0,225280.0,0.0,7.0,5822926848.0,488398848.0,27059654656.0,248094720.0,5959698.0,11307059.0
12-04 09:50:09,7.358,6.187,86.204,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5822353408.0,488398848.0,27071119360.0,237203456.0,6019305.0,12001731.0
12-04 09:50:10,7.034,5.508,87.203,0.0,0.0,0.254,0.0,180224.0,0.0,6.0,5823459328.0,487542784.0,27057950720.0,250122240.0,6000891.0,12006182.0
12-04 09:50:11,8.206,5.076,86.464,0.0,0.0,0.254,0.0,20480.0,0.0,2.0,5822775296.0,487546880.0,27069423616.0,239329280.0,5802983.0,12194885.0
12-04 09:50:12,6.341,4.542,88.689,0.086,0.0,0.343,0.0,12288.0,0.0,2.0,5822447616.0,487546880.0,27081560064.0,227520512.0,5658785.0,11641183.0
12-04 09:50:13,6.520,5.250,87.892,0.0,0.0,0.339,0.0,180224.0,0.0,5.0,5823098880.0,486686720.0,27067342848.0,241946624.0,5620323.0,11466813.0
12-04 09:50:14,8.024,6.419,85.389,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5823025152.0,486686720.0,27079929856.0,229433344.0,6501522.0,16440454.0
12-04 09:50:15,7.980,5.433,86.333,0.0,0.0,0.255,0.0,221184.0,0.0,6.0,5823025152.0,485847040.0,27066748928.0,243453952.0,5870355.0,11903083.0
12-04 09:50:16,6.446,5.513,87.786,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5822971904.0,485847040.0,27078246400.0,232009728.0,5772791.0,11165613.0
12-04 09:50:17,7.041,4.946,87.762,0.0,0.0,0.251,0.0,159744.0,0.0,5.0,5823459328.0,485007360.0,27063140352.0,247468032.0,5307074.0,10994840.0
12-04 09:50:18,5.897,4.615,89.145,0.085,0.0,0.256,0.0,49152.0,0.0,8.0,5823102976.0,485007360.0,27073671168.0,237293568.0,5609373.0,10988104.0
12-04 09:50:19,7.417,6.333,85.917,0.0,0.0,0.333,0.0,192512.0,0.0,4.0,5823815680.0,484167680.0,27060531200.0,250560512.0,5865040.0,11538227.0
12-04 09:50:20,6.987,5.303,87.374,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5822918656.0,484167680.0,27071111168.0,240877568.0,5642908.0,11724989.0
12-04 09:50:21,7.479,6.050,86.303,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5822853120.0,484167680.0,27083538432.0,228515840.0,5829422.0,14189464.0
12-04 09:50:22,6.757,4.983,87.922,0.0,0.0,0.338,0.0,192512.0,0.0,7.0,5823049728.0,483328000.0,27068231680.0,244465664.0,5604270.0,12355864.0
12-04 09:50:23,5.988,4.705,89.136,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5822902272.0,483328000.0,27078561792.0,234283008.0,5665443.0,10773912.0
12-04 09:50:24,6.198,4.439,88.861,0.251,0.0,0.251,0.0,200704.0,0.0,8.0,5824401408.0,481927168.0,27064139776.0,248606720.0,4652324.0,9846089.0
12-04 09:50:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5824155648.0,481927168.0,27064311808.0,248680448.0,7492.0,4526.0
12-04 09:50:26,0.336,0.420,99.244,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5824135168.0,481927168.0,27065090048.0,247922688.0,490853.0,2337144.0
12-04 09:50:27,3.253,2.419,94.245,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5823598592.0,481927168.0,27069689856.0,243859456.0,2509254.0,1645257.0
12-04 09:50:28,11.424,7.928,78.687,1.620,0.0,0.341,0.0,70746112.0,0.0,135.0,5821566976.0,481927168.0,27087646720.0,227934208.0,8709073.0,17942837.0
12-04 09:50:29,5.847,4.492,82.712,6.695,0.0,0.254,0.0,272269312.0,0.0,519.0,5823864832.0,480858112.0,27069693952.0,244658176.0,4786122.0,10644262.0
12-04 09:50:30,11.745,9.021,78.638,0.085,0.0,0.511,0.0,39661568.0,0.0,83.0,5824598016.0,480022528.0,27063558144.0,250896384.0,9931557.0,20312305.0
12-04 09:50:31,9.744,6.667,83.333,0.0,0.0,0.256,0.0,57344.0,0.0,6.0,5824122880.0,480022528.0,27078987776.0,235941888.0,8013657.0,16123733.0
12-04 09:50:32,7.718,6.277,85.835,0.0,0.0,0.170,0.0,176128.0,0.0,6.0,5824397312.0,479191040.0,27067510784.0,247975936.0,6510354.0,17716273.0
12-04 09:50:33,11.510,8.841,79.233,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5824675840.0,479191040.0,27084328960.0,230879232.0,8727288.0,18127316.0
12-04 09:50:34,9.614,6.609,83.262,0.0,0.0,0.515,0.0,249856.0,0.0,8.0,5823946752.0,478359552.0,27075215360.0,241553408.0,7987539.0,16635792.0
12-04 09:50:35,6.213,4.114,89.589,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5823881216.0,478359552.0,27085393920.0,231440384.0,5152313.0,10184528.0
12-04 09:50:36,8.511,5.702,85.277,0.170,0.0,0.340,0.0,217088.0,0.0,12.0,5824397312.0,477487104.0,27071934464.0,245256192.0,6073595.0,12058325.0
12-04 09:50:37,7.712,5.847,86.271,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5824356352.0,477487104.0,27083628544.0,233603072.0,6543198.0,12654321.0
12-04 09:50:38,6.114,5.193,88.442,0.0,0.0,0.251,4096.0,155648.0,1.0,6.0,5823864832.0,476631040.0,27068166144.0,250413056.0,5031450.0,11123193.0
12-04 09:50:39,7.313,4.932,87.500,0.0,0.0,0.255,0.0,12288.0,0.0,2.0,5824466944.0,476631040.0,27079147520.0,238829568.0,6058825.0,15294504.0
12-04 09:50:40,7.348,5.490,86.909,0.0,0.0,0.253,0.0,204800.0,0.0,7.0,5825347584.0,475492352.0,27065147392.0,253087744.0,5970867.0,12109711.0
12-04 09:50:41,6.784,5.276,87.186,0.251,0.0,0.503,0.0,49152.0,0.0,5.0,5824782336.0,475492352.0,27076120576.0,242679808.0,5566704.0,11471877.0
12-04 09:50:42,7.209,5.616,86.924,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5824655360.0,475492352.0,27087147008.0,231780352.0,5552133.0,12096538.0
12-04 09:50:43,6.330,5.389,88.109,0.0,0.0,0.171,0.0,200704.0,0.0,6.0,5824987136.0,474415104.0,27073388544.0,246284288.0,5854319.0,11879348.0
12-04 09:50:44,4.946,3.772,91.115,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5825069056.0,474415104.0,27081150464.0,238440448.0,3868770.0,6446269.0
12-04 09:50:45,7.653,4.677,87.500,0.0,0.0,0.170,0.0,188416.0,0.0,5.0,5827317760.0,473485312.0,27066179584.0,252092416.0,6066797.0,14513642.0
12-04 09:50:46,7.608,5.664,86.391,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5824761856.0,473485312.0,27077976064.0,242851840.0,5815958.0,12292666.0
12-04 09:50:47,7.436,6.154,85.983,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,5825138688.0,473485312.0,27090522112.0,229928960.0,6745370.0,12308947.0
12-04 09:50:48,6.050,3.950,89.664,0.0,0.0,0.336,0.0,192512.0,0.0,5.0,5826625536.0,470876160.0,27074564096.0,247009280.0,4507935.0,10696900.0
12-04 09:50:49,5.214,4.274,90.342,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5826138112.0,470876160.0,27085029376.0,237031424.0,4893764.0,10906222.0
12-04 09:50:50,8.220,5.593,85.847,0.0,0.0,0.339,0.0,176128.0,0.0,4.0,5825949696.0,468484096.0,27073261568.0,251379712.0,6570596.0,12383200.0
12-04 09:50:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5826056192.0,468484096.0,27074170880.0,250363904.0,187790.0,172810.0
12-04 09:50:52,0.501,0.418,99.081,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5826232320.0,468488192.0,27074625536.0,249729024.0,399592.0,3109234.0
12-04 09:50:53,8.626,6.030,84.757,0.168,0.0,0.419,8192.0,12288.0,2.0,2.0,5825531904.0,468488192.0,27086516224.0,238538752.0,6433962.0,11718535.0
12-04 09:50:54,9.915,6.864,82.881,0.0,0.0,0.339,0.0,241664.0,0.0,12.0,5825728512.0,467124224.0,27076157440.0,250064896.0,8193795.0,16441878.0
12-04 09:50:55,9.949,7.483,82.228,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5825662976.0,467124224.0,27092008960.0,234278912.0,7926632.0,17148875.0
12-04 09:50:56,7.770,5.997,85.726,0.0,0.0,0.507,0.0,151552.0,0.0,5.0,5826220032.0,466255872.0,27078848512.0,247750656.0,6769089.0,12028190.0
12-04 09:50:57,9.251,5.467,84.861,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,5825826816.0,466255872.0,27091230720.0,235761664.0,6207873.0,8953985.0
12-04 09:50:58,0.923,0.503,98.574,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5825638400.0,466255872.0,27093004288.0,234176512.0,752942.0,8084118.0
12-04 09:50:59,3.744,3.661,91.764,0.666,0.0,0.166,0.0,22978560.0,0.0,46.0,5825728512.0,466255872.0,27098595328.0,228495360.0,3060939.0,6687745.0
12-04 09:51:00,3.112,2.019,86.712,7.990,0.0,0.168,0.0,274726912.0,0.0,524.0,5828128768.0,465223680.0,27076907008.0,248815616.0,2377342.0,3783640.0
12-04 09:51:01,4.591,3.673,91.569,0.0,0.0,0.167,0.0,48340992.0,0.0,94.0,5827641344.0,465223680.0,27082932224.0,243277824.0,3613034.0,7649707.0
12-04 09:51:02,10.875,8.241,80.204,0.0,0.0,0.680,0.0,192512.0,0.0,5.0,5827551232.0,464158720.0,27074486272.0,252878848.0,9878655.0,16691889.0
12-04 09:51:03,10.980,8.953,79.476,0.0,0.0,0.591,0.0,0.0,0.0,0.0,5827338240.0,464158720.0,27091619840.0,235958272.0,8619202.0,22754201.0
12-04 09:51:04,6.245,5.162,88.343,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5826109440.0,464158720.0,27101646848.0,227160064.0,5170992.0,8799885.0
12-04 09:51:05,11.506,8.968,78.765,0.085,0.0,0.677,0.0,233472.0,0.0,8.0,5828386816.0,462831616.0,27094794240.0,233062400.0,9338672.0,24119444.0
12-04 09:51:06,6.324,4.975,88.533,0.0,0.0,0.169,0.0,208896.0,0.0,9.0,5829709824.0,461684736.0,27075620864.0,252059648.0,5221776.0,10225178.0
12-04 09:51:07,11.224,7.823,80.782,0.0,0.0,0.170,0.0,28672.0,0.0,3.0,5827108864.0,461684736.0,27093987328.0,236294144.0,8759101.0,18355456.0
12-04 09:51:08,6.867,4.378,88.584,0.0,0.0,0.172,0.0,208896.0,0.0,5.0,5828386816.0,460480512.0,27078201344.0,252006400.0,5495223.0,10428421.0
12-04 09:51:09,8.707,6.171,84.700,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5827846144.0,460480512.0,27092422656.0,238325760.0,7066886.0,16738997.0
12-04 09:51:10,6.403,5.392,87.953,0.0,0.0,0.253,0.0,12288.0,0.0,2.0,5827874816.0,460480512.0,27103305728.0,227414016.0,5387547.0,10714758.0
12-04 09:51:11,8.249,6.987,84.175,0.084,0.0,0.505,0.0,188416.0,0.0,7.0,5828292608.0,454160384.0,27094859776.0,241762304.0,7000465.0,12360282.0
12-04 09:51:12,9.840,7.485,82.254,0.0,0.0,0.421,4096.0,233472.0,1.0,9.0,5829103616.0,453296128.0,27082719232.0,253956096.0,7614640.0,17069352.0
12-04 09:51:13,6.531,5.004,88.041,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5828616192.0,453296128.0,27092582400.0,244580352.0,5684172.0,11873422.0
12-04 09:51:14,6.093,4.508,89.065,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5827878912.0,453296128.0,27102109696.0,235790336.0,4689811.0,9844189.0
12-04 09:51:15,8.821,5.683,85.072,0.0,0.0,0.424,0.0,217088.0,0.0,6.0,5830549504.0,452444160.0,27088285696.0,247795712.0,6829688.0,13119476.0
12-04 09:51:16,9.061,6.983,83.126,0.249,0.0,0.582,0.0,28672.0,0.0,3.0,5828222976.0,452444160.0,27101642752.0,236765184.0,6850174.0,16758356.0
12-04 09:51:17,7.346,5.426,86.978,0.0,0.0,0.250,0.0,221184.0,0.0,7.0,5829615616.0,451182592.0,27083710464.0,254566400.0,5004062.0,11659744.0
12-04 09:51:18,7.492,4.714,87.542,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5828460544.0,451182592.0,27095564288.0,243867648.0,5595348.0,10956299.0
12-04 09:51:19,8.085,5.191,86.298,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5828792320.0,451182592.0,27108343808.0,230756352.0,6484693.0,11364051.0
12-04 09:51:20,5.117,4.446,90.268,0.0,0.0,0.168,0.0,180224.0,0.0,4.0,5829627904.0,450330624.0,27089981440.0,249135104.0,4380519.0,8257392.0
12-04 09:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829627904.0,450330624.0,27089981440.0,249135104.0,7265.0,4435.0
12-04 09:51:22,0.250,0.083,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,5829615616.0,450330624.0,27089993728.0,249135104.0,32288.0,3627548.0
12-04 09:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829615616.0,450330624.0,27089993728.0,249135104.0,8579.0,6599.0
12-04 09:51:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829615616.0,450330624.0,27089993728.0,249135104.0,7125.0,5004.0
12-04 09:51:25,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830524928.0,450330624.0,27089997824.0,248221696.0,10552.0,8641.0
12-04 09:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830500352.0,450330624.0,27089997824.0,248246272.0,8402.0,7364.0
12-04 09:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830500352.0,450330624.0,27089997824.0,248246272.0,8918.0,7191.0
12-04 09:51:28,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,5830500352.0,450330624.0,27089997824.0,248246272.0,6893.0,4314.0
12-04 09:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830500352.0,450330624.0,27089997824.0,248246272.0,7837.0,4837.0
12-04 09:51:30,0.0,0.167,99.583,0.250,0.0,0.0,0.0,9592832.0,0.0,25.0,5830500352.0,450330624.0,27089997824.0,248246272.0,7754.0,5500.0
12-04 09:51:31,0.084,0.167,94.477,5.272,0.0,0.0,0.0,245583872.0,0.0,468.0,5830467584.0,450330624.0,27089997824.0,248279040.0,10574.0,9559.0
12-04 09:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830463488.0,450330624.0,27090001920.0,248279040.0,9807.0,8967.0
12-04 09:51:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830590464.0,450330624.0,27090001920.0,248152064.0,8577.0,6028.0
12-04 09:51:34,0.0,0.083,99.750,0.167,0.0,0.0,4096.0,53248.0,1.0,5.0,5829955584.0,450330624.0,27090001920.0,248786944.0,8448.0,5876.0
12-04 09:51:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829955584.0,450330624.0,27090001920.0,248786944.0,8880.0,6994.0
12-04 09:51:36,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,5829955584.0,450330624.0,27090001920.0,248786944.0,8092.0,6090.0
12-04 09:51:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829955584.0,450330624.0,27090001920.0,248786944.0,7804.0,4775.0
12-04 09:51:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829955584.0,450330624.0,27090001920.0,248786944.0,7777.0,6192.0
12-04 09:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829943296.0,450330624.0,27090006016.0,248795136.0,9299.0,8131.0
12-04 09:51:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,5829943296.0,450330624.0,27090006016.0,248795136.0,7098.0,5169.0
12-04 09:51:41,0.083,0.083,99.833,0.0,0.0,0.0,122880.0,24576.0,3.0,5.0,5829947392.0,450330624.0,27090128896.0,248668160.0,28886.0,27790.0
12-04 09:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829947392.0,450330624.0,27090128896.0,248668160.0,7603.0,5538.0
12-04 09:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829947392.0,450330624.0,27090128896.0,248668160.0,7945.0,5642.0
12-04 09:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829906432.0,450330624.0,27090128896.0,248709120.0,7652.0,6100.0
12-04 09:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830447104.0,450330624.0,27090128896.0,248168448.0,8026.0,5652.0
12-04 09:51:46,0.0,0.083,99.666,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,5830430720.0,450330624.0,27090128896.0,248184832.0,24741.0,22925.0
12-04 09:51:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830430720.0,450330624.0,27090128896.0,248184832.0,7956.0,5466.0
12-04 09:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830430720.0,450330624.0,27090128896.0,248184832.0,9608.0,9649.0
12-04 09:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830430720.0,450330624.0,27090128896.0,248184832.0,8025.0,5653.0
12-04 09:51:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830430720.0,450330624.0,27090128896.0,248184832.0,7193.0,5184.0
12-04 09:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830426624.0,450330624.0,27090132992.0,248184832.0,9022.0,7369.0
12-04 09:51:52,0.0,0.0,99.667,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,5830426624.0,450330624.0,27090132992.0,248184832.0,7194.0,5117.0
12-04 09:51:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5830426624.0,450330624.0,27090132992.0,248184832.0,8514.0,6818.0
12-04 09:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830426624.0,450330624.0,27090132992.0,248184832.0,6539.0,3949.0
12-04 09:51:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830426624.0,450330624.0,27090132992.0,248184832.0,9194.0,7853.0
12-04 09:51:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830426624.0,450330624.0,27090132992.0,248184832.0,8698.0,7274.0
12-04 09:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830422528.0,450330624.0,27090137088.0,248184832.0,8569.0,6266.0
12-04 09:51:58,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5830422528.0,450330624.0,27090137088.0,248184832.0,7847.0,6222.0
12-04 09:51:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830422528.0,450330624.0,27090137088.0,248184832.0,7377.0,4480.0
12-04 09:52:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830422528.0,450330624.0,27090137088.0,248184832.0,9131.0,8518.0
12-04 09:52:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830422528.0,450330624.0,27090137088.0,248184832.0,7171.0,4418.0
12-04 09:52:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830418432.0,450330624.0,27090141184.0,248184832.0,8251.0,6877.0
12-04 09:52:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830418432.0,450330624.0,27090141184.0,248184832.0,7433.0,4617.0
12-04 09:52:04,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5830410240.0,450330624.0,27090141184.0,248193024.0,9556.0,8216.0
12-04 09:52:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5830791168.0,450330624.0,27090141184.0,247812096.0,10757.0,9629.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,5830791168.0,450330624.0,27090141184.0,247812096.0,8320.0,6036.0
12-04 09:52:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830791168.0,450330624.0,27090141184.0,247812096.0,7855.0,4655.0
12-04 09:52:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830791168.0,450330624.0,27090141184.0,247812096.0,9185.0,7929.0
12-04 09:52:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830791168.0,450330624.0,27090141184.0,247812096.0,8205.0,5107.0
12-04 09:52:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5830787072.0,450330624.0,27090145280.0,247812096.0,7450.0,4373.0
12-04 09:52:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5830787072.0,450330624.0,27090145280.0,247812096.0,12002.0,9942.0
12-04 09:52:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830914048.0,450330624.0,27090145280.0,247685120.0,9833.0,9141.0
12-04 09:52:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830914048.0,450330624.0,27090145280.0,247685120.0,11292.0,9147.0
12-04 09:52:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830914048.0,450330624.0,27090145280.0,247685120.0,7153.0,5069.0
12-04 09:52:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5830914048.0,450330624.0,27090145280.0,247685120.0,9233.0,7834.0
12-04 09:52:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,5830914048.0,450330624.0,27090145280.0,247685120.0,24867.0,22937.0
12-04 09:52:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830914048.0,450330624.0,27090145280.0,247685120.0,7272.0,4327.0
12-04 09:52:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830914048.0,450330624.0,27090145280.0,247685120.0,6699.0,4082.0
12-04 09:52:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830893568.0,450330624.0,27090149376.0,247701504.0,9133.0,7744.0
12-04 09:52:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830893568.0,450330624.0,27090149376.0,247701504.0,8879.0,7914.0
12-04 09:52:21,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,5830893568.0,450330624.0,27090149376.0,247701504.0,7925.0,5628.0
12-04 09:52:22,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5830893568.0,450330624.0,27090149376.0,247701504.0,9275.0,8577.0
12-04 09:52:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830893568.0,450330624.0,27090149376.0,247701504.0,7819.0,5446.0
12-04 09:52:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830893568.0,450330624.0,27090149376.0,247701504.0,7028.0,4962.0
12-04 09:52:25,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831053312.0,450330624.0,27090149376.0,247541760.0,7849.0,5250.0
12-04 09:52:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831028736.0,450330624.0,27090149376.0,247566336.0,7227.0,5325.0
12-04 09:52:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5831028736.0,450330624.0,27090149376.0,247566336.0,8579.0,6730.0
12-04 09:52:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5831028736.0,450330624.0,27090149376.0,247566336.0,7682.0,6197.0
12-04 09:52:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831020544.0,450330624.0,27090157568.0,247566336.0,9235.0,7311.0
12-04 09:52:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831020544.0,450330624.0,27090157568.0,247566336.0,10053.0,9451.0
12-04 09:52:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831020544.0,450330624.0,27090157568.0,247566336.0,9140.0,7178.0
12-04 09:52:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831020544.0,450330624.0,27090157568.0,247566336.0,6971.0,4327.0
12-04 09:52:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5831020544.0,450330624.0,27090157568.0,247566336.0,8618.0,6125.0
12-04 09:52:34,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5831012352.0,450330624.0,27090157568.0,247574528.0,7653.0,5588.0
12-04 09:52:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831012352.0,450330624.0,27090157568.0,247574528.0,8729.0,6359.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831012352.0,450330624.0,27090157568.0,247574528.0,7360.0,4621.0
12-04 09:52:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831012352.0,450330624.0,27090157568.0,247574528.0,9240.0,7204.0
12-04 09:52:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831008256.0,450330624.0,27090161664.0,247574528.0,9931.0,9368.0
12-04 09:52:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5831008256.0,450330624.0,27090161664.0,247574528.0,9387.0,8047.0
12-04 09:52:40,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5831008256.0,450330624.0,27090161664.0,247574528.0,7537.0,5615.0
12-04 09:52:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5831008256.0,450330624.0,27090161664.0,247574528.0,9407.0,6500.0
12-04 09:52:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831008256.0,450330624.0,27090161664.0,247574528.0,7819.0,6287.0
12-04 09:52:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831008256.0,450330624.0,27090161664.0,247574528.0,7759.0,5588.0
12-04 09:52:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5831008256.0,450330624.0,27090161664.0,247574528.0,7847.0,6401.0
12-04 09:52:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831421952.0,450330624.0,27090161664.0,247160832.0,6917.0,4606.0
12-04 09:52:46,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,5831393280.0,450330624.0,27090165760.0,247185408.0,27202.0,27436.0
12-04 09:52:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831393280.0,450330624.0,27090165760.0,247185408.0,8579.0,6847.0
12-04 09:52:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831393280.0,450330624.0,27090165760.0,247185408.0,6563.0,4970.0
12-04 09:52:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831393280.0,450330624.0,27090165760.0,247185408.0,8096.0,5795.0
12-04 09:52:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831385088.0,450330624.0,27090165760.0,247193600.0,8261.0,6741.0
12-04 09:52:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5831380992.0,450334720.0,27090165760.0,247193600.0,8171.0,5811.0
12-04 09:52:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5831380992.0,450334720.0,27090165760.0,247193600.0,7878.0,6221.0
12-04 09:52:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831380992.0,450334720.0,27090165760.0,247193600.0,8580.0,6664.0
12-04 09:52:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831380992.0,450334720.0,27090165760.0,247193600.0,7164.0,4987.0
12-04 09:52:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831380992.0,450334720.0,27090165760.0,247193600.0,12190.0,11589.0
12-04 09:52:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831380992.0,450334720.0,27090165760.0,247193600.0,6500.0,3900.0
12-04 09:52:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,5831376896.0,450334720.0,27090169856.0,247193600.0,7925.0,5496.0
12-04 09:52:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831376896.0,450334720.0,27090169856.0,247193600.0,7808.0,6353.0
12-04 09:52:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831503872.0,450334720.0,27090169856.0,247066624.0,9304.0,7927.0
12-04 09:53:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831630848.0,450334720.0,27090169856.0,246939648.0,7571.0,5794.0
12-04 09:53:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5831630848.0,450334720.0,27090169856.0,246939648.0,9234.0,7900.0
12-04 09:53:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831880704.0,450334720.0,27090173952.0,246685696.0,7153.0,5093.0
12-04 09:53:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5832007680.0,450334720.0,27090173952.0,246558720.0,7231.0,4460.0
12-04 09:53:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5832253440.0,450334720.0,27090173952.0,246312960.0,9565.0,8272.0
12-04 09:53:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5833191424.0,450334720.0,27090173952.0,245374976.0,9087.0,6503.0
12-04 09:53:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5833408512.0,450334720.0,27090178048.0,245153792.0,8691.0,6778.0
12-04 09:53:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5833662464.0,450334720.0,27090178048.0,244899840.0,8640.0,5895.0
12-04 09:53:08,0.749,0.0,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834162176.0,450334720.0,27090178048.0,244400128.0,8850.0,6754.0
12-04 09:53:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5834153984.0,450334720.0,27090178048.0,244408320.0,8730.0,6041.0
12-04 09:53:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834153984.0,450334720.0,27090178048.0,244408320.0,9493.0,8199.0
12-04 09:53:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5834153984.0,450334720.0,27090178048.0,244408320.0,12395.0,10741.0
12-04 09:53:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834153984.0,450334720.0,27090178048.0,244408320.0,7262.0,4327.0
12-04 09:53:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,8929.0,6119.0
12-04 09:53:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5834149888.0,450334720.0,27090182144.0,244408320.0,8074.0,6420.0
12-04 09:53:15,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5834149888.0,450334720.0,27090182144.0,244408320.0,7959.0,5625.0
12-04 09:53:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,25483.0,24017.0
12-04 09:53:17,0.416,0.250,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,7171.0,4302.0
12-04 09:53:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,8240.0,7270.0
12-04 09:53:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,9127.0,7937.0
12-04 09:53:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5834149888.0,450334720.0,27090182144.0,244408320.0,7093.0,5027.0
12-04 09:53:21,0.083,0.0,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,4.0,5834149888.0,450334720.0,27090182144.0,244408320.0,7549.0,4824.0
12-04 09:53:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,7947.0,6494.0
12-04 09:53:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5834149888.0,450334720.0,27090182144.0,244408320.0,9906.0,7458.0
12-04 09:53:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834145792.0,450334720.0,27090186240.0,244408320.0,8367.0,7313.0
12-04 09:53:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834694656.0,450334720.0,27090186240.0,243859456.0,8096.0,5677.0
12-04 09:53:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834661888.0,450334720.0,27090186240.0,243892224.0,8845.0,7793.0
12-04 09:53:27,0.0,0.0,99.750,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,5834661888.0,450334720.0,27090186240.0,243892224.0,8480.0,6572.0
12-04 09:53:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5834661888.0,450334720.0,27090186240.0,243892224.0,7153.0,5118.0
12-04 09:53:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834661888.0,450334720.0,27090186240.0,243892224.0,7859.0,4792.0
12-04 09:53:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834661888.0,450334720.0,27090186240.0,243892224.0,10369.0,8691.0
12-04 09:53:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834661888.0,450334720.0,27090186240.0,243892224.0,10503.0,9169.0
12-04 09:53:32,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5834661888.0,450334720.0,27090186240.0,243892224.0,7100.0,4397.0
12-04 09:53:33,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5834657792.0,450334720.0,27090190336.0,243892224.0,10685.0,9633.0
12-04 09:53:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834645504.0,450334720.0,27090194432.0,243900416.0,8408.0,6785.0
12-04 09:53:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834645504.0,450334720.0,27090194432.0,243900416.0,9112.0,7230.0
12-04 09:53:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834645504.0,450334720.0,27090194432.0,243900416.0,7790.0,5343.0
12-04 09:53:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5834645504.0,450334720.0,27090194432.0,243900416.0,10568.0,9522.0
12-04 09:53:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5834645504.0,450334720.0,27090194432.0,243900416.0,7327.0,4530.0
12-04 09:53:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5834641408.0,450338816.0,27090194432.0,243900416.0,7497.0,4526.0
12-04 09:53:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834637312.0,450338816.0,27090198528.0,243900416.0,8396.0,7407.0
12-04 09:53:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5834637312.0,450338816.0,27090198528.0,243900416.0,10045.0,7770.0
12-04 09:53:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834637312.0,450338816.0,27090198528.0,243900416.0,9146.0,8159.0
12-04 09:53:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834637312.0,450338816.0,27090198528.0,243900416.0,10339.0,8542.0
12-04 09:53:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834637312.0,450338816.0,27090198528.0,243900416.0,7748.0,6196.0
12-04 09:53:45,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5835698176.0,450338816.0,27090198528.0,242839552.0,7331.0,4435.0
12-04 09:53:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835399168.0,450338816.0,27090198528.0,243138560.0,24240.0,22308.0
12-04 09:53:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835399168.0,450338816.0,27090198528.0,243138560.0,8257.0,6135.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835399168.0,450338816.0,27090198528.0,243138560.0,7254.0,5159.0
12-04 09:53:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835399168.0,450338816.0,27090198528.0,243138560.0,12123.0,11305.0
12-04 09:53:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835395072.0,450338816.0,27090202624.0,243138560.0,8401.0,7597.0
12-04 09:53:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5835395072.0,450338816.0,27090202624.0,243138560.0,7985.0,5653.0
12-04 09:53:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835395072.0,450338816.0,27090202624.0,243138560.0,8192.0,6717.0
12-04 09:53:53,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,7819.0,5629.0
12-04 09:53:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,6473.0,3949.0
12-04 09:53:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,7925.0,5495.0
12-04 09:53:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5835522048.0,450338816.0,27090202624.0,243011584.0,9215.0,8492.0
12-04 09:53:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,5835522048.0,450338816.0,27090202624.0,243011584.0,8143.0,5988.0
12-04 09:53:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5835522048.0,450338816.0,27090202624.0,243011584.0,7622.0,5227.0
12-04 09:53:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,9887.0,9071.0
12-04 09:54:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,6840.0,4156.0
12-04 09:54:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5835522048.0,450338816.0,27090202624.0,243011584.0,8580.0,6732.0
12-04 09:54:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,6982.0,4405.0
12-04 09:54:03,0.0,0.083,99.667,0.250,0.0,0.0,0.0,57344.0,0.0,9.0,5835517952.0,450338816.0,27090206720.0,243011584.0,10513.0,8543.0
12-04 09:54:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5835517952.0,450338816.0,27090206720.0,243011584.0,9638.0,8037.0
12-04 09:54:05,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835821056.0,450338816.0,27090206720.0,242708480.0,10985.0,9929.0
12-04 09:54:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835776000.0,450338816.0,27090210816.0,242749440.0,7284.0,4282.0
12-04 09:54:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835776000.0,450338816.0,27090210816.0,242749440.0,8958.0,6346.0
12-04 09:54:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835776000.0,450338816.0,27090210816.0,242749440.0,8043.0,5567.0
12-04 09:54:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5835771904.0,450342912.0,27090210816.0,242749440.0,9484.0,7156.0
12-04 09:54:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,8837.0,6939.0
12-04 09:54:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835767808.0,450342912.0,27090214912.0,242749440.0,28011.0,25533.0
12-04 09:54:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,8320.0,6411.0
12-04 09:54:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,7985.0,5472.0
12-04 09:54:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5835767808.0,450342912.0,27090214912.0,242749440.0,9415.0,8784.0
12-04 09:54:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5835767808.0,450342912.0,27090214912.0,242749440.0,8259.0,5824.0
12-04 09:54:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,25689.0,23242.0
12-04 09:54:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,8423.0,6171.0
12-04 09:54:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,8048.0,6520.0
12-04 09:54:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,7267.0,4484.0
12-04 09:54:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835767808.0,450342912.0,27090214912.0,242749440.0,6498.0,4816.0
12-04 09:54:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5835763712.0,450342912.0,27090219008.0,242749440.0,7919.0,5719.0
12-04 09:54:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835763712.0,450342912.0,27090219008.0,242749440.0,8714.0,7764.0
12-04 09:54:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835763712.0,450342912.0,27090219008.0,242749440.0,9942.0,9059.0
12-04 09:54:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835763712.0,450342912.0,27090219008.0,242749440.0,7719.0,6131.0
12-04 09:54:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835804672.0,450342912.0,27090219008.0,242708480.0,7142.0,4236.0
12-04 09:54:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835763712.0,450342912.0,27090219008.0,242749440.0,7514.0,5327.0
12-04 09:54:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5835763712.0,450342912.0,27090219008.0,242749440.0,8418.0,6570.0
12-04 09:54:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835763712.0,450342912.0,27090219008.0,242749440.0,7042.0,4513.0
12-04 09:54:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835763712.0,450342912.0,27090219008.0,242749440.0,9200.0,7454.0
12-04 09:54:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835759616.0,450342912.0,27090223104.0,242749440.0,8342.0,6706.0
12-04 09:54:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5835759616.0,450342912.0,27090223104.0,242749440.0,9688.0,8385.0
12-04 09:54:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5835759616.0,450342912.0,27090223104.0,242749440.0,8509.0,6826.0
12-04 09:54:33,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5835759616.0,450342912.0,27090223104.0,242749440.0,8884.0,6323.0
12-04 09:54:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835759616.0,450342912.0,27090223104.0,242749440.0,9158.0,6374.0
12-04 09:54:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835751424.0,450342912.0,27090223104.0,242757632.0,9483.0,7295.0
12-04 09:54:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5835751424.0,450342912.0,27090223104.0,242757632.0,8751.0,7721.0
12-04 09:54:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835747328.0,450342912.0,27090227200.0,242757632.0,9063.0,6751.0
12-04 09:54:38,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5835747328.0,450342912.0,27090227200.0,242757632.0,7000.0,4306.0
12-04 09:54:39,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5835743232.0,450342912.0,27090231296.0,242757632.0,8799.0,6798.0
12-04 09:54:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835743232.0,450342912.0,27090231296.0,242757632.0,9176.0,8577.0
12-04 09:54:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835870208.0,450342912.0,27090231296.0,242630656.0,9919.0,7640.0
12-04 09:54:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5835870208.0,450342912.0,27090231296.0,242630656.0,6938.0,4435.0
12-04 09:54:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5835870208.0,450342912.0,27090231296.0,242630656.0,7171.0,4418.0
12-04 09:54:44,0.0,0.250,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5835870208.0,450342912.0,27090231296.0,242630656.0,9809.0,9727.0
12-04 09:54:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835894784.0,450342912.0,27090231296.0,242606080.0,8640.0,6664.0
12-04 09:54:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835878400.0,450342912.0,27090231296.0,242622464.0,23897.0,21168.0
12-04 09:54:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835878400.0,450342912.0,27090231296.0,242622464.0,9570.0,8237.0
12-04 09:54:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5835874304.0,450342912.0,27090235392.0,242622464.0,7093.0,4961.0
12-04 09:54:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835874304.0,450342912.0,27090235392.0,242622464.0,8739.0,7029.0
12-04 09:54:50,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5835874304.0,450342912.0,27090235392.0,242622464.0,6499.0,3900.0
12-04 09:54:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835874304.0,450342912.0,27090235392.0,242622464.0,7265.0,4406.0
12-04 09:54:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835874304.0,450342912.0,27090235392.0,242622464.0,7471.0,5453.0
12-04 09:54:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835874304.0,450342912.0,27090235392.0,242622464.0,11066.0,11235.0
12-04 09:54:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835874304.0,450342912.0,27090235392.0,242622464.0,7847.0,6287.0
12-04 09:54:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835874304.0,450342912.0,27090235392.0,242622464.0,7919.0,5721.0
12-04 09:54:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5836001280.0,450342912.0,27090235392.0,242495488.0,7947.0,6493.0
12-04 09:54:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835997184.0,450342912.0,27090239488.0,242495488.0,8670.0,6429.0
12-04 09:54:58,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5835997184.0,450342912.0,27090239488.0,242495488.0,6510.0,3883.0
12-04 09:54:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835997184.0,450342912.0,27090239488.0,242495488.0,8550.0,6600.0
12-04 09:55:00,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835988992.0,450342912.0,27090239488.0,242503680.0,8395.0,7179.0
12-04 09:55:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836386304.0,450342912.0,27090239488.0,242106368.0,25125.0,22819.0
12-04 09:55:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5836378112.0,450342912.0,27090239488.0,242114560.0,8031.0,6623.0
12-04 09:55:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836378112.0,450342912.0,27090239488.0,242114560.0,9467.0,8290.0
12-04 09:55:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5836369920.0,450342912.0,27090239488.0,242122752.0,8531.0,6644.0
12-04 09:55:05,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836521472.0,450342912.0,27090239488.0,241971200.0,8235.0,5251.0
12-04 09:55:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5836492800.0,450342912.0,27090243584.0,241995776.0,8591.0,6671.0
12-04 09:55:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836492800.0,450342912.0,27090243584.0,241995776.0,9251.0,6625.0
12-04 09:55:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5836492800.0,450342912.0,27090243584.0,241995776.0,7383.0,4439.0
12-04 09:55:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836492800.0,450342912.0,27090243584.0,241995776.0,10531.0,9414.0
12-04 09:55:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5836492800.0,450342912.0,27090243584.0,241995776.0,10139.0,9360.0
12-04 09:55:11,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5836488704.0,450342912.0,27090247680.0,241995776.0,10735.0,7909.0
12-04 09:55:12,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5836488704.0,450342912.0,27090247680.0,241995776.0,8349.0,6100.0
12-04 09:55:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5836484608.0,450342912.0,27090251776.0,241995776.0,8969.0,6234.0
12-04 09:55:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,7188.0,5093.0
12-04 09:55:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5836484608.0,450342912.0,27090251776.0,241995776.0,7885.0,5513.0
12-04 09:55:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,23450.0,20949.0
12-04 09:55:17,0.334,0.0,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,5836484608.0,450342912.0,27090251776.0,241995776.0,10819.0,10670.0
12-04 09:55:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5836484608.0,450342912.0,27090251776.0,241995776.0,8465.0,6571.0
12-04 09:55:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5836484608.0,450342912.0,27090251776.0,241995776.0,7425.0,4460.0
12-04 09:55:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,9156.0,8492.0
12-04 09:55:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,7825.0,5472.0
12-04 09:55:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5836484608.0,450342912.0,27090251776.0,241995776.0,6739.0,4131.0
12-04 09:55:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,7702.0,4904.0
12-04 09:55:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,8661.0,7521.0
12-04 09:55:25,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5837008896.0,450342912.0,27090251776.0,241471488.0,9633.0,7271.0
12-04 09:55:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836996608.0,450342912.0,27090255872.0,241479680.0,8536.0,7518.0
12-04 09:55:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836996608.0,450342912.0,27090255872.0,241479680.0,10602.0,8730.0
12-04 09:55:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836996608.0,450342912.0,27090255872.0,241479680.0,8587.0,7057.0
12-04 09:55:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5836996608.0,450342912.0,27090255872.0,241479680.0,9072.0,6998.0
12-04 09:55:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836996608.0,450342912.0,27090255872.0,241479680.0,9199.0,6393.0
12-04 09:55:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5836996608.0,450342912.0,27090255872.0,241479680.0,7763.0,4684.0
12-04 09:55:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5836996608.0,450342912.0,27090255872.0,241479680.0,8369.0,6644.0
12-04 09:55:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836996608.0,450342912.0,27090255872.0,241479680.0,8824.0,6442.0
12-04 09:55:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5836984320.0,450342912.0,27090259968.0,241487872.0,8568.0,6731.0
12-04 09:55:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5836984320.0,450342912.0,27090259968.0,241487872.0,27931.0,26841.0
12-04 09:55:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836984320.0,450342912.0,27090259968.0,241487872.0,7714.0,5475.0
12-04 09:55:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5836984320.0,450342912.0,27090259968.0,241487872.0,7786.0,4763.0
12-04 09:55:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836984320.0,450342912.0,27090259968.0,241487872.0,8945.0,7348.0
12-04 09:55:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836984320.0,450342912.0,27090259968.0,241487872.0,7885.0,5513.0
12-04 09:55:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5836984320.0,450342912.0,27090259968.0,241487872.0,9316.0,8651.0
12-04 09:55:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837107200.0,450342912.0,27090264064.0,241360896.0,27283.0,24782.0
12-04 09:55:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5837107200.0,450342912.0,27090264064.0,241360896.0,7153.0,5028.0
12-04 09:55:43,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5837103104.0,450342912.0,27090268160.0,241360896.0,8424.0,6213.0
12-04 09:55:44,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5837103104.0,450342912.0,27090268160.0,241360896.0,8107.0,6469.0
12-04 09:55:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5837398016.0,450342912.0,27090268160.0,241065984.0,8644.0,6712.0
12-04 09:55:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837484032.0,450342912.0,27090268160.0,240979968.0,24589.0,22470.0
12-04 09:55:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837611008.0,450342912.0,27090268160.0,240852992.0,10501.0,10150.0
12-04 09:55:48,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5837611008.0,450342912.0,27090268160.0,240852992.0,7668.0,5573.0
12-04 09:55:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837737984.0,450342912.0,27090268160.0,240726016.0,7332.0,4393.0
12-04 09:55:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837737984.0,450342912.0,27090268160.0,240726016.0,7353.0,5209.0
12-04 09:55:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5837737984.0,450342912.0,27090268160.0,240726016.0,8806.0,6886.0
12-04 09:55:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837737984.0,450342912.0,27090268160.0,240726016.0,6506.0,4511.0
12-04 09:55:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5837733888.0,450342912.0,27090272256.0,240726016.0,7809.0,6102.0
12-04 09:55:54,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5837729792.0,450347008.0,27090272256.0,240726016.0,9769.0,9704.0
12-04 09:55:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5837729792.0,450347008.0,27090272256.0,240726016.0,8719.0,6634.0
12-04 09:55:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5837729792.0,450347008.0,27090272256.0,240726016.0,7294.0,5209.0
12-04 09:55:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5837729792.0,450347008.0,27090272256.0,240726016.0,7292.0,4344.0
12-04 09:55:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837729792.0,450347008.0,27090272256.0,240726016.0,7597.0,5417.0
12-04 09:55:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837729792.0,450347008.0,27090272256.0,240726016.0,7986.0,5495.0
12-04 09:56:00,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5837729792.0,450347008.0,27090272256.0,240726016.0,7808.0,6195.0
12-04 09:56:01,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837713408.0,450347008.0,27090272256.0,240742400.0,11089.0,11222.0
12-04 09:56:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5837709312.0,450347008.0,27090276352.0,240742400.0,7453.0,5299.0
12-04 09:56:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837709312.0,450347008.0,27090276352.0,240742400.0,8211.0,5695.0
12-04 09:56:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837709312.0,450347008.0,27090276352.0,240742400.0,8027.0,5101.0
12-04 09:56:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837852672.0,450347008.0,27090276352.0,240599040.0,25599.0,22343.0
12-04 09:56:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5837844480.0,450347008.0,27090276352.0,240607232.0,8692.0,6779.0
12-04 09:56:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837844480.0,450347008.0,27090276352.0,240607232.0,9935.0,7545.0
12-04 09:56:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5837844480.0,450347008.0,27090276352.0,240607232.0,8655.0,6019.0
12-04 09:56:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837844480.0,450347008.0,27090276352.0,240607232.0,11823.0,11221.0
12-04 09:56:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837840384.0,450347008.0,27090280448.0,240607232.0,9525.0,8407.0
12-04 09:56:11,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837840384.0,450347008.0,27090280448.0,240607232.0,27170.0,24119.0
12-04 09:56:12,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5837840384.0,450347008.0,27090280448.0,240607232.0,7289.0,4422.0
12-04 09:56:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837840384.0,450347008.0,27090280448.0,240607232.0,8026.0,4775.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5837840384.0,450347008.0,27090280448.0,240607232.0,8262.0,6860.0
12-04 09:56:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837836288.0,450347008.0,27090284544.0,240607232.0,8185.0,5787.0
12-04 09:56:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837836288.0,450347008.0,27090284544.0,240607232.0,25865.0,24887.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5837836288.0,450347008.0,27090284544.0,240607232.0,9233.0,7901.0
12-04 09:56:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5837836288.0,450347008.0,27090284544.0,240607232.0,8251.0,6926.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5837819904.0,450347008.0,27090284544.0,240623616.0,8839.0,6858.0
12-04 09:56:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,6499.0,3900.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,8519.0,6727.0
12-04 09:56:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,6992.0,4973.0
12-04 09:56:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5837815808.0,450347008.0,27090288640.0,240623616.0,9128.0,7783.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,7113.0,4538.0
12-04 09:56:25,0.250,0.0,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5837824000.0,450347008.0,27090288640.0,240615424.0,9104.0,7744.0
12-04 09:56:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,7747.0,6196.0
12-04 09:56:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,8513.0,6733.0
12-04 09:56:28,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5837815808.0,450347008.0,27090288640.0,240623616.0,7253.0,5119.0
12-04 09:56:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5837815808.0,450347008.0,27090288640.0,240623616.0,8729.0,6345.0
12-04 09:56:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,6911.0,4468.0
12-04 09:56:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5837811712.0,450347008.0,27090292736.0,240623616.0,8486.0,6010.0
12-04 09:56:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837811712.0,450347008.0,27090292736.0,240623616.0,10304.0,10111.0
12-04 09:56:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5837803520.0,450347008.0,27090292736.0,240631808.0,8392.0,5848.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837803520.0,450347008.0,27090292736.0,240631808.0,7411.0,4890.0
12-04 09:56:35,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5837803520.0,450347008.0,27090292736.0,240631808.0,9854.0,8323.0
12-04 09:56:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5837803520.0,450347008.0,27090292736.0,240631808.0,7748.0,5723.0
12-04 09:56:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,5837799424.0,450347008.0,27090296832.0,240631808.0,11136.0,9189.0
12-04 09:56:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837799424.0,450347008.0,27090296832.0,240631808.0,24705.0,21854.0
12-04 09:56:39,0.0,0.584,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,10285.0,9491.0
12-04 09:56:40,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,7264.0,5142.0
12-04 09:56:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,27055.0,24767.0
12-04 09:56:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,7882.0,6311.0
12-04 09:56:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,9354.0,7918.0
12-04 09:56:44,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,7730.0,5743.0
12-04 09:56:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822491136.0,450347008.0,27090296832.0,1255940096.0,7106.0,4236.0
12-04 09:56:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,24580.0,22354.0
12-04 09:56:47,0.083,0.249,99.418,0.249,0.0,0.0,0.0,53248.0,0.0,5.0,4822470656.0,450347008.0,27090300928.0,1255956480.0,8710.0,6913.0
12-04 09:56:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822466560.0,450347008.0,27090305024.0,1255956480.0,7907.0,6328.0
12-04 09:56:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822466560.0,450347008.0,27090305024.0,1255956480.0,9670.0,8436.0
12-04 09:56:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822466560.0,450347008.0,27090305024.0,1255956480.0,7907.0,6264.0
12-04 09:56:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822466560.0,450347008.0,27090305024.0,1255956480.0,7891.0,5472.0
12-04 09:56:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4822466560.0,450347008.0,27090305024.0,1255956480.0,7058.0,4974.0
12-04 09:56:53,0.166,0.166,99.584,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4822593536.0,450347008.0,27090305024.0,1255829504.0,8026.0,5654.0
12-04 09:56:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822593536.0,450347008.0,27090305024.0,1255829504.0,6810.0,4364.0
12-04 09:56:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822593536.0,450347008.0,27090305024.0,1255829504.0,8474.0,6545.0
12-04 09:56:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822593536.0,450347008.0,27090305024.0,1255829504.0,9869.0,9770.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822593536.0,450347008.0,27090305024.0,1255829504.0,8036.0,5791.0
12-04 09:56:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,7847.0,6221.0
12-04 09:56:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,8464.0,6218.0
12-04 09:57:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,7159.0,5027.0
12-04 09:57:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,8413.0,6611.0
12-04 09:57:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,6626.0,3942.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,8579.0,6896.0
12-04 09:57:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,7323.0,4447.0
12-04 09:57:05,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4823003136.0,450347008.0,27090309120.0,1255415808.0,12702.0,12978.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822851584.0,450347008.0,27090309120.0,1255567360.0,8531.0,6811.0
12-04 09:57:07,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4822851584.0,450347008.0,27090309120.0,1255567360.0,8187.0,4908.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822847488.0,450347008.0,27090313216.0,1255567360.0,8076.0,5629.0
12-04 09:57:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822847488.0,450347008.0,27090313216.0,1255567360.0,8803.0,6164.0
12-04 09:57:10,0.0,0.167,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4822847488.0,450347008.0,27090313216.0,1255567360.0,8667.0,6448.0
12-04 09:57:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822847488.0,450347008.0,27090313216.0,1255567360.0,10683.0,8097.0
12-04 09:57:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4823101440.0,450347008.0,27090313216.0,1255313408.0,7997.0,5492.0
12-04 09:57:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4823101440.0,450347008.0,27090313216.0,1255313408.0,8603.0,5962.0
12-04 09:57:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4823101440.0,450347008.0,27090313216.0,1255313408.0,10424.0,10988.0
12-04 09:57:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820815872.0,450347008.0,27090313216.0,1257598976.0,8549.0,6167.0
12-04 09:57:16,0.0,0.083,99.667,0.166,0.0,0.083,0.0,28672.0,0.0,4.0,4820811776.0,450347008.0,27090317312.0,1257598976.0,24207.0,22193.0
12-04 09:57:17,0.417,0.0,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4820803584.0,450347008.0,27090317312.0,1257607168.0,7826.0,5471.0
12-04 09:57:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820803584.0,450347008.0,27090317312.0,1257607168.0,6504.0,3925.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,7288.0,5204.0
12-04 09:57:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,8125.0,6624.0
12-04 09:57:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,7396.0,5285.0
12-04 09:57:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,9109.0,8533.0
12-04 09:57:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,9194.0,7851.0
12-04 09:57:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,7807.0,6171.0
12-04 09:57:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821110784.0,450347008.0,27090321408.0,1257295872.0,7549.0,4795.0
12-04 09:57:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821053440.0,450347008.0,27090321408.0,1257353216.0,6493.0,3963.0
12-04 09:57:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4821053440.0,450347008.0,27090321408.0,1257353216.0,8513.0,6665.0
12-04 09:57:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4821053440.0,450347008.0,27090321408.0,1257353216.0,6871.0,4198.0
12-04 09:57:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,9794.0,8412.0
12-04 09:57:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,8880.0,7362.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,11162.0,10621.0
12-04 09:57:32,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,7689.0,5566.0
12-04 09:57:33,0.166,0.166,99.501,0.166,0.0,0.0,0.0,40960.0,0.0,5.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,7991.0,5012.0
12-04 09:57:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,7774.0,5517.0
12-04 09:57:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,8369.0,5401.0
12-04 09:57:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821045248.0,450347008.0,27090329600.0,1257353216.0,8368.0,6736.0
12-04 09:57:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821045248.0,450347008.0,27090329600.0,1257353216.0,8506.0,5974.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4821045248.0,450347008.0,27090329600.0,1257353216.0,8408.0,6733.0
12-04 09:57:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4821041152.0,450351104.0,27090329600.0,1257353216.0,9953.0,9226.0
12-04 09:57:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821041152.0,450351104.0,27090329600.0,1257353216.0,8779.0,7844.0
12-04 09:57:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821041152.0,450351104.0,27090329600.0,1257353216.0,9541.0,6639.0
12-04 09:57:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820914176.0,450351104.0,27090329600.0,1257480192.0,6473.0,3883.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820914176.0,450351104.0,27090329600.0,1257480192.0,10475.0,8707.0
12-04 09:57:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4820914176.0,450351104.0,27090329600.0,1257480192.0,7259.0,5089.0
12-04 09:57:45,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4820545536.0,450351104.0,27090333696.0,1257844736.0,9057.0,7366.0
12-04 09:57:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820529152.0,450351104.0,27090333696.0,1257861120.0,24712.0,22420.0
12-04 09:57:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4820529152.0,450351104.0,27090333696.0,1257861120.0,10573.0,10220.0
12-04 09:57:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820529152.0,450351104.0,27090333696.0,1257861120.0,7867.0,6563.0
12-04 09:57:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820529152.0,450351104.0,27090333696.0,1257861120.0,7196.0,4278.0
12-04 09:57:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820529152.0,450351104.0,27090333696.0,1257861120.0,7537.0,5666.0
12-04 09:57:51,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,4820525056.0,450351104.0,27090337792.0,1257861120.0,8539.0,6616.0
12-04 09:57:52,0.0,0.166,99.751,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,4820541440.0,450351104.0,27090337792.0,1257844736.0,7027.0,5028.0
12-04 09:57:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820541440.0,450351104.0,27090337792.0,1257844736.0,7237.0,4369.0
12-04 09:57:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820541440.0,450351104.0,27090337792.0,1257844736.0,9115.0,8511.0
12-04 09:57:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,9512.0,8330.0
12-04 09:57:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,7259.0,5052.0
12-04 09:57:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,8211.0,5812.0
12-04 09:57:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,7525.0,5228.0
12-04 09:57:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,7925.0,5678.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,8631.0,6913.0
12-04 09:58:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,7760.0,5638.0
12-04 09:58:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,7247.0,5160.0
12-04 09:58:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,10047.0,9436.0
12-04 09:58:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,8516.0,6125.0
12-04 09:58:05,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820701184.0,450351104.0,27090345984.0,1257676800.0,10122.0,8608.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,7358.0,4459.0
12-04 09:58:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,10160.0,6848.0
12-04 09:58:08,0.0,0.083,99.583,0.334,0.0,0.0,0.0,40960.0,0.0,5.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,24983.0,22588.0
12-04 09:58:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,9464.0,7138.0
12-04 09:58:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,11276.0,11152.0
12-04 09:58:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,10639.0,8031.0
12-04 09:58:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,8892.0,6960.0
12-04 09:58:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,9328.0,7154.0
12-04 09:58:14,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,6474.0,3920.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,8363.0,6096.0
12-04 09:58:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,23643.0,21118.0
12-04 09:58:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,9198.0,7879.0
12-04 09:58:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,8401.0,7530.0
12-04 09:58:19,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,10414.0,8462.0
12-04 09:58:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,9239.0,8458.0
12-04 09:58:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,8046.0,5647.0
12-04 09:58:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,6539.0,3949.0
12-04 09:58:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820652032.0,450351104.0,27090354176.0,1257717760.0,7172.0,4368.0
12-04 09:58:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820647936.0,450351104.0,27090358272.0,1257717760.0,8385.0,6897.0
12-04 09:58:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820418560.0,450351104.0,27090358272.0,1257947136.0,8633.0,6719.0
12-04 09:58:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4820402176.0,450351104.0,27090358272.0,1257963520.0,7253.0,5210.0
12-04 09:58:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4820402176.0,450351104.0,27090358272.0,1257963520.0,9128.0,7783.0
12-04 09:58:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820402176.0,450351104.0,27090358272.0,1257963520.0,8989.0,8536.0
12-04 09:58:29,0.750,0.0,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820393984.0,450351104.0,27090358272.0,1257971712.0,8437.0,5562.0
12-04 09:58:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820393984.0,450351104.0,27090358272.0,1257971712.0,7815.0,5543.0
12-04 09:58:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820393984.0,450351104.0,27090358272.0,1257971712.0,8486.0,5878.0
12-04 09:58:32,0.083,0.167,99.584,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,4820393984.0,450351104.0,27090358272.0,1257971712.0,7626.0,5408.0
12-04 09:58:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,9140.0,7180.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,10227.0,9683.0
12-04 09:58:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,8316.0,5917.0
12-04 09:58:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,7780.0,5451.0
12-04 09:58:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,9100.0,7130.0
12-04 09:58:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,7653.0,5447.0
12-04 09:58:39,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,7815.0,5006.0
12-04 09:58:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,7032.0,4958.0
12-04 09:58:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,10445.0,8654.0
12-04 09:58:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,10110.0,10233.0
12-04 09:58:43,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,7106.0,4302.0
12-04 09:58:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,7732.0,5678.0
12-04 09:58:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820410368.0,450351104.0,27090366464.0,1257947136.0,10007.0,9086.0
12-04 09:58:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,23869.0,21318.0
12-04 09:58:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,7885.0,5513.0
12-04 09:58:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,7947.0,6379.0
12-04 09:58:49,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,8340.0,6019.0
12-04 09:58:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,7087.0,5068.0
12-04 09:58:51,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,9269.0,8010.0
12-04 09:58:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820381696.0,450351104.0,27090370560.0,1257971712.0,8117.0,7268.0
12-04 09:58:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820381696.0,450351104.0,27090370560.0,1257971712.0,8640.0,6772.0
12-04 09:58:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820381696.0,450351104.0,27090370560.0,1257971712.0,7144.0,4538.0
12-04 09:58:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,7256.0,5211.0
12-04 09:58:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,7193.0,5118.0
12-04 09:58:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,8479.0,6639.0
12-04 09:58:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,7154.0,5069.0
12-04 09:58:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,9546.0,8395.0
12-04 09:59:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,7848.0,6221.0
12-04 09:59:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,9234.0,8133.0
12-04 09:59:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,6733.0,4173.0
12-04 09:59:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,7302.0,4369.0
12-04 09:59:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820373504.0,450351104.0,27090378752.0,1257971712.0,9120.0,7815.0
12-04 09:59:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820602880.0,450351104.0,27090378752.0,1257742336.0,10147.0,8062.0
12-04 09:59:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4820500480.0,450351104.0,27090378752.0,1257844736.0,8012.0,5629.0
12-04 09:59:07,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4820500480.0,450351104.0,27090378752.0,1257844736.0,9629.0,7430.0
12-04 09:59:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820500480.0,450351104.0,27090378752.0,1257844736.0,8697.0,6737.0
12-04 09:59:09,0.083,0.584,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064485376.0,450351104.0,27090378752.0,2013859840.0,9363.0,7112.0
12-04 09:59:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064481280.0,450351104.0,27090382848.0,2013859840.0,8807.0,6391.0
12-04 09:59:11,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4064481280.0,450351104.0,27090382848.0,2013859840.0,10691.0,8173.0
12-04 09:59:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064481280.0,450351104.0,27090382848.0,2013859840.0,8911.0,6885.0
12-04 09:59:13,0.166,0.166,99.501,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,4064481280.0,450351104.0,27090382848.0,2013859840.0,7949.0,4792.0
12-04 09:59:14,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064481280.0,450351104.0,27090382848.0,2013859840.0,7681.0,6218.0
12-04 09:59:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064489472.0,450351104.0,27090382848.0,2013851648.0,10258.0,9608.0
12-04 09:59:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064489472.0,450351104.0,27090382848.0,2013851648.0,24387.0,22494.0
12-04 09:59:17,0.666,0.083,99.251,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064489472.0,450351104.0,27090382848.0,2013851648.0,8579.0,6732.0
12-04 09:59:18,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064489472.0,450351104.0,27090382848.0,2013851648.0,9549.0,7244.0
12-04 09:59:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064489472.0,450351104.0,27090382848.0,2013851648.0,9900.0,7531.0
12-04 09:59:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064485376.0,450351104.0,27090386944.0,2013851648.0,8290.0,6743.0
12-04 09:59:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064485376.0,450351104.0,27090386944.0,2013851648.0,7820.0,5513.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064485376.0,450351104.0,27090386944.0,2013851648.0,7194.0,5118.0
12-04 09:59:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4064485376.0,450351104.0,27090386944.0,2013851648.0,9172.0,7831.0
12-04 09:59:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064485376.0,450351104.0,27090386944.0,2013851648.0,7781.0,6222.0
12-04 09:59:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065034240.0,450351104.0,27090386944.0,2013302784.0,8329.0,6036.0
12-04 09:59:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064874496.0,450351104.0,27090386944.0,2013462528.0,7159.0,5026.0
12-04 09:59:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064870400.0,450351104.0,27090391040.0,2013462528.0,7926.0,5497.0
12-04 09:59:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064870400.0,450351104.0,27090391040.0,2013462528.0,7813.0,6311.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064870400.0,450351104.0,27090391040.0,2013462528.0,8446.0,5828.0
12-04 09:59:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,9680.0,8468.0
12-04 09:59:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,9346.0,5919.0
12-04 09:59:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,8429.0,6760.0
12-04 09:59:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,9300.0,7312.0
12-04 09:59:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,7725.0,5499.0
12-04 09:59:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,8864.0,6465.0
12-04 09:59:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,8307.0,6616.0
12-04 09:59:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,9041.0,7087.0
12-04 09:59:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,7354.0,4634.0
12-04 09:59:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,9267.0,7829.0
12-04 09:59:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,8360.0,6982.0
12-04 09:59:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,27799.0,25856.0
12-04 09:59:42,0.084,0.0,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,7813.0,6130.0
12-04 09:59:43,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,25829.0,23965.0
12-04 09:59:44,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,6699.0,4198.0
12-04 09:59:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064260096.0,450351104.0,27090399232.0,2014064640.0,7609.0,4982.0
12-04 09:59:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064219136.0,450351104.0,27090399232.0,2014105600.0,27872.0,26743.0
12-04 09:59:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,9752.0,8925.0
12-04 09:59:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,6499.0,4132.0
12-04 09:59:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,9638.0,8308.0
12-04 09:59:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,7848.0,6452.0
12-04 09:59:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,8130.0,5885.0
12-04 09:59:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,6599.0,4041.0
12-04 09:59:53,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,8680.0,6822.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064350208.0,450351104.0,27090403328.0,2013970432.0,8125.0,6623.0
12-04 09:59:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064350208.0,450351104.0,27090403328.0,2013970432.0,8384.0,6573.0
12-04 09:59:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064346112.0,450351104.0,27090407424.0,2013970432.0,9115.0,8508.0
12-04 09:59:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064346112.0,450351104.0,27090407424.0,2013970432.0,8185.0,5901.0
12-04 09:59:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4064346112.0,450351104.0,27090407424.0,2013970432.0,7807.0,6039.0
12-04 09:59:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,7610.0,4824.0
12-04 10:00:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,7512.0,4962.0
12-04 10:00:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,8653.0,5786.0
12-04 10:00:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,6819.0,4174.0
12-04 10:00:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,10087.0,9250.0
12-04 10:00:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,9729.0,8493.0
12-04 10:00:05,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064755712.0,450351104.0,27090411520.0,2013556736.0,10037.0,8480.0
12-04 10:00:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,7528.0,4846.0
12-04 10:00:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,8680.0,6011.0
12-04 10:00:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,8037.0,5542.0
12-04 10:00:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,8619.0,5563.0
12-04 10:00:10,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,9440.0,8014.0
12-04 10:00:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,30132.0,29029.0
12-04 10:00:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,8777.0,6728.0
12-04 10:00:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,26653.0,24692.0
12-04 10:00:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064604160.0,450351104.0,27090419712.0,2013700096.0,7535.0,5704.0
12-04 10:00:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064604160.0,450351104.0,27090419712.0,2013700096.0,7232.0,4344.0
12-04 10:00:16,0.417,0.0,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,24374.0,22465.0
12-04 10:00:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,7959.0,5855.0
12-04 10:00:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,7748.0,6428.0
12-04 10:00:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,11586.0,10521.0
12-04 10:00:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,7747.0,6195.0
12-04 10:00:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,9333.0,7991.0
12-04 10:00:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,7292.0,5363.0
12-04 10:00:23,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,8060.0,5744.0
12-04 10:00:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,7472.0,5519.0
12-04 10:00:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064604160.0,450351104.0,27090419712.0,2013700096.0,7176.0,4414.0
12-04 10:00:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090423808.0,2013700096.0,7154.0,5068.0
12-04 10:00:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064600064.0,450351104.0,27090423808.0,2013700096.0,9233.0,7940.0
12-04 10:00:28,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064600064.0,450351104.0,27090423808.0,2013700096.0,8561.0,7498.0
12-04 10:00:29,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090423808.0,2013700096.0,10172.0,8841.0
12-04 10:00:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090423808.0,2013700096.0,7877.0,6571.0
12-04 10:00:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090427904.0,2013700096.0,7733.0,4771.0
12-04 10:00:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064591872.0,450355200.0,27090427904.0,2013700096.0,7034.0,4629.0
12-04 10:00:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064714752.0,450355200.0,27090432000.0,2013573120.0,9066.0,7875.0
12-04 10:00:34,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064714752.0,450355200.0,27090432000.0,2013573120.0,8091.0,5957.0
12-04 10:00:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064714752.0,450355200.0,27090432000.0,2013573120.0,8487.0,6098.0
12-04 10:00:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064714752.0,450355200.0,27090432000.0,2013573120.0,10404.0,10366.0
12-04 10:00:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064714752.0,450355200.0,27090432000.0,2013573120.0,8358.0,6188.0
12-04 10:00:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064706560.0,450355200.0,27090432000.0,2013581312.0,8867.0,7031.0
12-04 10:00:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064706560.0,450355200.0,27090432000.0,2013581312.0,7643.0,4937.0
12-04 10:00:40,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064706560.0,450355200.0,27090432000.0,2013581312.0,6474.0,3932.0
12-04 10:00:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064706560.0,450355200.0,27090432000.0,2013581312.0,10741.0,8877.0
12-04 10:00:42,0.0,0.167,99.833,0.0,0.0,0.0,155648.0,24576.0,38.0,5.0,4064563200.0,450490368.0,27090440192.0,2013581312.0,7881.0,6476.0
12-04 10:00:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064563200.0,450490368.0,27090440192.0,2013581312.0,8012.0,5544.0
12-04 10:00:44,0.166,0.166,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4064563200.0,450490368.0,27090440192.0,2013581312.0,8219.0,6883.0
12-04 10:00:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064333824.0,450490368.0,27090440192.0,2013810688.0,9787.0,9082.0
12-04 10:00:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064317440.0,450490368.0,27090440192.0,2013827072.0,24347.0,22710.0
12-04 10:00:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4064317440.0,450490368.0,27090440192.0,2013827072.0,7242.0,4431.0
12-04 10:00:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450490368.0,27090440192.0,2013827072.0,7605.0,5800.0
12-04 10:00:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064313344.0,450494464.0,27090440192.0,2013827072.0,8025.0,5758.0
12-04 10:00:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064313344.0,450494464.0,27090440192.0,2013827072.0,8373.0,7310.0
12-04 10:00:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064313344.0,450494464.0,27090440192.0,2013827072.0,8116.0,5658.0
12-04 10:00:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,8572.0,7725.0
12-04 10:00:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,9023.0,7356.0
12-04 10:00:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,7194.0,5063.0
12-04 10:00:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,7932.0,5666.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,6439.0,3870.0
12-04 10:00:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,9234.0,8120.0
12-04 10:00:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,6978.0,4662.0
12-04 10:00:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,9786.0,8938.0
12-04 10:01:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,8067.0,6367.0
12-04 10:01:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,8705.0,6718.0
12-04 10:01:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,7867.0,6182.0
12-04 10:01:03,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064313344.0,450494464.0,27090448384.0,2013818880.0,7448.0,4717.0
12-04 10:01:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,8097.0,5685.0
12-04 10:01:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450494464.0,27090452480.0,2013786112.0,8275.0,5012.0
12-04 10:01:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,10245.0,9497.0
12-04 10:01:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,8709.0,5994.0
12-04 10:01:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,9723.0,8458.0
12-04 10:01:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,9530.0,7374.0
12-04 10:01:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,8064.0,5644.0
12-04 10:01:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064321536.0,450494464.0,27090456576.0,2013802496.0,11048.0,8531.0
12-04 10:01:12,0.167,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4064448512.0,450494464.0,27090456576.0,2013675520.0,7991.0,5624.0
12-04 10:01:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064448512.0,450494464.0,27090456576.0,2013675520.0,10487.0,8816.0
12-04 10:01:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064448512.0,450494464.0,27090456576.0,2013675520.0,6793.0,4185.0
12-04 10:01:15,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064448512.0,450494464.0,27090456576.0,2013675520.0,8605.0,6860.0
12-04 10:01:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064448512.0,450494464.0,27090456576.0,2013675520.0,27163.0,25616.0
12-04 10:01:17,0.499,0.166,99.335,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,4064440320.0,450494464.0,27090456576.0,2013683712.0,9882.0,8994.0
12-04 10:01:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064440320.0,450494464.0,27090456576.0,2013683712.0,7696.0,5557.0
12-04 10:01:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064440320.0,450494464.0,27090456576.0,2013683712.0,8105.0,5634.0
12-04 10:01:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064440320.0,450494464.0,27090456576.0,2013683712.0,7153.0,5089.0
12-04 10:01:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064436224.0,450494464.0,27090460672.0,2013683712.0,8045.0,5592.0
12-04 10:01:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4064436224.0,450494464.0,27090460672.0,2013683712.0,8637.0,7505.0
12-04 10:01:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064436224.0,450494464.0,27090460672.0,2013683712.0,8328.0,6019.0
12-04 10:01:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064468992.0,450494464.0,27090460672.0,2013650944.0,6671.0,4052.0
12-04 10:01:25,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064477184.0,450494464.0,27090460672.0,2013642752.0,9393.0,8030.0
12-04 10:01:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064477184.0,450494464.0,27090460672.0,2013642752.0,7353.0,5221.0
12-04 10:01:27,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4064477184.0,450494464.0,27090460672.0,2013642752.0,9194.0,7667.0
12-04 10:01:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064477184.0,450494464.0,27090460672.0,2013642752.0,8305.0,6792.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064477184.0,450494464.0,27090460672.0,2013642752.0,8537.0,5974.0
12-04 10:01:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064473088.0,450494464.0,27090464768.0,2013642752.0,8268.0,6602.0
12-04 10:01:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064473088.0,450494464.0,27090464768.0,2013642752.0,9100.0,7077.0
12-04 10:01:32,0.166,0.166,99.584,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4064415744.0,450494464.0,27090464768.0,2013700096.0,8192.0,6187.0
12-04 10:01:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,4064415744.0,450494464.0,27090464768.0,2013700096.0,7864.0,4763.0
12-04 10:01:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064415744.0,450494464.0,27090464768.0,2013700096.0,9587.0,7375.0
12-04 10:01:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064411648.0,450494464.0,27090468864.0,2013700096.0,9915.0,8381.0
12-04 10:01:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064411648.0,450494464.0,27090468864.0,2013700096.0,9062.0,7938.0
12-04 10:01:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064411648.0,450494464.0,27090468864.0,2013700096.0,10407.0,7449.0
12-04 10:01:38,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,8207.0,6562.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,8245.0,5708.0
12-04 10:01:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,7747.0,6324.0
12-04 10:01:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,9732.0,7428.0
12-04 10:01:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,6974.0,4526.0
12-04 10:01:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,10381.0,10132.0
12-04 10:01:44,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,7254.0,5172.0
12-04 10:01:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064464896.0,450494464.0,27090472960.0,2013642752.0,9947.0,9166.0
12-04 10:01:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064415744.0,450494464.0,27090472960.0,2013691904.0,23713.0,21167.0
12-04 10:01:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064415744.0,450494464.0,27090472960.0,2013691904.0,8337.0,6069.0
12-04 10:01:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064411648.0,450494464.0,27090477056.0,2013691904.0,7453.0,5354.0
12-04 10:01:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064411648.0,450494464.0,27090477056.0,2013691904.0,7825.0,5393.0
12-04 10:01:50,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064411648.0,450494464.0,27090477056.0,2013691904.0,7514.0,5396.0
12-04 10:01:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064411648.0,450494464.0,27090477056.0,2013691904.0,26081.0,24116.0
12-04 10:01:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,9527.0,9220.0
12-04 10:01:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,8413.0,6600.0
12-04 10:01:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,6439.0,3986.0
12-04 10:01:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,7925.0,5733.0
12-04 10:01:56,0.167,0.083,99.584,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,7496.0,6436.0
12-04 10:01:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,8480.0,6859.0
12-04 10:01:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,7531.0,5417.0
12-04 10:01:59,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,7665.0,5480.0
12-04 10:02:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064399360.0,450494464.0,27090481152.0,2013700096.0,11160.0,10929.0
12-04 10:02:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064399360.0,450494464.0,27090481152.0,2013700096.0,7838.0,5975.0
12-04 10:02:02,0.083,0.166,99.501,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4064399360.0,450494464.0,27090481152.0,2013700096.0,7908.0,6234.0
12-04 10:02:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064399360.0,450494464.0,27090481152.0,2013700096.0,25146.0,22692.0
12-04 10:02:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064399360.0,450494464.0,27090481152.0,2013700096.0,8862.0,6864.0
12-04 10:02:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064784384.0,450498560.0,27090481152.0,2013310976.0,8603.0,5949.0
12-04 10:02:06,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064772096.0,450498560.0,27090485248.0,2013319168.0,7986.0,5312.0
12-04 10:02:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,4064772096.0,450498560.0,27090485248.0,2013319168.0,9756.0,8264.0
12-04 10:02:08,0.501,0.083,99.332,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,8112.0,5759.0
12-04 10:02:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,10051.0,8294.0
12-04 10:02:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,7848.0,5537.0
12-04 10:02:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,12590.0,11020.0
12-04 10:02:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,7389.0,4612.0
12-04 10:02:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,8543.0,5908.0
12-04 10:02:14,0.083,0.166,99.501,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,7094.0,5155.0
12-04 10:02:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064251904.0,450498560.0,27090489344.0,2013835264.0,8046.0,5708.0
12-04 10:02:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,27577.0,27706.0
12-04 10:02:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,7825.0,5459.0
12-04 10:02:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,7193.0,4998.0
12-04 10:02:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,9304.0,6471.0
12-04 10:02:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,9255.0,8730.0
12-04 10:02:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,9017.0,7212.0
12-04 10:02:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,6700.0,4052.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,10173.0,9081.0
12-04 10:02:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,7093.0,5038.0
12-04 10:02:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063883264.0,450498560.0,27090493440.0,2014199808.0,9988.0,7583.0
12-04 10:02:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4063883264.0,450498560.0,27090493440.0,2014199808.0,8219.0,6790.0
12-04 10:02:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,7755.0,5340.0
12-04 10:02:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,8432.0,7700.0
12-04 10:02:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,8572.0,5882.0
12-04 10:02:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,9113.0,8155.0
12-04 10:02:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,8825.0,6399.0
12-04 10:02:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,7859.0,5664.0
12-04 10:02:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,8323.0,5862.0
12-04 10:02:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,7720.0,5420.0
12-04 10:02:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,4063875072.0,450498560.0,27090501632.0,2014199808.0,9888.0,8469.0
12-04 10:02:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063875072.0,450498560.0,27090501632.0,2014199808.0,8780.0,7361.0
12-04 10:02:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063875072.0,450498560.0,27090501632.0,2014199808.0,9770.0,8376.0
12-04 10:02:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063870976.0,450498560.0,27090505728.0,2014199808.0,7937.0,5644.0
12-04 10:02:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063870976.0,450498560.0,27090505728.0,2014199808.0,7027.0,4245.0
12-04 10:02:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063866880.0,450502656.0,27090505728.0,2014199808.0,7497.0,5242.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063866880.0,450502656.0,27090505728.0,2014199808.0,11310.0,10018.0
12-04 10:02:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063866880.0,450502656.0,27090505728.0,2014199808.0,7437.0,5315.0
12-04 10:02:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4063866880.0,450502656.0,27090505728.0,2014199808.0,7916.0,5657.0
12-04 10:02:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063862784.0,450502656.0,27090509824.0,2014199808.0,9359.0,8774.0
12-04 10:02:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063862784.0,450502656.0,27090509824.0,2014199808.0,8295.0,6585.0
12-04 10:02:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4063858688.0,450506752.0,27090509824.0,2014199808.0,24981.0,23139.0
12-04 10:02:47,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4063985664.0,450506752.0,27090509824.0,2014072832.0,7032.0,4270.0
12-04 10:02:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063985664.0,450506752.0,27090509824.0,2014072832.0,8151.0,6410.0
12-04 10:02:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4063985664.0,450506752.0,27090509824.0,2014072832.0,8823.0,7528.0
12-04 10:02:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063985664.0,450506752.0,27090509824.0,2014072832.0,7162.0,4656.0
12-04 10:02:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063985664.0,450506752.0,27090509824.0,2014072832.0,10272.0,8367.0
12-04 10:02:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063969280.0,450506752.0,27090509824.0,2014089216.0,7438.0,5200.0
12-04 10:02:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4063969280.0,450506752.0,27090509824.0,2014089216.0,8395.0,6741.0
12-04 10:02:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063965184.0,450506752.0,27090513920.0,2014089216.0,9460.0,9046.0
12-04 10:02:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4063965184.0,450506752.0,27090513920.0,2014089216.0,8613.0,6919.0
12-04 10:02:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,6983.0,4461.0
12-04 10:02:57,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,7520.0,5435.0
12-04 10:02:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,8062.0,6368.0
12-04 10:02:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,7314.0,4536.0
12-04 10:03:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,9284.0,8193.0
12-04 10:03:01,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,7741.0,5572.0
12-04 10:03:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,7991.0,6460.0
12-04 10:03:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,8335.0,6583.0
12-04 10:03:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,7567.0,4545.0
12-04 10:03:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064096256.0,450506752.0,27090518016.0,2013954048.0,26661.0,24512.0
12-04 10:03:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064079872.0,450506752.0,27090518016.0,2013970432.0,8955.0,7085.0
12-04 10:03:07,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4064079872.0,450506752.0,27090518016.0,2013970432.0,9140.0,6918.0
12-04 10:03:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064079872.0,450506752.0,27090518016.0,2013970432.0,8218.0,5556.0
12-04 10:03:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064079872.0,450506752.0,27090518016.0,2013970432.0,10177.0,8579.0
12-04 10:03:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064075776.0,450506752.0,27090522112.0,2013970432.0,8946.0,6842.0
12-04 10:03:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064075776.0,450506752.0,27090522112.0,2013970432.0,10301.0,7303.0
12-04 10:03:12,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063944704.0,450506752.0,27090526208.0,2014097408.0,9529.0,8219.0
12-04 10:03:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4063944704.0,450506752.0,27090526208.0,2014097408.0,8531.0,5795.0
12-04 10:03:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063944704.0,450506752.0,27090526208.0,2014097408.0,7815.0,5787.0
12-04 10:03:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063944704.0,450506752.0,27090526208.0,2014097408.0,8235.0,6490.0
12-04 10:03:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063944704.0,450506752.0,27090526208.0,2014097408.0,27461.0,25840.0
12-04 10:03:17,0.498,0.166,99.336,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4063936512.0,450506752.0,27090526208.0,2014105600.0,7782.0,5505.0
12-04 10:03:18,0.0,0.083,99.833,0.0,0.0,0.083,0.0,28672.0,0.0,2.0,4063936512.0,450506752.0,27090526208.0,2014105600.0,8489.0,6610.0
12-04 10:03:19,0.083,0.083,99.583,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,4063936512.0,450506752.0,27090526208.0,2014105600.0,8750.0,7040.0
12-04 10:03:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063936512.0,450506752.0,27090526208.0,2014105600.0,7402.0,5329.0
12-04 10:03:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063932416.0,450506752.0,27090530304.0,2014105600.0,9169.0,7837.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063932416.0,450506752.0,27090530304.0,2014105600.0,6718.0,4068.0
12-04 10:03:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063932416.0,450506752.0,27090530304.0,2014105600.0,8085.0,5846.0
12-04 10:03:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4063932416.0,450506752.0,27090530304.0,2014105600.0,8130.0,6523.0
12-04 10:03:25,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064067584.0,450506752.0,27090530304.0,2013970432.0,7842.0,5597.0
12-04 10:03:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,26665.0,26072.0
12-04 10:03:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,6987.0,5081.0
12-04 10:03:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,24975.0,23276.0
12-04 10:03:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,8142.0,5706.0
12-04 10:03:30,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,8778.0,6860.0
12-04 10:03:31,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,25700.0,23162.0
12-04 10:03:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,7933.0,5714.0
12-04 10:03:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,9140.0,7437.0
12-04 10:03:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,8022.0,6693.0
12-04 10:03:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,9610.0,8356.0
12-04 10:03:36,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,7445.0,4636.0
12-04 10:03:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,9550.0,8200.0
12-04 10:03:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064051200.0,450506752.0,27090538496.0,2013978624.0,9090.0,7353.0
12-04 10:03:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064051200.0,450506752.0,27090538496.0,2013978624.0,7582.0,5322.0
12-04 10:03:40,0.083,0.083,99.834,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064051200.0,450506752.0,27090538496.0,2013978624.0,7309.0,5109.0
12-04 10:03:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064051200.0,450506752.0,27090538496.0,2013978624.0,26908.0,24637.0
12-04 10:03:42,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064047104.0,450506752.0,27090542592.0,2013978624.0,8252.0,6502.0
12-04 10:03:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064047104.0,450506752.0,27090542592.0,2013978624.0,8899.0,7124.0
12-04 10:03:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064047104.0,450506752.0,27090542592.0,2013978624.0,8391.0,6708.0
12-04 10:03:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064190464.0,450506752.0,27090542592.0,2013835264.0,8074.0,6629.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064190464.0,450506752.0,27090542592.0,2013835264.0,29240.0,27634.0
12-04 10:03:47,0.0,0.167,99.584,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4064190464.0,450506752.0,27090542592.0,2013835264.0,7582.0,5388.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064190464.0,450506752.0,27090542592.0,2013835264.0,7098.0,4462.0
12-04 10:03:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4064190464.0,450506752.0,27090542592.0,2013835264.0,7541.0,5312.0
12-04 10:03:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064186368.0,450506752.0,27090546688.0,2013835264.0,8779.0,7667.0
12-04 10:03:51,0.335,0.0,99.665,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,24885.0,22757.0
12-04 10:03:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,8745.0,7656.0
12-04 10:03:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,7996.0,5778.0
12-04 10:03:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,8025.0,6370.0
12-04 10:03:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,7746.0,5481.0
12-04 10:03:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,8091.0,6369.0
12-04 10:03:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,7715.0,5504.0
12-04 10:03:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,9289.0,8215.0
12-04 10:03:59,0.0,0.167,98.750,1.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,9109.0,7772.0
12-04 10:04:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,6884.0,4122.0
12-04 10:04:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064419840.0,450506752.0,27090550784.0,2013597696.0,8436.0,6675.0
12-04 10:04:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064419840.0,450506752.0,27090550784.0,2013597696.0,7991.0,6395.0
12-04 10:04:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064415744.0,450510848.0,27090550784.0,2013597696.0,7813.0,5597.0
12-04 10:04:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064415744.0,450510848.0,27090550784.0,2013597696.0,8830.0,6262.0
12-04 10:04:05,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064956416.0,450510848.0,27090550784.0,2013057024.0,9767.0,8357.0
12-04 10:04:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064931840.0,450510848.0,27090550784.0,2013081600.0,26411.0,24502.0
12-04 10:04:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064931840.0,450510848.0,27090550784.0,2013081600.0,9185.0,7147.0
12-04 10:04:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064931840.0,450510848.0,27090550784.0,2013081600.0,7601.0,4636.0
12-04 10:04:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064800768.0,450510848.0,27090554880.0,2013208576.0,8744.0,6409.0
12-04 10:04:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064800768.0,450510848.0,27090554880.0,2013208576.0,10377.0,9381.0
12-04 10:04:11,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4064800768.0,450510848.0,27090554880.0,2013208576.0,10637.0,8177.0
12-04 10:04:12,0.167,0.0,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,4.0,4064800768.0,450510848.0,27090554880.0,2013208576.0,8248.0,5676.0
12-04 10:04:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064800768.0,450510848.0,27090554880.0,2013208576.0,8335.0,5846.0
12-04 10:04:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4064796672.0,450510848.0,27090558976.0,2013208576.0,9223.0,8165.0
12-04 10:04:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064796672.0,450510848.0,27090558976.0,2013208576.0,7391.0,5150.0
12-04 10:04:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064796672.0,450510848.0,27090558976.0,2013208576.0,25029.0,23576.0
12-04 10:04:17,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4064788480.0,450514944.0,27090563072.0,2013208576.0,8401.0,6569.0
12-04 10:04:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064788480.0,450514944.0,27090563072.0,2013208576.0,7874.0,5891.0
12-04 10:04:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064788480.0,450514944.0,27090563072.0,2013208576.0,10881.0,9669.0
12-04 10:04:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064784384.0,450519040.0,27090563072.0,2013208576.0,7308.0,5121.0
12-04 10:04:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064784384.0,450519040.0,27090563072.0,2013208576.0,6961.0,4233.0
12-04 10:04:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064784384.0,450519040.0,27090563072.0,2013208576.0,8152.0,6721.0
12-04 10:04:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064784384.0,450519040.0,27090563072.0,2013208576.0,8435.0,6778.0
12-04 10:04:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4064784384.0,450519040.0,27090563072.0,2013208576.0,8429.0,6893.0
12-04 10:04:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064944128.0,450519040.0,27090563072.0,2013048832.0,8396.0,6596.0
12-04 10:04:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450519040.0,27090563072.0,2013065216.0,8091.0,6497.0
12-04 10:04:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064927744.0,450519040.0,27090563072.0,2013065216.0,8461.0,6845.0
12-04 10:04:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,8260.0,6042.0
12-04 10:04:29,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,8761.0,6991.0
12-04 10:04:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,7244.0,4400.0
12-04 10:04:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,7559.0,4615.0
12-04 10:04:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,8618.0,6737.0
12-04 10:04:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,9833.0,8728.0
12-04 10:04:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,9950.0,9270.0
12-04 10:04:35,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,8409.0,5875.0
12-04 10:04:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,7892.0,5677.0
12-04 10:04:37,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,8113.0,5810.0
12-04 10:04:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,9034.0,6647.0
12-04 10:04:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,7127.0,4362.0
12-04 10:04:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,7442.0,5302.0
12-04 10:04:41,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,12235.0,11977.0
12-04 10:04:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,7337.0,5186.0
12-04 10:04:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,9487.0,8317.0
12-04 10:04:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064915456.0,450519040.0,27090575360.0,2013065216.0,8146.0,6553.0
12-04 10:04:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064804864.0,450519040.0,27090575360.0,2013175808.0,8548.0,5311.0
12-04 10:04:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064784384.0,450519040.0,27090579456.0,2013192192.0,29910.0,23727.0
12-04 10:04:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,4064784384.0,450519040.0,27090579456.0,2013192192.0,7719.0,4283.0
12-04 10:04:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064780288.0,450523136.0,27090579456.0,2013192192.0,9864.0,8156.0
12-04 10:04:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064780288.0,450523136.0,27090579456.0,2013192192.0,9466.0,8375.0
12-04 10:04:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,8158.0,6590.0
12-04 10:04:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,8229.0,6637.0
12-04 10:04:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,8826.0,7549.0
12-04 10:04:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,24959.0,22659.0
12-04 10:04:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,7161.0,4602.0
12-04 10:04:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,7741.0,5378.0
12-04 10:04:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450523136.0,27090583552.0,2013065216.0,7529.0,6143.0
12-04 10:04:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450523136.0,27090583552.0,2013065216.0,9189.0,7724.0
12-04 10:04:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450523136.0,27090583552.0,2013065216.0,8805.0,7592.0
12-04 10:04:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4064903168.0,450523136.0,27090583552.0,2013065216.0,8839.0,7070.0
12-04 10:05:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064903168.0,450523136.0,27090583552.0,2013065216.0,7508.0,5302.0
12-04 10:05:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065181696.0,450523136.0,27090583552.0,2012786688.0,6927.0,4142.0
12-04 10:05:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065181696.0,450523136.0,27090583552.0,2012786688.0,7497.0,5320.0
12-04 10:05:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065181696.0,450523136.0,27090583552.0,2012786688.0,6867.0,4072.0
12-04 10:05:04,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4065046528.0,450523136.0,27090583552.0,2012921856.0,8648.0,7035.0
12-04 10:05:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064415744.0,450523136.0,27090587648.0,2013548544.0,9933.0,8321.0
12-04 10:05:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,9610.0,8134.0
12-04 10:05:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,9808.0,8196.0
12-04 10:05:08,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,8161.0,5838.0
12-04 10:05:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,8350.0,5423.0
12-04 10:05:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,8021.0,5516.0
12-04 10:05:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,9911.0,6881.0
12-04 10:05:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,8335.0,6004.0
12-04 10:05:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064522240.0,450523136.0,27090591744.0,2013437952.0,9674.0,8148.0
12-04 10:05:14,0.167,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4064522240.0,450523136.0,27090591744.0,2013437952.0,11145.0,11660.0
12-04 10:05:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064522240.0,450523136.0,27090591744.0,2013437952.0,7228.0,4142.0
12-04 10:05:16,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064522240.0,450523136.0,27090591744.0,2013437952.0,24241.0,22357.0
12-04 10:05:17,0.582,0.0,99.418,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064505856.0,450523136.0,27090591744.0,2013454336.0,7675.0,5445.0
12-04 10:05:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450523136.0,27090595840.0,2013454336.0,6718.0,4014.0
12-04 10:05:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450523136.0,27090595840.0,2013454336.0,8059.0,5895.0
12-04 10:05:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450523136.0,27090595840.0,2013454336.0,7437.0,5279.0
12-04 10:05:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450523136.0,27090595840.0,2013454336.0,10558.0,10238.0
12-04 10:05:22,0.083,0.167,99.667,0.083,0.0,0.0,0.0,61440.0,0.0,11.0,4064497664.0,450527232.0,27090595840.0,2013454336.0,7331.0,5229.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064493568.0,450527232.0,27090599936.0,2013454336.0,9637.0,8952.0
12-04 10:05:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064493568.0,450527232.0,27090599936.0,2013454336.0,7060.0,4656.0
12-04 10:05:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064542720.0,450527232.0,27090599936.0,2013405184.0,7680.0,5373.0
12-04 10:05:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064509952.0,450527232.0,27090599936.0,2013437952.0,7338.0,5121.0
12-04 10:05:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064509952.0,450527232.0,27090599936.0,2013437952.0,6961.0,4254.0
12-04 10:05:28,0.249,0.083,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4064509952.0,450527232.0,27090599936.0,2013437952.0,7432.0,5291.0
12-04 10:05:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064509952.0,450527232.0,27090599936.0,2013437952.0,9175.0,7405.0
12-04 10:05:30,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4064505856.0,450531328.0,27090599936.0,2013437952.0,10574.0,10327.0
12-04 10:05:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064509952.0,450531328.0,27090604032.0,2013429760.0,9550.0,8189.0
12-04 10:05:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064509952.0,450531328.0,27090604032.0,2013429760.0,7444.0,4648.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,4064509952.0,450531328.0,27090604032.0,2013429760.0,8174.0,5735.0
12-04 10:05:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,4064509952.0,450531328.0,27090604032.0,2013429760.0,8607.0,6312.0
12-04 10:05:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064501760.0,450531328.0,27090604032.0,2013437952.0,7820.0,4888.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450531328.0,27090604032.0,2013437952.0,8093.0,5793.0
12-04 10:05:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450531328.0,27090604032.0,2013437952.0,12908.0,12539.0
12-04 10:05:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450531328.0,27090604032.0,2013437952.0,8752.0,6988.0
12-04 10:05:39,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064497664.0,450531328.0,27090608128.0,2013437952.0,8180.0,5979.0
12-04 10:05:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064497664.0,450531328.0,27090608128.0,2013437952.0,8052.0,6513.0
12-04 10:05:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064497664.0,450531328.0,27090608128.0,2013437952.0,10303.0,8535.0
12-04 10:05:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064497664.0,450531328.0,27090608128.0,2013437952.0,6777.0,4085.0
12-04 10:05:43,0.251,0.0,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064489472.0,450531328.0,27090608128.0,2013446144.0,7047.0,4276.0
12-04 10:05:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064489472.0,450531328.0,27090608128.0,2013446144.0,8956.0,8213.0
12-04 10:05:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064747520.0,450535424.0,27090608128.0,2013184000.0,8336.0,6572.0
12-04 10:05:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064739328.0,450535424.0,27090608128.0,2013192192.0,25834.0,24901.0
12-04 10:05:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064739328.0,450535424.0,27090608128.0,2013192192.0,8235.0,6569.0
12-04 10:05:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064739328.0,450535424.0,27090608128.0,2013192192.0,7397.0,5344.0
12-04 10:05:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064739328.0,450535424.0,27090608128.0,2013192192.0,8226.0,6016.0
12-04 10:05:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064735232.0,450535424.0,27090612224.0,2013192192.0,7272.0,5091.0
12-04 10:05:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,8236.0,6346.0
12-04 10:05:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,8125.0,6538.0
12-04 10:05:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,8335.0,6506.0
12-04 10:05:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,7998.0,5774.0
12-04 10:05:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,8714.0,7094.0
12-04 10:05:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,7568.0,5344.0
12-04 10:05:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,7991.0,6345.0
12-04 10:05:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,5.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,7890.0,5427.0
12-04 10:05:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,7457.0,5193.0
12-04 10:06:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,8706.0,7139.0
12-04 10:06:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064727040.0,450535424.0,27090620416.0,2013192192.0,8717.0,7654.0
12-04 10:06:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064727040.0,450535424.0,27090620416.0,2013192192.0,7553.0,5191.0
12-04 10:06:03,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4064727040.0,450535424.0,27090620416.0,2013192192.0,7963.0,6276.0
12-04 10:06:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064727040.0,450535424.0,27090620416.0,2013192192.0,9119.0,7033.0
12-04 10:06:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064768000.0,450535424.0,27090620416.0,2013151232.0,8011.0,5183.0
12-04 10:06:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064735232.0,450535424.0,27090620416.0,2013184000.0,10099.0,8475.0
12-04 10:06:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064735232.0,450535424.0,27090620416.0,2013184000.0,8239.0,5029.0
12-04 10:06:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064735232.0,450535424.0,27090620416.0,2013184000.0,10365.0,8482.0
12-04 10:06:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4064735232.0,450535424.0,27090620416.0,2013184000.0,8086.0,5686.0
12-04 10:06:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,9301.0,7339.0
12-04 10:06:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,11058.0,9253.0
12-04 10:06:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,9193.0,7260.0
12-04 10:06:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,7144.0,4528.0
12-04 10:06:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,6927.0,4270.0
12-04 10:06:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,8961.0,8082.0
12-04 10:06:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,25140.0,23107.0
12-04 10:06:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,7397.0,5282.0
12-04 10:06:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,9864.0,8899.0
12-04 10:06:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064727040.0,450535424.0,27090628608.0,2013184000.0,7992.0,6460.0
12-04 10:06:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064722944.0,450539520.0,27090628608.0,2013184000.0,7516.0,5227.0
12-04 10:06:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064722944.0,450539520.0,27090628608.0,2013184000.0,7816.0,5759.0
12-04 10:06:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064718848.0,450539520.0,27090632704.0,2013184000.0,7128.0,4568.0
12-04 10:06:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064718848.0,450539520.0,27090632704.0,2013184000.0,9420.0,8701.0
12-04 10:06:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064718848.0,450539520.0,27090632704.0,2013184000.0,7516.0,5410.0
12-04 10:06:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064743424.0,450539520.0,27090632704.0,2013159424.0,7352.0,5509.0
12-04 10:06:26,0.0,0.084,99.749,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064727040.0,450539520.0,27090632704.0,2013175808.0,8894.0,7771.0
12-04 10:06:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064727040.0,450539520.0,27090632704.0,2013175808.0,7457.0,5259.0
12-04 10:06:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064727040.0,450539520.0,27090632704.0,2013175808.0,8206.0,6359.0
12-04 10:06:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064854016.0,450539520.0,27090632704.0,2013048832.0,8132.0,5867.0
12-04 10:06:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064849920.0,450539520.0,27090636800.0,2013048832.0,9435.0,7615.0
12-04 10:06:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064849920.0,450539520.0,27090636800.0,2013048832.0,7892.0,5711.0
12-04 10:06:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064849920.0,450539520.0,27090636800.0,2013048832.0,8956.0,7079.0
12-04 10:06:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4064849920.0,450539520.0,27090636800.0,2013048832.0,9326.0,8168.0
12-04 10:06:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090636800.0,2013057024.0,8527.0,5968.0
12-04 10:06:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090636800.0,2013057024.0,7962.0,5817.0
12-04 10:06:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090636800.0,2013057024.0,8983.0,7215.0
12-04 10:06:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,9567.0,8350.0
12-04 10:06:38,0.167,0.167,99.584,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,8237.0,5912.0
12-04 10:06:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,7591.0,5441.0
12-04 10:06:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,8904.0,7041.0
12-04 10:06:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,9068.0,6242.0
12-04 10:06:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,8295.0,6591.0
12-04 10:06:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,7468.0,5316.0
12-04 10:06:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,8455.0,6560.0
12-04 10:06:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064870400.0,450539520.0,27090640896.0,2013024256.0,10462.0,10496.0
12-04 10:06:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064845824.0,450539520.0,27090640896.0,2013048832.0,24566.0,21795.0
12-04 10:06:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,7392.0,5216.0
12-04 10:06:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,7087.0,4361.0
12-04 10:06:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,8677.0,7563.0
12-04 10:06:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,7048.0,4196.0
12-04 10:06:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,9898.0,9272.0
12-04 10:06:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,7087.0,4179.0
12-04 10:06:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,8211.0,6479.0
12-04 10:06:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064833536.0,450543616.0,27090649088.0,2013048832.0,9803.0,8945.0
12-04 10:06:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064833536.0,450543616.0,27090649088.0,2013048832.0,7127.0,4727.0
12-04 10:06:56,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064833536.0,450543616.0,27090649088.0,2013048832.0,8436.0,6673.0
12-04 10:06:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064833536.0,450543616.0,27090649088.0,2013048832.0,7517.0,5375.0
12-04 10:06:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064833536.0,450543616.0,27090649088.0,2013048832.0,7936.0,5544.0
12-04 10:06:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4064829440.0,450547712.0,27090649088.0,2013048832.0,8112.0,6384.0
12-04 10:07:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064825344.0,450547712.0,27090653184.0,2013048832.0,7481.0,5161.0
12-04 10:07:01,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4064825344.0,450547712.0,27090653184.0,2013048832.0,8334.0,6773.0
12-04 10:07:02,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064825344.0,450547712.0,27090653184.0,2013048832.0,7867.0,5455.0
12-04 10:07:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064825344.0,450547712.0,27090653184.0,2013048832.0,25597.0,23825.0
12-04 10:07:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064817152.0,450547712.0,27090653184.0,2013057024.0,9079.0,6941.0
12-04 10:07:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064833536.0,450547712.0,27090653184.0,2013040640.0,9933.0,8482.0
12-04 10:07:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064952320.0,450547712.0,27090653184.0,2012921856.0,7911.0,4718.0
12-04 10:07:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4064948224.0,450551808.0,27090653184.0,2012921856.0,8486.0,5932.0
12-04 10:07:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4064944128.0,450551808.0,27090657280.0,2012921856.0,8456.0,5680.0
12-04 10:07:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064944128.0,450551808.0,27090657280.0,2012921856.0,8281.0,5714.0
12-04 10:07:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,9773.0,8433.0
12-04 10:07:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,11451.0,9599.0
12-04 10:07:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,10079.0,9118.0
12-04 10:07:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,7568.0,4545.0
12-04 10:07:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,9150.0,7884.0
12-04 10:07:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,6744.0,4048.0
12-04 10:07:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064935936.0,450555904.0,27090661376.0,2012921856.0,26679.0,25647.0
12-04 10:07:17,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,7457.0,5193.0
12-04 10:07:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,10083.0,7653.0
12-04 10:07:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,8092.0,6370.0
12-04 10:07:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,7581.0,5190.0
12-04 10:07:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,10401.0,8748.0
12-04 10:07:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,7620.0,5824.0
12-04 10:07:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,8799.0,7577.0
12-04 10:07:24,0.083,0.083,99.584,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,7681.0,5413.0
12-04 10:07:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065333248.0,450555904.0,27090661376.0,2012524544.0,7542.0,5352.0
12-04 10:07:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065312768.0,450555904.0,27090665472.0,2012540928.0,8335.0,6621.0
12-04 10:07:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,8569.0,7020.0
12-04 10:07:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,7127.0,4270.0
12-04 10:07:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,8218.0,5938.0
12-04 10:07:30,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,10783.0,10421.0
12-04 10:07:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,8752.0,7208.0
12-04 10:07:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,7966.0,5563.0
12-04 10:07:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,7899.0,5558.0
12-04 10:07:34,0.334,0.0,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,9511.0,8432.0
12-04 10:07:35,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,7832.0,5623.0
12-04 10:07:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,8409.0,6068.0
12-04 10:07:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,8930.0,7172.0
12-04 10:07:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,8797.0,6953.0
12-04 10:07:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,7438.0,5255.0
12-04 10:07:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,8860.0,7540.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,10795.0,9664.0
12-04 10:07:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,7606.0,4961.0
12-04 10:07:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4065288192.0,450560000.0,27090677760.0,2012549120.0,8092.0,6422.0
12-04 10:07:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065288192.0,450560000.0,27090677760.0,2012549120.0,6922.0,4440.0
12-04 10:07:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4065067008.0,450560000.0,27090677760.0,2012770304.0,8776.0,7569.0
12-04 10:07:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,25627.0,23806.0
12-04 10:07:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,8534.0,7059.0
12-04 10:07:48,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,7741.0,5584.0
12-04 10:07:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,7376.0,5250.0
12-04 10:07:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,8235.0,6552.0
12-04 10:07:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,7992.0,6330.0
12-04 10:07:52,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,8613.0,7086.0
12-04 10:07:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,8151.0,6464.0
12-04 10:07:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4065046528.0,450560000.0,27090681856.0,2012786688.0,8501.0,6751.0
12-04 10:07:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065046528.0,450560000.0,27090681856.0,2012786688.0,6215.0,3824.0
12-04 10:07:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065046528.0,450560000.0,27090681856.0,2012786688.0,7782.0,5517.0
12-04 10:07:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065046528.0,450560000.0,27090681856.0,2012786688.0,8469.0,6747.0
12-04 10:07:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,7582.0,5400.0
12-04 10:07:59,0.0,0.167,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,8945.0,7707.0
12-04 10:08:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,7575.0,5377.0
12-04 10:08:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,8640.0,7478.0
12-04 10:08:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,7581.0,5335.0
12-04 10:08:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,7018.0,5438.0
12-04 10:08:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065034240.0,450560000.0,27090685952.0,2012794880.0,8465.0,5808.0
12-04 10:08:05,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065308672.0,450560000.0,27090690048.0,2012516352.0,10025.0,7508.0
12-04 10:08:06,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,9733.0,8162.0
12-04 10:08:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,8427.0,5948.0
12-04 10:08:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,28870.0,28263.0
12-04 10:08:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,8241.0,5810.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,8470.0,5898.0
12-04 10:08:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,9659.0,6846.0
12-04 10:08:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065288192.0,450560000.0,27090694144.0,2012532736.0,8444.0,6139.0
12-04 10:08:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4065284096.0,450564096.0,27090694144.0,2012532736.0,8700.0,6314.0
12-04 10:08:14,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065411072.0,450564096.0,27090694144.0,2012405760.0,7546.0,5311.0
12-04 10:08:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065411072.0,450564096.0,27090694144.0,2012405760.0,11622.0,12486.0
12-04 10:08:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065411072.0,450564096.0,27090694144.0,2012405760.0,25185.0,23000.0
12-04 10:08:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065411072.0,450564096.0,27090694144.0,2012405760.0,7331.0,5292.0
12-04 10:08:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,4065406976.0,450568192.0,27090694144.0,2012405760.0,10353.0,8183.0
12-04 10:08:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065406976.0,450568192.0,27090694144.0,2012405760.0,8661.0,6011.0
12-04 10:08:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065406976.0,450568192.0,27090694144.0,2012405760.0,7088.0,4415.0
12-04 10:08:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065406976.0,450568192.0,27090694144.0,2012405760.0,8101.0,6494.0
12-04 10:08:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065402880.0,450568192.0,27090698240.0,2012405760.0,10951.0,11422.0
12-04 10:08:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065402880.0,450568192.0,27090698240.0,2012405760.0,9124.0,8432.0
12-04 10:08:24,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065402880.0,450568192.0,27090698240.0,2012405760.0,7515.0,5335.0
12-04 10:08:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065402880.0,450568192.0,27090698240.0,2012405760.0,6654.0,3928.0
12-04 10:08:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065398784.0,450572288.0,27090698240.0,2012405760.0,6988.0,4208.0
12-04 10:08:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065398784.0,450572288.0,27090698240.0,2012405760.0,7372.0,5225.0
12-04 10:08:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065398784.0,450572288.0,27090698240.0,2012405760.0,7485.0,4748.0
12-04 10:08:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,4065390592.0,450572288.0,27090698240.0,2012413952.0,8198.0,5818.0
12-04 10:08:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065386496.0,450572288.0,27090702336.0,2012413952.0,12097.0,12821.0
12-04 10:08:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065382400.0,450572288.0,27090706432.0,2012413952.0,9141.0,8023.0
12-04 10:08:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065382400.0,450572288.0,27090706432.0,2012413952.0,7589.0,4705.0
12-04 10:08:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,8603.0,6263.0
12-04 10:08:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,8203.0,5990.0
12-04 10:08:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,7311.0,4558.0
12-04 10:08:36,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,25572.0,23156.0
12-04 10:08:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,11173.0,9933.0
12-04 10:08:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,8668.0,6821.0
12-04 10:08:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,9797.0,9221.0
12-04 10:08:40,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,8552.0,6757.0
12-04 10:08:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,8805.0,6241.0
12-04 10:08:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,7372.0,4484.0
12-04 10:08:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,7028.0,4999.0
12-04 10:08:44,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,5.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,8790.0,7067.0
12-04 10:08:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065136640.0,450576384.0,27090710528.0,2012651520.0,7941.0,6420.0
12-04 10:08:46,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065247232.0,450576384.0,27090710528.0,2012540928.0,26317.0,25159.0
12-04 10:08:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065247232.0,450576384.0,27090710528.0,2012540928.0,7293.0,5209.0
12-04 10:08:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065247232.0,450576384.0,27090710528.0,2012540928.0,9068.0,7860.0
12-04 10:08:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7570.0,5641.0
12-04 10:08:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,8119.0,5785.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7153.0,5234.0
12-04 10:08:52,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7857.0,5447.0
12-04 10:08:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7814.0,6196.0
12-04 10:08:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,11113.0,10890.0
12-04 10:08:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,6560.0,3942.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7372.0,4534.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,10346.0,9265.0
12-04 10:08:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7924.0,5534.0
12-04 10:08:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065366016.0,450580480.0,27090714624.0,2012413952.0,6954.0,4471.0
12-04 10:09:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065366016.0,450580480.0,27090714624.0,2012413952.0,8639.0,6642.0
12-04 10:09:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065361920.0,450580480.0,27090718720.0,2012413952.0,9644.0,9639.0
12-04 10:09:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065357824.0,450580480.0,27090722816.0,2012413952.0,7243.0,4443.0
12-04 10:09:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065357824.0,450580480.0,27090722816.0,2012413952.0,7027.0,4961.0
12-04 10:09:04,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,4065349632.0,450580480.0,27090722816.0,2012422144.0,10294.0,8684.0
12-04 10:09:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065763328.0,450580480.0,27090722816.0,2012008448.0,7323.0,4447.0
12-04 10:09:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065746944.0,450580480.0,27090722816.0,2012024832.0,9463.0,7137.0
12-04 10:09:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065746944.0,450580480.0,27090722816.0,2012024832.0,8158.0,5860.0
12-04 10:09:08,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065746944.0,450580480.0,27090722816.0,2012024832.0,26042.0,23308.0
12-04 10:09:09,0.083,0.083,99.583,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,4065615872.0,450580480.0,27090726912.0,2012151808.0,10216.0,9476.0
12-04 10:09:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065615872.0,450580480.0,27090726912.0,2012151808.0,8709.0,6126.0
12-04 10:09:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065615872.0,450580480.0,27090726912.0,2012151808.0,26821.0,24559.0
12-04 10:09:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065488896.0,450580480.0,27090726912.0,2012278784.0,10811.0,9761.0
12-04 10:09:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065497088.0,450580480.0,27090726912.0,2012270592.0,9750.0,7636.0
12-04 10:09:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4065497088.0,450580480.0,27090726912.0,2012270592.0,7716.0,4915.0
12-04 10:09:15,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4065497088.0,450580480.0,27090726912.0,2012270592.0,7425.0,5393.0
12-04 10:09:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065497088.0,450580480.0,27090726912.0,2012270592.0,25155.0,22818.0
12-04 10:09:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065488896.0,450580480.0,27090726912.0,2012278784.0,7154.0,5119.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065480704.0,450580480.0,27090726912.0,2012286976.0,10541.0,10239.0
12-04 10:09:19,0.583,0.083,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4065484800.0,450580480.0,27090731008.0,2012278784.0,8585.0,7029.0
12-04 10:09:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065484800.0,450580480.0,27090731008.0,2012278784.0,8580.0,6847.0
12-04 10:09:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065480704.0,450584576.0,27090731008.0,2012278784.0,7088.0,4908.0
12-04 10:09:22,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065480704.0,450584576.0,27090731008.0,2012278784.0,6613.0,4140.0
12-04 10:09:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065480704.0,450584576.0,27090731008.0,2012278784.0,6499.0,3900.0
12-04 10:09:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065480704.0,450584576.0,27090731008.0,2012278784.0,8633.0,6749.0
12-04 10:09:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065505280.0,450584576.0,27090731008.0,2012254208.0,8291.0,6744.0
12-04 10:09:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065472512.0,450584576.0,27090731008.0,2012286976.0,9793.0,9004.0
12-04 10:09:27,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4065472512.0,450584576.0,27090731008.0,2012286976.0,7293.0,5209.0
12-04 10:09:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,8413.0,6640.0
12-04 10:09:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,7846.0,5584.0
12-04 10:09:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,8990.0,6479.0
12-04 10:09:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,25835.0,24124.0
12-04 10:09:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,8509.0,6807.0
12-04 10:09:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,7754.0,5566.0
12-04 10:09:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065464320.0,450584576.0,27090739200.0,2012286976.0,9471.0,7714.0
12-04 10:09:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090739200.0,2012295168.0,7881.0,5609.0
12-04 10:09:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,10448.0,9684.0
12-04 10:09:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,7655.0,5408.0
12-04 10:09:38,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,8479.0,6574.0
12-04 10:09:39,0.167,0.0,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,7178.0,4666.0
12-04 10:09:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,7765.0,5468.0
12-04 10:09:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,27452.0,26371.0
12-04 10:09:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,7764.0,5467.0
12-04 10:09:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,8535.0,7387.0
12-04 10:09:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,9957.0,8639.0
12-04 10:09:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065697792.0,450584576.0,27090747392.0,2012045312.0,6473.0,3920.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,25161.0,22730.0
12-04 10:09:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,8501.0,7507.0
12-04 10:09:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,8025.0,5704.0
12-04 10:09:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,7632.0,5587.0
12-04 10:09:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,7171.0,4302.0
12-04 10:09:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,9109.0,8554.0
12-04 10:09:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,8025.0,5769.0
12-04 10:09:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,7908.0,6329.0
12-04 10:09:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,8923.0,7096.0
12-04 10:09:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,7652.0,6132.0
12-04 10:09:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,8780.0,6912.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,6839.0,4338.0
12-04 10:09:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,9238.0,7062.0
12-04 10:09:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,7603.0,5760.0
12-04 10:10:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,8118.0,5471.0
12-04 10:10:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,9050.0,6313.0
12-04 10:10:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,9099.0,6906.0
12-04 10:10:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,8241.0,7269.0
12-04 10:10:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,8921.0,6528.0
12-04 10:10:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4065972224.0,450584576.0,27090755584.0,2011762688.0,8441.0,6625.0
12-04 10:10:06,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,7960.0,4775.0
12-04 10:10:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,8771.0,6979.0
12-04 10:10:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,26571.0,24435.0
12-04 10:10:09,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,8161.0,5951.0
12-04 10:10:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,8901.0,6051.0
12-04 10:10:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,11249.0,10117.0
12-04 10:10:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065955840.0,450584576.0,27090763776.0,2011770880.0,10251.0,8659.0
12-04 10:10:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065955840.0,450584576.0,27090763776.0,2011770880.0,7223.0,4422.0
12-04 10:10:14,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4065955840.0,450584576.0,27090763776.0,2011770880.0,9704.0,8525.0
12-04 10:10:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065955840.0,450584576.0,27090763776.0,2011770880.0,7194.0,5118.0
12-04 10:10:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,25530.0,23112.0
12-04 10:10:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,7941.0,6419.0
12-04 10:10:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,9133.0,7811.0
12-04 10:10:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,8406.0,6934.0
12-04 10:10:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,7272.0,4393.0
12-04 10:10:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,7932.0,6251.0
12-04 10:10:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,7985.0,5654.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090767872.0,2011762688.0,7847.0,6221.0
12-04 10:10:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090767872.0,2011762688.0,7550.0,4911.0
12-04 10:10:25,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064944128.0,450584576.0,27090767872.0,2012778496.0,8411.0,7499.0
12-04 10:10:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064944128.0,450584576.0,27090767872.0,2012778496.0,8318.0,6594.0
12-04 10:10:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064944128.0,450584576.0,27090767872.0,2012778496.0,7947.0,6379.0
12-04 10:10:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064940032.0,450588672.0,27090767872.0,2012778496.0,9293.0,7943.0
12-04 10:10:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064940032.0,450588672.0,27090767872.0,2012778496.0,7438.0,4841.0
12-04 10:10:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450588672.0,27090767872.0,2012778496.0,8058.0,4974.0
12-04 10:10:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064940032.0,450588672.0,27090767872.0,2012778496.0,7854.0,5658.0
12-04 10:10:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,10349.0,9360.0
12-04 10:10:33,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,8309.0,6644.0
12-04 10:10:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,9418.0,7478.0
12-04 10:10:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,8343.0,6669.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,7829.0,4726.0
12-04 10:10:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,8408.0,6671.0
12-04 10:10:38,0.0,0.250,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,5.0,4064927744.0,450592768.0,27090776064.0,2012778496.0,7929.0,4933.0
12-04 10:10:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450592768.0,27090776064.0,2012778496.0,9105.0,8046.0
12-04 10:10:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450592768.0,27090780160.0,2012778496.0,8739.0,6848.0
12-04 10:10:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450592768.0,27090780160.0,2012778496.0,11217.0,10740.0
12-04 10:10:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450592768.0,27090780160.0,2012778496.0,7471.0,4575.0
12-04 10:10:43,0.167,0.0,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064923648.0,450592768.0,27090780160.0,2012778496.0,6540.0,3883.0
12-04 10:10:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064923648.0,450592768.0,27090780160.0,2012778496.0,8918.0,7204.0
12-04 10:10:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,7652.0,6129.0
12-04 10:10:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,25155.0,22956.0
12-04 10:10:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,7194.0,5117.0
12-04 10:10:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,11756.0,10364.0
12-04 10:10:49,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,5.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,8501.0,7495.0
12-04 10:10:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,7271.0,4393.0
12-04 10:10:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,7748.0,6297.0
12-04 10:10:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,8479.0,6610.0
12-04 10:10:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,6030.0,3846.0
12-04 10:10:54,0.250,0.083,99.418,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,8269.0,5927.0
12-04 10:10:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,7747.0,6063.0
12-04 10:10:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,9567.0,8197.0
12-04 10:10:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,9748.0,8246.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,8030.0,5611.0
12-04 10:10:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,8318.0,6761.0
12-04 10:11:00,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,7255.0,4179.0
12-04 10:11:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,7292.0,6222.0
12-04 10:11:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064931840.0,450592768.0,27090788352.0,2012762112.0,8511.0,6549.0
12-04 10:11:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064931840.0,450592768.0,27090788352.0,2012762112.0,7253.0,5277.0
12-04 10:11:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064931840.0,450592768.0,27090788352.0,2012762112.0,9646.0,7540.0
12-04 10:11:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450592768.0,27090788352.0,2012770304.0,25966.0,23969.0
12-04 10:11:06,0.333,0.167,99.250,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,4064915456.0,450592768.0,27090788352.0,2012778496.0,10217.0,8333.0
12-04 10:11:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064915456.0,450592768.0,27090788352.0,2012778496.0,7463.0,4642.0
12-04 10:11:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064915456.0,450592768.0,27090788352.0,2012778496.0,26704.0,24322.0
12-04 10:11:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064915456.0,450592768.0,27090788352.0,2012778496.0,9106.0,7321.0
12-04 10:11:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,8781.0,6034.0
12-04 10:11:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,27303.0,24872.0
12-04 10:11:12,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,9475.0,7292.0
12-04 10:11:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,7936.0,5489.0
12-04 10:11:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,10235.0,9575.0
12-04 10:11:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,6665.0,3991.0
12-04 10:11:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,25867.0,24057.0
12-04 10:11:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,7187.0,5066.0
12-04 10:11:18,0.250,0.167,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,9571.0,8070.0
12-04 10:11:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,6657.0,4219.0
12-04 10:11:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,8614.0,6757.0
12-04 10:11:21,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,7219.0,5070.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,9167.0,7832.0
12-04 10:11:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,7154.0,5070.0
12-04 10:11:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,9393.0,7966.0
12-04 10:11:25,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065239040.0,450592768.0,27090800640.0,2012442624.0,8125.0,6690.0
12-04 10:11:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065173504.0,450592768.0,27090800640.0,2012508160.0,8551.0,6781.0
12-04 10:11:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065173504.0,450592768.0,27090800640.0,2012508160.0,8532.0,5907.0
12-04 10:11:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065173504.0,450592768.0,27090800640.0,2012508160.0,7996.0,5636.0
12-04 10:11:29,0.0,0.083,99.583,0.334,0.0,0.0,0.0,40960.0,0.0,5.0,4065173504.0,450592768.0,27090800640.0,2012508160.0,7415.0,4733.0
12-04 10:11:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065169408.0,450592768.0,27090804736.0,2012508160.0,10509.0,9492.0
12-04 10:11:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065169408.0,450592768.0,27090804736.0,2012508160.0,8402.0,6778.0
12-04 10:11:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065169408.0,450592768.0,27090804736.0,2012508160.0,9112.0,7114.0
12-04 10:11:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065169408.0,450592768.0,27090804736.0,2012508160.0,7951.0,5633.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065177600.0,450592768.0,27090804736.0,2012499968.0,10668.0,8239.0
12-04 10:11:35,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4065161216.0,450592768.0,27090804736.0,2012516352.0,8569.0,7051.0
12-04 10:11:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065161216.0,450592768.0,27090804736.0,2012516352.0,7833.0,4841.0
12-04 10:11:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065157120.0,450592768.0,27090808832.0,2012516352.0,7821.0,5567.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065157120.0,450592768.0,27090808832.0,2012516352.0,9011.0,7023.0
12-04 10:11:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4065157120.0,450592768.0,27090808832.0,2012516352.0,8850.0,7881.0
12-04 10:11:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065157120.0,450592768.0,27090808832.0,2012516352.0,8414.0,6641.0
12-04 10:11:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065157120.0,450592768.0,27090808832.0,2012516352.0,27796.0,26840.0
12-04 10:11:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065153024.0,450592768.0,27090812928.0,2012516352.0,7271.0,4509.0
12-04 10:11:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4065153024.0,450592768.0,27090812928.0,2012516352.0,7748.0,6064.0
12-04 10:11:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065153024.0,450592768.0,27090812928.0,2012516352.0,8207.0,5922.0
12-04 10:11:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4065185792.0,450592768.0,27090812928.0,2012483584.0,7394.0,5417.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065169408.0,450592768.0,27090812928.0,2012499968.0,24894.0,22665.0
12-04 10:11:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065169408.0,450592768.0,27090812928.0,2012499968.0,6373.0,3858.0
12-04 10:11:48,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,9233.0,7835.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,8846.0,7890.0
12-04 10:11:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,8473.0,6682.0
12-04 10:11:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,8496.0,7431.0
12-04 10:11:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,8450.0,6509.0
12-04 10:11:53,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,6439.0,3858.0
12-04 10:11:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,8304.0,6056.0
12-04 10:11:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,7193.0,5118.0
12-04 10:11:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,9268.0,7993.0
12-04 10:11:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,6640.0,4040.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065161216.0,450592768.0,27090821120.0,2012499968.0,8745.0,6821.0
12-04 10:11:59,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4065161216.0,450592768.0,27090821120.0,2012499968.0,9398.0,9034.0
12-04 10:12:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065161216.0,450592768.0,27090821120.0,2012499968.0,7855.0,5444.0
12-04 10:12:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065161216.0,450592768.0,27090821120.0,2012499968.0,8067.0,6421.0
12-04 10:12:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065161216.0,450592768.0,27090821120.0,2012499968.0,7391.0,4369.0
12-04 10:12:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065161216.0,450596864.0,27090817024.0,2012499968.0,6619.0,4058.0
12-04 10:12:04,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4065157120.0,450596864.0,27090821120.0,2012499968.0,9312.0,6595.0
12-04 10:12:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065284096.0,450596864.0,27090821120.0,2012372992.0,10119.0,9090.0
12-04 10:12:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,9971.0,8531.0
12-04 10:12:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,8829.0,6992.0
12-04 10:12:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,9668.0,7823.0
12-04 10:12:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,7800.0,5010.0
12-04 10:12:10,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,8701.0,5895.0
12-04 10:12:11,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,9911.0,7442.0
12-04 10:12:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,9481.0,7288.0
12-04 10:12:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,8218.0,5729.0
12-04 10:12:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4065271808.0,450596864.0,27090833408.0,2012372992.0,11758.0,12023.0
12-04 10:12:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,7087.0,5114.0
12-04 10:12:16,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,25166.0,22756.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,6725.0,4107.0
12-04 10:12:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,8739.0,6758.0
12-04 10:12:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,9209.0,6586.0
12-04 10:12:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,7298.0,4302.0
12-04 10:12:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,7807.0,6196.0
12-04 10:12:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,9294.0,8181.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,9800.0,9715.0
12-04 10:12:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063870976.0,450596864.0,27090837504.0,2013769728.0,7168.0,5514.0
12-04 10:12:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064006144.0,450596864.0,27090837504.0,2013634560.0,7313.0,5160.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,7310.0,4480.0
12-04 10:12:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,8168.0,6626.0
12-04 10:12:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,7292.0,4344.0
12-04 10:12:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,8847.0,7257.0
12-04 10:12:30,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,8546.0,6127.0
12-04 10:12:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,7940.0,5578.0
12-04 10:12:32,0.250,0.167,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,12531.0,12984.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063993856.0,450596864.0,27090841600.0,2013642752.0,7781.0,5475.0
12-04 10:12:34,0.083,0.0,99.666,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,4063993856.0,450596864.0,27090841600.0,2013642752.0,8330.0,5405.0
12-04 10:12:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063993856.0,450596864.0,27090841600.0,2013642752.0,7815.0,5499.0
12-04 10:12:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4063993856.0,450596864.0,27090841600.0,2013642752.0,8351.0,5895.0
12-04 10:12:37,3.015,0.921,94.891,1.173,0.0,0.0,18980864.0,0.0,781.0,0.0,4070879232.0,450736128.0,27109294080.0,1988165632.0,33611.0,14730.0
12-04 10:12:38,0.416,0.749,93.511,5.241,0.0,0.083,438272.0,24576.0,13.0,2.0,4073816064.0,450736128.0,27124301824.0,1970221056.0,1635671.0,34976.0
12-04 10:12:39,0.418,0.418,91.304,7.860,0.0,0.0,1531904.0,0.0,18.0,0.0,4081201152.0,450736128.0,27146289152.0,1940848640.0,34754829.0,170219.0
12-04 10:12:40,0.584,0.500,96.997,1.918,0.0,0.0,0.0,28672.0,0.0,3.0,4083802112.0,450736128.0,27146989568.0,1937547264.0,393224.0,124880.0
12-04 10:12:41,0.250,0.083,98.500,1.167,0.0,0.0,0.0,0.0,0.0,0.0,4084703232.0,450736128.0,27147104256.0,1936531456.0,71281.0,37711.0
12-04 10:12:42,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4084830208.0,450736128.0,27147104256.0,1936404480.0,8157.0,6062.0
12-04 10:12:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4084830208.0,450736128.0,27147104256.0,1936404480.0,23953.0,21602.0
12-04 10:12:44,0.167,0.250,98.832,0.751,0.0,0.0,0.0,0.0,0.0,0.0,4086009856.0,450736128.0,27147194368.0,1935134720.0,110270.0,28995.0
12-04 10:12:45,0.417,0.417,96.831,2.335,0.0,0.0,0.0,0.0,0.0,0.0,4087992320.0,450736128.0,27147538432.0,1932808192.0,284399.0,73566.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-orderer-slave-13.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-13",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,0.537,0.278,99.027,0.112,0.0,0.045,3924.716,1007612.768,0.576,2.561,3780313088.0,919367680.0,22227394560.0,6692003840.0,0.0,0.0
12-04 09:35:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3780063232.0,919367680.0,22227398656.0,6692249600.0,7052.0,5646.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780055040.0,919367680.0,22227398656.0,6692257792.0,7459.0,5382.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,10735.0,11248.0
12-04 09:35:36,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,7005.0,4394.0
12-04 09:35:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,7848.0,5819.0
12-04 09:35:38,0.083,0.166,99.584,0.166,0.0,0.0,0.0,28672.0,0.0,2.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,7045.0,4443.0
12-04 09:35:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,7486.0,6036.0
12-04 09:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,12.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,7752.0,6516.0
12-04 09:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,8096.0,6620.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,6648.0,4797.0
12-04 09:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,10814.0,10414.0
12-04 09:35:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,6938.0,4982.0
12-04 09:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,13.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,6998.0,5023.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,6189.0,3718.0
12-04 09:35:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,8523.0,7524.0
12-04 09:35:48,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,7486.0,6219.0
12-04 09:35:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,7666.0,6446.0
12-04 09:35:50,0.167,0.083,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,3780165632.0,919367680.0,22227406848.0,6692139008.0,7109.0,5214.0
12-04 09:35:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780165632.0,919367680.0,22227406848.0,6692139008.0,25084.0,23778.0
12-04 09:35:52,0.500,0.0,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780165632.0,919367680.0,22227406848.0,6692139008.0,7216.0,5384.0
12-04 09:35:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780165632.0,919367680.0,22227406848.0,6692139008.0,7238.0,5189.0
12-04 09:35:54,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780165632.0,919367680.0,22227406848.0,6692139008.0,7098.0,5049.0
12-04 09:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780161536.0,919367680.0,22227410944.0,6692139008.0,6898.0,5050.0
12-04 09:35:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3780161536.0,919367680.0,22227410944.0,6692139008.0,32276.0,61155.0
12-04 09:35:57,3.682,3.013,93.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3821035520.0,919367680.0,22232600576.0,6646075392.0,2856355.0,3687739.0
12-04 09:35:58,3.373,2.192,94.266,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3864489984.0,919367680.0,22237655040.0,6597566464.0,2816635.0,3785891.0
12-04 09:35:59,3.172,3.172,93.489,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3927031808.0,919367680.0,22242975744.0,6529703936.0,2685932.0,3506092.0
12-04 09:36:00,3.763,2.759,93.395,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3993174016.0,919367680.0,22248226816.0,6458310656.0,2807935.0,3832321.0
12-04 09:36:01,3.023,3.023,93.871,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4058337280.0,919367680.0,22253699072.0,6387675136.0,2721989.0,3570803.0
12-04 09:36:02,3.367,2.441,93.855,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,4125384704.0,919367680.0,22258802688.0,6315524096.0,2785919.0,3789555.0
12-04 09:36:03,3.209,2.365,94.341,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4194648064.0,919367680.0,22264307712.0,6240755712.0,2780857.0,3735828.0
12-04 09:36:04,3.035,2.698,94.182,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4260966400.0,919367680.0,22269718528.0,6169026560.0,2728147.0,3571802.0
12-04 09:36:05,2.707,2.200,94.924,0.0,0.0,0.169,0.0,8192.0,0.0,1.0,4329005056.0,919367680.0,22274527232.0,6096179200.0,2704888.0,3572360.0
12-04 09:36:06,2.806,2.466,94.728,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4398632960.0,919367680.0,22280675328.0,6020403200.0,2723027.0,3569099.0
12-04 09:36:07,3.434,2.764,93.635,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4465524736.0,919367680.0,22285398016.0,5948788736.0,2750349.0,3673978.0
12-04 09:36:08,3.277,2.689,93.697,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,4538441728.0,919367680.0,22290747392.0,5870522368.0,2775377.0,3728751.0
12-04 09:36:09,3.112,2.691,94.197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4605333504.0,919367680.0,22296129536.0,5798248448.0,2698297.0,3506269.0
12-04 09:36:10,3.125,2.618,94.172,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4676964352.0,919367680.0,22301409280.0,5721337856.0,2841417.0,3893400.0
12-04 09:36:11,2.694,2.862,94.360,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4748050432.0,919367680.0,22306648064.0,5645012992.0,2649102.0,3371915.0
12-04 09:36:12,3.997,3.081,92.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4819484672.0,919367680.0,22311976960.0,5568249856.0,2822021.0,3851353.0
12-04 09:36:13,3.130,2.200,94.585,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4887760896.0,919367680.0,22317252608.0,5494697984.0,2741753.0,3664679.0
12-04 09:36:14,3.778,2.099,93.955,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,4955955200.0,919367680.0,22322520064.0,5421236224.0,2738144.0,3616219.0
12-04 09:36:15,2.879,2.456,94.496,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5025173504.0,919367680.0,22327812096.0,5346725888.0,2759814.0,3693707.0
12-04 09:36:16,2.696,2.527,94.608,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,5094559744.0,919367680.0,22332952576.0,5272199168.0,2607473.0,3279189.0
12-04 09:36:17,3.030,2.946,93.855,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5166551040.0,919367680.0,22338330624.0,5194829824.0,2825205.0,3888138.0
12-04 09:36:18,3.448,2.775,93.692,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5238657024.0,919367680.0,22343811072.0,5117243392.0,2787926.0,3753709.0
12-04 09:36:19,3.191,2.687,94.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5305896960.0,919367680.0,22349074432.0,5044740096.0,2688151.0,3504557.0
12-04 09:36:20,3.673,3.172,92.905,0.083,0.0,0.167,0.0,28672.0,0.0,3.0,5377236992.0,919367680.0,22354616320.0,4967858176.0,2832931.0,3850403.0
12-04 09:36:21,3.434,2.931,93.635,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,5449605120.0,919367680.0,22360125440.0,4889980928.0,2739519.0,3628219.0
12-04 09:36:22,4.191,2.598,93.043,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5487390720.0,919367680.0,22365216768.0,4847104000.0,2751211.0,3666051.0
12-04 09:36:23,3.500,3.167,93.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5487452160.0,919367680.0,22370869248.0,4841390080.0,2841654.0,3912778.0
12-04 09:36:24,3.414,2.914,93.505,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5487685632.0,919367680.0,22375874560.0,4836151296.0,2681709.0,3568290.0
12-04 09:36:25,3.367,2.357,94.192,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5487996928.0,919367680.0,22381531136.0,4830183424.0,2814708.0,3771090.0
12-04 09:36:26,2.969,1.866,94.826,0.170,0.0,0.170,0.0,28672.0,0.0,4.0,5488459776.0,919367680.0,22386872320.0,4824379392.0,2800114.0,3684428.0
12-04 09:36:27,3.862,2.351,93.787,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5488443392.0,919367680.0,22392336384.0,4818931712.0,2823933.0,3912459.0
12-04 09:36:28,3.741,2.993,93.101,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5488082944.0,919367680.0,22397747200.0,4813881344.0,2753022.0,3700007.0
12-04 09:36:29,3.204,2.108,94.604,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5488418816.0,919367680.0,22403043328.0,4808249344.0,2715780.0,3543045.0
12-04 09:36:30,4.355,2.848,90.871,1.759,0.0,0.168,0.0,156594176.0,0.0,267.0,5490765824.0,919367680.0,22408421376.0,4800524288.0,2856490.0,3948824.0
12-04 09:36:31,2.719,1.699,95.497,0.0,0.0,0.085,0.0,23379968.0,0.0,27.0,5490327552.0,919367680.0,22413635584.0,4795748352.0,2691061.0,3506315.0
12-04 09:36:32,3.109,2.605,93.950,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5490372608.0,919367680.0,22418792448.0,4790546432.0,2760706.0,3646586.0
12-04 09:36:33,2.884,2.375,94.656,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5490479104.0,919367680.0,22424289280.0,4784943104.0,2787413.0,3822289.0
12-04 09:36:34,2.625,2.371,94.920,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5490761728.0,919367680.0,22429741056.0,4779208704.0,2725726.0,3600096.0
12-04 09:36:35,3.586,2.752,93.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5490634752.0,919367680.0,22434947072.0,4774129664.0,2718266.0,3577131.0
12-04 09:36:36,3.434,2.429,94.054,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,5490384896.0,919367680.0,22440419328.0,4768907264.0,2724957.0,3543186.0
12-04 09:36:37,3.272,2.768,93.792,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5489885184.0,919367680.0,22445613056.0,4764213248.0,2789010.0,3795070.0
12-04 09:36:38,3.344,2.676,92.642,1.171,0.0,0.167,0.0,24576.0,0.0,3.0,5490307072.0,919367680.0,22450827264.0,4758577152.0,2739803.0,3638189.0
12-04 09:36:39,3.104,2.433,94.379,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5490417664.0,919367680.0,22456074240.0,4753219584.0,2609989.0,3396080.0
12-04 09:36:40,3.347,2.929,93.640,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5491482624.0,919367680.0,22461423616.0,4746805248.0,2771552.0,3729804.0
12-04 09:36:41,3.431,2.594,93.808,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5491687424.0,919367680.0,22466625536.0,4741398528.0,2802934.0,3769230.0
12-04 09:36:42,3.691,2.517,93.708,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5492023296.0,919367680.0,22472036352.0,4735651840.0,2816079.0,3710681.0
12-04 09:36:43,3.266,2.429,94.221,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5495799808.0,919367680.0,22476959744.0,4726951936.0,2764031.0,3700581.0
12-04 09:36:44,3.583,2.833,93.167,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,5500555264.0,919367680.0,22482042880.0,4717113344.0,2738638.0,3663795.0
12-04 09:36:45,3.125,2.196,94.595,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5505601536.0,919367680.0,22487465984.0,4706643968.0,2798792.0,3793556.0
12-04 09:36:46,3.583,2.667,93.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509214208.0,919367680.0,22492573696.0,4697923584.0,2655554.0,3433685.0
12-04 09:36:47,3.688,2.682,93.630,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5510062080.0,919367680.0,22497796096.0,4691853312.0,2853999.0,3887318.0
12-04 09:36:48,3.875,2.527,93.429,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5510074368.0,919367680.0,22503477248.0,4686159872.0,2748981.0,3664966.0
12-04 09:36:49,3.580,2.748,93.505,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5509881856.0,919367680.0,22508654592.0,4681175040.0,2667241.0,3448001.0
12-04 09:36:50,3.753,3.003,92.994,0.167,0.0,0.083,0.0,28672.0,0.0,5.0,5510864896.0,919367680.0,22514012160.0,4674834432.0,2855684.0,3948374.0
12-04 09:36:51,2.707,2.369,94.755,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5510762496.0,919367680.0,22519406592.0,4669542400.0,2776454.0,3628602.0
12-04 09:36:52,3.859,2.349,93.708,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5510750208.0,919367680.0,22524968960.0,4663992320.0,2766480.0,3735179.0
12-04 09:36:53,3.448,2.439,94.113,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509996544.0,919367680.0,22530265088.0,4659449856.0,2852001.0,3927312.0
12-04 09:36:54,2.864,2.275,94.693,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5510615040.0,919367680.0,22535450624.0,4653645824.0,2703479.0,3515404.0
12-04 09:36:55,2.951,2.277,94.604,0.0,0.0,0.169,0.0,20480.0,0.0,1.0,5510967296.0,919367680.0,22540505088.0,4648239104.0,2717940.0,3607322.0
12-04 09:36:56,3.353,2.431,93.965,0.084,0.0,0.168,0.0,24576.0,0.0,5.0,5511340032.0,919367680.0,22546046976.0,4642324480.0,2681583.0,3622794.0
12-04 09:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5511102464.0,919367680.0,22546538496.0,4642070528.0,7608.0,6177.0
12-04 09:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5511102464.0,919367680.0,22546538496.0,4642070528.0,8833.0,58036.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5511098368.0,919367680.0,22546542592.0,4642070528.0,7623.0,6244.0
12-04 09:37:00,0.083,0.167,99.667,0.0,0.0,0.083,0.0,75223040.0,0.0,78.0,5511168000.0,919367680.0,22546546688.0,4641996800.0,8036.0,6657.0
12-04 09:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,63942656.0,0.0,64.0,5511102464.0,919367680.0,22546546688.0,4642062336.0,6464.0,4107.0
12-04 09:37:02,0.166,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5511098368.0,919367680.0,22546550784.0,4642062336.0,8794.0,8309.0
12-04 09:37:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5511098368.0,919367680.0,22546550784.0,4642062336.0,6937.0,5020.0
12-04 09:37:04,1.756,1.589,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5511376896.0,919367680.0,22548557824.0,4639776768.0,1541631.0,876691.0
12-04 09:37:05,3.541,3.120,93.170,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5511114752.0,919367680.0,22555295744.0,4633300992.0,3376215.0,3947943.0
12-04 09:37:06,4.420,3.670,91.743,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5510696960.0,919367680.0,22561488896.0,4627525632.0,3431067.0,6113837.0
12-04 09:37:07,4.261,3.091,92.565,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5511127040.0,919367680.0,22567981056.0,4620603392.0,3183446.0,3889906.0
12-04 09:37:08,3.460,2.700,93.586,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,5511561216.0,919367680.0,22574149632.0,4614000640.0,3156899.0,3875534.0
12-04 09:37:09,3.892,3.553,92.386,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5511917568.0,919367680.0,22580858880.0,4606935040.0,3877539.0,4259733.0
12-04 09:37:10,3.299,2.792,93.655,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5512642560.0,919367680.0,22587686912.0,4599382016.0,3156713.0,5627452.0
12-04 09:37:11,3.956,3.283,92.677,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5512454144.0,919367680.0,22594383872.0,4592873472.0,3431422.0,4223174.0
12-04 09:37:12,3.393,2.884,93.723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5512732672.0,919367680.0,22601019392.0,4585959424.0,3316440.0,3959343.0
12-04 09:37:13,4.467,4.384,90.902,0.0,0.0,0.248,0.0,0.0,0.0,0.0,5513162752.0,919367680.0,22607495168.0,4579053568.0,3605399.0,4034779.0
12-04 09:37:14,4.037,3.616,91.085,1.009,0.0,0.252,0.0,40960.0,0.0,5.0,5513211904.0,919367680.0,22614056960.0,4572442624.0,3494661.0,6214413.0
12-04 09:37:15,3.735,2.632,93.548,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5513637888.0,919367680.0,22621384704.0,4564688896.0,3350215.0,4366941.0
12-04 09:37:16,4.007,3.422,92.404,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5513764864.0,919367680.0,22627098624.0,4558848000.0,3375993.0,3920251.0
12-04 09:37:17,4.068,3.051,92.627,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5513871360.0,919367680.0,22634262528.0,4551577600.0,3693529.0,4298858.0
12-04 09:37:18,6.307,3.568,89.959,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5517529088.0,919367680.0,22640869376.0,4541313024.0,3347396.0,5901206.0
12-04 09:37:19,3.791,3.033,93.092,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5517717504.0,919367680.0,22647345152.0,4534648832.0,3291459.0,4174241.0
12-04 09:37:20,4.319,3.738,91.611,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,5518290944.0,919367680.0,22653587456.0,4527833088.0,3296081.0,3917328.0
12-04 09:37:21,4.640,4.225,91.052,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5518192640.0,919367680.0,22660280320.0,4521238528.0,3541283.0,4067234.0
12-04 09:37:22,4.191,3.269,92.372,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5518196736.0,919367680.0,22667198464.0,4514316288.0,3427648.0,5720388.0
12-04 09:37:23,3.466,2.959,93.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5518143488.0,919367680.0,22673633280.0,4507934720.0,3206869.0,4056446.0
12-04 09:37:24,4.435,3.264,92.134,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5518618624.0,919367680.0,22680317952.0,4500774912.0,3341735.0,3804909.0
12-04 09:37:25,4.271,3.769,91.876,0.0,0.0,0.084,0.0,36864.0,0.0,4.0,5518094336.0,919367680.0,22687428608.0,4494188544.0,3618144.0,4036963.0
12-04 09:37:26,4.298,3.884,91.488,0.165,0.0,0.165,0.0,12288.0,0.0,2.0,5519163392.0,919367680.0,22693359616.0,4487188480.0,3274617.0,5693748.0
12-04 09:37:27,3.393,2.460,94.063,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5519040512.0,919367680.0,22699847680.0,4480823296.0,3201034.0,3897776.0
12-04 09:37:28,3.719,2.620,93.322,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5518753792.0,919367680.0,22706356224.0,4474601472.0,3257476.0,3707716.0
12-04 09:37:29,4.027,3.859,91.946,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5519572992.0,919367680.0,22713163776.0,4466974720.0,3622479.0,4077628.0
12-04 09:37:30,4.118,3.193,92.605,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5520457728.0,919367680.0,22719688704.0,4459565056.0,3322512.0,5842669.0
12-04 09:37:31,4.167,3.167,92.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5520240640.0,919367680.0,22725861376.0,4453609472.0,3166485.0,3802562.0
12-04 09:37:32,3.748,2.215,93.697,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5520658432.0,919367680.0,22731935744.0,4447117312.0,3402577.0,3976520.0
12-04 09:37:33,4.758,3.840,91.319,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5520375808.0,919367680.0,22739107840.0,4440227840.0,3726118.0,4397297.0
12-04 09:37:34,4.568,3.654,91.611,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5520019456.0,919367680.0,22745735168.0,4433956864.0,3304581.0,5781189.0
12-04 09:37:35,3.460,3.122,91.730,1.603,0.0,0.084,0.0,57696256.0,0.0,58.0,5520474112.0,919367680.0,22752378880.0,4426858496.0,3157198.0,3827204.0
12-04 09:37:36,4.013,3.344,92.224,0.167,0.0,0.251,0.0,148996096.0,0.0,151.0,5520330752.0,919367680.0,22758703104.0,4420677632.0,3255725.0,3715401.0
12-04 09:37:37,3.726,3.472,92.633,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5522284544.0,919367680.0,22766067712.0,4411359232.0,3557726.0,4094833.0
12-04 09:37:38,4.080,3.497,92.090,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,5529489408.0,919367680.0,22771863552.0,4398358528.0,3220350.0,3704701.0
12-04 09:37:39,5.092,3.673,91.068,0.0,0.0,0.167,0.0,40960.0,0.0,3.0,5530476544.0,919367680.0,22778212352.0,4391022592.0,3570390.0,6348153.0
12-04 09:37:40,3.707,2.696,93.429,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5530185728.0,919367680.0,22784593920.0,4384931840.0,3171101.0,3564935.0
12-04 09:37:41,4.268,3.347,92.218,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5530411008.0,919367680.0,22791434240.0,4377866240.0,3491317.0,3753706.0
12-04 09:37:42,4.087,3.003,92.827,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5530247168.0,919367680.0,22797549568.0,4371914752.0,3031182.0,3486401.0
12-04 09:37:43,4.135,2.532,93.165,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5530972160.0,919367680.0,22804029440.0,4364709888.0,3372783.0,4944264.0
12-04 09:37:44,4.340,2.298,93.191,0.085,0.0,0.085,0.0,28672.0,0.0,4.0,5531721728.0,919367680.0,22810550272.0,4357439488.0,3456267.0,5241451.0
12-04 09:37:45,3.976,3.046,92.724,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5531402240.0,919367680.0,22817234944.0,4351074304.0,3644110.0,4368199.0
12-04 09:37:46,3.778,3.191,92.863,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5531496448.0,919367680.0,22824157184.0,4344057856.0,3261231.0,3783866.0
12-04 09:37:47,4.323,3.159,92.436,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5531918336.0,919367680.0,22830059520.0,4337733632.0,3217241.0,5539231.0
12-04 09:37:48,4.017,3.347,92.636,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5532917760.0,919367680.0,22836248576.0,4330545152.0,3237815.0,3682533.0
12-04 09:37:49,3.902,3.138,92.621,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5532647424.0,919367680.0,22843224064.0,4323840000.0,3793734.0,4600587.0
12-04 09:37:50,4.205,3.364,92.010,0.252,0.0,0.168,0.0,24576.0,0.0,3.0,5533126656.0,919367680.0,22850412544.0,4316172288.0,3389363.0,5933171.0
12-04 09:37:51,3.595,3.261,92.893,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5532823552.0,919367680.0,22856667136.0,4310220800.0,3117430.0,3727115.0
12-04 09:37:52,3.966,3.291,92.574,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5533069312.0,919367680.0,22863912960.0,4302729216.0,3549076.0,4313578.0
12-04 09:37:53,4.381,3.033,92.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5533478912.0,919367680.0,22870011904.0,4296220672.0,3604362.0,4524336.0
12-04 09:37:54,4.698,3.775,91.275,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5534076928.0,919367680.0,22877388800.0,4288245760.0,3737613.0,6504494.0
12-04 09:37:55,3.701,3.028,93.272,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5534953472.0,919367680.0,22883942400.0,4280815616.0,3142808.0,3801087.0
12-04 09:37:56,4.576,3.827,91.265,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5535055872.0,919367680.0,22890840064.0,4273815552.0,3378658.0,4149162.0
12-04 09:37:57,4.992,3.130,91.794,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5535576064.0,919367680.0,22897192960.0,4266942464.0,3735558.0,4347448.0
12-04 09:37:58,3.963,3.120,92.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5535940608.0,919367680.0,22904295424.0,4259475456.0,3388259.0,5873265.0
12-04 09:37:59,4.289,3.028,92.515,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5535670272.0,919367680.0,22910590976.0,4253450240.0,3116692.0,3733935.0
12-04 09:38:00,3.853,3.434,92.630,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5535907840.0,919367680.0,22917226496.0,4246577152.0,3316872.0,3870652.0
12-04 09:38:01,4.135,3.460,92.152,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,5536104448.0,919367680.0,22923378688.0,4240228352.0,3708675.0,4252950.0
12-04 09:38:02,4.198,2.939,92.695,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,5537009664.0,919367680.0,22930497536.0,4232204288.0,3250155.0,5629779.0
12-04 09:38:03,3.043,2.705,93.914,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5536333824.0,919367680.0,22936530944.0,4226846720.0,3154679.0,3797266.0
12-04 09:38:04,2.771,1.511,95.466,0.0,0.0,0.252,0.0,28672.0,0.0,3.0,5537005568.0,919367680.0,22941335552.0,4221370368.0,2209153.0,3411948.0
12-04 09:38:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5537005568.0,919367680.0,22941335552.0,4221370368.0,7934.0,5859.0
12-04 09:38:06,0.0,0.167,99.499,0.334,0.0,0.0,0.0,188071936.0,0.0,190.0,5536096256.0,919367680.0,22941347840.0,4222267392.0,9616.0,58373.0
12-04 09:38:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5536096256.0,919367680.0,22941347840.0,4222267392.0,7528.0,5504.0
12-04 09:38:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5536096256.0,919367680.0,22941347840.0,4222267392.0,24382.0,21614.0
12-04 09:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,5536096256.0,919367680.0,22941347840.0,4222267392.0,8337.0,6419.0
12-04 09:38:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5536358400.0,919367680.0,22941347840.0,4222005248.0,9734.0,8515.0
12-04 09:38:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5536358400.0,919367680.0,22941347840.0,4222005248.0,27331.0,26761.0
12-04 09:38:12,3.866,3.613,92.437,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5535694848.0,919367680.0,22947217408.0,4216799232.0,3229739.0,3991745.0
12-04 09:38:13,4.782,3.523,91.527,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5536321536.0,919367680.0,22954479616.0,4208910336.0,3924606.0,4613984.0
12-04 09:38:14,5.004,3.223,91.433,0.170,0.0,0.170,0.0,28672.0,0.0,4.0,5536673792.0,919367680.0,22962704384.0,4200333312.0,4115070.0,6542624.0
12-04 09:38:15,5.021,3.766,90.962,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5537636352.0,919367680.0,22970679296.0,4191395840.0,3972474.0,3997963.0
12-04 09:38:16,5.079,4.663,90.092,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5537742848.0,919367680.0,22978064384.0,4183904256.0,4086494.0,6565953.0
12-04 09:38:17,4.304,3.882,91.477,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5537394688.0,919367680.0,22986866688.0,4175450112.0,3951939.0,4183478.0
12-04 09:38:18,4.637,3.710,91.400,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5537882112.0,919367680.0,22993981440.0,4167847936.0,4103777.0,6171061.0
12-04 09:38:19,5.356,3.515,91.046,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5538123776.0,919367680.0,23001661440.0,4159926272.0,4050406.0,4713268.0
12-04 09:38:20,4.392,3.547,91.892,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5538525184.0,919367680.0,23009198080.0,4151988224.0,3886312.0,5959900.0
12-04 09:38:21,5.514,4.094,90.226,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,5538766848.0,919367680.0,23017050112.0,4143894528.0,4126832.0,4342837.0
12-04 09:38:22,5.162,3.497,91.174,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5538902016.0,919367680.0,23025168384.0,4135641088.0,3692528.0,3993844.0
12-04 09:38:23,5.161,3.553,91.117,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5538938880.0,919367680.0,23032893440.0,4127879168.0,4441714.0,6810617.0
12-04 09:38:24,5.760,4.591,89.482,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,5539569664.0,919367680.0,23041245184.0,4118896640.0,4285939.0,6626337.0
12-04 09:38:25,6.040,3.356,90.436,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5539606528.0,919367680.0,23049576448.0,4110528512.0,3959284.0,4586143.0
12-04 09:38:26,5.570,3.966,90.127,0.084,0.0,0.253,0.0,36864.0,0.0,3.0,5539540992.0,919367680.0,23058055168.0,4102115328.0,4435079.0,6968534.0
12-04 09:38:27,4.983,4.402,90.449,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5539946496.0,919367680.0,23065522176.0,4094242816.0,3799466.0,4069640.0
12-04 09:38:28,4.657,3.726,91.448,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5540020224.0,919367680.0,23073947648.0,4085743616.0,4210809.0,6526383.0
12-04 09:38:29,4.373,3.196,92.262,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5540327424.0,919371776.0,23081295872.0,4078084096.0,3627732.0,4074237.0
12-04 09:38:30,5.917,4.480,89.180,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5541142528.0,919371776.0,23090536448.0,4068028416.0,4908235.0,7279013.0
12-04 09:38:31,4.010,2.389,93.601,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5540798464.0,919371776.0,23098228736.0,4060680192.0,3540936.0,4240932.0
12-04 09:38:32,5.029,4.610,89.858,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,5540880384.0,919371776.0,23106449408.0,4052377600.0,4379860.0,6761379.0
12-04 09:38:33,4.003,3.753,92.160,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5541175296.0,919371776.0,23113519104.0,4045012992.0,3392427.0,3962566.0
12-04 09:38:34,5.374,4.534,89.757,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5540978688.0,919371776.0,23122157568.0,4036571136.0,4565447.0,6661145.0
12-04 09:38:35,4.937,3.598,91.297,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5541412864.0,919371776.0,23129948160.0,4028346368.0,3932741.0,4002724.0
12-04 09:38:36,4.507,3.741,91.497,0.0,0.0,0.255,0.0,32768.0,0.0,3.0,5540356096.0,919371776.0,23137931264.0,4021420032.0,4198380.0,6591762.0
12-04 09:38:37,4.279,4.362,91.191,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5541527552.0,919371776.0,23146008576.0,4012171264.0,3980264.0,4463553.0
12-04 09:38:38,6.583,4.583,88.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5541785600.0,919371776.0,23154028544.0,4003893248.0,4740783.0,6884634.0
12-04 09:38:39,4.762,3.843,91.312,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5542363136.0,919371776.0,23161585664.0,3995758592.0,3356502.0,3754703.0
12-04 09:38:40,5.272,3.849,90.628,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5543215104.0,919371776.0,23169179648.0,3987312640.0,4256504.0,6456217.0
12-04 09:38:41,4.904,4.323,87.864,2.577,0.0,0.333,0.0,201908224.0,0.0,204.0,5543096320.0,919371776.0,23177449472.0,3979161600.0,3756402.0,4314490.0
12-04 09:38:42,6.538,4.443,88.768,0.0,0.0,0.251,0.0,31842304.0,0.0,32.0,5543432192.0,919371776.0,23185477632.0,3970797568.0,4565726.0,6715507.0
12-04 09:38:43,3.950,2.773,93.025,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5543292928.0,919371776.0,23193092096.0,3963322368.0,3303237.0,4010319.0
12-04 09:38:44,6.155,4.216,89.207,0.169,0.0,0.253,0.0,53248.0,0.0,5.0,5543194624.0,919371776.0,23202238464.0,3954274304.0,4925176.0,7153038.0
12-04 09:38:45,4.128,2.696,93.008,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5543628800.0,919371776.0,23209160704.0,3946917888.0,3377237.0,3774908.0
12-04 09:38:46,4.545,3.872,91.582,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,5544398848.0,919371776.0,23216967680.0,3938340864.0,4133027.0,5295702.0
12-04 09:38:47,5.299,3.701,90.917,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5544284160.0,919371776.0,23224307712.0,3931115520.0,4149886.0,2354781.0
12-04 09:38:48,4.096,2.901,92.747,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5544882176.0,919371776.0,23232167936.0,3922657280.0,3974614.0,9355736.0
12-04 09:38:49,5.105,4.100,90.544,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5544722432.0,919371776.0,23239647232.0,3915337728.0,4192851.0,4467095.0
12-04 09:38:50,4.847,2.806,92.007,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5545472000.0,919371776.0,23247654912.0,3906580480.0,4077191.0,6355811.0
12-04 09:38:51,3.976,3.553,92.470,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5545455616.0,919371776.0,23255707648.0,3898544128.0,3719687.0,4110978.0
12-04 09:38:52,5.046,4.205,90.496,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5545455616.0,919371776.0,23263272960.0,3890978816.0,4501565.0,6977441.0
12-04 09:38:53,4.078,3.398,92.438,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5545443328.0,919371776.0,23271268352.0,3882995712.0,3976054.0,4248900.0
12-04 09:38:54,4.458,3.785,91.590,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5546651648.0,919375872.0,23279345664.0,3873705984.0,3817638.0,5120307.0
12-04 09:38:55,4.734,4.142,90.871,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5545906176.0,919375872.0,23286833152.0,3866963968.0,4457900.0,5674852.0
12-04 09:38:56,4.603,4.351,90.711,0.084,0.0,0.251,0.0,20480.0,0.0,4.0,5546299392.0,919375872.0,23295623168.0,3857780736.0,3945225.0,6560039.0
12-04 09:38:57,5.347,4.010,90.309,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5546590208.0,919375872.0,23303102464.0,3850010624.0,4093365.0,4387373.0
12-04 09:38:58,5.154,4.904,89.609,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5546737664.0,919375872.0,23311671296.0,3841294336.0,4106420.0,6655520.0
12-04 09:38:59,4.992,4.315,90.609,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5546283008.0,919375872.0,23320391680.0,3833028608.0,4069594.0,4479431.0
12-04 09:39:00,4.908,4.659,90.266,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5548830720.0,919375872.0,23327584256.0,3823288320.0,4063959.0,5488956.0
12-04 09:39:01,5.201,3.775,90.772,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,5547659264.0,919375872.0,23335763968.0,3816280064.0,4151344.0,5463684.0
12-04 09:39:02,4.545,3.788,91.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5548150784.0,919375872.0,23343497216.0,3808055296.0,4042765.0,6459892.0
12-04 09:39:03,4.054,4.054,91.723,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5547941888.0,919375872.0,23350890496.0,3800870912.0,3959345.0,4072316.0
12-04 09:39:04,4.047,4.384,91.400,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5548531712.0,919375872.0,23359242240.0,3791929344.0,3988310.0,4543206.0
12-04 09:39:05,6.040,3.775,90.101,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5548208128.0,919375872.0,23367434240.0,3784060928.0,4365849.0,6480482.0
12-04 09:39:06,4.933,3.846,91.137,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,5547794432.0,919375872.0,23375040512.0,3776868352.0,3721328.0,6001198.0
12-04 09:39:07,5.307,4.128,90.312,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5548191744.0,919375872.0,23383482368.0,3768029184.0,4364743.0,4880679.0
12-04 09:39:08,4.917,4.750,90.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5549318144.0,919375872.0,23391612928.0,3758772224.0,3977789.0,6505205.0
12-04 09:39:09,4.718,4.297,90.733,0.0,0.0,0.253,0.0,28672.0,0.0,3.0,5549395968.0,919379968.0,23400226816.0,3750076416.0,4319849.0,4692147.0
12-04 09:39:10,6.172,4.087,89.658,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5550190592.0,919379968.0,23407886336.0,3741622272.0,4185777.0,6558793.0
12-04 09:39:11,4.810,4.051,88.608,2.363,0.0,0.169,0.0,87719936.0,0.0,90.0,5549817856.0,919379968.0,23417020416.0,3732860928.0,4137732.0,4810999.0
12-04 09:39:12,1.091,0.755,97.735,0.419,0.0,0.0,0.0,154771456.0,0.0,157.0,5549727744.0,919379968.0,23419379712.0,3730591744.0,1008603.0,2253854.0
12-04 09:39:13,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5549727744.0,919379968.0,23419379712.0,3730591744.0,10244.0,8463.0
12-04 09:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5549723648.0,919379968.0,23419383808.0,3730591744.0,9917.0,58990.0
12-04 09:39:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5549723648.0,919379968.0,23419383808.0,3730591744.0,6723.0,4335.0
12-04 09:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5549723648.0,919379968.0,23419383808.0,3730591744.0,9127.0,8581.0
12-04 09:39:17,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5549723648.0,919379968.0,23419383808.0,3730591744.0,7587.0,6165.0
12-04 09:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5549723648.0,919379968.0,23419383808.0,3730591744.0,7884.0,6309.0
12-04 09:39:19,0.924,0.756,98.235,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5549740032.0,919379968.0,23420002304.0,3729956864.0,924577.0,508432.0
12-04 09:39:20,3.626,2.698,93.592,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5549842432.0,919379968.0,23426502656.0,3723354112.0,3350197.0,3969389.0
12-04 09:39:21,7.227,4.370,88.235,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5549830144.0,919379968.0,23435640832.0,3714228224.0,4927599.0,6856773.0
12-04 09:39:22,5.298,3.394,91.225,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5550497792.0,919379968.0,23443656704.0,3705544704.0,3533933.0,4251038.0
12-04 09:39:23,5.818,4.722,89.376,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5550075904.0,919379968.0,23452205056.0,3697418240.0,5166658.0,6777541.0
12-04 09:39:24,5.542,3.946,90.428,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5551022080.0,919379968.0,23461142528.0,3687534592.0,3746096.0,6492086.0
12-04 09:39:25,6.124,4.950,88.507,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5550665728.0,919379968.0,23470280704.0,3678752768.0,5139577.0,5018748.0
12-04 09:39:26,4.770,4.351,90.628,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5551644672.0,919384064.0,23479300096.0,3668750336.0,3877176.0,6671342.0
12-04 09:39:27,6.102,4.237,89.576,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5552619520.0,919384064.0,23488061440.0,3659014144.0,5069870.0,6996693.0
12-04 09:39:28,4.078,3.568,92.184,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5551677440.0,919384064.0,23496916992.0,3651100672.0,3985271.0,5198017.0
12-04 09:39:29,6.438,5.268,87.960,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5552345088.0,919384064.0,23506997248.0,3640352768.0,5040144.0,7239156.0
12-04 09:39:30,4.333,3.398,92.014,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5553217536.0,919384064.0,23514636288.0,3631841280.0,4186953.0,4434047.0
12-04 09:39:31,4.987,3.888,90.786,0.085,0.0,0.254,0.0,36864.0,0.0,5.0,5553229824.0,919384064.0,23523983360.0,3622481920.0,4368606.0,6542466.0
12-04 09:39:32,4.677,3.741,91.156,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5553098752.0,919384064.0,23531999232.0,3614597120.0,4348555.0,6779489.0
12-04 09:39:33,4.626,4.458,90.664,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5552701440.0,919384064.0,23541592064.0,3605401600.0,4302871.0,4251712.0
12-04 09:39:34,4.627,3.856,91.431,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5553078272.0,919384064.0,23549865984.0,3596750848.0,4501660.0,6674845.0
12-04 09:39:35,5.223,4.044,90.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5553672192.0,919384064.0,23558258688.0,3587764224.0,4302496.0,4628981.0
12-04 09:39:36,5.471,3.956,90.236,0.168,0.0,0.168,0.0,45056.0,0.0,5.0,5553520640.0,919384064.0,23566585856.0,3579588608.0,4511055.0,6455128.0
12-04 09:39:37,5.042,3.866,90.924,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,5553692672.0,919384064.0,23574675456.0,3571326976.0,4098941.0,6182740.0
12-04 09:39:38,5.109,4.690,89.866,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5554073600.0,919384064.0,23583752192.0,3561869312.0,4391520.0,4328791.0
12-04 09:39:39,6.313,4.040,89.394,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5554114560.0,919384064.0,23592980480.0,3552600064.0,4407284.0,6547318.0
12-04 09:39:40,4.806,3.879,91.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5555216384.0,919384064.0,23600783360.0,3543695360.0,4190949.0,6548566.0
12-04 09:39:41,5.139,3.960,90.649,0.0,0.0,0.253,0.0,28672.0,0.0,3.0,5554790400.0,919384064.0,23609344000.0,3535560704.0,4446549.0,4478978.0
12-04 09:39:42,5.387,4.293,88.047,2.104,0.0,0.168,0.0,195665920.0,0.0,198.0,5555314688.0,919384064.0,23618170880.0,3526209536.0,4297878.0,6635092.0
12-04 09:39:43,5.877,3.778,90.176,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5555568640.0,919384064.0,23626407936.0,3517718528.0,4421827.0,4421007.0
12-04 09:39:44,5.378,4.034,90.504,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5555458048.0,919384064.0,23635406848.0,3508830208.0,4332553.0,6567674.0
12-04 09:39:45,5.281,4.946,89.522,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5556416512.0,919384064.0,23643971584.0,3499307008.0,4580073.0,7037333.0
12-04 09:39:46,5.951,4.443,89.522,0.0,0.0,0.084,0.0,40960.0,0.0,4.0,5556228096.0,919384064.0,23653462016.0,3490004992.0,4593247.0,4791044.0
12-04 09:39:47,5.285,3.691,90.940,0.0,0.0,0.084,0.0,32768.0,0.0,5.0,5556580352.0,919384064.0,23661109248.0,3482005504.0,4092988.0,6285837.0
12-04 09:39:48,5.401,3.966,90.211,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5556789248.0,919384064.0,23669833728.0,3473072128.0,4500611.0,6854916.0
12-04 09:39:49,5.551,4.542,89.655,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5556916224.0,919384064.0,23678742528.0,3464036352.0,4715579.0,5370049.0
12-04 09:39:50,5.966,4.622,89.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5558190080.0,919384064.0,23687454720.0,3454050304.0,4767441.0,7184068.0
12-04 09:39:51,5.374,3.610,90.932,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5558185984.0,919384064.0,23695900672.0,3445608448.0,4107768.0,4371109.0
12-04 09:39:52,4.962,4.121,90.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5558018048.0,919384064.0,23704592384.0,3437084672.0,4135594.0,6675641.0
12-04 09:39:53,5.867,4.762,89.201,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5558009856.0,919384064.0,23714193408.0,3427491840.0,5293160.0,7288188.0
12-04 09:39:54,4.858,4.104,90.955,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5558657024.0,919384064.0,23722336256.0,3418701824.0,3952631.0,4405324.0
12-04 09:39:55,5.857,3.735,90.153,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5558980608.0,919384064.0,23731933184.0,3408781312.0,4429625.0,5428550.0
12-04 09:39:56,5.777,3.738,90.399,0.0,0.0,0.085,0.0,28672.0,0.0,5.0,5559394304.0,919384064.0,23740518400.0,3399782400.0,4418310.0,2336272.0
12-04 09:39:57,5.303,3.535,91.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5560426496.0,919384064.0,23748440064.0,3390828544.0,4090043.0,9812998.0
12-04 09:39:58,6.959,5.468,87.490,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5560483840.0,919384064.0,23757635584.0,3381575680.0,5087941.0,7042292.0
12-04 09:39:59,3.898,3.644,92.288,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5560336384.0,919384064.0,23765909504.0,3373449216.0,3926074.0,4406921.0
12-04 09:40:00,5.259,4.411,89.992,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5560950784.0,919384064.0,23775121408.0,3363622912.0,4732452.0,6642481.0
12-04 09:40:01,5.333,4.083,90.500,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5562101760.0,919384064.0,23783153664.0,3354439680.0,3912143.0,6223436.0
12-04 09:40:02,5.584,4.146,90.186,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5560614912.0,919384064.0,23793045504.0,3346034688.0,4727765.0,4952186.0
12-04 09:40:03,4.714,4.125,90.993,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5561864192.0,919384064.0,23800270848.0,3337560064.0,4194420.0,6569190.0
12-04 09:40:04,5.415,4.399,90.017,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5561774080.0,919384064.0,23810027520.0,3327893504.0,4694730.0,6852115.0
12-04 09:40:05,5.477,4.564,89.627,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5562638336.0,919384064.0,23817363456.0,3319693312.0,4304385.0,4576536.0
12-04 09:40:06,5.351,4.599,89.799,0.084,0.0,0.167,0.0,36864.0,0.0,6.0,5561450496.0,919388160.0,23826436096.0,3311804416.0,4357631.0,6637547.0
12-04 09:40:07,5.105,4.184,90.628,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5561802752.0,919388160.0,23834464256.0,3303424000.0,4223730.0,4320173.0
12-04 09:40:08,5.169,4.407,90.169,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5562785792.0,919388160.0,23843655680.0,3293249536.0,4724057.0,6993583.0
12-04 09:40:09,5.017,4.181,90.552,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5563342848.0,919388160.0,23851319296.0,3285028864.0,4128478.0,6003636.0
12-04 09:40:10,6.005,4.337,89.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5563564032.0,919388160.0,23861067776.0,3275059200.0,4409781.0,4947294.0
12-04 09:40:11,6.511,4.674,88.397,0.167,0.0,0.250,0.0,45056.0,0.0,5.0,5563621376.0,919388160.0,23869423616.0,3266646016.0,4543632.0,6733603.0
12-04 09:40:12,5.236,3.970,87.247,3.378,0.0,0.169,0.0,151851008.0,0.0,152.0,5564325888.0,919388160.0,23878049792.0,3257315328.0,4282509.0,6407731.0
12-04 09:40:13,5.758,3.980,90.093,0.0,0.0,0.169,0.0,113205248.0,0.0,113.0,5563961344.0,919388160.0,23886544896.0,3249184768.0,4844793.0,5302053.0
12-04 09:40:14,4.874,4.034,91.008,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5564649472.0,919388160.0,23894118400.0,3240923136.0,4162015.0,6612273.0
12-04 09:40:15,5.339,3.729,90.847,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5564153856.0,919388160.0,23903002624.0,3232534528.0,4394124.0,4579198.0
12-04 09:40:16,4.669,2.886,92.190,0.0,0.0,0.255,0.0,49152.0,0.0,4.0,5564878848.0,919388160.0,23911993344.0,3222818816.0,4097222.0,6005014.0
12-04 09:40:17,4.181,3.428,92.224,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5565161472.0,919388160.0,23918837760.0,3215691776.0,3275195.0,3960790.0
12-04 09:40:18,4.549,4.044,91.323,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5565026304.0,919388160.0,23927033856.0,3207630848.0,4020092.0,6665903.0
12-04 09:40:19,4.373,3.785,91.674,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5565501440.0,919388160.0,23934877696.0,3199311872.0,3912605.0,4328323.0
12-04 09:40:20,5.627,4.689,89.514,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5565685760.0,919388160.0,23944916992.0,3189088256.0,5404099.0,7157635.0
12-04 09:40:21,5.932,4.322,89.576,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5566201856.0,919388160.0,23954763776.0,3178725376.0,4992339.0,7435560.0
12-04 09:40:22,5.148,5.063,89.705,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,5566382080.0,919388160.0,23963697152.0,3169611776.0,4848717.0,6364130.0
12-04 09:40:23,5.294,3.613,90.672,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5567062016.0,919388160.0,23971938304.0,3160690688.0,4306468.0,4387977.0
12-04 09:40:24,5.383,4.205,90.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5566816256.0,919388160.0,23980437504.0,3152437248.0,4493381.0,6898072.0
12-04 09:40:25,5.405,4.139,90.203,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5566996480.0,919388160.0,23989882880.0,3142811648.0,4686862.0,6836349.0
12-04 09:40:26,6.114,4.104,89.615,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5567332352.0,919388160.0,23998300160.0,3134058496.0,4694039.0,5444763.0
12-04 09:40:27,4.839,3.396,91.511,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5567709184.0,919388160.0,24006955008.0,3125026816.0,3839414.0,5588869.0
12-04 09:40:28,4.750,3.817,91.179,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5567942656.0,919388160.0,24015069184.0,3116679168.0,4242658.0,3405276.0
12-04 09:40:29,4.407,3.898,91.102,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5567946752.0,919388160.0,24024002560.0,3107741696.0,4383139.0,7726688.0
12-04 09:40:30,6.492,3.963,89.376,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5568327680.0,919388160.0,24032780288.0,3098583040.0,4591584.0,6712756.0
12-04 09:40:31,4.971,3.960,90.901,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5568270336.0,919388160.0,24041394176.0,3090026496.0,4197351.0,4133585.0
12-04 09:40:32,5.241,4.057,90.617,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5569097728.0,919388160.0,24049225728.0,3081367552.0,4471852.0,6923693.0
12-04 09:40:33,4.754,3.565,91.341,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5569884160.0,919388160.0,24057753600.0,3072053248.0,4275483.0,6362703.0
12-04 09:40:34,5.219,4.040,90.657,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5569720320.0,919388160.0,24065748992.0,3064221696.0,4437133.0,4516121.0
12-04 09:40:35,5.518,4.348,89.883,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5569802240.0,919388160.0,24075235328.0,3054653440.0,4299222.0,6690667.0
12-04 09:40:36,5.611,4.271,89.950,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5568794624.0,919388160.0,24083988480.0,3046907904.0,4502633.0,6863574.0
12-04 09:40:37,5.528,4.020,90.369,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5569167360.0,919388160.0,24092393472.0,3038130176.0,4197736.0,4112613.0
12-04 09:40:38,4.754,4.584,90.323,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5570052096.0,919388160.0,24101748736.0,3027890176.0,4770676.0,6948771.0
12-04 09:40:39,5.167,4.250,90.167,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,5570121728.0,919388160.0,24109264896.0,3020304384.0,4067887.0,4190315.0
12-04 09:40:40,4.851,3.915,91.064,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5570322432.0,919388160.0,24117301248.0,3012067328.0,4528003.0,6583067.0
12-04 09:40:41,4.307,4.054,91.216,0.0,0.0,0.422,0.0,24576.0,0.0,4.0,5570867200.0,919388160.0,24127012864.0,3001810944.0,4217640.0,6602060.0
12-04 09:40:42,6.509,4.565,88.673,0.085,0.0,0.169,0.0,8454144.0,0.0,10.0,5571948544.0,919388160.0,24135573504.0,2992168960.0,4910062.0,4919309.0
12-04 09:40:43,4.814,3.716,88.598,2.703,0.0,0.169,0.0,252444672.0,0.0,246.0,5572001792.0,919388160.0,24143769600.0,2983919616.0,4015672.0,6404722.0
12-04 09:40:44,5.574,4.223,90.034,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5571866624.0,919388160.0,24152748032.0,2975076352.0,4769251.0,7011068.0
12-04 09:40:45,4.458,3.616,91.505,0.252,0.0,0.168,0.0,28672.0,0.0,3.0,5571948544.0,919388160.0,24160755712.0,2966986752.0,4012099.0,4279526.0
12-04 09:40:46,5.882,4.706,89.160,0.0,0.0,0.252,0.0,53248.0,0.0,4.0,5571809280.0,919388160.0,24170176512.0,2957705216.0,4733874.0,6868734.0
12-04 09:40:47,4.710,4.121,91.001,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5572268032.0,919388160.0,24178253824.0,2949169152.0,3985994.0,4760105.0
12-04 09:40:48,5.736,5.071,88.861,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5573050368.0,919388160.0,24187441152.0,2939199488.0,4485612.0,6618891.0
12-04 09:40:49,4.641,4.219,90.970,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5573599232.0,919388160.0,24196505600.0,2929586176.0,4309255.0,6443644.0
12-04 09:40:50,5.659,3.801,90.203,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5572902912.0,919388160.0,24204619776.0,2922168320.0,4757834.0,4877055.0
12-04 09:40:51,4.326,3.223,92.197,0.170,0.0,0.085,0.0,28672.0,0.0,4.0,5572800512.0,919392256.0,24213241856.0,2913644544.0,3905207.0,6338632.0
12-04 09:40:52,6.239,4.637,89.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5575303168.0,919392256.0,24222793728.0,2901590016.0,4950113.0,6886210.0
12-04 09:40:53,4.403,3.387,92.125,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5575606272.0,919392256.0,24230658048.0,2893422592.0,3923099.0,4221590.0
12-04 09:40:54,4.928,3.993,90.909,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5575557120.0,919392256.0,24239054848.0,2885074944.0,4646909.0,6613215.0
12-04 09:40:55,5.100,3.763,90.970,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5575880704.0,919392256.0,24246890496.0,2876915712.0,3935523.0,4274737.0
12-04 09:40:56,5.635,4.121,90.160,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5576474624.0,919392256.0,24255455232.0,2867757056.0,4592065.0,6602865.0
12-04 09:40:57,4.983,3.801,90.878,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5577007104.0,919392256.0,24263704576.0,2858975232.0,4323288.0,6592312.0
12-04 09:40:58,6.633,4.618,88.581,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5577351168.0,919392256.0,24272809984.0,2849525760.0,4816023.0,5160749.0
12-04 09:40:59,5.152,4.307,90.372,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5577723904.0,919392256.0,24281104384.0,2840858624.0,4631134.0,6917538.0
12-04 09:41:00,5.165,3.810,90.855,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5577437184.0,919392256.0,24290287616.0,2831962112.0,4351238.0,4129319.0
12-04 09:41:01,5.719,4.373,89.823,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5577420800.0,919392256.0,24299700224.0,2822565888.0,4733365.0,8304534.0
12-04 09:41:02,5.705,4.362,89.681,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5578055680.0,919392256.0,24307875840.0,2813755392.0,4469646.0,7049278.0
12-04 09:41:03,4.359,3.932,91.538,0.0,0.0,0.171,0.0,12288.0,0.0,2.0,5578641408.0,919392256.0,24317050880.0,2803994624.0,4531004.0,4660042.0
12-04 09:41:04,5.946,3.769,90.201,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5578592256.0,919392256.0,24325242880.0,2795851776.0,4073498.0,6245320.0
12-04 09:41:05,4.503,4.248,91.079,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5578661888.0,919392256.0,24334495744.0,2786529280.0,4456159.0,6484315.0
12-04 09:41:06,4.637,3.541,91.568,0.0,0.0,0.253,0.0,28672.0,0.0,5.0,5577490432.0,919392256.0,24342376448.0,2779820032.0,4047188.0,4341922.0
12-04 09:41:07,5.912,4.307,89.696,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5578354688.0,919392256.0,24351322112.0,2770010112.0,4712911.0,6825727.0
12-04 09:41:08,6.121,4.797,88.916,0.0,0.0,0.165,0.0,0.0,0.0,0.0,5579755520.0,919392256.0,24359309312.0,2760622080.0,4527186.0,6840515.0
12-04 09:41:09,5.276,4.606,89.698,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,5580058624.0,919392256.0,24368046080.0,2751582208.0,4427935.0,4473414.0
12-04 09:41:10,5.228,3.373,91.400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5579714560.0,919392256.0,24376643584.0,2743328768.0,4035775.0,6278940.0
12-04 09:41:11,5.008,3.820,91.002,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5580103680.0,919392256.0,24385208320.0,2734374912.0,4478317.0,4407055.0
12-04 09:41:12,4.307,3.885,91.723,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5579972608.0,919392256.0,24393371648.0,2726342656.0,4136574.0,6424463.0
12-04 09:41:13,6.083,4.667,85.750,3.333,0.0,0.167,0.0,158613504.0,0.0,158.0,5580886016.0,919392256.0,24402108416.0,2716692480.0,4488208.0,6620305.0
12-04 09:41:14,5.603,3.565,90.662,0.0,0.0,0.170,0.0,104415232.0,0.0,108.0,5580738560.0,919392256.0,24409501696.0,2709446656.0,4335235.0,4655655.0
12-04 09:41:15,5.644,3.707,90.312,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5581606912.0,919392256.0,24419061760.0,2699018240.0,4467389.0,6600306.0
12-04 09:41:16,5.611,4.523,89.782,0.0,0.0,0.084,0.0,57344.0,0.0,6.0,5581377536.0,919396352.0,24427401216.0,2690904064.0,4402719.0,6658550.0
12-04 09:41:17,4.596,3.574,91.660,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5581901824.0,919396352.0,24435908608.0,2681872384.0,4451287.0,4736637.0
12-04 09:41:18,5.281,4.359,90.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5581488128.0,919396352.0,24444669952.0,2673524736.0,4373563.0,6474328.0
12-04 09:41:19,5.316,4.388,90.211,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5581295616.0,919396352.0,24453898240.0,2664488960.0,4514231.0,6690699.0
12-04 09:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582131200.0,919396352.0,24454406144.0,2663145472.0,9666.0,9393.0
12-04 09:41:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,5582131200.0,919396352.0,24454406144.0,2663145472.0,26741.0,76896.0
12-04 09:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,6840.0,4891.0
12-04 09:41:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,7090.0,5220.0
12-04 09:41:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,7714.0,6237.0
12-04 09:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,6696.0,4244.0
12-04 09:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,7904.0,6458.0
12-04 09:41:27,0.0,0.083,99.750,0.083,0.0,0.083,0.0,28672.0,0.0,4.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,7428.0,5964.0
12-04 09:41:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582123008.0,919396352.0,24454414336.0,2663145472.0,7914.0,6497.0
12-04 09:41:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582123008.0,919396352.0,24454414336.0,2663145472.0,7879.0,5953.0
12-04 09:41:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582643200.0,919396352.0,24454418432.0,2662621184.0,8909.0,7791.0
12-04 09:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582643200.0,919396352.0,24454418432.0,2662621184.0,7472.0,5298.0
12-04 09:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5582643200.0,919396352.0,24454418432.0,2662621184.0,7007.0,4394.0
12-04 09:41:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,7.0,5582643200.0,919396352.0,24454418432.0,2662621184.0,8376.0,6865.0
12-04 09:41:34,4.337,4.087,91.493,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5582737408.0,919396352.0,24460689408.0,2656256000.0,3423369.0,4100508.0
12-04 09:41:35,4.831,3.390,91.610,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5582442496.0,919396352.0,24468983808.0,2648256512.0,4092751.0,4769482.0
12-04 09:41:36,4.092,3.154,92.498,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5582278656.0,919396352.0,24476545024.0,2640859136.0,4082856.0,6285342.0
12-04 09:41:37,5.532,3.830,90.383,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5582213120.0,919396352.0,24485474304.0,2631995392.0,4912283.0,6782507.0
12-04 09:41:38,5.598,4.580,89.567,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5583056896.0,919396352.0,24494669824.0,2621956096.0,5095022.0,5216553.0
12-04 09:41:39,6.208,4.362,89.010,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5582876672.0,919396352.0,24505233408.0,2611572736.0,4785159.0,7075782.0
12-04 09:41:40,5.509,4.424,89.816,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5583728640.0,919396352.0,24514174976.0,2601779200.0,4290766.0,6386292.0
12-04 09:41:41,5.629,5.215,88.907,0.0,0.0,0.248,0.0,12288.0,0.0,3.0,5584011264.0,919396352.0,24522797056.0,2592874496.0,4479084.0,5358034.0
12-04 09:41:42,5.495,4.480,89.941,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5584142336.0,919396352.0,24532365312.0,2583175168.0,4804814.0,6869272.0
12-04 09:41:43,6.213,4.340,89.277,0.0,0.0,0.170,0.0,16203776.0,0.0,19.0,5584252928.0,919396352.0,24543035392.0,2572394496.0,5325878.0,7091990.0
12-04 09:41:44,6.879,4.362,88.591,0.0,0.0,0.168,0.0,124309504.0,0.0,125.0,5584703488.0,919396352.0,24551645184.0,2563334144.0,4496934.0,6413018.0
12-04 09:41:45,5.250,3.726,90.686,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5585403904.0,919396352.0,24561135616.0,2553143296.0,4475315.0,4788461.0
12-04 09:41:46,5.223,3.875,90.733,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5585240064.0,919396352.0,24569552896.0,2544889856.0,4337926.0,6237793.0
12-04 09:41:47,7.125,5.700,86.756,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5585461248.0,919396352.0,24579915776.0,2534305792.0,5455998.0,7620712.0
12-04 09:41:48,5.774,5.356,88.452,0.0,0.0,0.418,0.0,45056.0,0.0,4.0,5586391040.0,919396352.0,24590061568.0,2523230208.0,4906409.0,6991599.0
12-04 09:41:49,5.828,4.996,89.009,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5586022400.0,919396352.0,24599326720.0,2514333696.0,4614525.0,7142425.0
12-04 09:41:50,5.424,3.390,90.932,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5585940480.0,919396352.0,24608088064.0,2505654272.0,4313534.0,4621268.0
12-04 09:41:51,6.162,4.663,89.009,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,5586440192.0,919396352.0,24616255488.0,2496987136.0,4593968.0,6568208.0
12-04 09:41:52,6.566,5.135,88.047,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5586497536.0,919396352.0,24626376704.0,2486808576.0,5397601.0,7079332.0
12-04 09:41:53,6.050,4.874,88.908,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5586874368.0,919396352.0,24636899328.0,2475909120.0,4761868.0,7140463.0
12-04 09:41:54,5.700,3.772,90.277,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5587202048.0,919396352.0,24645652480.0,2466828288.0,4385197.0,4703456.0
12-04 09:41:55,5.843,4.234,89.839,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5587447808.0,919396352.0,24655007744.0,2457227264.0,4820822.0,6862633.0
12-04 09:41:56,4.530,3.419,91.624,0.256,0.0,0.171,0.0,28672.0,0.0,3.0,5588353024.0,919396352.0,24663666688.0,2447663104.0,4469465.0,6643217.0
12-04 09:41:57,6.922,5.338,87.573,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5588131840.0,919396352.0,24674283520.0,2437267456.0,5224089.0,7509793.0
12-04 09:41:58,6.414,4.051,89.283,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5587496960.0,919396352.0,24684548096.0,2427637760.0,4491944.0,4928237.0
12-04 09:41:59,6.308,4.542,88.982,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5588332544.0,919396352.0,24692817920.0,2418532352.0,4956513.0,6641783.0
12-04 09:42:00,5.843,3.556,90.601,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5589016576.0,919396352.0,24702304256.0,2408361984.0,4590536.0,7005174.0
12-04 09:42:01,5.695,4.355,89.698,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5588762624.0,919396352.0,24711122944.0,2399797248.0,4606333.0,4651053.0
12-04 09:42:02,5.156,4.311,90.194,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5589045248.0,919396352.0,24720666624.0,2389970944.0,4520135.0,6531895.0
12-04 09:42:03,5.542,4.198,89.924,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,5589495808.0,919396352.0,24729264128.0,2380922880.0,4582146.0,6449542.0
12-04 09:42:04,6.870,4.750,88.126,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5589520384.0,919396352.0,24739938304.0,2370224128.0,5771823.0,7773049.0
12-04 09:42:05,5.537,3.523,90.772,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5589856256.0,919396352.0,24749015040.0,2360811520.0,4165854.0,6310331.0
12-04 09:42:06,5.0,3.833,91.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5589594112.0,919396352.0,24757166080.0,2352922624.0,3756153.0,4327626.0
12-04 09:42:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5589577728.0,919396352.0,24757182464.0,2352922624.0,8374.0,6444.0
12-04 09:42:08,0.083,0.0,99.833,0.083,0.0,0.0,0.0,49152.0,0.0,8.0,5589569536.0,919400448.0,24757186560.0,2352922624.0,16180.0,835222.0
12-04 09:42:09,3.898,2.712,93.136,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5590568960.0,919400448.0,24762658816.0,2346450944.0,3540651.0,4264155.0
12-04 09:42:10,9.275,6.745,83.642,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5590913024.0,919400448.0,24777089024.0,2331676672.0,7456234.0,4471811.0
12-04 09:42:11,8.312,6.870,84.224,0.0,0.0,0.594,0.0,0.0,0.0,0.0,5591162880.0,919400448.0,24792592384.0,2315923456.0,7285570.0,14018122.0
12-04 09:42:12,9.677,6.791,83.362,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5591240704.0,919400448.0,24808038400.0,2300399616.0,7704975.0,9721185.0
12-04 09:42:13,7.259,4.782,87.703,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5591891968.0,919400448.0,24819593216.0,2288193536.0,5814778.0,9231614.0
12-04 09:42:14,7.286,6.281,82.915,3.266,0.0,0.251,0.0,263675904.0,0.0,259.0,5591941120.0,919400448.0,24831160320.0,2276577280.0,5836471.0,7769515.0
12-04 09:42:15,5.523,4.163,90.059,0.0,0.0,0.255,0.0,21168128.0,0.0,23.0,5592858624.0,919400448.0,24840105984.0,2266714112.0,4821351.0,6492748.0
12-04 09:42:16,5.433,4.160,90.153,0.0,0.0,0.255,0.0,12288.0,0.0,3.0,5592936448.0,919400448.0,24850034688.0,2256707584.0,4908867.0,4733954.0
12-04 09:42:17,5.072,3.973,90.702,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5593460736.0,919400448.0,24859074560.0,2247143424.0,4459164.0,6364960.0
12-04 09:42:18,5.312,4.132,90.304,0.0,0.0,0.253,0.0,49152.0,0.0,4.0,5593509888.0,919400448.0,24867999744.0,2238169088.0,4455442.0,7202009.0
12-04 09:42:19,5.161,4.399,90.017,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5593780224.0,919400448.0,24877121536.0,2228776960.0,4730149.0,4937535.0
12-04 09:42:20,6.795,5.117,87.752,0.168,0.0,0.168,0.0,16384.0,0.0,3.0,5594112000.0,919400448.0,24886820864.0,2218745856.0,5044056.0,6829765.0
12-04 09:42:21,6.360,5.021,88.368,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5593743360.0,919400448.0,24896094208.0,2209841152.0,5085703.0,7011404.0
12-04 09:42:22,5.828,4.561,89.527,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5594525696.0,919400448.0,24906993664.0,2198159360.0,4875646.0,7424663.0
12-04 09:42:23,5.649,4.975,89.292,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5595267072.0,919400448.0,24915537920.0,2188873728.0,4889182.0,6811412.0
12-04 09:42:24,4.569,3.469,91.794,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5595234304.0,919400448.0,24924094464.0,2180349952.0,4119142.0,4167857.0
12-04 09:42:25,5.462,4.034,90.504,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5595582464.0,919400448.0,24932794368.0,2171301888.0,4240381.0,6418581.0
12-04 09:42:26,5.394,3.596,90.668,0.171,0.0,0.171,0.0,20480.0,0.0,4.0,5595541504.0,919400448.0,24942186496.0,2161950720.0,4845113.0,6791896.0
12-04 09:42:27,5.867,5.442,88.605,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5596155904.0,919400448.0,24952487936.0,2151034880.0,5682278.0,7724239.0
12-04 09:42:28,6.208,4.446,89.178,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5596282880.0,919404544.0,24961867776.0,2141523968.0,4430581.0,4622901.0
12-04 09:42:29,5.312,4.384,90.135,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5596348416.0,919404544.0,24971182080.0,2132144128.0,4497548.0,6780234.0
12-04 09:42:30,5.946,4.690,89.112,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5597753344.0,919404544.0,24979804160.0,2122117120.0,4623812.0,7009003.0
12-04 09:42:31,6.234,5.139,88.037,0.168,0.0,0.421,0.0,28672.0,0.0,3.0,5596409856.0,919404544.0,24990691328.0,2112573440.0,5471197.0,7752188.0
12-04 09:42:32,6.578,4.829,88.510,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5596823552.0,919404544.0,25000280064.0,2102571008.0,4589178.0,4495182.0
12-04 09:42:33,4.966,3.788,91.162,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5597642752.0,919404544.0,25008365568.0,2093666304.0,4147392.0,6250591.0
12-04 09:42:34,5.872,5.537,88.339,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5597966336.0,919404544.0,25018392576.0,2083315712.0,5102155.0,7348788.0
12-04 09:42:35,5.872,4.766,89.106,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5597962240.0,919404544.0,25029201920.0,2072510464.0,5181132.0,7196297.0
12-04 09:42:36,5.671,5.004,88.991,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5597761536.0,919404544.0,25037963264.0,2063949824.0,4734614.0,4671180.0
12-04 09:42:37,5.495,4.057,90.194,0.0,0.0,0.254,0.0,12288.0,0.0,2.0,5598224384.0,919404544.0,25046593536.0,2054856704.0,4748088.0,7017056.0
12-04 09:42:38,6.433,4.762,88.722,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5597949952.0,919404544.0,25056473088.0,2045251584.0,4868490.0,6538446.0
12-04 09:42:39,5.495,4.580,89.759,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5599657984.0,919404544.0,25065439232.0,2034577408.0,4119920.0,6523162.0
12-04 09:42:40,6.333,5.167,88.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5599141888.0,919404544.0,25075200000.0,2025332736.0,4863584.0,5187883.0
12-04 09:42:41,6.213,4.766,88.596,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5599666176.0,919404544.0,25086390272.0,2013618176.0,5394633.0,7594423.0
12-04 09:42:42,6.376,4.111,89.346,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5602095104.0,919404544.0,25094361088.0,2003218432.0,4386608.0,3276949.0
12-04 09:42:43,5.424,4.153,90.169,0.169,0.0,0.085,0.0,28672.0,0.0,4.0,5601792000.0,919404544.0,25103581184.0,1994301440.0,4686158.0,9956410.0
12-04 09:42:44,5.800,5.054,86.081,2.900,0.0,0.166,0.0,113090560.0,0.0,112.0,5603057664.0,919404544.0,25112039424.0,1984577536.0,4411949.0,4766232.0
12-04 09:42:45,4.665,4.411,90.161,0.679,0.0,0.085,0.0,173432832.0,0.0,172.0,5602500608.0,919404544.0,25120665600.0,1976508416.0,4512468.0,6474110.0
12-04 09:42:46,5.334,4.657,89.754,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5602623488.0,919404544.0,25129971712.0,1967079424.0,4971042.0,6752711.0
12-04 09:42:47,4.971,3.707,91.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5603356672.0,919404544.0,25138921472.0,1957396480.0,4109582.0,4241119.0
12-04 09:42:48,5.051,3.682,91.096,0.0,0.0,0.171,0.0,40960.0,0.0,3.0,5603090432.0,919404544.0,25148219392.0,1948364800.0,4683219.0,6816553.0
12-04 09:42:49,5.640,4.545,89.478,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5604298752.0,919404544.0,25156874240.0,1938501632.0,4806115.0,6365322.0
12-04 09:42:50,6.035,5.113,88.684,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,5603799040.0,919404544.0,25167335424.0,1928540160.0,4884232.0,6638543.0
12-04 09:42:51,5.622,3.407,90.630,0.0,0.0,0.341,0.0,12288.0,0.0,3.0,5604458496.0,919404544.0,25175756800.0,1919459328.0,4396834.0,6583208.0
12-04 09:42:52,6.234,4.128,89.469,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5604425728.0,919404544.0,25185456128.0,1909792768.0,4742816.0,4663645.0
12-04 09:42:53,4.924,3.311,91.596,0.0,0.0,0.170,0.0,28672.0,0.0,3.0,5604777984.0,919404544.0,25194643456.0,1900253184.0,4274004.0,6650600.0
12-04 09:42:54,5.353,4.163,90.314,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5604679680.0,919404544.0,25203331072.0,1891663872.0,4783929.0,6651657.0
12-04 09:42:55,5.375,4.437,89.846,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5605056512.0,919404544.0,25213206528.0,1881411584.0,5085932.0,5494364.0
12-04 09:42:56,5.316,3.629,90.886,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5605519360.0,919404544.0,25221632000.0,1872523264.0,4432560.0,6420209.0
12-04 09:42:57,7.414,4.465,87.953,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5606383616.0,919404544.0,25231675392.0,1861615616.0,5112602.0,6862492.0
12-04 09:42:58,6.192,4.100,89.623,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5606309888.0,919404544.0,25240502272.0,1852862464.0,4520540.0,6304152.0
12-04 09:42:59,4.542,3.869,91.421,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5606498304.0,919404544.0,25249161216.0,1844015104.0,3999824.0,4121920.0
12-04 09:43:00,4.953,4.099,90.777,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5606637568.0,919404544.0,25257799680.0,1835237376.0,4775773.0,6718095.0
12-04 09:43:01,5.616,4.023,90.109,0.168,0.0,0.084,0.0,20480.0,0.0,3.0,5606903808.0,919404544.0,25266216960.0,1826553856.0,4513565.0,6513045.0
12-04 09:43:02,5.644,4.549,89.722,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5607460864.0,919404544.0,25275772928.0,1816440832.0,4803285.0,6689969.0
12-04 09:43:03,5.369,4.614,89.765,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5607542784.0,919404544.0,25285275648.0,1806856192.0,4581025.0,4430671.0
12-04 09:43:04,5.366,4.003,90.375,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5607657472.0,919404544.0,25293799424.0,1798217728.0,4942773.0,6993071.0
12-04 09:43:05,5.584,5.161,89.002,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5608235008.0,919404544.0,25304301568.0,1787138048.0,5177015.0,7229743.0
12-04 09:43:06,6.040,3.943,89.597,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,5606854656.0,919404544.0,25314439168.0,1778380800.0,4445085.0,6938507.0
12-04 09:43:07,5.135,4.377,90.404,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5607620608.0,919404544.0,25323261952.0,1768792064.0,4454608.0,4646178.0
12-04 09:43:08,5.664,4.057,90.025,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5608554496.0,919404544.0,25332264960.0,1758855168.0,4725460.0,6420857.0
12-04 09:43:09,4.911,3.726,91.363,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5609029632.0,919404544.0,25340043264.0,1750601728.0,4504143.0,6543536.0
12-04 09:43:10,6.639,5.546,87.563,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5609959424.0,919404544.0,25350123520.0,1739591680.0,5465701.0,7483431.0
12-04 09:43:11,6.349,5.347,87.970,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5610123264.0,919404544.0,25361035264.0,1728516096.0,5176922.0,7586770.0
12-04 09:43:12,0.251,0.167,99.499,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5609709568.0,919404544.0,25362743296.0,1727221760.0,187710.0,16181.0
12-04 09:43:13,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5609963520.0,919404544.0,25362751488.0,1726959616.0,16284.0,692340.0
12-04 09:43:14,3.550,2.620,93.745,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5610438656.0,919404544.0,25366765568.0,1722470400.0,2820613.0,1769739.0
12-04 09:43:15,7.673,6.905,82.268,2.643,0.0,0.512,0.0,227123200.0,0.0,220.0,5611040768.0,919404544.0,25380610048.0,1708023808.0,7187326.0,10396718.0
12-04 09:43:16,8.088,5.813,85.678,0.0,0.0,0.421,0.0,31744000.0,0.0,33.0,5610844160.0,919404544.0,25394233344.0,1694597120.0,6524016.0,9602160.0
12-04 09:43:17,9.007,8.081,82.744,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5611323392.0,919404544.0,25409544192.0,1678807040.0,7716882.0,10839469.0
12-04 09:43:18,8.122,6.176,85.195,0.169,0.0,0.338,0.0,53248.0,0.0,5.0,5611061248.0,919404544.0,25422925824.0,1665687552.0,6757146.0,8348125.0
12-04 09:43:19,5.756,4.210,89.948,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5611601920.0,919404544.0,25434693632.0,1653379072.0,5394482.0,7176488.0
12-04 09:43:20,6.050,4.034,89.580,0.0,0.0,0.336,0.0,49152.0,0.0,5.0,5612154880.0,919404544.0,25443917824.0,1643601920.0,4738350.0,6917095.0
12-04 09:43:21,5.490,4.139,90.287,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5612613632.0,919404544.0,25452711936.0,1634349056.0,4693573.0,6956459.0
12-04 09:43:22,5.038,3.587,91.204,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5612503040.0,919404544.0,25462030336.0,1625141248.0,4677758.0,4734573.0
12-04 09:43:23,6.711,5.034,88.003,0.0,0.0,0.252,0.0,28672.0,0.0,3.0,5612953600.0,919404544.0,25471643648.0,1615077376.0,5257952.0,7590904.0
12-04 09:43:24,5.659,5.068,88.851,0.084,0.0,0.338,0.0,12288.0,0.0,2.0,5613477888.0,919404544.0,25481760768.0,1604435968.0,5243915.0,6968069.0
12-04 09:43:25,5.640,3.956,90.404,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5613502464.0,919404544.0,25490968576.0,1595203584.0,4022878.0,6587712.0
12-04 09:43:26,5.523,3.229,91.079,0.0,0.0,0.170,0.0,12288.0,0.0,3.0,5613748224.0,919404544.0,25499340800.0,1586585600.0,4575460.0,4722587.0
12-04 09:43:27,6.203,4.778,88.852,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5613309952.0,919404544.0,25508352000.0,1578012672.0,4645425.0,6436720.0
12-04 09:43:28,5.971,4.794,89.066,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5613494272.0,919404544.0,25518370816.0,1567809536.0,4857083.0,7313335.0
12-04 09:43:29,6.066,4.465,89.385,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5614583808.0,919404544.0,25527648256.0,1557442560.0,4987675.0,6820392.0
12-04 09:43:30,5.942,4.244,89.389,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5615075328.0,919404544.0,25536806912.0,1547792384.0,4988040.0,4937830.0
12-04 09:43:31,4.987,4.057,90.702,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5615128576.0,919404544.0,25546293248.0,1538252800.0,4519464.0,6911244.0
12-04 09:43:32,5.294,3.361,91.008,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5615136768.0,919404544.0,25554571264.0,1529966592.0,4207720.0,6182485.0
12-04 09:43:33,6.589,5.671,87.490,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5615849472.0,919404544.0,25563721728.0,1520103424.0,5311783.0,7375289.0
12-04 09:43:34,2.843,2.258,94.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5615595520.0,919404544.0,25570271232.0,1513807872.0,2378079.0,2345499.0
12-04 09:43:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615595520.0,919404544.0,25570271232.0,1513807872.0,8438.0,7258.0
12-04 09:43:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,31728.0,607679.0
12-04 09:43:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,7960.0,6414.0
12-04 09:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,6477.0,3922.0
12-04 09:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,7000.0,5024.0
12-04 09:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,7293.0,5434.0
12-04 09:43:41,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,24226.0,22228.0
12-04 09:43:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614440448.0,919404544.0,25570283520.0,1514950656.0,7494.0,6058.0
12-04 09:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614440448.0,919404544.0,25570283520.0,1514950656.0,10343.0,9264.0
12-04 09:43:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5614440448.0,919404544.0,25570283520.0,1514950656.0,7778.0,6454.0
12-04 09:43:45,0.083,0.250,97.750,1.917,0.0,0.0,0.0,111910912.0,0.0,114.0,5614637056.0,919404544.0,25570283520.0,1514754048.0,8472.0,6723.0
12-04 09:43:46,0.0,0.0,99.917,0.0,0.0,0.083,0.0,85372928.0,0.0,89.0,5614407680.0,919404544.0,25570283520.0,1514983424.0,7632.0,3835.0
12-04 09:43:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5614407680.0,919404544.0,25570283520.0,1514983424.0,7092.0,4985.0
12-04 09:43:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614407680.0,919404544.0,25570283520.0,1514983424.0,7424.0,5899.0
12-04 09:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614407680.0,919404544.0,25570283520.0,1514983424.0,7071.0,5050.0
12-04 09:43:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,5615050752.0,919404544.0,25570283520.0,1514340352.0,7212.0,5505.0
12-04 09:43:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615050752.0,919404544.0,25570283520.0,1514340352.0,26270.0,25961.0
12-04 09:43:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,7150.0,5263.0
12-04 09:43:53,0.083,0.166,99.501,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,8279.0,7297.0
12-04 09:43:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,6989.0,5167.0
12-04 09:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,7554.0,5620.0
12-04 09:43:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,6894.0,5026.0
12-04 09:43:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,8218.0,7314.0
12-04 09:43:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615042560.0,919404544.0,25570291712.0,1514340352.0,7554.0,6037.0
12-04 09:43:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5615042560.0,919404544.0,25570291712.0,1514340352.0,6386.0,3904.0
12-04 09:44:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615042560.0,919404544.0,25570291712.0,1514340352.0,8052.0,6910.0
12-04 09:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,8807.0,8443.0
12-04 09:44:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,7180.0,5318.0
12-04 09:44:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,6220.0,3813.0
12-04 09:44:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,10360.0,8674.0
12-04 09:44:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,8312.0,6598.0
12-04 09:44:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,8201.0,6042.0
12-04 09:44:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,8312.0,6599.0
12-04 09:44:08,3.707,2.527,93.597,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5614178304.0,919404544.0,25575186432.0,1510309888.0,3012784.0,3925432.0
12-04 09:44:09,4.322,3.051,92.458,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5615087616.0,919404544.0,25581318144.0,1503268864.0,3981587.0,4458881.0
12-04 09:44:10,6.198,4.355,89.280,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5615779840.0,919404544.0,25591349248.0,1492545536.0,4536561.0,6727781.0
12-04 09:44:11,5.942,3.820,89.813,0.085,0.0,0.340,0.0,20480.0,0.0,3.0,5616214016.0,919404544.0,25601523712.0,1481936896.0,4923261.0,5537926.0
12-04 09:44:12,6.885,3.610,89.253,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5616214016.0,919404544.0,25611476992.0,1471983616.0,4929720.0,7061245.0
12-04 09:44:13,6.605,5.184,87.876,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5616746496.0,919404544.0,25621008384.0,1461919744.0,5255723.0,7279997.0
12-04 09:44:14,5.475,3.678,90.590,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5616545792.0,919404544.0,25630986240.0,1452142592.0,4838849.0,7312648.0
12-04 09:44:15,6.728,4.626,88.310,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5616881664.0,919404544.0,25640443904.0,1442349056.0,4834864.0,6830875.0
12-04 09:44:16,6.438,5.017,87.960,0.251,0.0,0.334,0.0,28672.0,0.0,3.0,5617197056.0,919404544.0,25650614272.0,1431863296.0,5162515.0,7202002.0
12-04 09:44:17,6.383,4.766,88.766,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5617860608.0,919404544.0,25661165568.0,1420648448.0,5477377.0,7915574.0
12-04 09:44:18,4.709,3.853,91.267,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5618253824.0,919404544.0,25670991872.0,1410428928.0,4700833.0,4841388.0
12-04 09:44:19,6.297,5.206,88.077,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5618225152.0,919404544.0,25680941056.0,1400508416.0,5225369.0,7175916.0
12-04 09:44:20,6.078,5.412,88.260,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5618667520.0,919404544.0,25690816512.0,1390190592.0,4993358.0,7011291.0
12-04 09:44:21,6.908,4.212,88.627,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5618905088.0,919404544.0,25700913152.0,1379856384.0,4847014.0,6761629.0
12-04 09:44:22,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5619294208.0,919404544.0,25701412864.0,1378967552.0,117412.0,43638.0
12-04 09:44:23,3.943,2.517,93.289,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5618974720.0,919404544.0,25706446848.0,1374253056.0,3139845.0,3365456.0
12-04 09:44:24,11.470,7.222,80.884,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5618880512.0,919404544.0,25724612608.0,1356181504.0,8797835.0,13495580.0
12-04 09:44:25,7.822,6.812,85.114,0.0,0.0,0.252,0.0,32088064.0,0.0,36.0,5619499008.0,919404544.0,25736949760.0,1343225856.0,6788194.0,8055162.0
12-04 09:44:26,6.820,5.115,87.894,0.0,0.0,0.171,0.0,102146048.0,0.0,98.0,5620629504.0,919404544.0,25748631552.0,1330413568.0,6020241.0,6979911.0
12-04 09:44:27,6.489,4.992,88.353,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5620633600.0,919404544.0,25759207424.0,1319833600.0,4861235.0,6856542.0
12-04 09:44:28,5.438,4.418,89.635,0.255,0.0,0.255,0.0,53248.0,0.0,5.0,5621182464.0,919404544.0,25768882176.0,1309609984.0,5095016.0,7054676.0
12-04 09:44:29,6.797,3.738,89.380,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5621370880.0,919404544.0,25777557504.0,1300746240.0,4724587.0,7030722.0
12-04 09:44:30,7.383,5.789,86.745,0.0,0.0,0.084,0.0,26828800.0,0.0,27.0,5622018048.0,919404544.0,25788715008.0,1288941568.0,5800308.0,7244511.0
12-04 09:44:31,5.574,4.476,89.780,0.0,0.0,0.169,0.0,56926208.0,0.0,57.0,5621383168.0,919404544.0,25798529024.0,1279762432.0,4780017.0,6648002.0
12-04 09:44:32,6.050,4.538,88.992,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5621624832.0,919404544.0,25808285696.0,1269764096.0,5049381.0,6917270.0
12-04 09:44:33,6.465,4.534,88.749,0.0,0.0,0.252,0.0,36864.0,0.0,3.0,5622272000.0,919408640.0,25817935872.0,1259462656.0,5119853.0,6111247.0
12-04 09:44:34,6.571,4.465,88.543,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5623005184.0,919408640.0,25828380672.0,1248284672.0,5193287.0,6209509.0
12-04 09:44:35,5.366,4.855,89.438,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5622771712.0,919408640.0,25838661632.0,1238237184.0,5129541.0,7454936.0
12-04 09:44:36,6.050,4.706,88.908,0.0,0.0,0.336,0.0,12288.0,0.0,3.0,5621903360.0,919408640.0,25848795136.0,1228972032.0,4954079.0,7130366.0
12-04 09:44:37,6.155,4.469,89.123,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5623091200.0,919408640.0,25858752512.0,1217826816.0,5063597.0,7188239.0
12-04 09:44:38,6.313,5.135,88.468,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5623635968.0,919408640.0,25868763136.0,1207271424.0,5241860.0,7286495.0
12-04 09:44:39,5.603,4.754,89.304,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5623902208.0,919408640.0,25879289856.0,1196478464.0,5259411.0,7135385.0
12-04 09:44:40,5.897,4.549,89.132,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5624446976.0,919408640.0,25888587776.0,1186635776.0,4920281.0,6920530.0
12-04 09:44:41,6.560,4.710,88.730,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5624238080.0,919408640.0,25898549248.0,1176883200.0,5130888.0,6835773.0
12-04 09:44:42,5.705,4.950,89.094,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5624766464.0,919408640.0,25908252672.0,1166651392.0,4953000.0,5427368.0
12-04 09:44:43,7.239,5.219,87.458,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5625167872.0,919408640.0,25918533632.0,1155969024.0,5328929.0,7513588.0
12-04 09:44:44,6.040,4.950,88.758,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5625589760.0,919408640.0,25928302592.0,1145778176.0,4963920.0,7165861.0
12-04 09:44:45,6.397,4.966,88.384,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5625823232.0,919408640.0,25938243584.0,1135603712.0,5443038.0,7349442.0
12-04 09:44:46,5.917,4.565,89.265,0.085,0.0,0.169,0.0,20480.0,0.0,3.0,5626023936.0,919408640.0,25947725824.0,1125920768.0,5037450.0,6596383.0
12-04 09:44:47,7.065,5.803,86.964,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5626540032.0,919408640.0,25959485440.0,1113645056.0,5812733.0,7662785.0
12-04 09:44:48,6.318,4.212,89.301,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5626421248.0,919408640.0,25969139712.0,1104109568.0,4931275.0,6702816.0
12-04 09:44:49,7.179,4.307,88.176,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5626257408.0,919408640.0,25979715584.0,1093697536.0,5486650.0,8146216.0
12-04 09:44:50,6.181,4.234,89.246,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5627719680.0,919408640.0,25989537792.0,1082413056.0,5083752.0,7342116.0
12-04 09:44:51,6.250,4.307,88.936,0.253,0.0,0.253,0.0,28672.0,0.0,3.0,5627379712.0,919408640.0,25998385152.0,1073905664.0,4666893.0,4748617.0
12-04 09:44:52,6.583,5.167,88.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5627367424.0,919408640.0,26008588288.0,1063714816.0,5069125.0,6974391.0
12-04 09:44:53,4.623,3.596,91.524,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5627609088.0,919408640.0,26017345536.0,1054715904.0,4648256.0,6400859.0
12-04 09:44:54,7.783,5.922,85.871,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5627764736.0,919408640.0,26030190592.0,1041715200.0,6509057.0,7895877.0
12-04 09:44:55,6.392,4.542,88.898,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5628485632.0,919408640.0,26039914496.0,1031270400.0,5080681.0,3176558.0
12-04 09:44:56,7.414,4.886,87.447,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5628805120.0,919408640.0,26050961408.0,1019904000.0,5089508.0,12476995.0
12-04 09:44:57,5.119,4.181,90.444,0.171,0.0,0.085,0.0,12288.0,0.0,2.0,5628977152.0,919408640.0,26059444224.0,1011249152.0,4914488.0,6863285.0
12-04 09:44:58,6.593,4.311,88.926,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5628956672.0,919412736.0,26069807104.0,1000902656.0,4981946.0,7009486.0
12-04 09:44:59,6.287,4.443,89.103,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5629386752.0,919412736.0,26079383552.0,990896128.0,4854212.0,4832326.0
12-04 09:45:00,6.155,4.300,89.039,0.253,0.0,0.253,0.0,13365248.0,0.0,17.0,5629710336.0,919412736.0,26089459712.0,980496384.0,4954051.0,6833026.0
12-04 09:45:01,5.356,4.435,85.774,4.268,0.0,0.167,0.0,264241152.0,0.0,257.0,5629779968.0,919412736.0,26098085888.0,971800576.0,4369092.0,7091731.0
12-04 09:45:02,5.937,4.580,89.228,0.0,0.0,0.254,0.0,28286976.0,0.0,28.0,5630595072.0,919412736.0,26108502016.0,960569344.0,5198217.0,6726519.0
12-04 09:45:03,5.872,4.511,89.447,0.085,0.0,0.085,0.0,90112.0,0.0,6.0,5630578688.0,919412736.0,26119184384.0,949903360.0,5144388.0,7221880.0
12-04 09:45:04,6.297,4.870,88.581,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5631729664.0,919412736.0,26128482304.0,939454464.0,5008000.0,5048565.0
12-04 09:45:05,5.405,3.970,90.456,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5631979520.0,919412736.0,26137767936.0,929918976.0,4433166.0,6440945.0
12-04 09:45:06,5.584,3.694,90.636,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5631336448.0,919412736.0,26147459072.0,920870912.0,4997738.0,6483089.0
12-04 09:45:07,6.245,4.726,88.608,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5631156224.0,919412736.0,26158034944.0,910475264.0,5308196.0,7340985.0
12-04 09:45:08,5.339,4.322,90.169,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5632053248.0,919412736.0,26167406592.0,900206592.0,4830374.0,7170262.0
12-04 09:45:09,6.678,5.676,87.312,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5632897024.0,919412736.0,26177667072.0,889102336.0,5487108.0,7374034.0
12-04 09:45:10,6.383,3.830,89.532,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5633277952.0,919412736.0,26186706944.0,879681536.0,4843802.0,6591589.0
12-04 09:45:11,6.403,4.971,88.458,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5633347584.0,919412736.0,26197487616.0,868831232.0,5268096.0,7149437.0
12-04 09:45:12,5.892,4.630,89.226,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5633216512.0,919412736.0,26207084544.0,859365376.0,5046980.0,5168496.0
12-04 09:45:13,6.234,5.055,88.458,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5633667072.0,919412736.0,26216738816.0,849260544.0,5193950.0,7248208.0
12-04 09:45:14,6.239,4.047,89.629,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5633662976.0,919412736.0,26226925568.0,839077888.0,4904999.0,7281021.0
12-04 09:45:15,7.173,4.641,87.679,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,5634838528.0,919412736.0,26237894656.0,826933248.0,5622889.0,7602450.0
12-04 09:45:16,6.045,4.534,89.169,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5634514944.0,919412736.0,26247884800.0,817266688.0,4832367.0,6424548.0
12-04 09:45:17,5.772,4.160,89.813,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5634859008.0,919412736.0,26257096704.0,807710720.0,4973985.0,6594346.0
12-04 09:45:18,5.415,3.892,90.525,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5634887680.0,919412736.0,26265350144.0,799428608.0,4573812.0,6933767.0
12-04 09:45:19,6.091,4.738,88.832,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5635088384.0,919412736.0,26276298752.0,788279296.0,5361701.0,5622254.0
12-04 09:45:20,5.863,4.271,89.615,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5635461120.0,919412736.0,26285969408.0,778235904.0,4593728.0,6728417.0
12-04 09:45:21,6.129,4.702,89.001,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,5635829760.0,919412736.0,26294870016.0,768966656.0,4847222.0,6778927.0
12-04 09:45:22,6.835,4.810,88.186,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5636083712.0,919412736.0,26305568768.0,758013952.0,5198246.0,6977114.0
12-04 09:45:23,4.034,2.857,92.941,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5636259840.0,919412736.0,26312757248.0,750649344.0,3290301.0,3624595.0
12-04 09:45:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5636325376.0,919412736.0,26312818688.0,750522368.0,6874.0,5099.0
12-04 09:45:25,1.671,1.253,97.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5636415488.0,919412736.0,26314379264.0,748871680.0,1378932.0,2313355.0
12-04 09:45:26,7.653,5.442,86.565,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,5636648960.0,919412736.0,26325409792.0,737607680.0,6222933.0,6357947.0
12-04 09:45:27,8.992,7.479,83.277,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5637201920.0,919412736.0,26342387712.0,720076800.0,7215027.0,4048986.0
12-04 09:45:28,3.050,2.308,94.559,0.0,0.0,0.082,0.0,16384.0,0.0,2.0,5637345280.0,919412736.0,26344910848.0,717410304.0,1761745.0,10547498.0
12-04 09:45:29,5.714,4.874,89.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5636755456.0,919412736.0,26354233344.0,708677632.0,4930033.0,4956831.0
12-04 09:45:30,10.513,8.376,80.769,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5638774784.0,919412736.0,26371973120.0,688918528.0,8896609.0,12030118.0
12-04 09:45:31,7.045,4.983,85.309,2.320,0.0,0.344,0.0,99655680.0,0.0,103.0,5638352896.0,919412736.0,26385195008.0,676118528.0,6207070.0,6512578.0
12-04 09:45:32,7.270,5.410,86.306,0.761,0.0,0.254,0.0,194097152.0,0.0,192.0,5638561792.0,919412736.0,26396942336.0,664162304.0,6084804.0,10399648.0
12-04 09:45:33,9.214,7.439,82.840,0.0,0.0,0.507,0.0,53248.0,0.0,4.0,5639401472.0,919416832.0,26412163072.0,648097792.0,7724431.0,11125949.0
12-04 09:45:34,5.514,4.344,89.891,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5639204864.0,919416832.0,26420850688.0,639606784.0,4363143.0,4383376.0
12-04 09:45:35,8.326,6.224,84.945,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5640732672.0,919416832.0,26433548288.0,625381376.0,6538250.0,10176272.0
12-04 09:45:36,5.330,3.553,90.948,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5639069696.0,919416832.0,26442510336.0,618082304.0,4450466.0,4984724.0
12-04 09:45:37,6.588,4.730,88.514,0.0,0.0,0.169,0.0,65536.0,0.0,10.0,5639913472.0,919416832.0,26453889024.0,605859840.0,5353831.0,7609556.0
12-04 09:45:38,8.263,5.312,86.172,0.084,0.0,0.169,0.0,28672.0,0.0,4.0,5640261632.0,919416832.0,26465144832.0,594255872.0,5923308.0,7903844.0
12-04 09:45:39,6.186,4.831,88.898,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5640609792.0,919416832.0,26475683840.0,583368704.0,5382626.0,7290934.0
12-04 09:45:40,6.949,4.407,88.475,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5641105408.0,919416832.0,26486013952.0,572542976.0,5514514.0,7608427.0
12-04 09:45:41,6.218,5.042,88.403,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5641170944.0,919416832.0,26496311296.0,562180096.0,5122885.0,7077689.0
12-04 09:45:42,6.318,5.897,87.616,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5641752576.0,919416832.0,26507182080.0,550727680.0,5652254.0,7790045.0
12-04 09:45:43,5.378,4.286,90.084,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5642215424.0,919416832.0,26515578880.0,541868032.0,4461766.0,6555802.0
12-04 09:45:44,5.867,5.017,88.861,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5642227712.0,919416832.0,26526040064.0,531394560.0,5409689.0,6958894.0
12-04 09:45:45,6.633,5.038,88.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5641932800.0,919416832.0,26537013248.0,520716288.0,5366463.0,7506341.0
12-04 09:45:46,4.818,4.142,90.871,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5642780672.0,919416832.0,26545418240.0,511463424.0,4170435.0,4493733.0
12-04 09:45:47,5.922,4.399,89.509,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5642989568.0,919416832.0,26554818560.0,501854208.0,5129843.0,6848323.0
12-04 09:45:48,5.823,4.219,89.705,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5643612160.0,919420928.0,26564853760.0,491192320.0,4946901.0,6904919.0
12-04 09:45:49,6.438,4.599,88.880,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5643878400.0,919420928.0,26573950976.0,481828864.0,4930038.0,7018719.0
12-04 09:45:50,5.612,4.082,90.136,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5644656640.0,919420928.0,26583744512.0,471257088.0,4893797.0,6512653.0
12-04 09:45:51,8.078,5.102,86.565,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5644156928.0,919420928.0,26594832384.0,460668928.0,5695397.0,7222113.0
12-04 09:45:52,5.927,5.419,88.569,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5644566528.0,919420928.0,26605789184.0,449302528.0,5484957.0,7213835.0
12-04 09:45:53,4.983,4.899,90.034,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5644980224.0,919420928.0,26615246848.0,439431168.0,4689678.0,6662588.0
12-04 09:45:54,7.282,5.165,87.384,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5645389824.0,919420928.0,26627457024.0,426811392.0,5890649.0,7914525.0
12-04 09:45:55,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5645443072.0,919420928.0,26628513792.0,425701376.0,312413.0,172078.0
12-04 09:45:56,0.166,0.083,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,5645434880.0,919420928.0,26628521984.0,425701376.0,16378.0,1166762.0
12-04 09:45:57,2.517,2.181,95.302,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5645701120.0,919420928.0,26631430144.0,422526976.0,2317691.0,1413491.0
12-04 09:45:58,6.349,5.514,87.719,0.0,0.0,0.418,0.0,16384.0,0.0,2.0,5645672448.0,919420928.0,26642046976.0,411938816.0,5155044.0,7190157.0
12-04 09:45:59,7.245,5.729,86.942,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5646487552.0,919420928.0,26654834688.0,398336000.0,5920317.0,5285800.0
12-04 09:46:00,4.237,4.237,91.271,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5646524416.0,919420928.0,26663608320.0,389525504.0,4364021.0,9778063.0
12-04 09:46:01,10.357,7.895,81.579,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5646880768.0,919420928.0,26680029184.0,372748288.0,8477690.0,11132257.0
12-04 09:46:02,8.831,7.317,79.310,4.121,0.0,0.421,0.0,222248960.0,0.0,222.0,5647687680.0,919420928.0,26694303744.0,357666816.0,7283773.0,10534033.0
12-04 09:46:03,9.075,7.125,83.630,0.0,0.0,0.170,0.0,83402752.0,0.0,86.0,5647974400.0,919420928.0,26710315008.0,341368832.0,7684378.0,9782729.0
12-04 09:46:04,6.935,5.479,87.243,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5647794176.0,919420928.0,26722344960.0,329519104.0,6417838.0,7634000.0
12-04 09:46:05,7.101,4.649,87.997,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5647921152.0,919420928.0,26733121536.0,318615552.0,5236754.0,7094119.0
12-04 09:46:06,6.224,4.710,88.814,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5647130624.0,919420928.0,26742689792.0,309837824.0,5244947.0,7497976.0
12-04 09:46:07,6.007,5.161,88.663,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5647810560.0,919420928.0,26753740800.0,298106880.0,5277064.0,7389175.0
12-04 09:46:08,6.160,5.654,87.764,0.084,0.0,0.338,0.0,28672.0,0.0,4.0,5649117184.0,919420928.0,26765131776.0,285409280.0,5759745.0,6857303.0
12-04 09:46:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5648932864.0,919420928.0,26766061568.0,284663808.0,8548.0,6803.0
12-04 09:46:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649559552.0,919420928.0,26766069760.0,284028928.0,19963.0,1683575.0
12-04 09:46:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649559552.0,919420928.0,26766069760.0,284028928.0,11472.0,11661.0
12-04 09:46:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5649555456.0,919420928.0,26766073856.0,284028928.0,7618.0,5286.0
12-04 09:46:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5649555456.0,919420928.0,26766073856.0,284028928.0,10400.0,8540.0
12-04 09:46:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5649555456.0,919420928.0,26766073856.0,284028928.0,6934.0,4930.0
12-04 09:46:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649555456.0,919420928.0,26766073856.0,284028928.0,6697.0,4397.0
12-04 09:46:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649555456.0,919420928.0,26766073856.0,284028928.0,7071.0,5050.0
12-04 09:46:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649555456.0,919420928.0,26766073856.0,284028928.0,6120.0,3693.0
12-04 09:46:18,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5649555456.0,919420928.0,26766073856.0,284028928.0,7428.0,5965.0
12-04 09:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649555456.0,919420928.0,26766073856.0,284028928.0,9390.0,9568.0
12-04 09:46:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5649555456.0,919420928.0,26766073856.0,284028928.0,6934.0,4996.0
12-04 09:46:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5649555456.0,919420928.0,26766073856.0,284028928.0,26172.0,25430.0
12-04 09:46:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649555456.0,919420928.0,26766073856.0,284028928.0,6120.0,3693.0
12-04 09:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649551360.0,919420928.0,26766077952.0,284028928.0,7034.0,5085.0
12-04 09:46:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5649551360.0,919420928.0,26766077952.0,284028928.0,6246.0,3764.0
12-04 09:46:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649551360.0,919420928.0,26766077952.0,284028928.0,9440.0,9261.0
12-04 09:46:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5649551360.0,919420928.0,26766077952.0,284028928.0,6290.0,4129.0
12-04 09:46:27,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649551360.0,919420928.0,26766077952.0,284028928.0,8308.0,7297.0
12-04 09:46:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649551360.0,919420928.0,26766077952.0,284028928.0,7714.0,6285.0
12-04 09:46:29,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649547264.0,919420928.0,26766082048.0,284028928.0,8283.0,7781.0
12-04 09:46:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5650063360.0,919420928.0,26766082048.0,283512832.0,7844.0,6027.0
12-04 09:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5650063360.0,919420928.0,26766082048.0,283512832.0,6813.0,4352.0
12-04 09:46:32,0.0,0.083,99.666,0.250,0.0,0.0,0.0,44617728.0,0.0,49.0,5650063360.0,919420928.0,26766082048.0,283512832.0,6781.0,4232.0
12-04 09:46:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28028928.0,0.0,29.0,5650063360.0,919420928.0,26766082048.0,283512832.0,7461.0,5447.0
12-04 09:46:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650059264.0,919420928.0,26766086144.0,283512832.0,8114.0,6523.0
12-04 09:46:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650059264.0,919420928.0,26766086144.0,283512832.0,9147.0,8197.0
12-04 09:46:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,5649158144.0,919425024.0,26766086144.0,284409856.0,7495.0,5405.0
12-04 09:46:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649158144.0,919425024.0,26766086144.0,284409856.0,9302.0,8944.0
12-04 09:46:38,0.083,0.083,99.584,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,5649158144.0,919425024.0,26766086144.0,284409856.0,7565.0,6201.0
12-04 09:46:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649158144.0,919425024.0,26766086144.0,284409856.0,6406.0,3868.0
12-04 09:46:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649158144.0,919425024.0,26766086144.0,284409856.0,6730.0,4567.0
12-04 09:46:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649158144.0,919425024.0,26766086144.0,284409856.0,8183.0,5849.0
12-04 09:46:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5649158144.0,919425024.0,26766086144.0,284409856.0,6894.0,4930.0
12-04 09:46:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649154048.0,919425024.0,26766090240.0,284409856.0,11479.0,11070.0
12-04 09:46:44,4.606,2.931,92.044,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5648162816.0,919425024.0,26771955712.0,279535616.0,3338767.0,4101927.0
12-04 09:46:45,4.996,4.064,90.940,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5648134144.0,919425024.0,26780721152.0,270798848.0,4390723.0,4295305.0
12-04 09:46:46,7.184,6.771,85.797,0.0,0.0,0.248,0.0,0.0,0.0,0.0,5649510400.0,919425024.0,26790551552.0,259592192.0,5596683.0,7741742.0
12-04 09:46:47,6.172,5.088,88.490,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,5649412096.0,919425024.0,26801729536.0,248512512.0,4884038.0,6814886.0
12-04 09:46:48,6.899,4.089,88.671,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5649530880.0,919425024.0,26812563456.0,237559808.0,5551610.0,7866925.0
12-04 09:46:49,6.897,4.962,87.889,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5649752064.0,919425024.0,26822643712.0,227258368.0,5295228.0,7113265.0
12-04 09:46:50,7.373,5.678,86.441,0.254,0.0,0.254,3407872.0,684032.0,41.0,18.0,5649678336.0,911757312.0,26817798144.0,239845376.0,5742198.0,7489899.0
12-04 09:46:51,6.007,5.076,88.494,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5649952768.0,911757312.0,26828218368.0,229150720.0,5356941.0,6830999.0
12-04 09:46:52,6.845,5.426,87.479,0.0,0.0,0.250,0.0,532480.0,0.0,7.0,5650186240.0,905027584.0,26816987136.0,246878208.0,5222826.0,7314986.0
12-04 09:46:53,6.655,5.307,87.869,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5650522112.0,905027584.0,26827079680.0,236449792.0,5365937.0,7340209.0
12-04 09:46:54,7.203,4.746,87.712,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5650296832.0,905027584.0,26837987328.0,225767424.0,5382095.0,6989502.0
12-04 09:46:55,7.107,4.315,88.409,0.0,0.0,0.169,0.0,532480.0,0.0,12.0,5650763776.0,898617344.0,26822090752.0,247607296.0,5422691.0,7460841.0
12-04 09:46:56,6.973,5.272,87.500,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5650800640.0,898617344.0,26833801216.0,235859968.0,5945707.0,7807999.0
12-04 09:46:57,6.839,6.172,86.739,0.0,0.0,0.250,0.0,536576.0,0.0,10.0,5651492864.0,892358656.0,26814734336.0,260493312.0,5556578.0,7160180.0
12-04 09:46:58,5.589,3.353,91.058,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5650604032.0,892358656.0,26825256960.0,250859520.0,5010018.0,6983095.0
12-04 09:46:59,5.047,2.994,91.788,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5650907136.0,892358656.0,26834747392.0,241065984.0,4483228.0,7048431.0
12-04 09:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650890752.0,892358656.0,26834890752.0,240939008.0,6874.0,4981.0
12-04 09:47:01,4.289,2.607,93.019,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5650419712.0,892358656.0,26839949312.0,236351488.0,3433540.0,3944793.0
12-04 09:47:02,8.673,6.378,84.524,0.170,0.0,0.255,0.0,544768.0,0.0,10.0,5651841024.0,886173696.0,26820407296.0,260657152.0,7243280.0,10739875.0
12-04 09:47:03,8.647,7.106,83.733,0.0,0.0,0.514,0.0,16384.0,0.0,2.0,5651226624.0,886173696.0,26836701184.0,244977664.0,7984223.0,11638636.0
12-04 09:47:04,9.891,7.460,82.313,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5651292160.0,886173696.0,26852519936.0,229093376.0,7502627.0,9034093.0
12-04 09:47:05,8.917,6.500,84.333,0.0,0.0,0.250,0.0,4096.0,0.0,1.0,5651210240.0,883183616.0,26847629312.0,237056000.0,6590775.0,9971428.0
12-04 09:47:06,8.165,5.303,86.364,0.0,0.0,0.168,8192.0,0.0,2.0,0.0,5650485248.0,883183616.0,26859110400.0,226299904.0,5809808.0,7625415.0
12-04 09:47:07,7.131,5.872,86.577,0.168,0.0,0.252,0.0,372736.0,0.0,14.0,5650993152.0,880238592.0,26851565568.0,236281856.0,5890234.0,6250880.0
12-04 09:47:08,6.768,4.399,88.748,0.0,0.0,0.085,0.0,299008.0,0.0,5.0,5652439040.0,877297664.0,26842349568.0,246992896.0,5375034.0,3044394.0
12-04 09:47:09,7.583,5.750,86.333,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5651771392.0,877297664.0,26852888576.0,237121536.0,5854541.0,12672305.0
12-04 09:47:10,5.797,4.604,89.429,0.0,0.0,0.171,0.0,208896.0,0.0,6.0,5653086208.0,874377216.0,26843099136.0,248516608.0,5055759.0,7062299.0
12-04 09:47:11,7.877,5.804,85.987,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5651808256.0,874377216.0,26855010304.0,237883392.0,5598058.0,7475071.0
12-04 09:47:12,5.396,5.143,89.123,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5651914752.0,874377216.0,26864984064.0,227803136.0,5092237.0,6826358.0
12-04 09:47:13,6.361,5.344,88.041,0.085,0.0,0.170,0.0,303104.0,0.0,10.0,5652291584.0,871428096.0,26853097472.0,242262016.0,5483933.0,7367508.0
12-04 09:47:14,6.261,4.992,88.579,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5652213760.0,871428096.0,26864492544.0,230944768.0,5305837.0,7011264.0
12-04 09:47:15,6.650,5.653,87.448,0.0,0.0,0.249,0.0,282624.0,0.0,6.0,5652295680.0,868503552.0,26852360192.0,245919744.0,5194307.0,6617704.0
12-04 09:47:16,6.566,5.219,87.963,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5652054016.0,868503552.0,26862919680.0,235601920.0,5578348.0,7433746.0
12-04 09:47:17,6.582,5.401,87.257,0.591,0.0,0.169,0.0,24682496.0,0.0,33.0,5653037056.0,865607680.0,26851770368.0,248664064.0,5499888.0,7492527.0
12-04 09:47:18,5.617,5.277,76.085,12.851,0.0,0.170,0.0,263192576.0,0.0,471.0,5652901888.0,865607680.0,26861776896.0,238792704.0,5300078.0,6981958.0
12-04 09:47:19,6.522,4.933,85.702,2.592,0.0,0.251,0.0,80228352.0,0.0,159.0,5652983808.0,865611776.0,26871377920.0,229105664.0,4695905.0,6797471.0
12-04 09:47:20,7.692,5.268,86.873,0.0,0.0,0.167,0.0,233472.0,0.0,3.0,5652717568.0,862752768.0,26859028480.0,244580352.0,5389942.0,7117347.0
12-04 09:47:21,6.843,4.790,88.195,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5652578304.0,862752768.0,26870296576.0,233451520.0,5992363.0,7875673.0
12-04 09:47:22,6.124,5.034,88.507,0.0,0.0,0.336,0.0,294912.0,0.0,7.0,5653540864.0,859869184.0,26856742912.0,248926208.0,5172344.0,6620850.0
12-04 09:47:23,7.253,4.778,87.799,0.0,0.0,0.171,0.0,40960.0,0.0,3.0,5653557248.0,859869184.0,26867699712.0,237953024.0,5945215.0,7881365.0
12-04 09:47:24,6.946,5.021,87.699,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5652578304.0,859869184.0,26878386176.0,228245504.0,5603395.0,7145505.0
12-04 09:47:25,5.966,5.126,88.571,0.168,0.0,0.168,0.0,262144.0,0.0,5.0,5652762624.0,856981504.0,26863996928.0,245338112.0,4898718.0,7080125.0
12-04 09:47:26,6.229,5.303,88.215,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5652946944.0,856981504.0,26874146816.0,235003904.0,5292145.0,6812080.0
12-04 09:47:27,6.778,4.854,88.117,0.0,0.0,0.251,0.0,262144.0,0.0,8.0,5652811776.0,854110208.0,26859343872.0,252813312.0,5140195.0,6955878.0
12-04 09:47:28,6.485,5.375,87.884,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5652672512.0,854110208.0,26869886976.0,242409472.0,5961182.0,7782495.0
12-04 09:47:29,6.465,5.374,87.825,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5652598784.0,854110208.0,26881097728.0,231272448.0,5458837.0,8121457.0
12-04 09:47:30,6.430,5.499,87.817,0.0,0.0,0.254,0.0,299008.0,0.0,9.0,5652832256.0,851259392.0,26865684480.0,249303040.0,5478109.0,7382776.0
12-04 09:47:31,6.446,5.089,88.041,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5652869120.0,851259392.0,26876411904.0,238538752.0,5642007.0,7710402.0
12-04 09:47:32,7.264,4.730,87.838,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5652684800.0,851259392.0,26886881280.0,228253696.0,5368585.0,6887078.0
12-04 09:47:33,5.537,5.451,88.842,0.0,0.0,0.170,0.0,286720.0,0.0,8.0,5653307392.0,848420864.0,26869940224.0,247410688.0,5386163.0,7518681.0
12-04 09:47:34,7.239,5.892,86.532,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5653196800.0,848420864.0,26881732608.0,235728896.0,5997196.0,7850904.0
12-04 09:47:35,5.828,4.307,89.611,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5653508096.0,848420864.0,26891231232.0,225918976.0,4978932.0,6838396.0
12-04 09:47:36,6.081,5.152,88.682,0.0,0.0,0.084,0.0,286720.0,0.0,5.0,5652623360.0,845651968.0,26873569280.0,247234560.0,5117222.0,6997830.0
12-04 09:47:37,6.706,5.603,87.351,0.170,0.0,0.170,0.0,20480.0,0.0,3.0,5653200896.0,845651968.0,26884976640.0,235249664.0,6014889.0,8054419.0
12-04 09:47:38,0.667,0.583,98.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5653303296.0,845651968.0,26887475200.0,232648704.0,506724.0,271168.0
12-04 09:47:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5653299200.0,845651968.0,26887479296.0,232648704.0,19589.0,1916615.0
12-04 09:47:40,1.754,1.253,96.909,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5653045248.0,845651968.0,26889129984.0,231251968.0,1396722.0,992531.0
12-04 09:47:41,6.281,5.444,88.023,0.0,0.0,0.251,0.0,262144.0,0.0,4.0,5654560768.0,842833920.0,26869792768.0,251891712.0,5178424.0,6929660.0
12-04 09:47:42,10.967,8.204,80.138,0.086,0.0,0.604,0.0,28672.0,0.0,3.0,5653258240.0,842833920.0,26889641984.0,233345024.0,10224492.0,12189517.0
12-04 09:47:43,7.953,4.992,86.802,0.0,0.0,0.254,0.0,360448.0,0.0,11.0,5654261760.0,840011776.0,26871533568.0,253272064.0,5732128.0,10775144.0
12-04 09:47:44,11.565,8.844,79.252,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5653561344.0,840011776.0,26891321344.0,234184704.0,9607761.0,12548585.0
12-04 09:47:45,10.580,7.509,81.314,0.0,0.0,0.597,0.0,266240.0,0.0,6.0,5653716992.0,837185536.0,26877763584.0,250413056.0,8369678.0,11327423.0
12-04 09:47:46,8.088,7.077,84.414,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5653377024.0,837185536.0,26891018240.0,237498368.0,7398912.0,11455910.0
12-04 09:47:47,7.589,6.914,85.329,0.0,0.0,0.169,0.0,290816.0,0.0,5.0,5653442560.0,834371584.0,26872442880.0,258822144.0,6248931.0,8214329.0
12-04 09:47:48,6.908,4.718,88.037,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,5652901888.0,834371584.0,26883641344.0,248164352.0,5266688.0,6865255.0
12-04 09:47:49,5.897,5.641,82.051,6.154,0.0,0.256,0.0,241455104.0,0.0,458.0,5653053440.0,834371584.0,26894319616.0,237334528.0,5631151.0,7563618.0
12-04 09:47:50,6.667,5.167,87.500,0.417,0.0,0.250,0.0,90062848.0,0.0,173.0,5653041152.0,834371584.0,26904563712.0,227102720.0,5021593.0,6789239.0
12-04 09:47:51,6.542,4.758,88.530,0.0,0.0,0.170,0.0,278528.0,0.0,6.0,5653356544.0,831549440.0,26883010560.0,251162624.0,5488675.0,7153676.0
12-04 09:47:52,7.191,5.017,87.542,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5653188608.0,831549440.0,26892623872.0,241717248.0,5399119.0,7250259.0
12-04 09:47:53,7.179,4.645,88.091,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,5653282816.0,831549440.0,26903736320.0,230510592.0,5398057.0,7216612.0
12-04 09:47:54,6.129,5.290,88.161,0.168,0.0,0.252,0.0,319488.0,0.0,7.0,5653544960.0,828735488.0,26880831488.0,255967232.0,5345440.0,7243276.0
12-04 09:47:55,6.207,4.252,89.371,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5653913600.0,828735488.0,26891079680.0,245350400.0,5142216.0,6783446.0
12-04 09:47:56,6.847,5.495,87.489,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5653549056.0,828735488.0,26902302720.0,234491904.0,5746117.0,7737622.0
12-04 09:47:57,7.483,5.187,86.990,0.0,0.0,0.340,0.0,278528.0,0.0,3.0,5654003712.0,825917440.0,26880094208.0,259063808.0,6057303.0,7705246.0
12-04 09:47:58,6.723,5.126,87.983,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5653893120.0,825917440.0,26890383360.0,248885248.0,5007483.0,6756682.0
12-04 09:47:59,7.071,4.882,87.879,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5653192704.0,825917440.0,26901032960.0,238936064.0,5539568.0,7506941.0
12-04 09:48:00,7.775,5.376,86.600,0.083,0.0,0.165,0.0,12288.0,0.0,2.0,5653692416.0,825917440.0,26911232000.0,228237312.0,5184232.0,7252636.0
12-04 09:48:01,5.579,5.072,89.265,0.0,0.0,0.085,0.0,299008.0,0.0,3.0,5653737472.0,823115776.0,26886942720.0,255283200.0,5070318.0,6777366.0
12-04 09:48:02,6.706,5.008,87.861,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5653635072.0,823115776.0,26897252352.0,245075968.0,5783780.0,7670986.0
12-04 09:48:03,7.077,6.078,86.511,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5653102592.0,823115776.0,26909085696.0,233775104.0,5714377.0,7311503.0
12-04 09:48:04,5.957,5.191,88.681,0.0,0.0,0.170,0.0,24576.0,0.0,2.0,5655326720.0,821510144.0,26899066880.0,243175424.0,5342286.0,7265439.0
12-04 09:48:05,5.128,4.359,90.342,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5653622784.0,821510144.0,26909220864.0,234725376.0,4901204.0,6492228.0
12-04 09:48:06,6.650,5.303,87.458,0.253,0.0,0.337,0.0,196608.0,0.0,7.0,5653942272.0,820080640.0,26901258240.0,243798016.0,5580979.0,7172837.0
12-04 09:48:07,6.071,4.216,89.460,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5652832256.0,819822592.0,26908540928.0,237883392.0,4854000.0,6781370.0
12-04 09:48:08,7.203,5.508,87.203,0.0,0.0,0.085,0.0,151552.0,0.0,6.0,5654605824.0,818479104.0,26902388736.0,243605504.0,5977470.0,7906390.0
12-04 09:48:09,6.309,3.922,89.599,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5653983232.0,818479104.0,26912419840.0,234196992.0,5262030.0,6710782.0
12-04 09:48:10,4.946,4.359,90.528,0.0,0.0,0.168,0.0,135168.0,0.0,7.0,5655326720.0,816971776.0,26901757952.0,245022720.0,4106758.0,6492078.0
12-04 09:48:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655375872.0,816971776.0,26901835776.0,244895744.0,9681.0,8979.0
12-04 09:48:12,0.167,0.084,99.582,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5655543808.0,816971776.0,26901921792.0,244641792.0,220737.0,730031.0
12-04 09:48:13,4.030,3.107,92.695,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5654269952.0,816971776.0,26906980352.0,240857088.0,3025699.0,2514962.0
12-04 09:48:14,6.678,4.987,87.997,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5653889024.0,816971776.0,26917371904.0,230846464.0,5573030.0,8339631.0
12-04 09:48:15,10.522,7.870,81.266,0.0,0.0,0.342,0.0,143360.0,0.0,3.0,5653884928.0,815370240.0,26913746944.0,236077056.0,9008595.0,12106998.0
12-04 09:48:16,10.185,8.418,81.229,0.0,0.0,0.168,0.0,180224.0,0.0,5.0,5654417408.0,813768704.0,26908753920.0,242139136.0,8255119.0,10937220.0
12-04 09:48:17,9.576,7.797,82.203,0.169,0.0,0.254,0.0,28672.0,0.0,3.0,5653929984.0,813768704.0,26924900352.0,226480128.0,7991407.0,10336215.0
12-04 09:48:18,9.153,6.610,83.983,0.0,0.0,0.254,0.0,143360.0,0.0,5.0,5653917696.0,812417024.0,26921406464.0,231337984.0,7357975.0,11147574.0
12-04 09:48:19,9.504,7.738,82.170,0.0,0.0,0.589,0.0,90112.0,0.0,4.0,5654650880.0,811069440.0,26917900288.0,235458560.0,7524721.0,9976877.0
12-04 09:48:20,5.091,4.400,83.607,6.730,0.0,0.173,0.0,235294720.0,0.0,449.0,5656449024.0,809721856.0,26910220288.0,242688000.0,5369018.0,7094995.0
12-04 09:48:21,6.218,4.344,88.586,0.596,0.0,0.256,0.0,94662656.0,0.0,183.0,5655199744.0,809721856.0,26920210432.0,233947136.0,5306551.0,6824477.0
12-04 09:48:22,6.255,5.410,88.250,0.0,0.0,0.085,0.0,28672.0,0.0,2.0,5654413312.0,808374272.0,26913021952.0,243269632.0,5553198.0,7429879.0
12-04 09:48:23,6.468,4.681,88.426,0.170,0.0,0.255,0.0,61440.0,0.0,5.0,5654360064.0,808374272.0,26922741760.0,233603072.0,5531678.0,7335843.0
12-04 09:48:24,7.667,6.0,86.167,0.0,0.0,0.167,0.0,204800.0,0.0,6.0,5653905408.0,807026688.0,26915401728.0,242745344.0,5564517.0,7904363.0
12-04 09:48:25,6.876,5.008,87.861,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5653573632.0,807026688.0,26926321664.0,232157184.0,5656136.0,7993096.0
12-04 09:48:26,6.525,5.593,87.627,0.0,0.0,0.254,0.0,131072.0,0.0,7.0,5654298624.0,805687296.0,26918666240.0,240427008.0,5893601.0,8262936.0
12-04 09:48:27,7.077,4.996,87.677,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5654806528.0,805687296.0,26928697344.0,229888000.0,5258543.0,7052409.0
12-04 09:48:28,7.379,4.580,87.871,0.0,0.0,0.170,0.0,167936.0,0.0,6.0,5654925312.0,804343808.0,26920660992.0,239149056.0,5690584.0,7977935.0
12-04 09:48:29,6.079,5.223,88.356,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5654921216.0,804343808.0,26931585024.0,228229120.0,5913152.0,8110270.0
12-04 09:48:30,6.040,5.621,88.171,0.0,0.0,0.168,0.0,151552.0,0.0,4.0,5655621632.0,803000320.0,26922139648.0,238317568.0,5278947.0,7176444.0
12-04 09:48:31,6.308,5.299,88.141,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5654863872.0,803000320.0,26932891648.0,228323328.0,5212172.0,6957716.0
12-04 09:48:32,6.633,4.592,88.520,0.0,0.0,0.255,0.0,122880.0,0.0,3.0,5654994944.0,801656832.0,26923896832.0,238530560.0,5414852.0,7004614.0
12-04 09:48:33,6.582,5.232,87.932,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5654781952.0,801656832.0,26934439936.0,228200448.0,5623614.0,7727894.0
12-04 09:48:34,5.997,5.152,88.682,0.0,0.0,0.169,0.0,151552.0,0.0,4.0,5654265856.0,800305152.0,26925252608.0,239255552.0,5236891.0,6881823.0
12-04 09:48:35,5.917,4.734,89.096,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5653962752.0,800305152.0,26935590912.0,229220352.0,5070180.0,7369947.0
12-04 09:48:36,6.655,5.461,87.713,0.0,0.0,0.171,0.0,110592.0,0.0,5.0,5653303296.0,798953472.0,26926804992.0,240017408.0,5687638.0,6992879.0
12-04 09:48:37,6.661,4.890,88.196,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5653458944.0,798953472.0,26936619008.0,230047744.0,5435962.0,7118516.0
12-04 09:48:38,6.830,5.143,87.774,0.084,0.0,0.169,0.0,118784.0,0.0,5.0,5654425600.0,797601792.0,26926796800.0,240254976.0,5666519.0,7595505.0
12-04 09:48:39,6.297,4.954,88.413,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5654396928.0,797601792.0,26937270272.0,229810176.0,5129368.0,7169334.0
12-04 09:48:40,6.361,5.004,88.465,0.0,0.0,0.170,0.0,221184.0,0.0,8.0,5654913024.0,796250112.0,26926567424.0,241348608.0,5642383.0,7471380.0
12-04 09:48:41,7.035,5.025,87.688,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,5654331392.0,796250112.0,26936991744.0,231505920.0,5192513.0,7615741.0
12-04 09:48:42,5.641,4.530,89.487,0.0,0.0,0.342,0.0,135168.0,0.0,7.0,5654306816.0,794902528.0,26926514176.0,243355648.0,5486875.0,7844996.0
12-04 09:48:43,3.613,2.269,94.034,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5654093824.0,794902528.0,26934210560.0,235872256.0,2778973.0,3660245.0
12-04 09:48:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654093824.0,794902528.0,26934210560.0,235872256.0,7399.0,5538.0
12-04 09:48:45,2.494,1.746,95.677,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5654777856.0,794902528.0,26936987648.0,232411136.0,1760151.0,695103.0
12-04 09:48:46,3.830,3.747,92.423,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654159360.0,794902528.0,26944876544.0,225140736.0,3376968.0,4118824.0
12-04 09:48:47,0.0,0.0,99.749,0.251,0.0,0.0,0.0,180224.0,0.0,7.0,5654855680.0,793554944.0,26923941888.0,246726656.0,7460.0,6037.0
12-04 09:48:48,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654847488.0,793554944.0,26923950080.0,246726656.0,14961.0,933359.0
12-04 09:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5654847488.0,793554944.0,26923950080.0,246726656.0,7778.0,6632.0
12-04 09:48:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655752704.0,793554944.0,26923950080.0,245821440.0,7695.0,6475.0
12-04 09:48:51,0.0,0.167,95.230,4.603,0.0,0.0,0.0,238653440.0,0.0,455.0,5655728128.0,793554944.0,26923950080.0,245846016.0,24432.0,22444.0
12-04 09:48:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12931072.0,0.0,28.0,5655728128.0,793554944.0,26923950080.0,245846016.0,7448.0,6126.0
12-04 09:48:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655728128.0,793554944.0,26923950080.0,245846016.0,7257.0,5500.0
12-04 09:48:54,0.753,0.0,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655724032.0,793554944.0,26923954176.0,245846016.0,8083.0,7231.0
12-04 09:48:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5655707648.0,793554944.0,26923954176.0,245862400.0,6940.0,5019.0
12-04 09:48:56,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5655707648.0,793554944.0,26923954176.0,245862400.0,6900.0,5087.0
12-04 09:48:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655707648.0,793554944.0,26923954176.0,245862400.0,8288.0,7408.0
12-04 09:48:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5655707648.0,793554944.0,26923954176.0,245862400.0,7445.0,5613.0
12-04 09:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655703552.0,793554944.0,26923958272.0,245862400.0,6651.0,4730.0
12-04 09:49:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655703552.0,793554944.0,26923958272.0,245862400.0,7212.0,4976.0
12-04 09:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,5655703552.0,793554944.0,26923958272.0,245862400.0,8505.0,6017.0
12-04 09:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655703552.0,793554944.0,26923958272.0,245862400.0,8208.0,7541.0
12-04 09:49:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655703552.0,793554944.0,26923958272.0,245862400.0,6277.0,4062.0
12-04 09:49:04,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5655699456.0,793554944.0,26923962368.0,245862400.0,8854.0,7030.0
12-04 09:49:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655699456.0,793554944.0,26923962368.0,245862400.0,7724.0,5468.0
12-04 09:49:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5654937600.0,793554944.0,26923962368.0,246624256.0,9653.0,8962.0
12-04 09:49:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654937600.0,793554944.0,26923962368.0,246624256.0,7091.0,4304.0
12-04 09:49:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654937600.0,793554944.0,26923962368.0,246624256.0,8118.0,6413.0
12-04 09:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654937600.0,793554944.0,26923962368.0,246624256.0,9087.0,7368.0
12-04 09:49:10,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5655191552.0,793554944.0,26923962368.0,246370304.0,7590.0,5453.0
12-04 09:49:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655187456.0,793554944.0,26923966464.0,246370304.0,26058.0,24992.0
12-04 09:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5655187456.0,793554944.0,26923966464.0,246370304.0,7203.0,4377.0
12-04 09:49:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655187456.0,793554944.0,26923966464.0,246370304.0,9138.0,6341.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655187456.0,793554944.0,26923966464.0,246370304.0,8807.0,7872.0
12-04 09:49:15,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5655187456.0,793554944.0,26923966464.0,246370304.0,7595.0,6152.0
12-04 09:49:16,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,5655187456.0,793554944.0,26923966464.0,246370304.0,7595.0,6020.0
12-04 09:49:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5655187456.0,793554944.0,26923966464.0,246370304.0,8280.0,7229.0
12-04 09:49:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5655187456.0,793554944.0,26923966464.0,246370304.0,8111.0,5688.0
12-04 09:49:19,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655261184.0,793554944.0,26924019712.0,246243328.0,159759.0,44448.0
12-04 09:49:20,4.580,3.562,91.688,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5653651456.0,793554944.0,26931994624.0,239878144.0,4050063.0,4391549.0
12-04 09:49:21,6.376,5.201,88.339,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5653643264.0,793554944.0,26941820928.0,230060032.0,5278684.0,6803687.0
12-04 09:49:22,5.178,4.754,89.728,0.170,0.0,0.170,0.0,163840.0,0.0,6.0,5654355968.0,792203264.0,26930573312.0,241946624.0,4927012.0,3475085.0
12-04 09:49:23,6.117,4.758,88.955,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5654470656.0,792203264.0,26940710912.0,231694336.0,5376580.0,3340072.0
12-04 09:49:24,6.667,4.786,88.291,0.0,0.0,0.256,0.0,176128.0,0.0,5.0,5654781952.0,790851584.0,26930614272.0,242831360.0,5687925.0,14609355.0
12-04 09:49:25,8.438,5.848,85.380,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5654532096.0,790851584.0,26941751296.0,231944192.0,6154298.0,7841459.0
12-04 09:49:26,3.581,2.813,93.606,0.0,0.0,0.0,0.0,135168.0,0.0,5.0,5655478272.0,789499904.0,26928504832.0,245596160.0,3574312.0,6114536.0
12-04 09:49:27,5.079,3.913,90.841,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5655384064.0,789499904.0,26934878208.0,239316992.0,3957739.0,4246957.0
12-04 09:49:28,5.490,4.645,89.696,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5655334912.0,789499904.0,26944946176.0,229298176.0,4617147.0,6664799.0
12-04 09:49:29,7.131,5.772,86.842,0.0,0.0,0.255,0.0,192512.0,0.0,6.0,5655240704.0,788144128.0,26934489088.0,241205248.0,6520256.0,8433980.0
12-04 09:49:30,8.129,5.843,85.775,0.0,0.0,0.254,0.0,102400.0,0.0,3.0,5655363584.0,786792448.0,26926854144.0,250068992.0,6271207.0,7645314.0
12-04 09:49:31,8.766,5.106,85.702,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5654183936.0,786792448.0,26940366848.0,237735936.0,6958601.0,10150788.0
12-04 09:49:32,8.579,5.887,85.450,0.0,0.0,0.084,0.0,135168.0,0.0,7.0,5655060480.0,785448960.0,26931945472.0,246624256.0,6360272.0,9612345.0
12-04 09:49:33,7.354,5.748,86.306,0.169,0.0,0.423,0.0,12288.0,0.0,2.0,5654405120.0,785448960.0,26943950848.0,235274240.0,6237645.0,7428376.0
12-04 09:49:34,6.197,5.008,88.455,0.0,0.0,0.340,0.0,180224.0,0.0,7.0,5655343104.0,784097280.0,26932461568.0,247177216.0,5633993.0,7151468.0
12-04 09:49:35,6.943,5.588,87.214,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5654077440.0,784097280.0,26943918080.0,236986368.0,5999954.0,7712687.0
12-04 09:49:36,7.342,5.316,87.004,0.0,0.0,0.338,0.0,180224.0,0.0,6.0,5654233088.0,782737408.0,26933637120.0,248471552.0,5842802.0,7757834.0
12-04 09:49:37,7.692,5.410,86.560,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5654102016.0,782737408.0,26944475136.0,237764608.0,5895761.0,7979168.0
12-04 09:49:38,7.064,4.681,88.085,0.0,0.0,0.170,0.0,172032.0,0.0,3.0,5655928832.0,781365248.0,26934022144.0,247762944.0,5620197.0,8397523.0
12-04 09:49:39,6.576,4.782,88.386,0.085,0.0,0.171,0.0,28672.0,0.0,4.0,5655015424.0,781365248.0,26944172032.0,238526464.0,5818968.0,8378608.0
12-04 09:49:40,5.802,4.522,89.420,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5655040000.0,781365248.0,26955595776.0,227078144.0,5380617.0,7081040.0
12-04 09:49:41,7.485,6.056,86.291,0.0,0.0,0.168,0.0,102400.0,0.0,2.0,5654814720.0,779993088.0,26944983040.0,239288320.0,6162694.0,7873662.0
12-04 09:49:42,7.888,5.259,86.599,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5655216128.0,779993088.0,26956189696.0,227680256.0,5949031.0,7635313.0
12-04 09:49:43,6.768,4.484,88.579,0.0,0.0,0.169,0.0,135168.0,0.0,5.0,5655302144.0,778620928.0,26944413696.0,240742400.0,5432787.0,7320686.0
12-04 09:49:44,7.029,5.272,87.531,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5654966272.0,778620928.0,26954846208.0,230645760.0,5272962.0,7140247.0
12-04 09:49:45,7.828,5.724,86.111,0.084,0.0,0.253,0.0,184320.0,0.0,8.0,5654548480.0,776355840.0,26946084864.0,242089984.0,6252530.0,7513571.0
12-04 09:49:46,6.926,6.081,86.655,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5656322048.0,776355840.0,26957291520.0,229109760.0,6159819.0,9887530.0
12-04 09:49:47,6.780,5.169,87.881,0.0,0.0,0.169,0.0,196608.0,0.0,6.0,5655400448.0,774946816.0,26946015232.0,242716672.0,5535829.0,7331648.0
12-04 09:49:48,6.672,4.476,88.682,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5656109056.0,774946816.0,26956038144.0,231985152.0,5337735.0,7344587.0
12-04 09:49:49,8.583,5.750,85.583,0.0,0.0,0.083,0.0,155648.0,0.0,7.0,5656276992.0,769609728.0,26948423680.0,244768768.0,5678905.0,7291144.0
12-04 09:49:50,7.392,4.843,87.341,0.0,0.0,0.425,73728.0,0.0,5.0,0.0,5655994368.0,769609728.0,26959990784.0,233484288.0,6078052.0,7620789.0
12-04 09:49:51,5.973,5.034,87.628,1.195,0.0,0.171,0.0,41168896.0,0.0,87.0,5656125440.0,764477440.0,26952282112.0,246194176.0,5369643.0,7431117.0
12-04 09:49:52,7.679,6.329,79.241,6.329,0.0,0.422,0.0,264253440.0,0.0,507.0,5655232512.0,764477440.0,26964697088.0,234672128.0,6414344.0,8052288.0
12-04 09:49:53,4.392,3.294,92.230,0.0,0.0,0.084,0.0,59727872.0,0.0,114.0,5655642112.0,764477440.0,26972635136.0,226324480.0,3792802.0,6390821.0
12-04 09:49:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,172032.0,0.0,6.0,5656739840.0,763047936.0,26949177344.0,250114048.0,7141.0,5030.0
12-04 09:49:55,0.921,0.753,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656317952.0,763047936.0,26950406144.0,249307136.0,875800.0,1018106.0
12-04 09:49:56,4.080,3.081,92.673,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5655470080.0,763047936.0,26956111872.0,244449280.0,2928672.0,4111502.0
12-04 09:49:57,7.119,5.678,87.034,0.085,0.0,0.085,0.0,20480.0,0.0,3.0,5655093248.0,763047936.0,26967683072.0,233254912.0,6119314.0,7836298.0
12-04 09:49:58,14.273,9.802,75.408,0.0,0.0,0.516,0.0,167936.0,0.0,4.0,5654753280.0,761679872.0,26967994368.0,234651648.0,11505143.0,14789816.0
12-04 09:49:59,5.798,6.303,87.647,0.0,0.0,0.252,0.0,135168.0,0.0,4.0,5656379392.0,760320000.0,26954797056.0,247582720.0,5508306.0,7226436.0
12-04 09:50:00,11.755,8.396,79.429,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5656158208.0,760320000.0,26972377088.0,230223872.0,9106740.0,13925630.0
12-04 09:50:01,8.927,6.781,83.948,0.0,0.0,0.343,0.0,167936.0,0.0,3.0,5656424448.0,758951936.0,26964238336.0,239464448.0,7705390.0,11284022.0
12-04 09:50:02,8.411,5.523,84.792,1.020,0.0,0.255,0.0,28672.0,0.0,2.0,5655871488.0,758951936.0,26977705984.0,226549760.0,6347151.0,7352268.0
12-04 09:50:03,9.596,6.987,82.912,0.084,0.0,0.421,0.0,131072.0,0.0,5.0,5656641536.0,757579776.0,26968358912.0,236498944.0,7506333.0,10947544.0
12-04 09:50:04,7.825,5.073,86.930,0.0,0.0,0.172,0.0,204800.0,0.0,7.0,5657047040.0,756219904.0,26957631488.0,248180736.0,6709192.0,7759045.0
12-04 09:50:05,6.277,5.174,88.295,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5657243648.0,756219904.0,26967306240.0,238309376.0,5579963.0,7537806.0
12-04 09:50:06,7.348,5.068,87.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5656154112.0,756219904.0,26979176448.0,227528704.0,5825634.0,7655407.0
12-04 09:50:07,6.963,6.292,86.493,0.0,0.0,0.252,0.0,110592.0,0.0,2.0,5655576576.0,754864128.0,26967384064.0,241254400.0,5813609.0,9536778.0
12-04 09:50:08,7.131,6.197,86.163,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5656023040.0,754864128.0,26979049472.0,229142528.0,6568920.0,8978515.0
12-04 09:50:09,6.644,5.383,87.805,0.0,0.0,0.168,0.0,143360.0,0.0,6.0,5655453696.0,753520640.0,26966003712.0,244101120.0,5605544.0,6839817.0
12-04 09:50:10,7.040,5.259,87.617,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5656223744.0,753520640.0,26976522240.0,232812544.0,5891953.0,7717432.0
12-04 09:50:11,6.695,5.085,87.881,0.0,0.0,0.339,0.0,200704.0,0.0,5.0,5656309760.0,752201728.0,26963501056.0,247066624.0,5447717.0,7307041.0
12-04 09:50:12,7.420,4.890,87.521,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,5655584768.0,752201728.0,26975289344.0,236003328.0,5806158.0,8017250.0
12-04 09:50:13,7.776,6.438,85.535,0.0,0.0,0.251,0.0,159744.0,0.0,4.0,5655908352.0,750886912.0,26961805312.0,250478592.0,5708695.0,7684781.0
12-04 09:50:14,6.801,6.213,86.398,0.168,0.0,0.420,0.0,28672.0,0.0,4.0,5656174592.0,750886912.0,26973384704.0,238632960.0,5867228.0,8742161.0
12-04 09:50:15,7.022,4.653,88.071,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5655912448.0,750886912.0,26984542208.0,227737600.0,5522709.0,6961141.0
12-04 09:50:16,7.143,5.272,87.245,0.0,0.0,0.340,0.0,147456.0,0.0,2.0,5655715840.0,749576192.0,26971705344.0,242081792.0,6123066.0,8111897.0
12-04 09:50:17,6.334,4.645,88.851,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5656276992.0,749576192.0,26981179392.0,232046592.0,5245932.0,6810977.0
12-04 09:50:18,6.700,5.528,87.437,0.0,0.0,0.335,0.0,151552.0,0.0,3.0,5656223744.0,748228608.0,26968293376.0,246333440.0,5689352.0,7200420.0
12-04 09:50:19,6.388,4.940,88.330,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5656788992.0,748228608.0,26978840576.0,235220992.0,5789223.0,7303022.0
12-04 09:50:20,6.812,5.719,87.300,0.084,0.0,0.084,0.0,184320.0,0.0,10.0,5657190400.0,746926080.0,26964979712.0,249982976.0,5516362.0,7390365.0
12-04 09:50:21,7.113,4.996,87.468,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5656694784.0,746926080.0,26976403456.0,239054848.0,5837345.0,9328292.0
12-04 09:50:22,6.932,4.987,87.658,0.254,0.0,0.169,0.0,10338304.0,0.0,25.0,5659238400.0,745635840.0,26962264064.0,251940864.0,5731744.0,7546837.0
12-04 09:50:23,6.507,5.908,80.736,6.678,0.0,0.171,0.0,262504448.0,0.0,501.0,5658185728.0,745635840.0,26974584832.0,240672768.0,6200831.0,8254444.0
12-04 09:50:24,6.328,3.997,89.425,0.0,0.0,0.250,0.0,78786560.0,0.0,150.0,5658378240.0,745635840.0,26983981056.0,231084032.0,4447087.0,6650387.0
12-04 09:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,5658492928.0,745635840.0,26984083456.0,230866944.0,7649.0,6194.0
12-04 09:50:26,0.252,0.336,99.329,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5659054080.0,745635840.0,26984833024.0,229556224.0,481815.0,581968.0
12-04 09:50:27,2.857,2.269,94.874,0.0,0.0,0.0,0.0,196608.0,0.0,7.0,5660372992.0,744071168.0,26963972096.0,250662912.0,2429124.0,1417109.0
12-04 09:50:28,10.969,7.058,81.633,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5658271744.0,744071168.0,26980139008.0,236597248.0,8303933.0,10816716.0
12-04 09:50:29,6.329,4.810,88.692,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5658603520.0,744071168.0,26990137344.0,226267136.0,5194181.0,7784191.0
12-04 09:50:30,12.999,9.941,76.551,0.085,0.0,0.425,4096.0,188416.0,1.0,7.0,5659287552.0,742764544.0,26986758144.0,230268928.0,10745522.0,14634576.0
12-04 09:50:31,9.365,7.107,83.110,0.0,0.0,0.418,0.0,163840.0,0.0,2.0,5658869760.0,741515264.0,26975375360.0,243318784.0,7531943.0,10218003.0
12-04 09:50:32,8.264,5.760,85.559,0.083,0.0,0.334,0.0,20480.0,0.0,3.0,5659070464.0,741515264.0,26988146688.0,230346752.0,6004782.0,8892438.0
12-04 09:50:33,10.134,8.794,80.737,0.0,0.0,0.335,0.0,139264.0,0.0,4.0,5658959872.0,740315136.0,26978754560.0,241049600.0,8418126.0,11316027.0
12-04 09:50:34,9.771,7.222,82.838,0.0,0.0,0.170,0.0,204800.0,0.0,5.0,5659906048.0,738820096.0,26968838144.0,251514880.0,7975349.0,10588637.0
12-04 09:50:35,5.793,5.038,89.001,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5660409856.0,738824192.0,26978095104.0,241750016.0,5109404.0,6851146.0
12-04 09:50:36,7.470,5.772,86.587,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5659238400.0,738824192.0,26991702016.0,229314560.0,6172803.0,7499736.0
12-04 09:50:37,8.459,6.030,85.176,0.168,0.0,0.168,0.0,176128.0,0.0,7.0,5660377088.0,737505280.0,26977136640.0,244060160.0,6155109.0,7571827.0
12-04 09:50:38,6.797,3.823,89.125,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5662363648.0,737505280.0,26987102208.0,232108032.0,5020523.0,7107497.0
12-04 09:50:39,7.609,6.522,85.535,0.0,0.0,0.334,4096.0,192512.0,1.0,4.0,5662629888.0,736157696.0,26973962240.0,246329344.0,6119909.0,9496748.0
12-04 09:50:40,7.321,5.491,86.938,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5663014912.0,736161792.0,26984349696.0,235552768.0,5612236.0,7123371.0
12-04 09:50:41,5.971,5.383,88.478,0.0,0.0,0.168,0.0,180224.0,0.0,4.0,5663404032.0,734908416.0,26968563712.0,252203008.0,5340472.0,6869674.0
12-04 09:50:42,5.574,4.561,89.611,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5663514624.0,734908416.0,26977824768.0,242831360.0,5027271.0,6630325.0
12-04 09:50:43,6.879,5.956,86.997,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5662674944.0,734908416.0,26989481984.0,232013824.0,5775156.0,7651475.0
12-04 09:50:44,4.996,4.163,90.674,0.0,0.0,0.167,0.0,192512.0,0.0,4.0,5663006720.0,733130752.0,26971422720.0,251518976.0,3781037.0,4203057.0
12-04 09:50:45,8.078,5.612,85.799,0.0,0.0,0.510,0.0,16384.0,0.0,2.0,5662691328.0,733130752.0,26984153088.0,239104000.0,6708476.0,11169423.0
12-04 09:50:46,7.101,5.072,87.574,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5662859264.0,733130752.0,26995998720.0,227090432.0,5771411.0,7305108.0
12-04 09:50:47,8.333,6.833,84.500,0.0,0.0,0.333,0.0,172032.0,0.0,3.0,5662679040.0,728965120.0,26984562688.0,242872320.0,6471593.0,7608490.0
12-04 09:50:48,5.621,4.530,89.765,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5661974528.0,728965120.0,26993979392.0,234160128.0,4486893.0,6607839.0
12-04 09:50:49,5.542,4.702,89.589,0.0,0.0,0.168,0.0,237568.0,0.0,10.0,5663137792.0,727650304.0,26976776192.0,251514880.0,4775712.0,6555665.0
12-04 09:50:50,8.754,6.229,84.848,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5663911936.0,727650304.0,26989686784.0,237830144.0,6338360.0,7714416.0
12-04 09:50:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663543296.0,727650304.0,26990624768.0,237260800.0,166548.0,91309.0
12-04 09:50:52,0.585,0.334,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663580160.0,727650304.0,26990968832.0,236879872.0,355425.0,1578342.0
12-04 09:50:53,7.745,5.362,86.723,0.0,0.0,0.170,0.0,143360.0,0.0,3.0,5663522816.0,725622784.0,26976657408.0,253276160.0,6513403.0,7917671.0
12-04 09:50:54,9.907,8.129,75.529,6.012,0.0,0.423,0.0,255365120.0,0.0,488.0,5662769152.0,725622784.0,26993106944.0,237580288.0,8435170.0,11723472.0
12-04 09:50:55,10.357,7.216,82.088,0.085,0.0,0.255,4096.0,73744384.0,1.0,151.0,5664190464.0,724303872.0,26982481920.0,248102912.0,8215545.0,11343003.0
12-04 09:50:56,6.953,5.837,86.867,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5663334400.0,724303872.0,26995945472.0,235495424.0,6755723.0,8973666.0
12-04 09:50:57,6.582,5.401,87.511,0.0,0.0,0.506,0.0,172032.0,0.0,6.0,5664591872.0,722984960.0,26980720640.0,250781696.0,5792997.0,8648950.0
12-04 09:50:58,0.669,0.418,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664591872.0,722984960.0,26982404096.0,249098240.0,580128.0,243139.0
12-04 09:50:59,3.775,2.517,93.624,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5664006144.0,722984960.0,26987687936.0,244400128.0,2800815.0,3418202.0
12-04 09:51:00,3.180,2.678,93.975,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5663248384.0,722984960.0,26993397760.0,239448064.0,2658482.0,3860412.0
12-04 09:51:01,3.866,3.866,92.101,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5663383552.0,722984960.0,26999373824.0,233336832.0,3647204.0,4349547.0
12-04 09:51:02,10.468,7.660,81.362,0.0,0.0,0.511,0.0,217088.0,0.0,9.0,5663277056.0,721403904.0,26990354432.0,244043776.0,9648550.0,8264868.0
12-04 09:51:03,11.795,7.778,80.171,0.0,0.0,0.256,0.0,163840.0,0.0,3.0,5664874496.0,717246464.0,26983837696.0,253120512.0,8690296.0,16678057.0
12-04 09:51:04,7.010,4.392,88.429,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5664219136.0,717246464.0,26993393664.0,244219904.0,5093283.0,7272078.0
12-04 09:51:05,10.307,8.859,80.579,0.0,0.0,0.256,0.0,180224.0,0.0,7.0,5664800768.0,715358208.0,26985521152.0,253399040.0,9007518.0,12536619.0
12-04 09:51:06,7.429,4.925,87.479,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5662658560.0,715358208.0,26996465664.0,244596736.0,5427481.0,7366045.0
12-04 09:51:07,11.215,6.882,81.478,0.170,0.0,0.255,0.0,20480.0,0.0,3.0,5663637504.0,715358208.0,27012878336.0,227205120.0,8517313.0,11183732.0
12-04 09:51:08,6.650,5.371,87.724,0.0,0.0,0.256,0.0,163840.0,0.0,6.0,5663903744.0,714027008.0,26996781056.0,244367360.0,5761296.0,7632014.0
12-04 09:51:09,8.092,6.644,84.923,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5664251904.0,714027008.0,27011051520.0,229748736.0,7116225.0,10309833.0
12-04 09:51:10,7.536,5.588,86.791,0.0,0.0,0.085,0.0,188416.0,0.0,8.0,5664698368.0,712384512.0,26995576832.0,246419456.0,5973516.0,8305052.0
12-04 09:51:11,8.376,6.514,85.025,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5663760384.0,712384512.0,27009064960.0,233869312.0,6957580.0,8150410.0
12-04 09:51:12,8.670,5.923,84.893,0.172,0.0,0.343,0.0,196608.0,0.0,8.0,5663981568.0,711077888.0,26997248000.0,246771712.0,7339909.0,10434521.0
12-04 09:51:13,5.968,4.604,89.258,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5663838208.0,711077888.0,27007311872.0,236851200.0,5450845.0,7228033.0
12-04 09:51:14,7.264,4.899,87.584,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5664100352.0,711077888.0,27017207808.0,226693120.0,5398503.0,7819904.0
12-04 09:51:15,7.901,6.202,85.726,0.0,0.0,0.170,0.0,176128.0,0.0,6.0,5664534528.0,709767168.0,27003191296.0,241586176.0,6620223.0,8455240.0
12-04 09:51:16,6.762,6.086,86.898,0.0,0.0,0.254,0.0,196608.0,0.0,5.0,5665443840.0,708456448.0,26995564544.0,249614336.0,6014205.0,8531400.0
12-04 09:51:17,5.793,4.534,89.505,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5665103872.0,708456448.0,27003924480.0,241594368.0,4732434.0,6894545.0
12-04 09:51:18,7.782,4.770,87.029,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,5664608256.0,708456448.0,27015540736.0,230473728.0,5700199.0,7269595.0
12-04 09:51:19,7.777,6.340,85.545,0.0,0.0,0.338,0.0,184320.0,0.0,5.0,5664608256.0,707141632.0,27000373248.0,246956032.0,6658002.0,7828424.0
12-04 09:51:20,5.175,4.090,90.651,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5664440320.0,707141632.0,27010285568.0,237211648.0,4349962.0,4167561.0
12-04 09:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5664440320.0,707141632.0,27010285568.0,237211648.0,24234.0,22427.0
12-04 09:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664432128.0,707141632.0,27010293760.0,237211648.0,18701.0,1813873.0
12-04 09:51:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664432128.0,707141632.0,27010293760.0,237211648.0,7978.0,6668.0
12-04 09:51:24,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5664428032.0,707141632.0,27010297856.0,237211648.0,6872.0,4800.0
12-04 09:51:25,0.0,0.334,92.314,7.268,0.0,0.084,0.0,254042112.0,0.0,489.0,5664444416.0,707141632.0,27010297856.0,237195264.0,9457.0,9369.0
12-04 09:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,54898688.0,0.0,105.0,5664395264.0,707141632.0,27010297856.0,237244416.0,6287.0,3747.0
12-04 09:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,5664391168.0,707145728.0,27010297856.0,237244416.0,6901.0,4825.0
12-04 09:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664391168.0,707145728.0,27010297856.0,237244416.0,8016.0,7487.0
12-04 09:51:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664387072.0,707145728.0,27010301952.0,237244416.0,7562.0,5472.0
12-04 09:51:30,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5665030144.0,707145728.0,27010301952.0,236601344.0,7462.0,5316.0
12-04 09:51:31,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665030144.0,707145728.0,27010301952.0,236601344.0,8156.0,6665.0
12-04 09:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665026048.0,707145728.0,27010306048.0,236601344.0,7402.0,5338.0
12-04 09:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665026048.0,707145728.0,27010306048.0,236601344.0,9872.0,9367.0
12-04 09:51:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665017856.0,707145728.0,27010306048.0,236609536.0,7461.0,5354.0
12-04 09:51:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665017856.0,707145728.0,27010306048.0,236609536.0,6618.0,4051.0
12-04 09:51:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5664256000.0,707145728.0,27010306048.0,237371392.0,7896.0,5835.0
12-04 09:51:37,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,12288.0,1.0,3.0,5664256000.0,707145728.0,27010306048.0,237371392.0,9296.0,8205.0
12-04 09:51:38,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,5664256000.0,707145728.0,27010306048.0,237371392.0,8590.0,6829.0
12-04 09:51:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664256000.0,707145728.0,27010306048.0,237371392.0,6906.0,4928.0
12-04 09:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664256000.0,707145728.0,27010306048.0,237371392.0,7626.0,6126.0
12-04 09:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,8035.0,6574.0
12-04 09:51:42,0.0,0.0,99.666,0.250,0.0,0.083,0.0,20480.0,0.0,3.0,5664251904.0,707145728.0,27010310144.0,237371392.0,7865.0,6366.0
12-04 09:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,8661.0,6290.0
12-04 09:51:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5664251904.0,707145728.0,27010310144.0,237371392.0,6906.0,4929.0
12-04 09:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,7395.0,5875.0
12-04 09:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,6746.0,4824.0
12-04 09:51:47,0.083,0.166,99.584,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,5664251904.0,707145728.0,27010310144.0,237371392.0,8275.0,6781.0
12-04 09:51:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,8088.0,7275.0
12-04 09:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,7595.0,6200.0
12-04 09:51:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5664894976.0,707145728.0,27010310144.0,236728320.0,6253.0,3722.0
12-04 09:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664894976.0,707145728.0,27010310144.0,236728320.0,24965.0,23846.0
12-04 09:51:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664890880.0,707145728.0,27010314240.0,236728320.0,8433.0,7156.0
12-04 09:51:53,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5664890880.0,707145728.0,27010314240.0,236728320.0,24999.0,23530.0
12-04 09:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664890880.0,707145728.0,27010314240.0,236728320.0,6347.0,3855.0
12-04 09:51:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5664890880.0,707145728.0,27010314240.0,236728320.0,7135.0,5045.0
12-04 09:51:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5664890880.0,707145728.0,27010314240.0,236728320.0,8959.0,8197.0
12-04 09:51:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664890880.0,707145728.0,27010314240.0,236728320.0,7445.0,5547.0
12-04 09:51:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665017856.0,707145728.0,27010314240.0,236601344.0,7405.0,5990.0
12-04 09:51:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665017856.0,707145728.0,27010314240.0,236601344.0,6846.0,5118.0
12-04 09:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,5665017856.0,707145728.0,27010314240.0,236601344.0,8269.0,7478.0
12-04 09:52:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665013760.0,707145728.0,27010318336.0,236601344.0,7566.0,6085.0
12-04 09:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665013760.0,707145728.0,27010318336.0,236601344.0,6665.0,4335.0
12-04 09:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665013760.0,707145728.0,27010318336.0,236601344.0,7223.0,5277.0
12-04 09:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665009664.0,707145728.0,27010322432.0,236601344.0,10365.0,8561.0
12-04 09:52:05,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5665009664.0,707145728.0,27010322432.0,236601344.0,8679.0,6872.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665001472.0,707145728.0,27010322432.0,236609536.0,7464.0,5477.0
12-04 09:52:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665001472.0,707145728.0,27010322432.0,236609536.0,8850.0,7262.0
12-04 09:52:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665001472.0,707145728.0,27010322432.0,236609536.0,8639.0,6824.0
12-04 09:52:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665001472.0,707145728.0,27010322432.0,236609536.0,8304.0,6495.0
12-04 09:52:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665644544.0,707145728.0,27010322432.0,235966464.0,7815.0,5602.0
12-04 09:52:11,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,5665632256.0,707145728.0,27010326528.0,235974656.0,7815.0,5635.0
12-04 09:52:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5665632256.0,707145728.0,27010326528.0,235974656.0,8656.0,7030.0
12-04 09:52:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665632256.0,707145728.0,27010326528.0,235974656.0,10960.0,9688.0
12-04 09:52:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5665628160.0,707149824.0,27010326528.0,235974656.0,6057.0,3719.0
12-04 09:52:15,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5665628160.0,707149824.0,27010326528.0,235974656.0,7555.0,6217.0
12-04 09:52:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665628160.0,707149824.0,27010326528.0,235974656.0,6972.0,4959.0
12-04 09:52:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5665628160.0,707149824.0,27010326528.0,235974656.0,7566.0,6085.0
12-04 09:52:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665628160.0,707149824.0,27010326528.0,235974656.0,7373.0,5530.0
12-04 09:52:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665628160.0,707149824.0,27010326528.0,235974656.0,7566.0,6085.0
12-04 09:52:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665624064.0,707149824.0,27010330624.0,235974656.0,8183.0,7406.0
12-04 09:52:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,24445.0,22385.0
12-04 09:52:22,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5665624064.0,707149824.0,27010330624.0,235974656.0,6736.0,4476.0
12-04 09:52:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,6961.0,4974.0
12-04 09:52:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,8480.0,7478.0
12-04 09:52:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665624064.0,707149824.0,27010330624.0,235974656.0,8349.0,7462.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,6338.0,3782.0
12-04 09:52:27,0.833,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,8792.0,8028.0
12-04 09:52:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665624064.0,707149824.0,27010330624.0,235974656.0,7555.0,6103.0
12-04 09:52:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,7562.0,5472.0
12-04 09:52:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665763328.0,707149824.0,27010334720.0,235831296.0,8115.0,6587.0
12-04 09:52:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5665763328.0,707149824.0,27010334720.0,235831296.0,7373.0,5272.0
12-04 09:52:32,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,5665763328.0,707149824.0,27010334720.0,235831296.0,8591.0,7164.0
12-04 09:52:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665759232.0,707149824.0,27010338816.0,235831296.0,10186.0,8530.0
12-04 09:52:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5665759232.0,707149824.0,27010338816.0,235831296.0,6868.0,4212.0
12-04 09:52:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665759232.0,707149824.0,27010338816.0,235831296.0,9424.0,8954.0
12-04 09:52:36,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5665751040.0,707149824.0,27010338816.0,235839488.0,7433.0,5547.0
12-04 09:52:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665751040.0,707149824.0,27010338816.0,235839488.0,9924.0,8157.0
12-04 09:52:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,7028.0,4395.0
12-04 09:52:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,7666.0,6177.0
12-04 09:52:40,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665746944.0,707149824.0,27010342912.0,235839488.0,8249.0,7226.0
12-04 09:52:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,8055.0,6557.0
12-04 09:52:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,8124.0,6732.0
12-04 09:52:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665746944.0,707149824.0,27010342912.0,235839488.0,9073.0,7495.0
12-04 09:52:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,7561.0,6059.0
12-04 09:52:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,6158.0,3656.0
12-04 09:52:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665746944.0,707149824.0,27010342912.0,235839488.0,7909.0,6430.0
12-04 09:52:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5665746944.0,707149824.0,27010342912.0,235839488.0,24572.0,22684.0
12-04 09:52:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,9503.0,8106.0
12-04 09:52:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665742848.0,707149824.0,27010347008.0,235839488.0,7429.0,6081.0
12-04 09:52:50,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666377728.0,707149824.0,27010347008.0,235204608.0,7614.0,7182.0
12-04 09:52:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666377728.0,707149824.0,27010347008.0,235204608.0,25854.0,24899.0
12-04 09:52:52,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5666377728.0,707149824.0,27010347008.0,235204608.0,6643.0,4414.0
12-04 09:52:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666377728.0,707149824.0,27010347008.0,235204608.0,6812.0,4824.0
12-04 09:52:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666377728.0,707149824.0,27010347008.0,235204608.0,6907.0,4825.0
12-04 09:52:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666373632.0,707153920.0,27010347008.0,235204608.0,6221.0,3813.0
12-04 09:52:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666373632.0,707153920.0,27010347008.0,235204608.0,8369.0,7403.0
12-04 09:52:57,0.0,0.167,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5666373632.0,707153920.0,27010347008.0,235204608.0,6978.0,5332.0
12-04 09:52:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666373632.0,707153920.0,27010347008.0,235204608.0,7001.0,5025.0
12-04 09:52:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666373632.0,707153920.0,27010347008.0,235204608.0,8083.0,7200.0
12-04 09:53:00,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5666369536.0,707153920.0,27010351104.0,235204608.0,7655.0,6308.0
12-04 09:53:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666369536.0,707153920.0,27010351104.0,235204608.0,7595.0,6201.0
12-04 09:53:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666369536.0,707153920.0,27010351104.0,235204608.0,7964.0,6595.0
12-04 09:53:03,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5666369536.0,707153920.0,27010351104.0,235204608.0,7221.0,5367.0
12-04 09:53:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666369536.0,707153920.0,27010351104.0,235204608.0,7265.0,4456.0
12-04 09:53:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666369536.0,707153920.0,27010351104.0,235204608.0,9033.0,7636.0
12-04 09:53:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,5666357248.0,707153920.0,27010355200.0,235212800.0,7985.0,5769.0
12-04 09:53:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666357248.0,707153920.0,27010355200.0,235212800.0,9235.0,6596.0
12-04 09:53:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666357248.0,707153920.0,27010355200.0,235212800.0,9204.0,7630.0
12-04 09:53:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5666353152.0,707153920.0,27010359296.0,235212800.0,9153.0,7852.0
12-04 09:53:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666242560.0,707153920.0,27010359296.0,235323392.0,7719.0,5471.0
12-04 09:53:11,0.083,0.0,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,5666242560.0,707153920.0,27010359296.0,235323392.0,25725.0,23793.0
12-04 09:53:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666242560.0,707153920.0,27010359296.0,235323392.0,8327.0,5970.0
12-04 09:53:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666242560.0,707153920.0,27010359296.0,235323392.0,9792.0,7524.0
12-04 09:53:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666242560.0,707153920.0,27010359296.0,235323392.0,8048.0,7177.0
12-04 09:53:15,0.583,0.083,99.250,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5666226176.0,707153920.0,27010359296.0,235339776.0,6935.0,4995.0
12-04 09:53:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666226176.0,707153920.0,27010359296.0,235339776.0,7415.0,5481.0
12-04 09:53:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666222080.0,707153920.0,27010363392.0,235339776.0,8349.0,7411.0
12-04 09:53:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6872.0,5049.0
12-04 09:53:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666217984.0,707158016.0,27010363392.0,235339776.0,8209.0,7139.0
12-04 09:53:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6157.0,3694.0
12-04 09:53:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666217984.0,707158016.0,27010363392.0,235339776.0,24731.0,23352.0
12-04 09:53:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6941.0,5049.0
12-04 09:53:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6221.0,3784.0
12-04 09:53:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666217984.0,707158016.0,27010363392.0,235339776.0,7689.0,6190.0
12-04 09:53:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666217984.0,707158016.0,27010363392.0,235339776.0,9029.0,8648.0
12-04 09:53:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6968.0,4932.0
12-04 09:53:27,0.0,0.083,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6757.0,4286.0
12-04 09:53:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666213888.0,707158016.0,27010367488.0,235339776.0,8897.0,8531.0
12-04 09:53:29,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666213888.0,707158016.0,27010367488.0,235339776.0,7373.0,5274.0
12-04 09:53:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666738176.0,707158016.0,27010367488.0,234815488.0,7633.0,5497.0
12-04 09:53:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666738176.0,707158016.0,27010367488.0,234815488.0,8005.0,5995.0
12-04 09:53:32,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5666738176.0,707158016.0,27010367488.0,234815488.0,8910.0,7860.0
12-04 09:53:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666738176.0,707158016.0,27010367488.0,234815488.0,25316.0,23845.0
12-04 09:53:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666721792.0,707158016.0,27010367488.0,234831872.0,6687.0,4166.0
12-04 09:53:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666717696.0,707158016.0,27010371584.0,234831872.0,9464.0,8971.0
12-04 09:53:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666717696.0,707158016.0,27010371584.0,234831872.0,8080.0,6222.0
12-04 09:53:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666717696.0,707158016.0,27010371584.0,234831872.0,7402.0,5454.0
12-04 09:53:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5666713600.0,707158016.0,27010375680.0,234831872.0,7536.0,5521.0
12-04 09:53:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707158016.0,27010375680.0,234831872.0,7695.0,6242.0
12-04 09:53:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707158016.0,27010375680.0,234831872.0,7394.0,5942.0
12-04 09:53:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,5666709504.0,707162112.0,27010375680.0,234831872.0,7939.0,6583.0
12-04 09:53:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666709504.0,707162112.0,27010375680.0,234831872.0,8249.0,7319.0
12-04 09:53:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666709504.0,707162112.0,27010375680.0,234831872.0,8185.0,5653.0
12-04 09:53:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666717696.0,707162112.0,27010375680.0,234823680.0,6775.0,4797.0
12-04 09:53:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707162112.0,27010379776.0,234823680.0,6941.0,4981.0
12-04 09:53:46,0.0,0.167,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,5666713600.0,707162112.0,27010379776.0,234823680.0,9932.0,8760.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666713600.0,707162112.0,27010379776.0,234823680.0,7586.0,6011.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707162112.0,27010379776.0,234823680.0,8335.0,7247.0
12-04 09:53:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707162112.0,27010379776.0,234823680.0,8374.0,7401.0
12-04 09:53:50,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5666729984.0,707162112.0,27010379776.0,234807296.0,6221.0,3929.0
12-04 09:53:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666721792.0,707162112.0,27010379776.0,234815488.0,24340.0,22427.0
12-04 09:53:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666721792.0,707162112.0,27010379776.0,234815488.0,6905.0,4671.0
12-04 09:53:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666721792.0,707162112.0,27010379776.0,234815488.0,7041.0,5006.0
12-04 09:53:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666721792.0,707162112.0,27010379776.0,234815488.0,8249.0,7256.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666721792.0,707162112.0,27010379776.0,234815488.0,7915.0,6351.0
12-04 09:53:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666717696.0,707162112.0,27010383872.0,234815488.0,6966.0,4862.0
12-04 09:53:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5666717696.0,707162112.0,27010383872.0,234815488.0,7992.0,6637.0
12-04 09:53:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666717696.0,707162112.0,27010383872.0,234815488.0,8658.0,7544.0
12-04 09:53:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666713600.0,707166208.0,27010383872.0,234815488.0,6321.0,3875.0
12-04 09:54:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707166208.0,27010383872.0,234815488.0,6467.0,3939.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707166208.0,27010383872.0,234815488.0,9491.0,9496.0
12-04 09:54:02,0.166,0.166,99.501,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,5666713600.0,707166208.0,27010383872.0,234815488.0,7285.0,5463.0
12-04 09:54:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707166208.0,27010383872.0,234815488.0,6407.0,3892.0
12-04 09:54:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707166208.0,27010383872.0,234815488.0,8699.0,6862.0
12-04 09:54:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666709504.0,707166208.0,27010387968.0,234815488.0,9526.0,8956.0
12-04 09:54:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666697216.0,707170304.0,27010387968.0,234823680.0,7625.0,5521.0
12-04 09:54:07,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5666697216.0,707170304.0,27010387968.0,234823680.0,7349.0,4713.0
12-04 09:54:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666697216.0,707170304.0,27010387968.0,234823680.0,8579.0,6847.0
12-04 09:54:09,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666697216.0,707170304.0,27010387968.0,234823680.0,7950.0,5589.0
12-04 09:54:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666701312.0,707170304.0,27010392064.0,234815488.0,9087.0,7744.0
12-04 09:54:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666697216.0,707174400.0,27010392064.0,234815488.0,7559.0,5310.0
12-04 09:54:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666697216.0,707174400.0,27010392064.0,234815488.0,8135.0,5862.0
12-04 09:54:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666693120.0,707174400.0,27010396160.0,234815488.0,9652.0,8128.0
12-04 09:54:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666693120.0,707174400.0,27010396160.0,234815488.0,8449.0,7733.0
12-04 09:54:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666693120.0,707174400.0,27010396160.0,234815488.0,7875.0,6293.0
12-04 09:54:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5666693120.0,707174400.0,27010396160.0,234815488.0,7387.0,3722.0
12-04 09:54:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5666689024.0,707178496.0,27010396160.0,234815488.0,7399.0,5425.0
12-04 09:54:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666689024.0,707178496.0,27010396160.0,234815488.0,6775.0,4731.0
12-04 09:54:19,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5666689024.0,707178496.0,27010396160.0,234815488.0,7041.0,5073.0
12-04 09:54:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666689024.0,707178496.0,27010396160.0,234815488.0,7429.0,6060.0
12-04 09:54:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5666689024.0,707178496.0,27010396160.0,234815488.0,25419.0,24565.0
12-04 09:54:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666689024.0,707178496.0,27010396160.0,234815488.0,8272.0,7034.0
12-04 09:54:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666689024.0,707178496.0,27010396160.0,234815488.0,7400.0,5928.0
12-04 09:54:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666684928.0,707178496.0,27010400256.0,234815488.0,7001.0,5372.0
12-04 09:54:25,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5666684928.0,707178496.0,27010400256.0,234815488.0,5492.0,3419.0
12-04 09:54:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666684928.0,707178496.0,27010400256.0,234815488.0,7556.0,5995.0
12-04 09:54:27,0.833,0.083,99.083,0.0,0.0,0.0,122880.0,0.0,3.0,0.0,5666553856.0,707178496.0,27010523136.0,234823680.0,7437.0,5567.0
12-04 09:54:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5666553856.0,707182592.0,27010519040.0,234823680.0,9069.0,8511.0
12-04 09:54:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666549760.0,707182592.0,27010523136.0,234823680.0,7651.0,6337.0
12-04 09:54:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666566144.0,707182592.0,27010523136.0,234807296.0,6819.0,4195.0
12-04 09:54:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666566144.0,707182592.0,27010523136.0,234807296.0,7961.0,6413.0
12-04 09:54:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5666566144.0,707182592.0,27010523136.0,234807296.0,8686.0,7114.0
12-04 09:54:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666566144.0,707182592.0,27010523136.0,234807296.0,6974.0,4261.0
12-04 09:54:34,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666562048.0,707182592.0,27010527232.0,234807296.0,8282.0,6574.0
12-04 09:54:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666562048.0,707182592.0,27010527232.0,234807296.0,8608.0,6822.0
12-04 09:54:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666562048.0,707182592.0,27010527232.0,234807296.0,8227.0,6739.0
12-04 09:54:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5666562048.0,707182592.0,27010527232.0,234807296.0,8494.0,7159.0
12-04 09:54:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666553856.0,707182592.0,27010527232.0,234815488.0,8742.0,7715.0
12-04 09:54:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666553856.0,707182592.0,27010527232.0,234815488.0,6378.0,3789.0
12-04 09:54:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666553856.0,707182592.0,27010527232.0,234815488.0,7181.0,5158.0
12-04 09:54:41,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5666553856.0,707182592.0,27010527232.0,234815488.0,6057.0,3603.0
12-04 09:54:42,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5666045952.0,707186688.0,27010523136.0,235323392.0,6947.0,5019.0
12-04 09:54:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707186688.0,27010535424.0,235323392.0,11845.0,12149.0
12-04 09:54:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666041856.0,707186688.0,27010535424.0,235315200.0,8349.0,7411.0
12-04 09:54:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666033664.0,707194880.0,27010535424.0,235315200.0,6955.0,4881.0
12-04 09:54:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707194880.0,27010535424.0,235315200.0,7955.0,6423.0
12-04 09:54:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707194880.0,27010535424.0,235315200.0,6181.0,3722.0
12-04 09:54:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666033664.0,707194880.0,27010535424.0,235315200.0,7153.0,5644.0
12-04 09:54:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707194880.0,27010535424.0,235315200.0,8928.0,6940.0
12-04 09:54:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666050048.0,707198976.0,27010531328.0,235298816.0,8773.0,8370.0
12-04 09:54:51,0.083,0.249,99.584,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,5666041856.0,707198976.0,27010539520.0,235298816.0,24636.0,23300.0
12-04 09:54:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666041856.0,707198976.0,27010539520.0,235298816.0,7939.0,6554.0
12-04 09:54:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707198976.0,27010539520.0,235307008.0,8202.0,7451.0
12-04 09:54:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666033664.0,707198976.0,27010539520.0,235307008.0,6092.0,3627.0
12-04 09:54:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707198976.0,27010539520.0,235307008.0,7041.0,5189.0
12-04 09:54:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,5666029568.0,707203072.0,27010539520.0,235307008.0,7367.0,5413.0
12-04 09:54:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666029568.0,707203072.0,27010539520.0,235307008.0,6879.0,4867.0
12-04 09:54:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666029568.0,707203072.0,27010539520.0,235307008.0,7123.0,5290.0
12-04 09:54:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666029568.0,707203072.0,27010539520.0,235307008.0,9957.0,10006.0
12-04 09:55:00,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5666025472.0,707203072.0,27010543616.0,235307008.0,7496.0,6125.0
12-04 09:55:01,0.083,0.083,99.833,0.0,0.0,0.0,155648.0,0.0,37.0,0.0,5666004992.0,707338240.0,27010564096.0,235171840.0,7061.0,5066.0
12-04 09:55:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5666004992.0,707338240.0,27010564096.0,235171840.0,6780.0,4888.0
12-04 09:55:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666004992.0,707338240.0,27010564096.0,235171840.0,7279.0,5522.0
12-04 09:55:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666004992.0,707338240.0,27010564096.0,235171840.0,7591.0,4814.0
12-04 09:55:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665955840.0,707338240.0,27010564096.0,235220992.0,7564.0,5270.0
12-04 09:55:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665939456.0,707338240.0,27010564096.0,235237376.0,9033.0,7882.0
12-04 09:55:07,0.083,0.166,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5665939456.0,707338240.0,27010564096.0,235237376.0,10356.0,8506.0
12-04 09:55:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665939456.0,707338240.0,27010564096.0,235237376.0,9410.0,8375.0
12-04 09:55:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665935360.0,707338240.0,27010568192.0,235237376.0,8674.0,6848.0
12-04 09:55:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665689600.0,707338240.0,27010568192.0,235483136.0,7685.0,5496.0
12-04 09:55:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665689600.0,707338240.0,27010568192.0,235483136.0,7719.0,5402.0
12-04 09:55:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5665673216.0,707338240.0,27010568192.0,235499520.0,7811.0,5538.0
12-04 09:55:13,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5665673216.0,707338240.0,27010568192.0,235499520.0,9451.0,6773.0
12-04 09:55:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665673216.0,707338240.0,27010568192.0,235499520.0,7694.0,6214.0
12-04 09:55:15,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5665669120.0,707338240.0,27010572288.0,235499520.0,8183.0,7255.0
12-04 09:55:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665669120.0,707338240.0,27010572288.0,235499520.0,7061.0,5024.0
12-04 09:55:17,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5665665024.0,707338240.0,27010576384.0,235499520.0,8869.0,8399.0
12-04 09:55:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665665024.0,707338240.0,27010576384.0,235499520.0,7150.0,5132.0
12-04 09:55:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5665660928.0,707342336.0,27010576384.0,235499520.0,8132.0,6669.0
12-04 09:55:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665660928.0,707342336.0,27010576384.0,235499520.0,6247.0,3764.0
12-04 09:55:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665660928.0,707342336.0,27010576384.0,235499520.0,24879.0,23440.0
12-04 09:55:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665660928.0,707342336.0,27010576384.0,235499520.0,6835.0,4933.0
12-04 09:55:23,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5665660928.0,707342336.0,27010576384.0,235499520.0,6901.0,4868.0
12-04 09:55:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665660928.0,707346432.0,27010572288.0,235499520.0,8526.0,7772.0
12-04 09:55:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665656832.0,707346432.0,27010576384.0,235499520.0,6775.0,4891.0
12-04 09:55:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5665656832.0,707346432.0,27010576384.0,235499520.0,8808.0,8395.0
12-04 09:55:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665656832.0,707346432.0,27010576384.0,235499520.0,6358.0,3954.0
12-04 09:55:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665656832.0,707346432.0,27010576384.0,235499520.0,7067.0,5024.0
12-04 09:55:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5665656832.0,707346432.0,27010576384.0,235499520.0,7119.0,4705.0
12-04 09:55:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5665914880.0,707346432.0,27010580480.0,235237376.0,8216.0,6467.0
12-04 09:55:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,5665914880.0,707346432.0,27010580480.0,235237376.0,9162.0,7968.0
12-04 09:55:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665914880.0,707346432.0,27010580480.0,235237376.0,8502.0,6709.0
12-04 09:55:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5665914880.0,707346432.0,27010580480.0,235237376.0,7727.0,5492.0
12-04 09:55:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665906688.0,707346432.0,27010580480.0,235245568.0,9215.0,8183.0
12-04 09:55:35,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,5665906688.0,707346432.0,27010580480.0,235245568.0,8115.0,6479.0
12-04 09:55:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5665902592.0,707346432.0,27010584576.0,235245568.0,6773.0,4146.0
12-04 09:55:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,8516.0,7268.0
12-04 09:55:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,7693.0,5497.0
12-04 09:55:39,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,9111.0,7264.0
12-04 09:55:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665902592.0,707346432.0,27010584576.0,235245568.0,8204.0,7176.0
12-04 09:55:41,0.166,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5665902592.0,707346432.0,27010584576.0,235245568.0,6307.0,3830.0
12-04 09:55:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5665902592.0,707346432.0,27010584576.0,235245568.0,8863.0,8331.0
12-04 09:55:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,9858.0,8282.0
12-04 09:55:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,6817.0,4352.0
12-04 09:55:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,6318.0,3747.0
12-04 09:55:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665902592.0,707346432.0,27010584576.0,235245568.0,7555.0,6035.0
12-04 09:55:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5665894400.0,707346432.0,27010592768.0,235245568.0,7621.0,6061.0
12-04 09:55:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665894400.0,707346432.0,27010592768.0,235245568.0,7167.0,5227.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665894400.0,707346432.0,27010592768.0,235245568.0,10028.0,10089.0
12-04 09:55:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665910784.0,707346432.0,27010592768.0,235229184.0,7101.0,5007.0
12-04 09:55:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665910784.0,707346432.0,27010592768.0,235229184.0,23657.0,21265.0
12-04 09:55:52,0.0,0.167,99.584,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,5665910784.0,707346432.0,27010592768.0,235229184.0,6443.0,4704.0
12-04 09:55:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665910784.0,707346432.0,27010592768.0,235229184.0,8055.0,6620.0
12-04 09:55:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665910784.0,707346432.0,27010592768.0,235229184.0,7445.0,5503.0
12-04 09:55:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665910784.0,707346432.0,27010592768.0,235229184.0,8429.0,7518.0
12-04 09:55:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665910784.0,707346432.0,27010592768.0,235229184.0,6341.0,3897.0
12-04 09:55:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665910784.0,707346432.0,27010592768.0,235229184.0,7749.0,6123.0
12-04 09:55:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665906688.0,707346432.0,27010596864.0,235229184.0,8958.0,8398.0
12-04 09:55:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665906688.0,707346432.0,27010596864.0,235229184.0,7379.0,5504.0
12-04 09:56:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665906688.0,707346432.0,27010596864.0,235229184.0,6413.0,3929.0
12-04 09:56:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5665906688.0,707346432.0,27010596864.0,235229184.0,7656.0,6149.0
12-04 09:56:02,0.166,0.166,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5665906688.0,707354624.0,27010588672.0,235229184.0,5847.0,3575.0
12-04 09:56:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665898496.0,707354624.0,27010596864.0,235229184.0,8777.0,7696.0
12-04 09:56:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665898496.0,707354624.0,27010596864.0,235229184.0,11086.0,9391.0
12-04 09:56:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665898496.0,707354624.0,27010596864.0,235229184.0,7685.0,5455.0
12-04 09:56:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5665882112.0,707354624.0,27010596864.0,235245568.0,8379.0,6664.0
12-04 09:56:07,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,5665878016.0,707354624.0,27010600960.0,235245568.0,9485.0,7933.0
12-04 09:56:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5665878016.0,707354624.0,27010600960.0,235245568.0,8790.0,6752.0
12-04 09:56:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665878016.0,707354624.0,27010600960.0,235245568.0,9460.0,6690.0
12-04 09:56:10,0.167,0.083,99.584,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5666394112.0,707354624.0,27010600960.0,234729472.0,7172.0,4418.0
12-04 09:56:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666394112.0,707354624.0,27010600960.0,234729472.0,8832.0,7626.0
12-04 09:56:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666394112.0,707354624.0,27010600960.0,234729472.0,8964.0,7588.0
12-04 09:56:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666394112.0,707354624.0,27010600960.0,234729472.0,9212.0,6356.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666394112.0,707354624.0,27010600960.0,234729472.0,7998.0,6624.0
12-04 09:56:15,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666373632.0,707354624.0,27010605056.0,234745856.0,8210.0,7384.0
12-04 09:56:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666373632.0,707354624.0,27010605056.0,234745856.0,7495.0,6060.0
12-04 09:56:17,0.083,0.166,99.751,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5666373632.0,707354624.0,27010605056.0,234745856.0,6347.0,3855.0
12-04 09:56:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666373632.0,707354624.0,27010605056.0,234745856.0,7141.0,5097.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666361344.0,707362816.0,27010609152.0,234745856.0,11214.0,10756.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666344960.0,707362816.0,27010609152.0,234762240.0,7041.0,5123.0
12-04 09:56:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666344960.0,707362816.0,27010609152.0,234762240.0,24233.0,22345.0
12-04 09:56:22,0.0,0.167,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5666344960.0,707362816.0,27010609152.0,234762240.0,6911.0,4955.0
12-04 09:56:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666344960.0,707362816.0,27010609152.0,234762240.0,9550.0,8208.0
12-04 09:56:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666344960.0,707362816.0,27010609152.0,234762240.0,8853.0,8209.0
12-04 09:56:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666340864.0,707362816.0,27010613248.0,234762240.0,6842.0,5007.0
12-04 09:56:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666336768.0,707366912.0,27010613248.0,234762240.0,7988.0,7251.0
12-04 09:56:27,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666336768.0,707366912.0,27010613248.0,234762240.0,7335.0,5964.0
12-04 09:56:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5666336768.0,707366912.0,27010613248.0,234762240.0,7161.0,5115.0
12-04 09:56:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666336768.0,707366912.0,27010613248.0,234762240.0,7446.0,4858.0
12-04 09:56:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666852864.0,707366912.0,27010613248.0,234246144.0,8122.0,6492.0
12-04 09:56:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666852864.0,707366912.0,27010613248.0,234246144.0,7507.0,5359.0
12-04 09:56:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666852864.0,707366912.0,27010613248.0,234246144.0,8056.0,6510.0
12-04 09:56:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666852864.0,707366912.0,27010613248.0,234246144.0,7956.0,6387.0
12-04 09:56:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5666848768.0,707366912.0,27010617344.0,234246144.0,9816.0,7977.0
12-04 09:56:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666848768.0,707366912.0,27010617344.0,234246144.0,8810.0,7834.0
12-04 09:56:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5666840576.0,707366912.0,27010617344.0,234254336.0,6808.0,4444.0
12-04 09:56:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5666840576.0,707366912.0,27010617344.0,234254336.0,8087.0,6533.0
12-04 09:56:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666840576.0,707366912.0,27010617344.0,234254336.0,7685.0,5585.0
12-04 09:56:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666840576.0,707366912.0,27010617344.0,234254336.0,7412.0,5658.0
12-04 09:56:40,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5666840576.0,707366912.0,27010617344.0,234254336.0,6841.0,5007.0
12-04 09:56:41,0.083,0.417,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,4862570496.0,707366912.0,27010617344.0,1038524416.0,9003.0,8580.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4862566400.0,707366912.0,27010621440.0,1038524416.0,7721.0,6127.0
12-04 09:56:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862566400.0,707366912.0,27010621440.0,1038524416.0,9631.0,8243.0
12-04 09:56:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,7505.0,5587.0
12-04 09:56:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,6181.0,3698.0
12-04 09:56:46,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,6941.0,4983.0
12-04 09:56:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,7626.0,6060.0
12-04 09:56:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,9263.0,8739.0
12-04 09:56:49,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,7389.0,5530.0
12-04 09:56:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862820352.0,707366912.0,27010621440.0,1038270464.0,6901.0,4998.0
12-04 09:56:51,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4862816256.0,707366912.0,27010625536.0,1038270464.0,25456.0,24500.0
12-04 09:56:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,4862816256.0,707366912.0,27010625536.0,1038270464.0,6835.0,5049.0
12-04 09:56:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862812160.0,707366912.0,27010629632.0,1038270464.0,7427.0,5444.0
12-04 09:56:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4862812160.0,707371008.0,27010625536.0,1038270464.0,8173.0,6825.0
12-04 09:56:55,0.166,0.166,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,6347.0,3863.0
12-04 09:56:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,6900.0,4906.0
12-04 09:56:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,8908.0,8485.0
12-04 09:56:58,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,7345.0,5389.0
12-04 09:56:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,7649.0,6235.0
12-04 09:57:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,7012.0,5006.0
12-04 09:57:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,6835.0,4838.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,7567.0,6085.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,7112.0,5033.0
12-04 09:57:04,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4862803968.0,707371008.0,27010633728.0,1038270464.0,9716.0,8676.0
12-04 09:57:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862803968.0,707371008.0,27010633728.0,1038270464.0,8993.0,7720.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862795776.0,707371008.0,27010633728.0,1038278656.0,7208.0,4729.0
12-04 09:57:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4862795776.0,707371008.0,27010633728.0,1038278656.0,8280.0,6556.0
12-04 09:57:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862795776.0,707371008.0,27010633728.0,1038278656.0,8209.0,6547.0
12-04 09:57:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862795776.0,707371008.0,27010633728.0,1038278656.0,8917.0,7157.0
12-04 09:57:10,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4862803968.0,707371008.0,27010633728.0,1038270464.0,7819.0,5468.0
12-04 09:57:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4862803968.0,707371008.0,27010633728.0,1038270464.0,7136.0,4415.0
12-04 09:57:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4861530112.0,707371008.0,27010637824.0,1039540224.0,8350.0,6650.0
12-04 09:57:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861530112.0,707371008.0,27010637824.0,1039540224.0,10996.0,9833.0
12-04 09:57:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861530112.0,707371008.0,27010637824.0,1039540224.0,8000.0,6581.0
12-04 09:57:15,0.664,0.083,99.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,7116.0,5041.0
12-04 09:57:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,9461.0,8261.0
12-04 09:57:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,6873.0,4866.0
12-04 09:57:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,6866.0,5626.0
12-04 09:57:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,6565.0,4149.0
12-04 09:57:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,7101.0,5115.0
12-04 09:57:21,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,25568.0,24500.0
12-04 09:57:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4861517824.0,707371008.0,27010641920.0,1039548416.0,9149.0,8397.0
12-04 09:57:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,7755.0,6218.0
12-04 09:57:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,7220.0,5384.0
12-04 09:57:25,0.0,0.166,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,6946.0,4978.0
12-04 09:57:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,6287.0,3813.0
12-04 09:57:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,6961.0,4974.0
12-04 09:57:28,0.083,0.166,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,23862.0,21283.0
12-04 09:57:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,9741.0,9340.0
12-04 09:57:30,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4861267968.0,707371008.0,27010646016.0,1039794176.0,9746.0,8500.0
12-04 09:57:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861263872.0,707371008.0,27010650112.0,1039794176.0,9041.0,7935.0
12-04 09:57:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861263872.0,707371008.0,27010650112.0,1039794176.0,8217.0,6640.0
12-04 09:57:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,4861263872.0,707371008.0,27010650112.0,1039794176.0,6833.0,4201.0
12-04 09:57:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861263872.0,707371008.0,27010650112.0,1039794176.0,7871.0,5924.0
12-04 09:57:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861263872.0,707371008.0,27010650112.0,1039794176.0,7402.0,5455.0
12-04 09:57:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861255680.0,707371008.0,27010650112.0,1039802368.0,25603.0,23953.0
12-04 09:57:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861255680.0,707371008.0,27010650112.0,1039802368.0,8911.0,7975.0
12-04 09:57:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861255680.0,707371008.0,27010650112.0,1039802368.0,7673.0,5662.0
12-04 09:57:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4861251584.0,707371008.0,27010654208.0,1039802368.0,11318.0,11153.0
12-04 09:57:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861251584.0,707371008.0,27010654208.0,1039802368.0,6775.0,4862.0
12-04 09:57:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861251584.0,707371008.0,27010654208.0,1039802368.0,24162.0,22342.0
12-04 09:57:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861251584.0,707371008.0,27010654208.0,1039802368.0,6968.0,4932.0
12-04 09:57:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861251584.0,707371008.0,27010654208.0,1039802368.0,8325.0,5817.0
12-04 09:57:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861247488.0,707375104.0,27010654208.0,1039802368.0,9347.0,9009.0
12-04 09:57:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4861247488.0,707375104.0,27010654208.0,1039802368.0,6912.0,4916.0
12-04 09:57:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4861247488.0,707375104.0,27010654208.0,1039802368.0,7787.0,6177.0
12-04 09:57:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861247488.0,707375104.0,27010654208.0,1039802368.0,8575.0,7619.0
12-04 09:57:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861247488.0,707375104.0,27010654208.0,1039802368.0,7187.0,5107.0
12-04 09:57:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4861243392.0,707379200.0,27010654208.0,1039802368.0,9374.0,7390.0
12-04 09:57:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861255680.0,707379200.0,27010658304.0,1039785984.0,6652.0,4780.0
12-04 09:57:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,4861247488.0,707379200.0,27010658304.0,1039794176.0,40851.0,38444.0
12-04 09:57:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861247488.0,707379200.0,27010658304.0,1039794176.0,9524.0,9661.0
12-04 09:57:53,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861247488.0,707379200.0,27010658304.0,1039794176.0,7081.0,5227.0
12-04 09:57:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861247488.0,707379200.0,27010658304.0,1039794176.0,8072.0,6784.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861235200.0,707387392.0,27010662400.0,1039794176.0,8974.0,7084.0
12-04 09:57:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861235200.0,707387392.0,27010662400.0,1039794176.0,7466.0,5993.0
12-04 09:57:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4861235200.0,707387392.0,27010662400.0,1039794176.0,6352.0,3809.0
12-04 09:57:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861235200.0,707387392.0,27010662400.0,1039794176.0,8593.0,7702.0
12-04 09:57:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4861231104.0,707387392.0,27010666496.0,1039794176.0,7586.0,6077.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861231104.0,707387392.0,27010666496.0,1039794176.0,8219.0,6674.0
12-04 09:58:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861231104.0,707395584.0,27010658304.0,1039794176.0,6460.0,3904.0
12-04 09:58:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861222912.0,707395584.0,27010666496.0,1039794176.0,8363.0,7309.0
12-04 09:58:03,0.0,0.0,99.750,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,4861222912.0,707395584.0,27010666496.0,1039794176.0,6192.0,3747.0
12-04 09:58:04,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4861222912.0,707395584.0,27010666496.0,1039794176.0,10858.0,9354.0
12-04 09:58:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861222912.0,707395584.0,27010666496.0,1039794176.0,7817.0,5381.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861087744.0,707395584.0,27010666496.0,1039929344.0,8933.0,7791.0
12-04 09:58:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861022208.0,707395584.0,27010666496.0,1039994880.0,8273.0,6667.0
12-04 09:58:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707395584.0,27010666496.0,1039994880.0,7137.0,4261.0
12-04 09:58:09,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4861018112.0,707395584.0,27010670592.0,1039994880.0,9907.0,9112.0
12-04 09:58:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861034496.0,707395584.0,27010670592.0,1039978496.0,8529.0,6250.0
12-04 09:58:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861034496.0,707395584.0,27010670592.0,1039978496.0,7002.0,4146.0
12-04 09:58:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861034496.0,707395584.0,27010670592.0,1039978496.0,8579.0,6898.0
12-04 09:58:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861030400.0,707399680.0,27010670592.0,1039978496.0,9657.0,7467.0
12-04 09:58:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861030400.0,707399680.0,27010670592.0,1039978496.0,8280.0,7296.0
12-04 09:58:15,0.083,0.0,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4861030400.0,707399680.0,27010670592.0,1039978496.0,7933.0,6528.0
12-04 09:58:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861026304.0,707399680.0,27010674688.0,1039978496.0,7001.0,5025.0
12-04 09:58:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861026304.0,707399680.0,27010674688.0,1039978496.0,7755.0,6218.0
12-04 09:58:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861026304.0,707403776.0,27010670592.0,1039978496.0,7042.0,5007.0
12-04 09:58:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,7496.0,6176.0
12-04 09:58:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,7284.0,5354.0
12-04 09:58:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,23950.0,22201.0
12-04 09:58:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,8089.0,7226.0
12-04 09:58:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,7127.0,5000.0
12-04 09:58:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,6775.0,4890.0
12-04 09:58:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,8658.0,7973.0
12-04 09:58:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,6900.0,4971.0
12-04 09:58:27,0.751,0.0,99.166,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4861128704.0,707403776.0,27010678784.0,1039867904.0,6775.0,4826.0
12-04 09:58:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861128704.0,707403776.0,27010678784.0,1039867904.0,6936.0,4993.0
12-04 09:58:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861124608.0,707403776.0,27010682880.0,1039867904.0,8910.0,7795.0
12-04 09:58:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4860755968.0,707407872.0,27010682880.0,1040232448.0,9022.0,8170.0
12-04 09:58:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860755968.0,707407872.0,27010682880.0,1040232448.0,7307.0,5361.0
12-04 09:58:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860755968.0,707407872.0,27010682880.0,1040232448.0,8290.0,6780.0
12-04 09:58:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4860755968.0,707407872.0,27010682880.0,1040232448.0,8056.0,6508.0
12-04 09:58:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4860755968.0,707407872.0,27010682880.0,1040232448.0,7418.0,4891.0
12-04 09:58:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4860747776.0,707411968.0,27010686976.0,1040232448.0,24735.0,22631.0
12-04 09:58:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,7373.0,5389.0
12-04 09:58:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,10944.0,10084.0
12-04 09:58:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,7528.0,5382.0
12-04 09:58:39,0.166,0.083,99.584,0.166,0.0,0.0,0.0,45056.0,0.0,7.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,9181.0,8786.0
12-04 09:58:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,7042.0,5073.0
12-04 09:58:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,7795.0,6335.0
12-04 09:58:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,6281.0,3855.0
12-04 09:58:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,9426.0,8072.0
12-04 09:58:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,7444.0,5777.0
12-04 09:58:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4860727296.0,707411968.0,27010691072.0,1040248832.0,8409.0,7520.0
12-04 09:58:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4860727296.0,707411968.0,27010691072.0,1040248832.0,6353.0,3996.0
12-04 09:58:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860727296.0,707411968.0,27010691072.0,1040248832.0,7526.0,6152.0
12-04 09:58:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860727296.0,707411968.0,27010691072.0,1040248832.0,7695.0,6177.0
12-04 09:58:49,0.083,0.249,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860727296.0,707411968.0,27010691072.0,1040248832.0,7873.0,6525.0
12-04 09:58:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861243392.0,707411968.0,27010691072.0,1039732736.0,8209.0,7386.0
12-04 09:58:51,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4861243392.0,707411968.0,27010691072.0,1039732736.0,23723.0,21125.0
12-04 09:58:52,0.083,0.083,99.751,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4861243392.0,707411968.0,27010691072.0,1039732736.0,6372.0,4720.0
12-04 09:58:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861243392.0,707411968.0,27010691072.0,1039732736.0,7634.0,6278.0
12-04 09:58:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861243392.0,707411968.0,27010691072.0,1039732736.0,8132.0,6807.0
12-04 09:58:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861231104.0,707411968.0,27010695168.0,1039740928.0,9472.0,7960.0
12-04 09:58:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4861231104.0,707411968.0,27010695168.0,1039740928.0,7121.0,5043.0
12-04 09:58:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4861231104.0,707411968.0,27010695168.0,1039740928.0,8349.0,7410.0
12-04 09:58:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4861231104.0,707416064.0,27010691072.0,1039740928.0,7002.0,5024.0
12-04 09:58:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861227008.0,707416064.0,27010695168.0,1039740928.0,6600.0,4306.0
12-04 09:59:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861222912.0,707416064.0,27010699264.0,1039740928.0,6941.0,4981.0
12-04 09:59:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,4861222912.0,707416064.0,27010699264.0,1039740928.0,8969.0,8421.0
12-04 09:59:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861222912.0,707416064.0,27010699264.0,1039740928.0,7715.0,6170.0
12-04 09:59:03,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4861222912.0,707416064.0,27010699264.0,1039740928.0,7213.0,5388.0
12-04 09:59:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861222912.0,707416064.0,27010699264.0,1039740928.0,8308.0,6750.0
12-04 09:59:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861210624.0,707424256.0,27010703360.0,1039740928.0,7958.0,6544.0
12-04 09:59:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861210624.0,707424256.0,27010703360.0,1039740928.0,7171.0,4286.0
12-04 09:59:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861210624.0,707424256.0,27010703360.0,1039740928.0,7825.0,5687.0
12-04 09:59:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861210624.0,707424256.0,27010703360.0,1039740928.0,8791.0,7183.0
12-04 09:59:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4861210624.0,707424256.0,27010703360.0,1039740928.0,8505.0,6575.0
12-04 09:59:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861214720.0,707428352.0,27010703360.0,1039732736.0,8279.0,6506.0
12-04 09:59:11,0.0,0.668,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927367680.0,707428352.0,27010703360.0,1973579776.0,8964.0,7651.0
12-04 09:59:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927363584.0,707428352.0,27010707456.0,1973579776.0,7625.0,5272.0
12-04 09:59:13,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3927363584.0,707428352.0,27010707456.0,1973579776.0,10039.0,7812.0
12-04 09:59:14,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3927363584.0,707428352.0,27010707456.0,1973579776.0,7695.0,6243.0
12-04 09:59:15,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,6247.0,3698.0
12-04 09:59:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,7915.0,6417.0
12-04 09:59:17,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,8874.0,8536.0
12-04 09:59:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,8094.0,6619.0
12-04 09:59:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,7615.0,6144.0
12-04 09:59:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,6387.0,3838.0
12-04 09:59:21,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,23739.0,21299.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,6281.0,3826.0
12-04 09:59:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,9447.0,8969.0
12-04 09:59:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,7695.0,6243.0
12-04 09:59:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,8188.0,7315.0
12-04 09:59:26,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,8354.0,7340.0
12-04 09:59:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,6286.0,3901.0
12-04 09:59:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,24595.0,22738.0
12-04 09:59:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,6782.0,4261.0
12-04 09:59:30,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927367680.0,707428352.0,27010711552.0,1973571584.0,7088.0,4303.0
12-04 09:59:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3927367680.0,707428352.0,27010711552.0,1973571584.0,9830.0,7859.0
12-04 09:59:32,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3927359488.0,707428352.0,27010719744.0,1973571584.0,10892.0,11209.0
12-04 09:59:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927359488.0,707428352.0,27010719744.0,1973571584.0,7384.0,5032.0
12-04 09:59:34,0.083,0.0,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,7402.0,5339.0
12-04 09:59:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,8870.0,7927.0
12-04 09:59:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,6779.0,4146.0
12-04 09:59:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,8917.0,6325.0
12-04 09:59:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,7779.0,5977.0
12-04 09:59:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,8737.0,8369.0
12-04 09:59:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3927465984.0,707440640.0,27010711552.0,1973460992.0,6287.0,3813.0
12-04 09:59:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3927453696.0,707440640.0,27010723840.0,1973460992.0,7595.0,6265.0
12-04 09:59:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,9557.0,9889.0
12-04 09:59:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,8893.0,7046.0
12-04 09:59:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,6596.0,4220.0
12-04 09:59:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,6941.0,4983.0
12-04 09:59:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,7495.0,5995.0
12-04 09:59:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,7595.0,6084.0
12-04 09:59:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,8310.0,7294.0
12-04 09:59:49,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,8000.0,6741.0
12-04 09:59:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707440640.0,27010727936.0,1978286080.0,8150.0,7214.0
12-04 09:59:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707440640.0,27010727936.0,1978286080.0,23514.0,21042.0
12-04 09:59:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922624512.0,707444736.0,27010723840.0,1978286080.0,6447.0,3946.0
12-04 09:59:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707444736.0,27010727936.0,1978286080.0,7315.0,5472.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3922620416.0,707444736.0,27010727936.0,1978286080.0,6625.0,4402.0
12-04 09:59:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3922620416.0,707444736.0,27010727936.0,1978286080.0,8997.0,8739.0
12-04 09:59:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707444736.0,27010727936.0,1978286080.0,8375.0,7477.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707444736.0,27010727936.0,1978286080.0,7849.0,6584.0
12-04 09:59:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922620416.0,707452928.0,27010719744.0,1978286080.0,7122.0,5174.0
12-04 09:59:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922608128.0,707452928.0,27010732032.0,1978286080.0,8093.0,6648.0
12-04 10:00:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922608128.0,707452928.0,27010732032.0,1978286080.0,7686.0,5140.0
12-04 10:00:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,3922608128.0,707452928.0,27010732032.0,1978286080.0,7248.0,4887.0
12-04 10:00:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922608128.0,707452928.0,27010732032.0,1978286080.0,7716.0,6245.0
12-04 10:00:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922608128.0,707452928.0,27010732032.0,1978286080.0,6942.0,4851.0
12-04 10:00:04,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,3922604032.0,707452928.0,27010736128.0,1978286080.0,8724.0,7066.0
12-04 10:00:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3922604032.0,707452928.0,27010736128.0,1978286080.0,8514.0,6711.0
12-04 10:00:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922604032.0,707452928.0,27010736128.0,1978286080.0,8213.0,6527.0
12-04 10:00:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3922604032.0,707452928.0,27010736128.0,1978286080.0,8379.0,6599.0
12-04 10:00:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922604032.0,707452928.0,27010736128.0,1978286080.0,7131.0,4324.0
12-04 10:00:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922616320.0,707452928.0,27010740224.0,1978269696.0,8920.0,7163.0
12-04 10:00:10,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,8273.0,6600.0
12-04 10:00:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,8011.0,5571.0
12-04 10:00:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,7331.0,4493.0
12-04 10:00:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,10955.0,9686.0
12-04 10:00:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,7871.0,6554.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,6912.0,4917.0
12-04 10:00:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,9035.0,8672.0
12-04 10:00:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,7001.0,5112.0
12-04 10:00:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,6841.0,4942.0
12-04 10:00:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,9849.0,8520.0
12-04 10:00:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,6248.0,3830.0
12-04 10:00:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,25265.0,23713.0
12-04 10:00:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,8210.0,7321.0
12-04 10:00:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,7012.0,5122.0
12-04 10:00:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,7339.0,5563.0
12-04 10:00:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,7495.0,6060.0
12-04 10:00:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,8243.0,7478.0
12-04 10:00:27,0.915,0.083,99.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,6941.0,4915.0
12-04 10:00:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,6890.0,4766.0
12-04 10:00:29,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3922616320.0,707452928.0,27010748416.0,1978261504.0,7396.0,5316.0
12-04 10:00:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3922997248.0,707452928.0,27010748416.0,1977880576.0,10052.0,10043.0
12-04 10:00:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922997248.0,707452928.0,27010748416.0,1977880576.0,8216.0,6640.0
12-04 10:00:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922997248.0,707452928.0,27010748416.0,1977880576.0,6848.0,4261.0
12-04 10:00:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922997248.0,707452928.0,27010748416.0,1977880576.0,25325.0,24220.0
12-04 10:00:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922997248.0,707452928.0,27010748416.0,1977880576.0,8842.0,7859.0
12-04 10:00:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922993152.0,707452928.0,27010752512.0,1977880576.0,6117.0,3865.0
12-04 10:00:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3922980864.0,707452928.0,27010756608.0,1977888768.0,7007.0,4366.0
12-04 10:00:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,10119.0,10223.0
12-04 10:00:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,25055.0,22961.0
12-04 10:00:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,8812.0,7993.0
12-04 10:00:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,6387.0,3970.0
12-04 10:00:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,24815.0,23420.0
12-04 10:00:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,6841.0,5007.0
12-04 10:00:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922976768.0,707461120.0,27010752512.0,1977888768.0,8902.0,6877.0
12-04 10:00:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922968576.0,707461120.0,27010760704.0,1977888768.0,7912.0,6604.0
12-04 10:00:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922968576.0,707461120.0,27010760704.0,1977888768.0,6287.0,4045.0
12-04 10:00:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922968576.0,707461120.0,27010760704.0,1977888768.0,6942.0,5049.0
12-04 10:00:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922968576.0,707461120.0,27010760704.0,1977888768.0,8803.0,8562.0
12-04 10:00:48,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3922968576.0,707461120.0,27010760704.0,1977888768.0,8121.0,7163.0
12-04 10:00:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922968576.0,707465216.0,27010756608.0,1977888768.0,6731.0,4335.0
12-04 10:00:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,7589.0,6062.0
12-04 10:00:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,23489.0,21195.0
12-04 10:00:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,7980.0,7023.0
12-04 10:00:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,7599.0,5976.0
12-04 10:00:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,8150.0,7295.0
12-04 10:00:55,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,6487.0,3995.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,8737.0,8398.0
12-04 10:00:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,6806.0,4801.0
12-04 10:00:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,6347.0,3789.0
12-04 10:00:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,8632.0,7771.0
12-04 10:01:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,6601.0,4050.0
12-04 10:01:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,8214.0,7255.0
12-04 10:01:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,6836.0,4892.0
12-04 10:01:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,8570.0,7478.0
12-04 10:01:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,8229.0,5951.0
12-04 10:01:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3922956288.0,707465216.0,27010768896.0,1977888768.0,8699.0,6928.0
12-04 10:01:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922956288.0,707465216.0,27010768896.0,1977888768.0,7871.0,5770.0
12-04 10:01:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922956288.0,707465216.0,27010768896.0,1977888768.0,7719.0,5547.0
12-04 10:01:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707465216.0,27010772992.0,1977888768.0,25492.0,23356.0
12-04 10:01:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707465216.0,27010772992.0,1977888768.0,7669.0,5045.0
12-04 10:01:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010772992.0,1977880576.0,10007.0,9210.0
12-04 10:01:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,3923083264.0,707469312.0,27010772992.0,1977753600.0,25121.0,22700.0
12-04 10:01:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923083264.0,707469312.0,27010772992.0,1977753600.0,8559.0,6533.0
12-04 10:01:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923079168.0,707469312.0,27010777088.0,1977753600.0,28780.0,27535.0
12-04 10:01:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923206144.0,707469312.0,27010777088.0,1977626624.0,6972.0,5148.0
12-04 10:01:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,7675.0,6259.0
12-04 10:01:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,6846.0,4887.0
12-04 10:01:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,7660.0,6146.0
12-04 10:01:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,7184.0,5289.0
12-04 10:01:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,8486.0,7477.0
12-04 10:01:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,6901.0,4861.0
12-04 10:01:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923230720.0,707469312.0,27010777088.0,1977602048.0,24358.0,22373.0
12-04 10:01:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923230720.0,707469312.0,27010777088.0,1977602048.0,7681.0,6036.0
12-04 10:01:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923230720.0,707469312.0,27010777088.0,1977602048.0,7721.0,6267.0
12-04 10:01:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923226624.0,707469312.0,27010781184.0,1977602048.0,7250.0,5385.0
12-04 10:01:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923226624.0,707469312.0,27010781184.0,1977602048.0,7561.0,6057.0
12-04 10:01:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923226624.0,707469312.0,27010781184.0,1977602048.0,8529.0,7428.0
12-04 10:01:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923226624.0,707473408.0,27010777088.0,1977602048.0,6347.0,3813.0
12-04 10:01:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923222528.0,707473408.0,27010781184.0,1977602048.0,7599.0,5543.0
12-04 10:01:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3923349504.0,707473408.0,27010781184.0,1977475072.0,8276.0,6640.0
12-04 10:01:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924119552.0,707473408.0,27010781184.0,1976705024.0,8770.0,7677.0
12-04 10:01:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3924111360.0,707473408.0,27010781184.0,1976713216.0,7622.0,5472.0
12-04 10:01:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924107264.0,707473408.0,27010785280.0,1976713216.0,7597.0,5607.0
12-04 10:01:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,8494.0,7001.0
12-04 10:01:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,10305.0,8614.0
12-04 10:01:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,8182.0,6376.0
12-04 10:01:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,7668.0,5521.0
12-04 10:01:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,10073.0,7933.0
12-04 10:01:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,9052.0,7328.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,6895.0,4904.0
12-04 10:01:40,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924094976.0,707477504.0,27010793472.0,1976713216.0,7695.0,6176.0
12-04 10:01:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,6741.0,4839.0
12-04 10:01:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,7629.0,6176.0
12-04 10:01:43,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,28590.0,28472.0
12-04 10:01:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,6941.0,4983.0
12-04 10:01:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,7002.0,5024.0
12-04 10:01:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,8965.0,7069.0
12-04 10:01:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,6901.0,5048.0
12-04 10:01:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,6785.0,4419.0
12-04 10:01:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,8803.0,8369.0
12-04 10:01:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,3922956288.0,707481600.0,27010793472.0,1977847808.0,8015.0,6442.0
12-04 10:01:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,26280.0,26063.0
12-04 10:01:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,6980.0,5069.0
12-04 10:01:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,7286.0,5451.0
12-04 10:01:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,5920.0,3647.0
12-04 10:01:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,7982.0,5835.0
12-04 10:01:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,8214.0,7200.0
12-04 10:01:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,8153.0,6666.0
12-04 10:01:58,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,7875.0,6260.0
12-04 10:01:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,7495.0,5995.0
12-04 10:02:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,8803.0,8401.0
12-04 10:02:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,6187.0,3722.0
12-04 10:02:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,6307.0,3830.0
12-04 10:02:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,8205.0,6880.0
12-04 10:02:04,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,7956.0,5545.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,7905.0,5762.0
12-04 10:02:06,0.083,0.083,99.667,0.0,0.0,0.166,0.0,12288.0,0.0,3.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,9587.0,8895.0
12-04 10:02:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,6934.0,5494.0
12-04 10:02:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,8756.0,7207.0
12-04 10:02:09,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,7751.0,5496.0
12-04 10:02:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923079168.0,707481600.0,27010805760.0,1977712640.0,8379.0,6715.0
12-04 10:02:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3923079168.0,707481600.0,27010805760.0,1977712640.0,7790.0,5570.0
12-04 10:02:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,8118.0,6412.0
12-04 10:02:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,10198.0,8040.0
12-04 10:02:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,7495.0,5991.0
12-04 10:02:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,8309.0,7321.0
12-04 10:02:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,7560.0,6056.0
12-04 10:02:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,23740.0,21240.0
12-04 10:02:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,7777.0,6458.0
12-04 10:02:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,7108.0,5007.0
12-04 10:02:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,7655.0,6191.0
12-04 10:02:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,24337.0,22435.0
12-04 10:02:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,8689.0,7745.0
12-04 10:02:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,8278.0,6758.0
12-04 10:02:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,7002.0,4892.0
12-04 10:02:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3923197952.0,707481600.0,27010813952.0,1977585664.0,7496.0,6059.0
12-04 10:02:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923197952.0,707481600.0,27010813952.0,1977585664.0,7199.0,5187.0
12-04 10:02:27,0.584,0.0,99.249,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923181568.0,707481600.0,27010813952.0,1977602048.0,6961.0,4933.0
12-04 10:02:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923181568.0,707481600.0,27010813952.0,1977602048.0,24734.0,22945.0
12-04 10:02:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923181568.0,707481600.0,27010813952.0,1977602048.0,8442.0,6599.0
12-04 10:02:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,8123.0,6509.0
12-04 10:02:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,25871.0,24046.0
12-04 10:02:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,7962.0,6281.0
12-04 10:02:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,8547.0,7019.0
12-04 10:02:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,6718.0,4208.0
12-04 10:02:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,7629.0,5472.0
12-04 10:02:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,7402.0,5454.0
12-04 10:02:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,7462.0,5497.0
12-04 10:02:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,10089.0,10156.0
12-04 10:02:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,7450.0,5542.0
12-04 10:02:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,7496.0,5993.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,6941.0,4982.0
12-04 10:02:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,7767.0,6333.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,8319.0,5895.0
12-04 10:02:44,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3923558400.0,707481600.0,27010826240.0,1977212928.0,8133.0,6873.0
12-04 10:02:45,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010826240.0,1977212928.0,7429.0,5993.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010826240.0,1977212928.0,7530.0,6151.0
12-04 10:02:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,7496.0,6061.0
12-04 10:02:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,8249.0,7322.0
12-04 10:02:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,7419.0,5565.0
12-04 10:02:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,6226.0,3809.0
12-04 10:02:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,25065.0,23531.0
12-04 10:02:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,6875.0,4982.0
12-04 10:02:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,24600.0,23432.0
12-04 10:02:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923562496.0,707481600.0,27010830336.0,1977204736.0,8124.0,6900.0
12-04 10:02:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923562496.0,707481600.0,27010830336.0,1977204736.0,6258.0,3863.0
12-04 10:02:56,0.0,0.083,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3923562496.0,707481600.0,27010830336.0,1977204736.0,7290.0,5927.0
12-04 10:02:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,8879.0,8344.0
12-04 10:02:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,6247.0,3764.0
12-04 10:02:59,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7958.0,6614.0
12-04 10:03:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7595.0,6151.0
12-04 10:03:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,6901.0,5050.0
12-04 10:03:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7201.0,5141.0
12-04 10:03:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7101.0,5115.0
12-04 10:03:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7420.0,4688.0
12-04 10:03:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,10582.0,10443.0
12-04 10:03:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7725.0,5430.0
12-04 10:03:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923554304.0,707481600.0,27010838528.0,1977204736.0,7971.0,5746.0
12-04 10:03:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923554304.0,707481600.0,27010838528.0,1977204736.0,8699.0,6824.0
12-04 10:03:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010838528.0,1977204736.0,8103.0,5886.0
12-04 10:03:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924078592.0,707481600.0,27010838528.0,1976680448.0,7624.0,5378.0
12-04 10:03:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924078592.0,707481600.0,27010838528.0,1976680448.0,8184.0,6442.0
12-04 10:03:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924078592.0,707481600.0,27010838528.0,1976680448.0,8538.0,6732.0
12-04 10:03:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924086784.0,707481600.0,27010838528.0,1976672256.0,11041.0,9636.0
12-04 10:03:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,3924086784.0,707481600.0,27010838528.0,1976672256.0,6892.0,4518.0
12-04 10:03:15,0.500,0.0,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924074496.0,707481600.0,27010842624.0,1976680448.0,8189.0,7249.0
12-04 10:03:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,6806.0,4868.0
12-04 10:03:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,7600.0,6177.0
12-04 10:03:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,7804.0,6233.0
12-04 10:03:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,6846.0,4887.0
12-04 10:03:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,6650.0,5085.0
12-04 10:03:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,24499.0,22409.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,7589.0,6278.0
12-04 10:03:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,9068.0,8654.0
12-04 10:03:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,7352.0,5478.0
12-04 10:03:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,6907.0,4891.0
12-04 10:03:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,7400.0,5995.0
12-04 10:03:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,6221.0,3813.0
12-04 10:03:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,8309.0,7362.0
12-04 10:03:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,7326.0,4779.0
12-04 10:03:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,8870.0,7811.0
12-04 10:03:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,8056.0,6575.0
12-04 10:03:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,7640.0,5431.0
12-04 10:03:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,8710.0,7613.0
12-04 10:03:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924054016.0,707481600.0,27010854912.0,1976688640.0,7186.0,4705.0
12-04 10:03:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924054016.0,707481600.0,27010854912.0,1976688640.0,24740.0,23589.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924054016.0,707481600.0,27010854912.0,1976688640.0,7496.0,5471.0
12-04 10:03:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924054016.0,707481600.0,27010854912.0,1976688640.0,7628.0,5472.0
12-04 10:03:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924054016.0,707481600.0,27010854912.0,1976688640.0,24940.0,22869.0
12-04 10:03:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924062208.0,707481600.0,27010854912.0,1976680448.0,8309.0,7449.0
12-04 10:03:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924062208.0,707481600.0,27010854912.0,1976680448.0,8527.0,7802.0
12-04 10:03:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924062208.0,707481600.0,27010854912.0,1976680448.0,7035.0,5085.0
12-04 10:03:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,8249.0,7321.0
12-04 10:03:43,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,8479.0,5965.0
12-04 10:03:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,7595.0,6121.0
12-04 10:03:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,6797.0,4335.0
12-04 10:03:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,6896.0,4975.0
12-04 10:03:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,7721.0,6259.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924054016.0,707481600.0,27010863104.0,1976680448.0,8934.0,8518.0
12-04 10:03:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3924054016.0,707481600.0,27010863104.0,1976680448.0,7008.0,4982.0
12-04 10:03:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923816448.0,707481600.0,27010863104.0,1976918016.0,7290.0,5438.0
12-04 10:03:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923816448.0,707481600.0,27010863104.0,1976918016.0,25607.0,24731.0
12-04 10:03:52,0.0,0.0,99.917,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,3923816448.0,707481600.0,27010863104.0,1976918016.0,7162.0,5157.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923816448.0,707481600.0,27010863104.0,1976918016.0,6912.0,4915.0
12-04 10:03:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3923816448.0,707481600.0,27010863104.0,1976918016.0,7021.0,5185.0
12-04 10:03:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923812352.0,707481600.0,27010867200.0,1976918016.0,8587.0,7633.0
12-04 10:03:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923812352.0,707481600.0,27010867200.0,1976918016.0,6961.0,4974.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923812352.0,707481600.0,27010867200.0,1976918016.0,7849.0,6418.0
12-04 10:03:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,6806.0,4839.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,7686.0,6169.0
12-04 10:04:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,9568.0,8123.0
12-04 10:04:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,6831.0,4426.0
12-04 10:04:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,8383.0,7435.0
12-04 10:04:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,7621.0,6101.0
12-04 10:04:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923800064.0,707489792.0,27010871296.0,1976918016.0,8351.0,6533.0
12-04 10:04:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707489792.0,27010871296.0,1976918016.0,7997.0,5770.0
12-04 10:04:06,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3923791872.0,707489792.0,27010871296.0,1976926208.0,9377.0,8199.0
12-04 10:04:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3923791872.0,707489792.0,27010871296.0,1976926208.0,7716.0,5589.0
12-04 10:04:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923791872.0,707489792.0,27010871296.0,1976926208.0,7071.0,4195.0
12-04 10:04:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3923791872.0,707489792.0,27010871296.0,1976926208.0,9067.0,7793.0
12-04 10:04:10,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924180992.0,707489792.0,27010871296.0,1976537088.0,7659.0,5364.0
12-04 10:04:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924180992.0,707489792.0,27010871296.0,1976537088.0,8929.0,7171.0
12-04 10:04:12,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,7131.0,4303.0
12-04 10:04:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,10308.0,8524.0
12-04 10:04:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,8114.0,7111.0
12-04 10:04:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,6901.0,4983.0
12-04 10:04:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,7484.0,5566.0
12-04 10:04:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,7495.0,6059.0
12-04 10:04:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,6746.0,4913.0
12-04 10:04:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,7489.0,6268.0
12-04 10:04:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924172800.0,707489792.0,27010879488.0,1976537088.0,7067.0,5139.0
12-04 10:04:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924172800.0,707489792.0,27010879488.0,1976537088.0,23797.0,21447.0
12-04 10:04:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924172800.0,707489792.0,27010879488.0,1976537088.0,8591.0,7990.0
12-04 10:04:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924168704.0,707489792.0,27010883584.0,1976537088.0,8449.0,7236.0
12-04 10:04:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3924168704.0,707489792.0,27010883584.0,1976537088.0,7001.0,5023.0
12-04 10:04:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924168704.0,707489792.0,27010883584.0,1976537088.0,8903.0,8424.0
12-04 10:04:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924168704.0,707489792.0,27010883584.0,1976537088.0,6901.0,4867.0
12-04 10:04:27,0.667,0.0,99.249,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,3924160512.0,707489792.0,27010883584.0,1976545280.0,6925.0,4609.0
12-04 10:04:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924160512.0,707489792.0,27010883584.0,1976545280.0,6348.0,3855.0
12-04 10:04:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924160512.0,707489792.0,27010883584.0,1976545280.0,8116.0,6484.0
12-04 10:04:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924422656.0,707489792.0,27010883584.0,1976283136.0,9365.0,8961.0
12-04 10:04:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707489792.0,27010887680.0,1976283136.0,7668.0,5521.0
12-04 10:04:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707489792.0,27010887680.0,1976283136.0,8495.0,7074.0
12-04 10:04:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707489792.0,27010887680.0,1976283136.0,8123.0,6507.0
12-04 10:04:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3924414464.0,707493888.0,27010887680.0,1976283136.0,8256.0,6691.0
12-04 10:04:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924414464.0,707493888.0,27010887680.0,1976283136.0,7602.0,5571.0
12-04 10:04:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924279296.0,707493888.0,27010887680.0,1976418304.0,7068.0,4486.0
12-04 10:04:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924279296.0,707493888.0,27010887680.0,1976418304.0,7817.0,5794.0
12-04 10:04:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924279296.0,707493888.0,27010887680.0,1976418304.0,8930.0,7679.0
12-04 10:04:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,7650.0,6323.0
12-04 10:04:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,7560.0,5994.0
12-04 10:04:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,6580.0,4104.0
12-04 10:04:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,8537.0,7822.0
12-04 10:04:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,9692.0,8190.0
12-04 10:04:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,6304.0,3922.0
12-04 10:04:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010891776.0,1976410112.0,9276.0,7344.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924283392.0,707493888.0,27010891776.0,1976410112.0,10462.0,4838.0
12-04 10:04:47,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924283392.0,707493888.0,27010891776.0,1976410112.0,8221.0,5547.0
12-04 10:04:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010891776.0,1976410112.0,7930.0,7256.0
12-04 10:04:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924279296.0,707493888.0,27010895872.0,1976410112.0,8050.0,7216.0
12-04 10:04:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924287488.0,707493888.0,27010895872.0,1976401920.0,6475.0,4009.0
12-04 10:04:51,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924287488.0,707493888.0,27010895872.0,1976401920.0,25481.0,24679.0
12-04 10:04:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924287488.0,707493888.0,27010895872.0,1976401920.0,7596.0,5542.0
12-04 10:04:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,6483.0,4061.0
12-04 10:04:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,8425.0,7615.0
12-04 10:04:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,7097.0,5115.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,7396.0,6081.0
12-04 10:04:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,7551.0,6103.0
12-04 10:04:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,7961.0,6716.0
12-04 10:04:59,0.167,0.0,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,6314.0,3789.0
12-04 10:05:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924279296.0,707493888.0,27010904064.0,1976401920.0,6076.0,4468.0
12-04 10:05:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,8805.0,8424.0
12-04 10:05:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,7215.0,5434.0
12-04 10:05:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,7592.0,6149.0
12-04 10:05:04,0.083,0.083,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,5.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,8395.0,6592.0
12-04 10:05:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,7253.0,4551.0
12-04 10:05:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924406272.0,707493888.0,27010904064.0,1976274944.0,9156.0,7829.0
12-04 10:05:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924406272.0,707493888.0,27010904064.0,1976274944.0,8125.0,6085.0
12-04 10:05:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,7556.0,5273.0
12-04 10:05:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,3924393984.0,707493888.0,27010908160.0,1976283136.0,7622.0,5339.0
12-04 10:05:10,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924385792.0,707493888.0,27010908160.0,1976291328.0,9618.0,9025.0
12-04 10:05:11,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924385792.0,707493888.0,27010908160.0,1976291328.0,7001.0,4261.0
12-04 10:05:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924385792.0,707493888.0,27010908160.0,1976291328.0,9473.0,8259.0
12-04 10:05:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924385792.0,707493888.0,27010908160.0,1976291328.0,8868.0,6142.0
12-04 10:05:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924385792.0,707493888.0,27010908160.0,1976291328.0,7497.0,6055.0
12-04 10:05:15,0.250,0.083,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924377600.0,707493888.0,27010908160.0,1976299520.0,7962.0,6177.0
12-04 10:05:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924373504.0,707493888.0,27010912256.0,1976299520.0,6838.0,5073.0
12-04 10:05:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3924373504.0,707493888.0,27010912256.0,1976299520.0,7435.0,5703.0
12-04 10:05:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924373504.0,707493888.0,27010912256.0,1976299520.0,8605.0,7752.0
12-04 10:05:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924373504.0,707493888.0,27010912256.0,1976299520.0,7396.0,5993.0
12-04 10:05:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924373504.0,707497984.0,27010908160.0,1976299520.0,7592.0,6269.0
12-04 10:05:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924369408.0,707497984.0,27010912256.0,1976299520.0,23085.0,20825.0
12-04 10:05:22,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924369408.0,707497984.0,27010912256.0,1976299520.0,8606.0,6740.0
12-04 10:05:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924369408.0,707497984.0,27010912256.0,1976299520.0,8343.0,6377.0
12-04 10:05:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924369408.0,707497984.0,27010912256.0,1976299520.0,8697.0,7227.0
12-04 10:05:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924365312.0,707497984.0,27010916352.0,1976299520.0,8714.0,7121.0
12-04 10:05:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924365312.0,707497984.0,27010916352.0,1976299520.0,9119.0,8027.0
12-04 10:05:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924361216.0,707497984.0,27010920448.0,1976299520.0,11856.0,10060.0
12-04 10:05:28,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3924361216.0,707497984.0,27010920448.0,1976299520.0,8118.0,5738.0
12-04 10:05:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707497984.0,27010920448.0,1976299520.0,10511.0,9949.0
12-04 10:05:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924496384.0,707497984.0,27010920448.0,1976164352.0,8627.0,6490.0
12-04 10:05:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924488192.0,707497984.0,27010920448.0,1976172544.0,8232.0,6634.0
12-04 10:05:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3924488192.0,707497984.0,27010920448.0,1976172544.0,8042.0,6159.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924488192.0,707497984.0,27010920448.0,1976172544.0,7664.0,5522.0
12-04 10:05:34,0.416,0.0,99.335,0.166,0.0,0.083,0.0,32768.0,0.0,5.0,3924496384.0,707497984.0,27010920448.0,1976164352.0,8800.0,7882.0
12-04 10:05:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,8457.0,6475.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,9017.0,7759.0
12-04 10:05:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,36864.0,0.0,8.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,10008.0,9190.0
12-04 10:05:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,9796.0,8476.0
12-04 10:05:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,8028.0,5780.0
12-04 10:05:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,7738.0,5305.0
12-04 10:05:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,7522.0,6088.0
12-04 10:05:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,9243.0,8939.0
12-04 10:05:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,8357.0,6051.0
12-04 10:05:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,6963.0,5086.0
12-04 10:05:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924488192.0,707497984.0,27010928640.0,1976164352.0,6938.0,4981.0
12-04 10:05:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924496384.0,707497984.0,27010928640.0,1976156160.0,10180.0,9239.0
12-04 10:05:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924496384.0,707497984.0,27010928640.0,1976156160.0,7591.0,6151.0
12-04 10:05:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924496384.0,707497984.0,27010928640.0,1976156160.0,6888.0,4584.0
12-04 10:05:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924496384.0,707497984.0,27010928640.0,1976156160.0,7485.0,6218.0
12-04 10:05:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,7811.0,6440.0
12-04 10:05:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,42610.0,41604.0
12-04 10:05:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,7775.0,6668.0
12-04 10:05:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,6217.0,3718.0
12-04 10:05:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,7118.0,5276.0
12-04 10:05:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,6869.0,4867.0
12-04 10:05:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924238336.0,707497984.0,27010932736.0,1976410112.0,9100.0,8969.0
12-04 10:05:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,8145.0,7230.0
12-04 10:05:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,7564.0,5819.0
12-04 10:05:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,6604.0,4079.0
12-04 10:06:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,8150.0,7370.0
12-04 10:06:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,6904.0,4890.0
12-04 10:06:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,7416.0,5433.0
12-04 10:06:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3924234240.0,707502080.0,27010932736.0,1976410112.0,6838.0,4957.0
12-04 10:06:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924230144.0,707502080.0,27010936832.0,1976410112.0,8476.0,6873.0
12-04 10:06:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924226048.0,707502080.0,27010940928.0,1976410112.0,8995.0,7899.0
12-04 10:06:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924353024.0,707502080.0,27010940928.0,1976283136.0,9203.0,8010.0
12-04 10:06:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924353024.0,707502080.0,27010940928.0,1976283136.0,8615.0,6458.0
12-04 10:06:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924353024.0,707502080.0,27010940928.0,1976283136.0,7953.0,5501.0
12-04 10:06:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,3924348928.0,707506176.0,27010940928.0,1976283136.0,7882.0,5564.0
12-04 10:06:10,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924357120.0,707506176.0,27010940928.0,1976274944.0,8269.0,6637.0
12-04 10:06:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924357120.0,707506176.0,27010940928.0,1976274944.0,9755.0,7417.0
12-04 10:06:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3924357120.0,707506176.0,27010940928.0,1976274944.0,8064.0,5948.0
12-04 10:06:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924353024.0,707506176.0,27010945024.0,1976274944.0,8745.0,6871.0
12-04 10:06:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,8146.0,7279.0
12-04 10:06:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,7562.0,6202.0
12-04 10:06:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,8425.0,7510.0
12-04 10:06:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,7415.0,5595.0
12-04 10:06:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,6088.0,3656.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,7162.0,6029.0
12-04 10:06:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,7551.0,6218.0
12-04 10:06:21,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3924369408.0,707510272.0,27010940928.0,1976258560.0,24389.0,22401.0
12-04 10:06:22,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924365312.0,707510272.0,27010945024.0,1976258560.0,7375.0,5547.0
12-04 10:06:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,8239.0,7333.0
12-04 10:06:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,7037.0,5007.0
12-04 10:06:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,7585.0,6164.0
12-04 10:06:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,7651.0,6193.0
12-04 10:06:27,0.584,0.167,99.249,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,6686.0,4220.0
12-04 10:06:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,6998.0,5140.0
12-04 10:06:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924357120.0,707510272.0,27010953216.0,1976258560.0,8117.0,6511.0
12-04 10:06:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923857408.0,707510272.0,27010953216.0,1976758272.0,7418.0,6316.0
12-04 10:06:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923857408.0,707510272.0,27010953216.0,1976758272.0,8927.0,7875.0
12-04 10:06:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923853312.0,707510272.0,27010957312.0,1976758272.0,7875.0,6036.0
12-04 10:06:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923853312.0,707510272.0,27010957312.0,1976758272.0,8937.0,7843.0
12-04 10:06:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923853312.0,707510272.0,27010957312.0,1976758272.0,7487.0,5340.0
12-04 10:06:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923853312.0,707510272.0,27010957312.0,1976758272.0,6804.0,4220.0
12-04 10:06:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923845120.0,707510272.0,27010957312.0,1976766464.0,7592.0,5754.0
12-04 10:06:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3923845120.0,707510272.0,27010957312.0,1976766464.0,8756.0,7145.0
12-04 10:06:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3923845120.0,707510272.0,27010957312.0,1976766464.0,9740.0,9112.0
12-04 10:06:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923845120.0,707510272.0,27010957312.0,1976766464.0,7331.0,5965.0
12-04 10:06:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923841024.0,707510272.0,27010961408.0,1976766464.0,6403.0,3921.0
12-04 10:06:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923841024.0,707510272.0,27010961408.0,1976766464.0,7522.0,5930.0
12-04 10:06:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923714048.0,707510272.0,27010961408.0,1976893440.0,8155.0,6649.0
12-04 10:06:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923714048.0,707510272.0,27010961408.0,1976893440.0,8861.0,6889.0
12-04 10:06:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,3923714048.0,707510272.0,27010961408.0,1976893440.0,7063.0,4916.0
12-04 10:06:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923673088.0,707510272.0,27010961408.0,1976934400.0,8425.0,7518.0
12-04 10:06:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923673088.0,707510272.0,27010961408.0,1976934400.0,7430.0,6172.0
12-04 10:06:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3923673088.0,707510272.0,27010961408.0,1976934400.0,7929.0,6631.0
12-04 10:06:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923673088.0,707510272.0,27010961408.0,1976934400.0,6564.0,3988.0
12-04 10:06:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3923673088.0,707510272.0,27010961408.0,1976934400.0,7691.0,6237.0
12-04 10:06:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3923681280.0,707510272.0,27010961408.0,1976926208.0,7612.0,6267.0
12-04 10:06:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010965504.0,1976926208.0,24649.0,23090.0
12-04 10:06:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010965504.0,1976926208.0,7469.0,5841.0
12-04 10:06:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010965504.0,1976926208.0,6964.0,4942.0
12-04 10:06:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923677184.0,707510272.0,27010965504.0,1976926208.0,9139.0,8948.0
12-04 10:06:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923677184.0,707510272.0,27010965504.0,1976926208.0,6931.0,5185.0
12-04 10:06:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923693568.0,707510272.0,27010965504.0,1976909824.0,6908.0,4981.0
12-04 10:06:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923693568.0,707510272.0,27010965504.0,1976909824.0,8115.0,6716.0
12-04 10:06:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923693568.0,707510272.0,27010965504.0,1976909824.0,6243.0,3954.0
12-04 10:06:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923693568.0,707510272.0,27010965504.0,1976909824.0,7057.0,5373.0
12-04 10:07:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923693568.0,707510272.0,27010965504.0,1976909824.0,8499.0,7644.0
12-04 10:07:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923689472.0,707510272.0,27010969600.0,1976909824.0,7486.0,5993.0
12-04 10:07:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,3923685376.0,707510272.0,27010973696.0,1976909824.0,8029.0,6694.0
12-04 10:07:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923685376.0,707510272.0,27010973696.0,1976909824.0,7682.0,6192.0
12-04 10:07:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923685376.0,707510272.0,27010973696.0,1976909824.0,7162.0,4257.0
12-04 10:07:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923685376.0,707510272.0,27010973696.0,1976909824.0,8496.0,6574.0
12-04 10:07:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010973696.0,1976918016.0,7142.0,4506.0
12-04 10:07:07,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3923677184.0,707510272.0,27010973696.0,1976918016.0,8773.0,7043.0
12-04 10:07:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010973696.0,1976918016.0,9149.0,7809.0
12-04 10:07:09,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010973696.0,1976918016.0,7094.0,4170.0
12-04 10:07:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923808256.0,707510272.0,27010977792.0,1976782848.0,8899.0,7764.0
12-04 10:07:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923808256.0,707510272.0,27010977792.0,1976782848.0,8989.0,7836.0
12-04 10:07:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923808256.0,707510272.0,27010977792.0,1976782848.0,8919.0,7509.0
12-04 10:07:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,3923808256.0,707510272.0,27010977792.0,1976782848.0,9202.0,6493.0
12-04 10:07:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,6897.0,4934.0
12-04 10:07:15,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,7038.0,5073.0
12-04 10:07:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,7164.0,5116.0
12-04 10:07:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,8680.0,7770.0
12-04 10:07:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,7220.0,5111.0
12-04 10:07:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,6942.0,5123.0
12-04 10:07:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,8339.0,7386.0
12-04 10:07:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,25432.0,24366.0
12-04 10:07:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,6809.0,4941.0
12-04 10:07:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,6957.0,4975.0
12-04 10:07:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,7651.0,6191.0
12-04 10:07:25,0.0,0.0,99.750,0.167,0.0,0.083,0.0,45056.0,0.0,6.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,6054.0,3719.0
12-04 10:07:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,9503.0,9327.0
12-04 10:07:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,8205.0,5702.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,24780.0,23603.0
12-04 10:07:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,7559.0,5472.0
12-04 10:07:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924307968.0,707510272.0,27010985984.0,1976274944.0,8940.0,7886.0
12-04 10:07:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,3924307968.0,707510272.0,27010985984.0,1976274944.0,8278.0,6641.0
12-04 10:07:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924307968.0,707510272.0,27010985984.0,1976274944.0,7159.0,4692.0
12-04 10:07:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924303872.0,707510272.0,27010990080.0,1976274944.0,8152.0,6780.0
12-04 10:07:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924295680.0,707510272.0,27010990080.0,1976283136.0,8272.0,6732.0
12-04 10:07:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924295680.0,707510272.0,27010990080.0,1976283136.0,8413.0,6822.0
12-04 10:07:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924295680.0,707510272.0,27010990080.0,1976283136.0,8283.0,6667.0
12-04 10:07:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,9184.0,8225.0
12-04 10:07:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,6879.0,4352.0
12-04 10:07:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,6938.0,4916.0
12-04 10:07:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,6908.0,5032.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,6837.0,4891.0
12-04 10:07:42,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,9248.0,9033.0
12-04 10:07:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,9446.0,7972.0
12-04 10:07:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,7591.0,6153.0
12-04 10:07:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,7038.0,5189.0
12-04 10:07:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,6897.0,4983.0
12-04 10:07:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924287488.0,707514368.0,27010994176.0,1976283136.0,7574.0,5728.0
12-04 10:07:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707514368.0,27010998272.0,1976283136.0,6309.0,4613.0
12-04 10:07:49,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924283392.0,707514368.0,27010998272.0,1976283136.0,7692.0,6177.0
12-04 10:07:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707514368.0,27010998272.0,1976147968.0,8859.0,8440.0
12-04 10:07:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707514368.0,27010998272.0,1976147968.0,24765.0,23397.0
12-04 10:07:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707514368.0,27010998272.0,1976147968.0,7929.0,6661.0
12-04 10:07:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,6093.0,3768.0
12-04 10:07:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,7557.0,6060.0
12-04 10:07:55,0.0,0.0,99.666,0.334,0.0,0.0,0.0,4096.0,0.0,1.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,6945.0,5133.0
12-04 10:07:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,7028.0,5000.0
12-04 10:07:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,6892.0,4542.0
12-04 10:07:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,7409.0,5961.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,8610.0,8506.0
12-04 10:08:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,7491.0,6060.0
12-04 10:08:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,6807.0,4863.0
12-04 10:08:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,6822.0,4439.0
12-04 10:08:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,8893.0,8437.0
12-04 10:08:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,7027.0,4212.0
12-04 10:08:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3924402176.0,707526656.0,27011002368.0,1976147968.0,7134.0,4261.0
12-04 10:08:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924389888.0,707526656.0,27011006464.0,1976156160.0,8450.0,6844.0
12-04 10:08:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924389888.0,707526656.0,27011006464.0,1976156160.0,9566.0,8433.0
12-04 10:08:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924385792.0,707526656.0,27011010560.0,1976156160.0,7726.0,5455.0
12-04 10:08:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924385792.0,707526656.0,27011010560.0,1976156160.0,8541.0,6623.0
12-04 10:08:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924393984.0,707526656.0,27011010560.0,1976147968.0,8376.0,6599.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924381696.0,707530752.0,27011010560.0,1976156160.0,7687.0,5274.0
12-04 10:08:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924381696.0,707530752.0,27011010560.0,1976156160.0,8054.0,5820.0
12-04 10:08:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924381696.0,707530752.0,27011010560.0,1976156160.0,9691.0,7265.0
12-04 10:08:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924381696.0,707530752.0,27011010560.0,1976156160.0,8926.0,8373.0
12-04 10:08:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,6647.0,4730.0
12-04 10:08:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,8246.0,7225.0
12-04 10:08:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,7415.0,5596.0
12-04 10:08:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,8266.0,7246.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,6543.0,4037.0
12-04 10:08:20,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,6354.0,3838.0
12-04 10:08:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,24867.0,23671.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,7901.0,6559.0
12-04 10:08:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924373504.0,707534848.0,27011014656.0,1976156160.0,8870.0,8426.0
12-04 10:08:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924373504.0,707534848.0,27011014656.0,1976156160.0,6971.0,5045.0
12-04 10:08:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3924373504.0,707534848.0,27011014656.0,1976156160.0,6337.0,3868.0
12-04 10:08:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924373504.0,707534848.0,27011014656.0,1976156160.0,6736.0,4837.0
12-04 10:08:27,0.585,0.084,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924369408.0,707534848.0,27011018752.0,1976156160.0,7934.0,6552.0
12-04 10:08:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924369408.0,707534848.0,27011018752.0,1976156160.0,7490.0,6214.0
12-04 10:08:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924365312.0,707538944.0,27011018752.0,1976156160.0,8107.0,6710.0
12-04 10:08:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3925000192.0,707538944.0,27011018752.0,1975521280.0,8616.0,7542.0
12-04 10:08:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3925000192.0,707538944.0,27011018752.0,1975521280.0,25617.0,24000.0
12-04 10:08:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3925000192.0,707538944.0,27011018752.0,1975521280.0,7449.0,5119.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3925000192.0,707538944.0,27011018752.0,1975521280.0,25678.0,24182.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3925000192.0,707538944.0,27011018752.0,1975521280.0,9476.0,7330.0
12-04 10:08:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924992000.0,707543040.0,27011022848.0,1975521280.0,25522.0,23820.0
12-04 10:08:36,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924992000.0,707543040.0,27011022848.0,1975521280.0,7877.0,5838.0
12-04 10:08:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924992000.0,707543040.0,27011022848.0,1975521280.0,8312.0,6666.0
12-04 10:08:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924987904.0,707543040.0,27011026944.0,1975521280.0,8620.0,7660.0
12-04 10:08:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924987904.0,707543040.0,27011026944.0,1975521280.0,6677.0,4796.0
12-04 10:08:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3924983808.0,707547136.0,27011026944.0,1975521280.0,6909.0,5032.0
12-04 10:08:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924983808.0,707547136.0,27011026944.0,1975521280.0,8724.0,7932.0
12-04 10:08:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924983808.0,707547136.0,27011026944.0,1975521280.0,7685.0,6255.0
12-04 10:08:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924983808.0,707547136.0,27011026944.0,1975521280.0,8150.0,5641.0
12-04 10:08:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,6898.0,4982.0
12-04 10:08:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,6997.0,5025.0
12-04 10:08:46,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,7963.0,6714.0
12-04 10:08:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,8406.0,7388.0
12-04 10:08:48,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,7003.0,4981.0
12-04 10:08:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,7456.0,5903.0
12-04 10:08:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,7651.0,6243.0
12-04 10:08:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,24190.0,22227.0
12-04 10:08:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,7250.0,5474.0
12-04 10:08:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,6938.0,5048.0
12-04 10:08:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,8351.0,7456.0
12-04 10:08:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924975616.0,707547136.0,27011035136.0,1975521280.0,7677.0,6350.0
12-04 10:08:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924975616.0,707547136.0,27011035136.0,1975521280.0,7387.0,5645.0
12-04 10:08:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924975616.0,707547136.0,27011035136.0,1975521280.0,8155.0,7484.0
12-04 10:08:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,6177.0,3764.0
12-04 10:08:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,8044.0,7176.0
12-04 10:09:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,6375.0,3831.0
12-04 10:09:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,25049.0,23529.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,8593.0,7825.0
12-04 10:09:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,8306.0,7413.0
12-04 10:09:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,9805.0,7496.0
12-04 10:09:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924967424.0,707551232.0,27011039232.0,1975521280.0,8767.0,6861.0
12-04 10:09:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924967424.0,707551232.0,27011039232.0,1975521280.0,7573.0,4779.0
12-04 10:09:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3924967424.0,707551232.0,27011039232.0,1975521280.0,7904.0,5852.0
12-04 10:09:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924967424.0,707551232.0,27011039232.0,1975521280.0,7621.0,5339.0
12-04 10:09:09,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924967424.0,707551232.0,27011039232.0,1975521280.0,8376.0,6716.0
12-04 10:09:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924590592.0,707551232.0,27011043328.0,1975894016.0,8476.0,6742.0
12-04 10:09:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924590592.0,707551232.0,27011043328.0,1975894016.0,26285.0,25204.0
12-04 10:09:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,8023.0,6700.0
12-04 10:09:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,26674.0,24358.0
12-04 10:09:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,6937.0,4982.0
12-04 10:09:15,0.499,0.166,99.334,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,7552.0,6103.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,7057.0,4999.0
12-04 10:09:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,6761.0,4397.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,7425.0,6060.0
12-04 10:09:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,9513.0,9410.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,7491.0,6175.0
12-04 10:09:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,24110.0,22228.0
12-04 10:09:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,7442.0,5662.0
12-04 10:09:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,6244.0,3880.0
12-04 10:09:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,6968.0,4892.0
12-04 10:09:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,7857.0,6266.0
12-04 10:09:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,7562.0,6085.0
12-04 10:09:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,9212.0,8996.0
12-04 10:09:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,6141.0,4520.0
12-04 10:09:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,8283.0,6665.0
12-04 10:09:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,7518.0,5539.0
12-04 10:09:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924574208.0,707555328.0,27011055616.0,1975894016.0,7565.0,5363.0
12-04 10:09:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924574208.0,707555328.0,27011055616.0,1975894016.0,7910.0,6014.0
12-04 10:09:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924574208.0,707555328.0,27011055616.0,1975894016.0,25313.0,23711.0
12-04 10:09:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924566016.0,707555328.0,27011055616.0,1975902208.0,7958.0,6413.0
12-04 10:09:35,0.167,0.083,99.667,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3924566016.0,707555328.0,27011055616.0,1975902208.0,7798.0,5637.0
12-04 10:09:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924566016.0,707555328.0,27011055616.0,1975902208.0,8772.0,7677.0
12-04 10:09:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924561920.0,707559424.0,27011055616.0,1975902208.0,8521.0,7049.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924557824.0,707559424.0,27011059712.0,1975902208.0,24481.0,23111.0
12-04 10:09:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924557824.0,707559424.0,27011059712.0,1975902208.0,6904.0,4892.0
12-04 10:09:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924557824.0,707559424.0,27011059712.0,1975902208.0,6363.0,3914.0
12-04 10:09:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924557824.0,707559424.0,27011059712.0,1975902208.0,6971.0,5072.0
12-04 10:09:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,8595.0,7773.0
12-04 10:09:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,9621.0,8197.0
12-04 10:09:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,7591.0,6267.0
12-04 10:09:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,6343.0,3855.0
12-04 10:09:46,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,26040.0,25167.0
12-04 10:09:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,7071.0,5069.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,7617.0,6196.0
12-04 10:09:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920605184.0,707567616.0,27011067904.0,1979838464.0,8245.0,7254.0
12-04 10:09:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,6343.0,3921.0
12-04 10:09:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,24564.0,23371.0
12-04 10:09:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,7375.0,5452.0
12-04 10:09:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,7492.0,6175.0
12-04 10:09:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,8150.0,7254.0
12-04 10:09:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,7642.0,6222.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,8096.0,6650.0
12-04 10:09:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,6871.0,4953.0
12-04 10:09:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,7057.0,4959.0
12-04 10:09:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3920621568.0,707571712.0,27011063808.0,1979822080.0,7009.0,5007.0
12-04 10:10:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920613376.0,707571712.0,27011072000.0,1979822080.0,8210.0,6374.0
12-04 10:10:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920613376.0,707571712.0,27011072000.0,1979822080.0,8618.0,5566.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920613376.0,707571712.0,27011072000.0,1979822080.0,8012.0,6424.0
12-04 10:10:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920613376.0,707571712.0,27011072000.0,1979822080.0,8345.0,7642.0
12-04 10:10:04,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3920613376.0,707571712.0,27011072000.0,1979822080.0,7622.0,5273.0
12-04 10:10:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3920609280.0,707575808.0,27011072000.0,1979822080.0,9090.0,7840.0
12-04 10:10:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920601088.0,707575808.0,27011072000.0,1979830272.0,8316.0,6115.0
12-04 10:10:07,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3920728064.0,707575808.0,27011072000.0,1979703296.0,8476.0,6691.0
12-04 10:10:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920723968.0,707575808.0,27011076096.0,1979703296.0,7842.0,5513.0
12-04 10:10:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920723968.0,707575808.0,27011076096.0,1979703296.0,7742.0,5423.0
12-04 10:10:10,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,3920977920.0,707575808.0,27011076096.0,1979449344.0,8246.0,6607.0
12-04 10:10:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920977920.0,707575808.0,27011076096.0,1979449344.0,10114.0,7857.0
12-04 10:10:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921104896.0,707575808.0,27011076096.0,1979322368.0,8576.0,6781.0
12-04 10:10:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921231872.0,707575808.0,27011076096.0,1979195392.0,9694.0,7540.0
12-04 10:10:14,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3921227776.0,707575808.0,27011080192.0,1979195392.0,8180.0,7486.0
12-04 10:10:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,3921227776.0,707575808.0,27011080192.0,1979195392.0,7491.0,6126.0
12-04 10:10:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921223680.0,707575808.0,27011084288.0,1979195392.0,7969.0,6673.0
12-04 10:10:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3921223680.0,707575808.0,27011084288.0,1979195392.0,6344.0,3789.0
12-04 10:10:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921350656.0,707575808.0,27011084288.0,1979068416.0,7396.0,6110.0
12-04 10:10:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921350656.0,707575808.0,27011084288.0,1979068416.0,7591.0,6151.0
12-04 10:10:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921350656.0,707575808.0,27011084288.0,1979068416.0,8894.0,8466.0
12-04 10:10:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,3921477632.0,707575808.0,27011084288.0,1978941440.0,24128.0,22436.0
12-04 10:10:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921477632.0,707575808.0,27011084288.0,1978941440.0,8191.0,6781.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921858560.0,707575808.0,27011084288.0,1978560512.0,7891.0,6358.0
12-04 10:10:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921858560.0,707575808.0,27011084288.0,1978560512.0,6277.0,3876.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3922239488.0,707575808.0,27011084288.0,1978179584.0,6283.0,3863.0
12-04 10:10:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922747392.0,707575808.0,27011084288.0,1977671680.0,7751.0,6284.0
12-04 10:10:27,0.667,0.083,99.083,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,3922866176.0,707575808.0,27011084288.0,1977552896.0,7381.0,5686.0
12-04 10:10:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922862080.0,707575808.0,27011088384.0,1977552896.0,8079.0,7280.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922862080.0,707575808.0,27011088384.0,1977552896.0,8117.0,6547.0
12-04 10:10:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922997248.0,707575808.0,27011088384.0,1977417728.0,8893.0,7863.0
12-04 10:10:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922997248.0,707575808.0,27011088384.0,1977417728.0,7323.0,4990.0
12-04 10:10:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3922997248.0,707575808.0,27011088384.0,1977417728.0,8278.0,6642.0
12-04 10:10:33,0.0,0.0,99.916,0.084,0.0,0.0,0.0,36864.0,0.0,5.0,3922993152.0,707579904.0,27011088384.0,1977417728.0,24758.0,22751.0
12-04 10:10:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922993152.0,707579904.0,27011088384.0,1977417728.0,7458.0,5382.0
12-04 10:10:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,7398.0,5455.0
12-04 10:10:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,9209.0,8241.0
12-04 10:10:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,10846.0,9841.0
12-04 10:10:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,7469.0,5596.0
12-04 10:10:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,6897.0,4866.0
12-04 10:10:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,7098.0,5347.0
12-04 10:10:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,6658.0,5221.0
12-04 10:10:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,8171.0,7152.0
12-04 10:10:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,8910.0,7146.0
12-04 10:10:44,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3922984960.0,707579904.0,27011096576.0,1977417728.0,8904.0,8600.0
12-04 10:10:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,3922984960.0,707579904.0,27011096576.0,1977417728.0,6871.0,4982.0
12-04 10:10:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,7315.0,5476.0
12-04 10:10:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,7526.0,6149.0
12-04 10:10:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,6310.0,3764.0
12-04 10:10:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,8244.0,7705.0
12-04 10:10:50,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,6249.0,3789.0
12-04 10:10:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,25447.0,24022.0
12-04 10:10:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,8180.0,7340.0
12-04 10:10:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,25589.0,24820.0
12-04 10:10:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,6384.0,4020.0
12-04 10:10:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,7078.0,5161.0
12-04 10:10:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,6868.0,4867.0
12-04 10:10:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,7281.0,5413.0
12-04 10:10:58,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,8179.0,7223.0
12-04 10:10:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,6303.0,3806.0
12-04 10:11:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,6854.0,5912.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,9400.0,8878.0
12-04 10:11:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,7480.0,5632.0
12-04 10:11:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,6837.0,5057.0
12-04 10:11:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,10228.0,8541.0
12-04 10:11:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922972672.0,707579904.0,27011108864.0,1977417728.0,7593.0,5272.0
12-04 10:11:06,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3922972672.0,707579904.0,27011108864.0,1977417728.0,7547.0,4765.0
12-04 10:11:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3922972672.0,707579904.0,27011108864.0,1977417728.0,8847.0,7245.0
12-04 10:11:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3922972672.0,707579904.0,27011108864.0,1977417728.0,9649.0,8779.0
12-04 10:11:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3922972672.0,707579904.0,27011108864.0,1977417728.0,7168.0,4352.0
12-04 10:11:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923353600.0,707579904.0,27011108864.0,1977036800.0,8376.0,6468.0
12-04 10:11:11,0.083,0.083,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923353600.0,707579904.0,27011108864.0,1977036800.0,8274.0,6546.0
12-04 10:11:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,9338.0,8329.0
12-04 10:11:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,9006.0,6182.0
12-04 10:11:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,7157.0,5274.0
12-04 10:11:15,0.333,0.083,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,8345.0,7644.0
12-04 10:11:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,9848.0,8516.0
12-04 10:11:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,6184.0,3656.0
12-04 10:11:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923345408.0,707579904.0,27011117056.0,1977036800.0,6562.0,3960.0
12-04 10:11:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923345408.0,707579904.0,27011117056.0,1977036800.0,8959.0,8501.0
12-04 10:11:20,0.0,0.0,99.833,0.083,0.0,0.083,0.0,32768.0,0.0,5.0,3923345408.0,707579904.0,27011117056.0,1977036800.0,7491.0,5995.0
12-04 10:11:21,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923345408.0,707579904.0,27011117056.0,1977036800.0,24186.0,22289.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923341312.0,707579904.0,27011121152.0,1977036800.0,7968.0,6512.0
12-04 10:11:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923341312.0,707579904.0,27011121152.0,1977036800.0,8245.0,7321.0
12-04 10:11:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923341312.0,707579904.0,27011121152.0,1977036800.0,6831.0,4932.0
12-04 10:11:25,0.083,0.0,99.583,0.333,0.0,0.0,0.0,40960.0,0.0,5.0,3923341312.0,707584000.0,27011117056.0,1977036800.0,6838.0,4825.0
12-04 10:11:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923337216.0,707584000.0,27011121152.0,1977036800.0,6343.0,3855.0
12-04 10:11:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923337216.0,707584000.0,27011121152.0,1977036800.0,6792.0,4489.0
12-04 10:11:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923337216.0,707584000.0,27011121152.0,1977036800.0,7592.0,6084.0
12-04 10:11:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923337216.0,707584000.0,27011121152.0,1977036800.0,9078.0,7976.0
12-04 10:11:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923472384.0,707584000.0,27011121152.0,1976901632.0,9661.0,9233.0
12-04 10:11:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3923472384.0,707584000.0,27011121152.0,1976901632.0,8123.0,6583.0
12-04 10:11:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923468288.0,707584000.0,27011125248.0,1976901632.0,7455.0,4874.0
12-04 10:11:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923464192.0,707588096.0,27011125248.0,1976901632.0,7337.0,5336.0
12-04 10:11:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923447808.0,707588096.0,27011125248.0,1976918016.0,7328.0,5197.0
12-04 10:11:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923447808.0,707588096.0,27011125248.0,1976918016.0,7492.0,5443.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923447808.0,707588096.0,27011125248.0,1976918016.0,7458.0,5729.0
12-04 10:11:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923447808.0,707588096.0,27011125248.0,1976918016.0,9807.0,7833.0
12-04 10:11:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3923447808.0,707588096.0,27011125248.0,1976918016.0,26281.0,25992.0
12-04 10:11:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7462.0,5927.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,6808.0,4825.0
12-04 10:11:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7298.0,5348.0
12-04 10:11:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7315.0,5592.0
12-04 10:11:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,26253.0,24354.0
12-04 10:11:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,8045.0,7044.0
12-04 10:11:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7622.0,6244.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7611.0,6013.0
12-04 10:11:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7349.0,5530.0
12-04 10:11:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7036.0,5073.0
12-04 10:11:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7651.0,6193.0
12-04 10:11:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923578880.0,707588096.0,27011129344.0,1976782848.0,7491.0,5993.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923570688.0,707588096.0,27011137536.0,1976782848.0,25447.0,24088.0
12-04 10:11:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923570688.0,707588096.0,27011137536.0,1976782848.0,6997.0,5024.0
12-04 10:11:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923570688.0,707588096.0,27011137536.0,1976782848.0,7491.0,5993.0
12-04 10:11:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923570688.0,707588096.0,27011137536.0,1976782848.0,7484.0,6101.0
12-04 10:11:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,3923570688.0,707588096.0,27011137536.0,1976782848.0,7083.0,5301.0
12-04 10:11:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,7375.0,5518.0
12-04 10:11:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,7525.0,6055.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,8244.0,7321.0
12-04 10:11:59,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,6937.0,4982.0
12-04 10:12:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,7616.0,6215.0
12-04 10:12:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,7435.0,5748.0
12-04 10:12:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,7097.0,5124.0
12-04 10:12:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,7650.0,6267.0
12-04 10:12:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,11779.0,9388.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,8400.0,6624.0
12-04 10:12:06,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,9567.0,8259.0
12-04 10:12:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,7866.0,5592.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,7681.0,5454.0
12-04 10:12:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,7881.0,5612.0
12-04 10:12:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3924180992.0,707588096.0,27011145728.0,1976164352.0,8778.0,6935.0
12-04 10:12:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924180992.0,707588096.0,27011145728.0,1976164352.0,6637.0,3958.0
12-04 10:12:12,0.0,0.083,99.584,0.167,0.0,0.167,0.0,16384.0,0.0,3.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,9774.0,8912.0
12-04 10:12:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,27012.0,24763.0
12-04 10:12:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,7097.0,5073.0
12-04 10:12:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,9496.0,9283.0
12-04 10:12:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,6189.0,3809.0
12-04 10:12:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,7131.0,5069.0
12-04 10:12:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,8318.0,7470.0
12-04 10:12:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707588096.0,27011149824.0,1976545280.0,8319.0,5789.0
12-04 10:12:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707588096.0,27011149824.0,1976545280.0,7989.0,6558.0
12-04 10:12:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707588096.0,27011149824.0,1976545280.0,23969.0,22066.0
12-04 10:12:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707588096.0,27011149824.0,1976545280.0,6338.0,4585.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923791872.0,707588096.0,27011153920.0,1976545280.0,7651.0,6266.0
12-04 10:12:24,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3923791872.0,707588096.0,27011153920.0,1976545280.0,8235.0,7372.0
12-04 10:12:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923791872.0,707588096.0,27011153920.0,1976545280.0,7375.0,5475.0
12-04 10:12:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923791872.0,707588096.0,27011153920.0,1976545280.0,6282.0,3784.0
12-04 10:12:27,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923783680.0,707588096.0,27011153920.0,1976553472.0,8305.0,7253.0
12-04 10:12:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923783680.0,707588096.0,27011153920.0,1976553472.0,7709.0,6345.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923783680.0,707588096.0,27011153920.0,1976553472.0,7818.0,5588.0
12-04 10:12:30,0.083,0.083,99.584,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,8650.0,7135.0
12-04 10:12:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,25603.0,24044.0
12-04 10:12:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,7524.0,5455.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,7658.0,5521.0
12-04 10:12:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,8330.0,6720.0
12-04 10:12:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,7252.0,4717.0
12-04 10:12:36,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,10098.0,10073.0
12-04 10:12:37,2.926,1.589,94.398,1.003,0.0,0.084,18202624.0,24576.0,771.0,2.0,3937308672.0,707723264.0,27029344256.0,1944702976.0,137059.0,18085.0
12-04 10:12:38,0.084,0.502,91.381,8.033,0.0,0.0,557056.0,0.0,14.0,0.0,3934187520.0,707723264.0,27059806208.0,1917362176.0,18603078.0,285662.0
12-04 10:12:39,0.584,0.667,93.828,4.837,0.0,0.083,1212416.0,0.0,12.0,0.0,3943092224.0,707723264.0,27066593280.0,1901670400.0,18425211.0,228684.0
12-04 10:12:40,0.418,0.167,96.990,2.341,0.0,0.084,0.0,0.0,0.0,0.0,3945226240.0,707723264.0,27066871808.0,1899257856.0,201412.0,84464.0
12-04 10:12:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3945455616.0,707723264.0,27066904576.0,1898995712.0,26370.0,25628.0
12-04 10:12:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3945455616.0,707723264.0,27066904576.0,1898995712.0,6487.0,4209.0
12-04 10:12:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3945455616.0,707723264.0,27066904576.0,1898995712.0,9431.0,7962.0
12-04 10:12:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945447424.0,707723264.0,27066904576.0,1899003904.0,7475.0,5742.0
12-04 10:12:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3945447424.0,707723264.0,27066904576.0,1899003904.0,8809.0,7794.0
12-04 10:12:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945447424.0,707723264.0,27066904576.0,1899003904.0,7485.0,6103.0
12-04 10:12:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3945443328.0,707723264.0,27066908672.0,1899003904.0,7694.0,6456.0
12-04 10:12:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945443328.0,707723264.0,27066908672.0,1899003904.0,7425.0,5995.0
12-04 10:12:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3945443328.0,707727360.0,27066904576.0,1899003904.0,9170.0,7375.0
12-04 10:12:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945938944.0,707727360.0,27066908672.0,1898504192.0,6936.0,5049.0
12-04 10:12:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945938944.0,707727360.0,27066908672.0,1898504192.0,24986.0,23579.0
12-04 10:12:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3945938944.0,707727360.0,27066908672.0,1898504192.0,6876.0,4979.0
12-04 10:12:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3945938944.0,707727360.0,27066908672.0,1898504192.0,7629.0,6390.0
12-04 10:12:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945934848.0,707727360.0,27066912768.0,1898504192.0,8033.0,6791.0
12-04 10:12:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3945930752.0,707731456.0,27066912768.0,1898504192.0,8419.0,7590.0
12-04 10:12:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945930752.0,707731456.0,27066912768.0,1898504192.0,6963.0,4934.0
12-04 10:12:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945930752.0,707731456.0,27066912768.0,1898504192.0,7008.0,5007.0
12-04 10:12:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,7690.0,6240.0
12-04 10:12:59,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,6849.0,4410.0
12-04 10:13:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,8205.0,7206.0
12-04 10:13:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,6937.0,4981.0
12-04 10:13:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,8304.0,7297.0
12-04 10:13:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,7984.0,7133.0
12-04 10:13:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,7575.0,4850.0
12-04 10:13:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,7852.0,5612.0
12-04 10:13:06,0.167,0.167,98.915,0.584,0.0,0.167,0.0,0.0,0.0,0.0,3945009152.0,707731456.0,27067072512.0,1899266048.0,221211.0,73530.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-orderer-slave-14.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-14",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,0.984,0.050,98.909,0.041,0.0,0.016,3052.598,235409.044,0.552,1.074,901484544.0,1168474112.0,2156969984.0,29392146432.0,0.0,0.0
12-04 09:35:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168474112.0,2156978176.0,29391511552.0,66.0,472.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168474112.0,2156978176.0,29391511552.0,66.0,206.0
12-04 09:35:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168474112.0,2156978176.0,29391511552.0,66.0,206.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,902107136.0,1168478208.0,2156978176.0,29391511552.0,66.0,206.0
12-04 09:35:37,0.249,0.083,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1168478208.0,2156978176.0,29391511552.0,66.0,206.0
12-04 09:35:38,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,184320.0,0.0,35.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902074368.0,1168494592.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168494592.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168494592.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1168494592.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1168494592.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1168494592.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901931008.0,1168510976.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1168510976.0,2156978176.0,29391654912.0,180.0,434.0
12-04 09:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1168510976.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168510976.0,2156978176.0,29391671296.0,66.0,206.0
12-04 09:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168510976.0,2156978176.0,29391671296.0,132.0,272.0
12-04 09:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901910528.0,1168510976.0,2156982272.0,29391671296.0,180.0,434.0
12-04 09:36:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:10,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,126.0,248.0
12-04 09:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901861376.0,1168560128.0,2156982272.0,29391671296.0,132.0,272.0
12-04 09:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1168560128.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1168560128.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1168560128.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1168560128.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1168560128.0,2156986368.0,29391671296.0,126.0,248.0
12-04 09:36:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,126.0,248.0
12-04 09:36:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901824512.0,1168592896.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1168592896.0,2156986368.0,29391671296.0,40452.0,59456.0
12-04 09:36:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168592896.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168592896.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168592896.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168592896.0,2156986368.0,29391491072.0,246.0,500.0
12-04 09:37:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,126.0,248.0
12-04 09:37:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,132.0,272.0
12-04 09:37:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:37,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902070272.0,1168650240.0,2156990464.0,29391364096.0,126.0,248.0
12-04 09:37:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168650240.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168650240.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168650240.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168650240.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168650240.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,126.0,206.0
12-04 09:37:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,126.0,206.0
12-04 09:37:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902049792.0,1168666624.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1168666624.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1168666624.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1168666624.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1168666624.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902041600.0,1168674816.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168674816.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:37:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168674816.0,2156994560.0,29391380480.0,132.0,272.0
12-04 09:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168674816.0,2156994560.0,29391380480.0,180.0,434.0
12-04 09:37:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168674816.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168674816.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,246.0,500.0
12-04 09:38:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,126.0,248.0
12-04 09:38:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,126.0,248.0
12-04 09:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902000640.0,1168699392.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168699392.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168699392.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168699392.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168699392.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168699392.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:21,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:25,0.0,0.083,99.750,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,1686.0,206.0
12-04 09:38:31,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,3666.0,206.0
12-04 09:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,306.0,206.0
12-04 09:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,132.0,272.0
12-04 09:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:37,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,126.0,248.0
12-04 09:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,66.0,206.0
12-04 09:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,66.0,206.0
12-04 09:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,66.0,206.0
12-04 09:38:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,66.0,206.0
12-04 09:38:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,66.0,206.0
12-04 09:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,126.0,248.0
12-04 09:38:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,246.0,500.0
12-04 09:38:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:39:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,246.0,206.0
12-04 09:39:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,426.0,500.0
12-04 09:39:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,186.0,248.0
12-04 09:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:16,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,186.0,248.0
12-04 09:39:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902029312.0,1168789504.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1168789504.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1168789504.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168789504.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168789504.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168789504.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,132.0,272.0
12-04 09:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:37,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:38,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,186.0,248.0
12-04 09:39:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,126.0,248.0
12-04 09:39:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,186.0,206.0
12-04 09:39:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:55,0.083,0.0,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,246.0,206.0
12-04 09:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,126.0,206.0
12-04 09:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,366.0,500.0
12-04 09:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,126.0,206.0
12-04 09:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,545.0,206.0
12-04 09:40:01,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,708.0,500.0
12-04 09:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,246.0,206.0
12-04 09:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,186.0,248.0
12-04 09:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,126.0,206.0
12-04 09:40:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,126.0,248.0
12-04 09:40:19,0.0,0.0,99.667,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,902025216.0,1168879616.0,2157010944.0,29391159296.0,66.0,206.0
12-04 09:40:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168879616.0,2157010944.0,29391159296.0,66.0,206.0
12-04 09:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168879616.0,2157010944.0,29391159296.0,66.0,206.0
12-04 09:40:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168879616.0,2157010944.0,29391159296.0,66.0,206.0
12-04 09:40:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1168879616.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1168879616.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,198.0,272.0
12-04 09:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,126.0,248.0
12-04 09:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,126.0,248.0
12-04 09:40:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,246.0,500.0
12-04 09:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:41:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1168928768.0,2157015040.0,29391159296.0,246.0,500.0
12-04 09:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1168928768.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1168928768.0,2157019136.0,29391159296.0,126.0,248.0
12-04 09:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1168928768.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901967872.0,1168928768.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1168928768.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,126.0,248.0
12-04 09:41:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901926912.0,1168969728.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1168969728.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1168969728.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1168969728.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1168969728.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1168969728.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:38,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:43,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,126.0,248.0
12-04 09:41:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:41:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,246.0,500.0
12-04 09:41:59,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,132.0,272.0
12-04 09:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,180.0,434.0
12-04 09:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,126.0,248.0
12-04 09:42:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902000640.0,1169018880.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1169018880.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:09,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169018880.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169018880.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169018880.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169018880.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,126.0,248.0
12-04 09:42:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,126.0,248.0
12-04 09:42:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,156.0,296.0
12-04 09:42:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,3.0,901926912.0,1169084416.0,2157031424.0,29391032320.0,126.0,248.0
12-04 09:42:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,901922816.0,1169088512.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169088512.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169088512.0,2157031424.0,29391032320.0,246.0,500.0
12-04 09:42:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169088512.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169088512.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:01,0.0,0.0,99.583,0.417,0.0,0.0,0.0,20480.0,0.0,3.0,901914624.0,1169096704.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169096704.0,2157031424.0,29391032320.0,246.0,500.0
12-04 09:43:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169096704.0,2157031424.0,29391032320.0,126.0,248.0
12-04 09:43:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169096704.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:05,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169096704.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901898240.0,1169113088.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169113088.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169113088.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169113088.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1169113088.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1169113088.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:18,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,126.0,248.0
12-04 09:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:22,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901988352.0,1169145856.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169145856.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169145856.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169145856.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169145856.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901980160.0,1169154048.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169154048.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169154048.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169154048.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169154048.0,2157035520.0,29390905344.0,666.0,206.0
12-04 09:43:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169154048.0,2157035520.0,29390888960.0,1026.0,206.0
12-04 09:43:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901988352.0,1169162240.0,2157035520.0,29390888960.0,246.0,206.0
12-04 09:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169162240.0,2157035520.0,29390888960.0,126.0,206.0
12-04 09:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169162240.0,2157035520.0,29390888960.0,66.0,206.0
12-04 09:43:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1169162240.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1169162240.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1169162240.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:53,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,132.0,272.0
12-04 09:43:59,0.333,0.0,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,180.0,434.0
12-04 09:44:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,246.0,500.0
12-04 09:44:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,126.0,248.0
12-04 09:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,126.0,248.0
12-04 09:44:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901951488.0,1169195008.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1169195008.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1169195008.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1169195008.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1169195008.0,2157039616.0,29390888960.0,186.0,206.0
12-04 09:44:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901935104.0,1169211392.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1169211392.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1169211392.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1169211392.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1169211392.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:27,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1169211392.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,186.0,206.0
12-04 09:44:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,901898240.0,1169244160.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169244160.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169244160.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169244160.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169244160.0,2157043712.0,29390888960.0,186.0,248.0
12-04 09:44:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901877760.0,1169260544.0,2157047808.0,29390888960.0,126.0,206.0
12-04 09:44:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1169260544.0,2157047808.0,29390888960.0,126.0,206.0
12-04 09:44:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1169260544.0,2157047808.0,29390888960.0,246.0,500.0
12-04 09:45:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1169260544.0,2157047808.0,29390888960.0,126.0,206.0
12-04 09:45:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169260544.0,2157051904.0,29390475264.0,126.0,206.0
12-04 09:45:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169260544.0,2157051904.0,29390483456.0,306.0,500.0
12-04 09:45:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902270976.0,1169268736.0,2157051904.0,29390483456.0,126.0,206.0
12-04 09:45:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169268736.0,2157051904.0,29390483456.0,186.0,248.0
12-04 09:45:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169268736.0,2157051904.0,29390483456.0,126.0,206.0
12-04 09:45:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,902266880.0,1169272832.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902266880.0,1169272832.0,2157051904.0,29390483456.0,126.0,206.0
12-04 09:45:08,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902266880.0,1169272832.0,2157051904.0,29390483456.0,126.0,206.0
12-04 09:45:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,126.0,206.0
12-04 09:45:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902242304.0,1169297408.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169297408.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169297408.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169297408.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169297408.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:26,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902234112.0,1169305600.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169305600.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169305600.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169305600.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169305600.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902230016.0,1169305600.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902221824.0,1169313792.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169313792.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169313792.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169313792.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,902217728.0,1169317888.0,2157056000.0,29390483456.0,126.0,248.0
12-04 09:45:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169317888.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:41,0.083,0.083,99.834,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:44,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902160384.0,1169350656.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169350656.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169350656.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169350656.0,2157056000.0,29390508032.0,246.0,500.0
12-04 09:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169350656.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:46:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902152192.0,1169358848.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169358848.0,2157056000.0,29390508032.0,246.0,500.0
12-04 09:46:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169358848.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169358848.0,2157060096.0,29390508032.0,126.0,248.0
12-04 09:46:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169358848.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169358848.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:22,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,126.0,248.0
12-04 09:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:25,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,902107136.0,1169399808.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169399808.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169399808.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169399808.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169399808.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902098944.0,1169408000.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169408000.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169408000.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169408000.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169408000.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169408000.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:42,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,126.0,206.0
12-04 09:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:54,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,126.0,206.0
12-04 09:46:57,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,246.0,500.0
12-04 09:47:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,246.0,500.0
12-04 09:47:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,126.0,248.0
12-04 09:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902180864.0,1169448960.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169448960.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169448960.0,2157064192.0,29390381056.0,126.0,248.0
12-04 09:47:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169448960.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169448960.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:11,0.0,0.0,99.666,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:14,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:23,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,902127616.0,1169498112.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169498112.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169498112.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169498112.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169498112.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:46,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:54,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,126.0,248.0
12-04 09:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:58,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:59,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,246.0,500.0
12-04 09:48:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,246.0,500.0
12-04 09:48:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:04,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,126.0,248.0
12-04 09:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:16,0.083,0.0,99.667,0.250,0.0,0.0,0.0,16384.0,0.0,3.0,902074368.0,1169547264.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1169547264.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1169547264.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1169547264.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1169547264.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1169547264.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:22,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:34,0.0,0.083,99.500,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,126.0,248.0
12-04 09:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902156288.0,1169588224.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169588224.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169588224.0,2157076480.0,29390270464.0,66.0,206.0
12-04 09:48:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169588224.0,2157076480.0,29390270464.0,66.0,206.0
12-04 09:48:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169588224.0,2157076480.0,29390270464.0,66.0,206.0
12-04 09:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902135808.0,1169588224.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:52,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902119424.0,1169604608.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169604608.0,2157080576.0,29390270464.0,246.0,500.0
12-04 09:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169604608.0,2157080576.0,29390270464.0,246.0,206.0
12-04 09:49:01,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169604608.0,2157080576.0,29390270464.0,1146.0,206.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169604608.0,2157080576.0,29390254080.0,132.0,272.0
12-04 09:49:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169604608.0,2157080576.0,29390254080.0,180.0,434.0
12-04 09:49:04,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,126.0,248.0
12-04 09:49:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:16,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902103040.0,1169637376.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169637376.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169637376.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169637376.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902098944.0,1169637376.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169637376.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:28,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,126.0,248.0
12-04 09:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,126.0,206.0
12-04 09:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,126.0,206.0
12-04 09:49:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,126.0,206.0
12-04 09:49:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,66.0,206.0
12-04 09:49:59,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,246.0,500.0
12-04 09:50:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,485.0,206.0
12-04 09:50:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,528.0,206.0
12-04 09:50:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,186.0,206.0
12-04 09:50:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,306.0,500.0
12-04 09:50:04,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,186.0,248.0
12-04 09:50:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,66.0,206.0
12-04 09:50:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,186.0,248.0
12-04 09:50:16,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,66.0,206.0
12-04 09:50:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902131712.0,1169727488.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169727488.0,2157088768.0,29390127104.0,66.0,206.0
12-04 09:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169727488.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902127616.0,1169727488.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169727488.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169727488.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:34,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:40,0.083,0.083,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:52,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,132.0,272.0
12-04 09:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,180.0,434.0
12-04 09:51:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:51:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,126.0,248.0
12-04 09:51:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,306.0,500.0
12-04 09:51:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,126.0,248.0
12-04 09:51:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,66.0,206.0
12-04 09:51:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,66.0,206.0
12-04 09:51:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,66.0,206.0
12-04 09:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,66.0,206.0
12-04 09:51:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,66.0,206.0
12-04 09:51:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:16,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,126.0,206.0
12-04 09:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,126.0,206.0
12-04 09:51:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,126.0,206.0
12-04 09:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902160384.0,1169817600.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169817600.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169817600.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169817600.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169817600.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169817600.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:40,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,186.0,206.0
12-04 09:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,126.0,248.0
12-04 09:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902123520.0,1169850368.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169850368.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169850368.0,2157101056.0,29389873152.0,246.0,500.0
12-04 09:52:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169850368.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169850368.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169850368.0,2157101056.0,29389873152.0,348.0,566.0
12-04 09:52:04,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,126.0,248.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:07,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,126.0,206.0
12-04 09:52:08,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902234112.0,1169866752.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169866752.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169866752.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169866752.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169866752.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169866752.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:29,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,126.0,206.0
12-04 09:52:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902189056.0,1169907712.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169907712.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169907712.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169907712.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169907712.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169907712.0,2157109248.0,29389873152.0,66.0,206.0
12-04 09:52:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,126.0,206.0
12-04 09:52:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,186.0,248.0
12-04 09:52:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,126.0,206.0
12-04 09:52:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,246.0,500.0
12-04 09:53:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,126.0,206.0
12-04 09:53:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,246.0,500.0
12-04 09:53:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,126.0,248.0
12-04 09:53:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,246.0,206.0
12-04 09:53:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:11,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902262784.0,1169956864.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1169956864.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169956864.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169956864.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169956864.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169956864.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,126.0,248.0
12-04 09:53:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:53:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:53:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:53:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,126.0,206.0
12-04 09:53:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,126.0,206.0
12-04 09:53:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902197248.0,1170014208.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:53:59,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1170014208.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:54:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1170014208.0,2157117440.0,29389746176.0,246.0,500.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1170014208.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:54:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1170014208.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,306.0,500.0
12-04 09:54:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,126.0,206.0
12-04 09:54:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,126.0,248.0
12-04 09:54:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,126.0,248.0
12-04 09:54:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:09,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,126.0,206.0
12-04 09:54:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,126.0,206.0
12-04 09:54:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,366.0,206.0
12-04 09:54:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,1146.0,206.0
12-04 09:54:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,126.0,206.0
12-04 09:54:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902275072.0,1170046976.0,2157117440.0,29389635584.0,66.0,206.0
12-04 09:54:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902275072.0,1170046976.0,2157117440.0,29389635584.0,66.0,206.0
12-04 09:54:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902275072.0,1170046976.0,2157117440.0,29389635584.0,66.0,206.0
12-04 09:54:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902275072.0,1170046976.0,2157117440.0,29389635584.0,66.0,206.0
12-04 09:54:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1170046976.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1170046976.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902254592.0,1170063360.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902254592.0,1170063360.0,2157121536.0,29389635584.0,126.0,248.0
12-04 09:54:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902254592.0,1170063360.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902254592.0,1170063360.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902254592.0,1170063360.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,186.0,206.0
12-04 09:54:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902221824.0,1170096128.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1170096128.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1170096128.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170096128.0,2157125632.0,29389635584.0,66.0,206.0
12-04 09:55:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170096128.0,2157125632.0,29389635584.0,246.0,500.0
12-04 09:55:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1170096128.0,2157125632.0,29389602816.0,66.0,206.0
12-04 09:55:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902242304.0,1170104320.0,2157125632.0,29389602816.0,126.0,248.0
12-04 09:55:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1170104320.0,2157125632.0,29389611008.0,132.0,272.0
12-04 09:55:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1170104320.0,2157125632.0,29389611008.0,180.0,434.0
12-04 09:55:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1170104320.0,2157125632.0,29389611008.0,126.0,248.0
12-04 09:55:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,902234112.0,1170104320.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1170104320.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902225920.0,1170112512.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1170112512.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1170112512.0,2157125632.0,29389611008.0,126.0,206.0
12-04 09:55:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1170112512.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1170112512.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,126.0,206.0
12-04 09:55:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,126.0,206.0
12-04 09:55:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:21,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902201344.0,1170137088.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1170137088.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1170137088.0,2157125632.0,29389619200.0,66.0,206.0
12-04 09:55:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1170137088.0,2157125632.0,29389619200.0,66.0,206.0
12-04 09:55:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1170137088.0,2157125632.0,29389619200.0,66.0,206.0
12-04 09:55:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1170137088.0,2157125632.0,29389619200.0,186.0,248.0
12-04 09:55:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,902184960.0,1170145280.0,2157125632.0,29389619200.0,126.0,206.0
12-04 09:55:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1170145280.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1170145280.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1170145280.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1170145280.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,902180864.0,1170145280.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902172672.0,1170153472.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170153472.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170153472.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170153472.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,902156288.0,1170153472.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170153472.0,2157129728.0,29389635584.0,66.0,206.0
12-04 09:55:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902148096.0,1170161664.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1170161664.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1170161664.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1170161664.0,2157129728.0,29389635584.0,66.0,206.0
12-04 09:55:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1170161664.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:48,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,186.0,248.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,66.0,206.0
12-04 09:56:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902123520.0,1170186240.0,2157129728.0,29389635584.0,306.0,500.0
12-04 09:56:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1170186240.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:56:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1170186240.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:56:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1170186240.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:56:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1170186240.0,2157129728.0,29389635584.0,306.0,500.0
12-04 09:56:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1170186240.0,2157133824.0,29389635584.0,186.0,248.0
12-04 09:56:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,126.0,206.0
12-04 09:56:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,126.0,206.0
12-04 09:56:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,126.0,206.0
12-04 09:56:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:18,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902094848.0,1170210816.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1170210816.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1170210816.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:21,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1170210816.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1170210816.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:24,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,126.0,248.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,186.0,206.0
12-04 09:56:29,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902070272.0,1170235392.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170235392.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170235392.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170235392.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170235392.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170235392.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:41,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:47,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:53,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902041600.0,1170259968.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170259968.0,2157137920.0,29389635584.0,126.0,248.0
12-04 09:56:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170259968.0,2157137920.0,29389635584.0,126.0,206.0
12-04 09:56:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170259968.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170259968.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:58,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:59,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,132.0,272.0
12-04 09:57:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,180.0,434.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,246.0,500.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,126.0,248.0
12-04 09:57:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902017024.0,1170284544.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170284544.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1170284544.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1170284544.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1170284544.0,2157142016.0,29389635584.0,126.0,206.0
12-04 09:57:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1170284544.0,2157142016.0,29389635584.0,126.0,206.0
12-04 09:57:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,246.0,248.0
12-04 09:57:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,901988352.0,1170309120.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170309120.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170309120.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170309120.0,2157142016.0,29389635584.0,126.0,206.0
12-04 09:57:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170309120.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:33,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,126.0,206.0
12-04 09:57:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902090752.0,1170333696.0,2157142016.0,29389508608.0,126.0,206.0
12-04 09:57:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170333696.0,2157146112.0,29389508608.0,126.0,206.0
12-04 09:57:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170333696.0,2157146112.0,29389508608.0,126.0,206.0
12-04 09:57:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170333696.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170333696.0,2157146112.0,29389508608.0,126.0,206.0
12-04 09:57:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170333696.0,2157146112.0,29389508608.0,126.0,248.0
12-04 09:57:51,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902070272.0,1170350080.0,2157146112.0,29389508608.0,126.0,206.0
12-04 09:57:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170350080.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170350080.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170350080.0,2157146112.0,29389508608.0,246.0,206.0
12-04 09:58:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170350080.0,2157146112.0,29389492224.0,246.0,500.0
12-04 09:58:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170350080.0,2157146112.0,29389492224.0,126.0,206.0
12-04 09:58:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902078464.0,1170358272.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170358272.0,2157146112.0,29389492224.0,246.0,500.0
12-04 09:58:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170358272.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170358272.0,2157146112.0,29389492224.0,126.0,248.0
12-04 09:58:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170358272.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902062080.0,1170374656.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170374656.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170374656.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170374656.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170374656.0,2157146112.0,29389492224.0,126.0,248.0
12-04 09:58:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170374656.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:30,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,126.0,206.0
12-04 09:58:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1170423808.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170423808.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170423808.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170423808.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:58:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170423808.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:58:55,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170423808.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:58:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:58:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,126.0,248.0
12-04 09:58:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:58:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,246.0,500.0
12-04 09:59:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,246.0,500.0
12-04 09:59:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,126.0,248.0
12-04 09:59:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:25,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,366.0,206.0
12-04 09:59:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,906.0,206.0
12-04 09:59:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,126.0,206.0
12-04 09:59:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,126.0,248.0
12-04 09:59:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902037504.0,1170513920.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170513920.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902037504.0,1170513920.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170513920.0,2157162496.0,29389365248.0,126.0,206.0
12-04 10:00:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170513920.0,2157162496.0,29389365248.0,485.0,206.0
12-04 10:00:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170513920.0,2157162496.0,29389365248.0,648.0,500.0
12-04 10:00:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,126.0,206.0
12-04 10:00:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,246.0,500.0
12-04 10:00:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,126.0,206.0
12-04 10:00:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,126.0,248.0
12-04 10:00:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,186.0,206.0
12-04 10:00:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,126.0,206.0
12-04 10:00:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,126.0,248.0
12-04 10:00:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:21,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901984256.0,1170563072.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901980160.0,1170563072.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170563072.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170563072.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170563072.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170563072.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:49,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,126.0,248.0
12-04 10:00:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,66.0,206.0
12-04 10:00:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,66.0,206.0
12-04 10:00:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,66.0,206.0
12-04 10:00:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,66.0,206.0
12-04 10:01:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,126.0,206.0
12-04 10:01:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,306.0,500.0
12-04 10:01:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902066176.0,1170604032.0,2157166592.0,29389238272.0,126.0,206.0
12-04 10:01:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170604032.0,2157166592.0,29389238272.0,126.0,206.0
12-04 10:01:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170604032.0,2157166592.0,29389238272.0,192.0,272.0
12-04 10:01:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170604032.0,2157166592.0,29389238272.0,240.0,434.0
12-04 10:01:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170604032.0,2157170688.0,29389238272.0,186.0,248.0
12-04 10:01:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170604032.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,66.0,206.0
12-04 10:01:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,186.0,206.0
12-04 10:01:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,186.0,206.0
12-04 10:01:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,66.0,206.0
12-04 10:01:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,186.0,206.0
12-04 10:01:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,186.0,206.0
12-04 10:01:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,66.0,206.0
12-04 10:01:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,186.0,248.0
12-04 10:01:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,66.0,206.0
12-04 10:01:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:38,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902012928.0,1170653184.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170653184.0,2157174784.0,29389238272.0,126.0,206.0
12-04 10:01:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170653184.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170653184.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170653184.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170653184.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:56,0.0,0.083,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:59,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,246.0,500.0
12-04 10:02:02,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,126.0,206.0
12-04 10:02:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,126.0,206.0
12-04 10:02:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,246.0,500.0
12-04 10:02:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,126.0,248.0
12-04 10:02:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,901967872.0,1170694144.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170694144.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170694144.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170694144.0,2157174784.0,29389238272.0,126.0,206.0
12-04 10:02:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170694144.0,2157174784.0,29389238272.0,126.0,248.0
12-04 10:02:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170694144.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,126.0,206.0
12-04 10:02:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,126.0,206.0
12-04 10:02:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,186.0,206.0
12-04 10:02:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,186.0,206.0
12-04 10:02:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:26,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,126.0,206.0
12-04 10:02:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,126.0,206.0
12-04 10:02:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,126.0,206.0
12-04 10:02:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,126.0,206.0
12-04 10:02:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902049792.0,1170735104.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170735104.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170735104.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170735104.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170735104.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,902049792.0,1170743296.0,2157170688.0,29389111296.0,66.0,206.0
12-04 10:02:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,902041600.0,1170743296.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170743296.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170743296.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170743296.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170743296.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,126.0,248.0
12-04 10:02:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:03:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:03:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902012928.0,1170767872.0,2157182976.0,29389111296.0,132.0,272.0
12-04 10:03:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1170767872.0,2157182976.0,29389111296.0,180.0,434.0
12-04 10:03:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170767872.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170767872.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170767872.0,2157182976.0,29389127680.0,246.0,500.0
12-04 10:03:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170767872.0,2157182976.0,29389127680.0,186.0,248.0
12-04 10:03:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,126.0,206.0
12-04 10:03:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901971968.0,1170792448.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170792448.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170792448.0,2157187072.0,29389127680.0,126.0,206.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170792448.0,2157187072.0,29389127680.0,126.0,206.0
12-04 10:03:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170792448.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170792448.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,126.0,248.0
12-04 10:03:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,901926912.0,1170833408.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:50,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1170833408.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1170833408.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1170833408.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1170833408.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:03:54,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901922816.0,1170841600.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1170841600.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:03:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1170841600.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1170841600.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:03:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1170841600.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1170841600.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:04:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:04:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:04:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,246.0,500.0
12-04 10:04:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:04:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:04:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,246.0,500.0
12-04 10:04:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,126.0,248.0
12-04 10:04:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,126.0,248.0
12-04 10:04:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,902000640.0,1170882560.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170882560.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170882560.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170882560.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170882560.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:29,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,1686.0,206.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,3606.0,206.0
12-04 10:04:47,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,366.0,206.0
12-04 10:04:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,126.0,248.0
12-04 10:04:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,186.0,206.0
12-04 10:04:53,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,901947392.0,1170931712.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:05:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170931712.0,2157199360.0,29389000704.0,66.0,206.0
12-04 10:05:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170931712.0,2157199360.0,29388857344.0,66.0,206.0
12-04 10:05:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170931712.0,2157199360.0,29388865536.0,246.0,500.0
12-04 10:05:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170931712.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:04,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902078464.0,1170939904.0,2157191168.0,29388865536.0,66.0,206.0
12-04 10:05:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170939904.0,2157199360.0,29388865536.0,246.0,500.0
12-04 10:05:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,902070272.0,1170939904.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170939904.0,2157199360.0,29388865536.0,126.0,248.0
12-04 10:05:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170939904.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170939904.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,366.0,206.0
12-04 10:05:16,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:22,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,126.0,248.0
12-04 10:05:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902025216.0,1170980864.0,2157203456.0,29388865536.0,66.0,206.0
12-04 10:05:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170980864.0,2157203456.0,29388865536.0,66.0,206.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170980864.0,2157203456.0,29388865536.0,66.0,206.0
12-04 10:05:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170980864.0,2157203456.0,29388865536.0,66.0,206.0
12-04 10:05:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170980864.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:45,0.083,0.0,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,246.0,500.0
12-04 10:06:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901976064.0,1171021824.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171021824.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171021824.0,2157203456.0,29388873728.0,246.0,500.0
12-04 10:06:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171021824.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1171021824.0,2157207552.0,29388873728.0,126.0,248.0
12-04 10:06:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1171021824.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:09,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,901963776.0,1171030016.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1171030016.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1171030016.0,2157207552.0,29388873728.0,126.0,248.0
12-04 10:06:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1171030016.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1171030016.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:14,0.0,0.0,99.666,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,901963776.0,1171038208.0,2157199360.0,29388873728.0,66.0,206.0
12-04 10:06:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1171038208.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1171038208.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1171038208.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1171038208.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1171038208.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:26,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901922816.0,1171070976.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171070976.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901918720.0,1171070976.0,2157211648.0,29388873728.0,186.0,206.0
12-04 10:06:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901918720.0,1171070976.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901918720.0,1171070976.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:06:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901918720.0,1171070976.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901910528.0,1171079168.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901910528.0,1171079168.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901910528.0,1171079168.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:06:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901910528.0,1171079168.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901910528.0,1171079168.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:49,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,186.0,248.0
12-04 10:06:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:07:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,306.0,500.0
12-04 10:07:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,192.0,272.0
12-04 10:07:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,180.0,434.0
12-04 10:07:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,186.0,248.0
12-04 10:07:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:07:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:07:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:07:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,901996544.0,1171120128.0,2157211648.0,29388746752.0,66.0,206.0
12-04 10:07:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171120128.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171120128.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171120128.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171120128.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171120128.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,901984256.0,1171128320.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171128320.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171128320.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171128320.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171128320.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901984256.0,1171136512.0,2157207552.0,29388746752.0,66.0,206.0
12-04 10:07:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171136512.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171136512.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171136512.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171136512.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171136512.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,126.0,248.0
12-04 10:07:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:38,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901951488.0,1171161088.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1171161088.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1171161088.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1171161088.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1171161088.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171161088.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:48,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:54,0.0,0.083,99.750,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,901931008.0,1171177472.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171177472.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171177472.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171177472.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171177472.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:59,0.333,0.0,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,246.0,500.0
12-04 10:08:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,246.0,500.0
12-04 10:08:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,126.0,248.0
12-04 10:08:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:11,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,126.0,248.0
12-04 10:08:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901898240.0,1171210240.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1171210240.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1171210240.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1171210240.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171210240.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171210240.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:23,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,901877760.0,1171226624.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171226624.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171226624.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171226624.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171226624.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:34,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901877760.0,1171234816.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:08:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171234816.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171234816.0,2157223936.0,29388746752.0,168.0,272.0
12-04 10:08:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171234816.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171234816.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171234816.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901853184.0,1171251200.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901853184.0,1171251200.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901853184.0,1171251200.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901869568.0,1171251200.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:08:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171251200.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171251200.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:08:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901861376.0,1171259392.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:08:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171259392.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:08:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1171259392.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:08:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1171259392.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1171259392.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:08:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1171259392.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:08:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:08:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,126.0,248.0
12-04 10:09:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,132.0,272.0
12-04 10:09:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,180.0,434.0
12-04 10:09:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901840896.0,1171275776.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1171275776.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1171275776.0,2157228032.0,29388730368.0,246.0,500.0
12-04 10:09:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1171275776.0,2157228032.0,29388730368.0,126.0,248.0
12-04 10:09:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1171275776.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:09,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,126.0,248.0
12-04 10:09:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901787648.0,1171324928.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901787648.0,1171324928.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901787648.0,1171324928.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901787648.0,1171324928.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901787648.0,1171324928.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901787648.0,1171333120.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:09:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901779456.0,1171333120.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901779456.0,1171333120.0,2157232128.0,29388730368.0,126.0,248.0
12-04 10:09:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901779456.0,1171333120.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901779456.0,1171333120.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901779456.0,1171333120.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901763072.0,1171349504.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901763072.0,1171349504.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901763072.0,1171349504.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:59,0.416,0.0,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901763072.0,1171349504.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:10:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901763072.0,1171349504.0,2157232128.0,29388730368.0,485.0,206.0
12-04 10:10:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901758976.0,1171349504.0,2157236224.0,29388730368.0,1488.0,206.0
12-04 10:10:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,186.0,206.0
12-04 10:10:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,246.0,500.0
12-04 10:10:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,246.0,500.0
12-04 10:10:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,126.0,248.0
12-04 10:10:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,126.0,248.0
12-04 10:10:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:15,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:20,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901709824.0,1171398656.0,2157236224.0,29388730368.0,126.0,248.0
12-04 10:10:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901709824.0,1171398656.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901705728.0,1171398656.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901705728.0,1171398656.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901705728.0,1171398656.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901705728.0,1171398656.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:38,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:50,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,126.0,248.0
12-04 10:10:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,246.0,500.0
12-04 10:11:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,246.0,500.0
12-04 10:11:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,126.0,248.0
12-04 10:11:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:11,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,126.0,248.0
12-04 10:11:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:26,0.0,0.0,99.417,0.583,0.0,0.0,0.0,24576.0,0.0,3.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901611520.0,1171488768.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901611520.0,1171488768.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901611520.0,1171488768.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901607424.0,1171488768.0,2157248512.0,29388730368.0,126.0,248.0
12-04 10:11:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901607424.0,1171488768.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901607424.0,1171488768.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:50,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:59,0.416,0.0,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:12:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,306.0,500.0
12-04 10:12:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,186.0,248.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,306.0,500.0
12-04 10:12:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:08,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,186.0,248.0
12-04 10:12:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:12:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,186.0,206.0
12-04 10:12:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:12:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901558272.0,1171537920.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901554176.0,1171537920.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901554176.0,1171537920.0,2157252608.0,29388730368.0,66.0,206.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901554176.0,1171537920.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901554176.0,1171537920.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901554176.0,1171537920.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,186.0,248.0
12-04 10:12:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,66.0,206.0
12-04 10:12:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901529600.0,1171562496.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901529600.0,1171562496.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901529600.0,1171562496.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901529600.0,1171562496.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1171562496.0,2157252608.0,29387689984.0,1781.0,1495.0
12-04 10:12:37,3.586,1.418,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,923205632.0,1171562496.0,2157281280.0,29367025664.0,35226.0,34834.0
12-04 10:12:38,0.0,0.084,99.666,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,923418624.0,1171570688.0,2157281280.0,29366804480.0,35346.0,32182.0
12-04 10:12:39,0.334,0.250,98.831,0.584,0.0,0.0,0.0,0.0,0.0,0.0,925696000.0,1171570688.0,2157289472.0,29364518912.0,81004.0,73980.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-peer-slave-16.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-16",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,1.723,0.804,97.384,0.049,0.0,0.040,5153.151,1585697.365,0.794,14.849,2679902208.0,582684672.0,28620169216.0,1736318976.0,0.0,0.0
12-04 09:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680426496.0,582684672.0,28620177408.0,1735786496.0,24585.0,26597.0
12-04 09:35:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680426496.0,582684672.0,28620177408.0,1735786496.0,18961.0,19477.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2680426496.0,582684672.0,28620177408.0,1735786496.0,39689.0,40300.0
12-04 09:35:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680422400.0,582684672.0,28620181504.0,1735786496.0,22665.0,23684.0
12-04 09:35:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680418304.0,582684672.0,28620185600.0,1735786496.0,23921.0,25279.0
12-04 09:35:38,0.083,0.167,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,13.0,2680410112.0,582692864.0,28620185600.0,1735786496.0,21770.0,22590.0
12-04 09:35:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680410112.0,582692864.0,28620185600.0,1735786496.0,18835.0,18366.0
12-04 09:35:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2680401920.0,582696960.0,28620189696.0,1735786496.0,21878.0,22700.0
12-04 09:35:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680401920.0,582696960.0,28620189696.0,1735786496.0,22694.0,23399.0
12-04 09:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680401920.0,582696960.0,28620189696.0,1735786496.0,21243.0,21613.0
12-04 09:35:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680401920.0,582696960.0,28620189696.0,1735786496.0,21190.0,21178.0
12-04 09:35:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2680393728.0,582705152.0,28620189696.0,1735786496.0,20225.0,21764.0
12-04 09:35:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2680508416.0,582713344.0,28620193792.0,1735659520.0,22578.0,23076.0
12-04 09:35:46,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2680508416.0,582713344.0,28620193792.0,1735659520.0,22975.0,23760.0
12-04 09:35:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680508416.0,582713344.0,28620193792.0,1735659520.0,21994.0,22479.0
12-04 09:35:48,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680504320.0,582713344.0,28620197888.0,1735659520.0,22369.0,23829.0
12-04 09:35:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680500224.0,582713344.0,28620201984.0,1735659520.0,20897.0,21680.0
12-04 09:35:50,0.084,0.167,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2680487936.0,582725632.0,28620201984.0,1735659520.0,21264.0,21454.0
12-04 09:35:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680487936.0,582725632.0,28620201984.0,1735659520.0,22523.0,23368.0
12-04 09:35:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680487936.0,582725632.0,28620201984.0,1735659520.0,20644.0,20431.0
12-04 09:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680487936.0,582725632.0,28620201984.0,1735659520.0,21839.0,22151.0
12-04 09:35:54,0.083,0.250,99.666,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2680487936.0,582729728.0,28620214272.0,1735643136.0,24466.0,27654.0
12-04 09:35:55,0.083,0.334,99.583,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2680598528.0,582729728.0,28620357632.0,1735389184.0,44883.0,47419.0
12-04 09:35:56,3.853,2.010,93.802,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2747424768.0,582737920.0,28621680640.0,1667231744.0,11873239.0,6482297.0
12-04 09:35:57,8.960,6.509,84.362,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2772557824.0,582737920.0,28628422656.0,1635356672.0,2994102.0,965590.0
12-04 09:35:58,20.068,10.500,68.925,0.0,0.0,0.508,0.0,2166784.0,0.0,21.0,2805235712.0,582746112.0,28643971072.0,1587122176.0,3131651.0,1037572.0
12-04 09:35:59,21.151,9.475,69.036,0.0,0.0,0.338,0.0,2158592.0,0.0,21.0,2816569344.0,582758400.0,28659482624.0,1560264704.0,3138602.0,1041924.0
12-04 09:36:00,19.813,10.289,69.643,0.0,0.0,0.255,0.0,2187264.0,0.0,22.0,2837262336.0,582770688.0,28675190784.0,1523851264.0,3144993.0,1045339.0
12-04 09:36:01,19.848,10.304,69.341,0.0,0.0,0.507,0.0,2166784.0,0.0,22.0,2860847104.0,582770688.0,28690677760.0,1484779520.0,3146896.0,1042178.0
12-04 09:36:02,20.759,10.295,68.270,0.169,0.0,0.506,0.0,2199552.0,0.0,24.0,2894594048.0,582787072.0,28706148352.0,1435545600.0,3134775.0,1042328.0
12-04 09:36:03,19.983,10.204,69.388,0.0,0.0,0.425,0.0,2158592.0,0.0,21.0,2908618752.0,582787072.0,28721811456.0,1405857792.0,3144377.0,1045257.0
12-04 09:36:04,19.606,9.846,70.120,0.086,0.0,0.342,0.0,2150400.0,0.0,20.0,2918957056.0,582803456.0,28737351680.0,1379962880.0,3156836.0,1051892.0
12-04 09:36:05,20.495,9.735,69.257,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,2943733760.0,582803456.0,28752879616.0,1339658240.0,3151194.0,1054360.0
12-04 09:36:06,21.613,9.975,67.830,0.083,0.0,0.499,0.0,2150400.0,0.0,21.0,2958643200.0,582811648.0,28768559104.0,1309061120.0,3142294.0,1043587.0
12-04 09:36:07,18.392,10.864,70.402,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,2979352576.0,582828032.0,28784087040.0,1272807424.0,3142233.0,1040871.0
12-04 09:36:08,19.932,9.923,69.547,0.086,0.0,0.513,0.0,2179072.0,0.0,22.0,2992852992.0,582864896.0,28799623168.0,1243734016.0,3170051.0,1067037.0
12-04 09:36:09,19.516,9.499,70.553,0.086,0.0,0.345,0.0,2150400.0,0.0,19.0,3011026944.0,582893568.0,28815122432.0,1210032128.0,3143711.0,1042248.0
12-04 09:36:10,19.089,9.974,70.421,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,3028410368.0,582909952.0,28830740480.0,1177014272.0,3138107.0,1039062.0
12-04 09:36:11,20.086,9.270,70.129,0.0,0.0,0.515,0.0,2150400.0,0.0,19.0,3032707072.0,582909952.0,28846440448.0,1157017600.0,3142646.0,1043365.0
12-04 09:36:12,20.613,9.455,69.506,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,3051192320.0,582909952.0,28862115840.0,1122856960.0,3141254.0,1038811.0
12-04 09:36:13,20.188,9.581,69.632,0.086,0.0,0.513,0.0,2146304.0,0.0,19.0,3072196608.0,582938624.0,28877389824.0,1086550016.0,3142331.0,1046688.0
12-04 09:36:14,19.731,10.747,68.850,0.084,0.0,0.588,0.0,2166784.0,0.0,21.0,3088207872.0,582963200.0,28893343744.0,1054560256.0,3141247.0,1043172.0
12-04 09:36:15,19.760,10.009,68.349,1.369,0.0,0.513,4096.0,63856640.0,1.0,137.0,3123159040.0,582979584.0,28908593152.0,1004343296.0,3141652.0,1039781.0
12-04 09:36:16,19.052,9.483,61.552,9.569,0.0,0.345,49152.0,202620928.0,8.0,413.0,3147137024.0,583004160.0,28924014592.0,964919296.0,3145419.0,1050486.0
12-04 09:36:17,19.608,10.060,69.821,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,3168329728.0,583016448.0,28939845632.0,927883264.0,3144459.0,1044877.0
12-04 09:36:18,18.986,10.137,70.361,0.086,0.0,0.430,0.0,2158592.0,0.0,21.0,3184177152.0,583036928.0,28955287552.0,896573440.0,3140372.0,1039726.0
12-04 09:36:19,19.007,10.616,70.034,0.0,0.0,0.342,0.0,2158592.0,0.0,20.0,3197669376.0,583053312.0,28970815488.0,867536896.0,3143658.0,1044403.0
12-04 09:36:20,19.227,9.442,70.730,0.172,0.0,0.429,0.0,2162688.0,0.0,21.0,3213656064.0,583073792.0,28986486784.0,835858432.0,3158939.0,1049167.0
12-04 09:36:21,21.806,9.710,67.547,0.256,0.0,0.681,0.0,18632704.0,0.0,57.0,3227504640.0,583122944.0,29015379968.0,793067520.0,3144265.0,1041198.0
12-04 09:36:22,23.942,11.675,63.283,0.761,0.0,0.338,4096.0,50937856.0,1.0,117.0,3251814400.0,583155712.0,29015810048.0,768294912.0,3133891.0,1038998.0
12-04 09:36:23,19.035,10.164,70.457,0.0,0.0,0.345,0.0,2248704.0,0.0,19.0,3262296064.0,583172096.0,29031378944.0,742227968.0,3143536.0,1043744.0
12-04 09:36:24,19.588,9.278,70.533,0.0,0.0,0.601,0.0,2158592.0,0.0,19.0,3270725632.0,583176192.0,29046976512.0,718196736.0,3138253.0,1040085.0
12-04 09:36:25,19.105,10.241,69.966,0.086,0.0,0.602,0.0,2150400.0,0.0,19.0,3278274560.0,583176192.0,29062602752.0,695021568.0,3147036.0,1045258.0
12-04 09:36:26,20.259,9.138,70.345,0.086,0.0,0.172,0.0,2162688.0,0.0,22.0,3296378880.0,583188480.0,29078040576.0,661467136.0,3143751.0,1045962.0
12-04 09:36:27,19.349,9.846,70.291,0.086,0.0,0.428,0.0,2154496.0,0.0,19.0,3310862336.0,583200768.0,29093670912.0,631341056.0,3145501.0,1043714.0
12-04 09:36:28,19.881,10.025,69.584,0.0,0.0,0.510,0.0,2150400.0,0.0,19.0,3322757120.0,583213056.0,29109223424.0,603881472.0,3144198.0,1045444.0
12-04 09:36:29,20.068,10.204,69.388,0.085,0.0,0.255,0.0,2158592.0,0.0,19.0,3329044480.0,583213056.0,29124694016.0,582123520.0,3141123.0,1042064.0
12-04 09:36:30,19.761,10.051,69.676,0.085,0.0,0.426,0.0,2154496.0,0.0,19.0,3338592256.0,583233536.0,29140369408.0,556879872.0,3148062.0,1048159.0
12-04 09:36:31,20.325,9.308,69.940,0.0,0.0,0.427,0.0,2162688.0,0.0,20.0,3352801280.0,583245824.0,29155946496.0,527081472.0,3147129.0,1045206.0
12-04 09:36:32,19.347,9.630,70.421,0.086,0.0,0.516,0.0,2174976.0,0.0,22.0,3361980416.0,583262208.0,29171433472.0,502398976.0,3142200.0,1043066.0
12-04 09:36:33,30.874,9.500,59.372,0.0,0.0,0.254,0.0,2150400.0,0.0,19.0,3369230336.0,583266304.0,29187022848.0,479555584.0,3146691.0,1045980.0
12-04 09:36:34,18.946,10.790,69.754,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,3375771648.0,583278592.0,29202665472.0,457359360.0,3139110.0,1043624.0
12-04 09:36:35,19.794,9.254,70.437,0.086,0.0,0.428,0.0,2154496.0,0.0,19.0,3386712064.0,583286784.0,29218193408.0,430882816.0,3158621.0,1060283.0
12-04 09:36:36,20.0,9.746,69.746,0.085,0.0,0.424,0.0,2154496.0,0.0,19.0,3392139264.0,583294976.0,29233782784.0,409858048.0,3159047.0,1054523.0
12-04 09:36:37,19.621,9.552,70.224,0.0,0.0,0.602,0.0,2183168.0,0.0,22.0,3399110656.0,583311360.0,29249241088.0,387411968.0,3133774.0,1039847.0
12-04 09:36:38,19.385,10.077,70.026,0.085,0.0,0.427,0.0,2170880.0,0.0,24.0,3401367552.0,583335936.0,29264838656.0,369532928.0,3142127.0,1042257.0
12-04 09:36:39,19.711,9.941,69.669,0.085,0.0,0.595,0.0,2154496.0,0.0,20.0,3408281600.0,583348224.0,29280428032.0,347017216.0,3148459.0,1046825.0
12-04 09:36:40,19.254,10.093,70.059,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,3410608128.0,583352320.0,29296029696.0,329084928.0,2990121.0,1049561.0
12-04 09:36:41,20.220,9.898,69.374,0.085,0.0,0.423,0.0,2154496.0,0.0,19.0,3416461312.0,583360512.0,29311610880.0,307642368.0,2864859.0,1041106.0
12-04 09:36:42,21.053,10.276,68.338,0.0,0.0,0.334,0.0,2150400.0,0.0,19.0,3418030080.0,583376896.0,29327138816.0,290529280.0,3574960.0,1040328.0
12-04 09:36:43,20.751,9.394,69.342,0.171,0.0,0.342,0.0,2174976.0,0.0,22.0,3428638720.0,583417856.0,29342666752.0,264351744.0,3135311.0,1042672.0
12-04 09:36:44,19.407,10.0,70.0,0.085,0.0,0.508,0.0,2154496.0,0.0,19.0,3449339904.0,583426048.0,29358206976.0,228102144.0,3149550.0,1047352.0
12-04 09:36:45,20.382,8.673,70.598,0.0,0.0,0.347,20480.0,2252800.0,1.0,22.0,3452465152.0,582856704.0,29345103872.0,238649344.0,3132802.0,1036636.0
12-04 09:36:46,18.739,10.562,67.376,2.981,0.0,0.341,8192.0,120709120.0,2.0,246.0,3460612096.0,582459392.0,29341417472.0,234586112.0,3157122.0,1052847.0
12-04 09:36:47,18.581,9.713,61.486,9.628,0.0,0.591,8192.0,264245248.0,2.0,471.0,3461599232.0,582045696.0,29334011904.0,241418240.0,3006474.0,974387.0
12-04 09:36:48,21.959,10.220,66.216,1.098,0.0,0.507,0.0,46936064.0,0.0,136.0,3477798912.0,581136384.0,29308571648.0,251568128.0,3275977.0,1113629.0
12-04 09:36:49,19.674,9.794,69.845,0.172,0.0,0.515,0.0,2154496.0,0.0,21.0,3478028288.0,581152768.0,29324046336.0,235847680.0,3140147.0,1039772.0
12-04 09:36:50,19.027,9.812,70.478,0.0,0.0,0.683,0.0,2437120.0,0.0,24.0,3482025984.0,580255744.0,29296279552.0,260513792.0,3142235.0,1043908.0
12-04 09:36:51,18.448,9.741,71.293,0.086,0.0,0.431,0.0,2146304.0,0.0,19.0,3487703040.0,580263936.0,29311856640.0,239251456.0,3151071.0,1047771.0
12-04 09:36:52,20.790,8.763,70.103,0.0,0.0,0.344,0.0,2191360.0,0.0,22.0,3488059392.0,579858432.0,29307252736.0,243904512.0,3135233.0,1041775.0
12-04 09:36:53,20.289,9.338,70.034,0.0,0.0,0.340,0.0,2183168.0,0.0,21.0,3489812480.0,579862528.0,29322944512.0,226455552.0,3142886.0,1044233.0
12-04 09:36:54,19.610,10.187,69.694,0.085,0.0,0.424,0.0,2359296.0,0.0,24.0,3503501312.0,578973696.0,29295464448.0,241135616.0,3148520.0,1046633.0
12-04 09:36:55,20.221,10.365,69.074,0.0,0.0,0.340,0.0,2187264.0,0.0,24.0,3507171328.0,578830336.0,29302128640.0,230944768.0,3135583.0,1039635.0
12-04 09:36:56,19.156,9.283,70.886,0.084,0.0,0.591,0.0,2293760.0,0.0,23.0,3515355136.0,578424832.0,29297471488.0,227823616.0,3098020.0,993399.0
12-04 09:36:57,10.237,3.384,86.294,0.085,0.0,0.0,0.0,2203648.0,0.0,21.0,3522519040.0,578019328.0,29286682624.0,231854080.0,167607.0,99042.0
12-04 09:36:58,0.501,0.417,99.082,0.0,0.0,0.0,0.0,212992.0,0.0,18.0,3522666496.0,578031616.0,29286670336.0,231706624.0,118213.0,84882.0
12-04 09:36:59,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3522691072.0,578031616.0,29286928384.0,231424000.0,20946.0,21562.0
12-04 09:37:00,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3522813952.0,578031616.0,29286932480.0,231297024.0,23779.0,25055.0
12-04 09:37:01,0.167,0.418,99.247,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3518877696.0,577933312.0,29281497088.0,240766976.0,23708.0,26336.0
12-04 09:37:02,0.084,0.334,99.582,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3519004672.0,577933312.0,29281497088.0,240640000.0,21677.0,22432.0
12-04 09:37:03,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3519004672.0,577933312.0,29281497088.0,240640000.0,20721.0,21048.0
12-04 09:37:04,7.582,5.139,87.026,0.0,0.0,0.253,0.0,28672.0,0.0,3.0,3519545344.0,577937408.0,29286174720.0,235417600.0,12240277.0,6894562.0
12-04 09:37:05,21.747,12.243,65.325,0.086,0.0,0.599,16384.0,2281472.0,1.0,25.0,3526049792.0,577499136.0,29282824192.0,232701952.0,3396596.0,1288290.0
12-04 09:37:06,22.402,11.925,65.162,0.085,0.0,0.426,0.0,5799936.0,0.0,36.0,3544023040.0,576626688.0,29258944512.0,239480832.0,5412156.0,1291772.0
12-04 09:37:07,30.638,15.234,52.851,0.936,0.0,0.340,4096.0,67579904.0,1.0,160.0,3544387584.0,574795776.0,29253185536.0,246706176.0,3339746.0,1254406.0
12-04 09:37:08,32.850,14.334,51.451,0.853,0.0,0.512,4096.0,69099520.0,1.0,177.0,3547398144.0,573931520.0,29161975808.0,335769600.0,3340206.0,1255083.0
12-04 09:37:09,25.214,11.664,62.264,0.172,0.0,0.686,0.0,4300800.0,0.0,40.0,3553275904.0,573943808.0,29182672896.0,309182464.0,3604217.0,1394598.0
12-04 09:37:10,22.586,11.839,64.903,0.0,0.0,0.672,0.0,2150400.0,0.0,19.0,3553005568.0,573956096.0,29201031168.0,291082240.0,5402463.0,1289655.0
12-04 09:37:11,25.717,11.816,62.120,0.0,0.0,0.348,0.0,2150400.0,0.0,19.0,3553402880.0,573853696.0,29214744576.0,277073920.0,3352864.0,1259708.0
12-04 09:37:12,24.830,13.946,60.544,0.0,0.0,0.680,0.0,2154496.0,0.0,19.0,3554652160.0,573857792.0,29233909760.0,256655360.0,3349234.0,1256858.0
12-04 09:37:13,26.936,12.048,60.327,0.172,0.0,0.516,0.0,4431872.0,0.0,46.0,3570364416.0,573472768.0,29235658752.0,239579136.0,3597503.0,1397552.0
12-04 09:37:14,21.675,11.140,66.580,0.0,0.0,0.604,0.0,2277376.0,0.0,23.0,3579817984.0,572952576.0,29226541056.0,239763456.0,5406518.0,1289851.0
12-04 09:37:15,25.707,12.682,60.925,0.086,0.0,0.600,0.0,2244608.0,0.0,21.0,3588579328.0,572489728.0,29223526400.0,234479616.0,3341933.0,1253608.0
12-04 09:37:16,26.473,12.468,60.290,0.0,0.0,0.769,0.0,2314240.0,0.0,25.0,3602358272.0,571658240.0,29202927616.0,242130944.0,3386738.0,1279867.0
12-04 09:37:17,27.218,11.007,60.580,0.597,0.0,0.597,0.0,27361280.0,0.0,89.0,3611947008.0,571277312.0,29202006016.0,233844736.0,3587903.0,1393078.0
12-04 09:37:18,20.964,11.665,59.594,7.270,0.0,0.507,8192.0,260894720.0,2.0,482.0,3614089216.0,570880000.0,29197438976.0,236666880.0,5260214.0,1214317.0
12-04 09:37:19,25.515,12.113,59.278,2.577,0.0,0.515,4096.0,90378240.0,1.0,222.0,3620519936.0,570490880.0,29199069184.0,228995072.0,3475124.0,1322600.0
12-04 09:37:20,28.021,13.710,57.498,0.0,0.0,0.771,0.0,2207744.0,0.0,22.0,3625504768.0,570089472.0,29197164544.0,226316288.0,3374306.0,1269420.0
12-04 09:37:21,24.936,12.340,62.213,0.170,0.0,0.340,0.0,4497408.0,0.0,45.0,3638923264.0,569282560.0,29179101184.0,231768064.0,3558278.0,1358326.0
12-04 09:37:22,21.824,11.765,65.644,0.0,0.0,0.767,0.0,2289664.0,0.0,24.0,3644817408.0,568864768.0,29175541760.0,229851136.0,5424496.0,1307075.0
12-04 09:37:23,26.678,12.220,60.671,0.086,0.0,0.344,0.0,2359296.0,0.0,27.0,3652227072.0,568037376.0,29153345536.0,245465088.0,3335485.0,1251024.0
12-04 09:37:24,26.109,13.140,59.812,0.512,0.0,0.427,0.0,2215936.0,0.0,23.0,3657691136.0,567631872.0,29154242560.0,239509504.0,3387433.0,1278448.0
12-04 09:37:25,25.548,12.563,61.383,0.084,0.0,0.422,0.0,4452352.0,0.0,43.0,3660943360.0,567222272.0,29153767424.0,237142016.0,3555327.0,1369915.0
12-04 09:37:26,22.363,11.899,65.232,0.0,0.0,0.506,0.0,2342912.0,0.0,26.0,3673907200.0,566415360.0,29130379264.0,248373248.0,5407561.0,1288748.0
12-04 09:37:27,27.104,12.963,59.428,0.0,0.0,0.505,0.0,2215936.0,0.0,22.0,3683213312.0,566005760.0,29130588160.0,239267840.0,3348243.0,1258775.0
12-04 09:37:28,25.549,11.940,61.721,0.088,0.0,0.702,0.0,2310144.0,0.0,26.0,3687653376.0,565596160.0,29129670656.0,236154880.0,3357243.0,1263080.0
12-04 09:37:29,24.348,11.130,64.0,0.087,0.0,0.435,0.0,4370432.0,0.0,41.0,3699437568.0,565186560.0,29128613888.0,225837056.0,3579535.0,1378542.0
12-04 09:37:30,22.581,11.800,65.280,0.085,0.0,0.255,0.0,2383872.0,0.0,28.0,3709652992.0,564256768.0,29099937792.0,245227520.0,5411439.0,1290803.0
12-04 09:37:31,26.397,12.898,60.189,0.086,0.0,0.430,0.0,2281472.0,0.0,22.0,3713363968.0,563752960.0,29093896192.0,248061952.0,3343173.0,1254752.0
12-04 09:37:32,26.365,13.140,59.727,0.0,0.0,0.768,0.0,2260992.0,0.0,22.0,3723919360.0,563359744.0,29093117952.0,238678016.0,3384861.0,1275873.0
12-04 09:37:33,25.406,11.634,62.532,0.0,0.0,0.428,0.0,4386816.0,0.0,41.0,3732348928.0,562974720.0,29092851712.0,230899712.0,3560599.0,1367991.0
12-04 09:37:34,21.995,11.679,65.644,0.085,0.0,0.597,0.0,2396160.0,0.0,29.0,3745488896.0,562147328.0,29068656640.0,242782208.0,5407565.0,1292032.0
12-04 09:37:35,26.050,13.196,60.069,0.0,0.0,0.686,0.0,2273280.0,0.0,22.0,3758915584.0,561582080.0,29060395008.0,238182400.0,3370395.0,1278527.0
12-04 09:37:36,26.633,13.316,59.457,0.085,0.0,0.509,0.0,2392064.0,0.0,28.0,3780288512.0,560693248.0,29035278336.0,242814976.0,3380679.0,1274637.0
12-04 09:37:37,25.021,12.384,62.174,0.084,0.0,0.337,0.0,4390912.0,0.0,42.0,3785003008.0,560308224.0,29035188224.0,238575616.0,3533376.0,1351654.0
12-04 09:37:38,22.669,11.035,65.868,0.0,0.0,0.428,0.0,2252800.0,0.0,20.0,3789537280.0,559910912.0,29030813696.0,238813184.0,3388577.0,1282871.0
12-04 09:37:39,24.786,12.393,62.308,0.085,0.0,0.427,0.0,2260992.0,0.0,22.0,3796692992.0,559452160.0,29025452032.0,237477888.0,5374628.0,1274737.0
12-04 09:37:40,27.759,13.667,58.065,0.0,0.0,0.509,0.0,2269184.0,0.0,22.0,3799154688.0,559046656.0,29026619392.0,234254336.0,3376999.0,1271029.0
12-04 09:37:41,25.278,12.339,61.611,0.086,0.0,0.686,0.0,4382720.0,0.0,42.0,3807305728.0,558448640.0,29015097344.0,238223360.0,3572812.0,1384295.0
12-04 09:37:42,22.354,11.008,66.046,0.085,0.0,0.508,0.0,2301952.0,0.0,24.0,3811663872.0,558088192.0,29011382272.0,237940736.0,3386402.0,1281968.0
12-04 09:37:43,25.257,12.671,61.301,0.0,0.0,0.771,0.0,2195456.0,0.0,21.0,3818192896.0,557723648.0,29010173952.0,232984576.0,5355965.0,1262753.0
12-04 09:37:44,27.104,12.963,59.512,0.084,0.0,0.337,0.0,2293760.0,0.0,24.0,3824558080.0,557355008.0,29008732160.0,228429824.0,3370596.0,1267179.0
12-04 09:37:45,26.458,13.187,59.763,0.085,0.0,0.507,0.0,4390912.0,0.0,45.0,3828457472.0,556937216.0,29007171584.0,226508800.0,3559499.0,1362679.0
12-04 09:37:46,22.335,11.675,65.228,0.0,0.0,0.761,0.0,2285568.0,0.0,26.0,3833339904.0,556544000.0,29002858496.0,226332672.0,3392906.0,1285086.0
12-04 09:37:47,24.893,12.532,61.893,0.085,0.0,0.597,0.0,2351104.0,0.0,27.0,3840344064.0,555761664.0,28978733056.0,244236288.0,5395217.0,1296424.0
12-04 09:37:48,26.627,13.014,59.846,0.086,0.0,0.428,0.0,2289664.0,0.0,26.0,3843162112.0,555397120.0,28979281920.0,241233920.0,3382475.0,1274533.0
12-04 09:37:49,13.749,8.369,66.439,10.845,0.0,0.598,16384.0,230002688.0,4.0,433.0,3845677056.0,555417600.0,28989652992.0,228327424.0,3247600.0,1207383.0
12-04 09:37:50,11.506,7.445,68.190,12.437,0.0,0.423,8192.0,265555968.0,2.0,508.0,3848331264.0,555032576.0,28977565696.0,238145536.0,4776212.0,1221124.0
12-04 09:37:51,30.402,15.327,52.764,0.921,0.0,0.586,0.0,40353792.0,0.0,114.0,3856191488.0,554663936.0,28979965952.0,228253696.0,3979566.0,1324504.0
12-04 09:37:52,31.159,15.365,52.704,0.086,0.0,0.687,0.0,4546560.0,0.0,47.0,3868594176.0,553918464.0,28964237312.0,232325120.0,3513020.0,1342963.0
12-04 09:37:53,32.198,15.758,51.193,0.170,0.0,0.681,0.0,4517888.0,0.0,48.0,3877220352.0,553168896.0,28946538496.0,242147328.0,3523979.0,1345396.0
12-04 09:37:54,29.213,13.310,56.871,0.0,0.0,0.605,0.0,4349952.0,0.0,40.0,3883876352.0,552804352.0,28948865024.0,233529344.0,5601023.0,1391821.0
12-04 09:37:55,26.132,13.237,60.034,0.085,0.0,0.512,0.0,2273280.0,0.0,22.0,3886505984.0,552419328.0,28946817024.0,233332736.0,3328356.0,1245959.0
12-04 09:37:56,25.945,13.144,60.223,0.086,0.0,0.601,0.0,2203648.0,0.0,23.0,3891400704.0,551993344.0,28943552512.0,232128512.0,3356021.0,1259073.0
12-04 09:37:57,27.485,14.002,57.303,0.605,0.0,0.605,4096.0,50569216.0,1.0,141.0,3897257984.0,550653952.0,28929859584.0,241303552.0,3586544.0,1378324.0
12-04 09:37:58,22.739,13.187,63.314,0.338,0.0,0.423,0.0,24002560.0,0.0,70.0,3899953152.0,550313984.0,28881166336.0,287641600.0,5413792.0,1297135.0
12-04 09:37:59,26.531,13.265,59.354,0.085,0.0,0.765,0.0,2162688.0,0.0,21.0,3904618496.0,550326272.0,28901498880.0,262631424.0,3328824.0,1246546.0
12-04 09:38:00,25.942,13.014,60.531,0.0,0.0,0.514,0.0,2154496.0,0.0,19.0,3908255744.0,550350848.0,28920913920.0,239554560.0,3367642.0,1265004.0
12-04 09:38:01,24.427,12.892,61.917,0.085,0.0,0.679,0.0,4333568.0,0.0,40.0,3912425472.0,549982208.0,28920795136.0,235872256.0,3598853.0,1386596.0
12-04 09:38:02,22.050,11.111,66.322,0.0,0.0,0.517,0.0,2289664.0,0.0,22.0,3916898304.0,549617664.0,28917170176.0,235388928.0,5405041.0,1290510.0
12-04 09:38:03,26.758,12.178,60.292,0.086,0.0,0.686,4096.0,5668864.0,1.0,31.0,3921952768.0,549249024.0,28916056064.0,231817216.0,3347116.0,1253109.0
12-04 09:38:04,29.174,11.876,57.315,1.291,0.0,0.344,4096.0,83480576.0,1.0,203.0,3926532096.0,547418112.0,28904845312.0,240279552.0,3027771.0,849403.0
12-04 09:38:05,2.680,0.586,95.896,0.838,0.0,0.0,0.0,34816000.0,0.0,89.0,3930701824.0,546811904.0,28793360384.0,348200960.0,39524.0,40653.0
12-04 09:38:06,0.417,0.501,99.082,0.0,0.0,0.0,0.0,262144.0,0.0,19.0,3930824704.0,546832384.0,28793597952.0,347820032.0,79768.0,26942.0
12-04 09:38:07,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3931078656.0,546832384.0,28793597952.0,347566080.0,23760.0,23631.0
12-04 09:38:08,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3930693632.0,546832384.0,28793602048.0,347947008.0,21904.0,22025.0
12-04 09:38:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3931074560.0,546832384.0,28793602048.0,347566080.0,21029.0,21992.0
12-04 09:38:10,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3931451392.0,546832384.0,28793606144.0,347185152.0,21933.0,21543.0
12-04 09:38:11,1.509,0.922,97.402,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3932483584.0,546840576.0,28793643008.0,346107904.0,6430835.0,3466552.0
12-04 09:38:12,16.151,9.278,74.055,0.0,0.0,0.515,0.0,0.0,0.0,0.0,3939176448.0,546840576.0,28805173248.0,327884800.0,8509839.0,4129058.0
12-04 09:38:13,27.526,14.721,56.882,0.087,0.0,0.784,0.0,2183168.0,0.0,20.0,3943927808.0,546844672.0,28826828800.0,301473792.0,3548801.0,1476678.0
12-04 09:38:14,26.823,14.931,57.552,0.0,0.0,0.694,0.0,4313088.0,0.0,38.0,3953152000.0,546856960.0,28849750016.0,269316096.0,4844055.0,1665380.0
12-04 09:38:15,30.149,14.461,54.777,0.088,0.0,0.526,0.0,2154496.0,0.0,19.0,3957727232.0,546861056.0,28872818688.0,241668096.0,4607542.0,1457594.0
12-04 09:38:16,29.493,14.961,55.030,0.0,0.0,0.516,0.0,4435968.0,0.0,43.0,3965206528.0,546492416.0,28874788864.0,232587264.0,4605945.0,1628561.0
12-04 09:38:17,29.741,15.431,53.966,0.172,0.0,0.690,0.0,2334720.0,0.0,26.0,3971497984.0,545755136.0,28857049088.0,244772864.0,4828138.0,1488139.0
12-04 09:38:18,29.818,15.298,54.105,0.0,0.0,0.778,0.0,4419584.0,0.0,41.0,3976953856.0,545398784.0,28858179584.0,238542848.0,5560362.0,1615501.0
12-04 09:38:19,30.637,15.749,53.098,0.086,0.0,0.430,0.0,2277376.0,0.0,26.0,3983048704.0,544788480.0,28847583232.0,243654656.0,3761628.0,1433114.0
12-04 09:38:20,27.424,14.760,55.808,1.485,0.0,0.524,4096.0,33644544.0,1.0,97.0,3987050496.0,544337920.0,28843397120.0,244289536.0,4405981.0,1576451.0
12-04 09:38:21,12.436,9.881,64.651,12.181,0.0,0.852,8192.0,265314304.0,2.0,503.0,3990175744.0,544346112.0,28853288960.0,231264256.0,4841947.0,1445055.0
12-04 09:38:22,21.792,11.025,59.776,6.632,0.0,0.775,4096.0,145522688.0,1.0,300.0,3992690688.0,543973376.0,28847964160.0,234446848.0,3416218.0,1399713.0
12-04 09:38:23,31.250,16.580,51.562,0.174,0.0,0.434,0.0,4546560.0,0.0,48.0,4003463168.0,543244288.0,28832890880.0,239476736.0,5902009.0,1647316.0
12-04 09:38:24,31.931,15.451,51.931,0.0,0.0,0.687,0.0,4427776.0,0.0,42.0,4011634688.0,542892032.0,28836417536.0,228130816.0,5806835.0,1634260.0
12-04 09:38:25,31.802,15.945,51.646,0.087,0.0,0.520,0.0,2334720.0,0.0,25.0,4018577408.0,542158848.0,28815642624.0,242696192.0,3529193.0,1428085.0
12-04 09:38:26,31.942,15.758,51.533,0.085,0.0,0.681,0.0,4378624.0,0.0,40.0,4023332864.0,541818880.0,28821778432.0,232144896.0,5863509.0,1635199.0
12-04 09:38:27,31.163,16.233,51.910,0.0,0.0,0.694,0.0,4452352.0,0.0,40.0,4029743104.0,541110272.0,28805083136.0,243138560.0,3681477.0,1543786.0
12-04 09:38:28,32.062,15.685,51.300,0.087,0.0,0.867,0.0,2338816.0,0.0,25.0,4033335296.0,540643328.0,28801708032.0,243388416.0,5701999.0,1548675.0
12-04 09:38:29,30.981,16.351,51.549,0.258,0.0,0.861,0.0,4378624.0,0.0,43.0,4037492736.0,540327936.0,28806455296.0,234799104.0,3790122.0,1594521.0
12-04 09:38:30,32.874,15.491,50.775,0.086,0.0,0.775,0.0,4435968.0,0.0,46.0,4044021760.0,539725824.0,28795465728.0,239861760.0,5728016.0,1561802.0
12-04 09:38:31,32.798,15.723,50.888,0.0,0.0,0.592,0.0,2310144.0,0.0,24.0,4051644416.0,539213824.0,28787785728.0,240431104.0,3593021.0,1489842.0
12-04 09:38:32,30.903,15.799,52.604,0.0,0.0,0.694,0.0,4390912.0,0.0,41.0,4056387584.0,538882048.0,28791988224.0,231817216.0,5870274.0,1635526.0
12-04 09:38:33,39.199,13.502,46.167,0.087,0.0,1.045,0.0,2265088.0,0.0,22.0,4060082176.0,538533888.0,28792954880.0,227504128.0,3404840.0,1387911.0
12-04 09:38:34,31.741,16.724,50.939,0.0,0.0,0.597,0.0,4370432.0,0.0,44.0,4060299264.0,538017792.0,28788224000.0,232534016.0,4679450.0,1679016.0
12-04 09:38:35,31.906,15.734,51.923,0.175,0.0,0.262,0.0,4485120.0,0.0,45.0,4060381184.0,537690112.0,28791599104.0,229404672.0,5146992.0,1653216.0
12-04 09:38:36,30.983,16.275,52.045,0.0,0.0,0.696,0.0,2183168.0,0.0,21.0,4059648000.0,537317376.0,28795310080.0,226799616.0,5524944.0,1455083.0
12-04 09:38:37,31.668,16.173,51.143,0.085,0.0,0.931,0.0,4542464.0,0.0,49.0,4059193344.0,536584192.0,28778864640.0,244432896.0,3786173.0,1592866.0
12-04 09:38:38,32.317,14.721,52.265,0.087,0.0,0.610,0.0,4472832.0,0.0,47.0,4060041216.0,536248320.0,28782940160.0,239845376.0,5875756.0,1640431.0
12-04 09:38:39,29.682,16.254,53.710,0.0,0.0,0.353,0.0,2183168.0,0.0,21.0,4059443200.0,535896064.0,28785037312.0,238698496.0,3510184.0,1446085.0
12-04 09:38:40,27.493,15.091,56.722,0.087,0.0,0.607,0.0,4464640.0,0.0,43.0,4062105600.0,535539712.0,28786913280.0,234516480.0,5864086.0,1631769.0
12-04 09:38:41,30.465,15.491,53.528,0.086,0.0,0.430,0.0,2248704.0,0.0,27.0,4058685440.0,535011328.0,28777263104.0,248115200.0,3470909.0,1421426.0
12-04 09:38:42,30.374,14.970,53.960,0.174,0.0,0.522,0.0,4444160.0,0.0,43.0,4060499968.0,534691840.0,28780638208.0,243245056.0,5899641.0,1645466.0
12-04 09:38:43,31.822,15.398,52.267,0.0,0.0,0.513,0.0,2228224.0,0.0,22.0,4061700096.0,534347776.0,28782530560.0,240496640.0,3527944.0,1455131.0
12-04 09:38:44,30.570,14.421,54.663,0.0,0.0,0.345,0.0,4407296.0,0.0,41.0,4061949952.0,533999616.0,28784836608.0,238288896.0,5886204.0,1642837.0
12-04 09:38:45,30.915,16.062,52.245,0.086,0.0,0.691,0.0,2220032.0,0.0,21.0,4062461952.0,533647360.0,28787519488.0,235446272.0,3483756.0,1433404.0
12-04 09:38:46,26.443,14.901,58.312,0.0,0.0,0.345,0.0,4423680.0,0.0,42.0,4062732288.0,533319680.0,28788125696.0,234897408.0,5231612.0,1679274.0
12-04 09:38:47,31.336,15.068,52.825,0.171,0.0,0.599,0.0,2252800.0,0.0,25.0,4062101504.0,532987904.0,28790177792.0,233807872.0,4240335.0,1456411.0
12-04 09:38:48,29.592,15.561,54.167,0.085,0.0,0.595,0.0,4407296.0,0.0,41.0,4063264768.0,532660224.0,28792197120.0,230952960.0,5885059.0,1644444.0
12-04 09:38:49,30.225,15.803,53.627,0.0,0.0,0.345,0.0,2232320.0,0.0,21.0,4062089216.0,532332544.0,28793847808.0,230805504.0,3515742.0,1447525.0
12-04 09:38:50,28.683,14.905,55.546,0.087,0.0,0.780,0.0,4415488.0,0.0,40.0,4063305728.0,531927040.0,28790448128.0,233394176.0,5888667.0,1651580.0
12-04 09:38:51,32.234,15.228,52.115,0.0,0.0,0.423,0.0,2265088.0,0.0,23.0,4058578944.0,531406848.0,28781494272.0,247595008.0,3513994.0,1445789.0
12-04 09:38:52,28.141,14.372,54.217,2.582,0.0,0.688,12288.0,148414464.0,3.0,294.0,4060479488.0,531374080.0,28800192512.0,227028992.0,5672181.0,1530663.0
12-04 09:38:53,13.237,8.881,64.219,13.066,0.0,0.598,8192.0,261296128.0,2.0,494.0,4060639232.0,531091456.0,28792000512.0,235343872.0,3540544.0,1475938.0
12-04 09:38:54,14.470,8.958,65.633,10.336,0.0,0.603,4096.0,248958976.0,1.0,482.0,4061396992.0,530759680.0,28783202304.0,243716096.0,4065298.0,1492950.0
12-04 09:38:55,32.283,15.048,51.969,0.0,0.0,0.700,0.0,2293760.0,0.0,22.0,4062715904.0,530444288.0,28787191808.0,238723072.0,5101771.0,1461931.0
12-04 09:38:56,31.486,15.215,52.243,0.088,0.0,0.967,0.0,4349952.0,0.0,41.0,4064608256.0,530128896.0,28791554048.0,232783872.0,5780348.0,1589443.0
12-04 09:38:57,32.995,16.074,50.085,0.085,0.0,0.761,0.0,4444160.0,0.0,41.0,4063805440.0,529805312.0,28794253312.0,231211008.0,3815382.0,1606693.0
12-04 09:38:58,32.672,15.345,51.552,0.0,0.0,0.431,0.0,2207744.0,0.0,24.0,4064079872.0,529473536.0,28798660608.0,226861056.0,5532202.0,1456989.0
12-04 09:38:59,32.416,15.219,51.333,0.258,0.0,0.774,0.0,4472832.0,0.0,48.0,4064718848.0,529027072.0,28793708544.0,231620608.0,3813452.0,1610546.0
12-04 09:39:00,33.615,17.145,47.973,0.338,0.0,0.929,4096.0,33394688.0,1.0,110.0,4067016704.0,528207872.0,28789706752.0,234143744.0,4084354.0,1614118.0
12-04 09:39:01,37.532,16.195,44.644,0.943,0.0,0.686,4096.0,75108352.0,1.0,175.0,4064706560.0,526741504.0,28787863552.0,239763456.0,5245645.0,1442329.0
12-04 09:39:02,33.765,16.149,49.223,0.259,0.0,0.604,0.0,23597056.0,0.0,102.0,4066254848.0,526491648.0,28696346624.0,329981952.0,5911774.0,1661997.0
12-04 09:39:03,31.125,15.867,52.572,0.0,0.0,0.436,0.0,2154496.0,0.0,19.0,4066529280.0,526503936.0,28718960640.0,307081216.0,3551912.0,1468368.0
12-04 09:39:04,31.662,14.248,53.386,0.088,0.0,0.616,0.0,4333568.0,0.0,38.0,4065062912.0,526536704.0,28745281536.0,282193920.0,3763088.0,1577043.0
12-04 09:39:05,31.117,16.880,51.066,0.085,0.0,0.853,0.0,4329472.0,0.0,40.0,4065562624.0,526565376.0,28769894400.0,257052672.0,5857027.0,1637129.0
12-04 09:39:06,31.343,15.452,52.502,0.0,0.0,0.702,0.0,2162688.0,0.0,19.0,4065837056.0,526573568.0,28794437632.0,232226816.0,4298386.0,1469522.0
12-04 09:39:07,31.814,15.993,51.333,0.172,0.0,0.688,0.0,4468736.0,0.0,45.0,4066082816.0,526233600.0,28798152704.0,228605952.0,5074431.0,1619440.0
12-04 09:39:08,32.376,14.534,52.393,0.087,0.0,0.609,0.0,4481024.0,0.0,45.0,4067602432.0,525578240.0,28782014464.0,243879936.0,4808054.0,1609314.0
12-04 09:39:09,32.286,15.183,51.920,0.0,0.0,0.611,0.0,2232320.0,0.0,24.0,4066263040.0,525258752.0,28785188864.0,242364416.0,4530796.0,1454329.0
12-04 09:39:10,32.368,14.649,52.193,0.0,0.0,0.789,0.0,4448256.0,0.0,43.0,4067262464.0,524894208.0,28785524736.0,241393664.0,5827892.0,1615312.0
12-04 09:39:11,31.743,15.438,52.038,0.173,0.0,0.607,0.0,4403200.0,0.0,43.0,4066869248.0,524599296.0,28790308864.0,237297664.0,3826340.0,1617950.0
12-04 09:39:12,22.100,9.060,68.671,0.085,0.0,0.085,0.0,4407296.0,0.0,40.0,4068335616.0,524292096.0,28787564544.0,238882816.0,2553393.0,384326.0
12-04 09:39:13,0.167,0.334,99.499,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4068335616.0,524292096.0,28787564544.0,238882816.0,23278.0,23613.0
12-04 09:39:14,0.500,0.500,99.0,0.0,0.0,0.0,0.0,204800.0,0.0,18.0,4068335616.0,524304384.0,28787806208.0,238628864.0,75362.0,25309.0
12-04 09:39:15,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4068331520.0,524304384.0,28787810304.0,238628864.0,23602.0,23886.0
12-04 09:39:16,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4068331520.0,524304384.0,28787810304.0,238628864.0,23782.0,23975.0
12-04 09:39:17,0.084,0.168,99.581,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,4068323328.0,524312576.0,28787810304.0,238628864.0,19404.0,20092.0
12-04 09:39:18,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4068446208.0,524312576.0,28787814400.0,238501888.0,22098.0,22631.0
12-04 09:39:19,4.890,3.794,91.147,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4067905536.0,524316672.0,28790509568.0,236343296.0,12017558.0,6679181.0
12-04 09:39:20,22.918,12.876,63.691,0.0,0.0,0.515,0.0,69632.0,0.0,2.0,4070113280.0,523976704.0,28785897472.0,239087616.0,3400980.0,1430465.0
12-04 09:39:21,34.176,15.432,48.649,0.785,0.0,0.959,4096.0,57192448.0,1.0,156.0,4072419328.0,522698752.0,28771639296.0,252317696.0,6012468.0,1749403.0
12-04 09:39:22,32.870,16.348,49.739,0.348,0.0,0.696,0.0,19652608.0,0.0,56.0,4072067072.0,522743808.0,28743139328.0,281124864.0,3499934.0,1488438.0
12-04 09:39:23,31.779,16.408,51.123,0.0,0.0,0.691,0.0,4329472.0,0.0,40.0,4071989248.0,522809344.0,28770549760.0,253726720.0,6104895.0,1807439.0
12-04 09:39:24,30.465,16.523,50.861,1.291,0.0,0.861,8192.0,86831104.0,2.0,177.0,4072345600.0,522842112.0,28793008128.0,230879232.0,5628871.0,1566661.0
12-04 09:39:25,16.667,10.342,60.940,11.368,0.0,0.684,4096.0,272633856.0,1.0,513.0,4072390656.0,522522624.0,28784312320.0,239849472.0,3796771.0,1655725.0
12-04 09:39:26,21.991,12.641,58.701,6.147,0.0,0.519,4096.0,148164608.0,1.0,311.0,4071821312.0,522207232.0,28782563328.0,242483200.0,5611055.0,1556676.0
12-04 09:39:27,32.578,15.244,51.568,0.087,0.0,0.523,0.0,4386816.0,0.0,40.0,4073537536.0,521805824.0,28780429312.0,243302400.0,4381342.0,1718426.0
12-04 09:39:28,32.103,16.395,50.815,0.0,0.0,0.687,0.0,2318336.0,0.0,23.0,4073226240.0,521498624.0,28783345664.0,241004544.0,5164673.0,1531584.0
12-04 09:39:29,30.789,16.316,52.105,0.088,0.0,0.702,0.0,4407296.0,0.0,46.0,4074307584.0,521117696.0,28781211648.0,242438144.0,6021360.0,1769750.0
12-04 09:39:30,31.842,16.351,51.033,0.0,0.0,0.775,0.0,2306048.0,0.0,22.0,4074250240.0,520802304.0,28783656960.0,240365568.0,3733234.0,1613843.0
12-04 09:39:31,32.031,15.885,51.302,0.087,0.0,0.694,0.0,4390912.0,0.0,42.0,4074545152.0,520413184.0,28783267840.0,240848896.0,5895999.0,1710117.0
12-04 09:39:32,31.055,16.349,51.644,0.0,0.0,0.952,0.0,4481024.0,0.0,44.0,4074319872.0,520110080.0,28787761152.0,236883968.0,5876860.0,1692947.0
12-04 09:39:33,32.164,16.595,50.556,0.0,0.0,0.684,0.0,2211840.0,0.0,23.0,4073267200.0,519749632.0,28785950720.0,240107520.0,3720077.0,1610216.0
12-04 09:39:34,30.983,16.536,51.958,0.0,0.0,0.522,0.0,4440064.0,0.0,45.0,4072128512.0,519421952.0,28791291904.0,236232704.0,6033956.0,1779159.0
12-04 09:39:35,32.873,15.186,50.992,0.173,0.0,0.777,4096.0,2314240.0,1.0,25.0,4073627648.0,519110656.0,28791169024.0,235167744.0,3556833.0,1532761.0
12-04 09:39:36,32.170,16.851,50.213,0.085,0.0,0.681,0.0,4374528.0,0.0,40.0,4072472576.0,518791168.0,28798296064.0,229515264.0,6039162.0,1779794.0
12-04 09:39:37,32.414,16.293,50.603,0.0,0.0,0.690,0.0,2269184.0,0.0,22.0,4073177088.0,518496256.0,28798349312.0,229052416.0,5651396.0,1573787.0
12-04 09:39:38,32.844,15.298,51.080,0.086,0.0,0.691,0.0,4530176.0,0.0,46.0,4072648704.0,517844992.0,28784160768.0,244420608.0,3955059.0,1735375.0
12-04 09:39:39,31.272,16.376,51.568,0.0,0.0,0.784,0.0,2252800.0,0.0,22.0,4073693184.0,517476352.0,28782055424.0,245850112.0,5793721.0,1650503.0
12-04 09:39:40,31.948,15.498,51.775,0.087,0.0,0.693,0.0,4419584.0,0.0,41.0,4074188800.0,517120000.0,28784328704.0,243437568.0,5847196.0,1678776.0
12-04 09:39:41,32.905,16.024,50.300,0.086,0.0,0.686,0.0,4427776.0,0.0,44.0,4073893888.0,516820992.0,28789170176.0,239190016.0,3990213.0,1754920.0
12-04 09:39:42,31.332,16.275,51.784,0.0,0.0,0.609,0.0,2289664.0,0.0,25.0,4073594880.0,516472832.0,28788412416.0,240594944.0,5654810.0,1569097.0
12-04 09:39:43,31.720,16.335,51.599,0.086,0.0,0.259,0.0,4415488.0,0.0,41.0,4072222720.0,516186112.0,28794241024.0,236425216.0,3974296.0,1747126.0
12-04 09:39:44,32.454,14.776,52.067,0.088,0.0,0.616,0.0,2244608.0,0.0,22.0,4075048960.0,515710976.0,28783382528.0,244932608.0,5584621.0,1534385.0
12-04 09:39:45,32.116,16.992,50.212,0.0,0.0,0.680,0.0,4427776.0,0.0,44.0,4074426368.0,515366912.0,28784803840.0,244477952.0,6071066.0,1796601.0
12-04 09:39:46,31.922,14.991,52.557,0.0,0.0,0.529,0.0,2306048.0,0.0,23.0,4075954176.0,515043328.0,28786483200.0,241594368.0,3635974.0,1569112.0
12-04 09:39:47,32.794,16.610,49.915,0.170,0.0,0.511,0.0,4354048.0,0.0,43.0,4077559808.0,514744320.0,28790829056.0,235941888.0,5945589.0,1731775.0
12-04 09:39:48,30.844,15.905,52.636,0.0,0.0,0.615,0.0,2301952.0,0.0,22.0,4076867584.0,514433024.0,28793229312.0,234545152.0,4713152.0,1597240.0
12-04 09:39:49,31.937,15.445,51.832,0.087,0.0,0.698,0.0,4358144.0,0.0,43.0,4077219840.0,514121728.0,28797571072.0,230162432.0,4953914.0,1745152.0
12-04 09:39:50,32.989,15.332,50.904,0.0,0.0,0.775,0.0,4222976.0,0.0,29.0,4076314624.0,513822720.0,28801806336.0,227131392.0,5718284.0,1609091.0
12-04 09:39:51,32.574,14.711,51.926,0.088,0.0,0.701,0.0,2560000.0,0.0,36.0,4076933120.0,513200128.0,28783292416.0,245649408.0,3824974.0,1663506.0
12-04 09:39:52,31.419,16.971,50.914,0.0,0.0,0.696,0.0,4423680.0,0.0,43.0,4077391872.0,512880640.0,28787519488.0,241283072.0,6065461.0,1795243.0
12-04 09:39:53,32.787,15.358,50.992,0.086,0.0,0.777,0.0,2207744.0,0.0,24.0,4077654016.0,512581632.0,28789665792.0,239173632.0,5627778.0,1563978.0
12-04 09:39:54,34.648,15.780,48.285,0.429,0.0,0.858,0.0,38481920.0,0.0,117.0,4077395968.0,511836160.0,28791517184.0,238325760.0,3994296.0,1752942.0
12-04 09:39:55,36.792,16.638,44.683,0.943,0.0,0.943,12288.0,74014720.0,3.0,173.0,4079951872.0,510537728.0,28789821440.0,238764032.0,5622208.0,1560053.0
12-04 09:39:56,21.575,12.414,56.164,8.733,0.0,1.113,8192.0,192888832.0,2.0,393.0,4080197632.0,510447616.0,28695797760.0,332632064.0,5766390.0,1635734.0
12-04 09:39:57,14.055,9.796,63.118,12.351,0.0,0.681,8192.0,270757888.0,2.0,536.0,4079116288.0,510455808.0,28706811904.0,322691072.0,2969504.0,1525647.0
12-04 09:39:58,17.707,11.121,62.960,7.699,0.0,0.513,4096.0,226451456.0,1.0,434.0,4078305280.0,510459904.0,28720353280.0,309956608.0,6325917.0,1605787.0
12-04 09:39:59,31.714,15.283,52.208,0.088,0.0,0.707,0.0,2174976.0,0.0,21.0,4076830720.0,510468096.0,28743233536.0,288542720.0,3568939.0,1524162.0
12-04 09:40:00,31.976,15.858,51.386,0.087,0.0,0.693,0.0,4313088.0,0.0,38.0,4076195840.0,510496768.0,28769488896.0,262893568.0,6049272.0,1781799.0
12-04 09:40:01,31.179,16.769,51.266,0.0,0.0,0.786,0.0,2203648.0,0.0,22.0,4075106304.0,510341120.0,28781375488.0,252252160.0,5703950.0,1598999.0
12-04 09:40:02,31.937,15.183,52.269,0.0,0.0,0.611,0.0,4317184.0,0.0,38.0,4073676800.0,510353408.0,28807589888.0,227454976.0,3880201.0,1695295.0
12-04 09:40:03,32.644,16.021,50.474,0.086,0.0,0.775,0.0,2404352.0,0.0,30.0,4077101056.0,509689856.0,28788191232.0,244092928.0,5820133.0,1664484.0
12-04 09:40:04,32.676,15.866,50.600,0.0,0.0,0.858,0.0,4378624.0,0.0,39.0,4077760512.0,509382656.0,28791799808.0,240132096.0,5853772.0,1681776.0
12-04 09:40:05,32.724,15.405,51.175,0.087,0.0,0.609,0.0,4415488.0,0.0,42.0,4078030848.0,509083648.0,28795604992.0,236355584.0,4003584.0,1766807.0
12-04 09:40:06,33.305,15.404,50.775,0.086,0.0,0.430,0.0,2236416.0,0.0,21.0,4077502464.0,508764160.0,28799967232.0,232841216.0,5548149.0,1521951.0
12-04 09:40:07,30.635,17.058,51.523,0.087,0.0,0.696,0.0,4403200.0,0.0,40.0,4078350336.0,508473344.0,28803772416.0,228478976.0,4016626.0,1748317.0
12-04 09:40:08,33.759,15.136,50.425,0.0,0.0,0.680,0.0,2301952.0,0.0,25.0,4080119808.0,507817984.0,28784766976.0,246370304.0,5662167.0,1595316.0
12-04 09:40:09,31.955,16.365,50.818,0.0,0.0,0.861,0.0,4452352.0,0.0,43.0,4080754688.0,507449344.0,28786536448.0,244334592.0,6003531.0,1762102.0
12-04 09:40:10,32.178,14.133,53.067,0.0,0.0,0.622,0.0,2215936.0,0.0,21.0,4080140288.0,507117568.0,28788596736.0,243220480.0,3603692.0,1543747.0
12-04 09:40:11,33.136,15.932,50.0,0.254,0.0,0.678,0.0,4444160.0,0.0,44.0,4077768704.0,506630144.0,28781940736.0,252735488.0,6007057.0,1774287.0
12-04 09:40:12,31.941,15.840,51.784,0.0,0.0,0.435,0.0,2281472.0,0.0,22.0,4084731904.0,506310656.0,28783464448.0,244568064.0,4133068.0,1584549.0
12-04 09:40:13,31.121,16.293,51.983,0.0,0.0,0.603,0.0,4444160.0,0.0,42.0,4091031552.0,505847808.0,28778012672.0,244183040.0,5506731.0,1737965.0
12-04 09:40:14,31.909,15.606,51.700,0.087,0.0,0.697,0.0,2244608.0,0.0,22.0,4094885888.0,505483264.0,28777353216.0,241352704.0,5742742.0,1623497.0
12-04 09:40:15,32.165,14.549,52.498,0.088,0.0,0.701,0.0,4423680.0,0.0,43.0,4100804608.0,504991744.0,28768665600.0,244613120.0,3932651.0,1708999.0
12-04 09:40:16,32.205,15.278,51.736,0.087,0.0,0.694,0.0,2179072.0,0.0,21.0,4103811072.0,504782848.0,28778573824.0,231907328.0,5671318.0,1592573.0
12-04 09:40:17,32.230,15.592,51.655,0.087,0.0,0.436,4096.0,4472832.0,1.0,44.0,4107960320.0,504213504.0,28765167616.0,241733632.0,3902850.0,1707532.0
12-04 09:40:18,40.189,14.310,45.073,0.0,0.0,0.428,0.0,2289664.0,0.0,22.0,4117360640.0,503799808.0,28759216128.0,238698496.0,5602025.0,1546036.0
12-04 09:40:19,31.473,16.042,51.700,0.0,0.0,0.785,0.0,4337664.0,0.0,40.0,4116594688.0,503484416.0,28764631040.0,234364928.0,4100970.0,1809486.0
12-04 09:40:20,31.791,16.710,50.985,0.086,0.0,0.428,0.0,2285568.0,0.0,23.0,4117225472.0,503181312.0,28765638656.0,233029632.0,5614037.0,1550433.0
12-04 09:40:21,33.134,15.542,50.555,0.085,0.0,0.683,0.0,4354048.0,0.0,41.0,4116193280.0,502898688.0,28770541568.0,229441536.0,5978489.0,1731589.0
12-04 09:40:22,32.028,15.405,51.697,0.0,0.0,0.870,0.0,2342912.0,0.0,24.0,4119302144.0,502239232.0,28751618048.0,245915648.0,5708483.0,1610534.0
12-04 09:40:23,31.737,16.082,51.583,0.086,0.0,0.513,0.0,4403200.0,0.0,43.0,4118806528.0,501944320.0,28755791872.0,242532352.0,3945208.0,1730918.0
12-04 09:40:24,33.107,16.893,49.576,0.085,0.0,0.340,0.0,5443584.0,0.0,34.0,4119437312.0,501633024.0,28754694144.0,243310592.0,5732259.0,1617144.0
12-04 09:40:25,31.822,16.681,50.642,0.086,0.0,0.770,0.0,4440064.0,0.0,45.0,4119588864.0,501219328.0,28754493440.0,243773440.0,5913449.0,1710657.0
12-04 09:40:26,31.976,15.511,52.166,0.0,0.0,0.347,0.0,4247552.0,0.0,34.0,4117893120.0,500924416.0,28759298048.0,240959488.0,3853133.0,1680648.0
12-04 09:40:27,32.376,15.753,51.262,0.0,0.0,0.609,0.0,2424832.0,0.0,36.0,4118298624.0,500596736.0,28761731072.0,238448640.0,5756824.0,1629931.0
12-04 09:40:28,29.877,15.114,51.406,2.636,0.0,0.967,4096.0,118919168.0,1.0,243.0,4118450176.0,500269056.0,28762832896.0,237522944.0,5916399.0,1718710.0
12-04 09:40:29,13.293,9.434,63.808,12.521,0.0,0.943,8192.0,264257536.0,2.0,501.0,4119470080.0,500285440.0,28773150720.0,226168832.0,3579794.0,1532463.0
12-04 09:40:30,14.646,10.690,63.973,10.101,0.0,0.589,8192.0,273797120.0,2.0,531.0,4119453696.0,499965952.0,28763099136.0,236556288.0,2980863.0,1535606.0
12-04 09:40:31,31.538,14.857,52.650,0.348,0.0,0.608,0.0,17883136.0,0.0,63.0,4118597632.0,499675136.0,28767723520.0,233078784.0,6392212.0,1631127.0
12-04 09:40:32,32.461,15.183,51.832,0.0,0.0,0.524,0.0,4108288.0,0.0,29.0,4117729280.0,499335168.0,28769107968.0,232902656.0,5838981.0,1672180.0
12-04 09:40:33,36.842,17.317,44.312,0.764,0.0,0.764,4096.0,64000000.0,1.0,167.0,4118781952.0,498282496.0,28770787328.0,231223296.0,5806739.0,1647423.0
12-04 09:40:34,32.137,15.499,51.489,0.175,0.0,0.701,0.0,13348864.0,0.0,52.0,4119490560.0,497987584.0,28712214528.0,289382400.0,3772965.0,1631328.0
12-04 09:40:35,30.870,16.609,51.565,0.174,0.0,0.783,0.0,4329472.0,0.0,41.0,4118908928.0,498032640.0,28739416064.0,262717440.0,5932325.0,1730893.0
12-04 09:40:36,31.976,15.251,51.646,0.087,0.0,1.040,0.0,4177920.0,0.0,29.0,4119961600.0,498040832.0,28763254784.0,237817856.0,5193597.0,1637713.0
12-04 09:40:37,32.496,15.078,51.733,0.0,0.0,0.693,0.0,2424832.0,0.0,31.0,4119281664.0,497721344.0,28766212096.0,235859968.0,4310755.0,1598180.0
12-04 09:40:38,31.461,15.903,51.772,0.086,0.0,0.778,0.0,4341760.0,0.0,40.0,4118376448.0,497414144.0,28769423360.0,233861120.0,6079713.0,1790831.0
12-04 09:40:39,32.208,15.671,51.429,0.087,0.0,0.606,0.0,2289664.0,0.0,22.0,4118970368.0,497111040.0,28772667392.0,230326272.0,3610900.0,1556361.0
12-04 09:40:40,31.217,16.261,51.478,0.087,0.0,0.957,0.0,4354048.0,0.0,42.0,4118228992.0,496742400.0,28769939456.0,234164224.0,6013480.0,1761068.0
12-04 09:40:41,32.225,16.368,50.554,0.171,0.0,0.682,0.0,2310144.0,0.0,25.0,4118736896.0,496439296.0,28772245504.0,231653376.0,5613252.0,1544796.0
12-04 09:40:42,31.374,16.249,51.599,0.086,0.0,0.691,4096.0,4362240.0,1.0,44.0,4118962176.0,496128000.0,28775583744.0,228401152.0,3986357.0,1756964.0
12-04 09:40:43,31.727,15.425,52.235,0.0,0.0,0.613,0.0,2347008.0,0.0,22.0,4119101440.0,495493120.0,28758634496.0,245846016.0,5624195.0,1560958.0
12-04 09:40:44,31.948,15.238,51.861,0.0,0.0,0.952,0.0,4358144.0,0.0,42.0,4120547328.0,495202304.0,28760977408.0,242348032.0,6040487.0,1775651.0
12-04 09:40:45,33.391,15.693,50.218,0.174,0.0,0.523,0.0,17399808.0,0.0,60.0,4119506944.0,494661632.0,28758319104.0,246587392.0,3578819.0,1534761.0
12-04 09:40:46,36.815,17.058,44.473,0.957,0.0,0.696,4096.0,80584704.0,1.0,201.0,4121124864.0,493355008.0,28759343104.0,245252096.0,6045711.0,1788788.0
12-04 09:40:47,35.534,14.770,48.393,0.608,0.0,0.695,0.0,38858752.0,0.0,126.0,4119629824.0,493125632.0,28671004672.0,335314944.0,3621565.0,1554147.0
12-04 09:40:48,31.873,16.323,50.859,0.086,0.0,0.859,0.0,4317184.0,0.0,38.0,4119425024.0,493137920.0,28697608192.0,308903936.0,6048608.0,1784011.0
12-04 09:40:49,30.661,16.035,52.599,0.0,0.0,0.705,0.0,2154496.0,0.0,19.0,4118511616.0,493154304.0,28720197632.0,287211520.0,5600624.0,1550416.0
12-04 09:40:50,31.186,16.667,51.375,0.086,0.0,0.687,0.0,4337664.0,0.0,38.0,4117110784.0,493182976.0,28748001280.0,260780032.0,3963603.0,1734098.0
12-04 09:40:51,32.180,16.176,51.125,0.0,0.0,0.519,0.0,2187264.0,0.0,22.0,4118552576.0,493199360.0,28769017856.0,238305280.0,5703097.0,1590866.0
12-04 09:40:52,31.675,16.143,51.483,0.0,0.0,0.698,0.0,4460544.0,0.0,44.0,4119433216.0,492879872.0,28774187008.0,232574976.0,5952741.0,1739127.0
12-04 09:40:53,30.903,16.059,52.257,0.087,0.0,0.694,0.0,2179072.0,0.0,24.0,4118695936.0,492572672.0,28776267776.0,231538688.0,3661546.0,1583429.0
12-04 09:40:54,32.439,15.744,51.038,0.173,0.0,0.606,0.0,4415488.0,0.0,44.0,4118069248.0,492249088.0,28781019136.0,227737600.0,6032074.0,1774575.0
12-04 09:40:55,32.192,15.668,51.455,0.0,0.0,0.685,4096.0,2306048.0,1.0,25.0,4120350720.0,491614208.0,28761952256.0,245157888.0,3726622.0,1601728.0
12-04 09:40:56,32.174,15.652,51.391,0.087,0.0,0.696,0.0,4317184.0,0.0,39.0,4118753280.0,491515904.0,28777926656.0,230879232.0,5872835.0,1694020.0
12-04 09:40:57,31.675,15.358,52.094,0.0,0.0,0.873,0.0,4231168.0,0.0,32.0,4119928832.0,490889216.0,28761763840.0,246493184.0,5860656.0,1689771.0
12-04 09:40:58,32.785,16.090,50.692,0.0,0.0,0.433,0.0,2523136.0,0.0,35.0,4120027136.0,490622976.0,28764520448.0,243904512.0,3725658.0,1615993.0
12-04 09:40:59,30.589,16.551,51.733,0.087,0.0,1.040,4096.0,4349952.0,1.0,46.0,4118663168.0,490381312.0,28768604160.0,241426432.0,6067832.0,1794174.0
12-04 09:41:00,31.570,15.351,51.605,0.867,0.0,0.607,0.0,62193664.0,0.0,138.0,4120104960.0,490086400.0,28768960512.0,239923200.0,5581104.0,1531030.0
12-04 09:41:01,18.750,10.590,58.681,11.372,0.0,0.608,8192.0,266534912.0,2.0,500.0,4121161728.0,489787392.0,28761714688.0,246411264.0,3767288.0,1641687.0
12-04 09:41:02,14.444,9.231,64.188,11.538,0.0,0.598,12288.0,273924096.0,3.0,549.0,4119826432.0,489799680.0,28773990400.0,235458560.0,5011345.0,1555014.0
12-04 09:41:03,27.001,13.720,56.816,1.671,0.0,0.792,0.0,72077312.0,0.0,161.0,4119986176.0,489537536.0,28774625280.0,234926080.0,4443199.0,1664399.0
12-04 09:41:04,33.049,15.115,51.067,0.0,0.0,0.769,0.0,2174976.0,0.0,22.0,4118495232.0,489259008.0,28777570304.0,233750528.0,5586480.0,1529928.0
12-04 09:41:05,31.743,16.045,51.431,0.173,0.0,0.607,4096.0,4472832.0,1.0,45.0,4117577728.0,489009152.0,28782391296.0,230096896.0,6076323.0,1815179.0
12-04 09:41:06,32.520,14.908,51.962,0.0,0.0,0.610,0.0,2187264.0,0.0,23.0,4118970368.0,488734720.0,28782067712.0,229302272.0,3527639.0,1504979.0
12-04 09:41:07,32.846,16.251,50.129,0.0,0.0,0.774,0.0,4481024.0,0.0,45.0,4119011328.0,488144896.0,28766998528.0,244920320.0,6090537.0,1802490.0
12-04 09:41:08,31.684,15.712,51.736,0.087,0.0,0.781,0.0,2322432.0,0.0,24.0,4118233088.0,487862272.0,28769665024.0,243314688.0,5677061.0,1595177.0
12-04 09:41:09,32.618,15.365,51.245,0.086,0.0,0.687,0.0,4349952.0,0.0,43.0,4118573056.0,487567360.0,28770938880.0,241995776.0,3947017.0,1732683.0
12-04 09:41:10,32.294,15.844,50.996,0.0,0.0,0.866,0.0,2330624.0,0.0,25.0,4118798336.0,487280640.0,28772007936.0,240988160.0,5713558.0,1601675.0
12-04 09:41:11,31.865,15.976,51.209,0.173,0.0,0.777,0.0,4390912.0,0.0,47.0,4116344832.0,486862848.0,28765609984.0,250257408.0,3877435.0,1693196.0
12-04 09:41:12,31.456,16.291,51.560,0.0,0.0,0.693,0.0,4423680.0,0.0,40.0,4117061632.0,486572032.0,28770099200.0,245342208.0,5867989.0,1679182.0
12-04 09:41:13,34.486,15.008,49.831,0.0,0.0,0.675,0.0,2240512.0,0.0,25.0,4117798912.0,486285312.0,28771700736.0,243290112.0,5764961.0,1633216.0
12-04 09:41:14,31.304,15.739,52.087,0.087,0.0,0.783,0.0,4456448.0,0.0,42.0,4117811200.0,485994496.0,28776124416.0,239144960.0,4035473.0,1772195.0
12-04 09:41:15,32.474,15.722,50.859,0.0,0.0,0.945,12288.0,2187264.0,2.0,22.0,4117676032.0,485703680.0,28778692608.0,237002752.0,5587787.0,1534918.0
12-04 09:41:16,31.866,15.405,51.761,0.088,0.0,0.880,0.0,4489216.0,0.0,46.0,4119498752.0,485421056.0,28780986368.0,233168896.0,5191368.0,1780148.0
12-04 09:41:17,31.593,14.779,52.743,0.177,0.0,0.708,0.0,2207744.0,0.0,26.0,4118261760.0,485126144.0,28784607232.0,231079936.0,4485486.0,1560390.0
12-04 09:41:18,31.469,15.909,51.836,0.0,0.0,0.787,0.0,4513792.0,0.0,48.0,4117975040.0,484847616.0,28788699136.0,227553280.0,5970265.0,1745765.0
12-04 09:41:19,31.642,14.875,52.794,0.086,0.0,0.602,0.0,4509696.0,0.0,50.0,4119633920.0,484270080.0,28770709504.0,244461568.0,5518244.0,1359679.0
12-04 09:41:20,32.474,12.027,55.412,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,4121137152.0,483991552.0,28775522304.0,238424064.0,603722.0,326361.0
12-04 09:41:21,31.904,12.864,55.060,0.172,0.0,0.0,0.0,6623232.0,0.0,62.0,4121374720.0,483741696.0,28780982272.0,232976384.0,514751.0,255298.0
12-04 09:41:22,32.704,11.931,55.279,0.086,0.0,0.0,0.0,6574080.0,0.0,60.0,4119941120.0,483311616.0,28775108608.0,240713728.0,458995.0,251914.0
12-04 09:41:23,32.195,12.810,54.825,0.171,0.0,0.0,0.0,6574080.0,0.0,64.0,4120125440.0,483053568.0,28781182976.0,234713088.0,461310.0,252559.0
12-04 09:41:24,31.841,13.260,54.730,0.169,0.0,0.0,0.0,6565888.0,0.0,61.0,4121800704.0,482754560.0,28786634752.0,227885056.0,464253.0,257888.0
12-04 09:41:25,32.632,10.965,56.316,0.088,0.0,0.0,0.0,6627328.0,0.0,65.0,4122607616.0,482156544.0,28771381248.0,242929664.0,463611.0,258718.0
12-04 09:41:26,32.502,12.124,55.202,0.172,0.0,0.0,0.0,10047488.0,0.0,73.0,4123742208.0,481861632.0,28773322752.0,240148480.0,461153.0,254023.0
12-04 09:41:27,28.302,8.919,61.407,1.286,0.0,0.086,0.0,75616256.0,0.0,226.0,4123152384.0,480776192.0,28771676160.0,243470336.0,463780.0,254151.0
12-04 09:41:28,4.090,0.918,93.907,1.085,0.0,0.0,4096.0,58884096.0,1.0,150.0,4125057024.0,480374784.0,28666986496.0,346656768.0,24064.0,25342.0
12-04 09:41:29,0.251,0.251,99.331,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4125048832.0,480382976.0,28666986496.0,346656768.0,24567.0,22711.0
12-04 09:41:30,0.084,0.418,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4125044736.0,480382976.0,28666990592.0,346656768.0,21744.0,21543.0
12-04 09:41:31,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4125044736.0,480382976.0,28666990592.0,346656768.0,20113.0,20336.0
12-04 09:41:32,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4125040640.0,480382976.0,28666994688.0,346656768.0,22976.0,25392.0
12-04 09:41:33,0.672,1.175,89.337,8.816,0.0,0.0,12288.0,262729728.0,3.0,493.0,4125036544.0,480395264.0,28667015168.0,346628096.0,4100911.0,2232690.0
12-04 09:41:34,16.724,10.806,61.578,10.377,0.0,0.515,4096.0,264949760.0,1.0,471.0,4122226688.0,480399360.0,28678729728.0,337719296.0,10929164.0,5459921.0
12-04 09:41:35,30.691,15.601,52.771,0.256,0.0,0.682,0.0,7852032.0,0.0,62.0,4120862720.0,480411648.0,28701634560.0,316166144.0,3655787.0,1630641.0
12-04 09:41:36,31.142,16.436,51.471,0.087,0.0,0.865,0.0,4313088.0,0.0,38.0,4120281088.0,480415744.0,28727988224.0,290390016.0,6092571.0,1851103.0
12-04 09:41:37,32.455,16.737,50.297,0.0,0.0,0.510,0.0,2146304.0,0.0,19.0,4120178688.0,480436224.0,28751949824.0,266510336.0,4825947.0,1747948.0
12-04 09:41:38,31.849,16.610,50.771,0.086,0.0,0.685,0.0,2191360.0,0.0,22.0,4105547776.0,480444416.0,28774113280.0,258969600.0,4858804.0,1689652.0
12-04 09:41:39,33.073,14.931,51.389,0.0,0.0,0.608,0.0,4333568.0,0.0,43.0,4107010048.0,480456704.0,28799700992.0,231907328.0,6095673.0,1858062.0
12-04 09:41:40,32.982,15.831,50.220,0.264,0.0,0.704,16384.0,26583040.0,4.0,86.0,4107603968.0,479776768.0,28794114048.0,237580288.0,5684902.0,1632278.0
12-04 09:41:41,35.228,17.054,45.995,0.861,0.0,0.861,4096.0,55123968.0,1.0,162.0,4106997760.0,478998528.0,28731375616.0,301703168.0,3923600.0,1764089.0
12-04 09:41:42,31.701,16.495,50.859,0.0,0.0,0.945,0.0,2277376.0,0.0,25.0,4106002432.0,479014912.0,28754956288.0,279101440.0,6114361.0,1871615.0
12-04 09:41:43,32.084,16.216,51.177,0.0,0.0,0.523,0.0,2150400.0,0.0,19.0,4105781248.0,479019008.0,28778418176.0,255856640.0,5762748.0,1681410.0
12-04 09:41:44,32.052,16.157,51.004,0.087,0.0,0.699,0.0,4317184.0,0.0,39.0,4105904128.0,479031296.0,28804669440.0,229470208.0,6175308.0,1897126.0
12-04 09:41:45,31.665,16.048,51.682,0.0,0.0,0.604,0.0,2281472.0,0.0,23.0,4108042240.0,478633984.0,28799270912.0,233127936.0,3640672.0,1606362.0
12-04 09:41:46,32.066,16.249,50.821,0.086,0.0,0.778,0.0,4472832.0,0.0,46.0,4107657216.0,478187520.0,28790829056.0,242401280.0,6253096.0,1934613.0
12-04 09:41:47,31.783,15.935,51.507,0.086,0.0,0.689,0.0,2220032.0,0.0,24.0,4107632640.0,477904896.0,28791001088.0,242536448.0,5763237.0,1669703.0
12-04 09:41:48,31.955,16.796,50.732,0.086,0.0,0.431,0.0,2269184.0,0.0,22.0,4107034624.0,477614080.0,28795019264.0,239407104.0,5848521.0,1741194.0
12-04 09:41:49,32.115,15.492,51.610,0.0,0.0,0.783,0.0,4390912.0,0.0,42.0,4107481088.0,477339648.0,28797493248.0,236761088.0,6115819.0,1865020.0
12-04 09:41:50,31.959,16.667,50.687,0.0,0.0,0.687,0.0,2265088.0,0.0,23.0,4106858496.0,477028352.0,28799045632.0,236142592.0,3667145.0,1631825.0
12-04 09:41:51,32.010,16.480,50.733,0.173,0.0,0.604,0.0,4313088.0,0.0,40.0,4107821056.0,476745728.0,28801732608.0,232775680.0,6237075.0,1924893.0
12-04 09:41:52,32.028,15.666,51.610,0.0,0.0,0.696,0.0,2174976.0,0.0,21.0,4107972608.0,476459008.0,28805107712.0,229535744.0,5745741.0,1684752.0
12-04 09:41:53,30.817,16.155,52.151,0.088,0.0,0.790,0.0,4280320.0,0.0,41.0,4108288000.0,476135424.0,28806963200.0,227688448.0,6060271.0,1843676.0
12-04 09:41:54,32.469,17.238,49.289,0.0,0.0,1.004,0.0,2224128.0,0.0,27.0,4107997184.0,475844608.0,28808921088.0,226312192.0,3844649.0,1720059.0
12-04 09:41:55,32.077,15.688,51.621,0.0,0.0,0.613,0.0,2170880.0,0.0,22.0,4108804096.0,475254784.0,28790738944.0,244277248.0,5790062.0,1691831.0
12-04 09:41:56,33.247,13.976,51.736,0.087,0.0,0.955,0.0,4317184.0,0.0,40.0,4110376960.0,474980352.0,28794552320.0,239165440.0,6184962.0,1908557.0
12-04 09:41:57,32.679,15.358,51.024,0.0,0.0,0.939,0.0,2158592.0,0.0,19.0,4109770752.0,474685440.0,28797362176.0,237256704.0,4614972.0,1652308.0
12-04 09:41:58,31.512,17.250,50.470,0.0,0.0,0.769,0.0,4333568.0,0.0,40.0,4109320192.0,474406912.0,28799774720.0,235573248.0,5327884.0,1938969.0
12-04 09:41:59,32.294,15.758,51.169,0.173,0.0,0.606,0.0,2220032.0,0.0,26.0,4108300288.0,474136576.0,28804628480.0,232009728.0,5776181.0,1688412.0
12-04 09:42:00,31.034,16.724,51.207,0.0,0.0,1.034,0.0,4132864.0,0.0,30.0,4109647872.0,473837568.0,28803633152.0,231956480.0,5802798.0,1703039.0
12-04 09:42:01,33.017,15.517,50.862,0.0,0.0,0.603,0.0,2396160.0,0.0,32.0,4108787712.0,473575424.0,28807827456.0,228884480.0,4040309.0,1827981.0
12-04 09:42:02,39.862,13.719,45.729,0.086,0.0,0.604,0.0,2170880.0,0.0,21.0,4107587584.0,473300992.0,28808826880.0,229359616.0,5542714.0,1561340.0
12-04 09:42:03,32.635,15.096,51.222,0.0,0.0,1.047,0.0,4206592.0,0.0,35.0,4107997184.0,472907776.0,28805271552.0,232898560.0,6090579.0,1852369.0
12-04 09:42:04,32.678,15.398,50.385,0.855,0.0,0.684,4096.0,57020416.0,1.0,134.0,4109922304.0,472641536.0,28805644288.0,230866944.0,6161531.0,1899779.0
12-04 09:42:05,23.736,13.196,53.642,8.312,0.0,1.114,8192.0,264327168.0,2.0,512.0,4109127680.0,472334336.0,28797939712.0,239673344.0,4820019.0,1749714.0
12-04 09:42:06,14.609,9.478,63.391,11.739,0.0,0.783,8192.0,267501568.0,2.0,516.0,4108693504.0,472342528.0,28810731520.0,227307520.0,4125786.0,1680838.0
12-04 09:42:07,27.778,14.731,54.545,2.104,0.0,0.842,0.0,93605888.0,0.0,185.0,4107771904.0,472059904.0,28811587584.0,227655680.0,2368084.0,1654031.0
12-04 09:42:08,32.592,15.825,50.813,0.0,0.0,0.770,0.0,2396160.0,0.0,33.0,4108521472.0,471482368.0,28793618432.0,245452800.0,2759305.0,1785808.0
12-04 09:42:09,30.769,15.473,53.050,0.0,0.0,0.707,0.0,2162688.0,0.0,20.0,4110983168.0,471195648.0,28794011648.0,242884608.0,3733386.0,1652308.0
12-04 09:42:10,32.522,15.652,50.783,0.087,0.0,0.957,0.0,4325376.0,0.0,40.0,4109316096.0,470945792.0,28799877120.0,238936064.0,7821212.0,1913448.0
12-04 09:42:11,32.227,15.109,51.965,0.087,0.0,0.611,0.0,2166784.0,0.0,21.0,4108849152.0,470691840.0,28801220608.0,238313472.0,6093421.0,1635406.0
12-04 09:42:12,32.075,16.724,50.086,0.172,0.0,0.943,0.0,4349952.0,0.0,40.0,4108918784.0,470446080.0,28806778880.0,232931328.0,8229126.0,1910950.0
12-04 09:42:13,32.754,15.725,50.738,0.0,0.0,0.782,0.0,2162688.0,0.0,20.0,4108578816.0,470171648.0,28809572352.0,230752256.0,7810617.0,1709602.0
12-04 09:42:14,31.173,15.587,52.715,0.0,0.0,0.525,0.0,3244032.0,0.0,27.0,4107497472.0,469905408.0,28813758464.0,227913728.0,5673428.0,1616046.0
12-04 09:42:15,31.948,15.844,51.255,0.0,0.0,0.952,0.0,3252224.0,0.0,36.0,4109869056.0,469344256.0,28794314752.0,245547008.0,6225200.0,1925975.0
12-04 09:42:16,32.707,16.225,50.299,0.085,0.0,0.683,0.0,3137536.0,0.0,38.0,4110241792.0,469061632.0,28794830848.0,244940800.0,3918069.0,1769133.0
12-04 09:42:17,32.819,15.938,50.471,0.171,0.0,0.600,0.0,2170880.0,0.0,22.0,4108566528.0,468795392.0,28800155648.0,241557504.0,5713799.0,1654810.0
12-04 09:42:18,31.620,15.854,51.568,0.0,0.0,0.958,0.0,4317184.0,0.0,40.0,4109303808.0,468516864.0,28801802240.0,239452160.0,6211087.0,1915794.0
12-04 09:42:19,32.446,15.622,51.416,0.0,0.0,0.515,0.0,2162688.0,0.0,20.0,4108443648.0,468172800.0,28800126976.0,242331648.0,3752414.0,1675615.0
12-04 09:42:20,32.959,16.221,50.302,0.0,0.0,0.518,0.0,2158592.0,0.0,21.0,4108308480.0,467906560.0,28802482176.0,240377856.0,5847594.0,1721444.0
12-04 09:42:21,31.278,15.419,52.423,0.088,0.0,0.793,0.0,4321280.0,0.0,39.0,4108959744.0,467640320.0,28806242304.0,236232704.0,6088761.0,1848191.0
12-04 09:42:22,32.628,14.727,51.764,0.0,0.0,0.882,0.0,2191360.0,0.0,22.0,4109733888.0,467320832.0,28804583424.0,237436928.0,5707330.0,1646934.0
12-04 09:42:23,31.837,16.681,50.296,0.169,0.0,1.016,4096.0,4333568.0,1.0,41.0,4108300288.0,467062784.0,28809072640.0,234639360.0,6217946.0,1913024.0
12-04 09:42:24,32.454,15.567,51.363,0.088,0.0,0.528,0.0,10014720.0,0.0,39.0,4108464128.0,466788352.0,28816625664.0,227196928.0,3662623.0,1635461.0
12-04 09:42:25,38.194,15.451,44.705,0.955,0.0,0.694,4096.0,78061568.0,1.0,173.0,4108251136.0,465461248.0,28805742592.0,239620096.0,5804038.0,1704728.0
12-04 09:42:26,35.598,17.025,45.916,0.688,0.0,0.774,4096.0,55193600.0,1.0,183.0,4108656640.0,464924672.0,28704411648.0,341082112.0,6190469.0,1893276.0
12-04 09:42:27,31.688,16.450,51.429,0.0,0.0,0.433,0.0,2158592.0,0.0,21.0,4108099584.0,464941056.0,28726910976.0,319123456.0,5769242.0,1687487.0
12-04 09:42:28,31.266,16.365,51.593,0.0,0.0,0.775,0.0,4100096.0,0.0,26.0,4106866688.0,464949248.0,28754026496.0,293232640.0,3947253.0,1777381.0
12-04 09:42:29,31.737,16.595,50.727,0.171,0.0,0.770,0.0,2416640.0,0.0,35.0,4107333632.0,464969728.0,28775555072.0,271216640.0,6017166.0,1814272.0
12-04 09:42:30,31.885,16.421,51.173,0.0,0.0,0.521,0.0,2195456.0,0.0,22.0,4107636736.0,464977920.0,28799528960.0,246931456.0,5722793.0,1658823.0
12-04 09:42:31,31.389,16.724,50.772,0.0,0.0,1.115,0.0,4321280.0,0.0,40.0,4108726272.0,464711680.0,28803735552.0,241901568.0,6251309.0,1935274.0
12-04 09:42:32,32.674,16.251,50.817,0.0,0.0,0.258,0.0,2170880.0,0.0,23.0,4105003008.0,464498688.0,28809756672.0,239816704.0,3736754.0,1673118.0
12-04 09:42:33,31.040,16.767,51.161,0.172,0.0,0.860,0.0,4202496.0,0.0,35.0,4105441280.0,464216064.0,28816506880.0,232910848.0,6030253.0,1823565.0
12-04 09:42:34,33.448,15.180,50.429,0.086,0.0,0.858,0.0,2314240.0,0.0,31.0,4106465280.0,463921152.0,28817907712.0,230780928.0,5856741.0,1734574.0
12-04 09:42:35,32.506,16.424,50.299,0.0,0.0,0.770,0.0,2162688.0,0.0,22.0,4105809920.0,463626240.0,28821004288.0,228634624.0,5851860.0,1714974.0
12-04 09:42:36,31.076,16.580,51.476,0.087,0.0,0.781,0.0,4341760.0,0.0,40.0,4106555392.0,463065088.0,28804497408.0,244957184.0,4108557.0,1879917.0
12-04 09:42:37,23.439,13.601,54.149,7.870,0.0,0.941,0.0,245043200.0,0.0,464.0,4106940416.0,463065088.0,28819718144.0,229351424.0,5793327.0,1691862.0
12-04 09:42:38,15.128,11.026,60.769,12.308,0.0,0.769,0.0,266338304.0,0.0,502.0,4106137600.0,462782464.0,28810424320.0,239730688.0,5305486.0,1696546.0
12-04 09:42:39,21.854,13.010,57.823,6.463,0.0,0.850,0.0,164466688.0,0.0,349.0,4108345344.0,462512128.0,28807548928.0,240668672.0,6138127.0,1625248.0
12-04 09:42:40,30.957,17.043,51.217,0.174,0.0,0.609,0.0,4104192.0,0.0,29.0,4108095488.0,462229504.0,28812451840.0,236298240.0,3805000.0,1703556.0
12-04 09:42:41,32.277,16.524,50.428,0.0,0.0,0.771,0.0,2387968.0,0.0,32.0,4106899456.0,461950976.0,28814815232.0,235409408.0,6092593.0,1864507.0
12-04 09:42:42,31.621,15.146,52.170,0.0,0.0,1.063,0.0,2162688.0,0.0,21.0,4108632064.0,461668352.0,28816531456.0,232243200.0,5750590.0,1666120.0
12-04 09:42:43,31.906,16.084,51.399,0.0,0.0,0.612,0.0,4325376.0,0.0,39.0,4107563008.0,461393920.0,28821827584.0,228290560.0,6250568.0,1947881.0
12-04 09:42:44,32.590,15.866,51.029,0.0,0.0,0.515,0.0,2158592.0,0.0,20.0,4109299712.0,461123584.0,28822310912.0,226340864.0,3735108.0,1665065.0
12-04 09:42:45,32.504,15.695,50.858,0.172,0.0,0.772,0.0,4198400.0,0.0,36.0,4107161600.0,460562432.0,28807553024.0,243798016.0,6000440.0,1799061.0
12-04 09:42:46,33.012,14.799,51.489,0.088,0.0,0.613,0.0,2310144.0,0.0,29.0,4108431360.0,460312576.0,28808765440.0,241565696.0,5907950.0,1760194.0
12-04 09:42:47,31.095,15.813,52.385,0.0,0.0,0.707,0.0,2158592.0,0.0,20.0,4108627968.0,460038144.0,28811804672.0,238604288.0,3690078.0,1645530.0
12-04 09:42:48,36.797,16.780,44.719,0.596,0.0,1.107,8192.0,58572800.0,2.0,163.0,4108750848.0,459026432.0,28754399232.0,296898560.0,6260890.0,1946434.0
12-04 09:42:49,32.302,16.065,50.859,0.086,0.0,0.687,0.0,2240512.0,0.0,23.0,4106305536.0,459046912.0,28778037248.0,275685376.0,5687799.0,1627711.0
12-04 09:42:50,32.363,16.866,50.0,0.0,0.0,0.771,0.0,4186112.0,0.0,34.0,4106928128.0,459051008.0,28802842624.0,250253312.0,6011308.0,1803046.0
12-04 09:42:51,31.643,15.997,51.923,0.0,0.0,0.437,0.0,2277376.0,0.0,25.0,4108324864.0,459075584.0,28825497600.0,226177024.0,4520442.0,1824861.0
12-04 09:42:52,31.162,16.021,52.025,0.176,0.0,0.616,0.0,2191360.0,0.0,25.0,4107968512.0,458522624.0,28808294400.0,244289536.0,5225420.0,1679733.0
12-04 09:42:53,33.391,15.304,50.522,0.087,0.0,0.696,0.0,4317184.0,0.0,40.0,4108349440.0,458227712.0,28809134080.0,243363840.0,6146090.0,1859582.0
12-04 09:42:54,31.680,15.927,51.784,0.0,0.0,0.609,0.0,2220032.0,0.0,22.0,4109193216.0,457949184.0,28811345920.0,240586752.0,5666774.0,1649084.0
12-04 09:42:55,30.416,16.976,51.901,0.088,0.0,0.619,0.0,6647808.0,0.0,50.0,4107075584.0,457699328.0,28814344192.0,239955968.0,4237971.0,1934395.0
12-04 09:42:56,36.766,17.702,44.085,0.596,0.0,0.851,4096.0,68718592.0,1.0,158.0,4108062720.0,456708096.0,28818518016.0,235786240.0,5740181.0,1681412.0
12-04 09:42:57,32.867,15.822,50.524,0.087,0.0,0.699,0.0,10498048.0,0.0,49.0,4106432512.0,456622080.0,28765708288.0,290312192.0,5832470.0,1703527.0
12-04 09:42:58,31.939,16.823,50.384,0.085,0.0,0.769,0.0,4325376.0,0.0,41.0,4106190848.0,456658944.0,28790841344.0,265383936.0,6165874.0,1887644.0
12-04 09:42:59,32.625,16.228,50.552,0.085,0.0,0.510,0.0,2179072.0,0.0,20.0,4105662464.0,456658944.0,28815286272.0,241467392.0,3742645.0,1678913.0
12-04 09:43:00,31.076,16.840,50.781,0.087,0.0,1.215,0.0,4308992.0,0.0,39.0,4106158080.0,456380416.0,28819021824.0,237514752.0,6180614.0,1909083.0
12-04 09:43:01,31.398,15.743,52.067,0.0,0.0,0.792,0.0,2150400.0,0.0,20.0,4106530816.0,456065024.0,28817301504.0,239177728.0,5684521.0,1619037.0
12-04 09:43:02,30.536,16.869,51.471,0.087,0.0,1.038,0.0,4194304.0,0.0,33.0,4105900032.0,455798784.0,28823883776.0,233492480.0,5916547.0,1767868.0
12-04 09:43:03,31.743,16.826,50.650,0.0,0.0,0.781,0.0,2277376.0,0.0,26.0,4107223040.0,455524352.0,28825198592.0,231129088.0,4015923.0,1811282.0
12-04 09:43:04,33.872,15.064,50.128,0.085,0.0,0.851,0.0,2183168.0,0.0,24.0,4105859072.0,455258112.0,28828401664.0,229556224.0,5780698.0,1686691.0
12-04 09:43:05,31.207,16.724,51.034,0.086,0.0,0.948,0.0,4317184.0,0.0,40.0,4107022336.0,454733824.0,28811780096.0,245538816.0,6124389.0,1874130.0
12-04 09:43:06,32.905,15.424,50.728,0.086,0.0,0.857,0.0,2146304.0,0.0,20.0,4107124736.0,454463488.0,28813697024.0,243789824.0,5798308.0,1692369.0
12-04 09:43:07,32.590,16.810,49.828,0.0,0.0,0.772,20480.0,4321280.0,3.0,42.0,4105863168.0,454172672.0,28815806464.0,243232768.0,4098066.0,1851432.0
12-04 09:43:08,32.161,15.952,50.943,0.0,0.0,0.943,0.0,2187264.0,0.0,23.0,4107464704.0,453906432.0,28817313792.0,240390144.0,5818480.0,1722565.0
12-04 09:43:09,31.197,15.556,49.573,2.564,0.0,1.111,8192.0,152633344.0,2.0,307.0,4108496896.0,453627904.0,28815581184.0,241369088.0,5796239.0,1702774.0
12-04 09:43:10,15.744,10.554,61.246,11.765,0.0,0.692,8192.0,268660736.0,2.0,541.0,4109271040.0,453636096.0,28828270592.0,227897344.0,5933938.0,1762864.0
12-04 09:43:11,16.207,11.293,62.155,9.828,0.0,0.517,4096.0,259362816.0,1.0,498.0,4108722176.0,453361664.0,28821377024.0,235614208.0,4060478.0,1761959.0
12-04 09:43:12,31.332,16.275,51.523,0.0,0.0,0.870,0.0,2166784.0,0.0,23.0,4108382208.0,453091328.0,28823986176.0,233615360.0,3534814.0,1647477.0
12-04 09:43:13,32.038,15.717,51.468,0.086,0.0,0.691,0.0,2183168.0,0.0,23.0,4107194368.0,452820992.0,28827385856.0,231673856.0,2484265.0,1708457.0
12-04 09:43:14,33.706,15.477,50.215,0.086,0.0,0.516,8192.0,4317184.0,1.0,39.0,4107399168.0,452550656.0,28831449088.0,227676160.0,2009878.0,1818851.0
12-04 09:43:15,31.429,16.364,51.082,0.087,0.0,1.039,0.0,2191360.0,0.0,23.0,4107190272.0,452284416.0,28833390592.0,226209792.0,7724542.0,1648825.0
12-04 09:43:16,33.391,14.522,51.130,0.0,0.0,0.957,0.0,4321280.0,0.0,41.0,4105285632.0,451952640.0,28833021952.0,228814848.0,8196523.0,1903321.0
12-04 09:43:17,31.374,16.422,51.426,0.086,0.0,0.691,0.0,2183168.0,0.0,21.0,4106018816.0,451678208.0,28834795520.0,226582528.0,6755376.0,1650115.0
12-04 09:43:18,30.837,15.859,52.335,0.176,0.0,0.793,0.0,7712768.0,0.0,49.0,4107304960.0,451137536.0,28820799488.0,239833088.0,7079826.0,1850093.0
12-04 09:43:19,35.574,17.872,45.362,0.511,0.0,0.681,4096.0,55549952.0,1.0,151.0,4107390976.0,450228224.0,28814471168.0,246984704.0,5884227.0,1743000.0
12-04 09:43:20,37.879,17.003,43.098,0.758,0.0,1.263,4096.0,61779968.0,1.0,162.0,4107153408.0,449486848.0,28711542784.0,350892032.0,5706108.0,1650974.0
12-04 09:43:21,33.612,16.388,49.331,0.084,0.0,0.585,0.0,4358144.0,0.0,46.0,4106780672.0,449527808.0,28736495616.0,326270976.0,6276243.0,1920727.0
12-04 09:43:22,32.671,15.817,50.821,0.0,0.0,0.691,12288.0,2154496.0,2.0,19.0,4106432512.0,449531904.0,28759678976.0,303431680.0,3685202.0,1659417.0
12-04 09:43:23,31.583,16.954,50.344,0.086,0.0,1.033,0.0,4120576.0,0.0,29.0,4105035776.0,449548288.0,28785692672.0,278798336.0,5969372.0,1789098.0
12-04 09:43:24,32.504,15.866,50.772,0.0,0.0,0.858,0.0,2396160.0,0.0,34.0,4106125312.0,449572864.0,28807700480.0,255676416.0,6030795.0,1827436.0
12-04 09:43:25,33.105,15.569,50.556,0.086,0.0,0.684,0.0,2150400.0,0.0,20.0,4105396224.0,449581056.0,28832968704.0,231129088.0,5697762.0,1641896.0
12-04 09:43:26,32.214,16.451,50.904,0.0,0.0,0.431,0.0,4374528.0,0.0,42.0,4105003008.0,449331200.0,28837752832.0,226988032.0,4223646.0,1909011.0
12-04 09:43:27,32.208,15.758,51.169,0.087,0.0,0.779,0.0,2203648.0,0.0,25.0,4106907648.0,448802816.0,28816388096.0,246976512.0,5635765.0,1600629.0
12-04 09:43:28,31.959,16.838,50.344,0.086,0.0,0.773,0.0,4358144.0,0.0,44.0,4105973760.0,448516096.0,28820250624.0,244334592.0,6242473.0,1953092.0
12-04 09:43:29,32.109,16.140,50.555,0.0,0.0,1.196,0.0,2166784.0,0.0,21.0,4106469376.0,448249856.0,28822675456.0,241680384.0,5794156.0,1699555.0
12-04 09:43:30,32.849,16.168,50.299,0.086,0.0,0.599,0.0,2187264.0,0.0,23.0,4105809920.0,447979520.0,28824891392.0,240394240.0,3849033.0,1717740.0
12-04 09:43:31,32.759,16.293,50.259,0.0,0.0,0.690,0.0,4333568.0,0.0,41.0,4105498624.0,447741952.0,28830220288.0,235614208.0,6008012.0,1772757.0
12-04 09:43:32,31.986,16.509,50.559,0.0,0.0,0.946,0.0,2170880.0,0.0,22.0,4106170368.0,447479808.0,28831350784.0,234074112.0,5744278.0,1711923.0
12-04 09:43:33,32.152,15.903,51.080,0.173,0.0,0.691,0.0,4370432.0,0.0,43.0,4107190272.0,447229952.0,28836409344.0,228245504.0,6232761.0,1938634.0
12-04 09:43:34,30.382,13.889,55.469,0.087,0.0,0.174,0.0,4345856.0,0.0,43.0,4107116544.0,446701568.0,28826099712.0,239157248.0,2741306.0,542090.0
12-04 09:43:35,31.678,11.729,56.507,0.086,0.0,0.0,0.0,8646656.0,0.0,81.0,4107137024.0,446410752.0,28820729856.0,244797440.0,478608.0,271356.0
12-04 09:43:36,32.174,11.652,56.0,0.174,0.0,0.0,0.0,6471680.0,0.0,59.0,4107825152.0,446156800.0,28828106752.0,236986368.0,1188298.0,337759.0
12-04 09:43:37,32.817,11.886,55.211,0.086,0.0,0.0,0.0,5185536.0,0.0,61.0,4109053952.0,445927424.0,28831694848.0,232398848.0,363768.0,203919.0
12-04 09:43:38,30.975,12.079,56.773,0.173,0.0,0.0,0.0,8609792.0,0.0,78.0,4109971456.0,445452288.0,28818067456.0,245583872.0,460098.0,253908.0
12-04 09:43:39,36.433,11.604,51.877,0.085,0.0,0.0,0.0,6402048.0,0.0,55.0,4109508608.0,445227008.0,28822724608.0,241614848.0,462298.0,256223.0
12-04 09:43:40,35.339,11.864,52.627,0.169,0.0,0.0,0.0,6430720.0,0.0,58.0,4109549568.0,444997632.0,28828295168.0,236232704.0,460361.0,253517.0
12-04 09:43:41,29.887,11.990,56.212,1.825,0.0,0.087,0.0,94568448.0,0.0,228.0,4109512704.0,444792832.0,28829077504.0,235692032.0,461479.0,255398.0
12-04 09:43:42,0.167,0.753,83.110,15.886,0.0,0.084,8192.0,265293824.0,2.0,505.0,4103921664.0,444665856.0,28819763200.0,250724352.0,19592.0,20889.0
12-04 09:43:43,0.168,0.335,89.615,9.883,0.0,0.0,8192.0,266452992.0,2.0,511.0,4103880704.0,444674048.0,28819779584.0,250740736.0,20120.0,20593.0
12-04 09:43:44,30.446,10.978,57.633,0.858,0.0,0.086,0.0,27213824.0,0.0,113.0,4109991936.0,444461056.0,28821577728.0,243044352.0,462366.0,255841.0
12-04 09:43:45,32.234,12.521,55.161,0.085,0.0,0.0,0.0,6537216.0,0.0,66.0,4108369920.0,444211200.0,28830646272.0,235847680.0,461049.0,254033.0
12-04 09:43:46,33.137,12.310,54.384,0.169,0.0,0.0,0.0,8617984.0,0.0,74.0,4109557760.0,443973632.0,28833697792.0,231845888.0,614032.0,338544.0
12-04 09:43:47,31.158,12.794,55.962,0.087,0.0,0.0,0.0,6512640.0,0.0,62.0,4109897728.0,443465728.0,28820455424.0,245256192.0,459213.0,253469.0
12-04 09:43:48,31.239,12.823,55.766,0.172,0.0,0.0,0.0,6500352.0,0.0,62.0,4108906496.0,443236352.0,28824662016.0,242270208.0,460564.0,254367.0
12-04 09:43:49,30.914,13.407,55.679,0.0,0.0,0.0,0.0,6504448.0,0.0,59.0,4108947456.0,442990592.0,28830773248.0,236363776.0,461471.0,255360.0
12-04 09:43:50,32.041,12.231,55.469,0.258,0.0,0.0,0.0,6504448.0,0.0,64.0,4108718080.0,442748928.0,28836737024.0,230871040.0,461042.0,254312.0
12-04 09:43:51,31.342,12.208,56.364,0.087,0.0,0.0,4096.0,6504448.0,1.0,61.0,4107878400.0,442511360.0,28840562688.0,228122624.0,460905.0,253546.0
12-04 09:43:52,23.136,7.542,66.441,2.881,0.0,0.0,12288.0,88932352.0,3.0,215.0,4109008896.0,441319424.0,28828332032.0,240414720.0,355513.0,198156.0
12-04 09:43:53,6.281,1.843,88.358,3.518,0.0,0.0,40960.0,104521728.0,10.0,206.0,4110594048.0,440786944.0,28795367424.0,272326656.0,20266.0,21383.0
12-04 09:43:54,0.669,0.418,98.579,0.251,0.0,0.084,0.0,9768960.0,0.0,39.0,4111974400.0,440807424.0,28690100224.0,376193024.0,20949.0,20370.0
12-04 09:43:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4111970304.0,440807424.0,28690104320.0,376193024.0,22457.0,23823.0
12-04 09:43:56,0.250,0.584,99.083,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4111962112.0,440815616.0,28690104320.0,376193024.0,24620.0,24806.0
12-04 09:43:57,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4111962112.0,440815616.0,28690104320.0,376193024.0,19398.0,19702.0
12-04 09:43:58,0.334,0.417,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4111962112.0,440815616.0,28690104320.0,376193024.0,21344.0,22761.0
12-04 09:43:59,0.0,0.168,99.832,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,4111962112.0,440815616.0,28690104320.0,376193024.0,20513.0,20582.0
12-04 09:44:00,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4111953920.0,440815616.0,28690112512.0,376193024.0,21380.0,21784.0
12-04 09:44:01,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4111953920.0,440815616.0,28690112512.0,376193024.0,21921.0,21266.0
12-04 09:44:02,0.084,0.418,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4111945728.0,440823808.0,28690112512.0,376193024.0,21342.0,22649.0
12-04 09:44:03,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4111941632.0,440823808.0,28690116608.0,376193024.0,22360.0,24158.0
12-04 09:44:04,0.083,0.334,99.499,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4111937536.0,440823808.0,28690120704.0,376193024.0,24303.0,25625.0
12-04 09:44:05,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4112699392.0,440823808.0,28690120704.0,375431168.0,38351.0,38657.0
12-04 09:44:06,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4112699392.0,440823808.0,28690120704.0,375431168.0,24332.0,22830.0
12-04 09:44:07,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4112699392.0,440823808.0,28690120704.0,375431168.0,19788.0,19928.0
12-04 09:44:08,12.468,8.509,78.433,0.253,0.0,0.337,0.0,12288.0,0.0,2.0,4093194240.0,440832000.0,28698132480.0,386916352.0,14429011.0,7450524.0
12-04 09:44:09,31.148,14.323,53.667,0.0,0.0,0.863,0.0,2232320.0,0.0,23.0,4094287872.0,440840192.0,28720197632.0,363749376.0,4236431.0,1762653.0
12-04 09:44:10,31.671,16.448,51.356,0.087,0.0,0.437,0.0,2174976.0,0.0,20.0,4092284928.0,440840192.0,28744491008.0,341458944.0,5886162.0,1793758.0
12-04 09:44:11,32.651,16.198,50.384,0.0,0.0,0.767,0.0,4202496.0,0.0,32.0,4095963136.0,440864768.0,28770426880.0,311820288.0,3857960.0,1782852.0
12-04 09:44:12,32.294,15.758,51.255,0.173,0.0,0.519,0.0,2277376.0,0.0,25.0,4096774144.0,440864768.0,28794503168.0,286932992.0,6267789.0,2003006.0
12-04 09:44:13,31.250,15.885,52.083,0.0,0.0,0.781,0.0,2203648.0,0.0,22.0,4097650688.0,440901632.0,28817969152.0,262553600.0,5833803.0,1758170.0
12-04 09:44:14,33.305,15.542,50.213,0.085,0.0,0.854,0.0,2179072.0,0.0,23.0,4099694592.0,440922112.0,28841680896.0,236777472.0,5935055.0,1822359.0
12-04 09:44:15,31.478,16.174,51.391,0.087,0.0,0.870,0.0,4308992.0,0.0,40.0,4106256384.0,440578048.0,28837224448.0,235016192.0,6386577.0,2056838.0
12-04 09:44:16,32.437,15.438,51.431,0.0,0.0,0.694,0.0,2174976.0,0.0,21.0,4109991936.0,440176640.0,28827295744.0,241610752.0,5749219.0,1720750.0
12-04 09:44:17,32.253,16.297,50.683,0.0,0.0,0.768,0.0,2162688.0,0.0,20.0,4110704640.0,439914496.0,28828717056.0,239738880.0,4585606.0,1763631.0
12-04 09:44:18,30.952,17.857,49.405,0.850,0.0,0.935,0.0,40357888.0,0.0,116.0,4109148160.0,439652352.0,28832043008.0,238231552.0,5497362.0,1975856.0
12-04 09:44:19,17.997,12.564,57.895,10.696,0.0,0.849,8192.0,271847424.0,2.0,504.0,4111552512.0,439402496.0,28823953408.0,244166656.0,6078171.0,1909794.0
12-04 09:44:20,26.644,13.322,56.447,2.818,0.0,0.769,0.0,108138496.0,0.0,215.0,4113076224.0,439156736.0,28821938176.0,244903936.0,5694359.0,1691434.0
12-04 09:44:21,31.714,15.636,51.767,0.088,0.0,0.795,0.0,4341760.0,0.0,39.0,4110860288.0,439066624.0,28840030208.0,229117952.0,6315985.0,2037705.0
12-04 09:44:22,32.100,15.749,51.291,0.0,0.0,0.861,0.0,2174976.0,0.0,21.0,4112265216.0,438820864.0,28841414656.0,226574336.0,1763166.0,1732165.0
12-04 09:44:23,31.814,16.423,51.161,0.0,0.0,0.602,0.0,2174976.0,0.0,21.0,4113043456.0,438304768.0,28820799488.0,246927360.0,3586927.0,1805717.0
12-04 09:44:24,32.222,16.581,50.171,0.085,0.0,0.940,0.0,4337664.0,0.0,41.0,4113530880.0,438030336.0,28824838144.0,242675712.0,9178421.0,2061027.0
12-04 09:44:25,31.798,15.552,51.781,0.087,0.0,0.782,4096.0,2228224.0,1.0,23.0,4113272832.0,437792768.0,28825870336.0,242139136.0,7056571.0,1745891.0
12-04 09:44:26,32.003,15.958,51.518,0.0,0.0,0.520,0.0,2170880.0,0.0,20.0,4112109568.0,437551104.0,28828037120.0,241377280.0,5861918.0,1777485.0
12-04 09:44:27,33.020,15.358,50.341,0.085,0.0,1.195,0.0,4096000.0,0.0,27.0,4112703488.0,437293056.0,28832321536.0,236756992.0,5987024.0,1855678.0
12-04 09:44:28,31.074,16.197,51.761,0.088,0.0,0.880,0.0,2420736.0,0.0,32.0,4112314368.0,437039104.0,28834504704.0,235216896.0,6389507.0,2070610.0
12-04 09:44:29,32.504,16.467,50.343,0.0,0.0,0.686,0.0,1855488.0,0.0,20.0,4113584128.0,436776960.0,28834025472.0,234688512.0,5717569.0,1691644.0
12-04 09:44:30,32.309,16.067,50.922,0.0,0.0,0.702,0.0,4218880.0,0.0,34.0,4112220160.0,436539392.0,28842233856.0,228081664.0,6075744.0,1911226.0
12-04 09:44:31,31.818,16.895,50.515,0.0,0.0,0.772,0.0,2314240.0,0.0,28.0,4111601664.0,436289536.0,28844064768.0,227119104.0,6267584.0,1984733.0
12-04 09:44:32,32.048,16.110,50.985,0.086,0.0,0.771,0.0,2187264.0,0.0,23.0,4112715776.0,435773440.0,28824965120.0,245620736.0,5793377.0,1747639.0
12-04 09:44:33,30.668,16.520,51.933,0.088,0.0,0.791,0.0,4096000.0,0.0,26.0,4113235968.0,435519488.0,28827574272.0,242745344.0,4400066.0,1810182.0
12-04 09:44:34,31.451,16.160,51.607,0.0,0.0,0.782,0.0,2404352.0,0.0,37.0,4112166912.0,435228672.0,28828082176.0,243597312.0,5913427.0,2077475.0
12-04 09:44:35,32.322,15.338,51.646,0.0,0.0,0.693,0.0,2215936.0,0.0,23.0,4111835136.0,434995200.0,28829929472.0,242315264.0,5898458.0,1809969.0
12-04 09:44:36,32.034,16.695,50.424,0.0,0.0,0.847,4096.0,2187264.0,1.0,22.0,4112375808.0,434761728.0,28831465472.0,240472064.0,5842226.0,1771566.0
12-04 09:44:37,32.442,15.358,51.079,0.173,0.0,0.949,0.0,4116480.0,0.0,30.0,4112273408.0,434536448.0,28834947072.0,237318144.0,6005045.0,1862292.0
12-04 09:44:38,32.526,15.657,50.865,0.0,0.0,0.952,0.0,2416640.0,0.0,36.0,4110729216.0,434278400.0,28837937152.0,236130304.0,6363413.0,2047802.0
12-04 09:44:39,31.561,15.693,51.613,0.087,0.0,1.046,0.0,2170880.0,0.0,21.0,4111220736.0,434020352.0,28840247296.0,233586688.0,5865149.0,1783684.0
12-04 09:44:40,33.191,15.614,50.427,0.0,0.0,0.768,0.0,2183168.0,0.0,22.0,4111523840.0,433704960.0,28836683776.0,237162496.0,5870952.0,1783947.0
12-04 09:44:41,30.507,16.871,51.836,0.0,0.0,0.787,0.0,4308992.0,0.0,39.0,4111642624.0,433463296.0,28840964096.0,233005056.0,4853508.0,2018724.0
12-04 09:44:42,33.646,15.115,50.384,0.085,0.0,0.769,0.0,2224128.0,0.0,24.0,4111933440.0,433221632.0,28842807296.0,231112704.0,5415168.0,1837637.0
12-04 09:44:43,32.376,15.057,51.784,0.087,0.0,0.696,0.0,2187264.0,0.0,25.0,4111798272.0,432971776.0,28843335680.0,230969344.0,5864956.0,1777115.0
12-04 09:44:44,31.483,16.652,50.911,0.0,0.0,0.954,0.0,2179072.0,0.0,23.0,4111491072.0,432685056.0,28846661632.0,228237312.0,5892155.0,1805460.0
12-04 09:44:45,32.335,16.852,50.128,0.0,0.0,0.684,0.0,4304896.0,0.0,36.0,4110696448.0,432451584.0,28849541120.0,226385920.0,6421157.0,2070352.0
12-04 09:44:46,32.348,15.043,51.739,0.0,0.0,0.870,0.0,2174976.0,0.0,23.0,4111470592.0,431935488.0,28829310976.0,246358016.0,5834242.0,1730238.0
12-04 09:44:47,32.266,15.571,51.211,0.0,0.0,0.952,0.0,2179072.0,0.0,21.0,4110757888.0,431673344.0,28830617600.0,246026240.0,5826474.0,1799119.0
12-04 09:44:48,31.357,16.667,50.687,0.086,0.0,1.203,0.0,4198400.0,0.0,37.0,4110983168.0,431382528.0,28832116736.0,244592640.0,6237499.0,1990838.0
12-04 09:44:49,32.991,15.596,50.643,0.086,0.0,0.686,0.0,2326528.0,0.0,32.0,4110503936.0,431157248.0,28834643968.0,242769920.0,6173459.0,1932418.0
12-04 09:44:50,27.574,14.043,49.957,7.319,0.0,1.106,4096.0,233664512.0,1.0,441.0,4113182720.0,430899200.0,28830117888.0,244875264.0,6047927.0,1904598.0
12-04 09:44:51,14.199,12.468,58.701,13.766,0.0,0.866,12288.0,268713984.0,3.0,524.0,4110061568.0,430907392.0,28843978752.0,234127360.0,3809940.0,1758436.0
12-04 09:44:52,22.783,12.522,58.957,5.217,0.0,0.522,4096.0,174780416.0,1.0,344.0,4106137600.0,430792704.0,28851343360.0,230801408.0,5766638.0,1732616.0
12-04 09:44:53,31.597,16.667,51.215,0.0,0.0,0.521,0.0,2162688.0,0.0,21.0,4107845632.0,430497792.0,28849360896.0,231370752.0,5823400.0,1741408.0
12-04 09:44:54,32.560,16.667,49.828,0.172,0.0,0.773,0.0,4374528.0,0.0,45.0,4110217216.0,429998080.0,28833538048.0,245321728.0,6338440.0,2015596.0
12-04 09:44:55,32.283,15.136,52.056,0.0,0.0,0.525,0.0,2162688.0,0.0,21.0,4111126528.0,429731840.0,28832137216.0,246079488.0,5859144.0,1787777.0
12-04 09:44:56,32.590,16.552,50.172,0.086,0.0,0.600,0.0,2174976.0,0.0,22.0,4108644352.0,429465600.0,28837019648.0,243945472.0,5827204.0,1768077.0
12-04 09:44:57,32.017,16.996,50.386,0.0,0.0,0.601,0.0,4325376.0,0.0,39.0,4110561280.0,429207552.0,28839182336.0,240123904.0,6469266.0,2093668.0
12-04 09:44:58,32.158,16.337,50.473,0.086,0.0,0.946,0.0,2183168.0,0.0,23.0,4109971456.0,428937216.0,28843806720.0,236359680.0,5746820.0,1720701.0
12-04 09:44:59,30.338,16.014,52.936,0.0,0.0,0.712,0.0,2162688.0,0.0,20.0,4109131776.0,428691456.0,28846194688.0,235057152.0,3880648.0,1793973.0
12-04 09:45:00,31.674,16.996,50.043,0.172,0.0,1.116,0.0,4218880.0,0.0,38.0,4110331904.0,428449792.0,28849143808.0,231149568.0,6134095.0,1928207.0
12-04 09:45:01,31.764,16.610,51.113,0.086,0.0,0.428,0.0,2338816.0,0.0,28.0,4111204352.0,428232704.0,28851777536.0,227860480.0,6173448.0,1914211.0
12-04 09:45:02,32.066,15.817,51.080,0.0,0.0,1.037,0.0,2174976.0,0.0,23.0,4111958016.0,427720704.0,28832722944.0,246673408.0,5813838.0,1757859.0
12-04 09:45:03,30.621,16.360,52.143,0.0,0.0,0.875,0.0,2183168.0,0.0,22.0,4111646720.0,427470848.0,28834263040.0,245694464.0,5230973.0,1816311.0
12-04 09:45:04,32.423,16.894,49.573,0.085,0.0,1.024,0.0,4325376.0,0.0,40.0,4111941632.0,427208704.0,28834418688.0,245506048.0,5121769.0,2103857.0
12-04 09:45:05,32.667,14.770,51.607,0.0,0.0,0.956,0.0,2162688.0,0.0,20.0,4111441920.0,426950656.0,28837793792.0,242888704.0,5757626.0,1695391.0
12-04 09:45:06,33.129,16.389,49.518,0.263,0.0,0.701,0.0,22360064.0,0.0,71.0,4112609280.0,426717184.0,28851011584.0,228737024.0,5834129.0,1801328.0
12-04 09:45:07,36.615,17.530,44.301,0.950,0.0,0.604,4096.0,75976704.0,1.0,174.0,4111417344.0,425631744.0,28841959424.0,240066560.0,6069823.0,1900204.0
12-04 09:45:08,33.419,16.882,48.148,0.431,0.0,1.120,0.0,33849344.0,0.0,117.0,4108914688.0,425447424.0,28754153472.0,330559488.0,6331897.0,2031436.0
12-04 09:45:09,32.143,15.767,51.394,0.0,0.0,0.697,0.0,2195456.0,0.0,22.0,4110778368.0,425459712.0,28776136704.0,306700288.0,5970970.0,1825250.0
12-04 09:45:10,31.697,16.279,51.249,0.0,0.0,0.775,0.0,2150400.0,0.0,19.0,4109008896.0,425459712.0,28801552384.0,283054080.0,5819973.0,1752058.0
12-04 09:45:11,31.218,16.724,50.686,0.086,0.0,1.286,0.0,2207744.0,0.0,22.0,4110422016.0,425467904.0,28822917120.0,260268032.0,5978877.0,1850092.0
12-04 09:45:12,32.348,15.565,51.130,0.0,0.0,0.957,0.0,4333568.0,0.0,41.0,4110061568.0,425512960.0,28849016832.0,234483712.0,4357162.0,2045437.0
12-04 09:45:13,32.812,14.931,51.389,0.0,0.0,0.868,0.0,2187264.0,0.0,21.0,4110397440.0,425259008.0,28851744768.0,231673856.0,5752805.0,1708155.0
12-04 09:45:14,32.509,15.700,50.768,0.085,0.0,0.939,0.0,2162688.0,0.0,21.0,4109897728.0,424984576.0,28850282496.0,233910272.0,5926308.0,1814030.0
12-04 09:45:15,32.576,16.667,49.747,0.084,0.0,0.926,0.0,4198400.0,0.0,33.0,4109279232.0,424742912.0,28853985280.0,231067648.0,6163344.0,1943307.0
12-04 09:45:16,31.641,16.920,50.338,0.0,0.0,1.100,0.0,2293760.0,0.0,27.0,4110536704.0,424517632.0,28856705024.0,227315712.0,6163243.0,1940392.0
12-04 09:45:17,32.965,15.973,49.958,0.0,0.0,1.105,0.0,2166784.0,0.0,21.0,4110782464.0,424034304.0,28838256640.0,246001664.0,5866031.0,1784409.0
12-04 09:45:18,31.325,16.695,51.119,0.172,0.0,0.688,0.0,2170880.0,0.0,22.0,4111785984.0,423792640.0,28838965248.0,244531200.0,5911599.0,1782500.0
12-04 09:45:19,30.952,15.520,52.469,0.0,0.0,1.058,0.0,4317184.0,0.0,41.0,4110942208.0,423563264.0,28842811392.0,241758208.0,4400106.0,2077465.0
12-04 09:45:20,31.288,16.214,51.358,0.088,0.0,1.052,0.0,5357568.0,0.0,31.0,4112326656.0,423325696.0,28843872256.0,239550464.0,5843954.0,1773441.0
12-04 09:45:21,32.811,15.492,50.740,0.087,0.0,0.870,0.0,2228224.0,0.0,21.0,4110999552.0,423075840.0,28846227456.0,238772224.0,5904980.0,1805176.0
12-04 09:45:22,27.849,14.567,53.213,3.599,0.0,0.771,16384.0,174227456.0,4.0,345.0,4111056896.0,422846464.0,28847149056.0,238022656.0,5737636.0,1713173.0
12-04 09:45:23,22.259,15.314,52.134,9.121,0.0,1.172,4096.0,268771328.0,1.0,504.0,4111626240.0,422600704.0,28840382464.0,244465664.0,4420531.0,2070339.0
12-04 09:45:24,18.339,11.246,59.343,10.121,0.0,0.952,4096.0,239857664.0,1.0,492.0,4108541952.0,422637568.0,28859158528.0,228737024.0,1876346.0,1803760.0
12-04 09:45:25,32.381,15.411,51.515,0.0,0.0,0.693,0.0,2166784.0,0.0,22.0,4112584704.0,422150144.0,28837855232.0,246484992.0,3258505.0,1705553.0
12-04 09:45:26,31.911,16.638,50.512,0.0,0.0,0.939,0.0,2166784.0,0.0,21.0,4111695872.0,421908480.0,28839596032.0,245874688.0,5966190.0,1831764.0
12-04 09:45:27,32.155,15.194,51.502,0.088,0.0,1.060,0.0,4304896.0,0.0,39.0,4110700544.0,421691392.0,28844253184.0,242429952.0,8339503.0,2022509.0
12-04 09:45:28,32.031,16.146,51.042,0.0,0.0,0.781,0.0,2158592.0,0.0,20.0,4111196160.0,421462016.0,28845506560.0,240910336.0,3761282.0,1734312.0
12-04 09:45:29,31.935,16.010,50.942,0.086,0.0,1.027,0.0,2195456.0,0.0,24.0,4111216640.0,421236736.0,28848799744.0,237821952.0,3830885.0,1723238.0
12-04 09:45:30,31.893,16.249,50.735,0.0,0.0,1.124,0.0,4370432.0,0.0,41.0,4110319616.0,420999168.0,28853760000.0,233996288.0,10340280.0,1969288.0
12-04 09:45:31,34.254,15.531,49.008,0.086,0.0,1.122,0.0,13307904.0,0.0,50.0,4110372864.0,420511744.0,28842778624.0,245411840.0,5871851.0,1818279.0
12-04 09:45:32,35.851,17.274,44.878,0.955,0.0,1.042,4096.0,72953856.0,1.0,174.0,4113334272.0,419520512.0,28756840448.0,329379840.0,7873328.0,1783523.0
12-04 09:45:33,38.749,13.901,46.655,0.0,0.0,0.695,8192.0,2269184.0,2.0,21.0,4112359424.0,419524608.0,28777811968.0,309379072.0,7122878.0,1812418.0
12-04 09:45:34,31.787,16.237,50.945,0.0,0.0,1.031,0.0,4091904.0,0.0,27.0,4109848576.0,419545088.0,28803911680.0,285769728.0,4696655.0,1747483.0
12-04 09:45:35,31.424,17.860,49.705,0.168,0.0,0.842,0.0,2383872.0,0.0,33.0,4109795328.0,419577856.0,28827136000.0,262565888.0,6943701.0,2115683.0
12-04 09:45:36,32.584,15.730,50.821,0.0,0.0,0.864,0.0,2162688.0,0.0,19.0,4109664256.0,419590144.0,28850098176.0,239722496.0,5496003.0,1821206.0
12-04 09:45:37,32.648,15.424,50.985,0.086,0.0,0.857,0.0,2195456.0,0.0,22.0,4110262272.0,419348480.0,28850331648.0,239132672.0,5837491.0,1778418.0
12-04 09:45:38,30.703,17.433,50.997,0.0,0.0,0.867,4096.0,4079616.0,1.0,27.0,4108869632.0,419110912.0,28857090048.0,234004480.0,5963130.0,1835603.0
12-04 09:45:39,31.298,16.939,50.387,0.086,0.0,1.290,0.0,2506752.0,0.0,38.0,4109160448.0,418902016.0,28858437632.0,232574976.0,6379120.0,2058854.0
12-04 09:45:40,32.066,16.249,50.735,0.0,0.0,0.951,0.0,2207744.0,0.0,24.0,4109692928.0,418684928.0,28860440576.0,230256640.0,5828218.0,1741822.0
12-04 09:45:41,31.787,16.581,50.344,0.0,0.0,1.289,0.0,2215936.0,0.0,27.0,4110561280.0,418443264.0,28857405440.0,232665088.0,5846625.0,1753330.0
12-04 09:45:42,31.180,16.624,51.163,0.172,0.0,0.861,0.0,4349952.0,0.0,42.0,4109967360.0,418246656.0,28862746624.0,228114432.0,6334243.0,2051693.0
12-04 09:45:43,33.016,15.385,50.735,0.0,0.0,0.864,4096.0,2220032.0,1.0,24.0,4110061568.0,417800192.0,28844724224.0,246489088.0,5964540.0,1816747.0
12-04 09:45:44,32.038,16.062,51.036,0.0,0.0,0.864,0.0,2195456.0,0.0,24.0,4110299136.0,417591296.0,28845580288.0,245604352.0,5917895.0,1826204.0
12-04 09:45:45,31.735,16.391,51.090,0.174,0.0,0.610,4096.0,2203648.0,1.0,23.0,4109684736.0,417370112.0,28848943104.0,243077120.0,5926925.0,1806077.0
12-04 09:45:46,32.343,16.299,50.424,0.0,0.0,0.934,0.0,4354048.0,0.0,43.0,4109795328.0,417116160.0,28849590272.0,242573312.0,4372846.0,2048553.0
12-04 09:45:47,31.955,16.193,50.818,0.172,0.0,0.861,0.0,2211840.0,0.0,24.0,4110016512.0,416878592.0,28850524160.0,241655808.0,5843930.0,1753337.0
12-04 09:45:48,31.073,16.738,51.245,0.0,0.0,0.944,0.0,2170880.0,0.0,21.0,4110688256.0,416632832.0,28852703232.0,239050752.0,5851283.0,1781770.0
12-04 09:45:49,32.310,17.136,49.531,0.0,0.0,1.023,0.0,4308992.0,0.0,37.0,4109897728.0,416403456.0,28856311808.0,236462080.0,6199486.0,1950329.0
12-04 09:45:50,31.869,15.935,51.249,0.0,0.0,0.947,0.0,2232320.0,0.0,26.0,4109955072.0,416174080.0,28858150912.0,234795008.0,6052990.0,1889445.0
12-04 09:45:51,31.853,16.140,51.067,0.085,0.0,0.854,0.0,2244608.0,0.0,26.0,4110778368.0,415875072.0,28853825536.0,238596096.0,5880220.0,1777276.0
12-04 09:45:52,31.272,16.899,50.871,0.0,0.0,0.958,0.0,2154496.0,0.0,21.0,4110823424.0,415645696.0,28855455744.0,237150208.0,5868399.0,1764525.0
12-04 09:45:53,33.276,15.398,50.470,0.171,0.0,0.684,0.0,4366336.0,0.0,45.0,4110880768.0,415440896.0,28859363328.0,233390080.0,6429706.0,2066188.0
12-04 09:45:54,25.105,11.542,57.793,4.802,0.0,0.758,4096.0,97099776.0,1.0,195.0,4111069184.0,415203328.0,28857323520.0,235479040.0,5575895.0,1651980.0
12-04 09:45:55,3.460,2.363,78.903,15.105,0.0,0.169,4096.0,263237632.0,1.0,496.0,4111208448.0,415211520.0,28859908096.0,232747008.0,655675.0,1133039.0
12-04 09:45:56,3.682,2.510,81.255,12.301,0.0,0.251,4096.0,272773120.0,1.0,529.0,4111028224.0,415215616.0,28862304256.0,230526976.0,1840259.0,1173852.0
12-04 09:45:57,30.789,15.437,53.087,0.429,0.0,0.257,0.0,18493440.0,0.0,57.0,4109955072.0,414973952.0,28862210048.0,231936000.0,1313514.0,1487700.0
12-04 09:45:58,27.903,18.198,51.733,0.0,0.0,2.166,0.0,77824.0,0.0,6.0,4120240128.0,414482432.0,28841291776.0,243060736.0,6419777.0,2018446.0
12-04 09:45:59,30.823,15.849,52.715,0.175,0.0,0.438,0.0,2236416.0,0.0,26.0,4121255936.0,414244864.0,28844023808.0,239550464.0,6675706.0,2231401.0
12-04 09:46:00,30.348,17.043,51.652,0.0,0.0,0.957,0.0,139264.0,0.0,10.0,4120895488.0,414007296.0,28843851776.0,240320512.0,6788556.0,2265018.0
12-04 09:46:01,31.592,16.781,50.685,0.0,0.0,0.942,0.0,2220032.0,0.0,23.0,4121272320.0,413777920.0,28845813760.0,238211072.0,8395999.0,1955466.0
12-04 09:46:02,31.716,15.945,51.300,0.0,0.0,1.040,0.0,2170880.0,0.0,19.0,4119670784.0,413683712.0,28856188928.0,229531648.0,8202577.0,1988858.0
12-04 09:46:03,31.525,16.796,50.818,0.086,0.0,0.775,0.0,2211840.0,0.0,26.0,4118962176.0,413442048.0,28860440576.0,226230272.0,7924291.0,1817243.0
12-04 09:46:04,32.202,15.579,51.175,0.174,0.0,0.870,4096.0,2256896.0,1.0,28.0,4120678400.0,412979200.0,28841144320.0,244273152.0,5912466.0,1778071.0
12-04 09:46:05,31.972,15.812,51.347,0.0,0.0,0.869,0.0,4206592.0,0.0,34.0,4120920064.0,412753920.0,28845035520.0,240365568.0,6228245.0,1955595.0
12-04 09:46:06,32.286,15.881,51.047,0.0,0.0,0.785,0.0,2347008.0,0.0,29.0,4121706496.0,412545024.0,28847665152.0,237158400.0,6220877.0,1977296.0
12-04 09:46:07,33.390,14.953,50.637,0.085,0.0,0.935,0.0,2154496.0,0.0,20.0,4121460736.0,412336128.0,28849582080.0,235696128.0,5936163.0,1817975.0
12-04 09:46:08,32.338,14.420,52.730,0.085,0.0,0.427,0.0,7389184.0,0.0,52.0,4122406912.0,412061696.0,28846075904.0,238530560.0,5383339.0,1047571.0
12-04 09:46:09,35.152,12.121,51.515,1.039,0.0,0.173,8192.0,69926912.0,2.0,191.0,4127072256.0,411078656.0,28839845888.0,241078272.0,458635.0,252005.0
12-04 09:46:10,35.133,12.939,50.728,1.200,0.0,0.0,4096.0,66564096.0,1.0,202.0,4128133120.0,410558464.0,28740472832.0,339910656.0,2138718.0,268527.0
12-04 09:46:11,32.391,11.997,55.527,0.086,0.0,0.0,0.0,6488064.0,0.0,61.0,4125700096.0,410566656.0,28768653312.0,314155008.0,477542.0,270543.0
12-04 09:46:12,31.924,12.338,55.565,0.086,0.0,0.086,8192.0,6467584.0,2.0,58.0,4129181696.0,410583040.0,28794585088.0,284725248.0,463320.0,258573.0
12-04 09:46:13,31.406,11.993,56.428,0.173,0.0,0.0,0.0,6459392.0,0.0,57.0,4129103872.0,410624000.0,28820652032.0,258695168.0,463089.0,255815.0
12-04 09:46:14,30.987,12.189,56.652,0.172,0.0,0.0,0.0,8470528.0,0.0,68.0,4128759808.0,410664960.0,28849397760.0,230252544.0,459583.0,253277.0
12-04 09:46:15,31.865,11.831,56.218,0.086,0.0,0.0,0.0,6660096.0,0.0,72.0,4130070528.0,410218496.0,28832985088.0,245800960.0,607343.0,330814.0
12-04 09:46:16,31.842,12.392,55.680,0.086,0.0,0.0,0.0,6524928.0,0.0,65.0,4129828864.0,410005504.0,28835270656.0,243970048.0,462385.0,255699.0
12-04 09:46:17,30.350,13.555,55.925,0.171,0.0,0.0,0.0,6475776.0,0.0,59.0,4128776192.0,409792512.0,28842004480.0,238501888.0,460301.0,255462.0
12-04 09:46:18,32.348,11.478,56.0,0.174,0.0,0.0,0.0,6508544.0,0.0,61.0,4129935360.0,409509888.0,28840464384.0,239165440.0,460859.0,253443.0
12-04 09:46:19,32.061,13.062,54.792,0.085,0.0,0.0,0.0,6512640.0,0.0,62.0,4130377728.0,409280512.0,28846387200.0,233029632.0,461089.0,256759.0
12-04 09:46:20,31.955,12.059,55.900,0.086,0.0,0.0,0.0,6488064.0,0.0,60.0,4128526336.0,409071616.0,28853735424.0,227741696.0,459338.0,252163.0
12-04 09:46:21,31.986,12.812,55.116,0.086,0.0,0.0,4096.0,6529024.0,1.0,64.0,4129411072.0,408621056.0,28838383616.0,242659328.0,461168.0,253488.0
12-04 09:46:22,33.219,11.614,54.910,0.256,0.0,0.0,0.0,6508544.0,0.0,65.0,4126486528.0,408510464.0,28853223424.0,230854656.0,462790.0,255989.0
12-04 09:46:23,31.276,12.849,55.706,0.169,0.0,0.0,0.0,8560640.0,0.0,76.0,4130070528.0,408002560.0,28838658048.0,242343936.0,463153.0,257495.0
12-04 09:46:24,31.678,12.586,55.565,0.171,0.0,0.0,0.0,6643712.0,0.0,67.0,4129415168.0,407785472.0,28843532288.0,238342144.0,608582.0,333486.0
12-04 09:46:25,31.451,13.032,55.517,0.0,0.0,0.0,0.0,6463488.0,0.0,59.0,4129243136.0,407547904.0,28850356224.0,231927808.0,460426.0,252485.0
12-04 09:46:26,27.078,10.368,59.811,2.742,0.0,0.0,4096.0,48930816.0,1.0,121.0,4129411072.0,407314432.0,28851994624.0,230354944.0,316688.0,179984.0
12-04 09:46:27,0.167,0.833,83.250,15.667,0.0,0.083,8192.0,264245248.0,2.0,496.0,4129574912.0,407322624.0,28852449280.0,229728256.0,21782.0,21987.0
12-04 09:46:28,0.168,0.336,87.081,12.416,0.0,0.0,8192.0,265535488.0,2.0,470.0,4129554432.0,407334912.0,28852473856.0,229711872.0,21649.0,20764.0
12-04 09:46:29,25.790,10.333,61.657,2.220,0.0,0.0,8192.0,58568704.0,2.0,146.0,4129525760.0,407183360.0,28852973568.0,229392384.0,463153.0,256682.0
12-04 09:46:30,33.875,12.917,52.438,0.684,0.0,0.086,4096.0,40792064.0,1.0,135.0,4137717760.0,406306816.0,28828725248.0,246325248.0,399949.0,222998.0
12-04 09:46:31,33.825,12.923,52.385,0.867,0.0,0.0,4096.0,55652352.0,1.0,165.0,4140056576.0,405762048.0,28760084480.0,313171968.0,462267.0,256516.0
12-04 09:46:32,32.024,11.187,56.533,0.171,0.0,0.085,0.0,8572928.0,0.0,76.0,4137623552.0,405774336.0,28791328768.0,284348416.0,461338.0,255662.0
12-04 09:46:33,31.665,12.252,55.910,0.173,0.0,0.0,0.0,8642560.0,0.0,62.0,4137074688.0,405807104.0,28820541440.0,255651840.0,609158.0,334352.0
12-04 09:46:34,35.534,12.076,51.434,0.956,0.0,0.0,8192.0,52977664.0,2.0,163.0,4138704896.0,405360640.0,28839305216.0,235704320.0,461558.0,254188.0
12-04 09:46:35,36.695,12.966,49.237,1.102,0.0,0.0,4096.0,75051008.0,1.0,210.0,4137984000.0,404459520.0,28730163200.0,346468352.0,332801.0,195066.0
12-04 09:46:36,30.889,13.546,55.134,0.431,0.0,0.0,0.0,19820544.0,0.0,102.0,4138225664.0,404516864.0,28751265792.0,325066752.0,608489.0,333255.0
12-04 09:46:37,32.639,11.198,56.163,0.0,0.0,0.0,0.0,6467584.0,0.0,57.0,4138819584.0,404553728.0,28777816064.0,297885696.0,460659.0,253920.0
12-04 09:46:38,16.554,6.334,77.027,0.084,0.0,0.0,0.0,3993600.0,0.0,39.0,4129832960.0,404566016.0,28794028032.0,290648064.0,168816.0,100609.0
12-04 09:46:39,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4129824768.0,404574208.0,28794028032.0,290648064.0,22666.0,24300.0
12-04 09:46:40,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4129820672.0,404574208.0,28794032128.0,290648064.0,23437.0,25738.0
12-04 09:46:41,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4129820672.0,404574208.0,28794032128.0,290648064.0,37844.0,37847.0
12-04 09:46:42,0.084,0.084,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4129816576.0,404574208.0,28794036224.0,290648064.0,20505.0,20845.0
12-04 09:46:43,1.844,1.509,96.563,0.0,0.0,0.084,0.0,53248.0,0.0,3.0,4129742848.0,404574208.0,28794650624.0,290107392.0,10089365.0,5486942.0
12-04 09:46:44,18.475,12.288,68.475,0.0,0.0,0.763,0.0,0.0,0.0,0.0,4130353152.0,404574208.0,28806905856.0,277241856.0,5540901.0,2725214.0
12-04 09:46:45,32.027,16.440,50.767,0.085,0.0,0.681,0.0,2170880.0,0.0,21.0,4128477184.0,404586496.0,28831219712.0,254791680.0,3769843.0,1783583.0
12-04 09:46:46,32.710,16.228,50.552,0.0,0.0,0.510,0.0,2150400.0,0.0,19.0,4129230848.0,404590592.0,28853256192.0,231997440.0,5980746.0,1897281.0
12-04 09:46:47,31.909,15.606,51.700,0.0,0.0,0.785,0.0,2203648.0,0.0,22.0,4128350208.0,404336640.0,28854882304.0,231505920.0,5931326.0,1863232.0
12-04 09:46:48,30.300,16.254,52.297,0.088,0.0,1.060,0.0,4210688.0,0.0,35.0,4130332672.0,404127744.0,28858314752.0,226299904.0,6214303.0,2012296.0
12-04 09:46:49,31.387,17.851,50.0,0.0,0.0,0.761,0.0,2351104.0,0.0,29.0,4129304576.0,403673088.0,28840931328.0,245166080.0,6495891.0,2148924.0
12-04 09:46:50,31.379,16.034,51.552,0.0,0.0,1.034,4096.0,2187264.0,1.0,21.0,4131028992.0,403447808.0,28842483712.0,242114560.0,5997098.0,1915716.0
12-04 09:46:51,32.411,15.557,50.994,0.086,0.0,0.951,0.0,2211840.0,0.0,24.0,4130660352.0,403226624.0,28845359104.0,239828992.0,5950397.0,1874802.0
12-04 09:46:52,31.625,15.725,51.781,0.0,0.0,0.869,0.0,2191360.0,0.0,22.0,4129914880.0,402984960.0,28847063040.0,239112192.0,6024531.0,1919791.0
12-04 09:46:53,31.946,16.907,50.042,0.0,0.0,1.105,0.0,3252224.0,0.0,26.0,4129923072.0,402771968.0,28852334592.0,234045440.0,5975937.0,1891321.0
12-04 09:46:54,30.815,17.768,50.129,0.086,0.0,1.202,0.0,3178496.0,0.0,33.0,4129746944.0,402542592.0,28854091776.0,232693760.0,6282212.0,2060401.0
12-04 09:46:55,30.828,16.909,51.153,0.085,0.0,1.025,0.0,2326528.0,0.0,28.0,4129341440.0,402309120.0,28857049088.0,230375424.0,6542073.0,2178630.0
12-04 09:46:56,31.690,15.581,51.937,0.0,0.0,0.792,0.0,2191360.0,0.0,21.0,4133613568.0,402071552.0,28857032704.0,226357248.0,5981299.0,1897064.0
12-04 09:46:57,31.277,16.855,51.260,0.087,0.0,0.521,0.0,2244608.0,0.0,26.0,4132683776.0,401604608.0,28840955904.0,243830784.0,6016455.0,1926794.0
12-04 09:46:58,33.618,15.188,50.427,0.085,0.0,0.683,0.0,2183168.0,0.0,21.0,4132052992.0,401387520.0,28843790336.0,241844224.0,5978191.0,1883923.0
12-04 09:46:59,31.671,15.748,51.444,0.0,0.0,1.137,0.0,2187264.0,0.0,21.0,4132880384.0,401162240.0,28845776896.0,239255552.0,6017143.0,1918588.0
12-04 09:47:00,30.628,16.928,51.483,0.087,0.0,0.873,0.0,4243456.0,0.0,36.0,4131766272.0,400945152.0,28848431104.0,237932544.0,2204252.0,2024704.0
12-04 09:47:01,31.909,15.170,52.049,0.087,0.0,0.785,0.0,2310144.0,0.0,27.0,4131950592.0,400711680.0,28852211712.0,234201088.0,4445361.0,2139262.0
12-04 09:47:02,30.703,16.565,51.691,0.0,0.0,1.041,0.0,2183168.0,0.0,21.0,4133150720.0,400482304.0,28853248000.0,232194048.0,7991714.0,1858793.0
12-04 09:47:03,32.131,15.722,51.031,0.172,0.0,0.945,0.0,10121216.0,0.0,61.0,4131225600.0,400265216.0,28855615488.0,231968768.0,6743144.0,1887383.0
12-04 09:47:04,26.451,15.870,48.379,8.020,0.0,1.280,12288.0,264253440.0,3.0,479.0,4132487168.0,400035840.0,28854677504.0,231874560.0,7700000.0,2161505.0
12-04 09:47:05,16.710,11.082,60.260,10.909,0.0,1.039,8192.0,266080256.0,2.0,503.0,4132286464.0,399810560.0,28846063616.0,240914432.0,5242992.0,1897103.0
12-04 09:47:06,28.511,12.936,54.638,3.149,0.0,0.766,8192.0,111173632.0,2.0,217.0,4132634624.0,399585280.0,28845912064.0,240943104.0,8510505.0,1779349.0
12-04 09:47:07,31.419,16.101,51.349,0.087,0.0,1.044,0.0,4186112.0,0.0,33.0,4132507648.0,399355904.0,28848930816.0,238280704.0,6071684.0,1936438.0
12-04 09:47:08,32.318,16.836,49.831,0.0,0.0,1.015,0.0,2310144.0,0.0,29.0,4131880960.0,399134720.0,28853096448.0,234962944.0,6357460.0,2093669.0
12-04 09:47:09,30.235,16.768,51.781,0.087,0.0,1.129,0.0,2269184.0,0.0,33.0,4131168256.0,398921728.0,28855001088.0,233984000.0,6022701.0,1913230.0
12-04 09:47:10,32.542,16.610,50.169,0.0,0.0,0.678,0.0,2183168.0,0.0,23.0,4130619392.0,398667776.0,28854345728.0,235442176.0,6027909.0,1912851.0
12-04 09:47:11,32.333,16.038,50.772,0.0,0.0,0.858,0.0,2211840.0,0.0,24.0,4129501184.0,398442496.0,28855230464.0,235900928.0,5984300.0,1901664.0
12-04 09:47:12,32.777,17.348,49.124,0.083,0.0,0.667,0.0,4116480.0,0.0,30.0,4128542720.0,398221312.0,28861984768.0,230326272.0,5970762.0,1889454.0
12-04 09:47:13,31.451,16.507,51.086,0.0,0.0,0.956,0.0,2326528.0,0.0,29.0,4129865728.0,398012416.0,28861808640.0,229388288.0,6369438.0,2088296.0
12-04 09:47:14,32.534,15.839,50.599,0.171,0.0,0.856,0.0,2379776.0,0.0,34.0,4129718272.0,397565952.0,28845555712.0,246235136.0,6329053.0,2080566.0
12-04 09:47:15,32.726,15.538,50.868,0.0,0.0,0.868,0.0,2166784.0,0.0,22.0,4130447360.0,397361152.0,28844675072.0,246591488.0,5988162.0,1886394.0
12-04 09:47:16,31.561,15.867,52.136,0.0,0.0,0.436,0.0,2224128.0,0.0,22.0,4129796096.0,397144064.0,28849143808.0,242991104.0,5975536.0,1902733.0
12-04 09:47:17,32.910,16.328,49.915,0.0,0.0,0.846,0.0,2191360.0,0.0,22.0,4129447936.0,396931072.0,28851077120.0,241618944.0,5995919.0,1903444.0
12-04 09:47:18,30.844,16.608,52.021,0.0,0.0,0.527,0.0,2203648.0,0.0,22.0,4129263616.0,396705792.0,28853710848.0,239394816.0,6103436.0,1953207.0
12-04 09:47:19,38.668,14.533,45.761,0.0,0.0,1.038,0.0,2195456.0,0.0,22.0,4129267712.0,396476416.0,28853858304.0,239472640.0,5914499.0,1852801.0
12-04 09:47:20,30.996,16.104,51.861,0.173,0.0,0.866,0.0,4132864.0,0.0,32.0,4128550912.0,396259328.0,28855844864.0,238419968.0,6078370.0,1931057.0
12-04 09:47:21,31.509,15.711,51.633,0.0,0.0,1.147,0.0,2301952.0,0.0,30.0,4126822400.0,396046336.0,28860583936.0,235622400.0,6266676.0,2040592.0
12-04 09:47:22,32.564,16.068,50.427,0.085,0.0,0.855,0.0,2334720.0,0.0,29.0,4128575488.0,395845632.0,28861509632.0,233144320.0,6357707.0,2083268.0
12-04 09:47:23,32.460,16.484,50.380,0.0,0.0,0.676,0.0,2183168.0,0.0,22.0,4129079296.0,395624448.0,28863164416.0,231206912.0,6315695.0,2072559.0
12-04 09:47:24,32.423,16.980,49.915,0.0,0.0,0.683,0.0,2220032.0,0.0,23.0,4127846400.0,395423744.0,28866560000.0,229244928.0,5975695.0,1883586.0
12-04 09:47:25,32.149,16.031,51.127,0.0,0.0,0.693,0.0,2220032.0,0.0,23.0,4129370112.0,395210752.0,28867760128.0,226734080.0,5988935.0,1909092.0
12-04 09:47:26,31.667,15.789,51.316,0.088,0.0,1.140,0.0,2273280.0,0.0,28.0,4129718272.0,394760192.0,28849319936.0,245276672.0,5976882.0,1858306.0
12-04 09:47:27,32.333,16.209,50.343,0.086,0.0,1.029,0.0,4128768.0,0.0,32.0,4128591872.0,394534912.0,28854263808.0,241684480.0,6068558.0,1955813.0
12-04 09:47:28,32.219,16.281,50.300,0.0,0.0,1.200,0.0,2318336.0,0.0,32.0,4127584256.0,394309632.0,28856340480.0,240840704.0,6421372.0,2138458.0
12-04 09:47:29,31.332,17.058,50.740,0.087,0.0,0.783,0.0,2342912.0,0.0,33.0,4127698944.0,394088448.0,28859129856.0,238157824.0,6283019.0,2031400.0
12-04 09:47:30,31.944,15.972,51.215,0.0,0.0,0.868,0.0,2232320.0,0.0,23.0,4127285248.0,393854976.0,28860698624.0,237236224.0,5998578.0,1905621.0
12-04 09:47:31,31.369,16.291,51.560,0.0,0.0,0.780,0.0,2211840.0,0.0,25.0,4128501760.0,393621504.0,28862431232.0,234520576.0,6025973.0,1908658.0
12-04 09:47:32,32.358,15.577,51.119,0.086,0.0,0.861,0.0,2215936.0,0.0,23.0,4127395840.0,393404416.0,28864962560.0,233312256.0,6024340.0,1906285.0
12-04 09:47:33,31.772,16.865,50.170,0.0,0.0,1.193,0.0,2191360.0,0.0,24.0,4127547392.0,393170944.0,28867665920.0,230690816.0,6022373.0,1906031.0
12-04 09:47:34,32.988,15.112,50.691,0.086,0.0,1.123,0.0,4276224.0,0.0,38.0,4129349632.0,392953856.0,28870049792.0,226721792.0,6243659.0,2033575.0
12-04 09:47:35,31.579,16.480,50.992,0.0,0.0,0.949,0.0,5898240.0,0.0,46.0,4130332672.0,392511488.0,28851032064.0,245198848.0,6564058.0,2211416.0
12-04 09:47:36,30.589,16.464,43.241,8.666,0.0,1.040,8192.0,217219072.0,2.0,410.0,4129579008.0,392282112.0,28854304768.0,242909184.0,6106378.0,1971352.0
12-04 09:47:37,16.857,11.150,58.999,12.116,0.0,0.878,8192.0,270012416.0,2.0,513.0,4129124352.0,392261632.0,28864122880.0,233566208.0,5297950.0,1914585.0
12-04 09:47:38,23.596,12.792,56.353,6.569,0.0,0.691,4096.0,219119616.0,1.0,462.0,4128862208.0,391835648.0,28860104704.0,238272512.0,2651253.0,1884494.0
12-04 09:47:39,37.868,15.858,44.714,0.780,0.0,0.780,4096.0,73842688.0,1.0,205.0,4128538624.0,391118848.0,28861431808.0,237985792.0,3710879.0,1820635.0
12-04 09:47:40,34.181,15.250,49.080,0.438,0.0,1.052,0.0,38637568.0,0.0,126.0,4126167040.0,390955008.0,28763381760.0,338571264.0,1979070.0,1898759.0
12-04 09:47:41,32.790,15.279,50.730,0.086,0.0,1.116,0.0,2166784.0,0.0,19.0,4125863936.0,390959104.0,28787888128.0,314363904.0,5990707.0,1890962.0
12-04 09:47:42,31.931,17.253,49.700,0.0,0.0,1.116,0.0,4227072.0,0.0,36.0,4121817088.0,390930432.0,28806467584.0,299859968.0,8082692.0,1905044.0
12-04 09:47:43,32.624,16.184,50.511,0.085,0.0,0.596,0.0,5480448.0,0.0,36.0,4122398720.0,390971392.0,28829908992.0,275795968.0,7586204.0,2117202.0
12-04 09:47:44,31.180,16.968,50.818,0.086,0.0,0.947,0.0,2215936.0,0.0,23.0,4123791360.0,390991872.0,28852523008.0,251768832.0,8952434.0,1956119.0
12-04 09:47:45,32.493,15.725,51.086,0.087,0.0,0.608,3510272.0,2220032.0,40.0,23.0,4125061120.0,390766592.0,28858302464.0,244944896.0,8025861.0,1902693.0
12-04 09:47:46,31.510,16.146,51.302,0.0,0.0,1.042,0.0,2183168.0,0.0,26.0,4125941760.0,390553600.0,28859330560.0,243249152.0,6812006.0,1863109.0
12-04 09:47:47,31.647,16.638,50.772,0.0,0.0,0.943,0.0,2215936.0,0.0,24.0,4123594752.0,390356992.0,28863258624.0,241864704.0,7190457.0,1902211.0
12-04 09:47:48,30.397,17.703,50.950,0.0,0.0,0.950,0.0,2187264.0,0.0,24.0,4125499392.0,390160384.0,28865228800.0,238186496.0,6001177.0,1887569.0
12-04 09:47:49,32.061,16.964,49.703,0.170,0.0,1.103,0.0,4276224.0,0.0,43.0,4125134848.0,389984256.0,28868956160.0,234999808.0,6254979.0,2037560.0
12-04 09:47:50,31.597,16.823,50.726,0.085,0.0,0.769,0.0,2322432.0,0.0,30.0,4125659136.0,389799936.0,28871348224.0,232267776.0,6593036.0,2220794.0
12-04 09:47:51,31.869,16.624,50.646,0.0,0.0,0.861,0.0,2179072.0,0.0,23.0,4125282304.0,389591040.0,28874539008.0,229662720.0,6015787.0,1913223.0
12-04 09:47:52,31.497,16.351,51.205,0.086,0.0,0.861,0.0,2220032.0,0.0,25.0,4123144192.0,389328896.0,28869836800.0,236765184.0,5923663.0,1846994.0
12-04 09:47:53,32.069,15.603,51.466,0.0,0.0,0.862,4096.0,2195456.0,1.0,21.0,4123987968.0,389128192.0,28872433664.0,233525248.0,6024472.0,1901068.0
12-04 09:47:54,32.115,17.493,48.999,0.348,0.0,1.044,0.0,30814208.0,0.0,102.0,4128690176.0,388603904.0,28860989440.0,240791552.0,6004372.0,1885768.0
12-04 09:47:55,35.856,16.509,45.572,0.860,0.0,1.204,24576.0,60272640.0,2.0,196.0,4127076352.0,387956736.0,28786278400.0,317763584.0,6023922.0,1915421.0
12-04 09:47:56,32.458,17.034,49.661,0.0,0.0,0.847,0.0,4165632.0,0.0,29.0,4126707712.0,387973120.0,28811644928.0,292749312.0,6032943.0,1921818.0
12-04 09:47:57,31.941,16.014,50.740,0.0,0.0,1.305,0.0,2260992.0,0.0,25.0,4125810688.0,387977216.0,28836028416.0,269258752.0,6271120.0,2046144.0
12-04 09:47:58,31.772,16.354,50.767,0.0,0.0,1.107,0.0,2277376.0,0.0,25.0,4127006720.0,387997696.0,28857032704.0,247037952.0,6551656.0,2199710.0
12-04 09:47:59,31.682,17.336,50.128,0.0,0.0,0.854,0.0,2199552.0,0.0,22.0,4128149504.0,387772416.0,28861100032.0,242053120.0,6019981.0,1905292.0
12-04 09:48:00,33.389,16.694,48.920,0.083,0.0,0.914,0.0,2179072.0,0.0,23.0,4129046528.0,387547136.0,28862287872.0,240193536.0,5936971.0,1869018.0
12-04 09:48:01,31.272,16.202,51.481,0.087,0.0,0.958,0.0,2224128.0,0.0,27.0,4128522240.0,387342336.0,28866605056.0,236605440.0,6003064.0,1873639.0
12-04 09:48:02,32.087,15.826,51.043,0.0,0.0,1.043,0.0,2191360.0,0.0,24.0,4129693696.0,387133440.0,28868562944.0,233684992.0,6100721.0,1974811.0
12-04 09:48:03,30.848,17.395,50.728,0.171,0.0,0.857,0.0,4251648.0,0.0,40.0,4127928320.0,386940928.0,28873506816.0,230699008.0,6095982.0,1961775.0
12-04 09:48:04,31.760,16.652,50.386,0.0,0.0,1.202,0.0,2338816.0,0.0,33.0,4129435648.0,386736128.0,28874174464.0,228728832.0,6599249.0,2217568.0
12-04 09:48:05,32.400,16.285,50.382,0.0,0.0,0.933,0.0,2207744.0,0.0,25.0,4128661504.0,386506752.0,28877369344.0,226537472.0,6022573.0,1905424.0
12-04 09:48:06,30.809,16.710,51.610,0.0,0.0,0.870,0.0,2244608.0,0.0,27.0,4129431552.0,386060288.0,28858724352.0,244858880.0,5969932.0,1877085.0
12-04 09:48:07,31.583,16.523,50.775,0.086,0.0,1.033,0.0,2199552.0,0.0,28.0,4130336768.0,385826816.0,28858159104.0,244752384.0,5925876.0,1801799.0
12-04 09:48:08,29.592,13.776,53.061,2.721,0.0,0.850,12288.0,140582912.0,3.0,281.0,4128641024.0,385847296.0,28877672448.0,226914304.0,5993253.0,1934258.0
12-04 09:48:09,25.801,17.403,46.580,8.571,0.0,1.645,4096.0,270610432.0,1.0,516.0,4129869824.0,385347584.0,28853510144.0,250347520.0,6635736.0,2239055.0
12-04 09:48:10,17.477,11.765,59.761,10.145,0.0,0.853,4096.0,271048704.0,1.0,538.0,4130353152.0,385363968.0,28868296704.0,235061248.0,3314919.0,1865288.0
12-04 09:48:11,33.701,15.365,50.085,0.0,0.0,0.849,0.0,2396160.0,0.0,34.0,4129681408.0,385150976.0,28872404992.0,231837696.0,4584826.0,1890097.0
12-04 09:48:12,32.277,15.325,51.284,0.086,0.0,1.027,0.0,2187264.0,0.0,25.0,4129386496.0,384942080.0,28874481664.0,230264832.0,2431547.0,1792406.0
12-04 09:48:13,31.434,16.408,51.382,0.0,0.0,0.777,0.0,2207744.0,0.0,24.0,4129792000.0,384651264.0,28867698688.0,236933120.0,4010702.0,1917302.0
12-04 09:48:14,31.997,16.478,50.480,0.087,0.0,0.959,0.0,4292608.0,0.0,44.0,4128718848.0,384438272.0,28871958528.0,233959424.0,6161231.0,1938931.0
12-04 09:48:15,31.838,16.307,50.906,0.0,0.0,0.949,0.0,2297856.0,0.0,31.0,4129067008.0,384233472.0,28873940992.0,231833600.0,8380248.0,2071086.0
12-04 09:48:16,31.411,16.523,50.947,0.086,0.0,1.033,0.0,2207744.0,0.0,26.0,4128477184.0,384024576.0,28876267520.0,230305792.0,7986905.0,1865228.0
12-04 09:48:17,33.191,15.700,50.085,0.0,0.0,1.024,0.0,2224128.0,0.0,26.0,4129529856.0,383803392.0,28879437824.0,226304000.0,8036159.0,1917679.0
12-04 09:48:18,31.315,17.301,50.519,0.0,0.0,0.865,0.0,2248704.0,0.0,27.0,4131328000.0,383365120.0,28857946112.0,246435840.0,7958346.0,1845631.0
12-04 09:48:19,30.635,16.536,51.610,0.087,0.0,1.131,0.0,2207744.0,0.0,22.0,4130291712.0,383172608.0,28862062592.0,243548160.0,8255620.0,2050190.0
12-04 09:48:20,31.979,16.508,50.562,0.086,0.0,0.864,20480.0,4153344.0,3.0,36.0,4130484224.0,382980096.0,28865875968.0,239734784.0,5941320.0,1858232.0
12-04 09:48:21,31.497,16.437,51.033,0.0,0.0,1.033,0.0,2297856.0,0.0,28.0,4129300480.0,382779392.0,28867936256.0,239058944.0,6306122.0,2063926.0
12-04 09:48:22,31.990,16.467,50.515,0.0,0.0,1.029,0.0,2195456.0,0.0,30.0,4128636928.0,382582784.0,28871487488.0,236367872.0,6397506.0,2089692.0
12-04 09:48:23,31.865,16.149,51.036,0.086,0.0,0.864,0.0,2195456.0,0.0,23.0,4128653312.0,382357504.0,28869980160.0,238084096.0,5976421.0,1888795.0
12-04 09:48:24,31.579,17.233,49.915,0.085,0.0,1.188,4096.0,2244608.0,1.0,25.0,4129832960.0,382164992.0,28871409664.0,235667456.0,5939417.0,1878667.0
12-04 09:48:25,32.472,15.848,50.646,0.0,0.0,1.034,0.0,2211840.0,0.0,24.0,4128415744.0,381952000.0,28873654272.0,235053056.0,6049104.0,1928533.0
12-04 09:48:26,31.942,16.695,50.256,0.085,0.0,1.022,0.0,4149248.0,0.0,33.0,4129583104.0,381759488.0,28877688832.0,230043648.0,6018751.0,1910956.0
12-04 09:48:27,30.412,17.526,51.031,0.0,0.0,1.031,4096.0,2297856.0,1.0,29.0,4128239616.0,381550592.0,28880928768.0,228356096.0,6310793.0,2056395.0
12-04 09:48:28,32.936,16.340,50.043,0.085,0.0,0.596,4096.0,2371584.0,1.0,34.0,4130676736.0,381136896.0,28861280256.0,245981184.0,6421439.0,2123929.0
12-04 09:48:29,33.191,16.170,49.702,0.0,0.0,0.936,0.0,2207744.0,0.0,25.0,4130500608.0,380944384.0,28863365120.0,244264960.0,5929229.0,1854409.0
12-04 09:48:30,32.045,16.495,50.515,0.0,0.0,0.945,0.0,2240512.0,0.0,27.0,4129914880.0,380735488.0,28865806336.0,242618368.0,5991903.0,1894249.0
12-04 09:48:31,32.010,15.617,51.596,0.086,0.0,0.690,0.0,2207744.0,0.0,24.0,4129193984.0,380522496.0,28867280896.0,242077696.0,5978182.0,1894144.0
12-04 09:48:32,32.684,16.596,49.788,0.085,0.0,0.847,0.0,2187264.0,0.0,23.0,4129886208.0,380313600.0,28869545984.0,239329280.0,6066936.0,1941057.0
12-04 09:48:33,31.561,16.895,50.600,0.0,0.0,0.943,0.0,4247552.0,0.0,40.0,4128894976.0,380108800.0,28874260480.0,235810816.0,6241089.0,2014420.0
12-04 09:48:34,31.818,16.638,50.343,0.0,0.0,1.201,0.0,2306048.0,0.0,29.0,4130410496.0,379904000.0,28875616256.0,233144320.0,6512465.0,2173966.0
12-04 09:48:35,31.983,16.121,51.034,0.0,0.0,0.862,4096.0,2228224.0,1.0,26.0,4129730560.0,379707392.0,28877647872.0,231989248.0,5927886.0,1813548.0
12-04 09:48:36,31.625,15.639,51.694,0.174,0.0,0.869,0.0,2215936.0,0.0,27.0,4128153600.0,379502592.0,28879917056.0,231501824.0,6029171.0,1950775.0
12-04 09:48:37,31.277,16.073,51.607,0.0,0.0,1.043,0.0,2187264.0,0.0,22.0,4130242560.0,379289600.0,28883050496.0,226492416.0,6015741.0,1892454.0
12-04 09:48:38,32.269,15.876,50.820,0.0,0.0,1.035,0.0,2265088.0,0.0,30.0,4130467840.0,378871808.0,28864090112.0,245645312.0,6112939.0,1967222.0
12-04 09:48:39,32.416,16.165,50.301,0.086,0.0,1.032,0.0,4210688.0,0.0,38.0,4130828288.0,378683392.0,28867215360.0,242348032.0,5972619.0,1887247.0
12-04 09:48:40,32.305,15.938,49.186,1.714,0.0,0.857,4096.0,59310080.0,1.0,125.0,4130983936.0,378490880.0,28868517888.0,241082368.0,6324946.0,2071559.0
12-04 09:48:41,20.017,13.316,55.725,10.008,0.0,0.933,8192.0,270639104.0,2.0,525.0,4131229696.0,378499072.0,28882210816.0,227135488.0,6066550.0,2041259.0
12-04 09:48:42,17.443,12.616,58.171,10.754,0.0,1.016,8192.0,272715776.0,2.0,534.0,4130742272.0,378302464.0,28874395648.0,235634688.0,1958881.0,1892804.0
12-04 09:48:43,31.321,13.823,51.969,2.275,0.0,0.612,0.0,111177728.0,0.0,261.0,4132159488.0,377876480.0,28874326016.0,234713088.0,7945491.0,1741130.0
12-04 09:48:44,37.275,13.282,48.072,1.114,0.0,0.257,4096.0,76038144.0,1.0,265.0,4134547456.0,377040896.0,28867301376.0,240185344.0,1025725.0,607139.0
12-04 09:48:45,32.991,13.419,52.906,0.598,0.0,0.085,4096.0,36532224.0,1.0,172.0,4137005056.0,377036800.0,28805550080.0,299483136.0,1090533.0,255850.0
12-04 09:48:46,31.779,12.522,55.527,0.086,0.0,0.086,0.0,6516736.0,0.0,62.0,4136304640.0,377090048.0,28811657216.0,294023168.0,4526318.0,286833.0
12-04 09:48:47,31.647,12.607,55.489,0.257,0.0,0.0,0.0,6467584.0,0.0,59.0,4136521728.0,377151488.0,28838297600.0,267104256.0,459816.0,252758.0
12-04 09:48:48,32.340,12.936,54.638,0.0,0.0,0.085,0.0,6447104.0,0.0,57.0,4136312832.0,377204736.0,28864737280.0,240820224.0,1384381.0,261880.0
12-04 09:48:49,32.907,11.765,55.243,0.085,0.0,0.0,0.0,6504448.0,0.0,62.0,4135350272.0,377016320.0,28871000064.0,235708416.0,461191.0,254276.0
12-04 09:48:50,30.954,11.866,57.008,0.172,0.0,0.0,0.0,8417280.0,0.0,66.0,4134514688.0,376815616.0,28878544896.0,229199872.0,461487.0,256304.0
12-04 09:48:51,31.364,11.903,56.560,0.174,0.0,0.0,4096.0,6791168.0,1.0,77.0,4137246720.0,376442880.0,28861472768.0,243912704.0,608499.0,334212.0
12-04 09:48:52,32.702,11.618,55.508,0.172,0.0,0.0,0.0,6455296.0,0.0,57.0,4131270656.0,376406016.0,28877725696.0,233672704.0,459662.0,252756.0
12-04 09:48:53,31.986,12.038,55.804,0.172,0.0,0.0,0.0,6594560.0,0.0,69.0,4135915520.0,376033280.0,28861812736.0,245313536.0,460445.0,253655.0
12-04 09:48:54,33.762,11.482,54.670,0.086,0.0,0.0,0.0,6541312.0,0.0,67.0,4136865792.0,375853056.0,28866768896.0,239587328.0,460091.0,253532.0
12-04 09:48:55,32.712,11.864,55.254,0.169,0.0,0.0,0.0,6463488.0,0.0,59.0,4135321600.0,375660544.0,28872998912.0,235094016.0,458934.0,252235.0
12-04 09:48:56,40.453,9.677,49.782,0.087,0.0,0.0,0.0,6561792.0,0.0,68.0,4136251392.0,375504896.0,28875083776.0,232235008.0,458281.0,250421.0
12-04 09:48:57,32.538,11.840,55.537,0.085,0.0,0.0,0.0,6582272.0,0.0,66.0,4136370176.0,375136256.0,28861472768.0,246095872.0,462298.0,256259.0
12-04 09:48:58,31.565,12.660,55.603,0.086,0.0,0.086,0.0,7290880.0,0.0,82.0,4136587264.0,374996992.0,28866609152.0,240881664.0,525618.0,297981.0
12-04 09:48:59,32.365,12.980,53.971,0.683,0.0,0.0,4096.0,26415104.0,1.0,118.0,4137074688.0,374648832.0,28865462272.0,241889280.0,461508.0,255256.0
12-04 09:49:00,35.269,12.724,50.811,1.110,0.0,0.085,8192.0,75767808.0,2.0,228.0,4138618880.0,373977088.0,28786016256.0,320462848.0,459893.0,253939.0
12-04 09:49:01,31.463,13.265,55.187,0.085,0.0,0.0,0.0,6500352.0,0.0,63.0,4134977536.0,374034432.0,28812640256.0,297422848.0,460631.0,252895.0
12-04 09:49:02,32.066,12.532,55.229,0.173,0.0,0.0,4096.0,6475776.0,1.0,63.0,4132773888.0,374022144.0,28833222656.0,279056384.0,462411.0,256218.0
12-04 09:49:03,31.997,12.628,55.290,0.085,0.0,0.0,0.0,6463488.0,0.0,57.0,4132765696.0,374067200.0,28860755968.0,251486208.0,459366.0,251791.0
12-04 09:49:04,32.093,12.024,55.796,0.087,0.0,0.0,0.0,6529024.0,0.0,60.0,4134993920.0,373882880.0,28867088384.0,243109888.0,461858.0,254574.0
12-04 09:49:05,31.993,12.917,54.833,0.257,0.0,0.0,8192.0,6516736.0,1.0,64.0,4134985728.0,373690368.0,28872622080.0,237776896.0,477955.0,271717.0
12-04 09:49:06,32.007,12.457,55.363,0.087,0.0,0.087,0.0,9981952.0,0.0,71.0,4136079360.0,373542912.0,28877709312.0,231743488.0,462337.0,256361.0
12-04 09:49:07,36.433,12.884,49.573,1.024,0.0,0.085,0.0,73183232.0,0.0,228.0,4136787968.0,372662272.0,28869103616.0,240521216.0,462437.0,256067.0
12-04 09:49:08,34.247,13.271,51.712,0.685,0.0,0.086,4096.0,53571584.0,1.0,186.0,4134363136.0,372269056.0,28776075264.0,336367616.0,496245.0,290719.0
12-04 09:49:09,33.559,12.680,53.254,0.507,0.0,0.0,4096.0,28676096.0,1.0,130.0,4134027264.0,372355072.0,28802863104.0,309829632.0,461689.0,255062.0
12-04 09:49:10,31.738,13.014,55.164,0.084,0.0,0.0,0.0,6496256.0,0.0,64.0,4134850560.0,372375552.0,28828811264.0,283037696.0,460023.0,252735.0
12-04 09:49:11,30.663,12.231,56.848,0.258,0.0,0.0,0.0,8593408.0,0.0,81.0,4133658624.0,372412416.0,28858028032.0,254976000.0,460543.0,254310.0
12-04 09:49:12,32.426,12.340,55.064,0.170,0.0,0.0,0.0,6549504.0,0.0,62.0,4130971648.0,372400128.0,28878405632.0,237297664.0,608922.0,333090.0
12-04 09:49:13,8.846,3.454,75.316,12.384,0.0,0.0,8192.0,246034432.0,2.0,464.0,4134576128.0,372408320.0,28885475328.0,226615296.0,19633.0,19422.0
12-04 09:49:14,0.168,0.587,84.912,14.250,0.0,0.084,4096.0,273547264.0,1.0,532.0,4135653376.0,372199424.0,28866195456.0,245026816.0,25803.0,28702.0
12-04 09:49:15,19.421,7.666,68.654,4.259,0.0,0.0,0.0,106655744.0,0.0,232.0,4134154240.0,372211712.0,28880842752.0,231866368.0,20522.0,20329.0
12-04 09:49:16,28.754,13.140,57.765,0.341,0.0,0.0,0.0,8773632.0,0.0,91.0,4136431616.0,371871744.0,28866220032.0,244551680.0,24382.0,25435.0
12-04 09:49:17,32.884,12.479,54.553,0.084,0.0,0.0,0.0,6475776.0,0.0,58.0,4135301120.0,371658752.0,28871110656.0,241004544.0,21785.0,22155.0
12-04 09:49:18,30.841,12.659,56.415,0.085,0.0,0.0,4096.0,6565888.0,1.0,65.0,4135337984.0,371494912.0,28876087296.0,236154880.0,19612.0,19822.0
12-04 09:49:19,31.814,13.844,54.084,0.086,0.0,0.172,0.0,4370432.0,0.0,49.0,4137005056.0,371290112.0,28881293312.0,229486592.0,12173373.0,6767251.0
12-04 09:49:20,29.974,17.399,51.766,0.0,0.0,0.861,0.0,4386816.0,0.0,40.0,4135862272.0,371101696.0,28884467712.0,227643392.0,4067632.0,1983381.0
12-04 09:49:21,32.090,15.351,51.691,0.087,0.0,0.781,0.0,2277376.0,0.0,27.0,4137353216.0,370704384.0,28864757760.0,246259712.0,6016001.0,1953394.0
12-04 09:49:22,31.448,16.624,50.985,0.086,0.0,0.857,0.0,2203648.0,0.0,25.0,4137082880.0,370507776.0,28866670592.0,244813824.0,6125913.0,2009477.0
12-04 09:49:23,31.488,16.522,51.298,0.0,0.0,0.692,0.0,2273280.0,0.0,25.0,4136706048.0,370307072.0,28869599232.0,242462720.0,6124422.0,2012779.0
12-04 09:49:24,32.168,15.385,51.224,0.0,0.0,1.224,0.0,3014656.0,0.0,44.0,4136955904.0,370118656.0,28871999488.0,240001024.0,6500476.0,2206577.0
12-04 09:49:25,31.111,16.410,51.538,0.085,0.0,0.855,0.0,2281472.0,0.0,25.0,4136050688.0,369930240.0,28873269248.0,239824896.0,6217056.0,2067083.0
12-04 09:49:26,30.642,16.580,51.910,0.0,0.0,0.868,0.0,2195456.0,0.0,24.0,4135821312.0,369750016.0,28876603392.0,236900352.0,6166707.0,2066117.0
12-04 09:49:27,31.515,16.623,51.255,0.0,0.0,0.606,0.0,1159168.0,0.0,22.0,4136075264.0,369541120.0,28877615104.0,235843584.0,3816714.0,1847967.0
12-04 09:49:28,31.830,16.305,50.737,0.173,0.0,0.954,0.0,4136960.0,0.0,33.0,4135190528.0,369356800.0,28882247680.0,232280064.0,6086639.0,2013953.0
12-04 09:49:29,31.384,17.111,50.645,0.0,0.0,0.860,0.0,2359296.0,0.0,30.0,4136939520.0,369176576.0,28883361792.0,229597184.0,6167144.0,2031676.0
12-04 09:49:30,31.772,16.525,50.511,0.085,0.0,1.107,0.0,2236416.0,0.0,27.0,4135841792.0,368988160.0,28885872640.0,228372480.0,6197439.0,2066348.0
12-04 09:49:31,31.623,16.821,50.294,0.084,0.0,1.177,4096.0,2252800.0,1.0,26.0,4135919616.0,368795648.0,28888449024.0,225910784.0,8249459.0,2084034.0
12-04 09:49:32,31.379,16.466,51.121,0.0,0.0,1.034,4096.0,2285568.0,1.0,29.0,4136910848.0,368373760.0,28868800512.0,244989952.0,8284764.0,2114158.0
12-04 09:49:33,31.507,16.438,51.027,0.0,0.0,1.027,0.0,2191360.0,0.0,22.0,4137189376.0,368164864.0,28871274496.0,242446336.0,6252790.0,2071766.0
12-04 09:49:34,33.562,15.325,50.086,0.171,0.0,0.856,0.0,2289664.0,0.0,29.0,4137144320.0,367939584.0,28870254592.0,243736576.0,6275873.0,2113457.0
12-04 09:49:35,32.596,15.915,50.809,0.0,0.0,0.681,0.0,2195456.0,0.0,22.0,4136812544.0,367730688.0,28871000064.0,243531776.0,6286526.0,2120970.0
12-04 09:49:36,31.533,16.115,51.481,0.0,0.0,0.871,0.0,2240512.0,0.0,23.0,4135727104.0,367534080.0,28874133504.0,241680384.0,6177146.0,2049698.0
12-04 09:49:37,32.358,15.835,51.033,0.0,0.0,0.775,4096.0,2224128.0,1.0,25.0,4136349696.0,367308800.0,28873457664.0,241958912.0,6292056.0,2099171.0
12-04 09:49:38,30.763,17.158,51.300,0.0,0.0,0.780,0.0,2379776.0,0.0,29.0,4135739392.0,367112192.0,28875374592.0,240848896.0,6515626.0,2155228.0
12-04 09:49:39,31.779,15.889,51.382,0.086,0.0,0.864,0.0,2199552.0,0.0,27.0,4137857024.0,366862336.0,28870909952.0,243445760.0,8160031.0,2127976.0
12-04 09:49:40,31.648,16.652,50.915,0.087,0.0,0.697,0.0,2260992.0,0.0,27.0,4136763392.0,366661632.0,28873142272.0,242507776.0,6258357.0,2070437.0
12-04 09:49:41,31.103,16.421,51.781,0.0,0.0,0.695,0.0,2187264.0,0.0,22.0,4137443328.0,366452736.0,28873125888.0,242053120.0,6300155.0,2120477.0
12-04 09:49:42,31.561,16.552,50.858,0.086,0.0,0.943,0.0,2220032.0,0.0,25.0,4136259584.0,366243840.0,28876959744.0,239611904.0,6246468.0,2086258.0
12-04 09:49:43,30.621,16.360,51.881,0.0,0.0,1.137,4096.0,2256896.0,1.0,26.0,4135755776.0,366043136.0,28879736832.0,237539328.0,6172186.0,2046705.0
12-04 09:49:44,33.044,15.265,51.171,0.0,0.0,0.520,0.0,2195456.0,0.0,22.0,4135813120.0,365871104.0,28882550784.0,234840064.0,6138278.0,1991495.0
12-04 09:49:45,31.565,15.304,51.913,0.0,0.0,1.217,0.0,2375680.0,0.0,48.0,4137148416.0,365678592.0,28883378176.0,232869888.0,6195305.0,2045450.0
12-04 09:49:46,30.816,17.014,51.215,0.087,0.0,0.868,0.0,2236416.0,0.0,25.0,4136509440.0,365510656.0,28886355968.0,230699008.0,7460883.0,2071707.0
12-04 09:49:47,32.255,16.511,50.468,0.085,0.0,0.681,0.0,2199552.0,0.0,23.0,4136759296.0,365322240.0,28886491136.0,230502400.0,6730597.0,2070633.0
12-04 09:49:48,31.288,16.564,51.446,0.0,0.0,0.701,0.0,2236416.0,0.0,28.0,4135976960.0,365150208.0,28890271744.0,227676160.0,6470366.0,1992834.0
12-04 09:49:49,31.029,16.508,51.426,0.0,0.0,1.037,0.0,2273280.0,0.0,27.0,4137013248.0,364777472.0,28871204864.0,246079488.0,6193682.0,2088690.0
12-04 09:49:50,28.883,16.405,48.168,5.236,0.0,1.309,8192.0,214888448.0,2.0,411.0,4136640512.0,364785664.0,28891348992.0,226299904.0,6119957.0,2019436.0
12-04 09:49:51,20.722,14.445,54.342,9.888,0.0,0.602,8192.0,271630336.0,2.0,520.0,4137099264.0,364564480.0,28882075648.0,235335680.0,5762245.0,2221496.0
12-04 09:49:52,17.872,13.021,57.787,10.213,0.0,1.106,12288.0,268447744.0,3.0,512.0,4137816064.0,364380160.0,28875345920.0,241532928.0,2006399.0,1957442.0
12-04 09:49:53,32.596,14.723,50.894,0.681,0.0,1.106,0.0,37789696.0,0.0,102.0,4136235008.0,364195840.0,28879319040.0,239325184.0,10890127.0,2003718.0
12-04 09:49:54,33.077,15.726,50.342,0.171,0.0,0.684,0.0,5488640.0,0.0,37.0,4134903808.0,363974656.0,28878475264.0,241721344.0,2076116.0,1995151.0
12-04 09:49:55,32.097,15.789,51.251,0.0,0.0,0.863,0.0,2224128.0,0.0,23.0,4136173568.0,363773952.0,28879360000.0,239767552.0,2618634.0,1998971.0
12-04 09:49:56,31.641,16.920,50.508,0.0,0.0,0.931,0.0,2203648.0,0.0,23.0,4134416384.0,363581440.0,28881121280.0,239955968.0,4051892.0,1978269.0
12-04 09:49:57,33.700,16.427,48.688,0.254,0.0,0.931,0.0,21426176.0,0.0,72.0,4135215104.0,363204608.0,28878417920.0,242237440.0,6108364.0,1982105.0
12-04 09:49:58,37.489,17.557,42.833,0.848,0.0,1.272,4096.0,75997184.0,1.0,199.0,4137074688.0,362496000.0,28879093760.0,240410624.0,10238301.0,2046101.0
12-04 09:49:59,34.244,16.482,47.652,0.427,0.0,1.196,8192.0,34111488.0,2.0,115.0,4133322752.0,362381312.0,28800196608.0,323174400.0,6255580.0,2092234.0
12-04 09:50:00,32.463,16.362,49.782,0.261,0.0,1.131,0.0,20033536.0,0.0,70.0,4134592512.0,362414080.0,28817219584.0,304848896.0,10224285.0,2001448.0
12-04 09:50:01,31.873,15.893,50.859,0.0,0.0,1.375,0.0,2187264.0,0.0,22.0,4133920768.0,362426368.0,28840939520.0,281788416.0,8236923.0,2117785.0
12-04 09:50:02,30.360,17.925,50.858,0.0,0.0,0.858,4096.0,2158592.0,1.0,19.0,4134187008.0,362430464.0,28862676992.0,259780608.0,6263738.0,2093320.0
12-04 09:50:03,31.665,16.135,50.820,0.0,0.0,1.381,0.0,2162688.0,0.0,20.0,4133707776.0,362446848.0,28888186880.0,234733568.0,8230686.0,2072516.0
12-04 09:50:04,32.137,15.897,50.684,0.085,0.0,1.197,0.0,2281472.0,0.0,29.0,4135055360.0,362242048.0,28885524480.0,236253184.0,6139237.0,2015370.0
12-04 09:50:05,31.893,17.545,49.611,0.346,0.0,0.605,0.0,15507456.0,0.0,56.0,4135403520.0,361848832.0,28876603392.0,245219328.0,6202899.0,2027278.0
12-04 09:50:06,36.552,17.155,44.138,0.690,0.0,1.466,4096.0,74428416.0,1.0,189.0,4136230912.0,361107456.0,28881866752.0,239869952.0,6272790.0,2081384.0
12-04 09:50:07,32.038,16.149,50.691,0.086,0.0,1.036,4096.0,8138752.0,1.0,45.0,4134633472.0,361029632.0,28814225408.0,309186560.0,8273771.0,2117870.0
12-04 09:50:08,32.164,15.997,50.813,0.086,0.0,0.941,4096.0,2154496.0,1.0,19.0,4133896192.0,361037824.0,28836691968.0,287449088.0,6216237.0,2067785.0
12-04 09:50:09,31.799,16.283,50.639,0.0,0.0,1.279,0.0,2166784.0,0.0,20.0,4134547456.0,361050112.0,28860153856.0,263323648.0,6171031.0,2029101.0
12-04 09:50:10,30.465,17.212,51.205,0.086,0.0,1.033,0.0,2170880.0,0.0,21.0,4132941824.0,361070592.0,28883664896.0,241397760.0,6220790.0,2059049.0
12-04 09:50:11,31.421,17.038,50.599,0.086,0.0,0.856,4096.0,2265088.0,1.0,25.0,4133527552.0,360894464.0,28886970368.0,237682688.0,6226140.0,2047942.0
12-04 09:50:12,32.540,15.888,50.552,0.0,0.0,1.020,4096.0,2207744.0,1.0,25.0,4136042496.0,360706048.0,28887248896.0,235077632.0,6199090.0,2067008.0
12-04 09:50:13,31.739,16.435,51.217,0.0,0.0,0.609,0.0,2158592.0,0.0,22.0,4135079936.0,360513536.0,28891103232.0,232378368.0,6209273.0,2037093.0
12-04 09:50:14,32.822,15.772,50.213,0.085,0.0,1.108,0.0,2232320.0,0.0,24.0,4134875136.0,360316928.0,28893745152.0,230137856.0,8199166.0,2070089.0
12-04 09:50:15,31.701,16.753,50.515,0.0,0.0,1.031,0.0,2170880.0,0.0,22.0,4135632896.0,360136704.0,28895100928.0,228204544.0,6178011.0,2043114.0
12-04 09:50:16,31.648,16.042,51.613,0.0,0.0,0.697,0.0,2244608.0,0.0,26.0,4134821888.0,359952384.0,28897808384.0,226492416.0,6177290.0,2017698.0
12-04 09:50:17,32.910,16.074,50.0,0.0,0.0,1.015,0.0,2457600.0,0.0,49.0,4136169472.0,359567360.0,28877967360.0,245370880.0,6132028.0,2018094.0
12-04 09:50:18,33.191,15.483,50.385,0.0,0.0,0.941,0.0,2240512.0,0.0,23.0,4135219200.0,359378944.0,28881821696.0,242655232.0,6157002.0,2045413.0
12-04 09:50:19,30.756,16.768,51.434,0.087,0.0,0.956,4096.0,2195456.0,1.0,24.0,4135702528.0,359206912.0,28883066880.0,241098752.0,6161739.0,2014686.0
12-04 09:50:20,31.261,17.802,50.170,0.0,0.0,0.767,0.0,2199552.0,0.0,20.0,4135927808.0,359034880.0,28883509248.0,240603136.0,6232023.0,2065073.0
12-04 09:50:21,32.844,15.385,51.080,0.0,0.0,0.691,0.0,2195456.0,0.0,22.0,4135329792.0,358842368.0,28886413312.0,238489600.0,6920637.0,2038814.0
12-04 09:50:22,30.763,16.291,50.780,0.867,0.0,1.300,0.0,41164800.0,0.0,97.0,4137136128.0,358670336.0,28886605824.0,236662784.0,7434580.0,2014701.0
12-04 09:50:23,28.448,17.500,43.793,9.138,0.0,1.121,4096.0,264400896.0,1.0,504.0,4137078784.0,358395904.0,28877795328.0,245805056.0,6776362.0,2334732.0
12-04 09:50:24,19.865,13.384,54.966,10.859,0.0,0.926,4096.0,268439552.0,1.0,509.0,4136165376.0,358400000.0,28891697152.0,232812544.0,3800067.0,2007892.0
12-04 09:50:25,28.461,13.156,54.686,2.752,0.0,0.946,8192.0,110604288.0,2.0,226.0,4135161856.0,358211584.0,28892016640.0,233684992.0,4003620.0,1809120.0
12-04 09:50:26,31.300,15.650,52.343,0.0,0.0,0.707,0.0,4247552.0,0.0,36.0,4134379520.0,358023168.0,28895928320.0,230744064.0,2371797.0,1983183.0
12-04 09:50:27,32.586,15.086,51.552,0.086,0.0,0.690,0.0,2195456.0,0.0,22.0,4136194048.0,357834752.0,28898570240.0,226476032.0,2253566.0,2089287.0
12-04 09:50:28,32.655,16.794,49.364,0.170,0.0,1.018,4096.0,2367488.0,1.0,35.0,4136271872.0,357466112.0,28879478784.0,245858304.0,8531787.0,2205169.0
12-04 09:50:29,32.378,15.852,50.843,0.0,0.0,0.927,4096.0,2232320.0,1.0,23.0,4136341504.0,357285888.0,28881334272.0,244113408.0,5874593.0,1765462.0
12-04 09:50:30,31.493,16.911,50.647,0.0,0.0,0.949,0.0,2256896.0,0.0,27.0,4135567360.0,357089280.0,28883603456.0,242814976.0,10238443.0,2101543.0
12-04 09:50:31,31.838,16.307,50.647,0.0,0.0,1.208,0.0,2228224.0,0.0,23.0,4135362560.0,356904960.0,28886204416.0,240603136.0,8167307.0,1996519.0
12-04 09:50:32,33.134,15.884,50.043,0.0,0.0,0.939,0.0,2191360.0,0.0,26.0,4137070592.0,356704256.0,28887031808.0,238268416.0,8255209.0,2096729.0
12-04 09:50:33,31.510,15.712,51.562,0.0,0.0,1.215,0.0,2228224.0,0.0,23.0,4136972288.0,356503552.0,28889649152.0,235950080.0,8128504.0,1986851.0
12-04 09:50:34,32.423,16.297,50.085,0.085,0.0,1.109,4096.0,2199552.0,1.0,24.0,4136337408.0,356335616.0,28891451392.0,234950656.0,7653002.0,2027534.0
12-04 09:50:35,39.762,14.698,44.520,0.085,0.0,0.935,0.0,2269184.0,0.0,28.0,4136157184.0,356179968.0,28890648576.0,236089344.0,5082195.0,2007141.0
12-04 09:50:36,31.588,16.223,51.159,0.0,0.0,1.030,0.0,2158592.0,0.0,22.0,4137295872.0,356003840.0,28890537984.0,235237376.0,7973159.0,2115092.0
12-04 09:50:37,30.877,16.228,52.018,0.0,0.0,0.877,0.0,2285568.0,0.0,27.0,4136857600.0,355835904.0,28894867456.0,231514112.0,6218726.0,2048856.0
12-04 09:50:38,31.959,15.893,51.375,0.0,0.0,0.773,0.0,2187264.0,0.0,23.0,4135358464.0,355651584.0,28895457280.0,232607744.0,5995207.0,1912871.0
12-04 09:50:39,31.073,16.824,50.901,0.0,0.0,1.202,0.0,2260992.0,0.0,27.0,4135792640.0,355471360.0,28898586624.0,229224448.0,8529127.0,2246600.0
12-04 09:50:40,33.102,15.685,50.260,0.173,0.0,0.780,0.0,2789376.0,0.0,38.0,4134719488.0,355307520.0,28901961728.0,227086336.0,5713201.0,1792177.0
12-04 09:50:41,31.506,16.362,51.262,0.087,0.0,0.783,0.0,2322432.0,0.0,30.0,4136837120.0,354975744.0,28880912384.0,246349824.0,6185230.0,2049756.0
12-04 09:50:42,32.031,16.907,49.873,0.0,0.0,1.189,4096.0,2211840.0,1.0,24.0,4136222720.0,354807808.0,28882497536.0,245547008.0,6230463.0,2057709.0
12-04 09:50:43,30.610,17.541,50.989,0.0,0.0,0.860,0.0,2211840.0,0.0,23.0,4134653952.0,354643968.0,28884307968.0,245469184.0,6304082.0,2097723.0
12-04 09:50:44,31.624,15.897,51.368,0.0,0.0,1.111,0.0,2297856.0,0.0,26.0,4135919616.0,354480128.0,28887363584.0,241311744.0,4191123.0,1978191.0
12-04 09:50:45,32.189,15.622,51.073,0.0,0.0,1.116,0.0,2142208.0,0.0,20.0,4135944192.0,354304000.0,28888276992.0,240549888.0,7135057.0,2082159.0
12-04 09:50:46,32.465,15.885,50.955,0.087,0.0,0.608,0.0,2371584.0,0.0,35.0,4136505344.0,354099200.0,28884439040.0,244031488.0,7380425.0,2117874.0
12-04 09:50:47,32.560,15.979,50.344,0.0,0.0,1.117,0.0,2240512.0,0.0,23.0,4136955904.0,353923072.0,28886388736.0,241807360.0,6302714.0,2105762.0
12-04 09:50:48,30.690,17.414,51.034,0.086,0.0,0.776,0.0,2183168.0,0.0,23.0,4136681472.0,353751040.0,28888002560.0,240640000.0,6117241.0,1988291.0
12-04 09:50:49,31.830,15.265,51.778,0.087,0.0,1.041,0.0,2244608.0,0.0,23.0,4135579648.0,353574912.0,28889669632.0,240250880.0,6077743.0,1986223.0
12-04 09:50:50,31.878,15.371,51.965,0.0,0.0,0.786,0.0,2314240.0,0.0,42.0,4135538688.0,353398784.0,28892094464.0,238043136.0,6449861.0,2149102.0
12-04 09:50:51,31.705,16.281,51.243,0.0,0.0,0.771,4096.0,2244608.0,1.0,23.0,4135026688.0,353214464.0,28892913664.0,237920256.0,2140806.0,2033067.0
12-04 09:50:52,31.795,16.410,50.513,0.171,0.0,1.111,0.0,2207744.0,0.0,26.0,4136759296.0,353030144.0,28892102656.0,237182976.0,3620832.0,2068846.0
12-04 09:50:53,32.618,16.052,50.300,0.0,0.0,1.030,0.0,2236416.0,0.0,23.0,4135256064.0,352854016.0,28894547968.0,236417024.0,6135644.0,2013952.0
12-04 09:50:54,32.269,17.143,49.832,0.0,0.0,0.756,0.0,2215936.0,0.0,24.0,4137795584.0,352653312.0,28893806592.0,234819584.0,8111329.0,1929205.0
12-04 09:50:55,29.206,16.652,46.541,6.405,0.0,1.196,12288.0,232493056.0,3.0,439.0,4138729472.0,352477184.0,28892233728.0,235634688.0,8259522.0,2088664.0
12-04 09:50:56,19.506,13.373,55.622,10.733,0.0,0.767,4096.0,269684736.0,1.0,512.0,4138962944.0,352296960.0,28884246528.0,243568640.0,3247201.0,1981840.0
12-04 09:50:57,25.085,14.881,53.486,5.442,0.0,1.105,8192.0,180035584.0,2.0,348.0,4137844736.0,352133120.0,28883443712.0,245653504.0,11092265.0,1995607.0
12-04 09:50:58,31.969,16.198,50.639,0.085,0.0,1.108,0.0,2220032.0,0.0,24.0,4137537536.0,351961088.0,28884959232.0,244617216.0,1921421.0,1899844.0
12-04 09:50:59,32.988,15.544,50.604,0.0,0.0,0.864,0.0,2211840.0,0.0,24.0,4136775680.0,351784960.0,28887339008.0,243175424.0,4069822.0,1996264.0
12-04 09:51:00,31.196,16.118,51.300,0.0,0.0,1.386,0.0,2220032.0,0.0,23.0,4138876928.0,351604736.0,28888387584.0,240205824.0,4095097.0,2011928.0
12-04 09:51:01,31.461,16.162,51.426,0.086,0.0,0.864,0.0,4235264.0,0.0,36.0,4137959424.0,351436800.0,28893270016.0,236408832.0,4087512.0,1989531.0
12-04 09:51:02,31.399,16.468,51.109,0.0,0.0,1.024,0.0,2277376.0,0.0,27.0,4139012096.0,351272960.0,28892823552.0,235966464.0,9278055.0,2108879.0
12-04 09:51:03,31.655,17.150,49.744,0.085,0.0,1.365,0.0,2211840.0,0.0,23.0,4137807872.0,351117312.0,28896505856.0,233644032.0,9185617.0,1959476.0
12-04 09:51:04,30.749,16.028,51.829,0.087,0.0,1.307,0.0,2244608.0,0.0,25.0,4137865216.0,350957568.0,28897730560.0,232521728.0,6268455.0,2027687.0
12-04 09:51:05,31.647,16.638,50.600,0.0,0.0,1.115,0.0,2220032.0,0.0,27.0,4136701952.0,350777344.0,28899459072.0,232136704.0,10267823.0,2101866.0
12-04 09:51:06,31.552,16.794,50.551,0.085,0.0,1.018,0.0,2224128.0,0.0,25.0,4137168896.0,350597120.0,28900425728.0,230883328.0,5651935.0,2067898.0
12-04 09:51:07,32.683,16.299,50.255,0.0,0.0,0.764,0.0,2240512.0,0.0,24.0,4137406464.0,350429184.0,28903780352.0,227459072.0,8811113.0,2053597.0
12-04 09:51:08,32.161,16.038,50.429,0.086,0.0,1.286,0.0,2326528.0,0.0,28.0,4136419328.0,350248960.0,28903178240.0,229228544.0,6281350.0,2096161.0
12-04 09:51:09,32.325,16.335,50.389,0.086,0.0,0.864,0.0,5701632.0,0.0,32.0,4137930752.0,350068736.0,28904853504.0,226222080.0,8421672.0,2160218.0
12-04 09:51:10,36.457,17.025,45.142,0.774,0.0,0.602,4096.0,66957312.0,1.0,181.0,4137758720.0,349306880.0,28890927104.0,241082368.0,5872555.0,1841233.0
12-04 09:51:11,35.586,17.536,45.081,0.513,0.0,1.283,0.0,58146816.0,0.0,169.0,4136464384.0,348966912.0,28796166144.0,337477632.0,6060508.0,2000330.0
12-04 09:51:12,33.021,16.851,48.596,0.340,0.0,1.191,0.0,24375296.0,0.0,78.0,4136185856.0,348999680.0,28818968576.0,314920960.0,8248391.0,2066168.0
12-04 09:51:13,32.236,16.962,49.958,0.0,0.0,0.844,0.0,2195456.0,0.0,22.0,4135550976.0,349016064.0,28843589632.0,290918400.0,6228844.0,2028282.0
12-04 09:51:14,31.332,16.449,51.262,0.0,0.0,0.957,0.0,2166784.0,0.0,19.0,4136185856.0,349024256.0,28864495616.0,269369344.0,6239371.0,2104183.0
12-04 09:51:15,31.287,17.221,50.469,0.171,0.0,0.853,0.0,2179072.0,0.0,23.0,4135141376.0,349048832.0,28890402816.0,244482048.0,6190889.0,2011641.0
12-04 09:51:16,32.100,16.007,50.861,0.0,0.0,1.033,0.0,2367488.0,0.0,29.0,4136181760.0,348880896.0,28892368896.0,241643520.0,8446324.0,2162944.0
12-04 09:51:17,31.931,16.309,50.815,0.0,0.0,0.944,69632.0,2211840.0,3.0,25.0,4139532288.0,348659712.0,28888702976.0,242180096.0,6123614.0,1988018.0
12-04 09:51:18,30.215,17.425,51.588,0.0,0.0,0.773,0.0,2248704.0,0.0,23.0,4138946560.0,348491776.0,28889034752.0,242601984.0,6234827.0,2028698.0
12-04 09:51:19,31.810,16.244,50.846,0.085,0.0,1.015,0.0,2183168.0,0.0,22.0,4137717760.0,348319744.0,28892434432.0,240603136.0,6057259.0,1854833.0
12-04 09:51:20,32.189,12.961,54.678,0.086,0.0,0.086,0.0,6422528.0,0.0,59.0,4136660992.0,348119040.0,28892495872.0,241799168.0,4846917.0,471555.0
12-04 09:51:21,33.276,11.634,54.833,0.257,0.0,0.0,0.0,6709248.0,0.0,73.0,4141187072.0,347934720.0,28894093312.0,235859968.0,606033.0,329447.0
12-04 09:51:22,31.891,12.383,55.386,0.170,0.0,0.170,0.0,6758400.0,0.0,83.0,4138422272.0,347787264.0,28894195712.0,238669824.0,2270499.0,267749.0
12-04 09:51:23,32.767,12.903,54.329,0.0,0.0,0.0,0.0,6545408.0,0.0,63.0,4139974656.0,347635712.0,28900429824.0,231034880.0,463582.0,257017.0
12-04 09:51:24,32.182,12.890,54.760,0.168,0.0,0.0,0.0,6582272.0,0.0,64.0,4142174208.0,347295744.0,28884721664.0,244883456.0,461751.0,255434.0
12-04 09:51:25,32.618,11.588,55.622,0.172,0.0,0.0,0.0,6524928.0,0.0,63.0,4143357952.0,347148288.0,28887891968.0,240676864.0,461656.0,255398.0
12-04 09:51:26,32.014,12.651,55.250,0.086,0.0,0.0,0.0,6574080.0,0.0,66.0,4143263744.0,346984448.0,28893147136.0,235679744.0,459779.0,252643.0
12-04 09:51:27,22.222,9.175,62.542,5.976,0.0,0.084,8192.0,154738688.0,2.0,328.0,4144095232.0,346812416.0,28891656192.0,236511232.0,315331.0,176275.0
12-04 09:51:28,0.167,0.585,83.194,16.054,0.0,0.0,8192.0,269062144.0,2.0,511.0,4144070656.0,346820608.0,28891672576.0,236511232.0,26385.0,27737.0
12-04 09:51:29,4.911,2.710,81.287,11.008,0.0,0.085,4096.0,227995648.0,1.0,423.0,4142870528.0,346841088.0,28896677888.0,232685568.0,168297.0,98527.0
12-04 09:51:30,31.387,13.113,55.415,0.085,0.0,0.0,0.0,7061504.0,0.0,83.0,4143607808.0,346714112.0,28901441536.0,227311616.0,486651.0,268309.0
12-04 09:51:31,35.294,12.702,51.066,0.853,0.0,0.085,4096.0,52695040.0,1.0,175.0,4144209920.0,346144768.0,28887035904.0,241684480.0,460974.0,255284.0
12-04 09:51:32,34.439,13.265,51.446,0.765,0.0,0.085,4096.0,54251520.0,1.0,178.0,4138909696.0,345751552.0,28805582848.0,328830976.0,462199.0,254983.0
12-04 09:51:33,32.479,12.735,54.615,0.171,0.0,0.0,0.0,6483968.0,0.0,61.0,4140838912.0,345788416.0,28832948224.0,299499520.0,463890.0,257629.0
12-04 09:51:34,32.823,12.245,54.762,0.085,0.0,0.085,0.0,6496256.0,0.0,59.0,4140761088.0,345829376.0,28860030976.0,272453632.0,457950.0,250253.0
12-04 09:51:35,32.849,11.634,55.346,0.171,0.0,0.0,0.0,6475776.0,0.0,57.0,4141776896.0,345878528.0,28886822912.0,244596736.0,478664.0,273106.0
12-04 09:51:36,32.762,11.235,55.832,0.172,0.0,0.0,0.0,6549504.0,0.0,66.0,4143218688.0,345747456.0,28891910144.0,238198784.0,459597.0,252155.0
12-04 09:51:37,31.356,12.627,55.932,0.085,0.0,0.0,0.0,6529024.0,0.0,63.0,4142874624.0,345583616.0,28896038912.0,234577920.0,461881.0,255621.0
12-04 09:51:38,30.809,12.359,56.658,0.174,0.0,0.0,0.0,8695808.0,0.0,79.0,4142678016.0,345419776.0,28904828928.0,226148352.0,607746.0,331943.0
12-04 09:51:39,32.378,11.979,55.556,0.087,0.0,0.0,0.0,6594560.0,0.0,68.0,4144586752.0,345096192.0,28889673728.0,239718400.0,460054.0,253310.0
12-04 09:51:40,31.893,12.446,55.575,0.086,0.0,0.0,0.0,6508544.0,0.0,63.0,4144488448.0,344952832.0,28895981568.0,233652224.0,461030.0,254980.0
12-04 09:51:41,32.877,11.986,54.880,0.171,0.0,0.086,0.0,10039296.0,0.0,72.0,4145033216.0,344809472.0,28901355520.0,227876864.0,462297.0,256726.0
12-04 09:51:42,36.142,13.311,49.452,1.095,0.0,0.0,0.0,61620224.0,0.0,188.0,4143796224.0,344133632.0,28894027776.0,237117440.0,458980.0,251539.0
12-04 09:51:43,36.856,12.027,49.742,1.289,0.0,0.086,4096.0,75554816.0,1.0,241.0,4145262592.0,343654400.0,28786642944.0,343515136.0,478759.0,272570.0
12-04 09:51:44,33.247,12.543,53.866,0.344,0.0,0.0,0.0,28749824.0,0.0,112.0,4144316416.0,343724032.0,28812099584.0,318935040.0,460569.0,254519.0
12-04 09:51:45,32.601,13.176,54.054,0.169,0.0,0.0,0.0,6516736.0,0.0,61.0,4143300608.0,343764992.0,28840120320.0,291889152.0,459316.0,251684.0
12-04 09:51:46,31.818,12.350,55.660,0.172,0.0,0.0,0.0,6471680.0,0.0,57.0,4143206400.0,343789568.0,28867235840.0,264843264.0,461258.0,253744.0
12-04 09:51:47,32.192,12.158,55.565,0.086,0.0,0.0,0.0,6483968.0,0.0,58.0,4143394816.0,343810048.0,28894580736.0,237289472.0,461159.0,254716.0
12-04 09:51:48,31.946,11.470,56.500,0.085,0.0,0.0,0.0,8134656.0,0.0,82.0,4145741824.0,343666688.0,28899377152.0,230289408.0,566362.0,313046.0
12-04 09:51:49,32.195,12.126,55.594,0.085,0.0,0.0,0.0,6623232.0,0.0,65.0,4145496064.0,343334912.0,28884987904.0,245256192.0,317226.0,180395.0
12-04 09:51:50,31.287,12.276,56.181,0.256,0.0,0.0,0.0,6561792.0,0.0,64.0,4146520064.0,343199744.0,28890324992.0,239030272.0,20918.0,21081.0
12-04 09:51:51,32.198,11.840,55.877,0.085,0.0,0.0,4096.0,6533120.0,1.0,62.0,4144541696.0,343031808.0,28898344960.0,233156608.0,39688.0,40971.0
12-04 09:51:52,31.159,12.961,55.794,0.086,0.0,0.0,0.0,6545408.0,0.0,65.0,4140244992.0,342843392.0,28898914304.0,237072384.0,21950.0,22614.0
12-04 09:51:53,30.498,11.254,58.076,0.172,0.0,0.0,0.0,6582272.0,0.0,66.0,4144996352.0,342650880.0,28901117952.0,230309888.0,22081.0,21478.0
12-04 09:51:54,30.179,11.679,57.971,0.171,0.0,0.0,0.0,9056256.0,0.0,118.0,4146618368.0,342319104.0,28886429696.0,243707904.0,18893.0,18558.0
12-04 09:51:55,32.730,12.145,54.866,0.086,0.0,0.172,0.0,4354048.0,0.0,42.0,4146647040.0,342151168.0,28890210304.0,240066560.0,11970250.0,6502705.0
12-04 09:51:56,31.926,11.909,55.828,0.253,0.0,0.084,0.0,8699904.0,0.0,85.0,4146569216.0,342003712.0,28898975744.0,231526400.0,168119.0,100033.0
12-04 09:51:57,29.878,11.672,58.362,0.087,0.0,0.0,0.0,6520832.0,0.0,62.0,4147085312.0,341856256.0,28903116800.0,227016704.0,20340.0,20829.0
12-04 09:51:58,32.124,11.485,56.304,0.086,0.0,0.0,0.0,6578176.0,0.0,65.0,4147531776.0,341524480.0,28886831104.0,243187712.0,23721.0,25004.0
12-04 09:51:59,31.737,12.233,55.774,0.257,0.0,0.0,0.0,16273408.0,0.0,85.0,4146843648.0,341377024.0,28900700160.0,230154240.0,20570.0,21556.0
12-04 09:52:00,35.683,12.010,51.349,0.957,0.0,0.0,8192.0,63975424.0,2.0,202.0,4149583872.0,340819968.0,28834390016.0,294281216.0,18933.0,18224.0
12-04 09:52:01,31.207,11.990,56.633,0.170,0.0,0.0,0.0,6451200.0,0.0,60.0,4147986432.0,340832256.0,28863365120.0,266891264.0,19407.0,18777.0
12-04 09:52:02,29.800,12.511,57.515,0.174,0.0,0.0,0.0,6463488.0,0.0,60.0,4146343936.0,340865024.0,28891652096.0,240214016.0,21715.0,21628.0
12-04 09:52:03,31.784,13.187,54.691,0.254,0.0,0.085,4096.0,13250560.0,1.0,83.0,4147838976.0,340713472.0,28899704832.0,230817792.0,21258.0,21303.0
12-04 09:52:04,23.435,9.983,57.530,9.052,0.0,0.0,0.0,159424512.0,0.0,341.0,4148457472.0,340197376.0,28892672000.0,237748224.0,21234.0,21127.0
12-04 09:52:05,0.251,0.586,74.979,24.184,0.0,0.0,0.0,266338304.0,0.0,486.0,4149202944.0,340197376.0,28892672000.0,237002752.0,41992.0,44713.0
12-04 09:52:06,0.167,0.418,74.979,24.435,0.0,0.0,0.0,270348288.0,0.0,492.0,4149194752.0,340197376.0,28892672000.0,237010944.0,21525.0,21938.0
12-04 09:52:07,25.514,8.818,59.332,6.250,0.0,0.086,4096.0,150204416.0,1.0,354.0,4149698560.0,339828736.0,28818198528.0,311349248.0,22269.0,22427.0
12-04 09:52:08,36.003,13.406,49.157,1.349,0.0,0.084,0.0,74960896.0,0.0,202.0,4148154368.0,339759104.0,28891545600.0,239616000.0,23512.0,23569.0
12-04 09:52:09,32.421,12.917,53.978,0.684,0.0,0.0,0.0,47366144.0,0.0,190.0,4148662272.0,339648512.0,28802842624.0,327921664.0,18966.0,18136.0
12-04 09:52:10,32.109,12.553,54.910,0.427,0.0,0.0,0.0,28639232.0,0.0,113.0,4149067776.0,339697664.0,28829069312.0,301240320.0,20766.0,20199.0
12-04 09:52:11,25.502,10.480,63.930,0.087,0.0,0.0,0.0,6230016.0,0.0,57.0,4149067776.0,339714048.0,28854321152.0,275972096.0,21916.0,21744.0
12-04 09:52:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4149030912.0,339714048.0,28854992896.0,275337216.0,23212.0,24495.0
12-04 09:52:13,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4149030912.0,339714048.0,28854992896.0,275337216.0,23285.0,23602.0
12-04 09:52:14,0.167,0.251,99.415,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4149022720.0,339722240.0,28854992896.0,275337216.0,20946.0,21569.0
12-04 09:52:15,0.250,0.333,99.417,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4149145600.0,339722240.0,28854996992.0,275210240.0,22005.0,23663.0
12-04 09:52:16,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4149145600.0,339722240.0,28854996992.0,275210240.0,23344.0,23596.0
12-04 09:52:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,4149141504.0,339726336.0,28854996992.0,275210240.0,19521.0,20378.0
12-04 09:52:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4149141504.0,339726336.0,28854996992.0,275210240.0,22995.0,23135.0
12-04 09:52:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4149137408.0,339726336.0,28855001088.0,275210240.0,19665.0,20149.0
12-04 09:52:20,0.167,0.334,99.333,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4149125120.0,339734528.0,28855005184.0,275210240.0,22034.0,22500.0
12-04 09:52:21,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4149125120.0,339734528.0,28855005184.0,275210240.0,23402.0,24236.0
12-04 09:52:22,0.167,0.417,99.417,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4143497216.0,339693568.0,28849074176.0,286810112.0,21879.0,22149.0
12-04 09:52:23,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4143497216.0,339693568.0,28849074176.0,286810112.0,25771.0,25211.0
12-04 09:52:24,0.250,0.083,99.583,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,4143869952.0,339693568.0,28849082368.0,286429184.0,22395.0,23466.0
12-04 09:52:25,0.167,0.167,99.498,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4145262592.0,339701760.0,28849078272.0,285032448.0,22923.0,22668.0
12-04 09:52:26,0.083,0.417,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145258496.0,339701760.0,28849082368.0,285032448.0,21590.0,20408.0
12-04 09:52:27,0.251,0.251,99.499,0.0,0.0,0.0,0.0,307200.0,0.0,32.0,4145254400.0,339701760.0,28849086464.0,285032448.0,20397.0,19680.0
12-04 09:52:28,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339701760.0,28849090560.0,285032448.0,24752.0,25204.0
12-04 09:52:29,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339701760.0,28849090560.0,285032448.0,22602.0,22097.0
12-04 09:52:30,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145242112.0,339701760.0,28849098752.0,285032448.0,26343.0,26587.0
12-04 09:52:31,0.084,0.167,99.499,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,4145233920.0,339709952.0,28849098752.0,285032448.0,21097.0,22067.0
12-04 09:52:32,0.167,0.418,99.415,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,4143140864.0,339673088.0,28843175936.0,293085184.0,21914.0,23027.0
12-04 09:52:33,0.084,0.167,99.666,0.0,0.0,0.084,0.0,40960.0,0.0,2.0,4143263744.0,339673088.0,28843180032.0,292958208.0,23193.0,23640.0
12-04 09:52:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4143263744.0,339673088.0,28843180032.0,292958208.0,20362.0,19893.0
12-04 09:52:35,10.628,0.0,89.372,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4143382528.0,339673088.0,28843188224.0,292831232.0,40395.0,39729.0
12-04 09:52:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4143382528.0,339673088.0,28843188224.0,292831232.0,20389.0,21280.0
12-04 09:52:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,4143374336.0,339681280.0,28843188224.0,292831232.0,24591.0,26198.0
12-04 09:52:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4142481408.0,339685376.0,28843188224.0,293720064.0,20505.0,20967.0
12-04 09:52:39,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4142481408.0,339685376.0,28843188224.0,293720064.0,20146.0,20517.0
12-04 09:52:40,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4142477312.0,339685376.0,28843192320.0,293720064.0,22472.0,22685.0
12-04 09:52:41,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4142600192.0,339685376.0,28843196416.0,293593088.0,20472.0,21837.0
12-04 09:52:42,0.083,0.250,99.165,0.501,0.0,0.0,0.0,93446144.0,0.0,176.0,4142600192.0,339685376.0,28843196416.0,293593088.0,20426.0,20526.0
12-04 09:52:43,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4142592000.0,339693568.0,28843196416.0,293593088.0,21553.0,22138.0
12-04 09:52:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,4142583808.0,339697664.0,28843200512.0,293593088.0,22833.0,24434.0
12-04 09:52:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4143980544.0,339697664.0,28843200512.0,292196352.0,23806.0,25157.0
12-04 09:52:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4143980544.0,339697664.0,28843200512.0,292196352.0,22128.0,22336.0
12-04 09:52:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144107520.0,339697664.0,28843200512.0,292069376.0,21158.0,21486.0
12-04 09:52:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144230400.0,339697664.0,28843204608.0,291942400.0,21192.0,22139.0
12-04 09:52:49,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4144222208.0,339705856.0,28843204608.0,291942400.0,20455.0,21258.0
12-04 09:52:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4144222208.0,339705856.0,28843204608.0,291942400.0,22009.0,21821.0
12-04 09:52:51,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4144222208.0,339705856.0,28843204608.0,291942400.0,20216.0,21261.0
12-04 09:52:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144336896.0,339705856.0,28843216896.0,291815424.0,22926.0,23191.0
12-04 09:52:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144336896.0,339705856.0,28843216896.0,291815424.0,20596.0,21940.0
12-04 09:52:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144463872.0,339705856.0,28843216896.0,291688448.0,22510.0,23180.0
12-04 09:52:55,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4144455680.0,339714048.0,28843216896.0,291688448.0,22303.0,22502.0
12-04 09:52:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144451584.0,339714048.0,28843220992.0,291688448.0,36426.0,36628.0
12-04 09:52:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144451584.0,339714048.0,28843220992.0,291688448.0,21556.0,21619.0
12-04 09:52:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144451584.0,339714048.0,28843220992.0,291688448.0,21871.0,22885.0
12-04 09:52:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144447488.0,339718144.0,28843220992.0,291688448.0,21934.0,22350.0
12-04 09:53:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4144439296.0,339726336.0,28843220992.0,291688448.0,22469.0,23436.0
12-04 09:53:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144431104.0,339726336.0,28843229184.0,291688448.0,20515.0,22195.0
12-04 09:53:02,0.0,0.250,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,11.0,4144431104.0,339726336.0,28843229184.0,291688448.0,20880.0,20113.0
12-04 09:53:03,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4144427008.0,339726336.0,28843233280.0,291688448.0,23096.0,24392.0
12-04 09:53:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144418816.0,339730432.0,28843237376.0,291688448.0,21433.0,22164.0
12-04 09:53:05,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145180672.0,339730432.0,28843237376.0,290926592.0,38952.0,38496.0
12-04 09:53:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4145172480.0,339738624.0,28843237376.0,290926592.0,22411.0,23293.0
12-04 09:53:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4145172480.0,339738624.0,28843237376.0,290926592.0,21823.0,21393.0
12-04 09:53:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145422336.0,339738624.0,28843241472.0,290672640.0,24025.0,25581.0
12-04 09:53:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4145418240.0,339742720.0,28843241472.0,290672640.0,21620.0,21771.0
12-04 09:53:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145414144.0,339742720.0,28843245568.0,290672640.0,22325.0,22800.0
12-04 09:53:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145414144.0,339742720.0,28843245568.0,290672640.0,21771.0,21791.0
12-04 09:53:12,0.167,0.250,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4145401856.0,339750912.0,28843249664.0,290672640.0,22281.0,21935.0
12-04 09:53:13,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145401856.0,339750912.0,28843249664.0,290672640.0,22383.0,22743.0
12-04 09:53:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145401856.0,339750912.0,28843249664.0,290672640.0,20506.0,20290.0
12-04 09:53:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145401856.0,339750912.0,28843249664.0,290672640.0,19352.0,19886.0
12-04 09:53:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145397760.0,339750912.0,28843253760.0,290672640.0,26430.0,28608.0
12-04 09:53:17,0.167,0.084,99.749,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,4145270784.0,339750912.0,28843253760.0,290799616.0,21833.0,22880.0
12-04 09:53:18,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4145262592.0,339759104.0,28843253760.0,290799616.0,19595.0,19686.0
12-04 09:53:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4145258496.0,339763200.0,28843253760.0,290799616.0,22053.0,22812.0
12-04 09:53:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339763200.0,28843261952.0,290799616.0,21331.0,22392.0
12-04 09:53:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339763200.0,28843261952.0,290799616.0,23806.0,22779.0
12-04 09:53:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339763200.0,28843261952.0,290799616.0,21056.0,20195.0
12-04 09:53:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339763200.0,28843261952.0,290799616.0,21382.0,20971.0
12-04 09:53:24,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,4145369088.0,339771392.0,28843261952.0,290672640.0,25592.0,26976.0
12-04 09:53:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4146126848.0,339771392.0,28843266048.0,289910784.0,22801.0,23314.0
12-04 09:53:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146126848.0,339771392.0,28843266048.0,289910784.0,23474.0,23474.0
12-04 09:53:27,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146122752.0,339771392.0,28843270144.0,289910784.0,21346.0,21176.0
12-04 09:53:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146122752.0,339771392.0,28843270144.0,289910784.0,23843.0,23280.0
12-04 09:53:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146118656.0,339771392.0,28843274240.0,289910784.0,23100.0,23112.0
12-04 09:53:30,0.0,0.083,99.750,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,4146110464.0,339779584.0,28843274240.0,289910784.0,20409.0,19921.0
12-04 09:53:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146110464.0,339779584.0,28843274240.0,289910784.0,24037.0,24759.0
12-04 09:53:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146110464.0,339779584.0,28843274240.0,289910784.0,20052.0,19913.0
12-04 09:53:33,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4146102272.0,339779584.0,28843282432.0,289910784.0,23023.0,23857.0
12-04 09:53:34,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,4146085888.0,339783680.0,28843294720.0,289910784.0,26310.0,28252.0
12-04 09:53:35,0.167,0.250,99.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4146077696.0,339791872.0,28843294720.0,289910784.0,36626.0,36879.0
12-04 09:53:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146073600.0,339791872.0,28843298816.0,289910784.0,23190.0,23102.0
12-04 09:53:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,4146073600.0,339791872.0,28843298816.0,289910784.0,20545.0,20415.0
12-04 09:53:38,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4146069504.0,339791872.0,28843302912.0,289910784.0,23189.0,24004.0
12-04 09:53:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146069504.0,339791872.0,28843302912.0,289910784.0,21620.0,22218.0
12-04 09:53:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146065408.0,339791872.0,28843307008.0,289910784.0,18054.0,17967.0
12-04 09:53:41,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4146057216.0,339800064.0,28843307008.0,289910784.0,22903.0,22949.0
12-04 09:53:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4146057216.0,339800064.0,28843307008.0,289910784.0,22453.0,24629.0
12-04 09:53:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146053120.0,339800064.0,28843311104.0,289910784.0,22106.0,23545.0
12-04 09:53:44,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,4146053120.0,339800064.0,28843311104.0,289910784.0,21898.0,21964.0
12-04 09:53:45,0.167,0.167,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4146171904.0,339800064.0,28843319296.0,289783808.0,19352.0,19940.0
12-04 09:53:46,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146171904.0,339800064.0,28843319296.0,289783808.0,25077.0,25136.0
12-04 09:53:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4146036736.0,339808256.0,28843319296.0,289910784.0,20076.0,20721.0
12-04 09:53:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146036736.0,339808256.0,28843319296.0,289910784.0,22123.0,22301.0
12-04 09:53:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146036736.0,339808256.0,28843319296.0,289910784.0,22636.0,23687.0
12-04 09:53:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146032640.0,339808256.0,28843323392.0,289910784.0,19180.0,19527.0
12-04 09:53:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146032640.0,339808256.0,28843323392.0,289910784.0,20766.0,20917.0
12-04 09:53:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4146032640.0,339808256.0,28843323392.0,289910784.0,23455.0,24440.0
12-04 09:53:53,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4146020352.0,339816448.0,28843327488.0,289910784.0,23089.0,24140.0
12-04 09:53:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4146016256.0,339816448.0,28843331584.0,289910784.0,20733.0,21306.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146016256.0,339816448.0,28843331584.0,289910784.0,22206.0,23906.0
12-04 09:53:56,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4146016256.0,339816448.0,28843331584.0,289910784.0,20052.0,19887.0
12-04 09:53:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146016256.0,339816448.0,28843331584.0,289910784.0,21131.0,21877.0
12-04 09:53:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146016256.0,339816448.0,28843331584.0,289910784.0,20957.0,20848.0
12-04 09:53:59,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,4146003968.0,339824640.0,28843335680.0,289910784.0,22934.0,24668.0
12-04 09:54:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4145999872.0,339824640.0,28843339776.0,289910784.0,20177.0,21011.0
12-04 09:54:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145999872.0,339824640.0,28843339776.0,289910784.0,22171.0,23976.0
12-04 09:54:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145999872.0,339824640.0,28843339776.0,289910784.0,22036.0,22246.0
12-04 09:54:03,0.084,0.0,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4145995776.0,339824640.0,28843343872.0,289910784.0,23059.0,24363.0
12-04 09:54:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4137988096.0,339824640.0,28843352064.0,297910272.0,24718.0,25144.0
12-04 09:54:05,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4138229760.0,339832832.0,28843356160.0,297656320.0,37578.0,36518.0
12-04 09:54:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138229760.0,339832832.0,28843356160.0,297656320.0,22197.0,22752.0
12-04 09:54:07,0.083,0.333,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4138229760.0,339832832.0,28843356160.0,297656320.0,21844.0,21809.0
12-04 09:54:08,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4138225664.0,339832832.0,28843360256.0,297656320.0,23291.0,23948.0
12-04 09:54:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138221568.0,339836928.0,28843360256.0,297656320.0,24057.0,24187.0
12-04 09:54:10,0.0,0.167,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4138209280.0,339845120.0,28843364352.0,297656320.0,21867.0,22388.0
12-04 09:54:11,0.416,0.333,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138205184.0,339845120.0,28843368448.0,297656320.0,21744.0,22330.0
12-04 09:54:12,0.084,0.084,99.833,0.0,0.0,0.0,8192.0,20480.0,2.0,5.0,4138196992.0,339845120.0,28843376640.0,297656320.0,22873.0,23192.0
12-04 09:54:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138196992.0,339845120.0,28843376640.0,297656320.0,20789.0,21699.0
12-04 09:54:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138323968.0,339845120.0,28843376640.0,297529344.0,21160.0,20909.0
12-04 09:54:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138319872.0,339845120.0,28843380736.0,297529344.0,22053.0,23170.0
12-04 09:54:16,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4138311680.0,339853312.0,28843380736.0,297529344.0,23521.0,22519.0
12-04 09:54:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4138311680.0,339853312.0,28843380736.0,297529344.0,22792.0,23636.0
12-04 09:54:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138311680.0,339853312.0,28843380736.0,297529344.0,20215.0,21231.0
12-04 09:54:19,0.083,0.333,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4138307584.0,339857408.0,28843380736.0,297529344.0,23127.0,24014.0
12-04 09:54:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138303488.0,339857408.0,28843384832.0,297529344.0,20876.0,20711.0
12-04 09:54:21,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4138295296.0,339857408.0,28843393024.0,297529344.0,20805.0,21352.0
12-04 09:54:22,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4138287104.0,339865600.0,28843393024.0,297529344.0,23551.0,23981.0
12-04 09:54:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138287104.0,339865600.0,28843393024.0,297529344.0,23347.0,22709.0
12-04 09:54:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138278912.0,339869696.0,28843397120.0,297529344.0,21771.0,21651.0
12-04 09:54:25,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4138786816.0,339869696.0,28843397120.0,297021440.0,22903.0,22513.0
12-04 09:54:26,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4138782720.0,339869696.0,28843401216.0,297021440.0,20572.0,20365.0
12-04 09:54:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4138782720.0,339869696.0,28843401216.0,297021440.0,21017.0,21012.0
12-04 09:54:28,0.167,0.167,99.500,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,4138762240.0,339877888.0,28843413504.0,297021440.0,24680.0,25575.0
12-04 09:54:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4138762240.0,339877888.0,28843413504.0,297021440.0,23158.0,22693.0
12-04 09:54:30,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4138754048.0,339877888.0,28843421696.0,297021440.0,24962.0,25993.0
12-04 09:54:31,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138754048.0,339877888.0,28843421696.0,297021440.0,18891.0,18989.0
12-04 09:54:32,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4138754048.0,339877888.0,28843421696.0,297021440.0,21191.0,21327.0
12-04 09:54:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138754048.0,339877888.0,28843421696.0,297021440.0,24562.0,24791.0
12-04 09:54:34,0.0,0.251,99.666,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4138741760.0,339890176.0,28843421696.0,297021440.0,21397.0,20847.0
12-04 09:54:35,10.649,0.166,89.185,0.0,0.0,0.0,4096.0,12288.0,1.0,3.0,4138725376.0,339890176.0,28843438080.0,297021440.0,38880.0,39729.0
12-04 09:54:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138725376.0,339890176.0,28843438080.0,297021440.0,21003.0,21838.0
12-04 09:54:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138725376.0,339890176.0,28843438080.0,297021440.0,22412.0,22896.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138979328.0,339890176.0,28843438080.0,296767488.0,23771.0,23871.0
12-04 09:54:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138979328.0,339890176.0,28843438080.0,296767488.0,22127.0,24108.0
12-04 09:54:40,0.084,0.084,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4139094016.0,339898368.0,28843442176.0,296640512.0,21149.0,22286.0
12-04 09:54:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139094016.0,339898368.0,28843442176.0,296640512.0,19993.0,19668.0
12-04 09:54:42,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,4133490688.0,339857408.0,28837523456.0,308203520.0,21429.0,22233.0
12-04 09:54:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4133613568.0,339857408.0,28837527552.0,308076544.0,23561.0,23288.0
12-04 09:54:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4133736448.0,339857408.0,28837531648.0,307949568.0,21652.0,22422.0
12-04 09:54:45,0.167,0.167,99.416,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4134875136.0,339865600.0,28837527552.0,306806784.0,19315.0,20112.0
12-04 09:54:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4134871040.0,339865600.0,28837531648.0,306806784.0,22829.0,23834.0
12-04 09:54:47,0.083,0.250,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,4134998016.0,339865600.0,28837531648.0,306679808.0,20563.0,20534.0
12-04 09:54:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4134993920.0,339865600.0,28837535744.0,306679808.0,22634.0,22516.0
12-04 09:54:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4134993920.0,339865600.0,28837535744.0,306679808.0,21998.0,23527.0
12-04 09:54:50,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4134993920.0,339865600.0,28837535744.0,306679808.0,21951.0,23284.0
12-04 09:54:51,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4135235584.0,339873792.0,28837539840.0,306425856.0,20535.0,21274.0
12-04 09:54:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4135358464.0,339873792.0,28837543936.0,306298880.0,21548.0,21766.0
12-04 09:54:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4135358464.0,339873792.0,28837543936.0,306298880.0,22188.0,22232.0
12-04 09:54:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4135739392.0,339873792.0,28837543936.0,305917952.0,20942.0,21671.0
12-04 09:54:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4135739392.0,339873792.0,28837543936.0,305917952.0,20668.0,20295.0
12-04 09:54:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4135985152.0,339873792.0,28837552128.0,305664000.0,24004.0,27123.0
12-04 09:54:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4135976960.0,339881984.0,28837552128.0,305664000.0,21554.0,21529.0
12-04 09:54:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4135976960.0,339881984.0,28837552128.0,305664000.0,21404.0,21453.0
12-04 09:54:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4135976960.0,339881984.0,28837552128.0,305664000.0,21190.0,21160.0
12-04 09:55:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4135890944.0,339881984.0,28837556224.0,305745920.0,19654.0,19941.0
12-04 09:55:01,0.083,0.250,99.667,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,4137160704.0,339881984.0,28837564416.0,304467968.0,22130.0,22769.0
12-04 09:55:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4137152512.0,339881984.0,28837564416.0,304476160.0,21614.0,21368.0
12-04 09:55:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4137144320.0,339890176.0,28837564416.0,304476160.0,20473.0,20649.0
12-04 09:55:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,4137140224.0,339890176.0,28837568512.0,304476160.0,24187.0,24729.0
12-04 09:55:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137897984.0,339890176.0,28837572608.0,303714304.0,40951.0,43881.0
12-04 09:55:06,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137893888.0,339890176.0,28837576704.0,303714304.0,21400.0,20776.0
12-04 09:55:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137893888.0,339890176.0,28837576704.0,303714304.0,23617.0,24102.0
12-04 09:55:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137889792.0,339890176.0,28837580800.0,303714304.0,21191.0,20921.0
12-04 09:55:09,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4137881600.0,339898368.0,28837580800.0,303714304.0,21528.0,21023.0
12-04 09:55:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4137881600.0,339898368.0,28837580800.0,303714304.0,21943.0,22695.0
12-04 09:55:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137881600.0,339898368.0,28837580800.0,303714304.0,22402.0,22041.0
12-04 09:55:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137877504.0,339898368.0,28837584896.0,303714304.0,22660.0,23042.0
12-04 09:55:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137873408.0,339898368.0,28837588992.0,303714304.0,23219.0,23468.0
12-04 09:55:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4137869312.0,339902464.0,28837588992.0,303714304.0,21667.0,23295.0
12-04 09:55:15,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4137861120.0,339910656.0,28837588992.0,303714304.0,21746.0,22119.0
12-04 09:55:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137857024.0,339910656.0,28837593088.0,303714304.0,39700.0,39073.0
12-04 09:55:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137857024.0,339910656.0,28837593088.0,303714304.0,20245.0,20911.0
12-04 09:55:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137857024.0,339910656.0,28837593088.0,303714304.0,22795.0,23347.0
12-04 09:55:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4137857024.0,339910656.0,28837593088.0,303714304.0,21550.0,22035.0
12-04 09:55:20,0.0,0.083,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,4137844736.0,339918848.0,28837597184.0,303714304.0,21628.0,21466.0
12-04 09:55:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137844736.0,339918848.0,28837597184.0,303714304.0,22920.0,23977.0
12-04 09:55:22,0.0,0.167,99.750,0.0,0.0,0.083,0.0,45056.0,0.0,11.0,4137840640.0,339918848.0,28837601280.0,303714304.0,21854.0,21288.0
12-04 09:55:23,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137840640.0,339918848.0,28837601280.0,303714304.0,24131.0,24349.0
12-04 09:55:24,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4137836544.0,339922944.0,28837601280.0,303714304.0,21415.0,20444.0
12-04 09:55:25,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137840640.0,339922944.0,28837605376.0,303706112.0,21322.0,20752.0
12-04 09:55:26,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4137824256.0,339931136.0,28837605376.0,303714304.0,22709.0,23404.0
12-04 09:55:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4137824256.0,339931136.0,28837605376.0,303714304.0,21554.0,21856.0
12-04 09:55:28,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4137824256.0,339931136.0,28837605376.0,303714304.0,25113.0,25815.0
12-04 09:55:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4137811968.0,339935232.0,28837613568.0,303714304.0,22376.0,21443.0
12-04 09:55:30,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137811968.0,339935232.0,28837613568.0,303714304.0,22659.0,22764.0
12-04 09:55:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137811968.0,339935232.0,28837613568.0,303714304.0,21410.0,21921.0
12-04 09:55:32,0.0,0.084,99.833,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,4137803776.0,339943424.0,28837613568.0,303714304.0,21615.0,21928.0
12-04 09:55:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137803776.0,339943424.0,28837613568.0,303714304.0,20992.0,20720.0
12-04 09:55:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4137799680.0,339943424.0,28837617664.0,303714304.0,24174.0,24674.0
12-04 09:55:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137926656.0,339943424.0,28837617664.0,303587328.0,39751.0,40814.0
12-04 09:55:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137918464.0,339943424.0,28837625856.0,303587328.0,21301.0,22245.0
12-04 09:55:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,4137918464.0,339943424.0,28837625856.0,303587328.0,22048.0,22110.0
12-04 09:55:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4137906176.0,339951616.0,28837629952.0,303587328.0,22485.0,22902.0
12-04 09:55:39,0.084,0.167,99.749,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4137906176.0,339951616.0,28837629952.0,303587328.0,22205.0,23003.0
12-04 09:55:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137902080.0,339951616.0,28837634048.0,303587328.0,20671.0,21399.0
12-04 09:55:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137902080.0,339951616.0,28837634048.0,303587328.0,20769.0,21068.0
12-04 09:55:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4137902080.0,339951616.0,28837634048.0,303587328.0,21772.0,22582.0
12-04 09:55:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137902080.0,339951616.0,28837634048.0,303587328.0,22095.0,21933.0
12-04 09:55:44,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,4137893888.0,339959808.0,28837634048.0,303587328.0,22809.0,23419.0
12-04 09:55:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4138778624.0,339959808.0,28837638144.0,302698496.0,20599.0,21550.0
12-04 09:55:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138774528.0,339959808.0,28837642240.0,302698496.0,23191.0,24171.0
12-04 09:55:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138774528.0,339959808.0,28837642240.0,302698496.0,21212.0,21550.0
12-04 09:55:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138774528.0,339959808.0,28837642240.0,302698496.0,20183.0,21061.0
12-04 09:55:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138774528.0,339959808.0,28837642240.0,302698496.0,24382.0,25016.0
12-04 09:55:50,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4138762240.0,339968000.0,28837646336.0,302698496.0,19634.0,19582.0
12-04 09:55:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138762240.0,339968000.0,28837646336.0,302698496.0,19637.0,19795.0
12-04 09:55:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138762240.0,339968000.0,28837646336.0,302698496.0,23648.0,24403.0
12-04 09:55:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138762240.0,339968000.0,28837646336.0,302698496.0,20136.0,20559.0
12-04 09:55:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138758144.0,339968000.0,28837650432.0,302698496.0,23835.0,24934.0
12-04 09:55:55,0.167,0.083,98.585,1.166,0.0,0.0,0.0,28672.0,0.0,3.0,4138754048.0,339976192.0,28837646336.0,302698496.0,21345.0,22598.0
12-04 09:55:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138749952.0,339976192.0,28837650432.0,302698496.0,20136.0,21016.0
12-04 09:55:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,4138745856.0,339976192.0,28837654528.0,302698496.0,21913.0,21880.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138745856.0,339976192.0,28837654528.0,302698496.0,20987.0,20982.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4138741760.0,339976192.0,28837658624.0,302698496.0,22113.0,22510.0
12-04 09:56:00,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138737664.0,339976192.0,28837662720.0,302698496.0,22048.0,22805.0
12-04 09:56:01,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4138729472.0,339984384.0,28837662720.0,302698496.0,20048.0,21433.0
12-04 09:56:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138729472.0,339984384.0,28837662720.0,302698496.0,22457.0,22485.0
12-04 09:56:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138729472.0,339984384.0,28837662720.0,302698496.0,21715.0,23089.0
12-04 09:56:04,0.0,0.084,99.833,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4138729472.0,339984384.0,28837662720.0,302698496.0,23237.0,23143.0
12-04 09:56:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139233280.0,339984384.0,28837666816.0,302190592.0,39607.0,39537.0
12-04 09:56:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139233280.0,339984384.0,28837666816.0,302190592.0,38496.0,39497.0
12-04 09:56:07,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4139220992.0,339992576.0,28837670912.0,302190592.0,22083.0,21396.0
12-04 09:56:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139220992.0,339992576.0,28837670912.0,302190592.0,38966.0,39432.0
12-04 09:56:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4139212800.0,339996672.0,28837675008.0,302190592.0,22732.0,22467.0
12-04 09:56:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139208704.0,339996672.0,28837679104.0,302190592.0,24044.0,24672.0
12-04 09:56:11,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139208704.0,339996672.0,28837679104.0,302190592.0,37167.0,37854.0
12-04 09:56:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4139208704.0,339996672.0,28837679104.0,302190592.0,23523.0,24008.0
12-04 09:56:13,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4139200512.0,340004864.0,28837679104.0,302190592.0,20515.0,20301.0
12-04 09:56:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4139196416.0,340004864.0,28837683200.0,302190592.0,22989.0,23568.0
12-04 09:56:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139192320.0,340004864.0,28837687296.0,302190592.0,21414.0,21465.0
12-04 09:56:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139192320.0,340004864.0,28837687296.0,302190592.0,21979.0,23174.0
12-04 09:56:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139192320.0,340004864.0,28837687296.0,302190592.0,24017.0,24993.0
12-04 09:56:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139192320.0,340004864.0,28837687296.0,302190592.0,19871.0,20568.0
12-04 09:56:19,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4139180032.0,340017152.0,28837687296.0,302190592.0,24042.0,25357.0
12-04 09:56:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4139175936.0,340017152.0,28837691392.0,302190592.0,21487.0,21830.0
12-04 09:56:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139175936.0,340017152.0,28837691392.0,302190592.0,20129.0,20136.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139175936.0,340017152.0,28837691392.0,302190592.0,23359.0,22449.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139175936.0,340017152.0,28837691392.0,302190592.0,20669.0,20974.0
12-04 09:56:24,0.167,0.333,99.500,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,4139163648.0,340017152.0,28837703680.0,302190592.0,25287.0,25817.0
12-04 09:56:25,0.167,0.167,99.499,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4139790336.0,340025344.0,28837703680.0,301555712.0,23580.0,24474.0
12-04 09:56:26,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139790336.0,340025344.0,28837703680.0,301555712.0,20136.0,19517.0
12-04 09:56:27,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4139790336.0,340025344.0,28837703680.0,301555712.0,25263.0,24628.0
12-04 09:56:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139786240.0,340025344.0,28837707776.0,301555712.0,22540.0,23667.0
12-04 09:56:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4139782144.0,340029440.0,28837707776.0,301555712.0,23102.0,21871.0
12-04 09:56:30,0.083,0.250,99.416,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4139765760.0,340037632.0,28837715968.0,301555712.0,22605.0,22853.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139765760.0,340037632.0,28837715968.0,301555712.0,20607.0,21340.0
12-04 09:56:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4139765760.0,340037632.0,28837715968.0,301555712.0,24432.0,25827.0
12-04 09:56:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139765760.0,340037632.0,28837715968.0,301555712.0,21194.0,21702.0
12-04 09:56:34,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,28672.0,1.0,3.0,4139761664.0,340037632.0,28837720064.0,301555712.0,23537.0,22968.0
12-04 09:56:35,10.592,0.083,89.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139757568.0,340037632.0,28837724160.0,301555712.0,55910.0,55854.0
12-04 09:56:36,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4139749376.0,340045824.0,28837724160.0,301555712.0,21319.0,22141.0
12-04 09:56:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139745280.0,340045824.0,28837728256.0,301555712.0,24314.0,26012.0
12-04 09:56:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4077395968.0,340045824.0,28837728256.0,363905024.0,20427.0,19999.0
12-04 09:56:39,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4077522944.0,340045824.0,28837728256.0,363778048.0,23412.0,24701.0
12-04 09:56:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4077518848.0,340045824.0,28837732352.0,363778048.0,21438.0,21787.0
12-04 09:56:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4077514752.0,340045824.0,28837736448.0,363778048.0,21715.0,22797.0
12-04 09:56:42,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4077506560.0,340054016.0,28837736448.0,363778048.0,20070.0,19380.0
12-04 09:56:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4077506560.0,340054016.0,28837736448.0,363778048.0,21166.0,21142.0
12-04 09:56:44,0.250,0.167,99.583,0.0,0.0,0.0,45056.0,16384.0,3.0,2.0,4074409984.0,340054016.0,28837785600.0,366825472.0,23120.0,24246.0
12-04 09:56:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4075044864.0,340054016.0,28837785600.0,366190592.0,20594.0,20708.0
12-04 09:56:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4075044864.0,340054016.0,28837785600.0,366190592.0,23309.0,23631.0
12-04 09:56:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4075044864.0,340054016.0,28837785600.0,366190592.0,20405.0,21034.0
12-04 09:56:48,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4075028480.0,340062208.0,28837793792.0,366190592.0,22770.0,24305.0
12-04 09:56:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4075028480.0,340062208.0,28837793792.0,366190592.0,22305.0,22904.0
12-04 09:56:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4075028480.0,340062208.0,28837793792.0,366190592.0,23744.0,24597.0
12-04 09:56:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4075028480.0,340062208.0,28837793792.0,366190592.0,19684.0,20492.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4075020288.0,340062208.0,28837801984.0,366190592.0,20157.0,20459.0
12-04 09:56:53,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4075020288.0,340062208.0,28837801984.0,366190592.0,38384.0,38105.0
12-04 09:56:54,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4075008000.0,340074496.0,28837801984.0,366190592.0,22020.0,22211.0
12-04 09:56:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4072087552.0,340074496.0,28837801984.0,369111040.0,23166.0,24699.0
12-04 09:56:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072083456.0,340074496.0,28837806080.0,369111040.0,20666.0,21776.0
12-04 09:56:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072083456.0,340074496.0,28837806080.0,369111040.0,23312.0,23515.0
12-04 09:56:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072079360.0,340074496.0,28837810176.0,369111040.0,21926.0,23663.0
12-04 09:56:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4072079360.0,340074496.0,28837810176.0,369111040.0,22368.0,22959.0
12-04 09:57:00,0.084,0.167,99.582,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,4072067072.0,340082688.0,28837814272.0,369111040.0,20271.0,20249.0
12-04 09:57:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072067072.0,340082688.0,28837814272.0,369111040.0,20567.0,21119.0
12-04 09:57:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072132608.0,340082688.0,28837814272.0,369045504.0,20733.0,20355.0
12-04 09:57:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072132608.0,340082688.0,28837814272.0,369045504.0,22535.0,24592.0
12-04 09:57:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4072251392.0,340086784.0,28837818368.0,368918528.0,22385.0,22753.0
12-04 09:57:05,0.167,0.084,99.498,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4072361984.0,340094976.0,28837810176.0,368807936.0,42504.0,42997.0
12-04 09:57:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072353792.0,340094976.0,28837818368.0,368807936.0,22107.0,22826.0
12-04 09:57:07,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4072349696.0,340094976.0,28837822464.0,368807936.0,23079.0,23796.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072345600.0,340094976.0,28837826560.0,368807936.0,20397.0,20280.0
12-04 09:57:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4072345600.0,340094976.0,28837826560.0,368807936.0,22065.0,21441.0
12-04 09:57:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4072345600.0,340094976.0,28837826560.0,368807936.0,21935.0,22755.0
12-04 09:57:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4072321024.0,340103168.0,28837826560.0,368824320.0,21855.0,22651.0
12-04 09:57:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072378368.0,340103168.0,28837834752.0,368758784.0,23106.0,23144.0
12-04 09:57:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072378368.0,340103168.0,28837834752.0,368758784.0,21877.0,21662.0
12-04 09:57:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4072751104.0,340107264.0,28837838848.0,368377856.0,22383.0,25413.0
12-04 09:57:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072751104.0,340107264.0,28837838848.0,368377856.0,21407.0,20833.0
12-04 09:57:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072747008.0,340107264.0,28837842944.0,368377856.0,23502.0,23866.0
12-04 09:57:17,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4072992768.0,340115456.0,28837842944.0,368123904.0,20678.0,20698.0
12-04 09:57:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073119744.0,340115456.0,28837842944.0,367996928.0,21533.0,23381.0
12-04 09:57:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4073119744.0,340115456.0,28837842944.0,367996928.0,20150.0,21100.0
12-04 09:57:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073115648.0,340115456.0,28837847040.0,367996928.0,21494.0,21974.0
12-04 09:57:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073242624.0,340115456.0,28837847040.0,367869952.0,22628.0,23249.0
12-04 09:57:22,0.167,0.083,99.666,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,4073435136.0,340115456.0,28837847040.0,367677440.0,24226.0,24730.0
12-04 09:57:23,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4073422848.0,340123648.0,28837851136.0,367677440.0,23127.0,24258.0
12-04 09:57:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4073295872.0,340123648.0,28837851136.0,367804416.0,21224.0,20575.0
12-04 09:57:25,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073545728.0,340123648.0,28837855232.0,367550464.0,23118.0,23640.0
12-04 09:57:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073545728.0,340123648.0,28837855232.0,367550464.0,23850.0,24017.0
12-04 09:57:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073545728.0,340123648.0,28837855232.0,367550464.0,21307.0,20267.0
12-04 09:57:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073545728.0,340123648.0,28837855232.0,367550464.0,21357.0,21214.0
12-04 09:57:29,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4073549824.0,340131840.0,28837859328.0,367534080.0,24401.0,25074.0
12-04 09:57:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4073545728.0,340131840.0,28837863424.0,367534080.0,23500.0,24485.0
12-04 09:57:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073545728.0,340131840.0,28837863424.0,367534080.0,21032.0,20557.0
12-04 09:57:32,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073541632.0,340131840.0,28837867520.0,367534080.0,22964.0,22706.0
12-04 09:57:33,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073541632.0,340131840.0,28837867520.0,367534080.0,21227.0,22265.0
12-04 09:57:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4073533440.0,340131840.0,28837875712.0,367534080.0,21994.0,22242.0
12-04 09:57:35,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4073525248.0,340140032.0,28837875712.0,367534080.0,37538.0,37665.0
12-04 09:57:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073521152.0,340140032.0,28837879808.0,367534080.0,23166.0,23731.0
12-04 09:57:37,0.083,0.0,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073512960.0,340140032.0,28837888000.0,367534080.0,24035.0,25180.0
12-04 09:57:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073512960.0,340140032.0,28837888000.0,367534080.0,39078.0,39933.0
12-04 09:57:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4073504768.0,340148224.0,28837888000.0,367534080.0,20870.0,21650.0
12-04 09:57:40,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4073500672.0,340156416.0,28837883904.0,367534080.0,21657.0,22304.0
12-04 09:57:41,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4073492480.0,340156416.0,28837892096.0,367534080.0,23688.0,24230.0
12-04 09:57:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4073492480.0,340156416.0,28837892096.0,367534080.0,21179.0,21720.0
12-04 09:57:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073488384.0,340156416.0,28837896192.0,367534080.0,20141.0,20556.0
12-04 09:57:44,0.250,0.250,99.500,0.0,0.0,0.0,4096.0,28672.0,1.0,3.0,4073603072.0,340164608.0,28837900288.0,367407104.0,21753.0,22670.0
12-04 09:57:45,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073218048.0,340164608.0,28837904384.0,367788032.0,22501.0,24019.0
12-04 09:57:46,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4073209856.0,340172800.0,28837904384.0,367788032.0,24334.0,24892.0
12-04 09:57:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073205760.0,340172800.0,28837908480.0,367788032.0,22040.0,22862.0
12-04 09:57:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073078784.0,340172800.0,28837908480.0,367915008.0,18395.0,18681.0
12-04 09:57:49,0.167,0.167,99.583,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,4073074688.0,340176896.0,28837908480.0,367915008.0,22238.0,22550.0
12-04 09:57:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073070592.0,340176896.0,28837912576.0,367915008.0,20938.0,21780.0
12-04 09:57:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073197568.0,340176896.0,28837912576.0,367788032.0,38536.0,39106.0
12-04 09:57:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4073189376.0,340185088.0,28837912576.0,367788032.0,24063.0,25638.0
12-04 09:57:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073189376.0,340185088.0,28837912576.0,367788032.0,20170.0,20700.0
12-04 09:57:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4073185280.0,340185088.0,28837916672.0,367788032.0,22156.0,22697.0
12-04 09:57:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073185280.0,340185088.0,28837916672.0,367788032.0,20695.0,21248.0
12-04 09:57:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073185280.0,340185088.0,28837916672.0,367788032.0,21721.0,22607.0
12-04 09:57:57,0.0,0.250,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4073185280.0,340185088.0,28837916672.0,367788032.0,21052.0,21605.0
12-04 09:57:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4073172992.0,340193280.0,28837920768.0,367788032.0,22383.0,22595.0
12-04 09:57:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4073295872.0,340193280.0,28837924864.0,367661056.0,21482.0,22799.0
12-04 09:58:00,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073291776.0,340193280.0,28837928960.0,367661056.0,21647.0,21817.0
12-04 09:58:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073291776.0,340193280.0,28837928960.0,367661056.0,21809.0,22254.0
12-04 09:58:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073103360.0,340193280.0,28837928960.0,367849472.0,20917.0,21543.0
12-04 09:58:03,0.084,0.084,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073099264.0,340193280.0,28837933056.0,367849472.0,22998.0,23343.0
12-04 09:58:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4073213952.0,340205568.0,28837933056.0,367722496.0,21848.0,21231.0
12-04 09:58:05,0.167,0.084,99.666,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,4073209856.0,340205568.0,28837937152.0,367722496.0,39266.0,40542.0
12-04 09:58:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073209856.0,340205568.0,28837937152.0,367722496.0,23719.0,24973.0
12-04 09:58:07,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073205760.0,340205568.0,28837941248.0,367722496.0,22207.0,22527.0
12-04 09:58:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073074688.0,340205568.0,28837945344.0,367849472.0,24143.0,24490.0
12-04 09:58:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4073070592.0,340209664.0,28837945344.0,367849472.0,19949.0,20274.0
12-04 09:58:10,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4073058304.0,340217856.0,28837949440.0,367849472.0,21940.0,22239.0
12-04 09:58:11,0.417,0.167,99.416,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073054208.0,340217856.0,28837953536.0,367849472.0,21011.0,21558.0
12-04 09:58:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064440320.0,340217856.0,28837953536.0,376463360.0,21884.0,21299.0
12-04 09:58:13,0.084,0.084,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4064563200.0,340217856.0,28837957632.0,376336384.0,41124.0,40284.0
12-04 09:58:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064690176.0,340217856.0,28837957632.0,376209408.0,20596.0,22070.0
12-04 09:58:15,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064931840.0,340226048.0,28837961728.0,375955456.0,22121.0,23713.0
12-04 09:58:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,340226048.0,28837969920.0,375955456.0,23106.0,23314.0
12-04 09:58:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4065050624.0,340226048.0,28837969920.0,375828480.0,38764.0,40097.0
12-04 09:58:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065177600.0,340226048.0,28837969920.0,375701504.0,22176.0,22084.0
12-04 09:58:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4065300480.0,340230144.0,28837969920.0,375574528.0,19585.0,19638.0
12-04 09:58:20,0.084,0.0,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4065292288.0,340230144.0,28837978112.0,375574528.0,22335.0,23670.0
12-04 09:58:21,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065284096.0,340238336.0,28837978112.0,375574528.0,20362.0,20247.0
12-04 09:58:22,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065284096.0,340238336.0,28837978112.0,375574528.0,23036.0,23320.0
12-04 09:58:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065284096.0,340238336.0,28837978112.0,375574528.0,24694.0,25612.0
12-04 09:58:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4065275904.0,340238336.0,28837986304.0,375574528.0,22850.0,23213.0
12-04 09:58:25,0.084,0.084,99.749,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,4066414592.0,340238336.0,28837990400.0,374431744.0,21480.0,21679.0
12-04 09:58:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066414592.0,340238336.0,28837990400.0,374431744.0,20271.0,20418.0
12-04 09:58:27,0.084,0.084,99.666,0.084,0.0,0.084,4096.0,12288.0,1.0,2.0,4066402304.0,340246528.0,28837994496.0,374431744.0,23643.0,24884.0
12-04 09:58:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066398208.0,340246528.0,28837998592.0,374431744.0,39901.0,39208.0
12-04 09:58:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4066398208.0,340246528.0,28837998592.0,374431744.0,22827.0,22122.0
12-04 09:58:30,0.084,0.0,99.833,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,4066385920.0,340246528.0,28838010880.0,374431744.0,24499.0,25056.0
12-04 09:58:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066385920.0,340246528.0,28838010880.0,374431744.0,20084.0,21382.0
12-04 09:58:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4066385920.0,340246528.0,28838010880.0,374431744.0,23005.0,23675.0
12-04 09:58:33,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4066377728.0,340254720.0,28838010880.0,374431744.0,23459.0,23851.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,32768.0,1.0,3.0,4066500608.0,340254720.0,28838014976.0,374304768.0,21651.0,22282.0
12-04 09:58:35,10.443,0.084,89.474,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066623488.0,340254720.0,28838019072.0,374177792.0,37634.0,38080.0
12-04 09:58:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066623488.0,340254720.0,28838019072.0,374177792.0,20869.0,21213.0
12-04 09:58:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066623488.0,340254720.0,28838019072.0,374177792.0,21299.0,21741.0
12-04 09:58:38,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4066873344.0,340254720.0,28838023168.0,373923840.0,23829.0,23397.0
12-04 09:58:39,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,4066734080.0,340267008.0,28838023168.0,374050816.0,21675.0,22785.0
12-04 09:58:40,0.0,0.333,99.667,0.0,0.0,0.0,4096.0,12288.0,1.0,3.0,4066729984.0,340267008.0,28838027264.0,374050816.0,22479.0,24420.0
12-04 09:58:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066725888.0,340267008.0,28838031360.0,374050816.0,20171.0,20718.0
12-04 09:58:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066725888.0,340267008.0,28838031360.0,374050816.0,21913.0,23210.0
12-04 09:58:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066725888.0,340267008.0,28838031360.0,374050816.0,39957.0,39346.0
12-04 09:58:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4066717696.0,340271104.0,28838035456.0,374050816.0,20000.0,20924.0
12-04 09:58:45,0.167,0.083,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,4067344384.0,340279296.0,28838035456.0,373415936.0,20470.0,20728.0
12-04 09:58:46,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067467264.0,340279296.0,28838039552.0,373288960.0,23351.0,24851.0
12-04 09:58:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067467264.0,340279296.0,28838039552.0,373288960.0,20836.0,22118.0
12-04 09:58:48,0.250,0.167,99.583,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4067454976.0,340279296.0,28838051840.0,373288960.0,22904.0,23354.0
12-04 09:58:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4067454976.0,340279296.0,28838051840.0,373288960.0,22435.0,23883.0
12-04 09:58:50,0.167,0.083,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4067454976.0,340287488.0,28838043648.0,373288960.0,20705.0,21229.0
12-04 09:58:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067446784.0,340287488.0,28838051840.0,373288960.0,20208.0,20550.0
12-04 09:58:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4067442688.0,340287488.0,28838055936.0,373288960.0,21089.0,21790.0
12-04 09:58:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067442688.0,340287488.0,28838055936.0,373288960.0,23325.0,23722.0
12-04 09:58:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4067442688.0,340287488.0,28838055936.0,373288960.0,20785.0,20910.0
12-04 09:58:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067442688.0,340287488.0,28838055936.0,373288960.0,22044.0,24573.0
12-04 09:58:56,0.249,0.332,99.252,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4067430400.0,340295680.0,28838060032.0,373288960.0,38387.0,39575.0
12-04 09:58:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067430400.0,340295680.0,28838060032.0,373288960.0,21959.0,22900.0
12-04 09:58:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4067430400.0,340295680.0,28838060032.0,373288960.0,21852.0,21552.0
12-04 09:58:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4067426304.0,340295680.0,28838064128.0,373288960.0,22144.0,22782.0
12-04 09:59:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067422208.0,340295680.0,28838068224.0,373288960.0,22279.0,24039.0
12-04 09:59:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067422208.0,340295680.0,28838068224.0,373288960.0,19156.0,19210.0
12-04 09:59:02,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4067414016.0,340303872.0,28838068224.0,373288960.0,20987.0,21747.0
12-04 09:59:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067414016.0,340303872.0,28838068224.0,373288960.0,23036.0,23377.0
12-04 09:59:04,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4067409920.0,340303872.0,28838072320.0,373288960.0,22798.0,23176.0
12-04 09:59:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4068552704.0,340303872.0,28838072320.0,372146176.0,39741.0,40996.0
12-04 09:59:06,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4068552704.0,340303872.0,28838072320.0,372146176.0,20474.0,20826.0
12-04 09:59:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4068552704.0,340303872.0,28838072320.0,372146176.0,21604.0,22270.0
12-04 09:59:08,0.083,0.417,99.416,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3865239552.0,340312064.0,28838080512.0,575442944.0,23644.0,23187.0
12-04 09:59:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3865239552.0,340312064.0,28838080512.0,575442944.0,21833.0,22351.0
12-04 09:59:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865239552.0,340312064.0,28838080512.0,575442944.0,21745.0,22056.0
12-04 09:59:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865239552.0,340312064.0,28838080512.0,575442944.0,21843.0,22911.0
12-04 09:59:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865300992.0,340312064.0,28838084608.0,575377408.0,21445.0,21779.0
12-04 09:59:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865300992.0,340312064.0,28838084608.0,575377408.0,25683.0,26244.0
12-04 09:59:14,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3865288704.0,340324352.0,28838084608.0,575377408.0,19526.0,19988.0
12-04 09:59:15,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3865284608.0,340324352.0,28838088704.0,575377408.0,21687.0,21979.0
12-04 09:59:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865280512.0,340324352.0,28838092800.0,575377408.0,21518.0,22717.0
12-04 09:59:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865403392.0,340324352.0,28838096896.0,575250432.0,23161.0,24477.0
12-04 09:59:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865403392.0,340324352.0,28838096896.0,575250432.0,22451.0,22483.0
12-04 09:59:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865403392.0,340324352.0,28838096896.0,575250432.0,21247.0,23125.0
12-04 09:59:20,0.083,0.167,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,3865518080.0,340332544.0,28838100992.0,575123456.0,21324.0,22103.0
12-04 09:59:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865518080.0,340332544.0,28838100992.0,575123456.0,20922.0,20817.0
12-04 09:59:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865583616.0,340332544.0,28838100992.0,575057920.0,23359.0,22914.0
12-04 09:59:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865583616.0,340332544.0,28838100992.0,575057920.0,23146.0,23674.0
12-04 09:59:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3863040000.0,340332544.0,28838105088.0,577597440.0,22946.0,24273.0
12-04 09:59:25,0.083,0.501,99.416,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3477647360.0,340332544.0,28838109184.0,962985984.0,21685.0,21267.0
12-04 09:59:26,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3477639168.0,340340736.0,28838109184.0,962985984.0,20653.0,20492.0
12-04 09:59:27,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,3477639168.0,340340736.0,28838109184.0,962985984.0,23344.0,23646.0
12-04 09:59:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477639168.0,340340736.0,28838109184.0,962985984.0,24071.0,23336.0
12-04 09:59:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477635072.0,340340736.0,28838113280.0,962985984.0,22372.0,22597.0
12-04 09:59:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3477626880.0,340344832.0,28838117376.0,962985984.0,24809.0,25179.0
12-04 09:59:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477626880.0,340344832.0,28838117376.0,962985984.0,22702.0,21870.0
12-04 09:59:32,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3477618688.0,340353024.0,28838117376.0,962985984.0,22758.0,23171.0
12-04 09:59:33,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477618688.0,340353024.0,28838117376.0,962985984.0,40789.0,40460.0
12-04 09:59:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477614592.0,340353024.0,28838121472.0,962985984.0,23794.0,24913.0
12-04 09:59:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3477610496.0,340357120.0,28838121472.0,962985984.0,37027.0,36604.0
12-04 09:59:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477606400.0,340357120.0,28838125568.0,962985984.0,21558.0,21539.0
12-04 09:59:37,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477606400.0,340357120.0,28838125568.0,962985984.0,22569.0,23450.0
12-04 09:59:38,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3477467136.0,340365312.0,28838129664.0,963112960.0,24240.0,24813.0
12-04 09:59:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477467136.0,340365312.0,28838129664.0,963112960.0,20618.0,21242.0
12-04 09:59:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3477458944.0,340369408.0,28838133760.0,963112960.0,21134.0,22183.0
12-04 09:59:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477458944.0,340369408.0,28838133760.0,963112960.0,21148.0,21679.0
12-04 09:59:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3477458944.0,340369408.0,28838133760.0,963112960.0,20443.0,21193.0
12-04 09:59:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477458944.0,340369408.0,28838133760.0,963112960.0,22293.0,22205.0
12-04 09:59:44,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3477450752.0,340377600.0,28838133760.0,963112960.0,20473.0,19990.0
12-04 09:59:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3477573632.0,340377600.0,28838137856.0,962985984.0,20857.0,22174.0
12-04 09:59:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477573632.0,340377600.0,28838137856.0,962985984.0,42002.0,43742.0
12-04 09:59:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477950464.0,340377600.0,28838141952.0,962605056.0,21933.0,23219.0
12-04 09:59:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478077440.0,340377600.0,28838141952.0,962478080.0,21379.0,21090.0
12-04 09:59:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478073344.0,340377600.0,28838146048.0,962478080.0,23650.0,24886.0
12-04 09:59:50,0.167,0.083,99.666,0.083,0.0,0.0,0.0,45056.0,0.0,8.0,3478310912.0,340389888.0,28838150144.0,962224128.0,20075.0,20589.0
12-04 09:59:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478310912.0,340389888.0,28838150144.0,962224128.0,21872.0,23217.0
12-04 09:59:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478310912.0,340389888.0,28838150144.0,962224128.0,22447.0,22452.0
12-04 09:59:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478310912.0,340389888.0,28838150144.0,962224128.0,20932.0,21987.0
12-04 09:59:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478687744.0,340389888.0,28838154240.0,961843200.0,22375.0,22866.0
12-04 09:59:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3478683648.0,340393984.0,28838154240.0,961843200.0,20204.0,19988.0
12-04 09:59:56,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3478675456.0,340402176.0,28838154240.0,961843200.0,22411.0,23234.0
12-04 09:59:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478675456.0,340402176.0,28838154240.0,961843200.0,20666.0,20997.0
12-04 09:59:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478675456.0,340402176.0,28838154240.0,961843200.0,21450.0,22439.0
12-04 09:59:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478667264.0,340402176.0,28838162432.0,961843200.0,23008.0,23642.0
12-04 10:00:00,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3478659072.0,340406272.0,28838166528.0,961843200.0,20593.0,21259.0
12-04 10:00:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478659072.0,340406272.0,28838166528.0,961843200.0,21249.0,20309.0
12-04 10:00:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,6.0,3478650880.0,340414464.0,28838166528.0,961843200.0,22515.0,23142.0
12-04 10:00:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478650880.0,340414464.0,28838166528.0,961843200.0,20328.0,20910.0
12-04 10:00:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478650880.0,340414464.0,28838166528.0,961843200.0,24296.0,25344.0
12-04 10:00:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3478646784.0,340414464.0,28838170624.0,961843200.0,38378.0,38190.0
12-04 10:00:06,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478646784.0,340414464.0,28838170624.0,961843200.0,22247.0,22119.0
12-04 10:00:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478646784.0,340414464.0,28838170624.0,961843200.0,23024.0,23475.0
12-04 10:00:08,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3478634496.0,340422656.0,28838174720.0,961843200.0,21489.0,22489.0
12-04 10:00:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478634496.0,340422656.0,28838174720.0,961843200.0,23808.0,23063.0
12-04 10:00:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3478626304.0,340426752.0,28838178816.0,961843200.0,20232.0,20642.0
12-04 10:00:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478626304.0,340426752.0,28838178816.0,961843200.0,22987.0,22648.0
12-04 10:00:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478626304.0,340426752.0,28838178816.0,961843200.0,23189.0,24005.0
12-04 10:00:13,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478626304.0,340426752.0,28838178816.0,961843200.0,23739.0,24675.0
12-04 10:00:14,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3478618112.0,340434944.0,28838178816.0,961843200.0,22997.0,23516.0
12-04 10:00:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3478605824.0,340439040.0,28838187008.0,961843200.0,19155.0,19967.0
12-04 10:00:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478605824.0,340439040.0,28838187008.0,961843200.0,24380.0,24753.0
12-04 10:00:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3478605824.0,340439040.0,28838187008.0,961843200.0,20687.0,21162.0
12-04 10:00:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478605824.0,340439040.0,28838187008.0,961843200.0,19319.0,19717.0
12-04 10:00:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478605824.0,340439040.0,28838187008.0,961843200.0,23323.0,24645.0
12-04 10:00:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,3478589440.0,340447232.0,28838195200.0,961843200.0,21064.0,22221.0
12-04 10:00:21,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3478716416.0,340447232.0,28838195200.0,961716224.0,25093.0,25599.0
12-04 10:00:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478712320.0,340447232.0,28838199296.0,961716224.0,21701.0,22147.0
12-04 10:00:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478712320.0,340447232.0,28838199296.0,961716224.0,24200.0,24400.0
12-04 10:00:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478704128.0,340447232.0,28838207488.0,961716224.0,22843.0,22087.0
12-04 10:00:25,0.084,0.0,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3479199744.0,340459520.0,28838207488.0,961208320.0,20059.0,19149.0
12-04 10:00:26,0.333,0.167,99.500,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3479199744.0,340459520.0,28838207488.0,961208320.0,22805.0,22373.0
12-04 10:00:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479199744.0,340459520.0,28838207488.0,961208320.0,23598.0,24103.0
12-04 10:00:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479195648.0,340459520.0,28838211584.0,961208320.0,21414.0,21271.0
12-04 10:00:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479195648.0,340459520.0,28838211584.0,961208320.0,24442.0,24295.0
12-04 10:00:30,0.084,0.084,99.749,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3479183360.0,340467712.0,28838215680.0,961208320.0,23247.0,24617.0
12-04 10:00:31,0.084,0.0,99.666,0.167,0.0,0.084,4096.0,28672.0,1.0,3.0,3479166976.0,340475904.0,28838223872.0,961208320.0,41254.0,42433.0
12-04 10:00:32,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479166976.0,340475904.0,28838223872.0,961208320.0,20714.0,20742.0
12-04 10:00:33,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479166976.0,340475904.0,28838223872.0,961208320.0,21066.0,20972.0
12-04 10:00:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479166976.0,340475904.0,28838223872.0,961208320.0,23356.0,23815.0
12-04 10:00:35,10.417,0.333,89.250,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3479412736.0,340480000.0,28838227968.0,960954368.0,38665.0,39288.0
12-04 10:00:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479412736.0,340480000.0,28838227968.0,960954368.0,22328.0,21898.0
12-04 10:00:37,0.0,0.084,99.833,0.084,0.0,0.0,0.0,45056.0,0.0,6.0,3479404544.0,340488192.0,28838227968.0,960954368.0,24050.0,27028.0
12-04 10:00:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479400448.0,340488192.0,28838232064.0,960954368.0,21686.0,21733.0
12-04 10:00:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479400448.0,340488192.0,28838232064.0,960954368.0,21909.0,22549.0
12-04 10:00:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3479396352.0,340488192.0,28838236160.0,960954368.0,21338.0,21574.0
12-04 10:00:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479396352.0,340488192.0,28838236160.0,960954368.0,20555.0,20251.0
12-04 10:00:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479396352.0,340488192.0,28838236160.0,960954368.0,21302.0,22266.0
12-04 10:00:43,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3479388160.0,340496384.0,28838236160.0,960954368.0,22309.0,22955.0
12-04 10:00:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479384064.0,340496384.0,28838240256.0,960954368.0,23127.0,24289.0
12-04 10:00:45,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3480141824.0,340500480.0,28838240256.0,960192512.0,20342.0,21032.0
12-04 10:00:46,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3480141824.0,340500480.0,28838240256.0,960192512.0,25133.0,25630.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480141824.0,340500480.0,28838240256.0,960192512.0,22464.0,24256.0
12-04 10:00:48,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480264704.0,340500480.0,28838244352.0,960065536.0,20213.0,20029.0
12-04 10:00:49,0.083,0.083,99.750,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,3480248320.0,340508672.0,28838252544.0,960065536.0,20993.0,21648.0
12-04 10:00:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3480248320.0,340508672.0,28838252544.0,960065536.0,21083.0,21275.0
12-04 10:00:51,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480248320.0,340508672.0,28838252544.0,960065536.0,20850.0,21070.0
12-04 10:00:52,0.167,0.167,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3480240128.0,340508672.0,28838260736.0,960065536.0,23119.0,25170.0
12-04 10:00:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480240128.0,340508672.0,28838260736.0,960065536.0,20484.0,20212.0
12-04 10:00:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480240128.0,340508672.0,28838260736.0,960065536.0,21065.0,21634.0
12-04 10:00:55,0.083,0.250,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3480227840.0,340516864.0,28838264832.0,960065536.0,21479.0,22508.0
12-04 10:00:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480227840.0,340516864.0,28838264832.0,960065536.0,22298.0,22620.0
12-04 10:00:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3480227840.0,340516864.0,28838264832.0,960065536.0,19669.0,20161.0
12-04 10:00:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480227840.0,340516864.0,28838264832.0,960065536.0,20409.0,20767.0
12-04 10:00:59,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480227840.0,340516864.0,28838264832.0,960065536.0,21168.0,22176.0
12-04 10:01:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3480219648.0,340520960.0,28838268928.0,960065536.0,21979.0,21592.0
12-04 10:01:01,0.083,0.250,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3480207360.0,340529152.0,28838273024.0,960065536.0,23051.0,24734.0
12-04 10:01:02,0.084,0.167,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3480207360.0,340529152.0,28838273024.0,960065536.0,20574.0,20971.0
12-04 10:01:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480207360.0,340529152.0,28838273024.0,960065536.0,20682.0,19776.0
12-04 10:01:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480203264.0,340529152.0,28838277120.0,960065536.0,22502.0,23295.0
12-04 10:01:05,0.167,0.250,99.500,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3480457216.0,340529152.0,28838277120.0,959811584.0,40654.0,41043.0
12-04 10:01:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480457216.0,340529152.0,28838277120.0,959811584.0,22474.0,22750.0
12-04 10:01:07,0.0,0.084,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,3480449024.0,340537344.0,28838277120.0,959811584.0,24114.0,23385.0
12-04 10:01:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480444928.0,340537344.0,28838281216.0,959811584.0,39190.0,39004.0
12-04 10:01:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480440832.0,340537344.0,28838285312.0,959811584.0,21715.0,22372.0
12-04 10:01:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3480436736.0,340541440.0,28838285312.0,959811584.0,21594.0,21121.0
12-04 10:01:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480436736.0,340541440.0,28838285312.0,959811584.0,22973.0,23530.0
12-04 10:01:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3480432640.0,340541440.0,28838289408.0,959811584.0,22155.0,21143.0
12-04 10:01:13,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3480424448.0,340549632.0,28838289408.0,959811584.0,25019.0,25579.0
12-04 10:01:14,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480424448.0,340549632.0,28838289408.0,959811584.0,21666.0,23152.0
12-04 10:01:15,0.0,0.167,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3480424448.0,340549632.0,28838289408.0,959811584.0,20884.0,21530.0
12-04 10:01:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480420352.0,340549632.0,28838293504.0,959811584.0,22486.0,22751.0
12-04 10:01:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480420352.0,340549632.0,28838293504.0,959811584.0,21945.0,21925.0
12-04 10:01:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480416256.0,340549632.0,28838297600.0,959811584.0,21878.0,21528.0
12-04 10:01:19,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3480408064.0,340557824.0,28838297600.0,959811584.0,18919.0,19495.0
12-04 10:01:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3480403968.0,340557824.0,28838301696.0,959811584.0,22363.0,24232.0
12-04 10:01:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480530944.0,340557824.0,28838301696.0,959684608.0,22019.0,22210.0
12-04 10:01:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480530944.0,340557824.0,28838301696.0,959684608.0,23956.0,23454.0
12-04 10:01:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480526848.0,340557824.0,28838305792.0,959684608.0,22883.0,22599.0
12-04 10:01:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480526848.0,340557824.0,28838305792.0,959684608.0,22259.0,21760.0
12-04 10:01:25,0.167,0.167,99.499,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3480895488.0,340566016.0,28838309888.0,959303680.0,21769.0,22073.0
12-04 10:01:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480891392.0,340566016.0,28838313984.0,959303680.0,21959.0,22468.0
12-04 10:01:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3480891392.0,340566016.0,28838313984.0,959303680.0,24429.0,24543.0
12-04 10:01:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480891392.0,340566016.0,28838313984.0,959303680.0,23480.0,23280.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480887296.0,340566016.0,28838318080.0,959303680.0,21398.0,21319.0
12-04 10:01:30,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,32768.0,1.0,3.0,3480883200.0,340566016.0,28838322176.0,959303680.0,22643.0,22201.0
12-04 10:01:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3480875008.0,340574208.0,28838322176.0,959303680.0,21191.0,21819.0
12-04 10:01:32,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,8192.0,1.0,1.0,3480875008.0,340574208.0,28838322176.0,959303680.0,24411.0,24809.0
12-04 10:01:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480866816.0,340574208.0,28838330368.0,959303680.0,22248.0,22245.0
12-04 10:01:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480862720.0,340574208.0,28838334464.0,959303680.0,22644.0,23296.0
12-04 10:01:35,0.084,0.251,99.666,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3480858624.0,340574208.0,28838338560.0,959303680.0,39412.0,39895.0
12-04 10:01:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480854528.0,340574208.0,28838342656.0,959303680.0,22375.0,22440.0
12-04 10:01:37,0.084,0.0,99.749,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,3480846336.0,340582400.0,28838342656.0,959303680.0,22856.0,23368.0
12-04 10:01:38,0.167,0.417,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3092070400.0,340582400.0,28838342656.0,1348079616.0,20925.0,20171.0
12-04 10:01:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3091976192.0,340582400.0,28838342656.0,1348173824.0,19971.0,20487.0
12-04 10:01:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3091968000.0,340582400.0,28838350848.0,1348173824.0,22017.0,24031.0
12-04 10:01:41,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3091963904.0,340582400.0,28838354944.0,1348173824.0,20574.0,21016.0
12-04 10:01:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3091963904.0,340582400.0,28838354944.0,1348173824.0,21951.0,21292.0
12-04 10:01:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3091955712.0,340590592.0,28838354944.0,1348173824.0,21855.0,22777.0
12-04 10:01:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3091955712.0,340590592.0,28838354944.0,1348173824.0,20858.0,21789.0
12-04 10:01:45,0.250,0.250,99.500,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3092205568.0,340590592.0,28838359040.0,1347919872.0,21588.0,22611.0
12-04 10:01:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092205568.0,340590592.0,28838359040.0,1347919872.0,22547.0,23097.0
12-04 10:01:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092205568.0,340590592.0,28838359040.0,1347919872.0,21916.0,21239.0
12-04 10:01:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3092205568.0,340590592.0,28838359040.0,1347919872.0,23524.0,24768.0
12-04 10:01:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3092197376.0,340598784.0,28838359040.0,1347919872.0,22650.0,23753.0
12-04 10:01:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3092193280.0,340598784.0,28838363136.0,1347919872.0,21645.0,22878.0
12-04 10:01:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092189184.0,340598784.0,28838367232.0,1347919872.0,36725.0,37356.0
12-04 10:01:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092189184.0,340598784.0,28838367232.0,1347919872.0,25425.0,26507.0
12-04 10:01:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092189184.0,340598784.0,28838367232.0,1347919872.0,20277.0,20917.0
12-04 10:01:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092185088.0,340598784.0,28838371328.0,1347919872.0,20402.0,20473.0
12-04 10:01:55,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3062198272.0,340606976.0,28838375424.0,1377894400.0,21139.0,21342.0
12-04 10:01:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062198272.0,340606976.0,28838375424.0,1377894400.0,19175.0,19097.0
12-04 10:01:57,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062198272.0,340606976.0,28838375424.0,1377894400.0,24510.0,25417.0
12-04 10:01:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062198272.0,340606976.0,28838375424.0,1377894400.0,21177.0,21994.0
12-04 10:01:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062194176.0,340606976.0,28838379520.0,1377894400.0,22114.0,23777.0
12-04 10:02:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062190080.0,340606976.0,28838383616.0,1377894400.0,20591.0,21086.0
12-04 10:02:01,0.084,0.167,99.582,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3062173696.0,340615168.0,28838391808.0,1377894400.0,22564.0,23595.0
12-04 10:02:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062173696.0,340615168.0,28838391808.0,1377894400.0,21364.0,20981.0
12-04 10:02:03,0.250,0.167,99.583,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3062173696.0,340615168.0,28838391808.0,1377894400.0,20897.0,20627.0
12-04 10:02:04,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062173696.0,340615168.0,28838391808.0,1377894400.0,22254.0,22810.0
12-04 10:02:05,0.334,0.167,99.500,0.0,0.0,0.0,102400.0,32768.0,6.0,3.0,3062067200.0,340615168.0,28838498304.0,1377894400.0,38873.0,39080.0
12-04 10:02:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062067200.0,340615168.0,28838498304.0,1377894400.0,24439.0,25161.0
12-04 10:02:07,0.0,0.084,99.833,0.084,0.0,0.0,4096.0,20480.0,1.0,3.0,3062054912.0,340623360.0,28838502400.0,1377894400.0,21304.0,21701.0
12-04 10:02:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062181888.0,340623360.0,28838502400.0,1377767424.0,23544.0,24548.0
12-04 10:02:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062177792.0,340623360.0,28838506496.0,1377767424.0,21443.0,21422.0
12-04 10:02:10,0.083,0.083,99.666,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3062169600.0,340627456.0,28838510592.0,1377767424.0,20687.0,20568.0
12-04 10:02:11,0.083,0.250,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062165504.0,340627456.0,28838514688.0,1377767424.0,21909.0,22225.0
12-04 10:02:12,0.0,0.167,99.582,0.251,0.0,0.0,4096.0,28672.0,1.0,3.0,3062165504.0,340635648.0,28838506496.0,1377767424.0,22520.0,22374.0
12-04 10:02:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062153216.0,340635648.0,28838518784.0,1377767424.0,23095.0,23555.0
12-04 10:02:14,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062153216.0,340635648.0,28838518784.0,1377767424.0,20112.0,20544.0
12-04 10:02:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062149120.0,340635648.0,28838522880.0,1377767424.0,22657.0,23373.0
12-04 10:02:16,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062149120.0,340635648.0,28838522880.0,1377767424.0,23376.0,24159.0
12-04 10:02:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3062149120.0,340635648.0,28838522880.0,1377767424.0,22181.0,23024.0
12-04 10:02:18,0.334,0.0,99.499,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3062140928.0,340643840.0,28838522880.0,1377767424.0,21152.0,22117.0
12-04 10:02:19,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062132736.0,340643840.0,28838531072.0,1377767424.0,21122.0,22101.0
12-04 10:02:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3062128640.0,340643840.0,28838535168.0,1377767424.0,21199.0,21100.0
12-04 10:02:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062128640.0,340643840.0,28838535168.0,1377767424.0,21001.0,20789.0
12-04 10:02:22,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062128640.0,340643840.0,28838535168.0,1377767424.0,25736.0,25975.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3062128640.0,340643840.0,28838535168.0,1377767424.0,21956.0,21480.0
12-04 10:02:24,0.084,0.0,98.829,1.087,0.0,0.0,0.0,12288.0,0.0,2.0,3062116352.0,340652032.0,28838539264.0,1377767424.0,21345.0,21161.0
12-04 10:02:25,0.167,0.084,99.749,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3062112256.0,340652032.0,28838543360.0,1377767424.0,23110.0,23312.0
12-04 10:02:26,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062099968.0,340652032.0,28838555648.0,1377767424.0,22430.0,23349.0
12-04 10:02:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062099968.0,340652032.0,28838555648.0,1377767424.0,21728.0,21438.0
12-04 10:02:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062095872.0,340652032.0,28838559744.0,1377767424.0,23105.0,22518.0
12-04 10:02:29,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062091776.0,340652032.0,28838563840.0,1377767424.0,23463.0,24418.0
12-04 10:02:30,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3062063104.0,340660224.0,28838567936.0,1377783808.0,21829.0,21451.0
12-04 10:02:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062063104.0,340660224.0,28838567936.0,1377783808.0,21400.0,21026.0
12-04 10:02:32,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062063104.0,340660224.0,28838567936.0,1377783808.0,22132.0,22084.0
12-04 10:02:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062063104.0,340660224.0,28838567936.0,1377783808.0,20456.0,20338.0
12-04 10:02:34,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062054912.0,340660224.0,28838576128.0,1377783808.0,23270.0,24274.0
12-04 10:02:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062050816.0,340660224.0,28838580224.0,1377783808.0,39314.0,39979.0
12-04 10:02:36,10.583,0.167,89.250,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3062042624.0,340668416.0,28838580224.0,1377783808.0,20992.0,20374.0
12-04 10:02:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062042624.0,340668416.0,28838580224.0,1377783808.0,25376.0,26819.0
12-04 10:02:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3062042624.0,340668416.0,28838580224.0,1377783808.0,21431.0,22405.0
12-04 10:02:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062042624.0,340668416.0,28838580224.0,1377783808.0,24310.0,24093.0
12-04 10:02:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3062165504.0,340668416.0,28838584320.0,1377656832.0,19640.0,20187.0
12-04 10:02:41,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062161408.0,340668416.0,28838588416.0,1377656832.0,22696.0,24269.0
12-04 10:02:42,0.167,0.083,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3062149120.0,340676608.0,28838592512.0,1377656832.0,21735.0,21785.0
12-04 10:02:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062149120.0,340676608.0,28838592512.0,1377656832.0,20851.0,21548.0
12-04 10:02:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062145024.0,340676608.0,28838596608.0,1377656832.0,23477.0,24151.0
12-04 10:02:45,0.084,0.084,99.749,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3062398976.0,340676608.0,28838596608.0,1377402880.0,19844.0,20896.0
12-04 10:02:46,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062398976.0,340676608.0,28838596608.0,1377402880.0,24109.0,25056.0
12-04 10:02:47,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3062394880.0,340684800.0,28838592512.0,1377402880.0,21495.0,21762.0
12-04 10:02:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062386688.0,340684800.0,28838600704.0,1377402880.0,19722.0,19500.0
12-04 10:02:49,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062382592.0,340684800.0,28838604800.0,1377402880.0,23650.0,24339.0
12-04 10:02:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062382592.0,340684800.0,28838604800.0,1377402880.0,20551.0,20509.0
12-04 10:02:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062382592.0,340684800.0,28838604800.0,1377402880.0,21070.0,21338.0
12-04 10:02:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3062505472.0,340684800.0,28838608896.0,1377275904.0,21451.0,22700.0
12-04 10:02:53,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3062493184.0,340692992.0,28838612992.0,1377275904.0,21466.0,21488.0
12-04 10:02:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062493184.0,340692992.0,28838612992.0,1377275904.0,20866.0,21767.0
12-04 10:02:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3062489088.0,340692992.0,28838617088.0,1377275904.0,22108.0,22358.0
12-04 10:02:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062489088.0,340692992.0,28838617088.0,1377275904.0,21917.0,23048.0
12-04 10:02:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062484992.0,340692992.0,28838621184.0,1377275904.0,20725.0,21001.0
12-04 10:02:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3062484992.0,340692992.0,28838621184.0,1377275904.0,20410.0,20911.0
12-04 10:02:59,0.0,0.083,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3062476800.0,340701184.0,28838621184.0,1377275904.0,20092.0,20326.0
12-04 10:03:00,0.084,0.0,99.833,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3062595584.0,340705280.0,28838625280.0,1377148928.0,26040.0,27311.0
12-04 10:03:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062595584.0,340705280.0,28838625280.0,1377148928.0,20611.0,20874.0
12-04 10:03:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062595584.0,340705280.0,28838625280.0,1377148928.0,20595.0,20141.0
12-04 10:03:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062595584.0,340705280.0,28838625280.0,1377148928.0,20180.0,20808.0
12-04 10:03:04,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062587392.0,340705280.0,28838633472.0,1377148928.0,23686.0,24553.0
12-04 10:03:05,0.167,0.084,99.582,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3062579200.0,340713472.0,28838633472.0,1377148928.0,40195.0,40577.0
12-04 10:03:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062579200.0,340713472.0,28838633472.0,1377148928.0,22110.0,22390.0
12-04 10:03:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062579200.0,340713472.0,28838633472.0,1377148928.0,22430.0,22547.0
12-04 10:03:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062575104.0,340713472.0,28838637568.0,1377148928.0,21411.0,22132.0
12-04 10:03:09,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062575104.0,340713472.0,28838637568.0,1377148928.0,21779.0,21043.0
12-04 10:03:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062575104.0,340713472.0,28838637568.0,1377148928.0,20178.0,19656.0
12-04 10:03:11,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3062566912.0,340721664.0,28838637568.0,1377148928.0,22134.0,21888.0
12-04 10:03:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062558720.0,340721664.0,28838645760.0,1377148928.0,20928.0,20807.0
12-04 10:03:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,3062558720.0,340721664.0,28838645760.0,1377148928.0,23283.0,24399.0
12-04 10:03:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062558720.0,340721664.0,28838645760.0,1377148928.0,23113.0,23686.0
12-04 10:03:15,0.167,0.083,99.666,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3062558720.0,340721664.0,28838645760.0,1377148928.0,21974.0,23170.0
12-04 10:03:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062554624.0,340721664.0,28838649856.0,1377148928.0,22476.0,22903.0
12-04 10:03:17,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3062546432.0,340729856.0,28838649856.0,1377148928.0,20707.0,21766.0
12-04 10:03:18,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062546432.0,340729856.0,28838649856.0,1377148928.0,22017.0,21369.0
12-04 10:03:19,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062546432.0,340729856.0,28838649856.0,1377148928.0,20572.0,21171.0
12-04 10:03:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062669312.0,340729856.0,28838653952.0,1377021952.0,22695.0,23178.0
12-04 10:03:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062669312.0,340729856.0,28838653952.0,1377021952.0,22722.0,22802.0
12-04 10:03:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3062530048.0,340738048.0,28838658048.0,1377148928.0,22468.0,22803.0
12-04 10:03:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062530048.0,340738048.0,28838658048.0,1377148928.0,22504.0,21716.0
12-04 10:03:24,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062525952.0,340738048.0,28838662144.0,1377148928.0,22530.0,22816.0
12-04 10:03:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3063795712.0,340738048.0,28838662144.0,1375879168.0,21585.0,21453.0
12-04 10:03:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063795712.0,340738048.0,28838662144.0,1375879168.0,22209.0,23119.0
12-04 10:03:27,0.167,0.084,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3063795712.0,340738048.0,28838662144.0,1375879168.0,23158.0,22327.0
12-04 10:03:28,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3063783424.0,340746240.0,28838666240.0,1375879168.0,22598.0,21717.0
12-04 10:03:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063775232.0,340746240.0,28838674432.0,1375879168.0,22435.0,22248.0
12-04 10:03:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3063775232.0,340746240.0,28838674432.0,1375879168.0,24572.0,24444.0
12-04 10:03:31,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3063775232.0,340746240.0,28838674432.0,1375879168.0,22633.0,23818.0
12-04 10:03:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063775232.0,340746240.0,28838674432.0,1375879168.0,21375.0,21300.0
12-04 10:03:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3063775232.0,340746240.0,28838674432.0,1375879168.0,22333.0,22231.0
12-04 10:03:34,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3063762944.0,340754432.0,28838678528.0,1375879168.0,23541.0,24815.0
12-04 10:03:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3063631872.0,340754432.0,28838682624.0,1376006144.0,38531.0,38992.0
12-04 10:03:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063627776.0,340754432.0,28838686720.0,1376006144.0,21604.0,22372.0
12-04 10:03:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063627776.0,340754432.0,28838686720.0,1376006144.0,20515.0,20045.0
12-04 10:03:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063500800.0,340754432.0,28838686720.0,1376133120.0,23079.0,23899.0
12-04 10:03:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063500800.0,340754432.0,28838686720.0,1376133120.0,22344.0,22796.0
12-04 10:03:40,0.083,0.250,99.500,0.083,0.0,0.083,0.0,28672.0,0.0,4.0,3063484416.0,340766720.0,28838690816.0,1376133120.0,20312.0,20125.0
12-04 10:03:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063484416.0,340766720.0,28838690816.0,1376133120.0,20355.0,20702.0
12-04 10:03:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063484416.0,340766720.0,28838690816.0,1376133120.0,21321.0,22528.0
12-04 10:03:43,0.167,0.0,99.833,0.0,0.0,0.0,61440.0,0.0,6.0,0.0,3063422976.0,340766720.0,28838752256.0,1376133120.0,23881.0,24714.0
12-04 10:03:44,0.249,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063422976.0,340766720.0,28838752256.0,1376133120.0,19468.0,19127.0
12-04 10:03:45,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3063668736.0,340766720.0,28838760448.0,1375879168.0,23056.0,24493.0
12-04 10:03:46,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3063660544.0,340774912.0,28838760448.0,1375879168.0,23257.0,24875.0
12-04 10:03:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063660544.0,340774912.0,28838760448.0,1375879168.0,20799.0,20973.0
12-04 10:03:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3063660544.0,340774912.0,28838760448.0,1375879168.0,20572.0,20374.0
12-04 10:03:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063660544.0,340774912.0,28838760448.0,1375879168.0,21659.0,21872.0
12-04 10:03:50,0.083,0.167,99.667,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3063656448.0,340774912.0,28838764544.0,1375879168.0,21757.0,22676.0
12-04 10:03:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063656448.0,340774912.0,28838764544.0,1375879168.0,21753.0,22310.0
12-04 10:03:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3063648256.0,340783104.0,28838764544.0,1375879168.0,21917.0,23247.0
12-04 10:03:53,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063648256.0,340783104.0,28838764544.0,1375879168.0,19467.0,19379.0
12-04 10:03:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063644160.0,340783104.0,28838768640.0,1375879168.0,23804.0,25648.0
12-04 10:03:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3063652352.0,340787200.0,28838772736.0,1375862784.0,20868.0,21408.0
12-04 10:03:56,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063652352.0,340787200.0,28838772736.0,1375862784.0,19789.0,19924.0
12-04 10:03:57,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3063644160.0,340795392.0,28838772736.0,1375862784.0,22562.0,23069.0
12-04 10:03:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3063644160.0,340795392.0,28838772736.0,1375862784.0,20779.0,21375.0
12-04 10:03:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063635968.0,340795392.0,28838780928.0,1375862784.0,21923.0,22996.0
12-04 10:04:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3063627776.0,340799488.0,28838785024.0,1375862784.0,22500.0,23437.0
12-04 10:04:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063627776.0,340799488.0,28838785024.0,1375862784.0,20837.0,21216.0
12-04 10:04:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3063627776.0,340799488.0,28838785024.0,1375862784.0,22234.0,22363.0
12-04 10:04:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3063619584.0,340807680.0,28838785024.0,1375862784.0,20188.0,20924.0
12-04 10:04:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063619584.0,340807680.0,28838785024.0,1375862784.0,23216.0,23876.0
12-04 10:04:05,0.084,0.334,99.582,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3063603200.0,340815872.0,28838793216.0,1375862784.0,39925.0,40244.0
12-04 10:04:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063603200.0,340815872.0,28838793216.0,1375862784.0,21323.0,21450.0
12-04 10:04:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063603200.0,340815872.0,28838793216.0,1375862784.0,21624.0,20823.0
12-04 10:04:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3055222784.0,340815872.0,28838793216.0,1384243200.0,22424.0,23406.0
12-04 10:04:09,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3055214592.0,340824064.0,28838793216.0,1384243200.0,23319.0,23511.0
12-04 10:04:10,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3055206400.0,340828160.0,28838797312.0,1384243200.0,21948.0,22256.0
12-04 10:04:11,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055206400.0,340828160.0,28838797312.0,1384243200.0,24168.0,24060.0
12-04 10:04:12,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055202304.0,340828160.0,28838801408.0,1384243200.0,22173.0,22777.0
12-04 10:04:13,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3055210496.0,340828160.0,28838801408.0,1384235008.0,22237.0,23337.0
12-04 10:04:14,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055210496.0,340828160.0,28838801408.0,1384235008.0,21430.0,21219.0
12-04 10:04:15,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3055198208.0,340836352.0,28838805504.0,1384235008.0,20737.0,20955.0
12-04 10:04:16,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3055198208.0,340836352.0,28838805504.0,1384235008.0,23817.0,23840.0
12-04 10:04:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055198208.0,340836352.0,28838805504.0,1384235008.0,21166.0,22068.0
12-04 10:04:18,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055206400.0,340836352.0,28838805504.0,1384226816.0,21775.0,22908.0
12-04 10:04:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055206400.0,340836352.0,28838805504.0,1384226816.0,23070.0,23191.0
12-04 10:04:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3055198208.0,340840448.0,28838809600.0,1384226816.0,23321.0,26695.0
12-04 10:04:21,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3055185920.0,340848640.0,28838813696.0,1384226816.0,21912.0,21128.0
12-04 10:04:22,0.0,0.0,99.916,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3055181824.0,340848640.0,28838817792.0,1384226816.0,21318.0,20636.0
12-04 10:04:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3055181824.0,340848640.0,28838817792.0,1384226816.0,21274.0,19974.0
12-04 10:04:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055177728.0,340848640.0,28838821888.0,1384226816.0,22629.0,23159.0
12-04 10:04:25,0.167,0.334,99.499,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3055173632.0,340852736.0,28838821888.0,1384226816.0,23324.0,23896.0
12-04 10:04:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055173632.0,340852736.0,28838821888.0,1384226816.0,23125.0,23139.0
12-04 10:04:27,0.084,0.167,99.666,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3055165440.0,340860928.0,28838821888.0,1384226816.0,22519.0,22910.0
12-04 10:04:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055157248.0,340860928.0,28838830080.0,1384226816.0,23532.0,24419.0
12-04 10:04:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055157248.0,340860928.0,28838830080.0,1384226816.0,22182.0,22016.0
12-04 10:04:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3055149056.0,340860928.0,28838838272.0,1384226816.0,24268.0,23763.0
12-04 10:04:31,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055149056.0,340860928.0,28838838272.0,1384226816.0,20365.0,20019.0
12-04 10:04:32,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3055140864.0,340869120.0,28838838272.0,1384226816.0,23724.0,24691.0
12-04 10:04:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055140864.0,340869120.0,28838838272.0,1384226816.0,23139.0,23900.0
12-04 10:04:34,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3055140864.0,340869120.0,28838838272.0,1384226816.0,20613.0,20674.0
12-04 10:04:35,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3055136768.0,340873216.0,28838846464.0,1384218624.0,40794.0,41984.0
12-04 10:04:36,10.293,0.0,89.707,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055136768.0,340873216.0,28838846464.0,1384218624.0,21092.0,21707.0
12-04 10:04:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3055136768.0,340873216.0,28838846464.0,1384218624.0,23612.0,24584.0
12-04 10:04:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3055128576.0,340881408.0,28838846464.0,1384218624.0,38239.0,37931.0
12-04 10:04:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055128576.0,340881408.0,28838846464.0,1384218624.0,19867.0,20232.0
12-04 10:04:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3055120384.0,340885504.0,28838850560.0,1384218624.0,22906.0,23129.0
12-04 10:04:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055120384.0,340885504.0,28838850560.0,1384218624.0,22603.0,23104.0
12-04 10:04:42,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3055120384.0,340885504.0,28838850560.0,1384218624.0,22230.0,23042.0
12-04 10:04:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3055120384.0,340885504.0,28838850560.0,1384218624.0,21975.0,23265.0
12-04 10:04:44,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3054723072.0,340893696.0,28838858752.0,1384599552.0,20584.0,20929.0
12-04 10:04:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054858240.0,340893696.0,28838858752.0,1384464384.0,22519.0,21526.0
12-04 10:04:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054850048.0,340893696.0,28838858752.0,1384472576.0,27783.0,24721.0
12-04 10:04:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054850048.0,340893696.0,28838858752.0,1384472576.0,23063.0,22256.0
12-04 10:04:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054845952.0,340893696.0,28838862848.0,1384472576.0,19140.0,18830.0
12-04 10:04:49,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054845952.0,340893696.0,28838862848.0,1384472576.0,20728.0,21180.0
12-04 10:04:50,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3054837760.0,340901888.0,28838862848.0,1384472576.0,22204.0,23108.0
12-04 10:04:51,0.0,0.0,99.916,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3054833664.0,340901888.0,28838866944.0,1384472576.0,22052.0,23456.0
12-04 10:04:52,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054829568.0,340901888.0,28838871040.0,1384472576.0,23342.0,23344.0
12-04 10:04:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054829568.0,340901888.0,28838871040.0,1384472576.0,19355.0,19781.0
12-04 10:04:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054829568.0,340901888.0,28838871040.0,1384472576.0,19892.0,19639.0
12-04 10:04:55,0.167,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3054821376.0,340905984.0,28838875136.0,1384472576.0,22739.0,23713.0
12-04 10:04:56,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3054813184.0,340914176.0,28838875136.0,1384472576.0,19667.0,19521.0
12-04 10:04:57,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3054809088.0,340914176.0,28838879232.0,1384472576.0,24692.0,26568.0
12-04 10:04:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3054809088.0,340914176.0,28838879232.0,1384472576.0,39394.0,40077.0
12-04 10:04:59,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054809088.0,340914176.0,28838879232.0,1384472576.0,20011.0,20560.0
12-04 10:05:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3054800896.0,340918272.0,28838883328.0,1384472576.0,20431.0,20240.0
12-04 10:05:01,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054813184.0,340918272.0,28838887424.0,1384456192.0,20174.0,20748.0
12-04 10:05:02,0.0,0.167,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3054788608.0,340926464.0,28838887424.0,1384472576.0,24891.0,25031.0
12-04 10:05:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054788608.0,340926464.0,28838887424.0,1384472576.0,20523.0,21649.0
12-04 10:05:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054784512.0,340926464.0,28838891520.0,1384472576.0,21417.0,22427.0
12-04 10:05:05,0.084,0.084,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,3054649344.0,340930560.0,28838895616.0,1384599552.0,41010.0,42024.0
12-04 10:05:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054649344.0,340930560.0,28838895616.0,1384599552.0,22065.0,22409.0
12-04 10:05:07,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3054641152.0,340938752.0,28838895616.0,1384599552.0,22918.0,22827.0
12-04 10:05:08,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054637056.0,340938752.0,28838899712.0,1384599552.0,38829.0,38599.0
12-04 10:05:09,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054637056.0,340938752.0,28838899712.0,1384599552.0,19843.0,19932.0
12-04 10:05:10,0.250,0.083,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3054637056.0,340938752.0,28838899712.0,1384599552.0,21838.0,21428.0
12-04 10:05:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054637056.0,340938752.0,28838899712.0,1384599552.0,22577.0,22851.0
12-04 10:05:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3054632960.0,340938752.0,28838903808.0,1384599552.0,23870.0,24162.0
12-04 10:05:13,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3054620672.0,340946944.0,28838907904.0,1384599552.0,22250.0,22906.0
12-04 10:05:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054620672.0,340946944.0,28838907904.0,1384599552.0,20834.0,22329.0
12-04 10:05:15,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3054620672.0,340946944.0,28838907904.0,1384599552.0,20625.0,20166.0
12-04 10:05:16,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054616576.0,340946944.0,28838912000.0,1384599552.0,23842.0,23847.0
12-04 10:05:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054616576.0,340946944.0,28838912000.0,1384599552.0,22893.0,22714.0
12-04 10:05:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,3054616576.0,340946944.0,28838912000.0,1384599552.0,19335.0,19507.0
12-04 10:05:19,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3054608384.0,340955136.0,28838912000.0,1384599552.0,21464.0,22471.0
12-04 10:05:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054604288.0,340955136.0,28838916096.0,1384599552.0,22045.0,23171.0
12-04 10:05:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054604288.0,340955136.0,28838916096.0,1384599552.0,23480.0,23925.0
12-04 10:05:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054616576.0,340955136.0,28838920192.0,1384583168.0,23051.0,23177.0
12-04 10:05:23,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054616576.0,340955136.0,28838920192.0,1384583168.0,21840.0,21603.0
12-04 10:05:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054612480.0,340955136.0,28838924288.0,1384583168.0,21276.0,20861.0
12-04 10:05:25,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3054477312.0,340963328.0,28838924288.0,1384710144.0,21020.0,20149.0
12-04 10:05:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054477312.0,340963328.0,28838924288.0,1384710144.0,23035.0,22690.0
12-04 10:05:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054477312.0,340963328.0,28838924288.0,1384710144.0,24377.0,24016.0
12-04 10:05:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054477312.0,340963328.0,28838924288.0,1384710144.0,22283.0,22889.0
12-04 10:05:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054469120.0,340963328.0,28838932480.0,1384710144.0,22530.0,23848.0
12-04 10:05:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3054469120.0,340963328.0,28838932480.0,1384710144.0,21541.0,20555.0
12-04 10:05:31,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3054460928.0,340971520.0,28838932480.0,1384710144.0,22678.0,22347.0
12-04 10:05:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054456832.0,340971520.0,28838936576.0,1384710144.0,23520.0,23616.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,40960.0,1.0,2.0,3054452736.0,340971520.0,28838940672.0,1384710144.0,20350.0,20809.0
12-04 10:05:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054448640.0,340971520.0,28838944768.0,1384710144.0,21143.0,21634.0
12-04 10:05:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3054444544.0,340975616.0,28838944768.0,1384710144.0,38968.0,39836.0
12-04 10:05:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054440448.0,340975616.0,28838948864.0,1384710144.0,21462.0,20710.0
12-04 10:05:37,0.250,0.250,98.918,0.582,0.0,0.0,0.0,20480.0,0.0,3.0,3054436352.0,340983808.0,28838952960.0,1384701952.0,26502.0,28292.0
12-04 10:05:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054436352.0,340983808.0,28838952960.0,1384701952.0,19931.0,20388.0
12-04 10:05:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054436352.0,340983808.0,28838952960.0,1384701952.0,20768.0,20720.0
12-04 10:05:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054432256.0,340983808.0,28838957056.0,1384701952.0,21047.0,21680.0
12-04 10:05:41,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054432256.0,340983808.0,28838957056.0,1384701952.0,21435.0,21630.0
12-04 10:05:42,0.084,0.084,99.582,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,3054424064.0,340992000.0,28838957056.0,1384701952.0,22587.0,22997.0
12-04 10:05:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054424064.0,340992000.0,28838957056.0,1384701952.0,20443.0,21177.0
12-04 10:05:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054424064.0,340992000.0,28838957056.0,1384701952.0,20926.0,21786.0
12-04 10:05:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054419968.0,340992000.0,28838961152.0,1384701952.0,22012.0,22622.0
12-04 10:05:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054419968.0,340992000.0,28838961152.0,1384701952.0,23392.0,24111.0
12-04 10:05:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3054415872.0,340992000.0,28838965248.0,1384701952.0,23211.0,23638.0
12-04 10:05:48,0.083,0.167,99.583,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3054407680.0,341000192.0,28838965248.0,1384701952.0,20085.0,19719.0
12-04 10:05:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054407680.0,341000192.0,28838965248.0,1384701952.0,21776.0,22948.0
12-04 10:05:50,0.0,0.167,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3054403584.0,341000192.0,28838969344.0,1384701952.0,19180.0,19710.0
12-04 10:05:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054403584.0,341000192.0,28838969344.0,1384701952.0,23284.0,24380.0
12-04 10:05:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054403584.0,341000192.0,28838969344.0,1384701952.0,20705.0,20151.0
12-04 10:05:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3054403584.0,341000192.0,28838969344.0,1384701952.0,20736.0,21742.0
12-04 10:05:54,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3054391296.0,341008384.0,28838973440.0,1384701952.0,22242.0,23119.0
12-04 10:05:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054391296.0,341008384.0,28838973440.0,1384701952.0,22178.0,22878.0
12-04 10:05:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054391296.0,341008384.0,28838973440.0,1384701952.0,19284.0,19543.0
12-04 10:05:57,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054391296.0,341008384.0,28838973440.0,1384701952.0,23954.0,24908.0
12-04 10:05:58,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054387200.0,341008384.0,28838977536.0,1384701952.0,20399.0,20175.0
12-04 10:05:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054383104.0,341008384.0,28838981632.0,1384701952.0,20856.0,21270.0
12-04 10:06:00,0.083,0.083,99.583,0.167,0.0,0.083,0.0,32768.0,0.0,5.0,3054374912.0,341020672.0,28838985728.0,1384693760.0,21758.0,22240.0
12-04 10:06:01,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054374912.0,341020672.0,28838985728.0,1384693760.0,22279.0,23749.0
12-04 10:06:02,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054374912.0,341020672.0,28838985728.0,1384693760.0,22191.0,22314.0
12-04 10:06:03,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3054370816.0,341020672.0,28838989824.0,1384693760.0,20328.0,21315.0
12-04 10:06:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054366720.0,341020672.0,28838993920.0,1384693760.0,20538.0,20027.0
12-04 10:06:05,0.167,0.167,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3054370816.0,341020672.0,28838998016.0,1384685568.0,39065.0,38937.0
12-04 10:06:06,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3054354432.0,341028864.0,28838998016.0,1384693760.0,20815.0,20891.0
12-04 10:06:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054350336.0,341028864.0,28839002112.0,1384693760.0,26370.0,27506.0
12-04 10:06:08,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,36864.0,1.0,1.0,3054350336.0,341028864.0,28839002112.0,1384693760.0,20959.0,20539.0
12-04 10:06:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054346240.0,341028864.0,28839006208.0,1384693760.0,21553.0,21366.0
12-04 10:06:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3054342144.0,341028864.0,28839010304.0,1384693760.0,22014.0,22989.0
12-04 10:06:11,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054342144.0,341028864.0,28839010304.0,1384693760.0,21546.0,21330.0
12-04 10:06:12,0.333,0.249,99.252,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,3054333952.0,341037056.0,28839010304.0,1384693760.0,22930.0,22882.0
12-04 10:06:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054333952.0,341037056.0,28839010304.0,1384693760.0,21373.0,21986.0
12-04 10:06:14,0.167,0.250,99.500,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3054329856.0,341037056.0,28839014400.0,1384693760.0,22438.0,24531.0
12-04 10:06:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054321664.0,341037056.0,28839022592.0,1384693760.0,19672.0,19118.0
12-04 10:06:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054321664.0,341037056.0,28839022592.0,1384693760.0,22210.0,22739.0
12-04 10:06:17,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3054313472.0,341045248.0,28839022592.0,1384693760.0,22729.0,22319.0
12-04 10:06:18,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054264320.0,341045248.0,28839022592.0,1384742912.0,22038.0,23654.0
12-04 10:06:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054264320.0,341045248.0,28839022592.0,1384742912.0,21494.0,22877.0
12-04 10:06:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054256128.0,341049344.0,28839026688.0,1384742912.0,20677.0,21718.0
12-04 10:06:21,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3054252032.0,341049344.0,28839030784.0,1384742912.0,21714.0,21936.0
12-04 10:06:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3054252032.0,341049344.0,28839030784.0,1384742912.0,24896.0,24398.0
12-04 10:06:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3054243840.0,341057536.0,28839030784.0,1384742912.0,21417.0,21497.0
12-04 10:06:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054239744.0,341057536.0,28839034880.0,1384742912.0,20964.0,19967.0
12-04 10:06:25,0.084,0.251,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3053850624.0,341061632.0,28839038976.0,1385123840.0,21785.0,21042.0
12-04 10:06:26,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3053850624.0,341061632.0,28839038976.0,1385123840.0,22928.0,22918.0
12-04 10:06:27,0.083,0.250,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3053846528.0,341061632.0,28839043072.0,1385123840.0,24205.0,24855.0
12-04 10:06:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3053842432.0,341061632.0,28839047168.0,1385123840.0,22833.0,23160.0
12-04 10:06:29,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3053834240.0,341069824.0,28839047168.0,1385123840.0,23657.0,23397.0
12-04 10:06:30,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3053826048.0,341069824.0,28839055360.0,1385123840.0,21915.0,21698.0
12-04 10:06:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053821952.0,341069824.0,28839059456.0,1385123840.0,20948.0,20485.0
12-04 10:06:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053821952.0,341069824.0,28839059456.0,1385123840.0,22762.0,22711.0
12-04 10:06:33,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3053821952.0,341069824.0,28839059456.0,1385123840.0,20518.0,21090.0
12-04 10:06:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053821952.0,341069824.0,28839059456.0,1385123840.0,22223.0,22939.0
12-04 10:06:35,0.167,0.0,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3053801472.0,341082112.0,28839067648.0,1385123840.0,37883.0,37820.0
12-04 10:06:36,10.583,0.167,89.167,0.083,0.0,0.0,4096.0,0.0,1.0,0.0,3053797376.0,341082112.0,28839071744.0,1385123840.0,23805.0,25611.0
12-04 10:06:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053797376.0,341082112.0,28839071744.0,1385123840.0,22283.0,22464.0
12-04 10:06:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053793280.0,341082112.0,28839075840.0,1385123840.0,38511.0,37967.0
12-04 10:06:39,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053793280.0,341082112.0,28839075840.0,1385123840.0,21636.0,22047.0
12-04 10:06:40,0.250,0.0,99.583,0.083,0.0,0.083,0.0,28672.0,0.0,4.0,3053780992.0,341090304.0,28839079936.0,1385123840.0,22084.0,22763.0
12-04 10:06:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053780992.0,341090304.0,28839079936.0,1385123840.0,18763.0,18712.0
12-04 10:06:42,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053780992.0,341090304.0,28839079936.0,1385123840.0,22975.0,22780.0
12-04 10:06:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3053780992.0,341090304.0,28839079936.0,1385123840.0,20836.0,21745.0
12-04 10:06:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053776896.0,341090304.0,28839084032.0,1385123840.0,22043.0,24373.0
12-04 10:06:45,0.167,0.250,99.500,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3053772800.0,341094400.0,28839084032.0,1385123840.0,23358.0,23646.0
12-04 10:06:46,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3053764608.0,341102592.0,28839084032.0,1385123840.0,23066.0,23597.0
12-04 10:06:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3053764608.0,341102592.0,28839084032.0,1385123840.0,23693.0,23880.0
12-04 10:06:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053760512.0,341102592.0,28839088128.0,1385123840.0,20540.0,20453.0
12-04 10:06:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053760512.0,341102592.0,28839088128.0,1385123840.0,23001.0,22819.0
12-04 10:06:50,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053752320.0,341106688.0,28839092224.0,1385123840.0,20149.0,20259.0
12-04 10:06:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053752320.0,341106688.0,28839092224.0,1385123840.0,23082.0,24685.0
12-04 10:06:52,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3053740032.0,341114880.0,28839096320.0,1385123840.0,20777.0,20810.0
12-04 10:06:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053740032.0,341114880.0,28839096320.0,1385123840.0,22146.0,22856.0
12-04 10:06:54,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3053740032.0,341114880.0,28839096320.0,1385123840.0,21070.0,21899.0
12-04 10:06:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050434560.0,341114880.0,28839100416.0,1388425216.0,20884.0,21048.0
12-04 10:06:56,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3050434560.0,341114880.0,28839100416.0,1388425216.0,21726.0,22574.0
12-04 10:06:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3050426368.0,341114880.0,28839100416.0,1388433408.0,21033.0,21199.0
12-04 10:06:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3050418176.0,341123072.0,28839100416.0,1388433408.0,20434.0,20461.0
12-04 10:06:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050418176.0,341123072.0,28839100416.0,1388433408.0,21569.0,22581.0
12-04 10:07:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3050414080.0,341123072.0,28839104512.0,1388433408.0,22157.0,22982.0
12-04 10:07:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050409984.0,341123072.0,28839108608.0,1388433408.0,22341.0,23620.0
12-04 10:07:02,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050409984.0,341123072.0,28839108608.0,1388433408.0,21393.0,22128.0
12-04 10:07:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3050409984.0,341123072.0,28839108608.0,1388433408.0,20321.0,19838.0
12-04 10:07:04,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3050397696.0,341131264.0,28839112704.0,1388433408.0,22118.0,23262.0
12-04 10:07:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050393600.0,341135360.0,28839112704.0,1388433408.0,39334.0,38750.0
12-04 10:07:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050389504.0,341135360.0,28839116800.0,1388433408.0,22252.0,21561.0
12-04 10:07:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050389504.0,341135360.0,28839116800.0,1388433408.0,20976.0,19931.0
12-04 10:07:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050385408.0,341135360.0,28839120896.0,1388433408.0,23085.0,24694.0
12-04 10:07:09,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050381312.0,341135360.0,28839124992.0,1388433408.0,22255.0,21905.0
12-04 10:07:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3050373120.0,341143552.0,28839124992.0,1388433408.0,21620.0,22416.0
12-04 10:07:11,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050373120.0,341143552.0,28839124992.0,1388433408.0,25082.0,26592.0
12-04 10:07:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050369024.0,341143552.0,28839129088.0,1388433408.0,21629.0,21694.0
12-04 10:07:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050369024.0,341143552.0,28839129088.0,1388433408.0,39149.0,39387.0
12-04 10:07:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050369024.0,341143552.0,28839129088.0,1388433408.0,20203.0,19840.0
12-04 10:07:15,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050364928.0,341147648.0,28839129088.0,1388433408.0,22409.0,24924.0
12-04 10:07:16,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3050352640.0,341155840.0,28839133184.0,1388433408.0,22878.0,22978.0
12-04 10:07:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050348544.0,341155840.0,28839137280.0,1388433408.0,22349.0,23111.0
12-04 10:07:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3050348544.0,341155840.0,28839137280.0,1388433408.0,22090.0,22617.0
12-04 10:07:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050348544.0,341155840.0,28839137280.0,1388433408.0,21390.0,21920.0
12-04 10:07:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3050344448.0,341155840.0,28839141376.0,1388433408.0,20496.0,20817.0
12-04 10:07:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050344448.0,341155840.0,28839141376.0,1388433408.0,23571.0,23691.0
12-04 10:07:22,0.167,0.250,99.500,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3050336256.0,341164032.0,28839141376.0,1388433408.0,23048.0,22815.0
12-04 10:07:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050336256.0,341164032.0,28839141376.0,1388433408.0,21786.0,22550.0
12-04 10:07:24,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050332160.0,341164032.0,28839145472.0,1388433408.0,21650.0,20737.0
12-04 10:07:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050459136.0,341164032.0,28839145472.0,1388306432.0,20979.0,20647.0
12-04 10:07:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050455040.0,341164032.0,28839149568.0,1388306432.0,22643.0,22632.0
12-04 10:07:27,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3050446848.0,341172224.0,28839149568.0,1388306432.0,25039.0,25531.0
12-04 10:07:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050446848.0,341172224.0,28839149568.0,1388306432.0,21911.0,22291.0
12-04 10:07:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050442752.0,341172224.0,28839153664.0,1388306432.0,23234.0,22544.0
12-04 10:07:30,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050442752.0,341172224.0,28839153664.0,1388306432.0,21368.0,20810.0
12-04 10:07:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050442752.0,341172224.0,28839153664.0,1388306432.0,22466.0,23894.0
12-04 10:07:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3050434560.0,341172224.0,28839161856.0,1388306432.0,22769.0,23171.0
12-04 10:07:33,0.084,0.0,99.749,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,3050426368.0,341180416.0,28839161856.0,1388306432.0,21992.0,22888.0
12-04 10:07:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050426368.0,341180416.0,28839161856.0,1388306432.0,22797.0,23487.0
12-04 10:07:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3050426368.0,341180416.0,28839161856.0,1388306432.0,37658.0,37454.0
12-04 10:07:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050422272.0,341180416.0,28839165952.0,1388306432.0,21081.0,21762.0
12-04 10:07:37,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3050418176.0,341180416.0,28839170048.0,1388306432.0,23947.0,24340.0
12-04 10:07:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3050418176.0,341180416.0,28839170048.0,1388306432.0,21583.0,23085.0
12-04 10:07:39,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3050405888.0,341188608.0,28839174144.0,1388306432.0,22465.0,22501.0
12-04 10:07:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050401792.0,341188608.0,28839178240.0,1388306432.0,18379.0,18489.0
12-04 10:07:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050401792.0,341188608.0,28839178240.0,1388306432.0,23529.0,24302.0
12-04 10:07:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050401792.0,341188608.0,28839178240.0,1388306432.0,22424.0,22877.0
12-04 10:07:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050401792.0,341188608.0,28839178240.0,1388306432.0,20737.0,21436.0
12-04 10:07:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050401792.0,341188608.0,28839178240.0,1388306432.0,21313.0,21290.0
12-04 10:07:45,0.167,0.084,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3050643456.0,341196800.0,28839182336.0,1388052480.0,22042.0,24218.0
12-04 10:07:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050643456.0,341196800.0,28839182336.0,1388052480.0,22728.0,23894.0
12-04 10:07:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050643456.0,341196800.0,28839182336.0,1388052480.0,21997.0,21680.0
12-04 10:07:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050643456.0,341196800.0,28839182336.0,1388052480.0,21657.0,22442.0
12-04 10:07:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050643456.0,341196800.0,28839182336.0,1388052480.0,21558.0,22415.0
12-04 10:07:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050635264.0,341196800.0,28839190528.0,1388052480.0,19795.0,20001.0
12-04 10:07:51,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3050627072.0,341204992.0,28839190528.0,1388052480.0,20600.0,21108.0
12-04 10:07:52,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050627072.0,341204992.0,28839190528.0,1388052480.0,20717.0,20183.0
12-04 10:07:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3050627072.0,341204992.0,28839190528.0,1388052480.0,39599.0,41406.0
12-04 10:07:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050622976.0,341204992.0,28839194624.0,1388052480.0,22242.0,22957.0
12-04 10:07:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3050618880.0,341209088.0,28839194624.0,1388052480.0,20649.0,21076.0
12-04 10:07:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050618880.0,341209088.0,28839194624.0,1388052480.0,21455.0,23284.0
12-04 10:07:57,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3050610688.0,341217280.0,28839194624.0,1388052480.0,21439.0,21608.0
12-04 10:07:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050610688.0,341217280.0,28839194624.0,1388052480.0,21916.0,21936.0
12-04 10:07:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050606592.0,341217280.0,28839198720.0,1388052480.0,21807.0,20716.0
12-04 10:08:00,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050602496.0,341217280.0,28839202816.0,1388052480.0,21292.0,22216.0
12-04 10:08:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050598400.0,341217280.0,28839206912.0,1388052480.0,20499.0,21462.0
12-04 10:08:02,0.083,0.167,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3050590208.0,341225472.0,28839206912.0,1388052480.0,22672.0,24157.0
12-04 10:08:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050590208.0,341225472.0,28839206912.0,1388052480.0,20999.0,20982.0
12-04 10:08:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050590208.0,341225472.0,28839206912.0,1388052480.0,21984.0,22779.0
12-04 10:08:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3051094016.0,341225472.0,28839211008.0,1387544576.0,40176.0,40023.0
12-04 10:08:06,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051094016.0,341225472.0,28839211008.0,1387544576.0,21886.0,22912.0
12-04 10:08:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3051094016.0,341225472.0,28839211008.0,1387544576.0,20080.0,19592.0
12-04 10:08:08,0.250,0.167,99.416,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3051081728.0,341233664.0,28839215104.0,1387544576.0,23322.0,22636.0
12-04 10:08:09,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051081728.0,341233664.0,28839215104.0,1387544576.0,23280.0,23651.0
12-04 10:08:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3051200512.0,341233664.0,28839223296.0,1387417600.0,24997.0,26844.0
12-04 10:08:11,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051200512.0,341233664.0,28839223296.0,1387417600.0,20761.0,21416.0
12-04 10:08:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051200512.0,341233664.0,28839223296.0,1387417600.0,21209.0,20662.0
12-04 10:08:13,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,3051200512.0,341233664.0,28839223296.0,1387417600.0,22385.0,22068.0
12-04 10:08:14,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3051192320.0,341241856.0,28839223296.0,1387417600.0,21582.0,22025.0
12-04 10:08:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3051188224.0,341241856.0,28839227392.0,1387417600.0,20950.0,20833.0
12-04 10:08:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051188224.0,341241856.0,28839227392.0,1387417600.0,38727.0,38959.0
12-04 10:08:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051188224.0,341241856.0,28839227392.0,1387417600.0,21191.0,21685.0
12-04 10:08:18,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051184128.0,341241856.0,28839231488.0,1387417600.0,22773.0,24024.0
12-04 10:08:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051184128.0,341241856.0,28839231488.0,1387417600.0,22920.0,24566.0
12-04 10:08:20,0.0,0.167,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3051171840.0,341250048.0,28839235584.0,1387417600.0,21819.0,22568.0
12-04 10:08:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051171840.0,341250048.0,28839235584.0,1387417600.0,38195.0,38222.0
12-04 10:08:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051171840.0,341250048.0,28839235584.0,1387417600.0,22539.0,21767.0
12-04 10:08:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051171840.0,341250048.0,28839235584.0,1387417600.0,22601.0,22361.0
12-04 10:08:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051167744.0,341250048.0,28839239680.0,1387417600.0,22301.0,21344.0
12-04 10:08:25,0.167,0.250,99.500,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3052052480.0,341254144.0,28839239680.0,1386528768.0,23574.0,24624.0
12-04 10:08:26,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3052044288.0,341262336.0,28839239680.0,1386528768.0,21107.0,20597.0
12-04 10:08:27,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052040192.0,341262336.0,28839243776.0,1386528768.0,20656.0,20077.0
12-04 10:08:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3052036096.0,341262336.0,28839247872.0,1386528768.0,23974.0,24323.0
12-04 10:08:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052036096.0,341262336.0,28839247872.0,1386528768.0,24770.0,24403.0
12-04 10:08:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3052032000.0,341262336.0,28839251968.0,1386528768.0,21916.0,20518.0
12-04 10:08:31,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052032000.0,341262336.0,28839251968.0,1386528768.0,20409.0,21574.0
12-04 10:08:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3052023808.0,341270528.0,28839251968.0,1386528768.0,22037.0,22374.0
12-04 10:08:33,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3052146688.0,341270528.0,28839256064.0,1386401792.0,21757.0,22326.0
12-04 10:08:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052146688.0,341270528.0,28839256064.0,1386401792.0,22111.0,22910.0
12-04 10:08:35,0.083,0.167,99.666,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3052519424.0,341274624.0,28839260160.0,1386020864.0,40954.0,42328.0
12-04 10:08:36,9.874,0.0,90.126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053027328.0,341274624.0,28839260160.0,1385512960.0,22813.0,24388.0
12-04 10:08:37,0.0,0.250,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3053023232.0,341282816.0,28839256064.0,1385512960.0,20551.0,20314.0
12-04 10:08:38,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3053019136.0,341282816.0,28839260160.0,1385512960.0,20199.0,19963.0
12-04 10:08:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053015040.0,341282816.0,28839264256.0,1385512960.0,21093.0,21535.0
12-04 10:08:40,0.167,0.333,99.500,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3053010944.0,341282816.0,28839268352.0,1385512960.0,21819.0,21941.0
12-04 10:08:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053010944.0,341282816.0,28839268352.0,1385512960.0,22464.0,23569.0
12-04 10:08:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3053006848.0,341282816.0,28839272448.0,1385512960.0,21694.0,22621.0
12-04 10:08:43,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3052998656.0,341291008.0,28839272448.0,1385512960.0,22228.0,23741.0
12-04 10:08:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052994560.0,341291008.0,28839276544.0,1385512960.0,19850.0,19791.0
12-04 10:08:45,0.084,0.251,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052994560.0,341291008.0,28839276544.0,1385512960.0,22965.0,24239.0
12-04 10:08:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052994560.0,341291008.0,28839276544.0,1385512960.0,22859.0,22271.0
12-04 10:08:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052994560.0,341291008.0,28839276544.0,1385512960.0,21033.0,21365.0
12-04 10:08:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3052990464.0,341291008.0,28839280640.0,1385512960.0,20561.0,20926.0
12-04 10:08:49,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3052982272.0,341299200.0,28839280640.0,1385512960.0,21432.0,21902.0
12-04 10:08:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052978176.0,341303296.0,28839280640.0,1385512960.0,22211.0,23475.0
12-04 10:08:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052978176.0,341303296.0,28839280640.0,1385512960.0,21625.0,22536.0
12-04 10:08:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052969984.0,341303296.0,28839288832.0,1385512960.0,21439.0,22236.0
12-04 10:08:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052969984.0,341303296.0,28839288832.0,1385512960.0,21067.0,21421.0
12-04 10:08:54,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053096960.0,341303296.0,28839288832.0,1385385984.0,21340.0,21181.0
12-04 10:08:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3053084672.0,341311488.0,28839292928.0,1385385984.0,19821.0,20192.0
12-04 10:08:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053068288.0,341311488.0,28839292928.0,1385402368.0,22440.0,22241.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053068288.0,341311488.0,28839292928.0,1385402368.0,20392.0,20274.0
12-04 10:08:58,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3053068288.0,341311488.0,28839292928.0,1385402368.0,22177.0,23754.0
12-04 10:08:59,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053068288.0,341311488.0,28839292928.0,1385402368.0,22996.0,23341.0
12-04 10:09:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053064192.0,341311488.0,28839297024.0,1385402368.0,20938.0,21817.0
12-04 10:09:01,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3053056000.0,341319680.0,28839297024.0,1385402368.0,20832.0,20999.0
12-04 10:09:02,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053056000.0,341319680.0,28839297024.0,1385402368.0,21851.0,22346.0
12-04 10:09:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3053051904.0,341319680.0,28839301120.0,1385402368.0,20474.0,20470.0
12-04 10:09:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053047808.0,341319680.0,28839305216.0,1385402368.0,23992.0,24956.0
12-04 10:09:05,0.250,0.083,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3053301760.0,341319680.0,28839305216.0,1385148416.0,40920.0,41474.0
12-04 10:09:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053301760.0,341319680.0,28839305216.0,1385148416.0,21316.0,21552.0
12-04 10:09:07,0.0,0.167,99.749,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3053293568.0,341327872.0,28839305216.0,1385148416.0,22416.0,22730.0
12-04 10:09:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053289472.0,341327872.0,28839309312.0,1385148416.0,21055.0,20620.0
12-04 10:09:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053289472.0,341327872.0,28839309312.0,1385148416.0,23839.0,24933.0
12-04 10:09:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053285376.0,341327872.0,28839313408.0,1385148416.0,22890.0,23434.0
12-04 10:09:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053281280.0,341327872.0,28839317504.0,1385148416.0,21716.0,21207.0
12-04 10:09:12,0.083,0.167,99.333,0.333,0.0,0.083,0.0,28672.0,0.0,3.0,3053268992.0,341336064.0,28839321600.0,1385148416.0,23975.0,24962.0
12-04 10:09:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3053268992.0,341336064.0,28839321600.0,1385148416.0,21009.0,21652.0
12-04 10:09:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053285376.0,341336064.0,28839321600.0,1385132032.0,21818.0,22472.0
12-04 10:09:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3053285376.0,341336064.0,28839321600.0,1385132032.0,20499.0,20392.0
12-04 10:09:16,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053281280.0,341336064.0,28839325696.0,1385132032.0,22896.0,23495.0
12-04 10:09:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3053281280.0,341336064.0,28839325696.0,1385132032.0,22812.0,23249.0
12-04 10:09:18,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3053273088.0,341344256.0,28839325696.0,1385132032.0,20041.0,20845.0
12-04 10:09:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053268992.0,341344256.0,28839329792.0,1385132032.0,22102.0,23776.0
12-04 10:09:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053264896.0,341344256.0,28839333888.0,1385132032.0,21726.0,22074.0
12-04 10:09:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053264896.0,341344256.0,28839333888.0,1385132032.0,22576.0,22458.0
12-04 10:09:22,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053264896.0,341344256.0,28839333888.0,1385132032.0,23519.0,23693.0
12-04 10:09:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3053264896.0,341344256.0,28839333888.0,1385132032.0,37969.0,37486.0
12-04 10:09:24,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3053252608.0,341352448.0,28839337984.0,1385132032.0,20627.0,20192.0
12-04 10:09:25,0.167,0.333,99.417,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3053379584.0,341352448.0,28839337984.0,1385005056.0,23112.0,23301.0
12-04 10:09:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053379584.0,341352448.0,28839337984.0,1385005056.0,23966.0,23984.0
12-04 10:09:27,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053375488.0,341352448.0,28839342080.0,1385005056.0,23024.0,23935.0
12-04 10:09:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053375488.0,341352448.0,28839342080.0,1385005056.0,22889.0,23696.0
12-04 10:09:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053371392.0,341352448.0,28839346176.0,1385005056.0,20672.0,20809.0
12-04 10:09:30,0.250,0.167,99.500,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3053363200.0,341360640.0,28839346176.0,1385005056.0,23285.0,22097.0
12-04 10:09:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053363200.0,341360640.0,28839346176.0,1385005056.0,21898.0,22490.0
12-04 10:09:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053359104.0,341360640.0,28839350272.0,1385005056.0,21893.0,22127.0
12-04 10:09:33,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053359104.0,341360640.0,28839350272.0,1385005056.0,20831.0,20579.0
12-04 10:09:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053355008.0,341360640.0,28839354368.0,1385005056.0,21820.0,23131.0
12-04 10:09:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053355008.0,341360640.0,28839354368.0,1385005056.0,41067.0,41983.0
12-04 10:09:36,0.083,0.250,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3053342720.0,341368832.0,28839358464.0,1385005056.0,23172.0,24516.0
12-04 10:09:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053342720.0,341368832.0,28839358464.0,1385005056.0,20696.0,20148.0
12-04 10:09:38,0.0,0.084,99.833,0.0,0.0,0.084,0.0,36864.0,0.0,1.0,3053342720.0,341368832.0,28839358464.0,1385005056.0,21094.0,22310.0
12-04 10:09:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053342720.0,341368832.0,28839358464.0,1385005056.0,19169.0,18937.0
12-04 10:09:40,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3053334528.0,341372928.0,28839362560.0,1385005056.0,23496.0,23566.0
12-04 10:09:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053334528.0,341372928.0,28839362560.0,1385005056.0,22926.0,24579.0
12-04 10:09:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3053318144.0,341381120.0,28839370752.0,1385005056.0,21989.0,21643.0
12-04 10:09:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053318144.0,341381120.0,28839370752.0,1385005056.0,19260.0,19684.0
12-04 10:09:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053318144.0,341381120.0,28839370752.0,1385005056.0,21249.0,23149.0
12-04 10:09:45,0.251,0.084,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052544000.0,341381120.0,28847763456.0,1377386496.0,23982.0,24025.0
12-04 10:09:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052544000.0,341381120.0,28847763456.0,1377386496.0,22702.0,22241.0
12-04 10:09:47,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052544000.0,341381120.0,28847763456.0,1377386496.0,21978.0,23198.0
12-04 10:09:48,0.084,0.084,99.582,0.251,0.0,0.0,0.0,49152.0,0.0,4.0,3052535808.0,341389312.0,28847763456.0,1377386496.0,19283.0,19913.0
12-04 10:09:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052535808.0,341389312.0,28847763456.0,1377386496.0,22763.0,24240.0
12-04 10:09:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3052531712.0,341389312.0,28847767552.0,1377386496.0,21596.0,21544.0
12-04 10:09:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052531712.0,341389312.0,28847767552.0,1377386496.0,21336.0,20978.0
12-04 10:09:52,0.167,0.084,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3052527616.0,341389312.0,28847771648.0,1377386496.0,24217.0,25452.0
12-04 10:09:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052527616.0,341389312.0,28847771648.0,1377386496.0,19682.0,21107.0
12-04 10:09:54,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3052515328.0,341397504.0,28847775744.0,1377386496.0,21521.0,21283.0
12-04 10:09:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052515328.0,341397504.0,28847775744.0,1377386496.0,19638.0,19596.0
12-04 10:09:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052515328.0,341397504.0,28847775744.0,1377386496.0,22156.0,22689.0
12-04 10:09:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052515328.0,341397504.0,28847775744.0,1377386496.0,21463.0,22304.0
12-04 10:09:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3052515328.0,341397504.0,28847775744.0,1377386496.0,21136.0,23157.0
12-04 10:09:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052511232.0,341397504.0,28847779840.0,1377386496.0,22789.0,23743.0
12-04 10:10:00,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3052494848.0,341409792.0,28847783936.0,1377386496.0,21797.0,22469.0
12-04 10:10:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3052494848.0,341409792.0,28847783936.0,1377386496.0,23084.0,21967.0
12-04 10:10:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052494848.0,341409792.0,28847783936.0,1377386496.0,21161.0,21080.0
12-04 10:10:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052494848.0,341409792.0,28847783936.0,1377386496.0,19735.0,19490.0
12-04 10:10:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052363776.0,341409792.0,28847788032.0,1377513472.0,24330.0,24776.0
12-04 10:10:05,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052359680.0,341409792.0,28847792128.0,1377513472.0,41938.0,42858.0
12-04 10:10:06,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3052351488.0,341417984.0,28847792128.0,1377513472.0,23594.0,24110.0
12-04 10:10:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052351488.0,341417984.0,28847792128.0,1377513472.0,19825.0,19277.0
12-04 10:10:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052351488.0,341417984.0,28847792128.0,1377513472.0,22408.0,22912.0
12-04 10:10:09,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3052351488.0,341417984.0,28847792128.0,1377513472.0,21763.0,22255.0
12-04 10:10:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052470272.0,341422080.0,28847796224.0,1377386496.0,22531.0,22716.0
12-04 10:10:11,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052593152.0,341422080.0,28847800320.0,1377259520.0,22628.0,23073.0
12-04 10:10:12,0.0,0.084,99.666,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3052584960.0,341430272.0,28847800320.0,1377259520.0,21171.0,21104.0
12-04 10:10:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3052580864.0,341430272.0,28847804416.0,1377259520.0,22442.0,22701.0
12-04 10:10:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052580864.0,341430272.0,28847804416.0,1377259520.0,22082.0,22345.0
12-04 10:10:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3052576768.0,341430272.0,28847808512.0,1377259520.0,21325.0,22055.0
12-04 10:10:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052576768.0,341430272.0,28847808512.0,1377259520.0,41314.0,41628.0
12-04 10:10:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3052576768.0,341430272.0,28847808512.0,1377259520.0,19515.0,19574.0
12-04 10:10:18,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3052568576.0,341438464.0,28847808512.0,1377259520.0,23208.0,24524.0
12-04 10:10:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052568576.0,341438464.0,28847808512.0,1377259520.0,20663.0,20719.0
12-04 10:10:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052560384.0,341442560.0,28847812608.0,1377259520.0,22113.0,22679.0
12-04 10:10:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052556288.0,341442560.0,28847816704.0,1377259520.0,21768.0,21834.0
12-04 10:10:22,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052556288.0,341442560.0,28847816704.0,1377259520.0,22532.0,22159.0
12-04 10:10:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3052556288.0,341442560.0,28847816704.0,1377259520.0,23327.0,24113.0
12-04 10:10:24,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3052670976.0,341450752.0,28847820800.0,1377132544.0,21606.0,20645.0
12-04 10:10:25,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3052797952.0,341450752.0,28847820800.0,1377005568.0,21218.0,20773.0
12-04 10:10:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052797952.0,341450752.0,28847820800.0,1377005568.0,21893.0,22036.0
12-04 10:10:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3052797952.0,341450752.0,28847820800.0,1377005568.0,23220.0,23556.0
12-04 10:10:28,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052793856.0,341450752.0,28847824896.0,1377005568.0,21875.0,21507.0
12-04 10:10:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052789760.0,341450752.0,28847828992.0,1377005568.0,23201.0,22769.0
12-04 10:10:30,0.167,0.250,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3052785664.0,341458944.0,28847833088.0,1376997376.0,21910.0,21688.0
12-04 10:10:31,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052785664.0,341458944.0,28847833088.0,1376997376.0,24079.0,25003.0
12-04 10:10:32,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3052785664.0,341458944.0,28847833088.0,1376997376.0,22330.0,22746.0
12-04 10:10:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3052785664.0,341458944.0,28847833088.0,1376997376.0,21439.0,21090.0
12-04 10:10:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052785664.0,341458944.0,28847833088.0,1376997376.0,21617.0,21309.0
12-04 10:10:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052773376.0,341463040.0,28847841280.0,1376997376.0,40598.0,41355.0
12-04 10:10:36,10.276,0.167,89.307,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3052765184.0,341471232.0,28847841280.0,1376997376.0,23354.0,23315.0
12-04 10:10:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052765184.0,341471232.0,28847841280.0,1376997376.0,22741.0,23746.0
12-04 10:10:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052892160.0,341471232.0,28847841280.0,1376870400.0,21799.0,22642.0
12-04 10:10:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052892160.0,341471232.0,28847841280.0,1376870400.0,21595.0,21790.0
12-04 10:10:40,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052888064.0,341471232.0,28847845376.0,1376870400.0,20730.0,21866.0
12-04 10:10:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052888064.0,341471232.0,28847845376.0,1376870400.0,21398.0,22344.0
12-04 10:10:42,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3052879872.0,341479424.0,28847845376.0,1376870400.0,21661.0,21387.0
12-04 10:10:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052879872.0,341479424.0,28847845376.0,1376870400.0,20458.0,21821.0
12-04 10:10:44,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052867584.0,341479424.0,28847857664.0,1376870400.0,22970.0,23549.0
12-04 10:10:45,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053629440.0,341479424.0,28847857664.0,1376108544.0,20793.0,21724.0
12-04 10:10:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053629440.0,341479424.0,28847857664.0,1376108544.0,24385.0,24876.0
12-04 10:10:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053629440.0,341479424.0,28847857664.0,1376108544.0,21357.0,21610.0
12-04 10:10:48,0.167,0.167,99.583,0.083,0.0,0.0,0.0,53248.0,0.0,3.0,3053617152.0,341487616.0,28847861760.0,1376108544.0,21479.0,23850.0
12-04 10:10:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053617152.0,341487616.0,28847861760.0,1376108544.0,20582.0,20153.0
12-04 10:10:50,0.167,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3053617152.0,341487616.0,28847861760.0,1376108544.0,20506.0,21423.0
12-04 10:10:51,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3053617152.0,341487616.0,28847861760.0,1376108544.0,40378.0,40855.0
12-04 10:10:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3053621248.0,341487616.0,28847865856.0,1376100352.0,22073.0,21807.0
12-04 10:10:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3053621248.0,341487616.0,28847865856.0,1376100352.0,20208.0,21040.0
12-04 10:10:54,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3053613056.0,341495808.0,28847865856.0,1376100352.0,22343.0,22725.0
12-04 10:10:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053608960.0,341495808.0,28847869952.0,1376100352.0,19490.0,20452.0
12-04 10:10:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053608960.0,341495808.0,28847869952.0,1376100352.0,20836.0,21681.0
12-04 10:10:57,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053604864.0,341495808.0,28847874048.0,1376100352.0,23714.0,23683.0
12-04 10:10:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3053604864.0,341495808.0,28847874048.0,1376100352.0,20474.0,21395.0
12-04 10:10:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053604864.0,341495808.0,28847874048.0,1376100352.0,21922.0,23053.0
12-04 10:11:00,0.0,0.084,99.833,0.084,0.0,0.0,0.0,40960.0,0.0,5.0,3053592576.0,341504000.0,28847878144.0,1376100352.0,20672.0,21824.0
12-04 10:11:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053592576.0,341504000.0,28847878144.0,1376100352.0,21887.0,22415.0
12-04 10:11:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053592576.0,341504000.0,28847878144.0,1376100352.0,20773.0,20019.0
12-04 10:11:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3053592576.0,341504000.0,28847878144.0,1376100352.0,20581.0,21010.0
12-04 10:11:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053588480.0,341504000.0,28847882240.0,1376100352.0,21394.0,22055.0
12-04 10:11:05,0.084,0.251,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053969408.0,341504000.0,28847882240.0,1375719424.0,39333.0,40050.0
12-04 10:11:06,0.0,0.084,99.666,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3053961216.0,341512192.0,28847882240.0,1375719424.0,22325.0,22110.0
12-04 10:11:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053957120.0,341512192.0,28847886336.0,1375719424.0,24506.0,26318.0
12-04 10:11:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3053953024.0,341512192.0,28847890432.0,1375719424.0,21782.0,22254.0
12-04 10:11:09,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053953024.0,341512192.0,28847890432.0,1375719424.0,20832.0,20460.0
12-04 10:11:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053953024.0,341512192.0,28847890432.0,1375719424.0,21255.0,21588.0
12-04 10:11:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053953024.0,341512192.0,28847890432.0,1375719424.0,22557.0,22053.0
12-04 10:11:12,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3053940736.0,341520384.0,28847894528.0,1375719424.0,22370.0,23385.0
12-04 10:11:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053940736.0,341520384.0,28847894528.0,1375719424.0,23719.0,23642.0
12-04 10:11:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053936640.0,341520384.0,28847898624.0,1375719424.0,21637.0,23367.0
12-04 10:11:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053928448.0,341524480.0,28847902720.0,1375719424.0,20146.0,20807.0
12-04 10:11:16,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053924352.0,341524480.0,28847906816.0,1375719424.0,25404.0,25902.0
12-04 10:11:17,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3053924352.0,341524480.0,28847906816.0,1375719424.0,19637.0,19185.0
12-04 10:11:18,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3053916160.0,341532672.0,28847906816.0,1375719424.0,21538.0,21790.0
12-04 10:11:19,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053924352.0,341532672.0,28847906816.0,1375711232.0,21690.0,22956.0
12-04 10:11:20,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053916160.0,341536768.0,28847910912.0,1375711232.0,21392.0,22272.0
12-04 10:11:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053916160.0,341536768.0,28847910912.0,1375711232.0,38167.0,37268.0
12-04 10:11:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053916160.0,341536768.0,28847910912.0,1375711232.0,22901.0,23223.0
12-04 10:11:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,3053912064.0,341536768.0,28847915008.0,1375711232.0,22733.0,22534.0
12-04 10:11:24,0.0,0.0,99.832,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,3053899776.0,341544960.0,28847919104.0,1375711232.0,21033.0,21110.0
12-04 10:11:25,0.167,0.333,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3054157824.0,341549056.0,28847919104.0,1375449088.0,23090.0,23887.0
12-04 10:11:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054149632.0,341549056.0,28847919104.0,1375457280.0,21205.0,20078.0
12-04 10:11:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054149632.0,341549056.0,28847919104.0,1375457280.0,22509.0,22452.0
12-04 10:11:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054149632.0,341549056.0,28847919104.0,1375457280.0,23794.0,24745.0
12-04 10:11:29,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054141440.0,341549056.0,28847927296.0,1375457280.0,24339.0,25349.0
12-04 10:11:30,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3054133248.0,341557248.0,28847927296.0,1375457280.0,21491.0,20646.0
12-04 10:11:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054133248.0,341557248.0,28847927296.0,1375457280.0,22841.0,23262.0
12-04 10:11:32,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054129152.0,341557248.0,28847931392.0,1375457280.0,21759.0,22040.0
12-04 10:11:33,0.083,0.250,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3054129152.0,341557248.0,28847931392.0,1375457280.0,39474.0,39522.0
12-04 10:11:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054129152.0,341557248.0,28847931392.0,1375457280.0,19771.0,20226.0
12-04 10:11:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3054129152.0,341557248.0,28847931392.0,1375457280.0,38598.0,38972.0
12-04 10:11:36,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3054112768.0,341565440.0,28847939584.0,1375457280.0,24479.0,25761.0
12-04 10:11:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054112768.0,341565440.0,28847939584.0,1375457280.0,22371.0,22389.0
12-04 10:11:38,0.084,0.167,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2675150848.0,341565440.0,28847939584.0,1754419200.0,22151.0,22922.0
12-04 10:11:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675150848.0,341565440.0,28847939584.0,1754419200.0,20974.0,21794.0
12-04 10:11:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675142656.0,341569536.0,28847943680.0,1754419200.0,21319.0,21505.0
12-04 10:11:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675142656.0,341569536.0,28847943680.0,1754419200.0,19106.0,19461.0
12-04 10:11:42,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675134464.0,341577728.0,28847943680.0,1754419200.0,21817.0,22031.0
12-04 10:11:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2675134464.0,341577728.0,28847943680.0,1754419200.0,23879.0,24195.0
12-04 10:11:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675134464.0,341577728.0,28847943680.0,1754419200.0,19186.0,18923.0
12-04 10:11:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675003392.0,341577728.0,28847947776.0,1754546176.0,23382.0,25538.0
12-04 10:11:46,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674999296.0,341577728.0,28847951872.0,1754546176.0,23765.0,24518.0
12-04 10:11:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674995200.0,341577728.0,28847955968.0,1754546176.0,20734.0,20317.0
12-04 10:11:48,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2674987008.0,341585920.0,28847955968.0,1754546176.0,23924.0,25219.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674987008.0,341585920.0,28847955968.0,1754546176.0,18900.0,19052.0
12-04 10:11:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2674978816.0,341590016.0,28847960064.0,1754546176.0,20913.0,20722.0
12-04 10:11:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674978816.0,341590016.0,28847960064.0,1754546176.0,21790.0,22914.0
12-04 10:11:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674978816.0,341590016.0,28847960064.0,1754546176.0,21713.0,21837.0
12-04 10:11:53,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674978816.0,341590016.0,28847960064.0,1754546176.0,23172.0,24574.0
12-04 10:11:54,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2674966528.0,341598208.0,28847964160.0,1754546176.0,20310.0,20832.0
12-04 10:11:55,0.333,0.083,99.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2674974720.0,341598208.0,28847964160.0,1754537984.0,22704.0,23620.0
12-04 10:11:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674974720.0,341598208.0,28847964160.0,1754537984.0,21168.0,21746.0
12-04 10:11:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674974720.0,341598208.0,28847964160.0,1754537984.0,22964.0,22120.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2674974720.0,341598208.0,28847964160.0,1754537984.0,19561.0,19660.0
12-04 10:11:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674970624.0,341598208.0,28847968256.0,1754537984.0,18424.0,18248.0
12-04 10:12:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,61440.0,0.0,6.0,2675073024.0,341614592.0,28847976448.0,1754411008.0,22357.0,23883.0
12-04 10:12:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675073024.0,341614592.0,28847976448.0,1754411008.0,21650.0,22361.0
12-04 10:12:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675073024.0,341614592.0,28847976448.0,1754411008.0,23879.0,25192.0
12-04 10:12:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675073024.0,341614592.0,28847976448.0,1754411008.0,21741.0,23488.0
12-04 10:12:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675073024.0,341614592.0,28847976448.0,1754411008.0,21440.0,21872.0
12-04 10:12:05,0.167,0.333,99.417,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2675195904.0,341614592.0,28847980544.0,1754284032.0,56352.0,55634.0
12-04 10:12:06,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675187712.0,341622784.0,28847980544.0,1754284032.0,21428.0,20870.0
12-04 10:12:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675187712.0,341622784.0,28847980544.0,1754284032.0,23506.0,23533.0
12-04 10:12:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2675183616.0,341622784.0,28847984640.0,1754284032.0,20689.0,20641.0
12-04 10:12:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675183616.0,341622784.0,28847984640.0,1754284032.0,22439.0,22989.0
12-04 10:12:10,0.084,0.084,99.749,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2675179520.0,341622784.0,28847988736.0,1754284032.0,23552.0,24830.0
12-04 10:12:11,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675179520.0,341622784.0,28847988736.0,1754284032.0,23121.0,24704.0
12-04 10:12:12,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675171328.0,341630976.0,28847988736.0,1754284032.0,22353.0,21927.0
12-04 10:12:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2675171328.0,341630976.0,28847988736.0,1754284032.0,21259.0,20626.0
12-04 10:12:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675171328.0,341630976.0,28847988736.0,1754284032.0,20193.0,21120.0
12-04 10:12:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675163136.0,341635072.0,28847992832.0,1754284032.0,20911.0,20297.0
12-04 10:12:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675159040.0,341635072.0,28847996928.0,1754284032.0,24329.0,24881.0
12-04 10:12:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675159040.0,341635072.0,28847996928.0,1754284032.0,21729.0,22183.0
12-04 10:12:18,0.084,0.167,99.415,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,2675146752.0,341643264.0,28848001024.0,1754284032.0,22759.0,24520.0
12-04 10:12:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2675142656.0,341643264.0,28848005120.0,1754284032.0,22324.0,24531.0
12-04 10:12:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675142656.0,341643264.0,28848005120.0,1754284032.0,20732.0,20247.0
12-04 10:12:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675142656.0,341643264.0,28848005120.0,1754284032.0,24401.0,23230.0
12-04 10:12:22,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675142656.0,341643264.0,28848005120.0,1754284032.0,19916.0,19545.0
12-04 10:12:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675142656.0,341643264.0,28848005120.0,1754284032.0,22535.0,22747.0
12-04 10:12:24,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675126272.0,341651456.0,28848013312.0,1754284032.0,21712.0,21267.0
12-04 10:12:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675634176.0,341651456.0,28848013312.0,1753776128.0,22304.0,22495.0
12-04 10:12:26,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675634176.0,341651456.0,28848013312.0,1753776128.0,42550.0,42416.0
12-04 10:12:27,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675634176.0,341651456.0,28848013312.0,1753776128.0,22972.0,23150.0
12-04 10:12:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675630080.0,341651456.0,28848017408.0,1753776128.0,21721.0,21212.0
12-04 10:12:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675630080.0,341651456.0,28848017408.0,1753776128.0,22399.0,22054.0
12-04 10:12:30,0.0,0.083,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,4.0,2675617792.0,341667840.0,28848021504.0,1753767936.0,23160.0,22551.0
12-04 10:12:31,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675613696.0,341667840.0,28848025600.0,1753767936.0,22630.0,22955.0
12-04 10:12:32,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675613696.0,341667840.0,28848025600.0,1753767936.0,21359.0,21524.0
12-04 10:12:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2675621888.0,341667840.0,28848025600.0,1753759744.0,21861.0,22296.0
12-04 10:12:34,0.0,0.333,99.583,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,2675621888.0,341667840.0,28848025600.0,1753759744.0,21841.0,22205.0
12-04 10:12:35,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2675617792.0,341667840.0,28848029696.0,1753759744.0,39772.0,41122.0
12-04 10:12:36,10.443,0.251,89.140,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2675863552.0,341676032.0,28848029696.0,1753505792.0,38989.0,38933.0
12-04 10:12:37,3.261,1.505,94.314,0.920,0.0,0.0,1118208.0,0.0,71.0,0.0,2686631936.0,341704704.0,28858974208.0,1731764224.0,2079161.0,69214.0
12-04 10:12:38,0.586,0.335,97.069,2.010,0.0,0.0,77824.0,0.0,2.0,0.0,2693726208.0,341704704.0,28859039744.0,1724604416.0,8274501.0,200842.0
12-04 10:12:39,0.335,0.084,98.826,0.754,0.0,0.0,0.0,0.0,0.0,0.0,2696130560.0,341704704.0,28859047936.0,1722191872.0,107120.0,100325.0
12-04 10:12:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2696118272.0,341712896.0,28859052032.0,1722191872.0,20552.0,20610.0
12-04 10:12:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2696118272.0,341712896.0,28859052032.0,1722191872.0,22701.0,23539.0
12-04 10:12:42,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2696491008.0,341721088.0,28859052032.0,1721810944.0,33892.0,33224.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-peer-slave-17.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-17",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,1.653,0.809,97.457,0.048,0.0,0.032,3503.853,1590509.540,0.416,14.203,1885511680.0,375676928.0,30022062080.0,1335824384.0,0.0,0.0
12-04 09:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885339648.0,375676928.0,30022070272.0,1335988224.0,4213.0,6054.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885319168.0,375676928.0,30022074368.0,1336004608.0,5276.0,6172.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885319168.0,375676928.0,30022074368.0,1336004608.0,3682.0,3701.0
12-04 09:35:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1885319168.0,375676928.0,30022074368.0,1336004608.0,2396.0,2968.0
12-04 09:35:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1885315072.0,375676928.0,30022078464.0,1336004608.0,3337.0,4341.0
12-04 09:35:38,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1885306880.0,375685120.0,30022078464.0,1336004608.0,20997.0,21958.0
12-04 09:35:39,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885306880.0,375685120.0,30022078464.0,1336004608.0,1921.0,2543.0
12-04 09:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885294592.0,375685120.0,30022082560.0,1336012800.0,2515.0,3668.0
12-04 09:35:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1885286400.0,375689216.0,30022086656.0,1336012800.0,2415.0,3550.0
12-04 09:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885286400.0,375689216.0,30022086656.0,1336012800.0,3170.0,4835.0
12-04 09:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885294592.0,375689216.0,30022086656.0,1336004608.0,2337.0,2997.0
12-04 09:35:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1885286400.0,375697408.0,30022086656.0,1336004608.0,2061.0,2681.0
12-04 09:35:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885286400.0,375697408.0,30022086656.0,1336004608.0,3049.0,4723.0
12-04 09:35:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1885282304.0,375697408.0,30022090752.0,1336004608.0,1901.0,2549.0
12-04 09:35:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1885282304.0,375697408.0,30022090752.0,1336004608.0,1181.0,1352.0
12-04 09:35:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885544448.0,375697408.0,30022090752.0,1335742464.0,4515.0,5310.0
12-04 09:35:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885536256.0,375697408.0,30022090752.0,1335750656.0,4537.0,7213.0
12-04 09:35:50,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1885523968.0,375705600.0,30022094848.0,1335750656.0,1802.0,2391.0
12-04 09:35:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1885519872.0,375705600.0,30022098944.0,1335750656.0,1735.0,2458.0
12-04 09:35:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885519872.0,375705600.0,30022098944.0,1335750656.0,2756.0,3899.0
12-04 09:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885519872.0,375705600.0,30022098944.0,1335750656.0,2519.0,3240.0
12-04 09:35:54,0.167,0.083,99.750,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,1885507584.0,375709696.0,30022107136.0,1335750656.0,13849.0,18812.0
12-04 09:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885450240.0,375709696.0,30022164480.0,1335750656.0,2655.0,3808.0
12-04 09:35:56,2.178,1.173,96.399,0.084,0.0,0.168,0.0,28672.0,0.0,4.0,1930506240.0,375721984.0,30022172672.0,1290674176.0,305815.0,257598.0
12-04 09:35:57,11.874,7.549,80.237,0.0,0.0,0.339,0.0,0.0,0.0,0.0,1965879296.0,375721984.0,30031491072.0,1245982720.0,2968122.0,945666.0
12-04 09:35:58,21.013,10.380,68.270,0.0,0.0,0.338,0.0,2162688.0,0.0,21.0,2018000896.0,375721984.0,30047559680.0,1177792512.0,3126351.0,1033799.0
12-04 09:35:59,19.898,9.949,69.473,0.085,0.0,0.595,0.0,2162688.0,0.0,21.0,2042544128.0,375738368.0,30061883392.0,1138909184.0,3107647.0,1017351.0
12-04 09:36:00,20.152,10.540,68.634,0.0,0.0,0.675,0.0,2199552.0,0.0,28.0,2080018432.0,375750656.0,30078713856.0,1084592128.0,3139141.0,1033954.0
12-04 09:36:01,19.652,9.391,70.609,0.0,0.0,0.348,0.0,2150400.0,0.0,19.0,2104406016.0,375758848.0,30092476416.0,1046433792.0,3124902.0,1029351.0
12-04 09:36:02,20.524,10.220,68.581,0.169,0.0,0.507,0.0,2203648.0,0.0,24.0,2138877952.0,375779328.0,30110294016.0,994123776.0,3127746.0,1030073.0
12-04 09:36:03,20.493,9.439,69.388,0.0,0.0,0.680,0.0,2154496.0,0.0,20.0,2155921408.0,375799808.0,30125424640.0,961929216.0,3125245.0,1028374.0
12-04 09:36:04,20.051,9.512,70.009,0.0,0.0,0.428,0.0,2154496.0,0.0,20.0,2165542912.0,375824384.0,30140567552.0,937140224.0,3125783.0,1029076.0
12-04 09:36:05,19.641,9.991,69.769,0.085,0.0,0.512,0.0,2166784.0,0.0,20.0,2185498624.0,375832576.0,30154444800.0,903299072.0,3130172.0,1030237.0
12-04 09:36:06,20.320,10.455,68.803,0.0,0.0,0.422,0.0,2154496.0,0.0,19.0,2203017216.0,375861248.0,30172659712.0,867536896.0,3125782.0,1029534.0
12-04 09:36:07,19.437,10.486,69.565,0.085,0.0,0.426,0.0,2154496.0,0.0,19.0,2218106880.0,375873536.0,30188244992.0,836849664.0,3124086.0,1026718.0
12-04 09:36:08,19.983,10.119,69.558,0.085,0.0,0.255,0.0,2183168.0,0.0,22.0,2232647680.0,375898112.0,30202847232.0,807682048.0,3131270.0,1039684.0
12-04 09:36:09,19.898,10.500,69.094,0.0,0.0,0.508,0.0,2158592.0,0.0,19.0,2242646016.0,375939072.0,30217994240.0,782495744.0,3132727.0,1031054.0
12-04 09:36:10,21.248,9.444,68.803,0.0,0.0,0.506,0.0,2158592.0,0.0,19.0,2250100736.0,375963648.0,30234472448.0,758538240.0,3149210.0,1050612.0
12-04 09:36:11,19.556,10.077,69.855,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,2271326208.0,375996416.0,30248157184.0,723595264.0,3119423.0,1025302.0
12-04 09:36:12,15.794,9.785,65.494,8.498,0.0,0.429,8192.0,210903040.0,2.0,413.0,2283016192.0,376033280.0,30263173120.0,696852480.0,3140827.0,1037804.0
12-04 09:36:13,23.169,10.562,65.843,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,2295398400.0,376061952.0,30281019392.0,666595328.0,3115493.0,1022522.0
12-04 09:36:14,19.745,10.383,69.277,0.170,0.0,0.426,0.0,2170880.0,0.0,21.0,2308472832.0,376090624.0,30294945792.0,639565824.0,3123863.0,1026526.0
12-04 09:36:15,19.655,9.483,70.517,0.0,0.0,0.345,0.0,2166784.0,0.0,19.0,2315124736.0,376111104.0,30312206336.0,615632896.0,3122973.0,1025397.0
12-04 09:36:16,19.812,10.248,69.428,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,2320908288.0,376111104.0,30327414784.0,594640896.0,3125239.0,1028660.0
12-04 09:36:17,19.644,10.161,69.856,0.0,0.0,0.339,0.0,2154496.0,0.0,19.0,2322870272.0,376111104.0,30343008256.0,577085440.0,3124913.0,1030165.0
12-04 09:36:18,20.608,10.304,68.581,0.0,0.0,0.507,0.0,2154496.0,0.0,19.0,2333089792.0,376119296.0,30358036480.0,551829504.0,3126521.0,1030444.0
12-04 09:36:19,20.169,10.127,69.198,0.0,0.0,0.506,0.0,2158592.0,0.0,19.0,2337890304.0,376127488.0,30375411712.0,529645568.0,3128547.0,1031327.0
12-04 09:36:20,20.377,9.161,69.863,0.086,0.0,0.514,0.0,2170880.0,0.0,21.0,2351804416.0,376139776.0,30389932032.0,501198848.0,3123327.0,1026498.0
12-04 09:36:21,21.957,10.638,66.638,0.426,0.0,0.340,4096.0,28495872.0,1.0,72.0,2361712640.0,376180736.0,30427828224.0,453353472.0,3121903.0,1025548.0
12-04 09:36:22,23.479,10.454,64.781,0.686,0.0,0.600,0.0,41148416.0,0.0,110.0,2387914752.0,376233984.0,30415884288.0,439042048.0,3122724.0,1026263.0
12-04 09:36:23,21.302,9.298,68.893,0.085,0.0,0.423,0.0,2265088.0,0.0,20.0,2406653952.0,376250368.0,30434611200.0,401559552.0,3126847.0,1028773.0
12-04 09:36:24,19.794,9.254,70.523,0.171,0.0,0.257,0.0,2158592.0,0.0,19.0,2408329216.0,376274944.0,30450081792.0,384389120.0,3137375.0,1034069.0
12-04 09:36:25,19.521,10.445,69.606,0.0,0.0,0.428,0.0,2154496.0,0.0,19.0,2416615424.0,376299520.0,30466629632.0,359530496.0,3123645.0,1027818.0
12-04 09:36:26,20.256,9.402,69.658,0.085,0.0,0.598,0.0,2166784.0,0.0,22.0,2429091840.0,376328192.0,30482182144.0,331472896.0,3119521.0,1027143.0
12-04 09:36:27,19.188,9.507,70.700,0.086,0.0,0.519,0.0,2162688.0,0.0,19.0,2444730368.0,376336384.0,30497300480.0,300707840.0,3131957.0,1031656.0
12-04 09:36:28,19.983,9.348,70.154,0.086,0.0,0.429,0.0,2158592.0,0.0,19.0,2454413312.0,376344576.0,30512857088.0,275460096.0,3132269.0,1032284.0
12-04 09:36:29,19.776,9.372,70.335,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,2458271744.0,376377344.0,30529380352.0,255045632.0,3120182.0,1024847.0
12-04 09:36:30,19.227,9.785,70.472,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,2470105088.0,376397824.0,30544052224.0,228519936.0,3132689.0,1031662.0
12-04 09:36:31,19.221,9.610,70.649,0.0,0.0,0.519,0.0,2187264.0,0.0,22.0,2469691392.0,376172544.0,30538682368.0,234528768.0,3128202.0,1028976.0
12-04 09:36:32,18.158,9.991,71.156,0.087,0.0,0.608,0.0,2293760.0,0.0,30.0,2476032000.0,375640064.0,30508896256.0,258506752.0,3122230.0,1026058.0
12-04 09:36:33,19.626,10.195,69.754,0.085,0.0,0.340,0.0,2158592.0,0.0,19.0,2479353856.0,375652352.0,30524051456.0,240017408.0,3145255.0,1049263.0
12-04 09:36:34,19.712,10.321,69.374,0.0,0.0,0.592,0.0,2162688.0,0.0,19.0,2485444608.0,375414784.0,30517563392.0,240652288.0,3131086.0,1032713.0
12-04 09:36:35,18.966,10.690,70.0,0.0,0.0,0.345,0.0,2179072.0,0.0,22.0,2492198912.0,375181312.0,30514692096.0,237002752.0,3123618.0,1027391.0
12-04 09:36:36,19.812,10.333,69.513,0.085,0.0,0.256,0.0,2211840.0,0.0,24.0,2493460480.0,374951936.0,30508519424.0,242143232.0,3124791.0,1026975.0
12-04 09:36:37,20.084,10.380,69.030,0.0,0.0,0.506,0.0,2203648.0,0.0,24.0,2499440640.0,374730752.0,30503571456.0,241332224.0,3110407.0,1019363.0
12-04 09:36:38,20.0,10.127,69.198,0.084,0.0,0.591,0.0,2285568.0,0.0,29.0,2510331904.0,374214656.0,30474543104.0,259985408.0,3157874.0,1052474.0
12-04 09:36:39,19.898,9.949,69.728,0.0,0.0,0.425,0.0,2154496.0,0.0,20.0,2518470656.0,374222848.0,30489587712.0,236793856.0,3120179.0,1025727.0
12-04 09:36:40,19.192,10.269,70.034,0.084,0.0,0.421,0.0,2183168.0,0.0,22.0,2528301056.0,373985280.0,30483353600.0,233435136.0,3139411.0,1037782.0
12-04 09:36:41,20.0,10.085,69.492,0.085,0.0,0.339,0.0,2203648.0,0.0,21.0,2535710720.0,373682176.0,30467960832.0,241721344.0,3121784.0,1025952.0
12-04 09:36:42,19.897,10.120,68.096,1.544,0.0,0.343,8192.0,76673024.0,2.0,159.0,2539298816.0,373489664.0,30463086592.0,243200000.0,3118913.0,1024181.0
12-04 09:36:43,16.410,8.034,64.872,10.427,0.0,0.256,8192.0,256892928.0,2.0,451.0,2540515328.0,373497856.0,30474788864.0,230273024.0,3001277.0,963731.0
12-04 09:36:44,24.242,11.785,60.354,3.030,0.0,0.589,0.0,96776192.0,0.0,211.0,2547064832.0,373186560.0,30464929792.0,233893888.0,3247596.0,1092855.0
12-04 09:36:45,20.240,9.605,69.811,0.0,0.0,0.343,0.0,2285568.0,0.0,30.0,2549882880.0,372588544.0,30436532224.0,260071424.0,3134095.0,1033114.0
12-04 09:36:46,18.799,9.487,71.105,0.087,0.0,0.522,0.0,2158592.0,0.0,19.0,2559107072.0,372543488.0,30445895680.0,241528832.0,3129654.0,1031098.0
12-04 09:36:47,19.591,10.307,69.761,0.0,0.0,0.341,0.0,2248704.0,0.0,24.0,2574311424.0,372224000.0,30431117312.0,241422336.0,3124400.0,1027751.0
12-04 09:36:48,19.244,9.966,70.189,0.086,0.0,0.515,8192.0,2273280.0,1.0,25.0,2584076288.0,371691520.0,30404640768.0,258666496.0,3126464.0,1032065.0
12-04 09:36:49,19.831,10.254,69.576,0.0,0.0,0.339,0.0,2150400.0,0.0,19.0,2584326144.0,371703808.0,30420144128.0,242900992.0,3117516.0,1022399.0
12-04 09:36:50,18.917,10.232,70.421,0.086,0.0,0.344,0.0,2183168.0,0.0,21.0,2596171776.0,371470336.0,30413234176.0,238198784.0,3126765.0,1030693.0
12-04 09:36:51,18.669,9.767,71.132,0.0,0.0,0.432,0.0,2236416.0,0.0,22.0,2597736448.0,371228672.0,30409863168.0,240246784.0,3127329.0,1026710.0
12-04 09:36:52,19.813,10.119,69.813,0.085,0.0,0.170,0.0,2166784.0,0.0,21.0,2606751744.0,370982912.0,30401921024.0,239419392.0,3124303.0,1026555.0
12-04 09:36:53,19.932,9.966,69.761,0.0,0.0,0.341,0.0,2248704.0,0.0,24.0,2615685120.0,370741248.0,30397796352.0,234852352.0,3124757.0,1027282.0
12-04 09:36:54,19.175,9.372,70.937,0.086,0.0,0.430,0.0,2355200.0,0.0,39.0,2617192448.0,370520064.0,30392213504.0,239149056.0,3129587.0,1032973.0
12-04 09:36:55,19.637,8.997,71.194,0.0,0.0,0.173,0.0,2220032.0,0.0,23.0,2618388480.0,370282496.0,30386065408.0,244338688.0,3126421.0,1029788.0
12-04 09:36:56,19.626,9.261,70.518,0.085,0.0,0.510,0.0,2170880.0,0.0,21.0,2617176064.0,370237440.0,30395879424.0,235782144.0,2984130.0,883218.0
12-04 09:36:57,6.045,1.679,92.191,0.084,0.0,0.0,0.0,2220032.0,0.0,23.0,2621186048.0,369967104.0,30381010944.0,246910976.0,148298.0,79628.0
12-04 09:36:58,0.502,0.335,99.163,0.0,0.0,0.0,0.0,217088.0,0.0,18.0,2621186048.0,369979392.0,30380998656.0,246910976.0,97781.0,62653.0
12-04 09:36:59,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2621411328.0,369979392.0,30381252608.0,246431744.0,1247.0,1381.0
12-04 09:37:00,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2621411328.0,369979392.0,30381252608.0,246431744.0,3968.0,4675.0
12-04 09:37:01,0.251,0.167,99.498,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2621399040.0,369987584.0,30381256704.0,246431744.0,1707.0,1892.0
12-04 09:37:02,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2621272064.0,369987584.0,30381256704.0,246558720.0,3929.0,5854.0
12-04 09:37:03,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2621267968.0,369987584.0,30381260800.0,246558720.0,4202.0,6528.0
12-04 09:37:04,6.864,4.322,88.559,0.0,0.0,0.254,73728.0,16384.0,6.0,2.0,2622500864.0,369987584.0,30384234496.0,242352128.0,691993.0,687278.0
12-04 09:37:05,20.975,11.401,67.102,0.0,0.0,0.522,0.0,2220032.0,0.0,22.0,2624577536.0,369688576.0,30377938944.0,246870016.0,3359604.0,1255792.0
12-04 09:37:06,25.494,12.103,61.631,0.086,0.0,0.687,0.0,5672960.0,0.0,31.0,2628915200.0,369487872.0,30375170048.0,245501952.0,5367644.0,1266350.0
12-04 09:37:07,31.633,15.136,51.446,1.190,0.0,0.595,4096.0,73887744.0,1.0,168.0,2632404992.0,368664576.0,30376493056.0,241512448.0,3342404.0,1247394.0
12-04 09:37:08,31.976,14.249,52.417,0.679,0.0,0.679,4096.0,62578688.0,1.0,172.0,2649518080.0,368095232.0,30256689152.0,344772608.0,3419316.0,1296267.0
12-04 09:37:09,22.662,12.216,64.195,0.084,0.0,0.842,0.0,4292608.0,0.0,37.0,2649972736.0,368128000.0,30276837376.0,324136960.0,3509286.0,1335925.0
12-04 09:37:10,26.351,12.078,61.064,0.084,0.0,0.422,0.0,2162688.0,0.0,21.0,2651385856.0,368144384.0,30297022464.0,302522368.0,5370301.0,1270458.0
12-04 09:37:11,26.343,10.919,62.305,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,2655322112.0,368189440.0,30315323392.0,280240128.0,3358820.0,1258377.0
12-04 09:37:12,27.708,12.091,59.446,0.084,0.0,0.672,0.0,2154496.0,0.0,19.0,2674597888.0,368222208.0,30334996480.0,241258496.0,3349183.0,1248769.0
12-04 09:37:13,23.103,11.379,64.655,0.172,0.0,0.690,0.0,4427776.0,0.0,44.0,2675851264.0,368021504.0,30332801024.0,242401280.0,3566767.0,1379105.0
12-04 09:37:14,20.546,11.509,59.676,7.758,0.0,0.512,8192.0,239095808.0,2.0,438.0,2685587456.0,367755264.0,30319558656.0,246173696.0,5248151.0,1203570.0
12-04 09:37:15,22.926,10.693,61.933,4.021,0.0,0.428,4096.0,118992896.0,1.0,243.0,2686504960.0,367558656.0,30318931968.0,246079488.0,3358831.0,1255108.0
12-04 09:37:16,32.607,14.473,52.136,0.0,0.0,0.785,0.0,2560000.0,0.0,40.0,2705108992.0,366981120.0,30287712256.0,259272704.0,3479832.0,1321494.0
12-04 09:37:17,23.859,10.767,64.772,0.086,0.0,0.517,0.0,4354048.0,0.0,42.0,2713456640.0,367001600.0,30306058240.0,232558592.0,3532728.0,1348184.0
12-04 09:37:18,24.788,12.479,62.054,0.0,0.0,0.679,0.0,2166784.0,0.0,21.0,2714259456.0,366784512.0,30306680832.0,231350272.0,5376236.0,1274062.0
12-04 09:37:19,24.216,12.369,62.805,0.087,0.0,0.523,0.0,2293760.0,0.0,27.0,2725851136.0,366329856.0,30282350592.0,244543488.0,3358911.0,1258850.0
12-04 09:37:20,26.486,14.431,58.149,0.085,0.0,0.849,0.0,4411392.0,0.0,42.0,2727239680.0,366116864.0,30283145216.0,242573312.0,3527671.0,1343101.0
12-04 09:37:21,22.797,11.186,65.424,0.085,0.0,0.508,0.0,2183168.0,0.0,22.0,2729627648.0,365891584.0,30276890624.0,246665216.0,3362625.0,1260623.0
12-04 09:37:22,25.550,12.352,61.591,0.0,0.0,0.508,0.0,2248704.0,0.0,22.0,2730729472.0,365670400.0,30274285568.0,248389632.0,5373636.0,1269209.0
12-04 09:37:23,25.743,13.679,60.068,0.085,0.0,0.425,0.0,2183168.0,0.0,22.0,2729619456.0,365457408.0,30275526656.0,248471552.0,3346279.0,1246651.0
12-04 09:37:24,25.643,12.779,60.463,0.086,0.0,1.029,0.0,4354048.0,0.0,38.0,2731286528.0,365256704.0,30274945024.0,247586816.0,3398359.0,1279442.0
12-04 09:37:25,23.404,10.979,64.936,0.085,0.0,0.596,0.0,2433024.0,0.0,47.0,2733699072.0,365264896.0,30291578880.0,228532224.0,3506854.0,1335168.0
12-04 09:37:26,25.234,12.191,62.063,0.085,0.0,0.426,0.0,2183168.0,0.0,23.0,2737995776.0,365006848.0,30282190848.0,233881600.0,5368116.0,1267295.0
12-04 09:37:27,27.073,12.521,59.729,0.0,0.0,0.677,0.0,2281472.0,0.0,25.0,2745479168.0,364564480.0,30261235712.0,247795712.0,3352713.0,1257986.0
12-04 09:37:28,27.004,12.827,59.578,0.0,0.0,0.591,0.0,4419584.0,0.0,41.0,2753216512.0,364355584.0,30261342208.0,240160768.0,3397107.0,1273474.0
12-04 09:37:29,22.213,11.149,66.038,0.086,0.0,0.515,0.0,2220032.0,0.0,23.0,2759987200.0,364056576.0,30247915520.0,247115776.0,3515523.0,1345045.0
12-04 09:37:30,24.617,12.606,62.010,0.170,0.0,0.596,0.0,2224128.0,0.0,23.0,2759991296.0,363868160.0,30246834176.0,248381440.0,5373117.0,1268888.0
12-04 09:37:31,26.486,13.413,59.338,0.085,0.0,0.679,0.0,2215936.0,0.0,22.0,2765869056.0,363667456.0,30242988032.0,246550528.0,3356910.0,1255328.0
12-04 09:37:32,25.773,11.684,61.770,0.0,0.0,0.773,0.0,4440064.0,0.0,42.0,2783612928.0,363192320.0,30219190272.0,253079552.0,3383771.0,1265503.0
12-04 09:37:33,22.689,12.185,64.370,0.084,0.0,0.672,0.0,2211840.0,0.0,22.0,2785787904.0,363212800.0,30236217344.0,233857024.0,3515275.0,1345231.0
12-04 09:37:34,25.702,12.085,61.532,0.0,0.0,0.681,0.0,2179072.0,0.0,20.0,2787856384.0,362999808.0,30233894912.0,234323968.0,5353398.0,1255584.0
12-04 09:37:35,26.488,12.683,60.397,0.0,0.0,0.431,0.0,2244608.0,0.0,21.0,2792013824.0,362721280.0,30226087936.0,238252032.0,3366529.0,1266640.0
12-04 09:37:36,26.531,12.670,59.779,0.255,0.0,0.765,0.0,4308992.0,0.0,40.0,2794123264.0,362426368.0,30214758400.0,247767040.0,3403311.0,1281489.0
12-04 09:37:37,23.435,11.591,64.636,0.0,0.0,0.338,0.0,2342912.0,0.0,27.0,2801045504.0,362229760.0,30210478080.0,245321728.0,3508346.0,1336582.0
12-04 09:37:38,23.408,11.360,64.630,0.086,0.0,0.516,0.0,2170880.0,0.0,21.0,2802323456.0,362020864.0,30206119936.0,248610816.0,5386255.0,1286129.0
12-04 09:37:39,25.545,12.031,61.639,0.087,0.0,0.697,0.0,2277376.0,0.0,24.0,2810183680.0,361820160.0,30205632512.0,241438720.0,3344335.0,1247261.0
12-04 09:37:40,28.072,12.287,58.874,0.0,0.0,0.768,0.0,2191360.0,0.0,22.0,2813272064.0,361623552.0,30203801600.0,240377856.0,3404688.0,1284481.0
12-04 09:37:41,23.110,11.725,64.571,0.0,0.0,0.595,0.0,4415488.0,0.0,43.0,2813902848.0,361439232.0,30201593856.0,242139136.0,3504949.0,1331898.0
12-04 09:37:42,23.805,11.689,63.652,0.171,0.0,0.683,0.0,2183168.0,0.0,23.0,2816626688.0,361238528.0,30197395456.0,243814400.0,5373467.0,1269348.0
12-04 09:37:43,26.339,13.040,59.931,0.0,0.0,0.691,0.0,2265088.0,0.0,24.0,2816049152.0,361050112.0,30197043200.0,244932608.0,3337282.0,1246020.0
12-04 09:37:44,25.086,13.185,60.702,0.0,0.0,1.027,0.0,2170880.0,0.0,21.0,2819055616.0,360841216.0,30194618368.0,244559872.0,3407897.0,1283304.0
12-04 09:37:45,22.117,11.102,61.704,4.647,0.0,0.430,4096.0,220889088.0,1.0,433.0,2819280896.0,360878080.0,30210568192.0,228347904.0,3359563.0,1256875.0
12-04 09:37:46,10.690,6.638,70.862,11.207,0.0,0.603,4096.0,259002368.0,1.0,485.0,2819166208.0,360673280.0,30198181888.0,241053696.0,3870978.0,1189413.0
12-04 09:37:47,27.797,13.475,56.441,1.610,0.0,0.678,0.0,61480960.0,0.0,137.0,2824855552.0,360476672.0,30200483840.0,233259008.0,4825802.0,1310619.0
12-04 09:37:48,33.105,13.979,52.058,0.172,0.0,0.686,0.0,4440064.0,0.0,48.0,2838573056.0,360054784.0,30175506432.0,244940800.0,3530437.0,1346125.0
12-04 09:37:49,30.958,14.504,53.859,0.085,0.0,0.594,0.0,7610368.0,0.0,52.0,2840973312.0,359817216.0,30172033024.0,246251520.0,3542164.0,1358565.0
12-04 09:37:50,25.274,12.553,61.500,0.0,0.0,0.674,0.0,2215936.0,0.0,22.0,2841198592.0,359833600.0,30188404736.0,229638144.0,5371236.0,1270361.0
12-04 09:37:51,25.935,12.245,61.395,0.0,0.0,0.425,0.0,2195456.0,0.0,24.0,2839777280.0,359636992.0,30188163072.0,231497728.0,3359402.0,1260295.0
12-04 09:37:52,24.221,12.889,62.111,0.087,0.0,0.692,0.0,2236416.0,0.0,23.0,2839330816.0,359481344.0,30185734144.0,234528768.0,3346666.0,1248873.0
12-04 09:37:53,23.900,11.303,64.280,0.086,0.0,0.431,0.0,4345856.0,0.0,41.0,2840223744.0,359301120.0,30183673856.0,235876352.0,3561659.0,1372007.0
12-04 09:37:54,25.254,12.288,61.780,0.169,0.0,0.508,0.0,2248704.0,0.0,25.0,2838904832.0,359120896.0,30181576704.0,239472640.0,5354997.0,1259439.0
12-04 09:37:55,26.379,12.845,59.914,0.0,0.0,0.862,8192.0,2195456.0,2.0,22.0,2841505792.0,358936576.0,30179536896.0,239095808.0,3371112.0,1262480.0
12-04 09:37:56,26.488,11.993,60.742,0.173,0.0,0.604,0.0,4562944.0,0.0,64.0,2841530368.0,358760448.0,30181498880.0,237285376.0,3531833.0,1347432.0
12-04 09:37:57,26.508,13.169,58.709,0.850,0.0,0.765,0.0,56946688.0,0.0,136.0,2842996736.0,358092800.0,30169808896.0,248176640.0,3360717.0,1258352.0
12-04 09:37:58,26.667,12.405,60.0,0.169,0.0,0.759,4096.0,15147008.0,1.0,52.0,2839199744.0,358035456.0,30128332800.0,293507072.0,5367812.0,1267883.0
12-04 09:37:59,25.690,12.845,60.948,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,2839384064.0,358051840.0,30147268608.0,274370560.0,3359773.0,1260555.0
12-04 09:38:00,27.096,13.040,59.187,0.254,0.0,0.423,0.0,4325376.0,0.0,40.0,2840772608.0,358092800.0,30169202688.0,251006976.0,3530877.0,1341723.0
12-04 09:38:01,22.611,11.007,65.785,0.0,0.0,0.597,0.0,2162688.0,0.0,19.0,2842681344.0,358096896.0,30186098688.0,232198144.0,3365194.0,1265570.0
12-04 09:38:02,23.524,13.687,62.104,0.086,0.0,0.599,0.0,2256896.0,0.0,22.0,2843938816.0,357904384.0,30184894464.0,232337408.0,5365719.0,1264683.0
12-04 09:38:03,27.234,13.744,58.516,0.084,0.0,0.422,0.0,15142912.0,0.0,53.0,2850197504.0,357507072.0,30170042368.0,241328128.0,3346521.0,1248965.0
12-04 09:38:04,26.325,9.744,62.222,1.368,0.0,0.342,4096.0,82571264.0,1.0,200.0,2851115008.0,356700160.0,30163046400.0,248213504.0,2899592.0,717942.0
12-04 09:38:05,2.003,0.501,96.912,0.584,0.0,0.0,0.0,26030080.0,0.0,65.0,2852605952.0,356540416.0,30057132032.0,352796672.0,4053.0,5306.0
12-04 09:38:06,0.335,0.419,99.162,0.084,0.0,0.0,0.0,266240.0,0.0,20.0,2852343808.0,356560896.0,30057373696.0,352796672.0,61167.0,9701.0
12-04 09:38:07,0.083,0.417,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2852343808.0,356560896.0,30057373696.0,352796672.0,3683.0,4566.0
12-04 09:38:08,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2852478976.0,356560896.0,30057373696.0,352661504.0,36608.0,36313.0
12-04 09:38:09,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2851872768.0,356560896.0,30057373696.0,353267712.0,3333.0,4178.0
12-04 09:38:10,0.418,0.251,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2851581952.0,356560896.0,30057373696.0,353558528.0,20628.0,21384.0
12-04 09:38:11,0.334,0.334,99.332,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2851573760.0,356564992.0,30057377792.0,353558528.0,18895.0,23463.0
12-04 09:38:12,19.153,10.847,69.407,0.085,0.0,0.508,0.0,12288.0,0.0,2.0,2847920128.0,356573184.0,30070800384.0,343781376.0,3370816.0,1372006.0
12-04 09:38:13,29.043,13.913,56.348,0.0,0.0,0.696,0.0,2174976.0,0.0,20.0,2849185792.0,356589568.0,30091493376.0,321806336.0,3563198.0,1469908.0
12-04 09:38:14,28.717,14.444,56.075,0.085,0.0,0.680,0.0,4313088.0,0.0,39.0,2848358400.0,356618240.0,30116048896.0,298049536.0,5836128.0,1614841.0
12-04 09:38:15,32.027,13.884,53.492,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2848632832.0,356622336.0,30137851904.0,275968000.0,3483649.0,1425969.0
12-04 09:38:16,29.639,14.605,54.983,0.344,0.0,0.430,4096.0,22806528.0,1.0,73.0,2848473088.0,356659200.0,30160871424.0,253071360.0,5884968.0,1644917.0
12-04 09:38:17,21.683,11.448,58.283,7.892,0.0,0.694,8192.0,264241152.0,2.0,490.0,2849800192.0,356667392.0,30175137792.0,237469696.0,3507217.0,1441775.0
12-04 09:38:18,21.495,11.725,60.833,5.098,0.0,0.850,4096.0,142823424.0,1.0,279.0,2849202176.0,356491264.0,30172143616.0,241238016.0,5533579.0,1451774.0
12-04 09:38:19,32.239,15.471,51.685,0.0,0.0,0.605,0.0,4317184.0,0.0,40.0,2850422784.0,356315136.0,30176575488.0,235761664.0,3752906.0,1562351.0
12-04 09:38:20,31.908,15.312,51.583,0.086,0.0,1.112,0.0,4472832.0,0.0,48.0,2850418688.0,356147200.0,30179651584.0,232857600.0,5839785.0,1625574.0
12-04 09:38:21,31.074,15.581,52.465,0.088,0.0,0.792,0.0,2285568.0,0.0,28.0,2855399424.0,355753984.0,30160478208.0,247443456.0,3501524.0,1437573.0
12-04 09:38:22,33.506,14.212,51.593,0.086,0.0,0.603,0.0,4317184.0,0.0,41.0,2855485440.0,355569664.0,30164348928.0,243671040.0,5796321.0,1590093.0
12-04 09:38:23,32.115,15.144,51.958,0.087,0.0,0.696,0.0,4435968.0,0.0,45.0,2857037824.0,355389440.0,30168035328.0,238612480.0,3822496.0,1612702.0
12-04 09:38:24,32.199,14.834,52.007,0.087,0.0,0.873,0.0,2191360.0,0.0,24.0,2856366080.0,355196928.0,30170136576.0,237375488.0,5508647.0,1441522.0
12-04 09:38:25,33.220,15.162,50.852,0.085,0.0,0.681,0.0,4435968.0,0.0,45.0,2857091072.0,355020800.0,30173798400.0,233164800.0,3810537.0,1593888.0
12-04 09:38:26,31.379,16.121,51.724,0.086,0.0,0.690,0.0,4341760.0,0.0,43.0,2857291776.0,354856960.0,30177353728.0,229572608.0,5826412.0,1630459.0
12-04 09:38:27,32.449,16.267,50.514,0.0,0.0,0.771,0.0,2269184.0,0.0,24.0,2856271872.0,354664448.0,30179897344.0,228241408.0,3502445.0,1431984.0
12-04 09:38:28,29.585,14.273,55.363,0.0,0.0,0.779,0.0,4571136.0,0.0,72.0,2857115648.0,354439168.0,30175502336.0,232017920.0,5826306.0,1613839.0
12-04 09:38:29,29.520,13.712,56.245,0.087,0.0,0.437,0.0,2248704.0,0.0,22.0,2857066496.0,354263040.0,30176063488.0,231682048.0,3558808.0,1461680.0
12-04 09:38:30,30.849,15.338,52.860,0.173,0.0,0.780,0.0,4366336.0,0.0,43.0,2857926656.0,354082816.0,30178758656.0,228306944.0,5802728.0,1593633.0
12-04 09:38:31,32.618,15.193,51.330,0.0,0.0,0.858,1093632.0,2285568.0,13.0,25.0,2858749952.0,353693696.0,30159679488.0,246951936.0,3572981.0,1472909.0
12-04 09:38:32,29.241,15.601,54.305,0.085,0.0,0.767,0.0,4411392.0,0.0,42.0,2857009152.0,353566720.0,30162714624.0,245784576.0,5792603.0,1590233.0
12-04 09:38:33,28.696,15.652,54.957,0.0,0.0,0.696,0.0,2236416.0,0.0,24.0,2858151936.0,353394688.0,30162993152.0,244535296.0,3580250.0,1485979.0
12-04 09:38:34,27.903,14.038,57.106,0.087,0.0,0.867,0.0,4427776.0,0.0,44.0,2857848832.0,353239040.0,30164152320.0,243834880.0,5843736.0,1626846.0
12-04 09:38:35,30.697,16.497,52.296,0.0,0.0,0.510,0.0,2179072.0,0.0,21.0,2857873408.0,353058816.0,30166282240.0,241860608.0,3477690.0,1422006.0
12-04 09:38:36,30.246,14.868,54.206,0.170,0.0,0.510,0.0,4415488.0,0.0,46.0,2856022016.0,352919552.0,30169022464.0,241111040.0,5879985.0,1645887.0
12-04 09:38:37,30.435,16.174,52.870,0.0,0.0,0.522,0.0,2228224.0,0.0,21.0,2856980480.0,352739328.0,30170103808.0,239251456.0,3531024.0,1446936.0
12-04 09:38:38,29.889,14.347,55.081,0.085,0.0,0.598,0.0,4382720.0,0.0,42.0,2856820736.0,352587776.0,30172282880.0,237383680.0,5865587.0,1642135.0
12-04 09:38:39,30.277,16.176,52.941,0.0,0.0,0.606,0.0,2236416.0,0.0,23.0,2856824832.0,352419840.0,30172794880.0,237035520.0,3512170.0,1437827.0
12-04 09:38:40,29.289,13.951,56.066,0.087,0.0,0.607,0.0,4366336.0,0.0,42.0,2857242624.0,352247808.0,30174519296.0,235065344.0,5798500.0,1593264.0
12-04 09:38:41,30.088,13.982,55.398,0.0,0.0,0.531,0.0,2228224.0,0.0,21.0,2858434560.0,352047104.0,30172127232.0,236466176.0,3500221.0,1435304.0
12-04 09:38:42,30.290,15.614,53.072,0.171,0.0,0.853,0.0,4423680.0,0.0,46.0,2857644032.0,351883264.0,30175080448.0,234467328.0,5889031.0,1639267.0
12-04 09:38:43,30.696,15.735,52.880,0.0,0.0,0.688,0.0,2220032.0,0.0,22.0,2857115648.0,351682560.0,30173511680.0,236765184.0,3576811.0,1471955.0
12-04 09:38:44,29.145,14.485,55.061,0.175,0.0,1.134,0.0,4390912.0,0.0,42.0,2857451520.0,351494144.0,30175592448.0,234536960.0,5786388.0,1589522.0
12-04 09:38:45,31.497,15.749,52.151,0.0,0.0,0.602,0.0,4366336.0,0.0,40.0,2858172416.0,351309824.0,30179037184.0,230555648.0,3659176.0,1506024.0
12-04 09:38:46,28.387,13.028,58.067,0.0,0.0,0.518,0.0,2232320.0,0.0,22.0,2854469632.0,351084544.0,30172848128.0,240672768.0,5745215.0,1569692.0
12-04 09:38:47,31.433,15.759,51.970,0.084,0.0,0.754,0.0,2228224.0,0.0,21.0,2856030208.0,350892032.0,30172966912.0,239185920.0,3511812.0,1442042.0
12-04 09:38:48,25.971,13.201,56.255,3.796,0.0,0.777,8192.0,183656448.0,2.0,365.0,2858549248.0,350715904.0,30171230208.0,238579712.0,5760271.0,1579199.0
12-04 09:38:49,14.118,9.412,63.697,12.101,0.0,0.672,4096.0,260050944.0,1.0,487.0,2858590208.0,350720000.0,30181089280.0,228675584.0,2022960.0,1401334.0
12-04 09:38:50,15.932,11.186,63.729,8.220,0.0,0.932,4096.0,208093184.0,1.0,389.0,2858385408.0,350527488.0,30175256576.0,234905600.0,6985742.0,1464102.0
12-04 09:38:51,32.363,16.010,50.771,0.086,0.0,0.771,0.0,2244608.0,0.0,25.0,2860249088.0,350351360.0,30175952896.0,232521728.0,3626191.0,1504701.0
12-04 09:38:52,31.570,15.958,51.951,0.0,0.0,0.520,0.0,4358144.0,0.0,40.0,2860900352.0,350183424.0,30179524608.0,228466688.0,5681476.0,1532539.0
12-04 09:38:53,31.570,15.698,52.125,0.087,0.0,0.520,0.0,4444160.0,0.0,44.0,2860630016.0,349806592.0,30161158144.0,247480320.0,3816096.0,1604361.0
12-04 09:38:54,32.211,15.803,51.123,0.173,0.0,0.691,0.0,2252800.0,0.0,26.0,2861309952.0,349630464.0,30162472960.0,245661696.0,5579125.0,1476880.0
12-04 09:38:55,32.061,16.115,51.145,0.0,0.0,0.679,0.0,4358144.0,0.0,40.0,2859126784.0,349446144.0,30166003712.0,244498432.0,3733548.0,1561879.0
12-04 09:38:56,31.349,15.762,51.839,0.0,0.0,1.051,0.0,4456448.0,0.0,49.0,2859704320.0,349204480.0,30163976192.0,246190080.0,5831408.0,1611921.0
12-04 09:38:57,32.479,16.068,50.598,0.085,0.0,0.769,0.0,2162688.0,0.0,21.0,2858549248.0,349011968.0,30165721088.0,245792768.0,3535411.0,1455701.0
12-04 09:38:58,33.105,15.654,50.556,0.086,0.0,0.599,0.0,4390912.0,0.0,42.0,2859126784.0,348839936.0,30169362432.0,241745920.0,5809571.0,1601777.0
12-04 09:38:59,31.186,15.893,51.718,0.172,0.0,1.031,0.0,7905280.0,0.0,51.0,2858979328.0,348663808.0,30172577792.0,238854144.0,3795385.0,1592511.0
12-04 09:39:00,36.052,16.652,45.579,0.858,0.0,0.858,4096.0,62550016.0,1.0,175.0,2859962368.0,347918336.0,30164160512.0,247033856.0,5497225.0,1436818.0
12-04 09:39:01,36.482,15.685,46.101,0.953,0.0,0.780,8192.0,61616128.0,2.0,179.0,2860163072.0,347484160.0,30067503104.0,343924736.0,3846251.0,1621000.0
12-04 09:39:02,32.432,14.908,51.962,0.087,0.0,0.610,0.0,2170880.0,0.0,19.0,2858819584.0,347488256.0,30090723328.0,322043904.0,5620664.0,1501552.0
12-04 09:39:03,30.895,16.093,52.324,0.0,0.0,0.688,0.0,4304896.0,0.0,38.0,2858618880.0,347496448.0,30115856384.0,297103360.0,3696491.0,1537513.0
12-04 09:39:04,32.509,16.041,50.683,0.0,0.0,0.768,0.0,4333568.0,0.0,38.0,2857504768.0,347533312.0,30141583360.0,272453632.0,5813955.0,1606385.0
12-04 09:39:05,31.384,16.079,51.763,0.0,0.0,0.774,0.0,2174976.0,0.0,20.0,2857824256.0,347541504.0,30164254720.0,249454592.0,3652154.0,1517965.0
12-04 09:39:06,31.752,15.962,51.424,0.173,0.0,0.690,0.0,4386816.0,0.0,44.0,2856939520.0,347545600.0,30184751104.0,229838848.0,5654610.0,1524244.0
12-04 09:39:07,32.264,15.178,52.038,0.0,0.0,0.520,0.0,4444160.0,0.0,46.0,2859847680.0,347131904.0,30166474752.0,245620736.0,3803820.0,1596232.0
12-04 09:39:08,32.292,15.625,51.562,0.087,0.0,0.434,0.0,2273280.0,0.0,25.0,2860445696.0,346935296.0,30168440832.0,243253248.0,5715267.0,1564920.0
12-04 09:39:09,32.730,15.159,51.507,0.086,0.0,0.517,0.0,4321280.0,0.0,38.0,2859573248.0,346759168.0,30172200960.0,240541696.0,3621008.0,1499087.0
12-04 09:39:10,30.579,16.780,51.789,0.0,0.0,0.852,0.0,4411392.0,0.0,41.0,2860638208.0,346558464.0,30175490048.0,236388352.0,5836797.0,1617508.0
12-04 09:39:11,31.070,15.195,52.716,0.085,0.0,0.934,0.0,2191360.0,0.0,24.0,2860634112.0,346365952.0,30176165888.0,235909120.0,3512450.0,1440404.0
12-04 09:39:12,13.625,5.383,80.908,0.084,0.0,0.0,0.0,4419584.0,0.0,43.0,2862243840.0,346189824.0,30167781376.0,242860032.0,2489776.0,271563.0
12-04 09:39:13,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862235648.0,346189824.0,30167789568.0,242860032.0,3682.0,4501.0
12-04 09:39:14,0.750,0.500,98.750,0.0,0.0,0.0,0.0,204800.0,0.0,18.0,2862370816.0,346198016.0,30168027136.0,242479104.0,56914.0,5362.0
12-04 09:39:15,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862370816.0,346198016.0,30168027136.0,242479104.0,1861.0,2457.0
12-04 09:39:16,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862817280.0,346198016.0,30168031232.0,242028544.0,2975.0,3967.0
12-04 09:39:17,0.084,0.418,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862817280.0,346198016.0,30168031232.0,242028544.0,1619.0,1755.0
12-04 09:39:18,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2862809088.0,346206208.0,30168031232.0,242028544.0,3949.0,4540.0
12-04 09:39:19,4.886,2.949,91.997,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2862452736.0,346206208.0,30169911296.0,240504832.0,525787.0,522225.0
12-04 09:39:20,23.353,13.516,59.538,2.652,0.0,0.941,4096.0,123113472.0,1.0,227.0,2861359104.0,346001408.0,30166622208.0,245092352.0,3534975.0,1492448.0
12-04 09:39:21,15.763,10.592,62.052,10.676,0.0,0.917,4096.0,256172032.0,1.0,480.0,2860904448.0,346005504.0,30177701888.0,234463232.0,4160493.0,1572201.0
12-04 09:39:22,25.988,13.961,55.509,3.785,0.0,0.757,4096.0,147066880.0,1.0,290.0,2862141440.0,345628672.0,30175506432.0,235798528.0,4861883.0,1414181.0
12-04 09:39:23,34.136,17.541,46.604,0.688,0.0,1.032,0.0,48164864.0,0.0,135.0,2861547520.0,345153536.0,30115966976.0,296407040.0,6127515.0,1814214.0
12-04 09:39:24,32.646,15.893,50.430,0.086,0.0,0.945,0.0,2170880.0,0.0,21.0,2860888064.0,345161728.0,30140375040.0,272650240.0,5607108.0,1547129.0
12-04 09:39:25,32.876,15.451,50.901,0.086,0.0,0.687,0.0,4308992.0,0.0,38.0,2861817856.0,345186304.0,30165557248.0,246513664.0,6020727.0,1759101.0
12-04 09:39:26,31.983,16.207,50.948,0.0,0.0,0.862,0.0,2248704.0,0.0,21.0,2862088192.0,344997888.0,30167506944.0,244482048.0,3622611.0,1547398.0
12-04 09:39:27,33.650,14.927,50.820,0.086,0.0,0.518,0.0,4358144.0,0.0,45.0,2862510080.0,344756224.0,30165086208.0,246722560.0,5887255.0,1689990.0
12-04 09:39:28,32.398,16.327,50.425,0.085,0.0,0.765,0.0,4210688.0,0.0,33.0,2863738880.0,344563712.0,30168317952.0,242454528.0,3836511.0,1662884.0
12-04 09:39:29,32.491,15.505,51.568,0.0,0.0,0.436,0.0,2416640.0,0.0,34.0,2862796800.0,344363008.0,30170808320.0,241106944.0,5811231.0,1649379.0
12-04 09:39:30,32.423,15.242,51.366,0.176,0.0,0.793,0.0,4464640.0,0.0,47.0,2863968256.0,344195072.0,30174216192.0,236695552.0,5980460.0,1746997.0
12-04 09:39:31,31.976,15.771,51.560,0.0,0.0,0.693,0.0,2174976.0,0.0,22.0,2863239168.0,344014848.0,30176174080.0,235646976.0,3601547.0,1534159.0
12-04 09:39:32,31.854,18.886,48.651,0.0,0.0,0.609,0.0,4677632.0,0.0,75.0,2862264320.0,343801856.0,30173409280.0,239599616.0,5991831.0,1749676.0
12-04 09:39:33,31.775,20.779,46.926,0.0,0.0,0.519,0.0,2199552.0,0.0,22.0,2858795008.0,343613440.0,30173573120.0,243093504.0,3549086.0,1507262.0
12-04 09:39:34,30.473,20.315,48.336,0.0,0.0,0.876,0.0,2248704.0,0.0,24.0,2852347904.0,343412736.0,30173982720.0,249331712.0,5768425.0,1623996.0
12-04 09:39:35,30.393,21.135,47.424,0.175,0.0,0.873,0.0,4349952.0,0.0,40.0,2845609984.0,343224320.0,30177898496.0,252342272.0,5948244.0,1735605.0
12-04 09:39:36,32.873,19.845,46.506,0.086,0.0,0.690,0.0,2166784.0,0.0,21.0,2839171072.0,343195648.0,30193946624.0,242761728.0,3588141.0,1531033.0
12-04 09:39:37,32.930,19.188,46.845,0.0,0.0,1.037,4096.0,4440064.0,1.0,46.0,2830061568.0,343019520.0,30196363264.0,249630720.0,6110352.0,1811865.0
12-04 09:39:38,31.234,15.748,52.231,0.087,0.0,0.700,0.0,2199552.0,0.0,22.0,2827776000.0,343035904.0,30219608064.0,228655104.0,5124791.0,1552506.0
12-04 09:39:39,31.316,15.702,51.842,0.0,0.0,1.140,0.0,4456448.0,0.0,45.0,2826412032.0,342654976.0,30201520128.0,248487936.0,4462884.0,1747812.0
12-04 09:39:40,32.679,16.212,50.512,0.0,0.0,0.597,0.0,2236416.0,0.0,22.0,2826661888.0,342462464.0,30203097088.0,246853632.0,5618446.0,1552036.0
12-04 09:39:41,31.406,16.221,51.682,0.086,0.0,0.604,0.0,4382720.0,0.0,44.0,2827169792.0,342265856.0,30207283200.0,242356224.0,3970383.0,1735793.0
12-04 09:39:42,31.775,15.498,51.688,0.087,0.0,0.952,0.0,2236416.0,0.0,23.0,2827350016.0,342085632.0,30208045056.0,241594368.0,5623858.0,1557979.0
12-04 09:39:43,33.730,15.633,49.873,0.085,0.0,0.680,0.0,4374528.0,0.0,41.0,2826842112.0,341921792.0,30212018176.0,238292992.0,5991726.0,1747353.0
12-04 09:39:44,33.825,14.484,51.171,0.0,0.0,0.520,0.0,2228224.0,0.0,21.0,2825822208.0,341729280.0,30214533120.0,236990464.0,3616116.0,1553420.0
12-04 09:39:45,33.767,14.583,51.128,0.087,0.0,0.434,0.0,4382720.0,0.0,41.0,2826637312.0,341549056.0,30217756672.0,233132032.0,5948493.0,1727655.0
12-04 09:39:46,31.470,16.337,51.075,0.0,0.0,1.118,0.0,2228224.0,0.0,24.0,2822475776.0,341274624.0,30207598592.0,247726080.0,5824242.0,1666008.0
12-04 09:39:47,31.008,16.796,51.507,0.172,0.0,0.517,0.0,4427776.0,0.0,45.0,2823118848.0,341090304.0,30210924544.0,243941376.0,3775946.0,1632730.0
12-04 09:39:48,33.072,14.970,51.349,0.087,0.0,0.522,0.0,4214784.0,0.0,36.0,2823217152.0,340926464.0,30214447104.0,240484352.0,5856847.0,1684561.0
12-04 09:39:49,33.133,15.365,50.987,0.0,0.0,0.515,0.0,2400256.0,0.0,33.0,2823192576.0,340709376.0,30213140480.0,242032640.0,3718420.0,1602195.0
12-04 09:39:50,31.126,17.197,50.903,0.086,0.0,0.688,0.0,4345856.0,0.0,40.0,2823172096.0,340525056.0,30216916992.0,238460928.0,6001502.0,1750976.0
12-04 09:39:51,32.930,15.385,50.735,0.0,0.0,0.951,0.0,2260992.0,0.0,23.0,2823864320.0,340312064.0,30215561216.0,239337472.0,5556255.0,1523491.0
12-04 09:39:52,17.096,11.856,60.825,9.536,0.0,0.687,4096.0,212942848.0,1.0,401.0,2825629696.0,340119552.0,30205677568.0,247648256.0,3794017.0,1648600.0
12-04 09:39:53,13.882,9.254,65.039,10.883,0.0,0.943,8192.0,257003520.0,2.0,485.0,2824355840.0,340127744.0,30217338880.0,237252608.0,2086487.0,1514889.0
12-04 09:39:54,19.966,10.998,61.421,6.937,0.0,0.677,0.0,194621440.0,0.0,371.0,2824609792.0,339931136.0,30209138688.0,245395456.0,7128891.0,1549129.0
12-04 09:39:55,31.935,16.010,51.027,0.086,0.0,0.942,0.0,2220032.0,0.0,21.0,2824351744.0,339759104.0,30210285568.0,244678656.0,5739548.0,1596568.0
12-04 09:39:56,32.266,15.830,51.211,0.0,0.0,0.692,0.0,4378624.0,0.0,42.0,2824232960.0,339587072.0,30213640192.0,241614848.0,5805419.0,1652523.0
12-04 09:39:57,32.651,17.647,48.423,0.512,0.0,0.767,4096.0,31551488.0,1.0,86.0,2826018816.0,339173376.0,30210146304.0,243736576.0,3822591.0,1656897.0
12-04 09:39:58,38.685,16.055,43.553,0.769,0.0,0.939,8192.0,74240000.0,2.0,184.0,2826833920.0,338534400.0,30210441216.0,243265536.0,5857425.0,1676408.0
12-04 09:39:59,32.841,16.855,49.175,0.348,0.0,0.782,4096.0,27439104.0,1.0,97.0,2823823360.0,338436096.0,30121172992.0,335642624.0,5636731.0,1557360.0
12-04 09:40:00,31.223,16.305,51.344,0.173,0.0,0.954,0.0,4317184.0,0.0,40.0,2823917568.0,338489344.0,30146945024.0,309723136.0,3952965.0,1729964.0
12-04 09:40:01,31.948,15.844,51.688,0.0,0.0,0.519,0.0,2174976.0,0.0,19.0,2822230016.0,338493440.0,30170963968.0,287387648.0,5773653.0,1637291.0
12-04 09:40:02,32.064,17.259,49.746,0.085,0.0,0.846,0.0,4329472.0,0.0,40.0,2823102464.0,338505728.0,30196064256.0,261402624.0,4442643.0,1650689.0
12-04 09:40:03,31.976,16.378,51.040,0.0,0.0,0.607,0.0,4349952.0,0.0,41.0,2823229440.0,338534400.0,30221869056.0,235442176.0,5388131.0,1763743.0
12-04 09:40:04,33.333,15.498,50.303,0.087,0.0,0.779,0.0,2441216.0,0.0,50.0,2824384512.0,338374656.0,30223073280.0,233242624.0,5578079.0,1530357.0
12-04 09:40:05,32.272,15.749,51.205,0.0,0.0,0.775,0.0,4395008.0,0.0,43.0,2824445952.0,338210816.0,30227447808.0,228970496.0,3987904.0,1736622.0
12-04 09:40:06,32.007,16.003,51.298,0.087,0.0,0.606,0.0,2326528.0,0.0,28.0,2825838592.0,337883136.0,30206795776.0,248557568.0,5617765.0,1560664.0
12-04 09:40:07,32.373,17.203,49.576,0.085,0.0,0.763,0.0,4366336.0,0.0,43.0,2825216000.0,337735680.0,30210244608.0,245878784.0,5968314.0,1736369.0
12-04 09:40:08,31.900,16.595,50.989,0.086,0.0,0.430,122880.0,2244608.0,2.0,23.0,2825908224.0,337563648.0,30212145152.0,243458048.0,3586117.0,1540282.0
12-04 09:40:09,32.363,16.010,50.771,0.086,0.0,0.771,0.0,4415488.0,0.0,42.0,2826309632.0,337408000.0,30215593984.0,239763456.0,6038358.0,1773229.0
12-04 09:40:10,31.716,16.378,51.127,0.0,0.0,0.780,0.0,2199552.0,0.0,22.0,2824691712.0,337235968.0,30217216000.0,239931392.0,3593939.0,1535359.0
12-04 09:40:11,31.217,16.174,51.913,0.087,0.0,0.609,0.0,4399104.0,0.0,41.0,2825785344.0,337072128.0,30220652544.0,235565056.0,6014595.0,1762784.0
12-04 09:40:12,30.749,16.986,51.307,0.087,0.0,0.871,0.0,4149248.0,0.0,34.0,2826719232.0,336936960.0,30223601664.0,231817216.0,5745423.0,1619286.0
12-04 09:40:13,32.407,15.465,51.607,0.0,0.0,0.521,0.0,2473984.0,0.0,34.0,2826113024.0,336781312.0,30225825792.0,230354944.0,3778601.0,1631649.0
12-04 09:40:14,31.747,16.609,50.865,0.0,0.0,0.779,0.0,4448256.0,0.0,44.0,2827063296.0,336449536.0,30207008768.0,248553472.0,6045091.0,1777722.0
12-04 09:40:15,33.784,15.372,50.169,0.084,0.0,0.591,0.0,2220032.0,0.0,22.0,2826952704.0,336285696.0,30208892928.0,246943744.0,5600130.0,1542564.0
12-04 09:40:16,32.818,16.065,50.344,0.0,0.0,0.773,0.0,4403200.0,0.0,42.0,2827821056.0,336101376.0,30209589248.0,245563392.0,3979609.0,1742129.0
12-04 09:40:17,32.277,16.182,50.856,0.086,0.0,0.599,0.0,2224128.0,0.0,22.0,2826235904.0,335941632.0,30212222976.0,244674560.0,3543630.0,1508417.0
12-04 09:40:18,32.087,16.609,50.348,0.087,0.0,0.870,0.0,4399104.0,0.0,43.0,2826711040.0,335802368.0,30215671808.0,240889856.0,6000085.0,1758444.0
12-04 09:40:19,32.540,16.228,50.297,0.085,0.0,0.850,0.0,2224128.0,0.0,22.0,2825986048.0,335642624.0,30216871936.0,240574464.0,3621415.0,1541167.0
12-04 09:40:20,32.622,15.884,50.726,0.085,0.0,0.683,0.0,4374528.0,0.0,40.0,2827485184.0,335491072.0,30220541952.0,235556864.0,5957502.0,1735476.0
12-04 09:40:21,32.814,15.584,50.996,0.0,0.0,0.606,0.0,4337664.0,0.0,40.0,2827161600.0,335331328.0,30218027008.0,238555136.0,5804899.0,1632168.0
12-04 09:40:22,31.830,16.936,50.128,0.0,0.0,1.106,0.0,2314240.0,0.0,25.0,2827595776.0,335187968.0,30219468800.0,236822528.0,5766926.0,1639110.0
12-04 09:40:23,30.868,16.509,51.333,0.086,0.0,1.204,0.0,4349952.0,0.0,41.0,2825871360.0,335032320.0,30223904768.0,234266624.0,6024292.0,1774679.0
12-04 09:40:24,24.317,13.737,55.290,5.887,0.0,0.768,8192.0,142266368.0,2.0,273.0,2827759616.0,334884864.0,30217031680.0,239398912.0,3619331.0,1553252.0
12-04 09:40:25,13.955,9.418,63.099,12.757,0.0,0.771,8192.0,255856640.0,2.0,473.0,2828718080.0,334815232.0,30218387456.0,237154304.0,2083268.0,1509339.0
12-04 09:40:26,14.894,10.128,64.426,10.213,0.0,0.340,4096.0,259031040.0,1.0,474.0,2827251712.0,334733312.0,30218063872.0,239026176.0,1532807.0,1504369.0
12-04 09:40:27,32.391,14.396,51.757,0.428,0.0,1.028,0.0,19836928.0,0.0,69.0,2827751424.0,334589952.0,30220619776.0,236113920.0,11329186.0,1645844.0
12-04 09:40:28,32.219,17.395,49.529,0.0,0.0,0.857,0.0,2183168.0,0.0,23.0,2827931648.0,334434304.0,30221889536.0,234819584.0,5831324.0,1659012.0
12-04 09:40:29,31.961,15.149,52.189,0.0,0.0,0.701,73728.0,4460544.0,8.0,45.0,2828013568.0,334295040.0,30225719296.0,231047168.0,3734934.0,1608248.0
12-04 09:40:30,30.374,16.797,52.045,0.087,0.0,0.696,0.0,4456448.0,0.0,47.0,2828226560.0,333979648.0,30207619072.0,249249792.0,6059947.0,1781827.0
12-04 09:40:31,33.103,15.948,50.345,0.0,0.0,0.603,4096.0,2207744.0,1.0,24.0,2829910016.0,333828096.0,30208651264.0,246685696.0,5560580.0,1536648.0
12-04 09:40:32,30.862,16.724,51.552,0.172,0.0,0.690,0.0,4431872.0,0.0,43.0,2829852672.0,333656064.0,30209064960.0,246501376.0,3986897.0,1741691.0
12-04 09:40:33,34.738,15.993,48.753,0.172,0.0,0.344,0.0,24227840.0,0.0,71.0,2830487552.0,333426688.0,30212788224.0,242372608.0,5614721.0,1546333.0
12-04 09:40:34,35.684,17.672,45.370,0.680,0.0,0.595,4096.0,54972416.0,1.0,153.0,2831609856.0,333037568.0,30151229440.0,303198208.0,6044729.0,1770488.0
12-04 09:40:35,32.035,15.671,51.515,0.0,0.0,0.779,0.0,2162688.0,0.0,19.0,2831077376.0,333045760.0,30174494720.0,280457216.0,3565701.0,1519250.0
12-04 09:40:36,32.483,16.156,50.680,0.0,0.0,0.680,0.0,4517888.0,0.0,64.0,2830749696.0,333086720.0,30200344576.0,254894080.0,5950080.0,1711275.0
12-04 09:40:37,34.130,15.188,49.744,0.171,0.0,0.768,0.0,2162688.0,0.0,21.0,2830598144.0,333111296.0,30223921152.0,231444480.0,3585078.0,1535815.0
12-04 09:40:38,33.045,14.965,50.865,0.0,0.0,1.125,0.0,4452352.0,0.0,45.0,2831454208.0,332804096.0,30205571072.0,249245696.0,6025612.0,1776528.0
12-04 09:40:39,31.882,16.463,51.132,0.087,0.0,0.436,0.0,2240512.0,0.0,22.0,2831564800.0,332648448.0,30207696896.0,247164928.0,5725293.0,1609688.0
12-04 09:40:40,32.465,15.625,51.128,0.0,0.0,0.781,0.0,4354048.0,0.0,42.0,2832482304.0,332509184.0,30211088384.0,242995200.0,3874840.0,1688706.0
12-04 09:40:41,32.320,15.378,51.520,0.087,0.0,0.695,0.0,4440064.0,0.0,42.0,2830876672.0,332353536.0,30214922240.0,240922624.0,5828687.0,1661087.0
12-04 09:40:42,32.609,15.565,50.957,0.261,0.0,0.609,0.0,2240512.0,0.0,32.0,2831405056.0,332201984.0,30216327168.0,239140864.0,5753584.0,1623231.0
12-04 09:40:43,32.423,15.785,51.109,0.0,0.0,0.683,0.0,4399104.0,0.0,41.0,2832220160.0,332058624.0,30219489280.0,235307008.0,3952177.0,1720026.0
12-04 09:40:44,31.965,15.109,51.878,0.0,0.0,1.048,0.0,2203648.0,0.0,23.0,2832080896.0,331919360.0,30220849152.0,234225664.0,5605945.0,1552570.0
12-04 09:40:45,30.551,16.781,51.291,0.172,0.0,1.205,0.0,7925760.0,0.0,55.0,2833809408.0,331632640.0,30201765888.0,251867136.0,3996266.0,1750618.0
12-04 09:40:46,37.436,16.469,44.822,0.679,0.0,0.594,4096.0,61636608.0,1.0,144.0,2832613376.0,331235328.0,30221246464.0,233979904.0,5614568.0,1550060.0
12-04 09:40:47,36.402,17.391,44.587,0.767,0.0,0.853,0.0,69361664.0,0.0,203.0,2832076800.0,330809344.0,30113071104.0,343117824.0,5975018.0,1711044.0
12-04 09:40:48,32.152,16.249,50.735,0.086,0.0,0.778,0.0,2174976.0,0.0,22.0,2830573568.0,330821632.0,30136647680.0,321032192.0,3693174.0,1620460.0
12-04 09:40:49,32.035,15.498,51.342,0.087,0.0,1.039,0.0,4329472.0,0.0,38.0,2830102528.0,330862592.0,30162223104.0,295886848.0,5982540.0,1746388.0
12-04 09:40:50,32.035,15.931,51.429,0.0,0.0,0.606,0.0,2179072.0,0.0,19.0,2830929920.0,330878976.0,30186086400.0,271179776.0,5547749.0,1510468.0
12-04 09:40:51,31.443,16.495,51.203,0.0,0.0,0.859,0.0,4341760.0,0.0,41.0,2830467072.0,330883072.0,30211862528.0,245862400.0,3998650.0,1748467.0
12-04 09:40:52,32.003,15.611,51.344,0.087,0.0,0.954,0.0,2244608.0,0.0,24.0,2832384000.0,330735616.0,30213427200.0,242528256.0,5645050.0,1568105.0
12-04 09:40:53,32.679,16.297,50.171,0.085,0.0,0.768,0.0,4358144.0,0.0,41.0,2831990784.0,330579968.0,30216736768.0,239767552.0,3891794.0,1691552.0
12-04 09:40:54,31.993,15.647,51.486,0.0,0.0,0.874,4096.0,2252800.0,1.0,25.0,2832187392.0,330432512.0,30218407936.0,238047232.0,5684355.0,1591034.0
12-04 09:40:55,32.530,14.974,51.635,0.0,0.0,0.861,0.0,4358144.0,0.0,40.0,2832625664.0,330289152.0,30222020608.0,234139648.0,5927988.0,1707367.0
12-04 09:40:56,32.723,15.358,50.436,0.873,0.0,0.611,0.0,58257408.0,0.0,125.0,2836086784.0,330153984.0,30223327232.0,229507072.0,3737937.0,1615758.0
12-04 09:40:57,14.492,9.915,63.559,11.186,0.0,0.847,8192.0,259002368.0,2.0,483.0,2837516288.0,329998336.0,30211452928.0,240107520.0,4222820.0,1582392.0
12-04 09:40:58,13.761,9.487,63.761,12.222,0.0,0.769,16384.0,255909888.0,4.0,478.0,2839412736.0,329854976.0,30201896960.0,247910400.0,1552802.0,1520222.0
12-04 09:40:59,26.091,14.029,56.459,2.652,0.0,0.770,0.0,100814848.0,0.0,196.0,2845081600.0,329707520.0,30199656448.0,244629504.0,9177293.0,1580993.0
12-04 09:41:00,31.877,16.195,51.243,0.086,0.0,0.600,0.0,4403200.0,0.0,44.0,2844811264.0,329555968.0,30203138048.0,241569792.0,5830410.0,1648282.0
12-04 09:41:01,32.754,14.857,51.694,0.087,0.0,0.608,0.0,4362240.0,0.0,41.0,2844610560.0,329412608.0,30206488576.0,238563328.0,3998440.0,1757237.0
12-04 09:41:02,32.760,15.649,50.903,0.0,0.0,0.688,0.0,2228224.0,0.0,24.0,2845343744.0,329236480.0,30201966592.0,242528256.0,5558644.0,1518424.0
12-04 09:41:03,31.588,16.056,51.745,0.0,0.0,0.611,0.0,4423680.0,0.0,42.0,2849873920.0,329097216.0,30204940288.0,235163648.0,6035289.0,1774972.0
12-04 09:41:04,32.498,15.212,51.513,0.0,0.0,0.778,0.0,2224128.0,0.0,23.0,2848210944.0,328941568.0,30206951424.0,234971136.0,3602108.0,1543046.0
12-04 09:41:05,31.667,15.088,52.018,0.175,0.0,1.053,0.0,4427776.0,0.0,42.0,2852356096.0,328753152.0,30203981824.0,233984000.0,6000361.0,1756933.0
12-04 09:41:06,32.255,14.860,52.185,0.087,0.0,0.612,0.0,2248704.0,0.0,25.0,2846273536.0,328572928.0,30199279616.0,244948992.0,3570328.0,1504432.0
12-04 09:41:07,31.620,16.376,51.132,0.087,0.0,0.784,0.0,4415488.0,0.0,41.0,2850652160.0,328445952.0,30202822656.0,237154304.0,5983567.0,1759816.0
12-04 09:41:08,32.236,16.540,50.464,0.0,0.0,0.759,0.0,2215936.0,0.0,23.0,2850537472.0,328294400.0,30203817984.0,236425216.0,5664084.0,1595076.0
12-04 09:41:09,31.768,17.165,50.470,0.0,0.0,0.598,0.0,4648960.0,0.0,70.0,2850816000.0,328163328.0,30207029248.0,233066496.0,3979973.0,1742438.0
12-04 09:41:10,31.937,15.794,51.745,0.0,0.0,0.524,0.0,2244608.0,0.0,23.0,2850287616.0,328015872.0,30207815680.0,232955904.0,5612171.0,1544455.0
12-04 09:41:11,31.271,17.182,50.773,0.0,0.0,0.773,4096.0,4464640.0,1.0,45.0,2852773888.0,327712768.0,30189613056.0,248975360.0,6003935.0,1757428.0
12-04 09:41:12,32.171,16.042,51.177,0.174,0.0,0.436,0.0,2244608.0,0.0,24.0,2852151296.0,327565312.0,30191419392.0,247939072.0,3722821.0,1600688.0
12-04 09:41:13,31.634,16.162,51.253,0.086,0.0,0.864,0.0,4411392.0,0.0,42.0,2851377152.0,327434240.0,30195404800.0,244858880.0,5845027.0,1675433.0
12-04 09:41:14,32.041,16.451,50.560,0.0,0.0,0.947,0.0,4411392.0,0.0,41.0,2852376576.0,327299072.0,30198095872.0,241303552.0,5668592.0,1734897.0
12-04 09:41:15,33.101,13.850,52.265,0.087,0.0,0.697,0.0,2248704.0,0.0,23.0,2851205120.0,327159808.0,30199697408.0,241012736.0,3879188.0,1519439.0
12-04 09:41:16,32.929,15.685,50.520,0.0,0.0,0.867,0.0,4444160.0,0.0,44.0,2852470784.0,326963200.0,30193733632.0,245907456.0,6039783.0,1774141.0
12-04 09:41:17,32.818,15.292,51.289,0.086,0.0,0.515,0.0,2183168.0,0.0,22.0,2850996224.0,326950912.0,30211133440.0,229994496.0,3573835.0,1529985.0
12-04 09:41:18,32.285,17.162,49.703,0.085,0.0,0.765,0.0,4452352.0,0.0,46.0,2851897344.0,326672384.0,30192197632.0,248307712.0,5985510.0,1747223.0
12-04 09:41:19,31.959,14.863,52.749,0.0,0.0,0.430,0.0,4444160.0,0.0,45.0,2852327424.0,326533120.0,30196084736.0,244129792.0,5478430.0,1263046.0
12-04 09:41:20,33.842,11.790,54.198,0.170,0.0,0.0,0.0,6500352.0,0.0,59.0,2852487168.0,326402048.0,30200356864.0,239828992.0,440763.0,233754.0
12-04 09:41:21,30.963,12.923,55.941,0.173,0.0,0.0,0.0,6569984.0,0.0,62.0,2853576704.0,326291456.0,30204141568.0,235065344.0,495523.0,236010.0
12-04 09:41:22,31.597,13.151,55.081,0.171,0.0,0.0,0.0,6545408.0,0.0,62.0,2853167104.0,326148096.0,30209933312.0,229826560.0,444452.0,238358.0
12-04 09:41:23,32.526,11.332,55.969,0.173,0.0,0.0,0.0,6606848.0,0.0,66.0,2854555648.0,325853184.0,30191702016.0,246964224.0,442932.0,235980.0
12-04 09:41:24,32.990,11.856,55.069,0.0,0.0,0.086,0.0,6561792.0,0.0,62.0,2853871616.0,325718016.0,30197235712.0,242249728.0,443268.0,236801.0
12-04 09:41:25,33.333,11.929,54.569,0.169,0.0,0.0,0.0,6537216.0,0.0,59.0,2854166528.0,325578752.0,30201176064.0,238153728.0,442669.0,235457.0
12-04 09:41:26,30.522,11.739,57.652,0.087,0.0,0.0,0.0,6578176.0,0.0,65.0,2853916672.0,325439488.0,30205423616.0,234295296.0,444215.0,238407.0
12-04 09:41:27,35.269,12.218,51.733,0.780,0.0,0.0,4096.0,52838400.0,1.0,159.0,2855866368.0,324952064.0,30191980544.0,246276096.0,442826.0,235841.0
12-04 09:41:28,6.717,1.931,89.673,1.679,0.0,0.0,4096.0,87293952.0,1.0,236.0,2858569728.0,324599808.0,30082232320.0,353673216.0,156370.0,86030.0
12-04 09:41:29,0.168,0.419,92.372,7.041,0.0,0.0,8192.0,234991616.0,2.0,443.0,2858426368.0,324616192.0,30082215936.0,353816576.0,3569.0,3578.0
12-04 09:41:30,0.084,0.503,91.527,7.886,0.0,0.0,8192.0,257949696.0,2.0,466.0,2858393600.0,324624384.0,30082232320.0,353824768.0,4199.0,4547.0
12-04 09:41:31,0.168,0.251,98.576,1.005,0.0,0.0,0.0,120049664.0,0.0,204.0,2858389504.0,324624384.0,30082236416.0,353824768.0,2662.0,3113.0
12-04 09:41:32,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2858385408.0,324624384.0,30082240512.0,353824768.0,2740.0,3399.0
12-04 09:41:33,0.0,0.335,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2858393600.0,324624384.0,30082240512.0,353816576.0,21603.0,23729.0
12-04 09:41:34,19.765,12.228,67.504,0.0,0.0,0.503,0.0,69632.0,0.0,3.0,2853363712.0,324624384.0,30095523840.0,345563136.0,3416738.0,1462655.0
12-04 09:41:35,29.683,15.654,53.892,0.086,0.0,0.684,0.0,2191360.0,0.0,22.0,2854162432.0,324644864.0,30117814272.0,322453504.0,3692730.0,1642743.0
12-04 09:41:36,32.409,16.291,50.260,0.087,0.0,0.953,0.0,4317184.0,0.0,39.0,2854182912.0,324657152.0,30143303680.0,296931328.0,6251942.0,1923996.0
12-04 09:41:37,32.353,16.003,51.211,0.0,0.0,0.433,0.0,2154496.0,0.0,19.0,2854567936.0,324673536.0,30167326720.0,272506880.0,5702629.0,1643875.0
12-04 09:41:38,33.532,16.126,49.488,0.085,0.0,0.768,0.0,4349952.0,0.0,42.0,2854088704.0,324714496.0,30192971776.0,247300096.0,6236944.0,1947447.0
12-04 09:41:39,32.021,16.866,50.514,0.0,0.0,0.599,0.0,2289664.0,0.0,24.0,2854645760.0,324562944.0,30194597888.0,245268480.0,3593753.0,1576328.0
12-04 09:41:40,34.345,17.086,47.528,0.520,0.0,0.520,0.0,41480192.0,0.0,114.0,2851934208.0,324276224.0,30202793984.0,240070656.0,5843080.0,1719172.0
12-04 09:41:41,33.132,17.170,48.404,0.431,0.0,0.863,4096.0,40284160.0,1.0,145.0,2852175872.0,324026368.0,30143000576.0,299872256.0,5747198.0,1872664.0
12-04 09:41:42,32.588,15.735,50.645,0.0,0.0,1.032,0.0,2154496.0,0.0,19.0,2851045376.0,324055040.0,30166753280.0,277221376.0,4249956.0,1640536.0
12-04 09:41:43,32.087,15.913,51.391,0.087,0.0,0.522,0.0,4333568.0,0.0,39.0,2849574912.0,324067328.0,30192119808.0,253313024.0,6036346.0,1915006.0
12-04 09:41:44,32.386,16.279,50.646,0.0,0.0,0.689,0.0,2154496.0,0.0,19.0,2850844672.0,324079616.0,30215348224.0,228802560.0,5731042.0,1662111.0
12-04 09:41:45,32.376,15.405,51.262,0.087,0.0,0.870,0.0,2330624.0,0.0,28.0,2851131392.0,323776512.0,30196776960.0,247390208.0,5814969.0,1700706.0
12-04 09:41:46,32.414,15.862,50.862,0.086,0.0,0.776,0.0,4444160.0,0.0,41.0,2852188160.0,323637248.0,30198640640.0,244609024.0,4015489.0,1799210.0
12-04 09:41:47,31.893,16.076,51.167,0.086,0.0,0.778,0.0,2228224.0,0.0,26.0,2852106240.0,323502080.0,30200094720.0,243372032.0,5746502.0,1674773.0
12-04 09:41:48,32.275,17.082,49.442,0.086,0.0,1.116,0.0,4427776.0,0.0,41.0,2852081664.0,323391488.0,30203527168.0,240074752.0,6206842.0,1916769.0
12-04 09:41:49,32.177,15.525,51.691,0.0,0.0,0.607,0.0,2199552.0,0.0,23.0,2852118528.0,323268608.0,30205681664.0,238006272.0,5746800.0,1670181.0
12-04 09:41:50,31.443,16.667,51.203,0.0,0.0,0.687,0.0,4431872.0,0.0,41.0,2852929536.0,323137536.0,30208253952.0,234754048.0,4089190.0,1847563.0
12-04 09:41:51,30.843,16.681,51.955,0.0,0.0,0.521,0.0,2195456.0,0.0,22.0,2852380672.0,322985984.0,30209622016.0,234086400.0,5749041.0,1671331.0
12-04 09:41:52,32.650,16.154,50.256,0.085,0.0,0.855,0.0,2310144.0,0.0,28.0,2851274752.0,322842624.0,30211342336.0,233615360.0,5823188.0,1715064.0
12-04 09:41:53,32.393,16.496,50.256,0.171,0.0,0.684,0.0,4354048.0,0.0,42.0,2852093952.0,322703360.0,30214975488.0,229302272.0,6076692.0,1845379.0
12-04 09:41:54,33.247,14.901,51.249,0.0,0.0,0.603,0.0,2269184.0,0.0,22.0,2851655680.0,322551808.0,30216024064.0,228843520.0,3652673.0,1616882.0
12-04 09:41:55,32.814,15.931,50.476,0.0,0.0,0.779,0.0,4468736.0,0.0,47.0,2851831808.0,322277376.0,30196879360.0,248086528.0,6214304.0,1911961.0
12-04 09:41:56,31.745,16.936,50.553,0.0,0.0,0.766,0.0,2232320.0,0.0,22.0,2853126144.0,322125824.0,30198497280.0,245325824.0,5736056.0,1663322.0
12-04 09:41:57,32.097,15.789,50.820,0.086,0.0,1.208,0.0,4243456.0,0.0,37.0,2853117952.0,321978368.0,30200451072.0,243527680.0,6058541.0,1844268.0
12-04 09:41:58,31.697,16.624,50.646,0.086,0.0,0.947,0.0,2387968.0,0.0,32.0,2851500032.0,321843200.0,30203592704.0,242139136.0,3816503.0,1692349.0
12-04 09:41:59,32.285,16.992,49.873,0.0,0.0,0.850,0.0,2240512.0,0.0,22.0,2851577856.0,321703936.0,30204862464.0,240930816.0,5818811.0,1719303.0
12-04 09:42:00,32.322,15.771,51.300,0.087,0.0,0.520,0.0,4378624.0,0.0,41.0,2849976320.0,321572864.0,30208126976.0,239398912.0,6126358.0,1875634.0
12-04 09:42:01,33.449,15.385,50.562,0.0,0.0,0.605,0.0,2256896.0,0.0,22.0,2851889152.0,321425408.0,30209847296.0,235913216.0,5651591.0,1619961.0
12-04 09:42:02,32.247,16.552,50.257,0.086,0.0,0.858,0.0,4419584.0,0.0,45.0,2851856384.0,321302528.0,30212861952.0,233054208.0,4217445.0,1915676.0
12-04 09:42:03,33.419,14.777,50.773,0.086,0.0,0.945,0.0,2236416.0,0.0,21.0,2851901440.0,321146880.0,30214529024.0,231497728.0,5709643.0,1657607.0
12-04 09:42:04,32.907,15.686,50.043,0.085,0.0,1.279,0.0,4464640.0,0.0,46.0,2853445632.0,320860160.0,30195740672.0,249028608.0,6162121.0,1892489.0
12-04 09:42:05,31.955,16.021,51.077,0.086,0.0,0.861,0.0,2220032.0,0.0,22.0,2852216832.0,320704512.0,30197190656.0,248963072.0,5765594.0,1674228.0
12-04 09:42:06,21.207,12.586,57.241,8.276,0.0,0.690,4096.0,209203200.0,1.0,394.0,2852417536.0,320708608.0,30211956736.0,233992192.0,3837978.0,1729288.0
12-04 09:42:07,15.443,10.970,61.350,11.139,0.0,1.097,12288.0,254808064.0,3.0,471.0,2852294656.0,320565248.0,30201446400.0,244768768.0,1647218.0,1618852.0
12-04 09:42:08,14.774,10.589,63.621,10.248,0.0,0.769,8192.0,254033920.0,2.0,473.0,2850942976.0,320581632.0,30216757248.0,230793216.0,2346984.0,1648038.0
12-04 09:42:09,33.506,15.504,50.301,0.086,0.0,0.603,0.0,2338816.0,0.0,28.0,2850910208.0,320438272.0,30218461184.0,229265408.0,3930849.0,1671373.0
12-04 09:42:10,31.861,16.104,50.736,0.087,0.0,1.212,0.0,2265088.0,0.0,26.0,2851840000.0,320237568.0,30214795264.0,232202240.0,7897376.0,1754981.0
12-04 09:42:11,32.964,16.610,49.830,0.085,0.0,0.511,0.0,4423680.0,0.0,42.0,2851946496.0,320012288.0,30200811520.0,246304768.0,6854649.0,1809397.0
12-04 09:42:12,33.910,14.706,50.433,0.087,0.0,0.865,0.0,2256896.0,0.0,23.0,2851074048.0,319860736.0,30202331136.0,245809152.0,6839276.0,1603929.0
12-04 09:42:13,32.699,15.484,51.125,0.0,0.0,0.692,0.0,4554752.0,0.0,67.0,2851930112.0,319729664.0,30205476864.0,241938432.0,8304390.0,1970316.0
12-04 09:42:14,32.444,16.265,50.602,0.0,0.0,0.688,0.0,2256896.0,0.0,23.0,2851160064.0,319590400.0,30207090688.0,241233920.0,5676978.0,1609959.0
12-04 09:42:15,32.756,15.598,50.607,0.087,0.0,0.953,0.0,4345856.0,0.0,40.0,2851491840.0,319475712.0,30210375680.0,237731840.0,6206546.0,1924706.0
12-04 09:42:16,32.590,15.780,50.429,0.172,0.0,1.029,0.0,3235840.0,0.0,43.0,2852253696.0,319348736.0,30212247552.0,235225088.0,5922247.0,1763133.0
12-04 09:42:17,31.935,16.438,50.856,0.0,0.0,0.771,0.0,2195456.0,0.0,21.0,2850942976.0,319221760.0,30214029312.0,234881024.0,3685845.0,1638254.0
12-04 09:42:18,32.414,15.776,50.948,0.0,0.0,0.862,0.0,4325376.0,0.0,39.0,2849816576.0,319082496.0,30216937472.0,233238528.0,5910791.0,1757881.0
12-04 09:42:19,33.023,16.173,49.788,0.0,0.0,1.016,0.0,2338816.0,0.0,28.0,2852175872.0,318926848.0,30218371072.0,229601280.0,5945337.0,1771715.0
12-04 09:42:20,32.664,15.022,51.528,0.0,0.0,0.786,0.0,2252800.0,0.0,25.0,2851250176.0,318775296.0,30219468800.0,229580800.0,5757858.0,1680815.0
12-04 09:42:21,31.760,17.082,50.129,0.086,0.0,0.944,0.0,4456448.0,0.0,45.0,2852343808.0,318472192.0,30200410112.0,247848960.0,4166828.0,1887559.0
12-04 09:42:22,33.046,15.663,50.602,0.086,0.0,0.602,0.0,2211840.0,0.0,25.0,2852556800.0,318320640.0,30202200064.0,245997568.0,5605007.0,1573550.0
12-04 09:42:23,31.688,16.277,51.169,0.0,0.0,0.866,0.0,4415488.0,0.0,43.0,2851217408.0,318177280.0,30205759488.0,243920896.0,6263569.0,1959985.0
12-04 09:42:24,32.741,17.174,49.323,0.169,0.0,0.592,0.0,10014720.0,0.0,41.0,2852933632.0,318025728.0,30209818624.0,238297088.0,3718341.0,1650507.0
12-04 09:42:25,37.896,16.938,43.285,0.855,0.0,1.027,4096.0,76079104.0,1.0,173.0,2851487744.0,317489152.0,30213824512.0,236273664.0,5689946.0,1629406.0
12-04 09:42:26,35.721,16.419,46.376,0.699,0.0,0.786,4096.0,57536512.0,1.0,178.0,2850033664.0,317194240.0,30097375232.0,354471936.0,6273774.0,1927219.0
12-04 09:42:27,32.383,15.976,50.864,0.173,0.0,0.604,0.0,2187264.0,0.0,22.0,2848546816.0,317235200.0,30121664512.0,331628544.0,5749136.0,1694309.0
12-04 09:42:28,33.650,15.789,49.871,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,2850836480.0,317239296.0,30145110016.0,305889280.0,5197997.0,1761853.0
12-04 09:42:29,31.693,16.753,50.604,0.086,0.0,0.864,0.0,4329472.0,0.0,38.0,2850295808.0,317251584.0,30170734592.0,280793088.0,4700111.0,1792035.0
12-04 09:42:30,32.506,15.654,50.642,0.0,0.0,1.198,0.0,2195456.0,0.0,22.0,2850885632.0,317263872.0,30194159616.0,256765952.0,5724496.0,1647756.0
12-04 09:42:31,31.438,16.451,50.991,0.086,0.0,1.034,0.0,4317184.0,0.0,40.0,2852073472.0,317284352.0,30219567104.0,230150144.0,6145949.0,1900091.0
12-04 09:42:32,32.961,15.365,50.644,0.0,0.0,1.030,0.0,2301952.0,0.0,28.0,2853429248.0,316989440.0,30199111680.0,249544704.0,4667791.0,1666975.0
12-04 09:42:33,32.790,15.708,50.472,0.086,0.0,0.944,0.0,4415488.0,0.0,43.0,2853896192.0,316874752.0,30202146816.0,246157312.0,5231843.0,1879255.0
12-04 09:42:34,32.959,14.840,51.079,0.086,0.0,1.035,0.0,2215936.0,0.0,22.0,2853122048.0,316727296.0,30203441152.0,245784576.0,5732011.0,1656684.0
12-04 09:42:35,31.861,16.277,50.736,0.0,0.0,1.126,0.0,2244608.0,0.0,22.0,2853277696.0,316575744.0,30204682240.0,244539392.0,5911071.0,1757847.0
12-04 09:42:36,32.105,15.263,51.667,0.088,0.0,0.877,32768.0,4411392.0,3.0,42.0,2853941248.0,316432384.0,30208106496.0,240594944.0,5991910.0,1807254.0
12-04 09:42:37,31.489,17.106,50.809,0.0,0.0,0.596,0.0,2191360.0,0.0,21.0,2852790272.0,316289024.0,30209228800.0,240766976.0,3678690.0,1628923.0
12-04 09:42:38,29.791,15.418,51.307,2.352,0.0,1.132,4096.0,73072640.0,1.0,154.0,2853330944.0,316149760.0,30209114112.0,240480256.0,6163985.0,1907906.0
12-04 09:42:39,15.870,9.386,61.519,12.201,0.0,1.024,8192.0,253919232.0,2.0,478.0,2856415232.0,316108800.0,30210306048.0,236244992.0,4331596.0,1617977.0
12-04 09:42:40,15.199,9.585,62.263,12.003,0.0,0.950,8192.0,257085440.0,2.0,486.0,2855940096.0,316026880.0,30210699264.0,236408832.0,1678258.0,1648387.0
12-04 09:42:41,26.473,13.407,56.191,2.904,0.0,1.025,0.0,95154176.0,0.0,185.0,2855854080.0,315887616.0,30209155072.0,238178304.0,9547394.0,1637097.0
12-04 09:42:42,33.333,15.424,49.957,0.0,0.0,1.285,0.0,4349952.0,0.0,40.0,2856267776.0,315752448.0,30212546560.0,234508288.0,5604931.0,1843382.0
12-04 09:42:43,31.983,16.724,50.172,0.086,0.0,1.034,0.0,2265088.0,0.0,23.0,2856460288.0,315609088.0,30214017024.0,232988672.0,5697316.0,1649268.0
12-04 09:42:44,31.126,16.853,51.075,0.086,0.0,0.860,0.0,4349952.0,0.0,41.0,2856345600.0,315498496.0,30216454144.0,230776832.0,4298503.0,1909884.0
12-04 09:42:45,33.162,15.641,50.256,0.171,0.0,0.769,0.0,2318336.0,0.0,28.0,2856845312.0,315211776.0,30197190656.0,249827328.0,5508393.0,1583836.0
12-04 09:42:46,32.996,16.203,49.789,0.0,0.0,1.013,0.0,4448256.0,0.0,57.0,2852970496.0,315187200.0,30215610368.0,235307008.0,6156321.0,1898585.0
12-04 09:42:47,32.940,16.175,49.958,0.0,0.0,0.927,0.0,2342912.0,0.0,27.0,2855485440.0,315052032.0,30216851456.0,231686144.0,3889348.0,1734774.0
12-04 09:42:48,37.229,14.978,46.494,0.433,0.0,0.866,4096.0,40288256.0,1.0,109.0,2857857024.0,314658816.0,30200279040.0,246280192.0,5687155.0,1647480.0
12-04 09:42:49,33.737,16.003,49.135,0.260,0.0,0.865,4096.0,20774912.0,1.0,81.0,2856361984.0,314560512.0,30168936448.0,279216128.0,6173655.0,1868815.0
12-04 09:42:50,31.868,16.822,50.296,0.0,0.0,1.014,0.0,2162688.0,0.0,20.0,2855997440.0,314568704.0,30192283648.0,256225280.0,5733350.0,1684416.0
12-04 09:42:51,32.707,16.140,49.957,0.085,0.0,1.110,0.0,4349952.0,0.0,42.0,2856509440.0,314621952.0,30217781248.0,230162432.0,6217561.0,1924087.0
12-04 09:42:52,32.620,16.524,50.0,0.086,0.0,0.771,0.0,2236416.0,0.0,23.0,2855849984.0,314486784.0,30219550720.0,229187584.0,3656717.0,1622246.0
12-04 09:42:53,32.090,16.045,51.084,0.0,0.0,0.781,0.0,2228224.0,0.0,24.0,2855743488.0,314343424.0,30220165120.0,228823040.0,5893879.0,1739229.0
12-04 09:42:54,32.877,16.096,50.257,0.0,0.0,0.771,0.0,4431872.0,0.0,41.0,2857500672.0,314068992.0,30201569280.0,245936128.0,6018074.0,1813989.0
12-04 09:42:55,31.873,17.268,50.0,0.086,0.0,0.773,0.0,2240512.0,0.0,22.0,2857578496.0,313921536.0,30203129856.0,244445184.0,5777133.0,1685128.0
12-04 09:42:56,36.575,16.179,45.611,0.602,0.0,1.033,4096.0,54890496.0,1.0,147.0,2855837696.0,313544704.0,30202855424.0,246837248.0,4047430.0,1820276.0
12-04 09:42:57,34.651,17.157,47.098,0.336,0.0,0.757,0.0,29126656.0,0.0,95.0,2855092224.0,313409536.0,30148628480.0,301944832.0,5668267.0,1625927.0
12-04 09:42:58,32.225,15.857,50.554,0.171,0.0,1.194,4096.0,4190208.0,1.0,33.0,2855084032.0,313425920.0,30174076928.0,276488192.0,6088783.0,1851809.0
12-04 09:42:59,33.558,16.064,49.369,0.0,0.0,1.009,0.0,2273280.0,0.0,25.0,2855530496.0,313434112.0,30197329920.0,252780544.0,4436541.0,1754783.0
12-04 09:43:00,33.786,15.280,49.745,0.0,0.0,1.188,0.0,2154496.0,0.0,19.0,2855309312.0,313442304.0,30221479936.0,228843520.0,5209468.0,1660546.0
12-04 09:43:01,32.035,16.364,50.909,0.0,0.0,0.693,0.0,4452352.0,0.0,46.0,2856439808.0,313180160.0,30201782272.0,247672832.0,6158118.0,1878912.0
12-04 09:43:02,32.322,15.338,51.213,0.173,0.0,0.953,0.0,2277376.0,0.0,26.0,2856095744.0,313069568.0,30204207104.0,245702656.0,5669440.0,1624671.0
12-04 09:43:03,32.970,17.282,48.909,0.0,0.0,0.839,0.0,4378624.0,0.0,41.0,2857005056.0,312946688.0,30206849024.0,242274304.0,6219662.0,1918819.0
12-04 09:43:04,31.939,16.567,50.384,0.085,0.0,1.025,0.0,2236416.0,0.0,24.0,2855940096.0,312799232.0,30208180224.0,242155520.0,3702313.0,1640918.0
12-04 09:43:05,33.646,15.247,50.426,0.085,0.0,0.596,0.0,2228224.0,0.0,22.0,2856562688.0,312668160.0,30209691648.0,240152576.0,5853892.0,1727834.0
12-04 09:43:06,32.124,16.149,50.864,0.0,0.0,0.864,0.0,4374528.0,0.0,42.0,2857193472.0,312561664.0,30212714496.0,236605440.0,5988875.0,1790891.0
12-04 09:43:07,32.322,15.511,51.127,0.0,0.0,1.040,0.0,2236416.0,0.0,26.0,2856554496.0,312422400.0,30214377472.0,235720704.0,5752574.0,1672366.0
12-04 09:43:08,31.724,16.638,50.517,0.086,0.0,1.034,0.0,4395008.0,0.0,43.0,2856943616.0,312303616.0,30217060352.0,232767488.0,4243581.0,1940795.0
12-04 09:43:09,32.766,16.255,50.128,0.085,0.0,0.766,0.0,2232320.0,0.0,22.0,2857476096.0,312160256.0,30218661888.0,230776832.0,5691794.0,1631825.0
12-04 09:43:10,33.617,15.660,49.617,0.0,0.0,1.106,0.0,4390912.0,0.0,42.0,2856783872.0,312020992.0,30221942784.0,228327424.0,6189116.0,1905377.0
12-04 09:43:11,27.119,14.831,51.102,6.102,0.0,0.847,4096.0,220725248.0,1.0,412.0,2857529344.0,311881728.0,30217101312.0,232562688.0,5736199.0,1666955.0
12-04 09:43:12,16.345,10.981,60.101,11.819,0.0,0.754,4096.0,253759488.0,1.0,480.0,2857054208.0,311734272.0,30207733760.0,242552832.0,1654067.0,1624374.0
12-04 09:43:13,18.914,11.790,61.493,7.040,0.0,0.763,4096.0,206278656.0,1.0,397.0,2858160128.0,311607296.0,30202359808.0,246947840.0,2373589.0,1650069.0
12-04 09:43:14,34.039,14.649,50.466,0.169,0.0,0.677,0.0,2265088.0,0.0,26.0,2858819584.0,311496704.0,30202355712.0,246403072.0,3684575.0,1632417.0
12-04 09:43:15,32.378,17.454,49.494,0.0,0.0,0.675,0.0,4354048.0,0.0,40.0,2857484288.0,311390208.0,30203039744.0,247160832.0,6200335.0,1901611.0
12-04 09:43:16,31.655,17.491,49.829,0.085,0.0,0.939,0.0,2289664.0,0.0,23.0,2858156032.0,311255040.0,30204141568.0,245522432.0,7707923.0,1630246.0
12-04 09:43:17,30.815,17.854,50.386,0.0,0.0,0.944,0.0,4214784.0,0.0,34.0,2856914944.0,311156736.0,30207492096.0,243511296.0,7918760.0,1763738.0
12-04 09:43:18,32.280,16.140,50.811,0.085,0.0,0.683,0.0,2641920.0,0.0,59.0,2856349696.0,311025664.0,30208536576.0,243163136.0,5928244.0,1746440.0
12-04 09:43:19,34.839,15.204,48.740,0.174,0.0,1.043,0.0,22233088.0,0.0,70.0,2856968192.0,310771712.0,30204678144.0,246657024.0,5817401.0,1709474.0
12-04 09:43:20,37.091,16.954,44.062,0.775,0.0,1.119,4096.0,78266368.0,1.0,194.0,2859372544.0,310292480.0,30204665856.0,244744192.0,6202531.0,1899790.0
12-04 09:43:21,34.542,15.458,48.705,0.345,0.0,0.950,0.0,24977408.0,0.0,85.0,2858160128.0,310214656.0,30114304000.0,336396288.0,5793854.0,1695275.0
12-04 09:43:22,32.294,15.584,50.823,0.087,0.0,1.212,0.0,2158592.0,0.0,20.0,2856792064.0,310222848.0,30138167296.0,313892864.0,3729696.0,1657674.0
12-04 09:43:23,31.845,17.167,50.129,0.0,0.0,0.858,0.0,4341760.0,0.0,40.0,2857185280.0,310243328.0,30163566592.0,288079872.0,6881821.0,1898043.0
12-04 09:43:24,32.164,15.997,50.984,0.0,0.0,0.855,0.0,2195456.0,0.0,22.0,2856083456.0,310259712.0,30187601920.0,265129984.0,5009691.0,1648619.0
12-04 09:43:25,31.959,17.010,50.086,0.0,0.0,0.945,0.0,4308992.0,0.0,39.0,2856914944.0,310284288.0,30212898816.0,238977024.0,6176610.0,1896927.0
12-04 09:43:26,31.877,16.538,50.643,0.171,0.0,0.771,0.0,2265088.0,0.0,25.0,2857099264.0,310149120.0,30210883584.0,240943104.0,3642673.0,1608508.0
12-04 09:43:27,31.882,16.028,51.132,0.0,0.0,0.958,0.0,4255744.0,0.0,35.0,2857734144.0,310009856.0,30213738496.0,237592576.0,5942547.0,1757814.0
12-04 09:43:28,31.750,16.007,51.451,0.088,0.0,0.704,0.0,2375680.0,0.0,28.0,2855931904.0,309886976.0,30216032256.0,237223936.0,6033853.0,1834573.0
12-04 09:43:29,33.188,15.418,50.436,0.0,0.0,0.958,0.0,2220032.0,0.0,22.0,2858258432.0,309755904.0,30217101312.0,233959424.0,5760517.0,1675972.0
12-04 09:43:30,34.079,14.200,50.688,0.086,0.0,0.947,0.0,4386816.0,0.0,40.0,2858156032.0,309653504.0,30220890112.0,230375424.0,6103628.0,1861128.0
12-04 09:43:31,33.247,14.545,51.255,0.0,0.0,0.952,0.0,2211840.0,0.0,22.0,2858717184.0,309530624.0,30221971456.0,228855808.0,3643380.0,1598013.0
12-04 09:43:32,32.924,15.013,50.922,0.176,0.0,0.966,0.0,4423680.0,0.0,48.0,2859122688.0,309436416.0,30221565952.0,228950016.0,6212614.0,1914199.0
12-04 09:43:33,32.935,16.212,50.085,0.0,0.0,0.768,0.0,2301952.0,0.0,24.0,2859057152.0,309161984.0,30201294848.0,249561088.0,5717327.0,1660640.0
12-04 09:43:34,32.079,13.259,54.320,0.171,0.0,0.171,0.0,6512640.0,0.0,60.0,2858336256.0,309075968.0,30205591552.0,246071296.0,2814687.0,489608.0
12-04 09:43:35,32.405,12.827,54.599,0.169,0.0,0.0,4096.0,6553600.0,1.0,61.0,2858127360.0,309014528.0,30210719744.0,241213440.0,442015.0,235150.0
12-04 09:43:36,33.305,11.644,54.966,0.0,0.0,0.086,0.0,6508544.0,0.0,60.0,2859823104.0,308912128.0,30215430144.0,234909696.0,1026030.0,247381.0
12-04 09:43:37,32.361,11.674,55.708,0.258,0.0,0.0,0.0,7409664.0,0.0,81.0,2860683264.0,308862976.0,30221017088.0,228511744.0,491293.0,261223.0
12-04 09:43:38,32.644,11.886,55.383,0.086,0.0,0.0,0.0,6598656.0,0.0,64.0,2860773376.0,308686848.0,30201991168.0,247623680.0,460358.0,255728.0
12-04 09:43:39,32.338,12.287,55.205,0.171,0.0,0.0,0.0,6524928.0,0.0,62.0,2860851200.0,308600832.0,30207102976.0,242520064.0,441011.0,234256.0
12-04 09:43:40,31.743,12.489,55.594,0.173,0.0,0.0,0.0,6582272.0,0.0,62.0,2861244416.0,308527104.0,30211862528.0,237441024.0,441361.0,234777.0
12-04 09:43:41,31.480,11.891,56.544,0.086,0.0,0.0,0.0,6586368.0,0.0,68.0,2860306432.0,308449280.0,30216577024.0,233742336.0,441734.0,235766.0
12-04 09:43:42,31.877,12.082,55.955,0.086,0.0,0.0,0.0,8773632.0,0.0,82.0,2861453312.0,308240384.0,30199758848.0,249622528.0,588796.0,314279.0
12-04 09:43:43,18.446,7.857,66.866,6.832,0.0,0.0,4096.0,139821056.0,1.0,276.0,2860646400.0,308269056.0,30215438336.0,234721280.0,149953.0,82980.0
12-04 09:43:44,0.084,0.753,83.194,15.970,0.0,0.0,8192.0,259264512.0,2.0,482.0,2860621824.0,308277248.0,30215454720.0,234721280.0,1407.0,1514.0
12-04 09:43:45,2.265,1.091,83.977,12.668,0.0,0.0,8192.0,244383744.0,2.0,451.0,2860716032.0,308301824.0,30217240576.0,232816640.0,151268.0,84206.0
12-04 09:43:46,32.965,12.404,54.545,0.085,0.0,0.0,0.0,6537216.0,0.0,61.0,2860400640.0,308211712.0,30221266944.0,229195776.0,443570.0,237052.0
12-04 09:43:47,32.934,11.634,55.346,0.086,0.0,0.0,0.0,6610944.0,0.0,62.0,2862235648.0,307961856.0,30204358656.0,244518912.0,441400.0,234635.0
12-04 09:43:48,32.183,11.734,55.997,0.086,0.0,0.0,0.0,6537216.0,0.0,60.0,2860498944.0,307875840.0,30209761280.0,240939008.0,444419.0,238904.0
12-04 09:43:49,33.786,11.630,54.414,0.170,0.0,0.0,0.0,6545408.0,0.0,63.0,2861199360.0,307769344.0,30213726208.0,236380160.0,441214.0,234780.0
12-04 09:43:50,32.195,12.553,55.081,0.171,0.0,0.0,0.0,6787072.0,0.0,86.0,2861023232.0,307654656.0,30218145792.0,232251392.0,441947.0,235879.0
12-04 09:43:51,31.354,11.179,57.380,0.087,0.0,0.0,0.0,6553600.0,0.0,60.0,2859089920.0,307544064.0,30223540224.0,228900864.0,441972.0,236343.0
12-04 09:43:52,28.117,10.920,59.501,1.376,0.0,0.086,4096.0,64598016.0,1.0,199.0,2862174208.0,307085312.0,30212366336.0,237449216.0,486953.0,263432.0
12-04 09:43:53,7.441,1.672,86.789,4.097,0.0,0.0,8192.0,116531200.0,2.0,229.0,2860650496.0,306622464.0,30158585856.0,293216256.0,3269.0,4926.0
12-04 09:43:54,1.920,0.501,97.162,0.417,0.0,0.0,0.0,24940544.0,0.0,65.0,2861707264.0,306647040.0,30068113408.0,382607360.0,1247.0,1381.0
12-04 09:43:55,0.084,0.084,99.581,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,2861699072.0,306655232.0,30068113408.0,382607360.0,1467.0,1490.0
12-04 09:43:56,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862272512.0,306655232.0,30068113408.0,382033920.0,3547.0,5294.0
12-04 09:43:57,0.0,0.502,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862268416.0,306655232.0,30068117504.0,382033920.0,1901.0,2483.0
12-04 09:43:58,0.914,0.415,98.671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862268416.0,306655232.0,30068117504.0,382033920.0,1282.0,1443.0
12-04 09:43:59,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862268416.0,306655232.0,30068117504.0,382033920.0,2522.0,3625.0
12-04 09:44:00,0.084,0.251,99.665,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2862268416.0,306655232.0,30068117504.0,382033920.0,4137.0,6413.0
12-04 09:44:01,0.084,0.251,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2862256128.0,306663424.0,30068121600.0,382033920.0,3225.0,4374.0
12-04 09:44:02,0.167,0.335,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862247936.0,306663424.0,30068129792.0,382033920.0,3710.0,4983.0
12-04 09:44:03,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862247936.0,306663424.0,30068129792.0,382033920.0,1861.0,2501.0
12-04 09:44:04,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862247936.0,306663424.0,30068129792.0,382033920.0,2717.0,2908.0
12-04 09:44:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862247936.0,306663424.0,30068129792.0,382033920.0,20115.0,20183.0
12-04 09:44:06,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2862239744.0,306667520.0,30068133888.0,382033920.0,5025.0,6861.0
12-04 09:44:07,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2862231552.0,306675712.0,30068133888.0,382033920.0,3404.0,4291.0
12-04 09:44:08,14.043,8.340,77.106,0.0,0.0,0.511,0.0,0.0,0.0,0.0,2859180032.0,306675712.0,30078275584.0,374943744.0,3287756.0,1277635.0
12-04 09:44:09,31.287,14.749,52.856,0.0,0.0,1.108,0.0,2203648.0,0.0,19.0,2858639360.0,306679808.0,30100381696.0,353374208.0,3818112.0,1753337.0
12-04 09:44:10,32.449,16.010,50.514,0.086,0.0,0.942,0.0,2158592.0,0.0,20.0,2856120320.0,306683904.0,30123638784.0,332632064.0,5780582.0,1729361.0
12-04 09:44:11,32.538,16.865,50.085,0.0,0.0,0.511,0.0,4317184.0,0.0,38.0,2856423424.0,306688000.0,30149353472.0,306610176.0,4337155.0,2034857.0
12-04 09:44:12,32.960,15.577,50.258,0.172,0.0,1.033,0.0,2183168.0,0.0,22.0,2856300544.0,306700288.0,30173208576.0,282865664.0,5851718.0,1776887.0
12-04 09:44:13,31.652,15.739,51.913,0.0,0.0,0.696,0.0,2199552.0,0.0,22.0,2856931328.0,306704384.0,30196445184.0,258994176.0,5814142.0,1745724.0
12-04 09:44:14,31.768,16.994,50.043,0.0,0.0,1.196,0.0,4198400.0,0.0,34.0,2857496576.0,306712576.0,30222163968.0,232701952.0,6170722.0,1949459.0
12-04 09:44:15,32.904,15.550,50.601,0.0,0.0,0.945,0.0,2318336.0,0.0,27.0,2857349120.0,306565120.0,30223732736.0,231428096.0,6099617.0,1908549.0
12-04 09:44:16,33.190,15.563,50.387,0.086,0.0,0.774,0.0,2260992.0,0.0,23.0,2857861120.0,306413568.0,30225473536.0,229326848.0,5850226.0,1763336.0
12-04 09:44:17,32.0,16.596,50.468,0.085,0.0,0.851,0.0,2318336.0,0.0,32.0,2859319296.0,306114560.0,30205272064.0,248369152.0,5938620.0,1818478.0
12-04 09:44:18,33.027,16.221,49.833,0.084,0.0,0.836,0.0,4374528.0,0.0,40.0,2859966464.0,305983488.0,30207565824.0,245559296.0,4272342.0,1996266.0
12-04 09:44:19,32.932,15.821,50.473,0.0,0.0,0.774,0.0,2224128.0,0.0,22.0,2858962944.0,305844224.0,30209544192.0,244723712.0,5796855.0,1745095.0
12-04 09:44:20,32.003,15.178,50.390,1.301,0.0,1.127,4096.0,83030016.0,1.0,165.0,2859552768.0,305709056.0,30210908160.0,242905088.0,5893360.0,1789949.0
12-04 09:44:21,18.900,12.887,57.131,10.052,0.0,1.031,4096.0,264245248.0,1.0,485.0,2859982848.0,305717248.0,30223699968.0,229675008.0,4887362.0,2011403.0
12-04 09:44:22,27.891,14.371,55.187,2.126,0.0,0.425,4096.0,83546112.0,1.0,192.0,2859667456.0,305569792.0,30224465920.0,229371904.0,3073547.0,1686113.0
12-04 09:44:23,31.602,16.797,50.996,0.087,0.0,0.519,0.0,4460544.0,0.0,43.0,2860359680.0,305295360.0,30204968960.0,248451072.0,3891395.0,1962554.0
12-04 09:44:24,32.792,15.969,50.213,0.085,0.0,0.939,0.0,2265088.0,0.0,23.0,2859986944.0,305172480.0,30207537152.0,246378496.0,9866284.0,1769266.0
12-04 09:44:25,32.681,16.255,50.383,0.0,0.0,0.681,0.0,2224128.0,0.0,22.0,2858041344.0,305025024.0,30208163840.0,247844864.0,5886773.0,1784578.0
12-04 09:44:26,31.218,17.324,50.515,0.086,0.0,0.858,0.0,4395008.0,0.0,42.0,2859438080.0,304877568.0,30208503808.0,246255616.0,7409722.0,2051398.0
12-04 09:44:27,32.578,14.895,52.178,0.0,0.0,0.348,0.0,2334720.0,0.0,26.0,2859307008.0,304726016.0,30210007040.0,245035008.0,4850869.0,1789819.0
12-04 09:44:28,31.506,15.840,51.436,0.087,0.0,1.131,0.0,2244608.0,0.0,22.0,2858397696.0,304582656.0,30211178496.0,244916224.0,5796776.0,1748379.0
12-04 09:44:29,32.519,16.681,49.958,0.084,0.0,0.758,0.0,4096000.0,0.0,41.0,2858979328.0,304435200.0,30213877760.0,241782784.0,6337120.0,2030657.0
12-04 09:44:30,33.105,15.352,50.429,0.0,0.0,1.115,0.0,2260992.0,0.0,25.0,2858016768.0,304283648.0,30212751360.0,244023296.0,5853344.0,1783093.0
12-04 09:44:31,32.216,16.323,50.515,0.086,0.0,0.859,0.0,2228224.0,0.0,20.0,2859663360.0,304140288.0,30213664768.0,241606656.0,5771038.0,1729393.0
12-04 09:44:32,31.749,17.572,49.745,0.0,0.0,0.934,0.0,4395008.0,0.0,40.0,2856833024.0,304029696.0,30217920512.0,240291840.0,6426880.0,2085710.0
12-04 09:44:33,31.688,16.710,50.823,0.087,0.0,0.693,0.0,2248704.0,0.0,22.0,2859626496.0,303886336.0,30218715136.0,236847104.0,5832766.0,1762086.0
12-04 09:44:34,32.432,16.639,50.0,0.0,0.0,0.929,0.0,2203648.0,0.0,22.0,2859286528.0,303734784.0,30220226560.0,235827200.0,5684287.0,1757957.0
12-04 09:44:35,32.676,16.724,49.571,0.086,0.0,0.943,0.0,4308992.0,0.0,38.0,2858442752.0,303611904.0,30223527936.0,233492480.0,4229332.0,1901328.0
12-04 09:44:36,33.106,16.0,50.043,0.0,0.0,0.851,0.0,2334720.0,0.0,28.0,2858688512.0,303493120.0,30225625088.0,231268352.0,6128318.0,1922397.0
12-04 09:44:37,32.936,16.596,49.702,0.0,0.0,0.766,0.0,2256896.0,0.0,23.0,2858807296.0,303353856.0,30226751488.0,230162432.0,5832899.0,1754812.0
12-04 09:44:38,30.149,17.353,51.621,0.088,0.0,0.789,0.0,2236416.0,0.0,22.0,2858168320.0,303218688.0,30228279296.0,229408768.0,6057282.0,1910233.0
12-04 09:44:39,32.674,15.907,50.473,0.0,0.0,0.946,0.0,4460544.0,0.0,44.0,2858471424.0,302936064.0,30209540096.0,248127488.0,6313760.0,2023159.0
12-04 09:44:40,31.411,16.954,50.861,0.0,0.0,0.775,0.0,2203648.0,0.0,22.0,2859728896.0,302804992.0,30210633728.0,245907456.0,5908786.0,1806304.0
12-04 09:44:41,32.592,16.339,50.214,0.171,0.0,0.684,0.0,2310144.0,0.0,29.0,2859593728.0,302673920.0,30211735552.0,245071872.0,5793464.0,1742157.0
12-04 09:44:42,32.214,16.365,50.388,0.0,0.0,1.034,0.0,4358144.0,0.0,44.0,2859687936.0,302534656.0,30215118848.0,241733632.0,4408323.0,2065720.0
12-04 09:44:43,31.775,15.758,51.429,0.087,0.0,0.952,0.0,2256896.0,0.0,23.0,2859442176.0,302391296.0,30216699904.0,240541696.0,5834353.0,1748681.0
12-04 09:44:44,32.027,16.184,50.681,0.085,0.0,1.022,0.0,2199552.0,0.0,22.0,2859302912.0,302256128.0,30217531392.0,239984640.0,5818754.0,1770615.0
12-04 09:44:45,32.124,16.408,50.432,0.0,0.0,1.036,0.0,4186112.0,0.0,30.0,2859393024.0,302120960.0,30220656640.0,236904448.0,5974950.0,1835570.0
12-04 09:44:46,31.745,16.681,50.468,0.0,0.0,1.106,0.0,2420736.0,0.0,35.0,2859626496.0,301977600.0,30221901824.0,235569152.0,6300768.0,1984438.0
12-04 09:44:47,32.881,16.271,49.831,0.169,0.0,0.847,0.0,2265088.0,0.0,26.0,2859433984.0,301842432.0,30223462400.0,234336256.0,5765746.0,1746274.0
12-04 09:44:48,33.305,15.703,50.043,0.0,0.0,0.949,0.0,2252800.0,0.0,24.0,2862727168.0,301666304.0,30218465280.0,236216320.0,5899577.0,1808951.0
12-04 09:44:49,31.406,14.947,52.135,0.178,0.0,1.335,0.0,4395008.0,0.0,40.0,2863042560.0,301527040.0,30221533184.0,232972288.0,6417658.0,2066819.0
12-04 09:44:50,32.266,16.782,50.260,0.0,0.0,0.692,0.0,2236416.0,0.0,22.0,2862911488.0,301395968.0,30223622144.0,231145472.0,5781813.0,1732781.0
12-04 09:44:51,31.730,17.215,50.380,0.0,0.0,0.675,0.0,2191360.0,0.0,21.0,2863403008.0,301252608.0,30224412672.0,230006784.0,5923139.0,1819874.0
12-04 09:44:52,20.606,13.247,55.152,10.043,0.0,0.952,8192.0,242954240.0,2.0,459.0,2864173056.0,301117440.0,30216093696.0,237690880.0,4827942.0,1977983.0
12-04 09:44:53,15.785,10.922,60.751,11.775,0.0,0.768,8192.0,260317184.0,2.0,503.0,2863960064.0,300990464.0,30207217664.0,246906880.0,1713728.0,1673761.0
12-04 09:44:54,23.822,12.879,56.566,5.892,0.0,0.842,0.0,176611328.0,0.0,337.0,2863693824.0,301002752.0,30225776640.0,228601856.0,11305745.0,1790037.0
12-04 09:44:55,32.396,15.601,50.725,0.085,0.0,1.194,0.0,2260992.0,0.0,24.0,2862751744.0,300871680.0,30226944000.0,228507648.0,3712122.0,1699219.0
12-04 09:44:56,32.479,16.838,49.829,0.0,0.0,0.855,4096.0,4349952.0,1.0,41.0,2862751744.0,300736512.0,30226731008.0,228855808.0,6421754.0,2076627.0
12-04 09:44:57,32.244,16.165,50.645,0.086,0.0,0.860,0.0,2306048.0,0.0,26.0,2864238592.0,300462080.0,30205681664.0,248692736.0,5758874.0,1720047.0
12-04 09:44:58,32.472,16.624,50.129,0.0,0.0,0.775,0.0,2273280.0,0.0,24.0,2862944256.0,300335104.0,30207885312.0,247910400.0,5833030.0,1763863.0
12-04 09:44:59,33.220,16.356,49.492,0.254,0.0,0.678,0.0,4255744.0,0.0,37.0,2863833088.0,300232704.0,30209052672.0,245956608.0,4058450.0,1881154.0
12-04 09:45:00,32.280,16.738,50.213,0.085,0.0,0.683,0.0,2408448.0,0.0,30.0,2863267840.0,300113920.0,30208528384.0,247164928.0,6191922.0,1938258.0
12-04 09:45:01,32.345,16.427,50.466,0.0,0.0,0.762,0.0,2166784.0,0.0,20.0,2862407680.0,299982848.0,30209458176.0,247226368.0,5852680.0,1773430.0
12-04 09:45:02,31.065,16.230,52.007,0.0,0.0,0.698,8192.0,2281472.0,2.0,24.0,2863132672.0,299855872.0,30210867200.0,245219328.0,5913150.0,1807797.0
12-04 09:45:03,32.522,15.826,50.609,0.0,0.0,1.043,0.0,4390912.0,0.0,40.0,2862764032.0,299728896.0,30213644288.0,242937856.0,6380880.0,2056629.0
12-04 09:45:04,32.536,16.140,50.128,0.085,0.0,1.110,0.0,2220032.0,0.0,22.0,2863894528.0,299593728.0,30215147520.0,240439296.0,5818410.0,1738496.0
12-04 09:45:05,31.461,16.508,51.340,0.086,0.0,0.605,0.0,2248704.0,0.0,24.0,2861928448.0,299466752.0,30216110080.0,241569792.0,3812652.0,1737182.0
12-04 09:45:06,34.247,17.551,46.832,0.342,0.0,1.027,0.0,38543360.0,0.0,114.0,2866905088.0,299118592.0,30208454656.0,244596736.0,6691510.0,1897148.0
12-04 09:45:07,36.145,17.556,44.406,0.947,0.0,0.947,4096.0,73031680.0,1.0,170.0,2868563968.0,298655744.0,30203428864.0,248426496.0,5632361.0,2009874.0
12-04 09:45:08,34.383,16.0,48.511,0.255,0.0,0.851,0.0,20881408.0,0.0,80.0,2869948416.0,298672128.0,30123204608.0,327249920.0,5856777.0,1784386.0
12-04 09:45:09,31.779,16.321,51.295,0.0,0.0,0.604,0.0,2183168.0,0.0,19.0,2868518912.0,298688512.0,30146732032.0,305135616.0,5888126.0,1763249.0
12-04 09:45:10,32.532,16.824,49.700,0.0,0.0,0.944,0.0,4227072.0,0.0,35.0,2868649984.0,298704896.0,30171832320.0,279887872.0,5951863.0,1837917.0
12-04 09:45:11,32.790,16.137,50.129,0.172,0.0,0.773,0.0,2301952.0,0.0,27.0,2867601408.0,298721280.0,30195220480.0,257531904.0,6342760.0,2040168.0
12-04 09:45:12,32.056,16.376,51.045,0.0,0.0,0.523,0.0,2162688.0,0.0,20.0,2868449280.0,298725376.0,30219472896.0,232427520.0,5749971.0,1719462.0
12-04 09:45:13,31.125,16.129,51.874,0.0,0.0,0.872,0.0,2252800.0,0.0,23.0,2869137408.0,298586112.0,30220447744.0,230903808.0,5958496.0,1827319.0
12-04 09:45:14,31.684,16.319,51.389,0.087,0.0,0.521,4096.0,4468736.0,1.0,45.0,2869727232.0,298311680.0,30201561088.0,249475072.0,4231329.0,1963178.0
12-04 09:45:15,31.624,17.009,50.342,0.085,0.0,0.940,0.0,2195456.0,0.0,22.0,2869964800.0,298168320.0,30202585088.0,248356864.0,6023096.0,1864065.0
12-04 09:45:16,31.928,16.523,50.516,0.0,0.0,1.033,0.0,2260992.0,0.0,23.0,2870185984.0,298033152.0,30203748352.0,247107584.0,5823680.0,1762009.0
12-04 09:45:17,31.159,17.253,50.300,0.086,0.0,1.202,0.0,4173824.0,0.0,33.0,2870829056.0,297906176.0,30204145664.0,246194176.0,5909328.0,1804356.0
12-04 09:45:18,32.062,16.031,51.213,0.0,0.0,0.693,0.0,2469888.0,0.0,34.0,2869837824.0,297779200.0,30204612608.0,246845440.0,6302020.0,1999239.0
12-04 09:45:19,32.472,16.193,50.732,0.0,0.0,0.603,0.0,2228224.0,0.0,22.0,2870312960.0,297656320.0,30206910464.0,244195328.0,5831466.0,1766168.0
12-04 09:45:20,33.622,15.165,50.520,0.087,0.0,0.607,0.0,5410816.0,0.0,32.0,2870288384.0,297529344.0,30207111168.0,244146176.0,4508196.0,1761275.0
12-04 09:45:21,31.552,16.983,50.431,0.086,0.0,0.948,0.0,4415488.0,0.0,42.0,2870444032.0,297418752.0,30210052096.0,241160192.0,5784811.0,2075676.0
12-04 09:45:22,32.244,16.165,50.473,0.086,0.0,1.032,0.0,2273280.0,0.0,28.0,2869297152.0,297299968.0,30211510272.0,240967680.0,5839774.0,1772455.0
12-04 09:45:23,32.097,15.703,51.424,0.086,0.0,0.690,0.0,2207744.0,0.0,21.0,2869899264.0,297172992.0,30213259264.0,238743552.0,3846353.0,1765890.0
12-04 09:45:24,26.064,13.553,56.820,2.867,0.0,0.695,12288.0,152879104.0,3.0,300.0,2870329344.0,297062400.0,30210187264.0,241496064.0,1668343.0,1680232.0
12-04 09:45:25,22.097,14.211,52.340,10.312,0.0,1.040,8192.0,260255744.0,2.0,512.0,2872188928.0,296935424.0,30204792832.0,245157888.0,3909681.0,2060163.0
12-04 09:45:26,15.358,11.604,61.945,10.154,0.0,0.939,8192.0,262238208.0,2.0,496.0,2871046144.0,296943616.0,30218305536.0,232779776.0,2379568.0,1723666.0
12-04 09:45:27,32.877,15.325,50.514,0.171,0.0,1.113,0.0,9793536.0,0.0,53.0,2871234560.0,296812544.0,30221676544.0,229351424.0,11319411.0,1780724.0
12-04 09:45:28,31.684,16.406,51.389,0.0,0.0,0.521,0.0,2224128.0,0.0,23.0,2871173120.0,296685568.0,30222868480.0,228347904.0,3953189.0,1831214.0
12-04 09:45:29,31.272,16.376,51.307,0.174,0.0,0.871,0.0,4345856.0,0.0,39.0,2873786368.0,296415232.0,30203396096.0,245477376.0,6064496.0,1842965.0
12-04 09:45:30,32.959,15.444,50.820,0.0,0.0,0.777,0.0,2367488.0,0.0,29.0,2873241600.0,296280064.0,30204911616.0,244641792.0,7934847.0,1778998.0
12-04 09:45:31,33.333,16.235,48.964,0.259,0.0,1.209,0.0,24326144.0,0.0,72.0,2873872384.0,296030208.0,30200578048.0,248594432.0,7848295.0,1776113.0
12-04 09:45:32,35.426,17.627,45.400,0.774,0.0,0.774,0.0,62107648.0,0.0,146.0,2873348096.0,295698432.0,30133379072.0,316649472.0,5890602.0,1790693.0
12-04 09:45:33,31.556,17.111,50.129,0.0,0.0,1.204,4096.0,4304896.0,1.0,33.0,2872287232.0,295731200.0,30158839808.0,292216832.0,8222619.0,1959550.0
12-04 09:45:34,31.730,17.046,50.633,0.084,0.0,0.506,0.0,2297856.0,0.0,27.0,2871623680.0,295763968.0,30182289408.0,269398016.0,4145931.0,1880766.0
12-04 09:45:35,32.932,15.993,50.301,0.0,0.0,0.774,0.0,2154496.0,0.0,19.0,2870947840.0,295792640.0,30205366272.0,246968320.0,7882897.0,1817218.0
12-04 09:45:36,31.031,16.171,51.573,0.087,0.0,1.136,0.0,2306048.0,0.0,25.0,2871656448.0,295665664.0,30207348736.0,244404224.0,5068024.0,1744081.0
12-04 09:45:37,31.189,15.947,52.159,0.0,0.0,0.705,815104.0,4345856.0,22.0,42.0,2872082432.0,295530496.0,30210686976.0,240775168.0,5199745.0,2097584.0
12-04 09:45:38,32.586,15.603,50.862,0.0,0.0,0.948,0.0,2273280.0,0.0,24.0,2872283136.0,295387136.0,30212567040.0,238837760.0,5885843.0,1793609.0
12-04 09:45:39,32.528,15.789,50.906,0.0,0.0,0.777,0.0,2260992.0,0.0,23.0,2871377920.0,295239680.0,30213087232.0,239370240.0,5756362.0,1731055.0
12-04 09:45:40,31.786,15.849,50.963,0.175,0.0,1.226,0.0,4280320.0,0.0,39.0,2872025088.0,295120896.0,30216810496.0,235118592.0,5998697.0,1840935.0
12-04 09:45:41,32.174,15.826,51.130,0.087,0.0,0.783,0.0,2367488.0,0.0,30.0,2872979456.0,295002112.0,30217674752.0,233418752.0,6310706.0,2014148.0
12-04 09:45:42,32.650,16.838,49.829,0.085,0.0,0.598,0.0,2224128.0,0.0,22.0,2872664064.0,294879232.0,30219145216.0,232386560.0,5836096.0,1753026.0
12-04 09:45:43,31.924,16.652,50.647,0.0,0.0,0.777,0.0,2224128.0,0.0,22.0,2870710272.0,294744064.0,30221295616.0,232325120.0,5891380.0,1803946.0
12-04 09:45:44,31.783,17.054,50.474,0.0,0.0,0.689,0.0,4452352.0,0.0,44.0,2873790464.0,294498304.0,30201536512.0,249249792.0,6395212.0,2059400.0
12-04 09:45:45,32.552,15.365,51.215,0.087,0.0,0.781,0.0,2228224.0,0.0,21.0,2875113472.0,294363136.0,30202740736.0,246857728.0,5842657.0,1756641.0
12-04 09:45:46,31.834,16.696,50.519,0.087,0.0,0.865,0.0,2252800.0,0.0,24.0,2875392000.0,294244352.0,30203396096.0,246042624.0,5793972.0,1749723.0
12-04 09:45:47,31.915,17.362,50.043,0.0,0.0,0.681,0.0,4382720.0,0.0,41.0,2874662912.0,294137856.0,30207123456.0,243150848.0,6220271.0,2027711.0
12-04 09:45:48,32.085,17.277,49.787,0.085,0.0,0.766,0.0,2187264.0,0.0,24.0,2873184256.0,294023168.0,30209269760.0,242597888.0,4366710.0,1761221.0
12-04 09:45:49,33.075,15.762,50.388,0.0,0.0,0.775,0.0,2269184.0,0.0,23.0,2872885248.0,293900288.0,30211264512.0,241025024.0,5334881.0,1660983.0
12-04 09:45:50,31.965,15.983,51.179,0.087,0.0,0.786,0.0,4235264.0,0.0,35.0,2873589760.0,293761024.0,30213652480.0,238071808.0,6224897.0,2001666.0
12-04 09:45:51,33.131,15.785,50.477,0.0,0.0,0.607,0.0,2355200.0,0.0,30.0,2872537088.0,293625856.0,30215065600.0,237846528.0,6095572.0,1880949.0
12-04 09:45:52,31.732,16.638,50.515,0.086,0.0,1.029,0.0,2269184.0,0.0,29.0,2871586816.0,293502976.0,30215909376.0,238075904.0,5774428.0,1732001.0
12-04 09:45:53,32.386,16.279,50.732,0.0,0.0,0.603,0.0,4136960.0,0.0,28.0,2872442880.0,293380096.0,30219264000.0,233988096.0,5996690.0,1854195.0
12-04 09:45:54,32.106,15.925,50.856,0.0,0.0,1.113,0.0,2473984.0,0.0,36.0,2870878208.0,293265408.0,30220558336.0,234373120.0,6324685.0,2027417.0
12-04 09:45:55,33.333,15.431,50.469,0.085,0.0,0.682,0.0,2207744.0,0.0,21.0,2872139776.0,293134336.0,30221864960.0,231936000.0,1799506.0,1744570.0
12-04 09:45:56,30.783,15.655,51.979,1.055,0.0,0.528,4096.0,56680448.0,1.0,124.0,2868772864.0,292974592.0,30215589888.0,241737728.0,2878631.0,1713292.0
12-04 09:45:57,19.257,13.903,54.577,11.572,0.0,0.691,8192.0,261206016.0,2.0,503.0,2872737792.0,292859904.0,30208786432.0,244690944.0,4294927.0,2023416.0
12-04 09:45:58,16.065,10.137,61.770,11.340,0.0,0.687,4096.0,259108864.0,1.0,496.0,2870284288.0,292864000.0,30222966784.0,232960000.0,2269479.0,1607944.0
12-04 09:45:59,29.773,14.045,51.640,4.037,0.0,0.505,0.0,106332160.0,0.0,216.0,2872111104.0,292737024.0,30220513280.0,233713664.0,7130175.0,1715631.0
12-04 09:46:00,31.434,16.408,51.295,0.0,0.0,0.864,0.0,4399104.0,0.0,41.0,2871619584.0,292638720.0,30223024128.0,231792640.0,6285090.0,1994113.0
12-04 09:46:01,32.451,15.286,50.897,0.0,0.0,1.366,0.0,2211840.0,0.0,23.0,2872406016.0,292519936.0,30224441344.0,229707776.0,7810180.0,1602673.0
12-04 09:46:02,30.450,16.505,52.339,0.088,0.0,0.618,0.0,2252800.0,0.0,25.0,2871144448.0,292388864.0,30225186816.0,230354944.0,7817864.0,1794303.0
12-04 09:46:03,31.579,17.170,49.784,0.086,0.0,1.381,0.0,4341760.0,0.0,41.0,2871914496.0,292139008.0,30205636608.0,249384960.0,8238107.0,1986874.0
12-04 09:46:04,32.180,16.349,50.606,0.087,0.0,0.779,0.0,1937408.0,0.0,32.0,2871590912.0,292016128.0,30206701568.0,248766464.0,5939870.0,1796887.0
12-04 09:46:05,33.944,16.143,48.778,0.262,0.0,0.873,0.0,30109696.0,0.0,84.0,2873421824.0,291803136.0,30212726784.0,241123328.0,6373632.0,1700961.0
12-04 09:46:06,36.247,17.652,44.130,1.028,0.0,0.943,8192.0,77029376.0,2.0,178.0,2873122816.0,291344384.0,30204555264.0,250052608.0,5837256.0,1909111.0
12-04 09:46:07,34.402,16.464,47.834,0.347,0.0,0.953,0.0,28712960.0,0.0,105.0,2870800384.0,291373056.0,30125916160.0,330985472.0,5898476.0,1972322.0
12-04 09:46:08,31.807,14.843,52.926,0.0,0.0,0.424,0.0,4304896.0,0.0,38.0,2869542912.0,291373056.0,30151553024.0,306606080.0,5111174.0,823843.0
12-04 09:46:09,32.995,12.690,54.061,0.254,0.0,0.0,0.0,6516736.0,0.0,63.0,2868539392.0,291393536.0,30178222080.0,280920064.0,441890.0,234474.0
12-04 09:46:10,32.701,12.079,55.134,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,2869772288.0,291409920.0,30205251584.0,252641280.0,2120712.0,254443.0
12-04 09:46:11,31.379,11.552,56.810,0.259,0.0,0.0,0.0,7516160.0,0.0,67.0,2870423552.0,291295232.0,30211510272.0,245846016.0,443049.0,236663.0
12-04 09:46:12,32.907,11.765,55.243,0.085,0.0,0.0,0.0,7729152.0,0.0,76.0,2871656448.0,291225600.0,30215712768.0,240480256.0,590799.0,316464.0
12-04 09:46:13,32.474,12.027,55.326,0.172,0.0,0.0,0.0,6524928.0,0.0,60.0,2870730752.0,291135488.0,30220443648.0,236765184.0,458996.0,251776.0
12-04 09:46:14,31.304,12.261,56.348,0.087,0.0,0.0,0.0,6529024.0,0.0,60.0,2872442880.0,291020800.0,30224117760.0,231493632.0,442093.0,236257.0
12-04 09:46:15,32.534,12.414,54.795,0.171,0.0,0.086,0.0,6615040.0,0.0,66.0,2872684544.0,290770944.0,30207258624.0,248360960.0,441613.0,235375.0
12-04 09:46:16,31.861,12.381,55.671,0.087,0.0,0.0,0.0,6516736.0,0.0,60.0,2871242752.0,290664448.0,30211604480.0,245563392.0,442293.0,236442.0
12-04 09:46:17,32.449,12.243,55.137,0.171,0.0,0.0,0.0,6545408.0,0.0,61.0,2872221696.0,290549760.0,30217117696.0,239185920.0,442647.0,237442.0
12-04 09:46:18,32.679,12.287,54.949,0.085,0.0,0.0,0.0,6524928.0,0.0,59.0,2872205312.0,290435072.0,30220996608.0,235438080.0,443845.0,237616.0
12-04 09:46:19,33.105,11.578,55.232,0.086,0.0,0.0,0.0,6549504.0,0.0,63.0,2872561664.0,290320384.0,30225424384.0,230768640.0,441997.0,235870.0
12-04 09:46:20,30.776,12.241,56.810,0.172,0.0,0.0,0.0,8732672.0,0.0,83.0,2873454592.0,290091008.0,30209638400.0,245891072.0,443239.0,238139.0
12-04 09:46:21,32.965,10.960,55.650,0.340,0.0,0.085,4096.0,6578176.0,1.0,64.0,2872639488.0,289988608.0,30214062080.0,242384896.0,589256.0,313373.0
12-04 09:46:22,32.192,12.329,55.394,0.086,0.0,0.0,0.0,6529024.0,0.0,60.0,2872725504.0,289873920.0,30218362880.0,238112768.0,442440.0,235516.0
12-04 09:46:23,32.426,12.340,55.149,0.085,0.0,0.0,0.0,6504448.0,0.0,59.0,2872217600.0,289763328.0,30222999552.0,234094592.0,442360.0,235177.0
12-04 09:46:24,32.446,12.532,54.936,0.086,0.0,0.0,0.0,6541312.0,0.0,60.0,2872893440.0,289640448.0,30227415040.0,229126144.0,443751.0,237720.0
12-04 09:46:25,32.318,12.352,55.161,0.169,0.0,0.0,4096.0,7892992.0,1.0,82.0,2873819136.0,289394688.0,30210699264.0,245161984.0,443401.0,237100.0
12-04 09:46:26,34.708,11.942,52.577,0.773,0.0,0.0,0.0,43798528.0,0.0,136.0,2874400768.0,289148928.0,30215176192.0,240349184.0,381056.0,205088.0
12-04 09:46:27,35.368,13.712,50.0,0.836,0.0,0.084,4096.0,53633024.0,1.0,169.0,2876022784.0,288890880.0,30142877696.0,311283712.0,442685.0,235699.0
12-04 09:46:28,31.983,12.845,55.086,0.086,0.0,0.0,0.0,6451200.0,0.0,58.0,2876616704.0,288923648.0,30170058752.0,283475968.0,590391.0,315128.0
12-04 09:46:29,8.054,3.104,75.923,12.919,0.0,0.0,8192.0,227381248.0,2.0,424.0,2877050880.0,288931840.0,30176227328.0,276865024.0,3937.0,4361.0
12-04 09:46:30,0.084,0.669,83.194,16.054,0.0,0.0,8192.0,262254592.0,2.0,438.0,2877276160.0,288940032.0,30176247808.0,276611072.0,4619.0,4160.0
12-04 09:46:31,14.249,5.205,73.294,7.253,0.0,0.0,4096.0,145813504.0,1.0,297.0,2877095936.0,288968704.0,30188699648.0,264310784.0,295878.0,158503.0
12-04 09:46:32,34.596,12.134,52.496,0.688,0.0,0.086,0.0,37797888.0,0.0,130.0,2876686336.0,288833536.0,30212128768.0,241426432.0,441847.0,235450.0
12-04 09:46:33,36.606,13.351,49.009,1.034,0.0,0.0,4096.0,78295040.0,1.0,203.0,2879098880.0,288309248.0,30201856000.0,249810944.0,446242.0,242747.0
12-04 09:46:34,32.823,13.946,52.636,0.510,0.0,0.085,0.0,34062336.0,0.0,135.0,2877009920.0,288342016.0,30126649344.0,327073792.0,443750.0,237163.0
12-04 09:46:35,32.330,12.210,55.374,0.086,0.0,0.0,4096.0,6471680.0,1.0,58.0,2876600320.0,288378880.0,30153179136.0,300916736.0,443110.0,237609.0
12-04 09:46:36,23.846,9.236,66.751,0.168,0.0,0.0,0.0,6197248.0,0.0,59.0,2878693376.0,288403456.0,30174867456.0,277110784.0,417914.0,224630.0
12-04 09:46:37,0.083,0.334,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2878619648.0,288403456.0,30175322112.0,276729856.0,3842.0,3840.0
12-04 09:46:38,0.084,0.418,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2878611456.0,288411648.0,30175322112.0,276729856.0,21785.0,23477.0
12-04 09:46:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2878013440.0,288411648.0,30175322112.0,277327872.0,1685.0,1916.0
12-04 09:46:40,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2876579840.0,288411648.0,30175322112.0,278761472.0,2390.0,3627.0
12-04 09:46:41,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2876579840.0,288411648.0,30175322112.0,278761472.0,3994.0,6052.0
12-04 09:46:42,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2876702720.0,288411648.0,30175326208.0,278634496.0,2675.0,3799.0
12-04 09:46:43,1.923,1.254,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2876702720.0,288411648.0,30175326208.0,278634496.0,244547.0,196703.0
12-04 09:46:44,20.541,12.764,65.680,0.085,0.0,0.930,0.0,12288.0,0.0,2.0,2876338176.0,288419840.0,30192160768.0,262156288.0,3828755.0,1821646.0
12-04 09:46:45,33.653,14.996,50.567,0.0,0.0,0.785,0.0,2150400.0,0.0,19.0,2878599168.0,288440320.0,30214340608.0,237694976.0,5703293.0,1736937.0
12-04 09:46:46,32.286,15.881,50.960,0.0,0.0,0.873,0.0,4161536.0,0.0,30.0,2876596224.0,288321536.0,30217764864.0,236392448.0,5273076.0,1903099.0
12-04 09:46:47,32.097,15.703,51.079,0.0,0.0,1.122,0.0,2461696.0,0.0,34.0,2880577536.0,288202752.0,30218866688.0,231428096.0,5014870.0,2059866.0
12-04 09:46:48,32.250,16.595,50.128,0.086,0.0,0.941,0.0,2203648.0,0.0,21.0,2879721472.0,288075776.0,30220533760.0,230744064.0,6279756.0,2024352.0
12-04 09:46:49,32.348,15.478,51.565,0.087,0.0,0.522,0.0,2240512.0,0.0,22.0,2879729664.0,287956992.0,30221709312.0,229679104.0,5950660.0,1891523.0
12-04 09:46:50,31.655,16.297,51.024,0.0,0.0,1.024,0.0,2220032.0,0.0,23.0,2879778816.0,287842304.0,30223036416.0,228417536.0,6476271.0,1908525.0
12-04 09:46:51,32.788,15.232,51.033,0.0,0.0,0.947,0.0,2297856.0,0.0,26.0,2881310720.0,287588352.0,30201683968.0,248492032.0,5431450.0,1858994.0
12-04 09:46:52,32.018,15.877,51.228,0.088,0.0,0.789,0.0,4243456.0,0.0,36.0,2882252800.0,287453184.0,30202081280.0,247287808.0,6098366.0,1949108.0
12-04 09:46:53,31.976,16.205,50.780,0.0,0.0,1.040,0.0,2342912.0,0.0,28.0,2882678784.0,287326208.0,30203092992.0,245977088.0,6399414.0,2123900.0
12-04 09:46:54,31.520,16.062,51.209,0.086,0.0,1.123,0.0,2220032.0,0.0,23.0,2882412544.0,287203328.0,30204514304.0,244944896.0,6296001.0,2053172.0
12-04 09:46:55,31.195,16.081,51.670,0.0,0.0,1.054,0.0,2228224.0,0.0,22.0,2881282048.0,287080448.0,30206205952.0,244506624.0,5918152.0,1829535.0
12-04 09:46:56,31.515,16.450,51.082,0.0,0.0,0.952,0.0,2256896.0,0.0,25.0,2883244032.0,286965760.0,30207246336.0,241618944.0,8057572.0,1952849.0
12-04 09:46:57,30.661,16.828,51.806,0.0,0.0,0.705,0.0,2215936.0,0.0,21.0,2882961408.0,286855168.0,30209236992.0,240021504.0,3892434.0,1849655.0
12-04 09:46:58,32.128,17.157,49.117,0.168,0.0,1.430,0.0,4259840.0,0.0,36.0,2881110016.0,286740480.0,30211997696.0,239226880.0,6107471.0,1963992.0
12-04 09:46:59,31.787,16.065,51.289,0.0,0.0,0.859,0.0,2289664.0,0.0,24.0,2882736128.0,286613504.0,30212927488.0,236797952.0,6248235.0,2033389.0
12-04 09:47:00,32.744,16.751,49.832,0.0,0.0,0.673,0.0,2269184.0,0.0,25.0,2881490944.0,286507008.0,30214471680.0,236605440.0,2344489.0,2091455.0
12-04 09:47:01,32.810,15.358,51.222,0.0,0.0,0.611,0.0,2224128.0,0.0,21.0,2880880640.0,286392320.0,30215929856.0,235872256.0,3925102.0,1843310.0
12-04 09:47:02,33.046,15.358,50.733,0.086,0.0,0.777,0.0,2236416.0,0.0,27.0,2882523136.0,286294016.0,30217248768.0,233009152.0,7911360.0,1820359.0
12-04 09:47:03,31.620,15.418,51.742,0.0,0.0,1.220,0.0,2220032.0,0.0,22.0,2880933888.0,286179328.0,30218420224.0,233541632.0,8087875.0,1946372.0
12-04 09:47:04,31.597,17.506,50.128,0.0,0.0,0.769,0.0,4255744.0,0.0,36.0,2881421312.0,286068736.0,30221668352.0,229916672.0,6061893.0,1936721.0
12-04 09:47:05,31.136,16.826,51.084,0.087,0.0,0.867,0.0,2289664.0,0.0,24.0,2881814528.0,285958144.0,30222454784.0,228847616.0,8356681.0,2091197.0
12-04 09:47:06,31.911,15.956,47.867,3.242,0.0,1.024,4096.0,151556096.0,1.0,296.0,2875846656.0,285822976.0,30215401472.0,242003968.0,6306943.0,2071836.0
12-04 09:47:07,17.698,12.285,57.474,11.168,0.0,1.375,8192.0,260067328.0,2.0,494.0,2881339392.0,285712384.0,30206361600.0,245661696.0,4703785.0,1937867.0
12-04 09:47:08,20.958,13.345,57.571,7.271,0.0,0.855,12288.0,208478208.0,3.0,410.0,2881052672.0,285622272.0,30204030976.0,248369152.0,9462408.0,1926878.0
12-04 09:47:09,32.956,14.821,51.439,0.087,0.0,0.697,0.0,2269184.0,0.0,27.0,2881392640.0,285523968.0,30204383232.0,247775232.0,5750458.0,1748471.0
12-04 09:47:10,32.239,15.817,50.994,0.086,0.0,0.864,0.0,2228224.0,0.0,23.0,2881753088.0,285429760.0,30205579264.0,246312960.0,3951663.0,1883775.0
12-04 09:47:11,32.158,16.423,50.559,0.0,0.0,0.860,0.0,4247552.0,0.0,37.0,2882506752.0,285306880.0,30205964288.0,245297152.0,6151728.0,1986359.0
12-04 09:47:12,33.218,14.533,51.384,0.0,0.0,0.865,0.0,2371584.0,0.0,32.0,2881814528.0,285192192.0,30206898176.0,245170176.0,6429835.0,2127045.0
12-04 09:47:13,31.983,16.379,50.517,0.086,0.0,1.034,0.0,2199552.0,0.0,21.0,2881765376.0,285081600.0,30208348160.0,243879936.0,5923490.0,1861721.0
12-04 09:47:14,32.734,16.538,49.871,0.0,0.0,0.857,0.0,2252800.0,0.0,25.0,2881204224.0,284991488.0,30209744896.0,243134464.0,6062033.0,1898617.0
12-04 09:47:15,31.885,16.421,50.565,0.087,0.0,1.043,0.0,2191360.0,0.0,21.0,2880692224.0,284897280.0,30211129344.0,242356224.0,5881634.0,1865231.0
12-04 09:47:16,31.826,16.435,50.348,0.0,0.0,1.391,0.0,4300800.0,0.0,36.0,2880192512.0,284762112.0,30208319488.0,245800960.0,6153587.0,1995967.0
12-04 09:47:17,32.502,15.821,50.645,0.086,0.0,0.946,0.0,2310144.0,0.0,29.0,2881220608.0,284635136.0,30209560576.0,243658752.0,6541947.0,2189142.0
12-04 09:47:18,33.276,15.259,50.517,0.0,0.0,0.948,0.0,2232320.0,0.0,24.0,2880753664.0,284516352.0,30210904064.0,242900992.0,5983871.0,1888969.0
12-04 09:47:19,31.117,17.050,50.639,0.0,0.0,1.194,0.0,2236416.0,0.0,21.0,2881380352.0,284393472.0,30211989504.0,241311744.0,5991745.0,1900158.0
12-04 09:47:20,31.136,16.652,51.258,0.087,0.0,0.867,0.0,2215936.0,0.0,24.0,2881568768.0,284274688.0,30212841472.0,240390144.0,6012343.0,1888280.0
12-04 09:47:21,32.140,16.880,50.043,0.0,0.0,0.938,0.0,2228224.0,0.0,22.0,2881400832.0,284143616.0,30214127616.0,239403008.0,5925049.0,1865638.0
12-04 09:47:22,31.384,17.369,50.387,0.0,0.0,0.860,0.0,4243456.0,0.0,35.0,2879410176.0,284020736.0,30217146368.0,238497792.0,6106114.0,1941305.0
12-04 09:47:23,32.348,15.913,50.870,0.087,0.0,0.783,4096.0,2359296.0,1.0,29.0,2880675840.0,283897856.0,30218260480.0,236240896.0,8632333.0,2246760.0
12-04 09:47:24,32.528,15.531,51.079,0.0,0.0,0.863,0.0,2207744.0,0.0,24.0,2880364544.0,283774976.0,30219333632.0,235601920.0,5620812.0,1932593.0
12-04 09:47:25,31.529,16.409,51.117,0.172,0.0,0.773,0.0,2240512.0,0.0,23.0,2878976000.0,283664384.0,30220292096.0,236142592.0,4384507.0,1866242.0
12-04 09:47:26,33.221,16.314,49.704,0.085,0.0,0.676,0.0,2224128.0,0.0,23.0,2879840256.0,283537408.0,30218317824.0,237379584.0,5938654.0,1864773.0
12-04 09:47:27,31.937,16.056,51.483,0.0,0.0,0.524,0.0,2220032.0,0.0,22.0,2880032768.0,283426816.0,30219157504.0,236457984.0,5985983.0,1893579.0
12-04 09:47:28,31.756,16.093,50.861,0.0,0.0,1.291,57344.0,2232320.0,3.0,23.0,2880503808.0,283316224.0,30220115968.0,235139072.0,6196000.0,2005342.0
12-04 09:47:29,30.675,16.214,52.060,0.088,0.0,0.964,0.0,4276224.0,0.0,34.0,2880782336.0,283201536.0,30222827520.0,232263680.0,5991340.0,1887853.0
12-04 09:47:30,31.955,16.882,50.560,0.0,0.0,0.603,0.0,2322432.0,0.0,28.0,2879250432.0,283099136.0,30224003072.0,232722432.0,6450545.0,2127851.0
12-04 09:47:31,30.987,17.339,50.730,0.0,0.0,0.944,0.0,2260992.0,0.0,25.0,2880004096.0,283004928.0,30225350656.0,230715392.0,6152480.0,1997549.0
12-04 09:47:32,32.322,15.858,50.780,0.087,0.0,0.953,0.0,2232320.0,0.0,23.0,2879946752.0,282886144.0,30226542592.0,229699584.0,5933580.0,1852213.0
12-04 09:47:33,31.245,16.101,51.784,0.0,0.0,0.870,0.0,2174976.0,0.0,21.0,2880012288.0,282767360.0,30227501056.0,228794368.0,6039291.0,1908618.0
12-04 09:47:34,32.423,16.126,50.171,0.085,0.0,1.195,0.0,2318336.0,0.0,28.0,2881540096.0,282542080.0,30206214144.0,248778752.0,6002311.0,1908060.0
12-04 09:47:35,34.465,16.797,47.694,0.348,0.0,0.696,0.0,34762752.0,0.0,97.0,2880475136.0,282312704.0,30204416000.0,251871232.0,5971428.0,1891588.0
12-04 09:47:36,36.920,16.885,44.269,0.875,0.0,1.050,4096.0,76005376.0,1.0,184.0,2882584576.0,281923584.0,30195605504.0,258961408.0,6033232.0,1916791.0
12-04 09:47:37,32.784,17.520,48.482,0.520,0.0,0.694,4096.0,32145408.0,1.0,106.0,2879954944.0,281956352.0,30119100416.0,338063360.0,6226288.0,2016126.0
12-04 09:47:38,31.691,15.888,49.278,2.124,0.0,1.020,4096.0,96026624.0,1.0,184.0,2879844352.0,281960448.0,30141046784.0,316223488.0,2165383.0,1998983.0
12-04 09:47:39,20.0,12.790,56.395,9.957,0.0,0.858,8192.0,260116480.0,2.0,496.0,2878533632.0,281968640.0,30154956800.0,303616000.0,4281907.0,2127900.0
12-04 09:47:40,17.103,11.344,59.948,10.558,0.0,1.047,8192.0,265371648.0,2.0,503.0,2878865408.0,281976832.0,30168674304.0,289558528.0,1882287.0,1846797.0
12-04 09:47:41,28.510,14.731,54.333,1.386,0.0,1.040,0.0,62431232.0,0.0,136.0,2878722048.0,281989120.0,30193692672.0,264671232.0,5930295.0,1867238.0
12-04 09:47:42,32.478,14.779,51.681,0.0,0.0,1.062,0.0,2281472.0,0.0,25.0,2879504384.0,281993216.0,30216851456.0,240726016.0,10081239.0,1916863.0
12-04 09:47:43,31.665,15.962,51.251,0.259,0.0,0.863,0.0,5398528.0,0.0,37.0,2879037440.0,281899008.0,30217949184.0,240189440.0,5916307.0,1795998.0
12-04 09:47:44,32.143,16.028,51.045,0.087,0.0,0.697,0.0,2310144.0,0.0,24.0,2878652416.0,281792512.0,30218973184.0,239656960.0,8033557.0,1942553.0
12-04 09:47:45,33.362,16.088,49.704,0.0,0.0,0.847,0.0,2170880.0,0.0,24.0,2879496192.0,281677824.0,30220468224.0,237432832.0,8007795.0,1894540.0
12-04 09:47:46,31.326,16.492,51.134,0.087,0.0,0.960,0.0,4268032.0,0.0,37.0,2879209472.0,281571328.0,30222917632.0,235376640.0,8158580.0,1964910.0
12-04 09:47:47,31.993,15.297,51.748,0.0,0.0,0.962,0.0,2379776.0,0.0,32.0,2880806912.0,281464832.0,30224199680.0,232603648.0,6538778.0,2175178.0
12-04 09:47:48,32.333,16.295,50.686,0.086,0.0,0.600,0.0,2203648.0,0.0,21.0,2879721472.0,281358336.0,30225694720.0,232300544.0,5880382.0,1824705.0
12-04 09:47:49,32.487,16.025,50.788,0.088,0.0,0.613,0.0,2252800.0,0.0,25.0,2880421888.0,281239552.0,30225764352.0,231649280.0,5983375.0,1886434.0
12-04 09:47:50,31.570,16.392,50.911,0.0,0.0,1.127,0.0,2195456.0,0.0,21.0,2879868928.0,281128960.0,30228226048.0,229851136.0,6000093.0,1896968.0
12-04 09:47:51,31.739,16.174,51.130,0.087,0.0,0.870,0.0,2236416.0,0.0,23.0,2879410176.0,281022464.0,30229696512.0,228945920.0,5967309.0,1886656.0
12-04 09:47:52,31.207,17.942,49.830,0.0,0.0,1.020,0.0,4325376.0,0.0,38.0,2881142784.0,280776704.0,30210166784.0,246988800.0,6125615.0,1956544.0
12-04 09:47:53,31.354,16.070,51.528,0.0,0.0,1.048,0.0,4653056.0,0.0,39.0,2885267456.0,280670208.0,30210801664.0,242335744.0,6629352.0,2224802.0
12-04 09:47:54,37.446,16.652,44.521,0.690,0.0,0.690,4096.0,65740800.0,1.0,155.0,2888028160.0,280264704.0,30206824448.0,243957760.0,5947319.0,1838645.0
12-04 09:47:55,33.826,14.957,50.0,0.435,0.0,0.783,0.0,23158784.0,0.0,71.0,2885304320.0,280186880.0,30144733184.0,308850688.0,6048111.0,1925545.0
12-04 09:47:56,32.297,15.371,51.295,0.0,0.0,1.036,0.0,2162688.0,0.0,20.0,2887024640.0,280190976.0,30167896064.0,283963392.0,6514574.0,1905713.0
12-04 09:47:57,31.775,16.537,51.082,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,2885976064.0,280199168.0,30192029696.0,260870144.0,7523993.0,1922204.0
12-04 09:47:58,32.250,16.168,50.556,0.086,0.0,0.941,0.0,2158592.0,0.0,19.0,2886664192.0,280207360.0,30214778880.0,237424640.0,3861185.0,1818785.0
12-04 09:47:59,31.810,16.810,50.862,0.0,0.0,0.517,0.0,4296704.0,0.0,35.0,2887544832.0,280088576.0,30218289152.0,233152512.0,6092944.0,1943508.0
12-04 09:48:00,30.556,16.753,51.649,0.0,0.0,1.042,0.0,2248704.0,0.0,26.0,2886938624.0,279973888.0,30219644928.0,232517632.0,6217970.0,1973795.0
12-04 09:48:01,32.152,16.595,50.389,0.086,0.0,0.778,0.0,2326528.0,0.0,26.0,2887688192.0,279863296.0,30220849152.0,230674432.0,6473310.0,2157430.0
12-04 09:48:02,32.534,16.781,49.829,0.086,0.0,0.771,0.0,2187264.0,0.0,23.0,2887389184.0,279740416.0,30222352384.0,229593088.0,5926675.0,1868553.0
12-04 09:48:03,32.371,15.223,51.619,0.0,0.0,0.787,0.0,2322432.0,0.0,27.0,2889555968.0,279494656.0,30201032704.0,248991744.0,7471015.0,1918607.0
12-04 09:48:04,32.333,16.123,50.686,0.086,0.0,0.772,0.0,2211840.0,0.0,21.0,2888945664.0,279375872.0,30202269696.0,248483840.0,5914235.0,1900047.0
12-04 09:48:05,31.955,17.227,50.301,0.0,0.0,0.517,0.0,4198400.0,0.0,33.0,2888720384.0,279265280.0,30205431808.0,245657600.0,4626854.0,1881648.0
12-04 09:48:06,31.842,16.609,50.516,0.086,0.0,0.947,0.0,2314240.0,0.0,27.0,2889383936.0,279166976.0,30206619648.0,243904512.0,8374525.0,2103378.0
12-04 09:48:07,31.806,16.854,50.130,0.086,0.0,1.124,0.0,2379776.0,0.0,31.0,2888224768.0,279072768.0,30208319488.0,243458048.0,4227651.0,1995050.0
12-04 09:48:08,31.299,16.827,51.003,0.0,0.0,0.872,4096.0,2215936.0,1.0,21.0,2888282112.0,278953984.0,30209605632.0,242233344.0,5926548.0,1868191.0
12-04 09:48:09,32.143,15.244,51.742,0.0,0.0,0.871,0.0,2240512.0,0.0,23.0,2887704576.0,278831104.0,30211010560.0,241528832.0,5980035.0,1878489.0
12-04 09:48:10,32.361,16.309,50.129,0.258,0.0,0.944,0.0,13324288.0,0.0,41.0,2888114176.0,278732800.0,30212218880.0,240009216.0,5995167.0,1896945.0
12-04 09:48:11,23.616,13.581,53.114,8.564,0.0,1.125,8192.0,257953792.0,2.0,482.0,2889678848.0,278614016.0,30205702144.0,245080064.0,2567424.0,2210135.0
12-04 09:48:12,16.553,11.348,60.068,11.177,0.0,0.853,12288.0,256491520.0,3.0,498.0,2889252864.0,278630400.0,30217834496.0,233357312.0,2510737.0,1833773.0
12-04 09:48:13,23.576,13.146,57.318,5.259,0.0,0.701,8192.0,157954048.0,2.0,310.0,2889592832.0,278540288.0,30217601024.0,233340928.0,3832606.0,1822092.0
12-04 09:48:14,33.391,15.365,50.300,0.0,0.0,0.944,0.0,2285568.0,0.0,28.0,2888892416.0,278437888.0,30218436608.0,233308160.0,5799719.0,1766762.0
12-04 09:48:15,31.512,16.994,50.470,0.085,0.0,0.939,0.0,4362240.0,0.0,40.0,2889195520.0,278351872.0,30221864960.0,229662720.0,8560054.0,2066245.0
12-04 09:48:16,32.934,15.911,50.385,0.086,0.0,0.684,0.0,2248704.0,0.0,23.0,2883436544.0,278188032.0,30211264512.0,246185984.0,7910719.0,1844869.0
12-04 09:48:17,31.364,16.507,51.434,0.0,0.0,0.695,0.0,2273280.0,0.0,21.0,2888044544.0,278069248.0,30212497408.0,240463872.0,9021046.0,1914669.0
12-04 09:48:18,32.513,16.129,50.255,0.085,0.0,1.019,0.0,2203648.0,0.0,24.0,2887671808.0,277946368.0,30214103040.0,239353856.0,6929313.0,1843934.0
12-04 09:48:19,32.124,16.321,50.432,0.086,0.0,1.036,0.0,2260992.0,0.0,23.0,2887901184.0,277843968.0,30214709248.0,238620672.0,8034981.0,1911582.0
12-04 09:48:20,32.056,16.812,50.348,0.0,0.0,0.784,0.0,4239360.0,0.0,37.0,2888495104.0,277766144.0,30218162176.0,234651648.0,6192025.0,1995426.0
12-04 09:48:21,31.396,16.912,51.171,0.0,0.0,0.520,0.0,2371584.0,0.0,27.0,2888159232.0,277659648.0,30219452416.0,233803776.0,6472909.0,2135703.0
12-04 09:48:22,32.381,15.844,50.563,0.087,0.0,1.126,0.0,2088960.0,0.0,26.0,2888777728.0,277540864.0,30220468224.0,232288256.0,5884919.0,1822756.0
12-04 09:48:23,32.010,15.703,51.424,0.086,0.0,0.777,0.0,2256896.0,0.0,21.0,2888683520.0,277430272.0,30221582336.0,231378944.0,5920702.0,1858154.0
12-04 09:48:24,31.718,17.262,50.170,0.0,0.0,0.850,0.0,2236416.0,0.0,23.0,2888589312.0,277307392.0,30219386880.0,233791488.0,6002503.0,1898806.0
12-04 09:48:25,32.137,16.667,50.256,0.085,0.0,0.855,0.0,2211840.0,0.0,23.0,2888749056.0,277213184.0,30220308480.0,232804352.0,6088597.0,1943275.0
12-04 09:48:26,31.043,17.565,50.261,0.0,0.0,1.130,0.0,4296704.0,0.0,37.0,2888065024.0,277094400.0,30223273984.0,230641664.0,6271887.0,2045719.0
12-04 09:48:27,31.228,16.696,51.211,0.0,0.0,0.865,0.0,2347008.0,0.0,28.0,2888876032.0,276992000.0,30224457728.0,228749312.0,6322695.0,2044948.0
12-04 09:48:28,32.435,15.391,51.304,0.087,0.0,0.783,0.0,2314240.0,0.0,26.0,2889822208.0,276754432.0,30203334656.0,249163776.0,6006383.0,1884648.0
12-04 09:48:29,32.018,15.789,51.228,0.0,0.0,0.965,0.0,2203648.0,0.0,24.0,2888368128.0,276639744.0,30204571648.0,249495552.0,5881686.0,1840457.0
12-04 09:48:30,32.361,16.567,50.129,0.0,0.0,0.944,0.0,2244608.0,0.0,23.0,2889187328.0,276533248.0,30205915136.0,247439360.0,5996468.0,1894282.0
12-04 09:48:31,32.152,16.076,50.648,0.086,0.0,1.037,0.0,4173824.0,0.0,32.0,2887942144.0,276443136.0,30209130496.0,245559296.0,6110503.0,1960744.0
12-04 09:48:32,31.986,17.111,49.871,0.0,0.0,1.032,0.0,2457600.0,0.0,35.0,2888491008.0,276328448.0,30210916352.0,243339264.0,6545587.0,2173715.0
12-04 09:48:33,31.469,16.084,51.573,0.0,0.0,0.874,0.0,2236416.0,0.0,23.0,2888257536.0,276213760.0,30211854336.0,242749440.0,6040207.0,1922326.0
12-04 09:48:34,32.328,16.293,50.690,0.086,0.0,0.603,0.0,2224128.0,0.0,20.0,2887950336.0,276099072.0,30213263360.0,241762304.0,5949526.0,1858611.0
12-04 09:48:35,31.768,16.482,50.897,0.0,0.0,0.854,0.0,2240512.0,0.0,23.0,2887462912.0,275984384.0,30214266880.0,241360896.0,6012534.0,1882568.0
12-04 09:48:36,32.699,16.522,49.913,0.0,0.0,0.865,0.0,2224128.0,0.0,20.0,2888216576.0,275873792.0,30215446528.0,239538176.0,5986114.0,1902249.0
12-04 09:48:37,31.102,18.390,49.237,0.169,0.0,1.102,0.0,4276224.0,0.0,38.0,2887438336.0,275767296.0,30218620928.0,237248512.0,6170455.0,1993323.0
12-04 09:48:38,31.299,16.478,51.526,0.0,0.0,0.697,0.0,2359296.0,0.0,28.0,2885443584.0,275668992.0,30220636160.0,237326336.0,6506905.0,2171375.0
12-04 09:48:39,33.020,15.997,50.043,0.086,0.0,0.855,0.0,2211840.0,0.0,24.0,2887184384.0,275562496.0,30221066240.0,235261952.0,5947831.0,1869146.0
12-04 09:48:40,33.189,16.160,49.522,0.261,0.0,0.869,0.0,21250048.0,0.0,71.0,2887774208.0,275345408.0,30212411392.0,243544064.0,5901548.0,1831841.0
12-04 09:48:41,38.043,17.191,42.809,0.766,0.0,1.191,4096.0,76058624.0,1.0,171.0,2889584640.0,274948096.0,30210252800.0,244289536.0,5930316.0,1846547.0
12-04 09:48:42,33.681,17.058,47.694,0.435,0.0,1.131,4096.0,33906688.0,1.0,103.0,2888310784.0,274800640.0,30120525824.0,335437824.0,6078452.0,1950648.0
12-04 09:48:43,31.665,17.084,47.972,2.416,0.0,0.863,0.0,171069440.0,0.0,346.0,2887757824.0,274817024.0,30131580928.0,324919296.0,4112026.0,1909587.0
12-04 09:48:44,2.104,1.515,80.724,15.488,0.0,0.168,4096.0,264245248.0,1.0,487.0,2888613888.0,274825216.0,30134263808.0,321372160.0,536741.0,292215.0
12-04 09:48:45,3.277,1.681,82.857,12.185,0.0,0.0,8192.0,240820224.0,2.0,491.0,2889162752.0,274841600.0,30136950784.0,318119936.0,2415908.0,103598.0
12-04 09:48:46,31.869,12.317,55.728,0.086,0.0,0.0,0.0,6463488.0,0.0,58.0,2886897664.0,274866176.0,30164508672.0,292802560.0,2874174.0,262272.0
12-04 09:48:47,33.475,11.925,54.429,0.170,0.0,0.0,0.0,6471680.0,0.0,58.0,2886770688.0,274886656.0,30191407104.0,266010624.0,442084.0,236253.0
12-04 09:48:48,32.305,12.425,55.099,0.171,0.0,0.0,0.0,6459392.0,0.0,57.0,2887958528.0,274903040.0,30217297920.0,238915584.0,1372915.0,248819.0
12-04 09:48:49,31.939,13.237,54.569,0.171,0.0,0.085,0.0,6545408.0,0.0,64.0,2888130560.0,274829312.0,30222376960.0,233738240.0,443125.0,237949.0
12-04 09:48:50,32.506,11.976,55.346,0.171,0.0,0.0,0.0,6537216.0,0.0,59.0,2887569408.0,274767872.0,30227443712.0,229294080.0,440331.0,233302.0
12-04 09:48:51,31.722,12.553,55.556,0.170,0.0,0.0,0.0,8519680.0,0.0,71.0,2888122368.0,274550784.0,30211330048.0,245071872.0,443299.0,238413.0
12-04 09:48:52,31.197,12.393,56.154,0.171,0.0,0.085,0.0,6762496.0,0.0,74.0,2888597504.0,274481152.0,30215946240.0,240050176.0,588914.0,314466.0
12-04 09:48:53,32.164,12.233,55.432,0.086,0.0,0.086,0.0,6553600.0,0.0,59.0,2887749632.0,274374656.0,30220996608.0,235954176.0,441901.0,236083.0
12-04 09:48:54,32.403,12.775,54.738,0.085,0.0,0.0,0.0,6533120.0,0.0,61.0,2888744960.0,274264064.0,30224588800.0,231477248.0,443594.0,239213.0
12-04 09:48:55,31.752,12.770,55.306,0.173,0.0,0.0,0.0,6602752.0,0.0,66.0,2889551872.0,274055168.0,30206730240.0,248737792.0,458807.0,236376.0
12-04 09:48:56,31.695,13.390,54.746,0.169,0.0,0.0,0.0,6496256.0,0.0,61.0,2888658944.0,273952768.0,30211305472.0,245157888.0,442011.0,252449.0
12-04 09:48:57,31.969,13.555,54.390,0.085,0.0,0.0,4096.0,6623232.0,1.0,70.0,2889289728.0,273846272.0,30216863744.0,239075328.0,442390.0,236850.0
12-04 09:48:58,31.149,12.851,55.915,0.085,0.0,0.0,0.0,7307264.0,0.0,78.0,2889728000.0,273739776.0,30221328384.0,234278912.0,490976.0,264367.0
12-04 09:48:59,31.298,12.640,55.890,0.172,0.0,0.0,0.0,6569984.0,0.0,62.0,2889007104.0,273633280.0,30226268160.0,230166528.0,441718.0,235309.0
12-04 09:49:00,34.739,14.250,50.253,0.759,0.0,0.0,0.0,54833152.0,0.0,163.0,2889527296.0,273252352.0,30211710976.0,244584448.0,441436.0,234625.0
12-04 09:49:01,34.753,12.181,52.300,0.767,0.0,0.0,4096.0,47353856.0,1.0,154.0,2887237632.0,273068032.0,30137618432.0,321150976.0,443156.0,236147.0
12-04 09:49:02,31.288,12.014,56.525,0.173,0.0,0.0,0.0,6467584.0,0.0,57.0,2888581120.0,273084416.0,30163685376.0,293724160.0,442588.0,237248.0
12-04 09:49:03,32.735,12.650,54.530,0.085,0.0,0.0,0.0,6459392.0,0.0,57.0,2888261632.0,273141760.0,30190993408.0,266678272.0,442410.0,236880.0
12-04 09:49:04,31.130,12.435,56.261,0.174,0.0,0.0,0.0,6463488.0,0.0,57.0,2888679424.0,273182720.0,30217977856.0,239235072.0,441788.0,234557.0
12-04 09:49:05,31.386,11.683,56.757,0.174,0.0,0.0,0.0,6553600.0,0.0,59.0,2889379840.0,273092608.0,30222274560.0,234328064.0,442516.0,235871.0
12-04 09:49:06,31.908,11.719,56.287,0.086,0.0,0.0,0.0,8667136.0,0.0,80.0,2889318400.0,272977920.0,30229008384.0,227770368.0,590369.0,315709.0
12-04 09:49:07,33.900,13.084,52.336,0.680,0.0,0.0,4096.0,33218560.0,1.0,125.0,2891251712.0,272691200.0,30213926912.0,241205248.0,443428.0,237478.0
12-04 09:49:08,37.245,13.095,48.554,1.105,0.0,0.0,4096.0,78172160.0,1.0,199.0,2890596352.0,272273408.0,30210150400.0,246054912.0,312879.0,175080.0
12-04 09:49:09,34.208,11.549,53.631,0.525,0.0,0.087,0.0,42749952.0,0.0,154.0,2886873088.0,272257024.0,30151254016.0,308690944.0,590619.0,316248.0
12-04 09:49:10,33.532,12.085,54.128,0.255,0.0,0.0,0.0,11370496.0,0.0,74.0,2874937344.0,272281600.0,30159986688.0,311869440.0,442602.0,235998.0
12-04 09:49:11,32.651,12.106,55.072,0.171,0.0,0.0,0.0,6496256.0,0.0,58.0,2875211776.0,272297984.0,30187249664.0,284315648.0,442526.0,236089.0
12-04 09:49:12,31.271,13.220,55.424,0.085,0.0,0.0,0.0,6475776.0,0.0,57.0,2880696320.0,272318464.0,30212345856.0,253714432.0,442343.0,235625.0
12-04 09:49:13,32.515,13.209,54.107,0.169,0.0,0.0,0.0,6578176.0,0.0,61.0,2879623168.0,272236544.0,30219046912.0,248168448.0,446282.0,242331.0
12-04 09:49:14,32.176,12.193,55.546,0.085,0.0,0.0,0.0,6512640.0,0.0,61.0,2883850240.0,272171008.0,30223802368.0,239251456.0,2179.0,2951.0
12-04 09:49:15,30.672,13.277,55.882,0.168,0.0,0.0,8192.0,6594560.0,2.0,61.0,2882846720.0,272097280.0,30229245952.0,234885120.0,1800.0,2496.0
12-04 09:49:16,30.357,12.840,56.633,0.170,0.0,0.0,0.0,8699904.0,0.0,84.0,2878750720.0,271998976.0,30229491712.0,238833664.0,3762.0,6000.0
12-04 09:49:17,31.117,12.702,56.095,0.085,0.0,0.0,0.0,6524928.0,0.0,58.0,2882068480.0,271904768.0,30234697728.0,230404096.0,1407.0,1448.0
12-04 09:49:18,32.055,11.594,56.266,0.085,0.0,0.0,0.0,6590464.0,0.0,62.0,2883108864.0,271687680.0,30217461760.0,246816768.0,3838.0,4465.0
12-04 09:49:19,31.501,13.264,54.799,0.175,0.0,0.262,0.0,6471680.0,0.0,61.0,2883477504.0,271609856.0,30222143488.0,241844224.0,683272.0,628370.0
12-04 09:49:20,30.192,15.445,52.007,1.571,0.0,0.785,4096.0,84713472.0,1.0,184.0,2884562944.0,271523840.0,30220931072.0,242057216.0,3696655.0,1781747.0
12-04 09:49:21,22.569,13.802,51.997,10.677,0.0,0.955,8192.0,259002368.0,2.0,443.0,2884751360.0,271486976.0,30228303872.0,234532864.0,5200045.0,2261451.0
12-04 09:49:22,17.550,11.816,57.168,12.511,0.0,0.956,8192.0,258035712.0,2.0,426.0,2884202496.0,271413248.0,30227214336.0,236244992.0,1976027.0,1930651.0
12-04 09:49:23,23.493,13.188,57.118,5.677,0.0,0.524,0.0,168292352.0,0.0,294.0,2883706880.0,271302656.0,30224633856.0,239431680.0,11440380.0,1935010.0
12-04 09:49:24,31.878,16.332,50.917,0.0,0.0,0.873,0.0,3297280.0,0.0,42.0,2883940352.0,271216640.0,30226808832.0,237109248.0,6290421.0,2078777.0
12-04 09:49:25,31.478,16.174,51.043,0.174,0.0,1.130,4096.0,2244608.0,1.0,25.0,2884681728.0,271122432.0,30227845120.0,235425792.0,6035390.0,2004878.0
12-04 09:49:26,31.234,16.185,51.969,0.0,0.0,0.612,0.0,2232320.0,0.0,23.0,2882940928.0,271007744.0,30229766144.0,235360256.0,6111875.0,2020511.0
12-04 09:49:27,30.182,17.693,51.258,0.0,0.0,0.867,0.0,2203648.0,0.0,21.0,2884382720.0,270884864.0,30227419136.0,236388352.0,4103517.0,1999200.0
12-04 09:49:28,32.554,15.238,51.255,0.0,0.0,0.952,0.0,2244608.0,0.0,24.0,2884521984.0,270774272.0,30228393984.0,235384832.0,6148492.0,2040155.0
12-04 09:49:29,32.108,15.836,51.269,0.0,0.0,0.787,0.0,2191360.0,0.0,21.0,2885017600.0,270659584.0,30229946368.0,233451520.0,6122346.0,1995541.0
12-04 09:49:30,32.783,15.739,50.783,0.0,0.0,0.696,0.0,2244608.0,0.0,25.0,2883305472.0,270544896.0,30231351296.0,233873408.0,8137749.0,2013963.0
12-04 09:49:31,31.787,16.495,51.203,0.0,0.0,0.515,0.0,2236416.0,0.0,22.0,2884591616.0,270446592.0,30232240128.0,231796736.0,6116822.0,2023517.0
12-04 09:49:32,31.606,17.098,50.604,0.086,0.0,0.604,0.0,2195456.0,0.0,23.0,2886008832.0,270331904.0,30233305088.0,229429248.0,8236086.0,2083058.0
12-04 09:49:33,30.716,17.343,50.906,0.086,0.0,0.949,0.0,2281472.0,0.0,25.0,2885287936.0,270221312.0,30234542080.0,229023744.0,6083868.0,1980760.0
12-04 09:49:34,31.678,17.551,50.0,0.0,0.0,0.771,0.0,4218880.0,0.0,35.0,2885214208.0,270000128.0,30215852032.0,248008704.0,6275500.0,2101024.0
12-04 09:49:35,31.332,17.319,50.653,0.0,0.0,0.696,0.0,2342912.0,0.0,29.0,2885206016.0,269893632.0,30216769536.0,247205888.0,6168112.0,2055106.0
12-04 09:49:36,31.616,15.808,51.528,0.087,0.0,0.961,0.0,2207744.0,0.0,20.0,2886656000.0,269787136.0,30217756672.0,244875264.0,7463545.0,2076713.0
12-04 09:49:37,30.876,16.739,51.258,0.087,0.0,1.041,0.0,2244608.0,0.0,27.0,2884780032.0,269692928.0,30220042240.0,244559872.0,7044982.0,2106043.0
12-04 09:49:38,30.532,17.839,50.772,0.0,0.0,0.858,0.0,2207744.0,0.0,22.0,2886062080.0,269578240.0,30219653120.0,243781632.0,6229084.0,2075117.0
12-04 09:49:39,32.729,15.026,51.123,0.0,0.0,1.123,0.0,2232320.0,0.0,25.0,2883698688.0,269463552.0,30221344768.0,244568064.0,6250636.0,2093189.0
12-04 09:49:40,32.641,15.325,51.429,0.0,0.0,0.606,0.0,2211840.0,0.0,22.0,2886045696.0,269365248.0,30221959168.0,241704960.0,6192915.0,2051970.0
12-04 09:49:41,30.963,16.739,51.431,0.0,0.0,0.867,0.0,2228224.0,0.0,26.0,2885324800.0,269291520.0,30223556608.0,240902144.0,6283148.0,2064140.0
12-04 09:49:42,31.858,16.927,50.174,0.087,0.0,0.955,0.0,2334720.0,0.0,28.0,2885971968.0,269185024.0,30224842752.0,239075328.0,6408908.0,2127387.0
12-04 09:49:43,32.134,16.110,50.814,0.086,0.0,0.857,0.0,2240512.0,0.0,27.0,2886418432.0,269090816.0,30225825792.0,237740032.0,6453822.0,2250870.0
12-04 09:49:44,30.556,16.840,51.649,0.0,0.0,0.955,0.0,2203648.0,0.0,22.0,2886066176.0,268984320.0,30227554304.0,236470272.0,6058559.0,1948278.0
12-04 09:49:45,31.961,15.674,51.489,0.0,0.0,0.876,0.0,2232320.0,0.0,25.0,2886868992.0,268898304.0,30228639744.0,234668032.0,8151369.0,2035102.0
12-04 09:49:46,31.915,16.851,50.468,0.0,0.0,0.766,0.0,2203648.0,0.0,22.0,2886017024.0,268800000.0,30229962752.0,234295296.0,6178291.0,2048847.0
12-04 09:49:47,31.570,16.045,51.258,0.087,0.0,1.041,0.0,2228224.0,0.0,26.0,2886414336.0,268697600.0,30231158784.0,232804352.0,6187816.0,2048852.0
12-04 09:49:48,33.333,15.104,50.694,0.087,0.0,0.781,3256320.0,5423104.0,36.0,36.0,2887258112.0,268566528.0,30224674816.0,238575616.0,6115234.0,1952474.0
12-04 09:49:49,31.103,16.073,51.607,0.087,0.0,1.129,0.0,2326528.0,0.0,27.0,2887860224.0,268476416.0,30225469440.0,237268992.0,6151090.0,2037982.0
12-04 09:49:50,32.137,16.325,50.598,0.085,0.0,0.855,0.0,2174976.0,0.0,22.0,2886774784.0,268374016.0,30226767872.0,237158400.0,6144271.0,2020637.0
12-04 09:49:51,33.020,15.654,50.470,0.0,0.0,0.855,0.0,2269184.0,0.0,25.0,2887639040.0,268271616.0,30228340736.0,234823680.0,6152204.0,2036801.0
12-04 09:49:52,33.159,16.754,48.517,0.349,0.0,1.222,0.0,27910144.0,0.0,99.0,2887299072.0,268042240.0,30220304384.0,243429376.0,7615755.0,2032640.0
12-04 09:49:53,21.331,10.239,56.143,11.519,0.0,0.768,8192.0,195706880.0,2.0,399.0,2887585792.0,267894784.0,30215352320.0,248242176.0,4431461.0,1880214.0
12-04 09:49:54,4.618,2.519,78.002,14.777,0.0,0.084,8192.0,263237632.0,2.0,487.0,2887483392.0,267902976.0,30218256384.0,245432320.0,718473.0,1260175.0
12-04 09:49:55,7.458,4.068,76.949,11.441,0.0,0.085,8192.0,240431104.0,2.0,488.0,2887397376.0,267919360.0,30232125440.0,231632896.0,1386973.0,1314685.0
12-04 09:49:56,37.694,16.437,44.836,0.516,0.0,0.516,4096.0,55730176.0,1.0,180.0,2886606848.0,267706368.0,30125903872.0,338857984.0,3385377.0,1633773.0
12-04 09:49:57,31.031,19.231,48.252,0.262,0.0,1.224,0.0,22200320.0,0.0,49.0,2897530880.0,267735040.0,30147198976.0,306610176.0,4852123.0,2046420.0
12-04 09:49:58,32.244,14.445,52.880,0.0,0.0,0.430,0.0,159744.0,0.0,6.0,2896691200.0,267735040.0,30169436160.0,285212672.0,12889651.0,2669214.0
12-04 09:49:59,30.823,18.528,49.437,0.0,0.0,1.212,0.0,2031616.0,0.0,13.0,2896650240.0,267743232.0,30193541120.0,261140480.0,6604132.0,1934798.0
12-04 09:50:00,31.942,15.077,52.470,0.0,0.0,0.511,0.0,126976.0,0.0,6.0,2896437248.0,267747328.0,30214500352.0,240390144.0,10242757.0,2309764.0
12-04 09:50:01,29.300,18.669,50.648,0.173,0.0,1.210,36864.0,2318336.0,4.0,27.0,2897985536.0,267673600.0,30215241728.0,238174208.0,8502368.0,2254665.0
12-04 09:50:02,30.488,18.031,50.610,0.0,0.0,0.871,0.0,2048000.0,0.0,19.0,2898120704.0,267583488.0,30216081408.0,237289472.0,6297273.0,2081318.0
12-04 09:50:03,29.758,16.522,53.028,0.0,0.0,0.692,0.0,2265088.0,0.0,24.0,2897829888.0,267497472.0,30216740864.0,237006848.0,8372748.0,2131351.0
12-04 09:50:04,31.342,16.970,50.823,0.0,0.0,0.866,0.0,143360.0,0.0,10.0,2898112512.0,267407360.0,30216507392.0,237047808.0,6421966.0,2147591.0
12-04 09:50:05,31.389,16.638,51.029,0.0,0.0,0.943,0.0,2265088.0,0.0,22.0,2899476480.0,267317248.0,30217502720.0,234778624.0,8296882.0,2088678.0
12-04 09:50:06,32.409,17.504,48.960,0.433,0.0,0.693,0.0,26460160.0,0.0,91.0,2901102592.0,267116544.0,30205612032.0,245243904.0,6252119.0,2074449.0
12-04 09:50:07,36.458,17.708,44.184,0.781,0.0,0.868,4096.0,69361664.0,1.0,212.0,2899894272.0,266899456.0,30121975808.0,330305536.0,6291713.0,2080280.0
12-04 09:50:08,32.051,16.923,50.427,0.0,0.0,0.598,0.0,2248704.0,0.0,24.0,2897764352.0,266911744.0,30145318912.0,309080064.0,6287389.0,2120400.0
12-04 09:50:09,30.435,17.478,51.304,0.0,0.0,0.783,0.0,2154496.0,0.0,19.0,2896596992.0,266936320.0,30168375296.0,287166464.0,6195788.0,2038767.0
12-04 09:50:10,32.146,16.160,50.999,0.087,0.0,0.608,0.0,2166784.0,0.0,20.0,2896650240.0,266948608.0,30192869376.0,262606848.0,6212806.0,2050346.0
12-04 09:50:11,30.903,17.795,50.347,0.0,0.0,0.955,0.0,2150400.0,0.0,19.0,2897629184.0,266952704.0,30216536064.0,237957120.0,6275195.0,2036555.0
12-04 09:50:12,33.564,14.619,51.038,0.0,0.0,0.779,0.0,2260992.0,0.0,24.0,2899017728.0,266862592.0,30217687040.0,235507712.0,8095638.0,2039737.0
12-04 09:50:13,32.449,16.096,50.342,0.171,0.0,0.942,0.0,2179072.0,0.0,22.0,2898407424.0,266772480.0,30218948608.0,234946560.0,6176805.0,2022051.0
12-04 09:50:14,32.393,16.838,50.0,0.0,0.0,0.769,0.0,2260992.0,0.0,24.0,2898100224.0,266682368.0,30220697600.0,233594880.0,6091635.0,1994869.0
12-04 09:50:15,31.401,16.955,51.038,0.0,0.0,0.606,0.0,2170880.0,0.0,20.0,2899009536.0,266612736.0,30221422592.0,232030208.0,6167046.0,2048389.0
12-04 09:50:16,32.393,16.581,50.085,0.085,0.0,0.855,0.0,2256896.0,0.0,24.0,2899369984.0,266530816.0,30222098432.0,231075840.0,6074074.0,1974919.0
12-04 09:50:17,30.981,17.040,51.033,0.0,0.0,0.947,0.0,2179072.0,0.0,20.0,2898391040.0,266440704.0,30223327232.0,230916096.0,6269105.0,2089460.0
12-04 09:50:18,31.720,17.113,50.216,0.0,0.0,0.951,0.0,2252800.0,0.0,24.0,2898591744.0,266342400.0,30224908288.0,229232640.0,6223140.0,2063862.0
12-04 09:50:19,30.655,16.419,51.441,0.087,0.0,1.397,0.0,2232320.0,0.0,24.0,2899496960.0,266256384.0,30222942208.0,230379520.0,7299719.0,2016564.0
12-04 09:50:20,31.277,16.855,50.912,0.087,0.0,0.869,0.0,4333568.0,0.0,39.0,2899660800.0,266084352.0,30203965440.0,249364480.0,7007774.0,2016126.0
12-04 09:50:21,31.588,16.579,50.960,0.0,0.0,0.873,0.0,2195456.0,0.0,23.0,2899484672.0,265994240.0,30205190144.0,248406016.0,6183768.0,2038770.0
12-04 09:50:22,30.975,16.566,51.337,0.0,0.0,1.122,0.0,2248704.0,0.0,21.0,2899091456.0,265895936.0,30205689856.0,248397824.0,6174305.0,1977565.0
12-04 09:50:23,31.556,16.681,50.989,0.0,0.0,0.774,0.0,2191360.0,0.0,23.0,2900340736.0,265801728.0,30206697472.0,246235136.0,6203707.0,2061639.0
12-04 09:50:24,32.333,16.552,50.343,0.086,0.0,0.686,0.0,2244608.0,0.0,21.0,2900443136.0,265703424.0,30208413696.0,244514816.0,6250130.0,2083953.0
12-04 09:50:25,30.816,15.712,50.087,2.865,0.0,0.521,8192.0,93757440.0,2.0,186.0,2899972096.0,265621504.0,30208651264.0,244830208.0,1976747.0,1938344.0
12-04 09:50:26,25.0,14.761,50.427,8.874,0.0,0.939,8192.0,267395072.0,2.0,502.0,2900357120.0,265629696.0,30225555456.0,227532800.0,3280501.0,2467928.0
12-04 09:50:27,18.034,13.077,57.778,10.513,0.0,0.598,8192.0,262389760.0,2.0,513.0,2897940480.0,265539584.0,30218776576.0,236818432.0,2001821.0,1956890.0
12-04 09:50:28,29.636,15.338,52.946,1.213,0.0,0.867,0.0,62111744.0,0.0,153.0,2899099648.0,265404416.0,30218506240.0,236064768.0,9779686.0,1801783.0
12-04 09:50:29,31.743,16.045,51.431,0.0,0.0,0.781,4096.0,2359296.0,1.0,29.0,2900574208.0,265318400.0,30219956224.0,233226240.0,6317635.0,1984422.0
12-04 09:50:30,31.993,15.997,51.049,0.0,0.0,0.962,0.0,2236416.0,0.0,25.0,2899472384.0,265228288.0,30221434880.0,232939520.0,10224989.0,2086295.0
12-04 09:50:31,32.167,16.980,49.915,0.085,0.0,0.853,0.0,2252800.0,0.0,24.0,2899566592.0,265150464.0,30222798848.0,231559168.0,6496188.0,1919910.0
12-04 09:50:32,32.605,15.734,50.962,0.0,0.0,0.699,0.0,2240512.0,0.0,23.0,2899582976.0,265064448.0,30224392192.0,230035456.0,7748460.0,2064303.0
12-04 09:50:33,30.662,17.160,51.132,0.0,0.0,1.045,0.0,2203648.0,0.0,20.0,2898763776.0,264970240.0,30225723392.0,229617664.0,8115008.0,1983507.0
12-04 09:50:34,31.783,16.107,51.163,0.0,0.0,0.947,0.0,2293760.0,0.0,24.0,2899779584.0,264790016.0,30205464576.0,249040896.0,8137770.0,1995150.0
12-04 09:50:35,32.116,16.143,50.722,0.170,0.0,0.850,0.0,2240512.0,0.0,25.0,2900414464.0,264712192.0,30205796352.0,248152064.0,6124192.0,1976519.0
12-04 09:50:36,31.288,16.126,51.884,0.0,0.0,0.701,0.0,2183168.0,0.0,22.0,2900123648.0,264622080.0,30207188992.0,247140352.0,7274751.0,2092074.0
12-04 09:50:37,32.759,16.466,50.0,0.0,0.0,0.776,0.0,2297856.0,0.0,30.0,2900537344.0,264544256.0,30208339968.0,245653504.0,7126528.0,2014411.0
12-04 09:50:38,31.959,16.409,50.687,0.086,0.0,0.859,0.0,2232320.0,0.0,25.0,2899750912.0,264466432.0,30208954368.0,245903360.0,5834050.0,1977203.0
12-04 09:50:39,32.644,16.365,50.301,0.086,0.0,0.603,0.0,2224128.0,0.0,27.0,2898739200.0,264392704.0,30211072000.0,244871168.0,6449113.0,2019018.0
12-04 09:50:40,29.751,17.713,51.419,0.0,0.0,1.118,0.0,2940928.0,0.0,41.0,2898698240.0,264310784.0,30212956160.0,243109888.0,6574609.0,2254761.0
12-04 09:50:41,31.473,16.042,51.439,0.0,0.0,1.046,0.0,2220032.0,0.0,23.0,2899267584.0,264228864.0,30213738496.0,241840128.0,6115255.0,2013783.0
12-04 09:50:42,32.090,15.611,51.258,0.087,0.0,0.954,0.0,2228224.0,0.0,23.0,2899156992.0,264155136.0,30214971392.0,240791552.0,6108566.0,1998102.0
12-04 09:50:43,33.333,16.624,49.364,0.0,0.0,0.679,0.0,2191360.0,0.0,26.0,2899099648.0,264056832.0,30216241152.0,239677440.0,6139040.0,2010719.0
12-04 09:50:44,31.320,17.170,50.647,0.086,0.0,0.777,0.0,2228224.0,0.0,22.0,2898944000.0,263974912.0,30217650176.0,238505984.0,3983505.0,1819737.0
12-04 09:50:45,31.217,16.783,51.217,0.0,0.0,0.783,0.0,2244608.0,0.0,25.0,2900664320.0,263888896.0,30218678272.0,235843584.0,8241657.0,2136919.0
12-04 09:50:46,30.277,17.474,51.125,0.0,0.0,1.125,0.0,2191360.0,0.0,20.0,2900570112.0,263798784.0,30219472896.0,235233280.0,6128680.0,2026705.0
12-04 09:50:47,32.021,15.573,51.619,0.0,0.0,0.787,0.0,2260992.0,0.0,26.0,2900602880.0,263708672.0,30221008896.0,233754624.0,6139695.0,1987343.0
12-04 09:50:48,29.982,16.402,52.205,0.088,0.0,1.323,0.0,2211840.0,0.0,22.0,2898841600.0,263626752.0,30221692928.0,234913792.0,6111560.0,1968798.0
12-04 09:50:49,31.688,16.623,50.823,0.0,0.0,0.866,0.0,4169728.0,0.0,34.0,2900332544.0,263532544.0,30225555456.0,229654528.0,6139086.0,2050055.0
12-04 09:50:50,30.996,16.277,51.515,0.0,0.0,1.212,0.0,274432.0,0.0,13.0,2900938752.0,263434240.0,30224633856.0,230068224.0,6302183.0,2091783.0
12-04 09:50:51,31.728,16.681,50.817,0.086,0.0,0.688,0.0,4210688.0,0.0,34.0,2901688320.0,263245824.0,30204944384.0,249196544.0,1975022.0,1915061.0
12-04 09:50:52,32.588,16.165,50.301,0.086,0.0,0.860,0.0,2351104.0,0.0,30.0,2901471232.0,263172096.0,30206255104.0,248176640.0,3586338.0,2063332.0
12-04 09:50:53,30.548,17.145,51.262,0.0,0.0,1.044,0.0,2273280.0,0.0,24.0,2900889600.0,263081984.0,30207340544.0,247762944.0,6198140.0,2056837.0
12-04 09:50:54,32.285,16.822,50.212,0.0,0.0,0.680,0.0,2215936.0,0.0,25.0,2900639744.0,263004160.0,30208192512.0,247238656.0,8244377.0,1987128.0
12-04 09:50:55,32.812,15.104,50.781,0.087,0.0,1.215,32768.0,2240512.0,5.0,22.0,2900799488.0,262930432.0,30209335296.0,246009856.0,8143439.0,2041384.0
12-04 09:50:56,31.665,16.480,51.079,0.0,0.0,0.777,0.0,2236416.0,0.0,24.0,2900279296.0,262848512.0,30210883584.0,245063680.0,8371331.0,2008386.0
12-04 09:50:57,31.310,16.565,51.084,0.087,0.0,0.954,0.0,2211840.0,0.0,21.0,2899881984.0,262770688.0,30212825088.0,243597312.0,6205243.0,2106705.0
12-04 09:50:58,30.942,17.373,45.203,5.618,0.0,0.864,0.0,256954368.0,0.0,495.0,2900918272.0,262676480.0,30212075520.0,243404800.0,2032838.0,1939911.0
12-04 09:50:59,22.913,14.480,51.533,9.881,0.0,1.193,0.0,261095424.0,0.0,498.0,2900733952.0,262574080.0,30207696896.0,248070144.0,4777024.0,2398098.0
12-04 09:51:00,23.928,13.808,55.317,6.261,0.0,0.686,0.0,174743552.0,0.0,376.0,2901180416.0,262594560.0,30225264640.0,230035456.0,3906703.0,1902729.0
12-04 09:51:01,32.337,15.378,51.582,0.0,0.0,0.703,0.0,2166784.0,0.0,22.0,2899664896.0,262500352.0,30227099648.0,229810176.0,5831898.0,1835056.0
12-04 09:51:02,31.515,17.229,50.476,0.0,0.0,0.779,0.0,2228224.0,0.0,24.0,2900328448.0,262410240.0,30228017152.0,228319232.0,8110167.0,1996436.0
12-04 09:51:03,31.538,16.247,51.173,0.0,0.0,1.043,0.0,4333568.0,0.0,42.0,2900340736.0,262238208.0,30208483328.0,248012800.0,8137735.0,1962240.0
12-04 09:51:04,30.789,16.912,51.344,0.0,0.0,0.954,0.0,2236416.0,0.0,23.0,2900738048.0,262148096.0,30209257472.0,246931456.0,6714796.0,2078632.0
12-04 09:51:05,32.027,16.865,50.170,0.0,0.0,0.937,0.0,2347008.0,0.0,27.0,2901245952.0,262070272.0,30209990656.0,245768192.0,9744429.0,2039316.0
12-04 09:51:06,32.355,15.962,50.561,0.173,0.0,0.949,0.0,2183168.0,0.0,22.0,2895548416.0,262033408.0,30221975552.0,239517696.0,6228618.0,2041352.0
12-04 09:51:07,31.519,15.452,52.063,0.0,0.0,0.966,0.0,2273280.0,0.0,26.0,2899021824.0,261963776.0,30222909440.0,235180032.0,8398271.0,2143132.0
12-04 09:51:08,31.255,16.623,51.082,0.0,0.0,1.039,307200.0,2183168.0,7.0,21.0,2898403328.0,261869568.0,30224510976.0,234291200.0,6298060.0,2072402.0
12-04 09:51:09,32.791,16.010,49.914,0.171,0.0,1.113,0.0,5763072.0,0.0,35.0,2898735104.0,261779456.0,30225391616.0,233168896.0,8177339.0,2051888.0
12-04 09:51:10,36.547,16.740,45.048,0.876,0.0,0.789,0.0,73474048.0,0.0,188.0,2900250624.0,261402624.0,30211137536.0,246284288.0,6165371.0,2000535.0
12-04 09:51:11,35.274,16.855,46.308,0.608,0.0,0.956,0.0,51728384.0,0.0,157.0,2900541440.0,261263360.0,30116679680.0,340590592.0,7711099.0,1915257.0
12-04 09:51:12,34.240,16.568,48.258,0.340,0.0,0.595,0.0,24354816.0,0.0,93.0,2898464768.0,261296128.0,30139990016.0,319324160.0,6333454.0,2010479.0
12-04 09:51:13,32.140,16.539,50.554,0.0,0.0,0.767,0.0,2191360.0,0.0,24.0,2899832832.0,261308416.0,30162673664.0,295260160.0,6983703.0,2046008.0
12-04 09:51:14,31.316,15.877,51.842,0.088,0.0,0.877,0.0,2162688.0,0.0,19.0,2898972672.0,261312512.0,30186201088.0,272588800.0,5424645.0,2030900.0
12-04 09:51:15,31.245,16.738,50.987,0.0,0.0,1.030,0.0,2150400.0,0.0,20.0,2900979712.0,261316608.0,30210166784.0,246611968.0,8265788.0,2059036.0
12-04 09:51:16,30.940,17.094,50.940,0.0,0.0,1.026,0.0,2256896.0,0.0,25.0,2904109056.0,261234688.0,30210379776.0,243351552.0,6274822.0,2063919.0
12-04 09:51:17,31.602,16.364,51.082,0.0,0.0,0.952,0.0,2224128.0,0.0,21.0,2903736320.0,261152768.0,30211493888.0,242692096.0,6244560.0,2029807.0
12-04 09:51:18,32.681,16.170,50.298,0.085,0.0,0.766,0.0,2236416.0,0.0,31.0,2907492352.0,261058560.0,30209789952.0,240734208.0,6315663.0,2120205.0
12-04 09:51:19,31.098,16.725,51.655,0.0,0.0,0.523,0.0,2228224.0,0.0,23.0,2910806016.0,260943872.0,30204506112.0,242819072.0,6039558.0,1728575.0
12-04 09:51:20,32.766,13.021,54.043,0.085,0.0,0.085,16384.0,6569984.0,1.0,65.0,2918014976.0,260890624.0,30209331200.0,230838272.0,4512809.0,280435.0
12-04 09:51:21,32.391,12.511,54.927,0.086,0.0,0.086,0.0,6602752.0,0.0,67.0,2919387136.0,260710400.0,30191063040.0,247914496.0,441670.0,234068.0
12-04 09:51:22,31.565,12.174,56.174,0.087,0.0,0.0,0.0,6520832.0,0.0,62.0,2917904384.0,260636672.0,30195916800.0,244617216.0,2254025.0,258269.0
12-04 09:51:23,33.221,12.752,53.859,0.168,0.0,0.0,0.0,6488064.0,0.0,62.0,2918912000.0,260558848.0,30200979456.0,238624768.0,441622.0,233822.0
12-04 09:51:24,32.625,12.999,54.206,0.170,0.0,0.0,0.0,6508544.0,0.0,62.0,2917974016.0,260485120.0,30205833216.0,234782720.0,444584.0,239330.0
12-04 09:51:25,31.102,12.712,56.017,0.169,0.0,0.0,0.0,7700480.0,0.0,69.0,2918899712.0,260304896.0,30190686208.0,249184256.0,460584.0,237924.0
12-04 09:51:26,32.534,11.729,55.565,0.171,0.0,0.0,0.0,7684096.0,0.0,86.0,2918686720.0,260247552.0,30194405376.0,245735424.0,591119.0,332636.0
12-04 09:51:27,32.048,12.939,55.013,0.0,0.0,0.0,0.0,6508544.0,0.0,61.0,2919067648.0,260165632.0,30194921472.0,244920320.0,442771.0,236114.0
12-04 09:51:28,32.818,11.856,55.155,0.172,0.0,0.0,0.0,9388032.0,0.0,90.0,2918334464.0,260120576.0,30198681600.0,241938432.0,484822.0,266136.0
12-04 09:51:29,35.289,12.856,50.733,1.122,0.0,0.0,0.0,67862528.0,0.0,199.0,2921091072.0,259829760.0,30192885760.0,245268480.0,413713.0,220569.0
12-04 09:51:30,22.147,8.433,62.351,6.985,0.0,0.085,0.0,169410560.0,0.0,360.0,2920644608.0,259743744.0,30106308608.0,332378112.0,180671.0,98904.0
12-04 09:51:31,0.167,0.668,82.888,16.277,0.0,0.0,0.0,255524864.0,0.0,487.0,2920644608.0,259743744.0,30106308608.0,332378112.0,2536.0,3074.0
12-04 09:51:32,0.335,0.669,86.695,12.301,0.0,0.0,0.0,248074240.0,0.0,508.0,2919673856.0,259760128.0,30108381184.0,331259904.0,2593.0,2997.0
12-04 09:51:33,32.712,11.695,55.508,0.085,0.0,0.0,0.0,6602752.0,0.0,69.0,2918993920.0,259809280.0,30135042048.0,305229824.0,589849.0,315418.0
12-04 09:51:34,31.637,13.232,54.877,0.170,0.0,0.085,0.0,6467584.0,0.0,63.0,2918096896.0,259854336.0,30161543168.0,279580672.0,443071.0,236809.0
12-04 09:51:35,32.596,12.681,54.638,0.085,0.0,0.0,0.0,6475776.0,0.0,59.0,2918469632.0,259874816.0,30188212224.0,252518400.0,460523.0,255555.0
12-04 09:51:36,32.614,11.993,55.220,0.173,0.0,0.0,0.0,6574080.0,0.0,63.0,2919141376.0,259829760.0,30192898048.0,247205888.0,441544.0,234967.0
12-04 09:51:37,32.899,10.938,55.990,0.174,0.0,0.0,0.0,6496256.0,0.0,62.0,2918793216.0,259760128.0,30197608448.0,242913280.0,443699.0,236962.0
12-04 09:51:38,31.965,12.052,55.895,0.087,0.0,0.0,0.0,6594560.0,0.0,62.0,2918838272.0,259715072.0,30202261504.0,238260224.0,459626.0,253795.0
12-04 09:51:39,32.253,12.799,54.778,0.171,0.0,0.0,0.0,6524928.0,0.0,63.0,2918285312.0,259629056.0,30203604992.0,237555712.0,441903.0,235672.0
12-04 09:51:40,31.745,12.085,56.085,0.085,0.0,0.0,0.0,6578176.0,0.0,66.0,2914324480.0,259575808.0,30208045056.0,237129728.0,442178.0,236161.0
12-04 09:51:41,31.512,11.956,56.362,0.171,0.0,0.0,0.0,8609792.0,0.0,73.0,2914594816.0,259518464.0,30214627328.0,230334464.0,444071.0,239497.0
12-04 09:51:42,34.720,13.582,50.934,0.764,0.0,0.0,0.0,54452224.0,0.0,179.0,2915241984.0,259219456.0,30198587392.0,246026240.0,442425.0,236834.0
12-04 09:51:43,35.726,14.444,48.632,1.197,0.0,0.0,4096.0,73773056.0,1.0,219.0,2915479552.0,259006464.0,30105956352.0,338632704.0,442130.0,236495.0
12-04 09:51:44,33.041,11.832,54.338,0.789,0.0,0.0,0.0,39079936.0,0.0,143.0,2915934208.0,259080192.0,30125211648.0,318849024.0,441989.0,236125.0
12-04 09:51:45,31.764,11.729,56.336,0.171,0.0,0.0,0.0,8585216.0,0.0,77.0,2914598912.0,259108864.0,30153732096.0,291635200.0,442048.0,235906.0
12-04 09:51:46,31.970,13.272,54.591,0.083,0.0,0.083,0.0,6594560.0,0.0,63.0,2913038336.0,259137536.0,30180913152.0,265986048.0,590007.0,314931.0
12-04 09:51:47,32.289,11.488,56.049,0.174,0.0,0.0,0.0,6488064.0,0.0,58.0,2913583104.0,259145728.0,30207787008.0,238559232.0,442027.0,236257.0
12-04 09:51:48,32.140,13.129,54.561,0.171,0.0,0.0,0.0,6033408.0,0.0,68.0,2913964032.0,259059712.0,30212222976.0,233828352.0,401293.0,215824.0
12-04 09:51:49,32.566,12.873,54.476,0.085,0.0,0.0,0.0,6504448.0,0.0,62.0,2913312768.0,258973696.0,30217469952.0,229318656.0,301743.0,167499.0
12-04 09:51:50,30.684,11.880,57.350,0.085,0.0,0.0,0.0,7319552.0,0.0,67.0,2915336192.0,258809856.0,30201421824.0,243507200.0,2972.0,4326.0
12-04 09:51:51,30.964,12.860,56.007,0.169,0.0,0.0,0.0,7995392.0,0.0,79.0,2914443264.0,258740224.0,30205861888.0,240029696.0,1862.0,2499.0
12-04 09:51:52,30.696,12.984,56.234,0.086,0.0,0.0,0.0,6500352.0,0.0,60.0,2915430400.0,258662400.0,30211543040.0,233439232.0,1836.0,2549.0
12-04 09:51:53,31.929,12.721,55.265,0.084,0.0,0.0,0.0,6561792.0,0.0,61.0,2914508800.0,258576384.0,30216376320.0,229613568.0,1861.0,2500.0
12-04 09:51:54,30.095,12.142,57.589,0.173,0.0,0.0,0.0,6639616.0,0.0,73.0,2915856384.0,258428928.0,30198878208.0,245911552.0,2081.0,2674.0
12-04 09:51:55,30.961,12.693,56.261,0.086,0.0,0.0,0.0,6520832.0,0.0,63.0,2915729408.0,258359296.0,30203682816.0,241303552.0,304170.0,172105.0
12-04 09:51:56,30.703,11.969,57.242,0.087,0.0,0.0,0.0,6549504.0,0.0,61.0,2914832384.0,258293760.0,30208516096.0,237432832.0,1902.0,2482.0
12-04 09:51:57,30.231,11.443,58.155,0.171,0.0,0.0,0.0,8687616.0,0.0,80.0,2915991552.0,258220032.0,30212050944.0,232812544.0,4604.0,7212.0
12-04 09:51:58,31.720,12.446,55.748,0.086,0.0,0.0,0.0,6594560.0,0.0,70.0,2918236160.0,258052096.0,30193475584.0,249311232.0,1800.0,2430.0
12-04 09:51:59,31.953,12.849,54.945,0.254,0.0,0.0,0.0,14110720.0,0.0,93.0,2918817792.0,258007040.0,30199054336.0,243195904.0,2915.0,4033.0
12-04 09:52:00,35.420,13.208,50.172,1.201,0.0,0.0,8192.0,66105344.0,1.0,209.0,2920251392.0,257769472.0,30134542336.0,306511872.0,3686.0,3963.0
12-04 09:52:01,31.624,12.564,55.726,0.085,0.0,0.0,0.0,6524928.0,0.0,59.0,2919378944.0,257794048.0,30161850368.0,280051712.0,3188.0,5035.0
12-04 09:52:02,31.678,11.986,56.164,0.171,0.0,0.0,0.0,6451200.0,0.0,58.0,2918842368.0,257818624.0,30189027328.0,253386752.0,1341.0,1514.0
12-04 09:52:03,31.834,11.592,56.315,0.260,0.0,0.0,0.0,15466496.0,0.0,86.0,2919428096.0,257773568.0,30198239232.0,243634176.0,20057.0,21223.0
12-04 09:52:04,34.692,13.617,50.217,1.474,0.0,0.0,0.0,79978496.0,0.0,218.0,2919362560.0,257499136.0,30194610176.0,247603200.0,3559.0,4339.0
12-04 09:52:05,35.783,11.811,51.006,1.400,0.0,0.0,0.0,86319104.0,0.0,233.0,2919690240.0,257515520.0,30183272448.0,258596864.0,3189.0,3495.0
12-04 09:52:06,34.983,13.225,50.427,1.280,0.0,0.085,0.0,71380992.0,0.0,222.0,2917367808.0,257363968.0,30096596992.0,347746304.0,3238.0,4114.0
12-04 09:52:07,32.614,11.993,54.098,1.208,0.0,0.086,0.0,87719936.0,0.0,265.0,2918436864.0,257376256.0,30123220992.0,320040960.0,3399.0,4098.0
12-04 09:52:08,0.334,0.502,84.030,15.134,0.0,0.0,0.0,267386880.0,0.0,496.0,2919518208.0,257376256.0,30124535808.0,317644800.0,38112.0,39004.0
12-04 09:52:09,0.167,0.583,83.0,16.250,0.0,0.0,0.0,260734976.0,0.0,466.0,2918920192.0,257376256.0,30124535808.0,318242816.0,2455.0,2787.0
12-04 09:52:10,14.815,6.061,72.727,6.397,0.0,0.0,0.0,145862656.0,0.0,294.0,2916339712.0,257421312.0,30138200064.0,307113984.0,3741.0,4609.0
12-04 09:52:11,23.474,9.544,66.810,0.172,0.0,0.0,0.0,6254592.0,0.0,57.0,2918100992.0,257425408.0,30159925248.0,283623424.0,3888.0,5189.0
12-04 09:52:12,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2918182912.0,257433600.0,30160723968.0,282734592.0,2685.0,2866.0
12-04 09:52:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2918182912.0,257433600.0,30160723968.0,282734592.0,2052.0,1822.0
12-04 09:52:14,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918309888.0,257433600.0,30160723968.0,282607616.0,3269.0,4860.0
12-04 09:52:15,0.250,0.250,99.500,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2918309888.0,257433600.0,30160723968.0,282607616.0,2339.0,3084.0
12-04 09:52:16,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918309888.0,257433600.0,30160723968.0,282607616.0,2456.0,3625.0
12-04 09:52:17,0.083,0.334,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2918432768.0,257433600.0,30160728064.0,282480640.0,2615.0,3760.0
12-04 09:52:18,0.251,0.0,99.497,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2918551552.0,257441792.0,30160728064.0,282353664.0,4073.0,4706.0
12-04 09:52:19,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918805504.0,257441792.0,30160728064.0,282099712.0,2325.0,3506.0
12-04 09:52:20,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918801408.0,257441792.0,30160732160.0,282099712.0,2270.0,2968.0
12-04 09:52:21,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918801408.0,257441792.0,30160732160.0,282099712.0,3269.0,3247.0
12-04 09:52:22,0.167,0.251,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918797312.0,257441792.0,30160736256.0,282099712.0,4242.0,5286.0
12-04 09:52:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918797312.0,257441792.0,30160736256.0,282099712.0,3133.0,3129.0
12-04 09:52:24,0.250,0.250,99.416,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2918916096.0,257449984.0,30160736256.0,281972736.0,3439.0,3941.0
12-04 09:52:25,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918924288.0,257449984.0,30160736256.0,281964544.0,3319.0,3470.0
12-04 09:52:26,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918920192.0,257449984.0,30160740352.0,281964544.0,3059.0,3098.0
12-04 09:52:27,0.084,0.334,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918920192.0,257449984.0,30160740352.0,281964544.0,3438.0,4006.0
12-04 09:52:28,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919559168.0,257449984.0,30160744448.0,281321472.0,2497.0,2011.0
12-04 09:52:29,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919559168.0,257449984.0,30160744448.0,281321472.0,5600.0,7080.0
12-04 09:52:30,0.084,0.251,99.582,0.084,0.0,0.0,0.0,45056.0,0.0,5.0,2919542784.0,257462272.0,30160748544.0,281321472.0,3812.0,3919.0
12-04 09:52:31,0.333,0.333,99.334,0.0,0.0,0.0,102400.0,0.0,1.0,0.0,2919542784.0,257462272.0,30160748544.0,281321472.0,3641.0,5177.0
12-04 09:52:32,0.084,0.251,99.666,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2919432192.0,257462272.0,30160850944.0,281329664.0,3047.0,4050.0
12-04 09:52:33,0.250,0.167,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2919428096.0,257462272.0,30160855040.0,281329664.0,2748.0,3107.0
12-04 09:52:34,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919419904.0,257462272.0,30160863232.0,281329664.0,2028.0,1896.0
12-04 09:52:35,0.084,0.167,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2919419904.0,257462272.0,30160863232.0,281329664.0,2839.0,3528.0
12-04 09:52:36,0.084,0.167,99.498,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2919419904.0,257470464.0,30160863232.0,281321472.0,3736.0,5242.0
12-04 09:52:37,0.167,0.333,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2919419904.0,257470464.0,30160863232.0,281321472.0,3176.0,4206.0
12-04 09:52:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919415808.0,257470464.0,30160867328.0,281321472.0,37025.0,37550.0
12-04 09:52:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918817792.0,257470464.0,30160867328.0,281919488.0,2549.0,3758.0
12-04 09:52:40,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918526976.0,257470464.0,30160867328.0,282210304.0,2313.0,3104.0
12-04 09:52:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918526976.0,257470464.0,30160867328.0,282210304.0,3269.0,4862.0
12-04 09:52:42,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2918514688.0,257478656.0,30160871424.0,282210304.0,1313.0,1381.0
12-04 09:52:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918522880.0,257478656.0,30160871424.0,282202112.0,2615.0,3694.0
12-04 09:52:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918518784.0,257478656.0,30160875520.0,282202112.0,2188.0,2725.0
12-04 09:52:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,26644480.0,0.0,72.0,2918518784.0,257478656.0,30160875520.0,282202112.0,2893.0,4030.0
12-04 09:52:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918514688.0,257478656.0,30160879616.0,282202112.0,3369.0,5016.0
12-04 09:52:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918514688.0,257478656.0,30160879616.0,282202112.0,2028.0,2591.0
12-04 09:52:48,0.250,0.083,99.500,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2919276544.0,257486848.0,30160879616.0,281432064.0,4510.0,5624.0
12-04 09:52:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919268352.0,257486848.0,30160879616.0,281440256.0,2555.0,3651.0
12-04 09:52:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919264256.0,257486848.0,30160883712.0,281440256.0,1811.0,1945.0
12-04 09:52:51,0.667,0.083,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919264256.0,257486848.0,30160883712.0,281440256.0,19206.0,19683.0
12-04 09:52:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2919264256.0,257486848.0,30160883712.0,281440256.0,2546.0,3602.0
12-04 09:52:53,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2919260160.0,257495040.0,30160879616.0,281440256.0,1313.0,1381.0
12-04 09:52:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919251968.0,257495040.0,30160887808.0,281440256.0,3369.0,5017.0
12-04 09:52:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919247872.0,257495040.0,30160891904.0,281440256.0,3587.0,5407.0
12-04 09:52:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919247872.0,257495040.0,30160891904.0,281440256.0,2615.0,3760.0
12-04 09:52:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2919243776.0,257499136.0,30160891904.0,281440256.0,1706.0,2363.0
12-04 09:52:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919239680.0,257499136.0,30160896000.0,281440256.0,1902.0,2549.0
12-04 09:52:59,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2919231488.0,257507328.0,30160896000.0,281440256.0,1278.0,1357.0
12-04 09:53:00,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919231488.0,257507328.0,30160896000.0,281440256.0,3170.0,4833.0
12-04 09:53:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919231488.0,257507328.0,30160896000.0,281440256.0,2586.0,3335.0
12-04 09:53:02,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2919227392.0,257507328.0,30160900096.0,281440256.0,3208.0,4926.0
12-04 09:53:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919227392.0,257507328.0,30160900096.0,281440256.0,2795.0,4054.0
12-04 09:53:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919227392.0,257507328.0,30160900096.0,281440256.0,2872.0,3081.0
12-04 09:53:05,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,2919211008.0,257515520.0,30160908288.0,281440256.0,3340.0,4164.0
12-04 09:53:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919211008.0,257515520.0,30160908288.0,281440256.0,3148.0,3512.0
12-04 09:53:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2919206912.0,257515520.0,30160912384.0,281440256.0,1997.0,1738.0
12-04 09:53:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2920103936.0,257515520.0,30160912384.0,280543232.0,20448.0,20463.0
12-04 09:53:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920095744.0,257515520.0,30160912384.0,280551424.0,6068.0,7439.0
12-04 09:53:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920091648.0,257515520.0,30160916480.0,280551424.0,4807.0,6567.0
12-04 09:53:11,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2920083456.0,257523712.0,30160916480.0,280551424.0,3124.0,3561.0
12-04 09:53:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920075264.0,257527808.0,30160920576.0,280551424.0,2645.0,2881.0
12-04 09:53:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920075264.0,257527808.0,30160920576.0,280551424.0,2684.0,2968.0
12-04 09:53:14,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920071168.0,257527808.0,30160924672.0,280551424.0,1982.0,2584.0
12-04 09:53:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920071168.0,257527808.0,30160924672.0,280551424.0,1871.0,2455.0
12-04 09:53:16,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920071168.0,257527808.0,30160924672.0,280551424.0,1622.0,1854.0
12-04 09:53:17,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,2920062976.0,257536000.0,30160924672.0,280551424.0,3697.0,5963.0
12-04 09:53:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920058880.0,257536000.0,30160928768.0,280551424.0,5210.0,6831.0
12-04 09:53:19,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920058880.0,257536000.0,30160928768.0,280551424.0,2586.0,3693.0
12-04 09:53:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2920058880.0,257536000.0,30160928768.0,280551424.0,2546.0,3643.0
12-04 09:53:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920058880.0,257536000.0,30160928768.0,280551424.0,2735.0,2442.0
12-04 09:53:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2920050688.0,257536000.0,30160936960.0,280551424.0,2884.0,2931.0
12-04 09:53:23,0.0,0.167,99.749,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2920042496.0,257544192.0,30160936960.0,280551424.0,2871.0,2948.0
12-04 09:53:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920042496.0,257544192.0,30160936960.0,280551424.0,2316.0,1871.0
12-04 09:53:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920042496.0,257544192.0,30160936960.0,280551424.0,4868.0,6390.0
12-04 09:53:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920042496.0,257544192.0,30160936960.0,280551424.0,4748.0,5849.0
12-04 09:53:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920038400.0,257544192.0,30160941056.0,280551424.0,4119.0,5241.0
12-04 09:53:28,0.083,0.167,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2920046592.0,257552384.0,30160932864.0,280543232.0,2391.0,1896.0
12-04 09:53:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920153088.0,257552384.0,30160945152.0,280424448.0,4195.0,4679.0
12-04 09:53:30,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920153088.0,257552384.0,30160945152.0,280424448.0,3100.0,2584.0
12-04 09:53:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920153088.0,257552384.0,30160945152.0,280424448.0,2662.0,3244.0
12-04 09:53:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920148992.0,257552384.0,30160949248.0,280424448.0,3088.0,4099.0
12-04 09:53:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920148992.0,257552384.0,30160949248.0,280424448.0,4544.0,6454.0
12-04 09:53:34,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2920140800.0,257560576.0,30160949248.0,280424448.0,3831.0,5374.0
12-04 09:53:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920136704.0,257560576.0,30160953344.0,280424448.0,1679.0,1672.0
12-04 09:53:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920136704.0,257560576.0,30160953344.0,280424448.0,3713.0,4862.0
12-04 09:53:37,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920124416.0,257564672.0,30160961536.0,280424448.0,1868.0,1871.0
12-04 09:53:38,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920124416.0,257564672.0,30160961536.0,280424448.0,37145.0,37633.0
12-04 09:53:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920120320.0,257564672.0,30160965632.0,280424448.0,2809.0,3983.0
12-04 09:53:40,0.0,0.084,99.833,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,2920112128.0,257572864.0,30160965632.0,280424448.0,1218.0,1315.0
12-04 09:53:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920112128.0,257572864.0,30160965632.0,280424448.0,6630.0,9450.0
12-04 09:53:42,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2920112128.0,257572864.0,30160965632.0,280424448.0,3169.0,4839.0
12-04 09:53:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2920112128.0,257572864.0,30160965632.0,280424448.0,1307.0,1357.0
12-04 09:53:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920108032.0,257572864.0,30160969728.0,280424448.0,2153.0,2633.0
12-04 09:53:45,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920103936.0,257572864.0,30160973824.0,280424448.0,2675.0,3603.0
12-04 09:53:46,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2920095744.0,257581056.0,30160973824.0,280424448.0,1559.0,1874.0
12-04 09:53:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920091648.0,257581056.0,30160977920.0,280424448.0,2656.0,3740.0
12-04 09:53:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920734720.0,257581056.0,30160977920.0,279781376.0,5078.0,6623.0
12-04 09:53:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920734720.0,257581056.0,30160977920.0,279781376.0,2615.0,3759.0
12-04 09:53:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920734720.0,257581056.0,30160977920.0,279781376.0,1832.0,2368.0
12-04 09:53:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920861696.0,257581056.0,30160977920.0,279654400.0,2992.0,4187.0
12-04 09:53:52,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2920845312.0,257593344.0,30160982016.0,279654400.0,1381.0,1563.0
12-04 09:53:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920845312.0,257593344.0,30160982016.0,279654400.0,2641.0,3775.0
12-04 09:53:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920845312.0,257593344.0,30160982016.0,279654400.0,1801.0,2459.0
12-04 09:53:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2920845312.0,257593344.0,30160982016.0,279654400.0,1801.0,2457.0
12-04 09:53:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920841216.0,257593344.0,30160986112.0,279654400.0,3713.0,5341.0
12-04 09:53:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2920824832.0,257597440.0,30160990208.0,279662592.0,2654.0,3805.0
12-04 09:53:58,0.0,0.084,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2920816640.0,257605632.0,30160990208.0,279662592.0,2255.0,2840.0
12-04 09:53:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920816640.0,257605632.0,30160990208.0,279662592.0,1962.0,2592.0
12-04 09:54:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920816640.0,257605632.0,30160990208.0,279662592.0,2615.0,3758.0
12-04 09:54:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920816640.0,257605632.0,30160990208.0,279662592.0,2519.0,3444.0
12-04 09:54:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920812544.0,257605632.0,30160994304.0,279662592.0,2549.0,3664.0
12-04 09:54:03,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2920812544.0,257613824.0,30160986112.0,279662592.0,2732.0,3751.0
12-04 09:54:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920800256.0,257613824.0,30160998400.0,279662592.0,3413.0,4302.0
12-04 09:54:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920800256.0,257613824.0,30160998400.0,279662592.0,2620.0,2996.0
12-04 09:54:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920796160.0,257613824.0,30161002496.0,279662592.0,20356.0,20792.0
12-04 09:54:07,0.333,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920792064.0,257617920.0,30161002496.0,279662592.0,2122.0,1847.0
12-04 09:54:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920292352.0,257617920.0,30161002496.0,280162304.0,21257.0,22619.0
12-04 09:54:09,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2920275968.0,257626112.0,30161010688.0,280162304.0,3430.0,4076.0
12-04 09:54:10,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919124992.0,257626112.0,30161010688.0,281313280.0,2417.0,2148.0
12-04 09:54:11,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919124992.0,257626112.0,30161010688.0,281313280.0,5085.0,6838.0
12-04 09:54:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2919247872.0,257626112.0,30161014784.0,281186304.0,2785.0,3023.0
12-04 09:54:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919243776.0,257626112.0,30161018880.0,281186304.0,2615.0,3693.0
12-04 09:54:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919243776.0,257626112.0,30161018880.0,281186304.0,1796.0,2501.0
12-04 09:54:15,0.084,0.0,99.833,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,2919362560.0,257634304.0,30161018880.0,281059328.0,1568.0,1374.0
12-04 09:54:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919362560.0,257634304.0,30161018880.0,281059328.0,4399.0,4396.0
12-04 09:54:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2919485440.0,257634304.0,30161022976.0,280932352.0,3390.0,4969.0
12-04 09:54:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2919485440.0,257634304.0,30161022976.0,280932352.0,3230.0,3328.0
12-04 09:54:19,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919739392.0,257634304.0,30161022976.0,280678400.0,3209.0,3271.0
12-04 09:54:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919739392.0,257634304.0,30161022976.0,280678400.0,5759.0,9490.0
12-04 09:54:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2919841792.0,257642496.0,30161022976.0,280567808.0,2944.0,2973.0
12-04 09:54:22,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2919837696.0,257642496.0,30161027072.0,280567808.0,2702.0,2351.0
12-04 09:54:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919833600.0,257642496.0,30161031168.0,280567808.0,2945.0,2973.0
12-04 09:54:24,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919706624.0,257642496.0,30161031168.0,280694784.0,3592.0,4116.0
12-04 09:54:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919706624.0,257642496.0,30161031168.0,280694784.0,4888.0,4883.0
12-04 09:54:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919702528.0,257642496.0,30161035264.0,280694784.0,3007.0,2932.0
12-04 09:54:27,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2919694336.0,257650688.0,30161035264.0,280694784.0,3353.0,3519.0
12-04 09:54:28,0.167,0.333,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2920075264.0,257650688.0,30161035264.0,280313856.0,5625.0,7758.0
12-04 09:54:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920071168.0,257650688.0,30161039360.0,280313856.0,4319.0,4653.0
12-04 09:54:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2920067072.0,257650688.0,30161043456.0,280313856.0,2906.0,2336.0
12-04 09:54:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920067072.0,257650688.0,30161043456.0,280313856.0,1713.0,1734.0
12-04 09:54:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2920062976.0,257654784.0,30161043456.0,280313856.0,2840.0,3518.0
12-04 09:54:33,0.084,0.0,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2920054784.0,257662976.0,30161043456.0,280313856.0,3755.0,5097.0
12-04 09:54:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920050688.0,257662976.0,30161047552.0,280313856.0,2517.0,3082.0
12-04 09:54:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920050688.0,257662976.0,30161047552.0,280313856.0,3347.0,4281.0
12-04 09:54:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920050688.0,257662976.0,30161047552.0,280313856.0,2976.0,3450.0
12-04 09:54:37,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920042496.0,257667072.0,30161051648.0,280313856.0,4359.0,6567.0
12-04 09:54:38,0.0,0.167,99.499,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2920038400.0,257675264.0,30161047552.0,280313856.0,37037.0,37481.0
12-04 09:54:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920030208.0,257675264.0,30161055744.0,280313856.0,1273.0,1290.0
12-04 09:54:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920030208.0,257675264.0,30161055744.0,280313856.0,2635.0,3645.0
12-04 09:54:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920026112.0,257675264.0,30161059840.0,280313856.0,2709.0,3863.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920022016.0,257675264.0,30161063936.0,280313856.0,2887.0,4173.0
12-04 09:54:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920022016.0,257675264.0,30161063936.0,280313856.0,1961.0,2630.0
12-04 09:54:44,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2920013824.0,257683456.0,30161063936.0,280313856.0,1872.0,2482.0
12-04 09:54:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920013824.0,257683456.0,30161063936.0,280313856.0,4538.0,6934.0
12-04 09:54:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920009728.0,257683456.0,30161068032.0,280313856.0,1307.0,1423.0
12-04 09:54:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920132608.0,257683456.0,30161072128.0,280186880.0,2406.0,3070.0
12-04 09:54:48,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920132608.0,257683456.0,30161072128.0,280186880.0,4488.0,5600.0
12-04 09:54:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920132608.0,257683456.0,30161072128.0,280186880.0,1401.0,1556.0
12-04 09:54:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2920120320.0,257691648.0,30161076224.0,280186880.0,2549.0,3758.0
12-04 09:54:51,0.0,0.416,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920120320.0,257691648.0,30161076224.0,280186880.0,3000.0,4239.0
12-04 09:54:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918596608.0,257691648.0,30161076224.0,281710592.0,3370.0,5017.0
12-04 09:54:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2918596608.0,257691648.0,30161076224.0,281710592.0,2886.0,3966.0
12-04 09:54:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918592512.0,257691648.0,30161080320.0,281710592.0,1017.0,1178.0
12-04 09:54:55,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2918592512.0,257691648.0,30161080320.0,281710592.0,18803.0,3045.0
12-04 09:54:56,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2918457344.0,257699840.0,30161080320.0,281837568.0,3266.0,20799.0
12-04 09:54:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918453248.0,257703936.0,30161080320.0,281837568.0,1795.0,2435.0
12-04 09:54:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918449152.0,257703936.0,30161084416.0,281837568.0,1761.0,2448.0
12-04 09:54:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918445056.0,257703936.0,30161088512.0,281837568.0,4451.0,7224.0
12-04 09:55:00,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918445056.0,257703936.0,30161088512.0,281837568.0,2444.0,3134.0
12-04 09:55:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918445056.0,257703936.0,30161088512.0,281837568.0,1915.0,2724.0
12-04 09:55:02,0.083,0.083,99.666,0.167,0.0,0.0,57344.0,28672.0,10.0,4.0,2918379520.0,257716224.0,30161149952.0,281829376.0,1961.0,2591.0
12-04 09:55:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918379520.0,257716224.0,30161149952.0,281829376.0,1766.0,2435.0
12-04 09:55:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918379520.0,257716224.0,30161149952.0,281829376.0,4819.0,5295.0
12-04 09:55:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2918387712.0,257716224.0,30161149952.0,281821184.0,21081.0,21808.0
12-04 09:55:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918379520.0,257716224.0,30161149952.0,281829376.0,4218.0,5533.0
12-04 09:55:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2918371328.0,257716224.0,30161158144.0,281829376.0,3953.0,5216.0
12-04 09:55:08,0.167,0.167,99.583,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2918371328.0,257724416.0,30161158144.0,281821184.0,20114.0,20312.0
12-04 09:55:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918371328.0,257724416.0,30161158144.0,281821184.0,2610.0,2924.0
12-04 09:55:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918367232.0,257724416.0,30161162240.0,281821184.0,3353.0,3649.0
12-04 09:55:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918367232.0,257724416.0,30161162240.0,281821184.0,2746.0,2972.0
12-04 09:55:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918363136.0,257728512.0,30161162240.0,281821184.0,2585.0,2907.0
12-04 09:55:13,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2918359040.0,257736704.0,30161158144.0,281821184.0,2122.0,1847.0
12-04 09:55:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918346752.0,257736704.0,30161170432.0,281821184.0,1841.0,2479.0
12-04 09:55:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918346752.0,257736704.0,30161170432.0,281821184.0,5115.0,7845.0
12-04 09:55:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918342656.0,257736704.0,30161174528.0,281821184.0,2575.0,3709.0
12-04 09:55:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918338560.0,257740800.0,30161174528.0,281821184.0,2949.0,4636.0
12-04 09:55:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918334464.0,257740800.0,30161178624.0,281821184.0,4135.0,4839.0
12-04 09:55:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2918326272.0,257748992.0,30161178624.0,281821184.0,1206.0,1328.0
12-04 09:55:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918326272.0,257748992.0,30161178624.0,281821184.0,2399.0,3125.0
12-04 09:55:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918326272.0,257748992.0,30161178624.0,281821184.0,2918.0,2998.0
12-04 09:55:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918318080.0,257753088.0,30161182720.0,281821184.0,2752.0,2905.0
12-04 09:55:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918318080.0,257753088.0,30161182720.0,281821184.0,4868.0,6428.0
12-04 09:55:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918305792.0,257753088.0,30161186816.0,281829376.0,3638.0,4230.0
12-04 09:55:25,0.083,0.167,99.666,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2918297600.0,257761280.0,30161186816.0,281829376.0,4761.0,5828.0
12-04 09:55:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918297600.0,257761280.0,30161186816.0,281829376.0,2252.0,1871.0
12-04 09:55:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918289408.0,257765376.0,30161190912.0,281829376.0,2812.0,2906.0
12-04 09:55:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2918297600.0,257765376.0,30161190912.0,281821184.0,2225.0,1738.0
12-04 09:55:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918297600.0,257765376.0,30161190912.0,281821184.0,4259.0,4613.0
12-04 09:55:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918297600.0,257765376.0,30161190912.0,281821184.0,20859.0,4298.0
12-04 09:55:31,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2918297600.0,257773568.0,30161190912.0,281812992.0,4822.0,23392.0
12-04 09:55:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918285312.0,257777664.0,30161199104.0,281812992.0,3825.0,5280.0
12-04 09:55:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918285312.0,257777664.0,30161199104.0,281812992.0,3277.0,4190.0
12-04 09:55:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918285312.0,257777664.0,30161199104.0,281812992.0,2522.0,2997.0
12-04 09:55:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2918285312.0,257777664.0,30161199104.0,281812992.0,2277.0,2298.0
12-04 09:55:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918277120.0,257777664.0,30161199104.0,281821184.0,1822.0,1822.0
12-04 09:55:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2918260736.0,257789952.0,30161203200.0,281821184.0,2582.0,3039.0
12-04 09:55:38,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918256640.0,257789952.0,30161207296.0,281821184.0,38965.0,41009.0
12-04 09:55:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918252544.0,257789952.0,30161211392.0,281821184.0,3607.0,5267.0
12-04 09:55:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,9.0,2918252544.0,257789952.0,30161211392.0,281821184.0,1866.0,2482.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918252544.0,257789952.0,30161211392.0,281821184.0,1468.0,1514.0
12-04 09:55:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918252544.0,257789952.0,30161211392.0,281821184.0,3490.0,5060.0
12-04 09:55:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,3.0,2918244352.0,257798144.0,30161211392.0,281821184.0,2082.0,2634.0
12-04 09:55:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918240256.0,257798144.0,30161215488.0,281821184.0,2994.0,4174.0
12-04 09:55:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918236160.0,257798144.0,30161219584.0,281821184.0,1921.0,2501.0
12-04 09:55:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918236160.0,257798144.0,30161219584.0,281821184.0,2615.0,3758.0
12-04 09:55:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918232064.0,257798144.0,30161223680.0,281821184.0,2676.0,3759.0
12-04 09:55:48,0.250,0.167,99.332,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2918486016.0,257806336.0,30161215488.0,281567232.0,3855.0,4378.0
12-04 09:55:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918473728.0,257806336.0,30161227776.0,281567232.0,3852.0,5585.0
12-04 09:55:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918473728.0,257806336.0,30161227776.0,281567232.0,1892.0,2368.0
12-04 09:55:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918473728.0,257806336.0,30161227776.0,281567232.0,1172.0,1266.0
12-04 09:55:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918469632.0,257806336.0,30161231872.0,281567232.0,2549.0,3719.0
12-04 09:55:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918469632.0,257806336.0,30161231872.0,281567232.0,2616.0,3651.0
12-04 09:55:54,0.166,0.166,99.418,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2918461440.0,257814528.0,30161231872.0,281567232.0,2424.0,3064.0
12-04 09:55:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918461440.0,257814528.0,30161231872.0,281567232.0,2615.0,3717.0
12-04 09:55:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918461440.0,257814528.0,30161231872.0,281567232.0,4024.0,6145.0
12-04 09:55:57,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918453248.0,257818624.0,30161235968.0,281567232.0,1955.0,2525.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918453248.0,257818624.0,30161235968.0,281567232.0,1341.0,1472.0
12-04 09:55:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918453248.0,257818624.0,30161235968.0,281567232.0,2827.0,4094.0
12-04 09:56:00,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2918445056.0,257826816.0,30161235968.0,281567232.0,2282.0,2749.0
12-04 09:56:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918440960.0,257826816.0,30161240064.0,281567232.0,2808.0,3824.0
12-04 09:56:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918436864.0,257826816.0,30161244160.0,281567232.0,3278.0,5062.0
12-04 09:56:03,0.0,0.333,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2918436864.0,257826816.0,30161244160.0,281567232.0,2445.0,3548.0
12-04 09:56:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918432768.0,257826816.0,30161248256.0,281567232.0,6481.0,7892.0
12-04 09:56:05,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918432768.0,257826816.0,30161248256.0,281567232.0,2372.0,2046.0
12-04 09:56:06,0.166,0.250,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2918551552.0,257835008.0,30161248256.0,281440256.0,3005.0,3198.0
12-04 09:56:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918547456.0,257839104.0,30161248256.0,281440256.0,3005.0,3221.0
12-04 09:56:08,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918559744.0,257839104.0,30161252352.0,281423872.0,21315.0,22607.0
12-04 09:56:09,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918539264.0,257839104.0,30161256448.0,281440256.0,1956.0,1619.0
12-04 09:56:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918539264.0,257839104.0,30161256448.0,281440256.0,19658.0,19624.0
12-04 09:56:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918539264.0,257839104.0,30161256448.0,281440256.0,4824.0,6445.0
12-04 09:56:12,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2918526976.0,257847296.0,30161260544.0,281440256.0,4124.0,5335.0
12-04 09:56:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918526976.0,257847296.0,30161260544.0,281440256.0,2556.0,2840.0
12-04 09:56:14,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918526976.0,257847296.0,30161260544.0,281440256.0,1691.0,1874.0
12-04 09:56:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2918526976.0,257847296.0,30161260544.0,281440256.0,3170.0,4836.0
12-04 09:56:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918522880.0,257847296.0,30161264640.0,281440256.0,2715.0,3786.0
12-04 09:56:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918641664.0,257847296.0,30161272832.0,281313280.0,1307.0,1357.0
12-04 09:56:18,0.084,0.0,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2918633472.0,257855488.0,30161272832.0,281313280.0,3271.0,3388.0
12-04 09:56:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918633472.0,257855488.0,30161272832.0,281313280.0,2278.0,3006.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918633472.0,257855488.0,30161272832.0,281313280.0,3797.0,5893.0
12-04 09:56:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918633472.0,257855488.0,30161272832.0,281313280.0,3432.0,4021.0
12-04 09:56:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918629376.0,257855488.0,30161276928.0,281313280.0,3539.0,4141.0
12-04 09:56:23,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2918629376.0,257863680.0,30161268736.0,281313280.0,3597.0,4155.0
12-04 09:56:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918621184.0,257863680.0,30161276928.0,281313280.0,3917.0,4529.0
12-04 09:56:25,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918621184.0,257863680.0,30161276928.0,281313280.0,2264.0,1895.0
12-04 09:56:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918645760.0,257863680.0,30161285120.0,281280512.0,2295.0,1805.0
12-04 09:56:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918645760.0,257863680.0,30161285120.0,281280512.0,2759.0,2902.0
12-04 09:56:28,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918653952.0,257863680.0,30161285120.0,281272320.0,3813.0,4183.0
12-04 09:56:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2918645760.0,257871872.0,30161285120.0,281272320.0,6215.0,8158.0
12-04 09:56:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918641664.0,257871872.0,30161289216.0,281272320.0,4571.0,5136.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918641664.0,257871872.0,30161289216.0,281272320.0,1868.0,1805.0
12-04 09:56:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918629376.0,257871872.0,30161293312.0,281280512.0,2523.0,3039.0
12-04 09:56:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918629376.0,257871872.0,30161293312.0,281280512.0,3075.0,4155.0
12-04 09:56:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918625280.0,257871872.0,30161297408.0,281280512.0,1742.0,1829.0
12-04 09:56:35,0.0,0.167,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2918617088.0,257880064.0,30161297408.0,281280512.0,3780.0,4863.0
12-04 09:56:36,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918617088.0,257880064.0,30161297408.0,281280512.0,3137.0,4157.0
12-04 09:56:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918617088.0,257880064.0,30161297408.0,281280512.0,4424.0,6436.0
12-04 09:56:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2918612992.0,257880064.0,30161301504.0,281280512.0,19888.0,20470.0
12-04 09:56:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918608896.0,257880064.0,30161305600.0,281280512.0,3093.0,4374.0
12-04 09:56:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862354432.0,257880064.0,30161305600.0,337534976.0,1861.0,2500.0
12-04 09:56:41,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2862346240.0,257888256.0,30161305600.0,337534976.0,1861.0,2501.0
12-04 09:56:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2862342144.0,257888256.0,30161309696.0,337534976.0,1347.0,1510.0
12-04 09:56:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862469120.0,257888256.0,30161309696.0,337408000.0,3149.0,4882.0
12-04 09:56:44,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849644544.0,257888256.0,30161309696.0,350232576.0,2934.0,4080.0
12-04 09:56:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849644544.0,257888256.0,30161309696.0,350232576.0,2650.0,3849.0
12-04 09:56:46,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849640448.0,257888256.0,30161313792.0,350232576.0,3275.0,4884.0
12-04 09:56:47,0.167,0.0,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,2849624064.0,257904640.0,30161313792.0,350232576.0,1926.0,2568.0
12-04 09:56:48,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849632256.0,257904640.0,30161313792.0,350224384.0,3574.0,3610.0
12-04 09:56:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849628160.0,257904640.0,30161317888.0,350224384.0,2967.0,4141.0
12-04 09:56:50,0.166,0.250,99.584,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2849624064.0,257904640.0,30161321984.0,350224384.0,1307.0,1423.0
12-04 09:56:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849615872.0,257904640.0,30161321984.0,350232576.0,1936.0,2612.0
12-04 09:56:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2849607680.0,257912832.0,30161321984.0,350232576.0,3164.0,4812.0
12-04 09:56:53,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2849595392.0,257921024.0,30161326080.0,350232576.0,3983.0,6071.0
12-04 09:56:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849591296.0,257921024.0,30161330176.0,350232576.0,3019.0,4233.0
12-04 09:56:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849591296.0,257921024.0,30161330176.0,350232576.0,1207.0,1290.0
12-04 09:56:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849591296.0,257921024.0,30161330176.0,350232576.0,2487.0,3602.0
12-04 09:56:57,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2849587200.0,257925120.0,30161330176.0,350232576.0,1082.0,1290.0
12-04 09:56:58,0.250,0.083,99.418,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2849583104.0,257933312.0,30161326080.0,350232576.0,1736.0,2363.0
12-04 09:56:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849574912.0,257933312.0,30161334272.0,350232576.0,1624.0,1874.0
12-04 09:57:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849574912.0,257933312.0,30161334272.0,350232576.0,3140.0,4773.0
12-04 09:57:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849574912.0,257933312.0,30161334272.0,350232576.0,4517.0,7221.0
12-04 09:57:02,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2849562624.0,257937408.0,30161342464.0,350232576.0,2700.0,3958.0
12-04 09:57:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849562624.0,257937408.0,30161342464.0,350232576.0,1867.0,2525.0
12-04 09:57:04,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2849554432.0,257945600.0,30161342464.0,350232576.0,2548.0,2567.0
12-04 09:57:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849554432.0,257945600.0,30161342464.0,350232576.0,2656.0,2932.0
12-04 09:57:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849619968.0,257945600.0,30161342464.0,350167040.0,2739.0,3053.0
12-04 09:57:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2849611776.0,257949696.0,30161346560.0,350167040.0,3954.0,5282.0
12-04 09:57:08,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850103296.0,257949696.0,30161346560.0,349675520.0,20743.0,21415.0
12-04 09:57:09,0.166,0.499,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850103296.0,257949696.0,30161346560.0,349675520.0,3877.0,4725.0
12-04 09:57:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2850213888.0,257957888.0,30161354752.0,349548544.0,3499.0,4299.0
12-04 09:57:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850222080.0,257957888.0,30161354752.0,349540352.0,3459.0,4249.0
12-04 09:57:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2850205696.0,257957888.0,30161354752.0,349556736.0,2685.0,2996.0
12-04 09:57:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2850205696.0,257957888.0,30161354752.0,349556736.0,2066.0,1920.0
12-04 09:57:14,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850201600.0,257957888.0,30161358848.0,349556736.0,3280.0,4282.0
12-04 09:57:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850201600.0,257957888.0,30161358848.0,349556736.0,1587.0,1598.0
12-04 09:57:16,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2850193408.0,257966080.0,30161358848.0,349556736.0,3702.0,5959.0
12-04 09:57:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2850193408.0,257966080.0,30161358848.0,349556736.0,1801.0,2457.0
12-04 09:57:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850189312.0,257966080.0,30161362944.0,349556736.0,5276.0,6880.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850185216.0,257966080.0,30161367040.0,349556736.0,2954.0,4269.0
12-04 09:57:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850201600.0,257966080.0,30161367040.0,349540352.0,2021.0,2632.0
12-04 09:57:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850205696.0,257966080.0,30161371136.0,349532160.0,2390.0,1805.0
12-04 09:57:22,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2846892032.0,257974272.0,30161375232.0,352833536.0,3076.0,2930.0
12-04 09:57:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846892032.0,257974272.0,30161375232.0,352833536.0,3636.0,4164.0
12-04 09:57:24,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846892032.0,257974272.0,30161375232.0,352833536.0,2384.0,1913.0
12-04 09:57:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2846892032.0,257974272.0,30161375232.0,352833536.0,5222.0,6869.0
12-04 09:57:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846892032.0,257974272.0,30161375232.0,352833536.0,3589.0,4226.0
12-04 09:57:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2846883840.0,257974272.0,30161383424.0,352833536.0,4452.0,5465.0
12-04 09:57:28,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2847137792.0,257982464.0,30161383424.0,352571392.0,2095.0,1738.0
12-04 09:57:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847137792.0,257982464.0,30161383424.0,352571392.0,3476.0,3380.0
12-04 09:57:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847145984.0,257982464.0,30161383424.0,352563200.0,5032.0,6117.0
12-04 09:57:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847145984.0,257982464.0,30161383424.0,352563200.0,1807.0,1759.0
12-04 09:57:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847268864.0,257982464.0,30161387520.0,352436224.0,4544.0,6519.0
12-04 09:57:33,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2847264768.0,257990656.0,30161383424.0,352436224.0,1934.0,1871.0
12-04 09:57:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847256576.0,257990656.0,30161391616.0,352436224.0,4196.0,5604.0
12-04 09:57:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847256576.0,257990656.0,30161391616.0,352436224.0,2807.0,3362.0
12-04 09:57:36,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847256576.0,257990656.0,30161391616.0,352436224.0,3170.0,4221.0
12-04 09:57:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847244288.0,257990656.0,30161395712.0,352444416.0,4435.0,4959.0
12-04 09:57:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847244288.0,257990656.0,30161395712.0,352444416.0,19921.0,20353.0
12-04 09:57:39,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2847232000.0,257998848.0,30161399808.0,352444416.0,3863.0,5988.0
12-04 09:57:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2847232000.0,257998848.0,30161399808.0,352444416.0,1725.0,1899.0
12-04 09:57:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847227904.0,257998848.0,30161403904.0,352444416.0,2555.0,3652.0
12-04 09:57:42,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2847227904.0,257998848.0,30161403904.0,352444416.0,2526.0,3650.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847227904.0,257998848.0,30161403904.0,352444416.0,2021.0,2632.0
12-04 09:57:44,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847223808.0,257998848.0,30161408000.0,352444416.0,2345.0,3006.0
12-04 09:57:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2847215616.0,258007040.0,30161408000.0,352444416.0,2509.0,3706.0
12-04 09:57:46,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847215616.0,258007040.0,30161408000.0,352444416.0,3300.0,4796.0
12-04 09:57:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847211520.0,258007040.0,30161412096.0,352444416.0,2741.0,3759.0
12-04 09:57:48,0.500,0.083,99.417,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2847219712.0,258007040.0,30161412096.0,352436224.0,3703.0,4353.0
12-04 09:57:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847211520.0,258007040.0,30161412096.0,352444416.0,1717.0,1850.0
12-04 09:57:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847211520.0,258007040.0,30161412096.0,352444416.0,1147.0,1290.0
12-04 09:57:51,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2847203328.0,258015232.0,30161412096.0,352444416.0,4577.0,7197.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847195136.0,258015232.0,30161420288.0,352444416.0,2081.0,2675.0
12-04 09:57:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847191040.0,258015232.0,30161424384.0,352444416.0,1538.0,1581.0
12-04 09:57:54,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847191040.0,258015232.0,30161424384.0,352444416.0,2827.0,4161.0
12-04 09:57:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847191040.0,258015232.0,30161424384.0,352444416.0,19327.0,4196.0
12-04 09:57:56,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2847191040.0,258015232.0,30161424384.0,352444416.0,3570.0,21369.0
12-04 09:57:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2847174656.0,258027520.0,30161428480.0,352444416.0,1212.0,1315.0
12-04 09:57:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847174656.0,258027520.0,30161428480.0,352444416.0,4665.0,7370.0
12-04 09:57:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847174656.0,258027520.0,30161428480.0,352444416.0,2539.0,3265.0
12-04 09:58:00,0.166,0.333,99.501,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2847174656.0,258027520.0,30161428480.0,352444416.0,1527.0,1406.0
12-04 09:58:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847174656.0,258027520.0,30161428480.0,352444416.0,1895.0,2590.0
12-04 09:58:02,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2847170560.0,258027520.0,30161432576.0,352444416.0,3968.0,6169.0
12-04 09:58:03,0.0,0.250,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2847158272.0,258035712.0,30161436672.0,352444416.0,3911.0,4560.0
12-04 09:58:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847154176.0,258035712.0,30161440768.0,352444416.0,3303.0,3760.0
12-04 09:58:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847154176.0,258035712.0,30161440768.0,352444416.0,5377.0,6158.0
12-04 09:58:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847154176.0,258035712.0,30161440768.0,352444416.0,3465.0,4208.0
12-04 09:58:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847154176.0,258035712.0,30161440768.0,352444416.0,2845.0,3065.0
12-04 09:58:08,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847543296.0,258035712.0,30161440768.0,352055296.0,20084.0,20311.0
12-04 09:58:09,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2847531008.0,258043904.0,30161444864.0,352055296.0,5082.0,6949.0
12-04 09:58:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847535104.0,258043904.0,30161448960.0,352047104.0,3293.0,4129.0
12-04 09:58:11,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847526912.0,258043904.0,30161448960.0,352055296.0,1956.0,1756.0
12-04 09:58:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847518720.0,258048000.0,30161453056.0,352055296.0,3893.0,5177.0
12-04 09:58:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847518720.0,258048000.0,30161453056.0,352055296.0,2414.0,2347.0
12-04 09:58:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847518720.0,258048000.0,30161453056.0,352055296.0,1866.0,2525.0
12-04 09:58:15,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2847518720.0,258056192.0,30161453056.0,352047104.0,2455.0,3559.0
12-04 09:58:16,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847584256.0,258056192.0,30161453056.0,351981568.0,4024.0,6119.0
12-04 09:58:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2847580160.0,258056192.0,30161457152.0,351981568.0,1218.0,1315.0
12-04 09:58:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847580160.0,258056192.0,30161457152.0,351981568.0,4518.0,5684.0
12-04 09:58:19,0.249,0.415,99.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847576064.0,258056192.0,30161461248.0,351981568.0,3524.0,5250.0
12-04 09:58:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847576064.0,258056192.0,30161461248.0,351981568.0,1219.0,1315.0
12-04 09:58:21,0.083,0.333,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2847567872.0,258064384.0,30161461248.0,351981568.0,3298.0,3262.0
12-04 09:58:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847563776.0,258064384.0,30161465344.0,351981568.0,2264.0,1825.0
12-04 09:58:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2847563776.0,258064384.0,30161465344.0,351981568.0,5490.0,7553.0
12-04 09:58:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847563776.0,258064384.0,30161465344.0,351981568.0,4011.0,4688.0
12-04 09:58:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847559680.0,258064384.0,30161469440.0,351981568.0,2253.0,1871.0
12-04 09:58:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847551488.0,258064384.0,30161477632.0,351981568.0,4901.0,6385.0
12-04 09:58:27,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2847543296.0,258072576.0,30161477632.0,351981568.0,2519.0,1987.0
12-04 09:58:28,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847559680.0,258072576.0,30161477632.0,351965184.0,2261.0,1829.0
12-04 09:58:29,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847559680.0,258072576.0,30161477632.0,351965184.0,3916.0,3980.0
12-04 09:58:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847555584.0,258072576.0,30161481728.0,351965184.0,5964.0,6464.0
12-04 09:58:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847555584.0,258072576.0,30161481728.0,351965184.0,2462.0,2932.0
12-04 09:58:32,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847539200.0,258072576.0,30161481728.0,351981568.0,3765.0,5376.0
12-04 09:58:33,0.417,0.250,99.249,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2847531008.0,258080768.0,30161481728.0,351981568.0,4183.0,5890.0
12-04 09:58:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847522816.0,258080768.0,30161489920.0,351981568.0,3076.0,3984.0
12-04 09:58:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2847522816.0,258080768.0,30161489920.0,351981568.0,1994.0,1909.0
12-04 09:58:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847522816.0,258080768.0,30161489920.0,351981568.0,2453.0,2858.0
12-04 09:58:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2847522816.0,258080768.0,30161489920.0,351981568.0,4549.0,5046.0
12-04 09:58:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2847518720.0,258080768.0,30161494016.0,351981568.0,19579.0,19662.0
12-04 09:58:39,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2847510528.0,258088960.0,30161494016.0,351981568.0,3369.0,5020.0
12-04 09:58:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2847510528.0,258088960.0,30161494016.0,351981568.0,3923.0,6095.0
12-04 09:58:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847506432.0,258088960.0,30161498112.0,351981568.0,2616.0,3759.0
12-04 09:58:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847502336.0,258088960.0,30161502208.0,351981568.0,2570.0,3751.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847502336.0,258088960.0,30161502208.0,351981568.0,1595.0,1808.0
12-04 09:58:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847502336.0,258088960.0,30161502208.0,351981568.0,2027.0,2591.0
12-04 09:58:45,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2847494144.0,258097152.0,30161502208.0,351981568.0,1207.0,1398.0
12-04 09:58:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847490048.0,258097152.0,30161506304.0,351981568.0,2615.0,3759.0
12-04 09:58:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847490048.0,258097152.0,30161506304.0,351981568.0,20367.0,21987.0
12-04 09:58:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847498240.0,258097152.0,30161506304.0,351973376.0,5535.0,7221.0
12-04 09:58:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847371264.0,258097152.0,30161506304.0,352100352.0,2715.0,3851.0
12-04 09:58:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2847367168.0,258097152.0,30161510400.0,352100352.0,2515.0,3669.0
12-04 09:58:51,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2847358976.0,258105344.0,30161510400.0,352100352.0,1966.0,2550.0
12-04 09:58:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2847346688.0,258109440.0,30161510400.0,352108544.0,1247.0,1381.0
12-04 09:58:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847346688.0,258109440.0,30161510400.0,352108544.0,1745.0,1958.0
12-04 09:58:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847469568.0,258109440.0,30161514496.0,351981568.0,2515.0,3667.0
12-04 09:58:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847465472.0,258109440.0,30161518592.0,351981568.0,1801.0,2458.0
12-04 09:58:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847465472.0,258109440.0,30161518592.0,351981568.0,4511.0,7199.0
12-04 09:58:57,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2847453184.0,258117632.0,30161522688.0,351981568.0,2420.0,3573.0
12-04 09:58:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2847449088.0,258117632.0,30161526784.0,351981568.0,2022.0,2633.0
12-04 09:58:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847449088.0,258117632.0,30161526784.0,351981568.0,3193.0,4368.0
12-04 09:59:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847449088.0,258117632.0,30161526784.0,351981568.0,1408.0,1448.0
12-04 09:59:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847449088.0,258117632.0,30161526784.0,351981568.0,1218.0,1315.0
12-04 09:59:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847444992.0,258117632.0,30161530880.0,351981568.0,2181.0,2803.0
12-04 09:59:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2847436800.0,258125824.0,30161530880.0,351981568.0,2455.0,3625.0
12-04 09:59:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847436800.0,258125824.0,30161530880.0,351981568.0,4321.0,5938.0
12-04 09:59:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847432704.0,258125824.0,30161534976.0,351981568.0,21276.0,22523.0
12-04 09:59:06,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847432704.0,258125824.0,30161534976.0,351981568.0,3310.0,4032.0
12-04 09:59:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847424512.0,258129920.0,30161539072.0,351981568.0,4029.0,3784.0
12-04 09:59:08,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847686656.0,258129920.0,30161539072.0,351719424.0,20514.0,21409.0
12-04 09:59:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2847670272.0,258138112.0,30161539072.0,351727616.0,2495.0,2344.0
12-04 09:59:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2680557568.0,258138112.0,30161543168.0,518836224.0,2719.0,3059.0
12-04 09:59:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680557568.0,258138112.0,30161543168.0,518836224.0,2911.0,3197.0
12-04 09:59:12,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2680557568.0,258142208.0,30161547264.0,518828032.0,5401.0,7761.0
12-04 09:59:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2680557568.0,258142208.0,30161547264.0,518828032.0,4153.0,5335.0
12-04 09:59:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680553472.0,258142208.0,30161551360.0,518828032.0,2379.0,3133.0
12-04 09:59:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2680545280.0,258150400.0,30161551360.0,518828032.0,1961.0,2591.0
12-04 09:59:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2680545280.0,258150400.0,30161551360.0,518828032.0,21314.0,21833.0
12-04 09:59:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2680545280.0,258150400.0,30161551360.0,518828032.0,1795.0,2499.0
12-04 09:59:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680541184.0,258150400.0,30161555456.0,518828032.0,3941.0,4646.0
12-04 09:59:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680541184.0,258150400.0,30161555456.0,518828032.0,3547.0,5265.0
12-04 09:59:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680541184.0,258150400.0,30161555456.0,518828032.0,1801.0,2458.0
12-04 09:59:21,0.166,0.333,99.252,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,2680528896.0,258158592.0,30161559552.0,518828032.0,3727.0,4298.0
12-04 09:59:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2680524800.0,258158592.0,30161563648.0,518828032.0,3593.0,4051.0
12-04 09:59:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680524800.0,258158592.0,30161563648.0,518828032.0,4421.0,5516.0
12-04 09:59:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676842496.0,258158592.0,30161563648.0,522510336.0,2765.0,2393.0
12-04 09:59:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2676842496.0,258158592.0,30161563648.0,522510336.0,3595.0,4116.0
12-04 09:59:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676842496.0,258158592.0,30161563648.0,522510336.0,3636.0,4165.0
12-04 09:59:27,0.0,0.167,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,2676826112.0,258170880.0,30161567744.0,522510336.0,2426.0,1920.0
12-04 09:59:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677211136.0,258170880.0,30161571840.0,522121216.0,3528.0,4049.0
12-04 09:59:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677207040.0,258170880.0,30161575936.0,522121216.0,4673.0,5228.0
12-04 09:59:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677207040.0,258170880.0,30161575936.0,522121216.0,4995.0,5715.0
12-04 09:59:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677215232.0,258170880.0,30161575936.0,522113024.0,3234.0,2841.0
12-04 09:59:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2677211136.0,258170880.0,30161580032.0,522113024.0,3297.0,4250.0
12-04 09:59:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2677202944.0,258179072.0,30161580032.0,522113024.0,2488.0,2948.0
12-04 09:59:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677194752.0,258179072.0,30161588224.0,522113024.0,3425.0,4478.0
12-04 09:59:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677194752.0,258179072.0,30161588224.0,522113024.0,1868.0,1871.0
12-04 09:59:36,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677194752.0,258179072.0,30161588224.0,522113024.0,3010.0,4117.0
12-04 09:59:37,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2677190656.0,258183168.0,30161588224.0,522113024.0,3770.0,5268.0
12-04 09:59:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677190656.0,258183168.0,30161588224.0,522113024.0,19795.0,20402.0
12-04 09:59:39,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2677178368.0,258191360.0,30161592320.0,522113024.0,2338.0,3113.0
12-04 09:59:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677178368.0,258191360.0,30161592320.0,522113024.0,2615.0,3757.0
12-04 09:59:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677178368.0,258191360.0,30161592320.0,522113024.0,3410.0,4999.0
12-04 09:59:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2677178368.0,258191360.0,30161592320.0,522113024.0,1178.0,1266.0
12-04 09:59:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677174272.0,258191360.0,30161596416.0,522113024.0,3335.0,4927.0
12-04 09:59:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677170176.0,258191360.0,30161600512.0,522113024.0,1711.0,1896.0
12-04 09:59:45,0.0,0.084,99.833,0.084,0.0,0.0,0.0,61440.0,0.0,6.0,2677161984.0,258199552.0,30161600512.0,522113024.0,2128.0,2683.0
12-04 09:59:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677161984.0,258199552.0,30161600512.0,522113024.0,4050.0,6073.0
12-04 09:59:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2677153792.0,258203648.0,30161604608.0,522113024.0,1447.0,1563.0
12-04 09:59:48,0.250,0.167,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2677534720.0,258203648.0,30161604608.0,521732096.0,4095.0,4640.0
12-04 09:59:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677534720.0,258203648.0,30161604608.0,521732096.0,3652.0,5539.0
12-04 09:59:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677534720.0,258203648.0,30161604608.0,521732096.0,3114.0,4818.0
12-04 09:59:51,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2677526528.0,258211840.0,30161604608.0,521732096.0,1312.0,1448.0
12-04 09:59:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2677014528.0,258211840.0,30161608704.0,522240000.0,1981.0,2583.0
12-04 09:59:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677014528.0,258211840.0,30161608704.0,522240000.0,2021.0,2633.0
12-04 09:59:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677014528.0,258211840.0,30161608704.0,522240000.0,2870.0,4082.0
12-04 09:59:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677010432.0,258211840.0,30161612800.0,522240000.0,3329.0,4968.0
12-04 09:59:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677010432.0,258211840.0,30161612800.0,522240000.0,2455.0,3665.0
12-04 09:59:57,0.417,0.0,99.499,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2676989952.0,258220032.0,30161616896.0,522248192.0,2749.0,3941.0
12-04 09:59:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676989952.0,258220032.0,30161616896.0,522248192.0,2455.0,3693.0
12-04 09:59:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676989952.0,258220032.0,30161616896.0,522248192.0,2458.0,3125.0
12-04 10:00:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676989952.0,258220032.0,30161616896.0,522248192.0,2285.0,2526.0
12-04 10:00:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2676985856.0,258220032.0,30161620992.0,522248192.0,2175.0,2392.0
12-04 10:00:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2676981760.0,258220032.0,30161625088.0,522248192.0,2072.0,2728.0
12-04 10:00:03,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2676973568.0,258228224.0,30161625088.0,522248192.0,3269.0,4926.0
12-04 10:00:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676969472.0,258228224.0,30161629184.0,522248192.0,3208.0,3693.0
12-04 10:00:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676965376.0,258228224.0,30161633280.0,522248192.0,21576.0,22752.0
12-04 10:00:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676965376.0,258228224.0,30161633280.0,522248192.0,2520.0,2906.0
12-04 10:00:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2676965376.0,258228224.0,30161633280.0,522248192.0,4118.0,5441.0
12-04 10:00:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676084736.0,258228224.0,30161633280.0,523128832.0,37381.0,37523.0
12-04 10:00:09,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2676072448.0,258236416.0,30161637376.0,523128832.0,3024.0,3537.0
12-04 10:00:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676072448.0,258236416.0,30161637376.0,523128832.0,3366.0,4116.0
12-04 10:00:11,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676064256.0,258236416.0,30161637376.0,523137024.0,4961.0,5098.0
12-04 10:00:12,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2676056064.0,258236416.0,30161645568.0,523137024.0,3494.0,4268.0
12-04 10:00:13,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676064256.0,258236416.0,30161645568.0,523128832.0,4013.0,5325.0
12-04 10:00:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676064256.0,258236416.0,30161645568.0,523128832.0,1791.0,1928.0
12-04 10:00:15,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2676056064.0,258244608.0,30161645568.0,523128832.0,2715.0,3850.0
12-04 10:00:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676056064.0,258244608.0,30161645568.0,523128832.0,2489.0,3689.0
12-04 10:00:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2676047872.0,258248704.0,30161649664.0,523128832.0,2715.0,3851.0
12-04 10:00:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676047872.0,258248704.0,30161649664.0,523128832.0,4078.0,4771.0
12-04 10:00:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2676047872.0,258248704.0,30161649664.0,523128832.0,2650.0,3756.0
12-04 10:00:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676047872.0,258248704.0,30161649664.0,523128832.0,3553.0,5251.0
12-04 10:00:21,0.0,0.167,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2676035584.0,258256896.0,30161653760.0,523128832.0,2973.0,2985.0
12-04 10:00:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2676031488.0,258256896.0,30161657856.0,523128832.0,2849.0,2882.0
12-04 10:00:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676031488.0,258256896.0,30161657856.0,523128832.0,3016.0,2973.0
12-04 10:00:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676031488.0,258256896.0,30161657856.0,523128832.0,2819.0,2906.0
12-04 10:00:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676031488.0,258256896.0,30161657856.0,523128832.0,4570.0,5829.0
12-04 10:00:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676027392.0,258256896.0,30161661952.0,523128832.0,3572.0,4166.0
12-04 10:00:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2676015104.0,258269184.0,30161661952.0,523128832.0,2812.0,2948.0
12-04 10:00:28,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675511296.0,258269184.0,30161666048.0,523628544.0,4217.0,5261.0
12-04 10:00:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675503104.0,258269184.0,30161666048.0,523636736.0,3823.0,3877.0
12-04 10:00:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675499008.0,258269184.0,30161670144.0,523636736.0,3539.0,3487.0
12-04 10:00:31,0.415,0.166,99.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675499008.0,258269184.0,30161670144.0,523636736.0,2429.0,2906.0
12-04 10:00:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675494912.0,258273280.0,30161670144.0,523636736.0,2688.0,3065.0
12-04 10:00:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675482624.0,258281472.0,30161674240.0,523636736.0,3217.0,4255.0
12-04 10:00:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675478528.0,258281472.0,30161678336.0,523636736.0,2800.0,3441.0
12-04 10:00:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675474432.0,258281472.0,30161682432.0,523636736.0,3116.0,4099.0
12-04 10:00:36,0.333,0.083,99.583,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2675474432.0,258281472.0,30161682432.0,523636736.0,3830.0,5375.0
12-04 10:00:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2675474432.0,258281472.0,30161682432.0,523636736.0,3137.0,4159.0
12-04 10:00:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675470336.0,258281472.0,30161686528.0,523636736.0,19343.0,19417.0
12-04 10:00:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675462144.0,258289664.0,30161686528.0,523636736.0,1860.0,2537.0
12-04 10:00:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675462144.0,258289664.0,30161686528.0,523636736.0,20902.0,22680.0
12-04 10:00:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675462144.0,258289664.0,30161686528.0,523636736.0,2032.0,2615.0
12-04 10:00:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675458048.0,258289664.0,30161690624.0,523636736.0,1801.0,2524.0
12-04 10:00:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675458048.0,258289664.0,30161690624.0,523636736.0,2216.0,2856.0
12-04 10:00:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675462144.0,258289664.0,30161694720.0,523628544.0,3270.0,4930.0
12-04 10:00:45,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675453952.0,258297856.0,30161694720.0,523628544.0,4301.0,6523.0
12-04 10:00:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675449856.0,258297856.0,30161698816.0,523628544.0,18408.0,18550.0
12-04 10:00:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675449856.0,258297856.0,30161698816.0,523628544.0,1901.0,2548.0
12-04 10:00:48,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675974144.0,258297856.0,30161698816.0,523104256.0,4863.0,5830.0
12-04 10:00:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2675965952.0,258297856.0,30161698816.0,523112448.0,2002.0,2640.0
12-04 10:00:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675961856.0,258297856.0,30161702912.0,523112448.0,1691.0,1903.0
12-04 10:00:51,0.0,0.250,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2675953664.0,258306048.0,30161702912.0,523112448.0,4551.0,7283.0
12-04 10:00:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675953664.0,258306048.0,30161702912.0,523112448.0,2616.0,3758.0
12-04 10:00:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675953664.0,258306048.0,30161702912.0,523112448.0,1218.0,1315.0
12-04 10:00:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2675949568.0,258306048.0,30161707008.0,523112448.0,2615.0,3760.0
12-04 10:00:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675945472.0,258306048.0,30161711104.0,523112448.0,3883.0,5499.0
12-04 10:00:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2675945472.0,258306048.0,30161711104.0,523112448.0,1378.0,1448.0
12-04 10:00:57,0.0,0.167,99.249,0.584,0.0,0.0,0.0,61440.0,0.0,6.0,2675937280.0,258314240.0,30161711104.0,523112448.0,1874.0,2458.0
12-04 10:00:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675933184.0,258314240.0,30161715200.0,523112448.0,1158.0,1224.0
12-04 10:00:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675933184.0,258314240.0,30161715200.0,523112448.0,3265.0,4927.0
12-04 10:01:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675933184.0,258314240.0,30161715200.0,523112448.0,4268.0,6480.0
12-04 10:01:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675933184.0,258314240.0,30161715200.0,523112448.0,1394.0,1399.0
12-04 10:01:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675924992.0,258318336.0,30161719296.0,523112448.0,3379.0,5115.0
12-04 10:01:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675916800.0,258326528.0,30161719296.0,523112448.0,1042.0,1195.0
12-04 10:01:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675916800.0,258326528.0,30161719296.0,523112448.0,3456.0,4273.0
12-04 10:01:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675863552.0,258326528.0,30161723392.0,523161600.0,2706.0,2621.0
12-04 10:01:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675851264.0,258326528.0,30161727488.0,523169792.0,4568.0,6321.0
12-04 10:01:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675847168.0,258326528.0,30161731584.0,523169792.0,2695.0,2924.0
12-04 10:01:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675601408.0,258326528.0,30161731584.0,523415552.0,20619.0,21361.0
12-04 10:01:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2675593216.0,258334720.0,30161731584.0,523415552.0,2867.0,3015.0
12-04 10:01:10,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2675589120.0,258334720.0,30161735680.0,523415552.0,4428.0,5789.0
12-04 10:01:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2675580928.0,258334720.0,30161735680.0,523423744.0,1953.0,1780.0
12-04 10:01:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2675580928.0,258334720.0,30161735680.0,523423744.0,2795.0,2997.0
12-04 10:01:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675576832.0,258334720.0,30161739776.0,523423744.0,2921.0,3123.0
12-04 10:01:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675572736.0,258334720.0,30161743872.0,523423744.0,2705.0,3850.0
12-04 10:01:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2675564544.0,258342912.0,30161743872.0,523423744.0,5077.0,7786.0
12-04 10:01:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675564544.0,258342912.0,30161743872.0,523423744.0,1143.0,1328.0
12-04 10:01:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675564544.0,258342912.0,30161743872.0,523423744.0,1922.0,2525.0
12-04 10:01:18,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675552256.0,258342912.0,30161747968.0,523431936.0,4666.0,5830.0
12-04 10:01:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675552256.0,258342912.0,30161747968.0,523431936.0,2137.0,2676.0
12-04 10:01:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675552256.0,258342912.0,30161747968.0,523431936.0,3078.0,4280.0
12-04 10:01:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675544064.0,258351104.0,30161747968.0,523431936.0,2269.0,1793.0
12-04 10:01:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675535872.0,258355200.0,30161752064.0,523431936.0,3555.0,4049.0
12-04 10:01:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675531776.0,258355200.0,30161756160.0,523431936.0,3589.0,4075.0
12-04 10:01:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2675531776.0,258355200.0,30161756160.0,523431936.0,4931.0,6501.0
12-04 10:01:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675531776.0,258355200.0,30161756160.0,523431936.0,3640.0,3653.0
12-04 10:01:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675531776.0,258355200.0,30161756160.0,523431936.0,3053.0,2949.0
12-04 10:01:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2675519488.0,258363392.0,30161760256.0,523431936.0,2310.0,1871.0
12-04 10:01:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675781632.0,258363392.0,30161760256.0,523169792.0,3289.0,3220.0
12-04 10:01:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2675781632.0,258363392.0,30161760256.0,523169792.0,4779.0,5782.0
12-04 10:01:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675777536.0,258363392.0,30161764352.0,523169792.0,4872.0,4248.0
12-04 10:01:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2675777536.0,258363392.0,30161764352.0,523169792.0,3649.0,4749.0
12-04 10:01:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2675773440.0,258363392.0,30161768448.0,523169792.0,4112.0,5506.0
12-04 10:01:33,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2675765248.0,258371584.0,30161768448.0,523169792.0,3133.0,4117.0
12-04 10:01:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675761152.0,258371584.0,30161772544.0,523169792.0,2978.0,4010.0
12-04 10:01:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675752960.0,258371584.0,30161772544.0,523177984.0,1959.0,1962.0
12-04 10:01:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675752960.0,258371584.0,30161772544.0,523177984.0,2736.0,3429.0
12-04 10:01:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675744768.0,258371584.0,30161780736.0,523177984.0,2478.0,2949.0
12-04 10:01:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675744768.0,258371584.0,30161780736.0,523177984.0,20393.0,21412.0
12-04 10:01:39,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675732480.0,258379776.0,30161784832.0,523177984.0,2605.0,3694.0
12-04 10:01:40,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258379776.0,30161784832.0,924114944.0,2771.0,3795.0
12-04 10:01:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258379776.0,30161784832.0,924114944.0,3482.0,5286.0
12-04 10:01:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2274795520.0,258379776.0,30161784832.0,924114944.0,1344.0,1472.0
12-04 10:01:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258379776.0,30161784832.0,924114944.0,2512.0,3537.0
12-04 10:01:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274791424.0,258379776.0,30161788928.0,924114944.0,1437.0,1605.0
12-04 10:01:45,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2274783232.0,258387968.0,30161788928.0,924114944.0,2572.0,3710.0
12-04 10:01:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2274394112.0,258387968.0,30170177536.0,916115456.0,4981.0,6176.0
12-04 10:01:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2274385920.0,258387968.0,30170185728.0,916115456.0,2551.0,3717.0
12-04 10:01:48,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275028992.0,258387968.0,30170185728.0,915472384.0,4718.0,5866.0
12-04 10:01:49,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2275028992.0,258387968.0,30170185728.0,915472384.0,3366.0,4953.0
12-04 10:01:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275028992.0,258387968.0,30170185728.0,915472384.0,1557.0,1746.0
12-04 10:01:51,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2275012608.0,258396160.0,30170185728.0,915480576.0,1203.0,1332.0
12-04 10:01:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275004416.0,258400256.0,30170189824.0,915480576.0,3260.0,4903.0
12-04 10:01:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275004416.0,258400256.0,30170189824.0,915480576.0,2771.0,3890.0
12-04 10:01:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275004416.0,258400256.0,30170189824.0,915480576.0,1897.0,2484.0
12-04 10:01:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275004416.0,258400256.0,30170189824.0,915480576.0,3155.0,4437.0
12-04 10:01:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275004416.0,258400256.0,30170189824.0,915480576.0,2064.0,2640.0
12-04 10:01:57,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2274992128.0,258408448.0,30170193920.0,915480576.0,2098.0,2666.0
12-04 10:01:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274988032.0,258408448.0,30170198016.0,915480576.0,19672.0,21111.0
12-04 10:01:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2274988032.0,258408448.0,30170198016.0,915480576.0,3791.0,5937.0
12-04 10:02:00,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274988032.0,258408448.0,30170198016.0,915480576.0,1686.0,1903.0
12-04 10:02:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274988032.0,258408448.0,30170198016.0,915480576.0,1924.0,2499.0
12-04 10:02:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2274975744.0,258416640.0,30170202112.0,915480576.0,1474.0,1602.0
12-04 10:02:03,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2274967552.0,258424832.0,30170202112.0,915480576.0,4039.0,6071.0
12-04 10:02:04,0.332,0.332,99.336,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2274836480.0,258424832.0,30170206208.0,915607552.0,1927.0,1672.0
12-04 10:02:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274836480.0,258424832.0,30170206208.0,915607552.0,3798.0,4887.0
12-04 10:02:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2274836480.0,258424832.0,30170206208.0,915607552.0,3861.0,5176.0
12-04 10:02:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2274832384.0,258424832.0,30170210304.0,915607552.0,3265.0,4088.0
12-04 10:02:08,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274840576.0,258424832.0,30170210304.0,915599360.0,19250.0,19119.0
12-04 10:02:09,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2274824192.0,258433024.0,30170218496.0,915599360.0,3269.0,4164.0
12-04 10:02:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274824192.0,258433024.0,30170218496.0,915599360.0,2950.0,2750.0
12-04 10:02:11,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274816000.0,258433024.0,30170218496.0,915607552.0,20765.0,21451.0
12-04 10:02:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2274811904.0,258433024.0,30170222592.0,915607552.0,3305.0,4136.0
12-04 10:02:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274811904.0,258433024.0,30170222592.0,915607552.0,2515.0,2840.0
12-04 10:02:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274811904.0,258433024.0,30170222592.0,915607552.0,1991.0,2683.0
12-04 10:02:15,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2274799616.0,258441216.0,30170226688.0,915607552.0,4258.0,6497.0
12-04 10:02:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274799616.0,258441216.0,30170226688.0,915607552.0,5110.0,6686.0
12-04 10:02:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2274795520.0,258441216.0,30170230784.0,915607552.0,1249.0,1406.0
12-04 10:02:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258441216.0,30170230784.0,915607552.0,4581.0,5718.0
12-04 10:02:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258441216.0,30170230784.0,915607552.0,1851.0,2542.0
12-04 10:02:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258441216.0,30170230784.0,915607552.0,3154.0,4344.0
12-04 10:02:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,2274787328.0,258449408.0,30170230784.0,915607552.0,3062.0,2878.0
12-04 10:02:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2274639872.0,258449408.0,30170234880.0,915750912.0,2876.0,2839.0
12-04 10:02:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274639872.0,258449408.0,30170234880.0,915750912.0,4066.0,4432.0
12-04 10:02:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274639872.0,258449408.0,30170234880.0,915750912.0,2906.0,2932.0
12-04 10:02:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274635776.0,258449408.0,30170238976.0,915750912.0,5181.0,6843.0
12-04 10:02:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274631680.0,258449408.0,30170243072.0,915750912.0,2996.0,2989.0
12-04 10:02:27,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2274750464.0,258457600.0,30170243072.0,915623936.0,3430.0,3980.0
12-04 10:02:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275266560.0,258457600.0,30170243072.0,915107840.0,2903.0,2881.0
12-04 10:02:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275258368.0,258457600.0,30170243072.0,915116032.0,4146.0,4540.0
12-04 10:02:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275254272.0,258457600.0,30170247168.0,915116032.0,3044.0,2410.0
12-04 10:02:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275250176.0,258457600.0,30170251264.0,915116032.0,2955.0,3627.0
12-04 10:02:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275250176.0,258457600.0,30170251264.0,915116032.0,4686.0,6681.0
12-04 10:02:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2275241984.0,258465792.0,30170251264.0,915116032.0,3043.0,4045.0
12-04 10:02:34,0.0,0.333,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2275237888.0,258465792.0,30170255360.0,915116032.0,1764.0,1780.0
12-04 10:02:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275237888.0,258465792.0,30170255360.0,915116032.0,1644.0,1734.0
12-04 10:02:36,0.167,0.250,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2275254272.0,258465792.0,30170255360.0,915099648.0,5057.0,7248.0
12-04 10:02:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275254272.0,258465792.0,30170255360.0,915099648.0,2579.0,3014.0
12-04 10:02:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275246080.0,258465792.0,30170263552.0,915099648.0,20494.0,21586.0
12-04 10:02:39,0.083,0.167,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,2275237888.0,258473984.0,30170263552.0,915099648.0,1244.0,1381.0
12-04 10:02:40,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275237888.0,258473984.0,30170263552.0,915099648.0,3920.0,6027.0
12-04 10:02:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2275233792.0,258473984.0,30170267648.0,915099648.0,1712.0,1854.0
12-04 10:02:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275229696.0,258473984.0,30170271744.0,915099648.0,3166.0,4769.0
12-04 10:02:43,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275229696.0,258473984.0,30170271744.0,915099648.0,1264.0,1374.0
12-04 10:02:44,0.083,0.083,98.748,1.085,0.0,0.0,0.0,28672.0,0.0,3.0,2275348480.0,258482176.0,30170271744.0,914972672.0,3105.0,4793.0
12-04 10:02:45,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2275348480.0,258482176.0,30170271744.0,914972672.0,1832.0,2521.0
12-04 10:02:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275344384.0,258482176.0,30170275840.0,914972672.0,2301.0,3022.0
12-04 10:02:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275344384.0,258482176.0,30170275840.0,914972672.0,19739.0,20887.0
12-04 10:02:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275725312.0,258482176.0,30170275840.0,914591744.0,4514.0,5613.0
12-04 10:02:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275721216.0,258482176.0,30170279936.0,914591744.0,3105.0,4793.0
12-04 10:02:50,0.166,0.333,99.251,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2275708928.0,258490368.0,30170284032.0,914591744.0,2257.0,2863.0
12-04 10:02:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275581952.0,258490368.0,30170284032.0,914718720.0,2235.0,2993.0
12-04 10:02:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275581952.0,258490368.0,30170284032.0,914718720.0,3177.0,4753.0
12-04 10:02:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275581952.0,258490368.0,30170284032.0,914718720.0,2705.0,3796.0
12-04 10:02:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275577856.0,258490368.0,30170288128.0,914718720.0,1054.0,1220.0
12-04 10:02:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275577856.0,258490368.0,30170288128.0,914718720.0,18631.0,2307.0
12-04 10:02:56,0.0,0.084,99.749,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2275569664.0,258498560.0,30170288128.0,914718720.0,3953.0,22070.0
12-04 10:02:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275569664.0,258498560.0,30170288128.0,914718720.0,3466.0,5107.0
12-04 10:02:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275565568.0,258498560.0,30170292224.0,914718720.0,1403.0,1514.0
12-04 10:02:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275561472.0,258498560.0,30170296320.0,914718720.0,3694.0,5899.0
12-04 10:03:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275561472.0,258498560.0,30170296320.0,914718720.0,1949.0,2517.0
12-04 10:03:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275561472.0,258498560.0,30170296320.0,914718720.0,2483.0,3604.0
12-04 10:03:02,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,2275549184.0,258506752.0,30170300416.0,914718720.0,1621.0,1969.0
12-04 10:03:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275549184.0,258506752.0,30170300416.0,914718720.0,2065.0,2860.0
12-04 10:03:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275549184.0,258506752.0,30170300416.0,914718720.0,2487.0,2811.0
12-04 10:03:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275549184.0,258506752.0,30170300416.0,914718720.0,20878.0,21614.0
12-04 10:03:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275549184.0,258506752.0,30170300416.0,914718720.0,4568.0,6387.0
12-04 10:03:07,0.166,0.333,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275545088.0,258506752.0,30170304512.0,914718720.0,3771.0,4766.0
12-04 10:03:08,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2275930112.0,258514944.0,30170308608.0,914321408.0,37276.0,37471.0
12-04 10:03:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2275913728.0,258514944.0,30170308608.0,914337792.0,2808.0,3040.0
12-04 10:03:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275909632.0,258514944.0,30170312704.0,914337792.0,2672.0,2923.0
12-04 10:03:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2275909632.0,258514944.0,30170312704.0,914337792.0,2676.0,2973.0
12-04 10:03:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275909632.0,258514944.0,30170312704.0,914337792.0,2537.0,2418.0
12-04 10:03:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275905536.0,258514944.0,30170316800.0,914337792.0,4515.0,6279.0
12-04 10:03:14,0.0,0.250,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2275893248.0,258523136.0,30170320896.0,914337792.0,1237.0,1423.0
12-04 10:03:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275893248.0,258523136.0,30170320896.0,914337792.0,3960.0,6079.0
12-04 10:03:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2275893248.0,258523136.0,30170320896.0,914337792.0,19257.0,19900.0
12-04 10:03:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275889152.0,258523136.0,30170324992.0,914337792.0,19085.0,19653.0
12-04 10:03:18,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275885056.0,258523136.0,30170329088.0,914337792.0,4940.0,6363.0
12-04 10:03:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2275880960.0,258531328.0,30170324992.0,914337792.0,1891.0,2591.0
12-04 10:03:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275876864.0,258531328.0,30170329088.0,914337792.0,2578.0,3668.0
12-04 10:03:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275876864.0,258531328.0,30170329088.0,914337792.0,2436.0,1913.0
12-04 10:03:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275872768.0,258531328.0,30170333184.0,914337792.0,5650.0,7643.0
12-04 10:03:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275872768.0,258531328.0,30170333184.0,914337792.0,3503.0,3718.0
12-04 10:03:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275872768.0,258531328.0,30170333184.0,914337792.0,3456.0,4087.0
12-04 10:03:25,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2275860480.0,258539520.0,30170337280.0,914337792.0,2253.0,1867.0
12-04 10:03:26,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275860480.0,258539520.0,30170337280.0,914337792.0,3562.0,4164.0
12-04 10:03:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275856384.0,258539520.0,30170341376.0,914337792.0,2711.0,2840.0
12-04 10:03:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275864576.0,258539520.0,30170341376.0,914329600.0,3310.0,3470.0
12-04 10:03:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275856384.0,258539520.0,30170341376.0,914337792.0,3634.0,3577.0
12-04 10:03:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275856384.0,258539520.0,30170341376.0,914337792.0,4988.0,5988.0
12-04 10:03:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2275844096.0,258547712.0,30170345472.0,914337792.0,4392.0,6436.0
12-04 10:03:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275840000.0,258547712.0,30170349568.0,914337792.0,2298.0,2901.0
12-04 10:03:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275840000.0,258547712.0,30170349568.0,914337792.0,2209.0,2302.0
12-04 10:03:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275835904.0,258547712.0,30170353664.0,914337792.0,2679.0,3107.0
12-04 10:03:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275835904.0,258547712.0,30170353664.0,914337792.0,3766.0,5332.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275835904.0,258547712.0,30170353664.0,914337792.0,2509.0,2967.0
12-04 10:03:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2275823616.0,258560000.0,30170353664.0,914337792.0,1705.0,1738.0
12-04 10:03:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275823616.0,258560000.0,30170353664.0,914337792.0,20647.0,22280.0
12-04 10:03:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275815424.0,258560000.0,30170361856.0,914337792.0,6360.0,8554.0
12-04 10:03:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275815424.0,258560000.0,30170361856.0,914337792.0,1204.0,1332.0
12-04 10:03:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275815424.0,258560000.0,30170361856.0,914337792.0,1768.0,2391.0
12-04 10:03:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275807232.0,258564096.0,30170365952.0,914337792.0,1143.0,1290.0
12-04 10:03:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2275799040.0,258572288.0,30170365952.0,914337792.0,4171.0,6573.0
12-04 10:03:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2275799040.0,258572288.0,30170365952.0,914337792.0,2057.0,2681.0
12-04 10:03:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275794944.0,258572288.0,30170370048.0,914337792.0,1858.0,2435.0
12-04 10:03:46,0.083,0.333,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2275794944.0,258572288.0,30170370048.0,914337792.0,2582.0,3692.0
12-04 10:03:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275782656.0,258580480.0,30170374144.0,914337792.0,3240.0,4948.0
12-04 10:03:48,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275790848.0,258580480.0,30170374144.0,914329600.0,4736.0,6017.0
12-04 10:03:49,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2275774464.0,258588672.0,30170374144.0,914337792.0,3410.0,3460.0
12-04 10:03:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275774464.0,258588672.0,30170374144.0,914337792.0,2551.0,3717.0
12-04 10:03:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2275770368.0,258588672.0,30170378240.0,914337792.0,4365.0,5596.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275766272.0,258588672.0,30170382336.0,914337792.0,1829.0,2434.0
12-04 10:03:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275766272.0,258588672.0,30170382336.0,914337792.0,2889.0,4160.0
12-04 10:03:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2275762176.0,258596864.0,30170378240.0,914337792.0,2797.0,3844.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275758080.0,258596864.0,30170382336.0,914337792.0,2257.0,2865.0
12-04 10:03:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275758080.0,258596864.0,30170382336.0,914337792.0,3296.0,4903.0
12-04 10:03:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275749888.0,258600960.0,30170386432.0,914337792.0,1957.0,2524.0
12-04 10:03:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275749888.0,258600960.0,30170386432.0,914337792.0,2801.0,4053.0
12-04 10:03:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275749888.0,258600960.0,30170386432.0,914337792.0,1203.0,1398.0
12-04 10:04:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2275741696.0,258609152.0,30170386432.0,914337792.0,3326.0,5036.0
12-04 10:04:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275741696.0,258609152.0,30170386432.0,914337792.0,2157.0,2839.0
12-04 10:04:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275733504.0,258609152.0,30170394624.0,914337792.0,1968.0,2574.0
12-04 10:04:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275733504.0,258609152.0,30170394624.0,914337792.0,4288.0,6714.0
12-04 10:04:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275729408.0,258609152.0,30170398720.0,914337792.0,2882.0,3180.0
12-04 10:04:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275729408.0,258609152.0,30170398720.0,914337792.0,2822.0,3176.0
12-04 10:04:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2275721216.0,258617344.0,30170398720.0,914337792.0,3420.0,4225.0
12-04 10:04:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275721216.0,258617344.0,30170398720.0,914337792.0,2613.0,2882.0
12-04 10:04:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275737600.0,258617344.0,30170398720.0,914321408.0,19965.0,20522.0
12-04 10:04:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275725312.0,258617344.0,30170402816.0,914329600.0,2841.0,3129.0
12-04 10:04:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263785472.0,258617344.0,30170406912.0,926265344.0,4044.0,5324.0
12-04 10:04:11,0.416,0.250,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263777280.0,258617344.0,30170406912.0,926273536.0,3295.0,3985.0
12-04 10:04:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2263764992.0,258625536.0,30170411008.0,926273536.0,4271.0,5723.0
12-04 10:04:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263764992.0,258625536.0,30170411008.0,926273536.0,2018.0,1822.0
12-04 10:04:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263764992.0,258625536.0,30170411008.0,926273536.0,1897.0,2549.0
12-04 10:04:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263764992.0,258625536.0,30170411008.0,926273536.0,2482.0,3603.0
12-04 10:04:16,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263764992.0,258625536.0,30170411008.0,926273536.0,2317.0,2905.0
12-04 10:04:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263748608.0,258629632.0,30170423296.0,926273536.0,3105.0,4831.0
12-04 10:04:18,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2263740416.0,258637824.0,30170423296.0,926273536.0,6372.0,8652.0
12-04 10:04:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2263740416.0,258637824.0,30170423296.0,926273536.0,1364.0,1465.0
12-04 10:04:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263740416.0,258637824.0,30170423296.0,926273536.0,1138.0,1332.0
12-04 10:04:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2263740416.0,258637824.0,30170423296.0,926273536.0,4300.0,5369.0
12-04 10:04:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2263863296.0,258637824.0,30170427392.0,926146560.0,2802.0,2442.0
12-04 10:04:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263863296.0,258637824.0,30170427392.0,926146560.0,3787.0,4339.0
12-04 10:04:24,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2263855104.0,258646016.0,30170427392.0,926146560.0,3504.0,3942.0
12-04 10:04:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263851008.0,258646016.0,30170431488.0,926146560.0,4381.0,5359.0
12-04 10:04:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2263846912.0,258646016.0,30170435584.0,926146560.0,4315.0,5425.0
12-04 10:04:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263846912.0,258646016.0,30170435584.0,926146560.0,2591.0,2236.0
12-04 10:04:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263855104.0,258646016.0,30170435584.0,926138368.0,4234.0,5326.0
12-04 10:04:29,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2263846912.0,258654208.0,30170435584.0,926138368.0,2778.0,2186.0
12-04 10:04:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263842816.0,258654208.0,30170439680.0,926138368.0,2812.0,2277.0
12-04 10:04:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263842816.0,258654208.0,30170439680.0,926138368.0,2619.0,3129.0
12-04 10:04:32,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263699456.0,258658304.0,30170443776.0,926273536.0,3450.0,4607.0
12-04 10:04:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263699456.0,258658304.0,30170443776.0,926273536.0,4320.0,6474.0
12-04 10:04:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263695360.0,258658304.0,30170447872.0,926273536.0,3307.0,4391.0
12-04 10:04:35,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2263687168.0,258666496.0,30170447872.0,926273536.0,3113.0,4165.0
12-04 10:04:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263687168.0,258666496.0,30170447872.0,926273536.0,2450.0,2924.0
12-04 10:04:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263683072.0,258670592.0,30170447872.0,926273536.0,3201.0,3661.0
12-04 10:04:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263678976.0,258670592.0,30170451968.0,926273536.0,20201.0,20767.0
12-04 10:04:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263678976.0,258670592.0,30170451968.0,926273536.0,1103.0,1279.0
12-04 10:04:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263674880.0,258670592.0,30170456064.0,926273536.0,2452.0,3561.0
12-04 10:04:41,0.0,0.167,99.666,0.083,0.0,0.083,0.0,36864.0,0.0,3.0,2263666688.0,258678784.0,30170456064.0,926273536.0,3664.0,5764.0
12-04 10:04:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2263662592.0,258678784.0,30170460160.0,926273536.0,3508.0,5278.0
12-04 10:04:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263662592.0,258678784.0,30170460160.0,926273536.0,19514.0,20069.0
12-04 10:04:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263408640.0,258678784.0,30170460160.0,926527488.0,1144.0,1290.0
12-04 10:04:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263408640.0,258678784.0,30170460160.0,926527488.0,3218.0,2482.0
12-04 10:04:46,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263404544.0,258678784.0,30170464256.0,926527488.0,5768.0,2525.0
12-04 10:04:47,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2263396352.0,258686976.0,30170464256.0,926527488.0,4009.0,5447.0
12-04 10:04:48,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263396352.0,258686976.0,30170464256.0,926527488.0,4574.0,5797.0
12-04 10:04:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263392256.0,258686976.0,30170468352.0,926527488.0,2451.0,3625.0
12-04 10:04:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263384064.0,258686976.0,30170476544.0,926527488.0,1791.0,2501.0
12-04 10:04:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263384064.0,258686976.0,30170476544.0,926527488.0,4521.0,5690.0
12-04 10:04:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262749184.0,258686976.0,30170476544.0,927162368.0,2715.0,3337.0
12-04 10:04:53,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2262740992.0,258695168.0,30170476544.0,927162368.0,1143.0,1290.0
12-04 10:04:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2262736896.0,258695168.0,30170480640.0,927162368.0,2612.0,3758.0
12-04 10:04:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262736896.0,258695168.0,30170480640.0,927162368.0,2057.0,2550.0
12-04 10:04:56,0.0,0.250,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2262736896.0,258695168.0,30170480640.0,927162368.0,2903.0,3959.0
12-04 10:04:57,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262736896.0,258695168.0,30170480640.0,927162368.0,4357.0,6725.0
12-04 10:04:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262732800.0,258695168.0,30170484736.0,927162368.0,2023.0,2524.0
12-04 10:04:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2262724608.0,258703360.0,30170484736.0,927162368.0,1474.0,1539.0
12-04 10:05:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262851584.0,258703360.0,30170484736.0,927035392.0,3136.0,4701.0
12-04 10:05:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2262851584.0,258703360.0,30170484736.0,927035392.0,1203.0,1332.0
12-04 10:05:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262978560.0,258703360.0,30170492928.0,926900224.0,2900.0,4174.0
12-04 10:05:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262970368.0,258703360.0,30170492928.0,926908416.0,2072.0,2820.0
12-04 10:05:04,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2262962176.0,258711552.0,30170492928.0,926908416.0,5934.0,7156.0
12-04 10:05:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2262962176.0,258711552.0,30170492928.0,926908416.0,3021.0,3424.0
12-04 10:05:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262962176.0,258711552.0,30170492928.0,926908416.0,3861.0,5178.0
12-04 10:05:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2262958080.0,258711552.0,30170497024.0,926908416.0,3145.0,3512.0
12-04 10:05:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263736320.0,258711552.0,30170497024.0,926130176.0,20799.0,21522.0
12-04 10:05:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263732224.0,258711552.0,30170501120.0,926130176.0,3306.0,4100.0
12-04 10:05:10,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2263711744.0,258719744.0,30170505216.0,926138368.0,2108.0,1864.0
12-04 10:05:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263711744.0,258719744.0,30170505216.0,926138368.0,3230.0,4086.0
12-04 10:05:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263711744.0,258719744.0,30170505216.0,926138368.0,3651.0,4531.0
12-04 10:05:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263711744.0,258719744.0,30170505216.0,926138368.0,2676.0,3038.0
12-04 10:05:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263707648.0,258719744.0,30170509312.0,926138368.0,2057.0,2683.0
12-04 10:05:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263707648.0,258719744.0,30170509312.0,926138368.0,3605.0,4977.0
12-04 10:05:16,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2263699456.0,258727936.0,30170509312.0,926138368.0,1891.0,2591.0
12-04 10:05:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2263699456.0,258727936.0,30170509312.0,926138368.0,18974.0,19163.0
12-04 10:05:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263695360.0,258727936.0,30170513408.0,926138368.0,5244.0,6865.0
12-04 10:05:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263691264.0,258727936.0,30170517504.0,926138368.0,3713.0,4410.0
12-04 10:05:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263691264.0,258727936.0,30170517504.0,926138368.0,1957.0,2591.0
12-04 10:05:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263687168.0,258727936.0,30170521600.0,926138368.0,3804.0,4543.0
12-04 10:05:22,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2263674880.0,258736128.0,30170525696.0,926138368.0,5057.0,6584.0
12-04 10:05:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263674880.0,258736128.0,30170525696.0,926138368.0,3554.0,4206.0
12-04 10:05:24,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263674880.0,258736128.0,30170525696.0,926138368.0,2253.0,1763.0
12-04 10:05:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263674880.0,258736128.0,30170525696.0,926138368.0,19937.0,3468.0
12-04 10:05:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263674880.0,258736128.0,30170525696.0,926138368.0,3402.0,19871.0
12-04 10:05:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263666688.0,258736128.0,30170533888.0,926138368.0,4091.0,4679.0
12-04 10:05:28,0.250,0.250,99.334,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2263023616.0,258744320.0,30170533888.0,926773248.0,4181.0,5176.0
12-04 10:05:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2263023616.0,258744320.0,30170533888.0,926773248.0,2771.0,2241.0
12-04 10:05:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263023616.0,258744320.0,30170533888.0,926773248.0,5557.0,5455.0
12-04 10:05:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2263023616.0,258744320.0,30170533888.0,926773248.0,5074.0,7671.0
12-04 10:05:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262892544.0,258744320.0,30170537984.0,926900224.0,2837.0,3489.0
12-04 10:05:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262888448.0,258744320.0,30170542080.0,926900224.0,3012.0,4075.0
12-04 10:05:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2262876160.0,258752512.0,30170546176.0,926900224.0,1739.0,1829.0
12-04 10:05:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262876160.0,258752512.0,30170546176.0,926900224.0,1705.0,1738.0
12-04 10:05:36,0.166,0.250,99.584,0.0,0.0,0.0,0.0,53248.0,0.0,11.0,2262876160.0,258752512.0,30170546176.0,926900224.0,3172.0,4178.0
12-04 10:05:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262876160.0,258752512.0,30170546176.0,926900224.0,4171.0,5776.0
12-04 10:05:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262876160.0,258752512.0,30170546176.0,926900224.0,19188.0,19144.0
12-04 10:05:39,0.0,0.250,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2262863872.0,258760704.0,30170550272.0,926900224.0,3239.0,4910.0
12-04 10:05:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262863872.0,258760704.0,30170550272.0,926900224.0,19467.0,20548.0
12-04 10:05:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262859776.0,258760704.0,30170554368.0,926900224.0,2512.0,3668.0
12-04 10:05:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262855680.0,258760704.0,30170558464.0,926900224.0,2063.0,2678.0
12-04 10:05:43,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262855680.0,258760704.0,30170558464.0,926900224.0,4255.0,4881.0
12-04 10:05:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262855680.0,258760704.0,30170558464.0,926900224.0,3326.0,4969.0
12-04 10:05:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2262847488.0,258768896.0,30170558464.0,926900224.0,1898.0,2550.0
12-04 10:05:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262847488.0,258768896.0,30170558464.0,926900224.0,1364.0,1465.0
12-04 10:05:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262843392.0,258768896.0,30170562560.0,926900224.0,2645.0,3783.0
12-04 10:05:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262851584.0,258768896.0,30170562560.0,926892032.0,5047.0,6203.0
12-04 10:05:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262851584.0,258768896.0,30170562560.0,926892032.0,3265.0,4795.0
12-04 10:05:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262851584.0,258768896.0,30170562560.0,926892032.0,2097.0,2731.0
12-04 10:05:51,0.083,0.083,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2262835200.0,258777088.0,30170562560.0,926900224.0,4455.0,5614.0
12-04 10:05:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262953984.0,258777088.0,30170570752.0,926773248.0,1928.0,2459.0
12-04 10:05:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262949888.0,258777088.0,30170574848.0,926773248.0,3115.0,4324.0
12-04 10:05:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262822912.0,258777088.0,30170574848.0,926900224.0,1897.0,2550.0
12-04 10:05:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262822912.0,258777088.0,30170574848.0,926900224.0,1898.0,2548.0
12-04 10:05:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262822912.0,258777088.0,30170574848.0,926900224.0,3530.0,5178.0
12-04 10:05:57,0.083,0.416,98.586,0.915,0.0,0.0,0.0,28672.0,0.0,4.0,2262810624.0,258785280.0,30170578944.0,926900224.0,2451.0,3624.0
12-04 10:05:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262810624.0,258785280.0,30170578944.0,926900224.0,2962.0,4398.0
12-04 10:05:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262810624.0,258785280.0,30170578944.0,926900224.0,1957.0,2590.0
12-04 10:06:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262810624.0,258785280.0,30170578944.0,926900224.0,1304.0,1357.0
12-04 10:06:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262810624.0,258785280.0,30170578944.0,926900224.0,2731.0,3776.0
12-04 10:06:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262806528.0,258785280.0,30170583040.0,926900224.0,4071.0,6417.0
12-04 10:06:03,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2262794240.0,258793472.0,30170587136.0,926900224.0,1883.0,2686.0
12-04 10:06:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2262781952.0,258793472.0,30170591232.0,926908416.0,3367.0,4075.0
12-04 10:06:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262781952.0,258793472.0,30170591232.0,926908416.0,3096.0,3536.0
12-04 10:06:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2262781952.0,258793472.0,30170591232.0,926908416.0,2642.0,2854.0
12-04 10:06:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262781952.0,258793472.0,30170591232.0,926908416.0,2516.0,2877.0
12-04 10:06:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262290432.0,258793472.0,30170591232.0,927399936.0,21245.0,22685.0
12-04 10:06:09,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2262269952.0,258801664.0,30170595328.0,927408128.0,4080.0,5352.0
12-04 10:06:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2262265856.0,258801664.0,30170599424.0,927408128.0,2173.0,1864.0
12-04 10:06:11,0.083,0.250,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2262257664.0,258801664.0,30170599424.0,927416320.0,3496.0,4299.0
12-04 10:06:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262249472.0,258805760.0,30170603520.0,927416320.0,3974.0,4882.0
12-04 10:06:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262249472.0,258805760.0,30170603520.0,927416320.0,19200.0,19694.0
12-04 10:06:14,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2262241280.0,258813952.0,30170603520.0,927416320.0,1897.0,2482.0
12-04 10:06:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262241280.0,258813952.0,30170603520.0,927416320.0,2357.0,3464.0
12-04 10:06:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262241280.0,258813952.0,30170603520.0,927416320.0,2672.0,3801.0
12-04 10:06:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262237184.0,258813952.0,30170607616.0,927416320.0,20121.0,21435.0
12-04 10:06:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262237184.0,258813952.0,30170607616.0,927416320.0,3992.0,4589.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262110208.0,258813952.0,30170607616.0,927543296.0,1082.0,1286.0
12-04 10:06:20,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2262102016.0,258822144.0,30170607616.0,927543296.0,2611.0,3758.0
12-04 10:06:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262097920.0,258822144.0,30170611712.0,927543296.0,4152.0,5267.0
12-04 10:06:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262093824.0,258822144.0,30170615808.0,927543296.0,3612.0,3720.0
12-04 10:06:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262093824.0,258822144.0,30170615808.0,927543296.0,4237.0,5328.0
12-04 10:06:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262093824.0,258822144.0,30170615808.0,927543296.0,2812.0,2878.0
12-04 10:06:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262089728.0,258822144.0,30170619904.0,927543296.0,2974.0,3038.0
12-04 10:06:26,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2262077440.0,258830336.0,30170624000.0,927543296.0,2873.0,2947.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262069248.0,258838528.0,30170624000.0,927543296.0,4279.0,5376.0
12-04 10:06:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262073344.0,258838528.0,30170628096.0,927535104.0,2633.0,2360.0
12-04 10:06:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262065152.0,258838528.0,30170628096.0,927543296.0,4817.0,5651.0
12-04 10:06:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262069248.0,258838528.0,30170632192.0,927535104.0,5655.0,6949.0
12-04 10:06:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262069248.0,258838528.0,30170632192.0,927535104.0,3133.0,4114.0
12-04 10:06:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2262061056.0,258846720.0,30170632192.0,927535104.0,1931.0,1829.0
12-04 10:06:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262061056.0,258846720.0,30170632192.0,927535104.0,3022.0,3495.0
12-04 10:06:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262052864.0,258846720.0,30170640384.0,927535104.0,3038.0,4022.0
12-04 10:06:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262052864.0,258846720.0,30170640384.0,927535104.0,1930.0,1896.0
12-04 10:06:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262052864.0,258846720.0,30170640384.0,927535104.0,3798.0,5266.0
12-04 10:06:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262044672.0,258854912.0,30170640384.0,927535104.0,2860.0,3467.0
12-04 10:06:38,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2262032384.0,258863104.0,30170644480.0,927535104.0,21125.0,22662.0
12-04 10:06:39,0.083,0.333,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2262032384.0,258863104.0,30170644480.0,927535104.0,4455.0,5566.0
12-04 10:06:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262032384.0,258863104.0,30170644480.0,927535104.0,1952.0,2591.0
12-04 10:06:41,0.334,0.083,99.583,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2262032384.0,258863104.0,30170644480.0,927535104.0,19212.0,19676.0
12-04 10:06:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262028288.0,258863104.0,30170648576.0,927535104.0,1275.0,1315.0
12-04 10:06:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262024192.0,258863104.0,30170652672.0,927535104.0,6192.0,8384.0
12-04 10:06:44,0.083,0.167,99.500,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,2262016000.0,258871296.0,30170652672.0,927535104.0,1792.0,2429.0
12-04 10:06:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262016000.0,258871296.0,30170652672.0,927535104.0,3330.0,4856.0
12-04 10:06:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2262011904.0,258871296.0,30170656768.0,927535104.0,1203.0,1370.0
12-04 10:06:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262007808.0,258875392.0,30170656768.0,927535104.0,3939.0,5917.0
12-04 10:06:48,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262016000.0,258875392.0,30170656768.0,927526912.0,3958.0,4039.0
12-04 10:06:49,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2262007808.0,258883584.0,30170656768.0,927526912.0,1958.0,2549.0
12-04 10:06:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262003712.0,258883584.0,30170660864.0,927526912.0,2877.0,3938.0
12-04 10:06:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261995520.0,258883584.0,30170660864.0,927535104.0,1858.0,2457.0
12-04 10:06:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261991424.0,258887680.0,30170660864.0,927535104.0,3099.0,4729.0
12-04 10:06:53,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261987328.0,258887680.0,30170664960.0,927535104.0,3055.0,4305.0
12-04 10:06:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261983232.0,258887680.0,30170669056.0,927535104.0,1877.0,2422.0
12-04 10:06:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261975040.0,258895872.0,30170669056.0,927535104.0,2482.0,3494.0
12-04 10:06:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261975040.0,258895872.0,30170669056.0,927535104.0,2671.0,3759.0
12-04 10:06:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261970944.0,258895872.0,30170673152.0,927535104.0,2621.0,3670.0
12-04 10:06:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261966848.0,258895872.0,30170677248.0,927535104.0,1813.0,1903.0
12-04 10:06:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261966848.0,258895872.0,30170677248.0,927535104.0,2552.0,3651.0
12-04 10:07:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261966848.0,258895872.0,30170677248.0,927535104.0,2743.0,3784.0
12-04 10:07:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2261958656.0,258904064.0,30170677248.0,927535104.0,2671.0,3731.0
12-04 10:07:02,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261954560.0,258904064.0,30170681344.0,927535104.0,2137.0,2675.0
12-04 10:07:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261954560.0,258904064.0,30170681344.0,927535104.0,3190.0,4430.0
12-04 10:07:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261950464.0,258904064.0,30170685440.0,927535104.0,3456.0,4208.0
12-04 10:07:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261950464.0,258904064.0,30170685440.0,927535104.0,2868.0,3106.0
12-04 10:07:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261950464.0,258904064.0,30170685440.0,927535104.0,3510.0,4303.0
12-04 10:07:07,0.0,0.167,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2262061056.0,258916352.0,30170689536.0,927408128.0,2802.0,2973.0
12-04 10:07:08,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261045248.0,258916352.0,30170689536.0,928423936.0,21380.0,22618.0
12-04 10:07:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261045248.0,258916352.0,30170689536.0,928423936.0,3120.0,3518.0
12-04 10:07:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261041152.0,258916352.0,30170693632.0,928423936.0,2114.0,1822.0
12-04 10:07:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261041152.0,258916352.0,30170693632.0,928423936.0,3327.0,4093.0
12-04 10:07:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261037056.0,258916352.0,30170697728.0,928423936.0,4189.0,5451.0
12-04 10:07:13,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261028864.0,258924544.0,30170697728.0,928423936.0,3240.0,4071.0
12-04 10:07:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2261024768.0,258924544.0,30170701824.0,928423936.0,2235.0,2956.0
12-04 10:07:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261024768.0,258924544.0,30170701824.0,928423936.0,1863.0,2459.0
12-04 10:07:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2261024768.0,258924544.0,30170701824.0,928423936.0,2577.0,3601.0
12-04 10:07:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261024768.0,258924544.0,30170701824.0,928423936.0,2018.0,2633.0
12-04 10:07:18,0.415,0.166,99.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261020672.0,258924544.0,30170705920.0,928423936.0,4811.0,6112.0
12-04 10:07:19,0.0,0.333,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2261012480.0,258932736.0,30170705920.0,928423936.0,2276.0,3072.0
12-04 10:07:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261012480.0,258932736.0,30170705920.0,928423936.0,1832.0,2548.0
12-04 10:07:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2261008384.0,258932736.0,30170710016.0,928423936.0,21481.0,22592.0
12-04 10:07:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2260619264.0,258936832.0,30170714112.0,928804864.0,3588.0,4092.0
12-04 10:07:23,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260619264.0,258936832.0,30170714112.0,928804864.0,2225.0,1738.0
12-04 10:07:24,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2260619264.0,258945024.0,30170705920.0,928804864.0,4664.0,5826.0
12-04 10:07:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260611072.0,258945024.0,30170714112.0,928804864.0,4388.0,5424.0
12-04 10:07:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260611072.0,258945024.0,30170714112.0,928804864.0,2970.0,3076.0
12-04 10:07:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2260602880.0,258949120.0,30170718208.0,928804864.0,2969.0,3039.0
12-04 10:07:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261250048.0,258949120.0,30170722304.0,928153600.0,3010.0,3023.0
12-04 10:07:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261237760.0,258949120.0,30170726400.0,928161792.0,4151.0,4084.0
12-04 10:07:30,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2261229568.0,258957312.0,30170726400.0,928161792.0,3831.0,3623.0
12-04 10:07:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261229568.0,258957312.0,30170726400.0,928161792.0,4391.0,6433.0
12-04 10:07:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261221376.0,258961408.0,30170730496.0,928161792.0,3073.0,4050.0
12-04 10:07:33,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261221376.0,258961408.0,30170730496.0,928161792.0,2544.0,2923.0
12-04 10:07:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261217280.0,258961408.0,30170734592.0,928161792.0,3580.0,4676.0
12-04 10:07:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261213184.0,258961408.0,30170738688.0,928161792.0,5046.0,6092.0
12-04 10:07:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,2261204992.0,258969600.0,30170738688.0,928161792.0,2293.0,2907.0
12-04 10:07:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2261188608.0,258969600.0,30170738688.0,928178176.0,1804.0,1763.0
12-04 10:07:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261188608.0,258969600.0,30170738688.0,928178176.0,21740.0,23684.0
12-04 10:07:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261192704.0,258969600.0,30170742784.0,928169984.0,2866.0,4081.0
12-04 10:07:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261184512.0,258969600.0,30170742784.0,928178176.0,2557.0,3712.0
12-04 10:07:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261192704.0,258969600.0,30170742784.0,928169984.0,2883.0,3965.0
12-04 10:07:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2261192704.0,258981888.0,30170746880.0,928153600.0,2476.0,3643.0
12-04 10:07:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261188608.0,258981888.0,30170750976.0,928153600.0,1203.0,1332.0
12-04 10:07:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261188608.0,258981888.0,30170750976.0,928153600.0,2336.0,3018.0
12-04 10:07:45,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261188608.0,258981888.0,30170750976.0,928153600.0,1263.0,1374.0
12-04 10:07:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261188608.0,258981888.0,30170750976.0,928153600.0,2732.0,3844.0
12-04 10:07:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261184512.0,258981888.0,30170755072.0,928153600.0,4639.0,7267.0
12-04 10:07:48,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2261184512.0,258990080.0,30170755072.0,928145408.0,4323.0,5545.0
12-04 10:07:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2261176320.0,258990080.0,30170755072.0,928153600.0,2475.0,3225.0
12-04 10:07:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261176320.0,258990080.0,30170755072.0,928153600.0,1898.0,2549.0
12-04 10:07:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2261176320.0,258990080.0,30170755072.0,928153600.0,2611.0,3691.0
12-04 10:07:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261172224.0,258990080.0,30170759168.0,928153600.0,1174.0,1266.0
12-04 10:07:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261172224.0,258990080.0,30170759168.0,928153600.0,2671.0,3799.0
12-04 10:07:54,0.0,0.167,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2261164032.0,258998272.0,30170759168.0,928153600.0,1640.0,1867.0
12-04 10:07:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261159936.0,258998272.0,30170763264.0,928153600.0,3693.0,5963.0
12-04 10:07:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2261159936.0,258998272.0,30170763264.0,928153600.0,3437.0,5045.0
12-04 10:07:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261155840.0,258998272.0,30170767360.0,928153600.0,2585.0,3808.0
12-04 10:07:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261155840.0,258998272.0,30170767360.0,928153600.0,1209.0,1290.0
12-04 10:07:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2261155840.0,259006464.0,30170759168.0,928153600.0,2442.0,3161.0
12-04 10:08:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261147648.0,259006464.0,30170767360.0,928153600.0,1857.0,2500.0
12-04 10:08:01,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261143552.0,259006464.0,30170771456.0,928153600.0,1796.0,2497.0
12-04 10:08:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261139456.0,259006464.0,30170775552.0,928153600.0,4014.0,6161.0
12-04 10:08:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261139456.0,259006464.0,30170775552.0,928153600.0,2098.0,2770.0
12-04 10:08:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261131264.0,259006464.0,30170783744.0,928153600.0,4527.0,5895.0
12-04 10:08:05,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2261123072.0,259014656.0,30170783744.0,928153600.0,3489.0,4341.0
12-04 10:08:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261123072.0,259014656.0,30170783744.0,928153600.0,2761.0,3200.0
12-04 10:08:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261118976.0,259018752.0,30170783744.0,928153600.0,1952.0,1756.0
12-04 10:08:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261762048.0,259018752.0,30170783744.0,927510528.0,19801.0,19703.0
12-04 10:08:09,0.417,0.083,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261749760.0,259018752.0,30170787840.0,927518720.0,5358.0,7710.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261749760.0,259018752.0,30170787840.0,927518720.0,2552.0,2840.0
12-04 10:08:11,0.083,0.167,99.583,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2261737472.0,259026944.0,30170791936.0,927518720.0,3361.0,4116.0
12-04 10:08:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261733376.0,259026944.0,30170796032.0,927518720.0,4537.0,6384.0
12-04 10:08:13,0.083,0.333,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261860352.0,259026944.0,30170796032.0,927391744.0,20256.0,20391.0
12-04 10:08:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261860352.0,259026944.0,30170796032.0,927391744.0,1715.0,2036.0
12-04 10:08:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261860352.0,259026944.0,30170796032.0,927391744.0,1344.0,1472.0
12-04 10:08:16,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261860352.0,259026944.0,30170796032.0,927391744.0,2456.0,3586.0
12-04 10:08:17,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2261848064.0,259035136.0,30170800128.0,927391744.0,2482.0,3536.0
12-04 10:08:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261721088.0,259035136.0,30170800128.0,927518720.0,5860.0,8002.0
12-04 10:08:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261721088.0,259035136.0,30170800128.0,927518720.0,3175.0,4363.0
12-04 10:08:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261716992.0,259035136.0,30170804224.0,927518720.0,1897.0,2548.0
12-04 10:08:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261716992.0,259035136.0,30170804224.0,927518720.0,3171.0,3220.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261712896.0,259035136.0,30170808320.0,927518720.0,3531.0,4008.0
12-04 10:08:23,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261704704.0,259043328.0,30170808320.0,927518720.0,4336.0,3878.0
12-04 10:08:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2261704704.0,259043328.0,30170808320.0,927518720.0,2732.0,2442.0
12-04 10:08:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261704704.0,259043328.0,30170808320.0,927518720.0,4121.0,5237.0
12-04 10:08:26,0.083,0.250,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2261700608.0,259043328.0,30170812416.0,927518720.0,5845.0,7804.0
12-04 10:08:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261704704.0,259043328.0,30170816512.0,927510528.0,2803.0,2948.0
12-04 10:08:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261839872.0,259043328.0,30170816512.0,927375360.0,2802.0,2919.0
12-04 10:08:29,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2261831680.0,259051520.0,30170816512.0,927375360.0,4036.0,4010.0
12-04 10:08:30,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261827584.0,259051520.0,30170820608.0,927375360.0,3242.0,3236.0
12-04 10:08:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2261827584.0,259051520.0,30170820608.0,927375360.0,2497.0,2974.0
12-04 10:08:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261819392.0,259051520.0,30170820608.0,927383552.0,2554.0,3064.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261823488.0,259051520.0,30170824704.0,927375360.0,2945.0,4045.0
12-04 10:08:34,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261815296.0,259051520.0,30170832896.0,927375360.0,6042.0,9268.0
12-04 10:08:35,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2261807104.0,259059712.0,30170832896.0,927375360.0,2064.0,1987.0
12-04 10:08:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261807104.0,259059712.0,30170832896.0,927375360.0,1966.0,1871.0
12-04 10:08:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261807104.0,259059712.0,30170832896.0,927375360.0,3012.0,4074.0
12-04 10:08:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261803008.0,259059712.0,30170836992.0,927375360.0,19393.0,20113.0
12-04 10:08:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261803008.0,259059712.0,30170836992.0,927375360.0,2014.0,2723.0
12-04 10:08:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261803008.0,259059712.0,30170836992.0,927375360.0,1897.0,2549.0
12-04 10:08:41,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2261794816.0,259067904.0,30170836992.0,927375360.0,4692.0,7281.0
12-04 10:08:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261790720.0,259067904.0,30170841088.0,927375360.0,2122.0,2683.0
12-04 10:08:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261790720.0,259067904.0,30170841088.0,927375360.0,2744.0,3912.0
12-04 10:08:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261786624.0,259067904.0,30170845184.0,927375360.0,1202.0,1398.0
12-04 10:08:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261786624.0,259067904.0,30170845184.0,927375360.0,1747.0,1945.0
12-04 10:08:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2261782528.0,259067904.0,30170849280.0,927375360.0,3982.0,4574.0
12-04 10:08:47,0.083,0.167,99.584,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2261774336.0,259076096.0,30170849280.0,927375360.0,3136.0,4769.0
12-04 10:08:48,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261774336.0,259076096.0,30170849280.0,927375360.0,4048.0,4613.0
12-04 10:08:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261774336.0,259076096.0,30170849280.0,927375360.0,2239.0,2951.0
12-04 10:08:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261770240.0,259076096.0,30170853376.0,927375360.0,6012.0,9665.0
12-04 10:08:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261770240.0,259076096.0,30170853376.0,927375360.0,1108.0,1237.0
12-04 10:08:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261766144.0,259080192.0,30170853376.0,927375360.0,1148.0,1286.0
12-04 10:08:53,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261757952.0,259088384.0,30170853376.0,927375360.0,1242.0,1381.0
12-04 10:08:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261626880.0,259088384.0,30170857472.0,927502336.0,1957.0,2525.0
12-04 10:08:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261626880.0,259088384.0,30170857472.0,927502336.0,2828.0,4081.0
12-04 10:08:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261622784.0,259088384.0,30170861568.0,927502336.0,3146.0,4884.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261622784.0,259088384.0,30170861568.0,927502336.0,2420.0,3600.0
12-04 10:08:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261618688.0,259088384.0,30170865664.0,927502336.0,2482.0,3601.0
12-04 10:08:59,0.167,0.333,99.417,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2261610496.0,259096576.0,30170865664.0,927502336.0,3264.0,4860.0
12-04 10:09:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261610496.0,259096576.0,30170865664.0,927502336.0,1852.0,1994.0
12-04 10:09:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2261610496.0,259096576.0,30170865664.0,927502336.0,1303.0,1357.0
12-04 10:09:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261606400.0,259096576.0,30170869760.0,927502336.0,2650.0,3845.0
12-04 10:09:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261606400.0,259096576.0,30170869760.0,927502336.0,19117.0,19825.0
12-04 10:09:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2261602304.0,259096576.0,30170873856.0,927502336.0,6229.0,7527.0
12-04 10:09:05,0.0,0.250,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2261590016.0,259104768.0,30170877952.0,927502336.0,5140.0,7108.0
12-04 10:09:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2261590016.0,259104768.0,30170877952.0,927502336.0,2891.0,3268.0
12-04 10:09:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261585920.0,259104768.0,30170882048.0,927502336.0,3299.0,4076.0
12-04 10:09:08,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261602304.0,259104768.0,30170882048.0,927485952.0,19503.0,19277.0
12-04 10:09:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261594112.0,259104768.0,30170882048.0,927494144.0,2080.0,1913.0
12-04 10:09:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261590016.0,259104768.0,30170886144.0,927494144.0,3553.0,4567.0
12-04 10:09:11,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2261581824.0,259112960.0,30170886144.0,927494144.0,3495.0,4232.0
12-04 10:09:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261581824.0,259112960.0,30170886144.0,927494144.0,3395.0,4207.0
12-04 10:09:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261577728.0,259112960.0,30170890240.0,927494144.0,3949.0,5217.0
12-04 10:09:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261573632.0,259112960.0,30170894336.0,927494144.0,3163.0,4743.0
12-04 10:09:15,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261573632.0,259112960.0,30170894336.0,927494144.0,1790.0,2500.0
12-04 10:09:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2261565440.0,259112960.0,30170894336.0,927502336.0,1620.0,1903.0
12-04 10:09:17,0.083,0.167,99.583,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,2261557248.0,259121152.0,30170894336.0,927502336.0,2484.0,3689.0
12-04 10:09:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261553152.0,259121152.0,30170898432.0,927502336.0,3772.0,4464.0
12-04 10:09:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261553152.0,259121152.0,30170898432.0,927502336.0,2770.0,3826.0
12-04 10:09:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261553152.0,259121152.0,30170898432.0,927502336.0,1735.0,2454.0
12-04 10:09:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261676032.0,259121152.0,30170902528.0,927375360.0,21297.0,21974.0
12-04 10:09:22,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2261671936.0,259121152.0,30170906624.0,927375360.0,4279.0,5203.0
12-04 10:09:23,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2261663744.0,259129344.0,30170906624.0,927375360.0,3519.0,4049.0
12-04 10:09:24,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261663744.0,259129344.0,30170906624.0,927375360.0,3625.0,4166.0
12-04 10:09:25,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261663744.0,259129344.0,30170906624.0,927375360.0,2400.0,2112.0
12-04 10:09:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261663744.0,259129344.0,30170906624.0,927375360.0,2880.0,2930.0
12-04 10:09:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261659648.0,259129344.0,30170910720.0,927375360.0,2808.0,2775.0
12-04 10:09:28,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261794816.0,259129344.0,30170910720.0,927240192.0,4207.0,5244.0
12-04 10:09:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261782528.0,259137536.0,30170914816.0,927240192.0,3401.0,3329.0
12-04 10:09:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261782528.0,259137536.0,30170914816.0,927240192.0,4703.0,5317.0
12-04 10:09:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261782528.0,259137536.0,30170914816.0,927240192.0,2256.0,2853.0
12-04 10:09:32,0.251,0.167,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261766144.0,259141632.0,30170918912.0,927248384.0,3831.0,5333.0
12-04 10:09:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261766144.0,259141632.0,30170918912.0,927248384.0,2423.0,2841.0
12-04 10:09:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261889024.0,259141632.0,30170923008.0,927121408.0,1769.0,1805.0
12-04 10:09:35,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,2261880832.0,259149824.0,30170923008.0,927121408.0,3585.0,4664.0
12-04 10:09:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2261872640.0,259149824.0,30170931200.0,927121408.0,3083.0,4099.0
12-04 10:09:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261868544.0,259153920.0,30170931200.0,927121408.0,5887.0,7367.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261868544.0,259153920.0,30170931200.0,927121408.0,19847.0,21009.0
12-04 10:09:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261864448.0,259153920.0,30170935296.0,927121408.0,2615.0,3784.0
12-04 10:09:40,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261856256.0,259162112.0,30170935296.0,927121408.0,1819.0,2056.0
12-04 10:09:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2261856256.0,259162112.0,30170935296.0,927121408.0,2584.0,3806.0
12-04 10:09:42,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261852160.0,259162112.0,30170939392.0,927121408.0,3165.0,4838.0
12-04 10:09:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261852160.0,259162112.0,30170939392.0,927121408.0,19304.0,19810.0
12-04 10:09:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261852160.0,259162112.0,30170939392.0,927121408.0,1768.0,2326.0
12-04 10:09:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261848064.0,259162112.0,30170943488.0,927121408.0,2394.0,3156.0
12-04 10:09:46,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2261839872.0,259170304.0,30170943488.0,927121408.0,3919.0,5965.0
12-04 10:09:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261831680.0,259174400.0,30170947584.0,927121408.0,1730.0,2364.0
12-04 10:09:48,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262347776.0,259174400.0,30170947584.0,926605312.0,3225.0,3344.0
12-04 10:09:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262347776.0,259174400.0,30170947584.0,926605312.0,2928.0,4304.0
12-04 10:09:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262339584.0,259174400.0,30170947584.0,926613504.0,2611.0,3760.0
12-04 10:09:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2262339584.0,259174400.0,30170947584.0,926613504.0,2504.0,3708.0
12-04 10:09:52,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,2262327296.0,259182592.0,30170951680.0,926613504.0,1996.0,2639.0
12-04 10:09:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262327296.0,259182592.0,30170951680.0,926613504.0,3364.0,4886.0
12-04 10:09:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262327296.0,259182592.0,30170951680.0,926613504.0,2889.0,4095.0
12-04 10:09:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262327296.0,259182592.0,30170951680.0,926613504.0,1307.0,1419.0
12-04 10:09:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262323200.0,259182592.0,30170955776.0,926613504.0,2290.0,3465.0
12-04 10:09:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262319104.0,259182592.0,30170959872.0,926613504.0,2061.0,2708.0
12-04 10:09:58,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2262310912.0,259190784.0,30170959872.0,926613504.0,18578.0,18830.0
12-04 10:09:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262310912.0,259190784.0,30170959872.0,926613504.0,3608.0,5159.0
12-04 10:10:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262310912.0,259190784.0,30170959872.0,926613504.0,2120.0,2339.0
12-04 10:10:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262319104.0,259190784.0,30170959872.0,926605312.0,3412.0,2616.0
12-04 10:10:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262315008.0,259190784.0,30170963968.0,926605312.0,6000.0,9599.0
12-04 10:10:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262315008.0,259190784.0,30170963968.0,926605312.0,1820.0,1990.0
12-04 10:10:04,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2262175744.0,259198976.0,30170968064.0,926732288.0,2440.0,2301.0
12-04 10:10:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262179840.0,259198976.0,30170972160.0,926724096.0,3154.0,4041.0
12-04 10:10:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2262179840.0,259198976.0,30170972160.0,926724096.0,3449.0,4459.0
12-04 10:10:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262179840.0,259198976.0,30170972160.0,926724096.0,1998.0,1763.0
12-04 10:10:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262192128.0,259198976.0,30170976256.0,926707712.0,20969.0,21864.0
12-04 10:10:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262179840.0,259198976.0,30170980352.0,926715904.0,2550.0,2812.0
12-04 10:10:10,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2262171648.0,259207168.0,30170980352.0,926715904.0,2580.0,2906.0
12-04 10:10:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2262163456.0,259207168.0,30170980352.0,926724096.0,5316.0,7664.0
12-04 10:10:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262159360.0,259207168.0,30170984448.0,926724096.0,2126.0,1920.0
12-04 10:10:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262155264.0,259207168.0,30170988544.0,926724096.0,3255.0,3585.0
12-04 10:10:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262155264.0,259207168.0,30170988544.0,926724096.0,2584.0,3676.0
12-04 10:10:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262155264.0,259207168.0,30170988544.0,926724096.0,3205.0,4884.0
12-04 10:10:16,0.083,0.167,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,7.0,2262147072.0,259215360.0,30170988544.0,926724096.0,1143.0,1290.0
12-04 10:10:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262142976.0,259215360.0,30170992640.0,926724096.0,1869.0,2458.0
12-04 10:10:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262142976.0,259215360.0,30170992640.0,926724096.0,4182.0,4928.0
12-04 10:10:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262142976.0,259215360.0,30170992640.0,926724096.0,3170.0,4792.0
12-04 10:10:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262151168.0,259215360.0,30170992640.0,926715904.0,3039.0,4792.0
12-04 10:10:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262151168.0,259215360.0,30170992640.0,926715904.0,19617.0,19106.0
12-04 10:10:22,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2262138880.0,259223552.0,30170996736.0,926715904.0,4046.0,5212.0
12-04 10:10:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262134784.0,259223552.0,30171000832.0,926715904.0,3191.0,3424.0
12-04 10:10:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262134784.0,259223552.0,30171000832.0,926715904.0,3462.0,4074.0
12-04 10:10:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262134784.0,259223552.0,30171000832.0,926715904.0,2214.0,1714.0
12-04 10:10:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262130688.0,259223552.0,30171004928.0,926715904.0,2218.0,1805.0
12-04 10:10:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2262130688.0,259223552.0,30171004928.0,926715904.0,4107.0,4778.0
12-04 10:10:28,0.167,0.250,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2263273472.0,259231744.0,30171004928.0,925564928.0,4806.0,6438.0
12-04 10:10:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263257088.0,259231744.0,30171013120.0,925573120.0,4608.0,4971.0
12-04 10:10:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263257088.0,259231744.0,30171013120.0,925573120.0,4087.0,4455.0
12-04 10:10:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263257088.0,259231744.0,30171013120.0,925573120.0,1863.0,1871.0
12-04 10:10:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263257088.0,259231744.0,30171013120.0,925573120.0,2280.0,2442.0
12-04 10:10:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263257088.0,259231744.0,30171013120.0,925573120.0,3759.0,5348.0
12-04 10:10:34,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2263244800.0,259239936.0,30171017216.0,925573120.0,3318.0,4241.0
12-04 10:10:35,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263244800.0,259239936.0,30171017216.0,925573120.0,1837.0,1920.0
12-04 10:10:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263244800.0,259239936.0,30171017216.0,925573120.0,2623.0,3156.0
12-04 10:10:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263236608.0,259244032.0,30171021312.0,925573120.0,5996.0,7457.0
12-04 10:10:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263232512.0,259244032.0,30171025408.0,925573120.0,21289.0,23005.0
12-04 10:10:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263232512.0,259244032.0,30171025408.0,925573120.0,1242.0,1381.0
12-04 10:10:40,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2263220224.0,259252224.0,30171029504.0,925573120.0,2544.0,3730.0
12-04 10:10:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2263220224.0,259252224.0,30171029504.0,925573120.0,1982.0,2541.0
12-04 10:10:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263212032.0,259256320.0,30171033600.0,925573120.0,3209.0,4458.0
12-04 10:10:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263212032.0,259256320.0,30171033600.0,925573120.0,2681.0,3782.0
12-04 10:10:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263212032.0,259256320.0,30171033600.0,925573120.0,2510.0,3669.0
12-04 10:10:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263212032.0,259256320.0,30171033600.0,925573120.0,3264.0,4927.0
12-04 10:10:46,0.084,0.0,99.749,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,2263195648.0,259264512.0,30171041792.0,925573120.0,3164.0,4770.0
12-04 10:10:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,4.0,2263195648.0,259264512.0,30171041792.0,925573120.0,1620.0,1808.0
12-04 10:10:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263330816.0,259264512.0,30171041792.0,925437952.0,3286.0,3401.0
12-04 10:10:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263330816.0,259264512.0,30171041792.0,925437952.0,3773.0,4368.0
12-04 10:10:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263326720.0,259264512.0,30171045888.0,925437952.0,1142.0,1290.0
12-04 10:10:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263191552.0,259264512.0,30171045888.0,925573120.0,4413.0,7066.0
12-04 10:10:52,0.083,0.083,99.666,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,2263183360.0,259272704.0,30171045888.0,925573120.0,1862.0,2524.0
12-04 10:10:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263183360.0,259272704.0,30171045888.0,925573120.0,3703.0,5423.0
12-04 10:10:54,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2263179264.0,259272704.0,30171049984.0,925573120.0,2521.0,3652.0
12-04 10:10:55,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263187456.0,259272704.0,30171049984.0,925564928.0,1242.0,1381.0
12-04 10:10:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263187456.0,259272704.0,30171049984.0,925564928.0,2297.0,2914.0
12-04 10:10:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2263187456.0,259272704.0,30171049984.0,925564928.0,1746.0,1916.0
12-04 10:10:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2263171072.0,259280896.0,30171058176.0,925564928.0,20984.0,23021.0
12-04 10:10:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263171072.0,259280896.0,30171058176.0,925564928.0,2651.0,3676.0
12-04 10:11:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263171072.0,259280896.0,30171058176.0,925564928.0,3039.0,4664.0
12-04 10:11:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263171072.0,259280896.0,30171058176.0,925564928.0,1302.0,1423.0
12-04 10:11:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2263166976.0,259280896.0,30171062272.0,925564928.0,1831.0,2548.0
12-04 10:11:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263166976.0,259280896.0,30171062272.0,925564928.0,4119.0,4848.0
12-04 10:11:04,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2263158784.0,259289088.0,30171062272.0,925564928.0,3348.0,4302.0
12-04 10:11:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263158784.0,259289088.0,30171062272.0,925564928.0,2706.0,3015.0
12-04 10:11:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263158784.0,259289088.0,30171062272.0,925564928.0,4923.0,6756.0
12-04 10:11:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263154688.0,259293184.0,30171070464.0,925556736.0,2425.0,2315.0
12-04 10:11:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263154688.0,259293184.0,30171070464.0,925556736.0,20621.0,21505.0
12-04 10:11:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263154688.0,259293184.0,30171070464.0,925556736.0,3488.0,4178.0
12-04 10:11:10,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2263142400.0,259301376.0,30171074560.0,925556736.0,20720.0,21492.0
12-04 10:11:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263142400.0,259301376.0,30171074560.0,925556736.0,3325.0,4026.0
12-04 10:11:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263134208.0,259305472.0,30171078656.0,925556736.0,1860.0,1738.0
12-04 10:11:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263134208.0,259305472.0,30171078656.0,925556736.0,3546.0,4538.0
12-04 10:11:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263130112.0,259305472.0,30171082752.0,925556736.0,2516.0,3625.0
12-04 10:11:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263126016.0,259305472.0,30171086848.0,925556736.0,1766.0,2430.0
12-04 10:11:16,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2263117824.0,259313664.0,30171086848.0,925556736.0,2610.0,3760.0
12-04 10:11:17,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263117824.0,259313664.0,30171086848.0,925556736.0,3681.0,5442.0
12-04 10:11:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263113728.0,259313664.0,30171090944.0,925556736.0,3137.0,3386.0
12-04 10:11:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263113728.0,259313664.0,30171090944.0,925556736.0,2750.0,3767.0
12-04 10:11:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263113728.0,259313664.0,30171090944.0,925556736.0,1831.0,2549.0
12-04 10:11:21,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2263105536.0,259321856.0,30171090944.0,925556736.0,3502.0,4073.0
12-04 10:11:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,2263101440.0,259321856.0,30171095040.0,925556736.0,4002.0,4662.0
12-04 10:11:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263101440.0,259321856.0,30171095040.0,925556736.0,3064.0,3172.0
12-04 10:11:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263097344.0,259321856.0,30171099136.0,925556736.0,4117.0,5173.0
12-04 10:11:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263097344.0,259321856.0,30171099136.0,925556736.0,2904.0,2931.0
12-04 10:11:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2263097344.0,259321856.0,30171099136.0,925556736.0,3690.0,4231.0
12-04 10:11:27,0.0,0.250,99.666,0.083,0.0,0.0,0.0,53248.0,0.0,9.0,2263080960.0,259334144.0,30171103232.0,925556736.0,4034.0,4749.0
12-04 10:11:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263216128.0,259334144.0,30171103232.0,925421568.0,3051.0,2965.0
12-04 10:11:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263216128.0,259334144.0,30171103232.0,925421568.0,3467.0,3445.0
12-04 10:11:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263216128.0,259334144.0,30171103232.0,925421568.0,3635.0,3561.0
12-04 10:11:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263212032.0,259334144.0,30171107328.0,925421568.0,4313.0,6451.0
12-04 10:11:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263199744.0,259334144.0,30171111424.0,925429760.0,2081.0,2231.0
12-04 10:11:33,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2263191552.0,259342336.0,30171111424.0,925429760.0,2457.0,2970.0
12-04 10:11:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263187456.0,259342336.0,30171115520.0,925429760.0,2457.0,2931.0
12-04 10:11:35,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263187456.0,259342336.0,30171115520.0,925429760.0,4474.0,6490.0
12-04 10:11:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263187456.0,259342336.0,30171115520.0,925429760.0,20207.0,21267.0
12-04 10:11:37,0.166,0.249,99.584,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2263183360.0,259346432.0,30171115520.0,925429760.0,2074.0,2302.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263179264.0,259346432.0,30171119616.0,925429760.0,19666.0,20193.0
12-04 10:11:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2263166976.0,259354624.0,30171123712.0,925429760.0,2751.0,3898.0
12-04 10:11:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884590080.0,259354624.0,30171123712.0,1304006656.0,2485.0,3716.0
12-04 10:11:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884590080.0,259354624.0,30171123712.0,1304006656.0,1796.0,2458.0
12-04 10:11:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1884585984.0,259354624.0,30171127808.0,1304006656.0,2610.0,3627.0
12-04 10:11:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884585984.0,259354624.0,30171127808.0,1304006656.0,4784.0,7598.0
12-04 10:11:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884581888.0,259354624.0,30171131904.0,1304006656.0,1142.0,1290.0
12-04 10:11:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1884573696.0,259362816.0,30171131904.0,1304006656.0,1957.0,2591.0
12-04 10:11:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884573696.0,259362816.0,30171131904.0,1304006656.0,1730.0,2457.0
12-04 10:11:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1884696576.0,259362816.0,30171136000.0,1303879680.0,1797.0,2459.0
12-04 10:11:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884700672.0,259362816.0,30171140096.0,1303871488.0,4790.0,6041.0
12-04 10:11:49,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884700672.0,259362816.0,30171140096.0,1303871488.0,4070.0,4688.0
12-04 10:11:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884700672.0,259362816.0,30171140096.0,1303871488.0,2511.0,3640.0
12-04 10:11:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1884692480.0,259371008.0,30171140096.0,1303871488.0,3165.0,4838.0
12-04 10:11:52,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1884688384.0,259371008.0,30171144192.0,1303871488.0,3361.0,4513.0
12-04 10:11:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884688384.0,259371008.0,30171144192.0,1303871488.0,1695.0,2405.0
12-04 10:11:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884680192.0,259371008.0,30171144192.0,1303879680.0,1917.0,2541.0
12-04 10:11:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884680192.0,259371008.0,30171144192.0,1303879680.0,2671.0,3800.0
12-04 10:11:56,0.083,0.0,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1884676096.0,259379200.0,30171140096.0,1303879680.0,2027.0,2617.0
12-04 10:11:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,1884663808.0,259383296.0,30171148288.0,1303879680.0,3113.0,4323.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884663808.0,259383296.0,30171148288.0,1303879680.0,2522.0,3652.0
12-04 10:11:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884663808.0,259383296.0,30171148288.0,1303879680.0,1142.0,1290.0
12-04 10:12:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884659712.0,259383296.0,30171152384.0,1303879680.0,2836.0,3849.0
12-04 10:12:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1884659712.0,259383296.0,30171152384.0,1303879680.0,3324.0,4927.0
12-04 10:12:02,0.083,0.250,99.500,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,1884647424.0,259391488.0,30171156480.0,1303879680.0,2493.0,3175.0
12-04 10:12:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884647424.0,259391488.0,30171156480.0,1303879680.0,2677.0,3650.0
12-04 10:12:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884643328.0,259391488.0,30171160576.0,1303879680.0,3694.0,4544.0
12-04 10:12:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1884643328.0,259391488.0,30171160576.0,1303879680.0,2741.0,2932.0
12-04 10:12:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884643328.0,259391488.0,30171160576.0,1303879680.0,3247.0,3515.0
12-04 10:12:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1884651520.0,259391488.0,30171160576.0,1303871488.0,3528.0,4346.0
12-04 10:12:08,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1884274688.0,259399680.0,30171164672.0,1304236032.0,20779.0,21852.0
12-04 10:12:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884262400.0,259399680.0,30171168768.0,1304244224.0,3294.0,4118.0
12-04 10:12:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884254208.0,259399680.0,30171168768.0,1304252416.0,3354.0,4115.0
12-04 10:12:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884254208.0,259399680.0,30171168768.0,1304252416.0,20643.0,21401.0
12-04 10:12:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1884250112.0,259399680.0,30171172864.0,1304252416.0,2694.0,2962.0
12-04 10:12:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884250112.0,259399680.0,30171172864.0,1304252416.0,2464.0,2351.0
12-04 10:12:14,0.417,0.250,99.249,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1884241920.0,259407872.0,30171172864.0,1304252416.0,2711.0,3809.0
12-04 10:12:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884241920.0,259407872.0,30171172864.0,1304252416.0,2409.0,3573.0
12-04 10:12:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884237824.0,259407872.0,30171176960.0,1304252416.0,3729.0,5829.0
12-04 10:12:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1884237824.0,259407872.0,30171185152.0,1304244224.0,3331.0,4884.0
12-04 10:12:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884237824.0,259407872.0,30171185152.0,1304244224.0,3813.0,4010.0
12-04 10:12:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884237824.0,259407872.0,30171185152.0,1304244224.0,1268.0,1290.0
12-04 10:12:20,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1884229632.0,259416064.0,30171185152.0,1304244224.0,2056.0,2641.0
12-04 10:12:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884229632.0,259416064.0,30171185152.0,1304244224.0,3819.0,4348.0
12-04 10:12:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1883717632.0,259416064.0,30171189248.0,1304752128.0,2245.0,1714.0
12-04 10:12:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883717632.0,259416064.0,30171189248.0,1304752128.0,5468.0,7026.0
12-04 10:12:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883717632.0,259416064.0,30171189248.0,1304752128.0,2868.0,2906.0
12-04 10:12:25,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883713536.0,259416064.0,30171193344.0,1304752128.0,3778.0,4234.0
12-04 10:12:26,0.0,0.250,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1883701248.0,259424256.0,30171197440.0,1304752128.0,3690.0,4143.0
12-04 10:12:27,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1883701248.0,259424256.0,30171197440.0,1304752128.0,3180.0,3429.0
12-04 10:12:28,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883709440.0,259424256.0,30171197440.0,1304743936.0,3851.0,4299.0
12-04 10:12:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883832320.0,259424256.0,30171201536.0,1304616960.0,3383.0,3350.0
12-04 10:12:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883832320.0,259424256.0,30171201536.0,1304616960.0,4440.0,4880.0
12-04 10:12:31,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1883824128.0,259432448.0,30171201536.0,1304616960.0,2618.0,3087.0
12-04 10:12:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,4.0,1883811840.0,259432448.0,30171205632.0,1304625152.0,2417.0,2906.0
12-04 10:12:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883811840.0,259432448.0,30171205632.0,1304625152.0,2855.0,3309.0
12-04 10:12:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883807744.0,259432448.0,30171209728.0,1304625152.0,3885.0,5308.0
12-04 10:12:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883815936.0,259432448.0,30171209728.0,1304616960.0,3162.0,4094.0
12-04 10:12:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1883815936.0,259432448.0,30171209728.0,1304616960.0,2583.0,3105.0
12-04 10:12:37,3.169,1.668,93.328,1.751,0.0,0.083,1601536.0,57344.0,147.0,9.0,1893474304.0,259723264.0,30181523456.0,1284354048.0,713862.0,36185.0
12-04 10:12:38,0.583,0.167,93.750,5.417,0.0,0.083,77824.0,0.0,2.0,0.0,1901412352.0,259723264.0,30181478400.0,1276461056.0,8581310.0,151160.0
12-04 10:12:39,0.335,0.084,99.079,0.502,0.0,0.0,0.0,0.0,0.0,0.0,1903841280.0,259723264.0,30181478400.0,1274032128.0,101202.0,94242.0
12-04 10:12:40,0.667,0.417,98.583,0.333,0.0,0.0,0.0,0.0,0.0,0.0,1906483200.0,259723264.0,30181486592.0,1271382016.0,99393.0,96620.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-peer-slave-18.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-18",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,1.572,0.751,97.601,0.046,0.0,0.030,5068.481,1522467.629,0.777,12.735,2091929600.0,589815808.0,29613072384.0,1324257280.0,0.0,0.0
12-04 09:35:33,0.166,0.166,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2092523520.0,589815808.0,29613084672.0,1323651072.0,2372.0,2708.0
12-04 09:35:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092519424.0,589815808.0,29613088768.0,1323651072.0,2659.0,3001.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092519424.0,589815808.0,29613088768.0,1323651072.0,3736.0,5277.0
12-04 09:35:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2092519424.0,589815808.0,29613088768.0,1323651072.0,2623.0,3131.0
12-04 09:35:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092519424.0,589815808.0,29613088768.0,1323651072.0,4168.0,5824.0
12-04 09:35:38,0.167,0.083,99.667,0.083,0.0,0.0,0.0,61440.0,0.0,4.0,2092511232.0,589824000.0,29613088768.0,1323651072.0,3087.0,4103.0
12-04 09:35:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092507136.0,589824000.0,29613092864.0,1323651072.0,2586.0,3765.0
12-04 09:35:40,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092507136.0,589824000.0,29613092864.0,1323651072.0,1178.0,1266.0
12-04 09:35:41,0.166,0.250,99.501,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,2092503040.0,589824000.0,29613096960.0,1323651072.0,37189.0,38185.0
12-04 09:35:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092503040.0,589824000.0,29613096960.0,1323651072.0,1413.0,1538.0
12-04 09:35:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,10.0,2092498944.0,589824000.0,29613101056.0,1323651072.0,4242.0,6554.0
12-04 09:35:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2092490752.0,589832192.0,29613101056.0,1323651072.0,1368.0,1465.0
12-04 09:35:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092490752.0,589832192.0,29613101056.0,1323651072.0,2686.0,3788.0
12-04 09:35:46,0.167,0.250,99.584,0.0,0.0,0.0,0.0,53248.0,0.0,13.0,2092490752.0,589832192.0,29613101056.0,1323651072.0,3363.0,4906.0
12-04 09:35:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092666880.0,589832192.0,29613105152.0,1323470848.0,42841.0,62170.0
12-04 09:35:48,0.333,0.249,99.418,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2092666880.0,589832192.0,29613105152.0,1323470848.0,2867.0,4212.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092666880.0,589832192.0,29613105152.0,1323470848.0,1281.0,1377.0
12-04 09:35:50,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2093379584.0,589840384.0,29613105152.0,1322749952.0,2526.0,3656.0
12-04 09:35:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2093289472.0,589840384.0,29613109248.0,1322835968.0,4511.0,5604.0
12-04 09:35:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2093285376.0,589840384.0,29613113344.0,1322835968.0,3144.0,4794.0
12-04 09:35:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2093277184.0,589848576.0,29613113344.0,1322835968.0,2239.0,2863.0
12-04 09:35:54,0.167,0.167,99.666,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2093273088.0,589852672.0,29613113344.0,1322835968.0,14708.0,20126.0
12-04 09:35:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2093203456.0,589852672.0,29613182976.0,1322835968.0,2615.0,3763.0
12-04 09:35:56,1.504,1.754,96.575,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2135986176.0,589860864.0,29613182976.0,1280045056.0,273332.0,226140.0
12-04 09:35:57,11.111,7.576,80.976,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2170531840.0,589860864.0,29620580352.0,1238102016.0,2960779.0,943198.0
12-04 09:35:58,19.142,10.815,69.442,0.0,0.0,0.601,0.0,2166784.0,0.0,21.0,2212507648.0,589864960.0,29636308992.0,1180393472.0,3118141.0,1025526.0
12-04 09:35:59,21.088,10.544,67.950,0.084,0.0,0.335,0.0,2166784.0,0.0,21.0,2238464000.0,589864960.0,29651111936.0,1139634176.0,3137601.0,1036936.0
12-04 09:36:00,20.289,9.762,69.610,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,2267447296.0,589877248.0,29667975168.0,1093775360.0,3115568.0,1022866.0
12-04 09:36:01,19.214,10.845,69.513,0.0,0.0,0.427,0.0,2158592.0,0.0,19.0,2293727232.0,589877248.0,29683978240.0,1051492352.0,3130896.0,1031679.0
12-04 09:36:02,21.230,9.520,68.745,0.084,0.0,0.421,0.0,2203648.0,0.0,24.0,2327347200.0,589914112.0,29698650112.0,1003163648.0,3125055.0,1029466.0
12-04 09:36:03,20.170,10.383,69.277,0.0,0.0,0.170,0.0,2166784.0,0.0,20.0,2352214016.0,589914112.0,29713260544.0,963686400.0,3126952.0,1026657.0
12-04 09:36:04,19.385,10.248,69.940,0.085,0.0,0.342,0.0,2154496.0,0.0,20.0,2373488640.0,589914112.0,29729366016.0,926306304.0,3124699.0,1029012.0
12-04 09:36:05,20.681,9.362,69.447,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2403692544.0,589934592.0,29745750016.0,879697920.0,3123486.0,1025963.0
12-04 09:36:06,19.461,11.036,69.082,0.0,0.0,0.421,0.0,2154496.0,0.0,19.0,2423427072.0,589938688.0,29760827392.0,844881920.0,3118320.0,1027055.0
12-04 09:36:07,20.238,9.949,69.218,0.085,0.0,0.510,0.0,2158592.0,0.0,19.0,2441166848.0,589938688.0,29776482304.0,811487232.0,3139536.0,1038332.0
12-04 09:36:08,20.189,8.849,70.189,0.086,0.0,0.687,0.0,2183168.0,0.0,22.0,2452922368.0,589946880.0,29792768000.0,783437824.0,3144133.0,1045316.0
12-04 09:36:09,19.775,9.326,70.553,0.086,0.0,0.259,0.0,2154496.0,0.0,19.0,2462732288.0,589946880.0,29807935488.0,758460416.0,3124269.0,1026190.0
12-04 09:36:10,20.034,10.482,68.724,0.085,0.0,0.676,0.0,2166784.0,0.0,19.0,2479927296.0,589950976.0,29823184896.0,726011904.0,3121468.0,1029589.0
12-04 09:36:11,19.076,10.351,70.060,0.0,0.0,0.513,0.0,2154496.0,0.0,19.0,2491731968.0,589950976.0,29837783040.0,699609088.0,3133713.0,1039191.0
12-04 09:36:12,19.397,9.828,70.431,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2500124672.0,589950976.0,29855440896.0,673558528.0,3137056.0,1035231.0
12-04 09:36:13,19.847,9.710,69.847,0.0,0.0,0.596,0.0,2150400.0,0.0,19.0,2530496512.0,589950976.0,29869318144.0,629309440.0,3118372.0,1022607.0
12-04 09:36:14,19.932,9.837,69.632,0.171,0.0,0.428,0.0,2170880.0,0.0,21.0,2540064768.0,589991936.0,29886693376.0,602324992.0,3132999.0,1033437.0
12-04 09:36:15,20.220,10.152,69.205,0.0,0.0,0.423,0.0,2158592.0,0.0,19.0,2548338688.0,589991936.0,29901025280.0,579719168.0,3112049.0,1020983.0
12-04 09:36:16,18.197,10.730,70.129,0.601,0.0,0.343,0.0,33656832.0,0.0,78.0,2555752448.0,589991936.0,29916966912.0,556363776.0,3138218.0,1037772.0
12-04 09:36:17,17.863,10.085,63.846,7.863,0.0,0.342,0.0,246951936.0,0.0,481.0,2564202496.0,590008320.0,29931425792.0,533438464.0,3124977.0,1029981.0
12-04 09:36:18,22.129,10.981,66.387,0.084,0.0,0.419,0.0,2162688.0,0.0,21.0,2565234688.0,590016512.0,29948448768.0,515375104.0,3116290.0,1025262.0
12-04 09:36:19,18.970,10.472,70.215,0.0,0.0,0.343,0.0,2162688.0,0.0,20.0,2568638464.0,590024704.0,29963235328.0,497176576.0,3123291.0,1025982.0
12-04 09:36:20,19.048,9.524,70.823,0.173,0.0,0.433,0.0,2170880.0,0.0,21.0,2568781824.0,590045184.0,29978755072.0,481492992.0,3126427.0,1027611.0
12-04 09:36:21,21.343,9.983,67.986,0.344,0.0,0.344,0.0,28454912.0,0.0,80.0,2586857472.0,590065664.0,30017368064.0,424783872.0,3131635.0,1034277.0
12-04 09:36:22,23.454,10.739,64.863,0.515,0.0,0.430,4096.0,41111552.0,1.0,117.0,2592985088.0,590073856.0,30008086528.0,427929600.0,3122184.0,1024837.0
12-04 09:36:23,20.364,8.406,70.884,0.0,0.0,0.347,0.0,2252800.0,0.0,20.0,2610819072.0,590086144.0,30024552448.0,393617408.0,3122156.0,1025313.0
12-04 09:36:24,19.418,9.837,70.402,0.0,0.0,0.342,0.0,2162688.0,0.0,19.0,2613153792.0,590086144.0,30039261184.0,376573952.0,3132881.0,1034092.0
12-04 09:36:25,20.893,9.857,68.576,0.084,0.0,0.590,0.0,2150400.0,0.0,19.0,2629615616.0,590090240.0,30055362560.0,344006656.0,3127588.0,1031363.0
12-04 09:36:26,19.385,9.821,70.196,0.171,0.0,0.427,0.0,2162688.0,0.0,22.0,2637778944.0,590102528.0,30070804480.0,320389120.0,3121080.0,1027069.0
12-04 09:36:27,19.745,10.383,69.447,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2650218496.0,590102528.0,30086426624.0,292327424.0,3134532.0,1033646.0
12-04 09:36:28,18.487,10.318,70.851,0.086,0.0,0.258,0.0,2154496.0,0.0,19.0,2658680832.0,590102528.0,30101524480.0,268767232.0,3140508.0,1035799.0
12-04 09:36:29,19.915,10.553,69.277,0.0,0.0,0.255,0.0,2162688.0,0.0,19.0,2674327552.0,590127104.0,30117163008.0,237457408.0,3115616.0,1025016.0
12-04 09:36:30,19.864,10.145,69.565,0.0,0.0,0.426,0.0,2445312.0,0.0,28.0,2684338176.0,589180928.0,30089736192.0,255819776.0,3133217.0,1029492.0
12-04 09:36:31,19.044,10.418,69.769,0.085,0.0,0.683,0.0,2146304.0,0.0,19.0,2691497984.0,589180928.0,30104350720.0,234045440.0,3127684.0,1028175.0
12-04 09:36:32,20.437,10.261,68.797,0.084,0.0,0.421,0.0,2211840.0,0.0,22.0,2701787136.0,588763136.0,30098665472.0,229859328.0,3126385.0,1029795.0
12-04 09:36:33,20.303,10.447,68.913,0.0,0.0,0.337,0.0,2281472.0,0.0,21.0,2707443712.0,588324864.0,30094266368.0,229040128.0,3133037.0,1037892.0
12-04 09:36:34,19.678,9.924,69.805,0.085,0.0,0.509,0.0,2215936.0,0.0,22.0,2709704704.0,587886592.0,30087159808.0,234323968.0,3119790.0,1025393.0
12-04 09:36:35,20.573,9.696,68.971,0.084,0.0,0.675,0.0,2289664.0,0.0,22.0,2710224896.0,587448320.0,30083629056.0,237772800.0,3123929.0,1029622.0
12-04 09:36:36,20.434,10.259,68.891,0.0,0.0,0.417,0.0,2228224.0,0.0,23.0,2719756288.0,587005952.0,30075838464.0,236474368.0,3124766.0,1027359.0
12-04 09:36:37,19.983,10.162,69.257,0.0,0.0,0.598,0.0,2293760.0,0.0,23.0,2724696064.0,586530816.0,30069035008.0,238813184.0,3125459.0,1028215.0
12-04 09:36:38,19.781,10.269,69.192,0.168,0.0,0.589,0.0,2273280.0,0.0,27.0,2727784448.0,586100736.0,30063992832.0,241197056.0,3134822.0,1033278.0
12-04 09:36:39,19.485,9.871,70.215,0.0,0.0,0.429,0.0,2240512.0,0.0,21.0,2735808512.0,585666560.0,30058168320.0,239431680.0,3121196.0,1027620.0
12-04 09:36:40,19.231,9.402,71.111,0.0,0.0,0.256,0.0,2277376.0,0.0,23.0,2747486208.0,585224192.0,30051872768.0,234491904.0,3128309.0,1030213.0
12-04 09:36:41,19.297,9.348,70.583,0.086,0.0,0.686,0.0,2195456.0,0.0,20.0,2746642432.0,584781824.0,30046490624.0,241160192.0,3147216.0,1047128.0
12-04 09:36:42,20.320,11.130,68.128,0.084,0.0,0.337,0.0,2310144.0,0.0,24.0,2754232320.0,584351744.0,30041882624.0,238608384.0,3122971.0,1031357.0
12-04 09:36:43,19.932,10.348,69.296,0.085,0.0,0.339,0.0,2211840.0,0.0,23.0,2762711040.0,583933952.0,30036492288.0,235937792.0,3122924.0,1027777.0
12-04 09:36:44,19.811,9.777,69.811,0.086,0.0,0.515,0.0,2306048.0,0.0,25.0,2766290944.0,583495680.0,30030548992.0,238739456.0,3120171.0,1026945.0
12-04 09:36:45,19.815,10.118,69.562,0.0,0.0,0.506,0.0,2228224.0,0.0,24.0,2771632128.0,583045120.0,30025510912.0,238886912.0,3126967.0,1027713.0
12-04 09:36:46,19.182,10.827,69.736,0.0,0.0,0.256,0.0,2244608.0,0.0,20.0,2776199168.0,582615040.0,30019588096.0,240672768.0,3128388.0,1030322.0
12-04 09:36:47,20.068,9.650,68.147,1.879,0.0,0.256,4096.0,85921792.0,1.0,170.0,2786996224.0,582201344.0,30012964864.0,236912640.0,3130792.0,1030960.0
12-04 09:36:48,15.450,9.593,62.988,11.630,0.0,0.340,8192.0,267390976.0,2.0,466.0,2789109760.0,581771264.0,30005374976.0,242819072.0,2993188.0,957034.0
12-04 09:36:49,22.810,10.234,64.441,2.082,0.0,0.434,0.0,76685312.0,0.0,177.0,2799435776.0,581136384.0,29991862272.0,246640640.0,3249376.0,1093933.0
12-04 09:36:50,20.598,9.060,69.829,0.085,0.0,0.427,0.0,2174976.0,0.0,19.0,2800029696.0,581140480.0,30007418880.0,230486016.0,3129387.0,1033473.0
12-04 09:36:51,19.165,9.710,70.528,0.0,0.0,0.596,0.0,2285568.0,0.0,24.0,2801696768.0,580661248.0,29996736512.0,239980544.0,3132350.0,1036434.0
12-04 09:36:52,19.829,9.915,69.744,0.0,0.0,0.513,0.0,2236416.0,0.0,20.0,2806874112.0,580247552.0,29992939520.0,239013888.0,3130031.0,1029441.0
12-04 09:36:53,19.932,9.410,70.231,0.086,0.0,0.342,0.0,2437120.0,0.0,41.0,2808565760.0,579821568.0,29987680256.0,243007488.0,3112762.0,1021252.0
12-04 09:36:54,19.390,10.415,69.687,0.085,0.0,0.423,0.0,2248704.0,0.0,20.0,2824941568.0,579211264.0,29972660224.0,242262016.0,3143593.0,1039279.0
12-04 09:36:55,20.355,10.304,68.919,0.084,0.0,0.338,0.0,2166784.0,0.0,21.0,2824957952.0,579219456.0,29987823616.0,227074048.0,3114449.0,1020891.0
12-04 09:36:56,18.809,9.957,71.064,0.0,0.0,0.170,0.0,2277376.0,0.0,25.0,2830057472.0,578781184.0,29982109696.0,228126720.0,3017262.0,912322.0
12-04 09:36:57,7.197,2.929,89.791,0.084,0.0,0.0,0.0,2277376.0,0.0,21.0,2833821696.0,578150400.0,29960105984.0,246996992.0,150783.0,83927.0
12-04 09:36:58,0.500,0.667,98.833,0.0,0.0,0.0,0.0,221184.0,0.0,18.0,2833821696.0,578158592.0,29960097792.0,246996992.0,59965.0,8571.0
12-04 09:36:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2835345408.0,578158592.0,29960355840.0,245215232.0,2767.0,4152.0
12-04 09:37:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2835345408.0,578158592.0,29960355840.0,245215232.0,1961.0,2592.0
12-04 09:37:01,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2835337216.0,578166784.0,29960355840.0,245215232.0,19573.0,20247.0
12-04 09:37:02,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2835337216.0,578166784.0,29960355840.0,245215232.0,1900.0,2590.0
12-04 09:37:03,0.333,0.416,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2835337216.0,578166784.0,29960355840.0,245215232.0,18501.0,18627.0
12-04 09:37:04,6.465,4.282,88.917,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,2835116032.0,578170880.0,29963366400.0,242421760.0,656170.0,652916.0
12-04 09:37:05,23.604,11.421,64.382,0.085,0.0,0.508,0.0,2277376.0,0.0,23.0,2841866240.0,577732608.0,29960024064.0,239452160.0,3363247.0,1258303.0
12-04 09:37:06,22.984,12.229,64.007,0.087,0.0,0.694,4096.0,5705728.0,1.0,32.0,2843959296.0,577306624.0,29956161536.0,241647616.0,5375397.0,1272300.0
12-04 09:37:07,32.798,13.948,51.733,0.930,0.0,0.592,61440.0,74100736.0,6.0,174.0,2851983360.0,575422464.0,29952425984.0,239243264.0,3317818.0,1233750.0
12-04 09:37:08,30.696,14.359,53.482,0.946,0.0,0.516,0.0,62570496.0,0.0,170.0,2850725888.0,574595072.0,29854851072.0,338903040.0,3436762.0,1302545.0
12-04 09:37:09,23.499,11.321,64.580,0.0,0.0,0.600,0.0,4308992.0,0.0,40.0,2863284224.0,574631936.0,29872889856.0,308269056.0,3520128.0,1345348.0
12-04 09:37:10,22.786,12.296,64.316,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,2877698048.0,574631936.0,29891850240.0,274894848.0,5368033.0,1267092.0
12-04 09:37:11,25.344,12.457,61.684,0.086,0.0,0.430,0.0,2154496.0,0.0,19.0,2877087744.0,574640128.0,29911773184.0,255574016.0,3363412.0,1268464.0
12-04 09:37:12,26.020,12.670,60.799,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2878844928.0,574648320.0,29931847680.0,233734144.0,3342061.0,1247740.0
12-04 09:37:13,25.0,11.986,62.414,0.171,0.0,0.428,4096.0,4452352.0,1.0,48.0,2879307776.0,574230528.0,29930786816.0,234749952.0,3566596.0,1367764.0
12-04 09:37:14,24.061,12.031,63.481,0.0,0.0,0.427,0.0,2289664.0,0.0,24.0,2884620288.0,573779968.0,29926739968.0,233934848.0,5372990.0,1269669.0
12-04 09:37:15,25.856,12.586,60.873,0.0,0.0,0.685,0.0,2412544.0,0.0,27.0,2898755584.0,572805120.0,29902716928.0,244797440.0,3347552.0,1253199.0
12-04 09:37:16,26.897,12.310,60.034,0.084,0.0,0.675,0.0,2166784.0,0.0,20.0,2900078592.0,572370944.0,29900218368.0,246407168.0,3351215.0,1253104.0
12-04 09:37:17,22.558,12.273,64.650,0.0,0.0,0.519,0.0,4513792.0,0.0,46.0,2903486464.0,571949056.0,29898776576.0,244862976.0,3548609.0,1355059.0
12-04 09:37:18,24.123,11.377,63.644,0.171,0.0,0.684,0.0,2240512.0,0.0,26.0,2913665024.0,571437056.0,29890707456.0,243265536.0,5379710.0,1275416.0
12-04 09:37:19,19.512,10.934,60.303,8.747,0.0,0.505,12288.0,260268032.0,3.0,480.0,2916229120.0,571338752.0,29898162176.0,233345024.0,3231765.0,1193501.0
12-04 09:37:20,23.684,12.224,60.187,3.396,0.0,0.509,4096.0,114401280.0,1.0,245.0,2934353920.0,570712064.0,29885923328.0,228085760.0,3490653.0,1319355.0
12-04 09:37:21,31.169,15.844,52.554,0.0,0.0,0.433,0.0,4382720.0,0.0,38.0,2948067328.0,569786368.0,29862928384.0,238292992.0,3374853.0,1270564.0
12-04 09:37:22,24.512,13.486,61.662,0.0,0.0,0.339,0.0,2412544.0,0.0,29.0,2958323712.0,569376768.0,29858779136.0,232595456.0,5516503.0,1349811.0
12-04 09:37:23,26.644,12.980,59.863,0.085,0.0,0.427,0.0,2199552.0,0.0,20.0,2959069184.0,568975360.0,29858566144.0,232464384.0,3326693.0,1239137.0
12-04 09:37:24,24.129,13.240,61.585,0.087,0.0,0.958,0.0,2465792.0,0.0,31.0,2964443136.0,568078336.0,29832933376.0,253620224.0,3421661.0,1291822.0
12-04 09:37:25,23.906,12.205,63.468,0.0,0.0,0.421,0.0,4505600.0,0.0,60.0,2965524480.0,568000512.0,29845884928.0,239665152.0,3512400.0,1338552.0
12-04 09:37:26,23.428,11.456,64.341,0.086,0.0,0.689,0.0,2195456.0,0.0,20.0,2970103808.0,567590912.0,29841690624.0,239689728.0,5357602.0,1256579.0
12-04 09:37:27,26.330,11.857,61.290,0.0,0.0,0.523,0.0,2281472.0,0.0,21.0,2971799552.0,567181312.0,29842436096.0,237658112.0,3347580.0,1255954.0
12-04 09:37:28,25.762,12.010,61.619,0.087,0.0,0.522,0.0,4141056.0,0.0,31.0,2971525120.0,566775808.0,29842530304.0,238243840.0,3406424.0,1280124.0
12-04 09:37:29,22.403,11.674,65.408,0.0,0.0,0.515,0.0,2428928.0,0.0,33.0,2976186368.0,566587392.0,29847105536.0,229195776.0,3514082.0,1344330.0
12-04 09:37:30,25.212,11.591,62.267,0.169,0.0,0.761,0.0,2330624.0,0.0,25.0,2983546880.0,565997568.0,29840891904.0,228638720.0,5367909.0,1267002.0
12-04 09:37:31,25.066,12.838,61.135,0.0,0.0,0.961,0.0,2330624.0,0.0,26.0,2997821440.0,565129216.0,29813686272.0,242438144.0,3354723.0,1254206.0
12-04 09:37:32,24.826,13.108,61.372,0.087,0.0,0.608,0.0,2289664.0,0.0,24.0,3003547648.0,564641792.0,29809647616.0,241238016.0,3392551.0,1274084.0
12-04 09:37:33,23.689,11.591,64.298,0.0,0.0,0.423,0.0,4362240.0,0.0,39.0,3008196608.0,564228096.0,29806714880.0,239935488.0,3519420.0,1343583.0
12-04 09:37:34,24.028,11.495,63.872,0.086,0.0,0.519,0.0,2326528.0,0.0,25.0,3027390464.0,563388416.0,29781413888.0,246882304.0,5366859.0,1262186.0
12-04 09:37:35,26.887,13.147,59.627,0.0,0.0,0.339,0.0,2293760.0,0.0,23.0,3033161728.0,562974720.0,29781893120.0,241045504.0,3355118.0,1256572.0
12-04 09:37:36,25.300,13.379,60.635,0.086,0.0,0.600,0.0,4132864.0,0.0,30.0,3034644480.0,562573312.0,29782052864.0,239804416.0,3386323.0,1274315.0
12-04 09:37:37,23.424,10.903,65.077,0.0,0.0,0.596,0.0,2543616.0,0.0,37.0,3052593152.0,562188288.0,29776998400.0,227295232.0,3510826.0,1336303.0
12-04 09:37:38,23.116,11.685,64.606,0.085,0.0,0.508,0.0,2207744.0,0.0,21.0,3057565696.0,561795072.0,29772562432.0,227151872.0,5391165.0,1282911.0
12-04 09:37:39,25.881,12.640,61.135,0.0,0.0,0.344,0.0,2306048.0,0.0,23.0,3056517120.0,561397760.0,29773406208.0,227753984.0,3326736.0,1239968.0
12-04 09:37:40,27.707,14.152,57.715,0.085,0.0,0.341,0.0,2236416.0,0.0,22.0,3056640000.0,560996352.0,29771702272.0,229736448.0,3379556.0,1270832.0
12-04 09:37:41,23.874,12.065,63.636,0.085,0.0,0.340,0.0,4448256.0,0.0,42.0,3060924416.0,560623616.0,29767966720.0,229560320.0,3569378.0,1384086.0
12-04 09:37:42,22.646,11.535,65.140,0.170,0.0,0.509,0.0,2220032.0,0.0,23.0,3061833728.0,560250880.0,29764509696.0,232480768.0,5385845.0,1274653.0
12-04 09:37:43,26.083,13.172,60.139,0.087,0.0,0.520,0.0,2289664.0,0.0,23.0,3063238656.0,559874048.0,29765246976.0,230715392.0,3314270.0,1232965.0
12-04 09:37:44,26.180,12.532,60.687,0.0,0.0,0.601,0.0,2207744.0,0.0,21.0,3063029760.0,559489024.0,29762826240.0,233730048.0,3380991.0,1269463.0
12-04 09:37:45,22.712,12.349,64.162,0.086,0.0,0.691,0.0,4472832.0,0.0,45.0,3063922688.0,559144960.0,29760294912.0,235712512.0,3535444.0,1349629.0
12-04 09:37:46,22.595,11.340,65.550,0.0,0.0,0.515,0.0,2199552.0,0.0,22.0,3064938496.0,558784512.0,29755662336.0,239689728.0,5388056.0,1279823.0
12-04 09:37:47,25.776,12.414,61.293,0.0,0.0,0.517,0.0,2289664.0,0.0,23.0,3062587392.0,558419968.0,29756329984.0,241737728.0,3338562.0,1248804.0
12-04 09:37:48,25.939,13.225,60.068,0.171,0.0,0.597,0.0,2220032.0,0.0,24.0,3064614912.0,558047232.0,29753942016.0,242470912.0,3330591.0,1241681.0
12-04 09:37:49,23.238,12.097,64.056,0.174,0.0,0.435,0.0,7647232.0,0.0,52.0,3066208256.0,557735936.0,29750775808.0,244355072.0,3566110.0,1368130.0
12-04 09:37:50,20.966,10.785,60.224,7.420,0.0,0.604,8192.0,228777984.0,2.0,423.0,3065888768.0,557744128.0,29765775360.0,229666816.0,5250553.0,1207676.0
12-04 09:37:51,10.406,7.953,68.105,13.113,0.0,0.423,4096.0,270536704.0,1.0,500.0,3065794560.0,557367296.0,29753114624.0,242798592.0,1815853.0,1156961.0
12-04 09:37:52,30.730,14.190,53.736,0.756,0.0,0.588,0.0,38789120.0,0.0,103.0,3064320000.0,557015040.0,29756354560.0,241385472.0,4857102.0,1323491.0
12-04 09:37:53,32.821,14.701,51.795,0.256,0.0,0.427,0.0,4366336.0,0.0,43.0,3064184832.0,556658688.0,29758545920.0,239685632.0,3512760.0,1340091.0
12-04 09:37:54,30.867,14.711,53.912,0.085,0.0,0.425,0.0,4431872.0,0.0,43.0,3065131008.0,556306432.0,29762498560.0,235139072.0,5556220.0,1364464.0
12-04 09:37:55,25.702,13.447,60.170,0.0,0.0,0.681,0.0,2195456.0,0.0,20.0,3065479168.0,555950080.0,29760598016.0,237047808.0,3350044.0,1255235.0
12-04 09:37:56,26.158,12.864,60.463,0.0,0.0,0.515,0.0,2465792.0,0.0,51.0,3065221120.0,555589632.0,29759250432.0,239013888.0,3391942.0,1273880.0
12-04 09:37:57,26.946,13.259,58.426,0.855,0.0,0.513,4096.0,59080704.0,1.0,155.0,3066757120.0,554524672.0,29759864832.0,237928448.0,3511553.0,1338540.0
12-04 09:37:58,25.127,12.818,61.375,0.255,0.0,0.424,0.0,15245312.0,0.0,53.0,3064340480.0,554221568.0,29708263424.0,292249600.0,5366709.0,1262819.0
12-04 09:37:59,26.706,13.901,58.719,0.084,0.0,0.590,0.0,2162688.0,0.0,21.0,3065102336.0,554233856.0,29729034240.0,270704640.0,3332166.0,1244892.0
12-04 09:38:00,25.828,13.084,60.323,0.085,0.0,0.680,0.0,4091904.0,0.0,26.0,3064643584.0,554258432.0,29751054336.0,249118720.0,3409372.0,1280225.0
12-04 09:38:01,23.083,11.755,64.736,0.0,0.0,0.426,0.0,2469888.0,0.0,36.0,3071610880.0,553914368.0,29746253824.0,247296000.0,3506621.0,1339872.0
12-04 09:38:02,23.077,12.650,63.419,0.085,0.0,0.769,0.0,2166784.0,0.0,19.0,3071516672.0,553914368.0,29764055040.0,229588992.0,5374429.0,1268646.0
12-04 09:38:03,27.956,13.682,57.939,0.084,0.0,0.338,0.0,13111296.0,0.0,53.0,3072380928.0,553185280.0,29749153792.0,244355072.0,3304931.0,1227020.0
12-04 09:38:04,27.419,10.866,60.272,1.273,0.0,0.170,4096.0,80445440.0,1.0,192.0,3074445312.0,551727104.0,29753090048.0,239812608.0,2971623.0,775356.0
12-04 09:38:05,2.250,0.500,96.500,0.750,0.0,0.0,4096.0,30437376.0,1.0,79.0,3075371008.0,551272448.0,29640589312.0,351842304.0,2746.0,2909.0
12-04 09:38:06,0.417,0.584,98.998,0.0,0.0,0.0,0.0,266240.0,0.0,18.0,3075112960.0,551284736.0,29640835072.0,351842304.0,58512.0,4876.0
12-04 09:38:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075112960.0,551284736.0,29640835072.0,351842304.0,4054.0,5380.0
12-04 09:38:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075108864.0,551284736.0,29640839168.0,351842304.0,3754.0,4624.0
12-04 09:38:09,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075108864.0,551284736.0,29640839168.0,351842304.0,2030.0,1763.0
12-04 09:38:10,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075907584.0,551284736.0,29640839168.0,351043584.0,3499.0,4235.0
12-04 09:38:11,0.167,0.417,99.332,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3074850816.0,551297024.0,29640839168.0,352088064.0,21550.0,22851.0
12-04 09:38:12,16.309,11.245,71.760,0.0,0.0,0.687,0.0,0.0,0.0,0.0,3071635456.0,551297024.0,29653663744.0,342478848.0,3346627.0,1350846.0
12-04 09:38:13,29.487,14.103,55.726,0.0,0.0,0.684,0.0,2170880.0,0.0,20.0,3071848448.0,551297024.0,29673672704.0,322256896.0,3533250.0,1451035.0
12-04 09:38:14,27.965,14.026,57.316,0.087,0.0,0.606,0.0,4313088.0,0.0,38.0,3071721472.0,551342080.0,29697032192.0,298979328.0,5860750.0,1630489.0
12-04 09:38:15,30.875,14.751,53.688,0.0,0.0,0.686,0.0,2154496.0,0.0,19.0,3070427136.0,551362560.0,29720866816.0,276418560.0,3497780.0,1433360.0
12-04 09:38:16,28.793,14.397,55.948,0.086,0.0,0.776,0.0,4317184.0,0.0,38.0,3070496768.0,551387136.0,29744361472.0,252829696.0,5873365.0,1641319.0
12-04 09:38:17,31.218,15.990,52.115,0.169,0.0,0.508,0.0,2162688.0,0.0,21.0,3071442944.0,551395328.0,29767053312.0,229183488.0,3503560.0,1436699.0
12-04 09:38:18,30.450,15.437,53.265,0.0,0.0,0.848,0.0,4419584.0,0.0,41.0,3071275008.0,551059456.0,29769121792.0,227618816.0,5867258.0,1627567.0
12-04 09:38:19,30.363,15.830,53.287,0.087,0.0,0.433,0.0,2359296.0,0.0,28.0,3073150976.0,550318080.0,29749833728.0,245772288.0,3449783.0,1408005.0
12-04 09:38:20,29.038,14.347,55.928,0.086,0.0,0.601,0.0,4374528.0,0.0,43.0,3073347584.0,549949440.0,29749850112.0,245927936.0,5924223.0,1665228.0
12-04 09:38:21,29.931,15.398,53.374,0.519,0.0,0.779,4096.0,28864512.0,1.0,70.0,3073024000.0,549584896.0,29750906880.0,245559296.0,3496466.0,1447543.0
12-04 09:38:22,15.067,10.690,62.205,11.279,0.0,0.758,8192.0,268439552.0,2.0,487.0,3072667648.0,549593088.0,29764653056.0,232161280.0,4186349.0,1495784.0
12-04 09:38:23,23.084,11.714,57.967,6.718,0.0,0.517,0.0,145997824.0,0.0,278.0,3076009984.0,549072896.0,29752848384.0,241143808.0,4920286.0,1430976.0
12-04 09:38:24,31.473,14.560,53.182,0.087,0.0,0.697,0.0,4460544.0,0.0,43.0,3078160384.0,548757504.0,29754535936.0,237621248.0,5778256.0,1589505.0
12-04 09:38:25,31.170,16.225,51.921,0.085,0.0,0.598,4096.0,4349952.0,1.0,42.0,3078049792.0,548417536.0,29760118784.0,232488960.0,3854430.0,1620666.0
12-04 09:38:26,33.247,14.410,51.649,0.0,0.0,0.694,0.0,2306048.0,0.0,23.0,3077935104.0,548048896.0,29762121728.0,230969344.0,5530277.0,1455988.0
12-04 09:38:27,30.052,16.725,52.613,0.0,0.0,0.610,0.0,4325376.0,0.0,41.0,3078594560.0,547684352.0,29766262784.0,226533376.0,3762413.0,1579226.0
12-04 09:38:28,32.186,15.404,51.463,0.344,0.0,0.602,0.0,4755456.0,0.0,78.0,3078766592.0,546988032.0,29748367360.0,244953088.0,5694629.0,1546520.0
12-04 09:38:29,33.218,14.792,51.384,0.0,0.0,0.606,0.0,2301952.0,0.0,23.0,3079569408.0,546631680.0,29750628352.0,242245632.0,3530608.0,1442558.0
12-04 09:38:30,30.908,16.610,51.627,0.086,0.0,0.771,0.0,4325376.0,0.0,41.0,3083128832.0,546267136.0,29754540032.0,235139072.0,5917579.0,1663072.0
12-04 09:38:31,32.416,15.305,51.677,0.086,0.0,0.516,0.0,3371008.0,0.0,27.0,3082518528.0,545906688.0,29758328832.0,232321024.0,3674433.0,1523600.0
12-04 09:38:32,32.244,15.907,51.333,0.0,0.0,0.516,0.0,3256320.0,0.0,37.0,3082555392.0,545538048.0,29760397312.0,230584320.0,5606083.0,1491931.0
12-04 09:38:33,32.149,15.251,52.166,0.0,0.0,0.433,0.0,4485120.0,0.0,44.0,3088429056.0,545030144.0,29754900480.0,230715392.0,3836048.0,1611468.0
12-04 09:38:34,32.884,16.105,50.253,0.169,0.0,0.590,0.0,4304896.0,0.0,37.0,3088551936.0,544686080.0,29758824448.0,227012608.0,5696437.0,1548413.0
12-04 09:38:35,32.522,14.609,52.174,0.0,0.0,0.696,0.0,2334720.0,0.0,27.0,3087810560.0,544337920.0,29760516096.0,226410496.0,3668138.0,1524360.0
12-04 09:38:36,30.465,14.974,53.528,0.172,0.0,0.861,0.0,4489216.0,0.0,44.0,3089444864.0,543633408.0,29742653440.0,243343360.0,5801757.0,1599786.0
12-04 09:38:37,32.683,14.516,52.207,0.0,0.0,0.594,0.0,2248704.0,0.0,22.0,3089072128.0,543281152.0,29743648768.0,243073024.0,3501848.0,1432106.0
12-04 09:38:38,29.723,13.692,55.979,0.173,0.0,0.433,0.0,4399104.0,0.0,42.0,3090628608.0,542957568.0,29746786304.0,238702592.0,5862509.0,1638200.0
12-04 09:38:39,30.371,16.480,52.545,0.0,0.0,0.604,0.0,2265088.0,0.0,22.0,3090599936.0,542593024.0,29747433472.0,238448640.0,3520723.0,1443520.0
12-04 09:38:40,29.174,14.630,55.422,0.172,0.0,0.602,0.0,4399104.0,0.0,41.0,3090829312.0,542244864.0,29749575680.0,236425216.0,5815710.0,1602204.0
12-04 09:38:41,30.896,13.229,55.178,0.0,0.0,0.696,4096.0,2260992.0,1.0,23.0,3090309120.0,541884416.0,29750341632.0,236539904.0,3500313.0,1441404.0
12-04 09:38:42,30.729,15.364,53.292,0.0,0.0,0.615,0.0,4411392.0,0.0,42.0,3090935808.0,541560832.0,29753638912.0,232939520.0,5896722.0,1645737.0
12-04 09:38:43,30.390,15.065,54.026,0.0,0.0,0.519,0.0,2260992.0,0.0,25.0,3091808256.0,541159424.0,29751283712.0,234823680.0,3490930.0,1433674.0
12-04 09:38:44,29.793,15.285,54.231,0.086,0.0,0.604,0.0,4395008.0,0.0,40.0,3090829312.0,540844032.0,29753933824.0,233467904.0,5874648.0,1635260.0
12-04 09:38:45,31.469,15.472,52.273,0.0,0.0,0.787,0.0,2236416.0,0.0,24.0,3091623936.0,540434432.0,29752655872.0,234360832.0,3625553.0,1499814.0
12-04 09:38:46,28.109,13.203,57.836,0.170,0.0,0.681,0.0,4427776.0,0.0,42.0,3092561920.0,540127232.0,29751193600.0,235192320.0,5779186.0,1589769.0
12-04 09:38:47,31.493,14.495,53.408,0.086,0.0,0.518,0.0,2215936.0,0.0,23.0,3091628032.0,539779072.0,29755359232.0,232308736.0,3502924.0,1439287.0
12-04 09:38:48,29.855,14.628,54.748,0.086,0.0,0.684,0.0,4407296.0,0.0,40.0,3092844544.0,539459584.0,29757181952.0,229588992.0,5867226.0,1635432.0
12-04 09:38:49,31.716,14.558,53.293,0.087,0.0,0.347,0.0,2265088.0,0.0,24.0,3090452480.0,539009024.0,29752549376.0,237064192.0,3500729.0,1438741.0
12-04 09:38:50,30.060,15.115,54.227,0.0,0.0,0.598,0.0,4370432.0,0.0,39.0,3091079168.0,538660864.0,29755080704.0,234254336.0,5868460.0,1632488.0
12-04 09:38:51,30.922,14.987,53.488,0.0,0.0,0.603,0.0,2256896.0,0.0,24.0,3090751488.0,538308608.0,29756223488.0,233791488.0,3497994.0,1435934.0
12-04 09:38:52,30.922,14.212,54.177,0.086,0.0,0.603,0.0,4374528.0,0.0,41.0,3091128320.0,537972736.0,29758693376.0,231280640.0,5847254.0,1620476.0
12-04 09:38:53,20.815,11.188,59.584,7.719,0.0,0.694,16384.0,205578240.0,4.0,387.0,3093114880.0,537616384.0,29752143872.0,236199936.0,3511930.0,1449633.0
12-04 09:38:54,13.311,10.025,63.269,12.805,0.0,0.590,8192.0,270532608.0,2.0,506.0,3092377600.0,537624576.0,29761761280.0,227311616.0,2003363.0,1391067.0
12-04 09:38:55,20.573,10.156,61.111,7.292,0.0,0.868,4096.0,172003328.0,1.0,319.0,3093135360.0,537264128.0,29757587456.0,231088128.0,6998259.0,1462610.0
12-04 09:38:56,31.094,16.279,51.680,0.086,0.0,0.861,0.0,4419584.0,0.0,42.0,3093123072.0,536883200.0,29758611456.0,230457344.0,5809298.0,1604620.0
12-04 09:38:57,31.469,15.472,52.360,0.087,0.0,0.612,0.0,2240512.0,0.0,21.0,3093237760.0,536514560.0,29760143360.0,229179392.0,3559960.0,1465768.0
12-04 09:38:58,32.588,15.219,51.505,0.086,0.0,0.602,4096.0,4493312.0,1.0,47.0,3094716416.0,535826432.0,29742260224.0,246272000.0,5756032.0,1576754.0
12-04 09:38:59,31.309,16.339,51.497,0.086,0.0,0.770,0.0,4399104.0,0.0,41.0,3094810624.0,535457792.0,29745643520.0,243163136.0,3798014.0,1595216.0
12-04 09:39:00,31.648,16.478,51.003,0.262,0.0,0.610,0.0,16019456.0,0.0,73.0,3094962176.0,535109632.0,29757153280.0,231849984.0,5531131.0,1454905.0
12-04 09:39:01,36.183,17.185,44.991,0.950,0.0,0.691,4096.0,80596992.0,1.0,203.0,3095891968.0,533241856.0,29743632384.0,246308864.0,3817806.0,1601661.0
12-04 09:39:02,35.152,15.411,48.485,0.346,0.0,0.606,4096.0,33402880.0,1.0,108.0,3094433792.0,532901888.0,29661913088.0,329826304.0,5576088.0,1484433.0
12-04 09:39:03,32.905,14.567,51.500,0.171,0.0,0.857,0.0,4349952.0,0.0,41.0,3094982656.0,532918272.0,29685817344.0,305356800.0,3758189.0,1570411.0
12-04 09:39:04,32.669,14.645,52.166,0.087,0.0,0.433,0.0,4325376.0,0.0,38.0,3094712320.0,532959232.0,29712154624.0,279248896.0,5826160.0,1618195.0
12-04 09:39:05,31.818,15.523,51.715,0.0,0.0,0.943,0.0,2183168.0,0.0,21.0,3094171648.0,532975616.0,29735583744.0,256344064.0,3512133.0,1447684.0
12-04 09:39:06,32.171,14.908,51.962,0.087,0.0,0.872,0.0,4313088.0,0.0,38.0,3095326720.0,533004288.0,29760925696.0,229818368.0,5836679.0,1624851.0
12-04 09:39:07,31.592,15.925,51.884,0.0,0.0,0.599,0.0,4485120.0,0.0,46.0,3097890816.0,532586496.0,29760385024.0,228212736.0,3817427.0,1603249.0
12-04 09:39:08,32.355,14.754,51.941,0.086,0.0,0.863,0.0,2334720.0,0.0,27.0,3098349568.0,531890176.0,29744615424.0,244219904.0,5494364.0,1438210.0
12-04 09:39:09,33.220,15.593,50.339,0.085,0.0,0.763,0.0,4313088.0,0.0,40.0,3093438464.0,531722240.0,29756981248.0,236933120.0,3809108.0,1599833.0
12-04 09:39:10,32.612,14.533,52.163,0.087,0.0,0.606,0.0,4308992.0,0.0,36.0,3096252416.0,531374080.0,29761748992.0,229699584.0,5710232.0,1554984.0
12-04 09:39:11,32.080,15.122,52.185,0.087,0.0,0.524,0.0,2351104.0,0.0,29.0,3095138304.0,531017728.0,29763846144.0,229072896.0,3648956.0,1518019.0
12-04 09:39:12,24.829,10.410,64.505,0.171,0.0,0.085,0.0,6586368.0,0.0,63.0,3097554944.0,530608128.0,29761142784.0,229769216.0,2655533.0,383214.0
12-04 09:39:13,0.250,0.167,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3097686016.0,530608128.0,29761773568.0,229007360.0,2291.0,1987.0
12-04 09:39:14,0.501,0.417,99.082,0.0,0.0,0.0,0.0,204800.0,0.0,18.0,3097817088.0,530612224.0,29762019328.0,228626432.0,55706.0,3329.0
12-04 09:39:15,0.167,0.251,99.415,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3097804800.0,530620416.0,29762023424.0,228626432.0,2156.0,2775.0
12-04 09:39:16,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097804800.0,530620416.0,29762023424.0,228626432.0,20511.0,21553.0
12-04 09:39:17,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097804800.0,530620416.0,29762023424.0,228626432.0,2575.0,3648.0
12-04 09:39:18,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097927680.0,530620416.0,29762027520.0,228499456.0,3264.0,4869.0
12-04 09:39:19,4.443,2.934,92.456,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3097673728.0,530620416.0,29763424256.0,227356672.0,470010.0,469927.0
12-04 09:39:20,26.139,12.468,60.877,0.0,0.0,0.516,0.0,2105344.0,0.0,14.0,3096801280.0,530243584.0,29762928640.0,229101568.0,3554913.0,1512974.0
12-04 09:39:21,34.828,15.0,48.448,0.776,0.0,0.948,4096.0,62607360.0,1.0,158.0,3099410432.0,528830464.0,29753565184.0,237268992.0,5781296.0,1636067.0
12-04 09:39:22,32.666,15.418,51.220,0.174,0.0,0.523,0.0,12111872.0,0.0,48.0,3097161728.0,528568320.0,29701365760.0,291979264.0,3548906.0,1497670.0
12-04 09:39:23,32.174,15.391,51.478,0.087,0.0,0.870,0.0,4321280.0,0.0,38.0,3098140672.0,528601088.0,29726892032.0,265441280.0,6048959.0,1783539.0
12-04 09:39:24,31.764,16.781,50.428,0.0,0.0,1.027,0.0,2154496.0,0.0,19.0,3098284032.0,528621568.0,29748998144.0,243171328.0,5713115.0,1606018.0
12-04 09:39:25,26.343,14.211,53.120,5.806,0.0,0.520,8192.0,166928384.0,2.0,331.0,3101528064.0,528252928.0,29744885760.0,244408320.0,3860805.0,1676993.0
12-04 09:39:26,14.749,9.463,63.427,11.679,0.0,0.682,4096.0,272789504.0,1.0,510.0,3100983296.0,528261120.0,29756063744.0,233766912.0,4107266.0,1538194.0
12-04 09:39:27,28.559,14.237,54.746,1.610,0.0,0.847,0.0,68833280.0,0.0,154.0,3101151232.0,527958016.0,29758980096.0,230985728.0,7331037.0,1660329.0
12-04 09:39:28,33.794,14.607,50.821,0.086,0.0,0.691,0.0,2260992.0,0.0,22.0,3099979776.0,527630336.0,29760114688.0,231350272.0,3543861.0,1498368.0
12-04 09:39:29,30.857,16.084,52.535,0.0,0.0,0.524,0.0,4452352.0,0.0,43.0,3100557312.0,527323136.0,29765148672.0,226045952.0,6007680.0,1762406.0
12-04 09:39:30,32.470,15.544,51.209,0.086,0.0,0.691,0.0,2330624.0,0.0,25.0,3101843456.0,526663680.0,29745364992.0,245202944.0,5245287.0,1595194.0
12-04 09:39:31,31.688,16.190,51.342,0.087,0.0,0.693,0.0,4579328.0,0.0,63.0,3101560832.0,526348288.0,29747892224.0,243273728.0,4379171.0,1717707.0
12-04 09:39:32,32.056,14.547,52.526,0.087,0.0,0.784,0.0,2310144.0,0.0,24.0,3101478912.0,526032896.0,29751214080.0,240349184.0,5651131.0,1572737.0
12-04 09:39:33,31.688,15.931,51.429,0.087,0.0,0.866,0.0,4407296.0,0.0,46.0,3101736960.0,525725696.0,29753245696.0,238366720.0,3907545.0,1700744.0
12-04 09:39:34,31.962,16.281,50.985,0.0,0.0,0.771,0.0,2293760.0,0.0,25.0,3101085696.0,525393920.0,29756706816.0,235888640.0,5775839.0,1637808.0
12-04 09:39:35,31.579,15.526,52.193,0.088,0.0,0.614,0.0,4366336.0,0.0,39.0,3100000256.0,525066240.0,29760585728.0,233422848.0,4577861.0,1677995.0
12-04 09:39:36,31.783,15.676,51.938,0.086,0.0,0.517,0.0,4370432.0,0.0,38.0,3101450240.0,524734464.0,29763862528.0,229027840.0,5113946.0,1674330.0
12-04 09:39:37,31.937,15.445,51.920,0.0,0.0,0.698,0.0,2322432.0,0.0,26.0,3100876800.0,524431360.0,29765554176.0,228212736.0,5773430.0,1637555.0
12-04 09:39:38,31.752,15.876,51.424,0.173,0.0,0.777,0.0,4558848.0,0.0,50.0,3102179328.0,523788288.0,29747924992.0,245182464.0,3982344.0,1747911.0
12-04 09:39:39,31.690,15.141,52.377,0.0,0.0,0.792,0.0,2293760.0,0.0,24.0,3103424512.0,523468800.0,29749583872.0,242597888.0,5608084.0,1548266.0
12-04 09:39:40,32.880,15.888,50.212,0.085,0.0,0.935,0.0,4362240.0,0.0,40.0,3102150656.0,523132928.0,29753352192.0,240439296.0,6010120.0,1761484.0
12-04 09:39:41,30.969,15.744,52.595,0.0,0.0,0.692,0.0,2285568.0,0.0,23.0,3101364224.0,522788864.0,29754982400.0,239939584.0,3572254.0,1525964.0
12-04 09:39:42,33.044,15.004,51.344,0.087,0.0,0.520,0.0,4362240.0,0.0,40.0,3101884416.0,522469376.0,29758480384.0,236240896.0,6035106.0,1782945.0
12-04 09:39:43,32.988,15.026,51.123,0.0,0.0,0.864,0.0,2281472.0,0.0,24.0,3102765056.0,522059776.0,29754265600.0,239984640.0,5603587.0,1543918.0
12-04 09:39:44,31.094,16.365,51.852,0.086,0.0,0.603,0.0,4403200.0,0.0,42.0,3103154176.0,521740288.0,29757341696.0,236838912.0,3968352.0,1736021.0
12-04 09:39:45,32.056,15.592,51.655,0.087,0.0,0.610,0.0,2248704.0,0.0,22.0,3103170560.0,521424896.0,29759815680.0,234663936.0,5621681.0,1552996.0
12-04 09:39:46,32.873,14.927,51.510,0.086,0.0,0.604,0.0,4395008.0,0.0,40.0,3103559680.0,521117696.0,29763702784.0,230694912.0,4074519.0,1737382.0
12-04 09:39:47,31.895,16.413,50.592,0.0,0.0,1.100,0.0,2236416.0,0.0,23.0,3103223808.0,520806400.0,29765480448.0,229564416.0,5582795.0,1586667.0
12-04 09:39:48,31.873,16.409,51.031,0.086,0.0,0.601,0.0,4407296.0,0.0,43.0,3103531008.0,520499200.0,29768429568.0,226615296.0,5921597.0,1722289.0
12-04 09:39:49,31.190,20.243,47.611,0.0,0.0,0.956,0.0,2342912.0,0.0,25.0,3103043584.0,519823360.0,29748162560.0,248045568.0,3637260.0,1557786.0
12-04 09:39:50,32.373,19.372,47.295,0.087,0.0,0.873,0.0,4337664.0,0.0,42.0,3096211456.0,519860224.0,29772341248.0,230662144.0,6007558.0,1759236.0
12-04 09:39:51,32.186,19.621,47.246,0.0,0.0,0.947,0.0,2260992.0,0.0,24.0,3089715200.0,519536640.0,29773221888.0,236601344.0,5693496.0,1600361.0
12-04 09:39:52,30.043,20.866,48.052,0.087,0.0,0.952,4096.0,4173824.0,1.0,30.0,3084120064.0,519208960.0,29775921152.0,239824896.0,3767822.0,1628354.0
12-04 09:39:53,31.701,20.017,47.423,0.0,0.0,0.859,0.0,2469888.0,0.0,35.0,3079929856.0,518905856.0,29776097280.0,244142080.0,5861451.0,1681165.0
12-04 09:39:54,31.478,16.522,51.565,0.0,0.0,0.435,0.0,2158592.0,0.0,19.0,3071401984.0,518914048.0,29799559168.0,229199872.0,3624732.0,1539268.0
12-04 09:39:55,34.602,16.436,47.405,0.692,0.0,0.865,0.0,47128576.0,0.0,130.0,3077664768.0,517689344.0,29776789504.0,246931456.0,6030613.0,1782639.0
12-04 09:39:56,37.620,16.623,44.357,0.962,0.0,0.437,4096.0,76709888.0,1.0,187.0,3078504448.0,516456448.0,29670666240.0,353447936.0,5634905.0,1558458.0
12-04 09:39:57,16.827,9.816,58.896,13.935,0.0,0.526,16384.0,264269824.0,4.0,501.0,3078266880.0,516468736.0,29683343360.0,340996096.0,3741890.0,1622605.0
12-04 09:39:58,14.708,10.059,61.877,12.680,0.0,0.676,4096.0,274726912.0,1.0,515.0,3077652480.0,516472832.0,29695008768.0,329940992.0,2064902.0,1507463.0
12-04 09:39:59,25.665,13.133,56.652,3.777,0.0,0.773,4096.0,131899392.0,1.0,277.0,3076927488.0,516513792.0,29713256448.0,312377344.0,9060627.0,1515332.0
12-04 09:40:00,32.045,16.237,51.203,0.0,0.0,0.515,0.0,4313088.0,0.0,38.0,3076734976.0,516554752.0,29738086400.0,287698944.0,3983162.0,1739906.0
12-04 09:40:01,32.926,14.760,51.703,0.0,0.0,0.611,0.0,2170880.0,0.0,19.0,3074727936.0,516562944.0,29762252800.0,265531392.0,5724685.0,1609188.0
12-04 09:40:02,32.524,15.091,51.691,0.173,0.0,0.520,0.0,4333568.0,0.0,40.0,3076722688.0,516608000.0,29787312128.0,238432256.0,3839508.0,1663383.0
12-04 09:40:03,32.219,16.024,50.900,0.0,0.0,0.857,0.0,2244608.0,0.0,26.0,3078131712.0,516280320.0,29791444992.0,233218048.0,5833073.0,1673545.0
12-04 09:40:04,31.017,16.247,51.694,0.174,0.0,0.869,0.0,4661248.0,0.0,68.0,3078705152.0,515956736.0,29793128448.0,231284736.0,5858787.0,1680504.0
12-04 09:40:05,32.498,15.125,51.513,0.0,0.0,0.864,0.0,4333568.0,0.0,40.0,3079131136.0,515588096.0,29794070528.0,230285312.0,3934431.0,1708073.0
12-04 09:40:06,31.959,15.979,51.203,0.0,0.0,0.859,0.0,2269184.0,0.0,25.0,3078148096.0,515260416.0,29795876864.0,229789696.0,5628714.0,1562680.0
12-04 09:40:07,30.969,16.609,51.817,0.173,0.0,0.433,0.0,4419584.0,0.0,40.0,3078471680.0,514920448.0,29796155392.0,229527552.0,5985697.0,1744381.0
12-04 09:40:08,31.887,15.146,52.347,0.0,0.0,0.620,0.0,2256896.0,0.0,27.0,3077804032.0,514600960.0,29797896192.0,228773888.0,3629792.0,1566457.0
12-04 09:40:09,32.386,16.193,50.732,0.086,0.0,0.603,0.0,4513792.0,0.0,46.0,3078225920.0,513970176.0,29779845120.0,247033856.0,6001431.0,1756994.0
12-04 09:40:10,32.177,15.265,51.951,0.0,0.0,0.607,0.0,2252800.0,0.0,22.0,3078369280.0,513642496.0,29782233088.0,244830208.0,3528333.0,1499411.0
12-04 09:40:11,33.133,15.794,50.300,0.086,0.0,0.687,0.0,4382720.0,0.0,42.0,3076927488.0,513323008.0,29785604096.0,243220480.0,6067444.0,1788278.0
12-04 09:40:12,31.732,16.123,51.115,0.0,0.0,1.029,0.0,2256896.0,0.0,21.0,3078639616.0,512999424.0,29787570176.0,239865856.0,5648502.0,1581330.0
12-04 09:40:13,33.052,15.346,50.590,0.084,0.0,0.927,0.0,4382720.0,0.0,42.0,3077922816.0,512675840.0,29791059968.0,237416448.0,3944296.0,1719396.0
12-04 09:40:14,32.844,15.212,51.426,0.086,0.0,0.432,0.0,2269184.0,0.0,24.0,3077877760.0,512364544.0,29792460800.0,236371968.0,5573877.0,1525339.0
12-04 09:40:15,31.854,15.318,52.045,0.087,0.0,0.696,0.0,4386816.0,0.0,41.0,3078754304.0,512045056.0,29796270080.0,232005632.0,6043764.0,1763388.0
12-04 09:40:16,31.688,15.758,51.861,0.0,0.0,0.693,0.0,2252800.0,0.0,21.0,3078475776.0,511713280.0,29798125568.0,230760448.0,3580066.0,1543052.0
12-04 09:40:17,32.302,15.808,51.117,0.086,0.0,0.687,0.0,4374528.0,0.0,42.0,3078213632.0,511389696.0,29801553920.0,227917824.0,3960004.0,1726028.0
12-04 09:40:18,31.928,16.523,50.861,0.0,0.0,0.688,0.0,2248704.0,0.0,21.0,3077586944.0,511066112.0,29803085824.0,227336192.0,5681717.0,1586246.0
12-04 09:40:19,31.310,16.826,51.084,0.087,0.0,0.694,0.0,4415488.0,0.0,45.0,3073011712.0,510525440.0,29792247808.0,243290112.0,3903251.0,1701055.0
12-04 09:40:20,32.618,16.309,49.785,0.601,0.0,0.687,0.0,2301952.0,0.0,26.0,3076493312.0,510185472.0,29796044800.0,236351488.0,5820128.0,1657404.0
12-04 09:40:21,32.186,15.835,51.033,0.086,0.0,0.861,0.0,4337664.0,0.0,39.0,3076988928.0,509841408.0,29797847040.0,234397696.0,5770770.0,1616046.0
12-04 09:40:22,30.950,16.129,52.223,0.0,0.0,0.697,0.0,4435968.0,0.0,41.0,3076386816.0,509501440.0,29801394176.0,231792640.0,6048027.0,1794466.0
12-04 09:40:23,32.564,16.239,50.684,0.0,0.0,0.513,0.0,2220032.0,0.0,26.0,3076915200.0,509157376.0,29803339776.0,229662720.0,5603258.0,1535372.0
12-04 09:40:24,31.606,17.162,50.467,0.085,0.0,0.680,0.0,5492736.0,0.0,41.0,3078979584.0,508682240.0,29800906752.0,230506496.0,3996475.0,1764176.0
12-04 09:40:25,32.790,15.622,50.730,0.086,0.0,0.773,0.0,4415488.0,0.0,33.0,3078283264.0,508493824.0,29804363776.0,227934208.0,5631862.0,1559665.0
12-04 09:40:26,32.195,16.140,50.555,0.171,0.0,0.939,0.0,4517888.0,0.0,51.0,3079274496.0,507830272.0,29785931776.0,246038528.0,5988480.0,1747237.0
12-04 09:40:27,32.090,15.611,51.605,0.0,0.0,0.694,0.0,2248704.0,0.0,22.0,3079028736.0,507510784.0,29787910144.0,244625408.0,3557100.0,1518041.0
12-04 09:40:28,31.043,16.174,52.0,0.087,0.0,0.696,0.0,4386816.0,0.0,44.0,3077906432.0,507211776.0,29792055296.0,241901568.0,6020669.0,1764096.0
12-04 09:40:29,23.973,12.072,55.908,7.363,0.0,0.685,8192.0,216965120.0,2.0,403.0,3078045696.0,507219968.0,29806264320.0,227545088.0,3625198.0,1560998.0
12-04 09:40:30,14.371,9.524,64.031,11.395,0.0,0.680,8192.0,271667200.0,2.0,507.0,3081203712.0,506888192.0,29795483648.0,235499520.0,2074242.0,1514715.0
12-04 09:40:31,20.621,11.993,60.311,6.299,0.0,0.777,0.0,181624832.0,0.0,352.0,3081121792.0,506568704.0,29792206848.0,239177728.0,9131751.0,1552752.0
12-04 09:40:32,32.180,15.917,51.125,0.087,0.0,0.692,0.0,4403200.0,0.0,41.0,3080753152.0,506286080.0,29795938304.0,236097536.0,3963983.0,1722899.0
12-04 09:40:33,33.161,16.062,49.655,0.259,0.0,0.864,53248.0,22081536.0,5.0,66.0,3080609792.0,505696256.0,29791387648.0,241381376.0,5560414.0,1518929.0
12-04 09:40:34,35.442,16.291,46.534,0.693,0.0,1.040,0.0,57044992.0,0.0,156.0,3081068544.0,504840192.0,29733343232.0,299823104.0,5810633.0,1805820.0
12-04 09:40:35,32.814,15.325,50.996,0.087,0.0,0.779,0.0,2158592.0,0.0,20.0,3081560064.0,504848384.0,29757087744.0,275578880.0,3858587.0,1530207.0
12-04 09:40:36,31.327,15.310,52.478,0.088,0.0,0.796,0.0,4505600.0,0.0,63.0,3081244672.0,504872960.0,29782437888.0,250519552.0,5958663.0,1718138.0
12-04 09:40:37,30.762,16.477,51.884,0.0,0.0,0.876,0.0,2232320.0,0.0,23.0,3082739712.0,504549376.0,29784510464.0,247275520.0,3584919.0,1532901.0
12-04 09:40:38,31.920,16.176,51.125,0.173,0.0,0.606,0.0,4423680.0,0.0,42.0,3082985472.0,504274944.0,29787914240.0,243900416.0,6010539.0,1761543.0
12-04 09:40:39,32.697,15.091,51.518,0.0,0.0,0.694,0.0,2215936.0,0.0,22.0,3083329536.0,503959552.0,29789753344.0,242032640.0,5586364.0,1536367.0
12-04 09:40:40,32.439,15.484,51.471,0.087,0.0,0.519,0.0,4419584.0,0.0,41.0,3082448896.0,503664640.0,29793497088.0,239464448.0,4006874.0,1753698.0
12-04 09:40:41,31.615,16.924,50.773,0.0,0.0,0.687,0.0,2256896.0,0.0,23.0,3080986624.0,503357440.0,29794877440.0,239853568.0,5699359.0,1593553.0
12-04 09:40:42,32.177,15.958,51.084,0.087,0.0,0.694,0.0,4407296.0,0.0,40.0,3083554816.0,503033856.0,29799149568.0,233336832.0,5920256.0,1722473.0
12-04 09:40:43,31.475,16.552,51.201,0.086,0.0,0.686,4096.0,2232320.0,1.0,23.0,3083399168.0,502706176.0,29800763392.0,232206336.0,3798730.0,1633816.0
12-04 09:40:44,32.903,15.245,50.991,0.086,0.0,0.775,0.0,4444160.0,0.0,43.0,3085770752.0,502452224.0,29803184128.0,227667968.0,5807036.0,1663662.0
12-04 09:40:45,32.762,15.952,50.343,0.086,0.0,0.858,0.0,4501504.0,0.0,43.0,3086254080.0,501846016.0,29788934144.0,242040832.0,3960878.0,1730863.0
12-04 09:40:46,35.540,16.812,46.516,0.697,0.0,0.436,0.0,58630144.0,0.0,141.0,3085885440.0,500723712.0,29781061632.0,251404288.0,5578606.0,1530874.0
12-04 09:40:47,36.014,17.793,44.482,0.855,0.0,0.855,4096.0,75612160.0,1.0,191.0,3085111296.0,499945472.0,29692502016.0,341516288.0,3918090.0,1626452.0
12-04 09:40:48,33.164,16.200,49.618,0.0,0.0,1.018,0.0,2387968.0,0.0,31.0,3085328384.0,499957760.0,29716017152.0,317771776.0,5711757.0,1675940.0
12-04 09:40:49,32.556,15.889,50.950,0.086,0.0,0.518,0.0,4313088.0,0.0,38.0,3084435456.0,499998720.0,29742301184.0,292339712.0,6021667.0,1768763.0
12-04 09:40:50,32.524,15.178,51.605,0.087,0.0,0.607,0.0,2191360.0,0.0,21.0,3084529664.0,500019200.0,29766569984.0,267956224.0,4912659.0,1521185.0
12-04 09:40:51,33.133,15.536,50.386,0.0,0.0,0.944,0.0,4345856.0,0.0,41.0,3083440128.0,500043776.0,29791465472.0,244125696.0,4660993.0,1761282.0
12-04 09:40:52,32.556,15.717,51.123,0.086,0.0,0.518,0.0,2248704.0,0.0,21.0,3085279232.0,499748864.0,29793480704.0,240566272.0,5586798.0,1540953.0
12-04 09:40:53,31.223,17.109,51.326,0.0,0.0,0.342,0.0,4374528.0,0.0,42.0,3085275136.0,499437568.0,29796491264.0,237871104.0,3989979.0,1743341.0
12-04 09:40:54,32.620,16.182,50.514,0.0,0.0,0.685,0.0,2248704.0,0.0,20.0,3084763136.0,499138560.0,29798498304.0,236675072.0,5600246.0,1544148.0
12-04 09:40:55,31.404,15.439,52.544,0.088,0.0,0.526,0.0,4370432.0,0.0,42.0,3085537280.0,498831360.0,29801951232.0,232755200.0,4326029.0,1708137.0
12-04 09:40:56,32.233,15.552,51.347,0.0,0.0,0.869,0.0,2260992.0,0.0,24.0,3085041664.0,498499584.0,29800906752.0,234627072.0,5292797.0,1590441.0
12-04 09:40:57,32.258,15.257,51.351,0.174,0.0,0.959,0.0,4390912.0,0.0,43.0,3085180928.0,498180096.0,29804396544.0,231317504.0,6002816.0,1750191.0
12-04 09:40:58,32.381,15.671,51.169,0.0,0.0,0.779,0.0,2244608.0,0.0,24.0,3085606912.0,497844224.0,29805969408.0,229654528.0,4478835.0,1601377.0
12-04 09:40:59,32.933,14.837,51.115,0.086,0.0,1.029,0.0,4456448.0,0.0,43.0,3086663680.0,497156096.0,29787967488.0,247287808.0,5084380.0,1682620.0
12-04 09:41:00,32.097,15.789,51.165,0.0,0.0,0.949,0.0,2269184.0,0.0,26.0,3087130624.0,496816128.0,29788344320.0,246784000.0,5791823.0,1643772.0
12-04 09:41:01,25.809,12.773,55.468,5.337,0.0,0.612,16384.0,165711872.0,4.0,328.0,3086757888.0,496840704.0,29809049600.0,226426880.0,3793272.0,1647452.0
12-04 09:41:02,13.235,9.343,64.360,12.111,0.0,0.952,8192.0,272719872.0,2.0,519.0,3087056896.0,496513024.0,29797793792.0,237711360.0,4281439.0,1532129.0
12-04 09:41:03,17.194,9.923,61.677,10.180,0.0,1.027,4096.0,234020864.0,1.0,441.0,3087155200.0,496185344.0,29790883840.0,244850688.0,7019730.0,1593087.0
12-04 09:41:04,32.155,15.862,51.552,0.0,0.0,0.431,0.0,2224128.0,0.0,20.0,3086585856.0,495857664.0,29791760384.0,244871168.0,3563878.0,1516394.0
12-04 09:41:05,32.819,15.681,50.471,0.0,0.0,1.028,0.0,4403200.0,0.0,43.0,3086524416.0,495554560.0,29797179392.0,239816704.0,5990842.0,1750379.0
12-04 09:41:06,31.976,15.078,52.253,0.0,0.0,0.693,0.0,2220032.0,0.0,20.0,3085692928.0,495255552.0,29798658048.0,239468544.0,3597784.0,1537701.0
12-04 09:41:07,31.369,16.551,51.300,0.087,0.0,0.693,0.0,4395008.0,0.0,42.0,3085320192.0,494956544.0,29802012672.0,236785664.0,6038550.0,1774038.0
12-04 09:41:08,32.189,15.536,51.502,0.086,0.0,0.687,0.0,2433024.0,0.0,48.0,3085488128.0,494669824.0,29803732992.0,235184128.0,5666260.0,1583308.0
12-04 09:41:09,32.479,15.812,50.940,0.085,0.0,0.684,0.0,4411392.0,0.0,42.0,3085385728.0,494387200.0,29807075328.0,232226816.0,3885764.0,1689887.0
12-04 09:41:10,32.611,14.831,51.778,0.0,0.0,0.781,0.0,2228224.0,0.0,21.0,3085918208.0,494084096.0,29809008640.0,230064128.0,5662041.0,1570544.0
12-04 09:41:11,31.915,15.915,51.064,0.085,0.0,1.021,0.0,4407296.0,0.0,43.0,3084902400.0,493801472.0,29812260864.0,228110336.0,6018394.0,1776225.0
12-04 09:41:12,32.121,15.152,51.948,0.0,0.0,0.779,0.0,2314240.0,0.0,24.0,3087572992.0,493174784.0,29792104448.0,246222848.0,3679182.0,1579196.0
12-04 09:41:13,32.676,15.780,50.686,0.086,0.0,0.772,0.0,4427776.0,0.0,42.0,3087290368.0,492888064.0,29795520512.0,243376128.0,5922552.0,1719385.0
12-04 09:41:14,31.834,15.398,52.076,0.087,0.0,0.606,0.0,2256896.0,0.0,24.0,3085873152.0,492580864.0,29797007360.0,243613696.0,3743658.0,1608178.0
12-04 09:41:15,33.276,14.818,51.213,0.0,0.0,0.693,0.0,4407296.0,0.0,41.0,3086082048.0,492290048.0,29800677376.0,240025600.0,5820047.0,1652929.0
12-04 09:41:16,30.986,16.373,52.025,0.088,0.0,0.528,0.0,4218880.0,0.0,33.0,3085189120.0,491995136.0,29803171840.0,238718976.0,5860007.0,1696646.0
12-04 09:41:17,32.470,15.889,51.123,0.0,0.0,0.518,32768.0,2453504.0,6.0,33.0,3085463552.0,491724800.0,29805768704.0,236118016.0,3750274.0,1625176.0
12-04 09:41:18,32.646,15.464,50.859,0.086,0.0,0.945,0.0,4427776.0,0.0,46.0,3086209024.0,491446272.0,29808943104.0,232476672.0,6017590.0,1764233.0
12-04 09:41:19,32.152,14.693,52.723,0.086,0.0,0.346,0.0,4390912.0,0.0,40.0,3086401536.0,491171840.0,29812854784.0,228646912.0,5335206.0,1211666.0
12-04 09:41:20,31.330,13.133,55.193,0.343,0.0,0.0,4096.0,6647808.0,1.0,67.0,3087314944.0,490627072.0,29795164160.0,245968896.0,586542.0,310482.0
12-04 09:41:21,32.738,11.990,55.187,0.0,0.0,0.085,0.0,6537216.0,0.0,60.0,3087900672.0,490369024.0,29799346176.0,241459200.0,497539.0,237985.0
12-04 09:41:22,32.305,12.254,55.270,0.171,0.0,0.0,0.0,6545408.0,0.0,60.0,3087241216.0,490102784.0,29804875776.0,236855296.0,441503.0,233735.0
12-04 09:41:23,32.991,11.997,55.013,0.0,0.0,0.0,0.0,6533120.0,0.0,60.0,3088150528.0,489820160.0,29810171904.0,230932480.0,442675.0,235682.0
12-04 09:41:24,32.161,12.178,55.489,0.172,0.0,0.0,0.0,6627328.0,0.0,62.0,3088973824.0,489250816.0,29793423360.0,247427072.0,443603.0,237458.0
12-04 09:41:25,31.315,12.803,55.796,0.087,0.0,0.0,0.0,6533120.0,0.0,58.0,3089338368.0,488976384.0,29798420480.0,242339840.0,443001.0,236253.0
12-04 09:41:26,30.669,12.858,56.212,0.174,0.0,0.087,0.0,6553600.0,0.0,65.0,3087380480.0,488730624.0,29803687936.0,239276032.0,443155.0,236582.0
12-04 09:41:27,36.918,11.939,50.381,0.677,0.0,0.085,0.0,50630656.0,0.0,152.0,3090628608.0,487907328.0,29800030208.0,240508928.0,442905.0,236014.0
12-04 09:41:28,8.313,2.161,87.947,1.579,0.0,0.0,8192.0,87187456.0,2.0,220.0,3089342464.0,487002112.0,29705621504.0,337108992.0,156826.0,86488.0
12-04 09:41:29,0.084,0.418,99.415,0.084,0.0,0.0,0.0,2359296.0,0.0,13.0,3093024768.0,487014400.0,29688872960.0,350162944.0,3024.0,2431.0
12-04 09:41:30,0.417,0.334,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3093872640.0,487014400.0,29688872960.0,349315072.0,3372.0,3333.0
12-04 09:41:31,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3093659648.0,487014400.0,29688872960.0,349528064.0,3282.0,4129.0
12-04 09:41:32,0.250,0.334,99.332,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3093647360.0,487022592.0,29688877056.0,349528064.0,4485.0,6482.0
12-04 09:41:33,0.168,0.335,96.399,3.099,0.0,0.0,4096.0,109072384.0,1.0,208.0,3093532672.0,487026688.0,29688877056.0,349638656.0,2331.0,2527.0
12-04 09:41:34,17.158,11.352,61.265,9.705,0.0,0.520,4096.0,273678336.0,1.0,504.0,3089629184.0,487030784.0,29701222400.0,341192704.0,3431438.0,1449469.0
12-04 09:41:35,28.808,14.447,51.262,4.526,0.0,0.957,4096.0,152584192.0,1.0,280.0,3090305024.0,487051264.0,29723062272.0,318656512.0,3771943.0,1680415.0
12-04 09:41:36,32.272,15.835,50.947,0.0,0.0,0.947,0.0,4308992.0,0.0,38.0,3089858560.0,487067648.0,29749268480.0,292880384.0,6101593.0,1836011.0
12-04 09:41:37,32.847,15.952,50.515,0.086,0.0,0.600,0.0,2154496.0,0.0,19.0,3089428480.0,487079936.0,29772591104.0,269975552.0,5739840.0,1661351.0
12-04 09:41:38,31.845,16.223,51.073,0.086,0.0,0.773,53248.0,2195456.0,2.0,24.0,3089788928.0,487104512.0,29796990976.0,245190656.0,5562176.0,1738069.0
12-04 09:41:39,30.817,17.296,51.010,0.088,0.0,0.790,0.0,4366336.0,0.0,45.0,3085889536.0,486887424.0,29804621824.0,241676288.0,4279897.0,1794058.0
12-04 09:41:40,34.026,16.537,48.485,0.346,0.0,0.606,0.0,33234944.0,0.0,116.0,3090120704.0,486133760.0,29800501248.0,242319360.0,5674647.0,1622148.0
12-04 09:41:41,35.468,17.523,45.324,0.505,0.0,1.179,0.0,48537600.0,0.0,138.0,3090165760.0,485396480.0,29742546944.0,300965888.0,4252666.0,1940154.0
12-04 09:41:42,32.121,16.104,51.169,0.087,0.0,0.519,0.0,2146304.0,0.0,19.0,3086987264.0,485408768.0,29765521408.0,281157632.0,5747835.0,1676617.0
12-04 09:41:43,31.100,16.753,50.945,0.0,0.0,1.203,0.0,4210688.0,0.0,33.0,3086966784.0,485421056.0,29790453760.0,256233472.0,5937607.0,1780112.0
12-04 09:41:44,31.534,16.452,51.243,0.086,0.0,0.686,0.0,2273280.0,0.0,27.0,3087446016.0,485441536.0,29814804480.0,231383040.0,5945560.0,1770303.0
12-04 09:41:45,31.010,16.463,51.394,0.087,0.0,1.045,0.0,2330624.0,0.0,26.0,3087704064.0,485130240.0,29815029760.0,231211008.0,5703107.0,1641769.0
12-04 09:41:46,31.493,17.256,50.733,0.0,0.0,0.518,0.0,4325376.0,0.0,40.0,3088195584.0,484818944.0,29819887616.0,226172928.0,4225150.0,1909674.0
12-04 09:41:47,32.852,15.959,50.424,0.085,0.0,0.679,0.0,2322432.0,0.0,25.0,3088162816.0,484175872.0,29800185856.0,246550528.0,5707854.0,1645026.0
12-04 09:41:48,31.379,16.379,51.121,0.0,0.0,1.121,0.0,4337664.0,0.0,39.0,3088441344.0,483868672.0,29803122688.0,243642368.0,6004680.0,1813118.0
12-04 09:41:49,33.137,16.737,49.117,0.0,0.0,1.009,0.0,2269184.0,0.0,25.0,3085156352.0,483713024.0,29814124544.0,236081152.0,5883062.0,1743090.0
12-04 09:41:50,31.047,15.919,52.507,0.088,0.0,0.440,0.0,2252800.0,0.0,22.0,3086544896.0,483405824.0,29816864768.0,232259584.0,3761765.0,1676127.0
12-04 09:41:51,32.143,15.767,51.220,0.0,0.0,0.871,0.0,4382720.0,0.0,42.0,3087548416.0,483090432.0,29820534784.0,227901440.0,6143677.0,1880871.0
12-04 09:41:52,32.247,16.467,50.515,0.086,0.0,0.686,0.0,2240512.0,0.0,20.0,3087065088.0,482770944.0,29822377984.0,226861056.0,5642331.0,1617172.0
12-04 09:41:53,31.652,16.435,51.043,0.087,0.0,0.783,0.0,4378624.0,0.0,45.0,3087343616.0,482435072.0,29822853120.0,226443264.0,6293206.0,1961518.0
12-04 09:41:54,32.241,15.345,51.466,0.0,0.0,0.948,0.0,2306048.0,0.0,24.0,3088932864.0,481816576.0,29802762240.0,245563392.0,3686475.0,1636370.0
12-04 09:41:55,32.653,16.497,49.915,0.170,0.0,0.765,0.0,4329472.0,0.0,38.0,3088527360.0,481529856.0,29806223360.0,242794496.0,5943251.0,1778687.0
12-04 09:41:56,32.727,15.238,51.169,0.087,0.0,0.779,0.0,2269184.0,0.0,25.0,3087069184.0,481406976.0,29820657664.0,229941248.0,5947370.0,1775380.0
12-04 09:41:57,32.0,16.085,50.979,0.0,0.0,0.936,0.0,2265088.0,0.0,24.0,3088052224.0,481128448.0,29822148608.0,227745792.0,5705415.0,1649669.0
12-04 09:41:58,32.783,15.043,51.391,0.0,0.0,0.783,0.0,4419584.0,0.0,43.0,3088883712.0,480792576.0,29822492672.0,226906112.0,4131845.0,1866529.0
12-04 09:41:59,31.223,16.305,51.691,0.0,0.0,0.781,0.0,2289664.0,0.0,25.0,3083579392.0,480309248.0,29812097024.0,243089408.0,5767605.0,1687707.0
12-04 09:42:00,31.818,14.860,52.098,0.0,0.0,1.224,0.0,4395008.0,0.0,40.0,3086286848.0,479985664.0,29815484416.0,237318144.0,6058127.0,1839524.0
12-04 09:42:01,33.247,14.680,51.209,0.086,0.0,0.777,0.0,2277376.0,0.0,26.0,3089428480.0,479674368.0,29815275520.0,234696704.0,5898712.0,1748333.0
12-04 09:42:02,31.906,15.559,51.836,0.0,0.0,0.699,0.0,2248704.0,0.0,22.0,3089510400.0,479346688.0,29818441728.0,231776256.0,3686867.0,1640577.0
12-04 09:42:03,31.469,16.434,51.224,0.087,0.0,0.787,0.0,4407296.0,0.0,45.0,3089268736.0,479055872.0,29821960192.0,228790272.0,6207371.0,1915989.0
12-04 09:42:04,33.362,15.125,50.648,0.0,0.0,0.864,0.0,2248704.0,0.0,22.0,3089473536.0,478728192.0,29823815680.0,227057664.0,5678923.0,1637272.0
12-04 09:42:05,30.457,17.090,47.716,3.638,0.0,1.100,0.0,196882432.0,0.0,386.0,3090059264.0,478273536.0,29815197696.0,235544576.0,6131392.0,1880202.0
12-04 09:42:06,14.542,10.693,62.789,11.206,0.0,0.770,12288.0,271675392.0,3.0,509.0,3090403328.0,478109696.0,29813522432.0,237039616.0,2316707.0,1632602.0
12-04 09:42:07,18.945,11.073,60.727,8.737,0.0,0.519,4096.0,214290432.0,1.0,404.0,3088957440.0,477814784.0,29809418240.0,242884608.0,3079377.0,1657057.0
12-04 09:42:08,31.850,15.881,51.658,0.0,0.0,0.611,0.0,2236416.0,0.0,22.0,3090481152.0,477507584.0,29810397184.0,240689152.0,2481378.0,1633796.0
12-04 09:42:09,32.991,16.068,50.0,0.085,0.0,0.855,0.0,4378624.0,0.0,41.0,3090432000.0,477216768.0,29814489088.0,236937216.0,4126452.0,1866097.0
12-04 09:42:10,31.661,16.263,50.865,0.087,0.0,1.125,4096.0,2240512.0,1.0,21.0,3089412096.0,476934144.0,29816356864.0,236371968.0,7697421.0,1640382.0
12-04 09:42:11,32.880,15.803,50.382,0.085,0.0,0.850,0.0,4378624.0,0.0,42.0,3087446016.0,476672000.0,29819068416.0,235888640.0,6197121.0,1901400.0
12-04 09:42:12,32.582,16.291,50.520,0.0,0.0,0.607,0.0,2457600.0,0.0,46.0,3089354752.0,476377088.0,29821431808.0,231911424.0,7760978.0,1675485.0
12-04 09:42:13,32.542,14.864,51.891,0.088,0.0,0.616,0.0,4186112.0,0.0,36.0,3090628608.0,476069888.0,29821075456.0,231301120.0,7839241.0,1720705.0
12-04 09:42:14,31.371,16.081,51.845,0.088,0.0,0.615,0.0,2486272.0,0.0,33.0,3090903040.0,475770880.0,29823545344.0,228855808.0,6095813.0,1833576.0
12-04 09:42:15,33.159,15.183,51.047,0.0,0.0,0.611,0.0,2207744.0,0.0,23.0,3090685952.0,475480064.0,29825056768.0,227852288.0,5736919.0,1669068.0
12-04 09:42:16,31.538,16.073,51.434,0.087,0.0,0.869,0.0,3276800.0,0.0,45.0,3092819968.0,474886144.0,29805101056.0,246267904.0,5074169.0,1732047.0
12-04 09:42:17,30.596,17.718,51.080,0.086,0.0,0.519,0.0,4435968.0,0.0,41.0,3092901888.0,474603520.0,29807898624.0,243671040.0,5039883.0,1942294.0
12-04 09:42:18,32.664,15.197,51.266,0.0,0.0,0.873,0.0,2215936.0,0.0,24.0,3092475904.0,474312704.0,29809840128.0,242446336.0,5761966.0,1670057.0
12-04 09:42:19,31.866,15.581,51.937,0.088,0.0,0.528,118784.0,4288512.0,3.0,37.0,3092021248.0,474058752.0,29813792768.0,239202304.0,5241251.0,1785980.0
12-04 09:42:20,32.994,17.048,49.364,0.0,0.0,0.594,0.0,2359296.0,0.0,29.0,3091795968.0,473763840.0,29815795712.0,237719552.0,5429939.0,1715535.0
12-04 09:42:21,31.610,17.034,50.593,0.085,0.0,0.678,0.0,2228224.0,0.0,20.0,3091460096.0,473464832.0,29817421824.0,236728320.0,4929060.0,1692296.0
12-04 09:42:22,32.620,16.182,50.171,0.0,0.0,1.027,0.0,4386816.0,0.0,42.0,3091394560.0,473186304.0,29820956672.0,233537536.0,6120249.0,1863159.0
12-04 09:42:23,31.055,16.522,51.471,0.0,0.0,0.952,0.0,2228224.0,0.0,20.0,3090403328.0,472870912.0,29819174912.0,236625920.0,5666790.0,1633529.0
12-04 09:42:24,33.901,17.547,47.189,0.681,0.0,0.681,4096.0,42680320.0,1.0,119.0,3092934656.0,472113152.0,29815582720.0,238444544.0,4077880.0,1843306.0
12-04 09:42:25,37.425,17.597,43.090,0.773,0.0,1.116,4096.0,74014720.0,1.0,175.0,3090063360.0,470908928.0,29807841280.0,250261504.0,5921859.0,1764660.0
12-04 09:42:26,34.828,15.345,48.793,0.345,0.0,0.690,0.0,27004928.0,0.0,90.0,3090726912.0,470986752.0,29725507584.0,331853824.0,5691345.0,1624855.0
12-04 09:42:27,32.045,16.581,50.430,0.086,0.0,0.859,0.0,4313088.0,0.0,38.0,3088994304.0,470994944.0,29751189504.0,307896320.0,6254196.0,1953669.0
12-04 09:42:28,32.496,15.685,51.213,0.0,0.0,0.607,0.0,2162688.0,0.0,21.0,3088584704.0,471007232.0,29773582336.0,285900800.0,3657847.0,1624086.0
12-04 09:42:29,31.134,17.428,50.423,0.085,0.0,0.931,0.0,4124672.0,0.0,29.0,3089244160.0,471015424.0,29800218624.0,258596864.0,5958410.0,1784056.0
12-04 09:42:30,32.288,16.441,50.508,0.0,0.0,0.763,0.0,2383872.0,0.0,32.0,3088711680.0,471031808.0,29824356352.0,234975232.0,6031679.0,1821408.0
12-04 09:42:31,33.990,15.240,49.914,0.171,0.0,0.685,0.0,2273280.0,0.0,26.0,3090706432.0,470765568.0,29825699840.0,231903232.0,5695018.0,1643951.0
12-04 09:42:32,32.931,16.034,50.259,0.0,0.0,0.776,0.0,4366336.0,0.0,40.0,3089846272.0,470503424.0,29828907008.0,229818368.0,4151332.0,1882395.0
12-04 09:42:33,32.269,15.876,51.079,0.0,0.0,0.777,0.0,2244608.0,0.0,22.0,3089588224.0,470208512.0,29831065600.0,228212736.0,5699787.0,1629895.0
12-04 09:42:34,32.618,15.708,50.644,0.086,0.0,0.944,0.0,4370432.0,0.0,40.0,3089825792.0,469925888.0,29831524352.0,227799040.0,6241858.0,1942326.0
12-04 09:42:35,32.676,16.209,50.172,0.172,0.0,0.772,0.0,2281472.0,0.0,23.0,3090354176.0,469643264.0,29833285632.0,225792000.0,5715407.0,1638967.0
12-04 09:42:36,31.625,16.594,50.825,0.0,0.0,0.956,0.0,2310144.0,0.0,25.0,3092209664.0,469057536.0,29812518912.0,245288960.0,5882636.0,1764250.0
12-04 09:42:37,26.575,12.597,55.738,4.228,0.0,0.863,12288.0,118370304.0,3.0,242.0,3091890176.0,469049344.0,29828485120.0,229650432.0,3904418.0,1751579.0
12-04 09:42:38,15.188,11.177,60.495,12.457,0.0,0.683,24576.0,272691200.0,6.0,514.0,3094712320.0,468779008.0,29819506688.0,236077056.0,4405391.0,1679620.0
12-04 09:42:39,15.332,9.710,63.629,10.733,0.0,0.596,24576.0,269484032.0,6.0,496.0,3096727552.0,468504576.0,29809647616.0,244195328.0,1629182.0,1597018.0
12-04 09:42:40,32.590,14.923,51.372,0.257,0.0,0.858,0.0,17330176.0,0.0,53.0,3095990272.0,468221952.0,29814415360.0,240447488.0,9307962.0,1773213.0
12-04 09:42:41,32.576,15.197,51.441,0.087,0.0,0.699,0.0,2244608.0,0.0,22.0,3093975040.0,467931136.0,29816406016.0,240762880.0,5779517.0,1697142.0
12-04 09:42:42,32.444,16.351,49.914,0.0,0.0,1.291,0.0,4390912.0,0.0,40.0,3095228416.0,467660800.0,29819854848.0,236331008.0,6158939.0,1888346.0
12-04 09:42:43,32.222,16.325,50.513,0.085,0.0,0.855,0.0,2248704.0,0.0,26.0,3094999040.0,467378176.0,29821841408.0,234856448.0,5719959.0,1655183.0
12-04 09:42:44,30.182,17.173,51.691,0.087,0.0,0.867,4096.0,4689920.0,1.0,74.0,3095248896.0,467107840.0,29824864256.0,231854080.0,4137292.0,1876811.0
12-04 09:42:45,32.872,16.003,50.433,0.087,0.0,0.606,0.0,2191360.0,0.0,22.0,3095400448.0,466829312.0,29827039232.0,229806080.0,5643368.0,1595437.0
12-04 09:42:46,32.174,16.0,50.783,0.087,0.0,0.957,0.0,4419584.0,0.0,40.0,3095203840.0,466440192.0,29820555264.0,236875776.0,6199807.0,1923922.0
12-04 09:42:47,32.962,16.267,49.743,0.257,0.0,0.771,0.0,20738048.0,0.0,63.0,3095871488.0,465899520.0,29815361536.0,241942528.0,3766403.0,1683131.0
12-04 09:42:48,34.996,16.535,47.419,0.525,0.0,0.525,4096.0,38158336.0,1.0,98.0,3093250048.0,465432576.0,29781741568.0,278650880.0,5633685.0,1610292.0
12-04 09:42:49,32.146,16.160,50.652,0.087,0.0,0.956,0.0,4386816.0,0.0,42.0,3093012480.0,465465344.0,29807849472.0,252747776.0,6262735.0,1917875.0
12-04 09:42:50,33.071,15.136,50.744,0.0,0.0,1.050,0.0,2150400.0,0.0,20.0,3094077440.0,465473536.0,29830197248.0,229326848.0,5713914.0,1668026.0
12-04 09:42:51,30.722,16.373,51.761,0.088,0.0,1.056,0.0,4431872.0,0.0,44.0,3093839872.0,465178624.0,29831704576.0,228352000.0,6042482.0,1837173.0
12-04 09:42:52,32.479,16.325,50.342,0.0,0.0,0.855,0.0,2310144.0,0.0,26.0,3094749184.0,464609280.0,29811679232.0,248037376.0,3847423.0,1723697.0
12-04 09:42:53,31.197,16.923,51.026,0.0,0.0,0.855,0.0,2174976.0,0.0,23.0,3093401600.0,464629760.0,29834465280.0,226578432.0,5792752.0,1686895.0
12-04 09:42:54,31.520,16.926,50.777,0.086,0.0,0.691,0.0,4501504.0,0.0,49.0,3094863872.0,464064512.0,29816930304.0,243216384.0,6116809.0,1869535.0
12-04 09:42:55,33.594,16.536,48.738,0.348,0.0,0.783,4096.0,26497024.0,1.0,81.0,3094683648.0,463503360.0,29812609024.0,248279040.0,5660080.0,1626709.0
12-04 09:42:56,33.833,17.533,47.225,0.617,0.0,0.793,4096.0,57311232.0,1.0,154.0,3092598784.0,462942208.0,29767991296.0,295542784.0,3999956.0,1797659.0
12-04 09:42:57,32.931,14.741,51.293,0.086,0.0,0.948,0.0,2273280.0,0.0,25.0,3091820544.0,462954496.0,29791997952.0,272302080.0,5848540.0,1711101.0
12-04 09:42:58,30.553,16.506,51.975,0.0,0.0,0.966,0.0,2150400.0,0.0,20.0,3092029440.0,462970880.0,29815402496.0,248672256.0,5851278.0,1722222.0
12-04 09:42:59,32.414,15.862,50.603,0.086,0.0,1.034,0.0,4329472.0,0.0,40.0,3094007808.0,462675968.0,29818744832.0,243646464.0,4186338.0,1905593.0
12-04 09:43:00,32.272,16.179,50.688,0.0,0.0,0.861,0.0,2293760.0,0.0,24.0,3094478848.0,462372864.0,29820719104.0,241504256.0,5713619.0,1657291.0
12-04 09:43:01,30.776,16.652,51.700,0.087,0.0,0.785,0.0,4349952.0,0.0,43.0,3094945792.0,462110720.0,29824151552.0,237867008.0,6158937.0,1868559.0
12-04 09:43:02,31.983,16.207,51.207,0.0,0.0,0.603,0.0,2256896.0,0.0,22.0,3094654976.0,461770752.0,29821968384.0,240680960.0,5705974.0,1654769.0
12-04 09:43:03,31.948,15.844,51.169,0.0,0.0,1.039,0.0,2220032.0,0.0,22.0,3094978560.0,461479936.0,29823561728.0,239054848.0,5816717.0,1700805.0
12-04 09:43:04,31.670,16.609,50.947,0.0,0.0,0.775,0.0,4411392.0,0.0,42.0,3094315008.0,461197312.0,29827715072.0,235847680.0,4065534.0,1836938.0
12-04 09:43:05,32.509,16.382,50.427,0.085,0.0,0.597,0.0,2207744.0,0.0,22.0,3094003712.0,460894208.0,29828857856.0,235319296.0,5706276.0,1643847.0
12-04 09:43:06,32.932,16.337,49.785,0.0,0.0,0.946,0.0,4399104.0,0.0,41.0,3094175744.0,460603392.0,29832867840.0,231428096.0,6247985.0,1929963.0
12-04 09:43:07,33.076,15.167,50.985,0.171,0.0,0.600,0.0,2207744.0,0.0,24.0,3094138880.0,460320768.0,29834596352.0,230019072.0,5710826.0,1650333.0
12-04 09:43:08,30.856,16.335,51.599,0.086,0.0,1.124,0.0,4272128.0,0.0,38.0,3099410432.0,459743232.0,29815992320.0,243929088.0,3976507.0,1794009.0
12-04 09:43:09,32.253,16.041,49.829,0.939,0.0,0.939,4096.0,51290112.0,1.0,112.0,3099856896.0,459427840.0,29813604352.0,246185984.0,5855804.0,1723724.0
12-04 09:43:10,22.364,12.755,55.017,8.844,0.0,1.020,8192.0,270544896.0,2.0,512.0,3100340224.0,459399168.0,29825896448.0,233439232.0,5888077.0,1747793.0
12-04 09:43:11,14.966,10.969,60.969,12.245,0.0,0.850,8192.0,272629760.0,2.0,512.0,3099758592.0,459108352.0,29816602624.0,243605504.0,2337785.0,1648547.0
12-04 09:43:12,27.233,13.398,56.480,2.102,0.0,0.788,0.0,90517504.0,0.0,188.0,3099815936.0,458821632.0,29817729024.0,242708480.0,5098340.0,1654519.0
12-04 09:43:13,32.780,14.510,51.573,0.175,0.0,0.962,0.0,2289664.0,0.0,28.0,3099881472.0,458567680.0,29820264448.0,240361472.0,2553097.0,1739806.0
12-04 09:43:14,32.108,15.748,51.356,0.0,0.0,0.787,0.0,2154496.0,0.0,21.0,3099734016.0,458297344.0,29820592128.0,240451584.0,3837121.0,1718870.0
12-04 09:43:15,32.055,17.306,49.616,0.0,0.0,1.023,0.0,4329472.0,0.0,41.0,3098599424.0,458039296.0,29826236416.0,236199936.0,6047270.0,1818395.0
12-04 09:43:16,32.648,15.681,50.557,0.086,0.0,1.028,0.0,2154496.0,0.0,22.0,3098361856.0,457760768.0,29826514944.0,236437504.0,7661276.0,1602057.0
12-04 09:43:17,31.266,16.332,51.528,0.087,0.0,0.786,0.0,4530176.0,0.0,66.0,3099160576.0,457478144.0,29830983680.0,231452672.0,8223124.0,1925111.0
12-04 09:43:18,32.894,15.303,50.923,0.176,0.0,0.704,0.0,13410304.0,0.0,48.0,3099443200.0,456908800.0,29817581568.0,245141504.0,5714516.0,1629472.0
12-04 09:43:19,37.943,16.768,43.561,1.037,0.0,0.691,4096.0,77991936.0,1.0,169.0,3098112000.0,455966720.0,29825265664.0,239730688.0,5743264.0,1671855.0
12-04 09:43:20,33.507,16.406,48.351,0.521,0.0,1.215,4096.0,33591296.0,1.0,112.0,3096498176.0,455618560.0,29734686720.0,332271616.0,6262909.0,1937225.0
12-04 09:43:21,32.090,15.265,51.605,0.0,0.0,1.041,0.0,2154496.0,0.0,19.0,3096178688.0,455618560.0,29758603264.0,308674560.0,5743573.0,1662519.0
12-04 09:43:22,32.297,15.199,51.382,0.086,0.0,1.036,0.0,4280320.0,0.0,37.0,3096264704.0,455622656.0,29784436736.0,282750976.0,3995958.0,1797941.0
12-04 09:43:23,32.041,16.107,51.249,0.0,0.0,0.603,0.0,2244608.0,0.0,25.0,3096326144.0,455634944.0,29806075904.0,261038080.0,5918251.0,1760575.0
12-04 09:43:24,31.818,16.895,50.343,0.0,0.0,0.943,0.0,2154496.0,0.0,19.0,3097239552.0,455634944.0,29830176768.0,236023808.0,5695757.0,1645151.0
12-04 09:43:25,32.416,16.595,50.129,0.172,0.0,0.688,0.0,4308992.0,0.0,41.0,3097374720.0,455356416.0,29834354688.0,231989248.0,6256732.0,1944159.0
12-04 09:43:26,32.131,15.808,51.203,0.0,0.0,0.859,0.0,2166784.0,0.0,22.0,3096752128.0,455069696.0,29836120064.0,231133184.0,3634951.0,1597877.0
12-04 09:43:27,32.498,15.903,50.821,0.086,0.0,0.691,0.0,4358144.0,0.0,40.0,3098320896.0,454807552.0,29839560704.0,226385920.0,6195955.0,1905184.0
12-04 09:43:28,32.902,15.371,51.036,0.0,0.0,0.691,0.0,2187264.0,0.0,25.0,3099807744.0,454242304.0,29819670528.0,245354496.0,5706235.0,1653184.0
12-04 09:43:29,32.358,16.351,50.172,0.086,0.0,1.033,0.0,4091904.0,0.0,29.0,3098939392.0,453971968.0,29823475712.0,242688000.0,5849441.0,1725286.0
12-04 09:43:30,32.236,15.598,51.300,0.0,0.0,0.867,0.0,2379776.0,0.0,31.0,3102109696.0,453660672.0,29821456384.0,241848320.0,6073797.0,1842198.0
12-04 09:43:31,31.997,15.344,51.613,0.174,0.0,0.872,0.0,2179072.0,0.0,24.0,3100684288.0,453390336.0,29823877120.0,241123328.0,3719696.0,1640217.0
12-04 09:43:32,32.320,16.073,50.565,0.087,0.0,0.956,0.0,4313088.0,0.0,38.0,3101290496.0,453115904.0,29826801664.0,237867008.0,6182493.0,1901034.0
12-04 09:43:33,31.570,15.872,51.518,0.0,0.0,1.041,0.0,2179072.0,0.0,25.0,3101110272.0,452837376.0,29829099520.0,236027904.0,5747611.0,1678577.0
12-04 09:43:34,31.778,11.796,56.162,0.176,0.0,0.088,0.0,6455296.0,0.0,57.0,3101044736.0,452571136.0,29833658368.0,231800832.0,2821688.0,519595.0
12-04 09:43:35,32.075,12.607,55.232,0.086,0.0,0.0,0.0,6471680.0,0.0,60.0,3101433856.0,452333568.0,29839015936.0,226291712.0,443540.0,237516.0
12-04 09:43:36,31.865,11.917,55.959,0.173,0.0,0.086,0.0,6475776.0,0.0,62.0,3102261248.0,451805184.0,29821767680.0,243240960.0,1021723.0,239676.0
12-04 09:43:37,31.330,11.931,56.652,0.086,0.0,0.0,0.0,7282688.0,0.0,75.0,3102306304.0,451555328.0,29825863680.0,239349760.0,491584.0,261563.0
12-04 09:43:38,32.854,12.616,54.361,0.169,0.0,0.0,0.0,6471680.0,0.0,60.0,3101298688.0,451293184.0,29832642560.0,233840640.0,459962.0,254456.0
12-04 09:43:39,31.787,12.457,55.670,0.086,0.0,0.0,0.0,6471680.0,0.0,58.0,3102113792.0,451018752.0,29837246464.0,228696064.0,442947.0,237261.0
12-04 09:43:40,32.646,12.199,55.069,0.086,0.0,0.0,0.0,6500352.0,0.0,63.0,3102937088.0,450490368.0,29820452864.0,245194752.0,441168.0,234583.0
12-04 09:43:41,32.055,12.617,55.158,0.171,0.0,0.0,0.0,6483968.0,0.0,60.0,3101732864.0,450224128.0,29825093632.0,242024448.0,458785.0,252124.0
12-04 09:43:42,11.271,4.153,73.814,10.678,0.0,0.085,12288.0,252510208.0,3.0,496.0,3103375360.0,450244608.0,29834915840.0,230539264.0,147549.0,78482.0
12-04 09:43:43,0.084,0.752,83.124,16.040,0.0,0.0,8192.0,270532608.0,2.0,496.0,3103346688.0,450252800.0,29834936320.0,230539264.0,2615.0,3765.0
12-04 09:43:44,18.220,6.864,70.339,4.576,0.0,0.0,0.0,126738432.0,0.0,241.0,3102584832.0,449982464.0,29826461696.0,240046080.0,295075.0,157508.0
12-04 09:43:45,32.414,12.069,55.431,0.086,0.0,0.0,0.0,6475776.0,0.0,60.0,3102388224.0,449740800.0,29833043968.0,233902080.0,442349.0,235830.0
12-04 09:43:46,32.185,13.025,54.706,0.084,0.0,0.0,0.0,6459392.0,0.0,58.0,3102605312.0,449478656.0,29838106624.0,228884480.0,443623.0,237017.0
12-04 09:43:47,30.412,12.629,56.873,0.086,0.0,0.0,0.0,8478720.0,0.0,70.0,3102703616.0,448950272.0,29821820928.0,245600256.0,442207.0,236137.0
12-04 09:43:48,31.156,11.915,56.664,0.265,0.0,0.0,0.0,6615040.0,0.0,70.0,3102093312.0,448724992.0,29827297280.0,240959488.0,588219.0,312767.0
12-04 09:43:49,32.426,12.596,54.894,0.085,0.0,0.0,4096.0,6713344.0,1.0,84.0,3101487104.0,448466944.0,29829099520.0,240021504.0,440354.0,233281.0
12-04 09:43:50,32.812,11.372,55.729,0.087,0.0,0.0,0.0,6471680.0,0.0,59.0,3102126080.0,448225280.0,29834543104.0,234180608.0,442451.0,236864.0
12-04 09:43:51,33.957,11.745,54.043,0.255,0.0,0.0,0.0,12288000.0,0.0,78.0,3103625216.0,447975424.0,29837012992.0,230461440.0,443641.0,237615.0
12-04 09:43:52,15.754,4.971,74.726,4.549,0.0,0.0,4096.0,119697408.0,1.0,238.0,3103432704.0,446509056.0,29825540096.0,243593216.0,191479.0,103576.0
12-04 09:43:53,5.188,0.921,92.385,1.506,0.0,0.0,4096.0,75554816.0,1.0,172.0,3103522816.0,446279680.0,29684391936.0,384880640.0,4451.0,7235.0
12-04 09:43:54,0.167,0.416,99.167,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3103703040.0,446287872.0,29684133888.0,384950272.0,2283.0,3072.0
12-04 09:43:55,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103703040.0,446287872.0,29684133888.0,384950272.0,1307.0,1360.0
12-04 09:43:56,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103703040.0,446287872.0,29684133888.0,384950272.0,1861.0,2504.0
12-04 09:43:57,0.084,0.418,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103703040.0,446287872.0,29684133888.0,384950272.0,2181.0,2704.0
12-04 09:43:58,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103698944.0,446287872.0,29684137984.0,384950272.0,1895.0,2531.0
12-04 09:43:59,0.249,0.665,99.002,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,3103694848.0,446287872.0,29684142080.0,384950272.0,2833.0,4155.0
12-04 09:44:00,0.417,0.250,99.249,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3103682560.0,446296064.0,29684146176.0,384950272.0,5996.0,7900.0
12-04 09:44:01,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103682560.0,446296064.0,29684146176.0,384950272.0,19914.0,21010.0
12-04 09:44:02,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103682560.0,446296064.0,29684146176.0,384950272.0,4582.0,6195.0
12-04 09:44:03,0.333,0.333,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103682560.0,446296064.0,29684146176.0,384950272.0,1961.0,2530.0
12-04 09:44:04,0.250,0.333,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3103678464.0,446296064.0,29684150272.0,384950272.0,3189.0,3537.0
12-04 09:44:05,0.166,0.499,99.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3103678464.0,446296064.0,29684150272.0,384950272.0,2030.0,1870.0
12-04 09:44:06,0.167,0.334,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3103666176.0,446304256.0,29684154368.0,384950272.0,2745.0,3043.0
12-04 09:44:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103666176.0,446304256.0,29684154368.0,384950272.0,4677.0,6479.0
12-04 09:44:08,13.311,8.593,77.843,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,3101384704.0,446304256.0,29691146240.0,380239872.0,3247070.0,1219914.0
12-04 09:44:09,30.298,15.915,52.851,0.0,0.0,0.936,0.0,2224128.0,0.0,21.0,3100106752.0,446308352.0,29715898368.0,356761600.0,3781407.0,1732777.0
12-04 09:44:10,32.396,15.686,50.639,0.0,0.0,1.279,0.0,2170880.0,0.0,20.0,3099951104.0,446312448.0,29739728896.0,333082624.0,5836103.0,1761826.0
12-04 09:44:11,32.088,16.638,50.170,0.085,0.0,1.019,0.0,4329472.0,0.0,38.0,3097444352.0,446337024.0,29765132288.0,310161408.0,4326596.0,2038552.0
12-04 09:44:12,31.904,16.295,50.515,0.086,0.0,1.201,0.0,2166784.0,0.0,21.0,3080822784.0,446353408.0,29788270592.0,303628288.0,5820273.0,1761360.0
12-04 09:44:13,32.419,15.866,50.943,0.0,0.0,0.772,0.0,2207744.0,0.0,23.0,3082960896.0,446365696.0,29812531200.0,277217280.0,5772437.0,1723597.0
12-04 09:44:14,31.321,16.360,51.269,0.087,0.0,0.962,0.0,4194304.0,0.0,34.0,3084500992.0,446365696.0,29837783040.0,250425344.0,6070306.0,1895520.0
12-04 09:44:15,31.620,15.767,51.568,0.0,0.0,1.045,0.0,2281472.0,0.0,25.0,3086745600.0,446107648.0,29851254784.0,234967040.0,6242353.0,1984900.0
12-04 09:44:16,32.062,16.031,51.127,0.087,0.0,0.693,4096.0,2174976.0,1.0,22.0,3087032320.0,445841408.0,29841858560.0,244342784.0,5888621.0,1782642.0
12-04 09:44:17,30.623,17.388,51.384,0.087,0.0,0.519,0.0,2158592.0,0.0,19.0,3087343616.0,445579264.0,29843668992.0,242483200.0,5914810.0,1799279.0
12-04 09:44:18,32.168,14.860,51.573,0.175,0.0,1.224,0.0,4345856.0,0.0,43.0,3087360000.0,445341696.0,29847588864.0,238784512.0,4301469.0,2012661.0
12-04 09:44:19,26.455,15.925,51.199,5.565,0.0,0.856,8192.0,221552640.0,2.0,387.0,3088007168.0,445079552.0,29844008960.0,241979392.0,5973814.0,1845398.0
12-04 09:44:20,22.014,11.860,58.532,6.655,0.0,0.939,4096.0,193122304.0,1.0,392.0,3087736832.0,444825600.0,29847846912.0,238665728.0,5789995.0,1735591.0
12-04 09:44:21,32.444,16.179,50.688,0.0,0.0,0.688,0.0,2166784.0,0.0,21.0,3087831040.0,444555264.0,29842460672.0,244228096.0,5767502.0,1731315.0
12-04 09:44:22,32.648,15.681,50.814,0.0,0.0,0.857,0.0,4214784.0,0.0,34.0,3088027648.0,444293120.0,29846151168.0,240603136.0,2245627.0,1987164.0
12-04 09:44:23,32.255,15.035,51.748,0.0,0.0,0.962,0.0,2285568.0,0.0,25.0,3088056320.0,444030976.0,29847212032.0,239775744.0,3662014.0,1842886.0
12-04 09:44:24,32.780,15.559,50.787,0.087,0.0,0.787,0.0,2183168.0,0.0,23.0,3086983168.0,443772928.0,29850402816.0,237916160.0,9869308.0,1778499.0
12-04 09:44:25,31.976,16.464,50.867,0.087,0.0,0.607,0.0,4263936.0,0.0,34.0,3087798272.0,443527168.0,29853884416.0,233865216.0,6011604.0,1850107.0
12-04 09:44:26,33.248,15.510,50.557,0.086,0.0,0.600,0.0,2281472.0,0.0,27.0,3087646720.0,443273216.0,29855526912.0,232628224.0,6102591.0,1893160.0
12-04 09:44:27,31.705,16.710,50.643,0.0,0.0,0.943,0.0,2166784.0,0.0,19.0,3088232448.0,443002880.0,29856276480.0,231563264.0,5823220.0,1763067.0
12-04 09:44:28,31.745,17.191,49.787,0.170,0.0,1.106,0.0,4030464.0,0.0,40.0,3089125376.0,442748928.0,29860782080.0,226418688.0,6309189.0,2020253.0
12-04 09:44:29,31.826,15.478,51.913,0.0,0.0,0.783,0.0,2174976.0,0.0,21.0,3089604608.0,442220544.0,29840818176.0,246431744.0,5989596.0,1823859.0
12-04 09:44:30,33.476,15.107,50.472,0.086,0.0,0.858,0.0,2211840.0,0.0,22.0,3090399232.0,441962496.0,29841879040.0,244834304.0,5751135.0,1747125.0
12-04 09:44:31,31.391,16.348,50.870,0.0,0.0,1.391,0.0,4210688.0,0.0,34.0,3088699392.0,441696256.0,29846683648.0,241995776.0,6006512.0,1847694.0
12-04 09:44:32,33.219,15.240,50.685,0.0,0.0,0.856,0.0,2289664.0,0.0,25.0,3089936384.0,441438208.0,29845688320.0,242012160.0,6300817.0,2022005.0
12-04 09:44:33,31.315,16.782,51.384,0.0,0.0,0.519,0.0,2170880.0,0.0,21.0,3088109568.0,441167872.0,29849739264.0,240058368.0,5833776.0,1770393.0
12-04 09:44:34,32.164,16.510,50.299,0.171,0.0,0.855,0.0,2162688.0,0.0,19.0,3089047552.0,440913920.0,29851340800.0,237772800.0,3795938.0,1738989.0
12-04 09:44:35,31.638,16.293,50.948,0.0,0.0,1.121,0.0,4333568.0,0.0,40.0,3088465920.0,440659968.0,29855002624.0,234946560.0,6511414.0,2131124.0
12-04 09:44:36,32.186,16.093,50.775,0.086,0.0,0.861,0.0,2191360.0,0.0,22.0,3089035264.0,440401920.0,29856677888.0,232960000.0,5742668.0,1710039.0
12-04 09:44:37,31.620,15.941,51.742,0.0,0.0,0.697,0.0,2195456.0,0.0,24.0,3088019456.0,440152064.0,29858484224.0,232419328.0,5892947.0,1789112.0
12-04 09:44:38,31.542,16.551,50.867,0.087,0.0,0.953,0.0,4194304.0,0.0,33.0,3088699392.0,439898112.0,29861965824.0,228511744.0,6035564.0,1880423.0
12-04 09:44:39,31.917,16.999,50.390,0.0,0.0,0.694,0.0,2347008.0,0.0,30.0,3088343040.0,439627776.0,29863632896.0,227471360.0,6265593.0,2004379.0
12-04 09:44:40,31.997,16.297,50.853,0.085,0.0,0.768,0.0,2166784.0,0.0,19.0,3087843328.0,439369728.0,29865439232.0,226422784.0,5867064.0,1781532.0
12-04 09:44:41,31.716,16.724,50.780,0.0,0.0,0.780,0.0,2244608.0,0.0,26.0,3088576512.0,438837248.0,29845229568.0,246431744.0,5839734.0,1778726.0
12-04 09:44:42,31.722,15.466,51.933,0.176,0.0,0.703,0.0,4378624.0,0.0,45.0,3088326656.0,438587392.0,29848207360.0,243953664.0,4445643.0,2088784.0
12-04 09:44:43,32.990,15.722,50.601,0.0,0.0,0.687,0.0,2174976.0,0.0,23.0,3088035840.0,438325248.0,29850353664.0,242360320.0,5814709.0,1748275.0
12-04 09:44:44,32.131,17.198,49.413,0.084,0.0,1.174,0.0,2166784.0,0.0,21.0,3088752640.0,438071296.0,29851844608.0,240406528.0,5871023.0,1796408.0
12-04 09:44:45,31.436,17.417,49.958,0.0,0.0,1.189,0.0,4214784.0,0.0,31.0,3088257024.0,437813248.0,29855219712.0,237785088.0,6009337.0,1854866.0
12-04 09:44:46,31.674,16.824,50.644,0.0,0.0,0.858,0.0,2314240.0,0.0,30.0,3088187392.0,437530624.0,29853540352.0,239816704.0,6200429.0,1930193.0
12-04 09:44:47,32.345,15.955,50.915,0.087,0.0,0.697,0.0,2154496.0,0.0,19.0,3087589376.0,437276672.0,29855260672.0,238948352.0,5803923.0,1757923.0
12-04 09:44:48,32.562,15.853,50.557,0.086,0.0,0.943,0.0,2215936.0,0.0,26.0,3087073280.0,437035008.0,29857169408.0,237797376.0,5927293.0,1823021.0
12-04 09:44:49,32.127,16.451,50.560,0.0,0.0,0.861,0.0,4337664.0,0.0,40.0,3086483456.0,436805632.0,29860712448.0,235073536.0,6421400.0,2065499.0
12-04 09:44:50,27.899,15.798,50.588,4.790,0.0,0.924,8192.0,127016960.0,2.0,242.0,3090939904.0,436559872.0,29855473664.0,236101632.0,5989723.0,1859821.0
12-04 09:44:51,17.413,10.989,58.580,12.342,0.0,0.676,12288.0,269537280.0,3.0,515.0,3090874368.0,436305920.0,29848199168.0,243695616.0,2423211.0,1730740.0
12-04 09:44:52,16.426,11.319,61.021,10.809,0.0,0.426,4096.0,272736256.0,1.0,514.0,3090067456.0,436310016.0,29859971072.0,232726528.0,1768581.0,1733310.0
12-04 09:44:53,32.014,15.404,51.549,0.258,0.0,0.775,4096.0,11665408.0,1.0,52.0,3088883712.0,436076544.0,29864951808.0,229163008.0,11352738.0,1821047.0
12-04 09:44:54,33.247,15.245,50.818,0.086,0.0,0.603,0.0,2220032.0,0.0,23.0,3087466496.0,435830784.0,29866377216.0,229400576.0,5768806.0,1731984.0
12-04 09:44:55,31.570,16.980,50.512,0.0,0.0,0.939,0.0,2207744.0,0.0,26.0,3088019456.0,435597312.0,29867790336.0,227667968.0,5935295.0,1823780.0
12-04 09:44:56,31.023,16.898,50.953,0.087,0.0,1.040,0.0,4345856.0,0.0,39.0,3088826368.0,435093504.0,29849235456.0,245919744.0,6397457.0,2071830.0
12-04 09:44:57,32.562,16.452,50.386,0.0,0.0,0.600,0.0,2162688.0,0.0,19.0,3088777216.0,434843648.0,29850198016.0,245256192.0,5758026.0,1712228.0
12-04 09:44:58,32.161,15.952,51.286,0.086,0.0,0.515,0.0,2162688.0,0.0,21.0,3088470016.0,434585600.0,29853048832.0,242970624.0,5887464.0,1793442.0
12-04 09:44:59,30.769,17.027,51.340,0.0,0.0,0.864,0.0,4243456.0,0.0,35.0,3088453632.0,434327552.0,29855268864.0,241025024.0,4040514.0,1875797.0
12-04 09:45:00,32.987,15.325,50.736,0.0,0.0,0.952,0.0,2297856.0,0.0,30.0,3087949824.0,434085888.0,29857619968.0,239419392.0,6253756.0,1975659.0
12-04 09:45:01,31.520,16.149,51.382,0.086,0.0,0.864,0.0,2179072.0,0.0,20.0,3087183872.0,433836032.0,29859180544.0,238874624.0,5861892.0,1773076.0
12-04 09:45:02,31.716,16.898,50.520,0.087,0.0,0.780,0.0,2236416.0,0.0,24.0,3087810560.0,433586176.0,29860589568.0,237088768.0,5794823.0,1741878.0
12-04 09:45:03,31.728,16.681,50.731,0.0,0.0,0.860,0.0,4329472.0,0.0,39.0,3087671296.0,433328128.0,29863800832.0,234274816.0,6467986.0,2102221.0
12-04 09:45:04,32.751,15.371,51.179,0.0,0.0,0.699,0.0,2215936.0,0.0,23.0,3087843328.0,433070080.0,29865500672.0,232660992.0,5766024.0,1718181.0
12-04 09:45:05,32.847,15.352,50.858,0.086,0.0,0.858,0.0,2158592.0,0.0,20.0,3088252928.0,432812032.0,29866954752.0,231055360.0,3847739.0,1766316.0
12-04 09:45:06,34.057,16.594,47.698,0.608,0.0,1.043,4096.0,39469056.0,1.0,109.0,3089129472.0,432128000.0,29858398208.0,239419392.0,6020461.0,1881083.0
12-04 09:45:07,38.228,15.986,44.136,0.695,0.0,0.956,4096.0,74084352.0,1.0,176.0,3089469440.0,431218688.0,29859069952.0,239316992.0,6344897.0,2045697.0
12-04 09:45:08,33.391,16.523,49.225,0.258,0.0,0.602,4096.0,18653184.0,1.0,78.0,3086958592.0,431181824.0,29770530816.0,330403840.0,5827384.0,1761419.0
12-04 09:45:09,31.616,15.633,52.140,0.0,0.0,0.611,0.0,2179072.0,0.0,19.0,3086708736.0,431202304.0,29794729984.0,306434048.0,5888039.0,1773041.0
12-04 09:45:10,33.304,14.734,51.090,0.0,0.0,0.872,0.0,4124672.0,0.0,29.0,3087781888.0,431226880.0,29819334656.0,280731648.0,5906821.0,1813265.0
12-04 09:45:11,32.021,16.267,50.428,0.086,0.0,1.199,0.0,2396160.0,0.0,31.0,3085496320.0,431247360.0,29843136512.0,259194880.0,6359772.0,2050751.0
12-04 09:45:12,32.770,16.132,50.253,0.0,0.0,0.845,4096.0,2174976.0,1.0,22.0,3086712832.0,431267840.0,29866242048.0,234852352.0,5873889.0,1788482.0
12-04 09:45:13,31.826,15.391,51.826,0.087,0.0,0.870,0.0,2158592.0,0.0,21.0,3087392768.0,431026176.0,29868154880.0,232501248.0,4025168.0,1746476.0
12-04 09:45:14,31.752,16.480,50.820,0.086,0.0,0.863,0.0,4247552.0,0.0,34.0,3087208448.0,430772224.0,29870891008.0,230203392.0,5976980.0,1946287.0
12-04 09:45:15,32.558,15.590,50.991,0.0,0.0,0.861,0.0,2293760.0,0.0,27.0,3086192640.0,430546944.0,29872832512.0,229502976.0,6038192.0,1864482.0
12-04 09:45:16,32.300,15.848,50.732,0.086,0.0,1.034,0.0,2187264.0,0.0,20.0,3086577664.0,430301184.0,29874409472.0,227786752.0,5856841.0,1775405.0
12-04 09:45:17,32.524,15.611,50.997,0.0,0.0,0.867,0.0,2207744.0,0.0,25.0,3087769600.0,429789184.0,29857656832.0,243859456.0,5901619.0,1802662.0
12-04 09:45:18,31.712,15.986,51.347,0.174,0.0,0.782,4096.0,4358144.0,1.0,42.0,3087609856.0,429559808.0,29856796672.0,245108736.0,6379869.0,2032153.0
12-04 09:45:19,31.561,16.810,50.943,0.0,0.0,0.686,0.0,2183168.0,0.0,23.0,3087458304.0,429318144.0,29856559104.0,245739520.0,5829632.0,1767990.0
12-04 09:45:20,31.810,16.293,51.034,0.086,0.0,0.776,0.0,5353472.0,0.0,31.0,3087814656.0,429092864.0,29859102720.0,243064832.0,3788344.0,1729905.0
12-04 09:45:21,32.140,16.454,50.298,0.085,0.0,1.023,0.0,4251648.0,0.0,33.0,3088125952.0,428859392.0,29861994496.0,240095232.0,6078653.0,1891109.0
12-04 09:45:22,28.547,14.103,54.359,2.308,0.0,0.684,8192.0,59686912.0,2.0,126.0,3087802368.0,428621824.0,29860175872.0,242475008.0,6101804.0,1903875.0
12-04 09:45:23,4.715,2.895,77.337,14.888,0.0,0.165,8192.0,268513280.0,2.0,508.0,3087921152.0,428630016.0,29863239680.0,239284224.0,2664681.0,1130766.0
12-04 09:45:24,4.523,2.764,78.057,14.573,0.0,0.084,8192.0,270979072.0,2.0,548.0,3087679488.0,428650496.0,29865762816.0,236982272.0,643556.0,1123177.0
12-04 09:45:25,28.717,12.404,56.924,1.529,0.0,0.425,0.0,53288960.0,0.0,113.0,3092353024.0,428400640.0,29864546304.0,233775104.0,2729803.0,1415495.0
12-04 09:45:26,28.349,18.842,51.167,0.0,0.0,1.642,4096.0,20480.0,1.0,5.0,3103203328.0,427884544.0,29841436672.0,246550528.0,4952064.0,2008662.0
12-04 09:45:27,30.887,16.553,51.792,0.085,0.0,0.683,4096.0,2064384.0,1.0,14.0,3104739328.0,427630592.0,29841784832.0,244920320.0,10202897.0,2278574.0
12-04 09:45:28,30.677,16.967,51.243,0.0,0.0,1.114,0.0,233472.0,0.0,12.0,3102801920.0,427614208.0,29861666816.0,226992128.0,4692572.0,2226359.0
12-04 09:45:29,31.697,16.107,51.163,0.0,0.0,1.034,0.0,2170880.0,0.0,21.0,3105320960.0,427110400.0,29840535552.0,246108160.0,6282299.0,1954803.0
12-04 09:45:30,31.861,15.238,51.602,0.087,0.0,1.212,0.0,2174976.0,0.0,21.0,3103805440.0,426872832.0,29842546688.0,245850112.0,8222471.0,1924489.0
12-04 09:45:31,32.134,16.967,50.129,0.0,0.0,0.771,4096.0,2170880.0,1.0,21.0,3105034240.0,426622976.0,29843398656.0,244019200.0,8044166.0,1888985.0
12-04 09:45:32,30.587,16.827,51.709,0.088,0.0,0.789,0.0,2158592.0,0.0,19.0,3104227328.0,426393600.0,29844422656.0,244031488.0,5995028.0,1846240.0
12-04 09:45:33,31.694,15.716,51.712,0.0,0.0,0.878,0.0,2166784.0,0.0,21.0,3103649792.0,426164224.0,29845991424.0,243269632.0,7956395.0,1812275.0
12-04 09:45:34,31.657,16.912,50.564,0.0,0.0,0.867,0.0,6664192.0,0.0,49.0,3104411648.0,425971712.0,29847834624.0,240857088.0,4344593.0,1990119.0
12-04 09:45:35,37.158,17.038,44.264,0.942,0.0,0.599,4096.0,69709824.0,1.0,149.0,3104415744.0,425070592.0,29848121344.0,241467392.0,7927895.0,1841875.0
12-04 09:45:36,32.131,16.924,50.0,0.172,0.0,0.773,4096.0,14032896.0,1.0,51.0,3102486528.0,424833024.0,29775134720.0,316620800.0,3792080.0,1730187.0
12-04 09:45:37,33.588,15.691,50.042,0.0,0.0,0.679,0.0,2162688.0,0.0,19.0,3103285248.0,424841216.0,29799723008.0,291225600.0,5939557.0,1829275.0
12-04 09:45:38,31.426,16.823,50.470,0.085,0.0,1.196,0.0,4313088.0,0.0,38.0,3103363072.0,424869888.0,29825552384.0,265289728.0,6437506.0,2079500.0
12-04 09:45:39,32.566,16.709,49.872,0.0,0.0,0.853,0.0,2174976.0,0.0,20.0,3103395840.0,424902656.0,29849505792.0,241270784.0,5779741.0,1737291.0
12-04 09:45:40,32.556,15.630,51.295,0.0,0.0,0.518,0.0,2174976.0,0.0,21.0,3103342592.0,424648704.0,29851385856.0,239697920.0,5951600.0,1808898.0
12-04 09:45:41,31.853,16.482,50.555,0.085,0.0,1.025,0.0,4198400.0,0.0,33.0,3103203328.0,424407040.0,29853450240.0,238014464.0,5884283.0,1799912.0
12-04 09:45:42,32.027,16.695,50.596,0.085,0.0,0.596,0.0,2297856.0,0.0,29.0,3103698944.0,424194048.0,29855358976.0,235823104.0,6299439.0,1998678.0
12-04 09:45:43,33.133,15.663,50.344,0.086,0.0,0.775,0.0,2191360.0,0.0,23.0,3103035392.0,423948288.0,29856223232.0,235868160.0,5830307.0,1767120.0
12-04 09:45:44,32.224,15.762,51.138,0.0,0.0,0.876,4096.0,2166784.0,1.0,21.0,3103453184.0,423710720.0,29857980416.0,233930752.0,5867341.0,1781502.0
12-04 09:45:45,30.842,17.526,50.687,0.0,0.0,0.945,0.0,4304896.0,0.0,39.0,3103219712.0,423464960.0,29861965824.0,230424576.0,6447069.0,2081276.0
12-04 09:45:46,33.247,15.636,50.258,0.0,0.0,0.859,0.0,2158592.0,0.0,21.0,3104030720.0,423215104.0,29863743488.0,228085760.0,5753389.0,1748329.0
12-04 09:45:47,31.250,16.146,51.910,0.0,0.0,0.694,0.0,2166784.0,0.0,21.0,3104145408.0,422973440.0,29865062400.0,226893824.0,3876638.0,1738913.0
12-04 09:45:48,31.478,16.696,50.522,0.174,0.0,1.130,0.0,4198400.0,0.0,34.0,3104419840.0,422494208.0,29845630976.0,246530048.0,6041197.0,1886766.0
12-04 09:45:49,32.183,16.221,50.906,0.0,0.0,0.690,0.0,2277376.0,0.0,27.0,3104325632.0,422264832.0,29847486464.0,244998144.0,6220013.0,1928453.0
12-04 09:45:50,30.944,16.696,51.573,0.0,0.0,0.787,0.0,2154496.0,0.0,20.0,3104182272.0,422019072.0,29849432064.0,243441664.0,5811801.0,1783576.0
12-04 09:45:51,31.362,17.052,50.814,0.086,0.0,0.686,4096.0,2162688.0,1.0,21.0,3104202752.0,421777408.0,29849812992.0,243281920.0,5924111.0,1789983.0
12-04 09:45:52,32.211,16.580,49.827,0.0,0.0,1.382,0.0,4304896.0,0.0,40.0,3102777344.0,421535744.0,29854101504.0,240660480.0,6335133.0,2036121.0
12-04 09:45:53,33.871,15.195,50.085,0.085,0.0,0.764,0.0,2162688.0,0.0,21.0,3102851072.0,421310464.0,29855870976.0,239042560.0,5765764.0,1716858.0
12-04 09:45:54,31.877,16.195,51.071,0.171,0.0,0.686,0.0,5558272.0,0.0,29.0,3102539776.0,421076992.0,29856428032.0,239030272.0,5903823.0,1815703.0
12-04 09:45:55,21.220,13.402,54.639,10.137,0.0,0.601,16384.0,273494016.0,4.0,515.0,3104694272.0,420847616.0,29848932352.0,244600832.0,2199196.0,1960103.0
12-04 09:45:56,17.046,11.646,59.747,11.055,0.0,0.506,4096.0,267821056.0,1.0,524.0,3104145408.0,420851712.0,29862182912.0,231895040.0,2932121.0,1752391.0
12-04 09:45:57,25.357,14.022,56.003,3.694,0.0,0.924,0.0,129564672.0,0.0,247.0,3103055872.0,420618240.0,29860950016.0,234450944.0,1640123.0,1659108.0
12-04 09:45:58,30.326,17.698,51.117,0.0,0.0,0.859,0.0,4317184.0,0.0,41.0,3103191040.0,420392960.0,29864026112.0,231464960.0,6665298.0,1899267.0
12-04 09:45:59,31.959,16.495,50.773,0.086,0.0,0.687,4096.0,2166784.0,1.0,21.0,3104047104.0,420167680.0,29864476672.0,230383616.0,5249881.0,1725488.0
12-04 09:46:00,32.442,15.703,51.079,0.0,0.0,0.777,0.0,2162688.0,0.0,21.0,3103297536.0,419926016.0,29867167744.0,228683776.0,5832941.0,1745392.0
12-04 09:46:01,31.282,16.923,50.598,0.085,0.0,1.111,4096.0,4313088.0,1.0,40.0,3104038912.0,419450880.0,29848526848.0,247058432.0,8375773.0,1919620.0
12-04 09:46:02,32.702,15.663,50.430,0.086,0.0,1.119,0.0,2154496.0,0.0,20.0,3103780864.0,419225600.0,29849534464.0,246534144.0,7877235.0,1835105.0
12-04 09:46:03,31.111,17.094,50.855,0.085,0.0,0.855,0.0,2166784.0,0.0,21.0,3103899648.0,418996224.0,29850714112.0,245465088.0,7900599.0,1806018.0
12-04 09:46:04,32.430,15.909,50.962,0.0,0.0,0.699,0.0,2174976.0,0.0,22.0,3104739328.0,418758656.0,29853474816.0,242102272.0,5869983.0,1757315.0
12-04 09:46:05,31.779,16.494,51.036,0.086,0.0,0.604,0.0,4304896.0,0.0,39.0,3104141312.0,418541568.0,29855178752.0,241213440.0,6388630.0,2035816.0
12-04 09:46:06,32.261,15.913,50.870,0.0,0.0,0.957,0.0,2158592.0,0.0,19.0,3103318016.0,418299904.0,29856784384.0,240672768.0,5853623.0,1777303.0
12-04 09:46:07,31.802,16.638,50.953,0.0,0.0,0.607,0.0,3702784.0,0.0,30.0,3102011392.0,418058240.0,29858684928.0,240320512.0,5928766.0,1814651.0
12-04 09:46:08,32.403,14.298,52.623,0.169,0.0,0.508,4096.0,8036352.0,1.0,62.0,3101900800.0,417861632.0,29861818368.0,237494272.0,5431141.0,1022630.0
12-04 09:46:09,37.076,12.707,49.086,1.131,0.0,0.0,4096.0,79507456.0,1.0,196.0,3105431552.0,416878592.0,29851107328.0,245657600.0,443307.0,237381.0
12-04 09:46:10,34.372,13.247,51.515,0.866,0.0,0.0,0.0,56860672.0,0.0,182.0,3105112064.0,416600064.0,29760417792.0,336945152.0,2120601.0,254449.0
12-04 09:46:11,31.512,12.639,55.679,0.171,0.0,0.0,0.0,6471680.0,0.0,60.0,3102662656.0,416669696.0,29786169344.0,313573376.0,460282.0,253904.0
12-04 09:46:12,32.219,12.339,55.270,0.086,0.0,0.086,0.0,6451200.0,0.0,58.0,3101904896.0,416735232.0,29814161408.0,286273536.0,441437.0,234179.0
12-04 09:46:13,33.052,12.395,54.384,0.169,0.0,0.0,4096.0,6459392.0,1.0,58.0,3101323264.0,416759808.0,29840748544.0,260243456.0,459487.0,252418.0
12-04 09:46:14,31.525,12.748,55.556,0.172,0.0,0.0,0.0,6463488.0,0.0,58.0,3101802496.0,416776192.0,29868441600.0,232054784.0,441857.0,235741.0
12-04 09:46:15,32.393,12.650,54.872,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,3102703616.0,416579584.0,29872881664.0,226910208.0,441599.0,235370.0
12-04 09:46:16,32.368,12.692,54.685,0.170,0.0,0.085,0.0,6479872.0,0.0,63.0,3104112640.0,416141312.0,29855657984.0,243163136.0,459906.0,254592.0
12-04 09:46:17,31.293,11.810,56.724,0.172,0.0,0.0,0.0,6533120.0,0.0,62.0,3103674368.0,415961088.0,29859676160.0,239763456.0,441081.0,234675.0
12-04 09:46:18,31.864,12.119,55.847,0.169,0.0,0.0,0.0,8388608.0,0.0,65.0,3104555008.0,415789056.0,29865017344.0,233713664.0,442269.0,236093.0
12-04 09:46:19,32.460,12.257,55.199,0.085,0.0,0.0,0.0,6750208.0,0.0,73.0,3104927744.0,415580160.0,29870759936.0,227807232.0,588013.0,312601.0
12-04 09:46:20,32.338,12.116,55.375,0.171,0.0,0.0,0.0,6533120.0,0.0,62.0,3105755136.0,415162368.0,29853208576.0,244948992.0,441307.0,234901.0
12-04 09:46:21,32.726,11.198,56.076,0.0,0.0,0.0,0.0,6549504.0,0.0,62.0,3105189888.0,414998528.0,29857832960.0,241053696.0,444583.0,237712.0
12-04 09:46:22,32.414,12.069,55.259,0.259,0.0,0.0,0.0,6496256.0,0.0,63.0,3104301056.0,414797824.0,29862842368.0,237133824.0,443288.0,237059.0
12-04 09:46:23,32.365,12.553,54.996,0.085,0.0,0.0,0.0,6512640.0,0.0,59.0,3105267712.0,414580736.0,29867339776.0,231886848.0,444172.0,238518.0
12-04 09:46:24,32.277,12.072,55.479,0.171,0.0,0.0,0.0,6492160.0,0.0,60.0,3103862784.0,414408704.0,29872680960.0,228122624.0,443136.0,236742.0
12-04 09:46:25,31.543,13.214,55.158,0.085,0.0,0.0,0.0,6545408.0,0.0,63.0,3105140736.0,414003200.0,29854797824.0,245133312.0,442650.0,235729.0
12-04 09:46:26,30.617,13.036,56.261,0.086,0.0,0.0,0.0,6529024.0,0.0,63.0,3103232000.0,413810688.0,29861072896.0,240959488.0,442536.0,235244.0
12-04 09:46:27,10.127,3.882,74.346,11.646,0.0,0.0,8192.0,224952320.0,2.0,433.0,3104833536.0,413818880.0,29868494848.0,231927808.0,150625.0,82395.0
12-04 09:46:28,0.084,0.419,83.319,16.094,0.0,0.084,4096.0,268464128.0,1.0,457.0,3104808960.0,413831168.0,29868507136.0,231927808.0,2917.0,3003.0
12-04 09:46:29,16.512,5.813,71.356,6.318,0.0,0.0,4096.0,144392192.0,1.0,286.0,3104276480.0,413622272.0,29858902016.0,242274304.0,233503.0,125417.0
12-04 09:46:30,36.757,12.139,49.915,1.104,0.0,0.085,4096.0,63348736.0,1.0,182.0,3104391168.0,412950528.0,29860614144.0,241119232.0,443374.0,236457.0
12-04 09:46:31,32.787,11.907,54.702,0.604,0.0,0.0,4096.0,33751040.0,1.0,118.0,3103965184.0,412618752.0,29791309824.0,311181312.0,443359.0,237666.0
12-04 09:46:32,31.239,11.431,57.243,0.087,0.0,0.0,0.0,6467584.0,0.0,58.0,3102986240.0,412651520.0,29817270272.0,286167040.0,443188.0,237631.0
12-04 09:46:33,32.048,11.568,56.041,0.343,0.0,0.0,0.0,12136448.0,0.0,88.0,3102408704.0,412708864.0,29846614016.0,257343488.0,528665.0,279837.0
12-04 09:46:34,37.133,12.694,48.964,1.123,0.0,0.086,4096.0,75526144.0,1.0,199.0,3105361920.0,412004352.0,29859188736.0,242520064.0,356155.0,192587.0
12-04 09:46:35,35.223,13.316,50.515,0.945,0.0,0.0,12288.0,64487424.0,3.0,195.0,3103309824.0,411680768.0,29770375168.0,333709312.0,440949.0,233623.0
12-04 09:46:36,31.512,13.066,55.252,0.171,0.0,0.0,0.0,6459392.0,0.0,58.0,3102064640.0,411729920.0,29796712448.0,308568064.0,605024.0,328868.0
12-04 09:46:37,32.275,12.618,54.936,0.086,0.0,0.086,0.0,6455296.0,0.0,57.0,3101765632.0,411774976.0,29824647168.0,280887296.0,442870.0,236787.0
12-04 09:46:38,5.676,2.504,91.736,0.083,0.0,0.0,0.0,1822720.0,0.0,19.0,3103113216.0,411787264.0,29830144000.0,274030592.0,125012.0,69308.0
12-04 09:46:39,0.167,0.417,99.416,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,3103109120.0,411787264.0,29830148096.0,274030592.0,3329.0,4914.0
12-04 09:46:40,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3103100928.0,411795456.0,29830148096.0,274030592.0,2032.0,2615.0
12-04 09:46:41,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3102339072.0,411795456.0,29830148096.0,274792448.0,20639.0,22291.0
12-04 09:46:42,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3096432640.0,411795456.0,29830148096.0,280698880.0,2305.0,3028.0
12-04 09:46:43,0.502,0.669,98.746,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,3096428544.0,411795456.0,29830152192.0,280698880.0,148415.0,111787.0
12-04 09:46:44,18.912,12.176,67.876,0.0,0.0,1.036,0.0,0.0,0.0,0.0,3095130112.0,411795456.0,29845082112.0,267067392.0,3854478.0,1840974.0
12-04 09:46:45,32.261,16.174,50.435,0.0,0.0,1.130,0.0,2150400.0,0.0,19.0,3095908352.0,411803648.0,29868724224.0,242638848.0,4076696.0,1759025.0
12-04 09:46:46,31.399,16.468,51.280,0.085,0.0,0.768,0.0,2232320.0,0.0,25.0,3097657344.0,411598848.0,29868277760.0,241541120.0,5647996.0,1897218.0
12-04 09:46:47,30.954,17.283,50.559,0.0,0.0,1.204,0.0,4202496.0,0.0,35.0,3096723456.0,411377664.0,29873258496.0,237715456.0,6031165.0,1913494.0
12-04 09:46:48,32.313,16.241,50.680,0.0,0.0,0.765,4096.0,2351104.0,1.0,30.0,3096707072.0,411164672.0,29872697344.0,238505984.0,6512589.0,2158448.0
12-04 09:46:49,32.405,17.384,49.705,0.0,0.0,0.506,0.0,2162688.0,0.0,19.0,3093512192.0,411058176.0,29886349312.0,228155392.0,6034477.0,1923813.0
12-04 09:46:50,31.357,16.667,51.203,0.086,0.0,0.687,0.0,2215936.0,0.0,24.0,3097501696.0,410771456.0,29881643008.0,229158912.0,5942272.0,1877286.0
12-04 09:46:51,31.728,16.853,50.817,0.0,0.0,0.602,0.0,2174976.0,0.0,20.0,3099340800.0,410550272.0,29883060224.0,226123776.0,5958696.0,1884979.0
12-04 09:46:52,31.092,16.070,52.140,0.175,0.0,0.524,0.0,2240512.0,0.0,26.0,3102732288.0,410083328.0,29861965824.0,244293632.0,6015492.0,1898914.0
12-04 09:46:53,30.472,17.682,50.815,0.086,0.0,0.944,0.0,4222976.0,0.0,35.0,3103019008.0,409849856.0,29864927232.0,241278976.0,6049397.0,1936586.0
12-04 09:46:54,32.430,16.596,49.873,0.085,0.0,1.016,0.0,2195456.0,0.0,23.0,3103756288.0,409624576.0,29866274816.0,239419392.0,6256685.0,2022297.0
12-04 09:46:55,31.542,16.464,51.300,0.0,0.0,0.693,0.0,2338816.0,0.0,29.0,3103940608.0,409419776.0,29867962368.0,237752320.0,6459678.0,2140418.0
12-04 09:46:56,32.444,15.835,50.775,0.0,0.0,0.947,8192.0,2174976.0,2.0,21.0,3103780864.0,409174016.0,29865914368.0,240205824.0,6891898.0,1892979.0
12-04 09:46:57,30.942,16.681,51.340,0.0,0.0,1.037,0.0,2224128.0,0.0,23.0,3103887360.0,408940544.0,29867466752.0,238780416.0,5065174.0,1890967.0
12-04 09:46:58,33.076,15.464,50.344,0.086,0.0,1.031,0.0,2174976.0,0.0,22.0,3104854016.0,408719360.0,29868912640.0,236589056.0,5945292.0,1877140.0
12-04 09:46:59,12.065,7.901,68.224,11.215,0.0,0.595,4096.0,188514304.0,1.0,354.0,3099054080.0,408559616.0,29861453824.0,250007552.0,5563374.0,1662125.0
12-04 09:47:00,7.627,3.559,77.966,10.763,0.0,0.085,8192.0,264605696.0,2.0,527.0,3099332608.0,408567808.0,29866770432.0,244404224.0,714921.0,1213044.0
12-04 09:47:01,32.479,16.239,49.658,0.769,0.0,0.855,0.0,56119296.0,0.0,122.0,3102801920.0,408346624.0,29868683264.0,239243264.0,3652639.0,1707541.0
12-04 09:47:02,28.732,17.947,51.855,0.0,0.0,1.467,0.0,159744.0,0.0,7.0,3103031296.0,408117248.0,29868023808.0,239902720.0,8759873.0,2265356.0
12-04 09:47:03,31.419,17.905,49.409,0.084,0.0,1.182,4096.0,2084864.0,1.0,17.0,3102900224.0,407875584.0,29869076480.0,239222784.0,8444816.0,2127174.0
12-04 09:47:04,31.574,16.263,51.211,0.087,0.0,0.865,0.0,2228224.0,0.0,23.0,3103612928.0,407662592.0,29871067136.0,236732416.0,6224548.0,2023105.0
12-04 09:47:05,31.629,16.118,51.127,0.087,0.0,1.040,0.0,2220032.0,0.0,26.0,3102830592.0,407416832.0,29871747072.0,237080576.0,8341621.0,2076982.0
12-04 09:47:06,31.169,16.537,50.996,0.0,0.0,1.299,0.0,2199552.0,0.0,20.0,3102576640.0,407175168.0,29873094656.0,236228608.0,6193285.0,2001039.0
12-04 09:47:07,30.558,17.597,50.901,0.086,0.0,0.858,0.0,2199552.0,0.0,22.0,3103387648.0,406941696.0,29874597888.0,234147840.0,6260057.0,2024768.0
12-04 09:47:08,30.816,16.059,51.910,0.0,0.0,1.215,0.0,2195456.0,0.0,21.0,3103641600.0,406724608.0,29875752960.0,232955904.0,6237992.0,2023340.0
12-04 09:47:09,30.580,16.432,52.109,0.0,0.0,0.879,0.0,2326528.0,0.0,28.0,3102720000.0,406507520.0,29877035008.0,232812544.0,6658740.0,2170477.0
12-04 09:47:10,31.381,16.434,51.311,0.087,0.0,0.787,0.0,2215936.0,0.0,24.0,3103256576.0,406290432.0,29878886400.0,230641664.0,5873388.0,1902358.0
12-04 09:47:11,33.045,14.879,51.125,0.087,0.0,0.865,0.0,2269184.0,0.0,27.0,3102793728.0,406065152.0,29879074816.0,231141376.0,6010528.0,1915619.0
12-04 09:47:12,31.113,15.600,52.323,0.0,0.0,0.964,0.0,2187264.0,0.0,21.0,3103989760.0,405823488.0,29879820288.0,229441536.0,6047024.0,1939231.0
12-04 09:47:13,31.085,17.592,50.384,0.085,0.0,0.854,4096.0,2215936.0,1.0,24.0,3103944704.0,405598208.0,29881266176.0,228265984.0,5971381.0,1878850.0
12-04 09:47:14,31.369,16.811,50.953,0.0,0.0,0.867,0.0,4173824.0,0.0,32.0,3104124928.0,405127168.0,29862273024.0,247549952.0,6069499.0,1944971.0
12-04 09:47:15,32.625,16.398,50.042,0.0,0.0,0.935,0.0,2355200.0,0.0,29.0,3106439168.0,404901888.0,29861826560.0,245907456.0,6264198.0,2036451.0
12-04 09:47:16,32.170,16.936,50.213,0.085,0.0,0.596,0.0,2269184.0,0.0,28.0,3104153600.0,404680704.0,29863452672.0,246788096.0,6319201.0,2075267.0
12-04 09:47:17,30.235,16.768,51.868,0.0,0.0,1.129,0.0,2174976.0,0.0,20.0,3103694848.0,404459520.0,29863510016.0,247410688.0,6038693.0,1917330.0
12-04 09:47:18,29.947,17.250,52.102,0.088,0.0,0.613,0.0,2215936.0,0.0,23.0,3103236096.0,404226048.0,29866184704.0,245428224.0,5986158.0,1897975.0
12-04 09:47:19,31.320,16.566,50.906,0.086,0.0,1.122,0.0,2179072.0,0.0,20.0,3103715328.0,403992576.0,29867401216.0,243965952.0,5992641.0,1898839.0
12-04 09:47:20,32.170,16.426,50.553,0.0,0.0,0.851,0.0,2215936.0,0.0,23.0,3103924224.0,403763200.0,29868294144.0,243093504.0,5972366.0,1872764.0
12-04 09:47:21,32.084,15.780,51.264,0.087,0.0,0.785,0.0,4218880.0,0.0,33.0,3104301056.0,403558400.0,29870694400.0,240521216.0,6097286.0,1950439.0
12-04 09:47:22,31.845,16.824,50.558,0.086,0.0,0.687,0.0,2224128.0,0.0,26.0,3104243712.0,403349504.0,29871915008.0,239566848.0,6284148.0,2049912.0
12-04 09:47:23,30.723,18.043,50.468,0.0,0.0,0.766,0.0,2297856.0,0.0,28.0,3103895552.0,403120128.0,29873369088.0,238690304.0,6901640.0,2114567.0
12-04 09:47:24,32.760,15.735,50.903,0.0,0.0,0.602,0.0,2211840.0,0.0,22.0,3103301632.0,402903040.0,29873274880.0,239595520.0,5461173.0,1872972.0
12-04 09:47:25,32.363,16.182,50.856,0.0,0.0,0.599,0.0,2179072.0,0.0,20.0,3103703040.0,402681856.0,29875539968.0,237150208.0,5982047.0,1883396.0
12-04 09:47:26,32.792,16.055,50.128,0.0,0.0,1.025,0.0,2211840.0,0.0,22.0,3103129600.0,402452480.0,29875978240.0,237514752.0,5963071.0,1881126.0
12-04 09:47:27,32.079,16.082,50.642,0.0,0.0,1.198,0.0,2187264.0,0.0,20.0,3103248384.0,402231296.0,29877989376.0,235606016.0,5952002.0,1871040.0
12-04 09:47:28,31.787,16.924,49.742,0.172,0.0,1.375,0.0,4259840.0,0.0,37.0,3103469568.0,402030592.0,29880684544.0,232890368.0,6239427.0,2037605.0
12-04 09:47:29,32.010,15.358,51.251,0.0,0.0,1.381,0.0,2293760.0,0.0,26.0,3103690752.0,401797120.0,29881507840.0,232079360.0,6447299.0,2124874.0
12-04 09:47:30,32.496,15.771,51.040,0.087,0.0,0.607,0.0,5451776.0,0.0,39.0,3105280000.0,401567744.0,29882466304.0,229761024.0,6114398.0,1962788.0
12-04 09:47:31,28.338,16.624,47.115,6.718,0.0,1.206,8192.0,271134720.0,2.0,506.0,3103694848.0,401342464.0,29881114624.0,232923136.0,6246713.0,2031468.0
12-04 09:47:32,19.215,11.863,56.976,11.278,0.0,0.668,8192.0,272633856.0,2.0,513.0,3103760384.0,401092608.0,29869387776.0,244834304.0,2533732.0,1825815.0
12-04 09:47:33,25.066,12.796,57.318,4.557,0.0,0.263,0.0,138670080.0,0.0,264.0,3104747520.0,400871424.0,29866586112.0,246870016.0,9063056.0,1726390.0
12-04 09:47:34,32.055,17.306,49.872,0.0,0.0,0.767,0.0,2269184.0,0.0,26.0,3103641600.0,400650240.0,29868523520.0,246259712.0,6012034.0,1911101.0
12-04 09:47:35,32.024,15.707,51.309,0.087,0.0,0.873,0.0,4317184.0,0.0,40.0,3105697792.0,400441344.0,29871337472.0,241598464.0,6532110.0,2187290.0
12-04 09:47:36,33.362,15.789,50.085,0.0,0.0,0.764,0.0,2228224.0,0.0,24.0,3104796672.0,400224256.0,29873123328.0,240930816.0,5930250.0,1871269.0
12-04 09:47:37,32.280,17.165,49.787,0.085,0.0,0.683,0.0,2170880.0,0.0,20.0,3104534528.0,399994880.0,29874536448.0,240009216.0,5907683.0,1839148.0
12-04 09:47:38,31.997,16.382,50.683,0.0,0.0,0.939,0.0,2215936.0,0.0,23.0,3103842304.0,399777792.0,29876273152.0,239181824.0,1920263.0,1860671.0
12-04 09:47:39,34.378,16.188,48.216,0.348,0.0,0.870,0.0,30363648.0,0.0,88.0,3105804288.0,399249408.0,29869043712.0,244977664.0,3919951.0,1926309.0
12-04 09:47:40,37.468,16.365,44.186,1.034,0.0,0.947,4096.0,73863168.0,1.0,170.0,3103866880.0,398430208.0,29869719552.0,247058432.0,1936134.0,1872698.0
12-04 09:47:41,33.102,17.504,48.007,0.520,0.0,0.867,4096.0,38510592.0,1.0,119.0,3100639232.0,398381056.0,29783404544.0,336650240.0,6112119.0,1965913.0
12-04 09:47:42,31.922,17.189,49.873,0.0,0.0,1.016,0.0,2273280.0,0.0,25.0,3107786752.0,398381056.0,29808168960.0,304738304.0,10529486.0,2154158.0
12-04 09:47:43,31.869,16.365,51.249,0.0,0.0,0.517,0.0,2224128.0,0.0,23.0,3107229696.0,398405632.0,29831892992.0,281546752.0,6091817.0,1886490.0
12-04 09:47:44,31.670,16.695,50.516,0.0,0.0,1.119,0.0,2154496.0,0.0,19.0,3107262464.0,398422016.0,29855584256.0,257806336.0,8058436.0,1949602.0
12-04 09:47:45,32.556,16.321,50.173,0.086,0.0,0.864,0.0,5361664.0,0.0,30.0,3108646912.0,398446592.0,29877665792.0,234315776.0,8041775.0,1910904.0
12-04 09:47:46,31.902,16.039,51.446,0.088,0.0,0.526,0.0,2277376.0,0.0,24.0,3106598912.0,398229504.0,29879836672.0,234409984.0,7938888.0,1843657.0
12-04 09:47:47,31.561,16.638,51.115,0.0,0.0,0.686,0.0,2174976.0,0.0,23.0,3106852864.0,398004224.0,29880307712.0,233910272.0,6045561.0,1908797.0
12-04 09:47:48,31.494,17.402,49.830,0.085,0.0,1.188,0.0,4255744.0,0.0,35.0,3107512320.0,397811712.0,29884649472.0,229101568.0,6164659.0,1975398.0
12-04 09:47:49,32.024,16.738,50.043,0.0,0.0,1.196,0.0,2301952.0,0.0,28.0,3107418112.0,397590528.0,29886423040.0,227643392.0,6552376.0,2183917.0
12-04 09:47:50,31.924,15.789,51.337,0.0,0.0,0.949,0.0,2236416.0,0.0,24.0,3108061184.0,397135872.0,29866102784.0,247775232.0,5982861.0,1895490.0
12-04 09:47:51,32.738,16.071,50.340,0.085,0.0,0.765,0.0,2220032.0,0.0,21.0,3107459072.0,396910592.0,29867413504.0,247291904.0,5995947.0,1899070.0
12-04 09:47:52,32.118,15.365,51.649,0.087,0.0,0.781,0.0,2187264.0,0.0,24.0,3108229120.0,396697600.0,29868421120.0,245727232.0,5951259.0,1857454.0
12-04 09:47:53,32.121,16.277,50.736,0.0,0.0,0.866,0.0,2215936.0,0.0,21.0,3106893824.0,396484608.0,29871116288.0,244580352.0,5974120.0,1863837.0
12-04 09:47:54,32.031,16.992,49.958,0.0,0.0,1.020,0.0,4210688.0,0.0,35.0,3107782656.0,396271616.0,29874253824.0,240766976.0,6036418.0,1906921.0
12-04 09:47:55,32.055,16.795,50.043,0.085,0.0,1.023,0.0,2359296.0,0.0,27.0,3107823616.0,396054528.0,29877706752.0,237490176.0,6537464.0,2176773.0
12-04 09:47:56,37.018,16.710,44.816,0.857,0.0,0.600,4096.0,67747840.0,1.0,160.0,3108888576.0,395239424.0,29870575616.0,244371456.0,6109444.0,1959953.0
12-04 09:47:57,33.618,16.724,48.549,0.256,0.0,0.853,0.0,23089152.0,0.0,69.0,3106414592.0,394993664.0,29803266048.0,314400768.0,6644801.0,1930739.0
12-04 09:47:58,32.773,16.555,49.664,0.084,0.0,0.924,0.0,2170880.0,0.0,22.0,3106594816.0,395018240.0,29827244032.0,290217984.0,5386703.0,1885034.0
12-04 09:47:59,32.121,16.104,51.082,0.0,0.0,0.693,0.0,2154496.0,0.0,19.0,3106213888.0,395030528.0,29850660864.0,267169792.0,5962196.0,1877979.0
12-04 09:48:00,31.185,16.638,51.568,0.0,0.0,0.610,0.0,2158592.0,0.0,19.0,3106287616.0,395046912.0,29874442240.0,243298304.0,5951193.0,1843496.0
12-04 09:48:01,32.586,15.862,50.172,0.086,0.0,1.293,4096.0,4255744.0,1.0,35.0,3106783232.0,394838016.0,29877837824.0,239616000.0,6126906.0,1973023.0
12-04 09:48:02,31.772,17.462,49.915,0.085,0.0,0.767,0.0,2285568.0,0.0,28.0,3105718272.0,394620928.0,29879246848.0,239489024.0,6543623.0,2190572.0
12-04 09:48:03,30.182,16.652,47.181,4.770,0.0,1.214,8192.0,206512128.0,2.0,395.0,3105447936.0,394407936.0,29878558720.0,240660480.0,6095351.0,1952671.0
12-04 09:48:04,19.165,11.244,57.666,10.818,0.0,1.107,8192.0,268664832.0,2.0,515.0,3107811328.0,394387456.0,29889060864.0,227815424.0,4702468.0,1935629.0
12-04 09:48:05,20.977,13.901,56.782,7.329,0.0,1.011,8192.0,205512704.0,2.0,400.0,3106795520.0,394203136.0,29888708608.0,229367808.0,7326346.0,1860759.0
12-04 09:48:06,31.201,15.513,52.323,0.0,0.0,0.964,0.0,2224128.0,0.0,21.0,3106164736.0,393977856.0,29889949696.0,228982784.0,6780032.0,1836199.0
12-04 09:48:07,31.771,16.059,51.215,0.0,0.0,0.955,0.0,2174976.0,0.0,22.0,3105480704.0,393752576.0,29891801088.0,228040704.0,4925122.0,1777376.0
12-04 09:48:08,31.779,16.321,50.950,0.086,0.0,0.864,0.0,4276224.0,0.0,38.0,3106525184.0,393297920.0,29873434624.0,245817344.0,6155896.0,1983389.0
12-04 09:48:09,32.653,16.752,49.660,0.085,0.0,0.850,0.0,2326528.0,0.0,31.0,3101364224.0,393203712.0,29884973056.0,239534080.0,6441880.0,2124707.0
12-04 09:48:10,32.014,15.921,51.033,0.086,0.0,0.947,0.0,2220032.0,0.0,22.0,3104935936.0,392966144.0,29883543552.0,237629440.0,5996418.0,1904299.0
12-04 09:48:11,31.073,16.395,51.845,0.0,0.0,0.687,0.0,2232320.0,0.0,23.0,3104067584.0,392757248.0,29884977152.0,237273088.0,1950956.0,1879074.0
12-04 09:48:12,32.152,15.471,51.772,0.0,0.0,0.605,0.0,2187264.0,0.0,21.0,3105157120.0,392540160.0,29886218240.0,235159552.0,2490062.0,1816815.0
12-04 09:48:13,32.841,15.378,51.260,0.0,0.0,0.521,0.0,2224128.0,0.0,24.0,3104681984.0,392323072.0,29887868928.0,234201088.0,3968756.0,1883965.0
12-04 09:48:14,32.0,16.522,50.957,0.0,0.0,0.522,0.0,4214784.0,0.0,34.0,3106004992.0,392110080.0,29891203072.0,229756928.0,6290631.0,2013106.0
12-04 09:48:15,32.261,17.019,49.788,0.254,0.0,0.677,0.0,2457600.0,0.0,40.0,3105480704.0,391913472.0,29892526080.0,229154816.0,8289642.0,2013963.0
12-04 09:48:16,31.153,16.954,50.861,0.0,0.0,1.033,0.0,2174976.0,0.0,20.0,3104276480.0,391700480.0,29894389760.0,228708352.0,7958623.0,1835699.0
12-04 09:48:17,32.986,14.670,51.215,0.0,0.0,1.128,0.0,2191360.0,0.0,24.0,3104305152.0,391479296.0,29895806976.0,227483648.0,8099170.0,1977478.0
12-04 09:48:18,31.266,16.796,50.904,0.086,0.0,0.947,0.0,2224128.0,0.0,22.0,3104780288.0,391258112.0,29896335360.0,226701312.0,7978328.0,1859261.0
12-04 09:48:19,31.611,16.365,51.163,0.0,0.0,0.861,0.0,2260992.0,0.0,25.0,3105579008.0,390807552.0,29876748288.0,245940224.0,8024907.0,1906467.0
12-04 09:48:20,31.416,16.910,50.644,0.172,0.0,0.858,0.0,2187264.0,0.0,25.0,3103637504.0,390594560.0,29877923840.0,246919168.0,6100172.0,1951463.0
12-04 09:48:21,31.861,16.277,50.909,0.0,0.0,0.952,0.0,4272128.0,0.0,35.0,3104690176.0,390369280.0,29880451072.0,243564544.0,6067192.0,1923498.0
12-04 09:48:22,31.756,16.437,51.033,0.0,0.0,0.775,0.0,2306048.0,0.0,28.0,3104317440.0,390115328.0,29879513088.0,245129216.0,6481475.0,2124007.0
12-04 09:48:23,31.266,16.451,51.421,0.0,0.0,0.861,0.0,2211840.0,0.0,21.0,3103711232.0,389885952.0,29880934400.0,244543488.0,6203104.0,2023234.0
12-04 09:48:24,30.763,16.291,51.993,0.087,0.0,0.867,0.0,2060288.0,0.0,22.0,3103764480.0,389656576.0,29881372672.0,244281344.0,5965305.0,1884992.0
12-04 09:48:25,31.939,16.652,50.555,0.0,0.0,0.854,0.0,2211840.0,0.0,21.0,3103186944.0,389427200.0,29883600896.0,242860032.0,5951666.0,1864463.0
12-04 09:48:26,31.082,16.710,51.082,0.087,0.0,1.039,0.0,2199552.0,0.0,24.0,3103428608.0,389218304.0,29882851328.0,243576832.0,5974640.0,1885584.0
12-04 09:48:27,32.269,15.531,51.251,0.086,0.0,0.863,0.0,2224128.0,0.0,21.0,3104436224.0,388997120.0,29885423616.0,240218112.0,5992598.0,1885676.0
12-04 09:48:28,32.603,17.355,48.947,0.0,0.0,1.095,0.0,4210688.0,0.0,35.0,3103813632.0,388771840.0,29889097728.0,237391872.0,6163988.0,1970460.0
12-04 09:48:29,32.069,16.121,51.034,0.086,0.0,0.690,0.0,2330624.0,0.0,27.0,3103023104.0,388554752.0,29890142208.0,237355008.0,6531112.0,2188157.0
12-04 09:48:30,33.448,15.690,50.431,0.0,0.0,0.431,4096.0,2203648.0,1.0,24.0,3103637504.0,388337664.0,29891629056.0,235470848.0,6047861.0,1927849.0
12-04 09:48:31,31.349,16.112,51.751,0.088,0.0,0.701,0.0,2224128.0,0.0,23.0,3102556160.0,388116480.0,29893316608.0,235085824.0,5971942.0,1888165.0
12-04 09:48:32,32.592,15.911,50.556,0.086,0.0,0.855,0.0,2191360.0,0.0,25.0,3100082176.0,387899392.0,29894193152.0,236900352.0,5951312.0,1871358.0
12-04 09:48:33,32.791,16.353,50.171,0.0,0.0,0.685,0.0,2220032.0,0.0,21.0,3101388800.0,387674112.0,29895524352.0,234487808.0,5982685.0,1880108.0
12-04 09:48:34,31.163,16.667,51.215,0.0,0.0,0.955,0.0,4112384.0,0.0,29.0,3102711808.0,387461120.0,29898985472.0,229916672.0,6043837.0,1919531.0
12-04 09:48:35,31.701,15.893,48.711,2.577,0.0,1.117,4096.0,141840384.0,1.0,278.0,3102253056.0,387260416.0,29898346496.0,231215104.0,6236798.0,1966136.0
12-04 09:48:36,19.710,14.932,54.693,9.812,0.0,0.853,8192.0,270766080.0,2.0,506.0,3102396416.0,387055616.0,29890314240.0,239308800.0,4981594.0,2148774.0
12-04 09:48:37,17.854,11.845,60.773,9.013,0.0,0.515,8192.0,267087872.0,2.0,519.0,3102060544.0,386863104.0,29885673472.0,244477952.0,1876284.0,1847361.0
12-04 09:48:38,32.109,17.421,49.445,0.085,0.0,0.939,0.0,2211840.0,0.0,24.0,3102011392.0,386646016.0,29883498496.0,246919168.0,11509425.0,1923511.0
12-04 09:48:39,31.826,17.150,50.512,0.0,0.0,0.512,0.0,2203648.0,0.0,20.0,3102973952.0,386449408.0,29884301312.0,245350400.0,5940287.0,1861866.0
12-04 09:48:40,32.146,15.986,51.173,0.0,0.0,0.695,0.0,2203648.0,0.0,23.0,3102547968.0,386252800.0,29884358656.0,245915648.0,5892493.0,1841123.0
12-04 09:48:41,31.079,17.038,51.027,0.0,0.0,0.856,0.0,4235264.0,0.0,35.0,3101663232.0,386035712.0,29886050304.0,245325824.0,6011313.0,1888174.0
12-04 09:48:42,31.073,16.567,51.159,0.086,0.0,1.116,0.0,2215936.0,0.0,22.0,3102257152.0,385835008.0,29886627840.0,244355072.0,6221705.0,2021787.0
12-04 09:48:43,32.687,14.802,51.630,0.0,0.0,0.881,0.0,2306048.0,0.0,27.0,3101822976.0,385642496.0,29887885312.0,243724288.0,4384406.0,2091622.0
12-04 09:48:44,33.305,13.814,52.373,0.424,0.0,0.085,0.0,27697152.0,0.0,102.0,3103752192.0,385298432.0,29886943232.0,243081216.0,566802.0,308308.0
12-04 09:48:45,37.679,13.709,47.435,1.093,0.0,0.084,0.0,78209024.0,0.0,203.0,3102519296.0,384593920.0,29893537792.0,238424064.0,1072613.0,242166.0
12-04 09:48:46,34.188,13.077,52.137,0.513,0.0,0.085,4096.0,38088704.0,1.0,136.0,3101663232.0,384471040.0,29823168512.0,309772288.0,4509139.0,277100.0
12-04 09:48:47,31.814,11.694,56.234,0.258,0.0,0.0,0.0,13668352.0,0.0,81.0,3100463104.0,384512000.0,29836517376.0,297582592.0,443290.0,238028.0
12-04 09:48:48,32.388,11.770,55.670,0.172,0.0,0.0,0.0,8601600.0,0.0,74.0,3099533312.0,384585728.0,29863022592.0,271933440.0,1513025.0,321376.0
12-04 09:48:49,31.674,12.876,55.279,0.172,0.0,0.0,0.0,6459392.0,0.0,57.0,3099815936.0,384622592.0,29889748992.0,244887552.0,441001.0,234171.0
12-04 09:48:50,33.020,11.805,54.919,0.257,0.0,0.0,0.0,6574080.0,0.0,63.0,3100983296.0,384471040.0,29895573504.0,238047232.0,442378.0,236924.0
12-04 09:48:51,32.902,11.313,55.786,0.0,0.0,0.0,0.0,6492160.0,0.0,61.0,3100377088.0,384274432.0,29899952128.0,234471424.0,443500.0,237270.0
12-04 09:48:52,32.182,12.805,54.760,0.253,0.0,0.0,0.0,6557696.0,0.0,59.0,3099832320.0,384114688.0,29904625664.0,230502400.0,442951.0,237695.0
12-04 09:48:53,33.079,12.638,54.283,0.0,0.0,0.0,0.0,6569984.0,0.0,62.0,3100987392.0,383741952.0,29888036864.0,246308864.0,441821.0,235695.0
12-04 09:48:54,32.849,12.318,54.662,0.171,0.0,0.0,0.0,6500352.0,0.0,60.0,3100594176.0,383586304.0,29893476352.0,241418240.0,442387.0,236955.0
12-04 09:48:55,33.080,11.477,55.274,0.169,0.0,0.0,0.0,6533120.0,0.0,61.0,3100749824.0,383406080.0,29897723904.0,237195264.0,441727.0,235503.0
12-04 09:48:56,32.082,11.519,56.058,0.256,0.0,0.085,0.0,8708096.0,0.0,85.0,3100250112.0,383279104.0,29904510976.0,231034880.0,587134.0,311229.0
12-04 09:48:57,31.534,12.596,55.784,0.086,0.0,0.0,0.0,6561792.0,0.0,65.0,3102904320.0,382881792.0,29887356928.0,245932032.0,441453.0,235067.0
12-04 09:48:58,33.023,12.447,54.445,0.085,0.0,0.0,0.0,7098368.0,0.0,65.0,3102220288.0,382754816.0,29892644864.0,241455104.0,342815.0,183813.0
12-04 09:48:59,32.999,12.030,54.804,0.167,0.0,0.0,0.0,6742016.0,0.0,72.0,3100557312.0,382586880.0,29898948608.0,236982272.0,471321.0,251475.0
12-04 09:49:00,37.015,12.079,49.957,0.949,0.0,0.0,12288.0,65646592.0,3.0,177.0,3101532160.0,381939712.0,29893267456.0,242335744.0,412836.0,220325.0
12-04 09:49:01,32.798,13.271,52.916,0.930,0.0,0.085,4096.0,34127872.0,1.0,132.0,3102998528.0,381739008.0,29831639040.0,302698496.0,443319.0,236124.0
12-04 09:49:02,30.783,11.082,57.872,0.176,0.0,0.088,0.0,8601600.0,0.0,73.0,3102052352.0,381812736.0,29858033664.0,277176320.0,588294.0,313311.0
12-04 09:49:03,31.952,12.435,55.527,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,3102867456.0,381882368.0,29885083648.0,249241600.0,440731.0,233589.0
12-04 09:49:04,34.005,11.839,53.988,0.168,0.0,0.0,0.0,6557696.0,0.0,62.0,3102416896.0,381693952.0,29891108864.0,243855360.0,443356.0,237459.0
12-04 09:49:05,32.996,12.236,54.684,0.084,0.0,0.0,0.0,6488064.0,0.0,62.0,3101769728.0,381509632.0,29896093696.0,239702016.0,442049.0,235219.0
12-04 09:49:06,32.109,12.383,55.423,0.085,0.0,0.0,0.0,6553600.0,0.0,65.0,3101229056.0,381337600.0,29900791808.0,235716608.0,442835.0,236521.0
12-04 09:49:07,26.164,10.584,56.986,6.266,0.0,0.0,8192.0,85823488.0,2.0,220.0,3103506432.0,380928000.0,29891198976.0,243441664.0,297355.0,160342.0
12-04 09:49:08,0.168,0.586,84.087,15.159,0.0,0.0,8192.0,272744448.0,2.0,476.0,3103584256.0,380936192.0,29891788800.0,242765824.0,2539.0,2837.0
12-04 09:49:09,0.251,0.335,85.595,13.819,0.0,0.0,8192.0,273924096.0,2.0,501.0,3103522816.0,380944384.0,29891817472.0,242790400.0,3355.0,4167.0
12-04 09:49:10,34.659,11.409,52.204,1.642,0.0,0.086,4096.0,91684864.0,1.0,281.0,3101847552.0,380321792.0,29895647232.0,241258496.0,443434.0,237576.0
12-04 09:49:11,34.327,13.288,51.874,0.511,0.0,0.0,0.0,42647552.0,0.0,160.0,3099205632.0,380194816.0,29814280192.0,325394432.0,459180.0,252049.0
12-04 09:49:12,32.386,12.145,54.953,0.517,0.0,0.0,8192.0,22179840.0,2.0,91.0,3097694208.0,380256256.0,29833695232.0,307429376.0,441301.0,233784.0
12-04 09:49:13,32.231,12.807,54.792,0.170,0.0,0.0,0.0,6492160.0,0.0,60.0,3096788992.0,380280832.0,29860741120.0,281264128.0,445564.0,240342.0
12-04 09:49:14,30.514,10.898,58.413,0.174,0.0,0.0,0.0,8654848.0,0.0,77.0,3096981504.0,380366848.0,29888651264.0,253075456.0,1796.0,2464.0
12-04 09:49:15,30.517,12.672,56.638,0.172,0.0,0.0,0.0,6537216.0,0.0,61.0,3098828800.0,380182528.0,29895196672.0,244867072.0,2350.0,3582.0
12-04 09:49:16,31.201,12.446,56.266,0.086,0.0,0.0,0.0,6492160.0,0.0,64.0,3099668480.0,380002304.0,29900107776.0,239296512.0,3114.0,4266.0
12-04 09:49:17,30.815,12.876,56.223,0.086,0.0,0.0,4096.0,6504448.0,1.0,62.0,3099099136.0,379830272.0,29905596416.0,234549248.0,2451.0,3635.0
12-04 09:49:18,32.167,12.116,55.631,0.085,0.0,0.0,0.0,6508544.0,0.0,64.0,3100557312.0,379637760.0,29910745088.0,228134912.0,2550.0,3727.0
12-04 09:49:19,30.691,12.958,56.095,0.171,0.0,0.085,0.0,6590464.0,0.0,68.0,3100966912.0,379256832.0,29892370432.0,246480896.0,411071.0,449057.0
12-04 09:49:20,31.597,15.972,51.649,0.0,0.0,0.781,0.0,2240512.0,0.0,28.0,3101159424.0,379064320.0,29894336512.0,244514816.0,3848103.0,1854374.0
12-04 09:49:21,30.950,16.739,51.439,0.087,0.0,0.785,0.0,2203648.0,0.0,22.0,3101065216.0,378863616.0,29895790592.0,243355648.0,6198236.0,2061334.0
12-04 09:49:22,31.822,16.424,50.556,0.0,0.0,1.198,4096.0,4259840.0,1.0,37.0,3100196864.0,378671104.0,29898985472.0,241221632.0,6005168.0,1946691.0
12-04 09:49:23,31.709,16.581,50.171,0.085,0.0,1.453,0.0,2203648.0,0.0,22.0,3100045312.0,378486784.0,29900226560.0,240316416.0,6280908.0,2089086.0
12-04 09:49:24,30.736,16.462,51.926,0.0,0.0,0.876,0.0,2351104.0,0.0,32.0,3100803072.0,378302464.0,29901971456.0,237998080.0,6396401.0,2135347.0
12-04 09:49:25,31.473,16.652,50.915,0.174,0.0,0.785,0.0,2260992.0,0.0,27.0,3101151232.0,378097664.0,29900210176.0,239616000.0,6245576.0,2109536.0
12-04 09:49:26,31.763,16.056,51.745,0.0,0.0,0.436,0.0,847872.0,0.0,23.0,3100401664.0,377905152.0,29900492800.0,240275456.0,5969757.0,1949037.0
12-04 09:49:27,31.337,16.319,51.736,0.087,0.0,0.521,4096.0,4116480.0,1.0,31.0,3099549696.0,377720832.0,29903331328.0,238473216.0,4011847.0,1948393.0
12-04 09:49:28,30.856,16.335,51.772,0.0,0.0,1.037,0.0,1359872.0,0.0,36.0,3099394048.0,377544704.0,29903024128.0,239112192.0,6655504.0,2309197.0
12-04 09:49:29,30.971,16.010,52.143,0.087,0.0,0.787,0.0,2195456.0,0.0,20.0,3099054080.0,377364480.0,29904465920.0,238190592.0,6064448.0,1967121.0
12-04 09:49:30,32.612,16.090,50.606,0.0,0.0,0.692,3571712.0,2220032.0,44.0,23.0,3100930048.0,377171968.0,29909094400.0,231878656.0,8203096.0,2060527.0
12-04 09:49:31,31.552,16.293,51.207,0.086,0.0,0.862,4096.0,2211840.0,1.0,23.0,3099648000.0,376958976.0,29907243008.0,235225088.0,6140219.0,2020448.0
12-04 09:49:32,31.734,17.340,49.916,0.0,0.0,1.010,0.0,2207744.0,0.0,22.0,3099271168.0,376762368.0,29908918272.0,234123264.0,8198015.0,2064312.0
12-04 09:49:33,31.570,15.958,51.691,0.087,0.0,0.694,131072.0,2199552.0,1.0,20.0,3099611136.0,376582144.0,29910097920.0,232783872.0,6197535.0,2041412.0
12-04 09:49:34,32.393,15.812,51.111,0.0,0.0,0.684,0.0,2220032.0,0.0,24.0,3099926528.0,376389632.0,29911494656.0,231264256.0,6179711.0,2028498.0
12-04 09:49:35,31.419,15.753,51.697,0.087,0.0,1.044,0.0,2211840.0,0.0,21.0,3097997312.0,376193024.0,29912842240.0,232042496.0,6196413.0,2068133.0
12-04 09:49:36,30.656,17.271,51.036,0.0,0.0,1.036,0.0,2207744.0,0.0,22.0,3099631616.0,376012800.0,29913849856.0,229580800.0,6130178.0,2017338.0
12-04 09:49:37,31.186,17.354,50.258,0.0,0.0,1.203,4096.0,2215936.0,1.0,22.0,3099840512.0,375820288.0,29914861568.0,228552704.0,8197621.0,2061710.0
12-04 09:49:38,31.538,16.421,50.912,0.087,0.0,1.043,0.0,2203648.0,0.0,22.0,3099385856.0,375635968.0,29917007872.0,227045376.0,6088456.0,1996887.0
12-04 09:49:39,31.552,16.379,51.034,0.0,0.0,1.034,0.0,2248704.0,0.0,24.0,3101519872.0,375361536.0,29911244800.0,230948864.0,6252336.0,2089865.0
12-04 09:49:40,33.704,15.398,50.043,0.086,0.0,0.770,0.0,4268032.0,0.0,35.0,3100123136.0,375046144.0,29899194368.0,244711424.0,6194386.0,2052531.0
12-04 09:49:41,32.705,16.267,50.0,0.0,0.0,1.027,0.0,2207744.0,0.0,22.0,3096821760.0,374853632.0,29900640256.0,246759424.0,6221629.0,2057593.0
12-04 09:49:42,30.959,16.183,51.891,0.0,0.0,0.967,4096.0,2203648.0,1.0,20.0,3097776128.0,374669312.0,29901742080.0,244887552.0,6148093.0,2042090.0
12-04 09:49:43,31.641,17.682,50.169,0.085,0.0,0.423,0.0,2224128.0,0.0,24.0,3098124288.0,374489088.0,29901979648.0,244482048.0,6245985.0,2084326.0
12-04 09:49:44,30.427,18.034,48.632,1.709,0.0,1.197,4096.0,49549312.0,1.0,127.0,3097001984.0,374403072.0,29914157056.0,233512960.0,6184518.0,1995359.0
12-04 09:49:45,23.660,16.596,49.447,9.362,0.0,0.936,8192.0,267448320.0,2.0,484.0,3095773184.0,374280192.0,29917368320.0,231653376.0,5444058.0,2426797.0
12-04 09:49:46,18.228,12.777,57.325,10.733,0.0,0.937,8192.0,271622144.0,2.0,519.0,3096563712.0,374087680.0,29908692992.0,239730688.0,1992445.0,1948266.0
12-04 09:49:47,24.135,13.586,55.105,6.076,0.0,1.097,4096.0,198889472.0,1.0,393.0,3097714688.0,373899264.0,29905039360.0,242421760.0,13547717.0,1998924.0
12-04 09:49:48,32.500,15.776,50.517,0.086,0.0,1.121,0.0,2195456.0,0.0,22.0,3097395200.0,373702656.0,29904244736.0,243732480.0,5877792.0,1835679.0
12-04 09:49:49,30.668,16.784,51.845,0.0,0.0,0.703,0.0,2244608.0,0.0,28.0,3097141248.0,373522432.0,29907177472.0,241233920.0,6016257.0,1951203.0
12-04 09:49:50,31.738,15.071,52.305,0.089,0.0,0.798,4096.0,2211840.0,1.0,25.0,3098431488.0,373354496.0,29908545536.0,238743552.0,6025415.0,1968572.0
12-04 09:49:51,32.414,15.776,50.862,0.086,0.0,0.862,0.0,4235264.0,0.0,38.0,3097247744.0,373166080.0,29911126016.0,237535232.0,6102154.0,2007821.0
12-04 09:49:52,31.396,16.826,50.824,0.0,0.0,0.954,0.0,2252800.0,0.0,28.0,3097329664.0,372973568.0,29910683648.0,238088192.0,6151820.0,2024334.0
12-04 09:49:53,30.998,16.287,51.926,0.0,0.0,0.788,8192.0,2203648.0,2.0,23.0,3097616384.0,372776960.0,29913690112.0,234991616.0,6216481.0,2053854.0
12-04 09:49:54,31.463,16.667,50.765,0.085,0.0,1.020,0.0,2211840.0,0.0,25.0,3098251264.0,372588544.0,29914673152.0,233562112.0,2193996.0,2052665.0
12-04 09:49:55,31.406,16.739,50.820,0.086,0.0,0.949,0.0,5459968.0,0.0,36.0,3097780224.0,372400128.0,29915541504.0,233353216.0,2768446.0,2067607.0
12-04 09:49:56,31.533,15.679,52.003,0.087,0.0,0.697,0.0,2203648.0,0.0,26.0,3097235456.0,372215808.0,29915938816.0,233684992.0,4225993.0,2075720.0
12-04 09:49:57,30.917,16.419,52.052,0.0,0.0,0.611,0.0,2211840.0,0.0,24.0,3096875008.0,372027392.0,29918314496.0,231858176.0,6199084.0,2032204.0
12-04 09:49:58,31.891,16.964,49.873,0.085,0.0,1.187,0.0,5771264.0,0.0,42.0,3096489984.0,371838976.0,29919035392.0,231710720.0,10311087.0,2103867.0
12-04 09:49:59,37.285,16.151,45.189,0.773,0.0,0.601,8192.0,65662976.0,2.0,197.0,3100114944.0,371097600.0,29903056896.0,244805632.0,8191266.0,2029347.0
12-04 09:50:00,36.340,17.447,44.511,0.596,0.0,1.106,0.0,55783424.0,0.0,185.0,3097526272.0,370806784.0,29816156160.0,334585856.0,7987326.0,1886714.0
12-04 09:50:01,32.902,17.012,48.791,0.345,0.0,0.950,0.0,24412160.0,0.0,88.0,3097370624.0,370835456.0,29838798848.0,312070144.0,8150248.0,2067498.0
12-04 09:50:02,31.767,15.753,51.523,0.087,0.0,0.870,0.0,2199552.0,0.0,24.0,3096772608.0,370835456.0,29862498304.0,288968704.0,6199263.0,2034046.0
12-04 09:50:03,31.665,16.135,51.251,0.0,0.0,0.949,0.0,2170880.0,0.0,19.0,3095281664.0,370839552.0,29885579264.0,267374592.0,8258208.0,2089278.0
12-04 09:50:04,30.709,16.710,51.531,0.0,0.0,1.050,0.0,2158592.0,0.0,20.0,3095531520.0,370843648.0,29909188608.0,243511296.0,6235830.0,2063218.0
12-04 09:50:05,30.404,16.169,52.812,0.0,0.0,0.615,0.0,2248704.0,0.0,26.0,3097821184.0,370655232.0,29910278144.0,240320512.0,7423190.0,2031447.0
12-04 09:50:06,31.320,16.825,50.906,0.173,0.0,0.777,0.0,2179072.0,0.0,24.0,3098492928.0,370479104.0,29911277568.0,238825472.0,6979261.0,2030590.0
12-04 09:50:07,34.243,16.989,47.095,0.616,0.0,1.056,0.0,54796288.0,0.0,176.0,3098759168.0,369938432.0,29912817664.0,237559808.0,6095732.0,2000562.0
12-04 09:50:08,34.442,17.050,47.059,0.597,0.0,0.853,0.0,40960000.0,0.0,135.0,3097153536.0,369459200.0,29822259200.0,330203136.0,6070724.0,1987319.0
12-04 09:50:09,32.500,15.862,50.517,0.0,0.0,1.121,0.0,2154496.0,0.0,21.0,3096854528.0,369479680.0,29845610496.0,307130368.0,6192678.0,2041475.0
12-04 09:50:10,31.445,17.160,50.465,0.0,0.0,0.930,0.0,2162688.0,0.0,20.0,3096817664.0,369491968.0,29869293568.0,283471872.0,6248263.0,2057238.0
12-04 09:50:11,31.310,16.565,51.344,0.0,0.0,0.781,0.0,2150400.0,0.0,19.0,3094315008.0,369500160.0,29891809280.0,263450624.0,6231641.0,2040907.0
12-04 09:50:12,30.534,16.535,51.794,0.087,0.0,1.050,0.0,2166784.0,0.0,21.0,3095068672.0,369512448.0,29916184576.0,238309376.0,6897711.0,2088496.0
12-04 09:50:13,31.611,15.762,51.664,0.0,0.0,0.963,0.0,2187264.0,0.0,25.0,3096690688.0,369319936.0,29917630464.0,235433984.0,6171936.0,2039310.0
12-04 09:50:14,30.544,17.170,51.424,0.086,0.0,0.777,0.0,2183168.0,0.0,24.0,3097354240.0,369127424.0,29919023104.0,233570304.0,7610973.0,2079401.0
12-04 09:50:15,30.491,17.140,51.249,0.086,0.0,1.034,0.0,2240512.0,0.0,25.0,3096489984.0,368939008.0,29920157696.0,233488384.0,6260452.0,2092074.0
12-04 09:50:16,31.861,15.411,51.688,0.0,0.0,1.039,0.0,2179072.0,0.0,23.0,3096498176.0,368746496.0,29920280576.0,233549824.0,6192635.0,2011162.0
12-04 09:50:17,31.556,16.958,47.378,3.147,0.0,0.962,0.0,135974912.0,0.0,269.0,3095433216.0,368558080.0,29921640448.0,233443328.0,6093548.0,2017162.0
12-04 09:50:18,23.777,14.850,50.300,10.043,0.0,1.030,0.0,269496320.0,0.0,516.0,3096494080.0,368373760.0,29916446720.0,237760512.0,5423425.0,2369973.0
12-04 09:50:19,18.338,12.168,58.355,10.026,0.0,1.114,0.0,271339520.0,0.0,515.0,3098181632.0,368181248.0,29906653184.0,246059008.0,1959916.0,1909601.0
12-04 09:50:20,33.277,16.765,49.280,0.085,0.0,0.593,0.0,7593984.0,0.0,77.0,3097153536.0,367996928.0,29910388736.0,243535872.0,12433866.0,2016679.0
12-04 09:50:21,33.616,15.959,49.406,0.0,0.0,1.019,0.0,2244608.0,0.0,25.0,3096297472.0,367804416.0,29913243648.0,241729536.0,7199168.0,1977710.0
12-04 09:50:22,32.261,15.130,51.565,0.0,0.0,1.043,0.0,2166784.0,0.0,22.0,3096399872.0,367611904.0,29913374720.0,241688576.0,6043476.0,1928269.0
12-04 09:50:23,32.500,15.948,50.517,0.086,0.0,0.948,0.0,2199552.0,0.0,26.0,3096252416.0,367423488.0,29915955200.0,239443968.0,6000320.0,1938339.0
12-04 09:50:24,32.010,16.135,50.647,0.086,0.0,1.122,0.0,2265088.0,0.0,26.0,3096363008.0,367239168.0,29915774976.0,239697920.0,6135099.0,2020940.0
12-04 09:50:25,31.900,16.509,51.075,0.0,0.0,0.516,0.0,2240512.0,0.0,26.0,3096133632.0,367046656.0,29918765056.0,237129728.0,2155029.0,2033140.0
12-04 09:50:26,31.438,16.193,51.593,0.0,0.0,0.775,0.0,2203648.0,0.0,23.0,3096346624.0,366854144.0,29920079872.0,235794432.0,2426557.0,2002317.0
12-04 09:50:27,31.453,16.838,50.769,0.085,0.0,0.855,0.0,2224128.0,0.0,24.0,3096358912.0,366682112.0,29921177600.0,234856448.0,2123337.0,2009813.0
12-04 09:50:28,31.935,16.781,50.086,0.0,0.0,1.199,0.0,2207744.0,0.0,23.0,3097169920.0,366489600.0,29922738176.0,232677376.0,10180061.0,2028097.0
12-04 09:50:29,30.998,16.112,51.926,0.0,0.0,0.963,4096.0,2236416.0,1.0,27.0,3098112000.0,366305280.0,29922766848.0,231890944.0,5073359.0,1823468.0
12-04 09:50:30,32.085,17.362,49.702,0.170,0.0,0.681,24576.0,4272128.0,3.0,37.0,3098140672.0,366133248.0,29926637568.0,228163584.0,11131843.0,2067580.0
12-04 09:50:31,31.709,16.923,50.427,0.085,0.0,0.855,0.0,2232320.0,0.0,23.0,3097206784.0,365948928.0,29928628224.0,227291136.0,6705025.0,2023930.0
12-04 09:50:32,32.671,15.385,50.994,0.0,0.0,0.951,0.0,2207744.0,0.0,21.0,3097010176.0,365756416.0,29929545728.0,226762752.0,7680314.0,2056825.0
12-04 09:50:33,31.132,16.638,51.115,0.086,0.0,1.029,0.0,2273280.0,0.0,24.0,3097976832.0,365395968.0,29909217280.0,246484992.0,8252327.0,2074290.0
12-04 09:50:34,32.386,16.451,50.301,0.0,0.0,0.861,0.0,2260992.0,0.0,24.0,3097653248.0,365232128.0,29910011904.0,246177792.0,8226700.0,2050079.0
12-04 09:50:35,31.234,17.872,49.617,0.170,0.0,1.106,0.0,2187264.0,0.0,23.0,3097239552.0,365060096.0,29911547904.0,245227520.0,6187975.0,2001708.0
12-04 09:50:36,32.824,16.709,49.703,0.0,0.0,0.763,0.0,2228224.0,0.0,23.0,3096715264.0,364892160.0,29911097344.0,246370304.0,6251226.0,2078431.0
12-04 09:50:37,30.324,16.564,51.972,0.0,0.0,1.139,0.0,2215936.0,0.0,23.0,3097100288.0,364711936.0,29914300416.0,242962432.0,8262056.0,2062738.0
12-04 09:50:38,30.295,16.753,51.997,0.087,0.0,0.868,0.0,2383872.0,0.0,32.0,3097227264.0,364535808.0,29915660288.0,241651712.0,4306772.0,2069114.0
12-04 09:50:39,32.818,15.464,50.601,0.0,0.0,1.117,0.0,2228224.0,0.0,23.0,3096559616.0,364359680.0,29917229056.0,240926720.0,8321490.0,2095573.0
12-04 09:50:40,31.299,16.391,51.090,0.0,0.0,1.221,0.0,2224128.0,0.0,24.0,3096825856.0,364179456.0,29918134272.0,239935488.0,6289519.0,2101589.0
12-04 09:50:41,31.049,16.392,51.691,0.087,0.0,0.781,0.0,2691072.0,0.0,31.0,3096121344.0,364003328.0,29920395264.0,238555136.0,5778430.0,1847986.0
12-04 09:50:42,31.701,16.924,50.515,0.0,0.0,0.859,0.0,2326528.0,0.0,29.0,3096973312.0,363823104.0,29921652736.0,236625920.0,6122549.0,1992957.0
12-04 09:50:43,31.752,16.393,50.992,0.0,0.0,0.863,0.0,2211840.0,0.0,23.0,3097079808.0,363651072.0,29922635776.0,235708416.0,6209810.0,2067185.0
12-04 09:50:44,31.043,15.652,52.261,0.087,0.0,0.957,0.0,2220032.0,0.0,22.0,3097214976.0,363474944.0,29924057088.0,234328064.0,4312114.0,1987081.0
12-04 09:50:45,31.506,16.362,51.088,0.0,0.0,1.044,0.0,2211840.0,0.0,25.0,3096547328.0,363286528.0,29925621760.0,233619456.0,8087839.0,2050884.0
12-04 09:50:46,31.316,16.579,51.404,0.0,0.0,0.702,0.0,2228224.0,0.0,22.0,3097243648.0,363126784.0,29926633472.0,232071168.0,6255367.0,2090329.0
12-04 09:50:47,32.241,16.466,50.345,0.086,0.0,0.862,0.0,2351104.0,0.0,32.0,3097268224.0,362983424.0,29928325120.0,230498304.0,6367104.0,2116865.0
12-04 09:50:48,31.493,16.480,51.165,0.086,0.0,0.777,4096.0,2236416.0,1.0,24.0,3097325568.0,362803200.0,29928792064.0,230154240.0,6252975.0,2044335.0
12-04 09:50:49,30.372,16.836,50.846,0.931,0.0,1.015,0.0,38940672.0,0.0,86.0,3097174016.0,362627072.0,29930409984.0,228864000.0,6211753.0,2063410.0
12-04 09:50:50,4.396,2.029,77.092,16.399,0.0,0.085,4096.0,270577664.0,1.0,514.0,3099480064.0,362442752.0,29910659072.0,246493184.0,1356769.0,1216303.0
12-04 09:50:51,4.282,2.687,73.720,19.228,0.0,0.084,0.0,268435456.0,0.0,510.0,3098968064.0,362442752.0,29912973312.0,244690944.0,705068.0,1234791.0
12-04 09:50:52,25.495,10.939,58.570,4.651,0.0,0.345,0.0,78057472.0,0.0,175.0,3096702976.0,362455040.0,29929791488.0,230125568.0,5863484.0,1488387.0
12-04 09:50:53,30.709,17.388,50.952,0.087,0.0,0.865,0.0,2105344.0,0.0,18.0,3096969216.0,362274816.0,29931180032.0,228651008.0,4796293.0,2006223.0
12-04 09:50:54,30.120,17.384,51.377,0.0,0.0,1.119,0.0,192512.0,0.0,9.0,3099586560.0,362086400.0,29930291200.0,227110912.0,10621625.0,2514312.0
12-04 09:50:55,31.959,16.237,51.031,0.0,0.0,0.773,4096.0,2093056.0,1.0,18.0,3098947584.0,361902080.0,29931102208.0,227123200.0,8182781.0,2052396.0
12-04 09:50:56,29.646,16.940,52.290,0.0,0.0,1.124,0.0,192512.0,0.0,9.0,3100098560.0,361713664.0,29929492480.0,227770368.0,8809901.0,2204510.0
12-04 09:50:57,30.298,17.426,50.876,0.088,0.0,1.313,0.0,2121728.0,0.0,18.0,3099541504.0,361541632.0,29931220992.0,226770944.0,6120157.0,2057886.0
12-04 09:50:58,31.461,15.903,52.290,0.0,0.0,0.346,0.0,2232320.0,0.0,24.0,3099537408.0,361373696.0,29932044288.0,226119680.0,2510928.0,2198403.0
12-04 09:50:59,30.663,17.227,51.249,0.086,0.0,0.775,0.0,262144.0,0.0,14.0,3100839936.0,361009152.0,29908893696.0,248332288.0,4450362.0,2210727.0
12-04 09:51:00,30.197,18.135,50.727,0.0,0.0,0.941,0.0,2211840.0,0.0,22.0,3100708864.0,360828928.0,29909823488.0,247713792.0,4494243.0,2216787.0
12-04 09:51:01,30.776,16.897,51.034,0.0,0.0,1.293,0.0,2228224.0,0.0,22.0,3100798976.0,360656896.0,29910892544.0,246726656.0,5742921.0,2112147.0
12-04 09:51:02,33.190,15.609,50.343,0.0,0.0,0.858,0.0,2211840.0,0.0,22.0,3101323264.0,360480768.0,29912887296.0,244383744.0,8757883.0,2021314.0
12-04 09:51:03,32.264,16.892,50.0,0.0,0.0,0.845,4096.0,2228224.0,1.0,23.0,3100901376.0,360296448.0,29913546752.0,244330496.0,8231255.0,2023366.0
12-04 09:51:04,30.884,16.448,52.056,0.0,0.0,0.612,0.0,2166784.0,0.0,20.0,3097923584.0,360247296.0,29931470848.0,229433344.0,6164769.0,1994247.0
12-04 09:51:05,30.663,17.743,50.388,0.086,0.0,1.120,0.0,2256896.0,0.0,26.0,3103027200.0,360001536.0,29920407552.0,235638784.0,10304171.0,2119618.0
12-04 09:51:06,31.424,16.146,51.476,0.087,0.0,0.868,0.0,2248704.0,0.0,24.0,3104219136.0,359833600.0,29920755712.0,234266624.0,6203335.0,2037270.0
12-04 09:51:07,31.501,16.056,51.483,0.0,0.0,0.960,0.0,2195456.0,0.0,24.0,3104829440.0,359649280.0,29922238464.0,232357888.0,8146915.0,1996633.0
12-04 09:51:08,31.330,17.339,50.644,0.0,0.0,0.687,0.0,2252800.0,0.0,26.0,3106533376.0,359473152.0,29923373056.0,229695488.0,6193653.0,2032356.0
12-04 09:51:09,32.003,16.565,50.650,0.087,0.0,0.694,0.0,2228224.0,0.0,27.0,3102306304.0,359194624.0,29912588288.0,244985856.0,8195610.0,2054184.0
12-04 09:51:10,32.964,15.332,50.596,0.170,0.0,0.937,0.0,2269184.0,0.0,26.0,3103997952.0,358989824.0,29911085056.0,245002240.0,6166368.0,1991372.0
12-04 09:51:11,32.283,15.843,50.767,0.0,0.0,1.107,0.0,2215936.0,0.0,22.0,3104595968.0,358813696.0,29911752704.0,243912704.0,6106780.0,2020352.0
12-04 09:51:12,32.738,16.412,49.830,0.085,0.0,0.935,0.0,2220032.0,0.0,22.0,3106025472.0,358621184.0,29912907776.0,241520640.0,8195333.0,2035836.0
12-04 09:51:13,31.434,15.976,51.727,0.086,0.0,0.777,0.0,2220032.0,0.0,22.0,3106344960.0,358440960.0,29912834048.0,241455104.0,6163242.0,1975932.0
12-04 09:51:14,32.103,16.738,50.558,0.086,0.0,0.515,0.0,2220032.0,0.0,22.0,3106627584.0,358256640.0,29915213824.0,238977024.0,6172576.0,2079920.0
12-04 09:51:15,34.426,16.566,47.800,0.259,0.0,0.949,0.0,38834176.0,0.0,116.0,3108024320.0,357842944.0,29915144192.0,238063616.0,8093963.0,1948657.0
12-04 09:51:16,37.489,17.079,43.809,0.854,0.0,0.769,0.0,73007104.0,0.0,185.0,3108278272.0,357019648.0,29898502144.0,255275008.0,6161394.0,2006351.0
12-04 09:51:17,35.112,15.835,47.418,0.516,0.0,1.119,0.0,38621184.0,0.0,137.0,3107069952.0,357056512.0,29840560128.0,314388480.0,6139248.0,1989198.0
12-04 09:51:18,30.469,15.678,52.967,0.089,0.0,0.797,0.0,4857856.0,0.0,35.0,3105755136.0,357089280.0,29844049920.0,312180736.0,6228927.0,2068465.0
12-04 09:51:19,31.561,16.962,50.380,0.0,0.0,1.097,0.0,2191360.0,0.0,24.0,3104407552.0,357109760.0,29867184128.0,290373632.0,6068121.0,1764056.0
12-04 09:51:20,32.590,12.779,54.031,0.086,0.0,0.515,0.0,6467584.0,0.0,62.0,3106000896.0,357150720.0,29894881280.0,261042176.0,5019796.0,558598.0
12-04 09:51:21,32.266,11.851,55.796,0.087,0.0,0.0,0.0,6471680.0,0.0,57.0,3107930112.0,357187584.0,29921374208.0,232583168.0,444453.0,237484.0
12-04 09:51:22,2.167,1.583,82.167,14.083,0.0,0.0,4096.0,251904000.0,1.0,495.0,3108524032.0,357208064.0,29925515264.0,227827712.0,1812177.0,21812.0
12-04 09:51:23,0.252,0.419,83.221,16.107,0.0,0.0,0.0,267386880.0,0.0,508.0,3108511744.0,357208064.0,29925519360.0,227835904.0,20252.0,20340.0
12-04 09:51:24,18.367,7.313,68.707,5.612,0.0,0.0,0.0,125820928.0,0.0,280.0,3107930112.0,357023744.0,29917159424.0,236961792.0,297614.0,160647.0
12-04 09:51:25,31.441,12.227,56.245,0.087,0.0,0.0,0.0,6524928.0,0.0,62.0,3109625856.0,356855808.0,29920411648.0,232181760.0,442214.0,235166.0
12-04 09:51:26,30.120,12.565,57.057,0.172,0.0,0.086,0.0,8527872.0,0.0,72.0,3111038976.0,356491264.0,29904654336.0,246890496.0,443688.0,237821.0
12-04 09:51:27,32.152,11.646,56.034,0.169,0.0,0.0,0.0,6762496.0,0.0,73.0,3109613568.0,356352000.0,29908619264.0,244490240.0,441661.0,233962.0
12-04 09:51:28,33.107,11.375,55.263,0.255,0.0,0.0,0.0,6545408.0,0.0,64.0,3108941824.0,356188160.0,29913165824.0,240779264.0,588920.0,312482.0
12-04 09:51:29,31.853,12.468,55.594,0.085,0.0,0.0,0.0,6574080.0,0.0,61.0,3109236736.0,356024320.0,29917798400.0,236015616.0,444556.0,238459.0
12-04 09:51:30,32.335,13.174,54.405,0.086,0.0,0.0,0.0,6529024.0,0.0,61.0,3110809600.0,355835904.0,29922975744.0,229453824.0,443753.0,237102.0
12-04 09:51:31,32.961,12.103,54.764,0.086,0.0,0.086,0.0,6602752.0,0.0,66.0,3111780352.0,355491840.0,29905141760.0,246661120.0,442685.0,236595.0
12-04 09:51:32,33.076,10.911,55.928,0.086,0.0,0.0,0.0,7028736.0,0.0,80.0,3110273024.0,355299328.0,29910175744.0,243326976.0,466816.0,248442.0
12-04 09:51:33,34.486,11.668,52.895,0.951,0.0,0.0,0.0,54751232.0,0.0,174.0,3111698432.0,354754560.0,29908971520.0,243650560.0,443259.0,237602.0
12-04 09:51:34,34.050,12.124,52.880,0.860,0.0,0.086,0.0,51937280.0,0.0,165.0,3110748160.0,354263040.0,29832179712.0,321884160.0,441803.0,235346.0
12-04 09:51:35,32.627,13.051,54.237,0.085,0.0,0.0,0.0,6467584.0,0.0,63.0,3108999168.0,354291712.0,29860184064.0,295600128.0,442672.0,236433.0
12-04 09:51:36,32.681,12.511,54.638,0.170,0.0,0.0,0.0,6463488.0,0.0,63.0,3108192256.0,354312192.0,29887381504.0,269189120.0,441073.0,234008.0
12-04 09:51:37,33.448,11.178,55.288,0.086,0.0,0.0,0.0,6471680.0,0.0,59.0,3108237312.0,354328576.0,29914492928.0,242016256.0,441819.0,234996.0
12-04 09:51:38,33.164,11.959,54.623,0.170,0.0,0.085,0.0,6557696.0,0.0,63.0,3109441536.0,354156544.0,29915906048.0,239570944.0,460734.0,255880.0
12-04 09:51:39,30.908,12.500,56.507,0.086,0.0,0.0,0.0,8450048.0,0.0,67.0,3110105088.0,354000896.0,29921193984.0,233775104.0,443002.0,236397.0
12-04 09:51:40,31.494,13.158,55.008,0.255,0.0,0.085,0.0,6803456.0,0.0,76.0,3110387712.0,353849344.0,29926461440.0,228376576.0,588395.0,312939.0
12-04 09:51:41,31.771,12.066,56.163,0.0,0.0,0.0,0.0,6594560.0,0.0,64.0,3110273024.0,353517568.0,29909975040.0,245309440.0,458799.0,252383.0
12-04 09:51:42,32.642,11.140,56.045,0.173,0.0,0.0,0.0,6516736.0,0.0,62.0,3111022592.0,353366016.0,29914361856.0,240324608.0,442348.0,236501.0
12-04 09:51:43,32.250,12.318,55.261,0.171,0.0,0.0,0.0,10039296.0,0.0,71.0,3111751680.0,353198080.0,29917396992.0,236728320.0,444342.0,238710.0
12-04 09:51:44,35.514,12.999,50.637,0.850,0.0,0.0,0.0,63787008.0,0.0,196.0,3110703104.0,352657408.0,29920604160.0,235110400.0,441132.0,234374.0
12-04 09:51:45,36.698,12.831,49.187,1.198,0.0,0.086,4096.0,73498624.0,1.0,238.0,3111313408.0,352206848.0,29808898048.0,346656768.0,441917.0,235709.0
12-04 09:51:46,33.616,12.054,53.905,0.340,0.0,0.085,0.0,28717056.0,0.0,114.0,3110555648.0,352239616.0,29836402688.0,319877120.0,442545.0,237241.0
12-04 09:51:47,31.931,12.189,55.708,0.172,0.0,0.0,0.0,6496256.0,0.0,61.0,3110502400.0,352280576.0,29862699008.0,293593088.0,442050.0,236205.0
12-04 09:51:48,32.109,12.468,55.337,0.085,0.0,0.0,0.0,6475776.0,0.0,57.0,3109347328.0,352288768.0,29890256896.0,267182080.0,440446.0,233164.0
12-04 09:51:49,32.308,12.479,55.128,0.085,0.0,0.0,0.0,6533120.0,0.0,59.0,3109355520.0,352309248.0,29917147136.0,240263168.0,326161.0,175269.0
12-04 09:51:50,30.401,11.956,57.472,0.171,0.0,0.0,0.0,8122368.0,0.0,82.0,3109621760.0,352153600.0,29923500032.0,233799680.0,2933.0,4179.0
12-04 09:51:51,31.732,12.093,56.003,0.172,0.0,0.0,0.0,6533120.0,0.0,62.0,3107475456.0,352018432.0,29929627648.0,229953536.0,4570.0,5740.0
12-04 09:51:52,31.409,12.564,55.772,0.170,0.0,0.085,0.0,6602752.0,0.0,66.0,3109056512.0,351703040.0,29911945216.0,246370304.0,2510.0,3610.0
12-04 09:51:53,31.411,12.048,56.454,0.086,0.0,0.0,0.0,6524928.0,0.0,63.0,3108569088.0,351551488.0,29917974528.0,240979968.0,1208.0,1390.0
12-04 09:51:54,31.090,12.436,56.388,0.085,0.0,0.0,0.0,6524928.0,0.0,60.0,3108200448.0,351395840.0,29923102720.0,236376064.0,2520.0,3632.0
12-04 09:51:55,31.460,12.836,55.621,0.084,0.0,0.0,0.0,8716288.0,0.0,80.0,3107876864.0,351252480.0,29928603648.0,231342080.0,307414.0,177099.0
12-04 09:51:56,30.644,12.618,56.652,0.086,0.0,0.0,0.0,6639616.0,0.0,69.0,3108716544.0,350937088.0,29912842240.0,246579200.0,2644.0,3925.0
12-04 09:51:57,31.288,12.014,56.525,0.173,0.0,0.0,0.0,6524928.0,0.0,64.0,3109036032.0,350781440.0,29913780224.0,245477376.0,1236.0,1428.0
12-04 09:51:58,31.488,11.938,56.401,0.173,0.0,0.0,0.0,6533120.0,0.0,61.0,3108642816.0,350613504.0,29917552640.0,242266112.0,1076.0,1295.0
12-04 09:51:59,13.462,6.355,74.833,5.268,0.0,0.084,0.0,193400832.0,0.0,370.0,3108917248.0,350617600.0,29928808448.0,230731776.0,2570.0,3719.0
12-04 09:52:00,0.167,0.501,90.067,9.265,0.0,0.0,0.0,269737984.0,0.0,531.0,3108917248.0,350617600.0,29928808448.0,230731776.0,1041.0,1242.0
12-04 09:52:01,0.167,0.502,85.452,13.880,0.0,0.0,0.0,270548992.0,0.0,502.0,3108651008.0,350617600.0,29930598400.0,229208064.0,4075.0,6426.0
12-04 09:52:02,30.122,11.545,58.160,0.174,0.0,0.0,0.0,6725632.0,0.0,73.0,3107512320.0,350453760.0,29934489600.0,226619392.0,3892.0,6158.0
12-04 09:52:03,31.960,12.868,55.088,0.084,0.0,0.0,4096.0,6602752.0,1.0,67.0,3109101568.0,350146560.0,29916835840.0,242991104.0,4879.0,6015.0
12-04 09:52:04,34.281,12.403,52.369,0.947,0.0,0.0,0.0,57749504.0,0.0,177.0,3110506496.0,349753344.0,29923926016.0,234889216.0,4584.0,4900.0
12-04 09:52:05,33.362,11.694,54.600,0.344,0.0,0.0,8192.0,22626304.0,2.0,107.0,3108085760.0,349589504.0,29872603136.0,288796672.0,19874.0,19735.0
12-04 09:52:06,31.641,12.267,56.007,0.085,0.0,0.0,0.0,6463488.0,0.0,58.0,3107811328.0,349597696.0,29900677120.0,260988928.0,2031.0,1830.0
12-04 09:52:07,31.507,11.558,56.849,0.086,0.0,0.0,4096.0,6451200.0,1.0,57.0,3108626432.0,349609984.0,29927309312.0,233529344.0,2734.0,3046.0
12-04 09:52:08,34.519,12.056,52.385,1.041,0.0,0.0,0.0,59097088.0,0.0,177.0,3109617664.0,349040640.0,29921259520.0,239157248.0,4662.0,6373.0
12-04 09:52:09,36.966,11.247,50.392,1.308,0.0,0.087,4096.0,85676032.0,1.0,243.0,3107778560.0,348762112.0,29876076544.0,286457856.0,3199.0,4126.0
12-04 09:52:10,36.024,12.489,50.212,1.274,0.0,0.0,0.0,75993088.0,0.0,197.0,3108872192.0,348459008.0,29916241920.0,245501952.0,4815.0,6606.0
12-04 09:52:11,34.142,11.352,53.813,0.693,0.0,0.0,0.0,45236224.0,0.0,168.0,3106213888.0,348491776.0,29853089792.0,311279616.0,22776.0,23796.0
12-04 09:52:12,32.269,11.044,56.428,0.259,0.0,0.0,0.0,15667200.0,0.0,82.0,3107188736.0,348557312.0,29866143744.0,297185280.0,2086.0,1810.0
12-04 09:52:13,19.234,7.660,73.021,0.085,0.0,0.0,0.0,6230016.0,0.0,57.0,3107618816.0,348594176.0,29887008768.0,275853312.0,2192.0,1925.0
12-04 09:52:14,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107618816.0,348594176.0,29887008768.0,275853312.0,2063.0,2648.0
12-04 09:52:15,0.250,0.250,99.167,0.250,0.0,0.083,0.0,20480.0,0.0,3.0,3107606528.0,348602368.0,29887012864.0,275853312.0,2560.0,3255.0
12-04 09:52:16,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107606528.0,348602368.0,29887012864.0,275853312.0,5130.0,6826.0
12-04 09:52:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107606528.0,348602368.0,29887012864.0,275853312.0,2450.0,3569.0
12-04 09:52:18,0.251,0.167,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3107606528.0,348602368.0,29887012864.0,275853312.0,1249.0,1386.0
12-04 09:52:19,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107602432.0,348602368.0,29887016960.0,275853312.0,3103.0,4778.0
12-04 09:52:20,0.083,0.167,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3107725312.0,348610560.0,29887012864.0,275726336.0,4008.0,5732.0
12-04 09:52:21,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107721216.0,348610560.0,29887016960.0,275726336.0,4814.0,4915.0
12-04 09:52:22,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107717120.0,348610560.0,29887021056.0,275726336.0,2154.0,1768.0
12-04 09:52:23,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3107717120.0,348610560.0,29887021056.0,275726336.0,2863.0,2954.0
12-04 09:52:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107713024.0,348610560.0,29887025152.0,275726336.0,2341.0,1827.0
12-04 09:52:25,0.083,0.416,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107713024.0,348610560.0,29887025152.0,275726336.0,4659.0,5771.0
12-04 09:52:26,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3107704832.0,348618752.0,29887025152.0,275726336.0,4154.0,5199.0
12-04 09:52:27,0.083,0.417,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107704832.0,348618752.0,29887025152.0,275726336.0,4107.0,5297.0
12-04 09:52:28,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3107704832.0,348622848.0,29887021056.0,275726336.0,4116.0,5187.0
12-04 09:52:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107692544.0,348622848.0,29887033344.0,275726336.0,2716.0,2191.0
12-04 09:52:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108241408.0,348622848.0,29887033344.0,275177472.0,2943.0,2390.0
12-04 09:52:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3108200448.0,348622848.0,29887033344.0,275218432.0,2735.0,3435.0
12-04 09:52:32,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3108188160.0,348631040.0,29887037440.0,275218432.0,3277.0,4265.0
12-04 09:52:33,0.167,0.251,99.582,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3108188160.0,348631040.0,29887037440.0,275218432.0,4091.0,5438.0
12-04 09:52:34,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108184064.0,348631040.0,29887041536.0,275218432.0,3231.0,4148.0
12-04 09:52:35,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108179968.0,348631040.0,29887045632.0,275218432.0,5037.0,7371.0
12-04 09:52:36,0.167,0.250,98.002,1.582,0.0,0.0,0.0,54702080.0,0.0,124.0,3108179968.0,348631040.0,29887045632.0,275218432.0,1608.0,1677.0
12-04 09:52:37,0.167,0.418,96.074,3.342,0.0,0.0,0.0,186335232.0,0.0,341.0,3108175872.0,348635136.0,29887045632.0,275218432.0,3111.0,4175.0
12-04 09:52:38,0.334,0.083,99.416,0.167,0.0,0.0,0.0,69632.0,0.0,5.0,3108167680.0,348643328.0,29887045632.0,275218432.0,2172.0,2167.0
12-04 09:52:39,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108159488.0,348643328.0,29887053824.0,275218432.0,1827.0,2442.0
12-04 09:52:40,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108159488.0,348643328.0,29887053824.0,275218432.0,2006.0,2175.0
12-04 09:52:41,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107524608.0,348643328.0,29887053824.0,275853312.0,19848.0,20970.0
12-04 09:52:42,0.167,0.334,99.500,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,3107524608.0,348643328.0,29887053824.0,275853312.0,4471.0,7161.0
12-04 09:52:43,0.083,0.334,99.583,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,3107524608.0,348643328.0,29887053824.0,275853312.0,1895.0,2593.0
12-04 09:52:44,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3107508224.0,348651520.0,29887062016.0,275853312.0,3111.0,4739.0
12-04 09:52:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107508224.0,348651520.0,29887062016.0,275853312.0,2461.0,3163.0
12-04 09:52:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3107508224.0,348651520.0,29887062016.0,275853312.0,3152.0,3334.0
12-04 09:52:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107508224.0,348651520.0,29887062016.0,275853312.0,1930.0,2646.0
12-04 09:52:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3107508224.0,348651520.0,29887062016.0,275853312.0,1136.0,1337.0
12-04 09:52:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107504128.0,348651520.0,29887066112.0,275853312.0,3164.0,4848.0
12-04 09:52:50,0.167,0.250,99.500,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3108044800.0,348659712.0,29887066112.0,275304448.0,2966.0,4154.0
12-04 09:52:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108012032.0,348659712.0,29887066112.0,275337216.0,5930.0,8100.0
12-04 09:52:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108012032.0,348659712.0,29887066112.0,275337216.0,1267.0,1362.0
12-04 09:52:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108012032.0,348663808.0,29887062016.0,275337216.0,2421.0,3570.0
12-04 09:52:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108003840.0,348663808.0,29887070208.0,275337216.0,2576.0,3677.0
12-04 09:52:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108003840.0,348663808.0,29887070208.0,275337216.0,1620.0,1909.0
12-04 09:52:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3107995648.0,348672000.0,29887070208.0,275337216.0,1982.0,2550.0
12-04 09:52:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107991552.0,348672000.0,29887074304.0,275337216.0,1896.0,2555.0
12-04 09:52:58,0.083,0.167,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3107991552.0,348676096.0,29887070208.0,275337216.0,3264.0,4872.0
12-04 09:52:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107975168.0,348676096.0,29887078400.0,275345408.0,3398.0,4893.0
12-04 09:53:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107975168.0,348676096.0,29887078400.0,275345408.0,3681.0,5349.0
12-04 09:53:01,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107975168.0,348676096.0,29887078400.0,275345408.0,1956.0,2490.0
12-04 09:53:02,0.084,0.084,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3107966976.0,348684288.0,29887078400.0,275345408.0,2016.0,2640.0
12-04 09:53:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3107958784.0,348688384.0,29887082496.0,275345408.0,1422.0,1680.0
12-04 09:53:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107954688.0,348688384.0,29887086592.0,275345408.0,2740.0,3046.0
12-04 09:53:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107954688.0,348688384.0,29887086592.0,275345408.0,4325.0,5790.0
12-04 09:53:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107950592.0,348688384.0,29887090688.0,275345408.0,4708.0,6513.0
12-04 09:53:07,0.166,0.250,99.501,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3107942400.0,348688384.0,29887098880.0,275345408.0,1862.0,1624.0
12-04 09:53:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3107934208.0,348696576.0,29887098880.0,275345408.0,21767.0,22905.0
12-04 09:53:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107930112.0,348696576.0,29887102976.0,275345408.0,3494.0,4307.0
12-04 09:53:10,0.249,0.415,99.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108478976.0,348696576.0,29887102976.0,274796544.0,2570.0,2448.0
12-04 09:53:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108827136.0,348696576.0,29887102976.0,274448384.0,19987.0,20274.0
12-04 09:53:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,14.0,3108818944.0,348696576.0,29887102976.0,274456576.0,1960.0,1768.0
12-04 09:53:13,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,32768.0,1.0,3.0,3108810752.0,348696576.0,29887111168.0,274456576.0,4046.0,5315.0
12-04 09:53:14,0.166,0.250,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3108798464.0,348704768.0,29887115264.0,274456576.0,3918.0,5975.0
12-04 09:53:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108798464.0,348704768.0,29887115264.0,274456576.0,2354.0,3018.0
12-04 09:53:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108798464.0,348704768.0,29887115264.0,274456576.0,1508.0,1663.0
12-04 09:53:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108798464.0,348704768.0,29887115264.0,274456576.0,3752.0,6015.0
12-04 09:53:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108798464.0,348704768.0,29887115264.0,274456576.0,1176.0,1386.0
12-04 09:53:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109687296.0,348704768.0,29887119360.0,273563648.0,1950.0,2610.0
12-04 09:53:20,0.167,0.0,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3109679104.0,348712960.0,29887119360.0,273563648.0,1646.0,1860.0
12-04 09:53:21,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109675008.0,348712960.0,29887123456.0,273563648.0,4222.0,3815.0
12-04 09:53:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109670912.0,348712960.0,29887127552.0,273563648.0,6275.0,8880.0
12-04 09:53:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109666816.0,348712960.0,29887131648.0,273563648.0,2181.0,1719.0
12-04 09:53:24,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109662720.0,348712960.0,29887135744.0,273563648.0,4549.0,5818.0
12-04 09:53:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3109662720.0,348712960.0,29887135744.0,273563648.0,3521.0,4144.0
12-04 09:53:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3109654528.0,348721152.0,29887135744.0,273563648.0,3790.0,4264.0
12-04 09:53:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109650432.0,348721152.0,29887139840.0,273563648.0,2311.0,1876.0
12-04 09:53:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109650432.0,348721152.0,29887139840.0,273563648.0,2155.0,1743.0
12-04 09:53:29,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109580800.0,348721152.0,29887143936.0,273629184.0,4739.0,5259.0
12-04 09:53:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3109826560.0,348721152.0,29887148032.0,273379328.0,4738.0,5744.0
12-04 09:53:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109826560.0,348721152.0,29887152128.0,273375232.0,3042.0,4060.0
12-04 09:53:32,0.083,0.167,99.666,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,3109814272.0,348729344.0,29887156224.0,273375232.0,3865.0,5407.0
12-04 09:53:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109814272.0,348729344.0,29887156224.0,273375232.0,2356.0,2885.0
12-04 09:53:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3109810176.0,348729344.0,29887160320.0,273375232.0,3741.0,4780.0
12-04 09:53:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109806080.0,348729344.0,29887164416.0,273375232.0,1817.0,2037.0
12-04 09:53:36,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109806080.0,348729344.0,29887164416.0,273375232.0,2422.0,2951.0
12-04 09:53:37,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,24576.0,1.0,1.0,3109801984.0,348729344.0,29887168512.0,273375232.0,3885.0,5398.0
12-04 09:53:38,0.0,0.250,99.584,0.166,0.0,0.0,0.0,45056.0,0.0,5.0,3109789696.0,348737536.0,29887172608.0,273375232.0,2327.0,2458.0
12-04 09:53:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109748736.0,348737536.0,29887176704.0,273412096.0,3271.0,4937.0
12-04 09:53:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109748736.0,348737536.0,29887176704.0,273412096.0,3524.0,5164.0
12-04 09:53:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109748736.0,348737536.0,29887176704.0,273412096.0,18756.0,18855.0
12-04 09:53:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109748736.0,348737536.0,29887176704.0,273412096.0,2450.0,3635.0
12-04 09:53:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109748736.0,348741632.0,29887172608.0,273412096.0,2174.0,2922.0
12-04 09:53:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3109732352.0,348749824.0,29887180800.0,273412096.0,1908.0,2553.0
12-04 09:53:45,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109728256.0,348749824.0,29887184896.0,273412096.0,2571.0,3717.0
12-04 09:53:46,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109724160.0,348749824.0,29887188992.0,273412096.0,3264.0,4939.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3109724160.0,348749824.0,29887188992.0,273412096.0,1956.0,2531.0
12-04 09:53:48,0.667,0.0,99.333,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3109720064.0,348749824.0,29887193088.0,273412096.0,4729.0,6093.0
12-04 09:53:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109724160.0,348749824.0,29887193088.0,273408000.0,2056.0,2624.0
12-04 09:53:50,0.167,0.333,99.417,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3110264832.0,348758016.0,29887193088.0,272859136.0,2290.0,3540.0
12-04 09:53:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110096896.0,348758016.0,29887193088.0,273027072.0,3879.0,4537.0
12-04 09:53:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110092800.0,348758016.0,29887197184.0,273027072.0,2544.0,3673.0
12-04 09:53:53,0.666,0.166,99.168,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3110088704.0,348766208.0,29887193088.0,273027072.0,4400.0,5092.0
12-04 09:53:54,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3110080512.0,348766208.0,29887201280.0,273027072.0,3758.0,5842.0
12-04 09:53:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110080512.0,348766208.0,29887201280.0,273027072.0,2156.0,2781.0
12-04 09:53:56,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3110068224.0,348774400.0,29887205376.0,273027072.0,1296.0,1333.0
12-04 09:53:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110068224.0,348774400.0,29887205376.0,273027072.0,1891.0,2528.0
12-04 09:53:58,0.250,0.0,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3110068224.0,348778496.0,29887201280.0,273027072.0,1989.0,2690.0
12-04 09:53:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110060032.0,348778496.0,29887209472.0,273027072.0,4295.0,6405.0
12-04 09:54:00,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,8192.0,1.0,1.0,3110055936.0,348778496.0,29887213568.0,273027072.0,2550.0,3726.0
12-04 09:54:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110051840.0,348778496.0,29887217664.0,273027072.0,1956.0,2597.0
12-04 09:54:02,0.083,0.167,99.500,0.250,0.0,0.0,4096.0,28672.0,1.0,3.0,3110039552.0,348786688.0,29887221760.0,273027072.0,1996.0,2647.0
12-04 09:54:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3110039552.0,348786688.0,29887221760.0,273027072.0,2707.0,3835.0
12-04 09:54:04,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110035456.0,348786688.0,29887225856.0,273027072.0,3292.0,3767.0
12-04 09:54:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3110035456.0,348786688.0,29887225856.0,273027072.0,19924.0,20249.0
12-04 09:54:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110035456.0,348786688.0,29887225856.0,273027072.0,3394.0,4188.0
12-04 09:54:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110027264.0,348786688.0,29887234048.0,273027072.0,3399.0,4145.0
12-04 09:54:08,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3110019072.0,348794880.0,29887234048.0,273027072.0,3560.0,4307.0
12-04 09:54:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110055936.0,348794880.0,29887238144.0,272986112.0,3672.0,4605.0
12-04 09:54:10,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110686720.0,348794880.0,29887238144.0,272355328.0,2800.0,3046.0
12-04 09:54:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110580224.0,348794880.0,29887238144.0,272461824.0,21806.0,22214.0
12-04 09:54:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3110576128.0,348794880.0,29887242240.0,272461824.0,2750.0,3067.0
12-04 09:54:13,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3110576128.0,348794880.0,29887242240.0,272461824.0,2736.0,3743.0
12-04 09:54:14,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3110567936.0,348803072.0,29887242240.0,272461824.0,3170.0,4805.0
12-04 09:54:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110555648.0,348803072.0,29887246336.0,272470016.0,2640.0,3054.0
12-04 09:54:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110551552.0,348803072.0,29887250432.0,272470016.0,3681.0,3610.0
12-04 09:54:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110551552.0,348803072.0,29887250432.0,272470016.0,3418.0,4909.0
12-04 09:54:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3110551552.0,348807168.0,29887246336.0,272470016.0,1176.0,1386.0
12-04 09:54:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110547456.0,348807168.0,29887250432.0,272470016.0,2096.0,2738.0
12-04 09:54:20,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3110535168.0,348815360.0,29887254528.0,272470016.0,2499.0,3211.0
12-04 09:54:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110526976.0,348815360.0,29887254528.0,272478208.0,5331.0,5950.0
12-04 09:54:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3110526976.0,348815360.0,29887254528.0,272478208.0,4304.0,5273.0
12-04 09:54:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3110522880.0,348819456.0,29887254528.0,272478208.0,5528.0,6143.0
12-04 09:54:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110514688.0,348819456.0,29887262720.0,272478208.0,2865.0,2955.0
12-04 09:54:25,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3110514688.0,348819456.0,29887262720.0,272478208.0,3798.0,4597.0
12-04 09:54:26,0.0,0.333,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3110506496.0,348827648.0,29887262720.0,272478208.0,2958.0,3016.0
12-04 09:54:27,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110506496.0,348827648.0,29887262720.0,272478208.0,2426.0,1925.0
12-04 09:54:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3110506496.0,348827648.0,29887262720.0,272478208.0,3458.0,4017.0
12-04 09:54:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110477824.0,348827648.0,29887266816.0,272502784.0,2742.0,2167.0
12-04 09:54:30,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3110768640.0,348827648.0,29887270912.0,272207872.0,5280.0,6260.0
12-04 09:54:31,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3110596608.0,348827648.0,29887275008.0,272375808.0,4579.0,6578.0
12-04 09:54:32,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3110584320.0,348835840.0,29887279104.0,272375808.0,3825.0,5323.0
12-04 09:54:33,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3110584320.0,348835840.0,29887279104.0,272375808.0,1964.0,1938.0
12-04 09:54:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110580224.0,348835840.0,29887283200.0,272375808.0,1797.0,1876.0
12-04 09:54:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3110580224.0,348835840.0,29887283200.0,272375808.0,3041.0,3731.0
12-04 09:54:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110580224.0,348835840.0,29887283200.0,272375808.0,3131.0,4232.0
12-04 09:54:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110580224.0,348835840.0,29887283200.0,272375808.0,1989.0,1852.0
12-04 09:54:38,0.167,0.083,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3110567936.0,348848128.0,29887283200.0,272375808.0,19857.0,20251.0
12-04 09:54:39,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110555648.0,348848128.0,29887295488.0,272375808.0,4806.0,7508.0
12-04 09:54:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3110551552.0,348848128.0,29887299584.0,272375808.0,1713.0,1860.0
12-04 09:54:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107504128.0,348848128.0,29887299584.0,275423232.0,21213.0,23361.0
12-04 09:54:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107504128.0,348848128.0,29887299584.0,275423232.0,1047.0,1229.0
12-04 09:54:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3107504128.0,348848128.0,29887299584.0,275423232.0,1996.0,2647.0
12-04 09:54:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3107491840.0,348856320.0,29887303680.0,275423232.0,2274.0,3079.0
12-04 09:54:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107491840.0,348856320.0,29887303680.0,275423232.0,2575.0,3659.0
12-04 09:54:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107475456.0,348856320.0,29887303680.0,275439616.0,3667.0,4367.0
12-04 09:54:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3107475456.0,348856320.0,29887303680.0,275439616.0,3723.0,5815.0
12-04 09:54:48,0.167,0.250,99.584,0.0,0.0,0.0,4096.0,32768.0,1.0,3.0,3107467264.0,348856320.0,29887311872.0,275439616.0,3238.0,4958.0
12-04 09:54:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107553280.0,348856320.0,29887315968.0,275349504.0,2433.0,3212.0
12-04 09:54:50,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3108093952.0,348864512.0,29887315968.0,274800640.0,1528.0,1561.0
12-04 09:54:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108061184.0,348864512.0,29887315968.0,274833408.0,3229.0,3341.0
12-04 09:54:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108052992.0,348864512.0,29887315968.0,274841600.0,3170.0,4806.0
12-04 09:54:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108052992.0,348868608.0,29887311872.0,274841600.0,3377.0,3370.0
12-04 09:54:54,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108044800.0,348868608.0,29887320064.0,274841600.0,3517.0,5234.0
12-04 09:54:55,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108044800.0,348868608.0,29887320064.0,274841600.0,3198.0,4939.0
12-04 09:54:56,0.167,0.083,99.666,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,3108032512.0,348876800.0,29887324160.0,274841600.0,2415.0,3583.0
12-04 09:54:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3108032512.0,348876800.0,29887324160.0,274841600.0,2510.0,3612.0
12-04 09:54:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3108032512.0,348876800.0,29887324160.0,274841600.0,2156.0,2780.0
12-04 09:54:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107885056.0,348876800.0,29887328256.0,274984960.0,1591.0,1814.0
12-04 09:55:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108007936.0,348876800.0,29887332352.0,274857984.0,1916.0,2549.0
12-04 09:55:01,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108007936.0,348876800.0,29887332352.0,274857984.0,1930.0,2646.0
12-04 09:55:02,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3108888576.0,348884992.0,29887332352.0,273969152.0,2389.0,3564.0
12-04 09:55:03,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,45056.0,1.0,2.0,3108884480.0,348884992.0,29887336448.0,273969152.0,3978.0,6019.0
12-04 09:55:04,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108876288.0,348884992.0,29887344640.0,273969152.0,4612.0,6162.0
12-04 09:55:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108876288.0,348884992.0,29887344640.0,273969152.0,3168.0,3988.0
12-04 09:55:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108876288.0,348884992.0,29887344640.0,273969152.0,2091.0,1901.0
12-04 09:55:07,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108876288.0,348884992.0,29887344640.0,273969152.0,2121.0,1900.0
12-04 09:55:08,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3108864000.0,348893184.0,29887348736.0,273969152.0,2834.0,3083.0
12-04 09:55:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108986880.0,348893184.0,29887352832.0,273842176.0,3892.0,4756.0
12-04 09:55:10,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3108851712.0,348893184.0,29887356928.0,273973248.0,3888.0,5255.0
12-04 09:55:11,0.418,0.084,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108728832.0,348893184.0,29887356928.0,274096128.0,20179.0,20334.0
12-04 09:55:12,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108728832.0,348893184.0,29887356928.0,274096128.0,5294.0,7547.0
12-04 09:55:13,0.166,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108728832.0,348897280.0,29887352832.0,274096128.0,1926.0,1677.0
12-04 09:55:14,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3108712448.0,348905472.0,29887361024.0,274096128.0,1620.0,1946.0
12-04 09:55:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3108712448.0,348905472.0,29887361024.0,274096128.0,2710.0,3817.0
12-04 09:55:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108712448.0,348905472.0,29887361024.0,274096128.0,1303.0,1494.0
12-04 09:55:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108708352.0,348905472.0,29887365120.0,274096128.0,1962.0,2556.0
12-04 09:55:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108708352.0,348905472.0,29887365120.0,274096128.0,1635.0,1859.0
12-04 09:55:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108749312.0,348905472.0,29887369216.0,274051072.0,4915.0,7665.0
12-04 09:55:20,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3108741120.0,348913664.0,29887369216.0,274051072.0,3424.0,4940.0
12-04 09:55:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108741120.0,348913664.0,29887369216.0,274051072.0,5601.0,6150.0
12-04 09:55:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3108732928.0,348913664.0,29887369216.0,274059264.0,2747.0,2913.0
12-04 09:55:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3108732928.0,348913664.0,29887369216.0,274059264.0,3191.0,3156.0
12-04 09:55:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108728832.0,348913664.0,29887373312.0,274059264.0,2633.0,2328.0
12-04 09:55:25,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108728832.0,348913664.0,29887373312.0,274059264.0,2322.0,1768.0
12-04 09:55:26,0.167,0.167,99.250,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,3108716544.0,348921856.0,29887377408.0,274059264.0,4269.0,5399.0
12-04 09:55:27,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108716544.0,348921856.0,29887377408.0,274059264.0,2153.0,1714.0
12-04 09:55:28,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108712448.0,348921856.0,29887381504.0,274059264.0,22805.0,24905.0
12-04 09:55:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3108667392.0,348921856.0,29887381504.0,274104320.0,5901.0,7303.0
12-04 09:55:30,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109294080.0,348921856.0,29887385600.0,273473536.0,3855.0,3676.0
12-04 09:55:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109306368.0,348921856.0,29887385600.0,273461248.0,1863.0,1768.0
12-04 09:55:32,0.167,0.083,99.666,0.083,0.0,0.0,0.0,98304.0,0.0,14.0,3109294080.0,348930048.0,29887389696.0,273461248.0,1834.0,1768.0
12-04 09:55:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3109285888.0,348930048.0,29887389696.0,273469440.0,2451.0,2844.0
12-04 09:55:34,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109281792.0,348930048.0,29887393792.0,273469440.0,3609.0,4777.0
12-04 09:55:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109281792.0,348930048.0,29887393792.0,273469440.0,3965.0,5587.0
12-04 09:55:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109281792.0,348930048.0,29887393792.0,273469440.0,4439.0,6438.0
12-04 09:55:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109281792.0,348930048.0,29887393792.0,273469440.0,2703.0,3087.0
12-04 09:55:38,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3109269504.0,348942336.0,29887393792.0,273469440.0,3291.0,4258.0
12-04 09:55:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109388288.0,348942336.0,29887401984.0,273342464.0,1646.0,1926.0
12-04 09:55:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109388288.0,348942336.0,29887401984.0,273342464.0,1262.0,1337.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109261312.0,348942336.0,29887401984.0,273469440.0,22080.0,23041.0
12-04 09:55:42,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109257216.0,348942336.0,29887406080.0,273469440.0,2510.0,3636.0
12-04 09:55:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109257216.0,348950528.0,29887397888.0,273469440.0,3789.0,5909.0
12-04 09:55:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3109236736.0,348958720.0,29887410176.0,273469440.0,3354.0,4391.0
12-04 09:55:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3109236736.0,348958720.0,29887410176.0,273469440.0,1956.0,2555.0
12-04 09:55:46,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3109236736.0,348958720.0,29887410176.0,273469440.0,2016.0,2575.0
12-04 09:55:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109236736.0,348958720.0,29887410176.0,273469440.0,2050.0,2689.0
12-04 09:55:48,0.249,0.166,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109232640.0,348962816.0,29887410176.0,273469440.0,1728.0,1701.0
12-04 09:55:49,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109228544.0,348962816.0,29887414272.0,273469440.0,1761.0,2370.0
12-04 09:55:50,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3110068224.0,348971008.0,29887414272.0,272621568.0,3054.0,4314.0
12-04 09:55:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3109732352.0,348971008.0,29887418368.0,272953344.0,5942.0,8017.0
12-04 09:55:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109720064.0,348971008.0,29887422464.0,272961536.0,2604.0,3739.0
12-04 09:55:53,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109720064.0,348971008.0,29887422464.0,272961536.0,2111.0,2666.0
12-04 09:55:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109720064.0,348971008.0,29887422464.0,272961536.0,1857.0,2464.0
12-04 09:55:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109720064.0,348971008.0,29887422464.0,272961536.0,2500.0,3104.0
12-04 09:55:56,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3109707776.0,348979200.0,29887426560.0,272961536.0,19788.0,20972.0
12-04 09:55:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3109707776.0,348979200.0,29887426560.0,272961536.0,1362.0,1428.0
12-04 09:55:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3109707776.0,348983296.0,29887422464.0,272961536.0,3224.0,4848.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109801984.0,348983296.0,29887426560.0,272863232.0,2744.0,3906.0
12-04 09:56:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109793792.0,348983296.0,29887434752.0,272863232.0,3602.0,5369.0
12-04 09:56:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109793792.0,348983296.0,29887434752.0,272863232.0,1262.0,1337.0
12-04 09:56:02,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3109785600.0,348991488.0,29887434752.0,272863232.0,2077.0,2639.0
12-04 09:56:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109785600.0,348991488.0,29887434752.0,272863232.0,2581.0,3660.0
12-04 09:56:04,0.084,0.084,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109777408.0,348991488.0,29887442944.0,272863232.0,4112.0,5125.0
12-04 09:56:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109777408.0,348991488.0,29887442944.0,272863232.0,2053.0,1785.0
12-04 09:56:06,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109773312.0,348991488.0,29887447040.0,272863232.0,4647.0,6474.0
12-04 09:56:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3109773312.0,348991488.0,29887447040.0,272863232.0,2926.0,3088.0
12-04 09:56:08,0.083,0.167,99.583,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3109765120.0,348999680.0,29887447040.0,272863232.0,3360.0,4179.0
12-04 09:56:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109847040.0,348999680.0,29887455232.0,272773120.0,2760.0,2997.0
12-04 09:56:10,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110313984.0,348999680.0,29887455232.0,272306176.0,3084.0,3449.0
12-04 09:56:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109982208.0,348999680.0,29887455232.0,272637952.0,20196.0,21057.0
12-04 09:56:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109969920.0,348999680.0,29887459328.0,272646144.0,3365.0,4084.0
12-04 09:56:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109969920.0,348999680.0,29887459328.0,272646144.0,1931.0,1739.0
12-04 09:56:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3109830656.0,349007872.0,29887463424.0,272773120.0,2615.0,3795.0
12-04 09:56:15,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109830656.0,349007872.0,29887463424.0,272773120.0,4917.0,7579.0
12-04 09:56:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3109699584.0,349007872.0,29887467520.0,272900096.0,1927.0,2532.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109695488.0,349007872.0,29887471616.0,272900096.0,1856.0,2572.0
12-04 09:56:18,0.250,0.0,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109695488.0,349011968.0,29887467520.0,272900096.0,1542.0,1725.0
12-04 09:56:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109691392.0,349011968.0,29887471616.0,272900096.0,2500.0,3145.0
12-04 09:56:20,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3109679104.0,349020160.0,29887475712.0,272900096.0,1956.0,2597.0
12-04 09:56:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109679104.0,349020160.0,29887475712.0,272900096.0,6244.0,7313.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109679104.0,349020160.0,29887475712.0,272900096.0,5590.0,7661.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109679104.0,349020160.0,29887475712.0,272900096.0,2994.0,3040.0
12-04 09:56:24,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109675008.0,349020160.0,29887479808.0,272900096.0,3452.0,3659.0
12-04 09:56:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109675008.0,349020160.0,29887479808.0,272900096.0,2873.0,3021.0
12-04 09:56:26,0.167,0.083,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,3109662720.0,349028352.0,29887483904.0,272900096.0,19883.0,19345.0
12-04 09:56:27,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3109662720.0,349028352.0,29887483904.0,272900096.0,3014.0,3094.0
12-04 09:56:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109662720.0,349032448.0,29887479808.0,272900096.0,2279.0,1743.0
12-04 09:56:29,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109654528.0,349032448.0,29887488000.0,272900096.0,6815.0,8831.0
12-04 09:56:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109220352.0,349032448.0,29887488000.0,273334272.0,4022.0,4465.0
12-04 09:56:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109154816.0,349032448.0,29887488000.0,273399808.0,20695.0,21595.0
12-04 09:56:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,3109142528.0,349040640.0,29887492096.0,273399808.0,2428.0,2938.0
12-04 09:56:33,0.417,0.083,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3109134336.0,349040640.0,29887492096.0,273408000.0,2458.0,3004.0
12-04 09:56:34,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109130240.0,349040640.0,29887496192.0,273408000.0,3105.0,4120.0
12-04 09:56:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109130240.0,349040640.0,29887496192.0,273408000.0,2900.0,3396.0
12-04 09:56:36,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3109130240.0,349040640.0,29887496192.0,273408000.0,2103.0,2212.0
12-04 09:56:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109130240.0,349040640.0,29887496192.0,273408000.0,2945.0,4052.0
12-04 09:56:38,0.166,0.250,99.418,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,3109122048.0,349048832.0,29887496192.0,273408000.0,4483.0,6689.0
12-04 09:56:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109117952.0,349048832.0,29887500288.0,273408000.0,2670.0,3780.0
12-04 09:56:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109109760.0,349048832.0,29887508480.0,273408000.0,2305.0,3056.0
12-04 09:56:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108982784.0,349048832.0,29887508480.0,273534976.0,20617.0,22339.0
12-04 09:56:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,3051642880.0,349048832.0,29887508480.0,330874880.0,1142.0,1361.0
12-04 09:56:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3051642880.0,349048832.0,29887508480.0,330874880.0,1047.0,1229.0
12-04 09:56:44,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3038298112.0,349057024.0,29887512576.0,344207360.0,1083.0,1295.0
12-04 09:56:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038294016.0,349057024.0,29887516672.0,344207360.0,3848.0,5535.0
12-04 09:56:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038294016.0,349057024.0,29887516672.0,344207360.0,2544.0,3768.0
12-04 09:56:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038294016.0,349057024.0,29887516672.0,344207360.0,3829.0,5998.0
12-04 09:56:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3038294016.0,349061120.0,29887512576.0,344207360.0,2610.0,3767.0
12-04 09:56:49,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038285824.0,349061120.0,29887520768.0,344207360.0,1896.0,2555.0
12-04 09:56:50,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3039125504.0,349069312.0,29887520768.0,343359488.0,2660.0,3346.0
12-04 09:56:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3038920704.0,349069312.0,29887520768.0,343564288.0,3270.0,3360.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038912512.0,349069312.0,29887520768.0,343572480.0,1856.0,2506.0
12-04 09:56:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3038908416.0,349073408.0,29887520768.0,343572480.0,1790.0,2507.0
12-04 09:56:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038900224.0,349073408.0,29887528960.0,343572480.0,2776.0,3858.0
12-04 09:56:55,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038900224.0,349073408.0,29887528960.0,343572480.0,3542.0,5298.0
12-04 09:56:56,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3038892032.0,349081600.0,29887528960.0,343572480.0,3270.0,4894.0
12-04 09:56:57,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038892032.0,349081600.0,29887528960.0,343572480.0,2710.0,3794.0
12-04 09:56:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3038892032.0,349085696.0,29887524864.0,343572480.0,1959.0,2553.0
12-04 09:56:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038883840.0,349085696.0,29887533056.0,343572480.0,1296.0,1470.0
12-04 09:57:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038883840.0,349085696.0,29887533056.0,343572480.0,1624.0,1971.0
12-04 09:57:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038883840.0,349085696.0,29887533056.0,343572480.0,3164.0,4779.0
12-04 09:57:02,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3038875648.0,349093888.0,29887533056.0,343572480.0,1890.0,2569.0
12-04 09:57:03,0.250,0.166,99.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3038871552.0,349093888.0,29887537152.0,343572480.0,3169.0,4807.0
12-04 09:57:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038863360.0,349093888.0,29887545344.0,343572480.0,4168.0,5504.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038863360.0,349093888.0,29887545344.0,343572480.0,3091.0,3478.0
12-04 09:57:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3038863360.0,349093888.0,29887545344.0,343572480.0,2740.0,3045.0
12-04 09:57:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3038846976.0,349093888.0,29887545344.0,343588864.0,2611.0,2889.0
12-04 09:57:08,0.083,0.250,99.500,0.167,0.0,0.0,4096.0,45056.0,1.0,5.0,3038834688.0,349102080.0,29887549440.0,343588864.0,3328.0,4215.0
12-04 09:57:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038830592.0,349102080.0,29887553536.0,343588864.0,4870.0,5152.0
12-04 09:57:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3039297536.0,349102080.0,29887553536.0,343121920.0,3494.0,4240.0
12-04 09:57:11,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036413952.0,349102080.0,29887557632.0,346001408.0,21197.0,22033.0
12-04 09:57:12,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036409856.0,349102080.0,29887561728.0,346001408.0,3948.0,5228.0
12-04 09:57:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036393472.0,349102080.0,29887561728.0,346017792.0,1860.0,1677.0
12-04 09:57:14,0.083,0.333,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3036381184.0,349110272.0,29887565824.0,346017792.0,2837.0,3770.0
12-04 09:57:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036381184.0,349110272.0,29887565824.0,346017792.0,2217.0,2780.0
12-04 09:57:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036381184.0,349110272.0,29887565824.0,346017792.0,2300.0,2965.0
12-04 09:57:17,0.166,0.250,99.584,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3036377088.0,349110272.0,29887569920.0,346017792.0,2550.0,3662.0
12-04 09:57:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3036377088.0,349114368.0,29887565824.0,346017792.0,1956.0,2533.0
12-04 09:57:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036368896.0,349114368.0,29887574016.0,346017792.0,2710.0,3661.0
12-04 09:57:20,0.083,0.083,99.666,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3036360704.0,349122560.0,29887574016.0,346017792.0,2770.0,3900.0
12-04 09:57:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036352512.0,349122560.0,29887582208.0,346017792.0,5867.0,6440.0
12-04 09:57:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036352512.0,349122560.0,29887582208.0,346017792.0,2370.0,1942.0
12-04 09:57:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036352512.0,349122560.0,29887582208.0,346017792.0,4091.0,5187.0
12-04 09:57:24,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036348416.0,349122560.0,29887586304.0,346017792.0,2316.0,1876.0
12-04 09:57:25,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036344320.0,349122560.0,29887590400.0,346017792.0,3464.0,4083.0
12-04 09:57:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3036336128.0,349130752.0,29887590400.0,346017792.0,3613.0,3750.0
12-04 09:57:27,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036332032.0,349130752.0,29887594496.0,346017792.0,4966.0,6553.0
12-04 09:57:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036327936.0,349130752.0,29887598592.0,346017792.0,4176.0,5295.0
12-04 09:57:29,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036323840.0,349130752.0,29887602688.0,346017792.0,2941.0,2324.0
12-04 09:57:30,0.249,0.333,99.335,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3037138944.0,349130752.0,29887602688.0,345202688.0,3370.0,3301.0
12-04 09:57:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3036962816.0,349138944.0,29887598592.0,345374720.0,2411.0,2955.0
12-04 09:57:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036946432.0,349138944.0,29887606784.0,345382912.0,4043.0,5681.0
12-04 09:57:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036946432.0,349138944.0,29887606784.0,345382912.0,3045.0,4079.0
12-04 09:57:34,0.0,0.333,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036934144.0,349138944.0,29887619072.0,345382912.0,3191.0,4168.0
12-04 09:57:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036934144.0,349138944.0,29887619072.0,345382912.0,3105.0,4121.0
12-04 09:57:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036934144.0,349138944.0,29887619072.0,345382912.0,2831.0,3522.0
12-04 09:57:37,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3036925952.0,349147136.0,29887619072.0,345382912.0,3061.0,3632.0
12-04 09:57:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036925952.0,349151232.0,29887614976.0,345382912.0,2357.0,2914.0
12-04 09:57:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036917760.0,349151232.0,29887623168.0,345382912.0,1242.0,1386.0
12-04 09:57:40,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036913664.0,349151232.0,29887627264.0,345382912.0,3164.0,4849.0
12-04 09:57:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3036913664.0,349151232.0,29887627264.0,345382912.0,21241.0,22732.0
12-04 09:57:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3036913664.0,349151232.0,29887627264.0,345382912.0,2116.0,2666.0
12-04 09:57:43,0.167,0.167,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3036901376.0,349163520.0,29887627264.0,345382912.0,2450.0,3634.0
12-04 09:57:44,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036893184.0,349163520.0,29887635456.0,345382912.0,2914.0,4512.0
12-04 09:57:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036893184.0,349163520.0,29887635456.0,345382912.0,1176.0,1381.0
12-04 09:57:46,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036893184.0,349163520.0,29887635456.0,345382912.0,4510.0,5095.0
12-04 09:57:47,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036889088.0,349163520.0,29887639552.0,345382912.0,2635.0,3744.0
12-04 09:57:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3036884992.0,349167616.0,29887639552.0,345382912.0,1622.0,2308.0
12-04 09:57:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3036868608.0,349175808.0,29887647744.0,345382912.0,3540.0,4987.0
12-04 09:57:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037036544.0,349175808.0,29887647744.0,345214976.0,1934.0,2532.0
12-04 09:57:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036749824.0,349175808.0,29887647744.0,345501696.0,4539.0,5702.0
12-04 09:57:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,5.0,3036745728.0,349175808.0,29887651840.0,345501696.0,2340.0,3146.0
12-04 09:57:53,0.084,0.084,99.749,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,3036737536.0,349175808.0,29887651840.0,345509888.0,2481.0,3546.0
12-04 09:57:54,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3036725248.0,349184000.0,29887655936.0,345509888.0,2030.0,2644.0
12-04 09:57:55,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036725248.0,349184000.0,29887655936.0,345509888.0,2355.0,3540.0
12-04 09:57:56,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036717056.0,349184000.0,29887664128.0,345509888.0,2610.0,3768.0
12-04 09:57:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036717056.0,349184000.0,29887664128.0,345509888.0,2955.0,4026.0
12-04 09:57:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036717056.0,349184000.0,29887664128.0,345509888.0,2189.0,3005.0
12-04 09:57:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036717056.0,349184000.0,29887664128.0,345509888.0,2444.0,3581.0
12-04 09:58:00,0.166,0.250,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3036704768.0,349192192.0,29887668224.0,345509888.0,1976.0,2465.0
12-04 09:58:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3036712960.0,349192192.0,29887668224.0,345501696.0,2744.0,3952.0
12-04 09:58:02,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036712960.0,349192192.0,29887668224.0,345501696.0,3019.0,4225.0
12-04 09:58:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036708864.0,349192192.0,29887672320.0,345501696.0,1262.0,1379.0
12-04 09:58:04,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036700672.0,349192192.0,29887680512.0,345501696.0,4228.0,5679.0
12-04 09:58:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3036696576.0,349192192.0,29887684608.0,345501696.0,2026.0,1834.0
12-04 09:58:06,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3036704768.0,349200384.0,29887684608.0,345485312.0,2574.0,2860.0
12-04 09:58:07,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036704768.0,349200384.0,29887684608.0,345485312.0,3268.0,4145.0
12-04 09:58:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036704768.0,349200384.0,29887684608.0,345485312.0,3611.0,4606.0
12-04 09:58:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036700672.0,349200384.0,29887688704.0,345485312.0,2805.0,3114.0
12-04 09:58:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036868608.0,349200384.0,29887688704.0,345317376.0,4802.0,6581.0
12-04 09:58:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036704768.0,349200384.0,29887692800.0,345477120.0,21247.0,22518.0
12-04 09:58:12,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3036692480.0,349208576.0,29887696896.0,345477120.0,2020.0,1876.0
12-04 09:58:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036692480.0,349216768.0,29887688704.0,345477120.0,2374.0,2262.0
12-04 09:58:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036684288.0,349216768.0,29887696896.0,345477120.0,2830.0,3943.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036684288.0,349216768.0,29887696896.0,345477120.0,2610.0,3769.0
12-04 09:58:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3036680192.0,349216768.0,29887700992.0,345477120.0,18822.0,18856.0
12-04 09:58:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3036680192.0,349216768.0,29887700992.0,345477120.0,3038.0,4739.0
12-04 09:58:18,0.083,0.250,99.417,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3036672000.0,349224960.0,29887700992.0,345477120.0,4130.0,6540.0
12-04 09:58:19,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036663808.0,349224960.0,29887700992.0,345485312.0,1136.0,1337.0
12-04 09:58:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036659712.0,349224960.0,29887705088.0,345485312.0,1796.0,2466.0
12-04 09:58:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036655616.0,349224960.0,29887709184.0,345485312.0,5773.0,6178.0
12-04 09:58:22,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036651520.0,349224960.0,29887713280.0,345485312.0,2974.0,2908.0
12-04 09:58:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036651520.0,349229056.0,29887709184.0,345485312.0,20596.0,20772.0
12-04 09:58:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3036635136.0,349237248.0,29887717376.0,345485312.0,3562.0,4173.0
12-04 09:58:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036635136.0,349237248.0,29887717376.0,345485312.0,4313.0,5305.0
12-04 09:58:26,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036762112.0,349237248.0,29887717376.0,345358336.0,3034.0,2980.0
12-04 09:58:27,0.167,0.167,99.666,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3036762112.0,349237248.0,29887717376.0,345358336.0,3556.0,4217.0
12-04 09:58:28,0.083,0.083,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3036762112.0,349237248.0,29887717376.0,345358336.0,3209.0,3161.0
12-04 09:58:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036753920.0,349237248.0,29887725568.0,345358336.0,4831.0,5273.0
12-04 09:58:30,0.333,0.167,99.334,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3036966912.0,349245440.0,29887729664.0,345133056.0,3531.0,3427.0
12-04 09:58:31,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036749824.0,349245440.0,29887729664.0,345350144.0,3205.0,4241.0
12-04 09:58:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036749824.0,349245440.0,29887729664.0,345350144.0,1863.0,1876.0
12-04 09:58:33,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3036749824.0,349245440.0,29887729664.0,345350144.0,4209.0,5802.0
12-04 09:58:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036741632.0,349245440.0,29887737856.0,345350144.0,3765.0,5343.0
12-04 09:58:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036737536.0,349245440.0,29887741952.0,345350144.0,2422.0,2910.0
12-04 09:58:36,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3036729344.0,349253632.0,29887741952.0,345350144.0,3584.0,4576.0
12-04 09:58:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036729344.0,349253632.0,29887741952.0,345350144.0,2357.0,2914.0
12-04 09:58:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036729344.0,349253632.0,29887741952.0,345350144.0,2735.0,3437.0
12-04 09:58:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036725248.0,349253632.0,29887746048.0,345350144.0,3224.0,4956.0
12-04 09:58:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036721152.0,349253632.0,29887750144.0,345350144.0,1076.0,1266.0
12-04 09:58:41,0.250,0.083,99.416,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3036721152.0,349261824.0,29887741952.0,345350144.0,36576.0,37156.0
12-04 09:58:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036712960.0,349261824.0,29887750144.0,345350144.0,3038.0,4777.0
12-04 09:58:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036712960.0,349261824.0,29887750144.0,345350144.0,3647.0,5351.0
12-04 09:58:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036708864.0,349261824.0,29887754240.0,345350144.0,1113.0,1229.0
12-04 09:58:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036704768.0,349261824.0,29887758336.0,345350144.0,1896.0,2491.0
12-04 09:58:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036696576.0,349261824.0,29887758336.0,345358336.0,2781.0,3885.0
12-04 09:58:47,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3036688384.0,349270016.0,29887758336.0,345358336.0,3404.0,5011.0
12-04 09:58:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036688384.0,349270016.0,29887758336.0,345358336.0,1840.0,1989.0
12-04 09:58:49,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036680192.0,349270016.0,29887766528.0,345358336.0,3204.0,4831.0
12-04 09:58:50,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037147136.0,349270016.0,29887766528.0,344891392.0,1850.0,2550.0
12-04 09:58:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3037061120.0,349270016.0,29887766528.0,344977408.0,5258.0,6830.0
12-04 09:58:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037057024.0,349270016.0,29887770624.0,344977408.0,1113.0,1229.0
12-04 09:58:53,0.167,0.083,99.583,0.167,0.0,0.0,0.0,61440.0,0.0,5.0,3037048832.0,349278208.0,29887770624.0,344977408.0,3494.0,3626.0
12-04 09:58:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037044736.0,349278208.0,29887774720.0,344977408.0,4262.0,6634.0
12-04 09:58:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037040640.0,349278208.0,29887778816.0,344977408.0,2450.0,3637.0
12-04 09:58:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037040640.0,349278208.0,29887778816.0,344977408.0,1890.0,2598.0
12-04 09:58:57,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3037036544.0,349278208.0,29887782912.0,344977408.0,1896.0,2556.0
12-04 09:58:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3037036544.0,349282304.0,29887778816.0,344977408.0,3873.0,5487.0
12-04 09:58:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3037020160.0,349290496.0,29887787008.0,344977408.0,2056.0,2688.0
12-04 09:59:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037020160.0,349290496.0,29887787008.0,344977408.0,1796.0,2465.0
12-04 09:59:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037020160.0,349290496.0,29887787008.0,344977408.0,1730.0,2465.0
12-04 09:59:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037020160.0,349290496.0,29887787008.0,344977408.0,3111.0,4807.0
12-04 09:59:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,3037020160.0,349290496.0,29887787008.0,344977408.0,3126.0,4360.0
12-04 09:59:04,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3037007872.0,349290496.0,29887799296.0,344977408.0,3534.0,4528.0
12-04 09:59:05,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3036999680.0,349298688.0,29887799296.0,344977408.0,2740.0,2981.0
12-04 09:59:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036995584.0,349298688.0,29887803392.0,344977408.0,3040.0,3318.0
12-04 09:59:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036995584.0,349298688.0,29887803392.0,344977408.0,3305.0,4108.0
12-04 09:59:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036995584.0,349298688.0,29887803392.0,344977408.0,3125.0,3569.0
12-04 09:59:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036991488.0,349298688.0,29887807488.0,344977408.0,2800.0,3089.0
12-04 09:59:10,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037540352.0,349298688.0,29887807488.0,344428544.0,3888.0,5251.0
12-04 09:59:11,0.250,0.166,99.418,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,3037245440.0,349306880.0,29887807488.0,344715264.0,20853.0,21635.0
12-04 09:59:12,0.083,0.501,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456117248.0,349306880.0,29887807488.0,925843456.0,3368.0,4200.0
12-04 09:59:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2456113152.0,349306880.0,29887811584.0,925843456.0,4384.0,4232.0
12-04 09:59:14,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2456109056.0,349306880.0,29887815680.0,925843456.0,1856.0,2507.0
12-04 09:59:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456109056.0,349306880.0,29887815680.0,925843456.0,2450.0,3438.0
12-04 09:59:16,0.083,0.333,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2456109056.0,349315072.0,29887807488.0,925843456.0,1767.0,2399.0
12-04 09:59:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456100864.0,349315072.0,29887815680.0,925843456.0,2710.0,3857.0
12-04 09:59:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2456100864.0,349319168.0,29887811584.0,925843456.0,3775.0,5617.0
12-04 09:59:19,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456092672.0,349319168.0,29887819776.0,925843456.0,2710.0,3794.0
12-04 09:59:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456092672.0,349319168.0,29887819776.0,925843456.0,1142.0,1229.0
12-04 09:59:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456092672.0,349319168.0,29887819776.0,925843456.0,5596.0,6187.0
12-04 09:59:22,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2456084480.0,349327360.0,29887819776.0,925843456.0,3352.0,3527.0
12-04 09:59:23,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2456080384.0,349327360.0,29887823872.0,925843456.0,3427.0,4031.0
12-04 09:59:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453151744.0,349327360.0,29887832064.0,928763904.0,2456.0,2017.0
12-04 09:59:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453151744.0,349327360.0,29887832064.0,928763904.0,4187.0,5212.0
12-04 09:59:26,0.167,0.167,99.584,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2453151744.0,349327360.0,29887832064.0,928763904.0,4182.0,5225.0
12-04 09:59:27,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453151744.0,349327360.0,29887832064.0,928763904.0,3419.0,3526.0
12-04 09:59:28,0.167,0.083,99.583,0.167,0.0,0.0,0.0,65536.0,0.0,6.0,2453139456.0,349335552.0,29887836160.0,928763904.0,2843.0,2975.0
12-04 09:59:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453135360.0,349335552.0,29887840256.0,928763904.0,4118.0,4663.0
12-04 09:59:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452705280.0,349335552.0,29887840256.0,929193984.0,3082.0,2328.0
12-04 09:59:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452627456.0,349335552.0,29887840256.0,929271808.0,4785.0,5385.0
12-04 09:59:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452623360.0,349335552.0,29887844352.0,929271808.0,3875.0,4856.0
12-04 09:59:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452623360.0,349343744.0,29887836160.0,929271808.0,3725.0,5293.0
12-04 09:59:34,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2452602880.0,349351936.0,29887848448.0,929271808.0,2422.0,2950.0
12-04 09:59:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452602880.0,349351936.0,29887848448.0,929271808.0,4463.0,5022.0
12-04 09:59:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452598784.0,349351936.0,29887852544.0,929271808.0,2043.0,2170.0
12-04 09:59:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452598784.0,349351936.0,29887852544.0,929271808.0,4269.0,5909.0
12-04 09:59:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2452598784.0,349351936.0,29887852544.0,929271808.0,2357.0,2913.0
12-04 09:59:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452721664.0,349351936.0,29887856640.0,929144832.0,1766.0,2437.0
12-04 09:59:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2452713472.0,349360128.0,29887856640.0,929144832.0,2610.0,3768.0
12-04 09:59:41,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2452332544.0,349360128.0,29887856640.0,929525760.0,21977.0,24484.0
12-04 09:59:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452332544.0,349360128.0,29887856640.0,929525760.0,1901.0,2582.0
12-04 09:59:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452332544.0,349364224.0,29887852544.0,929525760.0,1551.0,1794.0
12-04 09:59:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452324352.0,349364224.0,29887860736.0,929525760.0,1274.0,1362.0
12-04 09:59:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452324352.0,349364224.0,29887860736.0,929525760.0,1862.0,2465.0
12-04 09:59:46,0.083,0.249,99.335,0.333,0.0,0.0,0.0,32768.0,0.0,3.0,2452316160.0,349372416.0,29887860736.0,929525760.0,1790.0,2478.0
12-04 09:59:47,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452312064.0,349372416.0,29887864832.0,929525760.0,4196.0,6444.0
12-04 09:59:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452307968.0,349372416.0,29887868928.0,929525760.0,1996.0,2712.0
12-04 09:59:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452307968.0,349372416.0,29887868928.0,929525760.0,3198.0,4908.0
12-04 09:59:50,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452602880.0,349372416.0,29887868928.0,929230848.0,2130.0,2828.0
12-04 09:59:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452434944.0,349372416.0,29887868928.0,929398784.0,4672.0,5711.0
12-04 09:59:52,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2452422656.0,349380608.0,29887873024.0,929398784.0,1580.0,1831.0
12-04 09:59:53,0.416,0.083,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452422656.0,349380608.0,29887873024.0,929398784.0,2610.0,3767.0
12-04 09:59:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452422656.0,349380608.0,29887873024.0,929398784.0,2216.0,2821.0
12-04 09:59:55,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452422656.0,349380608.0,29887873024.0,929398784.0,2515.0,3702.0
12-04 09:59:56,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452414464.0,349380608.0,29887881216.0,929398784.0,2710.0,3793.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452410368.0,349380608.0,29887885312.0,929398784.0,3758.0,5977.0
12-04 09:59:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2452402176.0,349392896.0,29887881216.0,929398784.0,3148.0,4263.0
12-04 09:59:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452398080.0,349392896.0,29887885312.0,929398784.0,1202.0,1295.0
12-04 10:00:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452393984.0,349392896.0,29887889408.0,929398784.0,2974.0,3753.0
12-04 10:00:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2452393984.0,349392896.0,29887889408.0,929398784.0,1414.0,1176.0
12-04 10:00:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452393984.0,349392896.0,29887889408.0,929398784.0,2953.0,4158.0
12-04 10:00:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2452393984.0,349396992.0,29887885312.0,929398784.0,3284.0,4996.0
12-04 10:00:04,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2452377600.0,349405184.0,29887893504.0,929398784.0,2167.0,2079.0
12-04 10:00:05,0.167,0.167,99.584,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,2452381696.0,349405184.0,29887897600.0,929390592.0,4702.0,6579.0
12-04 10:00:06,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452377600.0,349405184.0,29887901696.0,929390592.0,2740.0,3046.0
12-04 10:00:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452373504.0,349405184.0,29887905792.0,929390592.0,3582.0,4444.0
12-04 10:00:08,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2452373504.0,349405184.0,29887905792.0,929390592.0,2026.0,1768.0
12-04 10:00:09,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452369408.0,349405184.0,29887909888.0,929390592.0,3288.0,4072.0
12-04 10:00:10,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2451931136.0,349413376.0,29887909888.0,929820672.0,4642.0,6447.0
12-04 10:00:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452107264.0,349413376.0,29887909888.0,929644544.0,36754.0,36506.0
12-04 10:00:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452103168.0,349413376.0,29887913984.0,929644544.0,2740.0,3004.0
12-04 10:00:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2452054016.0,349417472.0,29887909888.0,929693696.0,20693.0,21628.0
12-04 10:00:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452045824.0,349417472.0,29887918080.0,929693696.0,3098.0,4753.0
12-04 10:00:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452045824.0,349417472.0,29887918080.0,929693696.0,1336.0,1424.0
12-04 10:00:16,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2452033536.0,349425664.0,29887922176.0,929693696.0,3264.0,4938.0
12-04 10:00:17,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452033536.0,349425664.0,29887922176.0,929693696.0,19527.0,20294.0
12-04 10:00:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452033536.0,349425664.0,29887922176.0,929693696.0,2585.0,3751.0
12-04 10:00:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452033536.0,349425664.0,29887922176.0,929693696.0,1436.0,1611.0
12-04 10:00:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452029440.0,349425664.0,29887926272.0,929693696.0,2510.0,3678.0
12-04 10:00:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2452029440.0,349425664.0,29887926272.0,929693696.0,4855.0,4899.0
12-04 10:00:22,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2452021248.0,349433856.0,29887926272.0,929693696.0,3561.0,4149.0
12-04 10:00:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452017152.0,349433856.0,29887930368.0,929693696.0,3971.0,4620.0
12-04 10:00:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452013056.0,349433856.0,29887934464.0,929693696.0,4312.0,5295.0
12-04 10:00:25,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2452013056.0,349433856.0,29887934464.0,929693696.0,3731.0,4334.0
12-04 10:00:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451886080.0,349433856.0,29887934464.0,929820672.0,2652.0,2817.0
12-04 10:00:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2451886080.0,349433856.0,29887934464.0,929820672.0,2764.0,2358.0
12-04 10:00:28,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2451873792.0,349446144.0,29887934464.0,929820672.0,2938.0,2954.0
12-04 10:00:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451865600.0,349446144.0,29887942656.0,929820672.0,4228.0,4712.0
12-04 10:00:30,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451812352.0,349446144.0,29887946752.0,929869824.0,4673.0,5742.0
12-04 10:00:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451742720.0,349446144.0,29887946752.0,929939456.0,2617.0,3004.0
12-04 10:00:32,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451734528.0,349446144.0,29887946752.0,929947648.0,5289.0,7288.0
12-04 10:00:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2451734528.0,349446144.0,29887946752.0,929947648.0,3005.0,4125.0
12-04 10:00:34,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2451722240.0,349454336.0,29887950848.0,929947648.0,1934.0,1901.0
12-04 10:00:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451722240.0,349454336.0,29887950848.0,929947648.0,1769.0,1743.0
12-04 10:00:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2451722240.0,349454336.0,29887950848.0,929947648.0,2597.0,3248.0
12-04 10:00:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451718144.0,349454336.0,29887954944.0,929947648.0,4369.0,6001.0
12-04 10:00:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2451718144.0,349454336.0,29887954944.0,929947648.0,2461.0,3163.0
12-04 10:00:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451714048.0,349454336.0,29887959040.0,929947648.0,3324.0,4979.0
12-04 10:00:40,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2451701760.0,349462528.0,29887963136.0,929947648.0,2650.0,3818.0
12-04 10:00:41,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451828736.0,349462528.0,29887963136.0,929820672.0,19295.0,19802.0
12-04 10:00:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451828736.0,349462528.0,29887963136.0,929820672.0,3220.0,4456.0
12-04 10:00:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2451828736.0,349462528.0,29887963136.0,929820672.0,19177.0,19777.0
12-04 10:00:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451824640.0,349462528.0,29887967232.0,929820672.0,1173.0,1271.0
12-04 10:00:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451824640.0,349462528.0,29887967232.0,929820672.0,2016.0,2640.0
12-04 10:00:46,0.166,0.249,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2451816448.0,349470720.0,29887967232.0,929820672.0,2610.0,3768.0
12-04 10:00:47,0.582,0.333,99.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451812352.0,349470720.0,29887971328.0,929820672.0,4462.0,6525.0
12-04 10:00:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2451812352.0,349470720.0,29887971328.0,929820672.0,1666.0,2346.0
12-04 10:00:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451808256.0,349470720.0,29887975424.0,929820672.0,3868.0,4551.0
12-04 10:00:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452455424.0,349470720.0,29887975424.0,929173504.0,2096.0,2738.0
12-04 10:00:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452451328.0,349470720.0,29887975424.0,929177600.0,4923.0,6102.0
12-04 10:00:52,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2452434944.0,349478912.0,29887975424.0,929185792.0,1896.0,2622.0
12-04 10:00:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452434944.0,349483008.0,29887971328.0,929185792.0,2022.0,2597.0
12-04 10:00:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452426752.0,349483008.0,29887979520.0,929185792.0,2811.0,3949.0
12-04 10:00:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452426752.0,349483008.0,29887979520.0,929185792.0,2650.0,3817.0
12-04 10:00:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2452553728.0,349483008.0,29887979520.0,929058816.0,4728.0,7598.0
12-04 10:00:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452553728.0,349483008.0,29887979520.0,929058816.0,1143.0,1229.0
12-04 10:00:58,0.250,0.083,99.334,0.250,0.0,0.083,0.0,45056.0,0.0,5.0,2452541440.0,349495296.0,29887979520.0,929058816.0,1856.0,2440.0
12-04 10:00:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452533248.0,349495296.0,29887987712.0,929058816.0,1761.0,2441.0
12-04 10:01:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452529152.0,349495296.0,29887991808.0,929058816.0,2604.0,3767.0
12-04 10:01:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452529152.0,349495296.0,29887991808.0,929058816.0,19686.0,20380.0
12-04 10:01:02,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452529152.0,349495296.0,29887991808.0,929058816.0,3164.0,4673.0
12-04 10:01:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452529152.0,349499392.0,29887987712.0,929058816.0,2610.0,3724.0
12-04 10:01:04,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2452508672.0,349507584.0,29888000000.0,929058816.0,5329.0,6106.0
12-04 10:01:05,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452508672.0,349507584.0,29888000000.0,929058816.0,40064.0,41016.0
12-04 10:01:06,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452508672.0,349507584.0,29888000000.0,929058816.0,2157.0,1859.0
12-04 10:01:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452504576.0,349507584.0,29888004096.0,929058816.0,3777.0,4694.0
12-04 10:01:08,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2452500480.0,349507584.0,29888008192.0,929058816.0,1980.0,1756.0
12-04 10:01:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452496384.0,349507584.0,29888012288.0,929058816.0,3228.0,4058.0
12-04 10:01:10,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2452656128.0,349515776.0,29888012288.0,928890880.0,4014.0,5186.0
12-04 10:01:11,0.249,0.333,99.418,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2452369408.0,349515776.0,29888012288.0,929177600.0,21544.0,22746.0
12-04 10:01:12,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452365312.0,349515776.0,29888016384.0,929177600.0,4451.0,5803.0
12-04 10:01:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2452365312.0,349515776.0,29888016384.0,929177600.0,2180.0,1938.0
12-04 10:01:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452361216.0,349515776.0,29888020480.0,929177600.0,1302.0,1386.0
12-04 10:01:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452361216.0,349515776.0,29888020480.0,929177600.0,1856.0,2466.0
12-04 10:01:16,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2452348928.0,349523968.0,29888024576.0,929177600.0,3275.0,4922.0
12-04 10:01:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452348928.0,349523968.0,29888024576.0,929177600.0,2600.0,3263.0
12-04 10:01:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452348928.0,349523968.0,29888024576.0,929177600.0,3224.0,4847.0
12-04 10:01:19,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452344832.0,349523968.0,29888028672.0,929177600.0,2777.0,3816.0
12-04 10:01:20,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452340736.0,349523968.0,29888032768.0,929177600.0,2581.0,3594.0
12-04 10:01:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452340736.0,349523968.0,29888032768.0,929177600.0,4683.0,4722.0
12-04 10:01:22,0.166,0.249,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2452332544.0,349532160.0,29888032768.0,929177600.0,3792.0,3807.0
12-04 10:01:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2452332544.0,349536256.0,29888028672.0,929177600.0,2862.0,2954.0
12-04 10:01:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452320256.0,349536256.0,29888040960.0,929177600.0,3025.0,3047.0
12-04 10:01:25,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452316160.0,349536256.0,29888045056.0,929177600.0,3821.0,4217.0
12-04 10:01:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452316160.0,349536256.0,29888045056.0,929177600.0,4987.0,6426.0
12-04 10:01:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452316160.0,349536256.0,29888045056.0,929177600.0,3630.0,3702.0
12-04 10:01:28,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2452303872.0,349544448.0,29888049152.0,929177600.0,3087.0,3044.0
12-04 10:01:29,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452299776.0,349544448.0,29888053248.0,929177600.0,4182.0,4594.0
12-04 10:01:30,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2452848640.0,349544448.0,29888053248.0,928628736.0,2801.0,2180.0
12-04 10:01:31,0.166,0.333,99.501,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2452676608.0,349544448.0,29888057344.0,928796672.0,19975.0,20315.0
12-04 10:01:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452668416.0,349544448.0,29888065536.0,928796672.0,4229.0,5818.0
12-04 10:01:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452660224.0,349544448.0,29888065536.0,928804864.0,2351.0,2847.0
12-04 10:01:34,0.083,0.250,99.500,0.167,0.0,0.0,4096.0,28672.0,1.0,3.0,2452770816.0,349552640.0,29888073728.0,928677888.0,3165.0,4188.0
12-04 10:01:35,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452770816.0,349552640.0,29888073728.0,928677888.0,21702.0,23734.0
12-04 10:01:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452770816.0,349552640.0,29888073728.0,928677888.0,3689.0,4824.0
12-04 10:01:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452766720.0,349552640.0,29888077824.0,928677888.0,1897.0,1925.0
12-04 10:01:38,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452766720.0,349556736.0,29888073728.0,928677888.0,1863.0,1805.0
12-04 10:01:39,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452758528.0,349556736.0,29888081920.0,928677888.0,2535.0,3653.0
12-04 10:01:40,0.0,0.166,99.501,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,2452873216.0,349564928.0,29888086016.0,928550912.0,1990.0,2595.0
12-04 10:01:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452873216.0,349564928.0,29888086016.0,928550912.0,19565.0,20388.0
12-04 10:01:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448302080.0,349564928.0,29888086016.0,933122048.0,1666.0,2346.0
12-04 10:01:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448302080.0,349569024.0,29888081920.0,933122048.0,5326.0,8405.0
12-04 10:01:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448293888.0,349569024.0,29888090112.0,933122048.0,2450.0,3634.0
12-04 10:01:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448293888.0,349569024.0,29888090112.0,933122048.0,1302.0,1428.0
12-04 10:01:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2448285696.0,349577216.0,29888090112.0,933122048.0,1680.0,1952.0
12-04 10:01:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448285696.0,349577216.0,29888090112.0,933122048.0,2056.0,2691.0
12-04 10:01:48,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,53248.0,1.0,4.0,2448150528.0,349585408.0,29888090112.0,933249024.0,2750.0,3909.0
12-04 10:01:49,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448138240.0,349585408.0,29888102400.0,933249024.0,1956.0,2599.0
12-04 10:01:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449334272.0,349585408.0,29888102400.0,932052992.0,3758.0,5909.0
12-04 10:01:51,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448900096.0,349585408.0,29888102400.0,932487168.0,5558.0,7290.0
12-04 10:01:52,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2448887808.0,349593600.0,29888106496.0,932487168.0,2521.0,3660.0
12-04 10:01:53,0.334,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448887808.0,349597696.0,29888102400.0,932487168.0,1408.0,1477.0
12-04 10:01:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448883712.0,349597696.0,29888106496.0,932487168.0,1336.0,1424.0
12-04 10:01:55,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2448883712.0,349597696.0,29888106496.0,932487168.0,2450.0,3634.0
12-04 10:01:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448875520.0,349597696.0,29888114688.0,932487168.0,2892.0,4197.0
12-04 10:01:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448875520.0,349597696.0,29888114688.0,932487168.0,3164.0,4847.0
12-04 10:01:58,0.0,0.167,99.666,0.167,0.0,0.0,0.0,94208.0,0.0,9.0,2448867328.0,349605888.0,29888114688.0,932487168.0,2488.0,3789.0
12-04 10:01:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448859136.0,349605888.0,29888122880.0,932487168.0,2535.0,3666.0
12-04 10:02:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448859136.0,349605888.0,29888122880.0,932487168.0,2516.0,3635.0
12-04 10:02:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448859136.0,349605888.0,29888122880.0,932487168.0,1645.0,1795.0
12-04 10:02:02,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2448855040.0,349605888.0,29888126976.0,932487168.0,1927.0,2555.0
12-04 10:02:03,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2448850944.0,349605888.0,29888131072.0,932487168.0,2022.0,2556.0
12-04 10:02:04,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2448707584.0,349614080.0,29888139264.0,932614144.0,2186.0,1967.0
12-04 10:02:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448707584.0,349614080.0,29888139264.0,932614144.0,4068.0,5549.0
12-04 10:02:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2448707584.0,349614080.0,29888139264.0,932614144.0,4425.0,5845.0
12-04 10:02:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448703488.0,349614080.0,29888143360.0,932614144.0,3888.0,5254.0
12-04 10:02:08,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2448703488.0,349622272.0,29888135168.0,932614144.0,2740.0,3046.0
12-04 10:02:09,0.416,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448691200.0,349622272.0,29888147456.0,932614144.0,3494.0,4307.0
12-04 10:02:10,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2448850944.0,349630464.0,29888147456.0,932446208.0,2740.0,2980.0
12-04 10:02:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448556032.0,349630464.0,29888147456.0,932741120.0,19820.0,19708.0
12-04 10:02:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448551936.0,349630464.0,29888151552.0,932741120.0,2851.0,3120.0
12-04 10:02:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448551936.0,349630464.0,29888151552.0,932741120.0,2651.0,2939.0
12-04 10:02:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448551936.0,349630464.0,29888151552.0,932741120.0,4532.0,7166.0
12-04 10:02:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448547840.0,349630464.0,29888155648.0,932741120.0,2730.0,3811.0
12-04 10:02:16,0.250,0.083,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2448535552.0,349638656.0,29888159744.0,932741120.0,4272.0,5029.0
12-04 10:02:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448535552.0,349638656.0,29888159744.0,932741120.0,1307.0,1453.0
12-04 10:02:18,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448535552.0,349638656.0,29888159744.0,932741120.0,3211.0,4897.0
12-04 10:02:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448535552.0,349638656.0,29888159744.0,932741120.0,1767.0,2399.0
12-04 10:02:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448531456.0,349638656.0,29888163840.0,932741120.0,1956.0,2598.0
12-04 10:02:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448531456.0,349638656.0,29888163840.0,932741120.0,6059.0,6712.0
12-04 10:02:22,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2448523264.0,349646848.0,29888163840.0,932741120.0,3743.0,4258.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2448523264.0,349646848.0,29888163840.0,932741120.0,4601.0,5524.0
12-04 10:02:24,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448519168.0,349646848.0,29888167936.0,932741120.0,2809.0,2912.0
12-04 10:02:25,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2448515072.0,349646848.0,29888172032.0,932741120.0,3453.0,4096.0
12-04 10:02:26,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2448515072.0,349646848.0,29888172032.0,932741120.0,3247.0,3451.0
12-04 10:02:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448515072.0,349646848.0,29888172032.0,932741120.0,3241.0,3212.0
12-04 10:02:28,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2448506880.0,349655040.0,29888172032.0,932741120.0,4304.0,5266.0
12-04 10:02:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448502784.0,349655040.0,29888176128.0,932741120.0,3464.0,3494.0
12-04 10:02:30,0.250,0.167,99.583,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2448965632.0,349655040.0,29888180224.0,932274176.0,4025.0,4532.0
12-04 10:02:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448629760.0,349655040.0,29888184320.0,932605952.0,2141.0,2238.0
12-04 10:02:32,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2448625664.0,349655040.0,29888188416.0,932605952.0,3836.0,5367.0
12-04 10:02:33,0.083,0.250,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2448625664.0,349659136.0,29888184320.0,932605952.0,2717.0,3186.0
12-04 10:02:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2448609280.0,349667328.0,29888192512.0,932605952.0,4995.0,6058.0
12-04 10:02:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448609280.0,349667328.0,29888192512.0,932605952.0,2291.0,2915.0
12-04 10:02:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448605184.0,349667328.0,29888196608.0,932605952.0,3261.0,3843.0
12-04 10:02:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448605184.0,349667328.0,29888196608.0,932605952.0,3096.0,4312.0
12-04 10:02:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448601088.0,349667328.0,29888200704.0,932605952.0,3131.0,4166.0
12-04 10:02:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448596992.0,349667328.0,29888204800.0,932605952.0,2421.0,3569.0
12-04 10:02:40,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2448584704.0,349675520.0,29888208896.0,932605952.0,2550.0,3727.0
12-04 10:02:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2448584704.0,349675520.0,29888208896.0,932605952.0,20601.0,21891.0
12-04 10:02:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448584704.0,349675520.0,29888208896.0,932605952.0,2016.0,2640.0
12-04 10:02:43,0.250,0.167,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448584704.0,349679616.0,29888204800.0,932605952.0,1635.0,2371.0
12-04 10:02:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448576512.0,349679616.0,29888212992.0,932605952.0,2616.0,3728.0
12-04 10:02:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2448576512.0,349679616.0,29888212992.0,932605952.0,1302.0,1428.0
12-04 10:02:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2448568320.0,349687808.0,29888212992.0,932605952.0,3542.0,5372.0
12-04 10:02:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448568320.0,349687808.0,29888212992.0,932605952.0,2355.0,3569.0
12-04 10:02:48,0.083,0.0,99.917,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2448564224.0,349687808.0,29888217088.0,932605952.0,1903.0,2556.0
12-04 10:02:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448560128.0,349687808.0,29888221184.0,932605952.0,1368.0,1428.0
12-04 10:02:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449846272.0,349687808.0,29888225280.0,931315712.0,3038.0,4805.0
12-04 10:02:51,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449571840.0,349687808.0,29888225280.0,931590144.0,4204.0,4938.0
12-04 10:02:52,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2449555456.0,349696000.0,29888225280.0,931598336.0,2421.0,3567.0
12-04 10:02:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449555456.0,349696000.0,29888225280.0,931598336.0,3164.0,4819.0
12-04 10:02:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449551360.0,349696000.0,29888229376.0,931598336.0,1176.0,1386.0
12-04 10:02:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449551360.0,349696000.0,29888229376.0,931598336.0,2550.0,3726.0
12-04 10:02:56,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2449547264.0,349696000.0,29888233472.0,931598336.0,2899.0,4183.0
12-04 10:02:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449547264.0,349696000.0,29888233472.0,931598336.0,1996.0,2647.0
12-04 10:02:58,0.083,0.167,99.666,0.083,0.0,0.0,0.0,65536.0,0.0,6.0,2449539072.0,349704192.0,29888233472.0,931598336.0,1927.0,2466.0
12-04 10:02:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449534976.0,349704192.0,29888237568.0,931598336.0,2349.0,3516.0
12-04 10:03:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449530880.0,349704192.0,29888241664.0,931598336.0,3269.0,4898.0
12-04 10:03:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2449530880.0,349704192.0,29888241664.0,931598336.0,3032.0,4337.0
12-04 10:03:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449530880.0,349704192.0,29888241664.0,931598336.0,1761.0,2440.0
12-04 10:03:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449530880.0,349708288.0,29888237568.0,931598336.0,2016.0,2573.0
12-04 10:03:04,0.083,0.249,99.501,0.166,0.0,0.0,4096.0,12288.0,1.0,2.0,2449506304.0,349716480.0,29888253952.0,931598336.0,3634.0,4446.0
12-04 10:03:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449506304.0,349716480.0,29888253952.0,931598336.0,2171.0,2104.0
12-04 10:03:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449506304.0,349716480.0,29888253952.0,931598336.0,3709.0,4581.0
12-04 10:03:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449485824.0,349716480.0,29888258048.0,931614720.0,3388.0,4151.0
12-04 10:03:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2449485824.0,349716480.0,29888258048.0,931614720.0,4108.0,5386.0
12-04 10:03:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449494016.0,349716480.0,29888266240.0,931598336.0,3060.0,3312.0
12-04 10:03:10,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2449653760.0,349724672.0,29888266240.0,931430400.0,4108.0,5429.0
12-04 10:03:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449620992.0,349724672.0,29888266240.0,931463168.0,36758.0,36778.0
12-04 10:03:12,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449620992.0,349724672.0,29888266240.0,931463168.0,3294.0,4125.0
12-04 10:03:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449620992.0,349732864.0,29888258048.0,931463168.0,2946.0,3186.0
12-04 10:03:14,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449608704.0,349732864.0,29888270336.0,931463168.0,3224.0,4891.0
12-04 10:03:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449608704.0,349732864.0,29888270336.0,931463168.0,1833.0,2494.0
12-04 10:03:16,0.0,0.250,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2449592320.0,349741056.0,29888270336.0,931471360.0,2300.0,3097.0
12-04 10:03:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449592320.0,349741056.0,29888270336.0,931471360.0,2027.0,2623.0
12-04 10:03:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449588224.0,349741056.0,29888274432.0,931471360.0,3885.0,6201.0
12-04 10:03:19,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449584128.0,349741056.0,29888278528.0,931471360.0,1767.0,2399.0
12-04 10:03:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449584128.0,349741056.0,29888278528.0,931471360.0,3116.0,4765.0
12-04 10:03:21,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2449580032.0,349749248.0,29888274432.0,931471360.0,4690.0,4234.0
12-04 10:03:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449575936.0,349749248.0,29888278528.0,931471360.0,3747.0,4257.0
12-04 10:03:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449575936.0,349749248.0,29888278528.0,931471360.0,2470.0,1967.0
12-04 10:03:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449571840.0,349749248.0,29888282624.0,931471360.0,2973.0,2939.0
12-04 10:03:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449571840.0,349749248.0,29888282624.0,931471360.0,4966.0,6604.0
12-04 10:03:26,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449567744.0,349749248.0,29888286720.0,931471360.0,3996.0,4675.0
12-04 10:03:27,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2449559552.0,349757440.0,29888286720.0,931471360.0,3827.0,4291.0
12-04 10:03:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449555456.0,349757440.0,29888290816.0,931471360.0,2913.0,3030.0
12-04 10:03:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449555456.0,349757440.0,29888290816.0,931471360.0,3474.0,3453.0
12-04 10:03:30,0.249,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449723392.0,349757440.0,29888290816.0,931303424.0,2786.0,2125.0
12-04 10:03:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449555456.0,349757440.0,29888290816.0,931471360.0,3448.0,4582.0
12-04 10:03:32,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449547264.0,349757440.0,29888299008.0,931471360.0,3979.0,5468.0
12-04 10:03:33,0.083,0.083,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,6.0,2449539072.0,349765632.0,29888299008.0,931471360.0,3504.0,5025.0
12-04 10:03:34,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2449534976.0,349765632.0,29888303104.0,931471360.0,3077.0,4083.0
12-04 10:03:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449534976.0,349765632.0,29888303104.0,931471360.0,2357.0,2846.0
12-04 10:03:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2449534976.0,349765632.0,29888303104.0,931471360.0,2866.0,3476.0
12-04 10:03:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449534976.0,349765632.0,29888303104.0,931471360.0,1877.0,2050.0
12-04 10:03:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449534976.0,349769728.0,29888299008.0,931471360.0,3071.0,4127.0
12-04 10:03:39,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2449514496.0,349777920.0,29888311296.0,931471360.0,1796.0,2464.0
12-04 10:03:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449510400.0,349777920.0,29888315392.0,931471360.0,3404.0,5079.0
12-04 10:03:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449510400.0,349777920.0,29888315392.0,931471360.0,19349.0,20229.0
12-04 10:03:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449510400.0,349777920.0,29888315392.0,931471360.0,3224.0,4890.0
12-04 10:03:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2449510400.0,349782016.0,29888311296.0,931471360.0,2510.0,3678.0
12-04 10:03:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449502208.0,349782016.0,29888319488.0,931471360.0,1342.0,1477.0
12-04 10:03:45,0.0,0.250,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2449494016.0,349790208.0,29888319488.0,931471360.0,1528.0,1561.0
12-04 10:03:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449494016.0,349790208.0,29888319488.0,931471360.0,2399.0,3120.0
12-04 10:03:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449494016.0,349790208.0,29888319488.0,931471360.0,2296.0,2921.0
12-04 10:03:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449489920.0,349790208.0,29888323584.0,931471360.0,4572.0,7212.0
12-04 10:03:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449489920.0,349790208.0,29888323584.0,931471360.0,2575.0,3715.0
12-04 10:03:50,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449698816.0,349790208.0,29888327680.0,931258368.0,2616.0,3660.0
12-04 10:03:51,0.250,0.083,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2449604608.0,349798400.0,29888327680.0,931344384.0,4269.0,5078.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449600512.0,349798400.0,29888331776.0,931344384.0,2510.0,3677.0
12-04 10:03:53,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449600512.0,349802496.0,29888327680.0,931344384.0,2116.0,2732.0
12-04 10:03:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449723392.0,349802496.0,29888331776.0,931217408.0,1302.0,1494.0
12-04 10:03:55,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2449723392.0,349802496.0,29888331776.0,931217408.0,3204.0,4897.0
12-04 10:03:56,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2449711104.0,349810688.0,29888335872.0,931217408.0,1927.0,2531.0
12-04 10:03:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449711104.0,349810688.0,29888335872.0,931217408.0,1580.0,1861.0
12-04 10:03:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449711104.0,349810688.0,29888335872.0,931217408.0,3274.0,4960.0
12-04 10:03:59,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449707008.0,349810688.0,29888339968.0,931217408.0,2670.0,3810.0
12-04 10:04:00,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2449707008.0,349810688.0,29888339968.0,931217408.0,2610.0,3769.0
12-04 10:04:01,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449707008.0,349810688.0,29888339968.0,931217408.0,2510.0,3678.0
12-04 10:04:02,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2449694720.0,349818880.0,29888344064.0,931217408.0,2340.0,3078.0
12-04 10:04:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449694720.0,349818880.0,29888344064.0,931217408.0,18533.0,18698.0
12-04 10:04:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449690624.0,349818880.0,29888348160.0,931217408.0,4082.0,5381.0
12-04 10:04:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449690624.0,349818880.0,29888348160.0,931217408.0,2106.0,2037.0
12-04 10:04:06,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2449686528.0,349818880.0,29888352256.0,931217408.0,3268.0,4077.0
12-04 10:04:07,0.166,0.250,99.501,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,2449682432.0,349818880.0,29888356352.0,931217408.0,3677.0,4606.0
12-04 10:04:08,0.167,0.0,99.750,0.083,0.0,0.0,0.0,61440.0,0.0,6.0,2449674240.0,349827072.0,29888356352.0,931217408.0,3882.0,5295.0
12-04 10:04:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449670144.0,349827072.0,29888360448.0,931217408.0,4725.0,4961.0
12-04 10:04:10,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449833984.0,349827072.0,29888364544.0,931049472.0,2579.0,2951.0
12-04 10:04:11,0.084,0.167,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2449661952.0,349827072.0,29888368640.0,931217408.0,20303.0,21258.0
12-04 10:04:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442801152.0,349827072.0,29888372736.0,938074112.0,3290.0,3618.0
12-04 10:04:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2442801152.0,349827072.0,29888372736.0,938074112.0,2574.0,2955.0
12-04 10:04:14,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2442792960.0,349835264.0,29888372736.0,938074112.0,1830.0,2395.0
12-04 10:04:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442792960.0,349835264.0,29888372736.0,938074112.0,3792.0,6068.0
12-04 10:04:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442788864.0,349835264.0,29888376832.0,938074112.0,3335.0,4897.0
12-04 10:04:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442788864.0,349835264.0,29888376832.0,938074112.0,1680.0,1952.0
12-04 10:04:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2442788864.0,349839360.0,29888372736.0,938074112.0,1213.0,1386.0
12-04 10:04:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442780672.0,349839360.0,29888380928.0,938074112.0,2610.0,3768.0
12-04 10:04:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2442768384.0,349847552.0,29888385024.0,938074112.0,2616.0,3727.0
12-04 10:04:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442768384.0,349847552.0,29888385024.0,938074112.0,5430.0,6049.0
12-04 10:04:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442768384.0,349847552.0,29888385024.0,938074112.0,4168.0,4831.0
12-04 10:04:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2442768384.0,349847552.0,29888385024.0,938074112.0,4217.0,5383.0
12-04 10:04:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442764288.0,349847552.0,29888389120.0,938074112.0,3466.0,4083.0
12-04 10:04:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442764288.0,349847552.0,29888389120.0,938074112.0,2222.0,1768.0
12-04 10:04:26,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2442756096.0,349855744.0,29888389120.0,938074112.0,2371.0,1889.0
12-04 10:04:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442752000.0,349855744.0,29888393216.0,938074112.0,3819.0,4332.0
12-04 10:04:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2442752000.0,349855744.0,29888393216.0,938074112.0,20666.0,20865.0
12-04 10:04:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442747904.0,349855744.0,29888397312.0,938074112.0,4767.0,5803.0
12-04 10:04:30,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442313728.0,349855744.0,29888397312.0,938508288.0,4733.0,5610.0
12-04 10:04:31,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442366976.0,349855744.0,29888397312.0,938455040.0,2457.0,3004.0
12-04 10:04:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2442358784.0,349863936.0,29888397312.0,938455040.0,4077.0,5802.0
12-04 10:04:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2442354688.0,349863936.0,29888401408.0,938455040.0,1697.0,1785.0
12-04 10:04:34,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2442350592.0,349863936.0,29888405504.0,938455040.0,3045.0,4109.0
12-04 10:04:35,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442350592.0,349863936.0,29888405504.0,938455040.0,1803.0,1834.0
12-04 10:04:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442350592.0,349863936.0,29888405504.0,938455040.0,3271.0,4176.0
12-04 10:04:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442350592.0,349863936.0,29888405504.0,938455040.0,3734.0,4927.0
12-04 10:04:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,65536.0,0.0,6.0,2442342400.0,349872128.0,29888405504.0,938455040.0,3898.0,5529.0
12-04 10:04:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442338304.0,349872128.0,29888409600.0,938455040.0,1896.0,2556.0
12-04 10:04:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442334208.0,349872128.0,29888413696.0,938455040.0,2421.0,3504.0
12-04 10:04:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441695232.0,349872128.0,29888417792.0,939089920.0,19393.0,20050.0
12-04 10:04:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441695232.0,349872128.0,29888417792.0,939089920.0,2320.0,3515.0
12-04 10:04:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441691136.0,349872128.0,29888421888.0,939089920.0,2500.0,3212.0
12-04 10:04:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2441297920.0,349880320.0,29888425984.0,939470848.0,2510.0,3745.0
12-04 10:04:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441297920.0,349880320.0,29888425984.0,939470848.0,3776.0,3773.0
12-04 10:04:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2441297920.0,349880320.0,29888425984.0,939470848.0,23676.0,21011.0
12-04 10:04:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441297920.0,349880320.0,29888425984.0,939470848.0,3382.0,4313.0
12-04 10:04:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441297920.0,349880320.0,29888425984.0,939470848.0,1428.0,1470.0
12-04 10:04:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441293824.0,349880320.0,29888430080.0,939470848.0,2510.0,3677.0
12-04 10:04:50,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2441154560.0,349888512.0,29888430080.0,939601920.0,3209.0,4827.0
12-04 10:04:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441175040.0,349888512.0,29888430080.0,939581440.0,3449.0,3533.0
12-04 10:04:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441166848.0,349888512.0,29888430080.0,939589632.0,2480.0,3073.0
12-04 10:04:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2441162752.0,349888512.0,29888434176.0,939589632.0,3264.0,4871.0
12-04 10:04:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441158656.0,349888512.0,29888438272.0,939589632.0,2421.0,3634.0
12-04 10:04:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441158656.0,349888512.0,29888438272.0,939589632.0,1796.0,2465.0
12-04 10:04:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2441150464.0,349896704.0,29888438272.0,939589632.0,2082.0,2641.0
12-04 10:04:57,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441142272.0,349896704.0,29888438272.0,939597824.0,4407.0,6703.0
12-04 10:04:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441142272.0,349896704.0,29888438272.0,939597824.0,1402.0,1585.0
12-04 10:04:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441138176.0,349896704.0,29888442368.0,939597824.0,1735.0,2461.0
12-04 10:05:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441138176.0,349896704.0,29888442368.0,939597824.0,2481.0,3544.0
12-04 10:05:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2441138176.0,349896704.0,29888442368.0,939597824.0,1307.0,1453.0
12-04 10:05:02,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2441011200.0,349904896.0,29888442368.0,939716608.0,3768.0,5504.0
12-04 10:05:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,2441007104.0,349904896.0,29888446464.0,939716608.0,3264.0,4940.0
12-04 10:05:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440998912.0,349904896.0,29888454656.0,939716608.0,2580.0,2913.0
12-04 10:05:05,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440998912.0,349904896.0,29888454656.0,939716608.0,2765.0,3136.0
12-04 10:05:06,0.167,0.167,99.584,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,2440994816.0,349904896.0,29888458752.0,939716608.0,4108.0,5361.0
12-04 10:05:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440994816.0,349904896.0,29888458752.0,939716608.0,3244.0,3612.0
12-04 10:05:08,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2440986624.0,349913088.0,29888458752.0,939716608.0,2574.0,2956.0
12-04 10:05:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440982528.0,349913088.0,29888462848.0,939716608.0,2651.0,2937.0
12-04 10:05:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441449472.0,349913088.0,29888462848.0,939249664.0,3393.0,4252.0
12-04 10:05:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441097216.0,349913088.0,29888466944.0,939597824.0,19950.0,20340.0
12-04 10:05:12,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2441093120.0,349913088.0,29888471040.0,939597824.0,5117.0,7012.0
12-04 10:05:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2441093120.0,349913088.0,29888471040.0,939597824.0,3044.0,3921.0
12-04 10:05:14,0.0,0.250,99.251,0.500,0.0,0.0,0.0,12288.0,0.0,2.0,2441080832.0,349921280.0,29888475136.0,939597824.0,2544.0,3768.0
12-04 10:05:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441076736.0,349921280.0,29888479232.0,939597824.0,1542.0,1386.0
12-04 10:05:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441076736.0,349921280.0,29888479232.0,939597824.0,1519.0,1724.0
12-04 10:05:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441076736.0,349921280.0,29888479232.0,939597824.0,2750.0,3910.0
12-04 10:05:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441076736.0,349921280.0,29888479232.0,939597824.0,1790.0,2506.0
12-04 10:05:19,0.083,0.0,99.833,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,2440941568.0,349921280.0,29888487424.0,939724800.0,5264.0,6854.0
12-04 10:05:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440933376.0,349929472.0,29888487424.0,939724800.0,1956.0,2533.0
12-04 10:05:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440929280.0,349929472.0,29888491520.0,939724800.0,6178.0,7311.0
12-04 10:05:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440929280.0,349929472.0,29888491520.0,939724800.0,4337.0,4946.0
12-04 10:05:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440929280.0,349929472.0,29888491520.0,939724800.0,2776.0,2781.0
12-04 10:05:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440925184.0,349929472.0,29888495616.0,939724800.0,2185.0,1719.0
12-04 10:05:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440925184.0,349929472.0,29888495616.0,939724800.0,2254.0,1806.0
12-04 10:05:26,0.083,0.083,99.583,0.250,0.0,0.0,4096.0,12288.0,1.0,2.0,2440912896.0,349937664.0,29888499712.0,939724800.0,4898.0,6556.0
12-04 10:05:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440912896.0,349937664.0,29888499712.0,939724800.0,3874.0,4670.0
12-04 10:05:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,14.0,2440904704.0,349937664.0,29888507904.0,939724800.0,2647.0,2818.0
12-04 10:05:29,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440900608.0,349937664.0,29888512000.0,939724800.0,5040.0,5974.0
12-04 10:05:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,349937664.0,29888512000.0,940158976.0,4286.0,4684.0
12-04 10:05:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440654848.0,349937664.0,29888512000.0,939970560.0,2417.0,2890.0
12-04 10:05:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440642560.0,349945856.0,29888516096.0,939970560.0,2045.0,2243.0
12-04 10:05:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2440634368.0,349949952.0,29888512000.0,939978752.0,1703.0,1743.0
12-04 10:05:34,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440617984.0,349949952.0,29888528384.0,939978752.0,3956.0,5453.0
12-04 10:05:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440617984.0,349949952.0,29888528384.0,939978752.0,21109.0,22746.0
12-04 10:05:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2440617984.0,349949952.0,29888528384.0,939978752.0,2422.0,2980.0
12-04 10:05:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440617984.0,349949952.0,29888528384.0,939978752.0,5249.0,5984.0
12-04 10:05:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2440609792.0,349958144.0,29888528384.0,939978752.0,3765.0,5277.0
12-04 10:05:39,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440601600.0,349958144.0,29888536576.0,939978752.0,2444.0,3646.0
12-04 10:05:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440601600.0,349958144.0,29888536576.0,939978752.0,1272.0,1400.0
12-04 10:05:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440601600.0,349958144.0,29888536576.0,939978752.0,19117.0,19748.0
12-04 10:05:42,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440601600.0,349958144.0,29888536576.0,939978752.0,3013.0,4242.0
12-04 10:05:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440597504.0,349958144.0,29888540672.0,939978752.0,3198.0,4843.0
12-04 10:05:44,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440585216.0,349966336.0,29888544768.0,939978752.0,1302.0,1428.0
12-04 10:05:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440585216.0,349966336.0,29888544768.0,939978752.0,3238.0,4921.0
12-04 10:05:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440585216.0,349966336.0,29888544768.0,939978752.0,1701.0,2371.0
12-04 10:05:47,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440577024.0,349966336.0,29888552960.0,939978752.0,20901.0,22729.0
12-04 10:05:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2440572928.0,349974528.0,29888548864.0,939978752.0,1276.0,1448.0
12-04 10:05:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440564736.0,349974528.0,29888557056.0,939978752.0,1302.0,1428.0
12-04 10:05:50,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440724480.0,349982720.0,29888557056.0,939810816.0,1801.0,2460.0
12-04 10:05:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440564736.0,349982720.0,29888557056.0,939970560.0,4679.0,5838.0
12-04 10:05:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440560640.0,349982720.0,29888561152.0,939970560.0,4196.0,6510.0
12-04 10:05:53,0.416,0.167,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440552448.0,349986816.0,29888557056.0,939978752.0,2030.0,2737.0
12-04 10:05:54,0.083,0.0,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440544256.0,349986816.0,29888565248.0,939978752.0,3752.0,5990.0
12-04 10:05:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440540160.0,349986816.0,29888569344.0,939978752.0,1273.0,1362.0
12-04 10:05:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2440527872.0,349995008.0,29888573440.0,939978752.0,1861.0,2532.0
12-04 10:05:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440527872.0,349995008.0,29888573440.0,939978752.0,1686.0,1910.0
12-04 10:05:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440527872.0,349999104.0,29888569344.0,939978752.0,2522.0,3814.0
12-04 10:05:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440519680.0,349999104.0,29888577536.0,939978752.0,2450.0,3635.0
12-04 10:06:00,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440519680.0,349999104.0,29888577536.0,939978752.0,3958.0,6090.0
12-04 10:06:01,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440515584.0,349999104.0,29888581632.0,939978752.0,1830.0,2556.0
12-04 10:06:02,0.083,0.083,99.666,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,2440507392.0,350007296.0,29888581632.0,939978752.0,3487.0,5326.0
12-04 10:06:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2440503296.0,350011392.0,29888581632.0,939978752.0,1141.0,1333.0
12-04 10:06:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440495104.0,350011392.0,29888589824.0,939978752.0,2806.0,3142.0
12-04 10:06:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440491008.0,350011392.0,29888593920.0,939978752.0,2331.0,2142.0
12-04 10:06:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440491008.0,350011392.0,29888593920.0,939978752.0,2212.0,1918.0
12-04 10:06:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440491008.0,350011392.0,29888593920.0,939978752.0,5934.0,8431.0
12-04 10:06:08,0.083,0.416,99.335,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,2440482816.0,350019584.0,29888593920.0,939978752.0,2514.0,2884.0
12-04 10:06:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440478720.0,350019584.0,29888598016.0,939978752.0,5201.0,6065.0
12-04 10:06:10,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441199616.0,350019584.0,29888598016.0,939257856.0,3331.0,4060.0
12-04 10:06:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2441248768.0,350019584.0,29888598016.0,939208704.0,20730.0,21553.0
12-04 10:06:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441232384.0,350019584.0,29888606208.0,939216896.0,3350.0,3661.0
12-04 10:06:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441232384.0,350023680.0,29888602112.0,939216896.0,1081.0,1225.0
12-04 10:06:14,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2441220096.0,350031872.0,29888606208.0,939216896.0,1701.0,2369.0
12-04 10:06:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441220096.0,350031872.0,29888606208.0,939216896.0,3657.0,5854.0
12-04 10:06:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441216000.0,350031872.0,29888610304.0,939216896.0,2541.0,3653.0
12-04 10:06:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441216000.0,350031872.0,29888610304.0,939216896.0,2434.0,3212.0
12-04 10:06:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441216000.0,350035968.0,29888606208.0,939216896.0,2670.0,3679.0
12-04 10:06:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441207808.0,350035968.0,29888614400.0,939216896.0,1901.0,2553.0
12-04 10:06:20,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2441195520.0,350044160.0,29888618496.0,939216896.0,1730.0,2436.0
12-04 10:06:21,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2441195520.0,350044160.0,29888618496.0,939216896.0,5341.0,5954.0
12-04 10:06:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441191424.0,350044160.0,29888622592.0,939216896.0,4004.0,4712.0
12-04 10:06:23,0.333,0.333,99.333,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2441191424.0,350044160.0,29888622592.0,939216896.0,2909.0,2939.0
12-04 10:06:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441314304.0,350044160.0,29888626688.0,939089920.0,4059.0,5184.0
12-04 10:06:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441314304.0,350044160.0,29888626688.0,939089920.0,2804.0,2955.0
12-04 10:06:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2441306112.0,350052352.0,29888626688.0,939089920.0,3842.0,4606.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441306112.0,350052352.0,29888626688.0,939089920.0,3130.0,3112.0
12-04 10:06:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441306112.0,350056448.0,29888622592.0,939089920.0,4243.0,5298.0
12-04 10:06:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441293824.0,350056448.0,29888634880.0,939089920.0,2815.0,2282.0
12-04 10:06:30,0.167,0.250,99.583,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440859648.0,350056448.0,29888638976.0,939520000.0,6323.0,6676.0
12-04 10:06:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440790016.0,350056448.0,29888638976.0,939589632.0,2817.0,3276.0
12-04 10:06:32,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2440781824.0,350064640.0,29888638976.0,939589632.0,4067.0,5725.0
12-04 10:06:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440781824.0,350068736.0,29888634880.0,939589632.0,2417.0,2913.0
12-04 10:06:34,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440769536.0,350068736.0,29888647168.0,939589632.0,1833.0,1806.0
12-04 10:06:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440769536.0,350068736.0,29888647168.0,939589632.0,3230.0,4253.0
12-04 10:06:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440761344.0,350068736.0,29888655360.0,939589632.0,3431.0,4464.0
12-04 10:06:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440761344.0,350068736.0,29888655360.0,939589632.0,4217.0,5976.0
12-04 10:06:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,98304.0,0.0,9.0,2440753152.0,350085120.0,29888647168.0,939589632.0,2483.0,2912.0
12-04 10:06:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440744960.0,350085120.0,29888655360.0,939589632.0,2570.0,3652.0
12-04 10:06:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440740864.0,350085120.0,29888659456.0,939589632.0,2042.0,2548.0
12-04 10:06:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440740864.0,350085120.0,29888659456.0,939589632.0,37498.0,38677.0
12-04 10:06:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2440486912.0,350085120.0,29888659456.0,939843584.0,1256.0,1284.0
12-04 10:06:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440486912.0,350089216.0,29888655360.0,939843584.0,2576.0,3634.0
12-04 10:06:44,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2440470528.0,350097408.0,29888663552.0,939843584.0,3158.0,4685.0
12-04 10:06:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,350097408.0,29888667648.0,939843584.0,2915.0,3930.0
12-04 10:06:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,350097408.0,29888667648.0,939843584.0,2444.0,3649.0
12-04 10:06:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,350097408.0,29888667648.0,939843584.0,1945.0,2092.0
12-04 10:06:48,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2440462336.0,350097408.0,29888671744.0,939843584.0,2670.0,3702.0
12-04 10:06:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440458240.0,350097408.0,29888675840.0,939843584.0,2449.0,3498.0
12-04 10:06:50,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2441289728.0,350105600.0,29888675840.0,939003904.0,1227.0,1284.0
12-04 10:06:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440953856.0,350105600.0,29888679936.0,939335680.0,4314.0,5511.0
12-04 10:06:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440953856.0,350105600.0,29888679936.0,939335680.0,3613.0,5356.0
12-04 10:06:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440953856.0,350105600.0,29888679936.0,939335680.0,2681.0,3753.0
12-04 10:06:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440949760.0,350105600.0,29888684032.0,939335680.0,2022.0,2555.0
12-04 10:06:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440949760.0,350105600.0,29888684032.0,939335680.0,1956.0,2555.0
12-04 10:06:56,0.0,0.167,99.749,0.084,0.0,0.0,4096.0,12288.0,1.0,2.0,2440933376.0,350113792.0,29888692224.0,939335680.0,19919.0,21038.0
12-04 10:06:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440933376.0,350113792.0,29888692224.0,939335680.0,2259.0,3045.0
12-04 10:06:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2440933376.0,350113792.0,29888692224.0,939335680.0,2670.0,3769.0
12-04 10:06:59,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2440929280.0,350113792.0,29888696320.0,939335680.0,2570.0,3676.0
12-04 10:07:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440929280.0,350113792.0,29888696320.0,939335680.0,3063.0,4688.0
12-04 10:07:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440929280.0,350113792.0,29888696320.0,939335680.0,19789.0,20342.0
12-04 10:07:02,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2440921088.0,350121984.0,29888696320.0,939335680.0,2051.0,2555.0
12-04 10:07:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440921088.0,350121984.0,29888696320.0,939335680.0,2509.0,3672.0
12-04 10:07:04,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2440908800.0,350121984.0,29888708608.0,939335680.0,3006.0,3185.0
12-04 10:07:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440916992.0,350121984.0,29888708608.0,939327488.0,3560.0,4264.0
12-04 10:07:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440912896.0,350121984.0,29888712704.0,939327488.0,3102.0,3640.0
12-04 10:07:07,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440912896.0,350121984.0,29888712704.0,939327488.0,3288.0,4126.0
12-04 10:07:08,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440904704.0,350130176.0,29888712704.0,939327488.0,2971.0,3163.0
12-04 10:07:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440900608.0,350130176.0,29888716800.0,939327488.0,4801.0,5102.0
12-04 10:07:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441371648.0,350130176.0,29888716800.0,938856448.0,3919.0,5227.0
12-04 10:07:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440527872.0,350130176.0,29888716800.0,939700224.0,21784.0,23140.0
12-04 10:07:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440519680.0,350130176.0,29888716800.0,939708416.0,1926.0,1743.0
12-04 10:07:13,0.250,0.166,99.584,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2440519680.0,350130176.0,29888716800.0,939708416.0,3505.0,4289.0
12-04 10:07:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2440503296.0,350138368.0,29888724992.0,939708416.0,2510.0,3611.0
12-04 10:07:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440495104.0,350138368.0,29888724992.0,939716608.0,2550.0,3660.0
12-04 10:07:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440495104.0,350138368.0,29888724992.0,939716608.0,2406.0,3014.0
12-04 10:07:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2440495104.0,350138368.0,29888724992.0,939716608.0,2550.0,3793.0
12-04 10:07:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440376320.0,350138368.0,29888724992.0,939835392.0,2517.0,3882.0
12-04 10:07:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440372224.0,350138368.0,29888729088.0,939835392.0,2584.0,3817.0
12-04 10:07:20,0.0,0.167,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2440364032.0,350146560.0,29888729088.0,939835392.0,1136.0,1337.0
12-04 10:07:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440364032.0,350146560.0,29888729088.0,939835392.0,22114.0,21660.0
12-04 10:07:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440368128.0,350146560.0,29888733184.0,939827200.0,3012.0,3029.0
12-04 10:07:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440364032.0,350146560.0,29888737280.0,939827200.0,5040.0,6672.0
12-04 10:07:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440359936.0,350146560.0,29888741376.0,939827200.0,3032.0,3023.0
12-04 10:07:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440359936.0,350146560.0,29888741376.0,939827200.0,2717.0,2752.0
12-04 10:07:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440351744.0,350154752.0,29888741376.0,939827200.0,5208.0,6913.0
12-04 10:07:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440351744.0,350154752.0,29888741376.0,939827200.0,2842.0,2974.0
12-04 10:07:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440347648.0,350154752.0,29888745472.0,939827200.0,2927.0,3036.0
12-04 10:07:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440347648.0,350154752.0,29888745472.0,939827200.0,2786.0,2216.0
12-04 10:07:30,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440511488.0,350154752.0,29888749568.0,939659264.0,5431.0,6895.0
12-04 10:07:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440470528.0,350154752.0,29888749568.0,939700224.0,2861.0,3348.0
12-04 10:07:32,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440458240.0,350162944.0,29888753664.0,939700224.0,3764.0,5385.0
12-04 10:07:33,0.250,0.166,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2440458240.0,350162944.0,29888753664.0,939700224.0,2291.0,2913.0
12-04 10:07:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440454144.0,350162944.0,29888757760.0,939700224.0,5397.0,6395.0
12-04 10:07:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350162944.0,29888757760.0,939700224.0,3111.0,4173.0
12-04 10:07:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350162944.0,29888757760.0,939700224.0,2157.0,2288.0
12-04 10:07:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440450048.0,350162944.0,29888761856.0,939700224.0,2657.0,3226.0
12-04 10:07:38,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440441856.0,350171136.0,29888761856.0,939700224.0,2945.0,3986.0
12-04 10:07:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440437760.0,350171136.0,29888765952.0,939700224.0,3758.0,5974.0
12-04 10:07:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440437760.0,350171136.0,29888765952.0,939700224.0,1867.0,2491.0
12-04 10:07:41,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440437760.0,350171136.0,29888765952.0,939700224.0,18859.0,19192.0
12-04 10:07:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440437760.0,350171136.0,29888765952.0,939700224.0,1982.0,2549.0
12-04 10:07:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440437760.0,350171136.0,29888765952.0,939700224.0,5244.0,6922.0
12-04 10:07:44,0.0,0.250,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2440425472.0,350179328.0,29888770048.0,939700224.0,2449.0,3673.0
12-04 10:07:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350179328.0,29888770048.0,939700224.0,2500.0,3278.0
12-04 10:07:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350179328.0,29888770048.0,939700224.0,2576.0,3677.0
12-04 10:07:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440421376.0,350179328.0,29888774144.0,939700224.0,2449.0,3608.0
12-04 10:07:48,0.249,0.166,99.584,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2440417280.0,350179328.0,29888778240.0,939700224.0,2581.0,3635.0
12-04 10:07:49,0.250,0.0,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440417280.0,350179328.0,29888778240.0,939700224.0,3881.0,4471.0
12-04 10:07:50,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440577024.0,350187520.0,29888778240.0,939532288.0,3028.0,4313.0
12-04 10:07:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350187520.0,29888778240.0,939683840.0,4063.0,4715.0
12-04 10:07:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2440413184.0,350187520.0,29888782336.0,939692032.0,1890.0,2503.0
12-04 10:07:53,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440413184.0,350187520.0,29888782336.0,939692032.0,2516.0,3633.0
12-04 10:07:54,0.250,0.167,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440409088.0,350187520.0,29888786432.0,939692032.0,3104.0,4869.0
12-04 10:07:55,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440409088.0,350187520.0,29888786432.0,939692032.0,2464.0,3189.0
12-04 10:07:56,0.083,0.167,99.167,0.583,0.0,0.0,0.0,28672.0,0.0,3.0,2440396800.0,350195712.0,29888790528.0,939692032.0,2062.0,2580.0
12-04 10:07:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440404992.0,350195712.0,29888790528.0,939683840.0,2544.0,3702.0
12-04 10:07:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440404992.0,350195712.0,29888790528.0,939683840.0,1276.0,1477.0
12-04 10:07:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440392704.0,350199808.0,29888798720.0,939683840.0,3258.0,4980.0
12-04 10:08:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440392704.0,350199808.0,29888798720.0,939683840.0,1525.0,1844.0
12-04 10:08:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440392704.0,350199808.0,29888798720.0,939683840.0,1866.0,2530.0
12-04 10:08:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440384512.0,350208000.0,29888798720.0,939683840.0,3958.0,6024.0
12-04 10:08:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2440384512.0,350208000.0,29888798720.0,939683840.0,20524.0,22275.0
12-04 10:08:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2440380416.0,350208000.0,29888802816.0,939683840.0,2646.0,2847.0
12-04 10:08:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440380416.0,350208000.0,29888802816.0,939683840.0,3183.0,3571.0
12-04 10:08:06,0.083,0.083,99.833,0.0,0.0,0.0,8192.0,0.0,2.0,0.0,2440372224.0,350208000.0,29888811008.0,939683840.0,3379.0,4352.0
12-04 10:08:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440368128.0,350208000.0,29888815104.0,939683840.0,1831.0,1648.0
12-04 10:08:08,0.166,0.333,99.335,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2440359936.0,350216192.0,29888815104.0,939683840.0,2680.0,3003.0
12-04 10:08:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440351744.0,350220288.0,29888819200.0,939683840.0,1860.0,1677.0
12-04 10:08:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440941568.0,350220288.0,29888819200.0,939094016.0,4396.0,5720.0
12-04 10:08:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440589312.0,350220288.0,29888819200.0,939446272.0,22451.0,24838.0
12-04 10:08:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440585216.0,350220288.0,29888823296.0,939446272.0,2685.0,3000.0
12-04 10:08:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440581120.0,350220288.0,29888827392.0,939446272.0,3959.0,5280.0
12-04 10:08:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2440577024.0,350228480.0,29888823296.0,939446272.0,1047.0,1200.0
12-04 10:08:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440572928.0,350228480.0,29888827392.0,939446272.0,1686.0,1910.0
12-04 10:08:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440568832.0,350228480.0,29888831488.0,939446272.0,1176.0,1386.0
12-04 10:08:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440568832.0,350228480.0,29888831488.0,939446272.0,2642.0,3679.0
12-04 10:08:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440568832.0,350228480.0,29888831488.0,939446272.0,3384.0,4957.0
12-04 10:08:19,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2440564736.0,350232576.0,29888831488.0,939446272.0,3831.0,5907.0
12-04 10:08:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440556544.0,350240768.0,29888831488.0,939446272.0,3646.0,5489.0
12-04 10:08:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440552448.0,350240768.0,29888835584.0,939446272.0,4280.0,3850.0
12-04 10:08:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440552448.0,350240768.0,29888835584.0,939446272.0,2318.0,1876.0
12-04 10:08:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2440552448.0,350240768.0,29888835584.0,939446272.0,3039.0,3071.0
12-04 10:08:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440548352.0,350240768.0,29888839680.0,939446272.0,2967.0,3046.0
12-04 10:08:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440544256.0,350240768.0,29888843776.0,939446272.0,3641.0,3852.0
12-04 10:08:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440531968.0,350248960.0,29888847872.0,939446272.0,4012.0,5067.0
12-04 10:08:27,0.250,0.166,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2440531968.0,350248960.0,29888847872.0,939446272.0,4210.0,5357.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440523776.0,350248960.0,29888847872.0,939454464.0,4115.0,5252.0
12-04 10:08:29,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440519680.0,350248960.0,29888851968.0,939454464.0,3425.0,3404.0
12-04 10:08:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440683520.0,350248960.0,29888856064.0,939286528.0,5817.0,5938.0
12-04 10:08:31,0.0,0.167,99.833,0.0,0.0,0.0,229376.0,0.0,4.0,0.0,2440523776.0,350248960.0,29888856064.0,939446272.0,1703.0,1677.0
12-04 10:08:32,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2440278016.0,350257152.0,29889085440.0,939454464.0,2428.0,2938.0
12-04 10:08:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440278016.0,350257152.0,29889085440.0,939454464.0,4419.0,6318.0
12-04 10:08:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440273920.0,350257152.0,29889089536.0,939454464.0,2457.0,3004.0
12-04 10:08:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440273920.0,350257152.0,29889089536.0,939454464.0,4202.0,5881.0
12-04 10:08:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440269824.0,350257152.0,29889093632.0,939454464.0,2659.0,3095.0
12-04 10:08:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440269824.0,350257152.0,29889093632.0,939454464.0,2611.0,3112.0
12-04 10:08:38,0.0,0.167,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,2440257536.0,350265344.0,29889097728.0,939454464.0,3477.0,5323.0
12-04 10:08:39,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2440257536.0,350265344.0,29889097728.0,939454464.0,1368.0,1428.0
12-04 10:08:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440253440.0,350265344.0,29889101824.0,939454464.0,1827.0,2441.0
12-04 10:08:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440253440.0,350265344.0,29889101824.0,939454464.0,21112.0,22782.0
12-04 10:08:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440253440.0,350265344.0,29889101824.0,939454464.0,3259.0,4781.0
12-04 10:08:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440253440.0,350265344.0,29889101824.0,939454464.0,18578.0,18764.0
12-04 10:08:44,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2440241152.0,350273536.0,29889105920.0,939454464.0,1901.0,2580.0
12-04 10:08:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440241152.0,350273536.0,29889105920.0,939454464.0,3582.0,5390.0
12-04 10:08:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440241152.0,350273536.0,29889105920.0,939454464.0,1790.0,2478.0
12-04 10:08:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440241152.0,350273536.0,29889105920.0,939454464.0,1896.0,2491.0
12-04 10:08:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440241152.0,350273536.0,29889105920.0,939454464.0,1635.0,2305.0
12-04 10:08:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440237056.0,350277632.0,29889114112.0,939446272.0,3458.0,5096.0
12-04 10:08:50,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440396800.0,350285824.0,29889114112.0,939278336.0,2610.0,3766.0
12-04 10:08:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440237056.0,350285824.0,29889114112.0,939438080.0,4444.0,5198.0
12-04 10:08:52,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440228864.0,350285824.0,29889114112.0,939446272.0,2521.0,3594.0
12-04 10:08:53,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2440228864.0,350285824.0,29889114112.0,939446272.0,2450.0,3568.0
12-04 10:08:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440224768.0,350285824.0,29889118208.0,939446272.0,2741.0,3833.0
12-04 10:08:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440224768.0,350285824.0,29889118208.0,939446272.0,1393.0,1446.0
12-04 10:08:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440216576.0,350294016.0,29889118208.0,939446272.0,1767.0,1987.0
12-04 10:08:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440216576.0,350294016.0,29889118208.0,939446272.0,2650.0,3686.0
12-04 10:08:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2440212480.0,350294016.0,29889122304.0,939446272.0,3370.0,4987.0
12-04 10:08:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440208384.0,350294016.0,29889126400.0,939446272.0,2450.0,3635.0
12-04 10:09:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440204288.0,350294016.0,29889130496.0,939446272.0,2145.0,2988.0
12-04 10:09:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440204288.0,350294016.0,29889130496.0,939446272.0,3038.0,4804.0
12-04 10:09:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2440196096.0,350302208.0,29889130496.0,939446272.0,1528.0,1627.0
12-04 10:09:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440196096.0,350302208.0,29889130496.0,939446272.0,2516.0,3648.0
12-04 10:09:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440187904.0,350302208.0,29889138688.0,939446272.0,2086.0,1876.0
12-04 10:09:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440187904.0,350302208.0,29889138688.0,939446272.0,3903.0,4769.0
12-04 10:09:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440187904.0,350302208.0,29889138688.0,939446272.0,3611.0,4508.0
12-04 10:09:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2440183808.0,350310400.0,29889134592.0,939446272.0,3948.0,5293.0
12-04 10:09:08,0.0,0.333,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440171520.0,350310400.0,29889146880.0,939446272.0,3334.0,4108.0
12-04 10:09:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440167424.0,350310400.0,29889150976.0,939446272.0,2680.0,3005.0
12-04 10:09:10,0.333,0.250,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439888896.0,350310400.0,29889150976.0,939724800.0,3083.0,3413.0
12-04 10:09:11,0.417,0.167,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2439913472.0,350310400.0,29889150976.0,939700224.0,20245.0,20408.0
12-04 10:09:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439786496.0,350310400.0,29889150976.0,939827200.0,4188.0,5458.0
12-04 10:09:13,0.083,0.332,99.419,0.166,0.0,0.0,4096.0,12288.0,1.0,2.0,2439778304.0,350318592.0,29889150976.0,939827200.0,2640.0,2955.0
12-04 10:09:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2439770112.0,350318592.0,29889159168.0,939827200.0,3918.0,6107.0
12-04 10:09:15,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439766016.0,350318592.0,29889163264.0,939827200.0,2340.0,3080.0
12-04 10:09:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439766016.0,350318592.0,29889163264.0,939827200.0,3772.0,4428.0
12-04 10:09:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439766016.0,350318592.0,29889163264.0,939827200.0,2444.0,3584.0
12-04 10:09:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439766016.0,350318592.0,29889163264.0,939827200.0,1208.0,1295.0
12-04 10:09:19,0.166,0.250,99.501,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2439753728.0,350326784.0,29889167360.0,939827200.0,1402.0,1519.0
12-04 10:09:20,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2439753728.0,350326784.0,29889167360.0,939827200.0,4058.0,6249.0
12-04 10:09:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439876608.0,350326784.0,29889171456.0,939700224.0,5161.0,5360.0
12-04 10:09:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439876608.0,350326784.0,29889171456.0,939700224.0,4218.0,5304.0
12-04 10:09:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439876608.0,350326784.0,29889171456.0,939700224.0,4047.0,5251.0
12-04 10:09:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2439868416.0,350326784.0,29889179648.0,939700224.0,2637.0,2100.0
12-04 10:09:25,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2439860224.0,350334976.0,29889179648.0,939700224.0,2376.0,1943.0
12-04 10:09:26,0.083,0.167,99.584,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,2439856128.0,350334976.0,29889183744.0,939700224.0,4590.0,5818.0
12-04 10:09:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439856128.0,350334976.0,29889183744.0,939700224.0,3462.0,4083.0
12-04 10:09:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439852032.0,350334976.0,29889187840.0,939700224.0,2868.0,2954.0
12-04 10:09:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,10.0,2439864320.0,350339072.0,29889187840.0,939683840.0,3497.0,3428.0
12-04 10:09:30,0.083,0.250,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440404992.0,350339072.0,29889196032.0,939134976.0,6974.0,8023.0
12-04 10:09:31,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440232960.0,350347264.0,29889200128.0,939294720.0,2794.0,3385.0
12-04 10:09:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440228864.0,350347264.0,29889204224.0,939294720.0,3211.0,4266.0
12-04 10:09:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440228864.0,350347264.0,29889204224.0,939294720.0,1703.0,1677.0
12-04 10:09:34,0.0,0.333,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440224768.0,350347264.0,29889208320.0,939294720.0,3111.0,4174.0
12-04 10:09:35,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440220672.0,350347264.0,29889212416.0,939294720.0,3785.0,5270.0
12-04 10:09:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440220672.0,350347264.0,29889212416.0,939294720.0,2284.0,2454.0
12-04 10:09:37,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2440212480.0,350355456.0,29889212416.0,939294720.0,2442.0,2944.0
12-04 10:09:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440212480.0,350355456.0,29889212416.0,939294720.0,2690.0,3970.0
12-04 10:09:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440196096.0,350363648.0,29889220608.0,939294720.0,2681.0,3793.0
12-04 10:09:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440196096.0,350363648.0,29889220608.0,939294720.0,1990.0,2661.0
12-04 10:09:41,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440192000.0,350363648.0,29889224704.0,939294720.0,20280.0,21924.0
12-04 10:09:42,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2440187904.0,350371840.0,29889220608.0,939294720.0,2240.0,2989.0
12-04 10:09:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440183808.0,350371840.0,29889224704.0,939294720.0,3812.0,6059.0
12-04 10:09:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440179712.0,350371840.0,29889228800.0,939294720.0,1308.0,1452.0
12-04 10:09:45,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440179712.0,350371840.0,29889228800.0,939294720.0,2544.0,3769.0
12-04 10:09:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440179712.0,350371840.0,29889228800.0,939294720.0,2079.0,2893.0
12-04 10:09:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440179712.0,350371840.0,29889228800.0,939294720.0,18781.0,19422.0
12-04 10:09:48,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440167424.0,350380032.0,29889232896.0,939294720.0,1236.0,1429.0
12-04 10:09:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,2440167424.0,350380032.0,29889232896.0,939294720.0,2870.0,3992.0
12-04 10:09:50,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440626176.0,350380032.0,29889241088.0,938827776.0,3270.0,4897.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440294400.0,350380032.0,29889241088.0,939159552.0,4780.0,6175.0
12-04 10:09:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440282112.0,350380032.0,29889245184.0,939167744.0,3198.0,4939.0
12-04 10:09:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440282112.0,350380032.0,29889245184.0,939167744.0,18486.0,18631.0
12-04 10:09:54,0.083,0.167,99.583,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2440273920.0,350388224.0,29889245184.0,939167744.0,2576.0,3678.0
12-04 10:09:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440273920.0,350388224.0,29889245184.0,939167744.0,1996.0,2646.0
12-04 10:09:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440269824.0,350388224.0,29889249280.0,939167744.0,2924.0,4136.0
12-04 10:09:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440278016.0,350388224.0,29889249280.0,939159552.0,1862.0,2466.0
12-04 10:09:58,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440273920.0,350388224.0,29889253376.0,939159552.0,2817.0,4062.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2440396800.0,350388224.0,29889257472.0,939032576.0,2056.0,2623.0
12-04 10:10:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440392704.0,350396416.0,29889253376.0,939032576.0,4443.0,6199.0
12-04 10:10:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440384512.0,350396416.0,29889261568.0,939032576.0,3696.0,3081.0
12-04 10:10:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440380416.0,350396416.0,29889265664.0,939032576.0,1875.0,2413.0
12-04 10:10:03,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440376320.0,350396416.0,29889269760.0,939032576.0,2610.0,3768.0
12-04 10:10:04,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,61440.0,1.0,10.0,2440241152.0,350396416.0,29889277952.0,939159552.0,3168.0,4083.0
12-04 10:10:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440241152.0,350396416.0,29889277952.0,939159552.0,2226.0,2083.0
12-04 10:10:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440232960.0,350404608.0,29889277952.0,939159552.0,3208.0,3756.0
12-04 10:10:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440232960.0,350404608.0,29889277952.0,939159552.0,4676.0,6540.0
12-04 10:10:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440232960.0,350404608.0,29889277952.0,939159552.0,2640.0,2955.0
12-04 10:10:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440224768.0,350404608.0,29889286144.0,939159552.0,3268.0,4144.0
12-04 10:10:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440699904.0,350404608.0,29889286144.0,938684416.0,3294.0,4124.0
12-04 10:10:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440478720.0,350404608.0,29889286144.0,938905600.0,37702.0,38126.0
12-04 10:10:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2440466432.0,350412800.0,29889290240.0,938905600.0,3199.0,3993.0
12-04 10:10:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,350412800.0,29889290240.0,938905600.0,1831.0,1677.0
12-04 10:10:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440466432.0,350412800.0,29889290240.0,938905600.0,3664.0,5171.0
12-04 10:10:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,350412800.0,29889290240.0,938905600.0,1830.0,2556.0
12-04 10:10:16,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440462336.0,350412800.0,29889294336.0,938905600.0,3608.0,5306.0
12-04 10:10:17,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2440454144.0,350420992.0,29889294336.0,938905600.0,2710.0,3792.0
12-04 10:10:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440450048.0,350420992.0,29889298432.0,938905600.0,1790.0,2508.0
12-04 10:10:19,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440445952.0,350425088.0,29889298432.0,938905600.0,2247.0,2799.0
12-04 10:10:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440441856.0,350425088.0,29889302528.0,938905600.0,3114.0,4267.0
12-04 10:10:21,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2440441856.0,350425088.0,29889302528.0,938905600.0,5442.0,6082.0
12-04 10:10:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440441856.0,350425088.0,29889302528.0,938905600.0,2962.0,3088.0
12-04 10:10:23,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440433664.0,350433280.0,29889302528.0,938905600.0,3462.0,4084.0
12-04 10:10:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440429568.0,350433280.0,29889306624.0,938905600.0,2962.0,3022.0
12-04 10:10:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440429568.0,350433280.0,29889306624.0,938905600.0,2746.0,2844.0
12-04 10:10:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350433280.0,29889310720.0,938905600.0,3368.0,3557.0
12-04 10:10:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440433664.0,350433280.0,29889310720.0,938897408.0,4901.0,6492.0
12-04 10:10:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440433664.0,350433280.0,29889310720.0,938897408.0,2843.0,3003.0
12-04 10:10:29,0.0,0.083,99.165,0.751,0.0,0.0,0.0,45056.0,0.0,5.0,2440421376.0,350441472.0,29889314816.0,938897408.0,2785.0,2217.0
12-04 10:10:30,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440589312.0,350441472.0,29889314816.0,938729472.0,4216.0,4754.0
12-04 10:10:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350441472.0,29889318912.0,938889216.0,3614.0,4806.0
12-04 10:10:32,0.500,0.083,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440417280.0,350441472.0,29889318912.0,938897408.0,2423.0,2847.0
12-04 10:10:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440409088.0,350441472.0,29889327104.0,938897408.0,2945.0,4056.0
12-04 10:10:34,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,53248.0,1.0,3.0,2440409088.0,350441472.0,29889335296.0,938889216.0,3231.0,4192.0
12-04 10:10:35,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440400896.0,350449664.0,29889335296.0,938889216.0,3125.0,4180.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440396800.0,350449664.0,29889339392.0,938889216.0,2935.0,3620.0
12-04 10:10:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440396800.0,350449664.0,29889339392.0,938889216.0,3925.0,5477.0
12-04 10:10:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440396800.0,350449664.0,29889339392.0,938889216.0,1888.0,2062.0
12-04 10:10:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,9.0,2440396800.0,350449664.0,29889339392.0,938889216.0,1796.0,2465.0
12-04 10:10:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440392704.0,350449664.0,29889343488.0,938889216.0,2550.0,3726.0
12-04 10:10:41,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440384512.0,350457856.0,29889343488.0,938889216.0,19298.0,19891.0
12-04 10:10:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440380416.0,350457856.0,29889347584.0,938889216.0,2954.0,4200.0
12-04 10:10:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440380416.0,350457856.0,29889347584.0,938889216.0,4078.0,6240.0
12-04 10:10:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440376320.0,350457856.0,29889351680.0,938889216.0,1107.0,1272.0
12-04 10:10:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440376320.0,350457856.0,29889351680.0,938889216.0,2067.0,2673.0
12-04 10:10:46,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440376320.0,350457856.0,29889351680.0,938889216.0,2988.0,4387.0
12-04 10:10:47,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2440368128.0,350466048.0,29889351680.0,938889216.0,1796.0,2398.0
12-04 10:10:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440368128.0,350466048.0,29889351680.0,938889216.0,1830.0,2461.0
12-04 10:10:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440364032.0,350466048.0,29889355776.0,938889216.0,2355.0,3472.0
12-04 10:10:50,0.250,0.167,99.583,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440826880.0,350466048.0,29889359872.0,938422272.0,4577.0,7275.0
12-04 10:10:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440491008.0,350466048.0,29889363968.0,938754048.0,3872.0,4596.0
12-04 10:10:52,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2440482816.0,350474240.0,29889363968.0,938754048.0,1584.0,1791.0
12-04 10:10:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440482816.0,350474240.0,29889363968.0,938754048.0,1856.0,2440.0
12-04 10:10:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440470528.0,350474240.0,29889368064.0,938762240.0,2550.0,3660.0
12-04 10:10:55,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2440470528.0,350474240.0,29889368064.0,938762240.0,1262.0,1313.0
12-04 10:10:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440470528.0,350474240.0,29889368064.0,938762240.0,2770.0,3901.0
12-04 10:10:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440470528.0,350474240.0,29889368064.0,938762240.0,1396.0,1658.0
12-04 10:10:58,0.0,0.250,99.583,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,2440458240.0,350482432.0,29889372160.0,938762240.0,4472.0,7188.0
12-04 10:10:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440454144.0,350482432.0,29889376256.0,938762240.0,3270.0,4894.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350482432.0,29889376256.0,938762240.0,2615.0,3794.0
12-04 10:11:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350482432.0,29889376256.0,938762240.0,1956.0,2597.0
12-04 10:11:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350482432.0,29889376256.0,938762240.0,1746.0,2018.0
12-04 10:11:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350482432.0,29889376256.0,938762240.0,1273.0,1362.0
12-04 10:11:04,0.083,0.333,99.417,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2440433664.0,350490624.0,29889388544.0,938762240.0,3505.0,4291.0
12-04 10:11:05,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440429568.0,350490624.0,29889392640.0,938762240.0,2900.0,3179.0
12-04 10:11:06,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350490624.0,29889396736.0,938762240.0,21199.0,22635.0
12-04 10:11:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350490624.0,29889396736.0,938762240.0,3738.0,4648.0
12-04 10:11:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350490624.0,29889396736.0,938762240.0,20787.0,21600.0
12-04 10:11:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2440421376.0,350490624.0,29889400832.0,938762240.0,4202.0,5533.0
12-04 10:11:10,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440957952.0,350498816.0,29889404928.0,938213376.0,2212.0,1919.0
12-04 10:11:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440790016.0,350498816.0,29889404928.0,938381312.0,21905.0,22216.0
12-04 10:11:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440790016.0,350498816.0,29889404928.0,938381312.0,3838.0,4741.0
12-04 10:11:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440790016.0,350498816.0,29889404928.0,938381312.0,2146.0,1918.0
12-04 10:11:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,10.0,2440781824.0,350502912.0,29889409024.0,938381312.0,3230.0,4779.0
12-04 10:11:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440781824.0,350502912.0,29889409024.0,938381312.0,3264.0,4872.0
12-04 10:11:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440773632.0,350511104.0,29889409024.0,938381312.0,3195.0,4824.0
12-04 10:11:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440773632.0,350511104.0,29889409024.0,938381312.0,1236.0,1428.0
12-04 10:11:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440773632.0,350511104.0,29889409024.0,938381312.0,2406.0,3330.0
12-04 10:11:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440769536.0,350511104.0,29889413120.0,938381312.0,2025.0,2619.0
12-04 10:11:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440769536.0,350511104.0,29889413120.0,938381312.0,1202.0,1271.0
12-04 10:11:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440765440.0,350511104.0,29889417216.0,938381312.0,5056.0,5056.0
12-04 10:11:22,0.0,0.167,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2440757248.0,350519296.0,29889417216.0,938381312.0,4222.0,5272.0
12-04 10:11:23,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440757248.0,350519296.0,29889417216.0,938381312.0,4822.0,5936.0
12-04 10:11:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440753152.0,350519296.0,29889421312.0,938381312.0,4118.0,5121.0
12-04 10:11:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440753152.0,350519296.0,29889421312.0,938381312.0,3138.0,3276.0
12-04 10:11:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440753152.0,350519296.0,29889421312.0,938381312.0,2934.0,2979.0
12-04 10:11:27,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2440749056.0,350527488.0,29889417216.0,938381312.0,2376.0,1810.0
12-04 10:11:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440736768.0,350527488.0,29889429504.0,938381312.0,3378.0,3505.0
12-04 10:11:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440863744.0,350527488.0,29889429504.0,938254336.0,4668.0,5746.0
12-04 10:11:30,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441023488.0,350527488.0,29889429504.0,938094592.0,3977.0,4455.0
12-04 10:11:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440871936.0,350527488.0,29889429504.0,938246144.0,2388.0,2890.0
12-04 10:11:32,0.083,0.333,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2440867840.0,350527488.0,29889433600.0,938246144.0,2391.0,2975.0
12-04 10:11:33,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440851456.0,350535680.0,29889433600.0,938254336.0,4897.0,7032.0
12-04 10:11:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,2440843264.0,350535680.0,29889441792.0,938254336.0,1542.0,1648.0
12-04 10:11:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440843264.0,350535680.0,29889441792.0,938254336.0,3011.0,4018.0
12-04 10:11:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440843264.0,350535680.0,29889441792.0,938254336.0,2950.0,4079.0
12-04 10:11:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440839168.0,350535680.0,29889445888.0,938254336.0,2832.0,3414.0
12-04 10:11:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440839168.0,350535680.0,29889445888.0,938254336.0,3879.0,5544.0
12-04 10:11:39,0.083,0.250,99.584,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,2440826880.0,350543872.0,29889449984.0,938254336.0,1896.0,2555.0
12-04 10:11:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440826880.0,350543872.0,29889449984.0,938254336.0,3014.0,4670.0
12-04 10:11:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440826880.0,350543872.0,29889449984.0,938254336.0,19166.0,19797.0
12-04 10:11:42,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062106624.0,350543872.0,29889449984.0,1316974592.0,1617.0,1861.0
12-04 10:11:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062102528.0,350543872.0,29889454080.0,1316974592.0,19917.0,21052.0
12-04 10:11:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2062098432.0,350543872.0,29889458176.0,1316974592.0,1867.0,2490.0
12-04 10:11:45,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2062090240.0,350552064.0,29889458176.0,1316974592.0,1796.0,2435.0
12-04 10:11:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062090240.0,350552064.0,29889458176.0,1316974592.0,3390.0,4981.0
12-04 10:11:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062090240.0,350552064.0,29889458176.0,1316974592.0,3716.0,5478.0
12-04 10:11:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062086144.0,350552064.0,29889462272.0,1316974592.0,1916.0,2519.0
12-04 10:11:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,9.0,2062086144.0,350552064.0,29889462272.0,1316974592.0,2650.0,3818.0
12-04 10:11:50,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061651968.0,350552064.0,29889462272.0,1317408768.0,1830.0,2556.0
12-04 10:11:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2061705216.0,350560256.0,29889462272.0,1317347328.0,21717.0,22810.0
12-04 10:11:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2061701120.0,350560256.0,29889466368.0,1317347328.0,1710.0,1899.0
12-04 10:11:53,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061692928.0,350560256.0,29889466368.0,1317355520.0,1730.0,2466.0
12-04 10:11:54,0.417,0.083,99.499,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2061688832.0,350560256.0,29889470464.0,1317355520.0,3992.0,6249.0
12-04 10:11:55,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2061688832.0,350560256.0,29889470464.0,1317355520.0,2550.0,3698.0
12-04 10:11:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061684736.0,350560256.0,29889474560.0,1317355520.0,1887.0,2483.0
12-04 10:11:57,0.083,0.333,99.418,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,2061676544.0,350568448.0,29889474560.0,1317355520.0,2274.0,3086.0
12-04 10:11:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061676544.0,350568448.0,29889474560.0,1317355520.0,2484.0,3659.0
12-04 10:11:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2061672448.0,350568448.0,29889478656.0,1317355520.0,1921.0,2545.0
12-04 10:12:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061672448.0,350568448.0,29889478656.0,1317355520.0,1927.0,2490.0
12-04 10:12:01,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061672448.0,350568448.0,29889478656.0,1317355520.0,1890.0,2527.0
12-04 10:12:02,0.084,0.167,99.499,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2061664256.0,350576640.0,29889478656.0,1317355520.0,4196.0,6365.0
12-04 10:12:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061664256.0,350576640.0,29889478656.0,1317355520.0,1976.0,2549.0
12-04 10:12:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2061651968.0,350580736.0,29889486848.0,1317355520.0,3648.0,4344.0
12-04 10:12:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061651968.0,350580736.0,29889486848.0,1317355520.0,2866.0,3045.0
12-04 10:12:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061651968.0,350580736.0,29889486848.0,1317355520.0,4388.0,5772.0
12-04 10:12:07,0.083,0.167,99.750,0.0,0.0,0.0,8192.0,0.0,2.0,0.0,2061643776.0,350580736.0,29889495040.0,1317355520.0,3084.0,3505.0
12-04 10:12:08,0.166,0.333,99.252,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,2061635584.0,350588928.0,29889495040.0,1317355520.0,2146.0,1876.0
12-04 10:12:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2061627392.0,350588928.0,29889503232.0,1317355520.0,3394.0,4216.0
12-04 10:12:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061795328.0,350588928.0,29889503232.0,1317187584.0,2545.0,2818.0
12-04 10:12:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061631488.0,350588928.0,29889507328.0,1317347328.0,22232.0,23662.0
12-04 10:12:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061627392.0,350588928.0,29889511424.0,1317347328.0,3083.0,3476.0
12-04 10:12:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061627392.0,350588928.0,29889511424.0,1317347328.0,3648.0,4439.0
12-04 10:12:14,0.083,0.0,99.833,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,2061619200.0,350597120.0,29889511424.0,1317347328.0,1273.0,1320.0
12-04 10:12:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061619200.0,350597120.0,29889511424.0,1317347328.0,1821.0,2441.0
12-04 10:12:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061615104.0,350597120.0,29889515520.0,1317347328.0,5133.0,6748.0
12-04 10:12:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061615104.0,350597120.0,29889515520.0,1317347328.0,2360.0,3031.0
12-04 10:12:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061615104.0,350597120.0,29889515520.0,1317347328.0,3590.0,5118.0
12-04 10:12:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2061615104.0,350597120.0,29889515520.0,1317347328.0,3364.0,4989.0
12-04 10:12:20,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2061602816.0,350605312.0,29889519616.0,1317347328.0,2016.0,2597.0
12-04 10:12:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061590528.0,350605312.0,29889523712.0,1317355520.0,22877.0,22893.0
12-04 10:12:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061590528.0,350605312.0,29889523712.0,1317355520.0,3233.0,3185.0
12-04 10:12:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061590528.0,350605312.0,29889523712.0,1317355520.0,3101.0,3091.0
12-04 10:12:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,9.0,2061586432.0,350605312.0,29889527808.0,1317355520.0,2993.0,3022.0
12-04 10:12:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061586432.0,350605312.0,29889527808.0,1317355520.0,2968.0,3005.0
12-04 10:12:26,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2061578240.0,350613504.0,29889527808.0,1317355520.0,3067.0,3070.0
12-04 10:12:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2061578240.0,350613504.0,29889527808.0,1317355520.0,4626.0,5803.0
12-04 10:12:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061578240.0,350613504.0,29889527808.0,1317355520.0,3645.0,4181.0
12-04 10:12:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2061565952.0,350617600.0,29889536000.0,1317355520.0,4085.0,4532.0
12-04 10:12:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061643776.0,350617600.0,29889536000.0,1317277696.0,4085.0,4502.0
12-04 10:12:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061701120.0,350617600.0,29889536000.0,1317220352.0,2960.0,3397.0
12-04 10:12:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2061692928.0,350625792.0,29889536000.0,1317220352.0,2351.0,2913.0
12-04 10:12:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061692928.0,350625792.0,29889536000.0,1317220352.0,1697.0,1714.0
12-04 10:12:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2061688832.0,350625792.0,29889540096.0,1317220352.0,3891.0,5345.0
12-04 10:12:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061684736.0,350625792.0,29889544192.0,1317220352.0,3371.0,4357.0
12-04 10:12:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061680640.0,350625792.0,29889548288.0,1317220352.0,4408.0,6118.0
12-04 10:12:37,3.277,1.092,94.286,1.345,0.0,0.0,1134592.0,28672.0,79.0,3.0,2072326144.0,350674944.0,29900468224.0,1295605760.0,2135198.0,57582.0
12-04 10:12:38,0.586,0.168,96.734,2.513,0.0,0.0,77824.0,0.0,2.0,0.0,2080071680.0,350674944.0,29900898304.0,1287430144.0,8559059.0,203653.0
12-04 10:12:39,0.501,0.250,98.581,0.668,0.0,0.0,0.0,28672.0,0.0,2.0,2082856960.0,350674944.0,29900906496.0,1284636672.0,95286.0,88417.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-peer-slave-19.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-19",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,1.571,0.755,97.597,0.046,0.0,0.031,4869.301,1521387.865,0.745,12.745,2074099712.0,573898752.0,29618675712.0,1352400896.0,0.0,0.0
12-04 09:35:33,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074234880.0,573898752.0,29618683904.0,1352257536.0,5940.0,7751.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074230784.0,573898752.0,29618688000.0,1352257536.0,2950.0,4048.0
12-04 09:35:35,0.0,0.333,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2074222592.0,573902848.0,29618692096.0,1352257536.0,2152.0,2128.0
12-04 09:35:36,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2074222592.0,573902848.0,29618692096.0,1352257536.0,3216.0,4324.0
12-04 09:35:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,12.0,2074222592.0,573902848.0,29618692096.0,1352257536.0,3113.0,4148.0
12-04 09:35:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,2074214400.0,573911040.0,29618692096.0,1352257536.0,3664.0,5286.0
12-04 09:35:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074214400.0,573911040.0,29618692096.0,1352257536.0,1347.0,1567.0
12-04 09:35:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2074206208.0,573915136.0,29618696192.0,1352257536.0,2410.0,3110.0
12-04 09:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074206208.0,573915136.0,29618696192.0,1352257536.0,22977.0,25276.0
12-04 09:35:42,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074202112.0,573915136.0,29618700288.0,1352257536.0,1806.0,2484.0
12-04 09:35:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074202112.0,573915136.0,29618700288.0,1352257536.0,18545.0,18674.0
12-04 09:35:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2074193920.0,573923328.0,29618700288.0,1352257536.0,3280.0,4914.0
12-04 09:35:45,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2074181632.0,573931520.0,29618704384.0,1352257536.0,3243.0,4979.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074181632.0,573931520.0,29618704384.0,1352257536.0,4336.0,5130.0
12-04 09:35:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074181632.0,573931520.0,29618704384.0,1352257536.0,1341.0,1419.0
12-04 09:35:48,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2074181632.0,573931520.0,29618704384.0,1352257536.0,2027.0,2592.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074177536.0,573931520.0,29618708480.0,1352257536.0,2714.0,3822.0
12-04 09:35:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2074169344.0,573939712.0,29618708480.0,1352257536.0,2555.0,3654.0
12-04 09:35:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074169344.0,573939712.0,29618708480.0,1352257536.0,5624.0,7308.0
12-04 09:35:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074165248.0,573939712.0,29618712576.0,1352257536.0,3080.0,4767.0
12-04 09:35:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074042368.0,573939712.0,29618716672.0,1352376320.0,1268.0,1308.0
12-04 09:35:54,0.084,0.084,99.833,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2074034176.0,573943808.0,29618712576.0,1352384512.0,14599.0,20033.0
12-04 09:35:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2074091520.0,573943808.0,29618782208.0,1352257536.0,3117.0,3278.0
12-04 09:35:56,2.419,1.334,95.997,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2117509120.0,573952000.0,29618782208.0,1308831744.0,301009.0,252287.0
12-04 09:35:57,11.489,7.064,81.021,0.0,0.0,0.426,0.0,20480.0,0.0,1.0,2154123264.0,573952000.0,29628395520.0,1262604288.0,2955510.0,931230.0
12-04 09:35:58,20.837,9.394,69.172,0.085,0.0,0.512,0.0,2183168.0,0.0,22.0,2211078144.0,573980672.0,29644140544.0,1189875712.0,3145854.0,1039549.0
12-04 09:35:59,20.795,9.975,68.893,0.085,0.0,0.254,0.0,2207744.0,0.0,28.0,2228322304.0,574001152.0,29657636864.0,1159114752.0,3128824.0,1023071.0
12-04 09:36:00,19.452,9.940,70.094,0.0,0.0,0.514,0.0,2166784.0,0.0,19.0,2254381056.0,574009344.0,29675167744.0,1115516928.0,3123429.0,1018422.0
12-04 09:36:01,19.468,10.034,69.983,0.0,0.0,0.515,0.0,2158592.0,0.0,19.0,2285203456.0,574021632.0,29688242176.0,1071607808.0,3133118.0,1024783.0
12-04 09:36:02,19.064,9.619,70.711,0.173,0.0,0.433,0.0,2203648.0,0.0,24.0,2304860160.0,574050304.0,29706358784.0,1033805824.0,3122027.0,1018015.0
12-04 09:36:03,19.914,9.914,70.0,0.0,0.0,0.172,0.0,2158592.0,0.0,19.0,2332479488.0,574050304.0,29720113152.0,992432128.0,3124360.0,1015506.0
12-04 09:36:04,19.949,10.272,69.355,0.0,0.0,0.424,0.0,2158592.0,0.0,21.0,2348679168.0,574066688.0,29736624128.0,959705088.0,3126532.0,1020304.0
12-04 09:36:05,20.787,9.068,69.547,0.086,0.0,0.513,0.0,2158592.0,0.0,19.0,2363109376.0,574078976.0,29752770560.0,929116160.0,3126036.0,1016133.0
12-04 09:36:06,19.705,8.767,71.007,0.087,0.0,0.434,0.0,2154496.0,0.0,19.0,2385399808.0,574091264.0,29766483968.0,893100032.0,3130862.0,1024601.0
12-04 09:36:07,20.051,9.854,69.152,0.428,0.0,0.514,4096.0,39219200.0,1.0,90.0,2397949952.0,574111744.0,29782024192.0,864989184.0,3125993.0,1019758.0
12-04 09:36:08,19.593,10.348,68.024,1.527,0.0,0.509,4096.0,113582080.0,1.0,233.0,2408910848.0,574132224.0,29798330368.0,837701632.0,3112206.0,1014091.0
12-04 09:36:09,19.428,9.280,70.859,0.0,0.0,0.434,0.0,2154496.0,0.0,19.0,2421542912.0,574140416.0,29815824384.0,807567360.0,3133225.0,1022374.0
12-04 09:36:10,19.591,10.051,69.761,0.085,0.0,0.511,0.0,2166784.0,0.0,20.0,2431655936.0,574148608.0,29830426624.0,782843904.0,3132389.0,1023741.0
12-04 09:36:11,18.889,10.769,69.915,0.0,0.0,0.427,0.0,2154496.0,0.0,19.0,2438746112.0,574160896.0,29845626880.0,760541184.0,3125407.0,1018478.0
12-04 09:36:12,20.137,9.426,70.180,0.0,0.0,0.257,0.0,2158592.0,0.0,19.0,2445971456.0,574169088.0,29861593088.0,737341440.0,3122641.0,1017441.0
12-04 09:36:13,19.758,9.318,70.406,0.0,0.0,0.518,0.0,2240512.0,0.0,36.0,2463096832.0,574173184.0,29877129216.0,704675840.0,3146787.0,1038424.0
12-04 09:36:14,19.454,9.812,69.881,0.171,0.0,0.683,0.0,2170880.0,0.0,21.0,2467844096.0,574181376.0,29893267456.0,683782144.0,3130615.0,1021392.0
12-04 09:36:15,19.319,10.809,69.447,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,2473836544.0,574193664.0,29907877888.0,663166976.0,3123050.0,1019179.0
12-04 09:36:16,20.119,10.102,69.525,0.0,0.0,0.255,0.0,2158592.0,0.0,19.0,2495193088.0,574218240.0,29922140160.0,627523584.0,3129565.0,1023660.0
12-04 09:36:17,20.681,8.936,69.957,0.085,0.0,0.340,0.0,2158592.0,0.0,20.0,2508443648.0,574238720.0,29939417088.0,596975616.0,3121444.0,1016837.0
12-04 09:36:18,20.596,9.787,69.277,0.0,0.0,0.340,0.0,2154496.0,0.0,19.0,2510323712.0,574238720.0,29955506176.0,579006464.0,3124266.0,1017131.0
12-04 09:36:19,21.199,9.544,68.581,0.084,0.0,0.591,0.0,2158592.0,0.0,20.0,2514649088.0,574242816.0,29971013632.0,559169536.0,3135854.0,1024617.0
12-04 09:36:20,20.136,9.856,69.499,0.085,0.0,0.425,0.0,2170880.0,0.0,21.0,2516987904.0,574255104.0,29986111488.0,541720576.0,3127425.0,1019755.0
12-04 09:36:21,21.191,11.064,66.979,0.426,0.0,0.340,0.0,28450816.0,0.0,73.0,2520436736.0,574304256.0,30025519104.0,498814976.0,3119097.0,1014707.0
12-04 09:36:22,23.609,11.214,64.165,0.506,0.0,0.506,4096.0,41009152.0,1.0,96.0,2527473664.0,574369792.0,30015893504.0,501338112.0,3128139.0,1020949.0
12-04 09:36:23,19.426,10.557,69.679,0.0,0.0,0.338,0.0,2252800.0,0.0,19.0,2543013888.0,574394368.0,30030077952.0,471588864.0,3129879.0,1020559.0
12-04 09:36:24,20.541,9.975,68.977,0.085,0.0,0.423,0.0,2162688.0,0.0,19.0,2556366848.0,574410752.0,30047027200.0,441270272.0,3129994.0,1021973.0
12-04 09:36:25,19.556,10.333,69.599,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,2569994240.0,574418944.0,30063132672.0,411529216.0,3127458.0,1020609.0
12-04 09:36:26,19.814,10.415,69.348,0.085,0.0,0.339,0.0,2162688.0,0.0,21.0,2574442496.0,574435328.0,30077796352.0,392400896.0,3123296.0,1017285.0
12-04 09:36:27,19.550,9.083,71.107,0.0,0.0,0.260,0.0,2162688.0,0.0,19.0,2575495168.0,574435328.0,30093344768.0,375799808.0,3138640.0,1026160.0
12-04 09:36:28,20.372,10.228,68.977,0.0,0.0,0.423,0.0,2187264.0,0.0,20.0,2587070464.0,574443520.0,30109278208.0,348282880.0,3129854.0,1018971.0
12-04 09:36:29,19.603,9.585,70.466,0.086,0.0,0.259,0.0,2158592.0,0.0,19.0,2594897920.0,574451712.0,30124441600.0,325283840.0,3120369.0,1019696.0
12-04 09:36:30,19.812,9.650,70.111,0.0,0.0,0.427,0.0,2158592.0,0.0,19.0,2604961792.0,574451712.0,30140895232.0,298766336.0,3129748.0,1020566.0
12-04 09:36:31,19.932,10.178,69.381,0.085,0.0,0.424,0.0,2150400.0,0.0,19.0,2609397760.0,574459904.0,30156566528.0,278650880.0,3133897.0,1025417.0
12-04 09:36:32,20.911,9.612,69.056,0.084,0.0,0.337,0.0,2170880.0,0.0,21.0,2615926784.0,574476288.0,30170730496.0,257941504.0,3115707.0,1014949.0
12-04 09:36:33,20.119,10.272,69.100,0.0,0.0,0.509,0.0,2154496.0,0.0,19.0,2621534208.0,574500864.0,30187245568.0,235794432.0,3134150.0,1024881.0
12-04 09:36:34,19.383,10.034,70.240,0.086,0.0,0.257,0.0,2281472.0,0.0,25.0,2624634880.0,574103552.0,30181355520.0,238981120.0,3126924.0,1020508.0
12-04 09:36:35,20.858,10.261,68.545,0.0,0.0,0.336,0.0,2269184.0,0.0,21.0,2632073216.0,573693952.0,30177026048.0,236281856.0,3134353.0,1031690.0
12-04 09:36:36,19.338,10.687,69.466,0.0,0.0,0.509,0.0,2228224.0,0.0,22.0,2637115392.0,573214720.0,30166323200.0,242421760.0,3137120.0,1027685.0
12-04 09:36:37,20.085,9.831,69.661,0.0,0.0,0.424,0.0,2314240.0,0.0,24.0,2648309760.0,572788736.0,30162059264.0,235917312.0,3125188.0,1019507.0
12-04 09:36:38,16.080,9.715,62.814,10.888,0.0,0.503,0.0,210554880.0,0.0,393.0,2651725824.0,572370944.0,30151675904.0,243302400.0,3002482.0,955612.0
12-04 09:36:39,14.370,8.030,68.216,9.045,0.0,0.338,0.0,211152896.0,0.0,381.0,2658119680.0,571969536.0,30143254528.0,245731328.0,3112274.0,1013095.0
12-04 09:36:40,28.902,13.379,57.376,0.086,0.0,0.257,0.0,4513792.0,0.0,46.0,2689609728.0,570888192.0,30113415168.0,245161984.0,3278021.0,1099622.0
12-04 09:36:41,19.829,9.744,70.085,0.0,0.0,0.342,0.0,2174976.0,0.0,20.0,2693136384.0,570851328.0,30124929024.0,230158336.0,3113867.0,1012087.0
12-04 09:36:42,19.983,10.799,68.878,0.0,0.0,0.340,0.0,2301952.0,0.0,23.0,2698186752.0,570441728.0,30118518784.0,231927808.0,3125025.0,1017573.0
12-04 09:36:43,19.080,10.307,69.761,0.0,0.0,0.852,0.0,2187264.0,0.0,20.0,2696265728.0,570036224.0,30115811328.0,236961792.0,3145532.0,1037083.0
12-04 09:36:44,19.793,8.557,70.787,0.259,0.0,0.605,0.0,2482176.0,0.0,45.0,2698584064.0,569638912.0,30110732288.0,240119808.0,3120045.0,1017218.0
12-04 09:36:45,20.017,10.433,69.126,0.0,0.0,0.424,0.0,2191360.0,0.0,20.0,2700308480.0,569229312.0,30104371200.0,245166080.0,3135722.0,1026273.0
12-04 09:36:46,19.162,10.436,69.889,0.086,0.0,0.428,0.0,2301952.0,0.0,24.0,2704318464.0,568799232.0,30099513344.0,246444032.0,3110512.0,1011457.0
12-04 09:36:47,20.136,9.941,69.584,0.085,0.0,0.255,0.0,2158592.0,0.0,19.0,2704400384.0,568815616.0,30114447360.0,231411712.0,3139931.0,1026511.0
12-04 09:36:48,20.669,10.042,68.703,0.0,0.0,0.586,0.0,2338816.0,0.0,24.0,2715103232.0,567750656.0,30076403712.0,259817472.0,3131795.0,1024170.0
12-04 09:36:49,20.085,9.915,69.576,0.0,0.0,0.424,0.0,2150400.0,0.0,19.0,2716864512.0,567767040.0,30089621504.0,244822016.0,3131388.0,1022241.0
12-04 09:36:50,19.227,9.871,70.300,0.172,0.0,0.429,0.0,2301952.0,0.0,23.0,2718621696.0,567336960.0,30087258112.0,245858304.0,3130303.0,1020750.0
12-04 09:36:51,20.203,9.383,69.822,0.085,0.0,0.507,0.0,2154496.0,0.0,19.0,2719141888.0,567353344.0,30102179840.0,230400000.0,3120701.0,1017051.0
12-04 09:36:52,19.404,10.468,69.702,0.0,0.0,0.426,0.0,2220032.0,0.0,22.0,2724937728.0,566923264.0,30096678912.0,230535168.0,3122458.0,1016822.0
12-04 09:36:53,19.793,9.552,70.396,0.0,0.0,0.258,0.0,2359296.0,0.0,24.0,2738802688.0,565989376.0,30067892224.0,246390784.0,3142635.0,1028927.0
12-04 09:36:54,19.729,9.907,69.941,0.0,0.0,0.423,0.0,2150400.0,0.0,20.0,2740391936.0,565989376.0,30081585152.0,231108608.0,3122081.0,1015954.0
12-04 09:36:55,19.485,9.700,70.300,0.086,0.0,0.429,0.0,2269184.0,0.0,20.0,2742562816.0,565551104.0,30076981248.0,233979904.0,3132523.0,1023889.0
12-04 09:36:56,19.201,9.601,70.773,0.085,0.0,0.340,0.0,2265088.0,0.0,25.0,2752716800.0,564953088.0,30061867008.0,239538176.0,2988071.0,876708.0
12-04 09:36:57,5.396,2.445,92.159,0.0,0.0,0.0,0.0,2154496.0,0.0,19.0,2756026368.0,564969472.0,30068826112.0,229253120.0,148619.0,79779.0
12-04 09:36:58,0.418,0.418,99.164,0.0,0.0,0.0,0.0,217088.0,0.0,18.0,2756026368.0,564981760.0,30068813824.0,229253120.0,58200.0,5722.0
12-04 09:36:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2756333568.0,564981760.0,30069067776.0,228691968.0,37445.0,54875.0
12-04 09:37:00,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2756329472.0,564981760.0,30069071872.0,228691968.0,1267.0,1374.0
12-04 09:37:01,0.167,0.334,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2756448256.0,564989952.0,30069071872.0,228564992.0,3489.0,5140.0
12-04 09:37:02,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2756448256.0,564989952.0,30069071872.0,228564992.0,2993.0,4255.0
12-04 09:37:03,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2756448256.0,564989952.0,30069071872.0,228564992.0,4653.0,5747.0
12-04 09:37:04,7.370,4.858,87.605,0.0,0.0,0.168,0.0,176128.0,0.0,5.0,2757488640.0,564563968.0,30050680832.0,246341632.0,687234.0,678118.0
12-04 09:37:05,23.569,11.700,64.226,0.0,0.0,0.505,0.0,2191360.0,0.0,22.0,2760257536.0,564146176.0,30048243712.0,246427648.0,3363144.0,1253131.0
12-04 09:37:06,24.832,13.215,61.279,0.168,0.0,0.505,4096.0,5783552.0,1.0,32.0,2769661952.0,563679232.0,30042296320.0,243437568.0,5354598.0,1239919.0
12-04 09:37:07,32.612,12.889,52.855,1.038,0.0,0.606,4096.0,74018816.0,1.0,170.0,2770681856.0,561995776.0,30042775552.0,243621888.0,3353245.0,1246285.0
12-04 09:37:08,31.861,14.528,52.167,0.850,0.0,0.595,4096.0,62627840.0,1.0,170.0,2783051776.0,561250304.0,29944344576.0,330428416.0,3399366.0,1268040.0
12-04 09:37:09,22.384,10.806,62.779,3.774,0.0,0.257,4096.0,127852544.0,1.0,251.0,2792259584.0,561287168.0,29961003008.0,304525312.0,3369924.0,1254803.0
12-04 09:37:10,15.897,8.547,68.718,6.581,0.0,0.256,4096.0,215617536.0,1.0,413.0,2792517632.0,561303552.0,29976195072.0,289058816.0,5350519.0,1242280.0
12-04 09:37:11,31.005,15.758,52.641,0.085,0.0,0.511,0.0,4308992.0,0.0,38.0,2807738368.0,561332224.0,30000291840.0,249712640.0,3530046.0,1338021.0
12-04 09:37:12,29.304,13.652,56.696,0.174,0.0,0.174,0.0,2281472.0,0.0,21.0,2818146304.0,560959488.0,30001176576.0,238792704.0,3350679.0,1245065.0
12-04 09:37:13,23.439,12.318,63.644,0.0,0.0,0.599,0.0,4390912.0,0.0,43.0,2820136960.0,560566272.0,30001356800.0,237015040.0,3562879.0,1363419.0
12-04 09:37:14,23.749,13.147,62.511,0.085,0.0,0.509,0.0,2273280.0,0.0,24.0,2826399744.0,560152576.0,29998747648.0,233775104.0,5368682.0,1251787.0
12-04 09:37:15,26.392,12.082,60.925,0.0,0.0,0.600,0.0,2441216.0,0.0,43.0,2829148160.0,559747072.0,29995659264.0,234520576.0,3317476.0,1225114.0
12-04 09:37:16,25.707,13.282,60.583,0.0,0.0,0.428,0.0,2248704.0,0.0,21.0,2830561280.0,559345664.0,29994029056.0,235139072.0,3410152.0,1276926.0
12-04 09:37:17,23.440,13.153,62.901,0.084,0.0,0.422,0.0,4444160.0,0.0,45.0,2833502208.0,558952448.0,29993672704.0,232947712.0,3529452.0,1336312.0
12-04 09:37:18,24.809,12.234,62.362,0.085,0.0,0.510,0.0,2342912.0,0.0,24.0,2845413376.0,558125056.0,29969448960.0,246087680.0,5364656.0,1247174.0
12-04 09:37:19,24.806,12.317,62.188,0.172,0.0,0.517,0.0,2273280.0,0.0,24.0,2854133760.0,557727744.0,29967544320.0,239669248.0,3338700.0,1240171.0
12-04 09:37:20,26.147,13.939,59.481,0.0,0.0,0.433,0.0,4288512.0,0.0,35.0,2864869376.0,557318144.0,29968166912.0,228720640.0,3408949.0,1274990.0
12-04 09:37:21,22.798,11.140,65.630,0.086,0.0,0.345,0.0,2465792.0,0.0,29.0,2872410112.0,556453888.0,29943742464.0,246468608.0,3542462.0,1354584.0
12-04 09:37:22,24.048,11.592,63.841,0.0,0.0,0.519,0.0,2240512.0,0.0,20.0,2874990592.0,556023808.0,29941460992.0,246599680.0,5367706.0,1246679.0
12-04 09:37:23,26.616,12.670,60.034,0.085,0.0,0.595,0.0,2256896.0,0.0,22.0,2882871296.0,555597824.0,29939175424.0,241430528.0,3312741.0,1222823.0
12-04 09:37:24,24.437,13.778,61.525,0.0,0.0,0.260,0.0,4255744.0,0.0,31.0,2884055040.0,555188224.0,29938958336.0,240873472.0,3430036.0,1285501.0
12-04 09:37:25,23.704,11.130,64.571,0.085,0.0,0.510,0.0,2412544.0,0.0,33.0,2892771328.0,554790912.0,29936656384.0,234856448.0,3517778.0,1333057.0
12-04 09:37:26,24.743,12.243,62.757,0.0,0.0,0.257,0.0,2240512.0,0.0,20.0,2900332544.0,554356736.0,29930348544.0,234037248.0,5347177.0,1237625.0
12-04 09:37:27,26.672,13.040,59.610,0.085,0.0,0.593,0.0,2256896.0,0.0,22.0,2904080384.0,553918464.0,29931491328.0,229584896.0,3367890.0,1253083.0
12-04 09:37:28,26.239,12.735,60.427,0.085,0.0,0.513,0.0,4501504.0,0.0,42.0,2912178176.0,553058304.0,29910683648.0,243154944.0,3398497.0,1270456.0
12-04 09:37:29,23.673,10.868,65.122,0.0,0.0,0.337,0.0,2248704.0,0.0,20.0,2911510528.0,552624128.0,29907140608.0,247799808.0,3513336.0,1329043.0
12-04 09:37:30,24.851,12.766,61.277,0.681,0.0,0.426,0.0,2334720.0,0.0,26.0,2915635200.0,552099840.0,29898465280.0,252874752.0,5357857.0,1242381.0
12-04 09:37:31,26.024,13.481,59.983,0.085,0.0,0.427,0.0,2154496.0,0.0,19.0,2918076416.0,552099840.0,29918064640.0,230834176.0,3338320.0,1235223.0
12-04 09:37:32,25.881,13.070,60.447,0.0,0.0,0.602,0.0,4521984.0,0.0,44.0,2929016832.0,551194624.0,29894074368.0,244789248.0,3417740.0,1279541.0
12-04 09:37:33,22.792,12.279,64.508,0.084,0.0,0.336,0.0,2187264.0,0.0,20.0,2932125696.0,550768640.0,29890797568.0,245383168.0,3520173.0,1336227.0
12-04 09:37:34,23.896,11.948,63.550,0.0,0.0,0.606,0.0,2310144.0,0.0,23.0,2941808640.0,550342656.0,29885149184.0,241774592.0,5365329.0,1245033.0
12-04 09:37:35,26.481,13.198,59.729,0.085,0.0,0.508,0.0,2224128.0,0.0,20.0,2943696896.0,549912576.0,29885685760.0,239779840.0,3334315.0,1244085.0
12-04 09:37:36,26.375,12.457,60.653,0.086,0.0,0.430,0.0,4349952.0,0.0,42.0,2951532544.0,549515264.0,29885915136.0,232112128.0,3425204.0,1284799.0
12-04 09:37:37,22.477,12.299,64.801,0.0,0.0,0.424,0.0,2461696.0,0.0,30.0,2966917120.0,548560896.0,29857153024.0,246444032.0,3520719.0,1332067.0
12-04 09:37:38,22.743,12.606,64.310,0.0,0.0,0.341,0.0,2232320.0,0.0,20.0,2972422144.0,548134912.0,29853130752.0,245387264.0,5380250.0,1255031.0
12-04 09:37:39,25.742,11.780,61.867,0.087,0.0,0.524,0.0,2273280.0,0.0,20.0,2973310976.0,547696640.0,29852549120.0,245518336.0,3315855.0,1224394.0
12-04 09:37:40,27.288,13.088,57.314,1.882,0.0,0.428,4096.0,122195968.0,1.0,243.0,2973032448.0,547708928.0,29868122112.0,230211584.0,3413688.0,1277713.0
12-04 09:37:41,11.392,8.186,68.354,11.730,0.0,0.338,8192.0,270536704.0,2.0,500.0,2975014912.0,547221504.0,29854900224.0,241938432.0,3227317.0,1183562.0
12-04 09:37:42,21.447,11.234,61.957,5.021,0.0,0.340,4096.0,145719296.0,1.0,284.0,2977357824.0,546799616.0,29851463680.0,243453952.0,5353175.0,1240137.0
12-04 09:37:43,32.109,14.688,52.519,0.0,0.0,0.683,0.0,4403200.0,0.0,39.0,2975866880.0,546365440.0,29855141888.0,241700864.0,3492255.0,1329656.0
12-04 09:37:44,31.034,15.259,53.017,0.086,0.0,0.603,0.0,4399104.0,0.0,44.0,2983038976.0,545878016.0,29855862784.0,234295296.0,3547881.0,1348041.0
12-04 09:37:45,27.524,13.028,58.930,0.086,0.0,0.431,0.0,4481024.0,0.0,43.0,2983366656.0,545456128.0,29856133120.0,234119168.0,3552515.0,1351927.0
12-04 09:37:46,23.250,11.063,65.255,0.086,0.0,0.346,0.0,2195456.0,0.0,23.0,2987274240.0,545026048.0,29851475968.0,235298816.0,5366258.0,1246166.0
12-04 09:37:47,26.735,12.768,59.897,0.0,0.0,0.600,0.0,2416640.0,0.0,42.0,2988257280.0,544583680.0,29851787264.0,234446848.0,3350851.0,1241633.0
12-04 09:37:48,25.932,12.836,60.711,0.087,0.0,0.434,0.0,2211840.0,0.0,24.0,2988613632.0,544198656.0,29849346048.0,236916736.0,3359707.0,1250220.0
12-04 09:37:49,23.342,11.972,64.255,0.086,0.0,0.345,0.0,7663616.0,0.0,52.0,2993680384.0,543809536.0,29846904832.0,234680320.0,3547255.0,1349606.0
12-04 09:37:50,24.639,12.489,62.277,0.0,0.0,0.595,0.0,2248704.0,0.0,23.0,2993487872.0,543399936.0,29845049344.0,237137920.0,5358731.0,1243837.0
12-04 09:37:51,26.956,11.565,60.884,0.0,0.0,0.595,0.0,2293760.0,0.0,24.0,2994786304.0,542986240.0,29842571264.0,238731264.0,3361524.0,1251347.0
12-04 09:37:52,25.626,12.079,61.777,0.0,0.0,0.518,0.0,2195456.0,0.0,23.0,2994978816.0,542564352.0,29840211968.0,241319936.0,3365287.0,1250245.0
12-04 09:37:53,24.872,12.095,62.521,0.170,0.0,0.341,0.0,4444160.0,0.0,40.0,2997170176.0,542183424.0,29838909440.0,240812032.0,3538114.0,1344041.0
12-04 09:37:54,24.462,12.231,62.877,0.258,0.0,0.172,0.0,2211840.0,0.0,25.0,2995884032.0,541773824.0,29837070336.0,244346880.0,5363622.0,1245137.0
12-04 09:37:55,25.887,12.641,60.779,0.0,0.0,0.693,4096.0,2297856.0,1.0,21.0,2996666368.0,541360128.0,29834096640.0,246951936.0,3366364.0,1250745.0
12-04 09:37:56,25.812,13.077,60.684,0.085,0.0,0.342,0.0,4313088.0,0.0,38.0,2998673408.0,540999680.0,29834526720.0,244875264.0,3377743.0,1261831.0
12-04 09:37:57,27.483,12.500,58.733,0.771,0.0,0.514,0.0,57008128.0,0.0,133.0,2997837824.0,539844608.0,29835149312.0,246243328.0,3517853.0,1329970.0
12-04 09:37:58,24.701,13.333,61.026,0.256,0.0,0.684,4096.0,15175680.0,1.0,51.0,2997846016.0,539717632.0,29793140736.0,288370688.0,5352599.0,1240849.0
12-04 09:37:59,26.746,13.118,59.625,0.085,0.0,0.426,0.0,2146304.0,0.0,19.0,3000107008.0,539742208.0,29812101120.0,267124736.0,3371636.0,1254058.0
12-04 09:38:00,24.871,13.339,60.929,0.172,0.0,0.688,0.0,4321280.0,0.0,40.0,3000377344.0,539774976.0,29833764864.0,245157888.0,3384482.0,1260555.0
12-04 09:38:01,22.889,11.655,64.780,0.0,0.0,0.676,0.0,2265088.0,0.0,22.0,3003461632.0,539414528.0,29829308416.0,246890496.0,3515870.0,1330545.0
12-04 09:38:02,24.767,13.062,61.917,0.0,0.0,0.254,0.0,2252800.0,0.0,22.0,3004755968.0,539045888.0,29827293184.0,247980032.0,5367708.0,1248873.0
12-04 09:38:03,27.380,13.564,58.130,0.168,0.0,0.758,0.0,14069760.0,0.0,49.0,3005562880.0,538705920.0,29833998336.0,240807936.0,3352922.0,1244970.0
12-04 09:38:04,27.142,10.348,61.069,1.187,0.0,0.254,4096.0,85970944.0,1.0,214.0,3005566976.0,537145344.0,29831544832.0,244817920.0,2905840.0,719257.0
12-04 09:38:05,1.839,0.334,97.241,0.585,0.0,0.0,0.0,23900160.0,0.0,59.0,3007627264.0,536825856.0,29723279360.0,351342592.0,20443.0,21129.0
12-04 09:38:06,0.583,0.416,98.834,0.167,0.0,0.0,0.0,266240.0,0.0,20.0,3007623168.0,536842240.0,29723521024.0,351088640.0,60119.0,7361.0
12-04 09:38:07,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3007623168.0,536842240.0,29723521024.0,351088640.0,3777.0,4796.0
12-04 09:38:08,0.0,0.335,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3009040384.0,536842240.0,29723521024.0,349671424.0,2131.0,1854.0
12-04 09:38:09,0.167,0.500,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3008753664.0,536842240.0,29723521024.0,349958144.0,4013.0,5264.0
12-04 09:38:10,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3008749568.0,536842240.0,29723525120.0,349958144.0,2091.0,1805.0
12-04 09:38:11,0.168,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3008745472.0,536846336.0,29723525120.0,349958144.0,7634.0,10227.0
12-04 09:38:12,17.839,10.034,67.496,3.774,0.0,0.858,16384.0,199585792.0,4.0,369.0,3004858368.0,536870912.0,29737115648.0,340230144.0,3358865.0,1359046.0
12-04 09:38:13,22.837,10.900,59.948,5.450,0.0,0.865,4096.0,216887296.0,1.0,423.0,3012685824.0,536895488.0,29754667008.0,314826752.0,3632795.0,1506411.0
12-04 09:38:14,32.792,14.774,51.665,0.085,0.0,0.683,0.0,2174976.0,0.0,22.0,3015106560.0,536895488.0,29778661376.0,288411648.0,5703712.0,1531940.0
12-04 09:38:15,31.976,16.031,51.386,0.0,0.0,0.607,0.0,4280320.0,0.0,35.0,3015270400.0,536907776.0,29802733568.0,264163328.0,3607884.0,1481286.0
12-04 09:38:16,30.342,15.043,53.846,0.0,0.0,0.769,0.0,4304896.0,0.0,38.0,3014815744.0,536911872.0,29828014080.0,239333376.0,5859842.0,1617475.0
12-04 09:38:17,30.218,14.934,54.148,0.087,0.0,0.611,0.0,2260992.0,0.0,21.0,3015180288.0,536543232.0,29828329472.0,239022080.0,3440979.0,1394232.0
12-04 09:38:18,29.956,14.410,54.847,0.175,0.0,0.611,0.0,4591616.0,0.0,70.0,3017691136.0,536207360.0,29832216576.0,232960000.0,5914770.0,1640633.0
12-04 09:38:19,30.802,15.186,53.322,0.0,0.0,0.690,0.0,2310144.0,0.0,26.0,3019366400.0,535855104.0,29832663040.0,231190528.0,3543660.0,1449205.0
12-04 09:38:20,29.503,14.151,55.660,0.172,0.0,0.515,0.0,4378624.0,0.0,42.0,3019587584.0,535494656.0,29834932224.0,229060608.0,5843226.0,1600511.0
12-04 09:38:21,32.128,15.980,51.304,0.084,0.0,0.505,0.0,2269184.0,0.0,23.0,3018895360.0,535117824.0,29836255232.0,228806656.0,3498265.0,1432513.0
12-04 09:38:22,27.453,14.544,57.057,0.0,0.0,0.947,0.0,4411392.0,0.0,42.0,3021553664.0,534560768.0,29827010560.0,235950080.0,5897361.0,1629527.0
12-04 09:38:23,29.879,15.371,53.972,0.0,0.0,0.777,0.0,2301952.0,0.0,22.0,3022786560.0,534179840.0,29827051520.0,235057152.0,3478700.0,1414406.0
12-04 09:38:24,32.045,14.347,52.405,0.172,0.0,1.031,0.0,4382720.0,0.0,44.0,3022594048.0,533803008.0,29830344704.0,232333312.0,5869676.0,1618442.0
12-04 09:38:25,31.309,15.569,52.352,0.0,0.0,0.770,0.0,2260992.0,0.0,21.0,3023126528.0,533422080.0,29831790592.0,230735872.0,3543757.0,1451324.0
12-04 09:38:26,28.041,15.099,56.083,0.086,0.0,0.690,0.0,4415488.0,0.0,42.0,3021664256.0,533082112.0,29833379840.0,230948864.0,5811759.0,1592628.0
12-04 09:38:27,31.234,14.495,53.494,0.086,0.0,0.690,0.0,2322432.0,0.0,22.0,3023880192.0,532361216.0,29814763520.0,248070144.0,3481654.0,1409222.0
12-04 09:38:28,30.476,13.160,55.584,0.087,0.0,0.693,4096.0,4411392.0,1.0,42.0,3018223616.0,531902464.0,29810761728.0,258187264.0,5874963.0,1623120.0
12-04 09:38:29,30.129,13.734,55.451,0.0,0.0,0.687,0.0,2150400.0,0.0,19.0,3017592832.0,531914752.0,29832196096.0,237371392.0,3513519.0,1428373.0
12-04 09:38:30,32.186,15.491,51.635,0.172,0.0,0.516,0.0,4485120.0,0.0,46.0,3021864960.0,531566592.0,29835534336.0,230109184.0,5879563.0,1620186.0
12-04 09:38:31,31.749,15.959,51.358,0.0,0.0,0.934,0.0,2183168.0,0.0,21.0,3021627392.0,531218432.0,29837193216.0,229036032.0,3526357.0,1435983.0
12-04 09:38:32,29.579,15.133,54.342,0.0,0.0,0.946,0.0,4489216.0,0.0,43.0,3022241792.0,530505728.0,29818220544.0,248107008.0,5814579.0,1584738.0
12-04 09:38:33,30.256,15.128,54.017,0.0,0.0,0.598,0.0,2338816.0,0.0,25.0,3022635008.0,530141184.0,29819207680.0,247091200.0,3543553.0,1448969.0
12-04 09:38:34,28.760,13.808,56.992,0.088,0.0,0.352,0.0,4382720.0,0.0,41.0,3022757888.0,529793024.0,29820956672.0,245567488.0,5870686.0,1621147.0
12-04 09:38:35,31.342,15.671,52.294,0.087,0.0,0.606,4096.0,2310144.0,1.0,23.0,3025379328.0,529461248.0,29822074880.0,242159616.0,3445017.0,1397838.0
12-04 09:38:36,32.134,19.794,47.472,0.086,0.0,0.514,0.0,4362240.0,0.0,43.0,3022336000.0,529117184.0,29824811008.0,242810880.0,5891781.0,1631800.0
12-04 09:38:37,30.546,19.806,49.032,0.088,0.0,0.528,0.0,2310144.0,0.0,23.0,3013292032.0,528752640.0,29825986560.0,251043840.0,3530563.0,1435799.0
12-04 09:38:38,30.670,20.962,47.852,0.0,0.0,0.515,0.0,4308992.0,0.0,40.0,3000487936.0,528670720.0,29843951616.0,245964800.0,5849956.0,1603281.0
12-04 09:38:39,30.676,20.624,47.920,0.087,0.0,0.693,0.0,2224128.0,0.0,20.0,2999410688.0,528310272.0,29844705280.0,246648832.0,3517361.0,1431990.0
12-04 09:38:40,30.298,20.140,48.687,0.088,0.0,0.788,98304.0,4423680.0,4.0,44.0,2993623040.0,527986688.0,29847293952.0,250171392.0,5855707.0,1603403.0
12-04 09:38:41,29.769,18.306,51.326,0.0,0.0,0.599,0.0,2154496.0,0.0,19.0,2984538112.0,527994880.0,29870440448.0,236101632.0,3503124.0,1428561.0
12-04 09:38:42,32.186,14.802,52.151,0.086,0.0,0.775,0.0,4427776.0,0.0,44.0,2985787392.0,527679488.0,29872820224.0,232787968.0,5807433.0,1572372.0
12-04 09:38:43,30.993,15.325,51.113,1.798,0.0,0.771,4096.0,123965440.0,1.0,252.0,2984189952.0,527323136.0,29874774016.0,232787968.0,3520007.0,1443105.0
12-04 09:38:44,13.229,8.529,65.796,11.749,0.0,0.696,8192.0,270774272.0,2.0,506.0,2985078784.0,526962688.0,29863854080.0,243179520.0,4237614.0,1500111.0
12-04 09:38:45,14.850,9.270,65.579,9.528,0.0,0.773,8192.0,248934400.0,2.0,472.0,2984775680.0,527007744.0,29878050816.0,229240832.0,4989877.0,1464135.0
12-04 09:38:46,31.842,14.912,52.544,0.088,0.0,0.614,0.0,2334720.0,0.0,24.0,2987868160.0,526303232.0,29857533952.0,247369728.0,5483871.0,1419831.0
12-04 09:38:47,31.593,14.795,52.567,0.087,0.0,0.957,0.0,4427776.0,0.0,42.0,2986807296.0,525971456.0,29861367808.0,244928512.0,3869688.0,1621196.0
12-04 09:38:48,31.190,15.725,52.302,0.087,0.0,0.695,0.0,4403200.0,0.0,42.0,2982490112.0,525443072.0,29853712384.0,257429504.0,5814974.0,1590763.0
12-04 09:38:49,31.325,16.351,51.807,0.0,0.0,0.516,0.0,2154496.0,0.0,19.0,2983096320.0,525459456.0,29876768768.0,233750528.0,3476793.0,1412490.0
12-04 09:38:50,32.028,15.231,52.132,0.087,0.0,0.522,0.0,4632576.0,0.0,62.0,2987593728.0,524754944.0,29858734080.0,247992320.0,5776919.0,1569853.0
12-04 09:38:51,31.298,16.165,51.763,0.0,0.0,0.774,0.0,4243456.0,0.0,31.0,2989944832.0,524406784.0,29863116800.0,241606656.0,3712266.0,1544226.0
12-04 09:38:52,32.333,15.437,51.801,0.0,0.0,0.429,0.0,2445312.0,0.0,32.0,2991050752.0,524079104.0,29864476672.0,239468544.0,5646858.0,1493930.0
12-04 09:38:53,33.191,15.273,50.768,0.085,0.0,0.683,0.0,4390912.0,0.0,42.0,2991321088.0,523780096.0,29867929600.0,236044288.0,3848295.0,1621581.0
12-04 09:38:54,32.118,14.931,52.257,0.087,0.0,0.608,0.0,2269184.0,0.0,22.0,2991525888.0,523456512.0,29869666304.0,234426368.0,5557800.0,1451959.0
12-04 09:38:55,31.298,15.477,52.365,0.086,0.0,0.774,0.0,4411392.0,0.0,45.0,2991661056.0,523116544.0,29872812032.0,231485440.0,3757621.0,1564698.0
12-04 09:38:56,32.310,16.113,50.895,0.171,0.0,0.512,0.0,4489216.0,0.0,45.0,2992521216.0,522457088.0,29854998528.0,249098240.0,5841314.0,1603194.0
12-04 09:38:57,31.443,16.667,51.375,0.0,0.0,0.515,0.0,2281472.0,0.0,21.0,2993209344.0,522121216.0,29856800768.0,246943744.0,3471536.0,1409697.0
12-04 09:38:58,31.837,16.088,51.143,0.085,0.0,0.847,0.0,4374528.0,0.0,42.0,2993934336.0,521793536.0,29860110336.0,243236864.0,5806510.0,1581252.0
12-04 09:38:59,33.159,15.492,50.305,0.348,0.0,0.696,4096.0,28991488.0,1.0,81.0,2994679808.0,521150464.0,29861572608.0,241672192.0,3712223.0,1549044.0
12-04 09:39:00,36.403,16.523,45.353,1.119,0.0,0.602,4096.0,78434304.0,1.0,194.0,2996428800.0,519745536.0,29860339712.0,242561024.0,5678449.0,1516232.0
12-04 09:39:01,34.652,14.789,49.355,0.172,0.0,1.032,0.0,24686592.0,0.0,106.0,2993213440.0,519532544.0,29771374592.0,334954496.0,3844003.0,1621967.0
12-04 09:39:02,32.308,15.556,51.282,0.085,0.0,0.769,0.0,2154496.0,0.0,19.0,2994532352.0,519548928.0,29793820672.0,311173120.0,5445640.0,1387750.0
12-04 09:39:03,31.732,15.609,51.715,0.086,0.0,0.858,0.0,4321280.0,0.0,38.0,2993299456.0,519585792.0,29820628992.0,285560832.0,3870279.0,1621224.0
12-04 09:39:04,31.697,15.935,51.766,0.0,0.0,0.603,0.0,2170880.0,0.0,22.0,2993803264.0,519610368.0,29843042304.0,262619136.0,5680724.0,1517795.0
12-04 09:39:05,31.520,15.371,52.332,0.173,0.0,0.604,0.0,4321280.0,0.0,36.0,2995527680.0,519634944.0,29867892736.0,236019712.0,3628868.0,1492265.0
12-04 09:39:06,32.146,14.758,52.332,0.085,0.0,0.679,0.0,4505600.0,0.0,47.0,2995732480.0,519323648.0,29871493120.0,232525824.0,5861924.0,1621978.0
12-04 09:39:07,32.174,13.652,53.478,0.0,0.0,0.696,0.0,2199552.0,0.0,23.0,2994229248.0,519000064.0,29871939584.0,233906176.0,3473321.0,1410024.0
12-04 09:39:08,29.417,14.970,54.917,0.087,0.0,0.609,0.0,4493312.0,0.0,44.0,2999590912.0,518324224.0,29853732864.0,247427072.0,5905863.0,1641413.0
12-04 09:39:09,31.023,14.645,53.640,0.0,0.0,0.693,0.0,2297856.0,0.0,22.0,3000049664.0,517980160.0,29854736384.0,246308864.0,3546092.0,1450009.0
12-04 09:39:10,30.829,13.731,54.750,0.0,0.0,0.691,0.0,4362240.0,0.0,42.0,3005857792.0,517664768.0,29856403456.0,239149056.0,5800230.0,1584359.0
12-04 09:39:11,31.404,15.149,52.596,0.0,0.0,0.851,0.0,2293760.0,0.0,22.0,3004682240.0,517341184.0,29858295808.0,238755840.0,3455107.0,1406737.0
12-04 09:39:12,14.608,5.509,79.633,0.167,0.0,0.083,0.0,4366336.0,0.0,43.0,3005984768.0,517038080.0,29849997312.0,246054912.0,2558314.0,303137.0
12-04 09:39:13,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3005112320.0,517038080.0,29849997312.0,246927360.0,37819.0,38876.0
12-04 09:39:14,0.500,0.250,99.250,0.0,0.0,0.0,0.0,204800.0,0.0,18.0,3004964864.0,517054464.0,29850238976.0,246816768.0,56017.0,3884.0
12-04 09:39:15,0.167,0.334,96.995,2.504,0.0,0.0,0.0,99368960.0,0.0,187.0,3004981248.0,517054464.0,29850238976.0,246800384.0,2121.0,2683.0
12-04 09:39:16,0.168,0.419,91.541,7.873,0.0,0.0,0.0,270532608.0,0.0,503.0,3004977152.0,517058560.0,29850238976.0,246800384.0,4455.0,5522.0
12-04 09:39:17,0.251,0.418,95.983,3.347,0.0,0.0,4096.0,191467520.0,1.0,352.0,3004919808.0,517058560.0,29850255360.0,246841344.0,3303.0,4992.0
12-04 09:39:18,0.084,0.251,99.498,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3005034496.0,517066752.0,29850259456.0,246714368.0,3873.0,5543.0
12-04 09:39:19,4.637,3.710,91.400,0.0,0.0,0.253,0.0,53248.0,0.0,3.0,3004448768.0,517070848.0,29851983872.0,245571584.0,506555.0,500867.0
12-04 09:39:20,25.751,13.391,60.086,0.0,0.0,0.773,0.0,4571136.0,0.0,29.0,3010400256.0,516743168.0,29849677824.0,242253824.0,3692163.0,1572417.0
12-04 09:39:21,34.731,15.483,48.417,0.941,0.0,0.428,8192.0,61272064.0,2.0,144.0,3010609152.0,515706880.0,29853794304.0,238964736.0,5634018.0,1547951.0
12-04 09:39:22,32.592,15.569,51.069,0.086,0.0,0.684,0.0,11104256.0,0.0,68.0,3009740800.0,515608576.0,29807837184.0,285888512.0,3564017.0,1501985.0
12-04 09:39:23,31.681,14.602,52.920,0.088,0.0,0.708,0.0,4317184.0,0.0,38.0,3009122304.0,515620864.0,29832921088.0,261410816.0,6065178.0,1764947.0
12-04 09:39:24,31.288,16.126,51.797,0.088,0.0,0.701,0.0,2162688.0,0.0,21.0,3008630784.0,515653632.0,29857017856.0,237772800.0,5631269.0,1540962.0
12-04 09:39:25,31.557,16.920,50.592,0.085,0.0,0.846,0.0,4427776.0,0.0,41.0,3009290240.0,515346432.0,29860200448.0,234237952.0,5515808.0,1714864.0
12-04 09:39:26,30.450,17.042,51.557,0.087,0.0,0.865,0.0,2297856.0,0.0,26.0,3011977216.0,515010560.0,29862215680.0,229871616.0,4131045.0,1571709.0
12-04 09:39:27,32.578,15.331,51.568,0.0,0.0,0.523,0.0,4501504.0,0.0,44.0,3014647808.0,514338816.0,29844398080.0,245690368.0,5934721.0,1696343.0
12-04 09:39:28,32.522,14.783,52.0,0.0,0.0,0.696,4096.0,4136960.0,1.0,27.0,3014012928.0,514019328.0,29848141824.0,242900992.0,3809345.0,1635806.0
12-04 09:39:29,32.599,14.185,52.511,0.088,0.0,0.617,0.0,2514944.0,0.0,36.0,3013885952.0,513667072.0,29847027712.0,244494336.0,5766055.0,1611523.0
12-04 09:39:30,31.052,16.681,51.155,0.086,0.0,1.027,0.0,4419584.0,0.0,42.0,3015802880.0,513368064.0,29850787840.0,239116288.0,5867551.0,1672489.0
12-04 09:39:31,30.762,15.337,53.546,0.0,0.0,0.355,0.0,2289664.0,0.0,29.0,3015163904.0,513060864.0,29852160000.0,238690304.0,3727428.0,1597398.0
12-04 09:39:32,32.082,15.785,50.853,0.171,0.0,1.109,0.0,4415488.0,0.0,41.0,3017281536.0,512749568.0,29855612928.0,233431040.0,5879910.0,1679580.0
12-04 09:39:33,30.563,16.450,52.208,0.0,0.0,0.779,0.0,2265088.0,0.0,22.0,3014950912.0,512348160.0,29851586560.0,240189440.0,3696305.0,1576999.0
12-04 09:39:34,31.461,16.422,50.908,0.0,0.0,1.210,0.0,4427776.0,0.0,40.0,3023736832.0,512061440.0,29855072256.0,228204544.0,6029256.0,1749181.0
12-04 09:39:35,31.775,15.844,51.429,0.0,0.0,0.952,0.0,2334720.0,0.0,24.0,3024957440.0,511401984.0,29835456512.0,247259136.0,5556871.0,1510460.0
12-04 09:39:36,31.763,15.445,51.658,0.175,0.0,0.960,0.0,4427776.0,0.0,46.0,3025571840.0,511082496.0,29836066816.0,246353920.0,4034237.0,1765591.0
12-04 09:39:37,33.530,16.175,49.621,0.084,0.0,0.590,0.0,2351104.0,0.0,23.0,3026522112.0,510742528.0,29834829824.0,246980608.0,5573904.0,1510499.0
12-04 09:39:38,32.822,15.857,50.384,0.085,0.0,0.853,0.0,4354048.0,0.0,42.0,3026755584.0,510459904.0,29839208448.0,242651136.0,4981390.0,1742053.0
12-04 09:39:39,32.738,16.412,50.255,0.0,0.0,0.595,0.0,2314240.0,0.0,22.0,3026214912.0,510140416.0,29840683008.0,242036736.0,4643617.0,1544654.0
12-04 09:39:40,30.995,15.275,53.020,0.089,0.0,0.622,0.0,4337664.0,0.0,41.0,3025973248.0,509849600.0,29844205568.0,239046656.0,5994413.0,1737669.0
12-04 09:39:41,31.305,15.079,52.998,0.0,0.0,0.617,0.0,2306048.0,0.0,22.0,3026010112.0,509530112.0,29845659648.0,237875200.0,3626650.0,1543881.0
12-04 09:39:42,33.362,14.987,50.720,0.085,0.0,0.847,0.0,4354048.0,0.0,43.0,3026268160.0,509239296.0,29849346048.0,234221568.0,5962402.0,1720621.0
12-04 09:39:43,31.799,16.795,50.554,0.085,0.0,0.767,0.0,2281472.0,0.0,22.0,3026792448.0,508874752.0,29848195072.0,235212800.0,5725748.0,1597839.0
12-04 09:39:44,31.076,16.146,51.823,0.087,0.0,0.868,0.0,4411392.0,0.0,41.0,3027431424.0,508579840.0,29851717632.0,231346176.0,3891977.0,1692934.0
12-04 09:39:45,32.143,15.816,51.020,0.0,0.0,1.020,0.0,3309568.0,0.0,24.0,3024244736.0,508276736.0,29855727616.0,230825984.0,5790775.0,1628358.0
12-04 09:39:46,31.665,15.789,51.855,0.0,0.0,0.690,0.0,3407872.0,0.0,38.0,3027697664.0,507678720.0,29835026432.0,248672256.0,5482553.0,1630678.0
12-04 09:39:47,31.379,16.379,51.293,0.086,0.0,0.862,0.0,4288512.0,0.0,36.0,3026178048.0,507387904.0,29839101952.0,246407168.0,4181454.0,1679947.0
12-04 09:39:48,32.186,15.663,51.033,0.086,0.0,1.033,0.0,2375680.0,0.0,29.0,3027337216.0,507076608.0,29840449536.0,244211712.0,5707271.0,1583819.0
12-04 09:39:49,32.355,15.962,50.820,0.173,0.0,0.690,0.0,4427776.0,0.0,42.0,3027529728.0,506793984.0,29844398080.0,240353280.0,4003232.0,1746912.0
12-04 09:39:50,33.192,15.749,50.296,0.0,0.0,0.762,0.0,2211840.0,0.0,21.0,3027247104.0,506486784.0,29846421504.0,238919680.0,5660881.0,1554041.0
12-04 09:39:51,31.747,16.003,51.471,0.0,0.0,0.779,0.0,4456448.0,0.0,43.0,3026526208.0,506220544.0,29850120192.0,236208128.0,5968049.0,1727882.0
12-04 09:39:52,23.070,13.147,56.743,6.192,0.0,0.848,4096.0,136810496.0,1.0,262.0,3027742720.0,505905152.0,29842198528.0,243228672.0,3622732.0,1549033.0
12-04 09:39:53,15.346,9.612,62.901,11.636,0.0,0.506,8192.0,269287424.0,2.0,499.0,3026456576.0,505913344.0,29854175232.0,232529920.0,2086525.0,1509099.0
12-04 09:39:54,13.957,10.383,63.915,10.979,0.0,0.766,8192.0,276791296.0,2.0,530.0,3027005440.0,505606144.0,29843648512.0,242814976.0,1522700.0,1492549.0
12-04 09:39:55,30.842,14.261,53.007,0.945,0.0,0.945,4096.0,46174208.0,1.0,116.0,3027091456.0,505311232.0,29846114304.0,240558080.0,11400771.0,1692186.0
12-04 09:39:56,35.844,16.883,45.714,0.779,0.0,0.779,4096.0,65331200.0,1.0,156.0,3038748672.0,504176640.0,29847142400.0,229007360.0,5550815.0,1498501.0
12-04 09:39:57,36.094,16.129,46.295,0.697,0.0,0.785,4096.0,62312448.0,1.0,180.0,3040538624.0,503169024.0,29731266560.0,344100864.0,4070565.0,1777413.0
12-04 09:39:58,32.676,15.695,51.115,0.0,0.0,0.515,0.0,2162688.0,0.0,19.0,3041730560.0,503177216.0,29754888192.0,319279104.0,5634087.0,1547573.0
12-04 09:39:59,32.476,16.195,50.471,0.086,0.0,0.771,0.0,4317184.0,0.0,38.0,3042177024.0,503193600.0,29779648512.0,294055936.0,6014926.0,1748545.0
12-04 09:40:00,31.371,15.114,52.812,0.088,0.0,0.615,0.0,2170880.0,0.0,21.0,3042029568.0,503214080.0,29803692032.0,270139392.0,3550897.0,1502250.0
12-04 09:40:01,30.609,16.348,52.174,0.0,0.0,0.870,0.0,4325376.0,0.0,40.0,3041521664.0,503218176.0,29828415488.0,245919744.0,6040014.0,1760134.0
12-04 09:40:02,31.197,16.581,51.282,0.0,0.0,0.940,0.0,2310144.0,0.0,26.0,3043569664.0,502910976.0,29830234112.0,242360320.0,3617630.0,1538796.0
12-04 09:40:03,32.348,14.957,51.565,0.087,0.0,1.043,0.0,4370432.0,0.0,40.0,3043659776.0,502640640.0,29833875456.0,238899200.0,5984574.0,1728728.0
12-04 09:40:04,31.652,15.565,51.913,0.087,0.0,0.783,0.0,2273280.0,0.0,24.0,3044818944.0,502333440.0,29835722752.0,236199936.0,5646561.0,1554571.0
12-04 09:40:05,32.504,15.352,51.544,0.0,0.0,0.600,0.0,4370432.0,0.0,39.0,3044356096.0,502022144.0,29838880768.0,233816064.0,3948875.0,1707254.0
12-04 09:40:06,32.732,15.979,50.258,0.258,0.0,0.773,0.0,2314240.0,0.0,30.0,3043586048.0,501723136.0,29841108992.0,232656896.0,5529128.0,1493413.0
12-04 09:40:07,32.291,16.399,50.549,0.0,0.0,0.761,0.0,4489216.0,0.0,44.0,3045654528.0,501116928.0,29822812160.0,249491456.0,6048249.0,1760871.0
12-04 09:40:08,31.989,14.724,52.673,0.088,0.0,0.526,0.0,2215936.0,0.0,20.0,3041665024.0,500715520.0,29818449920.0,258244608.0,3575974.0,1519167.0
12-04 09:40:09,31.588,16.056,51.309,0.0,0.0,1.047,0.0,4337664.0,0.0,39.0,3040628736.0,500731904.0,29843427328.0,234287104.0,6074501.0,1780137.0
12-04 09:40:10,31.542,16.118,51.473,0.0,0.0,0.867,0.0,2326528.0,0.0,25.0,3042328576.0,500400128.0,29845282816.0,231063552.0,3563419.0,1512477.0
12-04 09:40:11,32.732,14.691,51.203,0.086,0.0,1.289,0.0,4448256.0,0.0,45.0,3044065280.0,499744768.0,29827248128.0,248016896.0,5996369.0,1734137.0
12-04 09:40:12,33.531,15.411,50.212,0.085,0.0,0.762,0.0,2281472.0,0.0,24.0,3044855808.0,499421184.0,29828497408.0,246300672.0,5669297.0,1561252.0
12-04 09:40:13,32.620,15.068,51.284,0.086,0.0,0.942,0.0,4382720.0,0.0,41.0,3043901440.0,499122176.0,29832392704.0,243658752.0,3935299.0,1719124.0
12-04 09:40:14,31.175,17.462,50.596,0.0,0.0,0.767,0.0,2277376.0,0.0,21.0,3044438016.0,498782208.0,29833842688.0,242012160.0,5715201.0,1583792.0
12-04 09:40:15,32.905,15.767,50.557,0.086,0.0,0.686,0.0,4366336.0,0.0,43.0,3045421056.0,498446336.0,29836980224.0,238227456.0,5909180.0,1689317.0
12-04 09:40:16,31.429,15.844,51.948,0.0,0.0,0.779,0.0,2285568.0,0.0,21.0,3043897344.0,498126848.0,29838774272.0,238276608.0,3776088.0,1626391.0
12-04 09:40:17,32.904,14.948,51.289,0.086,0.0,0.773,0.0,4362240.0,0.0,41.0,3043934208.0,497803264.0,29842427904.0,234909696.0,3808649.0,1644793.0
12-04 09:40:18,31.795,16.838,50.598,0.085,0.0,0.684,0.0,4317184.0,0.0,37.0,3044352000.0,497491968.0,29845741568.0,231489536.0,5838457.0,1654383.0
12-04 09:40:19,31.369,16.205,51.473,0.087,0.0,0.867,0.0,2412544.0,0.0,29.0,3042738176.0,496975872.0,29835878400.0,243482624.0,3741901.0,1598356.0
12-04 09:40:20,31.043,16.261,51.913,0.087,0.0,0.696,0.0,4358144.0,0.0,40.0,3044896768.0,496623616.0,29839216640.0,238338048.0,5986495.0,1733262.0
12-04 09:40:21,32.239,15.644,51.426,0.0,0.0,0.691,0.0,2285568.0,0.0,23.0,3045961728.0,496287744.0,29840695296.0,236130304.0,5595732.0,1507220.0
12-04 09:40:22,33.194,16.262,49.623,0.168,0.0,0.754,4096.0,4362240.0,1.0,40.0,3046809600.0,495943680.0,29843398656.0,232923136.0,6033370.0,1769652.0
12-04 09:40:23,33.020,15.312,50.898,0.0,0.0,0.770,0.0,5480448.0,0.0,33.0,3047227392.0,495620096.0,29845356544.0,230871040.0,5578606.0,1503194.0
12-04 09:40:24,29.340,16.146,52.951,0.781,0.0,0.781,0.0,31477760.0,0.0,86.0,3046715392.0,495316992.0,29847908352.0,229134336.0,3904070.0,1703809.0
12-04 09:40:25,14.201,9.609,63.520,11.735,0.0,0.935,8192.0,267501568.0,2.0,500.0,3046928384.0,495001600.0,29836324864.0,240820224.0,4129112.0,1527888.0
12-04 09:40:26,14.310,9.199,64.736,11.073,0.0,0.681,12288.0,271806464.0,3.0,540.0,3047825408.0,495013888.0,29846818816.0,229416960.0,1533428.0,1505748.0
12-04 09:40:27,27.032,13.003,56.715,2.481,0.0,0.770,4096.0,96829440.0,1.0,189.0,3047645184.0,494710784.0,29846499328.0,230219776.0,9265050.0,1621988.0
12-04 09:40:28,32.544,14.825,52.105,0.088,0.0,0.439,0.0,2564096.0,0.0,40.0,3050504192.0,494075904.0,29826031616.0,248463360.0,5734786.0,1595767.0
12-04 09:40:29,31.381,15.210,52.710,0.087,0.0,0.612,0.0,4411392.0,0.0,43.0,3049992192.0,493793280.0,29829074944.0,246214656.0,3841062.0,1657332.0
12-04 09:40:30,32.146,15.639,51.520,0.0,0.0,0.695,0.0,2244608.0,0.0,22.0,3050627072.0,493481984.0,29831180288.0,243785728.0,5786429.0,1628942.0
12-04 09:40:31,31.625,15.812,51.781,0.0,0.0,0.782,0.0,4403200.0,0.0,41.0,3051581440.0,493174784.0,29833949184.0,240369664.0,6026878.0,1753481.0
12-04 09:40:32,32.592,16.253,50.214,0.257,0.0,0.684,0.0,17637376.0,0.0,55.0,3050999808.0,492834816.0,29845155840.0,230084608.0,3562995.0,1509252.0
12-04 09:40:33,35.615,16.464,46.274,0.780,0.0,0.867,0.0,59330560.0,0.0,149.0,3051204608.0,491601920.0,29765931008.0,310337536.0,5769971.0,1616403.0
12-04 09:40:34,32.244,15.477,51.505,0.0,0.0,0.774,0.0,4382720.0,0.0,39.0,3051057152.0,491663360.0,29791125504.0,285229056.0,5879813.0,1672500.0
12-04 09:40:35,31.616,16.157,51.616,0.087,0.0,0.524,0.0,2179072.0,0.0,22.0,3050201088.0,491675648.0,29813821440.0,263376896.0,3802878.0,1638299.0
12-04 09:40:36,31.752,16.135,51.251,0.086,0.0,0.777,0.0,4308992.0,0.0,39.0,3050844160.0,491712512.0,29839384576.0,237133824.0,5804864.0,1617258.0
12-04 09:40:37,31.299,15.693,52.223,0.087,0.0,0.697,0.0,4390912.0,0.0,39.0,3051294720.0,491433984.0,29842636800.0,233709568.0,3913533.0,1706705.0
12-04 09:40:38,32.811,15.057,51.523,0.0,0.0,0.609,0.0,2240512.0,0.0,22.0,3051376640.0,491122688.0,29843365888.0,233209856.0,5668815.0,1562303.0
12-04 09:40:39,31.730,16.793,50.549,0.084,0.0,0.844,0.0,4481024.0,0.0,43.0,3052945408.0,490479616.0,29826076672.0,249573376.0,6024544.0,1753088.0
12-04 09:40:40,32.414,15.431,51.552,0.0,0.0,0.603,0.0,2232320.0,0.0,20.0,3051712512.0,490172416.0,29827719168.0,249470976.0,3556867.0,1508113.0
12-04 09:40:41,31.928,15.835,51.291,0.172,0.0,0.775,0.0,4435968.0,0.0,44.0,3052408832.0,489897984.0,29830742016.0,246026240.0,5989975.0,1732383.0
12-04 09:40:42,32.381,15.498,51.515,0.0,0.0,0.606,0.0,2260992.0,0.0,22.0,3052470272.0,489590784.0,29832777728.0,244236288.0,5696689.0,1579760.0
12-04 09:40:43,31.502,15.966,51.760,0.086,0.0,0.687,0.0,4403200.0,0.0,41.0,3053793280.0,489283584.0,29835448320.0,240549888.0,3934101.0,1706233.0
12-04 09:40:44,31.443,16.237,51.718,0.0,0.0,0.601,0.0,2228224.0,0.0,20.0,3052564480.0,488984576.0,29836935168.0,240590848.0,5619874.0,1543655.0
12-04 09:40:45,32.841,16.942,48.914,0.434,0.0,0.869,4096.0,36790272.0,1.0,104.0,3054612480.0,488259584.0,29836976128.0,239226880.0,3878137.0,1678885.0
12-04 09:40:46,36.395,16.811,45.147,1.040,0.0,0.607,4096.0,74145792.0,1.0,179.0,3054096384.0,487088128.0,29836013568.0,241876992.0,5751370.0,1605158.0
12-04 09:40:47,33.878,15.477,49.441,0.344,0.0,0.860,0.0,25841664.0,0.0,93.0,3054227456.0,486928384.0,29740273664.0,337645568.0,5280044.0,1574326.0
12-04 09:40:48,32.300,16.365,50.474,0.172,0.0,0.689,0.0,4317184.0,0.0,38.0,3053400064.0,486948864.0,29765226496.0,313499648.0,4337559.0,1698831.0
12-04 09:40:49,30.637,16.695,51.893,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,3052953600.0,486973440.0,29789011968.0,290136064.0,5772974.0,1621719.0
12-04 09:40:50,30.743,16.580,51.986,0.0,0.0,0.691,0.0,4337664.0,0.0,38.0,3052969984.0,487018496.0,29814239232.0,264847360.0,5774219.0,1615539.0
12-04 09:40:51,32.671,15.385,51.080,0.086,0.0,0.778,0.0,4116480.0,0.0,30.0,3053436928.0,487034880.0,29839417344.0,239185920.0,3785931.0,1623609.0
12-04 09:40:52,31.834,15.225,52.163,0.087,0.0,0.692,0.0,2547712.0,0.0,36.0,3053522944.0,486760448.0,29840007168.0,238784512.0,5856426.0,1660581.0
12-04 09:40:53,31.466,16.034,51.724,0.086,0.0,0.690,0.0,2170880.0,0.0,22.0,3054071808.0,486477824.0,29842247680.0,236277760.0,3823180.0,1649064.0
12-04 09:40:54,31.646,17.215,50.380,0.084,0.0,0.675,0.0,4476928.0,0.0,45.0,3054198784.0,486211584.0,29845454848.0,233209856.0,5837820.0,1655002.0
12-04 09:40:55,31.935,15.925,51.199,0.0,0.0,0.942,0.0,4427776.0,0.0,42.0,3057270784.0,485621760.0,29826965504.0,249217024.0,5407827.0,1634871.0
12-04 09:40:56,32.208,15.325,51.602,0.087,0.0,0.779,0.0,2215936.0,0.0,23.0,3057336320.0,485322752.0,29828349952.0,248066048.0,4148065.0,1605265.0
12-04 09:40:57,18.142,11.458,59.983,9.462,0.0,0.955,8192.0,237428736.0,2.0,440.0,3057299456.0,485330944.0,29842001920.0,234442752.0,5715967.0,1588055.0
12-04 09:40:58,14.444,9.431,62.787,12.319,0.0,1.020,12288.0,268894208.0,3.0,507.0,3058188288.0,485031936.0,29830332416.0,245522432.0,2115900.0,1528074.0
12-04 09:40:59,22.241,11.976,59.624,5.218,0.0,0.941,0.0,158519296.0,0.0,327.0,3056492544.0,484741120.0,29828317184.0,249524224.0,7083439.0,1533326.0
12-04 09:41:00,32.244,15.993,51.333,0.086,0.0,0.344,0.0,4317184.0,0.0,40.0,3058237440.0,484446208.0,29831208960.0,245182464.0,6015698.0,1741034.0
12-04 09:41:01,32.419,15.866,50.943,0.086,0.0,0.686,0.0,2158592.0,0.0,20.0,3056979968.0,484151296.0,29832417280.0,245526528.0,3564211.0,1523904.0
12-04 09:41:02,32.540,15.718,50.977,0.0,0.0,0.765,0.0,4313088.0,0.0,40.0,3056566272.0,483876864.0,29835370496.0,243261440.0,6057665.0,1769250.0
12-04 09:41:03,31.469,15.210,52.535,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3057176576.0,483581952.0,29837144064.0,241172480.0,5646489.0,1550445.0
12-04 09:41:04,32.228,16.327,50.425,0.085,0.0,0.935,0.0,4341760.0,0.0,41.0,3056435200.0,483225600.0,29840384000.0,239030272.0,3927921.0,1707868.0
12-04 09:41:05,32.192,16.267,50.856,0.086,0.0,0.599,0.0,2166784.0,0.0,21.0,3056136192.0,482897920.0,29839196160.0,240844800.0,5537880.0,1490359.0
12-04 09:41:06,31.461,15.817,51.599,0.086,0.0,1.037,0.0,4308992.0,0.0,40.0,3056484352.0,482607104.0,29842210816.0,237772800.0,4060955.0,1778057.0
12-04 09:41:07,32.143,15.391,51.616,0.085,0.0,0.765,0.0,2166784.0,0.0,22.0,3056541696.0,482246656.0,29837246464.0,243040256.0,5638615.0,1545220.0
12-04 09:41:08,32.064,16.751,50.338,0.0,0.0,0.846,0.0,4308992.0,0.0,39.0,3056934912.0,481964032.0,29840715776.0,239460352.0,5987407.0,1732219.0
12-04 09:41:09,31.337,15.712,52.257,0.0,0.0,0.694,0.0,2166784.0,0.0,20.0,3056062464.0,481660928.0,29841551360.0,239800320.0,3580002.0,1520120.0
12-04 09:41:10,30.963,16.565,51.778,0.087,0.0,0.607,0.0,4313088.0,0.0,41.0,3057229824.0,481406976.0,29845164032.0,235274240.0,6030965.0,1756765.0
12-04 09:41:11,32.817,15.848,50.646,0.086,0.0,0.603,0.0,2191360.0,0.0,25.0,3058171904.0,481136640.0,29846945792.0,232820736.0,5583879.0,1523085.0
12-04 09:41:12,31.937,15.532,51.920,0.0,0.0,0.611,0.0,4313088.0,0.0,40.0,3057221632.0,480849920.0,29850288128.0,230715392.0,4030150.0,1760646.0
12-04 09:41:13,33.305,15.332,50.511,0.0,0.0,0.852,0.0,2158592.0,0.0,20.0,3056279552.0,480550912.0,29851869184.0,230375424.0,5667231.0,1569865.0
12-04 09:41:14,31.497,16.523,51.463,0.0,0.0,0.516,0.0,4374528.0,0.0,46.0,3057758208.0,479977472.0,29832904704.0,248434688.0,5142917.0,1706279.0
12-04 09:41:15,31.678,15.925,51.627,0.086,0.0,0.685,0.0,2162688.0,0.0,21.0,3057561600.0,479690752.0,29834907648.0,246915072.0,4442834.0,1542113.0
12-04 09:41:16,31.802,15.425,51.560,0.260,0.0,0.953,0.0,4374528.0,0.0,45.0,3058036736.0,479440896.0,29838544896.0,243052544.0,5969994.0,1733472.0
12-04 09:41:17,31.854,15.231,52.480,0.087,0.0,0.348,0.0,2162688.0,0.0,21.0,3057319936.0,479141888.0,29839859712.0,242753536.0,3717844.0,1594789.0
12-04 09:41:18,33.106,15.273,50.768,0.085,0.0,0.768,0.0,4308992.0,0.0,42.0,3057205248.0,478834688.0,29839724544.0,243310592.0,5875204.0,1669480.0
12-04 09:41:19,31.752,14.495,52.890,0.0,0.0,0.863,0.0,4341760.0,0.0,42.0,3056836608.0,478560256.0,29842726912.0,240951296.0,5523153.0,1277432.0
12-04 09:41:20,33.809,12.332,53.691,0.168,0.0,0.0,4096.0,6459392.0,1.0,59.0,3057725440.0,478281728.0,29844414464.0,238653440.0,441631.0,235407.0
12-04 09:41:21,32.449,11.473,55.908,0.171,0.0,0.0,0.0,6475776.0,0.0,64.0,3056734208.0,478023680.0,29849300992.0,235016192.0,495940.0,237102.0
12-04 09:41:22,32.851,11.745,55.319,0.085,0.0,0.0,0.0,6479872.0,0.0,59.0,3057598464.0,477777920.0,29854412800.0,229285888.0,442158.0,235250.0
12-04 09:41:23,31.928,12.048,55.852,0.172,0.0,0.0,0.0,6455296.0,0.0,60.0,3057340416.0,477474816.0,29855690752.0,228569088.0,444481.0,237396.0
12-04 09:41:24,32.272,11.962,55.680,0.086,0.0,0.0,0.0,6475776.0,0.0,61.0,3057991680.0,476897280.0,29838647296.0,245538816.0,444735.0,239493.0
12-04 09:41:25,31.266,12.489,55.990,0.170,0.0,0.085,0.0,8384512.0,0.0,65.0,3057360896.0,476618752.0,29844832256.0,240263168.0,442420.0,235328.0
12-04 09:41:26,32.275,11.416,56.223,0.086,0.0,0.0,0.0,6721536.0,0.0,71.0,3057422336.0,476389376.0,29851193344.0,234070016.0,442355.0,235339.0
12-04 09:41:27,34.690,13.401,51.060,0.763,0.0,0.085,4096.0,56762368.0,1.0,149.0,3060113408.0,475463680.0,29841375232.0,242122752.0,442526.0,235538.0
12-04 09:41:28,6.894,1.412,90.033,1.661,0.0,0.0,0.0,80769024.0,0.0,206.0,3061805056.0,474791936.0,29736132608.0,346345472.0,157774.0,88667.0
12-04 09:41:29,0.167,0.418,94.812,4.603,0.0,0.0,12288.0,172859392.0,3.0,322.0,3061837824.0,474808320.0,29736304640.0,346124288.0,2718.0,2133.0
12-04 09:41:30,0.335,0.502,91.381,7.782,0.0,0.0,16384.0,274104320.0,4.0,511.0,3061800960.0,474820608.0,29736329216.0,346124288.0,4523.0,5401.0
12-04 09:41:31,0.168,0.335,97.569,1.928,0.0,0.0,4096.0,156696576.0,1.0,286.0,3061768192.0,474824704.0,29736341504.0,346140672.0,4064.0,5425.0
12-04 09:41:32,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3061764096.0,474824704.0,29736345600.0,346140672.0,2999.0,3588.0
12-04 09:41:33,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062149120.0,474824704.0,29736349696.0,345751552.0,3808.0,3849.0
12-04 09:41:34,18.544,10.485,70.364,0.087,0.0,0.520,0.0,94208.0,0.0,5.0,3058085888.0,474832896.0,29750046720.0,336109568.0,3390506.0,1432283.0
12-04 09:41:35,31.239,14.630,53.442,0.0,0.0,0.688,0.0,2179072.0,0.0,21.0,3058896896.0,474841088.0,29771575296.0,313761792.0,3721488.0,1656915.0
12-04 09:41:36,32.439,15.571,51.038,0.173,0.0,0.779,0.0,4329472.0,0.0,39.0,3060981760.0,474849280.0,29796909056.0,286334976.0,6260770.0,1919956.0
12-04 09:41:37,32.021,16.524,50.942,0.0,0.0,0.514,0.0,2158592.0,0.0,19.0,3060846592.0,474857472.0,29820497920.0,262873088.0,5712155.0,1623906.0
12-04 09:41:38,31.842,16.265,51.033,0.086,0.0,0.775,0.0,4120576.0,0.0,29.0,3061403648.0,474873856.0,29845856256.0,236941312.0,5861736.0,1729887.0
12-04 09:41:39,32.616,16.179,50.344,0.0,0.0,0.861,69632.0,2392064.0,4.0,33.0,3055063040.0,474742784.0,29857980416.0,231288832.0,4036859.0,1808198.0
12-04 09:41:40,34.079,16.351,48.623,0.430,0.0,0.516,0.0,30662656.0,0.0,89.0,3057582080.0,473907200.0,29841059840.0,246525952.0,5583272.0,1560040.0
12-04 09:41:41,34.689,16.782,47.059,0.606,0.0,0.865,0.0,50552832.0,0.0,138.0,3060260864.0,473186304.0,29783437312.0,302190592.0,4933987.0,1893776.0
12-04 09:41:42,32.152,15.471,51.340,0.0,0.0,1.037,0.0,2150400.0,0.0,19.0,3058626560.0,473194496.0,29806833664.0,280420352.0,5463520.0,1720589.0
12-04 09:41:43,31.561,16.478,51.090,0.0,0.0,0.872,0.0,2150400.0,0.0,19.0,3058016256.0,473210880.0,29830791168.0,257056768.0,5382450.0,1639887.0
12-04 09:41:44,31.234,16.566,51.424,0.086,0.0,0.690,0.0,4308992.0,0.0,39.0,3058307072.0,473223168.0,29855883264.0,231661568.0,6259001.0,1922383.0
12-04 09:41:45,32.035,15.671,51.948,0.0,0.0,0.346,0.0,2162688.0,0.0,21.0,3059216384.0,472928256.0,29857558528.0,229371904.0,5667322.0,1609793.0
12-04 09:41:46,30.889,16.825,51.596,0.086,0.0,0.604,0.0,4325376.0,0.0,42.0,3059818496.0,472358912.0,29838909440.0,247988224.0,4006902.0,1788513.0
12-04 09:41:47,32.115,15.057,52.045,0.0,0.0,0.783,0.0,2211840.0,0.0,22.0,3059654656.0,472100864.0,29840207872.0,247111680.0,5977741.0,1778826.0
12-04 09:41:48,31.369,15.685,51.993,0.087,0.0,0.867,0.0,2162688.0,0.0,21.0,3059200000.0,471830528.0,29841584128.0,246460416.0,5668892.0,1611375.0
12-04 09:41:49,31.882,16.289,51.045,0.0,0.0,0.784,0.0,4304896.0,0.0,38.0,3058429952.0,471560192.0,29845389312.0,243695616.0,6249757.0,1923411.0
12-04 09:41:50,31.983,15.948,51.379,0.0,0.0,0.690,0.0,2166784.0,0.0,21.0,3058909184.0,471269376.0,29846388736.0,242507776.0,3658320.0,1614094.0
12-04 09:41:51,32.035,15.325,51.775,0.260,0.0,0.606,0.0,3248128.0,0.0,26.0,3059290112.0,470986752.0,29850165248.0,238632960.0,5956951.0,1764585.0
12-04 09:41:52,29.947,15.775,53.119,0.0,0.0,1.159,0.0,3260416.0,0.0,37.0,3060228096.0,470704128.0,29851336704.0,236806144.0,6000955.0,1790612.0
12-04 09:41:53,32.737,16.454,50.043,0.085,0.0,0.682,0.0,2150400.0,0.0,21.0,3060359168.0,470417408.0,29852819456.0,235479040.0,5660183.0,1606115.0
12-04 09:41:54,31.070,15.840,52.219,0.0,0.0,0.870,0.0,4317184.0,0.0,40.0,3058626560.0,470138880.0,29855797248.0,234512384.0,4230966.0,1918903.0
12-04 09:41:55,32.233,15.725,51.520,0.0,0.0,0.521,0.0,2162688.0,0.0,19.0,3058286592.0,469856256.0,29857689600.0,233242624.0,5720784.0,1636040.0
12-04 09:41:56,31.466,16.293,51.121,0.0,0.0,1.121,8192.0,4198400.0,2.0,37.0,3059335168.0,469585920.0,29860712448.0,229441536.0,5996504.0,1786586.0
12-04 09:41:57,31.466,16.121,51.638,0.086,0.0,0.690,0.0,2314240.0,0.0,30.0,3058044928.0,469307392.0,29862858752.0,228864000.0,5924745.0,1746136.0
12-04 09:41:58,31.293,17.177,51.020,0.0,0.0,0.510,0.0,2183168.0,0.0,21.0,3059662848.0,468729856.0,29842509824.0,248172544.0,3740663.0,1658718.0
12-04 09:41:59,32.345,15.170,51.613,0.087,0.0,0.785,0.0,4358144.0,0.0,41.0,3059093504.0,468439040.0,29845012480.0,246530048.0,6164512.0,1883028.0
12-04 09:42:00,32.261,16.681,50.550,0.085,0.0,0.423,0.0,2174976.0,0.0,20.0,3058311168.0,468156416.0,29847597056.0,245010432.0,5713100.0,1633836.0
12-04 09:42:01,31.534,16.967,50.814,0.0,0.0,0.686,0.0,4231168.0,0.0,35.0,3060207616.0,467881984.0,29850374144.0,240611328.0,5979655.0,1778781.0
12-04 09:42:02,32.325,15.212,51.685,0.086,0.0,0.691,0.0,2285568.0,0.0,27.0,3059744768.0,467595264.0,29851664384.0,240070656.0,3962546.0,1768889.0
12-04 09:42:03,32.322,14.905,52.080,0.087,0.0,0.607,0.0,2207744.0,0.0,24.0,3059564544.0,467320832.0,29852794880.0,239394816.0,5714311.0,1643956.0
12-04 09:42:04,32.277,16.610,50.342,0.086,0.0,0.685,0.0,4317184.0,0.0,40.0,3059314688.0,467091456.0,29856043008.0,236625920.0,6235020.0,1914518.0
12-04 09:42:05,30.917,16.681,51.790,0.0,0.0,0.611,0.0,2166784.0,0.0,21.0,3058778112.0,466804736.0,29857734656.0,235757568.0,5666954.0,1606183.0
12-04 09:42:06,13.127,7.609,70.569,8.361,0.0,0.334,20480.0,190545920.0,5.0,379.0,3069276160.0,466423808.0,29836873728.0,246501376.0,3190462.0,1368625.0
12-04 09:42:07,3.448,2.187,79.563,14.802,0.0,0.0,16384.0,268537856.0,4.0,511.0,3068268544.0,466440192.0,29839785984.0,244580352.0,596953.0,1042195.0
12-04 09:42:08,7.926,4.047,77.150,10.624,0.0,0.253,4096.0,230936576.0,1.0,430.0,3066925056.0,466452480.0,29846142976.0,239554560.0,1576237.0,1137940.0
12-04 09:42:09,32.465,16.059,50.955,0.087,0.0,0.434,0.0,2052096.0,0.0,17.0,3069988864.0,466182144.0,29846413312.0,236490752.0,3575345.0,1561000.0
12-04 09:42:10,28.781,17.891,51.945,0.0,0.0,1.383,4096.0,126976.0,1.0,6.0,3081056256.0,465788928.0,29836668928.0,235560960.0,8510384.0,2049975.0
12-04 09:42:11,30.594,16.696,51.836,0.087,0.0,0.787,61440.0,2039808.0,2.0,15.0,3083358208.0,465506304.0,29837549568.0,232660992.0,6614791.0,1973507.0
12-04 09:42:12,31.079,16.267,52.055,0.0,0.0,0.599,0.0,2162688.0,0.0,19.0,3083157504.0,465240064.0,29838573568.0,232103936.0,8211602.0,1997946.0
12-04 09:42:13,32.419,16.209,50.686,0.0,0.0,0.686,4096.0,2199552.0,1.0,23.0,3082555392.0,464965632.0,29839880192.0,231673856.0,8249174.0,1925284.0
12-04 09:42:14,31.100,16.667,51.375,0.0,0.0,0.859,0.0,2285568.0,0.0,26.0,3083681792.0,464683008.0,29841113088.0,229597184.0,6477805.0,2010179.0
12-04 09:42:15,32.792,16.055,50.213,0.171,0.0,0.769,0.0,2174976.0,0.0,23.0,3083771904.0,464400384.0,29842677760.0,228225024.0,5730237.0,1649438.0
12-04 09:42:16,30.439,17.197,51.419,0.0,0.0,0.946,0.0,2170880.0,0.0,22.0,3084521472.0,463822848.0,29821857792.0,248872960.0,5831683.0,1699577.0
12-04 09:42:17,32.064,16.582,50.423,0.0,0.0,0.931,0.0,4313088.0,0.0,38.0,3084070912.0,463548416.0,29824819200.0,246636544.0,4243205.0,1927465.0
12-04 09:42:18,31.515,15.758,51.861,0.087,0.0,0.779,0.0,2191360.0,0.0,22.0,3084247040.0,463269888.0,29826445312.0,245112832.0,5645226.0,1595587.0
12-04 09:42:19,31.374,16.768,51.167,0.0,0.0,0.691,0.0,4206592.0,0.0,32.0,3084918784.0,462995456.0,29829160960.0,241999872.0,6018816.0,1792463.0
12-04 09:42:20,31.466,16.638,51.121,0.086,0.0,0.690,0.0,3137536.0,0.0,39.0,3084992512.0,462721024.0,29831221248.0,240140288.0,5915005.0,1744199.0
12-04 09:42:21,30.335,16.226,52.822,0.0,0.0,0.617,0.0,2297856.0,0.0,30.0,3084500992.0,462417920.0,29830012928.0,242143232.0,3947016.0,1755079.0
12-04 09:42:22,32.371,15.836,51.006,0.087,0.0,0.700,0.0,2170880.0,0.0,22.0,3085152256.0,462131200.0,29830856704.0,240934912.0,5729937.0,1625290.0
12-04 09:42:23,31.136,16.479,51.778,0.0,0.0,0.607,0.0,4313088.0,0.0,38.0,3084644352.0,461869056.0,29834162176.0,238399488.0,6165388.0,1885276.0
12-04 09:42:24,32.152,15.385,51.685,0.0,0.0,0.778,0.0,2174976.0,0.0,23.0,3083137024.0,461561856.0,29832937472.0,241438720.0,3673739.0,1620111.0
12-04 09:42:25,32.465,15.625,51.042,0.0,0.0,0.868,0.0,4308992.0,0.0,38.0,3084546048.0,461279232.0,29835620352.0,237629440.0,6213543.0,1901147.0
12-04 09:42:26,32.550,15.057,51.523,0.174,0.0,0.696,0.0,2195456.0,0.0,24.0,3083755520.0,461004800.0,29837836288.0,236478464.0,5733116.0,1621509.0
12-04 09:42:27,31.218,16.810,51.115,0.0,0.0,0.858,0.0,2162688.0,0.0,19.0,3084742656.0,460718080.0,29838815232.0,234799104.0,5801675.0,1702151.0
12-04 09:42:28,35.891,16.113,46.462,0.767,0.0,0.767,4096.0,53288960.0,1.0,140.0,3083591680.0,459841536.0,29835509760.0,240132096.0,4825447.0,1838111.0
12-04 09:42:29,37.565,16.580,44.301,0.864,0.0,0.691,4096.0,73322496.0,1.0,164.0,3084820480.0,458797056.0,29733076992.0,342380544.0,4972171.0,1630015.0
12-04 09:42:30,31.359,16.376,51.220,0.174,0.0,0.871,0.0,16535552.0,0.0,59.0,3083476992.0,458821632.0,29747871744.0,328904704.0,5750286.0,1655793.0
12-04 09:42:31,31.130,16.174,51.826,0.087,0.0,0.783,0.0,4333568.0,0.0,41.0,3083960320.0,458846208.0,29772705792.0,303562752.0,6266919.0,1929647.0
12-04 09:42:32,32.041,15.418,51.766,0.086,0.0,0.689,0.0,2174976.0,0.0,21.0,3083501568.0,458858496.0,29796405248.0,280309760.0,4161852.0,1663868.0
12-04 09:42:33,32.118,15.625,51.302,0.0,0.0,0.955,0.0,4132864.0,0.0,29.0,3082838016.0,458866688.0,29821820928.0,255549440.0,5421044.0,1699097.0
12-04 09:42:34,31.680,16.275,51.349,0.087,0.0,0.609,0.0,2387968.0,0.0,31.0,3083030528.0,458899456.0,29844770816.0,232374272.0,6114815.0,1840393.0
12-04 09:42:35,32.085,16.596,50.723,0.085,0.0,0.511,4096.0,2170880.0,1.0,22.0,3083493376.0,458633216.0,29846376448.0,230572032.0,5707982.0,1635117.0
12-04 09:42:36,32.968,16.779,49.410,0.0,0.0,0.843,0.0,4325376.0,0.0,41.0,3084390400.0,458063872.0,29827805184.0,248815616.0,6184613.0,1891613.0
12-04 09:42:37,32.222,15.897,51.111,0.0,0.0,0.769,0.0,2158592.0,0.0,19.0,3085664256.0,457785344.0,29828681728.0,246943744.0,3663841.0,1609323.0
12-04 09:42:38,30.332,15.559,51.049,2.273,0.0,0.787,4096.0,105877504.0,1.0,210.0,3086323712.0,457519104.0,29829140480.0,246091776.0,5857429.0,1720756.0
12-04 09:42:39,15.884,11.272,60.120,11.785,0.0,0.939,8192.0,263286784.0,2.0,510.0,3085864960.0,457490432.0,29838049280.0,237670400.0,4567410.0,1731587.0
12-04 09:42:40,16.652,10.077,62.681,9.991,0.0,0.598,8192.0,270630912.0,2.0,521.0,3085983744.0,457211904.0,29828472832.0,247406592.0,1677072.0,1646859.0
12-04 09:42:41,30.776,15.172,52.500,0.603,0.0,0.948,0.0,33095680.0,0.0,86.0,3085971456.0,456941568.0,29830991872.0,245170176.0,9351484.0,1797672.0
12-04 09:42:42,31.207,16.552,51.724,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,3085111296.0,456654848.0,29832433664.0,244875264.0,5674881.0,1608780.0
12-04 09:42:43,31.404,17.447,50.043,0.085,0.0,1.021,0.0,4333568.0,0.0,41.0,3083800576.0,456384512.0,29835599872.0,243290112.0,6231744.0,1923139.0
12-04 09:42:44,33.078,15.476,50.510,0.085,0.0,0.850,0.0,2162688.0,0.0,21.0,3084218368.0,456126464.0,29837578240.0,241152000.0,3676803.0,1621688.0
12-04 09:42:45,32.765,15.102,50.939,0.0,0.0,1.195,0.0,2166784.0,0.0,21.0,3084308480.0,455847936.0,29838561280.0,240357376.0,5841854.0,1698872.0
12-04 09:42:46,31.885,15.725,51.607,0.087,0.0,0.695,0.0,4321280.0,0.0,40.0,3084066816.0,455593984.0,29841584128.0,237830144.0,6127643.0,1858731.0
12-04 09:42:47,31.779,16.235,51.295,0.0,0.0,0.691,0.0,2158592.0,0.0,19.0,3084017664.0,455315456.0,29843054592.0,236687360.0,3654372.0,1613637.0
12-04 09:42:48,31.469,16.434,51.311,0.087,0.0,0.699,0.0,4317184.0,0.0,38.0,3084660736.0,455045120.0,29846048768.0,233320448.0,6232741.0,1912147.0
12-04 09:42:49,32.498,15.644,51.167,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,3080306688.0,454774784.0,29846061056.0,237932544.0,5687266.0,1595027.0
12-04 09:42:50,32.641,15.671,51.082,0.087,0.0,0.519,0.0,2195456.0,0.0,24.0,3081523200.0,454520832.0,29847150592.0,235880448.0,5812278.0,1707133.0
12-04 09:42:51,33.106,16.297,49.659,0.171,0.0,0.768,0.0,16203776.0,0.0,68.0,3083153408.0,453984256.0,29836275712.0,245661696.0,6139847.0,1868811.0
12-04 09:42:52,34.771,16.221,47.541,0.518,0.0,0.949,4096.0,44482560.0,1.0,107.0,3080327168.0,453484544.0,29799739392.0,285523968.0,3707270.0,1640262.0
12-04 09:42:53,32.118,15.538,51.562,0.087,0.0,0.694,0.0,4259840.0,0.0,32.0,3082428416.0,453500928.0,29823651840.0,259493888.0,5938985.0,1746538.0
12-04 09:42:54,32.087,16.435,50.783,0.0,0.0,0.696,0.0,2273280.0,0.0,27.0,3082493952.0,453529600.0,29847371776.0,235679744.0,5973860.0,1774875.0
12-04 09:42:55,31.760,16.738,50.644,0.0,0.0,0.858,0.0,2154496.0,0.0,21.0,3084070912.0,453275648.0,29848383488.0,233345024.0,5725189.0,1643712.0
12-04 09:42:56,32.444,15.749,51.205,0.086,0.0,0.516,0.0,4329472.0,0.0,44.0,3083268096.0,453042176.0,29851590656.0,231174144.0,4221238.0,1912731.0
12-04 09:42:57,32.558,14.987,51.680,0.086,0.0,0.689,0.0,2162688.0,0.0,20.0,3083710464.0,452775936.0,29852622848.0,229965824.0,5572048.0,1555015.0
12-04 09:42:58,32.066,15.990,51.080,0.0,0.0,0.864,0.0,4096000.0,0.0,28.0,3082207232.0,452231168.0,29834551296.0,250085376.0,6031544.0,1804692.0
12-04 09:42:59,32.0,16.261,50.870,0.087,0.0,0.783,0.0,6905856.0,0.0,49.0,3085033472.0,451981312.0,29836574720.0,245485568.0,4028266.0,1806244.0
12-04 09:43:00,37.223,16.951,44.123,0.767,0.0,0.937,4096.0,74645504.0,1.0,169.0,3085819904.0,451043328.0,29768077312.0,314134528.0,5726441.0,1646296.0
12-04 09:43:01,30.370,16.285,52.553,0.264,0.0,0.528,0.0,4239360.0,0.0,34.0,3083317248.0,451059712.0,29793763328.0,290934784.0,5945685.0,1753332.0
12-04 09:43:02,32.530,16.179,50.516,0.0,0.0,0.775,0.0,2379776.0,0.0,32.0,3082792960.0,451072000.0,29817298944.0,267911168.0,5954573.0,1759842.0
12-04 09:43:03,32.456,14.737,51.754,0.0,0.0,1.053,0.0,2154496.0,0.0,19.0,3083100160.0,451080192.0,29840711680.0,244183040.0,5753194.0,1659958.0
12-04 09:43:04,30.503,16.638,51.646,0.087,0.0,1.127,0.0,4313088.0,0.0,38.0,3083657216.0,450818048.0,29843693568.0,240906240.0,4224446.0,1908213.0
12-04 09:43:05,33.418,15.306,50.425,0.085,0.0,0.765,0.0,2154496.0,0.0,21.0,3084054528.0,450551808.0,29845499904.0,238968832.0,5684671.0,1618582.0
12-04 09:43:06,31.170,17.250,50.897,0.0,0.0,0.683,0.0,4202496.0,0.0,35.0,3083718656.0,450293760.0,29848215552.0,236847104.0,5873836.0,1709703.0
12-04 09:43:07,33.333,14.729,50.991,0.086,0.0,0.861,0.0,2293760.0,0.0,30.0,3084623872.0,450031616.0,29849300992.0,235118592.0,6030389.0,1803991.0
12-04 09:43:08,31.592,16.695,50.942,0.086,0.0,0.685,0.0,2158592.0,0.0,20.0,3084054528.0,449765376.0,29850894336.0,234360832.0,3647733.0,1610406.0
12-04 09:43:09,31.570,17.491,50.341,0.0,0.0,0.597,0.0,4321280.0,0.0,40.0,3083886592.0,449519616.0,29853405184.0,232263680.0,6288007.0,1939173.0
12-04 09:43:10,31.173,15.324,52.102,0.788,0.0,0.613,4096.0,41615360.0,1.0,96.0,3084787712.0,449253376.0,29852790784.0,232243200.0,5682200.0,1614465.0
12-04 09:43:11,19.294,12.661,57.537,9.388,0.0,1.120,16384.0,277876736.0,4.0,521.0,3083149312.0,448978944.0,29847699456.0,239247360.0,4590200.0,1757212.0
12-04 09:43:12,16.159,11.083,60.914,11.421,0.0,0.423,8192.0,270675968.0,2.0,526.0,3085398016.0,448696320.0,29836316672.0,248664064.0,1657725.0,1624171.0
12-04 09:43:13,26.990,14.273,55.536,2.595,0.0,0.606,0.0,85725184.0,0.0,192.0,3084353536.0,448425984.0,29838094336.0,248201216.0,3768249.0,1679945.0
12-04 09:43:14,31.979,15.298,51.858,0.0,0.0,0.864,0.0,2269184.0,0.0,25.0,3084750848.0,448135168.0,29839794176.0,246394880.0,3929012.0,1757412.0
12-04 09:43:15,32.481,15.686,50.895,0.085,0.0,0.853,4096.0,2174976.0,1.0,23.0,3083612160.0,447860736.0,29841485824.0,246116352.0,5692072.0,1611589.0
12-04 09:43:16,31.908,16.424,50.642,0.086,0.0,0.941,0.0,4313088.0,0.0,41.0,3083898880.0,447578112.0,29844418560.0,243179520.0,8233872.0,1885581.0
12-04 09:43:17,32.612,15.484,51.471,0.0,0.0,0.433,16384.0,2154496.0,1.0,19.0,3084226560.0,447295488.0,29845835776.0,241717248.0,7644972.0,1600349.0
12-04 09:43:18,30.928,17.096,51.031,0.0,0.0,0.945,73728.0,4083712.0,5.0,26.0,3084353536.0,447033344.0,29849309184.0,238379008.0,5956100.0,1753245.0
12-04 09:43:19,33.592,15.073,50.388,0.086,0.0,0.861,0.0,2404352.0,0.0,37.0,3083821056.0,446758912.0,29850624000.0,237871104.0,6096517.0,1842008.0
12-04 09:43:20,30.915,16.926,51.468,0.0,0.0,0.691,0.0,2174976.0,0.0,19.0,3083427840.0,446488576.0,29852127232.0,237031424.0,5686969.0,1613269.0
12-04 09:43:21,31.693,16.494,50.950,0.086,0.0,0.777,0.0,4313088.0,0.0,40.0,3082420224.0,446246912.0,29855993856.0,234414080.0,6183486.0,1885714.0
12-04 09:43:22,32.261,15.565,51.217,0.0,0.0,0.957,0.0,2154496.0,0.0,19.0,3083517952.0,445976576.0,29857361920.0,232218624.0,3671785.0,1612959.0
12-04 09:43:23,34.545,16.017,48.398,0.519,0.0,0.519,0.0,32710656.0,0.0,91.0,3084689408.0,445190144.0,29845663744.0,243531776.0,5886609.0,1716569.0
12-04 09:43:24,36.860,17.406,43.942,0.683,0.0,1.109,0.0,76079104.0,0.0,176.0,3085377536.0,444092416.0,29838839808.0,250765312.0,6137018.0,1868991.0
12-04 09:43:25,33.780,16.764,48.533,0.251,0.0,0.671,0.0,16265216.0,0.0,70.0,3082162176.0,444096512.0,29761196032.0,331620352.0,5731410.0,1642801.0
12-04 09:43:26,32.358,15.491,51.463,0.086,0.0,0.602,0.0,2158592.0,0.0,20.0,3082444800.0,444112896.0,29784412160.0,308105216.0,3840051.0,1701624.0
12-04 09:43:27,32.699,14.706,52.163,0.0,0.0,0.433,0.0,4308992.0,0.0,38.0,3082158080.0,444116992.0,29809582080.0,283217920.0,6114883.0,1841787.0
12-04 09:43:28,32.283,16.440,50.426,0.0,0.0,0.852,0.0,2195456.0,0.0,22.0,3082506240.0,444137472.0,29832581120.0,259850240.0,5740525.0,1656059.0
12-04 09:43:29,30.963,16.826,51.171,0.0,0.0,1.041,0.0,4304896.0,0.0,39.0,3083202560.0,444149760.0,29857984512.0,233738240.0,6149700.0,1867921.0
12-04 09:43:30,31.223,16.852,50.898,0.171,0.0,0.855,0.0,2158592.0,0.0,21.0,3083190272.0,443891712.0,29859602432.0,232390656.0,5785678.0,1673433.0
12-04 09:43:31,32.453,16.014,50.426,0.085,0.0,1.022,0.0,2187264.0,0.0,26.0,3083472896.0,443625472.0,29861711872.0,230264832.0,3726219.0,1634121.0
12-04 09:43:32,30.809,17.212,51.377,0.0,0.0,0.602,0.0,4313088.0,0.0,38.0,3083333632.0,443330560.0,29861830656.0,230580224.0,6169866.0,1879968.0
12-04 09:43:33,31.472,15.869,52.128,0.089,0.0,0.443,0.0,2179072.0,0.0,20.0,3083980800.0,443064320.0,29863669760.0,228360192.0,5684339.0,1624603.0
12-04 09:43:34,31.684,12.413,55.556,0.087,0.0,0.260,4096.0,6467584.0,1.0,60.0,3084763136.0,442535936.0,29846016000.0,245760000.0,2862948.0,519684.0
12-04 09:43:35,32.653,12.500,54.762,0.085,0.0,0.0,0.0,6471680.0,0.0,60.0,3082973184.0,442294272.0,29851639808.0,242167808.0,442352.0,236109.0
12-04 09:43:36,32.283,12.862,54.600,0.256,0.0,0.0,0.0,6488064.0,0.0,61.0,3083104256.0,442064896.0,29856452608.0,237453312.0,1023882.0,242085.0
12-04 09:43:37,31.512,12.895,55.508,0.085,0.0,0.0,0.0,6467584.0,0.0,61.0,3083591680.0,441843712.0,29861203968.0,232435712.0,441902.0,235298.0
12-04 09:43:38,32.038,11.399,56.390,0.173,0.0,0.0,0.0,6471680.0,0.0,60.0,3082240000.0,441622528.0,29866016768.0,229195776.0,441677.0,235322.0
12-04 09:43:39,32.493,11.034,56.473,0.0,0.0,0.0,0.0,7278592.0,0.0,75.0,3082838016.0,441118720.0,29849690112.0,245428224.0,491735.0,262891.0
12-04 09:43:40,32.106,12.158,55.565,0.171,0.0,0.0,0.0,6459392.0,0.0,61.0,3083194368.0,440872960.0,29854261248.0,240746496.0,442060.0,236127.0
12-04 09:43:41,31.497,12.134,56.282,0.086,0.0,0.0,0.0,6492160.0,0.0,62.0,3082756096.0,440647680.0,29858750464.0,236920832.0,442066.0,236218.0
12-04 09:43:42,30.293,12.392,57.057,0.258,0.0,0.0,0.0,8536064.0,0.0,74.0,3083481088.0,440430592.0,29865451520.0,229711872.0,442055.0,236000.0
12-04 09:43:43,10.583,4.500,76.667,8.250,0.0,0.0,8192.0,243810304.0,2.0,471.0,3083513856.0,440172544.0,29850939392.0,244449280.0,167481.0,100228.0
12-04 09:43:44,0.084,0.418,86.455,13.043,0.0,0.0,8192.0,273903616.0,2.0,519.0,3083485184.0,440180736.0,29850959872.0,244449280.0,2715.0,3851.0
12-04 09:43:45,19.147,6.605,69.983,4.264,0.0,0.0,0.0,124964864.0,0.0,242.0,3082407936.0,440197120.0,29865496576.0,230973440.0,295049.0,157126.0
12-04 09:43:46,31.693,12.522,55.613,0.173,0.0,0.0,0.0,6488064.0,0.0,59.0,3083886592.0,439705600.0,29849268224.0,246214656.0,443201.0,236259.0
12-04 09:43:47,31.854,11.749,56.310,0.087,0.0,0.0,0.0,6475776.0,0.0,61.0,3083878400.0,439455744.0,29853708288.0,242032640.0,441983.0,235647.0
12-04 09:43:48,29.723,12.912,56.672,0.693,0.0,0.0,0.0,8396800.0,0.0,66.0,3082735616.0,439238656.0,29859958784.0,237142016.0,442585.0,237165.0
12-04 09:43:49,31.529,12.543,55.842,0.086,0.0,0.0,0.0,6709248.0,0.0,71.0,3082727424.0,439021568.0,29864677376.0,232648704.0,589540.0,315254.0
12-04 09:43:50,32.010,11.907,55.910,0.173,0.0,0.0,0.0,6459392.0,0.0,57.0,3082297344.0,438792192.0,29869481984.0,228503552.0,441863.0,235953.0
12-04 09:43:51,32.048,11.997,55.870,0.086,0.0,0.0,0.0,6492160.0,0.0,61.0,3083890688.0,438231040.0,29849153536.0,247799808.0,459463.0,254014.0
12-04 09:43:52,31.556,13.156,55.202,0.086,0.0,0.0,0.0,6488064.0,0.0,58.0,3082698752.0,437993472.0,29854740480.0,243642368.0,442609.0,237212.0
12-04 09:43:53,32.907,10.997,55.925,0.171,0.0,0.0,0.0,6475776.0,0.0,58.0,3081818112.0,437764096.0,29859360768.0,240132096.0,441501.0,234922.0
12-04 09:43:54,24.704,8.460,64.552,2.200,0.0,0.085,8192.0,95711232.0,2.0,245.0,3082924032.0,436772864.0,29858217984.0,241160192.0,337222.0,179692.0
12-04 09:43:55,6.761,1.586,88.564,3.088,0.0,0.0,0.0,103292928.0,0.0,202.0,3082960896.0,436363264.0,29730181120.0,369569792.0,5144.0,6771.0
12-04 09:43:56,0.417,0.500,99.0,0.083,0.0,0.0,0.0,4521984.0,0.0,21.0,3084341248.0,436371456.0,29727150080.0,371212288.0,2494.0,3715.0
12-04 09:43:57,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084341248.0,436371456.0,29727150080.0,371212288.0,2022.0,2604.0
12-04 09:43:58,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084341248.0,436371456.0,29727150080.0,371212288.0,2279.0,3006.0
12-04 09:43:59,0.084,0.418,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084423168.0,436371456.0,29727150080.0,371130368.0,3209.0,4755.0
12-04 09:44:00,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3084414976.0,436379648.0,29727158272.0,371122176.0,2082.0,2844.0
12-04 09:44:01,0.083,0.500,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3084410880.0,436383744.0,29727158272.0,371122176.0,2615.0,3760.0
12-04 09:44:02,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3084410880.0,436383744.0,29727158272.0,371122176.0,3928.0,5178.0
12-04 09:44:03,0.334,0.334,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084410880.0,436383744.0,29727158272.0,371122176.0,4351.0,5576.0
12-04 09:44:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084410880.0,436383744.0,29727158272.0,371122176.0,3717.0,4754.0
12-04 09:44:05,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084402688.0,436383744.0,29727166464.0,371122176.0,19325.0,19071.0
12-04 09:44:06,0.0,0.084,99.832,0.084,0.0,0.0,0.0,36864.0,0.0,5.0,3084390400.0,436396032.0,29727166464.0,371122176.0,3927.0,5270.0
12-04 09:44:07,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084390400.0,436396032.0,29727166464.0,371122176.0,2805.0,3082.0
12-04 09:44:08,13.151,8.284,77.968,0.0,0.0,0.598,0.0,0.0,0.0,0.0,3081965568.0,436396032.0,29737070592.0,363642880.0,3288443.0,1257385.0
12-04 09:44:09,30.401,15.767,53.223,0.087,0.0,0.523,0.0,2203648.0,0.0,19.0,3081400320.0,436404224.0,29759242240.0,342028288.0,3741508.0,1700503.0
12-04 09:44:10,32.106,16.182,51.027,0.0,0.0,0.685,0.0,2150400.0,0.0,19.0,3081846784.0,436404224.0,29782261760.0,318562304.0,5811308.0,1733935.0
12-04 09:44:11,30.230,16.046,52.660,0.089,0.0,0.975,0.0,4296704.0,0.0,38.0,3081502720.0,436428800.0,29807747072.0,293396480.0,4217736.0,1965927.0
12-04 09:44:12,32.991,15.938,50.386,0.0,0.0,0.686,0.0,2203648.0,0.0,22.0,3081625600.0,436441088.0,29831483392.0,269524992.0,5942290.0,1808100.0
12-04 09:44:13,30.850,15.600,52.673,0.0,0.0,0.876,0.0,2203648.0,0.0,22.0,3069894656.0,436461568.0,29854740480.0,257978368.0,5889478.0,1784762.0
12-04 09:44:14,31.034,16.724,51.034,0.0,0.0,1.207,0.0,2183168.0,0.0,22.0,3070455808.0,436469760.0,29880016896.0,232132608.0,5981842.0,1822214.0
12-04 09:44:15,31.547,16.249,51.340,0.086,0.0,0.778,0.0,4304896.0,0.0,38.0,3069947904.0,436219904.0,29881729024.0,231178240.0,6372006.0,2037093.0
12-04 09:44:16,30.917,15.983,52.227,0.0,0.0,0.873,0.0,2179072.0,0.0,24.0,3069562880.0,435957760.0,29883531264.0,230023168.0,5784687.0,1710586.0
12-04 09:44:17,31.607,15.101,52.414,0.176,0.0,0.702,0.0,2179072.0,0.0,21.0,3069739008.0,435707904.0,29885468672.0,228159488.0,5836729.0,1738707.0
12-04 09:44:18,30.563,16.537,51.948,0.087,0.0,0.866,0.0,4190208.0,0.0,34.0,3072851968.0,435171328.0,29863849984.0,247201792.0,3976168.0,1825477.0
12-04 09:44:19,31.670,16.437,50.947,0.086,0.0,0.861,0.0,2285568.0,0.0,25.0,3072393216.0,434917376.0,29864771584.0,246992896.0,6310185.0,2004840.0
12-04 09:44:20,27.825,14.812,52.226,4.281,0.0,0.856,12288.0,221196288.0,3.0,384.0,3071086592.0,434929664.0,29884129280.0,228929536.0,6042479.0,1858275.0
12-04 09:44:21,19.171,10.622,60.449,8.981,0.0,0.777,28672.0,242425856.0,6.0,487.0,3071860736.0,434655232.0,29863657472.0,248901632.0,5933169.0,1814578.0
12-04 09:44:22,31.250,15.538,52.691,0.087,0.0,0.434,0.0,2174976.0,0.0,21.0,3070177280.0,434544640.0,29877231616.0,237121536.0,1668501.0,1673712.0
12-04 09:44:23,32.087,16.087,51.217,0.0,0.0,0.609,0.0,2207744.0,0.0,25.0,3072802816.0,434118656.0,29866029056.0,246124544.0,3490330.0,1740918.0
12-04 09:44:24,31.453,17.179,50.598,0.085,0.0,0.684,0.0,4358144.0,0.0,42.0,3073998848.0,433807360.0,29865959424.0,245309440.0,10488250.0,2073960.0
12-04 09:44:25,31.186,16.237,51.804,0.0,0.0,0.773,0.0,2174976.0,0.0,22.0,3071684608.0,433545216.0,29867958272.0,245886976.0,5840626.0,1738504.0
12-04 09:44:26,31.882,15.418,51.829,0.0,0.0,0.871,0.0,2240512.0,0.0,24.0,3071361024.0,433278976.0,29870006272.0,244428800.0,6251576.0,1706488.0
12-04 09:44:27,32.732,16.237,50.258,0.086,0.0,0.687,0.0,4247552.0,0.0,35.0,3070922752.0,433000448.0,29873025024.0,242126848.0,5531854.0,1846916.0
12-04 09:44:28,31.379,16.379,51.466,0.086,0.0,0.690,0.0,2338816.0,0.0,27.0,3071361024.0,432726016.0,29874737152.0,240250880.0,6309374.0,2003664.0
12-04 09:44:29,31.456,16.551,51.300,0.0,0.0,0.693,0.0,1855488.0,0.0,21.0,3067604992.0,432599040.0,29885378560.0,233492480.0,5755455.0,1700681.0
12-04 09:44:30,31.990,17.153,50.0,0.0,0.0,0.858,0.0,2215936.0,0.0,26.0,3069190144.0,432259072.0,29881376768.0,236249088.0,5976637.0,1832261.0
12-04 09:44:31,31.790,15.808,51.790,0.0,0.0,0.611,0.0,4333568.0,0.0,39.0,3069657088.0,432017408.0,29885169664.0,232230912.0,6369205.0,2029572.0
12-04 09:44:32,30.723,17.787,50.809,0.085,0.0,0.596,0.0,2211840.0,0.0,23.0,3069960192.0,431738880.0,29886775296.0,230600704.0,5787409.0,1721444.0
12-04 09:44:33,31.515,16.537,51.429,0.0,0.0,0.519,0.0,2232320.0,0.0,25.0,3072282624.0,431185920.0,29866221568.0,249384960.0,5869771.0,1775076.0
12-04 09:44:34,31.579,15.962,50.992,0.173,0.0,1.294,0.0,4206592.0,0.0,35.0,3071610880.0,430923776.0,29869953024.0,246587392.0,5336720.0,1903306.0
12-04 09:44:35,31.136,16.132,51.605,0.087,0.0,1.041,0.0,2330624.0,0.0,30.0,3071729664.0,430665728.0,29870813184.0,245866496.0,4957612.0,1942982.0
12-04 09:44:36,32.906,15.470,50.769,0.0,0.0,0.855,0.0,2195456.0,0.0,20.0,3071082496.0,430387200.0,29872697344.0,244908032.0,5871823.0,1767273.0
12-04 09:44:37,32.325,15.471,51.253,0.0,0.0,0.951,0.0,2191360.0,0.0,22.0,3071545344.0,430129152.0,29874196480.0,243204096.0,5798289.0,1723855.0
12-04 09:44:38,32.785,15.225,51.038,0.087,0.0,0.865,0.0,4358144.0,0.0,39.0,3069571072.0,429867008.0,29878009856.0,241627136.0,6480162.0,2094070.0
12-04 09:44:39,32.991,16.239,50.256,0.0,0.0,0.513,0.0,2187264.0,0.0,23.0,3070861312.0,429596672.0,29879205888.0,239411200.0,5819433.0,1748836.0
12-04 09:44:40,33.162,15.424,50.557,0.086,0.0,0.771,0.0,2211840.0,0.0,23.0,3069407232.0,429330432.0,29880872960.0,239464448.0,5739550.0,1697469.0
12-04 09:44:41,31.207,17.328,50.776,0.172,0.0,0.517,0.0,4276224.0,0.0,39.0,3069759488.0,429080576.0,29884174336.0,236060672.0,6108634.0,1895794.0
12-04 09:44:42,31.261,15.889,52.159,0.0,0.0,0.691,0.0,2326528.0,0.0,27.0,3069952000.0,428818432.0,29885374464.0,234930176.0,4266959.0,1976633.0
12-04 09:44:43,31.870,15.452,51.800,0.0,0.0,0.878,0.0,2191360.0,0.0,23.0,3069247488.0,428576768.0,29886988288.0,234262528.0,5767524.0,1704492.0
12-04 09:44:44,32.024,15.096,52.094,0.0,0.0,0.785,0.0,2199552.0,0.0,22.0,3070103552.0,428290048.0,29885214720.0,235466752.0,5918559.0,1809410.0
12-04 09:44:45,32.446,16.309,50.300,0.0,0.0,0.944,0.0,4231168.0,0.0,35.0,3070631936.0,428056576.0,29888524288.0,231862272.0,6230456.0,1958649.0
12-04 09:44:46,31.966,16.923,50.171,0.171,0.0,0.769,0.0,2351104.0,0.0,30.0,3070259200.0,427823104.0,29890068480.0,230924288.0,6037192.0,1827512.0
12-04 09:44:47,32.017,16.567,50.730,0.0,0.0,0.687,0.0,2203648.0,0.0,22.0,3069616128.0,427581440.0,29891469312.0,230408192.0,5836341.0,1762908.0
12-04 09:44:48,32.137,15.061,52.014,0.0,0.0,0.788,0.0,2191360.0,0.0,21.0,3070451712.0,427335680.0,29893177344.0,228110336.0,5894748.0,1790143.0
12-04 09:44:49,30.427,16.652,51.962,0.087,0.0,0.872,0.0,4399104.0,0.0,44.0,3069464576.0,426835968.0,29874143232.0,248631296.0,6454677.0,2072366.0
12-04 09:44:50,31.597,16.319,51.215,0.087,0.0,0.781,0.0,2199552.0,0.0,22.0,3070390272.0,426573824.0,29876232192.0,245878784.0,5845721.0,1749488.0
12-04 09:44:51,31.103,15.552,50.043,1.998,0.0,1.303,8192.0,107143168.0,2.0,219.0,3073183744.0,426315776.0,29874630656.0,244944896.0,5820735.0,1747075.0
12-04 09:44:52,21.162,14.397,54.380,9.020,0.0,1.041,8192.0,270626816.0,2.0,512.0,3073622016.0,426061824.0,29871140864.0,248250368.0,4568498.0,1983390.0
12-04 09:44:53,16.339,11.292,60.821,10.864,0.0,0.684,8192.0,274874368.0,2.0,535.0,3072614400.0,426070016.0,29883502592.0,236888064.0,2017222.0,1687570.0
12-04 09:44:54,29.594,15.272,53.840,0.604,0.0,0.690,0.0,29384704.0,0.0,77.0,3072475136.0,425803776.0,29885403136.0,235393024.0,9991400.0,1816869.0
12-04 09:44:55,31.383,17.727,50.212,0.0,0.0,0.679,0.0,2195456.0,0.0,22.0,3071541248.0,425537536.0,29887492096.0,234504192.0,5149327.0,1713836.0
12-04 09:44:56,32.241,16.293,50.517,0.0,0.0,0.948,0.0,2191360.0,0.0,21.0,3071197184.0,425267200.0,29889060864.0,233549824.0,5863802.0,1766004.0
12-04 09:44:57,31.288,16.508,51.167,0.086,0.0,0.951,0.0,4239360.0,0.0,35.0,3070533632.0,425005056.0,29892104192.0,231432192.0,6137097.0,1894365.0
12-04 09:44:58,32.496,15.338,51.473,0.087,0.0,0.607,0.0,2367488.0,0.0,29.0,3071299584.0,424755200.0,29893578752.0,229441536.0,6212048.0,1953406.0
12-04 09:44:59,31.615,16.323,51.375,0.0,0.0,0.687,0.0,2207744.0,0.0,22.0,3070566400.0,424493056.0,29895090176.0,228925440.0,3791319.0,1735625.0
12-04 09:45:00,31.347,17.185,50.604,0.0,0.0,0.864,0.0,2240512.0,0.0,23.0,3071606784.0,423960576.0,29874475008.0,249032704.0,5923571.0,1784201.0
12-04 09:45:01,32.699,15.225,50.952,0.087,0.0,1.038,0.0,4349952.0,0.0,39.0,3071639552.0,423723008.0,29878550528.0,245161984.0,6388956.0,2041290.0
12-04 09:45:02,31.255,15.716,52.239,0.088,0.0,0.702,0.0,2224128.0,0.0,22.0,3071676416.0,423464960.0,29879902208.0,244031488.0,5835550.0,1737514.0
12-04 09:45:03,31.565,15.739,51.826,0.087,0.0,0.783,0.0,2211840.0,0.0,22.0,3072614400.0,423215104.0,29880578048.0,242667520.0,5859355.0,1764375.0
12-04 09:45:04,31.814,15.907,51.075,0.0,0.0,1.204,32768.0,2199552.0,6.0,23.0,3071504384.0,422961152.0,29881860096.0,242749440.0,5926993.0,1785106.0
12-04 09:45:05,31.818,16.381,50.858,0.0,0.0,0.943,0.0,4349952.0,0.0,40.0,3071713280.0,422723584.0,29884850176.0,239788032.0,4335725.0,2008558.0
12-04 09:45:06,31.542,15.945,51.213,0.173,0.0,1.127,0.0,5758976.0,0.0,36.0,3070386176.0,422481920.0,29886357504.0,239849472.0,6295131.0,1772335.0
12-04 09:45:07,36.068,17.607,44.530,0.940,0.0,0.855,4096.0,73027584.0,1.0,167.0,3073024000.0,421425152.0,29877829632.0,246796288.0,5391595.0,1754512.0
12-04 09:45:08,34.213,17.191,46.723,0.596,0.0,1.277,4096.0,51216384.0,1.0,138.0,3070758912.0,420995072.0,29786869760.0,340451328.0,6057587.0,1871689.0
12-04 09:45:09,31.655,17.491,49.744,0.0,0.0,1.109,0.0,2220032.0,0.0,23.0,3070836736.0,421019648.0,29810257920.0,316960768.0,5893531.0,1758428.0
12-04 09:45:10,31.389,16.209,51.201,0.172,0.0,1.029,0.0,4337664.0,0.0,38.0,3070820352.0,421027840.0,29835440128.0,291786752.0,6370233.0,2044879.0
12-04 09:45:11,31.917,15.785,51.518,0.0,0.0,0.781,0.0,2195456.0,0.0,22.0,3068559360.0,421040128.0,29859381248.0,270094336.0,5851423.0,1763635.0
12-04 09:45:12,31.885,15.986,51.434,0.087,0.0,0.608,0.0,2162688.0,0.0,19.0,3070308352.0,421048320.0,29882298368.0,245420032.0,5768729.0,1717519.0
12-04 09:45:13,30.796,16.018,52.212,0.0,0.0,0.973,0.0,4243456.0,0.0,37.0,3070894080.0,420802560.0,29885566976.0,241811456.0,5723677.0,1921072.0
12-04 09:45:14,32.328,15.517,51.379,0.086,0.0,0.690,0.0,2334720.0,0.0,26.0,3070922752.0,420540416.0,29886951424.0,240660480.0,4648668.0,1958662.0
12-04 09:45:15,31.739,15.478,51.652,0.087,0.0,1.043,0.0,2207744.0,0.0,24.0,3069321216.0,420286464.0,29888331776.0,241135616.0,5924210.0,1793706.0
12-04 09:45:16,31.712,15.812,51.781,0.0,0.0,0.695,0.0,2207744.0,0.0,21.0,3070283776.0,420028416.0,29890342912.0,238419968.0,5829173.0,1746212.0
12-04 09:45:17,31.561,15.955,51.439,0.087,0.0,0.959,0.0,4231168.0,0.0,35.0,3069784064.0,419786752.0,29893799936.0,235704320.0,6112922.0,1901485.0
12-04 09:45:18,32.174,15.565,51.739,0.0,0.0,0.522,0.0,2326528.0,0.0,27.0,3071336448.0,419545088.0,29894676480.0,233517056.0,6081316.0,1862615.0
12-04 09:45:19,31.794,15.505,51.916,0.0,0.0,0.784,0.0,2191360.0,0.0,22.0,3069407232.0,419291136.0,29896249344.0,234127360.0,5905478.0,1790603.0
12-04 09:45:20,31.013,16.388,51.806,0.0,0.0,0.793,0.0,2215936.0,0.0,23.0,3070377984.0,419037184.0,29897740288.0,231919616.0,3998735.0,1750914.0
12-04 09:45:21,32.261,14.870,51.565,0.174,0.0,1.130,0.0,7614464.0,0.0,55.0,3071782912.0,418713600.0,29890420736.0,238157824.0,6254775.0,2044865.0
12-04 09:45:22,32.322,15.771,50.953,0.087,0.0,0.867,0.0,2232320.0,0.0,25.0,3072634880.0,418480128.0,29891866624.0,236093440.0,5851223.0,1768344.0
12-04 09:45:23,30.282,15.405,52.817,0.704,0.0,0.792,4096.0,39010304.0,1.0,88.0,3073929216.0,418234368.0,29892788224.0,234123264.0,3797887.0,1730360.0
12-04 09:45:24,19.573,12.735,58.120,8.718,0.0,0.855,12288.0,269393920.0,3.0,511.0,3075014656.0,418000896.0,29884874752.0,241184768.0,2043957.0,1883373.0
12-04 09:45:25,19.728,12.245,52.721,14.626,0.0,0.680,12288.0,272961536.0,3.0,531.0,3076288512.0,417763328.0,29877768192.0,247255040.0,3449801.0,1803376.0
12-04 09:45:26,26.293,14.741,55.690,2.328,0.0,0.948,0.0,94466048.0,0.0,200.0,3075633152.0,417542144.0,29879083008.0,246816768.0,6693662.0,1646742.0
12-04 09:45:27,31.602,16.017,51.602,0.087,0.0,0.693,0.0,4325376.0,0.0,41.0,3073974272.0,417337344.0,29880995840.0,246767616.0,7250967.0,1980756.0
12-04 09:45:28,33.220,15.588,50.596,0.0,0.0,0.596,0.0,2207744.0,0.0,22.0,3074805760.0,417099776.0,29881991168.0,245178368.0,3863583.0,1773896.0
12-04 09:45:29,32.252,14.812,52.060,0.0,0.0,0.876,0.0,2207744.0,0.0,22.0,3074732032.0,416866304.0,29882703872.0,244772864.0,5775271.0,1683739.0
12-04 09:45:30,31.386,16.391,51.613,0.0,0.0,0.610,0.0,4349952.0,0.0,39.0,3074957312.0,416657408.0,29886509056.0,240951296.0,8341604.0,1975917.0
12-04 09:45:31,31.466,16.810,50.603,0.086,0.0,1.034,0.0,2248704.0,0.0,23.0,3075870720.0,416415744.0,29887954944.0,238833664.0,7870380.0,1771134.0
12-04 09:45:32,34.471,16.553,48.208,0.256,0.0,0.512,4096.0,26365952.0,1.0,75.0,3076317184.0,415875072.0,29878251520.0,248631296.0,5821776.0,1736056.0
12-04 09:45:33,36.667,17.094,44.786,0.684,0.0,0.769,0.0,59768832.0,0.0,143.0,3073560576.0,415289344.0,29811228672.0,318996480.0,7986199.0,1804654.0
12-04 09:45:34,30.932,17.119,50.763,0.085,0.0,1.102,0.0,4304896.0,0.0,34.0,3073298432.0,415297536.0,29836255232.0,294223872.0,4130328.0,1861851.0
12-04 09:45:35,32.230,16.028,51.132,0.0,0.0,0.610,0.0,2281472.0,0.0,25.0,3072901120.0,415301632.0,29859528704.0,271343616.0,8100032.0,1896779.0
12-04 09:45:36,31.245,16.824,51.245,0.0,0.0,0.687,0.0,2158592.0,0.0,20.0,3072163840.0,415301632.0,29883228160.0,248381440.0,4540449.0,1788503.0
12-04 09:45:37,32.343,16.638,50.085,0.0,0.0,0.934,0.0,2220032.0,0.0,21.0,3073781760.0,415064064.0,29884289024.0,245940224.0,5136234.0,1708463.0
12-04 09:45:38,32.449,16.096,50.599,0.086,0.0,0.771,4096.0,4349952.0,1.0,44.0,3074076672.0,414842880.0,29884534784.0,245620736.0,6435849.0,2076151.0
12-04 09:45:39,30.782,17.197,51.247,0.086,0.0,0.688,0.0,2215936.0,0.0,23.0,3074183168.0,414613504.0,29885882368.0,244396032.0,5924676.0,1795157.0
12-04 09:45:40,31.261,16.235,51.641,0.0,0.0,0.864,0.0,2203648.0,0.0,22.0,3073765376.0,414371840.0,29887336448.0,243601408.0,5809461.0,1719399.0
12-04 09:45:41,31.310,17.086,50.824,0.0,0.0,0.781,0.0,4186112.0,0.0,32.0,3074760704.0,414134272.0,29890453504.0,239726592.0,5863863.0,1764412.0
12-04 09:45:42,32.430,16.850,49.450,0.085,0.0,1.185,0.0,2412544.0,0.0,36.0,3074830336.0,413900800.0,29892206592.0,238137344.0,6455589.0,2065253.0
12-04 09:45:43,31.179,15.633,52.489,0.0,0.0,0.699,0.0,2191360.0,0.0,21.0,3074093056.0,413659136.0,29893226496.0,238096384.0,5892787.0,1791420.0
12-04 09:45:44,32.468,15.411,51.255,0.0,0.0,0.866,0.0,2191360.0,0.0,22.0,3074596864.0,413417472.0,29894561792.0,236498944.0,5760854.0,1705849.0
12-04 09:45:45,31.004,15.808,52.052,0.262,0.0,0.873,0.0,2240512.0,0.0,25.0,3073552384.0,413179904.0,29896470528.0,235872256.0,5972410.0,1812444.0
12-04 09:45:46,31.834,16.469,50.679,0.0,0.0,1.019,0.0,4325376.0,0.0,38.0,3074142208.0,412966912.0,29899231232.0,232734720.0,6390768.0,2053052.0
12-04 09:45:47,32.699,15.571,51.038,0.0,0.0,0.692,0.0,2183168.0,0.0,21.0,3074342912.0,412725248.0,29900517376.0,231489536.0,4838683.0,1711205.0
12-04 09:45:48,32.509,15.358,51.195,0.0,0.0,0.939,0.0,2215936.0,0.0,23.0,3074334720.0,412479488.0,29900988416.0,231272448.0,5307760.0,1827138.0
12-04 09:45:49,31.404,17.106,50.383,0.170,0.0,0.936,0.0,4235264.0,0.0,38.0,3069243392.0,412131328.0,29892837376.0,244862976.0,5487760.0,1726914.0
12-04 09:45:50,31.652,15.913,51.826,0.0,0.0,0.609,0.0,2314240.0,0.0,26.0,3070124032.0,411897856.0,29894881280.0,242171904.0,6296267.0,2010831.0
12-04 09:45:51,31.969,16.795,50.384,0.171,0.0,0.682,0.0,2211840.0,0.0,24.0,3070627840.0,411668480.0,29895942144.0,240836608.0,5765661.0,1695601.0
12-04 09:45:52,32.465,15.365,51.302,0.0,0.0,0.868,0.0,2232320.0,0.0,23.0,3071623168.0,411422720.0,29897543680.0,238485504.0,5746730.0,1695245.0
12-04 09:45:53,32.109,17.165,49.872,0.0,0.0,0.854,0.0,4345856.0,0.0,41.0,3072786432.0,411197440.0,29899862016.0,235229184.0,6529272.0,2112264.0
12-04 09:45:54,31.611,16.279,51.163,0.086,0.0,0.861,0.0,2199552.0,0.0,20.0,3071516672.0,410947584.0,29901692928.0,234917888.0,5863793.0,1765450.0
12-04 09:45:55,32.244,15.821,51.075,0.086,0.0,0.774,0.0,2183168.0,0.0,20.0,3072393216.0,410697728.0,29903360000.0,232624128.0,1799941.0,1743271.0
12-04 09:45:56,22.833,14.421,53.734,8.240,0.0,0.773,8192.0,240316416.0,2.0,461.0,3073269760.0,410435584.0,29895434240.0,239935488.0,3344575.0,1965388.0
12-04 09:45:57,16.137,10.815,61.288,11.159,0.0,0.601,4096.0,269643776.0,1.0,513.0,3074596864.0,410193920.0,29885317120.0,248967168.0,2386095.0,1730816.0
12-04 09:45:58,22.897,11.969,58.977,5.551,0.0,0.607,4096.0,163057664.0,1.0,330.0,3074928640.0,410206208.0,29903802368.0,230137856.0,6966669.0,1594986.0
12-04 09:45:59,32.097,15.876,50.906,0.0,0.0,1.122,0.0,2191360.0,0.0,23.0,3067793408.0,409927680.0,29899063296.0,242290688.0,3865139.0,1758200.0
12-04 09:46:00,31.431,16.330,51.449,0.088,0.0,0.702,0.0,4370432.0,0.0,40.0,3071631360.0,409714688.0,29902249984.0,235479040.0,6420293.0,2052096.0
12-04 09:46:01,31.776,16.737,50.637,0.0,0.0,0.850,0.0,2199552.0,0.0,25.0,3072761856.0,409477120.0,29903454208.0,233381888.0,7757465.0,1569391.0
12-04 09:46:02,32.292,15.712,50.868,0.087,0.0,1.042,0.0,2224128.0,0.0,23.0,3072241664.0,409247744.0,29904957440.0,232628224.0,7783829.0,1756879.0
12-04 09:46:03,32.186,16.695,50.172,0.172,0.0,0.775,0.0,4272128.0,0.0,38.0,3072385024.0,409010176.0,29908172800.0,229507072.0,8182766.0,1944053.0
12-04 09:46:04,31.347,16.408,51.209,0.0,0.0,1.036,0.0,2367488.0,0.0,31.0,3073499136.0,408526848.0,29887655936.0,249393152.0,6188900.0,1907979.0
12-04 09:46:05,31.115,15.730,52.204,0.0,0.0,0.951,0.0,2211840.0,0.0,21.0,3073867776.0,408297472.0,29888311296.0,248598528.0,6151245.0,1771591.0
12-04 09:46:06,30.876,16.652,51.778,0.0,0.0,0.694,1163264.0,3657728.0,36.0,30.0,3073855488.0,408064000.0,29891780608.0,245374976.0,5807157.0,1731927.0
12-04 09:46:07,36.644,16.182,45.805,0.514,0.0,0.856,4096.0,49848320.0,1.0,139.0,3074641920.0,407465984.0,29893369856.0,243597312.0,6114292.0,2018442.0
12-04 09:46:08,36.364,13.074,48.831,1.126,0.0,0.606,4096.0,75046912.0,1.0,188.0,3074945024.0,406749184.0,29793095680.0,344285184.0,5050322.0,773860.0
12-04 09:46:09,32.361,12.189,55.107,0.343,0.0,0.0,0.0,15380480.0,0.0,96.0,3074846720.0,406818816.0,29815074816.0,322334720.0,442339.0,236048.0
12-04 09:46:10,32.965,12.574,54.376,0.085,0.0,0.0,0.0,6467584.0,0.0,58.0,3073589248.0,406851584.0,29841694720.0,296939520.0,2121807.0,248268.0
12-04 09:46:11,31.765,13.277,54.706,0.168,0.0,0.084,0.0,6455296.0,0.0,58.0,3072114688.0,406892544.0,29868650496.0,271417344.0,443206.0,237343.0
12-04 09:46:12,31.920,11.678,56.228,0.173,0.0,0.0,0.0,6455296.0,0.0,58.0,3073753088.0,406913024.0,29895450624.0,242958336.0,441836.0,234891.0
12-04 09:46:13,32.405,12.743,54.768,0.084,0.0,0.0,0.0,6500352.0,0.0,58.0,3073253376.0,406708224.0,29898997760.0,240115712.0,460018.0,253763.0
12-04 09:46:14,32.409,11.179,56.239,0.173,0.0,0.0,0.0,6508544.0,0.0,62.0,3073912832.0,406499328.0,29905215488.0,233447424.0,441599.0,235425.0
12-04 09:46:15,31.955,11.800,56.158,0.086,0.0,0.0,0.0,6496256.0,0.0,58.0,3073146880.0,406306816.0,29909557248.0,230064128.0,441374.0,234962.0
12-04 09:46:16,31.628,12.276,56.010,0.085,0.0,0.0,0.0,6553600.0,0.0,62.0,3073855488.0,405843968.0,29892300800.0,247074816.0,442643.0,237036.0
12-04 09:46:17,31.310,11.882,56.635,0.173,0.0,0.0,0.0,8527872.0,0.0,76.0,3074404352.0,405630976.0,29898104832.0,240934912.0,443405.0,238659.0
12-04 09:46:18,31.002,12.003,56.908,0.086,0.0,0.0,0.0,6647808.0,0.0,64.0,3074224128.0,405430272.0,29903519744.0,235900928.0,589214.0,314684.0
12-04 09:46:19,31.701,12.457,55.584,0.172,0.0,0.086,0.0,6492160.0,0.0,61.0,3074265088.0,405241856.0,29907795968.0,231772160.0,442453.0,236642.0
12-04 09:46:20,31.782,10.887,57.155,0.176,0.0,0.0,0.0,6565888.0,0.0,65.0,3074404352.0,404819968.0,29890748416.0,249102336.0,440912.0,234103.0
12-04 09:46:21,32.393,12.564,54.957,0.085,0.0,0.0,0.0,6541312.0,0.0,63.0,3074899968.0,404606976.0,29895057408.0,244510720.0,441400.0,233578.0
12-04 09:46:22,32.205,11.285,56.424,0.087,0.0,0.0,4096.0,6492160.0,1.0,60.0,3073163264.0,404393984.0,29900259328.0,241258496.0,442450.0,235262.0
12-04 09:46:23,32.534,12.158,55.223,0.086,0.0,0.0,0.0,6508544.0,0.0,59.0,3074215936.0,404189184.0,29904826368.0,235843584.0,444004.0,238001.0
12-04 09:46:24,32.538,12.266,55.111,0.085,0.0,0.0,0.0,6500352.0,0.0,60.0,3073478656.0,403976192.0,29909872640.0,231747584.0,445030.0,239801.0
12-04 09:46:25,32.308,12.479,55.043,0.171,0.0,0.0,0.0,6549504.0,0.0,61.0,3075096576.0,403533824.0,29892653056.0,247791616.0,444328.0,237437.0
12-04 09:46:26,31.368,11.538,56.752,0.342,0.0,0.0,0.0,7835648.0,0.0,80.0,3076374528.0,403333120.0,29897990144.0,241377280.0,526453.0,280932.0
12-04 09:46:27,33.476,13.047,52.618,0.858,0.0,0.0,0.0,50323456.0,0.0,153.0,3076194304.0,402554880.0,29882634240.0,257691648.0,444024.0,238342.0
12-04 09:46:28,20.135,7.666,63.521,8.593,0.0,0.084,12288.0,189583360.0,3.0,372.0,3077672960.0,402276352.0,29893455872.0,245669888.0,149695.0,80789.0
12-04 09:46:29,0.250,0.501,79.549,19.699,0.0,0.0,8192.0,270581760.0,2.0,475.0,3077898240.0,402284544.0,29893476352.0,245415936.0,3038.0,2589.0
12-04 09:46:30,9.351,3.791,77.254,9.604,0.0,0.0,8192.0,211070976.0,2.0,385.0,3076276224.0,402300928.0,29830332416.0,310165504.0,150157.0,81212.0
12-04 09:46:31,32.734,11.225,55.784,0.257,0.0,0.0,0.0,6561792.0,0.0,61.0,3076702208.0,402329600.0,29856264192.0,283779072.0,443402.0,237881.0
12-04 09:46:32,30.442,12.576,56.895,0.087,0.0,0.0,0.0,6492160.0,0.0,61.0,3074985984.0,402329600.0,29883375616.0,258383872.0,442364.0,236095.0
12-04 09:46:33,35.190,13.502,50.380,0.844,0.0,0.084,4096.0,52957184.0,1.0,158.0,3076354048.0,401743872.0,29888262144.0,252715008.0,444855.0,238769.0
12-04 09:46:34,36.094,11.944,50.567,1.395,0.0,0.0,4096.0,75157504.0,1.0,200.0,3074461696.0,401035264.0,29788438528.0,355139584.0,443566.0,238385.0
12-04 09:46:35,32.152,12.273,55.229,0.259,0.0,0.086,4096.0,21946368.0,1.0,106.0,3074428928.0,401088512.0,29811568640.0,331988992.0,442978.0,237348.0
12-04 09:46:36,30.928,12.027,56.873,0.172,0.0,0.0,0.0,8568832.0,0.0,76.0,3073552384.0,401117184.0,29840605184.0,303800320.0,443176.0,237741.0
12-04 09:46:37,18.490,8.058,73.198,0.254,0.0,0.0,0.0,4034560.0,0.0,43.0,3074318336.0,401149952.0,29857075200.0,286531584.0,418572.0,225727.0
12-04 09:46:38,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3074314240.0,401149952.0,29857079296.0,286531584.0,3556.0,4147.0
12-04 09:46:39,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075272704.0,401149952.0,29857079296.0,285573120.0,1182.0,1286.0
12-04 09:46:40,0.167,0.084,99.749,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3075272704.0,401149952.0,29857079296.0,285573120.0,2061.0,2683.0
12-04 09:46:41,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075395584.0,401149952.0,29857083392.0,285446144.0,3998.0,6181.0
12-04 09:46:42,0.417,0.167,99.417,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3075391488.0,401154048.0,29857083392.0,285446144.0,3169.0,4771.0
12-04 09:46:43,1.593,1.090,97.234,0.084,0.0,0.0,69632.0,12288.0,6.0,2.0,3060203520.0,401162240.0,29857083392.0,300625920.0,245368.0,195645.0
12-04 09:46:44,20.462,11.644,66.866,0.0,0.0,1.027,0.0,0.0,0.0,0.0,3059191808.0,401162240.0,29872238592.0,286482432.0,3806001.0,1801406.0
12-04 09:46:45,32.003,15.785,51.518,0.0,0.0,0.694,0.0,2150400.0,0.0,19.0,3060441088.0,401186816.0,29895864320.0,261582848.0,5822384.0,1783383.0
12-04 09:46:46,32.763,15.654,50.813,0.086,0.0,0.684,0.0,2150400.0,0.0,19.0,3066507264.0,401199104.0,29918896128.0,232472576.0,4284316.0,1833921.0
12-04 09:46:47,31.094,16.796,50.991,0.0,0.0,1.120,0.0,4231168.0,0.0,35.0,3066052608.0,400973824.0,29922197504.0,229851136.0,5691722.0,1929218.0
12-04 09:46:48,31.979,15.644,51.513,0.0,0.0,0.864,0.0,2322432.0,0.0,26.0,3065167872.0,400773120.0,29923823616.0,229310464.0,6534682.0,2141680.0
12-04 09:46:49,31.453,16.752,50.769,0.171,0.0,0.855,0.0,2220032.0,0.0,26.0,3061735424.0,400502784.0,29919137792.0,237699072.0,6002584.0,1899076.0
12-04 09:46:50,31.159,17.253,50.815,0.0,0.0,0.773,0.0,2211840.0,0.0,21.0,3063881728.0,400293888.0,29920993280.0,233906176.0,5943301.0,1855693.0
12-04 09:46:51,30.596,16.681,51.599,0.0,0.0,1.124,0.0,2195456.0,0.0,23.0,3062792192.0,400072704.0,29922672640.0,233537536.0,5987497.0,1891479.0
12-04 09:46:52,32.097,15.789,51.510,0.0,0.0,0.604,0.0,2203648.0,0.0,22.0,3063816192.0,399818752.0,29921013760.0,234426368.0,6041457.0,1897697.0
12-04 09:46:53,32.093,16.349,50.519,0.087,0.0,0.952,0.0,2183168.0,0.0,22.0,3064471552.0,399601664.0,29922926592.0,232075264.0,6034377.0,1906643.0
12-04 09:46:54,30.272,18.027,50.340,0.085,0.0,1.276,0.0,4255744.0,0.0,35.0,3065286656.0,399372288.0,29925978112.0,228438016.0,6205840.0,1989584.0
12-04 09:46:55,30.656,15.889,51.986,0.173,0.0,1.295,0.0,2375680.0,0.0,34.0,3067318272.0,398934016.0,29905260544.0,247562240.0,6441754.0,2091318.0
12-04 09:46:56,33.616,14.987,50.296,0.085,0.0,1.016,0.0,2187264.0,0.0,22.0,3066277888.0,398712832.0,29906780160.0,247304192.0,8079978.0,1936947.0
12-04 09:46:57,31.937,15.445,51.832,0.0,0.0,0.785,0.0,2195456.0,0.0,22.0,3065339904.0,398491648.0,29908258816.0,246984704.0,4002487.0,1896246.0
12-04 09:46:58,31.611,16.365,50.991,0.0,0.0,1.034,0.0,2228224.0,0.0,23.0,3065790464.0,398266368.0,29910204416.0,244813824.0,5920544.0,1847561.0
12-04 09:46:59,30.241,17.268,51.546,0.0,0.0,0.945,0.0,2187264.0,0.0,23.0,3065663488.0,398028800.0,29911158784.0,244224000.0,6035858.0,1889010.0
12-04 09:47:00,32.368,16.184,50.767,0.085,0.0,0.596,0.0,2215936.0,0.0,21.0,3065733120.0,397803520.0,29912395776.0,243142656.0,2032943.0,1924455.0
12-04 09:47:01,31.197,17.179,50.598,0.0,0.0,1.026,0.0,4263936.0,0.0,36.0,3063726080.0,397590528.0,29916585984.0,241172480.0,4033218.0,1897599.0
12-04 09:47:02,32.511,15.489,50.979,0.0,0.0,1.021,0.0,2326528.0,0.0,28.0,3065573376.0,397361152.0,29917343744.0,238796800.0,8407683.0,2065551.0
12-04 09:47:03,31.897,15.776,51.379,0.086,0.0,0.862,0.0,2195456.0,0.0,21.0,3063627776.0,397139968.0,29919518720.0,238788608.0,8243496.0,2005815.0
12-04 09:47:04,30.427,16.652,51.962,0.0,0.0,0.959,0.0,2207744.0,0.0,22.0,3065778176.0,396914688.0,29919756288.0,236625920.0,6007563.0,1898348.0
12-04 09:47:05,30.457,16.413,47.462,4.399,0.0,1.269,8192.0,141762560.0,2.0,291.0,3067543552.0,396664832.0,29916119040.0,238747648.0,8340969.0,2066701.0
12-04 09:47:06,18.369,11.330,58.026,11.416,0.0,0.858,8192.0,264605696.0,2.0,489.0,3066970112.0,396435456.0,29908557824.0,247111680.0,2517755.0,1854464.0
12-04 09:47:07,20.104,12.478,58.059,8.146,0.0,1.213,4096.0,220065792.0,1.0,415.0,3065372672.0,396460032.0,29925126144.0,232116224.0,9384082.0,1862594.0
12-04 09:47:08,32.343,16.384,50.509,0.085,0.0,0.679,0.0,2191360.0,0.0,20.0,3065958400.0,396238848.0,29926371328.0,230506496.0,6566847.0,1848921.0
12-04 09:47:09,33.445,15.882,49.832,0.0,0.0,0.840,0.0,2215936.0,0.0,23.0,3062005760.0,395886592.0,29914804224.0,246378496.0,6814747.0,1769282.0
12-04 09:47:10,30.300,17.511,51.073,0.0,0.0,1.116,0.0,4288512.0,0.0,39.0,3064532992.0,395694080.0,29918580736.0,240267264.0,4349306.0,1878845.0
12-04 09:47:11,31.461,15.903,51.858,0.0,0.0,0.778,0.0,2195456.0,0.0,26.0,3064651776.0,395481088.0,29919748096.0,239194112.0,6314401.0,2051610.0
12-04 09:47:12,32.021,16.866,50.342,0.0,0.0,0.771,0.0,2342912.0,0.0,27.0,3064369152.0,395264000.0,29921091584.0,238350336.0,6433172.0,2120996.0
12-04 09:47:13,30.961,17.238,50.943,0.086,0.0,0.772,0.0,2199552.0,0.0,24.0,3064545280.0,395046912.0,29922529280.0,236953600.0,5965917.0,1871549.0
12-04 09:47:14,32.093,16.003,51.038,0.0,0.0,0.865,0.0,2220032.0,0.0,21.0,3065896960.0,394817536.0,29924012032.0,234348544.0,5987014.0,1880542.0
12-04 09:47:15,32.500,15.517,50.948,0.086,0.0,0.948,0.0,2183168.0,0.0,25.0,3065229312.0,394559488.0,29922148352.0,237137920.0,5957281.0,1858021.0
12-04 09:47:16,32.396,16.368,50.298,0.0,0.0,0.938,0.0,2195456.0,0.0,21.0,3068829696.0,394326016.0,29923590144.0,232329216.0,5997679.0,1890776.0
12-04 09:47:17,32.035,16.017,51.082,0.087,0.0,0.779,0.0,4235264.0,0.0,35.0,3068616704.0,394092544.0,29926531072.0,229834752.0,6129012.0,1954202.0
12-04 09:47:18,31.880,16.923,50.427,0.0,0.0,0.769,0.0,2191360.0,0.0,21.0,3068047360.0,393854976.0,29928005632.0,229167104.0,6221726.0,1998918.0
12-04 09:47:19,33.020,15.740,50.470,0.086,0.0,0.684,0.0,2383872.0,0.0,32.0,3067949056.0,393650176.0,29929263104.0,228212736.0,6374712.0,2088734.0
12-04 09:47:20,31.029,16.595,51.513,0.0,0.0,0.864,0.0,2248704.0,0.0,24.0,3069624320.0,393179136.0,29908553728.0,247717888.0,5974267.0,1860798.0
12-04 09:47:21,32.255,15.660,50.894,0.085,0.0,1.106,0.0,2174976.0,0.0,20.0,3069632512.0,392962048.0,29909790720.0,246689792.0,6056482.0,1920483.0
12-04 09:47:22,32.534,15.325,51.027,0.0,0.0,1.113,0.0,2211840.0,0.0,23.0,3070091264.0,392740864.0,29911416832.0,244826112.0,5969202.0,1861043.0
12-04 09:47:23,31.294,16.084,51.923,0.0,0.0,0.699,0.0,2211840.0,0.0,22.0,3070554112.0,392540160.0,29912489984.0,243490816.0,8076279.0,1923638.0
12-04 09:47:24,32.216,15.979,50.430,0.086,0.0,1.289,0.0,2203648.0,0.0,24.0,3068825600.0,392343552.0,29913481216.0,244424704.0,4930806.0,1914670.0
12-04 09:47:25,31.431,17.291,50.170,0.085,0.0,1.022,0.0,4235264.0,0.0,35.0,3068321792.0,392134656.0,29917147136.0,241471488.0,5291619.0,1976767.0
12-04 09:47:26,30.610,16.853,51.333,0.0,0.0,1.204,0.0,2318336.0,0.0,28.0,3067805696.0,391921664.0,29918289920.0,241057792.0,6523856.0,2163912.0
12-04 09:47:27,31.005,17.036,50.852,0.0,0.0,1.107,0.0,2199552.0,0.0,20.0,3068456960.0,391696384.0,29919326208.0,239595520.0,5954959.0,1856209.0
12-04 09:47:28,30.914,17.421,50.897,0.085,0.0,0.683,0.0,2195456.0,0.0,22.0,3068534784.0,391479296.0,29920419840.0,238641152.0,6010164.0,1890071.0
12-04 09:47:29,33.362,15.620,49.830,0.0,0.0,1.188,4096.0,2203648.0,1.0,20.0,3067641856.0,391262208.0,29922152448.0,238018560.0,5925259.0,1840693.0
12-04 09:47:30,32.131,17.114,49.748,0.084,0.0,0.923,0.0,2211840.0,0.0,24.0,3068293120.0,391041024.0,29922467840.0,237273088.0,6053248.0,1911464.0
12-04 09:47:31,32.066,15.385,51.772,0.0,0.0,0.778,0.0,2215936.0,0.0,20.0,3068354560.0,390815744.0,29924061184.0,235843584.0,6061662.0,1918308.0
12-04 09:47:32,30.821,17.273,50.720,0.085,0.0,1.101,0.0,4124672.0,0.0,29.0,3067154432.0,390590464.0,29927186432.0,234143744.0,6057478.0,1905230.0
12-04 09:47:33,31.217,16.174,51.652,0.0,0.0,0.957,0.0,2306048.0,0.0,27.0,3068694528.0,390361088.0,29928099840.0,231919616.0,6167649.0,1959674.0
12-04 09:47:34,31.480,16.938,50.470,0.086,0.0,1.027,0.0,2326528.0,0.0,30.0,3069743104.0,390135808.0,29929500672.0,229695488.0,6563095.0,2197274.0
12-04 09:47:35,32.149,15.858,51.300,0.0,0.0,0.693,0.0,2195456.0,0.0,20.0,3068473344.0,389914624.0,29930786816.0,229900288.0,6006132.0,1894898.0
12-04 09:47:36,31.759,16.710,50.656,0.175,0.0,0.700,0.0,7962624.0,0.0,45.0,3071881216.0,389468160.0,29912068096.0,245657600.0,5966696.0,1867614.0
12-04 09:47:37,23.444,11.679,55.840,8.525,0.0,0.512,8192.0,168329216.0,2.0,334.0,3072348160.0,388935680.0,29912662016.0,245129216.0,5668543.0,1701049.0
12-04 09:47:38,3.291,2.616,78.650,15.274,0.0,0.169,8192.0,271581184.0,2.0,506.0,3071647744.0,388943872.0,29915275264.0,243208192.0,679630.0,1191327.0
12-04 09:47:39,5.671,4.337,78.232,11.593,0.0,0.167,4096.0,256462848.0,1.0,500.0,3073978368.0,388947968.0,29923246080.0,232902656.0,2739756.0,1283566.0
12-04 09:47:40,37.877,16.307,44.435,0.863,0.0,0.518,4096.0,71983104.0,1.0,171.0,3074551808.0,388136960.0,29812269056.0,344117248.0,1243566.0,1494925.0
12-04 09:47:41,28.471,19.069,50.791,0.088,0.0,1.582,0.0,10039296.0,0.0,32.0,3074891776.0,388157440.0,29823901696.0,332124160.0,4975631.0,2088205.0
12-04 09:47:42,31.431,14.047,53.819,0.176,0.0,0.527,0.0,163840.0,0.0,9.0,3074023424.0,388165632.0,29845282816.0,311603200.0,12357922.0,2341383.0
12-04 09:47:43,27.691,18.663,52.431,0.0,0.0,1.215,4096.0,2150400.0,1.0,19.0,3073966080.0,388190208.0,29868466176.0,288452608.0,6489114.0,2088250.0
12-04 09:47:44,33.167,17.0,49.083,0.0,0.0,0.750,28672.0,2043904.0,4.0,14.0,3072991232.0,388198400.0,29891805184.0,266080256.0,8213982.0,2009860.0
12-04 09:47:45,32.455,15.548,51.232,0.0,0.0,0.765,208896.0,122880.0,14.0,6.0,3073429504.0,388198400.0,29913366528.0,244080640.0,8588974.0,2186560.0
12-04 09:47:46,29.905,17.459,51.513,0.086,0.0,1.037,0.0,2256896.0,0.0,28.0,3073781760.0,387989504.0,29914988544.0,242315264.0,8470455.0,2087406.0
12-04 09:47:47,30.215,17.339,51.416,0.0,0.0,1.030,0.0,2195456.0,0.0,20.0,3072823296.0,387780608.0,29916389376.0,242081792.0,6206570.0,1979900.0
12-04 09:47:48,30.332,16.259,52.185,0.175,0.0,1.049,0.0,5431296.0,0.0,36.0,3074625536.0,387575808.0,29916749824.0,240123904.0,6162201.0,1956715.0
12-04 09:47:49,32.386,15.676,51.249,0.0,0.0,0.689,0.0,2236416.0,0.0,20.0,3075477504.0,387362816.0,29917351936.0,238882816.0,6060104.0,1915646.0
12-04 09:47:50,31.510,15.972,51.476,0.087,0.0,0.955,4096.0,2211840.0,1.0,22.0,3074981888.0,387149824.0,29919330304.0,237613056.0,6050384.0,1907966.0
12-04 09:47:51,31.552,16.552,51.207,0.0,0.0,0.690,0.0,2195456.0,0.0,21.0,3072962560.0,386932736.0,29921488896.0,237690880.0,5995175.0,1882678.0
12-04 09:47:52,30.580,16.344,52.373,0.0,0.0,0.703,0.0,4120576.0,0.0,30.0,3075547136.0,386732032.0,29923758080.0,233037824.0,6160377.0,1958085.0
12-04 09:47:53,32.146,16.334,50.738,0.0,0.0,0.782,0.0,2330624.0,0.0,27.0,3074859008.0,386519040.0,29925183488.0,232513536.0,6242031.0,1997898.0
12-04 09:47:54,31.304,15.739,51.739,0.174,0.0,1.043,4096.0,2314240.0,1.0,31.0,3074977792.0,386306048.0,29926866944.0,230924288.0,6404264.0,2068900.0
12-04 09:47:55,32.335,15.740,51.069,0.0,0.0,0.855,0.0,2224128.0,0.0,21.0,3075756032.0,386088960.0,29927972864.0,229257216.0,6013170.0,1895882.0
12-04 09:47:56,31.606,16.321,51.209,0.0,0.0,0.864,0.0,2191360.0,0.0,22.0,3074695168.0,385867776.0,29929668608.0,228843520.0,5975516.0,1878438.0
12-04 09:47:57,32.152,16.878,50.042,0.084,0.0,0.844,0.0,2256896.0,0.0,23.0,3076268032.0,385425408.0,29908955136.0,248426496.0,8058330.0,1911824.0
12-04 09:47:58,32.021,16.781,50.514,0.0,0.0,0.685,0.0,2195456.0,0.0,20.0,3075964928.0,385212416.0,29911085056.0,246812672.0,3913936.0,1837004.0
12-04 09:47:59,33.714,16.155,48.376,0.527,0.0,1.229,0.0,45998080.0,0.0,120.0,3075686400.0,384659456.0,29914091520.0,244637696.0,6041210.0,1898510.0
12-04 09:48:00,33.731,18.654,45.997,0.596,0.0,1.022,4096.0,47017984.0,1.0,131.0,3074879488.0,384155648.0,29833547776.0,326492160.0,6025263.0,1859932.0
12-04 09:48:01,30.300,17.511,51.159,0.0,0.0,1.030,0.0,2183168.0,0.0,23.0,3074281472.0,384159744.0,29856743424.0,303890432.0,6213349.0,2009530.0
12-04 09:48:02,30.796,16.349,52.163,0.0,0.0,0.692,0.0,2281472.0,0.0,25.0,3073601536.0,384167936.0,29880016896.0,281288704.0,6223199.0,2010301.0
12-04 09:48:03,31.174,16.149,51.554,0.086,0.0,1.036,0.0,2154496.0,0.0,19.0,3074281472.0,384172032.0,29903273984.0,257347584.0,7130498.0,2110686.0
12-04 09:48:04,31.857,16.780,50.852,0.0,0.0,0.511,0.0,2154496.0,0.0,19.0,3074097152.0,384184320.0,29926653952.0,234139648.0,5996824.0,1875051.0
12-04 09:48:05,31.757,17.230,50.338,0.0,0.0,0.676,0.0,2236416.0,0.0,23.0,3074555904.0,383991808.0,29928046592.0,232480768.0,5291661.0,1884143.0
12-04 09:48:06,31.624,16.838,50.427,0.085,0.0,1.026,0.0,2179072.0,0.0,22.0,3075108864.0,383815680.0,29929332736.0,230817792.0,7996258.0,1865949.0
12-04 09:48:07,32.588,15.391,51.161,0.0,0.0,0.860,0.0,2240512.0,0.0,24.0,3074686976.0,383606784.0,29931094016.0,229687296.0,3896469.0,1810014.0
12-04 09:48:08,31.032,17.221,51.066,0.0,0.0,0.682,0.0,2166784.0,0.0,22.0,3074822144.0,383410176.0,29931892736.0,228950016.0,6125677.0,1946540.0
12-04 09:48:09,32.014,15.749,49.312,1.807,0.0,1.119,4096.0,88051712.0,1.0,186.0,3075702784.0,383115264.0,29924343808.0,235913216.0,6025636.0,1895096.0
12-04 09:48:10,21.165,13.796,53.470,10.626,0.0,0.943,8192.0,268439552.0,2.0,501.0,3074936832.0,383012864.0,29927227392.0,233897984.0,5214960.0,2213524.0
12-04 09:48:11,17.732,12.020,58.227,10.997,0.0,1.023,8192.0,273944576.0,2.0,533.0,3074957312.0,382808064.0,29918650368.0,242659328.0,1882395.0,1846912.0
12-04 09:48:12,29.581,14.398,54.276,1.047,0.0,0.698,0.0,44752896.0,0.0,114.0,3074768896.0,382627840.0,29921435648.0,240242688.0,4086932.0,1924090.0
12-04 09:48:13,31.652,16.435,51.217,0.0,0.0,0.696,0.0,2256896.0,0.0,24.0,3072208896.0,382427136.0,29923278848.0,241160192.0,3909750.0,1849399.0
12-04 09:48:14,32.451,16.055,50.640,0.085,0.0,0.769,0.0,2142208.0,0.0,19.0,3073777664.0,382222336.0,29925044224.0,238030848.0,5900407.0,1803015.0
12-04 09:48:15,32.007,15.657,51.730,0.0,0.0,0.606,0.0,2215936.0,0.0,23.0,3073585152.0,382013440.0,29925683200.0,237793280.0,7868967.0,1742740.0
12-04 09:48:16,32.664,15.197,51.266,0.0,0.0,0.873,0.0,4247552.0,0.0,34.0,3073331200.0,381804544.0,29929345024.0,234594304.0,7959806.0,1817806.0
12-04 09:48:17,31.061,16.911,50.906,0.0,0.0,1.122,0.0,2203648.0,0.0,23.0,3073527808.0,381595648.0,29930053632.0,233897984.0,8624739.0,2045269.0
12-04 09:48:18,31.802,15.685,51.560,0.087,0.0,0.867,0.0,2330624.0,0.0,30.0,3073744896.0,381423616.0,29931483136.0,232423424.0,8134405.0,2116191.0
12-04 09:48:19,32.566,16.113,50.043,0.085,0.0,1.194,0.0,2265088.0,0.0,26.0,3067342848.0,381173760.0,29926936576.0,243621888.0,8043375.0,1889859.0
12-04 09:48:20,32.500,15.948,50.776,0.0,0.0,0.776,0.0,2199552.0,0.0,22.0,3070312448.0,380968960.0,29928759296.0,239034368.0,5989837.0,1867879.0
12-04 09:48:21,31.414,15.358,52.705,0.0,0.0,0.524,0.0,2215936.0,0.0,27.0,3070746624.0,380768256.0,29929484288.0,238075904.0,6006192.0,1870325.0
12-04 09:48:22,31.638,16.034,51.466,0.0,0.0,0.862,0.0,2195456.0,0.0,20.0,3070148608.0,380575744.0,29931048960.0,237301760.0,5988889.0,1836612.0
12-04 09:48:23,32.082,16.638,50.341,0.0,0.0,0.939,0.0,2224128.0,0.0,22.0,3068899328.0,380370944.0,29931790336.0,238014464.0,5981333.0,1888605.0
12-04 09:48:24,31.674,16.738,50.386,0.172,0.0,1.030,0.0,4235264.0,0.0,35.0,3069112320.0,380178432.0,29935222784.0,234561536.0,6081858.0,1934317.0
12-04 09:48:25,31.946,16.822,50.382,0.0,0.0,0.850,0.0,2211840.0,0.0,22.0,3068674048.0,379969536.0,29936742400.0,233689088.0,6260861.0,2018473.0
12-04 09:48:26,32.735,16.325,50.085,0.0,0.0,0.855,0.0,2318336.0,0.0,26.0,3068801024.0,379772928.0,29937721344.0,232779776.0,6464767.0,2126815.0
12-04 09:48:27,30.635,16.884,51.610,0.0,0.0,0.870,0.0,2199552.0,0.0,22.0,3068674048.0,379568128.0,29938601984.0,232230912.0,5943171.0,1829997.0
12-04 09:48:28,31.282,16.291,51.646,0.0,0.0,0.780,0.0,2076672.0,0.0,20.0,3069263872.0,379371520.0,29940310016.0,230129664.0,5950154.0,1842877.0
12-04 09:48:29,31.845,16.052,51.159,0.086,0.0,0.858,0.0,2203648.0,0.0,22.0,3064979456.0,379113472.0,29935489024.0,239493120.0,5968430.0,1865088.0
12-04 09:48:30,31.186,16.924,51.117,0.086,0.0,0.687,0.0,2240512.0,0.0,23.0,3068702720.0,378916864.0,29936709632.0,234745856.0,6144234.0,1961406.0
12-04 09:48:31,30.829,16.926,51.123,0.086,0.0,1.036,4096.0,2244608.0,1.0,26.0,3069620224.0,378798080.0,29939576832.0,231079936.0,5945280.0,1856224.0
12-04 09:48:32,32.474,15.893,50.773,0.0,0.0,0.859,0.0,4186112.0,0.0,30.0,3068485632.0,378613760.0,29940621312.0,231354368.0,6228473.0,1994661.0
12-04 09:48:33,32.079,16.681,50.214,0.0,0.0,1.027,0.0,2334720.0,0.0,29.0,3069452288.0,378429440.0,29942063104.0,229130240.0,6570526.0,2183309.0
12-04 09:48:34,30.469,17.274,51.476,0.0,0.0,0.781,0.0,2183168.0,0.0,20.0,3068911616.0,378224640.0,29943271424.0,228667392.0,5995747.0,1869528.0
12-04 09:48:35,32.320,15.378,51.434,0.0,0.0,0.869,0.0,2256896.0,0.0,24.0,3068850176.0,377819136.0,29923168256.0,249237504.0,5893464.0,1801129.0
12-04 09:48:36,30.548,16.536,51.697,0.087,0.0,1.131,0.0,2232320.0,0.0,25.0,3069255680.0,377626624.0,29923651584.0,248541184.0,6019191.0,1904396.0
12-04 09:48:37,31.607,15.803,51.888,0.0,0.0,0.702,0.0,2191360.0,0.0,20.0,3068968960.0,377421824.0,29925044224.0,247640064.0,6051179.0,1916250.0
12-04 09:48:38,32.024,15.969,51.134,0.0,0.0,0.873,0.0,2215936.0,0.0,23.0,3068178432.0,377233408.0,29926891520.0,246771712.0,5945175.0,1851271.0
12-04 09:48:39,31.052,17.365,50.470,0.086,0.0,1.027,0.0,4177920.0,0.0,32.0,3063947264.0,377208832.0,29946044416.0,231874560.0,6215868.0,1993370.0
12-04 09:48:40,30.427,15.925,52.580,0.0,0.0,1.068,0.0,2330624.0,0.0,27.0,3066945536.0,377020416.0,29947273216.0,227835904.0,6512351.0,2146882.0
12-04 09:48:41,31.583,16.681,50.296,0.762,0.0,0.677,0.0,29855744.0,0.0,73.0,3068895232.0,376782848.0,29944950784.0,228446208.0,5960179.0,1833335.0
12-04 09:48:42,26.950,13.951,50.433,7.539,0.0,1.127,12288.0,271867904.0,3.0,507.0,3065909248.0,376627200.0,29945315328.0,231223296.0,5755271.0,1765660.0
12-04 09:48:43,19.779,12.988,55.008,11.290,0.0,0.934,12288.0,271683584.0,3.0,513.0,3067777024.0,376422400.0,29936799744.0,238075904.0,2997166.0,2080964.0
12-04 09:48:44,19.621,7.057,69.621,3.701,0.0,0.0,0.0,108974080.0,0.0,236.0,3068260352.0,376221696.0,29932756992.0,241836032.0,1700423.0,164694.0
12-04 09:48:45,31.849,11.729,56.250,0.086,0.0,0.086,0.0,8384512.0,0.0,66.0,3068731392.0,376045568.0,29939228672.0,235069440.0,2248536.0,248750.0
12-04 09:48:46,35.878,13.147,50.042,0.848,0.0,0.085,0.0,56168448.0,0.0,169.0,3067613184.0,375521280.0,29945659392.0,230281216.0,3336790.0,254680.0
12-04 09:48:47,35.818,13.111,49.957,1.028,0.0,0.086,4096.0,66486272.0,1.0,199.0,3068059648.0,374906880.0,29830684672.0,345423872.0,442470.0,236655.0
12-04 09:48:48,34.220,11.407,53.859,0.515,0.0,0.0,0.0,28749824.0,0.0,107.0,3065397248.0,374968320.0,29857288192.0,321421312.0,1367784.0,241926.0
12-04 09:48:49,30.716,11.518,57.592,0.087,0.0,0.087,0.0,6500352.0,0.0,60.0,3064381440.0,375021568.0,29884153856.0,295518208.0,442945.0,238025.0
12-04 09:48:50,31.547,11.495,56.785,0.173,0.0,0.0,0.0,8609792.0,0.0,75.0,3065602048.0,375074816.0,29912084480.0,266313728.0,588277.0,313123.0
12-04 09:48:51,32.090,12.229,55.594,0.087,0.0,0.0,0.0,6451200.0,0.0,57.0,3064770560.0,375099392.0,29939429376.0,239775744.0,441539.0,235288.0
12-04 09:48:52,32.474,11.512,55.842,0.172,0.0,0.0,4096.0,6541312.0,1.0,62.0,3065958400.0,374947840.0,29943885824.0,234283008.0,442348.0,236640.0
12-04 09:48:53,32.713,12.426,54.691,0.169,0.0,0.0,0.0,6569984.0,0.0,62.0,3068071936.0,374571008.0,29927358464.0,249073664.0,442720.0,237515.0
12-04 09:48:54,31.142,12.370,56.401,0.087,0.0,0.0,0.0,6496256.0,0.0,60.0,3067912192.0,374398976.0,29932007424.0,244756480.0,441148.0,234587.0
12-04 09:48:55,31.023,12.478,56.412,0.087,0.0,0.0,0.0,6524928.0,0.0,62.0,3067465728.0,374206464.0,29936062464.0,241340416.0,441278.0,235065.0
12-04 09:48:56,31.094,13.351,55.383,0.172,0.0,0.0,0.0,6504448.0,0.0,61.0,3066576896.0,374063104.0,29942317056.0,236118016.0,442189.0,236476.0
12-04 09:48:57,31.201,12.360,56.266,0.173,0.0,0.0,0.0,6533120.0,0.0,62.0,3066548224.0,373895168.0,29946040320.0,232591360.0,442921.0,237534.0
12-04 09:48:58,30.981,12.737,56.196,0.086,0.0,0.0,0.0,6598656.0,0.0,66.0,3067600896.0,373538816.0,29929193472.0,248741888.0,441564.0,235306.0
12-04 09:48:59,31.239,11.169,57.504,0.087,0.0,0.0,0.0,6455296.0,0.0,61.0,3064594432.0,373526528.0,29947789312.0,233164800.0,442029.0,236402.0
12-04 09:49:00,33.078,12.415,54.167,0.340,0.0,0.0,0.0,7376896.0,0.0,81.0,3066191872.0,373137408.0,29933015040.0,246730752.0,490749.0,263467.0
12-04 09:49:01,30.551,13.339,55.938,0.172,0.0,0.0,0.0,13193216.0,0.0,77.0,3066486784.0,372969472.0,29940379648.0,239239168.0,443673.0,237003.0
12-04 09:49:02,35.517,13.017,50.172,1.207,0.0,0.086,8192.0,80732160.0,2.0,208.0,3070631936.0,372117504.0,29929660416.0,246665216.0,441096.0,234287.0
12-04 09:49:03,32.772,12.300,54.760,0.168,0.0,0.0,0.0,14471168.0,0.0,85.0,3070119936.0,372092928.0,29866954752.0,309907456.0,443034.0,236526.0
12-04 09:49:04,31.017,12.337,56.560,0.087,0.0,0.0,0.0,6455296.0,0.0,57.0,3068862464.0,372137984.0,29894070272.0,284004352.0,443535.0,236394.0
12-04 09:49:05,30.763,11.785,57.366,0.087,0.0,0.0,0.0,6455296.0,0.0,57.0,3069288448.0,372146176.0,29920301056.0,257339392.0,444371.0,239330.0
12-04 09:49:06,31.990,11.321,56.261,0.343,0.0,0.086,0.0,8482816.0,0.0,69.0,3069218816.0,372162560.0,29949431808.0,228261888.0,443297.0,237001.0
12-04 09:49:07,31.665,12.166,55.997,0.173,0.0,0.0,0.0,6705152.0,0.0,78.0,3069132800.0,371798016.0,29931761664.0,246382592.0,591635.0,316470.0
12-04 09:49:08,32.208,12.381,55.325,0.087,0.0,0.0,0.0,9998336.0,0.0,77.0,3069517824.0,371654656.0,29936631808.0,241270784.0,442417.0,236059.0
12-04 09:49:09,34.026,13.333,51.602,1.039,0.0,0.0,8192.0,57942016.0,2.0,207.0,3069272064.0,371056640.0,29936242688.0,242503680.0,443043.0,236863.0
12-04 09:49:10,34.362,13.882,50.728,1.028,0.0,0.0,4096.0,68816896.0,1.0,245.0,3070337024.0,370503680.0,29831852032.0,346382336.0,443351.0,237594.0
12-04 09:49:11,32.737,12.873,53.794,0.597,0.0,0.0,0.0,28676096.0,0.0,107.0,3067543552.0,370548736.0,29859979264.0,321003520.0,445823.0,240530.0
12-04 09:49:12,32.124,11.831,55.786,0.173,0.0,0.086,4096.0,6492160.0,1.0,60.0,3067256832.0,370593792.0,29886251008.0,294973440.0,442920.0,236279.0
12-04 09:49:13,32.272,11.618,56.024,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,3063554048.0,370634752.0,29912322048.0,272564224.0,461331.0,255272.0
12-04 09:49:14,32.137,12.137,55.641,0.085,0.0,0.0,0.0,6488064.0,0.0,58.0,3064004608.0,370667520.0,29940281344.0,244121600.0,3303.0,5021.0
12-04 09:49:15,30.887,12.713,56.229,0.171,0.0,0.0,0.0,6553600.0,0.0,64.0,3065339904.0,370524160.0,29945233408.0,237977600.0,1407.0,1552.0
12-04 09:49:16,31.470,11.694,56.664,0.086,0.0,0.086,0.0,6463488.0,0.0,64.0,3064987648.0,370356224.0,29949374464.0,234356736.0,1921.0,2543.0
12-04 09:49:17,29.522,13.567,56.826,0.085,0.0,0.0,0.0,6549504.0,0.0,65.0,3064848384.0,370192384.0,29955059712.0,228974592.0,2350.0,3003.0
12-04 09:49:18,30.316,11.785,57.728,0.171,0.0,0.0,0.0,8728576.0,0.0,91.0,3065438208.0,369844224.0,29939589120.0,244203520.0,2615.0,3761.0
12-04 09:49:19,13.609,8.199,68.470,9.552,0.0,0.169,16384.0,228163584.0,4.0,410.0,3065479168.0,369860608.0,29948977152.0,234758144.0,565450.0,562015.0
12-04 09:49:20,20.034,12.172,52.832,14.117,0.0,0.845,61440.0,270540800.0,8.0,467.0,3066023936.0,369668096.0,29941657600.0,241725440.0,3985457.0,1934573.0
12-04 09:49:21,21.507,13.294,55.885,8.298,0.0,1.016,4096.0,250933248.0,1.0,470.0,3066703872.0,369496064.0,29938929664.0,243945472.0,6347353.0,2125777.0
12-04 09:49:22,32.155,15.603,51.724,0.0,0.0,0.517,0.0,2166784.0,0.0,21.0,3066036224.0,369299456.0,29939159040.0,244580352.0,5819780.0,1825740.0
12-04 09:49:23,31.838,15.962,51.165,0.0,0.0,1.035,0.0,2256896.0,0.0,26.0,3065802752.0,369123328.0,29940699136.0,243449856.0,6012672.0,1921978.0
12-04 09:49:24,31.972,15.117,51.868,0.087,0.0,0.956,0.0,2199552.0,0.0,23.0,3065446400.0,368939008.0,29942161408.0,242528256.0,6129443.0,1980529.0
12-04 09:49:25,30.917,16.419,52.140,0.0,0.0,0.524,0.0,2265088.0,0.0,26.0,3065221120.0,368762880.0,29943484416.0,241606656.0,6136301.0,2041488.0
12-04 09:49:26,31.806,16.162,51.080,0.086,0.0,0.864,0.0,2170880.0,0.0,20.0,3065188352.0,368570368.0,29944639488.0,240676864.0,6125139.0,2007996.0
12-04 09:49:27,31.552,16.552,51.121,0.0,0.0,0.776,0.0,2277376.0,0.0,25.0,3064688640.0,368410624.0,29946507264.0,239468544.0,4092413.0,1986546.0
12-04 09:49:28,31.234,16.221,51.682,0.0,0.0,0.863,0.0,2977792.0,0.0,42.0,3065729024.0,368267264.0,29947924480.0,237154304.0,6657080.0,2299500.0
12-04 09:49:29,31.207,16.379,51.638,0.086,0.0,0.690,0.0,2260992.0,0.0,25.0,3065401344.0,368091136.0,29949624320.0,235958272.0,6112363.0,1972353.0
12-04 09:49:30,32.192,15.839,50.771,0.086,0.0,1.113,0.0,3084288.0,0.0,32.0,3066241024.0,367923200.0,29951856640.0,233054208.0,8196361.0,2026300.0
12-04 09:49:31,31.865,16.839,50.259,0.086,0.0,0.950,4096.0,2301952.0,1.0,31.0,3065647104.0,367751168.0,29953429504.0,232247296.0,5929091.0,1903834.0
12-04 09:49:32,31.693,15.976,51.468,0.0,0.0,0.864,0.0,2179072.0,0.0,26.0,3064938496.0,367566848.0,29954494464.0,232075264.0,8268693.0,2075957.0
12-04 09:49:33,32.077,17.002,49.832,0.084,0.0,1.005,3518464.0,2256896.0,41.0,28.0,3066286080.0,367202304.0,29936820224.0,248766464.0,6199230.0,2040615.0
12-04 09:49:34,30.235,16.855,51.955,0.0,0.0,0.956,0.0,2265088.0,0.0,26.0,3066560512.0,367026176.0,29938401280.0,247087104.0,6165011.0,2025061.0
12-04 09:49:35,31.588,16.223,51.245,0.0,0.0,0.944,0.0,2166784.0,0.0,21.0,3067195392.0,366862336.0,29939118080.0,245899264.0,6193234.0,2041294.0
12-04 09:49:36,31.904,16.467,50.686,0.086,0.0,0.858,0.0,2289664.0,0.0,29.0,3065614336.0,366690304.0,29941420032.0,245350400.0,6575923.0,2051487.0
12-04 09:49:37,30.503,16.551,51.820,0.087,0.0,1.040,0.0,2162688.0,0.0,20.0,3066277888.0,366501888.0,29941891072.0,244404224.0,7854892.0,2037598.0
12-04 09:49:38,32.428,16.469,50.085,0.0,0.0,1.019,0.0,2367488.0,0.0,30.0,3066077184.0,366313472.0,29943328768.0,243355648.0,6378530.0,2135955.0
12-04 09:49:39,32.849,15.312,50.813,0.0,0.0,1.027,0.0,2199552.0,0.0,23.0,3066105856.0,366125056.0,29944922112.0,241922048.0,6193402.0,2046221.0
12-04 09:49:40,31.592,16.353,51.113,0.086,0.0,0.856,0.0,2138112.0,0.0,17.0,3064385536.0,365936640.0,29945819136.0,242933760.0,6054918.0,1960954.0
12-04 09:49:41,33.046,15.232,50.861,0.0,0.0,0.861,0.0,2293760.0,0.0,26.0,3066064896.0,365723648.0,29944078336.0,243208192.0,6485372.0,2170488.0
12-04 09:49:42,30.446,15.573,53.018,0.087,0.0,0.875,0.0,2166784.0,0.0,22.0,3065286656.0,365543424.0,29945331712.0,242913280.0,5963958.0,1940599.0
12-04 09:49:43,31.352,16.796,51.335,0.0,0.0,0.517,0.0,2211840.0,0.0,19.0,3064434688.0,365355008.0,29946146816.0,243138560.0,6185220.0,2041168.0
12-04 09:49:44,32.255,15.660,51.064,0.0,0.0,1.021,0.0,2252800.0,0.0,25.0,3064819712.0,365170688.0,29947256832.0,241827840.0,6335802.0,2078691.0
12-04 09:49:45,31.493,16.221,51.251,0.086,0.0,0.949,0.0,2215936.0,0.0,22.0,3064520704.0,364982272.0,29948514304.0,241057792.0,8367290.0,2121481.0
12-04 09:49:46,31.877,17.138,50.386,0.0,0.0,0.600,0.0,2244608.0,0.0,25.0,3064360960.0,364789760.0,29949669376.0,240254976.0,6035918.0,1953912.0
12-04 09:49:47,31.126,16.595,51.333,0.086,0.0,0.860,0.0,2199552.0,0.0,23.0,3063799808.0,364605440.0,29951619072.0,239050752.0,6255487.0,2070144.0
12-04 09:49:48,31.004,15.808,52.314,0.0,0.0,0.873,0.0,2220032.0,0.0,26.0,3064754176.0,364425216.0,29952270336.0,237625344.0,6085064.0,1929504.0
12-04 09:49:49,30.736,16.952,51.370,0.086,0.0,0.856,0.0,2203648.0,0.0,22.0,3065241600.0,364232704.0,29952851968.0,236748800.0,6146028.0,2005637.0
12-04 09:49:50,30.396,15.859,52.687,0.0,0.0,1.057,0.0,2093056.0,0.0,18.0,3064975360.0,364040192.0,29953732608.0,236326912.0,6018450.0,1947820.0
12-04 09:49:51,30.750,17.206,48.893,2.215,0.0,0.937,4096.0,84738048.0,1.0,169.0,3065200640.0,363855872.0,29951606784.0,238411776.0,6003757.0,1944794.0
12-04 09:49:52,23.228,15.798,49.957,9.735,0.0,1.281,8192.0,271974400.0,2.0,519.0,3067011072.0,363671552.0,29947371520.0,241020928.0,5622294.0,2474686.0
12-04 09:49:53,19.692,12.072,57.021,10.188,0.0,1.027,8192.0,271740928.0,2.0,539.0,3065733120.0,363491328.0,29940559872.0,249290752.0,1993845.0,1949652.0
12-04 09:49:54,29.767,15.013,52.977,1.208,0.0,1.035,0.0,52559872.0,0.0,129.0,3065946112.0,363323392.0,29942202368.0,247603200.0,7223613.0,1847688.0
12-04 09:49:55,32.131,16.862,50.084,0.0,0.0,0.923,0.0,2318336.0,0.0,26.0,3066839040.0,363143168.0,29943758848.0,245334016.0,2909607.0,2130601.0
12-04 09:49:56,31.239,15.009,52.618,0.087,0.0,1.047,0.0,2248704.0,0.0,26.0,3065360384.0,362962944.0,29945466880.0,245284864.0,4073150.0,1992336.0
12-04 09:49:57,32.386,16.796,50.388,0.0,0.0,0.431,0.0,5390336.0,0.0,35.0,3066564608.0,362790912.0,29945446400.0,244273152.0,6070800.0,1939724.0
12-04 09:49:58,31.891,17.388,49.873,0.085,0.0,0.763,0.0,2256896.0,0.0,22.0,3066667008.0,362606592.0,29946544128.0,243257344.0,10209010.0,2022163.0
12-04 09:49:59,31.552,16.293,51.379,0.0,0.0,0.776,0.0,2203648.0,0.0,23.0,3068014592.0,362418176.0,29947109376.0,241532928.0,8179894.0,2009778.0
12-04 09:50:00,31.561,16.724,51.029,0.086,0.0,0.600,4096.0,2215936.0,1.0,27.0,3066617856.0,362254336.0,29948878848.0,241324032.0,8152184.0,1949231.0
12-04 09:50:01,32.586,15.603,50.431,0.086,0.0,1.293,0.0,7880704.0,0.0,39.0,3066318848.0,362082304.0,29952122880.0,238551040.0,8286135.0,2125024.0
12-04 09:50:02,36.892,16.994,44.492,0.854,0.0,0.769,4096.0,76558336.0,1.0,237.0,3067801600.0,361295872.0,29944619008.0,245358592.0,6191349.0,2020612.0
12-04 09:50:03,34.991,16.381,47.084,0.429,0.0,1.115,0.0,42864640.0,0.0,148.0,3063586816.0,361086976.0,29857374208.0,337027072.0,8069735.0,1966048.0
12-04 09:50:04,33.959,16.638,48.379,0.256,0.0,0.768,4096.0,24354816.0,1.0,92.0,3063209984.0,361115648.0,29880217600.0,314531840.0,6065905.0,1950135.0
12-04 09:50:05,29.818,17.286,52.031,0.0,0.0,0.864,0.0,2195456.0,0.0,23.0,3065081856.0,361119744.0,29903532032.0,289341440.0,8285962.0,2064136.0
12-04 09:50:06,32.195,16.311,50.640,0.171,0.0,0.683,0.0,2179072.0,0.0,21.0,3063398400.0,361127936.0,29926760448.0,267788288.0,6186437.0,2021758.0
12-04 09:50:07,31.416,16.824,51.073,0.0,0.0,0.687,0.0,2166784.0,0.0,23.0,3063644160.0,361127936.0,29949456384.0,244846592.0,6157183.0,1997529.0
12-04 09:50:08,31.320,16.307,51.337,0.0,0.0,1.035,0.0,2244608.0,0.0,21.0,3064266752.0,360935424.0,29951053824.0,242819072.0,6199849.0,2054615.0
12-04 09:50:09,30.948,16.724,51.207,0.0,0.0,1.121,0.0,2191360.0,0.0,24.0,3064840192.0,360742912.0,29953536000.0,239955968.0,6083907.0,1960227.0
12-04 09:50:10,34.566,18.573,45.400,0.602,0.0,0.860,8192.0,61214720.0,2.0,189.0,3064700928.0,360153088.0,29951971328.0,242249728.0,6018518.0,1922525.0
12-04 09:50:11,32.988,17.185,48.273,0.518,0.0,1.036,90112.0,34385920.0,3.0,115.0,3064221696.0,359870464.0,29876813824.0,318169088.0,6185659.0,2010249.0
12-04 09:50:12,30.386,17.339,50.730,0.172,0.0,1.373,0.0,2166784.0,0.0,21.0,3064872960.0,359886848.0,29900136448.0,294178816.0,8147460.0,2000424.0
12-04 09:50:13,31.802,15.251,51.820,0.0,0.0,1.127,0.0,2166784.0,0.0,20.0,3064942592.0,359911424.0,29923180544.0,271040512.0,6227204.0,2042698.0
12-04 09:50:14,31.830,15.785,51.518,0.0,0.0,0.867,0.0,2158592.0,0.0,19.0,3065065472.0,359931904.0,29946892288.0,247185408.0,6219544.0,2050411.0
12-04 09:50:15,32.437,15.611,51.171,0.0,0.0,0.781,0.0,2240512.0,0.0,24.0,3065942016.0,359759872.0,29947817984.0,245555200.0,6145460.0,2016397.0
12-04 09:50:16,32.161,15.952,51.115,0.0,0.0,0.772,0.0,2203648.0,0.0,23.0,3065892864.0,359587840.0,29949157376.0,244436992.0,6206454.0,1990971.0
12-04 09:50:17,31.955,16.624,50.474,0.0,0.0,0.947,0.0,2199552.0,0.0,25.0,3066429440.0,359411712.0,29950734336.0,242499584.0,6248960.0,2084554.0
12-04 09:50:18,31.234,15.876,51.510,0.086,0.0,1.294,0.0,2252800.0,0.0,25.0,3065655296.0,359243776.0,29951455232.0,242720768.0,6149101.0,2004598.0
12-04 09:50:19,31.701,16.409,51.031,0.086,0.0,0.773,0.0,2228224.0,0.0,25.0,3065499648.0,359059456.0,29952991232.0,241524736.0,6816892.0,2011162.0
12-04 09:50:20,31.976,15.771,51.040,0.0,0.0,1.213,32768.0,2224128.0,5.0,23.0,3066007552.0,358883328.0,29954551808.0,239632384.0,7575163.0,2024334.0
12-04 09:50:21,31.239,16.007,51.721,0.0,0.0,1.033,0.0,2211840.0,0.0,25.0,3066159104.0,358707200.0,29955571712.0,238637056.0,6129277.0,1988946.0
12-04 09:50:22,31.107,15.641,52.285,0.0,0.0,0.967,4096.0,2228224.0,1.0,22.0,3066195968.0,358526976.0,29956853760.0,237498368.0,6226263.0,1999504.0
12-04 09:50:23,32.0,16.936,50.213,0.170,0.0,0.681,0.0,12644352.0,0.0,44.0,3065315328.0,358350848.0,29958344704.0,237064192.0,6133369.0,2011164.0
12-04 09:50:24,7.209,3.986,74.894,13.656,0.0,0.254,12288.0,272687104.0,3.0,523.0,3065823232.0,358371328.0,29963665408.0,231215104.0,4032984.0,1625436.0
12-04 09:50:25,4.917,2.417,81.417,11.083,0.0,0.167,4096.0,271810560.0,1.0,533.0,3066200064.0,358375424.0,29966585856.0,227913728.0,718653.0,1258174.0
12-04 09:50:26,24.699,8.692,63.769,2.496,0.0,0.344,4096.0,91668480.0,1.0,185.0,3065810944.0,358191104.0,29960167424.0,234905600.0,2840092.0,1479182.0
12-04 09:50:27,30.337,17.200,51.167,0.0,0.0,1.296,0.0,2097152.0,0.0,18.0,3064799232.0,358006784.0,29961760768.0,234508288.0,1864994.0,1872581.0
12-04 09:50:28,30.274,16.381,52.230,0.0,0.0,1.115,0.0,184320.0,0.0,7.0,3065999360.0,357822464.0,29960466432.0,234786816.0,11183482.0,2537900.0
12-04 09:50:29,29.800,17.897,51.086,0.087,0.0,1.129,0.0,2101248.0,0.0,19.0,3064815616.0,357605376.0,29959061504.0,237592576.0,4684000.0,1859687.0
12-04 09:50:30,31.059,15.223,52.581,0.175,0.0,0.962,0.0,221184.0,0.0,11.0,3066179584.0,357433344.0,29957685248.0,237776896.0,12578139.0,2569192.0
12-04 09:50:31,31.535,17.791,49.916,0.0,0.0,0.759,0.0,2211840.0,0.0,24.0,3065282560.0,357249024.0,29959188480.0,237355008.0,4787345.0,1969604.0
12-04 09:50:32,31.966,16.410,50.598,0.0,0.0,1.026,0.0,2109440.0,0.0,16.0,3066679296.0,357072896.0,29959704576.0,235618304.0,9685909.0,2104454.0
12-04 09:50:33,32.266,15.311,51.730,0.0,0.0,0.692,45056.0,172032.0,2.0,9.0,3065663488.0,356884480.0,29959331840.0,237195264.0,8471707.0,2150136.0
12-04 09:50:34,30.623,16.696,51.557,0.087,0.0,1.038,0.0,2228224.0,0.0,22.0,3063947264.0,356712448.0,29960716288.0,237699072.0,8556699.0,2192663.0
12-04 09:50:35,31.606,16.149,51.468,0.0,0.0,0.777,0.0,2203648.0,0.0,22.0,3065606144.0,356528128.0,29961965568.0,234975232.0,6410079.0,2106119.0
12-04 09:50:36,31.969,16.283,50.639,0.085,0.0,1.023,0.0,2256896.0,0.0,27.0,3066241024.0,356352000.0,29962592256.0,233889792.0,6794952.0,2113774.0
12-04 09:50:37,32.058,16.667,50.340,0.0,0.0,0.935,0.0,2224128.0,0.0,22.0,3066273792.0,356175872.0,29964091392.0,232534016.0,7728074.0,1996002.0
12-04 09:50:38,31.136,15.698,52.212,0.0,0.0,0.954,0.0,2203648.0,0.0,21.0,3065937920.0,355991552.0,29965307904.0,231837696.0,5076665.0,2059286.0
12-04 09:50:39,32.269,16.807,50.0,0.0,0.0,0.924,0.0,2244608.0,0.0,22.0,3065430016.0,355811328.0,29966266368.0,231567360.0,7097516.0,1836994.0
12-04 09:50:40,30.835,16.951,51.448,0.0,0.0,0.767,0.0,2080768.0,0.0,15.0,3066810368.0,355631104.0,29966766080.0,229867520.0,6062889.0,1965181.0
12-04 09:50:41,31.646,17.300,50.127,0.084,0.0,0.844,0.0,2265088.0,0.0,26.0,3064508416.0,355454976.0,29968535552.0,230576128.0,6139879.0,2015437.0
12-04 09:50:42,30.522,16.783,51.826,0.0,0.0,0.870,0.0,2211840.0,0.0,24.0,3064893440.0,355274752.0,29969252352.0,229654528.0,6195747.0,2027512.0
12-04 09:50:43,32.017,15.451,51.073,0.086,0.0,1.373,0.0,2228224.0,0.0,22.0,3063705600.0,355098624.0,29970845696.0,229425152.0,6207913.0,2042685.0
12-04 09:50:44,31.037,15.606,52.572,0.0,0.0,0.785,0.0,2347008.0,0.0,27.0,3066204160.0,354725888.0,29949689856.0,248455168.0,4221565.0,1944567.0
12-04 09:50:45,31.937,15.358,51.832,0.0,0.0,0.873,0.0,2146304.0,0.0,19.0,3066621952.0,354537472.0,29950910464.0,247005184.0,8067092.0,2004693.0
12-04 09:50:46,32.378,16.948,49.663,0.084,0.0,0.927,0.0,2260992.0,0.0,26.0,3065921536.0,354353152.0,29952073728.0,246726656.0,6227045.0,2060263.0
12-04 09:50:47,30.269,17.086,51.778,0.087,0.0,0.781,0.0,2232320.0,0.0,24.0,3066535936.0,354177024.0,29952368640.0,245993472.0,6219125.0,2019780.0
12-04 09:50:48,30.889,16.480,51.769,0.086,0.0,0.777,0.0,2211840.0,0.0,23.0,3066667008.0,353992704.0,29954469888.0,243945472.0,6060781.0,1912738.0
12-04 09:50:49,32.333,15.180,51.630,0.0,0.0,0.858,0.0,827392.0,0.0,24.0,3067015168.0,353972224.0,29954433024.0,243654656.0,6411856.0,2176322.0
12-04 09:50:50,31.534,16.538,51.243,0.0,0.0,0.686,0.0,2232320.0,0.0,22.0,3066720256.0,353787904.0,29955911680.0,242655232.0,6106186.0,1962427.0
12-04 09:50:51,31.726,17.174,50.085,0.0,0.0,1.015,0.0,2244608.0,0.0,24.0,3065786368.0,353599488.0,29957058560.0,242630656.0,2023002.0,1940228.0
12-04 09:50:52,33.166,16.415,49.581,0.0,0.0,0.838,0.0,2211840.0,0.0,22.0,3066220544.0,353419264.0,29958590464.0,240844800.0,3573005.0,2051415.0
12-04 09:50:53,31.822,16.216,50.567,0.697,0.0,0.697,0.0,2232320.0,0.0,23.0,3065606144.0,353239040.0,29960192000.0,240037888.0,6133614.0,1991165.0
12-04 09:50:54,31.229,17.065,50.939,0.0,0.0,0.768,0.0,2232320.0,0.0,24.0,3065507840.0,353067008.0,29961625600.0,238874624.0,8101533.0,1887112.0
12-04 09:50:55,31.688,16.277,51.169,0.087,0.0,0.779,0.0,4231168.0,0.0,35.0,3065176064.0,352894976.0,29964382208.0,236621824.0,8158873.0,2043579.0
12-04 09:50:56,10.663,6.801,69.857,12.343,0.0,0.336,8192.0,229171200.0,2.0,434.0,3067138048.0,352710656.0,29950439424.0,248786944.0,4229299.0,1580052.0
12-04 09:50:57,4.630,2.609,77.273,15.320,0.0,0.168,4096.0,266674176.0,1.0,517.0,3066851328.0,352714752.0,29953683456.0,245825536.0,739190.0,1319630.0
12-04 09:50:58,16.595,7.784,68.948,6.245,0.0,0.428,4096.0,150003712.0,1.0,302.0,3065327616.0,352722944.0,29965213696.0,235810816.0,8477677.0,1417987.0
12-04 09:50:59,32.584,16.508,49.784,0.086,0.0,1.037,0.0,2113536.0,0.0,18.0,3065847808.0,352546816.0,29966061568.0,234618880.0,3815587.0,1870430.0
12-04 09:51:00,28.423,17.504,52.946,0.0,0.0,1.127,0.0,176128.0,0.0,8.0,3066798080.0,352358400.0,29965881344.0,234037248.0,4707877.0,2323539.0
12-04 09:51:01,32.931,14.310,51.897,0.0,0.0,0.862,0.0,2097152.0,0.0,17.0,3070132224.0,352169984.0,29966385152.0,230387712.0,6626058.0,2238895.0
12-04 09:51:02,29.545,17.133,52.185,0.0,0.0,1.136,0.0,192512.0,0.0,9.0,3069186048.0,351932416.0,29960437760.0,237518848.0,8634891.0,2251348.0
12-04 09:51:03,31.421,16.610,51.027,0.086,0.0,0.856,0.0,2174976.0,0.0,19.0,3082485760.0,351571968.0,29938008064.0,247009280.0,8293711.0,2031526.0
12-04 09:51:04,31.319,16.426,51.660,0.0,0.0,0.596,0.0,196608.0,0.0,10.0,3083804672.0,351395840.0,29937864704.0,246009856.0,6785115.0,2259339.0
12-04 09:51:05,29.494,17.103,51.745,0.175,0.0,1.483,0.0,2228224.0,0.0,25.0,3084591104.0,351236096.0,29938221056.0,245026816.0,10499092.0,2244812.0
12-04 09:51:06,29.767,17.429,51.769,0.086,0.0,0.949,0.0,2113536.0,0.0,17.0,3083948032.0,351076352.0,29939441664.0,244609024.0,6032208.0,1937412.0
12-04 09:51:07,31.588,16.652,50.987,0.0,0.0,0.773,0.0,2228224.0,0.0,24.0,3085197312.0,350904320.0,29940269056.0,242704384.0,8153970.0,1997486.0
12-04 09:51:08,31.158,16.014,52.219,0.0,0.0,0.609,0.0,2220032.0,0.0,22.0,3083939840.0,350732288.0,29940858880.0,243544064.0,6291045.0,2063807.0
12-04 09:51:09,31.606,15.803,51.554,0.0,0.0,1.036,0.0,2203648.0,0.0,22.0,3083661312.0,350560256.0,29942853632.0,241999872.0,8275833.0,2066956.0
12-04 09:51:10,32.874,15.060,51.033,0.0,0.0,1.033,0.0,2134016.0,0.0,17.0,3087646720.0,350388224.0,29943939072.0,237101056.0,6253117.0,2024143.0
12-04 09:51:11,32.511,16.0,50.553,0.085,0.0,0.851,0.0,311296.0,0.0,18.0,3089068032.0,350183424.0,29937147904.0,242675712.0,7063817.0,2047141.0
12-04 09:51:12,31.298,16.939,50.817,0.0,0.0,0.946,0.0,2220032.0,0.0,22.0,3089965056.0,350011392.0,29938421760.0,240676864.0,7379645.0,2037163.0
12-04 09:51:13,31.453,16.581,50.855,0.085,0.0,1.026,0.0,2236416.0,0.0,23.0,3098791936.0,349782016.0,29929779200.0,240721920.0,6643737.0,1998019.0
12-04 09:51:14,30.769,17.459,50.821,0.0,0.0,0.951,0.0,2256896.0,0.0,23.0,3098972160.0,349618176.0,29931192320.0,239292416.0,5799256.0,2086217.0
12-04 09:51:15,30.605,17.818,50.810,0.0,0.0,0.767,0.0,2207744.0,0.0,25.0,3099996160.0,349458432.0,29934350336.0,235270144.0,8091297.0,1932573.0
12-04 09:51:16,31.379,16.034,51.897,0.0,0.0,0.690,0.0,2211840.0,0.0,20.0,3101392896.0,349286400.0,29933649920.0,234745856.0,6191950.0,2003750.0
12-04 09:51:17,32.222,16.154,50.513,0.085,0.0,1.026,0.0,2260992.0,0.0,29.0,3100942336.0,349118464.0,29934747648.0,234266624.0,6180666.0,1989236.0
12-04 09:51:18,30.909,16.450,51.688,0.087,0.0,0.866,0.0,4149248.0,0.0,29.0,3098722304.0,348954624.0,29938311168.0,233086976.0,6057229.0,1959296.0
12-04 09:51:19,31.893,15.730,51.340,0.0,0.0,1.037,0.0,2326528.0,0.0,28.0,3103531008.0,348741632.0,29932965888.0,233836544.0,6124754.0,1757833.0
12-04 09:51:20,32.116,13.424,54.121,0.085,0.0,0.255,0.0,4562944.0,0.0,53.0,3113066496.0,348446720.0,29913423872.0,244137984.0,5063789.0,561271.0
12-04 09:51:21,33.886,11.703,54.061,0.349,0.0,0.0,0.0,24780800.0,0.0,107.0,3114631168.0,348180480.0,29911650304.0,244613120.0,444979.0,240369.0
12-04 09:51:22,36.610,13.390,48.814,1.102,0.0,0.085,4096.0,78278656.0,1.0,230.0,3114196992.0,347660288.0,29917696000.0,239521792.0,2251920.0,245920.0
12-04 09:51:23,34.019,12.168,52.956,0.857,0.0,0.0,8192.0,43712512.0,2.0,168.0,3113459712.0,347463680.0,29824987136.0,333164544.0,442814.0,236228.0
12-04 09:51:24,32.121,12.208,55.238,0.433,0.0,0.0,0.0,25812992.0,0.0,124.0,3113603072.0,347500544.0,29847011328.0,310960128.0,443193.0,236490.0
12-04 09:51:25,31.515,12.208,56.190,0.087,0.0,0.0,0.0,6496256.0,0.0,64.0,3111849984.0,347533312.0,29873745920.0,285945856.0,443577.0,237169.0
12-04 09:51:26,30.060,12.980,56.789,0.171,0.0,0.0,4096.0,8523776.0,1.0,76.0,3113242624.0,347574272.0,29902278656.0,255979520.0,443985.0,238079.0
12-04 09:51:27,32.702,11.102,56.024,0.172,0.0,0.0,0.0,6598656.0,0.0,63.0,3113283584.0,347635712.0,29928333312.0,229822464.0,589030.0,313130.0
12-04 09:51:28,18.627,7.039,66.438,7.897,0.0,0.0,4096.0,187826176.0,1.0,378.0,3114917888.0,347475968.0,29922791424.0,233889792.0,150297.0,82041.0
12-04 09:51:29,0.167,0.584,83.222,15.943,0.0,0.083,8192.0,271773696.0,2.0,522.0,3115139072.0,347488256.0,29922811904.0,233635840.0,4151.0,4567.0
12-04 09:51:30,9.601,3.823,77.995,8.581,0.0,0.0,4096.0,182202368.0,1.0,388.0,3115851776.0,347336704.0,29910675456.0,245211136.0,149902.0,80709.0
12-04 09:51:31,31.446,11.411,56.969,0.174,0.0,0.0,0.0,6692864.0,0.0,70.0,3115524096.0,347156480.0,29909778432.0,246616064.0,590649.0,316750.0
12-04 09:51:32,32.391,11.825,55.698,0.086,0.0,0.0,4096.0,6569984.0,1.0,61.0,3115827200.0,347009024.0,29914304512.0,241934336.0,442029.0,235478.0
12-04 09:51:33,32.360,12.844,54.712,0.083,0.0,0.0,4096.0,6529024.0,1.0,63.0,3115823104.0,346865664.0,29918818304.0,237568000.0,444558.0,238684.0
12-04 09:51:34,32.534,11.387,55.822,0.171,0.0,0.086,0.0,6574080.0,0.0,64.0,3116437504.0,346714112.0,29923102720.0,232820736.0,442689.0,236869.0
12-04 09:51:35,30.948,12.845,55.862,0.345,0.0,0.0,0.0,9457664.0,0.0,95.0,3117875200.0,346402816.0,29904637952.0,250159104.0,468911.0,252519.0
12-04 09:51:36,35.563,12.870,50.466,1.101,0.0,0.0,4096.0,69894144.0,1.0,201.0,3116941312.0,345899008.0,29911908352.0,244326400.0,441899.0,235226.0
12-04 09:51:37,32.929,11.612,54.939,0.520,0.0,0.0,0.0,34529280.0,0.0,131.0,3116351488.0,345636864.0,29826633728.0,330452992.0,442620.0,236658.0
12-04 09:51:38,32.500,11.810,55.603,0.086,0.0,0.0,0.0,6475776.0,0.0,63.0,3116748800.0,345673728.0,29854388224.0,302264320.0,443596.0,239076.0
12-04 09:51:39,31.897,11.983,55.948,0.172,0.0,0.0,0.0,6459392.0,0.0,63.0,3117318144.0,345751552.0,29881360384.0,274644992.0,441139.0,234348.0
12-04 09:51:40,32.620,11.729,55.479,0.086,0.0,0.086,0.0,6463488.0,0.0,59.0,3116437504.0,345776128.0,29908627456.0,248233984.0,441754.0,235696.0
12-04 09:51:41,32.100,12.392,55.250,0.258,0.0,0.0,0.0,6524928.0,0.0,64.0,3117694976.0,345690112.0,29912838144.0,242851840.0,443100.0,237853.0
12-04 09:51:42,30.617,13.036,56.175,0.172,0.0,0.0,0.0,6574080.0,0.0,61.0,3117465600.0,345550848.0,29918257152.0,237801472.0,441828.0,235703.0
12-04 09:51:43,31.869,11.800,56.245,0.086,0.0,0.0,0.0,6557696.0,0.0,63.0,3117117440.0,345415680.0,29922947072.0,233594880.0,459812.0,254048.0
12-04 09:51:44,31.046,12.779,56.089,0.086,0.0,0.0,0.0,6500352.0,0.0,58.0,3117350912.0,345268224.0,29927608320.0,228847616.0,443142.0,238328.0
12-04 09:51:45,31.218,12.350,56.261,0.086,0.0,0.086,0.0,6602752.0,0.0,67.0,3118764032.0,344956928.0,29910036480.0,245317632.0,442211.0,236447.0
12-04 09:51:46,31.737,11.719,56.373,0.171,0.0,0.0,0.0,11997184.0,0.0,81.0,3119620096.0,344797184.0,29912047616.0,242610176.0,442881.0,236147.0
12-04 09:51:47,36.810,12.931,48.966,1.293,0.0,0.0,4096.0,70479872.0,1.0,209.0,3118735360.0,344190976.0,29909745664.0,246403072.0,441671.0,235618.0
12-04 09:51:48,35.635,11.850,51.407,1.108,0.0,0.0,4096.0,64802816.0,1.0,210.0,3119591424.0,343908352.0,29817192448.0,338382848.0,441527.0,235072.0
12-04 09:51:49,33.390,12.914,53.101,0.510,0.0,0.085,4096.0,28696576.0,1.0,113.0,3118133248.0,343998464.0,29843300352.0,313643008.0,327892.0,178398.0
12-04 09:51:50,31.040,11.436,57.438,0.086,0.0,0.0,0.0,7561216.0,0.0,66.0,3117084672.0,344051712.0,29872738304.0,285200384.0,2018.0,2886.0
12-04 09:51:51,29.512,12.575,57.742,0.171,0.0,0.0,0.0,7544832.0,0.0,72.0,3117133824.0,344104960.0,29900062720.0,257773568.0,2161.0,2774.0
12-04 09:51:52,31.143,12.457,56.229,0.171,0.0,0.0,0.0,6483968.0,0.0,58.0,3117625344.0,344129536.0,29926973440.0,230346752.0,3210.0,4890.0
12-04 09:51:53,31.941,11.401,56.397,0.261,0.0,0.0,0.0,5959680.0,0.0,64.0,3118297088.0,343977984.0,29928120320.0,228679680.0,4327.0,5439.0
12-04 09:51:54,31.234,11.303,57.377,0.086,0.0,0.0,0.0,6606848.0,0.0,66.0,3118456832.0,343666688.0,29911273472.0,245678080.0,1961.0,2659.0
12-04 09:51:55,30.723,11.876,57.143,0.172,0.0,0.086,0.0,6651904.0,0.0,66.0,3118465024.0,343486464.0,29912776704.0,244346880.0,305621.0,174158.0
12-04 09:51:56,30.743,12.584,56.588,0.084,0.0,0.0,196608.0,8667136.0,12.0,80.0,3118231552.0,343343104.0,29919875072.0,237625344.0,2204.0,2970.0
12-04 09:51:57,29.626,12.511,57.689,0.087,0.0,0.087,28672.0,6549504.0,3.0,63.0,3118211072.0,343195648.0,29924950016.0,232718336.0,2615.0,3696.0
12-04 09:51:58,31.096,12.744,56.075,0.085,0.0,0.0,0.0,6610944.0,0.0,67.0,3119878144.0,342880256.0,29907124224.0,249192448.0,1640.0,2363.0
12-04 09:51:59,30.670,12.199,56.873,0.258,0.0,0.0,0.0,6598656.0,0.0,67.0,3119616000.0,342732800.0,29912756224.0,243970048.0,2556.0,3721.0
12-04 09:52:00,32.061,11.874,56.064,0.0,0.0,0.0,0.0,6529024.0,0.0,60.0,3118100480.0,342593536.0,29916049408.0,242331648.0,2933.0,4279.0
12-04 09:52:01,32.338,11.433,56.058,0.171,0.0,0.0,0.0,6520832.0,0.0,61.0,3118096384.0,342441984.0,29921222656.0,237314048.0,2634.0,3893.0
12-04 09:52:02,32.521,11.345,56.050,0.084,0.0,0.0,0.0,6533120.0,0.0,62.0,3117731840.0,342286336.0,29921902592.0,237154304.0,1922.0,2543.0
12-04 09:52:03,30.427,11.453,58.034,0.085,0.0,0.0,0.0,8646656.0,0.0,79.0,3117801472.0,342175744.0,29928628224.0,230469632.0,5624.0,7358.0
12-04 09:52:04,31.298,13.328,54.944,0.430,0.0,0.0,4096.0,31617024.0,1.0,126.0,3118878720.0,341757952.0,29910827008.0,247611392.0,2846.0,3065.0
12-04 09:52:05,21.904,8.930,58.382,10.699,0.0,0.084,4096.0,176300032.0,1.0,358.0,3121369088.0,341458944.0,29907738624.0,248508416.0,3223.0,3651.0
12-04 09:52:06,0.0,0.502,83.096,16.402,0.0,0.0,20480.0,271839232.0,5.0,534.0,3121446912.0,341475328.0,29907771392.0,248381440.0,3333.0,4181.0
12-04 09:52:07,0.167,0.501,84.628,14.703,0.0,0.0,4096.0,274186240.0,1.0,502.0,3121422336.0,341479424.0,29907791872.0,248381440.0,3459.0,4210.0
12-04 09:52:08,27.787,10.978,59.863,1.372,0.0,0.0,4096.0,51654656.0,1.0,151.0,3119255552.0,341520384.0,29879554048.0,278745088.0,2806.0,3082.0
12-04 09:52:09,30.934,12.425,56.470,0.171,0.0,0.0,0.0,6438912.0,0.0,57.0,3119005696.0,341565440.0,29907820544.0,250683392.0,2705.0,3029.0
12-04 09:52:10,31.058,11.775,57.082,0.085,0.0,0.0,0.0,7319552.0,0.0,64.0,3117412352.0,341426176.0,29913190400.0,247046144.0,5044.0,7058.0
12-04 09:52:11,34.862,12.024,52.076,0.952,0.0,0.087,4096.0,67067904.0,1.0,199.0,3116920832.0,340889600.0,29912735744.0,248528896.0,2031.0,1829.0
12-04 09:52:12,37.075,12.500,49.150,1.276,0.0,0.0,4096.0,86659072.0,1.0,246.0,3115753472.0,340729856.0,29881634816.0,280956928.0,3299.0,4116.0
12-04 09:52:13,35.228,13.264,50.388,1.120,0.0,0.0,4096.0,75698176.0,1.0,212.0,3115868160.0,340434944.0,29818531840.0,344240128.0,20512.0,21323.0
12-04 09:52:14,31.421,13.527,54.281,0.771,0.0,0.0,0.0,43401216.0,0.0,154.0,3114516480.0,340520960.0,29861339136.0,302698496.0,1956.0,2568.0
12-04 09:52:15,30.670,11.770,57.388,0.172,0.0,0.0,0.0,9170944.0,0.0,75.0,3115425792.0,340582400.0,29867986944.0,295079936.0,2244.0,2849.0
12-04 09:52:16,18.971,7.420,73.524,0.084,0.0,0.0,0.0,5160960.0,0.0,53.0,3115020288.0,340615168.0,29886009344.0,277430272.0,3535.0,5112.0
12-04 09:52:17,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3115012096.0,340623360.0,29886009344.0,277430272.0,1081.0,1224.0
12-04 09:52:18,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115012096.0,340623360.0,29886009344.0,277430272.0,2675.0,3802.0
12-04 09:52:19,0.167,0.583,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115520000.0,340623360.0,29886009344.0,276922368.0,3900.0,4466.0
12-04 09:52:20,0.250,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115515904.0,340623360.0,29886013440.0,276922368.0,3165.0,4331.0
12-04 09:52:21,0.167,0.167,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3115511808.0,340627456.0,29886013440.0,276922368.0,2250.0,1871.0
12-04 09:52:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115507712.0,340627456.0,29886017536.0,276922368.0,4703.0,6415.0
12-04 09:52:23,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3115626496.0,340635648.0,29886017536.0,276795392.0,2321.0,1829.0
12-04 09:52:24,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115626496.0,340635648.0,29886017536.0,276795392.0,3393.0,3515.0
12-04 09:52:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115622400.0,340635648.0,29886021632.0,276795392.0,5074.0,6621.0
12-04 09:52:26,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115622400.0,340635648.0,29886021632.0,276795392.0,3661.0,4300.0
12-04 09:52:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3115622400.0,340635648.0,29886021632.0,276795392.0,2122.0,1714.0
12-04 09:52:28,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115749376.0,340635648.0,29886021632.0,276668416.0,3653.0,4159.0
12-04 09:52:29,0.167,0.334,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3110514688.0,340602880.0,29879894016.0,288063488.0,4408.0,4977.0
12-04 09:52:30,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110514688.0,340602880.0,29879894016.0,288063488.0,2751.0,2277.0
12-04 09:52:31,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3110641664.0,340602880.0,29879894016.0,287936512.0,3276.0,4299.0
12-04 09:52:32,0.083,0.334,99.500,0.083,0.0,0.0,0.0,45056.0,0.0,6.0,3110891520.0,340602880.0,29879898112.0,287682560.0,4422.0,6257.0
12-04 09:52:33,0.500,0.250,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112411136.0,340602880.0,29879902208.0,286158848.0,4378.0,4919.0
12-04 09:52:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112538112.0,340602880.0,29879902208.0,286031872.0,3485.0,4478.0
12-04 09:52:35,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3112779776.0,340611072.0,29879906304.0,285777920.0,2422.0,2948.0
12-04 09:52:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112779776.0,340611072.0,29879906304.0,285777920.0,2487.0,2987.0
12-04 09:52:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3112902656.0,340615168.0,29879906304.0,285650944.0,3116.0,4037.0
12-04 09:52:38,0.167,0.250,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3112898560.0,340615168.0,29879910400.0,285650944.0,2011.0,2071.0
12-04 09:52:39,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112898560.0,340615168.0,29879910400.0,285650944.0,3828.0,6030.0
12-04 09:52:40,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112898560.0,340615168.0,29879910400.0,285650944.0,2638.0,3425.0
12-04 09:52:41,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3112886272.0,340623360.0,29879914496.0,285650944.0,36752.0,37372.0
12-04 09:52:42,0.084,0.334,98.830,0.752,0.0,0.0,4096.0,30859264.0,1.0,85.0,3112886272.0,340627456.0,29879910400.0,285650944.0,2521.0,3666.0
12-04 09:52:43,0.167,0.251,97.494,2.089,0.0,0.0,4096.0,143212544.0,1.0,261.0,3112099840.0,340631552.0,29879930880.0,286412800.0,19855.0,21152.0
12-04 09:52:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,69632.0,0.0,2.0,3112099840.0,340631552.0,29879930880.0,286412800.0,1208.0,1266.0
12-04 09:52:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112091648.0,340631552.0,29879939072.0,286412800.0,3624.0,5346.0
12-04 09:52:46,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112091648.0,340631552.0,29879939072.0,286412800.0,2514.0,3706.0
12-04 09:52:47,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3112091648.0,340639744.0,29879939072.0,286404608.0,2061.0,2617.0
12-04 09:52:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112091648.0,340639744.0,29879939072.0,286404608.0,2510.0,3711.0
12-04 09:52:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3112087552.0,340639744.0,29879943168.0,286404608.0,2867.0,4213.0
12-04 09:52:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112214528.0,340639744.0,29879943168.0,286277632.0,1927.0,2458.0
12-04 09:52:51,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112214528.0,340639744.0,29879943168.0,286277632.0,1201.0,1303.0
12-04 09:52:52,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3112206336.0,340647936.0,29879943168.0,286277632.0,2780.0,3878.0
12-04 09:52:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114360832.0,340647936.0,29879947264.0,284119040.0,3375.0,5073.0
12-04 09:52:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3114487808.0,340647936.0,29879947264.0,283992064.0,2899.0,4215.0
12-04 09:52:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114483712.0,340647936.0,29879951360.0,283992064.0,2615.0,3694.0
12-04 09:52:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114483712.0,340647936.0,29879951360.0,283992064.0,3210.0,4821.0
12-04 09:52:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114606592.0,340647936.0,29879955456.0,283865088.0,1146.0,1328.0
12-04 09:52:58,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,3114598400.0,340656128.0,29879955456.0,283865088.0,2876.0,3919.0
12-04 09:52:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3114721280.0,340660224.0,29879955456.0,283738112.0,2245.0,3047.0
12-04 09:53:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114721280.0,340660224.0,29879955456.0,283738112.0,1801.0,2459.0
12-04 09:53:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114717184.0,340660224.0,29879959552.0,283738112.0,2855.0,3923.0
12-04 09:53:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114717184.0,340660224.0,29879959552.0,283738112.0,3139.0,4810.0
12-04 09:53:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114713088.0,340660224.0,29879963648.0,283738112.0,4644.0,5712.0
12-04 09:53:04,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3114831872.0,340668416.0,29879963648.0,283611136.0,5969.0,6904.0
12-04 09:53:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114823680.0,340668416.0,29879971840.0,283611136.0,2916.0,3156.0
12-04 09:53:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114823680.0,340668416.0,29879971840.0,283611136.0,1991.0,1714.0
12-04 09:53:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3114823680.0,340668416.0,29879971840.0,283611136.0,2165.0,1982.0
12-04 09:53:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114823680.0,340668416.0,29879971840.0,283611136.0,3665.0,4203.0
12-04 09:53:09,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3114823680.0,340668416.0,29879971840.0,283611136.0,3882.0,4781.0
12-04 09:53:10,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3114811392.0,340676608.0,29879975936.0,283611136.0,3394.0,4251.0
12-04 09:53:11,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3114811392.0,340676608.0,29879975936.0,283611136.0,4648.0,6440.0
12-04 09:53:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114807296.0,340676608.0,29879980032.0,283611136.0,3353.0,4202.0
12-04 09:53:13,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114942464.0,340676608.0,29879980032.0,283475968.0,19220.0,19147.0
12-04 09:53:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3114934272.0,340680704.0,29879984128.0,283475968.0,2299.0,3065.0
12-04 09:53:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114934272.0,340680704.0,29879984128.0,283475968.0,1142.0,1332.0
12-04 09:53:16,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3114926080.0,340688896.0,29879984128.0,283475968.0,2127.0,2617.0
12-04 09:53:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114926080.0,340688896.0,29879984128.0,283475968.0,1901.0,2483.0
12-04 09:53:18,0.166,0.166,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,11.0,3114799104.0,340688896.0,29879984128.0,283602944.0,2829.0,4005.0
12-04 09:53:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3114790912.0,340692992.0,29879988224.0,283602944.0,4448.0,7112.0
12-04 09:53:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114790912.0,340692992.0,29879988224.0,283602944.0,1995.0,2588.0
12-04 09:53:21,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114778624.0,340692992.0,29879992320.0,283611136.0,4181.0,5287.0
12-04 09:53:22,0.166,0.250,99.418,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,3114766336.0,340701184.0,29879996416.0,283611136.0,2288.0,1805.0
12-04 09:53:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114893312.0,340701184.0,29879996416.0,283484160.0,2440.0,2165.0
12-04 09:53:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115147264.0,340701184.0,29879996416.0,283230208.0,3623.0,4142.0
12-04 09:53:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115143168.0,340701184.0,29880000512.0,283230208.0,4283.0,5375.0
12-04 09:53:26,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115143168.0,340701184.0,29880000512.0,283230208.0,3624.0,4209.0
12-04 09:53:27,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3115134976.0,340709376.0,29880000512.0,283230208.0,4410.0,5378.0
12-04 09:53:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115134976.0,340709376.0,29880000512.0,283230208.0,3385.0,3495.0
12-04 09:53:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115134976.0,340709376.0,29880000512.0,283230208.0,3507.0,3355.0
12-04 09:53:30,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115126784.0,340709376.0,29880008704.0,283230208.0,3629.0,3555.0
12-04 09:53:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115126784.0,340709376.0,29880008704.0,283230208.0,2482.0,3056.0
12-04 09:53:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115126784.0,340709376.0,29880008704.0,283230208.0,2907.0,3454.0
12-04 09:53:33,0.167,0.250,99.416,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3115372544.0,340717568.0,29880008704.0,282976256.0,4987.0,6044.0
12-04 09:53:34,0.249,0.166,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3115372544.0,340717568.0,29880008704.0,282976256.0,3770.0,5271.0
12-04 09:53:35,0.584,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115491328.0,340717568.0,29880016896.0,282849280.0,2722.0,3223.0
12-04 09:53:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115487232.0,340717568.0,29880020992.0,282849280.0,21157.0,22646.0
12-04 09:53:37,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115487232.0,340717568.0,29880020992.0,282849280.0,3242.0,4210.0
12-04 09:53:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115487232.0,340717568.0,29880020992.0,282849280.0,3025.0,3538.0
12-04 09:53:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3115474944.0,340725760.0,29880025088.0,282849280.0,1147.0,1290.0
12-04 09:53:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115474944.0,340725760.0,29880025088.0,282849280.0,1493.0,1507.0
12-04 09:53:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115474944.0,340725760.0,29880025088.0,282849280.0,3169.0,4840.0
12-04 09:53:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3115474944.0,340725760.0,29880025088.0,282849280.0,1801.0,2460.0
12-04 09:53:43,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115474944.0,340725760.0,29880025088.0,282849280.0,20795.0,22526.0
12-04 09:53:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115470848.0,340725760.0,29880029184.0,282849280.0,3220.0,4908.0
12-04 09:53:45,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,3115458560.0,340733952.0,29880033280.0,282849280.0,2455.0,3627.0
12-04 09:53:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115458560.0,340733952.0,29880033280.0,282849280.0,1907.0,2575.0
12-04 09:53:47,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115458560.0,340733952.0,29880033280.0,282849280.0,1408.0,1448.0
12-04 09:53:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115458560.0,340733952.0,29880033280.0,282849280.0,2306.0,3024.0
12-04 09:53:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115454464.0,340733952.0,29880037376.0,282849280.0,1232.0,1350.0
12-04 09:53:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115450368.0,340733952.0,29880041472.0,282849280.0,2625.0,3784.0
12-04 09:53:51,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3115442176.0,340742144.0,29880041472.0,282849280.0,3229.0,4816.0
12-04 09:53:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115442176.0,340742144.0,29880041472.0,282849280.0,2767.0,4150.0
12-04 09:53:53,0.250,0.250,99.501,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3115577344.0,340742144.0,29880041472.0,282714112.0,3764.0,5967.0
12-04 09:53:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115577344.0,340742144.0,29880041472.0,282714112.0,1901.0,2549.0
12-04 09:53:55,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3115569152.0,340746240.0,29880045568.0,282714112.0,1147.0,1356.0
12-04 09:53:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115569152.0,340746240.0,29880045568.0,282714112.0,1895.0,2484.0
12-04 09:53:57,0.167,0.167,99.583,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3115560960.0,340754432.0,29880045568.0,282714112.0,2375.0,3044.0
12-04 09:53:58,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115556864.0,340754432.0,29880049664.0,282714112.0,2789.0,4059.0
12-04 09:53:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115556864.0,340754432.0,29880049664.0,282714112.0,2515.0,3538.0
12-04 09:54:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115552768.0,340754432.0,29880053760.0,282714112.0,2716.0,3785.0
12-04 09:54:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115544576.0,340754432.0,29880053760.0,282722304.0,3549.0,5316.0
12-04 09:54:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3115536384.0,340762624.0,29880053760.0,282722304.0,2305.0,3090.0
12-04 09:54:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115536384.0,340762624.0,29880053760.0,282722304.0,4545.0,5512.0
12-04 09:54:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115536384.0,340762624.0,29880053760.0,282722304.0,3090.0,3355.0
12-04 09:54:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115528192.0,340766720.0,29880057856.0,282722304.0,2906.0,3172.0
12-04 09:54:06,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115528192.0,340766720.0,29880057856.0,282722304.0,3393.0,4186.0
12-04 09:54:07,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115520000.0,340766720.0,29880066048.0,282722304.0,3818.0,4714.0
12-04 09:54:08,0.167,0.083,99.500,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3115511808.0,340774912.0,29880066048.0,282722304.0,2645.0,2817.0
12-04 09:54:09,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115515904.0,340774912.0,29880070144.0,282714112.0,4174.0,5420.0
12-04 09:54:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3115511808.0,340779008.0,29880070144.0,282714112.0,3025.0,3216.0
12-04 09:54:11,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115511808.0,340779008.0,29880070144.0,282714112.0,3678.0,4574.0
12-04 09:54:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115511808.0,340779008.0,29880070144.0,282714112.0,2652.0,2907.0
12-04 09:54:13,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115896832.0,340779008.0,29880074240.0,282324992.0,18500.0,18632.0
12-04 09:54:14,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3115888640.0,340787200.0,29880074240.0,282324992.0,3048.0,4661.0
12-04 09:54:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115884544.0,340787200.0,29880078336.0,282324992.0,2322.0,2567.0
12-04 09:54:16,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115872256.0,340787200.0,29880082432.0,282333184.0,3485.0,3181.0
12-04 09:54:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3115872256.0,340787200.0,29880082432.0,282333184.0,2776.0,3852.0
12-04 09:54:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115872256.0,340787200.0,29880082432.0,282333184.0,3883.0,5917.0
12-04 09:54:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115872256.0,340787200.0,29880082432.0,282333184.0,2556.0,3785.0
12-04 09:54:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3115859968.0,340795392.0,29880086528.0,282333184.0,1626.0,1874.0
12-04 09:54:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115859968.0,340795392.0,29880086528.0,282333184.0,2930.0,2991.0
12-04 09:54:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115859968.0,340795392.0,29880086528.0,282333184.0,3009.0,3130.0
12-04 09:54:23,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115859968.0,340795392.0,29880086528.0,282333184.0,3826.0,4392.0
12-04 09:54:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115855872.0,340795392.0,29880090624.0,282333184.0,3030.0,3082.0
12-04 09:54:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115851776.0,340795392.0,29880094720.0,282333184.0,3875.0,4477.0
12-04 09:54:26,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3115843584.0,340803584.0,29880094720.0,282333184.0,4442.0,5338.0
12-04 09:54:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115843584.0,340803584.0,29880094720.0,282333184.0,3669.0,4229.0
12-04 09:54:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3115843584.0,340803584.0,29880094720.0,282333184.0,3586.0,4161.0
12-04 09:54:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115839488.0,340803584.0,29880098816.0,282333184.0,3530.0,3422.0
12-04 09:54:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3115831296.0,340807680.0,29880102912.0,282333184.0,3789.0,3812.0
12-04 09:54:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115831296.0,340807680.0,29880102912.0,282333184.0,2367.0,2904.0
12-04 09:54:32,0.167,0.083,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3115823104.0,340815872.0,29880102912.0,282333184.0,3602.0,4524.0
12-04 09:54:33,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3116072960.0,340815872.0,29880107008.0,282079232.0,5352.0,6278.0
12-04 09:54:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3116072960.0,340815872.0,29880107008.0,282079232.0,5891.0,7376.0
12-04 09:54:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3116072960.0,340815872.0,29880107008.0,282079232.0,2522.0,2931.0
12-04 09:54:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3116072960.0,340815872.0,29880107008.0,282079232.0,3091.0,3604.0
12-04 09:54:37,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3116056576.0,340824064.0,29880115200.0,282079232.0,2416.0,2990.0
12-04 09:54:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3116056576.0,340824064.0,29880115200.0,282079232.0,3142.0,4117.0
12-04 09:54:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3109142528.0,340783104.0,29873967104.0,295182336.0,2741.0,3858.0
12-04 09:54:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108503552.0,340787200.0,29873967104.0,295817216.0,1427.0,1465.0
12-04 09:54:41,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108499456.0,340787200.0,29873971200.0,295817216.0,3684.0,5385.0
12-04 09:54:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108499456.0,340787200.0,29873971200.0,295817216.0,1902.0,2418.0
12-04 09:54:43,0.166,0.083,99.584,0.166,0.0,0.0,0.0,32768.0,0.0,3.0,3108872192.0,340795392.0,29873971200.0,295436288.0,21165.0,23244.0
12-04 09:54:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108872192.0,340795392.0,29873971200.0,295436288.0,1801.0,2460.0
12-04 09:54:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3108995072.0,340795392.0,29873975296.0,295309312.0,2640.0,3694.0
12-04 09:54:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108995072.0,340795392.0,29873975296.0,295309312.0,1855.0,2061.0
12-04 09:54:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108999168.0,340795392.0,29873979392.0,295301120.0,2775.0,3786.0
12-04 09:54:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109126144.0,340795392.0,29873979392.0,295174144.0,4363.0,5501.0
12-04 09:54:49,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3109814272.0,340803584.0,29873983488.0,294473728.0,1902.0,2484.0
12-04 09:54:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109941248.0,340803584.0,29873983488.0,294346752.0,2616.0,3761.0
12-04 09:54:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109941248.0,340803584.0,29873983488.0,294346752.0,2396.0,3041.0
12-04 09:54:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3109941248.0,340803584.0,29873983488.0,294346752.0,3109.0,4797.0
12-04 09:54:53,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110944768.0,340803584.0,29873987584.0,293339136.0,2354.0,3574.0
12-04 09:54:54,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110936576.0,340803584.0,29873987584.0,293347328.0,1407.0,1485.0
12-04 09:54:55,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,3110924288.0,340815872.0,29873987584.0,293347328.0,3119.0,4391.0
12-04 09:54:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110924288.0,340815872.0,29873987584.0,293347328.0,1147.0,1290.0
12-04 09:54:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110920192.0,340815872.0,29873991680.0,293347328.0,3697.0,5899.0
12-04 09:54:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110916096.0,340815872.0,29873995776.0,293347328.0,1835.0,2483.0
12-04 09:54:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110916096.0,340815872.0,29873995776.0,293347328.0,2127.0,2683.0
12-04 09:55:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3111034880.0,340824064.0,29873995776.0,293220352.0,3140.0,4772.0
12-04 09:55:01,0.0,0.167,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3111022592.0,340832256.0,29873999872.0,293220352.0,2993.0,4320.0
12-04 09:55:02,0.083,0.167,99.750,0.0,0.0,0.0,65536.0,0.0,12.0,0.0,3112108032.0,340832256.0,29874065408.0,292069376.0,1422.0,1651.0
12-04 09:55:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3112108032.0,340832256.0,29874065408.0,292069376.0,4629.0,5771.0
12-04 09:55:04,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112108032.0,340832256.0,29874065408.0,292069376.0,3546.0,4411.0
12-04 09:55:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,3112103936.0,340832256.0,29874069504.0,292069376.0,3958.0,5312.0
12-04 09:55:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112103936.0,340832256.0,29874069504.0,292069376.0,3350.0,3630.0
12-04 09:55:07,0.0,0.250,99.667,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3112091648.0,340840448.0,29874073600.0,292069376.0,3631.0,4433.0
12-04 09:55:08,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112091648.0,340840448.0,29874073600.0,292069376.0,19270.0,19070.0
12-04 09:55:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112091648.0,340840448.0,29874073600.0,292069376.0,3952.0,5326.0
12-04 09:55:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3112079360.0,340848640.0,29874077696.0,292069376.0,2684.0,2994.0
12-04 09:55:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112075264.0,340848640.0,29874081792.0,292069376.0,2475.0,2351.0
12-04 09:55:12,0.334,0.083,99.249,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,3112058880.0,340856832.0,29874081792.0,292077568.0,3453.0,4227.0
12-04 09:55:13,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112964096.0,340856832.0,29874081792.0,291172352.0,38012.0,38834.0
12-04 09:55:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112960000.0,340856832.0,29874085888.0,291172352.0,2385.0,3551.0
12-04 09:55:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3112939520.0,340865024.0,29874089984.0,291180544.0,2952.0,4193.0
12-04 09:55:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112939520.0,340865024.0,29874089984.0,291180544.0,3103.0,4745.0
12-04 09:55:17,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3112939520.0,340865024.0,29874089984.0,291180544.0,2061.0,2618.0
12-04 09:55:18,0.0,0.167,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3112931328.0,340873216.0,29874089984.0,291180544.0,2134.0,2890.0
12-04 09:55:19,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112927232.0,340873216.0,29874094080.0,291180544.0,1046.0,1195.0
12-04 09:55:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3112927232.0,340873216.0,29874094080.0,291180544.0,2455.0,3667.0
12-04 09:55:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112923136.0,340873216.0,29874098176.0,291180544.0,4009.0,4664.0
12-04 09:55:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112923136.0,340873216.0,29874098176.0,291180544.0,3727.0,4275.0
12-04 09:55:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112923136.0,340873216.0,29874098176.0,291180544.0,2425.0,1986.0
12-04 09:55:24,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3112914944.0,340881408.0,29874098176.0,291180544.0,4123.0,5177.0
12-04 09:55:25,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3112902656.0,340885504.0,29874106368.0,291180544.0,4293.0,5360.0
12-04 09:55:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112902656.0,340885504.0,29874106368.0,291180544.0,2633.0,2351.0
12-04 09:55:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3112902656.0,340885504.0,29874106368.0,291180544.0,3209.0,3157.0
12-04 09:55:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112902656.0,340885504.0,29874106368.0,291180544.0,4175.0,5330.0
12-04 09:55:29,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3112902656.0,340885504.0,29874106368.0,291180544.0,4029.0,4525.0
12-04 09:55:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3112886272.0,340897792.0,29874110464.0,291180544.0,4069.0,3890.0
12-04 09:55:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112882176.0,340897792.0,29874114560.0,291180544.0,1800.0,1780.0
12-04 09:55:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112882176.0,340897792.0,29874114560.0,291180544.0,2542.0,3056.0
12-04 09:55:33,0.250,0.167,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3113517056.0,340897792.0,29874114560.0,290545664.0,7024.0,9551.0
12-04 09:55:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113525248.0,340897792.0,29874114560.0,290537472.0,1768.0,1738.0
12-04 09:55:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113517056.0,340901888.0,29874118656.0,290537472.0,2283.0,2351.0
12-04 09:55:36,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3113508864.0,340910080.0,29874118656.0,290537472.0,4127.0,5495.0
12-04 09:55:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113508864.0,340910080.0,29874118656.0,290537472.0,3377.0,4348.0
12-04 09:55:38,0.167,0.0,99.750,0.0,0.0,0.083,0.0,73728.0,0.0,9.0,3113508864.0,340910080.0,29874118656.0,290537472.0,20682.0,21591.0
12-04 09:55:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113508864.0,340910080.0,29874126848.0,290529280.0,1772.0,2328.0
12-04 09:55:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3113500672.0,340918272.0,29874126848.0,290529280.0,3060.0,4243.0
12-04 09:55:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113500672.0,340918272.0,29874126848.0,290529280.0,3649.0,5196.0
12-04 09:55:42,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3113488384.0,340926464.0,29874130944.0,290529280.0,1387.0,1416.0
12-04 09:55:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113488384.0,340926464.0,29874130944.0,290529280.0,19715.0,20752.0
12-04 09:55:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113484288.0,340926464.0,29874135040.0,290529280.0,1961.0,2550.0
12-04 09:55:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113480192.0,340930560.0,29874135040.0,290529280.0,2469.0,3139.0
12-04 09:55:46,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113480192.0,340930560.0,29874135040.0,290529280.0,2021.0,2634.0
12-04 09:55:47,0.0,0.167,99.500,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,3113472000.0,340938752.0,29874135040.0,290529280.0,2449.0,3630.0
12-04 09:55:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113472000.0,340938752.0,29874135040.0,290529280.0,2675.0,3696.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113467904.0,340938752.0,29874139136.0,290529280.0,2061.0,2574.0
12-04 09:55:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113459712.0,340938752.0,29874147328.0,290529280.0,4261.0,6464.0
12-04 09:55:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113459712.0,340938752.0,29874147328.0,290529280.0,1308.0,1381.0
12-04 09:55:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113459712.0,340938752.0,29874147328.0,290529280.0,3163.0,4771.0
12-04 09:55:53,0.083,0.333,99.500,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,3113451520.0,340946944.0,29874147328.0,290529280.0,18219.0,18212.0
12-04 09:55:54,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113451520.0,340946944.0,29874147328.0,290529280.0,1921.0,2501.0
12-04 09:55:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3113447424.0,340946944.0,29874151424.0,290529280.0,2299.0,2995.0
12-04 09:55:56,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113447424.0,340946944.0,29874151424.0,290529280.0,2615.0,3719.0
12-04 09:55:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113447424.0,340946944.0,29874151424.0,290529280.0,4018.0,6124.0
12-04 09:55:58,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113447424.0,340946944.0,29874151424.0,290529280.0,2709.0,3851.0
12-04 09:55:59,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3113439232.0,340955136.0,29874151424.0,290529280.0,1308.0,1357.0
12-04 09:56:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113435136.0,340955136.0,29874155520.0,290529280.0,2309.0,3045.0
12-04 09:56:01,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113431040.0,340955136.0,29874159616.0,290529280.0,2775.0,3852.0
12-04 09:56:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3113431040.0,340955136.0,29874159616.0,290529280.0,2133.0,2771.0
12-04 09:56:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113431040.0,340955136.0,29874159616.0,290529280.0,4683.0,5655.0
12-04 09:56:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113431040.0,340955136.0,29874159616.0,290529280.0,2919.0,3268.0
12-04 09:56:05,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3113414656.0,340967424.0,29874163712.0,290529280.0,5705.0,7972.0
12-04 09:56:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113414656.0,340967424.0,29874163712.0,290529280.0,2556.0,2841.0
12-04 09:56:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113414656.0,340967424.0,29874163712.0,290529280.0,2906.0,3065.0
12-04 09:56:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113410560.0,340967424.0,29874167808.0,290529280.0,2759.0,3033.0
12-04 09:56:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113406464.0,340967424.0,29874171904.0,290529280.0,2796.0,2967.0
12-04 09:56:10,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113406464.0,340967424.0,29874171904.0,290529280.0,2469.0,2393.0
12-04 09:56:11,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3113398272.0,340975616.0,29874171904.0,290529280.0,3234.0,4117.0
12-04 09:56:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113398272.0,340975616.0,29874171904.0,290529280.0,3531.0,4276.0
12-04 09:56:13,0.250,0.167,99.583,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3113910272.0,340975616.0,29874176000.0,290013184.0,21782.0,23625.0
12-04 09:56:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113906176.0,340975616.0,29874180096.0,290013184.0,1962.0,2592.0
12-04 09:56:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3113897984.0,340979712.0,29874184192.0,290013184.0,3158.0,4373.0
12-04 09:56:16,0.499,0.083,99.335,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3113885696.0,340979712.0,29874188288.0,290021376.0,2556.0,3720.0
12-04 09:56:17,0.166,0.250,99.334,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,3113877504.0,340987904.0,29874188288.0,290021376.0,1408.0,1514.0
12-04 09:56:18,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113877504.0,340987904.0,29874188288.0,290021376.0,1835.0,2485.0
12-04 09:56:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113877504.0,340987904.0,29874188288.0,290021376.0,1239.0,1308.0
12-04 09:56:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113873408.0,340987904.0,29874192384.0,290021376.0,4307.0,6579.0
12-04 09:56:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113873408.0,340987904.0,29874192384.0,290021376.0,4285.0,5404.0
12-04 09:56:22,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3113865216.0,340996096.0,29874192384.0,290021376.0,3070.0,3058.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113865216.0,340996096.0,29874192384.0,290021376.0,2199.0,1829.0
12-04 09:56:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113738240.0,340996096.0,29874192384.0,290148352.0,3573.0,4099.0
12-04 09:56:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113730048.0,341000192.0,29874196480.0,290148352.0,4152.0,4843.0
12-04 09:56:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113725952.0,341000192.0,29874200576.0,290148352.0,2389.0,1871.0
12-04 09:56:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113725952.0,341000192.0,29874200576.0,290148352.0,3638.0,4166.0
12-04 09:56:28,0.0,0.084,99.833,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,3113725952.0,341008384.0,29874200576.0,290140160.0,5022.0,6497.0
12-04 09:56:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113721856.0,341008384.0,29874204672.0,290140160.0,3567.0,3550.0
12-04 09:56:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3113717760.0,341012480.0,29874204672.0,290140160.0,3918.0,3902.0
12-04 09:56:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113717760.0,341012480.0,29874204672.0,290140160.0,2987.0,4010.0
12-04 09:56:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113713664.0,341012480.0,29874208768.0,290140160.0,3116.0,4166.0
12-04 09:56:33,0.333,0.333,99.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113463808.0,341012480.0,29874212864.0,290385920.0,3803.0,3860.0
12-04 09:56:34,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3113455616.0,341020672.0,29874212864.0,290385920.0,3347.0,4326.0
12-04 09:56:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113455616.0,341020672.0,29874212864.0,290385920.0,2807.0,3430.0
12-04 09:56:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113447424.0,341020672.0,29874212864.0,290394112.0,3641.0,5113.0
12-04 09:56:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3113443328.0,341020672.0,29874216960.0,290394112.0,3083.0,4076.0
12-04 09:56:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113443328.0,341020672.0,29874216960.0,290394112.0,19768.0,20487.0
12-04 09:56:39,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113443328.0,341020672.0,29874216960.0,290394112.0,4574.0,5647.0
12-04 09:56:40,0.417,0.250,99.249,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3113431040.0,341032960.0,29874216960.0,290394112.0,2610.0,3415.0
12-04 09:56:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113422848.0,341032960.0,29874225152.0,290394112.0,1706.0,2393.0
12-04 09:56:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113422848.0,341032960.0,29874225152.0,290394112.0,1872.0,2551.0
12-04 09:56:43,0.249,0.415,99.336,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3067330560.0,341032960.0,29874225152.0,336486400.0,19954.0,20971.0
12-04 09:56:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056037888.0,341032960.0,29874225152.0,347779072.0,3834.0,5991.0
12-04 09:56:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056029696.0,341037056.0,29874229248.0,347779072.0,2798.0,4127.0
12-04 09:56:46,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3056017408.0,341045248.0,29874233344.0,347779072.0,1207.0,1332.0
12-04 09:56:47,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056017408.0,341045248.0,29874233344.0,347779072.0,1872.0,2484.0
12-04 09:56:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3055890432.0,341045248.0,29874233344.0,347906048.0,2515.0,3668.0
12-04 09:56:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055886336.0,341045248.0,29874237440.0,347906048.0,1640.0,2297.0
12-04 09:56:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3055886336.0,341045248.0,29874237440.0,347906048.0,2959.0,4161.0
12-04 09:56:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055886336.0,341045248.0,29874237440.0,347906048.0,19069.0,19575.0
12-04 09:56:52,0.0,0.167,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3055874048.0,341053440.0,29874241536.0,347906048.0,2616.0,3827.0
12-04 09:56:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057909760.0,341053440.0,29874245632.0,345866240.0,2454.0,3666.0
12-04 09:56:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057901568.0,341053440.0,29874245632.0,345874432.0,3115.0,4823.0
12-04 09:56:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3057897472.0,341057536.0,29874245632.0,345874432.0,3782.0,3907.0
12-04 09:56:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057897472.0,341057536.0,29874245632.0,345874432.0,1992.0,2568.0
12-04 09:56:57,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057893376.0,341057536.0,29874249728.0,345874432.0,2615.0,3761.0
12-04 09:56:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3057885184.0,341065728.0,29874249728.0,345874432.0,1673.0,1696.0
12-04 09:56:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057950720.0,341065728.0,29874249728.0,345808896.0,2455.0,3628.0
12-04 09:57:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3057946624.0,341069824.0,29874249728.0,345808896.0,3334.0,4999.0
12-04 09:57:01,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057942528.0,341069824.0,29874253824.0,345808896.0,3092.0,4373.0
12-04 09:57:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057942528.0,341069824.0,29874253824.0,345808896.0,2207.0,2953.0
12-04 09:57:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3057938432.0,341069824.0,29874257920.0,345808896.0,4572.0,5657.0
12-04 09:57:04,0.0,0.250,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3057930240.0,341078016.0,29874257920.0,345808896.0,5650.0,6452.0
12-04 09:57:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3057917952.0,341086208.0,29874262016.0,345808896.0,2685.0,2997.0
12-04 09:57:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057917952.0,341086208.0,29874262016.0,345808896.0,2475.0,2351.0
12-04 09:57:07,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057917952.0,341086208.0,29874262016.0,345808896.0,2585.0,2776.0
12-04 09:57:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3058044928.0,341086208.0,29874262016.0,345681920.0,3865.0,5111.0
12-04 09:57:09,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3058044928.0,341086208.0,29874262016.0,345681920.0,4074.0,5302.0
12-04 09:57:10,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3056504832.0,341098496.0,29874266112.0,347205632.0,1991.0,1780.0
12-04 09:57:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056500736.0,341098496.0,29874270208.0,347205632.0,3812.0,4765.0
12-04 09:57:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3056500736.0,341098496.0,29874270208.0,347205632.0,2684.0,3037.0
12-04 09:57:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056627712.0,341098496.0,29874270208.0,347078656.0,21266.0,22547.0
12-04 09:57:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056623616.0,341098496.0,29874274304.0,347078656.0,2615.0,3653.0
12-04 09:57:15,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056607232.0,341098496.0,29874274304.0,347095040.0,2641.0,3670.0
12-04 09:57:16,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3056582656.0,341106688.0,29874274304.0,347111424.0,2993.0,4217.0
12-04 09:57:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056582656.0,341106688.0,29874274304.0,347111424.0,1801.0,2458.0
12-04 09:57:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3056578560.0,341106688.0,29874278400.0,347111424.0,2333.0,2825.0
12-04 09:57:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056574464.0,341106688.0,29874282496.0,347111424.0,2490.0,3691.0
12-04 09:57:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056566272.0,341110784.0,29874286592.0,347111424.0,2455.0,3628.0
12-04 09:57:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056562176.0,341110784.0,29874290688.0,347111424.0,3262.0,3428.0
12-04 09:57:22,0.250,0.166,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3056553984.0,341118976.0,29874290688.0,347111424.0,2995.0,2949.0
12-04 09:57:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3056553984.0,341118976.0,29874290688.0,347111424.0,4326.0,5427.0
12-04 09:57:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056553984.0,341118976.0,29874290688.0,347111424.0,4292.0,5402.0
12-04 09:57:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056562176.0,341123072.0,29874294784.0,347095040.0,2361.0,1920.0
12-04 09:57:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056562176.0,341123072.0,29874294784.0,347095040.0,2698.0,2364.0
12-04 09:57:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3056558080.0,341123072.0,29874298880.0,347095040.0,4128.0,5268.0
12-04 09:57:28,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3056549888.0,341131264.0,29874298880.0,347095040.0,2905.0,2859.0
12-04 09:57:29,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056549888.0,341131264.0,29874298880.0,347095040.0,3375.0,3356.0
12-04 09:57:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056545792.0,341131264.0,29874302976.0,347095040.0,4814.0,5761.0
12-04 09:57:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056545792.0,341131264.0,29874302976.0,347095040.0,4207.0,5724.0
12-04 09:57:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056545792.0,341131264.0,29874302976.0,347095040.0,2582.0,3015.0
12-04 09:57:33,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056545792.0,341131264.0,29874302976.0,347095040.0,4485.0,4991.0
12-04 09:57:34,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3056533504.0,341139456.0,29874307072.0,347095040.0,4722.0,5104.0
12-04 09:57:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056533504.0,341143552.0,29874311168.0,347086848.0,4872.0,5994.0
12-04 09:57:36,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056533504.0,341143552.0,29874311168.0,347086848.0,2837.0,3405.0
12-04 09:57:37,0.249,0.249,99.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056533504.0,341143552.0,29874311168.0,347086848.0,3247.0,4168.0
12-04 09:57:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3056533504.0,341143552.0,29874311168.0,347086848.0,3890.0,5355.0
12-04 09:57:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056529408.0,341143552.0,29874315264.0,347086848.0,2420.0,3604.0
12-04 09:57:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,5.0,3056521216.0,341151744.0,29874315264.0,347086848.0,2021.0,2634.0
12-04 09:57:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056521216.0,341151744.0,29874315264.0,347086848.0,2516.0,3189.0
12-04 09:57:42,0.332,0.166,99.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056517120.0,341151744.0,29874319360.0,347086848.0,3168.0,4811.0
12-04 09:57:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056517120.0,341151744.0,29874319360.0,347086848.0,36554.0,37134.0
12-04 09:57:44,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056513024.0,341151744.0,29874323456.0,347086848.0,2461.0,3653.0
12-04 09:57:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056513024.0,341151744.0,29874323456.0,347086848.0,1407.0,1514.0
12-04 09:57:46,0.0,0.167,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3056513024.0,341159936.0,29874315264.0,347086848.0,4883.0,6005.0
12-04 09:57:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3056504832.0,341159936.0,29874323456.0,347086848.0,3329.0,4930.0
12-04 09:57:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056631808.0,341159936.0,29874323456.0,346959872.0,1207.0,1332.0
12-04 09:57:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056627712.0,341159936.0,29874327552.0,346959872.0,3923.0,5857.0
12-04 09:57:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056619520.0,341159936.0,29874335744.0,346959872.0,2516.0,3606.0
12-04 09:57:51,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056619520.0,341159936.0,29874335744.0,346959872.0,1725.0,1965.0
12-04 09:57:52,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3056611328.0,341168128.0,29874335744.0,346959872.0,1408.0,1514.0
12-04 09:57:53,0.167,0.250,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3056619520.0,341168128.0,29874335744.0,346951680.0,19991.0,21076.0
12-04 09:57:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056607232.0,341168128.0,29874339840.0,346959872.0,2675.0,3802.0
12-04 09:57:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056599040.0,341172224.0,29874343936.0,346959872.0,2655.0,3811.0
12-04 09:57:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056599040.0,341172224.0,29874343936.0,346959872.0,2210.0,2958.0
12-04 09:57:57,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056599040.0,341172224.0,29874343936.0,346959872.0,3360.0,4841.0
12-04 09:57:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,8.0,3056590848.0,341180416.0,29874343936.0,346959872.0,3342.0,5135.0
12-04 09:57:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056590848.0,341180416.0,29874343936.0,346959872.0,1347.0,1472.0
12-04 09:58:00,0.167,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3056586752.0,341180416.0,29874348032.0,346959872.0,1975.0,2472.0
12-04 09:58:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056586752.0,341180416.0,29874348032.0,346959872.0,2933.0,4212.0
12-04 09:58:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3056586752.0,341180416.0,29874348032.0,346959872.0,1292.0,1489.0
12-04 09:58:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056586752.0,341180416.0,29874348032.0,346959872.0,5078.0,6680.0
12-04 09:58:04,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3056574464.0,341188608.0,29874352128.0,346959872.0,2671.0,2529.0
12-04 09:58:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056566272.0,341192704.0,29874356224.0,346959872.0,4387.0,6318.0
12-04 09:58:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056566272.0,341192704.0,29874356224.0,346959872.0,4637.0,6041.0
12-04 09:58:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056566272.0,341192704.0,29874356224.0,346959872.0,2092.0,1805.0
12-04 09:58:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3056566272.0,341192704.0,29874356224.0,346959872.0,3832.0,5174.0
12-04 09:58:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056562176.0,341192704.0,29874360320.0,346959872.0,2091.0,1776.0
12-04 09:58:10,0.083,0.167,99.667,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,3056558080.0,341204992.0,29874352128.0,346959872.0,1965.0,1697.0
12-04 09:58:11,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056545792.0,341204992.0,29874364416.0,346959872.0,3334.0,4182.0
12-04 09:58:12,0.417,0.083,99.499,0.0,0.0,0.0,135168.0,0.0,10.0,0.0,3056410624.0,341204992.0,29874499584.0,346959872.0,3877.0,4829.0
12-04 09:58:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056676864.0,341204992.0,29874503680.0,346689536.0,21844.0,23751.0
12-04 09:58:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056676864.0,341204992.0,29874503680.0,346689536.0,1407.0,1514.0
12-04 09:58:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056668672.0,341209088.0,29874507776.0,346689536.0,2515.0,3672.0
12-04 09:58:16,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3056652288.0,341217280.0,29874507776.0,346697728.0,3517.0,5201.0
12-04 09:58:17,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3056652288.0,341217280.0,29874507776.0,346697728.0,1207.0,1266.0
12-04 09:58:18,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056652288.0,341217280.0,29874507776.0,346697728.0,1801.0,2459.0
12-04 09:58:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056652288.0,341217280.0,29874507776.0,346697728.0,3104.0,4678.0
12-04 09:58:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056644096.0,341217280.0,29874515968.0,346697728.0,2455.0,3629.0
12-04 09:58:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056640000.0,341217280.0,29874520064.0,346697728.0,3417.0,3562.0
12-04 09:58:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,3056631808.0,341225472.0,29874520064.0,346697728.0,4221.0,5336.0
12-04 09:58:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056631808.0,341225472.0,29874520064.0,346697728.0,2878.0,2879.0
12-04 09:58:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056631808.0,341225472.0,29874520064.0,346697728.0,3567.0,4100.0
12-04 09:58:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056623616.0,341229568.0,29874524160.0,346697728.0,2260.0,1829.0
12-04 09:58:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056623616.0,341229568.0,29874524160.0,346697728.0,3905.0,4544.0
12-04 09:58:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056623616.0,341229568.0,29874524160.0,346697728.0,3034.0,3082.0
12-04 09:58:28,0.083,0.083,99.666,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,3056611328.0,341237760.0,29874528256.0,346697728.0,4245.0,5328.0
12-04 09:58:29,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056607232.0,341237760.0,29874532352.0,346697728.0,4807.0,5710.0
12-04 09:58:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056607232.0,341237760.0,29874532352.0,346697728.0,4143.0,4144.0
12-04 09:58:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056607232.0,341237760.0,29874532352.0,346697728.0,2562.0,3024.0
12-04 09:58:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056607232.0,341237760.0,29874532352.0,346697728.0,2523.0,3011.0
12-04 09:58:33,0.250,0.167,99.584,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3056349184.0,341237760.0,29874536448.0,346951680.0,4626.0,5186.0
12-04 09:58:34,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3056336896.0,341245952.0,29874540544.0,346951680.0,4030.0,5531.0
12-04 09:58:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056332800.0,341250048.0,29874540544.0,346951680.0,3695.0,5127.0
12-04 09:58:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056332800.0,341250048.0,29874540544.0,346951680.0,19474.0,19568.0
12-04 09:58:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3056328704.0,341250048.0,29874544640.0,346951680.0,3010.0,4118.0
12-04 09:58:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056328704.0,341250048.0,29874544640.0,346951680.0,2583.0,3082.0
12-04 09:58:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056328704.0,341250048.0,29874544640.0,346951680.0,2610.0,3803.0
12-04 09:58:40,0.083,0.083,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3056320512.0,341258240.0,29874544640.0,346951680.0,1248.0,1381.0
12-04 09:58:41,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056316416.0,341258240.0,29874548736.0,346951680.0,3488.0,5319.0
12-04 09:58:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056316416.0,341258240.0,29874548736.0,346951680.0,1247.0,1315.0
12-04 09:58:43,0.083,0.333,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3056316416.0,341258240.0,29874548736.0,346951680.0,20387.0,22139.0
12-04 09:58:44,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056312320.0,341258240.0,29874552832.0,346951680.0,2689.0,3901.0
12-04 09:58:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056308224.0,341258240.0,29874556928.0,346951680.0,1862.0,2500.0
12-04 09:58:46,0.166,0.166,99.501,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3056300032.0,341266432.0,29874556928.0,346951680.0,3552.0,5319.0
12-04 09:58:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056300032.0,341266432.0,29874556928.0,346951680.0,1467.0,1556.0
12-04 09:58:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056300032.0,341266432.0,29874556928.0,346951680.0,2495.0,3651.0
12-04 09:58:49,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056295936.0,341266432.0,29874561024.0,346951680.0,3764.0,4492.0
12-04 09:58:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056291840.0,341270528.0,29874561024.0,346951680.0,2616.0,3761.0
12-04 09:58:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056291840.0,341270528.0,29874561024.0,346951680.0,2993.0,4255.0
12-04 09:58:52,0.0,0.250,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3056291840.0,341278720.0,29874561024.0,346943488.0,2061.0,2683.0
12-04 09:58:53,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056427008.0,341278720.0,29874569216.0,346800128.0,2642.0,3713.0
12-04 09:58:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056418816.0,341278720.0,29874569216.0,346808320.0,1801.0,2392.0
12-04 09:58:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056410624.0,341282816.0,29874573312.0,346808320.0,2755.0,3835.0
12-04 09:58:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056410624.0,341282816.0,29874573312.0,346808320.0,2894.0,4190.0
12-04 09:58:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056406528.0,341282816.0,29874577408.0,346808320.0,2101.0,2733.0
12-04 09:58:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3056398336.0,341291008.0,29874577408.0,346808320.0,2515.0,3670.0
12-04 09:58:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056398336.0,341291008.0,29874577408.0,346808320.0,1801.0,2459.0
12-04 09:59:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056394240.0,341295104.0,29874577408.0,346808320.0,2930.0,4059.0
12-04 09:59:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056390144.0,341295104.0,29874581504.0,346808320.0,2527.0,3652.0
12-04 09:59:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3056390144.0,341295104.0,29874581504.0,346808320.0,2141.0,2887.0
12-04 09:59:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3056390144.0,341295104.0,29874581504.0,346808320.0,5106.0,6841.0
12-04 09:59:04,0.0,0.167,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3056381952.0,341303296.0,29874581504.0,346808320.0,3128.0,4143.0
12-04 09:59:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056365568.0,341311488.0,29874589696.0,346808320.0,3995.0,5001.0
12-04 09:59:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056365568.0,341311488.0,29874589696.0,346808320.0,2685.0,2932.0
12-04 09:59:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056365568.0,341311488.0,29874589696.0,346808320.0,3976.0,3776.0
12-04 09:59:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3056365568.0,341311488.0,29874589696.0,346808320.0,3559.0,4277.0
12-04 09:59:09,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056373760.0,341311488.0,29874589696.0,346800128.0,3493.0,4314.0
12-04 09:59:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3056357376.0,341323776.0,29874593792.0,346800128.0,3843.0,4732.0
12-04 09:59:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056357376.0,341323776.0,29874593792.0,346800128.0,3273.0,4137.0
12-04 09:59:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3056353280.0,341323776.0,29874597888.0,346800128.0,4014.0,5197.0
12-04 09:59:13,0.167,0.500,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667991040.0,341323776.0,29874597888.0,735162368.0,20014.0,20273.0
12-04 09:59:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667917312.0,341323776.0,29874601984.0,735232000.0,1901.0,2551.0
12-04 09:59:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2667913216.0,341327872.0,29874601984.0,735232000.0,2499.0,3248.0
12-04 09:59:16,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2667905024.0,341336064.0,29874601984.0,735232000.0,1346.0,1510.0
12-04 09:59:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667905024.0,341336064.0,29874601984.0,735232000.0,3109.0,4797.0
12-04 09:59:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2667905024.0,341336064.0,29874601984.0,735232000.0,2300.0,2982.0
12-04 09:59:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667900928.0,341336064.0,29874606080.0,735232000.0,3209.0,4889.0
12-04 09:59:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2667896832.0,341336064.0,29874610176.0,735232000.0,3486.0,5319.0
12-04 09:59:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667892736.0,341336064.0,29874614272.0,735232000.0,2934.0,2991.0
12-04 09:59:22,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2667884544.0,341344256.0,29874614272.0,735232000.0,3467.0,4076.0
12-04 09:59:23,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667757568.0,341344256.0,29874614272.0,735358976.0,2259.0,1829.0
12-04 09:59:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663567360.0,341344256.0,29874614272.0,739549184.0,2937.0,3089.0
12-04 09:59:25,0.166,0.0,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,2.0,2663682048.0,341348352.0,29874622464.0,739422208.0,3913.0,4664.0
12-04 09:59:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663555072.0,341348352.0,29874622464.0,739549184.0,2926.0,3018.0
12-04 09:59:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663555072.0,341348352.0,29874622464.0,739549184.0,4383.0,5469.0
12-04 09:59:28,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2663669760.0,341356544.0,29874626560.0,739422208.0,4935.0,6483.0
12-04 09:59:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663669760.0,341356544.0,29874626560.0,739422208.0,4154.0,4565.0
12-04 09:59:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663661568.0,341360640.0,29874630656.0,739422208.0,2931.0,2158.0
12-04 09:59:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663661568.0,341360640.0,29874630656.0,739422208.0,3110.0,2327.0
12-04 09:59:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663661568.0,341360640.0,29874630656.0,739422208.0,2642.0,3081.0
12-04 09:59:33,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2664677376.0,341360640.0,29874630656.0,738406400.0,4527.0,5128.0
12-04 09:59:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2664669184.0,341368832.0,29874630656.0,738406400.0,4289.0,6359.0
12-04 09:59:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2664656896.0,341372928.0,29874638848.0,738406400.0,2988.0,3944.0
12-04 09:59:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2664656896.0,341372928.0,29874638848.0,738406400.0,3560.0,4623.0
12-04 09:59:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2664656896.0,341372928.0,29874638848.0,738406400.0,3082.0,4074.0
12-04 09:59:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2664656896.0,341372928.0,29874638848.0,738406400.0,2393.0,2884.0
12-04 09:59:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2664652800.0,341372928.0,29874642944.0,738406400.0,2061.0,2684.0
12-04 09:59:40,0.0,0.167,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2662735872.0,341385216.0,29874642944.0,740311040.0,1147.0,1290.0
12-04 09:59:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662735872.0,341385216.0,29874642944.0,740311040.0,2404.0,3113.0
12-04 09:59:42,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662735872.0,341385216.0,29874642944.0,740311040.0,2726.0,3837.0
12-04 09:59:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2662731776.0,341385216.0,29874647040.0,740311040.0,20441.0,22137.0
12-04 09:59:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662727680.0,341385216.0,29874651136.0,740311040.0,3818.0,6020.0
12-04 09:59:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2662723584.0,341385216.0,29874655232.0,740311040.0,1148.0,1290.0
12-04 09:59:46,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2662715392.0,341393408.0,29874655232.0,740311040.0,2863.0,4097.0
12-04 09:59:47,0.0,0.333,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2662715392.0,341393408.0,29874655232.0,740311040.0,1239.0,1308.0
12-04 09:59:48,0.500,0.0,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662715392.0,341393408.0,29874655232.0,740311040.0,2161.0,2775.0
12-04 09:59:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662723584.0,341393408.0,29874655232.0,740302848.0,2301.0,2849.0
12-04 09:59:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2662719488.0,341393408.0,29874659328.0,740302848.0,2556.0,3653.0
12-04 09:59:51,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662719488.0,341393408.0,29874659328.0,740302848.0,4140.0,6292.0
12-04 09:59:52,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2662711296.0,341401600.0,29874659328.0,740302848.0,2781.0,3851.0
12-04 09:59:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2662592512.0,341401600.0,29874659328.0,740421632.0,2021.0,2635.0
12-04 09:59:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662592512.0,341401600.0,29874659328.0,740421632.0,2540.0,3658.0
12-04 09:59:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2662580224.0,341405696.0,29874667520.0,740421632.0,1956.0,2567.0
12-04 09:59:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662580224.0,341405696.0,29874667520.0,740421632.0,3064.0,4374.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662576128.0,341405696.0,29874671616.0,740421632.0,1447.0,1563.0
12-04 09:59:58,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2662567936.0,341413888.0,29874671616.0,740421632.0,1861.0,2502.0
12-04 09:59:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662567936.0,341413888.0,29874671616.0,740421632.0,3270.0,4889.0
12-04 10:00:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2662555648.0,341422080.0,29874675712.0,740421632.0,2868.0,3604.0
12-04 10:00:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662555648.0,341422080.0,29874675712.0,740421632.0,2978.0,3230.0
12-04 10:00:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662555648.0,341422080.0,29874675712.0,740421632.0,2106.0,2819.0
12-04 10:00:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662555648.0,341422080.0,29874675712.0,740421632.0,5738.0,7873.0
12-04 10:00:04,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2662547456.0,341430272.0,29874675712.0,740421632.0,2022.0,1756.0
12-04 10:00:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2662662144.0,341434368.0,29874683904.0,740294656.0,3574.0,4480.0
12-04 10:00:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662662144.0,341434368.0,29874683904.0,740294656.0,3030.0,3431.0
12-04 10:00:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662662144.0,341434368.0,29874683904.0,740294656.0,2911.0,3132.0
12-04 10:00:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662662144.0,341434368.0,29874683904.0,740294656.0,3210.0,3944.0
12-04 10:00:09,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662658048.0,341434368.0,29874688000.0,740294656.0,4756.0,5098.0
12-04 10:00:10,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2662649856.0,341442560.0,29874688000.0,740294656.0,4901.0,6772.0
12-04 10:00:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662649856.0,341442560.0,29874688000.0,740294656.0,3183.0,3493.0
12-04 10:00:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662645760.0,341442560.0,29874692096.0,740294656.0,2679.0,2999.0
12-04 10:00:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2663276544.0,341442560.0,29874696192.0,739659776.0,18954.0,18820.0
12-04 10:00:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663276544.0,341442560.0,29874696192.0,739659776.0,2521.0,3564.0
12-04 10:00:15,0.0,0.167,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,2663268352.0,341446656.0,29874700288.0,739659776.0,3243.0,4912.0
12-04 10:00:16,0.334,0.083,99.333,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2663260160.0,341454848.0,29874700288.0,739659776.0,4412.0,5172.0
12-04 10:00:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663260160.0,341454848.0,29874700288.0,739659776.0,2575.0,3711.0
12-04 10:00:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2663260160.0,341454848.0,29874700288.0,739659776.0,3863.0,6060.0
12-04 10:00:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663260160.0,341454848.0,29874700288.0,739659776.0,1318.0,1407.0
12-04 10:00:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663256064.0,341454848.0,29874704384.0,739659776.0,1962.0,2658.0
12-04 10:00:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663251968.0,341454848.0,29874708480.0,739659776.0,4010.0,4703.0
12-04 10:00:22,0.0,0.250,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2663243776.0,341463040.0,29874708480.0,739659776.0,2989.0,3025.0
12-04 10:00:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663243776.0,341463040.0,29874708480.0,739659776.0,3538.0,3944.0
12-04 10:00:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663243776.0,341463040.0,29874708480.0,739659776.0,4098.0,5247.0
12-04 10:00:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663243776.0,341467136.0,29874712576.0,739651584.0,3104.0,3084.0
12-04 10:00:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663243776.0,341467136.0,29874712576.0,739651584.0,4216.0,4872.0
12-04 10:00:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663243776.0,341467136.0,29874712576.0,739651584.0,3005.0,2992.0
12-04 10:00:28,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2663231488.0,341475328.0,29874716672.0,739651584.0,4231.0,5228.0
12-04 10:00:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2663223296.0,341475328.0,29874724864.0,739651584.0,2916.0,2411.0
12-04 10:00:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2663223296.0,341475328.0,29874724864.0,739651584.0,3539.0,3488.0
12-04 10:00:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663223296.0,341475328.0,29874724864.0,739651584.0,2801.0,3472.0
12-04 10:00:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663223296.0,341475328.0,29874724864.0,739651584.0,4978.0,7585.0
12-04 10:00:33,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663608320.0,341475328.0,29874728960.0,739262464.0,4245.0,4793.0
12-04 10:00:34,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2663600128.0,341483520.0,29874728960.0,739262464.0,4485.0,5018.0
12-04 10:00:35,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663600128.0,341483520.0,29874728960.0,739262464.0,2020.0,2261.0
12-04 10:00:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663587840.0,341483520.0,29874733056.0,739270656.0,4490.0,6441.0
12-04 10:00:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663583744.0,341483520.0,29874737152.0,739270656.0,1868.0,1872.0
12-04 10:00:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663591936.0,341483520.0,29874737152.0,739262464.0,19260.0,19320.0
12-04 10:00:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663591936.0,341483520.0,29874737152.0,739262464.0,3763.0,5770.0
12-04 10:00:40,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2663583744.0,341491712.0,29874737152.0,739262464.0,3786.0,5565.0
12-04 10:00:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663579648.0,341491712.0,29874741248.0,739262464.0,2121.0,2660.0
12-04 10:00:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663579648.0,341491712.0,29874741248.0,739262464.0,1967.0,2551.0
12-04 10:00:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663575552.0,341491712.0,29874745344.0,739262464.0,20730.0,22317.0
12-04 10:00:44,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663575552.0,341491712.0,29874745344.0,739262464.0,2027.0,2527.0
12-04 10:00:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663571456.0,341491712.0,29874749440.0,739262464.0,1507.0,1515.0
12-04 10:00:46,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2663563264.0,341499904.0,29874749440.0,739262464.0,1652.0,1946.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663571456.0,341499904.0,29874749440.0,739254272.0,4489.0,7161.0
12-04 10:00:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2663571456.0,341499904.0,29874749440.0,739254272.0,4544.0,5632.0
12-04 10:00:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2663567360.0,341499904.0,29874753536.0,739254272.0,1736.0,2461.0
12-04 10:00:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2663694336.0,341499904.0,29874753536.0,739127296.0,2273.0,3020.0
12-04 10:00:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663694336.0,341499904.0,29874753536.0,739127296.0,2449.0,3606.0
12-04 10:00:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2663686144.0,341508096.0,29874753536.0,739127296.0,2433.0,3564.0
12-04 10:00:53,0.167,0.084,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2663944192.0,341508096.0,29874757632.0,738865152.0,3773.0,4395.0
12-04 10:00:54,0.083,0.166,99.667,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2663936000.0,341508096.0,29874757632.0,738873344.0,2425.0,3600.0
12-04 10:00:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663927808.0,341512192.0,29874761728.0,738873344.0,1933.0,2527.0
12-04 10:00:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663936000.0,341512192.0,29874761728.0,738865152.0,19941.0,21044.0
12-04 10:00:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663931904.0,341512192.0,29874765824.0,738865152.0,2265.0,3493.0
12-04 10:00:58,0.083,0.416,99.169,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2663923712.0,341520384.0,29874765824.0,738865152.0,3144.0,4793.0
12-04 10:00:59,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663923712.0,341520384.0,29874765824.0,738865152.0,2061.0,2683.0
12-04 10:01:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663919616.0,341524480.0,29874765824.0,738865152.0,1817.0,1971.0
12-04 10:01:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663911424.0,341524480.0,29874774016.0,738865152.0,3163.0,4840.0
12-04 10:01:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663911424.0,341524480.0,29874774016.0,738865152.0,2027.0,2550.0
12-04 10:01:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663911424.0,341524480.0,29874774016.0,738865152.0,3966.0,4649.0
12-04 10:01:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2663903232.0,341532672.0,29874774016.0,738865152.0,3499.0,4192.0
12-04 10:01:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2663890944.0,341536768.0,29874782208.0,738865152.0,2986.0,3269.0
12-04 10:01:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663890944.0,341536768.0,29874782208.0,738865152.0,3754.0,4620.0
12-04 10:01:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663899136.0,341536768.0,29874782208.0,738856960.0,4144.0,5355.0
12-04 10:01:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663899136.0,341536768.0,29874782208.0,738856960.0,2311.0,2005.0
12-04 10:01:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663899136.0,341536768.0,29874782208.0,738856960.0,3887.0,5257.0
12-04 10:01:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2663882752.0,341549056.0,29874786304.0,738856960.0,2805.0,3136.0
12-04 10:01:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663882752.0,341549056.0,29874786304.0,738856960.0,2469.0,2352.0
12-04 10:01:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663882752.0,341549056.0,29874786304.0,738856960.0,3419.0,4076.0
12-04 10:01:13,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663886848.0,341549056.0,29874790400.0,738848768.0,20696.0,21528.0
12-04 10:01:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663882752.0,341549056.0,29874794496.0,738848768.0,1962.0,2550.0
12-04 10:01:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663878656.0,341553152.0,29874794496.0,738848768.0,2615.0,3722.0
12-04 10:01:16,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2663870464.0,341561344.0,29874794496.0,738848768.0,5508.0,7307.0
12-04 10:01:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663870464.0,341561344.0,29874794496.0,738848768.0,2354.0,3534.0
12-04 10:01:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663862272.0,341561344.0,29874794496.0,738856960.0,2060.0,2680.0
12-04 10:01:19,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663858176.0,341561344.0,29874798592.0,738856960.0,1862.0,2459.0
12-04 10:01:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663854080.0,341565440.0,29874798592.0,738856960.0,1895.0,2550.0
12-04 10:01:21,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663849984.0,341565440.0,29874802688.0,738856960.0,5616.0,7242.0
12-04 10:01:22,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2663837696.0,341573632.0,29874806784.0,738856960.0,2975.0,2999.0
12-04 10:01:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2663837696.0,341573632.0,29874806784.0,738856960.0,3176.0,3076.0
12-04 10:01:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2663837696.0,341573632.0,29874806784.0,738856960.0,4279.0,5336.0
12-04 10:01:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2663833600.0,341573632.0,29874810880.0,738856960.0,3100.0,3136.0
12-04 10:01:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663833600.0,341573632.0,29874810880.0,738856960.0,3807.0,4186.0
12-04 10:01:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663841792.0,341573632.0,29874810880.0,738848768.0,4070.0,4595.0
12-04 10:01:28,0.083,0.167,99.583,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2663833600.0,341581824.0,29874810880.0,738848768.0,3164.0,2999.0
12-04 10:01:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2663829504.0,341581824.0,29874814976.0,738848768.0,4029.0,4406.0
12-04 10:01:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663821312.0,341585920.0,29874819072.0,738848768.0,2877.0,2201.0
12-04 10:01:31,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663821312.0,341585920.0,29874819072.0,738848768.0,3930.0,5294.0
12-04 10:01:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663821312.0,341585920.0,29874819072.0,738848768.0,2207.0,2274.0
12-04 10:01:33,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663817216.0,341585920.0,29874823168.0,738848768.0,5734.0,7277.0
12-04 10:01:34,0.0,0.0,99.582,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,2663809024.0,341594112.0,29874823168.0,738848768.0,2327.0,2843.0
12-04 10:01:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663800832.0,341598208.0,29874827264.0,738848768.0,3363.0,4186.0
12-04 10:01:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663796736.0,341598208.0,29874831360.0,738848768.0,3540.0,5127.0
12-04 10:01:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663796736.0,341598208.0,29874831360.0,738848768.0,2411.0,2443.0
12-04 10:01:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663796736.0,341598208.0,29874831360.0,738848768.0,3729.0,5286.0
12-04 10:01:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2663792640.0,341598208.0,29874835456.0,738848768.0,1408.0,1407.0
12-04 10:01:40,0.167,0.083,99.584,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2663780352.0,341610496.0,29874835456.0,738848768.0,3363.0,4837.0
12-04 10:01:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663780352.0,341610496.0,29874835456.0,738848768.0,1217.0,1354.0
12-04 10:01:42,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663780352.0,341610496.0,29874835456.0,738848768.0,3125.0,4350.0
12-04 10:01:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2435022848.0,341610496.0,29874835456.0,967606272.0,19978.0,20988.0
12-04 10:01:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434584576.0,341610496.0,29874839552.0,968040448.0,3401.0,4999.0
12-04 10:01:45,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2434572288.0,341614592.0,29874847744.0,968040448.0,1961.0,2593.0
12-04 10:01:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2434564096.0,341622784.0,29874847744.0,968040448.0,2509.0,3715.0
12-04 10:01:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434564096.0,341622784.0,29874847744.0,968040448.0,1585.0,1862.0
12-04 10:01:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434564096.0,341622784.0,29874847744.0,968040448.0,2615.0,3631.0
12-04 10:01:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434564096.0,341622784.0,29874847744.0,968040448.0,2649.0,3853.0
12-04 10:01:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2434555904.0,341626880.0,29874851840.0,968040448.0,1208.0,1333.0
12-04 10:01:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434428928.0,341626880.0,29874851840.0,968167424.0,1901.0,2617.0
12-04 10:01:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2434420736.0,341635072.0,29874851840.0,968167424.0,4207.0,6395.0
12-04 10:01:53,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434310144.0,341635072.0,29874851840.0,968278016.0,2615.0,3762.0
12-04 10:01:54,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434301952.0,341635072.0,29874851840.0,968286208.0,2615.0,3696.0
12-04 10:01:55,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2434297856.0,341635072.0,29874855936.0,968286208.0,1901.0,2551.0
12-04 10:01:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434293760.0,341635072.0,29874860032.0,968286208.0,1994.0,2478.0
12-04 10:01:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434293760.0,341635072.0,29874860032.0,968286208.0,2619.0,3252.0
12-04 10:01:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2434285568.0,341643264.0,29874860032.0,968286208.0,3533.0,5333.0
12-04 10:01:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2434285568.0,341643264.0,29874860032.0,968286208.0,2651.0,3716.0
12-04 10:02:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2434273280.0,341643264.0,29874864128.0,968294400.0,1858.0,2503.0
12-04 10:02:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434273280.0,341643264.0,29874864128.0,968294400.0,2518.0,3694.0
12-04 10:02:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434273280.0,341643264.0,29874864128.0,968294400.0,1862.0,2001.0
12-04 10:02:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2434273280.0,341643264.0,29874864128.0,968294400.0,4882.0,6064.0
12-04 10:02:04,0.084,0.167,99.666,0.084,0.0,0.0,0.0,49152.0,0.0,8.0,2434265088.0,341651456.0,29874864128.0,968294400.0,5265.0,5950.0
12-04 10:02:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2434252800.0,341655552.0,29874872320.0,968294400.0,1947.0,1938.0
12-04 10:02:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434248704.0,341655552.0,29874876416.0,968294400.0,6366.0,9234.0
12-04 10:02:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434248704.0,341655552.0,29874876416.0,968294400.0,1833.0,1644.0
12-04 10:02:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434248704.0,341655552.0,29874876416.0,968294400.0,2801.0,3082.0
12-04 10:02:09,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2434236416.0,341663744.0,29874880512.0,968294400.0,2842.0,3131.0
12-04 10:02:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2432839680.0,341663744.0,29874880512.0,969691136.0,2702.0,2992.0
12-04 10:02:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432839680.0,341663744.0,29874880512.0,969691136.0,3798.0,4640.0
12-04 10:02:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432839680.0,341663744.0,29874880512.0,969691136.0,3568.0,4259.0
12-04 10:02:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432978944.0,341663744.0,29874884608.0,969547776.0,19997.0,20252.0
12-04 10:02:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2432974848.0,341663744.0,29874888704.0,969547776.0,3266.0,4866.0
12-04 10:02:15,0.0,0.084,99.833,0.084,0.0,0.0,0.0,45056.0,0.0,5.0,2432958464.0,341676032.0,29874892800.0,969547776.0,2738.0,3763.0
12-04 10:02:16,0.499,0.249,99.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432942080.0,341676032.0,29874892800.0,969564160.0,3449.0,5093.0
12-04 10:02:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432942080.0,341676032.0,29874892800.0,969564160.0,1898.0,2552.0
12-04 10:02:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432942080.0,341676032.0,29874892800.0,969564160.0,2158.0,2776.0
12-04 10:02:19,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432942080.0,341676032.0,29874892800.0,969564160.0,1403.0,1449.0
12-04 10:02:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433069056.0,341680128.0,29874896896.0,969428992.0,3306.0,4890.0
12-04 10:02:21,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433060864.0,341688320.0,29874896896.0,969428992.0,4219.0,3730.0
12-04 10:02:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433060864.0,341688320.0,29874896896.0,969428992.0,5271.0,7022.0
12-04 10:02:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433056768.0,341688320.0,29874900992.0,969428992.0,3513.0,3357.0
12-04 10:02:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433183744.0,341688320.0,29874900992.0,969302016.0,3364.0,4023.0
12-04 10:02:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433306624.0,341688320.0,29874905088.0,969175040.0,2806.0,2945.0
12-04 10:02:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433290240.0,341688320.0,29874905088.0,969191424.0,3321.0,3497.0
12-04 10:02:27,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2433282048.0,341696512.0,29874905088.0,969191424.0,3692.0,4168.0
12-04 10:02:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433282048.0,341696512.0,29874905088.0,969191424.0,3086.0,3124.0
12-04 10:02:29,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433277952.0,341696512.0,29874909184.0,969191424.0,4091.0,4526.0
12-04 10:02:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433269760.0,341700608.0,29874913280.0,969191424.0,3526.0,3531.0
12-04 10:02:31,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433269760.0,341700608.0,29874913280.0,969191424.0,4689.0,6858.0
12-04 10:02:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433269760.0,341700608.0,29874913280.0,969191424.0,2529.0,2958.0
12-04 10:02:33,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2433638400.0,341708800.0,29874917376.0,968810496.0,3710.0,3669.0
12-04 10:02:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2433638400.0,341708800.0,29874917376.0,968810496.0,4521.0,6597.0
12-04 10:02:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2433638400.0,341708800.0,29874917376.0,968810496.0,1604.0,1686.0
12-04 10:02:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433634304.0,341708800.0,29874921472.0,968810496.0,3572.0,5181.0
12-04 10:02:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433626112.0,341708800.0,29874929664.0,968810496.0,2956.0,3576.0
12-04 10:02:38,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433626112.0,341708800.0,29874929664.0,968810496.0,3272.0,4236.0
12-04 10:02:39,0.083,0.167,99.500,0.250,0.0,0.0,0.0,53248.0,0.0,9.0,2433617920.0,341716992.0,29874929664.0,968810496.0,2612.0,3761.0
12-04 10:02:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433617920.0,341716992.0,29874929664.0,968810496.0,2023.0,2688.0
12-04 10:02:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433613824.0,341716992.0,29874933760.0,968810496.0,2552.0,3656.0
12-04 10:02:42,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433613824.0,341716992.0,29874933760.0,968810496.0,1582.0,1826.0
12-04 10:02:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433613824.0,341716992.0,29874933760.0,968810496.0,19885.0,21037.0
12-04 10:02:44,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433622016.0,341716992.0,29874933760.0,968802304.0,2129.0,2709.0
12-04 10:02:45,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2433605632.0,341729280.0,29874937856.0,968802304.0,2505.0,3712.0
12-04 10:02:46,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433609728.0,341729280.0,29874941952.0,968794112.0,19938.0,20963.0
12-04 10:02:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433609728.0,341729280.0,29874941952.0,968794112.0,2175.0,2982.0
12-04 10:02:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433609728.0,341729280.0,29874941952.0,968794112.0,2576.0,3739.0
12-04 10:02:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2433605632.0,341729280.0,29874946048.0,968794112.0,2506.0,3712.0
12-04 10:02:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2433601536.0,341733376.0,29874946048.0,968794112.0,1797.0,2459.0
12-04 10:02:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433593344.0,341741568.0,29874946048.0,968794112.0,3326.0,4974.0
12-04 10:02:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433593344.0,341741568.0,29874946048.0,968794112.0,2312.0,3008.0
12-04 10:02:53,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433597440.0,341741568.0,29874950144.0,968785920.0,2812.0,3877.0
12-04 10:02:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433589248.0,341741568.0,29874950144.0,968794112.0,3145.0,4887.0
12-04 10:02:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433581056.0,341749760.0,29874950144.0,968794112.0,2057.0,2685.0
12-04 10:02:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433581056.0,341749760.0,29874950144.0,968794112.0,1204.0,1333.0
12-04 10:02:57,0.667,0.0,99.250,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2433572864.0,341757952.0,29874950144.0,968794112.0,5027.0,6241.0
12-04 10:02:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433564672.0,341757952.0,29874958336.0,968794112.0,2546.0,3695.0
12-04 10:02:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433564672.0,341757952.0,29874958336.0,968794112.0,1736.0,2456.0
12-04 10:03:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433560576.0,341762048.0,29874958336.0,968794112.0,2512.0,3606.0
12-04 10:03:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433556480.0,341762048.0,29874962432.0,968794112.0,3111.0,4758.0
12-04 10:03:02,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2433556480.0,341762048.0,29874962432.0,968794112.0,2901.0,4112.0
12-04 10:03:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433548288.0,341770240.0,29874962432.0,968794112.0,4610.0,5865.0
12-04 10:03:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433548288.0,341770240.0,29874962432.0,968794112.0,2148.0,1915.0
12-04 10:03:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2433544192.0,341770240.0,29874966528.0,968794112.0,3416.0,4373.0
12-04 10:03:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433544192.0,341770240.0,29874966528.0,968794112.0,2708.0,2909.0
12-04 10:03:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433490944.0,341770240.0,29874970624.0,968843264.0,2364.0,2304.0
12-04 10:03:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433490944.0,341770240.0,29874970624.0,968843264.0,3775.0,4478.0
12-04 10:03:09,0.167,0.083,99.583,0.167,0.0,0.0,0.0,65536.0,0.0,4.0,2433478656.0,341778432.0,29874974720.0,968843264.0,4678.0,4943.0
12-04 10:03:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2433474560.0,341778432.0,29874978816.0,968843264.0,4643.0,6546.0
12-04 10:03:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433474560.0,341778432.0,29874978816.0,968843264.0,5860.0,7269.0
12-04 10:03:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433474560.0,341778432.0,29874978816.0,968843264.0,2365.0,2304.0
12-04 10:03:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433474560.0,341778432.0,29874978816.0,968843264.0,23026.0,23801.0
12-04 10:03:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2433466368.0,341778432.0,29874987008.0,968843264.0,1858.0,2502.0
12-04 10:03:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2433458176.0,341786624.0,29874987008.0,968843264.0,1197.0,1376.0
12-04 10:03:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433458176.0,341786624.0,29874987008.0,968843264.0,1174.0,1268.0
12-04 10:03:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433458176.0,341786624.0,29874987008.0,968843264.0,3389.0,5254.0
12-04 10:03:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433458176.0,341786624.0,29874987008.0,968843264.0,4790.0,6026.0
12-04 10:03:19,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2433454080.0,341786624.0,29874991104.0,968843264.0,3793.0,6059.0
12-04 10:03:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433449984.0,341790720.0,29874991104.0,968843264.0,1998.0,2643.0
12-04 10:03:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2433437696.0,341798912.0,29874995200.0,968843264.0,3070.0,3062.0
12-04 10:03:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433437696.0,341798912.0,29874995200.0,968843264.0,4001.0,4734.0
12-04 10:03:23,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433437696.0,341798912.0,29874995200.0,968843264.0,2551.0,1985.0
12-04 10:03:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2433437696.0,341798912.0,29874995200.0,968843264.0,2090.0,1736.0
12-04 10:03:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2433421312.0,341807104.0,29875003392.0,968843264.0,3126.0,3146.0
12-04 10:03:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433413120.0,341807104.0,29875003392.0,968851456.0,4145.0,5221.0
12-04 10:03:27,0.083,0.167,99.083,0.667,0.0,0.0,0.0,12288.0,0.0,2.0,2433413120.0,341815296.0,29874995200.0,968851456.0,5146.0,6940.0
12-04 10:03:28,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433404928.0,341815296.0,29875003392.0,968851456.0,3957.0,5151.0
12-04 10:03:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433404928.0,341815296.0,29875003392.0,968851456.0,3048.0,2412.0
12-04 10:03:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433392640.0,341823488.0,29875007488.0,968851456.0,3370.0,3399.0
12-04 10:03:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433388544.0,341823488.0,29875011584.0,968851456.0,2659.0,3181.0
12-04 10:03:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433388544.0,341823488.0,29875011584.0,968851456.0,1634.0,1663.0
12-04 10:03:33,0.333,0.167,99.334,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433126400.0,341831680.0,29875011584.0,969105408.0,4750.0,5371.0
12-04 10:03:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433126400.0,341831680.0,29875011584.0,969105408.0,5180.0,6238.0
12-04 10:03:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433122304.0,341831680.0,29875015680.0,969105408.0,5629.0,8755.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433122304.0,341831680.0,29875015680.0,969105408.0,3126.0,4205.0
12-04 10:03:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433118208.0,341831680.0,29875019776.0,969105408.0,4406.0,4907.0
12-04 10:03:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433118208.0,341831680.0,29875019776.0,969105408.0,2767.0,3443.0
12-04 10:03:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433105920.0,341839872.0,29875023872.0,969105408.0,1235.0,1310.0
12-04 10:03:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2433228800.0,341843968.0,29875023872.0,968978432.0,1149.0,1317.0
12-04 10:03:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433224704.0,341843968.0,29875027968.0,968978432.0,2712.0,3853.0
12-04 10:03:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433097728.0,341843968.0,29875027968.0,969105408.0,2812.0,3815.0
12-04 10:03:43,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433097728.0,341843968.0,29875027968.0,969105408.0,21473.0,23834.0
12-04 10:03:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2433093632.0,341843968.0,29875032064.0,969105408.0,2486.0,3722.0
12-04 10:03:45,0.167,0.083,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,10.0,2433081344.0,341852160.0,29875036160.0,969105408.0,1903.0,2576.0
12-04 10:03:46,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433081344.0,341852160.0,29875036160.0,969105408.0,2511.0,3671.0
12-04 10:03:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433081344.0,341852160.0,29875036160.0,969105408.0,1490.0,1509.0
12-04 10:03:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433081344.0,341852160.0,29875036160.0,969105408.0,2235.0,3026.0
12-04 10:03:49,0.083,0.250,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2433081344.0,341852160.0,29875036160.0,969105408.0,2712.0,3824.0
12-04 10:03:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433081344.0,341860352.0,29875044352.0,969089024.0,2578.0,3673.0
12-04 10:03:51,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433073152.0,341868544.0,29875044352.0,969089024.0,3272.0,4891.0
12-04 10:03:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433073152.0,341868544.0,29875044352.0,969089024.0,2652.0,3746.0
12-04 10:03:53,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432946176.0,341868544.0,29875044352.0,969216000.0,2335.0,3086.0
12-04 10:03:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432946176.0,341868544.0,29875044352.0,969216000.0,2541.0,3607.0
12-04 10:03:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2432942080.0,341868544.0,29875048448.0,969216000.0,1204.0,1334.0
12-04 10:03:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432942080.0,341868544.0,29875048448.0,969216000.0,1204.0,1268.0
12-04 10:03:57,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2432933888.0,341876736.0,29875048448.0,969216000.0,1791.0,2503.0
12-04 10:03:58,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432933888.0,341876736.0,29875048448.0,969216000.0,3553.0,5294.0
12-04 10:03:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2432933888.0,341876736.0,29875048448.0,969216000.0,3199.0,4958.0
12-04 10:04:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2432925696.0,341876736.0,29875056640.0,969216000.0,3432.0,5090.0
12-04 10:04:01,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432925696.0,341876736.0,29875056640.0,969216000.0,2092.0,2656.0
12-04 10:04:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432925696.0,341876736.0,29875056640.0,969216000.0,1832.0,2642.0
12-04 10:04:03,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2432917504.0,341884928.0,29875056640.0,969216000.0,4298.0,5230.0
12-04 10:04:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432917504.0,341884928.0,29875056640.0,969216000.0,1958.0,1716.0
12-04 10:04:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2432913408.0,341884928.0,29875060736.0,969216000.0,4261.0,5649.0
12-04 10:04:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432913408.0,341884928.0,29875060736.0,969216000.0,2812.0,3067.0
12-04 10:04:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432913408.0,341884928.0,29875060736.0,969216000.0,4837.0,6638.0
12-04 10:04:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432909312.0,341884928.0,29875064832.0,969216000.0,3925.0,4659.0
12-04 10:04:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2432897024.0,341893120.0,29875068928.0,969216000.0,2099.0,1856.0
12-04 10:04:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2432897024.0,341893120.0,29875068928.0,969216000.0,3495.0,4303.0
12-04 10:04:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432897024.0,341893120.0,29875068928.0,969216000.0,2936.0,3200.0
12-04 10:04:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432892928.0,341893120.0,29875073024.0,969216000.0,3355.0,4199.0
12-04 10:04:13,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422419456.0,341893120.0,29875077120.0,979685376.0,21512.0,22949.0
12-04 10:04:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422419456.0,341893120.0,29875077120.0,979685376.0,1888.0,2412.0
12-04 10:04:15,0.0,0.167,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,2422407168.0,341901312.0,29875081216.0,979685376.0,2512.0,3673.0
12-04 10:04:16,0.416,0.166,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422398976.0,341901312.0,29875081216.0,979693568.0,2737.0,3804.0
12-04 10:04:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422394880.0,341901312.0,29875085312.0,979693568.0,1309.0,1383.0
12-04 10:04:18,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422394880.0,341901312.0,29875085312.0,979693568.0,2896.0,4153.0
12-04 10:04:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2422394880.0,341901312.0,29875085312.0,979693568.0,2164.0,2735.0
12-04 10:04:20,0.0,0.083,99.666,0.250,0.0,0.0,0.0,61440.0,0.0,6.0,2422382592.0,341909504.0,29875089408.0,979693568.0,3820.0,6010.0
12-04 10:04:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422382592.0,341909504.0,29875089408.0,979693568.0,5552.0,6127.0
12-04 10:04:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422382592.0,341909504.0,29875089408.0,979693568.0,2777.0,2885.0
12-04 10:04:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422382592.0,341909504.0,29875089408.0,979693568.0,3979.0,4716.0
12-04 10:04:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2422378496.0,341909504.0,29875093504.0,979693568.0,3074.0,3134.0
12-04 10:04:25,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2422374400.0,341909504.0,29875097600.0,979693568.0,2907.0,2999.0
12-04 10:04:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2422366208.0,341917696.0,29875097600.0,979693568.0,2772.0,2855.0
12-04 10:04:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422366208.0,341917696.0,29875097600.0,979693568.0,4222.0,5272.0
12-04 10:04:28,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2422366208.0,341917696.0,29875097600.0,979693568.0,4149.0,4592.0
12-04 10:04:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422362112.0,341917696.0,29875101696.0,979693568.0,4245.0,4660.0
12-04 10:04:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2422358016.0,341917696.0,29875105792.0,979693568.0,4020.0,4432.0
12-04 10:04:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422358016.0,341917696.0,29875105792.0,979693568.0,1814.0,1852.0
12-04 10:04:32,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2422349824.0,341925888.0,29875105792.0,979693568.0,3821.0,4939.0
12-04 10:04:33,0.583,0.167,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423234560.0,341925888.0,29875109888.0,978804736.0,4321.0,4871.0
12-04 10:04:34,0.166,0.250,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2423234560.0,341925888.0,29875109888.0,978804736.0,1669.0,1687.0
12-04 10:04:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2423234560.0,341925888.0,29875109888.0,978804736.0,3726.0,5289.0
12-04 10:04:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423234560.0,341925888.0,29875109888.0,978804736.0,3172.0,4210.0
12-04 10:04:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423230464.0,341925888.0,29875113984.0,978804736.0,5303.0,6182.0
12-04 10:04:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2423218176.0,341934080.0,29875118080.0,978804736.0,3029.0,3783.0
12-04 10:04:39,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423218176.0,341934080.0,29875118080.0,978804736.0,2551.0,3721.0
12-04 10:04:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423087104.0,341938176.0,29875118080.0,978931712.0,1209.0,1292.0
12-04 10:04:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423083008.0,341938176.0,29875122176.0,978931712.0,19164.0,19769.0
12-04 10:04:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423083008.0,341938176.0,29875122176.0,978931712.0,4357.0,6662.0
12-04 10:04:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423083008.0,341938176.0,29875122176.0,978931712.0,18637.0,18812.0
12-04 10:04:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2422689792.0,341946368.0,29875126272.0,979312640.0,2711.0,3920.0
12-04 10:04:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2422685696.0,341946368.0,29875130368.0,979312640.0,4370.0,4756.0
12-04 10:04:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422685696.0,341946368.0,29875130368.0,979312640.0,6417.0,3673.0
12-04 10:04:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422685696.0,341946368.0,29875130368.0,979312640.0,2867.0,3165.0
12-04 10:04:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422685696.0,341946368.0,29875130368.0,979312640.0,2702.0,3781.0
12-04 10:04:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422677504.0,341946368.0,29875138560.0,979312640.0,3176.0,3238.0
12-04 10:04:50,0.0,0.083,99.666,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,2422661120.0,341962752.0,29875138560.0,979312640.0,2452.0,3672.0
12-04 10:04:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422661120.0,341962752.0,29875138560.0,979312640.0,2057.0,2686.0
12-04 10:04:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422661120.0,341962752.0,29875138560.0,979312640.0,2549.0,3220.0
12-04 10:04:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422665216.0,341962752.0,29875142656.0,979304448.0,3693.0,5969.0
12-04 10:04:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2422792192.0,341962752.0,29875142656.0,979177472.0,1991.0,2686.0
12-04 10:04:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,61440.0,0.0,6.0,2422784000.0,341970944.0,29875142656.0,979177472.0,4425.0,5612.0
12-04 10:04:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422784000.0,341970944.0,29875142656.0,979177472.0,1997.0,2642.0
12-04 10:04:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422779904.0,341970944.0,29875146752.0,979177472.0,2175.0,2953.0
12-04 10:04:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422779904.0,341970944.0,29875146752.0,979177472.0,1137.0,1334.0
12-04 10:04:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2422779904.0,341970944.0,29875146752.0,979177472.0,2356.0,3534.0
12-04 10:05:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2422771712.0,341975040.0,29875150848.0,979177472.0,3336.0,4891.0
12-04 10:05:01,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2422759424.0,341983232.0,29875154944.0,979177472.0,2450.0,3565.0
12-04 10:05:02,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422657024.0,341983232.0,29875154944.0,979279872.0,3843.0,5568.0
12-04 10:05:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422657024.0,341983232.0,29875154944.0,979279872.0,3373.0,3702.0
12-04 10:05:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422632448.0,341983232.0,29875154944.0,979304448.0,2641.0,2952.0
12-04 10:05:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2422628352.0,341983232.0,29875159040.0,979304448.0,3425.0,4119.0
12-04 10:05:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422628352.0,341983232.0,29875159040.0,979304448.0,2734.0,3224.0
12-04 10:05:07,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2422747136.0,341991424.0,29875159040.0,979177472.0,4260.0,5687.0
12-04 10:05:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422743040.0,341991424.0,29875163136.0,979177472.0,3455.0,4223.0
12-04 10:05:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2422743040.0,341991424.0,29875163136.0,979177472.0,3949.0,5292.0
12-04 10:05:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2422738944.0,341991424.0,29875167232.0,979177472.0,3000.0,3135.0
12-04 10:05:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422738944.0,341991424.0,29875167232.0,979177472.0,1952.0,1758.0
12-04 10:05:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422738944.0,341991424.0,29875167232.0,979177472.0,2371.0,2262.0
12-04 10:05:13,0.167,0.333,99.417,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2422857728.0,341999616.0,29875167232.0,979050496.0,19876.0,20241.0
12-04 10:05:14,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422853632.0,341999616.0,29875171328.0,979050496.0,3604.0,5738.0
12-04 10:05:15,0.083,0.250,99.584,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2422849536.0,342003712.0,29875171328.0,979050496.0,2971.0,3740.0
12-04 10:05:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422841344.0,342003712.0,29875179520.0,979050496.0,2722.0,3772.0
12-04 10:05:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422841344.0,342003712.0,29875179520.0,979050496.0,2241.0,2983.0
12-04 10:05:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422833152.0,342003712.0,29875179520.0,979058688.0,3259.0,4946.0
12-04 10:05:19,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2422820864.0,342011904.0,29875183616.0,979058688.0,1249.0,1383.0
12-04 10:05:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2422820864.0,342011904.0,29875183616.0,979058688.0,2057.0,2684.0
12-04 10:05:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422816768.0,342011904.0,29875187712.0,979058688.0,4206.0,5379.0
12-04 10:05:22,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422816768.0,342011904.0,29875187712.0,979058688.0,4042.0,4559.0
12-04 10:05:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422816768.0,342011904.0,29875187712.0,979058688.0,3659.0,4260.0
12-04 10:05:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2422816768.0,342011904.0,29875187712.0,979058688.0,2312.0,1873.0
12-04 10:05:25,0.083,0.083,99.666,0.167,0.0,0.0,0.0,53248.0,0.0,6.0,2422800384.0,342020096.0,29875195904.0,979058688.0,4110.0,5169.0
12-04 10:05:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422800384.0,342020096.0,29875195904.0,979058688.0,2934.0,2951.0
12-04 10:05:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422800384.0,342020096.0,29875195904.0,979058688.0,3380.0,3498.0
12-04 10:05:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422800384.0,342020096.0,29875195904.0,979058688.0,19966.0,20081.0
12-04 10:05:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422800384.0,342020096.0,29875195904.0,979058688.0,5498.0,6888.0
12-04 10:05:30,0.167,0.167,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2422788096.0,342028288.0,29875200000.0,979058688.0,3438.0,3394.0
12-04 10:05:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2422784000.0,342028288.0,29875204096.0,979058688.0,3177.0,4171.0
12-04 10:05:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422784000.0,342028288.0,29875204096.0,979058688.0,2207.0,2342.0
12-04 10:05:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423418880.0,342028288.0,29875204096.0,978423808.0,4727.0,5165.0
12-04 10:05:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,11.0,2423418880.0,342028288.0,29875204096.0,978423808.0,3897.0,5336.0
12-04 10:05:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2423541760.0,342028288.0,29875208192.0,978296832.0,3278.0,4261.0
12-04 10:05:36,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2423533568.0,342036480.0,29875208192.0,978296832.0,2511.0,3084.0
12-04 10:05:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423533568.0,342036480.0,29875208192.0,978296832.0,2182.0,2324.0
12-04 10:05:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423533568.0,342036480.0,29875208192.0,978296832.0,5065.0,7536.0
12-04 10:05:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423525376.0,342036480.0,29875216384.0,978296832.0,1956.0,2594.0
12-04 10:05:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423517184.0,342044672.0,29875216384.0,978296832.0,1422.0,1509.0
12-04 10:05:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423517184.0,342044672.0,29875216384.0,978296832.0,1997.0,2576.0
12-04 10:05:42,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2423508992.0,342052864.0,29875216384.0,978296832.0,3782.0,5565.0
12-04 10:05:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423508992.0,342052864.0,29875216384.0,978296832.0,19804.0,20972.0
12-04 10:05:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2423504896.0,342052864.0,29875220480.0,978296832.0,1928.0,2594.0
12-04 10:05:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2423496704.0,342056960.0,29875224576.0,978296832.0,3264.0,4932.0
12-04 10:05:46,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423496704.0,342056960.0,29875224576.0,978296832.0,2183.0,2661.0
12-04 10:05:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423496704.0,342056960.0,29875224576.0,978296832.0,2394.0,3158.0
12-04 10:05:48,0.166,0.250,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2423484416.0,342065152.0,29875228672.0,978296832.0,1931.0,2614.0
12-04 10:05:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423484416.0,342065152.0,29875228672.0,978296832.0,3771.0,4358.0
12-04 10:05:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423472128.0,342073344.0,29875232768.0,978296832.0,3165.0,4774.0
12-04 10:05:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423468032.0,342073344.0,29875236864.0,978296832.0,2605.0,3805.0
12-04 10:05:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423468032.0,342073344.0,29875236864.0,978296832.0,2733.0,4058.0
12-04 10:05:53,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423476224.0,342073344.0,29875236864.0,978288640.0,2551.0,3656.0
12-04 10:05:54,0.167,0.167,99.583,0.083,0.0,0.0,0.0,45056.0,0.0,3.0,2423468032.0,342081536.0,29875236864.0,978288640.0,1731.0,2460.0
12-04 10:05:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2423463936.0,342081536.0,29875240960.0,978288640.0,4192.0,4703.0
12-04 10:05:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423463936.0,342081536.0,29875240960.0,978288640.0,1362.0,1401.0
12-04 10:05:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423463936.0,342081536.0,29875240960.0,978288640.0,2241.0,2917.0
12-04 10:05:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423463936.0,342081536.0,29875240960.0,978288640.0,4018.0,6325.0
12-04 10:05:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423463936.0,342081536.0,29875240960.0,978288640.0,2611.0,3762.0
12-04 10:06:00,0.083,0.333,99.500,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,2423451648.0,342089728.0,29875245056.0,978288640.0,2676.0,3764.0
12-04 10:06:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423447552.0,342089728.0,29875249152.0,978288640.0,3029.0,4210.0
12-04 10:06:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423447552.0,342089728.0,29875249152.0,978288640.0,1174.0,1268.0
12-04 10:06:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423447552.0,342089728.0,29875249152.0,978288640.0,4657.0,5999.0
12-04 10:06:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423439360.0,342089728.0,29875249152.0,978296832.0,3961.0,3744.0
12-04 10:06:05,0.0,0.167,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2423422976.0,342102016.0,29875253248.0,978296832.0,2097.0,1894.0
12-04 10:06:06,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423422976.0,342102016.0,29875253248.0,978296832.0,6741.0,9750.0
12-04 10:06:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423422976.0,342102016.0,29875253248.0,978296832.0,2761.0,3034.0
12-04 10:06:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423422976.0,342102016.0,29875253248.0,978296832.0,2552.0,2856.0
12-04 10:06:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2423414784.0,342102016.0,29875261440.0,978296832.0,3489.0,4344.0
12-04 10:06:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2423414784.0,342102016.0,29875261440.0,978296832.0,3400.0,4235.0
12-04 10:06:11,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2423406592.0,342110208.0,29875261440.0,978296832.0,3079.0,3486.0
12-04 10:06:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423406592.0,342110208.0,29875261440.0,978296832.0,2552.0,2843.0
12-04 10:06:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423410688.0,342110208.0,29875265536.0,978288640.0,36638.0,37359.0
12-04 10:06:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423410688.0,342110208.0,29875265536.0,978288640.0,2677.0,3763.0
12-04 10:06:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423406592.0,342110208.0,29875269632.0,978288640.0,3105.0,4798.0
12-04 10:06:16,0.416,0.167,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423525376.0,342110208.0,29875269632.0,978169856.0,2928.0,4243.0
12-04 10:06:17,0.083,0.249,99.418,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,2423644160.0,342118400.0,29875269632.0,978042880.0,2517.0,3630.0
12-04 10:06:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423644160.0,342118400.0,29875269632.0,978042880.0,1596.0,1740.0
12-04 10:06:19,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2423640064.0,342118400.0,29875273728.0,978042880.0,2545.0,3668.0
12-04 10:06:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2423627776.0,342122496.0,29875281920.0,978042880.0,1077.0,1292.0
12-04 10:06:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423754752.0,342122496.0,29875281920.0,977915904.0,4231.0,4867.0
12-04 10:06:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423754752.0,342122496.0,29875281920.0,977915904.0,2875.0,2947.0
12-04 10:06:23,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2423746560.0,342130688.0,29875281920.0,977915904.0,6179.0,8844.0
12-04 10:06:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423873536.0,342130688.0,29875281920.0,977788928.0,2325.0,1873.0
12-04 10:06:25,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423869440.0,342130688.0,29875286016.0,977788928.0,2712.0,2790.0
12-04 10:06:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423865344.0,342130688.0,29875290112.0,977788928.0,3872.0,4578.0
12-04 10:06:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423865344.0,342130688.0,29875290112.0,977788928.0,2029.0,1621.0
12-04 10:06:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423865344.0,342130688.0,29875290112.0,977788928.0,2811.0,2910.0
12-04 10:06:29,0.166,0.333,99.418,0.083,0.0,0.0,0.0,49152.0,0.0,3.0,2423853056.0,342138880.0,29875294208.0,977788928.0,4092.0,4502.0
12-04 10:06:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2423844864.0,342147072.0,29875294208.0,977788928.0,5519.0,6839.0
12-04 10:06:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423844864.0,342147072.0,29875294208.0,977788928.0,21364.0,22691.0
12-04 10:06:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423844864.0,342147072.0,29875294208.0,977788928.0,2406.0,2548.0
12-04 10:06:33,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423844864.0,342147072.0,29875302400.0,977780736.0,5631.0,7179.0
12-04 10:06:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423844864.0,342147072.0,29875302400.0,977780736.0,2289.0,2212.0
12-04 10:06:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,2423832576.0,342159360.0,29875302400.0,977780736.0,1662.0,1687.0
12-04 10:06:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423832576.0,342159360.0,29875302400.0,977780736.0,3015.0,3540.0
12-04 10:06:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423828480.0,342159360.0,29875306496.0,977780736.0,4474.0,6587.0
12-04 10:06:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423828480.0,342159360.0,29875306496.0,977780736.0,3131.0,4055.0
12-04 10:06:39,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423820288.0,342159360.0,29875306496.0,977788928.0,3318.0,4922.0
12-04 10:06:40,0.167,0.167,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2423808000.0,342167552.0,29875310592.0,977788928.0,2648.0,3763.0
12-04 10:06:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423803904.0,342167552.0,29875314688.0,977788928.0,2016.0,2595.0
12-04 10:06:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423803904.0,342167552.0,29875314688.0,977788928.0,1390.0,1624.0
12-04 10:06:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423803904.0,342167552.0,29875314688.0,977788928.0,18248.0,18332.0
12-04 10:06:44,0.083,0.167,99.667,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2423803904.0,342167552.0,29875314688.0,977788928.0,2810.0,3873.0
12-04 10:06:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2423795712.0,342171648.0,29875318784.0,977788928.0,3730.0,5873.0
12-04 10:06:46,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2423787520.0,342179840.0,29875318784.0,977788928.0,2511.0,3607.0
12-04 10:06:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2423787520.0,342179840.0,29875318784.0,977788928.0,2168.0,2859.0
12-04 10:06:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423787520.0,342179840.0,29875318784.0,977788928.0,3264.0,4955.0
12-04 10:06:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423783424.0,342179840.0,29875322880.0,977788928.0,1041.0,1197.0
12-04 10:06:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423783424.0,342179840.0,29875322880.0,977788928.0,2090.0,2734.0
12-04 10:06:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423783424.0,342179840.0,29875322880.0,977788928.0,20380.0,21573.0
12-04 10:06:52,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2423771136.0,342188032.0,29875326976.0,977788928.0,1373.0,1408.0
12-04 10:06:53,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424279040.0,342188032.0,29875335168.0,977272832.0,2504.0,3643.0
12-04 10:06:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2424279040.0,342188032.0,29875335168.0,977272832.0,2610.0,3692.0
12-04 10:06:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424279040.0,342188032.0,29875335168.0,977272832.0,4013.0,6190.0
12-04 10:06:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424270848.0,342188032.0,29875335168.0,977281024.0,2427.0,3025.0
12-04 10:06:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424266752.0,342188032.0,29875339264.0,977281024.0,4590.0,5670.0
12-04 10:06:58,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424258560.0,342196224.0,29875339264.0,977281024.0,1409.0,1474.0
12-04 10:06:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424258560.0,342196224.0,29875339264.0,977281024.0,2610.0,3827.0
12-04 10:07:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424258560.0,342196224.0,29875339264.0,977281024.0,1666.0,2300.0
12-04 10:07:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424254464.0,342196224.0,29875343360.0,977281024.0,2405.0,3003.0
12-04 10:07:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424254464.0,342196224.0,29875343360.0,977281024.0,3424.0,5022.0
12-04 10:07:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424250368.0,342196224.0,29875347456.0,977281024.0,5410.0,7003.0
12-04 10:07:04,0.083,0.250,99.500,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2424242176.0,342204416.0,29875347456.0,977281024.0,3634.0,4503.0
12-04 10:07:05,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424238080.0,342204416.0,29875351552.0,977281024.0,2740.0,2999.0
12-04 10:07:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424238080.0,342204416.0,29875351552.0,977281024.0,20550.0,21021.0
12-04 10:07:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424238080.0,342204416.0,29875351552.0,977281024.0,2056.0,1803.0
12-04 10:07:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424172544.0,342204416.0,29875351552.0,977346560.0,3388.0,4213.0
12-04 10:07:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424172544.0,342204416.0,29875351552.0,977346560.0,3294.0,4012.0
12-04 10:07:10,0.0,0.167,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,2423906304.0,342212608.0,29875355648.0,977600512.0,2785.0,3115.0
12-04 10:07:11,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424410112.0,342212608.0,29875359744.0,977092608.0,21815.0,23417.0
12-04 10:07:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424410112.0,342212608.0,29875359744.0,977092608.0,3822.0,5151.0
12-04 10:07:13,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424418304.0,342212608.0,29875359744.0,977084416.0,19926.0,20250.0
12-04 10:07:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424541184.0,342212608.0,29875363840.0,976957440.0,1791.0,2408.0
12-04 10:07:15,0.0,0.083,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2424528896.0,342224896.0,29875363840.0,976957440.0,2023.0,2594.0
12-04 10:07:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424528896.0,342224896.0,29875363840.0,976957440.0,2359.0,3066.0
12-04 10:07:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424528896.0,342224896.0,29875363840.0,976957440.0,1856.0,2475.0
12-04 10:07:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424528896.0,342224896.0,29875363840.0,976957440.0,3397.0,5180.0
12-04 10:07:19,0.166,0.166,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2424524800.0,342224896.0,29875367936.0,976957440.0,1047.0,1197.0
12-04 10:07:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2424512512.0,342224896.0,29875372032.0,976965632.0,4606.0,7297.0
12-04 10:07:21,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424500224.0,342233088.0,29875376128.0,976965632.0,3224.0,3494.0
12-04 10:07:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424500224.0,342233088.0,29875376128.0,976965632.0,3664.0,4261.0
12-04 10:07:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424500224.0,342233088.0,29875376128.0,976965632.0,2478.0,1940.0
12-04 10:07:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2424496128.0,342233088.0,29875380224.0,976965632.0,2872.0,2951.0
12-04 10:07:25,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424492032.0,342233088.0,29875384320.0,976965632.0,2847.0,2923.0
12-04 10:07:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424492032.0,342233088.0,29875384320.0,976965632.0,3908.0,4638.0
12-04 10:07:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424479744.0,342241280.0,29875388416.0,976965632.0,4442.0,5406.0
12-04 10:07:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424479744.0,342241280.0,29875388416.0,976965632.0,2248.0,1873.0
12-04 10:07:29,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424479744.0,342241280.0,29875388416.0,976965632.0,5207.0,6702.0
12-04 10:07:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424471552.0,342245376.0,29875392512.0,976965632.0,2875.0,2321.0
12-04 10:07:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424598528.0,342245376.0,29875392512.0,976838656.0,2706.0,3365.0
12-04 10:07:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424598528.0,342245376.0,29875392512.0,976838656.0,3042.0,4054.0
12-04 10:07:33,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424082432.0,342253568.0,29875392512.0,977346560.0,4322.0,4876.0
12-04 10:07:34,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424082432.0,342253568.0,29875392512.0,977346560.0,1642.0,1736.0
12-04 10:07:35,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424074240.0,342253568.0,29875400704.0,977346560.0,3925.0,5407.0
12-04 10:07:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424074240.0,342253568.0,29875400704.0,977346560.0,3464.0,4621.0
12-04 10:07:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424074240.0,342253568.0,29875400704.0,977346560.0,2391.0,2905.0
12-04 10:07:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424074240.0,342253568.0,29875400704.0,977346560.0,4350.0,6391.0
12-04 10:07:39,0.083,0.166,99.584,0.166,0.0,0.0,0.0,53248.0,0.0,3.0,2424061952.0,342261760.0,29875404800.0,977346560.0,2615.0,3787.0
12-04 10:07:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424311808.0,342265856.0,29875404800.0,977092608.0,1896.0,2485.0
12-04 10:07:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424311808.0,342265856.0,29875404800.0,977092608.0,1805.0,1960.0
12-04 10:07:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424311808.0,342265856.0,29875404800.0,977092608.0,1856.0,2570.0
12-04 10:07:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424307712.0,342265856.0,29875408896.0,977092608.0,20640.0,22323.0
12-04 10:07:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424303616.0,342265856.0,29875412992.0,977092608.0,2415.0,3512.0
12-04 10:07:45,0.0,0.0,99.916,0.084,0.0,0.0,0.0,36864.0,0.0,6.0,2424291328.0,342274048.0,29875417088.0,977092608.0,3175.0,4758.0
12-04 10:07:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424291328.0,342274048.0,29875417088.0,977092608.0,20454.0,21759.0
12-04 10:07:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424291328.0,342274048.0,29875417088.0,977092608.0,1176.0,1383.0
12-04 10:07:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424291328.0,342274048.0,29875417088.0,977092608.0,1830.0,2487.0
12-04 10:07:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424291328.0,342274048.0,29875417088.0,977092608.0,2609.0,3670.0
12-04 10:07:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2424274944.0,342286336.0,29875421184.0,977092608.0,2650.0,3811.0
12-04 10:07:51,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2424274944.0,342286336.0,29875421184.0,977092608.0,19620.0,20399.0
12-04 10:07:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424274944.0,342286336.0,29875421184.0,977092608.0,2415.0,3540.0
12-04 10:07:53,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424283136.0,342286336.0,29875421184.0,977084416.0,1842.0,2547.0
12-04 10:07:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2424406016.0,342286336.0,29875425280.0,976957440.0,2576.0,3673.0
12-04 10:07:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2424401920.0,342286336.0,29875429376.0,976957440.0,2027.0,2619.0
12-04 10:07:56,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2424393728.0,342294528.0,29875429376.0,976957440.0,2299.0,3025.0
12-04 10:07:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424389632.0,342294528.0,29875433472.0,976957440.0,2684.0,3903.0
12-04 10:07:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424389632.0,342294528.0,29875433472.0,976957440.0,1962.0,2553.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2424389632.0,342294528.0,29875433472.0,976957440.0,3823.0,6035.0
12-04 10:08:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424385536.0,342294528.0,29875437568.0,976957440.0,4487.0,5580.0
12-04 10:08:01,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424385536.0,342294528.0,29875437568.0,976957440.0,2013.0,2859.0
12-04 10:08:02,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424377344.0,342302720.0,29875437568.0,976957440.0,1957.0,2595.0
12-04 10:08:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424377344.0,342302720.0,29875437568.0,976957440.0,3008.0,3169.0
12-04 10:08:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424377344.0,342302720.0,29875437568.0,976957440.0,3574.0,4505.0
12-04 10:08:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424369152.0,342302720.0,29875445760.0,976957440.0,2797.0,3335.0
12-04 10:08:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424369152.0,342302720.0,29875445760.0,976957440.0,3485.0,4398.0
12-04 10:08:07,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424369152.0,342302720.0,29875445760.0,976957440.0,3888.0,5247.0
12-04 10:08:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424487936.0,342310912.0,29875445760.0,976830464.0,4022.0,5337.0
12-04 10:08:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424483840.0,342310912.0,29875449856.0,976830464.0,2740.0,3043.0
12-04 10:08:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424479744.0,342315008.0,29875449856.0,976830464.0,3184.0,3499.0
12-04 10:08:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424479744.0,342315008.0,29875449856.0,976830464.0,20005.0,20079.0
12-04 10:08:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424467456.0,342315008.0,29875453952.0,976838656.0,2086.0,1873.0
12-04 10:08:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424463360.0,342315008.0,29875458048.0,976838656.0,20564.0,21302.0
12-04 10:08:14,0.083,0.167,99.666,0.083,0.0,0.0,0.0,49152.0,0.0,3.0,2424455168.0,342323200.0,29875458048.0,976838656.0,2781.0,3813.0
12-04 10:08:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424446976.0,342327296.0,29875462144.0,976838656.0,3642.0,5358.0
12-04 10:08:16,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424446976.0,342327296.0,29875462144.0,976838656.0,2027.0,2619.0
12-04 10:08:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424446976.0,342327296.0,29875462144.0,976838656.0,2584.0,3716.0
12-04 10:08:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424446976.0,342327296.0,29875462144.0,976838656.0,2391.0,3630.0
12-04 10:08:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424446976.0,342327296.0,29875462144.0,976838656.0,1856.0,2503.0
12-04 10:08:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,2424430592.0,342339584.0,29875466240.0,976838656.0,1896.0,2552.0
12-04 10:08:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424430592.0,342339584.0,29875466240.0,976838656.0,2652.0,2346.0
12-04 10:08:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424430592.0,342339584.0,29875466240.0,976838656.0,4150.0,5336.0
12-04 10:08:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424426496.0,342339584.0,29875470336.0,976838656.0,4870.0,6507.0
12-04 10:08:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424553472.0,342339584.0,29875470336.0,976711680.0,2898.0,2975.0
12-04 10:08:25,0.083,0.333,99.418,0.166,0.0,0.0,0.0,45056.0,0.0,5.0,2424664064.0,342351872.0,29875474432.0,976584704.0,4878.0,4989.0
12-04 10:08:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424664064.0,342351872.0,29875474432.0,976584704.0,3445.0,3625.0
12-04 10:08:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424664064.0,342351872.0,29875474432.0,976584704.0,3426.0,4025.0
12-04 10:08:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424659968.0,342351872.0,29875478528.0,976584704.0,2741.0,2908.0
12-04 10:08:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2424651776.0,342351872.0,29875486720.0,976584704.0,4113.0,4658.0
12-04 10:08:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2424651776.0,342351872.0,29875486720.0,976584704.0,5417.0,6374.0
12-04 10:08:31,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424643584.0,342360064.0,29875486720.0,976584704.0,3111.0,4170.0
12-04 10:08:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424643584.0,342360064.0,29875486720.0,976584704.0,2328.0,2909.0
12-04 10:08:33,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424647680.0,342360064.0,29875490816.0,976576512.0,3829.0,3847.0
12-04 10:08:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2424647680.0,342360064.0,29875490816.0,976576512.0,3011.0,4078.0
12-04 10:08:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424643584.0,342360064.0,29875494912.0,976576512.0,3125.0,4139.0
12-04 10:08:36,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424635392.0,342360064.0,29875494912.0,976584704.0,2963.0,3511.0
12-04 10:08:37,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424627200.0,342368256.0,29875494912.0,976584704.0,2557.0,3091.0
12-04 10:08:38,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424623104.0,342368256.0,29875499008.0,976584704.0,20056.0,21299.0
12-04 10:08:39,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2424623104.0,342368256.0,29875499008.0,976584704.0,2649.0,3782.0
12-04 10:08:40,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2424619008.0,342368256.0,29875503104.0,976584704.0,3404.0,4941.0
12-04 10:08:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424619008.0,342368256.0,29875503104.0,976584704.0,18666.0,19048.0
12-04 10:08:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424619008.0,342368256.0,29875503104.0,976584704.0,1796.0,2462.0
12-04 10:08:43,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424610816.0,342376448.0,29875503104.0,976584704.0,20440.0,22073.0
12-04 10:08:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424610816.0,342376448.0,29875503104.0,976584704.0,2701.0,3782.0
12-04 10:08:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424606720.0,342376448.0,29875507200.0,976584704.0,1308.0,1383.0
12-04 10:08:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424602624.0,342376448.0,29875511296.0,976584704.0,3028.0,4333.0
12-04 10:08:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424602624.0,342376448.0,29875511296.0,976584704.0,2550.0,3655.0
12-04 10:08:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424602624.0,342376448.0,29875511296.0,976584704.0,2621.0,3746.0
12-04 10:08:49,0.083,0.167,99.583,0.167,0.0,0.0,0.0,53248.0,0.0,3.0,2424594432.0,342384640.0,29875511296.0,976584704.0,1921.0,2570.0
12-04 10:08:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424586240.0,342388736.0,29875515392.0,976584704.0,1766.0,2366.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424586240.0,342388736.0,29875515392.0,976584704.0,2312.0,3008.0
12-04 10:08:52,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424569856.0,342388736.0,29875515392.0,976601088.0,2616.0,3653.0
12-04 10:08:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424958976.0,342388736.0,29875515392.0,976211968.0,3792.0,5964.0
12-04 10:08:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424946688.0,342388736.0,29875519488.0,976220160.0,1041.0,1239.0
12-04 10:08:55,0.166,0.333,99.335,0.166,0.0,0.0,0.0,36864.0,0.0,5.0,2424934400.0,342401024.0,29875519488.0,976220160.0,4058.0,4700.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424934400.0,342401024.0,29875519488.0,976220160.0,2898.0,4176.0
12-04 10:08:57,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424930304.0,342401024.0,29875523584.0,976220160.0,2450.0,3630.0
12-04 10:08:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424926208.0,342401024.0,29875527680.0,976220160.0,19145.0,19793.0
12-04 10:08:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424926208.0,342401024.0,29875527680.0,976220160.0,1730.0,2460.0
12-04 10:09:00,0.333,0.250,99.250,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2424909824.0,342413312.0,29875531776.0,976220160.0,2870.0,3987.0
12-04 10:09:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424909824.0,342413312.0,29875531776.0,976220160.0,3548.0,5320.0
12-04 10:09:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424905728.0,342413312.0,29875535872.0,976220160.0,1956.0,2593.0
12-04 10:09:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424905728.0,342413312.0,29875535872.0,976220160.0,3468.0,3503.0
12-04 10:09:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,2424905728.0,342413312.0,29875535872.0,976220160.0,4171.0,4090.0
12-04 10:09:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2424905728.0,342413312.0,29875535872.0,976220160.0,5924.0,7232.0
12-04 10:09:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424893440.0,342421504.0,29875539968.0,976220160.0,4518.0,6087.0
12-04 10:09:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424889344.0,342421504.0,29875544064.0,976220160.0,2086.0,1873.0
12-04 10:09:08,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424889344.0,342421504.0,29875544064.0,976220160.0,4108.0,5422.0
12-04 10:09:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424889344.0,342421504.0,29875544064.0,976220160.0,4174.0,5423.0
12-04 10:09:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424885248.0,342421504.0,29875548160.0,976220160.0,2652.0,2934.0
12-04 10:09:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424885248.0,342421504.0,29875548160.0,976220160.0,2730.0,2577.0
12-04 10:09:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424877056.0,342429696.0,29875548160.0,976220160.0,2027.0,1831.0
12-04 10:09:13,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2425139200.0,342429696.0,29875548160.0,975958016.0,21289.0,22561.0
12-04 10:09:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425131008.0,342429696.0,29875556352.0,975958016.0,3198.0,4864.0
12-04 10:09:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425122816.0,342429696.0,29875556352.0,975966208.0,3264.0,4868.0
12-04 10:09:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425122816.0,342429696.0,29875556352.0,975966208.0,2517.0,3564.0
12-04 10:09:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425122816.0,342429696.0,29875556352.0,975966208.0,1680.0,1984.0
12-04 10:09:18,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2425114624.0,342437888.0,29875556352.0,975966208.0,2421.0,3563.0
12-04 10:09:19,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425110528.0,342437888.0,29875560448.0,975966208.0,1202.0,1334.0
12-04 10:09:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425110528.0,342437888.0,29875560448.0,975966208.0,1081.0,1288.0
12-04 10:09:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425110528.0,342437888.0,29875560448.0,975966208.0,4213.0,5338.0
12-04 10:09:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425106432.0,342437888.0,29875564544.0,975966208.0,4465.0,5607.0
12-04 10:09:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425102336.0,342437888.0,29875568640.0,975966208.0,3459.0,4012.0
12-04 10:09:24,0.167,0.167,99.500,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2425094144.0,342446080.0,29875568640.0,975966208.0,3825.0,4351.0
12-04 10:09:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2425094144.0,342446080.0,29875568640.0,975966208.0,4979.0,5007.0
12-04 10:09:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425090048.0,342446080.0,29875572736.0,975966208.0,3312.0,3407.0
12-04 10:09:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425090048.0,342446080.0,29875572736.0,975966208.0,2945.0,2935.0
12-04 10:09:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425090048.0,342446080.0,29875572736.0,975966208.0,3822.0,4395.0
12-04 10:09:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425102336.0,342446080.0,29875576832.0,975949824.0,4835.0,5691.0
12-04 10:09:30,0.0,0.084,99.833,0.084,0.0,0.0,0.0,32768.0,0.0,5.0,2425090048.0,342454272.0,29875580928.0,975949824.0,4084.0,4436.0
12-04 10:09:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425090048.0,342454272.0,29875580928.0,975949824.0,1763.0,1716.0
12-04 10:09:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425085952.0,342454272.0,29875585024.0,975949824.0,4143.0,5832.0
12-04 10:09:33,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425593856.0,342454272.0,29875585024.0,975441920.0,5038.0,6102.0
12-04 10:09:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425593856.0,342454272.0,29875585024.0,975441920.0,1863.0,1873.0
12-04 10:09:35,0.167,0.083,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2425581568.0,342462464.0,29875589120.0,975441920.0,2624.0,3092.0
12-04 10:09:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425581568.0,342462464.0,29875589120.0,975441920.0,3082.0,3972.0
12-04 10:09:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425577472.0,342462464.0,29875593216.0,975441920.0,3558.0,4593.0
12-04 10:09:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425577472.0,342462464.0,29875593216.0,975441920.0,3265.0,4933.0
12-04 10:09:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,2425573376.0,342462464.0,29875597312.0,975441920.0,1761.0,2407.0
12-04 10:09:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2424426496.0,342466560.0,29875597312.0,976584704.0,3258.0,4973.0
12-04 10:09:41,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424418304.0,342474752.0,29875597312.0,976584704.0,1054.0,1226.0
12-04 10:09:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424418304.0,342474752.0,29875597312.0,976584704.0,2761.0,3963.0
12-04 10:09:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424418304.0,342474752.0,29875597312.0,976584704.0,21036.0,21769.0
12-04 10:09:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424414208.0,342474752.0,29875601408.0,976584704.0,1408.0,1474.0
12-04 10:09:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424414208.0,342474752.0,29875601408.0,976584704.0,1802.0,2485.0
12-04 10:09:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424410112.0,342474752.0,29875605504.0,976584704.0,3852.0,6100.0
12-04 10:09:47,0.083,0.333,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2424397824.0,342482944.0,29875609600.0,976584704.0,4136.0,6395.0
12-04 10:09:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424397824.0,342482944.0,29875609600.0,976584704.0,2030.0,2734.0
12-04 10:09:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424397824.0,342482944.0,29875609600.0,976584704.0,3828.0,4468.0
12-04 10:09:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424393728.0,342482944.0,29875613696.0,976584704.0,1861.0,2529.0
12-04 10:09:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424393728.0,342482944.0,29875613696.0,976584704.0,1336.0,1516.0
12-04 10:09:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424393728.0,342482944.0,29875613696.0,976584704.0,2274.0,3074.0
12-04 10:09:53,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424528896.0,342491136.0,29875613696.0,976441344.0,1916.0,2478.0
12-04 10:09:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424520704.0,342491136.0,29875613696.0,976449536.0,4572.0,7269.0
12-04 10:09:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424512512.0,342495232.0,29875617792.0,976449536.0,2544.0,3733.0
12-04 10:09:56,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424512512.0,342495232.0,29875617792.0,976449536.0,2922.0,4161.0
12-04 10:09:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424508416.0,342495232.0,29875621888.0,976449536.0,2444.0,3710.0
12-04 10:09:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424508416.0,342495232.0,29875621888.0,976449536.0,1501.0,1674.0
12-04 10:09:59,0.0,0.167,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,2424500224.0,342503424.0,29875621888.0,976449536.0,2290.0,2929.0
12-04 10:10:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424487936.0,342511616.0,29875625984.0,976449536.0,1407.0,1197.0
12-04 10:10:01,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424487936.0,342511616.0,29875625984.0,976449536.0,3278.0,2460.0
12-04 10:10:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424487936.0,342511616.0,29875625984.0,976449536.0,5410.0,8114.0
12-04 10:10:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424487936.0,342511616.0,29875625984.0,976449536.0,4486.0,5564.0
12-04 10:10:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424602624.0,342511616.0,29875630080.0,976330752.0,4988.0,5387.0
12-04 10:10:05,0.167,0.167,99.584,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,2424586240.0,342523904.0,29875634176.0,976330752.0,2551.0,2843.0
12-04 10:10:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424586240.0,342523904.0,29875634176.0,976330752.0,3487.0,4305.0
12-04 10:10:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424586240.0,342523904.0,29875634176.0,976330752.0,2464.0,2300.0
12-04 10:10:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424582144.0,342523904.0,29875638272.0,976330752.0,3294.0,4055.0
12-04 10:10:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424578048.0,342523904.0,29875642368.0,976330752.0,3588.0,4408.0
12-04 10:10:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424578048.0,342523904.0,29875642368.0,976330752.0,3534.0,4284.0
12-04 10:10:11,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2424569856.0,342532096.0,29875642368.0,976330752.0,4325.0,5745.0
12-04 10:10:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424569856.0,342532096.0,29875642368.0,976330752.0,3294.0,4119.0
12-04 10:10:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424705024.0,342532096.0,29875642368.0,976195584.0,36715.0,37059.0
12-04 10:10:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2424700928.0,342532096.0,29875646464.0,976195584.0,1177.0,1317.0
12-04 10:10:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2424692736.0,342532096.0,29875654656.0,976195584.0,2550.0,3654.0
12-04 10:10:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424684544.0,342532096.0,29875654656.0,976203776.0,1867.0,2485.0
12-04 10:10:17,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424676352.0,342540288.0,29875654656.0,976203776.0,2928.0,4243.0
12-04 10:10:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424676352.0,342540288.0,29875654656.0,976203776.0,1830.0,2457.0
12-04 10:10:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424676352.0,342540288.0,29875654656.0,976203776.0,3264.0,4800.0
12-04 10:10:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424668160.0,342544384.0,29875658752.0,976203776.0,1956.0,2594.0
12-04 10:10:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424668160.0,342544384.0,29875658752.0,976203776.0,4052.0,5182.0
12-04 10:10:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424668160.0,342544384.0,29875658752.0,976203776.0,3155.0,3336.0
12-04 10:10:23,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424659968.0,342552576.0,29875658752.0,976203776.0,3131.0,3066.0
12-04 10:10:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424655872.0,342552576.0,29875662848.0,976203776.0,2773.0,2790.0
12-04 10:10:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424651776.0,342552576.0,29875666944.0,976203776.0,2779.0,2844.0
12-04 10:10:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424651776.0,342552576.0,29875666944.0,976203776.0,5555.0,7558.0
12-04 10:10:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424651776.0,342552576.0,29875666944.0,976203776.0,2764.0,2353.0
12-04 10:10:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424651776.0,342552576.0,29875666944.0,976203776.0,3030.0,3085.0
12-04 10:10:29,0.166,0.249,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424643584.0,342560768.0,29875666944.0,976203776.0,5430.0,6890.0
12-04 10:10:30,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424635392.0,342560768.0,29875675136.0,976203776.0,3468.0,3447.0
12-04 10:10:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424635392.0,342560768.0,29875675136.0,976203776.0,2340.0,2486.0
12-04 10:10:32,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2424635392.0,342560768.0,29875675136.0,976203776.0,3011.0,4076.0
12-04 10:10:33,0.417,0.250,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425143296.0,342560768.0,29875675136.0,975695872.0,5100.0,6133.0
12-04 10:10:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2425139200.0,342560768.0,29875679232.0,975695872.0,4539.0,6390.0
12-04 10:10:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,2425122816.0,342577152.0,29875679232.0,975695872.0,1768.0,1807.0
12-04 10:10:36,0.332,0.166,99.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425118720.0,342577152.0,29875683328.0,975695872.0,2788.0,3485.0
12-04 10:10:37,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425114624.0,342577152.0,29875687424.0,975695872.0,3111.0,4038.0
12-04 10:10:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425110528.0,342577152.0,29875691520.0,975695872.0,2549.0,2951.0
12-04 10:10:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425110528.0,342577152.0,29875691520.0,975695872.0,2740.0,3760.0
12-04 10:10:40,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2425106432.0,342577152.0,29875695616.0,975695872.0,2650.0,3811.0
12-04 10:10:41,0.083,0.250,99.418,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2425098240.0,342585344.0,29875695616.0,975695872.0,2550.0,3654.0
12-04 10:10:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425098240.0,342585344.0,29875695616.0,975695872.0,3148.0,4420.0
12-04 10:10:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425225216.0,342585344.0,29875695616.0,975568896.0,19409.0,20093.0
12-04 10:10:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425225216.0,342585344.0,29875695616.0,975568896.0,3038.0,4798.0
12-04 10:10:45,0.166,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425221120.0,342585344.0,29875699712.0,975568896.0,1214.0,1317.0
12-04 10:10:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425221120.0,342585344.0,29875699712.0,975568896.0,1856.0,2371.0
12-04 10:10:47,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2425212928.0,342593536.0,29875699712.0,975568896.0,3088.0,4310.0
12-04 10:10:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425217024.0,342593536.0,29875703808.0,975560704.0,3371.0,5022.0
12-04 10:10:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,2425217024.0,342593536.0,29875703808.0,975560704.0,2710.0,3788.0
12-04 10:10:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2425212928.0,342593536.0,29875707904.0,975560704.0,1922.0,2504.0
12-04 10:10:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425212928.0,342593536.0,29875707904.0,975560704.0,3884.0,5971.0
12-04 10:10:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425212928.0,342593536.0,29875707904.0,975560704.0,1550.0,1828.0
12-04 10:10:53,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2425102336.0,342601728.0,29875699712.0,975671296.0,1342.0,1474.0
12-04 10:10:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424954880.0,342601728.0,29875712000.0,975806464.0,1302.0,1425.0
12-04 10:10:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424954880.0,342601728.0,29875712000.0,975806464.0,3818.0,5881.0
12-04 10:10:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424963072.0,342601728.0,29875712000.0,975798272.0,19458.0,20487.0
12-04 10:10:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424963072.0,342601728.0,29875712000.0,975798272.0,2894.0,4190.0
12-04 10:10:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424954880.0,342601728.0,29875720192.0,975798272.0,1887.0,2480.0
12-04 10:10:59,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424946688.0,342609920.0,29875720192.0,975798272.0,3435.0,5048.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424946688.0,342609920.0,29875720192.0,975798272.0,1956.0,2528.0
12-04 10:11:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424946688.0,342609920.0,29875720192.0,975798272.0,1242.0,1317.0
12-04 10:11:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424942592.0,342609920.0,29875724288.0,975798272.0,1514.0,1827.0
12-04 10:11:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424942592.0,342609920.0,29875724288.0,975798272.0,5721.0,7876.0
12-04 10:11:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424942592.0,342609920.0,29875724288.0,975798272.0,4139.0,5500.0
12-04 10:11:05,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2424934400.0,342618112.0,29875724288.0,975798272.0,2286.0,1989.0
12-04 10:11:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424930304.0,342618112.0,29875728384.0,975798272.0,3253.0,4210.0
12-04 10:11:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424926208.0,342618112.0,29875732480.0,975798272.0,4266.0,5769.0
12-04 10:11:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424922112.0,342618112.0,29875736576.0,975798272.0,2026.0,1831.0
12-04 10:11:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424922112.0,342618112.0,29875736576.0,975798272.0,2711.0,2975.0
12-04 10:11:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,2424918016.0,342618112.0,29875740672.0,975798272.0,2706.0,2886.0
12-04 10:11:11,0.083,0.333,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424909824.0,342626304.0,29875740672.0,975798272.0,2186.0,1964.0
12-04 10:11:12,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424909824.0,342626304.0,29875740672.0,975798272.0,5462.0,7704.0
12-04 10:11:13,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425155584.0,342626304.0,29875740672.0,975552512.0,23013.0,24004.0
12-04 10:11:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425151488.0,342626304.0,29875744768.0,975552512.0,2122.0,2780.0
12-04 10:11:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2425151488.0,342626304.0,29875744768.0,975552512.0,1890.0,2499.0
12-04 10:11:16,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425147392.0,342626304.0,29875748864.0,975552512.0,4442.0,5663.0
12-04 10:11:17,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2425139200.0,342634496.0,29875748864.0,975552512.0,1956.0,2595.0
12-04 10:11:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425139200.0,342634496.0,29875748864.0,975552512.0,3161.0,4555.0
12-04 10:11:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425135104.0,342634496.0,29875752960.0,975552512.0,1081.0,1288.0
12-04 10:11:20,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425131008.0,342638592.0,29875752960.0,975552512.0,2544.0,3698.0
12-04 10:11:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425131008.0,342638592.0,29875752960.0,975552512.0,3334.0,3895.0
12-04 10:11:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425126912.0,342638592.0,29875757056.0,975552512.0,3790.0,4209.0
12-04 10:11:23,0.167,0.083,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2425118720.0,342646784.0,29875757056.0,975552512.0,21810.0,23035.0
12-04 10:11:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425118720.0,342646784.0,29875757056.0,975552512.0,2969.0,2911.0
12-04 10:11:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,10.0,2425110528.0,342650880.0,29875761152.0,975552512.0,4757.0,4922.0
12-04 10:11:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425106432.0,342650880.0,29875765248.0,975552512.0,20208.0,20175.0
12-04 10:11:27,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425106432.0,342650880.0,29875765248.0,975552512.0,2965.0,3042.0
12-04 10:11:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425106432.0,342650880.0,29875765248.0,975552512.0,4034.0,4782.0
12-04 10:11:29,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2425098240.0,342659072.0,29875765248.0,975552512.0,4118.0,4616.0
12-04 10:11:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425090048.0,342663168.0,29875769344.0,975552512.0,3490.0,3333.0
12-04 10:11:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425085952.0,342663168.0,29875773440.0,975552512.0,3670.0,5272.0
12-04 10:11:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425085952.0,342663168.0,29875773440.0,975552512.0,2417.0,2885.0
12-04 10:11:33,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425085952.0,342663168.0,29875773440.0,975552512.0,4929.0,5448.0
12-04 10:11:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425085952.0,342663168.0,29875773440.0,975552512.0,3865.0,5429.0
12-04 10:11:35,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2425200640.0,342671360.0,29875777536.0,975425536.0,1903.0,1856.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425200640.0,342671360.0,29875777536.0,975425536.0,3171.0,4078.0
12-04 10:11:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425200640.0,342671360.0,29875777536.0,975425536.0,3796.0,5248.0
12-04 10:11:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425196544.0,342671360.0,29875781632.0,975425536.0,3421.0,4575.0
12-04 10:11:39,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425200640.0,342671360.0,29875785728.0,975417344.0,1666.0,2343.0
12-04 10:11:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425196544.0,342671360.0,29875789824.0,975417344.0,1635.0,2366.0
12-04 10:11:41,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2425188352.0,342679552.0,29875789824.0,975417344.0,1796.0,2461.0
12-04 10:11:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425188352.0,342679552.0,29875789824.0,975417344.0,3192.0,4910.0
12-04 10:11:43,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2047168512.0,342679552.0,29875789824.0,1353437184.0,20329.0,21584.0
12-04 10:11:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046980096.0,342679552.0,29875793920.0,1353621504.0,1308.0,1421.0
12-04 10:11:45,0.167,0.250,99.584,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,2046980096.0,342679552.0,29875793920.0,1353621504.0,3464.0,5050.0
12-04 10:11:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046976000.0,342679552.0,29875798016.0,1353621504.0,2130.0,2797.0
12-04 10:11:47,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2046967808.0,342687744.0,29875798016.0,1353621504.0,19149.0,19728.0
12-04 10:11:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046967808.0,342687744.0,29875798016.0,1353621504.0,3280.0,4352.0
12-04 10:11:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046967808.0,342687744.0,29875798016.0,1353621504.0,1796.0,2462.0
12-04 10:11:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2046959616.0,342691840.0,29875802112.0,1353621504.0,2741.0,3832.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046955520.0,342691840.0,29875806208.0,1353621504.0,2511.0,3673.0
12-04 10:11:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046955520.0,342691840.0,29875806208.0,1353621504.0,1963.0,2552.0
12-04 10:11:53,0.250,0.166,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2046955520.0,342700032.0,29875806208.0,1353613312.0,2368.0,3178.0
12-04 10:11:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046947328.0,342700032.0,29875806208.0,1353621504.0,2385.0,3628.0
12-04 10:11:55,0.0,0.334,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2046939136.0,342704128.0,29875810304.0,1353621504.0,3204.0,4891.0
12-04 10:11:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046939136.0,342704128.0,29875810304.0,1353621504.0,1137.0,1305.0
12-04 10:11:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046939136.0,342704128.0,29875810304.0,1353621504.0,2929.0,4213.0
12-04 10:11:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046939136.0,342704128.0,29875810304.0,1353621504.0,2551.0,3787.0
12-04 10:11:59,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2046930944.0,342712320.0,29875810304.0,1353621504.0,2444.0,3673.0
12-04 10:12:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,10.0,2046918656.0,342720512.0,29875814400.0,1353621504.0,2107.0,2613.0
12-04 10:12:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046918656.0,342720512.0,29875814400.0,1353621504.0,2056.0,2577.0
12-04 10:12:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046918656.0,342720512.0,29875814400.0,1353621504.0,1580.0,1719.0
12-04 10:12:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2046914560.0,342720512.0,29875818496.0,1353621504.0,5981.0,8045.0
12-04 10:12:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046914560.0,342720512.0,29875818496.0,1353621504.0,5375.0,6271.0
12-04 10:12:05,0.417,0.167,99.250,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2046902272.0,342728704.0,29875822592.0,1353621504.0,3294.0,4079.0
12-04 10:12:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046902272.0,342728704.0,29875822592.0,1353621504.0,4360.0,5531.0
12-04 10:12:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046902272.0,342728704.0,29875822592.0,1353621504.0,2071.0,1902.0
12-04 10:12:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046902272.0,342728704.0,29875822592.0,1353621504.0,20542.0,20795.0
12-04 10:12:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046894080.0,342728704.0,29875830784.0,1353621504.0,2701.0,2994.0
12-04 10:12:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2046513152.0,342728704.0,29875830784.0,1354002432.0,3037.0,3158.0
12-04 10:12:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2046754816.0,342736896.0,29875834880.0,1353748480.0,3525.0,4235.0
12-04 10:12:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046754816.0,342736896.0,29875834880.0,1353748480.0,4662.0,6459.0
12-04 10:12:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046881792.0,342736896.0,29875834880.0,1353621504.0,20080.0,19883.0
12-04 10:12:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046877696.0,342736896.0,29875838976.0,1353621504.0,1956.0,2419.0
12-04 10:12:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2046873600.0,342736896.0,29875843072.0,1353621504.0,1977.0,2544.0
12-04 10:12:16,0.333,0.167,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2046865408.0,342745088.0,29875843072.0,1353621504.0,5398.0,6967.0
12-04 10:12:17,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2046865408.0,342745088.0,29875843072.0,1353621504.0,2340.0,3069.0
12-04 10:12:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046861312.0,342745088.0,29875847168.0,1353621504.0,2564.0,3685.0
12-04 10:12:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046861312.0,342745088.0,29875847168.0,1353621504.0,2116.0,2686.0
12-04 10:12:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,2046857216.0,342745088.0,29875851264.0,1353621504.0,1890.0,2552.0
12-04 10:12:21,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046865408.0,342745088.0,29875851264.0,1353613312.0,4956.0,6434.0
12-04 10:12:22,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2046857216.0,342753280.0,29875851264.0,1353613312.0,2957.0,2403.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046857216.0,342753280.0,29875851264.0,1353613312.0,3680.0,4315.0
12-04 10:12:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046857216.0,342753280.0,29875851264.0,1353613312.0,3722.0,4231.0
12-04 10:12:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2046853120.0,342753280.0,29875855360.0,1353613312.0,2934.0,2842.0
12-04 10:12:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046853120.0,342753280.0,29875855360.0,1353613312.0,3494.0,3945.0
12-04 10:12:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046849024.0,342753280.0,29875859456.0,1353613312.0,3441.0,3625.0
12-04 10:12:28,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2046840832.0,342761472.0,29875859456.0,1353613312.0,3624.0,4169.0
12-04 10:12:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046840832.0,342761472.0,29875859456.0,1353613312.0,4185.0,4659.0
12-04 10:12:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2046836736.0,342761472.0,29875863552.0,1353613312.0,3528.0,3332.0
12-04 10:12:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046836736.0,342761472.0,29875863552.0,1353613312.0,3397.0,4237.0
12-04 10:12:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046832640.0,342761472.0,29875867648.0,1353613312.0,5076.0,7109.0
12-04 10:12:33,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046840832.0,342761472.0,29875867648.0,1353605120.0,4536.0,5015.0
12-04 10:12:34,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2046820352.0,342769664.0,29875871744.0,1353613312.0,3564.0,3621.0
12-04 10:12:35,0.0,0.250,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,10.0,2046816256.0,342773760.0,29875871744.0,1353613312.0,3072.0,4012.0
12-04 10:12:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046816256.0,342773760.0,29875871744.0,1353613312.0,2887.0,3918.0
12-04 10:12:37,3.183,1.424,93.635,1.759,0.0,0.0,1032192.0,0.0,78.0,0.0,2055602176.0,342802432.0,29887008768.0,1333661696.0,2542806.0,58912.0
12-04 10:12:38,0.502,0.335,96.318,2.845,0.0,0.0,81920.0,0.0,3.0,0.0,2063552512.0,342806528.0,29887250432.0,1325465600.0,8228220.0,142047.0
12-04 10:12:39,0.334,0.501,98.581,0.501,0.0,0.083,0.0,0.0,0.0,0.0,2065457152.0,342806528.0,29887250432.0,1323560960.0,113220.0,119796.0
12-04 10:12:40,0.167,0.083,99.332,0.417,0.0,0.0,0.0,40960.0,0.0,4.0,2066067456.0,342814720.0,29887266816.0,1322926080.0,7251.0,10050.0
12-04 10:12:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2066067456.0,342814720.0,29887266816.0,1322926080.0,1640.0,1937.0
12-04 10:12:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2066067456.0,342814720.0,29887266816.0,1322926080.0,2929.0,4148.0
12-04 10:12:43,0.753,0.167,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2069364736.0,342814720.0,29887270912.0,1319624704.0,134513.0,131111.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-peer-slave-20.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","nasty-dirt",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,1.033,0.518,98.398,0.031,0.0,0.021,3677.490,1025453.194,0.470,11.790,2127110144.0,536260608.0,29586063360.0,1369640960.0,0.0,0.0
12-04 09:35:33,0.0,0.333,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2127564800.0,536260608.0,29586075648.0,1369174016.0,5316.0,8452.0
12-04 09:35:34,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2127560704.0,536260608.0,29586079744.0,1369174016.0,2980.0,3161.0
12-04 09:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2127552512.0,536260608.0,29586079744.0,1369182208.0,4554.0,5680.0
12-04 09:35:36,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2127552512.0,536260608.0,29586079744.0,1369182208.0,4230.0,5522.0
12-04 09:35:37,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128310272.0,536260608.0,29586083840.0,1368420352.0,5083.0,5504.0
12-04 09:35:38,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,2128302080.0,536268800.0,29586083840.0,1368420352.0,3440.0,3913.0
12-04 09:35:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128302080.0,536268800.0,29586083840.0,1368420352.0,4749.0,6484.0
12-04 09:35:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128302080.0,536268800.0,29586083840.0,1368420352.0,2974.0,3335.0
12-04 09:35:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2128297984.0,536268800.0,29586087936.0,1368420352.0,5044.0,6886.0
12-04 09:35:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128293888.0,536268800.0,29586092032.0,1368420352.0,3543.0,4264.0
12-04 09:35:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128293888.0,536268800.0,29586092032.0,1368420352.0,3781.0,4177.0
12-04 09:35:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2128285696.0,536276992.0,29586092032.0,1368420352.0,1821.0,2510.0
12-04 09:35:45,1.749,0.167,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128285696.0,536276992.0,29586092032.0,1368420352.0,3409.0,5127.0
12-04 09:35:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2128285696.0,536281088.0,29586087936.0,1368420352.0,2250.0,3007.0
12-04 09:35:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128404480.0,536281088.0,29586096128.0,1368293376.0,20563.0,21954.0
12-04 09:35:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2128400384.0,536281088.0,29586100224.0,1368293376.0,3285.0,4985.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128400384.0,536281088.0,29586100224.0,1368293376.0,3425.0,5059.0
12-04 09:35:50,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2128392192.0,536289280.0,29586100224.0,1368293376.0,2750.0,3964.0
12-04 09:35:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2128515072.0,536289280.0,29586104320.0,1368166400.0,2944.0,4123.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128642048.0,536289280.0,29586104320.0,1368039424.0,2156.0,2903.0
12-04 09:35:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128642048.0,536289280.0,29586104320.0,1368039424.0,3134.0,4510.0
12-04 09:35:54,0.250,0.167,99.583,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2128637952.0,536293376.0,29586104320.0,1368039424.0,15746.0,21798.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128568320.0,536293376.0,29586173952.0,1368039424.0,4732.0,7459.0
12-04 09:35:56,2.845,2.427,94.561,0.084,0.0,0.084,0.0,65536.0,0.0,12.0,2171346944.0,536301568.0,29586178048.0,1325248512.0,419378.0,369235.0
12-04 09:35:57,15.319,8.0,76.340,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2208673792.0,536301568.0,29596991488.0,1277108224.0,2958765.0,940847.0
12-04 09:35:58,20.408,9.864,69.388,0.085,0.0,0.255,0.0,2191360.0,0.0,22.0,2250113024.0,536305664.0,29613355008.0,1219301376.0,3111381.0,1020172.0
12-04 09:35:59,20.255,10.128,69.362,0.0,0.0,0.255,0.0,2183168.0,0.0,22.0,2278027264.0,536313856.0,29628985344.0,1175748608.0,3141576.0,1037809.0
12-04 09:36:00,19.052,10.172,70.345,0.0,0.0,0.431,0.0,2166784.0,0.0,21.0,2305798144.0,536317952.0,29644984320.0,1131974656.0,3117668.0,1024281.0
12-04 09:36:01,20.932,9.661,69.068,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,2330808320.0,536322048.0,29660348416.0,1091596288.0,3117700.0,1023952.0
12-04 09:36:02,20.759,10.127,68.692,0.169,0.0,0.253,0.0,2199552.0,0.0,24.0,2353201152.0,536338432.0,29674016768.0,1055518720.0,3133607.0,1032752.0
12-04 09:36:03,20.619,9.107,69.759,0.086,0.0,0.430,0.0,2158592.0,0.0,19.0,2377359360.0,536342528.0,29692043264.0,1013329920.0,3132737.0,1032613.0
12-04 09:36:04,19.539,10.068,69.966,0.0,0.0,0.427,0.0,2154496.0,0.0,20.0,2387456000.0,536354816.0,29707157504.0,988106752.0,3132177.0,1033820.0
12-04 09:36:05,20.308,9.854,69.409,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2408468480.0,536363008.0,29722349568.0,951894016.0,3119870.0,1023276.0
12-04 09:36:06,19.280,9.940,70.266,0.086,0.0,0.428,0.0,2162688.0,0.0,20.0,2422239232.0,536363008.0,29736181760.0,924291072.0,3116803.0,1022047.0
12-04 09:36:07,20.289,9.593,69.355,0.0,0.0,0.764,0.0,2154496.0,0.0,19.0,2434285568.0,536371200.0,29753856000.0,894562304.0,3123469.0,1028632.0
12-04 09:36:08,19.489,9.957,66.979,3.064,0.0,0.511,8192.0,158679040.0,2.0,319.0,2457206784.0,536391680.0,29768294400.0,857182208.0,3134630.0,1034568.0
12-04 09:36:09,20.153,10.289,69.133,0.085,0.0,0.340,0.0,2183168.0,0.0,20.0,2468827136.0,536395776.0,29785567232.0,828284928.0,3126099.0,1027846.0
12-04 09:36:10,20.392,9.642,69.539,0.0,0.0,0.427,0.0,2162688.0,0.0,20.0,2477379584.0,536399872.0,29801549824.0,803745792.0,3118761.0,1024959.0
12-04 09:36:11,19.535,9.811,70.224,0.0,0.0,0.430,0.0,2158592.0,0.0,19.0,2488770560.0,536399872.0,29816221696.0,777682944.0,3126152.0,1027204.0
12-04 09:36:12,20.034,10.606,68.939,0.0,0.0,0.421,0.0,2154496.0,0.0,19.0,2499096576.0,536399872.0,29829926912.0,753651712.0,3121029.0,1028114.0
12-04 09:36:13,18.852,10.026,70.780,0.0,0.0,0.343,0.0,2150400.0,0.0,19.0,2507943936.0,536403968.0,29847248896.0,727478272.0,3123314.0,1026326.0
12-04 09:36:14,20.495,9.821,69.086,0.171,0.0,0.427,0.0,2170880.0,0.0,21.0,2531766272.0,536416256.0,29861617664.0,689274880.0,3135852.0,1033817.0
12-04 09:36:15,19.586,9.922,70.147,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2556223488.0,536420352.0,29878898688.0,647532544.0,3126270.0,1027830.0
12-04 09:36:16,20.204,9.168,69.949,0.0,0.0,0.679,0.0,2158592.0,0.0,19.0,2564943872.0,536424448.0,29892583424.0,625123328.0,3133227.0,1041755.0
12-04 09:36:17,20.168,10.924,68.655,0.084,0.0,0.168,0.0,2154496.0,0.0,19.0,2574204928.0,536424448.0,29909450752.0,598994944.0,3149681.0,1049429.0
12-04 09:36:18,20.068,10.077,69.257,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,2591453184.0,536424448.0,29924675584.0,566521856.0,3112860.0,1020464.0
12-04 09:36:19,19.237,10.763,69.322,0.085,0.0,0.593,0.0,2158592.0,0.0,19.0,2598105088.0,536432640.0,29939523584.0,545013760.0,3127681.0,1030454.0
12-04 09:36:20,19.060,10.256,70.171,0.085,0.0,0.427,0.0,2170880.0,0.0,21.0,2601230336.0,536453120.0,29955203072.0,526188544.0,3135571.0,1034112.0
12-04 09:36:21,23.484,9.479,66.012,0.512,0.0,0.512,0.0,37232640.0,0.0,88.0,2612977664.0,536477696.0,30002098176.0,467521536.0,3126790.0,1030470.0
12-04 09:36:22,22.146,10.558,66.094,0.429,0.0,0.773,4096.0,32342016.0,1.0,79.0,2624028672.0,536502272.0,29984661504.0,473882624.0,3109129.0,1018151.0
12-04 09:36:23,19.845,9.577,70.147,0.0,0.0,0.431,0.0,2420736.0,0.0,42.0,2633342976.0,536502272.0,30001590272.0,447639552.0,3135408.0,1034786.0
12-04 09:36:24,20.805,10.151,68.540,0.0,0.0,0.503,0.0,2162688.0,0.0,19.0,2649145344.0,536502272.0,30016770048.0,416657408.0,3130507.0,1030269.0
12-04 09:36:25,19.746,10.254,69.407,0.0,0.0,0.593,0.0,2150400.0,0.0,19.0,2656870400.0,536502272.0,30032248832.0,393453568.0,3119648.0,1025469.0
12-04 09:36:26,21.204,8.991,69.296,0.170,0.0,0.339,0.0,2162688.0,0.0,21.0,2663870464.0,536510464.0,30047510528.0,371183616.0,3130972.0,1031198.0
12-04 09:36:27,20.968,9.083,69.610,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,2671861760.0,536514560.0,30063022080.0,347676672.0,3116408.0,1024126.0
12-04 09:36:28,19.848,10.473,69.172,0.084,0.0,0.422,0.0,2158592.0,0.0,19.0,2685304832.0,536514560.0,30079459328.0,317796352.0,3118812.0,1024061.0
12-04 09:36:29,19.625,10.324,69.710,0.0,0.0,0.341,0.0,2162688.0,0.0,19.0,2693951488.0,536514560.0,30093352960.0,295256064.0,3136996.0,1033970.0
12-04 09:36:30,19.552,9.302,70.973,0.086,0.0,0.086,0.0,2158592.0,0.0,19.0,2697818112.0,536514560.0,30110216192.0,274526208.0,3136128.0,1036144.0
12-04 09:36:31,19.313,9.700,70.300,0.0,0.0,0.687,0.0,2150400.0,0.0,19.0,2710007808.0,536518656.0,30125719552.0,246829056.0,3114008.0,1020301.0
12-04 09:36:32,18.659,10.060,70.765,0.086,0.0,0.430,0.0,2174976.0,0.0,21.0,2711527424.0,536526848.0,30141239296.0,229781504.0,3116916.0,1024825.0
12-04 09:36:33,20.156,8.651,70.675,0.087,0.0,0.433,0.0,2342912.0,0.0,24.0,2724651008.0,536039424.0,30127161344.0,231223296.0,3142039.0,1037121.0
12-04 09:36:34,19.383,10.120,70.326,0.0,0.0,0.172,0.0,2273280.0,0.0,23.0,2735296512.0,535691264.0,30121545728.0,226541568.0,3115393.0,1024600.0
12-04 09:36:35,20.648,9.215,69.710,0.0,0.0,0.427,0.0,2252800.0,0.0,22.0,2740727808.0,535175168.0,30104711168.0,238460928.0,3130882.0,1030178.0
12-04 09:36:36,19.949,10.145,69.480,0.0,0.0,0.426,0.0,2289664.0,0.0,26.0,2743865344.0,534831104.0,30099664896.0,240713728.0,3130688.0,1033320.0
12-04 09:36:37,19.643,9.779,70.068,0.0,0.0,0.510,0.0,2310144.0,0.0,26.0,2753421312.0,534396928.0,30087569408.0,243687424.0,3121598.0,1027729.0
12-04 09:36:38,19.109,9.940,69.494,0.943,0.0,0.514,0.0,43098112.0,0.0,97.0,2757918720.0,534061056.0,30081290240.0,245805056.0,3122562.0,1026374.0
12-04 09:36:39,11.901,7.021,70.291,10.274,0.0,0.514,16384.0,273981440.0,4.0,496.0,2767020032.0,533721088.0,30071033856.0,247300096.0,3007357.0,966006.0
12-04 09:36:40,21.282,11.453,63.162,3.504,0.0,0.598,0.0,112734208.0,0.0,226.0,2780110848.0,533237760.0,30060732416.0,244994048.0,3259564.0,1099110.0
12-04 09:36:41,23.745,11.574,64.255,0.0,0.0,0.426,0.0,2326528.0,0.0,25.0,2787569664.0,532893696.0,30057902080.0,240709632.0,3115193.0,1025276.0
12-04 09:36:42,21.093,9.735,68.830,0.0,0.0,0.342,0.0,2215936.0,0.0,23.0,2794274816.0,532504576.0,30048907264.0,243388416.0,3136842.0,1034057.0
12-04 09:36:43,19.310,9.828,70.603,0.0,0.0,0.259,0.0,2289664.0,0.0,23.0,2800037888.0,532172800.0,30043074560.0,243789824.0,3116417.0,1022812.0
12-04 09:36:44,20.101,9.966,69.257,0.169,0.0,0.507,0.0,2236416.0,0.0,25.0,2811740160.0,531832832.0,30038282240.0,237219840.0,3117060.0,1022883.0
12-04 09:36:45,20.865,9.669,69.126,0.0,0.0,0.339,0.0,2273280.0,0.0,23.0,2809106432.0,531288064.0,30021529600.0,257150976.0,3144006.0,1040583.0
12-04 09:36:46,20.613,9.370,69.761,0.085,0.0,0.170,0.0,2158592.0,0.0,19.0,2809110528.0,531304448.0,30036922368.0,241737728.0,3121362.0,1026694.0
12-04 09:36:47,18.912,9.672,71.071,0.0,0.0,0.345,0.0,2281472.0,0.0,24.0,2812956672.0,530964480.0,30032982016.0,242171904.0,3131191.0,1037894.0
12-04 09:36:48,19.796,10.025,69.839,0.0,0.0,0.340,0.0,2293760.0,0.0,23.0,2821996544.0,530579456.0,30022709248.0,243789824.0,3128232.0,1031155.0
12-04 09:36:49,19.623,9.512,70.094,0.086,0.0,0.686,0.0,2150400.0,0.0,19.0,2821976064.0,530579456.0,30039719936.0,226799616.0,3133611.0,1033390.0
12-04 09:36:50,20.698,9.966,68.825,0.085,0.0,0.426,0.0,2265088.0,0.0,23.0,2825637888.0,530206720.0,30030368768.0,232861696.0,3125264.0,1029678.0
12-04 09:36:51,19.080,10.392,70.187,0.0,0.0,0.341,0.0,2289664.0,0.0,24.0,2832728064.0,529870848.0,30024916992.0,231559168.0,3118782.0,1024675.0
12-04 09:36:52,20.861,9.966,68.750,0.0,0.0,0.422,0.0,2220032.0,0.0,21.0,2834026496.0,529489920.0,30017208320.0,238350336.0,3118431.0,1021085.0
12-04 09:36:53,19.369,9.898,70.137,0.0,0.0,0.597,0.0,2310144.0,0.0,24.0,2844971008.0,529154048.0,30010712064.0,234237952.0,3130903.0,1031006.0
12-04 09:36:54,19.027,10.495,70.137,0.0,0.0,0.341,0.0,2191360.0,0.0,21.0,2845138944.0,528805888.0,30005260288.0,239869952.0,3127149.0,1029528.0
12-04 09:36:55,19.402,9.658,70.427,0.085,0.0,0.427,0.0,2416640.0,0.0,41.0,2849906688.0,528441344.0,29999910912.0,240816128.0,3125468.0,1029786.0
12-04 09:36:56,20.391,8.836,70.433,0.085,0.0,0.255,0.0,2236416.0,0.0,25.0,2868076544.0,528089088.0,29993070592.0,229838848.0,2870862.0,773129.0
12-04 09:36:57,2.002,0.917,96.997,0.083,0.0,0.0,0.0,2260992.0,0.0,23.0,2872610816.0,527732736.0,29977100288.0,241631232.0,148912.0,80564.0
12-04 09:36:58,0.419,0.335,99.246,0.0,0.0,0.0,0.0,217088.0,0.0,18.0,2872737792.0,527745024.0,29977088000.0,241504256.0,60380.0,8851.0
12-04 09:36:59,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2872733696.0,527745024.0,29977346048.0,241250304.0,3101.0,4335.0
12-04 09:37:00,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2872729600.0,527745024.0,29977350144.0,241250304.0,1383.0,1586.0
12-04 09:37:01,0.250,0.250,99.334,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2872848384.0,527753216.0,29977350144.0,241123328.0,3630.0,5263.0
12-04 09:37:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2872844288.0,527753216.0,29977354240.0,241123328.0,2735.0,3931.0
12-04 09:37:03,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2872844288.0,527753216.0,29977354240.0,241123328.0,2460.0,3152.0
12-04 09:37:04,7.705,5.250,86.706,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,2870960128.0,527753216.0,29982031872.0,238329856.0,831888.0,822330.0
12-04 09:37:05,22.058,11.944,65.301,0.0,0.0,0.697,0.0,2281472.0,0.0,23.0,2876420096.0,527400960.0,29978296320.0,236957696.0,5378561.0,1272910.0
12-04 09:37:06,27.660,12.766,58.723,0.170,0.0,0.681,0.0,8089600.0,0.0,42.0,2885349376.0,526684160.0,29957255168.0,249786368.0,3329372.0,1239271.0
12-04 09:37:07,31.688,13.766,52.727,1.472,0.0,0.346,8192.0,80498688.0,2.0,179.0,2887147520.0,525352960.0,29961879552.0,244695040.0,3359951.0,1259450.0
12-04 09:37:08,28.840,13.993,55.717,0.683,0.0,0.768,0.0,56045568.0,0.0,166.0,2887917568.0,524943360.0,29871214592.0,334999552.0,3559507.0,1362419.0
12-04 09:37:09,21.799,11.505,66.090,0.087,0.0,0.519,0.0,2162688.0,0.0,19.0,2891337728.0,524951552.0,29890609152.0,312176640.0,5377052.0,1270882.0
12-04 09:37:10,21.296,10.774,59.764,7.744,0.0,0.421,12288.0,234524672.0,3.0,426.0,2891087872.0,524963840.0,29904322560.0,298700800.0,3231330.0,1191559.0
12-04 09:37:11,23.749,12.468,59.966,3.308,0.0,0.509,0.0,110215168.0,0.0,230.0,2908712960.0,524976128.0,29923979264.0,261406720.0,3488573.0,1325192.0
12-04 09:37:12,30.950,15.519,52.921,0.0,0.0,0.610,0.0,4464640.0,0.0,42.0,2930200576.0,524652544.0,29929549824.0,234672128.0,3359979.0,1256691.0
12-04 09:37:13,23.064,12.0,64.340,0.085,0.0,0.511,0.0,2211840.0,0.0,24.0,2932822016.0,524333056.0,29924704256.0,237215744.0,5546269.0,1361143.0
12-04 09:37:14,25.299,13.162,60.855,0.085,0.0,0.598,0.0,2445312.0,0.0,28.0,2945413120.0,523620352.0,29899292672.0,250748928.0,3343110.0,1250143.0
12-04 09:37:15,26.850,12.392,60.069,0.0,0.0,0.688,0.0,2154496.0,0.0,19.0,2946260992.0,523624448.0,29919911936.0,229277696.0,3348440.0,1252170.0
12-04 09:37:16,23.084,12.021,64.199,0.087,0.0,0.610,0.0,4395008.0,0.0,45.0,2946686976.0,523296768.0,29919768576.0,229322752.0,3549558.0,1360453.0
12-04 09:37:17,22.965,11.225,64.696,0.0,0.0,1.114,0.0,2297856.0,0.0,23.0,2954104832.0,522960896.0,29914456064.0,227553280.0,5393924.0,1287199.0
12-04 09:37:18,26.235,13.458,59.625,0.085,0.0,0.596,0.0,2199552.0,0.0,23.0,2955821056.0,522625024.0,29914300416.0,226328576.0,3323787.0,1238540.0
12-04 09:37:19,24.348,12.261,62.348,0.087,0.0,0.957,0.0,2334720.0,0.0,26.0,2961461248.0,522002432.0,29894832128.0,240779264.0,3356410.0,1254815.0
12-04 09:37:20,24.096,12.995,62.134,0.086,0.0,0.688,0.0,4636672.0,0.0,50.0,2982723584.0,520900608.0,29853069312.0,262381568.0,3559675.0,1360487.0
12-04 09:37:21,23.296,11.734,64.280,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,2990686208.0,520904704.0,29871431680.0,236052480.0,5427111.0,1338777.0
12-04 09:37:22,26.558,12.724,59.949,0.085,0.0,0.683,0.0,2265088.0,0.0,23.0,2996678656.0,520400896.0,29859880960.0,242114560.0,3312061.0,1230923.0
12-04 09:37:23,25.617,13.702,60.255,0.0,0.0,0.426,0.0,2293760.0,0.0,22.0,3000414208.0,520065024.0,29859586048.0,239009792.0,3365186.0,1259176.0
12-04 09:37:24,24.368,12.732,62.395,0.084,0.0,0.422,0.0,4366336.0,0.0,40.0,3012308992.0,519733248.0,29859090432.0,227942400.0,3567193.0,1368666.0
12-04 09:37:25,22.165,11.429,65.801,0.087,0.0,0.519,0.0,2359296.0,0.0,28.0,3019853824.0,519073792.0,29833498624.0,246648832.0,5379792.0,1274144.0
12-04 09:37:26,26.057,12.511,60.742,0.086,0.0,0.604,0.0,2342912.0,0.0,43.0,3020279808.0,519081984.0,29852344320.0,227368960.0,3341917.0,1247000.0
12-04 09:37:27,26.158,13.208,60.206,0.0,0.0,0.429,0.0,2297856.0,0.0,23.0,3018903552.0,518582272.0,29840211968.0,241377280.0,3364307.0,1260350.0
12-04 09:37:28,23.331,12.511,63.229,0.085,0.0,0.845,0.0,4452352.0,0.0,42.0,3026935808.0,518320128.0,29838979072.0,234840064.0,3537419.0,1352036.0
12-04 09:37:29,22.506,12.617,64.365,0.0,0.0,0.512,0.0,2215936.0,0.0,23.0,3034468352.0,518000640.0,29834903552.0,231702528.0,5378169.0,1271389.0
12-04 09:37:30,25.881,13.242,60.275,0.086,0.0,0.516,0.0,2371584.0,0.0,28.0,3051692032.0,517214208.0,29803102208.0,247066624.0,3340008.0,1246745.0
12-04 09:37:31,26.087,13.384,59.676,0.085,0.0,0.767,0.0,2265088.0,0.0,23.0,3057143808.0,516898816.0,29801472000.0,243560448.0,3360588.0,1255072.0
12-04 09:37:32,24.217,12.108,63.082,0.0,0.0,0.593,0.0,4435968.0,0.0,42.0,3062730752.0,516612096.0,29801050112.0,238682112.0,3554289.0,1361622.0
12-04 09:37:33,22.355,12.031,64.932,0.085,0.0,0.597,0.0,2220032.0,0.0,21.0,3065028608.0,516259840.0,29794787328.0,242999296.0,5380466.0,1272402.0
12-04 09:37:34,25.234,14.698,59.473,0.0,0.0,0.595,0.0,2297856.0,0.0,23.0,3071324160.0,515850240.0,29786107904.0,245792768.0,3340389.0,1248656.0
12-04 09:37:35,24.781,12.872,61.821,0.088,0.0,0.438,0.0,2244608.0,0.0,21.0,3075444736.0,515526656.0,29784576000.0,243527680.0,3337167.0,1245349.0
12-04 09:37:36,23.549,12.287,63.481,0.0,0.0,0.683,0.0,4464640.0,0.0,46.0,3091898368.0,515121152.0,29778087936.0,233967616.0,3561977.0,1363398.0
12-04 09:37:37,21.754,11.436,66.208,0.086,0.0,0.516,0.0,2265088.0,0.0,24.0,3092996096.0,514789376.0,29773148160.0,238141440.0,3362721.0,1261285.0
12-04 09:37:38,26.423,12.489,60.408,0.085,0.0,0.595,0.0,2252800.0,0.0,23.0,3096141824.0,514465792.0,29771816960.0,236650496.0,5363548.0,1263770.0
12-04 09:37:39,24.610,13.518,61.352,0.0,0.0,0.520,0.0,2260992.0,0.0,22.0,3095691264.0,514138112.0,29770252288.0,238993408.0,3352063.0,1254361.0
12-04 09:37:40,25.998,13.254,59.983,0.085,0.0,0.680,0.0,4407296.0,0.0,41.0,3099070464.0,513814528.0,29769744384.0,236445696.0,3544381.0,1353825.0
12-04 09:37:41,21.057,10.571,60.870,6.905,0.0,0.597,8192.0,232849408.0,2.0,428.0,3105595392.0,513495040.0,29762277376.0,237707264.0,5247333.0,1202622.0
12-04 09:37:42,11.130,7.307,69.244,11.555,0.0,0.765,8192.0,271687680.0,2.0,513.0,3104333824.0,513511424.0,29771927552.0,229302272.0,2353187.0,1178138.0
12-04 09:37:43,29.681,13.374,55.393,0.777,0.0,0.777,0.0,33337344.0,0.0,87.0,3105808384.0,513146880.0,29771665408.0,228454400.0,4311813.0,1304580.0
12-04 09:37:44,33.023,15.411,50.804,0.085,0.0,0.677,0.0,4427776.0,0.0,42.0,3112329216.0,512684032.0,29765947392.0,228114432.0,3516777.0,1339272.0
12-04 09:37:45,26.334,13.736,59.230,0.087,0.0,0.612,0.0,4489216.0,0.0,45.0,3108200448.0,512208896.0,29755957248.0,242708480.0,4129080.0,1366238.0
12-04 09:37:46,25.641,11.317,62.511,0.0,0.0,0.531,0.0,2273280.0,0.0,25.0,3110342656.0,511889408.0,29752684544.0,244158464.0,4779345.0,1244695.0
12-04 09:37:47,26.058,12.860,60.068,0.085,0.0,0.931,0.0,2228224.0,0.0,22.0,3110588416.0,511557632.0,29750829056.0,246099968.0,3378320.0,1277000.0
12-04 09:37:48,24.138,12.759,62.414,0.086,0.0,0.603,0.0,4448256.0,0.0,43.0,3111841792.0,511234048.0,29751201792.0,244797440.0,3542006.0,1354642.0
12-04 09:37:49,22.801,11.956,64.475,0.085,0.0,0.683,4096.0,5410816.0,1.0,31.0,3117494272.0,510914560.0,29746995200.0,243671040.0,5378985.0,1274138.0
12-04 09:37:50,26.151,11.990,60.904,0.174,0.0,0.782,0.0,2330624.0,0.0,24.0,3117682688.0,510582784.0,29745217536.0,245592064.0,3317882.0,1234648.0
12-04 09:37:51,25.468,12.606,61.158,0.0,0.0,0.767,0.0,2162688.0,0.0,23.0,3116937216.0,510599168.0,29764222976.0,227315712.0,3354189.0,1255535.0
12-04 09:37:52,24.569,12.241,62.500,0.0,0.0,0.690,0.0,4378624.0,0.0,42.0,3116756992.0,510271488.0,29763874816.0,228171776.0,3562110.0,1364069.0
12-04 09:37:53,20.174,12.174,67.043,0.087,0.0,0.522,0.0,2269184.0,0.0,22.0,3119353856.0,509947904.0,29758205952.0,231567360.0,4295090.0,1274705.0
12-04 09:37:54,26.371,12.620,60.226,0.174,0.0,0.609,0.0,2240512.0,0.0,25.0,3119927296.0,509636608.0,29757992960.0,231518208.0,4434198.0,1251525.0
12-04 09:37:55,25.599,13.699,60.103,0.086,0.0,0.514,0.0,2269184.0,0.0,24.0,3120586752.0,509276160.0,29752713216.0,236498944.0,3356179.0,1255311.0
12-04 09:37:56,23.328,12.521,63.636,0.086,0.0,0.429,0.0,6709248.0,0.0,50.0,3119796224.0,508977152.0,29751881728.0,238419968.0,3541961.0,1354276.0
12-04 09:37:57,27.610,12.856,57.808,0.863,0.0,0.863,4096.0,63741952.0,1.0,170.0,3122384896.0,507904000.0,29755662336.0,233123840.0,5376888.0,1270367.0
12-04 09:37:58,26.388,13.749,59.436,0.0,0.0,0.427,0.0,6406144.0,0.0,33.0,3120300032.0,507916288.0,29714243584.0,276615168.0,3317454.0,1234911.0
12-04 09:37:59,26.047,13.819,59.631,0.084,0.0,0.419,0.0,2150400.0,0.0,19.0,3120607232.0,507936768.0,29734232064.0,256299008.0,3371758.0,1264017.0
12-04 09:38:00,23.549,12.287,63.567,0.171,0.0,0.427,0.0,4333568.0,0.0,41.0,3121324032.0,507973632.0,29755191296.0,234586112.0,3553408.0,1357661.0
12-04 09:38:01,23.957,12.354,63.189,0.0,0.0,0.501,0.0,2224128.0,0.0,22.0,3128680448.0,507645952.0,29750231040.0,232517632.0,5377478.0,1270831.0
12-04 09:38:02,25.577,13.858,59.709,0.0,0.0,0.855,0.0,2293760.0,0.0,23.0,3130654720.0,507322368.0,29749878784.0,231219200.0,3337334.0,1244296.0
12-04 09:38:03,27.218,12.969,58.362,0.341,0.0,1.109,0.0,23957504.0,0.0,75.0,3132751872.0,506560512.0,29735821312.0,243941376.0,3329913.0,1242199.0
12-04 09:38:04,22.307,8.567,67.260,1.527,0.0,0.339,8192.0,82681856.0,2.0,198.0,3135148032.0,505352192.0,29743038464.0,235536384.0,2786827.0,600867.0
12-04 09:38:05,1.331,0.832,97.504,0.333,0.0,0.0,0.0,17334272.0,0.0,50.0,3138228224.0,505028608.0,29627981824.0,347836416.0,2046.0,1886.0
12-04 09:38:06,0.585,0.251,98.997,0.167,0.0,0.0,0.0,274432.0,0.0,20.0,3138351104.0,505044992.0,29628223488.0,347455488.0,60024.0,7566.0
12-04 09:38:07,0.084,0.334,99.582,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3138347008.0,505044992.0,29628227584.0,347455488.0,6988.0,8818.0
12-04 09:38:08,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3138342912.0,505044992.0,29628231680.0,347455488.0,3394.0,3792.0
12-04 09:38:09,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3138342912.0,505044992.0,29628231680.0,347455488.0,4523.0,5979.0
12-04 09:38:10,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3138469888.0,505044992.0,29628231680.0,347328512.0,3326.0,4157.0
12-04 09:38:11,1.928,1.509,96.479,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3138465792.0,505044992.0,29628235776.0,347328512.0,183859.0,189234.0
12-04 09:38:12,21.966,10.684,66.410,0.513,0.0,0.427,4096.0,37203968.0,1.0,71.0,3144847360.0,505057280.0,29642928128.0,326242304.0,3272548.0,1312856.0
12-04 09:38:13,17.201,10.624,61.804,9.696,0.0,0.675,12288.0,267390976.0,3.0,489.0,3146031104.0,505069568.0,29654970368.0,313004032.0,3604672.0,1489963.0
12-04 09:38:14,25.194,12.079,57.291,4.745,0.0,0.690,0.0,106573824.0,0.0,207.0,3146276864.0,505073664.0,29673512960.0,294211584.0,5647893.0,1517678.0
12-04 09:38:15,31.624,16.239,51.795,0.0,0.0,0.342,0.0,4308992.0,0.0,39.0,3147149312.0,505085952.0,29699538944.0,267300864.0,3652332.0,1518084.0
12-04 09:38:16,32.766,15.234,51.064,0.085,0.0,0.851,0.0,4317184.0,0.0,38.0,3155591168.0,505090048.0,29724418048.0,233975808.0,5800709.0,1597561.0
12-04 09:38:17,31.665,15.358,52.114,0.086,0.0,0.777,0.0,2322432.0,0.0,22.0,3156733952.0,504782848.0,29727113216.0,230445056.0,3599519.0,1497336.0
12-04 09:38:18,32.051,15.897,51.197,0.085,0.0,0.769,0.0,4358144.0,0.0,44.0,3157082112.0,504471552.0,29730967552.0,226553856.0,5720556.0,1546379.0
12-04 09:38:19,32.149,15.251,51.820,0.087,0.0,0.693,0.0,4530176.0,0.0,47.0,3157544960.0,503832576.0,29713072128.0,244625408.0,3784962.0,1580418.0
12-04 09:38:20,32.532,15.622,51.330,0.086,0.0,0.429,0.0,2273280.0,0.0,23.0,3161559040.0,503525376.0,29714993152.0,238997504.0,5602745.0,1492400.0
12-04 09:38:21,30.802,16.307,52.114,0.0,0.0,0.777,0.0,4427776.0,0.0,45.0,3166179328.0,503209984.0,29718962176.0,230723584.0,3724387.0,1555476.0
12-04 09:38:22,31.842,15.146,52.410,0.086,0.0,0.516,0.0,4489216.0,0.0,45.0,3169927168.0,502571008.0,29700202496.0,246374400.0,5839154.0,1619697.0
12-04 09:38:23,32.449,16.267,50.685,0.0,0.0,0.599,0.0,2224128.0,0.0,21.0,3169107968.0,502251520.0,29703237632.0,244477952.0,3520384.0,1440743.0
12-04 09:38:24,30.835,15.504,52.885,0.172,0.0,0.603,0.0,4476928.0,0.0,46.0,3167649792.0,501952512.0,29707329536.0,242143232.0,5824339.0,1613518.0
12-04 09:38:25,30.510,15.125,53.673,0.086,0.0,0.605,0.0,4378624.0,0.0,40.0,3168829440.0,501645312.0,29709070336.0,239529984.0,3803360.0,1594860.0
12-04 09:38:26,29.758,14.014,55.709,0.087,0.0,0.433,0.0,2289664.0,0.0,24.0,3168985088.0,501325824.0,29710729216.0,238034944.0,5523837.0,1453718.0
12-04 09:38:27,30.314,15.505,53.484,0.0,0.0,0.697,0.0,4333568.0,0.0,37.0,3168743424.0,501018624.0,29714329600.0,234983424.0,3707122.0,1547660.0
12-04 09:38:28,29.923,14.445,55.116,0.0,0.0,0.516,0.0,2326528.0,0.0,26.0,3169550336.0,500707328.0,29714075648.0,234741760.0,5645429.0,1511650.0
12-04 09:38:29,29.658,14.530,55.214,0.0,0.0,0.598,28672.0,2461696.0,6.0,53.0,3169984512.0,500400128.0,29714567168.0,234123264.0,3600517.0,1485672.0
12-04 09:38:30,31.924,15.013,52.286,0.173,0.0,0.604,0.0,4464640.0,0.0,45.0,3170013184.0,500101120.0,29718433792.0,230526976.0,5802557.0,1592330.0
12-04 09:38:31,30.282,15.227,53.636,0.086,0.0,0.770,0.0,4390912.0,0.0,41.0,3170271232.0,499761152.0,29717463040.0,231579648.0,3795964.0,1565405.0
12-04 09:38:32,31.434,14.594,53.195,0.086,0.0,0.691,0.0,2301952.0,0.0,23.0,3169546240.0,499453952.0,29719068672.0,231006208.0,5523439.0,1465373.0
12-04 09:38:33,30.696,13.826,54.522,0.0,0.0,0.957,0.0,4235264.0,0.0,34.0,3172306944.0,499150848.0,29720977408.0,226639872.0,3729181.0,1562133.0
12-04 09:38:34,30.782,13.435,55.187,0.085,0.0,0.510,0.0,2453504.0,0.0,31.0,3170004992.0,498851840.0,29721976832.0,228241408.0,5711006.0,1549709.0
12-04 09:38:35,31.470,14.445,53.482,0.086,0.0,0.516,0.0,4378624.0,0.0,38.0,3172511744.0,498241536.0,29703602176.0,244719616.0,3659435.0,1523279.0
12-04 09:38:36,29.567,14.868,55.055,0.0,0.0,0.510,0.0,2342912.0,0.0,30.0,3172454400.0,497954816.0,29702877184.0,245788672.0,5679613.0,1528134.0
12-04 09:38:37,31.680,14.534,52.916,0.087,0.0,0.783,0.0,4399104.0,0.0,39.0,3171893248.0,497647616.0,29706690560.0,242843648.0,3675163.0,1523066.0
12-04 09:38:38,29.142,15.548,54.715,0.085,0.0,0.510,0.0,2248704.0,0.0,24.0,3170906112.0,497348608.0,29706706944.0,244113408.0,5689634.0,1547590.0
12-04 09:38:39,31.389,15.437,52.401,0.0,0.0,0.772,0.0,4493312.0,0.0,45.0,3171790848.0,497049600.0,29710012416.0,240222208.0,3813712.0,1587228.0
12-04 09:38:40,28.497,14.248,56.294,0.087,0.0,0.874,0.0,2203648.0,0.0,22.0,3172712448.0,496742400.0,29710483456.0,239136768.0,5509307.0,1447624.0
12-04 09:38:41,29.512,15.227,54.405,0.0,0.0,0.855,0.0,2297856.0,0.0,23.0,3171434496.0,496447488.0,29711818752.0,239374336.0,3652598.0,1512823.0
12-04 09:38:42,30.877,14.737,53.860,0.088,0.0,0.439,0.0,4411392.0,0.0,45.0,3169763328.0,496156672.0,29714907136.0,238247936.0,5721073.0,1552107.0
12-04 09:38:43,30.782,15.133,53.396,0.086,0.0,0.602,0.0,4460544.0,0.0,43.0,3171721216.0,495878144.0,29717090304.0,234385408.0,3847678.0,1604607.0
12-04 09:38:44,22.723,12.402,57.676,6.505,0.0,0.694,12288.0,222883840.0,3.0,413.0,3172569088.0,495497216.0,29706584064.0,244424704.0,5500886.0,1450431.0
12-04 09:38:45,12.829,9.261,65.421,12.065,0.0,0.425,8192.0,269488128.0,2.0,501.0,3173244928.0,495505408.0,29717377024.0,232947712.0,2529514.0,1398848.0
12-04 09:38:46,20.224,12.048,60.671,6.454,0.0,0.602,12288.0,156065792.0,3.0,297.0,3175464960.0,495140864.0,29706215424.0,242253824.0,6420340.0,1438300.0
12-04 09:38:47,30.356,15.872,52.819,0.0,0.0,0.954,0.0,4370432.0,0.0,40.0,3176124416.0,494837760.0,29709787136.0,238325760.0,3842521.0,1626858.0
12-04 09:38:48,33.590,15.214,50.427,0.171,0.0,0.598,0.0,2310144.0,0.0,25.0,3177668608.0,494542848.0,29710987264.0,235876352.0,5594304.0,1488118.0
12-04 09:38:49,32.759,14.052,52.414,0.086,0.0,0.690,0.0,4390912.0,0.0,42.0,3177979904.0,494280704.0,29714018304.0,232796160.0,3769116.0,1575819.0
12-04 09:38:50,31.330,16.223,51.760,0.086,0.0,0.601,0.0,4460544.0,0.0,43.0,3176325120.0,493969408.0,29719486464.0,229294080.0,5771363.0,1566497.0
12-04 09:38:51,32.458,14.173,52.756,0.0,0.0,0.612,0.0,2203648.0,0.0,21.0,3176607744.0,493658112.0,29720064000.0,228745216.0,3478850.0,1426694.0
12-04 09:38:52,29.922,16.912,52.385,0.087,0.0,0.694,0.0,4423680.0,0.0,43.0,3177824256.0,493309952.0,29721419776.0,226521088.0,5849775.0,1618916.0
12-04 09:38:53,32.152,15.471,51.426,0.086,0.0,0.864,0.0,4489216.0,0.0,44.0,3180552192.0,492703744.0,29702742016.0,243077120.0,3813904.0,1602852.0
12-04 09:38:54,32.847,15.180,51.201,0.086,0.0,0.686,0.0,2314240.0,0.0,24.0,3180257280.0,492359680.0,29701951488.0,244506624.0,5517104.0,1448912.0
12-04 09:38:55,31.780,16.780,50.508,0.085,0.0,0.847,0.0,4435968.0,0.0,46.0,3175940096.0,491843584.0,29687382016.0,263909376.0,3793390.0,1593184.0
12-04 09:38:56,31.552,16.379,51.293,0.086,0.0,0.690,0.0,4333568.0,0.0,41.0,3178135552.0,491859968.0,29713604608.0,235474944.0,5836793.0,1610391.0
12-04 09:38:57,31.010,15.767,52.700,0.0,0.0,0.523,0.0,2269184.0,0.0,23.0,3181338624.0,491544576.0,29715226624.0,230965248.0,3525776.0,1458004.0
12-04 09:38:58,32.740,15.267,51.399,0.0,0.0,0.594,0.0,4419584.0,0.0,41.0,3181113344.0,491261952.0,29718822912.0,227876864.0,5792183.0,1597861.0
12-04 09:38:59,33.998,15.525,49.436,0.347,0.0,0.694,0.0,24621056.0,0.0,70.0,3183235072.0,490520576.0,29707268096.0,238051328.0,3625765.0,1501562.0
12-04 09:39:00,37.370,15.571,45.329,1.125,0.0,0.606,12288.0,78434304.0,3.0,200.0,3183579136.0,489197568.0,29704933376.0,241364992.0,5702370.0,1539481.0
12-04 09:39:01,33.305,17.490,48.117,0.251,0.0,0.837,0.0,29204480.0,0.0,145.0,3181854720.0,488972288.0,29617287168.0,330960896.0,3711767.0,1553601.0
12-04 09:39:02,32.681,15.745,50.809,0.0,0.0,0.766,0.0,2277376.0,0.0,25.0,3182370816.0,488996864.0,29639761920.0,307945472.0,5631528.0,1498605.0
12-04 09:39:03,31.834,15.052,52.336,0.087,0.0,0.692,0.0,4333568.0,0.0,38.0,3181481984.0,489000960.0,29666643968.0,281948160.0,3827781.0,1618197.0
12-04 09:39:04,31.752,15.531,51.855,0.086,0.0,0.777,0.0,2154496.0,0.0,19.0,3180834816.0,489000960.0,29689671680.0,259567616.0,5650203.0,1519556.0
12-04 09:39:05,32.468,15.152,51.429,0.0,0.0,0.952,0.0,4341760.0,0.0,39.0,3180122112.0,488882176.0,29703139328.0,246931456.0,3652195.0,1517012.0
12-04 09:39:06,31.475,15.780,51.801,0.257,0.0,0.686,0.0,4546560.0,0.0,50.0,3182243840.0,488579072.0,29706321920.0,241930240.0,5849671.0,1623083.0
12-04 09:39:07,31.747,15.571,51.903,0.087,0.0,0.692,0.0,2183168.0,0.0,23.0,3181826048.0,488267776.0,29708283904.0,240697344.0,3520955.0,1441449.0
12-04 09:39:08,31.352,15.073,52.713,0.0,0.0,0.861,0.0,4468736.0,0.0,42.0,3182034944.0,487964672.0,29711757312.0,237318144.0,5822375.0,1611933.0
12-04 09:39:09,29.594,15.789,53.667,0.086,0.0,0.863,0.0,2207744.0,0.0,25.0,3182292992.0,487665664.0,29714554880.0,234561536.0,3667337.0,1526077.0
12-04 09:39:10,29.636,12.955,56.699,0.0,0.0,0.710,0.0,4456448.0,0.0,40.0,3183407104.0,487378944.0,29713932288.0,234356736.0,5676136.0,1530032.0
12-04 09:39:11,29.543,14.643,54.780,0.172,0.0,0.861,0.0,4382720.0,0.0,43.0,3182809088.0,487084032.0,29718097920.0,231084032.0,3548468.0,1393757.0
12-04 09:39:12,11.055,4.104,84.673,0.168,0.0,0.0,0.0,2326528.0,0.0,25.0,3185172480.0,486785024.0,29705637888.0,241479680.0,2330441.0,182759.0
12-04 09:39:13,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3185172480.0,486785024.0,29705637888.0,241479680.0,3854.0,5293.0
12-04 09:39:14,1.756,0.251,97.993,0.0,0.0,0.0,0.0,204800.0,0.0,18.0,3184447488.0,486809600.0,29705875456.0,241942528.0,57727.0,6729.0
12-04 09:39:15,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184152576.0,486809600.0,29705879552.0,242233344.0,2143.0,2672.0
12-04 09:39:16,0.167,0.585,94.486,4.762,0.0,0.0,8192.0,169017344.0,2.0,315.0,3184250880.0,486817792.0,29705883648.0,242122752.0,1353.0,1414.0
12-04 09:39:17,0.251,0.586,91.290,7.789,0.0,0.084,4096.0,266399744.0,1.0,490.0,3185135616.0,486821888.0,29705891840.0,241225728.0,20193.0,21379.0
12-04 09:39:18,0.251,0.334,98.662,0.753,0.0,0.0,0.0,112021504.0,0.0,206.0,3185352704.0,486830080.0,29705912320.0,240979968.0,3756.0,5532.0
12-04 09:39:19,6.661,4.806,88.280,0.0,0.0,0.253,0.0,53248.0,0.0,3.0,3184451584.0,486838272.0,29709488128.0,238297088.0,699759.0,693870.0
12-04 09:39:20,26.741,12.984,59.501,0.0,0.0,0.774,0.0,4481024.0,0.0,31.0,3186483200.0,486535168.0,29706555392.0,239501312.0,5681356.0,1583138.0
12-04 09:39:21,36.999,16.709,44.757,0.853,0.0,0.682,0.0,70152192.0,0.0,163.0,3186896896.0,485351424.0,29642764288.0,304062464.0,3562136.0,1505363.0
12-04 09:39:22,32.846,15.821,50.731,0.086,0.0,0.516,0.0,4395008.0,0.0,40.0,3185307648.0,485376000.0,29668102144.0,280289280.0,5665817.0,1756566.0
12-04 09:39:23,32.620,15.411,51.113,0.086,0.0,0.771,0.0,2174976.0,0.0,21.0,3183734784.0,485400576.0,29691826176.0,258113536.0,3936345.0,1511812.0
12-04 09:39:24,30.656,16.926,51.641,0.0,0.0,0.777,0.0,4317184.0,0.0,38.0,3184975872.0,485421056.0,29716869120.0,231809024.0,6039473.0,1771386.0
12-04 09:39:25,31.434,15.630,52.073,0.086,0.0,0.777,0.0,2248704.0,0.0,22.0,3185049600.0,485138432.0,29717544960.0,231342080.0,5638161.0,1565372.0
12-04 09:39:26,33.723,16.778,48.831,0.0,0.0,0.668,0.0,4411392.0,0.0,40.0,3184779264.0,484802560.0,29715865600.0,233627648.0,3928188.0,1700686.0
12-04 09:39:27,33.391,14.014,51.990,0.087,0.0,0.519,0.0,2293760.0,0.0,23.0,3186028544.0,484511744.0,29718495232.0,230039552.0,5606257.0,1550727.0
12-04 09:39:28,32.470,15.544,51.382,0.086,0.0,0.518,4096.0,4370432.0,1.0,40.0,3185246208.0,484220928.0,29721747456.0,227860480.0,5079078.0,1755356.0
12-04 09:39:29,32.345,15.083,51.787,0.087,0.0,0.697,0.0,2347008.0,0.0,27.0,3186053120.0,483631104.0,29702901760.0,246489088.0,4512295.0,1526161.0
12-04 09:39:30,31.845,16.137,51.073,0.0,0.0,0.944,0.0,4460544.0,0.0,42.0,3186216960.0,483348480.0,29706813440.0,242696192.0,5997904.0,1755505.0
12-04 09:39:31,31.965,15.721,51.616,0.0,0.0,0.699,0.0,2228224.0,0.0,25.0,3186176000.0,483049472.0,29709066240.0,240783360.0,3650507.0,1564576.0
12-04 09:39:32,32.128,17.410,50.294,0.0,0.0,0.168,0.0,4431872.0,0.0,42.0,3187224576.0,482754560.0,29712134144.0,236961792.0,5930996.0,1718533.0
12-04 09:39:33,32.180,15.311,51.990,0.0,0.0,0.519,0.0,2428928.0,0.0,45.0,3187924992.0,482467840.0,29713965056.0,234717184.0,5112108.0,1592682.0
12-04 09:39:34,31.010,15.592,52.700,0.087,0.0,0.610,0.0,4427776.0,0.0,42.0,3186831360.0,482181120.0,29718036480.0,232026112.0,4477202.0,1695674.0
12-04 09:39:35,32.363,15.925,50.771,0.171,0.0,0.771,0.0,2256896.0,0.0,24.0,3186626560.0,481902592.0,29719838720.0,230707200.0,5779236.0,1640078.0
12-04 09:39:36,31.466,16.207,51.724,0.0,0.0,0.603,0.0,4464640.0,0.0,47.0,3186438144.0,481624064.0,29722877952.0,228134912.0,3787183.0,1639092.0
12-04 09:39:37,32.414,15.345,51.379,0.086,0.0,0.776,0.0,4472832.0,0.0,44.0,3187118080.0,481050624.0,29706076160.0,244830208.0,5908626.0,1709889.0
12-04 09:39:38,32.870,16.087,50.348,0.0,0.0,0.696,0.0,2297856.0,0.0,24.0,3187204096.0,480763904.0,29707038720.0,244068352.0,5761640.0,1637407.0
12-04 09:39:39,32.085,16.681,50.468,0.170,0.0,0.596,0.0,4423680.0,0.0,41.0,3186638848.0,480489472.0,29710422016.0,241524736.0,3984018.0,1743980.0
12-04 09:39:40,31.516,16.440,50.937,0.0,0.0,1.107,0.0,2236416.0,0.0,21.0,3187081216.0,480194560.0,29713125376.0,238673920.0,5579892.0,1526498.0
12-04 09:39:41,32.280,16.396,50.299,0.171,0.0,0.854,0.0,4448256.0,0.0,44.0,3187609600.0,479920128.0,29716426752.0,235118592.0,6032381.0,1773945.0
12-04 09:39:42,33.080,15.313,50.931,0.0,0.0,0.677,0.0,2240512.0,0.0,22.0,3187933184.0,479629312.0,29718753280.0,232759296.0,3560252.0,1518852.0
12-04 09:39:43,30.420,16.958,52.010,0.0,0.0,0.612,0.0,4460544.0,0.0,42.0,3187634176.0,479367168.0,29722476544.0,229597184.0,6025136.0,1765973.0
12-04 09:39:44,32.426,16.426,50.638,0.085,0.0,0.426,0.0,2236416.0,0.0,22.0,3186810880.0,479080448.0,29724528640.0,228655104.0,3528928.0,1497213.0
12-04 09:39:45,32.205,14.757,51.997,0.087,0.0,0.955,0.0,4501504.0,0.0,45.0,3187150848.0,478502912.0,29706346496.0,247074816.0,6055481.0,1791237.0
12-04 09:39:46,32.205,15.451,51.476,0.0,0.0,0.868,0.0,2260992.0,0.0,22.0,3187376128.0,478228480.0,29708414976.0,245055488.0,5635185.0,1562824.0
12-04 09:39:47,32.528,15.617,51.079,0.173,0.0,0.604,0.0,4415488.0,0.0,42.0,3187257344.0,477978624.0,29712302080.0,241537024.0,3968704.0,1744354.0
12-04 09:39:48,31.426,16.652,51.067,0.0,0.0,0.854,0.0,2265088.0,0.0,22.0,3186634752.0,477704192.0,29713780736.0,240955392.0,5702806.0,1593835.0
12-04 09:39:49,31.791,16.367,51.071,0.086,0.0,0.686,0.0,4399104.0,0.0,42.0,3186659328.0,477429760.0,29718032384.0,236953600.0,5924698.0,1719270.0
12-04 09:39:50,30.602,16.303,52.136,0.087,0.0,0.872,0.0,2252800.0,0.0,22.0,3186929664.0,477171712.0,29718999040.0,235974656.0,3763390.0,1625988.0
12-04 09:39:51,32.383,15.544,51.468,0.0,0.0,0.604,16384.0,4395008.0,4.0,40.0,3188645888.0,476913664.0,29721911296.0,231604224.0,5806209.0,1655826.0
12-04 09:39:52,31.441,15.895,52.052,0.087,0.0,0.524,0.0,4321280.0,0.0,38.0,3188019200.0,476639232.0,29726650368.0,227766272.0,3852641.0,1671122.0
12-04 09:39:53,25.043,14.408,50.515,9.177,0.0,0.858,8192.0,233672704.0,2.0,442.0,3188326400.0,476372992.0,29724090368.0,230285312.0,5747155.0,1608452.0
12-04 09:39:54,14.431,10.187,60.951,13.752,0.0,0.679,8192.0,264257536.0,2.0,491.0,3188518912.0,476090368.0,29713104896.0,241360896.0,2595089.0,1511459.0
12-04 09:39:55,14.583,8.941,66.233,9.722,0.0,0.521,8192.0,256643072.0,2.0,478.0,3189538816.0,475832320.0,29710118912.0,243585024.0,2978872.0,1588170.0
12-04 09:39:56,37.468,16.968,43.928,0.861,0.0,0.775,4096.0,76161024.0,1.0,174.0,3190067200.0,474759168.0,29710512128.0,243736576.0,9317683.0,1546290.0
12-04 09:39:57,36.340,15.698,47.181,0.434,0.0,0.347,4096.0,44920832.0,1.0,134.0,3189207040.0,474361856.0,29616955392.0,338550784.0,3630536.0,1542235.0
12-04 09:39:58,32.333,15.266,51.201,0.172,0.0,1.029,0.0,4325376.0,0.0,41.0,3186552832.0,474386432.0,29643415552.0,314720256.0,6050234.0,1793328.0
12-04 09:39:59,31.583,15.749,51.463,0.086,0.0,1.119,0.0,2162688.0,0.0,19.0,3185721344.0,474411008.0,29666603008.0,292339712.0,5664257.0,1571580.0
12-04 09:40:00,32.345,14.996,51.700,0.0,0.0,0.959,0.0,4317184.0,0.0,38.0,3185995776.0,474415104.0,29690671104.0,267993088.0,3931230.0,1714168.0
12-04 09:40:01,31.830,15.785,51.605,0.087,0.0,0.694,0.0,2220032.0,0.0,25.0,3186872320.0,474419200.0,29717123072.0,240660480.0,5730236.0,1606257.0
12-04 09:40:02,31.861,15.671,51.602,0.0,0.0,0.866,0.0,4419584.0,0.0,39.0,3188236288.0,474107904.0,29716602880.0,240128000.0,5887035.0,1698819.0
12-04 09:40:03,32.007,15.657,51.557,0.0,0.0,0.779,0.0,2252800.0,0.0,25.0,3188322304.0,473837568.0,29719961600.0,236953600.0,3792730.0,1640943.0
12-04 09:40:04,31.806,14.449,52.687,0.176,0.0,0.881,0.0,4407296.0,0.0,41.0,3188826112.0,473591808.0,29722025984.0,234631168.0,5795473.0,1648365.0
12-04 09:40:05,31.446,15.244,52.526,0.0,0.0,0.784,0.0,4390912.0,0.0,57.0,3190706176.0,473317376.0,29724131328.0,230920192.0,5847349.0,1673825.0
12-04 09:40:06,32.556,15.371,51.295,0.086,0.0,0.691,0.0,2502656.0,0.0,37.0,3190038528.0,473038848.0,29726740480.0,229257216.0,3762718.0,1630059.0
12-04 09:40:07,31.130,16.435,51.739,0.0,0.0,0.696,0.0,4456448.0,0.0,45.0,3190751232.0,472485888.0,29708382208.0,247455744.0,5925662.0,1717296.0
12-04 09:40:08,32.416,15.477,51.333,0.086,0.0,0.688,0.0,2154496.0,0.0,19.0,3187896320.0,472502272.0,29731979264.0,226697216.0,3675395.0,1579861.0
12-04 09:40:09,32.214,16.365,50.301,0.086,0.0,1.034,0.0,4505600.0,0.0,47.0,3192233984.0,471949312.0,29710958592.0,243933184.0,5977613.0,1732768.0
12-04 09:40:10,31.448,16.624,51.243,0.0,0.0,0.686,0.0,2281472.0,0.0,24.0,3191812096.0,471658496.0,29709557760.0,246046720.0,5596721.0,1553552.0
12-04 09:40:11,33.305,15.030,50.811,0.085,0.0,0.769,0.0,4431872.0,0.0,45.0,3192254464.0,471396352.0,29711822848.0,243601408.0,4009040.0,1762202.0
12-04 09:40:12,32.345,15.519,51.090,0.087,0.0,0.959,0.0,2232320.0,0.0,21.0,3193151488.0,471130112.0,29713010688.0,241782784.0,5581531.0,1533564.0
12-04 09:40:13,31.893,15.903,51.426,0.0,0.0,0.778,0.0,4427776.0,0.0,41.0,3193544704.0,470859776.0,29718016000.0,236654592.0,4004026.0,1752480.0
12-04 09:40:14,31.379,16.379,51.552,0.086,0.0,0.603,0.0,2248704.0,0.0,23.0,3190628352.0,470601728.0,29719318528.0,238526464.0,5610656.0,1551695.0
12-04 09:40:15,32.936,16.340,50.213,0.170,0.0,0.340,0.0,4476928.0,0.0,45.0,3186548736.0,470233088.0,29711683584.0,250609664.0,5957395.0,1724812.0
12-04 09:40:16,33.333,15.292,50.515,0.0,0.0,0.859,0.0,2277376.0,0.0,25.0,3191091200.0,469946368.0,29712490496.0,245547008.0,3622310.0,1550792.0
12-04 09:40:17,32.095,16.132,51.182,0.084,0.0,0.507,0.0,4423680.0,0.0,42.0,3190947840.0,469680128.0,29716803584.0,241643520.0,4038697.0,1770274.0
12-04 09:40:18,31.606,16.321,51.468,0.0,0.0,0.604,0.0,2224128.0,0.0,22.0,3190030336.0,469397504.0,29718953984.0,240693248.0,5621215.0,1565148.0
12-04 09:40:19,31.065,16.230,52.007,0.0,0.0,0.698,0.0,4423680.0,0.0,42.0,3190460416.0,469114880.0,29722763264.0,236736512.0,3946192.0,1718822.0
12-04 09:40:20,32.080,15.035,52.098,0.175,0.0,0.612,0.0,2244608.0,0.0,24.0,3190181888.0,468832256.0,29724045312.0,236015616.0,5651710.0,1564039.0
12-04 09:40:21,31.961,15.061,52.102,0.0,0.0,0.876,0.0,4431872.0,0.0,42.0,3192844288.0,468549632.0,29726343168.0,231337984.0,6098865.0,1726533.0
12-04 09:40:22,31.261,17.098,50.864,0.086,0.0,0.691,0.0,2207744.0,0.0,23.0,3190140928.0,468262912.0,29728989184.0,231682048.0,5574924.0,1605598.0
12-04 09:40:23,32.402,15.022,51.616,0.087,0.0,0.873,0.0,7684096.0,0.0,54.0,3190579200.0,467988480.0,29731225600.0,229281792.0,5900427.0,1696599.0
12-04 09:40:24,32.266,15.744,51.384,0.0,0.0,0.606,0.0,4464640.0,0.0,45.0,3194478592.0,467410944.0,29713895424.0,243290112.0,5855359.0,1673538.0
12-04 09:40:25,32.410,16.625,48.783,1.511,0.0,0.672,4096.0,90886144.0,1.0,192.0,3193901056.0,467263488.0,29724184576.0,233725952.0,3695242.0,1573669.0
12-04 09:40:26,19.675,10.950,59.196,9.495,0.0,0.684,8192.0,260276224.0,2.0,490.0,3192524800.0,467107840.0,29727313920.0,232128512.0,4806613.0,1621127.0
12-04 09:40:27,13.648,9.957,63.090,12.790,0.0,0.515,4096.0,264040448.0,1.0,485.0,3198783488.0,466792448.0,29712125952.0,241373184.0,1532272.0,1505218.0
12-04 09:40:28,29.386,12.878,54.970,1.729,0.0,1.037,4096.0,60600320.0,1.0,140.0,3201560576.0,466526208.0,29713444864.0,237543424.0,8848875.0,1674811.0
12-04 09:40:29,33.621,14.483,51.293,0.0,0.0,0.603,0.0,2273280.0,0.0,26.0,3202510848.0,466243584.0,29715312640.0,235008000.0,5609548.0,1546650.0
12-04 09:40:30,33.220,15.208,50.807,0.085,0.0,0.680,0.0,4370432.0,0.0,40.0,3201380352.0,465981440.0,29718212608.0,233500672.0,3993886.0,1747383.0
12-04 09:40:31,34.542,15.544,49.136,0.259,0.0,0.518,0.0,26505216.0,0.0,78.0,3203149824.0,465334272.0,29710073856.0,240517120.0,5519485.0,1495876.0
12-04 09:40:32,33.734,18.197,46.609,0.687,0.0,0.773,4096.0,52871168.0,1.0,153.0,3202621440.0,464654336.0,29646843904.0,304955392.0,4083251.0,1792691.0
12-04 09:40:33,32.928,14.857,51.434,0.0,0.0,0.782,0.0,2158592.0,0.0,19.0,3201560576.0,464662528.0,29669654528.0,283197440.0,5560047.0,1517226.0
12-04 09:40:34,32.702,16.265,50.602,0.0,0.0,0.430,0.0,4313088.0,0.0,38.0,3202072576.0,464674816.0,29695856640.0,256471040.0,6046120.0,1773241.0
12-04 09:40:35,31.162,15.317,52.817,0.088,0.0,0.616,0.0,2166784.0,0.0,19.0,3201433600.0,464691200.0,29719265280.0,233684992.0,3554023.0,1515615.0
12-04 09:40:36,33.190,15.305,50.731,0.086,0.0,0.688,0.0,4423680.0,0.0,42.0,3202514944.0,464453632.0,29722394624.0,229711872.0,6012504.0,1758816.0
12-04 09:40:37,32.925,14.799,51.401,0.0,0.0,0.876,0.0,2215936.0,0.0,21.0,3203342336.0,464191488.0,29723684864.0,227856384.0,3613634.0,1513337.0
12-04 09:40:38,31.466,16.121,51.293,0.086,0.0,1.034,0.0,4714496.0,0.0,75.0,3203719168.0,463650816.0,29705842688.0,245862400.0,5950842.0,1752342.0
12-04 09:40:39,32.788,15.404,51.033,0.0,0.0,0.775,0.0,2265088.0,0.0,23.0,3203543040.0,463396864.0,29708361728.0,243773440.0,5725056.0,1602363.0
12-04 09:40:40,32.921,14.298,52.162,0.0,0.0,0.618,0.0,4378624.0,0.0,40.0,3203518464.0,463130624.0,29711319040.0,241106944.0,3882318.0,1692848.0
12-04 09:40:41,31.634,15.114,52.460,0.088,0.0,0.703,0.0,2256896.0,0.0,23.0,3204829184.0,462864384.0,29712285696.0,239095808.0,5800233.0,1642974.0
12-04 09:40:42,32.007,16.003,51.644,0.0,0.0,0.346,0.0,4407296.0,0.0,45.0,3203141632.0,462594048.0,29716492288.0,236847104.0,5796677.0,1645606.0
12-04 09:40:43,31.969,15.857,51.662,0.085,0.0,0.426,0.0,4325376.0,0.0,35.0,3203612672.0,462344192.0,29720178688.0,232939520.0,3858759.0,1671842.0
12-04 09:40:44,36.655,15.425,46.101,0.953,0.0,0.867,4096.0,53293056.0,1.0,136.0,3205009408.0,461496320.0,29716557824.0,236011520.0,5753045.0,1625897.0
12-04 09:40:45,37.522,15.945,45.061,0.780,0.0,0.693,4096.0,72589312.0,1.0,181.0,3205132288.0,460632064.0,29614522368.0,338788352.0,3680315.0,1573879.0
12-04 09:40:46,31.470,16.681,50.731,0.258,0.0,0.860,0.0,11038720.0,0.0,61.0,3203231744.0,460685312.0,29631700992.0,323457024.0,5991211.0,1759636.0
12-04 09:40:47,33.275,14.596,51.173,0.0,0.0,0.956,0.0,2162688.0,0.0,19.0,3203321856.0,460697600.0,29655318528.0,299737088.0,5694776.0,1597899.0
12-04 09:40:48,33.305,14.859,51.153,0.0,0.0,0.683,0.0,4370432.0,0.0,39.0,3202236416.0,460726272.0,29680373760.0,275738624.0,3854057.0,1674044.0
12-04 09:40:49,31.320,16.135,51.769,0.086,0.0,0.690,0.0,2166784.0,0.0,21.0,3201638400.0,460746752.0,29703991296.0,252698624.0,5789696.0,1641954.0
12-04 09:40:50,31.414,15.445,51.832,0.087,0.0,1.222,0.0,4423680.0,0.0,44.0,3203158016.0,460484608.0,29708222464.0,247209984.0,5867936.0,1681035.0
12-04 09:40:51,32.642,14.853,51.641,0.0,0.0,0.864,0.0,4177920.0,0.0,30.0,3203792896.0,460214272.0,29711556608.0,243511296.0,3807644.0,1645326.0
12-04 09:40:52,33.872,14.383,50.894,0.085,0.0,0.766,0.0,2387968.0,0.0,31.0,3203870720.0,460165120.0,29727358976.0,227680256.0,5774868.0,1625474.0
12-04 09:40:53,32.705,16.353,50.428,0.0,0.0,0.514,0.0,4485120.0,0.0,45.0,3204804608.0,459628544.0,29710032896.0,244609024.0,5926007.0,1727176.0
12-04 09:40:54,32.124,15.717,51.382,0.086,0.0,0.691,0.0,2273280.0,0.0,23.0,3204956160.0,459362304.0,29711712256.0,243044352.0,3621309.0,1547972.0
12-04 09:40:55,33.696,17.140,48.244,0.167,0.0,0.753,0.0,4366336.0,0.0,42.0,3204788224.0,459112448.0,29715701760.0,239472640.0,6029543.0,1764587.0
12-04 09:40:56,31.538,15.291,52.302,0.0,0.0,0.869,0.0,2281472.0,0.0,24.0,3205033984.0,458842112.0,29716398080.0,238800896.0,3588309.0,1535270.0
12-04 09:40:57,32.075,16.038,50.943,0.086,0.0,0.858,0.0,4366336.0,0.0,40.0,3205021696.0,458584064.0,29720256512.0,235212800.0,5983967.0,1737648.0
12-04 09:40:58,25.193,12.682,54.327,7.112,0.0,0.686,0.0,250327040.0,0.0,459.0,3205804032.0,458313728.0,29714808832.0,240148480.0,5660284.0,1558594.0
12-04 09:40:59,13.969,9.625,63.799,11.584,0.0,1.022,4096.0,272752640.0,1.0,512.0,3204796416.0,458313728.0,29726605312.0,229359616.0,2599371.0,1520715.0
12-04 09:41:00,22.633,11.532,59.897,5.336,0.0,0.602,4096.0,148168704.0,1.0,289.0,3205361664.0,458047488.0,29722198016.0,233467904.0,6546358.0,1523672.0
12-04 09:41:01,31.364,15.899,51.781,0.174,0.0,0.782,0.0,4444160.0,0.0,44.0,3205332992.0,457793536.0,29725466624.0,230481920.0,6018953.0,1768726.0
12-04 09:41:02,33.304,14.124,51.874,0.0,0.0,0.697,0.0,2203648.0,0.0,21.0,3204431872.0,457519104.0,29727608832.0,229515264.0,3512218.0,1487526.0
12-04 09:41:03,31.606,16.321,51.209,0.086,0.0,0.777,0.0,4431872.0,0.0,44.0,3205623808.0,457220096.0,29726994432.0,229236736.0,6074551.0,1798542.0
12-04 09:41:04,30.884,15.748,52.406,0.0,0.0,0.962,0.0,2220032.0,0.0,21.0,3205480448.0,456957952.0,29729648640.0,226988032.0,3577043.0,1529387.0
12-04 09:41:05,32.906,15.641,50.513,0.085,0.0,0.855,0.0,4489216.0,0.0,45.0,3207135232.0,456425472.0,29710475264.0,245039104.0,5998301.0,1757680.0
12-04 09:41:06,32.131,15.808,51.375,0.0,0.0,0.687,0.0,2285568.0,0.0,23.0,3208536064.0,456159232.0,29710958592.0,243421184.0,5622691.0,1547792.0
12-04 09:41:07,31.930,14.649,52.544,0.175,0.0,0.702,0.0,4370432.0,0.0,45.0,3207086080.0,455905280.0,29715021824.0,241061888.0,3976691.0,1731781.0
12-04 09:41:08,32.584,15.471,51.167,0.0,0.0,0.778,0.0,2285568.0,0.0,23.0,3207282688.0,455634944.0,29716795392.0,239362048.0,5664363.0,1585760.0
12-04 09:41:09,32.017,16.137,50.901,0.086,0.0,0.858,0.0,4341760.0,0.0,40.0,3207585792.0,455426048.0,29720711168.0,235352064.0,5940108.0,1721113.0
12-04 09:41:10,31.315,15.744,51.903,0.0,0.0,1.038,0.0,2543616.0,0.0,61.0,3205996544.0,455168000.0,29724221440.0,233689088.0,3761095.0,1620981.0
12-04 09:41:11,32.614,15.358,50.647,0.086,0.0,1.294,0.0,4333568.0,0.0,38.0,3205705728.0,454926336.0,29725978624.0,232464384.0,5805662.0,1653496.0
12-04 09:41:12,31.304,16.0,51.478,0.0,0.0,1.217,0.0,4423680.0,0.0,42.0,3207155712.0,454688768.0,29729251328.0,227979264.0,6026113.0,1769008.0
12-04 09:41:13,32.498,15.125,51.513,0.086,0.0,0.778,0.0,2248704.0,0.0,24.0,3206164480.0,454455296.0,29730578432.0,227876864.0,3519338.0,1492434.0
12-04 09:41:14,31.633,17.347,50.085,0.0,0.0,0.935,0.0,4493312.0,0.0,47.0,3205861376.0,453980160.0,29712183296.0,247050240.0,6050717.0,1778471.0
12-04 09:41:15,32.639,15.017,51.476,0.087,0.0,0.781,0.0,2297856.0,0.0,24.0,3207593984.0,453734400.0,29714563072.0,243183616.0,3555972.0,1510169.0
12-04 09:41:16,33.134,16.396,49.957,0.0,0.0,0.512,0.0,4378624.0,0.0,42.0,3206520832.0,453476352.0,29717753856.0,241324032.0,6045076.0,1780198.0
12-04 09:41:17,33.162,14.175,51.890,0.0,0.0,0.773,0.0,2252800.0,0.0,23.0,3206733824.0,453222400.0,29718884352.0,240234496.0,4289720.0,1552068.0
12-04 09:41:18,31.928,15.749,51.291,0.258,0.0,0.775,0.0,4407296.0,0.0,44.0,3205877760.0,452968448.0,29721747456.0,238481408.0,5314024.0,1750555.0
12-04 09:41:19,32.124,14.594,52.850,0.0,0.0,0.432,0.0,4407296.0,0.0,43.0,3207008256.0,452710400.0,29725556736.0,233799680.0,5286108.0,1081995.0
12-04 09:41:20,32.355,11.993,55.565,0.086,0.0,0.0,0.0,6561792.0,0.0,60.0,3205124096.0,452472832.0,29730406400.0,231071744.0,442209.0,235700.0
12-04 09:41:21,31.845,12.890,55.097,0.168,0.0,0.0,0.0,6639616.0,0.0,63.0,3208036352.0,451969024.0,29712445440.0,246624256.0,498107.0,238584.0
12-04 09:41:22,32.938,11.939,54.953,0.169,0.0,0.0,0.0,6561792.0,0.0,61.0,3206103040.0,451743744.0,29717479424.0,243748864.0,443727.0,237839.0
12-04 09:41:23,32.173,12.903,54.754,0.085,0.0,0.085,0.0,6516736.0,0.0,60.0,3206152192.0,451461120.0,29719400448.0,242061312.0,442527.0,235486.0
12-04 09:41:24,31.973,13.489,54.371,0.167,0.0,0.0,0.0,6582272.0,0.0,63.0,3206914048.0,451219456.0,29724340224.0,236601344.0,443896.0,237802.0
12-04 09:41:25,31.239,12.479,56.112,0.170,0.0,0.0,4096.0,8458240.0,1.0,67.0,3206606848.0,450985984.0,29730721792.0,230760448.0,444378.0,238782.0
12-04 09:41:26,35.385,12.991,50.855,0.684,0.0,0.085,0.0,55185408.0,0.0,168.0,3206701056.0,450093056.0,29720326144.0,241954816.0,444192.0,238265.0
12-04 09:41:27,6.594,1.169,90.818,1.419,0.0,0.0,4096.0,83120128.0,1.0,215.0,3209113600.0,449540096.0,29615693824.0,344727552.0,155236.0,84989.0
12-04 09:41:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208699904.0,449540096.0,29615648768.0,345186304.0,5399.0,6512.0
12-04 09:41:29,0.250,0.417,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208695808.0,449540096.0,29615652864.0,345186304.0,2622.0,2167.0
12-04 09:41:30,0.167,0.502,94.226,5.105,0.0,0.0,8192.0,171843584.0,2.0,326.0,3208929280.0,449560576.0,29615652864.0,344932352.0,3800.0,4437.0
12-04 09:41:31,0.168,0.587,91.443,7.802,0.0,0.0,12288.0,273403904.0,3.0,501.0,3208896512.0,449568768.0,29615677440.0,344932352.0,3134.0,4313.0
12-04 09:41:32,0.168,0.168,98.743,0.922,0.0,0.0,0.0,120233984.0,0.0,212.0,3209003008.0,449568768.0,29615697920.0,344805376.0,2637.0,3749.0
12-04 09:41:33,1.339,1.172,97.406,0.0,0.0,0.084,0.0,57344.0,0.0,2.0,3209003008.0,449568768.0,29615697920.0,344805376.0,114945.0,119425.0
12-04 09:41:34,22.108,12.511,64.696,0.0,0.0,0.686,0.0,0.0,0.0,0.0,3204505600.0,449568768.0,29631242240.0,333758464.0,3467956.0,1522316.0
12-04 09:41:35,29.983,15.251,53.899,0.087,0.0,0.780,0.0,4120576.0,0.0,27.0,3205103616.0,449576960.0,29655523328.0,308871168.0,3826513.0,1712722.0
12-04 09:41:36,31.993,17.280,50.043,0.171,0.0,0.513,0.0,2428928.0,0.0,34.0,3205750784.0,449630208.0,29678821376.0,284872704.0,6082423.0,1824890.0
12-04 09:41:37,31.628,16.454,50.980,0.0,0.0,0.938,0.0,2158592.0,0.0,19.0,3203960832.0,449642496.0,29702918144.0,262553600.0,5700861.0,1658208.0
12-04 09:41:38,32.388,15.292,51.117,0.0,0.0,1.203,0.0,4349952.0,0.0,42.0,3204902912.0,449675264.0,29728546816.0,235950080.0,6241707.0,1940627.0
12-04 09:41:39,32.164,15.911,51.069,0.086,0.0,0.770,0.0,2314240.0,0.0,25.0,3205558272.0,449425408.0,29730406400.0,233684992.0,3680025.0,1619022.0
12-04 09:41:40,35.013,16.652,46.883,0.512,0.0,0.939,4096.0,45920256.0,1.0,120.0,3206770688.0,448618496.0,29720018944.0,243666944.0,5784377.0,1676622.0
12-04 09:41:41,34.619,16.710,47.301,0.428,0.0,0.943,0.0,35708928.0,0.0,105.0,3206258688.0,448217088.0,29664972800.0,299626496.0,6126041.0,1866375.0
12-04 09:41:42,32.411,15.817,50.735,0.0,0.0,1.037,0.0,2400256.0,0.0,50.0,3207839744.0,448237568.0,29689507840.0,273489920.0,5757319.0,1681291.0
12-04 09:41:43,31.076,16.493,51.562,0.087,0.0,0.781,0.0,4268032.0,0.0,36.0,3206017024.0,448270336.0,29715173376.0,249614336.0,6083051.0,1850031.0
12-04 09:41:44,32.116,16.143,50.552,0.0,0.0,1.189,0.0,2330624.0,0.0,25.0,3209445376.0,448016384.0,29715124224.0,246489088.0,3818055.0,1700582.0
12-04 09:41:45,31.470,16.509,51.247,0.086,0.0,0.688,0.0,4083712.0,0.0,26.0,3199221760.0,448032768.0,29741838336.0,229982208.0,5717406.0,1640477.0
12-04 09:41:46,32.932,15.821,50.473,0.0,0.0,0.774,0.0,2416640.0,0.0,34.0,3200479232.0,447782912.0,29743599616.0,227213312.0,6130774.0,1861939.0
12-04 09:41:47,32.041,15.504,51.593,0.0,0.0,0.861,0.0,2285568.0,0.0,22.0,3199098880.0,447528960.0,29744377856.0,228069376.0,3659345.0,1626436.0
12-04 09:41:48,32.048,16.367,50.386,0.171,0.0,1.028,4096.0,4378624.0,1.0,47.0,3199905792.0,447217664.0,29742264320.0,229687296.0,6303013.0,1967758.0
12-04 09:41:49,32.155,16.121,50.862,0.0,0.0,0.862,0.0,2297856.0,0.0,23.0,3199946752.0,446967808.0,29743648768.0,228511744.0,5683331.0,1635393.0
12-04 09:41:50,31.684,16.146,51.302,0.087,0.0,0.781,0.0,4354048.0,0.0,39.0,3201785856.0,446459904.0,29724909568.0,245919744.0,3950384.0,1774316.0
12-04 09:41:51,33.220,15.503,50.511,0.0,0.0,0.767,0.0,2297856.0,0.0,28.0,3200610304.0,446205952.0,29727961088.0,244297728.0,7136477.0,1783113.0
12-04 09:41:52,32.910,16.159,50.0,0.0,0.0,0.931,0.0,2297856.0,0.0,24.0,3201241088.0,445952000.0,29728178176.0,243703808.0,4591393.0,1685161.0
12-04 09:41:53,31.374,16.508,50.994,0.259,0.0,0.864,0.0,4440064.0,0.0,46.0,3200753664.0,445730816.0,29732237312.0,240353280.0,6132807.0,1877858.0
12-04 09:41:54,32.524,15.004,51.691,0.0,0.0,0.781,0.0,2220032.0,0.0,21.0,3200286720.0,445505536.0,29733978112.0,239304704.0,5264113.0,1657049.0
12-04 09:41:55,32.522,15.217,51.130,0.087,0.0,1.043,0.0,4411392.0,0.0,42.0,3199229952.0,445280256.0,29737861120.0,236703744.0,4640809.0,1888710.0
12-04 09:41:56,32.705,15.753,51.027,0.0,0.0,0.514,0.0,2211840.0,0.0,21.0,3199713280.0,445042688.0,29738962944.0,235356160.0,5700051.0,1650718.0
12-04 09:41:57,31.463,16.837,50.765,0.0,0.0,0.935,4096.0,2285568.0,1.0,23.0,3205627904.0,444801024.0,29740040192.0,228605952.0,5816209.0,1707069.0
12-04 09:41:58,31.034,15.561,52.608,0.0,0.0,0.796,0.0,4497408.0,0.0,43.0,3207712768.0,444309504.0,29720735744.0,246317056.0,6131182.0,1862327.0
12-04 09:41:59,32.770,16.470,50.084,0.253,0.0,0.422,0.0,2236416.0,0.0,24.0,3205488640.0,444084224.0,29722238976.0,247263232.0,3708704.0,1657465.0
12-04 09:42:00,32.933,16.038,50.343,0.0,0.0,0.686,0.0,4419584.0,0.0,42.0,3206004736.0,443834368.0,29725786112.0,243449856.0,6156199.0,1892043.0
12-04 09:42:01,31.125,16.478,51.439,0.0,0.0,0.959,0.0,2207744.0,0.0,21.0,3205464064.0,443588608.0,29728104448.0,241917952.0,5780399.0,1689391.0
12-04 09:42:02,30.112,17.515,51.337,0.0,0.0,1.035,0.0,2260992.0,0.0,24.0,3206254592.0,443342848.0,29728804864.0,240672768.0,3950071.0,1671036.0
12-04 09:42:03,32.756,15.511,50.953,0.173,0.0,0.607,4096.0,4452352.0,1.0,44.0,3204632576.0,443105280.0,29732675584.0,238661632.0,5918262.0,1866736.0
12-04 09:42:04,31.234,15.962,51.855,0.0,0.0,0.949,0.0,2191360.0,0.0,24.0,3205038080.0,442871808.0,29733195776.0,237969408.0,5755534.0,1672173.0
12-04 09:42:05,31.720,15.298,51.513,0.173,0.0,1.296,0.0,4464640.0,0.0,43.0,3206430720.0,442650624.0,29736828928.0,233164800.0,6195219.0,1911901.0
12-04 09:42:06,32.211,16.149,51.123,0.0,0.0,0.518,0.0,2179072.0,0.0,22.0,3205095424.0,442441728.0,29738676224.0,232861696.0,3648306.0,1614530.0
12-04 09:42:07,20.980,12.382,57.180,8.684,0.0,0.774,8192.0,226213888.0,2.0,421.0,3205869568.0,442200064.0,29732495360.0,238510080.0,1867185.0,1740876.0
12-04 09:42:08,15.451,10.300,61.803,11.845,0.0,0.601,8192.0,271581184.0,2.0,508.0,3206606848.0,442085376.0,29734625280.0,235757568.0,2479134.0,1630999.0
12-04 09:42:09,16.976,11.318,62.247,8.868,0.0,0.591,12288.0,238608384.0,3.0,449.0,3205652480.0,441970688.0,29737320448.0,234131456.0,3730771.0,1646377.0
12-04 09:42:10,33.362,15.614,49.915,0.085,0.0,1.024,0.0,2289664.0,0.0,22.0,3206086656.0,441745408.0,29739446272.0,231796736.0,7705784.0,1648809.0
12-04 09:42:11,32.622,15.713,50.384,0.085,0.0,1.196,0.0,4358144.0,0.0,44.0,3206713344.0,441511936.0,29741834240.0,229015552.0,8231983.0,1900364.0
12-04 09:42:12,32.414,15.517,51.034,0.0,0.0,1.034,0.0,2297856.0,0.0,22.0,3206369280.0,441274368.0,29745029120.0,226402304.0,7803866.0,1700676.0
12-04 09:42:13,32.072,16.767,50.473,0.0,0.0,0.688,0.0,2322432.0,0.0,25.0,3208208384.0,440778752.0,29723508736.0,246579200.0,5845690.0,1690557.0
12-04 09:42:14,31.701,16.581,51.117,0.0,0.0,0.601,0.0,4481024.0,0.0,62.0,3206606848.0,440553472.0,29727735808.0,244178944.0,5955467.0,1791701.0
12-04 09:42:15,31.655,16.212,50.939,0.085,0.0,1.109,0.0,2260992.0,0.0,23.0,3206787072.0,440315904.0,29729644544.0,242327552.0,5764409.0,1680639.0
12-04 09:42:16,32.669,15.338,51.127,0.173,0.0,0.693,0.0,4407296.0,0.0,41.0,3207258112.0,440082432.0,29731782656.0,239951872.0,6264676.0,1949015.0
12-04 09:42:17,32.430,16.342,50.466,0.0,0.0,0.762,8192.0,3215360.0,2.0,41.0,3207282688.0,439853056.0,29732786176.0,239153152.0,3903820.0,1757457.0
12-04 09:42:18,31.849,16.524,50.856,0.086,0.0,0.685,0.0,2244608.0,0.0,22.0,3206901760.0,439574528.0,29731766272.0,240832512.0,5692896.0,1646004.0
12-04 09:42:19,31.574,17.042,50.346,0.087,0.0,0.952,0.0,4182016.0,0.0,29.0,3207065600.0,439324672.0,29734834176.0,237850624.0,5887513.0,1731398.0
12-04 09:42:20,33.333,14.901,50.818,0.086,0.0,0.861,0.0,2461696.0,0.0,35.0,3206578176.0,439074816.0,29736333312.0,237088768.0,6026509.0,1831426.0
12-04 09:42:21,32.180,15.571,51.384,0.0,0.0,0.865,0.0,2248704.0,0.0,21.0,3208007680.0,438829056.0,29736873984.0,235364352.0,3611223.0,1589313.0
12-04 09:42:22,31.456,16.031,51.733,0.0,0.0,0.780,0.0,4382720.0,0.0,41.0,3206508544.0,438583296.0,29740376064.0,233607168.0,6274062.0,1945600.0
12-04 09:42:23,33.103,15.039,50.735,0.086,0.0,1.037,0.0,2265088.0,0.0,25.0,3206594560.0,438353920.0,29741125632.0,233000960.0,5711742.0,1652145.0
12-04 09:42:24,32.225,17.050,50.128,0.0,0.0,0.597,0.0,4190208.0,0.0,30.0,3206049792.0,438112256.0,29745340416.0,229572608.0,5915428.0,1764208.0
12-04 09:42:25,35.764,15.451,46.875,0.694,0.0,1.215,4096.0,53800960.0,1.0,145.0,3207172096.0,437235712.0,29732466688.0,242200576.0,4002084.0,1793987.0
12-04 09:42:26,38.059,16.878,43.376,0.844,0.0,0.844,4096.0,72155136.0,1.0,175.0,3209420800.0,436461568.0,29633638400.0,339554304.0,5668692.0,1627980.0
12-04 09:42:27,31.959,16.409,50.687,0.172,0.0,0.773,0.0,15843328.0,0.0,55.0,3207176192.0,436465664.0,29647687680.0,327745536.0,5865947.0,1720288.0
12-04 09:42:28,31.579,16.978,50.340,0.170,0.0,0.934,0.0,4354048.0,0.0,41.0,3206373376.0,436486144.0,29674094592.0,302120960.0,6227344.0,1940878.0
12-04 09:42:29,31.223,15.958,52.125,0.0,0.0,0.694,0.0,2162688.0,0.0,19.0,3205586944.0,436506624.0,29697486848.0,279494656.0,3710397.0,1645460.0
12-04 09:42:30,32.588,15.563,50.731,0.0,0.0,1.118,0.0,4300800.0,0.0,38.0,3205259264.0,436518912.0,29722435584.0,254861312.0,6018307.0,1801468.0
12-04 09:42:31,31.944,16.493,50.781,0.087,0.0,0.694,0.0,2211840.0,0.0,23.0,3204337664.0,436518912.0,29747187712.0,231030784.0,5849527.0,1733790.0
12-04 09:42:32,31.588,16.738,50.558,0.0,0.0,1.116,0.0,2260992.0,0.0,24.0,3206316032.0,436244480.0,29744242688.0,232271872.0,5834221.0,1715353.0
12-04 09:42:33,33.022,16.299,49.576,0.085,0.0,1.019,0.0,4390912.0,0.0,41.0,3206234112.0,436019200.0,29748060160.0,228761600.0,4028680.0,1811507.0
12-04 09:42:34,31.217,15.785,52.293,0.088,0.0,0.617,0.0,2260992.0,0.0,23.0,3206828032.0,435781632.0,29748936704.0,227528704.0,5773042.0,1684041.0
12-04 09:42:35,31.625,16.073,51.173,0.174,0.0,0.956,0.0,4476928.0,0.0,43.0,3202076672.0,435175424.0,29719085056.0,262737920.0,6213953.0,1916763.0
12-04 09:42:36,31.851,14.235,53.292,0.0,0.0,0.623,0.0,2170880.0,0.0,19.0,3202273280.0,435187712.0,29741305856.0,240308224.0,5700380.0,1645306.0
12-04 09:42:37,32.576,16.070,50.655,0.0,0.0,0.699,0.0,4227072.0,0.0,31.0,3204661248.0,434937856.0,29745909760.0,233566208.0,5867598.0,1734659.0
12-04 09:42:38,32.115,14.883,51.871,0.0,0.0,1.131,0.0,2412544.0,0.0,33.0,3203764224.0,434679808.0,29746503680.0,234127360.0,4055741.0,1820859.0
12-04 09:42:39,31.547,15.817,50.216,1.729,0.0,0.691,8192.0,106708992.0,2.0,218.0,3203870720.0,434421760.0,29747703808.0,233078784.0,5695652.0,1642438.0
12-04 09:42:40,18.468,12.596,56.170,12.085,0.0,0.681,8192.0,272330752.0,2.0,517.0,3205226496.0,434171904.0,29740191744.0,239484928.0,5049367.0,1785432.0
12-04 09:42:41,14.605,9.794,63.402,11.340,0.0,0.859,8192.0,269668352.0,2.0,490.0,3203530752.0,434184192.0,29752320000.0,229040128.0,1655526.0,1625191.0
12-04 09:42:42,32.358,15.050,51.003,0.585,0.0,1.003,0.0,31924224.0,0.0,83.0,3204411392.0,433922048.0,29754486784.0,226254848.0,8885339.0,1754382.0
12-04 09:42:43,32.578,15.854,50.871,0.087,0.0,0.610,0.0,2281472.0,0.0,26.0,3205976064.0,433397760.0,29732802560.0,246898688.0,5751340.0,1680517.0
12-04 09:42:44,31.491,16.140,51.579,0.0,0.0,0.789,0.0,4411392.0,0.0,40.0,3205332992.0,433143808.0,29735981056.0,244617216.0,6170736.0,1879030.0
12-04 09:42:45,31.837,16.511,50.550,0.085,0.0,1.016,0.0,2228224.0,0.0,22.0,3204780032.0,432889856.0,29739069440.0,242335744.0,4582073.0,1654082.0
12-04 09:42:46,31.720,15.990,51.253,0.086,0.0,0.951,0.0,2469888.0,0.0,49.0,3205980160.0,432644096.0,29738352640.0,242098176.0,4926368.0,1697494.0
12-04 09:42:47,31.665,16.393,50.992,0.0,0.0,0.949,0.0,4378624.0,0.0,43.0,3207077888.0,432386048.0,29740670976.0,238940160.0,6155490.0,1896664.0
12-04 09:42:48,34.991,15.358,48.691,0.262,0.0,0.698,0.0,33742848.0,0.0,90.0,3206369280.0,431841280.0,29744889856.0,235974656.0,5665967.0,1626111.0
12-04 09:42:49,32.430,16.084,50.437,0.350,0.0,0.699,4096.0,27217920.0,1.0,89.0,3205906432.0,431439872.0,29701636096.0,280092672.0,4736472.0,1769342.0
12-04 09:42:50,32.815,15.458,50.777,0.086,0.0,0.864,0.0,2281472.0,0.0,26.0,3205496832.0,431476736.0,29725626368.0,256475136.0,5154750.0,1768551.0
12-04 09:42:51,32.234,16.667,50.338,0.0,0.0,0.761,0.0,2154496.0,0.0,20.0,3205566464.0,431484928.0,29747900416.0,234123264.0,5734403.0,1669836.0
12-04 09:42:52,29.563,18.252,51.157,0.0,0.0,1.028,0.0,4431872.0,0.0,44.0,3205566464.0,431259648.0,29753327616.0,228921344.0,4472538.0,1941787.0
12-04 09:42:53,33.650,14.495,51.079,0.086,0.0,0.690,0.0,2199552.0,0.0,22.0,3205148672.0,431013888.0,29754327040.0,228585472.0,5485292.0,1635822.0
12-04 09:42:54,31.534,16.881,50.386,0.171,0.0,1.028,0.0,4366336.0,0.0,39.0,3207098368.0,430518272.0,29734785024.0,246673408.0,5927038.0,1753285.0
12-04 09:42:55,32.838,14.498,51.703,0.0,0.0,0.961,0.0,2387968.0,0.0,28.0,3206483968.0,430276608.0,29735993344.0,246321152.0,5995845.0,1814202.0
12-04 09:42:56,35.060,16.062,47.927,0.259,0.0,0.691,0.0,30871552.0,0.0,88.0,3205894144.0,429826048.0,29742215168.0,241139712.0,5666258.0,1631892.0
12-04 09:42:57,36.099,16.852,45.680,0.513,0.0,0.855,4096.0,53194752.0,1.0,152.0,3207102464.0,429129728.0,29674360832.0,308482048.0,4211970.0,1904925.0
12-04 09:42:58,33.477,15.099,50.388,0.173,0.0,0.863,0.0,2174976.0,0.0,23.0,3206017024.0,429137920.0,29696806912.0,287113216.0,5753174.0,1666721.0
12-04 09:42:59,31.349,15.849,52.189,0.0,0.0,0.613,0.0,2154496.0,0.0,20.0,3205382144.0,429142016.0,29721825280.0,262725632.0,5764930.0,1682697.0
12-04 09:43:00,32.167,16.638,50.427,0.0,0.0,0.768,0.0,4313088.0,0.0,38.0,3206201344.0,429146112.0,29746470912.0,237256704.0,6146841.0,1881815.0
12-04 09:43:01,33.073,14.757,51.476,0.087,0.0,0.608,0.0,2248704.0,0.0,22.0,3205828608.0,428883968.0,29748404224.0,235958272.0,3742002.0,1664324.0
12-04 09:43:02,31.783,16.537,50.991,0.0,0.0,0.689,0.0,4403200.0,0.0,42.0,3206270976.0,428625920.0,29751926784.0,232251392.0,6133559.0,1853088.0
12-04 09:43:03,32.244,15.735,51.075,0.086,0.0,0.860,0.0,2248704.0,0.0,24.0,3207438336.0,428371968.0,29752872960.0,230391808.0,5763793.0,1689059.0
12-04 09:43:04,31.752,16.480,50.733,0.086,0.0,0.949,0.0,4165632.0,0.0,29.0,3203874816.0,428118016.0,29758033920.0,229048320.0,3871509.0,1724269.0
12-04 09:43:05,33.219,15.753,49.914,0.086,0.0,1.027,0.0,2453504.0,0.0,33.0,3205165056.0,427855872.0,29759324160.0,226729984.0,5970433.0,1793212.0
12-04 09:43:06,32.873,15.617,50.820,0.0,0.0,0.690,0.0,2301952.0,0.0,26.0,3207151616.0,427352064.0,29738508288.0,246063104.0,5671827.0,1615285.0
12-04 09:43:07,31.315,16.522,51.038,0.087,0.0,1.038,0.0,4419584.0,0.0,42.0,3206922240.0,427122688.0,29741961216.0,243068928.0,6267955.0,1949729.0
12-04 09:43:08,30.898,16.109,52.377,0.0,0.0,0.616,0.0,2203648.0,0.0,21.0,3206430720.0,426872832.0,29744717824.0,241053696.0,5068415.0,1648990.0
12-04 09:43:09,31.716,16.984,50.520,0.087,0.0,0.693,0.0,4423680.0,0.0,44.0,3207229440.0,426631168.0,29747761152.0,237453312.0,6469302.0,1921922.0
12-04 09:43:10,32.069,15.776,51.466,0.086,0.0,0.603,0.0,2232320.0,0.0,23.0,3207970816.0,426323968.0,29743173632.0,241606656.0,4043822.0,1621904.0
12-04 09:43:11,31.040,16.509,51.247,0.430,0.0,0.774,0.0,29523968.0,0.0,69.0,3208249344.0,426086400.0,29742555136.0,242184192.0,5825917.0,1690648.0
12-04 09:43:12,16.179,11.015,60.929,11.015,0.0,0.861,8192.0,264245248.0,2.0,494.0,3206877184.0,426090496.0,29758103552.0,228003840.0,1866610.0,1753007.0
12-04 09:43:13,16.212,9.898,61.604,11.775,0.0,0.512,12288.0,273723392.0,3.0,508.0,3207376896.0,425857024.0,29748420608.0,237420544.0,2337773.0,1634676.0
12-04 09:43:14,25.492,13.772,57.143,2.908,0.0,0.684,4096.0,106459136.0,1.0,213.0,3206512640.0,425607168.0,29745221632.0,241733632.0,3622470.0,1608634.0
12-04 09:43:15,31.406,16.393,51.251,0.173,0.0,0.777,0.0,4362240.0,0.0,42.0,3206840320.0,425369600.0,29749567488.0,237297664.0,8115550.0,1854862.0
12-04 09:43:16,31.502,16.395,51.330,0.0,0.0,0.773,0.0,2269184.0,0.0,23.0,3208101888.0,425127936.0,29750292480.0,235552768.0,5690105.0,1608763.0
12-04 09:43:17,33.247,15.844,50.216,0.087,0.0,0.606,0.0,4370432.0,0.0,40.0,3205926912.0,424906752.0,29753802752.0,234438656.0,8217434.0,1940939.0
12-04 09:43:18,32.646,15.378,51.203,0.0,0.0,0.773,0.0,2269184.0,0.0,23.0,3205607424.0,424673280.0,29756485632.0,232308736.0,5618289.0,1574997.0
12-04 09:43:19,32.192,16.438,50.514,0.0,0.0,0.856,0.0,4509696.0,0.0,70.0,3207204864.0,424431616.0,29758672896.0,228765696.0,5965125.0,1782585.0
12-04 09:43:20,36.699,14.662,46.883,0.702,0.0,1.054,4096.0,52776960.0,1.0,143.0,3208843264.0,423591936.0,29747097600.0,239542272.0,6113859.0,1858109.0
12-04 09:43:21,36.364,16.434,45.542,0.787,0.0,0.874,0.0,68521984.0,0.0,176.0,3207401472.0,422952960.0,29655158784.0,333561856.0,5749593.0,1665780.0
12-04 09:43:22,31.189,15.947,51.982,0.088,0.0,0.793,0.0,4096000.0,0.0,27.0,3205574656.0,422952960.0,29680570368.0,309977088.0,5885162.0,1735377.0
12-04 09:43:23,32.785,15.917,50.606,0.0,0.0,0.692,0.0,2387968.0,0.0,32.0,3206184960.0,422961152.0,29703524352.0,286404608.0,6047945.0,1834371.0
12-04 09:43:24,32.143,14.895,52.178,0.087,0.0,0.697,0.0,2158592.0,0.0,19.0,3203776512.0,422961152.0,29727408128.0,264929280.0,3716154.0,1653389.0
12-04 09:43:25,31.250,16.146,51.823,0.0,0.0,0.781,0.0,4349952.0,0.0,41.0,3204001792.0,422977536.0,29752197120.0,239898624.0,6203025.0,1906072.0
12-04 09:43:26,33.048,15.154,50.856,0.086,0.0,0.856,0.0,2244608.0,0.0,22.0,3205718016.0,422670336.0,29748781056.0,241905664.0,5685117.0,1619433.0
12-04 09:43:27,32.933,15.780,50.343,0.172,0.0,0.772,0.0,4288512.0,0.0,37.0,3205169152.0,422432768.0,29752250368.0,239222784.0,3929292.0,1766224.0
12-04 09:43:28,32.476,15.938,50.728,0.0,0.0,0.857,0.0,2351104.0,0.0,30.0,3205287936.0,422182912.0,29753786368.0,237817856.0,5935031.0,1772105.0
12-04 09:43:29,31.990,16.467,50.686,0.0,0.0,0.858,0.0,2306048.0,0.0,24.0,3205496832.0,421933056.0,29755404288.0,236240896.0,5767496.0,1684698.0
12-04 09:43:30,32.724,15.231,51.088,0.0,0.0,0.957,0.0,4378624.0,0.0,40.0,3207507968.0,421691392.0,29758668800.0,231206912.0,6188363.0,1897602.0
12-04 09:43:31,31.374,15.471,52.118,0.086,0.0,0.951,0.0,2248704.0,0.0,23.0,3207557120.0,421462016.0,29760544768.0,229511168.0,3619052.0,1595054.0
12-04 09:43:32,31.128,17.557,50.297,0.0,0.0,1.018,0.0,4366336.0,0.0,42.0,3205013504.0,421216256.0,29761208320.0,231636992.0,6223634.0,1915010.0
12-04 09:43:33,31.850,15.707,51.571,0.087,0.0,0.785,0.0,2293760.0,0.0,28.0,3207024640.0,420970496.0,29762383872.0,228696064.0,5760068.0,1644457.0
12-04 09:43:34,32.272,11.876,55.680,0.086,0.0,0.086,0.0,6619136.0,0.0,64.0,3208400896.0,420466688.0,29744750592.0,245456896.0,2569053.0,312575.0
12-04 09:43:35,32.177,11.535,56.114,0.173,0.0,0.0,0.0,6492160.0,0.0,62.0,3207442432.0,420216832.0,29751578624.0,239837184.0,443527.0,237524.0
12-04 09:43:36,32.678,11.891,55.175,0.171,0.0,0.086,0.0,6569984.0,0.0,61.0,3208122368.0,419975168.0,29756047360.0,234930176.0,1023080.0,241189.0
12-04 09:43:37,32.266,11.765,55.882,0.087,0.0,0.0,0.0,6500352.0,0.0,59.0,3208671232.0,419725312.0,29761400832.0,229277696.0,446915.0,241961.0
12-04 09:43:38,31.117,12.617,56.010,0.256,0.0,0.0,0.0,7483392.0,0.0,86.0,3209117696.0,419258368.0,29744025600.0,246673408.0,493001.0,264090.0
12-04 09:43:39,33.021,11.489,55.319,0.170,0.0,0.0,0.0,6586368.0,0.0,63.0,3209129984.0,419020800.0,29748887552.0,242036736.0,446256.0,242709.0
12-04 09:43:40,31.488,12.197,56.055,0.173,0.0,0.087,0.0,6516736.0,0.0,59.0,3208507392.0,418770944.0,29752705024.0,239091712.0,442941.0,236488.0
12-04 09:43:41,31.794,11.324,56.794,0.087,0.0,0.0,0.0,6615040.0,0.0,64.0,3207651328.0,418533376.0,29759414272.0,233476096.0,442459.0,235898.0
12-04 09:43:42,31.893,11.322,56.698,0.086,0.0,0.0,0.0,6533120.0,0.0,60.0,3208085504.0,418291712.0,29763477504.0,229220352.0,444771.0,239856.0
12-04 09:43:43,31.261,12.521,56.048,0.170,0.0,0.0,0.0,8744960.0,0.0,79.0,3210461184.0,417828864.0,29747113984.0,243671040.0,460787.0,254696.0
12-04 09:43:44,10.693,3.843,78.446,7.018,0.0,0.0,8192.0,236716032.0,2.0,452.0,3210240000.0,417849344.0,29755187200.0,235798528.0,148716.0,80371.0
12-04 09:43:45,0.167,0.668,83.292,15.873,0.0,0.0,12288.0,273678336.0,3.0,495.0,3209928704.0,417857536.0,29755199488.0,236089344.0,3273.0,3393.0
12-04 09:43:46,17.116,6.998,70.911,4.890,0.0,0.084,0.0,131526656.0,0.0,249.0,3204853760.0,417738752.0,29757550592.0,238931968.0,298032.0,161223.0
12-04 09:43:47,32.938,11.854,55.207,0.0,0.0,0.0,0.0,6598656.0,0.0,62.0,3208634368.0,417501184.0,29762453504.0,230486016.0,460286.0,254833.0
12-04 09:43:48,32.681,12.0,55.234,0.085,0.0,0.0,0.0,6598656.0,0.0,64.0,3208409088.0,417009664.0,29745770496.0,247885824.0,442014.0,235712.0
12-04 09:43:49,30.450,12.543,56.747,0.173,0.0,0.087,0.0,6569984.0,0.0,62.0,3208978432.0,416796672.0,29749764096.0,243535872.0,441849.0,235787.0
12-04 09:43:50,30.876,12.142,56.722,0.260,0.0,0.0,0.0,8708096.0,0.0,79.0,3209646080.0,416575488.0,29756731392.0,236122112.0,443537.0,238492.0
12-04 09:43:51,32.476,11.825,55.527,0.171,0.0,0.0,0.0,6811648.0,0.0,88.0,3209322496.0,416329728.0,29760323584.0,233099264.0,587823.0,312330.0
12-04 09:43:52,33.786,12.649,53.141,0.424,0.0,0.0,4096.0,27762688.0,1.0,116.0,3209674752.0,415760384.0,29748883456.0,244756480.0,442239.0,236687.0
12-04 09:43:53,10.025,2.590,82.206,5.180,0.0,0.0,4096.0,129404928.0,1.0,244.0,3211882496.0,414724096.0,29693894656.0,298573824.0,63456.0,45501.0
12-04 09:43:54,3.494,0.998,94.509,0.998,0.0,0.0,0.0,48791552.0,0.0,110.0,3212255232.0,414740480.0,29626052608.0,366026752.0,3334.0,5052.0
12-04 09:43:55,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3212021760.0,414740480.0,29625999360.0,366313472.0,3067.0,4443.0
12-04 09:43:56,0.0,0.168,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3212009472.0,414748672.0,29626003456.0,366313472.0,2930.0,4024.0
12-04 09:43:57,0.251,0.335,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3212902400.0,414748672.0,29626007552.0,365416448.0,4098.0,6414.0
12-04 09:43:58,0.418,0.167,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3212902400.0,414748672.0,29626007552.0,365416448.0,2250.0,2969.0
12-04 09:43:59,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3212894208.0,414748672.0,29626007552.0,365424640.0,1748.0,1859.0
12-04 09:44:00,0.167,0.501,99.332,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3213021184.0,414748672.0,29626007552.0,365297664.0,2579.0,3366.0
12-04 09:44:01,0.168,0.168,99.665,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3213144064.0,414748672.0,29626011648.0,365170688.0,4497.0,7223.0
12-04 09:44:02,0.167,0.417,99.249,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3213131776.0,414756864.0,29626015744.0,365170688.0,3763.0,4875.0
12-04 09:44:03,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3213131776.0,414756864.0,29626015744.0,365170688.0,2290.0,3084.0
12-04 09:44:04,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3213127680.0,414756864.0,29626019840.0,365170688.0,5622.0,7894.0
12-04 09:44:05,0.250,0.250,99.500,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3213127680.0,414760960.0,29626015744.0,365170688.0,4766.0,6285.0
12-04 09:44:06,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3213123584.0,414760960.0,29626019840.0,365170688.0,2726.0,2660.0
12-04 09:44:07,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3213119488.0,414760960.0,29626023936.0,365170688.0,5435.0,6377.0
12-04 09:44:08,17.376,10.647,71.550,0.085,0.0,0.341,0.0,20480.0,0.0,3.0,3210387456.0,414769152.0,29637668864.0,356249600.0,3377992.0,1404065.0
12-04 09:44:09,29.623,16.610,53.082,0.0,0.0,0.685,0.0,2211840.0,0.0,19.0,3209109504.0,414777344.0,29660110848.0,335077376.0,3806961.0,1746754.0
12-04 09:44:10,31.470,16.767,50.903,0.086,0.0,0.774,0.0,2170880.0,0.0,20.0,3208810496.0,414781440.0,29684023296.0,311459840.0,5889346.0,1793196.0
12-04 09:44:11,30.898,16.197,51.937,0.0,0.0,0.968,0.0,4329472.0,0.0,38.0,3210039296.0,414785536.0,29708677120.0,285573120.0,6306540.0,2062781.0
12-04 09:44:12,32.658,15.781,50.464,0.0,0.0,1.097,0.0,2158592.0,0.0,19.0,3208482816.0,414806016.0,29731897344.0,263888896.0,3859494.0,1741822.0
12-04 09:44:13,31.885,15.986,51.086,0.174,0.0,0.869,0.0,2232320.0,0.0,25.0,3208175616.0,414826496.0,29755719680.0,240353280.0,5738125.0,1699454.0
12-04 09:44:14,30.996,16.450,51.602,0.087,0.0,0.866,0.0,4235264.0,0.0,35.0,3208097792.0,414609408.0,29759672320.0,236695552.0,6229647.0,1971169.0
12-04 09:44:15,31.845,16.738,50.901,0.0,0.0,0.515,0.0,2375680.0,0.0,29.0,3202301952.0,414392320.0,29761900544.0,240480256.0,6086031.0,1895355.0
12-04 09:44:16,31.684,15.538,51.910,0.087,0.0,0.781,4096.0,2240512.0,1.0,21.0,3202592768.0,414167040.0,29762981888.0,239333376.0,5780933.0,1726783.0
12-04 09:44:17,31.818,16.123,51.029,0.0,0.0,1.029,0.0,2240512.0,0.0,22.0,3202371584.0,413929472.0,29765193728.0,237580288.0,5979801.0,1835889.0
12-04 09:44:18,32.225,16.539,50.298,0.085,0.0,0.853,0.0,4382720.0,0.0,40.0,3202662400.0,413696000.0,29768019968.0,234696704.0,4351532.0,2031393.0
12-04 09:44:19,31.930,15.351,52.018,0.088,0.0,0.614,0.0,2256896.0,0.0,24.0,3202760704.0,413462528.0,29770743808.0,232108032.0,5779396.0,1732086.0
12-04 09:44:20,30.848,16.881,51.585,0.0,0.0,0.686,0.0,2232320.0,0.0,21.0,3202822144.0,413208576.0,29768540160.0,234504192.0,5892927.0,1802232.0
12-04 09:44:21,10.598,5.897,70.940,11.966,0.0,0.598,4096.0,224120832.0,1.0,393.0,3204665344.0,412971008.0,29757116416.0,244322304.0,4351309.0,1498493.0
12-04 09:44:22,11.327,5.748,68.893,13.694,0.0,0.338,4096.0,192626688.0,1.0,390.0,3203325952.0,412975104.0,29765058560.0,237715456.0,1892206.0,1258297.0
12-04 09:44:23,30.614,17.368,50.965,0.0,0.0,1.053,0.0,2097152.0,0.0,16.0,3210555392.0,412733440.0,29765001216.0,230785024.0,4138376.0,1649788.0
12-04 09:44:24,31.507,14.812,52.997,0.0,0.0,0.685,0.0,2154496.0,0.0,16.0,3211681792.0,412491776.0,29768163328.0,226738176.0,9920435.0,2229282.0
12-04 09:44:25,30.149,16.214,52.848,0.088,0.0,0.701,0.0,405504.0,0.0,19.0,3213737984.0,412016640.0,29746085888.0,247234560.0,6395085.0,2041740.0
12-04 09:44:26,32.528,14.927,50.992,0.086,0.0,1.467,12288.0,2224128.0,2.0,21.0,3215028224.0,411774976.0,29747503104.0,244768768.0,8261405.0,1984790.0
12-04 09:44:27,31.261,16.839,50.950,0.0,0.0,0.950,0.0,2281472.0,0.0,25.0,3215273984.0,411541504.0,29747183616.0,245075968.0,6009111.0,1854403.0
12-04 09:44:28,30.703,17.581,50.686,0.0,0.0,1.029,0.0,4177920.0,0.0,28.0,3214794752.0,411320320.0,29751681024.0,241278976.0,4102027.0,1909543.0
12-04 09:44:29,32.506,16.082,50.385,0.0,0.0,1.027,0.0,2490368.0,0.0,34.0,3213520896.0,411086848.0,29754474496.0,239992832.0,6407829.0,2060155.0
12-04 09:44:30,33.872,15.319,49.702,0.085,0.0,1.021,0.0,2265088.0,0.0,21.0,3214925824.0,410853376.0,29755576320.0,237719552.0,5838497.0,1770682.0
12-04 09:44:31,32.704,15.708,50.300,0.086,0.0,1.202,0.0,1916928.0,0.0,27.0,3213914112.0,410628096.0,29756399616.0,238133248.0,5757995.0,1720335.0
12-04 09:44:32,31.728,16.337,50.989,0.086,0.0,0.860,0.0,4448256.0,0.0,40.0,3215187968.0,410402816.0,29760651264.0,232833024.0,6486320.0,2116335.0
12-04 09:44:33,31.574,15.744,51.730,0.0,0.0,0.952,4096.0,2203648.0,1.0,22.0,3214757888.0,410181632.0,29763096576.0,231038976.0,5854509.0,1774078.0
12-04 09:44:34,32.454,14.512,51.979,0.088,0.0,0.967,0.0,2273280.0,0.0,23.0,3214299136.0,409944064.0,29764460544.0,230371328.0,5802479.0,1748133.0
12-04 09:44:35,31.347,16.408,51.209,0.0,0.0,1.036,0.0,4235264.0,0.0,35.0,3212247040.0,409706496.0,29768404992.0,228716544.0,3975608.0,1838036.0
12-04 09:44:36,32.855,16.301,49.916,0.0,0.0,0.929,0.0,2396160.0,0.0,28.0,3212304384.0,409468928.0,29769125888.0,228175872.0,6287111.0,2005194.0
12-04 09:44:37,32.718,14.336,52.067,0.088,0.0,0.792,0.0,2207744.0,0.0,24.0,3212869632.0,409243648.0,29771214848.0,225746944.0,5763047.0,1718046.0
12-04 09:44:38,31.787,16.323,50.687,0.0,0.0,1.203,0.0,2318336.0,0.0,25.0,3212918784.0,408772608.0,29750411264.0,246972416.0,5959366.0,1830455.0
12-04 09:44:39,32.419,16.209,50.600,0.086,0.0,0.686,0.0,4460544.0,0.0,42.0,3212120064.0,408535040.0,29755486208.0,242933760.0,6437570.0,2091868.0
12-04 09:44:40,33.132,15.099,50.906,0.0,0.0,0.863,0.0,2166784.0,0.0,21.0,3213041664.0,408297472.0,29756121088.0,241614848.0,5804750.0,1750169.0
12-04 09:44:41,32.338,15.700,50.853,0.085,0.0,1.024,0.0,2281472.0,0.0,22.0,3212595200.0,408072192.0,29757132800.0,241274880.0,5819190.0,1756832.0
12-04 09:44:42,32.576,15.546,50.917,0.087,0.0,0.873,0.0,4235264.0,0.0,35.0,3213344768.0,407855104.0,29760757760.0,237117440.0,6019420.0,1847418.0
12-04 09:44:43,31.716,15.945,51.300,0.173,0.0,0.867,0.0,2453504.0,0.0,34.0,3213217792.0,407646208.0,29763346432.0,234864640.0,4260472.0,1992622.0
12-04 09:44:44,32.161,16.381,50.600,0.0,0.0,0.858,0.0,2199552.0,0.0,23.0,3212582912.0,407429120.0,29764734976.0,234328064.0,6527064.0,1790386.0
12-04 09:44:45,31.690,15.493,51.937,0.0,0.0,0.880,0.0,2252800.0,0.0,23.0,3212939264.0,407220224.0,29766262784.0,232652800.0,5200329.0,1748862.0
12-04 09:44:46,33.192,15.959,49.830,0.0,0.0,1.019,0.0,4415488.0,0.0,41.0,3213451264.0,406999040.0,29770260480.0,228364288.0,6383216.0,2043967.0
12-04 09:44:47,31.579,16.393,51.165,0.0,0.0,0.863,0.0,2215936.0,0.0,21.0,3214749696.0,406781952.0,29770575872.0,226967552.0,5770965.0,1753564.0
12-04 09:44:48,32.021,15.154,51.113,0.171,0.0,1.541,0.0,2277376.0,0.0,25.0,3214610432.0,406573056.0,29771624448.0,226267136.0,5998682.0,1841833.0
12-04 09:44:49,32.017,16.481,50.644,0.0,0.0,0.858,0.0,4247552.0,0.0,31.0,3214831616.0,406130688.0,29755052032.0,243060736.0,5911580.0,1818060.0
12-04 09:44:50,33.565,15.611,50.043,0.0,0.0,0.781,0.0,2445312.0,0.0,34.0,3214970880.0,405909504.0,29755056128.0,243138560.0,6338735.0,2027448.0
12-04 09:44:51,31.429,15.671,52.035,0.087,0.0,0.779,0.0,2256896.0,0.0,23.0,3212877824.0,405684224.0,29757333504.0,243179520.0,5779680.0,1743567.0
12-04 09:44:52,30.922,16.107,49.268,2.412,0.0,1.292,4096.0,131719168.0,1.0,256.0,3214118912.0,405463040.0,29759410176.0,240082944.0,5818108.0,1743301.0
12-04 09:44:53,19.574,13.957,55.574,9.872,0.0,1.021,8192.0,264454144.0,2.0,497.0,3214327808.0,405356544.0,29765099520.0,234291200.0,5283255.0,1946183.0
12-04 09:44:54,16.867,10.929,61.446,10.069,0.0,0.688,8192.0,272809984.0,2.0,521.0,3213664256.0,405262336.0,29766049792.0,234098688.0,1825726.0,1788744.0
12-04 09:44:55,31.682,16.140,51.067,0.171,0.0,0.939,0.0,13471744.0,0.0,55.0,3213242368.0,405053440.0,29768110080.0,232669184.0,8970176.0,1826911.0
12-04 09:44:56,32.684,14.615,51.816,0.0,0.0,0.886,0.0,2252800.0,0.0,22.0,3213107200.0,404832256.0,29771579392.0,229556224.0,5863458.0,1776344.0
12-04 09:44:57,31.485,17.321,50.171,0.085,0.0,0.939,0.0,4145152.0,0.0,30.0,3213668352.0,404566016.0,29767540736.0,233299968.0,5930492.0,1813326.0
12-04 09:44:58,32.481,16.454,50.128,0.085,0.0,0.853,0.0,2514944.0,0.0,35.0,3213852672.0,404357120.0,29770043392.0,230821888.0,6239773.0,1983488.0
12-04 09:44:59,32.562,15.510,51.071,0.0,0.0,0.857,0.0,2195456.0,0.0,21.0,3213176832.0,404144128.0,29770657792.0,231096320.0,5845171.0,1774510.0
12-04 09:45:00,31.759,15.923,51.444,0.087,0.0,0.787,0.0,2293760.0,0.0,26.0,3212988416.0,403914752.0,29768642560.0,233529344.0,3808416.0,1750863.0
12-04 09:45:01,30.616,16.999,51.344,0.0,0.0,1.041,8192.0,4395008.0,2.0,40.0,3213320192.0,403714048.0,29773746176.0,228294656.0,6457360.0,2072028.0
12-04 09:45:02,31.908,16.339,50.984,0.0,0.0,0.770,0.0,2265088.0,0.0,23.0,3213418496.0,403505152.0,29774082048.0,228069376.0,5791281.0,1728704.0
12-04 09:45:03,30.980,16.064,52.074,0.088,0.0,0.794,0.0,2207744.0,0.0,22.0,3212976128.0,403292160.0,29776674816.0,226131968.0,5869865.0,1797369.0
12-04 09:45:04,33.103,15.776,50.086,0.0,0.0,1.034,0.0,4284416.0,0.0,35.0,3214594048.0,402857984.0,29758283776.0,243339264.0,6001260.0,1857200.0
12-04 09:45:05,32.416,16.337,50.559,0.0,0.0,0.688,0.0,2482176.0,0.0,34.0,3215392768.0,402620416.0,29756444672.0,244617216.0,6239125.0,1964704.0
12-04 09:45:06,32.876,15.536,50.644,0.086,0.0,0.858,0.0,2232320.0,0.0,23.0,3215572992.0,402411520.0,29757087744.0,244002816.0,5868330.0,1783356.0
12-04 09:45:07,32.280,16.225,50.470,0.0,0.0,1.025,0.0,2252800.0,0.0,22.0,3215110144.0,402202624.0,29759438848.0,242323456.0,5871321.0,1791420.0
12-04 09:45:08,35.154,17.491,46.246,0.597,0.0,0.512,4096.0,44023808.0,1.0,123.0,3214794752.0,401686528.0,29759287296.0,243306496.0,5153633.0,2000670.0
12-04 09:45:09,37.639,16.681,44.055,0.855,0.0,0.770,4096.0,71974912.0,1.0,170.0,3213717504.0,400973824.0,29762121728.0,242262016.0,5141337.0,1844229.0
12-04 09:45:10,32.759,16.983,49.397,0.172,0.0,0.690,0.0,16465920.0,0.0,71.0,3214393344.0,400982016.0,29680545792.0,323153920.0,5811020.0,1753059.0
12-04 09:45:11,31.140,15.877,52.368,0.088,0.0,0.526,0.0,2183168.0,0.0,19.0,3212328960.0,400986112.0,29703176192.0,302583808.0,5864350.0,1784041.0
12-04 09:45:12,31.010,16.289,51.655,0.087,0.0,0.958,0.0,4141056.0,0.0,31.0,3211558912.0,400994304.0,29729374208.0,277147648.0,6037165.0,1877904.0
12-04 09:45:13,32.288,16.780,50.0,0.0,0.0,0.932,0.0,2392064.0,0.0,31.0,3211825152.0,401014784.0,29752045568.0,254189568.0,6409884.0,2062287.0
12-04 09:45:14,30.394,16.952,51.712,0.0,0.0,0.942,0.0,2158592.0,0.0,20.0,3212316672.0,401018880.0,29776093184.0,229646336.0,3779516.0,1729049.0
12-04 09:45:15,31.969,15.854,51.394,0.0,0.0,0.784,0.0,2256896.0,0.0,24.0,3211915264.0,400801792.0,29777772544.0,228585472.0,5837659.0,1767497.0
12-04 09:45:16,30.382,16.493,52.083,0.087,0.0,0.955,0.0,4349952.0,0.0,38.0,3213844480.0,400404480.0,29758828544.0,245997568.0,6014226.0,1855710.0
12-04 09:45:17,32.250,15.997,51.069,0.0,0.0,0.684,0.0,2334720.0,0.0,27.0,3213897728.0,400195584.0,29761273856.0,243707904.0,6307597.0,2025629.0
12-04 09:45:18,32.454,14.512,52.067,0.088,0.0,0.880,0.0,2281472.0,0.0,26.0,3213242368.0,399994880.0,29762265088.0,243572736.0,5875918.0,1770813.0
12-04 09:45:19,33.049,16.014,50.341,0.085,0.0,0.511,0.0,2215936.0,0.0,21.0,3213524992.0,399794176.0,29762871296.0,242884608.0,5725730.0,1710707.0
12-04 09:45:20,31.515,16.364,51.082,0.087,0.0,0.952,0.0,4411392.0,0.0,42.0,3213811712.0,399585280.0,29767655424.0,238022656.0,6493256.0,2086763.0
12-04 09:45:21,33.013,14.585,51.528,0.087,0.0,0.786,0.0,2232320.0,0.0,23.0,3212779520.0,399343616.0,29766803456.0,240148480.0,3750321.0,1704600.0
12-04 09:45:22,32.727,16.017,50.563,0.0,0.0,0.693,0.0,5447680.0,0.0,35.0,3213762560.0,399134720.0,29765500928.0,240676864.0,5821869.0,1763085.0
12-04 09:45:23,32.124,16.149,50.432,0.086,0.0,1.209,0.0,4329472.0,0.0,38.0,3211968512.0,398942208.0,29770772480.0,237391872.0,4026865.0,1881997.0
12-04 09:45:24,29.905,16.076,50.821,2.334,0.0,0.864,4096.0,64458752.0,1.0,136.0,3212054528.0,398745600.0,29772427264.0,235847680.0,2298393.0,2012665.0
12-04 09:45:25,16.358,11.804,59.275,11.720,0.0,0.843,8192.0,272629760.0,2.0,510.0,3213938688.0,398540800.0,29761744896.0,244850688.0,3329422.0,1745749.0
12-04 09:45:26,16.007,10.757,62.651,9.811,0.0,0.775,16384.0,270561280.0,4.0,538.0,3214413824.0,398557184.0,29774733312.0,231370752.0,2782335.0,1723702.0
12-04 09:45:27,26.966,15.298,55.143,1.383,0.0,1.210,0.0,64036864.0,0.0,137.0,3213705216.0,398348288.0,29773963264.0,233058304.0,10968658.0,1816141.0
12-04 09:45:28,33.817,15.115,50.213,0.085,0.0,0.769,4096.0,2281472.0,1.0,25.0,3214360576.0,398139392.0,29774946304.0,231628800.0,3909072.0,1805247.0
12-04 09:45:29,31.639,14.987,52.498,0.0,0.0,0.876,0.0,2252800.0,0.0,24.0,3213832192.0,397938688.0,29777760256.0,229543936.0,5729438.0,1647679.0
12-04 09:45:30,31.491,16.053,51.316,0.088,0.0,1.053,0.0,4145152.0,0.0,29.0,3215839232.0,397733888.0,29779128320.0,226373632.0,9736485.0,1849452.0
12-04 09:45:31,31.651,16.595,50.898,0.0,0.0,0.855,0.0,2527232.0,0.0,38.0,3214438400.0,397312000.0,29760495616.0,246829056.0,6648340.0,2015126.0
12-04 09:45:32,31.597,16.994,50.726,0.0,0.0,0.683,0.0,2265088.0,0.0,23.0,3215167488.0,397103104.0,29760946176.0,245858304.0,5844031.0,1800269.0
12-04 09:45:33,32.052,15.371,51.528,0.0,0.0,1.048,0.0,2199552.0,0.0,21.0,3215175680.0,396890112.0,29762400256.0,244609024.0,7873493.0,1769112.0
12-04 09:45:34,35.107,17.597,46.009,0.515,0.0,0.773,0.0,50417664.0,0.0,134.0,3213934592.0,396345344.0,29771198464.0,237596672.0,5926583.0,1787607.0
12-04 09:45:35,34.652,16.595,47.291,0.516,0.0,0.946,4096.0,38330368.0,1.0,110.0,3212050432.0,395948032.0,29702758400.0,308318208.0,6431851.0,2083039.0
12-04 09:45:36,31.935,16.695,50.514,0.0,0.0,0.856,0.0,2187264.0,0.0,20.0,3212976128.0,395952128.0,29725847552.0,284299264.0,5794840.0,1739228.0
12-04 09:45:37,32.216,16.409,50.859,0.0,0.0,0.515,0.0,2170880.0,0.0,20.0,3213299712.0,395952128.0,29749452800.0,260370432.0,5890571.0,1795747.0
12-04 09:45:38,31.384,17.111,50.387,0.086,0.0,1.032,0.0,4186112.0,0.0,32.0,3213959168.0,395956224.0,29774962688.0,234196992.0,6064264.0,1882744.0
12-04 09:45:39,32.667,15.552,50.912,0.0,0.0,0.869,0.0,2379776.0,0.0,28.0,3213733888.0,395743232.0,29775880192.0,233717760.0,6165425.0,1940427.0
12-04 09:45:40,32.971,16.485,49.707,0.084,0.0,0.753,0.0,2220032.0,0.0,26.0,3213438976.0,395509760.0,29775425536.0,234700800.0,5683501.0,1665130.0
12-04 09:45:41,32.158,16.079,50.731,0.086,0.0,0.946,0.0,4362240.0,0.0,38.0,3213672448.0,395309056.0,29778886656.0,231206912.0,3987958.0,1852142.0
12-04 09:45:42,31.665,16.393,51.079,0.0,0.0,0.863,0.0,2338816.0,0.0,31.0,3213766656.0,395096064.0,29779439616.0,230772736.0,6438332.0,2078610.0
12-04 09:45:43,32.625,16.313,50.127,0.0,0.0,0.935,0.0,2240512.0,0.0,23.0,3213385728.0,394883072.0,29781917696.0,228888576.0,5812056.0,1743730.0
12-04 09:45:44,32.671,15.298,51.080,0.086,0.0,0.864,0.0,2244608.0,0.0,25.0,3212857344.0,394698752.0,29783093248.0,228425728.0,5811371.0,1752908.0
12-04 09:45:45,31.643,15.997,51.224,0.087,0.0,1.049,0.0,4263936.0,0.0,35.0,3213324288.0,394465280.0,29783314432.0,227971072.0,6247169.0,1953820.0
12-04 09:45:46,32.442,15.703,50.906,0.0,0.0,0.949,0.0,2371584.0,0.0,29.0,3213254656.0,394260480.0,29785092096.0,226467840.0,6057061.0,1899733.0
12-04 09:45:47,32.678,16.339,50.214,0.086,0.0,0.684,0.0,2334720.0,0.0,28.0,3212824576.0,393846784.0,29765578752.0,246824960.0,5878834.0,1755323.0
12-04 09:45:48,32.236,16.464,50.607,0.0,0.0,0.693,0.0,2236416.0,0.0,22.0,3211440128.0,393637888.0,29767000064.0,246996992.0,5841249.0,1788905.0
12-04 09:45:49,31.136,16.219,51.691,0.087,0.0,0.867,0.0,4399104.0,0.0,43.0,3213209600.0,393433088.0,29769437184.0,242995200.0,4371192.0,2001821.0
12-04 09:45:50,31.634,15.466,52.021,0.0,0.0,0.879,0.0,2228224.0,0.0,22.0,3212677120.0,393224192.0,29772361728.0,240812032.0,5803089.0,1756095.0
12-04 09:45:51,32.620,15.753,50.771,0.086,0.0,0.771,0.0,2240512.0,0.0,23.0,3213619200.0,393015296.0,29771436032.0,241004544.0,5822193.0,1758781.0
12-04 09:45:52,31.697,16.193,50.991,0.0,0.0,1.120,0.0,4255744.0,0.0,34.0,3212107776.0,392802304.0,29777276928.0,236888064.0,6043929.0,1862594.0
12-04 09:45:53,31.877,16.367,50.985,0.086,0.0,0.686,0.0,2404352.0,0.0,31.0,3213131776.0,392605696.0,29777973248.0,235364352.0,6254374.0,1986274.0
12-04 09:45:54,32.214,15.848,51.163,0.0,0.0,0.775,0.0,2220032.0,0.0,21.0,3214528512.0,392409088.0,29778284544.0,233852928.0,5826573.0,1753244.0
12-04 09:45:55,31.955,16.365,51.077,0.0,0.0,0.603,0.0,2244608.0,0.0,22.0,3213414400.0,392200192.0,29781131264.0,232329216.0,1749939.0,1716991.0
12-04 09:45:56,30.998,15.937,51.751,0.613,0.0,0.701,0.0,18468864.0,0.0,63.0,3211202560.0,391892992.0,29771444224.0,244535296.0,3466488.0,2030642.0
12-04 09:45:57,4.121,1.934,78.301,15.475,0.0,0.168,12288.0,268480512.0,3.0,500.0,3212787712.0,391901184.0,29774868480.0,239517696.0,2672685.0,1142551.0
12-04 09:45:58,4.020,2.178,78.392,15.410,0.0,0.0,8192.0,272211968.0,2.0,517.0,3212750848.0,391909376.0,29777268736.0,237146112.0,1612701.0,1032717.0
12-04 09:45:59,23.305,10.593,61.780,3.983,0.0,0.339,0.0,94683136.0,0.0,207.0,3212062720.0,391696384.0,29770608640.0,244707328.0,6097011.0,1392148.0
12-04 09:46:00,29.809,18.718,50.173,0.0,0.0,1.300,0.0,2113536.0,0.0,16.0,3217276928.0,391454720.0,29767159808.0,243183616.0,4908283.0,1789715.0
12-04 09:46:01,30.743,16.055,52.519,0.0,0.0,0.683,0.0,237568.0,0.0,10.0,3216461824.0,391237632.0,29767163904.0,244211712.0,12143379.0,2328455.0
12-04 09:46:02,31.160,17.951,49.619,0.0,0.0,1.270,0.0,2191360.0,0.0,21.0,3218300928.0,391024640.0,29768552448.0,241197056.0,8517512.0,2143772.0
12-04 09:46:03,31.085,16.994,50.640,0.085,0.0,1.196,0.0,2142208.0,0.0,17.0,3217666048.0,390811648.0,29769687040.0,240910336.0,6156138.0,1915365.0
12-04 09:46:04,30.634,16.285,52.377,0.0,0.0,0.704,0.0,2207744.0,0.0,21.0,3218477056.0,390590464.0,29771243520.0,238764032.0,8302452.0,1996701.0
12-04 09:46:05,30.131,16.856,52.227,0.0,0.0,0.786,0.0,2412544.0,0.0,31.0,3217776640.0,390385664.0,29773484032.0,237428736.0,6360719.0,2022494.0
12-04 09:46:06,32.244,15.907,50.989,0.086,0.0,0.774,0.0,2199552.0,0.0,21.0,3218669568.0,390168576.0,29773139968.0,237096960.0,6175897.0,1924957.0
12-04 09:46:07,32.935,15.956,50.341,0.0,0.0,0.768,0.0,2269184.0,0.0,23.0,3218333696.0,389959680.0,29774979072.0,235802624.0,5860792.0,1787716.0
12-04 09:46:08,31.551,13.059,54.864,0.088,0.0,0.438,0.0,6397952.0,0.0,53.0,3219042304.0,389750784.0,29778812928.0,231469056.0,3088995.0,736081.0
12-04 09:46:09,33.933,11.568,54.327,0.171,0.0,0.0,0.0,9822208.0,0.0,82.0,3219292160.0,389513216.0,29781925888.0,228343808.0,555934.0,296387.0
12-04 09:46:10,36.765,12.457,49.394,1.211,0.0,0.173,4096.0,82927616.0,1.0,212.0,3222126592.0,388599808.0,29768904704.0,239443968.0,2120212.0,254522.0
12-04 09:46:11,34.028,12.847,52.257,0.868,0.0,0.0,4096.0,53538816.0,1.0,178.0,3219922944.0,388296704.0,29676498944.0,334356480.0,443234.0,237237.0
12-04 09:46:12,31.076,12.326,56.337,0.260,0.0,0.0,0.0,6475776.0,0.0,59.0,3218440192.0,388313088.0,29703618560.0,308703232.0,443538.0,237452.0
12-04 09:46:13,31.969,12.447,55.499,0.085,0.0,0.0,0.0,6467584.0,0.0,58.0,3217539072.0,388325376.0,29729140736.0,284069888.0,443166.0,237024.0
12-04 09:46:14,32.509,12.287,55.034,0.171,0.0,0.0,0.0,6467584.0,0.0,58.0,3216355328.0,388329472.0,29757276160.0,257114112.0,444246.0,240034.0
12-04 09:46:15,34.062,11.775,54.079,0.084,0.0,0.0,0.0,6467584.0,0.0,58.0,3219402752.0,388333568.0,29783519232.0,227819520.0,440546.0,233541.0
12-04 09:46:16,31.079,13.356,55.394,0.171,0.0,0.0,0.0,6475776.0,0.0,59.0,3217825792.0,388104192.0,29785374720.0,227770368.0,446374.0,242304.0
12-04 09:46:17,32.112,12.947,54.770,0.170,0.0,0.0,0.0,6492160.0,0.0,63.0,3220135936.0,387694592.0,29769043968.0,242200576.0,459387.0,253449.0
12-04 09:46:18,30.796,11.592,57.439,0.173,0.0,0.0,0.0,8388608.0,0.0,66.0,3219300352.0,387465216.0,29772480512.0,239828992.0,440873.0,234094.0
12-04 09:46:19,32.316,12.383,55.216,0.085,0.0,0.0,0.0,6701056.0,0.0,71.0,3218309120.0,387268608.0,29778202624.0,235294720.0,588110.0,312471.0
12-04 09:46:20,31.374,12.878,55.575,0.173,0.0,0.0,0.0,6496256.0,0.0,58.0,3220414464.0,387072000.0,29781889024.0,229699584.0,443498.0,238542.0
12-04 09:46:21,32.075,12.521,55.317,0.086,0.0,0.0,4096.0,6500352.0,1.0,61.0,3218968576.0,386867200.0,29784875008.0,228364288.0,445395.0,240615.0
12-04 09:46:22,32.907,11.509,55.499,0.085,0.0,0.0,0.0,6533120.0,0.0,64.0,3221159936.0,386465792.0,29767307264.0,244142080.0,443627.0,237185.0
12-04 09:46:23,30.517,13.190,56.207,0.086,0.0,0.0,0.0,6492160.0,0.0,62.0,3219439616.0,386269184.0,29771726848.0,241639424.0,442995.0,236439.0
12-04 09:46:24,32.594,11.860,55.375,0.171,0.0,0.0,0.0,6504448.0,0.0,59.0,3221856256.0,386064384.0,29776986112.0,234168320.0,443968.0,238201.0
12-04 09:46:25,32.388,11.512,55.928,0.086,0.0,0.086,0.0,6483968.0,0.0,59.0,3219816448.0,385863680.0,29781864448.0,231530496.0,443342.0,237031.0
12-04 09:46:26,30.848,13.025,56.041,0.086,0.0,0.0,0.0,6492160.0,0.0,60.0,3219189760.0,385658880.0,29787807744.0,226418688.0,442283.0,235147.0
12-04 09:46:27,31.687,12.266,55.963,0.085,0.0,0.0,0.0,6492160.0,0.0,62.0,3220783104.0,385269760.0,29769728000.0,243294208.0,443845.0,237669.0
12-04 09:46:28,32.686,12.500,54.561,0.253,0.0,0.0,0.0,10096640.0,0.0,85.0,3222233088.0,385089536.0,29773934592.0,237817856.0,527808.0,282982.0
12-04 09:46:29,6.365,2.596,74.288,16.750,0.0,0.0,8192.0,230514688.0,2.0,426.0,3222106112.0,384917504.0,29764972544.0,247078912.0,6361.0,9129.0
12-04 09:46:30,0.168,0.419,88.013,11.400,0.0,0.0,16384.0,263458816.0,4.0,476.0,3222224896.0,384933888.0,29764988928.0,246927360.0,3312.0,3427.0
12-04 09:46:31,16.723,6.537,70.458,6.282,0.0,0.0,4096.0,179318784.0,1.0,336.0,3220799488.0,384589824.0,29769027584.0,244658176.0,296146.0,159610.0
12-04 09:46:32,34.862,11.246,53.201,0.606,0.0,0.087,4096.0,44695552.0,1.0,137.0,3219484672.0,384286720.0,29708107776.0,307195904.0,442896.0,236928.0
12-04 09:46:33,31.330,12.704,55.794,0.172,0.0,0.0,0.0,6475776.0,0.0,58.0,3218325504.0,384294912.0,29734699008.0,281755648.0,442167.0,236292.0
12-04 09:46:34,31.228,12.284,56.315,0.173,0.0,0.0,0.0,9953280.0,0.0,67.0,3217981440.0,384348160.0,29761286144.0,255459328.0,442784.0,236298.0
12-04 09:46:35,35.751,12.263,51.036,0.950,0.0,0.0,4096.0,62447616.0,1.0,174.0,3219058688.0,383746048.0,29770248192.0,246022144.0,442878.0,236237.0
12-04 09:46:36,34.884,12.748,51.077,1.292,0.0,0.0,4096.0,77438976.0,1.0,220.0,3220992000.0,383258624.0,29672882176.0,341942272.0,444901.0,239979.0
12-04 09:46:37,32.876,11.760,55.193,0.086,0.0,0.086,0.0,6529024.0,0.0,60.0,3219046400.0,383295488.0,29699903488.0,316829696.0,445334.0,239200.0
12-04 09:46:38,31.245,11.845,56.738,0.172,0.0,0.0,0.0,6467584.0,0.0,57.0,3220213760.0,383328256.0,29726638080.0,288894976.0,5300.0,6662.0
12-04 09:46:39,12.982,4.606,82.328,0.084,0.0,0.0,0.0,3981312.0,0.0,38.0,3219210240.0,383336448.0,29740584960.0,275943424.0,3723.0,4561.0
12-04 09:46:40,0.083,0.417,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218927616.0,383336448.0,29740613632.0,276197376.0,3501.0,4250.0
12-04 09:46:41,0.167,0.251,99.499,0.084,0.0,0.0,0.0,53248.0,0.0,4.0,3219042304.0,383344640.0,29740617728.0,276070400.0,2832.0,3138.0
12-04 09:46:42,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3219165184.0,383344640.0,29740621824.0,275943424.0,4607.0,5454.0
12-04 09:46:43,3.440,2.265,94.211,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3219165184.0,383344640.0,29740621824.0,275943424.0,446736.0,392627.0
12-04 09:46:44,22.947,12.701,63.590,0.0,0.0,0.762,0.0,49152.0,0.0,3.0,3216523264.0,383344640.0,29757775872.0,261431296.0,3730248.0,1781456.0
12-04 09:46:45,32.784,14.224,51.778,0.087,0.0,1.127,0.0,2154496.0,0.0,21.0,3210690560.0,383356928.0,29780176896.0,244850688.0,5885881.0,1838915.0
12-04 09:46:46,31.642,16.767,50.387,0.0,0.0,1.204,0.0,4190208.0,0.0,33.0,3212029952.0,383156224.0,29785006080.0,238882816.0,5901336.0,1848509.0
12-04 09:46:47,30.648,16.200,52.364,0.088,0.0,0.701,0.0,2314240.0,0.0,29.0,3212558336.0,382963712.0,29785436160.0,238116864.0,5834942.0,2206550.0
12-04 09:46:48,33.046,15.146,50.602,0.086,0.0,1.119,0.0,2158592.0,0.0,20.0,3212185600.0,382763008.0,29787848704.0,236277760.0,6752285.0,1881637.0
12-04 09:46:49,31.661,15.917,51.817,0.0,0.0,0.606,0.0,2170880.0,0.0,21.0,3210534912.0,382578688.0,29790707712.0,235253760.0,6035117.0,1925324.0
12-04 09:46:50,31.469,15.559,52.010,0.0,0.0,0.962,0.0,2162688.0,0.0,20.0,3211333632.0,382382080.0,29791010816.0,234348544.0,5975703.0,1901128.0
12-04 09:46:51,29.802,18.088,51.077,0.086,0.0,0.947,0.0,2166784.0,0.0,21.0,3211337728.0,382181376.0,29793517568.0,232038400.0,5985058.0,1901779.0
12-04 09:46:52,31.310,16.565,51.171,0.0,0.0,0.954,0.0,2179072.0,0.0,23.0,3210858496.0,381980672.0,29796012032.0,230223872.0,6009867.0,1889919.0
12-04 09:46:53,31.319,17.106,50.638,0.085,0.0,0.851,0.0,4194304.0,0.0,34.0,3210608640.0,381792256.0,29799084032.0,227590144.0,6296155.0,2060079.0
12-04 09:46:54,32.866,14.636,51.534,0.0,0.0,0.964,0.0,2285568.0,0.0,27.0,3213037568.0,381386752.0,29777252352.0,247398400.0,6375163.0,2095184.0
12-04 09:46:55,31.880,16.325,51.111,0.0,0.0,0.684,0.0,2170880.0,0.0,20.0,3213086720.0,381202432.0,29778894848.0,245891072.0,6003224.0,1896682.0
12-04 09:46:56,31.747,16.782,50.606,0.0,0.0,0.865,0.0,2166784.0,0.0,22.0,3211898880.0,380997632.0,29781843968.0,244334592.0,5970961.0,1887253.0
12-04 09:46:57,32.444,16.007,50.775,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3212214272.0,380805120.0,29783670784.0,242384896.0,5983037.0,1885404.0
12-04 09:46:58,30.934,17.652,50.728,0.086,0.0,0.600,0.0,2158592.0,0.0,21.0,3210919936.0,380624896.0,29784641536.0,242888704.0,6041959.0,1931618.0
12-04 09:46:59,31.775,16.710,50.736,0.087,0.0,0.693,0.0,4227072.0,0.0,38.0,3211616256.0,380465152.0,29788057600.0,238936064.0,4093586.0,1945506.0
12-04 09:47:00,31.904,16.552,50.686,0.0,0.0,0.858,0.0,2285568.0,0.0,26.0,3208757248.0,380272640.0,29790728192.0,239316992.0,2462416.0,2151998.0
12-04 09:47:01,33.531,15.241,50.550,0.0,0.0,0.677,0.0,2195456.0,0.0,22.0,3211124736.0,380039168.0,29786185728.0,241725440.0,3987029.0,1875326.0
12-04 09:47:02,32.255,14.685,52.273,0.0,0.0,0.787,0.0,2166784.0,0.0,22.0,3211513856.0,379854848.0,29787242496.0,240463872.0,8589970.0,1880639.0
12-04 09:47:03,30.936,16.898,51.300,0.0,0.0,0.867,0.0,2154496.0,0.0,19.0,3210928128.0,379678720.0,29789081600.0,239386624.0,7350153.0,1851170.0
12-04 09:47:04,31.877,15.596,51.414,0.257,0.0,0.857,0.0,2199552.0,0.0,24.0,3210723328.0,379494400.0,29790236672.0,238620672.0,8086932.0,1957734.0
12-04 09:47:05,31.794,16.202,50.784,0.0,0.0,1.220,0.0,4194304.0,0.0,34.0,3211685888.0,379297792.0,29792960512.0,235130880.0,5928679.0,1865772.0
12-04 09:47:06,31.362,16.281,47.472,3.856,0.0,1.028,8192.0,182112256.0,2.0,362.0,3211034624.0,379084800.0,29791084544.0,237871104.0,6237557.0,2014613.0
12-04 09:47:07,20.224,12.995,54.303,11.446,0.0,1.033,4096.0,264380416.0,1.0,489.0,3213037568.0,378888192.0,29784154112.0,242995200.0,5519682.0,2154790.0
12-04 09:47:08,20.511,13.277,57.702,7.574,0.0,0.936,4096.0,229470208.0,1.0,433.0,3211657216.0,378896384.0,29800886272.0,227635200.0,9104547.0,1959208.0
12-04 09:47:09,31.421,16.353,50.942,0.086,0.0,1.199,0.0,2220032.0,0.0,29.0,3212075008.0,378503168.0,29781946368.0,246550528.0,5816207.0,1783097.0
12-04 09:47:10,32.118,15.885,51.302,0.087,0.0,0.608,0.0,2179072.0,0.0,24.0,3212881920.0,378318848.0,29782040576.0,245833728.0,5887216.0,1857452.0
12-04 09:47:11,31.637,17.472,49.958,0.0,0.0,0.933,0.0,4194304.0,0.0,35.0,3213033472.0,378138624.0,29785669632.0,242233344.0,5999952.0,1876864.0
12-04 09:47:12,31.489,16.511,50.979,0.0,0.0,1.021,0.0,2289664.0,0.0,27.0,3211997184.0,377901056.0,29782265856.0,246910976.0,6446229.0,2137393.0
12-04 09:47:13,33.044,15.178,50.911,0.0,0.0,0.867,0.0,2195456.0,0.0,22.0,3211657216.0,377708544.0,29783138304.0,246571008.0,6225473.0,2050968.0
12-04 09:47:14,31.946,16.737,50.552,0.085,0.0,0.680,0.0,2166784.0,0.0,21.0,3210485760.0,377520128.0,29785501696.0,245567488.0,6030049.0,1922154.0
12-04 09:47:15,31.534,17.138,50.728,0.086,0.0,0.514,0.0,2162688.0,0.0,20.0,3212193792.0,377327616.0,29785665536.0,243888128.0,5949075.0,1874010.0
12-04 09:47:16,32.601,16.470,49.831,0.084,0.0,1.014,0.0,2183168.0,0.0,23.0,3212685312.0,377139200.0,29787082752.0,242167808.0,6006745.0,1904983.0
12-04 09:47:17,31.830,14.766,52.343,0.0,0.0,1.061,0.0,2162688.0,0.0,20.0,3211083776.0,376942592.0,29788360704.0,242688000.0,6060125.0,1948867.0
12-04 09:47:18,31.634,16.162,51.080,0.086,0.0,1.037,0.0,4202496.0,0.0,36.0,3211911168.0,376750080.0,29792501760.0,237912064.0,5981548.0,1878415.0
12-04 09:47:19,30.544,16.997,51.424,0.0,0.0,1.035,0.0,2166784.0,0.0,22.0,3212279808.0,376565760.0,29793157120.0,237072384.0,4304507.0,2038170.0
12-04 09:47:20,31.846,15.136,51.969,0.0,0.0,1.050,4096.0,2289664.0,1.0,27.0,3213262848.0,376377344.0,29795295232.0,234139648.0,8501918.0,2174468.0
12-04 09:47:21,32.409,15.685,51.213,0.0,0.0,0.693,0.0,2166784.0,0.0,22.0,3211284480.0,376180736.0,29797036032.0,234573824.0,5968361.0,1883406.0
12-04 09:47:22,33.449,14.422,50.999,0.087,0.0,1.043,0.0,2174976.0,0.0,21.0,3211309056.0,375971840.0,29795373056.0,236421120.0,5925123.0,1846509.0
12-04 09:47:23,31.053,15.702,52.281,0.0,0.0,0.965,0.0,2162688.0,0.0,20.0,3211759616.0,375787520.0,29796868096.0,234659840.0,5991048.0,1897376.0
12-04 09:47:24,32.439,15.138,51.211,0.087,0.0,1.125,0.0,2174976.0,0.0,21.0,3211808768.0,375599104.0,29797441536.0,234225664.0,6045940.0,1923380.0
12-04 09:47:25,33.477,15.491,50.172,0.0,0.0,0.861,0.0,4186112.0,0.0,33.0,3211251712.0,375406592.0,29800996864.0,231419904.0,6062340.0,1931367.0
12-04 09:47:26,31.234,16.307,51.769,0.0,0.0,0.690,98304.0,2301952.0,5.0,27.0,3211231232.0,375222272.0,29803520000.0,229101568.0,6315383.0,2048963.0
12-04 09:47:27,32.476,16.367,50.300,0.0,0.0,0.857,0.0,2166784.0,0.0,22.0,3210768384.0,375029760.0,29804175360.0,229101568.0,6312999.0,2075546.0
12-04 09:47:28,31.799,17.221,49.957,0.085,0.0,0.938,0.0,2179072.0,0.0,22.0,3213348864.0,374657024.0,29784821760.0,246247424.0,5954570.0,1864271.0
12-04 09:47:29,30.306,16.507,52.227,0.0,0.0,0.961,0.0,2170880.0,0.0,21.0,3213635584.0,374464512.0,29785755648.0,245219328.0,5239477.0,1903534.0
12-04 09:47:30,31.597,17.079,50.299,0.0,0.0,1.025,0.0,2179072.0,0.0,20.0,3211972608.0,374267904.0,29788372992.0,244461568.0,6693743.0,1856308.0
12-04 09:47:31,30.890,16.928,51.047,0.087,0.0,1.047,0.0,4141056.0,0.0,30.0,3212570624.0,374071296.0,29790773248.0,241659904.0,5970351.0,1875172.0
12-04 09:47:32,31.775,16.104,51.169,0.0,0.0,0.952,0.0,2269184.0,0.0,26.0,3212816384.0,373886976.0,29791444992.0,240926720.0,6237182.0,2021381.0
12-04 09:47:33,31.906,16.346,50.962,0.087,0.0,0.699,0.0,2347008.0,0.0,29.0,3212505088.0,373694464.0,29793820672.0,239054848.0,6547764.0,2162276.0
12-04 09:47:34,32.069,15.690,51.379,0.086,0.0,0.776,0.0,2174976.0,0.0,22.0,3212894208.0,373518336.0,29795061760.0,237600768.0,5981252.0,1913625.0
12-04 09:47:35,31.986,17.025,50.301,0.0,0.0,0.688,0.0,5718016.0,0.0,33.0,3211710464.0,373325824.0,29798305792.0,235732992.0,6012582.0,1905750.0
12-04 09:47:36,36.784,16.595,44.397,0.941,0.0,1.283,4096.0,78868480.0,1.0,180.0,3213590528.0,372514816.0,29791543296.0,241426432.0,6013738.0,1900574.0
12-04 09:47:37,35.344,17.842,45.455,0.680,0.0,0.680,4096.0,55980032.0,1.0,149.0,3212685312.0,372211712.0,29694980096.0,339197952.0,3978500.0,1891502.0
12-04 09:47:38,30.716,16.056,50.698,1.658,0.0,0.873,4096.0,116744192.0,1.0,234.0,3210964992.0,372219904.0,29718687744.0,317202432.0,1900299.0,1842999.0
12-04 09:47:39,25.961,15.286,49.018,8.711,0.0,1.025,12288.0,268468224.0,3.0,499.0,3210051584.0,372240384.0,29735923712.0,300859392.0,4497614.0,2243407.0
12-04 09:47:40,16.710,11.800,60.379,10.508,0.0,0.603,8192.0,267575296.0,2.0,509.0,3209584640.0,372248576.0,29750902784.0,286339072.0,1890114.0,1855662.0
12-04 09:47:41,30.591,15.596,52.442,0.686,0.0,0.686,0.0,32452608.0,0.0,86.0,3210051584.0,372277248.0,29775040512.0,261705728.0,6016734.0,1883356.0
12-04 09:47:42,31.826,17.235,50.341,0.0,0.0,0.597,0.0,2162688.0,0.0,19.0,3210760192.0,372285440.0,29798866944.0,237162496.0,9927287.0,1852176.0
12-04 09:47:43,32.442,15.789,50.992,0.173,0.0,0.604,0.0,5373952.0,0.0,33.0,3211550720.0,372072448.0,29795786752.0,239665152.0,7825622.0,1787511.0
12-04 09:47:44,31.355,15.146,52.613,0.0,0.0,0.886,0.0,2256896.0,0.0,25.0,3209932800.0,371879936.0,29797548032.0,239714304.0,8150489.0,1968958.0
12-04 09:47:45,31.359,16.376,51.132,0.174,0.0,0.958,0.0,4153344.0,0.0,35.0,3211784192.0,371695616.0,29801639936.0,233955328.0,6552676.0,1862123.0
12-04 09:47:46,32.792,16.482,49.872,0.0,0.0,0.854,0.0,2269184.0,0.0,28.0,3210735616.0,371523584.0,29802217472.0,234598400.0,7647610.0,2011135.0
12-04 09:47:47,31.421,16.866,50.942,0.086,0.0,0.685,0.0,2342912.0,0.0,30.0,3211472896.0,371351552.0,29804457984.0,231792640.0,6526756.0,2156077.0
12-04 09:47:48,31.196,16.464,51.560,0.0,0.0,0.780,0.0,2154496.0,0.0,20.0,3211087872.0,371187712.0,29805944832.0,230854656.0,7951024.0,1866571.0
12-04 09:47:49,32.231,16.709,50.212,0.0,0.0,0.848,4096.0,2215936.0,1.0,24.0,3211415552.0,371019776.0,29807595520.0,229044224.0,3969465.0,1889572.0
12-04 09:47:50,32.261,15.565,51.304,0.0,0.0,0.870,0.0,2158592.0,0.0,21.0,3210760192.0,370843648.0,29807845376.0,229625856.0,8053768.0,1939661.0
12-04 09:47:51,30.663,17.054,51.163,0.086,0.0,1.034,0.0,2215936.0,0.0,23.0,3211362304.0,370667520.0,29806489600.0,230555648.0,4467002.0,1863622.0
12-04 09:47:52,33.248,15.221,50.510,0.0,0.0,1.020,0.0,2166784.0,0.0,21.0,3210334208.0,370499584.0,29807951872.0,230289408.0,7627515.0,1973706.0
12-04 09:47:53,31.146,15.573,52.143,0.087,0.0,1.050,0.0,2183168.0,0.0,24.0,3212177408.0,370331648.0,29809569792.0,226996224.0,6061987.0,1915608.0
12-04 09:47:54,35.649,17.406,45.439,0.586,0.0,0.921,4096.0,54648832.0,1.0,142.0,3210579968.0,369688576.0,29798232064.0,240574464.0,6024936.0,1870583.0
12-04 09:47:55,33.933,17.052,47.729,0.343,0.0,0.943,12288.0,38465536.0,3.0,103.0,3208777728.0,369340416.0,29726871552.0,314085376.0,6210857.0,2024128.0
12-04 09:47:56,31.148,16.480,51.079,0.086,0.0,1.208,0.0,2285568.0,0.0,26.0,3209158656.0,369344512.0,29751263232.0,289308672.0,6414197.0,2130906.0
12-04 09:47:57,32.044,17.241,49.537,0.084,0.0,1.093,0.0,2170880.0,0.0,21.0,3208671232.0,369385472.0,29773012992.0,268005376.0,6102569.0,1946570.0
12-04 09:47:58,30.963,16.392,51.951,0.0,0.0,0.694,0.0,2158592.0,0.0,19.0,3209236480.0,369389568.0,29796569088.0,243879936.0,6005969.0,1906898.0
12-04 09:47:59,32.590,16.123,50.515,0.0,0.0,0.772,0.0,2162688.0,0.0,20.0,3210579968.0,369213440.0,29798645760.0,240635904.0,5947058.0,1868753.0
12-04 09:48:00,30.614,16.491,52.105,0.088,0.0,0.702,0.0,2211840.0,0.0,22.0,3209990144.0,369041408.0,29800927232.0,239116288.0,5022233.0,1785295.0
12-04 09:48:01,32.458,15.486,51.094,0.087,0.0,0.875,4096.0,4067328.0,1.0,26.0,3211280384.0,368857088.0,29802889216.0,236048384.0,6922254.0,1965139.0
12-04 09:48:02,31.501,15.881,51.571,0.0,0.0,1.047,0.0,2322432.0,0.0,30.0,3211026432.0,368685056.0,29805596672.0,233766912.0,6294752.0,2045061.0
12-04 09:48:03,30.607,16.271,52.243,0.0,0.0,0.880,0.0,2326528.0,0.0,30.0,3209764864.0,368525312.0,29807456256.0,233328640.0,6485380.0,2167265.0
12-04 09:48:04,32.084,15.606,51.264,0.0,0.0,1.046,0.0,2170880.0,0.0,22.0,3209932800.0,368365568.0,29808050176.0,232726528.0,5982837.0,1871538.0
12-04 09:48:05,32.479,15.812,50.940,0.085,0.0,0.684,0.0,2220032.0,0.0,24.0,3209809920.0,368197632.0,29810094080.0,230973440.0,5934483.0,1856987.0
12-04 09:48:06,31.794,15.418,51.829,0.0,0.0,0.958,0.0,2191360.0,0.0,21.0,3211603968.0,368017408.0,29811740672.0,227713024.0,5932753.0,1871962.0
12-04 09:48:07,31.712,15.639,51.694,0.0,0.0,0.956,0.0,2207744.0,0.0,22.0,3211014144.0,367837184.0,29813239808.0,226983936.0,5984783.0,1872004.0
12-04 09:48:08,31.574,15.567,51.803,0.088,0.0,0.967,0.0,4149248.0,0.0,31.0,3210989568.0,367468544.0,29795319808.0,245297152.0,6107099.0,1951449.0
12-04 09:48:09,31.379,15.862,51.121,0.172,0.0,1.466,0.0,2297856.0,0.0,30.0,3209912320.0,367300608.0,29796569088.0,245293056.0,6159166.0,1981898.0
12-04 09:48:10,30.829,15.112,52.159,0.950,0.0,0.950,4096.0,38129664.0,1.0,88.0,3210227712.0,367144960.0,29796892672.0,244809728.0,4374917.0,2098132.0
12-04 09:48:11,5.175,2.337,77.713,14.524,0.0,0.250,8192.0,268685312.0,2.0,524.0,3210719232.0,367153152.0,29799530496.0,241672192.0,678399.0,1186951.0
12-04 09:48:12,4.599,2.090,78.595,14.548,0.0,0.167,8192.0,273711104.0,2.0,504.0,3209572352.0,367161344.0,29802573824.0,239767552.0,1327593.0,1192833.0
12-04 09:48:13,25.897,11.538,60.0,1.966,0.0,0.598,0.0,68927488.0,0.0,138.0,3209129984.0,366981120.0,29798834176.0,244129792.0,3215915.0,1478763.0
12-04 09:48:14,31.374,17.200,49.697,0.086,0.0,1.642,0.0,1007616.0,0.0,15.0,3208802304.0,366804992.0,29800787968.0,242679808.0,4909063.0,1833563.0
12-04 09:48:15,30.696,15.391,53.310,0.0,0.0,0.602,0.0,122880.0,0.0,6.0,3210702848.0,366620672.0,29799026688.0,242724864.0,12285377.0,2427042.0
12-04 09:48:16,30.285,17.429,50.906,0.0,0.0,1.381,0.0,2203648.0,0.0,23.0,3212763136.0,366444544.0,29801807872.0,238059520.0,7313404.0,2098131.0
12-04 09:48:17,32.056,16.376,50.871,0.0,0.0,0.697,0.0,2048000.0,0.0,15.0,3211587584.0,366268416.0,29802909696.0,238309376.0,9266792.0,2020459.0
12-04 09:48:18,31.359,15.331,52.700,0.0,0.0,0.610,0.0,163840.0,0.0,9.0,3211042816.0,366088192.0,29801889792.0,240054272.0,6558528.0,2153976.0
12-04 09:48:19,31.674,16.567,50.815,0.0,0.0,0.944,0.0,2183168.0,0.0,25.0,3212099584.0,365916160.0,29802840064.0,238219264.0,8387909.0,2090521.0
12-04 09:48:20,30.290,18.003,50.768,0.085,0.0,0.853,0.0,2183168.0,0.0,24.0,3211980800.0,365740032.0,29805158400.0,236195840.0,6256309.0,2029990.0
12-04 09:48:21,31.969,16.115,51.045,0.087,0.0,0.784,0.0,2174976.0,0.0,19.0,3210293248.0,365559808.0,29806936064.0,236285952.0,6107642.0,1942420.0
12-04 09:48:22,31.976,16.879,50.127,0.0,0.0,1.018,0.0,2158592.0,0.0,20.0,3211255808.0,365391872.0,29808242688.0,234184704.0,6000920.0,1876023.0
12-04 09:48:23,31.438,16.882,50.818,0.0,0.0,0.861,0.0,4104192.0,0.0,28.0,3212103680.0,365228032.0,29810782208.0,230961152.0,6210348.0,2012546.0
12-04 09:48:24,31.169,17.056,50.996,0.087,0.0,0.693,0.0,2277376.0,0.0,26.0,3210592256.0,365047808.0,29812273152.0,231161856.0,6200015.0,2008103.0
12-04 09:48:25,32.112,15.620,51.309,0.087,0.0,0.873,0.0,2289664.0,0.0,27.0,3211329536.0,364875776.0,29814644736.0,228225024.0,6459241.0,2127193.0
12-04 09:48:26,32.106,16.096,50.771,0.086,0.0,0.942,0.0,2068480.0,0.0,24.0,3213451264.0,364564480.0,29794271232.0,246788096.0,5973838.0,1885147.0
12-04 09:48:27,30.796,16.938,51.583,0.0,0.0,0.684,0.0,2158592.0,0.0,20.0,3212808192.0,364404736.0,29803974656.0,237887488.0,5882249.0,1807498.0
12-04 09:48:28,32.442,16.307,50.561,0.0,0.0,0.690,0.0,2199552.0,0.0,22.0,3212066816.0,364232704.0,29796937728.0,245837824.0,5965887.0,1856022.0
12-04 09:48:29,31.197,16.667,51.197,0.0,0.0,0.940,0.0,2174976.0,0.0,22.0,3212283904.0,364056576.0,29797720064.0,245014528.0,6013691.0,1923316.0
12-04 09:48:30,33.362,15.609,50.343,0.0,0.0,0.686,0.0,4087808.0,0.0,26.0,3212566528.0,363892736.0,29801684992.0,240930816.0,6168943.0,1987512.0
12-04 09:48:31,30.990,16.580,51.389,0.087,0.0,0.955,0.0,2281472.0,0.0,27.0,3210711040.0,363720704.0,29803069440.0,241573888.0,6238205.0,2029739.0
12-04 09:48:32,32.528,15.358,51.079,0.086,0.0,0.949,0.0,2297856.0,0.0,29.0,3210375168.0,363552768.0,29803347968.0,241799168.0,6369085.0,2087475.0
12-04 09:48:33,30.051,17.979,50.942,0.0,0.0,1.027,0.0,2166784.0,0.0,20.0,3210223616.0,363372544.0,29804658688.0,240820224.0,6030573.0,1909498.0
12-04 09:48:34,31.191,17.052,50.814,0.0,0.0,0.943,0.0,2174976.0,0.0,21.0,3208372224.0,363200512.0,29805883392.0,241618944.0,5978111.0,1853335.0
12-04 09:48:35,32.202,15.144,51.871,0.0,0.0,0.783,0.0,2166784.0,0.0,20.0,3210481664.0,363036672.0,29808398336.0,237158400.0,5919912.0,1847498.0
12-04 09:48:36,31.379,17.414,50.259,0.0,0.0,0.948,0.0,2166784.0,0.0,21.0,3211087872.0,362860544.0,29809451008.0,235675648.0,6027413.0,1918859.0
12-04 09:48:37,30.776,17.069,51.034,0.086,0.0,1.034,0.0,2158592.0,0.0,20.0,3210686464.0,362692608.0,29811228672.0,234467328.0,6143104.0,1975503.0
12-04 09:48:38,31.298,16.681,50.645,0.086,0.0,1.290,0.0,4218880.0,0.0,36.0,3212197888.0,362557440.0,29814583296.0,229736448.0,6199273.0,1994179.0
12-04 09:48:39,32.350,15.785,50.911,0.087,0.0,0.867,0.0,2285568.0,0.0,26.0,3211579392.0,362389504.0,29816328192.0,228777984.0,6424987.0,2119190.0
12-04 09:48:40,32.066,16.162,51.080,0.0,0.0,0.691,0.0,2179072.0,0.0,22.0,3211931648.0,362205184.0,29816561664.0,228376576.0,5911721.0,1816421.0
12-04 09:48:41,31.434,15.976,51.554,0.0,0.0,1.036,0.0,2158592.0,0.0,19.0,3213737984.0,361852928.0,29808082944.0,235401216.0,6049004.0,1931993.0
12-04 09:48:42,31.426,17.250,50.384,0.0,0.0,0.939,0.0,2174976.0,0.0,22.0,3213950976.0,361680896.0,29797425152.0,246018048.0,5912756.0,1874829.0
12-04 09:48:43,20.586,13.781,56.589,8.010,0.0,1.034,8192.0,259416064.0,2.0,472.0,3212312576.0,361693184.0,29814603776.0,230465536.0,4223330.0,1891174.0
12-04 09:48:44,0.167,0.502,77.573,21.757,0.0,0.0,8192.0,270680064.0,2.0,518.0,3213139968.0,361709568.0,29815312384.0,228913152.0,3909.0,6083.0
12-04 09:48:45,17.592,5.978,71.221,5.124,0.0,0.085,8192.0,130031616.0,2.0,268.0,3212320768.0,361549824.0,29807513600.0,237690880.0,2959106.0,186410.0
12-04 09:48:46,35.013,12.468,51.836,0.598,0.0,0.085,4096.0,48168960.0,1.0,146.0,3212734464.0,361103360.0,29807099904.0,238137344.0,2477798.0,258430.0
12-04 09:48:47,36.496,12.564,49.744,1.197,0.0,0.0,4096.0,74829824.0,1.0,185.0,3214848000.0,360419328.0,29796716544.0,247091200.0,459644.0,254053.0
12-04 09:48:48,32.934,12.404,54.149,0.428,0.0,0.086,0.0,29978624.0,0.0,123.0,3213459456.0,360443904.0,29718720512.0,326451200.0,1367669.0,246407.0
12-04 09:48:49,30.783,13.043,56.0,0.174,0.0,0.0,0.0,6565888.0,0.0,62.0,3212562432.0,360456192.0,29744250880.0,301805568.0,442852.0,237374.0
12-04 09:48:50,32.850,12.628,54.437,0.085,0.0,0.0,0.0,6508544.0,0.0,58.0,3212136448.0,360476672.0,29771702272.0,274759680.0,442912.0,237290.0
12-04 09:48:51,32.031,12.914,54.800,0.170,0.0,0.085,0.0,6459392.0,0.0,57.0,3212099584.0,360480768.0,29798146048.0,248348672.0,442660.0,236759.0
12-04 09:48:52,31.787,11.770,56.357,0.086,0.0,0.0,0.0,6479872.0,0.0,59.0,3213148160.0,360337408.0,29803679744.0,241909760.0,442065.0,236227.0
12-04 09:48:53,31.082,11.948,56.797,0.173,0.0,0.0,0.0,8646656.0,0.0,79.0,3212541952.0,360198144.0,29810810880.0,235524096.0,443822.0,239176.0
12-04 09:48:54,31.480,12.660,55.689,0.171,0.0,0.0,4096.0,6492160.0,1.0,62.0,3212369920.0,360042496.0,29816320000.0,230342656.0,588416.0,313281.0
12-04 09:48:55,32.131,12.113,55.584,0.172,0.0,0.0,4096.0,6488064.0,1.0,62.0,3214565376.0,359714816.0,29798449152.0,246345728.0,442410.0,236801.0
12-04 09:48:56,32.340,12.851,54.723,0.085,0.0,0.0,4096.0,6479872.0,1.0,59.0,3214168064.0,359546880.0,29803728896.0,241631232.0,443798.0,239004.0
12-04 09:48:57,32.538,11.840,55.451,0.170,0.0,0.0,0.0,6471680.0,0.0,59.0,3214069760.0,359403520.0,29809102848.0,236498944.0,442660.0,237068.0
12-04 09:48:58,32.483,12.330,55.102,0.085,0.0,0.0,0.0,6504448.0,0.0,63.0,3217027072.0,359256064.0,29813280768.0,229511168.0,441909.0,236087.0
12-04 09:48:59,32.393,12.051,55.385,0.171,0.0,0.0,0.0,6483968.0,0.0,64.0,3214880768.0,359116800.0,29817757696.0,227319808.0,442849.0,237566.0
12-04 09:49:00,31.212,12.210,56.406,0.086,0.0,0.086,0.0,7282688.0,0.0,80.0,3215081472.0,358776832.0,29801627648.0,243589120.0,490598.0,263118.0
12-04 09:49:01,32.419,11.750,55.575,0.257,0.0,0.0,4096.0,8785920.0,1.0,75.0,3213922304.0,358629376.0,29804539904.0,241983488.0,443875.0,237495.0
12-04 09:49:02,35.091,12.705,50.821,1.383,0.0,0.0,4096.0,76312576.0,1.0,226.0,3215425536.0,357982208.0,29802156032.0,243511296.0,443611.0,238830.0
12-04 09:49:03,33.276,11.927,54.365,0.432,0.0,0.0,0.0,23212032.0,0.0,107.0,3214139392.0,357855232.0,29739081728.0,307998720.0,443236.0,238121.0
12-04 09:49:04,31.830,11.969,56.114,0.087,0.0,0.0,0.0,6467584.0,0.0,57.0,3213307904.0,357855232.0,29765959680.0,281952256.0,444568.0,238100.0
12-04 09:49:05,31.620,12.682,55.613,0.086,0.0,0.0,0.0,6471680.0,0.0,57.0,3213901824.0,357875712.0,29792645120.0,254652416.0,442079.0,235156.0
12-04 09:49:06,33.248,11.594,54.987,0.171,0.0,0.0,0.0,6463488.0,0.0,57.0,3215257600.0,357896192.0,29819203584.0,226717696.0,443418.0,237432.0
12-04 09:49:07,31.121,12.586,56.207,0.086,0.0,0.0,4096.0,6496256.0,1.0,64.0,3215781888.0,357560320.0,29802930176.0,242802688.0,448091.0,242763.0
12-04 09:49:08,31.121,11.897,56.724,0.259,0.0,0.0,0.0,8663040.0,0.0,86.0,3216072704.0,357392384.0,29808754688.0,236855296.0,590760.0,316386.0
12-04 09:49:09,35.666,12.116,51.365,0.768,0.0,0.085,4096.0,57028608.0,1.0,208.0,3215712256.0,356900864.0,29809799168.0,236662784.0,297292.0,160831.0
12-04 09:49:10,36.829,13.299,48.764,1.023,0.0,0.085,0.0,71053312.0,0.0,241.0,3215618048.0,356372480.0,29703278592.0,343805952.0,442558.0,235861.0
12-04 09:49:11,33.708,11.582,54.105,0.605,0.0,0.0,49152.0,30728192.0,4.0,117.0,3214823424.0,356413440.0,29731123200.0,316715008.0,442643.0,236220.0
12-04 09:49:12,32.421,11.377,56.116,0.086,0.0,0.0,12288.0,6615040.0,3.0,64.0,3214749696.0,356442112.0,29758042112.0,289841152.0,591546.0,317823.0
12-04 09:49:13,32.373,12.119,54.831,0.678,0.0,0.0,0.0,6488064.0,0.0,59.0,3214962688.0,356458496.0,29784096768.0,263557120.0,296927.0,159226.0
12-04 09:49:14,31.470,11.608,56.750,0.172,0.0,0.0,0.0,6467584.0,0.0,57.0,3213606912.0,356474880.0,29811548160.0,237445120.0,3638.0,5469.0
12-04 09:49:15,31.368,12.393,56.154,0.085,0.0,0.0,0.0,6541312.0,0.0,63.0,3209940992.0,356294656.0,29817454592.0,235384832.0,2150.0,2943.0
12-04 09:49:16,31.674,12.103,56.137,0.086,0.0,0.0,0.0,6500352.0,0.0,64.0,3209506816.0,356134912.0,29822480384.0,230952960.0,3524.0,5215.0
12-04 09:49:17,31.207,11.983,56.638,0.172,0.0,0.0,3538944.0,6512640.0,43.0,63.0,3211472896.0,355880960.0,29822881792.0,228839424.0,21815.0,24163.0
12-04 09:49:18,31.175,11.584,57.155,0.085,0.0,0.0,4096.0,6574080.0,1.0,68.0,3212587008.0,355540992.0,29806026752.0,244920320.0,2696.0,3406.0
12-04 09:49:19,32.112,13.089,54.450,0.175,0.0,0.175,0.0,6533120.0,0.0,66.0,3212206080.0,355373056.0,29810896896.0,240599040.0,882523.0,829656.0
12-04 09:49:20,26.388,16.396,49.360,6.832,0.0,1.025,0.0,215355392.0,0.0,399.0,3211255808.0,355196928.0,29807988736.0,244633600.0,4242419.0,2090475.0
12-04 09:49:21,17.938,12.305,57.886,10.832,0.0,1.040,8192.0,273391616.0,2.0,490.0,3212107776.0,355201024.0,29823123456.0,228642816.0,2917239.0,1967855.0
12-04 09:49:22,17.782,13.124,58.679,9.483,0.0,0.931,8192.0,269398016.0,2.0,484.0,3212275712.0,355028992.0,29817503744.0,234266624.0,1977409.0,1928418.0
12-04 09:49:23,33.507,15.365,50.174,0.0,0.0,0.955,94208.0,4390912.0,8.0,42.0,3212288000.0,354873344.0,29819154432.0,232759296.0,13302466.0,2002492.0
12-04 09:49:24,31.466,16.552,51.121,0.172,0.0,0.690,0.0,2232320.0,0.0,27.0,3212398592.0,354701312.0,29819854848.0,232120320.0,6060805.0,1974596.0
12-04 09:49:25,31.728,16.337,51.075,0.0,0.0,0.860,0.0,2211840.0,0.0,23.0,3213590528.0,354525184.0,29821485056.0,229474304.0,8128188.0,2022300.0
12-04 09:49:26,30.977,16.056,52.007,0.0,0.0,0.960,0.0,2211840.0,0.0,26.0,3212943360.0,354353152.0,29823213568.0,228564992.0,4078106.0,2004696.0
12-04 09:49:27,31.143,16.809,50.853,0.0,0.0,1.195,16384.0,2949120.0,1.0,38.0,3212902400.0,354177024.0,29825433600.0,226562048.0,4324948.0,2117343.0
12-04 09:49:28,31.109,16.205,51.820,0.087,0.0,0.780,0.0,2334720.0,0.0,34.0,3214290944.0,353828864.0,29804662784.0,246292480.0,6260496.0,2101239.0
12-04 09:49:29,32.059,15.639,51.434,0.0,0.0,0.869,0.0,2211840.0,0.0,27.0,3214458880.0,353652736.0,29806665728.0,244297728.0,8192147.0,2030635.0
12-04 09:49:30,32.474,15.722,51.031,0.086,0.0,0.687,0.0,1126400.0,0.0,23.0,3214024704.0,353505280.0,29805625344.0,245919744.0,5830832.0,1850544.0
12-04 09:49:31,32.149,17.174,49.746,0.0,0.0,0.931,0.0,2195456.0,0.0,24.0,3214192640.0,353333248.0,29807771648.0,243777536.0,6139517.0,2022158.0
12-04 09:49:32,31.207,17.414,50.345,0.086,0.0,0.948,8192.0,4165632.0,1.0,34.0,3214082048.0,353169408.0,29812027392.0,239796224.0,8134929.0,2026610.0
12-04 09:49:33,30.488,16.899,51.568,0.087,0.0,0.958,0.0,2187264.0,0.0,25.0,3213746176.0,353005568.0,29812510720.0,239812608.0,6254403.0,2075844.0
12-04 09:49:34,31.507,17.123,50.685,0.0,0.0,0.685,0.0,2224128.0,0.0,24.0,3213594624.0,352829440.0,29813481472.0,239169536.0,6083724.0,1986635.0
12-04 09:49:35,31.703,16.245,51.092,0.0,0.0,0.961,0.0,2293760.0,0.0,30.0,3215417344.0,352665600.0,29815840768.0,235151360.0,8264770.0,2112398.0
12-04 09:49:36,31.443,16.667,50.687,0.172,0.0,1.031,4096.0,2244608.0,1.0,27.0,3213066240.0,352497664.0,29817434112.0,236077056.0,6284109.0,2097879.0
12-04 09:49:37,30.723,16.867,51.635,0.0,0.0,0.775,49152.0,2187264.0,2.0,24.0,3214327808.0,352321536.0,29818560512.0,233865216.0,6174829.0,2040122.0
12-04 09:49:38,32.0,16.340,51.064,0.0,0.0,0.596,0.0,2220032.0,0.0,24.0,3213991936.0,352157696.0,29820350464.0,232574976.0,6191803.0,2025413.0
12-04 09:49:39,31.458,17.136,50.213,0.0,0.0,1.194,0.0,2203648.0,0.0,23.0,3214970880.0,351993856.0,29820076032.0,232034304.0,6270603.0,2116371.0
12-04 09:49:40,30.253,17.001,51.787,0.087,0.0,0.872,0.0,2215936.0,0.0,24.0,3212517376.0,351854592.0,29823275008.0,231428096.0,6170266.0,2037290.0
12-04 09:49:41,31.388,15.473,52.343,0.0,0.0,0.796,4096.0,2220032.0,1.0,24.0,3213209600.0,351694848.0,29824520192.0,229650432.0,6175301.0,2011139.0
12-04 09:49:42,31.885,15.725,51.086,0.174,0.0,1.129,0.0,2215936.0,0.0,25.0,3212812288.0,351539200.0,29825904640.0,228818944.0,8268895.0,2136583.0
12-04 09:49:43,30.386,17.682,51.245,0.0,0.0,0.687,0.0,2207744.0,0.0,22.0,3213336576.0,351367168.0,29825810432.0,228560896.0,6198655.0,2051447.0
12-04 09:49:44,31.374,16.076,51.772,0.0,0.0,0.778,0.0,2203648.0,0.0,23.0,3212976128.0,351203328.0,29828362240.0,226533376.0,6227402.0,2054986.0
12-04 09:49:45,31.512,16.225,51.409,0.0,0.0,0.854,0.0,2191360.0,0.0,25.0,3211804672.0,351043584.0,29828956160.0,227270656.0,6143957.0,2003720.0
12-04 09:49:46,30.184,17.148,51.706,0.087,0.0,0.875,0.0,2285568.0,0.0,30.0,3214114816.0,350707712.0,29809496064.0,244756480.0,6225938.0,2075577.0
12-04 09:49:47,31.369,16.205,51.386,0.0,0.0,1.040,0.0,2211840.0,0.0,22.0,3214761984.0,350543872.0,29809430528.0,244338688.0,6222361.0,2084171.0
12-04 09:49:48,31.481,15.785,52.028,0.0,0.0,0.705,0.0,2334720.0,0.0,30.0,3213467648.0,350380032.0,29811453952.0,243773440.0,6551189.0,2198571.0
12-04 09:49:49,31.453,17.094,50.256,0.085,0.0,1.111,0.0,2220032.0,0.0,22.0,3216629760.0,350203904.0,29813157888.0,239083520.0,6045196.0,1987704.0
12-04 09:49:50,32.552,15.712,51.042,0.087,0.0,0.608,0.0,2191360.0,0.0,25.0,3219173376.0,349990912.0,29808488448.0,241422336.0,8239431.0,2046490.0
12-04 09:49:51,31.456,16.464,51.300,0.0,0.0,0.780,0.0,2240512.0,0.0,23.0,3218255872.0,349818880.0,29809385472.0,241614848.0,6014657.0,2043575.0
12-04 09:49:52,30.017,15.266,51.801,1.887,0.0,1.029,4096.0,73781248.0,1.0,151.0,3217522688.0,349659136.0,29810368512.0,241524736.0,6440365.0,2117456.0
12-04 09:49:53,4.614,2.265,78.104,14.849,0.0,0.168,8192.0,272834560.0,2.0,521.0,3218305024.0,349667328.0,29812162560.0,238940160.0,1625535.0,1256381.0
12-04 09:49:54,4.121,2.691,78.974,14.045,0.0,0.168,8192.0,270655488.0,2.0,536.0,3218219008.0,349679616.0,29814902784.0,236273664.0,717284.0,1258998.0
12-04 09:49:55,27.352,14.111,56.969,1.045,0.0,0.523,0.0,37494784.0,0.0,95.0,3217514496.0,349519872.0,29813891072.0,238149632.0,2969523.0,1559228.0
12-04 09:49:56,31.305,16.490,50.617,0.0,0.0,1.587,0.0,8192.0,0.0,2.0,3218878464.0,349347840.0,29813141504.0,237707264.0,3920261.0,1931878.0
12-04 09:49:57,29.170,16.681,53.037,0.0,0.0,1.112,0.0,192512.0,0.0,10.0,3219378176.0,349171712.0,29812256768.0,238268416.0,9542684.0,2725421.0
12-04 09:49:58,31.196,17.851,49.567,0.0,0.0,1.386,0.0,2084864.0,0.0,18.0,3220422656.0,348999680.0,29813809152.0,235843584.0,6779572.0,1819798.0
12-04 09:49:59,31.399,15.956,51.877,0.171,0.0,0.597,0.0,3387392.0,0.0,24.0,3220275200.0,348844032.0,29812461568.0,237494272.0,10009763.0,2398818.0
12-04 09:50:00,29.741,17.500,51.466,0.0,0.0,1.293,0.0,2273280.0,0.0,26.0,3219668992.0,348672000.0,29812846592.0,237887488.0,8542613.0,2192864.0
12-04 09:50:01,30.609,17.217,51.217,0.0,0.0,0.957,0.0,2084864.0,0.0,20.0,3223392256.0,348438528.0,29804568576.0,242675712.0,8069179.0,1965646.0
12-04 09:50:02,32.272,15.146,51.979,0.086,0.0,0.516,0.0,2195456.0,0.0,26.0,3222790144.0,348274688.0,29807005696.0,241004544.0,8548387.0,2235325.0
12-04 09:50:03,31.579,15.962,51.769,0.0,0.0,0.690,0.0,184320.0,0.0,10.0,3223109632.0,348098560.0,29805744128.0,242122752.0,6381187.0,2140707.0
12-04 09:50:04,34.101,16.965,47.741,0.341,0.0,0.853,4096.0,30076928.0,1.0,119.0,3224870912.0,347742208.0,29808955392.0,237506560.0,8387715.0,2104945.0
12-04 09:50:05,35.689,17.452,45.026,0.873,0.0,0.960,4096.0,73920512.0,1.0,227.0,3222667264.0,347123712.0,29806911488.0,242372608.0,6376299.0,2155716.0
12-04 09:50:06,32.214,17.916,48.407,0.345,0.0,1.120,4096.0,31903744.0,1.0,116.0,3222953984.0,347049984.0,29730205696.0,318865408.0,6332648.0,2109149.0
12-04 09:50:07,32.648,16.538,49.871,0.257,0.0,0.686,4096.0,15691776.0,1.0,64.0,3222704128.0,347074560.0,29743919104.0,305377280.0,6088695.0,1948865.0
12-04 09:50:08,32.735,15.983,50.171,0.0,0.0,1.111,0.0,2191360.0,0.0,24.0,3222822912.0,347078656.0,29768175616.0,280997888.0,6219668.0,2083150.0
12-04 09:50:09,31.029,16.940,50.908,0.0,0.0,1.124,0.0,2158592.0,0.0,19.0,3222876160.0,347078656.0,29791223808.0,257896448.0,8315870.0,2098612.0
12-04 09:50:10,32.646,15.808,50.687,0.0,0.0,0.859,0.0,2158592.0,0.0,20.0,3223289856.0,347086848.0,29814726656.0,233971712.0,6141957.0,2020157.0
12-04 09:50:11,31.538,16.068,51.453,0.171,0.0,0.769,0.0,2236416.0,0.0,27.0,3225874432.0,346931200.0,29814861824.0,231407616.0,6140607.0,1988533.0
12-04 09:50:12,32.021,15.839,51.199,0.0,0.0,0.942,0.0,2187264.0,0.0,24.0,3225866240.0,346759168.0,29818277888.0,228171776.0,5957603.0,1928876.0
12-04 09:50:13,36.856,16.237,45.361,0.687,0.0,0.859,4096.0,61267968.0,1.0,189.0,3227164672.0,346062848.0,29798772736.0,247074816.0,6040251.0,1931782.0
12-04 09:50:14,32.646,18.041,47.766,0.344,0.0,1.203,4096.0,34385920.0,1.0,116.0,3226062848.0,345817088.0,29725896704.0,321298432.0,6121471.0,2013159.0
12-04 09:50:15,30.829,16.926,51.468,0.086,0.0,0.691,0.0,2154496.0,0.0,21.0,3228893184.0,345821184.0,29748203520.0,296157184.0,6199267.0,2042637.0
12-04 09:50:16,31.889,15.771,51.473,0.0,0.0,0.867,0.0,2154496.0,0.0,22.0,3226750976.0,345825280.0,29771960320.0,274538496.0,6228969.0,2083652.0
12-04 09:50:17,31.115,16.422,51.685,0.086,0.0,0.691,0.0,2158592.0,0.0,21.0,3225579520.0,345841664.0,29796511744.0,251142144.0,7080968.0,2028620.0
12-04 09:50:18,33.249,15.821,50.085,0.0,0.0,0.846,0.0,2158592.0,0.0,19.0,3225223168.0,345841664.0,29819305984.0,228704256.0,7301937.0,2065496.0
12-04 09:50:19,31.682,16.823,50.726,0.0,0.0,0.769,0.0,2260992.0,0.0,27.0,3227766784.0,345493504.0,29799600128.0,246214656.0,6256547.0,2079605.0
12-04 09:50:20,31.900,16.337,51.075,0.0,0.0,0.688,0.0,2195456.0,0.0,24.0,3227701248.0,345321472.0,29800767488.0,245284864.0,6145268.0,1996572.0
12-04 09:50:21,30.963,16.652,51.605,0.0,0.0,0.781,0.0,2207744.0,0.0,21.0,3226202112.0,345145344.0,29802094592.0,245633024.0,6200345.0,2054054.0
12-04 09:50:22,31.803,16.667,50.680,0.0,0.0,0.850,0.0,2207744.0,0.0,23.0,3226116096.0,344977408.0,29804208128.0,243773440.0,6209241.0,2001255.0
12-04 09:50:23,30.750,17.291,51.022,0.170,0.0,0.767,0.0,2220032.0,0.0,23.0,3227258880.0,344813568.0,29804527616.0,242475008.0,6175090.0,2051837.0
12-04 09:50:24,31.196,16.291,51.300,0.433,0.0,0.780,0.0,29917184.0,0.0,76.0,3226935296.0,344645632.0,29805936640.0,241557504.0,6244118.0,2081652.0
12-04 09:50:25,6.544,4.027,79.446,9.899,0.0,0.084,8192.0,270577664.0,2.0,517.0,3227033600.0,344653824.0,29811032064.0,236355584.0,1286900.0,1566851.0
12-04 09:50:26,4.417,3.0,79.083,13.250,0.0,0.250,8192.0,271843328.0,2.0,544.0,3227316224.0,344662016.0,29813788672.0,233308160.0,1058721.0,1267045.0
12-04 09:50:27,24.768,12.764,60.017,2.113,0.0,0.338,4096.0,74285056.0,1.0,148.0,3226890240.0,344489984.0,29809242112.0,238452736.0,3064656.0,1439276.0
12-04 09:50:28,29.345,17.904,51.354,0.087,0.0,1.310,0.0,2093056.0,0.0,18.0,3227803648.0,344322048.0,29810049024.0,236900352.0,5114803.0,2033843.0
12-04 09:50:29,28.398,17.403,53.160,0.087,0.0,0.952,0.0,188416.0,0.0,12.0,3227934720.0,344162304.0,29808889856.0,238088192.0,10238287.0,2377799.0
12-04 09:50:30,33.474,16.442,49.073,0.0,0.0,1.012,0.0,2080768.0,0.0,20.0,3229700096.0,343990272.0,29809086464.0,236298240.0,8866489.0,1946626.0
12-04 09:50:31,29.895,16.434,52.622,0.087,0.0,0.962,0.0,192512.0,0.0,9.0,3229863936.0,343818240.0,29809745920.0,235646976.0,10290275.0,2534629.0
12-04 09:50:32,30.677,18.937,49.443,0.0,0.0,0.943,0.0,2072576.0,0.0,18.0,3229347840.0,343654400.0,29811040256.0,235032576.0,6949163.0,1960887.0
12-04 09:50:33,32.127,15.332,51.938,0.0,0.0,0.603,0.0,2228224.0,0.0,22.0,3227402240.0,343486464.0,29812191232.0,235995136.0,7460365.0,2117007.0
12-04 09:50:34,31.701,16.409,51.203,0.0,0.0,0.687,0.0,159744.0,0.0,10.0,3228680192.0,343314432.0,29811515392.0,235565056.0,8502276.0,2174998.0
12-04 09:50:35,30.017,17.496,51.458,0.086,0.0,0.943,0.0,2240512.0,0.0,25.0,3229753344.0,343158784.0,29812568064.0,233594880.0,6887108.0,2167373.0
12-04 09:50:36,31.655,17.321,50.171,0.085,0.0,0.768,0.0,2191360.0,0.0,22.0,3227623424.0,343003136.0,29817962496.0,230486016.0,7989939.0,2149117.0
12-04 09:50:37,31.709,17.009,50.427,0.0,0.0,0.855,0.0,2277376.0,0.0,27.0,3228889088.0,342716416.0,29803622400.0,243847168.0,6227059.0,2023699.0
12-04 09:50:38,31.314,16.980,50.939,0.0,0.0,0.768,0.0,2232320.0,0.0,23.0,3229007872.0,342548480.0,29805924352.0,241594368.0,6275372.0,2104246.0
12-04 09:50:39,31.298,16.337,51.419,0.0,0.0,0.946,0.0,2199552.0,0.0,25.0,3229687808.0,342380544.0,29807009792.0,239996928.0,6206943.0,2032327.0
12-04 09:50:40,31.983,16.466,50.603,0.0,0.0,0.948,0.0,2228224.0,0.0,23.0,3230400512.0,342212608.0,29808472064.0,237989888.0,6203081.0,2032455.0
12-04 09:50:41,31.347,16.235,51.295,0.173,0.0,0.950,0.0,2224128.0,0.0,25.0,3230232576.0,342044672.0,29809672192.0,237125632.0,6246919.0,2084250.0
12-04 09:50:42,32.366,14.688,52.067,0.0,0.0,0.880,0.0,2199552.0,0.0,23.0,3231584256.0,341884928.0,29811179520.0,234426368.0,6220985.0,2080568.0
12-04 09:50:43,31.597,15.625,51.736,0.087,0.0,0.955,0.0,2236416.0,0.0,25.0,3231969280.0,341721088.0,29811978240.0,233406464.0,6144085.0,2019661.0
12-04 09:50:44,31.716,15.771,51.993,0.0,0.0,0.520,0.0,2179072.0,0.0,22.0,3230785536.0,341540864.0,29813784576.0,232964096.0,5549639.0,1806684.0
12-04 09:50:45,31.857,17.036,50.256,0.0,0.0,0.852,0.0,2236416.0,0.0,24.0,3230806016.0,341364736.0,29815975936.0,230928384.0,6764136.0,2202183.0
12-04 09:50:46,31.047,15.831,52.155,0.0,0.0,0.967,0.0,2179072.0,0.0,22.0,3231498240.0,341184512.0,29817290752.0,229101568.0,6162392.0,2027940.0
12-04 09:50:47,32.538,16.099,50.511,0.085,0.0,0.767,0.0,2265088.0,0.0,28.0,3230695424.0,341012480.0,29818773504.0,228593664.0,6088872.0,1956751.0
12-04 09:50:48,30.981,16.609,51.463,0.086,0.0,0.861,0.0,2199552.0,0.0,25.0,3231227904.0,340836352.0,29819588608.0,227422208.0,6192484.0,2005764.0
12-04 09:50:49,33.050,16.737,49.533,0.0,0.0,0.680,0.0,2265088.0,0.0,28.0,3229786112.0,340656128.0,29821661184.0,226971648.0,6224488.0,2105440.0
12-04 09:50:50,32.308,16.239,50.855,0.0,0.0,0.598,0.0,2183168.0,0.0,24.0,3230683136.0,340471808.0,29821775872.0,226144256.0,6007054.0,1925129.0
12-04 09:50:51,30.272,18.197,50.425,0.0,0.0,1.105,0.0,2895872.0,0.0,40.0,3231453184.0,340103168.0,29802471424.0,245047296.0,2328180.0,2128947.0
12-04 09:50:52,32.423,15.444,51.621,0.0,0.0,0.512,0.0,2240512.0,0.0,25.0,3231801344.0,339931136.0,29803905024.0,243437568.0,3344178.0,1890675.0
12-04 09:50:53,30.404,16.784,51.757,0.088,0.0,0.967,0.0,2269184.0,0.0,28.0,3230683136.0,339763200.0,29804048384.0,244580352.0,6417482.0,2186905.0
12-04 09:50:54,31.705,16.538,50.643,0.0,0.0,1.114,0.0,2203648.0,0.0,22.0,3229999104.0,339582976.0,29806764032.0,242728960.0,10312470.0,2010469.0
12-04 09:50:55,32.131,16.065,50.773,0.0,0.0,1.031,0.0,2211840.0,0.0,22.0,3230900224.0,339415040.0,29807157248.0,241602560.0,6136164.0,2049724.0
12-04 09:50:56,32.790,15.021,51.416,0.086,0.0,0.687,0.0,2211840.0,0.0,22.0,3232079872.0,339238912.0,29807833088.0,239923200.0,8037960.0,1828007.0
12-04 09:50:57,30.651,17.466,45.205,5.394,0.0,1.284,0.0,244379648.0,0.0,463.0,3231281152.0,339062784.0,29808128000.0,240603136.0,6058210.0,2005936.0
12-04 09:50:58,23.907,13.453,52.185,9.683,0.0,0.771,0.0,273940480.0,0.0,520.0,3231870976.0,338886656.0,29802065920.0,246251520.0,2516476.0,2231333.0
12-04 09:50:59,25.639,12.266,56.133,4.855,0.0,1.107,0.0,164679680.0,0.0,352.0,3231670272.0,338911232.0,29821345792.0,227147776.0,3940583.0,1942231.0
12-04 09:51:00,31.542,15.419,52.335,0.0,0.0,0.705,167936.0,2174976.0,29.0,20.0,3231838208.0,338767872.0,29822689280.0,225779712.0,3850064.0,1861626.0
12-04 09:51:01,30.863,17.437,50.915,0.0,0.0,0.785,0.0,2260992.0,0.0,27.0,3232620544.0,338456576.0,29802823680.0,245174272.0,5983789.0,1879599.0
12-04 09:51:02,33.192,16.003,49.534,0.085,0.0,1.185,0.0,4259840.0,0.0,37.0,3232473088.0,338296832.0,29805985792.0,242319360.0,10167100.0,2053816.0
12-04 09:51:03,31.478,15.739,51.826,0.0,0.0,0.957,0.0,2211840.0,0.0,24.0,3232542720.0,338145280.0,29806268416.0,242118656.0,8157840.0,1986284.0
12-04 09:51:04,31.391,16.261,51.565,0.0,0.0,0.783,0.0,2224128.0,0.0,25.0,3233079296.0,337977344.0,29806997504.0,241020928.0,6222027.0,2036837.0
12-04 09:51:05,31.271,16.495,51.031,0.172,0.0,1.031,0.0,2240512.0,0.0,25.0,3231449088.0,337833984.0,29810114560.0,239677440.0,8213268.0,2053557.0
12-04 09:51:06,30.628,16.143,52.182,0.087,0.0,0.960,0.0,2215936.0,0.0,23.0,3230957568.0,337674240.0,29811982336.0,238460928.0,6129008.0,2005315.0
12-04 09:51:07,32.062,16.291,50.867,0.0,0.0,0.780,0.0,2224128.0,0.0,24.0,3230580736.0,337506304.0,29812948992.0,238039040.0,8327101.0,2090813.0
12-04 09:51:08,31.441,16.070,51.790,0.0,0.0,0.699,4096.0,2207744.0,1.0,21.0,3232206848.0,337346560.0,29814026240.0,235495424.0,6497480.0,2004052.0
12-04 09:51:09,31.764,16.866,50.171,0.0,0.0,1.199,0.0,2224128.0,0.0,25.0,3231137792.0,337174528.0,29814345728.0,236417024.0,7850989.0,2024777.0
12-04 09:51:10,30.662,16.202,52.091,0.174,0.0,0.871,0.0,2359296.0,0.0,32.0,3231072256.0,337010688.0,29815672832.0,235319296.0,6188667.0,2045186.0
12-04 09:51:11,33.020,16.041,50.171,0.0,0.0,0.768,4096.0,2211840.0,1.0,23.0,3235610624.0,336842752.0,29817290752.0,229330944.0,8400758.0,2156185.0
12-04 09:51:12,30.722,16.884,51.697,0.087,0.0,0.609,0.0,2211840.0,0.0,21.0,3235819520.0,336691200.0,29818994688.0,227569664.0,6358260.0,2132583.0
12-04 09:51:13,32.035,15.931,51.342,0.0,0.0,0.693,4096.0,2273280.0,1.0,25.0,3241222144.0,336351232.0,29798322176.0,243179520.0,8090833.0,1983067.0
12-04 09:51:14,29.774,17.274,52.083,0.0,0.0,0.868,0.0,2236416.0,0.0,26.0,3239804928.0,336162816.0,29797830656.0,245276672.0,6421666.0,2123731.0
12-04 09:51:15,31.470,16.423,51.247,0.0,0.0,0.860,0.0,2211840.0,0.0,22.0,3240734720.0,335998976.0,29798146048.0,244195328.0,6149249.0,2034127.0
12-04 09:51:16,31.337,16.059,51.649,0.087,0.0,0.868,0.0,2232320.0,0.0,24.0,3240439808.0,335835136.0,29799985152.0,242814976.0,6021146.0,1908087.0
12-04 09:51:17,31.911,16.468,50.768,0.0,0.0,0.853,4096.0,2211840.0,1.0,22.0,3239694336.0,335679488.0,29801631744.0,242069504.0,6308536.0,2076647.0
12-04 09:51:18,31.624,16.410,51.111,0.0,0.0,0.855,0.0,2215936.0,0.0,22.0,3241508864.0,335511552.0,29801885696.0,240168960.0,6093499.0,1974067.0
12-04 09:51:19,31.861,15.325,51.688,0.087,0.0,1.039,0.0,2203648.0,0.0,22.0,3243057152.0,335339520.0,29803098112.0,237580288.0,7953915.0,1609963.0
12-04 09:51:20,32.785,11.938,54.844,0.260,0.0,0.173,0.0,16629760.0,0.0,92.0,3257745408.0,334974976.0,29785681920.0,240672768.0,2480029.0,259990.0
12-04 09:51:21,37.009,12.393,49.316,1.282,0.0,0.0,0.0,79896576.0,0.0,229.0,3261554688.0,334376960.0,29780672512.0,242470912.0,443770.0,237544.0
12-04 09:51:22,35.095,10.832,53.293,0.780,0.0,0.0,12288.0,47407104.0,3.0,193.0,3261734912.0,334204928.0,29684994048.0,338141184.0,2251723.0,255125.0
12-04 09:51:23,32.905,12.596,54.070,0.428,0.0,0.0,0.0,28696576.0,0.0,133.0,3259973632.0,334258176.0,29713129472.0,311713792.0,444601.0,239219.0
12-04 09:51:24,32.524,11.535,55.854,0.087,0.0,0.0,0.0,6496256.0,0.0,63.0,3261046784.0,334282752.0,29738188800.0,285556736.0,443245.0,236740.0
12-04 09:51:25,31.966,12.051,55.812,0.171,0.0,0.0,0.0,6483968.0,0.0,61.0,3260317696.0,334295040.0,29766332416.0,258129920.0,442963.0,236273.0
12-04 09:51:26,32.305,12.254,55.356,0.086,0.0,0.0,0.0,6479872.0,0.0,58.0,3261263872.0,334311424.0,29792034816.0,231464960.0,441779.0,234191.0
12-04 09:51:27,31.904,12.607,55.317,0.086,0.0,0.086,0.0,6557696.0,0.0,61.0,3260706816.0,334163968.0,29797392384.0,226811904.0,445679.0,240467.0
12-04 09:51:28,32.958,10.900,55.969,0.173,0.0,0.0,0.0,6598656.0,0.0,67.0,3261706240.0,333881344.0,29779005440.0,244482048.0,442869.0,236010.0
12-04 09:51:29,20.777,8.193,63.936,7.095,0.0,0.0,0.0,162000896.0,0.0,340.0,3262287872.0,333733888.0,29776969728.0,246083584.0,297529.0,160526.0
12-04 09:51:30,0.084,0.503,83.138,16.275,0.0,0.0,0.0,269484032.0,0.0,512.0,3263008768.0,333733888.0,29776756736.0,245575680.0,5773.0,7903.0
12-04 09:51:31,7.107,2.876,81.472,8.545,0.0,0.0,0.0,213196800.0,0.0,442.0,3261849600.0,333742080.0,29782106112.0,241377280.0,148792.0,80629.0
12-04 09:51:32,31.661,11.419,56.834,0.087,0.0,0.0,0.0,6545408.0,0.0,65.0,3260035072.0,333606912.0,29785960448.0,239472640.0,441679.0,235584.0
12-04 09:51:33,32.879,12.351,54.600,0.170,0.0,0.0,0.0,6529024.0,0.0,60.0,3261931520.0,333492224.0,29791481856.0,232169472.0,443174.0,238097.0
12-04 09:51:34,32.167,11.860,55.717,0.256,0.0,0.0,0.0,7069696.0,0.0,82.0,3261607936.0,333398016.0,29796917248.0,227151872.0,468568.0,251162.0
12-04 09:51:35,35.554,12.630,50.865,0.952,0.0,0.0,0.0,59232256.0,0.0,182.0,3261554688.0,332816384.0,29781061632.0,243642368.0,442324.0,235521.0
12-04 09:51:36,33.362,13.055,52.986,0.597,0.0,0.0,0.0,47632384.0,0.0,151.0,3261079552.0,332546048.0,29704519680.0,320929792.0,444121.0,238191.0
12-04 09:51:37,31.928,12.306,55.680,0.086,0.0,0.0,0.0,6471680.0,0.0,63.0,3260747776.0,332558336.0,29731663872.0,294105088.0,445326.0,239443.0
12-04 09:51:38,33.021,11.149,55.660,0.170,0.0,0.0,0.0,6475776.0,0.0,63.0,3260051456.0,332562432.0,29758386176.0,268075008.0,444613.0,239385.0
12-04 09:51:39,32.568,10.969,56.293,0.170,0.0,0.0,0.0,8417280.0,0.0,68.0,3259682816.0,332562432.0,29786816512.0,240013312.0,443470.0,237689.0
12-04 09:51:40,32.658,11.561,55.443,0.253,0.0,0.084,0.0,6811648.0,0.0,78.0,3260473344.0,332427264.0,29791113216.0,235061248.0,590574.0,315749.0
12-04 09:51:41,31.352,12.489,56.072,0.086,0.0,0.0,0.0,6500352.0,0.0,60.0,3260665856.0,332275712.0,29796552704.0,229580800.0,442413.0,235719.0
12-04 09:51:42,33.078,11.565,55.272,0.085,0.0,0.0,0.0,6565888.0,0.0,63.0,3261353984.0,332128256.0,29798363136.0,227229696.0,442971.0,236299.0
12-04 09:51:43,32.250,12.404,55.261,0.086,0.0,0.0,0.0,6582272.0,0.0,66.0,3262013440.0,331833344.0,29781409792.0,243818496.0,461360.0,255898.0
12-04 09:51:44,31.869,12.317,55.642,0.172,0.0,0.0,0.0,6500352.0,0.0,62.0,3260755968.0,331702272.0,29785972736.0,240644096.0,442526.0,237151.0
12-04 09:51:45,30.877,11.930,57.018,0.175,0.0,0.0,0.0,10027008.0,0.0,76.0,3262484480.0,331583488.0,29790695424.0,234311680.0,444272.0,239988.0
12-04 09:51:46,35.757,13.174,50.128,0.941,0.0,0.0,0.0,63782912.0,0.0,198.0,3262558208.0,331055104.0,29782220800.0,243240960.0,442098.0,236186.0
12-04 09:51:47,35.284,12.737,50.602,1.291,0.0,0.086,0.0,73441280.0,0.0,229.0,3262500864.0,330715136.0,29687615488.0,338243584.0,460055.0,254534.0
12-04 09:51:48,34.073,12.297,53.202,0.427,0.0,0.0,0.0,28737536.0,0.0,112.0,3260473344.0,330727424.0,29714493440.0,313380864.0,442431.0,236820.0
12-04 09:51:49,31.772,12.606,55.537,0.085,0.0,0.0,0.0,6516736.0,0.0,65.0,3259469824.0,330747904.0,29742391296.0,286466048.0,298471.0,162752.0
12-04 09:51:50,31.680,10.966,57.180,0.174,0.0,0.0,0.0,6463488.0,0.0,57.0,3259248640.0,330764288.0,29769261056.0,259801088.0,1756.0,2064.0
12-04 09:51:51,29.887,12.945,57.081,0.087,0.0,0.0,0.0,6512640.0,0.0,59.0,3259236352.0,330772480.0,29796311040.0,232755200.0,1730.0,2434.0
12-04 09:51:52,30.750,11.670,57.325,0.256,0.0,0.0,0.0,8134656.0,0.0,86.0,3260456960.0,330637312.0,29799194624.0,228786176.0,3228.0,4577.0
12-04 09:51:53,31.245,12.275,56.309,0.172,0.0,0.0,0.0,6569984.0,0.0,65.0,3260592128.0,330346496.0,29783445504.0,244690944.0,2750.0,3965.0
12-04 09:51:54,31.229,13.300,55.387,0.084,0.0,0.0,0.0,6537216.0,0.0,63.0,3261009920.0,330194944.0,29787783168.0,240087040.0,2757.0,3964.0
12-04 09:51:55,31.682,12.724,55.508,0.085,0.0,0.0,0.0,6524928.0,0.0,61.0,3258941440.0,330039296.0,29792980992.0,237113344.0,457431.0,254664.0
12-04 09:51:56,29.713,12.250,57.950,0.087,0.0,0.0,110592.0,6537216.0,6.0,62.0,3260928000.0,329895936.0,29798187008.0,230064128.0,3344.0,5091.0
12-04 09:51:57,29.636,12.616,57.578,0.169,0.0,0.0,0.0,8773632.0,0.0,86.0,3260604416.0,329613312.0,29783470080.0,245387264.0,3736.0,5551.0
12-04 09:51:58,30.690,12.586,56.552,0.172,0.0,0.0,0.0,6586368.0,0.0,66.0,3260395520.0,329461760.0,29784387584.0,244830208.0,2096.0,2664.0
12-04 09:51:59,29.957,13.617,56.340,0.085,0.0,0.0,0.0,6533120.0,0.0,62.0,3258892288.0,329334784.0,29790154752.0,240693248.0,2141.0,2841.0
12-04 09:52:00,30.703,12.779,56.346,0.172,0.0,0.0,0.0,6516736.0,0.0,60.0,3259400192.0,329203712.0,29795475456.0,234995712.0,2529.0,3827.0
12-04 09:52:01,31.239,11.962,56.713,0.086,0.0,0.0,0.0,6569984.0,0.0,63.0,3259981824.0,329043968.0,29795631104.0,234418176.0,2729.0,4010.0
12-04 09:52:02,31.357,11.426,57.131,0.086,0.0,0.0,0.0,6529024.0,0.0,63.0,3259379712.0,328892416.0,29798432768.0,232370176.0,3526.0,4952.0
12-04 09:52:03,32.699,11.505,55.450,0.346,0.0,0.0,0.0,25030656.0,0.0,110.0,3261620224.0,328536064.0,29783293952.0,245624832.0,4668.0,7434.0
12-04 09:52:04,33.304,13.408,52.336,0.952,0.0,0.0,8192.0,55357440.0,2.0,181.0,3262267392.0,328216576.0,29730156544.0,298434560.0,3040.0,3311.0
12-04 09:52:05,30.331,12.065,57.519,0.085,0.0,0.0,0.0,8609792.0,0.0,78.0,3260727296.0,328232960.0,29759279104.0,270835712.0,4013.0,5388.0
12-04 09:52:06,18.777,7.392,67.205,6.627,0.0,0.0,0.0,113451008.0,0.0,269.0,3260919808.0,328249344.0,29773418496.0,256487424.0,2831.0,3120.0
12-04 09:52:07,0.167,0.335,83.347,16.067,0.0,0.084,0.0,268795904.0,0.0,504.0,3261571072.0,328249344.0,29775077376.0,254177280.0,7106.0,7406.0
12-04 09:52:08,0.167,0.502,83.264,16.067,0.0,0.0,0.0,272629760.0,0.0,489.0,3261825024.0,328249344.0,29775077376.0,253923328.0,4182.0,5657.0
12-04 09:52:09,21.758,9.130,66.809,2.304,0.0,0.0,0.0,76996608.0,0.0,190.0,3260682240.0,328265728.0,29794488320.0,235638784.0,3601.0,4346.0
12-04 09:52:10,32.963,13.066,53.288,0.683,0.0,0.0,0.0,50446336.0,0.0,163.0,3260809216.0,327925760.0,29803995136.0,226344960.0,3967.0,5377.0
12-04 09:52:11,33.562,13.099,51.798,1.541,0.0,0.0,8192.0,83783680.0,2.0,246.0,3260653568.0,327458816.0,29728460800.0,302501888.0,4508.0,5913.0
12-04 09:52:12,35.500,13.259,49.957,1.198,0.0,0.086,0.0,78061568.0,0.0,198.0,3260379136.0,327233536.0,29783011328.0,248451072.0,3000.0,3328.0
12-04 09:52:13,34.996,11.834,52.494,0.676,0.0,0.0,0.0,41005056.0,0.0,160.0,3260059648.0,327200768.0,29702672384.0,329142272.0,21255.0,22218.0
12-04 09:52:14,32.627,12.542,54.407,0.339,0.0,0.085,0.0,28725248.0,0.0,111.0,3260559360.0,327217152.0,29728460800.0,302837760.0,3438.0,5224.0
12-04 09:52:15,27.156,10.760,61.998,0.085,0.0,0.0,0.0,6230016.0,0.0,57.0,3259183104.0,327225344.0,29754298368.0,278368256.0,1316.0,1586.0
12-04 09:52:16,0.084,0.0,99.749,0.167,0.0,0.0,4096.0,28672.0,1.0,3.0,3260194816.0,327233536.0,29755437056.0,276209664.0,3464.0,5239.0
12-04 09:52:17,0.334,0.334,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261087744.0,327233536.0,29755441152.0,275312640.0,21274.0,23506.0
12-04 09:52:18,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261087744.0,327233536.0,29755441152.0,275312640.0,3174.0,4362.0
12-04 09:52:19,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261083648.0,327233536.0,29755445248.0,275312640.0,3457.0,5010.0
12-04 09:52:20,0.333,0.416,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261071360.0,327233536.0,29755449344.0,275320832.0,2196.0,2886.0
12-04 09:52:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3261071360.0,327233536.0,29755449344.0,275320832.0,2922.0,3054.0
12-04 09:52:22,0.0,0.251,99.582,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3260760064.0,327241728.0,29755453440.0,275619840.0,4213.0,4719.0
12-04 09:52:23,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260674048.0,327241728.0,29755457536.0,275701760.0,3984.0,4655.0
12-04 09:52:24,0.250,0.250,99.499,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3260801024.0,327241728.0,29755457536.0,275574784.0,3874.0,4419.0
12-04 09:52:25,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260801024.0,327241728.0,29755457536.0,275574784.0,5077.0,6578.0
12-04 09:52:26,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260801024.0,327241728.0,29755457536.0,275574784.0,3150.0,3227.0
12-04 09:52:27,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260792832.0,327241728.0,29755465728.0,275574784.0,4610.0,5866.0
12-04 09:52:28,0.167,0.167,99.498,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3260907520.0,327249920.0,29755469824.0,275447808.0,21466.0,22089.0
12-04 09:52:29,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260907520.0,327249920.0,29755469824.0,275447808.0,4522.0,5566.0
12-04 09:52:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260907520.0,327249920.0,29755469824.0,275447808.0,3246.0,3422.0
12-04 09:52:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260907520.0,327249920.0,29755469824.0,275447808.0,2821.0,3989.0
12-04 09:52:32,0.083,0.250,99.583,0.083,0.0,0.0,4096.0,16384.0,1.0,2.0,3260899328.0,327249920.0,29755478016.0,275447808.0,3899.0,5556.0
12-04 09:52:33,0.167,0.167,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3260887040.0,327249920.0,29755490304.0,275447808.0,2030.0,2795.0
12-04 09:52:34,0.250,0.334,99.249,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,3260874752.0,327262208.0,29755490304.0,275447808.0,4190.0,5468.0
12-04 09:52:35,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261128704.0,327262208.0,29755490304.0,275193856.0,20936.0,21705.0
12-04 09:52:36,0.333,0.333,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261128704.0,327262208.0,29755490304.0,275193856.0,3808.0,4644.0
12-04 09:52:37,0.250,0.083,99.666,0.0,0.0,0.0,4096.0,49152.0,1.0,3.0,3262025728.0,327262208.0,29755498496.0,274288640.0,7029.0,8494.0
12-04 09:52:38,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262152704.0,327262208.0,29755498496.0,274161664.0,3061.0,3394.0
12-04 09:52:39,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262136320.0,327262208.0,29755506688.0,274169856.0,4816.0,6575.0
12-04 09:52:40,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3262128128.0,327270400.0,29755506688.0,274169856.0,3188.0,3543.0
12-04 09:52:41,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262128128.0,327270400.0,29755506688.0,274169856.0,20083.0,20340.0
12-04 09:52:42,0.084,0.251,99.666,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3262246912.0,327274496.0,29755510784.0,274042880.0,3441.0,4275.0
12-04 09:52:43,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262246912.0,327274496.0,29755510784.0,274042880.0,4509.0,5890.0
12-04 09:52:44,0.250,0.417,97.746,1.586,0.0,0.0,0.0,133939200.0,0.0,282.0,3261636608.0,327274496.0,29755514880.0,274649088.0,4952.0,7702.0
12-04 09:52:45,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261341696.0,327274496.0,29755518976.0,274939904.0,2096.0,2796.0
12-04 09:52:46,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3261460480.0,327282688.0,29755518976.0,274812928.0,1448.0,1586.0
12-04 09:52:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,86016.0,0.0,3.0,3261452288.0,327282688.0,29755527168.0,274812928.0,21254.0,23030.0
12-04 09:52:48,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261452288.0,327282688.0,29755527168.0,274812928.0,2844.0,4160.0
12-04 09:52:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3261452288.0,327282688.0,29755527168.0,274812928.0,2850.0,4053.0
12-04 09:52:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261452288.0,327282688.0,29755527168.0,274812928.0,2755.0,3946.0
12-04 09:52:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260944384.0,327282688.0,29755527168.0,275320832.0,2276.0,2944.0
12-04 09:52:52,0.167,0.083,99.500,0.250,0.0,0.0,12288.0,45056.0,2.0,5.0,3260940288.0,327290880.0,29755523072.0,275320832.0,5234.0,8176.0
12-04 09:52:53,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3260928000.0,327290880.0,29755535360.0,275320832.0,2750.0,3898.0
12-04 09:52:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260919808.0,327290880.0,29755543552.0,275320832.0,1987.0,2631.0
12-04 09:52:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260919808.0,327290880.0,29755543552.0,275320832.0,3295.0,4900.0
12-04 09:52:56,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260919808.0,327290880.0,29755543552.0,275320832.0,1582.0,1768.0
12-04 09:52:57,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3261440000.0,327290880.0,29755547648.0,274796544.0,3868.0,5646.0
12-04 09:52:58,0.084,0.084,99.749,0.084,0.0,0.0,4096.0,12288.0,1.0,2.0,3261558784.0,327299072.0,29755547648.0,274669568.0,3872.0,5992.0
12-04 09:52:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3261546496.0,327299072.0,29755551744.0,274677760.0,2221.0,2939.0
12-04 09:53:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261546496.0,327299072.0,29755551744.0,274677760.0,3384.0,5010.0
12-04 09:53:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261546496.0,327299072.0,29755551744.0,274677760.0,3284.0,4942.0
12-04 09:53:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3261538304.0,327299072.0,29755559936.0,274677760.0,2439.0,2891.0
12-04 09:53:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261530112.0,327299072.0,29755559936.0,274685952.0,2930.0,4060.0
12-04 09:53:04,0.167,0.167,99.583,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,3261517824.0,327307264.0,29755564032.0,274685952.0,3060.0,3369.0
12-04 09:53:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261517824.0,327307264.0,29755564032.0,274685952.0,3554.0,4337.0
12-04 09:53:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261517824.0,327307264.0,29755564032.0,274685952.0,5028.0,6894.0
12-04 09:53:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3261513728.0,327307264.0,29755568128.0,274685952.0,6175.0,7176.0
12-04 09:53:08,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261513728.0,327307264.0,29755568128.0,274685952.0,21592.0,22783.0
12-04 09:53:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261505536.0,327307264.0,29755576320.0,274685952.0,3000.0,3392.0
12-04 09:53:10,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3261497344.0,327315456.0,29755576320.0,274685952.0,3634.0,4502.0
12-04 09:53:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261624320.0,327315456.0,29755576320.0,274558976.0,2306.0,2110.0
12-04 09:53:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3261624320.0,327315456.0,29755576320.0,274558976.0,3958.0,4876.0
12-04 09:53:13,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261624320.0,327315456.0,29755576320.0,274558976.0,4087.0,5458.0
12-04 09:53:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261620224.0,327315456.0,29755580416.0,274558976.0,3194.0,4914.0
12-04 09:53:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261870080.0,327315456.0,29755584512.0,274305024.0,3409.0,4998.0
12-04 09:53:16,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3261861888.0,327323648.0,29755584512.0,274305024.0,5284.0,6889.0
12-04 09:53:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262246912.0,327323648.0,29755588608.0,273915904.0,19474.0,20302.0
12-04 09:53:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262246912.0,327323648.0,29755588608.0,273915904.0,2790.0,3983.0
12-04 09:53:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,98304.0,0.0,12.0,3262246912.0,327323648.0,29755588608.0,273915904.0,3550.0,5166.0
12-04 09:53:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261947904.0,327323648.0,29755588608.0,274214912.0,1576.0,1781.0
12-04 09:53:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261865984.0,327323648.0,29755588608.0,274296832.0,4233.0,5325.0
12-04 09:53:22,0.083,0.250,99.500,0.167,0.0,0.0,4096.0,45056.0,1.0,5.0,3262107648.0,327331840.0,29755592704.0,274042880.0,4804.0,5974.0
12-04 09:53:23,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3262091264.0,327331840.0,29755600896.0,274051072.0,4930.0,6306.0
12-04 09:53:24,0.084,0.167,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3262091264.0,327331840.0,29755600896.0,274051072.0,3634.0,4252.0
12-04 09:53:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262218240.0,327331840.0,29755600896.0,273924096.0,3858.0,4504.0
12-04 09:53:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262218240.0,327331840.0,29755600896.0,273924096.0,3568.0,3692.0
12-04 09:53:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262341120.0,327331840.0,29755604992.0,273797120.0,3670.0,4304.0
12-04 09:53:28,0.083,0.167,99.417,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,3262459904.0,327340032.0,29755604992.0,273670144.0,3163.0,3329.0
12-04 09:53:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262459904.0,327340032.0,29755604992.0,273670144.0,4177.0,4940.0
12-04 09:53:30,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262455808.0,327340032.0,29755609088.0,273670144.0,5011.0,6704.0
12-04 09:53:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262451712.0,327340032.0,29755613184.0,273670144.0,4798.0,7393.0
12-04 09:53:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262447616.0,327344128.0,29755613184.0,273670144.0,2560.0,3311.0
12-04 09:53:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262447616.0,327344128.0,29755613184.0,273670144.0,2875.0,4136.0
12-04 09:53:34,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,3262435328.0,327352320.0,29755617280.0,273670144.0,3445.0,4198.0
12-04 09:53:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262431232.0,327352320.0,29755621376.0,273670144.0,3456.0,3928.0
12-04 09:53:36,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262427136.0,327352320.0,29755625472.0,273670144.0,2810.0,3124.0
12-04 09:53:37,0.333,0.250,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262697472.0,327352320.0,29755625472.0,273399808.0,7304.0,9073.0
12-04 09:53:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262697472.0,327352320.0,29755625472.0,273399808.0,4450.0,5761.0
12-04 09:53:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3262676992.0,327352320.0,29755629568.0,273416192.0,3034.0,3327.0
12-04 09:53:40,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3262668800.0,327360512.0,29755629568.0,273416192.0,4111.0,5008.0
12-04 09:53:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262664704.0,327360512.0,29755633664.0,273416192.0,3673.0,4394.0
12-04 09:53:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3262660608.0,327360512.0,29755637760.0,273416192.0,4578.0,5912.0
12-04 09:53:43,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262644224.0,327360512.0,29755637760.0,273432576.0,2820.0,3095.0
12-04 09:53:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262644224.0,327360512.0,29755637760.0,273432576.0,1287.0,1491.0
12-04 09:53:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262644224.0,327360512.0,29755637760.0,273432576.0,4218.0,6496.0
12-04 09:53:46,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3262128128.0,327368704.0,29755637760.0,273940480.0,4298.0,6466.0
12-04 09:53:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262119936.0,327372800.0,29755641856.0,273940480.0,19350.0,19791.0
12-04 09:53:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262119936.0,327372800.0,29755641856.0,273940480.0,3664.0,5354.0
12-04 09:53:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262115840.0,327372800.0,29755645952.0,273940480.0,2864.0,4089.0
12-04 09:53:50,0.250,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262115840.0,327372800.0,29755645952.0,273940480.0,2440.0,3657.0
12-04 09:53:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262111744.0,327372800.0,29755650048.0,273940480.0,2750.0,3963.0
12-04 09:53:52,0.167,0.083,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3261972480.0,327385088.0,29755650048.0,274067456.0,3664.0,5356.0
12-04 09:53:53,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261972480.0,327385088.0,29755650048.0,274067456.0,4008.0,5721.0
12-04 09:53:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3261972480.0,327385088.0,29755650048.0,274067456.0,2376.0,3077.0
12-04 09:53:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261968384.0,327385088.0,29755654144.0,274067456.0,2007.0,2687.0
12-04 09:53:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261968384.0,327385088.0,29755654144.0,274067456.0,3644.0,5257.0
12-04 09:53:57,0.167,0.250,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3262103552.0,327385088.0,29755654144.0,273932288.0,2420.0,3062.0
12-04 09:53:58,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3262091264.0,327393280.0,29755658240.0,273932288.0,1515.0,1835.0
12-04 09:53:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3262087168.0,327393280.0,29755662336.0,273932288.0,5915.0,7990.0
12-04 09:54:00,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262087168.0,327393280.0,29755662336.0,273932288.0,3724.0,5463.0
12-04 09:54:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262087168.0,327393280.0,29755662336.0,273932288.0,2696.0,3815.0
12-04 09:54:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262087168.0,327393280.0,29755662336.0,273932288.0,4376.0,6714.0
12-04 09:54:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262083072.0,327393280.0,29755666432.0,273932288.0,1582.0,1662.0
12-04 09:54:04,0.0,0.167,99.665,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3262074880.0,327401472.0,29755666432.0,273932288.0,4027.0,5442.0
12-04 09:54:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262062592.0,327401472.0,29755670528.0,273940480.0,2934.0,3362.0
12-04 09:54:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262062592.0,327401472.0,29755670528.0,273940480.0,2639.0,3049.0
12-04 09:54:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262058496.0,327401472.0,29755674624.0,273940480.0,6114.0,7102.0
12-04 09:54:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262054400.0,327401472.0,29755678720.0,273940480.0,6331.0,9111.0
12-04 09:54:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3262181376.0,327401472.0,29755678720.0,273813504.0,3745.0,4503.0
12-04 09:54:10,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3262173184.0,327409664.0,29755678720.0,273813504.0,2140.0,1977.0
12-04 09:54:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262164992.0,327409664.0,29755686912.0,273813504.0,4074.0,4981.0
12-04 09:54:12,0.166,0.415,99.419,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3262291968.0,327409664.0,29755686912.0,273686528.0,3479.0,4365.0
12-04 09:54:13,1.665,0.250,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3262291968.0,327409664.0,29755686912.0,273686528.0,21129.0,22965.0
12-04 09:54:14,0.250,0.167,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3262291968.0,327409664.0,29755686912.0,273686528.0,2216.0,2880.0
12-04 09:54:15,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260719104.0,327409664.0,29755691008.0,275255296.0,2676.0,2992.0
12-04 09:54:16,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3260628992.0,327417856.0,29755691008.0,275337216.0,5706.0,7423.0
12-04 09:54:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260633088.0,327421952.0,29755691008.0,275329024.0,20791.0,22334.0
12-04 09:54:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260620800.0,327421952.0,29755695104.0,275337216.0,3194.0,4457.0
12-04 09:54:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260616704.0,327421952.0,29755699200.0,275337216.0,1556.0,1853.0
12-04 09:54:20,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260616704.0,327421952.0,29755699200.0,275337216.0,2695.0,3919.0
12-04 09:54:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260616704.0,327421952.0,29755699200.0,275337216.0,21110.0,21810.0
12-04 09:54:22,0.0,0.0,99.833,0.167,0.0,0.0,4096.0,28672.0,1.0,4.0,3260731392.0,327430144.0,29755703296.0,275210240.0,4068.0,4644.0
12-04 09:54:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260727296.0,327430144.0,29755707392.0,275210240.0,4300.0,5019.0
12-04 09:54:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260727296.0,327430144.0,29755707392.0,275210240.0,3298.0,3351.0
12-04 09:54:25,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3260719104.0,327430144.0,29755715584.0,275210240.0,5641.0,7818.0
12-04 09:54:26,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3260715008.0,327430144.0,29755719680.0,275210240.0,4979.0,5802.0
12-04 09:54:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260710912.0,327430144.0,29755723776.0,275210240.0,2503.0,2837.0
12-04 09:54:28,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3260702720.0,327438336.0,29755723776.0,275210240.0,4302.0,5026.0
12-04 09:54:29,0.083,0.333,99.584,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3260702720.0,327438336.0,29755723776.0,275210240.0,3207.0,3335.0
12-04 09:54:30,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3260694528.0,327438336.0,29755731968.0,275210240.0,3613.0,4199.0
12-04 09:54:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260694528.0,327438336.0,29755731968.0,275210240.0,2790.0,3946.0
12-04 09:54:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3260690432.0,327438336.0,29755736064.0,275210240.0,4676.0,7053.0
12-04 09:54:33,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260690432.0,327438336.0,29755736064.0,275210240.0,2262.0,2845.0
12-04 09:54:34,0.167,0.083,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3260682240.0,327446528.0,29755736064.0,275210240.0,4130.0,5366.0
12-04 09:54:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260682240.0,327446528.0,29755736064.0,275210240.0,4401.0,5598.0
12-04 09:54:36,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260809216.0,327446528.0,29755736064.0,275083264.0,2933.0,3170.0
12-04 09:54:37,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3261308928.0,327446528.0,29755744256.0,274575360.0,6731.0,8036.0
12-04 09:54:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261308928.0,327446528.0,29755744256.0,274575360.0,2680.0,2300.0
12-04 09:54:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3261300736.0,327446528.0,29755752448.0,274575360.0,2452.0,2125.0
12-04 09:54:40,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3261292544.0,327454720.0,29755752448.0,274575360.0,5773.0,8107.0
12-04 09:54:41,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261292544.0,327454720.0,29755752448.0,274575360.0,4614.0,5851.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3261288448.0,327454720.0,29755756544.0,274575360.0,5104.0,6729.0
12-04 09:54:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261288448.0,327454720.0,29755756544.0,274575360.0,3672.0,3941.0
12-04 09:54:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256684544.0,327454720.0,29755760640.0,279175168.0,2741.0,3890.0
12-04 09:54:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256520704.0,327454720.0,29755760640.0,279339008.0,2347.0,2863.0
12-04 09:54:46,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3256512512.0,327462912.0,29755760640.0,279339008.0,2136.0,2781.0
12-04 09:54:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256508416.0,327462912.0,29755764736.0,279339008.0,19560.0,20256.0
12-04 09:54:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256508416.0,327462912.0,29755764736.0,279339008.0,4370.0,6757.0
12-04 09:54:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3256508416.0,327462912.0,29755764736.0,279339008.0,3664.0,5292.0
12-04 09:54:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256508416.0,327462912.0,29755764736.0,279339008.0,4532.0,7275.0
12-04 09:54:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256504320.0,327462912.0,29755768832.0,279339008.0,1462.0,1620.0
12-04 09:54:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3256487936.0,327475200.0,29755772928.0,279339008.0,2256.0,2930.0
12-04 09:54:53,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256614912.0,327475200.0,29755772928.0,279212032.0,4188.0,6040.0
12-04 09:54:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256614912.0,327475200.0,29755772928.0,279212032.0,2008.0,2687.0
12-04 09:54:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256614912.0,327475200.0,29755772928.0,279212032.0,2217.0,2945.0
12-04 09:54:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256614912.0,327475200.0,29755772928.0,279212032.0,3375.0,5066.0
12-04 09:54:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256627200.0,327475200.0,29755777024.0,279195648.0,3344.0,5091.0
12-04 09:54:58,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3256619008.0,327483392.0,29755777024.0,279195648.0,4164.0,6349.0
12-04 09:54:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3256606720.0,327483392.0,29755781120.0,279203840.0,2527.0,3372.0
12-04 09:55:00,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256606720.0,327483392.0,29755781120.0,279203840.0,3355.0,5012.0
12-04 09:55:01,0.084,0.0,99.916,0.0,0.0,0.0,77824.0,0.0,15.0,0.0,3256610816.0,327487488.0,29755777024.0,279199744.0,2196.0,2887.0
12-04 09:55:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,3256262656.0,327487488.0,29755858944.0,279465984.0,1857.0,2607.0
12-04 09:55:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256262656.0,327487488.0,29755858944.0,279465984.0,3218.0,4984.0
12-04 09:55:04,0.167,0.083,99.583,0.167,0.0,0.0,0.0,61440.0,0.0,13.0,3256381440.0,327495680.0,29755858944.0,279339008.0,4398.0,5290.0
12-04 09:55:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256381440.0,327495680.0,29755858944.0,279339008.0,2246.0,2068.0
12-04 09:55:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256508416.0,327495680.0,29755858944.0,279212032.0,4667.0,6449.0
12-04 09:55:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256627200.0,327495680.0,29755867136.0,279085056.0,6882.0,8725.0
12-04 09:55:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256627200.0,327495680.0,29755867136.0,279085056.0,3794.0,4700.0
12-04 09:55:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3256623104.0,327495680.0,29755871232.0,279085056.0,4292.0,5238.0
12-04 09:55:10,0.167,0.250,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3256614912.0,327503872.0,29755871232.0,279085056.0,2630.0,2868.0
12-04 09:55:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256737792.0,327503872.0,29755875328.0,278958080.0,3379.0,4304.0
12-04 09:55:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256864768.0,327503872.0,29755875328.0,278831104.0,2754.0,3201.0
12-04 09:55:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256860672.0,327503872.0,29755879424.0,278831104.0,3359.0,4246.0
12-04 09:55:14,0.167,0.167,99.584,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3256856576.0,327503872.0,29755883520.0,278831104.0,3347.0,4659.0
12-04 09:55:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3255967744.0,327503872.0,29755883520.0,279719936.0,3535.0,5093.0
12-04 09:55:16,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3255898112.0,327512064.0,29755883520.0,279781376.0,3644.0,5363.0
12-04 09:55:17,0.250,0.333,99.417,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3256156160.0,327512064.0,29755887616.0,279519232.0,21218.0,23465.0
12-04 09:55:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256147968.0,327512064.0,29755887616.0,279527424.0,2269.0,3160.0
12-04 09:55:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256147968.0,327512064.0,29755887616.0,279527424.0,2789.0,3528.0
12-04 09:55:20,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256147968.0,327512064.0,29755887616.0,279527424.0,19412.0,20063.0
12-04 09:55:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256143872.0,327512064.0,29755891712.0,279527424.0,4582.0,5645.0
12-04 09:55:22,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3256258560.0,327520256.0,29755895808.0,279400448.0,3114.0,3179.0
12-04 09:55:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256258560.0,327520256.0,29755895808.0,279400448.0,4541.0,5664.0
12-04 09:55:24,0.250,0.0,99.750,0.0,0.0,0.0,8192.0,12288.0,2.0,3.0,3256250368.0,327520256.0,29755904000.0,279400448.0,4872.0,6085.0
12-04 09:55:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256504320.0,327520256.0,29755904000.0,279146496.0,21848.0,23166.0
12-04 09:55:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256500224.0,327520256.0,29755908096.0,279146496.0,3335.0,3403.0
12-04 09:55:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256492032.0,327524352.0,29755912192.0,279146496.0,3138.0,3255.0
12-04 09:55:28,0.167,0.083,99.500,0.250,0.0,0.0,4096.0,12288.0,1.0,2.0,3256479744.0,327532544.0,29755916288.0,279146496.0,4338.0,4962.0
12-04 09:55:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256479744.0,327532544.0,29755916288.0,279146496.0,5003.0,6650.0
12-04 09:55:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256479744.0,327532544.0,29755916288.0,279146496.0,4533.0,5372.0
12-04 09:55:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256475648.0,327532544.0,29755920384.0,279146496.0,1442.0,1522.0
12-04 09:55:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256475648.0,327532544.0,29755920384.0,279146496.0,2756.0,3844.0
12-04 09:55:33,0.251,0.0,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3256471552.0,327532544.0,29755924480.0,279146496.0,3882.0,5569.0
12-04 09:55:34,0.083,0.167,99.667,0.083,0.0,0.0,0.0,57344.0,0.0,4.0,3256455168.0,327540736.0,29755932672.0,279146496.0,5586.0,6408.0
12-04 09:55:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256455168.0,327540736.0,29755932672.0,279146496.0,2789.0,2490.0
12-04 09:55:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256582144.0,327540736.0,29755932672.0,279019520.0,5010.0,6821.0
12-04 09:55:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3257098240.0,327540736.0,29755932672.0,278503424.0,4973.0,5175.0
12-04 09:55:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257217024.0,327540736.0,29755932672.0,278384640.0,5693.0,7433.0
12-04 09:55:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3257208832.0,327540736.0,29755940864.0,278384640.0,3173.0,3359.0
12-04 09:55:40,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3257200640.0,327548928.0,29755940864.0,278384640.0,20702.0,21047.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3257069568.0,327548928.0,29755944960.0,278511616.0,4762.0,5909.0
12-04 09:55:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257065472.0,327548928.0,29755949056.0,278511616.0,3907.0,4667.0
12-04 09:55:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257061376.0,327548928.0,29755953152.0,278511616.0,3300.0,3666.0
12-04 09:55:44,0.166,0.250,99.584,0.0,0.0,0.0,4096.0,12288.0,1.0,1.0,3257061376.0,327548928.0,29755953152.0,278511616.0,3050.0,4193.0
12-04 09:55:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257184256.0,327548928.0,29755957248.0,278384640.0,3509.0,5111.0
12-04 09:55:46,0.167,0.083,99.500,0.250,0.0,0.0,4096.0,28672.0,1.0,3.0,3257171968.0,327557120.0,29755961344.0,278384640.0,3090.0,4257.0
12-04 09:55:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257163776.0,327557120.0,29755969536.0,278384640.0,20528.0,22162.0
12-04 09:55:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257163776.0,327557120.0,29755969536.0,278384640.0,2378.0,3181.0
12-04 09:55:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3257163776.0,327557120.0,29755969536.0,278384640.0,2690.0,3815.0
12-04 09:55:50,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257163776.0,327557120.0,29755969536.0,278384640.0,3404.0,5027.0
12-04 09:55:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257159680.0,327557120.0,29755973632.0,278384640.0,2756.0,3751.0
12-04 09:55:52,0.083,0.167,99.583,0.167,0.0,0.0,4096.0,40960.0,1.0,5.0,3257143296.0,327569408.0,29755977728.0,278384640.0,2750.0,3922.0
12-04 09:55:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257143296.0,327569408.0,29755977728.0,278384640.0,2419.0,3099.0
12-04 09:55:54,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257143296.0,327569408.0,29755977728.0,278384640.0,3218.0,4941.0
12-04 09:55:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257135104.0,327569408.0,29755985920.0,278384640.0,2950.0,3907.0
12-04 09:55:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257135104.0,327569408.0,29755985920.0,278384640.0,4484.0,6572.0
12-04 09:55:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257143296.0,327569408.0,29755985920.0,278376448.0,2276.0,2878.0
12-04 09:55:58,0.083,0.167,99.500,0.167,0.0,0.083,4096.0,12288.0,1.0,2.0,3257131008.0,327577600.0,29755990016.0,278376448.0,3824.0,5511.0
12-04 09:55:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3257126912.0,327577600.0,29755994112.0,278376448.0,3722.0,5413.0
12-04 09:56:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257118720.0,327577600.0,29755994112.0,278384640.0,1975.0,2644.0
12-04 09:56:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257118720.0,327577600.0,29755994112.0,278384640.0,2390.0,3132.0
12-04 09:56:02,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257245696.0,327577600.0,29755994112.0,278257664.0,3805.0,5453.0
12-04 09:56:03,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3257237504.0,327577600.0,29756002304.0,278257664.0,4147.0,5822.0
12-04 09:56:04,0.083,0.333,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3257225216.0,327585792.0,29756006400.0,278257664.0,2951.0,3162.0
12-04 09:56:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257225216.0,327585792.0,29756006400.0,278257664.0,4494.0,5705.0
12-04 09:56:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257225216.0,327585792.0,29756006400.0,278257664.0,2940.0,3415.0
12-04 09:56:07,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256459264.0,327585792.0,29756010496.0,279019520.0,6777.0,7936.0
12-04 09:56:08,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3256451072.0,327585792.0,29756018688.0,279019520.0,3509.0,3809.0
12-04 09:56:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3256446976.0,327585792.0,29756022784.0,279019520.0,3473.0,4365.0
12-04 09:56:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3256438784.0,327593984.0,29756022784.0,279019520.0,4953.0,6754.0
12-04 09:56:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256434688.0,327593984.0,29756026880.0,279019520.0,3814.0,4597.0
12-04 09:56:12,0.083,0.167,99.667,0.0,0.0,0.083,16384.0,32768.0,1.0,3.0,3256430592.0,327593984.0,29756030976.0,279019520.0,4388.0,5762.0
12-04 09:56:13,1.664,0.250,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256430592.0,327593984.0,29756030976.0,279019520.0,21323.0,22273.0
12-04 09:56:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3256430592.0,327593984.0,29756030976.0,279019520.0,1976.0,2714.0
12-04 09:56:15,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256549376.0,327593984.0,29756039168.0,278892544.0,3604.0,5314.0
12-04 09:56:16,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3256537088.0,327602176.0,29756043264.0,278892544.0,2342.0,2987.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256680448.0,327602176.0,29756043264.0,278749184.0,20213.0,21432.0
12-04 09:56:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256799232.0,327602176.0,29756043264.0,278630400.0,3129.0,4876.0
12-04 09:56:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256795136.0,327602176.0,29756047360.0,278630400.0,4737.0,5532.0
12-04 09:56:20,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3256795136.0,327602176.0,29756047360.0,278630400.0,4932.0,7575.0
12-04 09:56:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256795136.0,327602176.0,29756047360.0,278630400.0,2993.0,3054.0
12-04 09:56:22,0.084,0.0,99.666,0.251,0.0,0.0,0.0,45056.0,0.0,5.0,3256786944.0,327610368.0,29756047360.0,278630400.0,3677.0,4344.0
12-04 09:56:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256778752.0,327610368.0,29756055552.0,278630400.0,19778.0,19478.0
12-04 09:56:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3256643584.0,327610368.0,29756055552.0,278765568.0,3837.0,4221.0
12-04 09:56:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256643584.0,327610368.0,29756055552.0,278765568.0,4462.0,5631.0
12-04 09:56:26,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256770560.0,327610368.0,29756055552.0,278638592.0,4408.0,5481.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3256766464.0,327610368.0,29756059648.0,278638592.0,4542.0,5729.0
12-04 09:56:28,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3256754176.0,327618560.0,29756063744.0,278638592.0,4788.0,5638.0
12-04 09:56:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256754176.0,327618560.0,29756063744.0,278638592.0,5019.0,6234.0
12-04 09:56:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256881152.0,327618560.0,29756063744.0,278511616.0,2644.0,2249.0
12-04 09:56:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256881152.0,327618560.0,29756063744.0,278511616.0,2076.0,2739.0
12-04 09:56:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257004032.0,327618560.0,29756067840.0,278384640.0,2861.0,3972.0
12-04 09:56:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257004032.0,327618560.0,29756067840.0,278384640.0,3318.0,4942.0
12-04 09:56:34,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3256995840.0,327626752.0,29756067840.0,278384640.0,5950.0,6811.0
12-04 09:56:35,0.083,0.333,99.584,0.0,0.0,0.0,4096.0,12288.0,1.0,3.0,3256991744.0,327626752.0,29756071936.0,278384640.0,5544.0,7750.0
12-04 09:56:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256987648.0,327626752.0,29756076032.0,278384640.0,3513.0,4200.0
12-04 09:56:37,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257245696.0,327626752.0,29756080128.0,278122496.0,5067.0,5412.0
12-04 09:56:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257245696.0,327626752.0,29756080128.0,278122496.0,3141.0,3494.0
12-04 09:56:39,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256598528.0,327626752.0,29756084224.0,278765568.0,4301.0,5222.0
12-04 09:56:40,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3256590336.0,327634944.0,29756084224.0,278765568.0,3543.0,4266.0
12-04 09:56:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256590336.0,327634944.0,29756084224.0,278765568.0,22670.0,23030.0
12-04 09:56:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256586240.0,327634944.0,29756088320.0,278765568.0,3910.0,5293.0
12-04 09:56:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256586240.0,327634944.0,29756088320.0,278765568.0,4258.0,6415.0
12-04 09:56:44,0.333,0.083,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3244023808.0,327634944.0,29756092416.0,291323904.0,2316.0,3036.0
12-04 09:56:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186421760.0,327634944.0,29756092416.0,348925952.0,3008.0,4271.0
12-04 09:56:46,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3186409472.0,327643136.0,29756096512.0,348925952.0,3076.0,4124.0
12-04 09:56:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3186405376.0,327643136.0,29756100608.0,348925952.0,20731.0,22510.0
12-04 09:56:48,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186405376.0,327643136.0,29756100608.0,348925952.0,1362.0,1595.0
12-04 09:56:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3186405376.0,327643136.0,29756100608.0,348925952.0,3978.0,6201.0
12-04 09:56:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186401280.0,327643136.0,29756104704.0,348925952.0,2799.0,3607.0
12-04 09:56:51,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3186393088.0,327651328.0,29756104704.0,348925952.0,4209.0,6424.0
12-04 09:56:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3186384896.0,327655424.0,29756108800.0,348925952.0,2082.0,2697.0
12-04 09:56:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186384896.0,327655424.0,29756108800.0,348925952.0,3156.0,4285.0
12-04 09:56:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186384896.0,327655424.0,29756108800.0,348925952.0,3030.0,4245.0
12-04 09:56:55,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3186384896.0,327655424.0,29756108800.0,348925952.0,1700.0,1931.0
12-04 09:56:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186384896.0,327655424.0,29756108800.0,348925952.0,3443.0,5219.0
12-04 09:56:57,0.250,0.250,99.333,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3186380800.0,327663616.0,29756112896.0,348917760.0,3624.0,5239.0
12-04 09:56:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186376704.0,327663616.0,29756116992.0,348917760.0,3878.0,6047.0
12-04 09:56:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3186368512.0,327663616.0,29756116992.0,348925952.0,3358.0,5095.0
12-04 09:57:00,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186368512.0,327663616.0,29756116992.0,348925952.0,1731.0,2042.0
12-04 09:57:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186495488.0,327663616.0,29756116992.0,348798976.0,2744.0,4006.0
12-04 09:57:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3186491392.0,327663616.0,29756121088.0,348798976.0,1950.0,2697.0
12-04 09:57:03,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3186483200.0,327671808.0,29756121088.0,348798976.0,3378.0,5179.0
12-04 09:57:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186483200.0,327671808.0,29756121088.0,348798976.0,5707.0,6567.0
12-04 09:57:05,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3186479104.0,327671808.0,29756125184.0,348798976.0,5546.0,7556.0
12-04 09:57:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186479104.0,327671808.0,29756125184.0,348798976.0,3774.0,4575.0
12-04 09:57:07,0.0,0.167,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3186475008.0,327671808.0,29756129280.0,348798976.0,5397.0,6220.0
12-04 09:57:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186475008.0,327671808.0,29756129280.0,348798976.0,2960.0,3278.0
12-04 09:57:09,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3186462720.0,327680000.0,29756133376.0,348798976.0,2974.0,3349.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3186589696.0,327680000.0,29756133376.0,348672000.0,3911.0,4869.0
12-04 09:57:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3185975296.0,327680000.0,29756133376.0,349286400.0,22095.0,23888.0
12-04 09:57:12,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3186057216.0,327684096.0,29756137472.0,349196288.0,3006.0,3285.0
12-04 09:57:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186057216.0,327684096.0,29756137472.0,349196288.0,4842.0,6748.0
12-04 09:57:14,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160915968.0,327684096.0,29756137472.0,374337536.0,2564.0,3775.0
12-04 09:57:15,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3160903680.0,327692288.0,29756141568.0,374337536.0,2347.0,3169.0
12-04 09:57:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160903680.0,327692288.0,29756141568.0,374337536.0,3190.0,4310.0
12-04 09:57:17,0.333,0.167,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3160788992.0,327692288.0,29756145664.0,374448128.0,20903.0,22681.0
12-04 09:57:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161022464.0,327692288.0,29756149760.0,374210560.0,2336.0,3091.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3161018368.0,327692288.0,29756153856.0,374210560.0,2870.0,3981.0
12-04 09:57:20,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3161018368.0,327692288.0,29756153856.0,374210560.0,3568.0,4934.0
12-04 09:57:21,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3161010176.0,327700480.0,29756153856.0,374210560.0,4538.0,5596.0
12-04 09:57:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3161001984.0,327704576.0,29756157952.0,374210560.0,3844.0,4246.0
12-04 09:57:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161001984.0,327704576.0,29756157952.0,374210560.0,2998.0,3120.0
12-04 09:57:24,0.167,0.084,99.749,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3161001984.0,327704576.0,29756157952.0,374210560.0,3836.0,4070.0
12-04 09:57:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161001984.0,327704576.0,29756157952.0,374210560.0,5165.0,6740.0
12-04 09:57:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160997888.0,327704576.0,29756162048.0,374210560.0,4862.0,6102.0
12-04 09:57:27,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3160985600.0,327712768.0,29756166144.0,374210560.0,3713.0,4264.0
12-04 09:57:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160985600.0,327712768.0,29756166144.0,374210560.0,3128.0,3236.0
12-04 09:57:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160985600.0,327712768.0,29756166144.0,374210560.0,4517.0,5672.0
12-04 09:57:30,0.083,0.333,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3160985600.0,327712768.0,29756166144.0,374210560.0,3055.0,3031.0
12-04 09:57:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160981504.0,327712768.0,29756170240.0,374210560.0,2407.0,3275.0
12-04 09:57:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161104384.0,327712768.0,29756174336.0,374083584.0,5386.0,8628.0
12-04 09:57:33,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3161104384.0,327720960.0,29756174336.0,374075392.0,2136.0,2845.0
12-04 09:57:34,0.166,0.250,99.584,0.0,0.0,0.0,4096.0,24576.0,1.0,1.0,3161104384.0,327720960.0,29756174336.0,374075392.0,3608.0,4221.0
12-04 09:57:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161096192.0,327720960.0,29756182528.0,374075392.0,5538.0,7861.0
12-04 09:57:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161423872.0,327720960.0,29756182528.0,373747712.0,2932.0,2780.0
12-04 09:57:37,0.167,0.167,99.666,0.0,0.0,0.0,4096.0,28672.0,1.0,3.0,3161808896.0,327720960.0,29756186624.0,373358592.0,5686.0,6449.0
12-04 09:57:38,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3161808896.0,327720960.0,29756194816.0,373350400.0,3048.0,3359.0
12-04 09:57:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3161796608.0,327729152.0,29756198912.0,373350400.0,4036.0,5365.0
12-04 09:57:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161796608.0,327729152.0,29756198912.0,373350400.0,2528.0,2307.0
12-04 09:57:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161796608.0,327729152.0,29756198912.0,373350400.0,6254.0,8694.0
12-04 09:57:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161276416.0,327729152.0,29756203008.0,373866496.0,3042.0,3401.0
12-04 09:57:43,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3161272320.0,327729152.0,29756207104.0,373866496.0,3696.0,4504.0
12-04 09:57:44,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161272320.0,327729152.0,29756207104.0,373866496.0,4458.0,6598.0
12-04 09:57:45,0.0,0.250,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,3161260032.0,327737344.0,29756211200.0,373866496.0,2595.0,3749.0
12-04 09:57:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161260032.0,327737344.0,29756211200.0,373866496.0,2270.0,2986.0
12-04 09:57:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161255936.0,327737344.0,29756215296.0,373866496.0,20475.0,21582.0
12-04 09:57:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161255936.0,327737344.0,29756215296.0,373866496.0,2081.0,2764.0
12-04 09:57:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161255936.0,327737344.0,29756215296.0,373866496.0,3091.0,4245.0
12-04 09:57:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161378816.0,327737344.0,29756219392.0,373739520.0,3849.0,6044.0
12-04 09:57:51,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3161366528.0,327745536.0,29756223488.0,373739520.0,2116.0,2787.0
12-04 09:57:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161362432.0,327745536.0,29756227584.0,373739520.0,3601.0,5530.0
12-04 09:57:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161362432.0,327745536.0,29756227584.0,373739520.0,2815.0,4096.0
12-04 09:57:54,0.250,0.083,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3161362432.0,327745536.0,29756227584.0,373739520.0,2311.0,3075.0
12-04 09:57:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161358336.0,327745536.0,29756231680.0,373739520.0,2670.0,3865.0
12-04 09:57:56,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161358336.0,327745536.0,29756231680.0,373739520.0,4129.0,6323.0
12-04 09:57:57,0.166,0.333,99.334,0.166,0.0,0.0,0.0,45056.0,0.0,5.0,3161485312.0,327753728.0,29756231680.0,373604352.0,2453.0,3220.0
12-04 09:57:58,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161477120.0,327753728.0,29756231680.0,373612544.0,19484.0,20252.0
12-04 09:57:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3161473024.0,327753728.0,29756235776.0,373612544.0,2016.0,2697.0
12-04 09:58:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161481216.0,327753728.0,29756235776.0,373604352.0,5052.0,7603.0
12-04 09:58:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161477120.0,327753728.0,29756239872.0,373604352.0,2744.0,3940.0
12-04 09:58:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161485312.0,327753728.0,29756239872.0,373596160.0,3793.0,5530.0
12-04 09:58:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3161473024.0,327761920.0,29756243968.0,373596160.0,19610.0,20463.0
12-04 09:58:04,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161473024.0,327761920.0,29756243968.0,373596160.0,5014.0,5350.0
12-04 09:58:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3161473024.0,327761920.0,29756243968.0,373596160.0,4662.0,6560.0
12-04 09:58:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161600000.0,327761920.0,29756243968.0,373469184.0,2286.0,2116.0
12-04 09:58:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161591808.0,327766016.0,29756248064.0,373469184.0,5645.0,6358.0
12-04 09:58:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161587712.0,327766016.0,29756252160.0,373469184.0,5226.0,7095.0
12-04 09:58:09,0.167,0.083,99.500,0.167,0.0,0.083,0.0,53248.0,0.0,4.0,3161579520.0,327774208.0,29756252160.0,373469184.0,5121.0,6873.0
12-04 09:58:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161579520.0,327774208.0,29756252160.0,373469184.0,3000.0,3459.0
12-04 09:58:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161575424.0,327774208.0,29756256256.0,373469184.0,3111.0,3466.0
12-04 09:58:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3161571328.0,327778304.0,29756256256.0,373469184.0,3852.0,4763.0
12-04 09:58:13,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161571328.0,327778304.0,29756256256.0,373469184.0,3619.0,4570.0
12-04 09:58:14,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161567232.0,327778304.0,29756260352.0,373469184.0,2836.0,3954.0
12-04 09:58:15,0.500,0.0,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3161047040.0,327786496.0,29756264448.0,373977088.0,2649.0,3975.0
12-04 09:58:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161047040.0,327786496.0,29756264448.0,373977088.0,4137.0,6500.0
12-04 09:58:17,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162071040.0,327786496.0,29756264448.0,372953088.0,20424.0,21516.0
12-04 09:58:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162062848.0,327786496.0,29756264448.0,372961280.0,3638.0,5243.0
12-04 09:58:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162066944.0,327786496.0,29756268544.0,372953088.0,1702.0,1852.0
12-04 09:58:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162066944.0,327786496.0,29756268544.0,372953088.0,3510.0,5181.0
12-04 09:58:21,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3162058752.0,327794688.0,29756268544.0,372953088.0,2680.0,2273.0
12-04 09:58:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162050560.0,327794688.0,29756276736.0,372953088.0,4817.0,5936.0
12-04 09:58:23,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162046464.0,327794688.0,29756280832.0,372953088.0,3245.0,3268.0
12-04 09:58:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162046464.0,327794688.0,29756280832.0,372953088.0,6658.0,9342.0
12-04 09:58:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3162173440.0,327794688.0,29756280832.0,372826112.0,3188.0,3278.0
12-04 09:58:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162173440.0,327794688.0,29756280832.0,372826112.0,2846.0,2300.0
12-04 09:58:27,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3162157056.0,327802880.0,29756289024.0,372826112.0,5267.0,7012.0
12-04 09:58:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162157056.0,327802880.0,29756289024.0,372826112.0,2398.0,2034.0
12-04 09:58:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3162157056.0,327802880.0,29756289024.0,372826112.0,4620.0,5762.0
12-04 09:58:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162157056.0,327802880.0,29756289024.0,372826112.0,3615.0,4196.0
12-04 09:58:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162157056.0,327802880.0,29756289024.0,372826112.0,3324.0,5032.0
12-04 09:58:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3162152960.0,327802880.0,29756293120.0,372826112.0,4482.0,6763.0
12-04 09:58:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3162144768.0,327811072.0,29756293120.0,372826112.0,2604.0,3734.0
12-04 09:58:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3162140672.0,327811072.0,29756297216.0,372826112.0,4890.0,5167.0
12-04 09:58:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162140672.0,327811072.0,29756297216.0,372826112.0,3165.0,3465.0
12-04 09:58:36,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162140672.0,327811072.0,29756297216.0,372826112.0,3507.0,4304.0
12-04 09:58:37,0.250,0.250,99.417,0.083,0.0,0.0,8192.0,16384.0,2.0,2.0,3162529792.0,327811072.0,29756305408.0,372428800.0,7411.0,9201.0
12-04 09:58:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162517504.0,327811072.0,29756309504.0,372436992.0,2448.0,2273.0
12-04 09:58:39,0.083,0.250,99.583,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,3162509312.0,327819264.0,29756309504.0,372436992.0,3148.0,3253.0
12-04 09:58:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3162505216.0,327819264.0,29756313600.0,372436992.0,21671.0,22894.0
12-04 09:58:41,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3162505216.0,327819264.0,29756321792.0,372428800.0,3596.0,4522.0
12-04 09:58:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3162447872.0,327819264.0,29756321792.0,372486144.0,4728.0,6061.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162447872.0,327819264.0,29756321792.0,372486144.0,5355.0,7141.0
12-04 09:58:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162570752.0,327819264.0,29756325888.0,372359168.0,3284.0,4984.0
12-04 09:58:45,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3162390528.0,327827456.0,29756325888.0,372531200.0,1502.0,1670.0
12-04 09:58:46,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3162304512.0,327827456.0,29756329984.0,372613120.0,2750.0,3963.0
12-04 09:58:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162296320.0,327827456.0,29756338176.0,372613120.0,19890.0,21103.0
12-04 09:58:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162288128.0,327827456.0,29756338176.0,372621312.0,1920.0,2241.0
12-04 09:58:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162288128.0,327827456.0,29756338176.0,372621312.0,3384.0,5141.0
12-04 09:58:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162288128.0,327827456.0,29756338176.0,372621312.0,4278.0,6541.0
12-04 09:58:51,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3162279936.0,327835648.0,29756338176.0,372621312.0,4892.0,7593.0
12-04 09:58:52,0.166,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162275840.0,327835648.0,29756342272.0,372621312.0,2773.0,3719.0
12-04 09:58:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162275840.0,327835648.0,29756342272.0,372621312.0,1442.0,1628.0
12-04 09:58:54,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162271744.0,327835648.0,29756346368.0,372621312.0,3484.0,5166.0
12-04 09:58:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162267648.0,327835648.0,29756350464.0,372621312.0,2176.0,2830.0
12-04 09:58:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162267648.0,327835648.0,29756350464.0,372621312.0,2256.0,2994.0
12-04 09:58:57,0.167,0.250,99.416,0.167,0.0,0.0,4096.0,28672.0,1.0,4.0,3162263552.0,327843840.0,29756354560.0,372613120.0,3662.0,5344.0
12-04 09:58:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3162259456.0,327843840.0,29756358656.0,372613120.0,4064.0,6256.0
12-04 09:58:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162251264.0,327843840.0,29756358656.0,372621312.0,2861.0,3975.0
12-04 09:59:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3162251264.0,327843840.0,29756358656.0,372621312.0,1976.0,2516.0
12-04 09:59:01,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3162251264.0,327843840.0,29756358656.0,372621312.0,3384.0,4942.0
12-04 09:59:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162365952.0,327847936.0,29756366848.0,372494336.0,2620.0,3352.0
12-04 09:59:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3162357760.0,327856128.0,29756366848.0,372494336.0,2202.0,2846.0
12-04 09:59:04,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,36864.0,1.0,1.0,3162341376.0,327856128.0,29756375040.0,372502528.0,5062.0,6856.0
12-04 09:59:05,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162341376.0,327856128.0,29756375040.0,372502528.0,2734.0,3079.0
12-04 09:59:06,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162341376.0,327856128.0,29756375040.0,372502528.0,3432.0,4247.0
12-04 09:59:07,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,32768.0,1.0,3.0,3162337280.0,327856128.0,29756379136.0,372502528.0,6945.0,8846.0
12-04 09:59:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162333184.0,327856128.0,29756383232.0,372502528.0,3277.0,3759.0
12-04 09:59:09,0.083,0.167,99.666,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,3162320896.0,327864320.0,29756387328.0,372502528.0,3568.0,4503.0
12-04 09:59:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162316800.0,327864320.0,29756391424.0,372502528.0,3354.0,4090.0
12-04 09:59:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162316800.0,327864320.0,29756391424.0,372502528.0,3534.0,4413.0
12-04 09:59:12,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3162312704.0,327864320.0,29756395520.0,372502528.0,4408.0,5753.0
12-04 09:59:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162312704.0,327864320.0,29756395520.0,372502528.0,4952.0,6234.0
12-04 09:59:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3162308608.0,327864320.0,29756399616.0,372502528.0,1976.0,2582.0
12-04 09:59:15,0.083,0.334,99.416,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2733494272.0,327872512.0,29756399616.0,801308672.0,3158.0,4941.0
12-04 09:59:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733494272.0,327872512.0,29756399616.0,801308672.0,1747.0,2055.0
12-04 09:59:17,0.250,0.167,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2733621248.0,327872512.0,29756407808.0,801173504.0,19312.0,19907.0
12-04 09:59:18,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2733871104.0,327872512.0,29756411904.0,800919552.0,4205.0,6167.0
12-04 09:59:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733862912.0,327872512.0,29756411904.0,800927744.0,2730.0,3908.0
12-04 09:59:20,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2733862912.0,327880704.0,29756403712.0,800927744.0,2770.0,3823.0
12-04 09:59:21,0.083,0.250,99.666,0.0,0.0,0.0,8192.0,0.0,2.0,0.0,2733854720.0,327880704.0,29756411904.0,800927744.0,5118.0,6691.0
12-04 09:59:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2733842432.0,327880704.0,29756424192.0,800927744.0,3775.0,4395.0
12-04 09:59:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733240320.0,327880704.0,29756428288.0,801525760.0,3678.0,3808.0
12-04 09:59:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729914368.0,327880704.0,29756428288.0,804851712.0,4818.0,6049.0
12-04 09:59:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729771008.0,327880704.0,29756432384.0,804990976.0,3121.0,3163.0
12-04 09:59:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2729758720.0,327888896.0,29756436480.0,804990976.0,3088.0,3177.0
12-04 09:59:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2729754624.0,327888896.0,29756440576.0,804990976.0,5053.0,6573.0
12-04 09:59:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729754624.0,327888896.0,29756440576.0,804990976.0,5541.0,7375.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729750528.0,327888896.0,29756444672.0,804990976.0,3394.0,3419.0
12-04 09:59:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729750528.0,327888896.0,29756444672.0,804990976.0,4209.0,4379.0
12-04 09:59:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729746432.0,327888896.0,29756448768.0,804990976.0,2602.0,1916.0
12-04 09:59:32,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2729738240.0,327897088.0,29756448768.0,804990976.0,4586.0,7224.0
12-04 09:59:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729738240.0,327897088.0,29756448768.0,804990976.0,2448.0,3339.0
12-04 09:59:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729734144.0,327897088.0,29756452864.0,804990976.0,2793.0,3030.0
12-04 09:59:35,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2729734144.0,327897088.0,29756452864.0,804990976.0,5558.0,7851.0
12-04 09:59:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729730048.0,327897088.0,29756456960.0,804990976.0,4147.0,5527.0
12-04 09:59:37,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2730622976.0,327901184.0,29756456960.0,804093952.0,4598.0,4323.0
12-04 09:59:38,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2730614784.0,327909376.0,29756456960.0,804093952.0,2736.0,2622.0
12-04 09:59:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2730610688.0,327909376.0,29756461056.0,804093952.0,5053.0,6742.0
12-04 09:59:40,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730602496.0,327909376.0,29756461056.0,804102144.0,2882.0,3268.0
12-04 09:59:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730602496.0,327909376.0,29756461056.0,804102144.0,3696.0,4546.0
12-04 09:59:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2730594304.0,327909376.0,29756469248.0,804102144.0,5504.0,7806.0
12-04 09:59:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730594304.0,327909376.0,29756469248.0,804102144.0,4861.0,6062.0
12-04 09:59:44,0.333,0.167,99.334,0.167,0.0,0.0,0.0,32768.0,0.0,7.0,2718904320.0,327917568.0,29756469248.0,815783936.0,3130.0,4270.0
12-04 09:59:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718904320.0,327917568.0,29756469248.0,815783936.0,1448.0,1586.0
12-04 09:59:46,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718904320.0,327917568.0,29756469248.0,815783936.0,1613.0,1744.0
12-04 09:59:47,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718900224.0,327917568.0,29756473344.0,815783936.0,20184.0,21432.0
12-04 09:59:48,0.083,0.083,99.833,0.0,0.0,0.0,16384.0,0.0,1.0,0.0,2718912512.0,327917568.0,29756461056.0,815783936.0,5435.0,8270.0
12-04 09:59:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2718896128.0,327917568.0,29756477440.0,815783936.0,1562.0,1711.0
12-04 09:59:50,0.167,0.250,99.417,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2718867456.0,327925760.0,29756481536.0,815800320.0,4772.0,7572.0
12-04 09:59:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718863360.0,327925760.0,29756485632.0,815800320.0,20016.0,21145.0
12-04 09:59:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2718863360.0,327925760.0,29756485632.0,815800320.0,2764.0,3968.0
12-04 09:59:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718863360.0,327925760.0,29756485632.0,815800320.0,1825.0,2108.0
12-04 09:59:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718863360.0,327925760.0,29756485632.0,815800320.0,2161.0,2834.0
12-04 09:59:55,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2718240768.0,327933952.0,29756481536.0,816418816.0,20170.0,21729.0
12-04 09:59:56,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718429184.0,327933952.0,29756489728.0,816222208.0,2955.0,4270.0
12-04 09:59:57,0.083,0.416,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718670848.0,327938048.0,29756497920.0,815968256.0,5246.0,8291.0
12-04 09:59:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718670848.0,327938048.0,29756497920.0,815968256.0,2494.0,3281.0
12-04 09:59:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718666752.0,327938048.0,29756502016.0,815968256.0,4138.0,6225.0
12-04 10:00:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718666752.0,327938048.0,29756502016.0,815968256.0,1806.0,1611.0
12-04 10:00:01,0.0,0.251,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2718658560.0,327946240.0,29756502016.0,815968256.0,1884.0,1677.0
12-04 10:00:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718785536.0,327946240.0,29756502016.0,815841280.0,2827.0,3919.0
12-04 10:00:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718781440.0,327946240.0,29756506112.0,815841280.0,4538.0,6698.0
12-04 10:00:04,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718781440.0,327946240.0,29756506112.0,815841280.0,4032.0,5053.0
12-04 10:00:05,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718781440.0,327946240.0,29756506112.0,815841280.0,38638.0,40009.0
12-04 10:00:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719100928.0,327946240.0,29756510208.0,815517696.0,4147.0,5632.0
12-04 10:00:07,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2719088640.0,327954432.0,29756514304.0,815517696.0,5479.0,6432.0
12-04 10:00:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719215616.0,327954432.0,29756514304.0,815390720.0,3146.0,3426.0
12-04 10:00:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719342592.0,327954432.0,29756514304.0,815263744.0,2790.0,2812.0
12-04 10:00:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2719342592.0,327954432.0,29756514304.0,815263744.0,4388.0,5764.0
12-04 10:00:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719334400.0,327954432.0,29756522496.0,815263744.0,4308.0,5515.0
12-04 10:00:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2719330304.0,327958528.0,29756522496.0,815263744.0,4867.0,6787.0
12-04 10:00:13,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2719322112.0,327966720.0,29756522496.0,815263744.0,3534.0,4282.0
12-04 10:00:14,1.256,0.168,98.576,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2719322112.0,327966720.0,29756522496.0,815263744.0,3134.0,4445.0
12-04 10:00:15,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719318016.0,327966720.0,29756526592.0,815263744.0,1970.0,2687.0
12-04 10:00:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719449088.0,327966720.0,29756526592.0,815132672.0,19950.0,21076.0
12-04 10:00:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2719330304.0,327966720.0,29756526592.0,815251456.0,20200.0,21476.0
12-04 10:00:18,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719580160.0,327966720.0,29756530688.0,814997504.0,2670.0,3800.0
12-04 10:00:19,0.0,0.167,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,2718679040.0,327974912.0,29756534784.0,815886336.0,3285.0,4503.0
12-04 10:00:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718806016.0,327974912.0,29756534784.0,815759360.0,2910.0,4162.0
12-04 10:00:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718806016.0,327974912.0,29756534784.0,815759360.0,4527.0,5498.0
12-04 10:00:22,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718806016.0,327974912.0,29756534784.0,815759360.0,3196.0,3237.0
12-04 10:00:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718801920.0,327974912.0,29756538880.0,815759360.0,6195.0,8280.0
12-04 10:00:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2718801920.0,327974912.0,29756538880.0,815759360.0,3252.0,3114.0
12-04 10:00:25,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2718781440.0,327983104.0,29756542976.0,815767552.0,4360.0,5509.0
12-04 10:00:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718789632.0,327983104.0,29756542976.0,815759360.0,3646.0,4168.0
12-04 10:00:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2718912512.0,327983104.0,29756547072.0,815632384.0,4887.0,5944.0
12-04 10:00:28,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718912512.0,327983104.0,29756547072.0,815632384.0,2636.0,2106.0
12-04 10:00:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718908416.0,327983104.0,29756551168.0,815632384.0,3650.0,3833.0
12-04 10:00:30,0.250,0.167,99.249,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2718904320.0,327991296.0,29756547072.0,815632384.0,5735.0,7805.0
12-04 10:00:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719023104.0,327991296.0,29756555264.0,815505408.0,2670.0,3800.0
12-04 10:00:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718892032.0,327991296.0,29756559360.0,815632384.0,2976.0,4095.0
12-04 10:00:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718892032.0,327991296.0,29756559360.0,815632384.0,3384.0,5076.0
12-04 10:00:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718715904.0,327991296.0,29756559360.0,815808512.0,3478.0,3898.0
12-04 10:00:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718715904.0,327991296.0,29756559360.0,815808512.0,5227.0,6095.0
12-04 10:00:36,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2718834688.0,327999488.0,29756559360.0,815681536.0,2730.0,2987.0
12-04 10:00:37,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718584832.0,327999488.0,29756563456.0,815927296.0,4632.0,4366.0
12-04 10:00:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718584832.0,327999488.0,29756563456.0,815927296.0,2962.0,3303.0
12-04 10:00:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718572544.0,327999488.0,29756567552.0,815935488.0,8536.0,11589.0
12-04 10:00:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718568448.0,327999488.0,29756571648.0,815935488.0,4344.0,5618.0
12-04 10:00:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718568448.0,327999488.0,29756571648.0,815935488.0,3448.0,3763.0
12-04 10:00:42,0.167,0.0,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2718560256.0,328007680.0,29756571648.0,815935488.0,2942.0,3179.0
12-04 10:00:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718560256.0,328007680.0,29756571648.0,815935488.0,4990.0,6607.0
12-04 10:00:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718556160.0,328007680.0,29756575744.0,815935488.0,2420.0,3142.0
12-04 10:00:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2718552064.0,328007680.0,29756579840.0,815935488.0,2636.0,3233.0
12-04 10:00:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718621696.0,328007680.0,29756579840.0,815865856.0,3564.0,5330.0
12-04 10:00:47,0.0,0.167,99.833,0.0,0.0,0.0,8192.0,16384.0,1.0,2.0,2718277632.0,328007680.0,29756579840.0,816209920.0,18976.0,19715.0
12-04 10:00:48,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2718224384.0,328015872.0,29756588032.0,816246784.0,4278.0,6409.0
12-04 10:00:49,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718224384.0,328015872.0,29756588032.0,816246784.0,2541.0,3706.0
12-04 10:00:50,0.083,0.083,99.750,0.0,0.0,0.083,4096.0,36864.0,1.0,1.0,2718351360.0,328015872.0,29756588032.0,816119808.0,4082.0,5989.0
12-04 10:00:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718220288.0,328015872.0,29756592128.0,816246784.0,2102.0,2753.0
12-04 10:00:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2718212096.0,328015872.0,29756600320.0,816246784.0,3061.0,4220.0
12-04 10:00:53,0.083,0.250,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2718208000.0,328015872.0,29756604416.0,816246784.0,2660.0,3893.0
12-04 10:00:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2718199808.0,328024064.0,29756604416.0,816246784.0,2918.0,4201.0
12-04 10:00:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2718199808.0,328024064.0,29756604416.0,816246784.0,3249.0,5090.0
12-04 10:00:56,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718392320.0,328024064.0,29756604416.0,816054272.0,2824.0,4008.0
12-04 10:00:57,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718658560.0,328024064.0,29756608512.0,815783936.0,2007.0,2624.0
12-04 10:00:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718650368.0,328024064.0,29756608512.0,815792128.0,3338.0,5103.0
12-04 10:00:59,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2718638080.0,328024064.0,29756612608.0,815800320.0,3544.0,5270.0
12-04 10:01:00,0.249,0.333,99.335,0.083,0.0,0.0,0.0,36864.0,0.0,4.0,2718625792.0,328032256.0,29756616704.0,815800320.0,4201.0,5968.0
12-04 10:01:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718494720.0,328032256.0,29756620800.0,815927296.0,1382.0,1480.0
12-04 10:01:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2718617600.0,328032256.0,29756624896.0,815800320.0,3284.0,4876.0
12-04 10:01:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718617600.0,328032256.0,29756624896.0,815800320.0,4251.0,4854.0
12-04 10:01:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718617600.0,328032256.0,29756624896.0,815800320.0,5746.0,6560.0
12-04 10:01:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718613504.0,328032256.0,29756628992.0,815800320.0,3858.0,4745.0
12-04 10:01:06,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2718736384.0,328040448.0,29756628992.0,815669248.0,3065.0,3322.0
12-04 10:01:07,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718736384.0,328040448.0,29756628992.0,815669248.0,5500.0,6330.0
12-04 10:01:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718736384.0,328040448.0,29756628992.0,815669248.0,6536.0,9242.0
12-04 10:01:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718859264.0,328040448.0,29756633088.0,815542272.0,3131.0,3416.0
12-04 10:01:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718855168.0,328040448.0,29756637184.0,815542272.0,2650.0,2499.0
12-04 10:01:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718855168.0,328040448.0,29756637184.0,815542272.0,4728.0,6107.0
12-04 10:01:12,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2718846976.0,328048640.0,29756637184.0,815542272.0,4388.0,5548.0
12-04 10:01:13,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718846976.0,328048640.0,29756637184.0,815542272.0,3654.0,4452.0
12-04 10:01:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718842880.0,328048640.0,29756641280.0,815542272.0,2606.0,3211.0
12-04 10:01:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718838784.0,328048640.0,29756645376.0,815542272.0,2721.0,3857.0
12-04 10:01:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718240768.0,328048640.0,29756645376.0,816140288.0,3283.0,5087.0
12-04 10:01:17,0.333,0.167,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718089216.0,328048640.0,29756649472.0,816287744.0,21229.0,22733.0
12-04 10:01:18,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2718064640.0,328056832.0,29756649472.0,816304128.0,4396.0,5110.0
12-04 10:01:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718064640.0,328056832.0,29756649472.0,816304128.0,4286.0,6405.0
12-04 10:01:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2718318592.0,328056832.0,29756649472.0,816050176.0,2356.0,3043.0
12-04 10:01:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718314496.0,328056832.0,29756653568.0,816050176.0,4762.0,5820.0
12-04 10:01:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718310400.0,328056832.0,29756657664.0,816050176.0,3262.0,3381.0
12-04 10:01:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718310400.0,328056832.0,29756657664.0,816050176.0,4513.0,5531.0
12-04 10:01:24,0.167,0.167,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2718302208.0,328065024.0,29756657664.0,816050176.0,4548.0,5215.0
12-04 10:01:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2718302208.0,328065024.0,29756657664.0,816050176.0,5777.0,6264.0
12-04 10:01:26,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718302208.0,328065024.0,29756657664.0,816050176.0,4054.0,4461.0
12-04 10:01:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2718294016.0,328069120.0,29756661760.0,816050176.0,4627.0,5685.0
12-04 10:01:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718289920.0,328069120.0,29756665856.0,816050176.0,3118.0,3121.0
12-04 10:01:29,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718289920.0,328069120.0,29756665856.0,816050176.0,6333.0,8531.0
12-04 10:01:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,7.0,2718281728.0,328077312.0,29756665856.0,816050176.0,2526.0,2059.0
12-04 10:01:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718277632.0,328077312.0,29756669952.0,816050176.0,2690.0,3752.0
12-04 10:01:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718277632.0,328077312.0,29756669952.0,816050176.0,2910.0,4054.0
12-04 10:01:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718400512.0,328077312.0,29756674048.0,815923200.0,2916.0,3948.0
12-04 10:01:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718523392.0,328077312.0,29756678144.0,815796224.0,5393.0,5675.0
12-04 10:01:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2718519296.0,328077312.0,29756682240.0,815796224.0,5135.0,6863.0
12-04 10:01:36,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2718511104.0,328085504.0,29756682240.0,815796224.0,3444.0,4301.0
12-04 10:01:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2719154176.0,328085504.0,29756682240.0,815153152.0,5621.0,6324.0
12-04 10:01:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719154176.0,328085504.0,29756682240.0,815153152.0,4229.0,5450.0
12-04 10:01:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719277056.0,328085504.0,29756686336.0,815026176.0,2796.0,2556.0
12-04 10:01:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719404032.0,328085504.0,29756686336.0,814899200.0,3714.0,4493.0
12-04 10:01:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719399936.0,328085504.0,29756690432.0,814899200.0,2506.0,2423.0
12-04 10:01:42,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2719379456.0,328093696.0,29756694528.0,814907392.0,3787.0,4520.0
12-04 10:01:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719379456.0,328093696.0,29756694528.0,814907392.0,5004.0,6640.0
12-04 10:01:44,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719379456.0,328093696.0,29756694528.0,814907392.0,4916.0,7320.0
12-04 10:01:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539446272.0,328093696.0,29756694528.0,994840576.0,4012.0,6265.0
12-04 10:01:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538934272.0,328093696.0,29756698624.0,995348480.0,2547.0,3388.0
12-04 10:01:47,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2538926080.0,328097792.0,29756702720.0,995348480.0,18841.0,19023.0
12-04 10:01:48,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539044864.0,328105984.0,29756702720.0,995221504.0,4283.0,4936.0
12-04 10:01:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539044864.0,328105984.0,29756702720.0,995221504.0,3053.0,4286.0
12-04 10:01:50,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2539044864.0,328105984.0,29756702720.0,995221504.0,4526.0,7225.0
12-04 10:01:51,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2539163648.0,328105984.0,29756710912.0,995094528.0,2784.0,4056.0
12-04 10:01:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2539159552.0,328105984.0,29756715008.0,995094528.0,3090.0,4350.0
12-04 10:01:53,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539159552.0,328105984.0,29756715008.0,995094528.0,3409.0,5126.0
12-04 10:01:54,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539151360.0,328114176.0,29756715008.0,995094528.0,3213.0,4543.0
12-04 10:01:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2539147264.0,328114176.0,29756719104.0,995094528.0,1536.0,1796.0
12-04 10:01:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539143168.0,328114176.0,29756723200.0,995094528.0,3665.0,5435.0
12-04 10:01:57,0.334,0.083,99.583,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2538766336.0,328114176.0,29756727296.0,995467264.0,1855.0,2602.0
12-04 10:01:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538766336.0,328114176.0,29756727296.0,995467264.0,2697.0,4066.0
12-04 10:01:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538754048.0,328114176.0,29756731392.0,995475456.0,5470.0,8333.0
12-04 10:02:00,0.0,0.167,99.666,0.167,0.0,0.0,0.0,53248.0,0.0,3.0,2538745856.0,328122368.0,29756731392.0,995475456.0,2950.0,4080.0
12-04 10:02:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538745856.0,328122368.0,29756731392.0,995475456.0,2076.0,2805.0
12-04 10:02:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2538745856.0,328122368.0,29756731392.0,995475456.0,2901.0,3980.0
12-04 10:02:03,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2538741760.0,328122368.0,29756735488.0,995475456.0,2070.0,2738.0
12-04 10:02:04,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538856448.0,328122368.0,29756747776.0,995348480.0,4066.0,5171.0
12-04 10:02:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2538856448.0,328122368.0,29756747776.0,995348480.0,4062.0,5407.0
12-04 10:02:06,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2538848256.0,328130560.0,29756747776.0,995348480.0,2946.0,3245.0
12-04 10:02:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2538840064.0,328134656.0,29756751872.0,995348480.0,5330.0,6122.0
12-04 10:02:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538840064.0,328134656.0,29756751872.0,995348480.0,4488.0,5786.0
12-04 10:02:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538840064.0,328134656.0,29756751872.0,995348480.0,4457.0,5938.0
12-04 10:02:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2538835968.0,328134656.0,29756755968.0,995348480.0,2166.0,1968.0
12-04 10:02:11,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2538827776.0,328134656.0,29756764160.0,995348480.0,5068.0,6837.0
12-04 10:02:12,0.167,0.167,99.500,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,2538815488.0,328146944.0,29756764160.0,995348480.0,2266.0,2061.0
12-04 10:02:13,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538815488.0,328146944.0,29756764160.0,995348480.0,4339.0,5704.0
12-04 10:02:14,1.336,0.167,98.497,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2537164800.0,328146944.0,29756764160.0,996999168.0,2844.0,4027.0
12-04 10:02:15,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537156608.0,328146944.0,29756772352.0,996999168.0,3074.0,4337.0
12-04 10:02:16,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536857600.0,328146944.0,29756772352.0,997298176.0,1815.0,2510.0
12-04 10:02:17,0.167,0.250,99.583,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2536898560.0,328146944.0,29756776448.0,997253120.0,21434.0,23635.0
12-04 10:02:18,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2536759296.0,328155136.0,29756780544.0,997380096.0,3904.0,5649.0
12-04 10:02:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536755200.0,328155136.0,29756784640.0,997380096.0,3230.0,4491.0
12-04 10:02:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536882176.0,328155136.0,29756784640.0,997253120.0,3042.0,4268.0
12-04 10:02:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536882176.0,328155136.0,29756784640.0,997253120.0,2801.0,2207.0
12-04 10:02:22,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2536878080.0,328155136.0,29756788736.0,997253120.0,3794.0,4345.0
12-04 10:02:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536873984.0,328155136.0,29756792832.0,997253120.0,4483.0,5539.0
12-04 10:02:24,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2536865792.0,328163328.0,29756792832.0,997253120.0,2919.0,2590.0
12-04 10:02:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536861696.0,328163328.0,29756796928.0,997253120.0,6071.0,8239.0
12-04 10:02:26,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2536730624.0,328163328.0,29756801024.0,997380096.0,4169.0,4900.0
12-04 10:02:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536726528.0,328163328.0,29756805120.0,997380096.0,3119.0,3122.0
12-04 10:02:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536726528.0,328163328.0,29756805120.0,997380096.0,4643.0,5670.0
12-04 10:02:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536726528.0,328163328.0,29756805120.0,997380096.0,5348.0,6458.0
12-04 10:02:30,0.166,0.166,99.501,0.166,0.0,0.0,4096.0,28672.0,1.0,6.0,2536964096.0,328171520.0,29756813312.0,997126144.0,2816.0,2391.0
12-04 10:02:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537091072.0,328171520.0,29756813312.0,996999168.0,2110.0,2787.0
12-04 10:02:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537086976.0,328171520.0,29756817408.0,996999168.0,2287.0,2926.0
12-04 10:02:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537086976.0,328171520.0,29756817408.0,996999168.0,1881.0,2582.0
12-04 10:02:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537086976.0,328171520.0,29756817408.0,996999168.0,9267.0,12817.0
12-04 10:02:35,0.083,0.167,99.750,0.0,0.0,0.0,8192.0,36864.0,2.0,1.0,2537078784.0,328171520.0,29756825600.0,996999168.0,3576.0,4290.0
12-04 10:02:36,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2537193472.0,328179712.0,29756829696.0,996872192.0,2820.0,3096.0
12-04 10:02:37,0.084,0.167,99.749,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2537324544.0,328179712.0,29756833792.0,996737024.0,4919.0,5136.0
12-04 10:02:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537320448.0,328179712.0,29756837888.0,996737024.0,4250.0,5446.0
12-04 10:02:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537320448.0,328179712.0,29756837888.0,996737024.0,2925.0,2886.0
12-04 10:02:40,0.166,0.333,99.501,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2537312256.0,328179712.0,29756846080.0,996737024.0,3642.0,4384.0
12-04 10:02:41,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2537304064.0,328187904.0,29756846080.0,996737024.0,5878.0,8158.0
12-04 10:02:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537304064.0,328187904.0,29756846080.0,996737024.0,2574.0,2315.0
12-04 10:02:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2536833024.0,328187904.0,29756846080.0,997208064.0,5075.0,6735.0
12-04 10:02:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536792064.0,328187904.0,29756850176.0,997244928.0,3247.0,4634.0
12-04 10:02:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2536787968.0,328187904.0,29756854272.0,997244928.0,3529.0,5303.0
12-04 10:02:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536787968.0,328187904.0,29756854272.0,997244928.0,1662.0,1737.0
12-04 10:02:47,0.0,0.084,99.666,0.251,0.0,0.0,0.0,57344.0,0.0,6.0,2536775680.0,328196096.0,29756858368.0,997244928.0,19416.0,20161.0
12-04 10:02:48,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536767488.0,328196096.0,29756858368.0,997253120.0,2741.0,3889.0
12-04 10:02:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536767488.0,328196096.0,29756858368.0,997253120.0,4082.0,5926.0
12-04 10:02:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536767488.0,328196096.0,29756858368.0,997253120.0,2630.0,3750.0
12-04 10:02:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536767488.0,328196096.0,29756858368.0,997253120.0,2407.0,3183.0
12-04 10:02:52,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536763392.0,328196096.0,29756862464.0,997253120.0,4792.0,7437.0
12-04 10:02:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2536878080.0,328204288.0,29756866560.0,997126144.0,2689.0,3960.0
12-04 10:02:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536878080.0,328204288.0,29756866560.0,997126144.0,3128.0,4357.0
12-04 10:02:55,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536878080.0,328204288.0,29756866560.0,997126144.0,2016.0,2697.0
12-04 10:02:56,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2536878080.0,328204288.0,29756866560.0,997126144.0,2107.0,2846.0
12-04 10:02:57,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536755200.0,328204288.0,29756870656.0,997244928.0,2630.0,3817.0
12-04 10:02:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536755200.0,328204288.0,29756870656.0,997244928.0,2770.0,3956.0
12-04 10:02:59,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2536738816.0,328212480.0,29756870656.0,997253120.0,3205.0,4536.0
12-04 10:03:00,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536738816.0,328212480.0,29756870656.0,997253120.0,5217.0,8359.0
12-04 10:03:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536734720.0,328212480.0,29756874752.0,997253120.0,2127.0,2837.0
12-04 10:03:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536857600.0,328212480.0,29756878848.0,997126144.0,2236.0,2869.0
12-04 10:03:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536857600.0,328212480.0,29756878848.0,997126144.0,3344.0,5025.0
12-04 10:03:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536857600.0,328212480.0,29756878848.0,997126144.0,2543.0,2527.0
12-04 10:03:05,0.0,0.334,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2536845312.0,328220672.0,29756882944.0,997126144.0,3907.0,5336.0
12-04 10:03:06,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536845312.0,328220672.0,29756882944.0,997126144.0,3226.0,3484.0
12-04 10:03:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536841216.0,328220672.0,29756887040.0,997126144.0,6812.0,8735.0
12-04 10:03:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536833024.0,328220672.0,29756895232.0,997126144.0,2825.0,3121.0
12-04 10:03:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536833024.0,328220672.0,29756895232.0,997126144.0,5965.0,8519.0
12-04 10:03:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2536828928.0,328220672.0,29756899328.0,997126144.0,3484.0,4391.0
12-04 10:03:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2536947712.0,328228864.0,29756899328.0,996999168.0,2306.0,2110.0
12-04 10:03:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2536947712.0,328228864.0,29756899328.0,996999168.0,2839.0,3298.0
12-04 10:03:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536947712.0,328228864.0,29756899328.0,996999168.0,3545.0,4328.0
12-04 10:03:14,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536689664.0,328228864.0,29756903424.0,997253120.0,3328.0,4604.0
12-04 10:03:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2536685568.0,328228864.0,29756907520.0,997253120.0,3764.0,5378.0
12-04 10:03:16,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536685568.0,328228864.0,29756907520.0,997253120.0,4069.0,6218.0
12-04 10:03:17,0.167,0.250,99.416,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2536935424.0,328237056.0,29756911616.0,996990976.0,19342.0,19984.0
12-04 10:03:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536927232.0,328237056.0,29756911616.0,996999168.0,4291.0,6707.0
12-04 10:03:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536927232.0,328237056.0,29756911616.0,996999168.0,2451.0,3209.0
12-04 10:03:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2536927232.0,328237056.0,29756911616.0,996999168.0,2570.0,3774.0
12-04 10:03:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536927232.0,328237056.0,29756911616.0,996999168.0,3054.0,2645.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2536919040.0,328237056.0,29756919808.0,996999168.0,4101.0,4562.0
12-04 10:03:23,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2536910848.0,328245248.0,29756919808.0,996999168.0,3858.0,4504.0
12-04 10:03:24,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2536910848.0,328245248.0,29756919808.0,996999168.0,6017.0,8222.0
12-04 10:03:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537037824.0,328245248.0,29756919808.0,996872192.0,4729.0,5902.0
12-04 10:03:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537037824.0,328245248.0,29756919808.0,996872192.0,3350.0,3370.0
12-04 10:03:27,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537029632.0,328245248.0,29756928000.0,996872192.0,3641.0,4266.0
12-04 10:03:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537029632.0,328245248.0,29756928000.0,996872192.0,3733.0,4463.0
12-04 10:03:29,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2537021440.0,328253440.0,29756928000.0,996872192.0,3253.0,3416.0
12-04 10:03:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537021440.0,328253440.0,29756928000.0,996872192.0,3473.0,3493.0
12-04 10:03:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537017344.0,328253440.0,29756932096.0,996872192.0,3444.0,5180.0
12-04 10:03:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537013248.0,328257536.0,29756932096.0,996872192.0,3163.0,4937.0
12-04 10:03:33,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537013248.0,328257536.0,29756932096.0,996872192.0,4043.0,6269.0
12-04 10:03:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537009152.0,328257536.0,29756936192.0,996872192.0,4211.0,4953.0
12-04 10:03:35,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2536996864.0,328265728.0,29756940288.0,996872192.0,3074.0,3310.0
12-04 10:03:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536996864.0,328265728.0,29756940288.0,996872192.0,2973.0,3283.0
12-04 10:03:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537259008.0,328265728.0,29756940288.0,996610048.0,5355.0,6079.0
12-04 10:03:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537259008.0,328265728.0,29756940288.0,996610048.0,2459.0,2192.0
12-04 10:03:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537373696.0,328265728.0,29756944384.0,996491264.0,5468.0,7352.0
12-04 10:03:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537365504.0,328265728.0,29756952576.0,996491264.0,4370.0,5663.0
12-04 10:03:41,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2537357312.0,328273920.0,29756952576.0,996491264.0,5096.0,6853.0
12-04 10:03:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537480192.0,328273920.0,29756956672.0,996364288.0,3254.0,3592.0
12-04 10:03:43,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537480192.0,328273920.0,29756956672.0,996364288.0,4414.0,5605.0
12-04 10:03:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536890368.0,328273920.0,29756956672.0,996954112.0,2882.0,4201.0
12-04 10:03:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2536853504.0,328273920.0,29756956672.0,996990976.0,1542.0,1719.0
12-04 10:03:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536853504.0,328273920.0,29756956672.0,996990976.0,1876.0,2083.0
12-04 10:03:47,0.250,0.167,99.417,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2536841216.0,328282112.0,29756960768.0,996990976.0,20797.0,22635.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536837120.0,328282112.0,29756964864.0,996990976.0,3978.0,6200.0
12-04 10:03:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536837120.0,328282112.0,29756964864.0,996990976.0,4165.0,6562.0
12-04 10:03:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2536837120.0,328282112.0,29756964864.0,996990976.0,3475.0,5156.0
12-04 10:03:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536841216.0,328282112.0,29756968960.0,996982784.0,2130.0,2886.0
12-04 10:03:52,0.166,0.498,99.336,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536837120.0,328286208.0,29756968960.0,996982784.0,2630.0,3752.0
12-04 10:03:53,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2536828928.0,328294400.0,29756968960.0,996982784.0,1547.0,1744.0
12-04 10:03:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536828928.0,328294400.0,29756968960.0,996982784.0,4542.0,6740.0
12-04 10:03:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2536824832.0,328294400.0,29756973056.0,996982784.0,2382.0,3036.0
12-04 10:03:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537074688.0,328294400.0,29756977152.0,996728832.0,3435.0,5106.0
12-04 10:03:57,0.166,0.333,99.501,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2536837120.0,328294400.0,29756977152.0,996966400.0,2790.0,4013.0
12-04 10:03:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536828928.0,328294400.0,29756977152.0,996974592.0,21252.0,23518.0
12-04 10:03:59,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2536808448.0,328302592.0,29756981248.0,996982784.0,2287.0,3046.0
12-04 10:04:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536808448.0,328302592.0,29756981248.0,996982784.0,2684.0,3934.0
12-04 10:04:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536808448.0,328302592.0,29756981248.0,996982784.0,1422.0,1571.0
12-04 10:04:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536804352.0,328306688.0,29756981248.0,996982784.0,3344.0,5090.0
12-04 10:04:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536800256.0,328306688.0,29756985344.0,996982784.0,3384.0,4945.0
12-04 10:04:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536796160.0,328306688.0,29756989440.0,996982784.0,5949.0,6900.0
12-04 10:04:05,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2536783872.0,328314880.0,29756993536.0,996982784.0,3668.0,4564.0
12-04 10:04:06,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536783872.0,328314880.0,29756993536.0,996982784.0,4981.0,6923.0
12-04 10:04:07,0.0,0.084,99.916,0.0,0.0,0.0,24576.0,16384.0,1.0,2.0,2536800256.0,328314880.0,29756977152.0,996982784.0,5550.0,6434.0
12-04 10:04:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536775680.0,328314880.0,29757001728.0,996982784.0,20744.0,21508.0
12-04 10:04:09,0.084,0.084,99.833,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,2536767488.0,328314880.0,29757009920.0,996982784.0,2670.0,2598.0
12-04 10:04:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536767488.0,328314880.0,29757009920.0,996982784.0,4907.0,6748.0
12-04 10:04:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2536882176.0,328323072.0,29757014016.0,996855808.0,2860.0,3187.0
12-04 10:04:12,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536873984.0,328327168.0,29757018112.0,996855808.0,3006.0,3350.0
12-04 10:04:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536873984.0,328327168.0,29757018112.0,996855808.0,3291.0,3591.0
12-04 10:04:14,1.582,0.083,98.335,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,2537005056.0,328327168.0,29757014016.0,996728832.0,4976.0,7802.0
12-04 10:04:15,0.582,0.166,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528313344.0,328327168.0,29757026304.0,1005408256.0,4429.0,6660.0
12-04 10:04:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528354304.0,328327168.0,29757030400.0,1005363200.0,1542.0,1624.0
12-04 10:04:17,0.083,0.250,99.499,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2528739328.0,328339456.0,29757030400.0,1004965888.0,20094.0,21110.0
12-04 10:04:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528739328.0,328339456.0,29757030400.0,1004965888.0,3216.0,4392.0
12-04 10:04:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528735232.0,328339456.0,29757034496.0,1004965888.0,2019.0,2303.0
12-04 10:04:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2528735232.0,328339456.0,29757034496.0,1004965888.0,3878.0,5912.0
12-04 10:04:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528735232.0,328339456.0,29757034496.0,1004965888.0,3935.0,4461.0
12-04 10:04:22,0.250,0.250,99.501,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2528858112.0,328343552.0,29757034496.0,1004838912.0,5363.0,6880.0
12-04 10:04:23,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2528849920.0,328351744.0,29757042688.0,1004830720.0,3891.0,4490.0
12-04 10:04:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528849920.0,328351744.0,29757042688.0,1004830720.0,5244.0,6406.0
12-04 10:04:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2528849920.0,328351744.0,29757042688.0,1004830720.0,2476.0,2237.0
12-04 10:04:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528849920.0,328351744.0,29757042688.0,1004830720.0,3739.0,4354.0
12-04 10:04:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528833536.0,328355840.0,29757046784.0,1004838912.0,2307.0,1820.0
12-04 10:04:28,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528960512.0,328355840.0,29757046784.0,1004711936.0,4218.0,4946.0
12-04 10:04:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529075200.0,328364032.0,29757050880.0,1004584960.0,4087.0,4848.0
12-04 10:04:30,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2529075200.0,328364032.0,29757050880.0,1004584960.0,7368.0,10707.0
12-04 10:04:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529202176.0,328364032.0,29757050880.0,1004457984.0,2690.0,3922.0
12-04 10:04:32,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2529189888.0,328372224.0,29757054976.0,1004457984.0,2376.0,3012.0
12-04 10:04:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529189888.0,328372224.0,29757054976.0,1004457984.0,3544.0,5272.0
12-04 10:04:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529189888.0,328372224.0,29757054976.0,1004457984.0,2802.0,2556.0
12-04 10:04:35,0.083,0.250,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2529181696.0,328380416.0,29757054976.0,1004457984.0,2566.0,2357.0
12-04 10:04:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529181696.0,328380416.0,29757054976.0,1004457984.0,3485.0,4248.0
12-04 10:04:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529181696.0,328380416.0,29757063168.0,1004449792.0,7532.0,9780.0
12-04 10:04:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529181696.0,328380416.0,29757063168.0,1004449792.0,3733.0,4554.0
12-04 10:04:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529173504.0,328380416.0,29757063168.0,1004457984.0,5943.0,6790.0
12-04 10:04:40,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529169408.0,328380416.0,29757067264.0,1004457984.0,3580.0,4247.0
12-04 10:04:41,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529157120.0,328388608.0,29757071360.0,1004457984.0,4370.0,5597.0
12-04 10:04:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529280000.0,328392704.0,29757071360.0,1004331008.0,3019.0,3424.0
12-04 10:04:43,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529275904.0,328392704.0,29757075456.0,1004331008.0,3682.0,4402.0
12-04 10:04:44,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528260096.0,328392704.0,29757075456.0,1005346816.0,3274.0,4387.0
12-04 10:04:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528010240.0,328392704.0,29757079552.0,1005592576.0,6172.0,6777.0
12-04 10:04:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528010240.0,328392704.0,29757079552.0,1005592576.0,5270.0,2576.0
12-04 10:04:47,0.083,0.250,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2527997952.0,328400896.0,29757083648.0,1005592576.0,20360.0,21300.0
12-04 10:04:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527997952.0,328400896.0,29757083648.0,1005592576.0,3324.0,5033.0
12-04 10:04:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527993856.0,328400896.0,29757087744.0,1005592576.0,2774.0,3590.0
12-04 10:04:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527993856.0,328400896.0,29757087744.0,1005592576.0,2086.0,2824.0
12-04 10:04:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527993856.0,328400896.0,29757087744.0,1005592576.0,1970.0,2724.0
12-04 10:04:52,0.250,0.083,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2527989760.0,328400896.0,29757091840.0,1005592576.0,4823.0,7393.0
12-04 10:04:53,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527981568.0,328409088.0,29757091840.0,1005592576.0,3208.0,4519.0
12-04 10:04:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527981568.0,328409088.0,29757091840.0,1005592576.0,3141.0,4317.0
12-04 10:04:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2527981568.0,328409088.0,29757091840.0,1005592576.0,1950.0,2698.0
12-04 10:04:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528219136.0,328409088.0,29757091840.0,1005355008.0,3928.0,6113.0
12-04 10:04:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2528219136.0,328409088.0,29757100032.0,1005346816.0,2850.0,3923.0
12-04 10:04:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528219136.0,328409088.0,29757100032.0,1005346816.0,2540.0,3319.0
12-04 10:04:59,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2528210944.0,328417280.0,29757100032.0,1005346816.0,2290.0,3021.0
12-04 10:05:00,0.083,0.333,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2528210944.0,328417280.0,29757100032.0,1005346816.0,4018.0,6185.0
12-04 10:05:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528616448.0,328417280.0,29757100032.0,1004941312.0,3304.0,5041.0
12-04 10:05:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,2528337920.0,328417280.0,29757108224.0,1005211648.0,2162.0,2796.0
12-04 10:05:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528337920.0,328417280.0,29757108224.0,1005211648.0,2460.0,3220.0
12-04 10:05:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528337920.0,328417280.0,29757108224.0,1005211648.0,4348.0,5779.0
12-04 10:05:05,0.083,0.167,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,4.0,2528321536.0,328425472.0,29757116416.0,1005211648.0,20711.0,21643.0
12-04 10:05:06,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528321536.0,328425472.0,29757116416.0,1005211648.0,4354.0,5669.0
12-04 10:05:07,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,28672.0,1.0,3.0,2528428032.0,328429568.0,29757124608.0,1005092864.0,5015.0,4815.0
12-04 10:05:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528428032.0,328429568.0,29757124608.0,1005092864.0,2291.0,2178.0
12-04 10:05:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528428032.0,328429568.0,29757124608.0,1005092864.0,5776.0,8131.0
12-04 10:05:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528423936.0,328429568.0,29757128704.0,1005092864.0,3654.0,4559.0
12-04 10:05:11,0.0,0.167,99.582,0.251,0.0,0.0,4096.0,28672.0,1.0,3.0,2528411648.0,328437760.0,29757132800.0,1005092864.0,6464.0,7825.0
12-04 10:05:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528419840.0,328437760.0,29757140992.0,1005076480.0,3337.0,3800.0
12-04 10:05:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527821824.0,328437760.0,29757140992.0,1005674496.0,5562.0,7886.0
12-04 10:05:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527657984.0,328437760.0,29757140992.0,1005838336.0,1602.0,1825.0
12-04 10:05:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527780864.0,328437760.0,29757145088.0,1005711360.0,1682.0,1586.0
12-04 10:05:16,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2527776768.0,328437760.0,29757149184.0,1005711360.0,3504.0,5092.0
12-04 10:05:17,0.251,0.084,99.582,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2528014336.0,328450048.0,29757153280.0,1005457408.0,20050.0,21235.0
12-04 10:05:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528014336.0,328450048.0,29757153280.0,1005457408.0,3194.0,4485.0
12-04 10:05:19,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2528010240.0,328450048.0,29757157376.0,1005457408.0,4032.0,6255.0
12-04 10:05:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528010240.0,328450048.0,29757157376.0,1005457408.0,2670.0,3667.0
12-04 10:05:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527883264.0,328450048.0,29757157376.0,1005584384.0,4448.0,5448.0
12-04 10:05:22,0.333,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527879168.0,328450048.0,29757161472.0,1005584384.0,4249.0,4877.0
12-04 10:05:23,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2527997952.0,328458240.0,29757161472.0,1005457408.0,4019.0,4632.0
12-04 10:05:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527997952.0,328458240.0,29757161472.0,1005457408.0,3928.0,4503.0
12-04 10:05:25,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528116736.0,328458240.0,29757169664.0,1005330432.0,5013.0,6183.0
12-04 10:05:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528116736.0,328458240.0,29757169664.0,1005330432.0,3672.0,4239.0
12-04 10:05:27,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528112640.0,328458240.0,29757173760.0,1005330432.0,3261.0,2937.0
12-04 10:05:28,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528108544.0,328458240.0,29757177856.0,1005330432.0,5612.0,7749.0
12-04 10:05:29,0.083,0.250,99.583,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,2528096256.0,328466432.0,29757181952.0,1005330432.0,3379.0,3450.0
12-04 10:05:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2528096256.0,328466432.0,29757181952.0,1005330432.0,3988.0,4483.0
12-04 10:05:31,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528088064.0,328466432.0,29757190144.0,1005330432.0,2641.0,3799.0
12-04 10:05:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2527956992.0,328470528.0,29757190144.0,1005457408.0,3219.0,4567.0
12-04 10:05:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527956992.0,328470528.0,29757190144.0,1005457408.0,1987.0,2631.0
12-04 10:05:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527956992.0,328470528.0,29757190144.0,1005457408.0,4207.0,5415.0
12-04 10:05:35,0.083,0.0,99.750,0.167,0.0,0.0,8192.0,77824.0,2.0,17.0,2527936512.0,328482816.0,29757198336.0,1005457408.0,4029.0,5376.0
12-04 10:05:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527936512.0,328482816.0,29757198336.0,1005457408.0,3392.0,3697.0
12-04 10:05:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2528325632.0,328482816.0,29757198336.0,1005068288.0,5005.0,5385.0
12-04 10:05:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528321536.0,328482816.0,29757202432.0,1005068288.0,22255.0,23929.0
12-04 10:05:39,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528305152.0,328482816.0,29757210624.0,1005076480.0,3516.0,4247.0
12-04 10:05:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2528432128.0,328482816.0,29757210624.0,1004949504.0,3577.0,4353.0
12-04 10:05:41,0.167,0.084,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2528423936.0,328491008.0,29757210624.0,1004949504.0,3052.0,2928.0
12-04 10:05:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2528419840.0,328491008.0,29757214720.0,1004949504.0,5858.0,8229.0
12-04 10:05:43,0.167,0.083,99.667,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,2528411648.0,328491008.0,29757222912.0,1004949504.0,3470.0,4341.0
12-04 10:05:44,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528411648.0,328491008.0,29757222912.0,1004949504.0,2096.0,2729.0
12-04 10:05:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528411648.0,328491008.0,29757222912.0,1004949504.0,2147.0,2763.0
12-04 10:05:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528407552.0,328491008.0,29757227008.0,1004949504.0,3773.0,5579.0
12-04 10:05:47,0.249,0.249,99.335,0.166,0.0,0.0,4096.0,28672.0,1.0,4.0,2528092160.0,328499200.0,29757235200.0,1005248512.0,21686.0,23654.0
12-04 10:05:48,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2527883264.0,328499200.0,29757235200.0,1005457408.0,2950.0,4147.0
12-04 10:05:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328499200.0,29757239296.0,1005457408.0,2036.0,2754.0
12-04 10:05:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328499200.0,29757239296.0,1005457408.0,2904.0,4202.0
12-04 10:05:51,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527870976.0,328499200.0,29757247488.0,1005457408.0,4542.0,6741.0
12-04 10:05:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527870976.0,328499200.0,29757247488.0,1005457408.0,2316.0,2970.0
12-04 10:05:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527862784.0,328507392.0,29757247488.0,1005457408.0,1196.0,1438.0
12-04 10:05:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527731712.0,328507392.0,29757251584.0,1005584384.0,5406.0,8684.0
12-04 10:05:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527854592.0,328507392.0,29757255680.0,1005457408.0,18880.0,19072.0
12-04 10:05:56,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527854592.0,328507392.0,29757255680.0,1005457408.0,3788.0,5544.0
12-04 10:05:57,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527477760.0,328511488.0,29757255680.0,1005830144.0,3603.0,5220.0
12-04 10:05:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527477760.0,328511488.0,29757255680.0,1005830144.0,2733.0,4101.0
12-04 10:05:59,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2527465472.0,328519680.0,29757259776.0,1005830144.0,4997.0,6273.0
12-04 10:06:00,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527461376.0,328519680.0,29757263872.0,1005830144.0,2630.0,3751.0
12-04 10:06:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527461376.0,328519680.0,29757263872.0,1005830144.0,2000.0,2275.0
12-04 10:06:02,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527457280.0,328523776.0,29757263872.0,1005830144.0,3595.0,5240.0
12-04 10:06:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527453184.0,328523776.0,29757267968.0,1005830144.0,2241.0,2931.0
12-04 10:06:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527444992.0,328523776.0,29757267968.0,1005838336.0,4902.0,6853.0
12-04 10:06:05,0.167,0.083,99.666,0.083,0.0,0.0,0.0,49152.0,0.0,3.0,2527436800.0,328531968.0,29757267968.0,1005838336.0,2819.0,3138.0
12-04 10:06:06,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527436800.0,328531968.0,29757267968.0,1005838336.0,5820.0,8094.0
12-04 10:06:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2527424512.0,328536064.0,29757276160.0,1005838336.0,5689.0,6528.0
12-04 10:06:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527424512.0,328536064.0,29757276160.0,1005838336.0,2106.0,1928.0
12-04 10:06:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527424512.0,328536064.0,29757276160.0,1005838336.0,3288.0,4221.0
12-04 10:06:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2527424512.0,328536064.0,29757276160.0,1005838336.0,2363.0,2404.0
12-04 10:06:11,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2527412224.0,328544256.0,29757280256.0,1005838336.0,5362.0,7324.0
12-04 10:06:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527535104.0,328548352.0,29757280256.0,1005711360.0,3740.0,4553.0
12-04 10:06:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527531008.0,328548352.0,29757284352.0,1005711360.0,4592.0,7322.0
12-04 10:06:14,1.333,0.250,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527539200.0,328548352.0,29757284352.0,1005703168.0,2110.0,2830.0
12-04 10:06:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2527535104.0,328548352.0,29757288448.0,1005703168.0,3988.0,5793.0
12-04 10:06:16,0.083,0.250,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2527535104.0,328556544.0,29757280256.0,1005703168.0,2670.0,3799.0
12-04 10:06:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2528415744.0,328556544.0,29757288448.0,1004814336.0,18802.0,18940.0
12-04 10:06:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528411648.0,328556544.0,29757292544.0,1004814336.0,2790.0,3947.0
12-04 10:06:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527899648.0,328556544.0,29757296640.0,1005322240.0,3264.0,4385.0
12-04 10:06:20,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527895552.0,328556544.0,29757300736.0,1005322240.0,5435.0,8205.0
12-04 10:06:21,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527891456.0,328556544.0,29757304832.0,1005322240.0,3803.0,4393.0
12-04 10:06:22,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2527883264.0,328564736.0,29757304832.0,1005322240.0,3783.0,4470.0
12-04 10:06:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328564736.0,29757308928.0,1005322240.0,4657.0,5812.0
12-04 10:06:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328564736.0,29757308928.0,1005322240.0,2303.0,1875.0
12-04 10:06:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328564736.0,29757308928.0,1005322240.0,3829.0,4261.0
12-04 10:06:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328564736.0,29757308928.0,1005322240.0,3723.0,4181.0
12-04 10:06:27,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527870976.0,328564736.0,29757317120.0,1005322240.0,3952.0,4495.0
12-04 10:06:28,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2527862784.0,328572928.0,29757317120.0,1005322240.0,4451.0,5671.0
12-04 10:06:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527862784.0,328572928.0,29757317120.0,1005322240.0,4477.0,5527.0
12-04 10:06:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527862784.0,328572928.0,29757317120.0,1005322240.0,5875.0,7477.0
12-04 10:06:31,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527862784.0,328572928.0,29757317120.0,1005322240.0,2076.0,2696.0
12-04 10:06:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527858688.0,328572928.0,29757321216.0,1005322240.0,2010.0,2697.0
12-04 10:06:33,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527858688.0,328572928.0,29757321216.0,1005322240.0,2330.0,3064.0
12-04 10:06:34,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527850496.0,328581120.0,29757321216.0,1005322240.0,6064.0,7290.0
12-04 10:06:35,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527846400.0,328581120.0,29757325312.0,1005322240.0,3687.0,3999.0
12-04 10:06:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527846400.0,328581120.0,29757325312.0,1005322240.0,4731.0,6000.0
12-04 10:06:37,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528104448.0,328581120.0,29757329408.0,1005060096.0,5485.0,6189.0
12-04 10:06:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528112640.0,328581120.0,29757329408.0,1005051904.0,23271.0,25539.0
12-04 10:06:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528108544.0,328581120.0,29757333504.0,1005051904.0,3234.0,3609.0
12-04 10:06:40,0.249,0.416,99.252,0.083,0.0,0.0,0.0,53248.0,0.0,3.0,2528096256.0,328589312.0,29757337600.0,1005051904.0,3102.0,3335.0
12-04 10:06:41,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528096256.0,328589312.0,29757337600.0,1005051904.0,3258.0,3456.0
12-04 10:06:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,2528096256.0,328589312.0,29757337600.0,1005051904.0,3630.0,4612.0
12-04 10:06:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528096256.0,328589312.0,29757337600.0,1005051904.0,21777.0,22972.0
12-04 10:06:44,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528096256.0,328589312.0,29757337600.0,1005051904.0,3908.0,5588.0
12-04 10:06:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2528092160.0,328589312.0,29757341696.0,1005051904.0,3590.0,5173.0
12-04 10:06:46,0.083,0.0,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2528210944.0,328597504.0,29757341696.0,1004924928.0,2162.0,2667.0
12-04 10:06:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2528202752.0,328597504.0,29757349888.0,1004924928.0,20380.0,21451.0
12-04 10:06:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527813632.0,328597504.0,29757349888.0,1005314048.0,2036.0,2647.0
12-04 10:06:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527809536.0,328597504.0,29757353984.0,1005314048.0,2860.0,3606.0
12-04 10:06:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2527809536.0,328597504.0,29757353984.0,1005314048.0,3529.0,5235.0
12-04 10:06:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527809536.0,328597504.0,29757353984.0,1005314048.0,5391.0,8610.0
12-04 10:06:52,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2527805440.0,328605696.0,29757358080.0,1005305856.0,1935.0,2658.0
12-04 10:06:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527805440.0,328605696.0,29757358080.0,1005305856.0,4161.0,4753.0
12-04 10:06:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527805440.0,328605696.0,29757358080.0,1005305856.0,2156.0,2768.0
12-04 10:06:55,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527801344.0,328605696.0,29757362176.0,1005305856.0,3061.0,4284.0
12-04 10:06:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527801344.0,328605696.0,29757362176.0,1005305856.0,2950.0,4075.0
12-04 10:06:57,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527932416.0,328605696.0,29757366272.0,1005170688.0,1422.0,1463.0
12-04 10:06:58,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2527924224.0,328613888.0,29757366272.0,1005170688.0,4238.0,6383.0
12-04 10:06:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528043008.0,328613888.0,29757366272.0,1005051904.0,3498.0,5330.0
12-04 10:07:00,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528043008.0,328613888.0,29757366272.0,1005051904.0,3722.0,5477.0
12-04 10:07:01,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2528043008.0,328613888.0,29757366272.0,1005051904.0,2944.0,4115.0
12-04 10:07:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528034816.0,328617984.0,29757370368.0,1005051904.0,2950.0,4170.0
12-04 10:07:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528030720.0,328617984.0,29757374464.0,1005051904.0,2949.0,4206.0
12-04 10:07:04,0.167,0.167,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2528022528.0,328626176.0,29757374464.0,1005051904.0,3031.0,3297.0
12-04 10:07:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528018432.0,328626176.0,29757378560.0,1005051904.0,4018.0,4811.0
12-04 10:07:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528018432.0,328626176.0,29757378560.0,1005051904.0,2666.0,2488.0
12-04 10:07:07,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528018432.0,328626176.0,29757378560.0,1005051904.0,8337.0,11143.0
12-04 10:07:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528018432.0,328626176.0,29757378560.0,1005051904.0,3914.0,4742.0
12-04 10:07:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528145408.0,328626176.0,29757378560.0,1004924928.0,3160.0,3418.0
12-04 10:07:10,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2528129024.0,328634368.0,29757386752.0,1004924928.0,3478.0,4004.0
12-04 10:07:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528129024.0,328634368.0,29757386752.0,1004924928.0,2880.0,3178.0
12-04 10:07:12,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528124928.0,328634368.0,29757390848.0,1004924928.0,6129.0,9061.0
12-04 10:07:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528124928.0,328634368.0,29757390848.0,1004924928.0,2206.0,2019.0
12-04 10:07:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527363072.0,328634368.0,29757390848.0,1005686784.0,3629.0,5332.0
12-04 10:07:15,0.083,0.250,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2526937088.0,328634368.0,29757390848.0,1006112768.0,2760.0,3557.0
12-04 10:07:16,0.166,0.250,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2526855168.0,328642560.0,29757390848.0,1006186496.0,2810.0,4069.0
12-04 10:07:17,0.083,0.167,99.750,0.0,0.0,0.0,16384.0,40960.0,1.0,4.0,2527367168.0,328642560.0,29757403136.0,1005662208.0,21029.0,22594.0
12-04 10:07:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527350784.0,328642560.0,29757403136.0,1005678592.0,1715.0,2017.0
12-04 10:07:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527350784.0,328642560.0,29757403136.0,1005678592.0,2414.0,3116.0
12-04 10:07:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2527350784.0,328642560.0,29757403136.0,1005678592.0,4766.0,7553.0
12-04 10:07:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527342592.0,328642560.0,29757411328.0,1005678592.0,5039.0,6788.0
12-04 10:07:22,0.167,0.250,99.417,0.167,0.0,0.0,0.0,61440.0,0.0,9.0,2527326208.0,328650752.0,29757419520.0,1005678592.0,2802.0,2870.0
12-04 10:07:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527326208.0,328650752.0,29757419520.0,1005678592.0,3358.0,3501.0
12-04 10:07:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527322112.0,328650752.0,29757423616.0,1005678592.0,5834.0,7702.0
12-04 10:07:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2527322112.0,328650752.0,29757423616.0,1005678592.0,5474.0,5279.0
12-04 10:07:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527322112.0,328650752.0,29757423616.0,1005678592.0,2444.0,1977.0
12-04 10:07:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2527318016.0,328650752.0,29757427712.0,1005678592.0,3868.0,4396.0
12-04 10:07:28,0.0,0.333,98.833,0.833,0.0,0.0,0.0,12288.0,0.0,2.0,2527309824.0,328658944.0,29757427712.0,1005678592.0,3648.0,4157.0
12-04 10:07:29,0.083,0.167,99.750,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,2527305728.0,328658944.0,29757431808.0,1005678592.0,4536.0,4982.0
12-04 10:07:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527301632.0,328658944.0,29757435904.0,1005678592.0,5935.0,7951.0
12-04 10:07:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527297536.0,328658944.0,29757440000.0,1005678592.0,1627.0,1749.0
12-04 10:07:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527297536.0,328658944.0,29757440000.0,1005678592.0,3410.0,5089.0
12-04 10:07:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527297536.0,328658944.0,29757440000.0,1005678592.0,2850.0,4055.0
12-04 10:07:34,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527416320.0,328667136.0,29757440000.0,1005551616.0,4954.0,6327.0
12-04 10:07:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527412224.0,328667136.0,29757444096.0,1005551616.0,2288.0,2076.0
12-04 10:07:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527412224.0,328667136.0,29757444096.0,1005551616.0,4289.0,5602.0
12-04 10:07:37,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527416320.0,328667136.0,29757448192.0,1005543424.0,5720.0,6562.0
12-04 10:07:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527416320.0,328667136.0,29757448192.0,1005543424.0,4470.0,5752.0
12-04 10:07:39,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527412224.0,328667136.0,29757452288.0,1005543424.0,3766.0,4072.0
12-04 10:07:40,0.250,0.250,99.334,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2527395840.0,328675328.0,29757452288.0,1005551616.0,3577.0,4291.0
12-04 10:07:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2526924800.0,328675328.0,29757452288.0,1006022656.0,4381.0,5713.0
12-04 10:07:42,0.250,0.0,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527006720.0,328675328.0,29757460480.0,1005932544.0,3877.0,4802.0
12-04 10:07:43,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2527006720.0,328675328.0,29757460480.0,1005932544.0,3636.0,4263.0
12-04 10:07:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527006720.0,328675328.0,29757460480.0,1005932544.0,2383.0,3249.0
12-04 10:07:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527133696.0,328675328.0,29757460480.0,1005805568.0,3001.0,4114.0
12-04 10:07:46,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527125504.0,328683520.0,29757460480.0,1005805568.0,2721.0,3898.0
12-04 10:07:47,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527121408.0,328683520.0,29757464576.0,1005805568.0,22116.0,24861.0
12-04 10:07:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527121408.0,328683520.0,29757464576.0,1005805568.0,2096.0,2797.0
12-04 10:07:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527121408.0,328683520.0,29757464576.0,1005805568.0,3875.0,5850.0
12-04 10:07:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2527121408.0,328683520.0,29757464576.0,1005805568.0,3287.0,5002.0
12-04 10:07:51,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527113216.0,328683520.0,29757472768.0,1005805568.0,2207.0,2870.0
12-04 10:07:52,0.0,0.084,99.833,0.084,0.0,0.0,0.0,49152.0,0.0,6.0,2527354880.0,328695808.0,29757472768.0,1005551616.0,1756.0,2000.0
12-04 10:07:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527350784.0,328695808.0,29757476864.0,1005551616.0,2636.0,3775.0
12-04 10:07:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527350784.0,328695808.0,29757476864.0,1005551616.0,3174.0,4364.0
12-04 10:07:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2527346688.0,328695808.0,29757480960.0,1005551616.0,22461.0,25235.0
12-04 10:07:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527473664.0,328695808.0,29757480960.0,1005424640.0,2076.0,2739.0
12-04 10:07:57,0.084,0.167,99.582,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2527801344.0,328704000.0,29757476864.0,1005092864.0,2850.0,3989.0
12-04 10:07:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527924224.0,328704000.0,29757480960.0,1004965888.0,3284.0,4853.0
12-04 10:07:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527907840.0,328704000.0,29757489152.0,1004974080.0,2774.0,3524.0
12-04 10:08:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2527907840.0,328704000.0,29757489152.0,1004974080.0,1976.0,2648.0
12-04 10:08:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527907840.0,328704000.0,29757489152.0,1004974080.0,2155.0,2810.0
12-04 10:08:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2527907840.0,328704000.0,29757489152.0,1004974080.0,4198.0,6372.0
12-04 10:08:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527895552.0,328712192.0,29757493248.0,1004974080.0,5256.0,6878.0
12-04 10:08:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527895552.0,328712192.0,29757493248.0,1004974080.0,4038.0,5042.0
12-04 10:08:05,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527895552.0,328712192.0,29757493248.0,1004974080.0,4314.0,5621.0
12-04 10:08:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527891456.0,328712192.0,29757497344.0,1004974080.0,3320.0,3721.0
12-04 10:08:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527887360.0,328712192.0,29757501440.0,1004974080.0,5384.0,6334.0
12-04 10:08:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528014336.0,328712192.0,29757501440.0,1004847104.0,2366.0,2216.0
12-04 10:08:09,0.167,0.083,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2528006144.0,328720384.0,29757501440.0,1004847104.0,4605.0,6150.0
12-04 10:08:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528133120.0,328720384.0,29757501440.0,1004720128.0,5310.0,7702.0
12-04 10:08:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528129024.0,328720384.0,29757505536.0,1004720128.0,3348.0,4235.0
12-04 10:08:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528124928.0,328720384.0,29757509632.0,1004720128.0,3674.0,4552.0
12-04 10:08:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528505856.0,328720384.0,29757509632.0,1004339200.0,3452.0,4351.0
12-04 10:08:14,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528034816.0,328720384.0,29757509632.0,1004810240.0,2540.0,3317.0
12-04 10:08:15,0.416,0.167,99.334,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2527731712.0,328728576.0,29757513728.0,1005101056.0,1916.0,2541.0
12-04 10:08:16,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527731712.0,328728576.0,29757513728.0,1005101056.0,1513.0,1653.0
12-04 10:08:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528628736.0,328728576.0,29757513728.0,1004204032.0,21374.0,23530.0
12-04 10:08:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528620544.0,328728576.0,29757513728.0,1004212224.0,3404.0,5001.0
12-04 10:08:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528616448.0,328728576.0,29757517824.0,1004212224.0,3193.0,4421.0
12-04 10:08:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528612352.0,328728576.0,29757521920.0,1004212224.0,3287.0,4938.0
12-04 10:08:21,0.167,0.167,99.584,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,2528600064.0,328736768.0,29757526016.0,1004212224.0,4758.0,5902.0
12-04 10:08:22,0.084,0.084,99.833,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2528722944.0,328736768.0,29757530112.0,1004085248.0,3726.0,4389.0
12-04 10:08:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528718848.0,328736768.0,29757534208.0,1004085248.0,2544.0,2093.0
12-04 10:08:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528714752.0,328736768.0,29757538304.0,1004085248.0,4375.0,4983.0
12-04 10:08:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2528714752.0,328736768.0,29757538304.0,1004085248.0,4418.0,5604.0
12-04 10:08:26,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528706560.0,328736768.0,29757546496.0,1004085248.0,5349.0,7043.0
12-04 10:08:27,0.083,0.250,99.500,0.167,0.0,0.0,0.0,53248.0,0.0,6.0,2528690176.0,328749056.0,29757550592.0,1004085248.0,3575.0,4263.0
12-04 10:08:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528690176.0,328749056.0,29757550592.0,1004085248.0,4012.0,4627.0
12-04 10:08:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528690176.0,328749056.0,29757550592.0,1004085248.0,3917.0,4039.0
12-04 10:08:30,0.083,0.0,99.917,0.0,0.0,0.0,4096.0,20480.0,1.0,5.0,2528686080.0,328749056.0,29757554688.0,1004085248.0,3250.0,3255.0
12-04 10:08:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528686080.0,328749056.0,29757554688.0,1004085248.0,2676.0,3284.0
12-04 10:08:32,0.083,0.167,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2528677888.0,328757248.0,29757554688.0,1004085248.0,3404.0,5130.0
12-04 10:08:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528669696.0,328757248.0,29757562880.0,1004085248.0,3978.0,6137.0
12-04 10:08:34,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528669696.0,328757248.0,29757562880.0,1004085248.0,2942.0,3244.0
12-04 10:08:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2528669696.0,328757248.0,29757562880.0,1004085248.0,3539.0,3874.0
12-04 10:08:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528669696.0,328757248.0,29757562880.0,1004085248.0,4412.0,5754.0
12-04 10:08:37,0.084,0.251,99.666,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2528673792.0,328757248.0,29757566976.0,1004077056.0,6042.0,7225.0
12-04 10:08:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2528792576.0,328765440.0,29757566976.0,1003950080.0,2356.0,2325.0
12-04 10:08:39,0.250,0.083,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528784384.0,328765440.0,29757566976.0,1003958272.0,4889.0,6621.0
12-04 10:08:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528772096.0,328765440.0,29757579264.0,1003958272.0,4159.0,4987.0
12-04 10:08:41,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528899072.0,328765440.0,29757579264.0,1003831296.0,3476.0,4368.0
12-04 10:08:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528894976.0,328765440.0,29757583360.0,1003831296.0,3042.0,3378.0
12-04 10:08:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528894976.0,328765440.0,29757583360.0,1003831296.0,3694.0,4501.0
12-04 10:08:44,0.083,0.083,99.666,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,2528882688.0,328773632.0,29757587456.0,1003831296.0,2595.0,3789.0
12-04 10:08:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528878592.0,328773632.0,29757591552.0,1003831296.0,4516.0,6790.0
12-04 10:08:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528874496.0,328773632.0,29757595648.0,1003831296.0,3130.0,4270.0
12-04 10:08:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528870400.0,328773632.0,29757599744.0,1003831296.0,20785.0,22501.0
12-04 10:08:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528870400.0,328773632.0,29757599744.0,1003831296.0,1986.0,2669.0
12-04 10:08:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528272384.0,328773632.0,29757599744.0,1004429312.0,4435.0,5358.0
12-04 10:08:50,0.0,0.250,99.667,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,2528227328.0,328781824.0,29757599744.0,1004466176.0,20620.0,22337.0
12-04 10:08:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528223232.0,328781824.0,29757603840.0,1004466176.0,19204.0,19832.0
12-04 10:08:52,0.333,0.166,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528219136.0,328781824.0,29757607936.0,1004466176.0,2641.0,3798.0
12-04 10:08:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528219136.0,328781824.0,29757607936.0,1004466176.0,4886.0,7604.0
12-04 10:08:54,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528215040.0,328781824.0,29757612032.0,1004466176.0,3188.0,4462.0
12-04 10:08:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528342016.0,328781824.0,29757612032.0,1004339200.0,2587.0,3243.0
12-04 10:08:56,0.166,0.332,99.336,0.166,0.0,0.0,4096.0,12288.0,1.0,2.0,2528325632.0,328790016.0,29757620224.0,1004339200.0,1983.0,2647.0
12-04 10:08:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528075776.0,328790016.0,29757624320.0,1004584960.0,2624.0,3921.0
12-04 10:08:58,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528067584.0,328790016.0,29757624320.0,1004593152.0,2451.0,3146.0
12-04 10:08:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528067584.0,328790016.0,29757624320.0,1004593152.0,4129.0,6259.0
12-04 10:09:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2528067584.0,328790016.0,29757624320.0,1004593152.0,2800.0,4035.0
12-04 10:09:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528067584.0,328790016.0,29757624320.0,1004593152.0,3495.0,5148.0
12-04 10:09:02,0.167,0.167,99.583,0.083,0.0,0.0,4096.0,53248.0,1.0,6.0,2528178176.0,328798208.0,29757632512.0,1004466176.0,2356.0,3054.0
12-04 10:09:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528174080.0,328798208.0,29757636608.0,1004466176.0,3717.0,6016.0
12-04 10:09:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528174080.0,328798208.0,29757636608.0,1004466176.0,3704.0,4138.0
12-04 10:09:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2528169984.0,328798208.0,29757640704.0,1004466176.0,2820.0,3202.0
12-04 10:09:06,0.083,0.0,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528165888.0,328798208.0,29757644800.0,1004466176.0,4020.0,4833.0
12-04 10:09:07,0.084,0.084,99.666,0.167,0.0,0.0,4096.0,45056.0,1.0,5.0,2528157696.0,328806400.0,29757644800.0,1004466176.0,4785.0,4998.0
12-04 10:09:08,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528153600.0,328806400.0,29757648896.0,1004466176.0,21652.0,23082.0
12-04 10:09:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528149504.0,328806400.0,29757652992.0,1004466176.0,3400.0,3749.0
12-04 10:09:10,0.167,0.250,99.584,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2528145408.0,328806400.0,29757657088.0,1004466176.0,3979.0,5258.0
12-04 10:09:11,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528141312.0,328806400.0,29757661184.0,1004466176.0,3820.0,4652.0
12-04 10:09:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2528137216.0,328806400.0,29757665280.0,1004466176.0,4633.0,6424.0
12-04 10:09:13,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2528129024.0,328814592.0,29757665280.0,1004466176.0,3845.0,4667.0
12-04 10:09:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528129024.0,328814592.0,29757665280.0,1004466176.0,3374.0,4743.0
12-04 10:09:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528129024.0,328814592.0,29757665280.0,1004466176.0,2541.0,3708.0
12-04 10:09:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528124928.0,328814592.0,29757669376.0,1004466176.0,2262.0,2887.0
12-04 10:09:17,0.249,0.333,99.335,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2528509952.0,328814592.0,29757673472.0,1004077056.0,19721.0,20255.0
12-04 10:09:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528509952.0,328814592.0,29757673472.0,1004077056.0,2801.0,3866.0
12-04 10:09:19,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2528501760.0,328822784.0,29757673472.0,1004077056.0,4536.0,6846.0
12-04 10:09:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528620544.0,328822784.0,29757673472.0,1003958272.0,2784.0,4057.0
12-04 10:09:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528620544.0,328822784.0,29757673472.0,1003958272.0,5601.0,7569.0
12-04 10:09:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528612352.0,328822784.0,29757681664.0,1003958272.0,2342.0,1816.0
12-04 10:09:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528612352.0,328822784.0,29757681664.0,1003958272.0,3611.0,3592.0
12-04 10:09:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528313344.0,328822784.0,29757681664.0,1004257280.0,4143.0,4893.0
12-04 10:09:25,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2528223232.0,328830976.0,29757681664.0,1004339200.0,3085.0,3120.0
12-04 10:09:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528223232.0,328830976.0,29757681664.0,1004339200.0,5256.0,7070.0
12-04 10:09:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528215040.0,328830976.0,29757689856.0,1004339200.0,3779.0,4289.0
12-04 10:09:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528210944.0,328830976.0,29757693952.0,1004339200.0,4516.0,5609.0
12-04 10:09:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528210944.0,328830976.0,29757693952.0,1004339200.0,4381.0,5163.0
12-04 10:09:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528210944.0,328830976.0,29757693952.0,1004339200.0,4677.0,5804.0
12-04 10:09:31,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2528198656.0,328839168.0,29757698048.0,1004339200.0,2176.0,2765.0
12-04 10:09:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528194560.0,328843264.0,29757698048.0,1004339200.0,2147.0,2765.0
12-04 10:09:33,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528194560.0,328843264.0,29757698048.0,1004339200.0,4309.0,6582.0
12-04 10:09:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528190464.0,328843264.0,29757702144.0,1004339200.0,3509.0,3764.0
12-04 10:09:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2528186368.0,328843264.0,29757706240.0,1004339200.0,5983.0,6851.0
12-04 10:09:36,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528182272.0,328843264.0,29757710336.0,1004339200.0,5210.0,7043.0
12-04 10:09:37,0.084,0.167,99.666,0.084,0.0,0.0,0.0,53248.0,0.0,6.0,2528681984.0,328851456.0,29757710336.0,1003831296.0,5083.0,5298.0
12-04 10:09:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528681984.0,328851456.0,29757710336.0,1003831296.0,3116.0,3401.0
12-04 10:09:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2528677888.0,328851456.0,29757714432.0,1003831296.0,3667.0,4501.0
12-04 10:09:40,0.083,0.333,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2528677888.0,328851456.0,29757714432.0,1003831296.0,22930.0,24847.0
12-04 10:09:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528800768.0,328851456.0,29757718528.0,1003704320.0,2348.0,2182.0
12-04 10:09:42,0.083,0.250,99.417,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2528792576.0,328859648.0,29757718528.0,1003704320.0,4376.0,5688.0
12-04 10:09:43,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528788480.0,328859648.0,29757722624.0,1003704320.0,2846.0,3192.0
12-04 10:09:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528788480.0,328859648.0,29757722624.0,1003704320.0,5222.0,7991.0
12-04 10:09:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2528788480.0,328859648.0,29757722624.0,1003704320.0,2930.0,4219.0
12-04 10:09:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528788480.0,328859648.0,29757722624.0,1003704320.0,1976.0,2648.0
12-04 10:09:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2528784384.0,328859648.0,29757726720.0,1003704320.0,19898.0,21056.0
12-04 10:09:48,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2528899072.0,328867840.0,29757730816.0,1003577344.0,3418.0,5165.0
12-04 10:09:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528899072.0,328867840.0,29757730816.0,1003577344.0,2740.0,3566.0
12-04 10:09:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528899072.0,328867840.0,29757730816.0,1003577344.0,2850.0,4055.0
12-04 10:09:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528894976.0,328867840.0,29757734912.0,1003577344.0,2630.0,3818.0
12-04 10:09:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528387072.0,328867840.0,29757734912.0,1004085248.0,3090.0,4285.0
12-04 10:09:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528514048.0,328867840.0,29757734912.0,1003958272.0,4063.0,6324.0
12-04 10:09:54,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2528505856.0,328876032.0,29757734912.0,1003958272.0,3694.0,5006.0
12-04 10:09:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528628736.0,328876032.0,29757739008.0,1003831296.0,2475.0,3680.0
12-04 10:09:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528628736.0,328876032.0,29757739008.0,1003831296.0,2870.0,4112.0
12-04 10:09:57,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529140736.0,328876032.0,29757743104.0,1003315200.0,2076.0,2673.0
12-04 10:09:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529140736.0,328876032.0,29757743104.0,1003315200.0,3049.0,4302.0
12-04 10:09:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529132544.0,328876032.0,29757751296.0,1003315200.0,3494.0,4889.0
12-04 10:10:00,0.0,0.416,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2529124352.0,328884224.0,29757751296.0,1003315200.0,4985.0,7304.0
12-04 10:10:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529124352.0,328884224.0,29757751296.0,1003315200.0,2778.0,1677.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529124352.0,328884224.0,29757751296.0,1003315200.0,3010.0,4104.0
12-04 10:10:03,0.499,0.083,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529120256.0,328884224.0,29757755392.0,1003315200.0,2744.0,4006.0
12-04 10:10:04,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529112064.0,328884224.0,29757755392.0,1003323392.0,6040.0,7107.0
12-04 10:10:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529107968.0,328884224.0,29757759488.0,1003323392.0,20931.0,21816.0
12-04 10:10:06,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2529099776.0,328892416.0,29757759488.0,1003323392.0,4188.0,5512.0
12-04 10:10:07,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529349632.0,328892416.0,29757763584.0,1003069440.0,6339.0,7777.0
12-04 10:10:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529349632.0,328892416.0,29757763584.0,1003069440.0,2890.0,3265.0
12-04 10:10:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529349632.0,328892416.0,29757763584.0,1003069440.0,4228.0,5434.0
12-04 10:10:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2529345536.0,328892416.0,29757767680.0,1003069440.0,3998.0,4861.0
12-04 10:10:11,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529341440.0,328892416.0,29757771776.0,1003069440.0,3020.0,3413.0
12-04 10:10:12,0.0,0.167,99.750,0.083,0.0,0.0,0.0,53248.0,0.0,6.0,2529333248.0,328900608.0,29757771776.0,1003069440.0,3414.0,4199.0
12-04 10:10:13,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529316864.0,328900608.0,29757771776.0,1003085824.0,4174.0,5482.0
12-04 10:10:14,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529316864.0,328900608.0,29757771776.0,1003085824.0,2414.0,3276.0
12-04 10:10:15,0.499,0.250,99.251,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2529312768.0,328900608.0,29757775872.0,1003085824.0,2770.0,3891.0
12-04 10:10:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529439744.0,328900608.0,29757775872.0,1002958848.0,6034.0,8272.0
12-04 10:10:17,0.417,0.250,99.167,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2529570816.0,328908800.0,29757771776.0,1002823680.0,20303.0,21376.0
12-04 10:10:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529554432.0,328908800.0,29757779968.0,1002831872.0,2101.0,2822.0
12-04 10:10:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529677312.0,328908800.0,29757784064.0,1002704896.0,3947.0,5745.0
12-04 10:10:20,0.166,0.333,99.501,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2529677312.0,328908800.0,29757784064.0,1002704896.0,2296.0,2912.0
12-04 10:10:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529206272.0,328908800.0,29757784064.0,1003175936.0,3895.0,4542.0
12-04 10:10:22,0.167,0.167,99.666,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2529423360.0,328908800.0,29757784064.0,1002958848.0,3822.0,4390.0
12-04 10:10:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529411072.0,328916992.0,29757788160.0,1002958848.0,5110.0,6731.0
12-04 10:10:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529280000.0,328916992.0,29757792256.0,1003085824.0,4015.0,4886.0
12-04 10:10:25,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529406976.0,328916992.0,29757792256.0,1002958848.0,4446.0,5512.0
12-04 10:10:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529406976.0,328916992.0,29757792256.0,1002958848.0,3498.0,3772.0
12-04 10:10:27,0.250,0.0,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529419264.0,328916992.0,29757796352.0,1002942464.0,3582.0,4222.0
12-04 10:10:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529419264.0,328916992.0,29757796352.0,1002942464.0,3909.0,4577.0
12-04 10:10:29,0.250,0.167,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2529411072.0,328925184.0,29757796352.0,1002942464.0,3670.0,3915.0
12-04 10:10:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529406976.0,328925184.0,29757800448.0,1002942464.0,3247.0,3253.0
12-04 10:10:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529402880.0,328925184.0,29757804544.0,1002942464.0,4198.0,6377.0
12-04 10:10:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529394688.0,328925184.0,29757812736.0,1002942464.0,2564.0,3817.0
12-04 10:10:33,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529394688.0,328925184.0,29757812736.0,1002942464.0,3423.0,5225.0
12-04 10:10:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529390592.0,328925184.0,29757816832.0,1002942464.0,4662.0,6127.0
12-04 10:10:35,0.0,0.167,99.749,0.084,0.0,0.0,16384.0,12288.0,1.0,2.0,2529394688.0,328933376.0,29757804544.0,1002942464.0,20513.0,20655.0
12-04 10:10:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529378304.0,328933376.0,29757820928.0,1002942464.0,4130.0,5301.0
12-04 10:10:37,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529374208.0,328937472.0,29757829120.0,1002934272.0,4957.0,5266.0
12-04 10:10:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529374208.0,328937472.0,29757829120.0,1002934272.0,3326.0,4086.0
12-04 10:10:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529366016.0,328937472.0,29757829120.0,1002942464.0,3980.0,4826.0
12-04 10:10:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529488896.0,328937472.0,29757833216.0,1002815488.0,4311.0,5527.0
12-04 10:10:41,0.083,0.333,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529607680.0,328945664.0,29757833216.0,1002688512.0,3080.0,2727.0
12-04 10:10:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529603584.0,328945664.0,29757837312.0,1002688512.0,6312.0,9113.0
12-04 10:10:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529599488.0,328945664.0,29757841408.0,1002688512.0,2629.0,2571.0
12-04 10:10:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529599488.0,328945664.0,29757841408.0,1002688512.0,3474.0,4766.0
12-04 10:10:45,0.166,0.166,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2529722368.0,328945664.0,29757845504.0,1002561536.0,2230.0,2979.0
12-04 10:10:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529722368.0,328945664.0,29757845504.0,1002561536.0,2929.0,4126.0
12-04 10:10:47,0.333,0.083,99.500,0.083,0.0,0.0,0.0,53248.0,0.0,6.0,2529329152.0,328953856.0,29757849600.0,1002942464.0,20863.0,22630.0
12-04 10:10:48,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529329152.0,328953856.0,29757849600.0,1002942464.0,4338.0,6583.0
12-04 10:10:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529329152.0,328953856.0,29757849600.0,1002942464.0,1937.0,2118.0
12-04 10:10:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2529329152.0,328953856.0,29757849600.0,1002942464.0,2690.0,3922.0
12-04 10:10:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529325056.0,328953856.0,29757853696.0,1002942464.0,4318.0,6522.0
12-04 10:10:52,0.167,0.250,99.333,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2529312768.0,328962048.0,29757857792.0,1002942464.0,1587.0,1764.0
12-04 10:10:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529312768.0,328962048.0,29757857792.0,1002942464.0,2684.0,3935.0
12-04 10:10:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529312768.0,328962048.0,29757857792.0,1002942464.0,4795.0,7135.0
12-04 10:10:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2529312768.0,328962048.0,29757857792.0,1002942464.0,3050.0,4238.0
12-04 10:10:56,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529312768.0,328962048.0,29757857792.0,1002942464.0,1815.0,2553.0
12-04 10:10:57,0.333,0.167,99.500,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2529325056.0,328962048.0,29757861888.0,1002926080.0,3338.0,5039.0
12-04 10:10:58,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529316864.0,328970240.0,29757861888.0,1002926080.0,2824.0,4038.0
12-04 10:10:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529308672.0,328970240.0,29757861888.0,1002934272.0,3182.0,4503.0
12-04 10:11:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529304576.0,328970240.0,29757865984.0,1002934272.0,1482.0,1677.0
12-04 10:11:01,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529304576.0,328970240.0,29757865984.0,1002934272.0,3344.0,5025.0
12-04 10:11:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529423360.0,328970240.0,29757874176.0,1002807296.0,3538.0,5313.0
12-04 10:11:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529423360.0,328970240.0,29757874176.0,1002807296.0,3968.0,5606.0
12-04 10:11:04,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529542144.0,328978432.0,29757874176.0,1002680320.0,4568.0,5820.0
12-04 10:11:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529538048.0,328978432.0,29757878272.0,1002680320.0,2106.0,1928.0
12-04 10:11:06,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529538048.0,328978432.0,29757878272.0,1002680320.0,4288.0,5539.0
12-04 10:11:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529533952.0,328978432.0,29757882368.0,1002680320.0,6231.0,7514.0
12-04 10:11:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529533952.0,328978432.0,29757882368.0,1002680320.0,4278.0,5138.0
12-04 10:11:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529660928.0,328978432.0,29757882368.0,1002553344.0,2371.0,2178.0
12-04 10:11:10,0.167,0.250,99.334,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2529648640.0,328986624.0,29757886464.0,1002553344.0,5022.0,6937.0
12-04 10:11:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529648640.0,328986624.0,29757886464.0,1002553344.0,4279.0,5661.0
12-04 10:11:12,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529644544.0,328990720.0,29757894656.0,1002545152.0,3040.0,3377.0
12-04 10:11:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529644544.0,328990720.0,29757894656.0,1002545152.0,4206.0,5247.0
12-04 10:11:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529644544.0,328990720.0,29757894656.0,1002545152.0,2630.0,3816.0
12-04 10:11:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529644544.0,328990720.0,29757894656.0,1002545152.0,2036.0,2754.0
12-04 10:11:16,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529636352.0,328998912.0,29757894656.0,1002545152.0,20550.0,22229.0
12-04 10:11:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529296384.0,328998912.0,29757898752.0,1002881024.0,18721.0,18939.0
12-04 10:11:18,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529116160.0,328998912.0,29757898752.0,1003061248.0,5081.0,7444.0
12-04 10:11:19,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529243136.0,328998912.0,29757898752.0,1002934272.0,3258.0,4966.0
12-04 10:11:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529239040.0,328998912.0,29757902848.0,1002934272.0,4198.0,6308.0
12-04 10:11:21,0.083,0.167,99.667,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,2529239040.0,328998912.0,29757902848.0,1002934272.0,2275.0,1924.0
12-04 10:11:22,0.084,0.0,99.749,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,2529226752.0,329007104.0,29757906944.0,1002934272.0,2928.0,2766.0
12-04 10:11:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529226752.0,329007104.0,29757906944.0,1002934272.0,5130.0,6792.0
12-04 10:11:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529226752.0,329007104.0,29757906944.0,1002934272.0,3982.0,4652.0
12-04 10:11:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529226752.0,329007104.0,29757906944.0,1002934272.0,2407.0,1977.0
12-04 10:11:26,0.0,0.251,99.749,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2529226752.0,329007104.0,29757906944.0,1002934272.0,3918.0,4652.0
12-04 10:11:27,0.167,0.083,99.500,0.250,0.0,0.0,0.0,57344.0,0.0,6.0,2529218560.0,329015296.0,29757906944.0,1002934272.0,7292.0,10554.0
12-04 10:11:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529210368.0,329015296.0,29757915136.0,1002934272.0,3853.0,4544.0
12-04 10:11:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529210368.0,329015296.0,29757915136.0,1002934272.0,2371.0,1977.0
12-04 10:11:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529210368.0,329015296.0,29757915136.0,1002934272.0,3139.0,3334.0
12-04 10:11:31,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529206272.0,329015296.0,29757919232.0,1002934272.0,3056.0,4131.0
12-04 10:11:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2529079296.0,329015296.0,29757919232.0,1003061248.0,3073.0,4337.0
12-04 10:11:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529071104.0,329023488.0,29757919232.0,1003061248.0,2670.0,3865.0
12-04 10:11:34,0.167,0.167,99.666,0.0,0.0,0.0,12288.0,0.0,1.0,0.0,2529071104.0,329023488.0,29757919232.0,1003061248.0,5033.0,6815.0
12-04 10:11:35,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2529304576.0,329023488.0,29757939712.0,1002807296.0,2960.0,3236.0
12-04 10:11:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529304576.0,329023488.0,29757939712.0,1002807296.0,4322.0,5719.0
12-04 10:11:37,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529439744.0,329023488.0,29757939712.0,1002672128.0,6248.0,7158.0
12-04 10:11:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529439744.0,329023488.0,29757939712.0,1002672128.0,2797.0,3146.0
12-04 10:11:39,0.166,0.249,99.335,0.249,0.0,0.0,4096.0,12288.0,1.0,2.0,2529423360.0,329031680.0,29757947904.0,1002672128.0,3642.0,4353.0
12-04 10:11:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529546240.0,329031680.0,29757952000.0,1002545152.0,2987.0,3290.0
12-04 10:11:41,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529546240.0,329031680.0,29757952000.0,1002545152.0,3596.0,4413.0
12-04 10:11:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529542144.0,329031680.0,29757956096.0,1002545152.0,4413.0,5823.0
12-04 10:11:43,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2529538048.0,329031680.0,29757960192.0,1002545152.0,5089.0,6976.0
12-04 10:11:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529529856.0,329031680.0,29757960192.0,1002553344.0,2724.0,3948.0
12-04 10:11:45,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2154569728.0,329039872.0,29757960192.0,1377505280.0,3464.0,5109.0
12-04 10:11:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154565632.0,329039872.0,29757964288.0,1377505280.0,3838.0,4633.0
12-04 10:11:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2154561536.0,329039872.0,29757968384.0,1377505280.0,20012.0,20745.0
12-04 10:11:48,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154561536.0,329039872.0,29757968384.0,1377505280.0,2296.0,2978.0
12-04 10:11:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154561536.0,329039872.0,29757968384.0,1377505280.0,3224.0,4875.0
12-04 10:11:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154561536.0,329039872.0,29757968384.0,1377505280.0,2630.0,3750.0
12-04 10:11:51,0.0,0.250,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2154549248.0,329048064.0,29757972480.0,1377505280.0,2290.0,3018.0
12-04 10:11:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2154549248.0,329048064.0,29757972480.0,1377505280.0,4380.0,6778.0
12-04 10:11:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154549248.0,329048064.0,29757972480.0,1377505280.0,5463.0,7047.0
12-04 10:11:54,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154041344.0,329048064.0,29757972480.0,1378013184.0,3070.0,4295.0
12-04 10:11:55,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2154033152.0,329048064.0,29757980672.0,1378013184.0,2790.0,4013.0
12-04 10:11:56,0.167,0.167,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,2.0,2154029056.0,329048064.0,29757984768.0,1378013184.0,1416.0,1648.0
12-04 10:11:57,0.250,0.167,99.334,0.167,0.0,0.083,0.0,65536.0,0.0,7.0,2154156032.0,329056256.0,29757984768.0,1377878016.0,4542.0,6806.0
12-04 10:11:58,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2154156032.0,329056256.0,29757984768.0,1377878016.0,2216.0,2815.0
12-04 10:11:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154139648.0,329056256.0,29757992960.0,1377886208.0,4175.0,4728.0
12-04 10:12:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154266624.0,329056256.0,29757992960.0,1377759232.0,4069.0,6112.0
12-04 10:12:01,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,20480.0,1.0,5.0,2154262528.0,329056256.0,29757997056.0,1377759232.0,3123.0,4847.0
12-04 10:12:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2154262528.0,329056256.0,29757997056.0,1377759232.0,2914.0,3660.0
12-04 10:12:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2154250240.0,329064448.0,29758001152.0,1377759232.0,1762.0,1850.0
12-04 10:12:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154246144.0,329064448.0,29758005248.0,1377759232.0,4942.0,6798.0
12-04 10:12:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154242048.0,329064448.0,29758009344.0,1377759232.0,4448.0,5763.0
12-04 10:12:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154369024.0,329064448.0,29758009344.0,1377632256.0,2323.0,2010.0
12-04 10:12:07,0.167,0.0,99.750,0.083,0.0,0.0,4096.0,28672.0,1.0,5.0,2154360832.0,329064448.0,29758017536.0,1377632256.0,6225.0,7131.0
12-04 10:12:08,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154369024.0,329064448.0,29758017536.0,1377624064.0,4248.0,5580.0
12-04 10:12:09,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2154360832.0,329072640.0,29758017536.0,1377624064.0,3614.0,4338.0
12-04 10:12:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154356736.0,329072640.0,29758021632.0,1377624064.0,4023.0,5324.0
12-04 10:12:11,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2154348544.0,329072640.0,29758029824.0,1377624064.0,21694.0,23063.0
12-04 10:12:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2154348544.0,329072640.0,29758029824.0,1377624064.0,3391.0,3920.0
12-04 10:12:13,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154348544.0,329072640.0,29758029824.0,1377624064.0,3634.0,4397.0
12-04 10:12:14,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154348544.0,329072640.0,29758029824.0,1377624064.0,2890.0,3932.0
12-04 10:12:15,0.167,0.084,99.582,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,2154078208.0,329080832.0,29758038016.0,1377878016.0,2810.0,3897.0
12-04 10:12:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154205184.0,329080832.0,29758038016.0,1377751040.0,2690.0,3860.0
12-04 10:12:17,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2154209280.0,329080832.0,29758042112.0,1377742848.0,20672.0,21878.0
12-04 10:12:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154209280.0,329080832.0,29758042112.0,1377742848.0,4358.0,6466.0
12-04 10:12:19,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2154201088.0,329080832.0,29758050304.0,1377742848.0,3458.0,5238.0
12-04 10:12:20,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154201088.0,329080832.0,29758050304.0,1377742848.0,2183.0,2723.0
12-04 10:12:21,0.083,0.167,99.500,0.250,0.0,0.0,4096.0,12288.0,1.0,2.0,2154315776.0,329089024.0,29758054400.0,1377615872.0,3827.0,4304.0
12-04 10:12:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2154311680.0,329093120.0,29758054400.0,1377615872.0,3641.0,4128.0
12-04 10:12:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154307584.0,329093120.0,29758058496.0,1377615872.0,20807.0,20993.0
12-04 10:12:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153869312.0,329093120.0,29758062592.0,1378050048.0,3141.0,3294.0
12-04 10:12:25,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2153914368.0,329093120.0,29758062592.0,1378004992.0,6489.0,7540.0
12-04 10:12:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153783296.0,329093120.0,29758066688.0,1378131968.0,4059.0,4804.0
12-04 10:12:27,0.084,0.167,99.666,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2153771008.0,329101312.0,29758070784.0,1378131968.0,4582.0,5632.0
12-04 10:12:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153771008.0,329101312.0,29758070784.0,1378131968.0,4915.0,6246.0
12-04 10:12:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153771008.0,329101312.0,29758070784.0,1378131968.0,2522.0,2076.0
12-04 10:12:30,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153766912.0,329101312.0,29758074880.0,1378131968.0,4457.0,5525.0
12-04 10:12:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,2.0,2153766912.0,329101312.0,29758074880.0,1378131968.0,3030.0,4201.0
12-04 10:12:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,5.0,2153889792.0,329101312.0,29758078976.0,1378004992.0,4392.0,6623.0
12-04 10:12:33,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2153881600.0,329109504.0,29758078976.0,1378004992.0,20558.0,21846.0
12-04 10:12:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153881600.0,329109504.0,29758078976.0,1378004992.0,3565.0,4240.0
12-04 10:12:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153754624.0,329109504.0,29758078976.0,1378131968.0,3691.0,4346.0
12-04 10:12:36,0.250,0.167,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2154053632.0,329109504.0,29758083072.0,1377828864.0,4756.0,5028.0
12-04 10:12:37,3.183,1.591,92.546,2.596,0.0,0.084,1454080.0,20480.0,149.0,2.0,2165006336.0,329408512.0,29767794688.0,1356865536.0,4219988.0,94248.0
12-04 10:12:38,0.669,0.418,98.828,0.084,0.0,0.0,73728.0,0.0,2.0,0.0,2171338752.0,329408512.0,29767954432.0,1350373376.0,4866767.0,150238.0
12-04 10:12:39,0.417,0.334,98.499,0.751,0.0,0.0,0.0,12288.0,0.0,2.0,2172989440.0,329416704.0,29767954432.0,1348714496.0,58054.0,54740.0
12-04 10:12:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173231104.0,329416704.0,29767966720.0,1348460544.0,5230.0,7842.0
12-04 10:12:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173231104.0,329416704.0,29767966720.0,1348460544.0,4808.0,6308.0
12-04 10:12:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2173227008.0,329416704.0,29767970816.0,1348460544.0,4536.0,5756.0
12-04 10:12:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173227008.0,329416704.0,29767970816.0,1348460544.0,3890.0,4613.0
12-04 10:12:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173353984.0,329416704.0,29767970816.0,1348333568.0,2810.0,4071.0
12-04 10:12:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2173341696.0,329424896.0,29767974912.0,1348333568.0,1473.0,1668.0
12-04 10:12:46,0.668,0.418,98.329,0.501,0.0,0.084,0.0,0.0,0.0,0.0,2175279104.0,329424896.0,29770072064.0,1344299008.0,2309554.0,128975.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-peer-slave-21.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","oblong-bubble",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,1.876,0.538,97.513,0.040,0.0,0.033,4399.387,1079510.770,0.562,12.106,2040463360.0,506011648.0,29307957248.0,1764642816.0,0.0,0.0
12-04 09:35:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2040344576.0,506011648.0,29307977728.0,1764741120.0,4595.0,7596.0
12-04 09:35:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,2040340480.0,506011648.0,29307981824.0,1764741120.0,3943.0,4698.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040340480.0,506011648.0,29307981824.0,1764741120.0,14359.0,14770.0
12-04 09:35:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040307712.0,506011648.0,29307981824.0,1764773888.0,3477.0,4268.0
12-04 09:35:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040291328.0,506011648.0,29307981824.0,1764790272.0,3639.0,4466.0
12-04 09:35:38,0.167,0.250,99.417,0.167,0.0,0.0,0.0,122880.0,0.0,16.0,2040283136.0,506015744.0,29307985920.0,1764790272.0,12744.0,12519.0
12-04 09:35:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040283136.0,506015744.0,29307985920.0,1764790272.0,2546.0,2249.0
12-04 09:35:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040406016.0,506015744.0,29307990016.0,1764663296.0,5413.0,7760.0
12-04 09:35:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040397824.0,506015744.0,29307990016.0,1764671488.0,14787.0,16428.0
12-04 09:35:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040524800.0,506015744.0,29307990016.0,1764544512.0,4366.0,5625.0
12-04 09:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2040520704.0,506015744.0,29307994112.0,1764544512.0,5346.0,7291.0
12-04 09:35:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2040512512.0,506019840.0,29307998208.0,1764544512.0,11695.0,12407.0
12-04 09:35:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040639488.0,506019840.0,29307998208.0,1764417536.0,1795.0,2036.0
12-04 09:35:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040639488.0,506019840.0,29307998208.0,1764417536.0,3878.0,4562.0
12-04 09:35:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040635392.0,506019840.0,29308002304.0,1764417536.0,11505.0,11808.0
12-04 09:35:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2040631296.0,506023936.0,29308002304.0,1764417536.0,2953.0,4151.0
12-04 09:35:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2040246272.0,506023936.0,29308006400.0,1764798464.0,6009.0,9109.0
12-04 09:35:50,0.501,0.0,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2040246272.0,506023936.0,29308006400.0,1764798464.0,30298.0,32075.0
12-04 09:35:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040254464.0,506023936.0,29308006400.0,1764790272.0,2573.0,3713.0
12-04 09:35:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040254464.0,506023936.0,29308006400.0,1764790272.0,3869.0,5759.0
12-04 09:35:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2040250368.0,506023936.0,29308010496.0,1764790272.0,11883.0,12071.0
12-04 09:35:54,0.167,0.083,99.666,0.0,0.0,0.083,131072.0,0.0,9.0,0.0,2040250368.0,506028032.0,29308006400.0,1764790272.0,13435.0,17825.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040193024.0,506028032.0,29308190720.0,1764663296.0,2299.0,2979.0
12-04 09:35:56,4.010,2.840,92.899,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2089820160.0,506028032.0,29310496768.0,1712730112.0,531780.0,480215.0
12-04 09:35:57,18.043,9.617,72.0,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2123161600.0,506028032.0,29321469952.0,1668415488.0,2955770.0,930061.0
12-04 09:35:58,20.478,9.898,69.198,0.0,0.0,0.427,0.0,2166784.0,0.0,21.0,2173693952.0,506040320.0,29336461312.0,1602879488.0,3130927.0,1025118.0
12-04 09:35:59,19.571,9.528,70.386,0.086,0.0,0.429,0.0,2166784.0,0.0,21.0,2195128320.0,506052608.0,29353107456.0,1564786688.0,3119066.0,1020103.0
12-04 09:36:00,20.487,11.251,67.926,0.0,0.0,0.336,0.0,2166784.0,0.0,21.0,2228105216.0,506073088.0,29370011648.0,1514885120.0,3134217.0,1022723.0
12-04 09:36:01,19.879,9.075,70.614,0.0,0.0,0.432,49152.0,2158592.0,3.0,20.0,2244321280.0,506081280.0,29384642560.0,1484029952.0,3124663.0,1020053.0
12-04 09:36:02,20.823,10.327,68.346,0.168,0.0,0.336,4096.0,2203648.0,1.0,24.0,2271948800.0,506114048.0,29400752128.0,1440260096.0,3132463.0,1026547.0
12-04 09:36:03,19.641,10.418,69.599,0.085,0.0,0.256,0.0,2162688.0,0.0,20.0,2295517184.0,506155008.0,29416189952.0,1401212928.0,3137604.0,1033391.0
12-04 09:36:04,20.999,9.653,68.840,0.0,0.0,0.508,0.0,2179072.0,0.0,21.0,2314313728.0,506187776.0,29431803904.0,1366769664.0,3126633.0,1018806.0
12-04 09:36:05,21.053,9.508,69.015,0.085,0.0,0.340,32768.0,2170880.0,5.0,20.0,2341240832.0,506216448.0,29445419008.0,1326198784.0,3129773.0,1027049.0
12-04 09:36:06,20.759,9.620,69.283,0.0,0.0,0.338,0.0,2154496.0,0.0,19.0,2351390720.0,506232832.0,29462601728.0,1298849792.0,3125978.0,1018086.0
12-04 09:36:07,20.085,9.658,69.829,0.085,0.0,0.342,0.0,2154496.0,0.0,19.0,2379546624.0,506261504.0,29476335616.0,1256931328.0,3125850.0,1021483.0
12-04 09:36:08,20.561,10.280,68.904,0.085,0.0,0.170,0.0,2183168.0,0.0,22.0,2389016576.0,506286080.0,29495001088.0,1228771328.0,3133109.0,1028396.0
12-04 09:36:09,20.169,9.198,68.270,1.772,0.0,0.591,4096.0,122011648.0,1.0,247.0,2402541568.0,506290176.0,29509283840.0,1200959488.0,3120022.0,1014358.0
12-04 09:36:10,19.897,10.164,68.475,1.034,0.0,0.431,0.0,57978880.0,0.0,124.0,2425520128.0,506298368.0,29525307392.0,1161949184.0,3130418.0,1022142.0
12-04 09:36:11,19.247,9.837,70.488,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2439634944.0,506310656.0,29540421632.0,1132707840.0,3124561.0,1021010.0
12-04 09:36:12,19.027,10.410,70.137,0.085,0.0,0.341,0.0,2154496.0,0.0,19.0,2458529792.0,506327040.0,29555679232.0,1098539008.0,3128252.0,1022272.0
12-04 09:36:13,19.569,9.138,70.862,0.0,0.0,0.431,0.0,2150400.0,0.0,19.0,2471895040.0,506339328.0,29572018176.0,1068822528.0,3117963.0,1014667.0
12-04 09:36:14,19.796,10.450,69.329,0.085,0.0,0.340,0.0,2170880.0,0.0,21.0,2479476736.0,506355712.0,29586436096.0,1046806528.0,3133691.0,1027433.0
12-04 09:36:15,19.932,10.136,69.421,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2488913920.0,506368000.0,29602635776.0,1021157376.0,3133428.0,1025179.0
12-04 09:36:16,19.322,10.763,69.661,0.0,0.0,0.254,0.0,2158592.0,0.0,19.0,2496286720.0,506380288.0,29617377280.0,999030784.0,3120920.0,1017558.0
12-04 09:36:17,20.187,10.008,69.466,0.085,0.0,0.254,0.0,2154496.0,0.0,19.0,2517479424.0,506404864.0,29632827392.0,962363392.0,3138614.0,1033237.0
12-04 09:36:18,20.391,10.025,69.159,0.0,0.0,0.425,0.0,2162688.0,0.0,21.0,2522312704.0,506408960.0,29650608128.0,939745280.0,3119174.0,1014802.0
12-04 09:36:19,19.525,10.272,69.610,0.085,0.0,0.509,0.0,2158592.0,0.0,19.0,2536771584.0,506413056.0,29663334400.0,912556032.0,3127515.0,1018517.0
12-04 09:36:20,19.237,10.847,69.153,0.254,0.0,0.508,0.0,2166784.0,0.0,21.0,2537521152.0,506417152.0,29680930816.0,894205952.0,3137926.0,1039438.0
12-04 09:36:21,22.336,11.424,64.962,0.597,0.0,0.682,4096.0,45875200.0,1.0,102.0,2541203456.0,506490880.0,29735698432.0,835682304.0,3132913.0,1022348.0
12-04 09:36:22,22.363,11.646,65.316,0.422,0.0,0.253,0.0,23531520.0,0.0,59.0,2548682752.0,506544128.0,29710733312.0,853114880.0,3132627.0,1024417.0
12-04 09:36:23,19.374,10.660,69.374,0.085,0.0,0.508,0.0,2244608.0,0.0,19.0,2564284416.0,506560512.0,29724385280.0,823844864.0,3136998.0,1030844.0
12-04 09:36:24,20.285,10.478,68.734,0.0,0.0,0.503,0.0,2338816.0,0.0,41.0,2572566528.0,506589184.0,29741469696.0,798449664.0,3118279.0,1014684.0
12-04 09:36:25,18.926,10.315,69.991,0.085,0.0,0.682,0.0,2158592.0,0.0,20.0,2594447360.0,506609664.0,29756145664.0,761872384.0,3117438.0,1016581.0
12-04 09:36:26,20.576,9.822,69.263,0.085,0.0,0.254,0.0,2162688.0,0.0,21.0,2603864064.0,506646528.0,29770883072.0,737681408.0,3138230.0,1028931.0
12-04 09:36:27,20.563,9.386,69.539,0.0,0.0,0.512,0.0,2162688.0,0.0,19.0,2609360896.0,506687488.0,29788581888.0,714444800.0,3133727.0,1023491.0
12-04 09:36:28,19.105,9.811,70.482,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,2612412416.0,506707968.0,29804113920.0,695840768.0,3125271.0,1018471.0
12-04 09:36:29,20.441,9.924,69.042,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,2620231680.0,506728448.0,29818384384.0,673730560.0,3136695.0,1029479.0
12-04 09:36:30,20.205,9.037,70.247,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,2625740800.0,506744832.0,29835255808.0,651333632.0,3118456.0,1017833.0
12-04 09:36:31,19.280,10.026,70.351,0.086,0.0,0.257,0.0,2146304.0,0.0,19.0,2630955008.0,506765312.0,29848121344.0,633233408.0,3129663.0,1020208.0
12-04 09:36:32,19.661,10.424,69.492,0.0,0.0,0.424,0.0,2170880.0,0.0,21.0,2638733312.0,506798080.0,29865881600.0,607662080.0,3130021.0,1027475.0
12-04 09:36:33,19.657,9.785,70.043,0.086,0.0,0.429,0.0,2150400.0,0.0,19.0,2648276992.0,506826752.0,29880307712.0,583663616.0,3127508.0,1020932.0
12-04 09:36:34,19.380,9.561,70.629,0.086,0.0,0.345,0.0,2179072.0,0.0,20.0,2652221440.0,506839040.0,29895159808.0,564854784.0,3113223.0,1012521.0
12-04 09:36:35,19.760,9.239,70.317,0.0,0.0,0.684,0.0,2170880.0,0.0,20.0,2658414592.0,506863616.0,29912625152.0,541171712.0,3149549.0,1038688.0
12-04 09:36:36,19.039,10.120,70.497,0.0,0.0,0.343,0.0,2158592.0,0.0,19.0,2660003840.0,506900480.0,29925933056.0,526237696.0,3120084.0,1017195.0
12-04 09:36:37,19.475,10.754,69.602,0.0,0.0,0.169,0.0,2191360.0,0.0,22.0,2663493632.0,506920960.0,29943369728.0,505290752.0,3131182.0,1022439.0
12-04 09:36:38,20.426,9.617,69.447,0.085,0.0,0.426,0.0,2174976.0,0.0,24.0,2670243840.0,506937344.0,29959204864.0,482689024.0,3134171.0,1026559.0
12-04 09:36:39,19.404,9.702,70.213,0.255,0.0,0.426,0.0,18944000.0,0.0,52.0,2671087616.0,506957824.0,29973499904.0,467529728.0,3121253.0,1015046.0
12-04 09:36:40,9.633,6.309,71.867,11.850,0.0,0.341,12288.0,267390976.0,3.0,504.0,2672963584.0,506966016.0,29981335552.0,457809920.0,2999352.0,955172.0
12-04 09:36:41,20.563,10.239,64.420,4.522,0.0,0.256,0.0,138649600.0,0.0,268.0,2690260992.0,507006976.0,30000156672.0,421650432.0,3129130.0,1024600.0
12-04 09:36:42,29.671,13.062,56.834,0.087,0.0,0.346,0.0,2211840.0,0.0,22.0,2693636096.0,507031552.0,30021124096.0,397283328.0,3263199.0,1093417.0
12-04 09:36:43,20.734,9.300,69.283,0.0,0.0,0.683,0.0,2154496.0,0.0,19.0,2701230080.0,507056128.0,30034927616.0,375861248.0,3120445.0,1017535.0
12-04 09:36:44,19.031,10.620,69.669,0.170,0.0,0.510,0.0,2179072.0,0.0,22.0,2703929344.0,507076608.0,30053048320.0,355020800.0,3148071.0,1037403.0
12-04 09:36:45,18.826,9.499,71.071,0.086,0.0,0.518,4096.0,2162688.0,1.0,20.0,2711109632.0,507105280.0,30069219328.0,331640832.0,3107726.0,1009582.0
12-04 09:36:46,18.979,10.468,70.213,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,2711617536.0,507125760.0,30083915776.0,316416000.0,3132509.0,1021994.0
12-04 09:36:47,20.217,10.359,68.839,0.0,0.0,0.585,0.0,2158592.0,0.0,19.0,2712473600.0,507150336.0,30099492864.0,299958272.0,3132960.0,1028101.0
12-04 09:36:48,19.133,10.374,69.983,0.0,0.0,0.510,0.0,2162688.0,0.0,19.0,2718072832.0,507179008.0,30114975744.0,278847488.0,3124201.0,1018324.0
12-04 09:36:49,19.690,9.544,70.077,0.086,0.0,0.602,0.0,2150400.0,0.0,19.0,2717601792.0,507199488.0,30131126272.0,263147520.0,3135547.0,1024123.0
12-04 09:36:50,18.954,9.691,70.669,0.086,0.0,0.600,0.0,2183168.0,0.0,21.0,2724704256.0,507224064.0,30147014656.0,240132096.0,3133981.0,1031609.0
12-04 09:36:51,18.886,9.138,71.540,0.0,0.0,0.435,0.0,2342912.0,0.0,24.0,2728075264.0,506859520.0,30140948480.0,243191808.0,3116299.0,1014987.0
12-04 09:36:52,19.300,10.333,69.855,0.085,0.0,0.427,0.0,2232320.0,0.0,21.0,2739105792.0,506368000.0,30130429952.0,243171328.0,3135202.0,1026020.0
12-04 09:36:53,19.966,10.110,69.329,0.0,0.0,0.595,0.0,2236416.0,0.0,21.0,2743717888.0,506200064.0,30135205888.0,233951232.0,3140787.0,1032441.0
12-04 09:36:54,18.659,9.716,71.195,0.086,0.0,0.344,0.0,2457600.0,0.0,29.0,2753728512.0,505405440.0,30106529792.0,253411328.0,3115041.0,1013583.0
12-04 09:36:55,20.170,9.872,69.447,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2758221824.0,505413632.0,30120378368.0,235061248.0,3127391.0,1020134.0
12-04 09:36:56,15.997,8.554,75.107,0.086,0.0,0.257,0.0,4481024.0,0.0,59.0,2760667136.0,505069568.0,30117445632.0,235892736.0,2926471.0,752007.0
12-04 09:36:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761621504.0,505069568.0,30118387712.0,233996288.0,3044.0,3857.0
12-04 09:36:58,0.417,0.500,99.083,0.0,0.0,0.0,0.0,217088.0,0.0,18.0,2761617408.0,505085952.0,30118375424.0,233996288.0,58891.0,6551.0
12-04 09:36:59,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761732096.0,505085952.0,30118641664.0,233615360.0,13552.0,15277.0
12-04 09:37:00,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2762510336.0,505085952.0,30118641664.0,232837120.0,1486.0,1677.0
12-04 09:37:01,0.333,0.250,99.250,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2762493952.0,505085952.0,30118641664.0,232853504.0,3488.0,5202.0
12-04 09:37:02,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2762493952.0,505085952.0,30118641664.0,232853504.0,14047.0,15766.0
12-04 09:37:03,0.250,0.417,99.333,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2762317824.0,505090048.0,30118641664.0,233025536.0,3468.0,5245.0
12-04 09:37:04,8.889,5.641,84.957,0.0,0.0,0.513,0.0,0.0,0.0,0.0,2763239424.0,505090048.0,30124384256.0,226361344.0,951493.0,940389.0
12-04 09:37:05,25.255,13.095,60.714,0.0,0.0,0.935,0.0,2408448.0,0.0,25.0,2768707584.0,504385536.0,30102712320.0,243269632.0,5368591.0,1248505.0
12-04 09:37:06,27.973,12.917,58.169,0.342,0.0,0.599,0.0,16625664.0,0.0,54.0,2774757376.0,504086528.0,30113120256.0,227110912.0,3347387.0,1239381.0
12-04 09:37:07,32.293,14.671,51.349,1.096,0.0,0.590,4096.0,82980864.0,1.0,209.0,2794995712.0,502042624.0,30078803968.0,243232768.0,3406202.0,1275444.0
12-04 09:37:08,26.054,13.322,59.275,0.675,0.0,0.675,4096.0,45281280.0,1.0,141.0,2804494336.0,501530624.0,29968801792.0,344248320.0,3516125.0,1335859.0
12-04 09:37:09,24.546,12.619,61.884,0.086,0.0,0.864,0.0,2170880.0,0.0,20.0,2815971328.0,501534720.0,29989642240.0,311926784.0,5361513.0,1244375.0
12-04 09:37:10,26.877,12.543,60.154,0.0,0.0,0.427,0.0,2150400.0,0.0,19.0,2823671808.0,501559296.0,30009819136.0,284024832.0,3358374.0,1248657.0
12-04 09:37:11,22.496,13.073,59.932,3.820,0.0,0.679,8192.0,215941120.0,2.0,389.0,2851721216.0,501587968.0,30025252864.0,240513024.0,3372004.0,1258732.0
12-04 09:37:12,21.705,12.145,61.413,3.962,0.0,0.775,8192.0,137871360.0,2.0,271.0,2855088128.0,501272576.0,30024437760.0,238276608.0,3388577.0,1263277.0
12-04 09:37:13,26.225,13.242,59.759,0.172,0.0,0.602,0.0,4440064.0,0.0,43.0,2856480768.0,500961280.0,30026326016.0,235307008.0,5505771.0,1318068.0
12-04 09:37:14,25.722,14.092,59.677,0.0,0.0,0.509,0.0,2289664.0,0.0,23.0,2860769280.0,500580352.0,30021533696.0,236191744.0,3361984.0,1255779.0
12-04 09:37:15,25.063,13.249,60.844,0.169,0.0,0.675,0.0,4411392.0,0.0,39.0,2864807936.0,500256768.0,30024253440.0,229756928.0,3541139.0,1341449.0
12-04 09:37:16,21.772,12.152,65.401,0.0,0.0,0.675,0.0,2404352.0,0.0,26.0,2880184320.0,499568640.0,29995425792.0,243896320.0,3360629.0,1250689.0
12-04 09:37:17,24.958,13.073,61.290,0.0,0.0,0.679,4096.0,2297856.0,1.0,25.0,2886615040.0,499216384.0,29992316928.0,240926720.0,5379322.0,1260057.0
12-04 09:37:18,26.446,13.010,59.864,0.0,0.0,0.680,0.0,2256896.0,0.0,21.0,2889191424.0,498892800.0,29991391232.0,239599616.0,3350703.0,1244050.0
12-04 09:37:19,24.937,13.389,60.753,0.251,0.0,0.669,0.0,4177920.0,0.0,29.0,2900480000.0,498565120.0,29991182336.0,228847616.0,3395648.0,1272334.0
12-04 09:37:20,22.050,11.714,65.633,0.0,0.0,0.603,0.0,2514944.0,0.0,34.0,2903343104.0,498253824.0,29987680256.0,229797888.0,3529926.0,1357625.0
12-04 09:37:21,25.557,12.350,61.578,0.0,0.0,0.515,0.0,2375680.0,0.0,25.0,2911502336.0,497582080.0,29965582336.0,244408320.0,5412049.0,1302748.0
12-04 09:37:22,26.861,12.489,59.880,0.086,0.0,0.684,0.0,2256896.0,0.0,22.0,2915827712.0,497283072.0,29965094912.0,240869376.0,3320724.0,1226440.0
12-04 09:37:23,25.595,12.840,60.969,0.0,0.0,0.595,0.0,4419584.0,0.0,40.0,2918531072.0,497025024.0,29965774848.0,237744128.0,3572812.0,1362080.0
12-04 09:37:24,21.098,12.007,66.295,0.086,0.0,0.515,0.0,2265088.0,0.0,22.0,2924969984.0,496660480.0,29952958464.0,244486144.0,3363647.0,1255605.0
12-04 09:37:25,25.322,12.532,61.459,0.086,0.0,0.601,0.0,2347008.0,0.0,23.0,2930524160.0,496398336.0,29951959040.0,240193536.0,5364920.0,1245996.0
12-04 09:37:26,25.130,13.432,60.745,0.087,0.0,0.607,0.0,2183168.0,0.0,22.0,2933129216.0,496148480.0,29950279680.0,239517696.0,3364183.0,1257723.0
12-04 09:37:27,25.510,12.755,60.969,0.085,0.0,0.680,0.0,4665344.0,0.0,63.0,2940485632.0,495890432.0,29951451136.0,231247872.0,3540323.0,1341344.0
12-04 09:37:28,22.137,11.790,65.310,0.0,0.0,0.763,0.0,2244608.0,0.0,22.0,2946125824.0,495611904.0,29946884096.0,230453248.0,3363471.0,1254878.0
12-04 09:37:29,24.656,12.371,62.027,0.0,0.0,0.945,0.0,2285568.0,0.0,21.0,2950754304.0,495341568.0,29946228736.0,226750464.0,5389765.0,1264071.0
12-04 09:37:30,27.094,12.308,59.744,0.171,0.0,0.684,0.0,2375680.0,0.0,26.0,2955423744.0,494804992.0,29923454976.0,245391360.0,3337618.0,1235272.0
12-04 09:37:31,25.617,12.085,61.362,0.085,0.0,0.851,0.0,4390912.0,0.0,41.0,2968629248.0,494579712.0,29924798464.0,231067648.0,3535115.0,1337018.0
12-04 09:37:32,22.619,11.565,65.391,0.0,0.0,0.425,0.0,2306048.0,0.0,22.0,2970234880.0,494309376.0,29920686080.0,233844736.0,3372965.0,1265086.0
12-04 09:37:33,25.086,12.371,61.942,0.086,0.0,0.515,0.0,2207744.0,0.0,22.0,2978992128.0,494034944.0,29918998528.0,227049472.0,5364551.0,1246860.0
12-04 09:37:34,26.798,12.928,59.675,0.0,0.0,0.599,0.0,2322432.0,0.0,23.0,2979463168.0,493756416.0,29914664960.0,231190528.0,3351470.0,1241900.0
12-04 09:37:35,24.530,12.906,61.966,0.085,0.0,0.513,0.0,4386816.0,0.0,41.0,2982244352.0,493543424.0,29913923584.0,229363712.0,3542401.0,1344139.0
12-04 09:37:36,22.241,10.690,66.379,0.172,0.0,0.517,0.0,2301952.0,0.0,24.0,2988232704.0,493293568.0,29911138304.0,226410496.0,3367118.0,1257656.0
12-04 09:37:37,23.499,12.521,63.465,0.0,0.0,0.515,0.0,2359296.0,0.0,27.0,2995060736.0,492929024.0,29900062720.0,231022592.0,5372886.0,1250673.0
12-04 09:37:38,25.526,12.719,61.140,0.088,0.0,0.526,0.0,2301952.0,0.0,22.0,2995331072.0,492658688.0,29898379264.0,232706048.0,3359563.0,1253305.0
12-04 09:37:39,25.670,12.273,61.538,0.0,0.0,0.519,0.0,2375680.0,0.0,24.0,3005902848.0,492109824.0,29874737152.0,246325248.0,3383382.0,1259751.0
12-04 09:37:40,21.821,12.457,65.206,0.0,0.0,0.515,0.0,4382720.0,0.0,43.0,3009175552.0,491872256.0,29874913280.0,243113984.0,3505604.0,1325828.0
12-04 09:37:41,25.448,12.895,61.059,0.085,0.0,0.512,0.0,2273280.0,0.0,21.0,3009789952.0,491634688.0,29872414720.0,245235712.0,5387343.0,1263042.0
12-04 09:37:42,18.081,10.102,63.243,7.895,0.0,0.679,8192.0,180060160.0,2.0,335.0,3009343488.0,491646976.0,29885313024.0,232771584.0,3234206.0,1185286.0
12-04 09:37:43,10.571,7.246,66.667,14.919,0.0,0.597,8192.0,268435456.0,2.0,501.0,3010195456.0,491376640.0,29871706112.0,245796864.0,1945531.0,1167312.0
12-04 09:37:44,25.932,11.448,59.063,2.775,0.0,0.781,65536.0,83529728.0,6.0,182.0,3011784704.0,491139072.0,29872865280.0,243286016.0,4747433.0,1315507.0
12-04 09:37:45,30.867,15.901,52.211,0.085,0.0,0.935,0.0,4468736.0,0.0,45.0,3010678784.0,490921984.0,29877252096.0,240222208.0,5549860.0,1346356.0
12-04 09:37:46,31.098,16.429,51.635,0.084,0.0,0.754,0.0,4349952.0,0.0,37.0,3009146880.0,490684416.0,29882433536.0,236810240.0,3374357.0,1254215.0
12-04 09:37:47,32.844,14.693,51.945,0.0,0.0,0.519,0.0,2400256.0,0.0,26.0,3019780096.0,490156032.0,29862383616.0,246755328.0,3509543.0,1327600.0
12-04 09:37:48,23.413,11.321,64.408,0.172,0.0,0.686,0.0,4337664.0,0.0,43.0,3019083776.0,490217472.0,29882261504.0,227512320.0,3510510.0,1327759.0
12-04 09:37:49,25.787,12.936,60.681,0.085,0.0,0.511,196608.0,5439488.0,7.0,30.0,3023097856.0,489963520.0,29879201792.0,226811904.0,5352748.0,1242415.0
12-04 09:37:50,26.036,13.694,59.679,0.0,0.0,0.592,0.0,2297856.0,0.0,22.0,3024109568.0,489713664.0,29878726656.0,226525184.0,3374726.0,1268962.0
12-04 09:37:51,24.530,12.821,61.880,0.085,0.0,0.684,0.0,4374528.0,0.0,41.0,3021578240.0,489476096.0,29879230464.0,228790272.0,3409652.0,1275750.0
12-04 09:37:52,21.690,11.324,66.376,0.087,0.0,0.523,0.0,2281472.0,0.0,24.0,3021914112.0,489144320.0,29868765184.0,239251456.0,3505661.0,1326125.0
12-04 09:37:53,23.719,11.816,63.684,0.0,0.0,0.782,0.0,2322432.0,0.0,23.0,3022934016.0,488886272.0,29865803776.0,241451008.0,5379171.0,1257096.0
12-04 09:37:54,28.045,13.465,58.148,0.0,0.0,0.343,0.0,2191360.0,0.0,22.0,3024273408.0,488611840.0,29865553920.0,240635904.0,3347195.0,1241932.0
12-04 09:37:55,25.105,13.058,60.910,0.168,0.0,0.758,0.0,4472832.0,0.0,42.0,3024703488.0,488316928.0,29862510592.0,243544064.0,3527039.0,1331089.0
12-04 09:37:56,22.125,10.453,66.812,0.087,0.0,0.523,0.0,4513792.0,0.0,31.0,3026759680.0,488054784.0,29857390592.0,246870016.0,3375617.0,1268172.0
12-04 09:37:57,30.308,14.897,53.510,0.771,0.0,0.514,4096.0,67608576.0,1.0,159.0,3028705280.0,486940672.0,29800337408.0,303091712.0,5346905.0,1237877.0
12-04 09:37:58,26.787,12.661,59.948,0.172,0.0,0.431,0.0,2228224.0,0.0,20.0,3026087936.0,486965248.0,29820162048.0,285859840.0,3370402.0,1252870.0
12-04 09:37:59,25.235,12.404,61.933,0.0,0.0,0.428,0.0,4521984.0,0.0,69.0,3027030016.0,487018496.0,29841444864.0,263581696.0,3544800.0,1345320.0
12-04 09:38:00,22.326,11.800,65.110,0.170,0.0,0.594,0.0,2162688.0,0.0,21.0,3028434944.0,487034880.0,29859262464.0,244342784.0,3363773.0,1253778.0
12-04 09:38:01,25.430,12.715,61.426,0.0,0.0,0.430,0.0,2273280.0,0.0,22.0,3029061632.0,486686720.0,29857488896.0,245837824.0,5357214.0,1240515.0
12-04 09:38:02,26.827,12.640,60.017,0.0,0.0,0.516,0.0,2293760.0,0.0,23.0,3033223168.0,486342656.0,29856444416.0,243064832.0,3361100.0,1252707.0
12-04 09:38:03,26.939,13.299,58.483,0.512,0.0,0.767,4096.0,37027840.0,1.0,115.0,3037020160.0,485416960.0,29845520384.0,251117568.0,3394903.0,1269075.0
12-04 09:38:04,18.591,7.555,72.326,1.443,0.0,0.085,4096.0,80445440.0,1.0,181.0,3041021952.0,484171776.0,29849317376.0,244563968.0,2600157.0,434848.0
12-04 09:38:05,0.583,0.500,98.750,0.167,0.0,0.0,0.0,6475776.0,0.0,24.0,3041902592.0,484192256.0,29743718400.0,349261824.0,20787.0,21523.0
12-04 09:38:06,0.251,0.251,99.414,0.084,0.0,0.0,0.0,278528.0,0.0,20.0,3041898496.0,484212736.0,29743955968.0,349007872.0,67835.0,16057.0
12-04 09:38:07,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3041894400.0,484212736.0,29743960064.0,349007872.0,3980.0,5072.0
12-04 09:38:08,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3041890304.0,484212736.0,29743964160.0,349007872.0,3292.0,4226.0
12-04 09:38:09,0.334,0.084,99.582,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3041890304.0,484212736.0,29743964160.0,349007872.0,9272.0,10695.0
12-04 09:38:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3041890304.0,484212736.0,29743964160.0,349007872.0,3024.0,3322.0
12-04 09:38:11,3.023,2.519,94.207,0.0,0.0,0.252,0.0,28672.0,0.0,3.0,3040993280.0,484216832.0,29744857088.0,349007872.0,335202.0,334573.0
12-04 09:38:12,23.004,12.446,64.034,0.172,0.0,0.343,0.0,12288.0,0.0,2.0,3037700096.0,484216832.0,29761609728.0,335548416.0,3398358.0,1377674.0
12-04 09:38:13,27.304,13.140,58.532,0.0,0.0,1.024,0.0,4321280.0,0.0,39.0,3037720576.0,484278272.0,29784203264.0,312872960.0,5813806.0,1591247.0
12-04 09:38:14,22.119,12.712,57.966,6.186,0.0,1.017,8192.0,255352832.0,2.0,473.0,3037372416.0,484290560.0,29800067072.0,297345024.0,3467848.0,1410284.0
12-04 09:38:15,21.349,11.102,61.486,5.380,0.0,0.683,4096.0,165244928.0,1.0,317.0,3038904320.0,484311040.0,29815558144.0,280301568.0,5496551.0,1426971.0
12-04 09:38:16,32.121,14.372,52.468,0.173,0.0,0.866,0.0,4308992.0,0.0,38.0,3037052928.0,484352000.0,29842681856.0,254988288.0,3822328.0,1594019.0
12-04 09:38:17,32.509,15.188,51.451,0.0,0.0,0.853,0.0,2195456.0,0.0,22.0,3038474240.0,484372480.0,29864964096.0,231264256.0,5670380.0,1509648.0
12-04 09:38:18,32.216,15.808,51.117,0.172,0.0,0.687,0.0,4550656.0,0.0,44.0,3041419264.0,483704832.0,29849432064.0,244518912.0,3687627.0,1535059.0
12-04 09:38:19,32.244,15.133,51.677,0.0,0.0,0.946,0.0,4435968.0,0.0,45.0,3045142528.0,483397632.0,29851295744.0,239239168.0,5805375.0,1579608.0
12-04 09:38:20,32.727,14.719,51.948,0.0,0.0,0.606,0.0,2265088.0,0.0,21.0,3044212736.0,483065856.0,29855338496.0,236457984.0,3548976.0,1460621.0
12-04 09:38:21,32.072,15.477,51.677,0.086,0.0,0.688,0.0,4386816.0,0.0,43.0,3043803136.0,482770944.0,29860298752.0,232202240.0,5768519.0,1564996.0
12-04 09:38:22,32.414,15.086,51.724,0.086,0.0,0.690,0.0,4435968.0,0.0,40.0,3044130816.0,482476032.0,29862993920.0,229474304.0,3814321.0,1592595.0
12-04 09:38:23,32.293,15.767,51.096,0.084,0.0,0.759,0.0,2232320.0,0.0,23.0,3045187584.0,482152448.0,29865586688.0,226148352.0,5557576.0,1446884.0
12-04 09:38:24,31.192,16.906,50.972,0.085,0.0,0.845,0.0,4472832.0,0.0,44.0,3043364864.0,481771520.0,29864656896.0,229281792.0,3791941.0,1586696.0
12-04 09:38:25,32.470,14.767,51.900,0.086,0.0,0.777,0.0,4501504.0,0.0,42.0,3045699584.0,481124352.0,29847273472.0,244977664.0,5821473.0,1596338.0
12-04 09:38:26,31.229,14.646,53.199,0.084,0.0,0.842,0.0,2281472.0,0.0,22.0,3046113280.0,480800768.0,29847515136.0,244645888.0,3492052.0,1420172.0
12-04 09:38:27,29.099,15.622,54.592,0.086,0.0,0.601,0.0,4386816.0,0.0,39.0,3047100416.0,480505856.0,29849395200.0,242073600.0,5883973.0,1629996.0
12-04 09:38:28,29.734,16.024,53.470,0.0,0.0,0.771,0.0,2269184.0,0.0,23.0,3045220352.0,480178176.0,29853003776.0,240672768.0,3524476.0,1446844.0
12-04 09:38:29,28.497,14.162,56.299,0.087,0.0,0.956,0.0,4386816.0,0.0,39.0,3045871616.0,479883264.0,29855121408.0,238198784.0,5873944.0,1617521.0
12-04 09:38:30,30.996,15.671,52.468,0.087,0.0,0.779,0.0,2482176.0,0.0,51.0,3046014976.0,479571968.0,29857423360.0,236064768.0,3468131.0,1413188.0
12-04 09:38:31,29.700,15.279,54.249,0.086,0.0,0.687,0.0,4386816.0,0.0,39.0,3046543360.0,479281152.0,29860253696.0,232996864.0,5881094.0,1614747.0
12-04 09:38:32,33.505,14.175,51.718,0.086,0.0,0.515,0.0,2281472.0,0.0,22.0,3048009728.0,478961664.0,29861470208.0,230633472.0,3478559.0,1415588.0
12-04 09:38:33,26.877,14.590,58.020,0.0,0.0,0.512,4096.0,4382720.0,1.0,39.0,3047075840.0,478662656.0,29862498304.0,230838272.0,3893258.0,1636485.0
12-04 09:38:34,30.835,14.815,53.661,0.086,0.0,0.603,0.0,2277376.0,0.0,23.0,3048132608.0,478322688.0,29864099840.0,228519936.0,5502011.0,1423283.0
12-04 09:38:35,30.439,15.133,53.568,0.0,0.0,0.860,0.0,4415488.0,0.0,40.0,3046490112.0,478019584.0,29868056576.0,226508800.0,5861712.0,1612663.0
12-04 09:38:36,30.034,14.761,54.437,0.085,0.0,0.683,0.0,2367488.0,0.0,27.0,3048439808.0,477339648.0,29847842816.0,245452800.0,3514219.0,1436470.0
12-04 09:38:37,30.077,14.482,54.584,0.086,0.0,0.771,0.0,4423680.0,0.0,43.0,3049865216.0,476999680.0,29847638016.0,244572160.0,5865756.0,1609905.0
12-04 09:38:38,30.408,14.770,53.953,0.0,0.0,0.869,0.0,2248704.0,0.0,21.0,3049398272.0,476680192.0,29847756800.0,245239808.0,3530448.0,1448162.0
12-04 09:38:39,28.410,13.553,56.994,0.174,0.0,0.869,0.0,4407296.0,0.0,42.0,3050262528.0,476385280.0,29850976256.0,241451008.0,5839871.0,1593468.0
12-04 09:38:40,32.168,14.860,52.360,0.0,0.0,0.612,0.0,2293760.0,0.0,23.0,3049730048.0,476057600.0,29853663232.0,239624192.0,3417545.0,1387104.0
12-04 09:38:41,30.501,14.274,54.460,0.0,0.0,0.765,0.0,4395008.0,0.0,41.0,3049213952.0,475758592.0,29854871552.0,239230976.0,5938439.0,1633289.0
12-04 09:38:42,31.309,15.654,52.181,0.086,0.0,0.770,0.0,2306048.0,0.0,25.0,3049619456.0,475435008.0,29858512896.0,235507712.0,3491262.0,1434440.0
12-04 09:38:43,29.855,14.286,54.919,0.0,0.0,0.941,0.0,4403200.0,0.0,43.0,3050246144.0,475144192.0,29859831808.0,233852928.0,5865568.0,1610460.0
12-04 09:38:44,31.849,16.471,50.588,0.084,0.0,1.008,0.0,2260992.0,0.0,22.0,3049373696.0,474783744.0,29859303424.0,235614208.0,3543948.0,1448193.0
12-04 09:38:45,26.307,14.225,53.899,4.884,0.0,0.686,4096.0,171692032.0,1.0,327.0,3050725376.0,474046464.0,29832941568.0,261361664.0,5736544.0,1551128.0
12-04 09:38:46,12.901,9.106,65.936,11.383,0.0,0.675,20480.0,266719232.0,5.0,494.0,3051687936.0,474062848.0,29843120128.0,250204160.0,2379596.0,1394455.0
12-04 09:38:47,17.025,9.974,64.230,8.340,0.0,0.430,4096.0,212697088.0,1.0,406.0,3053846528.0,474075136.0,29857509376.0,233644032.0,6653099.0,1476180.0
12-04 09:38:48,32.285,15.548,51.402,0.085,0.0,0.680,0.0,2166784.0,0.0,21.0,3052249088.0,473739264.0,29859975168.0,233111552.0,3602427.0,1480985.0
12-04 09:38:49,32.432,15.456,51.267,0.084,0.0,0.760,0.0,4341760.0,0.0,40.0,3050356736.0,473444352.0,29864398848.0,230875136.0,5747025.0,1549696.0
12-04 09:38:50,32.481,15.431,51.321,0.085,0.0,0.682,0.0,4452352.0,0.0,41.0,3051491328.0,473034752.0,29861851136.0,232697856.0,3772688.0,1577337.0
12-04 09:38:51,31.458,16.880,50.895,0.0,0.0,0.767,0.0,2240512.0,0.0,20.0,3051937792.0,472715264.0,29863092224.0,231329792.0,5571453.0,1463711.0
12-04 09:38:52,32.986,14.323,51.910,0.0,0.0,0.781,0.0,4415488.0,0.0,41.0,3051782144.0,472399872.0,29868355584.0,226537472.0,3717337.0,1541130.0
12-04 09:38:53,31.633,16.241,51.276,0.170,0.0,0.680,0.0,4501504.0,0.0,42.0,3052838912.0,471740416.0,29849726976.0,244768768.0,5873455.0,1622276.0
12-04 09:38:54,31.739,15.130,52.435,0.0,0.0,0.696,0.0,2265088.0,0.0,23.0,3051180032.0,471412736.0,29853335552.0,243146752.0,3512569.0,1433606.0
12-04 09:38:55,31.889,15.685,51.646,0.087,0.0,0.693,0.0,4419584.0,0.0,41.0,3052302336.0,471093248.0,29856837632.0,238841856.0,5833301.0,1599659.0
12-04 09:38:56,32.038,15.371,51.986,0.086,0.0,0.518,0.0,4382720.0,0.0,39.0,3052351488.0,470822912.0,29859311616.0,236589056.0,3766607.0,1566998.0
12-04 09:38:57,33.505,15.081,50.728,0.086,0.0,0.600,0.0,2269184.0,0.0,23.0,3051634688.0,470540288.0,29859086336.0,237813760.0,3417596.0,1385615.0
12-04 09:38:58,31.043,15.391,52.609,0.087,0.0,0.870,0.0,4423680.0,0.0,40.0,3052482560.0,470315008.0,29862846464.0,233431040.0,5922252.0,1643402.0
12-04 09:38:59,34.091,15.825,48.485,0.505,0.0,1.094,0.0,33341440.0,0.0,107.0,3054034944.0,469721088.0,29857529856.0,237789184.0,5691846.0,1525519.0
12-04 09:39:00,39.053,15.976,43.364,0.845,0.0,0.761,4096.0,74113024.0,1.0,176.0,3053264896.0,468439040.0,29851942912.0,245428224.0,3625224.0,1490775.0
12-04 09:39:01,32.373,16.405,50.349,0.262,0.0,0.611,4096.0,24809472.0,1.0,105.0,3053510656.0,468226048.0,29756342272.0,340996096.0,5855969.0,1614005.0
12-04 09:39:02,33.106,15.188,51.109,0.085,0.0,0.512,0.0,2371584.0,0.0,45.0,3053117440.0,468238336.0,29780615168.0,317104128.0,3459691.0,1404681.0
12-04 09:39:03,31.904,15.952,51.201,0.086,0.0,0.858,0.0,4333568.0,0.0,38.0,3053473792.0,468258816.0,29806317568.0,291024896.0,5859665.0,1616331.0
12-04 09:39:04,31.915,15.830,51.149,0.085,0.0,1.021,0.0,4304896.0,0.0,38.0,3052158976.0,468287488.0,29831520256.0,267108352.0,3797950.0,1571282.0
12-04 09:39:05,32.442,15.876,50.992,0.0,0.0,0.690,0.0,2166784.0,0.0,21.0,3052904448.0,468316160.0,29853655040.0,244199424.0,5481090.0,1419776.0
12-04 09:39:06,32.289,14.273,52.306,0.087,0.0,1.044,0.0,4399104.0,0.0,44.0,3052789760.0,468107264.0,29856555008.0,241623040.0,3828599.0,1603104.0
12-04 09:39:07,32.572,15.313,51.184,0.085,0.0,0.846,0.0,4456448.0,0.0,43.0,3053301760.0,467861504.0,29860347904.0,237563904.0,5854853.0,1608950.0
12-04 09:39:08,30.703,15.180,53.173,0.086,0.0,0.858,0.0,2228224.0,0.0,22.0,3053936640.0,467521536.0,29860548608.0,237068288.0,3508212.0,1430844.0
12-04 09:39:09,30.350,15.090,54.220,0.0,0.0,0.341,0.0,4399104.0,0.0,39.0,3056607232.0,467308544.0,29862612992.0,232546304.0,5736672.0,1628887.0
12-04 09:39:10,32.737,14.237,52.259,0.085,0.0,0.682,0.0,2240512.0,0.0,20.0,3055063040.0,467042304.0,29863981056.0,232988672.0,3600837.0,1404259.0
12-04 09:39:11,28.731,14.151,56.261,0.172,0.0,0.686,0.0,4411392.0,0.0,43.0,3055411200.0,466817024.0,29866217472.0,230629376.0,5625483.0,1351772.0
12-04 09:39:12,6.975,3.025,90.0,0.0,0.0,0.0,0.0,2265088.0,0.0,23.0,3056439296.0,466575360.0,29852758016.0,243302400.0,162133.0,93801.0
12-04 09:39:13,0.334,0.502,99.164,0.0,0.0,0.0,0.0,212992.0,0.0,19.0,3050991616.0,466526208.0,29846953984.0,254603264.0,57619.0,5964.0
12-04 09:39:14,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051487232.0,466526208.0,29847220224.0,253841408.0,1560.0,1776.0
12-04 09:39:15,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051487232.0,466526208.0,29847220224.0,253841408.0,12834.0,13640.0
12-04 09:39:16,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3049959424.0,466526208.0,29847224320.0,255365120.0,2928.0,4222.0
12-04 09:39:17,0.251,0.334,96.321,3.094,0.0,0.0,4096.0,124022784.0,1.0,237.0,3050213376.0,466530304.0,29847228416.0,255102976.0,4253.0,6484.0
12-04 09:39:18,0.084,0.588,91.352,7.976,0.0,0.0,8192.0,266338304.0,2.0,497.0,3050573824.0,466538496.0,29847240704.0,254722048.0,4105.0,5228.0
12-04 09:39:19,7.823,5.017,81.122,5.527,0.0,0.510,4096.0,129482752.0,1.0,241.0,3049041920.0,466542592.0,29852958720.0,250531840.0,863378.0,855754.0
12-04 09:39:20,28.719,14.273,55.976,0.086,0.0,0.946,0.0,6819840.0,0.0,37.0,3055431680.0,466280448.0,29853483008.0,243879936.0,5620024.0,1540862.0
12-04 09:39:21,36.489,16.093,45.611,0.861,0.0,0.947,4096.0,67727360.0,1.0,157.0,3055869952.0,465543168.0,29805494272.0,292167680.0,3662578.0,1561584.0
12-04 09:39:22,31.037,16.216,51.700,0.0,0.0,1.046,0.0,4390912.0,0.0,38.0,3055882240.0,465588224.0,29831598080.0,266006528.0,5981932.0,1699458.0
12-04 09:39:23,30.969,16.696,51.730,0.087,0.0,0.519,0.0,2170880.0,0.0,21.0,3056603136.0,465604608.0,29854724096.0,242143232.0,3568367.0,1523321.0
12-04 09:39:24,32.048,16.881,50.129,0.086,0.0,0.857,0.0,4399104.0,0.0,44.0,3056107520.0,465289216.0,29860126720.0,237551616.0,6038472.0,1756399.0
12-04 09:39:25,31.861,15.758,51.515,0.0,0.0,0.866,0.0,2273280.0,0.0,22.0,3055943680.0,464953344.0,29861601280.0,236576768.0,5622069.0,1534681.0
12-04 09:39:26,31.743,15.611,51.691,0.087,0.0,0.867,0.0,4382720.0,0.0,41.0,3056095232.0,464605184.0,29864128512.0,234246144.0,5967907.0,1721162.0
12-04 09:39:27,31.206,15.385,52.535,0.0,0.0,0.874,0.0,2265088.0,0.0,22.0,3058323456.0,464195584.0,29859213312.0,237342720.0,3635453.0,1547818.0
12-04 09:39:28,33.447,15.273,50.597,0.085,0.0,0.597,0.0,4444160.0,0.0,42.0,3058405376.0,463958016.0,29865603072.0,231108608.0,5905952.0,1681410.0
12-04 09:39:29,32.995,15.990,50.085,0.085,0.0,0.846,0.0,4382720.0,0.0,43.0,3058741248.0,463671296.0,29865082880.0,231579648.0,3998687.0,1735383.0
12-04 09:39:30,32.962,15.582,50.856,0.0,0.0,0.599,0.0,2310144.0,0.0,23.0,3060043776.0,463392768.0,29867855872.0,227782656.0,5677757.0,1573827.0
12-04 09:39:31,30.979,17.191,50.809,0.085,0.0,0.936,0.0,4505600.0,0.0,44.0,3060551680.0,462856192.0,29851283456.0,244383744.0,4343455.0,1708244.0
12-04 09:39:32,33.785,15.749,49.873,0.0,0.0,0.593,0.0,2183168.0,0.0,20.0,3059441664.0,462589952.0,29853663232.0,243380224.0,5203440.0,1525458.0
12-04 09:39:33,31.441,17.203,50.0,0.085,0.0,1.271,0.0,4468736.0,0.0,43.0,3060154368.0,462327808.0,29853290496.0,243302400.0,5992532.0,1741659.0
12-04 09:39:34,31.514,14.613,52.905,0.088,0.0,0.880,0.0,2445312.0,0.0,46.0,3059638272.0,462057472.0,29856583680.0,240795648.0,3550829.0,1509916.0
12-04 09:39:35,33.190,15.431,50.603,0.0,0.0,0.776,0.0,4444160.0,0.0,44.0,3059716096.0,461824000.0,29858779136.0,238755840.0,6029054.0,1755410.0
12-04 09:39:36,32.491,14.547,52.091,0.087,0.0,0.784,0.0,2244608.0,0.0,23.0,3058774016.0,461557760.0,29863600128.0,235143168.0,5726143.0,1594352.0
12-04 09:39:37,31.928,16.093,51.119,0.086,0.0,0.775,0.0,4448256.0,0.0,43.0,3060109312.0,461336576.0,29865230336.0,232398848.0,3836644.0,1655917.0
12-04 09:39:38,31.699,16.906,50.211,0.085,0.0,1.099,0.0,4141056.0,0.0,27.0,3061350400.0,461086720.0,29869674496.0,226963456.0,5840071.0,1662675.0
12-04 09:39:39,32.350,15.438,51.778,0.0,0.0,0.434,0.0,2568192.0,0.0,36.0,3062738944.0,460578816.0,29848842240.0,246915072.0,5818953.0,1645147.0
12-04 09:39:40,31.004,15.808,52.227,0.175,0.0,0.786,0.0,4321280.0,0.0,38.0,3063050240.0,460341248.0,29853700096.0,241983488.0,3860616.0,1672123.0
12-04 09:39:41,32.611,15.438,51.171,0.0,0.0,0.781,0.0,2351104.0,0.0,26.0,3062099968.0,460066816.0,29853204480.0,243703808.0,5722840.0,1590376.0
12-04 09:39:42,31.966,15.641,51.368,0.085,0.0,0.940,0.0,4415488.0,0.0,41.0,3060989952.0,459849728.0,29856612352.0,241623040.0,3987715.0,1734349.0
12-04 09:39:43,33.016,14.866,51.513,0.0,0.0,0.605,0.0,2232320.0,0.0,20.0,3060523008.0,459587584.0,29859254272.0,239710208.0,5562871.0,1502649.0
12-04 09:39:44,32.759,15.690,50.776,0.086,0.0,0.690,0.0,4456448.0,0.0,43.0,3060875264.0,459399168.0,29861855232.0,236945408.0,6038797.0,1761318.0
12-04 09:39:45,31.293,16.207,51.552,0.0,0.0,0.948,0.0,2220032.0,0.0,20.0,3061772288.0,459145216.0,29863788544.0,234369024.0,3615281.0,1543435.0
12-04 09:39:46,32.363,15.497,51.199,0.171,0.0,0.771,0.0,4427776.0,0.0,43.0,3061321728.0,458948608.0,29867786240.0,231018496.0,5981187.0,1728187.0
12-04 09:39:47,32.146,16.200,50.806,0.0,0.0,0.848,0.0,2228224.0,0.0,21.0,3061268480.0,458694656.0,29869142016.0,229969920.0,3577320.0,1519596.0
12-04 09:39:48,31.597,15.972,51.562,0.087,0.0,0.781,0.0,4489216.0,0.0,42.0,3063894016.0,458194944.0,29851283456.0,245702656.0,6026061.0,1753645.0
12-04 09:39:49,31.743,15.872,51.605,0.0,0.0,0.781,0.0,2269184.0,0.0,22.0,3062632448.0,457940992.0,29852053504.0,246448128.0,5690036.0,1572149.0
12-04 09:39:50,32.371,14.698,52.143,0.087,0.0,0.700,0.0,4390912.0,0.0,39.0,3061755904.0,457662464.0,29854691328.0,244965376.0,3884510.0,1687816.0
12-04 09:39:51,33.733,16.353,49.229,0.0,0.0,0.685,3612672.0,2428928.0,882.0,28.0,3107897344.0,460259328.0,29803225088.0,247693312.0,5726293.0,1599547.0
12-04 09:39:52,37.871,15.183,45.812,0.262,0.0,0.873,6090752.0,8851456.0,662.0,51.0,3084861440.0,462774272.0,29830701056.0,240738304.0,3948693.0,1726352.0
12-04 09:39:53,37.175,16.291,45.061,0.780,0.0,0.693,4096.0,67510272.0,1.0,159.0,3071467520.0,461795328.0,29845184512.0,240627712.0,5580393.0,1511322.0
12-04 09:39:54,30.626,13.875,46.277,8.206,0.0,1.015,8192.0,217317376.0,2.0,421.0,3074646016.0,461295616.0,29840818176.0,242315264.0,5930739.0,1703582.0
12-04 09:39:55,14.910,10.283,61.611,12.425,0.0,0.771,12288.0,267505664.0,3.0,499.0,3073929216.0,461307904.0,29854593024.0,229244928.0,2508885.0,1538332.0
12-04 09:39:56,13.672,9.802,62.683,12.898,0.0,0.946,8192.0,264241152.0,2.0,496.0,3075891200.0,460996608.0,29843595264.0,238592000.0,1546908.0,1516272.0
12-04 09:39:57,31.897,14.483,50.776,1.638,0.0,1.207,4096.0,85405696.0,1.0,216.0,3074113536.0,460517376.0,29743906816.0,340537344.0,11035434.0,1677050.0
12-04 09:39:58,33.049,15.503,50.852,0.085,0.0,0.511,0.0,2150400.0,0.0,19.0,3074142208.0,460525568.0,29768138752.0,316268544.0,3564219.0,1516333.0
12-04 09:39:59,33.218,14.879,51.211,0.0,0.0,0.692,0.0,4313088.0,0.0,38.0,3077443584.0,460554240.0,29793128448.0,287948800.0,6015428.0,1744664.0
12-04 09:40:00,31.239,16.318,51.745,0.0,0.0,0.698,0.0,2150400.0,0.0,19.0,3077488640.0,460562432.0,29816549376.0,264474624.0,5614191.0,1534594.0
12-04 09:40:01,32.247,15.180,51.801,0.0,0.0,0.772,0.0,4341760.0,0.0,41.0,3078041600.0,460587008.0,29841506304.0,238940160.0,3974542.0,1720905.0
12-04 09:40:02,32.836,14.311,51.975,0.088,0.0,0.790,0.0,2306048.0,0.0,24.0,3077271552.0,460296192.0,29844611072.0,236896256.0,5728642.0,1600600.0
12-04 09:40:03,31.088,16.235,51.900,0.173,0.0,0.604,0.0,4354048.0,0.0,42.0,3078701056.0,460005376.0,29848506368.0,231862272.0,5890110.0,1676669.0
12-04 09:40:04,33.104,15.047,51.161,0.0,0.0,0.688,0.0,2347008.0,0.0,28.0,3078615040.0,459669504.0,29846458368.0,234332160.0,3811011.0,1642686.0
12-04 09:40:05,32.224,15.324,51.576,0.0,0.0,0.876,0.0,4329472.0,0.0,37.0,3078242304.0,459382784.0,29851631616.0,229818368.0,5762055.0,1609770.0
12-04 09:40:06,31.826,16.126,51.280,0.085,0.0,0.683,0.0,5697536.0,0.0,213.0,3077627904.0,459132928.0,29855555584.0,226758656.0,3966417.0,1727394.0
12-04 09:40:07,31.850,15.445,52.094,0.0,0.0,0.611,0.0,2330624.0,0.0,22.0,3079512064.0,458502144.0,29837176832.0,243884032.0,5564657.0,1499332.0
12-04 09:40:08,32.055,16.454,50.639,0.0,0.0,0.853,0.0,4378624.0,0.0,41.0,3079376896.0,458186752.0,29839036416.0,242475008.0,6061963.0,1773625.0
12-04 09:40:09,31.791,15.938,51.328,0.171,0.0,0.771,0.0,2301952.0,0.0,26.0,3077853184.0,457867264.0,29840609280.0,242745344.0,3547676.0,1503091.0
12-04 09:40:10,31.922,16.681,50.042,0.085,0.0,1.270,0.0,4370432.0,0.0,39.0,3078221824.0,457592832.0,29844647936.0,238612480.0,6031352.0,1752560.0
12-04 09:40:11,31.895,16.497,50.761,0.0,0.0,0.846,0.0,2277376.0,0.0,23.0,3078635520.0,457297920.0,29847011328.0,236130304.0,3599980.0,1532019.0
12-04 09:40:12,31.930,15.351,51.579,0.088,0.0,1.053,0.0,4386816.0,0.0,40.0,3078070272.0,457015296.0,29850574848.0,233414656.0,6013323.0,1745861.0
12-04 09:40:13,35.320,15.026,48.705,0.086,0.0,0.864,0.0,2580480.0,0.0,33.0,3134849024.0,455684096.0,29781856256.0,246685696.0,5563560.0,1536334.0
12-04 09:40:14,34.516,15.830,48.702,0.0,0.0,0.952,0.0,4632576.0,0.0,45.0,3177934848.0,454856704.0,29742583808.0,243699712.0,4275482.0,1948207.0
12-04 09:40:15,36.163,15.874,47.199,0.085,0.0,0.679,0.0,2318336.0,0.0,27.0,3201949696.0,454266880.0,29722198016.0,240660480.0,5708234.0,1607801.0
12-04 09:40:16,32.432,16.478,50.131,0.0,0.0,0.959,0.0,2404352.0,0.0,31.0,3218812928.0,453681152.0,29702496256.0,244084736.0,5844700.0,1700517.0
12-04 09:40:17,39.707,14.729,44.444,0.086,0.0,1.034,0.0,5873664.0,0.0,62.0,3396046848.0,450195456.0,29495848960.0,276983808.0,4005260.0,1793617.0
12-04 09:40:18,58.234,11.885,29.032,0.0,0.0,0.849,0.0,2035712.0,0.0,13.0,3475169280.0,449376256.0,29450993664.0,243535872.0,3311713.0,1383097.0
12-04 09:40:19,53.012,11.102,35.284,0.086,0.0,0.516,0.0,2117632.0,0.0,14.0,3502399488.0,448937984.0,29436473344.0,231264256.0,3300683.0,1370858.0
12-04 09:40:20,32.470,16.494,50.0,0.0,0.0,1.036,0.0,2367488.0,0.0,27.0,3507302400.0,448647168.0,29436215296.0,226910208.0,8476238.0,1986511.0
12-04 09:40:21,33.156,15.200,51.022,0.089,0.0,0.533,0.0,2498560.0,0.0,34.0,3514433536.0,448045056.0,29417414656.0,239181824.0,6376624.0,1918849.0
12-04 09:40:22,33.333,15.238,50.649,0.0,0.0,0.779,0.0,2224128.0,0.0,21.0,3520745472.0,447746048.0,29418676224.0,231907328.0,3880482.0,1674261.0
12-04 09:40:23,33.304,15.917,49.827,0.087,0.0,0.865,0.0,4468736.0,0.0,41.0,3530784768.0,447418368.0,29412487168.0,228384768.0,6193016.0,1833863.0
12-04 09:40:24,33.449,15.471,50.216,0.0,0.0,0.864,0.0,5554176.0,0.0,35.0,3552059392.0,446709760.0,29373702144.0,246603776.0,5933909.0,1701050.0
12-04 09:40:25,33.072,15.096,50.873,0.087,0.0,0.873,0.0,4546560.0,0.0,47.0,3563470848.0,446337024.0,29364604928.0,244662272.0,4140055.0,1804127.0
12-04 09:40:26,32.958,15.265,50.650,0.520,0.0,0.607,0.0,25796608.0,0.0,73.0,3563331584.0,446074880.0,29364445184.0,245223424.0,5815405.0,1631665.0
12-04 09:40:27,19.023,10.111,60.326,9.769,0.0,0.771,12288.0,268439552.0,3.0,500.0,3437342720.0,446083072.0,29377069056.0,358580224.0,4051105.0,1771360.0
12-04 09:40:28,15.907,9.458,61.995,11.694,0.0,0.946,8192.0,269484032.0,2.0,492.0,3441942528.0,446091264.0,29389148160.0,341893120.0,2647494.0,1612080.0
12-04 09:40:29,28.194,13.969,54.600,2.044,0.0,1.193,0.0,90607616.0,0.0,192.0,3446874112.0,446119936.0,29410959360.0,315121664.0,9086974.0,1711004.0
12-04 09:40:30,34.305,14.751,49.828,0.086,0.0,1.029,0.0,2392064.0,0.0,32.0,3447476224.0,446169088.0,29433860096.0,291569664.0,3983488.0,1728244.0
12-04 09:40:31,31.376,16.301,51.358,0.088,0.0,0.876,0.0,4337664.0,0.0,40.0,3452014592.0,446214144.0,29460467712.0,260378624.0,6102777.0,1783139.0
12-04 09:40:32,34.192,15.464,49.485,0.0,0.0,0.859,0.0,2154496.0,0.0,19.0,3452891136.0,446230528.0,29482831872.0,237121536.0,5963043.0,1704251.0
12-04 09:40:33,35.395,15.893,47.165,0.601,0.0,0.945,4096.0,41533440.0,1.0,112.0,3456294912.0,445587456.0,29478211584.0,238981120.0,4032781.0,1754479.0
12-04 09:40:34,35.428,15.794,47.644,0.524,0.0,0.611,0.0,37650432.0,0.0,115.0,3459514368.0,445145088.0,29417988096.0,296427520.0,6045559.0,1754202.0
12-04 09:40:35,32.842,15.945,50.433,0.0,0.0,0.780,0.0,2191360.0,0.0,22.0,3466207232.0,445157376.0,29442093056.0,265617408.0,6017233.0,1735085.0
12-04 09:40:36,33.363,14.711,51.138,0.175,0.0,0.613,0.0,4313088.0,0.0,37.0,3473321984.0,445190144.0,29467811840.0,232751104.0,3962935.0,1720863.0
12-04 09:40:37,33.078,16.709,49.275,0.0,0.0,0.938,0.0,4333568.0,0.0,32.0,3477917696.0,444710912.0,29450117120.0,246329344.0,6005670.0,1725050.0
12-04 09:40:38,32.358,16.437,50.430,0.0,0.0,0.775,0.0,2396160.0,0.0,32.0,3479711744.0,444493824.0,29450096640.0,244772864.0,4089050.0,1777093.0
12-04 09:40:39,33.189,14.944,50.738,0.087,0.0,1.043,0.0,2514944.0,0.0,54.0,3479945216.0,444276736.0,29451841536.0,243011584.0,5937679.0,1699403.0
12-04 09:40:40,34.524,15.476,49.150,0.085,0.0,0.765,0.0,4452352.0,0.0,40.0,3481452544.0,444063744.0,29455949824.0,237608960.0,6158939.0,1808160.0
12-04 09:40:41,33.042,14.773,51.224,0.0,0.0,0.962,0.0,4292608.0,0.0,38.0,3485245440.0,443850752.0,29457510400.0,232468480.0,4045244.0,1755348.0
12-04 09:40:42,34.555,14.660,49.913,0.087,0.0,0.785,0.0,2404352.0,0.0,27.0,3488468992.0,443654144.0,29459832832.0,227119104.0,5936921.0,1690991.0
12-04 09:40:43,32.550,15.492,51.088,0.087,0.0,0.783,0.0,4497408.0,0.0,44.0,3488862208.0,443256832.0,29440458752.0,246497280.0,6178951.0,1846455.0
12-04 09:40:44,33.189,15.385,50.562,0.0,0.0,0.864,0.0,2228224.0,0.0,22.0,3493097472.0,443043840.0,29442338816.0,240594944.0,3759643.0,1640164.0
12-04 09:40:45,32.224,16.550,49.737,0.175,0.0,1.313,0.0,7995392.0,0.0,53.0,3503509504.0,442654720.0,29423890432.0,249020416.0,6274636.0,1856762.0
12-04 09:40:46,36.474,16.162,45.895,0.691,0.0,0.778,4096.0,57368576.0,1.0,137.0,3505176576.0,442114048.0,29429133312.0,242651136.0,3837134.0,1634659.0
12-04 09:40:47,37.925,16.497,44.218,0.765,0.0,0.595,24576.0,71528448.0,6.0,187.0,3511074816.0,441634816.0,29322858496.0,343506944.0,5876908.0,1661058.0
12-04 09:40:48,32.605,15.909,50.787,0.087,0.0,0.612,0.0,4382720.0,0.0,40.0,3518861312.0,441663488.0,29349490688.0,309059584.0,6258324.0,1850038.0
12-04 09:40:49,33.731,15.843,49.489,0.085,0.0,0.852,0.0,2203648.0,0.0,21.0,3520094208.0,441675776.0,29372039168.0,285265920.0,3866910.0,1669671.0
12-04 09:40:50,32.103,16.223,50.472,0.086,0.0,1.116,0.0,4341760.0,0.0,38.0,3519811584.0,441696256.0,29397041152.0,260526080.0,6234813.0,1861828.0
12-04 09:40:51,34.017,15.299,49.915,0.085,0.0,0.684,0.0,2179072.0,0.0,21.0,3523170304.0,441708544.0,29421223936.0,232972288.0,5534362.0,1677805.0
12-04 09:40:52,33.967,15.212,50.216,0.0,0.0,0.605,0.0,4513792.0,0.0,46.0,3521142784.0,441507840.0,29425074176.0,231350272.0,4451247.0,1788790.0
12-04 09:40:53,31.674,16.824,50.901,0.0,0.0,0.601,0.0,4104192.0,0.0,28.0,3521916928.0,441298944.0,29427539968.0,228319232.0,5776682.0,1661752.0
12-04 09:40:54,33.419,15.385,50.171,0.085,0.0,0.940,0.0,2551808.0,0.0,36.0,3522039808.0,441098240.0,29430050816.0,225886208.0,4096651.0,1798027.0
12-04 09:40:55,32.850,16.980,49.659,0.085,0.0,0.427,0.0,4218880.0,0.0,32.0,3523612672.0,440672256.0,29411291136.0,243499008.0,5964327.0,1706580.0
12-04 09:40:56,32.491,16.115,50.871,0.0,0.0,0.523,0.0,2539520.0,0.0,35.0,3523735552.0,440471552.0,29409734656.0,245133312.0,6058327.0,1808004.0
12-04 09:40:57,31.935,16.182,50.856,0.086,0.0,0.942,0.0,4132864.0,0.0,29.0,3526676480.0,440266752.0,29411749888.0,240381952.0,4091240.0,1731606.0
12-04 09:40:58,33.162,16.068,50.0,0.085,0.0,0.684,0.0,2527232.0,0.0,33.0,3527446528.0,440082432.0,29412962304.0,238583808.0,6086291.0,1777102.0
12-04 09:40:59,21.688,12.321,58.481,6.667,0.0,0.844,16384.0,254390272.0,4.0,474.0,3528687616.0,439877632.0,29407129600.0,243380224.0,3891979.0,1688248.0
12-04 09:41:00,17.021,9.362,61.787,11.149,0.0,0.681,8192.0,269533184.0,2.0,508.0,3533328384.0,439885824.0,29417967616.0,227893248.0,2670690.0,1614037.0
12-04 09:41:01,24.786,12.093,57.633,4.803,0.0,0.686,4096.0,139190272.0,1.0,265.0,3532349440.0,439705600.0,29413126144.0,233893888.0,8961912.0,1651431.0
12-04 09:41:02,32.079,17.280,49.786,0.171,0.0,0.684,0.0,4390912.0,0.0,44.0,3533844480.0,439537664.0,29417611264.0,228081664.0,4160820.0,1817813.0
12-04 09:41:03,32.671,15.903,50.562,0.0,0.0,0.864,0.0,2293760.0,0.0,21.0,3533328384.0,439341056.0,29419880448.0,226525184.0,5848206.0,1651046.0
12-04 09:41:04,33.276,16.293,49.397,0.0,0.0,1.034,0.0,4509696.0,0.0,48.0,3540439040.0,438943744.0,29401001984.0,238690304.0,6232070.0,1855126.0
12-04 09:41:05,34.612,14.663,49.872,0.0,0.0,0.853,0.0,2232320.0,0.0,24.0,3549532160.0,438665216.0,29393575936.0,237301760.0,3787507.0,1626852.0
12-04 09:41:06,32.320,15.465,51.086,0.087,0.0,1.043,0.0,4481024.0,0.0,42.0,3559407616.0,438501376.0,29395390464.0,225775616.0,6260649.0,1882300.0
12-04 09:41:07,32.456,15.702,50.877,0.088,0.0,0.877,0.0,2359296.0,0.0,27.0,3563593728.0,438099968.0,29376782336.0,240599040.0,5892001.0,1654619.0
12-04 09:41:08,33.948,16.262,49.036,0.084,0.0,0.671,0.0,4345856.0,0.0,41.0,3563945984.0,437927936.0,29380964352.0,236236800.0,4145391.0,1830209.0
12-04 09:41:09,32.785,15.398,50.692,0.087,0.0,1.038,0.0,2310144.0,0.0,22.0,3569745920.0,437719040.0,29379321856.0,232288256.0,5944055.0,1704529.0
12-04 09:41:10,34.281,15.332,49.871,0.0,0.0,0.517,0.0,4501504.0,0.0,43.0,3575828480.0,437321728.0,29363720192.0,242204672.0,4074597.0,1768191.0
12-04 09:41:11,31.966,16.496,50.513,0.0,0.0,1.026,0.0,2433024.0,0.0,53.0,3582853120.0,437121024.0,29364518912.0,234582016.0,5992329.0,1724752.0
12-04 09:41:12,32.958,15.091,51.258,0.173,0.0,0.520,0.0,4526080.0,0.0,45.0,3593519104.0,436723712.0,29346103296.0,242728960.0,6064329.0,1767698.0
12-04 09:41:13,31.732,17.067,50.086,0.086,0.0,1.029,0.0,2293760.0,0.0,23.0,3597717504.0,436531200.0,29346312192.0,238514176.0,4060649.0,1767119.0
12-04 09:41:14,32.214,16.107,50.904,0.0,0.0,0.775,0.0,4423680.0,0.0,43.0,3598815232.0,436342784.0,29349998592.0,233918464.0,6010317.0,1730606.0
12-04 09:41:15,33.420,15.371,50.604,0.0,0.0,0.604,0.0,4186112.0,0.0,30.0,3601072128.0,436166656.0,29353197568.0,228638720.0,3988112.0,1741126.0
12-04 09:41:16,32.286,16.143,50.698,0.087,0.0,0.785,0.0,2514944.0,0.0,36.0,3600023552.0,435965952.0,29355470848.0,227614720.0,6028828.0,1739750.0
12-04 09:41:17,32.902,15.371,50.777,0.173,0.0,0.777,0.0,4505600.0,0.0,45.0,3601149952.0,435544064.0,29335445504.0,246935552.0,6050861.0,1754190.0
12-04 09:41:18,33.420,15.238,50.563,0.087,0.0,0.693,0.0,2310144.0,0.0,24.0,3602325504.0,435339264.0,29336645632.0,244764672.0,3937457.0,1700089.0
12-04 09:41:19,33.017,14.138,52.328,0.086,0.0,0.431,0.0,4395008.0,0.0,41.0,3600666624.0,435138560.0,29341048832.0,242221056.0,5441434.0,1069953.0
12-04 09:41:20,32.791,11.986,55.137,0.086,0.0,0.0,20480.0,8675328.0,5.0,75.0,3600863232.0,434995200.0,29347143680.0,236072960.0,647301.0,349900.0
12-04 09:41:21,31.126,12.554,55.976,0.258,0.0,0.086,0.0,6643712.0,0.0,64.0,3601440768.0,434819072.0,29351464960.0,231350272.0,761273.0,508063.0
12-04 09:41:22,32.590,11.835,55.317,0.172,0.0,0.086,0.0,6602752.0,0.0,60.0,3601641472.0,434626560.0,29351727104.0,231079936.0,718363.0,400821.0
12-04 09:41:23,33.698,12.637,53.580,0.084,0.0,0.0,0.0,6647808.0,0.0,62.0,3602759680.0,434204672.0,29335982080.0,246128640.0,730447.0,357695.0
12-04 09:41:24,33.533,11.235,55.146,0.086,0.0,0.0,0.0,6574080.0,0.0,60.0,3603599360.0,434020352.0,29340250112.0,241205248.0,624212.0,349048.0
12-04 09:41:25,32.250,12.489,55.175,0.086,0.0,0.0,0.0,6545408.0,0.0,58.0,3606089728.0,433827840.0,29341515776.0,237641728.0,628298.0,350124.0
12-04 09:41:26,32.767,12.988,54.160,0.085,0.0,0.0,4096.0,6594560.0,1.0,63.0,3605123072.0,433651712.0,29343465472.0,236834816.0,541935.0,292568.0
12-04 09:41:27,35.843,11.805,51.668,0.599,0.0,0.086,0.0,42016768.0,0.0,139.0,3605999616.0,433156096.0,29337296896.0,242622464.0,503198.0,292721.0
12-04 09:41:28,12.594,3.920,81.902,1.585,0.0,0.0,4096.0,85053440.0,1.0,215.0,3607293952.0,432586752.0,29235875840.0,343318528.0,172888.0,118705.0
12-04 09:41:29,0.920,0.251,98.579,0.167,0.0,0.084,0.0,13209600.0,0.0,43.0,3608285184.0,432627712.0,29229867008.0,348295168.0,21668.0,37020.0
12-04 09:41:30,0.503,0.251,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3608408064.0,432627712.0,29229871104.0,348168192.0,31659.0,47639.0
12-04 09:41:31,0.753,0.418,93.311,5.518,0.0,0.0,8192.0,192405504.0,2.0,357.0,3609022464.0,432635904.0,29229883392.0,347533312.0,19850.0,35093.0
12-04 09:41:32,2.431,0.671,89.355,7.544,0.0,0.0,8192.0,269484032.0,2.0,483.0,3609505792.0,432648192.0,29229895680.0,347025408.0,220333.0,115140.0
12-04 09:41:33,8.930,2.106,87.953,0.842,0.0,0.168,4096.0,105050112.0,1.0,176.0,3618082816.0,432648192.0,29230366720.0,337977344.0,1496602.0,756456.0
12-04 09:41:34,30.823,12.121,56.277,0.0,0.0,0.779,0.0,102400.0,0.0,4.0,3622060032.0,432652288.0,29246480384.0,317882368.0,4513283.0,1893184.0
12-04 09:41:35,37.369,14.286,47.561,0.0,0.0,0.784,0.0,4198400.0,0.0,33.0,3623358464.0,432709632.0,29271646208.0,291360768.0,7134430.0,2210450.0
12-04 09:41:36,36.740,14.537,47.577,0.088,0.0,1.057,0.0,2293760.0,0.0,26.0,3627872256.0,432746496.0,29293228032.0,265228288.0,7271739.0,2285179.0
12-04 09:41:37,36.829,15.004,47.400,0.0,0.0,0.767,0.0,2154496.0,0.0,19.0,3627700224.0,432762880.0,29314416640.0,244195328.0,4919238.0,2113751.0
12-04 09:41:38,38.596,15.372,45.280,0.0,0.0,0.752,0.0,2318336.0,0.0,28.0,3636862976.0,432476160.0,29305913344.0,243822592.0,6904101.0,2083323.0
12-04 09:41:39,36.070,15.022,47.773,0.087,0.0,1.048,0.0,2351104.0,0.0,29.0,3638153216.0,432275456.0,29307400192.0,241246208.0,7094313.0,2189290.0
12-04 09:41:40,37.887,14.347,46.821,0.086,0.0,0.859,0.0,4386816.0,0.0,42.0,3643129856.0,432095232.0,29309861888.0,233988096.0,5317122.0,2304347.0
12-04 09:41:41,41.594,14.385,41.854,0.607,0.0,1.560,4096.0,65789952.0,1.0,158.0,3646189568.0,431407104.0,29302611968.0,238866432.0,7079449.0,2205510.0
12-04 09:41:42,37.359,15.639,45.960,0.261,0.0,0.782,0.0,13570048.0,0.0,52.0,3649503232.0,431284224.0,29242818560.0,295469056.0,7001909.0,2150368.0
12-04 09:41:43,36.092,15.102,47.696,0.0,0.0,1.109,0.0,2412544.0,0.0,49.0,3648933888.0,431316992.0,29265727488.0,273096704.0,7008312.0,2153475.0
12-04 09:41:44,37.303,14.886,46.935,0.088,0.0,0.788,0.0,2170880.0,0.0,21.0,3651756032.0,431357952.0,29289037824.0,246923264.0,4803395.0,2049609.0
12-04 09:41:45,34.231,15.986,48.393,0.087,0.0,1.303,0.0,4354048.0,0.0,41.0,3654643712.0,431161344.0,29289123840.0,244146176.0,7323595.0,2313968.0
12-04 09:41:46,37.586,14.914,46.552,0.0,0.0,0.948,0.0,2285568.0,0.0,26.0,3651502080.0,431173632.0,29307535360.0,228864000.0,7314125.0,2316143.0
12-04 09:41:47,36.784,15.312,46.792,0.0,0.0,1.112,0.0,2355200.0,0.0,26.0,3656953856.0,430755840.0,29285814272.0,245551104.0,6888668.0,2096477.0
12-04 09:41:48,36.317,14.802,48.107,0.086,0.0,0.688,0.0,2191360.0,0.0,21.0,3658342400.0,430551040.0,29285638144.0,244543488.0,4900125.0,2100663.0
12-04 09:41:49,38.409,14.298,46.193,0.0,0.0,1.100,0.0,2301952.0,0.0,24.0,3663077376.0,430354432.0,29286572032.0,239071232.0,6986495.0,2144314.0
12-04 09:41:50,37.394,14.721,46.785,0.169,0.0,0.931,0.0,4251648.0,0.0,36.0,3663839232.0,430194688.0,29288353792.0,236687360.0,7285128.0,2308482.0
12-04 09:41:51,36.847,15.853,46.530,0.0,0.0,0.771,0.0,2416640.0,0.0,30.0,3668340736.0,430006272.0,29289816064.0,230912000.0,7300427.0,2314972.0
12-04 09:41:52,35.917,14.901,48.148,0.086,0.0,0.947,0.0,2195456.0,0.0,20.0,3669999616.0,429813760.0,29290127360.0,229134336.0,5004146.0,2176045.0
12-04 09:41:53,38.970,13.734,46.180,0.0,0.0,1.116,0.0,2363392.0,0.0,25.0,3675881472.0,429395968.0,29267050496.0,246747136.0,6933017.0,2114397.0
12-04 09:41:54,36.045,15.753,47.175,0.0,0.0,1.027,0.0,2301952.0,0.0,24.0,3678691328.0,429203456.0,29269286912.0,241893376.0,7031617.0,2171921.0
12-04 09:41:55,37.426,15.157,46.317,0.085,0.0,1.016,0.0,4292608.0,0.0,36.0,3682664448.0,429023232.0,29271605248.0,235782144.0,7314457.0,2324041.0
12-04 09:41:56,36.073,15.398,47.664,0.087,0.0,0.779,0.0,2330624.0,0.0,29.0,3683495936.0,428847104.0,29271785472.0,234946560.0,5121269.0,2228301.0
12-04 09:41:57,37.981,14.628,46.279,0.0,0.0,1.112,0.0,2265088.0,0.0,22.0,3686789120.0,428658688.0,29272604672.0,231022592.0,6854995.0,2084000.0
12-04 09:41:58,36.615,14.940,47.755,0.0,0.0,0.691,0.0,2273280.0,0.0,25.0,3688620032.0,428441600.0,29268434944.0,233578496.0,7019787.0,2157991.0
12-04 09:41:59,38.051,15.254,45.508,0.085,0.0,1.102,0.0,4210688.0,0.0,29.0,3692572672.0,428236800.0,29268840448.0,229425152.0,7095511.0,2211228.0
12-04 09:42:00,35.567,15.120,48.024,0.0,0.0,1.289,0.0,2469888.0,0.0,36.0,3694235648.0,428048384.0,29269168128.0,227622912.0,5343513.0,2355051.0
12-04 09:42:01,37.564,15.332,46.422,0.0,0.0,0.681,0.0,2293760.0,0.0,23.0,3696967680.0,427827200.0,29267070976.0,227209216.0,6950270.0,2131319.0
12-04 09:42:02,37.770,13.656,47.277,0.086,0.0,1.210,0.0,2359296.0,0.0,29.0,3704336384.0,427397120.0,29241454592.0,245886976.0,6996922.0,2147925.0
12-04 09:42:03,37.437,15.177,46.290,0.0,0.0,1.096,0.0,2260992.0,0.0,24.0,3705094144.0,427200512.0,29242404864.0,244375552.0,6962555.0,2141802.0
12-04 09:42:04,37.253,15.021,47.039,0.086,0.0,0.601,0.0,4177920.0,0.0,30.0,3708342272.0,427016192.0,29243342848.0,240373760.0,5080789.0,2204502.0
12-04 09:42:05,36.085,16.085,46.979,0.0,0.0,0.851,0.0,2502656.0,0.0,36.0,3710459904.0,426807296.0,29238792192.0,243015680.0,7423638.0,2386455.0
12-04 09:42:06,38.161,14.484,46.748,0.0,0.0,0.607,0.0,2256896.0,0.0,20.0,3716063232.0,426598400.0,29236121600.0,240291840.0,4944262.0,2136403.0
12-04 09:42:07,36.418,14.396,48.243,0.171,0.0,0.771,0.0,2273280.0,0.0,26.0,3716427776.0,426405888.0,29235953664.0,240287744.0,2939190.0,2142094.0
12-04 09:42:08,28.535,13.463,49.365,7.451,0.0,1.185,16384.0,227475456.0,4.0,418.0,3725762560.0,426221568.0,29230379008.0,236711936.0,3965540.0,2257995.0
12-04 09:42:09,20.973,11.409,55.537,10.990,0.0,1.091,8192.0,271581184.0,2.0,482.0,3729547264.0,426020864.0,29220909056.0,242597888.0,4889592.0,2123139.0
12-04 09:42:10,26.231,11.545,54.075,7.131,0.0,1.019,4096.0,218341376.0,1.0,409.0,3736965120.0,425820160.0,29210439680.0,245850112.0,9017716.0,2121044.0
12-04 09:42:11,36.222,14.731,48.354,0.0,0.0,0.693,0.0,2260992.0,0.0,23.0,3737292800.0,425631744.0,29210955776.0,245194752.0,8940514.0,2128541.0
12-04 09:42:12,36.924,15.291,46.655,0.087,0.0,1.043,0.0,2224128.0,0.0,20.0,3739807744.0,425439232.0,29211447296.0,242380800.0,8914218.0,2095172.0
12-04 09:42:13,36.505,15.138,47.578,0.0,0.0,0.779,0.0,4419584.0,0.0,41.0,3741270016.0,425275392.0,29213224960.0,239304704.0,7428212.0,2328433.0
12-04 09:42:14,38.050,13.719,46.937,0.086,0.0,1.208,0.0,2240512.0,0.0,22.0,3745099776.0,425082880.0,29214687232.0,234205184.0,8238603.0,2169335.0
12-04 09:42:15,35.721,13.974,49.258,0.0,0.0,1.048,0.0,2379776.0,0.0,43.0,3747655680.0,424816640.0,29205123072.0,241479680.0,5701686.0,2149373.0
12-04 09:42:16,38.954,15.177,45.110,0.0,0.0,0.759,0.0,2297856.0,0.0,22.0,3744538624.0,424624128.0,29206446080.0,243466240.0,7019774.0,2169782.0
12-04 09:42:17,36.145,15.146,47.332,0.086,0.0,1.291,0.0,2195456.0,0.0,22.0,3747078144.0,424435712.0,29204869120.0,242692096.0,7082533.0,2211053.0
12-04 09:42:18,38.079,15.009,46.055,0.0,0.0,0.858,0.0,4448256.0,0.0,40.0,3749523456.0,424259584.0,29208625152.0,236666880.0,5377484.0,2353052.0
12-04 09:42:19,36.031,14.883,48.129,0.0,0.0,0.957,0.0,2224128.0,0.0,25.0,3750887424.0,424075264.0,29210017792.0,234094592.0,6945029.0,2125050.0
12-04 09:42:20,37.229,14.632,47.013,0.173,0.0,0.952,0.0,2260992.0,0.0,22.0,3752845312.0,423890944.0,29209583616.0,232755200.0,6941546.0,2138296.0
12-04 09:42:21,36.248,15.874,46.689,0.0,0.0,1.188,0.0,2240512.0,0.0,22.0,3759587328.0,423686144.0,29205159936.0,230641664.0,6954785.0,2130852.0
12-04 09:42:22,35.627,15.767,47.213,0.087,0.0,1.307,0.0,4296704.0,0.0,34.0,3766571008.0,423428096.0,29199605760.0,229470208.0,5233649.0,2275531.0
12-04 09:42:23,37.713,15.273,46.416,0.0,0.0,0.597,0.0,1273856.0,0.0,29.0,3769667584.0,423047168.0,29177765888.0,248594432.0,6945653.0,2112198.0
12-04 09:42:24,37.267,15.110,46.350,0.085,0.0,1.188,0.0,4317184.0,0.0,39.0,3774689280.0,422862848.0,29178028032.0,243494912.0,7108804.0,2233827.0
12-04 09:42:25,37.215,16.203,45.823,0.0,0.0,0.759,0.0,2371584.0,0.0,29.0,3777212416.0,422694912.0,29177974784.0,241192960.0,7309281.0,2312353.0
12-04 09:42:26,36.152,16.566,46.678,0.086,0.0,0.518,0.0,2297856.0,0.0,27.0,3781255168.0,422535168.0,29179801600.0,235483136.0,4943456.0,2121064.0
12-04 09:42:27,38.325,14.975,46.108,0.0,0.0,0.592,0.0,2232320.0,0.0,21.0,3785637888.0,422359040.0,29178183680.0,232894464.0,6946868.0,2135474.0
12-04 09:42:28,35.684,16.228,47.154,0.085,0.0,0.850,0.0,2256896.0,0.0,22.0,3788505088.0,422170624.0,29179572224.0,228827136.0,7100264.0,2212090.0
12-04 09:42:29,37.875,14.482,46.787,0.0,0.0,0.857,0.0,4452352.0,0.0,44.0,3790135296.0,421806080.0,29160804352.0,246329344.0,7459795.0,2398048.0
12-04 09:42:30,37.607,14.786,46.667,0.0,0.0,0.940,0.0,2293760.0,0.0,21.0,3790139392.0,421634048.0,29161172992.0,246128640.0,6961554.0,2123426.0
12-04 09:42:31,38.389,14.482,46.358,0.0,0.0,0.771,0.0,2199552.0,0.0,22.0,3792539648.0,421449728.0,29161820160.0,243265536.0,4893614.0,2114269.0
12-04 09:42:32,38.527,15.240,44.777,0.428,0.0,1.027,4096.0,25284608.0,1.0,71.0,3789078528.0,421249024.0,29170618368.0,238129152.0,6758017.0,2058271.0
12-04 09:42:33,36.943,16.594,44.367,0.961,0.0,1.135,4096.0,78057472.0,1.0,176.0,3786514432.0,420589568.0,29175160832.0,236810240.0,5987393.0,1926641.0
12-04 09:42:34,34.934,16.245,47.686,0.437,0.0,0.699,0.0,40288256.0,0.0,130.0,3785105408.0,420540416.0,29085691904.0,327737344.0,6224690.0,1942148.0
12-04 09:42:35,32.211,15.717,51.382,0.086,0.0,0.604,0.0,2154496.0,0.0,19.0,3784015872.0,420560896.0,29110161408.0,304336896.0,3759789.0,1707735.0
12-04 09:42:36,32.187,15.520,51.587,0.0,0.0,0.705,0.0,4194304.0,0.0,32.0,3784196096.0,420577280.0,29133631488.0,280670208.0,5924284.0,1787835.0
12-04 09:42:37,32.704,16.395,50.300,0.0,0.0,0.601,0.0,2277376.0,0.0,25.0,3784560640.0,420601856.0,29157990400.0,255922176.0,6098006.0,1890544.0
12-04 09:42:38,33.888,14.711,50.263,0.175,0.0,0.963,0.0,2211840.0,0.0,24.0,3786297344.0,420626432.0,29181489152.0,230662144.0,6198771.0,1862723.0
12-04 09:42:39,36.743,15.857,45.865,0.085,0.0,1.449,0.0,4227072.0,0.0,32.0,3770183680.0,420458496.0,29181947904.0,246484992.0,5307290.0,2283091.0
12-04 09:42:40,36.387,14.812,45.377,2.140,0.0,1.284,8192.0,127156224.0,2.0,245.0,3764760576.0,420478976.0,29202579456.0,231256064.0,7567096.0,2407564.0
12-04 09:42:41,24.361,11.158,52.811,10.562,0.0,1.107,8192.0,268439552.0,2.0,488.0,3663388672.0,420487168.0,29216165888.0,319033344.0,6137780.0,2321893.0
12-04 09:42:42,25.913,10.960,53.866,8.326,0.0,0.935,4096.0,243748864.0,1.0,455.0,3634855936.0,420495360.0,29229821952.0,333901824.0,6534765.0,2269085.0
12-04 09:42:43,38.075,15.265,45.794,0.0,0.0,0.867,0.0,2162688.0,0.0,19.0,3632250880.0,420466688.0,29245763584.0,320593920.0,7243524.0,2245910.0
12-04 09:42:44,37.577,14.311,46.971,0.088,0.0,1.054,0.0,2170880.0,0.0,21.0,3636613120.0,420478976.0,29267034112.0,294948864.0,7222556.0,2227666.0
12-04 09:42:45,39.172,13.891,46.247,0.0,0.0,0.690,0.0,2158592.0,0.0,19.0,3637346304.0,420487168.0,29289717760.0,271523840.0,7243833.0,2252099.0
12-04 09:42:46,38.046,14.396,46.444,0.086,0.0,1.028,0.0,4087808.0,0.0,26.0,3639291904.0,420519936.0,29313351680.0,245911552.0,5334743.0,2304836.0
12-04 09:42:47,37.803,15.138,46.107,0.0,0.0,0.952,0.0,2617344.0,0.0,56.0,3645394944.0,420343808.0,29314142208.0,239194112.0,7526677.0,2395719.0
12-04 09:42:48,36.600,15.785,46.487,0.0,0.0,1.127,0.0,2326528.0,0.0,24.0,3649679360.0,420040704.0,29304995840.0,244359168.0,7577172.0,2426145.0
12-04 09:42:49,37.177,15.404,46.472,0.086,0.0,0.861,0.0,2277376.0,0.0,23.0,3651547136.0,419835904.0,29304786944.0,242905088.0,7344486.0,2290125.0
12-04 09:42:50,37.739,14.522,46.522,0.087,0.0,1.130,0.0,2273280.0,0.0,23.0,3655208960.0,419643392.0,29305098240.0,239124480.0,7253513.0,2262186.0
12-04 09:42:51,37.831,14.859,46.114,0.0,0.0,1.196,0.0,2224128.0,0.0,22.0,3661873152.0,419364864.0,29294952448.0,242884608.0,5336895.0,2315952.0
12-04 09:42:52,38.619,15.090,45.098,0.085,0.0,1.108,0.0,2273280.0,0.0,23.0,3667144704.0,419151872.0,29295898624.0,236879872.0,7289620.0,2264012.0
12-04 09:42:53,37.392,15.199,46.546,0.0,0.0,0.864,0.0,4399104.0,0.0,39.0,3670532096.0,418787328.0,29280894976.0,248860672.0,7656127.0,2493546.0
12-04 09:42:54,39.618,13.988,45.265,0.087,0.0,1.043,0.0,2322432.0,0.0,31.0,3674042368.0,418594816.0,29281337344.0,245100544.0,5385615.0,2337491.0
12-04 09:42:55,37.759,14.828,46.293,0.086,0.0,1.034,0.0,2281472.0,0.0,23.0,3679277056.0,418381824.0,29281619968.0,239796224.0,7291934.0,2284397.0
12-04 09:42:56,37.896,14.799,46.621,0.0,0.0,0.684,0.0,2187264.0,0.0,22.0,3682639872.0,418160640.0,29281492992.0,236781568.0,7332429.0,2310139.0
12-04 09:42:57,39.481,14.199,45.455,0.0,0.0,0.866,0.0,2318336.0,0.0,22.0,3687862272.0,417861632.0,29272776704.0,240574464.0,5120678.0,2188084.0
12-04 09:42:58,37.780,15.921,45.181,0.086,0.0,1.033,0.0,4268032.0,0.0,32.0,3692044288.0,417644544.0,29275447296.0,233938944.0,7554341.0,2403868.0
12-04 09:42:59,42.980,15.245,40.052,0.689,0.0,1.034,339968.0,56700928.0,22.0,153.0,3699429376.0,416935936.0,29216485376.0,286224384.0,7433330.0,2358113.0
12-04 09:43:00,38.783,14.435,45.913,0.0,0.0,0.870,0.0,2338816.0,0.0,27.0,3701960704.0,416968704.0,29238292480.0,261853184.0,7565066.0,2434426.0
12-04 09:43:01,38.687,13.817,46.546,0.086,0.0,0.864,0.0,2187264.0,0.0,23.0,3704283136.0,416993280.0,29259931648.0,237867008.0,7236802.0,2234386.0
12-04 09:43:02,37.854,15.107,45.923,0.086,0.0,1.030,0.0,2314240.0,0.0,26.0,3710058496.0,416677888.0,29247873024.0,244465664.0,5275123.0,2272447.0
12-04 09:43:03,38.103,13.879,46.983,0.086,0.0,0.948,0.0,2260992.0,0.0,21.0,3714584576.0,416473088.0,29247840256.0,240177152.0,7177719.0,2227165.0
12-04 09:43:04,38.220,15.0,45.763,0.0,0.0,1.017,0.0,2224128.0,0.0,24.0,3715776512.0,416251904.0,29247651840.0,239394816.0,7379776.0,2322300.0
12-04 09:43:05,37.747,15.821,45.658,0.0,0.0,0.774,0.0,4300800.0,0.0,35.0,3722194944.0,416038912.0,29248385024.0,232456192.0,7484621.0,2374587.0
12-04 09:43:06,37.631,14.721,47.125,0.0,0.0,0.523,0.0,2363392.0,0.0,28.0,3726741504.0,415825920.0,29247897600.0,228610048.0,5710264.0,2520078.0
12-04 09:43:07,37.478,15.112,46.632,0.086,0.0,0.691,0.0,2351104.0,0.0,25.0,3731910656.0,415387648.0,29227040768.0,244736000.0,7322439.0,2289767.0
12-04 09:43:08,39.229,14.623,45.184,0.088,0.0,0.876,4096.0,13291520.0,1.0,46.0,3735928832.0,415207424.0,29234999296.0,232939520.0,7286829.0,2279404.0
12-04 09:43:09,41.603,16.027,40.409,0.767,0.0,1.194,0.0,68386816.0,0.0,168.0,3747131392.0,414294016.0,29143408640.0,314241024.0,7300170.0,2297177.0
12-04 09:43:10,38.455,14.323,46.267,0.0,0.0,0.955,0.0,2273280.0,0.0,24.0,3745185792.0,414310400.0,29165588480.0,293990400.0,5291980.0,2288286.0
12-04 09:43:11,37.760,15.017,46.267,0.0,0.0,0.955,0.0,2158592.0,0.0,19.0,3749904384.0,414318592.0,29187907584.0,266944512.0,7348429.0,2312615.0
12-04 09:43:12,36.646,13.397,47.277,1.556,0.0,1.124,16384.0,103186432.0,4.0,172.0,3758829568.0,414343168.0,29206929408.0,238972928.0,3255949.0,2282955.0
12-04 09:43:13,25.612,11.801,51.486,10.140,0.0,0.962,4096.0,263327744.0,1.0,485.0,3763412992.0,414130176.0,29200334848.0,241197056.0,4303976.0,2484595.0
12-04 09:43:14,25.378,11.681,53.529,8.235,0.0,1.176,8192.0,257785856.0,2.0,474.0,3770777600.0,413921280.0,29193744384.0,240631808.0,4932870.0,2291097.0
12-04 09:43:15,37.457,15.052,46.626,0.0,0.0,0.865,0.0,2265088.0,0.0,23.0,3775954944.0,413708288.0,29193854976.0,235556864.0,9681680.0,2284333.0
12-04 09:43:16,38.335,14.310,46.487,0.0,0.0,0.867,0.0,2220032.0,0.0,21.0,3778347008.0,413462528.0,29191143424.0,236122112.0,7227292.0,2202238.0
12-04 09:43:17,39.913,13.450,45.677,0.0,0.0,0.961,0.0,2273280.0,0.0,24.0,3788472320.0,413130752.0,29177925632.0,239546368.0,9139359.0,2216666.0
12-04 09:43:18,36.513,15.611,46.921,0.0,0.0,0.954,0.0,2256896.0,0.0,21.0,3791081472.0,412930048.0,29178032128.0,237031424.0,7479225.0,2368856.0
12-04 09:43:19,38.210,15.663,45.181,0.172,0.0,0.775,0.0,4640768.0,0.0,77.0,3794108416.0,412741632.0,29180063744.0,232161280.0,7713299.0,2507115.0
12-04 09:43:20,37.511,14.693,46.932,0.0,0.0,0.864,0.0,2244608.0,0.0,21.0,3795406848.0,412532736.0,29181992960.0,229142528.0,7320351.0,2308079.0
12-04 09:43:21,39.316,14.786,45.299,0.0,0.0,0.598,0.0,2322432.0,0.0,23.0,3801657344.0,412090368.0,29159796736.0,245530624.0,7184788.0,2201602.0
12-04 09:43:22,37.040,14.886,46.935,0.088,0.0,1.051,0.0,2240512.0,0.0,22.0,3807219712.0,411897856.0,29157720064.0,242237440.0,7306664.0,2313304.0
12-04 09:43:23,38.058,15.206,45.790,0.086,0.0,0.859,0.0,2228224.0,0.0,20.0,3810263040.0,411701248.0,29160431616.0,236679168.0,7319396.0,2299639.0
12-04 09:43:24,37.403,15.047,46.432,0.0,0.0,1.118,0.0,2240512.0,0.0,22.0,3812683776.0,411500544.0,29160247296.0,234643456.0,5322828.0,2311627.0
12-04 09:43:25,38.749,14.422,45.873,0.174,0.0,0.782,0.0,4399104.0,0.0,41.0,3818201088.0,411320320.0,29162291200.0,227262464.0,7732408.0,2519946.0
12-04 09:43:26,40.435,13.304,45.391,0.0,0.0,0.870,0.0,2326528.0,0.0,23.0,3824226304.0,410890240.0,29140123648.0,243834880.0,7359691.0,2304319.0
12-04 09:43:27,36.930,14.737,47.807,0.0,0.0,0.526,0.0,2269184.0,0.0,23.0,3828908032.0,410681344.0,29141028864.0,238456832.0,7228672.0,2252849.0
12-04 09:43:28,37.778,15.214,45.812,0.0,0.0,1.197,65536.0,2187264.0,4.0,20.0,3835723776.0,410476544.0,29140078592.0,232796160.0,5597631.0,2252465.0
12-04 09:43:29,39.100,14.187,45.761,0.087,0.0,0.865,0.0,2342912.0,0.0,30.0,3838586880.0,410222592.0,29134020608.0,236244992.0,7060365.0,2356263.0
12-04 09:43:30,37.565,15.544,45.941,0.0,0.0,0.950,0.0,2244608.0,0.0,21.0,3841724416.0,410021888.0,29134536704.0,232792064.0,7241117.0,2235943.0
12-04 09:43:31,37.489,16.482,44.919,0.085,0.0,1.025,0.0,4386816.0,0.0,38.0,3851681792.0,409587712.0,29111812096.0,245993472.0,7595662.0,2427210.0
12-04 09:43:32,38.468,14.716,45.697,0.0,0.0,1.119,0.0,2367488.0,0.0,28.0,3853475840.0,409391104.0,29112508416.0,243699712.0,5566075.0,2436933.0
12-04 09:43:33,37.337,15.231,46.562,0.0,0.0,0.870,0.0,2244608.0,0.0,20.0,3856596992.0,409198592.0,29112946688.0,240332800.0,7411429.0,2167254.0
12-04 09:43:34,37.733,12.014,49.831,0.254,0.0,0.169,0.0,10059776.0,0.0,74.0,3868798976.0,408920064.0,29098377216.0,242978816.0,3878205.0,887543.0
12-04 09:43:35,41.021,12.0,46.128,0.766,0.0,0.085,4096.0,54157312.0,1.0,152.0,3868422144.0,408367104.0,29101174784.0,241111040.0,1805199.0,769036.0
12-04 09:43:36,43.333,10.940,44.615,1.026,0.0,0.085,4096.0,70057984.0,1.0,203.0,3872411648.0,407801856.0,28990857216.0,348004352.0,2534462.0,861644.0
12-04 09:43:37,39.657,10.129,49.614,0.258,0.0,0.343,0.0,6549504.0,0.0,65.0,3877986304.0,407863296.0,29015265280.0,317960192.0,1943785.0,848563.0
12-04 09:43:38,35.546,11.004,53.275,0.087,0.0,0.087,0.0,6451200.0,0.0,59.0,3877150720.0,407920640.0,29041033216.0,292970496.0,1515774.0,709963.0
12-04 09:43:39,32.558,11.800,55.556,0.086,0.0,0.0,0.0,6479872.0,0.0,58.0,3877371904.0,407973888.0,29068210176.0,265519104.0,510909.0,460525.0
12-04 09:43:40,32.769,13.548,53.599,0.085,0.0,0.0,0.0,6451200.0,0.0,57.0,3877511168.0,408023040.0,29094686720.0,238854144.0,495380.0,332289.0
12-04 09:43:41,32.906,12.137,54.786,0.085,0.0,0.085,0.0,6578176.0,0.0,62.0,3878133760.0,407900160.0,29100584960.0,232456192.0,496041.0,333674.0
12-04 09:43:42,33.133,12.103,54.592,0.172,0.0,0.0,0.0,6512640.0,0.0,59.0,3877429248.0,407764992.0,29105950720.0,227930112.0,505437.0,342221.0
12-04 09:43:43,32.794,12.436,54.600,0.170,0.0,0.0,0.0,6668288.0,0.0,65.0,3878625280.0,407396352.0,29087178752.0,245874688.0,495783.0,332926.0
12-04 09:43:44,22.881,9.237,63.051,4.746,0.0,0.085,8192.0,97095680.0,2.0,209.0,3859869696.0,407416832.0,29102551040.0,249237504.0,990504.0,489189.0
12-04 09:43:45,7.628,0.922,75.943,15.339,0.0,0.168,4096.0,268435456.0,1.0,471.0,3833634816.0,407425024.0,29103878144.0,274137088.0,1822948.0,736359.0
12-04 09:43:46,12.636,1.841,74.895,10.628,0.0,0.0,8192.0,234467328.0,2.0,396.0,3792162816.0,407441408.0,29103890432.0,315580416.0,1955659.0,813701.0
12-04 09:43:47,37.976,11.159,50.433,0.260,0.0,0.173,0.0,6463488.0,0.0,63.0,3645632512.0,407470080.0,29130567680.0,435404800.0,2259965.0,972325.0
12-04 09:43:48,40.121,11.785,48.007,0.0,0.0,0.087,0.0,5140480.0,0.0,58.0,3651829760.0,407511040.0,29155328000.0,404406272.0,2166472.0,937791.0
12-04 09:43:49,38.685,11.358,49.616,0.171,0.0,0.171,0.0,6488064.0,0.0,60.0,3656818688.0,407556096.0,29180010496.0,374689792.0,2260514.0,972491.0
12-04 09:43:50,39.267,11.158,49.319,0.085,0.0,0.170,0.0,6463488.0,0.0,57.0,3657789440.0,407584768.0,29204332544.0,349368320.0,2266488.0,995579.0
12-04 09:43:51,39.003,10.911,49.828,0.086,0.0,0.172,0.0,6725632.0,0.0,88.0,3659448320.0,407617536.0,29229621248.0,322387968.0,2278064.0,988780.0
12-04 09:43:52,39.747,10.970,48.945,0.169,0.0,0.169,0.0,6475776.0,0.0,58.0,3659042816.0,407666688.0,29255643136.0,296722432.0,2260777.0,982613.0
12-04 09:43:53,40.306,11.224,48.214,0.0,0.0,0.255,0.0,6467584.0,0.0,57.0,3667603456.0,407707648.0,29280251904.0,263512064.0,2261281.0,979379.0
12-04 09:43:54,40.017,11.760,47.970,0.169,0.0,0.085,0.0,4313088.0,0.0,38.0,3678777344.0,407732224.0,29303685120.0,228880384.0,2109596.0,915429.0
12-04 09:43:55,40.763,10.593,48.220,0.169,0.0,0.254,0.0,6815744.0,0.0,67.0,3682377728.0,407322624.0,29283115008.0,246259712.0,2231992.0,975777.0
12-04 09:43:56,40.241,10.920,48.581,0.172,0.0,0.086,0.0,6467584.0,0.0,57.0,3689869312.0,407162880.0,29285277696.0,236765184.0,2253859.0,989580.0
12-04 09:43:57,39.053,11.750,48.859,0.085,0.0,0.254,0.0,6488064.0,0.0,61.0,3690016768.0,406994944.0,29287444480.0,234618880.0,2254937.0,982530.0
12-04 09:43:58,38.303,11.140,50.043,0.086,0.0,0.428,0.0,6561792.0,0.0,60.0,3693060096.0,406822912.0,29290446848.0,228745216.0,2268801.0,986162.0
12-04 09:43:59,39.509,10.998,49.239,0.169,0.0,0.085,0.0,6688768.0,0.0,64.0,3698507776.0,406433792.0,29269004288.0,245129216.0,2259248.0,982974.0
12-04 09:44:00,39.948,10.354,49.525,0.0,0.0,0.173,0.0,4452352.0,0.0,46.0,3705331712.0,406245376.0,29267886080.0,239611904.0,2123656.0,916282.0
12-04 09:44:01,36.815,9.661,52.219,1.218,0.0,0.087,4096.0,52658176.0,1.0,176.0,3705815040.0,405794816.0,29263470592.0,243994624.0,2295368.0,1007009.0
12-04 09:44:02,17.417,1.917,76.917,3.583,0.0,0.167,143360.0,124420096.0,35.0,248.0,3711401984.0,405258240.0,29215944704.0,286470144.0,1814059.0,752988.0
12-04 09:44:03,10.539,1.577,87.137,0.581,0.0,0.166,0.0,29282304.0,0.0,74.0,3719483392.0,405254144.0,29123928064.0,370409472.0,1808844.0,750854.0
12-04 09:44:04,7.293,0.419,92.288,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3731894272.0,405254144.0,29123928064.0,357998592.0,1815912.0,746770.0
12-04 09:44:05,8.333,0.333,91.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3742703616.0,405254144.0,29123928064.0,347189248.0,1820619.0,751140.0
12-04 09:44:06,7.987,0.166,91.514,0.0,0.0,0.333,0.0,24576.0,0.0,1.0,3745574912.0,405254144.0,29123928064.0,344317952.0,1832126.0,761156.0
12-04 09:44:07,7.923,0.417,91.493,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3749511168.0,405254144.0,29123928064.0,340381696.0,1822058.0,748948.0
12-04 09:44:08,29.826,11.304,58.087,0.0,0.0,0.783,0.0,69632.0,0.0,2.0,3752775680.0,405254144.0,29137170432.0,323874816.0,5282733.0,2274545.0
12-04 09:44:09,39.610,14.419,45.123,0.0,0.0,0.848,0.0,2187264.0,0.0,22.0,3759718400.0,405262336.0,29159424000.0,294670336.0,5571262.0,2455000.0
12-04 09:44:10,38.287,14.423,46.678,0.0,0.0,0.612,0.0,2162688.0,0.0,20.0,3761872896.0,405270528.0,29180497920.0,271433728.0,7657501.0,2497405.0
12-04 09:44:11,39.123,15.133,44.884,0.0,0.0,0.860,0.0,2154496.0,0.0,19.0,3768967168.0,405278720.0,29202075648.0,242753536.0,7668929.0,2508856.0
12-04 09:44:12,39.451,14.837,44.597,0.0,0.0,1.115,0.0,2256896.0,0.0,20.0,3774222336.0,405086208.0,29202391040.0,237375488.0,5676174.0,2523943.0
12-04 09:44:13,38.580,14.799,45.680,0.171,0.0,0.770,0.0,2277376.0,0.0,25.0,3782676480.0,404889600.0,29201489920.0,230019072.0,7846965.0,2582030.0
12-04 09:44:14,39.913,13.565,45.826,0.0,0.0,0.696,0.0,2367488.0,0.0,27.0,3787681792.0,404484096.0,29182406656.0,244502528.0,7681627.0,2496758.0
12-04 09:44:15,39.417,14.739,44.816,0.0,0.0,1.028,0.0,4198400.0,0.0,30.0,3788795904.0,404258816.0,29180567552.0,245452800.0,7868897.0,2599174.0
12-04 09:44:16,39.264,13.409,46.275,0.0,0.0,1.052,0.0,2228224.0,0.0,22.0,3791118336.0,404037632.0,29178359808.0,245559296.0,7769981.0,2553145.0
12-04 09:44:17,39.280,14.408,45.111,0.086,0.0,1.115,0.0,2342912.0,0.0,23.0,3798020096.0,403853312.0,29178400768.0,238800896.0,7712841.0,2516672.0
12-04 09:44:18,39.896,13.731,45.423,0.0,0.0,0.950,0.0,2265088.0,0.0,25.0,3801300992.0,403644416.0,29177417728.0,236711936.0,7757494.0,2546708.0
12-04 09:44:19,39.334,14.505,45.051,0.085,0.0,1.024,0.0,2158592.0,0.0,17.0,3811373056.0,403357696.0,29169446912.0,234897408.0,7791445.0,2570411.0
12-04 09:44:20,39.292,14.162,45.509,0.086,0.0,0.950,0.0,2408448.0,0.0,29.0,3820015616.0,403152896.0,29169606656.0,226299904.0,6382982.0,2598115.0
12-04 09:44:21,37.940,14.592,44.549,1.717,0.0,1.202,8192.0,111923200.0,2.0,207.0,3824496640.0,402915328.0,29163454464.0,228208640.0,7125026.0,2515737.0
12-04 09:44:22,30.983,13.403,45.170,9.051,0.0,1.393,8192.0,268791808.0,2.0,415.0,3825557504.0,402751488.0,29163839488.0,226926592.0,4410375.0,2923625.0
12-04 09:44:23,29.532,12.0,51.404,6.383,0.0,0.681,4096.0,197918720.0,1.0,344.0,3832987648.0,402563072.0,29156323328.0,227201024.0,7289619.0,2459246.0
12-04 09:44:24,41.681,13.465,43.825,0.0,0.0,1.029,0.0,2330624.0,0.0,27.0,3842600960.0,402182144.0,29135814656.0,238477312.0,9544066.0,2434584.0
12-04 09:44:25,38.046,15.596,45.330,0.086,0.0,0.943,0.0,2277376.0,0.0,23.0,3843977216.0,401985536.0,29135380480.0,237731840.0,9816374.0,2563311.0
12-04 09:44:26,39.677,15.123,44.180,0.0,0.0,1.020,0.0,2248704.0,0.0,25.0,3853860864.0,401727488.0,29125976064.0,237510656.0,7627726.0,2474780.0
12-04 09:44:27,39.363,14.470,45.134,0.086,0.0,0.947,0.0,2293760.0,0.0,21.0,3859226624.0,401547264.0,29126823936.0,231477248.0,7733229.0,2556216.0
12-04 09:44:28,38.729,13.577,46.823,0.0,0.0,0.870,0.0,2240512.0,0.0,25.0,3865915392.0,401276928.0,29115543552.0,236339200.0,7878223.0,2616801.0
12-04 09:44:29,39.755,13.222,45.797,0.0,0.0,1.226,0.0,2289664.0,0.0,21.0,3870228480.0,401096704.0,29118238720.0,229511168.0,5725108.0,2542174.0
12-04 09:44:30,40.406,14.455,44.041,0.085,0.0,1.014,0.0,2244608.0,0.0,24.0,3878375424.0,400809984.0,29104353280.0,235536384.0,7715664.0,2540869.0
12-04 09:44:31,38.865,14.359,45.916,0.086,0.0,0.774,0.0,2310144.0,0.0,23.0,3880906752.0,400621568.0,29102518272.0,235028480.0,7766076.0,2558591.0
12-04 09:44:32,38.997,15.973,43.925,0.0,0.0,1.105,0.0,2195456.0,0.0,22.0,3886960640.0,400424960.0,29104451584.0,227237888.0,7799290.0,2575779.0
12-04 09:44:33,39.187,14.014,45.329,0.0,0.0,1.471,0.0,2441216.0,0.0,28.0,3892916224.0,400039936.0,29083123712.0,242995200.0,7758900.0,2553057.0
12-04 09:44:34,39.093,14.286,45.509,0.0,0.0,1.112,0.0,1933312.0,0.0,20.0,3893813248.0,399847424.0,29083230208.0,242184192.0,7719514.0,2539120.0
12-04 09:44:35,40.376,14.371,44.311,0.0,0.0,0.941,0.0,2256896.0,0.0,23.0,3901345792.0,399663104.0,29081661440.0,236404736.0,7748530.0,2563743.0
12-04 09:44:36,40.086,13.793,44.914,0.086,0.0,1.121,0.0,2248704.0,0.0,20.0,3906662400.0,399478784.0,29081976832.0,230957056.0,7768089.0,2552846.0
12-04 09:44:37,39.661,14.322,45.169,0.085,0.0,0.763,0.0,2379776.0,0.0,29.0,3914018816.0,399089664.0,29061853184.0,244113408.0,7814561.0,2574820.0
12-04 09:44:38,40.638,13.719,44.780,0.0,0.0,0.863,0.0,2207744.0,0.0,22.0,3917627392.0,398913536.0,29061734400.0,240799744.0,5737868.0,2551588.0
12-04 09:44:39,39.179,14.457,44.910,0.0,0.0,1.454,0.0,2314240.0,0.0,27.0,3923165184.0,398725120.0,29061419008.0,235765760.0,7704461.0,2531251.0
12-04 09:44:40,39.607,14.970,44.739,0.0,0.0,0.684,0.0,2187264.0,0.0,23.0,3929890816.0,398536704.0,29062262784.0,228384768.0,7801706.0,2590033.0
12-04 09:44:41,38.879,14.655,45.345,0.086,0.0,1.034,0.0,2162688.0,0.0,19.0,3939483648.0,398303232.0,29052112896.0,229175296.0,7853965.0,2611150.0
12-04 09:44:42,38.660,14.089,46.048,0.0,0.0,1.203,0.0,2179072.0,0.0,22.0,3946483712.0,397918208.0,29029904384.0,244768768.0,7785336.0,2568090.0
12-04 09:44:43,39.383,14.361,45.286,0.088,0.0,0.881,0.0,2195456.0,0.0,24.0,3954438144.0,397733888.0,29030260736.0,236642304.0,7729673.0,2546165.0
12-04 09:44:44,37.467,14.864,47.054,0.0,0.0,0.616,0.0,2170880.0,0.0,20.0,3959676928.0,397541376.0,29031124992.0,230731776.0,7220598.0,2377877.0
12-04 09:44:45,31.818,16.783,50.175,0.0,0.0,1.224,0.0,4210688.0,0.0,34.0,3959504896.0,397361152.0,29035331584.0,226877440.0,6209942.0,2153373.0
12-04 09:44:46,32.765,16.553,49.915,0.085,0.0,0.683,0.0,2289664.0,0.0,27.0,3960594432.0,397021184.0,29015728128.0,245731328.0,6467829.0,2169362.0
12-04 09:44:47,32.061,17.388,49.958,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,3961720832.0,396845056.0,29016387584.0,244121600.0,5953527.0,1904235.0
12-04 09:44:48,33.130,15.652,50.609,0.0,0.0,0.609,0.0,2179072.0,0.0,21.0,3962310656.0,396660736.0,29019623424.0,240480256.0,5920518.0,1883529.0
12-04 09:44:49,31.255,17.229,50.216,0.173,0.0,1.126,0.0,4251648.0,0.0,38.0,3960770560.0,396500992.0,29023481856.0,238321664.0,4217523.0,2041174.0
12-04 09:44:50,35.751,15.700,47.611,0.0,0.0,0.939,0.0,2297856.0,0.0,28.0,3961884672.0,396328960.0,29024419840.0,236441600.0,6828451.0,2279782.0
12-04 09:44:51,39.533,14.533,45.242,0.087,0.0,0.606,0.0,2154496.0,0.0,19.0,3971203072.0,396156928.0,29024276480.0,227438592.0,8012612.0,2631596.0
12-04 09:44:52,39.582,14.821,44.289,0.0,0.0,1.308,0.0,2174976.0,0.0,24.0,3902255104.0,395960320.0,29020217344.0,300642304.0,8034805.0,2625530.0
12-04 09:44:53,38.549,15.035,42.395,2.972,0.0,1.049,8192.0,148254720.0,2.0,260.0,3717341184.0,395968512.0,29039222784.0,466542592.0,8195541.0,2748351.0
12-04 09:44:54,26.230,12.597,51.079,9.146,0.0,0.949,8192.0,270536704.0,2.0,453.0,3725860864.0,395976704.0,29050986496.0,446251008.0,4778852.0,2662886.0
12-04 09:44:55,31.008,12.521,48.908,6.387,0.0,1.176,4096.0,211857408.0,1.0,426.0,3738861568.0,396017664.0,29068529664.0,415666176.0,11316614.0,2678446.0
12-04 09:44:56,39.776,15.013,44.176,0.0,0.0,1.035,0.0,2154496.0,0.0,19.0,3697852416.0,396038144.0,29091368960.0,433815552.0,5853018.0,2581993.0
12-04 09:44:57,39.877,13.292,45.775,0.088,0.0,0.968,0.0,2162688.0,0.0,19.0,3703660544.0,396054528.0,29110120448.0,409239552.0,7964184.0,2603402.0
12-04 09:44:58,40.155,14.789,44.024,0.086,0.0,0.946,0.0,2162688.0,0.0,20.0,3700187136.0,396070912.0,29134049280.0,388767744.0,8068210.0,2675341.0
12-04 09:44:59,39.722,14.918,44.406,0.0,0.0,0.954,0.0,2158592.0,0.0,20.0,3699863552.0,396095488.0,29155962880.0,367153152.0,8009969.0,2662237.0
12-04 09:45:00,39.688,14.298,44.974,0.0,0.0,1.040,0.0,2162688.0,0.0,19.0,3702751232.0,396111872.0,29174853632.0,345358336.0,8097949.0,2681173.0
12-04 09:45:01,40.738,14.837,43.225,0.086,0.0,1.115,0.0,2203648.0,0.0,21.0,3715530752.0,396144640.0,29198135296.0,309264384.0,5983714.0,2615677.0
12-04 09:45:02,39.298,15.325,44.264,0.086,0.0,1.027,0.0,2162688.0,0.0,19.0,3722317824.0,396173312.0,29218865152.0,281718784.0,8121780.0,2709514.0
12-04 09:45:03,40.189,15.921,42.857,0.0,0.0,1.033,0.0,2158592.0,0.0,19.0,3721908224.0,396103680.0,29227520000.0,273543168.0,8141070.0,2716042.0
12-04 09:45:04,38.797,14.996,44.987,0.0,0.0,1.221,0.0,2162688.0,0.0,19.0,3724398592.0,396115968.0,29250191360.0,248369152.0,8133100.0,2706348.0
12-04 09:45:05,40.034,14.605,44.072,0.0,0.0,1.289,0.0,2195456.0,0.0,21.0,3737939968.0,395890688.0,29247205376.0,238039040.0,8070542.0,2665248.0
12-04 09:45:06,39.310,15.517,43.966,0.0,0.0,1.207,0.0,2162688.0,0.0,21.0,3742781440.0,395624448.0,29240123392.0,240545792.0,8141342.0,2731007.0
12-04 09:45:07,40.172,15.172,43.793,0.086,0.0,0.776,0.0,2191360.0,0.0,22.0,3753721856.0,395415552.0,29239750656.0,230187008.0,8161908.0,2720557.0
12-04 09:45:08,39.757,14.149,44.878,0.0,0.0,1.215,0.0,2211840.0,0.0,24.0,3759218688.0,394977280.0,29219565568.0,245313536.0,7947394.0,2610736.0
12-04 09:45:09,40.188,15.102,43.686,0.085,0.0,0.939,0.0,2162688.0,0.0,21.0,3768696832.0,394743808.0,29215580160.0,240054272.0,8199510.0,2745121.0
12-04 09:45:10,39.847,15.378,43.840,0.0,0.0,0.935,0.0,2162688.0,0.0,19.0,3774656512.0,394534912.0,29215920128.0,233963520.0,5863609.0,2559922.0
12-04 09:45:11,40.396,14.987,43.755,0.0,0.0,0.861,0.0,2117632.0,0.0,18.0,3783045120.0,394317824.0,29214810112.0,226902016.0,8001087.0,2651775.0
12-04 09:45:12,39.123,14.474,45.614,0.0,0.0,0.789,0.0,2093056.0,0.0,20.0,3787849728.0,393875456.0,29194027008.0,243322880.0,7960042.0,2634189.0
12-04 09:45:13,39.292,15.458,44.128,0.086,0.0,1.036,0.0,2174976.0,0.0,21.0,3798548480.0,393576448.0,29184241664.0,242708480.0,8078494.0,2652700.0
12-04 09:45:14,39.813,15.874,43.294,0.085,0.0,0.934,0.0,2187264.0,0.0,26.0,3801788416.0,393330688.0,29179142144.0,244813824.0,8169407.0,2740765.0
12-04 09:45:15,40.258,14.163,44.549,0.0,0.0,1.030,0.0,2162688.0,0.0,21.0,3807932416.0,393084928.0,29172953088.0,245104640.0,7916883.0,2611225.0
12-04 09:45:16,40.307,14.432,44.492,0.0,0.0,0.769,0.0,2158592.0,0.0,21.0,3814641664.0,392863744.0,29169426432.0,242143232.0,7959937.0,2615243.0
12-04 09:45:17,40.476,14.286,43.793,0.085,0.0,1.361,0.0,2170880.0,0.0,23.0,3819872256.0,392613888.0,29162856448.0,243732480.0,6052724.0,2673170.0
12-04 09:45:18,40.552,14.409,44.176,0.0,0.0,0.863,0.0,2158592.0,0.0,20.0,3826601984.0,392368128.0,29156274176.0,243830784.0,8090387.0,2689578.0
12-04 09:45:19,39.363,14.556,45.306,0.086,0.0,0.689,0.0,2080768.0,0.0,16.0,3831209984.0,392134656.0,29152092160.0,243638272.0,8080371.0,2690320.0
12-04 09:45:20,43.287,15.404,40.275,0.344,0.0,0.688,4096.0,37756928.0,1.0,99.0,3834855424.0,391753728.0,29156630528.0,235835392.0,8125748.0,2703277.0
12-04 09:45:21,45.232,14.523,38.495,0.875,0.0,0.875,4096.0,67260416.0,1.0,153.0,3843231744.0,390963200.0,29140406272.0,244473856.0,8074120.0,2698479.0
12-04 09:45:22,40.850,14.310,43.799,0.173,0.0,0.867,0.0,23035904.0,0.0,81.0,3847626752.0,391004160.0,29059612672.0,320831488.0,8197583.0,2750050.0
12-04 09:45:23,39.792,14.619,44.550,0.087,0.0,0.952,0.0,2162688.0,0.0,19.0,3854663680.0,391036928.0,29082636288.0,290738176.0,4107950.0,2726954.0
12-04 09:45:24,39.483,14.828,44.483,0.086,0.0,1.121,0.0,2211840.0,0.0,22.0,3863945216.0,391061504.0,29104193536.0,259874816.0,5725378.0,2768548.0
12-04 09:45:25,32.681,13.191,49.362,4.170,0.0,0.596,4096.0,120709120.0,1.0,235.0,3874050048.0,391090176.0,29119602688.0,234332160.0,5856941.0,2585479.0
12-04 09:45:26,12.901,2.698,71.164,12.901,0.0,0.337,16384.0,263446528.0,4.0,450.0,3876880384.0,391102464.0,29124415488.0,226676736.0,3546482.0,2011722.0
12-04 09:45:27,19.440,5.518,66.214,8.149,0.0,0.679,4096.0,204038144.0,1.0,354.0,3886858240.0,390909952.0,29109182464.0,232124416.0,10277896.0,2120644.0
12-04 09:45:28,41.552,14.224,43.621,0.086,0.0,0.517,0.0,2097152.0,0.0,22.0,3894501376.0,390516736.0,29088231424.0,245825536.0,5593178.0,2453009.0
12-04 09:45:29,37.011,16.855,44.831,0.0,0.0,1.303,0.0,143360.0,0.0,8.0,3907276800.0,390320128.0,29085339648.0,236138496.0,10512947.0,2840449.0
12-04 09:45:30,41.745,13.345,43.884,0.086,0.0,0.941,0.0,2056192.0,0.0,16.0,3921100800.0,389926912.0,29061812224.0,246235136.0,10446842.0,2886130.0
12-04 09:45:31,38.014,16.438,43.921,0.0,0.0,1.627,0.0,126976.0,0.0,6.0,3926552576.0,389726208.0,29061263360.0,241532928.0,11067562.0,3202453.0
12-04 09:45:32,40.339,14.492,44.153,0.0,0.0,1.017,0.0,2043904.0,0.0,17.0,3929612288.0,389525504.0,29060280320.0,239656960.0,5475416.0,2369261.0
12-04 09:45:33,39.702,13.672,45.662,0.0,0.0,0.964,0.0,122880.0,0.0,6.0,3937447936.0,389324800.0,29058854912.0,233447424.0,10464335.0,2866043.0
12-04 09:45:34,38.298,14.096,46.631,0.089,0.0,0.887,0.0,2166784.0,0.0,21.0,3944075264.0,389144576.0,29057482752.0,228372480.0,8421599.0,2861807.0
12-04 09:45:35,39.914,14.592,44.635,0.0,0.0,0.858,0.0,2170880.0,0.0,21.0,3947696128.0,388771840.0,29036445696.0,246161408.0,8259656.0,2794285.0
12-04 09:45:36,39.898,15.516,43.308,0.085,0.0,1.194,0.0,2179072.0,0.0,21.0,3956453376.0,388640768.0,29037064192.0,236916736.0,8221073.0,2772164.0
12-04 09:45:37,39.726,15.068,44.264,0.0,0.0,0.942,0.0,2191360.0,0.0,20.0,3961380864.0,388456448.0,29037191168.0,232046592.0,8194919.0,2772569.0
12-04 09:45:38,40.034,15.636,43.729,0.0,0.0,0.601,0.0,2166784.0,0.0,21.0,3962454016.0,388263936.0,29038624768.0,229732352.0,7854474.0,2588314.0
12-04 09:45:39,39.157,15.491,44.320,0.086,0.0,0.947,0.0,2048000.0,0.0,15.0,3973410816.0,387837952.0,29012955136.0,244871168.0,8073965.0,2687004.0
12-04 09:45:40,41.731,14.482,43.016,0.0,0.0,0.771,0.0,2150400.0,0.0,19.0,3980500992.0,387637248.0,29012193280.0,238743552.0,7909857.0,2608100.0
12-04 09:45:41,40.258,14.592,44.464,0.0,0.0,0.687,0.0,2170880.0,0.0,21.0,3986411520.0,387444736.0,29012082688.0,233136128.0,6318446.0,2682590.0
12-04 09:45:42,39.435,15.483,43.969,0.086,0.0,1.027,0.0,2174976.0,0.0,21.0,3990261760.0,387264512.0,29012570112.0,228978688.0,7733346.0,2672214.0
12-04 09:45:43,40.253,15.021,43.882,0.0,0.0,0.844,0.0,2166784.0,0.0,21.0,4005281792.0,386875392.0,28989730816.0,237187072.0,8080799.0,2699138.0
12-04 09:45:44,41.010,14.726,43.236,0.086,0.0,0.942,0.0,3325952.0,0.0,18.0,4011581440.0,386674688.0,28986515456.0,234303488.0,8210991.0,2780460.0
12-04 09:45:45,37.979,15.941,44.861,0.087,0.0,1.132,0.0,2211840.0,0.0,20.0,4018896896.0,386494464.0,28984881152.0,228802560.0,8028609.0,2662253.0
12-04 09:45:46,41.116,14.077,43.691,0.0,0.0,1.116,0.0,2162688.0,0.0,22.0,4025085952.0,386113536.0,28963983360.0,243892224.0,8145162.0,2753101.0
12-04 09:45:47,39.190,14.729,44.875,0.0,0.0,1.206,0.0,2166784.0,0.0,22.0,4033179648.0,385929216.0,28963418112.0,236548096.0,8071977.0,2704354.0
12-04 09:45:48,40.857,14.611,43.395,0.087,0.0,1.050,0.0,2162688.0,0.0,21.0,4039753728.0,385757184.0,28964179968.0,229384192.0,8074330.0,2687293.0
12-04 09:45:49,40.105,13.660,45.184,0.0,0.0,1.051,8192.0,2191360.0,1.0,28.0,4040101888.0,385576960.0,28963749888.0,229646336.0,8099891.0,2676829.0
12-04 09:45:50,38.481,14.582,45.815,0.0,0.0,1.122,0.0,2158592.0,0.0,21.0,4045357056.0,385200128.0,28943007744.0,245510144.0,7571750.0,2558405.0
12-04 09:45:51,32.162,15.378,51.318,0.0,0.0,1.142,0.0,2150400.0,0.0,19.0,4045672448.0,385007616.0,28944322560.0,244072448.0,6100199.0,2148227.0
12-04 09:45:52,32.641,16.450,49.957,0.087,0.0,0.866,0.0,4227072.0,0.0,37.0,4046012416.0,384806912.0,28943921152.0,244334592.0,6269789.0,2089669.0
12-04 09:45:53,32.726,16.753,49.740,0.0,0.0,0.781,57344.0,2277376.0,5.0,25.0,4046401536.0,384630784.0,28945522688.0,242520064.0,4215659.0,2061142.0
12-04 09:45:54,31.885,16.594,50.565,0.087,0.0,0.869,0.0,2183168.0,0.0,24.0,4046061568.0,384425984.0,28946907136.0,241680384.0,5946118.0,1915914.0
12-04 09:45:55,34.399,16.681,47.882,0.432,0.0,0.605,4096.0,37187584.0,1.0,93.0,4046733312.0,384004096.0,28938665984.0,249671680.0,1909766.0,1916295.0
12-04 09:45:56,34.117,17.755,46.214,0.609,0.0,1.305,0.0,50905088.0,0.0,130.0,4045631488.0,383664128.0,28880908288.0,308871168.0,3247948.0,2020875.0
12-04 09:45:57,38.004,15.236,43.433,2.627,0.0,0.701,8192.0,150634496.0,2.0,271.0,4051984384.0,383676416.0,28898873344.0,284540928.0,6081211.0,2721200.0
12-04 09:45:58,29.002,13.941,47.246,8.606,0.0,1.205,8192.0,265261056.0,2.0,452.0,3964727296.0,383688704.0,28914126848.0,356532224.0,7322808.0,2824757.0
12-04 09:45:59,30.796,12.598,49.081,6.212,0.0,1.312,4096.0,206225408.0,1.0,413.0,3746734080.0,383696896.0,28929355776.0,559288320.0,9585862.0,2816809.0
12-04 09:46:00,38.806,15.101,44.688,0.088,0.0,1.317,0.0,2187264.0,0.0,24.0,3743404032.0,383717376.0,28951678976.0,540274688.0,8131551.0,2647006.0
12-04 09:46:01,40.155,15.305,43.766,0.086,0.0,0.688,0.0,2150400.0,0.0,19.0,3724742656.0,383746048.0,28972560384.0,538025984.0,10294028.0,2676685.0
12-04 09:46:02,39.029,14.224,45.447,0.0,0.0,1.301,0.0,2158592.0,0.0,19.0,3727519744.0,383770624.0,28994088960.0,513695744.0,10423793.0,2807465.0
12-04 09:46:03,40.173,14.545,44.069,0.0,0.0,1.212,0.0,2150400.0,0.0,19.0,3726622720.0,383795200.0,29014892544.0,493764608.0,10414752.0,2824196.0
12-04 09:46:04,38.489,15.554,45.079,0.0,0.0,0.879,0.0,2158592.0,0.0,20.0,3727900672.0,383807488.0,29034549248.0,472817664.0,8362287.0,2757256.0
12-04 09:46:05,39.246,16.195,43.445,0.086,0.0,1.028,0.0,2158592.0,0.0,19.0,3733700608.0,383811584.0,29056069632.0,445493248.0,8439068.0,2849615.0
12-04 09:46:06,39.654,15.325,43.896,0.087,0.0,1.039,0.0,2174976.0,0.0,21.0,3739443200.0,383827968.0,29078253568.0,417550336.0,8428472.0,2809883.0
12-04 09:46:07,39.270,15.725,44.049,0.0,0.0,0.956,0.0,2195456.0,0.0,22.0,3741413376.0,383844352.0,29098201088.0,395616256.0,8404852.0,2794562.0
12-04 09:46:08,40.069,11.882,47.528,0.087,0.0,0.434,0.0,4308992.0,0.0,39.0,3745345536.0,383897600.0,29121564672.0,368267264.0,5255916.0,1500430.0
12-04 09:46:09,39.341,11.352,48.960,0.087,0.0,0.260,0.0,6488064.0,0.0,59.0,3750227968.0,383926272.0,29147332608.0,337588224.0,2866786.0,1252546.0
12-04 09:46:10,40.499,11.866,47.291,0.0,0.0,0.344,0.0,4333568.0,0.0,41.0,3757961216.0,383938560.0,29169745920.0,307429376.0,4416439.0,1166816.0
12-04 09:46:11,40.051,12.245,47.364,0.170,0.0,0.170,0.0,6434816.0,0.0,54.0,3766194176.0,383963136.0,29195128832.0,273788928.0,2853447.0,1241082.0
12-04 09:46:12,39.096,11.990,48.566,0.174,0.0,0.174,0.0,6463488.0,0.0,59.0,3777159168.0,384008192.0,29219246080.0,238661632.0,2864667.0,1236951.0
12-04 09:46:13,39.311,10.954,49.205,0.177,0.0,0.353,0.0,6488064.0,0.0,60.0,3786104832.0,383778816.0,29213790208.0,235401216.0,2869981.0,1244690.0
12-04 09:46:14,38.792,11.384,49.562,0.0,0.0,0.263,4096.0,6471680.0,1.0,60.0,3799171072.0,383545344.0,29208248320.0,228110336.0,2881204.0,1235142.0
12-04 09:46:15,39.877,11.569,48.291,0.088,0.0,0.175,0.0,4313088.0,0.0,40.0,3811209216.0,383168512.0,29188165632.0,236531712.0,2715867.0,1176575.0
12-04 09:46:16,38.656,11.955,49.040,0.087,0.0,0.262,0.0,6459392.0,0.0,59.0,3823697920.0,382812160.0,29169876992.0,242688000.0,2869317.0,1234912.0
12-04 09:46:17,38.394,11.033,50.221,0.177,0.0,0.177,0.0,6467584.0,0.0,59.0,3832664064.0,382509056.0,29157486592.0,246415360.0,2868800.0,1251343.0
12-04 09:46:18,40.571,11.159,47.837,0.173,0.0,0.260,0.0,9490432.0,0.0,69.0,3841110016.0,382377984.0,29159845888.0,235741184.0,2848307.0,1230090.0
12-04 09:46:19,43.365,11.362,44.319,0.694,0.0,0.260,0.0,50360320.0,0.0,135.0,3849805824.0,381763584.0,29147963392.0,239542272.0,2712035.0,1173579.0
12-04 09:46:20,44.291,11.332,42.734,1.125,0.0,0.519,4096.0,72736768.0,1.0,193.0,3865247744.0,380899328.0,29018206208.0,354721792.0,2896690.0,1249373.0
12-04 09:46:21,39.773,11.189,48.427,0.262,0.0,0.350,4096.0,17596416.0,1.0,107.0,3862450176.0,380964864.0,29041074176.0,334585856.0,2857285.0,1256989.0
12-04 09:46:22,38.607,12.898,48.323,0.0,0.0,0.172,0.0,6230016.0,0.0,45.0,3873292288.0,381009920.0,29063122944.0,301649920.0,2736051.0,1170976.0
12-04 09:46:23,39.806,12.092,47.573,0.088,0.0,0.441,0.0,4526080.0,0.0,50.0,3880685568.0,381071360.0,29088587776.0,268730368.0,2857792.0,1245376.0
12-04 09:46:24,39.226,11.082,49.340,0.176,0.0,0.176,0.0,6488064.0,0.0,63.0,3886276608.0,381132800.0,29111283712.0,240381952.0,2883785.0,1253409.0
12-04 09:46:25,37.663,12.031,49.695,0.174,0.0,0.436,0.0,6471680.0,0.0,58.0,3893891072.0,380973056.0,29115637760.0,228573184.0,2867331.0,1267753.0
12-04 09:46:26,41.059,11.632,47.049,0.087,0.0,0.174,0.0,6467584.0,0.0,60.0,3904675840.0,380645376.0,29097340928.0,236412928.0,2885038.0,1242053.0
12-04 09:46:27,44.100,11.370,44.100,0.086,0.0,0.345,262144.0,4325376.0,64.0,46.0,3919855616.0,380092416.0,29045846016.0,273281024.0,2752044.0,1249093.0
12-04 09:46:28,33.162,11.942,54.639,0.172,0.0,0.086,0.0,6467584.0,0.0,62.0,3102642176.0,380162048.0,29073117184.0,1063153664.0,790996.0,439103.0
12-04 09:46:29,19.983,7.430,66.610,5.892,0.0,0.085,12288.0,127713280.0,3.0,280.0,3102355456.0,380211200.0,29090365440.0,1046142976.0,296801.0,158849.0
12-04 09:46:30,0.167,0.502,83.779,15.552,0.0,0.0,20480.0,271675392.0,5.0,402.0,3102785536.0,380235776.0,29091045376.0,1045008384.0,1991.0,2692.0
12-04 09:46:31,11.036,4.212,76.748,7.919,0.0,0.084,4096.0,175304704.0,1.0,315.0,3101618176.0,380256256.0,29101334528.0,1035866112.0,308359.0,173051.0
12-04 09:46:32,32.277,11.644,55.908,0.086,0.0,0.086,0.0,6492160.0,0.0,63.0,3101159424.0,380334080.0,29127049216.0,1010532352.0,443735.0,238969.0
12-04 09:46:33,32.202,11.575,56.136,0.087,0.0,0.0,0.0,6443008.0,0.0,62.0,3101073408.0,380391424.0,29154951168.0,982659072.0,441555.0,235063.0
12-04 09:46:34,31.757,13.514,54.561,0.169,0.0,0.0,0.0,6467584.0,0.0,63.0,3101589504.0,380432384.0,29181997056.0,955056128.0,454956.0,249690.0
12-04 09:46:35,32.186,12.134,55.508,0.172,0.0,0.0,0.0,6512640.0,0.0,63.0,3103531008.0,380477440.0,29210169344.0,924897280.0,460752.0,254751.0
12-04 09:46:36,31.670,12.220,56.024,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,3103408128.0,380522496.0,29236690944.0,898453504.0,442211.0,235122.0
12-04 09:46:37,31.606,12.263,55.872,0.173,0.0,0.086,0.0,6455296.0,0.0,58.0,3103252480.0,380551168.0,29262819328.0,872452096.0,453686.0,247555.0
12-04 09:46:38,30.368,12.318,57.143,0.086,0.0,0.086,0.0,6451200.0,0.0,57.0,3103784960.0,380571648.0,29288837120.0,845881344.0,22999.0,24345.0
12-04 09:46:39,29.923,11.350,58.555,0.172,0.0,0.0,0.0,8597504.0,0.0,76.0,3105218560.0,380624896.0,29318508544.0,814723072.0,4395.0,5659.0
12-04 09:46:40,32.014,12.565,55.422,0.0,0.0,0.0,0.0,5586944.0,0.0,56.0,3105230848.0,380665856.0,29345726464.0,787451904.0,31986.0,32818.0
12-04 09:46:41,32.815,13.644,52.418,0.950,0.0,0.173,4096.0,61059072.0,1.0,160.0,3107241984.0,380809216.0,29420810240.0,710213632.0,4949.0,6677.0
12-04 09:46:42,33.136,12.797,53.475,0.508,0.0,0.085,8192.0,35926016.0,2.0,125.0,3109642240.0,380940288.0,29395283968.0,733208576.0,3069.0,3393.0
12-04 09:46:43,30.717,13.055,55.887,0.171,0.0,0.171,0.0,6455296.0,0.0,58.0,3107651584.0,381014016.0,29424373760.0,706035712.0,620983.0,587794.0
12-04 09:46:44,31.538,16.838,50.684,0.0,0.0,0.940,0.0,2162688.0,0.0,19.0,3109097472.0,381030400.0,29445099520.0,683847680.0,3712163.0,1745329.0
12-04 09:46:45,32.383,16.321,50.518,0.0,0.0,0.777,0.0,4214784.0,0.0,32.0,3109011456.0,381071360.0,29473243136.0,655749120.0,6059836.0,1915088.0
12-04 09:46:46,33.709,17.504,47.314,0.607,0.0,0.867,0.0,48537600.0,0.0,115.0,3110866944.0,381145088.0,29537484800.0,589578240.0,6158925.0,1951625.0
12-04 09:46:47,37.371,16.667,44.502,0.859,0.0,0.601,4096.0,73019392.0,1.0,169.0,3112779776.0,381255680.0,29521903616.0,603136000.0,6428843.0,2101420.0
12-04 09:46:48,31.752,16.997,50.302,0.173,0.0,0.777,0.0,15360000.0,0.0,61.0,3112349696.0,381308928.0,29541003264.0,584413184.0,5906124.0,1838147.0
12-04 09:46:49,30.915,16.667,51.295,0.0,0.0,1.123,0.0,2166784.0,0.0,20.0,3112386560.0,381321216.0,29564407808.0,560959488.0,6115703.0,1944317.0
12-04 09:46:50,31.529,16.838,50.945,0.0,0.0,0.687,0.0,2158592.0,0.0,19.0,3112574976.0,381329408.0,29587423232.0,537747456.0,6006365.0,1895982.0
12-04 09:46:51,31.616,15.808,51.790,0.087,0.0,0.699,0.0,2232320.0,0.0,23.0,3111677952.0,381366272.0,29611888640.0,514142208.0,5983032.0,1879518.0
12-04 09:46:52,31.043,16.435,51.652,0.0,0.0,0.870,0.0,2158592.0,0.0,19.0,3113545728.0,381394944.0,29634191360.0,489943040.0,6037778.0,1892724.0
12-04 09:46:53,31.196,16.118,51.733,0.087,0.0,0.867,0.0,4198400.0,0.0,35.0,3113496576.0,381423616.0,29660147712.0,464007168.0,6162456.0,1965532.0
12-04 09:46:54,31.483,15.611,52.212,0.087,0.0,0.607,0.0,2269184.0,0.0,25.0,3114561536.0,381431808.0,29683167232.0,439914496.0,6224705.0,1968870.0
12-04 09:46:55,32.560,15.808,50.687,0.086,0.0,0.859,0.0,2154496.0,0.0,19.0,3114958848.0,381452288.0,29707063296.0,415600640.0,6339507.0,2077553.0
12-04 09:46:56,32.441,16.973,49.833,0.0,0.0,0.753,0.0,2150400.0,0.0,19.0,3116765184.0,381472768.0,29730578432.0,390258688.0,5993888.0,1885515.0
12-04 09:46:57,32.991,15.812,50.256,0.085,0.0,0.855,0.0,2158592.0,0.0,19.0,3116085248.0,381489152.0,29754408960.0,367091712.0,5978196.0,1878985.0
12-04 09:46:58,31.429,16.537,51.429,0.0,0.0,0.606,0.0,3756032.0,0.0,26.0,3115171840.0,381509632.0,29780111360.0,342282240.0,5944097.0,1857101.0
12-04 09:46:59,31.969,16.113,50.810,0.085,0.0,1.023,0.0,2367488.0,0.0,36.0,3116634112.0,381538304.0,29802881024.0,318021632.0,4330003.0,2060676.0
12-04 09:47:00,32.084,15.606,51.351,0.0,0.0,0.959,0.0,2195456.0,0.0,22.0,3118555136.0,381546496.0,29826396160.0,292577280.0,2235515.0,2020602.0
12-04 09:47:01,32.208,15.844,50.823,0.087,0.0,1.039,0.0,2162688.0,0.0,20.0,3118465024.0,381554688.0,29850144768.0,268910592.0,4100348.0,1844352.0
12-04 09:47:02,31.771,15.278,52.083,0.0,0.0,0.868,0.0,2150400.0,0.0,19.0,3119357952.0,381558784.0,29873078272.0,245080064.0,9804356.0,1837940.0
12-04 09:47:03,33.020,15.569,50.642,0.086,0.0,0.684,0.0,2166784.0,0.0,19.0,3120807936.0,381325312.0,29875220480.0,241721344.0,7957391.0,1828350.0
12-04 09:47:04,31.250,17.466,50.086,0.0,0.0,1.199,0.0,4227072.0,0.0,37.0,3120979968.0,381079552.0,29877088256.0,239927296.0,6164783.0,1978538.0
12-04 09:47:05,31.542,16.638,50.780,0.173,0.0,0.867,0.0,2269184.0,0.0,26.0,3122388992.0,380829696.0,29872959488.0,242896896.0,8615494.0,2190688.0
12-04 09:47:06,23.896,11.775,60.173,3.636,0.0,0.519,20480.0,167923712.0,5.0,351.0,3120148480.0,380850176.0,29890949120.0,227127296.0,3206873.0,1448856.0
12-04 09:47:07,24.654,14.792,50.173,9.170,0.0,1.211,12288.0,263421952.0,3.0,503.0,3120308224.0,380620800.0,29889019904.0,229126144.0,5624218.0,2378397.0
12-04 09:47:08,16.595,11.522,59.157,11.694,0.0,1.032,12288.0,268435456.0,3.0,490.0,3118915584.0,380391424.0,29881499648.0,238268416.0,1928512.0,1873515.0
12-04 09:47:09,29.177,14.805,53.333,1.558,0.0,1.126,0.0,82968576.0,0.0,168.0,3122192384.0,380153856.0,29882716160.0,234012672.0,13116438.0,1773008.0
12-04 09:47:10,31.379,16.466,51.034,0.086,0.0,1.034,0.0,2293760.0,0.0,27.0,3122282496.0,379949056.0,29884637184.0,232206336.0,6323158.0,2078088.0
12-04 09:47:11,31.962,16.452,50.985,0.0,0.0,0.600,0.0,2170880.0,0.0,21.0,3121094656.0,379748352.0,29887352832.0,230879232.0,5893196.0,1806669.0
12-04 09:47:12,31.239,16.867,51.205,0.086,0.0,0.602,0.0,2162688.0,0.0,21.0,3122794496.0,379523072.0,29889777664.0,226979840.0,5977334.0,1887170.0
12-04 09:47:13,33.020,15.870,50.341,0.0,0.0,0.768,0.0,2158592.0,0.0,19.0,3123757056.0,379043840.0,29871738880.0,244535296.0,6063417.0,1903571.0
12-04 09:47:14,30.689,16.914,51.264,0.087,0.0,1.046,0.0,4259840.0,0.0,39.0,3124154368.0,378810368.0,29874589696.0,241520640.0,6039568.0,1932514.0
12-04 09:47:15,30.635,16.449,52.045,0.0,0.0,0.870,0.0,2273280.0,0.0,25.0,3122917376.0,378552320.0,29874700288.0,242905088.0,6374982.0,2079208.0
12-04 09:47:16,32.596,16.511,50.043,0.085,0.0,0.766,4096.0,2179072.0,1.0,24.0,3121876992.0,378322944.0,29876350976.0,242524160.0,6298674.0,2046917.0
12-04 09:47:17,32.122,17.498,49.620,0.0,0.0,0.761,0.0,2166784.0,0.0,21.0,3123228672.0,378097664.0,29877833728.0,239915008.0,5967864.0,1849807.0
12-04 09:47:18,31.129,16.138,52.205,0.088,0.0,0.441,0.0,2150400.0,0.0,19.0,3122950144.0,377913344.0,29880770560.0,237441024.0,5931638.0,1847326.0
12-04 09:47:19,32.710,15.888,50.467,0.0,0.0,0.935,0.0,2154496.0,0.0,19.0,3123671040.0,377683968.0,29880717312.0,237002752.0,5989981.0,1871911.0
12-04 09:47:20,31.818,17.324,49.914,0.086,0.0,0.858,0.0,4091904.0,0.0,28.0,3120357376.0,377470976.0,29887537152.0,233709568.0,6020758.0,1904211.0
12-04 09:47:21,30.644,17.253,50.901,0.0,0.0,1.202,0.0,2277376.0,0.0,28.0,3121217536.0,377266176.0,29889011712.0,231579648.0,6363798.0,2062112.0
12-04 09:47:22,32.449,16.182,50.342,0.086,0.0,0.942,0.0,2281472.0,0.0,27.0,3121438720.0,377061376.0,29889863680.0,230711296.0,6366088.0,2081832.0
12-04 09:47:23,32.449,15.668,50.856,0.086,0.0,0.942,0.0,2195456.0,0.0,23.0,3120906240.0,376844288.0,29891670016.0,229654528.0,5968599.0,1873106.0
12-04 09:47:24,31.647,16.981,50.600,0.0,0.0,0.772,0.0,2162688.0,0.0,22.0,3120627712.0,376647680.0,29895380992.0,226418688.0,5991679.0,1868442.0
12-04 09:47:25,31.935,16.438,50.514,0.0,0.0,1.113,0.0,2162688.0,0.0,22.0,3122450432.0,376209408.0,29875531776.0,244883456.0,5996444.0,1873672.0
12-04 09:47:26,32.048,15.853,50.900,0.0,0.0,1.200,0.0,2154496.0,0.0,19.0,3123441664.0,376000512.0,29877182464.0,242450432.0,5993172.0,1881971.0
12-04 09:47:27,30.644,16.824,51.159,0.172,0.0,1.202,0.0,4210688.0,0.0,36.0,3120295936.0,375799808.0,29882097664.0,240881664.0,6133538.0,1957921.0
12-04 09:47:28,31.588,16.996,50.472,0.0,0.0,0.944,0.0,2273280.0,0.0,25.0,3120197632.0,375578624.0,29883088896.0,240209920.0,6364716.0,2067905.0
12-04 09:47:29,32.171,15.955,51.264,0.0,0.0,0.610,0.0,2158592.0,0.0,21.0,3120148480.0,375336960.0,29882032128.0,241557504.0,6246754.0,2018043.0
12-04 09:47:30,31.315,16.522,51.298,0.0,0.0,0.865,0.0,2158592.0,0.0,19.0,3119513600.0,375091200.0,29884620800.0,239849472.0,5990675.0,1873062.0
12-04 09:47:31,31.961,15.412,51.839,0.0,0.0,0.788,0.0,2158592.0,0.0,21.0,3119071232.0,374849536.0,29886898176.0,238256128.0,6020151.0,1872737.0
12-04 09:47:32,32.241,16.293,50.776,0.0,0.0,0.690,0.0,2166784.0,0.0,19.0,3120017408.0,374611968.0,29888610304.0,235835392.0,5860212.0,1815147.0
12-04 09:47:33,31.547,16.595,50.821,0.086,0.0,0.951,0.0,4202496.0,0.0,36.0,3120861184.0,374411264.0,29890912256.0,232890368.0,5987058.0,1870453.0
12-04 09:47:34,31.196,17.331,50.347,0.0,0.0,1.127,0.0,2158592.0,0.0,19.0,3119775744.0,374169600.0,29895192576.0,229937152.0,6353852.0,2069331.0
12-04 09:47:35,31.542,16.205,51.560,0.0,0.0,0.693,0.0,2289664.0,0.0,28.0,3120513024.0,373960704.0,29897531392.0,227069952.0,6447737.0,2130665.0
12-04 09:47:36,32.879,15.758,50.341,0.085,0.0,0.937,0.0,2166784.0,0.0,21.0,3122667520.0,373477376.0,29876514816.0,246415360.0,6055242.0,1896188.0
12-04 09:47:37,31.741,16.638,50.597,0.0,0.0,1.024,0.0,2154496.0,0.0,19.0,3121512448.0,373243904.0,29880369152.0,243949568.0,3941677.0,1865678.0
12-04 09:47:38,31.897,15.345,51.724,0.086,0.0,0.948,0.0,2166784.0,0.0,21.0,3120951296.0,373039104.0,29882834944.0,242249728.0,1895533.0,1842205.0
12-04 09:47:39,25.256,14.761,51.365,7.594,0.0,1.024,16384.0,256872448.0,4.0,487.0,3121201152.0,372813824.0,29879173120.0,245886976.0,4363937.0,2166454.0
12-04 09:47:40,17.532,11.404,58.638,11.319,0.0,1.106,12288.0,268496896.0,3.0,508.0,3120218112.0,372830208.0,29893521408.0,232505344.0,1895555.0,1857253.0
12-04 09:47:41,24.615,12.735,56.752,4.872,0.0,1.026,8192.0,154308608.0,2.0,296.0,3120697344.0,372600832.0,29890854912.0,234921984.0,7843852.0,1771484.0
12-04 09:47:42,31.547,16.335,51.253,0.0,0.0,0.864,0.0,2154496.0,0.0,19.0,3120422912.0,372363264.0,29893988352.0,232300544.0,7938000.0,1830751.0
12-04 09:47:43,31.338,16.373,51.408,0.0,0.0,0.880,0.0,4198400.0,0.0,34.0,3122073600.0,372129792.0,29897363456.0,227508224.0,8108954.0,1887916.0
12-04 09:47:44,31.136,16.479,51.258,0.087,0.0,1.041,0.0,2285568.0,0.0,27.0,3119230976.0,371908608.0,29901316096.0,226619392.0,8396630.0,2077544.0
12-04 09:47:45,32.361,16.137,50.558,0.086,0.0,0.858,0.0,2183168.0,0.0,25.0,3121516544.0,371466240.0,29881262080.0,244830208.0,7962315.0,1833883.0
12-04 09:47:46,31.070,16.536,51.697,0.0,0.0,0.696,0.0,2203648.0,0.0,20.0,3120463872.0,371232768.0,29883928576.0,243449856.0,5856036.0,1799017.0
12-04 09:47:47,32.222,16.239,50.684,0.0,0.0,0.855,0.0,2154496.0,0.0,19.0,3122761728.0,371019776.0,29883998208.0,241295360.0,7988272.0,1846466.0
12-04 09:47:48,31.830,16.132,50.737,0.087,0.0,1.214,0.0,4190208.0,0.0,34.0,3120726016.0,370802688.0,29889597440.0,237948928.0,5987649.0,1849731.0
12-04 09:47:49,32.738,15.986,50.340,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,3120058368.0,370606080.0,29892059136.0,236351488.0,6316597.0,2059644.0
12-04 09:47:50,31.791,15.938,51.243,0.0,0.0,1.028,0.0,2277376.0,0.0,27.0,3120586752.0,370413568.0,29894238208.0,233836544.0,6534856.0,2167808.0
12-04 09:47:51,31.512,16.909,50.640,0.171,0.0,0.769,4096.0,5681152.0,1.0,31.0,3120496640.0,370200576.0,29895208960.0,233168896.0,6011301.0,1882837.0
12-04 09:47:52,36.766,16.936,44.511,0.936,0.0,0.851,8192.0,72306688.0,2.0,167.0,3119763456.0,369278976.0,29886705664.0,243326976.0,5978464.0,1867044.0
12-04 09:47:53,36.775,16.980,44.625,0.512,0.0,1.109,8192.0,62468096.0,2.0,157.0,3117547520.0,368848896.0,29785669632.0,347009024.0,5999341.0,1863963.0
12-04 09:47:54,31.336,16.781,51.027,0.086,0.0,0.771,0.0,2154496.0,0.0,21.0,3118493696.0,368889856.0,29808005120.0,323686400.0,5914696.0,1802129.0
12-04 09:47:55,30.061,17.353,51.797,0.0,0.0,0.789,0.0,2162688.0,0.0,19.0,3118239744.0,368930816.0,29832781824.0,299122688.0,5987550.0,1883544.0
12-04 09:47:56,31.497,16.781,50.861,0.086,0.0,0.775,0.0,2195456.0,0.0,22.0,3120787456.0,368951296.0,29853519872.0,275816448.0,6123922.0,1956015.0
12-04 09:47:57,31.185,16.638,51.307,0.174,0.0,0.697,0.0,4210688.0,0.0,35.0,3118780416.0,369008640.0,29882028032.0,249257984.0,6309923.0,2040259.0
12-04 09:47:58,32.679,16.724,49.829,0.085,0.0,0.683,0.0,5521408.0,0.0,36.0,3121254400.0,369070080.0,29902548992.0,226201600.0,6414453.0,2086304.0
12-04 09:47:59,32.173,16.638,50.340,0.0,0.0,0.849,0.0,2162688.0,0.0,22.0,3120123904.0,368660480.0,29885853696.0,244436992.0,5982265.0,1873302.0
12-04 09:48:00,31.384,16.509,51.075,0.0,0.0,1.032,0.0,2170880.0,0.0,22.0,3120545792.0,368455680.0,29888102400.0,241971200.0,5918152.0,1829749.0
12-04 09:48:01,31.496,15.661,52.056,0.087,0.0,0.700,0.0,2150400.0,0.0,19.0,3120484352.0,368238592.0,29890326528.0,240025600.0,5919467.0,1827709.0
12-04 09:48:02,31.416,16.910,50.815,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,3121049600.0,368033792.0,29891788800.0,238202880.0,6062983.0,1922808.0
12-04 09:48:03,32.570,17.388,48.940,0.085,0.0,1.018,0.0,4222976.0,0.0,37.0,3120455680.0,367853568.0,29896740864.0,234024960.0,6174449.0,1974177.0
12-04 09:48:04,32.818,16.753,49.914,0.0,0.0,0.515,0.0,2277376.0,0.0,25.0,3120750592.0,367640576.0,29898809344.0,231874560.0,6586444.0,2183705.0
12-04 09:48:05,30.635,16.362,52.219,0.0,0.0,0.783,0.0,2170880.0,0.0,21.0,3122286592.0,367419392.0,29898518528.0,230850560.0,5927965.0,1842503.0
12-04 09:48:06,32.219,16.195,50.643,0.0,0.0,0.943,0.0,2170880.0,0.0,20.0,3120775168.0,367198208.0,29902667776.0,228433920.0,6009951.0,1884066.0
12-04 09:48:07,31.076,15.972,52.170,0.087,0.0,0.694,0.0,2166784.0,0.0,21.0,3122135040.0,366972928.0,29902028800.0,227938304.0,6014224.0,1856031.0
12-04 09:48:08,34.682,15.921,48.365,0.258,0.0,0.775,8192.0,32833536.0,2.0,89.0,3122749440.0,366362624.0,29883539456.0,246423552.0,5932102.0,1857035.0
12-04 09:48:09,35.184,17.677,45.517,0.854,0.0,0.769,0.0,57884672.0,0.0,142.0,3121926144.0,365838336.0,29814358016.0,316952576.0,6004437.0,1866169.0
12-04 09:48:10,32.0,15.478,51.304,0.087,0.0,1.130,0.0,3313664.0,0.0,23.0,3120418816.0,365854720.0,29838204928.0,294596608.0,4042169.0,1917048.0
12-04 09:48:11,25.853,12.543,58.020,3.242,0.0,0.341,20480.0,194052096.0,5.0,384.0,3119783936.0,365907968.0,29855920128.0,277463040.0,1813154.0,1799779.0
12-04 09:48:12,23.589,15.249,52.064,8.003,0.0,1.095,24576.0,272896000.0,6.0,547.0,3120836608.0,365932544.0,29874921472.0,257384448.0,2966957.0,2071016.0
12-04 09:48:13,23.103,13.707,55.776,6.552,0.0,0.862,16384.0,212615168.0,4.0,393.0,3121946624.0,365944832.0,29894762496.0,236421120.0,4432211.0,2127158.0
12-04 09:48:14,31.438,16.968,50.732,0.086,0.0,0.775,0.0,2158592.0,0.0,19.0,3123683328.0,365694976.0,29891936256.0,237760512.0,7820978.0,1719120.0
12-04 09:48:15,31.294,15.647,52.010,0.087,0.0,0.962,0.0,2203648.0,0.0,27.0,3123339264.0,365502464.0,29897736192.0,232497152.0,7835286.0,1686185.0
12-04 09:48:16,32.051,16.923,50.256,0.085,0.0,0.684,0.0,4243456.0,0.0,32.0,3122757632.0,365322240.0,29899321344.0,231673856.0,8343819.0,2096814.0
12-04 09:48:17,31.763,16.056,51.571,0.0,0.0,0.611,0.0,2224128.0,0.0,25.0,3124195328.0,365121536.0,29902327808.0,227430400.0,8291756.0,2034338.0
12-04 09:48:18,33.333,15.159,50.732,0.0,0.0,0.775,0.0,2199552.0,0.0,23.0,3124064256.0,364670976.0,29883809792.0,246530048.0,7840891.0,1762676.0
12-04 09:48:19,32.140,15.942,50.725,0.0,0.0,1.194,0.0,2166784.0,0.0,19.0,3123232768.0,364449792.0,29886418944.0,244973568.0,5985782.0,1864141.0
12-04 09:48:20,31.255,16.067,51.888,0.0,0.0,0.790,0.0,2166784.0,0.0,22.0,3122552832.0,364220416.0,29887447040.0,244854784.0,6008415.0,1881474.0
12-04 09:48:21,31.561,16.724,50.772,0.086,0.0,0.858,0.0,2191360.0,0.0,24.0,3123892224.0,364032000.0,29891309568.0,239841280.0,6045616.0,1889558.0
12-04 09:48:22,30.763,17.418,50.867,0.087,0.0,0.867,0.0,4190208.0,0.0,32.0,3124244480.0,363827200.0,29892898816.0,238104576.0,6333261.0,2046867.0
12-04 09:48:23,31.396,16.305,51.518,0.0,0.0,0.781,0.0,2310144.0,0.0,26.0,3124682752.0,363622400.0,29893677056.0,237092864.0,6479377.0,2125862.0
12-04 09:48:24,31.288,16.768,50.908,0.0,0.0,1.037,0.0,2174976.0,0.0,23.0,3124383744.0,363380736.0,29894266880.0,237043712.0,7960534.0,1846725.0
12-04 09:48:25,31.783,16.193,51.421,0.0,0.0,0.603,0.0,2154496.0,0.0,19.0,3123245056.0,363163648.0,29897691136.0,234975232.0,5932442.0,1847932.0
12-04 09:48:26,31.239,15.794,52.094,0.087,0.0,0.785,0.0,2183168.0,0.0,22.0,3122356224.0,362954752.0,29899407360.0,234356736.0,6016458.0,1896076.0
12-04 09:48:27,32.400,16.879,49.873,0.085,0.0,0.763,0.0,4251648.0,0.0,39.0,3122786304.0,362762240.0,29903048704.0,230477824.0,5994785.0,1841342.0
12-04 09:48:28,31.620,15.592,52.091,0.0,0.0,0.697,0.0,2166784.0,0.0,22.0,3121692672.0,362557440.0,29905661952.0,229163008.0,4288230.0,2041516.0
12-04 09:48:29,33.760,16.027,49.616,0.085,0.0,0.512,0.0,2281472.0,0.0,26.0,3122937856.0,362348544.0,29907341312.0,226447360.0,8404918.0,2103586.0
12-04 09:48:30,31.674,16.824,50.730,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3123073024.0,361893888.0,29887717376.0,246390784.0,5968383.0,1865236.0
12-04 09:48:31,32.442,15.444,51.165,0.086,0.0,0.863,4096.0,2183168.0,1.0,21.0,3124301824.0,361672704.0,29888397312.0,244703232.0,5951665.0,1866570.0
12-04 09:48:32,30.876,16.479,51.605,0.0,0.0,1.041,0.0,2150400.0,0.0,19.0,3123462144.0,361467904.0,29892227072.0,241917952.0,6020031.0,1891094.0
12-04 09:48:33,30.928,17.354,50.687,0.172,0.0,0.859,0.0,2166784.0,0.0,21.0,3119611904.0,361435136.0,29908762624.0,229265408.0,6032120.0,1885303.0
12-04 09:48:34,31.298,17.111,50.817,0.0,0.0,0.774,28672.0,4206592.0,3.0,34.0,3122180096.0,360996864.0,29890347008.0,245551104.0,4563395.0,1867715.0
12-04 09:48:35,31.419,16.101,51.436,0.0,0.0,1.044,0.0,2289664.0,0.0,27.0,3120193536.0,360792064.0,29895098368.0,242991104.0,8119314.0,2236129.0
12-04 09:48:36,32.067,15.459,51.943,0.0,0.0,0.530,0.0,2048000.0,0.0,21.0,3121815552.0,360579072.0,29896298496.0,240381952.0,5950193.0,1857094.0
12-04 09:48:37,32.208,16.277,50.823,0.0,0.0,0.693,0.0,2158592.0,0.0,19.0,3121930240.0,360361984.0,29897842688.0,238940160.0,5895799.0,1828956.0
12-04 09:48:38,32.021,16.010,51.113,0.086,0.0,0.771,0.0,2195456.0,0.0,20.0,3122081792.0,360153088.0,29898379264.0,238460928.0,6046999.0,1889836.0
12-04 09:48:39,32.566,14.602,51.681,0.177,0.0,0.973,0.0,2179072.0,0.0,23.0,3121147904.0,359927808.0,29902589952.0,235409408.0,5958212.0,1859438.0
12-04 09:48:40,30.525,17.283,51.419,0.0,0.0,0.774,0.0,4190208.0,0.0,32.0,3121180672.0,359731200.0,29905641472.0,232521728.0,4061129.0,1893938.0
12-04 09:48:41,32.277,16.267,50.428,0.0,0.0,1.027,0.0,2301952.0,0.0,28.0,3121852416.0,359534592.0,29907578880.0,230109184.0,6484251.0,2135784.0
12-04 09:48:42,31.931,16.137,50.987,0.0,0.0,0.944,0.0,2154496.0,0.0,19.0,3122290688.0,359329792.0,29908340736.0,229113856.0,8172250.0,1964965.0
12-04 09:48:43,22.719,12.651,59.380,4.475,0.0,0.775,16384.0,134619136.0,4.0,253.0,3122122752.0,359112704.0,29903011840.0,234827776.0,1462778.0,1394073.0
12-04 09:48:44,1.165,1.414,81.697,15.724,0.0,0.0,24576.0,273383424.0,6.0,510.0,3122221056.0,359137280.0,29905825792.0,231890944.0,880153.0,140553.0
12-04 09:48:45,1.514,0.841,83.684,13.877,0.0,0.084,8192.0,247263232.0,2.0,499.0,3122626560.0,359182336.0,29907619840.0,229646336.0,2183382.0,93675.0
12-04 09:48:46,32.900,11.515,55.411,0.173,0.0,0.0,0.0,6479872.0,0.0,62.0,3122556928.0,358752256.0,29891063808.0,246702080.0,2484649.0,254939.0
12-04 09:48:47,31.986,11.436,56.406,0.086,0.0,0.086,0.0,6479872.0,0.0,58.0,3122429952.0,358592512.0,29895942144.0,242110464.0,444848.0,240906.0
12-04 09:48:48,31.745,13.447,54.638,0.170,0.0,0.0,4096.0,6471680.0,1.0,60.0,3122950144.0,358408192.0,29902229504.0,235487232.0,1369124.0,243784.0
12-04 09:48:49,32.757,11.150,56.007,0.086,0.0,0.0,0.0,6463488.0,0.0,58.0,3122655232.0,358215680.0,29904924672.0,233279488.0,445339.0,239466.0
12-04 09:48:50,34.081,13.287,51.941,0.690,0.0,0.0,0.0,47353856.0,0.0,158.0,3124424704.0,357470208.0,29884116992.0,253063168.0,459228.0,253361.0
12-04 09:48:51,35.945,13.118,49.659,1.278,0.0,0.0,8192.0,77344768.0,2.0,224.0,3125825536.0,356790272.0,29785092096.0,351367168.0,444936.0,239588.0
12-04 09:48:52,34.276,11.740,53.385,0.600,0.0,0.0,0.0,28770304.0,0.0,107.0,3122741248.0,356876288.0,29812215808.0,327241728.0,454410.0,249212.0
12-04 09:48:53,32.509,12.287,55.119,0.085,0.0,0.0,0.0,6475776.0,0.0,57.0,3121446912.0,356958208.0,29838454784.0,302215168.0,441225.0,234828.0
12-04 09:48:54,32.103,11.845,55.966,0.086,0.0,0.0,4096.0,6471680.0,1.0,58.0,3121364992.0,357019648.0,29865394176.0,275296256.0,442841.0,237626.0
12-04 09:48:55,32.082,12.201,55.461,0.171,0.0,0.085,0.0,6459392.0,0.0,57.0,3120455680.0,357072896.0,29892788224.0,248758272.0,451822.0,245256.0
12-04 09:48:56,30.887,12.884,56.058,0.085,0.0,0.085,0.0,6549504.0,0.0,65.0,3124412416.0,356921344.0,29896572928.0,241168384.0,447400.0,244138.0
12-04 09:48:57,30.551,12.478,56.713,0.258,0.0,0.0,0.0,8601600.0,0.0,74.0,3122540544.0,356773888.0,29904322560.0,235438080.0,443124.0,237906.0
12-04 09:48:58,31.507,11.901,56.507,0.086,0.0,0.0,0.0,6623232.0,0.0,65.0,3123257344.0,356577280.0,29908647936.0,230592512.0,599153.0,324546.0
12-04 09:48:59,31.944,12.153,55.729,0.174,0.0,0.0,0.0,6565888.0,0.0,63.0,3123863552.0,356179968.0,29893070848.0,245960704.0,441301.0,234879.0
12-04 09:49:00,32.411,12.100,55.402,0.086,0.0,0.0,0.0,6488064.0,0.0,59.0,3122958336.0,355999744.0,29897093120.0,243023872.0,443809.0,237993.0
12-04 09:49:01,31.934,11.286,56.605,0.087,0.0,0.087,0.0,6561792.0,0.0,62.0,3123806208.0,355860480.0,29903167488.0,236240896.0,453556.0,246929.0
12-04 09:49:02,34.655,12.586,52.586,0.172,0.0,0.0,4096.0,6639616.0,1.0,70.0,3131506688.0,355131392.0,29854105600.0,278331392.0,451435.0,248034.0
12-04 09:49:03,32.678,12.318,54.662,0.257,0.0,0.086,0.0,6516736.0,0.0,61.0,3134734336.0,355180544.0,29881143296.0,248016896.0,466198.0,262150.0
12-04 09:49:04,31.079,12.414,56.421,0.086,0.0,0.0,0.0,7307264.0,0.0,79.0,3135819776.0,354996224.0,29885284352.0,242974720.0,517994.0,289995.0
12-04 09:49:05,33.134,12.468,54.313,0.085,0.0,0.0,0.0,8810496.0,0.0,67.0,3135545344.0,354816000.0,29889896448.0,238817280.0,442900.0,236682.0
12-04 09:49:06,34.682,12.909,51.033,1.291,0.0,0.086,4096.0,74186752.0,1.0,237.0,3134840832.0,354103296.0,29893713920.0,236417024.0,442693.0,235907.0
12-04 09:49:07,32.560,12.371,54.725,0.344,0.0,0.0,0.0,25456640.0,0.0,114.0,3133243392.0,353923072.0,29824131072.0,307777536.0,454727.0,249052.0
12-04 09:49:08,33.017,11.638,55.086,0.259,0.0,0.0,0.0,6483968.0,0.0,59.0,3132551168.0,353972224.0,29851947008.0,280604672.0,444304.0,238835.0
12-04 09:49:09,32.164,12.575,55.175,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,3131973632.0,354009088.0,29879287808.0,253804544.0,444146.0,238586.0
12-04 09:49:10,30.431,13.017,56.379,0.172,0.0,0.0,4096.0,6475776.0,1.0,58.0,3132657664.0,354045952.0,29905739776.0,226631680.0,454158.0,248645.0
12-04 09:49:11,32.368,12.692,54.855,0.085,0.0,0.0,0.0,6569984.0,0.0,65.0,3134263296.0,353652736.0,29889847296.0,241311744.0,442906.0,236403.0
12-04 09:49:12,31.579,12.394,55.772,0.170,0.0,0.085,0.0,6504448.0,0.0,64.0,3133366272.0,353476608.0,29893431296.0,238800896.0,442389.0,235093.0
12-04 09:49:13,35.487,12.403,51.507,0.603,0.0,0.0,0.0,54829056.0,0.0,200.0,3135201280.0,352968704.0,29901901824.0,229003264.0,426226.0,234183.0
12-04 09:49:14,35.013,14.005,49.530,1.366,0.0,0.085,36864.0,75247616.0,4.0,274.0,3135279104.0,352161792.0,29784961024.0,346673152.0,3323.0,5081.0
12-04 09:49:15,31.179,11.703,56.681,0.437,0.0,0.0,4096.0,30683136.0,1.0,118.0,3133923328.0,352268288.0,29814181888.0,318701568.0,3443.0,5229.0
12-04 09:49:16,30.967,12.233,56.715,0.086,0.0,0.0,0.0,6709248.0,0.0,72.0,3130949632.0,352358400.0,29841915904.0,293851136.0,30955.0,32614.0
12-04 09:49:17,30.295,12.240,57.205,0.174,0.0,0.087,0.0,6463488.0,0.0,57.0,3131408384.0,352436224.0,29868769280.0,266461184.0,2915.0,4102.0
12-04 09:49:18,29.688,12.240,57.899,0.174,0.0,0.0,0.0,6459392.0,0.0,57.0,3131752448.0,352489472.0,29895671808.0,239161344.0,1699.0,2045.0
12-04 09:49:19,31.634,13.397,54.538,0.086,0.0,0.346,0.0,4390912.0,0.0,41.0,3132022784.0,352292864.0,29897457664.0,237301760.0,797450.0,886237.0
12-04 09:49:20,31.180,15.676,51.249,0.947,0.0,0.947,3477504.0,51568640.0,39.0,139.0,3132272640.0,352083968.0,29903011840.0,231706624.0,6004579.0,1945700.0
12-04 09:49:21,23.554,15.051,50.510,9.779,0.0,1.105,8192.0,267505664.0,2.0,467.0,3131994112.0,351834112.0,29898203136.0,237043712.0,4926892.0,2295699.0
12-04 09:49:22,25.894,13.884,48.978,10.136,0.0,1.107,8192.0,271495168.0,2.0,478.0,3207446528.0,350687232.0,29807562752.0,253378560.0,2620760.0,2058928.0
12-04 09:49:23,31.336,13.271,48.373,5.736,0.0,1.284,4096.0,176803840.0,1.0,342.0,3257753600.0,350265344.0,29780504576.0,230551552.0,11520279.0,2162383.0
12-04 09:49:24,34.480,15.821,48.925,0.0,0.0,0.774,0.0,2240512.0,0.0,27.0,3275689984.0,349708288.0,29747060736.0,246616064.0,6090523.0,2052488.0
12-04 09:49:25,36.154,17.265,45.726,0.0,0.0,0.855,0.0,3051520.0,0.0,43.0,3447066624.0,347176960.0,29532106752.0,292724736.0,6247721.0,2125873.0
12-04 09:49:26,58.784,11.571,28.885,0.084,0.0,0.676,0.0,2179072.0,0.0,23.0,3527569408.0,346742784.0,29501251584.0,243511296.0,3895794.0,1896723.0
12-04 09:49:27,54.476,12.276,32.737,0.0,0.0,0.512,0.0,0.0,0.0,0.0,3554971648.0,346423296.0,29482659840.0,235020288.0,4699339.0,1543768.0
12-04 09:49:28,32.325,16.508,50.043,0.0,0.0,1.124,4096.0,2203648.0,1.0,20.0,3557478400.0,346206208.0,29482586112.0,232804352.0,5577075.0,2476102.0
12-04 09:49:29,32.158,17.713,49.097,0.086,0.0,0.946,32768.0,2211840.0,3.0,22.0,3557978112.0,345997312.0,29485875200.0,229224448.0,8622682.0,2237349.0
12-04 09:49:30,32.158,16.853,49.527,0.086,0.0,1.376,0.0,2121728.0,0.0,17.0,3566186496.0,345563136.0,29465239552.0,242085888.0,7034124.0,2065433.0
12-04 09:49:31,33.755,16.793,48.608,0.0,0.0,0.844,0.0,2203648.0,0.0,23.0,3577659392.0,345374720.0,29465628672.0,230412288.0,7692517.0,2144554.0
12-04 09:49:32,33.042,15.472,50.699,0.0,0.0,0.787,0.0,2277376.0,0.0,28.0,3601547264.0,344866816.0,29434245120.0,238415872.0,6422619.0,2158964.0
12-04 09:49:33,31.620,17.309,50.129,0.086,0.0,0.857,0.0,2301952.0,0.0,29.0,3607130112.0,344571904.0,29423706112.0,243666944.0,6425343.0,2135140.0
12-04 09:49:34,31.897,16.552,50.603,0.0,0.0,0.948,0.0,2183168.0,0.0,24.0,3606777856.0,344420352.0,29422796800.0,245080064.0,8475117.0,2164103.0
12-04 09:49:35,32.430,16.696,50.087,0.0,0.0,0.787,0.0,2129920.0,0.0,19.0,3479552000.0,344297472.0,29422575616.0,372649984.0,6475433.0,2173661.0
12-04 09:49:36,33.190,16.165,49.785,0.0,0.0,0.860,0.0,245760.0,0.0,13.0,3486015488.0,344313856.0,29444186112.0,344559616.0,6427169.0,2156651.0
12-04 09:49:37,33.935,15.292,49.742,0.172,0.0,0.859,0.0,2191360.0,0.0,24.0,3484102656.0,344342528.0,29466570752.0,324059136.0,6441409.0,2141754.0
12-04 09:49:38,32.241,16.552,50.259,0.086,0.0,0.862,0.0,2179072.0,0.0,21.0,3486441472.0,344346624.0,29490216960.0,298070016.0,6533507.0,2216092.0
12-04 09:49:39,32.584,16.508,50.043,0.0,0.0,0.864,4096.0,2179072.0,1.0,21.0,3491454976.0,344371200.0,29513383936.0,269864960.0,6476855.0,2174777.0
12-04 09:49:40,32.183,16.652,50.302,0.0,0.0,0.863,0.0,2170880.0,0.0,19.0,3495673856.0,344383488.0,29534707712.0,244310016.0,8483855.0,2175190.0
12-04 09:49:41,32.398,16.667,50.170,0.0,0.0,0.765,0.0,2232320.0,0.0,24.0,3497811968.0,344276992.0,29537239040.0,239747072.0,6345361.0,2099413.0
12-04 09:49:42,31.720,17.113,49.870,0.173,0.0,1.124,0.0,3063808.0,0.0,49.0,3498995712.0,344162304.0,29538095104.0,237821952.0,6862605.0,2384304.0
12-04 09:49:43,33.078,17.050,49.190,0.0,0.0,0.682,0.0,2215936.0,0.0,25.0,3507912704.0,344047616.0,29540782080.0,226332672.0,6501365.0,2193027.0
12-04 09:49:44,33.964,15.477,49.957,0.086,0.0,0.516,0.0,2293760.0,0.0,29.0,3516358656.0,343683072.0,29516464128.0,242569216.0,6388929.0,2102779.0
12-04 09:49:45,32.719,15.088,51.140,0.0,0.0,1.053,0.0,1134592.0,0.0,23.0,3518574592.0,343478272.0,29516693504.0,240328704.0,6008804.0,1897629.0
12-04 09:49:46,32.082,17.577,49.488,0.0,0.0,0.853,0.0,2220032.0,0.0,24.0,3518885888.0,343273472.0,29518553088.0,238362624.0,6425783.0,2165935.0
12-04 09:49:47,31.502,16.481,50.987,0.086,0.0,0.944,0.0,2248704.0,0.0,27.0,3521486848.0,343080960.0,29518098432.0,236408832.0,6361035.0,2116139.0
12-04 09:49:48,32.106,16.267,50.685,0.0,0.0,0.942,0.0,2207744.0,0.0,23.0,3521728512.0,342884352.0,29520404480.0,234057728.0,6414414.0,2116234.0
12-04 09:49:49,33.159,14.970,50.479,0.174,0.0,1.218,0.0,2232320.0,0.0,23.0,3524169728.0,342679552.0,29521883136.0,230342656.0,8417297.0,2144831.0
12-04 09:49:50,33.047,16.824,49.442,0.0,0.0,0.687,0.0,2224128.0,0.0,24.0,3526578176.0,342454272.0,29522677760.0,227364864.0,6391384.0,2109167.0
12-04 09:49:51,32.170,17.532,49.277,0.0,0.0,1.021,0.0,2232320.0,0.0,26.0,3527790592.0,342224896.0,29520379904.0,228679680.0,6490281.0,2170546.0
12-04 09:49:52,32.823,16.752,49.235,0.170,0.0,1.020,0.0,2334720.0,0.0,33.0,3535114240.0,341794816.0,29499269120.0,242896896.0,6378234.0,2165682.0
12-04 09:49:53,32.470,16.235,48.532,2.073,0.0,0.691,8192.0,132251648.0,2.0,274.0,3545329664.0,341598208.0,29498687488.0,233459712.0,4440036.0,2138035.0
12-04 09:49:54,26.110,16.449,48.303,8.094,0.0,1.044,12288.0,268275712.0,3.0,534.0,3544637440.0,341364736.0,29497479168.0,235593728.0,2843963.0,2382117.0
12-04 09:49:55,21.251,14.396,54.756,8.740,0.0,0.857,8192.0,267251712.0,2.0,514.0,3554152448.0,341073920.0,29489692672.0,234156032.0,2883411.0,2185637.0
12-04 09:49:56,33.248,16.113,49.957,0.0,0.0,0.682,0.0,4493312.0,0.0,56.0,3562602496.0,340516864.0,29472354304.0,243601408.0,4313424.0,2073394.0
12-04 09:49:57,33.644,16.271,48.983,0.169,0.0,0.932,0.0,2260992.0,0.0,29.0,3563782144.0,340262912.0,29473656832.0,241373184.0,10273164.0,2023103.0
12-04 09:49:58,32.666,16.028,50.523,0.0,0.0,0.784,0.0,2228224.0,0.0,25.0,3563556864.0,340049920.0,29474258944.0,241209344.0,8466837.0,2130770.0
12-04 09:49:59,32.900,15.931,50.303,0.0,0.0,0.866,0.0,2220032.0,0.0,25.0,3564953600.0,339841024.0,29474942976.0,239337472.0,8329886.0,2009449.0
12-04 09:50:00,31.934,15.661,51.619,0.087,0.0,0.700,0.0,2228224.0,0.0,24.0,3564548096.0,339582976.0,29477212160.0,237731840.0,6337319.0,2128913.0
12-04 09:50:01,33.391,14.571,51.084,0.0,0.0,0.954,0.0,2220032.0,0.0,25.0,3565035520.0,339316736.0,29478449152.0,236273664.0,8286735.0,2068282.0
12-04 09:50:02,33.218,16.522,49.481,0.087,0.0,0.692,0.0,2240512.0,0.0,25.0,3566440448.0,339038208.0,29480517632.0,233078784.0,8573035.0,2210691.0
12-04 09:50:03,31.593,16.971,50.479,0.0,0.0,0.957,0.0,2220032.0,0.0,23.0,3566866432.0,338763776.0,29480828928.0,232615936.0,6200321.0,2073764.0
12-04 09:50:04,32.674,15.821,50.387,0.086,0.0,1.032,0.0,2232320.0,0.0,23.0,3568013312.0,338493440.0,29479931904.0,232636416.0,8516262.0,2156043.0
12-04 09:50:05,32.662,15.674,50.876,0.0,0.0,0.788,0.0,2228224.0,0.0,23.0,3566399488.0,338223104.0,29483495424.0,230957056.0,6468282.0,2128898.0
12-04 09:50:06,32.572,15.364,50.834,0.0,0.0,1.229,0.0,2240512.0,0.0,26.0,3565977600.0,338034688.0,29484068864.0,230993920.0,6365886.0,2070960.0
12-04 09:50:07,32.865,15.905,50.264,0.176,0.0,0.791,0.0,2232320.0,0.0,24.0,3568271360.0,337821696.0,29484544000.0,228438016.0,6486611.0,2167800.0
12-04 09:50:08,32.778,15.776,50.570,0.0,0.0,0.876,0.0,2289664.0,0.0,30.0,3570163712.0,337391616.0,29465554944.0,245964800.0,8440531.0,2142888.0
12-04 09:50:09,33.592,15.458,50.345,0.0,0.0,0.604,0.0,2224128.0,0.0,25.0,3570843648.0,337174528.0,29464600576.0,246456320.0,6426801.0,2124144.0
12-04 09:50:10,32.239,16.940,50.216,0.0,0.0,0.605,0.0,2228224.0,0.0,25.0,3575803904.0,336969728.0,29466255360.0,240046080.0,6404548.0,2127102.0
12-04 09:50:11,31.288,17.200,50.562,0.086,0.0,0.864,0.0,5447680.0,0.0,40.0,3583381504.0,336773120.0,29464530944.0,234389504.0,6406076.0,2111798.0
12-04 09:50:12,32.960,15.404,50.602,0.086,0.0,0.947,0.0,2355200.0,0.0,33.0,3590430720.0,336347136.0,29447344128.0,244953088.0,6459709.0,2153317.0
12-04 09:50:13,31.374,16.854,50.821,0.086,0.0,0.864,0.0,2240512.0,0.0,28.0,3597414400.0,336138240.0,29447798784.0,237723648.0,6442358.0,2121076.0
12-04 09:50:14,32.049,16.375,50.613,0.0,0.0,0.963,0.0,2228224.0,0.0,24.0,3597283328.0,335917056.0,29449527296.0,236347392.0,6496236.0,2171451.0
12-04 09:50:15,33.815,17.077,48.003,0.170,0.0,0.935,4096.0,20357120.0,1.0,76.0,3601276928.0,335511552.0,29441069056.0,241217536.0,6357576.0,2098691.0
12-04 09:50:16,35.544,17.507,45.004,0.973,0.0,0.973,4096.0,75034624.0,1.0,201.0,3611852800.0,334753792.0,29432672256.0,239796224.0,8463160.0,2168134.0
12-04 09:50:17,34.405,16.073,48.566,0.348,0.0,0.608,0.0,31977472.0,0.0,111.0,3619508224.0,334577664.0,29338693632.0,326295552.0,6496379.0,2138376.0
12-04 09:50:18,33.847,16.967,47.986,0.257,0.0,0.943,0.0,24387584.0,0.0,91.0,3626377216.0,334647296.0,29361946624.0,296103936.0,6523336.0,2234396.0
12-04 09:50:19,33.247,16.151,50.0,0.0,0.0,0.601,0.0,2195456.0,0.0,23.0,3629125632.0,334667776.0,29386592256.0,268689408.0,6411606.0,2125278.0
12-04 09:50:20,33.503,16.071,49.745,0.085,0.0,0.595,4096.0,2158592.0,1.0,19.0,3631706112.0,334675968.0,29409792000.0,242900992.0,6318803.0,2080407.0
12-04 09:50:21,32.534,16.438,50.171,0.0,0.0,0.856,0.0,2265088.0,0.0,25.0,3635580928.0,334462976.0,29409431552.0,239599616.0,6481367.0,2154409.0
12-04 09:50:22,32.552,15.885,50.694,0.0,0.0,0.868,0.0,2174976.0,0.0,25.0,3637649408.0,334237696.0,29410676736.0,236511232.0,6347818.0,2041112.0
12-04 09:50:23,32.233,16.334,50.391,0.174,0.0,0.869,0.0,4562944.0,0.0,37.0,3638329344.0,334061568.0,29410500608.0,236183552.0,8641617.0,2278614.0
12-04 09:50:24,35.355,17.418,45.061,0.780,0.0,1.386,4096.0,67641344.0,1.0,173.0,3639877632.0,333348864.0,29408305152.0,237543424.0,3856490.0,1864870.0
12-04 09:50:25,34.107,16.151,46.392,2.320,0.0,1.031,8192.0,95293440.0,2.0,213.0,3638452224.0,333135872.0,29336981504.0,310505472.0,2135745.0,2010583.0
12-04 09:50:26,25.218,14.834,49.564,8.988,0.0,1.396,8192.0,265359360.0,2.0,507.0,3638026240.0,333144064.0,29356789760.0,291115008.0,3635327.0,2641708.0
12-04 09:50:27,19.160,11.636,58.443,10.061,0.0,0.700,8192.0,269770752.0,2.0,545.0,3638763520.0,333152256.0,29369999360.0,277159936.0,2905563.0,2026687.0
12-04 09:50:28,29.458,13.199,54.983,1.573,0.0,0.787,0.0,69156864.0,0.0,149.0,3639128064.0,333156352.0,29392089088.0,254701568.0,9046537.0,1843859.0
12-04 09:50:29,32.526,16.003,50.606,0.0,0.0,0.865,0.0,2265088.0,0.0,26.0,3638616064.0,333176832.0,29415272448.0,232009728.0,8560298.0,2042780.0
12-04 09:50:30,32.987,16.104,50.303,0.0,0.0,0.606,0.0,2375680.0,0.0,32.0,3638362112.0,332984320.0,29417058304.0,230670336.0,8586600.0,2237846.0
12-04 09:50:31,32.906,16.154,49.573,0.085,0.0,1.282,0.0,2203648.0,0.0,28.0,3641335808.0,332787712.0,29416792064.0,228159488.0,10213463.0,2025152.0
12-04 09:50:32,32.844,16.249,50.043,0.086,0.0,0.778,0.0,2252800.0,0.0,25.0,3641753600.0,332599296.0,29418889216.0,225832960.0,6544025.0,2132834.0
12-04 09:50:33,32.871,15.872,50.304,0.087,0.0,0.867,0.0,2285568.0,0.0,30.0,3642933248.0,332181504.0,29398433792.0,245526528.0,6513027.0,2209624.0
12-04 09:50:34,32.305,16.452,50.471,0.0,0.0,0.771,0.0,2232320.0,0.0,24.0,3642773504.0,331964416.0,29400702976.0,243634176.0,8454565.0,2126662.0
12-04 09:50:35,31.073,16.996,50.987,0.0,0.0,0.944,4096.0,2215936.0,1.0,23.0,3643858944.0,331730944.0,29400870912.0,242614272.0,8104505.0,1964199.0
12-04 09:50:36,31.638,16.379,51.293,0.0,0.0,0.690,0.0,2232320.0,0.0,23.0,3643346944.0,331501568.0,29401591808.0,242634752.0,6316908.0,2113137.0
12-04 09:50:37,30.835,16.882,50.818,0.086,0.0,1.378,0.0,2224128.0,0.0,23.0,3641868288.0,331276288.0,29405429760.0,240500736.0,6211169.0,2052668.0
12-04 09:50:38,32.393,16.410,50.427,0.0,0.0,0.769,0.0,2240512.0,0.0,25.0,3643105280.0,331075584.0,29403521024.0,241373184.0,6095634.0,1975339.0
12-04 09:50:39,31.944,15.972,51.302,0.087,0.0,0.694,0.0,2224128.0,0.0,23.0,3642261504.0,330862592.0,29406351360.0,239599616.0,6191926.0,2022003.0
12-04 09:50:40,31.928,16.609,50.430,0.086,0.0,0.947,0.0,2215936.0,0.0,23.0,3641958400.0,330649600.0,29407268864.0,239198208.0,8251771.0,2062211.0
12-04 09:50:41,41.282,15.470,42.051,0.0,0.0,1.197,0.0,2248704.0,0.0,26.0,3653595136.0,330432512.0,29406892032.0,228155392.0,6326348.0,2802754.0
12-04 09:50:42,42.235,15.785,40.956,0.0,0.0,1.024,0.0,2183168.0,0.0,22.0,3674353664.0,329969664.0,29382516736.0,232235008.0,7766535.0,2504605.0
12-04 09:50:43,40.965,14.386,44.123,0.0,0.0,0.526,0.0,184320.0,0.0,10.0,3681087488.0,329748480.0,29378719744.0,229519360.0,8512050.0,2880986.0
12-04 09:50:44,39.456,15.561,44.048,0.170,0.0,0.765,0.0,2326528.0,0.0,30.0,3686641664.0,329306112.0,29356810240.0,246317056.0,8639440.0,2866779.0
12-04 09:50:45,40.804,15.056,42.857,0.0,0.0,1.283,0.0,2166784.0,0.0,20.0,3700191232.0,329170944.0,29362229248.0,227483648.0,8355047.0,2827543.0
12-04 09:50:46,39.613,15.229,43.926,0.0,0.0,1.232,0.0,2183168.0,0.0,26.0,3706294272.0,328716288.0,29339725824.0,244338688.0,8237201.0,2726778.0
12-04 09:50:47,39.258,15.444,44.262,0.0,0.0,1.035,4096.0,225280.0,1.0,11.0,3710693376.0,328482816.0,29336408064.0,243490816.0,10689996.0,2957766.0
12-04 09:50:48,38.407,15.487,44.867,0.0,0.0,1.239,0.0,2289664.0,0.0,26.0,3735027712.0,328052736.0,29311156224.0,244838400.0,8832827.0,3011641.0
12-04 09:50:49,39.233,16.129,43.156,0.0,0.0,1.482,0.0,2056192.0,0.0,16.0,3741507584.0,327847936.0,29310697472.0,239022080.0,8146138.0,2716216.0
12-04 09:50:50,39.119,14.009,45.727,0.0,0.0,1.145,0.0,2240512.0,0.0,26.0,3751968768.0,327643136.0,29308002304.0,231460864.0,6398494.0,2859702.0
12-04 09:50:51,37.179,16.496,45.128,0.0,0.0,1.197,0.0,233472.0,0.0,13.0,3761569792.0,327188480.0,29284872192.0,245444608.0,4667888.0,3019430.0
12-04 09:50:52,39.062,15.538,43.490,0.087,0.0,1.823,0.0,2256896.0,0.0,23.0,3765833728.0,326987776.0,29284253696.0,241999872.0,5903752.0,2910835.0
12-04 09:50:53,39.391,15.913,43.739,0.0,0.0,0.957,0.0,2072576.0,0.0,16.0,3771084800.0,326762496.0,29281054720.0,240173056.0,8216116.0,2739195.0
12-04 09:50:54,40.741,13.264,44.961,0.0,0.0,1.034,0.0,2121728.0,0.0,17.0,3776929792.0,326553600.0,29281439744.0,234151936.0,12588375.0,2853652.0
12-04 09:50:55,39.913,14.957,43.739,0.0,0.0,1.391,0.0,278528.0,0.0,17.0,3781550080.0,326340608.0,29277728768.0,233455616.0,10807268.0,3091817.0
12-04 09:50:56,41.019,14.335,43.523,0.086,0.0,1.036,0.0,2260992.0,0.0,27.0,3784179712.0,326119424.0,29278912512.0,229863424.0,10631035.0,2849148.0
12-04 09:50:57,38.732,16.110,43.787,0.086,0.0,1.285,0.0,2170880.0,0.0,24.0,3792158720.0,325664768.0,29253783552.0,247468032.0,5790417.0,2581429.0
12-04 09:50:58,20.675,7.612,62.024,8.910,0.0,0.779,0.0,270295040.0,0.0,516.0,3800465408.0,325664768.0,29263351808.0,229593088.0,4335661.0,2837573.0
12-04 09:50:59,13.458,2.811,70.102,13.118,0.0,0.511,0.0,262504448.0,0.0,497.0,3811643392.0,325160960.0,29215092736.0,267177984.0,5126747.0,2180500.0
12-04 09:51:00,31.909,9.939,55.711,1.656,0.0,0.785,90112.0,84275200.0,4.0,175.0,3816075264.0,325165056.0,29230030848.0,247803904.0,5466739.0,2368340.0
12-04 09:51:01,37.533,16.623,44.619,0.0,0.0,1.225,0.0,2043904.0,0.0,14.0,3826241536.0,324943872.0,29229907968.0,237981696.0,8190200.0,2654304.0
12-04 09:51:02,37.898,16.882,43.755,0.086,0.0,1.378,0.0,81920.0,0.0,7.0,3839483904.0,324722688.0,29225828352.0,229040128.0,5391058.0,2937318.0
12-04 09:51:03,40.351,12.544,46.140,0.088,0.0,0.877,90112.0,2260992.0,4.0,28.0,3872202752.0,324042752.0,29176868864.0,245960704.0,18441511.0,3266076.0
12-04 09:51:04,37.489,17.735,43.196,0.0,0.0,1.580,0.0,184320.0,0.0,12.0,3877986304.0,323817472.0,29175083008.0,242188288.0,7125943.0,2774589.0
12-04 09:51:05,39.948,13.518,45.407,0.0,0.0,1.127,0.0,184320.0,0.0,10.0,3886649344.0,323592192.0,29171974144.0,236859392.0,12610320.0,3396078.0
12-04 09:51:06,39.176,15.863,43.383,0.0,0.0,1.578,0.0,2277376.0,0.0,32.0,3914792960.0,323088384.0,29143408640.0,237785088.0,8863126.0,2630971.0
12-04 09:51:07,36.545,15.972,46.181,0.0,0.0,1.302,0.0,155648.0,0.0,8.0,3920441344.0,322871296.0,29141450752.0,234311680.0,12640538.0,3397818.0
12-04 09:51:08,40.106,14.424,43.624,0.088,0.0,1.759,0.0,2207744.0,0.0,28.0,3933814784.0,322424832.0,29119082496.0,243752960.0,6699886.0,2541577.0
12-04 09:51:09,38.133,15.445,45.462,0.0,0.0,0.960,0.0,200704.0,0.0,10.0,3941150720.0,322199552.0,29115379712.0,240345088.0,10391361.0,3280862.0
12-04 09:51:10,38.913,16.307,43.313,0.086,0.0,1.381,0.0,2101248.0,0.0,18.0,3944521728.0,321982464.0,29116030976.0,236539904.0,9187036.0,2773086.0
12-04 09:51:11,38.049,15.729,44.991,0.0,0.0,1.230,0.0,819200.0,0.0,23.0,3947409408.0,321781760.0,29112713216.0,237170688.0,10217085.0,3210795.0
12-04 09:51:12,39.444,15.465,44.396,0.0,0.0,0.695,0.0,2179072.0,0.0,22.0,3955609600.0,321556480.0,29114122240.0,227786752.0,8629007.0,2769670.0
12-04 09:51:13,40.952,13.853,44.156,0.0,0.0,1.039,0.0,262144.0,0.0,16.0,3971002368.0,321069056.0,29085519872.0,241483776.0,10399454.0,3022035.0
12-04 09:51:14,38.664,15.641,44.288,0.088,0.0,1.318,0.0,2244608.0,0.0,26.0,3981049856.0,320860160.0,29085810688.0,231354368.0,8740221.0,2945865.0
12-04 09:51:15,39.563,15.109,44.541,0.0,0.0,0.786,0.0,2097152.0,0.0,19.0,3986767872.0,320651264.0,29083971584.0,227684352.0,7830899.0,2599197.0
12-04 09:51:16,38.743,14.223,45.986,0.0,0.0,1.047,0.0,253952.0,0.0,15.0,4004487168.0,320200704.0,29060079616.0,234307584.0,8743972.0,3007582.0
12-04 09:51:17,39.012,16.354,43.186,0.0,0.0,1.448,0.0,2301952.0,0.0,32.0,4026945536.0,319700992.0,29027823616.0,244604928.0,8522582.0,2850363.0
12-04 09:51:18,37.879,17.003,43.855,0.0,0.0,1.263,0.0,2125824.0,0.0,21.0,4032847872.0,319479808.0,29025447936.0,241299456.0,8369605.0,2850659.0
12-04 09:51:19,38.783,14.957,45.130,0.174,0.0,0.957,86016.0,2437120.0,8.0,34.0,4060753920.0,318734336.0,28973277184.0,266309632.0,10344350.0,2393236.0
12-04 09:51:20,40.172,11.983,47.241,0.172,0.0,0.431,0.0,4493312.0,0.0,51.0,4084125696.0,318550016.0,28973887488.0,242511872.0,5471139.0,1496827.0
12-04 09:51:21,40.466,11.389,47.886,0.086,0.0,0.173,0.0,6553600.0,0.0,64.0,4095614976.0,318312448.0,28967710720.0,237436928.0,2795841.0,1137182.0
12-04 09:51:22,40.135,11.770,47.671,0.085,0.0,0.339,0.0,6602752.0,0.0,64.0,4099674112.0,318160896.0,28969930752.0,231309312.0,4622237.0,1169738.0
12-04 09:51:23,37.967,12.076,49.435,0.087,0.0,0.434,0.0,4349952.0,0.0,44.0,4103520256.0,317960192.0,28970246144.0,227348480.0,2733542.0,1183453.0
12-04 09:51:24,39.846,12.201,47.696,0.085,0.0,0.171,0.0,6627328.0,0.0,65.0,4115628032.0,317591552.0,28952748032.0,233107456.0,2799804.0,1143828.0
12-04 09:51:25,39.344,11.475,48.663,0.173,0.0,0.345,0.0,6660096.0,0.0,70.0,4134920192.0,317067264.0,28920688640.0,246398976.0,2808036.0,1148407.0
12-04 09:51:26,39.187,11.419,48.789,0.173,0.0,0.433,0.0,6598656.0,0.0,67.0,4136701952.0,316887040.0,28923138048.0,242348032.0,2815754.0,1146747.0
12-04 09:51:27,39.307,11.342,48.918,0.087,0.0,0.346,0.0,6504448.0,0.0,62.0,4143460352.0,316702720.0,28926050304.0,232861696.0,2786678.0,1140035.0
12-04 09:51:28,41.809,12.628,44.966,0.256,0.0,0.341,0.0,27054080.0,0.0,112.0,4154724352.0,316141568.0,28902879232.0,245329920.0,2669672.0,1079957.0
12-04 09:51:29,42.251,12.121,44.069,1.212,0.0,0.346,0.0,76140544.0,0.0,215.0,4161536000.0,315461632.0,28904976384.0,237101056.0,2795360.0,1141164.0
12-04 09:51:30,15.175,3.836,63.768,16.965,0.0,0.256,0.0,252907520.0,0.0,478.0,4168413184.0,315179008.0,28884185088.0,251297792.0,2371321.0,910806.0
12-04 09:51:31,8.027,1.003,70.987,19.649,0.0,0.334,0.0,266559488.0,0.0,500.0,4173148160.0,315179008.0,28884185088.0,246562816.0,2349334.0,906990.0
12-04 09:51:32,32.353,8.045,55.450,4.066,0.0,0.087,0.0,93786112.0,0.0,274.0,4185993216.0,315293696.0,28807880704.0,309907456.0,2657604.0,1068366.0
12-04 09:51:33,42.351,12.014,45.030,0.259,0.0,0.346,0.0,26525696.0,0.0,91.0,4196925440.0,315359232.0,28829642752.0,277147648.0,2808372.0,1154321.0
12-04 09:51:34,40.279,10.985,48.300,0.174,0.0,0.262,0.0,6492160.0,0.0,59.0,4202889216.0,315408384.0,28854710272.0,246067200.0,2805766.0,1146237.0
12-04 09:51:35,39.227,11.588,49.013,0.0,0.0,0.172,0.0,6508544.0,0.0,61.0,4210745344.0,315256832.0,28858286080.0,234786816.0,2792840.0,1133065.0
12-04 09:51:36,37.716,12.457,49.567,0.173,0.0,0.087,0.0,6574080.0,0.0,67.0,4216741888.0,315076608.0,28860645376.0,226611200.0,2805523.0,1150486.0
12-04 09:51:37,40.527,11.980,47.069,0.085,0.0,0.340,0.0,6397952.0,0.0,55.0,4224528384.0,314724352.0,28843032576.0,236789760.0,2656970.0,1069520.0
12-04 09:51:38,39.010,11.295,49.348,0.174,0.0,0.174,0.0,4616192.0,0.0,57.0,4233211904.0,314560512.0,28844650496.0,226652160.0,2801870.0,1145089.0
12-04 09:51:39,38.712,12.103,48.584,0.172,0.0,0.429,0.0,6639616.0,0.0,70.0,4238163968.0,314187776.0,28822224896.0,244498432.0,2797332.0,1134601.0
12-04 09:51:40,40.271,11.506,47.716,0.169,0.0,0.338,0.0,6565888.0,0.0,62.0,4245762048.0,314019840.0,28825239552.0,234053632.0,2817789.0,1158184.0
12-04 09:51:41,32.590,12.350,54.889,0.086,0.0,0.086,0.0,6561792.0,0.0,66.0,4245532672.0,313860096.0,28830621696.0,229060608.0,640178.0,550231.0
12-04 09:51:42,32.423,12.372,55.034,0.171,0.0,0.0,0.0,6578176.0,0.0,64.0,4246753280.0,313679872.0,28832088064.0,226553856.0,484023.0,307077.0
12-04 09:51:43,31.556,12.898,55.374,0.086,0.0,0.086,0.0,9474048.0,0.0,99.0,4247183360.0,313335808.0,28814942208.0,243613696.0,512883.0,323560.0
12-04 09:51:44,35.817,13.463,49.365,1.185,0.0,0.169,0.0,74383360.0,0.0,215.0,4247212032.0,312733696.0,28818432000.0,240697344.0,477906.0,301875.0
12-04 09:51:45,33.792,12.640,53.138,0.430,0.0,0.0,0.0,30105600.0,0.0,125.0,4245741568.0,312557568.0,28748414976.0,312360960.0,478803.0,302897.0
12-04 09:51:46,33.052,12.933,53.846,0.169,0.0,0.0,0.0,6479872.0,0.0,60.0,4244754432.0,312569856.0,28776689664.0,285061120.0,487163.0,309836.0
12-04 09:51:47,39.451,10.720,49.657,0.086,0.0,0.086,49152.0,6475776.0,2.0,58.0,4247646208.0,312606720.0,28800286720.0,258535424.0,2329979.0,970191.0
12-04 09:51:48,41.426,11.290,46.859,0.170,0.0,0.255,0.0,6471680.0,0.0,58.0,4203974656.0,312631296.0,28824264704.0,278204416.0,3095150.0,1230453.0
12-04 09:51:49,42.524,11.322,45.981,0.086,0.0,0.086,0.0,4321280.0,0.0,42.0,4110938112.0,312659968.0,28848316416.0,347160576.0,2836901.0,1099635.0
12-04 09:51:50,40.453,10.375,48.910,0.087,0.0,0.174,0.0,6483968.0,0.0,61.0,4116254720.0,312692736.0,28872241152.0,317886464.0,2680604.0,1022023.0
12-04 09:51:51,39.828,10.644,49.185,0.172,0.0,0.172,0.0,6475776.0,0.0,58.0,4103049216.0,312725504.0,28897763328.0,305537024.0,2664194.0,1003935.0
12-04 09:51:52,42.311,10.705,46.729,0.085,0.0,0.170,0.0,6479872.0,0.0,61.0,3962507264.0,312770560.0,28921356288.0,422440960.0,2680796.0,1021830.0
12-04 09:51:53,41.131,10.197,48.158,0.171,0.0,0.343,0.0,6463488.0,0.0,63.0,3886870528.0,312782848.0,28946739200.0,472682496.0,2663007.0,1009065.0
12-04 09:51:54,42.114,10.832,46.967,0.0,0.0,0.087,0.0,4313088.0,0.0,42.0,3886923776.0,312815616.0,28970225664.0,449110016.0,2672561.0,1010853.0
12-04 09:51:55,41.988,9.940,47.644,0.343,0.0,0.086,86016.0,16539648.0,7.0,83.0,3887939584.0,312872960.0,28999888896.0,418373632.0,2974173.0,1194625.0
12-04 09:51:56,43.601,11.263,43.771,1.195,0.0,0.171,0.0,80912384.0,0.0,197.0,3880837120.0,312983552.0,29094465536.0,330788864.0,2667788.0,1013405.0
12-04 09:51:57,44.425,11.409,43.475,0.605,0.0,0.086,0.0,47271936.0,0.0,139.0,3884679168.0,313061376.0,29038727168.0,382607360.0,2668493.0,1009542.0
12-04 09:51:58,40.676,11.882,46.921,0.347,0.0,0.173,0.0,28635136.0,0.0,106.0,3889364992.0,313110528.0,29062606848.0,353992704.0,2669353.0,1019534.0
12-04 09:51:59,42.178,10.026,47.537,0.086,0.0,0.173,0.0,6483968.0,0.0,58.0,3888525312.0,313143296.0,29086937088.0,330469376.0,2664209.0,1014800.0
12-04 09:52:00,40.330,10.234,49.003,0.173,0.0,0.260,0.0,6467584.0,0.0,57.0,3890962432.0,313184256.0,29112332288.0,302596096.0,2672240.0,1020723.0
12-04 09:52:01,43.431,10.460,45.523,0.167,0.0,0.418,0.0,4349952.0,0.0,43.0,3898163200.0,313208832.0,29135785984.0,271917056.0,2661763.0,1027142.0
12-04 09:52:02,39.825,10.702,49.298,0.088,0.0,0.088,0.0,8101888.0,0.0,77.0,3905843200.0,313229312.0,29160960000.0,239042560.0,2668545.0,1017747.0
12-04 09:52:03,43.253,10.640,45.848,0.0,0.0,0.260,0.0,4460544.0,0.0,48.0,3921448960.0,312881152.0,29140733952.0,244011008.0,2683362.0,1021948.0
12-04 09:52:04,39.808,10.889,48.955,0.174,0.0,0.174,0.0,6569984.0,0.0,67.0,3931336704.0,312659968.0,29134376960.0,240701440.0,2664591.0,1029460.0
12-04 09:52:05,41.838,10.997,46.993,0.086,0.0,0.086,0.0,6590464.0,0.0,65.0,3944632320.0,312422400.0,29125140480.0,236879872.0,2646596.0,1015161.0
12-04 09:52:06,41.006,10.912,47.826,0.085,0.0,0.171,0.0,6561792.0,0.0,67.0,3945914368.0,312246272.0,29122265088.0,238649344.0,2686029.0,1037115.0
12-04 09:52:07,17.992,2.594,67.950,11.297,0.0,0.167,0.0,246169600.0,0.0,474.0,3969568768.0,311808000.0,29079523328.0,258174976.0,2674876.0,1034749.0
12-04 09:52:08,11.628,0.664,74.917,12.625,0.0,0.166,0.0,268435456.0,0.0,498.0,3978149888.0,311808000.0,29079400448.0,249716736.0,2679360.0,1027934.0
12-04 09:52:09,23.274,4.348,66.667,5.627,0.0,0.085,0.0,152838144.0,0.0,269.0,3986210816.0,311828480.0,29090459648.0,230576128.0,2658880.0,1027942.0
12-04 09:52:10,41.516,11.025,47.287,0.086,0.0,0.086,0.0,6455296.0,0.0,56.0,4002557952.0,311508992.0,29072031744.0,232976384.0,2691911.0,1053132.0
12-04 09:52:11,42.155,11.379,46.293,0.0,0.0,0.172,0.0,4579328.0,0.0,60.0,4011286528.0,311169024.0,29051142144.0,245477376.0,2668723.0,1040056.0
12-04 09:52:12,39.462,10.494,49.610,0.087,0.0,0.347,0.0,6590464.0,0.0,67.0,4019245056.0,310964224.0,29046022144.0,242843648.0,2667164.0,1038250.0
12-04 09:52:13,41.696,10.554,47.318,0.260,0.0,0.173,0.0,6569984.0,0.0,65.0,4029894656.0,310800384.0,29036507136.0,241872896.0,2676939.0,1032114.0
12-04 09:52:14,41.237,9.622,48.711,0.086,0.0,0.344,0.0,6561792.0,0.0,70.0,4035231744.0,310681600.0,29034119168.0,239042560.0,2662616.0,1042462.0
12-04 09:52:15,40.929,11.006,47.893,0.0,0.0,0.172,0.0,4415488.0,0.0,49.0,4037320704.0,310546432.0,29033283584.0,237924352.0,2659879.0,1034129.0
12-04 09:52:16,41.017,11.949,46.525,0.169,0.0,0.339,0.0,6602752.0,0.0,70.0,4054171648.0,310267904.0,29015322624.0,239312896.0,2688804.0,1047860.0
12-04 09:52:17,42.328,10.172,46.897,0.259,0.0,0.345,0.0,16379904.0,0.0,90.0,4065943552.0,309989376.0,28999217152.0,243924992.0,2668389.0,1038772.0
12-04 09:52:18,43.945,10.381,44.723,0.779,0.0,0.173,20480.0,63815680.0,2.0,189.0,4075360256.0,309620736.0,28936761344.0,297332736.0,2668202.0,1039735.0
12-04 09:52:19,41.237,11.254,46.993,0.258,0.0,0.258,0.0,4534272.0,0.0,55.0,4083908608.0,309669888.0,28961075200.0,264421376.0,2667077.0,1049049.0
12-04 09:52:20,41.201,11.675,46.870,0.085,0.0,0.169,0.0,6447104.0,0.0,57.0,4092370944.0,309694464.0,28986556416.0,230453248.0,2674254.0,1060736.0
12-04 09:52:21,41.186,10.932,47.458,0.169,0.0,0.254,0.0,6610944.0,0.0,71.0,4098580480.0,309444608.0,28966834176.0,244215808.0,2679427.0,1039245.0
12-04 09:52:22,43.404,10.638,45.106,0.681,0.0,0.170,0.0,48177152.0,0.0,158.0,4106371072.0,309223424.0,28966789120.0,236691456.0,2680774.0,1048075.0
12-04 09:52:23,45.283,11.407,41.767,1.029,0.0,0.515,0.0,73199616.0,0.0,219.0,4114501632.0,308850688.0,28877029376.0,318693376.0,2664621.0,1035898.0
12-04 09:52:24,45.624,10.790,42.226,1.020,0.0,0.340,0.0,77795328.0,0.0,197.0,4124516352.0,308838400.0,28948905984.0,236814336.0,2612074.0,1022709.0
12-04 09:52:25,44.944,11.582,42.524,0.691,0.0,0.259,0.0,49704960.0,0.0,156.0,4131246080.0,308727808.0,28850102272.0,328998912.0,2730182.0,1073221.0
12-04 09:52:26,41.869,10.813,46.453,0.519,0.0,0.346,0.0,28672000.0,0.0,104.0,4143722496.0,308793344.0,28872470528.0,294088704.0,2671508.0,1038619.0
12-04 09:52:27,40.668,10.873,48.202,0.086,0.0,0.171,0.0,6459392.0,0.0,58.0,4160483328.0,308875264.0,28897783808.0,251932672.0,2666262.0,1045055.0
12-04 09:52:28,26.320,6.218,67.206,0.0,0.0,0.256,0.0,4186112.0,0.0,45.0,4178935808.0,308785152.0,28890341376.0,241012736.0,2681114.0,1054854.0
12-04 09:52:29,11.907,0.500,87.427,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4185669632.0,308785152.0,28890591232.0,234029056.0,2668635.0,1037002.0
12-04 09:52:30,12.023,0.498,87.065,0.249,0.0,0.166,0.0,12288.0,0.0,2.0,4190900224.0,308793344.0,28890591232.0,228790272.0,2658903.0,1041889.0
12-04 09:52:31,10.151,0.419,89.262,0.0,0.0,0.168,0.0,86016.0,0.0,4.0,4195876864.0,308662272.0,28868444160.0,246091776.0,2680186.0,1048159.0
12-04 09:52:32,11.950,0.415,87.303,0.0,0.0,0.332,0.0,0.0,0.0,0.0,4199178240.0,308662272.0,28868444160.0,242790400.0,2669807.0,1038231.0
12-04 09:52:33,12.177,0.500,87.073,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4209876992.0,308662272.0,28868448256.0,232087552.0,2659747.0,1042909.0
12-04 09:52:34,11.647,0.499,87.770,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,4215296000.0,308662272.0,28868452352.0,226664448.0,2671364.0,1048197.0
12-04 09:52:35,12.0,0.500,87.417,0.0,0.0,0.083,0.0,69632.0,0.0,4.0,4223840256.0,308531200.0,28846325760.0,240377856.0,2677764.0,1048802.0
12-04 09:52:36,10.269,0.505,88.805,0.168,0.0,0.253,0.0,86016.0,0.0,5.0,4242505728.0,308408320.0,28822167552.0,245993472.0,2667682.0,1042274.0
12-04 09:52:37,12.417,0.662,86.755,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4249710592.0,308408320.0,28822007808.0,238948352.0,2608861.0,1018332.0
12-04 09:52:38,11.887,0.665,87.116,0.0,0.0,0.333,0.0,28672.0,0.0,3.0,4256821248.0,308408320.0,28822007808.0,231837696.0,2726431.0,1063193.0
12-04 09:52:39,11.242,0.839,82.550,5.201,0.0,0.168,0.0,190517248.0,0.0,322.0,4265299968.0,308277248.0,28797853696.0,247644160.0,2662831.0,1042468.0
12-04 09:52:40,11.452,0.747,84.564,2.988,0.0,0.249,0.0,157741056.0,0.0,313.0,4268331008.0,308277248.0,28797726720.0,244740096.0,2664846.0,1044648.0
12-04 09:52:41,11.917,0.500,87.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4280053760.0,308277248.0,28797730816.0,233013248.0,2664407.0,1044855.0
12-04 09:52:42,13.072,0.416,86.012,0.167,0.0,0.333,4096.0,90112.0,1.0,6.0,4291973120.0,308150272.0,28773335040.0,245616640.0,2672101.0,1038916.0
12-04 09:52:43,10.860,0.501,88.471,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,4298067968.0,308154368.0,28773330944.0,239521792.0,2675109.0,1057411.0
12-04 09:52:44,11.843,0.500,87.490,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4303142912.0,308154368.0,28773335040.0,234442752.0,2655040.0,1043768.0
12-04 09:52:45,10.926,0.500,88.240,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4308373504.0,308154368.0,28773343232.0,229203968.0,2671401.0,1041515.0
12-04 09:52:46,11.770,0.501,87.479,0.0,0.0,0.250,0.0,81920.0,0.0,6.0,4331474944.0,308019200.0,28748980224.0,230600704.0,2674256.0,1053523.0
12-04 09:52:47,4.080,0.583,95.254,0.0,0.0,0.083,0.0,81920.0,0.0,4.0,4340543488.0,307884032.0,28724621312.0,246026240.0,872998.0,606043.0
12-04 09:52:48,0.586,0.084,99.162,0.168,0.0,0.0,0.0,49152.0,0.0,5.0,4340850688.0,307892224.0,28724621312.0,245710848.0,62215.0,106075.0
12-04 09:52:49,0.668,0.417,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4342243328.0,307892224.0,28724625408.0,244314112.0,65483.0,109589.0
12-04 09:52:50,0.835,0.334,98.747,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,4342620160.0,307896320.0,28724625408.0,243933184.0,74441.0,120170.0
12-04 09:52:51,0.915,0.582,98.419,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,4342874112.0,307896320.0,28724625408.0,243679232.0,55556.0,100340.0
12-04 09:52:52,0.917,0.334,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4343001088.0,307896320.0,28724625408.0,243552256.0,66517.0,111608.0
12-04 09:52:53,6.711,0.671,92.617,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,4203278336.0,307896320.0,28724633600.0,383266816.0,1476343.0,604786.0
12-04 09:52:54,11.745,0.336,87.416,0.252,0.0,0.252,0.0,16384.0,0.0,2.0,4071264256.0,307904512.0,28724637696.0,515268608.0,2976906.0,1133872.0
12-04 09:52:55,11.681,0.756,87.311,0.0,0.0,0.252,0.0,24576.0,0.0,2.0,4030386176.0,307904512.0,28724641792.0,556142592.0,2984646.0,1152641.0
12-04 09:52:56,11.725,0.586,87.437,0.0,0.0,0.251,4096.0,0.0,1.0,0.0,4050964480.0,307904512.0,28724641792.0,535564288.0,2973634.0,1143634.0
12-04 09:52:57,11.987,0.671,87.175,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3968811008.0,307904512.0,28724645888.0,617713664.0,2975568.0,1148171.0
12-04 09:52:58,11.657,0.583,87.594,0.0,0.0,0.167,0.0,49152.0,0.0,2.0,3969441792.0,307904512.0,28724645888.0,617082880.0,3009141.0,1169443.0
12-04 09:52:59,12.594,0.500,86.656,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3887005696.0,307904512.0,28724649984.0,699514880.0,2986860.0,1145542.0
12-04 09:53:00,12.157,0.333,87.011,0.083,0.0,0.416,0.0,12288.0,0.0,2.0,3893547008.0,307912704.0,28724649984.0,692965376.0,2951795.0,1137735.0
12-04 09:53:01,12.157,0.583,86.928,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3882102784.0,307912704.0,28724654080.0,704405504.0,3002118.0,1155091.0
12-04 09:53:02,12.635,0.333,86.866,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3884584960.0,307912704.0,28724658176.0,701919232.0,2973313.0,1148730.0
12-04 09:53:03,10.886,0.506,88.354,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3885715456.0,307916800.0,28724654080.0,700788736.0,2973748.0,1154326.0
12-04 09:53:04,11.755,0.336,87.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3888295936.0,307916800.0,28724658176.0,698204160.0,2994645.0,1183014.0
12-04 09:53:05,12.167,0.500,87.0,0.0,0.0,0.333,0.0,20480.0,0.0,1.0,3897634816.0,307916800.0,28724662272.0,688861184.0,2983503.0,1158077.0
12-04 09:53:06,11.685,0.339,87.638,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3916701696.0,307924992.0,28724662272.0,669786112.0,2976352.0,1156147.0
12-04 09:53:07,11.409,0.336,88.003,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3924131840.0,307924992.0,28724662272.0,662355968.0,2999419.0,1177224.0
12-04 09:53:08,13.228,0.749,85.691,0.0,0.0,0.333,0.0,28672.0,0.0,3.0,3932852224.0,307929088.0,28724662272.0,653631488.0,2971368.0,1158137.0
12-04 09:53:09,11.074,0.671,87.919,0.0,0.0,0.336,4096.0,0.0,1.0,0.0,3940306944.0,307929088.0,28724674560.0,646164480.0,2963760.0,1162472.0
12-04 09:53:10,12.594,0.500,86.656,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3951476736.0,307929088.0,28724674560.0,634994688.0,2973699.0,1168013.0
12-04 09:53:11,11.676,0.584,87.406,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3956572160.0,307929088.0,28724674560.0,629899264.0,2968229.0,1160795.0
12-04 09:53:12,12.865,0.501,86.216,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,3969261568.0,307937280.0,28724674560.0,617201664.0,2974305.0,1168306.0
12-04 09:53:13,11.967,0.586,87.280,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3977261056.0,307945472.0,28724666368.0,609202176.0,2976320.0,1168768.0
12-04 09:53:14,12.177,0.334,87.239,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3981590528.0,307945472.0,28724682752.0,604856320.0,2987957.0,1166613.0
12-04 09:53:15,11.561,0.169,87.932,0.0,0.0,0.338,0.0,122880.0,0.0,17.0,3991691264.0,307945472.0,28724682752.0,594755584.0,2978666.0,1170808.0
12-04 09:53:16,12.469,0.502,86.778,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4001595392.0,307945472.0,28724682752.0,584851456.0,2979592.0,1171747.0
12-04 09:53:17,10.822,0.587,88.339,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4009590784.0,307945472.0,28724682752.0,576856064.0,2960307.0,1169905.0
12-04 09:53:18,12.708,0.664,86.213,0.083,0.0,0.332,0.0,45056.0,0.0,5.0,4027265024.0,307957760.0,28724678656.0,559173632.0,2983429.0,1168419.0
12-04 09:53:19,12.164,0.587,87.081,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4036239360.0,307957760.0,28724686848.0,550191104.0,2971539.0,1175237.0
12-04 09:53:20,11.877,0.581,87.126,0.0,0.0,0.415,0.0,0.0,0.0,0.0,4059348992.0,307957760.0,28724686848.0,527081472.0,2984940.0,1196347.0
12-04 09:53:21,12.322,0.419,87.008,0.0,0.0,0.251,0.0,16384.0,0.0,3.0,4076589056.0,307957760.0,28724690944.0,509837312.0,2941944.0,1160189.0
12-04 09:53:22,13.040,0.332,86.296,0.0,0.0,0.332,0.0,0.0,0.0,0.0,4090044416.0,307957760.0,28724690944.0,496381952.0,3039711.0,1187253.0
12-04 09:53:23,11.750,0.583,87.417,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4094631936.0,307961856.0,28724686848.0,491794432.0,2959987.0,1167896.0
12-04 09:53:24,12.510,0.500,86.739,0.167,0.0,0.083,0.0,45056.0,0.0,3.0,4107116544.0,307970048.0,28724699136.0,479289344.0,2982644.0,1169445.0
12-04 09:53:25,12.688,0.668,86.561,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4126007296.0,307970048.0,28724699136.0,460398592.0,2953049.0,1167907.0
12-04 09:53:26,12.490,0.503,86.756,0.0,0.0,0.251,0.0,28672.0,0.0,7.0,4132130816.0,307970048.0,28724699136.0,454275072.0,2997971.0,1182649.0
12-04 09:53:27,10.934,0.505,88.225,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4142546944.0,307970048.0,28724703232.0,443854848.0,2969433.0,1172660.0
12-04 09:53:28,12.469,0.586,86.695,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,4151177216.0,307974144.0,28724699136.0,435224576.0,2948489.0,1175969.0
12-04 09:53:29,12.647,0.670,86.432,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4164501504.0,307974144.0,28724711424.0,421888000.0,3012289.0,1187052.0
12-04 09:53:30,11.819,0.335,87.259,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,4168617984.0,307982336.0,28724711424.0,417763328.0,2992260.0,1187804.0
12-04 09:53:31,11.833,0.500,87.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4175794176.0,307982336.0,28724711424.0,410587136.0,2992054.0,1181191.0
12-04 09:53:32,13.450,0.251,85.965,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4192784384.0,307982336.0,28724711424.0,393596928.0,2968288.0,1169876.0
12-04 09:53:33,12.668,0.419,86.745,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4209008640.0,307986432.0,28724707328.0,377372672.0,2936172.0,1168524.0
12-04 09:53:34,10.774,0.421,88.468,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4211179520.0,307986432.0,28724719616.0,375189504.0,3017280.0,1197251.0
12-04 09:53:35,11.612,0.501,87.636,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4224143360.0,307986432.0,28724719616.0,362225664.0,2969421.0,1178918.0
12-04 09:53:36,13.076,0.335,86.169,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,4246425600.0,307990528.0,28724719616.0,339939328.0,2972360.0,1177801.0
12-04 09:53:37,13.087,0.336,86.242,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4254900224.0,307990528.0,28724719616.0,331464704.0,2992249.0,1185500.0
12-04 09:53:38,11.436,0.501,87.813,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4258582528.0,307994624.0,28724715520.0,327782400.0,2981023.0,1178788.0
12-04 09:53:39,11.686,0.501,87.563,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4262764544.0,307994624.0,28724723712.0,323592192.0,2974406.0,1172991.0
12-04 09:53:40,13.833,0.583,85.167,0.0,0.0,0.417,0.0,24576.0,0.0,1.0,4270473216.0,307994624.0,28724727808.0,315879424.0,2994332.0,1185868.0
12-04 09:53:41,12.812,0.499,86.273,0.0,0.0,0.416,0.0,0.0,0.0,0.0,4278337536.0,307994624.0,28724727808.0,308015104.0,2975226.0,1180124.0
12-04 09:53:42,13.112,0.415,86.141,0.083,0.0,0.249,0.0,12288.0,0.0,2.0,4281958400.0,308002816.0,28724727808.0,304386048.0,2975520.0,1183112.0
12-04 09:53:43,12.070,0.587,87.175,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,4284338176.0,308006912.0,28724723712.0,302006272.0,2978179.0,1188843.0
12-04 09:53:44,13.648,0.496,85.443,0.0,0.0,0.414,0.0,0.0,0.0,0.0,4299280384.0,308006912.0,28724731904.0,287055872.0,2970750.0,1181547.0
12-04 09:53:45,12.521,0.588,86.723,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4308549632.0,308006912.0,28724731904.0,277786624.0,2970375.0,1167018.0
12-04 09:53:46,13.233,0.503,86.097,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4311949312.0,308006912.0,28724731904.0,274386944.0,2999368.0,1188334.0
12-04 09:53:47,11.760,0.500,87.490,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4313251840.0,308006912.0,28724736000.0,273080320.0,2970457.0,1180968.0
12-04 09:53:48,12.313,0.416,86.855,0.166,0.0,0.250,0.0,28672.0,0.0,4.0,4321628160.0,308019200.0,28724731904.0,264695808.0,2972350.0,1181254.0
12-04 09:53:49,14.393,0.749,84.692,0.0,0.0,0.166,4096.0,0.0,1.0,0.0,4338212864.0,308019200.0,28724744192.0,248098816.0,2984478.0,1182424.0
12-04 09:53:50,12.833,0.500,86.333,0.0,0.0,0.333,0.0,45056.0,0.0,3.0,4350947328.0,308019200.0,28724744192.0,235364352.0,2996752.0,1196201.0
12-04 09:53:51,12.500,0.671,86.577,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4355547136.0,308019200.0,28724744192.0,230764544.0,2981781.0,1179185.0
12-04 09:53:52,12.292,0.748,86.711,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4357259264.0,308019200.0,28724744192.0,229052416.0,2978501.0,1195429.0
12-04 09:53:53,6.767,0.334,92.815,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,4366938112.0,307879936.0,28700442624.0,243814400.0,1594101.0,910100.0
12-04 09:53:54,0.670,0.084,99.079,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,4367880192.0,307888128.0,28700446720.0,242860032.0,82956.0,142184.0
12-04 09:53:55,1.163,0.332,98.422,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4368130048.0,307888128.0,28700450816.0,242606080.0,87157.0,147651.0
12-04 09:53:56,1.249,0.167,98.501,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,4368130048.0,307888128.0,28700450816.0,242606080.0,71792.0,129904.0
12-04 09:53:57,0.920,0.167,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4368125952.0,307888128.0,28700454912.0,242606080.0,77059.0,137462.0
12-04 09:53:58,1.087,0.084,98.746,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4368887808.0,307892224.0,28700450816.0,241844224.0,80129.0,137746.0
12-04 09:53:59,3.094,0.251,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4369133568.0,307892224.0,28700459008.0,241590272.0,513758.0,297730.0
12-04 09:54:00,14.025,0.830,84.481,0.249,0.0,0.415,0.0,32768.0,0.0,3.0,4167753728.0,307900416.0,28700463104.0,442957824.0,3303378.0,1267434.0
12-04 09:54:01,13.400,0.503,85.930,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,4052967424.0,307900416.0,28700463104.0,557744128.0,3283763.0,1287785.0
12-04 09:54:02,13.149,0.503,86.097,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3923103744.0,307900416.0,28700463104.0,687607808.0,3284264.0,1285643.0
12-04 09:54:03,13.489,0.666,85.512,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,3862147072.0,307908608.0,28700459008.0,748560384.0,3307341.0,1291703.0
12-04 09:54:04,13.033,0.585,86.132,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3873505280.0,307908608.0,28700471296.0,737189888.0,3325799.0,1304189.0
12-04 09:54:05,12.865,0.585,86.299,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3880804352.0,307908608.0,28700471296.0,729890816.0,3291981.0,1292767.0
12-04 09:54:06,13.367,0.668,84.879,0.835,0.0,0.251,0.0,12288.0,0.0,2.0,3889463296.0,307916800.0,28700471296.0,721223680.0,3230144.0,1297548.0
12-04 09:54:07,14.604,0.743,84.323,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3894525952.0,307916800.0,28700471296.0,716161024.0,3324535.0,1305143.0
12-04 09:54:08,13.428,0.250,86.072,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3902177280.0,307916800.0,28700471296.0,708509696.0,3289012.0,1294470.0
12-04 09:54:09,13.965,0.499,85.204,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3907375104.0,307916800.0,28700479488.0,703303680.0,3248536.0,1297552.0
12-04 09:54:10,12.300,0.590,86.773,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3911663616.0,307916800.0,28700479488.0,699015168.0,3357527.0,1311826.0
12-04 09:54:11,14.226,0.418,84.770,0.0,0.0,0.586,0.0,0.0,0.0,0.0,3931156480.0,307916800.0,28700479488.0,679522304.0,3299902.0,1302860.0
12-04 09:54:12,12.782,0.668,86.299,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3933110272.0,307924992.0,28700479488.0,677560320.0,3287307.0,1300108.0
12-04 09:54:13,12.500,0.671,86.493,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,3947728896.0,307924992.0,28700483584.0,662937600.0,3295040.0,1322375.0
12-04 09:54:14,14.035,0.668,85.046,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3962695680.0,307924992.0,28700483584.0,647970816.0,3291124.0,1305215.0
12-04 09:54:15,12.968,0.665,85.952,0.0,0.0,0.416,0.0,24576.0,0.0,1.0,3974561792.0,307924992.0,28700487680.0,636100608.0,3292340.0,1308644.0
12-04 09:54:16,14.512,0.334,84.904,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3996782592.0,307924992.0,28700487680.0,613879808.0,3312157.0,1321044.0
12-04 09:54:17,12.825,0.671,86.085,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4005859328.0,307924992.0,28700491776.0,604798976.0,3297182.0,1309756.0
12-04 09:54:18,12.364,0.668,86.633,0.084,0.0,0.251,0.0,40960.0,0.0,5.0,4026769408.0,307933184.0,28700491776.0,583880704.0,3295464.0,1314730.0
12-04 09:54:19,14.405,0.670,84.673,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4042309632.0,307933184.0,28700491776.0,568340480.0,3270390.0,1314731.0
12-04 09:54:20,14.439,0.413,84.571,0.0,0.0,0.578,0.0,0.0,0.0,0.0,4046880768.0,307933184.0,28700491776.0,563769344.0,3283627.0,1335525.0
12-04 09:54:21,13.412,0.335,85.834,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4072497152.0,307933184.0,28700495872.0,538148864.0,3278072.0,1292064.0
12-04 09:54:22,15.250,0.667,83.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4075864064.0,307933184.0,28700495872.0,534781952.0,3315721.0,1332205.0
12-04 09:54:23,13.0,0.667,86.083,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4078366720.0,307937280.0,28700495872.0,532275200.0,3330331.0,1321869.0
12-04 09:54:24,14.154,0.503,84.841,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,4093394944.0,307945472.0,28700508160.0,517226496.0,3231160.0,1289078.0
12-04 09:54:25,14.274,0.581,84.896,0.0,0.0,0.249,0.0,45056.0,0.0,3.0,4097957888.0,307945472.0,28700508160.0,512663552.0,3319017.0,1339590.0
12-04 09:54:26,12.626,0.337,86.785,0.0,0.0,0.253,0.0,8192.0,0.0,1.0,4099760128.0,307945472.0,28700508160.0,510861312.0,3273935.0,1316758.0
12-04 09:54:27,13.317,0.670,85.678,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4105740288.0,307945472.0,28700508160.0,504881152.0,3293043.0,1301691.0
12-04 09:54:28,15.811,0.414,83.444,0.0,0.0,0.331,0.0,28672.0,0.0,2.0,4117069824.0,307949568.0,28700508160.0,493547520.0,3307576.0,1322511.0
12-04 09:54:29,13.272,0.751,85.476,0.167,0.0,0.334,0.0,28672.0,0.0,2.0,4121657344.0,307957760.0,28700516352.0,488943616.0,3318823.0,1330510.0
12-04 09:54:30,12.752,0.503,86.409,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4131274752.0,307957760.0,28700516352.0,479326208.0,3315151.0,1329032.0
12-04 09:54:31,14.861,0.840,83.963,0.0,0.0,0.336,0.0,8192.0,0.0,1.0,4137136128.0,307957760.0,28700516352.0,473464832.0,3280353.0,1324395.0
12-04 09:54:32,13.305,0.502,85.690,0.0,0.0,0.502,0.0,0.0,0.0,0.0,4142637056.0,307957760.0,28700516352.0,467963904.0,3306137.0,1309471.0
12-04 09:54:33,13.138,0.921,85.690,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,4159971328.0,307957760.0,28700516352.0,450629632.0,3265340.0,1314671.0
12-04 09:54:34,15.256,0.419,83.990,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4177235968.0,307957760.0,28700520448.0,433360896.0,3315224.0,1322850.0
12-04 09:54:35,14.723,0.579,84.285,0.165,0.0,0.248,0.0,28672.0,0.0,3.0,4186083328.0,307965952.0,28700520448.0,424505344.0,3316268.0,1315759.0
12-04 09:54:36,12.183,0.592,86.971,0.0,0.0,0.254,0.0,28672.0,0.0,7.0,4204396544.0,307965952.0,28700524544.0,406188032.0,3278942.0,1320458.0
12-04 09:54:37,13.905,0.583,85.179,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4235788288.0,307965952.0,28700528640.0,374792192.0,3279082.0,1326556.0
12-04 09:54:38,16.293,0.582,82.876,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,4256169984.0,307970048.0,28700524544.0,354410496.0,3309793.0,1317223.0
12-04 09:54:39,14.010,0.755,84.899,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4262924288.0,307970048.0,28700528640.0,347652096.0,3294579.0,1315175.0
12-04 09:54:40,12.974,0.590,86.099,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4272734208.0,307970048.0,28700528640.0,337842176.0,3251706.0,1325783.0
12-04 09:54:41,15.050,0.502,84.030,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,4283256832.0,307978240.0,28700536832.0,327303168.0,3331414.0,1314428.0
12-04 09:54:42,14.286,0.664,84.468,0.0,0.0,0.581,0.0,0.0,0.0,0.0,4294303744.0,307978240.0,28700536832.0,316256256.0,3287270.0,1320569.0
12-04 09:54:43,14.381,0.418,84.950,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,4299096064.0,307982336.0,28700532736.0,311463936.0,3309859.0,1350698.0
12-04 09:54:44,13.988,0.416,85.429,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4304044032.0,307982336.0,28700536832.0,306511872.0,3249509.0,1318110.0
12-04 09:54:45,15.903,0.666,83.181,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4320387072.0,307982336.0,28700540928.0,290164736.0,3329942.0,1305935.0
12-04 09:54:46,14.130,0.753,84.783,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4324450304.0,307982336.0,28700540928.0,286101504.0,3318230.0,1337415.0
12-04 09:54:47,14.369,0.752,84.378,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,4327202816.0,307990528.0,28700540928.0,283340800.0,3320517.0,1329437.0
12-04 09:54:48,13.917,0.500,85.333,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4338778112.0,307990528.0,28700540928.0,271765504.0,3298339.0,1323464.0
12-04 09:54:49,14.070,0.670,84.925,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4369604608.0,307990528.0,28700549120.0,240930816.0,3246420.0,1305336.0
12-04 09:54:50,15.288,0.752,83.793,0.0,0.0,0.167,0.0,24576.0,0.0,1.0,4373352448.0,307990528.0,28700549120.0,237182976.0,3351989.0,1360811.0
12-04 09:54:51,14.772,0.747,84.315,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4378841088.0,307990528.0,28700549120.0,231694336.0,3270811.0,1318421.0
12-04 09:54:52,13.856,0.501,85.476,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4381413376.0,307990528.0,28700549120.0,229122048.0,3313007.0,1324251.0
12-04 09:54:53,14.735,0.414,84.437,0.166,0.0,0.248,0.0,126976.0,0.0,9.0,4393271296.0,307871744.0,28676239360.0,241692672.0,3307516.0,1331499.0
12-04 09:54:54,17.085,0.335,82.245,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4407631872.0,307871744.0,28676255744.0,227315712.0,3330780.0,1316437.0
12-04 09:54:55,15.993,0.495,83.182,0.0,0.0,0.330,0.0,69632.0,0.0,4.0,4411719680.0,307744768.0,28651986944.0,247623680.0,3281737.0,1322022.0
12-04 09:54:56,13.423,0.587,85.738,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4414382080.0,307744768.0,28651986944.0,244961280.0,3276451.0,1326741.0
12-04 09:54:57,13.617,0.334,85.631,0.0,0.0,0.418,0.0,0.0,0.0,0.0,4420567040.0,307744768.0,28651991040.0,238772224.0,3271914.0,1326767.0
12-04 09:54:58,17.515,0.667,81.485,0.0,0.0,0.334,0.0,94208.0,0.0,6.0,4443688960.0,307613696.0,28627730432.0,240041984.0,3322557.0,1314376.0
12-04 09:54:59,12.312,0.670,86.683,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,4457926656.0,307621888.0,28627738624.0,225787904.0,2920216.0,1167508.0
12-04 09:55:00,0.921,0.251,98.828,0.0,0.0,0.0,0.0,114688.0,0.0,8.0,4462366720.0,307486720.0,28603514880.0,245706752.0,105281.0,434441.0
12-04 09:55:01,1.084,0.250,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4463083520.0,307486720.0,28603518976.0,244985856.0,90555.0,163950.0
12-04 09:55:02,2.583,0.250,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4463075328.0,307486720.0,28603518976.0,244994048.0,99520.0,171615.0
12-04 09:55:03,1.167,0.250,98.500,0.0,0.0,0.083,0.0,61440.0,0.0,3.0,4463583232.0,307490816.0,28603514880.0,244486144.0,90322.0,163691.0
12-04 09:55:04,0.921,0.335,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4463575040.0,307490816.0,28603523072.0,244486144.0,91658.0,165104.0
12-04 09:55:05,1.168,0.334,98.332,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,4463562752.0,307499008.0,28603527168.0,244486144.0,94789.0,169332.0
12-04 09:55:06,10.774,0.842,87.963,0.0,0.0,0.421,0.0,8192.0,0.0,1.0,4465090560.0,307499008.0,28603531264.0,242954240.0,2636306.0,1101136.0
12-04 09:55:07,14.010,0.503,85.067,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4467249152.0,307499008.0,28603531264.0,240795648.0,3424909.0,1428908.0
12-04 09:55:08,13.851,0.676,85.135,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,4389011456.0,307499008.0,28603531264.0,319033344.0,3378066.0,1438199.0
12-04 09:55:09,14.310,0.677,84.589,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4197646336.0,307499008.0,28603535360.0,510394368.0,3134309.0,1421574.0
12-04 09:55:10,11.675,0.592,87.225,0.0,0.0,0.508,0.0,0.0,0.0,0.0,4196646912.0,307499008.0,28603539456.0,511389696.0,3128132.0,1407011.0
12-04 09:55:11,12.985,1.180,85.245,0.169,0.0,0.422,0.0,53248.0,0.0,8.0,3969310720.0,307507200.0,28603539456.0,738717696.0,3133274.0,1352598.0
12-04 09:55:12,12.985,0.590,85.919,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3971629056.0,307507200.0,28603539456.0,736399360.0,3514866.0,1370823.0
12-04 09:55:13,14.059,0.669,84.770,0.0,0.0,0.502,0.0,16384.0,0.0,2.0,3975151616.0,307507200.0,28603539456.0,732876800.0,3407602.0,1342891.0
12-04 09:55:14,13.047,0.589,85.859,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3978530816.0,307507200.0,28603543552.0,729493504.0,3331905.0,1356868.0
12-04 09:55:15,11.499,0.426,87.564,0.0,0.0,0.511,0.0,0.0,0.0,0.0,4002570240.0,307507200.0,28603543552.0,705454080.0,3405810.0,1373604.0
12-04 09:55:16,14.852,0.591,84.219,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4037070848.0,307507200.0,28603543552.0,670953472.0,3431136.0,1355106.0
12-04 09:55:17,13.701,0.668,85.213,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,4048429056.0,307515392.0,28603543552.0,659587072.0,3459806.0,1381207.0
12-04 09:55:18,11.935,0.682,87.127,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,4093485056.0,307515392.0,28603547648.0,614526976.0,3302481.0,1397934.0
12-04 09:55:19,14.890,0.846,83.756,0.0,0.0,0.508,0.0,0.0,0.0,0.0,4119298048.0,307515392.0,28603551744.0,588709888.0,3458561.0,1364884.0
12-04 09:55:20,11.695,0.678,87.119,0.0,0.0,0.508,0.0,20480.0,0.0,1.0,4135706624.0,307515392.0,28603551744.0,572301312.0,3399023.0,1380864.0
12-04 09:55:21,13.636,0.589,85.354,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4195217408.0,307515392.0,28603551744.0,512790528.0,3497223.0,1384095.0
12-04 09:55:22,16.007,0.674,82.898,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4228268032.0,307515392.0,28603551744.0,479739904.0,3462184.0,1381114.0
12-04 09:55:23,12.890,0.505,86.099,0.084,0.0,0.421,0.0,40960.0,0.0,5.0,4252520448.0,307527680.0,28603551744.0,455475200.0,3411115.0,1383857.0
12-04 09:55:24,14.429,0.667,84.404,0.0,0.0,0.500,0.0,0.0,0.0,0.0,4280901632.0,307527680.0,28603564032.0,427081728.0,3454429.0,1362199.0
12-04 09:55:25,15.046,0.676,83.770,0.0,0.0,0.507,0.0,0.0,0.0,0.0,4315394048.0,307527680.0,28603564032.0,392589312.0,3504029.0,1378084.0
12-04 09:55:26,13.514,0.591,85.304,0.0,0.0,0.591,0.0,0.0,0.0,0.0,4325523456.0,307527680.0,28603564032.0,382459904.0,3406337.0,1390030.0
12-04 09:55:27,13.582,0.509,85.484,0.0,0.0,0.424,0.0,0.0,0.0,0.0,4335874048.0,307527680.0,28603564032.0,372109312.0,3500612.0,1421763.0
12-04 09:55:28,12.416,0.591,86.571,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,4367540224.0,307531776.0,28603559936.0,340443136.0,3420615.0,1362901.0
12-04 09:55:29,15.013,0.594,84.054,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4395216896.0,307539968.0,28603572224.0,312745984.0,3385575.0,1374685.0
12-04 09:55:30,13.887,0.423,85.182,0.0,0.0,0.508,0.0,0.0,0.0,0.0,4426002432.0,307539968.0,28603576320.0,281956352.0,3474382.0,1339013.0
12-04 09:55:31,13.957,0.596,85.021,0.0,0.0,0.426,0.0,8192.0,0.0,2.0,4436975616.0,307539968.0,28603576320.0,270983168.0,3436817.0,1428943.0
12-04 09:55:32,14.023,0.918,84.558,0.0,0.0,0.501,0.0,0.0,0.0,0.0,4463095808.0,307539968.0,28603576320.0,244862976.0,3398732.0,1358841.0
12-04 09:55:33,14.177,0.759,84.726,0.0,0.0,0.338,0.0,94208.0,0.0,6.0,4495982592.0,307408896.0,28579295232.0,236388352.0,3466512.0,1389870.0
12-04 09:55:34,15.469,0.676,83.432,0.0,0.0,0.423,0.0,65536.0,0.0,4.0,4523253760.0,307281920.0,28555198464.0,233340928.0,3423782.0,1388275.0
12-04 09:55:35,13.479,0.758,85.088,0.168,0.0,0.505,0.0,253952.0,0.0,21.0,4560470016.0,307019776.0,28507234304.0,244350976.0,3515880.0,1391236.0
12-04 09:55:36,14.958,0.840,83.697,0.0,0.0,0.504,0.0,86016.0,0.0,5.0,4595802112.0,306880512.0,28482785280.0,233607168.0,3348339.0,1388499.0
12-04 09:55:37,13.922,0.509,84.975,0.0,0.0,0.594,0.0,69632.0,0.0,5.0,4622262272.0,306745344.0,28458692608.0,231374848.0,3386277.0,1397565.0
12-04 09:55:38,14.526,0.840,84.131,0.0,0.0,0.504,0.0,180224.0,0.0,11.0,4666343424.0,306475008.0,28410806272.0,235450368.0,3504433.0,1346176.0
12-04 09:55:39,15.825,0.758,82.912,0.0,0.0,0.505,0.0,81920.0,0.0,4.0,4680081408.0,306348032.0,28386717696.0,245927936.0,3504074.0,1419768.0
12-04 09:55:40,13.671,0.506,85.485,0.0,0.0,0.338,0.0,69632.0,0.0,5.0,4705820672.0,306221056.0,28362723328.0,244310016.0,3421235.0,1419809.0
12-04 09:55:41,14.661,0.593,84.407,0.085,0.0,0.254,0.0,110592.0,0.0,9.0,4740456448.0,306077696.0,28331692032.0,240848896.0,3587184.0,1339177.0
12-04 09:55:42,15.236,0.842,83.502,0.0,0.0,0.421,0.0,69632.0,0.0,8.0,4779266048.0,305971200.0,28304441344.0,229396480.0,3229872.0,1394345.0
12-04 09:55:43,15.865,0.759,83.122,0.0,0.0,0.253,0.0,192512.0,0.0,14.0,4795678720.0,305737728.0,28256657408.0,261001216.0,3619883.0,1433964.0
12-04 09:55:44,15.657,0.505,83.586,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4809019392.0,305737728.0,28256579584.0,247738368.0,3376410.0,1356894.0
12-04 09:55:45,12.753,0.845,85.811,0.0,0.0,0.591,0.0,90112.0,0.0,5.0,4836794368.0,305614848.0,28232732672.0,243933184.0,3369521.0,1426104.0
12-04 09:55:46,13.755,0.422,85.232,0.169,0.0,0.422,0.0,102400.0,0.0,8.0,4868616192.0,305496064.0,28208852992.0,236109824.0,3381625.0,1414779.0
12-04 09:55:47,15.527,0.759,83.207,0.0,0.0,0.506,0.0,155648.0,0.0,11.0,4905922560.0,305250304.0,28161134592.0,246767616.0,3594035.0,1397580.0
12-04 09:55:48,18.456,0.671,80.453,0.0,0.0,0.419,0.0,102400.0,0.0,7.0,4927373312.0,305127424.0,28137275392.0,249298944.0,3586056.0,1371424.0
12-04 09:55:49,13.198,0.677,85.702,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4947845120.0,305127424.0,28137279488.0,228823040.0,3351905.0,1427681.0
12-04 09:55:50,17.842,2.124,79.524,0.0,0.0,0.510,0.0,266240.0,0.0,14.0,3227041792.0,304644096.0,28065968128.0,2021421056.0,3454854.0,1388282.0
12-04 09:55:51,0.334,0.167,99.332,0.167,0.0,0.0,0.0,53248.0,0.0,8.0,3225530368.0,304652288.0,28065886208.0,2023006208.0,1352619.0,84866.0
12-04 09:55:52,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3225661440.0,304652288.0,28065890304.0,2022871040.0,1701.0,1842.0
12-04 09:55:53,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,20480.0,1.0,2.0,3224625152.0,304652288.0,28065902592.0,2023895040.0,6217.0,7591.0
12-04 09:55:54,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224457216.0,304652288.0,28065902592.0,2024062976.0,1931.0,2096.0
12-04 09:55:55,0.083,0.333,99.584,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3224408064.0,304652288.0,28065902592.0,2024112128.0,3827.0,4944.0
12-04 09:55:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224408064.0,304652288.0,28065902592.0,2024112128.0,11559.0,11316.0
12-04 09:55:57,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3224395776.0,304660480.0,28065906688.0,2024112128.0,8113.0,11200.0
12-04 09:55:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3224375296.0,304664576.0,28065906688.0,2024128512.0,4505.0,6860.0
12-04 09:55:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224367104.0,304664576.0,28065914880.0,2024128512.0,13123.0,14298.0
12-04 09:56:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224403968.0,304664576.0,28065914880.0,2024091648.0,2984.0,3381.0
12-04 09:56:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224322048.0,304664576.0,28065914880.0,2024173568.0,1507.0,1562.0
12-04 09:56:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224367104.0,304664576.0,28065914880.0,2024128512.0,5567.0,7637.0
12-04 09:56:03,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3224276992.0,304676864.0,28065910784.0,2024210432.0,5154.0,6642.0
12-04 09:56:04,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3224268800.0,304676864.0,28065918976.0,2024210432.0,3131.0,3329.0
12-04 09:56:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224264704.0,304676864.0,28065923072.0,2024210432.0,15869.0,17877.0
12-04 09:56:06,0.166,0.333,99.501,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3224264704.0,304676864.0,28065923072.0,2024210432.0,36503.0,36395.0
12-04 09:56:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224260608.0,304676864.0,28065927168.0,2024210432.0,4183.0,3932.0
12-04 09:56:08,0.167,0.167,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3224387584.0,304680960.0,28065923072.0,2024083456.0,20978.0,21683.0
12-04 09:56:09,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3224498176.0,304689152.0,28065931264.0,2023956480.0,16074.0,17809.0
12-04 09:56:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3224498176.0,304689152.0,28065931264.0,2023956480.0,2511.0,2357.0
12-04 09:56:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224498176.0,304689152.0,28065931264.0,2023956480.0,2776.0,3082.0
12-04 09:56:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224494080.0,304689152.0,28065935360.0,2023956480.0,15393.0,16857.0
12-04 09:56:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3224457216.0,304693248.0,28065935360.0,2023989248.0,4085.0,5421.0
12-04 09:56:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224453120.0,304693248.0,28065939456.0,2023989248.0,3233.0,4584.0
12-04 09:56:15,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3224571904.0,304701440.0,28065939456.0,2023862272.0,4295.0,5467.0
12-04 09:56:16,0.167,0.250,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3224571904.0,304701440.0,28065939456.0,2023862272.0,1387.0,1520.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224567808.0,304701440.0,28065943552.0,2023862272.0,4288.0,6506.0
12-04 09:56:18,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3224563712.0,304701440.0,28065947648.0,2023862272.0,12623.0,13134.0
12-04 09:56:19,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3224690688.0,304701440.0,28065947648.0,2023735296.0,3138.0,4556.0
12-04 09:56:20,0.167,0.250,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3224702976.0,304701440.0,28065951744.0,2023718912.0,21670.0,22788.0
12-04 09:56:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3223920640.0,304709632.0,28065955840.0,2024488960.0,14361.0,15394.0
12-04 09:56:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223912448.0,304709632.0,28065955840.0,2024497152.0,3392.0,3568.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3223912448.0,304709632.0,28065955840.0,2024497152.0,5090.0,6222.0
12-04 09:56:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223777280.0,304709632.0,28065964032.0,2024624128.0,13560.0,13886.0
12-04 09:56:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223773184.0,304709632.0,28065968128.0,2024624128.0,3064.0,3133.0
12-04 09:56:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223773184.0,304709632.0,28065968128.0,2024624128.0,4959.0,6581.0
12-04 09:56:27,0.334,0.0,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3223732224.0,304717824.0,28065968128.0,2024656896.0,14956.0,14983.0
12-04 09:56:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3223715840.0,304721920.0,28065964032.0,2024673280.0,5260.0,6626.0
12-04 09:56:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223834624.0,304721920.0,28065972224.0,2024546304.0,4378.0,5185.0
12-04 09:56:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3223961600.0,304721920.0,28065972224.0,2024419328.0,12771.0,13292.0
12-04 09:56:31,0.083,0.333,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3223957504.0,304721920.0,28065976320.0,2024419328.0,2315.0,3114.0
12-04 09:56:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223957504.0,304721920.0,28065976320.0,2024419328.0,2021.0,2634.0
12-04 09:56:33,0.250,0.166,99.501,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,3223957504.0,304734208.0,28065964032.0,2024419328.0,13736.0,15756.0
12-04 09:56:34,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223941120.0,304734208.0,28065980416.0,2024419328.0,3532.0,3846.0
12-04 09:56:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223941120.0,304734208.0,28065980416.0,2024419328.0,3707.0,4465.0
12-04 09:56:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223941120.0,304734208.0,28065980416.0,2024419328.0,5408.0,6047.0
12-04 09:56:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223937024.0,304734208.0,28065984512.0,2024419328.0,4472.0,5580.0
12-04 09:56:38,0.083,0.167,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3223932928.0,304742400.0,28065980416.0,2024419328.0,22170.0,23639.0
12-04 09:56:39,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3223916544.0,304750592.0,28065988608.0,2024419328.0,12637.0,12751.0
12-04 09:56:40,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224559616.0,304750592.0,28065988608.0,2023776256.0,2822.0,3203.0
12-04 09:56:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224547328.0,304750592.0,28065992704.0,2023784448.0,5669.0,7976.0
12-04 09:56:42,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224547328.0,304750592.0,28065992704.0,2023784448.0,12582.0,12687.0
12-04 09:56:43,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3223961600.0,304750592.0,28065992704.0,2024370176.0,2738.0,3612.0
12-04 09:56:44,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3211390976.0,304750592.0,28065992704.0,2036940800.0,1820.0,2555.0
12-04 09:56:45,0.083,0.167,99.666,0.083,0.0,0.0,0.0,57344.0,0.0,5.0,3211501568.0,304758784.0,28066000896.0,2036813824.0,4587.0,6375.0
12-04 09:56:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162746880.0,304758784.0,28066000896.0,2085568512.0,2729.0,3886.0
12-04 09:56:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162361856.0,304758784.0,28066000896.0,2085953536.0,6130.0,8372.0
12-04 09:56:48,0.166,0.333,99.501,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3162361856.0,304758784.0,28066000896.0,2085953536.0,13099.0,14167.0
12-04 09:56:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162357760.0,304758784.0,28066004992.0,2085953536.0,2799.0,3652.0
12-04 09:56:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162357760.0,304758784.0,28066004992.0,2085953536.0,19557.0,20828.0
12-04 09:56:51,0.167,0.167,99.583,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3161968640.0,304766976.0,28066004992.0,2086334464.0,4528.0,5687.0
12-04 09:56:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161968640.0,304766976.0,28066004992.0,2086334464.0,3175.0,4323.0
12-04 09:56:53,0.0,0.417,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162484736.0,304766976.0,28066009088.0,2085814272.0,3793.0,5528.0
12-04 09:56:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162480640.0,304766976.0,28066013184.0,2085814272.0,14181.0,16430.0
12-04 09:56:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158892544.0,304766976.0,28066013184.0,2089402368.0,2232.0,2757.0
12-04 09:56:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158667264.0,304766976.0,28066017280.0,2089623552.0,2301.0,2980.0
12-04 09:56:57,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3158659072.0,304775168.0,28066017280.0,2089623552.0,7390.0,8605.0
12-04 09:56:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3158659072.0,304775168.0,28066017280.0,2089623552.0,2616.0,3349.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158654976.0,304775168.0,28066021376.0,2089623552.0,5920.0,8054.0
12-04 09:57:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158777856.0,304775168.0,28066025472.0,2089496576.0,13136.0,14015.0
12-04 09:57:01,0.249,0.415,99.336,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3158769664.0,304775168.0,28066033664.0,2089496576.0,3234.0,4908.0
12-04 09:57:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158769664.0,304775168.0,28066033664.0,2089496576.0,3549.0,5279.0
12-04 09:57:03,0.167,0.333,99.333,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3158802432.0,304783360.0,28066033664.0,2089455616.0,11226.0,11231.0
12-04 09:57:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158802432.0,304783360.0,28066033664.0,2089455616.0,4149.0,5032.0
12-04 09:57:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3158798336.0,304783360.0,28066037760.0,2089455616.0,3510.0,4350.0
12-04 09:57:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3158798336.0,304783360.0,28066037760.0,2089455616.0,6290.0,7639.0
12-04 09:57:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158794240.0,304783360.0,28066041856.0,2089455616.0,4553.0,5964.0
12-04 09:57:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3158777856.0,304783360.0,28066041856.0,2089472000.0,3937.0,4905.0
12-04 09:57:09,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3158892544.0,304791552.0,28066045952.0,2089345024.0,13742.0,14532.0
12-04 09:57:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158892544.0,304791552.0,28066045952.0,2089345024.0,3425.0,4158.0
12-04 09:57:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158892544.0,304791552.0,28066045952.0,2089345024.0,3384.0,4213.0
12-04 09:57:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158892544.0,304791552.0,28066045952.0,2089345024.0,12995.0,13115.0
12-04 09:57:13,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3158986752.0,304791552.0,28066050048.0,2089246720.0,6793.0,9671.0
12-04 09:57:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158982656.0,304791552.0,28066054144.0,2089246720.0,1481.0,1560.0
12-04 09:57:15,0.333,0.333,99.167,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3158974464.0,304799744.0,28066054144.0,2089246720.0,13031.0,14665.0
12-04 09:57:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158974464.0,304799744.0,28066054144.0,2089246720.0,1387.0,1586.0
12-04 09:57:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158974464.0,304799744.0,28066054144.0,2089246720.0,1707.0,1916.0
12-04 09:57:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3159101440.0,304799744.0,28066054144.0,2089119744.0,13567.0,15007.0
12-04 09:57:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3159097344.0,304799744.0,28066058240.0,2089119744.0,3943.0,6027.0
12-04 09:57:20,0.083,0.334,99.583,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3159232512.0,304799744.0,28066058240.0,2088984576.0,22326.0,23819.0
12-04 09:57:21,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3158614016.0,304807936.0,28066062336.0,2089590784.0,13654.0,14125.0
12-04 09:57:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158450176.0,304807936.0,28066062336.0,2089754624.0,4259.0,4689.0
12-04 09:57:23,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3158515712.0,304812032.0,28066058240.0,2089689088.0,2917.0,2519.0
12-04 09:57:24,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3158507520.0,304812032.0,28066066432.0,2089689088.0,15775.0,17440.0
12-04 09:57:25,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158507520.0,304812032.0,28066066432.0,2089689088.0,3058.0,3139.0
12-04 09:57:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3158507520.0,304812032.0,28066066432.0,2089689088.0,3966.0,4549.0
12-04 09:57:27,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3158491136.0,304820224.0,28066074624.0,2089689088.0,18266.0,20393.0
12-04 09:57:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3158491136.0,304820224.0,28066074624.0,2089689088.0,4217.0,5031.0
12-04 09:57:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158466560.0,304820224.0,28066082816.0,2089705472.0,4034.0,4532.0
12-04 09:57:30,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158466560.0,304820224.0,28066082816.0,2089705472.0,12043.0,12876.0
12-04 09:57:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158466560.0,304820224.0,28066082816.0,2089705472.0,2152.0,2724.0
12-04 09:57:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158466560.0,304820224.0,28066082816.0,2089705472.0,2381.0,3079.0
12-04 09:57:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3158507520.0,304832512.0,28066078720.0,2089656320.0,14343.0,16073.0
12-04 09:57:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158622208.0,304832512.0,28066091008.0,2089529344.0,4721.0,5842.0
12-04 09:57:35,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158622208.0,304832512.0,28066091008.0,2089529344.0,3482.0,4336.0
12-04 09:57:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158622208.0,304832512.0,28066091008.0,2089529344.0,14471.0,15423.0
12-04 09:57:37,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158622208.0,304832512.0,28066091008.0,2089529344.0,4295.0,5573.0
12-04 09:57:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3158614016.0,304840704.0,28066082816.0,2089537536.0,2737.0,2601.0
12-04 09:57:39,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3158593536.0,304848896.0,28066095104.0,2089537536.0,13133.0,12750.0
12-04 09:57:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3158724608.0,304848896.0,28066099200.0,2089402368.0,21657.0,22863.0
12-04 09:57:41,0.250,0.166,99.501,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3158675456.0,304848896.0,28066099200.0,2089451520.0,21411.0,22798.0
12-04 09:57:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158667264.0,304848896.0,28066099200.0,2089459712.0,15671.0,17139.0
12-04 09:57:43,0.083,0.333,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3158618112.0,304852992.0,28066095104.0,2089508864.0,3079.0,3552.0
12-04 09:57:44,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158593536.0,304852992.0,28066103296.0,2089525248.0,4283.0,6548.0
12-04 09:57:45,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3158573056.0,304861184.0,28066107392.0,2089533440.0,12424.0,12700.0
12-04 09:57:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158564864.0,304861184.0,28066107392.0,2089541632.0,1892.0,2581.0
12-04 09:57:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158458368.0,304861184.0,28066107392.0,2089648128.0,3201.0,4230.0
12-04 09:57:48,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3158384640.0,304861184.0,28066107392.0,2089721856.0,12902.0,13784.0
12-04 09:57:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158417408.0,304861184.0,28066111488.0,2089684992.0,2593.0,3420.0
12-04 09:57:50,3.521,0.838,94.887,0.754,0.0,0.0,90112.0,0.0,7.0,0.0,3167748096.0,304861184.0,28076322816.0,2070142976.0,10593085.0,109534.0
12-04 09:57:51,0.083,0.333,99.417,0.167,0.0,0.0,0.0,40960.0,0.0,2.0,3167330304.0,304873472.0,28076224512.0,2070646784.0,14423.0,16525.0
12-04 09:57:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167330304.0,304873472.0,28076224512.0,2070646784.0,2815.0,3945.0
12-04 09:57:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3167502336.0,304877568.0,28076224512.0,2070470656.0,2519.0,3379.0
12-04 09:57:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167510528.0,304877568.0,28076232704.0,2070454272.0,5103.0,6228.0
12-04 09:57:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,6.0,3166875648.0,304877568.0,28076232704.0,2071089152.0,2766.0,3952.0
12-04 09:57:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3166875648.0,304877568.0,28076232704.0,2071089152.0,3067.0,4289.0
12-04 09:57:57,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3166990336.0,304885760.0,28076236800.0,2070962176.0,6956.0,8054.0
12-04 09:57:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3166986240.0,304889856.0,28076236800.0,2070962176.0,4418.0,6977.0
12-04 09:57:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3166978048.0,304889856.0,28076244992.0,2070962176.0,2141.0,2783.0
12-04 09:58:00,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3166994432.0,304889856.0,28076244992.0,2070945792.0,5709.0,7331.0
12-04 09:58:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3166978048.0,304889856.0,28076244992.0,2070962176.0,2676.0,3935.0
12-04 09:58:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3166973952.0,304889856.0,28076249088.0,2070962176.0,3181.0,4241.0
12-04 09:58:03,0.167,0.0,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3166986240.0,304902144.0,28076244992.0,2070941696.0,4294.0,5188.0
12-04 09:58:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167105024.0,304902144.0,28076253184.0,2070814720.0,3699.0,4612.0
12-04 09:58:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167105024.0,304902144.0,28076253184.0,2070814720.0,21616.0,22922.0
12-04 09:58:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167105024.0,304902144.0,28076253184.0,2070814720.0,5379.0,6118.0
12-04 09:58:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167105024.0,304902144.0,28076253184.0,2070814720.0,4287.0,5719.0
12-04 09:58:08,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3167100928.0,304902144.0,28076257280.0,2070814720.0,4017.0,5004.0
12-04 09:58:09,0.083,0.083,99.500,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3167215616.0,304910336.0,28076261376.0,2070687744.0,16487.0,15832.0
12-04 09:58:10,7.143,1.329,91.362,0.083,0.0,0.083,0.0,0.0,0.0,0.0,3253592064.0,304910336.0,28076265472.0,1984307200.0,146778.0,165244.0
12-04 09:58:11,5.324,0.832,93.760,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3288518656.0,304910336.0,28076265472.0,1949380608.0,173947.0,202506.0
12-04 09:58:12,2.353,0.924,96.723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3309596672.0,304910336.0,28076265472.0,1928302592.0,219391.0,234623.0
12-04 09:58:13,24.541,0.751,74.708,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549085696.0,304914432.0,28076265472.0,1688809472.0,68761.0,67115.0
12-04 09:58:14,33.082,0.168,66.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3580874752.0,304922624.0,28076265472.0,1657012224.0,13103.0,28191.0
12-04 09:58:15,1.334,0.250,98.332,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3583410176.0,304922624.0,28076273664.0,1654468608.0,214035.0,114515.0
12-04 09:58:16,1.171,0.084,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3583913984.0,304922624.0,28076277760.0,1653960704.0,208639.0,106539.0
12-04 09:58:17,1.917,0.333,97.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3592671232.0,304922624.0,28076281856.0,1645199360.0,208269.0,124680.0
12-04 09:58:18,1.415,0.416,98.168,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3602829312.0,304922624.0,28076281856.0,1635041280.0,227617.0,116563.0
12-04 09:58:19,1.506,0.167,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3612053504.0,304922624.0,28076281856.0,1625817088.0,197767.0,103078.0
12-04 09:58:20,1.417,0.417,98.0,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,3632533504.0,304930816.0,28076281856.0,1605328896.0,221475.0,135693.0
12-04 09:58:21,0.751,0.167,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633926144.0,304930816.0,28076285952.0,1603932160.0,237253.0,111675.0
12-04 09:58:22,2.581,0.416,97.002,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3584151552.0,304930816.0,28076290048.0,1653702656.0,203980.0,102577.0
12-04 09:58:23,2.090,0.251,97.659,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3517403136.0,304934912.0,28076290048.0,1720446976.0,173263.0,115262.0
12-04 09:58:24,1.173,0.251,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3516981248.0,304934912.0,28076298240.0,1720860672.0,229663.0,115907.0
12-04 09:58:25,1.420,0.167,98.246,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3516592128.0,304943104.0,28076298240.0,1721241600.0,220142.0,109580.0
12-04 09:58:26,1.424,0.168,98.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3523575808.0,304943104.0,28076298240.0,1714257920.0,198758.0,118445.0
12-04 09:58:27,1.750,0.167,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3526115328.0,304943104.0,28076298240.0,1711718400.0,226510.0,116962.0
12-04 09:58:28,1.251,0.417,98.332,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3526361088.0,304947200.0,28076302336.0,1711464448.0,212329.0,103734.0
12-04 09:58:29,1.248,0.166,98.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527110656.0,304947200.0,28076314624.0,1710702592.0,204046.0,119754.0
12-04 09:58:30,1.084,0.167,98.582,0.167,0.0,0.0,0.0,73728.0,0.0,8.0,3530657792.0,304955392.0,28076314624.0,1707147264.0,231914.0,121265.0
12-04 09:58:31,1.415,0.167,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3536244736.0,304955392.0,28076314624.0,1701560320.0,204992.0,103501.0
12-04 09:58:32,2.328,0.499,97.174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3546820608.0,304955392.0,28076314624.0,1690984448.0,187860.0,118826.0
12-04 09:58:33,1.417,0.250,98.333,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3549229056.0,304959488.0,28076310528.0,1688576000.0,251797.0,119312.0
12-04 09:58:34,1.087,0.251,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550486528.0,304959488.0,28076322816.0,1687306240.0,208588.0,104969.0
12-04 09:58:35,1.004,0.0,98.912,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3551490048.0,304967680.0,28076326912.0,1686290432.0,208654.0,118782.0
12-04 09:58:36,1.494,0.249,98.091,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3552759808.0,304967680.0,28076326912.0,1685020672.0,224047.0,116218.0
12-04 09:58:37,0.835,0.251,98.914,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3554025472.0,304967680.0,28076331008.0,1683750912.0,181182.0,107211.0
12-04 09:58:38,1.925,0.084,97.992,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3556691968.0,304971776.0,28076326912.0,1681084416.0,249647.0,147534.0
12-04 09:58:39,1.081,0.249,98.587,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3557703680.0,304971776.0,28076331008.0,1680068608.0,216588.0,119358.0
12-04 09:58:40,1.251,0.250,98.332,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3562663936.0,304979968.0,28076331008.0,1675100160.0,199823.0,120095.0
12-04 09:58:41,0.418,0.084,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3572158464.0,304979968.0,28076343296.0,1665593344.0,225736.0,109538.0
12-04 09:58:42,0.920,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3574190080.0,304979968.0,28076343296.0,1663561728.0,220862.0,113706.0
12-04 09:58:43,0.668,0.251,98.997,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3577483264.0,304984064.0,28076339200.0,1660268544.0,78204.0,97834.0
12-04 09:58:44,1.496,0.333,98.171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3587764224.0,304984064.0,28076343296.0,1649983488.0,271645.0,118947.0
12-04 09:58:45,1.585,0.167,97.998,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3591442432.0,304992256.0,28076339200.0,1646301184.0,244315.0,108377.0
12-04 09:58:46,0.918,0.417,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591684096.0,304992256.0,28076351488.0,1646047232.0,215576.0,122012.0
12-04 09:58:47,0.753,0.084,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591806976.0,304992256.0,28076355584.0,1645920256.0,185388.0,102291.0
12-04 09:58:48,1.674,0.167,98.159,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3592695808.0,304992256.0,28076355584.0,1645031424.0,233893.0,111137.0
12-04 09:58:49,1.165,0.250,98.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3592437760.0,304992256.0,28076359680.0,1645285376.0,196065.0,118625.0
12-04 09:58:50,0.921,0.167,98.828,0.084,0.0,0.0,0.0,40960.0,0.0,3.0,3592564736.0,305000448.0,28076351488.0,1645158400.0,209045.0,118244.0
12-04 09:58:51,1.082,0.250,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592810496.0,305000448.0,28076359680.0,1644904448.0,97399.0,85017.0
12-04 09:58:52,0.837,0.167,98.996,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3592806400.0,305000448.0,28076363776.0,1644904448.0,197994.0,129320.0
12-04 09:58:53,0.668,0.250,99.082,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3593076736.0,305000448.0,28076363776.0,1644634112.0,261884.0,118005.0
12-04 09:58:54,0.502,0.084,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593453568.0,305000448.0,28076367872.0,1644253184.0,93893.0,84776.0
12-04 09:58:55,1.251,0.083,98.415,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3593834496.0,305004544.0,28076363776.0,1643872256.0,309393.0,155770.0
12-04 09:58:56,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3594080256.0,305004544.0,28076371968.0,1643618304.0,266571.0,114981.0
12-04 09:58:57,1.676,0.168,98.156,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3598143488.0,305004544.0,28076371968.0,1639555072.0,233815.0,115546.0
12-04 09:58:58,1.085,0.417,98.497,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3598143488.0,305008640.0,28076367872.0,1639555072.0,232540.0,125268.0
12-04 09:58:59,0.669,0.251,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3598258176.0,305008640.0,28076380160.0,1639428096.0,205033.0,102561.0
12-04 09:59:00,0.833,0.417,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3601944576.0,305008640.0,28076384256.0,1635737600.0,185279.0,98169.0
12-04 09:59:01,0.838,0.335,98.660,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,3612176384.0,305016832.0,28076388352.0,1625493504.0,227611.0,130594.0
12-04 09:59:02,1.084,0.250,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3621511168.0,305016832.0,28076388352.0,1616158720.0,218029.0,104640.0
12-04 09:59:03,0.670,0.251,99.079,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3629477888.0,305016832.0,28076388352.0,1608192000.0,190800.0,103101.0
12-04 09:59:04,1.002,0.334,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3630993408.0,305016832.0,28076396544.0,1606668288.0,189282.0,126882.0
12-04 09:59:05,1.084,0.250,98.582,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,3631243264.0,305016832.0,28076400640.0,1606414336.0,232458.0,109171.0
12-04 09:59:06,1.248,0.250,98.336,0.083,0.0,0.083,4096.0,16384.0,1.0,2.0,3634143232.0,305025024.0,28076404736.0,1603502080.0,192313.0,102547.0
12-04 09:59:07,0.838,0.168,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3644555264.0,305025024.0,28076404736.0,1593090048.0,189041.0,124475.0
12-04 09:59:08,1.002,0.250,98.748,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3653570560.0,305029120.0,28076400640.0,1584074752.0,230117.0,107750.0
12-04 09:59:09,0.917,0.417,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662700544.0,305029120.0,28076412928.0,1574932480.0,190886.0,108588.0
12-04 09:59:10,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665240064.0,305029120.0,28076412928.0,1572392960.0,203678.0,120542.0
12-04 09:59:11,1.082,0.333,98.251,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,3665227776.0,305037312.0,28076417024.0,1572392960.0,225719.0,105634.0
12-04 09:59:12,0.837,0.167,98.996,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3665473536.0,305037312.0,28076417024.0,1572147200.0,197483.0,120262.0
12-04 09:59:13,1.082,0.250,98.668,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3665465344.0,305041408.0,28076412928.0,1572155392.0,188350.0,109277.0
12-04 09:59:14,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665457152.0,305041408.0,28076421120.0,1572155392.0,216775.0,105057.0
12-04 09:59:15,1.0,0.250,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3665711104.0,305041408.0,28076421120.0,1571901440.0,201206.0,118321.0
12-04 09:59:16,0.921,0.251,98.661,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3488555008.0,305049600.0,28076425216.0,1749045248.0,200067.0,111036.0
12-04 09:59:17,1.002,0.250,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3488362496.0,305049600.0,28076429312.0,1749233664.0,203669.0,102408.0
12-04 09:59:18,0.921,0.0,99.079,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3488362496.0,305053696.0,28076425216.0,1749233664.0,220621.0,121595.0
12-04 09:59:19,0.835,0.250,98.915,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3488477184.0,305053696.0,28076437504.0,1749106688.0,201295.0,114588.0
12-04 09:59:20,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3488612352.0,305053696.0,28076437504.0,1748971520.0,132210.0,105876.0
12-04 09:59:21,0.584,0.083,99.083,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3488727040.0,305061888.0,28076433408.0,1748852736.0,234942.0,96796.0
12-04 09:59:22,0.585,0.167,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3488620544.0,305061888.0,28076437504.0,1748955136.0,76843.0,60758.0
12-04 09:59:23,0.749,0.167,99.084,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3488489472.0,305061888.0,28076441600.0,1749082112.0,24604.0,40028.0
12-04 09:59:24,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485548544.0,305061888.0,28076445696.0,1752018944.0,123384.0,185057.0
12-04 09:59:25,0.417,0.167,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3487444992.0,305061888.0,28076445696.0,1750122496.0,24394.0,40374.0
12-04 09:59:26,0.418,0.084,99.499,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3487428608.0,305061888.0,28076445696.0,1750138880.0,21014.0,36049.0
12-04 09:59:27,0.500,0.333,99.001,0.083,0.0,0.083,0.0,45056.0,0.0,9.0,3487420416.0,305070080.0,28076445696.0,1750138880.0,30132.0,44211.0
12-04 09:59:28,6.593,0.169,93.238,0.0,0.0,0.0,4096.0,28672.0,1.0,3.0,3495731200.0,305070080.0,28076453888.0,1741819904.0,1400121.0,529814.0
12-04 09:59:29,5.848,0.251,93.901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3498565632.0,305070080.0,28076466176.0,1738973184.0,1498608.0,530292.0
12-04 09:59:30,6.255,0.584,92.994,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3505545216.0,305070080.0,28076470272.0,1731989504.0,1291010.0,500739.0
12-04 09:59:31,5.941,0.335,93.724,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3510214656.0,305070080.0,28076470272.0,1727320064.0,1520758.0,538203.0
12-04 09:59:32,5.556,0.168,94.108,0.168,0.0,0.0,0.0,49152.0,0.0,3.0,3509866496.0,305078272.0,28076462080.0,1727668224.0,1567870.0,555529.0
12-04 09:59:33,6.203,0.251,93.462,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,3516506112.0,305082368.0,28076466176.0,1721020416.0,1552241.0,555110.0
12-04 09:59:34,4.622,0.336,94.958,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3518103552.0,305082368.0,28076478464.0,1719410688.0,1502390.0,557271.0
12-04 09:59:35,5.241,0.169,94.505,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3524734976.0,305082368.0,28076482560.0,1712775168.0,1564167.0,541590.0
12-04 09:59:36,5.100,0.334,94.482,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3526193152.0,305082368.0,28076482560.0,1711316992.0,1469043.0,524844.0
12-04 09:59:37,5.532,0.335,94.132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527233536.0,305082368.0,28076482560.0,1710276608.0,1430216.0,534544.0
12-04 09:59:38,4.626,0.168,94.954,0.168,0.0,0.084,0.0,32768.0,0.0,4.0,3528114176.0,305090560.0,28076482560.0,1709387776.0,1470334.0,550684.0
12-04 09:59:39,6.104,0.167,93.729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3531030528.0,305090560.0,28076486656.0,1706467328.0,1474667.0,534382.0
12-04 09:59:40,5.971,0.252,93.692,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3534966784.0,305090560.0,28076486656.0,1702531072.0,1504466.0,545316.0
12-04 09:59:41,3.704,0.421,95.791,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3535462400.0,305090560.0,28076490752.0,1702031360.0,1491009.0,546263.0
12-04 09:59:42,5.312,0.253,94.266,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3538313216.0,305090560.0,28076490752.0,1699180544.0,1463226.0,547678.0
12-04 09:59:43,4.044,0.168,95.535,0.168,0.0,0.084,0.0,49152.0,0.0,5.0,3538747392.0,305102848.0,28076486656.0,1698738176.0,1450690.0,546869.0
12-04 09:59:44,5.946,0.168,93.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3542675456.0,305102848.0,28076494848.0,1694801920.0,1498290.0,541444.0
12-04 09:59:45,4.534,0.252,95.130,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3543310336.0,305102848.0,28076494848.0,1694167040.0,1488875.0,554457.0
12-04 09:59:46,5.236,0.422,94.257,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3546058752.0,305102848.0,28076494848.0,1691418624.0,1489703.0,558646.0
12-04 09:59:47,4.114,0.252,95.466,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3548454912.0,305102848.0,28076494848.0,1689022464.0,1468663.0,538995.0
12-04 09:59:48,5.635,0.505,93.608,0.252,0.0,0.0,0.0,49152.0,0.0,5.0,3550412800.0,305115136.0,28076490752.0,1687056384.0,1468086.0,539831.0
12-04 09:59:49,5.640,0.168,93.855,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3553828864.0,305115136.0,28076503040.0,1683628032.0,1463992.0,555234.0
12-04 09:59:50,3.469,0.338,96.108,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3555098624.0,305115136.0,28076503040.0,1682358272.0,1516652.0,567827.0
12-04 09:59:51,6.349,0.251,93.317,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3557892096.0,305115136.0,28076503040.0,1679564800.0,1484685.0,544380.0
12-04 09:59:52,4.034,0.336,95.546,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3560173568.0,305115136.0,28076507136.0,1677279232.0,1502526.0,554215.0
12-04 09:59:53,5.951,0.168,93.546,0.084,0.0,0.251,0.0,32768.0,0.0,4.0,3564834816.0,305123328.0,28076503040.0,1672613888.0,1498498.0,537658.0
12-04 09:59:54,4.523,0.251,95.226,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3567685632.0,305123328.0,28076511232.0,1669754880.0,1437624.0,548235.0
12-04 09:59:55,5.621,0.336,93.876,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3572477952.0,305123328.0,28076511232.0,1664962560.0,1605343.0,566470.0
12-04 09:59:56,4.195,0.419,95.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3574505472.0,305123328.0,28076515328.0,1662930944.0,1522853.0,552916.0
12-04 09:59:57,5.467,0.336,94.113,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3575357440.0,305123328.0,28076519424.0,1662074880.0,1479040.0,543593.0
12-04 09:59:58,5.724,0.253,93.855,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3580755968.0,305123328.0,28076519424.0,1656676352.0,1474618.0,558565.0
12-04 09:59:59,3.297,0.338,96.112,0.169,0.0,0.085,0.0,16384.0,0.0,2.0,3581726720.0,305131520.0,28076523520.0,1655693312.0,1474337.0,548130.0
12-04 10:00:00,5.971,0.168,93.776,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3586310144.0,305131520.0,28076527616.0,1651105792.0,1540239.0,544831.0
12-04 10:00:01,4.778,0.251,94.887,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3587055616.0,305131520.0,28076527616.0,1650360320.0,1512909.0,559298.0
12-04 10:00:02,5.405,0.253,94.257,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3590897664.0,305131520.0,28076527616.0,1646518272.0,1480895.0,560614.0
12-04 10:00:03,4.766,0.334,94.816,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3592134656.0,305135616.0,28076523520.0,1645281280.0,1484013.0,544167.0
12-04 10:00:04,5.241,0.169,94.336,0.085,0.0,0.169,0.0,16384.0,0.0,2.0,3594788864.0,305143808.0,28076527616.0,1642614784.0,1437878.0,535054.0
12-04 10:00:05,4.523,0.335,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3596877824.0,305143808.0,28076535808.0,1640517632.0,1526795.0,553093.0
12-04 10:00:06,5.951,0.335,93.630,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3599732736.0,305143808.0,28076535808.0,1637662720.0,1500287.0,551922.0
12-04 10:00:07,5.784,0.251,93.797,0.0,0.0,0.168,0.0,24576.0,0.0,4.0,3601891328.0,305143808.0,28076535808.0,1635504128.0,1450376.0,548984.0
12-04 10:00:08,4.370,0.336,95.126,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3603509248.0,305143808.0,28076535808.0,1633886208.0,1548450.0,556543.0
12-04 10:00:09,5.990,0.416,93.511,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3608363008.0,305143808.0,28076539904.0,1629028352.0,1447521.0,535300.0
12-04 10:00:10,4.874,0.168,94.706,0.252,0.0,0.0,0.0,28672.0,0.0,3.0,3611017216.0,305152000.0,28076544000.0,1626361856.0,1509922.0,562698.0
12-04 10:00:11,5.872,0.336,93.540,0.0,0.0,0.252,4096.0,0.0,1.0,0.0,3617996800.0,305152000.0,28076548096.0,1619378176.0,1510320.0,551970.0
12-04 10:00:12,4.202,0.336,95.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3621171200.0,305152000.0,28076548096.0,1616203776.0,1500508.0,551572.0
12-04 10:00:13,5.961,0.336,93.619,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3623575552.0,305152000.0,28076556288.0,1613791232.0,1470124.0,552777.0
12-04 10:00:14,4.027,0.168,95.554,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3624972288.0,305152000.0,28076556288.0,1612394496.0,1467716.0,555062.0
12-04 10:00:15,6.292,0.419,93.121,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,3627036672.0,305160192.0,28076552192.0,1610326016.0,1553135.0,558245.0
12-04 10:00:16,4.698,0.336,94.799,0.0,0.0,0.168,0.0,45056.0,0.0,3.0,3629277184.0,305160192.0,28076560384.0,1608077312.0,1495029.0,559227.0
12-04 10:00:17,5.219,0.253,94.529,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633209344.0,305160192.0,28076564480.0,1604141056.0,1467322.0,541557.0
12-04 10:00:18,5.690,0.251,93.891,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3636002816.0,305160192.0,28076564480.0,1601347584.0,1515827.0,556311.0
12-04 10:00:19,5.690,0.418,93.891,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3638382592.0,305160192.0,28076564480.0,1598967808.0,1527789.0,552717.0
12-04 10:00:20,5.892,0.168,93.771,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,3643748352.0,305168384.0,28076556288.0,1593602048.0,1507871.0,562585.0
12-04 10:00:21,4.774,0.335,94.807,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3644592128.0,305168384.0,28076568576.0,1592745984.0,1479601.0,546434.0
12-04 10:00:22,6.594,0.417,92.905,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3646115840.0,305168384.0,28076568576.0,1591222272.0,1493570.0,548966.0
12-04 10:00:23,4.435,0.418,94.979,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3648684032.0,305168384.0,28076572672.0,1588649984.0,1528766.0,554333.0
12-04 10:00:24,6.050,0.336,93.361,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3650551808.0,305168384.0,28076576768.0,1586778112.0,1505272.0,548718.0
12-04 10:00:25,4.446,0.252,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3650965504.0,305168384.0,28076576768.0,1586364416.0,1477654.0,545944.0
12-04 10:00:26,6.628,0.252,92.869,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,3653242880.0,305176576.0,28076576768.0,1584078848.0,1491275.0,552720.0
12-04 10:00:27,4.279,0.252,95.218,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3653623808.0,305176576.0,28076576768.0,1583697920.0,1503274.0,553428.0
12-04 10:00:28,0.833,0.250,98.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3654533120.0,305180672.0,28076572672.0,1582788608.0,151292.0,198174.0
12-04 10:00:29,0.666,0.167,99.084,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3654246400.0,305180672.0,28076584960.0,1583063040.0,39034.0,68417.0
12-04 10:00:30,0.419,0.084,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3654369280.0,305180672.0,28076589056.0,1582936064.0,37795.0,68196.0
12-04 10:00:31,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655004160.0,305180672.0,28076589056.0,1582301184.0,39339.0,68485.0
12-04 10:00:32,0.419,0.084,99.414,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3654995968.0,305188864.0,28076589056.0,1582301184.0,37995.0,68174.0
12-04 10:00:33,1.088,0.084,98.828,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3655884800.0,305192960.0,28076584960.0,1581412352.0,117619.0,97367.0
12-04 10:00:34,8.153,0.166,91.514,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3642302464.0,305192960.0,28076597248.0,1594982400.0,1926071.0,689064.0
12-04 10:00:35,7.629,0.332,91.874,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3581575168.0,305192960.0,28076597248.0,1655709696.0,1970109.0,705065.0
12-04 10:00:36,6.917,0.417,92.583,0.0,0.0,0.083,0.0,28672.0,0.0,1.0,3517718528.0,305192960.0,28076601344.0,1719562240.0,1963905.0,711682.0
12-04 10:00:37,7.960,0.332,91.542,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3518984192.0,305192960.0,28076605440.0,1718292480.0,1936288.0,705219.0
12-04 10:00:38,7.807,0.249,91.777,0.083,0.0,0.083,0.0,45056.0,0.0,5.0,3522818048.0,305201152.0,28076605440.0,1714450432.0,1773609.0,674282.0
12-04 10:00:39,6.344,0.083,93.322,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3523928064.0,305201152.0,28076605440.0,1713340416.0,1564645.0,624961.0
12-04 10:00:40,8.0,0.417,91.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3526946816.0,305201152.0,28076605440.0,1710321664.0,2178938.0,776786.0
12-04 10:00:41,7.853,0.334,91.813,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3531538432.0,305201152.0,28076613632.0,1705721856.0,2201470.0,762860.0
12-04 10:00:42,7.404,0.250,92.013,0.0,0.0,0.333,0.0,28672.0,0.0,5.0,3533025280.0,305201152.0,28076617728.0,1704230912.0,2037167.0,730242.0
12-04 10:00:43,7.558,0.332,91.860,0.249,0.0,0.0,0.0,45056.0,0.0,5.0,3533365248.0,305213440.0,28076613632.0,1703882752.0,1966374.0,726907.0
12-04 10:00:44,7.973,0.332,91.528,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3536809984.0,305213440.0,28076617728.0,1700433920.0,1947805.0,711827.0
12-04 10:00:45,7.590,0.500,91.827,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3538247680.0,305213440.0,28076621824.0,1698992128.0,1957615.0,716257.0
12-04 10:00:46,6.292,0.168,93.540,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3540533248.0,305213440.0,28076621824.0,1696706560.0,1695373.0,668313.0
12-04 10:00:47,7.398,0.499,92.020,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3544977408.0,305213440.0,28076621824.0,1692262400.0,1837836.0,688798.0
12-04 10:00:48,8.389,0.498,90.947,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3550216192.0,305213440.0,28076621824.0,1687023616.0,2185448.0,756988.0
12-04 10:00:49,8.746,0.413,90.594,0.165,0.0,0.083,0.0,16384.0,0.0,2.0,3552743424.0,305221632.0,28076625920.0,1684484096.0,2115252.0,748042.0
12-04 10:00:50,6.313,0.253,93.350,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3556388864.0,305221632.0,28076630016.0,1680834560.0,1922998.0,719545.0
12-04 10:00:51,7.877,0.332,91.625,0.0,0.0,0.166,0.0,45056.0,0.0,3.0,3559657472.0,305221632.0,28076630016.0,1677565952.0,1889173.0,705585.0
12-04 10:00:52,8.070,0.499,91.431,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3562975232.0,305221632.0,28076630016.0,1674248192.0,1939838.0,718465.0
12-04 10:00:53,6.822,0.333,92.679,0.0,0.0,0.166,0.0,32768.0,0.0,3.0,3566215168.0,305221632.0,28076630016.0,1671008256.0,2057358.0,735063.0
12-04 10:00:54,7.724,0.249,91.777,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3570487296.0,305229824.0,28076634112.0,1666723840.0,1871654.0,693601.0
12-04 10:00:55,8.063,0.416,91.438,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3577024512.0,305229824.0,28076634112.0,1660186624.0,1931888.0,707744.0
12-04 10:00:56,7.226,0.332,92.276,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3583152128.0,305229824.0,28076634112.0,1654059008.0,1970927.0,715322.0
12-04 10:00:57,7.846,0.250,91.903,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3587723264.0,305229824.0,28076634112.0,1649487872.0,1965621.0,716873.0
12-04 10:00:58,8.097,0.250,91.569,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3591143424.0,305229824.0,28076638208.0,1646063616.0,1969154.0,719639.0
12-04 10:00:59,7.072,0.166,92.429,0.166,0.0,0.166,0.0,32768.0,0.0,3.0,3591745536.0,305238016.0,28076634112.0,1645457408.0,1906060.0,711845.0
12-04 10:01:00,7.814,0.499,91.521,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3595911168.0,305238016.0,28076650496.0,1641275392.0,1976243.0,725555.0
12-04 10:01:01,7.012,0.584,92.404,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3600232448.0,305238016.0,28076654592.0,1636950016.0,1991014.0,726424.0
12-04 10:01:02,7.807,0.332,91.860,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3603279872.0,305238016.0,28076654592.0,1633902592.0,1945365.0,711119.0
12-04 10:01:03,7.801,0.332,91.701,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3604549632.0,305238016.0,28076654592.0,1632632832.0,1924321.0,710288.0
12-04 10:01:04,7.763,0.250,91.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3608612864.0,305238016.0,28076654592.0,1628569600.0,1931806.0,709162.0
12-04 10:01:05,7.731,0.166,91.854,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3613044736.0,305242112.0,28076662784.0,1624125440.0,1968711.0,716875.0
12-04 10:01:06,8.153,0.250,91.431,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3619807232.0,305242112.0,28076662784.0,1617362944.0,1950055.0,707511.0
12-04 10:01:07,6.894,0.581,92.442,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3626315776.0,305242112.0,28076662784.0,1610854400.0,1891924.0,698735.0
12-04 10:01:08,8.486,0.333,91.098,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3629588480.0,305242112.0,28076662784.0,1607581696.0,1882724.0,705687.0
12-04 10:01:09,6.567,0.416,92.934,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633963008.0,305242112.0,28076666880.0,1603203072.0,1776779.0,678993.0
12-04 10:01:10,8.243,0.583,90.924,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3638775808.0,305250304.0,28076670976.0,1598377984.0,2061408.0,760321.0
12-04 10:01:11,7.457,0.414,91.964,0.0,0.0,0.166,0.0,24576.0,0.0,1.0,3641122816.0,305250304.0,28076670976.0,1596030976.0,1974916.0,720672.0
12-04 10:01:12,8.963,0.249,90.705,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3647565824.0,305250304.0,28076670976.0,1589587968.0,2005290.0,727746.0
12-04 10:01:13,6.917,0.417,92.583,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3649470464.0,305254400.0,28076666880.0,1587683328.0,1970923.0,719096.0
12-04 10:01:14,7.801,0.415,91.618,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3653525504.0,305254400.0,28076675072.0,1583620096.0,1882050.0,698816.0
12-04 10:01:15,7.718,0.415,91.618,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3659104256.0,305262592.0,28076675072.0,1578033152.0,1942666.0,715807.0
12-04 10:01:16,8.444,0.248,91.225,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3663613952.0,305262592.0,28076675072.0,1573523456.0,1916588.0,724804.0
12-04 10:01:17,7.629,0.415,91.791,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,3668881408.0,305262592.0,28076675072.0,1568256000.0,1929189.0,722917.0
12-04 10:01:18,7.827,0.250,91.757,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3674402816.0,305266688.0,28076675072.0,1562730496.0,2008395.0,718271.0
12-04 10:01:19,8.043,0.498,91.376,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3679981568.0,305266688.0,28076683264.0,1557143552.0,1922773.0,707565.0
12-04 10:01:20,7.660,0.333,91.923,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3684990976.0,305266688.0,28076687360.0,1552130048.0,1838511.0,723244.0
12-04 10:01:21,8.417,0.333,90.833,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,3693268992.0,305274880.0,28076687360.0,1543843840.0,2098796.0,730610.0
12-04 10:01:22,6.894,0.581,92.442,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3694473216.0,305274880.0,28076687360.0,1542639616.0,1966130.0,730808.0
12-04 10:01:23,7.903,0.416,91.597,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3698823168.0,305278976.0,28076683264.0,1538289664.0,1956023.0,717545.0
12-04 10:01:24,8.659,0.083,91.091,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3706593280.0,305278976.0,28076691456.0,1530511360.0,1951134.0,729591.0
12-04 10:01:25,7.858,0.414,91.563,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3711508480.0,305278976.0,28076695552.0,1525592064.0,1905996.0,719586.0
12-04 10:01:26,8.313,0.416,90.939,0.166,0.0,0.166,0.0,61440.0,0.0,5.0,3718483968.0,305287168.0,28076695552.0,1518608384.0,2005504.0,737008.0
12-04 10:01:27,7.463,0.415,91.957,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3722895360.0,305287168.0,28076695552.0,1514196992.0,1946657.0,712218.0
12-04 10:01:28,7.173,0.500,92.244,0.0,0.0,0.083,0.0,28672.0,0.0,2.0,3725594624.0,305287168.0,28076695552.0,1511497728.0,1904202.0,710452.0
12-04 10:01:29,8.013,0.584,91.152,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3728732160.0,305287168.0,28076703744.0,1508352000.0,1894205.0,717506.0
12-04 10:01:30,6.994,0.500,92.423,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3734028288.0,305287168.0,28076707840.0,1503051776.0,1889009.0,711183.0
12-04 10:01:31,7.250,0.250,92.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3738435584.0,305287168.0,28076711936.0,1498640384.0,1965110.0,721244.0
12-04 10:01:32,8.216,0.332,91.286,0.083,0.0,0.083,0.0,28672.0,0.0,3.0,3741446144.0,305295360.0,28076711936.0,1495621632.0,1971753.0,729219.0
12-04 10:01:33,7.072,0.416,92.429,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3742330880.0,305295360.0,28076711936.0,1494736896.0,1921286.0,708738.0
12-04 10:01:34,0.586,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3744321536.0,305295360.0,28076720128.0,1492738048.0,125834.0,241528.0
12-04 10:01:35,0.585,0.167,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3744354304.0,305295360.0,28076720128.0,1492705280.0,57315.0,101665.0
12-04 10:01:36,0.584,0.250,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3744354304.0,305295360.0,28076720128.0,1492705280.0,55014.0,98932.0
12-04 10:01:37,0.998,0.166,98.586,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3744346112.0,305303552.0,28076720128.0,1492705280.0,65303.0,107322.0
12-04 10:01:38,1.254,0.084,98.495,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3744849920.0,305303552.0,28076724224.0,1492197376.0,55187.0,98692.0
12-04 10:01:39,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3745480704.0,305303552.0,28076728320.0,1491562496.0,57704.0,103167.0
12-04 10:01:40,7.029,0.502,92.385,0.0,0.0,0.084,102400.0,0.0,6.0,0.0,3749134336.0,305303552.0,28076830720.0,1487806464.0,1840321.0,717111.0
12-04 10:01:41,8.194,0.669,91.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3706802176.0,305303552.0,28076830720.0,1530138624.0,2378211.0,858792.0
12-04 10:01:42,9.0,0.250,90.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3579162624.0,305303552.0,28076834816.0,1657774080.0,2389585.0,882491.0
12-04 10:01:43,8.954,0.335,90.460,0.084,0.0,0.167,0.0,32768.0,0.0,4.0,3529375744.0,305311744.0,28076838912.0,1707548672.0,2447411.0,882549.0
12-04 10:01:44,8.097,0.751,90.902,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3533533184.0,305311744.0,28076843008.0,1703387136.0,2364574.0,861784.0
12-04 10:01:45,8.521,0.418,90.894,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3535409152.0,305311744.0,28076843008.0,1701511168.0,2256776.0,844962.0
12-04 10:01:46,8.117,0.586,91.130,0.0,0.0,0.167,0.0,24576.0,0.0,1.0,3034046464.0,305311744.0,28076843008.0,2202873856.0,2360590.0,869206.0
12-04 10:01:47,6.577,0.590,92.664,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3039010816.0,305311744.0,28076843008.0,2197909504.0,2481422.0,898578.0
12-04 10:01:48,8.438,0.585,90.810,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,3045326848.0,305311744.0,28076843008.0,2191593472.0,2349252.0,870111.0
12-04 10:01:49,7.718,0.587,91.191,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,3050233856.0,305319936.0,28076847104.0,2186674176.0,2396296.0,872078.0
12-04 10:01:50,8.235,0.420,91.176,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3050803200.0,305319936.0,28076847104.0,2186104832.0,2513889.0,921477.0
12-04 10:01:51,8.550,0.587,90.780,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3052531712.0,305319936.0,28076851200.0,2184372224.0,2467089.0,889991.0
12-04 10:01:52,7.577,0.416,91.840,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3055497216.0,305319936.0,28076851200.0,2181406720.0,2350440.0,888858.0
12-04 10:01:53,9.197,0.251,90.552,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3061047296.0,305319936.0,28076855296.0,2175852544.0,2473468.0,882611.0
12-04 10:01:54,7.809,0.336,91.688,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3067330560.0,305319936.0,28076859392.0,2169565184.0,1884399.0,775991.0
12-04 10:01:55,7.293,0.419,91.953,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3070623744.0,305328128.0,28076859392.0,2166263808.0,2225715.0,849644.0
12-04 10:01:56,8.634,0.419,90.863,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3073957888.0,305328128.0,28076859392.0,2162929664.0,2374704.0,876320.0
12-04 10:01:57,8.725,0.419,90.604,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3082940416.0,305328128.0,28076859392.0,2153947136.0,2428728.0,875799.0
12-04 10:01:58,7.113,0.335,92.301,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3088019456.0,305332224.0,28076855296.0,2148868096.0,2388894.0,895100.0
12-04 10:01:59,8.816,0.420,90.680,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3097309184.0,305332224.0,28076867584.0,2139566080.0,2324415.0,857153.0
12-04 10:02:00,8.242,0.505,90.749,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,3107061760.0,305340416.0,28076875776.0,2129797120.0,2361832.0,865188.0
12-04 10:02:01,7.137,0.420,92.275,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,3111354368.0,305340416.0,28076875776.0,2125504512.0,2309835.0,853808.0
12-04 10:02:02,8.703,0.586,90.628,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3121102848.0,305340416.0,28076875776.0,2115756032.0,2345005.0,862493.0
12-04 10:02:03,7.149,0.505,92.262,0.0,0.0,0.084,0.0,28672.0,0.0,2.0,3123417088.0,305348608.0,28076867584.0,2113441792.0,2381314.0,880534.0
12-04 10:02:04,9.265,0.334,90.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3131346944.0,305348608.0,28076879872.0,2105499648.0,2364186.0,879196.0
12-04 10:02:05,7.221,0.588,91.940,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3133427712.0,305356800.0,28076879872.0,2103410688.0,2392225.0,874431.0
12-04 10:02:06,9.008,0.417,90.492,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3139932160.0,305356800.0,28076883968.0,2096902144.0,2131150.0,826082.0
12-04 10:02:07,7.454,0.503,91.960,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3143360512.0,305356800.0,28076883968.0,2093473792.0,2361954.0,879470.0
12-04 10:02:08,8.466,0.503,90.947,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3150565376.0,305356800.0,28076883968.0,2086268928.0,2386034.0,887176.0
12-04 10:02:09,8.354,0.334,91.061,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3157131264.0,305356800.0,28076888064.0,2079698944.0,2436506.0,889441.0
12-04 10:02:10,8.598,0.334,90.651,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,3160903680.0,305364992.0,28076879872.0,2075926528.0,2378720.0,879601.0
12-04 10:02:11,7.795,0.587,91.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3166519296.0,305364992.0,28076888064.0,2070302720.0,2446039.0,898605.0
12-04 10:02:12,7.789,0.419,91.625,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3169755136.0,305364992.0,28076892160.0,2067062784.0,2345081.0,867240.0
12-04 10:02:13,9.265,0.501,90.067,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3173560320.0,305369088.0,28076892160.0,2063253504.0,2491184.0,912996.0
12-04 10:02:14,7.756,0.417,91.743,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3177488384.0,305369088.0,28076900352.0,2059317248.0,2410178.0,892895.0
12-04 10:02:15,9.440,0.585,89.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3185868800.0,305369088.0,28076900352.0,2050936832.0,2322708.0,861108.0
12-04 10:02:16,6.807,0.588,92.269,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,3189637120.0,305377280.0,28076900352.0,2047160320.0,2216501.0,863436.0
12-04 10:02:17,9.365,0.334,90.134,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3196362752.0,305377280.0,28076904448.0,2040430592.0,2345256.0,859494.0
12-04 10:02:18,7.893,0.420,91.604,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3200045056.0,305377280.0,28076904448.0,2036748288.0,2438922.0,897023.0
12-04 10:02:19,8.375,0.503,90.955,0.0,0.0,0.168,4096.0,0.0,1.0,0.0,3204231168.0,305377280.0,28076908544.0,2032558080.0,2396186.0,896465.0
12-04 10:02:20,8.158,0.589,90.917,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3210911744.0,305377280.0,28076912640.0,2025873408.0,2542036.0,924604.0
12-04 10:02:21,7.873,0.419,91.122,0.251,0.0,0.335,0.0,40960.0,0.0,3.0,3216023552.0,305385472.0,28076916736.0,2020749312.0,2448521.0,894085.0
12-04 10:02:22,8.590,0.500,90.659,0.0,0.0,0.250,0.0,12288.0,0.0,1.0,3221610496.0,305385472.0,28076916736.0,2015162368.0,2323556.0,872379.0
12-04 10:02:23,8.319,0.499,90.849,0.0,0.0,0.333,0.0,28672.0,0.0,3.0,3226656768.0,305389568.0,28076912640.0,2010116096.0,2287558.0,864502.0
12-04 10:02:24,8.961,0.335,90.620,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3232141312.0,305389568.0,28076920832.0,2004623360.0,2425697.0,887401.0
12-04 10:02:25,8.521,0.501,90.810,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3236204544.0,305389568.0,28076920832.0,2000560128.0,2130594.0,832756.0
12-04 10:02:26,7.776,0.585,91.472,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3242201088.0,305389568.0,28076924928.0,1994559488.0,2291503.0,870877.0
12-04 10:02:27,9.205,0.502,89.874,0.251,0.0,0.167,0.0,45056.0,0.0,7.0,3245277184.0,305397760.0,28076924928.0,1991475200.0,2387588.0,890183.0
12-04 10:02:28,8.452,0.335,91.046,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3249422336.0,305397760.0,28076929024.0,1987325952.0,2497232.0,918671.0
12-04 10:02:29,8.732,0.420,90.764,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3253231616.0,305397760.0,28076933120.0,1983512576.0,2424952.0,889578.0
12-04 10:02:30,8.605,0.418,90.727,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3258781696.0,305397760.0,28076937216.0,1977958400.0,2439529.0,891284.0
12-04 10:02:31,9.508,0.167,90.158,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,3265064960.0,305397760.0,28076941312.0,1971671040.0,2409144.0,886351.0
12-04 10:02:32,7.660,0.505,91.414,0.168,0.0,0.253,0.0,16384.0,0.0,2.0,3272732672.0,305405952.0,28076945408.0,1963991040.0,2464479.0,897903.0
12-04 10:02:33,8.298,0.503,91.115,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3279335424.0,305410048.0,28076941312.0,1957388288.0,2464920.0,889911.0
12-04 10:02:34,8.688,0.585,90.476,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3286282240.0,305410048.0,28076949504.0,1950433280.0,2436143.0,891449.0
12-04 10:02:35,7.751,0.421,91.660,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3291168768.0,305410048.0,28076949504.0,1945546752.0,2330567.0,867058.0
12-04 10:02:36,8.900,0.252,90.764,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3294978048.0,305410048.0,28076949504.0,1941737472.0,2355987.0,866624.0
12-04 10:02:37,7.576,0.337,91.667,0.168,0.0,0.253,0.0,16384.0,0.0,2.0,3299512320.0,305418240.0,28076945408.0,1937199104.0,2346376.0,883643.0
12-04 10:02:38,7.835,0.337,91.744,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,3302551552.0,305418240.0,28076953600.0,1934151680.0,2435556.0,903058.0
12-04 10:02:39,8.590,0.500,90.742,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3310931968.0,305418240.0,28076957696.0,1925767168.0,2464355.0,897701.0
12-04 10:02:40,4.250,0.250,95.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3315490816.0,305418240.0,28076957696.0,1921208320.0,1051809.0,391840.0
12-04 10:02:41,0.833,0.333,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3316891648.0,305418240.0,28076961792.0,1919803392.0,85992.0,282103.0
12-04 10:02:42,1.247,0.166,98.504,0.0,0.0,0.083,4096.0,8192.0,1.0,1.0,3317014528.0,305418240.0,28076965888.0,1919676416.0,74079.0,132277.0
12-04 10:02:43,0.754,0.168,98.911,0.168,0.0,0.0,0.0,49152.0,0.0,5.0,3317133312.0,305430528.0,28076961792.0,1919549440.0,85093.0,143936.0
12-04 10:02:44,1.337,0.084,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3317125120.0,305430528.0,28076969984.0,1919549440.0,73529.0,132662.0
12-04 10:02:45,1.002,0.250,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3317248000.0,305430528.0,28076974080.0,1919422464.0,72659.0,130850.0
12-04 10:02:46,3.414,0.250,96.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3317755904.0,305430528.0,28076974080.0,1918914560.0,573230.0,307877.0
12-04 10:02:47,9.174,0.667,89.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3294068736.0,305430528.0,28076978176.0,1942597632.0,2464152.0,952993.0
12-04 10:02:48,10.316,0.499,89.185,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3225862144.0,305430528.0,28076978176.0,2010804224.0,2490073.0,953735.0
12-04 10:02:49,9.975,0.333,89.111,0.166,0.0,0.416,0.0,16384.0,0.0,2.0,3105812480.0,305434624.0,28076982272.0,2130845696.0,2577997.0,985854.0
12-04 10:02:50,9.659,0.333,89.759,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3108642816.0,305434624.0,28076982272.0,2128015360.0,2761718.0,1034761.0
12-04 10:02:51,9.799,0.419,89.698,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3060809728.0,305434624.0,28076982272.0,2175848448.0,2697784.0,1002029.0
12-04 10:02:52,9.908,0.416,89.509,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3059757056.0,305434624.0,28076986368.0,2176897024.0,2725446.0,1014202.0
12-04 10:02:53,10.373,0.332,89.046,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3066576896.0,305442816.0,28076982272.0,2170073088.0,2670272.0,990283.0
12-04 10:02:54,9.750,0.417,89.583,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3066179584.0,305451008.0,28076994560.0,2170449920.0,2794624.0,1005064.0
12-04 10:02:55,10.075,0.416,89.176,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3071168512.0,305451008.0,28076994560.0,2165460992.0,2729319.0,1007688.0
12-04 10:02:56,9.774,0.418,89.724,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3072475136.0,305451008.0,28076994560.0,2164154368.0,2652960.0,997618.0
12-04 10:02:57,10.041,0.332,89.461,0.0,0.0,0.166,0.0,16384.0,0.0,1.0,3074314240.0,305451008.0,28076994560.0,2162315264.0,2775152.0,1017800.0
12-04 10:02:58,10.936,0.249,88.484,0.0,0.0,0.331,0.0,28672.0,0.0,3.0,3077050368.0,305455104.0,28076990464.0,2159579136.0,2607599.0,993482.0
12-04 10:02:59,10.199,0.498,88.889,0.249,0.0,0.166,0.0,28672.0,0.0,3.0,3082047488.0,305463296.0,28076998656.0,2154565632.0,2633096.0,987891.0
12-04 10:03:00,10.033,0.418,89.381,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3088670720.0,305463296.0,28077002752.0,2147938304.0,2737857.0,997559.0
12-04 10:03:01,10.702,0.418,88.796,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3097018368.0,305463296.0,28077010944.0,2139582464.0,2869749.0,1053071.0
12-04 10:03:02,9.484,0.416,89.933,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3105619968.0,305463296.0,28077010944.0,2130980864.0,2583914.0,975500.0
12-04 10:03:03,10.167,0.417,89.250,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3111968768.0,305467392.0,28077006848.0,2124632064.0,2713841.0,1002529.0
12-04 10:03:04,9.773,0.421,89.722,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3120918528.0,305467392.0,28077010944.0,2115678208.0,2857114.0,1025239.0
12-04 10:03:05,9.583,0.333,89.750,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3129131008.0,305471488.0,28077015040.0,2107457536.0,2671379.0,993923.0
12-04 10:03:06,10.936,0.414,88.401,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3135352832.0,305471488.0,28077015040.0,2101235712.0,2644350.0,980748.0
12-04 10:03:07,10.256,0.331,89.165,0.0,0.0,0.248,0.0,12288.0,0.0,3.0,3143380992.0,305471488.0,28077015040.0,2093207552.0,2754572.0,1019562.0
12-04 10:03:08,10.184,0.584,88.898,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3152584704.0,305471488.0,28077019136.0,2083999744.0,2752349.0,1018366.0
12-04 10:03:09,9.213,0.419,90.201,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3158327296.0,305471488.0,28077023232.0,2078253056.0,2627657.0,983955.0
12-04 10:03:10,9.556,0.503,89.774,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3165503488.0,305471488.0,28077023232.0,2071076864.0,2553949.0,978437.0
12-04 10:03:11,9.456,0.418,89.874,0.167,0.0,0.084,0.0,61440.0,0.0,5.0,3172315136.0,305479680.0,28077023232.0,2064257024.0,2618361.0,994630.0
12-04 10:03:12,10.806,0.416,88.612,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3177775104.0,305479680.0,28077023232.0,2058797056.0,2650122.0,990713.0
12-04 10:03:13,9.159,0.416,90.258,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3182538752.0,305479680.0,28077023232.0,2054033408.0,2556894.0,977098.0
12-04 10:03:14,10.862,0.829,88.060,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3189768192.0,305479680.0,28077031424.0,2046795776.0,2784415.0,1022390.0
12-04 10:03:15,9.235,0.416,90.183,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3194466304.0,305479680.0,28077031424.0,2042097664.0,2319860.0,930256.0
12-04 10:03:16,10.201,0.502,88.963,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,3201445888.0,305487872.0,28077027328.0,2035113984.0,2509051.0,987918.0
12-04 10:03:17,9.213,0.503,90.201,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3209277440.0,305487872.0,28077035520.0,2027274240.0,2623194.0,988357.0
12-04 10:03:18,9.675,0.584,89.408,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3215183872.0,305491968.0,28077031424.0,2021367808.0,2782760.0,1041448.0
12-04 10:03:19,10.443,0.334,89.056,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3220508672.0,305491968.0,28077039616.0,2016034816.0,2715643.0,1026425.0
12-04 10:03:20,9.858,0.334,89.641,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3229302784.0,305491968.0,28077039616.0,2007240704.0,2587222.0,1001356.0
12-04 10:03:21,10.631,0.415,88.289,0.332,0.0,0.332,0.0,32768.0,0.0,3.0,3234127872.0,305500160.0,28077031424.0,2002415616.0,2677191.0,1018194.0
12-04 10:03:22,9.909,0.495,89.348,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3238830080.0,305500160.0,28077043712.0,1997701120.0,2173426.0,932914.0
12-04 10:03:23,10.408,0.500,88.843,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3245350912.0,305500160.0,28077043712.0,1991180288.0,2198319.0,930221.0
12-04 10:03:24,9.204,0.332,90.216,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3253633024.0,305500160.0,28077047808.0,1982894080.0,2236097.0,946776.0
12-04 10:03:25,10.539,0.581,88.714,0.0,0.0,0.166,4096.0,0.0,1.0,0.0,3263664128.0,305500160.0,28077047808.0,1972862976.0,2843276.0,1072331.0
12-04 10:03:26,11.286,0.249,88.216,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3269595136.0,305500160.0,28077051904.0,1966927872.0,2463202.0,965365.0
12-04 10:03:27,9.205,0.335,90.293,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3273109504.0,305508352.0,28077051904.0,1963405312.0,2573359.0,1013919.0
12-04 10:03:28,9.900,0.416,89.434,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3278983168.0,305512448.0,28077051904.0,1957527552.0,2405872.0,988160.0
12-04 10:03:29,11.102,0.334,88.314,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3289948160.0,305512448.0,28077068288.0,1946546176.0,2707121.0,1017045.0
12-04 10:03:30,9.484,0.416,89.850,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3292295168.0,305512448.0,28077068288.0,1944199168.0,2536706.0,1006520.0
12-04 10:03:31,9.129,0.586,90.201,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3301560320.0,305512448.0,28077072384.0,1934929920.0,2713773.0,1047178.0
12-04 10:03:32,11.907,0.333,86.678,0.916,0.0,0.167,0.0,28672.0,0.0,3.0,3311079424.0,305520640.0,28077072384.0,1925402624.0,2596698.0,993765.0
12-04 10:03:33,10.331,0.413,89.174,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3315359744.0,305524736.0,28077068288.0,1921122304.0,2364771.0,964854.0
12-04 10:03:34,9.287,0.580,89.801,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3321126912.0,305524736.0,28077080576.0,1915342848.0,2348967.0,957886.0
12-04 10:03:35,9.151,0.582,90.100,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3338272768.0,305524736.0,28077080576.0,1898196992.0,2541096.0,989257.0
12-04 10:03:36,11.529,0.418,87.886,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3350552576.0,305524736.0,28077080576.0,1885917184.0,2337111.0,953850.0
12-04 10:03:37,9.484,0.666,89.351,0.166,0.0,0.333,0.0,28672.0,0.0,3.0,3353210880.0,305532928.0,28077080576.0,1883250688.0,2781779.0,1054344.0
12-04 10:03:38,9.500,0.417,89.917,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3360608256.0,305537024.0,28077076480.0,1875853312.0,2598232.0,1014703.0
12-04 10:03:39,9.540,0.502,89.707,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3369234432.0,305537024.0,28077084672.0,1867218944.0,2330832.0,935073.0
12-04 10:03:40,11.554,0.416,87.864,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3372498944.0,305537024.0,28077088768.0,1863950336.0,2679219.0,1039715.0
12-04 10:03:41,9.432,0.417,89.900,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3374182400.0,305537024.0,28077088768.0,1862266880.0,2680614.0,1028850.0
12-04 10:03:42,8.333,0.337,91.077,0.168,0.0,0.084,0.0,28672.0,0.0,5.0,3380342784.0,305541120.0,28077084672.0,1856106496.0,2401998.0,954032.0
12-04 10:03:43,12.136,0.665,86.949,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3397349376.0,305545216.0,28077084672.0,1839095808.0,2578073.0,1029972.0
12-04 10:03:44,9.866,0.334,89.716,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402518528.0,305545216.0,28077092864.0,1833918464.0,2573428.0,997690.0
12-04 10:03:45,9.432,0.334,90.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3404390400.0,305545216.0,28077092864.0,1832046592.0,2507962.0,994043.0
12-04 10:03:46,7.763,0.501,91.402,0.0,0.0,0.334,0.0,45056.0,0.0,3.0,3406131200.0,305545216.0,28077096960.0,1830301696.0,2531893.0,952696.0
12-04 10:03:47,2.843,0.251,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3409498112.0,305545216.0,28077096960.0,1826934784.0,2357061.0,640375.0
12-04 10:03:48,2.676,0.585,96.488,0.167,0.0,0.084,0.0,45056.0,0.0,4.0,3411394560.0,305553408.0,28077096960.0,1825030144.0,2581701.0,674875.0
12-04 10:03:49,3.827,0.416,95.674,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3413925888.0,305553408.0,28077101056.0,1822494720.0,3137247.0,800342.0
12-04 10:03:50,2.244,0.416,97.257,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3414831104.0,305553408.0,28077105152.0,1821585408.0,731847.0,491648.0
12-04 10:03:51,1.751,0.250,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3414700032.0,305553408.0,28077105152.0,1821716480.0,90442.0,162710.0
12-04 10:03:52,0.835,0.334,98.830,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3414700032.0,305553408.0,28077105152.0,1821716480.0,92086.0,165797.0
12-04 10:03:53,1.169,0.334,98.497,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3414822912.0,305553408.0,28077109248.0,1821589504.0,89484.0,160900.0
12-04 10:03:54,1.495,0.415,97.841,0.249,0.0,0.0,0.0,32768.0,0.0,3.0,3414937600.0,305561600.0,28077113344.0,1821462528.0,93277.0,168279.0
12-04 10:03:55,1.923,0.167,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3415060480.0,305561600.0,28077117440.0,1821335552.0,90382.0,163275.0
12-04 10:03:56,5.828,0.338,93.666,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3376050176.0,305561600.0,28077117440.0,1860345856.0,1828751.0,771232.0
12-04 10:03:57,8.851,0.511,90.383,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3205079040.0,305561600.0,28077117440.0,2031316992.0,2883529.0,1101043.0
12-04 10:03:58,8.532,0.341,91.041,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3037364224.0,305561600.0,28077117440.0,2199031808.0,2804735.0,1091749.0
12-04 10:03:59,8.106,0.341,91.553,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050024960.0,305561600.0,28077125632.0,2186362880.0,2705348.0,1061405.0
12-04 10:04:00,12.020,1.279,86.275,0.171,0.0,0.256,131072.0,16384.0,18.0,2.0,3076423680.0,305590272.0,28077137920.0,2159923200.0,2962869.0,1107433.0
12-04 10:04:01,6.180,0.429,93.133,0.0,0.0,0.258,4096.0,0.0,1.0,0.0,3075588096.0,305590272.0,28077379584.0,2160517120.0,2557760.0,1040879.0
12-04 10:04:02,8.711,0.342,90.777,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3075047424.0,305590272.0,28077379584.0,2161057792.0,2773198.0,1087520.0
12-04 10:04:03,7.137,0.516,92.089,0.172,0.0,0.086,8192.0,57344.0,2.0,2.0,3083243520.0,305606656.0,28077367296.0,2152857600.0,2681599.0,1048458.0
12-04 10:04:04,8.177,0.341,91.227,0.0,0.0,0.256,8192.0,0.0,1.0,0.0,3089534976.0,305606656.0,28077391872.0,2146541568.0,2850787.0,1121821.0
12-04 10:04:05,8.921,0.510,90.229,0.085,0.0,0.255,0.0,16384.0,0.0,2.0,3091709952.0,305614848.0,28077400064.0,2144350208.0,2771795.0,1100566.0
12-04 10:04:06,8.134,0.428,91.353,0.0,0.0,0.086,0.0,24576.0,0.0,1.0,3096879104.0,305614848.0,28077400064.0,2139181056.0,2728443.0,1094958.0
12-04 10:04:07,7.587,0.256,91.816,0.0,0.0,0.341,0.0,12288.0,0.0,1.0,3105484800.0,305614848.0,28077400064.0,2130575360.0,2826233.0,1120343.0
12-04 10:04:08,9.044,0.512,90.273,0.0,0.0,0.171,0.0,57344.0,0.0,3.0,3111325696.0,305614848.0,28077400064.0,2124734464.0,3052259.0,1193458.0
12-04 10:04:09,7.983,0.515,91.330,0.0,0.0,0.172,0.0,0.0,0.0,0.0,3127259136.0,305614848.0,28077404160.0,2108796928.0,2821374.0,1116409.0
12-04 10:04:10,7.515,0.512,91.631,0.171,0.0,0.171,0.0,28672.0,0.0,3.0,3134550016.0,305623040.0,28077404160.0,2101497856.0,2748751.0,1112618.0
12-04 10:04:11,8.874,0.256,90.700,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3147116544.0,305623040.0,28077408256.0,2088927232.0,2711938.0,1092587.0
12-04 10:04:12,8.014,0.256,91.475,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3155972096.0,305623040.0,28077408256.0,2080071680.0,2649004.0,1088639.0
12-04 10:04:13,8.113,0.427,91.204,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,3167113216.0,305623040.0,28077412352.0,2068926464.0,2709335.0,1092102.0
12-04 10:04:14,7.290,0.600,91.852,0.0,0.0,0.257,0.0,0.0,0.0,0.0,3170824192.0,305623040.0,28077412352.0,2065215488.0,2778808.0,1120822.0
12-04 10:04:15,7.980,0.594,91.087,0.085,0.0,0.255,0.0,16384.0,0.0,2.0,3172102144.0,305631232.0,28077404160.0,2063937536.0,2815769.0,1114914.0
12-04 10:04:16,8.483,0.257,90.917,0.0,0.0,0.343,0.0,0.0,0.0,0.0,3164545024.0,305631232.0,28077412352.0,2071486464.0,2773922.0,1124339.0
12-04 10:04:17,7.935,0.512,91.041,0.0,0.0,0.512,0.0,12288.0,0.0,3.0,3168047104.0,305631232.0,28077420544.0,2067976192.0,2858815.0,1144467.0
12-04 10:04:18,7.401,0.516,91.824,0.0,0.0,0.258,0.0,16384.0,0.0,2.0,3177123840.0,305631232.0,28077420544.0,2058899456.0,2803090.0,1139900.0
12-04 10:04:19,8.141,0.428,91.345,0.0,0.0,0.086,0.0,0.0,0.0,0.0,3184394240.0,305631232.0,28077420544.0,2051629056.0,2738419.0,1117707.0
12-04 10:04:20,8.736,0.509,90.416,0.0,0.0,0.339,0.0,8192.0,0.0,1.0,3197386752.0,305631232.0,28077424640.0,2038632448.0,2664270.0,1122517.0
12-04 10:04:21,7.935,0.427,91.297,0.171,0.0,0.171,0.0,118784.0,0.0,15.0,3202260992.0,305639424.0,28077428736.0,2033745920.0,2879972.0,1130855.0
12-04 10:04:22,8.945,0.422,90.464,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3210420224.0,305639424.0,28077428736.0,2025586688.0,2838432.0,1142901.0
12-04 10:04:23,10.185,0.421,89.057,0.0,0.0,0.337,0.0,28672.0,0.0,2.0,3219054592.0,305647616.0,28077420544.0,2016952320.0,2846425.0,1134742.0
12-04 10:04:24,8.426,0.426,90.894,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3223891968.0,305647616.0,28077436928.0,2012098560.0,2777250.0,1133273.0
12-04 10:04:25,8.333,0.340,91.156,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3232890880.0,305647616.0,28077436928.0,2003099648.0,2715637.0,1111865.0
12-04 10:04:26,9.277,0.426,89.872,0.255,0.0,0.170,0.0,16384.0,0.0,2.0,3247296512.0,305655808.0,28077436928.0,1988685824.0,2647838.0,1103717.0
12-04 10:04:27,8.348,0.426,91.056,0.0,0.0,0.170,0.0,8192.0,0.0,1.0,3252436992.0,305655808.0,28077436928.0,1983545344.0,2732602.0,1107019.0
12-04 10:04:28,7.607,0.171,91.966,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,3259326464.0,305659904.0,28077432832.0,1976655872.0,2837189.0,1143294.0
12-04 10:04:29,8.411,0.595,90.654,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3270160384.0,305659904.0,28077449216.0,1965805568.0,2641336.0,1102561.0
12-04 10:04:30,9.176,0.510,90.144,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3277307904.0,305659904.0,28077449216.0,1958658048.0,2821327.0,1135856.0
12-04 10:04:31,7.350,0.342,92.222,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,3280261120.0,305659904.0,28077449216.0,1955704832.0,2757873.0,1113742.0
12-04 10:04:32,9.642,0.341,89.761,0.085,0.0,0.171,0.0,32768.0,0.0,3.0,3293614080.0,305668096.0,28077449216.0,1942343680.0,2939775.0,1170014.0
12-04 10:04:33,9.153,0.593,90.0,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,3300884480.0,305668096.0,28077449216.0,1935073280.0,2823577.0,1134138.0
12-04 10:04:34,7.382,0.343,92.017,0.0,0.0,0.258,0.0,0.0,0.0,0.0,3303706624.0,305668096.0,28077453312.0,1932247040.0,2811384.0,1142550.0
12-04 10:04:35,7.666,0.341,91.738,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3315638272.0,305668096.0,28077457408.0,1920311296.0,2461189.0,1062338.0
12-04 10:04:36,8.703,0.597,90.529,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3328552960.0,305668096.0,28077461504.0,1907392512.0,2410506.0,1102070.0
12-04 10:04:37,8.788,0.256,90.529,0.171,0.0,0.256,0.0,16384.0,0.0,2.0,3332476928.0,305676288.0,28077465600.0,1903456256.0,3032019.0,1164310.0
12-04 10:04:38,8.163,0.595,91.156,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3341307904.0,305680384.0,28077461504.0,1894625280.0,2805857.0,1156941.0
12-04 10:04:39,9.346,0.510,89.975,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3348062208.0,305680384.0,28077465600.0,1887866880.0,2869399.0,1161736.0
12-04 10:04:40,10.389,0.676,88.767,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3355394048.0,305680384.0,28077465600.0,1880535040.0,2771619.0,1154091.0
12-04 10:04:41,7.600,0.256,91.887,0.0,0.0,0.256,0.0,28672.0,0.0,1.0,3362496512.0,305680384.0,28077473792.0,1873424384.0,2756009.0,1128106.0
12-04 10:04:42,7.607,0.256,91.880,0.085,0.0,0.171,0.0,24576.0,0.0,3.0,3383066624.0,305688576.0,28077465600.0,1852854272.0,2681851.0,1135862.0
12-04 10:04:43,10.204,0.340,89.201,0.0,0.0,0.255,0.0,28672.0,0.0,3.0,3393089536.0,305692672.0,28077469696.0,1842823168.0,2980377.0,1187506.0
12-04 10:04:44,9.516,0.510,89.635,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3401752576.0,305692672.0,28077473792.0,1834156032.0,2890679.0,1174754.0
12-04 10:04:45,7.843,0.512,91.304,0.0,0.0,0.341,0.0,0.0,0.0,0.0,3406225408.0,305692672.0,28077477888.0,1829679104.0,2748321.0,1137062.0
12-04 10:04:46,7.534,0.685,91.524,0.0,0.0,0.257,0.0,0.0,0.0,0.0,3415715840.0,305692672.0,28077477888.0,1820188672.0,2468424.0,1091227.0
12-04 10:04:47,9.314,0.508,89.924,0.169,0.0,0.085,0.0,28672.0,0.0,3.0,3422539776.0,305700864.0,28077469696.0,1813364736.0,2525864.0,1100286.0
12-04 10:04:48,9.006,0.765,89.890,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,3435098112.0,305700864.0,28077486080.0,1800790016.0,2754420.0,1150078.0
12-04 10:04:49,8.120,0.598,91.111,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3437936640.0,305700864.0,28077490176.0,1797947392.0,2791914.0,1142656.0
12-04 10:04:50,7.686,0.512,91.460,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3443503104.0,305700864.0,28077490176.0,1792380928.0,2805146.0,1191365.0
12-04 10:04:51,10.535,0.425,88.870,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3453181952.0,305700864.0,28077490176.0,1782702080.0,2746268.0,1141123.0
12-04 10:04:52,8.205,0.342,91.111,0.0,0.0,0.342,0.0,12288.0,0.0,3.0,3460042752.0,305700864.0,28077490176.0,1775841280.0,2673008.0,1125405.0
12-04 10:04:53,8.718,0.598,90.513,0.085,0.0,0.085,0.0,32768.0,0.0,4.0,3465908224.0,305717248.0,28077481984.0,1769967616.0,2823211.0,1155952.0
12-04 10:04:54,8.666,0.340,90.824,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3466780672.0,305717248.0,28077494272.0,1769082880.0,2895868.0,1182975.0
12-04 10:04:55,7.935,0.427,91.468,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3478556672.0,305717248.0,28077494272.0,1757306880.0,2806222.0,1152197.0
12-04 10:04:56,6.239,0.253,93.339,0.0,0.0,0.169,0.0,57344.0,0.0,6.0,3486932992.0,305717248.0,28077494272.0,1748930560.0,2732765.0,886870.0
12-04 10:04:57,3.598,0.418,95.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3489435648.0,305717248.0,28077498368.0,1746423808.0,2174122.0,642013.0
12-04 10:04:58,3.183,0.251,96.315,0.168,0.0,0.084,0.0,49152.0,0.0,5.0,3490820096.0,305725440.0,28077502464.0,1745027072.0,3073609.0,801955.0
12-04 10:04:59,2.840,0.334,96.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3493990400.0,305725440.0,28077506560.0,1741852672.0,2405843.0,634590.0
12-04 10:05:00,3.250,0.500,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3498283008.0,305725440.0,28077506560.0,1737560064.0,2813573.0,718893.0
12-04 10:05:01,2.836,0.417,96.580,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3503128576.0,305725440.0,28077510656.0,1732710400.0,2401697.0,638599.0
12-04 10:05:02,2.421,0.167,97.412,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3503382528.0,305725440.0,28077510656.0,1732456448.0,122330.0,390731.0
12-04 10:05:03,1.505,0.084,98.244,0.167,0.0,0.0,0.0,77824.0,0.0,5.0,3503382528.0,305737728.0,28077498368.0,1732456448.0,108039.0,194789.0
12-04 10:05:04,1.418,0.167,98.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3503366144.0,305737728.0,28077514752.0,1732456448.0,108253.0,194408.0
12-04 10:05:05,1.583,0.250,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3503362048.0,305737728.0,28077518848.0,1732456448.0,111559.0,198389.0
12-04 10:05:06,1.333,0.333,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3503362048.0,305737728.0,28077518848.0,1732456448.0,111485.0,199720.0
12-04 10:05:07,3.086,0.417,96.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3503489024.0,305737728.0,28077518848.0,1732329472.0,482307.0,339014.0
12-04 10:05:08,12.070,0.754,87.091,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3381567488.0,305741824.0,28077518848.0,1854246912.0,3056533.0,1227587.0
12-04 10:05:09,12.964,0.661,85.797,0.165,0.0,0.413,0.0,16384.0,0.0,2.0,3229925376.0,305750016.0,28077527040.0,2005872640.0,3023462.0,1206794.0
12-04 10:05:10,12.292,0.415,87.043,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3140222976.0,305750016.0,28077531136.0,2095570944.0,2988948.0,1199837.0
12-04 10:05:11,12.375,0.498,86.877,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3153551360.0,305750016.0,28077531136.0,2082242560.0,3033057.0,1219084.0
12-04 10:05:12,11.628,0.415,87.791,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3156918272.0,305750016.0,28077531136.0,2078875648.0,2897092.0,1194954.0
12-04 10:05:13,12.301,0.335,86.946,0.0,0.0,0.418,0.0,16384.0,0.0,2.0,3090956288.0,305754112.0,28077527040.0,2144837632.0,3209792.0,1262469.0
12-04 10:05:14,11.701,0.664,87.386,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3094208512.0,305758208.0,28077535232.0,2141573120.0,2892583.0,1208991.0
12-04 10:05:15,12.157,0.583,87.094,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3101036544.0,305758208.0,28077535232.0,2134745088.0,2983112.0,1221466.0
12-04 10:05:16,12.303,0.665,86.700,0.0,0.0,0.333,0.0,20480.0,0.0,1.0,3106865152.0,305758208.0,28077535232.0,2128916480.0,3038708.0,1237461.0
12-04 10:05:17,11.362,0.334,87.970,0.0,0.0,0.334,0.0,12288.0,0.0,1.0,3108970496.0,305758208.0,28077539328.0,2126807040.0,3047506.0,1272885.0
12-04 10:05:18,12.063,0.499,87.271,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,3116933120.0,305758208.0,28077543424.0,2118840320.0,2729159.0,1188436.0
12-04 10:05:19,11.455,0.502,87.375,0.167,0.0,0.502,0.0,28672.0,0.0,3.0,3123007488.0,305766400.0,28077543424.0,2112757760.0,3001561.0,1234717.0
12-04 10:05:20,11.883,0.502,87.448,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3128602624.0,305766400.0,28077547520.0,2107158528.0,3140473.0,1267913.0
12-04 10:05:21,11.326,0.419,88.171,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3134570496.0,305766400.0,28077547520.0,2101190656.0,3051907.0,1264518.0
12-04 10:05:22,11.661,0.336,87.752,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3141492736.0,305766400.0,28077547520.0,2094268416.0,2901254.0,1210565.0
12-04 10:05:23,11.371,0.418,87.960,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3151294464.0,305770496.0,28077547520.0,2084462592.0,2976124.0,1224000.0
12-04 10:05:24,13.361,0.581,85.809,0.0,0.0,0.249,106496.0,0.0,6.0,0.0,3160133632.0,305770496.0,28077662208.0,2075508736.0,2943052.0,1233789.0
12-04 10:05:25,12.831,0.911,85.679,0.414,0.0,0.166,2678784.0,16384.0,396.0,2.0,3171500032.0,305790976.0,28080328704.0,2061455360.0,2914278.0,1218321.0
12-04 10:05:26,12.562,0.666,86.439,0.0,0.0,0.333,57344.0,0.0,1.0,0.0,3181338624.0,305790976.0,28080386048.0,2051559424.0,2777492.0,1207268.0
12-04 10:05:27,11.111,0.663,87.894,0.0,0.0,0.332,0.0,12288.0,0.0,3.0,3189403648.0,305790976.0,28080386048.0,2043494400.0,2738853.0,1205155.0
12-04 10:05:28,13.007,0.663,86.164,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3202891776.0,305795072.0,28080386048.0,2030002176.0,2762604.0,1196869.0
12-04 10:05:29,11.455,0.502,87.709,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3214147584.0,305795072.0,28080398336.0,2018734080.0,2988310.0,1239727.0
12-04 10:05:30,12.093,0.667,87.073,0.083,0.0,0.083,4096.0,16384.0,1.0,2.0,3228098560.0,305803264.0,28080406528.0,2004766720.0,2841654.0,1244631.0
12-04 10:05:31,12.157,0.500,87.094,0.0,0.0,0.250,0.0,77824.0,0.0,11.0,3236352000.0,305803264.0,28080406528.0,1996513280.0,2974860.0,1222938.0
12-04 10:05:32,11.028,0.418,88.388,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3243433984.0,305803264.0,28080406528.0,1989431296.0,2795646.0,1209882.0
12-04 10:05:33,12.144,0.754,86.935,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,3256287232.0,305803264.0,28080406528.0,1976578048.0,2803963.0,1208905.0
12-04 10:05:34,11.307,0.670,87.688,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3262373888.0,305803264.0,28080414720.0,1970483200.0,2828327.0,1229701.0
12-04 10:05:35,11.241,0.500,87.677,0.083,0.0,0.500,0.0,16384.0,0.0,2.0,3270426624.0,305811456.0,28080414720.0,1962422272.0,3000627.0,1245603.0
12-04 10:05:36,13.417,0.417,86.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3285766144.0,305811456.0,28080414720.0,1947082752.0,3199978.0,1295103.0
12-04 10:05:37,11.725,0.419,87.688,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3289755648.0,305811456.0,28080418816.0,1943089152.0,2830248.0,1234576.0
12-04 10:05:38,12.292,0.415,86.877,0.0,0.0,0.415,0.0,16384.0,0.0,2.0,3294326784.0,305811456.0,28080418816.0,1938518016.0,3063426.0,1255824.0
12-04 10:05:39,12.458,0.748,86.545,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3317497856.0,305811456.0,28080422912.0,1915342848.0,3042260.0,1265591.0
12-04 10:05:40,13.689,0.584,85.309,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,3325980672.0,305819648.0,28080422912.0,1906851840.0,3240968.0,1311315.0
12-04 10:05:41,11.950,0.498,87.220,0.0,0.0,0.332,4096.0,0.0,1.0,0.0,3329036288.0,305819648.0,28080427008.0,1903792128.0,3023721.0,1264692.0
12-04 10:05:42,11.760,0.417,87.573,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3339890688.0,305819648.0,28080431104.0,1892933632.0,2971021.0,1240050.0
12-04 10:05:43,13.796,0.669,85.368,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3361226752.0,305823744.0,28080427008.0,1871597568.0,2948140.0,1248535.0
12-04 10:05:44,11.917,0.917,87.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3368263680.0,305823744.0,28080435200.0,1864552448.0,2931122.0,1247086.0
12-04 10:05:45,11.682,0.663,87.158,0.083,0.0,0.414,0.0,16384.0,0.0,2.0,3371290624.0,305831936.0,28080435200.0,1861517312.0,2889771.0,1229436.0
12-04 10:05:46,10.915,0.504,88.245,0.0,0.0,0.336,0.0,20480.0,0.0,1.0,3380666368.0,305831936.0,28080435200.0,1852141568.0,2970537.0,1264907.0
12-04 10:05:47,13.977,0.499,85.358,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3392028672.0,305831936.0,28080439296.0,1840775168.0,2858248.0,1232920.0
12-04 10:05:48,12.479,0.666,86.606,0.0,0.0,0.250,0.0,28672.0,0.0,3.0,3397898240.0,305831936.0,28080439296.0,1834905600.0,2998847.0,1263174.0
12-04 10:05:49,12.169,0.662,86.921,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3399323648.0,305831936.0,28080443392.0,1833476096.0,3013610.0,1266506.0
12-04 10:05:50,11.857,0.498,87.148,0.166,0.0,0.332,0.0,16384.0,0.0,2.0,3409317888.0,305840128.0,28080439296.0,1823477760.0,2809534.0,1257555.0
12-04 10:05:51,14.333,0.497,84.673,0.0,0.0,0.497,0.0,0.0,0.0,0.0,3429474304.0,305840128.0,28080447488.0,1803313152.0,2766080.0,1219957.0
12-04 10:05:52,12.303,0.582,86.783,0.0,0.0,0.333,0.0,12288.0,0.0,1.0,3437944832.0,305840128.0,28080447488.0,1794842624.0,2759252.0,1218314.0
12-04 10:05:53,10.981,0.503,88.433,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3442192384.0,305840128.0,28080451584.0,1790590976.0,2754775.0,1242893.0
12-04 10:05:54,12.366,0.495,86.892,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3449298944.0,305840128.0,28080455680.0,1783480320.0,2764171.0,1230518.0
12-04 10:05:55,12.510,0.500,86.739,0.0,0.0,0.250,0.0,24576.0,0.0,2.0,3466031104.0,305848320.0,28080447488.0,1766748160.0,2802945.0,1226691.0
12-04 10:05:56,12.876,0.753,85.870,0.167,0.0,0.334,4096.0,4096.0,1.0,1.0,3483062272.0,305848320.0,28080459776.0,1749704704.0,2742975.0,1244242.0
12-04 10:05:57,12.281,0.585,87.051,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3489693696.0,305848320.0,28080463872.0,1743069184.0,2772023.0,1232174.0
12-04 10:05:58,11.158,0.336,88.255,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3492106240.0,305852416.0,28080459776.0,1740656640.0,2777649.0,1237913.0
12-04 10:05:59,11.647,0.666,87.438,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3497549824.0,305852416.0,28080476160.0,1735196672.0,2729899.0,1244301.0
12-04 10:06:00,14.654,0.333,84.846,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3506647040.0,305852416.0,28080476160.0,1726099456.0,2776507.0,1234528.0
12-04 10:06:01,11.853,0.501,87.145,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3511701504.0,305860608.0,28080476160.0,1721036800.0,2621604.0,1238291.0
12-04 10:06:02,11.409,0.503,87.836,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,3513794560.0,305860608.0,28080476160.0,1718943744.0,2883338.0,1259747.0
12-04 10:06:03,11.111,0.253,88.468,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3516428288.0,305864704.0,28080472064.0,1716310016.0,2711670.0,1266372.0
12-04 10:06:04,11.706,0.502,87.375,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3534069760.0,305864704.0,28080480256.0,1698660352.0,2947003.0,1290898.0
12-04 10:06:05,15.672,0.415,83.582,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3550990336.0,305864704.0,28080480256.0,1681739776.0,2947878.0,1260010.0
12-04 10:06:06,12.657,0.335,86.588,0.168,0.0,0.251,0.0,61440.0,0.0,5.0,3556667392.0,305872896.0,28080484352.0,1676050432.0,2997242.0,1295759.0
12-04 10:06:07,10.973,0.582,88.196,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3559940096.0,305872896.0,28080484352.0,1672777728.0,2854330.0,1193434.0
12-04 10:06:08,2.680,0.168,97.152,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3560349696.0,305872896.0,28080484352.0,1672368128.0,1720169.0,572278.0
12-04 10:06:09,2.585,0.334,96.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3561525248.0,305872896.0,28080488448.0,1671188480.0,1894538.0,567743.0
12-04 10:06:10,3.253,0.417,96.080,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3563237376.0,305872896.0,28080488448.0,1669476352.0,2330081.0,649496.0
12-04 10:06:11,2.836,0.500,96.414,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3566116864.0,305881088.0,28080488448.0,1666588672.0,1927553.0,550260.0
12-04 10:06:12,2.840,0.334,96.658,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3570544640.0,305881088.0,28080492544.0,1662156800.0,2033194.0,575304.0
12-04 10:06:13,2.662,0.250,96.922,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3575377920.0,305881088.0,28080496640.0,1657319424.0,1769987.0,492144.0
12-04 10:06:14,2.254,0.417,97.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3580076032.0,305881088.0,28080496640.0,1652621312.0,1630040.0,469038.0
12-04 10:06:15,2.078,0.333,97.506,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3584839680.0,305881088.0,28080496640.0,1647857664.0,400342.0,484795.0
12-04 10:06:16,1.090,0.335,98.407,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,3585536000.0,305889280.0,28080488448.0,1647161344.0,127775.0,229636.0
12-04 10:06:17,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3585523712.0,305889280.0,28080500736.0,1647161344.0,127915.0,230587.0
12-04 10:06:18,1.668,0.417,97.832,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3588571136.0,305893376.0,28080496640.0,1644113920.0,124995.0,225510.0
12-04 10:06:19,1.917,0.250,97.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3589971968.0,305893376.0,28080500736.0,1642708992.0,128316.0,229988.0
12-04 10:06:20,0.921,0.335,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3591749632.0,305893376.0,28080500736.0,1640931328.0,144410.0,245716.0
12-04 10:06:21,10.133,0.664,88.787,0.0,0.0,0.415,0.0,24576.0,0.0,1.0,3535736832.0,305893376.0,28080513024.0,1696931840.0,2395102.0,1011601.0
12-04 10:06:22,14.333,0.833,84.417,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,3258388480.0,305897472.0,28080513024.0,1974276096.0,3579212.0,1384296.0
12-04 10:06:23,13.444,0.830,85.560,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,3134300160.0,305897472.0,28080513024.0,2098364416.0,3445890.0,1380034.0
12-04 10:06:24,13.919,0.746,85.087,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3080040448.0,305897472.0,28080521216.0,2152615936.0,3283743.0,1354303.0
12-04 10:06:25,12.833,0.417,86.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3097325568.0,305897472.0,28080521216.0,2135330816.0,3198448.0,1328104.0
12-04 10:06:26,13.123,0.581,85.963,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3105144832.0,305897472.0,28080525312.0,2127507456.0,3179298.0,1320532.0
12-04 10:06:27,14.121,0.578,84.889,0.083,0.0,0.330,0.0,32768.0,0.0,3.0,3111788544.0,305905664.0,28080529408.0,2120851456.0,3265913.0,1316709.0
12-04 10:06:28,12.895,0.416,86.439,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3114053632.0,305909760.0,28080525312.0,2118586368.0,3099572.0,1333647.0
12-04 10:06:29,13.565,0.579,85.525,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3122372608.0,305909760.0,28080533504.0,2110259200.0,3325942.0,1359682.0
12-04 10:06:30,12.030,0.585,86.967,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3124178944.0,305909760.0,28080533504.0,2108452864.0,3054792.0,1311284.0
12-04 10:06:31,13.599,0.498,85.655,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3126800384.0,305909760.0,28080533504.0,2105831424.0,3099938.0,1318999.0
12-04 10:06:32,13.079,0.579,85.927,0.166,0.0,0.248,0.0,28672.0,0.0,3.0,3134509056.0,305917952.0,28080533504.0,2098114560.0,3036395.0,1314992.0
12-04 10:06:33,14.002,0.663,85.170,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3140911104.0,305922048.0,28080537600.0,2091704320.0,3024572.0,1329140.0
12-04 10:06:34,13.058,0.826,85.785,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3156299776.0,305922048.0,28080541696.0,2076311552.0,2970413.0,1318511.0
12-04 10:06:35,13.383,0.665,85.619,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3165581312.0,305922048.0,28080541696.0,2067030016.0,3124590.0,1326088.0
12-04 10:06:36,12.448,0.913,86.224,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3176980480.0,305922048.0,28080541696.0,2055630848.0,2859733.0,1327561.0
12-04 10:06:37,14.640,0.496,84.615,0.0,0.0,0.248,0.0,12288.0,0.0,3.0,3188080640.0,305922048.0,28080545792.0,2044526592.0,3249808.0,1331622.0
12-04 10:06:38,12.033,0.747,86.722,0.249,0.0,0.249,4096.0,32768.0,1.0,4.0,3197337600.0,305930240.0,28080549888.0,2035257344.0,3030785.0,1342718.0
12-04 10:06:39,13.378,0.167,86.204,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3212632064.0,305930240.0,28080553984.0,2019958784.0,3036328.0,1333529.0
12-04 10:06:40,13.317,0.586,85.930,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3223023616.0,305930240.0,28080553984.0,2009567232.0,3048552.0,1351124.0
12-04 10:06:41,12.729,0.582,86.439,0.0,0.0,0.250,0.0,49152.0,0.0,3.0,3236433920.0,305930240.0,28080562176.0,1996148736.0,3049418.0,1335113.0
12-04 10:06:42,14.262,0.249,85.158,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3250499584.0,305930240.0,28080562176.0,1982083072.0,3065636.0,1356445.0
12-04 10:06:43,12.855,0.668,86.060,0.083,0.0,0.334,0.0,45056.0,0.0,4.0,3255345152.0,305938432.0,28080562176.0,1977229312.0,3043863.0,1339735.0
12-04 10:06:44,13.372,0.748,85.714,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3266203648.0,305938432.0,28080562176.0,1966370816.0,3039367.0,1352889.0
12-04 10:06:45,13.610,0.581,85.560,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3278618624.0,305938432.0,28080566272.0,1953951744.0,3042697.0,1346589.0
12-04 10:06:46,13.311,0.416,86.106,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3286806528.0,305938432.0,28080570368.0,1945759744.0,2979750.0,1347701.0
12-04 10:06:47,12.615,0.418,86.550,0.0,0.0,0.418,0.0,8192.0,0.0,2.0,3299172352.0,305938432.0,28080570368.0,1933393920.0,3059815.0,1359065.0
12-04 10:06:48,14.085,0.663,85.004,0.166,0.0,0.083,0.0,49152.0,0.0,5.0,3316178944.0,305946624.0,28080570368.0,1916379136.0,2987861.0,1354768.0
12-04 10:06:49,13.610,0.581,85.477,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3328176128.0,305946624.0,28080574464.0,1904377856.0,3148625.0,1361272.0
12-04 10:06:50,13.065,0.670,86.097,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3342925824.0,305946624.0,28080574464.0,1889628160.0,3150568.0,1377172.0
12-04 10:06:51,13.189,0.501,86.060,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3357913088.0,305946624.0,28080574464.0,1874640896.0,2960170.0,1366283.0
12-04 10:06:52,13.905,0.583,85.262,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3366772736.0,305946624.0,28080574464.0,1865781248.0,2949928.0,1354302.0
12-04 10:06:53,11.388,0.499,87.614,0.083,0.0,0.416,0.0,32768.0,0.0,4.0,3372216320.0,305954816.0,28080582656.0,1860321280.0,2710789.0,1255721.0
12-04 10:06:54,13.644,0.666,85.275,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3383435264.0,305954816.0,28080586752.0,1849098240.0,3214383.0,1360338.0
12-04 10:06:55,14.839,0.495,84.089,0.0,0.0,0.577,0.0,0.0,0.0,0.0,3395457024.0,305954816.0,28080586752.0,1837076480.0,3075020.0,1365722.0
12-04 10:06:56,13.105,0.584,85.893,0.0,0.0,0.417,0.0,24576.0,0.0,1.0,3402633216.0,305954816.0,28080590848.0,1829896192.0,3148444.0,1417456.0
12-04 10:06:57,12.997,0.331,86.341,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3404926976.0,305954816.0,28080590848.0,1827602432.0,2979389.0,1345638.0
12-04 10:06:58,14.416,0.663,84.341,0.083,0.0,0.497,0.0,45056.0,0.0,5.0,3417546752.0,305963008.0,28080582656.0,1814982656.0,3297625.0,1391280.0
12-04 10:06:59,14.713,0.748,84.206,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3430678528.0,305963008.0,28080594944.0,1801838592.0,3102054.0,1379281.0
12-04 10:07:00,13.116,0.668,85.881,0.0,0.0,0.334,36864.0,0.0,3.0,0.0,3439366144.0,305963008.0,28080631808.0,1793114112.0,3052858.0,1385174.0
12-04 10:07:01,13.011,0.334,86.239,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3454451712.0,305963008.0,28080640000.0,1778020352.0,3073468.0,1394372.0
12-04 10:07:02,14.002,0.663,85.087,0.0,0.0,0.249,0.0,12288.0,0.0,1.0,3472793600.0,305963008.0,28080640000.0,1759678464.0,3106171.0,1384361.0
12-04 10:07:03,15.347,0.660,83.663,0.0,0.0,0.330,0.0,16384.0,0.0,2.0,3488096256.0,305967104.0,28080635904.0,1744375808.0,3083962.0,1375634.0
12-04 10:07:04,13.065,0.586,85.846,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,3494412288.0,305975296.0,28080640000.0,1738047488.0,2980202.0,1390163.0
12-04 10:07:05,12.895,0.749,86.106,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3496976384.0,305975296.0,28080644096.0,1735479296.0,3048963.0,1394046.0
12-04 10:07:06,13.833,0.667,85.167,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3512561664.0,305975296.0,28080644096.0,1719894016.0,3130834.0,1391133.0
12-04 10:07:07,14.950,0.498,84.053,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3527102464.0,305975296.0,28080644096.0,1705353216.0,3023415.0,1386017.0
12-04 10:07:08,13.739,0.416,85.429,0.0,0.0,0.416,0.0,16384.0,0.0,2.0,3538833408.0,305979392.0,28080648192.0,1693614080.0,3032705.0,1397383.0
12-04 10:07:09,12.625,0.502,86.037,0.502,0.0,0.334,0.0,16384.0,0.0,2.0,3555708928.0,305987584.0,28080656384.0,1676722176.0,3057660.0,1405579.0
12-04 10:07:10,14.452,0.664,84.635,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3578810368.0,305987584.0,28080656384.0,1653620736.0,3062559.0,1396140.0
12-04 10:07:11,15.563,0.745,83.361,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3596955648.0,305987584.0,28080656384.0,1635475456.0,3075382.0,1394601.0
12-04 10:07:12,13.978,0.414,85.112,0.0,0.0,0.496,0.0,12288.0,0.0,3.0,3608244224.0,305987584.0,28080656384.0,1624186880.0,3010433.0,1408286.0
12-04 10:07:13,14.345,0.495,84.749,0.0,0.0,0.412,0.0,16384.0,0.0,2.0,3610595328.0,305987584.0,28080656384.0,1621835776.0,3086758.0,1415354.0
12-04 10:07:14,13.682,0.580,85.323,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3619561472.0,305995776.0,28080664576.0,1612853248.0,3114734.0,1420526.0
12-04 10:07:15,14.677,0.415,84.577,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3622928384.0,305995776.0,28080664576.0,1609486336.0,3054610.0,1410157.0
12-04 10:07:16,15.333,0.583,83.833,0.0,0.0,0.250,0.0,45056.0,0.0,3.0,3639848960.0,305995776.0,28080664576.0,1592565760.0,3144586.0,1405329.0
12-04 10:07:17,14.309,0.579,84.533,0.0,0.0,0.579,0.0,0.0,0.0,0.0,3647717376.0,305995776.0,28080664576.0,1584697344.0,3150330.0,1414766.0
12-04 10:07:18,13.655,0.333,85.762,0.0,0.0,0.250,0.0,32768.0,0.0,3.0,3655020544.0,305999872.0,28080660480.0,1577394176.0,3068901.0,1403380.0
12-04 10:07:19,13.523,0.501,85.559,0.083,0.0,0.334,0.0,16384.0,0.0,2.0,3662114816.0,306008064.0,28080668672.0,1570283520.0,3017192.0,1391344.0
12-04 10:07:20,15.104,0.498,84.149,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3673202688.0,306008064.0,28080672768.0,1559191552.0,3068864.0,1408093.0
12-04 10:07:21,7.814,0.333,91.521,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3676168192.0,306008064.0,28080676864.0,1556221952.0,1333152.0,746572.0
12-04 10:07:22,1.675,0.168,98.157,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3676168192.0,306008064.0,28080676864.0,1556221952.0,231256.0,372325.0
12-04 10:07:23,1.918,0.500,97.415,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3676168192.0,306012160.0,28080672768.0,1556221952.0,1104526.0,430119.0
12-04 10:07:24,2.337,0.334,96.995,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,3676688384.0,306020352.0,28080685056.0,1555681280.0,1293422.0,437411.0
12-04 10:07:25,1.503,0.334,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3677044736.0,306020352.0,28080685056.0,1555324928.0,615734.0,347742.0
12-04 10:07:26,2.0,0.333,97.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3677167616.0,306020352.0,28080689152.0,1555197952.0,1288464.0,386073.0
12-04 10:07:27,1.754,0.251,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3678081024.0,306020352.0,28080693248.0,1554280448.0,1050466.0,367276.0
12-04 10:07:28,2.159,0.332,97.342,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3678146560.0,306024448.0,28080689152.0,1554214912.0,826757.0,351771.0
12-04 10:07:29,1.668,0.500,97.581,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3680419840.0,306032640.0,28080693248.0,1551929344.0,1273076.0,377361.0
12-04 10:07:30,2.172,0.251,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3680063488.0,306032640.0,28080701440.0,1552277504.0,1126489.0,360217.0
12-04 10:07:31,1.913,0.333,97.504,0.0,0.0,0.250,0.0,24576.0,0.0,1.0,3682062336.0,306032640.0,28080701440.0,1550278656.0,1234046.0,339746.0
12-04 10:07:32,1.747,0.333,97.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3681890304.0,306032640.0,28080701440.0,1550450688.0,476905.0,290659.0
12-04 10:07:33,1.338,0.334,98.328,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3681931264.0,306036736.0,28080701440.0,1550405632.0,162059.0,278189.0
12-04 10:07:34,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3684335616.0,306036736.0,28080709632.0,1547993088.0,145406.0,261744.0
12-04 10:07:35,1.419,0.083,98.247,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3684335616.0,306044928.0,28080709632.0,1547984896.0,144535.0,261181.0
12-04 10:07:36,1.753,0.250,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3684335616.0,306044928.0,28080709632.0,1547984896.0,144463.0,258966.0
12-04 10:07:37,1.505,0.251,98.244,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3686113280.0,306044928.0,28080709632.0,1546207232.0,144807.0,260694.0
12-04 10:07:38,1.418,0.167,98.332,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3686494208.0,306049024.0,28080705536.0,1545826304.0,146268.0,263090.0
12-04 10:07:39,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3686481920.0,306049024.0,28080717824.0,1545826304.0,146209.0,263399.0
12-04 10:07:40,2.265,0.168,97.567,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3685036032.0,306049024.0,28080717824.0,1547272192.0,142942.0,257202.0
12-04 10:07:41,1.254,0.251,98.328,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,3684954112.0,306053120.0,28080717824.0,1547350016.0,144971.0,261348.0
12-04 10:07:42,1.747,0.250,97.837,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3684954112.0,306053120.0,28080717824.0,1547350016.0,145157.0,260859.0
12-04 10:07:43,1.920,0.250,97.830,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3685081088.0,306053120.0,28080717824.0,1547223040.0,144648.0,260595.0
12-04 10:07:44,2.082,0.416,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3685584896.0,306053120.0,28080721920.0,1546715136.0,141848.0,256328.0
12-04 10:07:45,1.590,0.251,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3685584896.0,306053120.0,28080721920.0,1546715136.0,145050.0,262118.0
12-04 10:07:46,2.165,0.250,97.419,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3685584896.0,306053120.0,28080721920.0,1546715136.0,143447.0,259383.0
12-04 10:07:47,1.589,0.334,97.826,0.251,0.0,0.0,0.0,32768.0,0.0,7.0,3685572608.0,306061312.0,28080726016.0,1546715136.0,144446.0,261042.0
12-04 10:07:48,1.672,0.334,97.910,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3685699584.0,306065408.0,28080721920.0,1546588160.0,144764.0,261808.0
12-04 10:07:49,1.591,0.168,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3685691392.0,306065408.0,28080730112.0,1546588160.0,145361.0,262599.0
12-04 10:07:50,1.835,0.334,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3685691392.0,306065408.0,28080730112.0,1546588160.0,160439.0,276475.0
12-04 10:07:51,2.005,0.167,97.661,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,3685564416.0,306065408.0,28080730112.0,1546715136.0,143165.0,258332.0
12-04 10:07:52,1.917,0.417,97.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3685564416.0,306065408.0,28080730112.0,1546715136.0,144551.0,261212.0
12-04 10:07:53,1.587,0.418,97.744,0.167,0.0,0.084,0.0,45056.0,0.0,5.0,3685679104.0,306073600.0,28080734208.0,1546588160.0,143535.0,259500.0
12-04 10:07:54,2.163,0.416,97.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3685928960.0,306073600.0,28080738304.0,1546334208.0,144371.0,260958.0
12-04 10:07:55,1.760,0.251,97.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3685937152.0,306073600.0,28080738304.0,1546326016.0,146005.0,263735.0
12-04 10:07:56,1.589,0.418,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3685928960.0,306073600.0,28080746496.0,1546326016.0,142286.0,262369.0
12-04 10:07:57,1.833,0.417,97.583,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,3685928960.0,306073600.0,28080746496.0,1546326016.0,148161.0,269180.0
12-04 10:07:58,1.425,0.251,98.240,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3686055936.0,306077696.0,28080742400.0,1546199040.0,143995.0,260504.0
12-04 10:07:59,1.753,0.417,97.579,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3686039552.0,306085888.0,28080750592.0,1546199040.0,143213.0,259008.0
12-04 10:08:00,1.997,0.333,97.504,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3686674432.0,306085888.0,28080750592.0,1545564160.0,145362.0,265896.0
12-04 10:08:01,1.918,0.334,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3686801408.0,306085888.0,28080750592.0,1545437184.0,142814.0,258398.0
12-04 10:08:02,2.172,0.334,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3687182336.0,306085888.0,28080750592.0,1545056256.0,143276.0,259079.0
12-04 10:08:03,1.759,0.084,97.990,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3687305216.0,306089984.0,28080750592.0,1544929280.0,145207.0,262549.0
12-04 10:08:04,2.850,0.419,96.731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662258176.0,306089984.0,28080758784.0,1569968128.0,142197.0,255989.0
12-04 10:08:05,1.499,0.333,98.085,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3662028800.0,306098176.0,28080750592.0,1570197504.0,144683.0,260170.0
12-04 10:08:06,1.500,0.250,98.083,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,3662020608.0,306098176.0,28080758784.0,1570197504.0,146039.0,263063.0
12-04 10:08:07,1.508,0.419,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662020608.0,306098176.0,28080758784.0,1570197504.0,162312.0,268626.0
12-04 10:08:08,1.672,0.334,97.910,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3662016512.0,306098176.0,28080762880.0,1570197504.0,172047.0,269522.0
12-04 10:08:09,1.665,0.583,97.585,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3661115392.0,306098176.0,28080766976.0,1571094528.0,146027.0,262246.0
12-04 10:08:10,1.508,0.251,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661123584.0,306098176.0,28080766976.0,1571086336.0,145420.0,261401.0
12-04 10:08:11,2.161,0.333,97.257,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,3661242368.0,306106368.0,28080766976.0,1570959360.0,145094.0,261464.0
12-04 10:08:12,1.341,0.419,98.072,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661623296.0,306106368.0,28080766976.0,1570578432.0,145383.0,261602.0
12-04 10:08:13,1.753,0.417,97.830,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3661746176.0,306106368.0,28080771072.0,1570451456.0,145167.0,259473.0
12-04 10:08:14,1.586,0.501,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3661746176.0,306106368.0,28080771072.0,1570451456.0,147685.0,262586.0
12-04 10:08:15,1.753,0.334,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3661742080.0,306106368.0,28080775168.0,1570451456.0,146365.0,262269.0
12-04 10:08:16,1.756,0.334,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3661742080.0,306106368.0,28080775168.0,1570451456.0,144986.0,262280.0
12-04 10:08:17,1.004,0.251,98.661,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3661729792.0,306114560.0,28080779264.0,1570451456.0,143983.0,260533.0
12-04 10:08:18,1.501,0.250,98.082,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3661729792.0,306114560.0,28080779264.0,1570451456.0,143064.0,258619.0
12-04 10:08:19,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3661729792.0,306114560.0,28080779264.0,1570451456.0,144147.0,260326.0
12-04 10:08:20,1.754,0.167,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662364672.0,306114560.0,28080779264.0,1569816576.0,163734.0,280543.0
12-04 10:08:21,1.091,0.168,98.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662233600.0,306114560.0,28080783360.0,1569943552.0,145084.0,261254.0
12-04 10:08:22,1.746,0.499,97.589,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3662233600.0,306114560.0,28080783360.0,1569943552.0,144694.0,260688.0
12-04 10:08:23,2.005,0.167,97.661,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3662221312.0,306126848.0,28080783360.0,1569943552.0,145597.0,261079.0
12-04 10:08:24,1.423,0.586,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662340096.0,306126848.0,28080791552.0,1569816576.0,144857.0,260469.0
12-04 10:08:25,1.750,0.250,97.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3662467072.0,306126848.0,28080791552.0,1569689600.0,147370.0,264455.0
12-04 10:08:26,1.997,0.250,97.671,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,3662462976.0,306126848.0,28080795648.0,1569689600.0,145440.0,261415.0
12-04 10:08:27,1.756,0.251,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662589952.0,306126848.0,28080795648.0,1569562624.0,144703.0,258793.0
12-04 10:08:28,1.505,0.167,98.244,0.0,0.0,0.084,0.0,49152.0,0.0,6.0,3662589952.0,306126848.0,28080795648.0,1569562624.0,146495.0,263613.0
12-04 10:08:29,2.258,0.167,97.157,0.334,0.0,0.084,0.0,28672.0,0.0,3.0,3646226432.0,306135040.0,28080803840.0,1585909760.0,141814.0,254611.0
12-04 10:08:30,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646353408.0,306135040.0,28080803840.0,1585782784.0,143334.0,259078.0
12-04 10:08:31,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646320640.0,306135040.0,28080803840.0,1585815552.0,146209.0,264184.0
12-04 10:08:32,1.499,0.250,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3646320640.0,306135040.0,28080803840.0,1585815552.0,143389.0,259308.0
12-04 10:08:33,1.671,0.334,97.995,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3646316544.0,306139136.0,28080803840.0,1585815552.0,143943.0,260190.0
12-04 10:08:34,2.244,0.416,97.257,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3646312448.0,306139136.0,28080807936.0,1585815552.0,146872.0,262500.0
12-04 10:08:35,1.587,0.334,97.911,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3646427136.0,306147328.0,28080812032.0,1585688576.0,144089.0,259257.0
12-04 10:08:36,1.425,0.335,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646554112.0,306147328.0,28080812032.0,1585561600.0,146391.0,263083.0
12-04 10:08:37,1.918,0.334,97.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3645952000.0,306147328.0,28080816128.0,1586159616.0,160714.0,276522.0
12-04 10:08:38,2.174,0.167,97.659,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3646042112.0,306147328.0,28080816128.0,1586069504.0,145635.0,262329.0
12-04 10:08:39,1.504,0.501,97.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3646042112.0,306147328.0,28080816128.0,1586069504.0,143378.0,259253.0
12-04 10:08:40,2.089,0.251,97.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3646312448.0,306147328.0,28080816128.0,1585799168.0,149323.0,266323.0
12-04 10:08:41,1.835,0.334,97.581,0.167,0.0,0.083,0.0,36864.0,0.0,3.0,3646287872.0,306155520.0,28080824320.0,1585807360.0,146028.0,261827.0
12-04 10:08:42,2.083,0.500,97.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646795776.0,306155520.0,28080824320.0,1585299456.0,145505.0,261571.0
12-04 10:08:43,1.591,0.335,97.990,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3646922752.0,306155520.0,28080824320.0,1585172480.0,146429.0,262158.0
12-04 10:08:44,1.913,0.333,97.587,0.0,0.0,0.166,4096.0,0.0,1.0,0.0,3646922752.0,306155520.0,28080824320.0,1585172480.0,145683.0,262905.0
12-04 10:08:45,2.170,0.250,97.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647041536.0,306155520.0,28080832512.0,1585045504.0,142794.0,258253.0
12-04 10:08:46,1.340,0.419,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3647041536.0,306155520.0,28080832512.0,1585045504.0,146009.0,261918.0
12-04 10:08:47,1.920,0.417,97.412,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3647029248.0,306163712.0,28080836608.0,1585045504.0,145370.0,263033.0
12-04 10:08:48,1.591,0.084,98.241,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3647156224.0,306163712.0,28080836608.0,1584918528.0,145819.0,263716.0
12-04 10:08:49,3.494,0.333,96.173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647275008.0,306163712.0,28080844800.0,1584791552.0,142140.0,256708.0
12-04 10:08:50,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647275008.0,306163712.0,28080844800.0,1584791552.0,160522.0,276825.0
12-04 10:08:51,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3647275008.0,306163712.0,28080844800.0,1584791552.0,143237.0,258881.0
12-04 10:08:52,1.088,0.251,98.494,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3647270912.0,306171904.0,28080840704.0,1584791552.0,145182.0,262169.0
12-04 10:08:53,1.255,0.167,98.577,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3647266816.0,306176000.0,28080840704.0,1584791552.0,144651.0,261303.0
12-04 10:08:54,2.502,0.250,97.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3639640064.0,306176000.0,28080848896.0,1592410112.0,139853.0,252774.0
12-04 10:08:55,0.922,0.168,98.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3639672832.0,306176000.0,28080848896.0,1592377344.0,145004.0,262172.0
12-04 10:08:56,1.254,0.334,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3639627776.0,306176000.0,28080852992.0,1592418304.0,146155.0,264272.0
12-04 10:08:57,1.498,0.166,98.170,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3639750656.0,306176000.0,28080857088.0,1592291328.0,146344.0,263016.0
12-04 10:08:58,1.337,0.167,98.329,0.167,0.0,0.0,4096.0,28672.0,1.0,4.0,3639738368.0,306184192.0,28080861184.0,1592291328.0,143430.0,259453.0
12-04 10:08:59,1.669,0.167,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3639734272.0,306184192.0,28080865280.0,1592291328.0,144109.0,260545.0
12-04 10:09:00,2.931,0.168,96.734,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3640078336.0,306184192.0,28080877568.0,1591934976.0,139420.0,251928.0
12-04 10:09:01,3.083,0.417,96.500,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,3609083904.0,306184192.0,28081008640.0,1622798336.0,318125.0,588811.0
12-04 10:09:02,1.173,0.251,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3579371520.0,306184192.0,28081008640.0,1652510720.0,145095.0,262109.0
12-04 10:09:03,1.753,0.167,97.913,0.0,0.0,0.167,0.0,28672.0,0.0,2.0,3579625472.0,306184192.0,28081008640.0,1652256768.0,143557.0,259616.0
12-04 10:09:04,1.920,0.167,97.663,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,3579617280.0,306192384.0,28081008640.0,1652256768.0,145405.0,261608.0
12-04 10:09:05,1.589,0.084,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3581063168.0,306192384.0,28081070080.0,1650749440.0,215557.0,394574.0
12-04 10:09:06,3.164,0.333,96.503,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3526832128.0,306192384.0,28081070080.0,1704980480.0,143254.0,258180.0
12-04 10:09:07,1.341,0.168,98.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3528368128.0,306192384.0,28081070080.0,1703444480.0,144550.0,260574.0
12-04 10:09:08,2.087,0.167,97.746,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3528368128.0,306192384.0,28081070080.0,1703444480.0,144211.0,259642.0
12-04 10:09:09,2.243,0.249,97.425,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3528744960.0,306192384.0,28081074176.0,1703063552.0,144267.0,259274.0
12-04 10:09:10,1.836,0.250,97.746,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3531534336.0,306196480.0,28081074176.0,1700270080.0,144996.0,261339.0
12-04 10:09:11,1.671,0.334,97.995,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3533180928.0,306196480.0,28081078272.0,1698619392.0,147614.0,264185.0
12-04 10:09:12,2.248,0.333,97.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3536732160.0,306196480.0,28081082368.0,1695064064.0,145083.0,261391.0
12-04 10:09:13,1.836,0.250,97.830,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3537367040.0,306200576.0,28081078272.0,1694429184.0,162854.0,279539.0
12-04 10:09:14,2.590,0.084,97.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3518472192.0,306200576.0,28081086464.0,1713315840.0,142539.0,257293.0
12-04 10:09:15,1.753,0.167,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3519201280.0,306200576.0,28081086464.0,1712586752.0,145083.0,262137.0
12-04 10:09:16,1.339,0.167,98.326,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,3522023424.0,306204672.0,28081086464.0,1709760512.0,142829.0,258177.0
12-04 10:09:17,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3523510272.0,306204672.0,28081090560.0,1708269568.0,142425.0,257486.0
12-04 10:09:18,2.431,0.251,97.318,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3526938624.0,306208768.0,28081086464.0,1704841216.0,142063.0,256942.0
12-04 10:09:19,1.500,0.167,98.250,0.0,0.0,0.083,0.0,200704.0,0.0,2.0,3527565312.0,306208768.0,28081094656.0,1704206336.0,142876.0,259716.0
12-04 10:09:20,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527700480.0,306208768.0,28081094656.0,1704071168.0,165364.0,279981.0
12-04 10:09:21,1.838,0.167,97.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3527626752.0,306208768.0,28081094656.0,1704144896.0,176966.0,278751.0
12-04 10:09:22,1.587,0.0,98.079,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,3527778304.0,306216960.0,28081094656.0,1703985152.0,145152.0,260747.0
12-04 10:09:23,2.750,0.333,96.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3507773440.0,306221056.0,28081090560.0,1723990016.0,144356.0,259344.0
12-04 10:09:24,1.005,0.335,98.576,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3507703808.0,306221056.0,28081102848.0,1724047360.0,151173.0,264938.0
12-04 10:09:25,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3508629504.0,306221056.0,28081102848.0,1723121664.0,145462.0,260662.0
12-04 10:09:26,1.496,0.499,97.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3513036800.0,306221056.0,28081102848.0,1718714368.0,146200.0,262434.0
12-04 10:09:27,2.423,0.418,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3496222720.0,306221056.0,28081106944.0,1735524352.0,142304.0,254210.0
12-04 10:09:28,0.919,0.167,98.747,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3496390656.0,306229248.0,28081106944.0,1735348224.0,146340.0,263146.0
12-04 10:09:29,1.508,0.084,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500953600.0,306229248.0,28081115136.0,1730777088.0,144238.0,259468.0
12-04 10:09:30,1.170,0.167,98.496,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3508948992.0,306229248.0,28081119232.0,1722777600.0,150283.0,264696.0
12-04 10:09:31,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3512885248.0,306229248.0,28081119232.0,1718841344.0,145061.0,262106.0
12-04 10:09:32,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3512840192.0,306229248.0,28081119232.0,1718886400.0,144161.0,260661.0
12-04 10:09:33,1.336,0.250,98.331,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3514535936.0,306233344.0,28081115136.0,1717190656.0,144975.0,262028.0
12-04 10:09:34,1.505,0.334,97.910,0.167,0.0,0.084,0.0,24576.0,0.0,4.0,3518709760.0,306241536.0,28081123328.0,1713000448.0,149992.0,266798.0
12-04 10:09:35,2.0,0.250,97.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3519979520.0,306241536.0,28081123328.0,1711730688.0,143180.0,257409.0
12-04 10:09:36,1.508,0.419,97.990,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3520233472.0,306241536.0,28081123328.0,1711476736.0,145145.0,261421.0
12-04 10:09:37,2.492,0.249,97.176,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3502706688.0,306241536.0,28081127424.0,1728999424.0,142969.0,257327.0
12-04 10:09:38,1.338,0.334,98.328,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3502706688.0,306245632.0,28081123328.0,1728999424.0,145615.0,261642.0
12-04 10:09:39,1.500,0.333,97.750,0.333,0.0,0.083,0.0,28672.0,0.0,3.0,3502698496.0,306253824.0,28081123328.0,1728999424.0,144267.0,260199.0
12-04 10:09:40,1.669,0.250,97.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3503325184.0,306253824.0,28081131520.0,1728364544.0,145433.0,260933.0
12-04 10:09:41,2.248,0.416,97.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3503325184.0,306253824.0,28081131520.0,1728364544.0,144099.0,259590.0
12-04 10:09:42,2.498,0.167,97.252,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3500531712.0,306253824.0,28081131520.0,1731158016.0,142969.0,257431.0
12-04 10:09:43,1.171,0.251,98.579,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3500687360.0,306253824.0,28081135616.0,1730998272.0,163563.0,280659.0
12-04 10:09:44,1.173,0.251,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3500650496.0,306253824.0,28081139712.0,1731031040.0,144553.0,261717.0
12-04 10:09:45,1.421,0.251,98.077,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3500642304.0,306262016.0,28081139712.0,1731031040.0,145474.0,262342.0
12-04 10:09:46,2.741,0.415,96.761,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3486294016.0,306262016.0,28081139712.0,1745379328.0,140858.0,254733.0
12-04 10:09:47,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3486420992.0,306262016.0,28081139712.0,1745252352.0,144109.0,260100.0
12-04 10:09:48,1.750,0.417,97.667,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3486420992.0,306262016.0,28081139712.0,1745252352.0,143425.0,259365.0
12-04 10:09:49,1.923,0.334,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478867968.0,306262016.0,28081143808.0,1752801280.0,142033.0,256487.0
12-04 10:09:50,1.006,0.168,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478544384.0,306262016.0,28081143808.0,1753124864.0,159885.0,275254.0
12-04 10:09:51,1.667,0.250,97.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3478532096.0,306270208.0,28081147904.0,1753124864.0,144793.0,261694.0
12-04 10:09:52,1.671,0.334,97.911,0.0,0.0,0.084,4096.0,24576.0,1.0,1.0,3478528000.0,306270208.0,28081152000.0,1753124864.0,145851.0,263579.0
12-04 10:09:53,2.244,0.249,97.423,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3478523904.0,306270208.0,28081156096.0,1753124864.0,145141.0,262549.0
12-04 10:09:54,1.590,0.167,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478519808.0,306270208.0,28081160192.0,1753124864.0,144599.0,261198.0
12-04 10:09:55,1.753,0.334,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478519808.0,306270208.0,28081160192.0,1753124864.0,144319.0,260938.0
12-04 10:09:56,1.425,0.335,98.156,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478487040.0,306270208.0,28081160192.0,1753157632.0,142667.0,257880.0
12-04 10:09:57,1.339,0.335,98.075,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3478474752.0,306278400.0,28081164288.0,1753157632.0,145199.0,260966.0
12-04 10:09:58,2.836,0.334,96.747,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3478474752.0,306278400.0,28081164288.0,1753157632.0,140414.0,254007.0
12-04 10:09:59,1.087,0.167,98.662,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478470656.0,306278400.0,28081168384.0,1753157632.0,145952.0,263446.0
12-04 10:10:00,2.409,0.249,97.342,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478888448.0,306278400.0,28081172480.0,1752735744.0,145059.0,261490.0
12-04 10:10:01,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478847488.0,306278400.0,28081172480.0,1752776704.0,147546.0,264362.0
12-04 10:10:02,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478974464.0,306278400.0,28081172480.0,1752649728.0,143111.0,258603.0
12-04 10:10:03,1.004,0.251,98.410,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,3478839296.0,306286592.0,28081172480.0,1752776704.0,143869.0,260238.0
12-04 10:10:04,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478581248.0,306286592.0,28081176576.0,1753030656.0,143903.0,259165.0
12-04 10:10:05,2.090,0.084,97.742,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3478581248.0,306286592.0,28081176576.0,1753030656.0,143361.0,258315.0
12-04 10:10:06,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478577152.0,306286592.0,28081180672.0,1753030656.0,143913.0,258963.0
12-04 10:10:07,2.178,0.419,97.320,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478577152.0,306286592.0,28081180672.0,1753030656.0,143194.0,258077.0
12-04 10:10:08,1.336,0.167,98.414,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3478511616.0,306286592.0,28081180672.0,1753096192.0,145858.0,259814.0
12-04 10:10:09,1.168,0.250,98.332,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3478499328.0,306294784.0,28081184768.0,1753096192.0,147299.0,265176.0
12-04 10:10:10,1.333,0.250,98.417,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3478499328.0,306294784.0,28081184768.0,1753096192.0,145659.0,262320.0
12-04 10:10:11,2.179,0.084,97.737,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478495232.0,306294784.0,28081188864.0,1753096192.0,141695.0,256720.0
12-04 10:10:12,1.420,0.251,98.246,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3478622208.0,306294784.0,28081188864.0,1752969216.0,145571.0,260048.0
12-04 10:10:13,1.424,0.251,98.241,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,3478618112.0,306294784.0,28081192960.0,1752969216.0,160672.0,275910.0
12-04 10:10:14,1.749,0.250,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478618112.0,306294784.0,28081192960.0,1752969216.0,144893.0,262187.0
12-04 10:10:15,1.424,0.251,98.074,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3478609920.0,306302976.0,28081192960.0,1752969216.0,144821.0,261348.0
12-04 10:10:16,1.341,0.251,98.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478609920.0,306302976.0,28081192960.0,1752969216.0,144289.0,260968.0
12-04 10:10:17,1.501,0.334,97.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478732800.0,306302976.0,28081197056.0,1752842240.0,161116.0,276759.0
12-04 10:10:18,1.671,0.418,97.744,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3478732800.0,306307072.0,28081192960.0,1752842240.0,145158.0,262301.0
12-04 10:10:19,1.340,0.419,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478757376.0,306307072.0,28081201152.0,1752809472.0,145429.0,262949.0
12-04 10:10:20,1.668,0.584,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478851584.0,306307072.0,28081201152.0,1752715264.0,162084.0,277496.0
12-04 10:10:21,2.429,0.084,97.404,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3478540288.0,306315264.0,28081205248.0,1753014272.0,145090.0,260743.0
12-04 10:10:22,1.174,0.168,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478331392.0,306315264.0,28081205248.0,1753223168.0,144713.0,260646.0
12-04 10:10:23,1.585,0.334,97.998,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3478331392.0,306315264.0,28081205248.0,1753223168.0,144615.0,259683.0
12-04 10:10:24,1.674,0.167,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478327296.0,306315264.0,28081209344.0,1753223168.0,144272.0,259495.0
12-04 10:10:25,1.425,0.503,98.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478323200.0,306315264.0,28081213440.0,1753223168.0,145839.0,261959.0
12-04 10:10:26,1.920,0.334,97.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478323200.0,306315264.0,28081213440.0,1753223168.0,144985.0,260889.0
12-04 10:10:27,2.250,0.250,97.250,0.167,0.0,0.083,0.0,36864.0,0.0,3.0,3478310912.0,306323456.0,28081217536.0,1753223168.0,147235.0,263265.0
12-04 10:10:28,2.917,0.333,96.667,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3478327296.0,306327552.0,28081213440.0,1753206784.0,142672.0,256693.0
12-04 10:10:29,1.505,0.251,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478540288.0,306327552.0,28081221632.0,1752985600.0,145730.0,261572.0
12-04 10:10:30,2.500,0.417,97.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478695936.0,306327552.0,28081225728.0,1752825856.0,142591.0,257847.0
12-04 10:10:31,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478663168.0,306327552.0,28081225728.0,1752858624.0,142827.0,258269.0
12-04 10:10:32,1.833,0.417,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478663168.0,306327552.0,28081225728.0,1752858624.0,145561.0,262939.0
12-04 10:10:33,2.508,0.251,97.074,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3478650880.0,306335744.0,28081229824.0,1752858624.0,141928.0,254750.0
12-04 10:10:34,1.501,0.334,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478650880.0,306335744.0,28081229824.0,1752858624.0,145321.0,261347.0
12-04 10:10:35,2.167,0.083,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478650880.0,306335744.0,28081229824.0,1752858624.0,142938.0,257192.0
12-04 10:10:36,1.830,0.416,97.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478650880.0,306335744.0,28081229824.0,1752858624.0,144612.0,260599.0
12-04 10:10:37,1.923,0.167,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478646784.0,306335744.0,28081233920.0,1752858624.0,146493.0,263573.0
12-04 10:10:38,2.752,0.250,96.747,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3478171648.0,306339840.0,28081233920.0,1753329664.0,161260.0,275874.0
12-04 10:10:39,1.337,0.167,98.413,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3478249472.0,306348032.0,28081238016.0,1753239552.0,147299.0,263943.0
12-04 10:10:40,1.669,0.417,97.913,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3477377024.0,306348032.0,28081238016.0,1754112000.0,161886.0,277698.0
12-04 10:10:41,1.997,0.333,97.671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477483520.0,306348032.0,28081242112.0,1754001408.0,144646.0,260623.0
12-04 10:10:42,1.509,0.251,98.156,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3477483520.0,306348032.0,28081242112.0,1754001408.0,143505.0,258348.0
12-04 10:10:43,1.675,0.251,97.990,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3477483520.0,306348032.0,28081242112.0,1754001408.0,146119.0,262929.0
12-04 10:10:44,2.415,0.333,97.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477606400.0,306348032.0,28081246208.0,1753874432.0,144680.0,261265.0
12-04 10:10:45,2.168,0.334,97.164,0.250,0.0,0.083,0.0,45056.0,0.0,7.0,3477594112.0,306356224.0,28081250304.0,1753874432.0,145145.0,262213.0
12-04 10:10:46,2.080,0.333,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477594112.0,306356224.0,28081250304.0,1753874432.0,161767.0,278280.0
12-04 10:10:47,3.008,0.251,96.742,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3477721088.0,306356224.0,28081250304.0,1753747456.0,141606.0,255869.0
12-04 10:10:48,1.257,0.084,98.659,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3477721088.0,306356224.0,28081250304.0,1753747456.0,143657.0,259747.0
12-04 10:10:49,1.917,0.333,97.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3477843968.0,306356224.0,28081254400.0,1753620480.0,143623.0,259629.0
12-04 10:10:50,2.680,0.335,96.985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478224896.0,306356224.0,28081254400.0,1753239552.0,159156.0,273671.0
12-04 10:10:51,2.174,0.251,97.492,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3478343680.0,306364416.0,28081254400.0,1753112576.0,143008.0,258727.0
12-04 10:10:52,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478339584.0,306364416.0,28081258496.0,1753112576.0,143792.0,260482.0
12-04 10:10:53,1.671,0.251,97.995,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3478339584.0,306364416.0,28081258496.0,1753112576.0,143773.0,259404.0
12-04 10:10:54,1.832,0.250,97.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478208512.0,306364416.0,28081262592.0,1753239552.0,142329.0,256937.0
12-04 10:10:55,1.676,0.084,98.156,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478208512.0,306364416.0,28081262592.0,1753239552.0,146061.0,263639.0
12-04 10:10:56,2.0,0.250,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478208512.0,306364416.0,28081262592.0,1753239552.0,143779.0,260059.0
12-04 10:10:57,1.586,0.167,97.913,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3478200320.0,306372608.0,28081262592.0,1753239552.0,145945.0,262317.0
12-04 10:10:58,1.429,0.252,98.235,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3478196224.0,306376704.0,28081262592.0,1753239552.0,143393.0,259131.0
12-04 10:10:59,1.830,0.250,97.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478188032.0,306376704.0,28081270784.0,1753239552.0,145653.0,263283.0
12-04 10:11:00,2.836,0.167,96.914,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477684224.0,306376704.0,28081274880.0,1753739264.0,140789.0,254057.0
12-04 10:11:01,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477934080.0,306376704.0,28081278976.0,1753485312.0,145827.0,263714.0
12-04 10:11:02,1.587,0.334,97.995,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3477934080.0,306376704.0,28081278976.0,1753485312.0,143101.0,258642.0
12-04 10:11:03,1.578,0.415,97.841,0.083,0.0,0.083,0.0,40960.0,0.0,5.0,3478061056.0,306393088.0,28081262592.0,1753358336.0,143882.0,260210.0
12-04 10:11:04,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478044672.0,306393088.0,28081278976.0,1753358336.0,145118.0,261060.0
12-04 10:11:05,1.585,0.167,98.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478040576.0,306393088.0,28081283072.0,1753358336.0,145558.0,262201.0
12-04 10:11:06,2.159,0.249,97.508,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478294528.0,306393088.0,28081283072.0,1753104384.0,143957.0,259744.0
12-04 10:11:07,1.503,0.417,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478290432.0,306393088.0,28081287168.0,1753104384.0,145712.0,260434.0
12-04 10:11:08,2.167,0.167,97.500,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3478290432.0,306393088.0,28081287168.0,1753104384.0,146327.0,263465.0
12-04 10:11:09,3.164,0.250,96.336,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3478278144.0,306401280.0,28081291264.0,1753104384.0,144453.0,259903.0
12-04 10:11:10,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478532096.0,306401280.0,28081291264.0,1752850432.0,146087.0,262985.0
12-04 10:11:11,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478532096.0,306401280.0,28081291264.0,1752850432.0,144875.0,260725.0
12-04 10:11:12,2.664,0.250,97.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478147072.0,306401280.0,28081295360.0,1753231360.0,140403.0,252661.0
12-04 10:11:13,1.424,0.0,98.492,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3478274048.0,306405376.0,28081291264.0,1753104384.0,143662.0,258959.0
12-04 10:11:14,1.581,0.333,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478392832.0,306405376.0,28081299456.0,1752977408.0,144725.0,261380.0
12-04 10:11:15,2.172,0.418,97.243,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,3477876736.0,306413568.0,28081299456.0,1753485312.0,142807.0,257635.0
12-04 10:11:16,1.829,0.333,97.756,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477876736.0,306413568.0,28081299456.0,1753485312.0,145006.0,261939.0
12-04 10:11:17,1.672,0.167,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3477876736.0,306413568.0,28081299456.0,1753485312.0,147731.0,266849.0
12-04 10:11:18,2.504,0.250,97.162,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3478130688.0,306413568.0,28081299456.0,1753231360.0,145112.0,260866.0
12-04 10:11:19,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478126592.0,306413568.0,28081303552.0,1753231360.0,144016.0,258548.0
12-04 10:11:20,1.589,0.251,97.826,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3478249472.0,306421760.0,28081299456.0,1753104384.0,159188.0,272343.0
12-04 10:11:21,0.753,0.167,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478233088.0,306421760.0,28081307648.0,1753112576.0,144619.0,260058.0
12-04 10:11:22,1.672,0.251,98.077,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3478233088.0,306421760.0,28081307648.0,1753112576.0,145233.0,260920.0
12-04 10:11:23,1.756,0.418,97.826,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3478487040.0,306421760.0,28081307648.0,1752858624.0,147503.0,265190.0
12-04 10:11:24,1.915,0.250,97.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478609920.0,306421760.0,28081311744.0,1752731648.0,146221.0,262700.0
12-04 10:11:25,1.743,0.249,97.842,0.0,0.0,0.166,0.0,12288.0,0.0,3.0,3478736896.0,306421760.0,28081311744.0,1752604672.0,145569.0,261602.0
12-04 10:11:26,1.257,0.251,98.240,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3478724608.0,306429952.0,28081315840.0,1752604672.0,144949.0,260728.0
12-04 10:11:27,2.590,0.084,97.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478724608.0,306429952.0,28081315840.0,1752604672.0,145514.0,260116.0
12-04 10:11:28,1.173,0.335,98.492,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3478847488.0,306434048.0,28081315840.0,1752477696.0,144180.0,259339.0
12-04 10:11:29,2.002,0.167,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478835200.0,306434048.0,28081328128.0,1752477696.0,146266.0,261363.0
12-04 10:11:30,2.429,0.168,97.404,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478859776.0,306434048.0,28081328128.0,1752453120.0,141959.0,256180.0
12-04 10:11:31,1.334,0.334,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478945792.0,306434048.0,28081328128.0,1752367104.0,145549.0,263188.0
12-04 10:11:32,1.505,0.167,98.161,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3478937600.0,306442240.0,28081328128.0,1752367104.0,142453.0,257560.0
12-04 10:11:33,1.504,0.418,97.995,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3478933504.0,306450432.0,28081324032.0,1752367104.0,144617.0,261215.0
12-04 10:11:34,1.342,0.252,98.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478921216.0,306450432.0,28081336320.0,1752367104.0,147833.0,264433.0
12-04 10:11:35,1.505,0.251,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478921216.0,306450432.0,28081336320.0,1752367104.0,164598.0,282178.0
12-04 10:11:36,1.504,0.334,97.995,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478921216.0,306450432.0,28081336320.0,1752367104.0,144273.0,259471.0
12-04 10:11:37,1.836,0.334,97.830,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3479175168.0,306450432.0,28081336320.0,1752113152.0,144446.0,258559.0
12-04 10:11:38,2.339,0.167,97.243,0.084,0.0,0.167,0.0,40960.0,0.0,5.0,3479158784.0,306458624.0,28081336320.0,1752121344.0,158831.0,272129.0
12-04 10:11:39,2.341,0.167,97.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479117824.0,306458624.0,28081344512.0,1752154112.0,145335.0,261536.0
12-04 10:11:40,1.336,0.250,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479674880.0,306458624.0,28081344512.0,1751597056.0,148085.0,266208.0
12-04 10:11:41,1.665,0.250,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479060480.0,306458624.0,28081344512.0,1752211456.0,145853.0,262237.0
12-04 10:11:42,1.333,0.417,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479023616.0,306458624.0,28081344512.0,1752248320.0,144164.0,259704.0
12-04 10:11:43,1.833,0.250,97.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3479023616.0,306462720.0,28081340416.0,1752248320.0,143118.0,259182.0
12-04 10:11:44,1.586,0.417,97.663,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3479289856.0,306470912.0,28081352704.0,1751961600.0,143228.0,257678.0
12-04 10:11:45,1.590,0.167,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479224320.0,306470912.0,28081352704.0,1752027136.0,143346.0,258791.0
12-04 10:11:46,1.423,0.502,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104350208.0,306470912.0,28081352704.0,2126901248.0,145623.0,263042.0
12-04 10:11:47,1.586,0.334,97.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3104169984.0,306470912.0,28081352704.0,2127081472.0,144490.0,260878.0
12-04 10:11:48,1.506,0.251,98.159,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3104169984.0,306475008.0,28081348608.0,2127081472.0,144253.0,260972.0
12-04 10:11:49,2.838,0.167,96.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3104161792.0,306475008.0,28081356800.0,2127081472.0,143281.0,257472.0
12-04 10:11:50,1.253,0.251,98.246,0.084,0.0,0.167,0.0,20480.0,0.0,3.0,3104153600.0,306483200.0,28081356800.0,2127081472.0,162019.0,278810.0
12-04 10:11:51,1.253,0.418,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3104153600.0,306483200.0,28081356800.0,2127081472.0,145915.0,263522.0
12-04 10:11:52,2.667,0.250,97.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3104149504.0,306483200.0,28081360896.0,2127081472.0,137507.0,248716.0
12-04 10:11:53,1.505,0.334,98.161,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3104145408.0,306487296.0,28081360896.0,2127081472.0,144389.0,261254.0
12-04 10:11:54,1.667,0.417,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3104137216.0,306487296.0,28081369088.0,2127081472.0,143143.0,258276.0
12-04 10:11:55,1.256,0.335,98.074,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,3104264192.0,306491392.0,28081364992.0,2126954496.0,143260.0,258597.0
12-04 10:11:56,1.836,0.250,97.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3104260096.0,306491392.0,28081369088.0,2126954496.0,148045.0,267632.0
12-04 10:11:57,1.589,0.251,98.077,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,3104260096.0,306491392.0,28081369088.0,2126954496.0,146006.0,262242.0
12-04 10:11:58,1.751,0.334,97.832,0.0,0.0,0.083,0.0,28672.0,0.0,2.0,3104256000.0,306491392.0,28081373184.0,2126954496.0,143287.0,259116.0
12-04 10:11:59,1.421,0.418,98.077,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3104251904.0,306491392.0,28081377280.0,2126954496.0,144925.0,262010.0
12-04 10:12:00,2.172,0.418,97.327,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3104776192.0,306491392.0,28081385472.0,2126422016.0,145025.0,262002.0
12-04 10:12:01,3.497,0.167,96.087,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3104743424.0,306499584.0,28081385472.0,2126446592.0,137337.0,248194.0
12-04 10:12:02,1.921,0.167,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3104870400.0,306499584.0,28081385472.0,2126319616.0,141799.0,256219.0
12-04 10:12:03,1.746,0.499,97.589,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3104870400.0,306503680.0,28081381376.0,2126319616.0,144989.0,261988.0
12-04 10:12:04,2.075,0.498,97.261,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3104862208.0,306503680.0,28081389568.0,2126319616.0,146261.0,263358.0
12-04 10:12:05,2.252,0.167,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3104862208.0,306503680.0,28081389568.0,2126319616.0,145829.0,262313.0
12-04 10:12:06,1.342,0.336,98.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104862208.0,306503680.0,28081389568.0,2126319616.0,144573.0,260657.0
12-04 10:12:07,1.833,0.250,97.500,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,3104854016.0,306511872.0,28081389568.0,2126319616.0,143659.0,258076.0
12-04 10:12:08,1.505,0.251,98.161,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3104833536.0,306515968.0,28081389568.0,2126336000.0,147135.0,264704.0
12-04 10:12:09,1.504,0.501,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3104825344.0,306515968.0,28081397760.0,2126336000.0,145612.0,260402.0
12-04 10:12:10,1.668,0.417,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3105079296.0,306515968.0,28081397760.0,2126082048.0,144269.0,259676.0
12-04 10:12:11,2.836,0.167,96.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3105079296.0,306515968.0,28081397760.0,2126082048.0,141397.0,254221.0
12-04 10:12:12,1.340,0.168,98.492,0.0,0.0,0.0,4096.0,24576.0,1.0,1.0,3105079296.0,306515968.0,28081397760.0,2126082048.0,146969.0,264766.0
12-04 10:12:13,2.333,0.333,96.833,0.167,0.0,0.333,0.0,40960.0,0.0,5.0,3105439744.0,306532352.0,28081401856.0,2125701120.0,162464.0,276947.0
12-04 10:12:14,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3105431552.0,306532352.0,28081410048.0,2125701120.0,143787.0,259730.0
12-04 10:12:15,1.590,0.167,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104833536.0,306532352.0,28081410048.0,2126299136.0,144651.0,261199.0
12-04 10:12:16,1.674,0.167,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104796672.0,306532352.0,28081410048.0,2126336000.0,145747.0,263642.0
12-04 10:12:17,1.586,0.334,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104792576.0,306532352.0,28081414144.0,2126336000.0,142729.0,257839.0
12-04 10:12:18,1.087,0.167,98.746,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3104792576.0,306536448.0,28081410048.0,2126336000.0,142277.0,257119.0
12-04 10:12:19,2.496,0.250,97.088,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3104780288.0,306544640.0,28081414144.0,2126336000.0,141001.0,254582.0
12-04 10:12:20,1.579,0.665,97.672,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3104915456.0,306544640.0,28081414144.0,2126200832.0,164466.0,281974.0
12-04 10:12:21,0.921,0.168,98.827,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3105026048.0,306544640.0,28081422336.0,2126082048.0,146641.0,263344.0
12-04 10:12:22,1.171,0.167,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3105026048.0,306544640.0,28081422336.0,2126082048.0,146060.0,262546.0
12-04 10:12:23,1.500,0.333,98.083,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3105153024.0,306544640.0,28081422336.0,2125955072.0,143961.0,258730.0
12-04 10:12:24,1.508,0.168,98.325,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3105148928.0,306544640.0,28081426432.0,2125955072.0,146562.0,263441.0
12-04 10:12:25,2.500,0.250,97.083,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3105136640.0,306552832.0,28081430528.0,2125955072.0,143326.0,257336.0
12-04 10:12:26,1.334,0.334,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3105136640.0,306552832.0,28081430528.0,2125955072.0,143588.0,258177.0
12-04 10:12:27,1.757,0.084,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3105136640.0,306552832.0,28081430528.0,2125955072.0,147315.0,263308.0
12-04 10:12:28,1.754,0.084,98.079,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3105128448.0,306552832.0,28081438720.0,2125955072.0,145841.0,261922.0
12-04 10:12:29,1.501,0.250,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3105124352.0,306552832.0,28081442816.0,2125955072.0,146084.0,262374.0
12-04 10:12:30,1.499,0.250,97.918,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3105124352.0,306561024.0,28081434624.0,2125955072.0,144892.0,261446.0
12-04 10:12:31,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3105243136.0,306561024.0,28081442816.0,2125828096.0,143317.0,258872.0
12-04 10:12:32,1.839,0.084,97.993,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3105243136.0,306561024.0,28081442816.0,2125828096.0,144259.0,260390.0
12-04 10:12:33,2.739,0.498,96.598,0.0,0.0,0.166,0.0,32768.0,0.0,3.0,3105239040.0,306565120.0,28081442816.0,2125828096.0,140839.0,254595.0
12-04 10:12:34,1.590,0.084,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3105230848.0,306565120.0,28081451008.0,2125828096.0,146017.0,261188.0
12-04 10:12:35,3.0,0.333,96.583,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3105230848.0,306565120.0,28081451008.0,2125828096.0,143524.0,257756.0
12-04 10:12:36,1.674,0.251,97.741,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,3114967040.0,306573312.0,28081451008.0,2116083712.0,152541.0,269869.0
12-04 10:12:37,4.587,1.334,93.912,0.0,0.0,0.167,28672.0,0.0,5.0,0.0,3124584448.0,306577408.0,28081508352.0,2106404864.0,164731.0,284143.0
12-04 10:12:38,1.589,0.334,97.993,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,3126562816.0,306581504.0,28081504256.0,2104426496.0,239275.0,362527.0
12-04 10:12:39,1.593,0.335,97.653,0.419,0.0,0.0,0.0,0.0,0.0,0.0,3129864192.0,306581504.0,28081520640.0,2101108736.0,241911.0,361772.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-peer-slave-22.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","oily-birds",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:32 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:32,1.519,0.540,97.872,0.037,0.0,0.033,4644.047,1110686.462,0.607,12.282,2105540608.0,525352960.0,29182459904.0,1805721600.0,0.0,0.0
12-04 09:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2105643008.0,525352960.0,29182488576.0,1805590528.0,3569.0,5535.0
12-04 09:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105896960.0,525352960.0,29182488576.0,1805336576.0,5360.0,5617.0
12-04 09:35:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2106060800.0,525352960.0,29182492672.0,1805168640.0,38276.0,38638.0
12-04 09:35:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105876480.0,525352960.0,29182492672.0,1805352960.0,4601.0,5860.0
12-04 09:35:37,0.166,0.415,99.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2105843712.0,525352960.0,29182492672.0,1805385728.0,3193.0,3371.0
12-04 09:35:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,2105839616.0,525357056.0,29182492672.0,1805385728.0,3593.0,4521.0
12-04 09:35:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105962496.0,525357056.0,29182496768.0,1805258752.0,3761.0,4483.0
12-04 09:35:40,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2105962496.0,525357056.0,29182496768.0,1805258752.0,5921.0,8458.0
12-04 09:35:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105954304.0,525357056.0,29182504960.0,1805258752.0,3607.0,4372.0
12-04 09:35:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105954304.0,525357056.0,29182504960.0,1805258752.0,2965.0,3123.0
12-04 09:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105954304.0,525357056.0,29182504960.0,1805258752.0,2459.0,2167.0
12-04 09:35:44,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2106077184.0,525361152.0,29182504960.0,1805131776.0,5166.0,7958.0
12-04 09:35:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2106077184.0,525361152.0,29182504960.0,1805131776.0,2252.0,2920.0
12-04 09:35:46,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2106073088.0,525361152.0,29182509056.0,1805131776.0,1172.0,1372.0
12-04 09:35:47,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2106073088.0,525361152.0,29182509056.0,1805131776.0,3629.0,5439.0
12-04 09:35:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,2106195968.0,525361152.0,29182513152.0,1805004800.0,2975.0,4204.0
12-04 09:35:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,2106195968.0,525361152.0,29182513152.0,1805004800.0,3263.0,4970.0
12-04 09:35:50,0.084,0.0,99.749,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2106191872.0,525365248.0,29182513152.0,1805004800.0,5255.0,8197.0
12-04 09:35:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2106314752.0,525365248.0,29182517248.0,1804877824.0,2055.0,2723.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2106314752.0,525365248.0,29182517248.0,1804877824.0,3323.0,4916.0
12-04 09:35:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2106314752.0,525365248.0,29182517248.0,1804877824.0,1387.0,1520.0
12-04 09:35:54,0.167,0.333,99.500,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2106224640.0,525369344.0,29182513152.0,1804967936.0,13936.0,18305.0
12-04 09:35:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2106134528.0,525369344.0,29182586880.0,1804984320.0,2281.0,3053.0
12-04 09:35:56,2.848,2.094,94.807,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2151047168.0,525373440.0,29182763008.0,1759891456.0,391815.0,342463.0
12-04 09:35:57,14.078,8.020,77.560,0.0,0.0,0.341,0.0,0.0,0.0,0.0,2190155776.0,525373440.0,29193682944.0,1709862912.0,2961391.0,937862.0
12-04 09:35:58,20.289,10.017,69.355,0.0,0.0,0.340,0.0,2166784.0,0.0,21.0,2237145088.0,525393920.0,29208272896.0,1648263168.0,3116707.0,1016401.0
12-04 09:35:59,18.896,10.181,70.578,0.0,0.0,0.345,0.0,2166784.0,0.0,21.0,2264207360.0,525414400.0,29223981056.0,1605472256.0,3117562.0,1014531.0
12-04 09:36:00,20.308,9.854,69.237,0.086,0.0,0.514,0.0,2166784.0,0.0,21.0,2287140864.0,525422592.0,29240893440.0,1565618176.0,3132770.0,1027398.0
12-04 09:36:01,20.086,8.841,70.730,0.086,0.0,0.258,0.0,2158592.0,0.0,21.0,2304757760.0,525430784.0,29256654848.0,1532231680.0,3126348.0,1021374.0
12-04 09:36:02,19.966,9.897,69.707,0.172,0.0,0.258,0.0,2203648.0,0.0,24.0,2324127744.0,525447168.0,29271293952.0,1498206208.0,3113475.0,1012523.0
12-04 09:36:03,19.710,9.983,68.686,1.280,0.0,0.341,4096.0,88272896.0,1.0,183.0,2342490112.0,525475840.0,29286801408.0,1464307712.0,3129548.0,1023759.0
12-04 09:36:04,19.319,10.383,69.787,0.085,0.0,0.426,0.0,2183168.0,0.0,22.0,2359848960.0,525488128.0,29302894592.0,1430843392.0,3130762.0,1026218.0
12-04 09:36:05,20.981,9.391,69.036,0.0,0.0,0.592,0.0,2158592.0,0.0,19.0,2378215424.0,525500416.0,29317976064.0,1397383168.0,3164774.0,1057703.0
12-04 09:36:06,20.847,9.237,69.322,0.0,0.0,0.593,0.0,2158592.0,0.0,19.0,2401804288.0,525512704.0,29333045248.0,1358712832.0,3128492.0,1024360.0
12-04 09:36:07,19.096,10.060,70.162,0.085,0.0,0.597,0.0,2154496.0,0.0,19.0,2413608960.0,525520896.0,29349244928.0,1330700288.0,3125504.0,1019472.0
12-04 09:36:08,19.449,9.725,70.310,0.086,0.0,0.430,0.0,2183168.0,0.0,22.0,2433679360.0,525549568.0,29365223424.0,1294622720.0,3119029.0,1018455.0
12-04 09:36:09,20.356,10.008,69.211,0.0,0.0,0.424,0.0,2154496.0,0.0,19.0,2443259904.0,525574144.0,29380206592.0,1270034432.0,3113742.0,1011912.0
12-04 09:36:10,19.093,9.067,71.229,0.087,0.0,0.523,0.0,2162688.0,0.0,19.0,2454929408.0,525594624.0,29395615744.0,1242935296.0,3129795.0,1023141.0
12-04 09:36:11,20.721,10.235,68.624,0.0,0.0,0.419,0.0,2154496.0,0.0,19.0,2461433856.0,525615104.0,29411942400.0,1220083712.0,3135604.0,1025339.0
12-04 09:36:12,20.258,8.927,70.300,0.086,0.0,0.429,0.0,2158592.0,0.0,19.0,2476154880.0,525631488.0,29427412992.0,1189875712.0,3121823.0,1020038.0
12-04 09:36:13,20.303,9.941,69.166,0.0,0.0,0.590,0.0,2150400.0,0.0,19.0,2487521280.0,525631488.0,29442686976.0,1163235328.0,3127816.0,1023462.0
12-04 09:36:14,20.187,10.517,68.872,0.085,0.0,0.339,0.0,2170880.0,0.0,21.0,2504773632.0,525639680.0,29457731584.0,1130930176.0,3119851.0,1016533.0
12-04 09:36:15,20.034,9.378,69.991,0.085,0.0,0.512,0.0,2162688.0,0.0,19.0,2510364672.0,525651968.0,29474525184.0,1108533248.0,3122852.0,1022649.0
12-04 09:36:16,20.374,9.508,69.694,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,2522525696.0,525660160.0,29488717824.0,1082171392.0,3122534.0,1018033.0
12-04 09:36:17,19.244,10.137,70.189,0.0,0.0,0.430,0.0,2150400.0,0.0,19.0,2531930112.0,525672448.0,29504663552.0,1056808960.0,3132712.0,1025964.0
12-04 09:36:18,20.241,9.302,70.198,0.0,0.0,0.258,0.0,2154496.0,0.0,19.0,2533814272.0,525684736.0,29521195008.0,1038381056.0,3112931.0,1012681.0
12-04 09:36:19,20.034,10.482,68.977,0.085,0.0,0.423,0.0,2154496.0,0.0,19.0,2533707776.0,525692928.0,29536694272.0,1022980096.0,3132620.0,1024690.0
12-04 09:36:20,20.447,8.849,70.275,0.086,0.0,0.344,0.0,2170880.0,0.0,21.0,2540826624.0,525717504.0,29551407104.0,1001123840.0,3115872.0,1014120.0
12-04 09:36:21,21.835,10.620,66.780,0.340,0.0,0.425,4096.0,35004416.0,1.0,91.0,2547965952.0,525803520.0,29595987968.0,949317632.0,3125957.0,1023001.0
12-04 09:36:22,23.720,10.068,65.102,0.597,0.0,0.512,0.0,34451456.0,0.0,81.0,2566868992.0,525860864.0,29581086720.0,945258496.0,3123557.0,1021203.0
12-04 09:36:23,18.150,9.599,71.640,0.087,0.0,0.524,0.0,2437120.0,0.0,40.0,2571898880.0,525869056.0,29596196864.0,925110272.0,3151043.0,1041506.0
12-04 09:36:24,19.898,10.500,69.263,0.0,0.0,0.339,65536.0,2183168.0,3.0,22.0,2583298048.0,525877248.0,29611995136.0,897904640.0,3118503.0,1014328.0
12-04 09:36:25,20.252,10.588,68.571,0.0,0.0,0.588,0.0,2154496.0,0.0,19.0,2592309248.0,525893632.0,29627830272.0,873041920.0,3122594.0,1021198.0
12-04 09:36:26,19.241,9.664,70.751,0.086,0.0,0.259,0.0,2162688.0,0.0,21.0,2602127360.0,525922304.0,29643505664.0,847519744.0,3130583.0,1021683.0
12-04 09:36:27,19.300,10.333,69.940,0.0,0.0,0.427,0.0,2162688.0,0.0,19.0,2611380224.0,525934592.0,29658923008.0,822837248.0,3124168.0,1020318.0
12-04 09:36:28,20.137,9.983,69.198,0.085,0.0,0.597,0.0,2150400.0,0.0,19.0,2622468096.0,525950976.0,29673914368.0,796741632.0,3119537.0,1018073.0
12-04 09:36:29,20.472,10.447,68.660,0.0,0.0,0.421,0.0,2158592.0,0.0,19.0,2634072064.0,525967360.0,29690261504.0,768774144.0,3134767.0,1026261.0
12-04 09:36:30,19.897,9.434,70.326,0.0,0.0,0.343,0.0,2158592.0,0.0,19.0,2637488128.0,525979648.0,29705895936.0,749711360.0,3118531.0,1016643.0
12-04 09:36:31,20.135,10.025,69.166,0.084,0.0,0.590,0.0,2150400.0,0.0,19.0,2646261760.0,526000128.0,29721272320.0,725540864.0,3134899.0,1030453.0
12-04 09:36:32,19.031,10.790,69.414,0.085,0.0,0.680,0.0,2170880.0,0.0,21.0,2651201536.0,526020608.0,29736382464.0,705470464.0,3120245.0,1016190.0
12-04 09:36:33,19.661,9.576,67.797,2.458,0.0,0.508,8192.0,133586944.0,2.0,269.0,2659704832.0,526045184.0,29751996416.0,681328640.0,3108720.0,1011298.0
12-04 09:36:34,14.684,7.595,67.595,9.789,0.0,0.338,0.0,269484032.0,0.0,506.0,2677477376.0,526045184.0,29762985984.0,652566528.0,3017191.0,968084.0
12-04 09:36:35,26.455,11.901,60.616,0.514,0.0,0.514,0.0,26607616.0,0.0,71.0,2685087744.0,526086144.0,29782896640.0,625004544.0,3271911.0,1104289.0
12-04 09:36:36,20.291,9.589,69.863,0.0,0.0,0.257,0.0,2158592.0,0.0,19.0,2690662400.0,526110720.0,29798891520.0,603410432.0,3115595.0,1014407.0
12-04 09:36:37,19.764,9.797,69.848,0.084,0.0,0.507,0.0,2187264.0,0.0,22.0,2696355840.0,526123008.0,29814239232.0,582356992.0,3134186.0,1028732.0
12-04 09:36:38,19.966,10.491,69.120,0.0,0.0,0.423,0.0,2170880.0,0.0,21.0,2706161664.0,526135296.0,29829844992.0,556933120.0,3122050.0,1018166.0
12-04 09:36:39,19.931,8.763,70.876,0.086,0.0,0.344,0.0,2166784.0,0.0,22.0,2718658560.0,526159872.0,29844971520.0,529285120.0,3122146.0,1018780.0
12-04 09:36:40,19.198,9.727,70.819,0.0,0.0,0.256,0.0,2162688.0,0.0,19.0,2722770944.0,526176256.0,29860352000.0,509775872.0,3132210.0,1025487.0
12-04 09:36:41,19.325,10.633,69.536,0.084,0.0,0.422,4096.0,2162688.0,1.0,19.0,2727350272.0,526196736.0,29876056064.0,489472000.0,3124122.0,1018847.0
12-04 09:36:42,20.495,10.077,69.172,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2736717824.0,526217216.0,29892329472.0,463810560.0,3128867.0,1023595.0
12-04 09:36:43,19.626,10.365,69.584,0.0,0.0,0.425,0.0,2154496.0,0.0,19.0,2744684544.0,526245888.0,29907529728.0,440614912.0,3128701.0,1023682.0
12-04 09:36:44,18.914,10.433,69.975,0.170,0.0,0.509,0.0,2179072.0,0.0,22.0,2753970176.0,526262272.0,29923618816.0,415223808.0,3107954.0,1010603.0
12-04 09:36:45,19.338,10.772,69.466,0.0,0.0,0.424,0.0,2154496.0,0.0,19.0,2758799360.0,526274560.0,29939412992.0,394588160.0,3131086.0,1025786.0
12-04 09:36:46,20.137,9.254,70.180,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2764881920.0,526299136.0,29954781184.0,373112832.0,3127702.0,1019494.0
12-04 09:36:47,20.137,9.727,69.710,0.085,0.0,0.341,0.0,2158592.0,0.0,19.0,2776563712.0,526336000.0,29969956864.0,346218496.0,3123190.0,1021700.0
12-04 09:36:48,19.610,9.932,70.119,0.0,0.0,0.340,0.0,2162688.0,0.0,19.0,2780999680.0,526376960.0,29985525760.0,326172672.0,3124660.0,1020562.0
12-04 09:36:49,19.573,10.0,69.829,0.085,0.0,0.513,0.0,2146304.0,0.0,19.0,2790596608.0,526393344.0,30001176576.0,300908544.0,3123962.0,1019475.0
12-04 09:36:50,19.508,10.348,69.720,0.085,0.0,0.339,0.0,2183168.0,0.0,21.0,2791456768.0,526405632.0,30017687552.0,283525120.0,3129568.0,1022658.0
12-04 09:36:51,19.297,9.434,70.840,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2797879296.0,526434304.0,30032379904.0,262381568.0,3120140.0,1019871.0
12-04 09:36:52,19.714,10.952,68.997,0.084,0.0,0.253,4096.0,2158592.0,1.0,19.0,2800701440.0,526442496.0,30048894976.0,243036160.0,3128169.0,1019284.0
12-04 09:36:53,19.664,11.176,68.908,0.0,0.0,0.252,0.0,2306048.0,0.0,23.0,2801999872.0,526077952.0,30044237824.0,246759424.0,3124539.0,1019888.0
12-04 09:36:54,19.195,9.597,70.694,0.171,0.0,0.343,0.0,2310144.0,0.0,36.0,2815299584.0,525574144.0,30033641472.0,244559872.0,3123429.0,1022183.0
12-04 09:36:55,20.742,10.371,68.465,0.0,0.0,0.422,0.0,2326528.0,0.0,24.0,2819489792.0,525160448.0,30027825152.0,246599680.0,3136893.0,1027058.0
12-04 09:36:56,19.195,9.254,71.208,0.086,0.0,0.257,0.0,2211840.0,0.0,23.0,2826301440.0,524738560.0,30022512640.0,245522432.0,2895605.0,789976.0
12-04 09:36:57,3.091,1.086,95.823,0.0,0.0,0.0,0.0,2154496.0,0.0,19.0,2827333632.0,524759040.0,30027341824.0,239640576.0,149866.0,82148.0
12-04 09:36:58,0.418,0.251,99.331,0.0,0.0,0.0,0.0,217088.0,0.0,18.0,2827014144.0,524771328.0,30027902976.0,239386624.0,59646.0,7625.0
12-04 09:36:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2827067392.0,524771328.0,30028103680.0,239132672.0,2568.0,3398.0
12-04 09:37:00,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827190272.0,524771328.0,30028107776.0,239005696.0,3229.0,4879.0
12-04 09:37:01,0.167,0.251,99.415,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2827313152.0,524775424.0,30028107776.0,238878720.0,1547.0,1653.0
12-04 09:37:02,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827313152.0,524775424.0,30028107776.0,238878720.0,2830.0,3909.0
12-04 09:37:03,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827313152.0,524775424.0,30028107776.0,238878720.0,3509.0,5162.0
12-04 09:37:04,7.364,5.941,85.356,1.004,0.0,0.335,4096.0,45916160.0,1.0,87.0,2826608640.0,524783616.0,30033010688.0,234672128.0,797504.0,789865.0
12-04 09:37:05,21.233,10.445,61.216,6.336,0.0,0.771,4096.0,272629760.0,1.0,456.0,2839457792.0,523804672.0,30003572736.0,252239872.0,5281327.0,1223647.0
12-04 09:37:06,28.559,12.864,57.804,0.257,0.0,0.515,0.0,12570624.0,0.0,60.0,2849005568.0,523399168.0,30005121024.0,241549312.0,3455232.0,1296506.0
12-04 09:37:07,32.272,13.855,52.238,1.205,0.0,0.430,4096.0,80703488.0,1.0,187.0,2851016704.0,521330688.0,29999579136.0,247148544.0,3353628.0,1248509.0
12-04 09:37:08,30.231,13.920,54.483,0.683,0.0,0.683,4096.0,58359808.0,1.0,179.0,2864754688.0,520810496.0,29914443776.0,319066112.0,3555325.0,1353092.0
12-04 09:37:09,20.866,11.948,66.580,0.087,0.0,0.519,0.0,2158592.0,0.0,19.0,2867597312.0,520830976.0,29931626496.0,299020288.0,5396784.0,1269688.0
12-04 09:37:10,25.543,12.511,61.338,0.0,0.0,0.608,0.0,2154496.0,0.0,19.0,2876579840.0,520843264.0,29950717952.0,270934016.0,3325280.0,1231378.0
12-04 09:37:11,25.043,12.864,61.664,0.0,0.0,0.429,0.0,2220032.0,0.0,22.0,2900144128.0,520425472.0,29950435328.0,248070144.0,3382201.0,1258059.0
12-04 09:37:12,24.357,13.036,61.835,0.172,0.0,0.600,0.0,4431872.0,0.0,41.0,2901815296.0,520040448.0,29950218240.0,247001088.0,3375385.0,1258394.0
12-04 09:37:13,22.232,11.755,65.247,0.085,0.0,0.681,0.0,2236416.0,0.0,24.0,2908622848.0,519639040.0,29947539456.0,243273728.0,5544987.0,1349319.0
12-04 09:37:14,25.108,14.409,59.879,0.086,0.0,0.518,0.0,2289664.0,0.0,24.0,2917376000.0,519069696.0,29937946624.0,244682752.0,3338723.0,1238753.0
12-04 09:37:15,24.500,12.598,62.381,0.0,0.0,0.521,0.0,2285568.0,0.0,23.0,2919059456.0,518660096.0,29937147904.0,244207616.0,3336198.0,1236312.0
12-04 09:37:16,23.632,12.858,62.902,0.087,0.0,0.521,0.0,4403200.0,0.0,43.0,2925785088.0,518270976.0,29937156096.0,237862912.0,3531896.0,1337037.0
12-04 09:37:17,22.886,11.016,65.585,0.0,0.0,0.512,0.0,2269184.0,0.0,25.0,2926923776.0,517861376.0,29934702592.0,239587328.0,5400609.0,1277583.0
12-04 09:37:18,26.083,12.218,61.265,0.087,0.0,0.347,0.0,2248704.0,0.0,22.0,2930311168.0,517394432.0,29930729472.0,240640000.0,3332869.0,1236023.0
12-04 09:37:19,23.830,13.617,61.447,0.170,0.0,0.936,0.0,2289664.0,0.0,25.0,2934382592.0,516993024.0,29929684992.0,238014464.0,3359240.0,1251125.0
12-04 09:37:20,25.129,13.036,61.149,0.086,0.0,0.600,0.0,4386816.0,0.0,40.0,2936958976.0,516542464.0,29926825984.0,238747648.0,3540945.0,1346663.0
12-04 09:37:21,21.628,12.044,65.564,0.0,0.0,0.763,0.0,2412544.0,0.0,29.0,2943397888.0,515584000.0,29899350016.0,260743168.0,5428822.0,1320503.0
12-04 09:37:22,25.567,12.391,61.344,0.0,0.0,0.698,0.0,2150400.0,0.0,19.0,2942791680.0,515592192.0,29919899648.0,240791552.0,3318004.0,1226361.0
12-04 09:37:23,25.475,12.867,60.967,0.086,0.0,0.604,0.0,2248704.0,0.0,20.0,2944573440.0,515170304.0,29918756864.0,240574464.0,3375612.0,1267237.0
12-04 09:37:24,24.764,12.425,61.954,0.086,0.0,0.771,0.0,4399104.0,0.0,39.0,2949681152.0,514756608.0,29919412224.0,235225088.0,3556215.0,1353672.0
12-04 09:37:25,21.495,12.829,65.251,0.085,0.0,0.340,0.0,2449408.0,0.0,43.0,2952040448.0,514342912.0,29916786688.0,235905024.0,5394202.0,1266456.0
12-04 09:37:26,26.930,12.093,60.549,0.0,0.0,0.429,0.0,2355200.0,0.0,26.0,2962575360.0,513495040.0,29894287360.0,248717312.0,3324331.0,1227430.0
12-04 09:37:27,25.690,13.276,60.431,0.0,0.0,0.603,0.0,2265088.0,0.0,22.0,2981273600.0,512929792.0,29885054976.0,239816704.0,3353256.0,1244679.0
12-04 09:37:28,24.007,11.226,63.817,0.086,0.0,0.864,0.0,4460544.0,0.0,42.0,2989113344.0,512536576.0,29884854272.0,232570880.0,3549591.0,1356112.0
12-04 09:37:29,22.336,11.083,65.814,0.0,0.0,0.767,0.0,2203648.0,0.0,21.0,2990002176.0,512114688.0,29881556992.0,235401216.0,5394314.0,1266830.0
12-04 09:37:30,26.881,13.356,59.087,0.169,0.0,0.507,0.0,2306048.0,0.0,25.0,2998542336.0,511705088.0,29880360960.0,228466688.0,3346702.0,1248732.0
12-04 09:37:31,25.948,12.845,60.776,0.0,0.0,0.431,0.0,2334720.0,0.0,27.0,3008094208.0,510869504.0,29858152448.0,241958912.0,3347750.0,1244603.0
12-04 09:37:32,23.976,12.287,63.055,0.085,0.0,0.597,0.0,4378624.0,0.0,44.0,3016482816.0,510308352.0,29849128960.0,243154944.0,3547811.0,1351001.0
12-04 09:37:33,21.649,11.168,66.409,0.086,0.0,0.687,0.0,2334720.0,0.0,26.0,3021918208.0,509902848.0,29846360064.0,240893952.0,5391730.0,1262755.0
12-04 09:37:34,26.445,11.734,61.296,0.0,0.0,0.525,4096.0,2199552.0,1.0,23.0,3029946368.0,509489152.0,29843951616.0,235687936.0,3317944.0,1229262.0
12-04 09:37:35,25.581,13.437,59.690,0.861,0.0,0.431,0.0,59449344.0,0.0,132.0,3033006080.0,509079552.0,29843861504.0,233127936.0,3399761.0,1281737.0
12-04 09:37:36,11.282,8.974,67.436,11.880,0.0,0.427,8192.0,266711040.0,2.0,488.0,3035865088.0,508657664.0,29831655424.0,242896896.0,3239486.0,1187987.0
12-04 09:37:37,16.156,8.844,66.412,7.738,0.0,0.850,4096.0,206696448.0,1.0,393.0,3032457216.0,508567552.0,29839679488.0,238370816.0,3314952.0,1228721.0
12-04 09:37:38,31.272,15.331,52.787,0.087,0.0,0.523,4096.0,4513792.0,1.0,46.0,3055775744.0,507764736.0,29823172608.0,232361984.0,5567598.0,1358673.0
12-04 09:37:39,32.082,15.358,51.962,0.085,0.0,0.512,0.0,4513792.0,0.0,43.0,3057872896.0,506949632.0,29806374912.0,247877632.0,3508120.0,1330321.0
12-04 09:37:40,31.924,14.668,52.890,0.0,0.0,0.518,0.0,4452352.0,0.0,44.0,3056459776.0,506544128.0,29811945472.0,244125696.0,3536357.0,1337522.0
12-04 09:37:41,21.484,11.389,66.264,0.086,0.0,0.777,0.0,2228224.0,0.0,22.0,3060518912.0,506134528.0,29804097536.0,248324096.0,5397431.0,1273786.0
12-04 09:37:42,25.064,13.084,61.427,0.0,0.0,0.425,0.0,2215936.0,0.0,24.0,3064709120.0,505884672.0,29805473792.0,243007488.0,3349397.0,1250409.0
12-04 09:37:43,25.990,13.425,59.983,0.086,0.0,0.516,0.0,2293760.0,0.0,25.0,3068223488.0,505516032.0,29804744704.0,240590848.0,3339894.0,1236531.0
12-04 09:37:44,25.0,12.500,62.069,0.0,0.0,0.431,0.0,4448256.0,0.0,44.0,3067924480.0,505139200.0,29805879296.0,240132096.0,3533743.0,1336777.0
12-04 09:37:45,21.897,11.207,66.379,0.0,0.0,0.517,0.0,2240512.0,0.0,23.0,3070930944.0,504733696.0,29801820160.0,241590272.0,3370052.0,1261648.0
12-04 09:37:46,25.340,12.755,61.224,0.085,0.0,0.595,0.0,2273280.0,0.0,23.0,3073732608.0,504328192.0,29800079360.0,240934912.0,5360782.0,1246823.0
12-04 09:37:47,26.027,13.271,60.274,0.086,0.0,0.342,0.0,2162688.0,0.0,20.0,3076603904.0,504074240.0,29802618880.0,235778048.0,3350000.0,1252732.0
12-04 09:37:48,24.322,11.986,62.905,0.087,0.0,0.700,0.0,4448256.0,0.0,45.0,3085975552.0,503701504.0,29793923072.0,235474944.0,3537938.0,1337221.0
12-04 09:37:49,22.108,12.254,65.124,0.086,0.0,0.428,0.0,5455872.0,0.0,33.0,3091058688.0,503324672.0,29782466560.0,242225152.0,5405323.0,1279705.0
12-04 09:37:50,25.347,13.108,60.938,0.174,0.0,0.434,0.0,2371584.0,0.0,23.0,3091894272.0,503033856.0,29781839872.0,242307072.0,3328680.0,1232650.0
12-04 09:37:51,25.795,12.210,61.565,0.0,0.0,0.430,0.0,2179072.0,0.0,21.0,3094069248.0,502714368.0,29780115456.0,242176000.0,3355834.0,1248623.0
12-04 09:37:52,24.548,11.714,63.221,0.0,0.0,0.517,0.0,4423680.0,0.0,40.0,3095855104.0,502267904.0,29768839168.0,252112896.0,3372315.0,1257514.0
12-04 09:37:53,23.090,11.588,64.464,0.086,0.0,0.773,0.0,2203648.0,0.0,22.0,3096977408.0,502292480.0,29786521600.0,233283584.0,3526095.0,1342367.0
12-04 09:37:54,25.597,13.567,60.154,0.171,0.0,0.512,0.0,2256896.0,0.0,24.0,3099648000.0,501985280.0,29784649728.0,232792064.0,5360543.0,1250049.0
12-04 09:37:55,26.876,12.304,60.297,0.0,0.0,0.524,0.0,2297856.0,0.0,23.0,3098923008.0,501592064.0,29777514496.0,241045504.0,3371621.0,1256610.0
12-04 09:37:56,23.379,12.884,63.140,0.085,0.0,0.512,0.0,6639616.0,0.0,47.0,3100438528.0,501338112.0,29775687680.0,241610752.0,3524891.0,1336382.0
12-04 09:37:57,27.404,12.936,58.213,0.851,0.0,0.596,4096.0,63590400.0,1.0,166.0,3100602368.0,500260864.0,29779169280.0,239042560.0,5391285.0,1261969.0
12-04 09:37:58,26.587,12.693,59.777,0.086,0.0,0.858,0.0,6443008.0,0.0,35.0,3097042944.0,500121600.0,29729144832.0,292765696.0,3334959.0,1236486.0
12-04 09:37:59,25.494,13.391,60.601,0.086,0.0,0.429,0.0,2150400.0,0.0,19.0,3099373568.0,500146176.0,29747769344.0,271785984.0,3351555.0,1244971.0
12-04 09:38:00,23.846,11.966,63.419,0.085,0.0,0.684,0.0,4317184.0,0.0,40.0,3101122560.0,500195328.0,29769224192.0,248532992.0,3541689.0,1348623.0
12-04 09:38:01,21.503,11.399,66.580,0.086,0.0,0.432,0.0,2158592.0,0.0,19.0,3102240768.0,500211712.0,29785636864.0,230985728.0,5387415.0,1260378.0
12-04 09:38:02,26.174,12.609,60.696,0.0,0.0,0.522,0.0,2269184.0,0.0,23.0,3103158272.0,499843072.0,29784797184.0,231276544.0,3300980.0,1219151.0
12-04 09:38:03,27.887,12.575,58.768,0.257,0.0,0.513,4096.0,21827584.0,1.0,71.0,3103051776.0,499044352.0,29770412032.0,246566912.0,3377567.0,1256870.0
12-04 09:38:04,23.266,8.629,66.328,1.354,0.0,0.423,4096.0,85008384.0,1.0,209.0,3105263616.0,497844224.0,29767802880.0,248164352.0,2796979.0,608999.0
12-04 09:38:05,1.337,0.334,97.995,0.334,0.0,0.0,0.0,17358848.0,0.0,47.0,3106258944.0,497766400.0,29663768576.0,351281152.0,20783.0,21727.0
12-04 09:38:06,0.335,0.251,99.331,0.084,0.0,0.0,0.0,278528.0,0.0,20.0,3106152448.0,497774592.0,29663617024.0,351531008.0,61690.0,10757.0
12-04 09:38:07,0.084,0.251,95.809,3.856,0.0,0.0,12288.0,136429568.0,3.0,256.0,3106168832.0,497786880.0,29663850496.0,351268864.0,2117.0,1886.0
12-04 09:38:08,0.084,0.502,91.464,7.866,0.0,0.084,4096.0,267386880.0,1.0,496.0,3106508800.0,497795072.0,29663883264.0,350887936.0,3805.0,4594.0
12-04 09:38:09,0.251,0.251,99.414,0.084,0.0,0.0,4096.0,69214208.0,1.0,131.0,3106492416.0,497795072.0,29663899648.0,350887936.0,4025.0,5008.0
12-04 09:38:10,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3106492416.0,497795072.0,29663899648.0,350887936.0,5825.0,8300.0
12-04 09:38:11,1.589,1.254,97.074,0.0,0.0,0.084,0.0,53248.0,0.0,3.0,3106488320.0,497799168.0,29663899648.0,350887936.0,156142.0,160560.0
12-04 09:38:12,19.966,12.234,66.950,0.085,0.0,0.765,0.0,12288.0,0.0,2.0,3110883328.0,497803264.0,29678292992.0,332095488.0,3314374.0,1330937.0
12-04 09:38:13,27.630,15.141,56.373,0.086,0.0,0.770,0.0,4288512.0,0.0,36.0,3110981632.0,497844224.0,29701136384.0,309112832.0,3727444.0,1549910.0
12-04 09:38:14,29.191,14.043,55.745,0.085,0.0,0.936,0.0,2207744.0,0.0,22.0,3110686720.0,497856512.0,29722624000.0,287907840.0,5676144.0,1514980.0
12-04 09:38:15,30.908,15.497,52.997,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,3110670336.0,497876992.0,29745094656.0,265433088.0,3606073.0,1485420.0
12-04 09:38:16,29.203,14.038,56.066,0.0,0.0,0.693,0.0,4313088.0,0.0,38.0,3109793792.0,497885184.0,29770215424.0,241180672.0,5812706.0,1591606.0
12-04 09:38:17,30.198,15.272,53.926,0.086,0.0,0.518,0.0,2310144.0,0.0,23.0,3111608320.0,497618944.0,29769936896.0,239910912.0,3545071.0,1455300.0
12-04 09:38:18,30.146,14.901,54.264,0.086,0.0,0.603,0.0,4358144.0,0.0,42.0,3115302912.0,497385472.0,29774254080.0,232132608.0,5775454.0,1566976.0
12-04 09:38:19,30.155,15.893,53.179,0.086,0.0,0.687,0.0,2338816.0,0.0,26.0,3115724800.0,497123328.0,29775618048.0,230608896.0,3636891.0,1499553.0
12-04 09:38:20,29.262,13.181,57.118,0.0,0.0,0.439,0.0,4452352.0,0.0,47.0,3125219328.0,496492544.0,29747990528.0,249372672.0,5757269.0,1561022.0
12-04 09:38:21,29.820,17.224,52.099,0.086,0.0,0.771,0.0,3174400.0,0.0,27.0,3127599104.0,496230400.0,29751390208.0,243855360.0,3656316.0,1516914.0
12-04 09:38:22,29.199,13.178,56.934,0.0,0.0,0.689,0.0,3518464.0,0.0,39.0,3126882304.0,496005120.0,29751808000.0,244379648.0,5727428.0,1541448.0
12-04 09:38:23,31.682,14.603,53.117,0.0,0.0,0.598,0.0,2211840.0,0.0,22.0,3127357440.0,495755264.0,29752532992.0,243429376.0,3512772.0,1436365.0
12-04 09:38:24,30.331,15.718,53.271,0.170,0.0,0.510,0.0,4472832.0,0.0,49.0,3125731328.0,495538176.0,29756149760.0,241655808.0,5832859.0,1603637.0
12-04 09:38:25,30.909,16.017,52.554,0.087,0.0,0.433,0.0,4136960.0,0.0,28.0,3125747712.0,495284224.0,29759959040.0,238084096.0,3660343.0,1513045.0
12-04 09:38:26,29.054,15.034,55.068,0.0,0.0,0.845,0.0,2506752.0,0.0,35.0,3126812672.0,495042560.0,29759823872.0,237395968.0,5709340.0,1535248.0
12-04 09:38:27,31.525,14.556,53.058,0.086,0.0,0.775,0.0,3026944.0,0.0,25.0,3126734848.0,494788608.0,29764165632.0,233385984.0,3656694.0,1512199.0
12-04 09:38:28,29.853,14.927,54.616,0.0,0.0,0.604,0.0,3612672.0,0.0,39.0,3127840768.0,494542848.0,29764329472.0,232361984.0,5712951.0,1538076.0
12-04 09:38:29,27.973,15.569,55.689,0.086,0.0,0.684,0.0,2469888.0,0.0,51.0,3128455168.0,494264320.0,29764788224.0,231567360.0,3515237.0,1436530.0
12-04 09:38:30,30.957,15.391,52.696,0.174,0.0,0.783,0.0,4628480.0,0.0,52.0,3127345152.0,493654016.0,29752803328.0,245272576.0,5855345.0,1614074.0
12-04 09:38:31,30.736,14.799,53.503,0.088,0.0,0.876,0.0,4362240.0,0.0,40.0,3127119872.0,493400064.0,29756932096.0,241623040.0,3778858.0,1553746.0
12-04 09:38:32,29.610,15.238,54.632,0.0,0.0,0.519,0.0,2301952.0,0.0,22.0,3127947264.0,493117440.0,29757812736.0,240197632.0,5534892.0,1455881.0
12-04 09:38:33,28.634,15.144,55.614,0.087,0.0,0.522,0.0,4296704.0,0.0,37.0,3128434688.0,492863488.0,29761015808.0,236761088.0,3703686.0,1536516.0
12-04 09:38:34,28.422,13.862,57.280,0.0,0.0,0.436,0.0,2396160.0,0.0,30.0,3129569280.0,492609536.0,29760081920.0,236814336.0,5692014.0,1525263.0
12-04 09:38:35,31.928,15.318,52.496,0.0,0.0,0.258,0.0,2199552.0,0.0,21.0,3128598528.0,492335104.0,29762547712.0,235593728.0,3711710.0,1558620.0
12-04 09:38:36,29.185,14.850,55.107,0.172,0.0,0.687,0.0,4497408.0,0.0,47.0,3129278464.0,492072960.0,29764292608.0,233431040.0,5702631.0,1535441.0
12-04 09:38:37,31.728,14.531,52.966,0.086,0.0,0.688,0.0,4390912.0,0.0,37.0,3132329984.0,491524096.0,29747085312.0,248135680.0,3667720.0,1517509.0
12-04 09:38:38,29.304,14.0,56.087,0.087,0.0,0.522,0.0,2322432.0,0.0,28.0,3132383232.0,491167744.0,29747228672.0,248295424.0,5713888.0,1539725.0
12-04 09:38:39,30.743,14.767,53.972,0.0,0.0,0.518,0.0,2334720.0,0.0,25.0,3131113472.0,490852352.0,29751365632.0,245743616.0,3649236.0,1505649.0
12-04 09:38:40,29.891,15.701,53.736,0.084,0.0,0.588,0.0,4345856.0,0.0,39.0,3130830848.0,490618880.0,29752029184.0,245596160.0,5644955.0,1500622.0
12-04 09:38:41,30.894,15.234,53.277,0.0,0.0,0.596,0.0,2297856.0,0.0,23.0,3131916288.0,490344448.0,29753069568.0,243744768.0,3597923.0,1476955.0
12-04 09:38:42,30.137,15.925,52.911,0.171,0.0,0.856,0.0,4407296.0,0.0,46.0,3131858944.0,490098688.0,29756256256.0,240861184.0,5795335.0,1573977.0
12-04 09:38:43,29.820,15.853,53.642,0.086,0.0,0.600,0.0,4456448.0,0.0,43.0,3132174336.0,489836544.0,29759049728.0,238014464.0,3816228.0,1582210.0
12-04 09:38:44,23.753,13.356,55.452,6.762,0.0,0.676,12288.0,255647744.0,3.0,484.0,3132940288.0,489566208.0,29754748928.0,241819648.0,5504063.0,1436973.0
12-04 09:38:45,13.664,8.198,65.841,11.358,0.0,0.939,8192.0,267669504.0,2.0,504.0,3132153856.0,489574400.0,29764325376.0,233021440.0,2252643.0,1396702.0
12-04 09:38:46,21.949,12.458,59.068,6.186,0.0,0.339,0.0,154480640.0,0.0,292.0,3132219392.0,489295872.0,29761208320.0,236351488.0,6662002.0,1409111.0
12-04 09:38:47,32.934,15.398,50.813,0.0,0.0,0.855,0.0,4366336.0,0.0,41.0,3130793984.0,489025536.0,29765013504.0,234242048.0,3841832.0,1611424.0
12-04 09:38:48,30.901,16.395,51.416,0.258,0.0,1.030,0.0,4464640.0,0.0,43.0,3132043264.0,488747008.0,29765083136.0,233201664.0,5829663.0,1595033.0
12-04 09:38:49,32.202,15.318,51.871,0.0,0.0,0.609,0.0,2224128.0,0.0,21.0,3131539456.0,488464384.0,29768577024.0,230494208.0,3504072.0,1432719.0
12-04 09:38:50,32.140,16.880,50.213,0.0,0.0,0.767,0.0,4419584.0,0.0,43.0,3132514304.0,488140800.0,29765697536.0,232722432.0,5805050.0,1584424.0
12-04 09:38:51,31.767,15.492,52.219,0.174,0.0,0.348,0.0,4431872.0,0.0,41.0,3131445248.0,487886848.0,29771030528.0,228712448.0,3783680.0,1580719.0
12-04 09:38:52,32.164,16.766,50.556,0.0,0.0,0.513,4096.0,2355200.0,1.0,25.0,3134103552.0,487329792.0,29751058432.0,246583296.0,5536775.0,1441272.0
12-04 09:38:53,32.472,14.815,52.110,0.0,0.0,0.603,0.0,4374528.0,0.0,40.0,3133050880.0,487067648.0,29754306560.0,244649984.0,3770835.0,1573483.0
12-04 09:38:54,32.762,15.352,51.286,0.172,0.0,0.429,0.0,4435968.0,0.0,44.0,3135156224.0,486801408.0,29758066688.0,239050752.0,5839992.0,1601934.0
12-04 09:38:55,32.554,14.632,52.294,0.0,0.0,0.519,0.0,2232320.0,0.0,21.0,3135614976.0,486535168.0,29760512000.0,236412928.0,3481283.0,1421466.0
12-04 09:38:56,32.655,15.946,50.636,0.085,0.0,0.679,0.0,4415488.0,0.0,40.0,3136073728.0,486277120.0,29764448256.0,232275968.0,5818883.0,1597148.0
12-04 09:38:57,31.979,15.817,51.426,0.086,0.0,0.691,0.0,4390912.0,0.0,40.0,3135991808.0,486014976.0,29767852032.0,229216256.0,3752351.0,1560338.0
12-04 09:38:58,32.840,14.721,51.916,0.0,0.0,0.523,0.0,2363392.0,0.0,24.0,3136040960.0,485457920.0,29749219328.0,248356864.0,5543498.0,1446260.0
12-04 09:38:59,34.539,16.193,47.976,0.689,0.0,0.603,0.0,46469120.0,0.0,131.0,3136860160.0,484880384.0,29758566400.0,238768128.0,3843155.0,1613736.0
12-04 09:39:00,36.285,16.667,45.573,0.868,0.0,0.608,4096.0,74727424.0,1.0,184.0,3137929216.0,483819520.0,29743259648.0,254066688.0,5432430.0,1386671.0
12-04 09:39:01,31.979,16.249,50.821,0.173,0.0,0.778,4096.0,11374592.0,1.0,97.0,3134996480.0,483893248.0,29674217472.0,325967872.0,3895359.0,1637955.0
12-04 09:39:02,32.601,16.216,50.507,0.084,0.0,0.591,0.0,4308992.0,0.0,38.0,3136069632.0,483921920.0,29698895872.0,300187648.0,5839367.0,1600096.0
12-04 09:39:03,32.028,15.492,51.697,0.0,0.0,0.783,0.0,2162688.0,0.0,19.0,3136176128.0,483946496.0,29722632192.0,276320256.0,3492207.0,1424746.0
12-04 09:39:04,30.254,15.593,53.390,0.085,0.0,0.678,12288.0,4308992.0,2.0,38.0,3136450560.0,483971072.0,29747064832.0,251588608.0,5827559.0,1601002.0
12-04 09:39:05,32.819,15.596,50.985,0.0,0.0,0.600,0.0,2297856.0,0.0,26.0,3138342912.0,483741696.0,29749841920.0,247148544.0,3677499.0,1529600.0
12-04 09:39:06,29.071,14.663,55.158,0.171,0.0,0.938,0.0,4464640.0,0.0,44.0,3138637824.0,483565568.0,29751533568.0,245338112.0,5712448.0,1536990.0
12-04 09:39:07,30.603,15.603,53.190,0.0,0.0,0.603,0.0,2207744.0,0.0,22.0,3138240512.0,483348480.0,29752733696.0,244752384.0,3585142.0,1473377.0
12-04 09:39:08,30.060,14.432,54.398,0.171,0.0,0.939,0.0,4431872.0,0.0,41.0,3138990080.0,483147776.0,29754687488.0,242249728.0,5762140.0,1564595.0
12-04 09:39:09,31.096,15.633,52.506,0.0,0.0,0.765,0.0,2211840.0,0.0,21.0,3137363968.0,482926592.0,29756538880.0,242245632.0,3618894.0,1492953.0
12-04 09:39:10,29.306,16.024,54.242,0.0,0.0,0.428,0.0,4435968.0,0.0,42.0,3138064384.0,482643968.0,29759401984.0,238964736.0,5755903.0,1562034.0
12-04 09:39:11,29.377,15.030,54.740,0.171,0.0,0.683,0.0,3289088.0,0.0,26.0,3136307200.0,482373632.0,29762383872.0,238010368.0,3577095.0,1423111.0
12-04 09:39:12,11.018,4.289,84.525,0.168,0.0,0.0,0.0,3239936.0,0.0,36.0,3137032192.0,482394112.0,29770797056.0,228851712.0,2329047.0,171822.0
12-04 09:39:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137363968.0,482394112.0,29771988992.0,227328000.0,5741.0,8019.0
12-04 09:39:14,0.334,0.334,99.247,0.0,0.0,0.084,0.0,327680.0,0.0,21.0,3138785280.0,482193408.0,29750624256.0,247472128.0,56468.0,4777.0
12-04 09:39:15,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3139424256.0,482193408.0,29750788096.0,246669312.0,2665.0,3431.0
12-04 09:39:16,0.084,0.251,94.069,5.597,0.0,0.0,8192.0,191795200.0,2.0,356.0,3139334144.0,482201600.0,29750784000.0,246755328.0,2195.0,2888.0
12-04 09:39:17,0.167,0.167,91.639,8.027,0.0,0.0,8192.0,269484032.0,2.0,499.0,3139436544.0,482209792.0,29750800384.0,246628352.0,3709.0,5407.0
12-04 09:39:18,0.083,0.167,99.499,0.250,0.0,0.0,0.0,85438464.0,0.0,155.0,3138801664.0,482213888.0,29750833152.0,247226368.0,3443.0,5121.0
12-04 09:39:19,6.203,4.946,88.684,0.0,0.0,0.168,0.0,65536.0,0.0,6.0,3136761856.0,482213888.0,29755297792.0,244801536.0,652125.0,646901.0
12-04 09:39:20,25.110,12.906,61.194,0.0,0.0,0.790,0.0,4505600.0,0.0,31.0,3141050368.0,481980416.0,29751201792.0,244842496.0,5706864.0,1578423.0
12-04 09:39:21,36.585,15.767,45.906,0.784,0.0,0.958,4096.0,68943872.0,1.0,163.0,3139203072.0,481153024.0,29753655296.0,245063680.0,3584808.0,1524881.0
12-04 09:39:22,31.419,15.579,51.871,0.087,0.0,1.044,0.0,5218304.0,0.0,34.0,3136761856.0,481185792.0,29713334272.0,287793152.0,3805503.0,1625845.0
12-04 09:39:23,32.930,15.471,50.735,0.173,0.0,0.691,0.0,2420736.0,0.0,35.0,3137593344.0,481214464.0,29736980480.0,263286784.0,5812624.0,1635907.0
12-04 09:39:24,32.051,16.325,50.769,0.0,0.0,0.855,0.0,4300800.0,0.0,38.0,3135881216.0,481247232.0,29763293184.0,238653440.0,6000489.0,1734667.0
12-04 09:39:25,32.642,15.717,50.950,0.0,0.0,0.691,0.0,2256896.0,0.0,22.0,3137056768.0,481017856.0,29765406720.0,235593728.0,5592779.0,1529670.0
12-04 09:39:26,32.216,16.495,50.687,0.086,0.0,0.515,0.0,4395008.0,0.0,40.0,3138248704.0,480800768.0,29768884224.0,231141376.0,3962197.0,1718931.0
12-04 09:39:27,31.972,16.160,51.347,0.0,0.0,0.521,0.0,2342912.0,0.0,24.0,3139457024.0,480321536.0,29750243328.0,249053184.0,5577303.0,1516307.0
12-04 09:39:28,32.515,15.834,50.635,0.085,0.0,0.931,0.0,4411392.0,0.0,41.0,3139100672.0,480112640.0,29754200064.0,245661696.0,4004828.0,1749379.0
12-04 09:39:29,32.586,15.948,50.776,0.086,0.0,0.603,0.0,2248704.0,0.0,23.0,3139153920.0,479895552.0,29755727872.0,244297728.0,5673467.0,1570864.0
12-04 09:39:30,31.757,17.314,50.253,0.084,0.0,0.591,32768.0,4419584.0,5.0,44.0,3140976640.0,479580160.0,29751328768.0,247189504.0,5915768.0,1695591.0
12-04 09:39:31,31.638,16.379,51.552,0.0,0.0,0.431,0.0,4210688.0,0.0,30.0,3140337664.0,479338496.0,29754322944.0,245075968.0,3818693.0,1647848.0
12-04 09:39:32,32.795,16.653,49.618,0.0,0.0,0.935,0.0,2457600.0,0.0,34.0,3140575232.0,479084544.0,29754118144.0,245297152.0,5716263.0,1593871.0
12-04 09:39:33,31.574,16.596,50.638,0.170,0.0,1.021,0.0,4648960.0,0.0,62.0,3139436544.0,478875648.0,29758590976.0,242171904.0,4015018.0,1751478.0
12-04 09:39:34,32.314,15.197,51.703,0.0,0.0,0.786,0.0,2203648.0,0.0,24.0,3139072000.0,478646272.0,29760253952.0,241102848.0,5564232.0,1511894.0
12-04 09:39:35,34.035,15.670,49.452,0.168,0.0,0.674,0.0,4481024.0,0.0,44.0,3139084288.0,478449664.0,29764173824.0,237367296.0,6050218.0,1779319.0
12-04 09:39:36,31.818,16.295,51.201,0.0,0.0,0.686,4096.0,2232320.0,1.0,25.0,3138560000.0,478203904.0,29763354624.0,238956544.0,3593952.0,1528453.0
12-04 09:39:37,32.474,16.065,50.773,0.0,0.0,0.687,0.0,4427776.0,0.0,43.0,3139194880.0,477982720.0,29767122944.0,234774528.0,5993606.0,1740861.0
12-04 09:39:38,33.305,15.536,50.730,0.0,0.0,0.429,0.0,2297856.0,0.0,23.0,3139100672.0,477773824.0,29768601600.0,233598976.0,5650004.0,1557424.0
12-04 09:39:39,31.277,17.309,50.814,0.0,0.0,0.600,0.0,4362240.0,0.0,40.0,3138355200.0,477536256.0,29773398016.0,229785600.0,3922446.0,1705654.0
12-04 09:39:40,32.007,16.609,50.692,0.087,0.0,0.606,0.0,4489216.0,0.0,44.0,3139915776.0,477048832.0,29756219392.0,245891072.0,6005498.0,1743210.0
12-04 09:39:41,33.555,15.864,49.834,0.083,0.0,0.664,0.0,2306048.0,0.0,25.0,3139067904.0,476803072.0,29758128128.0,245075968.0,4601485.0,1520661.0
12-04 09:39:42,32.176,16.681,50.296,0.085,0.0,0.762,0.0,4358144.0,0.0,41.0,3138641920.0,476565504.0,29762080768.0,241786880.0,4969773.0,1741326.0
12-04 09:39:43,32.881,16.017,50.339,0.085,0.0,0.678,0.0,2297856.0,0.0,24.0,3138334720.0,476327936.0,29764120576.0,240291840.0,5604059.0,1527253.0
12-04 09:39:44,32.464,16.737,50.294,0.0,0.0,0.505,0.0,4362240.0,0.0,40.0,3139756032.0,476086272.0,29767507968.0,235724800.0,3987236.0,1739972.0
12-04 09:39:45,32.146,15.639,51.434,0.087,0.0,0.695,0.0,2269184.0,0.0,25.0,3139158016.0,475840512.0,29770731520.0,233345024.0,5636407.0,1547865.0
12-04 09:39:46,32.735,16.068,50.256,0.0,0.0,0.940,0.0,4395008.0,0.0,40.0,3139940352.0,475611136.0,29773967360.0,229556224.0,5960870.0,1721977.0
12-04 09:39:47,30.472,17.167,51.588,0.086,0.0,0.687,0.0,2367488.0,0.0,30.0,3140284416.0,475152384.0,29754986496.0,248651776.0,3696589.0,1585704.0
12-04 09:39:48,32.121,15.411,51.429,0.087,0.0,0.952,0.0,4415488.0,0.0,43.0,3140657152.0,474927104.0,29758713856.0,244776960.0,5855756.0,1662809.0
12-04 09:39:49,33.557,15.940,49.413,0.084,0.0,1.007,0.0,4411392.0,0.0,41.0,3140177920.0,474705920.0,29762506752.0,241684480.0,6022974.0,1755310.0
12-04 09:39:50,32.710,15.973,50.467,0.0,0.0,0.850,0.0,2248704.0,0.0,23.0,3139883008.0,474468352.0,29764833280.0,239890432.0,3560091.0,1508408.0
12-04 09:39:51,32.502,15.391,51.075,0.172,0.0,0.860,0.0,4399104.0,0.0,40.0,3140177920.0,474226688.0,29767725056.0,236945408.0,6005448.0,1747832.0
12-04 09:39:52,36.519,15.614,46.928,0.171,0.0,0.768,3149824.0,11087872.0,769.0,55.0,3147272192.0,476266496.0,29710688256.0,284848128.0,3513916.0,1488126.0
12-04 09:39:53,21.683,10.928,49.523,16.826,0.0,1.041,2351104.0,256827392.0,277.0,486.0,3157757952.0,477478912.0,29730086912.0,253751296.0,5863363.0,1681138.0
12-04 09:39:54,14.384,9.503,58.647,16.695,0.0,0.771,835584.0,268439552.0,14.0,504.0,3158470656.0,477634560.0,29742268416.0,240701440.0,2314785.0,1508791.0
12-04 09:39:55,19.444,11.532,56.734,11.448,0.0,0.842,3821568.0,239771648.0,115.0,464.0,3174780928.0,476889088.0,29704564736.0,262840320.0,6952071.0,1584069.0
12-04 09:39:56,39.361,17.494,41.463,1.009,0.0,0.673,1011712.0,74121216.0,76.0,164.0,3153035264.0,476479488.0,29746110464.0,243449856.0,5553805.0,1504027.0
12-04 09:39:57,34.996,16.737,47.253,0.254,0.0,0.761,0.0,29671424.0,0.0,116.0,3151413248.0,476344320.0,29658906624.0,332410880.0,4046816.0,1758692.0
12-04 09:39:58,32.757,15.125,51.167,0.173,0.0,0.778,0.0,2195456.0,0.0,21.0,3151650816.0,476364800.0,29681934336.0,309125120.0,5578517.0,1523048.0
12-04 09:39:59,32.784,15.785,50.737,0.0,0.0,0.694,0.0,4308992.0,0.0,38.0,3150901248.0,476389376.0,29708648448.0,283136000.0,6044969.0,1764283.0
12-04 09:40:00,32.007,16.176,51.211,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,3150135296.0,476397568.0,29731581952.0,260960256.0,3584861.0,1533046.0
12-04 09:40:01,32.765,15.785,50.512,0.085,0.0,0.853,0.0,4341760.0,0.0,41.0,3150499840.0,476442624.0,29757206528.0,234926080.0,5971801.0,1718755.0
12-04 09:40:02,32.934,16.168,49.872,0.0,0.0,1.027,0.0,2330624.0,0.0,25.0,3150598144.0,476147712.0,29759729664.0,232599552.0,5813653.0,1652735.0
12-04 09:40:03,30.822,17.123,51.284,0.086,0.0,0.685,0.0,4308992.0,0.0,39.0,3150303232.0,475860992.0,29763203072.0,229707776.0,3751488.0,1590875.0
12-04 09:40:04,33.103,15.259,50.776,0.172,0.0,0.690,0.0,4505600.0,0.0,46.0,3152191488.0,475254784.0,29744803840.0,246824960.0,6031166.0,1772333.0
12-04 09:40:05,32.509,17.065,49.659,0.085,0.0,0.683,0.0,3657728.0,0.0,202.0,3152945152.0,474935296.0,29747707904.0,243486720.0,5610456.0,1539746.0
12-04 09:40:06,31.893,16.076,51.340,0.0,0.0,0.691,4096.0,4345856.0,1.0,42.0,3151810560.0,474664960.0,29752107008.0,240492544.0,3970716.0,1734659.0
12-04 09:40:07,32.069,16.466,50.862,0.0,0.0,0.603,0.0,2310144.0,0.0,22.0,3152920576.0,474361856.0,29754372096.0,237420544.0,5579778.0,1515273.0
12-04 09:40:08,32.961,15.107,50.815,0.086,0.0,1.030,0.0,4374528.0,0.0,41.0,3152166912.0,474071040.0,29758033920.0,234803200.0,3998427.0,1745697.0
12-04 09:40:09,32.506,16.253,50.556,0.0,0.0,0.684,0.0,2244608.0,0.0,25.0,3152166912.0,473702400.0,29754617856.0,238587904.0,5666036.0,1560769.0
12-04 09:40:10,32.106,16.353,50.599,0.342,0.0,0.599,0.0,4481024.0,0.0,45.0,3152736256.0,473415680.0,29757685760.0,235237376.0,5924608.0,1703481.0
12-04 09:40:11,31.406,16.739,50.906,0.0,0.0,0.949,0.0,4120576.0,0.0,28.0,3154706432.0,473116672.0,29761552384.0,229699584.0,3806601.0,1644715.0
12-04 09:40:12,30.977,15.707,52.531,0.0,0.0,0.785,0.0,2568192.0,0.0,37.0,3158560768.0,472514560.0,29741862912.0,246136832.0,5795831.0,1634009.0
12-04 09:40:13,32.697,16.826,49.436,0.173,0.0,0.867,0.0,4517888.0,0.0,43.0,3197734912.0,471572480.0,29702115328.0,247652352.0,3841013.0,1667153.0
12-04 09:40:14,39.551,15.026,44.991,0.0,0.0,0.432,0.0,2674688.0,0.0,41.0,3274223616.0,470163456.0,29624119296.0,250568704.0,5974926.0,1818372.0
12-04 09:40:15,35.603,16.034,47.500,0.0,0.0,0.862,0.0,2310144.0,0.0,24.0,3294236672.0,469696512.0,29604143104.0,250998784.0,5851941.0,1707571.0
12-04 09:40:16,35.893,16.307,46.764,0.086,0.0,0.949,0.0,5844992.0,0.0,64.0,3465175040.0,466628608.0,29392314368.0,294957056.0,4158234.0,1892044.0
12-04 09:40:17,58.140,10.680,30.405,0.0,0.0,0.775,0.0,0.0,0.0,0.0,3549368320.0,466096128.0,29360779264.0,242831360.0,3050667.0,1233840.0
12-04 09:40:18,52.817,13.373,32.885,0.084,0.0,0.841,0.0,2281472.0,0.0,21.0,3587981312.0,465395712.0,29320458240.0,245239808.0,5618217.0,1546384.0
12-04 09:40:19,33.304,16.349,49.481,0.0,0.0,0.865,0.0,2297856.0,0.0,23.0,3591811072.0,465141760.0,29320880128.0,241242112.0,4133952.0,1794694.0
12-04 09:40:20,32.798,17.075,49.112,0.085,0.0,0.930,4096.0,4300800.0,1.0,37.0,3598032896.0,464908288.0,29325008896.0,231124992.0,6411334.0,1964942.0
12-04 09:40:21,34.704,15.253,49.529,0.0,0.0,0.514,0.0,2396160.0,0.0,28.0,3604541440.0,464396288.0,29303308288.0,246829056.0,6029452.0,1739454.0
12-04 09:40:22,33.953,15.709,48.986,0.084,0.0,1.267,0.0,4349952.0,0.0,38.0,3614937088.0,464138240.0,29306597376.0,233402368.0,6070799.0,1773571.0
12-04 09:40:23,34.801,14.508,50.086,0.0,0.0,0.604,0.0,2457600.0,0.0,31.0,3627085824.0,463589376.0,29285609472.0,242790400.0,5982539.0,1732910.0
12-04 09:40:24,33.903,15.713,49.701,0.085,0.0,0.598,0.0,7520256.0,0.0,42.0,3648888832.0,463077376.0,29263921152.0,243187712.0,5296550.0,1768300.0
12-04 09:40:25,28.017,14.008,53.418,3.797,0.0,0.759,4096.0,101482496.0,1.0,212.0,3648618496.0,462827520.0,29262462976.0,245166080.0,4724329.0,1695915.0
12-04 09:40:26,16.058,10.365,61.852,10.960,0.0,0.765,8192.0,271638528.0,2.0,505.0,3519459328.0,462835712.0,29273976832.0,362803200.0,2550611.0,1635625.0
12-04 09:40:27,16.753,9.536,61.856,10.997,0.0,0.859,8192.0,270561280.0,2.0,482.0,3523047424.0,462852096.0,29284679680.0,348495872.0,1757351.0,1610074.0
12-04 09:40:28,32.371,15.661,50.744,0.262,0.0,0.962,0.0,9334784.0,0.0,49.0,3526062080.0,462880768.0,29307826176.0,322306048.0,11275748.0,1740826.0
12-04 09:40:29,33.189,16.076,50.043,0.086,0.0,0.605,0.0,2658304.0,0.0,32.0,3528273920.0,462893056.0,29332746240.0,295161856.0,6077256.0,1782151.0
12-04 09:40:30,34.433,15.821,49.069,0.0,0.0,0.677,0.0,3833856.0,0.0,35.0,3533373440.0,462950400.0,29356015616.0,266735616.0,3960852.0,1709137.0
12-04 09:40:31,33.448,16.038,49.828,0.0,0.0,0.686,0.0,4169728.0,0.0,29.0,3535163392.0,462966784.0,29380984832.0,239960064.0,6087149.0,1781682.0
12-04 09:40:32,32.500,16.034,50.862,0.086,0.0,0.517,0.0,2392064.0,0.0,33.0,3536879616.0,462733312.0,29383045120.0,236417024.0,3985166.0,1725638.0
12-04 09:40:33,35.836,16.894,45.904,0.512,0.0,0.853,0.0,39608320.0,0.0,106.0,3541180416.0,462008320.0,29375647744.0,240238592.0,5938566.0,1697825.0
12-04 09:40:34,34.850,17.511,46.438,0.515,0.0,0.687,4096.0,39690240.0,1.0,127.0,3548094464.0,461381632.0,29307027456.0,302571520.0,6172700.0,1821385.0
12-04 09:40:35,33.564,15.744,50.0,0.0,0.0,0.692,0.0,2166784.0,0.0,19.0,3556978688.0,461393920.0,29329231872.0,271470592.0,3911995.0,1727945.0
12-04 09:40:36,32.468,15.931,50.476,0.087,0.0,1.039,0.0,4308992.0,0.0,38.0,3560308736.0,461410304.0,29355249664.0,242106368.0,6108646.0,1771847.0
12-04 09:40:37,33.247,15.625,50.434,0.087,0.0,0.608,0.0,2469888.0,0.0,48.0,3562434560.0,461164544.0,29356425216.0,239050752.0,3869484.0,1666783.0
12-04 09:40:38,32.672,15.948,50.431,0.086,0.0,0.862,0.0,4440064.0,0.0,43.0,3562377216.0,460922880.0,29360173056.0,235601920.0,6175336.0,1825512.0
12-04 09:40:39,32.292,15.799,50.781,0.087,0.0,1.042,0.0,2248704.0,0.0,25.0,3566374912.0,460632064.0,29358125056.0,233943040.0,6031340.0,1743771.0
12-04 09:40:40,33.619,15.523,49.743,0.0,0.0,1.115,0.0,4509696.0,0.0,44.0,3570683904.0,460148736.0,29340155904.0,248086528.0,3990511.0,1730698.0
12-04 09:40:41,33.798,14.983,50.261,0.0,0.0,0.958,0.0,4280320.0,0.0,38.0,3570421760.0,459886592.0,29344104448.0,244662272.0,6117867.0,1794680.0
12-04 09:40:42,34.330,15.713,49.445,0.085,0.0,0.427,0.0,2293760.0,0.0,27.0,3571392512.0,459804672.0,29357498368.0,230379520.0,5944890.0,1698056.0
12-04 09:40:43,31.989,15.951,51.183,0.088,0.0,0.789,0.0,4538368.0,0.0,47.0,3577430016.0,459304960.0,29338607616.0,243732480.0,4199193.0,1853006.0
12-04 09:40:44,32.934,15.911,50.214,0.0,0.0,0.941,876544.0,2244608.0,23.0,25.0,3584172032.0,458989568.0,29334925312.0,240988160.0,5703700.0,1626238.0
12-04 09:40:45,32.958,15.744,50.346,0.173,0.0,0.779,0.0,7954432.0,0.0,53.0,3589341184.0,458768384.0,29338091520.0,232873984.0,4325984.0,1867067.0
12-04 09:40:46,36.670,15.962,45.729,0.518,0.0,1.122,4096.0,55398400.0,1.0,143.0,3594104832.0,457826304.0,29324750848.0,242393088.0,5856895.0,1658407.0
12-04 09:40:47,37.765,17.782,42.591,1.016,0.0,0.847,4096.0,73498624.0,1.0,183.0,3604848640.0,457093120.0,29228208128.0,328925184.0,5893263.0,1674470.0
12-04 09:40:48,33.216,15.074,51.096,0.088,0.0,0.526,0.0,4689920.0,0.0,52.0,3607535616.0,457121792.0,29239005184.0,315412480.0,4171447.0,1816678.0
12-04 09:40:49,33.248,16.452,49.614,0.0,0.0,0.686,0.0,2174976.0,0.0,19.0,3605774336.0,457129984.0,29263540224.0,292630528.0,5998505.0,1741048.0
12-04 09:40:50,34.820,14.666,49.914,0.0,0.0,0.600,0.0,4329472.0,0.0,38.0,3609206784.0,457162752.0,29286490112.0,266215424.0,6050766.0,1748770.0
12-04 09:40:51,33.504,15.983,50.0,0.0,0.0,0.513,0.0,2158592.0,0.0,19.0,3608895488.0,457183232.0,29310775296.0,242221056.0,3997654.0,1726207.0
12-04 09:40:52,32.873,16.307,49.871,0.086,0.0,0.863,0.0,4476928.0,0.0,49.0,3608043520.0,456912896.0,29311328256.0,242790400.0,6020254.0,1758271.0
12-04 09:40:53,32.560,15.808,50.687,0.086,0.0,0.859,0.0,4243456.0,0.0,32.0,3610374144.0,456675328.0,29315301376.0,236724224.0,5994885.0,1768637.0
12-04 09:40:54,34.783,14.348,50.087,0.0,0.0,0.783,0.0,2416640.0,0.0,33.0,3609710592.0,456454144.0,29318041600.0,234868736.0,3801883.0,1670275.0
12-04 09:40:55,32.487,16.375,50.350,0.175,0.0,0.613,0.0,4415488.0,0.0,43.0,3615490048.0,456171520.0,29316857856.0,230555648.0,6359073.0,1901370.0
12-04 09:40:56,33.016,15.511,50.867,0.0,0.0,0.607,0.0,2301952.0,0.0,22.0,3615420416.0,455929856.0,29318922240.0,228802560.0,3761624.0,1637668.0
12-04 09:40:57,31.652,14.522,51.739,1.391,0.0,0.696,4096.0,46682112.0,1.0,112.0,3615789056.0,455696384.0,29318660096.0,228929536.0,6122428.0,1771121.0
12-04 09:40:58,15.476,9.779,62.245,11.820,0.0,0.680,8192.0,267554816.0,2.0,498.0,3614666752.0,455450624.0,29309788160.0,239169536.0,4608492.0,1650370.0
12-04 09:40:59,16.255,9.447,61.532,12.0,0.0,0.766,12288.0,269484032.0,3.0,496.0,3619991552.0,455208960.0,29297668096.0,246206464.0,1773369.0,1612458.0
12-04 09:41:00,27.735,14.298,55.383,1.895,0.0,0.689,4096.0,84496384.0,1.0,182.0,3620102144.0,454975488.0,29299298304.0,244699136.0,9346114.0,1788612.0
12-04 09:41:01,34.433,15.905,49.154,0.0,0.0,0.508,0.0,2191360.0,0.0,23.0,3619430400.0,454733824.0,29301448704.0,243462144.0,4452839.0,1656731.0
12-04 09:41:02,33.995,15.358,49.957,0.086,0.0,0.604,0.0,4452352.0,0.0,41.0,3619299328.0,454512640.0,29304614912.0,240648192.0,5566925.0,1824104.0
12-04 09:41:03,33.134,16.267,49.914,0.171,0.0,0.514,0.0,2232320.0,0.0,26.0,3628777472.0,454270976.0,29305733120.0,230293504.0,5902882.0,1683002.0
12-04 09:41:04,33.390,15.753,50.086,0.086,0.0,0.685,0.0,4497408.0,0.0,45.0,3638816768.0,453791744.0,29287866368.0,238600192.0,4140616.0,1816304.0
12-04 09:41:05,34.757,15.201,49.360,0.0,0.0,0.683,0.0,2387968.0,0.0,31.0,3650519040.0,453292032.0,29267402752.0,247861248.0,5775135.0,1611100.0
12-04 09:41:06,32.612,15.744,50.692,0.087,0.0,0.865,0.0,4448256.0,0.0,41.0,3654316032.0,453050368.0,29267689472.0,244019200.0,6298982.0,1893992.0
12-04 09:41:07,32.991,15.897,50.684,0.0,0.0,0.427,0.0,2215936.0,0.0,23.0,3654221824.0,452829184.0,29269762048.0,242262016.0,3831531.0,1638054.0
12-04 09:41:08,33.100,15.587,50.263,0.088,0.0,0.963,0.0,4452352.0,0.0,43.0,3654189056.0,452624384.0,29273264128.0,238997504.0,6189543.0,1847531.0
12-04 09:41:09,32.788,15.663,50.688,0.0,0.0,0.861,0.0,2351104.0,0.0,27.0,3667464192.0,452141056.0,29252096000.0,247373824.0,5705457.0,1623599.0
12-04 09:41:10,32.824,16.624,49.788,0.085,0.0,0.679,0.0,4603904.0,0.0,67.0,3676397568.0,451915776.0,29255712768.0,235048960.0,4321727.0,1863465.0
12-04 09:41:11,34.648,15.352,49.057,0.0,0.0,0.943,0.0,2363392.0,0.0,28.0,3685601280.0,451452928.0,29235851264.0,246169600.0,5894126.0,1671077.0
12-04 09:41:12,32.513,16.384,50.170,0.085,0.0,0.849,0.0,4419584.0,0.0,40.0,3688099840.0,451235840.0,29239119872.0,240619520.0,5729099.0,1800945.0
12-04 09:41:13,33.276,15.557,50.389,0.086,0.0,0.691,0.0,2269184.0,0.0,26.0,3685314560.0,451002368.0,29241163776.0,241594368.0,4423590.0,1749141.0
12-04 09:41:14,33.478,15.565,50.174,0.0,0.0,0.783,0.0,4423680.0,0.0,41.0,3685707776.0,450703360.0,29238022144.0,244641792.0,5999631.0,1733744.0
12-04 09:41:15,32.622,16.823,49.872,0.085,0.0,0.598,16384.0,4444160.0,4.0,45.0,3685244928.0,450473984.0,29241929728.0,241426432.0,4202255.0,1852620.0
12-04 09:41:16,33.304,14.948,50.699,0.087,0.0,0.962,0.0,2224128.0,0.0,21.0,3685625856.0,450232320.0,29244317696.0,238899200.0,5814751.0,1646718.0
12-04 09:41:17,33.802,14.486,51.010,0.0,0.0,0.702,0.0,4464640.0,0.0,46.0,3687120896.0,449990656.0,29246513152.0,235450368.0,4190013.0,1833347.0
12-04 09:41:18,33.041,14.461,51.446,0.088,0.0,0.964,0.0,2248704.0,0.0,25.0,3686014976.0,449748992.0,29248638976.0,234672128.0,5788441.0,1633351.0
12-04 09:41:19,32.669,14.471,51.993,0.173,0.0,0.693,0.0,4431872.0,0.0,43.0,3688173568.0,449540096.0,29250572288.0,230789120.0,5684052.0,1296011.0
12-04 09:41:20,33.590,11.825,54.499,0.086,0.0,0.0,0.0,6672384.0,0.0,65.0,3687555072.0,449081344.0,29234266112.0,248172544.0,667654.0,339669.0
12-04 09:41:21,32.851,11.915,55.064,0.085,0.0,0.085,0.0,6549504.0,0.0,64.0,3691216896.0,448856064.0,29236363264.0,242638848.0,600776.0,335996.0
12-04 09:41:22,34.295,12.778,52.762,0.082,0.0,0.082,0.0,8712192.0,0.0,77.0,3693039616.0,448651264.0,29243998208.0,233385984.0,821090.0,554516.0
12-04 09:41:23,33.421,11.344,54.974,0.175,0.0,0.087,0.0,6545408.0,0.0,62.0,3693666304.0,448434176.0,29247668224.0,229306368.0,735044.0,354497.0
12-04 09:41:24,33.651,11.678,54.585,0.087,0.0,0.0,0.0,6578176.0,0.0,62.0,3698958336.0,448028672.0,29236908032.0,235180032.0,671160.0,360003.0
12-04 09:41:25,31.475,13.036,55.232,0.257,0.0,0.0,0.0,6561792.0,0.0,62.0,3698442240.0,447811584.0,29241663488.0,231157760.0,568304.0,308352.0
12-04 09:41:26,33.590,11.966,54.274,0.085,0.0,0.085,0.0,6582272.0,0.0,64.0,3698618368.0,447565824.0,29242314752.0,230576128.0,628552.0,314428.0
12-04 09:41:27,35.355,11.612,52.513,0.520,0.0,0.0,4096.0,42135552.0,1.0,143.0,3698630656.0,446857216.0,29228580864.0,245006336.0,461653.0,269835.0
12-04 09:41:28,11.616,3.199,83.418,1.768,0.0,0.0,4096.0,85184512.0,1.0,213.0,3698565120.0,446263296.0,29129084928.0,345161728.0,174962.0,120297.0
12-04 09:41:29,1.333,0.500,98.0,0.167,0.0,0.0,0.0,13221888.0,0.0,43.0,3699892224.0,446279680.0,29124497408.0,348405760.0,19917.0,34156.0
12-04 09:41:30,0.667,0.750,92.0,6.500,0.0,0.083,8192.0,248287232.0,2.0,461.0,3699757056.0,446291968.0,29124485120.0,348540928.0,21746.0,36987.0
12-04 09:41:31,0.583,0.667,90.833,7.833,0.0,0.083,8192.0,266338304.0,2.0,476.0,3699781632.0,446300160.0,29124513792.0,348479488.0,21384.0,37841.0
12-04 09:41:32,0.924,0.168,98.825,0.084,0.0,0.0,4096.0,80953344.0,1.0,134.0,3699879936.0,446300160.0,29124542464.0,348352512.0,67696.0,57529.0
12-04 09:41:33,6.868,0.670,92.295,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3704242176.0,446300160.0,29124546560.0,343986176.0,1263069.0,540920.0
12-04 09:41:34,28.801,12.162,57.686,0.084,0.0,1.267,0.0,94208.0,0.0,5.0,3712303104.0,446300160.0,29138309120.0,322162688.0,4606699.0,1950310.0
12-04 09:41:35,36.602,15.807,46.577,0.0,0.0,1.014,0.0,2183168.0,0.0,21.0,3715448832.0,446304256.0,29160173568.0,297148416.0,4901362.0,2096224.0
12-04 09:41:36,37.737,13.817,46.978,0.086,0.0,1.382,0.0,4210688.0,0.0,33.0,3720052736.0,446337024.0,29183885312.0,268800000.0,7281351.0,2281779.0
12-04 09:41:37,36.626,14.161,48.164,0.0,0.0,1.049,0.0,2273280.0,0.0,25.0,3720540160.0,446349312.0,29207384064.0,244801536.0,7174100.0,2237231.0
12-04 09:41:38,37.768,15.107,46.438,0.0,0.0,0.687,0.0,2338816.0,0.0,26.0,3730386944.0,446038016.0,29198172160.0,244477952.0,6943628.0,2117278.0
12-04 09:41:39,35.590,14.931,48.177,0.087,0.0,1.215,0.0,2273280.0,0.0,24.0,3732230144.0,445820928.0,29198614528.0,242409472.0,4942575.0,2109518.0
12-04 09:41:40,37.121,14.657,47.441,0.087,0.0,0.694,0.0,2281472.0,0.0,29.0,3736551424.0,445599744.0,29198217216.0,238706688.0,7001180.0,2152704.0
12-04 09:41:41,38.488,16.073,43.701,0.521,0.0,1.216,0.0,54792192.0,0.0,146.0,3742425088.0,444821504.0,29187837952.0,243990528.0,7198665.0,2251931.0
12-04 09:41:42,40.813,14.903,42.930,0.423,0.0,0.931,4096.0,27074560.0,1.0,116.0,3742126080.0,444588032.0,29132603392.0,299757568.0,7351712.0,2342132.0
12-04 09:41:43,36.278,14.751,47.856,0.0,0.0,1.115,36864.0,2150400.0,5.0,19.0,3742208000.0,444596224.0,29155766272.0,276504576.0,5122604.0,2097345.0
12-04 09:41:44,37.413,14.757,46.875,0.0,0.0,0.955,0.0,2158592.0,0.0,19.0,3745357824.0,444604416.0,29177843712.0,251269120.0,6714177.0,2128427.0
12-04 09:41:45,36.007,15.529,47.270,0.0,0.0,1.195,0.0,2310144.0,0.0,26.0,3748495360.0,444391424.0,29177470976.0,248717312.0,7025926.0,2173681.0
12-04 09:41:46,36.207,15.345,47.328,0.172,0.0,0.948,0.0,4382720.0,0.0,42.0,3748671488.0,444178432.0,29181489152.0,244736000.0,7475973.0,2396528.0
12-04 09:41:47,35.813,14.533,48.443,0.0,0.0,1.211,0.0,2293760.0,0.0,26.0,3751505920.0,443969536.0,29182398464.0,241201152.0,4912663.0,2114626.0
12-04 09:41:48,37.116,15.614,46.331,0.0,0.0,0.939,0.0,2211840.0,0.0,20.0,3737374720.0,443748352.0,29181763584.0,256188416.0,6883326.0,2094216.0
12-04 09:41:49,37.997,14.249,46.978,0.0,0.0,0.777,0.0,2297856.0,0.0,25.0,3745153024.0,443527168.0,29181558784.0,248836096.0,7008532.0,2174319.0
12-04 09:41:50,35.616,16.438,47.089,0.086,0.0,0.771,0.0,4263936.0,0.0,36.0,3743789056.0,443314176.0,29186060288.0,245911552.0,5096171.0,2228480.0
12-04 09:41:51,35.839,15.297,47.902,0.0,0.0,0.962,0.0,2437120.0,0.0,31.0,3753676800.0,443031552.0,29177188352.0,245178368.0,7355927.0,2326892.0
12-04 09:41:52,36.199,15.391,47.291,0.172,0.0,0.946,0.0,2289664.0,0.0,23.0,3755446272.0,442793984.0,29173624832.0,247209984.0,6962388.0,2155239.0
12-04 09:41:53,36.947,15.265,46.834,0.0,0.0,0.954,0.0,2244608.0,0.0,24.0,3760123904.0,442572800.0,29174063104.0,242315264.0,6970697.0,2138338.0
12-04 09:41:54,36.198,15.712,47.222,0.0,0.0,0.868,0.0,2252800.0,0.0,20.0,3760058368.0,442347520.0,29175975936.0,240693248.0,4983697.0,2156783.0
12-04 09:41:55,36.693,16.193,45.995,0.086,0.0,1.034,0.0,4415488.0,0.0,43.0,3762470912.0,442155008.0,29177479168.0,236969984.0,7502536.0,2430623.0
12-04 09:41:56,36.189,14.510,48.514,0.0,0.0,0.787,0.0,2228224.0,0.0,21.0,3764781056.0,441942016.0,29178843136.0,233508864.0,6993713.0,2155050.0
12-04 09:41:57,37.916,15.201,46.200,0.0,0.0,0.683,8192.0,2301952.0,2.0,25.0,3769475072.0,441724928.0,29179068416.0,228806656.0,6979603.0,2151860.0
12-04 09:41:58,36.379,15.969,46.968,0.085,0.0,0.598,0.0,2367488.0,0.0,28.0,3771838464.0,441278464.0,29158924288.0,247033856.0,6502967.0,2116299.0
12-04 09:41:59,37.126,15.911,46.022,0.086,0.0,0.855,0.0,4247552.0,0.0,33.0,3774869504.0,441073664.0,29160353792.0,242778112.0,5706203.0,2324428.0
12-04 09:42:00,36.003,15.762,47.373,0.0,0.0,0.861,0.0,2420736.0,0.0,31.0,3777974272.0,440848384.0,29158694912.0,241557504.0,7132621.0,2232018.0
12-04 09:42:01,36.778,14.448,47.986,0.0,0.0,0.788,0.0,2252800.0,0.0,20.0,3778924544.0,440639488.0,29159596032.0,239915008.0,6902627.0,2113752.0
12-04 09:42:02,36.955,15.569,46.707,0.086,0.0,0.684,0.0,2301952.0,0.0,25.0,3782033408.0,440438784.0,29159587840.0,237015040.0,4915453.0,2111609.0
12-04 09:42:03,37.880,15.117,46.134,0.087,0.0,0.782,0.0,4386816.0,0.0,40.0,3784466432.0,440233984.0,29162250240.0,232124416.0,7533899.0,2450023.0
12-04 09:42:04,36.932,15.853,46.015,0.0,0.0,1.200,0.0,2359296.0,0.0,28.0,3790131200.0,439808000.0,29142634496.0,246501376.0,6901346.0,2106485.0
12-04 09:42:05,36.833,14.802,47.590,0.0,0.0,0.775,0.0,2277376.0,0.0,24.0,3792183296.0,439590912.0,29142581248.0,244719616.0,6891484.0,2113147.0
12-04 09:42:06,36.902,14.621,47.607,0.087,0.0,0.783,0.0,2232320.0,0.0,20.0,3795435520.0,439377920.0,29143531520.0,240730112.0,4955139.0,2144944.0
12-04 09:42:07,24.418,12.425,52.200,9.922,0.0,1.035,8192.0,249376768.0,2.0,453.0,3800576000.0,439169024.0,29134741504.0,244588544.0,3370243.0,2379248.0
12-04 09:42:08,22.511,9.524,55.671,11.169,0.0,1.126,20480.0,267505664.0,5.0,491.0,3806318592.0,439070720.0,29137641472.0,236044288.0,3670100.0,2103464.0
12-04 09:42:09,26.672,10.892,55.403,6.175,0.0,0.858,4096.0,178491392.0,1.0,315.0,3804188672.0,438988800.0,29141491712.0,234405888.0,4848584.0,2081693.0
12-04 09:42:10,37.863,15.214,46.068,0.085,0.0,0.769,61440.0,2359296.0,5.0,27.0,3811946496.0,438571008.0,29120999424.0,247558144.0,8871779.0,2076667.0
12-04 09:42:11,36.980,15.098,47.074,0.0,0.0,0.848,0.0,4300800.0,0.0,38.0,3812093952.0,438345728.0,29121146880.0,247488512.0,9279455.0,2265289.0
12-04 09:42:12,36.687,16.132,46.314,0.0,0.0,0.867,0.0,2375680.0,0.0,27.0,3818082304.0,438128640.0,29121331200.0,241532928.0,9177794.0,2253079.0
12-04 09:42:13,37.500,14.510,47.203,0.0,0.0,0.787,0.0,2244608.0,0.0,24.0,3818901504.0,437911552.0,29121769472.0,240492544.0,6913019.0,2092398.0
12-04 09:42:14,37.910,15.285,45.941,0.086,0.0,0.777,0.0,2494464.0,0.0,49.0,3821514752.0,437698560.0,29122510848.0,237350912.0,6965132.0,2164202.0
12-04 09:42:15,35.764,15.799,47.483,0.087,0.0,0.868,0.0,4349952.0,0.0,39.0,3824517120.0,437501952.0,29125832704.0,231223296.0,7439267.0,2400427.0
12-04 09:42:16,36.919,15.404,46.644,0.0,0.0,1.033,0.0,2318336.0,0.0,26.0,3826548736.0,437301248.0,29125201920.0,230023168.0,7033859.0,2177066.0
12-04 09:42:17,36.761,15.253,47.215,0.086,0.0,0.686,0.0,2269184.0,0.0,25.0,3827650560.0,436854784.0,29114347520.0,240222208.0,4890832.0,2109103.0
12-04 09:42:18,37.835,13.766,47.446,0.0,0.0,0.952,0.0,2338816.0,0.0,23.0,3831349248.0,436641792.0,29105086464.0,245997568.0,6951230.0,2128717.0
12-04 09:42:19,36.627,16.184,46.337,0.085,0.0,0.767,0.0,4284416.0,0.0,34.0,3835756544.0,436420608.0,29107109888.0,239788032.0,7178223.0,2240190.0
12-04 09:42:20,36.253,15.091,47.615,0.0,0.0,1.041,0.0,2379776.0,0.0,33.0,3840258048.0,436224000.0,29107703808.0,234889216.0,7316348.0,2316574.0
12-04 09:42:21,37.553,15.483,46.193,0.0,0.0,0.770,0.0,2281472.0,0.0,22.0,3840720896.0,436035584.0,29108613120.0,233705472.0,4877545.0,2103008.0
12-04 09:42:22,37.275,14.739,46.872,0.171,0.0,0.943,0.0,3211264.0,0.0,43.0,3844644864.0,435863552.0,29110050816.0,228515840.0,7296034.0,2313338.0
12-04 09:42:23,38.376,14.615,45.897,0.0,0.0,1.111,0.0,2355200.0,0.0,26.0,3849744384.0,435441664.0,29088600064.0,245288960.0,6920988.0,2110876.0
12-04 09:42:24,35.022,15.371,48.472,0.0,0.0,1.135,0.0,2297856.0,0.0,22.0,3852111872.0,435232768.0,29088886784.0,242843648.0,5442507.0,2120245.0
12-04 09:42:25,35.714,15.244,47.909,0.087,0.0,1.045,0.0,4157440.0,0.0,33.0,3853742080.0,435019776.0,29092233216.0,238080000.0,6544639.0,2192166.0
12-04 09:42:26,37.842,14.726,46.575,0.0,0.0,0.856,0.0,2531328.0,0.0,35.0,3860627456.0,434835456.0,29091647488.0,231964672.0,7371410.0,2348162.0
12-04 09:42:27,37.858,15.346,46.206,0.0,0.0,0.590,0.0,2220032.0,0.0,23.0,3861426176.0,434651136.0,29093261312.0,229736448.0,6960682.0,2118586.0
12-04 09:42:28,36.515,15.061,47.198,0.088,0.0,1.138,0.0,2420736.0,0.0,29.0,3866640384.0,434245632.0,29070938112.0,247250944.0,6866753.0,2099327.0
12-04 09:42:29,35.720,15.703,47.455,0.0,0.0,1.122,0.0,2232320.0,0.0,21.0,3868770304.0,434040832.0,29071994880.0,244269056.0,5021364.0,2170476.0
12-04 09:42:30,37.799,15.188,45.990,0.085,0.0,0.939,4096.0,4485120.0,1.0,45.0,3870519296.0,433848320.0,29074448384.0,240259072.0,7519036.0,2437547.0
12-04 09:42:31,37.240,14.236,47.917,0.0,0.0,0.608,0.0,5750784.0,0.0,31.0,3871997952.0,433651712.0,29074214912.0,239210496.0,6965126.0,2143607.0
12-04 09:42:32,41.832,15.385,41.141,0.864,0.0,0.778,110592.0,69906432.0,5.0,168.0,3878117376.0,432799744.0,29057277952.0,250880000.0,6894673.0,2107561.0
12-04 09:42:33,37.609,16.143,44.764,0.698,0.0,0.785,0.0,66256896.0,0.0,172.0,3878969344.0,432398336.0,28960669696.0,347037696.0,3740751.0,1792904.0
12-04 09:42:34,33.418,17.424,48.485,0.084,0.0,0.589,4096.0,4386816.0,1.0,42.0,3876659200.0,432414720.0,28986691584.0,323309568.0,6403321.0,2044872.0
12-04 09:42:35,32.275,16.309,50.300,0.0,0.0,1.116,0.0,2154496.0,0.0,19.0,3877490688.0,432427008.0,29010051072.0,299106304.0,5848494.0,1762676.0
12-04 09:42:36,32.957,15.739,50.609,0.087,0.0,0.609,16384.0,2162688.0,4.0,19.0,3877134336.0,432427008.0,29033611264.0,275902464.0,5781198.0,1720120.0
12-04 09:42:37,32.989,16.279,50.043,0.0,0.0,0.689,4096.0,4349952.0,1.0,41.0,3880226816.0,432459776.0,29058297856.0,248090624.0,6127937.0,1905531.0
12-04 09:42:38,33.218,15.917,50.173,0.087,0.0,0.606,0.0,2318336.0,0.0,23.0,3881340928.0,432250880.0,29061267456.0,244215808.0,4025198.0,1800128.0
12-04 09:42:39,37.229,15.065,43.983,2.944,0.0,0.779,4096.0,164638720.0,1.0,311.0,3878006784.0,432164864.0,29072637952.0,236265472.0,7278561.0,2266410.0
12-04 09:42:40,26.019,11.101,53.079,8.846,0.0,0.954,8192.0,268455936.0,2.0,477.0,3831906304.0,432074752.0,29075582976.0,279511040.0,6274522.0,2424610.0
12-04 09:42:41,25.236,11.245,54.764,7.639,0.0,1.116,4096.0,214863872.0,1.0,413.0,3791835136.0,432087040.0,29090160640.0,304992256.0,8577248.0,2269188.0
12-04 09:42:42,39.420,14.505,45.051,0.085,0.0,0.939,4096.0,2158592.0,1.0,21.0,3718193152.0,432123904.0,29112418304.0,356339712.0,5067003.0,2151321.0
12-04 09:42:43,39.811,14.015,45.228,0.0,0.0,0.946,0.0,2162688.0,0.0,19.0,3721441280.0,432128000.0,29134045184.0,331460608.0,7333775.0,2303925.0
12-04 09:42:44,37.608,15.425,46.187,0.0,0.0,0.780,0.0,4087808.0,0.0,26.0,3722674176.0,432140288.0,29158174720.0,306085888.0,7400855.0,2333207.0
12-04 09:42:45,36.617,15.432,46.818,0.0,0.0,1.133,0.0,2396160.0,0.0,31.0,3725631488.0,432173056.0,29179817984.0,281452544.0,5678952.0,2497976.0
12-04 09:42:46,38.058,14.436,46.544,0.087,0.0,0.875,0.0,2412544.0,0.0,45.0,3727831040.0,432205824.0,29201776640.0,257261568.0,7351536.0,2312077.0
12-04 09:42:47,37.414,15.431,46.207,0.0,0.0,0.948,0.0,2158592.0,0.0,19.0,3730354176.0,432226304.0,29224271872.0,232222720.0,7267228.0,2263335.0
12-04 09:42:48,36.652,15.708,46.695,0.086,0.0,0.858,0.0,2277376.0,0.0,26.0,3734667264.0,432025600.0,29224022016.0,228360192.0,7311399.0,2299887.0
12-04 09:42:49,38.261,14.0,46.870,0.0,0.0,0.870,0.0,2359296.0,0.0,29.0,3738509312.0,431603712.0,29204029440.0,244932608.0,5297849.0,2279243.0
12-04 09:42:50,39.112,14.859,45.004,0.085,0.0,0.939,0.0,2306048.0,0.0,24.0,3741163520.0,431394816.0,29203726336.0,242790400.0,7345080.0,2310582.0
12-04 09:42:51,38.194,14.670,46.007,0.087,0.0,1.042,0.0,4354048.0,0.0,40.0,3744407552.0,431206400.0,29206458368.0,237002752.0,7756809.0,2541437.0
12-04 09:42:52,38.676,14.634,45.819,0.0,0.0,0.871,0.0,2330624.0,0.0,27.0,3745144832.0,431005696.0,29207691264.0,235233280.0,5209630.0,2241939.0
12-04 09:42:53,38.021,13.976,46.962,0.087,0.0,0.955,0.0,2252800.0,0.0,23.0,3754356736.0,430686208.0,29195550720.0,238481408.0,7368215.0,2319980.0
12-04 09:42:54,38.918,15.636,44.845,0.0,0.0,0.601,0.0,2338816.0,0.0,26.0,3758288896.0,430493696.0,29195780096.0,234512384.0,7147684.0,2203408.0
12-04 09:42:55,38.062,14.361,46.608,0.088,0.0,0.881,0.0,2215936.0,0.0,27.0,3761840128.0,430243840.0,29190926336.0,236064768.0,7368994.0,2336113.0
12-04 09:42:56,38.718,13.521,46.708,0.088,0.0,0.966,0.0,4579328.0,0.0,49.0,3771027456.0,429850624.0,29171851264.0,246345728.0,7799108.0,2550893.0
12-04 09:42:57,38.343,16.311,44.748,0.085,0.0,0.512,69632.0,11956224.0,3.0,43.0,3774447616.0,429666304.0,29179043840.0,235917312.0,5226496.0,2244668.0
12-04 09:42:58,40.696,15.739,42.435,0.522,0.0,0.609,282624.0,47005696.0,23.0,123.0,3779317760.0,429178880.0,29131386880.0,279191552.0,7321879.0,2302689.0
12-04 09:42:59,38.754,14.273,45.761,0.087,0.0,1.125,0.0,2154496.0,0.0,20.0,3784130560.0,429191168.0,29152731136.0,253022208.0,7335532.0,2307083.0
12-04 09:43:00,38.320,13.998,46.632,0.0,0.0,1.050,0.0,2281472.0,0.0,27.0,3788091392.0,428982272.0,29153873920.0,248127488.0,7261461.0,2278471.0
12-04 09:43:01,37.791,15.272,46.419,0.0,0.0,0.518,0.0,2244608.0,0.0,22.0,3791073280.0,428773376.0,29153992704.0,245235712.0,5240349.0,2255339.0
12-04 09:43:02,37.702,15.404,45.532,0.085,0.0,1.277,0.0,4304896.0,0.0,37.0,3794403328.0,428605440.0,29156888576.0,239177728.0,7475857.0,2367378.0
12-04 09:43:03,38.502,14.460,45.906,0.0,0.0,1.132,0.0,2347008.0,0.0,27.0,3799859200.0,428417024.0,29156904960.0,233893888.0,7708977.0,2508957.0
12-04 09:43:04,37.793,14.335,46.916,0.174,0.0,0.782,0.0,2306048.0,0.0,28.0,3801403392.0,428224512.0,29157507072.0,231940096.0,5233685.0,2247325.0
12-04 09:43:05,38.197,15.193,45.751,0.0,0.0,0.858,69632.0,2265088.0,5.0,23.0,3804221440.0,428023808.0,29157126144.0,229703680.0,7283062.0,2282943.0
12-04 09:43:06,36.920,15.136,46.982,0.0,0.0,0.962,0.0,2404352.0,0.0,28.0,3809513472.0,427577344.0,29134626816.0,247357440.0,7353783.0,2304271.0
12-04 09:43:07,40.769,15.470,42.564,0.342,0.0,0.855,0.0,37425152.0,0.0,104.0,3816443904.0,427053056.0,29129428992.0,246149120.0,7246463.0,2268568.0
12-04 09:43:08,40.823,15.437,42.281,0.429,0.0,1.029,4096.0,44322816.0,1.0,123.0,3819077632.0,426692608.0,29070635008.0,302669824.0,5305979.0,2297160.0
12-04 09:43:09,37.315,15.606,45.946,0.0,0.0,1.133,0.0,4427776.0,0.0,41.0,3820990464.0,426721280.0,29094768640.0,276594688.0,7853610.0,2588567.0
12-04 09:43:10,38.522,14.435,46.174,0.174,0.0,0.696,90112.0,2183168.0,4.0,22.0,3826216960.0,426741760.0,29116948480.0,249167872.0,7267869.0,2273904.0
12-04 09:43:11,26.627,11.496,55.875,5.156,0.0,0.845,4096.0,121810944.0,1.0,232.0,3829284864.0,426758144.0,29132636160.0,230395904.0,6946056.0,2071852.0
12-04 09:43:12,10.961,2.192,73.272,13.406,0.0,0.169,20480.0,269684736.0,5.0,491.0,3834671104.0,426561536.0,29114089472.0,243752960.0,2114364.0,1681979.0
12-04 09:43:13,15.959,4.839,70.458,8.574,0.0,0.170,4096.0,212090880.0,1.0,366.0,3838459904.0,426565632.0,29120610304.0,233439232.0,2974730.0,1766494.0
12-04 09:43:14,38.699,15.325,45.034,0.0,0.0,0.942,0.0,2240512.0,0.0,21.0,3852836864.0,426127360.0,29096030208.0,244080640.0,5068705.0,2176640.0
12-04 09:43:15,34.858,16.652,47.282,0.0,0.0,1.208,0.0,151552.0,0.0,8.0,3862110208.0,425975808.0,29097594880.0,233394176.0,10030962.0,2655184.0
12-04 09:43:16,36.145,16.867,45.697,0.086,0.0,1.205,0.0,2183168.0,0.0,23.0,3865497600.0,425779200.0,29097050112.0,230748160.0,7520395.0,2377906.0
12-04 09:43:17,38.298,15.574,45.277,0.085,0.0,0.766,0.0,2256896.0,0.0,20.0,3872362496.0,425361408.0,29075554304.0,245796864.0,9912347.0,2608031.0
12-04 09:43:18,36.395,14.558,48.267,0.0,0.0,0.780,0.0,577536.0,0.0,41.0,3877625856.0,425160704.0,29073588224.0,242700288.0,7664687.0,2458245.0
12-04 09:43:19,37.793,15.291,45.699,0.0,0.0,1.216,0.0,2281472.0,0.0,25.0,3882438656.0,424980480.0,29075050496.0,236605440.0,7541215.0,2403269.0
12-04 09:43:20,36.498,15.854,46.690,0.0,0.0,0.958,0.0,2252800.0,0.0,21.0,3888189440.0,424796160.0,29074726912.0,231362560.0,7362829.0,2321616.0
12-04 09:43:21,37.958,14.921,45.899,0.175,0.0,1.047,0.0,2285568.0,0.0,27.0,3894132736.0,424558592.0,29069537280.0,230846464.0,7368301.0,2318556.0
12-04 09:43:22,37.284,15.484,46.107,0.0,0.0,1.125,0.0,4399104.0,0.0,40.0,3899899904.0,424173568.0,29050093568.0,244908032.0,7594845.0,2437322.0
12-04 09:43:23,37.729,14.934,46.638,0.0,0.0,0.699,0.0,2371584.0,0.0,31.0,3905871872.0,423923712.0,29044600832.0,244678656.0,7681701.0,2500545.0
12-04 09:43:24,38.278,15.260,45.695,0.0,0.0,0.767,0.0,2293760.0,0.0,27.0,3909283840.0,423718912.0,29042556928.0,243515392.0,5274547.0,2283814.0
12-04 09:43:25,38.581,14.360,45.848,0.0,0.0,1.211,0.0,2289664.0,0.0,22.0,3913273344.0,423538688.0,29042642944.0,239620096.0,7248619.0,2259687.0
12-04 09:43:26,36.466,14.828,47.500,0.086,0.0,1.121,0.0,2228224.0,0.0,23.0,3916668928.0,423350272.0,29041135616.0,237920256.0,7225259.0,2237165.0
12-04 09:43:27,38.368,14.931,45.920,0.087,0.0,0.694,0.0,2281472.0,0.0,24.0,3917094912.0,423149568.0,29042307072.0,236523520.0,5280265.0,2278084.0
12-04 09:43:28,38.194,14.931,45.833,0.087,0.0,0.955,0.0,4268032.0,0.0,37.0,3917746176.0,422973440.0,29044981760.0,233373696.0,7523170.0,2414567.0
12-04 09:43:29,38.309,15.272,45.470,0.0,0.0,0.949,0.0,2449408.0,0.0,31.0,3928387584.0,422600704.0,29023064064.0,245022720.0,7693282.0,2505420.0
12-04 09:43:30,39.983,13.443,45.447,0.0,0.0,1.127,0.0,2318336.0,0.0,26.0,3931828224.0,422400000.0,29020483584.0,244363264.0,7230745.0,2248384.0
12-04 09:43:31,36.976,14.685,47.465,0.087,0.0,0.787,0.0,2187264.0,0.0,22.0,3935719424.0,422203392.0,29019369472.0,241782784.0,5355091.0,2312423.0
12-04 09:43:32,38.634,15.125,45.203,0.0,0.0,1.037,0.0,2285568.0,0.0,21.0,3939598336.0,421994496.0,29020532736.0,236949504.0,7151813.0,2213217.0
12-04 09:43:33,38.246,14.474,46.491,0.088,0.0,0.702,0.0,2199552.0,0.0,24.0,3944222720.0,421793792.0,29020139520.0,232919040.0,7344346.0,2298111.0
12-04 09:43:34,37.011,11.990,50.652,0.087,0.0,0.261,0.0,6643712.0,0.0,62.0,3949285376.0,421408768.0,29003350016.0,245030912.0,4438220.0,1115864.0
12-04 09:43:35,37.709,11.630,50.485,0.088,0.0,0.088,0.0,12320768.0,0.0,79.0,3957039104.0,421261312.0,29008379904.0,232394752.0,1970458.0,866041.0
12-04 09:43:36,41.426,12.054,44.992,1.273,0.0,0.255,8192.0,81764352.0,2.0,204.0,3960688640.0,420429824.0,28994961408.0,242995200.0,2396553.0,770397.0
12-04 09:43:37,40.846,11.485,46.978,0.604,0.0,0.086,0.0,40357888.0,0.0,136.0,3964932096.0,420089856.0,28892508160.0,341544960.0,1943988.0,848646.0
12-04 09:43:38,37.250,11.053,51.523,0.087,0.0,0.087,0.0,6520832.0,0.0,63.0,3970121728.0,420159488.0,28917215232.0,311578624.0,1684055.0,753351.0
12-04 09:43:39,33.870,12.024,53.683,0.423,0.0,0.0,0.0,6516736.0,0.0,61.0,3969658880.0,420233216.0,28944777216.0,284405760.0,501626.0,451646.0
12-04 09:43:40,33.102,11.468,55.343,0.0,0.0,0.087,0.0,6496256.0,0.0,60.0,3971006464.0,420261888.0,28971335680.0,256471040.0,495253.0,332003.0
12-04 09:43:41,32.790,11.416,55.536,0.172,0.0,0.086,0.0,8732672.0,0.0,76.0,3971678208.0,420106240.0,28978962432.0,248328192.0,641590.0,409413.0
12-04 09:43:42,32.100,12.823,54.991,0.086,0.0,0.0,0.0,6516736.0,0.0,61.0,3971825664.0,419926016.0,28983885824.0,243437568.0,497198.0,335503.0
12-04 09:43:43,19.407,7.288,67.627,5.593,0.0,0.085,8192.0,129908736.0,2.0,239.0,3972014080.0,419950592.0,28998434816.0,228675584.0,203955.0,180136.0
12-04 09:43:44,2.099,0.672,81.276,15.953,0.0,0.0,8192.0,270675968.0,2.0,479.0,3974533120.0,419753984.0,28977958912.0,246829056.0,460642.0,250549.0
12-04 09:43:45,15.312,4.106,71.771,8.725,0.0,0.086,4096.0,197611520.0,1.0,344.0,3947974656.0,419717120.0,28978569216.0,272814080.0,1945624.0,799944.0
12-04 09:43:46,39.341,10.919,49.740,0.0,0.0,0.0,0.0,6463488.0,0.0,61.0,3882229760.0,419741696.0,29003780096.0,313323520.0,2256416.0,960478.0
12-04 09:43:47,38.961,11.255,49.351,0.173,0.0,0.260,0.0,6467584.0,0.0,60.0,3783782400.0,419774464.0,29027938304.0,387579904.0,2259256.0,974347.0
12-04 09:43:48,38.363,11.594,49.616,0.171,0.0,0.256,4096.0,7176192.0,1.0,71.0,3736190976.0,419831808.0,29054373888.0,408678400.0,2169390.0,928107.0
12-04 09:43:49,38.394,11.693,49.825,0.087,0.0,0.0,0.0,4440064.0,0.0,44.0,3746369536.0,419848192.0,29077495808.0,375361536.0,2261328.0,983407.0
12-04 09:43:50,38.534,11.379,49.828,0.086,0.0,0.172,0.0,6709248.0,0.0,84.0,3751804928.0,419868672.0,29102419968.0,344981504.0,2253525.0,978005.0
12-04 09:43:51,38.058,11.512,50.172,0.172,0.0,0.086,0.0,6492160.0,0.0,59.0,3754606592.0,419917824.0,29127401472.0,317149184.0,2254113.0,981146.0
12-04 09:43:52,37.685,12.010,50.131,0.087,0.0,0.087,0.0,6524928.0,0.0,61.0,3759493120.0,419938304.0,29151756288.0,287887360.0,2248036.0,978576.0
12-04 09:43:53,36.828,11.525,51.386,0.087,0.0,0.173,0.0,6492160.0,0.0,57.0,3761999872.0,419958784.0,29176074240.0,261042176.0,2251877.0,978129.0
12-04 09:43:54,38.435,11.522,49.785,0.086,0.0,0.172,0.0,6336512.0,0.0,48.0,3766620160.0,419966976.0,29202522112.0,229965824.0,2105106.0,901135.0
12-04 09:43:55,40.660,10.513,48.740,0.087,0.0,0.0,0.0,4628480.0,0.0,51.0,3772334080.0,419598336.0,29183463424.0,243679232.0,2257601.0,977722.0
12-04 09:43:56,38.846,11.026,49.873,0.085,0.0,0.170,0.0,6549504.0,0.0,60.0,3778088960.0,419401728.0,29186777088.0,234807296.0,2255456.0,981556.0
12-04 09:43:57,38.012,12.031,49.520,0.262,0.0,0.174,0.0,6582272.0,0.0,60.0,3783372800.0,419213312.0,29188108288.0,228380672.0,2261207.0,981669.0
12-04 09:43:58,39.227,10.386,50.043,0.086,0.0,0.258,0.0,6668288.0,0.0,63.0,3789058048.0,418828288.0,29169262592.0,241926144.0,2261641.0,982604.0
12-04 09:43:59,39.816,11.567,48.365,0.084,0.0,0.168,0.0,6537216.0,0.0,61.0,3793010688.0,418664448.0,29173260288.0,234139648.0,2249409.0,982013.0
12-04 09:44:00,39.077,10.270,50.305,0.174,0.0,0.174,0.0,6668288.0,0.0,65.0,3799732224.0,418242560.0,29152509952.0,248590336.0,2222861.0,967983.0
12-04 09:44:01,38.774,11.831,49.309,0.0,0.0,0.086,0.0,4448256.0,0.0,43.0,3807645696.0,418058240.0,29154115584.0,239255552.0,2130592.0,921542.0
12-04 09:44:02,29.700,6.953,59.914,3.262,0.0,0.172,4096.0,92553216.0,1.0,230.0,3821699072.0,417124352.0,29142786048.0,237465600.0,2155514.0,922087.0
12-04 09:44:03,14.130,1.923,80.602,3.177,0.0,0.167,28672.0,101584896.0,5.0,209.0,3825815552.0,416677888.0,29111537664.0,265043968.0,1819022.0,752156.0
12-04 09:44:04,7.912,0.758,90.993,0.168,0.0,0.168,0.0,9805824.0,0.0,36.0,3833081856.0,416690176.0,29005017088.0,364285952.0,1825417.0,752666.0
12-04 09:44:05,5.912,0.422,93.666,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3836661760.0,416690176.0,29004980224.0,360742912.0,1833747.0,763566.0
12-04 09:44:06,6.957,0.587,92.205,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3840139264.0,416690176.0,29004980224.0,357265408.0,1811153.0,749453.0
12-04 09:44:07,6.414,0.422,93.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3842764800.0,416690176.0,29004984320.0,354635776.0,1832061.0,754927.0
12-04 09:44:08,24.153,8.949,66.290,0.0,0.0,0.608,0.0,0.0,0.0,0.0,3852382208.0,416690176.0,29015130112.0,334872576.0,5161769.0,2112481.0
12-04 09:44:09,38.368,15.278,45.312,0.087,0.0,0.955,0.0,2236416.0,0.0,23.0,3861880832.0,416698368.0,29036904448.0,303591424.0,5533572.0,2432987.0
12-04 09:44:10,40.086,14.397,44.569,0.0,0.0,0.948,0.0,2224128.0,0.0,24.0,3873431552.0,416706560.0,29058490368.0,270446592.0,7671659.0,2493924.0
12-04 09:44:11,38.038,15.232,45.783,0.0,0.0,0.947,0.0,2158592.0,0.0,19.0,3876917248.0,416722944.0,29080956928.0,244477952.0,5786811.0,2500444.0
12-04 09:44:12,39.831,14.346,44.641,0.084,0.0,1.097,0.0,2240512.0,0.0,22.0,3885981696.0,416448512.0,29071998976.0,244645888.0,7658829.0,2584064.0
12-04 09:44:13,38.223,15.358,45.298,0.086,0.0,1.035,0.0,2211840.0,0.0,22.0,3895111680.0,416329728.0,29077651456.0,229982208.0,7698341.0,2504107.0
12-04 09:44:14,37.919,15.477,45.572,0.0,0.0,1.032,0.0,2330624.0,0.0,25.0,3899543552.0,416063488.0,29070061568.0,233406464.0,7772564.0,2554575.0
12-04 09:44:15,39.779,15.098,44.190,0.085,0.0,0.848,0.0,2375680.0,0.0,30.0,3907268608.0,415662080.0,29048258560.0,247885824.0,7753659.0,2554240.0
12-04 09:44:16,39.062,14.757,45.399,0.0,0.0,0.781,0.0,2269184.0,0.0,25.0,3913105408.0,415461376.0,29049012224.0,241496064.0,7783499.0,2566353.0
12-04 09:44:17,38.501,15.417,45.230,0.0,0.0,0.852,0.0,2220032.0,0.0,20.0,3919273984.0,415252480.0,29048700928.0,235847680.0,7816188.0,2579296.0
12-04 09:44:18,38.535,14.560,46.207,0.087,0.0,0.610,0.0,2269184.0,0.0,22.0,3912785920.0,415051776.0,29048868864.0,242368512.0,5548767.0,2421061.0
12-04 09:44:19,38.874,14.600,45.383,0.0,0.0,1.143,0.0,2244608.0,0.0,22.0,3918548992.0,414855168.0,29049118720.0,236552192.0,7930661.0,2645602.0
12-04 09:44:20,36.747,15.232,44.148,2.496,0.0,1.377,8192.0,143482880.0,2.0,267.0,3923169280.0,414666752.0,29049278464.0,231960576.0,7739318.0,2548161.0
12-04 09:44:21,30.756,15.378,44.588,7.990,0.0,1.289,8192.0,271089664.0,2.0,430.0,3929333760.0,414203904.0,29020200960.0,255336448.0,7160342.0,2863321.0
12-04 09:44:22,31.521,12.659,49.958,5.098,0.0,0.765,4096.0,178700288.0,1.0,317.0,3934453760.0,414224384.0,29036535808.0,233861120.0,4739934.0,2472381.0
12-04 09:44:23,37.576,15.065,46.147,0.0,0.0,1.212,0.0,2215936.0,0.0,21.0,3940134912.0,413814784.0,29016788992.0,248336384.0,5103917.0,2388116.0
12-04 09:44:24,39.229,14.186,45.622,0.0,0.0,0.963,0.0,2252800.0,0.0,21.0,3949899776.0,413605888.0,29016010752.0,239558656.0,11749491.0,2533244.0
12-04 09:44:25,38.388,15.425,45.061,0.087,0.0,1.040,0.0,2236416.0,0.0,23.0,3954044928.0,413405184.0,29016207360.0,235417600.0,7797502.0,2577625.0
12-04 09:44:26,39.227,14.421,45.236,0.0,0.0,1.116,0.0,2260992.0,0.0,22.0,3957227520.0,413208576.0,29016195072.0,232443904.0,9771169.0,2544035.0
12-04 09:44:27,38.729,14.883,45.518,0.0,0.0,0.870,0.0,2334720.0,0.0,28.0,3963584512.0,412794880.0,28994695168.0,248000512.0,7732848.0,2540055.0
12-04 09:44:28,38.350,15.561,44.898,0.0,0.0,1.190,0.0,2215936.0,0.0,21.0,3966926848.0,412585984.0,28994408448.0,245153792.0,5667221.0,2516840.0
12-04 09:44:29,38.729,14.186,45.692,0.174,0.0,1.218,0.0,2269184.0,0.0,23.0,3971227648.0,412381184.0,28994174976.0,241291264.0,7797270.0,2569205.0
12-04 09:44:30,39.629,13.945,45.455,0.0,0.0,0.971,0.0,2220032.0,0.0,22.0,3981791232.0,412160000.0,28991111168.0,234012672.0,7735539.0,2539062.0
12-04 09:44:31,38.946,14.249,45.855,0.0,0.0,0.950,0.0,2273280.0,0.0,24.0,3983106048.0,411955200.0,28991270912.0,232742912.0,7887952.0,2629829.0
12-04 09:44:32,38.673,14.425,45.929,0.088,0.0,0.885,0.0,2338816.0,0.0,25.0,3992403968.0,411561984.0,28969508864.0,245600256.0,7757932.0,2565901.0
12-04 09:44:33,38.408,14.792,45.675,0.087,0.0,1.038,0.0,2240512.0,0.0,24.0,4001292288.0,411369472.0,28969263104.0,237150208.0,7918184.0,2648664.0
12-04 09:44:34,36.920,15.573,46.019,0.0,0.0,1.487,0.0,1937408.0,0.0,23.0,4002865152.0,411181056.0,28968558592.0,236470272.0,7586228.0,2467205.0
12-04 09:44:35,39.825,14.386,44.912,0.0,0.0,0.877,0.0,4354048.0,0.0,37.0,4009840640.0,410820608.0,28950192128.0,248221696.0,5724416.0,2558634.0
12-04 09:44:36,39.081,13.951,45.927,0.0,0.0,1.040,0.0,2248704.0,0.0,21.0,4014063616.0,410640384.0,28949057536.0,245313536.0,7828115.0,2593696.0
12-04 09:44:37,39.190,15.332,44.789,0.0,0.0,0.689,0.0,2256896.0,0.0,21.0,4017274880.0,410427392.0,28946362368.0,245010432.0,7745315.0,2545272.0
12-04 09:44:38,38.662,14.596,45.873,0.174,0.0,0.695,0.0,2273280.0,0.0,23.0,4026347520.0,410193920.0,28940886016.0,241647616.0,7840919.0,2613792.0
12-04 09:44:39,39.149,14.497,45.399,0.0,0.0,0.955,0.0,2125824.0,0.0,15.0,4033085440.0,409997312.0,28939227136.0,236765184.0,7771888.0,2590916.0
12-04 09:44:40,37.368,15.175,46.754,0.0,0.0,0.702,0.0,2367488.0,0.0,31.0,4038893568.0,409804800.0,28939530240.0,230846464.0,7769074.0,2570387.0
12-04 09:44:41,40.444,14.761,43.942,0.0,0.0,0.853,0.0,2347008.0,0.0,26.0,4046086144.0,409423872.0,28917362688.0,246202368.0,7810936.0,2598785.0
12-04 09:44:42,37.925,15.344,45.597,0.087,0.0,1.046,0.0,2252800.0,0.0,21.0,4050149376.0,409227264.0,28918325248.0,241373184.0,6650666.0,2519858.0
12-04 09:44:43,39.797,15.326,44.115,0.0,0.0,0.762,0.0,2195456.0,0.0,21.0,4059095040.0,409030656.0,28917313536.0,233635840.0,6847487.0,2592722.0
12-04 09:44:44,37.822,15.352,45.626,0.086,0.0,1.115,0.0,2301952.0,0.0,24.0,4062531584.0,408854528.0,28918505472.0,229183488.0,7528748.0,2516174.0
12-04 09:44:45,33.046,15.577,50.344,0.0,0.0,1.033,0.0,2322432.0,0.0,29.0,4061032448.0,408702976.0,28920492032.0,228847616.0,6547588.0,2341616.0
12-04 09:44:46,32.230,16.028,50.697,0.0,0.0,1.045,0.0,2326528.0,0.0,25.0,4063002624.0,408313856.0,28900851712.0,246906880.0,5926629.0,1876798.0
12-04 09:44:47,32.818,16.495,49.656,0.0,0.0,1.031,0.0,2252800.0,0.0,21.0,4064026624.0,408117248.0,28902633472.0,244297728.0,5969433.0,1934300.0
12-04 09:44:48,32.080,17.045,50.0,0.087,0.0,0.787,0.0,2273280.0,0.0,26.0,4062777344.0,407924736.0,28904869888.0,243503104.0,6088060.0,1968700.0
12-04 09:44:49,32.787,15.962,50.216,0.086,0.0,0.949,0.0,4403200.0,0.0,41.0,4063375360.0,407748608.0,28908224512.0,239726592.0,6379229.0,2141330.0
12-04 09:44:50,34.035,14.561,50.526,0.0,0.0,0.877,0.0,2273280.0,0.0,25.0,4063600640.0,407564288.0,28910497792.0,237412352.0,6220326.0,1989875.0
12-04 09:44:51,39.494,14.211,45.248,0.0,0.0,1.046,0.0,2248704.0,0.0,23.0,4001800192.0,407379968.0,28909469696.0,300425216.0,7958627.0,2630216.0
12-04 09:44:52,35.540,15.505,42.683,4.878,0.0,1.394,8192.0,175493120.0,2.0,306.0,3943071744.0,407392256.0,28930097152.0,338513920.0,7292730.0,2874857.0
12-04 09:44:53,26.981,11.046,52.361,8.853,0.0,0.759,8192.0,271888384.0,2.0,449.0,3800768512.0,407400448.0,28941709312.0,469196800.0,3793538.0,2508239.0
12-04 09:44:54,32.437,12.402,48.829,5.117,0.0,1.214,4096.0,181256192.0,1.0,362.0,3753459712.0,407412736.0,28957147136.0,501055488.0,13194365.0,2677226.0
12-04 09:44:55,40.245,14.086,44.444,0.087,0.0,1.137,0.0,2158592.0,0.0,19.0,3768385536.0,407425024.0,28978278400.0,464986112.0,5850354.0,2562504.0
12-04 09:44:56,39.773,13.899,45.192,0.087,0.0,1.049,0.0,2170880.0,0.0,21.0,3774484480.0,407445504.0,28999458816.0,437686272.0,7941518.0,2618646.0
12-04 09:44:57,39.451,15.094,44.425,0.0,0.0,1.029,0.0,2162688.0,0.0,19.0,3778576384.0,407470080.0,29021581312.0,411447296.0,8070656.0,2654040.0
12-04 09:44:58,41.394,14.458,43.201,0.0,0.0,0.947,0.0,2158592.0,0.0,20.0,3785388032.0,407498752.0,29043347456.0,382840832.0,8070651.0,2691853.0
12-04 09:44:59,39.760,14.396,44.387,0.086,0.0,1.371,0.0,2174976.0,0.0,20.0,3791036416.0,407531520.0,29065023488.0,355483648.0,8080698.0,2680929.0
12-04 09:45:00,39.153,14.866,44.857,0.0,0.0,1.124,0.0,2162688.0,0.0,19.0,3798167552.0,407556096.0,29086441472.0,326909952.0,6050917.0,2676734.0
12-04 09:45:01,40.725,14.754,43.572,0.173,0.0,0.777,0.0,2179072.0,0.0,21.0,3808698368.0,407584768.0,29106757632.0,296034304.0,7940502.0,2599896.0
12-04 09:45:02,40.086,14.850,44.292,0.0,0.0,0.773,0.0,2195456.0,0.0,19.0,3813081088.0,407588864.0,29128876032.0,269529088.0,8201081.0,2736957.0
12-04 09:45:03,39.701,14.437,44.630,0.0,0.0,1.232,0.0,2158592.0,0.0,19.0,3822424064.0,407601152.0,29150552064.0,238497792.0,8061624.0,2679898.0
12-04 09:45:04,39.685,13.724,45.629,0.087,0.0,0.874,0.0,2215936.0,0.0,21.0,3825975296.0,407433216.0,29149757440.0,235909120.0,8180859.0,2755474.0
12-04 09:45:05,40.609,13.652,44.870,0.0,0.0,0.870,0.0,2277376.0,0.0,22.0,3830546432.0,407248896.0,29150523392.0,230756352.0,8038578.0,2632619.0
12-04 09:45:06,39.248,14.860,44.580,0.087,0.0,1.224,0.0,2326528.0,0.0,28.0,3839184896.0,406888448.0,29129228288.0,243773440.0,8134258.0,2730991.0
12-04 09:45:07,40.155,14.961,43.680,0.0,0.0,1.204,0.0,2252800.0,0.0,23.0,3843387392.0,406704128.0,29128945664.0,240037888.0,7783389.0,2772063.0
12-04 09:45:08,41.508,13.518,43.934,0.087,0.0,0.953,0.0,2252800.0,0.0,22.0,3850235904.0,406523904.0,29129478144.0,232837120.0,6544576.0,2721049.0
12-04 09:45:09,40.515,14.764,43.777,0.0,0.0,0.944,0.0,2314240.0,0.0,23.0,3856658432.0,406171648.0,29112967168.0,243277824.0,8037343.0,2643457.0
12-04 09:45:10,41.582,14.286,43.282,0.0,0.0,0.850,0.0,2244608.0,0.0,22.0,3865935872.0,405970944.0,29104222208.0,242946048.0,8059526.0,2690621.0
12-04 09:45:11,41.207,13.621,44.310,0.0,0.0,0.862,0.0,2256896.0,0.0,21.0,3872030720.0,405794816.0,29104291840.0,236957696.0,8134665.0,2722206.0
12-04 09:45:12,40.273,15.102,43.259,0.171,0.0,1.195,0.0,2326528.0,0.0,25.0,3882606592.0,405422080.0,29082968064.0,248078336.0,8171151.0,2736969.0
12-04 09:45:13,40.555,13.258,44.974,0.0,0.0,1.213,0.0,2228224.0,0.0,21.0,3888713728.0,405229568.0,29078646784.0,246484992.0,8048534.0,2662687.0
12-04 09:45:14,40.263,13.246,45.175,0.0,0.0,1.316,0.0,2269184.0,0.0,22.0,3895918592.0,405057536.0,29079744512.0,238354432.0,6062315.0,2686819.0
12-04 09:45:15,41.288,13.820,44.120,0.0,0.0,0.773,0.0,2236416.0,0.0,27.0,3903922176.0,404885504.0,29079068672.0,231198720.0,8116441.0,2711846.0
12-04 09:45:16,40.795,13.915,44.080,0.0,0.0,1.210,0.0,2330624.0,0.0,24.0,3913961472.0,404520960.0,29057687552.0,242905088.0,8142328.0,2726664.0
12-04 09:45:17,40.396,14.126,44.358,0.0,0.0,1.120,0.0,2248704.0,0.0,24.0,3919261696.0,404328448.0,29054156800.0,241328128.0,7948896.0,2629021.0
12-04 09:45:18,39.843,13.688,45.248,0.174,0.0,1.046,0.0,2277376.0,0.0,25.0,3922661376.0,404140032.0,29051338752.0,240934912.0,8142087.0,2712601.0
12-04 09:45:19,40.779,14.805,43.290,0.173,0.0,0.952,0.0,5779456.0,0.0,31.0,3930365952.0,403959808.0,29049573376.0,235175936.0,8086616.0,2698643.0
12-04 09:45:20,44.038,14.795,39.600,0.696,0.0,0.870,4096.0,64671744.0,1.0,154.0,3932876800.0,403361792.0,29053136896.0,229699584.0,7823710.0,2545085.0
12-04 09:45:21,44.666,14.224,39.289,0.607,0.0,1.214,4096.0,60129280.0,1.0,160.0,3947905024.0,402866176.0,28933095424.0,335208448.0,5668166.0,2457418.0
12-04 09:45:22,41.182,14.298,43.664,0.0,0.0,0.856,0.0,2174976.0,0.0,19.0,3951562752.0,402886656.0,28954681344.0,309944320.0,8078652.0,2705019.0
12-04 09:45:23,38.743,13.613,46.597,0.0,0.0,1.047,0.0,2068480.0,0.0,13.0,3957678080.0,402890752.0,28975165440.0,283340800.0,6091751.0,2726042.0
12-04 09:45:24,37.814,12.663,46.054,2.428,0.0,1.041,12288.0,141869056.0,3.0,259.0,3963199488.0,402923520.0,28993101824.0,259850240.0,3992909.0,2663322.0
12-04 09:45:25,35.172,15.259,41.379,6.897,0.0,1.293,12288.0,270143488.0,3.0,465.0,3965693952.0,402935808.0,29012221952.0,238223360.0,6131589.0,2968771.0
12-04 09:45:26,32.370,13.169,47.579,5.947,0.0,0.935,8192.0,205131776.0,2.0,365.0,3978010624.0,402763776.0,29007433728.0,230866944.0,10173467.0,2741069.0
12-04 09:45:27,42.907,12.881,43.603,0.0,0.0,0.609,0.0,2359296.0,0.0,27.0,3982065664.0,402386944.0,28986286080.0,248336384.0,7885840.0,2590380.0
12-04 09:45:28,39.825,13.624,45.677,0.087,0.0,0.786,0.0,2220032.0,0.0,21.0,3985408000.0,402206720.0,28987109376.0,244350976.0,6005492.0,2665989.0
12-04 09:45:29,40.669,13.292,44.718,0.088,0.0,1.232,0.0,2285568.0,0.0,25.0,3998224384.0,402034688.0,28985622528.0,233193472.0,7985175.0,2598055.0
12-04 09:45:30,42.088,14.478,42.593,0.0,0.0,0.842,0.0,2215936.0,0.0,21.0,4002398208.0,401854464.0,28984430592.0,230391808.0,9976862.0,2626419.0
12-04 09:45:31,39.357,15.030,44.309,0.0,0.0,1.303,0.0,2318336.0,0.0,24.0,4006076416.0,401481728.0,28963606528.0,247910400.0,10149855.0,2701392.0
12-04 09:45:32,39.363,15.073,44.703,0.086,0.0,0.775,0.0,2273280.0,0.0,23.0,4014424064.0,401297408.0,28963917824.0,239435776.0,8121099.0,2741785.0
12-04 09:45:33,40.175,15.109,43.930,0.0,0.0,0.786,0.0,2207744.0,0.0,23.0,4022636544.0,401129472.0,28962553856.0,232755200.0,10072306.0,2658770.0
12-04 09:45:34,39.334,16.297,43.515,0.0,0.0,0.853,0.0,2273280.0,0.0,23.0,4025167872.0,400961536.0,28962439168.0,230506496.0,8056103.0,2639723.0
12-04 09:45:35,40.277,14.088,44.512,0.173,0.0,0.951,0.0,2400256.0,0.0,27.0,4029726720.0,400543744.0,28937592832.0,251211776.0,8071587.0,2722765.0
12-04 09:45:36,41.010,14.640,43.065,0.0,0.0,1.284,0.0,2211840.0,0.0,24.0,4051120128.0,400281600.0,28924887040.0,242786304.0,8057324.0,2688675.0
12-04 09:45:37,40.601,15.536,42.661,0.086,0.0,1.116,0.0,2232320.0,0.0,24.0,4059320320.0,400138240.0,28923207680.0,236408832.0,8144555.0,2730143.0
12-04 09:45:38,39.636,14.831,44.666,0.0,0.0,0.867,0.0,2301952.0,0.0,23.0,4062879744.0,399888384.0,28914384896.0,241922048.0,8078818.0,2693780.0
12-04 09:45:39,40.874,13.967,43.873,0.0,0.0,1.285,0.0,5414912.0,0.0,31.0,4069412864.0,399724544.0,28911546368.0,238391296.0,8142750.0,2756161.0
12-04 09:45:40,40.448,15.060,43.460,0.0,0.0,1.033,0.0,2379776.0,0.0,25.0,4080721920.0,399360000.0,28891197440.0,247795712.0,7436489.0,2634168.0
12-04 09:45:41,40.773,14.936,43.262,0.172,0.0,0.858,0.0,2260992.0,0.0,23.0,4090597376.0,399196160.0,28890902528.0,238379008.0,6625638.0,2697538.0
12-04 09:45:42,40.703,14.653,43.530,0.0,0.0,1.114,0.0,2232320.0,0.0,23.0,4095942656.0,398999552.0,28887625728.0,236507136.0,8140722.0,2719175.0
12-04 09:45:43,39.688,14.385,44.887,0.0,0.0,1.040,0.0,2244608.0,0.0,21.0,4100796416.0,398753792.0,28878249984.0,241274880.0,8126627.0,2735458.0
12-04 09:45:44,40.338,15.359,43.207,0.0,0.0,1.097,0.0,2289664.0,0.0,23.0,4109430784.0,398573568.0,28877209600.0,233861120.0,8122452.0,2726589.0
12-04 09:45:45,40.451,13.889,44.618,0.0,0.0,1.042,0.0,2314240.0,0.0,24.0,4121571328.0,398204928.0,28854476800.0,244822016.0,8098601.0,2681308.0
12-04 09:45:46,41.674,14.518,42.699,0.0,0.0,1.110,0.0,2187264.0,0.0,21.0,4123439104.0,398036992.0,28855078912.0,242520064.0,7912466.0,2637522.0
12-04 09:45:47,38.760,15.159,45.047,0.086,0.0,0.947,0.0,2277376.0,0.0,25.0,4129792000.0,397799424.0,28844417024.0,247066624.0,8193453.0,2723155.0
12-04 09:45:48,40.190,14.347,44.512,0.0,0.0,0.951,0.0,2314240.0,0.0,23.0,4133400576.0,397619200.0,28844101632.0,243953664.0,8211563.0,2805696.0
12-04 09:45:49,39.515,14.905,44.627,0.087,0.0,0.867,0.0,2174976.0,0.0,24.0,4143001600.0,397459456.0,28842856448.0,235757568.0,5938146.0,2607556.0
12-04 09:45:50,39.589,15.596,43.959,0.0,0.0,0.857,0.0,2256896.0,0.0,27.0,4156682240.0,397099008.0,28821078016.0,244215808.0,7404358.0,2389394.0
12-04 09:45:51,32.222,17.265,49.658,0.085,0.0,0.769,0.0,4685824.0,0.0,37.0,4157059072.0,396939264.0,28820762624.0,244314112.0,6520012.0,2374742.0
12-04 09:45:52,39.134,15.844,43.550,0.693,0.0,0.779,8192.0,67784704.0,2.0,158.0,4156612608.0,396414976.0,28823289856.0,242757632.0,5967101.0,1942288.0
12-04 09:45:53,34.991,15.352,48.370,0.343,0.0,0.943,0.0,16281600.0,0.0,59.0,4155215872.0,396312576.0,28761137152.0,306409472.0,5991814.0,1947785.0
12-04 09:45:54,32.215,15.534,51.721,0.0,0.0,0.530,0.0,2162688.0,0.0,19.0,4155703296.0,396328960.0,28783456256.0,283586560.0,5898997.0,1901755.0
12-04 09:45:55,32.177,16.132,50.390,0.087,0.0,1.214,0.0,4194304.0,0.0,33.0,4155539456.0,396349440.0,28809441280.0,257744896.0,2262467.0,2107201.0
12-04 09:45:56,31.386,15.257,48.561,3.662,0.0,1.133,4096.0,122404864.0,1.0,223.0,4157325312.0,396361728.0,28830343168.0,235044864.0,3456941.0,2135876.0
12-04 09:45:57,22.222,12.610,54.409,9.965,0.0,0.794,8192.0,267542528.0,2.0,458.0,4159037440.0,396177408.0,28821573632.0,242286592.0,5051163.0,2509642.0
12-04 09:45:58,25.975,11.525,54.344,7.181,0.0,0.975,8192.0,233754624.0,2.0,443.0,4110819328.0,396201984.0,28835696640.0,276357120.0,8769213.0,2660855.0
12-04 09:45:59,38.191,15.540,45.127,0.176,0.0,0.966,0.0,2183168.0,0.0,22.0,4069494784.0,396234752.0,28857991168.0,295354368.0,6212307.0,2743781.0
12-04 09:46:00,38.799,14.516,45.609,0.0,0.0,1.075,0.0,2162688.0,0.0,20.0,4058492928.0,396251136.0,28878958592.0,285372416.0,8307344.0,2778920.0
12-04 09:46:01,38.066,15.883,44.898,0.0,0.0,1.154,0.0,2158592.0,0.0,19.0,4013256704.0,396267520.0,28899393536.0,310157312.0,12379477.0,2657108.0
12-04 09:46:02,37.731,16.007,45.295,0.0,0.0,0.967,0.0,2162688.0,0.0,19.0,3960504320.0,396279808.0,28921782272.0,340508672.0,8793085.0,2857902.0
12-04 09:46:03,36.476,16.388,45.815,0.088,0.0,1.233,0.0,2195456.0,0.0,22.0,3906629632.0,396308480.0,28942151680.0,373985280.0,10018491.0,2830444.0
12-04 09:46:04,39.894,14.716,44.415,0.0,0.0,0.975,0.0,2154496.0,0.0,19.0,3852546048.0,396341248.0,28963393536.0,406794240.0,10328486.0,2765039.0
12-04 09:46:05,36.762,15.474,46.422,0.089,0.0,1.252,0.0,2166784.0,0.0,22.0,3852673024.0,396357632.0,28984922112.0,385122304.0,8425379.0,2822735.0
12-04 09:46:06,38.992,15.827,44.474,0.0,0.0,0.707,0.0,2150400.0,0.0,19.0,3848896512.0,396361728.0,29005217792.0,368599040.0,8428567.0,2839068.0
12-04 09:46:07,37.601,14.861,46.195,0.0,0.0,1.343,0.0,2035712.0,0.0,13.0,3855618048.0,396374016.0,29027225600.0,339857408.0,7966459.0,2595682.0
12-04 09:46:08,38.328,14.634,46.690,0.087,0.0,0.261,0.0,4370432.0,0.0,41.0,3846926336.0,396406784.0,29050294272.0,325447680.0,5774770.0,1865915.0
12-04 09:46:09,40.949,11.951,46.837,0.088,0.0,0.176,0.0,4362240.0,0.0,41.0,3854303232.0,396447744.0,29074194432.0,294129664.0,2879381.0,1238554.0
12-04 09:46:10,38.475,11.958,49.307,0.087,0.0,0.173,0.0,6463488.0,0.0,57.0,3857797120.0,396468224.0,29098475520.0,266334208.0,4540584.0,1255967.0
12-04 09:46:11,38.831,12.565,48.255,0.175,0.0,0.175,0.0,6496256.0,0.0,60.0,3863408640.0,396513280.0,29122785280.0,236367872.0,2877605.0,1237943.0
12-04 09:46:12,38.681,11.230,49.643,0.089,0.0,0.357,0.0,6623232.0,0.0,65.0,3868319744.0,396201984.0,29105917952.0,248635392.0,2856823.0,1236607.0
12-04 09:46:13,37.611,11.681,50.265,0.265,0.0,0.177,0.0,6406144.0,0.0,58.0,3879690240.0,396005376.0,29098491904.0,244887552.0,2723398.0,1156801.0
12-04 09:46:14,40.472,11.014,48.339,0.0,0.0,0.175,0.0,4456448.0,0.0,49.0,3883970560.0,395870208.0,29096448000.0,242786304.0,2869046.0,1242937.0
12-04 09:46:15,37.677,11.436,50.621,0.089,0.0,0.177,0.0,6598656.0,0.0,60.0,3891838976.0,395702272.0,29098553344.0,232980480.0,2855454.0,1230375.0
12-04 09:46:16,39.115,11.239,49.115,0.177,0.0,0.354,0.0,6623232.0,0.0,65.0,3904835584.0,395288576.0,29070671872.0,248279040.0,2879521.0,1255479.0
12-04 09:46:17,38.684,12.105,48.947,0.263,0.0,0.0,0.0,9617408.0,0.0,74.0,3911315456.0,395100160.0,29061857280.0,250802176.0,2847695.0,1229494.0
12-04 09:46:18,44.552,13.005,41.125,0.879,0.0,0.439,12288.0,74579968.0,3.0,188.0,3919319040.0,394522624.0,29066084352.0,239149056.0,2703960.0,1167980.0
12-04 09:46:19,41.769,12.347,44.658,0.876,0.0,0.350,4096.0,60252160.0,1.0,194.0,3926593536.0,394153984.0,28959625216.0,338702336.0,2882920.0,1255346.0
12-04 09:46:20,39.199,11.324,49.042,0.087,0.0,0.348,0.0,6463488.0,0.0,58.0,3935432704.0,394203136.0,28985155584.0,304283648.0,2870132.0,1268594.0
12-04 09:46:21,38.761,10.973,49.912,0.088,0.0,0.265,0.0,6455296.0,0.0,58.0,3943378944.0,394285056.0,29009387520.0,272023552.0,2875470.0,1253615.0
12-04 09:46:22,39.754,11.434,48.637,0.088,0.0,0.088,0.0,4308992.0,0.0,39.0,3949535232.0,394293248.0,29032185856.0,243060736.0,2720746.0,1181637.0
12-04 09:46:23,38.129,12.357,49.162,0.177,0.0,0.177,0.0,6590464.0,0.0,62.0,3959029760.0,394158080.0,29035339776.0,230547456.0,2883140.0,1248456.0
12-04 09:46:24,37.718,12.456,49.216,0.174,0.0,0.436,0.0,6602752.0,0.0,64.0,3967016960.0,393834496.0,29016530944.0,241692672.0,2853054.0,1252410.0
12-04 09:46:25,39.445,10.107,50.089,0.179,0.0,0.179,0.0,6516736.0,0.0,64.0,3974275072.0,393650176.0,29015875584.0,235274240.0,2884219.0,1263971.0
12-04 09:46:26,39.858,10.806,49.070,0.089,0.0,0.177,0.0,6623232.0,0.0,65.0,3982888960.0,393314304.0,28998385664.0,244486144.0,2853626.0,1254471.0
12-04 09:46:27,39.283,12.248,47.944,0.175,0.0,0.350,0.0,4440064.0,0.0,41.0,3986145280.0,393117696.0,28996583424.0,243228672.0,2733065.0,1180425.0
12-04 09:46:28,32.193,9.737,52.719,4.912,0.0,0.439,12288.0,97185792.0,3.0,223.0,4008759296.0,392253440.0,28930990080.0,287072256.0,2719183.0,1192708.0
12-04 09:46:29,4.928,1.869,76.126,16.822,0.0,0.255,16384.0,276721664.0,4.0,445.0,3190968320.0,392278016.0,28931661824.0,1104166912.0,1659286.0,797756.0
12-04 09:46:30,7.980,3.396,79.711,8.913,0.0,0.0,8192.0,199020544.0,2.0,354.0,3188764672.0,392286208.0,28938723328.0,1099300864.0,149109.0,79734.0
12-04 09:46:31,32.449,11.644,55.822,0.086,0.0,0.0,0.0,6483968.0,0.0,63.0,3187408896.0,392339456.0,28964945920.0,1074380800.0,443175.0,237861.0
12-04 09:46:32,31.592,12.414,55.908,0.086,0.0,0.0,0.0,8613888.0,0.0,84.0,3187163136.0,392380416.0,28993802240.0,1045729280.0,589387.0,314885.0
12-04 09:46:33,33.362,11.664,54.803,0.172,0.0,0.0,0.0,6492160.0,0.0,66.0,3185049600.0,392425472.0,29021528064.0,1020071936.0,441203.0,234221.0
12-04 09:46:34,33.446,12.108,54.361,0.085,0.0,0.0,0.0,6455296.0,0.0,63.0,3186139136.0,392462336.0,29047640064.0,992833536.0,445981.0,240367.0
12-04 09:46:35,33.446,11.854,54.445,0.254,0.0,0.0,0.0,6492160.0,0.0,66.0,3186954240.0,392552448.0,29074718720.0,964849664.0,463632.0,258123.0
12-04 09:46:36,32.075,12.607,55.146,0.086,0.0,0.086,0.0,6467584.0,0.0,58.0,3188191232.0,392617984.0,29102526464.0,935739392.0,444013.0,238434.0
12-04 09:46:37,33.222,13.222,53.473,0.084,0.0,0.0,0.0,6455296.0,0.0,57.0,3187597312.0,392638464.0,29129482240.0,909357056.0,441769.0,234373.0
12-04 09:46:38,31.002,12.349,56.563,0.086,0.0,0.0,0.0,6471680.0,0.0,60.0,3189506048.0,392695808.0,29156294656.0,880578560.0,151087.0,81973.0
12-04 09:46:39,30.435,12.261,57.217,0.087,0.0,0.0,0.0,10022912.0,0.0,81.0,3190333440.0,392765440.0,29183029248.0,852946944.0,3641.0,4395.0
12-04 09:46:40,35.172,11.897,51.638,1.293,0.0,0.0,4096.0,78356480.0,1.0,187.0,3192860672.0,392863744.0,29280915456.0,752435200.0,3521.0,4250.0
12-04 09:46:41,32.255,11.830,55.574,0.340,0.0,0.0,0.0,16306176.0,0.0,85.0,3191865344.0,392933376.0,29235830784.0,798445568.0,4109.0,5483.0
12-04 09:46:42,30.769,12.360,56.785,0.086,0.0,0.0,0.0,6434816.0,0.0,58.0,3191672832.0,392974336.0,29263503360.0,770924544.0,3575.0,4462.0
12-04 09:46:43,33.305,12.928,53.510,0.257,0.0,0.0,4096.0,24748032.0,1.0,102.0,3191169024.0,393039872.0,29305589760.0,729276416.0,337648.0,319923.0
12-04 09:46:44,35.459,16.943,45.415,0.961,0.0,1.223,4096.0,77901824.0,1.0,158.0,3195052032.0,393191424.0,29401255936.0,629575680.0,3752100.0,1774583.0
12-04 09:46:45,34.140,17.459,47.018,0.432,0.0,0.951,0.0,40861696.0,0.0,128.0,3194802176.0,393277440.0,29337481216.0,693514240.0,6455731.0,2129020.0
12-04 09:46:46,31.716,16.205,51.127,0.0,0.0,0.953,0.0,2154496.0,0.0,19.0,3193610240.0,393293824.0,29362143232.0,670027776.0,5966409.0,1865766.0
12-04 09:46:47,31.806,16.595,50.908,0.086,0.0,0.605,0.0,2199552.0,0.0,24.0,3194957824.0,393322496.0,29384822784.0,645971968.0,3879880.0,1811895.0
12-04 09:46:48,31.885,16.160,51.173,0.087,0.0,0.695,0.0,2158592.0,0.0,19.0,3187331072.0,393334784.0,29409304576.0,629104640.0,7969348.0,1842866.0
12-04 09:46:49,31.497,17.470,50.344,0.0,0.0,0.688,0.0,4186112.0,0.0,33.0,3189170176.0,393375744.0,29433999360.0,602529792.0,6061766.0,1942162.0
12-04 09:46:50,32.305,16.195,50.643,0.0,0.0,0.857,0.0,2306048.0,0.0,26.0,3187793920.0,393396224.0,29458800640.0,579084288.0,6480682.0,2144144.0
12-04 09:46:51,31.611,16.537,51.163,0.0,0.0,0.689,0.0,2158592.0,0.0,19.0,3189583872.0,393416704.0,29480820736.0,555253760.0,4832215.0,2003287.0
12-04 09:46:52,33.218,15.052,50.779,0.087,0.0,0.865,0.0,2150400.0,0.0,19.0,3191062528.0,393424896.0,29504462848.0,530124800.0,7274109.0,1833146.0
12-04 09:46:53,31.952,16.062,51.036,0.086,0.0,0.864,0.0,2166784.0,0.0,21.0,3190968320.0,393437184.0,29529186304.0,505483264.0,5977114.0,1878916.0
12-04 09:46:54,31.728,16.681,50.731,0.0,0.0,0.860,4096.0,3858432.0,1.0,33.0,3191918592.0,393461760.0,29554618368.0,479076352.0,6027573.0,1895293.0
12-04 09:46:55,31.990,16.810,50.429,0.0,0.0,0.772,0.0,2269184.0,0.0,25.0,3193434112.0,393498624.0,29577011200.0,455131136.0,6558219.0,2144518.0
12-04 09:46:56,32.031,15.972,51.042,0.0,0.0,0.955,0.0,2154496.0,0.0,19.0,3193872384.0,393506816.0,29601214464.0,430481408.0,5989175.0,1902686.0
12-04 09:46:57,31.818,16.381,50.600,0.0,0.0,1.201,0.0,2158592.0,0.0,19.0,3194290176.0,393510912.0,29625298944.0,405975040.0,5944938.0,1855728.0
12-04 09:46:58,31.810,15.114,52.197,0.088,0.0,0.791,0.0,2154496.0,0.0,19.0,3195006976.0,393531392.0,29648560128.0,381976576.0,5986493.0,1878570.0
12-04 09:46:59,32.202,15.666,51.523,0.087,0.0,0.522,0.0,2174976.0,0.0,21.0,3194736640.0,393572352.0,29672665088.0,358100992.0,3958428.0,1872922.0
12-04 09:47:00,31.570,17.577,50.085,0.085,0.0,0.683,0.0,4276224.0,0.0,40.0,3196694528.0,393617408.0,29697503232.0,331259904.0,2230821.0,2028118.0
12-04 09:47:01,31.651,16.938,50.470,0.086,0.0,0.855,0.0,2273280.0,0.0,25.0,3197435904.0,393633792.0,29721063424.0,306941952.0,4455618.0,2120384.0
12-04 09:47:02,32.765,15.614,50.512,0.0,0.0,1.109,0.0,2154496.0,0.0,19.0,3197956096.0,393654272.0,29745348608.0,282116096.0,7939193.0,1817781.0
12-04 09:47:03,32.411,15.644,51.080,0.0,0.0,0.864,0.0,2150400.0,0.0,19.0,3198214144.0,393662464.0,29768351744.0,258846720.0,7910840.0,1797054.0
12-04 09:47:04,31.148,16.393,51.596,0.0,0.0,0.863,0.0,2158592.0,0.0,19.0,3202834432.0,393695232.0,29792235520.0,230309888.0,8048097.0,1932615.0
12-04 09:47:05,32.186,15.835,48.709,2.238,0.0,1.033,4096.0,137187328.0,1.0,281.0,3202977792.0,393416704.0,29788987392.0,233693184.0,5940551.0,1862492.0
12-04 09:47:06,21.386,12.575,56.801,8.383,0.0,0.855,20480.0,266891264.0,5.0,540.0,3204886528.0,392876032.0,29758025728.0,263286784.0,5950323.0,2148225.0
12-04 09:47:07,18.874,12.208,57.316,10.909,0.0,0.693,8192.0,269484032.0,2.0,500.0,3205570560.0,392884224.0,29774721024.0,245899264.0,2033822.0,1897178.0
12-04 09:47:08,27.100,14.199,55.152,2.684,0.0,0.866,0.0,115875840.0,0.0,210.0,3207544832.0,392634368.0,29771952128.0,246943744.0,12311682.0,1739844.0
12-04 09:47:09,32.048,16.795,50.129,0.0,0.0,1.028,0.0,4349952.0,0.0,39.0,3205779456.0,392417280.0,29776625664.0,244252672.0,6291652.0,2033011.0
12-04 09:47:10,31.250,16.373,51.408,0.176,0.0,0.792,0.0,2285568.0,0.0,24.0,3207712768.0,392114176.0,29770895360.0,248352768.0,6178024.0,1989807.0
12-04 09:47:11,31.350,15.275,52.398,0.0,0.0,0.977,0.0,2248704.0,0.0,21.0,3206799360.0,391872512.0,29774237696.0,246165504.0,5941251.0,1843166.0
12-04 09:47:12,33.191,16.170,49.872,0.0,0.0,0.766,0.0,2248704.0,0.0,22.0,3207315456.0,391643136.0,29777678336.0,242438144.0,5896932.0,1830184.0
12-04 09:47:13,31.818,16.259,50.874,0.087,0.0,0.962,0.0,2207744.0,0.0,23.0,3206508544.0,391405568.0,29780185088.0,240975872.0,6056788.0,1927793.0
12-04 09:47:14,30.609,17.304,51.130,0.0,0.0,0.957,0.0,4308992.0,0.0,35.0,3206479872.0,391172096.0,29785227264.0,236195840.0,6421318.0,2118302.0
12-04 09:47:15,33.797,14.596,50.565,0.0,0.0,1.043,4096.0,2314240.0,1.0,28.0,3206479872.0,390955008.0,29787787264.0,233852928.0,6258922.0,2014077.0
12-04 09:47:16,31.935,17.209,49.914,0.171,0.0,0.771,0.0,2285568.0,0.0,25.0,3206930432.0,390746112.0,29790924800.0,230473728.0,5943429.0,1858948.0
12-04 09:47:17,32.734,16.024,50.214,0.0,0.0,1.028,0.0,2215936.0,0.0,23.0,3206803456.0,390402048.0,29783040000.0,238829568.0,5958181.0,1859637.0
12-04 09:47:18,32.735,15.641,50.085,0.085,0.0,1.453,0.0,2240512.0,0.0,22.0,3206418432.0,390160384.0,29784137728.0,238358528.0,5902180.0,1832476.0
12-04 09:47:19,30.848,17.652,50.557,0.0,0.0,0.943,0.0,4345856.0,0.0,40.0,3207258112.0,389967872.0,29788930048.0,232919040.0,4211921.0,1991838.0
12-04 09:47:20,30.628,16.405,52.094,0.0,0.0,0.873,0.0,2306048.0,0.0,29.0,3207139328.0,389742592.0,29791821824.0,230371328.0,8130689.0,2166433.0
12-04 09:47:21,32.411,15.557,51.080,0.086,0.0,0.864,0.0,2285568.0,0.0,23.0,3207901184.0,389488640.0,29791645696.0,230039552.0,6506045.0,1942116.0
12-04 09:47:22,33.507,15.191,50.608,0.0,0.0,0.694,0.0,2203648.0,0.0,21.0,3205738496.0,389259264.0,29794832384.0,229244928.0,5899541.0,1801793.0
12-04 09:47:23,32.788,15.921,50.430,0.0,0.0,0.861,0.0,2306048.0,0.0,24.0,3206660096.0,388788224.0,29777108992.0,246517760.0,5952464.0,1874128.0
12-04 09:47:24,32.041,16.537,50.388,0.086,0.0,0.947,0.0,2252800.0,0.0,22.0,3207184384.0,388538368.0,29776760832.0,246591488.0,6110891.0,1936304.0
12-04 09:47:25,31.126,17.369,50.215,0.0,0.0,1.290,0.0,4263936.0,0.0,34.0,3208982528.0,388239360.0,29772054528.0,249798656.0,5255984.0,1941101.0
12-04 09:47:26,31.885,16.073,50.999,0.087,0.0,0.956,0.0,2416640.0,0.0,29.0,3208458240.0,388005888.0,29774860288.0,247750656.0,6781239.0,2102999.0
12-04 09:47:27,32.641,15.152,51.255,0.087,0.0,0.866,0.0,2179072.0,0.0,23.0,3207913472.0,387764224.0,29778370560.0,245026816.0,6484300.0,1890167.0
12-04 09:47:28,30.843,17.289,51.086,0.087,0.0,0.695,0.0,2301952.0,0.0,24.0,3207069696.0,387497984.0,29777784832.0,246722560.0,5103411.0,1833951.0
12-04 09:47:29,32.870,14.957,51.565,0.0,0.0,0.609,0.0,2187264.0,0.0,22.0,3207000064.0,387227648.0,29776801792.0,248045568.0,4729070.0,1832132.0
12-04 09:47:30,32.062,16.638,50.433,0.0,0.0,0.867,24576.0,4198400.0,5.0,29.0,3207254016.0,386961408.0,29779275776.0,245583872.0,6550325.0,1919731.0
12-04 09:47:31,31.682,16.994,50.384,0.085,0.0,0.854,0.0,2330624.0,0.0,27.0,3208118272.0,386695168.0,29778747392.0,245514240.0,7841905.0,2064001.0
12-04 09:47:32,31.661,16.869,50.692,0.0,0.0,0.779,0.0,2371584.0,0.0,28.0,3208675328.0,386424832.0,29777686528.0,246288384.0,6447518.0,2118593.0
12-04 09:47:33,30.983,16.362,51.523,0.174,0.0,0.957,0.0,2256896.0,0.0,25.0,3208908800.0,386207744.0,29779771392.0,244187136.0,5928770.0,1818316.0
12-04 09:47:34,31.542,16.464,51.040,0.0,0.0,0.953,0.0,2252800.0,0.0,22.0,3206778880.0,385974272.0,29783158784.0,243163136.0,4903983.0,1917949.0
12-04 09:47:35,32.057,15.227,52.182,0.0,0.0,0.534,0.0,2228224.0,0.0,25.0,3207372800.0,385732608.0,29784961024.0,241008640.0,6736754.0,1892637.0
12-04 09:47:36,31.913,15.913,51.217,0.0,0.0,0.957,0.0,2236416.0,0.0,21.0,3206295552.0,385503232.0,29788209152.0,239067136.0,5287103.0,1883850.0
12-04 09:47:37,30.166,16.914,51.613,0.087,0.0,1.221,0.0,4255744.0,0.0,34.0,3206651904.0,385318912.0,29792358400.0,234745856.0,5311599.0,2011370.0
12-04 09:47:38,30.112,15.272,48.145,5.608,0.0,0.863,8192.0,231395328.0,2.0,437.0,3207016448.0,384987136.0,29783838720.0,243232768.0,2076745.0,1941883.0
12-04 09:47:39,20.528,13.203,57.240,8.262,0.0,0.767,8192.0,272932864.0,2.0,519.0,3206701056.0,384999424.0,29798481920.0,228892672.0,4237195.0,2098239.0
12-04 09:47:40,22.077,12.216,58.551,6.370,0.0,0.785,4096.0,183492608.0,1.0,355.0,3206234112.0,384770048.0,29796368384.0,231702528.0,1830196.0,1816487.0
12-04 09:47:41,31.359,16.202,51.220,0.0,0.0,1.220,0.0,2277376.0,0.0,24.0,3206922240.0,384532480.0,29798457344.0,229163008.0,5771964.0,1737870.0
12-04 09:47:42,31.712,16.247,51.086,0.087,0.0,0.869,0.0,4370432.0,0.0,39.0,3208441856.0,384098304.0,29781348352.0,245186560.0,10143461.0,1947669.0
12-04 09:47:43,31.561,15.780,51.787,0.0,0.0,0.872,0.0,2306048.0,0.0,27.0,3207761920.0,383885312.0,29783666688.0,243761152.0,6394067.0,2046533.0
12-04 09:47:44,32.620,16.267,50.171,0.0,0.0,0.942,0.0,2273280.0,0.0,22.0,3208896512.0,383660032.0,29785899008.0,240619520.0,10066125.0,1921375.0
12-04 09:47:45,32.230,16.028,50.871,0.174,0.0,0.697,0.0,2207744.0,0.0,24.0,3206807552.0,383447040.0,29788999680.0,239820800.0,5860667.0,1792179.0
12-04 09:47:46,32.504,17.496,48.542,0.343,0.0,1.115,4096.0,26161152.0,1.0,79.0,3206168576.0,383000576.0,29790081024.0,239824896.0,8114717.0,1910219.0
12-04 09:47:47,38.116,16.508,43.820,0.778,0.0,0.778,4096.0,76304384.0,1.0,174.0,3207774208.0,382029824.0,29787820032.0,241451008.0,5943200.0,1828872.0
12-04 09:47:48,33.737,16.955,47.664,0.606,0.0,1.038,0.0,38707200.0,0.0,106.0,3204976640.0,381837312.0,29691432960.0,340828160.0,8123569.0,1925433.0
12-04 09:47:49,32.297,16.753,49.914,0.0,0.0,1.036,0.0,4198400.0,0.0,33.0,3206524928.0,381878272.0,29716635648.0,314036224.0,4131553.0,1979602.0
12-04 09:47:50,33.017,15.172,50.690,0.0,0.0,1.121,0.0,2314240.0,0.0,28.0,3207696384.0,381911040.0,29740822528.0,288645120.0,7897832.0,2161366.0
12-04 09:47:51,33.248,15.641,50.171,0.085,0.0,0.855,0.0,2170880.0,0.0,22.0,3209105408.0,381935616.0,29763633152.0,264400896.0,4556720.0,1833765.0
12-04 09:47:52,32.724,15.927,50.740,0.087,0.0,0.522,0.0,5361664.0,0.0,30.0,3209793536.0,381956096.0,29787758592.0,239566848.0,7894745.0,1823854.0
12-04 09:47:53,30.621,16.623,51.356,0.0,0.0,1.400,0.0,2281472.0,0.0,23.0,3211526144.0,381734912.0,29790093312.0,235720704.0,5915421.0,1826109.0
12-04 09:47:54,31.865,16.235,50.777,0.086,0.0,1.036,0.0,4280320.0,0.0,35.0,3211411456.0,381521920.0,29794267136.0,231874560.0,6104489.0,1894155.0
12-04 09:47:55,31.803,17.262,50.085,0.085,0.0,0.765,0.0,2338816.0,0.0,28.0,3211337728.0,381313024.0,29796306944.0,230117376.0,6577890.0,2196407.0
12-04 09:47:56,31.431,15.628,52.151,0.0,0.0,0.790,0.0,2252800.0,0.0,21.0,3211988992.0,381059072.0,29795856384.0,230170624.0,6106127.0,1952036.0
12-04 09:47:57,32.072,16.337,50.473,0.086,0.0,1.032,0.0,2244608.0,0.0,23.0,3210911744.0,380846080.0,29798793216.0,228524032.0,6005319.0,1887766.0
12-04 09:47:58,31.670,16.609,51.033,0.0,0.0,0.688,0.0,2306048.0,0.0,23.0,3211776000.0,380379136.0,29780013056.0,246906880.0,6036168.0,1912743.0
12-04 09:47:59,32.131,15.979,50.687,0.086,0.0,1.117,0.0,2224128.0,0.0,21.0,3211272192.0,380145664.0,29782020096.0,245637120.0,5930103.0,1846021.0
12-04 09:48:00,31.245,17.082,50.730,0.0,0.0,0.944,0.0,4263936.0,0.0,34.0,3210113024.0,379920384.0,29786435584.0,242606080.0,3981973.0,1833680.0
12-04 09:48:01,31.752,16.825,50.647,0.0,0.0,0.777,4096.0,2236416.0,1.0,22.0,3211976704.0,379686912.0,29788000256.0,239411200.0,8332735.0,2079202.0
12-04 09:48:02,31.239,15.929,51.947,0.088,0.0,0.796,0.0,4673536.0,0.0,38.0,3211194368.0,379437056.0,29785980928.0,242462720.0,6295610.0,2024083.0
12-04 09:48:03,36.738,18.026,43.519,0.858,0.0,0.858,4096.0,74428416.0,1.0,172.0,3210956800.0,378449920.0,29783465984.0,246202368.0,6024968.0,1909811.0
12-04 09:48:04,32.314,16.245,50.480,0.175,0.0,0.786,0.0,14331904.0,0.0,47.0,3207368704.0,378490880.0,29736009728.0,297205760.0,5974645.0,1857562.0
12-04 09:48:05,32.538,16.184,50.256,0.0,0.0,1.022,0.0,2195456.0,0.0,22.0,3209379840.0,378523648.0,29758509056.0,272662528.0,6035207.0,1905241.0
12-04 09:48:06,32.211,15.976,50.777,0.086,0.0,0.950,0.0,2154496.0,0.0,19.0,3209949184.0,378535936.0,29781725184.0,248864768.0,5920355.0,1846444.0
12-04 09:48:07,31.480,17.793,49.615,0.0,0.0,1.112,0.0,4218880.0,0.0,35.0,3211075584.0,378286080.0,29783601152.0,246112256.0,6111009.0,1922663.0
12-04 09:48:08,31.293,17.241,50.690,0.0,0.0,0.776,0.0,2412544.0,0.0,29.0,3211358208.0,378064896.0,29786005504.0,243646464.0,6641853.0,2214691.0
12-04 09:48:09,31.680,16.362,50.914,0.174,0.0,0.870,0.0,2179072.0,0.0,23.0,3211255808.0,377856000.0,29787860992.0,242102272.0,5971771.0,1869158.0
12-04 09:48:10,29.432,16.370,47.668,5.683,0.0,0.848,8192.0,156372992.0,2.0,302.0,3211014144.0,377622528.0,29788237824.0,242200576.0,4228438.0,2015677.0
12-04 09:48:11,17.158,11.005,59.879,11.179,0.0,0.780,8192.0,270766080.0,2.0,521.0,3211423744.0,377630720.0,29801545728.0,228474880.0,1884370.0,1850754.0
12-04 09:48:12,18.999,12.468,58.355,9.330,0.0,0.848,4096.0,253370368.0,1.0,498.0,3210514432.0,377397248.0,29796397056.0,234766336.0,2665312.0,1917788.0
12-04 09:48:13,32.709,16.184,50.256,0.0,0.0,0.852,0.0,2289664.0,0.0,24.0,3212017664.0,377171968.0,29798412288.0,231473152.0,3770584.0,1771890.0
12-04 09:48:14,33.362,15.614,50.085,0.085,0.0,0.853,0.0,2170880.0,0.0,21.0,3211980800.0,376938496.0,29801177088.0,228978688.0,5898056.0,1803996.0
12-04 09:48:15,32.455,16.822,49.703,0.085,0.0,0.935,0.0,4317184.0,0.0,38.0,3211829248.0,376475648.0,29784301568.0,246468608.0,9929235.0,1738716.0
12-04 09:48:16,32.678,15.997,50.470,0.0,0.0,0.855,0.0,2318336.0,0.0,27.0,3213344768.0,376262656.0,29785780224.0,243687424.0,8208601.0,1990511.0
12-04 09:48:17,32.487,15.674,51.138,0.088,0.0,0.613,0.0,2396160.0,0.0,29.0,3211218944.0,376033280.0,29788921856.0,242900992.0,8410767.0,2100954.0
12-04 09:48:18,30.763,17.071,51.560,0.0,0.0,0.607,0.0,2211840.0,0.0,21.0,3211673600.0,375820288.0,29791039488.0,240541696.0,5943044.0,1820574.0
12-04 09:48:19,32.024,15.707,51.309,0.087,0.0,0.873,0.0,2256896.0,0.0,22.0,3211935744.0,375599104.0,29792616448.0,238923776.0,7972620.0,1856591.0
12-04 09:48:20,32.348,15.826,50.783,0.087,0.0,0.957,0.0,2252800.0,0.0,23.0,3212861440.0,375369728.0,29794877440.0,235966464.0,5944024.0,1841396.0
12-04 09:48:21,31.845,16.910,50.300,0.0,0.0,0.944,0.0,2248704.0,0.0,23.0,3211808768.0,375136256.0,29797253120.0,234876928.0,6149264.0,1951420.0
12-04 09:48:22,30.908,17.551,50.771,0.0,0.0,0.771,0.0,4296704.0,0.0,38.0,3211968512.0,374910976.0,29801230336.0,230965248.0,6262316.0,2008275.0
12-04 09:48:23,31.639,15.688,51.797,0.088,0.0,0.789,0.0,2367488.0,0.0,27.0,3211644928.0,374706176.0,29803712512.0,229011456.0,6298914.0,2034483.0
12-04 09:48:24,32.552,15.538,51.302,0.0,0.0,0.608,0.0,2301952.0,0.0,24.0,3212832768.0,374235136.0,29783982080.0,248025088.0,5979944.0,1873021.0
12-04 09:48:25,32.446,16.652,50.129,0.0,0.0,0.773,0.0,2154496.0,0.0,19.0,3207061504.0,374210560.0,29802172416.0,235630592.0,5964135.0,1857181.0
12-04 09:48:26,32.576,15.459,50.830,0.175,0.0,0.961,0.0,2285568.0,0.0,24.0,3210502144.0,373964800.0,29801459712.0,233148416.0,6073406.0,1920606.0
12-04 09:48:27,31.990,17.716,49.538,0.0,0.0,0.756,0.0,4227072.0,0.0,30.0,3213320192.0,373493760.0,29783941120.0,248320000.0,5912719.0,1819480.0
12-04 09:48:28,33.474,16.061,49.704,0.0,0.0,0.761,0.0,2330624.0,0.0,27.0,3212681216.0,373276672.0,29786185728.0,246931456.0,6314894.0,2023252.0
12-04 09:48:29,31.724,16.810,50.862,0.0,0.0,0.603,4096.0,2371584.0,1.0,28.0,3210215424.0,373063680.0,29789220864.0,246575104.0,6372790.0,2106062.0
12-04 09:48:30,31.897,16.379,50.948,0.086,0.0,0.690,0.0,2215936.0,0.0,21.0,3210215424.0,372846592.0,29791010816.0,245002240.0,5961207.0,1859002.0
12-04 09:48:31,30.164,17.891,50.821,0.0,0.0,1.124,0.0,2121728.0,0.0,22.0,3210256384.0,372641792.0,29792727040.0,243449856.0,5945630.0,1864348.0
12-04 09:48:32,31.135,16.799,51.011,0.088,0.0,0.967,0.0,2232320.0,0.0,23.0,3209605120.0,372432896.0,29794582528.0,242454528.0,6014215.0,1887049.0
12-04 09:48:33,31.228,16.609,51.038,0.087,0.0,1.038,0.0,4280320.0,0.0,35.0,3209687040.0,372228096.0,29798674432.0,238485504.0,6085692.0,1924120.0
12-04 09:48:34,31.277,16.073,51.694,0.0,0.0,0.956,0.0,2334720.0,0.0,27.0,3209916416.0,371994624.0,29800517632.0,236646400.0,6574757.0,2164814.0
12-04 09:48:35,32.899,15.625,51.042,0.0,0.0,0.434,0.0,2252800.0,0.0,21.0,3210956800.0,371765248.0,29802807296.0,233545728.0,5991900.0,1887168.0
12-04 09:48:36,33.049,15.542,50.726,0.0,0.0,0.683,0.0,2207744.0,0.0,21.0,3209510912.0,371552256.0,29804896256.0,233115648.0,5994383.0,1880211.0
12-04 09:48:37,31.924,16.048,51.079,0.0,0.0,0.949,0.0,2281472.0,0.0,24.0,3210121216.0,371335168.0,29806788608.0,230830080.0,5963782.0,1875348.0
12-04 09:48:38,32.935,16.724,49.232,0.171,0.0,0.939,0.0,2244608.0,0.0,23.0,3209981952.0,371134464.0,29808775168.0,229183488.0,6005359.0,1876378.0
12-04 09:48:39,31.314,17.662,50.0,0.0,0.0,1.024,0.0,4333568.0,0.0,39.0,3210035200.0,370696192.0,29792534528.0,245809152.0,6032638.0,1897201.0
12-04 09:48:40,32.173,16.299,50.170,0.0,0.0,1.358,0.0,2322432.0,0.0,25.0,3211194368.0,370454528.0,29790642176.0,246784000.0,6325796.0,2029212.0
12-04 09:48:41,32.219,15.853,51.243,0.0,0.0,0.686,0.0,2269184.0,0.0,24.0,3210559488.0,370257920.0,29792784384.0,245473280.0,6252472.0,2006413.0
12-04 09:48:42,25.536,13.111,55.441,5.056,0.0,0.857,4096.0,90738688.0,1.0,178.0,3211583488.0,370036736.0,29791014912.0,246439936.0,5837723.0,1823629.0
12-04 09:48:43,3.993,2.745,78.203,14.809,0.0,0.250,8192.0,270651392.0,2.0,510.0,3211390976.0,370044928.0,29792645120.0,244994048.0,2314447.0,1036872.0
12-04 09:48:44,0.251,0.335,83.598,15.816,0.0,0.0,12288.0,267563008.0,3.0,512.0,3211685888.0,370061312.0,29793390592.0,243937280.0,1557.0,1740.0
12-04 09:48:45,28.963,15.510,54.070,0.686,0.0,0.771,0.0,25894912.0,0.0,70.0,3211706368.0,369848320.0,29793468416.0,244051968.0,4557691.0,878106.0
12-04 09:48:46,32.097,12.338,55.393,0.173,0.0,0.0,0.0,6533120.0,0.0,60.0,3210547200.0,369668096.0,29799219200.0,239640576.0,2650855.0,338842.0
12-04 09:48:47,32.198,12.692,55.026,0.085,0.0,0.0,0.0,6524928.0,0.0,60.0,3211100160.0,369463296.0,29804371968.0,234139648.0,445065.0,240711.0
12-04 09:48:48,33.792,12.898,52.623,0.688,0.0,0.0,0.0,38678528.0,0.0,136.0,3210625024.0,368877568.0,29797785600.0,241786880.0,1368218.0,243222.0
12-04 09:48:49,36.185,13.174,49.530,1.027,0.0,0.086,4096.0,78536704.0,1.0,211.0,3211030528.0,367910912.0,29787009024.0,253124608.0,441439.0,234488.0
12-04 09:48:50,34.337,12.737,52.324,0.602,0.0,0.0,8192.0,36569088.0,2.0,143.0,3207962624.0,368066560.0,29715181568.0,327864320.0,443106.0,237743.0
12-04 09:48:51,31.962,12.682,55.270,0.086,0.0,0.0,0.0,6520832.0,0.0,57.0,3208093696.0,368132096.0,29741912064.0,300937216.0,441475.0,235103.0
12-04 09:48:52,33.081,12.879,53.956,0.084,0.0,0.0,0.0,6483968.0,0.0,58.0,3208912896.0,368164864.0,29768376320.0,273620992.0,443459.0,238190.0
12-04 09:48:53,32.933,11.664,55.317,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,3209801728.0,368193536.0,29795713024.0,245366784.0,441744.0,235625.0
12-04 09:48:54,32.502,12.382,54.944,0.172,0.0,0.0,0.0,6500352.0,0.0,62.0,3209998336.0,368021504.0,29801385984.0,239669248.0,443699.0,238946.0
12-04 09:48:55,32.524,11.101,56.288,0.087,0.0,0.0,0.0,6623232.0,0.0,63.0,3209498624.0,367861760.0,29808279552.0,233435136.0,441320.0,234832.0
12-04 09:48:56,31.288,11.744,56.705,0.263,0.0,0.0,0.0,8781824.0,0.0,83.0,3211931648.0,367538176.0,29791887360.0,247717888.0,589186.0,314986.0
12-04 09:48:57,32.330,11.350,56.148,0.172,0.0,0.0,0.0,6483968.0,0.0,61.0,3212005376.0,367345664.0,29795995648.0,243728384.0,442738.0,236953.0
12-04 09:48:58,32.437,12.056,55.421,0.087,0.0,0.0,0.0,6594560.0,0.0,63.0,3211583488.0,367165440.0,29801996288.0,238329856.0,442552.0,236666.0
12-04 09:48:59,32.451,12.383,55.081,0.085,0.0,0.0,0.0,6483968.0,0.0,62.0,3211649024.0,366993408.0,29808218112.0,232214528.0,441718.0,235476.0
12-04 09:49:00,32.792,11.870,55.252,0.085,0.0,0.0,0.0,6651904.0,0.0,71.0,3213123584.0,366575616.0,29790990336.0,248385536.0,442397.0,236073.0
12-04 09:49:01,31.688,11.775,56.450,0.087,0.0,0.0,0.0,6586368.0,0.0,61.0,3212623872.0,366419968.0,29795622912.0,244408320.0,443054.0,236030.0
12-04 09:49:02,30.723,12.737,56.282,0.172,0.0,0.086,0.0,7290880.0,0.0,84.0,3213537280.0,366309376.0,29801246720.0,237981696.0,488911.0,260392.0
12-04 09:49:03,35.500,12.746,51.497,0.257,0.0,0.0,0.0,9179136.0,0.0,85.0,3223748608.0,365359104.0,29735518208.0,294449152.0,489165.0,286803.0
12-04 09:49:04,34.890,13.158,50.509,1.443,0.0,0.0,4096.0,74084352.0,1.0,234.0,3222355968.0,365006848.0,29789278208.0,242434048.0,448809.0,243213.0
12-04 09:49:05,32.155,12.672,54.828,0.345,0.0,0.0,0.0,25419776.0,0.0,120.0,3222286336.0,364810240.0,29719027712.0,312950784.0,460474.0,254597.0
12-04 09:49:06,32.158,12.038,55.632,0.172,0.0,0.0,4096.0,6455296.0,1.0,57.0,3222515712.0,364838912.0,29745586176.0,286134272.0,442541.0,236020.0
12-04 09:49:07,31.606,12.781,55.527,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,3222196224.0,364859392.0,29772931072.0,259088384.0,443858.0,238255.0
12-04 09:49:08,33.189,10.832,55.806,0.173,0.0,0.0,0.0,6500352.0,0.0,60.0,3223568384.0,364908544.0,29799571456.0,231026688.0,442968.0,236317.0
12-04 09:49:09,31.190,12.685,56.038,0.087,0.0,0.0,0.0,6602752.0,0.0,66.0,3222835200.0,364507136.0,29784199168.0,247533568.0,443709.0,237610.0
12-04 09:49:10,31.749,12.224,55.857,0.085,0.0,0.085,0.0,6627328.0,0.0,73.0,3222740992.0,364294144.0,29787115520.0,244924416.0,443633.0,237930.0
12-04 09:49:11,35.580,12.457,51.024,0.853,0.0,0.085,0.0,57131008.0,0.0,204.0,3223891968.0,363704320.0,29788266496.0,243212288.0,443047.0,236929.0
12-04 09:49:12,37.003,13.294,48.772,0.931,0.0,0.0,4096.0,73404416.0,1.0,261.0,3220779008.0,363069440.0,29686734848.0,348491776.0,445002.0,239724.0
12-04 09:49:13,32.376,12.010,55.091,0.435,0.0,0.087,4096.0,28729344.0,1.0,114.0,3220033536.0,363192320.0,29712424960.0,323424256.0,461706.0,255035.0
12-04 09:49:14,30.034,12.116,57.594,0.256,0.0,0.0,0.0,8691712.0,0.0,80.0,3218821120.0,363249664.0,29741531136.0,295473152.0,2861.0,4036.0
12-04 09:49:15,31.561,12.521,55.746,0.172,0.0,0.0,3461120.0,6455296.0,43.0,57.0,3218206720.0,363298816.0,29772824576.0,264744960.0,2889.0,4150.0
12-04 09:49:16,31.431,12.266,56.218,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,3219775488.0,363347968.0,29799903232.0,236048384.0,3283.0,5091.0
12-04 09:49:17,30.756,12.715,56.443,0.086,0.0,0.0,0.0,6574080.0,0.0,65.0,3219795968.0,363184128.0,29805092864.0,231002112.0,1764.0,2113.0
12-04 09:49:18,31.384,12.554,55.976,0.086,0.0,0.0,0.0,6488064.0,0.0,62.0,3216510976.0,362983424.0,29810917376.0,228663296.0,3508.0,5329.0
12-04 09:49:19,32.027,13.629,54.003,0.085,0.0,0.256,0.0,6615040.0,0.0,65.0,3217866752.0,362622976.0,29794656256.0,243929088.0,866364.0,800468.0
12-04 09:49:20,25.596,14.828,51.368,7.237,0.0,0.971,8192.0,264044544.0,2.0,494.0,3218173952.0,362414080.0,29793062912.0,245424128.0,4192732.0,2047119.0
12-04 09:49:21,19.388,12.755,56.718,10.034,0.0,1.105,8192.0,270561280.0,2.0,486.0,3216261120.0,362422272.0,29807476736.0,232914944.0,3514482.0,1953577.0
12-04 09:49:22,25.801,12.900,52.987,7.013,0.0,1.299,4096.0,236953600.0,1.0,431.0,3279527936.0,361533440.0,29737320448.0,240693248.0,8789304.0,2104461.0
12-04 09:49:23,37.267,16.469,45.416,0.085,0.0,0.764,0.0,2379776.0,0.0,28.0,3341176832.0,360976384.0,29679808512.0,237113344.0,6169383.0,2098122.0
12-04 09:49:24,32.872,17.215,49.048,0.0,0.0,0.865,0.0,2322432.0,0.0,28.0,3361689600.0,360693760.0,29659246592.0,237445120.0,6303276.0,2185842.0
12-04 09:49:25,37.784,16.056,45.288,0.0,0.0,0.873,0.0,3444736.0,0.0,43.0,3545907200.0,357986304.0,29425410048.0,289771520.0,8355703.0,2180172.0
12-04 09:49:26,58.481,11.392,29.536,0.0,0.0,0.591,0.0,28672.0,0.0,2.0,3615555584.0,357617664.0,29401448448.0,244453376.0,3028913.0,1424682.0
12-04 09:49:27,51.151,14.066,33.589,0.085,0.0,1.108,4096.0,2162688.0,1.0,21.0,3638419456.0,357310464.0,29385310208.0,238034944.0,4478873.0,2188026.0
12-04 09:49:28,33.014,16.202,49.564,0.0,0.0,1.220,0.0,2072576.0,0.0,17.0,3640598528.0,357023744.0,29377118208.0,244334592.0,6024262.0,1964982.0
12-04 09:49:29,33.333,15.636,50.430,0.0,0.0,0.601,0.0,2248704.0,0.0,26.0,3642789888.0,356823040.0,29377888256.0,241573888.0,8489504.0,2181992.0
12-04 09:49:30,31.858,15.972,50.955,0.0,0.0,1.215,0.0,212992.0,0.0,9.0,3653394432.0,356605952.0,29377077248.0,231997440.0,6704497.0,2271195.0
12-04 09:49:31,32.373,16.318,50.349,0.087,0.0,0.873,0.0,2326528.0,0.0,29.0,3664072704.0,356134912.0,29351964672.0,246902784.0,6545805.0,2230947.0
12-04 09:49:32,33.076,16.195,49.871,0.086,0.0,0.771,0.0,2228224.0,0.0,24.0,3660689408.0,355971072.0,29351837696.0,250576896.0,8563758.0,2224837.0
12-04 09:49:33,31.678,17.637,49.486,0.086,0.0,1.113,0.0,2240512.0,0.0,26.0,3665330176.0,355745792.0,29353295872.0,244703232.0,6488770.0,2165317.0
12-04 09:49:34,33.392,15.202,50.967,0.0,0.0,0.439,0.0,2256896.0,0.0,25.0,3664588800.0,355528704.0,29354270720.0,244686848.0,6464520.0,2178880.0
12-04 09:49:35,33.793,16.552,48.534,0.0,0.0,1.121,0.0,2977792.0,0.0,40.0,3539099648.0,355323904.0,29355294720.0,369356800.0,7696759.0,2260076.0
12-04 09:49:36,33.362,17.912,47.453,0.085,0.0,1.188,0.0,2142208.0,0.0,24.0,3542126592.0,355332096.0,29379088384.0,342528000.0,7071363.0,2000250.0
12-04 09:49:37,32.554,16.537,49.870,0.0,0.0,1.039,0.0,2183168.0,0.0,23.0,3544743936.0,355356672.0,29401780224.0,317194240.0,6479289.0,2182768.0
12-04 09:49:38,33.190,15.345,50.603,0.0,0.0,0.862,0.0,1183744.0,0.0,25.0,3548659712.0,355377152.0,29424459776.0,290578432.0,6638214.0,2242892.0
12-04 09:49:39,32.0,16.087,50.957,0.0,0.0,0.957,0.0,2154496.0,0.0,20.0,3553878016.0,355397632.0,29447213056.0,262586368.0,6420837.0,2159899.0
12-04 09:49:40,32.763,16.253,49.530,0.086,0.0,1.369,0.0,2154496.0,0.0,19.0,3554967552.0,355418112.0,29470932992.0,237756416.0,6380728.0,2122807.0
12-04 09:49:41,32.225,17.136,49.702,0.0,0.0,0.938,0.0,2252800.0,0.0,24.0,3554557952.0,355192832.0,29473054720.0,236269568.0,6386563.0,2099163.0
12-04 09:49:42,32.333,16.638,49.828,0.086,0.0,1.115,0.0,2252800.0,0.0,23.0,3558207488.0,354979840.0,29474201600.0,231686144.0,7161228.0,2184305.0
12-04 09:49:43,33.161,16.107,49.440,0.0,0.0,1.292,0.0,2318336.0,0.0,30.0,3570855936.0,354476032.0,29445943296.0,247799808.0,7663595.0,2126127.0
12-04 09:49:44,32.837,15.324,50.613,0.088,0.0,1.138,0.0,2265088.0,0.0,27.0,3580440576.0,354213888.0,29441277952.0,243142656.0,6401949.0,2121118.0
12-04 09:49:45,32.010,16.739,50.388,0.0,0.0,0.863,0.0,2306048.0,0.0,29.0,3580952576.0,353955840.0,29436489728.0,247676928.0,6383435.0,2103451.0
12-04 09:49:46,32.989,16.624,49.268,0.086,0.0,1.034,0.0,2195456.0,0.0,27.0,3582509056.0,353742848.0,29437427712.0,245395456.0,6439816.0,2170089.0
12-04 09:49:47,32.678,16.168,49.701,0.086,0.0,1.369,0.0,2281472.0,0.0,26.0,3581755392.0,353509376.0,29438656512.0,245153792.0,6426496.0,2155931.0
12-04 09:49:48,33.679,15.976,49.655,0.0,0.0,0.691,0.0,2174976.0,0.0,23.0,3582267392.0,353296384.0,29440069632.0,243441664.0,6377744.0,2077894.0
12-04 09:49:49,32.261,16.696,50.0,0.0,0.0,1.043,0.0,2297856.0,0.0,26.0,3584409600.0,353099776.0,29440860160.0,240705536.0,6394822.0,2145554.0
12-04 09:49:50,32.411,16.940,49.438,0.0,0.0,1.210,0.0,2195456.0,0.0,25.0,3584397312.0,352894976.0,29443645440.0,238137344.0,7476818.0,2109175.0
12-04 09:49:51,33.305,16.652,48.847,0.085,0.0,1.110,0.0,2293760.0,0.0,28.0,3586576384.0,352702464.0,29445115904.0,234680320.0,5295721.0,2115834.0
12-04 09:49:52,31.223,16.852,49.102,1.625,0.0,1.198,12288.0,103460864.0,3.0,216.0,3598675968.0,352280576.0,29421395968.0,246722560.0,8450348.0,2180544.0
12-04 09:49:53,27.083,16.406,48.003,6.771,0.0,1.736,12288.0,263208960.0,3.0,523.0,3602604032.0,352071680.0,29420515328.0,243884032.0,5096237.0,2504365.0
12-04 09:49:54,19.797,13.367,56.599,9.306,0.0,0.931,20480.0,269406208.0,5.0,515.0,3606188032.0,351862784.0,29414199296.0,246824960.0,2243762.0,2068851.0
12-04 09:49:55,31.283,14.938,52.373,0.527,0.0,0.879,4096.0,33456128.0,1.0,99.0,3614916608.0,351674368.0,29415731200.0,236752896.0,2726810.0,2060691.0
12-04 09:49:56,33.793,15.345,50.0,0.086,0.0,0.776,0.0,2293760.0,0.0,29.0,3620532224.0,351457280.0,29417238528.0,229847040.0,4193807.0,2060059.0
12-04 09:49:57,33.478,15.652,49.826,0.0,0.0,1.043,0.0,2183168.0,0.0,24.0,3620880384.0,351272960.0,29418520576.0,228401152.0,8372353.0,2072749.0
12-04 09:49:58,33.449,16.595,48.920,0.086,0.0,0.951,0.0,2310144.0,0.0,30.0,3623079936.0,350838784.0,29398175744.0,246980608.0,10422753.0,2106456.0
12-04 09:49:59,33.560,16.058,49.533,0.0,0.0,0.850,0.0,2285568.0,0.0,26.0,3624546304.0,350621696.0,29398421504.0,245485568.0,6347179.0,2069696.0
12-04 09:50:00,32.455,17.077,49.873,0.0,0.0,0.595,0.0,2191360.0,0.0,27.0,3623952384.0,350392320.0,29401001984.0,243728384.0,8330858.0,2062514.0
12-04 09:50:01,32.639,15.799,50.521,0.174,0.0,0.868,0.0,2289664.0,0.0,29.0,3623497728.0,350175232.0,29402079232.0,243322880.0,8318766.0,2178787.0
12-04 09:50:02,34.190,15.338,49.614,0.086,0.0,0.771,0.0,2244608.0,0.0,22.0,3625435136.0,349954048.0,29402750976.0,240934912.0,8479815.0,2111343.0
12-04 09:50:03,33.133,16.309,49.700,0.0,0.0,0.858,4096.0,2228224.0,1.0,25.0,3624656896.0,349736960.0,29404323840.0,240357376.0,6327341.0,2150552.0
12-04 09:50:04,33.072,15.666,50.044,0.087,0.0,1.131,0.0,5443584.0,0.0,40.0,3625459712.0,349511680.0,29404561408.0,239542272.0,8479384.0,2122520.0
12-04 09:50:05,31.937,16.579,50.524,0.0,0.0,0.960,0.0,2224128.0,0.0,24.0,3626885120.0,349286400.0,29405659136.0,237244416.0,6553776.0,2191715.0
12-04 09:50:06,32.070,15.330,51.454,0.088,0.0,1.057,0.0,2289664.0,0.0,29.0,3624808448.0,349077504.0,29407059968.0,238129152.0,6398891.0,2123018.0
12-04 09:50:07,33.160,16.059,49.740,0.087,0.0,0.955,0.0,2162688.0,0.0,22.0,3628257280.0,348864512.0,29408362496.0,233590784.0,6448250.0,2128441.0
12-04 09:50:08,34.188,17.009,47.436,0.256,0.0,1.111,0.0,30093312.0,0.0,94.0,3628666880.0,348377088.0,29402849280.0,239181824.0,6387173.0,2109818.0
12-04 09:50:09,38.527,16.952,42.979,0.771,0.0,0.771,12288.0,73904128.0,3.0,190.0,3629821952.0,347668480.0,29400162304.0,241422336.0,7923650.0,2125003.0
12-04 09:50:10,35.366,16.028,47.387,0.436,0.0,0.784,0.0,34160640.0,0.0,118.0,3632787456.0,347574272.0,29318488064.0,320225280.0,6958783.0,2166436.0
12-04 09:50:11,33.853,16.104,48.918,0.173,0.0,0.952,0.0,13553664.0,0.0,60.0,3640344576.0,347635712.0,29330403328.0,300691456.0,6443456.0,2112104.0
12-04 09:50:12,31.446,16.725,50.784,0.087,0.0,0.958,0.0,2211840.0,0.0,25.0,3648724992.0,347652096.0,29353525248.0,269172736.0,6475950.0,2200430.0
12-04 09:50:13,32.672,15.948,50.172,0.0,0.0,1.207,0.0,2162688.0,0.0,19.0,3655667712.0,347668480.0,29377011712.0,238727168.0,6481677.0,2129055.0
12-04 09:50:14,31.542,16.828,51.013,0.0,0.0,0.617,0.0,2203648.0,0.0,23.0,3657674752.0,347459584.0,29378326528.0,235614208.0,6399167.0,2121107.0
12-04 09:50:15,32.907,16.795,49.446,0.085,0.0,0.767,110592.0,2179072.0,9.0,24.0,3661570048.0,347250688.0,29379653632.0,230600704.0,6414268.0,2150048.0
12-04 09:50:16,33.049,17.336,48.676,0.085,0.0,0.854,0.0,15413248.0,0.0,57.0,3669766144.0,346730496.0,29359923200.0,242655232.0,6397768.0,2134675.0
12-04 09:50:17,36.792,16.914,44.028,1.046,0.0,1.221,4096.0,73003008.0,1.0,179.0,3676913664.0,345829376.0,29350174720.0,246157312.0,6472477.0,2149252.0
12-04 09:50:18,32.814,16.797,49.697,0.087,0.0,0.606,20480.0,9240576.0,5.0,46.0,3687161856.0,345751552.0,29281263616.0,304898048.0,8537330.0,2227069.0
12-04 09:50:19,32.754,15.986,50.391,0.087,0.0,0.782,0.0,2158592.0,0.0,21.0,3690778624.0,345767936.0,29305065472.0,277463040.0,6446957.0,2148742.0
12-04 09:50:20,33.391,15.698,49.957,0.0,0.0,0.954,0.0,2162688.0,0.0,22.0,3692453888.0,345784320.0,29328646144.0,252190720.0,6386618.0,2109255.0
12-04 09:50:21,31.556,16.767,50.731,0.0,0.0,0.946,0.0,2170880.0,0.0,21.0,3696394240.0,345571328.0,29329170432.0,247939072.0,6378747.0,2110263.0
12-04 09:50:22,31.731,15.997,51.486,0.175,0.0,0.612,0.0,2207744.0,0.0,25.0,3697336320.0,345374720.0,29330771968.0,245592064.0,6358773.0,2028875.0
12-04 09:50:23,31.266,17.054,50.904,0.0,0.0,0.775,0.0,2174976.0,0.0,23.0,3697741824.0,345174016.0,29331075072.0,245084160.0,6489861.0,2239286.0
12-04 09:50:24,33.276,15.730,49.525,0.346,0.0,1.124,0.0,27049984.0,0.0,65.0,3697618944.0,344989696.0,29333606400.0,242860032.0,6475212.0,2184124.0
12-04 09:50:25,31.337,15.712,46.267,5.903,0.0,0.781,8192.0,264241152.0,2.0,503.0,3697758208.0,344784896.0,29331886080.0,244645888.0,1991300.0,1933155.0
12-04 09:50:26,23.234,14.298,51.574,9.872,0.0,1.021,8192.0,267608064.0,2.0,532.0,3700195328.0,344571904.0,29326589952.0,247717888.0,3258113.0,2446425.0
12-04 09:50:27,26.513,14.834,54.476,3.666,0.0,0.512,4096.0,126750720.0,1.0,256.0,3701415936.0,344367104.0,29324148736.0,249143296.0,3844803.0,1917141.0
12-04 09:50:28,31.935,16.438,50.428,0.0,0.0,1.199,0.0,2162688.0,0.0,23.0,3701305344.0,344145920.0,29325627392.0,247996416.0,8238067.0,2006608.0
12-04 09:50:29,33.447,16.766,48.931,0.0,0.0,0.855,0.0,4206592.0,0.0,38.0,3700404224.0,343961600.0,29328707584.0,246001664.0,6383755.0,1979543.0
12-04 09:50:30,34.217,15.740,49.187,0.0,0.0,0.855,0.0,2166784.0,0.0,23.0,3703332864.0,343756800.0,29329235968.0,242749440.0,10316427.0,2113935.0
12-04 09:50:31,33.106,15.785,50.0,0.085,0.0,1.024,0.0,2170880.0,0.0,21.0,3703664640.0,343543808.0,29330624512.0,241242112.0,8459963.0,2127813.0
12-04 09:50:32,31.913,15.826,51.391,0.087,0.0,0.783,0.0,2179072.0,0.0,23.0,3703181312.0,343347200.0,29332537344.0,240009216.0,6434648.0,2129258.0
12-04 09:50:33,32.198,17.291,49.489,0.0,0.0,1.022,0.0,2179072.0,0.0,24.0,3704516608.0,343113728.0,29332811776.0,238632960.0,8471598.0,2148378.0
12-04 09:50:34,33.681,15.365,50.0,0.0,0.0,0.955,0.0,2154496.0,0.0,19.0,3703934976.0,342888448.0,29334421504.0,237830144.0,8487769.0,2137300.0
12-04 09:50:35,33.448,15.866,49.657,0.086,0.0,0.943,0.0,2326528.0,0.0,32.0,3701878784.0,342667264.0,29335957504.0,238571520.0,6758355.0,2228870.0
12-04 09:50:36,31.670,16.781,50.516,0.0,0.0,1.033,0.0,2162688.0,0.0,23.0,3703189504.0,342421504.0,29334360064.0,239104000.0,7924862.0,1997633.0
12-04 09:50:37,32.877,15.582,50.257,0.086,0.0,1.199,0.0,2174976.0,0.0,24.0,3703537664.0,342204416.0,29335969792.0,237363200.0,6284236.0,2072538.0
12-04 09:50:38,32.269,15.617,51.165,0.173,0.0,0.777,0.0,2203648.0,0.0,24.0,3703009280.0,341995520.0,29337305088.0,236765184.0,6159061.0,2022607.0
12-04 09:50:39,32.250,16.168,50.556,0.0,0.0,1.027,0.0,2170880.0,0.0,22.0,3704418304.0,341790720.0,29338750976.0,234115072.0,6148566.0,2015064.0
12-04 09:50:40,32.031,16.228,50.722,0.0,0.0,1.020,0.0,2191360.0,0.0,24.0,3703709696.0,341590016.0,29340098560.0,233676800.0,6245351.0,2050523.0
12-04 09:50:41,39.446,16.349,42.820,0.0,0.0,1.384,0.0,2199552.0,0.0,23.0,3712724992.0,341147648.0,29316669440.0,248532992.0,7532328.0,2449275.0
12-04 09:50:42,42.745,13.988,42.050,0.087,0.0,1.129,0.0,2076672.0,0.0,18.0,3724017664.0,340918272.0,29315588096.0,238551040.0,8213887.0,2749848.0
12-04 09:50:43,41.079,13.316,44.996,0.0,0.0,0.609,0.0,159744.0,0.0,12.0,3742818304.0,340467712.0,29290242048.0,245547008.0,8558310.0,2900396.0
12-04 09:50:44,40.035,14.349,44.287,0.089,0.0,1.240,0.0,2187264.0,0.0,23.0,3750850560.0,340275200.0,29288919040.0,239030272.0,6650886.0,2843383.0
12-04 09:50:45,40.277,15.644,42.956,0.0,0.0,1.124,0.0,2179072.0,0.0,23.0,3765317632.0,339832832.0,29266763776.0,247160832.0,10486356.0,2949054.0
12-04 09:50:46,42.169,14.372,42.341,0.0,0.0,1.119,0.0,2043904.0,0.0,15.0,3772997632.0,339603456.0,29266255872.0,240218112.0,8033930.0,2622205.0
12-04 09:50:47,39.096,14.944,44.917,0.0,0.0,1.043,0.0,204800.0,0.0,12.0,3774578688.0,339378176.0,29263290368.0,241827840.0,8635312.0,2909572.0
12-04 09:50:48,39.553,15.993,43.078,0.0,0.0,1.376,0.0,2162688.0,0.0,19.0,3795316736.0,339066880.0,29250379776.0,234311680.0,8799303.0,2987623.0
12-04 09:50:49,38.488,15.636,44.330,0.0,0.0,1.546,0.0,2064384.0,0.0,18.0,3800436736.0,338841600.0,29248806912.0,230989824.0,8148259.0,2769523.0
12-04 09:50:50,40.332,14.698,43.832,0.087,0.0,1.050,0.0,2232320.0,0.0,28.0,3811135488.0,338382848.0,29224095744.0,245460992.0,8423533.0,2836984.0
12-04 09:50:51,38.049,14.763,46.309,0.0,0.0,0.879,20480.0,139264.0,4.0,8.0,3824844800.0,338067456.0,29209915392.0,246247424.0,4641930.0,3007028.0
12-04 09:50:52,38.783,16.087,43.826,0.087,0.0,1.217,0.0,2166784.0,0.0,21.0,3833729024.0,337842176.0,29208489984.0,239013888.0,6144794.0,3037983.0
12-04 09:50:53,39.453,15.713,43.211,0.0,0.0,1.623,0.0,2052096.0,0.0,17.0,3838255104.0,337625088.0,29206921216.0,236273664.0,8019283.0,2661388.0
12-04 09:50:54,40.140,14.398,44.503,0.0,0.0,0.960,0.0,847872.0,0.0,28.0,3849154560.0,337203200.0,29183639552.0,249077760.0,13223986.0,3169045.0
12-04 09:50:55,39.119,16.388,43.348,0.0,0.0,1.145,0.0,2031616.0,0.0,15.0,3850805248.0,337137664.0,29198217216.0,232914944.0,7959614.0,2655072.0
12-04 09:50:56,40.256,15.128,43.162,0.171,0.0,1.282,0.0,2199552.0,0.0,29.0,3857694720.0,336814080.0,29182218240.0,242348032.0,10275680.0,2646687.0
12-04 09:50:57,20.156,6.747,61.765,10.381,0.0,0.952,0.0,205824000.0,0.0,392.0,3865264128.0,336601088.0,29169524736.0,247685120.0,7694024.0,2805062.0
12-04 09:50:58,11.997,2.571,70.351,14.653,0.0,0.428,0.0,266338304.0,0.0,506.0,3871809536.0,336601088.0,29172850688.0,237813760.0,3090969.0,2179031.0
12-04 09:50:59,25.299,8.462,58.632,7.094,0.0,0.513,0.0,144748544.0,0.0,301.0,3878457344.0,336384000.0,29160624128.0,243609600.0,5932487.0,2323042.0
12-04 09:51:00,39.983,15.544,43.178,0.0,0.0,1.295,94208.0,2043904.0,3.0,15.0,3884253184.0,336179200.0,29160538112.0,238104576.0,6015679.0,2662574.0
12-04 09:51:01,38.296,17.384,42.341,0.0,0.0,1.979,8192.0,24576.0,1.0,4.0,3909922816.0,335663104.0,29124816896.0,248672256.0,7801331.0,2788388.0
12-04 09:51:02,40.017,13.941,45.095,0.086,0.0,0.861,0.0,163840.0,0.0,12.0,3916087296.0,335450112.0,29122076672.0,245460992.0,13576429.0,3156426.0
12-04 09:51:03,39.667,15.324,43.783,0.0,0.0,1.226,0.0,2031616.0,0.0,13.0,3921928192.0,335233024.0,29121978368.0,239935488.0,10258449.0,3032929.0
12-04 09:51:04,37.380,15.983,44.891,0.0,0.0,1.747,0.0,155648.0,0.0,10.0,3925835776.0,335020032.0,29120008192.0,238211072.0,9403132.0,3039134.0
12-04 09:51:05,40.280,14.974,43.783,0.0,0.0,0.963,0.0,2031616.0,0.0,13.0,3929337856.0,334815232.0,29118734336.0,236187648.0,10695767.0,3018148.0
12-04 09:51:06,37.566,15.608,45.150,0.0,0.0,1.675,0.0,155648.0,0.0,10.0,3935002624.0,334618624.0,29115535360.0,233918464.0,8869694.0,3074811.0
12-04 09:51:07,39.826,14.783,44.783,0.0,0.0,0.609,0.0,2056192.0,0.0,17.0,3946524672.0,334196736.0,29092397056.0,245956608.0,10528734.0,2910673.0
12-04 09:51:08,39.108,16.535,43.132,0.087,0.0,1.137,0.0,155648.0,0.0,10.0,3952177152.0,333991936.0,29091323904.0,241582080.0,8640560.0,2931914.0
12-04 09:51:09,38.300,15.074,45.574,0.0,0.0,1.052,0.0,2039808.0,0.0,16.0,3958845440.0,333774848.0,29090992128.0,235462656.0,10712002.0,3020223.0
12-04 09:51:10,37.957,17.021,43.830,0.0,0.0,1.191,0.0,184320.0,0.0,15.0,3969650688.0,333344768.0,29066932224.0,249147392.0,8864932.0,3056980.0
12-04 09:51:11,40.240,16.524,41.866,0.086,0.0,1.284,0.0,2072576.0,0.0,16.0,3974504448.0,333139968.0,29065465856.0,245964800.0,10274927.0,2806439.0
12-04 09:51:12,39.844,13.570,45.290,0.0,0.0,1.296,0.0,180224.0,0.0,10.0,3980374016.0,332906496.0,29063655424.0,242139136.0,8637920.0,2980282.0
12-04 09:51:13,37.246,16.152,45.013,0.0,0.0,1.589,0.0,2236416.0,0.0,23.0,3993325568.0,332689408.0,29063962624.0,229097472.0,11116064.0,3193403.0
12-04 09:51:14,40.568,15.590,42.463,0.172,0.0,1.206,0.0,2187264.0,0.0,25.0,4003418112.0,332222464.0,29041569792.0,241864704.0,7460962.0,2576755.0
12-04 09:51:15,39.041,14.983,45.291,0.0,0.0,0.685,0.0,2097152.0,0.0,19.0,4009390080.0,331997184.0,29040123904.0,237563904.0,9028358.0,2960315.0
12-04 09:51:16,39.405,14.799,44.746,0.0,0.0,1.051,0.0,307200.0,0.0,16.0,4017090560.0,331718656.0,29038530560.0,231735296.0,8837960.0,3039023.0
12-04 09:51:17,40.470,14.534,43.690,0.087,0.0,1.218,0.0,2256896.0,0.0,29.0,4043350016.0,331190272.0,29014446080.0,230088704.0,8328501.0,2785343.0
12-04 09:51:18,39.356,13.506,46.064,0.0,0.0,1.073,0.0,2154496.0,0.0,21.0,4050300928.0,330641408.0,28992888832.0,245243904.0,8265119.0,2775695.0
12-04 09:51:19,39.233,14.124,45.772,0.0,0.0,0.872,0.0,237568.0,0.0,11.0,4055179264.0,330342400.0,28989648896.0,243904512.0,10462643.0,2581726.0
12-04 09:51:20,37.611,13.274,48.319,0.177,0.0,0.619,0.0,6410240.0,0.0,56.0,4068618240.0,330047488.0,28991606784.0,228802560.0,5584176.0,1556358.0
12-04 09:51:21,40.351,12.105,47.105,0.088,0.0,0.351,0.0,4567040.0,0.0,54.0,4086595584.0,329535488.0,28971307008.0,231636992.0,2796288.0,1140948.0
12-04 09:51:22,38.696,11.739,49.217,0.174,0.0,0.174,0.0,6582272.0,0.0,63.0,4102651904.0,329121792.0,28951101440.0,236199936.0,4608697.0,1153648.0
12-04 09:51:23,39.449,11.456,48.751,0.086,0.0,0.258,0.0,6533120.0,0.0,62.0,4105162752.0,328925184.0,28954394624.0,230592512.0,2884129.0,1262495.0
12-04 09:51:24,38.319,10.796,50.619,0.088,0.0,0.177,0.0,6578176.0,0.0,63.0,4113694720.0,328507392.0,28935409664.0,241463296.0,2794751.0,1141262.0
12-04 09:51:25,39.545,11.199,48.994,0.087,0.0,0.175,0.0,10080256.0,0.0,76.0,4128043008.0,328118272.0,28916334592.0,246579200.0,2777404.0,1102750.0
12-04 09:51:26,44.139,11.279,43.162,1.155,0.0,0.266,0.0,71364608.0,0.0,191.0,4136783872.0,327286784.0,28903682048.0,251322368.0,2671647.0,1103934.0
12-04 09:51:27,41.974,11.502,45.494,0.773,0.0,0.258,0.0,60547072.0,0.0,203.0,4139274240.0,326934528.0,28811038720.0,341827584.0,2799718.0,1141772.0
12-04 09:51:28,40.242,11.658,47.237,0.345,0.0,0.518,0.0,26546176.0,0.0,96.0,4143652864.0,327020544.0,28834443264.0,313958400.0,2652804.0,1069628.0
12-04 09:51:29,17.866,4.944,66.869,10.061,0.0,0.260,0.0,178208768.0,0.0,355.0,4158103552.0,327045120.0,28845105152.0,288821248.0,2506261.0,989301.0
12-04 09:51:30,7.647,0.765,76.466,14.868,0.0,0.255,0.0,270761984.0,0.0,516.0,4170661888.0,327045120.0,28845645824.0,275722240.0,2361353.0,911603.0
12-04 09:51:31,25.065,5.704,63.959,5.272,0.0,0.0,0.0,132194304.0,0.0,303.0,4173959168.0,327065600.0,28856958976.0,261091328.0,2647863.0,1064771.0
12-04 09:51:32,39.233,10.636,49.608,0.174,0.0,0.349,0.0,6516736.0,0.0,60.0,4176515072.0,327135232.0,28881989632.0,233435136.0,2798770.0,1141717.0
12-04 09:51:33,39.407,11.508,48.649,0.087,0.0,0.349,0.0,6606848.0,0.0,65.0,4181872640.0,326742016.0,28863709184.0,246751232.0,2795961.0,1142018.0
12-04 09:51:34,39.336,11.801,48.514,0.087,0.0,0.262,0.0,6500352.0,0.0,62.0,4194041856.0,326565888.0,28866543616.0,231923712.0,2647561.0,1063941.0
12-04 09:51:35,42.197,10.898,46.643,0.087,0.0,0.174,0.0,4521984.0,0.0,48.0,4207165440.0,326131712.0,28843573248.0,242204672.0,2809930.0,1158615.0
12-04 09:51:36,38.918,11.867,48.604,0.175,0.0,0.436,0.0,6516736.0,0.0,60.0,4211499008.0,325939200.0,28846825472.0,234811392.0,2796289.0,1139349.0
12-04 09:51:37,37.831,10.847,51.058,0.088,0.0,0.176,0.0,6561792.0,0.0,62.0,4211515392.0,325754880.0,28850155520.0,231649280.0,2798436.0,1142837.0
12-04 09:51:38,38.894,12.273,48.574,0.086,0.0,0.173,0.0,6606848.0,0.0,67.0,4218208256.0,325365760.0,28832092160.0,243408896.0,2795853.0,1137125.0
12-04 09:51:39,39.879,11.246,48.616,0.087,0.0,0.173,0.0,6488064.0,0.0,57.0,4223336448.0,325287936.0,28841418752.0,229031936.0,2771301.0,1132688.0
12-04 09:51:40,40.208,11.352,48.007,0.087,0.0,0.347,0.0,4435968.0,0.0,45.0,4231127040.0,324874240.0,28820049920.0,243023872.0,2686421.0,1084526.0
12-04 09:51:41,36.332,12.339,50.814,0.514,0.0,0.0,0.0,33476608.0,0.0,153.0,4234293248.0,324423680.0,28816367616.0,243990528.0,957873.0,667826.0
12-04 09:51:42,35.972,11.704,50.602,1.549,0.0,0.172,0.0,73719808.0,0.0,214.0,4235964416.0,323735552.0,28727726080.0,331649024.0,485537.0,307123.0
12-04 09:51:43,32.534,11.815,55.565,0.086,0.0,0.0,0.0,6561792.0,0.0,63.0,4234956800.0,323784704.0,28753694720.0,306638848.0,478469.0,301145.0
12-04 09:51:44,32.821,12.564,54.444,0.171,0.0,0.0,0.0,6496256.0,0.0,60.0,4234014720.0,323809280.0,28782039040.0,279212032.0,477248.0,300223.0
12-04 09:51:45,32.075,12.521,55.317,0.086,0.0,0.0,0.0,6467584.0,0.0,58.0,4234190848.0,323846144.0,28808237056.0,252801024.0,478011.0,301692.0
12-04 09:51:46,32.007,11.678,56.142,0.173,0.0,0.0,0.0,8675328.0,0.0,86.0,4235685888.0,323657728.0,28812759040.0,246972416.0,477599.0,301076.0
12-04 09:51:47,37.691,12.054,49.915,0.170,0.0,0.170,0.0,4448256.0,0.0,45.0,4238249984.0,323457024.0,28814188544.0,243179520.0,1934756.0,822437.0
12-04 09:51:48,42.096,11.158,46.407,0.169,0.0,0.169,0.0,6512640.0,0.0,60.0,4209278976.0,323280896.0,28817465344.0,269049856.0,3109353.0,1239423.0
12-04 09:51:49,40.763,11.101,47.962,0.0,0.0,0.173,0.0,6475776.0,0.0,60.0,4132995072.0,323313664.0,28842168320.0,320598016.0,2952494.0,1159079.0
12-04 09:51:50,40.630,10.562,48.382,0.256,0.0,0.170,0.0,6475776.0,0.0,61.0,4132208640.0,323334144.0,28866314240.0,297218048.0,2668171.0,1006163.0
12-04 09:51:51,42.360,10.781,46.435,0.085,0.0,0.340,0.0,6479872.0,0.0,60.0,4119629824.0,323346432.0,28891394048.0,284704768.0,2676018.0,1012522.0
12-04 09:51:52,43.261,11.148,45.341,0.083,0.0,0.166,0.0,7798784.0,0.0,48.0,4123164672.0,323391488.0,28915519488.0,256999424.0,2666850.0,1015145.0
12-04 09:51:53,44.492,11.529,42.699,0.939,0.0,0.342,0.0,72388608.0,0.0,225.0,3975450624.0,323514368.0,29002375168.0,317734912.0,2669457.0,1009640.0
12-04 09:51:54,42.918,11.945,44.198,0.683,0.0,0.256,0.0,64778240.0,0.0,208.0,3893170176.0,323600384.0,28961619968.0,440684544.0,2662413.0,1011957.0
12-04 09:51:55,42.796,11.217,45.298,0.518,0.0,0.173,102400.0,26525696.0,2.0,83.0,3899142144.0,323649536.0,28983869440.0,412413952.0,2970350.0,1192224.0
12-04 09:51:56,41.801,10.620,47.069,0.170,0.0,0.340,94208.0,6545408.0,7.0,63.0,3903201280.0,323710976.0,29007990784.0,384172032.0,2672866.0,1011502.0
12-04 09:51:57,40.804,11.463,47.391,0.086,0.0,0.257,0.0,6467584.0,0.0,57.0,3904196608.0,323768320.0,29033168896.0,357941248.0,2663926.0,1020042.0
12-04 09:51:58,41.368,10.684,47.436,0.171,0.0,0.342,0.0,6467584.0,0.0,57.0,3902980096.0,323821568.0,29058789376.0,333484032.0,2660971.0,1020922.0
12-04 09:51:59,40.489,10.209,48.953,0.087,0.0,0.262,0.0,6471680.0,0.0,58.0,3905597440.0,323870720.0,29083410432.0,306196480.0,2665690.0,1011831.0
12-04 09:52:00,41.596,11.121,46.944,0.170,0.0,0.170,0.0,5877760.0,0.0,57.0,3913043968.0,323899392.0,29107822592.0,274309120.0,2645452.0,1016489.0
12-04 09:52:01,41.095,9.383,49.262,0.087,0.0,0.174,0.0,6475776.0,0.0,57.0,3917373440.0,323956736.0,29132562432.0,245182464.0,2683721.0,1022836.0
12-04 09:52:02,42.258,10.778,46.792,0.086,0.0,0.086,0.0,4399104.0,0.0,44.0,3921092608.0,323788800.0,29134512128.0,239681536.0,2660082.0,1020027.0
12-04 09:52:03,41.752,10.884,47.024,0.085,0.0,0.255,0.0,6529024.0,0.0,62.0,3929661440.0,323510272.0,29125316608.0,240586752.0,2673824.0,1027377.0
12-04 09:52:04,41.187,10.834,47.635,0.086,0.0,0.258,0.0,6561792.0,0.0,61.0,3933081600.0,323334144.0,29127016448.0,235642880.0,2664363.0,1025927.0
12-04 09:52:05,43.241,10.327,45.928,0.168,0.0,0.336,0.0,6537216.0,0.0,64.0,3945205760.0,323063808.0,29115609088.0,235196416.0,2680996.0,1045099.0
12-04 09:52:06,27.219,6.847,59.087,6.678,0.0,0.169,0.0,190734336.0,0.0,401.0,3952963584.0,322875392.0,29105537024.0,237699072.0,2676903.0,1024423.0
12-04 09:52:07,10.394,0.503,75.775,13.160,0.0,0.168,0.0,269484032.0,0.0,494.0,3959738368.0,322875392.0,29107105792.0,229355520.0,2662847.0,1022369.0
12-04 09:52:08,16.681,2.794,71.041,9.229,0.0,0.254,4096.0,213831680.0,1.0,370.0,3972636672.0,322691072.0,29090697216.0,233050112.0,2657315.0,1029624.0
12-04 09:52:09,41.312,10.392,48.041,0.170,0.0,0.085,0.0,6590464.0,0.0,67.0,3984138240.0,322351104.0,29068632064.0,243953664.0,2667986.0,1028435.0
12-04 09:52:10,42.146,10.300,47.124,0.086,0.0,0.343,0.0,6524928.0,0.0,62.0,3992895488.0,322195456.0,29071130624.0,232853504.0,2675400.0,1031097.0
12-04 09:52:11,41.212,9.957,48.571,0.173,0.0,0.087,0.0,6549504.0,0.0,65.0,4002557952.0,321826816.0,29050085376.0,244604928.0,2661815.0,1036662.0
12-04 09:52:12,42.784,10.481,46.392,0.0,0.0,0.344,0.0,4399104.0,0.0,44.0,4009414656.0,321593344.0,29044342784.0,243724288.0,2673575.0,1031313.0
12-04 09:52:13,40.416,9.801,49.350,0.173,0.0,0.260,0.0,6533120.0,0.0,61.0,4013969408.0,321429504.0,29047398400.0,236277760.0,2654253.0,1040388.0
12-04 09:52:14,42.007,11.650,46.003,0.170,0.0,0.170,0.0,16326656.0,0.0,91.0,4022427648.0,321089536.0,29035929600.0,239628288.0,2667739.0,1038584.0
12-04 09:52:15,45.897,10.342,42.564,1.026,0.0,0.171,8192.0,64028672.0,1.0,201.0,4033957888.0,320122880.0,28952186880.0,312807424.0,2680007.0,1036825.0
12-04 09:52:16,43.220,10.678,45.847,0.085,0.0,0.169,0.0,4370432.0,0.0,45.0,4042989568.0,320139264.0,28975366144.0,280580096.0,2656857.0,1038560.0
12-04 09:52:17,39.280,11.835,48.370,0.172,0.0,0.343,0.0,6443008.0,0.0,57.0,4050997248.0,320184320.0,29000298496.0,247595008.0,2679048.0,1058498.0
12-04 09:52:18,41.588,10.504,47.566,0.085,0.0,0.256,0.0,6500352.0,0.0,62.0,4059709440.0,320028672.0,29002567680.0,236769280.0,2670643.0,1045196.0
12-04 09:52:19,44.539,10.580,43.686,0.768,0.0,0.427,0.0,50384896.0,0.0,158.0,4069617664.0,319377408.0,28985946112.0,244133888.0,2647407.0,1035125.0
12-04 09:52:20,46.632,10.190,41.796,1.123,0.0,0.259,0.0,73183232.0,0.0,212.0,4073189376.0,318881792.0,28908130304.0,318873600.0,2683088.0,1038393.0
12-04 09:52:21,43.445,11.568,43.530,1.028,0.0,0.428,0.0,80224256.0,0.0,219.0,4081975296.0,318709760.0,28969410560.0,248979456.0,2664319.0,1038464.0
12-04 09:52:22,43.551,12.395,43.384,0.503,0.0,0.168,0.0,45412352.0,0.0,159.0,4093825024.0,318550016.0,28877455360.0,329244672.0,2670517.0,1037759.0
12-04 09:52:23,42.437,11.063,45.808,0.432,0.0,0.259,0.0,28721152.0,0.0,119.0,4107882496.0,318619648.0,28901593088.0,290979840.0,2668223.0,1037287.0
12-04 09:52:24,41.724,10.517,47.414,0.086,0.0,0.259,0.0,6459392.0,0.0,58.0,4116344832.0,318676992.0,28925767680.0,258285568.0,2658222.0,1045322.0
12-04 09:52:25,25.169,4.476,69.764,0.169,0.0,0.422,0.0,4083712.0,0.0,38.0,4123418624.0,318697472.0,28940775424.0,236183552.0,2683472.0,1041521.0
12-04 09:52:26,10.425,0.334,88.907,0.083,0.0,0.250,0.0,122880.0,0.0,9.0,4136263680.0,318500864.0,28918538240.0,245772288.0,2661458.0,1035768.0
12-04 09:52:27,11.417,0.500,87.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4145262592.0,318500864.0,28918419456.0,236892160.0,2665670.0,1043370.0
12-04 09:52:28,11.599,0.497,87.821,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,4156104704.0,318304256.0,28896645120.0,248020992.0,2674539.0,1033570.0
12-04 09:52:29,10.777,0.334,88.722,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4163719168.0,318304256.0,28896423936.0,240627712.0,2662860.0,1035350.0
12-04 09:52:30,9.942,0.585,89.140,0.0,0.0,0.334,0.0,110592.0,0.0,7.0,4185952256.0,318103552.0,28874506240.0,240513024.0,2677199.0,1063917.0
12-04 09:52:31,11.706,0.418,87.709,0.0,0.0,0.167,0.0,36864.0,0.0,3.0,4208062464.0,317906944.0,28849848320.0,243257344.0,2677930.0,1032015.0
12-04 09:52:32,11.443,0.663,87.728,0.083,0.0,0.083,0.0,98304.0,0.0,6.0,4222652416.0,317706240.0,28825726976.0,252989440.0,2645153.0,1038645.0
12-04 09:52:33,10.509,0.834,88.324,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4232536064.0,317706240.0,28825464832.0,243367936.0,2670462.0,1039920.0
12-04 09:52:34,10.658,0.833,88.343,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4243468288.0,317706240.0,28825468928.0,232431616.0,2678157.0,1049402.0
12-04 09:52:35,11.883,0.586,87.364,0.0,0.0,0.167,0.0,53248.0,0.0,5.0,4255883264.0,317505536.0,28801314816.0,244371456.0,2679677.0,1053625.0
12-04 09:52:36,10.853,0.497,88.401,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4256935936.0,317505536.0,28801032192.0,243601408.0,2663414.0,1040208.0
12-04 09:52:37,11.0,0.583,88.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4252889088.0,317505536.0,28801032192.0,247648256.0,2660055.0,1043064.0
12-04 09:52:38,11.102,0.417,88.230,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4254883840.0,317513728.0,28801032192.0,245645312.0,2676429.0,1042875.0
12-04 09:52:39,11.360,0.829,87.562,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4264128512.0,317513728.0,28801036288.0,236396544.0,2659090.0,1034190.0
12-04 09:52:40,11.360,0.580,87.728,0.0,0.0,0.332,0.0,16384.0,0.0,2.0,4268474368.0,317513728.0,28801040384.0,232046592.0,2674503.0,1047424.0
12-04 09:52:41,11.755,0.497,87.500,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4271898624.0,317513728.0,28801040384.0,228622336.0,2629411.0,1034751.0
12-04 09:52:42,11.371,0.418,88.043,0.0,0.0,0.167,0.0,65536.0,0.0,4.0,4277813248.0,317313024.0,28776828928.0,247119872.0,2690448.0,1043993.0
12-04 09:52:43,10.368,0.418,85.535,3.428,0.0,0.251,0.0,129642496.0,0.0,255.0,4290797568.0,317313024.0,28776595456.0,234369024.0,2667408.0,1052319.0
12-04 09:52:44,12.013,0.663,84.590,2.486,0.0,0.249,0.0,178511872.0,0.0,306.0,4304097280.0,317120512.0,28752359424.0,245497856.0,2675832.0,1035887.0
12-04 09:52:45,11.554,0.416,87.947,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,4308930560.0,317120512.0,28752175104.0,240848896.0,2660575.0,1039288.0
12-04 09:52:46,11.940,0.746,87.148,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4317507584.0,317120512.0,28752175104.0,232271872.0,2625857.0,1039772.0
12-04 09:52:47,5.500,0.500,93.917,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,4325429248.0,316915712.0,28728012800.0,248717312.0,1277137.0,739769.0
12-04 09:52:48,0.751,0.167,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4325322752.0,316915712.0,28727808000.0,249028608.0,61751.0,105497.0
12-04 09:52:49,0.670,0.335,98.995,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,4325285888.0,316919808.0,28727803904.0,249065472.0,56477.0,101968.0
12-04 09:52:50,0.919,0.334,98.580,0.167,0.0,0.0,0.0,69632.0,0.0,4.0,4325527552.0,316928000.0,28727808000.0,248811520.0,74245.0,119860.0
12-04 09:52:51,0.501,0.167,99.332,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4325523456.0,316928000.0,28727812096.0,248811520.0,56979.0,101154.0
12-04 09:52:52,0.917,0.0,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4325904384.0,316928000.0,28727812096.0,248430592.0,55903.0,100866.0
12-04 09:52:53,5.333,0.500,94.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4272279552.0,316928000.0,28727812096.0,302055424.0,1041591.0,463088.0
12-04 09:52:54,11.740,0.500,87.427,0.0,0.0,0.333,0.0,40960.0,0.0,2.0,4201123840.0,316928000.0,28727820288.0,373202944.0,2988832.0,1132322.0
12-04 09:52:55,12.727,0.496,86.446,0.0,0.0,0.331,0.0,45056.0,0.0,3.0,4171087872.0,316932096.0,28727820288.0,403234816.0,2981228.0,1137032.0
12-04 09:52:56,11.897,0.582,87.188,0.166,0.0,0.166,0.0,53248.0,0.0,8.0,4145942528.0,316940288.0,28727828480.0,428363776.0,2967313.0,1135428.0
12-04 09:52:57,11.269,0.751,87.730,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4059578368.0,316940288.0,28727828480.0,514727936.0,2978927.0,1148787.0
12-04 09:52:58,11.481,0.499,87.854,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3993141248.0,316940288.0,28727828480.0,581165056.0,2970145.0,1142350.0
12-04 09:52:59,12.104,0.334,87.479,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3900104704.0,316940288.0,28727828480.0,674201600.0,2974033.0,1144988.0
12-04 09:53:00,11.343,0.584,87.907,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3903533056.0,316940288.0,28727832576.0,670769152.0,2983900.0,1167485.0
12-04 09:53:01,11.332,0.744,87.841,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3903946752.0,316940288.0,28727836672.0,670351360.0,2952872.0,1159323.0
12-04 09:53:02,11.371,0.669,87.625,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3899944960.0,316948480.0,28727836672.0,674344960.0,2999152.0,1153739.0
12-04 09:53:03,12.083,0.333,87.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3896406016.0,316948480.0,28727836672.0,677883904.0,2997802.0,1154644.0
12-04 09:53:04,11.818,0.331,87.521,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3901177856.0,316948480.0,28727836672.0,673112064.0,2961469.0,1159538.0
12-04 09:53:05,12.096,0.663,86.910,0.0,0.0,0.331,0.0,16384.0,0.0,2.0,3909533696.0,316948480.0,28727836672.0,664756224.0,2991447.0,1172917.0
12-04 09:53:06,12.500,0.579,86.755,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3913224192.0,316948480.0,28727840768.0,661061632.0,2977197.0,1163796.0
12-04 09:53:07,11.488,0.579,87.603,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3917889536.0,316948480.0,28727840768.0,656396288.0,2971343.0,1164571.0
12-04 09:53:08,13.782,0.492,85.316,0.164,0.0,0.246,0.0,12288.0,0.0,2.0,3927179264.0,316956672.0,28727840768.0,647098368.0,2977341.0,1164903.0
12-04 09:53:09,12.053,0.665,87.032,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3934253056.0,316956672.0,28727844864.0,640020480.0,2971410.0,1166683.0
12-04 09:53:10,11.970,0.582,87.116,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,3944980480.0,316960768.0,28727844864.0,629288960.0,2998812.0,1180954.0
12-04 09:53:11,11.960,0.498,87.209,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3952816128.0,316960768.0,28727848960.0,621449216.0,3001159.0,1186644.0
12-04 09:53:12,12.479,0.413,86.612,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3965669376.0,316960768.0,28727848960.0,608595968.0,2969786.0,1159767.0
12-04 09:53:13,11.980,0.499,87.354,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3976052736.0,316960768.0,28727848960.0,598212608.0,2966055.0,1164048.0
12-04 09:53:14,13.015,0.494,86.079,0.082,0.0,0.329,0.0,12288.0,0.0,2.0,3991506944.0,316968960.0,28727848960.0,582750208.0,2983146.0,1161387.0
12-04 09:53:15,11.765,0.414,87.490,0.0,0.0,0.331,0.0,16384.0,0.0,2.0,4000501760.0,316973056.0,28727848960.0,573751296.0,2957090.0,1163219.0
12-04 09:53:16,11.907,0.416,87.427,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4016631808.0,316973056.0,28727861248.0,557608960.0,2984711.0,1169980.0
12-04 09:53:17,12.666,0.497,86.589,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4027994112.0,316973056.0,28727861248.0,546246656.0,2970327.0,1172518.0
12-04 09:53:18,12.377,0.656,86.639,0.0,0.0,0.328,0.0,0.0,0.0,0.0,4039548928.0,316973056.0,28727861248.0,534691840.0,2988351.0,1168020.0
12-04 09:53:19,12.345,0.497,86.993,0.0,0.0,0.166,0.0,110592.0,0.0,14.0,4053897216.0,316973056.0,28727861248.0,520343552.0,2974244.0,1161555.0
12-04 09:53:20,12.986,0.414,86.187,0.083,0.0,0.331,0.0,45056.0,0.0,5.0,4062523392.0,316989440.0,28727853056.0,511709184.0,2964870.0,1161047.0
12-04 09:53:21,12.490,0.579,86.766,0.0,0.0,0.165,0.0,8192.0,0.0,2.0,4069556224.0,316989440.0,28727865344.0,504664064.0,2957706.0,1166645.0
12-04 09:53:22,11.478,0.495,87.614,0.0,0.0,0.413,0.0,0.0,0.0,0.0,4079370240.0,316989440.0,28727865344.0,494850048.0,2988332.0,1172193.0
12-04 09:53:23,12.739,0.749,86.178,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4090761216.0,316989440.0,28727869440.0,483454976.0,2971214.0,1166716.0
12-04 09:53:24,11.424,0.828,87.417,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4101738496.0,316989440.0,28727869440.0,472477696.0,2974927.0,1180092.0
12-04 09:53:25,11.667,0.583,87.500,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4110393344.0,316989440.0,28727873536.0,463818752.0,2974728.0,1176583.0
12-04 09:53:26,12.667,0.667,86.167,0.167,0.0,0.333,0.0,36864.0,0.0,3.0,4125118464.0,316997632.0,28727877632.0,449081344.0,2979166.0,1170456.0
12-04 09:53:27,12.242,0.331,86.931,0.0,0.0,0.496,0.0,0.0,0.0,0.0,4128575488.0,316997632.0,28727877632.0,445624320.0,2986928.0,1171536.0
12-04 09:53:28,12.634,0.495,86.457,0.0,0.0,0.413,0.0,0.0,0.0,0.0,4133527552.0,316997632.0,28727877632.0,440672256.0,2967462.0,1170962.0
12-04 09:53:29,11.745,0.579,87.428,0.0,0.0,0.248,0.0,24576.0,0.0,1.0,4162220032.0,316997632.0,28727881728.0,411975680.0,2967944.0,1170483.0
12-04 09:53:30,14.309,0.576,84.786,0.0,0.0,0.329,0.0,28672.0,0.0,3.0,4177514496.0,317001728.0,28727881728.0,396677120.0,2966335.0,1170628.0
12-04 09:53:31,11.231,0.499,87.770,0.166,0.0,0.333,0.0,28672.0,0.0,3.0,4183379968.0,317009920.0,28727885824.0,390799360.0,2958929.0,1171598.0
12-04 09:53:32,12.706,0.495,86.551,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4190679040.0,317009920.0,28727885824.0,383500288.0,2963256.0,1173485.0
12-04 09:53:33,12.149,0.744,87.025,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4205338624.0,317009920.0,28727885824.0,368840704.0,2990255.0,1181638.0
12-04 09:53:34,14.097,0.824,84.913,0.0,0.0,0.165,0.0,0.0,0.0,0.0,4212645888.0,317009920.0,28727885824.0,361533440.0,2962456.0,1169774.0
12-04 09:53:35,11.774,0.498,87.479,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,4215910400.0,317009920.0,28727894016.0,358260736.0,3011156.0,1190512.0
12-04 09:53:36,13.097,0.412,86.161,0.0,0.0,0.329,0.0,28672.0,0.0,7.0,4220198912.0,317009920.0,28727894016.0,353972224.0,2969482.0,1174927.0
12-04 09:53:37,11.369,0.830,87.552,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,4231462912.0,317018112.0,28727894016.0,342700032.0,2953679.0,1174147.0
12-04 09:53:38,14.321,0.497,84.934,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4244566016.0,317018112.0,28727894016.0,329596928.0,2981377.0,1172371.0
12-04 09:53:39,11.940,0.498,87.313,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4251828224.0,317018112.0,28727898112.0,322330624.0,2963601.0,1179149.0
12-04 09:53:40,11.887,0.665,87.116,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,4267364352.0,317022208.0,28727898112.0,306790400.0,2988041.0,1201519.0
12-04 09:53:41,12.552,0.661,86.457,0.0,0.0,0.330,0.0,0.0,0.0,0.0,4289126400.0,317022208.0,28727906304.0,285020160.0,3000959.0,1194126.0
12-04 09:53:42,13.388,0.826,85.372,0.0,0.0,0.413,0.0,0.0,0.0,0.0,4300767232.0,317022208.0,28727906304.0,273379328.0,2956686.0,1161192.0
12-04 09:53:43,12.313,0.666,86.522,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,4304568320.0,317030400.0,28727906304.0,269570048.0,3013631.0,1192720.0
12-04 09:53:44,10.851,0.918,87.980,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4311269376.0,317030400.0,28727906304.0,262868992.0,2964348.0,1176629.0
12-04 09:53:45,12.448,0.581,86.722,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,4315607040.0,317030400.0,28727910400.0,258527232.0,2959166.0,1176841.0
12-04 09:53:46,11.799,0.669,87.113,0.0,0.0,0.418,0.0,0.0,0.0,0.0,4327579648.0,317030400.0,28727910400.0,246554624.0,2971052.0,1173372.0
12-04 09:53:47,13.944,0.660,85.066,0.0,0.0,0.330,0.0,0.0,0.0,0.0,4333035520.0,317030400.0,28727910400.0,241098752.0,2997864.0,1191919.0
12-04 09:53:48,11.481,0.666,87.604,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4342243328.0,317030400.0,28727910400.0,231890944.0,2973514.0,1187043.0
12-04 09:53:49,12.761,0.500,86.489,0.083,0.0,0.167,0.0,90112.0,0.0,6.0,4350906368.0,316833792.0,28703678464.0,247656448.0,2977736.0,1186110.0
12-04 09:53:50,11.877,0.498,87.209,0.0,0.0,0.415,0.0,16384.0,0.0,2.0,4358426624.0,316833792.0,28703547392.0,240267264.0,2982709.0,1180244.0
12-04 09:53:51,13.953,0.332,85.465,0.0,0.0,0.249,0.0,45056.0,0.0,3.0,4376805376.0,316637184.0,28679258112.0,246374400.0,2965485.0,1174675.0
12-04 09:53:52,12.935,0.580,85.987,0.0,0.0,0.498,0.0,0.0,0.0,0.0,4380143616.0,316637184.0,28679159808.0,243134464.0,2996558.0,1183944.0
12-04 09:53:53,8.760,0.413,90.579,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4385853440.0,316637184.0,28679159808.0,237424640.0,2022608.0,851724.0
12-04 09:53:54,0.835,0.250,98.831,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,4386447360.0,316637184.0,28679163904.0,236826624.0,83692.0,374775.0
12-04 09:53:55,0.917,0.334,98.582,0.083,0.0,0.083,0.0,49152.0,0.0,5.0,4387155968.0,316653568.0,28679159808.0,236105728.0,72041.0,130498.0
12-04 09:53:56,0.754,0.251,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4387233792.0,316653568.0,28679168000.0,236019712.0,74797.0,135002.0
12-04 09:53:57,1.331,0.333,98.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4387229696.0,316653568.0,28679172096.0,236019712.0,72692.0,131385.0
12-04 09:53:58,0.917,0.334,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4387229696.0,316653568.0,28679172096.0,236019712.0,73696.0,133834.0
12-04 09:53:59,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4387606528.0,316653568.0,28679176192.0,235638784.0,156142.0,166935.0
12-04 09:54:00,13.283,0.254,86.379,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,4317106176.0,316653568.0,28679180288.0,306135040.0,3291021.0,1266595.0
12-04 09:54:01,14.191,0.578,84.736,0.165,0.0,0.330,0.0,24576.0,0.0,3.0,4254691328.0,316661760.0,28679180288.0,368541696.0,3277974.0,1275068.0
12-04 09:54:02,12.678,0.756,86.230,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4145491968.0,316661760.0,28679180288.0,477741056.0,3292933.0,1279079.0
12-04 09:54:03,11.429,0.504,87.815,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4147896320.0,316661760.0,28679184384.0,475332608.0,3283098.0,1295487.0
12-04 09:54:04,13.062,0.749,85.940,0.0,0.0,0.250,0.0,24576.0,0.0,1.0,3994300416.0,316661760.0,28679188480.0,628924416.0,3267893.0,1297048.0
12-04 09:54:05,13.022,0.417,86.227,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,3916529664.0,316665856.0,28679184384.0,706695168.0,3325901.0,1319661.0
12-04 09:54:06,12.718,0.582,86.201,0.166,0.0,0.333,0.0,28672.0,0.0,3.0,3924746240.0,316674048.0,28679180288.0,698474496.0,3310753.0,1303052.0
12-04 09:54:07,12.490,0.419,86.924,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3926142976.0,316674048.0,28679192576.0,697065472.0,3266506.0,1300911.0
12-04 09:54:08,13.156,0.749,85.679,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3937566720.0,316674048.0,28679192576.0,685641728.0,3324543.0,1336994.0
12-04 09:54:09,12.750,0.333,86.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3939221504.0,316674048.0,28679196672.0,683982848.0,3295015.0,1300770.0
12-04 09:54:10,13.599,0.498,85.738,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3939954688.0,316678144.0,28679192576.0,683249664.0,3280575.0,1298457.0
12-04 09:54:11,13.105,0.250,86.394,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,3941199872.0,316678144.0,28679200768.0,681996288.0,3286426.0,1310317.0
12-04 09:54:12,12.111,0.505,86.880,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,3945701376.0,316686336.0,28679200768.0,677486592.0,3310443.0,1300274.0
12-04 09:54:13,12.952,0.673,86.123,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3956039680.0,316686336.0,28679200768.0,667148288.0,3300128.0,1306392.0
12-04 09:54:14,12.323,0.666,86.678,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3963731968.0,316686336.0,28679200768.0,659456000.0,3278629.0,1307043.0
12-04 09:54:15,12.752,0.503,86.326,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,3990425600.0,316690432.0,28679200768.0,632758272.0,3287175.0,1304806.0
12-04 09:54:16,12.709,0.334,86.622,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3996721152.0,316690432.0,28679208960.0,626454528.0,3292462.0,1308936.0
12-04 09:54:17,12.656,0.666,86.511,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4012290048.0,316690432.0,28679208960.0,610885632.0,3256042.0,1304607.0
12-04 09:54:18,13.988,0.500,85.096,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,4026404864.0,316698624.0,28679213056.0,596758528.0,3339919.0,1309260.0
12-04 09:54:19,12.676,0.580,86.413,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4031258624.0,316698624.0,28679213056.0,591904768.0,3292524.0,1308440.0
12-04 09:54:20,12.825,0.671,86.169,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,4055261184.0,316702720.0,28679208960.0,567902208.0,3285114.0,1327849.0
12-04 09:54:21,13.272,0.584,85.977,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4065570816.0,316702720.0,28679213056.0,557588480.0,3288925.0,1307741.0
12-04 09:54:22,11.869,0.589,87.121,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4072308736.0,316702720.0,28679213056.0,550850560.0,3273144.0,1310571.0
12-04 09:54:23,12.793,0.502,86.371,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4083036160.0,316702720.0,28679217152.0,540119040.0,3263624.0,1313179.0
12-04 09:54:24,13.568,0.419,85.427,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,4093984768.0,316710912.0,28679225344.0,529154048.0,3334588.0,1311179.0
12-04 09:54:25,12.906,0.416,86.428,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4105682944.0,316710912.0,28679225344.0,517455872.0,3292009.0,1309410.0
12-04 09:54:26,13.344,0.417,85.988,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,4113743872.0,316710912.0,28679225344.0,509394944.0,3254840.0,1297832.0
12-04 09:54:27,14.012,0.500,85.238,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4121845760.0,316710912.0,28679229440.0,501288960.0,3308264.0,1326466.0
12-04 09:54:28,12.479,0.168,87.186,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4128763904.0,316710912.0,28679229440.0,494370816.0,3301144.0,1313666.0
12-04 09:54:29,12.844,0.584,86.072,0.250,0.0,0.250,0.0,73728.0,0.0,5.0,4141461504.0,316719104.0,28679229440.0,481665024.0,3270245.0,1312329.0
12-04 09:54:30,14.833,0.333,84.583,0.0,0.0,0.250,0.0,32768.0,0.0,3.0,4156911616.0,316719104.0,28679233536.0,466210816.0,3272681.0,1300847.0
12-04 09:54:31,11.913,0.671,86.997,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4158193664.0,316719104.0,28679237632.0,464924672.0,3334382.0,1318646.0
12-04 09:54:32,12.700,0.505,86.627,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4169162752.0,316719104.0,28679237632.0,453955584.0,3282836.0,1310265.0
12-04 09:54:33,13.856,0.334,85.643,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4188835840.0,316719104.0,28679237632.0,434282496.0,3239391.0,1296739.0
12-04 09:54:34,13.545,0.669,85.619,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4196446208.0,316719104.0,28679237632.0,426672128.0,3278882.0,1334544.0
12-04 09:54:35,13.244,0.503,85.918,0.084,0.0,0.251,0.0,28672.0,0.0,4.0,4203614208.0,316731392.0,28679233536.0,419495936.0,3339851.0,1327137.0
12-04 09:54:36,13.787,0.581,85.465,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,4207800320.0,316731392.0,28679245824.0,415297536.0,3321283.0,1317333.0
12-04 09:54:37,13.903,0.670,85.260,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4221169664.0,316731392.0,28679245824.0,401928192.0,3261298.0,1311834.0
12-04 09:54:38,12.027,0.589,87.216,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4230377472.0,316731392.0,28679245824.0,392720384.0,3313731.0,1318646.0
12-04 09:54:39,13.917,0.333,85.500,0.0,0.0,0.250,0.0,24576.0,0.0,1.0,4237135872.0,316731392.0,28679249920.0,385957888.0,3266195.0,1315049.0
12-04 09:54:40,13.462,0.418,85.786,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,4246974464.0,316731392.0,28679249920.0,376119296.0,3283010.0,1317138.0
12-04 09:54:41,14.310,0.418,84.937,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,4258459648.0,316739584.0,28679249920.0,364625920.0,3287826.0,1310623.0
12-04 09:54:42,13.228,0.582,85.940,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4267061248.0,316739584.0,28679254016.0,356020224.0,3312466.0,1327321.0
12-04 09:54:43,14.357,0.498,85.062,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4275380224.0,316739584.0,28679254016.0,347701248.0,3290175.0,1320262.0
12-04 09:54:44,13.534,0.752,85.380,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4290961408.0,316739584.0,28679258112.0,332115968.0,3258876.0,1312376.0
12-04 09:54:45,14.370,0.588,84.958,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4304101376.0,316739584.0,28679258112.0,318976000.0,3326241.0,1311407.0
12-04 09:54:46,12.343,0.504,86.902,0.0,0.0,0.252,0.0,28672.0,0.0,7.0,4310577152.0,316739584.0,28679258112.0,312500224.0,3241026.0,1317362.0
12-04 09:54:47,13.905,0.583,85.096,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,4319391744.0,316747776.0,28679262208.0,303673344.0,3332677.0,1322214.0
12-04 09:54:48,13.773,0.501,85.476,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4334649344.0,316747776.0,28679262208.0,288415744.0,3291908.0,1311824.0
12-04 09:54:49,14.799,0.669,84.448,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4351131648.0,316747776.0,28679262208.0,271933440.0,3311438.0,1317441.0
12-04 09:54:50,12.855,0.501,86.477,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,4362268672.0,316751872.0,28679266304.0,260788224.0,3289327.0,1320656.0
12-04 09:54:51,13.796,0.502,85.368,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4372041728.0,316751872.0,28679270400.0,251011072.0,3243319.0,1316876.0
12-04 09:54:52,14.451,0.743,84.310,0.0,0.0,0.495,0.0,0.0,0.0,0.0,4381691904.0,316751872.0,28679270400.0,241360896.0,3308655.0,1315219.0
12-04 09:54:53,14.322,0.674,84.583,0.168,0.0,0.253,0.0,90112.0,0.0,6.0,4398252032.0,316555264.0,28655038464.0,249229312.0,3308445.0,1315551.0
12-04 09:54:54,13.333,0.417,86.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4401037312.0,316555264.0,28654952448.0,246530048.0,3271958.0,1318131.0
12-04 09:54:55,14.664,0.580,84.424,0.0,0.0,0.331,0.0,16384.0,0.0,2.0,4406181888.0,316563456.0,28654944256.0,241385472.0,3311700.0,1322032.0
12-04 09:54:56,12.668,0.587,86.493,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4415782912.0,316563456.0,28654956544.0,231772160.0,3288221.0,1319485.0
12-04 09:54:57,14.393,0.499,84.692,0.0,0.0,0.416,0.0,45056.0,0.0,3.0,4433158144.0,316362752.0,28630786048.0,238768128.0,3281973.0,1316099.0
12-04 09:54:58,15.500,0.583,83.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4442902528.0,316362752.0,28630679552.0,229130240.0,3303710.0,1311189.0
12-04 09:54:59,12.637,0.590,86.352,0.084,0.0,0.337,0.0,122880.0,0.0,8.0,4455792640.0,316166144.0,28606447616.0,240668672.0,3207015.0,1281929.0
12-04 09:55:00,1.833,0.250,97.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4459925504.0,316166144.0,28606398464.0,236584960.0,118706.0,438182.0
12-04 09:55:01,1.001,0.167,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4459937792.0,316166144.0,28606402560.0,236568576.0,91031.0,164575.0
12-04 09:55:02,1.003,0.167,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4459778048.0,316166144.0,28606402560.0,236728320.0,91205.0,164749.0
12-04 09:55:03,1.498,0.333,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4459479040.0,316166144.0,28606402560.0,237027328.0,89674.0,162280.0
12-04 09:55:04,0.669,0.418,98.829,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,4459397120.0,316166144.0,28606402560.0,237109248.0,96102.0,171377.0
12-04 09:55:05,1.171,0.167,98.411,0.167,0.0,0.084,0.0,61440.0,0.0,4.0,4459511808.0,316174336.0,28606406656.0,236982272.0,109404.0,183119.0
12-04 09:55:06,9.901,0.413,89.356,0.0,0.0,0.330,0.0,0.0,0.0,0.0,4461764608.0,316174336.0,28606410752.0,234725376.0,2093903.0,898492.0
12-04 09:55:07,14.381,0.416,84.788,0.0,0.0,0.416,0.0,45056.0,0.0,3.0,4471205888.0,315973632.0,28582494208.0,249401344.0,3491270.0,1430404.0
12-04 09:55:08,14.738,0.416,84.596,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4340428800.0,315973632.0,28582494208.0,380178432.0,3294738.0,1433498.0
12-04 09:55:09,13.907,0.579,85.182,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4295880704.0,315973632.0,28582498304.0,424722432.0,3246590.0,1419757.0
12-04 09:55:10,13.907,0.414,85.348,0.0,0.0,0.331,0.0,16384.0,0.0,2.0,4205236224.0,315973632.0,28582498304.0,515366912.0,3050245.0,1380005.0
12-04 09:55:11,14.180,0.412,84.996,0.082,0.0,0.330,0.0,24576.0,0.0,3.0,4057706496.0,315981824.0,28582498304.0,662888448.0,3168560.0,1352256.0
12-04 09:55:12,13.576,0.414,85.679,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4060471296.0,315981824.0,28582502400.0,660119552.0,3256060.0,1337924.0
12-04 09:55:13,14.557,0.496,84.781,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3999137792.0,315981824.0,28582502400.0,721453056.0,3420428.0,1343953.0
12-04 09:55:14,14.156,0.329,85.021,0.0,0.0,0.494,0.0,24576.0,0.0,1.0,4015546368.0,315981824.0,28582502400.0,705044480.0,3293810.0,1339762.0
12-04 09:55:15,14.864,0.495,84.228,0.0,0.0,0.413,0.0,24576.0,0.0,2.0,4022128640.0,315985920.0,28582502400.0,698458112.0,3434037.0,1360518.0
12-04 09:55:16,13.882,0.499,85.121,0.166,0.0,0.333,0.0,28672.0,0.0,3.0,4040740864.0,315994112.0,28582502400.0,679837696.0,3446383.0,1373004.0
12-04 09:55:17,14.818,0.497,84.437,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4077338624.0,315994112.0,28582510592.0,643231744.0,3413278.0,1365861.0
12-04 09:55:18,14.333,0.494,84.596,0.0,0.0,0.577,0.0,0.0,0.0,0.0,4109168640.0,315994112.0,28582510592.0,611401728.0,3377846.0,1367167.0
12-04 09:55:19,16.052,0.491,83.292,0.0,0.0,0.164,0.0,0.0,0.0,0.0,4143542272.0,315994112.0,28582510592.0,577028096.0,3382051.0,1345908.0
12-04 09:55:20,14.594,0.498,84.577,0.0,0.0,0.332,0.0,16384.0,0.0,2.0,4174131200.0,315998208.0,28582510592.0,546435072.0,3526268.0,1388932.0
12-04 09:55:21,14.839,0.495,84.501,0.0,0.0,0.165,0.0,16384.0,0.0,4.0,4203896832.0,315998208.0,28582518784.0,516661248.0,3333431.0,1352103.0
12-04 09:55:22,15.124,0.496,83.967,0.165,0.0,0.248,0.0,12288.0,0.0,2.0,4235259904.0,316006400.0,28582518784.0,485289984.0,3381566.0,1351484.0
12-04 09:55:23,15.486,0.659,83.443,0.0,0.0,0.412,0.0,0.0,0.0,0.0,4258217984.0,316006400.0,28582518784.0,462331904.0,3440877.0,1375430.0
12-04 09:55:24,14.214,0.249,85.287,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4277374976.0,316006400.0,28582522880.0,443170816.0,3348983.0,1361204.0
12-04 09:55:25,13.178,0.334,86.155,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,4314804224.0,316010496.0,28582522880.0,405737472.0,3433792.0,1368429.0
12-04 09:55:26,16.020,0.661,82.824,0.0,0.0,0.495,0.0,0.0,0.0,0.0,4351520768.0,316010496.0,28582531072.0,369012736.0,3374854.0,1376982.0
12-04 09:55:27,15.612,0.575,83.484,0.0,0.0,0.329,0.0,0.0,0.0,0.0,4373598208.0,316010496.0,28582531072.0,346935296.0,3415172.0,1362943.0
12-04 09:55:28,13.988,0.583,84.929,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,4389883904.0,316018688.0,28582531072.0,330641408.0,3403759.0,1370871.0
12-04 09:55:29,14.426,0.574,84.672,0.0,0.0,0.328,0.0,0.0,0.0,0.0,4424200192.0,316018688.0,28582531072.0,296325120.0,3356768.0,1403350.0
12-04 09:55:30,17.881,0.579,81.291,0.0,0.0,0.248,0.0,16384.0,0.0,2.0,4486459392.0,316018688.0,28582535168.0,234061824.0,3540428.0,1304614.0
12-04 09:55:31,14.274,0.415,84.979,0.0,0.0,0.332,0.0,131072.0,0.0,9.0,4522627072.0,315613184.0,28534128640.0,246706176.0,3324814.0,1363422.0
12-04 09:55:32,14.876,0.496,84.298,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4523683840.0,315613184.0,28534128640.0,245649408.0,3344251.0,1388910.0
12-04 09:55:33,13.538,0.581,85.548,0.0,0.0,0.332,0.0,77824.0,0.0,4.0,4552396800.0,315408384.0,28509896704.0,241373184.0,3493864.0,1402042.0
12-04 09:55:34,14.971,0.744,83.871,0.165,0.0,0.248,0.0,196608.0,0.0,12.0,4604624896.0,315006976.0,28461989888.0,237453312.0,3447411.0,1359959.0
12-04 09:55:35,17.774,0.664,81.146,0.0,0.0,0.415,0.0,77824.0,0.0,7.0,4630675456.0,314802176.0,28437876736.0,235720704.0,3574409.0,1421959.0
12-04 09:55:36,15.519,0.415,83.817,0.0,0.0,0.249,0.0,77824.0,0.0,4.0,4645220352.0,314609664.0,28413489152.0,245755904.0,3357303.0,1386099.0
12-04 09:55:37,13.644,0.582,85.524,0.0,0.0,0.250,0.0,45056.0,0.0,3.0,4674818048.0,314417152.0,28389449728.0,240390144.0,3468608.0,1393921.0
12-04 09:55:38,13.990,0.414,85.265,0.0,0.0,0.331,0.0,77824.0,0.0,4.0,4710293504.0,314224640.0,28365414400.0,229142528.0,3459315.0,1380028.0
12-04 09:55:39,16.874,0.582,82.377,0.0,0.0,0.166,0.0,184320.0,0.0,21.0,4761927680.0,313741312.0,28303757312.0,239648768.0,3439200.0,1348942.0
12-04 09:55:40,15.486,0.659,83.361,0.082,0.0,0.412,0.0,114688.0,0.0,8.0,4797861888.0,313540608.0,28276371456.0,231301120.0,3416387.0,1403858.0
12-04 09:55:41,18.114,0.496,81.141,0.0,0.0,0.248,0.0,53248.0,0.0,3.0,4805419008.0,313348096.0,28252434432.0,247873536.0,3476639.0,1335727.0
12-04 09:55:42,14.662,0.329,84.761,0.0,0.0,0.247,0.0,69632.0,0.0,3.0,4827734016.0,313155584.0,28228509696.0,249675776.0,3272182.0,1400318.0
12-04 09:55:43,14.650,0.658,84.362,0.0,0.0,0.329,0.0,0.0,0.0,0.0,4848119808.0,313155584.0,28228517888.0,229281792.0,3600778.0,1447688.0
12-04 09:55:44,15.474,0.749,83.444,0.0,0.0,0.333,0.0,53248.0,0.0,3.0,4871962624.0,312958976.0,28204630016.0,229523456.0,3443794.0,1407610.0
12-04 09:55:45,16.543,0.905,82.058,0.165,0.0,0.329,0.0,155648.0,0.0,10.0,4908163072.0,312582144.0,28156878848.0,241451008.0,3472752.0,1383617.0
12-04 09:55:46,16.057,0.333,83.361,0.0,0.0,0.250,0.0,77824.0,0.0,4.0,4926611456.0,312389632.0,28133052416.0,247021568.0,3475967.0,1383643.0
12-04 09:55:47,14.227,0.662,84.864,0.0,0.0,0.248,0.0,53248.0,0.0,3.0,4958105600.0,312197120.0,28109307904.0,239464448.0,3429786.0,1395693.0
12-04 09:55:48,16.556,0.749,82.446,0.0,0.0,0.250,0.0,69632.0,0.0,3.0,4979621888.0,312004608.0,28085452800.0,241995776.0,3391110.0,1375476.0
12-04 09:55:49,15.824,0.580,83.099,0.0,0.0,0.497,0.0,147456.0,0.0,7.0,5024124928.0,311619584.0,28037939200.0,245391360.0,3467060.0,1367238.0
12-04 09:55:50,14.616,0.826,84.145,0.165,0.0,0.248,0.0,184320.0,0.0,12.0,5068771328.0,311246848.0,27990355968.0,248700928.0,3368953.0,1420388.0
12-04 09:55:51,19.686,3.060,76.675,0.0,0.0,0.579,73728.0,221184.0,7.0,10.0,3266916352.0,310644736.0,27919216640.0,2122297344.0,3533874.0,1470852.0
12-04 09:55:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261894656.0,310644736.0,27919400960.0,2127134720.0,1569105.0,98325.0
12-04 09:55:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260715008.0,310644736.0,27919405056.0,2128310272.0,2887.0,3301.0
12-04 09:55:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260436480.0,310644736.0,27919405056.0,2128588800.0,2952.0,6766.0
12-04 09:55:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3260284928.0,310644736.0,27919409152.0,2128736256.0,3767.0,4761.0
12-04 09:55:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,53248.0,0.0,8.0,3260215296.0,310652928.0,27919409152.0,2128797696.0,2353.0,3147.0
12-04 09:55:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260215296.0,310652928.0,27919409152.0,2128797696.0,10003.0,11100.0
12-04 09:55:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260108800.0,310652928.0,27919409152.0,2128904192.0,21972.0,24568.0
12-04 09:55:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260104704.0,310652928.0,27919413248.0,2128904192.0,1980.0,2751.0
12-04 09:56:00,0.752,0.084,99.165,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260231680.0,310652928.0,27919413248.0,2128777216.0,2227.0,2797.0
12-04 09:56:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260227584.0,310652928.0,27919417344.0,2128777216.0,2533.0,3049.0
12-04 09:56:02,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3260153856.0,310661120.0,27919417344.0,2128842752.0,3655.0,4800.0
12-04 09:56:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260116992.0,310661120.0,27919421440.0,2128875520.0,5141.0,6549.0
12-04 09:56:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260002304.0,310661120.0,27919421440.0,2128990208.0,5499.0,5633.0
12-04 09:56:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260129280.0,310665216.0,27919417344.0,2128863232.0,22162.0,23486.0
12-04 09:56:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260092416.0,310665216.0,27919421440.0,2128896000.0,5208.0,7066.0
12-04 09:56:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260088320.0,310665216.0,27919425536.0,2128896000.0,6147.0,7057.0
12-04 09:56:08,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3260203008.0,310673408.0,27919429632.0,2128769024.0,2382.0,2158.0
12-04 09:56:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3260203008.0,310673408.0,27919429632.0,2128769024.0,4004.0,4868.0
12-04 09:56:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3260329984.0,310673408.0,27919429632.0,2128642048.0,5463.0,6560.0
12-04 09:56:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260260352.0,310673408.0,27919433728.0,2128707584.0,4603.0,6508.0
12-04 09:56:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260260352.0,310673408.0,27919433728.0,2128707584.0,3075.0,3074.0
12-04 09:56:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260260352.0,310673408.0,27919433728.0,2128707584.0,4544.0,5953.0
12-04 09:56:14,0.0,0.167,99.666,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,3260256256.0,310673408.0,27919437824.0,2128707584.0,3341.0,4404.0
12-04 09:56:15,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260547072.0,310677504.0,27919437824.0,2128412672.0,3564.0,5762.0
12-04 09:56:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260289024.0,310677504.0,27919441920.0,2128666624.0,1658.0,1858.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259990016.0,310677504.0,27919441920.0,2128965632.0,3327.0,4717.0
12-04 09:56:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259908096.0,310677504.0,27919441920.0,2129047552.0,7276.0,10235.0
12-04 09:56:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3259904000.0,310677504.0,27919446016.0,2129047552.0,2293.0,2999.0
12-04 09:56:20,0.0,0.084,99.749,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,3259777024.0,310685696.0,27919437824.0,2129174528.0,2041.0,2754.0
12-04 09:56:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3259764736.0,310685696.0,27919450112.0,2129174528.0,21092.0,21785.0
12-04 09:56:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259891712.0,310685696.0,27919450112.0,2129047552.0,5376.0,6522.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259887616.0,310685696.0,27919454208.0,2129047552.0,3269.0,3304.0
12-04 09:56:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3259887616.0,310685696.0,27919454208.0,2129047552.0,3213.0,3421.0
12-04 09:56:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3259883520.0,310689792.0,27919454208.0,2129047552.0,5147.0,6685.0
12-04 09:56:26,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3259871232.0,310697984.0,27919458304.0,2129047552.0,3746.0,4434.0
12-04 09:56:27,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259813888.0,310697984.0,27919466496.0,2129096704.0,4416.0,5094.0
12-04 09:56:28,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3259813888.0,310697984.0,27919466496.0,2129096704.0,4486.0,5477.0
12-04 09:56:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259813888.0,310697984.0,27919466496.0,2129096704.0,4900.0,6047.0
12-04 09:56:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3259940864.0,310697984.0,27919466496.0,2128969728.0,2432.0,2030.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259936768.0,310697984.0,27919470592.0,2128969728.0,1893.0,2476.0
12-04 09:56:32,0.0,0.084,99.666,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3259928576.0,310706176.0,27919470592.0,2128969728.0,3073.0,4359.0
12-04 09:56:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259928576.0,310706176.0,27919470592.0,2128969728.0,3449.0,5118.0
12-04 09:56:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259928576.0,310706176.0,27919470592.0,2128969728.0,6802.0,8628.0
12-04 09:56:35,0.333,0.250,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260207104.0,310710272.0,27919470592.0,2128687104.0,21813.0,23031.0
12-04 09:56:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3259899904.0,310710272.0,27919478784.0,2128986112.0,3198.0,3523.0
12-04 09:56:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259899904.0,310710272.0,27919478784.0,2128986112.0,2716.0,2648.0
12-04 09:56:38,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3259891712.0,310718464.0,27919478784.0,2128986112.0,4828.0,6245.0
12-04 09:56:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260010496.0,310718464.0,27919478784.0,2128867328.0,2954.0,3204.0
12-04 09:56:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260006400.0,310722560.0,27919478784.0,2128867328.0,4496.0,5814.0
12-04 09:56:41,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259998208.0,310722560.0,27919486976.0,2128867328.0,5030.0,6901.0
12-04 09:56:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260125184.0,310722560.0,27919486976.0,2128740352.0,3482.0,4201.0
12-04 09:56:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260125184.0,310722560.0,27919486976.0,2128740352.0,6564.0,8852.0
12-04 09:56:44,0.250,0.250,99.417,0.083,0.0,0.0,0.0,53248.0,0.0,3.0,3245654016.0,310730752.0,27919486976.0,2143203328.0,2241.0,2937.0
12-04 09:56:45,0.0,0.417,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3245674496.0,310730752.0,27919491072.0,2143178752.0,1447.0,1628.0
12-04 09:56:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3245645824.0,310730752.0,27919491072.0,2143207424.0,3055.0,4238.0
12-04 09:56:47,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3245641728.0,310730752.0,27919495168.0,2143207424.0,3415.0,5094.0
12-04 09:56:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167318016.0,310730752.0,27919499264.0,2221527040.0,3193.0,4506.0
12-04 09:56:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3167289344.0,310730752.0,27919499264.0,2221555712.0,3283.0,4963.0
12-04 09:56:50,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3167281152.0,310738944.0,27919499264.0,2221555712.0,2889.0,4148.0
12-04 09:56:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167404032.0,310738944.0,27919503360.0,2221428736.0,3535.0,5240.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167277056.0,310738944.0,27919503360.0,2221555712.0,2775.0,3958.0
12-04 09:56:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167277056.0,310738944.0,27919503360.0,2221555712.0,1845.0,2147.0
12-04 09:56:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3167277056.0,310738944.0,27919503360.0,2221555712.0,1975.0,2689.0
12-04 09:56:55,0.084,0.167,99.749,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3167481856.0,310738944.0,27919503360.0,2221350912.0,4043.0,6139.0
12-04 09:56:56,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3167416320.0,310738944.0,27919515648.0,2221404160.0,3283.0,5092.0
12-04 09:56:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167543296.0,310738944.0,27919515648.0,2221277184.0,2252.0,2920.0
12-04 09:56:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167543296.0,310738944.0,27919515648.0,2221277184.0,2924.0,4210.0
12-04 09:56:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163357184.0,310738944.0,27919515648.0,2225463296.0,3509.0,5160.0
12-04 09:57:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162972160.0,310738944.0,27919515648.0,2225848320.0,3009.0,4229.0
12-04 09:57:01,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3163095040.0,310747136.0,27919511552.0,2225721344.0,2660.0,3832.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163086848.0,310747136.0,27919519744.0,2225721344.0,2729.0,4016.0
12-04 09:57:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163086848.0,310747136.0,27919519744.0,2225721344.0,2298.0,3105.0
12-04 09:57:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163213824.0,310747136.0,27919519744.0,2225594368.0,5711.0,6503.0
12-04 09:57:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3163684864.0,310751232.0,27919523840.0,2225115136.0,37958.0,38862.0
12-04 09:57:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163480064.0,310751232.0,27919527936.0,2225315840.0,3419.0,4266.0
12-04 09:57:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3163471872.0,310759424.0,27919527936.0,2225315840.0,5107.0,6910.0
12-04 09:57:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163455488.0,310759424.0,27919527936.0,2225332224.0,4367.0,5717.0
12-04 09:57:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163447296.0,310759424.0,27919527936.0,2225340416.0,2991.0,3294.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3163439104.0,310759424.0,27919536128.0,2225340416.0,3091.0,3321.0
12-04 09:57:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3163566080.0,310759424.0,27919536128.0,2225213440.0,3533.0,4492.0
12-04 09:57:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163566080.0,310759424.0,27919536128.0,2225213440.0,3659.0,4605.0
12-04 09:57:13,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3163561984.0,310763520.0,27919536128.0,2225213440.0,21428.0,22384.0
12-04 09:57:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163561984.0,310763520.0,27919536128.0,2225213440.0,3569.0,5227.0
12-04 09:57:15,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3164491776.0,310771712.0,27919532032.0,2224279552.0,2849.0,3961.0
12-04 09:57:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163160576.0,310771712.0,27919548416.0,2225594368.0,6375.0,8598.0
12-04 09:57:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163168768.0,310771712.0,27919548416.0,2225586176.0,1361.0,1476.0
12-04 09:57:18,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163168768.0,310771712.0,27919548416.0,2225586176.0,3672.0,4972.0
12-04 09:57:19,0.167,0.083,99.583,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,3163291648.0,310775808.0,27919548416.0,2225459200.0,3126.0,4391.0
12-04 09:57:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3163291648.0,310775808.0,27919548416.0,2225459200.0,3629.0,5375.0
12-04 09:57:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163287552.0,310775808.0,27919552512.0,2225459200.0,3289.0,3295.0
12-04 09:57:22,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163287552.0,310775808.0,27919552512.0,2225459200.0,4712.0,5646.0
12-04 09:57:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163287552.0,310775808.0,27919552512.0,2225459200.0,4810.0,6070.0
12-04 09:57:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3163283456.0,310775808.0,27919556608.0,2225459200.0,5950.0,7778.0
12-04 09:57:25,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3163721728.0,310788096.0,27919552512.0,2225012736.0,2821.0,2389.0
12-04 09:57:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163512832.0,310788096.0,27919560704.0,2225213440.0,4366.0,5476.0
12-04 09:57:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163512832.0,310788096.0,27919560704.0,2225213440.0,4460.0,5516.0
12-04 09:57:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163508736.0,310788096.0,27919564800.0,2225213440.0,2652.0,2389.0
12-04 09:57:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3163508736.0,310788096.0,27919564800.0,2225213440.0,5174.0,6779.0
12-04 09:57:30,0.167,0.167,99.584,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3163504640.0,310788096.0,27919568896.0,2225213440.0,3842.0,4525.0
12-04 09:57:31,0.083,0.167,99.500,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,3163492352.0,310796288.0,27919572992.0,2225213440.0,2809.0,3911.0
12-04 09:57:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163492352.0,310796288.0,27919572992.0,2225213440.0,3727.0,5617.0
12-04 09:57:33,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163365376.0,310796288.0,27919572992.0,2225340416.0,1206.0,1434.0
12-04 09:57:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163365376.0,310796288.0,27919572992.0,2225340416.0,5531.0,6284.0
12-04 09:57:35,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3164196864.0,310804480.0,27919568896.0,2224504832.0,22365.0,24163.0
12-04 09:57:36,0.0,0.084,99.498,0.418,0.0,0.0,0.0,24576.0,0.0,2.0,3163803648.0,310812672.0,27919572992.0,2224885760.0,3687.0,4406.0
12-04 09:57:37,0.083,0.083,99.332,0.501,0.0,0.0,0.0,4096.0,0.0,1.0,3163668480.0,310812672.0,27919581184.0,2225012736.0,5386.0,7339.0
12-04 09:57:38,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3163660288.0,310812672.0,27919581184.0,2225020928.0,2334.0,2125.0
12-04 09:57:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163656192.0,310812672.0,27919585280.0,2225020928.0,3613.0,4398.0
12-04 09:57:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3163639808.0,310812672.0,27919585280.0,2225037312.0,2868.0,3145.0
12-04 09:57:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163635712.0,310812672.0,27919589376.0,2225037312.0,5130.0,6862.0
12-04 09:57:42,0.250,0.083,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3162726400.0,310820864.0,27919593472.0,2225934336.0,3859.0,4801.0
12-04 09:57:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162718208.0,310820864.0,27919593472.0,2225942528.0,2987.0,3294.0
12-04 09:57:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162820608.0,310820864.0,27919593472.0,2225840128.0,3549.0,5210.0
12-04 09:57:45,0.0,0.251,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3163410432.0,310820864.0,27919593472.0,2225250304.0,4283.0,6370.0
12-04 09:57:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3163111424.0,310820864.0,27919597568.0,2225545216.0,2487.0,3022.0
12-04 09:57:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163086848.0,310820864.0,27919597568.0,2225569792.0,19767.0,20599.0
12-04 09:57:48,0.0,0.167,99.500,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3163013120.0,310829056.0,27919597568.0,2225635328.0,3900.0,5439.0
12-04 09:57:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162767360.0,310829056.0,27919597568.0,2225881088.0,2147.0,2698.0
12-04 09:57:50,0.669,0.167,99.164,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3171766272.0,310833152.0,27919597568.0,2216878080.0,9664.0,10387.0
12-04 09:57:51,2.924,0.919,95.405,0.752,0.0,0.0,114688.0,0.0,8.0,0.0,3171323904.0,310833152.0,27925884928.0,2211033088.0,6498728.0,60598.0
12-04 09:57:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170373632.0,310833152.0,27925835776.0,2212032512.0,4380.0,6592.0
12-04 09:57:53,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170500608.0,310833152.0,27925835776.0,2211905536.0,2241.0,2871.0
12-04 09:57:54,0.0,0.167,99.750,0.083,0.0,0.0,0.0,90112.0,0.0,3.0,3170488320.0,310845440.0,27925835776.0,2211905536.0,3323.0,4946.0
12-04 09:57:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3171102720.0,310845440.0,27925839872.0,2211287040.0,2261.0,2994.0
12-04 09:57:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170766848.0,310845440.0,27925839872.0,2211622912.0,1427.0,1571.0
12-04 09:57:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170766848.0,310845440.0,27925839872.0,2211622912.0,4104.0,5901.0
12-04 09:57:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170766848.0,310845440.0,27925839872.0,2211622912.0,5484.0,8768.0
12-04 09:57:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,3170754560.0,310845440.0,27925852160.0,2211622912.0,1567.0,1776.0
12-04 09:58:00,0.751,0.167,98.998,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3170738176.0,310853632.0,27925852160.0,2211631104.0,2915.0,3778.0
12-04 09:58:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170738176.0,310853632.0,27925852160.0,2211631104.0,4023.0,6273.0
12-04 09:58:02,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170738176.0,310853632.0,27925852160.0,2211631104.0,2650.0,3240.0
12-04 09:58:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170734080.0,310853632.0,27925856256.0,2211631104.0,1541.0,1695.0
12-04 09:58:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3170734080.0,310853632.0,27925856256.0,2211631104.0,6418.0,7695.0
12-04 09:58:05,0.250,0.250,99.501,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3171037184.0,310857728.0,27925852160.0,2211328000.0,21322.0,22745.0
12-04 09:58:06,0.083,0.250,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3170820096.0,310865920.0,27925860352.0,2211528704.0,3935.0,4752.0
12-04 09:58:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170816000.0,310865920.0,27925864448.0,2211528704.0,4252.0,5558.0
12-04 09:58:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170816000.0,310865920.0,27925864448.0,2211528704.0,3633.0,4517.0
12-04 09:58:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170816000.0,310865920.0,27925864448.0,2211528704.0,3449.0,4343.0
12-04 09:58:10,6.417,1.083,92.250,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3250974720.0,310865920.0,27925864448.0,2131369984.0,133046.0,134944.0
12-04 09:58:11,4.929,1.086,93.818,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3287396352.0,310874112.0,27925868544.0,2094936064.0,166127.0,194093.0
12-04 09:58:12,2.931,0.754,96.147,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3312148480.0,310874112.0,27925876736.0,2070175744.0,196787.0,184830.0
12-04 09:58:13,23.192,0.914,75.894,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548323840.0,310874112.0,27925876736.0,1834000384.0,67774.0,60381.0
12-04 09:58:14,33.528,0.417,66.055,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3581845504.0,310874112.0,27925876736.0,1800478720.0,4733.0,6965.0
12-04 09:58:15,2.755,0.167,97.078,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3588284416.0,310874112.0,27925880832.0,1794035712.0,182669.0,118815.0
12-04 09:58:16,0.921,0.084,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3588681728.0,310874112.0,27925880832.0,1793638400.0,222820.0,109473.0
12-04 09:58:17,1.751,0.334,97.832,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3593379840.0,310882304.0,27925884928.0,1788928000.0,215349.0,104736.0
12-04 09:58:18,1.423,0.167,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3604942848.0,310882304.0,27925884928.0,1777364992.0,192212.0,117750.0
12-04 09:58:19,1.501,0.334,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3614711808.0,310882304.0,27925893120.0,1767587840.0,225120.0,106901.0
12-04 09:58:20,1.249,0.333,98.418,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3634393088.0,310886400.0,27925889024.0,1747906560.0,215411.0,123887.0
12-04 09:58:21,1.0,0.250,98.750,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,3635777536.0,310886400.0,27925893120.0,1746518016.0,213728.0,119225.0
12-04 09:58:22,1.501,0.334,97.915,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3638292480.0,310894592.0,27925884928.0,1744003072.0,233281.0,108164.0
12-04 09:58:23,2.347,0.168,97.485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3519393792.0,310894592.0,27925901312.0,1862885376.0,194412.0,122356.0
12-04 09:58:24,2.579,0.166,97.171,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,3517841408.0,310894592.0,27925901312.0,1864437760.0,180217.0,99916.0
12-04 09:58:25,1.253,0.334,98.413,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3518840832.0,310898688.0,27925901312.0,1863434240.0,212482.0,101541.0
12-04 09:58:26,1.833,0.333,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3525079040.0,310898688.0,27925905408.0,1857191936.0,238264.0,126348.0
12-04 09:58:27,1.500,0.333,98.0,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3527827456.0,310906880.0,27925901312.0,1854439424.0,187056.0,101575.0
12-04 09:58:28,1.004,0.084,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3528613888.0,310906880.0,27925909504.0,1853644800.0,218212.0,104501.0
12-04 09:58:29,1.086,0.334,98.580,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3529879552.0,310906880.0,27925913600.0,1852375040.0,215115.0,123463.0
12-04 09:58:30,0.837,0.251,98.912,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3532922880.0,310906880.0,27925917696.0,1849327616.0,203428.0,102620.0
12-04 09:58:31,1.170,0.167,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3540029440.0,310906880.0,27925921792.0,1842216960.0,212061.0,107290.0
12-04 09:58:32,2.085,0.250,97.665,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549286400.0,310910976.0,27925921792.0,1832955904.0,206978.0,120847.0
12-04 09:58:33,1.418,0.334,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552075776.0,310910976.0,27925925888.0,1830162432.0,199442.0,103739.0
12-04 09:58:34,1.419,0.250,98.247,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,3553083392.0,310910976.0,27925925888.0,1829154816.0,236032.0,110817.0
12-04 09:58:35,1.173,0.168,98.576,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3555917824.0,310910976.0,27925929984.0,1826316288.0,228772.0,138012.0
12-04 09:58:36,1.001,0.417,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3556933632.0,310910976.0,27925934080.0,1825296384.0,189779.0,100523.0
12-04 09:58:37,0.839,0.084,98.909,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,3557441536.0,310919168.0,27925925888.0,1824788480.0,206247.0,103371.0
12-04 09:58:38,2.090,0.167,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3559972864.0,310919168.0,27925934080.0,1822248960.0,216187.0,125335.0
12-04 09:58:39,0.834,0.250,98.916,0.0,0.0,0.0,0.0,28672.0,0.0,1.0,3560857600.0,310919168.0,27925938176.0,1821360128.0,178613.0,102080.0
12-04 09:58:40,1.083,0.250,98.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3563266048.0,310919168.0,27925942272.0,1818947584.0,230174.0,108768.0
12-04 09:58:41,0.836,0.167,98.997,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3574214656.0,310919168.0,27925946368.0,1807994880.0,199622.0,122239.0
12-04 09:58:42,1.417,0.167,98.167,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3576975360.0,310927360.0,27925938176.0,1805234176.0,225600.0,106019.0
12-04 09:58:43,0.583,0.250,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3578265600.0,310927360.0,27925946368.0,1803935744.0,101913.0,85450.0
12-04 09:58:44,0.917,0.417,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3588005888.0,310927360.0,27925946368.0,1794195456.0,221984.0,123307.0
12-04 09:58:45,1.006,0.251,98.743,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3593457664.0,310927360.0,27925950464.0,1788739584.0,271131.0,116937.0
12-04 09:58:46,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3594608640.0,310927360.0,27925950464.0,1787588608.0,217378.0,106217.0
12-04 09:58:47,1.085,0.167,98.581,0.083,0.0,0.083,102400.0,16384.0,6.0,2.0,3594723328.0,310935552.0,27925954560.0,1787461632.0,202030.0,122764.0
12-04 09:58:48,1.668,0.250,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3594866688.0,310935552.0,27926065152.0,1787207680.0,208551.0,105595.0
12-04 09:58:49,1.249,0.167,98.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3595628544.0,310935552.0,27926065152.0,1786445824.0,208696.0,103915.0
12-04 09:58:50,0.836,0.167,98.997,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3595628544.0,310935552.0,27926065152.0,1786445824.0,185160.0,115080.0
12-04 09:58:51,1.001,0.0,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3595878400.0,310935552.0,27926069248.0,1786191872.0,140029.0,106972.0
12-04 09:58:52,1.084,0.167,98.666,0.083,0.0,0.0,0.0,16384.0,0.0,1.0,3596767232.0,310943744.0,27926061056.0,1785303040.0,142773.0,110969.0
12-04 09:58:53,0.837,0.167,98.912,0.0,0.0,0.084,0.0,0.0,0.0,1.0,3596881920.0,310943744.0,27926073344.0,1785176064.0,303309.0,126903.0
12-04 09:58:54,0.835,0.250,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597385728.0,310943744.0,27926077440.0,1784668160.0,62038.0,80747.0
12-04 09:58:55,1.256,0.168,98.576,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3599650816.0,310943744.0,27926077440.0,1782403072.0,315981.0,146179.0
12-04 09:58:56,1.173,0.168,98.660,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,3600523264.0,310943744.0,27926081536.0,1781526528.0,246956.0,114239.0
12-04 09:58:57,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3603181568.0,310943744.0,27926081536.0,1778868224.0,239909.0,110427.0
12-04 09:58:58,1.172,0.084,98.410,0.335,0.0,0.0,0.0,28672.0,0.0,3.0,3603435520.0,310943744.0,27926081536.0,1778614272.0,214694.0,122309.0
12-04 09:58:59,1.001,0.250,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3603431424.0,310943744.0,27926085632.0,1778614272.0,217148.0,103567.0
12-04 09:59:00,1.082,0.416,98.502,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3606605824.0,310947840.0,27926081536.0,1775439872.0,189327.0,99861.0
12-04 09:59:01,1.082,0.333,98.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3615862784.0,310947840.0,27926093824.0,1766170624.0,203334.0,120414.0
12-04 09:59:02,1.085,0.250,98.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3626147840.0,310947840.0,27926093824.0,1755885568.0,230508.0,108706.0
12-04 09:59:03,0.918,0.250,98.664,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3633762304.0,310956032.0,27926089728.0,1748267008.0,184524.0,97493.0
12-04 09:59:04,1.417,0.250,98.333,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,3635277824.0,310956032.0,27926097920.0,1746743296.0,216082.0,127969.0
12-04 09:59:05,1.250,0.083,98.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3636490240.0,310956032.0,27926106112.0,1745522688.0,225225.0,122419.0
12-04 09:59:06,0.752,0.167,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3638657024.0,310956032.0,27926106112.0,1743355904.0,195149.0,100585.0
12-04 09:59:07,0.920,0.251,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3649323008.0,310956032.0,27926106112.0,1732689920.0,204089.0,119255.0
12-04 09:59:08,1.167,0.250,98.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3657736192.0,310964224.0,27926097920.0,1724276736.0,183619.0,97907.0
12-04 09:59:09,0.753,0.251,98.912,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3666735104.0,310964224.0,27926106112.0,1715269632.0,215196.0,109182.0
12-04 09:59:10,1.086,0.084,98.830,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3668979712.0,310968320.0,27926110208.0,1713016832.0,213658.0,122284.0
12-04 09:59:11,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3669225472.0,310968320.0,27926118400.0,1712762880.0,195292.0,104318.0
12-04 09:59:12,0.920,0.167,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3669352448.0,310968320.0,27926118400.0,1712635904.0,218536.0,104095.0
12-04 09:59:13,1.001,0.250,98.582,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3669008384.0,310976512.0,27926110208.0,1712979968.0,173967.0,119466.0
12-04 09:59:14,0.669,0.167,99.163,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3669086208.0,310976512.0,27926122496.0,1712889856.0,210115.0,102035.0
12-04 09:59:15,1.001,0.334,98.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3670069248.0,310980608.0,27926122496.0,1711902720.0,202048.0,101142.0
12-04 09:59:16,1.086,0.167,98.747,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3669962752.0,310980608.0,27926130688.0,1712001024.0,203505.0,119710.0
12-04 09:59:17,1.167,0.083,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3670212608.0,310980608.0,27926134784.0,1711747072.0,205312.0,120050.0
12-04 09:59:18,0.919,0.084,98.663,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,3497074688.0,310988800.0,27926126592.0,1884884992.0,205478.0,104644.0
12-04 09:59:19,0.754,0.084,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3496689664.0,310988800.0,27926134784.0,1885261824.0,223137.0,123237.0
12-04 09:59:20,1.085,0.250,98.664,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3496816640.0,310992896.0,27926130688.0,1885134848.0,129024.0,92669.0
12-04 09:59:21,0.584,0.250,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3497316352.0,310992896.0,27926138880.0,1884626944.0,145811.0,81424.0
12-04 09:59:22,1.250,0.083,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3496542208.0,310992896.0,27926142976.0,1885396992.0,166012.0,77667.0
12-04 09:59:23,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3497091072.0,310992896.0,27926142976.0,1884848128.0,21040.0,35808.0
12-04 09:59:24,0.251,0.167,99.499,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3495411712.0,311001088.0,27926142976.0,1886519296.0,123615.0,182160.0
12-04 09:59:25,0.250,0.083,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3496886272.0,311005184.0,27926138880.0,1885044736.0,19799.0,33842.0
12-04 09:59:26,0.416,0.250,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3497639936.0,311005184.0,27926147072.0,1884282880.0,24038.0,41384.0
12-04 09:59:27,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3497639936.0,311005184.0,27926147072.0,1884282880.0,21818.0,37365.0
12-04 09:59:28,6.922,0.250,92.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3504181248.0,311005184.0,27926147072.0,1877741568.0,1195113.0,454335.0
12-04 09:59:29,6.689,0.413,92.733,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3501645824.0,311005184.0,27926155264.0,1880268800.0,1507223.0,532608.0
12-04 09:59:30,6.556,0.332,92.863,0.166,0.0,0.083,0.0,32768.0,0.0,4.0,3506642944.0,311013376.0,27926155264.0,1875263488.0,1270200.0,499826.0
12-04 09:59:31,5.477,0.249,94.191,0.0,0.0,0.083,0.0,36864.0,0.0,4.0,3508629504.0,311013376.0,27926163456.0,1873268736.0,1403695.0,516661.0
12-04 09:59:32,6.661,0.250,93.006,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3511074816.0,311013376.0,27926163456.0,1870823424.0,1652144.0,578428.0
12-04 09:59:33,7.585,0.495,91.674,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3520749568.0,311013376.0,27926163456.0,1861148672.0,1561184.0,552334.0
12-04 09:59:34,5.394,0.332,94.274,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3523919872.0,311013376.0,27926167552.0,1857974272.0,1498262.0,537882.0
12-04 09:59:35,6.633,0.332,92.786,0.166,0.0,0.083,0.0,45056.0,0.0,5.0,3527680000.0,311025664.0,27926159360.0,1854210048.0,1526022.0,563997.0
12-04 09:59:36,5.556,0.332,94.030,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3527786496.0,311025664.0,27926175744.0,1854087168.0,1469524.0,554684.0
12-04 09:59:37,6.942,0.331,92.645,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3528982528.0,311025664.0,27926175744.0,1852891136.0,1472807.0,532083.0
12-04 09:59:38,5.154,0.499,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3530022912.0,311025664.0,27926175744.0,1851850752.0,1452610.0,524202.0
12-04 09:59:39,6.151,0.166,93.516,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3531440128.0,311025664.0,27926179840.0,1850429440.0,1443690.0,521767.0
12-04 09:59:40,5.241,0.166,94.260,0.166,0.0,0.166,0.0,81920.0,0.0,5.0,3532767232.0,311033856.0,27926171648.0,1849102336.0,1507766.0,547955.0
12-04 09:59:41,6.788,0.331,92.715,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3535663104.0,311033856.0,27926183936.0,1846194176.0,1512082.0,542075.0
12-04 09:59:42,6.567,0.166,93.267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3542159360.0,311033856.0,27926188032.0,1839693824.0,1497650.0,542182.0
12-04 09:59:43,4.587,0.417,94.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3543527424.0,311033856.0,27926188032.0,1838325760.0,1446081.0,539619.0
12-04 09:59:44,6.379,0.497,93.041,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3547144192.0,311033856.0,27926188032.0,1834708992.0,1477298.0,552779.0
12-04 09:59:45,5.486,0.249,94.015,0.0,0.0,0.249,0.0,36864.0,0.0,7.0,3550605312.0,311033856.0,27926188032.0,1831247872.0,1567314.0,551950.0
12-04 09:59:46,6.312,0.415,93.023,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3554811904.0,311042048.0,27926192128.0,1827028992.0,1442342.0,543712.0
12-04 09:59:47,5.376,0.331,94.210,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3557494784.0,311042048.0,27926196224.0,1824342016.0,1470005.0,533234.0
12-04 09:59:48,6.468,0.166,93.284,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3559444480.0,311042048.0,27926196224.0,1822392320.0,1413700.0,551370.0
12-04 09:59:49,6.121,0.331,93.300,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3562491904.0,311042048.0,27926196224.0,1819344896.0,1510774.0,545901.0
12-04 09:59:50,6.121,0.248,93.466,0.0,0.0,0.165,0.0,53248.0,0.0,4.0,3565346816.0,311050240.0,27926192128.0,1816485888.0,1502212.0,548659.0
12-04 09:59:51,6.177,0.167,93.489,0.083,0.0,0.083,0.0,24576.0,0.0,3.0,3568893952.0,311058432.0,27926192128.0,1812930560.0,1446766.0,542344.0
12-04 09:59:52,5.606,0.330,93.982,0.0,0.0,0.082,0.0,0.0,0.0,0.0,3570597888.0,311058432.0,27926200320.0,1811218432.0,1510044.0,557412.0
12-04 09:59:53,6.446,0.496,92.810,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3574153216.0,311058432.0,27926200320.0,1807663104.0,1514615.0,557582.0
12-04 09:59:54,4.813,0.249,94.772,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3577483264.0,311058432.0,27926204416.0,1804328960.0,1348561.0,522099.0
12-04 09:59:55,6.700,0.414,92.721,0.0,0.0,0.165,0.0,16384.0,0.0,2.0,3582234624.0,311058432.0,27926208512.0,1799573504.0,1602868.0,574513.0
12-04 09:59:56,5.381,0.331,93.957,0.248,0.0,0.083,0.0,32768.0,0.0,3.0,3585224704.0,311066624.0,27926200320.0,1796583424.0,1519867.0,558218.0
12-04 09:59:57,7.019,0.413,92.486,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3587342336.0,311066624.0,27926208512.0,1794457600.0,1526627.0,549924.0
12-04 09:59:58,5.887,0.415,93.615,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3592003584.0,311066624.0,27926212608.0,1789792256.0,1459683.0,535121.0
12-04 09:59:59,5.653,0.166,94.098,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3593555968.0,311066624.0,27926216704.0,1788235776.0,1466675.0,549829.0
12-04 10:00:00,7.546,0.332,92.040,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3598827520.0,311070720.0,27926212608.0,1782964224.0,1404055.0,545422.0
12-04 10:00:01,6.008,0.329,93.498,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3601072128.0,311070720.0,27926220800.0,1780711424.0,1595496.0,576716.0
12-04 10:00:02,7.261,0.330,92.327,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3604238336.0,311078912.0,27926220800.0,1777537024.0,1508743.0,549700.0
12-04 10:00:03,5.528,0.330,94.059,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3606708224.0,311078912.0,27926224896.0,1775063040.0,1454809.0,535658.0
12-04 10:00:04,6.385,0.580,92.869,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3609059328.0,311078912.0,27926224896.0,1772711936.0,1429064.0,547345.0
12-04 10:00:05,5.385,0.414,94.118,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3611246592.0,311078912.0,27926228992.0,1770520576.0,1527249.0,570030.0
12-04 10:00:06,6.167,0.417,93.417,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,3613847552.0,311078912.0,27926228992.0,1767919616.0,1521031.0,550783.0
12-04 10:00:07,5.800,0.083,93.703,0.249,0.0,0.166,0.0,28672.0,0.0,3.0,3616149504.0,311087104.0,27926224896.0,1765613568.0,1417500.0,543039.0
12-04 10:00:08,6.561,0.249,93.189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3617517568.0,311087104.0,27926233088.0,1764237312.0,1480749.0,562651.0
12-04 10:00:09,5.560,0.332,93.942,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3622498304.0,311087104.0,27926237184.0,1759252480.0,1492540.0,544690.0
12-04 10:00:10,6.136,0.498,93.367,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3624239104.0,311091200.0,27926237184.0,1757507584.0,1504124.0,541607.0
12-04 10:00:11,5.574,0.166,94.093,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3628167168.0,311091200.0,27926245376.0,1753571328.0,1463922.0,542455.0
12-04 10:00:12,5.731,0.498,93.522,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3630452736.0,311099392.0,27926237184.0,1751285760.0,1521386.0,565869.0
12-04 10:00:13,6.877,0.249,92.792,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633786880.0,311099392.0,27926245376.0,1747943424.0,1495265.0,550304.0
12-04 10:00:14,5.394,0.249,94.357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635015680.0,311099392.0,27926245376.0,1746714624.0,1407194.0,539972.0
12-04 10:00:15,7.361,0.414,92.142,0.0,0.0,0.083,0.0,69632.0,0.0,3.0,3639328768.0,311099392.0,27926249472.0,1742397440.0,1554705.0,561156.0
12-04 10:00:16,4.888,0.414,94.532,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3639869440.0,311099392.0,27926249472.0,1741856768.0,1484126.0,558171.0
12-04 10:00:17,6.811,0.249,92.857,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3643740160.0,311099392.0,27926253568.0,1737981952.0,1522669.0,546143.0
12-04 10:00:18,5.606,0.412,93.817,0.165,0.0,0.0,0.0,16384.0,0.0,2.0,3646013440.0,311107584.0,27926253568.0,1735700480.0,1489200.0,551309.0
12-04 10:00:19,6.556,0.332,93.029,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3649249280.0,311107584.0,27926257664.0,1732460544.0,1485316.0,539855.0
12-04 10:00:20,5.533,0.413,93.889,0.0,0.0,0.165,0.0,65536.0,0.0,8.0,3651026944.0,311107584.0,27926257664.0,1730682880.0,1464262.0,550615.0
12-04 10:00:21,6.053,0.415,93.449,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3654963200.0,311107584.0,27926257664.0,1726746624.0,1502722.0,555599.0
12-04 10:00:22,5.648,0.249,93.937,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3657216000.0,311107584.0,27926257664.0,1724493824.0,1466882.0,546590.0
12-04 10:00:23,5.995,0.583,93.256,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3659939840.0,311115776.0,27926253568.0,1721765888.0,1470255.0,550365.0
12-04 10:00:24,5.814,0.0,94.186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3660972032.0,311115776.0,27926269952.0,1720717312.0,1494963.0,570924.0
12-04 10:00:25,5.755,0.584,93.578,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3663482880.0,311119872.0,27926265856.0,1718206464.0,1495030.0,542951.0
12-04 10:00:26,6.203,0.331,93.300,0.0,0.0,0.165,0.0,8192.0,0.0,1.0,3665952768.0,311119872.0,27926269952.0,1715732480.0,1431259.0,537912.0
12-04 10:00:27,6.224,0.249,93.444,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3668520960.0,311119872.0,27926274048.0,1713160192.0,1513353.0,546212.0
12-04 10:00:28,2.167,0.083,97.583,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3670867968.0,311128064.0,27926265856.0,1710813184.0,377743.0,261247.0
12-04 10:00:29,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670892544.0,311128064.0,27926274048.0,1710780416.0,44333.0,74027.0
12-04 10:00:30,0.584,0.250,99.166,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3671146496.0,311128064.0,27926274048.0,1710526464.0,41171.0,72396.0
12-04 10:00:31,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3671134208.0,311128064.0,27926286336.0,1710526464.0,36087.0,64930.0
12-04 10:00:32,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3671134208.0,311128064.0,27926286336.0,1710526464.0,37934.0,68331.0
12-04 10:00:33,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3671134208.0,311128064.0,27926286336.0,1710526464.0,37809.0,68025.0
12-04 10:00:34,5.779,0.586,93.384,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3672395776.0,311136256.0,27926286336.0,1709256704.0,1697567.0,628462.0
12-04 10:00:35,6.476,0.505,93.019,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3657932800.0,311136256.0,27926290432.0,1723715584.0,1957744.0,706596.0
12-04 10:00:36,6.538,0.335,93.043,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3556331520.0,311136256.0,27926294528.0,1825312768.0,2005623.0,720623.0
12-04 10:00:37,5.877,0.336,93.703,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3524145152.0,311136256.0,27926294528.0,1857499136.0,1911294.0,690485.0
12-04 10:00:38,6.297,0.252,93.367,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3525472256.0,311136256.0,27926298624.0,1856167936.0,1859109.0,688947.0
12-04 10:00:39,5.485,0.169,94.008,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,3528392704.0,311144448.0,27926290432.0,1853247488.0,1519080.0,617858.0
12-04 10:00:40,6.465,0.672,92.695,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3532251136.0,311144448.0,27926302720.0,1849376768.0,2169173.0,752363.0
12-04 10:00:41,6.778,0.335,92.720,0.0,0.0,0.167,0.0,20480.0,0.0,5.0,3535048704.0,311144448.0,27926302720.0,1846579200.0,2184297.0,760672.0
12-04 10:00:42,7.113,0.335,92.469,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3536175104.0,311144448.0,27926302720.0,1845452800.0,1996380.0,722105.0
12-04 10:00:43,6.544,0.168,93.205,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3537518592.0,311144448.0,27926306816.0,1844105216.0,1987602.0,731377.0
12-04 10:00:44,6.287,0.335,92.959,0.251,0.0,0.168,0.0,16384.0,0.0,2.0,3540185088.0,311152640.0,27926298624.0,1841438720.0,1916641.0,708775.0
12-04 10:00:45,6.124,0.503,93.205,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3543285760.0,311156736.0,27926306816.0,1838325760.0,1979707.0,719978.0
12-04 10:00:46,6.533,0.168,93.216,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3546738688.0,311156736.0,27926310912.0,1834868736.0,1712759.0,665669.0
12-04 10:00:47,6.119,0.503,93.378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549069312.0,311156736.0,27926315008.0,1832534016.0,1676971.0,658937.0
12-04 10:00:48,6.790,0.335,92.707,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3550003200.0,311156736.0,27926319104.0,1831596032.0,2191161.0,763006.0
12-04 10:00:49,6.778,0.586,92.552,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554000896.0,311156736.0,27926319104.0,1827598336.0,2097343.0,748276.0
12-04 10:00:50,7.364,0.502,91.967,0.084,0.0,0.084,0.0,81920.0,0.0,5.0,3559194624.0,311169024.0,27926319104.0,1822392320.0,2007602.0,718847.0
12-04 10:00:51,5.779,0.419,93.635,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3561725952.0,311169024.0,27926327296.0,1819852800.0,1852989.0,701882.0
12-04 10:00:52,7.203,0.419,92.379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3568537600.0,311169024.0,27926327296.0,1813041152.0,1933308.0,712860.0
12-04 10:00:53,6.700,0.503,92.714,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3573817344.0,311169024.0,27926327296.0,1807761408.0,2039563.0,727323.0
12-04 10:00:54,6.549,0.588,92.779,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3578200064.0,311169024.0,27926327296.0,1803378688.0,1954140.0,705830.0
12-04 10:00:55,6.433,0.418,92.899,0.167,0.0,0.084,0.0,90112.0,0.0,11.0,3581124608.0,311181312.0,27926315008.0,1800454144.0,1859943.0,701696.0
12-04 10:00:56,6.498,0.338,93.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3584598016.0,311181312.0,27926331392.0,1796964352.0,1958791.0,710929.0
12-04 10:00:57,6.303,0.252,93.361,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3585490944.0,311181312.0,27926331392.0,1796071424.0,1968648.0,717725.0
12-04 10:00:58,7.119,0.419,92.379,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3589672960.0,311181312.0,27926335488.0,1791885312.0,2035606.0,719772.0
12-04 10:00:59,6.549,0.252,93.115,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3595198464.0,311181312.0,27926335488.0,1786359808.0,1877849.0,700924.0
12-04 10:01:00,7.018,0.501,92.314,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,3597479936.0,311193600.0,27926323200.0,1784078336.0,1988297.0,724354.0
12-04 10:01:01,6.444,0.335,93.054,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,3599458304.0,311193600.0,27926343680.0,1782079488.0,1957444.0,705534.0
12-04 10:01:02,6.544,0.503,92.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3602112512.0,311193600.0,27926343680.0,1779425280.0,1996127.0,722630.0
12-04 10:01:03,7.053,0.252,92.695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3602665472.0,311193600.0,27926343680.0,1778872320.0,1926012.0,702537.0
12-04 10:01:04,5.236,0.422,94.172,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3605397504.0,311193600.0,27926343680.0,1776140288.0,1911892.0,707030.0
12-04 10:01:05,7.053,0.420,92.191,0.252,0.0,0.084,0.0,49152.0,0.0,5.0,3611201536.0,311205888.0,27926335488.0,1770332160.0,1957280.0,738279.0
12-04 10:01:06,6.444,0.251,93.054,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3616141312.0,311205888.0,27926351872.0,1765376000.0,1940399.0,714231.0
12-04 10:01:07,6.414,0.422,93.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3622043648.0,311205888.0,27926351872.0,1759473664.0,1919411.0,707552.0
12-04 10:01:08,6.239,0.337,93.255,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3627278336.0,311205888.0,27926351872.0,1754238976.0,1965698.0,718890.0
12-04 10:01:09,6.203,0.251,93.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3631628288.0,311205888.0,27926351872.0,1749889024.0,1705452.0,658545.0
12-04 10:01:10,6.582,0.253,93.080,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3637264384.0,311205888.0,27926355968.0,1744248832.0,2059719.0,742731.0
12-04 10:01:11,6.695,0.502,92.636,0.084,0.0,0.084,0.0,28672.0,0.0,3.0,3638939648.0,311214080.0,27926364160.0,1742557184.0,1963514.0,730789.0
12-04 10:01:12,7.022,0.254,92.555,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3642875904.0,311214080.0,27926364160.0,1738620928.0,2014303.0,726926.0
12-04 10:01:13,6.020,0.334,93.478,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3645988864.0,311214080.0,27926364160.0,1735507968.0,1958176.0,717480.0
12-04 10:01:14,7.544,0.419,91.953,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651194880.0,311214080.0,27926364160.0,1730301952.0,1835580.0,696746.0
12-04 10:01:15,5.232,0.422,94.262,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3655602176.0,311214080.0,27926368256.0,1725890560.0,1994566.0,728336.0
12-04 10:01:16,6.661,0.169,92.664,0.337,0.0,0.169,0.0,45056.0,0.0,7.0,3659550720.0,311222272.0,27926364160.0,1721937920.0,1892986.0,701722.0
12-04 10:01:17,5.892,0.337,93.603,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661426688.0,311222272.0,27926372352.0,1720053760.0,1902865.0,707312.0
12-04 10:01:18,7.131,0.419,92.450,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3668164608.0,311222272.0,27926372352.0,1713315840.0,1999232.0,724568.0
12-04 10:01:19,6.213,0.168,93.619,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670917120.0,311222272.0,27926376448.0,1710559232.0,1929092.0,706300.0
12-04 10:01:20,7.107,0.585,92.057,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3673452544.0,311226368.0,27926376448.0,1708019712.0,1841583.0,697755.0
12-04 10:01:21,6.239,0.169,93.508,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3675860992.0,311234560.0,27926372352.0,1705607168.0,2043904.0,722721.0
12-04 10:01:22,7.131,0.336,92.282,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3676995584.0,311234560.0,27926380544.0,1704464384.0,1984511.0,733033.0
12-04 10:01:23,7.519,0.334,91.980,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3683348480.0,311234560.0,27926380544.0,1698111488.0,1963414.0,724987.0
12-04 10:01:24,5.927,0.423,93.649,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3688706048.0,311234560.0,27926384640.0,1692749824.0,1961634.0,719895.0
12-04 10:01:25,6.208,0.419,93.205,0.0,0.0,0.168,0.0,69632.0,0.0,4.0,3693015040.0,311238656.0,27926384640.0,1688436736.0,1927036.0,717281.0
12-04 10:01:26,7.473,0.168,92.107,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3697643520.0,311238656.0,27926392832.0,1683800064.0,2053580.0,726486.0
12-04 10:01:27,6.633,0.420,92.695,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,3700109312.0,311246848.0,27926392832.0,1681326080.0,1894846.0,715079.0
12-04 10:01:28,6.297,0.252,93.283,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3705602048.0,311246848.0,27926392832.0,1675833344.0,1896987.0,713116.0
12-04 10:01:29,7.479,0.252,92.101,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3715035136.0,311246848.0,27926392832.0,1666400256.0,1955465.0,708041.0
12-04 10:01:30,6.099,0.418,93.484,0.0,0.0,0.0,0.0,61440.0,0.0,6.0,3719667712.0,311250944.0,27926388736.0,1661767680.0,1866014.0,710251.0
12-04 10:01:31,5.738,0.253,93.755,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3723010048.0,311250944.0,27926405120.0,1658408960.0,1962698.0,722123.0
12-04 10:01:32,7.956,0.251,91.625,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3726061568.0,311259136.0,27926396928.0,1655357440.0,1942882.0,720783.0
12-04 10:01:33,6.460,0.252,93.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3728830464.0,311259136.0,27926405120.0,1652580352.0,1992444.0,725507.0
12-04 10:01:34,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730460672.0,311259136.0,27926405120.0,1650950144.0,323539.0,299707.0
12-04 10:01:35,0.586,0.084,99.330,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3731406848.0,311259136.0,27926409216.0,1649999872.0,77193.0,120523.0
12-04 10:01:36,0.668,0.167,99.082,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3731570688.0,311259136.0,27926409216.0,1649836032.0,56655.0,101064.0
12-04 10:01:37,0.918,0.250,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3732078592.0,311259136.0,27926409216.0,1649328128.0,56775.0,101169.0
12-04 10:01:38,0.835,0.167,98.747,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,3731472384.0,311267328.0,27926409216.0,1649926144.0,58167.0,103613.0
12-04 10:01:39,0.418,0.084,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3731554304.0,311267328.0,27926417408.0,1649836032.0,56185.0,100247.0
12-04 10:01:40,5.537,0.252,94.128,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3712831488.0,311267328.0,27926417408.0,1668558848.0,1578074.0,607657.0
12-04 10:01:41,7.323,0.253,92.256,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,3657363456.0,311267328.0,27926425600.0,1724018688.0,2245018.0,836612.0
12-04 10:01:42,7.712,0.335,91.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3579916288.0,311267328.0,27926425600.0,1801465856.0,2459254.0,894324.0
12-04 10:01:43,7.107,0.423,92.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3539177472.0,311267328.0,27926425600.0,1842204672.0,2377453.0,873978.0
12-04 10:01:44,7.251,0.506,91.906,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,3540627456.0,311275520.0,27926425600.0,1840746496.0,2388090.0,877597.0
12-04 10:01:45,7.317,0.505,91.926,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3544899584.0,311275520.0,27926429696.0,1836470272.0,2280265.0,851961.0
12-04 10:01:46,7.022,0.508,92.386,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3542679552.0,311275520.0,27926433792.0,1838686208.0,2306006.0,852428.0
12-04 10:01:47,6.824,0.421,92.586,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3543928832.0,311275520.0,27926433792.0,1837436928.0,2487517.0,888938.0
12-04 10:01:48,7.589,0.506,91.737,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3094413312.0,311275520.0,27926433792.0,2286952448.0,2437766.0,875303.0
12-04 10:01:49,8.445,0.418,90.886,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3095588864.0,311283712.0,27926425600.0,2285776896.0,2322572.0,862036.0
12-04 10:01:50,7.395,0.504,91.849,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3104346112.0,311283712.0,27926433792.0,2277011456.0,2469527.0,889409.0
12-04 10:01:51,7.492,0.589,91.751,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3108392960.0,311283712.0,27926437888.0,2272960512.0,2513048.0,894195.0
12-04 10:01:52,7.757,0.253,91.990,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3111989248.0,311283712.0,27926437888.0,2269364224.0,2381284.0,865374.0
12-04 10:01:53,7.137,0.336,92.443,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3114426368.0,311283712.0,27926446080.0,2266918912.0,2499983.0,899595.0
12-04 10:01:54,6.987,0.168,92.424,0.168,0.0,0.253,0.0,16384.0,0.0,2.0,3120234496.0,311291904.0,27926437888.0,2261110784.0,1988488.0,800638.0
12-04 10:01:55,7.317,0.673,91.926,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3128672256.0,311291904.0,27926450176.0,2252660736.0,2152702.0,834563.0
12-04 10:01:56,7.712,0.503,91.702,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3132604416.0,311291904.0,27926450176.0,2248728576.0,2326138.0,853112.0
12-04 10:01:57,6.975,0.252,92.521,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3134824448.0,311291904.0,27926450176.0,2246508544.0,2413033.0,883610.0
12-04 10:01:58,8.010,0.337,91.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3140599808.0,311291904.0,27926454272.0,2240729088.0,2348753.0,869918.0
12-04 10:01:59,7.744,0.505,91.667,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3147935744.0,311291904.0,27926454272.0,2233393152.0,2342431.0,870621.0
12-04 10:02:00,6.914,0.422,92.243,0.169,0.0,0.253,0.0,81920.0,0.0,5.0,3150970880.0,311308288.0,27926446080.0,2230349824.0,2387683.0,863161.0
12-04 10:02:01,7.912,0.337,91.498,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3154067456.0,311308288.0,27926462464.0,2227236864.0,2214798.0,849657.0
12-04 10:02:02,6.549,0.504,92.779,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3157966848.0,311308288.0,27926462464.0,2223337472.0,2359484.0,869247.0
12-04 10:02:03,7.770,0.338,91.723,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3165077504.0,311308288.0,27926466560.0,2216222720.0,2397576.0,888718.0
12-04 10:02:04,6.914,0.422,92.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3170254848.0,311308288.0,27926466560.0,2211045376.0,2365679.0,862272.0
12-04 10:02:05,8.312,0.504,91.016,0.0,0.0,0.168,0.0,73728.0,0.0,9.0,3173969920.0,311312384.0,27926462464.0,2207330304.0,2418896.0,908497.0
12-04 10:02:06,6.723,0.420,92.605,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3178205184.0,311320576.0,27926466560.0,2203082752.0,2120739.0,820687.0
12-04 10:02:07,7.485,0.673,91.674,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3182428160.0,311320576.0,27926470656.0,2198855680.0,2307374.0,851266.0
12-04 10:02:08,7.395,0.420,92.101,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3187625984.0,311320576.0,27926470656.0,2193657856.0,2422305.0,901338.0
12-04 10:02:09,7.997,0.253,91.582,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3191398400.0,311320576.0,27926478848.0,2189877248.0,2507357.0,906849.0
12-04 10:02:10,6.818,0.505,92.508,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3194765312.0,311320576.0,27926478848.0,2186510336.0,2398920.0,877442.0
12-04 10:02:11,8.027,0.502,91.221,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3204759552.0,311328768.0,27926474752.0,2176512000.0,2402690.0,876362.0
12-04 10:02:12,7.173,0.338,92.152,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3211763712.0,311328768.0,27926487040.0,2169495552.0,2366045.0,864339.0
12-04 10:02:13,6.356,0.593,92.881,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3213475840.0,311328768.0,27926487040.0,2167783424.0,2539052.0,916787.0
12-04 10:02:14,8.375,0.586,90.955,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3221983232.0,311328768.0,27926487040.0,2159276032.0,2420821.0,879549.0
12-04 10:02:15,6.650,0.337,92.845,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3228291072.0,311332864.0,27926491136.0,2152960000.0,2296032.0,856705.0
12-04 10:02:16,7.841,0.337,91.568,0.084,0.0,0.169,0.0,16384.0,0.0,2.0,3233341440.0,311341056.0,27926482944.0,2147909632.0,2257514.0,849419.0
12-04 10:02:17,7.233,0.505,92.178,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,3239366656.0,311341056.0,27926491136.0,2141876224.0,2351431.0,881906.0
12-04 10:02:18,7.191,0.338,92.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3243773952.0,311341056.0,27926491136.0,2137468928.0,2365086.0,873800.0
12-04 10:02:19,8.060,0.252,91.520,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3248570368.0,311341056.0,27926495232.0,2132668416.0,2451732.0,891961.0
12-04 10:02:20,6.695,0.339,92.797,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3251929088.0,311341056.0,27926495232.0,2129309696.0,2487322.0,890812.0
12-04 10:02:21,7.939,0.591,91.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3259166720.0,311341056.0,27926499328.0,2122067968.0,2497662.0,917072.0
12-04 10:02:22,6.560,0.505,92.515,0.252,0.0,0.168,0.0,28672.0,0.0,3.0,3264806912.0,311349248.0,27926499328.0,2116419584.0,2388530.0,876946.0
12-04 10:02:23,8.298,0.671,90.863,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3271659520.0,311349248.0,27926503424.0,2109562880.0,2220783.0,834012.0
12-04 10:02:24,7.059,0.504,92.269,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3274129408.0,311349248.0,27926503424.0,2107092992.0,2447785.0,893279.0
12-04 10:02:25,7.010,0.338,92.568,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3282391040.0,311353344.0,27926499328.0,2098831360.0,2099116.0,814531.0
12-04 10:02:26,8.165,0.421,91.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3290222592.0,311353344.0,27926503424.0,2090995712.0,2272415.0,858191.0
12-04 10:02:27,6.957,0.587,92.205,0.168,0.0,0.084,0.0,28672.0,0.0,5.0,3292594176.0,311361536.0,27926503424.0,2088615936.0,2462496.0,901830.0
12-04 10:02:28,7.517,0.338,92.061,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3298295808.0,311361536.0,27926515712.0,2082902016.0,2483549.0,891254.0
12-04 10:02:29,8.564,0.504,90.680,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3301502976.0,311361536.0,27926515712.0,2079694848.0,2510291.0,906970.0
12-04 10:02:30,6.340,0.507,93.068,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3303878656.0,311361536.0,27926515712.0,2077319168.0,2351854.0,866813.0
12-04 10:02:31,9.076,0.420,90.252,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3309465600.0,311361536.0,27926523904.0,2071724032.0,2408317.0,876685.0
12-04 10:02:32,6.245,0.506,92.827,0.084,0.0,0.338,0.0,16384.0,0.0,2.0,3313999872.0,311369728.0,27926515712.0,2067189760.0,2467991.0,900443.0
12-04 10:02:33,7.873,0.503,91.541,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3320401920.0,311369728.0,27926528000.0,2060775424.0,2445528.0,887319.0
12-04 10:02:34,8.754,0.589,90.657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3323674624.0,311369728.0,27926528000.0,2057502720.0,2423240.0,894192.0
12-04 10:02:35,6.571,0.505,92.839,0.0,0.0,0.084,0.0,65536.0,0.0,3.0,3326238720.0,311369728.0,27926528000.0,2054938624.0,2412266.0,895645.0
12-04 10:02:36,6.998,0.337,92.496,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3334365184.0,311369728.0,27926532096.0,2046808064.0,2246474.0,842881.0
12-04 10:02:37,8.369,0.507,90.871,0.169,0.0,0.085,0.0,16384.0,0.0,2.0,3340685312.0,311377920.0,27926523904.0,2040487936.0,2382368.0,878422.0
12-04 10:02:38,6.830,0.506,92.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3343622144.0,311377920.0,27926532096.0,2037542912.0,2481543.0,905621.0
12-04 10:02:39,8.256,0.505,90.986,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3347529728.0,311377920.0,27926532096.0,2033635328.0,2422519.0,895883.0
12-04 10:02:40,4.097,0.167,95.485,0.0,0.0,0.251,0.0,69632.0,0.0,7.0,3350597632.0,311382016.0,27926536192.0,2030559232.0,1368670.0,493431.0
12-04 10:02:41,0.671,0.0,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3352403968.0,311382016.0,27926540288.0,2028748800.0,152691.0,292908.0
12-04 10:02:42,0.916,0.333,98.668,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3352563712.0,311382016.0,27926540288.0,2028589056.0,74871.0,133757.0
12-04 10:02:43,1.252,0.167,98.331,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3352555520.0,311390208.0,27926540288.0,2028589056.0,74200.0,132611.0
12-04 10:02:44,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3353444352.0,311390208.0,27926540288.0,2027700224.0,71907.0,129242.0
12-04 10:02:45,1.332,0.083,98.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3353440256.0,311390208.0,27926544384.0,2027700224.0,73534.0,132420.0
12-04 10:02:46,1.423,0.251,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3353440256.0,311390208.0,27926544384.0,2027700224.0,230606.0,192790.0
12-04 10:02:47,8.917,0.250,90.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3359490048.0,311390208.0,27926556672.0,2021638144.0,2440749.0,938704.0
12-04 10:02:48,9.250,0.500,90.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3339431936.0,311390208.0,27926556672.0,2041696256.0,2521409.0,971569.0
12-04 10:02:49,8.579,0.589,90.664,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3210563584.0,311398400.0,27926556672.0,2170556416.0,2480834.0,943826.0
12-04 10:02:50,8.473,0.587,90.688,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3149848576.0,311398400.0,27926556672.0,2231271424.0,2755016.0,1014071.0
12-04 10:02:51,8.984,0.588,90.176,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3113660416.0,311398400.0,27926560768.0,2267455488.0,2792859.0,1018974.0
12-04 10:02:52,9.393,0.499,90.025,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,3114491904.0,311398400.0,27926560768.0,2266624000.0,2757452.0,997321.0
12-04 10:02:53,8.831,0.336,90.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3113660416.0,311398400.0,27926560768.0,2267455488.0,2559441.0,961551.0
12-04 10:02:54,9.152,0.420,90.176,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3115540480.0,311398400.0,27926560768.0,2265575424.0,2798893.0,1036034.0
12-04 10:02:55,8.550,0.671,90.444,0.251,0.0,0.084,0.0,45056.0,0.0,5.0,3121123328.0,311406592.0,27926564864.0,2259980288.0,2794110.0,1006730.0
12-04 10:02:56,8.801,0.503,90.612,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3127087104.0,311406592.0,27926568960.0,2254012416.0,2669319.0,993577.0
12-04 10:02:57,9.167,0.505,90.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3133972480.0,311406592.0,27926568960.0,2247127040.0,2844723.0,1034346.0
12-04 10:02:58,8.298,0.335,91.031,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3139366912.0,311406592.0,27926573056.0,2241728512.0,2524409.0,958934.0
12-04 10:02:59,9.842,0.334,89.741,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3141533696.0,311406592.0,27926573056.0,2239561728.0,2631348.0,987003.0
12-04 10:03:00,8.703,0.502,90.377,0.084,0.0,0.335,0.0,32768.0,0.0,4.0,3144445952.0,311418880.0,27926560768.0,2236649472.0,2777775.0,1033967.0
12-04 10:03:01,10.191,0.663,88.981,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3146489856.0,311418880.0,27926581248.0,2234585088.0,2748174.0,1012309.0
12-04 10:03:02,9.045,0.419,90.201,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,3153002496.0,311418880.0,27926581248.0,2228072448.0,2694278.0,1013474.0
12-04 10:03:03,9.144,0.499,90.191,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3162611712.0,311418880.0,27926585344.0,2218459136.0,2621302.0,995128.0
12-04 10:03:04,9.244,0.336,90.252,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3170676736.0,311418880.0,27926585344.0,2210394112.0,2781390.0,1031089.0
12-04 10:03:05,9.396,0.419,89.765,0.168,0.0,0.252,0.0,32768.0,0.0,4.0,3177627648.0,311435264.0,27926573056.0,2203439104.0,2762857.0,1024625.0
12-04 10:03:06,8.319,0.336,91.092,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3185496064.0,311435264.0,27926589440.0,2195554304.0,2594348.0,984459.0
12-04 10:03:07,9.675,0.751,89.408,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3195498496.0,311435264.0,27926589440.0,2185551872.0,2792508.0,1032648.0
12-04 10:03:08,9.091,0.083,90.409,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3199873024.0,311435264.0,27926593536.0,2181173248.0,2779786.0,1009512.0
12-04 10:03:09,8.718,0.754,90.360,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3207720960.0,311435264.0,27926593536.0,2173325312.0,2576064.0,992335.0
12-04 10:03:10,9.432,0.501,89.816,0.0,0.0,0.250,0.0,69632.0,0.0,3.0,3215454208.0,311435264.0,27926597632.0,2165587968.0,2529567.0,982638.0
12-04 10:03:11,8.779,0.418,90.468,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,3222773760.0,311443456.0,27926601728.0,2158256128.0,2612486.0,979154.0
12-04 10:03:12,9.817,0.416,89.684,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3229728768.0,311443456.0,27926601728.0,2151301120.0,2652640.0,995086.0
12-04 10:03:13,8.848,0.668,90.150,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3237060608.0,311443456.0,27926601728.0,2143969280.0,2601163.0,1001239.0
12-04 10:03:14,8.094,0.590,90.978,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3242176512.0,311443456.0,27926601728.0,2138853376.0,2738264.0,1003904.0
12-04 10:03:15,8.714,0.338,90.778,0.0,0.0,0.169,0.0,61440.0,0.0,7.0,3251871744.0,311443456.0,27926605824.0,2129154048.0,2434693.0,951240.0
12-04 10:03:16,7.956,0.503,91.290,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3256672256.0,311443456.0,27926614016.0,2124345344.0,2387026.0,939528.0
12-04 10:03:17,10.134,0.419,89.112,0.084,0.0,0.251,0.0,24576.0,0.0,3.0,3264417792.0,311451648.0,27926614016.0,2116591616.0,2581565.0,985473.0
12-04 10:03:18,9.213,0.419,90.285,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3266760704.0,311451648.0,27926614016.0,2114248704.0,2977376.0,1087681.0
12-04 10:03:19,9.259,0.337,90.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3275722752.0,311451648.0,27926614016.0,2105286656.0,2696675.0,990476.0
12-04 10:03:20,8.718,0.503,90.696,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3281211392.0,311455744.0,27926609920.0,2099798016.0,2632695.0,1003256.0
12-04 10:03:21,9.190,0.418,90.226,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3287302144.0,311455744.0,27926618112.0,2093699072.0,2711787.0,1015342.0
12-04 10:03:22,9.038,0.586,89.958,0.251,0.0,0.167,0.0,32768.0,0.0,3.0,3303878656.0,311463936.0,27926609920.0,2077122560.0,2210652.0,915214.0
12-04 10:03:23,8.305,0.419,91.023,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3307741184.0,311463936.0,27926618112.0,2073251840.0,2057174.0,905181.0
12-04 10:03:24,8.583,0.667,90.417,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3313131520.0,311463936.0,27926622208.0,2067857408.0,2116612.0,901676.0
12-04 10:03:25,8.977,0.503,90.268,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3318788096.0,311468032.0,27926618112.0,2062200832.0,2885175.0,1073447.0
12-04 10:03:26,9.675,0.334,89.741,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3326267392.0,311468032.0,27926626304.0,2054713344.0,2517180.0,986709.0
12-04 10:03:27,8.878,0.586,90.285,0.168,0.0,0.084,0.0,40960.0,0.0,4.0,3331731456.0,311476224.0,27926618112.0,2049249280.0,2441044.0,976926.0
12-04 10:03:28,8.870,0.335,90.544,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3335532544.0,311476224.0,27926626304.0,2045440000.0,2466892.0,979780.0
12-04 10:03:29,9.205,0.586,89.874,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3341914112.0,311476224.0,27926626304.0,2039058432.0,2684706.0,1038309.0
12-04 10:03:30,8.655,0.504,90.588,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3349622784.0,311480320.0,27926626304.0,2031345664.0,2556019.0,993639.0
12-04 10:03:31,9.182,0.584,89.983,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3357921280.0,311480320.0,27926642688.0,2023030784.0,2711568.0,1039280.0
12-04 10:03:32,9.748,0.504,89.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3364904960.0,311480320.0,27926642688.0,2016047104.0,2666279.0,1028110.0
12-04 10:03:33,8.960,0.423,90.279,0.169,0.0,0.169,0.0,16384.0,0.0,2.0,3372474368.0,311488512.0,27926642688.0,2008469504.0,2296357.0,939081.0
12-04 10:03:34,8.638,0.581,90.615,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3376762880.0,311488512.0,27926642688.0,2004180992.0,2353077.0,962608.0
12-04 10:03:35,9.623,0.335,89.874,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3395862528.0,311488512.0,27926646784.0,1985077248.0,2604661.0,1025014.0
12-04 10:03:36,7.848,0.338,91.477,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3410915328.0,311488512.0,27926650880.0,1970020352.0,2173790.0,923791.0
12-04 10:03:37,10.017,0.668,89.149,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,3418337280.0,311488512.0,27926650880.0,1962598400.0,2785354.0,1052149.0
12-04 10:03:38,8.779,0.585,90.134,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3423391744.0,311496704.0,27926642688.0,1957543936.0,2655818.0,1026072.0
12-04 10:03:39,8.626,0.419,90.536,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3425857536.0,311496704.0,27926654976.0,1955065856.0,2418461.0,983420.0
12-04 10:03:40,10.259,0.500,88.991,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3434270720.0,311500800.0,27926650880.0,1946652672.0,2436028.0,985737.0
12-04 10:03:41,8.579,0.757,90.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3441397760.0,311500800.0,27926659072.0,1939517440.0,2726754.0,1059416.0
12-04 10:03:42,9.220,0.335,90.277,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3448987648.0,311500800.0,27926663168.0,1931923456.0,2400455.0,974676.0
12-04 10:03:43,8.521,0.418,90.476,0.167,0.0,0.418,0.0,16384.0,0.0,2.0,3455492096.0,311508992.0,27926654976.0,1925419008.0,2584267.0,999918.0
12-04 10:03:44,11.139,0.499,88.113,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3468275712.0,311508992.0,27926667264.0,1912623104.0,2462127.0,972460.0
12-04 10:03:45,8.466,0.503,90.780,0.0,0.0,0.251,0.0,65536.0,0.0,3.0,3478110208.0,311513088.0,27926667264.0,1902784512.0,2653618.0,1027418.0
12-04 10:03:46,9.417,0.500,89.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3483029504.0,311513088.0,27926671360.0,1897861120.0,2595370.0,1001763.0
12-04 10:03:47,3.250,0.333,96.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3484966912.0,311513088.0,27926671360.0,1895923712.0,2655947.0,704405.0
12-04 10:03:48,2.592,0.251,97.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3486834688.0,311513088.0,27926671360.0,1894055936.0,1978938.0,558122.0
12-04 10:03:49,3.512,0.418,95.819,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,3487805440.0,311521280.0,27926675456.0,1893072896.0,3401544.0,851886.0
12-04 10:03:50,2.256,0.167,97.577,0.0,0.0,0.0,0.0,61440.0,0.0,6.0,3487432704.0,311521280.0,27926675456.0,1893445632.0,1013603.0,503966.0
12-04 10:03:51,1.082,0.167,98.585,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3488190464.0,311521280.0,27926679552.0,1892683776.0,91579.0,164895.0
12-04 10:03:52,1.084,0.250,98.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3488190464.0,311521280.0,27926679552.0,1892683776.0,90581.0,163565.0
12-04 10:03:53,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3488317440.0,311521280.0,27926679552.0,1892556800.0,88773.0,160365.0
12-04 10:03:54,1.168,0.250,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3488317440.0,311521280.0,27926679552.0,1892556800.0,91175.0,164627.0
12-04 10:03:55,0.753,0.084,98.913,0.167,0.0,0.084,0.0,49152.0,0.0,5.0,3489153024.0,311529472.0,27926683648.0,1891708928.0,91013.0,164236.0
12-04 10:03:56,6.053,0.498,93.284,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3493609472.0,311529472.0,27926683648.0,1887252480.0,1413229.0,638342.0
12-04 10:03:57,11.523,0.494,87.654,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3324436480.0,311529472.0,27926691840.0,2056417280.0,2861878.0,1090531.0
12-04 10:03:58,9.817,0.582,89.268,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3178524672.0,311529472.0,27926691840.0,2202329088.0,2906774.0,1112112.0
12-04 10:03:59,10.288,0.412,89.136,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3104587776.0,311529472.0,27926695936.0,2276261888.0,2683903.0,1068590.0
12-04 10:04:00,10.314,0.495,88.531,0.0,0.0,0.660,0.0,16384.0,0.0,2.0,3120570368.0,311533568.0,27926695936.0,2260275200.0,2849192.0,1099276.0
12-04 10:04:01,9.174,0.579,90.0,0.083,0.0,0.165,0.0,16384.0,0.0,2.0,3126775808.0,311541760.0,27926700032.0,2254057472.0,2489780.0,1033270.0
12-04 10:04:02,9.867,0.415,89.303,0.0,0.0,0.415,0.0,16384.0,0.0,1.0,3136290816.0,311541760.0,27926700032.0,2244542464.0,2797838.0,1101274.0
12-04 10:04:03,9.547,0.494,89.547,0.0,0.0,0.412,0.0,0.0,0.0,0.0,3139391488.0,311541760.0,27926704128.0,2241437696.0,2557145.0,1037570.0
12-04 10:04:04,10.157,0.578,89.017,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3138789376.0,311541760.0,27926704128.0,2242039808.0,2839161.0,1114123.0
12-04 10:04:05,11.084,0.493,88.013,0.0,0.0,0.411,0.0,16384.0,0.0,2.0,3141087232.0,311545856.0,27926700032.0,2239741952.0,2846829.0,1119901.0
12-04 10:04:06,8.902,0.416,90.100,0.250,0.0,0.333,0.0,28672.0,0.0,3.0,3145641984.0,311554048.0,27926708224.0,2235170816.0,2717791.0,1095409.0
12-04 10:04:07,10.626,0.659,88.550,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3149709312.0,311554048.0,27926712320.0,2231099392.0,2869519.0,1116991.0
12-04 10:04:08,10.496,0.744,88.264,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3163963392.0,311554048.0,27926712320.0,2216845312.0,2977404.0,1155066.0
12-04 10:04:09,9.638,0.659,89.127,0.0,0.0,0.577,0.0,0.0,0.0,0.0,3169554432.0,311554048.0,27926712320.0,2211254272.0,2907334.0,1129525.0
12-04 10:04:10,10.552,0.660,88.293,0.0,0.0,0.495,0.0,16384.0,0.0,2.0,3179261952.0,311554048.0,27926712320.0,2201546752.0,2631888.0,1102779.0
12-04 10:04:11,9.121,0.498,89.967,0.083,0.0,0.332,0.0,16384.0,0.0,2.0,3186716672.0,311562240.0,27926712320.0,2194083840.0,2701417.0,1097405.0
12-04 10:04:12,10.206,0.905,88.477,0.0,0.0,0.412,0.0,12288.0,0.0,3.0,3197431808.0,311562240.0,27926724608.0,2183356416.0,2669983.0,1085223.0
12-04 10:04:13,10.370,0.494,88.971,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3202129920.0,311562240.0,27926724608.0,2178658304.0,2688745.0,1087437.0
12-04 10:04:14,9.942,0.829,88.898,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3209494528.0,311562240.0,27926728704.0,2171289600.0,2830474.0,1125204.0
12-04 10:04:15,10.314,0.578,88.861,0.0,0.0,0.248,0.0,16384.0,0.0,2.0,3219873792.0,311566336.0,27926724608.0,2160910336.0,2761580.0,1108909.0
12-04 10:04:16,10.066,0.660,88.614,0.165,0.0,0.495,0.0,16384.0,0.0,2.0,3224788992.0,311574528.0,27926720512.0,2155991040.0,2820997.0,1137611.0
12-04 10:04:17,10.496,0.331,88.760,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3234365440.0,311574528.0,27926728704.0,2146406400.0,2855192.0,1135063.0
12-04 10:04:18,9.934,0.497,89.073,0.0,0.0,0.497,0.0,0.0,0.0,0.0,3230441472.0,311574528.0,27926728704.0,2150330368.0,2716415.0,1115990.0
12-04 10:04:19,9.536,0.580,89.635,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3233243136.0,311574528.0,27926736896.0,2147520512.0,2791426.0,1123137.0
12-04 10:04:20,9.611,0.746,89.312,0.0,0.0,0.331,0.0,69632.0,0.0,3.0,3241402368.0,311582720.0,27926728704.0,2139361280.0,2634414.0,1103961.0
12-04 10:04:21,10.067,0.499,88.769,0.083,0.0,0.582,0.0,16384.0,0.0,2.0,3249872896.0,311590912.0,27926728704.0,2130882560.0,2802359.0,1129526.0
12-04 10:04:22,9.619,0.498,89.552,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3256594432.0,311590912.0,27926736896.0,2124152832.0,2876463.0,1143342.0
12-04 10:04:23,10.373,0.249,89.129,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3262226432.0,311590912.0,27926740992.0,2118516736.0,2873038.0,1134200.0
12-04 10:04:24,9.333,0.500,89.667,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3270557696.0,311590912.0,27926740992.0,2110185472.0,2847173.0,1144548.0
12-04 10:04:25,10.579,0.744,88.430,0.0,0.0,0.248,0.0,69632.0,0.0,8.0,3279249408.0,311595008.0,27926740992.0,2101489664.0,2758000.0,1128070.0
12-04 10:04:26,10.280,0.740,88.569,0.082,0.0,0.329,0.0,16384.0,0.0,2.0,3283673088.0,311603200.0,27926736896.0,2097061888.0,2576041.0,1091476.0
12-04 10:04:27,10.673,0.739,88.259,0.0,0.0,0.328,0.0,8192.0,0.0,1.0,3291250688.0,311603200.0,27926749184.0,2089472000.0,2676600.0,1093898.0
12-04 10:04:28,9.884,0.748,88.953,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3301085184.0,311603200.0,27926753280.0,2079633408.0,2868059.0,1152931.0
12-04 10:04:29,9.196,0.249,90.224,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3305938944.0,311603200.0,27926753280.0,2074779648.0,2674542.0,1099081.0
12-04 10:04:30,10.224,0.333,88.861,0.0,0.0,0.582,0.0,16384.0,0.0,2.0,3315044352.0,311611392.0,27926749184.0,2065670144.0,2859494.0,1147791.0
12-04 10:04:31,9.591,0.584,89.491,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3324493824.0,311611392.0,27926765568.0,2056204288.0,2739903.0,1110980.0
12-04 10:04:32,9.901,0.578,89.109,0.165,0.0,0.248,0.0,32768.0,0.0,3.0,3334213632.0,311619584.0,27926765568.0,2046476288.0,2958914.0,1180040.0
12-04 10:04:33,10.779,0.498,88.474,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3347664896.0,311619584.0,27926765568.0,2033025024.0,2983190.0,1157083.0
12-04 10:04:34,10.331,0.661,88.512,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3354484736.0,311619584.0,27926765568.0,2026205184.0,2745539.0,1114739.0
12-04 10:04:35,9.196,0.497,89.809,0.0,0.0,0.497,0.0,16384.0,0.0,2.0,3363119104.0,311619584.0,27926765568.0,2017570816.0,2499397.0,1097182.0
12-04 10:04:36,9.951,0.576,88.980,0.0,0.0,0.493,0.0,0.0,0.0,0.0,3372826624.0,311619584.0,27926769664.0,2007859200.0,2337042.0,1060522.0
12-04 10:04:37,11.862,0.494,87.150,0.165,0.0,0.329,0.0,28672.0,0.0,3.0,3384094720.0,311627776.0,27926765568.0,1996587008.0,2905810.0,1134961.0
12-04 10:04:38,10.140,0.495,89.035,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3385577472.0,311627776.0,27926773760.0,1995096064.0,2911688.0,1165486.0
12-04 10:04:39,9.760,0.496,89.413,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3387445248.0,311627776.0,27926773760.0,1993228288.0,2786710.0,1143372.0
12-04 10:04:40,11.313,0.578,87.779,0.0,0.0,0.330,0.0,16384.0,0.0,2.0,3400331264.0,311627776.0,27926777856.0,1980338176.0,2841252.0,1154528.0
12-04 10:04:41,10.732,0.499,88.602,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3406495744.0,311627776.0,27926777856.0,1974173696.0,2846986.0,1152816.0
12-04 10:04:42,9.653,0.825,89.191,0.165,0.0,0.165,0.0,28672.0,0.0,3.0,3410493440.0,311635968.0,27926769664.0,1970176000.0,2628237.0,1115196.0
12-04 10:04:43,9.302,0.332,89.867,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3423047680.0,311635968.0,27926781952.0,1957609472.0,2872474.0,1166428.0
12-04 10:04:44,13.108,0.660,85.903,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3439165440.0,311635968.0,27926790144.0,1941483520.0,2970322.0,1169909.0
12-04 10:04:45,9.794,0.741,88.971,0.0,0.0,0.494,0.0,16384.0,0.0,2.0,3445452800.0,311635968.0,27926790144.0,1935196160.0,2832263.0,1156663.0
12-04 10:04:46,10.074,0.573,88.943,0.0,0.0,0.410,0.0,0.0,0.0,0.0,3448213504.0,311635968.0,27926790144.0,1932435456.0,2471978.0,1097047.0
12-04 10:04:47,9.844,0.820,89.007,0.164,0.0,0.164,0.0,28672.0,0.0,5.0,3451891712.0,311644160.0,27926786048.0,1928753152.0,2429902.0,1094492.0
12-04 10:04:48,10.779,0.746,88.060,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3469090816.0,311644160.0,27926794240.0,1911545856.0,2642446.0,1143062.0
12-04 10:04:49,10.871,0.498,88.216,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3480297472.0,311644160.0,27926794240.0,1900339200.0,2784624.0,1144557.0
12-04 10:04:50,9.488,0.743,89.191,0.0,0.0,0.578,0.0,16384.0,0.0,2.0,3483906048.0,311652352.0,27926790144.0,1896726528.0,2821545.0,1158111.0
12-04 10:04:51,9.720,0.824,89.127,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3486212096.0,311652352.0,27926802432.0,1894408192.0,2837749.0,1171755.0
12-04 10:04:52,9.504,0.579,89.504,0.083,0.0,0.331,0.0,16384.0,0.0,2.0,3498147840.0,311660544.0,27926794240.0,1882472448.0,2617032.0,1118296.0
12-04 10:04:53,13.509,0.741,85.420,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3512147968.0,311660544.0,27926802432.0,1868464128.0,2816604.0,1151329.0
12-04 10:04:54,9.992,0.743,88.935,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3514740736.0,311660544.0,27926806528.0,1865867264.0,2929244.0,1193577.0
12-04 10:04:55,9.421,0.661,89.421,0.0,0.0,0.496,0.0,65536.0,0.0,3.0,3517677568.0,311668736.0,27926798336.0,1862930432.0,2655013.0,1126302.0
12-04 10:04:56,6.965,0.332,92.371,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3520978944.0,311668736.0,27926810624.0,1859616768.0,2847512.0,972660.0
12-04 10:04:57,2.833,0.417,96.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3523330048.0,311668736.0,27926810624.0,1857265664.0,2118201.0,645289.0
12-04 10:04:58,3.518,0.419,95.980,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3529064448.0,311676928.0,27926810624.0,1851523072.0,2904401.0,770271.0
12-04 10:04:59,3.073,0.581,96.096,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3533164544.0,311676928.0,27926810624.0,1847422976.0,2473931.0,658120.0
12-04 10:05:00,2.764,0.586,96.482,0.0,0.0,0.168,0.0,69632.0,0.0,8.0,3538771968.0,311681024.0,27926814720.0,1841807360.0,2725260.0,704051.0
12-04 10:05:01,3.940,0.419,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3544739840.0,311681024.0,27926822912.0,1835831296.0,2881536.0,735857.0
12-04 10:05:02,1.088,0.167,98.745,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3548893184.0,311681024.0,27926822912.0,1831677952.0,122149.0,389697.0
12-04 10:05:03,1.664,0.166,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3548348416.0,311681024.0,27926822912.0,1832222720.0,130519.0,217628.0
12-04 10:05:04,1.332,0.416,97.918,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3548475392.0,311689216.0,27926822912.0,1832087552.0,113456.0,202364.0
12-04 10:05:05,1.340,0.084,98.576,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,3548471296.0,311697408.0,27926818816.0,1832087552.0,144478.0,231269.0
12-04 10:05:06,2.743,0.249,96.924,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3547131904.0,311697408.0,27926827008.0,1833418752.0,106739.0,191282.0
12-04 10:05:07,0.921,0.084,98.912,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3548459008.0,311697408.0,27926831104.0,1832087552.0,113710.0,199408.0
12-04 10:05:08,11.279,0.926,87.626,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3261169664.0,311697408.0,27926835200.0,2119372800.0,2990413.0,1223805.0
12-04 10:05:09,10.711,0.502,88.536,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3085193216.0,311697408.0,27926835200.0,2295349248.0,2973072.0,1200972.0
12-04 10:05:10,10.786,0.418,88.378,0.167,0.0,0.251,0.0,45056.0,0.0,5.0,3092422656.0,311709696.0,27926835200.0,2288107520.0,2992559.0,1204397.0
12-04 10:05:11,11.316,0.335,88.181,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3105783808.0,311709696.0,27926843392.0,2274738176.0,3132456.0,1252232.0
12-04 10:05:12,10.526,0.752,88.555,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3118338048.0,311709696.0,27926847488.0,2262179840.0,2786779.0,1178533.0
12-04 10:05:13,11.808,0.330,87.448,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3127971840.0,311709696.0,27926847488.0,2252546048.0,3330033.0,1283754.0
12-04 10:05:14,12.171,0.740,86.678,0.0,0.0,0.411,0.0,0.0,0.0,0.0,3136774144.0,311709696.0,27926847488.0,2243743744.0,2879060.0,1192330.0
12-04 10:05:15,11.102,0.584,87.980,0.167,0.0,0.167,0.0,32768.0,0.0,4.0,3141902336.0,311717888.0,27926839296.0,2238615552.0,2946697.0,1206279.0
12-04 10:05:16,11.599,0.580,87.490,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3146694656.0,311717888.0,27926851584.0,2233810944.0,3101226.0,1239072.0
12-04 10:05:17,11.195,0.334,88.221,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3152154624.0,311717888.0,27926851584.0,2228350976.0,2939845.0,1240047.0
12-04 10:05:18,11.324,0.666,87.927,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3156279296.0,311717888.0,27926851584.0,2224226304.0,2829029.0,1199538.0
12-04 10:05:19,10.889,0.665,88.279,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3167928320.0,311717888.0,27926851584.0,2212577280.0,3033602.0,1233993.0
12-04 10:05:20,11.848,0.580,87.158,0.0,0.0,0.414,0.0,16384.0,0.0,2.0,3175419904.0,311721984.0,27926851584.0,2205081600.0,3038645.0,1240350.0
12-04 10:05:21,11.755,0.414,87.334,0.083,0.0,0.414,73728.0,16384.0,8.0,2.0,3182665728.0,311730176.0,27926859776.0,2197819392.0,3142584.0,1271223.0
12-04 10:05:22,11.443,0.580,87.728,0.0,0.0,0.249,0.0,12288.0,0.0,3.0,3187990528.0,311730176.0,27926937600.0,2192416768.0,2876100.0,1210069.0
12-04 10:05:23,11.589,0.579,87.583,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3202654208.0,311730176.0,27926937600.0,2177753088.0,2894961.0,1209319.0
12-04 10:05:24,11.618,0.498,87.718,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3206561792.0,311730176.0,27926937600.0,2173845504.0,2963411.0,1226680.0
12-04 10:05:25,11.529,0.752,87.636,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3219308544.0,311730176.0,27926937600.0,2161098752.0,2966876.0,1229016.0
12-04 10:05:26,10.649,0.666,88.353,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,3224834048.0,311738368.0,27926937600.0,2155565056.0,2681885.0,1193609.0
12-04 10:05:27,11.814,0.499,87.521,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3236032512.0,311738368.0,27926945792.0,2144358400.0,2713652.0,1188653.0
12-04 10:05:28,11.692,0.498,87.562,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3244232704.0,311738368.0,27926945792.0,2136158208.0,2750553.0,1210922.0
12-04 10:05:29,10.953,0.418,88.462,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3255222272.0,311738368.0,27926945792.0,2125168640.0,2940510.0,1242996.0
12-04 10:05:30,12.282,0.581,86.805,0.0,0.0,0.332,0.0,65536.0,0.0,3.0,3269406720.0,311746560.0,27926945792.0,2110976000.0,2937679.0,1218172.0
12-04 10:05:31,11.343,0.417,87.907,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3276484608.0,311754752.0,27926945792.0,2103889920.0,2988064.0,1229448.0
12-04 10:05:32,11.960,0.332,87.542,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3285667840.0,311754752.0,27926958080.0,2094694400.0,2821358.0,1208488.0
12-04 10:05:33,11.130,0.664,87.957,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3296071680.0,311754752.0,27926958080.0,2084290560.0,2730512.0,1199133.0
12-04 10:05:34,11.436,0.835,87.646,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3310497792.0,311754752.0,27926958080.0,2069864448.0,2852150.0,1227800.0
12-04 10:05:35,10.935,0.501,88.230,0.0,0.0,0.334,0.0,106496.0,0.0,16.0,3323084800.0,311762944.0,27926958080.0,2057269248.0,2970336.0,1268968.0
12-04 10:05:36,12.324,0.662,86.683,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3332173824.0,311762944.0,27926966272.0,2048172032.0,3321205.0,1316296.0
12-04 10:05:37,11.730,0.416,87.521,0.083,0.0,0.250,0.0,24576.0,0.0,3.0,3340890112.0,311771136.0,27926966272.0,2039447552.0,2974472.0,1259069.0
12-04 10:05:38,10.917,0.667,88.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3348226048.0,311771136.0,27926966272.0,2032111616.0,2960061.0,1243646.0
12-04 10:05:39,11.398,0.582,87.604,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3361546240.0,311771136.0,27926974464.0,2018783232.0,3032226.0,1261346.0
12-04 10:05:40,12.893,0.413,86.446,0.0,0.0,0.248,0.0,16384.0,0.0,2.0,3371741184.0,311775232.0,27926970368.0,2008588288.0,3342622.0,1324790.0
12-04 10:05:41,12.821,0.496,86.435,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3380420608.0,311775232.0,27926978560.0,1999900672.0,3112155.0,1287149.0
12-04 10:05:42,10.575,0.666,88.343,0.167,0.0,0.250,0.0,45056.0,0.0,4.0,3389218816.0,311783424.0,27926970368.0,1991102464.0,2998635.0,1241156.0
12-04 10:05:43,12.0,0.417,87.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3397398528.0,311783424.0,27926978560.0,1982914560.0,2989199.0,1244627.0
12-04 10:05:44,10.750,0.667,88.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3412983808.0,311783424.0,27926978560.0,1967329280.0,2888780.0,1231862.0
12-04 10:05:45,12.240,0.749,86.928,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3418505216.0,311787520.0,27926978560.0,1961803776.0,2964200.0,1228525.0
12-04 10:05:46,12.458,0.415,86.877,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3427008512.0,311787520.0,27926986752.0,1953292288.0,2905990.0,1243481.0
12-04 10:05:47,10.824,0.500,88.260,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,3430023168.0,311795712.0,27926978560.0,1950277632.0,2922459.0,1240602.0
12-04 10:05:48,12.324,0.662,86.683,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3438170112.0,311795712.0,27926990848.0,1942118400.0,2958015.0,1252654.0
12-04 10:05:49,12.697,0.498,86.473,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3447947264.0,311795712.0,27926990848.0,1932341248.0,3011382.0,1260611.0
12-04 10:05:50,12.386,0.499,86.949,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3458097152.0,311795712.0,27926990848.0,1922191360.0,2805176.0,1233564.0
12-04 10:05:51,10.693,0.334,88.805,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3463430144.0,311795712.0,27926994944.0,1916854272.0,2720416.0,1219793.0
12-04 10:05:52,12.231,0.579,86.860,0.165,0.0,0.165,0.0,16384.0,0.0,2.0,3476574208.0,311803904.0,27926986752.0,1903710208.0,2726843.0,1210734.0
12-04 10:05:53,12.562,0.499,86.772,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3488432128.0,311803904.0,27926999040.0,1891840000.0,2741096.0,1226153.0
12-04 10:05:54,11.120,0.415,88.299,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3493761024.0,311803904.0,27927003136.0,1886507008.0,2711936.0,1224192.0
12-04 10:05:55,11.455,0.585,87.625,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3502370816.0,311808000.0,27926999040.0,1877897216.0,2745886.0,1217722.0
12-04 10:05:56,12.179,0.580,87.075,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3518169088.0,311808000.0,27927003136.0,1862094848.0,2752685.0,1230958.0
12-04 10:05:57,12.625,0.581,86.213,0.166,0.0,0.415,0.0,28672.0,0.0,5.0,3534454784.0,311816192.0,27926994944.0,1845809152.0,2738678.0,1213730.0
12-04 10:05:58,11.804,0.748,87.282,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3541458944.0,311816192.0,27927007232.0,1838792704.0,2759872.0,1223442.0
12-04 10:05:59,12.386,0.578,86.870,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3546025984.0,311816192.0,27927011328.0,1834221568.0,2675554.0,1231578.0
12-04 10:06:00,11.148,0.666,88.020,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3549954048.0,311816192.0,27927011328.0,1830293504.0,2791206.0,1233969.0
12-04 10:06:01,11.251,0.504,88.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3561922560.0,311816192.0,27927015424.0,1818320896.0,2732236.0,1225957.0
12-04 10:06:02,13.112,0.498,85.975,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3568553984.0,311824384.0,27927011328.0,1811685376.0,2728481.0,1235206.0
12-04 10:06:03,11.185,0.250,88.314,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3576954880.0,311824384.0,27927023616.0,1803272192.0,2729008.0,1235896.0
12-04 10:06:04,11.823,0.666,87.177,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3580002304.0,311824384.0,27927023616.0,1800224768.0,2907070.0,1260820.0
12-04 10:06:05,10.750,0.583,88.167,0.0,0.0,0.500,0.0,69632.0,0.0,3.0,3589496832.0,311832576.0,27927015424.0,1790730240.0,2921473.0,1281264.0
12-04 10:06:06,13.561,0.749,85.607,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3610820608.0,311832576.0,27927023616.0,1769398272.0,3034812.0,1286569.0
12-04 10:06:07,12.656,0.416,86.844,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3619131392.0,311832576.0,27927027712.0,1761083392.0,3160971.0,1306472.0
12-04 10:06:08,2.502,0.334,97.081,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3621154816.0,311840768.0,27927027712.0,1759051776.0,1587262.0,544075.0
12-04 10:06:09,2.254,0.334,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3621945344.0,311840768.0,27927031808.0,1758257152.0,1694576.0,509607.0
12-04 10:06:10,2.929,0.167,96.653,0.0,0.0,0.251,0.0,61440.0,0.0,6.0,3625345024.0,311844864.0,27927027712.0,1754857472.0,2351388.0,657754.0
12-04 10:06:11,2.671,0.083,97.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3627016192.0,311844864.0,27927035904.0,1753178112.0,2132965.0,600300.0
12-04 10:06:12,2.831,0.333,96.669,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3630252032.0,311844864.0,27927035904.0,1749942272.0,1851262.0,522631.0
12-04 10:06:13,2.934,0.335,96.731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3628253184.0,311844864.0,27927035904.0,1751941120.0,1894432.0,521733.0
12-04 10:06:14,2.581,0.167,96.919,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,3627962368.0,311848960.0,27927035904.0,1752227840.0,1601308.0,475984.0
12-04 10:06:15,1.500,0.333,98.167,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3629735936.0,311848960.0,27927044096.0,1750446080.0,613897.0,512142.0
12-04 10:06:16,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3629867008.0,311848960.0,27927044096.0,1750315008.0,129563.0,231439.0
12-04 10:06:17,1.501,0.250,98.249,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3630247936.0,311848960.0,27927044096.0,1749934080.0,129011.0,231187.0
12-04 10:06:18,1.504,0.251,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3630501888.0,311848960.0,27927044096.0,1749680128.0,129691.0,232418.0
12-04 10:06:19,1.334,0.417,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3630497792.0,311848960.0,27927048192.0,1749680128.0,126288.0,227848.0
12-04 10:06:20,1.667,0.417,97.667,0.167,0.0,0.083,0.0,40960.0,0.0,4.0,3630870528.0,311857152.0,27927048192.0,1749299200.0,125288.0,226579.0
12-04 10:06:21,7.692,0.502,91.639,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3552673792.0,311857152.0,27927048192.0,1827495936.0,1789571.0,814186.0
12-04 10:06:22,12.050,0.837,86.695,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3522576384.0,311857152.0,27927052288.0,1857589248.0,3516071.0,1373390.0
12-04 10:06:23,13.450,0.501,85.881,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3426275328.0,311857152.0,27927060480.0,1953882112.0,3570748.0,1396534.0
12-04 10:06:24,12.615,0.585,86.466,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3408662528.0,311857152.0,27927060480.0,1971494912.0,3357541.0,1354779.0
12-04 10:06:25,11.352,0.584,87.730,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3267813376.0,311861248.0,27927056384.0,2112344064.0,3158040.0,1316424.0
12-04 10:06:26,11.745,0.336,87.668,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3188617216.0,311869440.0,27927060480.0,2191527936.0,3183995.0,1318853.0
12-04 10:06:27,11.519,0.501,87.646,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3188228096.0,311869440.0,27927064576.0,2191912960.0,3214219.0,1322416.0
12-04 10:06:28,11.018,0.673,88.225,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3189551104.0,311869440.0,27927064576.0,2190589952.0,3268972.0,1336565.0
12-04 10:06:29,12.635,0.582,86.451,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3186974720.0,311869440.0,27927072768.0,2193158144.0,3392883.0,1367734.0
12-04 10:06:30,11.139,0.335,88.275,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3187130368.0,311873536.0,27927068672.0,2193002496.0,3033687.0,1310583.0
12-04 10:06:31,12.218,0.335,87.113,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3181539328.0,311881728.0,27927068672.0,2198585344.0,3032054.0,1315879.0
12-04 10:06:32,11.917,0.417,87.417,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,3188699136.0,311881728.0,27927080960.0,2191413248.0,3015614.0,1298247.0
12-04 10:06:33,11.102,0.505,88.141,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3191906304.0,311881728.0,27927080960.0,2188206080.0,3075282.0,1337473.0
12-04 10:06:34,12.270,0.668,86.728,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3200282624.0,311881728.0,27927080960.0,2179829760.0,2983514.0,1319201.0
12-04 10:06:35,11.242,0.419,88.003,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,3204849664.0,311881728.0,27927080960.0,2175262720.0,3099526.0,1337761.0
12-04 10:06:36,12.270,0.417,86.811,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3213946880.0,311889920.0,27927080960.0,2166157312.0,2958457.0,1323108.0
12-04 10:06:37,11.809,0.419,87.437,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3222982656.0,311889920.0,27927089152.0,2157113344.0,3142145.0,1337066.0
12-04 10:06:38,13.140,0.744,85.868,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3233673216.0,311889920.0,27927089152.0,2146422784.0,3027028.0,1322588.0
12-04 10:06:39,10.504,0.504,88.571,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3245445120.0,311889920.0,27927089152.0,2134650880.0,3043967.0,1340995.0
12-04 10:06:40,13.178,0.334,86.239,0.0,0.0,0.250,0.0,69632.0,0.0,3.0,3268407296.0,311889920.0,27927093248.0,2111684608.0,3056358.0,1330188.0
12-04 10:06:41,11.725,0.335,87.605,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,3274747904.0,311894016.0,27927093248.0,2105339904.0,3092765.0,1352852.0
12-04 10:06:42,11.371,0.251,88.127,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3285823488.0,311894016.0,27927097344.0,2094260224.0,3009956.0,1347936.0
12-04 10:06:43,12.636,0.502,86.611,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3301695488.0,311894016.0,27927097344.0,2078388224.0,2978298.0,1345313.0
12-04 10:06:44,12.614,0.415,86.556,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3309322240.0,311894016.0,27927097344.0,2070761472.0,3080438.0,1349308.0
12-04 10:06:45,11.288,0.418,88.043,0.0,0.0,0.251,0.0,69632.0,0.0,8.0,3320647680.0,311894016.0,27927105536.0,2059427840.0,3065270.0,1342728.0
12-04 10:06:46,12.938,0.501,86.144,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3336978432.0,311894016.0,27927105536.0,2043097088.0,2988770.0,1344308.0
12-04 10:06:47,12.083,0.250,87.083,0.167,0.0,0.417,0.0,24576.0,0.0,4.0,3343175680.0,311898112.0,27927109632.0,2036891648.0,3050644.0,1347109.0
12-04 10:06:48,10.633,0.253,88.692,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3356512256.0,311898112.0,27927109632.0,2023555072.0,3082612.0,1352882.0
12-04 10:06:49,13.859,0.581,85.311,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3372789760.0,311898112.0,27927113728.0,2007273472.0,3135594.0,1352233.0
12-04 10:06:50,11.893,0.419,87.270,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,3378954240.0,311898112.0,27927113728.0,2001108992.0,3084613.0,1354299.0
12-04 10:06:51,11.686,0.334,87.730,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3382951936.0,311898112.0,27927117824.0,1997107200.0,2978627.0,1362291.0
12-04 10:06:52,10.934,0.757,87.805,0.168,0.0,0.336,0.0,49152.0,0.0,4.0,3397410816.0,311906304.0,27927117824.0,1982640128.0,3014238.0,1366176.0
12-04 10:06:53,12.437,0.334,87.145,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404808192.0,311906304.0,27927117824.0,1975242752.0,2687155.0,1254927.0
12-04 10:06:54,11.933,0.168,87.563,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3409723392.0,311906304.0,27927117824.0,1970327552.0,3049186.0,1321973.0
12-04 10:06:55,11.390,0.586,87.605,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,3427491840.0,311906304.0,27927117824.0,1952559104.0,3116936.0,1370438.0
12-04 10:06:56,13.926,0.671,85.067,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3446509568.0,311906304.0,27927121920.0,1933537280.0,3124228.0,1408266.0
12-04 10:06:57,12.083,0.583,85.917,1.167,0.0,0.250,0.0,28672.0,0.0,3.0,3454545920.0,311914496.0,27927117824.0,1925496832.0,3024458.0,1326320.0
12-04 10:06:58,12.104,0.334,87.229,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3462053888.0,311914496.0,27927130112.0,1917976576.0,3240695.0,1387842.0
12-04 10:06:59,11.873,0.502,87.291,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3481985024.0,311914496.0,27927130112.0,1898045440.0,3139142.0,1377928.0
12-04 10:07:00,14.274,0.417,84.975,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3495219200.0,311914496.0,27927130112.0,1884811264.0,2980142.0,1375449.0
12-04 10:07:01,12.521,0.501,86.644,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3504721920.0,311914496.0,27927134208.0,1875304448.0,3164554.0,1384587.0
12-04 10:07:02,11.843,0.834,87.073,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3508744192.0,311922688.0,27927130112.0,1871278080.0,3086700.0,1373515.0
12-04 10:07:03,11.770,0.501,87.396,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3519025152.0,311922688.0,27927138304.0,1860988928.0,3061710.0,1377585.0
12-04 10:07:04,14.667,0.583,84.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3534102528.0,311922688.0,27927138304.0,1845911552.0,2989528.0,1382835.0
12-04 10:07:05,12.500,0.500,86.667,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,3542003712.0,311926784.0,27927142400.0,1838002176.0,3078859.0,1376632.0
12-04 10:07:06,12.040,0.418,87.291,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3544350720.0,311926784.0,27927146496.0,1835651072.0,3080100.0,1403039.0
12-04 10:07:07,12.030,0.585,86.967,0.167,0.0,0.251,0.0,28672.0,0.0,5.0,3555651584.0,311934976.0,27927138304.0,1824350208.0,3053844.0,1389589.0
12-04 10:07:08,14.833,0.500,84.333,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3571769344.0,311934976.0,27927146496.0,1808224256.0,3063334.0,1387973.0
12-04 10:07:09,12.386,0.582,86.783,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3579707392.0,311934976.0,27927150592.0,1800282112.0,3075240.0,1390419.0
12-04 10:07:10,12.427,0.504,86.818,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3585282048.0,311934976.0,27927154688.0,1794703360.0,3088004.0,1385927.0
12-04 10:07:11,11.735,0.587,87.343,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3590639616.0,311934976.0,27927158784.0,1789341696.0,3026682.0,1382913.0
12-04 10:07:12,12.111,0.505,86.880,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3606573056.0,311934976.0,27927158784.0,1773408256.0,3059851.0,1397856.0
12-04 10:07:13,14.010,0.587,85.067,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,3613487104.0,311943168.0,27927158784.0,1766486016.0,3123424.0,1391445.0
12-04 10:07:14,13.378,0.334,86.288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3619643392.0,311943168.0,27927158784.0,1760329728.0,3062196.0,1398889.0
12-04 10:07:15,12.030,0.501,87.051,0.0,0.0,0.418,0.0,69632.0,0.0,4.0,3627147264.0,311943168.0,27927162880.0,1752821760.0,3163022.0,1418874.0
12-04 10:07:16,12.154,0.419,87.259,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3638874112.0,311943168.0,27927171072.0,1741086720.0,3111618.0,1404948.0
12-04 10:07:17,15.230,0.418,84.184,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3655290880.0,311943168.0,27927171072.0,1724669952.0,3005297.0,1374591.0
12-04 10:07:18,12.157,0.666,86.761,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,3659448320.0,311951360.0,27927162880.0,1720512512.0,3162659.0,1406167.0
12-04 10:07:19,14.309,0.333,85.275,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3666927616.0,311951360.0,27927171072.0,1713025024.0,3078620.0,1394396.0
12-04 10:07:20,11.522,0.421,87.553,0.0,0.0,0.505,0.0,69632.0,0.0,8.0,3670642688.0,311955456.0,27927166976.0,1709309952.0,3093932.0,1401770.0
12-04 10:07:21,6.544,0.336,92.953,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3677270016.0,311955456.0,27927175168.0,1702674432.0,1675284.0,888608.0
12-04 10:07:22,2.168,0.167,97.581,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,3678126080.0,311955456.0,27927175168.0,1701818368.0,198164.0,357389.0
12-04 10:07:23,2.172,0.251,97.243,0.251,0.0,0.084,0.0,36864.0,0.0,4.0,3679936512.0,311963648.0,27927166976.0,1700007936.0,993652.0,399080.0
12-04 10:07:24,2.331,0.250,97.252,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3680653312.0,311963648.0,27927179264.0,1699278848.0,1269239.0,427356.0
12-04 10:07:25,1.594,0.252,98.070,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3682762752.0,311967744.0,27927179264.0,1697165312.0,708656.0,372775.0
12-04 10:07:26,1.921,0.251,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3683561472.0,311967744.0,27927187456.0,1696358400.0,1092220.0,376698.0
12-04 10:07:27,1.838,0.334,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3689435136.0,311967744.0,27927187456.0,1690484736.0,1225467.0,363130.0
12-04 10:07:28,1.504,0.167,98.079,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,3690393600.0,311975936.0,27927187456.0,1689518080.0,595841.0,314615.0
12-04 10:07:29,1.759,0.168,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3692863488.0,311975936.0,27927195648.0,1687040000.0,1331490.0,359332.0
12-04 10:07:30,1.753,0.334,97.830,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3696238592.0,311980032.0,27927195648.0,1683660800.0,1082966.0,340708.0
12-04 10:07:31,1.995,0.333,97.672,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3695501312.0,311980032.0,27927203840.0,1684389888.0,1288896.0,578813.0
12-04 10:07:32,3.431,0.251,96.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3698151424.0,311980032.0,27927203840.0,1681739776.0,632851.0,299575.0
12-04 10:07:33,1.089,0.084,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3699404800.0,311980032.0,27927203840.0,1680486400.0,145748.0,262827.0
12-04 10:07:34,1.252,0.584,97.913,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3699871744.0,311988224.0,27927203840.0,1680011264.0,148932.0,266360.0
12-04 10:07:35,1.172,0.251,98.494,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3702886400.0,311988224.0,27927207936.0,1676992512.0,162409.0,278692.0
12-04 10:07:36,1.500,0.083,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3704852480.0,311988224.0,27927207936.0,1675026432.0,144796.0,260688.0
12-04 10:07:37,1.169,0.250,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3705233408.0,311988224.0,27927207936.0,1674645504.0,144624.0,260341.0
12-04 10:07:38,2.258,0.251,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3701813248.0,311988224.0,27927212032.0,1678061568.0,143946.0,258704.0
12-04 10:07:39,0.838,0.168,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3702059008.0,311988224.0,27927216128.0,1677811712.0,144598.0,260393.0
12-04 10:07:40,1.503,0.250,98.080,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3702050816.0,312000512.0,27927212032.0,1677811712.0,143932.0,258891.0
12-04 10:07:41,1.414,0.250,98.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3702804480.0,312000512.0,27927220224.0,1677049856.0,145831.0,263076.0
12-04 10:07:42,1.005,0.251,98.660,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3702804480.0,312000512.0,27927220224.0,1677049856.0,145238.0,261528.0
12-04 10:07:43,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3702800384.0,312000512.0,27927224320.0,1677049856.0,162398.0,278589.0
12-04 10:07:44,1.500,0.333,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3703054336.0,312000512.0,27927224320.0,1676795904.0,144877.0,261898.0
12-04 10:07:45,1.503,0.250,98.164,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,3703435264.0,312000512.0,27927224320.0,1676414976.0,142553.0,257813.0
12-04 10:07:46,1.092,0.336,98.321,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3703422976.0,312008704.0,27927228416.0,1676414976.0,145409.0,262893.0
12-04 10:07:47,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3703390208.0,312008704.0,27927228416.0,1676447744.0,143611.0,259869.0
12-04 10:07:48,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3703390208.0,312008704.0,27927228416.0,1676447744.0,145818.0,261575.0
12-04 10:07:49,1.757,0.084,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3703644160.0,312008704.0,27927228416.0,1676193792.0,144775.0,261675.0
12-04 10:07:50,2.165,0.167,97.585,0.0,0.0,0.083,0.0,77824.0,0.0,10.0,3703644160.0,312008704.0,27927228416.0,1676193792.0,145673.0,263399.0
12-04 10:07:51,1.250,0.417,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3703635968.0,312008704.0,27927236608.0,1676193792.0,143925.0,260309.0
12-04 10:07:52,1.253,0.167,98.329,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3703627776.0,312016896.0,27927236608.0,1676193792.0,142933.0,258490.0
12-04 10:07:53,1.506,0.167,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3703627776.0,312016896.0,27927236608.0,1676193792.0,145350.0,262321.0
12-04 10:07:54,1.676,0.251,98.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3703881728.0,312016896.0,27927236608.0,1675939840.0,142741.0,258162.0
12-04 10:07:55,1.420,0.167,98.246,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,3704754176.0,312016896.0,27927240704.0,1675063296.0,147174.0,265183.0
12-04 10:07:56,3.417,0.250,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3680870400.0,312016896.0,27927240704.0,1698947072.0,141209.0,257536.0
12-04 10:07:57,2.669,0.083,97.164,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,3659993088.0,312016896.0,27927240704.0,1719824384.0,141033.0,259583.0
12-04 10:07:58,1.418,0.167,98.165,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3659550720.0,312025088.0,27927244800.0,1720254464.0,162208.0,279447.0
12-04 10:07:59,0.754,0.084,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3659546624.0,312025088.0,27927248896.0,1720254464.0,145544.0,263075.0
12-04 10:08:00,2.829,0.333,96.839,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3637248000.0,312025088.0,27927252992.0,1742548992.0,141713.0,260760.0
12-04 10:08:01,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3637067776.0,312025088.0,27927252992.0,1742729216.0,143847.0,260623.0
12-04 10:08:02,1.501,0.417,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3637194752.0,312025088.0,27927252992.0,1742602240.0,143783.0,260017.0
12-04 10:08:03,1.509,0.0,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3637190656.0,312025088.0,27927257088.0,1742602240.0,144996.0,262081.0
12-04 10:08:04,1.503,0.417,97.913,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3637182464.0,312033280.0,27927257088.0,1742602240.0,146036.0,261135.0
12-04 10:08:05,1.757,0.251,97.992,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3637182464.0,312033280.0,27927257088.0,1742602240.0,162328.0,278584.0
12-04 10:08:06,1.585,0.334,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3637166080.0,312033280.0,27927257088.0,1742618624.0,146115.0,263679.0
12-04 10:08:07,1.997,0.416,97.587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3637157888.0,312033280.0,27927265280.0,1742618624.0,163085.0,270063.0
12-04 10:08:08,1.257,0.168,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3637157888.0,312033280.0,27927265280.0,1742618624.0,194410.0,286503.0
12-04 10:08:09,1.252,0.250,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3637284864.0,312033280.0,27927265280.0,1742491648.0,145985.0,262041.0
12-04 10:08:10,0.840,0.252,98.655,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,3637276672.0,312041472.0,27927265280.0,1742491648.0,162726.0,279409.0
12-04 10:08:11,1.832,0.250,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3637305344.0,312041472.0,27927269376.0,1742458880.0,146672.0,262553.0
12-04 10:08:12,1.008,0.084,98.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3637399552.0,312041472.0,27927269376.0,1742364672.0,145401.0,261556.0
12-04 10:08:13,1.503,0.250,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3637522432.0,312041472.0,27927273472.0,1742237696.0,148314.0,264516.0
12-04 10:08:14,1.593,0.084,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3637522432.0,312041472.0,27927273472.0,1742237696.0,149530.0,261829.0
12-04 10:08:15,1.585,0.250,98.165,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3637686272.0,312041472.0,27927277568.0,1742069760.0,145953.0,262151.0
12-04 10:08:16,1.420,0.167,98.329,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3638398976.0,312049664.0,27927277568.0,1741348864.0,144020.0,260500.0
12-04 10:08:17,1.665,0.333,98.002,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3638398976.0,312049664.0,27927277568.0,1741348864.0,162718.0,279782.0
12-04 10:08:18,2.170,0.083,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3638272000.0,312049664.0,27927277568.0,1741475840.0,140169.0,253324.0
12-04 10:08:19,2.080,0.499,97.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3630956544.0,312049664.0,27927281664.0,1748787200.0,146279.0,264155.0
12-04 10:08:20,1.668,0.083,98.249,0.0,0.0,0.0,0.0,73728.0,0.0,4.0,3630665728.0,312049664.0,27927281664.0,1749078016.0,141881.0,256523.0
12-04 10:08:21,1.920,0.250,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3615096832.0,312049664.0,27927285760.0,1764642816.0,148015.0,261659.0
12-04 10:08:22,1.172,0.084,98.494,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3614781440.0,312057856.0,27927285760.0,1764950016.0,146492.0,263389.0
12-04 10:08:23,1.084,0.167,98.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3614777344.0,312057856.0,27927289856.0,1764950016.0,145028.0,260867.0
12-04 10:08:24,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3614777344.0,312057856.0,27927289856.0,1764950016.0,145314.0,260638.0
12-04 10:08:25,2.508,0.084,97.408,0.0,0.0,0.0,0.0,69632.0,0.0,10.0,3599560704.0,312057856.0,27927289856.0,1780166656.0,140463.0,252515.0
12-04 10:08:26,1.170,0.167,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3599462400.0,312057856.0,27927289856.0,1780264960.0,145377.0,261459.0
12-04 10:08:27,1.167,0.083,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3599405056.0,312057856.0,27927298048.0,1780314112.0,144413.0,259954.0
12-04 10:08:28,1.414,0.333,98.003,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3599429632.0,312066048.0,27927298048.0,1780281344.0,146594.0,263568.0
12-04 10:08:29,1.419,0.250,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3599519744.0,312066048.0,27927302144.0,1780187136.0,147086.0,264430.0
12-04 10:08:30,2.423,0.251,97.243,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3597254656.0,312066048.0,27927302144.0,1782452224.0,141977.0,255038.0
12-04 10:08:31,1.171,0.167,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3597103104.0,312066048.0,27927306240.0,1782599680.0,145509.0,263200.0
12-04 10:08:32,1.086,0.334,98.496,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3597103104.0,312066048.0,27927306240.0,1782599680.0,143556.0,259760.0
12-04 10:08:33,1.337,0.251,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3597103104.0,312066048.0,27927306240.0,1782599680.0,143293.0,259104.0
12-04 10:08:34,1.419,0.334,97.997,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3597094912.0,312070144.0,27927310336.0,1782599680.0,147693.0,263831.0
12-04 10:08:35,1.414,0.250,98.253,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3597942784.0,312074240.0,27927306240.0,1781751808.0,162654.0,279193.0
12-04 10:08:36,1.006,0.168,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597729792.0,312074240.0,27927314432.0,1781956608.0,143727.0,259264.0
12-04 10:08:37,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597729792.0,312074240.0,27927314432.0,1781956608.0,163641.0,280604.0
12-04 10:08:38,1.824,0.332,97.761,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3597697024.0,312074240.0,27927314432.0,1781989376.0,145146.0,261211.0
12-04 10:08:39,1.005,0.251,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3597697024.0,312074240.0,27927314432.0,1781989376.0,145517.0,261809.0
12-04 10:08:40,1.830,0.166,97.837,0.083,0.0,0.083,0.0,28672.0,0.0,4.0,3597680640.0,312086528.0,27927318528.0,1781989376.0,145751.0,262033.0
12-04 10:08:41,1.337,0.334,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597803520.0,312086528.0,27927322624.0,1781862400.0,164847.0,282294.0
12-04 10:08:42,1.337,0.167,98.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3598057472.0,312086528.0,27927322624.0,1781608448.0,147157.0,263384.0
12-04 10:08:43,2.328,0.416,97.257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3598057472.0,312086528.0,27927322624.0,1781608448.0,143455.0,257147.0
12-04 10:08:44,1.168,0.334,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3598057472.0,312086528.0,27927322624.0,1781608448.0,142748.0,258216.0
12-04 10:08:45,1.253,0.167,98.580,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3598053376.0,312090624.0,27927322624.0,1781608448.0,143535.0,259187.0
12-04 10:08:46,2.089,0.167,97.577,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3597144064.0,312098816.0,27927326720.0,1782505472.0,143591.0,259519.0
12-04 10:08:47,1.083,0.250,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3596165120.0,312098816.0,27927334912.0,1783476224.0,146083.0,264245.0
12-04 10:08:48,1.004,0.167,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3596128256.0,312098816.0,27927334912.0,1783513088.0,144839.0,261091.0
12-04 10:08:49,1.415,0.416,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3596255232.0,312098816.0,27927334912.0,1783386112.0,142196.0,257396.0
12-04 10:08:50,2.174,0.167,97.659,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3596255232.0,312098816.0,27927334912.0,1783386112.0,144329.0,260593.0
12-04 10:08:51,1.0,0.167,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3596251136.0,312098816.0,27927339008.0,1783386112.0,143697.0,260012.0
12-04 10:08:52,1.418,0.250,98.165,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,3596242944.0,312107008.0,27927339008.0,1783386112.0,144229.0,260783.0
12-04 10:08:53,1.168,0.250,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3596369920.0,312107008.0,27927339008.0,1783259136.0,142945.0,259334.0
12-04 10:08:54,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3596369920.0,312107008.0,27927339008.0,1783259136.0,145583.0,262293.0
12-04 10:08:55,1.086,0.251,98.663,0.0,0.0,0.0,0.0,77824.0,0.0,4.0,3596423168.0,312107008.0,27927343104.0,1783201792.0,144421.0,261123.0
12-04 10:08:56,1.844,0.168,97.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3571847168.0,312107008.0,27927347200.0,1807773696.0,143439.0,259098.0
12-04 10:08:57,1.337,0.251,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3571847168.0,312107008.0,27927347200.0,1807773696.0,143921.0,260255.0
12-04 10:08:58,1.337,0.251,98.246,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3571843072.0,312111104.0,27927347200.0,1807773696.0,143155.0,259025.0
12-04 10:08:59,0.754,0.0,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3571838976.0,312111104.0,27927351296.0,1807773696.0,144227.0,260702.0
12-04 10:09:00,2.836,0.334,96.747,0.0,0.0,0.083,0.0,69632.0,0.0,10.0,3571838976.0,312115200.0,27927347200.0,1807773696.0,141569.0,255840.0
12-04 10:09:01,1.508,0.168,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3571773440.0,312115200.0,27927412736.0,1807773696.0,144442.0,261092.0
12-04 10:09:02,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3571679232.0,312115200.0,27927506944.0,1807773696.0,146543.0,264651.0
12-04 10:09:03,1.674,0.251,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3571802112.0,312115200.0,27927511040.0,1807646720.0,145248.0,262727.0
12-04 10:09:04,1.582,0.333,97.835,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3571793920.0,312123392.0,27927511040.0,1807646720.0,147525.0,263781.0
12-04 10:09:05,1.667,0.167,98.0,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3571855360.0,312127488.0,27927572480.0,1807519744.0,162163.0,278213.0
12-04 10:09:06,1.503,0.334,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3571798016.0,312127488.0,27927597056.0,1807552512.0,143991.0,259431.0
12-04 10:09:07,2.583,0.167,97.250,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3571798016.0,312127488.0,27927597056.0,1807552512.0,142991.0,257153.0
12-04 10:09:08,1.004,0.167,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3572051968.0,312127488.0,27927597056.0,1807298560.0,143374.0,258204.0
12-04 10:09:09,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3572051968.0,312127488.0,27927597056.0,1807298560.0,145233.0,261339.0
12-04 10:09:10,2.252,0.250,97.164,0.250,0.0,0.083,0.0,49152.0,0.0,5.0,3572166656.0,312131584.0,27927605248.0,1807171584.0,142713.0,257040.0
12-04 10:09:11,1.085,0.167,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3572416512.0,312131584.0,27927609344.0,1806917632.0,146179.0,263458.0
12-04 10:09:12,1.334,0.167,98.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3572416512.0,312131584.0,27927609344.0,1806917632.0,145750.0,262399.0
12-04 10:09:13,1.425,0.168,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3572924416.0,312131584.0,27927609344.0,1806409728.0,146071.0,263027.0
12-04 10:09:14,2.667,0.417,96.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3572924416.0,312131584.0,27927609344.0,1806409728.0,144396.0,260768.0
12-04 10:09:15,1.334,0.334,98.249,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3573088256.0,312131584.0,27927613440.0,1806241792.0,142485.0,257461.0
12-04 10:09:16,0.753,0.167,98.913,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3573002240.0,312139776.0,27927617536.0,1806315520.0,143435.0,259408.0
12-04 10:09:17,1.419,0.334,98.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3572568064.0,312139776.0,27927617536.0,1806749696.0,143601.0,259396.0
12-04 10:09:18,1.338,0.251,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3572527104.0,312139776.0,27927617536.0,1806790656.0,144966.0,262150.0
12-04 10:09:19,2.163,0.250,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3558232064.0,312139776.0,27927617536.0,1821085696.0,142505.0,257300.0
12-04 10:09:20,0.752,0.167,98.997,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3558051840.0,312139776.0,27927617536.0,1821265920.0,146731.0,265391.0
12-04 10:09:21,1.091,0.336,98.406,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3558047744.0,312139776.0,27927621632.0,1821265920.0,178660.0,278631.0
12-04 10:09:22,1.418,0.167,98.415,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3558039552.0,312147968.0,27927621632.0,1821265920.0,145282.0,260945.0
12-04 10:09:23,1.165,0.250,98.419,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3558035456.0,312147968.0,27927625728.0,1821265920.0,143526.0,258072.0
12-04 10:09:24,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3558035456.0,312147968.0,27927625728.0,1821265920.0,146978.0,263495.0
12-04 10:09:25,1.506,0.418,98.075,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3558035456.0,312152064.0,27927621632.0,1821265920.0,144600.0,258403.0
12-04 10:09:26,1.423,0.418,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3558281216.0,312152064.0,27927629824.0,1821011968.0,149179.0,263156.0
12-04 10:09:27,1.506,0.167,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3558248448.0,312152064.0,27927629824.0,1821044736.0,148584.0,264257.0
12-04 10:09:28,2.838,0.250,96.745,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3558207488.0,312160256.0,27927629824.0,1821077504.0,145151.0,260551.0
12-04 10:09:29,1.086,0.167,98.580,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3558199296.0,312160256.0,27927638016.0,1821077504.0,146255.0,262827.0
12-04 10:09:30,1.500,0.333,98.083,0.0,0.0,0.083,0.0,77824.0,0.0,4.0,3557945344.0,312160256.0,27927638016.0,1821331456.0,144763.0,259850.0
12-04 10:09:31,1.829,0.416,97.756,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557941248.0,312160256.0,27927642112.0,1821331456.0,143613.0,259331.0
12-04 10:09:32,1.176,0.336,98.487,0.0,0.0,0.0,0.0,253952.0,0.0,6.0,3558068224.0,312160256.0,27927642112.0,1821204480.0,144573.0,259905.0
12-04 10:09:33,2.581,0.333,97.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557769216.0,312160256.0,27927642112.0,1821503488.0,141181.0,254443.0
12-04 10:09:34,1.085,0.167,98.497,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,3557425152.0,312168448.0,27927642112.0,1821839360.0,148860.0,266419.0
12-04 10:09:35,2.176,0.251,97.573,0.0,0.0,0.0,0.0,65536.0,0.0,9.0,3557711872.0,312168448.0,27927650304.0,1821544448.0,160305.0,275077.0
12-04 10:09:36,1.003,0.084,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557289984.0,312168448.0,27927650304.0,1821966336.0,146461.0,263483.0
12-04 10:09:37,1.337,0.334,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557289984.0,312168448.0,27927650304.0,1821966336.0,144298.0,259893.0
12-04 10:09:38,1.338,0.251,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3557416960.0,312168448.0,27927650304.0,1821839360.0,162742.0,278991.0
12-04 10:09:39,1.671,0.251,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557412864.0,312168448.0,27927654400.0,1821839360.0,143575.0,258583.0
12-04 10:09:40,1.259,0.168,98.405,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3557404672.0,312176640.0,27927654400.0,1821839360.0,145004.0,260647.0
12-04 10:09:41,1.920,0.334,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3557400576.0,312176640.0,27927658496.0,1821839360.0,143553.0,258208.0
12-04 10:09:42,2.755,0.334,96.828,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3555733504.0,312176640.0,27927662592.0,1823502336.0,141709.0,255162.0
12-04 10:09:43,1.174,0.168,98.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555364864.0,312176640.0,27927662592.0,1823870976.0,148388.0,267161.0
12-04 10:09:44,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555364864.0,312176640.0,27927662592.0,1823870976.0,143789.0,259718.0
12-04 10:09:45,1.003,0.251,98.662,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3555491840.0,312176640.0,27927662592.0,1823744000.0,144099.0,260387.0
12-04 10:09:46,1.750,0.333,97.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3555606528.0,312184832.0,27927666688.0,1823617024.0,143994.0,260311.0
12-04 10:09:47,1.173,0.084,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555602432.0,312184832.0,27927670784.0,1823617024.0,142781.0,258174.0
12-04 10:09:48,1.090,0.335,98.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555729408.0,312184832.0,27927670784.0,1823490048.0,143423.0,259371.0
12-04 10:09:49,1.426,0.252,98.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555258368.0,312184832.0,27927670784.0,1823961088.0,144579.0,261092.0
12-04 10:09:50,2.502,0.250,97.164,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3555348480.0,312184832.0,27927670784.0,1823870976.0,143098.0,258466.0
12-04 10:09:51,1.253,0.334,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555471360.0,312184832.0,27927674880.0,1823744000.0,146877.0,265445.0
12-04 10:09:52,1.085,0.417,98.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3555590144.0,312193024.0,27927674880.0,1823617024.0,143097.0,258680.0
12-04 10:09:53,2.0,0.167,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3555717120.0,312193024.0,27927674880.0,1823490048.0,142223.0,257007.0
12-04 10:09:54,1.509,0.168,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555717120.0,312193024.0,27927674880.0,1823490048.0,144767.0,261626.0
12-04 10:09:55,3.013,0.167,96.736,0.0,0.0,0.084,69632.0,16384.0,8.0,2.0,3556380672.0,312193024.0,27927678976.0,1822822400.0,141040.0,254729.0
12-04 10:09:56,1.084,0.250,98.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3556278272.0,312193024.0,27927748608.0,1822855168.0,143335.0,259252.0
12-04 10:09:57,2.427,0.167,97.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3556655104.0,312193024.0,27927752704.0,1822474240.0,139969.0,253086.0
12-04 10:09:58,1.418,0.167,98.332,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3556773888.0,312201216.0,27927752704.0,1822347264.0,144786.0,261780.0
12-04 10:09:59,1.003,0.167,98.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3556769792.0,312201216.0,27927756800.0,1822347264.0,146237.0,264290.0
12-04 10:10:00,1.417,0.167,98.333,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3556765696.0,312205312.0,27927756800.0,1822347264.0,144912.0,261269.0
12-04 10:10:01,1.005,0.251,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3556888576.0,312205312.0,27927760896.0,1822220288.0,146826.0,262603.0
12-04 10:10:02,1.087,0.167,98.662,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3556761600.0,312205312.0,27927760896.0,1822347264.0,142567.0,257640.0
12-04 10:10:03,1.167,0.250,98.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3556630528.0,312205312.0,27927764992.0,1822474240.0,145045.0,262250.0
12-04 10:10:04,1.589,0.084,98.077,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3556651008.0,312213504.0,27927769088.0,1822441472.0,147076.0,262984.0
12-04 10:10:05,2.335,0.250,97.415,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3554099200.0,312213504.0,27927769088.0,1824993280.0,158886.0,272653.0
12-04 10:10:06,1.415,0.167,98.418,0.0,0.0,0.0,0.0,57344.0,0.0,2.0,3553947648.0,312213504.0,27927773184.0,1825140736.0,143930.0,258835.0
12-04 10:10:07,1.333,0.167,98.417,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,3553906688.0,312213504.0,27927773184.0,1825181696.0,147587.0,265563.0
12-04 10:10:08,1.913,0.250,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554033664.0,312213504.0,27927773184.0,1825054720.0,148113.0,263263.0
12-04 10:10:09,1.589,0.251,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3553996800.0,312213504.0,27927777280.0,1825087488.0,144400.0,260116.0
12-04 10:10:10,1.086,0.334,98.329,0.251,0.0,0.0,0.0,57344.0,0.0,6.0,3553988608.0,312225792.0,27927773184.0,1825087488.0,145925.0,262993.0
12-04 10:10:11,1.339,0.167,98.494,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3554361344.0,312225792.0,27927781376.0,1824706560.0,144541.0,260220.0
12-04 10:10:12,1.172,0.167,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554488320.0,312225792.0,27927781376.0,1824579584.0,144681.0,260492.0
12-04 10:10:13,2.421,0.250,97.245,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554742272.0,312225792.0,27927781376.0,1824325632.0,143663.0,257441.0
12-04 10:10:14,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554701312.0,312225792.0,27927781376.0,1824366592.0,146621.0,264610.0
12-04 10:10:15,1.585,0.250,98.165,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3554992128.0,312225792.0,27927785472.0,1824071680.0,144961.0,261996.0
12-04 10:10:16,2.008,0.335,97.490,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3554811904.0,312233984.0,27927789568.0,1824239616.0,141627.0,255499.0
12-04 10:10:17,1.006,0.168,98.826,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3554938880.0,312233984.0,27927789568.0,1824112640.0,145007.0,262194.0
12-04 10:10:18,1.499,0.167,98.168,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554766848.0,312233984.0,27927789568.0,1824284672.0,144048.0,260630.0
12-04 10:10:19,2.085,0.250,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554680832.0,312233984.0,27927793664.0,1824366592.0,139125.0,251309.0
12-04 10:10:20,2.071,0.249,97.597,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554680832.0,312233984.0,27927793664.0,1824366592.0,144473.0,261185.0
12-04 10:10:21,1.253,0.084,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554680832.0,312233984.0,27927793664.0,1824366592.0,146114.0,262315.0
12-04 10:10:22,1.088,0.335,98.326,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3554672640.0,312242176.0,27927793664.0,1824366592.0,145501.0,261717.0
12-04 10:10:23,1.910,0.498,97.508,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554668544.0,312242176.0,27927797760.0,1824366592.0,145906.0,262378.0
12-04 10:10:24,1.759,0.168,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554635776.0,312242176.0,27927797760.0,1824399360.0,147814.0,265496.0
12-04 10:10:25,1.665,0.416,97.752,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3554664448.0,312246272.0,27927797760.0,1824366592.0,146746.0,262158.0
12-04 10:10:26,1.995,0.499,97.423,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554660352.0,312246272.0,27927801856.0,1824366592.0,144155.0,259134.0
12-04 10:10:27,1.931,0.0,98.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554656256.0,312246272.0,27927805952.0,1824366592.0,144409.0,259438.0
12-04 10:10:28,1.669,0.334,97.663,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3554648064.0,312254464.0,27927805952.0,1824366592.0,145468.0,261364.0
12-04 10:10:29,2.341,0.167,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554648064.0,312254464.0,27927805952.0,1824366592.0,142124.0,255479.0
12-04 10:10:30,1.671,0.167,98.079,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3554766848.0,312258560.0,27927810048.0,1824239616.0,145750.0,261649.0
12-04 10:10:31,1.175,0.084,98.741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554758656.0,312258560.0,27927818240.0,1824239616.0,143986.0,260618.0
12-04 10:10:32,1.338,0.251,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554885632.0,312258560.0,27927818240.0,1824112640.0,148913.0,269045.0
12-04 10:10:33,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3555012608.0,312258560.0,27927818240.0,1823985664.0,142973.0,258300.0
12-04 10:10:34,1.931,0.252,97.733,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3554533376.0,312266752.0,27927818240.0,1824456704.0,142825.0,255688.0
12-04 10:10:35,2.500,0.333,97.167,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3554902016.0,312270848.0,27927814144.0,1824088064.0,159322.0,272635.0
12-04 10:10:36,0.922,0.168,98.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554742272.0,312270848.0,27927822336.0,1824239616.0,144407.0,260087.0
12-04 10:10:37,1.252,0.250,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554738176.0,312270848.0,27927826432.0,1824239616.0,146611.0,263996.0
12-04 10:10:38,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554705408.0,312270848.0,27927826432.0,1824272384.0,144416.0,259701.0
12-04 10:10:39,1.665,0.250,97.752,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3554738176.0,312270848.0,27927826432.0,1824239616.0,146519.0,263783.0
12-04 10:10:40,1.591,0.335,97.990,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3554734080.0,312274944.0,27927826432.0,1824239616.0,144379.0,259671.0
12-04 10:10:41,3.003,0.167,96.747,0.0,0.0,0.083,0.0,57344.0,0.0,2.0,3554729984.0,312274944.0,27927830528.0,1824239616.0,145341.0,261505.0
12-04 10:10:42,1.420,0.084,98.413,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3554725888.0,312274944.0,27927834624.0,1824239616.0,145374.0,261512.0
12-04 10:10:43,1.168,0.250,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554725888.0,312274944.0,27927834624.0,1824239616.0,142962.0,257413.0
12-04 10:10:44,1.250,0.333,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554725888.0,312274944.0,27927834624.0,1824239616.0,143121.0,258627.0
12-04 10:10:45,0.920,0.585,98.495,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3554848768.0,312274944.0,27927838720.0,1824112640.0,145264.0,262906.0
12-04 10:10:46,1.253,0.334,98.162,0.167,0.0,0.084,0.0,32768.0,0.0,7.0,3554840576.0,312283136.0,27927838720.0,1824112640.0,146378.0,262466.0
12-04 10:10:47,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554836480.0,312283136.0,27927842816.0,1824112640.0,143498.0,259509.0
12-04 10:10:48,1.500,0.333,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554836480.0,312283136.0,27927842816.0,1824112640.0,142741.0,258191.0
12-04 10:10:49,1.170,0.251,98.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554238464.0,312283136.0,27927842816.0,1824710656.0,146383.0,264520.0
12-04 10:10:50,1.835,0.250,97.832,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554070528.0,312287232.0,27927842816.0,1824874496.0,145837.0,263570.0
12-04 10:10:51,3.506,0.334,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554189312.0,312287232.0,27927851008.0,1824747520.0,138908.0,250888.0
12-04 10:10:52,1.336,0.167,98.331,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3554213888.0,312295424.0,27927851008.0,1824714752.0,143777.0,259959.0
12-04 10:10:53,1.252,0.334,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554181120.0,312295424.0,27927851008.0,1824747520.0,144763.0,261739.0
12-04 10:10:54,1.089,0.335,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554308096.0,312295424.0,27927851008.0,1824620544.0,143813.0,259772.0
12-04 10:10:55,1.671,0.167,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3554349056.0,312295424.0,27927851008.0,1824579584.0,144863.0,261829.0
12-04 10:10:56,1.501,0.250,97.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3554177024.0,312295424.0,27927855104.0,1824747520.0,142080.0,257315.0
12-04 10:10:57,2.013,0.252,97.735,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554177024.0,312295424.0,27927855104.0,1824747520.0,140079.0,252780.0
12-04 10:10:58,1.250,0.333,98.083,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3554295808.0,312303616.0,27927855104.0,1824620544.0,146731.0,265326.0
12-04 10:10:59,1.419,0.250,98.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554291712.0,312303616.0,27927859200.0,1824620544.0,143856.0,259881.0
12-04 10:11:00,1.171,0.418,98.328,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3554287616.0,312307712.0,27927859200.0,1824620544.0,145115.0,262097.0
12-04 10:11:01,1.586,0.417,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554279424.0,312307712.0,27927867392.0,1824620544.0,144607.0,261115.0
12-04 10:11:02,1.917,0.250,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554246656.0,312307712.0,27927867392.0,1824653312.0,144023.0,260416.0
12-04 10:11:03,2.662,0.333,96.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554279424.0,312307712.0,27927867392.0,1824620544.0,142704.0,257776.0
12-04 10:11:04,1.508,0.168,98.241,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3554271232.0,312315904.0,27927867392.0,1824620544.0,144108.0,257869.0
12-04 10:11:05,1.504,0.251,98.162,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3554267136.0,312315904.0,27927871488.0,1824620544.0,161887.0,277648.0
12-04 10:11:06,2.002,0.250,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554267136.0,312315904.0,27927871488.0,1824620544.0,145725.0,262384.0
12-04 10:11:07,1.341,0.335,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554263040.0,312315904.0,27927875584.0,1824620544.0,144919.0,260666.0
12-04 10:11:08,1.669,0.250,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554390016.0,312315904.0,27927875584.0,1824493568.0,144711.0,260663.0
12-04 10:11:09,1.836,0.167,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554357248.0,312315904.0,27927875584.0,1824526336.0,146133.0,262883.0
12-04 10:11:10,1.089,0.503,98.241,0.168,0.0,0.0,0.0,28672.0,0.0,4.0,3554377728.0,312324096.0,27927879680.0,1824493568.0,145647.0,262210.0
12-04 10:11:11,1.751,0.250,97.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554373632.0,312324096.0,27927883776.0,1824493568.0,145481.0,261648.0
12-04 10:11:12,1.749,0.250,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554496512.0,312324096.0,27927887872.0,1824366592.0,145065.0,261189.0
12-04 10:11:13,3.344,0.251,96.405,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554496512.0,312324096.0,27927887872.0,1824366592.0,140463.0,252836.0
12-04 10:11:14,1.750,0.167,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554197504.0,312324096.0,27927887872.0,1824665600.0,144451.0,260841.0
12-04 10:11:15,1.832,0.333,97.752,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554283520.0,312328192.0,27927883776.0,1824579584.0,143593.0,259681.0
12-04 10:11:16,1.173,0.335,98.325,0.084,0.0,0.084,0.0,69632.0,0.0,4.0,3554226176.0,312336384.0,27927891968.0,1824620544.0,143838.0,259936.0
12-04 10:11:17,1.747,0.499,97.671,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3554226176.0,312336384.0,27927891968.0,1824620544.0,144265.0,260879.0
12-04 10:11:18,1.339,0.167,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554226176.0,312336384.0,27927891968.0,1824620544.0,145643.0,262995.0
12-04 10:11:19,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554099200.0,312336384.0,27927891968.0,1824747520.0,144562.0,259451.0
12-04 10:11:20,2.174,0.084,97.742,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3554095104.0,312336384.0,27927896064.0,1824747520.0,142325.0,257394.0
12-04 10:11:21,2.498,0.167,97.336,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3554091008.0,312336384.0,27927900160.0,1824747520.0,142312.0,256015.0
12-04 10:11:22,0.838,0.251,98.744,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3554082816.0,312344576.0,27927900160.0,1824747520.0,144465.0,260036.0
12-04 10:11:23,1.499,0.167,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554082816.0,312344576.0,27927900160.0,1824747520.0,145428.0,261133.0
12-04 10:11:24,1.418,0.500,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554209792.0,312344576.0,27927900160.0,1824620544.0,144573.0,259486.0
12-04 10:11:25,1.503,0.250,98.164,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554209792.0,312344576.0,27927900160.0,1824620544.0,145397.0,261298.0
12-04 10:11:26,1.332,0.333,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554205696.0,312344576.0,27927904256.0,1824620544.0,147559.0,265162.0
12-04 10:11:27,1.419,0.167,98.080,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,3554320384.0,312352768.0,27927908352.0,1824493568.0,145771.0,262251.0
12-04 10:11:28,1.665,0.250,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554320384.0,312352768.0,27927908352.0,1824493568.0,144674.0,260136.0
12-04 10:11:29,1.420,0.167,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554320384.0,312352768.0,27927908352.0,1824493568.0,144847.0,260396.0
12-04 10:11:30,1.832,0.333,97.752,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554320384.0,312356864.0,27927904256.0,1824493568.0,145016.0,260827.0
12-04 10:11:31,1.751,0.417,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554308096.0,312356864.0,27927916544.0,1824493568.0,145081.0,262164.0
12-04 10:11:32,1.750,0.417,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554308096.0,312356864.0,27927916544.0,1824493568.0,144087.0,260217.0
12-04 10:11:33,1.504,0.251,97.744,0.334,0.0,0.167,0.0,28672.0,0.0,3.0,3554299904.0,312365056.0,27927916544.0,1824493568.0,144043.0,260572.0
12-04 10:11:34,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554295808.0,312365056.0,27927920640.0,1824493568.0,146935.0,262447.0
12-04 10:11:35,1.419,0.417,97.997,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3554684928.0,312369152.0,27927920640.0,1824100352.0,163155.0,279745.0
12-04 10:11:36,3.503,0.250,96.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554541568.0,312369152.0,27927924736.0,1824239616.0,140901.0,253477.0
12-04 10:11:37,2.003,0.167,97.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554668544.0,312369152.0,27927924736.0,1824112640.0,142625.0,256714.0
12-04 10:11:38,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554668544.0,312369152.0,27927924736.0,1824112640.0,144554.0,260385.0
12-04 10:11:39,1.839,0.334,97.659,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3554652160.0,312377344.0,27927932928.0,1824112640.0,142174.0,255706.0
12-04 10:11:40,1.500,0.167,98.250,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554652160.0,312377344.0,27927932928.0,1824112640.0,144017.0,259006.0
12-04 10:11:41,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554050048.0,312377344.0,27927937024.0,1824710656.0,146366.0,263428.0
12-04 10:11:42,1.331,0.250,98.253,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3554140160.0,312377344.0,27927937024.0,1824620544.0,146863.0,264565.0
12-04 10:11:43,1.255,0.084,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554140160.0,312377344.0,27927937024.0,1824620544.0,145580.0,262346.0
12-04 10:11:44,1.501,0.0,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554136064.0,312377344.0,27927941120.0,1824620544.0,143900.0,260407.0
12-04 10:11:45,1.087,0.167,98.495,0.084,0.0,0.167,0.0,28672.0,0.0,4.0,3554127872.0,312389632.0,27927937024.0,1824620544.0,144336.0,260639.0
12-04 10:11:46,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554119680.0,312389632.0,27927945216.0,1824620544.0,143041.0,258930.0
12-04 10:11:47,1.169,0.250,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554373632.0,312389632.0,27927945216.0,1824366592.0,144109.0,260164.0
12-04 10:11:48,1.421,0.418,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175456768.0,312389632.0,27927945216.0,2203283456.0,145505.0,263023.0
12-04 10:11:49,1.173,0.335,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175374848.0,312389632.0,27927945216.0,2203365376.0,141589.0,255961.0
12-04 10:11:50,1.425,0.251,98.240,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3175501824.0,312389632.0,27927945216.0,2203238400.0,145488.0,262704.0
12-04 10:11:51,1.675,0.168,97.990,0.168,0.0,0.0,0.0,69632.0,0.0,4.0,3175616512.0,312397824.0,27927949312.0,2203111424.0,144829.0,261694.0
12-04 10:11:52,1.669,0.334,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3175612416.0,312397824.0,27927953408.0,2203111424.0,145695.0,263194.0
12-04 10:11:53,2.676,0.251,96.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175612416.0,312397824.0,27927953408.0,2203111424.0,141065.0,254992.0
12-04 10:11:54,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175612416.0,312397824.0,27927953408.0,2203111424.0,142175.0,256966.0
12-04 10:11:55,1.926,0.168,97.906,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3175776256.0,312401920.0,27927953408.0,2202943488.0,161995.0,278473.0
12-04 10:11:56,1.255,0.251,98.494,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3175731200.0,312401920.0,27927957504.0,2202984448.0,145559.0,263173.0
12-04 10:11:57,1.505,0.167,98.244,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,3175854080.0,312406016.0,27927957504.0,2202857472.0,146325.0,263195.0
12-04 10:11:58,2.506,0.334,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175854080.0,312406016.0,27927957504.0,2202857472.0,141395.0,255502.0
12-04 10:11:59,1.925,0.167,97.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175849984.0,312406016.0,27927961600.0,2202857472.0,143994.0,260047.0
12-04 10:12:00,2.423,0.167,97.410,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3175849984.0,312406016.0,27927961600.0,2202857472.0,142881.0,257543.0
12-04 10:12:01,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175845888.0,312406016.0,27927965696.0,2202857472.0,141169.0,254989.0
12-04 10:12:02,1.255,0.084,98.661,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3175845888.0,312406016.0,27927965696.0,2202857472.0,143947.0,260166.0
12-04 10:12:03,0.917,0.250,98.582,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3175829504.0,312414208.0,27927973888.0,2202857472.0,144551.0,261170.0
12-04 10:12:04,1.089,0.251,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175956480.0,312414208.0,27927973888.0,2202730496.0,148008.0,264686.0
12-04 10:12:05,1.250,0.333,98.333,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3175956480.0,312414208.0,27927973888.0,2202730496.0,162769.0,279219.0
12-04 10:12:06,1.006,0.084,98.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175952384.0,312414208.0,27927977984.0,2202730496.0,146432.0,263694.0
12-04 10:12:07,1.089,0.084,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175354368.0,312414208.0,27927977984.0,2203328512.0,148100.0,265156.0
12-04 10:12:08,1.750,0.333,97.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175186432.0,312414208.0,27927982080.0,2203492352.0,143805.0,258878.0
12-04 10:12:09,1.508,0.251,97.990,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3175178240.0,312422400.0,27927982080.0,2203492352.0,143903.0,259043.0
12-04 10:12:10,1.342,0.168,98.406,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3175305216.0,312426496.0,27927977984.0,2203365376.0,146334.0,263287.0
12-04 10:12:11,1.170,0.167,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175297024.0,312426496.0,27927986176.0,2203365376.0,144223.0,259698.0
12-04 10:12:12,1.423,0.167,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175424000.0,312426496.0,27927986176.0,2203238400.0,144053.0,259699.0
12-04 10:12:13,1.663,0.333,97.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3175297024.0,312426496.0,27927986176.0,2203365376.0,147609.0,265612.0
12-04 10:12:14,1.088,0.167,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175292928.0,312426496.0,27927990272.0,2203365376.0,142621.0,258004.0
12-04 10:12:15,2.427,0.167,97.238,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3175505920.0,312442880.0,27927986176.0,2203140096.0,143125.0,258290.0
12-04 10:12:16,2.421,0.167,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175526400.0,312442880.0,27927994368.0,2203111424.0,160659.0,276595.0
12-04 10:12:17,0.754,0.168,99.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175526400.0,312442880.0,27927994368.0,2203111424.0,144115.0,260676.0
12-04 10:12:18,2.573,0.332,97.012,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3175399424.0,312442880.0,27927994368.0,2203238400.0,143269.0,257410.0
12-04 10:12:19,1.414,0.166,98.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3175395328.0,312442880.0,27927998464.0,2203238400.0,143157.0,258482.0
12-04 10:12:20,1.174,0.084,98.743,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3175395328.0,312442880.0,27927998464.0,2203238400.0,144718.0,261266.0
12-04 10:12:21,2.005,0.167,97.577,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3175387136.0,312451072.0,27927998464.0,2203238400.0,143382.0,257602.0
12-04 10:12:22,1.089,0.251,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175514112.0,312451072.0,27927998464.0,2203111424.0,143330.0,257777.0
12-04 10:12:23,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175632896.0,312451072.0,27928006656.0,2202984448.0,145700.0,261570.0
12-04 10:12:24,1.759,0.168,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175632896.0,312451072.0,27928006656.0,2202984448.0,146632.0,263329.0
12-04 10:12:25,1.333,0.333,98.250,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3175759872.0,312451072.0,27928006656.0,2202857472.0,145326.0,260888.0
12-04 10:12:26,1.088,0.335,98.494,0.0,0.0,0.084,0.0,53248.0,0.0,2.0,3175854080.0,312451072.0,27928006656.0,2202763264.0,144128.0,260130.0
12-04 10:12:27,1.339,0.167,98.326,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3175870464.0,312459264.0,27928014848.0,2202730496.0,147441.0,263896.0
12-04 10:12:28,1.589,0.334,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175870464.0,312459264.0,27928014848.0,2202730496.0,143418.0,257936.0
12-04 10:12:29,1.830,0.333,97.587,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3175870464.0,312459264.0,27928014848.0,2202730496.0,142386.0,256476.0
12-04 10:12:30,1.918,0.334,97.748,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3175870464.0,312459264.0,27928014848.0,2202730496.0,145673.0,260811.0
12-04 10:12:31,1.923,0.167,97.910,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3176116224.0,312459264.0,27928023040.0,2202476544.0,144787.0,261505.0
12-04 10:12:32,1.750,0.500,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3176116224.0,312459264.0,27928023040.0,2202476544.0,145687.0,262899.0
12-04 10:12:33,1.757,0.0,98.159,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3176108032.0,312467456.0,27928023040.0,2202476544.0,145563.0,263024.0
12-04 10:12:34,1.421,0.334,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3176108032.0,312467456.0,27928023040.0,2202476544.0,148596.0,264537.0
12-04 10:12:35,1.338,0.334,98.244,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3176398848.0,312471552.0,27928023040.0,2202181632.0,161976.0,277359.0
12-04 10:12:36,1.090,0.251,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3176779776.0,312471552.0,27928031232.0,2201792512.0,145671.0,260489.0
12-04 10:12:37,4.351,1.506,91.548,2.510,0.0,0.084,36864.0,0.0,7.0,0.0,3187605504.0,312483840.0,27933380608.0,2185605120.0,4605249.0,351699.0
12-04 10:12:38,5.263,0.418,93.985,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,3196223488.0,312492032.0,27933704192.0,2176655360.0,1680380.0,380132.0
12-04 10:12:39,1.838,0.334,97.076,0.585,0.0,0.167,0.0,0.0,0.0,0.0,3198238720.0,312492032.0,27933712384.0,2174631936.0,255273.0,375647.0


==> dstat/dstat-logs-2019-04-12-10-12-36/dstat-peer-slave-23.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","rough-side",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","12 Apr 2019 09:35:33 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
12-04 09:35:33,1.514,0.529,97.887,0.036,0.0,0.034,4999.353,1103102.087,0.669,12.221,2131456000.0,566030336.0,29133553664.0,1788035072.0,0.0,0.0
12-04 09:35:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132140032.0,566030336.0,29133570048.0,1787334656.0,2918.0,3430.0
12-04 09:35:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132267008.0,566030336.0,29133570048.0,1787207680.0,3284.0,3502.0
12-04 09:35:36,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132254720.0,566030336.0,29133574144.0,1787215872.0,21255.0,22123.0
12-04 09:35:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2132254720.0,566030336.0,29133574144.0,1787215872.0,3020.0,3225.0
12-04 09:35:38,0.250,0.167,99.583,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2132463616.0,566030336.0,29133578240.0,1787002880.0,4828.0,6521.0
12-04 09:35:39,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,2.0,2132447232.0,566038528.0,29133578240.0,1787011072.0,22098.0,23931.0
12-04 09:35:40,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132443136.0,566038528.0,29133582336.0,1787011072.0,3926.0,4637.0
12-04 09:35:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132443136.0,566038528.0,29133582336.0,1787011072.0,4250.0,5078.0
12-04 09:35:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2132570112.0,566038528.0,29133582336.0,1786884096.0,3632.0,4454.0
12-04 09:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2132570112.0,566038528.0,29133582336.0,1786884096.0,4924.0,5158.0
12-04 09:35:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,2132561920.0,566038528.0,29133590528.0,1786884096.0,2080.0,2740.0
12-04 09:35:45,0.249,0.249,99.252,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,2132557824.0,566042624.0,29133590528.0,1786884096.0,2134.0,2919.0
12-04 09:35:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132557824.0,566042624.0,29133590528.0,1786884096.0,23734.0,26203.0
12-04 09:35:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2132557824.0,566042624.0,29133590528.0,1786884096.0,5501.0,8706.0
12-04 09:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132553728.0,566042624.0,29133594624.0,1786884096.0,1531.0,1657.0
12-04 09:35:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132553728.0,566042624.0,29133594624.0,1786884096.0,3288.0,4921.0
12-04 09:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132688896.0,566042624.0,29133594624.0,1786748928.0,2888.0,4083.0
12-04 09:35:51,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2132684800.0,566046720.0,29133594624.0,1786748928.0,2589.0,3333.0
12-04 09:35:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2132795392.0,566054912.0,29133602816.0,1786621952.0,2331.0,3019.0
12-04 09:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132795392.0,566054912.0,29133602816.0,1786621952.0,2574.0,3710.0
12-04 09:35:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132795392.0,566054912.0,29133602816.0,1786621952.0,3353.0,5051.0
12-04 09:35:55,0.167,0.083,99.750,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2132852736.0,566059008.0,29133668352.0,1786494976.0,15666.0,21589.0
12-04 09:35:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132852736.0,566059008.0,29133668352.0,1786494976.0,3697.0,5552.0
12-04 09:35:57,8.648,5.961,84.887,0.168,0.0,0.336,0.0,32768.0,0.0,4.0,2196426752.0,566067200.0,29139288064.0,1717293056.0,979089.0,920357.0
12-04 09:35:58,19.452,10.197,69.751,0.086,0.0,0.514,0.0,2158592.0,0.0,21.0,2243149824.0,566083584.0,29155020800.0,1654820864.0,3125024.0,1024059.0
12-04 09:35:59,19.897,9.605,70.154,0.0,0.0,0.343,0.0,2158592.0,0.0,21.0,2276610048.0,566104064.0,29170479104.0,1605881856.0,3123082.0,1021379.0
12-04 09:36:00,20.999,9.314,69.094,0.085,0.0,0.508,0.0,2162688.0,0.0,21.0,2301841408.0,566120448.0,29186019328.0,1565093888.0,3120420.0,1016966.0
12-04 09:36:01,19.283,10.922,69.454,0.0,0.0,0.341,0.0,2154496.0,0.0,21.0,2325426176.0,566128640.0,29201616896.0,1525903360.0,3125055.0,1023499.0
12-04 09:36:02,19.646,10.540,69.140,0.084,0.0,0.590,0.0,2195456.0,0.0,22.0,2349084672.0,566161408.0,29217243136.0,1486585856.0,3126968.0,1026836.0
12-04 09:36:03,20.102,10.008,68.872,0.509,0.0,0.509,0.0,65220608.0,0.0,141.0,2370510848.0,566181888.0,29232730112.0,1449652224.0,3129063.0,1021577.0
12-04 09:36:04,19.881,10.025,69.499,0.0,0.0,0.595,0.0,25837568.0,0.0,68.0,2384416768.0,566202368.0,29248278528.0,1420177408.0,3120434.0,1017172.0
12-04 09:36:05,20.189,9.278,69.931,0.086,0.0,0.515,0.0,2162688.0,0.0,19.0,2412322816.0,566222848.0,29263925248.0,1376604160.0,3129789.0,1026399.0
12-04 09:36:06,20.506,9.873,69.030,0.084,0.0,0.506,0.0,2154496.0,0.0,19.0,2425417728.0,566231040.0,29279457280.0,1347969024.0,3124174.0,1022904.0
12-04 09:36:07,20.255,9.447,69.787,0.0,0.0,0.511,0.0,2154496.0,0.0,19.0,2440785920.0,566263808.0,29295054848.0,1316970496.0,3121889.0,1015543.0
12-04 09:36:08,20.904,9.471,69.113,0.0,0.0,0.512,0.0,2162688.0,0.0,19.0,2450223104.0,566300672.0,29310627840.0,1291923456.0,3121007.0,1022959.0
12-04 09:36:09,20.0,9.185,70.472,0.172,0.0,0.172,0.0,2179072.0,0.0,22.0,2457354240.0,566321152.0,29326110720.0,1269288960.0,3146213.0,1040557.0
12-04 09:36:10,18.601,11.007,69.795,0.0,0.0,0.597,0.0,2162688.0,0.0,19.0,2480087040.0,566341632.0,29341736960.0,1230909440.0,3122119.0,1023581.0
12-04 09:36:11,20.391,9.601,69.499,0.0,0.0,0.510,0.0,2154496.0,0.0,19.0,2512482304.0,566370304.0,29357178880.0,1183043584.0,3155424.0,1045069.0
12-04 09:36:12,19.729,10.161,69.433,0.085,0.0,0.593,0.0,2158592.0,0.0,19.0,2530009088.0,566382592.0,29372866560.0,1149816832.0,3124252.0,1019885.0
12-04 09:36:13,20.189,8.849,70.447,0.086,0.0,0.430,0.0,2248704.0,0.0,36.0,2534137856.0,566411264.0,29388439552.0,1130086400.0,3117129.0,1016803.0
12-04 09:36:14,19.812,9.906,69.855,0.0,0.0,0.427,0.0,2170880.0,0.0,20.0,2536169472.0,566444032.0,29404041216.0,1112420352.0,3132133.0,1023102.0
12-04 09:36:15,19.289,10.745,69.459,0.169,0.0,0.338,0.0,2170880.0,0.0,21.0,2540437504.0,566476800.0,29419487232.0,1092673536.0,3120167.0,1018661.0
12-04 09:36:16,20.305,10.068,69.289,0.0,0.0,0.338,0.0,2158592.0,0.0,19.0,2543718400.0,566497280.0,29435121664.0,1073737728.0,3129678.0,1026685.0
12-04 09:36:17,20.204,9.847,69.610,0.0,0.0,0.340,0.0,2158592.0,0.0,20.0,2558734336.0,566521856.0,29450588160.0,1043230720.0,3121896.0,1017169.0
12-04 09:36:18,19.435,9.675,70.291,0.086,0.0,0.514,0.0,2154496.0,0.0,19.0,2559574016.0,566538240.0,29466144768.0,1026818048.0,3123545.0,1020805.0
12-04 09:36:19,20.651,9.083,69.923,0.0,0.0,0.343,0.0,2170880.0,0.0,22.0,2569752576.0,566562816.0,29481828352.0,1000931328.0,3129571.0,1027006.0
12-04 09:36:20,19.746,10.254,69.576,0.085,0.0,0.339,0.0,2158592.0,0.0,19.0,2574262272.0,566583296.0,29497409536.0,980819968.0,3115906.0,1014833.0
12-04 09:36:21,20.660,10.161,68.671,0.169,0.0,0.339,0.0,4485120.0,0.0,30.0,2589802496.0,566599680.0,29513371648.0,949301248.0,3130053.0,1027719.0
12-04 09:36:22,25.360,10.857,62.256,1.018,0.0,0.509,0.0,64864256.0,0.0,141.0,2594824192.0,566677504.0,29526736896.0,930836480.0,3128903.0,1027517.0
12-04 09:36:23,20.204,9.508,69.779,0.0,0.0,0.509,0.0,2240512.0,0.0,19.0,2610794496.0,566677504.0,29542256640.0,899346432.0,3125251.0,1023247.0
12-04 09:36:24,19.610,10.102,69.864,0.085,0.0,0.340,0.0,2158592.0,0.0,19.0,2618236928.0,566681600.0,29557919744.0,876236800.0,3124707.0,1020047.0
12-04 09:36:25,20.169,10.380,68.945,0.084,0.0,0.422,0.0,2154496.0,0.0,19.0,2627670016.0,566685696.0,29573496832.0,851222528.0,3124996.0,1021552.0
12-04 09:36:26,19.525,10.017,69.949,0.0,0.0,0.509,0.0,2154496.0,0.0,20.0,2641592320.0,566693888.0,29589024768.0,821764096.0,3127031.0,1026140.0
12-04 09:36:27,20.154,9.479,69.940,0.171,0.0,0.256,0.0,2174976.0,0.0,21.0,2644692992.0,566706176.0,29604450304.0,803225600.0,3129871.0,1021061.0
12-04 09:36:28,20.017,9.584,69.720,0.0,0.0,0.679,0.0,2150400.0,0.0,19.0,2650238976.0,566730752.0,29620117504.0,781987840.0,3128739.0,1024999.0
12-04 09:36:29,20.521,10.261,68.966,0.0,0.0,0.252,0.0,2162688.0,0.0,19.0,2655764480.0,566747136.0,29635575808.0,760987648.0,3124082.0,1019763.0
12-04 09:36:30,19.310,9.224,70.948,0.086,0.0,0.431,0.0,2158592.0,0.0,19.0,2661834752.0,566755328.0,29651243008.0,739241984.0,3129833.0,1025328.0
12-04 09:36:31,19.525,10.696,69.270,0.0,0.0,0.509,0.0,2150400.0,0.0,19.0,2666164224.0,566759424.0,29666734080.0,719417344.0,3124604.0,1022366.0
12-04 09:36:32,18.825,10.051,70.358,0.085,0.0,0.681,0.0,2158592.0,0.0,19.0,2672689152.0,566779904.0,29682348032.0,697257984.0,3124687.0,1023774.0
12-04 09:36:33,20.017,9.666,69.033,0.941,0.0,0.342,0.0,33398784.0,0.0,80.0,2677309440.0,566804480.0,29697925120.0,677036032.0,3124339.0,1021129.0
12-04 09:36:34,18.664,9.589,63.527,7.791,0.0,0.428,0.0,271581184.0,0.0,517.0,2683445248.0,566804480.0,29711065088.0,657760256.0,2977544.0,946319.0
12-04 09:36:35,20.855,9.915,65.128,3.419,0.0,0.684,0.0,123867136.0,0.0,263.0,2696155136.0,566812672.0,29728677888.0,627429376.0,3291986.0,1117371.0
12-04 09:36:36,20.187,9.966,69.421,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2703429632.0,566824960.0,29744676864.0,604143616.0,3131781.0,1024958.0
12-04 09:36:37,18.966,9.655,70.690,0.0,0.0,0.690,0.0,2187264.0,0.0,22.0,2708860928.0,566845440.0,29760208896.0,583159808.0,3124573.0,1021741.0
12-04 09:36:38,19.527,10.566,69.400,0.0,0.0,0.507,0.0,2154496.0,0.0,20.0,2716012544.0,566845440.0,29775708160.0,560508928.0,3122029.0,1020731.0
12-04 09:36:39,19.218,10.034,70.068,0.170,0.0,0.510,0.0,2174976.0,0.0,23.0,2723012608.0,566865920.0,29791338496.0,537858048.0,3144938.0,1039978.0
12-04 09:36:40,20.222,9.386,69.795,0.085,0.0,0.512,0.0,2158592.0,0.0,19.0,2726203392.0,566878208.0,29806800896.0,519192576.0,3123850.0,1019109.0
12-04 09:36:41,19.430,9.326,70.725,0.0,0.0,0.518,0.0,2158592.0,0.0,19.0,2732040192.0,566906880.0,29822525440.0,497602560.0,3140523.0,1041971.0
12-04 09:36:42,19.813,9.354,70.238,0.085,0.0,0.510,0.0,2158592.0,0.0,19.0,2737033216.0,566919168.0,29838061568.0,477061120.0,3135922.0,1029994.0
12-04 09:36:43,19.641,9.821,70.196,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,2744893440.0,566939648.0,29853687808.0,453554176.0,3128201.0,1023604.0
12-04 09:36:44,19.169,10.517,69.805,0.0,0.0,0.509,0.0,2170880.0,0.0,21.0,2757373952.0,566947840.0,29869199360.0,425553920.0,3123384.0,1020669.0
12-04 09:36:45,19.745,9.872,69.872,0.170,0.0,0.340,0.0,2351104.0,0.0,39.0,2763075584.0,566976512.0,29884690432.0,404332544.0,3121206.0,1019999.0
12-04 09:36:46,19.031,10.280,70.263,0.085,0.0,0.340,0.0,2158592.0,0.0,19.0,2772049920.0,567001088.0,29900247040.0,379777024.0,3133542.0,1025490.0
12-04 09:36:47,20.854,10.218,68.593,0.0,0.0,0.335,0.0,2158592.0,0.0,19.0,2779971584.0,567029760.0,29915930624.0,356143104.0,3122175.0,1022530.0
12-04 09:36:48,19.412,10.504,69.496,0.084,0.0,0.504,0.0,2162688.0,0.0,19.0,2783109120.0,567037952.0,29931356160.0,337571840.0,3143664.0,1038935.0
12-04 09:36:49,19.760,9.752,70.060,0.0,0.0,0.428,0.0,2150400.0,0.0,19.0,2789752832.0,567062528.0,29946941440.0,315318272.0,3123830.0,1022438.0
12-04 09:36:50,18.522,9.652,71.217,0.174,0.0,0.435,0.0,2183168.0,0.0,21.0,2801471488.0,567078912.0,29962604544.0,287920128.0,3126831.0,1022777.0
12-04 09:36:51,19.369,10.410,69.625,0.0,0.0,0.597,0.0,2220032.0,0.0,22.0,2817069056.0,566910976.0,29967020032.0,268075008.0,3126207.0,1024331.0
12-04 09:36:52,19.661,10.508,69.407,0.085,0.0,0.339,0.0,2158592.0,0.0,19.0,2820984832.0,566910976.0,29982547968.0,248631296.0,3127467.0,1023075.0
12-04 09:36:53,20.101,10.553,68.928,0.0,0.0,0.419,0.0,2158592.0,0.0,19.0,2824630272.0,566910976.0,29998141440.0,229392384.0,3123052.0,1018601.0
12-04 09:36:54,19.237,10.508,69.915,0.085,0.0,0.254,0.0,2269184.0,0.0,24.0,2829230080.0,566525952.0,29993164800.0,230154240.0,3126482.0,1022654.0
12-04 09:36:55,19.776,9.544,70.335,0.0,0.0,0.344,0.0,2306048.0,0.0,25.0,2833207296.0,566112256.0,29985206272.0,234549248.0,3121115.0,1020892.0
12-04 09:36:56,19.031,10.620,69.839,0.170,0.0,0.340,0.0,2265088.0,0.0,22.0,2837868544.0,565583872.0,29971472384.0,244150272.0,3130736.0,1025633.0
12-04 09:36:57,11.270,4.962,83.768,0.0,0.0,0.0,0.0,2154496.0,0.0,19.0,2845249536.0,565604352.0,29981593600.0,226627584.0,2292930.0,204662.0
12-04 09:36:58,0.333,0.333,99.333,0.0,0.0,0.0,0.0,327680.0,0.0,11.0,2846453760.0,564736000.0,29937332224.0,270553088.0,2011.0,2689.0
12-04 09:36:59,0.500,0.250,99.167,0.083,0.0,0.0,0.0,212992.0,0.0,18.0,2846564352.0,564752384.0,29937577984.0,270180352.0,60949.0,10220.0
12-04 09:37:00,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846564352.0,564752384.0,29937577984.0,270180352.0,3482.0,5208.0
12-04 09:37:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846564352.0,564752384.0,29937577984.0,270180352.0,1943.0,2237.0
12-04 09:37:02,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2846806016.0,564760576.0,29937582080.0,269926400.0,2100.0,2664.0
12-04 09:37:03,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846932992.0,564760576.0,29937582080.0,269799424.0,2140.0,2911.0
12-04 09:37:04,3.613,2.353,93.782,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2846498816.0,564764672.0,29939154944.0,268656640.0,351817.0,354757.0
12-04 09:37:05,19.247,11.035,64.842,4.277,0.0,0.599,0.0,225468416.0,0.0,390.0,2852966400.0,564764672.0,29952086016.0,249257984.0,3170941.0,1152245.0
12-04 09:37:06,25.404,12.574,59.048,2.209,0.0,0.765,0.0,106385408.0,0.0,236.0,2889854976.0,563601408.0,29908041728.0,257576960.0,3548331.0,1351799.0
12-04 09:37:07,25.0,12.671,60.616,0.771,0.0,0.942,0.0,52080640.0,0.0,118.0,2891870208.0,562905088.0,29935284224.0,229015552.0,5392219.0,1269174.0
12-04 09:37:08,33.306,15.192,49.833,1.085,0.0,0.584,0.0,73314304.0,0.0,182.0,2892095488.0,561414144.0,29828214784.0,337350656.0,3303365.0,1221065.0
12-04 09:37:09,28.0,13.277,58.043,0.170,0.0,0.511,0.0,13168640.0,0.0,56.0,2895491072.0,561442816.0,29835059200.0,327081984.0,3390630.0,1274815.0
12-04 09:37:10,24.808,11.679,62.916,0.0,0.0,0.597,0.0,4313088.0,0.0,38.0,2897321984.0,561463296.0,29856444416.0,303845376.0,3550607.0,1352966.0
12-04 09:37:11,22.642,10.720,66.209,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2901291008.0,561463296.0,29873934336.0,282386432.0,3522675.0,1255282.0
12-04 09:37:12,24.614,12.007,62.779,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2903289856.0,561475584.0,29891698688.0,262610944.0,5198079.0,1247068.0
12-04 09:37:13,27.296,13.692,58.752,0.0,0.0,0.260,0.0,2158592.0,0.0,19.0,2907312128.0,561491968.0,29912834048.0,237436928.0,3357913.0,1250117.0
12-04 09:37:14,25.418,12.375,61.538,0.084,0.0,0.585,16384.0,4505600.0,1.0,46.0,2917879808.0,561098752.0,29910532096.0,229564416.0,3538509.0,1347110.0
12-04 09:37:15,21.846,12.193,65.622,0.0,0.0,0.339,0.0,2224128.0,0.0,20.0,2923634688.0,560664576.0,29904515072.0,230260736.0,3857301.0,1258202.0
12-04 09:37:16,26.338,12.404,60.578,0.085,0.0,0.595,0.0,2494464.0,0.0,44.0,2929291264.0,560291840.0,29902073856.0,227418112.0,4865626.0,1247109.0
12-04 09:37:17,26.741,13.242,59.329,0.086,0.0,0.602,0.0,2383872.0,0.0,28.0,2933993472.0,559538176.0,29881253888.0,244289536.0,3344070.0,1242900.0
12-04 09:37:18,23.433,13.219,62.747,0.086,0.0,0.515,0.0,4390912.0,0.0,41.0,2938384384.0,559124480.0,29875998720.0,245567488.0,3559420.0,1363561.0
12-04 09:37:19,22.572,10.988,65.503,0.085,0.0,0.852,0.0,2285568.0,0.0,25.0,2948964352.0,558788608.0,29873262592.0,238059520.0,3419613.0,1245891.0
12-04 09:37:20,25.787,13.617,59.745,0.170,0.0,0.681,0.0,2244608.0,0.0,21.0,2948087808.0,558452736.0,29871460352.0,241074176.0,5310205.0,1257878.0
12-04 09:37:21,25.763,12.797,60.678,0.085,0.0,0.678,0.0,2273280.0,0.0,24.0,2959687680.0,557969408.0,29861777408.0,239640576.0,3363667.0,1294446.0
12-04 09:37:22,26.463,11.959,60.814,0.0,0.0,0.763,0.0,4673536.0,0.0,48.0,2982404096.0,556855296.0,29817860096.0,261955584.0,3574027.0,1365091.0
12-04 09:37:23,22.688,10.959,65.497,0.086,0.0,0.771,0.0,2162688.0,0.0,19.0,2989916160.0,556781568.0,29829718016.0,242659328.0,5386505.0,1264345.0
12-04 09:37:24,27.473,12.511,59.510,0.0,0.0,0.507,0.0,2236416.0,0.0,20.0,2998505472.0,556421120.0,29824782336.0,239366144.0,3322563.0,1233846.0
12-04 09:37:25,24.935,13.074,61.126,0.173,0.0,0.693,0.0,2293760.0,0.0,25.0,2999443456.0,556003328.0,29824282624.0,239345664.0,3380377.0,1261941.0
12-04 09:37:26,23.966,11.897,63.534,0.086,0.0,0.517,0.0,4374528.0,0.0,41.0,3000311808.0,555622400.0,29824876544.0,238264320.0,3527674.0,1337354.0
12-04 09:37:27,21.238,11.264,66.552,0.086,0.0,0.860,0.0,2285568.0,0.0,22.0,3000647680.0,555204608.0,29821435904.0,241786880.0,5389053.0,1265617.0
12-04 09:37:28,26.933,13.084,59.388,0.0,0.0,0.595,0.0,2416640.0,0.0,28.0,3011637248.0,554266624.0,29795799040.0,257372160.0,3324833.0,1232540.0
12-04 09:37:29,26.239,12.650,60.342,0.0,0.0,0.769,0.0,2170880.0,0.0,21.0,3015647232.0,554283008.0,29815676928.0,233467904.0,3367021.0,1254040.0
12-04 09:37:30,24.355,11.532,63.511,0.086,0.0,0.516,86016.0,4366336.0,6.0,41.0,3024289792.0,553799680.0,29810479104.0,230506496.0,3533172.0,1346610.0
12-04 09:37:31,23.364,10.620,65.166,0.170,0.0,0.680,0.0,2363392.0,0.0,27.0,3043438592.0,552972288.0,29786357760.0,236306432.0,5392501.0,1270429.0
12-04 09:37:32,26.976,12.113,60.223,0.0,0.0,0.687,0.0,2260992.0,0.0,20.0,3055427584.0,552542208.0,29784825856.0,226279424.0,3322434.0,1230940.0
12-04 09:37:33,27.304,12.457,59.812,0.085,0.0,0.341,0.0,2244608.0,0.0,23.0,3059990528.0,552062976.0,29780410368.0,226611200.0,3354425.0,1246685.0
12-04 09:37:34,25.527,12.468,61.415,0.0,0.0,0.590,0.0,4554752.0,0.0,46.0,3067580416.0,551170048.0,29756985344.0,243339264.0,3558022.0,1354075.0
12-04 09:37:35,22.804,11.486,65.034,0.084,0.0,0.591,0.0,2203648.0,0.0,21.0,3070267392.0,550739968.0,29753712640.0,244355072.0,5392122.0,1268424.0
12-04 09:37:36,20.986,11.130,59.218,8.071,0.0,0.595,4096.0,245723136.0,1.0,458.0,3075805184.0,550649856.0,29765738496.0,226881536.0,3216724.0,1176139.0
12-04 09:37:37,10.941,7.888,70.314,10.263,0.0,0.594,0.0,269303808.0,0.0,501.0,3080458240.0,549777408.0,29731983360.0,256856064.0,2377438.0,1171837.0
12-04 09:37:38,32.358,14.114,52.668,0.344,0.0,0.516,0.0,16551936.0,0.0,64.0,3082625024.0,549814272.0,29756088320.0,230547456.0,4287049.0,1301397.0
12-04 09:37:39,32.674,14.531,52.279,0.086,0.0,0.430,0.0,4337664.0,0.0,40.0,3091570688.0,548954112.0,29737132032.0,241418240.0,3543081.0,1361498.0
12-04 09:37:40,28.843,13.903,56.736,0.086,0.0,0.432,0.0,4476928.0,0.0,42.0,3092074496.0,548511744.0,29736230912.0,242257920.0,5542511.0,1344622.0
12-04 09:37:41,26.655,13.500,59.415,0.086,0.0,0.344,0.0,2203648.0,0.0,21.0,3091496960.0,548110336.0,29735419904.0,244047872.0,3356288.0,1249929.0
12-04 09:37:42,24.639,12.574,62.277,0.0,0.0,0.510,0.0,4460544.0,0.0,42.0,3096031232.0,547708928.0,29735952384.0,239382528.0,3545291.0,1350004.0
12-04 09:37:43,21.527,10.549,67.238,0.172,0.0,0.515,0.0,2215936.0,0.0,24.0,3095859200.0,547299328.0,29732409344.0,243507200.0,3609955.0,1239592.0
12-04 09:37:44,26.329,13.372,59.718,0.0,0.0,0.581,0.0,2301952.0,0.0,23.0,3097358336.0,546889728.0,29729591296.0,245235712.0,5133325.0,1280703.0
12-04 09:37:45,28.007,12.543,59.021,0.0,0.0,0.430,0.0,2232320.0,0.0,24.0,3098017792.0,546480128.0,29728993280.0,245583872.0,3340996.0,1241712.0
12-04 09:37:46,24.684,13.311,60.910,0.084,0.0,1.011,0.0,4452352.0,0.0,43.0,3098562560.0,546091008.0,29729157120.0,245264384.0,3545715.0,1346752.0
12-04 09:37:47,22.270,10.920,66.208,0.0,0.0,0.602,0.0,2285568.0,0.0,35.0,3097554944.0,546091008.0,29747101696.0,228327424.0,3378584.0,1266216.0
12-04 09:37:48,23.356,12.630,63.322,0.087,0.0,0.606,0.0,2215936.0,0.0,23.0,3098632192.0,545689600.0,29743919104.0,230834176.0,5352358.0,1246810.0
12-04 09:37:49,27.395,13.866,58.151,0.084,0.0,0.504,0.0,2301952.0,0.0,27.0,3098873856.0,545312768.0,29743087616.0,231800832.0,3358917.0,1251650.0
12-04 09:37:50,25.043,12.261,61.913,0.174,0.0,0.609,0.0,7651328.0,0.0,54.0,3100860416.0,544927744.0,29743263744.0,230023168.0,3542052.0,1345933.0
12-04 09:37:51,21.827,12.606,65.144,0.0,0.0,0.423,0.0,2265088.0,0.0,26.0,3097145344.0,544346112.0,29728342016.0,249241600.0,3867063.0,1259660.0
12-04 09:37:52,24.079,12.596,62.554,0.086,0.0,0.686,0.0,2154496.0,0.0,20.0,3098447872.0,544350208.0,29746274304.0,230002688.0,4844361.0,1239388.0
12-04 09:37:53,27.032,13.516,58.683,0.0,0.0,0.770,0.0,2265088.0,0.0,22.0,3099955200.0,543948800.0,29745709056.0,229462016.0,3357181.0,1254987.0
12-04 09:37:54,25.106,12.807,61.323,0.085,0.0,0.679,0.0,4403200.0,0.0,41.0,3101499392.0,543551488.0,29746253824.0,227770368.0,3542009.0,1349427.0
12-04 09:37:55,21.275,10.939,66.925,0.258,0.0,0.603,0.0,2269184.0,0.0,24.0,3101671424.0,543219712.0,29742915584.0,231268352.0,5394791.0,1269246.0
12-04 09:37:56,27.108,12.478,59.983,0.0,0.0,0.430,0.0,2256896.0,0.0,22.0,3101986816.0,542826496.0,29741240320.0,233021440.0,3337565.0,1248496.0
12-04 09:37:57,28.363,13.196,57.326,0.428,0.0,0.686,0.0,32960512.0,0.0,90.0,3103682560.0,541822976.0,29727825920.0,245743616.0,3318161.0,1223883.0
12-04 09:37:58,27.530,13.636,57.204,0.686,0.0,0.943,0.0,41238528.0,0.0,117.0,3102167040.0,541347840.0,29684072448.0,291487744.0,3591500.0,1381323.0
12-04 09:37:59,22.326,11.375,65.620,0.0,0.0,0.679,0.0,2146304.0,0.0,19.0,3103502336.0,541368320.0,29701255168.0,272949248.0,5388800.0,1264146.0
12-04 09:38:00,25.734,12.953,60.794,0.0,0.0,0.518,0.0,2154496.0,0.0,19.0,3103121408.0,541376512.0,29720248320.0,254328832.0,3306444.0,1222431.0
12-04 09:38:01,26.633,12.807,59.712,0.170,0.0,0.679,0.0,2162688.0,0.0,21.0,3105701888.0,541401088.0,29740675072.0,231297024.0,3351379.0,1248849.0
12-04 09:38:02,24.191,12.010,63.118,0.0,0.0,0.681,0.0,4435968.0,0.0,41.0,3107000320.0,541093888.0,29740257280.0,230723584.0,3574176.0,1366824.0
12-04 09:38:03,23.697,10.924,64.538,0.084,0.0,0.756,0.0,5689344.0,0.0,32.0,3108765696.0,540790784.0,29736243200.0,233275392.0,5389272.0,1267035.0
12-04 09:38:04,30.683,13.570,54.365,0.864,0.0,0.519,4096.0,68194304.0,1.0,167.0,3109539840.0,539496448.0,29729091584.0,240947200.0,3052775.0,946311.0
12-04 09:38:05,6.801,1.931,90.176,1.092,0.0,0.0,0.0,49864704.0,0.0,127.0,3110862848.0,538849280.0,29621878784.0,347484160.0,152693.0,82157.0
12-04 09:38:06,0.334,0.418,99.247,0.0,0.0,0.0,0.0,253952.0,0.0,18.0,3110985728.0,538865664.0,29622120448.0,347103232.0,60100.0,7975.0
12-04 09:38:07,0.250,0.250,98.331,1.169,0.0,0.0,0.0,45916160.0,0.0,86.0,3111104512.0,538873856.0,29622120448.0,346976256.0,2990.0,3293.0
12-04 09:38:08,0.168,0.503,91.541,7.789,0.0,0.0,4096.0,270721024.0,1.0,501.0,3111219200.0,538877952.0,29622128640.0,346849280.0,2703.0,3092.0
12-04 09:38:09,0.251,0.418,97.243,2.089,0.0,0.0,0.0,157294592.0,0.0,295.0,3110318080.0,538877952.0,29622132736.0,347746304.0,22834.0,25270.0
12-04 09:38:10,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110313984.0,538877952.0,29622136832.0,347746304.0,6050.0,8233.0
12-04 09:38:11,0.083,0.584,99.333,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,3110313984.0,538877952.0,29622136832.0,347746304.0,3650.0,4356.0
12-04 09:38:12,9.512,6.987,83.165,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3108274176.0,538877952.0,29628493824.0,343429120.0,1556482.0,1012748.0
12-04 09:38:13,27.935,14.225,57.155,0.086,0.0,0.600,0.0,2183168.0,0.0,22.0,3119235072.0,538902528.0,29648871424.0,312066048.0,5030321.0,1458932.0
12-04 09:38:14,30.696,14.703,54.084,0.0,0.0,0.516,0.0,2154496.0,0.0,20.0,3118788608.0,538923008.0,29671391232.0,289972224.0,3554070.0,1454337.0
12-04 09:38:15,29.239,14.014,56.142,0.087,0.0,0.519,0.0,4308992.0,0.0,38.0,3119091712.0,538947584.0,29694746624.0,266289152.0,5812477.0,1599183.0
12-04 09:38:16,31.414,15.009,52.880,0.0,0.0,0.698,0.0,2154496.0,0.0,19.0,3118292992.0,538955776.0,29718073344.0,243752960.0,3551262.0,1455077.0
12-04 09:38:17,28.028,13.841,57.353,0.087,0.0,0.692,0.0,4431872.0,0.0,45.0,3119607808.0,538591232.0,29717032960.0,243843072.0,5820259.0,1599129.0
12-04 09:38:18,31.434,15.630,52.073,0.0,0.0,0.864,0.0,2260992.0,0.0,21.0,3119697920.0,538279936.0,29719076864.0,242020352.0,3507526.0,1432731.0
12-04 09:38:19,30.446,14.065,54.631,0.172,0.0,0.686,0.0,4673536.0,0.0,68.0,3120300032.0,537944064.0,29719494656.0,241336320.0,5862470.0,1618952.0
12-04 09:38:20,30.390,15.238,53.680,0.0,0.0,0.693,0.0,2256896.0,0.0,21.0,3120009216.0,537628672.0,29720928256.0,240508928.0,3562256.0,1461551.0
12-04 09:38:21,29.966,13.955,55.308,0.086,0.0,0.685,0.0,4390912.0,0.0,43.0,3120672768.0,537358336.0,29723123712.0,237920256.0,5791315.0,1582176.0
12-04 09:38:22,31.472,15.821,51.861,0.085,0.0,0.761,0.0,2248704.0,0.0,20.0,3120164864.0,537047040.0,29725085696.0,236777472.0,3545234.0,1452581.0
12-04 09:38:23,27.320,14.519,57.732,0.0,0.0,0.430,0.0,4407296.0,0.0,41.0,3120136192.0,536756224.0,29727236096.0,234946560.0,5842512.0,1608758.0
12-04 09:38:24,32.069,15.345,52.069,0.0,0.0,0.517,0.0,2269184.0,0.0,22.0,3119636480.0,536403968.0,29726912512.0,236122112.0,3483206.0,1419173.0
12-04 09:38:25,30.527,15.051,53.827,0.170,0.0,0.425,0.0,4431872.0,0.0,44.0,3120619520.0,536113152.0,29729079296.0,233263104.0,5853455.0,1621027.0
12-04 09:38:26,31.516,15.588,52.385,0.0,0.0,0.511,0.0,2215936.0,0.0,21.0,3121582080.0,535777280.0,29727723520.0,233992192.0,3602865.0,1484746.0
12-04 09:38:27,28.904,13.805,56.514,0.086,0.0,0.690,0.0,4435968.0,0.0,42.0,3121360896.0,535494656.0,29730197504.0,232022016.0,5773469.0,1571018.0
12-04 09:38:28,31.002,14.594,53.454,0.086,0.0,0.864,0.0,2207744.0,0.0,20.0,3122622464.0,535179264.0,29731491840.0,229781504.0,3525267.0,1441845.0
12-04 09:38:29,27.802,14.286,57.314,0.086,0.0,0.513,0.0,4427776.0,0.0,43.0,3122606080.0,534896640.0,29733527552.0,228044800.0,5867849.0,1615802.0
12-04 09:38:30,32.607,14.473,52.223,0.0,0.0,0.697,0.0,2240512.0,0.0,20.0,3121676288.0,534601728.0,29735477248.0,227319808.0,3482437.0,1419010.0
12-04 09:38:31,30.360,15.866,53.087,0.086,0.0,0.600,0.0,4407296.0,0.0,45.0,3121676288.0,534294528.0,29736009728.0,227094528.0,5829312.0,1599327.0
12-04 09:38:32,29.898,15.503,53.663,0.085,0.0,0.852,0.0,2330624.0,0.0,24.0,3122810880.0,533659648.0,29715972096.0,246632448.0,3592578.0,1468001.0
12-04 09:38:33,29.992,14.783,54.460,0.085,0.0,0.680,0.0,4407296.0,0.0,40.0,3123572736.0,533372928.0,29718593536.0,243535872.0,5786300.0,1580564.0
12-04 09:38:34,29.302,14.736,55.451,0.0,0.0,0.511,4096.0,2252800.0,1.0,23.0,3123609600.0,533078016.0,29719584768.0,242802688.0,3545463.0,1457378.0
12-04 09:38:35,31.379,14.224,53.448,0.086,0.0,0.862,0.0,4431872.0,0.0,41.0,3124387840.0,532791296.0,29722333184.0,239562752.0,5845416.0,1612045.0
12-04 09:38:36,32.487,15.228,51.438,0.0,0.0,0.846,0.0,2232320.0,0.0,22.0,3128532992.0,532447232.0,29721849856.0,236244992.0,3582885.0,1476262.0
12-04 09:38:37,28.434,13.736,57.130,0.087,0.0,0.612,0.0,4448256.0,0.0,42.0,3131858944.0,532152320.0,29723455488.0,231608320.0,5750641.0,1558359.0
12-04 09:38:38,29.569,16.121,53.707,0.086,0.0,0.517,0.0,2252800.0,0.0,27.0,3131355136.0,531734528.0,29716013056.0,239972352.0,3514012.0,1434838.0
12-04 09:38:39,29.127,15.039,54.970,0.086,0.0,0.778,0.0,4427776.0,0.0,43.0,3131133952.0,531468288.0,29718851584.0,237621248.0,5853431.0,1623382.0
12-04 09:38:40,30.146,14.470,54.780,0.0,0.0,0.603,0.0,2297856.0,0.0,25.0,3131600896.0,531181568.0,29720006656.0,236285952.0,3551980.0,1452754.0
12-04 09:38:41,30.086,13.966,55.431,0.0,0.0,0.517,0.0,4362240.0,0.0,40.0,3135602688.0,530903040.0,29721939968.0,230629376.0,5836578.0,1603647.0
12-04 09:38:42,32.847,14.923,51.887,0.086,0.0,0.257,0.0,2289664.0,0.0,23.0,3134619648.0,530608128.0,29724278784.0,229568512.0,3529209.0,1442183.0
12-04 09:38:43,30.894,14.128,54.043,0.255,0.0,0.681,0.0,4411392.0,0.0,45.0,3135328256.0,530337792.0,29726666752.0,226742272.0,5771426.0,1568085.0
12-04 09:38:44,20.0,12.203,59.576,7.373,0.0,0.847,4096.0,186753024.0,1.0,350.0,3135324160.0,529932288.0,29721190400.0,232628224.0,3573715.0,1467723.0
12-04 09:38:45,13.099,8.562,65.240,12.757,0.0,0.342,8192.0,270532608.0,2.0,504.0,3136135168.0,529534976.0,29710237696.0,243167232.0,2560572.0,1405836.0
12-04 09:38:46,19.777,8.818,62.500,8.048,0.0,0.856,0.0,212529152.0,0.0,405.0,3137114112.0,529567744.0,29723725824.0,228667392.0,6432494.0,1444302.0
12-04 09:38:47,30.295,16.493,52.431,0.174,0.0,0.608,0.0,4337664.0,0.0,34.0,3143270400.0,528936960.0,29706534912.0,240332800.0,5717244.0,1548307.0
12-04 09:38:48,32.552,14.844,52.083,0.0,0.0,0.521,0.0,2396160.0,0.0,31.0,3143110656.0,528654336.0,29709344768.0,237965312.0,3596274.0,1478772.0
12-04 09:38:49,32.003,15.438,51.778,0.087,0.0,0.694,0.0,4415488.0,0.0,41.0,3142365184.0,528384000.0,29713158144.0,235167744.0,5841852.0,1614959.0
12-04 09:38:50,32.411,14.693,52.118,0.086,0.0,0.691,0.0,3321856.0,0.0,26.0,3143057408.0,528101376.0,29716525056.0,231391232.0,3658134.0,1510048.0
12-04 09:38:51,32.483,15.731,51.190,0.0,0.0,0.595,0.0,3493888.0,0.0,56.0,3144146944.0,527839232.0,29718859776.0,228229120.0,5680800.0,1522103.0
12-04 09:38:52,32.599,15.834,50.720,0.0,0.0,0.847,0.0,4501504.0,0.0,42.0,3146133504.0,527204352.0,29701255168.0,244482048.0,3749467.0,1565298.0
12-04 09:38:53,31.136,16.305,51.605,0.087,0.0,0.867,0.0,2244608.0,0.0,22.0,3146100736.0,526835712.0,29703626752.0,242511872.0,5676483.0,1522003.0
12-04 09:38:54,31.904,15.780,51.544,0.086,0.0,0.686,0.0,4399104.0,0.0,39.0,3149516800.0,526544896.0,29708025856.0,234987520.0,3650639.0,1509271.0
12-04 09:38:55,32.453,16.440,50.511,0.170,0.0,0.426,0.0,4427776.0,0.0,43.0,3152171008.0,526241792.0,29711523840.0,229138432.0,5845496.0,1606876.0
12-04 09:38:56,32.118,15.365,51.736,0.0,0.0,0.781,0.0,2248704.0,0.0,20.0,3152195584.0,525946880.0,29713694720.0,227237888.0,3608678.0,1488557.0
12-04 09:38:57,31.802,15.685,51.820,0.0,0.0,0.693,0.0,4489216.0,0.0,42.0,3152277504.0,525361152.0,29697028096.0,244408320.0,5653485.0,1510138.0
12-04 09:38:58,32.449,16.182,50.599,0.086,0.0,0.685,0.0,4407296.0,0.0,42.0,3154436096.0,525029376.0,29694763008.0,244846592.0,3824569.0,1598017.0
12-04 09:38:59,31.865,15.458,51.727,0.086,0.0,0.864,0.0,2301952.0,0.0,21.0,3155877888.0,524742656.0,29696634880.0,241819648.0,5690297.0,1538540.0
12-04 09:39:00,36.066,16.221,46.333,0.690,0.0,0.690,0.0,57163776.0,0.0,158.0,3159535616.0,524017664.0,29708230656.0,227291136.0,3588382.0,1470907.0
12-04 09:39:01,36.678,16.263,45.588,0.779,0.0,0.692,0.0,72503296.0,0.0,210.0,3162419200.0,523067392.0,29604089856.0,329498624.0,5904200.0,1647063.0
12-04 09:39:02,30.789,15.965,52.719,0.0,0.0,0.526,0.0,2166784.0,0.0,19.0,3159199744.0,523091968.0,29627502592.0,309280768.0,3491178.0,1429293.0
12-04 09:39:03,32.562,16.538,50.129,0.0,0.0,0.771,0.0,4313088.0,0.0,38.0,3158753280.0,523124736.0,29653598208.0,283598848.0,5799344.0,1585339.0
12-04 09:39:04,31.043,15.913,52.348,0.087,0.0,0.609,0.0,4325376.0,0.0,38.0,3157700608.0,523153408.0,29679095808.0,259125248.0,3804445.0,1595221.0
12-04 09:39:05,31.790,14.847,52.489,0.0,0.0,0.873,0.0,2162688.0,0.0,19.0,3159195648.0,523165696.0,29702193152.0,234520576.0,5498756.0,1424090.0
12-04 09:39:06,32.792,15.457,50.726,0.171,0.0,0.854,0.0,4427776.0,0.0,47.0,3160793088.0,522903552.0,29706301440.0,229076992.0,3776148.0,1572709.0
12-04 09:39:07,33.219,15.542,50.555,0.085,0.0,0.598,0.0,4493312.0,0.0,46.0,3168354304.0,522293248.0,29686202368.0,242225152.0,5849542.0,1607971.0
12-04 09:39:08,32.624,16.440,50.170,0.0,0.0,0.767,0.0,2322432.0,0.0,22.0,3168706560.0,521932800.0,29682184192.0,246251520.0,3505443.0,1434356.0
12-04 09:39:09,28.396,13.760,57.055,0.088,0.0,0.701,0.0,4345856.0,0.0,42.0,3167911936.0,521658368.0,29684977664.0,244527104.0,5863890.0,1627100.0
12-04 09:39:10,31.822,14.457,53.122,0.0,0.0,0.599,0.0,2310144.0,0.0,22.0,3168542720.0,521383936.0,29685919744.0,243228672.0,3540306.0,1450558.0
12-04 09:39:11,30.078,14.347,54.797,0.086,0.0,0.691,0.0,4313088.0,0.0,39.0,3164688384.0,521342976.0,29704683520.0,228360192.0,5826231.0,1597945.0
12-04 09:39:12,22.654,10.651,66.441,0.085,0.0,0.169,0.0,4399104.0,0.0,44.0,3166441472.0,521080832.0,29703557120.0,227995648.0,2810110.0,623275.0
12-04 09:39:13,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3165929472.0,521080832.0,29703561216.0,228503552.0,5198.0,6631.0
12-04 09:39:14,0.500,0.667,98.749,0.0,0.0,0.083,0.0,204800.0,0.0,18.0,3165929472.0,521097216.0,29703798784.0,228249600.0,57924.0,7131.0
12-04 09:39:15,0.334,0.250,99.416,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3165929472.0,521097216.0,29703798784.0,228249600.0,3885.0,5514.0
12-04 09:39:16,0.167,0.502,95.903,3.428,0.0,0.0,4096.0,117714944.0,1.0,217.0,3166093312.0,521101312.0,29703806976.0,228073472.0,5314.0,6895.0
12-04 09:39:17,0.168,0.336,91.681,7.815,0.0,0.0,8192.0,269746176.0,2.0,501.0,3166191616.0,521109504.0,29703827456.0,227946496.0,1506.0,1670.0
12-04 09:39:18,0.084,0.586,96.485,2.762,0.0,0.084,0.0,167333888.0,0.0,311.0,3167752192.0,520810496.0,29682384896.0,248127488.0,2880.0,3901.0
12-04 09:39:19,1.171,0.836,97.993,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,3167711232.0,520810496.0,29682417664.0,248135680.0,73003.0,79529.0
12-04 09:39:20,21.098,11.063,67.238,0.0,0.0,0.600,0.0,0.0,0.0,0.0,3165442048.0,520810496.0,29696241664.0,236580864.0,3429188.0,1451406.0
12-04 09:39:21,32.586,15.862,50.0,0.603,0.0,0.948,4096.0,44609536.0,1.0,116.0,3166851072.0,519933952.0,29689249792.0,243040256.0,3697731.0,1591232.0
12-04 09:39:22,33.702,16.340,48.936,0.340,0.0,0.681,0.0,31952896.0,0.0,100.0,3166224384.0,519700480.0,29652627456.0,280522752.0,5900231.0,1679331.0
12-04 09:39:23,32.676,15.437,50.772,0.086,0.0,1.029,0.0,2420736.0,0.0,46.0,3166978048.0,519716864.0,29675855872.0,256524288.0,4193825.0,1599745.0
12-04 09:39:24,33.391,15.444,50.216,0.0,0.0,0.949,0.0,4296704.0,0.0,37.0,3166085120.0,519745536.0,29701861376.0,231383040.0,5412920.0,1677789.0
12-04 09:39:25,32.596,15.830,50.809,0.085,0.0,0.681,0.0,4362240.0,0.0,43.0,3166674944.0,519471104.0,29705768960.0,227160064.0,6005895.0,1749731.0
12-04 09:39:26,33.102,15.078,50.953,0.087,0.0,0.780,0.0,2342912.0,0.0,26.0,3167596544.0,518889472.0,29686722560.0,245866496.0,5553222.0,1501155.0
12-04 09:39:27,31.982,14.802,52.511,0.0,0.0,0.705,0.0,4501504.0,0.0,44.0,3167064064.0,518578176.0,29688139776.0,245293056.0,3993866.0,1736914.0
12-04 09:39:28,32.841,14.857,51.434,0.087,0.0,0.782,0.0,2174976.0,0.0,20.0,3166670848.0,518303744.0,29690073088.0,244027392.0,5587342.0,1525030.0
12-04 09:39:29,32.515,16.850,49.958,0.0,0.0,0.677,0.0,4431872.0,0.0,43.0,3167834112.0,518041600.0,29694205952.0,238993408.0,3963324.0,1714449.0
12-04 09:39:30,31.959,16.495,50.687,0.172,0.0,0.687,0.0,2326528.0,0.0,29.0,3168620544.0,517775360.0,29696512000.0,236167168.0,5723889.0,1610912.0
12-04 09:39:31,31.483,16.045,51.865,0.087,0.0,0.520,0.0,4407296.0,0.0,41.0,3168182272.0,517521408.0,29700530176.0,232841216.0,5892890.0,1684906.0
12-04 09:39:32,31.814,17.215,50.211,0.084,0.0,0.675,0.0,4308992.0,0.0,38.0,3168325632.0,517201920.0,29701591040.0,231956480.0,3816948.0,1653840.0
12-04 09:39:33,32.250,16.510,50.642,0.086,0.0,0.513,0.0,2392064.0,0.0,27.0,3168215040.0,516931584.0,29704163328.0,229765120.0,5783895.0,1626062.0
12-04 09:39:34,32.676,16.038,50.343,0.0,0.0,0.943,0.0,4497408.0,0.0,43.0,3170344960.0,516378624.0,29686427648.0,245923840.0,5955973.0,1719164.0
12-04 09:39:35,33.249,16.330,49.916,0.168,0.0,0.337,0.0,2285568.0,0.0,26.0,3169472512.0,516104192.0,29688610816.0,244887552.0,3543365.0,1504035.0
12-04 09:39:36,31.130,16.522,51.478,0.087,0.0,0.783,0.0,4440064.0,0.0,44.0,3170430976.0,515825664.0,29689868288.0,242950144.0,6027513.0,1760923.0
12-04 09:39:37,33.221,16.145,49.789,0.0,0.0,0.845,0.0,2273280.0,0.0,23.0,3169865728.0,515559424.0,29692051456.0,241598464.0,3586893.0,1524364.0
12-04 09:39:38,30.981,16.609,51.377,0.086,0.0,0.947,0.0,4399104.0,0.0,40.0,3169804288.0,515289088.0,29695606784.0,238374912.0,5998084.0,1743184.0
12-04 09:39:39,32.650,15.812,50.940,0.0,0.0,0.598,0.0,2269184.0,0.0,23.0,3168395264.0,515018752.0,29697720320.0,237940736.0,5740878.0,1616951.0
12-04 09:39:40,32.684,16.003,50.550,0.085,0.0,0.677,0.0,4378624.0,0.0,39.0,3167739904.0,514777088.0,29701488640.0,235069440.0,3822623.0,1650003.0
12-04 09:39:41,31.043,16.522,51.826,0.087,0.0,0.522,32768.0,4210688.0,6.0,33.0,3167707136.0,514527232.0,29706153984.0,230686720.0,5861481.0,1683815.0
12-04 09:39:42,33.018,15.477,50.989,0.0,0.0,0.516,0.0,2449408.0,0.0,32.0,3167985664.0,514252800.0,29707632640.0,229203968.0,4707518.0,1623003.0
12-04 09:39:43,32.080,15.472,51.923,0.0,0.0,0.524,0.0,4431872.0,0.0,43.0,3167543296.0,513990656.0,29711269888.0,226271232.0,5060877.0,1744195.0
12-04 09:39:44,32.792,15.969,50.384,0.0,0.0,0.854,0.0,2338816.0,0.0,25.0,3168673792.0,513437696.0,29691842560.0,245121024.0,5599237.0,1535443.0
12-04 09:39:45,33.220,14.736,51.278,0.085,0.0,0.681,0.0,4378624.0,0.0,41.0,3168444416.0,513159168.0,29693050880.0,244420608.0,4124215.0,1722140.0
12-04 09:39:46,33.041,14.286,51.884,0.088,0.0,0.701,0.0,2285568.0,0.0,24.0,3168780288.0,512897024.0,29694816256.0,242581504.0,5433254.0,1532939.0
12-04 09:39:47,32.373,15.271,51.745,0.087,0.0,0.524,0.0,4374528.0,0.0,42.0,3170197504.0,512557056.0,29692801024.0,243519488.0,6016384.0,1755669.0
12-04 09:39:48,32.612,15.311,51.644,0.0,0.0,0.433,0.0,2281472.0,0.0,25.0,3168952320.0,512262144.0,29694853120.0,243007488.0,3608846.0,1541945.0
12-04 09:39:49,33.304,15.351,50.824,0.087,0.0,0.434,0.0,4435968.0,0.0,40.0,3168882688.0,512008192.0,29698670592.0,239513600.0,5928939.0,1707922.0
12-04 09:39:50,31.261,16.525,51.278,0.085,0.0,0.852,0.0,2232320.0,0.0,28.0,3167850496.0,511754240.0,29700403200.0,239067136.0,3780057.0,1632049.0
12-04 09:39:51,31.982,15.242,52.070,0.0,0.0,0.705,0.0,4427776.0,0.0,40.0,3169030144.0,511512576.0,29705068544.0,233463808.0,5794978.0,1632947.0
12-04 09:39:52,33.389,16.821,48.949,0.084,0.0,0.757,0.0,6496256.0,0.0,44.0,3169738752.0,511266816.0,29711847424.0,226222080.0,6021294.0,1759562.0
12-04 09:39:53,26.316,13.460,48.663,10.958,0.0,0.604,303104.0,176447488.0,6.0,354.0,3175374848.0,511246336.0,29701128192.0,231325696.0,3591572.0,1529932.0
12-04 09:39:54,13.941,10.069,59.552,15.577,0.0,0.861,1302528.0,272973824.0,22.0,520.0,3184320512.0,512319488.0,29690195968.0,232239104.0,4641123.0,1519688.0
12-04 09:39:55,16.497,10.289,57.823,14.711,0.0,0.680,1019904.0,269602816.0,13.0,508.0,3178201088.0,512610304.0,29645680640.0,282583040.0,1553789.0,1524914.0
12-04 09:39:56,38.520,16.497,41.156,2.551,0.0,1.276,7766016.0,103673856.0,555.0,236.0,3198644224.0,513626112.0,29664075776.0,242728960.0,8847867.0,1685449.0
12-04 09:39:57,35.955,15.990,46.845,0.432,0.0,0.778,135168.0,49250304.0,33.0,150.0,3185991680.0,513359872.0,29581930496.0,337793024.0,5617190.0,1551356.0
12-04 09:39:58,30.944,16.171,52.010,0.087,0.0,0.787,0.0,4321280.0,0.0,38.0,3186188288.0,513380352.0,29606846464.0,312659968.0,5958126.0,1714919.0
12-04 09:39:59,32.419,16.810,50.172,0.086,0.0,0.515,4096.0,2211840.0,1.0,21.0,3184078848.0,513400832.0,29630816256.0,290779136.0,3603735.0,1536409.0
12-04 09:40:00,32.460,16.145,50.296,0.085,0.0,1.014,0.0,4313088.0,0.0,38.0,3184017408.0,513437696.0,29656969216.0,264650752.0,6041861.0,1765770.0
12-04 09:40:01,32.146,15.552,51.607,0.0,0.0,0.695,0.0,2154496.0,0.0,19.0,3184664576.0,513441792.0,29680058368.0,240910336.0,3559891.0,1508591.0
12-04 09:40:02,31.959,16.409,50.687,0.0,0.0,0.945,0.0,4481024.0,0.0,46.0,3184844800.0,513110016.0,29684432896.0,236687360.0,5989550.0,1738427.0
12-04 09:40:03,32.769,16.511,49.534,0.085,0.0,1.101,0.0,2228224.0,0.0,24.0,3184078848.0,512782336.0,29686579200.0,235634688.0,5662065.0,1565470.0
12-04 09:40:04,32.216,15.808,50.773,0.086,0.0,1.117,0.0,4427776.0,0.0,41.0,3184250880.0,512446464.0,29690171392.0,232206336.0,3960702.0,1726410.0
12-04 09:40:05,32.674,16.165,50.387,0.086,0.0,0.688,0.0,4165632.0,0.0,34.0,3184300032.0,512081920.0,29690789888.0,231903232.0,5803802.0,1640886.0
12-04 09:40:06,32.241,15.345,51.810,0.086,0.0,0.517,0.0,2490368.0,0.0,33.0,3184021504.0,511762432.0,29693054976.0,230236160.0,4294458.0,1620053.0
12-04 09:40:07,32.506,15.740,51.069,0.0,0.0,0.684,0.0,4427776.0,0.0,42.0,3185074176.0,511434752.0,29696585728.0,225980416.0,5448918.0,1734515.0
12-04 09:40:08,33.594,15.017,50.694,0.0,0.0,0.694,0.0,2330624.0,0.0,24.0,3185807360.0,510730240.0,29677117440.0,245420032.0,5598770.0,1528316.0
12-04 09:40:09,32.320,14.683,52.476,0.0,0.0,0.521,0.0,4382720.0,0.0,40.0,3186221056.0,510373888.0,29677305856.0,245174272.0,3983919.0,1755042.0
12-04 09:40:10,33.479,14.385,51.351,0.174,0.0,0.610,0.0,2310144.0,0.0,27.0,3184844800.0,510050304.0,29679697920.0,244482048.0,5615071.0,1541455.0
12-04 09:40:11,31.561,17.153,50.343,0.0,0.0,0.943,0.0,4370432.0,0.0,39.0,3186466816.0,509730816.0,29683068928.0,239808512.0,5981545.0,1736620.0
12-04 09:40:12,31.620,16.367,51.071,0.086,0.0,0.857,0.0,2293760.0,0.0,24.0,3186159616.0,509390848.0,29684776960.0,238747648.0,3612875.0,1542662.0
12-04 09:40:13,30.954,17.283,50.989,0.086,0.0,0.688,0.0,4374528.0,0.0,39.0,3186348032.0,509079552.0,29688487936.0,235159552.0,5987913.0,1727745.0
12-04 09:40:14,37.262,15.511,46.274,0.087,0.0,0.867,0.0,2658304.0,0.0,37.0,3269148672.0,507572224.0,29595287552.0,247066624.0,3662852.0,1665857.0
12-04 09:40:15,38.197,14.678,45.923,0.0,0.0,1.202,0.0,4562944.0,0.0,46.0,3315105792.0,506761216.0,29562224640.0,234983424.0,6326304.0,1975537.0
12-04 09:40:16,33.132,16.135,49.525,0.086,0.0,1.122,0.0,2347008.0,0.0,29.0,3337510912.0,505978880.0,29531181056.0,244404224.0,5821525.0,1707581.0
12-04 09:40:17,50.681,14.651,33.901,0.085,0.0,0.681,0.0,3235840.0,0.0,46.0,3560378368.0,502104064.0,29308108800.0,248483840.0,3524325.0,1506669.0
12-04 09:40:18,58.694,12.129,28.499,0.0,0.0,0.679,0.0,2330624.0,0.0,26.0,3592232960.0,501563392.0,29285584896.0,239693824.0,3730950.0,1599673.0
12-04 09:40:19,41.101,15.047,42.992,0.0,0.0,0.860,0.0,2203648.0,0.0,20.0,3600490496.0,501231616.0,29283586048.0,233766912.0,5993385.0,1747744.0
12-04 09:40:20,32.867,15.909,50.175,0.087,0.0,0.962,0.0,2256896.0,0.0,23.0,3602386944.0,500899840.0,29285404672.0,230383616.0,5969686.0,1716781.0
12-04 09:40:21,33.076,16.237,49.828,0.0,0.0,0.859,0.0,4272128.0,0.0,34.0,3608682496.0,500211712.0,29265559552.0,244621312.0,6156003.0,1827700.0
12-04 09:40:22,34.462,15.665,49.111,0.0,0.0,0.762,0.0,2523136.0,0.0,43.0,3619160064.0,499765248.0,29257326592.0,242823168.0,5987602.0,1725113.0
12-04 09:40:23,32.627,17.034,49.407,0.085,0.0,0.847,0.0,2252800.0,0.0,24.0,3628462080.0,499523584.0,29262675968.0,228413440.0,3998888.0,1730440.0
12-04 09:40:24,35.254,14.445,49.613,0.0,0.0,0.688,0.0,7704576.0,0.0,60.0,3650015232.0,498720768.0,29230080000.0,240259072.0,6003868.0,1745927.0
12-04 09:40:25,32.492,17.340,48.485,0.673,0.0,1.010,4096.0,38551552.0,1.0,100.0,3652276224.0,498401280.0,29232750592.0,235646976.0,4045004.0,1750477.0
12-04 09:40:26,15.391,10.849,61.060,11.775,0.0,0.925,8192.0,273989632.0,2.0,514.0,3654729728.0,498061312.0,29221474304.0,244809728.0,4919141.0,1678395.0
12-04 09:40:27,15.821,10.660,60.745,11.929,0.0,0.846,8192.0,269557760.0,2.0,652.0,3529269248.0,498073600.0,29234929664.0,356802560.0,1743599.0,1593974.0
12-04 09:40:28,28.977,14.359,52.794,3.009,0.0,0.860,0.0,73449472.0,0.0,162.0,3533643776.0,498085888.0,29254066176.0,333279232.0,8970086.0,1761931.0
12-04 09:40:29,35.329,15.056,48.931,0.0,0.0,0.684,0.0,2207744.0,0.0,23.0,3532918784.0,498098176.0,29277270016.0,310788096.0,5952978.0,1717472.0
12-04 09:40:30,32.461,15.881,50.873,0.087,0.0,0.698,4096.0,4321280.0,1.0,40.0,3540283392.0,498126848.0,29302984704.0,277680128.0,6251301.0,1860412.0
12-04 09:40:31,34.075,15.497,49.743,0.0,0.0,0.685,0.0,2154496.0,0.0,19.0,3543457792.0,498151424.0,29326233600.0,251232256.0,3716000.0,1574553.0
12-04 09:40:32,34.211,16.044,48.896,0.170,0.0,0.679,0.0,4493312.0,0.0,47.0,3545300992.0,497848320.0,29329330176.0,246595584.0,6287683.0,1892299.0
12-04 09:40:33,35.279,15.990,47.800,0.254,0.0,0.677,69632.0,24195072.0,5.0,71.0,3548319744.0,497278976.0,29331939328.0,241537024.0,3770622.0,1616050.0
12-04 09:40:34,36.882,16.269,45.060,0.596,0.0,1.193,4096.0,54923264.0,1.0,159.0,3550105600.0,496422912.0,29268025344.0,304521216.0,6307866.0,1904083.0
12-04 09:40:35,35.064,15.404,48.596,0.0,0.0,0.936,0.0,2162688.0,0.0,19.0,3560464384.0,496451584.0,29291511808.0,270647296.0,5808438.0,1641106.0
12-04 09:40:36,32.811,16.014,50.305,0.087,0.0,0.783,0.0,4308992.0,0.0,38.0,3570659328.0,496492544.0,29316993024.0,234930176.0,4226195.0,1860019.0
12-04 09:40:37,34.087,15.829,49.497,0.084,0.0,0.503,0.0,2281472.0,0.0,26.0,3571408896.0,496173056.0,29318467584.0,233025536.0,5774485.0,1608853.0
12-04 09:40:38,33.587,16.667,48.393,0.085,0.0,1.269,0.0,4378624.0,0.0,40.0,3573719040.0,495833088.0,29318373376.0,231149568.0,4246020.0,1881379.0
12-04 09:40:39,32.873,15.617,50.561,0.0,0.0,0.949,0.0,2277376.0,0.0,24.0,3573043200.0,495517696.0,29319634944.0,230879232.0,5763797.0,1610001.0
12-04 09:40:40,32.669,15.771,50.693,0.087,0.0,0.780,0.0,4370432.0,0.0,42.0,3573678080.0,495218688.0,29323382784.0,226795520.0,6289104.0,1886642.0
12-04 09:40:41,33.362,15.603,50.259,0.0,0.0,0.776,0.0,2334720.0,0.0,26.0,3576717312.0,494567424.0,29302947840.0,244842496.0,3788393.0,1631292.0
12-04 09:40:42,34.483,14.655,49.741,0.086,0.0,1.034,0.0,4476928.0,0.0,48.0,3578421248.0,494305280.0,29305634816.0,240713728.0,6292964.0,1886210.0
12-04 09:40:43,33.362,15.557,50.130,0.086,0.0,0.864,0.0,2203648.0,0.0,21.0,3579510784.0,493989888.0,29306834944.0,238739456.0,5789782.0,1623790.0
12-04 09:40:44,33.160,15.365,50.781,0.174,0.0,0.521,0.0,4431872.0,0.0,44.0,3584512000.0,493682688.0,29311057920.0,229822464.0,4076039.0,1834423.0
12-04 09:40:45,34.450,14.777,50.086,0.0,0.0,0.687,0.0,2326528.0,0.0,26.0,3593564160.0,493010944.0,29289902080.0,242597888.0,5850711.0,1650277.0
12-04 09:40:46,36.087,15.826,46.870,0.435,0.0,0.783,0.0,43442176.0,0.0,132.0,3594551296.0,492208128.0,29291954176.0,240361472.0,4990341.0,1858212.0
12-04 09:40:47,39.119,15.919,43.268,1.016,0.0,0.677,4096.0,74096640.0,1.0,175.0,3605020672.0,490835968.0,29275029504.0,248188928.0,5084598.0,1622373.0
12-04 09:40:48,33.793,15.862,48.966,0.259,0.0,1.121,16384.0,21438464.0,4.0,100.0,3609554944.0,490909696.0,29194596352.0,324014080.0,6350699.0,1912630.0
12-04 09:40:49,33.420,14.970,50.914,0.0,0.0,0.696,0.0,2174976.0,0.0,19.0,3609202688.0,490913792.0,29217632256.0,301326336.0,3768909.0,1611652.0
12-04 09:40:50,33.162,15.938,50.043,0.0,0.0,0.857,0.0,4333568.0,0.0,38.0,3610091520.0,490975232.0,29242712064.0,275296256.0,6214003.0,1846901.0
12-04 09:40:51,33.677,15.034,50.258,0.086,0.0,0.945,0.0,2154496.0,0.0,19.0,3611643904.0,491003904.0,29266382848.0,250044416.0,5875238.0,1673724.0
12-04 09:40:52,33.990,15.839,49.401,0.086,0.0,0.685,0.0,4362240.0,0.0,43.0,3610566656.0,491061248.0,29291290624.0,226156544.0,4164151.0,1838036.0
12-04 09:40:53,33.699,16.132,49.155,0.084,0.0,0.929,0.0,2359296.0,0.0,29.0,3612061696.0,490393600.0,29272100864.0,244518912.0,5755926.0,1629201.0
12-04 09:40:54,32.465,15.972,50.608,0.0,0.0,0.955,0.0,4407296.0,0.0,44.0,3613429760.0,490090496.0,29275004928.0,240549888.0,6065209.0,1832895.0
12-04 09:40:55,34.107,15.292,50.086,0.0,0.0,0.515,0.0,2240512.0,0.0,21.0,3613089792.0,489791488.0,29276360704.0,239833088.0,3845076.0,1635909.0
12-04 09:40:56,33.107,16.129,50.085,0.085,0.0,0.594,0.0,4395008.0,0.0,42.0,3612827648.0,489517056.0,29279748096.0,236982272.0,6236782.0,1874805.0
12-04 09:40:57,32.684,16.257,50.381,0.085,0.0,0.593,0.0,2256896.0,0.0,25.0,3612913664.0,489213952.0,29281419264.0,235528192.0,3727137.0,1598638.0
12-04 09:40:58,18.484,11.499,59.796,9.455,0.0,0.767,4096.0,265838592.0,1.0,526.0,3613650944.0,488878080.0,29273042944.0,243503104.0,5197154.0,1794254.0
12-04 09:40:59,15.673,9.881,61.670,12.095,0.0,0.681,4096.0,271585280.0,1.0,503.0,3612950528.0,488882176.0,29284261888.0,232980480.0,1794150.0,1622022.0
12-04 09:41:00,25.534,12.980,56.704,4.099,0.0,0.683,4096.0,126222336.0,1.0,253.0,3615993856.0,488579072.0,29280047104.0,234455040.0,8732869.0,1622718.0
12-04 09:41:01,33.616,16.214,49.151,0.085,0.0,0.934,0.0,4415488.0,0.0,43.0,3615608832.0,488288256.0,29284044800.0,231133184.0,6209598.0,1854968.0
12-04 09:41:02,33.503,15.946,49.449,0.085,0.0,1.018,0.0,2273280.0,0.0,24.0,3617005568.0,487972864.0,29285081088.0,229015552.0,5814596.0,1626813.0
12-04 09:41:03,33.219,15.880,50.043,0.172,0.0,0.687,0.0,4521984.0,0.0,48.0,3620642816.0,487317504.0,29266944000.0,244170752.0,4192741.0,1844136.0
12-04 09:41:04,34.089,16.205,48.866,0.0,0.0,0.840,0.0,2228224.0,0.0,23.0,3632676864.0,486985728.0,29268385792.0,231026688.0,5851290.0,1665715.0
12-04 09:41:05,32.522,16.174,50.609,0.0,0.0,0.696,0.0,4575232.0,0.0,49.0,3642863616.0,486268928.0,29244522496.0,245420032.0,4191092.0,1829393.0
12-04 09:41:06,32.133,15.540,51.449,0.088,0.0,0.790,0.0,2285568.0,0.0,25.0,3648430080.0,485908480.0,29242220544.0,242515968.0,5876291.0,1679522.0
12-04 09:41:07,32.402,16.157,50.568,0.087,0.0,0.786,0.0,4431872.0,0.0,43.0,3650314240.0,485531648.0,29239873536.0,243355648.0,6184719.0,1845865.0
12-04 09:41:08,33.162,15.338,50.471,0.086,0.0,0.943,0.0,2289664.0,0.0,24.0,3649617920.0,485203968.0,29241233408.0,243019776.0,3906288.0,1687521.0
12-04 09:41:09,33.562,15.325,50.171,0.086,0.0,0.856,0.0,4411392.0,0.0,44.0,3656810496.0,484708352.0,29232656384.0,244899840.0,6145753.0,1823472.0
12-04 09:41:10,33.135,15.928,49.915,0.0,0.0,1.022,0.0,2232320.0,0.0,22.0,3669450752.0,484487168.0,29236965376.0,228171776.0,5968708.0,1725695.0
12-04 09:41:11,33.622,14.905,50.693,0.087,0.0,0.693,0.0,4493312.0,0.0,45.0,3677921280.0,483856384.0,29219188736.0,238108672.0,4052004.0,1761565.0
12-04 09:41:12,33.420,15.498,50.476,0.087,0.0,0.519,0.0,2326528.0,0.0,27.0,3684302848.0,483495936.0,29218390016.0,232886272.0,5990786.0,1735011.0
12-04 09:41:13,34.220,14.837,50.257,0.086,0.0,0.600,0.0,4378624.0,0.0,41.0,3684282368.0,483192832.0,29220777984.0,230821888.0,4024219.0,1753267.0
12-04 09:41:14,33.390,15.753,49.658,0.086,0.0,1.113,0.0,4300800.0,0.0,36.0,3684323328.0,482869248.0,29220220928.0,231661568.0,6081707.0,1777627.0
12-04 09:41:15,33.929,16.071,49.405,0.0,0.0,0.595,0.0,2392064.0,0.0,32.0,3684659200.0,482553856.0,29222084608.0,229777408.0,5997135.0,1744036.0
12-04 09:41:16,34.134,15.437,49.485,0.0,0.0,0.943,0.0,4509696.0,0.0,45.0,3685380096.0,481931264.0,29203800064.0,247963648.0,4160348.0,1828499.0
12-04 09:41:17,33.647,15.240,50.514,0.0,0.0,0.599,0.0,2318336.0,0.0,26.0,3685306368.0,481628160.0,29205757952.0,246382592.0,5762940.0,1610880.0
12-04 09:41:18,33.162,16.239,49.573,0.171,0.0,0.855,4096.0,4427776.0,1.0,46.0,3683930112.0,481341440.0,29208674304.0,245129216.0,4467489.0,1860042.0
12-04 09:41:19,32.988,16.062,50.086,0.086,0.0,0.777,0.0,2260992.0,0.0,23.0,3684044800.0,481026048.0,29210685440.0,243318784.0,5530703.0,1608549.0
12-04 09:41:20,34.322,12.203,53.136,0.085,0.0,0.254,0.0,6598656.0,0.0,63.0,3683045376.0,480755712.0,29215465472.0,239808512.0,2881384.0,456135.0
12-04 09:41:21,33.078,12.361,54.390,0.171,0.0,0.0,0.0,6574080.0,0.0,60.0,3683381248.0,480473088.0,29220397056.0,234823680.0,607687.0,330628.0
12-04 09:41:22,32.799,13.069,53.963,0.084,0.0,0.084,0.0,6549504.0,0.0,60.0,3684409344.0,480219136.0,29225668608.0,228777984.0,643067.0,472197.0
12-04 09:41:23,31.853,12.724,55.167,0.256,0.0,0.0,0.0,8740864.0,0.0,78.0,3685908480.0,479649792.0,29210931200.0,242585600.0,722099.0,357155.0
12-04 09:41:24,33.391,11.845,54.592,0.172,0.0,0.0,0.0,6701056.0,0.0,69.0,3689660416.0,479346688.0,29211594752.0,238473216.0,897396.0,441714.0
12-04 09:41:25,32.908,12.160,54.932,0.0,0.0,0.0,0.0,6578176.0,0.0,60.0,3690029056.0,479076352.0,29216800768.0,233168896.0,499201.0,304690.0
12-04 09:41:26,31.648,12.642,55.536,0.174,0.0,0.0,0.0,6557696.0,0.0,60.0,3690553344.0,478806016.0,29221023744.0,228691968.0,648465.0,311073.0
12-04 09:41:27,33.333,12.606,53.807,0.169,0.0,0.085,0.0,11243520.0,0.0,75.0,3690086400.0,478208000.0,29206011904.0,244768768.0,523930.0,291315.0
12-04 09:41:28,24.365,8.122,65.821,1.523,0.0,0.169,8192.0,85356544.0,2.0,228.0,3689291776.0,477212672.0,29215420416.0,237150208.0,322477.0,197546.0
12-04 09:41:29,3.506,0.668,94.825,1.002,0.0,0.0,0.0,45948928.0,0.0,119.0,3691474944.0,476856320.0,29099401216.0,351342592.0,22049.0,37708.0
12-04 09:41:30,0.336,0.503,93.456,5.705,0.0,0.0,8192.0,201261056.0,2.0,376.0,3691606016.0,476864512.0,29099417600.0,351186944.0,19968.0,33991.0
12-04 09:41:31,0.335,0.753,91.046,7.782,0.0,0.084,16384.0,270716928.0,4.0,515.0,3691675648.0,476880896.0,29099450368.0,351068160.0,21938.0,38694.0
12-04 09:41:32,0.833,0.500,97.669,0.916,0.0,0.083,0.0,126050304.0,0.0,209.0,3691732992.0,476880896.0,29099454464.0,351006720.0,20809.0,36839.0
12-04 09:41:33,6.005,0.250,93.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3698847744.0,476880896.0,29099458560.0,343887872.0,784450.0,318943.0
12-04 09:41:34,16.611,7.215,75.252,0.252,0.0,0.671,0.0,106496.0,0.0,6.0,3702181888.0,476893184.0,29106163712.0,333836288.0,3719983.0,1549272.0
12-04 09:41:35,38.358,15.410,45.477,0.0,0.0,0.754,0.0,2179072.0,0.0,24.0,3704995840.0,476909568.0,29127430144.0,309739520.0,5517343.0,2106304.0
12-04 09:41:36,38.128,14.128,46.809,0.0,0.0,0.936,0.0,2150400.0,0.0,20.0,3706892288.0,476921856.0,29149687808.0,285573120.0,6842032.0,2059581.0
12-04 09:41:37,37.617,15.489,45.787,0.085,0.0,1.021,0.0,2162688.0,0.0,19.0,3707408384.0,476934144.0,29171847168.0,262885376.0,4893205.0,2087272.0
12-04 09:41:38,38.087,14.005,46.712,0.0,0.0,1.196,0.0,4341760.0,0.0,41.0,3710402560.0,476983296.0,29196075008.0,235614208.0,7476460.0,2403727.0
12-04 09:41:39,37.881,15.085,45.932,0.085,0.0,1.017,0.0,2334720.0,0.0,26.0,3722321920.0,476327936.0,29175062528.0,245362688.0,6993572.0,2130523.0
12-04 09:41:40,37.940,15.327,45.645,0.084,0.0,1.005,0.0,2293760.0,0.0,26.0,3726737408.0,476012544.0,29175762944.0,240562176.0,6929183.0,2118605.0
12-04 09:41:41,37.852,16.027,44.928,0.256,0.0,0.938,4096.0,30785536.0,1.0,86.0,3728461824.0,475348992.0,29172908032.0,242356224.0,4920613.0,2129073.0
12-04 09:41:42,40.453,14.473,43.069,0.785,0.0,1.221,118784.0,48439296.0,3.0,120.0,3729113088.0,474603520.0,29111902208.0,303456256.0,6958106.0,2128906.0
12-04 09:41:43,36.433,15.638,46.830,0.0,0.0,1.099,0.0,4259840.0,0.0,32.0,3729993728.0,474632192.0,29135941632.0,278507520.0,5348152.0,2319296.0
12-04 09:41:44,37.976,14.619,46.367,0.087,0.0,0.952,0.0,2277376.0,0.0,25.0,3731869696.0,474648576.0,29158969344.0,253587456.0,7153669.0,2256900.0
12-04 09:41:45,37.138,14.736,46.848,0.085,0.0,1.193,0.0,2195456.0,0.0,22.0,3732451328.0,474673152.0,29181313024.0,230637568.0,6947284.0,2141172.0
12-04 09:41:46,38.599,13.834,46.627,0.0,0.0,0.939,0.0,2277376.0,0.0,24.0,3735474176.0,474370048.0,29181767680.0,227463168.0,7036959.0,2176753.0
12-04 09:41:47,37.031,15.529,45.904,0.0,0.0,1.536,0.0,4407296.0,0.0,43.0,3738738688.0,473694208.0,29160296448.0,246345728.0,5590195.0,2235808.0
12-04 09:41:48,39.082,14.528,45.540,0.085,0.0,0.765,0.0,2379776.0,0.0,29.0,3742367744.0,473395200.0,29160792064.0,242520064.0,6817452.0,2309430.0
12-04 09:41:49,36.318,15.709,47.044,0.0,0.0,0.929,0.0,2240512.0,0.0,21.0,3743563776.0,473088000.0,29161918464.0,240504832.0,7004394.0,2171187.0
12-04 09:41:50,37.898,15.332,45.909,0.0,0.0,0.861,0.0,2269184.0,0.0,25.0,3737133056.0,472801280.0,29162012672.0,247128064.0,6844465.0,2085373.0
12-04 09:41:51,36.050,16.639,46.134,0.084,0.0,1.092,0.0,4194304.0,0.0,33.0,3741507584.0,472510464.0,29164773376.0,240283648.0,7172593.0,2253127.0
12-04 09:41:52,39.006,14.069,45.914,0.084,0.0,0.927,0.0,2490368.0,0.0,35.0,3743207424.0,472223744.0,29165395968.0,238247936.0,5312168.0,2327541.0
12-04 09:41:53,36.348,15.245,47.545,0.0,0.0,0.861,0.0,2244608.0,0.0,22.0,3746762752.0,471805952.0,29157543936.0,242962432.0,6942849.0,2139816.0
12-04 09:41:54,38.546,14.455,46.154,0.085,0.0,0.761,0.0,2310144.0,0.0,24.0,3753111552.0,471490560.0,29157257216.0,237215744.0,6939961.0,2135930.0
12-04 09:41:55,38.330,14.480,46.167,0.0,0.0,1.022,0.0,2199552.0,0.0,21.0,3758845952.0,471199744.0,29158047744.0,230981632.0,6986829.0,2146115.0
12-04 09:41:56,36.604,14.932,47.270,0.0,0.0,1.195,4096.0,4440064.0,1.0,44.0,3759882240.0,470908928.0,29161136128.0,227147776.0,5498677.0,2437288.0
12-04 09:41:57,38.124,14.636,46.450,0.088,0.0,0.701,0.0,2351104.0,0.0,27.0,3765243904.0,470286336.0,29139558400.0,243986432.0,6964097.0,2144470.0
12-04 09:41:58,37.278,14.962,46.577,0.0,0.0,1.183,0.0,2277376.0,0.0,24.0,3766390784.0,469995520.0,29140258816.0,242429952.0,6908452.0,2106029.0
12-04 09:41:59,39.160,13.710,46.187,0.086,0.0,0.857,0.0,2248704.0,0.0,22.0,3770503168.0,469692416.0,29140799488.0,238080000.0,4855944.0,2092315.0
12-04 09:42:00,35.073,15.740,47.904,0.086,0.0,1.198,0.0,4280320.0,0.0,35.0,3770634240.0,469401600.0,29143343104.0,235696128.0,7293706.0,2326575.0
12-04 09:42:01,38.746,14.175,46.048,0.0,0.0,1.031,0.0,2412544.0,0.0,29.0,3773837312.0,469094400.0,29144289280.0,231854080.0,7274424.0,2316585.0
12-04 09:42:02,36.949,15.339,46.780,0.0,0.0,0.932,0.0,2265088.0,0.0,25.0,3775578112.0,468795392.0,29145292800.0,229408768.0,6991288.0,2160622.0
12-04 09:42:03,37.835,14.286,46.667,0.087,0.0,1.126,0.0,2330624.0,0.0,27.0,3777388544.0,468504576.0,29145796608.0,227385344.0,6948188.0,2141311.0
12-04 09:42:04,36.641,15.437,47.074,0.0,0.0,0.848,0.0,4374528.0,0.0,40.0,3780243456.0,467890176.0,29126045696.0,244895744.0,5012688.0,2165821.0
12-04 09:42:05,38.319,15.378,45.210,0.084,0.0,1.008,0.0,2314240.0,0.0,28.0,3781701632.0,467599360.0,29127086080.0,242688000.0,7404112.0,2389362.0
12-04 09:42:06,35.503,16.145,46.999,0.085,0.0,1.268,0.0,2310144.0,0.0,23.0,3785379840.0,467300352.0,29127516160.0,238878720.0,6978812.0,2157322.0
12-04 09:42:07,31.711,13.674,46.644,6.795,0.0,1.174,8192.0,217038848.0,2.0,419.0,3788681216.0,466984960.0,29123850240.0,239558656.0,3087069.0,2217264.0
12-04 09:42:08,21.368,10.642,55.659,11.233,0.0,1.098,8192.0,273682432.0,2.0,498.0,3794477056.0,466669568.0,29113774080.0,244154368.0,3670647.0,2108953.0
12-04 09:42:09,27.589,12.054,53.905,5.603,0.0,0.849,4096.0,199815168.0,1.0,361.0,3798061056.0,466370560.0,29107888128.0,246755328.0,2871245.0,2113077.0
12-04 09:42:10,36.864,15.339,46.610,0.0,0.0,1.186,0.0,2306048.0,0.0,23.0,3802939392.0,466075648.0,29108903936.0,241156096.0,8923062.0,2118614.0
12-04 09:42:11,37.660,15.713,45.260,0.0,0.0,1.366,0.0,2199552.0,0.0,23.0,3804344320.0,465764352.0,29108772864.0,240193536.0,9044589.0,2182071.0
12-04 09:42:12,37.275,14.996,46.787,0.0,0.0,0.943,0.0,4444160.0,0.0,42.0,3809255424.0,465494016.0,29111844864.0,232480768.0,9408899.0,2375463.0
12-04 09:42:13,37.940,14.936,46.524,0.0,0.0,0.601,0.0,2183168.0,0.0,22.0,3811942400.0,465211392.0,29112504320.0,229416960.0,6908948.0,2120685.0
12-04 09:42:14,38.183,15.307,45.837,0.0,0.0,0.673,0.0,2318336.0,0.0,24.0,3813900288.0,464904192.0,29112586240.0,227684352.0,6902059.0,2096668.0
12-04 09:42:15,37.867,16.205,44.920,0.168,0.0,0.840,0.0,2252800.0,0.0,33.0,3816603648.0,464539648.0,29108867072.0,229064704.0,7034432.0,2174706.0
12-04 09:42:16,37.691,14.856,46.180,0.0,0.0,1.273,0.0,4431872.0,0.0,42.0,3820359680.0,464228352.0,29107138560.0,227348480.0,7499437.0,2442103.0
12-04 09:42:17,39.715,14.358,45.172,0.0,0.0,0.756,0.0,2338816.0,0.0,28.0,3825090560.0,463605760.0,29085990912.0,244387840.0,6873360.0,2105426.0
12-04 09:42:18,38.147,15.192,45.743,0.083,0.0,0.835,0.0,2199552.0,0.0,21.0,3826229248.0,463294464.0,29086715904.0,242835456.0,4904914.0,2117916.0
12-04 09:42:19,38.611,15.241,45.216,0.085,0.0,0.847,0.0,2285568.0,0.0,24.0,3829768192.0,462987264.0,29086621696.0,239697920.0,7053885.0,2195508.0
12-04 09:42:20,37.954,14.539,46.154,0.085,0.0,1.268,0.0,4362240.0,0.0,40.0,3830087680.0,462708736.0,29090185216.0,236093440.0,7355445.0,2365302.0
12-04 09:42:21,38.488,14.948,45.533,0.086,0.0,0.945,0.0,2293760.0,0.0,26.0,3836399616.0,462413824.0,29089738752.0,230522880.0,7092170.0,2212986.0
12-04 09:42:22,35.833,14.996,47.951,0.0,0.0,1.221,0.0,3162112.0,0.0,39.0,3838459904.0,462123008.0,29091319808.0,227172352.0,7227171.0,2287312.0
12-04 09:42:23,38.832,13.574,46.392,0.0,0.0,1.203,0.0,2363392.0,0.0,26.0,3843944448.0,461496320.0,29070258176.0,243376128.0,4958335.0,2148097.0
12-04 09:42:24,38.693,14.238,46.064,0.0,0.0,1.005,0.0,2224128.0,0.0,23.0,3848548352.0,461180928.0,29070606336.0,238739456.0,6969804.0,2155893.0
12-04 09:42:25,37.808,15.378,45.624,0.0,0.0,1.189,0.0,2273280.0,0.0,24.0,3852677120.0,460894208.0,29071273984.0,234229760.0,6875868.0,2106844.0
12-04 09:42:26,37.681,14.578,46.462,0.085,0.0,1.194,0.0,4157440.0,0.0,31.0,3854831616.0,460599296.0,29074272256.0,229371904.0,5167058.0,2248839.0
12-04 09:42:27,37.522,14.211,46.967,0.173,0.0,1.127,0.0,2514944.0,0.0,37.0,3856777216.0,460312576.0,29074632704.0,227352576.0,7324949.0,2347343.0
12-04 09:42:28,38.940,14.971,45.332,0.0,0.0,0.757,0.0,2326528.0,0.0,25.0,3861921792.0,459710464.0,29053726720.0,243716096.0,6954087.0,2136999.0
12-04 09:42:29,37.780,14.372,46.902,0.086,0.0,0.861,0.0,2232320.0,0.0,23.0,3866279936.0,459423744.0,29054132224.0,239239168.0,6890415.0,2115657.0
12-04 09:42:30,38.225,15.273,45.392,0.0,0.0,1.109,0.0,4288512.0,0.0,34.0,3865108480.0,459145216.0,29056774144.0,238047232.0,5186832.0,2262701.0
12-04 09:42:31,38.627,14.249,46.009,0.086,0.0,1.030,0.0,5861376.0,0.0,39.0,3871211520.0,458858496.0,29057085440.0,231919616.0,7251308.0,2307334.0
12-04 09:42:32,42.613,14.688,41.076,0.769,0.0,0.854,4096.0,63184896.0,1.0,158.0,3876290560.0,457613312.0,29038354432.0,246816768.0,7002229.0,2159114.0
12-04 09:42:33,39.428,15.945,42.721,0.693,0.0,1.213,4096.0,72732672.0,1.0,210.0,3876855808.0,456945664.0,28937052160.0,348221440.0,6149451.0,1952779.0
12-04 09:42:34,32.822,15.516,50.469,0.085,0.0,1.108,0.0,2236416.0,0.0,22.0,3875553280.0,456957952.0,28959772672.0,326791168.0,5992277.0,1832467.0
12-04 09:42:35,32.995,16.751,49.323,0.0,0.0,0.931,0.0,4329472.0,0.0,39.0,3876786176.0,457031680.0,28985344000.0,299913216.0,4221275.0,1966515.0
12-04 09:42:36,32.562,16.538,49.871,0.086,0.0,0.943,0.0,2158592.0,0.0,19.0,3875241984.0,457056256.0,29009276928.0,277499904.0,5620527.0,1633550.0
12-04 09:42:37,32.902,15.976,50.345,0.0,0.0,0.777,0.0,4345856.0,0.0,41.0,3875442688.0,457076736.0,29034991616.0,251564032.0,6337403.0,2027651.0
12-04 09:42:38,34.425,15.701,48.699,0.252,0.0,0.924,0.0,2166784.0,0.0,22.0,3876372480.0,457093120.0,29058568192.0,227041280.0,5737070.0,1692957.0
12-04 09:42:39,36.972,13.028,46.743,2.201,0.0,1.056,8192.0,153026560.0,2.0,291.0,3858980864.0,456798208.0,29058994176.0,244301824.0,4890566.0,2127371.0
12-04 09:42:40,26.723,12.185,51.681,8.235,0.0,1.176,12288.0,272637952.0,3.0,486.0,3786166272.0,456814592.0,29073195008.0,302899200.0,6789985.0,2443799.0
12-04 09:42:41,26.498,11.983,52.911,7.426,0.0,1.181,8192.0,223383552.0,2.0,446.0,3746336768.0,456835072.0,29087870976.0,328032256.0,8087882.0,2277731.0
12-04 09:42:42,36.879,15.693,46.818,0.0,0.0,0.610,0.0,2162688.0,0.0,20.0,3712012288.0,456847360.0,29110013952.0,340201472.0,6443300.0,2233743.0
12-04 09:42:43,37.467,15.109,46.376,0.087,0.0,0.961,0.0,2158592.0,0.0,19.0,3713138688.0,456859648.0,29131730944.0,317345792.0,6011575.0,2249569.0
12-04 09:42:44,38.160,14.395,46.252,0.0,0.0,1.193,0.0,2174976.0,0.0,21.0,3717402624.0,456867840.0,29153775616.0,291028992.0,7391849.0,2330501.0
12-04 09:42:45,37.725,15.227,46.108,0.086,0.0,0.855,0.0,4329472.0,0.0,38.0,3722588160.0,456900608.0,29177638912.0,261947392.0,7551697.0,2423382.0
12-04 09:42:46,39.541,14.116,45.408,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,3725545472.0,456929280.0,29199523840.0,237076480.0,5413084.0,2320240.0
12-04 09:42:47,37.833,15.305,45.916,0.0,0.0,0.946,0.0,2232320.0,0.0,24.0,3727282176.0,456626176.0,29194346496.0,240820224.0,7253530.0,2299512.0
12-04 09:42:48,38.248,14.397,46.227,0.0,0.0,1.127,0.0,2293760.0,0.0,25.0,3731009536.0,456364032.0,29194850304.0,236851200.0,7266385.0,2286053.0
12-04 09:42:49,38.292,14.437,46.391,0.088,0.0,0.792,0.0,2203648.0,0.0,22.0,3734728704.0,456110080.0,29195239424.0,232996864.0,7204875.0,2230652.0
12-04 09:42:50,36.411,16.135,46.506,0.086,0.0,0.863,0.0,4231168.0,0.0,35.0,3735162880.0,455831552.0,29198438400.0,229642240.0,5700262.0,2400453.0
12-04 09:42:51,38.240,14.634,45.993,0.0,0.0,1.132,0.0,2453504.0,0.0,37.0,3733200896.0,455442432.0,29187665920.0,242765824.0,7531425.0,2519093.0
12-04 09:42:52,39.160,15.042,44.622,0.084,0.0,1.092,0.0,2297856.0,0.0,30.0,3742666752.0,455086080.0,29179351040.0,241971200.0,7195162.0,2241965.0
12-04 09:42:53,39.052,13.966,45.862,0.086,0.0,1.034,0.0,2322432.0,0.0,25.0,3747082240.0,454815744.0,29179518976.0,237658112.0,7259940.0,2264268.0
12-04 09:42:54,39.378,14.162,45.509,0.0,0.0,0.950,0.0,2183168.0,0.0,23.0,3749347328.0,454561792.0,29180182528.0,234983424.0,5173170.0,2231535.0
12-04 09:42:55,38.238,15.825,44.996,0.0,0.0,0.941,0.0,4300800.0,0.0,40.0,3763322880.0,454017024.0,29158526976.0,243208192.0,7393646.0,2358734.0
12-04 09:42:56,39.399,13.991,45.494,0.086,0.0,1.030,0.0,2560000.0,0.0,38.0,3765579776.0,453758976.0,29156040704.0,243695616.0,7888059.0,2617963.0
12-04 09:42:57,39.060,14.786,44.957,0.085,0.0,1.111,90112.0,14082048.0,4.0,50.0,3770818560.0,453545984.0,29165047808.0,229662720.0,5183722.0,2222429.0
12-04 09:42:58,40.122,14.621,43.255,0.696,0.0,1.305,294912.0,44961792.0,17.0,124.0,3777548288.0,452702208.0,29103616000.0,285208576.0,7389722.0,2332908.0
12-04 09:42:59,39.322,14.831,44.915,0.0,0.0,0.932,0.0,2150400.0,0.0,20.0,3780956160.0,452714496.0,29125623808.0,259780608.0,7229788.0,2258407.0
12-04 09:43:00,39.020,15.541,44.510,0.0,0.0,0.929,0.0,2162688.0,0.0,22.0,3784859648.0,452743168.0,29147561984.0,233910272.0,7248796.0,2269081.0
12-04 09:43:01,38.481,14.927,45.557,0.0,0.0,1.035,0.0,2174976.0,0.0,22.0,3787603968.0,452493312.0,29148327936.0,230649856.0,7348725.0,2322595.0
12-04 09:43:02,36.331,14.515,48.264,0.178,0.0,0.712,0.0,4448256.0,0.0,47.0,3788259328.0,452300800.0,29150949376.0,227565568.0,5800551.0,2524486.0
12-04 09:43:03,37.949,15.812,45.385,0.0,0.0,0.855,0.0,2351104.0,0.0,26.0,3796316160.0,451813376.0,29129633792.0,241311744.0,7313899.0,2324434.0
12-04 09:43:04,37.070,14.210,47.749,0.0,0.0,0.971,0.0,2273280.0,0.0,22.0,3798487040.0,451592192.0,29129846784.0,239149056.0,7301455.0,2295450.0
12-04 09:43:05,38.442,14.545,45.887,0.087,0.0,1.039,0.0,2265088.0,0.0,26.0,3804053504.0,451362816.0,29130366976.0,233291776.0,7153093.0,2319093.0
12-04 09:43:06,37.587,14.336,47.290,0.0,0.0,0.787,0.0,2297856.0,0.0,25.0,3806011392.0,451051520.0,29124673536.0,237338624.0,5432555.0,2246060.0
12-04 09:43:07,40.843,15.477,42.390,0.344,0.0,0.946,122880.0,41889792.0,5.0,121.0,3811405824.0,450330624.0,29112893440.0,244445184.0,7199864.0,2269766.0
12-04 09:43:08,39.363,15.159,43.411,0.603,0.0,1.464,0.0,39895040.0,0.0,109.0,3815497728.0,449875968.0,29049782272.0,303919104.0,7361215.0,2326701.0
12-04 09:43:09,37.187,15.444,45.902,0.086,0.0,1.381,0.0,4300800.0,0.0,35.0,3820859392.0,449904640.0,29072883712.0,275427328.0,7340773.0,2452975.0
12-04 09:43:10,37.098,15.552,46.134,0.0,0.0,1.216,0.0,2277376.0,0.0,26.0,3822141440.0,449937408.0,29095329792.0,251666432.0,5847421.0,2480684.0
12-04 09:43:11,36.123,13.578,46.029,3.501,0.0,0.769,4096.0,107192320.0,1.0,171.0,3825463296.0,449941504.0,29114253312.0,229416960.0,7341514.0,2307061.0
12-04 09:43:12,21.709,10.724,55.275,11.160,0.0,1.133,8192.0,269488128.0,2.0,485.0,3828871168.0,449658880.0,29102239744.0,238305280.0,5217260.0,2269186.0
12-04 09:43:13,26.046,10.077,55.764,7.344,0.0,0.769,8192.0,245870592.0,2.0,476.0,3837165568.0,449421312.0,29094277120.0,238211072.0,3284906.0,2309088.0
12-04 09:43:14,38.050,14.754,46.160,0.086,0.0,0.949,0.0,2359296.0,0.0,29.0,3837751296.0,449191936.0,29094686720.0,237445120.0,3812054.0,2206565.0
12-04 09:43:15,38.071,14.729,46.339,0.0,0.0,0.861,0.0,2158592.0,0.0,21.0,3845304320.0,448983040.0,29095088128.0,229699584.0,7170564.0,2223434.0
12-04 09:43:16,38.382,15.146,45.353,0.086,0.0,1.033,0.0,2400256.0,0.0,30.0,3850854400.0,448495616.0,29073580032.0,246145024.0,9250639.0,2253025.0
12-04 09:43:17,38.289,15.039,45.635,0.0,0.0,1.037,0.0,4268032.0,0.0,36.0,3856687104.0,448208896.0,29070921728.0,243257344.0,9540537.0,2412213.0
12-04 09:43:18,39.108,13.998,46.019,0.0,0.0,0.875,0.0,2445312.0,0.0,32.0,3863863296.0,447913984.0,29064302592.0,242995200.0,7644141.0,2433905.0
12-04 09:43:19,39.082,14.444,45.370,0.0,0.0,1.105,0.0,2199552.0,0.0,23.0,3866976256.0,447676416.0,29064331264.0,240091136.0,8619488.0,2342659.0
12-04 09:43:20,37.970,14.523,46.369,0.087,0.0,1.050,0.0,2281472.0,0.0,25.0,3871698944.0,447455232.0,29064994816.0,234926080.0,8000737.0,2299881.0
12-04 09:43:21,37.347,15.096,46.771,0.087,0.0,0.698,0.0,2273280.0,0.0,24.0,3872722944.0,447213568.0,29064544256.0,234594304.0,5244423.0,2259995.0
12-04 09:43:22,36.788,15.889,46.200,0.0,0.0,1.123,0.0,2248704.0,0.0,24.0,3879636992.0,446963712.0,29065150464.0,227323904.0,7313477.0,2306134.0
12-04 09:43:23,39.039,14.585,45.764,0.0,0.0,0.611,0.0,4407296.0,0.0,36.0,3887538176.0,446410752.0,29040001024.0,245125120.0,7560373.0,2437159.0
12-04 09:43:24,37.009,15.812,46.581,0.0,0.0,0.598,0.0,2375680.0,0.0,31.0,3890917376.0,446181376.0,29040070656.0,241905664.0,5565586.0,2443491.0
12-04 09:43:25,37.685,15.144,46.214,0.087,0.0,0.870,0.0,2273280.0,0.0,22.0,3897221120.0,445952000.0,29040791552.0,235110400.0,7199125.0,2239089.0
12-04 09:43:26,38.812,14.458,45.697,0.086,0.0,0.947,0.0,2256896.0,0.0,25.0,3903074304.0,445652992.0,29035032576.0,235315200.0,7292699.0,2301221.0
12-04 09:43:27,36.087,15.565,47.391,0.0,0.0,0.957,0.0,2297856.0,0.0,23.0,3908972544.0,445419520.0,29034975232.0,229707776.0,7244756.0,2264677.0
12-04 09:43:28,37.875,16.024,45.073,0.0,0.0,1.028,0.0,4288512.0,0.0,38.0,3913039872.0,445157376.0,29034323968.0,226553856.0,5316844.0,2306967.0
12-04 09:43:29,38.022,15.942,45.098,0.085,0.0,0.853,0.0,2461696.0,0.0,32.0,3919564800.0,444653568.0,29012451328.0,242405376.0,7865718.0,2607490.0
12-04 09:43:30,37.191,13.869,47.703,0.0,0.0,1.237,0.0,2265088.0,0.0,26.0,3922800640.0,444411904.0,29013028864.0,238833664.0,7260830.0,2274913.0
12-04 09:43:31,40.069,14.187,44.712,0.0,0.0,1.032,0.0,2277376.0,0.0,24.0,3925467136.0,444157952.0,29012656128.0,236793856.0,7268092.0,2263211.0
12-04 09:43:32,37.877,15.013,45.988,0.086,0.0,1.035,0.0,2256896.0,0.0,26.0,3929714688.0,443904000.0,29013409792.0,232046592.0,7317439.0,2303010.0
12-04 09:43:33,39.258,14.064,45.470,0.086,0.0,1.122,0.0,2260992.0,0.0,24.0,3933118464.0,443625472.0,29010272256.0,232058880.0,5166460.0,2221204.0
12-04 09:43:34,39.105,13.767,46.453,0.084,0.0,0.591,0.0,7987200.0,0.0,56.0,3938459648.0,443158528.0,28990988288.0,246468608.0,7012732.0,1687451.0
12-04 09:43:35,41.759,12.895,44.150,1.025,0.0,0.171,0.0,73117696.0,0.0,206.0,3944312832.0,442441728.0,28993826816.0,238493696.0,1938140.0,846519.0
12-04 09:43:36,41.455,10.914,46.701,0.846,0.0,0.085,4096.0,53309440.0,1.0,181.0,3947003904.0,441929728.0,28886962176.0,343179264.0,2525201.0,850700.0
12-04 09:43:37,38.177,11.178,50.301,0.258,0.0,0.086,0.0,6524928.0,0.0,66.0,3951333376.0,441991168.0,28912091136.0,313659392.0,1942618.0,847230.0
12-04 09:43:38,38.677,11.366,49.618,0.170,0.0,0.170,0.0,6533120.0,0.0,60.0,3952652288.0,442036224.0,28938059776.0,286326784.0,1796366.0,770381.0
12-04 09:43:39,35.030,10.871,54.012,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,3954020352.0,442085376.0,28964610048.0,258359296.0,880534.0,611126.0
12-04 09:43:40,32.787,11.562,55.565,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,3954184192.0,442122240.0,28991041536.0,231727104.0,556868.0,365237.0
12-04 09:43:41,32.465,12.326,55.035,0.087,0.0,0.087,0.0,6676480.0,0.0,68.0,3957850112.0,441700352.0,28974759936.0,244764672.0,495997.0,333230.0
12-04 09:43:42,32.907,12.532,54.305,0.171,0.0,0.085,0.0,6602752.0,0.0,64.0,3957407744.0,441524224.0,28980269056.0,239874048.0,495129.0,331776.0
12-04 09:43:43,27.265,11.158,57.970,3.607,0.0,0.0,4096.0,105996288.0,1.0,222.0,3957751808.0,441331712.0,28981784576.0,238206976.0,349048.0,255280.0
12-04 09:43:44,0.669,0.586,85.774,12.887,0.0,0.084,16384.0,265420800.0,4.0,480.0,3957698560.0,441352192.0,28981817344.0,238206976.0,54968.0,99478.0
12-04 09:43:45,10.593,2.119,77.542,9.576,0.0,0.169,4096.0,234659840.0,1.0,423.0,3925958656.0,441368576.0,28984573952.0,267173888.0,1699394.0,716713.0
12-04 09:43:46,37.949,11.880,49.829,0.171,0.0,0.171,0.0,6479872.0,0.0,59.0,3869556736.0,441462784.0,29010124800.0,297930752.0,2244901.0,965059.0
12-04 09:43:47,40.189,10.757,48.623,0.086,0.0,0.344,0.0,5152768.0,0.0,58.0,3772715008.0,441516032.0,29034110976.0,370733056.0,2169169.0,918653.0
12-04 09:43:48,39.329,10.671,49.570,0.086,0.0,0.344,0.0,6467584.0,0.0,57.0,3724095488.0,441610240.0,29058654208.0,394715136.0,2246394.0,965959.0
12-04 09:43:49,37.587,10.752,51.311,0.175,0.0,0.175,0.0,6483968.0,0.0,62.0,3724247040.0,441675776.0,29084319744.0,368832512.0,2258597.0,977211.0
12-04 09:43:50,38.587,11.542,49.612,0.172,0.0,0.086,0.0,6475776.0,0.0,57.0,3736035328.0,441733120.0,29109075968.0,332230656.0,2260915.0,979005.0
12-04 09:43:51,36.693,12.661,50.560,0.086,0.0,0.0,0.0,6504448.0,0.0,61.0,3738480640.0,441790464.0,29134258176.0,304545792.0,2259149.0,979727.0
12-04 09:43:52,38.335,11.535,49.957,0.087,0.0,0.087,0.0,6479872.0,0.0,57.0,3741130752.0,441864192.0,29159452672.0,276627456.0,2110978.0,900725.0
12-04 09:43:53,39.339,11.401,48.999,0.087,0.0,0.174,0.0,4317184.0,0.0,38.0,3749584896.0,441888768.0,29183164416.0,244436992.0,2247590.0,984225.0
12-04 09:43:54,39.365,11.578,48.885,0.086,0.0,0.086,0.0,6561792.0,0.0,60.0,3754008576.0,441708544.0,29186891776.0,236466176.0,2243617.0,982796.0
12-04 09:43:55,38.402,11.082,50.258,0.172,0.0,0.086,0.0,6569984.0,0.0,63.0,3757846528.0,441548800.0,29190324224.0,229355520.0,2255730.0,979590.0
12-04 09:43:56,38.593,11.235,49.914,0.172,0.0,0.086,0.0,6688768.0,0.0,66.0,3763798016.0,441106432.0,29169725440.0,244445184.0,2253743.0,975724.0
12-04 09:43:57,38.248,10.755,50.824,0.087,0.0,0.087,0.0,6561792.0,0.0,61.0,3766083584.0,440852480.0,29170200576.0,241938432.0,2258038.0,983959.0
12-04 09:43:58,39.878,10.686,49.175,0.087,0.0,0.174,0.0,6635520.0,0.0,63.0,3771199488.0,440643584.0,29169295360.0,237936640.0,2275513.0,1003326.0
12-04 09:43:59,38.435,12.415,48.810,0.170,0.0,0.170,0.0,6500352.0,0.0,61.0,3775324160.0,440475648.0,29173387264.0,229888000.0,2255478.0,981781.0
12-04 09:44:00,38.220,11.431,50.262,0.0,0.0,0.087,0.0,4509696.0,0.0,48.0,3782311936.0,440016896.0,29153259520.0,243486720.0,2114696.0,908115.0
12-04 09:44:01,30.605,6.223,60.529,2.558,0.0,0.085,8192.0,105811968.0,2.0,272.0,3778138112.0,439222272.0,29173551104.0,228163584.0,2150697.0,930837.0
12-04 09:44:02,14.154,1.591,81.240,2.848,0.0,0.168,0.0,98082816.0,0.0,205.0,3787841536.0,438747136.0,29038411776.0,354074624.0,1799683.0,750232.0
12-04 09:44:03,6.245,0.338,93.249,0.0,0.0,0.169,0.0,114688.0,0.0,8.0,3794042880.0,438759424.0,29032198144.0,354074624.0,1818415.0,745862.0
12-04 09:44:04,7.731,0.336,91.849,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3801751552.0,438759424.0,29032202240.0,346361856.0,1815385.0,746321.0
12-04 09:44:05,6.218,0.168,93.613,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3806228480.0,438759424.0,29032202240.0,341884928.0,1816794.0,748677.0
12-04 09:44:06,7.731,0.336,91.849,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3817021440.0,438759424.0,29032202240.0,331091968.0,1824114.0,751433.0
12-04 09:44:07,6.600,0.418,92.648,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3818790912.0,438763520.0,29032206336.0,329314304.0,1817321.0,751668.0
12-04 09:44:08,16.933,5.055,77.506,0.0,0.0,0.505,0.0,32768.0,0.0,2.0,3821359104.0,438763520.0,29036716032.0,322236416.0,2621980.0,1522674.0
12-04 09:44:09,35.329,14.418,48.988,0.0,0.0,1.265,77824.0,2080768.0,7.0,13.0,3826753536.0,438779904.0,29056638976.0,296902656.0,5331197.0,2337367.0
12-04 09:44:10,40.665,14.322,43.649,0.0,0.0,1.364,0.0,2314240.0,0.0,27.0,3833765888.0,438788096.0,29078568960.0,267952128.0,8018369.0,2688027.0
12-04 09:44:11,36.906,15.990,46.067,0.086,0.0,0.951,0.0,2183168.0,0.0,25.0,3843153920.0,438804480.0,29099798528.0,237318144.0,7707271.0,2549895.0
12-04 09:44:12,39.983,14.686,44.143,0.0,0.0,1.188,0.0,2260992.0,0.0,23.0,3841351680.0,438550528.0,29100142592.0,239030272.0,7741135.0,2545921.0
12-04 09:44:13,38.429,15.884,44.748,0.085,0.0,0.854,0.0,2281472.0,0.0,23.0,3852136448.0,438312960.0,29100523520.0,228102144.0,7758717.0,2556423.0
12-04 09:44:14,38.986,14.685,45.280,0.0,0.0,1.049,0.0,2416640.0,0.0,29.0,3859177472.0,437776384.0,29076893696.0,245227520.0,7718245.0,2528885.0
12-04 09:44:15,38.029,15.039,45.981,0.086,0.0,0.864,0.0,2236416.0,0.0,23.0,3864543232.0,437526528.0,29078036480.0,238968832.0,6286160.0,2561182.0
12-04 09:44:16,38.927,15.503,44.037,0.0,0.0,1.533,0.0,2265088.0,0.0,25.0,3869908992.0,437252096.0,29075025920.0,236888064.0,7246060.0,2555353.0
12-04 09:44:17,37.260,15.009,46.597,0.0,0.0,1.134,0.0,2273280.0,0.0,23.0,3873042432.0,436998144.0,29075226624.0,233807872.0,7739433.0,2537127.0
12-04 09:44:18,40.102,14.932,43.942,0.085,0.0,0.939,0.0,2236416.0,0.0,21.0,3881123840.0,436744192.0,29075193856.0,226013184.0,7738108.0,2545440.0
12-04 09:44:19,37.341,15.919,45.301,0.085,0.0,1.355,0.0,2371584.0,0.0,28.0,3887202304.0,436224000.0,29054414848.0,241233920.0,7768575.0,2568022.0
12-04 09:44:20,38.022,15.772,42.540,2.387,0.0,1.279,8192.0,95285248.0,2.0,222.0,3882770432.0,435978240.0,29055066112.0,245260288.0,7366883.0,2716673.0
12-04 09:44:21,25.086,11.598,52.234,9.966,0.0,1.117,8192.0,268435456.0,2.0,407.0,3890511872.0,435834880.0,29058772992.0,233955328.0,3593574.0,2485566.0
12-04 09:44:22,29.412,11.850,51.151,6.223,0.0,1.364,4096.0,196685824.0,1.0,334.0,3895267328.0,435724288.0,29060415488.0,227667968.0,8304935.0,2479418.0
12-04 09:44:23,39.949,14.480,44.378,0.085,0.0,1.107,0.0,2400256.0,0.0,27.0,3903774720.0,435171328.0,29035978752.0,244150272.0,5245837.0,2469491.0
12-04 09:44:24,40.655,13.351,44.875,0.0,0.0,1.120,0.0,2248704.0,0.0,25.0,3908980736.0,434909184.0,29036752896.0,238432256.0,9712588.0,2508208.0
12-04 09:44:25,37.467,15.351,45.707,0.087,0.0,1.388,0.0,2306048.0,0.0,24.0,3909853184.0,434659328.0,29037535232.0,237027328.0,7664685.0,2510873.0
12-04 09:44:26,39.515,14.991,44.194,0.087,0.0,1.213,0.0,2215936.0,0.0,23.0,3913654272.0,434425856.0,29037256704.0,233738240.0,9774534.0,2565718.0
12-04 09:44:27,38.587,14.470,45.650,0.0,0.0,1.292,0.0,2293760.0,0.0,22.0,3919155200.0,434180096.0,29037305856.0,228433920.0,7771776.0,2580296.0
12-04 09:44:28,39.879,14.470,44.703,0.0,0.0,0.947,0.0,2375680.0,0.0,28.0,3928141824.0,433655808.0,29013368832.0,243908608.0,7778983.0,2579072.0
12-04 09:44:29,39.896,14.918,44.232,0.087,0.0,0.867,0.0,2199552.0,0.0,23.0,3935715328.0,433426432.0,29013610496.0,236322816.0,5929203.0,2491885.0
12-04 09:44:30,39.267,14.821,44.804,0.0,0.0,1.107,0.0,2314240.0,0.0,23.0,3938058240.0,433188864.0,29014745088.0,233082880.0,7528429.0,2597324.0
12-04 09:44:31,39.677,15.293,43.840,0.085,0.0,1.105,0.0,2207744.0,0.0,25.0,3943747584.0,432959488.0,29014921216.0,227446784.0,7786112.0,2586531.0
12-04 09:44:32,40.324,14.493,43.990,0.0,0.0,1.194,0.0,4341760.0,0.0,36.0,3953324032.0,432422912.0,28989087744.0,244240384.0,7812909.0,2589866.0
12-04 09:44:33,38.846,14.384,45.478,0.0,0.0,1.292,0.0,2404352.0,0.0,28.0,3957051392.0,432189440.0,28989550592.0,240283648.0,7743743.0,2573681.0
12-04 09:44:34,39.316,14.872,44.701,0.0,0.0,1.111,0.0,1937408.0,0.0,24.0,3959177216.0,431947776.0,28989145088.0,238804992.0,7981030.0,2682378.0
12-04 09:44:35,39.533,14.965,44.464,0.0,0.0,1.038,0.0,2281472.0,0.0,24.0,3959275520.0,431685632.0,28985974784.0,242139136.0,7776139.0,2566161.0
12-04 09:44:36,37.925,16.241,44.813,0.0,0.0,1.020,0.0,2400256.0,0.0,30.0,3964358656.0,431403008.0,28980379648.0,242933760.0,7952431.0,2673171.0
12-04 09:44:37,39.394,14.632,44.762,0.087,0.0,1.126,0.0,2314240.0,0.0,26.0,3976044544.0,431058944.0,28968464384.0,243507200.0,7265597.0,2639640.0
12-04 09:44:38,40.208,14.645,44.281,0.0,0.0,0.867,0.0,2297856.0,0.0,25.0,3981234176.0,430780416.0,28965289984.0,241770496.0,7702915.0,2519304.0
12-04 09:44:39,38.743,15.208,44.860,0.085,0.0,1.105,0.0,2228224.0,0.0,22.0,3983060992.0,430538752.0,28966244352.0,239230976.0,7347713.0,2658903.0
12-04 09:44:40,40.189,14.482,44.302,0.0,0.0,1.028,0.0,2301952.0,0.0,24.0,3989458944.0,430305280.0,28966178816.0,233132032.0,6956448.0,2597464.0
12-04 09:44:41,39.081,15.511,44.367,0.0,0.0,1.040,0.0,2400256.0,0.0,30.0,3998760960.0,429809664.0,28945010688.0,245493760.0,7817915.0,2615033.0
12-04 09:44:42,39.643,14.771,44.312,0.0,0.0,1.273,0.0,2260992.0,0.0,23.0,4000874496.0,429576192.0,28945481728.0,243142656.0,7710048.0,2546220.0
12-04 09:44:43,38.021,14.583,45.660,0.260,0.0,1.476,0.0,2330624.0,0.0,27.0,4008828928.0,429355008.0,28945604608.0,235286528.0,7749578.0,2567637.0
12-04 09:44:44,39.108,15.094,44.683,0.0,0.0,1.115,0.0,2363392.0,0.0,27.0,4022427648.0,428871680.0,28924219392.0,243556352.0,7813838.0,2590367.0
12-04 09:44:45,34.719,15.584,48.745,0.0,0.0,0.952,0.0,2224128.0,0.0,22.0,4025135104.0,428630016.0,28924919808.0,240390144.0,6351828.0,2211572.0
12-04 09:44:46,32.929,15.771,50.347,0.087,0.0,0.867,0.0,2310144.0,0.0,31.0,4025245696.0,428384256.0,28927770624.0,237674496.0,5993215.0,1923727.0
12-04 09:44:47,32.817,15.848,50.301,0.0,0.0,1.034,0.0,2248704.0,0.0,22.0,4023582720.0,428134400.0,28929286144.0,238071808.0,4307143.0,1866747.0
12-04 09:44:48,32.041,16.365,50.474,0.0,0.0,1.120,0.0,4308992.0,0.0,36.0,4026273792.0,427905024.0,28932841472.0,232054784.0,7853722.0,2097583.0
12-04 09:44:49,32.383,15.976,50.604,0.173,0.0,0.864,0.0,2424832.0,0.0,33.0,4025671680.0,427687936.0,28934836224.0,230879232.0,4214295.0,2035523.0
12-04 09:44:50,32.787,16.221,49.784,0.0,0.0,1.208,0.0,2256896.0,0.0,23.0,4025868288.0,427462656.0,28937281536.0,228462592.0,5870749.0,1868954.0
12-04 09:44:51,40.256,13.675,44.872,0.0,0.0,1.197,0.0,2342912.0,0.0,27.0,4031221760.0,426975232.0,28916510720.0,244367360.0,7510756.0,2460253.0
12-04 09:44:52,40.622,13.397,42.783,1.988,0.0,1.210,4096.0,129245184.0,1.0,227.0,4013776896.0,426434560.0,28888010752.0,290852864.0,8088760.0,2695927.0
12-04 09:44:53,33.333,14.177,41.941,9.114,0.0,1.435,4096.0,269828096.0,1.0,455.0,3974508544.0,426438656.0,28905586688.0,312541184.0,7810371.0,2889894.0
12-04 09:44:54,30.129,10.815,51.245,6.953,0.0,0.858,12288.0,238186496.0,3.0,459.0,3923107840.0,426463232.0,28920475648.0,349028352.0,8753338.0,2667229.0
12-04 09:44:55,40.517,13.793,44.310,0.086,0.0,1.293,0.0,2170880.0,0.0,21.0,3927465984.0,426491904.0,28942884864.0,322232320.0,7855155.0,2581735.0
12-04 09:44:56,40.434,15.121,43.358,0.0,0.0,1.086,0.0,2154496.0,0.0,19.0,3883708416.0,426512384.0,28963835904.0,345018368.0,7568843.0,2644739.0
12-04 09:44:57,40.566,14.408,43.911,0.0,0.0,1.115,0.0,2166784.0,0.0,21.0,3799224320.0,426532864.0,28985311232.0,408006656.0,6464550.0,2656024.0
12-04 09:44:58,41.476,14.419,43.172,0.0,0.0,0.933,0.0,2158592.0,0.0,19.0,3794558976.0,426561536.0,29006708736.0,391245824.0,8034050.0,2669239.0
12-04 09:44:59,38.874,15.498,44.329,0.087,0.0,1.212,0.0,2170880.0,0.0,20.0,3786784768.0,426594304.0,29028323328.0,377372672.0,8070399.0,2697652.0
12-04 09:45:00,39.914,13.562,45.150,0.0,0.0,1.373,0.0,2158592.0,0.0,19.0,3788783616.0,426618880.0,29049528320.0,354144256.0,8119455.0,2717830.0
12-04 09:45:01,40.867,13.764,44.180,0.085,0.0,1.105,4096.0,2187264.0,1.0,21.0,3789176832.0,426631168.0,29071269888.0,331997184.0,5968329.0,2583388.0
12-04 09:45:02,40.254,15.424,43.305,0.085,0.0,0.932,0.0,2195456.0,0.0,19.0,3790000128.0,426639360.0,29091938304.0,310497280.0,8135712.0,2750497.0
12-04 09:45:03,40.969,13.304,44.581,0.0,0.0,1.145,0.0,2158592.0,0.0,19.0,3793625088.0,426647552.0,29113892864.0,284909568.0,8113487.0,2708342.0
12-04 09:45:04,41.302,14.310,43.616,0.0,0.0,0.771,0.0,2170880.0,0.0,20.0,3794718720.0,426659840.0,29134991360.0,262705152.0,8158789.0,2735370.0
12-04 09:45:05,39.862,15.099,44.176,0.0,0.0,0.863,0.0,2158592.0,0.0,19.0,3800412160.0,426672128.0,29156507648.0,235483136.0,8051351.0,2692451.0
12-04 09:45:06,39.258,14.754,45.039,0.0,0.0,0.949,0.0,2162688.0,0.0,19.0,3811500032.0,426311680.0,29144727552.0,236535808.0,7942052.0,2601130.0
12-04 09:45:07,40.636,14.433,43.729,0.086,0.0,1.117,0.0,2306048.0,0.0,25.0,3815006208.0,426070016.0,29144338432.0,233660416.0,8299608.0,2807730.0
12-04 09:45:08,38.985,14.974,44.923,0.0,0.0,1.119,0.0,2326528.0,0.0,26.0,3826806784.0,425594880.0,29123248128.0,243425280.0,8060833.0,2704011.0
12-04 09:45:09,40.948,14.721,42.978,0.0,0.0,1.354,0.0,2265088.0,0.0,23.0,3830734848.0,425369600.0,29123272704.0,239697920.0,6080385.0,2671728.0
12-04 09:45:10,40.035,13.986,45.017,0.087,0.0,0.874,0.0,2297856.0,0.0,26.0,3840843776.0,424984576.0,29108645888.0,244600832.0,8118193.0,2724300.0
12-04 09:45:11,41.624,14.017,43.162,0.0,0.0,1.197,0.0,2306048.0,0.0,27.0,3850850304.0,424755200.0,29108109312.0,235360256.0,7878063.0,2600366.0
12-04 09:45:12,39.295,14.531,44.712,0.0,0.0,1.462,0.0,2220032.0,0.0,22.0,3856932864.0,424521728.0,29109149696.0,228470784.0,8103208.0,2712019.0
12-04 09:45:13,41.860,14.040,43.152,0.0,0.0,0.947,0.0,2252800.0,0.0,26.0,3868434432.0,424022016.0,29083959296.0,242659328.0,7945243.0,2605225.0
12-04 09:45:14,38.989,15.253,44.730,0.0,0.0,1.028,0.0,2420736.0,0.0,30.0,3874066432.0,423706624.0,29075460096.0,245841920.0,8017647.0,2664741.0
12-04 09:45:15,39.433,15.120,44.158,0.086,0.0,1.203,0.0,2199552.0,0.0,20.0,3884101632.0,423489536.0,29074948096.0,236535808.0,8019818.0,2672276.0
12-04 09:45:16,40.601,14.335,43.863,0.086,0.0,1.116,0.0,2256896.0,0.0,26.0,3891462144.0,423268352.0,29075038208.0,229306368.0,8099161.0,2701503.0
12-04 09:45:17,40.103,13.882,44.559,0.0,0.0,1.457,0.0,2351104.0,0.0,28.0,3897118720.0,422789120.0,29053886464.0,245280768.0,7068332.0,2711513.0
12-04 09:45:18,42.074,13.710,43.016,0.0,0.0,1.200,0.0,2281472.0,0.0,25.0,3903901696.0,422559744.0,29053722624.0,238891008.0,6942337.0,2615527.0
12-04 09:45:19,40.156,13.964,44.493,0.087,0.0,1.301,0.0,5767168.0,0.0,36.0,3905601536.0,422338560.0,29053325312.0,237809664.0,8080792.0,2665171.0
12-04 09:45:20,44.037,14.906,39.182,0.596,0.0,1.278,4096.0,45117440.0,1.0,120.0,3913052160.0,421629952.0,29047017472.0,237375488.0,7963015.0,2659566.0
12-04 09:45:21,45.377,15.606,37.574,0.679,0.0,0.763,4096.0,68620288.0,1.0,175.0,3916464128.0,420794368.0,28936192000.0,345624576.0,8033699.0,2685840.0
12-04 09:45:22,40.638,13.891,44.607,0.086,0.0,0.777,0.0,11280384.0,0.0,49.0,3919265792.0,420839424.0,28954476544.0,324493312.0,8222120.0,2753537.0
12-04 09:45:23,41.176,14.014,43.685,0.087,0.0,1.038,0.0,2162688.0,0.0,19.0,3927670784.0,420864000.0,28975685632.0,294854656.0,6051694.0,2670134.0
12-04 09:45:24,39.539,15.457,42.613,1.452,0.0,0.939,0.0,104329216.0,0.0,209.0,3929333760.0,420892672.0,28997201920.0,271646720.0,4043962.0,2714789.0
12-04 09:45:25,36.435,14.696,40.870,6.522,0.0,1.478,8192.0,268447744.0,2.0,433.0,3939966976.0,420904960.0,29016080384.0,242122752.0,6202307.0,3020238.0
12-04 09:45:26,31.266,11.555,49.618,6.287,0.0,1.274,8192.0,246976512.0,2.0,461.0,3949809664.0,420704256.0,29009784832.0,238776320.0,6048975.0,2690387.0
12-04 09:45:27,40.937,13.443,44.319,0.0,0.0,1.301,0.0,2244608.0,0.0,27.0,3954515968.0,420392960.0,29000871936.0,243294208.0,11866030.0,2563776.0
12-04 09:45:28,40.085,14.701,44.017,0.085,0.0,1.111,0.0,2334720.0,0.0,26.0,3964669952.0,420167680.0,29000851456.0,233385984.0,4120075.0,2668490.0
12-04 09:45:29,39.896,15.178,43.712,0.0,0.0,1.214,0.0,2260992.0,0.0,26.0,3975217152.0,419692544.0,28979462144.0,244703232.0,7855941.0,2621045.0
12-04 09:45:30,40.293,14.150,44.607,0.086,0.0,0.863,0.0,2297856.0,0.0,24.0,3978883072.0,419495936.0,28979453952.0,241242112.0,10222322.0,2629257.0
12-04 09:45:31,39.085,13.556,46.303,0.088,0.0,0.968,0.0,2199552.0,0.0,22.0,3987468288.0,419278848.0,28979118080.0,233209856.0,8457798.0,2749956.0
12-04 09:45:32,40.870,14.334,43.515,0.0,0.0,1.280,0.0,2285568.0,0.0,22.0,3993604096.0,419074048.0,28978434048.0,227962880.0,11593479.0,2738764.0
12-04 09:45:33,41.497,14.201,43.197,0.0,0.0,1.105,0.0,2211840.0,0.0,23.0,3997351936.0,418832384.0,28975566848.0,227323904.0,8058521.0,2637474.0
12-04 09:45:34,40.995,14.494,43.225,0.0,0.0,1.286,0.0,2322432.0,0.0,25.0,4008738816.0,418377728.0,28953952256.0,238006272.0,8119015.0,2761170.0
12-04 09:45:35,40.292,14.347,44.158,0.086,0.0,1.117,0.0,2285568.0,0.0,26.0,4019113984.0,418029568.0,28941553664.0,240377856.0,8073097.0,2689633.0
12-04 09:45:36,40.598,14.701,43.419,0.0,0.0,1.282,0.0,2277376.0,0.0,28.0,4026212352.0,417808384.0,28941565952.0,233488384.0,8144646.0,2747604.0
12-04 09:45:37,40.760,14.680,43.351,0.0,0.0,1.209,0.0,2347008.0,0.0,30.0,4036816896.0,417353728.0,28919463936.0,245440512.0,7972350.0,2655725.0
12-04 09:45:38,39.481,14.978,44.502,0.0,0.0,1.039,0.0,2289664.0,0.0,22.0,4040847360.0,417136640.0,28919386112.0,241704960.0,8168952.0,2750478.0
12-04 09:45:39,40.843,14.273,43.852,0.172,0.0,0.860,0.0,5390336.0,0.0,34.0,4048478208.0,416935936.0,28918652928.0,235008000.0,8138609.0,2754018.0
12-04 09:45:40,40.773,14.335,44.034,0.086,0.0,0.773,0.0,2301952.0,0.0,24.0,4057305088.0,416722944.0,28918648832.0,226398208.0,7941302.0,2626114.0
12-04 09:45:41,41.192,14.508,43.005,0.086,0.0,1.209,0.0,2330624.0,0.0,27.0,4066996224.0,416284672.0,28896538624.0,239255552.0,8034152.0,2693534.0
12-04 09:45:42,40.396,13.781,44.789,0.0,0.0,1.034,0.0,2260992.0,0.0,23.0,4069355520.0,416034816.0,28893523968.0,240160768.0,5921816.0,2621991.0
12-04 09:45:43,38.855,14.744,45.273,0.0,0.0,1.127,0.0,2113536.0,0.0,16.0,4072689664.0,415825920.0,28893478912.0,237080576.0,7997750.0,2679010.0
12-04 09:45:44,40.157,14.547,44.164,0.087,0.0,1.045,0.0,2240512.0,0.0,23.0,4080418816.0,415612928.0,28892852224.0,230191104.0,8045075.0,2689285.0
12-04 09:45:45,39.258,15.358,44.349,0.0,0.0,1.035,0.0,2318336.0,0.0,24.0,4091928576.0,415158272.0,28871180288.0,240807936.0,8054223.0,2691399.0
12-04 09:45:46,42.474,13.754,42.561,0.087,0.0,1.125,0.0,2260992.0,0.0,22.0,4102316032.0,414830592.0,28858441728.0,243486720.0,7970350.0,2638211.0
12-04 09:45:47,40.346,14.892,43.983,0.0,0.0,0.779,0.0,2318336.0,0.0,27.0,4105236480.0,414621696.0,28858777600.0,240439296.0,8038623.0,2692899.0
12-04 09:45:48,40.547,14.371,43.884,0.086,0.0,1.112,0.0,2162688.0,0.0,21.0,4109963264.0,414429184.0,28858728448.0,235954176.0,8074187.0,2685964.0
12-04 09:45:49,40.917,13.754,44.464,0.0,0.0,0.865,0.0,274432.0,0.0,11.0,4111990784.0,414212096.0,28856205312.0,236666880.0,8112465.0,2733112.0
12-04 09:45:50,40.225,13.495,45.156,0.0,0.0,1.125,0.0,2170880.0,0.0,21.0,4120403968.0,414023680.0,28855791616.0,228855808.0,8212255.0,2783015.0
12-04 09:45:51,35.059,15.620,47.963,0.0,0.0,1.358,0.0,4280320.0,0.0,33.0,4123111424.0,413798400.0,28855906304.0,226258944.0,6474094.0,2275085.0
12-04 09:45:52,35.514,17.927,45.030,0.510,0.0,1.020,4096.0,52756480.0,1.0,140.0,4123041792.0,413097984.0,28843745280.0,239190016.0,4793405.0,2095292.0
12-04 09:45:53,35.739,16.348,46.435,0.609,0.0,0.870,0.0,33927168.0,0.0,105.0,4125245440.0,412786688.0,28775002112.0,306040832.0,7913994.0,2183921.0
12-04 09:45:54,31.948,16.537,50.476,0.0,0.0,1.039,0.0,2158592.0,0.0,19.0,4123447296.0,412819456.0,28799004672.0,283803648.0,3957977.0,1929326.0
12-04 09:45:55,32.127,16.537,50.560,0.0,0.0,0.775,0.0,2150400.0,0.0,19.0,4124647424.0,412831744.0,28822044672.0,259551232.0,3973269.0,1949990.0
12-04 09:45:56,31.634,16.940,49.179,1.210,0.0,1.037,4096.0,86999040.0,1.0,156.0,4124426240.0,412844032.0,28845555712.0,236249088.0,1978526.0,1956413.0
12-04 09:45:57,21.983,12.586,54.741,9.224,0.0,1.466,8192.0,270413824.0,2.0,435.0,4065247232.0,412819456.0,28857556992.0,283451392.0,4214178.0,2402805.0
12-04 09:45:58,24.611,11.226,54.491,8.204,0.0,1.468,12288.0,267366400.0,3.0,517.0,4024324096.0,412835840.0,28871745536.0,310169600.0,5234522.0,2582339.0
12-04 09:45:59,40.258,15.451,43.176,0.086,0.0,1.030,0.0,2220032.0,0.0,25.0,3957362688.0,412839936.0,28892168192.0,356704256.0,11232314.0,2846918.0
12-04 09:46:00,39.494,15.955,43.592,0.0,0.0,0.959,0.0,2158592.0,0.0,22.0,3845267456.0,412839936.0,28914692096.0,446275584.0,8097273.0,2840130.0
12-04 09:46:01,39.386,14.298,44.912,0.0,0.0,1.404,0.0,2158592.0,0.0,19.0,3838599168.0,412852224.0,28935249920.0,432373760.0,9607541.0,2697101.0
12-04 09:46:02,38.556,14.789,45.423,0.0,0.0,1.232,0.0,2158592.0,0.0,19.0,3850428416.0,412860416.0,28956499968.0,399286272.0,9325889.0,2800434.0
12-04 09:46:03,38.923,15.465,44.483,0.0,0.0,1.129,0.0,2187264.0,0.0,22.0,3859992576.0,412872704.0,28977463296.0,368746496.0,10487773.0,2841812.0
12-04 09:46:04,39.451,15.609,43.482,0.086,0.0,1.372,0.0,2035712.0,0.0,15.0,3797471232.0,412872704.0,28998545408.0,410185728.0,9963347.0,2590674.0
12-04 09:46:05,40.416,14.657,43.452,0.087,0.0,1.388,0.0,2174976.0,0.0,22.0,3803357184.0,412876800.0,29020295168.0,382545920.0,8331070.0,2763831.0
12-04 09:46:06,39.616,13.787,45.375,0.087,0.0,1.134,0.0,2158592.0,0.0,23.0,3807080448.0,412880896.0,29041233920.0,357879808.0,8293578.0,2781375.0
12-04 09:46:07,40.141,14.412,44.385,0.0,0.0,1.061,0.0,2158592.0,0.0,19.0,3812409344.0,412889088.0,29062705152.0,331071488.0,8373228.0,2806225.0
12-04 09:46:08,38.108,14.766,45.712,0.0,0.0,1.415,0.0,2277376.0,0.0,25.0,3815698432.0,412901376.0,29083787264.0,306688000.0,8567720.0,2599975.0
12-04 09:46:09,39.608,12.351,47.530,0.170,0.0,0.341,0.0,6410240.0,0.0,54.0,3824963584.0,412938240.0,29108641792.0,272531456.0,2753589.0,1175194.0
12-04 09:46:10,40.897,12.252,46.506,0.0,0.0,0.345,0.0,4358144.0,0.0,41.0,3832209408.0,413007872.0,29131849728.0,242008064.0,4545930.0,1256759.0
12-04 09:46:11,38.428,12.435,48.618,0.173,0.0,0.345,0.0,6590464.0,0.0,66.0,3835232256.0,412762112.0,29129232384.0,241848320.0,2882630.0,1248709.0
12-04 09:46:12,39.610,11.874,47.922,0.170,0.0,0.424,0.0,6569984.0,0.0,61.0,3849949184.0,412450816.0,29120286720.0,236388352.0,2873191.0,1245833.0
12-04 09:46:13,39.966,11.614,47.993,0.171,0.0,0.256,0.0,6569984.0,0.0,61.0,3856306176.0,412078080.0,29106671616.0,244019200.0,2866556.0,1242883.0
12-04 09:46:14,40.491,10.605,48.466,0.088,0.0,0.351,0.0,4440064.0,0.0,43.0,3861311488.0,411828224.0,29105098752.0,240836608.0,2709731.0,1162411.0
12-04 09:46:15,39.948,11.923,47.781,0.087,0.0,0.261,0.0,6492160.0,0.0,59.0,3865886720.0,411643904.0,29108596736.0,232947712.0,2881963.0,1250767.0
12-04 09:46:16,38.448,11.379,49.655,0.172,0.0,0.345,0.0,6574080.0,0.0,62.0,3868598272.0,411451392.0,29111857152.0,227168256.0,2863281.0,1252296.0
12-04 09:46:17,39.115,12.489,47.962,0.173,0.0,0.260,0.0,9678848.0,0.0,79.0,3880337408.0,410943488.0,29084004352.0,243789824.0,2839915.0,1224812.0
12-04 09:46:18,43.976,11.532,43.460,0.861,0.0,0.172,4096.0,57122816.0,1.0,171.0,3892903936.0,410148864.0,29076189184.0,239833088.0,2868653.0,1247427.0
12-04 09:46:19,43.772,12.100,42.794,1.068,0.0,0.267,4096.0,70893568.0,1.0,184.0,3899826176.0,409362432.0,28966907904.0,342978560.0,2715252.0,1162804.0
12-04 09:46:20,38.266,11.559,49.825,0.175,0.0,0.175,0.0,13209600.0,0.0,94.0,3902013440.0,409440256.0,28983595008.0,324026368.0,2869125.0,1252681.0
12-04 09:46:21,40.519,11.169,47.879,0.087,0.0,0.346,0.0,6467584.0,0.0,60.0,3916271616.0,409505792.0,29008125952.0,285171712.0,2862949.0,1248379.0
12-04 09:46:22,39.915,12.340,47.064,0.255,0.0,0.426,4096.0,6447104.0,1.0,57.0,3920363520.0,409575424.0,29033074688.0,256061440.0,2724172.0,1181652.0
12-04 09:46:23,38.233,13.298,48.031,0.0,0.0,0.437,0.0,4354048.0,0.0,42.0,3924127744.0,409600000.0,29056155648.0,229191680.0,2871962.0,1250854.0
12-04 09:46:24,39.439,10.692,49.255,0.175,0.0,0.438,0.0,6709248.0,0.0,65.0,3941318656.0,409059328.0,29023174656.0,245522432.0,2869771.0,1254407.0
12-04 09:46:25,39.692,11.292,48.589,0.086,0.0,0.342,0.0,6479872.0,0.0,62.0,3947147264.0,408899584.0,29026459648.0,236568576.0,2869336.0,1252381.0
12-04 09:46:26,39.243,10.671,49.484,0.086,0.0,0.516,0.0,6574080.0,0.0,61.0,3950149632.0,408727552.0,29029199872.0,230998016.0,2867702.0,1263591.0
12-04 09:46:27,39.895,12.369,47.300,0.087,0.0,0.348,0.0,4403200.0,0.0,44.0,3964317696.0,408358912.0,29012975616.0,233422848.0,2711942.0,1171994.0
12-04 09:46:28,31.909,8.021,55.711,4.010,0.0,0.349,4096.0,73957376.0,1.0,184.0,3967954944.0,408170496.0,29013209088.0,229740544.0,2735375.0,1184223.0
12-04 09:46:29,7.319,1.191,76.085,15.064,0.0,0.340,8192.0,270577664.0,2.0,423.0,3974418432.0,407957504.0,28992000000.0,244699136.0,2416325.0,1028910.0
12-04 09:46:30,13.118,3.322,72.572,10.733,0.0,0.256,245760.0,226168832.0,60.0,384.0,4015685632.0,407822336.0,28963594240.0,231972864.0,2591631.0,1107626.0
12-04 09:46:31,41.565,11.217,46.870,0.0,0.0,0.348,40960.0,6541312.0,10.0,66.0,3181940736.0,407367680.0,28945006592.0,1084760064.0,2220477.0,1073201.0
12-04 09:46:32,31.973,13.265,54.592,0.170,0.0,0.0,0.0,6467584.0,0.0,63.0,3179839488.0,407453696.0,28972371968.0,1059409920.0,443487.0,238579.0
12-04 09:46:33,31.979,12.446,55.402,0.173,0.0,0.0,0.0,6459392.0,0.0,62.0,3178553344.0,407498752.0,28999438336.0,1033584640.0,442165.0,236443.0
12-04 09:46:34,31.475,12.436,55.918,0.172,0.0,0.0,0.0,6508544.0,0.0,68.0,3177451520.0,407568384.0,29026541568.0,1007513600.0,442687.0,236189.0
12-04 09:46:35,33.050,12.659,54.206,0.085,0.0,0.0,0.0,6455296.0,0.0,63.0,3179741184.0,407609344.0,29053861888.0,977862656.0,442572.0,235510.0
12-04 09:46:36,29.818,12.965,57.131,0.086,0.0,0.0,0.0,8388608.0,0.0,72.0,3181076480.0,407633920.0,29082390528.0,947974144.0,442648.0,235942.0
12-04 09:46:37,32.007,12.532,55.207,0.169,0.0,0.085,0.0,6684672.0,0.0,69.0,3181281280.0,407724032.0,29109714944.0,920354816.0,591378.0,317401.0
12-04 09:46:38,31.764,12.414,55.736,0.086,0.0,0.0,0.0,6455296.0,0.0,57.0,3181699072.0,407732224.0,29137018880.0,892624896.0,151837.0,84155.0
12-04 09:46:39,30.842,12.199,56.873,0.086,0.0,0.0,0.0,6443008.0,0.0,57.0,3183480832.0,407760896.0,29163859968.0,863973376.0,21575.0,21443.0
12-04 09:46:40,33.993,11.876,53.356,0.775,0.0,0.0,4096.0,38424576.0,1.0,122.0,3184164864.0,407855104.0,29218828288.0,808226816.0,3864.0,4688.0
12-04 09:46:41,32.874,13.339,52.840,0.947,0.0,0.0,4096.0,57683968.0,1.0,163.0,3186130944.0,407949312.0,29214646272.0,810348544.0,6196.0,9137.0
12-04 09:46:42,29.718,11.956,58.155,0.171,0.0,0.0,0.0,8593408.0,0.0,77.0,3186245632.0,408014848.0,29242654720.0,782159872.0,3272.0,3405.0
12-04 09:46:43,30.783,12.174,56.783,0.174,0.0,0.087,0.0,9900032.0,0.0,67.0,3186696192.0,408055808.0,29269946368.0,754376704.0,2372.0,2112.0
12-04 09:46:44,36.285,15.538,47.135,0.434,0.0,0.608,4096.0,53641216.0,1.0,129.0,3188301824.0,408162304.0,29344448512.0,678162432.0,1331632.0,1363538.0
12-04 09:46:45,36.418,17.995,43.873,0.943,0.0,0.771,0.0,70815744.0,0.0,160.0,3189723136.0,408309760.0,29327872000.0,693170176.0,6300561.0,2066450.0
12-04 09:46:46,32.614,15.962,50.129,0.173,0.0,1.122,4096.0,11059200.0,1.0,49.0,3190562816.0,408367104.0,29340528640.0,679616512.0,6170345.0,1993421.0
12-04 09:46:47,33.588,15.437,49.958,0.0,0.0,1.018,0.0,2146304.0,0.0,19.0,3190824960.0,408387584.0,29363990528.0,655872000.0,5894221.0,1825550.0
12-04 09:46:48,31.657,16.305,51.344,0.0,0.0,0.694,0.0,2191360.0,0.0,22.0,3192516608.0,408416256.0,29387792384.0,630349824.0,5950195.0,1850325.0
12-04 09:46:49,30.439,16.316,52.018,0.0,0.0,1.228,0.0,2162688.0,0.0,19.0,3192401920.0,408424448.0,29411155968.0,607092736.0,6029133.0,1909346.0
12-04 09:46:50,31.436,15.762,51.489,0.175,0.0,1.138,0.0,4255744.0,0.0,36.0,3182612480.0,408453120.0,29436968960.0,591040512.0,6139514.0,1963656.0
12-04 09:46:51,31.191,16.624,51.500,0.0,0.0,0.686,0.0,2273280.0,0.0,25.0,3183706112.0,408465408.0,29460078592.0,566824960.0,6512300.0,2173444.0
12-04 09:46:52,31.143,17.065,50.768,0.085,0.0,0.939,0.0,2166784.0,0.0,21.0,3184320512.0,408502272.0,29483466752.0,542785536.0,6010030.0,1892999.0
12-04 09:46:53,32.841,15.291,51.173,0.0,0.0,0.695,0.0,2150400.0,0.0,19.0,3185311744.0,408522752.0,29507149824.0,518090752.0,6003654.0,1902321.0
12-04 09:46:54,32.164,16.168,50.898,0.086,0.0,0.684,0.0,2154496.0,0.0,19.0,3185864704.0,408539136.0,29531148288.0,493522944.0,5937669.0,1858123.0
12-04 09:46:55,32.616,16.523,50.0,0.0,0.0,0.861,0.0,3862528.0,0.0,32.0,3186561024.0,408555520.0,29555642368.0,468316160.0,6038847.0,1901721.0
12-04 09:46:56,30.517,16.810,52.069,0.086,0.0,0.517,0.0,2269184.0,0.0,25.0,3187720192.0,408563712.0,29580132352.0,442658816.0,6606852.0,2211344.0
12-04 09:46:57,31.941,15.405,51.436,0.0,0.0,1.218,0.0,2154496.0,0.0,19.0,3188252672.0,408588288.0,29603045376.0,419188736.0,5969513.0,1880425.0
12-04 09:46:58,31.737,16.595,50.727,0.086,0.0,0.855,0.0,2170880.0,0.0,21.0,3189157888.0,408604672.0,29626646528.0,394665984.0,5993170.0,1913522.0
12-04 09:46:59,31.934,16.360,50.919,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3189719040.0,408633344.0,29650296832.0,370425856.0,5898092.0,1829261.0
12-04 09:47:00,31.004,16.070,52.140,0.087,0.0,0.699,0.0,2162688.0,0.0,20.0,3190001664.0,408666112.0,29674201088.0,346206208.0,2075110.0,1945041.0
12-04 09:47:01,30.783,16.974,51.539,0.0,0.0,0.704,0.0,4194304.0,0.0,33.0,3190931456.0,408678400.0,29699575808.0,319889408.0,4177478.0,1997733.0
12-04 09:47:02,31.561,15.780,51.787,0.0,0.0,0.872,0.0,2277376.0,0.0,25.0,3191447552.0,408715264.0,29723484160.0,295428096.0,6382176.0,2066893.0
12-04 09:47:03,31.966,16.496,50.256,0.085,0.0,1.197,0.0,2154496.0,0.0,19.0,3191836672.0,408756224.0,29747245056.0,271237120.0,8029970.0,1908427.0
12-04 09:47:04,33.072,15.405,50.653,0.174,0.0,0.696,0.0,2183168.0,0.0,22.0,3193073664.0,408772608.0,29770530816.0,246697984.0,7922827.0,1839853.0
12-04 09:47:05,31.461,16.508,49.438,1.642,0.0,0.951,4096.0,112889856.0,1.0,254.0,3193696256.0,408502272.0,29774155776.0,242720768.0,6020514.0,1899305.0
12-04 09:47:06,22.519,13.978,54.789,7.593,0.0,1.122,12288.0,271949824.0,3.0,518.0,3194982400.0,408481792.0,29788688384.0,226922496.0,7731865.0,2204857.0
12-04 09:47:07,18.213,11.082,58.677,11.254,0.0,0.773,8192.0,269484032.0,2.0,504.0,3194822656.0,408215552.0,29781889024.0,234147840.0,1873341.0,1827058.0
12-04 09:47:08,26.121,12.328,57.155,3.621,0.0,0.776,4096.0,129044480.0,1.0,230.0,3195301888.0,407949312.0,29780295680.0,235528192.0,10626846.0,1774191.0
12-04 09:47:09,32.017,16.652,50.300,0.086,0.0,0.944,0.0,4190208.0,0.0,32.0,3195428864.0,407691264.0,29785079808.0,230875136.0,6038784.0,1934341.0
12-04 09:47:10,32.272,15.577,51.119,0.086,0.0,0.947,0.0,2297856.0,0.0,29.0,3195617280.0,407425024.0,29788221440.0,227811328.0,6436491.0,2114015.0
12-04 09:47:11,32.491,15.157,51.568,0.0,0.0,0.784,0.0,2154496.0,0.0,21.0,3195781120.0,406896640.0,29770629120.0,245768192.0,5993208.0,1895885.0
12-04 09:47:12,33.305,15.146,50.688,0.0,0.0,0.861,0.0,2162688.0,0.0,19.0,3195318272.0,406654976.0,29773406208.0,243695616.0,5914767.0,1846056.0
12-04 09:47:13,31.386,15.693,51.787,0.087,0.0,1.046,0.0,2191360.0,0.0,22.0,3194978304.0,406396928.0,29775958016.0,241741824.0,5915965.0,1848772.0
12-04 09:47:14,31.271,17.268,50.430,0.0,0.0,1.031,0.0,2162688.0,0.0,19.0,3195219968.0,406142976.0,29778944000.0,238768128.0,6097310.0,1946373.0
12-04 09:47:15,31.516,17.121,50.170,0.085,0.0,1.107,0.0,4198400.0,0.0,34.0,3195097088.0,405925888.0,29783658496.0,234393600.0,6269812.0,2042148.0
12-04 09:47:16,33.217,15.734,50.437,0.0,0.0,0.612,0.0,2306048.0,0.0,31.0,3195052032.0,405667840.0,29786750976.0,231604224.0,6381548.0,2089847.0
12-04 09:47:17,33.163,15.561,50.085,0.085,0.0,1.105,0.0,2162688.0,0.0,22.0,3194744832.0,405377024.0,29786714112.0,232239104.0,5968747.0,1883934.0
12-04 09:47:18,31.502,16.652,51.073,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3194884096.0,405004288.0,29777821696.0,241364992.0,6010128.0,1897820.0
12-04 09:47:19,31.049,16.305,51.605,0.0,0.0,1.041,0.0,2162688.0,0.0,21.0,3195437056.0,404742144.0,29780676608.0,238219264.0,5930694.0,1854806.0
12-04 09:47:20,32.285,16.568,49.958,0.085,0.0,1.105,0.0,2187264.0,0.0,23.0,3194241024.0,404484096.0,29783187456.0,237162496.0,6082810.0,1931164.0
12-04 09:47:21,32.149,16.638,50.0,0.0,0.0,1.213,0.0,4198400.0,0.0,36.0,3189739520.0,404168704.0,29782466560.0,242700288.0,6174769.0,1996040.0
12-04 09:47:22,31.680,15.753,51.784,0.174,0.0,0.609,0.0,2293760.0,0.0,29.0,3194933248.0,403836928.0,29776011264.0,244293632.0,6469600.0,2135994.0
12-04 09:47:23,32.361,15.966,50.730,0.0,0.0,0.944,0.0,2187264.0,0.0,21.0,3195035648.0,403607552.0,29778829312.0,241602560.0,5993911.0,1875055.0
12-04 09:47:24,32.470,16.149,50.345,0.0,0.0,1.036,0.0,2158592.0,0.0,19.0,3194769408.0,403382272.0,29782040576.0,238882816.0,6000568.0,1906428.0
12-04 09:47:25,32.937,16.044,50.085,0.0,0.0,0.934,0.0,2158592.0,0.0,21.0,3194654720.0,403132416.0,29785157632.0,236130304.0,5993944.0,1887211.0
12-04 09:47:26,32.010,16.997,50.302,0.0,0.0,0.690,0.0,4194304.0,0.0,32.0,3195281408.0,402931712.0,29789716480.0,231145472.0,5982017.0,1889783.0
12-04 09:47:27,32.179,16.723,50.338,0.0,0.0,0.760,0.0,2277376.0,0.0,27.0,3194884096.0,402657280.0,29788938240.0,232595456.0,6448146.0,2108490.0
12-04 09:47:28,31.688,15.844,51.515,0.087,0.0,0.866,0.0,2170880.0,0.0,21.0,3195768832.0,402403328.0,29791412224.0,229490688.0,6208473.0,2029063.0
12-04 09:47:29,31.822,16.766,50.470,0.0,0.0,0.941,0.0,2162688.0,0.0,21.0,3195629568.0,402153472.0,29794492416.0,226799616.0,5942876.0,1847611.0
12-04 09:47:30,32.059,15.725,51.086,0.087,0.0,1.043,0.0,2162688.0,0.0,21.0,3195822080.0,401678336.0,29776207872.0,245366784.0,5979146.0,1894119.0
12-04 09:47:31,31.288,16.940,50.648,0.0,0.0,1.124,0.0,2162688.0,0.0,21.0,3194728448.0,401453056.0,29779292160.0,243601408.0,6032675.0,1907236.0
12-04 09:47:32,31.993,17.280,49.615,0.0,0.0,1.112,0.0,4194304.0,0.0,32.0,3195600896.0,401195008.0,29780467712.0,241811456.0,6022494.0,1881848.0
12-04 09:47:33,30.925,16.035,52.247,0.0,0.0,0.793,0.0,2269184.0,0.0,25.0,3195027456.0,400891904.0,29777313792.0,245841920.0,6585788.0,2211535.0
12-04 09:47:34,32.814,15.065,50.996,0.173,0.0,0.952,0.0,2179072.0,0.0,23.0,3194904576.0,400646144.0,29780058112.0,243466240.0,5967875.0,1869128.0
12-04 09:47:35,32.084,15.606,51.613,0.0,0.0,0.697,0.0,2158592.0,0.0,19.0,3194077184.0,400404480.0,29782601728.0,241991680.0,5983229.0,1899680.0
12-04 09:47:36,32.381,15.671,51.169,0.0,0.0,0.779,0.0,2166784.0,0.0,22.0,3194073088.0,400154624.0,29785108480.0,239738880.0,5995938.0,1887456.0
12-04 09:47:37,30.616,17.259,50.997,0.087,0.0,1.041,0.0,2154496.0,0.0,19.0,3193634816.0,399904768.0,29788794880.0,236740608.0,6008016.0,1887711.0
12-04 09:47:38,10.999,6.969,70.193,11.587,0.0,0.252,8192.0,220233728.0,2.0,424.0,3194888192.0,399675392.0,29778640896.0,245870592.0,1464025.0,1605031.0
12-04 09:47:39,4.362,2.349,77.685,15.352,0.0,0.252,8192.0,270540800.0,2.0,507.0,3194462208.0,399683584.0,29781209088.0,243720192.0,2613931.0,1232867.0
12-04 09:47:40,14.020,7.264,70.946,7.432,0.0,0.338,4096.0,165224448.0,1.0,327.0,3194044416.0,399691776.0,29790031872.0,235307008.0,970570.0,1352463.0
12-04 09:47:41,32.189,17.167,49.356,0.086,0.0,1.202,0.0,2035712.0,0.0,13.0,3193839616.0,399462400.0,29792927744.0,232845312.0,3702886.0,1728092.0
12-04 09:47:42,30.321,16.594,51.607,0.0,0.0,1.477,0.0,135168.0,0.0,8.0,3207192576.0,399110144.0,29785079808.0,227692544.0,10959224.0,2317005.0
12-04 09:47:43,31.570,16.045,51.171,0.0,0.0,1.214,0.0,2031616.0,0.0,13.0,3206492160.0,398876672.0,29787578368.0,226127872.0,6201941.0,1964655.0
12-04 09:47:44,30.928,16.409,51.460,0.0,0.0,1.203,0.0,135168.0,0.0,8.0,3207520256.0,398594048.0,29784805376.0,228155392.0,10941908.0,2402712.0
12-04 09:47:45,29.474,18.158,51.316,0.0,0.0,1.053,0.0,2174976.0,0.0,23.0,3208704000.0,398102528.0,29766373376.0,245895168.0,8722888.0,2266259.0
12-04 09:47:46,31.434,16.667,50.950,0.086,0.0,0.864,0.0,2170880.0,0.0,21.0,3208458240.0,397873152.0,29768822784.0,243920896.0,6301789.0,1982802.0
12-04 09:47:47,32.886,16.611,49.413,0.0,0.0,1.091,0.0,2162688.0,0.0,21.0,3208130560.0,397635584.0,29771370496.0,241938432.0,7107258.0,2007684.0
12-04 09:47:48,31.115,16.854,51.167,0.0,0.0,0.864,0.0,2158592.0,0.0,19.0,3208404992.0,397406208.0,29773688832.0,239575040.0,6078523.0,1934288.0
12-04 09:47:49,32.762,15.866,50.515,0.0,0.0,0.858,0.0,2166784.0,0.0,21.0,3208171520.0,397172736.0,29776187392.0,237543424.0,7143959.0,1925811.0
12-04 09:47:50,31.561,15.606,51.787,0.087,0.0,0.959,0.0,2150400.0,0.0,19.0,3207102464.0,396984320.0,29778472960.0,236515328.0,5999194.0,1894849.0
12-04 09:47:51,34.111,16.839,47.841,0.345,0.0,0.864,4096.0,28114944.0,1.0,79.0,3207561216.0,396689408.0,29782982656.0,231841792.0,6075128.0,1931177.0
12-04 09:47:52,37.009,17.949,43.248,0.855,0.0,0.940,4096.0,75907072.0,1.0,172.0,3207933952.0,395923456.0,29776564224.0,238653440.0,5889312.0,1825791.0
12-04 09:47:53,35.060,16.321,47.064,0.432,0.0,1.123,0.0,38404096.0,0.0,113.0,3205709824.0,395874304.0,29689147392.0,328343552.0,6124829.0,1959492.0
12-04 09:47:54,31.795,15.812,51.453,0.085,0.0,0.855,0.0,2162688.0,0.0,20.0,3205844992.0,395890688.0,29712650240.0,304689152.0,6273092.0,1991890.0
12-04 09:47:55,31.884,16.795,50.384,0.085,0.0,0.853,0.0,2351104.0,0.0,29.0,3205169152.0,395919360.0,29735985152.0,282001408.0,6474961.0,2150725.0
12-04 09:47:56,32.787,15.531,50.647,0.0,0.0,1.035,0.0,2166784.0,0.0,22.0,3205607424.0,395943936.0,29759844352.0,257679360.0,5989165.0,1882241.0
12-04 09:47:57,31.993,16.346,50.874,0.0,0.0,0.787,0.0,5365760.0,0.0,30.0,3206369280.0,395984896.0,29782757376.0,233963520.0,6014636.0,1899173.0
12-04 09:47:58,31.401,16.522,50.865,0.173,0.0,1.038,0.0,2203648.0,0.0,23.0,3207262208.0,395833344.0,29784768512.0,231211008.0,5968732.0,1877889.0
12-04 09:47:59,31.196,16.551,51.213,0.0,0.0,1.040,0.0,4096000.0,0.0,29.0,3206103040.0,395698176.0,29789097984.0,228175872.0,6068403.0,1932919.0
12-04 09:48:00,33.247,15.365,50.260,0.0,0.0,1.128,0.0,2285568.0,0.0,29.0,3207192576.0,395264000.0,29770444800.0,246173696.0,6129979.0,1963042.0
12-04 09:48:01,31.671,15.748,51.706,0.0,0.0,0.875,0.0,2277376.0,0.0,25.0,3207254016.0,395038720.0,29772935168.0,243847168.0,6476346.0,2132261.0
12-04 09:48:02,32.097,16.307,50.647,0.086,0.0,0.863,4096.0,2179072.0,1.0,23.0,3207385088.0,394825728.0,29775187968.0,241676288.0,5982535.0,1889022.0
12-04 09:48:03,32.552,15.365,51.215,0.0,0.0,0.868,0.0,2154496.0,0.0,19.0,3206713344.0,394600448.0,29777686528.0,240074752.0,5973547.0,1881142.0
12-04 09:48:04,31.786,16.287,51.051,0.088,0.0,0.788,0.0,2183168.0,0.0,24.0,3207102464.0,394379264.0,29780205568.0,237387776.0,5918649.0,1849249.0
12-04 09:48:05,30.274,18.439,50.086,0.086,0.0,1.115,0.0,4206592.0,0.0,32.0,3206299648.0,394166272.0,29784887296.0,233721856.0,6092294.0,1920108.0
12-04 09:48:06,31.830,16.045,50.997,0.087,0.0,1.041,0.0,2289664.0,0.0,27.0,3205996544.0,393965568.0,29787267072.0,231845888.0,6327915.0,2065049.0
12-04 09:48:07,32.358,16.265,50.430,0.0,0.0,0.947,0.0,4485120.0,0.0,29.0,3206709248.0,393760768.0,29787267072.0,231337984.0,6257567.0,2000200.0
12-04 09:48:08,37.467,16.095,44.855,0.880,0.0,0.704,4096.0,74096640.0,1.0,161.0,3208183808.0,392691712.0,29774381056.0,243818496.0,5945068.0,1862982.0
12-04 09:48:09,32.785,15.744,50.173,0.173,0.0,1.125,0.0,14336000.0,0.0,49.0,3206369280.0,392650752.0,29715464192.0,304590848.0,6057484.0,1933226.0
12-04 09:48:10,18.105,10.321,64.636,6.430,0.0,0.508,8192.0,165298176.0,2.0,324.0,3206492160.0,392675328.0,29731717120.0,288190464.0,4797522.0,1688277.0
12-04 09:48:11,3.553,2.369,78.342,15.567,0.0,0.169,12288.0,269623296.0,3.0,521.0,3205959680.0,392687616.0,29734268928.0,286158848.0,676664.0,1184460.0
12-04 09:48:12,9.206,4.730,73.564,12.331,0.0,0.169,4096.0,218378240.0,1.0,427.0,3205468160.0,392695808.0,29739933696.0,280977408.0,2319790.0,1278623.0
12-04 09:48:13,32.781,15.780,50.828,0.0,0.0,0.610,0.0,2031616.0,0.0,13.0,3206119424.0,392699904.0,29764038656.0,256217088.0,1604361.0,1688541.0
12-04 09:48:14,28.646,18.056,51.736,0.0,0.0,1.562,0.0,126976.0,0.0,6.0,3207352320.0,392699904.0,29785477120.0,233545728.0,6639642.0,2202126.0
12-04 09:48:15,32.264,15.265,51.431,0.0,0.0,1.041,0.0,2027520.0,0.0,13.0,3207671808.0,392474624.0,29787774976.0,231153664.0,8613580.0,2174569.0
12-04 09:48:16,30.975,15.789,51.941,0.173,0.0,1.122,0.0,163840.0,0.0,11.0,3208364032.0,392253440.0,29788438528.0,230019072.0,10775330.0,2274126.0
12-04 09:48:17,30.796,16.782,51.125,0.0,0.0,1.298,0.0,2166784.0,0.0,21.0,3209355264.0,392036352.0,29790773248.0,226910208.0,8452914.0,2115830.0
12-04 09:48:18,32.112,15.183,51.658,0.0,0.0,1.047,8192.0,2187264.0,1.0,21.0,3207438336.0,391815168.0,29793636352.0,226185216.0,6227563.0,1948828.0
12-04 09:48:19,31.538,16.681,50.999,0.0,0.0,0.782,0.0,2183168.0,0.0,21.0,3208228864.0,391372800.0,29773836288.0,245637120.0,8473526.0,2151662.0
12-04 09:48:20,31.570,16.382,50.597,0.0,0.0,1.451,0.0,2203648.0,0.0,20.0,3207733248.0,391159808.0,29776183296.0,243998720.0,6236190.0,2016586.0
12-04 09:48:21,32.261,16.681,50.127,0.0,0.0,0.931,0.0,2170880.0,0.0,21.0,3208806400.0,390938624.0,29778477056.0,240852992.0,6079881.0,1903608.0
12-04 09:48:22,31.720,16.768,50.475,0.173,0.0,0.864,0.0,2236416.0,0.0,23.0,3208544256.0,390721536.0,29780877312.0,238931968.0,6655071.0,1912750.0
12-04 09:48:23,31.716,16.205,51.473,0.0,0.0,0.607,0.0,2187264.0,0.0,23.0,3208667136.0,390496256.0,29783203840.0,236707840.0,5302926.0,1850736.0
12-04 09:48:24,31.271,16.581,51.375,0.0,0.0,0.773,0.0,2187264.0,0.0,20.0,3208237056.0,390291456.0,29785174016.0,235372544.0,5966139.0,1873498.0
12-04 09:48:25,32.071,17.761,49.158,0.0,0.0,1.010,0.0,2179072.0,0.0,22.0,3207950336.0,390086656.0,29787066368.0,233971712.0,6193724.0,1916916.0
12-04 09:48:26,31.478,16.0,51.304,0.0,0.0,1.217,0.0,4231168.0,0.0,35.0,3207475200.0,389877760.0,29791272960.0,230449152.0,6116138.0,2034718.0
12-04 09:48:27,30.975,16.825,51.251,0.086,0.0,0.863,0.0,2330624.0,0.0,28.0,3206438912.0,389677056.0,29794353152.0,228605952.0,6406176.0,2076294.0
12-04 09:48:28,33.104,15.391,50.559,0.086,0.0,0.860,57344.0,2211840.0,7.0,26.0,3208368128.0,389234688.0,29774999552.0,246472704.0,7133418.0,1903323.0
12-04 09:48:29,33.562,15.753,50.0,0.0,0.0,0.685,0.0,2174976.0,0.0,20.0,3207950336.0,389013504.0,29776969728.0,245141504.0,4772401.0,1830002.0
12-04 09:48:30,31.948,16.017,50.996,0.0,0.0,1.039,0.0,2170880.0,0.0,21.0,3209117696.0,388800512.0,29779095552.0,242061312.0,5985363.0,1885885.0
12-04 09:48:31,31.092,16.332,51.703,0.0,0.0,0.873,0.0,2211840.0,0.0,25.0,3208441856.0,388591616.0,29781696512.0,240345088.0,6328859.0,1959399.0
12-04 09:48:32,31.379,17.414,50.259,0.086,0.0,0.862,0.0,4206592.0,0.0,36.0,3208667136.0,388386816.0,29785268224.0,236752896.0,8039911.0,2030139.0
12-04 09:48:33,31.424,16.146,51.562,0.0,0.0,0.868,0.0,2318336.0,0.0,28.0,3207806976.0,388161536.0,29787971584.0,235134976.0,4437622.0,2106691.0
12-04 09:48:34,32.289,15.144,51.349,0.087,0.0,1.131,0.0,2195456.0,0.0,23.0,3208495104.0,387952640.0,29789683712.0,232943616.0,6099386.0,1830628.0
12-04 09:48:35,32.511,15.830,50.553,0.0,0.0,1.106,0.0,2191360.0,0.0,21.0,3208294400.0,387739648.0,29791924224.0,231116800.0,5742004.0,1841302.0
12-04 09:48:36,33.362,15.603,50.0,0.086,0.0,0.948,0.0,2170880.0,0.0,23.0,3209187328.0,387526656.0,29794017280.0,228343808.0,7978601.0,1897598.0
12-04 09:48:37,31.732,16.895,50.429,0.086,0.0,0.858,0.0,4132864.0,0.0,30.0,3208802304.0,387088384.0,29777182720.0,246001664.0,4034166.0,1905930.0
12-04 09:48:38,32.082,16.212,50.768,0.0,0.0,0.939,0.0,2404352.0,0.0,32.0,3208798208.0,386879488.0,29778821120.0,244576256.0,6744220.0,2026792.0
12-04 09:48:39,32.442,15.962,50.647,0.0,0.0,0.949,0.0,2072576.0,0.0,22.0,3209232384.0,386670592.0,29781061632.0,242110464.0,7695121.0,2110463.0
12-04 09:48:40,32.842,15.945,50.433,0.087,0.0,0.693,0.0,2166784.0,0.0,21.0,3208192000.0,386465792.0,29783900160.0,240517120.0,4366328.0,1795730.0
12-04 09:48:41,32.003,16.045,51.171,0.087,0.0,0.694,0.0,2211840.0,0.0,22.0,3206959104.0,386252800.0,29785980928.0,239882240.0,5657999.0,1835532.0
12-04 09:48:42,32.744,16.498,48.148,1.599,0.0,1.010,8192.0,119545856.0,2.0,240.0,3207372800.0,386043904.0,29787856896.0,237801472.0,6072916.0,1960760.0
12-04 09:48:43,20.912,15.663,53.701,8.864,0.0,0.861,8192.0,269611008.0,2.0,529.0,3206893568.0,385826816.0,29783998464.0,242356224.0,5788537.0,2210369.0
12-04 09:48:44,3.535,3.451,78.788,13.973,0.0,0.253,8192.0,273678336.0,2.0,509.0,3206918144.0,385839104.0,29788024832.0,238292992.0,452930.0,440484.0
12-04 09:48:45,30.704,12.129,56.573,0.509,0.0,0.085,0.0,19841024.0,0.0,81.0,3206717440.0,385683456.0,29790732288.0,235941888.0,1864945.0,247316.0
12-04 09:48:46,32.024,11.956,55.594,0.256,0.0,0.171,0.0,8699904.0,0.0,84.0,3206717440.0,385564672.0,29798043648.0,228749312.0,4511333.0,280120.0
12-04 09:48:47,32.823,12.075,55.017,0.085,0.0,0.0,0.0,6508544.0,0.0,61.0,3207618560.0,385191936.0,29781929984.0,244334592.0,587382.0,311127.0
12-04 09:48:48,32.435,11.652,55.739,0.174,0.0,0.0,0.0,6475776.0,0.0,57.0,3207057408.0,385069056.0,29787504640.0,239443968.0,1367843.0,243460.0
12-04 09:48:49,33.162,11.111,55.556,0.171,0.0,0.0,0.0,6516736.0,0.0,61.0,3206598656.0,384876544.0,29789491200.0,238108672.0,445037.0,239430.0
12-04 09:48:50,32.358,12.392,54.991,0.258,0.0,0.0,0.0,17260544.0,0.0,86.0,3205447680.0,384749568.0,29802930176.0,225947648.0,441497.0,235072.0
12-04 09:48:51,37.554,12.748,48.320,1.292,0.0,0.086,4096.0,79863808.0,1.0,220.0,3208093696.0,383856640.0,29787652096.0,239472640.0,442116.0,235893.0
12-04 09:48:52,34.046,12.746,52.438,0.770,0.0,0.0,0.0,36978688.0,0.0,149.0,3205529600.0,383639552.0,29703720960.0,326184960.0,443388.0,237951.0
12-04 09:48:53,33.448,11.724,54.483,0.345,0.0,0.0,4096.0,25567232.0,1.0,98.0,3205636096.0,383721472.0,29725626368.0,304091136.0,441589.0,235460.0
12-04 09:48:54,32.253,12.116,55.375,0.171,0.0,0.085,0.0,6488064.0,0.0,59.0,3205718016.0,383787008.0,29752651776.0,276918272.0,441913.0,235795.0
12-04 09:48:55,30.903,12.413,56.597,0.087,0.0,0.0,0.0,6483968.0,0.0,57.0,3206578176.0,383848448.0,29778776064.0,249872384.0,444748.0,239309.0
12-04 09:48:56,32.236,12.045,55.546,0.173,0.0,0.0,0.0,6533120.0,0.0,61.0,3207327744.0,383725568.0,29784752128.0,243269632.0,441746.0,235673.0
12-04 09:48:57,31.997,12.031,55.631,0.341,0.0,0.0,0.0,8523776.0,0.0,82.0,3206942720.0,383610880.0,29792206848.0,236314624.0,443690.0,237293.0
12-04 09:48:58,31.374,13.051,55.402,0.086,0.0,0.086,0.0,6676480.0,0.0,67.0,3207176192.0,383381504.0,29787918336.0,240599040.0,589968.0,316147.0
12-04 09:48:59,32.208,12.468,55.238,0.087,0.0,0.0,0.0,6516736.0,0.0,65.0,3208445952.0,383090688.0,29787402240.0,240136192.0,441327.0,234777.0
12-04 09:49:00,32.874,11.962,54.991,0.172,0.0,0.0,0.0,6479872.0,0.0,61.0,3208060928.0,382935040.0,29793071104.0,235008000.0,443628.0,238676.0
12-04 09:49:01,33.562,11.588,54.764,0.086,0.0,0.0,0.0,6496256.0,0.0,62.0,3207217152.0,382754816.0,29799002112.0,230100992.0,443698.0,237124.0
12-04 09:49:02,33.190,11.750,54.974,0.086,0.0,0.0,0.0,6496256.0,0.0,60.0,3207761920.0,382402560.0,29782970368.0,245940224.0,442368.0,235924.0
12-04 09:49:03,32.164,12.147,55.432,0.257,0.0,0.0,0.0,6524928.0,0.0,67.0,3207925760.0,382255104.0,29787750400.0,241143808.0,442117.0,235930.0
12-04 09:49:04,34.625,12.575,52.713,0.086,0.0,0.0,0.0,7323648.0,0.0,85.0,3221610496.0,381620224.0,29749321728.0,266522624.0,504835.0,279328.0
12-04 09:49:05,32.906,12.308,54.530,0.171,0.0,0.085,0.0,6496256.0,0.0,62.0,3220885504.0,381698048.0,29776699392.0,239792128.0,463149.0,256913.0
12-04 09:49:06,34.477,13.036,51.630,0.858,0.0,0.0,4096.0,56737792.0,1.0,195.0,3222700032.0,381083648.0,29780242432.0,235048960.0,443256.0,237084.0
12-04 09:49:07,33.477,12.737,52.754,0.947,0.0,0.086,8192.0,45002752.0,2.0,161.0,3220471808.0,380649472.0,29706555392.0,311398400.0,443908.0,238229.0
12-04 09:49:08,32.663,12.898,54.355,0.084,0.0,0.0,0.0,6488064.0,0.0,57.0,3218268160.0,380702720.0,29733466112.0,286638080.0,444445.0,239184.0
12-04 09:49:09,32.348,11.652,55.739,0.261,0.0,0.0,0.0,6520832.0,0.0,59.0,3218419712.0,380719104.0,29760471040.0,259465216.0,459261.0,252243.0
12-04 09:49:10,31.697,12.059,56.158,0.086,0.0,0.0,4096.0,6479872.0,1.0,57.0,3218530304.0,380764160.0,29787774976.0,232005632.0,443477.0,237885.0
12-04 09:49:11,31.864,11.780,56.186,0.169,0.0,0.0,8192.0,8654848.0,2.0,84.0,3220021248.0,380260352.0,29773344768.0,245448704.0,441813.0,234603.0
12-04 09:49:12,32.634,13.087,54.027,0.168,0.0,0.084,0.0,6496256.0,0.0,63.0,3219095552.0,380067840.0,29778640896.0,241270784.0,590745.0,316407.0
12-04 09:49:13,35.214,12.393,51.709,0.598,0.0,0.085,0.0,35221504.0,0.0,144.0,3220525056.0,379613184.0,29778608128.0,240328704.0,442583.0,235745.0
12-04 09:49:14,33.076,12.113,52.234,2.577,0.0,0.0,12288.0,95969280.0,3.0,257.0,3221254144.0,378806272.0,29776326656.0,242688000.0,6551.0,9932.0
12-04 09:49:15,0.167,0.918,83.222,15.693,0.0,0.0,8192.0,268447744.0,2.0,471.0,3221258240.0,378822656.0,29776932864.0,242061312.0,2040.0,2845.0
12-04 09:49:16,0.167,0.668,83.626,15.455,0.0,0.084,16384.0,269737984.0,4.0,519.0,3221098496.0,378830848.0,29776957440.0,242188288.0,5474.0,7118.0
12-04 09:49:17,25.022,9.491,63.417,2.071,0.0,0.0,0.0,83939328.0,0.0,225.0,3219214336.0,378662912.0,29685207040.0,335990784.0,1602.0,2020.0
12-04 09:49:18,32.465,12.326,54.688,0.521,0.0,0.0,3018752.0,28688384.0,42.0,117.0,3219533824.0,378740736.0,29715648512.0,305152000.0,3247.0,5044.0
12-04 09:49:19,32.051,12.051,55.726,0.171,0.0,0.0,0.0,6467584.0,0.0,58.0,3219308544.0,378810368.0,29742850048.0,278106112.0,70694.0,51187.0
12-04 09:49:20,30.977,16.056,51.920,0.0,0.0,1.047,0.0,4206592.0,0.0,32.0,3215777792.0,378830848.0,29767987200.0,256479232.0,3870035.0,1874108.0
12-04 09:49:21,31.948,16.190,51.255,0.087,0.0,0.519,0.0,2326528.0,0.0,29.0,3216609280.0,378880000.0,29792124928.0,231460864.0,6401832.0,2140833.0
12-04 09:49:22,34.386,16.212,48.549,0.085,0.0,0.768,0.0,2224128.0,0.0,25.0,3255328768.0,378146816.0,29747179520.0,238419968.0,4490154.0,1991632.0
12-04 09:49:23,35.166,15.707,47.906,0.0,0.0,1.222,0.0,2183168.0,0.0,25.0,3304259584.0,377319424.0,29688942592.0,248553472.0,7921680.0,2201979.0
12-04 09:49:24,35.168,15.391,48.237,0.086,0.0,1.118,0.0,2179072.0,0.0,23.0,3333091328.0,376815616.0,29665828864.0,243339264.0,6319956.0,2201399.0
12-04 09:49:25,32.235,16.118,50.579,0.089,0.0,0.980,0.0,2166784.0,0.0,22.0,3348164608.0,376586240.0,29666689024.0,227635200.0,6337069.0,2243965.0
12-04 09:49:26,32.842,17.244,48.873,0.087,0.0,0.953,0.0,2224128.0,0.0,28.0,3367182336.0,376012800.0,29633794048.0,242085888.0,4322135.0,2232076.0
12-04 09:49:27,50.601,13.574,34.966,0.086,0.0,0.773,0.0,2170880.0,0.0,34.0,3588042752.0,373596160.0,29420146688.0,237289472.0,3431649.0,1673884.0
12-04 09:49:28,59.388,11.300,28.802,0.0,0.0,0.510,0.0,135168.0,0.0,7.0,3623108608.0,373223424.0,29395050496.0,227692544.0,5955573.0,1925862.0
12-04 09:49:29,39.012,17.888,41.908,0.0,0.0,1.193,0.0,2064384.0,0.0,19.0,3636805632.0,372916224.0,29381410816.0,227942400.0,5910916.0,1874423.0
12-04 09:49:30,32.892,14.021,52.469,0.0,0.0,0.617,0.0,2191360.0,0.0,23.0,3639668736.0,372453376.0,29360836608.0,246116352.0,8811992.0,2382630.0
12-04 09:49:31,31.100,17.612,50.344,0.0,0.0,0.945,0.0,184320.0,0.0,12.0,3644735488.0,372224000.0,29359337472.0,242778112.0,8697226.0,2301303.0
12-04 09:49:32,31.920,16.696,50.260,0.087,0.0,1.038,0.0,2203648.0,0.0,27.0,3655430144.0,372011008.0,29360951296.0,230682624.0,6736993.0,2316131.0
12-04 09:49:33,32.502,16.423,49.699,0.0,0.0,1.376,0.0,2179072.0,0.0,23.0,3665735680.0,371572736.0,29340340224.0,241426432.0,6610955.0,2254123.0
12-04 09:49:34,31.391,17.043,50.435,0.0,0.0,1.130,0.0,2187264.0,0.0,26.0,3685724160.0,371142656.0,29318987776.0,243220480.0,8594759.0,2245989.0
12-04 09:49:35,32.124,16.926,49.914,0.086,0.0,0.950,0.0,2174976.0,0.0,21.0,3687182336.0,370929664.0,29320716288.0,240246784.0,6353242.0,2126125.0
12-04 09:49:36,33.128,14.938,50.967,0.0,0.0,0.967,0.0,2228224.0,0.0,28.0,3689152512.0,370700288.0,29321879552.0,237342720.0,6426411.0,2158982.0
12-04 09:49:37,34.231,15.812,48.827,0.174,0.0,0.956,0.0,2224128.0,0.0,24.0,3564146688.0,370737152.0,29344985088.0,339206144.0,6314914.0,2104036.0
12-04 09:49:38,32.817,17.313,48.923,0.0,0.0,0.947,483328.0,2170880.0,6.0,21.0,3569795072.0,370753536.0,29368541184.0,309985280.0,6560684.0,2208185.0
12-04 09:49:39,32.958,16.176,50.0,0.0,0.0,0.865,0.0,2166784.0,0.0,21.0,3563974656.0,370778112.0,29391798272.0,292524032.0,6551334.0,2258635.0
12-04 09:49:40,32.396,17.391,49.105,0.0,0.0,1.108,0.0,2158592.0,0.0,21.0,3571572736.0,370790400.0,29415346176.0,261365760.0,6403031.0,2133036.0
12-04 09:49:41,31.850,16.841,50.524,0.087,0.0,0.698,0.0,2187264.0,0.0,27.0,3571122176.0,370733056.0,29432930304.0,244289536.0,6270027.0,2084298.0
12-04 09:49:42,33.818,15.411,49.658,0.086,0.0,1.027,0.0,2183168.0,0.0,21.0,3575169024.0,370532352.0,29434675200.0,238698496.0,8663854.0,2294735.0
12-04 09:49:43,31.625,16.166,51.325,0.0,0.0,0.883,0.0,2187264.0,0.0,24.0,3577929728.0,370270208.0,29429649408.0,241225728.0,6425167.0,2169038.0
12-04 09:49:44,33.649,15.835,49.742,0.0,0.0,0.775,0.0,2224128.0,0.0,24.0,3584786432.0,369975296.0,29421694976.0,242618368.0,6302062.0,2032263.0
12-04 09:49:45,33.448,16.467,49.485,0.0,0.0,0.600,0.0,2236416.0,0.0,28.0,3593195520.0,369774592.0,29422923776.0,233181184.0,6442988.0,2179527.0
12-04 09:49:46,32.556,16.235,50.345,0.086,0.0,0.777,0.0,2207744.0,0.0,28.0,3601338368.0,369319936.0,29402681344.0,245735424.0,6446033.0,2178181.0
12-04 09:49:47,33.419,15.853,49.871,0.086,0.0,0.771,4096.0,876544.0,1.0,26.0,3602722816.0,369115136.0,29402742784.0,244494336.0,6078044.0,1966215.0
12-04 09:49:48,31.873,16.581,49.742,0.086,0.0,1.718,0.0,4087808.0,0.0,31.0,3602391040.0,368914432.0,29406117888.0,241651712.0,6367427.0,2121203.0
12-04 09:49:49,31.050,16.014,52.046,0.0,0.0,0.890,0.0,1400832.0,0.0,36.0,3604111360.0,368730112.0,29407391744.0,238841856.0,6969867.0,2380923.0
12-04 09:49:50,32.954,15.776,50.570,0.0,0.0,0.701,0.0,2203648.0,0.0,24.0,3604602880.0,368517120.0,29409021952.0,236933120.0,8261477.0,2118728.0
12-04 09:49:51,32.801,15.160,51.152,0.089,0.0,0.798,0.0,6615040.0,0.0,55.0,3608281088.0,368320512.0,29409738752.0,232734720.0,6335736.0,2109242.0
12-04 09:49:52,30.397,16.839,44.214,7.254,0.0,1.295,12288.0,268214272.0,3.0,505.0,3608600576.0,368078848.0,29406154752.0,236240896.0,5730598.0,2310803.0
12-04 09:49:53,20.256,13.333,54.444,11.111,0.0,0.855,8192.0,269877248.0,2.0,514.0,3611439104.0,367857664.0,29399252992.0,240525312.0,2319293.0,2116765.0
12-04 09:49:54,21.932,12.272,56.745,8.181,0.0,0.870,4096.0,231120896.0,1.0,458.0,3622903808.0,367665152.0,29393453056.0,235053056.0,7363968.0,2154856.0
12-04 09:49:55,34.115,14.410,50.174,0.0,0.0,1.302,0.0,2224128.0,0.0,26.0,3624808448.0,367452160.0,29395013632.0,231800832.0,2660638.0,1977806.0
12-04 09:49:56,32.439,16.176,50.692,0.0,0.0,0.692,0.0,2195456.0,0.0,26.0,3626930176.0,367247360.0,29396541440.0,228356096.0,4007922.0,2015521.0
12-04 09:49:57,33.854,15.451,49.479,0.174,0.0,1.042,0.0,2269184.0,0.0,29.0,3641782272.0,366833664.0,29376290816.0,234168320.0,6507292.0,2158386.0
12-04 09:49:58,32.542,15.919,50.836,0.0,0.0,0.704,16384.0,2232320.0,2.0,23.0,3641786368.0,366637056.0,29377699840.0,232951808.0,8853472.0,2094431.0
12-04 09:49:59,33.689,14.844,50.578,0.0,0.0,0.889,0.0,2183168.0,0.0,23.0,3641860096.0,366432256.0,29379461120.0,231321600.0,7932997.0,2113019.0
12-04 09:50:00,32.582,16.378,49.740,0.087,0.0,1.213,0.0,2236416.0,0.0,23.0,3643482112.0,366223360.0,29380829184.0,228540416.0,8280995.0,2055806.0
12-04 09:50:01,33.884,14.857,50.304,0.0,0.0,0.956,0.0,2174976.0,0.0,22.0,3643887616.0,366026752.0,29382537216.0,226623488.0,8261344.0,2118687.0
12-04 09:50:02,32.127,16.451,50.301,0.086,0.0,1.034,0.0,4214784.0,0.0,37.0,3645489152.0,365588480.0,29363675136.0,244322304.0,8522215.0,2191425.0
12-04 09:50:03,32.554,16.623,49.870,0.087,0.0,0.866,0.0,2347008.0,0.0,31.0,3645202432.0,365379584.0,29365227520.0,243265536.0,6384310.0,2146866.0
12-04 09:50:04,33.649,15.921,49.742,0.0,0.0,0.688,0.0,2207744.0,0.0,26.0,3645702144.0,365162496.0,29367054336.0,241156096.0,8324157.0,2122987.0
12-04 09:50:05,32.003,16.912,49.957,0.087,0.0,1.041,0.0,2240512.0,0.0,23.0,3645788160.0,364974080.0,29367955456.0,240357376.0,6530249.0,2142734.0
12-04 09:50:06,34.447,15.424,48.929,0.0,0.0,1.200,0.0,2199552.0,0.0,26.0,3645890560.0,364765184.0,29369364480.0,239054848.0,6475370.0,2178067.0
12-04 09:50:07,33.305,16.182,49.315,0.0,0.0,1.199,0.0,2195456.0,0.0,24.0,3645112320.0,364560384.0,29371301888.0,238100480.0,6405030.0,2128794.0
12-04 09:50:08,32.582,16.464,49.827,0.087,0.0,1.040,0.0,2277376.0,0.0,29.0,3644915712.0,364359680.0,29372780544.0,237019136.0,6433180.0,2142236.0
12-04 09:50:09,32.756,16.205,50.0,0.0,0.0,1.040,0.0,2174976.0,0.0,21.0,3647967232.0,364138496.0,29374369792.0,232599552.0,7473687.0,2152189.0
12-04 09:50:10,32.159,16.035,51.189,0.0,0.0,0.617,0.0,2244608.0,0.0,25.0,3648749568.0,363950080.0,29375512576.0,230862848.0,7505553.0,2191833.0
12-04 09:50:11,32.840,16.638,49.739,0.087,0.0,0.697,0.0,2179072.0,0.0,22.0,3649236992.0,363732992.0,29377429504.0,228675584.0,6453544.0,2169722.0
12-04 09:50:12,32.383,16.839,49.827,0.0,0.0,0.950,0.0,2269184.0,0.0,31.0,3657863168.0,363290624.0,29356638208.0,241283072.0,6513205.0,2179916.0
12-04 09:50:13,31.993,16.434,50.437,0.175,0.0,0.962,0.0,2215936.0,0.0,24.0,3666632704.0,363085824.0,29358551040.0,230805504.0,6454321.0,2168575.0
12-04 09:50:14,33.276,16.508,49.525,0.0,0.0,0.691,0.0,2252800.0,0.0,27.0,3679350784.0,362668032.0,29337092096.0,239964160.0,6352229.0,2095776.0
12-04 09:50:15,32.489,15.284,50.917,0.087,0.0,1.223,0.0,2203648.0,0.0,24.0,3681894400.0,362467328.0,29338718208.0,235995136.0,6519759.0,2158191.0
12-04 09:50:16,31.764,17.466,49.829,0.0,0.0,0.942,4096.0,5484544.0,1.0,39.0,3682504704.0,362258432.0,29339258880.0,235053056.0,7341636.0,2194441.0
12-04 09:50:17,31.528,16.943,50.568,0.0,0.0,0.961,0.0,2191360.0,0.0,23.0,3686481920.0,362074112.0,29340852224.0,229666816.0,7480816.0,2135465.0
12-04 09:50:18,33.218,15.698,50.217,0.087,0.0,0.781,0.0,2396160.0,0.0,36.0,3695955968.0,361660416.0,29320441856.0,241016832.0,6691488.0,2270055.0
12-04 09:50:19,32.465,15.972,50.434,0.087,0.0,1.042,0.0,5689344.0,0.0,35.0,3704684544.0,361484288.0,29321711616.0,231194624.0,6475286.0,2179400.0
12-04 09:50:20,37.587,16.084,44.406,0.787,0.0,1.136,4096.0,65687552.0,1.0,179.0,3714297856.0,360574976.0,29312061440.0,232140800.0,6366398.0,2124705.0
12-04 09:50:21,36.986,16.524,44.949,0.514,0.0,1.027,8192.0,55758848.0,2.0,167.0,3715715072.0,359997440.0,29204692992.0,338669568.0,5960784.0,1896385.0
12-04 09:50:22,34.775,16.455,47.413,0.254,0.0,1.103,0.0,24363008.0,0.0,89.0,3715235840.0,360042496.0,29227237376.0,316559360.0,6429625.0,2138177.0
12-04 09:50:23,32.872,16.436,49.913,0.087,0.0,0.692,0.0,2215936.0,0.0,26.0,3715645440.0,360054784.0,29251051520.0,292323328.0,6481431.0,2171327.0
12-04 09:50:24,32.162,15.817,48.946,2.197,0.0,0.879,8192.0,104751104.0,2.0,206.0,3714805760.0,360071168.0,29274009600.0,270188544.0,6325430.0,2106907.0
12-04 09:50:25,24.159,14.840,51.251,8.714,0.0,1.035,12288.0,269438976.0,3.0,528.0,3714101248.0,360079360.0,29292244992.0,252649472.0,5148099.0,2562352.0
12-04 09:50:26,20.660,11.372,56.684,10.243,0.0,1.042,8192.0,269725696.0,2.0,525.0,3717824512.0,360087552.0,29306560512.0,234602496.0,2229434.0,2083415.0
12-04 09:50:27,30.321,15.812,52.215,0.782,0.0,0.869,0.0,40218624.0,0.0,102.0,3718762496.0,359890944.0,29307772928.0,232648704.0,2565899.0,2075317.0
12-04 09:50:28,32.930,15.730,50.389,0.086,0.0,0.864,0.0,2207744.0,0.0,25.0,3718778880.0,359686144.0,29309460480.0,231149568.0,7370449.0,1992271.0
12-04 09:50:29,33.821,16.523,48.623,0.172,0.0,0.861,0.0,11132928.0,0.0,50.0,3718852608.0,359276544.0,29295845376.0,245100544.0,7107021.0,1974238.0
12-04 09:50:30,38.468,16.007,43.632,0.861,0.0,1.033,8192.0,75321344.0,2.0,203.0,3720749056.0,358563840.0,29295628288.0,244133888.0,10436605.0,2206842.0
12-04 09:50:31,32.528,16.825,49.525,0.086,0.0,1.035,0.0,11444224.0,0.0,51.0,3718795264.0,358490112.0,29230870528.0,310919168.0,6510592.0,2026499.0
12-04 09:50:32,32.365,17.592,49.018,0.0,0.0,1.025,0.0,2154496.0,0.0,21.0,3725185024.0,358498304.0,29253804032.0,281587712.0,8267930.0,2210624.0
12-04 09:50:33,32.343,16.084,50.699,0.087,0.0,0.787,4096.0,2199552.0,1.0,25.0,3725021184.0,358531072.0,29277179904.0,258342912.0,9202333.0,2086402.0
12-04 09:50:34,32.744,17.508,48.906,0.084,0.0,0.758,0.0,2146304.0,0.0,19.0,3725139968.0,358547456.0,29300834304.0,234553344.0,7699357.0,2149354.0
12-04 09:50:35,30.602,17.350,51.351,0.0,0.0,0.697,0.0,2244608.0,0.0,28.0,3725455360.0,358326272.0,29299290112.0,236003328.0,6285741.0,2038046.0
12-04 09:50:36,31.383,17.303,50.382,0.085,0.0,0.848,4096.0,2220032.0,1.0,26.0,3724820480.0,358137856.0,29301100544.0,235016192.0,6522368.0,2162656.0
12-04 09:50:37,31.565,16.174,51.130,0.0,0.0,1.130,0.0,2220032.0,0.0,23.0,3724943360.0,357916672.0,29300334592.0,235880448.0,7937164.0,2044695.0
12-04 09:50:38,32.439,15.830,50.519,0.087,0.0,1.125,0.0,2240512.0,0.0,24.0,3724431360.0,357699584.0,29297995776.0,238948352.0,6180780.0,2049592.0
12-04 09:50:39,31.834,16.090,50.865,0.0,0.0,1.211,4096.0,2203648.0,1.0,24.0,3723698176.0,357486592.0,29300244480.0,237645824.0,6240940.0,2110109.0
12-04 09:50:40,32.140,15.284,51.354,0.0,0.0,1.223,0.0,2224128.0,0.0,23.0,3724173312.0,357208064.0,29301874688.0,235819008.0,6087707.0,1982512.0
12-04 09:50:41,38.034,15.812,44.957,0.085,0.0,1.111,0.0,2220032.0,0.0,23.0,3730341888.0,356925440.0,29302505472.0,229302272.0,7183896.0,2392776.0
12-04 09:50:42,44.640,14.405,40.034,0.0,0.0,0.921,0.0,2265088.0,0.0,26.0,3739344896.0,356319232.0,29278027776.0,245383168.0,8482125.0,2885695.0
12-04 09:50:43,43.162,13.504,42.051,0.085,0.0,1.197,0.0,2220032.0,0.0,25.0,3756097536.0,355930112.0,29267644416.0,239403008.0,9102982.0,2663844.0
12-04 09:50:44,42.723,14.298,41.952,0.086,0.0,0.942,0.0,2191360.0,0.0,25.0,3782057984.0,355315712.0,29235535872.0,246165504.0,7164153.0,2673508.0
12-04 09:50:45,41.688,13.384,44.160,0.0,0.0,0.767,4096.0,155648.0,1.0,9.0,3789918208.0,355037184.0,29232586752.0,241532928.0,8610797.0,2939793.0
12-04 09:50:46,40.811,15.876,42.450,0.0,0.0,0.863,0.0,2207744.0,0.0,25.0,3790749696.0,354754560.0,29232529408.0,241041408.0,10886983.0,3094838.0
12-04 09:50:47,42.060,14.163,42.575,0.0,0.0,1.202,0.0,2187264.0,0.0,20.0,3803566080.0,354418688.0,29223333888.0,237756416.0,6821074.0,2646016.0
12-04 09:50:48,41.503,14.432,43.382,0.0,0.0,0.683,0.0,2166784.0,0.0,21.0,3815432192.0,354033664.0,29201924096.0,247685120.0,7616115.0,2802756.0
12-04 09:50:49,41.091,13.981,43.905,0.0,0.0,1.023,0.0,126976.0,0.0,6.0,3817238528.0,354041856.0,29221072896.0,226721792.0,9607500.0,2958480.0
12-04 09:50:50,38.884,15.021,44.120,0.172,0.0,1.803,0.0,2281472.0,0.0,28.0,3826995200.0,353615872.0,29199085568.0,239378432.0,9827308.0,3014497.0
12-04 09:50:51,39.966,15.180,43.739,0.0,0.0,1.115,0.0,2142208.0,0.0,24.0,3830730752.0,353402880.0,29197688832.0,237252608.0,4000899.0,2662422.0
12-04 09:50:52,40.360,13.368,45.159,0.0,0.0,1.114,0.0,176128.0,0.0,9.0,3837267968.0,353189888.0,29195276288.0,233340928.0,5446164.0,2959122.0
12-04 09:50:53,40.652,14.666,43.225,0.0,0.0,1.458,0.0,2228224.0,0.0,23.0,3843686400.0,353005568.0,29195382784.0,227000320.0,9358884.0,3091216.0
12-04 09:50:54,40.700,15.614,42.406,0.0,0.0,1.280,0.0,2265088.0,0.0,28.0,3852496896.0,352563200.0,29172736000.0,241278976.0,7599933.0,2715648.0
12-04 09:50:55,40.363,14.866,43.647,0.086,0.0,1.037,0.0,2101248.0,0.0,20.0,3857924096.0,352350208.0,29171728384.0,237072384.0,13040094.0,2861425.0
12-04 09:50:56,40.952,13.679,44.180,0.085,0.0,1.105,0.0,6336512.0,0.0,17.0,3862814720.0,352141312.0,29169319936.0,234799104.0,8536810.0,2826632.0
12-04 09:50:57,39.138,15.259,36.207,7.069,0.0,2.328,12288.0,267517952.0,3.0,525.0,3864752128.0,351846400.0,29157511168.0,244965376.0,7458498.0,2823759.0
12-04 09:50:58,37.306,16.149,37.997,6.908,0.0,1.641,8192.0,270798848.0,2.0,520.0,3878141952.0,351363072.0,29127512064.0,262057984.0,5673400.0,3561797.0
12-04 09:50:59,38.855,11.278,46.432,2.291,0.0,1.145,385024.0,109039616.0,39.0,208.0,3889106944.0,351375360.0,29146660864.0,231931904.0,9002111.0,2739013.0
12-04 09:51:00,41.126,14.199,43.463,0.087,0.0,1.126,323584.0,2195456.0,32.0,25.0,3897561088.0,351068160.0,29127991296.0,242454528.0,6269935.0,2804823.0
12-04 09:51:01,40.655,14.643,43.497,0.086,0.0,1.120,0.0,2232320.0,0.0,26.0,3905712128.0,350900224.0,29127675904.0,234786816.0,6531119.0,2940032.0
12-04 09:51:02,39.948,14.161,44.755,0.087,0.0,1.049,0.0,2224128.0,0.0,24.0,3914969088.0,350638080.0,29114224640.0,239243264.0,10510128.0,2894187.0
12-04 09:51:03,41.308,14.114,43.029,0.0,0.0,1.549,0.0,2273280.0,0.0,27.0,3935559680.0,350339072.0,29093306368.0,239869952.0,12531577.0,2904955.0
12-04 09:51:04,40.649,15.286,43.126,0.085,0.0,0.854,0.0,2117632.0,0.0,18.0,3941916672.0,350158848.0,29089333248.0,237666304.0,6356612.0,2536296.0
12-04 09:51:05,39.289,14.484,45.273,0.0,0.0,0.954,8192.0,2125824.0,1.0,16.0,3949391872.0,349990912.0,29089296384.0,230395904.0,12127102.0,2993727.0
12-04 09:51:06,39.239,15.125,44.512,0.0,0.0,1.124,0.0,299008.0,0.0,17.0,3956211712.0,349827072.0,29086736384.0,226299904.0,8705736.0,3033203.0
12-04 09:51:07,39.089,14.987,44.347,0.175,0.0,1.402,0.0,2334720.0,0.0,31.0,3972243456.0,349499392.0,29064597504.0,232734720.0,10786439.0,3033883.0
12-04 09:51:08,40.296,15.492,42.646,0.0,0.0,1.567,0.0,2187264.0,0.0,20.0,3994066944.0,349093888.0,29032599552.0,243314688.0,7936658.0,2627763.0
12-04 09:51:09,42.012,13.694,43.449,0.0,0.0,0.845,0.0,151552.0,0.0,7.0,4000137216.0,348962816.0,29031886848.0,238088192.0,10514973.0,2921316.0
12-04 09:51:10,39.759,14.974,43.287,0.0,0.0,1.979,0.0,2891776.0,0.0,40.0,4015865856.0,348647424.0,29010722816.0,243838976.0,8942153.0,3153462.0
12-04 09:51:11,40.191,14.236,44.444,0.087,0.0,1.042,0.0,2215936.0,0.0,26.0,4029833216.0,348471296.0,29009494016.0,231276544.0,10257700.0,2758897.0
12-04 09:51:12,41.340,13.838,43.777,0.0,0.0,1.044,0.0,237568.0,0.0,14.0,4040097792.0,348110848.0,28984156160.0,246710272.0,10532191.0,2938947.0
12-04 09:51:13,39.071,15.404,44.406,0.0,0.0,1.119,0.0,2187264.0,0.0,25.0,4061876224.0,347971584.0,28981714944.0,227512320.0,8165564.0,3073574.0
12-04 09:51:14,40.719,15.141,42.601,0.086,0.0,1.454,0.0,2183168.0,0.0,24.0,4079108096.0,347627520.0,28958982144.0,233357312.0,8754333.0,2713230.0
12-04 09:51:15,40.744,13.495,44.810,0.0,0.0,0.952,0.0,2277376.0,0.0,26.0,4094480384.0,347242496.0,28932993024.0,244359168.0,8389707.0,2825507.0
12-04 09:51:16,41.105,14.421,43.610,0.0,0.0,0.864,0.0,118784.0,0.0,6.0,4097691648.0,347201536.0,28945985536.0,228196352.0,8540775.0,2929608.0
12-04 09:51:17,39.535,14.643,44.703,0.0,0.0,1.120,0.0,2220032.0,0.0,23.0,4106784768.0,346968064.0,28935589888.0,229732352.0,8878287.0,3124701.0
12-04 09:51:18,39.316,16.239,43.248,0.085,0.0,1.111,0.0,2277376.0,0.0,28.0,4120764416.0,346644480.0,28913410048.0,238256128.0,8250599.0,2748830.0
12-04 09:51:19,39.983,15.110,43.294,0.085,0.0,1.528,0.0,2158592.0,0.0,22.0,4136796160.0,346304512.0,28891435008.0,244539392.0,10123960.0,2710610.0
12-04 09:51:20,40.547,12.917,45.937,0.0,0.0,0.599,4096.0,2383872.0,1.0,31.0,4144459776.0,346124288.0,28884017152.0,244473856.0,8258389.0,1961235.0
12-04 09:51:21,39.600,11.140,48.999,0.174,0.0,0.087,0.0,6524928.0,0.0,63.0,4155133952.0,345923584.0,28879704064.0,238313472.0,2809494.0,1144456.0
12-04 09:51:22,40.119,11.281,48.261,0.085,0.0,0.254,0.0,6561792.0,0.0,65.0,4162318336.0,345686016.0,28863520768.0,247549952.0,4591550.0,1158579.0
12-04 09:51:23,40.051,12.212,47.481,0.085,0.0,0.171,0.0,6524928.0,0.0,62.0,4180836352.0,345407488.0,28843786240.0,249044992.0,2663130.0,1065462.0
12-04 09:51:24,42.245,11.740,45.844,0.0,0.0,0.171,0.0,4444160.0,0.0,48.0,4184203264.0,345292800.0,28844638208.0,244940800.0,2874427.0,1266315.0
12-04 09:51:25,40.593,11.525,47.627,0.169,0.0,0.085,0.0,6545408.0,0.0,66.0,4191637504.0,345145344.0,28838273024.0,244019200.0,2812242.0,1142944.0
12-04 09:51:26,39.654,11.515,48.571,0.087,0.0,0.173,0.0,6569984.0,0.0,64.0,4196794368.0,345030656.0,28841316352.0,235933696.0,2786211.0,1145698.0
12-04 09:51:27,40.424,11.102,48.220,0.085,0.0,0.169,0.0,6582272.0,0.0,66.0,4211675136.0,344715264.0,28819009536.0,243675136.0,2803009.0,1140534.0
12-04 09:51:28,42.511,10.476,46.147,0.433,0.0,0.433,0.0,33259520.0,0.0,125.0,4215529472.0,344416256.0,28818169856.0,240959488.0,2649367.0,1064661.0
12-04 09:51:29,20.270,5.152,57.939,16.470,0.0,0.169,0.0,237457408.0,0.0,459.0,4221812736.0,344219648.0,28810633216.0,242409472.0,2508665.0,988253.0
12-04 09:51:30,8.074,0.757,67.031,23.970,0.0,0.168,0.0,268664832.0,0.0,506.0,4224573440.0,344219648.0,28810633216.0,239648768.0,2360540.0,911699.0
12-04 09:51:31,32.167,8.106,52.816,6.826,0.0,0.085,0.0,140181504.0,0.0,338.0,4236562432.0,343842816.0,28795940864.0,242728960.0,2653800.0,1064408.0
12-04 09:51:32,41.804,11.535,45.707,0.781,0.0,0.173,90112.0,45019136.0,6.0,166.0,4245987328.0,343769088.0,28707106816.0,322211840.0,2787322.0,1139374.0
12-04 09:51:33,41.470,11.655,46.115,0.422,0.0,0.338,0.0,28647424.0,0.0,111.0,4251054080.0,343846912.0,28731785216.0,292388864.0,2811058.0,1143888.0
12-04 09:51:34,40.345,10.690,48.707,0.086,0.0,0.172,0.0,6365184.0,0.0,52.0,4257849344.0,343879680.0,28757336064.0,260009984.0,2640423.0,1067030.0
12-04 09:51:35,39.492,11.296,49.037,0.088,0.0,0.088,0.0,4448256.0,0.0,44.0,4260892672.0,343916544.0,28780032000.0,234233856.0,2812892.0,1146607.0
12-04 09:51:36,38.946,11.658,49.136,0.086,0.0,0.173,0.0,6594560.0,0.0,65.0,4277514240.0,343703552.0,28770607104.0,227250176.0,2785472.0,1145611.0
12-04 09:51:37,41.302,11.311,47.044,0.171,0.0,0.171,0.0,6606848.0,0.0,69.0,4287082496.0,343433216.0,28745424896.0,243134464.0,2817591.0,1146580.0
12-04 09:51:38,40.141,11.004,48.592,0.088,0.0,0.176,0.0,6541312.0,0.0,61.0,4290854912.0,343298048.0,28749201408.0,235720704.0,2781170.0,1140739.0
12-04 09:51:39,40.652,10.549,48.456,0.086,0.0,0.257,0.0,6541312.0,0.0,60.0,4294692864.0,343158784.0,28751781888.0,229441536.0,2847051.0,1178246.0
12-04 09:51:40,40.138,11.542,48.148,0.086,0.0,0.086,0.0,4431872.0,0.0,46.0,4297891840.0,342839296.0,28731678720.0,246665216.0,2634719.0,1065647.0
12-04 09:51:41,36.472,12.299,50.975,0.085,0.0,0.170,0.0,6594560.0,0.0,66.0,4303941632.0,342691840.0,28732661760.0,239779840.0,1785119.0,962272.0
12-04 09:51:42,31.373,12.788,55.499,0.341,0.0,0.0,0.0,6590464.0,0.0,67.0,4302491648.0,342577152.0,28737441792.0,236564480.0,487611.0,310259.0
12-04 09:51:43,32.612,12.716,54.412,0.173,0.0,0.087,0.0,13725696.0,0.0,93.0,4303327232.0,342474752.0,28745809920.0,227463168.0,504182.0,315987.0
12-04 09:51:44,37.585,13.010,48.129,1.190,0.0,0.085,0.0,80683008.0,0.0,231.0,4303687680.0,341831680.0,28733829120.0,239726592.0,476412.0,298936.0
12-04 09:51:45,31.556,13.414,54.686,0.344,0.0,0.0,0.0,19144704.0,0.0,99.0,4302888960.0,341757952.0,28662059008.0,312369152.0,477548.0,300916.0
12-04 09:51:46,31.542,11.872,56.412,0.087,0.0,0.087,0.0,8572928.0,0.0,75.0,4302938112.0,341803008.0,28690915328.0,283418624.0,496933.0,320123.0
12-04 09:51:47,34.527,11.594,53.623,0.171,0.0,0.085,0.0,6516736.0,0.0,60.0,4304760832.0,341880832.0,28717838336.0,254595072.0,1087554.0,547488.0
12-04 09:51:48,42.675,11.584,45.486,0.085,0.0,0.170,0.0,4329472.0,0.0,42.0,4159303680.0,341901312.0,28739989504.0,377880576.0,2970711.0,1165451.0
12-04 09:51:49,42.463,10.164,47.028,0.172,0.0,0.172,0.0,6467584.0,0.0,63.0,4050251776.0,341938176.0,28764565504.0,462319616.0,3108415.0,1240378.0
12-04 09:51:50,40.802,10.724,47.951,0.174,0.0,0.349,0.0,6463488.0,0.0,62.0,3945058304.0,341966848.0,28788928512.0,543121408.0,2660923.0,1015026.0
12-04 09:51:51,40.844,11.139,47.595,0.169,0.0,0.253,0.0,6471680.0,0.0,61.0,3971801088.0,341995520.0,28813901824.0,491376640.0,2670792.0,1015804.0
12-04 09:51:52,42.796,10.549,46.484,0.0,0.0,0.172,0.0,6311936.0,0.0,50.0,3910397952.0,342032384.0,28838486016.0,528158720.0,2664120.0,1012705.0
12-04 09:51:53,41.832,10.890,46.932,0.086,0.0,0.259,0.0,4452352.0,0.0,49.0,3913269248.0,342065152.0,28861820928.0,501919744.0,2656760.0,1014255.0
12-04 09:51:54,40.462,10.693,48.674,0.171,0.0,0.0,0.0,6471680.0,0.0,59.0,3919110144.0,342106112.0,28886573056.0,471285760.0,2668129.0,1017649.0
12-04 09:51:55,43.824,11.252,44.078,0.508,0.0,0.338,0.0,38883328.0,0.0,124.0,3937705984.0,342167552.0,28940091392.0,399110144.0,2976996.0,1182264.0
12-04 09:51:56,46.238,11.581,41.167,0.845,0.0,0.169,0.0,73748480.0,0.0,171.0,3939581952.0,342278144.0,29029740544.0,307474432.0,2656154.0,1020014.0
12-04 09:51:57,42.553,10.213,46.468,0.511,0.0,0.255,0.0,36458496.0,0.0,137.0,3947302912.0,342351872.0,28960235520.0,369184768.0,2668691.0,1016647.0
12-04 09:51:58,41.603,11.168,46.547,0.426,0.0,0.256,0.0,24297472.0,0.0,97.0,3949256704.0,342429696.0,28979441664.0,347947008.0,2673180.0,1016174.0
12-04 09:51:59,42.220,10.177,47.267,0.168,0.0,0.168,0.0,6475776.0,0.0,58.0,3946881024.0,342487040.0,29004455936.0,325251072.0,2658501.0,1014248.0
12-04 09:52:00,42.285,10.401,46.974,0.085,0.0,0.256,0.0,4321280.0,0.0,41.0,3948777472.0,342515712.0,29027639296.0,300142592.0,2672531.0,1022688.0
12-04 09:52:01,42.893,10.998,45.854,0.085,0.0,0.169,0.0,6520832.0,0.0,58.0,3960258560.0,342540288.0,29052354560.0,263921664.0,2672062.0,1018854.0
12-04 09:52:02,40.811,10.095,48.663,0.173,0.0,0.259,0.0,5885952.0,0.0,57.0,3970486272.0,342581248.0,29075910656.0,230096896.0,2648388.0,1017906.0
12-04 09:52:03,42.060,10.472,47.210,0.086,0.0,0.172,0.0,6615040.0,0.0,68.0,3979145216.0,342274048.0,29051801600.0,245854208.0,2659936.0,1022060.0
12-04 09:52:04,40.087,11.342,48.312,0.087,0.0,0.173,0.0,6533120.0,0.0,61.0,3986374656.0,342155264.0,29055119360.0,235425792.0,2689251.0,1033565.0
12-04 09:52:05,41.151,11.254,47.251,0.086,0.0,0.258,0.0,6590464.0,0.0,65.0,3994890240.0,341897216.0,29036429312.0,245858304.0,2682177.0,1039868.0
12-04 09:52:06,18.802,2.829,66.140,12.230,0.0,0.0,0.0,230154240.0,0.0,466.0,4004642816.0,341905408.0,29041917952.0,230608896.0,2657530.0,1025974.0
12-04 09:52:07,11.176,0.751,72.560,15.179,0.0,0.334,0.0,269484032.0,0.0,491.0,4015882240.0,341757952.0,29020033024.0,241401856.0,2672325.0,1031774.0
12-04 09:52:08,21.772,3.629,67.511,6.835,0.0,0.253,0.0,167698432.0,0.0,308.0,4023730176.0,341626880.0,29007613952.0,246104064.0,2674841.0,1022967.0
12-04 09:52:09,42.241,11.293,46.293,0.0,0.0,0.172,0.0,4370432.0,0.0,41.0,4040835072.0,341483520.0,29008887808.0,227868672.0,2674524.0,1046783.0
12-04 09:52:10,40.753,11.130,47.688,0.171,0.0,0.257,0.0,6590464.0,0.0,65.0,4050739200.0,341213184.0,28990844928.0,236277760.0,2664815.0,1031626.0
12-04 09:52:11,40.585,11.522,47.635,0.086,0.0,0.172,0.0,6627328.0,0.0,70.0,4068921344.0,340926464.0,28964069376.0,245157888.0,2674900.0,1031326.0
12-04 09:52:12,42.015,10.418,47.139,0.171,0.0,0.256,0.0,6569984.0,0.0,65.0,4075712512.0,340815872.0,28967432192.0,235114496.0,2663883.0,1031847.0
12-04 09:52:13,40.706,10.155,48.795,0.086,0.0,0.258,0.0,6533120.0,0.0,61.0,4081045504.0,340627456.0,28957081600.0,240320512.0,2673965.0,1035928.0
12-04 09:52:14,40.655,11.111,47.890,0.086,0.0,0.258,0.0,6508544.0,0.0,61.0,4089016320.0,340500480.0,28959395840.0,230162432.0,2672849.0,1034518.0
12-04 09:52:15,42.612,11.082,46.134,0.0,0.0,0.172,0.0,4472832.0,0.0,50.0,4097085440.0,340209664.0,28937859072.0,243920896.0,2655851.0,1036124.0
12-04 09:52:16,42.479,9.915,47.265,0.171,0.0,0.171,0.0,6488064.0,0.0,60.0,4109709312.0,340082688.0,28940681216.0,228601856.0,2683030.0,1056569.0
12-04 09:52:17,42.979,10.043,46.128,0.511,0.0,0.340,0.0,38113280.0,0.0,143.0,4119289856.0,339640320.0,28919115776.0,241029120.0,2674675.0,1037549.0
12-04 09:52:18,42.906,11.608,44.626,0.688,0.0,0.172,16384.0,40120320.0,1.0,135.0,4125290496.0,339357696.0,28854722560.0,299704320.0,2661893.0,1034252.0
12-04 09:52:19,42.650,11.197,45.897,0.085,0.0,0.171,0.0,6455296.0,0.0,57.0,4134879232.0,339386368.0,28880375808.0,264433664.0,2625129.0,1034467.0
12-04 09:52:20,42.092,10.544,47.024,0.085,0.0,0.255,0.0,6434816.0,0.0,57.0,4144345088.0,339415040.0,28905418752.0,229896192.0,2695832.0,1049304.0
12-04 09:52:21,41.709,11.506,46.447,0.085,0.0,0.254,4096.0,8871936.0,1.0,76.0,4154515456.0,339148800.0,28884119552.0,241291264.0,2678456.0,1033187.0
12-04 09:52:22,46.621,10.009,42.002,0.941,0.0,0.428,0.0,77832192.0,0.0,228.0,4163780608.0,338579456.0,28861857792.0,254857216.0,2665798.0,1043603.0
12-04 09:52:23,46.827,9.949,41.852,1.115,0.0,0.257,0.0,73420800.0,0.0,192.0,4170670080.0,338554880.0,28833615872.0,276234240.0,2670996.0,1037060.0
12-04 09:52:24,43.707,11.121,43.621,1.207,0.0,0.345,0.0,75673600.0,0.0,210.0,4177252352.0,338317312.0,28756996096.0,346509312.0,2665697.0,1038888.0
12-04 09:52:25,44.813,11.139,43.112,0.595,0.0,0.340,12288.0,41193472.0,3.0,131.0,4186501120.0,338432000.0,28796473344.0,297668608.0,2661821.0,1039070.0
12-04 09:52:26,42.278,10.958,46.419,0.086,0.0,0.259,0.0,7020544.0,0.0,53.0,4197793792.0,338472960.0,28799582208.0,283226112.0,2668849.0,1039749.0
12-04 09:52:27,40.383,10.618,48.825,0.087,0.0,0.087,0.0,6467584.0,0.0,58.0,4213690368.0,338522112.0,28824014848.0,242847744.0,2639715.0,1029868.0
12-04 09:52:28,13.511,1.501,84.737,0.083,0.0,0.167,4096.0,1945600.0,1.0,21.0,4220768256.0,338538496.0,28829077504.0,230690816.0,2686700.0,1050495.0
12-04 09:52:29,11.250,0.500,88.167,0.0,0.0,0.083,8192.0,90112.0,2.0,6.0,4241502208.0,338391040.0,28806586368.0,232595456.0,2664263.0,1042036.0
12-04 09:52:30,11.167,0.167,88.500,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,4249169920.0,338239488.0,28784128000.0,247537664.0,2667628.0,1034763.0
12-04 09:52:31,10.408,0.333,89.009,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4259295232.0,338239488.0,28784128000.0,237412352.0,2660775.0,1038992.0
12-04 09:52:32,12.003,0.745,87.003,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4265926656.0,338239488.0,28784132096.0,230776832.0,2673634.0,1041777.0
12-04 09:52:33,10.325,0.416,88.926,0.0,0.0,0.333,0.0,98304.0,0.0,6.0,4272914432.0,338096128.0,28761735168.0,246329344.0,2665711.0,1044407.0
12-04 09:52:34,12.345,0.580,86.744,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,4284170240.0,338104320.0,28761612288.0,235188224.0,2661134.0,1039790.0
12-04 09:52:35,10.126,0.335,89.289,0.0,0.0,0.251,0.0,32768.0,0.0,4.0,4298829824.0,337948672.0,28736757760.0,245538816.0,2677406.0,1061439.0
12-04 09:52:36,12.884,0.499,86.451,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4307619840.0,337948672.0,28736761856.0,236744704.0,2687447.0,1042410.0
12-04 09:52:37,11.258,0.414,88.245,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4313014272.0,337948672.0,28736761856.0,231350272.0,2657742.0,1042989.0
12-04 09:52:38,11.333,0.500,88.0,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,4319485952.0,337797120.0,28711936000.0,249856000.0,2645305.0,1040720.0
12-04 09:52:39,11.343,0.500,88.073,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4330659840.0,337797120.0,28711936000.0,238682112.0,2704317.0,1063359.0
12-04 09:52:40,11.194,0.498,88.060,0.083,0.0,0.166,0.0,49152.0,0.0,5.0,4348002304.0,337653760.0,28687118336.0,246300672.0,2663936.0,1038427.0
12-04 09:52:41,12.177,0.417,87.156,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4357144576.0,337653760.0,28687118336.0,237158400.0,2650097.0,1039690.0
12-04 09:52:42,10.631,0.748,88.455,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4365520896.0,337653760.0,28687122432.0,228777984.0,2677442.0,1048947.0
12-04 09:52:43,11.940,0.580,81.426,5.721,0.0,0.332,0.0,183164928.0,0.0,343.0,4374528000.0,337498112.0,28662272000.0,244776960.0,2660755.0,1037515.0
12-04 09:52:44,11.222,0.914,85.121,2.494,0.0,0.249,0.0,178601984.0,0.0,302.0,4380360704.0,337502208.0,28662276096.0,238936064.0,2664261.0,1039943.0
12-04 09:52:45,11.618,0.830,87.386,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4381851648.0,337502208.0,28662276096.0,237445120.0,2661372.0,1043818.0
12-04 09:52:46,11.676,0.500,87.573,0.083,0.0,0.167,0.0,40960.0,0.0,9.0,4390002688.0,337510400.0,28662276096.0,229285888.0,2674219.0,1038462.0
12-04 09:52:47,9.136,0.664,90.033,0.0,0.0,0.166,0.0,36864.0,0.0,3.0,4397912064.0,337354752.0,28637515776.0,246292480.0,2219240.0,883993.0
12-04 09:52:48,0.420,0.084,99.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4400193536.0,337354752.0,28637519872.0,244006912.0,64046.0,322755.0
12-04 09:52:49,0.833,0.583,98.585,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,4400439296.0,337358848.0,28637523968.0,243752960.0,57994.0,103239.0
12-04 09:52:50,0.836,0.251,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4399677440.0,337358848.0,28637523968.0,244514816.0,56616.0,102568.0
12-04 09:52:51,0.918,0.417,98.664,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4399685632.0,337358848.0,28637523968.0,244506624.0,55280.0,99207.0
12-04 09:52:52,1.002,0.250,98.497,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,4399927296.0,337367040.0,28637528064.0,244252672.0,55530.0,100312.0
12-04 09:52:53,0.753,0.251,98.912,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4399927296.0,337367040.0,28637528064.0,244252672.0,54066.0,97464.0
12-04 09:52:54,11.438,0.589,87.973,0.0,0.0,0.0,0.0,73728.0,0.0,4.0,4335611904.0,337367040.0,28637532160.0,308563968.0,2901614.0,1108022.0
12-04 09:52:55,11.046,0.506,88.196,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4138733568.0,337367040.0,28637532160.0,505442304.0,2975205.0,1139377.0
12-04 09:52:56,10.429,0.673,88.646,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4119650304.0,337367040.0,28637536256.0,524521472.0,2969950.0,1141471.0
12-04 09:52:57,10.681,0.589,88.478,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4088090624.0,337367040.0,28637544448.0,556072960.0,2983881.0,1154192.0
12-04 09:52:58,10.615,0.505,88.627,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,4019736576.0,337375232.0,28637544448.0,624418816.0,2952876.0,1146973.0
12-04 09:52:59,10.278,0.505,89.132,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3938631680.0,337375232.0,28637544448.0,705523712.0,2992225.0,1143228.0
12-04 09:53:00,11.897,0.250,87.604,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3941330944.0,337375232.0,28637544448.0,702824448.0,2971648.0,1144617.0
12-04 09:53:01,10.194,0.421,89.048,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3943424000.0,337375232.0,28637544448.0,700731392.0,2988568.0,1143274.0
12-04 09:53:02,10.813,0.503,88.516,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3948404736.0,337375232.0,28637548544.0,695746560.0,2966243.0,1143130.0
12-04 09:53:03,11.352,0.501,87.980,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3954880512.0,337375232.0,28637548544.0,689270784.0,2965105.0,1146068.0
12-04 09:53:04,10.820,0.507,88.419,0.085,0.0,0.169,0.0,28672.0,0.0,4.0,3957157888.0,337387520.0,28637552640.0,686977024.0,2961995.0,1151697.0
12-04 09:53:05,10.870,0.334,88.629,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3961188352.0,337387520.0,28637552640.0,682946560.0,2996527.0,1155951.0
12-04 09:53:06,11.074,0.336,88.423,0.0,0.0,0.168,4096.0,0.0,1.0,0.0,3973562368.0,337387520.0,28637560832.0,670564352.0,2988387.0,1179386.0
12-04 09:53:07,10.934,0.505,88.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3978829824.0,337387520.0,28637560832.0,665296896.0,2985832.0,1159498.0
12-04 09:53:08,12.126,0.581,87.126,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3993210880.0,337387520.0,28637560832.0,650915840.0,2980116.0,1160108.0
12-04 09:53:09,10.831,0.588,88.329,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4000260096.0,337391616.0,28637564928.0,643858432.0,2982732.0,1173165.0
12-04 09:53:10,11.597,0.336,87.731,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,4008599552.0,337399808.0,28637564928.0,635510784.0,2975728.0,1164853.0
12-04 09:53:11,10.849,0.505,88.225,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4019580928.0,337399808.0,28637564928.0,624529408.0,2958893.0,1161788.0
12-04 09:53:12,11.445,0.334,87.970,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4027629568.0,337399808.0,28637573120.0,616472576.0,2980001.0,1177145.0
12-04 09:53:13,11.352,0.334,88.147,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4037787648.0,337399808.0,28637573120.0,606314496.0,2971157.0,1169108.0
12-04 09:53:14,12.104,0.334,87.229,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,4053344256.0,337399808.0,28637573120.0,590757888.0,2962632.0,1172644.0
12-04 09:53:15,10.615,0.421,88.627,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4063817728.0,337399808.0,28637573120.0,580284416.0,2978019.0,1170144.0
12-04 09:53:16,10.144,0.254,89.349,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,4075429888.0,337408000.0,28637573120.0,568664064.0,2979900.0,1168271.0
12-04 09:53:17,11.083,0.588,88.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4085137408.0,337408000.0,28637577216.0,558952448.0,2978188.0,1164627.0
12-04 09:53:18,11.176,0.504,88.151,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4094152704.0,337408000.0,28637577216.0,549937152.0,2965635.0,1162429.0
12-04 09:53:19,11.417,0.583,87.750,0.0,0.0,0.250,0.0,176128.0,0.0,19.0,4104183808.0,337408000.0,28637577216.0,539906048.0,2961252.0,1158925.0
12-04 09:53:20,11.597,0.420,87.731,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4109860864.0,337408000.0,28637581312.0,534224896.0,2980580.0,1177638.0
12-04 09:53:21,11.676,0.417,87.740,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,4121505792.0,337408000.0,28637581312.0,522579968.0,2966552.0,1167655.0
12-04 09:53:22,10.738,0.671,88.255,0.168,0.0,0.168,0.0,28672.0,0.0,2.0,4131811328.0,337416192.0,28637585408.0,512262144.0,2981125.0,1170436.0
12-04 09:53:23,11.532,0.337,87.879,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4142256128.0,337416192.0,28637585408.0,501817344.0,2966880.0,1172703.0
12-04 09:53:24,10.319,0.671,88.842,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4151525376.0,337416192.0,28637585408.0,492548096.0,2989966.0,1170709.0
12-04 09:53:25,10.941,0.339,88.550,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4159963136.0,337416192.0,28637589504.0,484106240.0,2964246.0,1165585.0
12-04 09:53:26,11.863,0.668,87.218,0.0,0.0,0.251,0.0,28672.0,0.0,5.0,4171264000.0,337416192.0,28637593600.0,472801280.0,2979544.0,1166070.0
12-04 09:53:27,10.953,0.418,88.462,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4178178048.0,337416192.0,28637597696.0,465883136.0,2978797.0,1175191.0
12-04 09:53:28,10.859,0.421,88.131,0.253,0.0,0.337,0.0,28672.0,0.0,3.0,4190486528.0,337424384.0,28637597696.0,453566464.0,2970164.0,1170090.0
12-04 09:53:29,11.223,0.503,87.940,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,4203945984.0,337424384.0,28637597696.0,440107008.0,2967142.0,1175736.0
12-04 09:53:30,12.207,0.585,87.040,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4210929664.0,337424384.0,28637597696.0,433123328.0,2977445.0,1166531.0
12-04 09:53:31,10.118,0.506,89.292,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,4215717888.0,337424384.0,28637601792.0,428331008.0,2976681.0,1180667.0
12-04 09:53:32,10.877,0.675,88.027,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4235309056.0,337424384.0,28637609984.0,408731648.0,2963157.0,1171013.0
12-04 09:53:33,10.735,0.423,88.757,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4263972864.0,337424384.0,28637609984.0,380067840.0,2996882.0,1172751.0
12-04 09:53:34,11.561,0.591,87.426,0.169,0.0,0.253,0.0,28672.0,0.0,4.0,4265828352.0,337436672.0,28637614080.0,378195968.0,2973264.0,1171841.0
12-04 09:53:35,9.729,0.592,89.425,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4271034368.0,337436672.0,28637614080.0,372989952.0,2970071.0,1176135.0
12-04 09:53:36,10.952,0.421,88.543,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,4286554112.0,337436672.0,28637618176.0,357466112.0,2969608.0,1176157.0
12-04 09:53:37,12.386,0.499,86.949,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4322869248.0,337436672.0,28637618176.0,321150976.0,2969892.0,1174056.0
12-04 09:53:38,12.803,0.418,86.611,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4322357248.0,337436672.0,28637622272.0,321658880.0,2977505.0,1178858.0
12-04 09:53:39,10.944,0.501,88.388,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,4333776896.0,337440768.0,28637626368.0,310231040.0,2977204.0,1196342.0
12-04 09:53:40,11.577,0.336,87.668,0.084,0.0,0.336,4096.0,12288.0,1.0,2.0,4340506624.0,337444864.0,28637630464.0,303493120.0,2968112.0,1175719.0
12-04 09:53:41,11.587,0.504,87.490,0.0,0.0,0.420,106496.0,0.0,6.0,0.0,4345131008.0,337444864.0,28637736960.0,298762240.0,3016971.0,1184864.0
12-04 09:53:42,13.333,0.750,85.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4348866560.0,337444864.0,28637741056.0,295022592.0,2976564.0,1176631.0
12-04 09:53:43,10.804,0.419,88.610,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4353691648.0,337444864.0,28637741056.0,290197504.0,2967517.0,1179352.0
12-04 09:53:44,11.829,0.336,87.584,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4360671232.0,337448960.0,28637741056.0,283213824.0,2985987.0,1196688.0
12-04 09:53:45,12.207,0.418,87.207,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,4367900672.0,337448960.0,28637749248.0,275976192.0,2972336.0,1180825.0
12-04 09:53:46,13.033,0.585,86.048,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,4370907136.0,337457152.0,28637749248.0,272961536.0,2993242.0,1196722.0
12-04 09:53:47,10.840,0.588,88.319,0.0,0.0,0.252,4096.0,0.0,1.0,0.0,4379062272.0,337457152.0,28637753344.0,264802304.0,2957818.0,1188370.0
12-04 09:53:48,11.577,0.419,87.836,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4386975744.0,337457152.0,28637757440.0,256884736.0,2993336.0,1180288.0
12-04 09:53:49,10.886,0.422,88.523,0.0,0.0,0.169,0.0,61440.0,0.0,6.0,4396912640.0,337457152.0,28637757440.0,246947840.0,2955989.0,1179470.0
12-04 09:53:50,12.114,0.418,87.302,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4404912128.0,337457152.0,28637757440.0,238948352.0,2990222.0,1176341.0
12-04 09:53:51,13.076,0.503,86.253,0.0,0.0,0.168,4096.0,0.0,1.0,0.0,4413067264.0,337457152.0,28637761536.0,230789120.0,2978537.0,1182786.0
12-04 09:53:52,10.849,0.505,88.310,0.084,0.0,0.252,0.0,16384.0,0.0,3.0,4417482752.0,337432576.0,28631203840.0,232955904.0,2966249.0,1181245.0
12-04 09:53:53,11.513,0.504,87.815,0.0,0.0,0.168,0.0,102400.0,0.0,5.0,4428976128.0,337285120.0,28606398464.0,246415360.0,2974206.0,1183609.0
12-04 09:53:54,1.668,0.167,98.082,0.0,0.0,0.083,0.0,61440.0,0.0,4.0,4432269312.0,337293312.0,28606398464.0,243113984.0,191568.0,412112.0
12-04 09:53:55,0.502,0.251,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4432392192.0,337293312.0,28606402560.0,242987008.0,75978.0,134411.0
12-04 09:53:56,0.834,0.334,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4432388096.0,337293312.0,28606406656.0,242987008.0,73846.0,133270.0
12-04 09:53:57,1.170,0.084,98.747,0.0,0.0,0.0,4096.0,8192.0,1.0,1.0,4432510976.0,337293312.0,28606410752.0,242860032.0,72974.0,132416.0
12-04 09:53:58,1.084,0.417,98.332,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,4432756736.0,337301504.0,28606410752.0,242606080.0,91096.0,150934.0
12-04 09:53:59,1.168,0.250,98.499,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,4433514496.0,337301504.0,28606414848.0,241844224.0,73582.0,133272.0
12-04 09:54:00,9.691,0.418,89.808,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4444004352.0,337301504.0,28606418944.0,231350272.0,2138180.0,864868.0
12-04 09:54:01,12.909,0.335,86.588,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4322799616.0,337301504.0,28606423040.0,352550912.0,3305938.0,1280926.0
12-04 09:54:02,13.383,0.665,85.786,0.0,0.0,0.166,4096.0,12288.0,1.0,3.0,4198391808.0,337301504.0,28606427136.0,476954624.0,3270876.0,1284592.0
12-04 09:54:03,11.997,0.503,87.248,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4138008576.0,337301504.0,28606427136.0,537337856.0,3276402.0,1285349.0
12-04 09:54:04,12.729,0.582,86.023,0.250,0.0,0.416,0.0,32768.0,0.0,4.0,4041273344.0,337313792.0,28606431232.0,634056704.0,3286385.0,1291699.0
12-04 09:54:05,11.205,0.590,87.953,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4045369344.0,337313792.0,28606431232.0,629960704.0,3296220.0,1297381.0
12-04 09:54:06,12.887,0.669,86.025,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3960803328.0,337313792.0,28606431232.0,714526720.0,3298215.0,1295413.0
12-04 09:54:07,11.937,0.584,87.396,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3967651840.0,337313792.0,28606439424.0,707670016.0,3257630.0,1301524.0
12-04 09:54:08,12.332,0.671,86.493,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3980603392.0,337313792.0,28606439424.0,694718464.0,3294983.0,1295554.0
12-04 09:54:09,12.040,0.418,87.291,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3983314944.0,337313792.0,28606439424.0,692006912.0,3317604.0,1311828.0
12-04 09:54:10,12.825,0.587,86.337,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3984924672.0,337321984.0,28606439424.0,690388992.0,3299509.0,1299616.0
12-04 09:54:11,11.700,0.421,87.626,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3987021824.0,337321984.0,28606439424.0,688291840.0,3267838.0,1303204.0
12-04 09:54:12,12.111,0.589,87.048,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3998953472.0,337321984.0,28606443520.0,676356096.0,3314764.0,1295088.0
12-04 09:54:13,12.771,0.584,86.311,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4007079936.0,337321984.0,28606443520.0,668229632.0,3268453.0,1300906.0
12-04 09:54:14,12.458,0.753,86.455,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,4016943104.0,337326080.0,28606447616.0,658358272.0,3299332.0,1307970.0
12-04 09:54:15,12.833,0.750,86.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4032974848.0,337326080.0,28606447616.0,642326528.0,3272034.0,1305986.0
12-04 09:54:16,12.093,0.584,86.822,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,4047691776.0,337334272.0,28606451712.0,627597312.0,3323592.0,1313321.0
12-04 09:54:17,11.606,0.505,87.468,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4057849856.0,337334272.0,28606451712.0,617439232.0,3277915.0,1303406.0
12-04 09:54:18,13.189,0.584,85.977,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4063055872.0,337334272.0,28606451712.0,612233216.0,3292286.0,1306980.0
12-04 09:54:19,11.997,0.587,87.081,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,4073717760.0,337338368.0,28606451712.0,601567232.0,3285373.0,1303651.0
12-04 09:54:20,12.007,0.924,86.902,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4087296000.0,337338368.0,28606459904.0,587980800.0,3238343.0,1297559.0
12-04 09:54:21,13.043,0.502,86.120,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4097421312.0,337338368.0,28606459904.0,577855488.0,3345349.0,1322095.0
12-04 09:54:22,12.279,0.589,86.627,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,4107091968.0,337346560.0,28606464000.0,568172544.0,3238850.0,1288242.0
12-04 09:54:23,12.625,0.418,86.538,0.0,0.0,0.418,0.0,0.0,0.0,0.0,4121726976.0,337346560.0,28606464000.0,553537536.0,3320483.0,1325181.0
12-04 09:54:24,12.531,0.334,86.633,0.0,0.0,0.501,0.0,45056.0,0.0,3.0,4132483072.0,337346560.0,28606468096.0,542777344.0,3303108.0,1310702.0
12-04 09:54:25,13.328,0.503,86.002,0.0,0.0,0.168,0.0,28672.0,0.0,2.0,4143460352.0,337350656.0,28606472192.0,531791872.0,3300961.0,1311897.0
12-04 09:54:26,11.735,0.587,87.259,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4152233984.0,337350656.0,28606472192.0,523018240.0,3266700.0,1299914.0
12-04 09:54:27,13.655,0.833,85.179,0.0,0.0,0.333,0.0,8192.0,0.0,1.0,4159471616.0,337350656.0,28606472192.0,515780608.0,3292186.0,1317168.0
12-04 09:54:28,12.941,0.420,86.471,0.084,0.0,0.084,0.0,28672.0,0.0,2.0,4172627968.0,337358848.0,28606480384.0,502607872.0,3282947.0,1307209.0
12-04 09:54:29,11.879,0.421,87.363,0.0,0.0,0.337,0.0,24576.0,0.0,1.0,4182724608.0,337358848.0,28606480384.0,492511232.0,3315778.0,1322911.0
12-04 09:54:30,12.500,0.507,86.655,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4194373632.0,337358848.0,28606480384.0,480862208.0,3273494.0,1311737.0
12-04 09:54:31,13.105,0.501,86.227,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,4206465024.0,337362944.0,28606480384.0,468766720.0,3316640.0,1314176.0
12-04 09:54:32,12.363,0.336,86.796,0.0,0.0,0.505,0.0,8192.0,0.0,1.0,4211220480.0,337362944.0,28606484480.0,464007168.0,3261923.0,1315076.0
12-04 09:54:33,12.941,0.504,85.882,0.252,0.0,0.420,0.0,28672.0,0.0,3.0,4222959616.0,337371136.0,28606484480.0,452259840.0,3250329.0,1313778.0
12-04 09:54:34,12.739,0.666,86.345,0.0,0.0,0.250,12288.0,0.0,2.0,0.0,4236156928.0,337371136.0,28606492672.0,439054336.0,3338967.0,1322494.0
12-04 09:54:35,14.0,0.333,85.250,0.0,0.0,0.417,0.0,0.0,0.0,0.0,4251582464.0,337371136.0,28606492672.0,423628800.0,3301086.0,1331378.0
12-04 09:54:36,12.635,0.582,86.284,0.0,0.0,0.499,0.0,0.0,0.0,0.0,4277706752.0,337371136.0,28606496768.0,397500416.0,3304429.0,1317324.0
12-04 09:54:37,13.940,0.584,85.225,0.0,0.0,0.250,0.0,45056.0,0.0,9.0,4280213504.0,337371136.0,28606496768.0,394993664.0,3269866.0,1316306.0
12-04 09:54:38,12.868,0.421,86.459,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4286369792.0,337371136.0,28606496768.0,388837376.0,3270085.0,1312860.0
12-04 09:54:39,12.721,0.421,86.436,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,4296425472.0,337379328.0,28606496768.0,378773504.0,3314559.0,1338370.0
12-04 09:54:40,13.633,0.499,85.453,0.0,0.0,0.416,0.0,0.0,0.0,0.0,4307083264.0,337379328.0,28606504960.0,368107520.0,3282165.0,1317581.0
12-04 09:54:41,13.043,0.836,85.870,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4319780864.0,337379328.0,28606504960.0,355409920.0,3297099.0,1334582.0
12-04 09:54:42,13.178,0.834,85.571,0.0,0.0,0.417,0.0,16384.0,0.0,2.0,4330987520.0,337379328.0,28606504960.0,344203264.0,3312676.0,1318095.0
12-04 09:54:43,12.898,0.670,86.097,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4339789824.0,337379328.0,28606504960.0,335400960.0,3292204.0,1311650.0
12-04 09:54:44,13.109,0.672,85.966,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4349054976.0,337379328.0,28606509056.0,326131712.0,3217298.0,1292218.0
12-04 09:54:45,13.011,0.584,86.072,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,4355649536.0,337387520.0,28606509056.0,319528960.0,3328571.0,1346938.0
12-04 09:54:46,13.942,0.498,85.145,0.0,0.0,0.415,0.0,0.0,0.0,0.0,4368470016.0,337387520.0,28606513152.0,306704384.0,3302756.0,1312582.0
12-04 09:54:47,13.339,0.671,85.570,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,4374786048.0,337387520.0,28606513152.0,300388352.0,3313651.0,1324518.0
12-04 09:54:48,13.613,0.336,85.798,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4385607680.0,337387520.0,28606517248.0,289562624.0,3299743.0,1315719.0
12-04 09:54:49,13.043,0.753,85.870,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4395986944.0,337387520.0,28606517248.0,279183360.0,3304718.0,1324965.0
12-04 09:54:50,13.400,0.586,85.846,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4408209408.0,337387520.0,28606517248.0,266960896.0,3257700.0,1320239.0
12-04 09:54:51,13.417,0.917,85.0,0.167,0.0,0.500,0.0,12288.0,0.0,2.0,4416200704.0,337395712.0,28606517248.0,258961408.0,3284271.0,1320306.0
12-04 09:54:52,13.072,0.500,86.178,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4432158720.0,337399808.0,28606521344.0,242995200.0,3261244.0,1304495.0
12-04 09:54:53,14.034,0.672,84.874,0.0,0.0,0.420,0.0,0.0,0.0,0.0,4437807104.0,337399808.0,28606521344.0,237346816.0,3361940.0,1351574.0
12-04 09:54:54,13.926,0.252,85.570,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4447105024.0,337399808.0,28606525440.0,228044800.0,3289684.0,1316118.0
12-04 09:54:55,13.423,0.587,85.822,0.0,0.0,0.168,0.0,20480.0,0.0,3.0,4456620032.0,337240064.0,28581838848.0,243376128.0,3302045.0,1323851.0
12-04 09:54:56,12.050,0.837,86.611,0.0,0.0,0.502,0.0,0.0,0.0,0.0,4464300032.0,337240064.0,28581838848.0,235696128.0,3284955.0,1329445.0
12-04 09:54:57,14.536,0.835,84.211,0.084,0.0,0.334,0.0,122880.0,0.0,10.0,4479111168.0,337080320.0,28557094912.0,245788672.0,3223630.0,1314953.0
12-04 09:54:58,13.383,0.499,85.536,0.0,0.0,0.582,0.0,0.0,0.0,0.0,4497616896.0,337080320.0,28557094912.0,227282944.0,3331042.0,1316217.0
12-04 09:54:59,13.940,0.668,85.058,0.0,0.0,0.334,0.0,36864.0,0.0,3.0,4507344896.0,336916480.0,28532420608.0,242393088.0,3348547.0,1322969.0
12-04 09:55:00,6.140,0.252,93.440,0.0,0.0,0.168,0.0,57344.0,0.0,6.0,4513439744.0,336916480.0,28532420608.0,236298240.0,1261167.0,830141.0
12-04 09:55:01,1.249,0.250,98.335,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4514471936.0,336916480.0,28532420608.0,235266048.0,105480.0,180884.0
12-04 09:55:02,0.672,0.588,98.741,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,4506902528.0,336855040.0,28519337984.0,255979520.0,89725.0,162784.0
12-04 09:55:03,0.920,0.334,98.579,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,4507402240.0,336863232.0,28519337984.0,255471616.0,88493.0,160268.0
12-04 09:55:04,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4507901952.0,336863232.0,28519346176.0,254963712.0,93489.0,168064.0
12-04 09:55:05,1.254,0.167,98.579,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,4508028928.0,336863232.0,28519346176.0,254836736.0,91361.0,164596.0
12-04 09:55:06,4.341,0.250,95.326,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4508659712.0,336863232.0,28519350272.0,254201856.0,796419.0,435090.0
12-04 09:55:07,14.013,0.663,84.743,0.0,0.0,0.580,0.0,36864.0,0.0,4.0,4521783296.0,336867328.0,28519350272.0,241074176.0,3496988.0,1427223.0
12-04 09:55:08,13.406,0.506,85.497,0.0,0.0,0.590,0.0,0.0,0.0,0.0,4307963904.0,336867328.0,28519350272.0,454893568.0,3364533.0,1447942.0
12-04 09:55:09,11.987,0.503,86.505,0.168,0.0,0.838,0.0,32768.0,0.0,3.0,4320604160.0,336875520.0,28519358464.0,442236928.0,3262322.0,1440732.0
12-04 09:55:10,12.901,0.506,86.003,0.0,0.0,0.590,0.0,0.0,0.0,0.0,4209344512.0,336875520.0,28519358464.0,553496576.0,3189238.0,1429880.0
12-04 09:55:11,12.780,0.415,86.307,0.0,0.0,0.498,0.0,0.0,0.0,0.0,4173660160.0,336875520.0,28519358464.0,589180928.0,3037603.0,1379256.0
12-04 09:55:12,13.621,0.748,84.967,0.0,0.0,0.664,0.0,32768.0,0.0,6.0,4115107840.0,336875520.0,28519362560.0,647729152.0,3430171.0,1359732.0
12-04 09:55:13,12.709,0.502,86.120,0.0,0.0,0.669,0.0,0.0,0.0,0.0,4044476416.0,336875520.0,28519362560.0,718360576.0,3384179.0,1380307.0
12-04 09:55:14,12.447,0.589,86.375,0.0,0.0,0.589,0.0,0.0,0.0,0.0,4045606912.0,336875520.0,28519362560.0,717230080.0,3594001.0,1395346.0
12-04 09:55:15,13.361,0.504,85.462,0.168,0.0,0.504,0.0,12288.0,0.0,2.0,4035530752.0,336883712.0,28519366656.0,727293952.0,3503328.0,1398565.0
12-04 09:55:16,11.571,0.422,87.331,0.0,0.0,0.676,0.0,0.0,0.0,0.0,4064161792.0,336883712.0,28519366656.0,698662912.0,3449353.0,1373249.0
12-04 09:55:17,13.317,0.670,85.511,0.0,0.0,0.503,0.0,16384.0,0.0,2.0,4096270336.0,336887808.0,28519370752.0,666546176.0,3437605.0,1372058.0
12-04 09:55:18,12.584,0.671,86.158,0.0,0.0,0.587,0.0,0.0,0.0,0.0,4113887232.0,336887808.0,28519370752.0,648929280.0,3522150.0,1405795.0
12-04 09:55:19,12.721,0.505,86.352,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4155916288.0,336887808.0,28519370752.0,606900224.0,3498874.0,1387903.0
12-04 09:55:20,14.713,0.748,83.791,0.0,0.0,0.748,0.0,0.0,0.0,0.0,4170346496.0,336887808.0,28519370752.0,592470016.0,3514755.0,1393139.0
12-04 09:55:21,12.868,0.421,85.786,0.168,0.0,0.757,0.0,12288.0,0.0,2.0,4191797248.0,336896000.0,28519370752.0,571011072.0,3531555.0,1405305.0
12-04 09:55:22,12.669,0.507,86.402,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,4226113536.0,336896000.0,28519374848.0,536690688.0,3482559.0,1396305.0
12-04 09:55:23,14.664,0.911,84.093,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4253757440.0,336896000.0,28519378944.0,509042688.0,3437510.0,1393697.0
12-04 09:55:24,13.250,0.917,85.167,0.0,0.0,0.667,0.0,0.0,0.0,0.0,4272693248.0,336896000.0,28519378944.0,490106880.0,3505149.0,1408541.0
12-04 09:55:25,12.531,0.668,86.216,0.0,0.0,0.585,0.0,0.0,0.0,0.0,4302340096.0,336896000.0,28519383040.0,460455936.0,3520353.0,1388211.0
12-04 09:55:26,14.762,0.917,83.653,0.0,0.0,0.667,0.0,0.0,0.0,0.0,4330233856.0,336896000.0,28519383040.0,432562176.0,3559241.0,1399157.0
12-04 09:55:27,13.796,0.585,84.783,0.084,0.0,0.753,0.0,28672.0,0.0,4.0,4348084224.0,336908288.0,28519387136.0,414695424.0,3523352.0,1387676.0
12-04 09:55:28,12.771,0.334,86.227,0.0,0.0,0.668,0.0,0.0,0.0,0.0,4368252928.0,336908288.0,28519387136.0,394526720.0,3426242.0,1411455.0
12-04 09:55:29,14.202,0.418,84.795,0.0,0.0,0.585,0.0,0.0,0.0,0.0,4399423488.0,336908288.0,28519391232.0,363352064.0,3485979.0,1392577.0
12-04 09:55:30,15.217,0.585,83.528,0.0,0.0,0.669,0.0,0.0,0.0,0.0,4435509248.0,336908288.0,28519391232.0,327266304.0,3528677.0,1383479.0
12-04 09:55:31,13.127,0.669,85.284,0.0,0.0,0.920,0.0,0.0,0.0,0.0,4453679104.0,336908288.0,28519391232.0,309096448.0,3439015.0,1407841.0
12-04 09:55:32,13.400,0.662,85.112,0.0,0.0,0.827,0.0,24576.0,0.0,4.0,4476788736.0,336912384.0,28519395328.0,285978624.0,3626850.0,1425160.0
12-04 09:55:33,14.178,0.667,84.404,0.083,0.0,0.667,8192.0,28672.0,1.0,2.0,4502925312.0,336920576.0,28519399424.0,259829760.0,3448148.0,1396035.0
12-04 09:55:34,15.654,0.500,83.181,0.0,0.0,0.666,0.0,77824.0,0.0,4.0,4539973632.0,336752640.0,28494729216.0,247619584.0,3601396.0,1368585.0
12-04 09:55:35,14.790,0.336,84.370,0.0,0.0,0.504,0.0,77824.0,0.0,11.0,4556419072.0,336752640.0,28494729216.0,231174144.0,3516423.0,1434205.0
12-04 09:55:36,13.356,0.584,85.392,0.0,0.0,0.668,0.0,45056.0,0.0,3.0,4573532160.0,336584704.0,28470120448.0,238837760.0,3508420.0,1429661.0
12-04 09:55:37,14.262,0.751,83.987,0.0,0.0,1.001,4096.0,98304.0,1.0,7.0,4603224064.0,336416768.0,28445511680.0,233922560.0,3541809.0,1409068.0
12-04 09:55:38,13.674,0.587,85.319,0.084,0.0,0.336,8192.0,135168.0,2.0,8.0,4651950080.0,336097280.0,28396367872.0,234659840.0,3520557.0,1396194.0
12-04 09:55:39,17.155,0.586,81.674,0.0,0.0,0.586,0.0,69632.0,0.0,3.0,4671369216.0,335929344.0,28371836928.0,239939584.0,3579671.0,1396640.0
12-04 09:55:40,13.033,0.501,85.714,0.0,0.0,0.752,0.0,77824.0,0.0,4.0,4691853312.0,335761408.0,28347334656.0,244125696.0,3494633.0,1434833.0
12-04 09:55:41,12.521,0.504,86.303,0.0,0.0,0.672,4096.0,65536.0,1.0,4.0,4721954816.0,335593472.0,28322848768.0,238678016.0,3493813.0,1406005.0
12-04 09:55:42,14.453,0.585,84.211,0.0,0.0,0.752,8192.0,98304.0,2.0,7.0,4750458880.0,335425536.0,28298391552.0,234799104.0,3533462.0,1412339.0
12-04 09:55:43,15.139,0.757,83.600,0.0,0.0,0.505,0.0,61440.0,0.0,4.0,4769054720.0,335257600.0,28274192384.0,240570368.0,3491344.0,1357778.0
12-04 09:55:44,14.846,0.584,83.820,0.167,0.0,0.584,0.0,94208.0,0.0,6.0,4787560448.0,335097856.0,28250148864.0,246267904.0,3601707.0,1430353.0
12-04 09:55:45,14.214,0.421,84.777,0.0,0.0,0.589,0.0,0.0,0.0,0.0,4799008768.0,335097856.0,28250152960.0,234815488.0,3448113.0,1421664.0
12-04 09:55:46,14.321,0.662,84.603,0.0,0.0,0.414,0.0,61440.0,0.0,3.0,4823580672.0,334925824.0,28226142208.0,234426368.0,3543183.0,1458517.0
12-04 09:55:47,17.564,0.580,81.027,0.0,0.0,0.829,0.0,94208.0,0.0,9.0,4849786880.0,334770176.0,28202135552.0,232382464.0,3470873.0,1386461.0
12-04 09:55:48,13.339,0.671,85.487,0.0,0.0,0.503,0.0,61440.0,0.0,3.0,4872404992.0,334602240.0,28178169856.0,233897984.0,3549343.0,1425301.0
12-04 09:55:49,14.454,0.504,84.202,0.168,0.0,0.672,0.0,77824.0,0.0,5.0,4886966272.0,334442496.0,28154216448.0,243449856.0,3397479.0,1411806.0
12-04 09:55:50,15.970,0.418,82.943,0.0,0.0,0.669,0.0,61440.0,0.0,3.0,4909117440.0,334274560.0,28130283520.0,245399552.0,3674581.0,1417504.0
12-04 09:55:51,12.836,0.755,85.570,0.0,0.0,0.839,0.0,61440.0,0.0,3.0,4938981376.0,334106624.0,28106235904.0,239751168.0,3636220.0,1482550.0
12-04 09:55:52,19.032,1.419,79.132,0.0,0.0,0.417,4096.0,208896.0,1.0,12.0,4976058368.0,333512704.0,28034273280.0,275230720.0,3403217.0,1382642.0
12-04 09:55:53,3.431,1.423,94.812,0.0,0.0,0.335,0.0,32768.0,0.0,1.0,3289219072.0,333512704.0,28034187264.0,1962156032.0,2166412.0,414269.0
12-04 09:55:54,0.250,0.167,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,3288264704.0,333520896.0,28034187264.0,1963102208.0,3494.0,4958.0
12-04 09:55:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288154112.0,333520896.0,28034191360.0,1963208704.0,4016.0,5002.0
12-04 09:55:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288137728.0,333520896.0,28034199552.0,1963216896.0,2556.0,3757.0
12-04 09:55:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3288133632.0,333524992.0,28034199552.0,1963216896.0,3482.0,5094.0
12-04 09:55:58,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288186880.0,333524992.0,28034199552.0,1963163648.0,5312.0,6510.0
12-04 09:55:59,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288027136.0,333524992.0,28034203648.0,1963319296.0,4417.0,5882.0
12-04 09:56:00,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3288018944.0,333533184.0,28034203648.0,1963319296.0,3304.0,4505.0
12-04 09:56:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288084480.0,333533184.0,28034203648.0,1963253760.0,3258.0,4484.0
12-04 09:56:02,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3287396352.0,333533184.0,28034203648.0,1963941888.0,4172.0,5737.0
12-04 09:56:03,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287355392.0,333533184.0,28034203648.0,1963982848.0,2252.0,2923.0
12-04 09:56:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287506944.0,333533184.0,28034211840.0,1963823104.0,4734.0,6198.0
12-04 09:56:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287539712.0,333533184.0,28034211840.0,1963790336.0,4942.0,5195.0
12-04 09:56:06,0.167,0.083,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3287482368.0,333541376.0,28034211840.0,1963839488.0,5026.0,7130.0
12-04 09:56:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3287506944.0,333545472.0,28034215936.0,1963806720.0,2984.0,3232.0
12-04 09:56:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287408640.0,333545472.0,28034215936.0,1963905024.0,5518.0,7395.0
12-04 09:56:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287408640.0,333545472.0,28034215936.0,1963905024.0,20050.0,19731.0
12-04 09:56:10,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,49152.0,1.0,4.0,3287400448.0,333545472.0,28034224128.0,1963905024.0,3478.0,4441.0
12-04 09:56:11,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287334912.0,333545472.0,28034224128.0,1963970560.0,5347.0,6437.0
12-04 09:56:12,0.0,0.084,99.749,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,3287384064.0,333557760.0,28034228224.0,1963905024.0,2270.0,1997.0
12-04 09:56:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287384064.0,333557760.0,28034228224.0,1963905024.0,3514.0,4347.0
12-04 09:56:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287318528.0,333557760.0,28034228224.0,1963970560.0,3054.0,4533.0
12-04 09:56:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3287318528.0,333557760.0,28034228224.0,1963970560.0,3357.0,4736.0
12-04 09:56:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287322624.0,333557760.0,28034236416.0,1963958272.0,8974.0,12346.0
12-04 09:56:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3287191552.0,333557760.0,28034236416.0,1964089344.0,2819.0,4325.0
12-04 09:56:18,0.167,0.333,99.333,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3286986752.0,333565952.0,28034236416.0,1964285952.0,2994.0,4719.0
12-04 09:56:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286986752.0,333565952.0,28034236416.0,1964285952.0,2633.0,3791.0
12-04 09:56:20,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287109632.0,333565952.0,28034240512.0,1964158976.0,2569.0,3379.0
12-04 09:56:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286974464.0,333565952.0,28034240512.0,1964294144.0,3555.0,4133.0
12-04 09:56:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,3286863872.0,333565952.0,28034240512.0,1964404736.0,3098.0,3453.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286102016.0,333565952.0,28034240512.0,1965166592.0,4557.0,5648.0
12-04 09:56:24,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3286011904.0,333574144.0,28034248704.0,1965240320.0,4393.0,5719.0
12-04 09:56:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3286007808.0,333574144.0,28034252800.0,1965240320.0,4942.0,6054.0
12-04 09:56:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286134784.0,333574144.0,28034252800.0,1965113344.0,3832.0,4521.0
12-04 09:56:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3286130688.0,333578240.0,28034252800.0,1965113344.0,3058.0,3206.0
12-04 09:56:28,0.332,0.415,99.253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286126592.0,333578240.0,28034256896.0,1965113344.0,21366.0,22107.0
12-04 09:56:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286126592.0,333578240.0,28034256896.0,1965113344.0,4639.0,5709.0
12-04 09:56:30,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3286118400.0,333582336.0,28034260992.0,1965113344.0,5340.0,5481.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286118400.0,333582336.0,28034260992.0,1965113344.0,3428.0,5130.0
12-04 09:56:32,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3286171648.0,333586432.0,28034265088.0,1965051904.0,1706.0,1852.0
12-04 09:56:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286171648.0,333586432.0,28034265088.0,1965051904.0,2020.0,2635.0
12-04 09:56:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286171648.0,333586432.0,28034265088.0,1965051904.0,5702.0,7998.0
12-04 09:56:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286171648.0,333586432.0,28034265088.0,1965051904.0,4205.0,5075.0
12-04 09:56:36,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3286163456.0,333590528.0,28034269184.0,1965051904.0,2832.0,3057.0
12-04 09:56:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3286155264.0,333594624.0,28034273280.0,1965051904.0,4481.0,5780.0
12-04 09:56:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286409216.0,333594624.0,28034273280.0,1964797952.0,7007.0,8972.0
12-04 09:56:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286409216.0,333594624.0,28034273280.0,1964797952.0,20194.0,20535.0
12-04 09:56:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286405120.0,333594624.0,28034277376.0,1964797952.0,2867.0,3082.0
12-04 09:56:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286405120.0,333594624.0,28034277376.0,1964797952.0,3649.0,4061.0
12-04 09:56:42,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3287052288.0,333606912.0,28034277376.0,1964138496.0,3642.0,4646.0
12-04 09:56:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287052288.0,333606912.0,28034277376.0,1964138496.0,2766.0,3885.0
12-04 09:56:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3279552512.0,333606912.0,28034285568.0,1971630080.0,2420.0,3128.0
12-04 09:56:45,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,49152.0,1.0,3.0,3279548416.0,333606912.0,28034289664.0,1971630080.0,3448.0,5121.0
12-04 09:56:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3279548416.0,333606912.0,28034289664.0,1971630080.0,8260.0,11888.0
12-04 09:56:47,0.166,0.333,99.501,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3279532032.0,333615104.0,28034289664.0,1971638272.0,1326.0,1482.0
12-04 09:56:48,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3279519744.0,333623296.0,28034293760.0,1971638272.0,1486.0,1679.0
12-04 09:56:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3279519744.0,333623296.0,28034293760.0,1971638272.0,4202.0,6379.0
12-04 09:56:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3190628352.0,333623296.0,28034293760.0,2060529664.0,2044.0,2330.0
12-04 09:56:51,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3190624256.0,333623296.0,28034297856.0,2060529664.0,2628.0,3859.0
12-04 09:56:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3190562816.0,333623296.0,28034306048.0,2060582912.0,4182.0,6389.0
12-04 09:56:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3190562816.0,333623296.0,28034306048.0,2060582912.0,1471.0,1712.0
12-04 09:56:54,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3190554624.0,333631488.0,28034306048.0,2060582912.0,6264.0,10042.0
12-04 09:56:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3190554624.0,333631488.0,28034306048.0,2060582912.0,1864.0,2071.0
12-04 09:56:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3190554624.0,333631488.0,28034306048.0,2060582912.0,1526.0,1664.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,3190542336.0,333635584.0,28034314240.0,2060582912.0,2200.0,2890.0
12-04 09:56:58,0.167,0.167,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3184570368.0,333635584.0,28034318336.0,2066550784.0,2674.0,3803.0
12-04 09:56:59,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184570368.0,333635584.0,28034318336.0,2066550784.0,2160.0,2708.0
12-04 09:57:00,0.0,0.0,99.833,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3184553984.0,333643776.0,28034326528.0,2066550784.0,5285.0,7974.0
12-04 09:57:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184553984.0,333643776.0,28034326528.0,2066550784.0,2154.0,2948.0
12-04 09:57:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3184476160.0,333647872.0,28034330624.0,2066620416.0,3467.0,5216.0
12-04 09:57:03,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3184472064.0,333647872.0,28034334720.0,2066620416.0,3373.0,5115.0
12-04 09:57:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184467968.0,333647872.0,28034338816.0,2066620416.0,2864.0,3123.0
12-04 09:57:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184467968.0,333647872.0,28034338816.0,2066620416.0,2880.0,2745.0
12-04 09:57:06,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3184459776.0,333656064.0,28034338816.0,2066620416.0,4856.0,6605.0
12-04 09:57:07,0.250,0.0,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3184435200.0,333656064.0,28034347008.0,2066636800.0,6484.0,7886.0
12-04 09:57:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184435200.0,333656064.0,28034347008.0,2066636800.0,3024.0,3388.0
12-04 09:57:09,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184431104.0,333656064.0,28034351104.0,2066636800.0,20735.0,21301.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184558080.0,333656064.0,28034351104.0,2066509824.0,3724.0,4500.0
12-04 09:57:11,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184558080.0,333656064.0,28034351104.0,2066509824.0,4912.0,6624.0
12-04 09:57:12,0.083,0.250,99.500,0.167,0.0,0.0,4096.0,28672.0,1.0,4.0,3184726016.0,333664256.0,28034359296.0,2066325504.0,3138.0,3513.0
12-04 09:57:13,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3184721920.0,333664256.0,28034363392.0,2066325504.0,5328.0,6193.0
12-04 09:57:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184721920.0,333664256.0,28034363392.0,2066325504.0,3482.0,5039.0
12-04 09:57:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184721920.0,333664256.0,28034363392.0,2066325504.0,3406.0,4885.0
12-04 09:57:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184721920.0,333664256.0,28034363392.0,2066325504.0,5393.0,7082.0
12-04 09:57:17,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3184836608.0,333668352.0,28034371584.0,2066198528.0,3228.0,4949.0
12-04 09:57:18,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3184955392.0,333676544.0,28034371584.0,2066071552.0,1486.0,1613.0
12-04 09:57:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184955392.0,333676544.0,28034371584.0,2066071552.0,3348.0,4965.0
12-04 09:57:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3184066560.0,333676544.0,28034371584.0,2066960384.0,3512.0,4868.0
12-04 09:57:21,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184189440.0,333676544.0,28034375680.0,2066833408.0,3682.0,4308.0
12-04 09:57:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3184398336.0,333676544.0,28034379776.0,2066620416.0,3716.0,4185.0
12-04 09:57:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184398336.0,333676544.0,28034379776.0,2066620416.0,3906.0,4532.0
12-04 09:57:24,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3184390144.0,333684736.0,28034379776.0,2066620416.0,4088.0,4811.0
12-04 09:57:25,0.0,0.250,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3184390144.0,333684736.0,28034379776.0,2066620416.0,5844.0,7649.0
12-04 09:57:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184390144.0,333684736.0,28034379776.0,2066620416.0,3822.0,4498.0
12-04 09:57:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3184381952.0,333688832.0,28034383872.0,2066620416.0,2537.0,2061.0
12-04 09:57:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184377856.0,333688832.0,28034387968.0,2066620416.0,5146.0,6781.0
12-04 09:57:29,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3184373760.0,333688832.0,28034392064.0,2066620416.0,4355.0,5585.0
12-04 09:57:30,0.084,0.084,99.666,0.167,0.0,0.0,4096.0,28672.0,1.0,3.0,3184361472.0,333697024.0,28034396160.0,2066620416.0,3401.0,3665.0
12-04 09:57:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184361472.0,333697024.0,28034396160.0,2066620416.0,2100.0,2756.0
12-04 09:57:32,0.499,0.166,99.335,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,3184156672.0,333697024.0,28034400256.0,2066821120.0,3588.0,5196.0
12-04 09:57:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184156672.0,333697024.0,28034400256.0,2066821120.0,2573.0,3818.0
12-04 09:57:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184148480.0,333697024.0,28034408448.0,2066821120.0,3186.0,3501.0
12-04 09:57:35,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184148480.0,333697024.0,28034408448.0,2066821120.0,4772.0,6158.0
12-04 09:57:36,0.0,0.250,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3184140288.0,333705216.0,28034408448.0,2066821120.0,3386.0,3724.0
12-04 09:57:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3184140288.0,333705216.0,28034408448.0,2066821120.0,5168.0,6980.0
12-04 09:57:38,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184283648.0,333705216.0,28034408448.0,2066677760.0,3700.0,4377.0
12-04 09:57:39,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184271360.0,333705216.0,28034412544.0,2066685952.0,19369.0,19222.0
12-04 09:57:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184267264.0,333705216.0,28034416640.0,2066685952.0,5393.0,7263.0
12-04 09:57:41,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184267264.0,333705216.0,28034416640.0,2066685952.0,4374.0,5667.0
12-04 09:57:42,0.084,0.0,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3184373760.0,333717504.0,28034424832.0,2066558976.0,2946.0,3248.0
12-04 09:57:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184484352.0,333717504.0,28034424832.0,2066448384.0,3986.0,4681.0
12-04 09:57:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184316416.0,333717504.0,28034424832.0,2066616320.0,2550.0,3285.0
12-04 09:57:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184435200.0,333717504.0,28034424832.0,2066497536.0,4662.0,7263.0
12-04 09:57:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184418816.0,333717504.0,28034424832.0,2066513920.0,4294.0,4855.0
12-04 09:57:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3184148480.0,333717504.0,28034433024.0,2066776064.0,2374.0,3145.0
12-04 09:57:48,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3184013312.0,333725696.0,28034433024.0,2066903040.0,4047.0,6277.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184013312.0,333725696.0,28034433024.0,2066903040.0,3877.0,5706.0
12-04 09:57:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3183964160.0,333725696.0,28034433024.0,2066952192.0,2114.0,2833.0
12-04 09:57:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3185696768.0,333725696.0,28034433024.0,2065219584.0,8101.0,7047.0
12-04 09:57:52,3.428,0.920,95.652,0.0,0.0,0.0,24576.0,28672.0,3.0,2.0,3194945536.0,333725696.0,28034420736.0,2055983104.0,22077.0,21699.0
12-04 09:57:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194314752.0,333725696.0,28034424832.0,2056609792.0,4047.0,6273.0
12-04 09:57:54,0.083,0.333,99.418,0.166,0.0,0.0,0.0,40960.0,0.0,2.0,3194429440.0,333737984.0,28034424832.0,2056482816.0,2598.0,3474.0
12-04 09:57:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,6.0,3194548224.0,333737984.0,28034424832.0,2056364032.0,2100.0,2799.0
12-04 09:57:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194544128.0,333737984.0,28034428928.0,2056364032.0,3448.0,5055.0
12-04 09:57:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3194540032.0,333742080.0,28034428928.0,2056364032.0,4956.0,7727.0
12-04 09:57:58,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194912768.0,333742080.0,28034428928.0,2055991296.0,2112.0,3001.0
12-04 09:57:59,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194908672.0,333742080.0,28034433024.0,2055991296.0,2518.0,3442.0
12-04 09:58:00,0.083,0.083,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,3.0,3194908672.0,333746176.0,28034437120.0,2055983104.0,2788.0,3870.0
12-04 09:58:01,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194908672.0,333746176.0,28034437120.0,2055983104.0,3888.0,5468.0
12-04 09:58:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3194900480.0,333750272.0,28034441216.0,2055983104.0,2237.0,2804.0
12-04 09:58:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194900480.0,333750272.0,28034441216.0,2055983104.0,3791.0,5632.0
12-04 09:58:04,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194896384.0,333750272.0,28034445312.0,2055983104.0,4820.0,6739.0
12-04 09:58:05,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3194888192.0,333758464.0,28034445312.0,2055983104.0,2764.0,3098.0
12-04 09:58:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194888192.0,333758464.0,28034445312.0,2055983104.0,3050.0,3338.0
12-04 09:58:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,9.0,3195006976.0,333762560.0,28034449408.0,2055856128.0,3663.0,4589.0
12-04 09:58:08,0.0,0.084,99.916,0.0,0.0,0.0,114688.0,0.0,5.0,0.0,3194892288.0,333762560.0,28034564096.0,2055856128.0,5151.0,5695.0
12-04 09:58:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194888192.0,333762560.0,28034568192.0,2055856128.0,21544.0,23009.0
12-04 09:58:10,4.077,0.333,95.424,0.083,0.0,0.083,0.0,0.0,0.0,0.0,3250671616.0,333762560.0,28034572288.0,2000068608.0,67908.0,58973.0
12-04 09:58:11,5.254,0.667,93.912,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3300503552.0,333770752.0,28034572288.0,1950228480.0,93352.0,83390.0
12-04 09:58:12,2.680,0.503,96.817,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3320709120.0,333774848.0,28034576384.0,1930014720.0,131788.0,116239.0
12-04 09:58:13,2.244,1.164,96.509,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3338989568.0,333774848.0,28034580480.0,1911730176.0,162718.0,151667.0
12-04 09:58:14,11.204,0.836,87.960,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3536437248.0,333774848.0,28034580480.0,1714282496.0,64772.0,67619.0
12-04 09:58:15,33.167,0.333,66.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3595853824.0,333774848.0,28034580480.0,1654865920.0,2480.0,3213.0
12-04 09:58:16,13.903,0.168,85.930,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3615899648.0,333774848.0,28034584576.0,1634816000.0,161892.0,88136.0
12-04 09:58:17,1.417,0.083,98.417,0.083,0.0,0.0,0.0,32768.0,0.0,4.0,3617792000.0,333783040.0,28034588672.0,1632911360.0,190312.0,101494.0
12-04 09:58:18,1.585,0.250,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3621220352.0,333783040.0,28034588672.0,1629483008.0,193237.0,121294.0
12-04 09:58:19,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631378432.0,333783040.0,28034588672.0,1619324928.0,243621.0,111100.0
12-04 09:58:20,1.664,0.083,98.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3641659392.0,333783040.0,28034592768.0,1609039872.0,201708.0,104475.0
12-04 09:58:21,1.250,0.250,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665276928.0,333783040.0,28034592768.0,1585422336.0,212897.0,121079.0
12-04 09:58:22,0.752,0.334,98.747,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,3670089728.0,333791232.0,28034596864.0,1580597248.0,219748.0,106538.0
12-04 09:58:23,1.415,0.167,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670085632.0,333791232.0,28034600960.0,1580597248.0,187065.0,100145.0
12-04 09:58:24,2.425,0.251,97.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548684288.0,333791232.0,28034605056.0,1701994496.0,216132.0,123588.0
12-04 09:58:25,2.496,0.333,97.171,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3551350784.0,333791232.0,28034605056.0,1699328000.0,205037.0,103088.0
12-04 09:58:26,1.167,0.333,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549954048.0,333791232.0,28034605056.0,1700724736.0,188045.0,101992.0
12-04 09:58:27,1.830,0.166,97.671,0.250,0.0,0.083,0.0,45056.0,0.0,5.0,3555397632.0,333799424.0,28034605056.0,1695272960.0,206884.0,119709.0
12-04 09:58:28,1.165,0.250,98.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3560345600.0,333799424.0,28034609152.0,1690320896.0,235786.0,109966.0
12-04 09:58:29,1.249,0.250,98.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3561353216.0,333799424.0,28034617344.0,1689305088.0,203583.0,105693.0
12-04 09:58:30,1.167,0.333,98.500,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3562987520.0,333799424.0,28034617344.0,1687670784.0,203083.0,119054.0
12-04 09:58:31,0.923,0.168,98.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3564634112.0,333799424.0,28034621440.0,1686020096.0,219395.0,108651.0
12-04 09:58:32,1.413,0.166,98.171,0.249,0.0,0.0,0.0,57344.0,0.0,5.0,3571728384.0,333811712.0,28034625536.0,1678909440.0,203202.0,105166.0
12-04 09:58:33,2.089,0.084,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3579346944.0,333811712.0,28034625536.0,1671290880.0,219836.0,120453.0
12-04 09:58:34,1.832,0.167,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3586076672.0,333811712.0,28034625536.0,1664561152.0,220265.0,107231.0
12-04 09:58:35,1.420,0.251,98.329,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3586572288.0,333811712.0,28034637824.0,1664053248.0,209636.0,136772.0
12-04 09:58:36,1.086,0.0,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3587710976.0,333811712.0,28034641920.0,1662910464.0,223663.0,106410.0
12-04 09:58:37,1.162,0.332,98.340,0.166,0.0,0.0,0.0,65536.0,0.0,6.0,3589349376.0,333824000.0,28034641920.0,1661259776.0,203153.0,103861.0
12-04 09:58:38,1.249,0.167,98.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3591643136.0,333824000.0,28034641920.0,1658966016.0,189545.0,119008.0
12-04 09:58:39,1.167,0.167,98.667,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,3592011776.0,333824000.0,28034646016.0,1658593280.0,231473.0,125889.0
12-04 09:58:40,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3594924032.0,333824000.0,28034654208.0,1655672832.0,215563.0,107584.0
12-04 09:58:41,1.084,0.250,98.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3594919936.0,333824000.0,28034658304.0,1655672832.0,177859.0,115663.0
12-04 09:58:42,1.252,0.167,98.414,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,3603791872.0,333836288.0,28034662400.0,1646784512.0,233659.0,106847.0
12-04 09:58:43,0.920,0.084,98.913,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3610644480.0,333836288.0,28034666496.0,1639927808.0,165898.0,95244.0
12-04 09:58:44,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3610894336.0,333836288.0,28034670592.0,1639673856.0,117274.0,106658.0
12-04 09:58:45,1.251,0.250,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3619520512.0,333836288.0,28034670592.0,1631047680.0,285517.0,118784.0
12-04 09:58:46,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3627130880.0,333836288.0,28034670592.0,1623437312.0,259458.0,117632.0
12-04 09:58:47,0.838,0.168,98.827,0.168,0.0,0.0,0.0,32768.0,0.0,4.0,3627122688.0,333848576.0,28034666496.0,1623437312.0,194964.0,118663.0
12-04 09:58:48,1.167,0.250,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3627233280.0,333848576.0,28034682880.0,1623310336.0,208695.0,106175.0
12-04 09:58:49,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3628756992.0,333848576.0,28034682880.0,1621786624.0,202669.0,101631.0
12-04 09:58:50,1.251,0.167,98.499,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3629133824.0,333848576.0,28034686976.0,1621405696.0,171975.0,114100.0
12-04 09:58:51,0.999,0.333,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3629387776.0,333848576.0,28034686976.0,1621151744.0,199842.0,101441.0
12-04 09:58:52,0.585,0.084,99.164,0.167,0.0,0.0,4096.0,32768.0,1.0,4.0,3629490176.0,333860864.0,28034691072.0,1621032960.0,37300.0,74876.0
12-04 09:58:53,1.509,0.251,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3629740032.0,333860864.0,28034695168.0,1620779008.0,327897.0,144745.0
12-04 09:58:54,0.998,0.333,98.587,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3629862912.0,333860864.0,28034699264.0,1620652032.0,120103.0,92609.0
12-04 09:58:55,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3630624768.0,333860864.0,28034699264.0,1619890176.0,271237.0,119815.0
12-04 09:58:56,0.919,0.167,98.914,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3630870528.0,333860864.0,28034707456.0,1619636224.0,249620.0,133877.0
12-04 09:58:57,0.920,0.167,98.913,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3630862336.0,333864960.0,28034711552.0,1619636224.0,221099.0,111045.0
12-04 09:58:58,2.246,0.499,97.088,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,3634409472.0,333873152.0,28034711552.0,1616080896.0,241650.0,121753.0
12-04 09:58:59,0.835,0.417,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3634659328.0,333873152.0,28034715648.0,1615826944.0,239775.0,126024.0
12-04 09:59:00,1.169,0.250,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3634786304.0,333873152.0,28034715648.0,1615699968.0,187593.0,100106.0
12-04 09:59:01,0.836,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3634786304.0,333873152.0,28034715648.0,1615699968.0,209158.0,116231.0
12-04 09:59:02,1.332,0.333,98.251,0.0,0.0,0.083,0.0,40960.0,0.0,3.0,3644174336.0,333873152.0,28034723840.0,1606303744.0,233720.0,126314.0
12-04 09:59:03,0.920,0.167,98.746,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3652800512.0,333881344.0,28034723840.0,1597669376.0,190924.0,99705.0
12-04 09:59:04,1.001,0.167,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662061568.0,333881344.0,28034732032.0,1588400128.0,211478.0,109230.0
12-04 09:59:05,0.668,0.167,99.165,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,3667517440.0,333881344.0,28034736128.0,1582940160.0,199834.0,120631.0
12-04 09:59:06,0.833,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3667771392.0,333881344.0,28034736128.0,1582686208.0,206920.0,104729.0
12-04 09:59:07,0.834,0.083,99.083,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3667386368.0,333885440.0,28034736128.0,1583067136.0,188663.0,116924.0
12-04 09:59:08,0.670,0.0,99.246,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3675250688.0,333893632.0,28034736128.0,1575194624.0,207954.0,104595.0
12-04 09:59:09,1.001,0.167,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3684515840.0,333893632.0,28034740224.0,1565925376.0,245497.0,139169.0
12-04 09:59:10,1.002,0.167,98.831,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3694927872.0,333893632.0,28034740224.0,1555513344.0,188772.0,117526.0
12-04 09:59:11,1.332,0.333,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3700891648.0,333893632.0,28034744320.0,1549545472.0,216733.0,107348.0
12-04 09:59:12,1.003,0.167,98.830,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3700879360.0,333897728.0,28034752512.0,1549545472.0,216851.0,109845.0
12-04 09:59:13,0.667,0.250,98.832,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,3701125120.0,333905920.0,28034752512.0,1549291520.0,185790.0,116340.0
12-04 09:59:14,1.004,0.084,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3701125120.0,333905920.0,28034752512.0,1549291520.0,195486.0,101436.0
12-04 09:59:15,0.835,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3701125120.0,333905920.0,28034752512.0,1549291520.0,213191.0,104963.0
12-04 09:59:16,0.920,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3701252096.0,333905920.0,28034752512.0,1549164544.0,195433.0,118941.0
12-04 09:59:17,1.171,0.084,98.746,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,3701870592.0,333910016.0,28034756608.0,1548537856.0,202869.0,102434.0
12-04 09:59:18,1.086,0.167,98.580,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3702755328.0,333918208.0,28034760704.0,1547640832.0,207292.0,102232.0
12-04 09:59:19,1.249,0.167,98.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3702743040.0,333918208.0,28034764800.0,1547649024.0,183261.0,121207.0
12-04 09:59:20,0.752,0.334,98.830,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3487313920.0,333918208.0,28034768896.0,1763074048.0,197018.0,102421.0
12-04 09:59:21,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3487305728.0,333918208.0,28034768896.0,1763082240.0,48619.0,79186.0
12-04 09:59:22,1.420,0.084,98.413,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3487555584.0,333918208.0,28034772992.0,1762828288.0,288053.0,125677.0
12-04 09:59:23,0.500,0.250,99.001,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3487584256.0,333926400.0,28034768896.0,1762795520.0,36133.0,50815.0
12-04 09:59:24,0.833,0.167,99.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3483897856.0,333926400.0,28034772992.0,1766477824.0,21072.0,35291.0
12-04 09:59:25,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3483983872.0,333926400.0,28034777088.0,1766387712.0,123892.0,183550.0
12-04 09:59:26,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3484729344.0,333926400.0,28034777088.0,1765642240.0,22848.0,38980.0
12-04 09:59:27,0.417,0.167,99.416,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3485220864.0,333930496.0,28034781184.0,1765142528.0,21289.0,36429.0
12-04 09:59:28,5.394,0.249,94.274,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3492454400.0,333930496.0,28034785280.0,1757904896.0,700024.0,275879.0
12-04 09:59:29,6.518,0.165,93.069,0.165,0.0,0.083,0.0,16384.0,0.0,2.0,3497017344.0,333934592.0,28034789376.0,1753333760.0,1433741.0,517490.0
12-04 09:59:30,7.048,0.332,92.537,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3503620096.0,333934592.0,28034789376.0,1746731008.0,1442261.0,520864.0
12-04 09:59:31,5.141,0.415,94.362,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3504889856.0,333934592.0,28034789376.0,1745461248.0,1185388.0,482867.0
12-04 09:59:32,6.093,0.250,93.489,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3506659328.0,333934592.0,28034797568.0,1743683584.0,1730705.0,581800.0
12-04 09:59:33,5.574,0.333,93.927,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3507412992.0,333934592.0,28034797568.0,1742929920.0,1562639.0,541987.0
12-04 09:59:34,6.919,0.412,92.422,0.082,0.0,0.165,0.0,16384.0,0.0,2.0,3513368576.0,333942784.0,28034801664.0,1736962048.0,1524479.0,546137.0
12-04 09:59:35,5.615,0.413,93.889,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3514638336.0,333942784.0,28034801664.0,1735692288.0,1531332.0,563815.0
12-04 09:59:36,6.771,0.413,92.733,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3520475136.0,333942784.0,28034805760.0,1729851392.0,1499029.0,540261.0
12-04 09:59:37,6.628,0.331,92.958,0.0,0.0,0.083,0.0,40960.0,0.0,3.0,3524153344.0,333942784.0,28034809856.0,1726169088.0,1449312.0,526611.0
12-04 09:59:38,4.913,0.167,94.754,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3526311936.0,333942784.0,28034809856.0,1724010496.0,1419528.0,523350.0
12-04 09:59:39,6.628,0.414,92.709,0.166,0.0,0.083,0.0,28672.0,0.0,3.0,3528454144.0,333950976.0,28034809856.0,1721860096.0,1484705.0,561504.0
12-04 09:59:40,4.896,0.498,94.440,0.0,0.0,0.166,0.0,45056.0,0.0,3.0,3528704000.0,333950976.0,28034813952.0,1721606144.0,1517522.0,531956.0
12-04 09:59:41,5.980,0.332,93.522,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3532005376.0,333950976.0,28034813952.0,1718304768.0,1492960.0,546748.0
12-04 09:59:42,5.546,0.331,94.040,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3534413824.0,333950976.0,28034818048.0,1715892224.0,1466956.0,539849.0
12-04 09:59:43,6.457,0.248,93.129,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3537711104.0,333950976.0,28034822144.0,1712590848.0,1479012.0,553486.0
12-04 09:59:44,4.821,0.166,94.763,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3541774336.0,333950976.0,28034822144.0,1708527616.0,1436368.0,538694.0
12-04 09:59:45,6.633,0.498,92.703,0.166,0.0,0.0,0.0,40960.0,0.0,3.0,3545956352.0,333959168.0,28034822144.0,1704337408.0,1565808.0,553282.0
12-04 09:59:46,6.385,0.415,93.035,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3550908416.0,333959168.0,28034822144.0,1699385344.0,1465098.0,539623.0
12-04 09:59:47,5.381,0.248,94.288,0.0,0.0,0.083,0.0,36864.0,0.0,4.0,3551285248.0,333959168.0,28034826240.0,1699004416.0,1502632.0,557057.0
12-04 09:59:48,6.484,0.333,93.101,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3553189888.0,333959168.0,28034826240.0,1697099776.0,1450951.0,532530.0
12-04 09:59:49,5.141,0.166,94.527,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3554205696.0,333959168.0,28034826240.0,1696083968.0,1478144.0,540660.0
12-04 09:59:50,6.545,0.331,92.709,0.166,0.0,0.249,0.0,32768.0,0.0,3.0,3558522880.0,333967360.0,28034818048.0,1691766784.0,1509901.0,541076.0
12-04 09:59:51,5.455,0.496,93.967,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3561177088.0,333967360.0,28034830336.0,1689100288.0,1454244.0,548758.0
12-04 09:59:52,6.705,0.414,92.798,0.0,0.0,0.083,0.0,36864.0,0.0,7.0,3565617152.0,333967360.0,28034834432.0,1684656128.0,1536008.0,551723.0
12-04 09:59:53,5.740,0.166,94.093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3569680384.0,333967360.0,28034834432.0,1680592896.0,1510180.0,548164.0
12-04 09:59:54,5.565,0.249,94.020,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3572948992.0,333967360.0,28034834432.0,1677324288.0,1324814.0,516812.0
12-04 09:59:55,6.877,0.249,92.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3577139200.0,333967360.0,28034834432.0,1673134080.0,1583534.0,591863.0
12-04 09:59:56,5.202,0.330,94.055,0.165,0.0,0.248,0.0,16384.0,0.0,2.0,3578171392.0,333975552.0,28034842624.0,1672085504.0,1563934.0,563257.0
12-04 09:59:57,6.771,0.413,92.651,0.0,0.0,0.165,0.0,16384.0,0.0,2.0,3580710912.0,333975552.0,28034842624.0,1669545984.0,1470659.0,539213.0
12-04 09:59:58,5.381,0.414,94.040,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3581980672.0,333975552.0,28034842624.0,1668276224.0,1461590.0,544160.0
12-04 09:59:59,6.711,0.249,92.875,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3584638976.0,333975552.0,28034850816.0,1665609728.0,1510161.0,564991.0
12-04 10:00:00,4.908,0.333,94.676,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3587178496.0,333975552.0,28034850816.0,1663070208.0,1439777.0,533949.0
12-04 10:00:01,6.551,0.415,92.786,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3592122368.0,333983744.0,28034850816.0,1658118144.0,1563602.0,555368.0
12-04 10:00:02,5.333,0.417,94.167,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3596308480.0,333983744.0,28034854912.0,1653927936.0,1462521.0,541753.0
12-04 10:00:03,6.705,0.248,92.881,0.0,0.0,0.166,4096.0,0.0,1.0,0.0,3597275136.0,333983744.0,28034859008.0,1652957184.0,1536320.0,576177.0
12-04 10:00:04,6.302,0.498,93.035,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3602649088.0,333983744.0,28034863104.0,1647579136.0,1432957.0,540932.0
12-04 10:00:05,5.294,0.248,94.293,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3603283968.0,333983744.0,28034863104.0,1646944256.0,1395743.0,532682.0
12-04 10:00:06,6.805,0.249,92.863,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3608363008.0,333983744.0,28034863104.0,1641865216.0,1537700.0,553689.0
12-04 10:00:07,4.979,0.415,94.357,0.166,0.0,0.083,4096.0,32768.0,1.0,4.0,3613548544.0,333991936.0,28034875392.0,1636659200.0,1472713.0,566144.0
12-04 10:00:08,6.811,0.249,92.857,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3619897344.0,333991936.0,28034875392.0,1630310400.0,1513741.0,550866.0
12-04 10:00:09,5.298,0.248,94.205,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3621834752.0,333991936.0,28034875392.0,1628372992.0,1466808.0,558383.0
12-04 10:00:10,6.172,0.334,93.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3625103360.0,333991936.0,28034875392.0,1625104384.0,1496369.0,548705.0
12-04 10:00:11,5.624,0.414,93.879,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3626721280.0,333991936.0,28034875392.0,1623486464.0,1490135.0,552486.0
12-04 10:00:12,6.146,0.415,93.189,0.083,0.0,0.166,8192.0,45056.0,2.0,6.0,3630276608.0,334004224.0,28034895872.0,1619898368.0,1491896.0,550004.0
12-04 10:00:13,6.942,0.248,92.810,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633532928.0,334004224.0,28034895872.0,1616642048.0,1492672.0,553776.0
12-04 10:00:14,5.551,0.249,94.118,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3634941952.0,334004224.0,28034895872.0,1615233024.0,1412652.0,533935.0
12-04 10:00:15,6.374,0.579,92.881,0.0,0.0,0.166,0.0,45056.0,0.0,3.0,3638116352.0,334004224.0,28034895872.0,1612058624.0,1595122.0,576365.0
12-04 10:00:16,5.693,0.413,93.812,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3638652928.0,334004224.0,28034899968.0,1611517952.0,1473403.0,545996.0
12-04 10:00:17,6.068,0.416,93.267,0.166,0.0,0.083,4096.0,61440.0,1.0,6.0,3641569280.0,334008320.0,28034899968.0,1608597504.0,1476681.0,554327.0
12-04 10:00:18,5.455,0.579,93.719,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3644104704.0,334008320.0,28034904064.0,1606057984.0,1470497.0,556105.0
12-04 10:00:19,6.500,0.167,93.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3646009344.0,334008320.0,28034904064.0,1604153344.0,1499053.0,555461.0
12-04 10:00:20,5.975,0.249,93.527,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,3651559424.0,334008320.0,28034908160.0,1598599168.0,1504511.0,551454.0
12-04 10:00:21,5.495,0.167,94.172,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652825088.0,334008320.0,28034912256.0,1597329408.0,1444998.0,539479.0
12-04 10:00:22,5.819,0.249,93.682,0.166,0.0,0.083,4096.0,65536.0,1.0,6.0,3654971392.0,334016512.0,28034916352.0,1595170816.0,1487667.0,548263.0
12-04 10:00:23,6.048,0.331,93.538,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3660591104.0,334016512.0,28034916352.0,1589551104.0,1523407.0,558238.0
12-04 10:00:24,5.712,0.414,93.709,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3663126528.0,334016512.0,28034920448.0,1587011584.0,1502949.0,543436.0
12-04 10:00:25,7.102,0.248,92.486,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3667443712.0,334016512.0,28034920448.0,1582694400.0,1524830.0,554967.0
12-04 10:00:26,6.954,0.248,92.715,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3672039424.0,334016512.0,28034928640.0,1578090496.0,1411320.0,530195.0
12-04 10:00:27,6.033,0.248,93.636,0.0,0.0,0.083,0.0,36864.0,0.0,7.0,3672256512.0,334020608.0,28034928640.0,1577869312.0,1475653.0,559991.0
12-04 10:00:28,3.910,0.166,95.757,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,3673767936.0,334024704.0,28034936832.0,1576345600.0,920425.0,346732.0
12-04 10:00:29,0.666,0.167,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3674275840.0,334024704.0,28034936832.0,1575837696.0,47750.0,170310.0
12-04 10:00:30,0.669,0.0,99.331,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3674271744.0,334024704.0,28034940928.0,1575837696.0,38370.0,67373.0
12-04 10:00:31,1.254,0.084,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3675287552.0,334024704.0,28034940928.0,1574821888.0,36495.0,65651.0
12-04 10:00:32,0.667,0.083,99.166,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3675398144.0,334028800.0,28034953216.0,1574694912.0,39577.0,71049.0
12-04 10:00:33,0.585,0.084,99.080,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,3675389952.0,334036992.0,28034953216.0,1574694912.0,37885.0,67650.0
12-04 10:00:34,3.688,0.335,95.893,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3671199744.0,334036992.0,28034953216.0,1578885120.0,1028772.0,399952.0
12-04 10:00:35,6.218,0.420,93.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661426688.0,334036992.0,28034953216.0,1588658176.0,1884970.0,686329.0
12-04 10:00:36,5.719,0.421,93.776,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3595005952.0,334036992.0,28034961408.0,1655070720.0,2030600.0,715682.0
12-04 10:00:37,6.045,0.420,93.451,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3519963136.0,334036992.0,28034961408.0,1730113536.0,1901945.0,691690.0
12-04 10:00:38,6.778,0.335,92.887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3521486848.0,334036992.0,28034961408.0,1728589824.0,1963519.0,707058.0
12-04 10:00:39,4.810,0.338,94.684,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3523891200.0,334045184.0,28034961408.0,1726177280.0,1594733.0,650653.0
12-04 10:00:40,7.107,0.418,92.224,0.0,0.0,0.251,4096.0,0.0,1.0,0.0,3524292608.0,334045184.0,28034973696.0,1725763584.0,2009918.0,723680.0
12-04 10:00:41,6.487,0.253,93.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3528196096.0,334045184.0,28034973696.0,1721860096.0,2111134.0,738441.0
12-04 10:00:42,6.533,0.503,92.714,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3529842688.0,334049280.0,28034973696.0,1720209408.0,2079173.0,742780.0
12-04 10:00:43,5.803,0.252,93.860,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3531112448.0,334049280.0,28034973696.0,1718939648.0,2012111.0,720765.0
12-04 10:00:44,6.566,0.421,92.845,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3532247040.0,334053376.0,28034977792.0,1717796864.0,1895637.0,702614.0
12-04 10:00:45,7.161,0.416,92.340,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3539353600.0,334053376.0,28034981888.0,1710686208.0,2041520.0,724993.0
12-04 10:00:46,6.297,0.252,93.367,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3542654976.0,334053376.0,28034981888.0,1707384832.0,1880751.0,706489.0
12-04 10:00:47,5.490,0.253,94.172,0.0,0.0,0.084,0.0,28672.0,0.0,4.0,3544813568.0,334053376.0,28034981888.0,1705226240.0,1486912.0,626998.0
12-04 10:00:48,6.476,0.589,92.851,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3546587136.0,334053376.0,28034985984.0,1703448576.0,2230840.0,768972.0
12-04 10:00:49,6.847,0.254,92.646,0.254,0.0,0.0,0.0,28672.0,0.0,3.0,3550011392.0,334057472.0,28034985984.0,1700020224.0,2106456.0,743519.0
12-04 10:00:50,5.709,0.420,93.703,0.0,0.0,0.168,0.0,45056.0,0.0,3.0,3552677888.0,334057472.0,28034985984.0,1697353728.0,2007423.0,727201.0
12-04 10:00:51,6.245,0.338,93.333,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3556868096.0,334057472.0,28034985984.0,1693163520.0,1900710.0,696280.0
12-04 10:00:52,6.711,0.252,92.869,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,3560796160.0,334061568.0,28034990080.0,1689227264.0,1941821.0,712403.0
12-04 10:00:53,5.462,0.336,94.034,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3561996288.0,334061568.0,28034994176.0,1688023040.0,1941506.0,722837.0
12-04 10:00:54,6.751,0.169,92.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3566043136.0,334061568.0,28034994176.0,1683976192.0,1965583.0,718290.0
12-04 10:00:55,6.392,0.168,93.188,0.168,0.0,0.084,4096.0,40960.0,1.0,3.0,3570982912.0,334069760.0,28034998272.0,1679024128.0,1922085.0,704369.0
12-04 10:00:56,6.403,0.337,93.176,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3575808000.0,334069760.0,28034998272.0,1674199040.0,1968687.0,709156.0
12-04 10:00:57,5.971,0.336,93.692,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3578331136.0,334077952.0,28035006464.0,1671659520.0,1942574.0,709672.0
12-04 10:00:58,7.383,0.336,92.198,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3581886464.0,334077952.0,28035006464.0,1668104192.0,1985654.0,715282.0
12-04 10:00:59,6.655,0.168,93.092,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3585441792.0,334077952.0,28035006464.0,1664548864.0,1941793.0,707354.0
12-04 10:01:00,6.339,0.167,92.994,0.250,0.0,0.250,0.0,32768.0,0.0,3.0,3586576384.0,334086144.0,28035006464.0,1663406080.0,1943895.0,710968.0
12-04 10:01:01,6.454,0.587,92.791,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3592163328.0,334086144.0,28035006464.0,1657819136.0,1967662.0,720854.0
12-04 10:01:02,7.131,0.336,92.450,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,3600654336.0,334090240.0,28035018752.0,1649311744.0,1973135.0,722628.0
12-04 10:01:03,6.773,0.251,92.809,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3606622208.0,334090240.0,28035018752.0,1643343872.0,1961884.0,720110.0
12-04 10:01:04,7.072,0.416,92.429,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3612082176.0,334090240.0,28035018752.0,1637883904.0,1954600.0,716205.0
12-04 10:01:05,5.823,0.338,93.502,0.169,0.0,0.169,0.0,16384.0,0.0,2.0,3614101504.0,334098432.0,28035022848.0,1635852288.0,1865112.0,697587.0
12-04 10:01:06,5.808,0.421,93.687,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3616133120.0,334098432.0,28035022848.0,1633820672.0,1916240.0,715695.0
12-04 10:01:07,6.987,0.253,92.761,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3622223872.0,334102528.0,28035022848.0,1627725824.0,2008482.0,721811.0
12-04 10:01:08,6.213,0.336,93.283,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3627298816.0,334102528.0,28035026944.0,1622646784.0,1845968.0,690623.0
12-04 10:01:09,5.259,0.339,94.148,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3630215168.0,334102528.0,28035031040.0,1619726336.0,1886929.0,714327.0
12-04 10:01:10,6.303,0.504,93.193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3636785152.0,334102528.0,28035031040.0,1613156352.0,1898875.0,709872.0
12-04 10:01:11,5.748,0.338,93.491,0.169,0.0,0.254,0.0,16384.0,0.0,2.0,3643920384.0,334110720.0,28035031040.0,1606012928.0,2032829.0,733269.0
12-04 10:01:12,7.398,0.416,91.937,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3651497984.0,334114816.0,28035035136.0,1598427136.0,1930921.0,708743.0
12-04 10:01:13,6.234,0.253,93.345,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3657277440.0,334114816.0,28035035136.0,1592647680.0,2002392.0,727233.0
12-04 10:01:14,6.166,0.253,93.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3660197888.0,334114816.0,28035035136.0,1589727232.0,1936269.0,706061.0
12-04 10:01:15,6.527,0.251,93.054,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3665903616.0,334114816.0,28035043328.0,1584013312.0,1867636.0,715982.0
12-04 10:01:16,6.460,0.336,92.869,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,3667480576.0,334123008.0,28035043328.0,1582428160.0,1907467.0,705612.0
12-04 10:01:17,6.560,0.252,93.103,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3670429696.0,334123008.0,28035047424.0,1579474944.0,1967269.0,712688.0
12-04 10:01:18,6.761,0.584,92.571,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3671412736.0,334123008.0,28035047424.0,1578491904.0,1971561.0,722990.0
12-04 10:01:19,5.683,0.424,93.893,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3673542656.0,334123008.0,28035047424.0,1576361984.0,1911380.0,715896.0
12-04 10:01:20,6.644,0.168,93.019,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3676999680.0,334123008.0,28035047424.0,1572904960.0,1921073.0,706747.0
12-04 10:01:21,6.213,0.252,93.367,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3679825920.0,334131200.0,28035039232.0,1570078720.0,1902735.0,700325.0
12-04 10:01:22,7.383,0.336,92.198,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3684671488.0,334131200.0,28035051520.0,1565220864.0,2079528.0,734029.0
12-04 10:01:23,7.327,0.416,92.173,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3688824832.0,334131200.0,28035055616.0,1561063424.0,1999374.0,729125.0
12-04 10:01:24,8.201,0.251,91.464,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3696443392.0,334131200.0,28035055616.0,1553444864.0,1912061.0,712047.0
12-04 10:01:25,5.387,0.253,94.276,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3700125696.0,334131200.0,28035055616.0,1549762560.0,1984921.0,718874.0
12-04 10:01:26,6.471,0.168,93.277,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3704823808.0,334131200.0,28035055616.0,1545064448.0,1953772.0,713847.0
12-04 10:01:27,7.485,0.421,91.926,0.168,0.0,0.0,0.0,57344.0,0.0,5.0,3708145664.0,334139392.0,28035059712.0,1541730304.0,1975696.0,722648.0
12-04 10:01:28,6.355,0.334,93.144,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3710271488.0,334139392.0,28035059712.0,1539604480.0,1917324.0,728402.0
12-04 10:01:29,7.071,0.421,92.256,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3715727360.0,334139392.0,28035063808.0,1534144512.0,1920624.0,710000.0
12-04 10:01:30,5.152,0.338,94.426,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3717341184.0,334139392.0,28035067904.0,1532526592.0,1955265.0,720260.0
12-04 10:01:31,6.655,0.168,93.092,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3725086720.0,334139392.0,28035067904.0,1524781056.0,1930388.0,709147.0
12-04 10:01:32,6.655,0.253,92.755,0.253,0.0,0.084,0.0,69632.0,0.0,6.0,3730563072.0,334151680.0,28035072000.0,1519288320.0,1952111.0,711528.0
12-04 10:01:33,6.773,0.334,92.809,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3733864448.0,334151680.0,28035072000.0,1515986944.0,1964631.0,717256.0
12-04 10:01:34,4.362,0.168,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3738755072.0,334151680.0,28035072000.0,1511096320.0,1080954.0,542517.0
12-04 10:01:35,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3738681344.0,334151680.0,28035080192.0,1511161856.0,84015.0,126446.0
12-04 10:01:36,0.503,0.168,99.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3738681344.0,334151680.0,28035080192.0,1511161856.0,54873.0,97777.0
12-04 10:01:37,0.416,0.250,99.167,0.167,0.0,0.0,0.0,45056.0,0.0,6.0,3738673152.0,334163968.0,28035076096.0,1511161856.0,57155.0,102115.0
12-04 10:01:38,0.586,0.251,99.163,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3739299840.0,334163968.0,28035084288.0,1510526976.0,74791.0,119651.0
12-04 10:01:39,0.917,0.083,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3739299840.0,334163968.0,28035084288.0,1510526976.0,74084.0,118640.0
12-04 10:01:40,3.500,0.417,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3740311552.0,334163968.0,28035088384.0,1509511168.0,748401.0,334779.0
12-04 10:01:41,7.286,0.335,92.295,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3730497536.0,334163968.0,28035092480.0,1519321088.0,2270865.0,841818.0
12-04 10:01:42,8.333,0.417,91.083,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3673292800.0,334163968.0,28035096576.0,1576521728.0,2450477.0,874575.0
12-04 10:01:43,8.645,0.333,90.607,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3531612160.0,334172160.0,28035096576.0,1718194176.0,2358483.0,860490.0
12-04 10:01:44,8.027,0.167,91.722,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3533320192.0,334172160.0,28035100672.0,1716482048.0,2375730.0,872402.0
12-04 10:01:45,8.013,0.250,91.653,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3536621568.0,334172160.0,28035100672.0,1713180672.0,2207176.0,839717.0
12-04 10:01:46,8.033,0.335,91.464,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3536965632.0,334172160.0,28035100672.0,1712836608.0,2422510.0,877201.0
12-04 10:01:47,7.987,0.166,91.764,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3539656704.0,334180352.0,28035104768.0,1710133248.0,2377113.0,882502.0
12-04 10:01:48,8.291,0.335,91.290,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3542437888.0,334188544.0,28035108864.0,1707339776.0,2393325.0,874924.0
12-04 10:01:49,7.937,0.418,91.479,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,3543703552.0,334188544.0,28035112960.0,1706070016.0,2374883.0,859941.0
12-04 10:01:50,7.930,0.668,91.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3130322944.0,334188544.0,28035112960.0,2119450624.0,2471011.0,895116.0
12-04 10:01:51,8.728,0.416,90.690,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3136290816.0,334188544.0,28035112960.0,2113482752.0,2478817.0,882872.0
12-04 10:01:52,7.654,0.499,91.764,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3137327104.0,334196736.0,28035117056.0,2112434176.0,2400722.0,874137.0
12-04 10:01:53,7.789,0.335,91.709,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3143008256.0,334196736.0,28035117056.0,2106753024.0,2437027.0,880399.0
12-04 10:01:54,8.306,0.415,91.113,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3147321344.0,334200832.0,28035117056.0,2102435840.0,2279534.0,854611.0
12-04 10:01:55,7.890,0.249,91.694,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3152396288.0,334200832.0,28035121152.0,2097356800.0,1959661.0,793699.0
12-04 10:01:56,8.438,0.334,91.145,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3155947520.0,334200832.0,28035125248.0,2093801472.0,2456701.0,897258.0
12-04 10:01:57,8.347,0.417,91.068,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,3159687168.0,334200832.0,28035129344.0,2090057728.0,2346501.0,867277.0
12-04 10:01:58,7.789,0.335,91.876,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3168743424.0,334200832.0,28035129344.0,2081001472.0,2301486.0,849502.0
12-04 10:01:59,9.159,0.333,90.175,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3173588992.0,334209024.0,28035133440.0,2076143616.0,2446079.0,879375.0
12-04 10:02:00,7.460,0.419,91.953,0.0,0.0,0.168,8192.0,49152.0,1.0,3.0,3176759296.0,334209024.0,28035137536.0,2072969216.0,2207563.0,840369.0
12-04 10:02:01,7.010,0.338,92.483,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3189202944.0,334209024.0,28035137536.0,2060525568.0,2434042.0,892594.0
12-04 10:02:02,7.860,0.334,91.639,0.0,0.0,0.167,8192.0,32768.0,1.0,3.0,3196551168.0,334213120.0,28035149824.0,2053160960.0,2321812.0,869164.0
12-04 10:02:03,8.667,0.417,90.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3202519040.0,334213120.0,28035149824.0,2047193088.0,2417376.0,883295.0
12-04 10:02:04,8.007,0.250,91.493,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3204280320.0,334221312.0,28035158016.0,2045415424.0,2301385.0,852487.0
12-04 10:02:05,8.201,0.502,91.130,0.0,0.0,0.167,0.0,24576.0,0.0,1.0,3207741440.0,334221312.0,28035158016.0,2041954304.0,2395778.0,882424.0
12-04 10:02:06,7.833,0.250,91.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3213422592.0,334221312.0,28035158016.0,2036273152.0,2219718.0,838601.0
12-04 10:02:07,8.077,0.416,91.341,0.0,0.0,0.167,4096.0,36864.0,1.0,4.0,3217350656.0,334221312.0,28035166208.0,2032336896.0,2171293.0,826727.0
12-04 10:02:08,7.641,0.336,91.940,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3221282816.0,334221312.0,28035170304.0,2028400640.0,2430129.0,883469.0
12-04 10:02:09,8.569,0.416,90.932,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3225440256.0,334221312.0,28035170304.0,2024243200.0,2465122.0,896458.0
12-04 10:02:10,8.090,0.667,90.992,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,3234697216.0,334229504.0,28035174400.0,2014973952.0,2528688.0,901863.0
12-04 10:02:11,7.692,0.251,92.057,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3240542208.0,334229504.0,28035178496.0,2009124864.0,2286064.0,861327.0
12-04 10:02:12,8.674,0.751,90.409,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,3246505984.0,334229504.0,28035182592.0,2003156992.0,2497787.0,888341.0
12-04 10:02:13,8.013,0.417,91.402,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3249680384.0,334229504.0,28035182592.0,1999982592.0,2351061.0,863709.0
12-04 10:02:14,8.466,0.168,91.366,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257077760.0,334229504.0,28035182592.0,1992585216.0,2430622.0,880513.0
12-04 10:02:15,7.268,0.501,91.813,0.251,0.0,0.167,0.0,16384.0,0.0,2.0,3262242816.0,334237696.0,28035182592.0,1987411968.0,2401767.0,871556.0
12-04 10:02:16,8.215,0.419,91.115,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3268747264.0,334237696.0,28035186688.0,1980903424.0,2338782.0,859399.0
12-04 10:02:17,7.807,0.415,91.528,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3270836224.0,334237696.0,28035190784.0,1978810368.0,2282821.0,854875.0
12-04 10:02:18,8.870,0.418,90.544,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3275726848.0,334237696.0,28035190784.0,1973919744.0,2289262.0,873566.0
12-04 10:02:19,7.479,0.420,91.933,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3279409152.0,334237696.0,28035190784.0,1970237440.0,2508362.0,899940.0
12-04 10:02:20,7.583,0.583,91.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3285372928.0,334237696.0,28035194880.0,1964269568.0,2470602.0,895355.0
12-04 10:02:21,9.783,0.251,89.799,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3290570752.0,334245888.0,28035194880.0,1959063552.0,2556982.0,912082.0
12-04 10:02:22,6.946,0.502,92.385,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3296534528.0,334245888.0,28035198976.0,1953095680.0,2235620.0,842788.0
12-04 10:02:23,9.867,0.498,89.469,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3305836544.0,334245888.0,28035198976.0,1943793664.0,2329767.0,862185.0
12-04 10:02:24,6.868,0.419,92.630,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3310944256.0,334245888.0,28035203072.0,1938681856.0,2361059.0,859482.0
12-04 10:02:25,8.250,0.417,91.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3319382016.0,334245888.0,28035207168.0,1930240000.0,2233553.0,849229.0
12-04 10:02:26,8.242,0.336,91.085,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3324452864.0,334254080.0,28035207168.0,1925160960.0,2286460.0,862675.0
12-04 10:02:27,7.448,0.418,91.967,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,3326136320.0,334254080.0,28035207168.0,1923477504.0,2397401.0,881928.0
12-04 10:02:28,10.108,0.497,89.229,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3334066176.0,334254080.0,28035211264.0,1915543552.0,2469950.0,897106.0
12-04 10:02:29,7.705,0.586,91.541,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3340193792.0,334254080.0,28035211264.0,1909415936.0,2520456.0,905450.0
12-04 10:02:30,7.358,0.418,92.057,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3342987264.0,334254080.0,28035211264.0,1906622464.0,2275136.0,866444.0
12-04 10:02:31,10.0,0.250,89.417,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,3348688896.0,334262272.0,28035215360.0,1900908544.0,2368319.0,866638.0
12-04 10:02:32,7.833,0.333,91.667,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3352498176.0,334262272.0,28035223552.0,1897091072.0,2522558.0,909388.0
12-04 10:02:33,6.969,0.420,92.527,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3362656256.0,334262272.0,28035223552.0,1886932992.0,2408488.0,887343.0
12-04 10:02:34,10.083,0.750,89.083,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3371286528.0,334262272.0,28035227648.0,1878298624.0,2470135.0,900085.0
12-04 10:02:35,7.065,0.252,92.683,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3375095808.0,334262272.0,28035227648.0,1874489344.0,2429792.0,887215.0
12-04 10:02:36,9.310,0.416,90.025,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3379695616.0,334262272.0,28035231744.0,1869885440.0,2298214.0,863689.0
12-04 10:02:37,8.340,0.250,91.076,0.167,0.0,0.167,0.0,49152.0,0.0,5.0,3384889344.0,334274560.0,28035231744.0,1864679424.0,2323969.0,873381.0
12-04 10:02:38,8.036,0.580,91.135,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3389837312.0,334274560.0,28035235840.0,1859727360.0,2314499.0,877945.0
12-04 10:02:39,9.833,0.500,89.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3392942080.0,334274560.0,28035239936.0,1856618496.0,2531059.0,929112.0
12-04 10:02:40,6.198,0.335,93.384,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3394621440.0,334274560.0,28035244032.0,1854935040.0,2018832.0,719768.0
12-04 10:02:41,1.003,0.334,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3396907008.0,334274560.0,28035244032.0,1852649472.0,392411.0,342196.0
12-04 10:02:42,0.669,0.251,98.746,0.334,0.0,0.0,0.0,65536.0,0.0,6.0,3396898816.0,334282752.0,28035244032.0,1852649472.0,74492.0,131345.0
12-04 10:02:43,0.917,0.250,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3397025792.0,334282752.0,28035244032.0,1852522496.0,72670.0,130220.0
12-04 10:02:44,0.836,0.251,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3397021696.0,334282752.0,28035248128.0,1852522496.0,72031.0,129964.0
12-04 10:02:45,1.0,0.250,98.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3397017600.0,334282752.0,28035252224.0,1852522496.0,74710.0,134779.0
12-04 10:02:46,1.330,0.249,98.337,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3397017600.0,334282752.0,28035252224.0,1852522496.0,76254.0,135881.0
12-04 10:02:47,7.380,0.580,91.957,0.0,0.0,0.083,0.0,28672.0,0.0,5.0,3400462336.0,334282752.0,28035252224.0,1849077760.0,1677513.0,688716.0
12-04 10:02:48,9.412,0.336,90.084,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,3351719936.0,334290944.0,28035260416.0,1897803776.0,2607729.0,975163.0
12-04 10:02:49,9.333,0.417,90.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3176747008.0,334290944.0,28035260416.0,2072776704.0,2429410.0,930052.0
12-04 10:02:50,9.045,0.335,90.620,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3123765248.0,334290944.0,28035260416.0,2125758464.0,2672728.0,999643.0
12-04 10:02:51,9.508,0.417,89.992,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3135827968.0,334290944.0,28035260416.0,2113695744.0,2765116.0,1013510.0
12-04 10:02:52,8.878,0.419,90.536,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3137122304.0,334290944.0,28035264512.0,2112397312.0,2772042.0,1010818.0
12-04 10:02:53,9.159,0.583,90.092,0.083,0.0,0.083,0.0,16384.0,0.0,1.0,3140296704.0,334299136.0,28035260416.0,2109218816.0,2598669.0,977129.0
12-04 10:02:54,8.648,0.504,90.596,0.084,0.0,0.168,0.0,0.0,0.0,1.0,3141144576.0,334299136.0,28035268608.0,2108362752.0,2794155.0,1018239.0
12-04 10:02:55,9.742,0.416,89.675,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3142287360.0,334299136.0,28035268608.0,2107219968.0,2752373.0,1005173.0
12-04 10:02:56,9.076,0.500,90.258,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3143692288.0,334299136.0,28035268608.0,2105815040.0,2739648.0,1004844.0
12-04 10:02:57,10.316,0.416,89.185,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3149938688.0,334303232.0,28035272704.0,2099560448.0,2744748.0,1020836.0
12-04 10:02:58,9.710,0.581,89.461,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3160317952.0,334303232.0,28035272704.0,2089181184.0,2611417.0,971695.0
12-04 10:02:59,9.0,0.500,90.167,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,3169071104.0,334311424.0,28035272704.0,2080419840.0,2551914.0,968708.0
12-04 10:03:00,9.707,0.418,89.874,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3176308736.0,334311424.0,28035272704.0,2073182208.0,2772330.0,1017496.0
12-04 10:03:01,8.564,0.336,90.932,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3180892160.0,334311424.0,28035276800.0,2068594688.0,2755662.0,1007352.0
12-04 10:03:02,10.033,0.418,89.465,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3190087680.0,334311424.0,28035284992.0,2059390976.0,2814370.0,1038999.0
12-04 10:03:03,9.683,0.501,89.733,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3194216448.0,334311424.0,28035284992.0,2055262208.0,2591013.0,975164.0
12-04 10:03:04,8.833,0.583,90.083,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,3200774144.0,334319616.0,28035289088.0,2048692224.0,2737533.0,1013970.0
12-04 10:03:05,9.825,0.500,89.592,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3205853184.0,334319616.0,28035289088.0,2043613184.0,2744957.0,1010894.0
12-04 10:03:06,8.466,0.419,90.947,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3215503360.0,334319616.0,28035289088.0,2033963008.0,2608714.0,1002160.0
12-04 10:03:07,9.615,0.585,89.632,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3221712896.0,334323712.0,28035297280.0,2027741184.0,2771976.0,1023569.0
12-04 10:03:08,8.855,0.418,90.643,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3228696576.0,334323712.0,28035297280.0,2020757504.0,2481707.0,954088.0
12-04 10:03:09,10.207,0.332,89.295,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3234152448.0,334323712.0,28035301376.0,2015297536.0,2885204.0,1056481.0
12-04 10:03:10,10.342,0.417,88.991,0.083,0.0,0.167,0.0,81920.0,0.0,6.0,3241476096.0,334331904.0,28035301376.0,2007965696.0,2684316.0,1005524.0
12-04 10:03:11,8.855,0.334,90.727,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3245699072.0,334331904.0,28035301376.0,2003742720.0,2610625.0,989341.0
12-04 10:03:12,9.567,0.499,89.684,0.0,0.0,0.250,0.0,45056.0,0.0,4.0,3254108160.0,334331904.0,28035305472.0,1995329536.0,2536141.0,975641.0
12-04 10:03:13,9.508,0.417,89.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3259027456.0,334331904.0,28035305472.0,1990410240.0,2582464.0,985651.0
12-04 10:03:14,9.030,0.418,90.468,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3267637248.0,334331904.0,28035309568.0,1981796352.0,2589212.0,971594.0
12-04 10:03:15,9.874,0.167,89.707,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3275784192.0,334340096.0,28035309568.0,1973641216.0,2665409.0,1016482.0
12-04 10:03:16,8.528,0.334,90.886,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3279151104.0,334340096.0,28035309568.0,1970274304.0,2265916.0,925365.0
12-04 10:03:17,9.281,0.502,90.134,0.0,0.0,0.084,0.0,24576.0,0.0,3.0,3286949888.0,334344192.0,28035313664.0,1962467328.0,2658939.0,1003368.0
12-04 10:03:18,9.182,0.417,90.150,0.0,0.0,0.250,4096.0,0.0,1.0,0.0,3291176960.0,334344192.0,28035317760.0,1958236160.0,2739084.0,1027602.0
12-04 10:03:19,11.203,0.332,88.299,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3297017856.0,334344192.0,28035317760.0,1952395264.0,2911526.0,1061158.0
12-04 10:03:20,9.385,0.415,89.701,0.249,0.0,0.249,0.0,32768.0,0.0,3.0,3302182912.0,334352384.0,28035317760.0,1947222016.0,2525211.0,980005.0
12-04 10:03:21,8.939,0.418,90.393,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3312340992.0,334352384.0,28035317760.0,1937063936.0,2650298.0,1023013.0
12-04 10:03:22,10.175,0.500,89.158,0.0,0.0,0.167,4096.0,28672.0,1.0,5.0,3319214080.0,334356480.0,28035330048.0,1930174464.0,2481263.0,977471.0
12-04 10:03:23,8.985,0.416,90.433,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3323912192.0,334356480.0,28035330048.0,1925476352.0,2062183.0,903299.0
12-04 10:03:24,8.382,0.419,91.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3331751936.0,334356480.0,28035330048.0,1917636608.0,2118257.0,887424.0
12-04 10:03:25,9.833,0.417,89.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3341873152.0,334356480.0,28035334144.0,1907511296.0,2581146.0,1006629.0
12-04 10:03:26,9.623,0.502,89.456,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,3351674880.0,334364672.0,28035334144.0,1897701376.0,2732098.0,1035614.0
12-04 10:03:27,9.825,0.333,89.675,0.0,0.0,0.167,8192.0,16384.0,2.0,2.0,3356229632.0,334368768.0,28035346432.0,1893130240.0,2394491.0,942295.0
12-04 10:03:28,9.220,0.251,90.444,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3358097408.0,334368768.0,28035350528.0,1891258368.0,2583338.0,1004996.0
12-04 10:03:29,9.850,0.250,89.816,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3366510592.0,334368768.0,28035350528.0,1882845184.0,2570221.0,997439.0
12-04 10:03:30,9.524,0.418,89.891,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3373871104.0,334368768.0,28035354624.0,1875480576.0,2661997.0,1009889.0
12-04 10:03:31,9.456,0.418,89.874,0.084,0.0,0.167,4096.0,16384.0,1.0,2.0,3390365696.0,334376960.0,28035358720.0,1858973696.0,2659129.0,1016313.0
12-04 10:03:32,9.726,0.582,89.360,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,3389595648.0,334381056.0,28035362816.0,1859735552.0,2701096.0,1039009.0
12-04 10:03:33,8.848,0.334,90.651,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3402928128.0,334381056.0,28035362816.0,1846403072.0,2371121.0,947981.0
12-04 10:03:34,9.296,0.670,89.782,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3417686016.0,334381056.0,28035366912.0,1831641088.0,2303790.0,938928.0
12-04 10:03:35,9.045,0.586,90.117,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3422060544.0,334381056.0,28035371008.0,1827262464.0,2532050.0,992445.0
12-04 10:03:36,8.743,0.583,90.425,0.167,0.0,0.083,4096.0,16384.0,1.0,2.0,3426914304.0,334389248.0,28035375104.0,1822396416.0,2329062.0,954531.0
12-04 10:03:37,10.233,0.416,89.185,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,3434778624.0,334393344.0,28035379200.0,1814523904.0,2553894.0,1002918.0
12-04 10:03:38,11.490,0.583,87.843,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3439992832.0,334393344.0,28035379200.0,1809309696.0,2813557.0,1048628.0
12-04 10:03:39,8.605,0.334,90.727,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3445698560.0,334393344.0,28035379200.0,1803603968.0,2479603.0,991713.0
12-04 10:03:40,8.794,0.419,90.620,0.0,0.0,0.168,4096.0,0.0,1.0,0.0,3452743680.0,334393344.0,28035387392.0,1796550656.0,2215826.0,929699.0
12-04 10:03:41,10.083,0.500,89.417,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3459526656.0,334393344.0,28035387392.0,1789767680.0,2947536.0,1098373.0
12-04 10:03:42,9.799,0.251,89.363,0.168,0.0,0.419,0.0,57344.0,0.0,6.0,3467476992.0,334401536.0,28035395584.0,1781800960.0,2424389.0,979169.0
12-04 10:03:43,8.569,0.582,90.682,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3473223680.0,334401536.0,28035395584.0,1776054272.0,2498092.0,991351.0
12-04 10:03:44,10.583,0.417,88.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3482079232.0,334401536.0,28035395584.0,1767198720.0,2462941.0,981248.0
12-04 10:03:45,9.213,0.503,90.117,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3495604224.0,334401536.0,28035395584.0,1753673728.0,2538324.0,1017130.0
12-04 10:03:46,9.992,0.416,89.509,0.0,0.0,0.083,4096.0,45056.0,1.0,3.0,3503058944.0,334401536.0,28035399680.0,1746214912.0,2706002.0,1035662.0
12-04 10:03:47,5.008,0.501,94.073,0.250,0.0,0.167,0.0,49152.0,0.0,5.0,3507228672.0,334413824.0,28035407872.0,1742024704.0,2740574.0,830069.0
12-04 10:03:48,3.497,0.333,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3510149120.0,334413824.0,28035407872.0,1739104256.0,1908762.0,559732.0
12-04 10:03:49,3.253,0.250,96.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3510497280.0,334413824.0,28035407872.0,1738756096.0,2972818.0,755951.0
12-04 10:03:50,3.339,0.417,96.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3511386112.0,334413824.0,28035407872.0,1737867264.0,2268157.0,603613.0
12-04 10:03:51,1.167,0.417,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3512180736.0,334413824.0,28035407872.0,1737072640.0,104437.0,332333.0
12-04 10:03:52,0.754,0.168,99.079,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3512045568.0,334426112.0,28035403776.0,1737199616.0,91312.0,164263.0
12-04 10:03:53,1.663,0.166,97.922,0.249,0.0,0.0,0.0,4096.0,0.0,1.0,3512180736.0,334426112.0,28035411968.0,1737056256.0,91799.0,166031.0
12-04 10:03:54,1.171,0.084,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3512307712.0,334426112.0,28035411968.0,1736929280.0,91932.0,166034.0
12-04 10:03:55,1.169,0.250,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3512303616.0,334426112.0,28035416064.0,1736929280.0,90090.0,162741.0
12-04 10:03:56,2.907,0.498,96.512,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3512422400.0,334426112.0,28035424256.0,1736802304.0,398368.0,289715.0
12-04 10:03:57,11.293,0.409,88.134,0.0,0.0,0.164,0.0,16384.0,0.0,2.0,3516735488.0,334430208.0,28035424256.0,1732485120.0,2817300.0,1086834.0
12-04 10:03:58,11.501,1.142,86.868,0.245,0.0,0.245,0.0,28672.0,0.0,5.0,3378831360.0,334438400.0,28035424256.0,1870381056.0,2935409.0,1118886.0
12-04 10:03:59,10.793,0.899,88.062,0.0,0.0,0.245,4096.0,0.0,1.0,0.0,3124400128.0,334438400.0,28035428352.0,2124808192.0,2749516.0,1085557.0
12-04 10:04:00,11.419,0.571,87.765,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3143368704.0,334438400.0,28035432448.0,2105835520.0,2814580.0,1097824.0
12-04 10:04:01,9.712,0.494,89.547,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3148414976.0,334438400.0,28035432448.0,2100789248.0,2548418.0,1037527.0
12-04 10:04:02,11.860,0.650,87.327,0.0,0.0,0.162,0.0,16384.0,0.0,2.0,3167989760.0,334446592.0,28035436544.0,2081202176.0,2731012.0,1078298.0
12-04 10:04:03,11.201,0.731,87.500,0.162,0.0,0.406,0.0,16384.0,0.0,2.0,3165249536.0,334454784.0,28035436544.0,2083934208.0,2698820.0,1064142.0
12-04 10:04:04,10.294,0.572,88.889,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3166416896.0,334454784.0,28035444736.0,2082758656.0,2650788.0,1054589.0
12-04 10:04:05,12.429,0.406,87.002,0.0,0.0,0.162,0.0,0.0,0.0,0.0,3170099200.0,334454784.0,28035444736.0,2079076352.0,2967897.0,1139140.0
12-04 10:04:06,10.582,0.656,88.433,0.0,0.0,0.328,0.0,0.0,0.0,0.0,3172384768.0,334454784.0,28035444736.0,2076790784.0,2720708.0,1073579.0
12-04 10:04:07,11.275,0.408,87.990,0.0,0.0,0.327,0.0,16384.0,0.0,2.0,3183710208.0,334458880.0,28035448832.0,2065457152.0,2734468.0,1093855.0
12-04 10:04:08,11.538,0.491,87.480,0.082,0.0,0.409,0.0,16384.0,0.0,2.0,3190431744.0,334467072.0,28035448832.0,2058727424.0,3091695.0,1165704.0
12-04 10:04:09,10.975,0.491,88.206,0.0,0.0,0.328,0.0,0.0,0.0,0.0,3194908672.0,334467072.0,28035448832.0,2054250496.0,2779862.0,1123153.0
12-04 10:04:10,10.682,0.493,88.661,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3201916928.0,334467072.0,28035457024.0,2047234048.0,2717502.0,1105158.0
12-04 10:04:11,10.694,0.898,88.163,0.0,0.0,0.245,4096.0,0.0,1.0,0.0,3210899456.0,334467072.0,28035457024.0,2038251520.0,2903297.0,1151132.0
12-04 10:04:12,11.265,0.490,87.918,0.0,0.0,0.327,0.0,16384.0,0.0,2.0,3213426688.0,334471168.0,28035465216.0,2035712000.0,2623538.0,1075781.0
12-04 10:04:13,11.138,0.569,87.967,0.0,0.0,0.325,0.0,16384.0,0.0,1.0,3224854528.0,334471168.0,28035465216.0,2024284160.0,2661912.0,1084140.0
12-04 10:04:14,11.038,0.572,87.817,0.164,0.0,0.409,0.0,28672.0,0.0,3.0,3232432128.0,334479360.0,28035465216.0,2016698368.0,2859731.0,1134624.0
12-04 10:04:15,11.075,0.410,88.269,0.0,0.0,0.246,0.0,0.0,0.0,0.0,3243433984.0,334479360.0,28035465216.0,2005696512.0,2724220.0,1094406.0
12-04 10:04:16,11.193,0.654,88.072,0.0,0.0,0.082,0.0,24576.0,0.0,1.0,3249598464.0,334479360.0,28035473408.0,1999523840.0,2885748.0,1150212.0
12-04 10:04:17,11.138,0.410,88.124,0.0,0.0,0.328,0.0,28672.0,0.0,3.0,3257438208.0,334479360.0,28035473408.0,1991684096.0,2786903.0,1109001.0
12-04 10:04:18,11.275,0.654,87.908,0.0,0.0,0.163,0.0,0.0,0.0,0.0,3266367488.0,334479360.0,28035473408.0,1982754816.0,2761210.0,1119987.0
12-04 10:04:19,11.620,0.409,87.561,0.082,0.0,0.327,0.0,16384.0,0.0,2.0,3276701696.0,334487552.0,28035473408.0,1972412416.0,2869524.0,1132709.0
12-04 10:04:20,11.284,0.572,87.980,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3271360512.0,334487552.0,28035477504.0,1977749504.0,2583143.0,1082409.0
12-04 10:04:21,11.401,0.570,87.866,0.0,0.0,0.163,0.0,49152.0,0.0,3.0,3285647360.0,334487552.0,28035477504.0,1963462656.0,2764176.0,1113705.0
12-04 10:04:22,11.938,0.409,87.326,0.0,0.0,0.327,0.0,28672.0,0.0,2.0,3296440320.0,334487552.0,28035477504.0,1952669696.0,2860899.0,1136600.0
12-04 10:04:23,10.214,0.659,88.880,0.0,0.0,0.247,0.0,8192.0,0.0,1.0,3303104512.0,334487552.0,28035481600.0,1946001408.0,2697710.0,1126480.0
12-04 10:04:24,12.306,0.326,86.879,0.163,0.0,0.326,0.0,32768.0,0.0,3.0,3309154304.0,334495744.0,28035485696.0,1939939328.0,2927351.0,1159042.0
12-04 10:04:25,10.393,0.655,88.543,0.0,0.0,0.409,0.0,0.0,0.0,0.0,3313594368.0,334495744.0,28035485696.0,1935499264.0,2860263.0,1146114.0
12-04 10:04:26,12.368,0.570,86.819,0.0,0.0,0.244,0.0,0.0,0.0,0.0,3324637184.0,334495744.0,28035489792.0,1924452352.0,2466412.0,1064153.0
12-04 10:04:27,10.509,0.411,88.752,0.0,0.0,0.328,0.0,16384.0,0.0,2.0,3328352256.0,334495744.0,28035489792.0,1920737280.0,2713191.0,1120906.0
12-04 10:04:28,11.592,0.571,87.510,0.0,0.0,0.327,0.0,0.0,0.0,0.0,3338285056.0,334495744.0,28035493888.0,1910800384.0,2873332.0,1140745.0
12-04 10:04:29,11.909,0.489,87.031,0.245,0.0,0.326,0.0,16384.0,0.0,2.0,3344465920.0,334503936.0,28035493888.0,1904611328.0,2652388.0,1097664.0
12-04 10:04:30,11.354,0.649,87.672,0.0,0.0,0.324,0.0,0.0,0.0,0.0,3347128320.0,334503936.0,28035497984.0,1901944832.0,2865882.0,1150604.0
12-04 10:04:31,11.746,0.326,87.602,0.0,0.0,0.326,0.0,0.0,0.0,0.0,3362234368.0,334503936.0,28035502080.0,1886834688.0,2598494.0,1088510.0
12-04 10:04:32,12.131,0.410,87.377,0.0,0.0,0.082,0.0,16384.0,0.0,2.0,3371081728.0,334508032.0,28035506176.0,1877979136.0,2976383.0,1181857.0
12-04 10:04:33,11.093,0.816,87.928,0.0,0.0,0.163,0.0,12288.0,0.0,3.0,3374956544.0,334508032.0,28035506176.0,1874104320.0,3044206.0,1195652.0
12-04 10:04:34,9.934,0.493,89.080,0.082,0.0,0.411,0.0,16384.0,0.0,2.0,3383803904.0,334516224.0,28035506176.0,1865248768.0,2695896.0,1118141.0
12-04 10:04:35,12.099,0.412,87.243,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3397423104.0,334516224.0,28035506176.0,1851629568.0,2621366.0,1086374.0
12-04 10:04:36,10.676,0.652,88.183,0.0,0.0,0.489,0.0,0.0,0.0,0.0,3401449472.0,334516224.0,28035510272.0,1847599104.0,2432995.0,1093784.0
12-04 10:04:37,10.294,0.654,88.644,0.0,0.0,0.408,0.0,16384.0,0.0,2.0,3405352960.0,334516224.0,28035514368.0,1843691520.0,2616990.0,1119103.0
12-04 10:04:38,13.164,0.654,86.018,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3413606400.0,334516224.0,28035514368.0,1835438080.0,3012457.0,1188676.0
12-04 10:04:39,11.683,0.490,87.418,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3422396416.0,334516224.0,28035518464.0,1826643968.0,2784251.0,1157422.0
12-04 10:04:40,11.220,0.732,87.724,0.081,0.0,0.244,0.0,16384.0,0.0,2.0,3431112704.0,334524416.0,28035522560.0,1817915392.0,2960180.0,1196222.0
12-04 10:04:41,11.047,0.577,87.964,0.0,0.0,0.412,0.0,0.0,0.0,0.0,3447111680.0,334524416.0,28035522560.0,1801916416.0,2804674.0,1136708.0
12-04 10:04:42,11.248,0.411,88.177,0.0,0.0,0.164,0.0,16384.0,0.0,2.0,3456634880.0,334524416.0,28035522560.0,1792393216.0,2700660.0,1121355.0
12-04 10:04:43,10.197,0.658,88.980,0.0,0.0,0.164,0.0,12288.0,0.0,1.0,3464216576.0,334524416.0,28035526656.0,1784807424.0,2666312.0,1118884.0
12-04 10:04:44,11.120,0.577,87.974,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3471101952.0,334524416.0,28035530752.0,1777917952.0,3052667.0,1211383.0
12-04 10:04:45,11.529,0.654,87.490,0.164,0.0,0.164,0.0,28672.0,0.0,3.0,3480489984.0,334532608.0,28035530752.0,1768521728.0,2977497.0,1190206.0
12-04 10:04:46,12.561,0.571,86.705,0.0,0.0,0.163,0.0,0.0,0.0,0.0,3483410432.0,334532608.0,28035530752.0,1765601280.0,2552808.0,1098017.0
12-04 10:04:47,11.211,0.491,88.134,0.0,0.0,0.164,0.0,16384.0,0.0,2.0,3491024896.0,334536704.0,28035530752.0,1757982720.0,2409134.0,1075867.0
12-04 10:04:48,10.294,0.654,88.889,0.0,0.0,0.163,0.0,0.0,0.0,0.0,3500290048.0,334536704.0,28035534848.0,1748713472.0,2410619.0,1075548.0
12-04 10:04:49,12.163,0.327,87.102,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3513815040.0,334536704.0,28035534848.0,1735188480.0,2954493.0,1198488.0
12-04 10:04:50,11.784,0.573,87.152,0.164,0.0,0.327,0.0,16384.0,0.0,2.0,3517677568.0,334544896.0,28035534848.0,1731317760.0,2716065.0,1125659.0
12-04 10:04:51,11.174,0.810,87.530,0.0,0.0,0.486,0.0,24576.0,0.0,1.0,3524624384.0,334544896.0,28035538944.0,1724366848.0,2862317.0,1172963.0
12-04 10:04:52,11.302,0.573,87.879,0.0,0.0,0.246,0.0,28672.0,0.0,3.0,3529728000.0,334548992.0,28035543040.0,1719255040.0,2637661.0,1117437.0
12-04 10:04:53,10.458,0.408,88.480,0.0,0.0,0.654,0.0,0.0,0.0,0.0,3540516864.0,334548992.0,28035547136.0,1708462080.0,2758511.0,1144174.0
12-04 10:04:54,13.190,0.412,86.232,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3554611200.0,334548992.0,28035547136.0,1694367744.0,2816196.0,1169455.0
12-04 10:04:55,10.483,0.573,88.370,0.164,0.0,0.410,0.0,16384.0,0.0,2.0,3557015552.0,334557184.0,28035547136.0,1691955200.0,2864763.0,1170195.0
12-04 10:04:56,10.855,0.493,88.405,0.0,0.0,0.247,0.0,45056.0,0.0,3.0,3560824832.0,334557184.0,28035547136.0,1688145920.0,2779922.0,1096518.0
12-04 10:04:57,3.169,0.417,96.247,0.0,0.0,0.167,0.0,28672.0,0.0,2.0,3562217472.0,334557184.0,28035551232.0,1686749184.0,2645727.0,745151.0
12-04 10:04:58,3.344,0.251,96.405,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3564974080.0,334557184.0,28035555328.0,1683988480.0,2516480.0,708660.0
12-04 10:04:59,2.845,0.335,96.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3566116864.0,334557184.0,28035555328.0,1682845696.0,2439632.0,645626.0
12-04 10:05:00,3.167,0.583,96.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3568906240.0,334557184.0,28035559424.0,1680052224.0,2640701.0,688090.0
12-04 10:05:01,3.667,0.417,95.583,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3574185984.0,334565376.0,28035559424.0,1674764288.0,3023638.0,766086.0
12-04 10:05:02,1.841,0.335,97.824,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,3578826752.0,334569472.0,28035563520.0,1670115328.0,983634.0,551383.0
12-04 10:05:03,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3579207680.0,334569472.0,28035563520.0,1669734400.0,113591.0,200533.0
12-04 10:05:04,1.334,0.334,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3579203584.0,334569472.0,28035567616.0,1669734400.0,110386.0,198165.0
12-04 10:05:05,1.667,0.250,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3580850176.0,334569472.0,28035571712.0,1668083712.0,109335.0,196560.0
12-04 10:05:06,1.333,0.500,98.0,0.083,0.0,0.083,4096.0,16384.0,1.0,2.0,3580968960.0,334577664.0,28035571712.0,1667956736.0,110499.0,197211.0
12-04 10:05:07,1.170,0.251,98.580,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3580833792.0,334581760.0,28035575808.0,1668083712.0,110768.0,198405.0
12-04 10:05:08,8.0,0.500,91.333,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,3534135296.0,334581760.0,28035579904.0,1714778112.0,1902930.0,845980.0
12-04 10:05:09,12.376,0.495,86.799,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3373654016.0,334581760.0,28035579904.0,1875259392.0,3022696.0,1226785.0
12-04 10:05:10,12.459,0.743,86.634,0.0,0.0,0.165,4096.0,0.0,1.0,0.0,3203846144.0,334581760.0,28035588096.0,2045059072.0,2992333.0,1205041.0
12-04 10:05:11,11.379,0.498,87.957,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3223334912.0,334581760.0,28035592192.0,2025566208.0,3048410.0,1231184.0
12-04 10:05:12,11.388,0.499,87.697,0.166,0.0,0.249,0.0,32768.0,0.0,4.0,3161612288.0,334589952.0,28035596288.0,2087276544.0,2951215.0,1207084.0
12-04 10:05:13,11.231,0.666,87.854,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3166687232.0,334589952.0,28035600384.0,2082197504.0,3201765.0,1263845.0
12-04 10:05:14,11.037,0.498,88.133,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3168591872.0,334589952.0,28035600384.0,2080292864.0,2903621.0,1219039.0
12-04 10:05:15,11.305,0.249,88.196,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3174969344.0,334589952.0,28035604480.0,2073911296.0,2977917.0,1216384.0
12-04 10:05:16,11.740,0.333,87.594,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3177127936.0,334589952.0,28035604480.0,2071752704.0,3006094.0,1240618.0
12-04 10:05:17,10.640,0.665,88.196,0.083,0.0,0.416,0.0,32768.0,0.0,4.0,3182157824.0,334602240.0,28035608576.0,2066706432.0,3006893.0,1240009.0
12-04 10:05:18,12.304,0.661,86.870,0.0,0.0,0.165,0.0,12288.0,0.0,1.0,3187650560.0,334602240.0,28035608576.0,2061213696.0,3004077.0,1228780.0
12-04 10:05:19,12.033,0.415,87.469,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3197009920.0,334602240.0,28035612672.0,2051850240.0,2903760.0,1216008.0
12-04 10:05:20,11.222,0.333,88.196,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3204026368.0,334602240.0,28035612672.0,2044833792.0,2976529.0,1230203.0
12-04 10:05:21,12.063,0.499,87.188,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3217244160.0,334602240.0,28035616768.0,2031611904.0,3257999.0,1281072.0
12-04 10:05:22,11.093,0.662,87.831,0.166,0.0,0.248,4096.0,45056.0,1.0,5.0,3221929984.0,334614528.0,28035616768.0,2026913792.0,2921560.0,1223239.0
12-04 10:05:23,11.638,0.582,87.531,0.0,0.0,0.249,8192.0,0.0,1.0,0.0,3228299264.0,334614528.0,28035629056.0,2020532224.0,2985356.0,1216735.0
12-04 10:05:24,10.899,0.832,88.103,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3239780352.0,334614528.0,28035629056.0,2009051136.0,2896258.0,1206071.0
12-04 10:05:25,11.464,0.335,87.950,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3248537600.0,334614528.0,28035633152.0,2000289792.0,2943342.0,1227761.0
12-04 10:05:26,10.954,0.664,88.133,0.0,0.0,0.249,4096.0,0.0,1.0,0.0,3255169024.0,334614528.0,28035637248.0,1993654272.0,2803228.0,1191037.0
12-04 10:05:27,11.251,0.168,88.329,0.0,0.0,0.252,0.0,53248.0,0.0,4.0,3264909312.0,334614528.0,28035641344.0,1983909888.0,2692960.0,1184492.0
12-04 10:05:28,10.460,0.418,88.619,0.251,0.0,0.251,0.0,16384.0,0.0,2.0,3272392704.0,334622720.0,28035641344.0,1976418304.0,2739109.0,1195443.0
12-04 10:05:29,10.645,0.419,88.516,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3282423808.0,334622720.0,28035641344.0,1966387200.0,2870079.0,1210706.0
12-04 10:05:30,11.950,0.415,87.303,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3290923008.0,334622720.0,28035649536.0,1957879808.0,2939087.0,1219502.0
12-04 10:05:31,12.181,0.658,86.831,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3296124928.0,334622720.0,28035653632.0,1952673792.0,2927846.0,1220109.0
12-04 10:05:32,12.552,0.416,86.866,0.0,0.0,0.166,0.0,110592.0,0.0,13.0,3319185408.0,334626816.0,28035653632.0,1929609216.0,2907051.0,1198922.0
12-04 10:05:33,11.535,0.498,87.635,0.166,0.0,0.166,0.0,36864.0,0.0,3.0,3324731392.0,334635008.0,28035653632.0,1924055040.0,2743050.0,1212704.0
12-04 10:05:34,10.797,0.498,88.455,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3336159232.0,334635008.0,28035653632.0,1912627200.0,2784105.0,1210773.0
12-04 10:05:35,11.696,0.501,87.636,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3349233664.0,334635008.0,28035657728.0,1899548672.0,2866756.0,1223861.0
12-04 10:05:36,12.417,0.248,87.086,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3356663808.0,334635008.0,28035657728.0,1892118528.0,3364973.0,1321708.0
12-04 10:05:37,10.962,0.335,88.368,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,3363065856.0,334635008.0,28035665920.0,1885708288.0,3023246.0,1255327.0
12-04 10:05:38,12.003,0.828,86.672,0.166,0.0,0.331,0.0,16384.0,0.0,2.0,3375718400.0,334643200.0,28035670016.0,1873043456.0,2956828.0,1242167.0
12-04 10:05:39,11.204,0.418,88.211,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3381846016.0,334643200.0,28035670016.0,1866915840.0,3056184.0,1274764.0
12-04 10:05:40,11.774,0.498,87.562,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3391242240.0,334643200.0,28035670016.0,1857519616.0,3054966.0,1254945.0
12-04 10:05:41,12.037,0.421,87.458,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402924032.0,334643200.0,28035670016.0,1845837824.0,3364421.0,1329665.0
12-04 10:05:42,11.529,0.334,87.803,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3408883712.0,334647296.0,28035674112.0,1839869952.0,2958317.0,1248417.0
12-04 10:05:43,12.053,0.499,87.365,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3413803008.0,334647296.0,28035674112.0,1834950656.0,3022408.0,1242144.0
12-04 10:05:44,10.394,0.503,88.684,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,3430076416.0,334655488.0,28035678208.0,1818664960.0,2982426.0,1260254.0
12-04 10:05:45,11.863,0.418,87.469,0.0,0.0,0.251,4096.0,0.0,1.0,0.0,3442483200.0,334655488.0,28035682304.0,1806254080.0,2853569.0,1214194.0
12-04 10:05:46,11.500,0.500,87.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3449372672.0,334655488.0,28035682304.0,1799364608.0,2902216.0,1234339.0
12-04 10:05:47,11.186,0.505,88.141,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3457146880.0,334655488.0,28035686400.0,1791586304.0,2996241.0,1244656.0
12-04 10:05:48,10.631,0.748,88.206,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3465400320.0,334655488.0,28035686400.0,1783332864.0,2907575.0,1247042.0
12-04 10:05:49,12.365,0.830,86.473,0.083,0.0,0.249,0.0,16384.0,0.0,2.0,3479740416.0,334663680.0,28035686400.0,1768984576.0,2976677.0,1252404.0
12-04 10:05:50,12.230,0.582,87.105,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3492438016.0,334663680.0,28035686400.0,1756286976.0,2908800.0,1242367.0
12-04 10:05:51,11.407,0.416,88.010,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3496116224.0,334663680.0,28035690496.0,1752604672.0,2765992.0,1229074.0
12-04 10:05:52,10.824,0.416,88.426,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,3508928512.0,334667776.0,28035698688.0,1739780096.0,2723649.0,1219109.0
12-04 10:05:53,12.946,0.415,86.473,0.0,0.0,0.166,0.0,12288.0,0.0,1.0,3520643072.0,334667776.0,28035698688.0,1728065536.0,2753758.0,1235561.0
12-04 10:05:54,11.352,0.417,87.730,0.167,0.0,0.334,0.0,28672.0,0.0,3.0,3531902976.0,334675968.0,28035698688.0,1716797440.0,2675730.0,1219568.0
12-04 10:05:55,11.343,0.500,87.990,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3538251776.0,334675968.0,28035698688.0,1710448640.0,2727613.0,1220360.0
12-04 10:05:56,11.093,0.500,88.240,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3544596480.0,334675968.0,28035702784.0,1704099840.0,2716379.0,1217236.0
12-04 10:05:57,13.051,0.499,86.201,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3558178816.0,334680064.0,28035702784.0,1690513408.0,2800822.0,1225117.0
12-04 10:05:58,12.521,0.415,86.816,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3572748288.0,334680064.0,28035702784.0,1675943936.0,2691282.0,1221304.0
12-04 10:05:59,11.455,0.585,87.709,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3579498496.0,334688256.0,28035706880.0,1669181440.0,2760798.0,1228063.0
12-04 10:06:00,10.953,0.334,88.545,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3582918656.0,334688256.0,28035715072.0,1665753088.0,2736709.0,1234321.0
12-04 10:06:01,11.027,0.421,88.215,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3588157440.0,334688256.0,28035715072.0,1660514304.0,2721275.0,1233656.0
12-04 10:06:02,12.396,0.250,87.188,0.0,0.0,0.166,0.0,53248.0,0.0,4.0,3599298560.0,334688256.0,28035715072.0,1649373184.0,2746358.0,1227151.0
12-04 10:06:03,12.281,0.334,87.218,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3607166976.0,334688256.0,28035719168.0,1641500672.0,2734814.0,1233152.0
12-04 10:06:04,11.597,0.420,87.731,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3610972160.0,334688256.0,28035723264.0,1637691392.0,2789561.0,1253482.0
12-04 10:06:05,11.296,0.581,87.708,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3622899712.0,334696448.0,28035723264.0,1625755648.0,2871834.0,1263248.0
12-04 10:06:06,12.136,0.582,86.949,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3639087104.0,334696448.0,28035723264.0,1609568256.0,3024554.0,1287668.0
12-04 10:06:07,12.594,0.417,86.739,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3652575232.0,334696448.0,28035727360.0,1596076032.0,3189249.0,1328260.0
12-04 10:06:08,6.951,0.335,92.630,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3655618560.0,334696448.0,28035731456.0,1593028608.0,2360348.0,862971.0
12-04 10:06:09,1.841,0.418,97.741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3657142272.0,334696448.0,28035731456.0,1591504896.0,1285405.0,479878.0
12-04 10:06:10,2.673,0.251,96.825,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3658403840.0,334704640.0,28035731456.0,1590235136.0,2091094.0,601636.0
12-04 10:06:11,3.008,0.418,96.324,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3661484032.0,334704640.0,28035731456.0,1587154944.0,2556656.0,715168.0
12-04 10:06:12,3.258,0.167,96.575,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3662016512.0,334708736.0,28035735552.0,1586614272.0,1630989.0,477059.0
12-04 10:06:13,2.176,0.335,97.406,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661946880.0,334708736.0,28035739648.0,1586679808.0,2020490.0,562135.0
12-04 10:06:14,2.258,0.251,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3661946880.0,334708736.0,28035739648.0,1586679808.0,1700656.0,484570.0
12-04 10:06:15,2.003,0.167,97.663,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3663724544.0,334716928.0,28035739648.0,1584893952.0,1192110.0,395728.0
12-04 10:06:16,1.583,0.250,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3664355328.0,334716928.0,28035743744.0,1584259072.0,135520.0,440495.0
12-04 10:06:17,1.173,0.084,98.744,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3664482304.0,334716928.0,28035743744.0,1584132096.0,127825.0,229040.0
12-04 10:06:18,1.587,0.334,98.079,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3664863232.0,334716928.0,28035743744.0,1583751168.0,127845.0,230229.0
12-04 10:06:19,1.665,0.250,97.918,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3664863232.0,334716928.0,28035743744.0,1583751168.0,126379.0,228273.0
12-04 10:06:20,1.757,0.084,97.992,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3665113088.0,334725120.0,28035739648.0,1583497216.0,125021.0,226002.0
12-04 10:06:21,2.845,0.335,96.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3665477632.0,334725120.0,28035756032.0,1583116288.0,491418.0,381862.0
12-04 10:06:22,13.742,0.662,85.596,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3594051584.0,334729216.0,28035756032.0,1654538240.0,3507432.0,1375260.0
12-04 10:06:23,13.790,0.661,85.136,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3500515328.0,334729216.0,28035756032.0,1748074496.0,3676643.0,1421398.0
12-04 10:06:24,13.195,0.415,86.224,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3379068928.0,334729216.0,28035760128.0,1869516800.0,3459221.0,1380721.0
12-04 10:06:25,12.063,0.582,87.105,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3357134848.0,334729216.0,28035760128.0,1891450880.0,3082948.0,1309097.0
12-04 10:06:26,12.676,0.663,86.413,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3284463616.0,334737408.0,28035760128.0,1964113920.0,3237527.0,1339468.0
12-04 10:06:27,11.686,0.501,87.563,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3195867136.0,334737408.0,28035760128.0,2052710400.0,3196724.0,1326667.0
12-04 10:06:28,12.230,0.749,86.855,0.0,0.0,0.166,0.0,12288.0,0.0,1.0,3201507328.0,334737408.0,28035768320.0,2047062016.0,3273874.0,1346322.0
12-04 10:06:29,13.029,0.498,86.224,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3206549504.0,334737408.0,28035772416.0,2042015744.0,3359002.0,1376413.0
12-04 10:06:30,11.535,0.581,87.635,0.0,0.0,0.249,4096.0,0.0,1.0,0.0,3210227712.0,334737408.0,28035776512.0,2038333440.0,3114539.0,1328041.0
12-04 10:06:31,12.292,0.581,86.711,0.166,0.0,0.249,0.0,28672.0,0.0,3.0,3223232512.0,334745600.0,28035780608.0,2025316352.0,3068220.0,1313097.0
12-04 10:06:32,12.718,0.333,86.783,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3225260032.0,334749696.0,28035780608.0,2023284736.0,3038759.0,1314863.0
12-04 10:06:33,12.469,0.661,86.457,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3223289856.0,334749696.0,28035784704.0,2025250816.0,3052076.0,1310882.0
12-04 10:06:34,12.303,0.416,87.032,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3226460160.0,334749696.0,28035788800.0,2022076416.0,3040900.0,1319545.0
12-04 10:06:35,12.344,0.417,86.906,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3241697280.0,334749696.0,28035788800.0,2006839296.0,3067247.0,1315299.0
12-04 10:06:36,12.191,0.741,86.656,0.082,0.0,0.329,0.0,16384.0,0.0,2.0,3244986368.0,334757888.0,28035792896.0,2003537920.0,3044235.0,1330731.0
12-04 10:06:37,13.377,0.578,85.797,0.0,0.0,0.248,4096.0,53248.0,1.0,4.0,3260051456.0,334766080.0,28035796992.0,1988460544.0,2899023.0,1331332.0
12-04 10:06:38,12.738,0.248,86.518,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3264937984.0,334766080.0,28035796992.0,1983574016.0,3184800.0,1342678.0
12-04 10:06:39,12.531,0.581,86.556,0.0,0.0,0.332,4096.0,0.0,1.0,0.0,3275567104.0,334766080.0,28035801088.0,1972940800.0,3080180.0,1347430.0
12-04 10:06:40,13.240,0.658,85.773,0.0,0.0,0.329,4096.0,0.0,1.0,0.0,3284832256.0,334766080.0,28035813376.0,1963663360.0,3046525.0,1333699.0
12-04 10:06:41,12.521,0.663,86.650,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3298230272.0,334766080.0,28035813376.0,1950265344.0,2983864.0,1319787.0
12-04 10:06:42,11.774,0.746,87.065,0.083,0.0,0.332,0.0,94208.0,0.0,7.0,3308212224.0,334782464.0,28035813376.0,1940267008.0,3135214.0,1353493.0
12-04 10:06:43,12.964,0.578,86.045,0.0,0.0,0.413,0.0,8192.0,0.0,2.0,3320909824.0,334782464.0,28035813376.0,1927569408.0,2991448.0,1324688.0
12-04 10:06:44,12.761,0.584,86.405,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3333382144.0,334782464.0,28035817472.0,1915092992.0,3089828.0,1348066.0
12-04 10:06:45,12.542,0.498,86.628,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3346206720.0,334782464.0,28035817472.0,1902268416.0,2976480.0,1344089.0
12-04 10:06:46,11.960,0.415,87.292,0.0,0.0,0.332,4096.0,0.0,1.0,0.0,3358486528.0,334782464.0,28035821568.0,1889984512.0,3012098.0,1355535.0
12-04 10:06:47,13.123,0.415,86.047,0.249,0.0,0.166,0.0,49152.0,0.0,5.0,3374317568.0,334794752.0,28035829760.0,1874132992.0,3102436.0,1348117.0
12-04 10:06:48,11.957,0.502,87.291,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3385544704.0,334794752.0,28035829760.0,1862905856.0,2971901.0,1348058.0
12-04 10:06:49,12.614,0.498,86.639,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3392200704.0,334794752.0,28035833856.0,1856245760.0,3108196.0,1346387.0
12-04 10:06:50,13.134,0.416,86.284,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3402645504.0,334794752.0,28035833856.0,1845800960.0,3139046.0,1347608.0
12-04 10:06:51,12.356,0.494,86.656,0.0,0.0,0.494,4096.0,0.0,1.0,0.0,3413688320.0,334794752.0,28035837952.0,1834754048.0,3029520.0,1351141.0
12-04 10:06:52,13.493,0.414,85.762,0.083,0.0,0.248,0.0,32768.0,0.0,4.0,3422720000.0,334807040.0,28035842048.0,1825705984.0,2971689.0,1362017.0
12-04 10:06:53,11.381,0.502,87.866,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,3432865792.0,334807040.0,28035842048.0,1815560192.0,2771976.0,1295524.0
12-04 10:06:54,12.458,0.498,86.794,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3441786880.0,334807040.0,28035842048.0,1806639104.0,2991300.0,1279472.0
12-04 10:06:55,13.422,0.497,85.667,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3454115840.0,334807040.0,28035846144.0,1794306048.0,3066947.0,1368010.0
12-04 10:06:56,10.756,0.504,88.151,0.0,0.0,0.588,0.0,0.0,0.0,0.0,3463196672.0,334807040.0,28035846144.0,1785225216.0,3083856.0,1385595.0
12-04 10:06:57,13.433,0.498,85.738,0.0,0.0,0.332,0.0,16384.0,0.0,2.0,3470430208.0,334807040.0,28035850240.0,1777987584.0,2963731.0,1383576.0
12-04 10:06:58,12.197,0.501,86.884,0.167,0.0,0.251,4096.0,16384.0,1.0,2.0,3483480064.0,334815232.0,28035854336.0,1764925440.0,3336846.0,1347656.0
12-04 10:06:59,13.549,0.499,85.453,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3503316992.0,334815232.0,28035858432.0,1745084416.0,3130500.0,1376779.0
12-04 10:07:00,12.490,0.500,86.844,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3518017536.0,334815232.0,28035862528.0,1730379776.0,2968106.0,1362054.0
12-04 10:07:01,13.162,0.579,85.679,0.0,0.0,0.579,0.0,0.0,0.0,0.0,3526905856.0,334815232.0,28035862528.0,1721491456.0,3063552.0,1408585.0
12-04 10:07:02,12.313,0.582,86.855,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3530997760.0,334815232.0,28035866624.0,1717395456.0,3164730.0,1389220.0
12-04 10:07:03,13.765,0.498,84.411,0.746,0.0,0.580,4096.0,28672.0,1.0,3.0,3556913152.0,334823424.0,28035874816.0,1691463680.0,3084224.0,1377112.0
12-04 10:07:04,12.812,0.499,86.356,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3581865984.0,334823424.0,28035874816.0,1666510848.0,2989820.0,1373655.0
12-04 10:07:05,12.729,0.499,86.356,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3588624384.0,334823424.0,28035878912.0,1659748352.0,3037732.0,1386542.0
12-04 10:07:06,12.521,0.663,86.567,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3597541376.0,334823424.0,28035878912.0,1650831360.0,3139005.0,1384969.0
12-04 10:07:07,14.202,0.334,85.380,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3613728768.0,334827520.0,28035878912.0,1634639872.0,3056352.0,1381630.0
12-04 10:07:08,12.083,0.500,86.833,0.250,0.0,0.333,0.0,28672.0,0.0,3.0,3624448000.0,334835712.0,28035878912.0,1623912448.0,3067866.0,1398716.0
12-04 10:07:09,14.381,0.416,85.037,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3631370240.0,334835712.0,28035878912.0,1616990208.0,3071434.0,1408643.0
12-04 10:07:10,12.986,0.496,86.270,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3637297152.0,334835712.0,28035887104.0,1611055104.0,3092654.0,1392781.0
12-04 10:07:11,12.718,0.914,86.118,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3650215936.0,334835712.0,28035887104.0,1598136320.0,2992174.0,1361811.0
12-04 10:07:12,13.372,0.831,85.382,0.0,0.0,0.415,4096.0,53248.0,1.0,4.0,3657732096.0,334835712.0,28035895296.0,1590611968.0,3100499.0,1419112.0
12-04 10:07:13,13.802,0.579,85.124,0.083,0.0,0.413,0.0,16384.0,0.0,2.0,3666354176.0,334843904.0,28035899392.0,1581977600.0,3102600.0,1392261.0
12-04 10:07:14,13.648,0.744,85.360,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3673337856.0,334843904.0,28035899392.0,1574993920.0,3058796.0,1402594.0
12-04 10:07:15,12.687,0.498,86.484,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3683336192.0,334843904.0,28035899392.0,1564995584.0,3103341.0,1411492.0
12-04 10:07:16,14.488,0.500,84.846,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3696033792.0,334843904.0,28035899392.0,1552297984.0,3097198.0,1401357.0
12-04 10:07:17,12.157,0.416,86.928,0.0,0.0,0.500,0.0,73728.0,0.0,5.0,3705659392.0,334843904.0,28035903488.0,1542668288.0,3072047.0,1409377.0
12-04 10:07:18,13.300,0.665,85.619,0.166,0.0,0.249,0.0,36864.0,0.0,3.0,3712794624.0,334852096.0,28035907584.0,1535520768.0,3016035.0,1406797.0
12-04 10:07:19,13.682,0.415,85.489,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3716001792.0,334852096.0,28035907584.0,1532313600.0,3093068.0,1402663.0
12-04 10:07:20,13.427,0.577,85.750,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3722952704.0,334852096.0,28035907584.0,1525362688.0,3150160.0,1409480.0
12-04 10:07:21,13.405,0.583,85.679,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3734192128.0,334852096.0,28035907584.0,1514123264.0,2750664.0,1281290.0
12-04 10:07:22,1.425,0.0,98.575,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3734949888.0,334852096.0,28035911680.0,1513361408.0,201136.0,365055.0
12-04 10:07:23,1.668,0.334,97.748,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3736240128.0,334860288.0,28035915776.0,1512058880.0,479054.0,368772.0
12-04 10:07:24,2.329,0.499,97.005,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3737092096.0,334860288.0,28035919872.0,1511202816.0,1315462.0,439287.0
12-04 10:07:25,1.921,0.167,97.744,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,3737976832.0,334860288.0,28035923968.0,1510313984.0,1102647.0,407551.0
12-04 10:07:26,1.926,0.168,97.739,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3739246592.0,334860288.0,28035923968.0,1509044224.0,768852.0,367028.0
12-04 10:07:27,1.672,0.251,97.993,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3739365376.0,334864384.0,28035928064.0,1508917248.0,1277656.0,398973.0
12-04 10:07:28,1.262,0.252,98.234,0.168,0.0,0.084,0.0,28672.0,0.0,5.0,3740114944.0,334872576.0,28035932160.0,1508155392.0,654191.0,354321.0
12-04 10:07:29,1.754,0.334,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3742142464.0,334872576.0,28035936256.0,1506123776.0,1342822.0,383477.0
12-04 10:07:30,1.756,0.334,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3742720000.0,334872576.0,28035944448.0,1505538048.0,1114801.0,371286.0
12-04 10:07:31,2.085,0.250,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3743981568.0,334872576.0,28035944448.0,1504276480.0,1273417.0,592349.0
12-04 10:07:32,2.0,0.333,97.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3744796672.0,334876672.0,28035944448.0,1503457280.0,988599.0,331246.0
12-04 10:07:33,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3744796672.0,334876672.0,28035944448.0,1503457280.0,145559.0,262614.0
12-04 10:07:34,2.508,0.084,97.324,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3746484224.0,334884864.0,28035944448.0,1501761536.0,144330.0,259754.0
12-04 10:07:35,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3748347904.0,334884864.0,28035948544.0,1499893760.0,161615.0,277090.0
12-04 10:07:36,1.664,0.333,98.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3748343808.0,334884864.0,28035952640.0,1499893760.0,147676.0,265821.0
12-04 10:07:37,1.336,0.083,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3748335616.0,334888960.0,28035956736.0,1499893760.0,144665.0,260168.0
12-04 10:07:38,1.500,0.250,98.083,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3749732352.0,334888960.0,28035956736.0,1498497024.0,143963.0,259028.0
12-04 10:07:39,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3750875136.0,334888960.0,28035956736.0,1497354240.0,163333.0,279254.0
12-04 10:07:40,1.661,0.332,97.674,0.166,0.0,0.166,0.0,24576.0,0.0,2.0,3750875136.0,334888960.0,28035956736.0,1497354240.0,144769.0,260871.0
12-04 10:07:41,1.337,0.334,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3750875136.0,334888960.0,28035956736.0,1497354240.0,147808.0,264487.0
12-04 10:07:42,1.757,0.167,98.075,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3751247872.0,334893056.0,28035960832.0,1496973312.0,144085.0,259236.0
12-04 10:07:43,0.922,0.251,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3751243776.0,334893056.0,28035964928.0,1496973312.0,146726.0,264670.0
12-04 10:07:44,1.173,0.084,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3751243776.0,334893056.0,28035964928.0,1496973312.0,161687.0,277817.0
12-04 10:07:45,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3751370752.0,334893056.0,28035964928.0,1496846336.0,144950.0,261739.0
12-04 10:07:46,1.088,0.418,98.326,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3752124416.0,334901248.0,28035964928.0,1496084480.0,145625.0,261485.0
12-04 10:07:47,1.338,0.334,98.244,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,3752128512.0,334901248.0,28035969024.0,1496076288.0,144256.0,260747.0
12-04 10:07:48,1.589,0.251,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3752255488.0,334901248.0,28035969024.0,1495949312.0,143082.0,258846.0
12-04 10:07:49,1.747,0.250,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3752255488.0,334901248.0,28035969024.0,1495949312.0,146026.0,263603.0
12-04 10:07:50,1.500,0.167,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3752255488.0,334901248.0,28035969024.0,1495949312.0,145363.0,262948.0
12-04 10:07:51,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3752251392.0,334901248.0,28035973120.0,1495949312.0,143615.0,259669.0
12-04 10:07:52,1.424,0.168,98.241,0.168,0.0,0.0,0.0,86016.0,0.0,7.0,3752239104.0,334909440.0,28035977216.0,1495949312.0,143245.0,259192.0
12-04 10:07:53,1.343,0.168,98.489,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3752239104.0,334909440.0,28035977216.0,1495949312.0,144207.0,260617.0
12-04 10:07:54,1.255,0.335,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3752239104.0,334909440.0,28035977216.0,1495949312.0,145343.0,262555.0
12-04 10:07:55,2.161,0.166,97.672,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3752366080.0,334909440.0,28035977216.0,1495822336.0,142741.0,258127.0
12-04 10:07:56,2.254,0.334,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3752361984.0,334909440.0,28035981312.0,1495822336.0,144175.0,263019.0
12-04 10:07:57,2.161,0.166,97.589,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3752357888.0,334913536.0,28035981312.0,1495822336.0,144277.0,266522.0
12-04 10:07:58,1.583,0.250,97.917,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3753140224.0,334921728.0,28035985408.0,1495027712.0,145793.0,263952.0
12-04 10:07:59,2.174,0.251,97.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3730804736.0,334921728.0,28035989504.0,1517359104.0,142881.0,258560.0
12-04 10:08:00,1.423,0.335,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730751488.0,334921728.0,28035993600.0,1517408256.0,143987.0,260324.0
12-04 10:08:01,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3730751488.0,334921728.0,28035993600.0,1517408256.0,144985.0,266031.0
12-04 10:08:02,1.421,0.167,98.411,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3730747392.0,334925824.0,28035993600.0,1517408256.0,143143.0,258317.0
12-04 10:08:03,1.252,0.167,98.497,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,3731382272.0,334925824.0,28035993600.0,1516773376.0,142445.0,257569.0
12-04 10:08:04,1.585,0.334,97.915,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3731369984.0,334934016.0,28035997696.0,1516773376.0,144440.0,260300.0
12-04 10:08:05,1.581,0.499,97.920,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730989056.0,334934016.0,28035997696.0,1517154304.0,145031.0,261835.0
12-04 10:08:06,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730984960.0,334934016.0,28036001792.0,1517154304.0,146905.0,264452.0
12-04 10:08:07,3.159,0.249,96.509,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3730497536.0,334938112.0,28036005888.0,1517633536.0,142895.0,257459.0
12-04 10:08:08,1.590,0.167,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3730182144.0,334938112.0,28036005888.0,1517948928.0,194669.0,277484.0
12-04 10:08:09,1.426,0.168,98.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730182144.0,334938112.0,28036005888.0,1517948928.0,184607.0,299171.0
12-04 10:08:10,1.664,0.250,97.754,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,3730300928.0,334946304.0,28036005888.0,1517821952.0,145747.0,262551.0
12-04 10:08:11,1.915,0.167,97.752,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3730300928.0,334946304.0,28036005888.0,1517821952.0,144051.0,259537.0
12-04 10:08:12,1.590,0.167,98.243,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3730296832.0,334946304.0,28036009984.0,1517821952.0,144040.0,258743.0
12-04 10:08:13,1.333,0.167,98.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3730419712.0,334946304.0,28036014080.0,1517694976.0,146436.0,262986.0
12-04 10:08:14,1.510,0.168,98.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730546688.0,334946304.0,28036014080.0,1517568000.0,149532.0,266254.0
12-04 10:08:15,1.251,0.250,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730649088.0,334946304.0,28036014080.0,1517465600.0,147008.0,262881.0
12-04 10:08:16,1.830,0.250,97.837,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3730636800.0,334954496.0,28036018176.0,1517465600.0,148924.0,265474.0
12-04 10:08:17,2.504,0.250,97.078,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3715903488.0,334958592.0,28036018176.0,1532194816.0,141503.0,255723.0
12-04 10:08:18,1.336,0.584,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3716030464.0,334958592.0,28036018176.0,1532067840.0,144909.0,261746.0
12-04 10:08:19,0.923,0.252,98.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3716030464.0,334958592.0,28036018176.0,1532067840.0,143447.0,259451.0
12-04 10:08:20,1.173,0.419,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3715899392.0,334958592.0,28036022272.0,1532194816.0,141541.0,256031.0
12-04 10:08:21,2.092,0.167,97.741,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3716018176.0,334958592.0,28036030464.0,1532067840.0,144415.0,259604.0
12-04 10:08:22,1.835,0.250,97.665,0.167,0.0,0.083,0.0,65536.0,0.0,6.0,3716132864.0,334970880.0,28036030464.0,1531940864.0,147427.0,264899.0
12-04 10:08:23,1.671,0.334,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3716132864.0,334970880.0,28036030464.0,1531940864.0,146089.0,263010.0
12-04 10:08:24,1.833,0.417,97.667,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3716255744.0,334970880.0,28036034560.0,1531813888.0,146215.0,262655.0
12-04 10:08:25,1.672,0.585,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3716378624.0,334970880.0,28036038656.0,1531686912.0,144389.0,259744.0
12-04 10:08:26,1.585,0.500,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3716501504.0,334970880.0,28036042752.0,1531559936.0,144810.0,260305.0
12-04 10:08:27,2.248,0.083,97.502,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,3716624384.0,334974976.0,28036042752.0,1531432960.0,145832.0,262172.0
12-04 10:08:28,1.757,0.418,97.741,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,3716616192.0,334979072.0,28036046848.0,1531432960.0,143560.0,258149.0
12-04 10:08:29,1.587,0.334,97.911,0.0,0.0,0.167,8192.0,0.0,2.0,0.0,3716603904.0,334979072.0,28036059136.0,1531432960.0,145635.0,261795.0
12-04 10:08:30,1.830,0.416,97.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3716603904.0,334979072.0,28036059136.0,1531432960.0,144983.0,260452.0
12-04 10:08:31,1.835,0.250,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3716726784.0,334979072.0,28036063232.0,1531305984.0,146233.0,264309.0
12-04 10:08:32,2.926,0.251,96.823,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3693993984.0,334979072.0,28036067328.0,1554034688.0,141373.0,255502.0
12-04 10:08:33,1.085,0.167,98.497,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3693985792.0,334987264.0,28036067328.0,1554034688.0,145115.0,261819.0
12-04 10:08:34,1.334,0.250,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3693985792.0,334987264.0,28036067328.0,1554034688.0,144223.0,259505.0
12-04 10:08:35,1.751,0.250,97.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3693985792.0,334987264.0,28036067328.0,1554034688.0,143787.0,258757.0
12-04 10:08:36,2.087,0.250,97.663,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3693346816.0,334987264.0,28036071424.0,1554669568.0,145065.0,260692.0
12-04 10:08:37,1.675,0.168,98.157,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3693334528.0,334991360.0,28036079616.0,1554669568.0,153917.0,271295.0
12-04 10:08:38,1.836,0.250,97.830,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3693465600.0,334991360.0,28036083712.0,1554534400.0,156314.0,272861.0
12-04 10:08:39,2.680,0.251,96.985,0.084,0.0,0.0,16384.0,12288.0,1.0,2.0,3693580288.0,334999552.0,28036087808.0,1554407424.0,159731.0,274097.0
12-04 10:08:40,1.171,0.167,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693576192.0,334999552.0,28036091904.0,1554407424.0,145048.0,260923.0
12-04 10:08:41,1.168,0.083,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3693576192.0,334999552.0,28036091904.0,1554407424.0,143856.0,258765.0
12-04 10:08:42,1.173,0.084,98.744,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3693576192.0,334999552.0,28036091904.0,1554407424.0,145211.0,261373.0
12-04 10:08:43,1.675,0.168,98.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3693576192.0,334999552.0,28036091904.0,1554407424.0,145935.0,262518.0
12-04 10:08:44,1.255,0.167,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693572096.0,334999552.0,28036096000.0,1554407424.0,145625.0,262811.0
12-04 10:08:45,1.504,0.251,97.995,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3693559808.0,335007744.0,28036100096.0,1554407424.0,144951.0,261691.0
12-04 10:08:46,1.672,0.585,97.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693551616.0,335007744.0,28036100096.0,1554415616.0,144727.0,260411.0
12-04 10:08:47,1.340,0.335,98.241,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3693551616.0,335007744.0,28036100096.0,1554415616.0,146106.0,261958.0
12-04 10:08:48,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693551616.0,335007744.0,28036100096.0,1554415616.0,145477.0,262244.0
12-04 10:08:49,1.003,0.251,98.580,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3693547520.0,335007744.0,28036104192.0,1554415616.0,144404.0,261162.0
12-04 10:08:50,1.668,0.500,97.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3693547520.0,335007744.0,28036104192.0,1554415616.0,142235.0,257115.0
12-04 10:08:51,1.337,0.084,98.413,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3693666304.0,335015936.0,28036104192.0,1554288640.0,144715.0,261740.0
12-04 10:08:52,1.504,0.251,98.246,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3693662208.0,335020032.0,28036104192.0,1554288640.0,145028.0,262081.0
12-04 10:08:53,1.424,0.419,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693658112.0,335020032.0,28036108288.0,1554288640.0,145569.0,262742.0
12-04 10:08:54,1.756,0.167,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693764608.0,335020032.0,28036112384.0,1554178048.0,143639.0,259653.0
12-04 10:08:55,1.421,0.251,98.161,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3693641728.0,335020032.0,28036112384.0,1554300928.0,145454.0,263164.0
12-04 10:08:56,1.587,0.418,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693674496.0,335020032.0,28036112384.0,1554268160.0,143069.0,258645.0
12-04 10:08:57,3.107,0.168,96.474,0.252,0.0,0.0,0.0,61440.0,0.0,5.0,3677622272.0,335032320.0,28036120576.0,1570299904.0,138020.0,250103.0
12-04 10:08:58,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3677630464.0,335032320.0,28036120576.0,1570291712.0,144598.0,261292.0
12-04 10:08:59,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3677618176.0,335032320.0,28036124672.0,1570299904.0,144700.0,261476.0
12-04 10:09:00,1.334,0.250,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3677618176.0,335032320.0,28036124672.0,1570299904.0,144236.0,260974.0
12-04 10:09:01,3.440,0.168,96.393,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3677569024.0,335032320.0,28036268032.0,1570205696.0,140417.0,253813.0
12-04 10:09:02,1.501,0.334,98.082,0.083,0.0,0.0,0.0,90112.0,0.0,7.0,3677552640.0,335044608.0,28036272128.0,1570205696.0,145515.0,263029.0
12-04 10:09:03,2.333,0.167,97.333,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3675406336.0,335044608.0,28036276224.0,1572347904.0,143651.0,259280.0
12-04 10:09:04,1.674,0.335,97.992,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,3676164096.0,335044608.0,28036280320.0,1571586048.0,142419.0,256488.0
12-04 10:09:05,1.754,0.167,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3676090368.0,335044608.0,28036354048.0,1571586048.0,159958.0,274578.0
12-04 10:09:06,3.013,0.167,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3647774720.0,335044608.0,28036354048.0,1599901696.0,140513.0,252666.0
12-04 10:09:07,1.671,0.084,98.246,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3618189312.0,335044608.0,28036354048.0,1629487104.0,144351.0,260047.0
12-04 10:09:08,3.015,0.084,96.650,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,3560357888.0,335048704.0,28036354048.0,1687314432.0,143845.0,257185.0
12-04 10:09:09,2.083,0.167,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3563835392.0,335048704.0,28036358144.0,1683832832.0,163255.0,279891.0
12-04 10:09:10,1.923,0.084,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3565862912.0,335048704.0,28036362240.0,1681801216.0,147351.0,265857.0
12-04 10:09:11,1.759,0.335,97.822,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3567386624.0,335048704.0,28036362240.0,1680277504.0,145421.0,261473.0
12-04 10:09:12,1.753,0.083,97.997,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3569545216.0,335048704.0,28036362240.0,1678118912.0,146218.0,262865.0
12-04 10:09:13,1.671,0.251,97.911,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,3571445760.0,335048704.0,28036366336.0,1676214272.0,143473.0,258182.0
12-04 10:09:14,2.087,0.167,97.663,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3571437568.0,335056896.0,28036366336.0,1676214272.0,142455.0,257422.0
12-04 10:09:15,2.170,0.417,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3572068352.0,335056896.0,28036370432.0,1675579392.0,144269.0,260704.0
12-04 10:09:16,2.005,0.167,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3572449280.0,335056896.0,28036370432.0,1675198464.0,144569.0,259750.0
12-04 10:09:17,2.013,0.084,97.819,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3576381440.0,335056896.0,28036374528.0,1671262208.0,146949.0,265380.0
12-04 10:09:18,1.750,0.333,97.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3578040320.0,335056896.0,28036374528.0,1669603328.0,145656.0,263029.0
12-04 10:09:19,1.669,0.250,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3583619072.0,335056896.0,28036374528.0,1664024576.0,145535.0,262960.0
12-04 10:09:20,1.665,0.250,97.918,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3585388544.0,335065088.0,28036374528.0,1662246912.0,143492.0,259657.0
12-04 10:09:21,3.183,0.084,96.650,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3572563968.0,335065088.0,28036374528.0,1675071488.0,174598.0,270490.0
12-04 10:09:22,1.169,0.083,98.664,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3572551680.0,335069184.0,28036382720.0,1675071488.0,143775.0,258515.0
12-04 10:09:23,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3572678656.0,335069184.0,28036382720.0,1674944512.0,147710.0,265320.0
12-04 10:09:24,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3572932608.0,335069184.0,28036382720.0,1674690560.0,144726.0,259246.0
12-04 10:09:25,1.339,0.251,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3573059584.0,335069184.0,28036382720.0,1674563584.0,148041.0,265200.0
12-04 10:09:26,2.178,0.251,97.404,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3573051392.0,335077376.0,28036382720.0,1674563584.0,145702.0,261735.0
12-04 10:09:27,1.173,0.168,98.576,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3573174272.0,335077376.0,28036386816.0,1674436608.0,144495.0,259562.0
12-04 10:09:28,1.930,0.252,97.735,0.0,0.0,0.084,0.0,221184.0,0.0,2.0,3550314496.0,335077376.0,28036390912.0,1697292288.0,144533.0,257623.0
12-04 10:09:29,0.921,0.167,98.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3550310400.0,335077376.0,28036395008.0,1697292288.0,146453.0,262672.0
12-04 10:09:30,2.592,0.084,97.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3532529664.0,335077376.0,28036399104.0,1715068928.0,142800.0,256574.0
12-04 10:09:31,1.333,0.333,98.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3537068032.0,335077376.0,28036399104.0,1710530560.0,144460.0,255853.0
12-04 10:09:32,2.248,0.416,97.252,0.083,0.0,0.0,0.0,90112.0,0.0,6.0,3540967424.0,335081472.0,28036399104.0,1706627072.0,146217.0,262145.0
12-04 10:09:33,1.419,0.250,98.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3546013696.0,335081472.0,28036399104.0,1701580800.0,146107.0,263680.0
12-04 10:09:34,2.090,0.167,97.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3551252480.0,335081472.0,28036399104.0,1696342016.0,147248.0,263425.0
12-04 10:09:35,1.679,0.252,98.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554418688.0,335081472.0,28036407296.0,1693167616.0,146279.0,263227.0
12-04 10:09:36,1.674,0.251,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3558481920.0,335081472.0,28036407296.0,1689104384.0,163500.0,280478.0
12-04 10:09:37,2.005,0.501,97.494,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3562160128.0,335081472.0,28036411392.0,1685422080.0,144335.0,259513.0
12-04 10:09:38,1.751,0.417,97.581,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3562024960.0,335089664.0,28036411392.0,1685549056.0,144161.0,259811.0
12-04 10:09:39,2.170,0.083,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3562024960.0,335089664.0,28036411392.0,1685549056.0,162291.0,277743.0
12-04 10:09:40,1.345,0.168,98.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3562151936.0,335089664.0,28036411392.0,1685422080.0,145482.0,261821.0
12-04 10:09:41,1.757,0.335,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3562147840.0,335089664.0,28036415488.0,1685422080.0,143569.0,258454.0
12-04 10:09:42,1.674,0.167,98.075,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3562270720.0,335089664.0,28036419584.0,1685295104.0,145264.0,261567.0
12-04 10:09:43,2.172,0.334,97.327,0.084,0.0,0.084,4096.0,28672.0,1.0,3.0,3562389504.0,335097856.0,28036419584.0,1685168128.0,145303.0,261282.0
12-04 10:09:44,3.247,0.167,96.420,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,3562385408.0,335097856.0,28036423680.0,1685168128.0,142472.0,257501.0
12-04 10:09:45,1.417,0.250,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3562512384.0,335097856.0,28036423680.0,1685041152.0,145075.0,262185.0
12-04 10:09:46,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3562508288.0,335097856.0,28036427776.0,1685041152.0,147263.0,264544.0
12-04 10:09:47,1.663,0.416,97.839,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3562504192.0,335097856.0,28036431872.0,1685041152.0,143226.0,258983.0
12-04 10:09:48,1.756,0.334,97.742,0.0,0.0,0.167,0.0,28672.0,0.0,7.0,3562758144.0,335097856.0,28036431872.0,1684787200.0,143313.0,258929.0
12-04 10:09:49,2.755,0.250,96.745,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3562749952.0,335106048.0,28036431872.0,1684787200.0,142726.0,257842.0
12-04 10:09:50,2.178,0.168,97.655,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3559063552.0,335106048.0,28036435968.0,1688469504.0,141045.0,254963.0
12-04 10:09:51,1.506,0.167,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3559571456.0,335106048.0,28036435968.0,1687961600.0,142085.0,256930.0
12-04 10:09:52,2.002,0.250,97.665,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3549188096.0,335106048.0,28036440064.0,1698340864.0,142303.0,257329.0
12-04 10:09:53,1.002,0.334,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549155328.0,335106048.0,28036440064.0,1698373632.0,146395.0,264738.0
12-04 10:09:54,1.088,0.167,98.661,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3549278208.0,335106048.0,28036444160.0,1698246656.0,145227.0,262447.0
12-04 10:09:55,1.424,0.168,98.241,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3549265920.0,335114240.0,28036448256.0,1698246656.0,144155.0,260769.0
12-04 10:09:56,1.417,0.333,98.083,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,3549261824.0,335114240.0,28036452352.0,1698246656.0,142855.0,258329.0
12-04 10:09:57,1.593,0.168,98.240,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549257728.0,335114240.0,28036456448.0,1698246656.0,143074.0,258567.0
12-04 10:09:58,1.166,0.333,98.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549765632.0,335114240.0,28036456448.0,1697738752.0,144722.0,261947.0
12-04 10:09:59,1.174,0.168,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549761536.0,335114240.0,28036460544.0,1697738752.0,145211.0,262453.0
12-04 10:10:00,1.667,0.083,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549757440.0,335114240.0,28036464640.0,1697738752.0,143160.0,257899.0
12-04 10:10:01,1.667,0.250,97.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3549876224.0,335122432.0,28036464640.0,1697611776.0,146529.0,262729.0
12-04 10:10:02,1.585,0.500,97.915,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549876224.0,335122432.0,28036464640.0,1697611776.0,144093.0,259695.0
12-04 10:10:03,2.080,0.333,97.504,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3549487104.0,335122432.0,28036472832.0,1697992704.0,146345.0,264370.0
12-04 10:10:04,2.248,0.250,97.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549487104.0,335122432.0,28036472832.0,1697992704.0,145527.0,261917.0
12-04 10:10:05,1.506,0.167,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549483008.0,335122432.0,28036476928.0,1697992704.0,161349.0,276812.0
12-04 10:10:06,2.510,0.251,97.238,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3549478912.0,335122432.0,28036481024.0,1697992704.0,142290.0,256292.0
12-04 10:10:07,1.088,0.167,98.494,0.167,0.0,0.084,0.0,65536.0,0.0,6.0,3549466624.0,335130624.0,28036485120.0,1697992704.0,143153.0,257812.0
12-04 10:10:08,1.917,0.167,97.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549335552.0,335130624.0,28036485120.0,1698123776.0,148704.0,264301.0
12-04 10:10:09,1.923,0.251,97.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549331456.0,335130624.0,28036489216.0,1698123776.0,163712.0,280358.0
12-04 10:10:10,1.749,0.250,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549331456.0,335130624.0,28036489216.0,1698123776.0,144120.0,259770.0
12-04 10:10:11,2.743,0.333,96.758,0.0,0.0,0.166,4096.0,0.0,1.0,0.0,3549327360.0,335130624.0,28036493312.0,1698123776.0,143519.0,258454.0
12-04 10:10:12,2.261,0.084,97.655,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3549577216.0,335130624.0,28036497408.0,1697869824.0,146073.0,262948.0
12-04 10:10:13,1.415,0.250,98.085,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3549569024.0,335138816.0,28036497408.0,1697869824.0,144499.0,259792.0
12-04 10:10:14,2.090,0.251,97.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549569024.0,335138816.0,28036497408.0,1697869824.0,140138.0,253361.0
12-04 10:10:15,1.087,0.167,98.662,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549560832.0,335138816.0,28036497408.0,1697878016.0,142974.0,258580.0
12-04 10:10:16,1.499,0.333,98.085,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3549679616.0,335138816.0,28036505600.0,1697751040.0,145504.0,261324.0
12-04 10:10:17,1.258,0.419,98.322,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549925376.0,335142912.0,28036509696.0,1697497088.0,144842.0,261782.0
12-04 10:10:18,1.589,0.418,97.742,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,3550302208.0,335151104.0,28036505600.0,1697116160.0,146613.0,264811.0
12-04 10:10:19,1.509,0.168,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3550298112.0,335151104.0,28036509696.0,1697116160.0,143040.0,258326.0
12-04 10:10:20,1.993,0.249,97.591,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3550294016.0,335151104.0,28036513792.0,1697116160.0,144693.0,261455.0
12-04 10:10:21,1.674,0.335,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550294016.0,335151104.0,28036513792.0,1697116160.0,143798.0,258631.0
12-04 10:10:22,1.429,0.084,98.487,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3550285824.0,335159296.0,28036513792.0,1697116160.0,145645.0,261948.0
12-04 10:10:23,1.426,0.252,98.322,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3550408704.0,335159296.0,28036517888.0,1696989184.0,145042.0,260904.0
12-04 10:10:24,1.674,0.251,97.908,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3550523392.0,335167488.0,28036521984.0,1696862208.0,143874.0,258707.0
12-04 10:10:25,1.590,0.251,97.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3550523392.0,335167488.0,28036521984.0,1696862208.0,145528.0,261611.0
12-04 10:10:26,1.921,0.251,97.744,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3550519296.0,335167488.0,28036526080.0,1696862208.0,145802.0,262136.0
12-04 10:10:27,2.007,0.251,97.659,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3550519296.0,335167488.0,28036526080.0,1696862208.0,146099.0,262783.0
12-04 10:10:28,3.099,0.168,96.734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550519296.0,335167488.0,28036526080.0,1696862208.0,142497.0,256005.0
12-04 10:10:29,1.749,0.250,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550511104.0,335167488.0,28036534272.0,1696862208.0,145981.0,262171.0
12-04 10:10:30,1.339,0.251,98.159,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3550498816.0,335175680.0,28036538368.0,1696862208.0,143383.0,257619.0
12-04 10:10:31,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550117888.0,335175680.0,28036538368.0,1697243136.0,143777.0,259963.0
12-04 10:10:32,1.257,0.335,98.240,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3550076928.0,335183872.0,28036538368.0,1697275904.0,143535.0,259589.0
12-04 10:10:33,2.168,0.167,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550232576.0,335183872.0,28036542464.0,1697116160.0,142207.0,257309.0
12-04 10:10:34,2.506,0.251,97.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3548581888.0,335183872.0,28036542464.0,1698766848.0,144501.0,259903.0
12-04 10:10:35,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3548704768.0,335183872.0,28036546560.0,1698639872.0,148217.0,266439.0
12-04 10:10:36,2.676,0.167,97.074,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3548729344.0,335192064.0,28036546560.0,1698607104.0,142943.0,257418.0
12-04 10:10:37,1.504,0.167,98.246,0.0,0.0,0.084,4096.0,16384.0,1.0,2.0,3548688384.0,335192064.0,28036554752.0,1698639872.0,141506.0,254686.0
12-04 10:10:38,1.581,0.582,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548950528.0,335192064.0,28036554752.0,1698377728.0,145143.0,261162.0
12-04 10:10:39,1.589,0.251,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549069312.0,335192064.0,28036554752.0,1698258944.0,162318.0,278551.0
12-04 10:10:40,1.668,0.334,97.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549069312.0,335192064.0,28036554752.0,1698258944.0,144131.0,259300.0
12-04 10:10:41,1.172,0.084,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549065216.0,335192064.0,28036558848.0,1698258944.0,161330.0,276925.0
12-04 10:10:42,1.255,0.167,98.410,0.084,0.0,0.084,0.0,65536.0,0.0,6.0,3549052928.0,335200256.0,28036562944.0,1698258944.0,147235.0,264952.0
12-04 10:10:43,1.003,0.251,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549052928.0,335200256.0,28036562944.0,1698258944.0,147641.0,265677.0
12-04 10:10:44,1.582,0.333,97.918,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549048832.0,335200256.0,28036567040.0,1698258944.0,144527.0,261211.0
12-04 10:10:45,0.918,0.334,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549175808.0,335200256.0,28036567040.0,1698131968.0,144714.0,261776.0
12-04 10:10:46,2.008,0.167,97.741,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549302784.0,335200256.0,28036567040.0,1698004992.0,140270.0,251871.0
12-04 10:10:47,1.255,0.167,98.577,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,3549302784.0,335200256.0,28036567040.0,1698004992.0,144483.0,261325.0
12-04 10:10:48,1.674,0.167,97.992,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,3549548544.0,335208448.0,28036567040.0,1697751040.0,144299.0,260301.0
12-04 10:10:49,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549544448.0,335208448.0,28036571136.0,1697751040.0,145571.0,263077.0
12-04 10:10:50,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549540352.0,335208448.0,28036575232.0,1697751040.0,143226.0,259094.0
12-04 10:10:51,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549540352.0,335208448.0,28036575232.0,1697751040.0,147570.0,266412.0
12-04 10:10:52,2.333,0.333,97.167,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3549540352.0,335208448.0,28036575232.0,1697751040.0,142029.0,256899.0
12-04 10:10:53,2.335,0.250,97.164,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3549528064.0,335216640.0,28036579328.0,1697751040.0,141285.0,255234.0
12-04 10:10:54,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549655040.0,335216640.0,28036579328.0,1697624064.0,144439.0,261030.0
12-04 10:10:55,1.506,0.167,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548766208.0,335216640.0,28036579328.0,1698512896.0,144918.0,260287.0
12-04 10:10:56,1.754,0.251,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548766208.0,335216640.0,28036579328.0,1698512896.0,142213.0,257199.0
12-04 10:10:57,2.341,0.167,97.408,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3548889088.0,335216640.0,28036583424.0,1698385920.0,142627.0,257940.0
12-04 10:10:58,1.419,0.334,98.164,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3548893184.0,335216640.0,28036587520.0,1698377728.0,142695.0,257827.0
12-04 10:10:59,1.334,0.334,97.998,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3548876800.0,335224832.0,28036587520.0,1698385920.0,145808.0,263415.0
12-04 10:11:00,1.675,0.251,98.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548872704.0,335224832.0,28036591616.0,1698385920.0,145689.0,263174.0
12-04 10:11:01,1.678,0.084,98.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548999680.0,335224832.0,28036591616.0,1698258944.0,144302.0,260736.0
12-04 10:11:02,1.665,0.333,97.835,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3548991488.0,335228928.0,28036595712.0,1698258944.0,142418.0,257894.0
12-04 10:11:03,1.579,0.166,98.254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548991488.0,335228928.0,28036595712.0,1698258944.0,146560.0,264233.0
12-04 10:11:04,1.667,0.250,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3548991488.0,335228928.0,28036595712.0,1698258944.0,143235.0,257887.0
12-04 10:11:05,1.332,0.167,98.168,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3548975104.0,335237120.0,28036603904.0,1698258944.0,145772.0,262584.0
12-04 10:11:06,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548975104.0,335237120.0,28036603904.0,1698258944.0,144815.0,261044.0
12-04 10:11:07,2.261,0.084,97.655,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549007872.0,335237120.0,28036603904.0,1698226176.0,141602.0,255089.0
12-04 10:11:08,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548975104.0,335237120.0,28036603904.0,1698258944.0,146192.0,262711.0
12-04 10:11:09,1.253,0.334,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549102080.0,335237120.0,28036603904.0,1698131968.0,163284.0,280593.0
12-04 10:11:10,1.674,0.167,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549097984.0,335237120.0,28036608000.0,1698131968.0,145254.0,261401.0
12-04 10:11:11,1.753,0.501,97.496,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3549085696.0,335245312.0,28036612096.0,1698131968.0,145429.0,262177.0
12-04 10:11:12,1.594,0.168,98.238,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549081600.0,335249408.0,28036612096.0,1698131968.0,145355.0,261808.0
12-04 10:11:13,0.919,0.084,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549204480.0,335249408.0,28036616192.0,1698004992.0,147896.0,266159.0
12-04 10:11:14,2.347,0.084,97.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549331456.0,335249408.0,28036616192.0,1697878016.0,138131.0,249715.0
12-04 10:11:15,2.583,0.250,97.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549331456.0,335249408.0,28036616192.0,1697878016.0,141599.0,255846.0
12-04 10:11:16,1.585,0.083,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549331456.0,335249408.0,28036616192.0,1697878016.0,147057.0,264356.0
12-04 10:11:17,1.413,0.166,98.088,0.166,0.0,0.166,0.0,57344.0,0.0,5.0,3549437952.0,335265792.0,28036620288.0,1697751040.0,143239.0,259061.0
12-04 10:11:18,1.665,0.416,97.752,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549696000.0,335265792.0,28036624384.0,1697488896.0,145329.0,262922.0
12-04 10:11:19,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549687808.0,335265792.0,28036624384.0,1697497088.0,142945.0,258380.0
12-04 10:11:20,2.258,0.167,97.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549687808.0,335265792.0,28036624384.0,1697497088.0,140650.0,254264.0
12-04 10:11:21,1.250,0.083,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549671424.0,335265792.0,28036624384.0,1697513472.0,165851.0,284429.0
12-04 10:11:22,1.586,0.250,98.164,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3549663232.0,335269888.0,28036628480.0,1697513472.0,143349.0,257809.0
12-04 10:11:23,1.090,0.168,98.659,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3549655040.0,335278080.0,28036628480.0,1697513472.0,147078.0,264290.0
12-04 10:11:24,1.171,0.251,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549270016.0,335278080.0,28036632576.0,1697894400.0,145193.0,261045.0
12-04 10:11:25,2.333,0.167,97.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549270016.0,335278080.0,28036632576.0,1697894400.0,142442.0,256003.0
12-04 10:11:26,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549270016.0,335278080.0,28036632576.0,1697894400.0,145146.0,261020.0
12-04 10:11:27,1.835,0.083,97.998,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3549261824.0,335282176.0,28036636672.0,1697894400.0,145901.0,262255.0
12-04 10:11:28,1.339,0.335,97.992,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3549257728.0,335290368.0,28036632576.0,1697894400.0,145632.0,261519.0
12-04 10:11:29,1.004,0.167,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549253632.0,335290368.0,28036636672.0,1697894400.0,145644.0,262148.0
12-04 10:11:30,1.499,0.250,98.085,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549241344.0,335290368.0,28036648960.0,1697894400.0,146101.0,262766.0
12-04 10:11:31,1.506,0.167,98.326,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3549233152.0,335290368.0,28036648960.0,1697902592.0,144673.0,261591.0
12-04 10:11:32,1.675,0.168,98.074,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3549224960.0,335294464.0,28036653056.0,1697902592.0,142843.0,258344.0
12-04 10:11:33,1.585,0.167,98.165,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3549351936.0,335294464.0,28036653056.0,1697775616.0,143790.0,259616.0
12-04 10:11:34,1.510,0.168,98.154,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3549470720.0,335302656.0,28036653056.0,1697648640.0,145176.0,261260.0
12-04 10:11:35,1.589,0.334,97.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549466624.0,335302656.0,28036657152.0,1697648640.0,146047.0,261343.0
12-04 10:11:36,3.328,0.166,96.423,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549626368.0,335302656.0,28036657152.0,1697488896.0,143454.0,258414.0
12-04 10:11:37,1.337,0.334,98.246,0.0,0.0,0.084,4096.0,16384.0,1.0,2.0,3549585408.0,335302656.0,28036665344.0,1697521664.0,147207.0,264915.0
12-04 10:11:38,2.664,0.333,96.919,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549962240.0,335302656.0,28036669440.0,1697140736.0,144743.0,260412.0
12-04 10:11:39,1.336,0.083,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549962240.0,335302656.0,28036669440.0,1697140736.0,159692.0,273925.0
12-04 10:11:40,1.506,0.251,98.159,0.084,0.0,0.0,4096.0,12288.0,1.0,2.0,3549949952.0,335310848.0,28036673536.0,1697140736.0,143325.0,257766.0
12-04 10:11:41,1.671,0.084,98.162,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3549945856.0,335310848.0,28036677632.0,1697140736.0,146219.0,263019.0
12-04 10:11:42,3.589,0.167,96.244,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3550191616.0,335314944.0,28036681728.0,1696886784.0,140751.0,253186.0
12-04 10:11:43,0.835,0.334,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3550187520.0,335314944.0,28036685824.0,1696886784.0,145616.0,262053.0
12-04 10:11:44,1.255,0.251,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550187520.0,335314944.0,28036685824.0,1696886784.0,143926.0,260254.0
12-04 10:11:45,1.581,0.250,98.003,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3550187520.0,335314944.0,28036685824.0,1696886784.0,145399.0,262654.0
12-04 10:11:46,1.504,0.418,97.911,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3550302208.0,335323136.0,28036689920.0,1696759808.0,161413.0,276079.0
12-04 10:11:47,1.587,0.418,97.911,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3550289920.0,335331328.0,28036694016.0,1696759808.0,145186.0,262261.0
12-04 10:11:48,1.749,0.416,97.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3550289920.0,335331328.0,28036694016.0,1696759808.0,143465.0,259198.0
12-04 10:11:49,1.921,0.334,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549528064.0,335331328.0,28036694016.0,1697521664.0,143527.0,259485.0
12-04 10:11:50,1.757,0.335,97.908,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3171913728.0,335331328.0,28036698112.0,2075131904.0,144333.0,260940.0
12-04 10:11:51,1.923,0.084,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3171913728.0,335331328.0,28036698112.0,2075131904.0,143163.0,258647.0
12-04 10:11:52,1.668,0.417,97.665,0.083,0.0,0.167,0.0,69632.0,0.0,6.0,3171893248.0,335343616.0,28036706304.0,2075131904.0,148167.0,265799.0
12-04 10:11:53,1.913,0.416,97.671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171893248.0,335343616.0,28036706304.0,2075131904.0,143587.0,259535.0
12-04 10:11:54,1.415,0.250,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3171889152.0,335343616.0,28036710400.0,2075131904.0,146732.0,265395.0
12-04 10:11:55,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172016128.0,335343616.0,28036710400.0,2075004928.0,144703.0,261635.0
12-04 10:11:56,1.593,0.168,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172016128.0,335343616.0,28036710400.0,2075004928.0,142413.0,257383.0
12-04 10:11:57,0.754,0.084,99.079,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3172003840.0,335351808.0,28036714496.0,2075004928.0,143711.0,260357.0
12-04 10:11:58,1.172,0.251,98.494,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3171495936.0,335360000.0,28036714496.0,2075504640.0,142735.0,257560.0
12-04 10:11:59,2.335,0.334,97.248,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3171487744.0,335360000.0,28036714496.0,2075512832.0,143466.0,259479.0
12-04 10:12:00,1.257,0.251,98.324,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3171483648.0,335360000.0,28036718592.0,2075512832.0,142737.0,257758.0
12-04 10:12:01,2.089,0.167,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171602432.0,335360000.0,28036726784.0,2075385856.0,142488.0,257884.0
12-04 10:12:02,0.921,0.335,98.660,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3171725312.0,335364096.0,28036726784.0,2075258880.0,145988.0,263250.0
12-04 10:12:03,2.588,0.083,96.995,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3171717120.0,335372288.0,28036726784.0,2075258880.0,144281.0,260837.0
12-04 10:12:04,2.335,0.334,97.248,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3171844096.0,335372288.0,28036726784.0,2075131904.0,141373.0,254665.0
12-04 10:12:05,1.002,0.250,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3171840000.0,335372288.0,28036730880.0,2075131904.0,146407.0,263516.0
12-04 10:12:06,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171840000.0,335372288.0,28036730880.0,2075131904.0,143298.0,258215.0
12-04 10:12:07,1.585,0.083,98.249,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3171831808.0,335376384.0,28036734976.0,2075131904.0,145176.0,261329.0
12-04 10:12:08,1.504,0.084,98.413,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3171819520.0,335376384.0,28036739072.0,2075140096.0,146399.0,262146.0
12-04 10:12:09,1.168,0.417,98.249,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3171811328.0,335384576.0,28036739072.0,2075140096.0,164074.0,281762.0
12-04 10:12:10,1.006,0.0,98.826,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3171803136.0,335384576.0,28036739072.0,2075148288.0,144771.0,260601.0
12-04 10:12:11,1.750,0.167,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171803136.0,335384576.0,28036739072.0,2075148288.0,145827.0,262493.0
12-04 10:12:12,1.590,0.167,98.243,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3171799040.0,335384576.0,28036743168.0,2075148288.0,145299.0,261293.0
12-04 10:12:13,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171799040.0,335384576.0,28036743168.0,2075148288.0,144515.0,260362.0
12-04 10:12:14,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171794944.0,335384576.0,28036747264.0,2075148288.0,142778.0,258113.0
12-04 10:12:15,1.583,0.333,97.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3171913728.0,335392768.0,28036747264.0,2075021312.0,143562.0,259534.0
12-04 10:12:16,1.339,0.251,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171913728.0,335392768.0,28036747264.0,2075021312.0,147506.0,264956.0
12-04 10:12:17,1.420,0.251,98.329,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3172032512.0,335392768.0,28036755456.0,2074894336.0,146554.0,264539.0
12-04 10:12:18,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3172413440.0,335392768.0,28036755456.0,2074513408.0,145195.0,262204.0
12-04 10:12:19,1.583,0.167,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3172413440.0,335392768.0,28036755456.0,2074513408.0,142627.0,257856.0
12-04 10:12:20,1.835,0.250,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3172540416.0,335392768.0,28036755456.0,2074386432.0,143583.0,259462.0
12-04 10:12:21,2.083,0.167,97.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3172904960.0,335400960.0,28036763648.0,2074005504.0,144227.0,258946.0
12-04 10:12:22,2.592,0.251,97.157,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3172900864.0,335405056.0,28036763648.0,2074005504.0,141908.0,255119.0
12-04 10:12:23,2.417,0.167,97.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3172139008.0,335405056.0,28036763648.0,2074767360.0,141840.0,254901.0
12-04 10:12:24,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172139008.0,335405056.0,28036763648.0,2074767360.0,146970.0,264485.0
12-04 10:12:25,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172261888.0,335405056.0,28036767744.0,2074640384.0,145487.0,261583.0
12-04 10:12:26,2.337,0.250,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172261888.0,335405056.0,28036767744.0,2074640384.0,143470.0,257987.0
12-04 10:12:27,1.255,0.084,98.326,0.167,0.0,0.167,0.0,61440.0,0.0,5.0,3172376576.0,335413248.0,28036771840.0,2074513408.0,146695.0,263419.0
12-04 10:12:28,1.586,0.334,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172376576.0,335413248.0,28036771840.0,2074513408.0,142176.0,256850.0
12-04 10:12:29,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172372480.0,335413248.0,28036775936.0,2074513408.0,144800.0,258974.0
12-04 10:12:30,1.747,0.499,97.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3172245504.0,335413248.0,28036775936.0,2074640384.0,144767.0,259753.0
12-04 10:12:31,1.589,0.251,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3172241408.0,335413248.0,28036780032.0,2074640384.0,144428.0,261098.0
12-04 10:12:32,1.427,0.084,98.405,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,3172364288.0,335413248.0,28036784128.0,2074513408.0,145222.0,262182.0
12-04 10:12:33,1.587,0.167,97.911,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,3172356096.0,335421440.0,28036784128.0,2074513408.0,145897.0,264036.0
12-04 10:12:34,1.920,0.334,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172478976.0,335421440.0,28036788224.0,2074386432.0,146536.0,263584.0
12-04 10:12:35,1.589,0.251,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3172478976.0,335421440.0,28036788224.0,2074386432.0,161797.0,277132.0
12-04 10:12:36,1.426,0.252,98.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3172474880.0,335421440.0,28036792320.0,2074386432.0,144592.0,260172.0
12-04 10:12:37,4.443,1.174,94.384,0.0,0.0,0.0,4096.0,20480.0,1.0,2.0,3182018560.0,335421440.0,28036820992.0,2064814080.0,152731.0,267379.0
12-04 10:12:38,3.005,0.751,91.987,4.007,0.0,0.250,28672.0,28672.0,5.0,3.0,3190476800.0,335433728.0,28042432512.0,2050732032.0,6042715.0,417956.0
12-04 10:12:39,1.340,0.335,97.571,0.754,0.0,0.0,0.0,0.0,0.0,0.0,3192619008.0,335433728.0,28042448896.0,2048573440.0,256325.0,379928.0
12-04 10:12:40,2.087,0.501,97.245,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3197198336.0,335433728.0,28042457088.0,2043985920.0,287484.0,384499.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-client-slave-45.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-45",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,0.211,0.075,99.691,0.018,0.0,0.006,1669.200,310499.009,0.224,1.941,1144270848.0,748396544.0,3555790848.0,28170616832.0,0.0,0.0
13-04 02:31:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1144729600.0,748396544.0,3555799040.0,28170149888.0,4986.0,3511.0
13-04 02:31:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144717312.0,748396544.0,3555803136.0,28170158080.0,7438.0,4418.0
13-04 02:31:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144713216.0,748396544.0,3555807232.0,28170158080.0,3888.0,2437.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144709120.0,748396544.0,3555811328.0,28170158080.0,2489.0,1616.0
13-04 02:31:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144700928.0,748396544.0,3555811328.0,28170166272.0,4925.0,3017.0
13-04 02:31:21,0.083,0.167,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1144815616.0,748404736.0,3555815424.0,28170039296.0,5009.0,2456.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1144942592.0,748404736.0,3555815424.0,28169912320.0,3139.0,1709.0
13-04 02:31:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144938496.0,748404736.0,3555819520.0,28169912320.0,5061.0,3017.0
13-04 02:31:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1144938496.0,748404736.0,3555827712.0,28169904128.0,12404.0,8876.0
13-04 02:31:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144934400.0,748404736.0,3555831808.0,28169904128.0,5118.0,3165.0
13-04 02:31:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144934400.0,748404736.0,3555831808.0,28169904128.0,4996.0,3017.0
13-04 02:31:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1144926208.0,748408832.0,3555835904.0,28169904128.0,3764.0,2363.0
13-04 02:31:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144926208.0,748408832.0,3555835904.0,28169904128.0,2493.0,1616.0
13-04 02:31:29,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144922112.0,748408832.0,3555840000.0,28169904128.0,4557.0,2904.0
13-04 02:31:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144918016.0,748408832.0,3555844096.0,28169904128.0,5557.0,3465.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144926208.0,748408832.0,3555844096.0,28169895936.0,4348.0,2792.0
13-04 02:31:32,1.169,0.250,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175158784.0,748408832.0,3555885056.0,28139622400.0,13198.0,9356.0
13-04 02:31:33,3.420,1.501,94.579,0.417,0.0,0.083,0.0,40960.0,0.0,9.0,1153634304.0,748412928.0,3555889152.0,28161138688.0,89942.0,25058.0
13-04 02:31:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153630208.0,748412928.0,3555893248.0,28161138688.0,8268.0,5079.0
13-04 02:31:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153630208.0,748412928.0,3555893248.0,28161138688.0,14447.0,3682.0
13-04 02:31:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153499136.0,748412928.0,3555897344.0,28161265664.0,5785.0,3609.0
13-04 02:31:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,1153622016.0,748412928.0,3555901440.0,28161138688.0,6165.0,3881.0
13-04 02:31:38,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1153622016.0,748412928.0,3555901440.0,28161138688.0,5688.0,3977.0
13-04 02:31:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1153994752.0,748417024.0,3555905536.0,28160757760.0,4963.0,3377.0
13-04 02:31:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1154064384.0,748417024.0,3555909632.0,28160684032.0,25917.0,7436.0
13-04 02:31:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154052096.0,748417024.0,3555913728.0,28160692224.0,5399.0,3694.0
13-04 02:31:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,2.0,1154048000.0,748417024.0,3555917824.0,28160692224.0,9410.0,6282.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154043904.0,748417024.0,3555921920.0,28160692224.0,1868.0,1352.0
13-04 02:31:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154039808.0,748417024.0,3555926016.0,28160692224.0,7882.0,4741.0
13-04 02:31:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1154027520.0,748425216.0,3555930112.0,28160692224.0,5371.0,3467.0
13-04 02:31:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154027520.0,748425216.0,3555930112.0,28160692224.0,13846.0,3858.0
13-04 02:31:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154023424.0,748425216.0,3555934208.0,28160692224.0,4587.0,3675.0
13-04 02:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1154568192.0,748425216.0,3555643392.0,28160438272.0,5751.0,4135.0
13-04 02:31:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,155648.0,0.0,7.0,1154564096.0,748425216.0,3555647488.0,28160438272.0,6176.0,3898.0
13-04 02:31:50,0.0,0.249,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154564096.0,748425216.0,3555647488.0,28160438272.0,4170.0,2936.0
13-04 02:31:51,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1154560000.0,748425216.0,3555651584.0,28160438272.0,8513.0,6868.0
13-04 02:31:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154555904.0,748425216.0,3555655680.0,28160438272.0,9601.0,7301.0
13-04 02:31:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1154551808.0,748425216.0,3555659776.0,28160438272.0,6185.0,4081.0
13-04 02:31:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154547712.0,748425216.0,3555663872.0,28160438272.0,3036.0,2022.0
13-04 02:31:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154682880.0,748425216.0,3555663872.0,28160303104.0,19372.0,5378.0
13-04 02:31:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154670592.0,748425216.0,3555667968.0,28160311296.0,10847.0,7443.0
13-04 02:31:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1154662400.0,748429312.0,3555672064.0,28160311296.0,2803.0,1912.0
13-04 02:31:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1154670592.0,748429312.0,3555672064.0,28160303104.0,5006.0,4313.0
13-04 02:31:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154674688.0,748429312.0,3555676160.0,28160294912.0,7206.0,4325.0
13-04 02:32:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154539520.0,748429312.0,3555684352.0,28160421888.0,9946.0,7308.0
13-04 02:32:01,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1154842624.0,748429312.0,3555684352.0,28160118784.0,7971.0,5648.0
13-04 02:32:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154535424.0,748429312.0,3555688448.0,28160421888.0,4770.0,2990.0
13-04 02:32:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,57344.0,0.0,6.0,1154482176.0,748433408.0,3555713024.0,28160446464.0,11002.0,9928.0
13-04 02:32:04,4.174,0.835,94.741,0.167,0.0,0.083,0.0,8192.0,0.0,2.0,1205317632.0,748433408.0,3555717120.0,28109606912.0,473499.0,441766.0
13-04 02:32:05,6.917,0.500,92.167,0.333,0.0,0.083,0.0,8192.0,0.0,2.0,1253146624.0,748433408.0,3555729408.0,28061765632.0,272145.0,258793.0
13-04 02:32:06,3.577,0.083,96.339,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1256435712.0,748433408.0,3556028416.0,28058177536.0,70951.0,81631.0
13-04 02:32:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256439808.0,748433408.0,3556032512.0,28058169344.0,17837.0,27219.0
13-04 02:32:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,167936.0,0.0,2.0,1256439808.0,748433408.0,3556040704.0,28058161152.0,20748.0,29584.0
13-04 02:32:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1256431616.0,748437504.0,3556044800.0,28058161152.0,21906.0,30236.0
13-04 02:32:10,0.417,0.0,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1256411136.0,748437504.0,3556048896.0,28058177536.0,16507.0,26200.0
13-04 02:32:11,0.835,0.250,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1257553920.0,748437504.0,3556057088.0,28057026560.0,64326.0,192511.0
13-04 02:32:12,0.502,0.251,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1259073536.0,748437504.0,3556069376.0,28055494656.0,29564.0,193031.0
13-04 02:32:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1259069440.0,748437504.0,3556073472.0,28055494656.0,16559.0,26316.0
13-04 02:32:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1259069440.0,748437504.0,3556073472.0,28055494656.0,4023.0,3006.0
13-04 02:32:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1259184128.0,748441600.0,3556081664.0,28055367680.0,4840.0,3110.0
13-04 02:32:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1259180032.0,748441600.0,3556085760.0,28055367680.0,3728.0,2312.0
13-04 02:32:17,1.997,0.250,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260318720.0,748441600.0,3556089856.0,28054224896.0,68565.0,202366.0
13-04 02:32:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1260441600.0,748441600.0,3556093952.0,28054097920.0,30548.0,27695.0
13-04 02:32:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260441600.0,748441600.0,3556093952.0,28054097920.0,2535.0,1709.0
13-04 02:32:20,0.250,0.0,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1260429312.0,748449792.0,3556098048.0,28054097920.0,11546.0,18715.0
13-04 02:32:21,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260556288.0,748449792.0,3556106240.0,28053962752.0,33683.0,28586.0
13-04 02:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260556288.0,748449792.0,3556106240.0,28053962752.0,3839.0,2549.0
13-04 02:32:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1260552192.0,748449792.0,3556110336.0,28053962752.0,7059.0,16152.0
13-04 02:32:24,0.250,0.0,99.750,0.0,0.0,0.0,0.0,323584.0,0.0,13.0,1260679168.0,748449792.0,3556110336.0,28053835776.0,32777.0,28032.0
13-04 02:32:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1260654592.0,748449792.0,3556134912.0,28053835776.0,9769.0,8513.0
13-04 02:32:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1260642304.0,748453888.0,3556143104.0,28053835776.0,4936.0,3651.0
13-04 02:32:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260765184.0,748453888.0,3556147200.0,28053708800.0,5998.0,3652.0
13-04 02:32:28,0.083,0.249,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1260761088.0,748453888.0,3556151296.0,28053708800.0,3662.0,2270.0
13-04 02:32:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260761088.0,748453888.0,3556151296.0,28053708800.0,4532.0,2997.0
13-04 02:32:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260752896.0,748453888.0,3556159488.0,28053708800.0,11166.0,6684.0
13-04 02:32:31,9.833,1.167,86.917,2.083,0.0,0.0,0.0,0.0,0.0,0.0,1384427520.0,748453888.0,3556159488.0,27930034176.0,81845.0,86302.0
13-04 02:32:32,45.0,3.167,50.0,1.667,0.0,0.167,0.0,12288.0,0.0,2.0,1656279040.0,748453888.0,3556163584.0,27658178560.0,5843186.0,287856.0
13-04 02:32:33,16.653,0.833,79.767,2.498,0.0,0.250,0.0,0.0,0.0,0.0,1682722816.0,748453888.0,3556171776.0,27631726592.0,2979536.0,4461187.0
13-04 02:32:34,13.556,0.669,85.272,0.251,0.0,0.251,0.0,45056.0,0.0,2.0,1705889792.0,748453888.0,3556171776.0,27608559616.0,3394220.0,4489811.0
13-04 02:32:35,13.987,0.670,84.925,0.168,0.0,0.251,0.0,4096.0,0.0,2.0,1728466944.0,748453888.0,3556196352.0,27585957888.0,3392425.0,4480455.0
13-04 02:32:36,14.309,0.749,84.276,0.250,0.0,0.416,0.0,0.0,0.0,0.0,1734840320.0,748453888.0,3556204544.0,27579576320.0,3395714.0,4483960.0
13-04 02:32:37,12.710,0.589,86.532,0.084,0.0,0.084,0.0,0.0,0.0,0.0,1738522624.0,748453888.0,3556208640.0,27575889920.0,3381970.0,4482763.0
13-04 02:32:38,13.928,0.751,84.904,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,1744769024.0,748453888.0,3556212736.0,27569639424.0,3394115.0,4476206.0
13-04 02:32:39,12.901,0.675,85.919,0.253,0.0,0.253,0.0,278528.0,0.0,8.0,1746132992.0,748453888.0,3556212736.0,27568275456.0,3393942.0,4473659.0
13-04 02:32:40,12.814,0.754,86.013,0.168,0.0,0.251,0.0,0.0,0.0,0.0,1747492864.0,748453888.0,3556216832.0,27566911488.0,3384640.0,4481343.0
13-04 02:32:41,13.233,0.754,85.427,0.335,0.0,0.251,0.0,0.0,0.0,0.0,1748852736.0,748453888.0,3556216832.0,27565551616.0,3369614.0,4475770.0
13-04 02:32:42,13.636,0.758,85.185,0.253,0.0,0.168,0.0,0.0,0.0,0.0,1745084416.0,748453888.0,3556220928.0,27569315840.0,3404646.0,4484113.0
13-04 02:32:43,11.829,0.671,86.997,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1746702336.0,748453888.0,3556225024.0,27567693824.0,3385583.0,4473609.0
13-04 02:32:44,13.378,0.585,85.452,0.418,0.0,0.167,0.0,12288.0,0.0,2.0,1746726912.0,748453888.0,3556229120.0,27567665152.0,3373137.0,4457711.0
13-04 02:32:45,12.865,0.835,85.714,0.334,0.0,0.251,0.0,57344.0,0.0,4.0,1747648512.0,748453888.0,3556237312.0,27566735360.0,3412690.0,4508456.0
13-04 02:32:46,12.437,0.588,86.555,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1746235392.0,748453888.0,3556241408.0,27568144384.0,3371798.0,4475268.0
13-04 02:32:47,12.228,0.670,86.683,0.168,0.0,0.251,0.0,0.0,0.0,0.0,1747828736.0,748453888.0,3556245504.0,27566546944.0,3394645.0,4479461.0
13-04 02:32:48,12.312,0.838,86.348,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1748402176.0,748453888.0,3556245504.0,27565973504.0,3389956.0,4484128.0
13-04 02:32:49,11.863,0.835,86.800,0.334,0.0,0.167,0.0,12288.0,0.0,2.0,1752018944.0,748453888.0,3556245504.0,27562356736.0,3379236.0,4473268.0
13-04 02:32:50,12.101,0.756,86.723,0.252,0.0,0.168,0.0,16384.0,0.0,2.0,1754333184.0,748453888.0,3556249600.0,27560038400.0,3381514.0,4472401.0
13-04 02:32:51,13.033,0.919,85.297,0.334,0.0,0.418,0.0,0.0,0.0,0.0,1754963968.0,748453888.0,3556253696.0,27559403520.0,3386970.0,4490028.0
13-04 02:32:52,11.577,0.671,87.164,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1755848704.0,748453888.0,3556257792.0,27558514688.0,3395205.0,4474710.0
13-04 02:32:53,12.898,0.754,85.930,0.168,0.0,0.251,0.0,8192.0,0.0,2.0,1755787264.0,748453888.0,3556261888.0,27558572032.0,3383501.0,4487229.0
13-04 02:32:54,13.033,0.752,85.714,0.334,0.0,0.167,0.0,143360.0,0.0,1.0,1755713536.0,748453888.0,3556265984.0,27558641664.0,3402620.0,4480023.0
13-04 02:32:55,11.503,0.756,87.238,0.336,0.0,0.168,0.0,40960.0,0.0,5.0,1755676672.0,748457984.0,3556265984.0,27558674432.0,3381801.0,4473529.0
13-04 02:32:56,13.261,0.667,85.571,0.334,0.0,0.167,0.0,0.0,0.0,0.0,1757294592.0,748457984.0,3556270080.0,27557052416.0,3386614.0,4479254.0
13-04 02:32:57,11.987,0.671,86.924,0.168,0.0,0.251,0.0,4096.0,0.0,2.0,1757224960.0,748457984.0,3556274176.0,27557117952.0,3391252.0,4480836.0
13-04 02:32:58,11.779,0.668,87.051,0.334,0.0,0.167,0.0,8192.0,0.0,2.0,1756225536.0,748457984.0,3556274176.0,27558117376.0,3307398.0,4464517.0
13-04 02:32:59,12.050,1.088,86.360,0.251,0.0,0.251,0.0,53248.0,0.0,7.0,1758142464.0,748457984.0,3556278272.0,27556196352.0,3268882.0,4400627.0
13-04 02:33:00,13.455,0.997,85.050,0.249,0.0,0.249,0.0,16384.0,0.0,2.0,1758216192.0,748457984.0,3556282368.0,27556118528.0,3480548.0,4411325.0
13-04 02:33:01,12.070,0.671,86.421,0.503,0.0,0.335,0.0,24576.0,0.0,3.0,1759473664.0,748466176.0,3556286464.0,27554848768.0,3496413.0,4635831.0
13-04 02:33:02,11.819,0.671,87.008,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1759600640.0,748466176.0,3556290560.0,27554717696.0,3237081.0,4471340.0
13-04 02:33:03,13.217,0.998,85.370,0.249,0.0,0.166,0.0,0.0,0.0,0.0,1759465472.0,748466176.0,3556294656.0,27554848768.0,3545068.0,4487001.0
13-04 02:33:04,11.055,0.586,87.856,0.335,0.0,0.168,0.0,0.0,0.0,0.0,1760346112.0,748466176.0,3556302848.0,27553959936.0,3097968.0,4512637.0
13-04 02:33:05,12.887,0.753,85.858,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1760284672.0,748466176.0,3556306944.0,27554017280.0,3612178.0,4436362.0
13-04 02:33:06,12.887,0.921,85.774,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1760243712.0,748466176.0,3556315136.0,27554050048.0,3487622.0,4582249.0
13-04 02:33:07,11.548,0.418,87.280,0.418,0.0,0.335,0.0,16384.0,0.0,4.0,1759985664.0,748470272.0,3556319232.0,27554299904.0,3412806.0,4508369.0
13-04 02:33:08,13.127,1.003,85.535,0.251,0.0,0.084,0.0,0.0,0.0,0.0,1760104448.0,748470272.0,3556327424.0,27554172928.0,3405848.0,4509336.0
13-04 02:33:09,12.427,0.584,86.072,0.667,0.0,0.250,0.0,0.0,0.0,0.0,1760583680.0,748470272.0,3556331520.0,27553689600.0,3404976.0,4496551.0
13-04 02:33:10,11.612,1.253,86.299,0.501,0.0,0.334,0.0,0.0,0.0,0.0,1762037760.0,748470272.0,3556339712.0,27552227328.0,3404038.0,4516561.0
13-04 02:33:11,12.876,0.669,85.786,0.334,0.0,0.334,0.0,16384.0,0.0,2.0,1762115584.0,748470272.0,3556347904.0,27552141312.0,3406539.0,4497090.0
13-04 02:33:12,12.552,0.831,86.035,0.416,0.0,0.166,0.0,12288.0,0.0,2.0,1760968704.0,748474368.0,3556356096.0,27553275904.0,3410643.0,4521617.0
13-04 02:33:13,11.676,0.751,87.406,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1760890880.0,748474368.0,3564748800.0,27544961024.0,3398515.0,4503167.0
13-04 02:33:14,13.105,1.002,85.309,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1761017856.0,748474368.0,3564748800.0,27544834048.0,3379803.0,4482817.0
13-04 02:33:15,11.819,0.671,87.008,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1761075200.0,748474368.0,3564756992.0,27544768512.0,3400847.0,4476936.0
13-04 02:33:16,11.686,0.584,87.312,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,1761107968.0,748474368.0,3564756992.0,27544735744.0,3382696.0,4465260.0
13-04 02:33:17,12.732,0.675,86.003,0.337,0.0,0.253,0.0,12288.0,0.0,2.0,1761296384.0,748478464.0,3564761088.0,27544539136.0,3454396.0,4586805.0
13-04 02:33:18,12.154,0.671,86.840,0.168,0.0,0.168,0.0,4096.0,0.0,2.0,1727070208.0,748478464.0,3564765184.0,27578761216.0,3392504.0,4483754.0
13-04 02:33:19,12.030,0.668,86.800,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1724968960.0,748478464.0,3564773376.0,27580854272.0,3395872.0,4483483.0
13-04 02:33:20,12.657,0.587,86.421,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1725030400.0,748478464.0,3564777472.0,27580788736.0,3389476.0,4483835.0
13-04 02:33:21,11.232,0.838,87.427,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,1726427136.0,748478464.0,3564777472.0,27579392000.0,3397685.0,4484906.0
13-04 02:33:22,11.436,0.417,87.730,0.250,0.0,0.167,0.0,0.0,0.0,0.0,1727881216.0,748478464.0,3564781568.0,27577933824.0,3385120.0,4477125.0
13-04 02:33:23,12.771,0.668,85.810,0.334,0.0,0.417,0.0,12288.0,0.0,2.0,1728036864.0,748482560.0,3564781568.0,27577774080.0,3383039.0,4458418.0
13-04 02:33:24,11.577,0.587,87.500,0.084,0.0,0.252,0.0,0.0,0.0,0.0,1725992960.0,748482560.0,3564785664.0,27579813888.0,3395868.0,4507885.0
13-04 02:33:25,11.436,0.668,87.312,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1725714432.0,748482560.0,3564785664.0,27580092416.0,3384783.0,4478807.0
13-04 02:33:26,11.337,0.761,87.479,0.169,0.0,0.254,0.0,0.0,0.0,0.0,1726849024.0,748482560.0,3564793856.0,27578949632.0,3389133.0,4484524.0
13-04 02:33:27,12.114,0.501,86.800,0.251,0.0,0.334,0.0,16384.0,0.0,4.0,1727193088.0,748482560.0,3564797952.0,27578601472.0,3385446.0,4477631.0
13-04 02:33:28,11.371,0.753,87.291,0.334,0.0,0.251,0.0,8192.0,0.0,2.0,1727475712.0,748482560.0,3564802048.0,27578314752.0,3398218.0,4482160.0
13-04 02:33:29,13.372,0.581,85.382,0.415,0.0,0.249,0.0,159744.0,0.0,3.0,1727295488.0,748486656.0,3564806144.0,27578486784.0,3312842.0,4490451.0
13-04 02:33:30,12.375,0.418,86.789,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1727062016.0,748486656.0,3564806144.0,27578720256.0,3368099.0,4427069.0
13-04 02:33:31,11.055,0.670,87.605,0.335,0.0,0.335,0.0,0.0,0.0,0.0,1727188992.0,748486656.0,3564806144.0,27578593280.0,3399173.0,4530043.0
13-04 02:33:32,12.500,0.587,86.409,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,1729331200.0,748486656.0,3564810240.0,27576446976.0,3457343.0,4478747.0
13-04 02:33:33,11.853,0.668,87.229,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,1730101248.0,748486656.0,3564818432.0,27575668736.0,3243918.0,4489334.0
13-04 02:33:34,11.195,0.505,87.963,0.253,0.0,0.084,0.0,16384.0,0.0,4.0,1730732032.0,748486656.0,3564818432.0,27575037952.0,3453102.0,4401752.0
13-04 02:33:35,11.455,0.502,87.291,0.418,0.0,0.334,0.0,24576.0,0.0,3.0,1731899392.0,748490752.0,3564822528.0,27573862400.0,3251927.0,4552301.0
13-04 02:33:36,12.974,0.421,86.099,0.253,0.0,0.253,0.0,4096.0,0.0,2.0,1728086016.0,748490752.0,3564826624.0,27577671680.0,3475169.0,4477902.0
13-04 02:33:37,11.957,0.418,86.957,0.334,0.0,0.334,0.0,16384.0,0.0,2.0,1728368640.0,748490752.0,3564830720.0,27577384960.0,3536321.0,4494472.0
13-04 02:33:38,12.124,0.585,86.789,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1728266240.0,748490752.0,3564830720.0,27577487360.0,3387860.0,4485144.0
13-04 02:33:39,11.903,0.754,86.924,0.168,0.0,0.251,0.0,0.0,0.0,0.0,1728389120.0,748490752.0,3564838912.0,27577356288.0,3394728.0,4485991.0
13-04 02:33:40,11.484,0.587,87.510,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1728421888.0,748490752.0,3564838912.0,27577323520.0,3387810.0,4475745.0
13-04 02:33:41,12.060,0.670,86.767,0.335,0.0,0.168,0.0,12288.0,0.0,2.0,1728409600.0,748494848.0,3564847104.0,27577323520.0,3391972.0,4483679.0
13-04 02:33:42,12.688,0.584,86.227,0.334,0.0,0.167,0.0,12288.0,0.0,2.0,1728032768.0,748494848.0,3564851200.0,27577696256.0,3406358.0,4491954.0
13-04 02:33:43,11.371,0.753,87.375,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1728155648.0,748494848.0,3564855296.0,27577569280.0,3382541.0,4475606.0
13-04 02:33:44,12.322,0.671,86.505,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1729200128.0,748494848.0,3564859392.0,27576520704.0,3389187.0,4484303.0
13-04 02:33:45,12.364,0.501,86.633,0.334,0.0,0.167,0.0,0.0,0.0,0.0,1729576960.0,748494848.0,3564863488.0,27576139776.0,3395190.0,4482286.0
13-04 02:33:46,11.706,0.669,87.291,0.251,0.0,0.084,0.0,4096.0,0.0,2.0,1731174400.0,748494848.0,3564863488.0,27574542336.0,3382250.0,4467934.0
13-04 02:33:47,12.270,0.918,86.144,0.334,0.0,0.334,0.0,28672.0,0.0,4.0,1731264512.0,748498944.0,3564867584.0,27574444032.0,3389614.0,4493255.0
13-04 02:33:48,12.427,0.504,86.650,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1731268608.0,748498944.0,3564871680.0,27574435840.0,3398053.0,4484481.0
13-04 02:33:49,10.588,0.504,88.403,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1731297280.0,748498944.0,3564875776.0,27574403072.0,3388535.0,4481076.0
13-04 02:33:50,12.448,0.752,86.383,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1730183168.0,748498944.0,3564879872.0,27575513088.0,3386970.0,4457169.0
13-04 02:33:51,11.967,1.088,86.527,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1730629632.0,748498944.0,3564883968.0,27575062528.0,3397046.0,4506247.0
13-04 02:33:52,11.407,0.666,87.261,0.333,0.0,0.333,0.0,12288.0,0.0,2.0,1731170304.0,748498944.0,3564883968.0,27574521856.0,3385536.0,4477166.0
13-04 02:33:53,10.886,0.675,87.848,0.338,0.0,0.253,0.0,12288.0,0.0,2.0,1730531328.0,748503040.0,3564888064.0,27575152640.0,3381083.0,4478343.0
13-04 02:33:54,13.572,0.583,85.179,0.333,0.0,0.333,0.0,0.0,0.0,0.0,1730146304.0,748503040.0,3564888064.0,27575537664.0,3397105.0,4476499.0
13-04 02:33:55,11.352,0.584,87.479,0.167,0.0,0.417,0.0,0.0,0.0,0.0,1730269184.0,748503040.0,3564892160.0,27575410688.0,3387060.0,4490555.0
13-04 02:33:56,11.392,0.253,87.932,0.169,0.0,0.253,0.0,4096.0,0.0,2.0,1731133440.0,748503040.0,3564916736.0,27574521856.0,3388273.0,4481820.0
13-04 02:33:57,13.076,0.838,85.834,0.168,0.0,0.084,0.0,0.0,0.0,0.0,1730113536.0,748503040.0,3564920832.0,27575537664.0,3409813.0,4494610.0
13-04 02:33:58,11.111,0.673,87.710,0.253,0.0,0.253,0.0,16384.0,0.0,2.0,1730109440.0,748503040.0,3564924928.0,27575537664.0,3381220.0,4476700.0
13-04 02:33:59,11.241,0.749,87.344,0.333,0.0,0.333,0.0,12288.0,0.0,2.0,1730072576.0,748507136.0,3564924928.0,27575570432.0,3383072.0,4477545.0
13-04 02:34:00,13.116,0.752,85.631,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1734139904.0,748507136.0,3564929024.0,27571499008.0,3396010.0,4491708.0
13-04 02:34:01,11.074,0.587,87.752,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1734422528.0,748507136.0,3564933120.0,27571212288.0,3307534.0,4478117.0
13-04 02:34:02,11.903,0.671,87.008,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1735196672.0,748507136.0,3564937216.0,27570434048.0,3353357.0,4439746.0
13-04 02:34:03,12.269,0.588,86.639,0.252,0.0,0.252,0.0,20480.0,0.0,4.0,1733029888.0,748507136.0,3564937216.0,27572600832.0,3408698.0,4462908.0
13-04 02:34:04,11.823,0.666,86.844,0.250,0.0,0.416,0.0,0.0,0.0,0.0,1733500928.0,748507136.0,3564941312.0,27572125696.0,3340124.0,4566490.0
13-04 02:34:05,11.185,1.002,87.145,0.417,0.0,0.250,0.0,147456.0,0.0,3.0,1733480448.0,748515328.0,3564953600.0,27572125696.0,3310042.0,4433478.0
13-04 02:34:06,12.919,0.839,85.654,0.252,0.0,0.336,0.0,4096.0,0.0,2.0,1733386240.0,748515328.0,3564957696.0,27572215808.0,3412085.0,4574148.0
13-04 02:34:07,10.962,0.586,88.117,0.251,0.0,0.084,0.0,0.0,0.0,0.0,1733521408.0,748515328.0,3564961792.0,27572076544.0,3285530.0,4396604.0
13-04 02:34:08,11.606,0.589,87.384,0.168,0.0,0.252,0.0,40960.0,0.0,5.0,1734782976.0,748515328.0,3564969984.0,27570806784.0,3672430.0,4630897.0
13-04 02:34:09,12.709,1.003,85.786,0.334,0.0,0.167,0.0,0.0,0.0,0.0,1735192576.0,748515328.0,3564974080.0,27570393088.0,3490493.0,4515952.0
13-04 02:34:10,10.972,0.754,87.940,0.084,0.0,0.251,0.0,16384.0,0.0,4.0,1734782976.0,748515328.0,3564982272.0,27570794496.0,3400824.0,4505764.0
13-04 02:34:11,12.260,0.667,86.572,0.334,0.0,0.167,0.0,24576.0,0.0,3.0,1735692288.0,748519424.0,3564986368.0,27569876992.0,3394331.0,4499291.0
13-04 02:34:12,12.960,0.585,85.870,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1735790592.0,748519424.0,3564990464.0,27569774592.0,3415786.0,4516149.0
13-04 02:34:13,11.195,0.919,87.385,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,1735933952.0,748519424.0,3565002752.0,27569618944.0,3403561.0,4506323.0
13-04 02:34:14,11.213,1.088,87.280,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1737043968.0,748519424.0,3565006848.0,27568504832.0,3371188.0,4478910.0
13-04 02:34:15,13.356,0.668,85.559,0.250,0.0,0.167,0.0,4096.0,0.0,2.0,1737228288.0,748519424.0,3565010944.0,27568316416.0,3413163.0,4481999.0
13-04 02:34:16,11.065,0.838,87.594,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1737220096.0,748519424.0,3565019136.0,27568316416.0,3383616.0,4491756.0
13-04 02:34:17,11.696,0.585,87.135,0.334,0.0,0.251,0.0,12288.0,0.0,2.0,1737543680.0,748519424.0,3565023232.0,27567988736.0,3470260.0,4603653.0
13-04 02:34:18,13.189,0.334,86.060,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,1737191424.0,748519424.0,3565027328.0,27568336896.0,3401699.0,4490573.0
13-04 02:34:19,10.888,0.586,88.107,0.168,0.0,0.251,0.0,0.0,0.0,0.0,1737187328.0,748519424.0,3565031424.0,27568336896.0,3383863.0,4479558.0
13-04 02:34:20,11.789,0.753,86.873,0.167,0.0,0.418,0.0,0.0,0.0,0.0,1737662464.0,748519424.0,3565031424.0,27567861760.0,3380116.0,4476314.0
13-04 02:34:21,12.982,0.503,86.013,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1737920512.0,748519424.0,3565035520.0,27567599616.0,3397357.0,4493323.0
13-04 02:34:22,11.009,0.751,87.907,0.167,0.0,0.167,0.0,0.0,0.0,0.0,1737883648.0,748519424.0,3565039616.0,27567632384.0,3391625.0,4483043.0
13-04 02:34:23,11.883,0.586,86.611,0.669,0.0,0.251,0.0,24576.0,0.0,4.0,1737945088.0,748519424.0,3565043712.0,27567566848.0,3385913.0,4480341.0
13-04 02:34:24,12.906,0.749,85.845,0.250,0.0,0.250,0.0,0.0,0.0,0.0,1736994816.0,748519424.0,3565047808.0,27568513024.0,3398236.0,4483954.0
13-04 02:34:25,11.269,0.751,87.479,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1737089024.0,748519424.0,3565047808.0,27568418816.0,3385187.0,4488122.0
13-04 02:34:26,11.676,0.584,87.406,0.167,0.0,0.167,0.0,0.0,0.0,0.0,1737187328.0,748519424.0,3565047808.0,27568320512.0,3387002.0,4482900.0
13-04 02:34:27,12.844,0.417,85.738,0.334,0.0,0.667,0.0,0.0,0.0,0.0,1735245824.0,748519424.0,3565051904.0,27570257920.0,3397398.0,4484388.0
13-04 02:34:28,11.009,0.834,87.823,0.250,0.0,0.083,0.0,0.0,0.0,0.0,1736192000.0,748519424.0,3565056000.0,27569307648.0,3385890.0,4471186.0
13-04 02:34:29,11.261,1.008,87.227,0.252,0.0,0.252,0.0,24576.0,0.0,4.0,1736220672.0,748519424.0,3565060096.0,27569274880.0,3386125.0,4492223.0
13-04 02:34:30,13.305,0.502,85.941,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1735741440.0,748519424.0,3565064192.0,27569750016.0,3398792.0,4483273.0
13-04 02:34:31,11.554,0.748,87.199,0.333,0.0,0.166,0.0,4096.0,0.0,2.0,1736503296.0,748519424.0,3565064192.0,27568988160.0,3385233.0,4481513.0
13-04 02:34:32,11.823,0.749,87.094,0.250,0.0,0.083,0.0,0.0,0.0,0.0,1736499200.0,748519424.0,3565068288.0,27568988160.0,3264928.0,4413941.0
13-04 02:34:33,2.256,0.084,97.243,0.334,0.0,0.084,0.0,0.0,0.0,0.0,1736622080.0,748519424.0,3565072384.0,27568861184.0,810720.0,197697.0
13-04 02:34:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1736744960.0,748519424.0,3565076480.0,27568734208.0,6784.0,9925.0
13-04 02:34:35,0.250,0.0,99.416,0.334,0.0,0.0,0.0,131072.0,0.0,3.0,1736740864.0,748519424.0,3565080576.0,27568734208.0,20867.0,15334.0
13-04 02:34:36,0.0,0.083,99.666,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1736736768.0,748519424.0,3565084672.0,27568734208.0,7820.0,10635.0
13-04 02:34:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,0.0,0.0,0.0,1736736768.0,748519424.0,3565084672.0,27568734208.0,3630.0,16616.0
13-04 02:34:38,0.167,0.083,99.584,0.167,0.0,0.0,0.0,8192.0,0.0,2.0,1736740864.0,748519424.0,3565088768.0,27568726016.0,9739.0,12465.0
13-04 02:34:39,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1736736768.0,748519424.0,3565092864.0,27568726016.0,6710.0,10670.0
13-04 02:34:40,16.402,2.008,77.741,3.682,0.0,0.167,0.0,4096.0,0.0,2.0,1736916992.0,748519424.0,3565101056.0,27568537600.0,7310529.0,2321476.0
13-04 02:34:41,11.794,0.505,86.773,0.674,0.0,0.253,0.0,12288.0,0.0,2.0,1737420800.0,748523520.0,3565101056.0,27568029696.0,3580113.0,5558151.0
13-04 02:34:42,16.569,0.421,82.506,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1725095936.0,748523520.0,3565109248.0,27580346368.0,4582303.0,5632189.0
13-04 02:34:43,13.266,0.420,85.810,0.336,0.0,0.168,0.0,12288.0,0.0,2.0,1726169088.0,748523520.0,3565117440.0,27579265024.0,3946125.0,5442653.0
13-04 02:34:44,13.875,0.677,85.025,0.254,0.0,0.169,0.0,0.0,0.0,0.0,1726164992.0,748523520.0,3565121536.0,27579265024.0,4020585.0,5525849.0
13-04 02:34:45,15.096,0.917,83.403,0.250,0.0,0.334,0.0,16384.0,0.0,2.0,1727721472.0,748523520.0,3565125632.0,27577704448.0,4399474.0,5793006.0
13-04 02:34:46,14.538,0.588,84.370,0.336,0.0,0.168,0.0,0.0,0.0,0.0,1728843776.0,748523520.0,3565125632.0,27576582144.0,4548843.0,5611252.0
13-04 02:34:47,15.333,0.590,83.404,0.421,0.0,0.253,0.0,24576.0,0.0,3.0,1730101248.0,748531712.0,3565129728.0,27575312384.0,3961278.0,5443485.0
13-04 02:34:48,13.697,0.756,85.294,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1730514944.0,748531712.0,3565133824.0,27574894592.0,4017704.0,5491106.0
13-04 02:34:49,16.555,0.753,82.107,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1728471040.0,748531712.0,3565133824.0,27576938496.0,4439650.0,5752930.0
13-04 02:34:50,14.958,0.756,83.782,0.336,0.0,0.168,0.0,28672.0,0.0,6.0,1729175552.0,748531712.0,3565133824.0,27576233984.0,4493486.0,5652895.0
13-04 02:34:51,13.987,0.670,84.925,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1729548288.0,748531712.0,3565142016.0,27575853056.0,3947134.0,5446739.0
13-04 02:34:52,15.223,0.673,83.600,0.252,0.0,0.252,0.0,4096.0,0.0,2.0,1729572864.0,748531712.0,3565146112.0,27575824384.0,4025766.0,5497457.0
13-04 02:34:53,14.777,0.756,83.795,0.420,0.0,0.252,0.0,12288.0,0.0,2.0,1730363392.0,748535808.0,3565146112.0,27575029760.0,4399195.0,5777769.0
13-04 02:34:54,16.906,0.845,81.826,0.254,0.0,0.169,0.0,0.0,0.0,0.0,1731977216.0,748535808.0,3565150208.0,27573411840.0,4550705.0,5646369.0
13-04 02:34:55,12.963,0.673,85.859,0.337,0.0,0.168,0.0,0.0,0.0,0.0,1732022272.0,748535808.0,3565154304.0,27573362688.0,3960214.0,5452586.0
13-04 02:34:56,15.185,0.503,83.809,0.252,0.0,0.252,0.0,16384.0,0.0,2.0,1731981312.0,748535808.0,3565158400.0,27573399552.0,4037533.0,5529125.0
13-04 02:34:57,15.617,0.504,83.375,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1732112384.0,748535808.0,3565158400.0,27573268480.0,4584475.0,5693578.0
13-04 02:34:58,14.322,0.758,84.414,0.337,0.0,0.168,0.0,0.0,0.0,0.0,1732300800.0,748535808.0,3565162496.0,27573075968.0,4331627.0,5669456.0
13-04 02:34:59,14.310,0.423,84.674,0.339,0.0,0.254,0.0,12288.0,0.0,2.0,1733632000.0,748539904.0,3565166592.0,27571736576.0,3956530.0,5467134.0
13-04 02:35:00,14.202,0.588,84.790,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1733562368.0,748539904.0,3565170688.0,27571802112.0,4010357.0,5482577.0
13-04 02:35:01,16.303,0.756,82.353,0.336,0.0,0.252,0.0,20480.0,0.0,4.0,1735729152.0,748539904.0,3565174784.0,27569631232.0,4441768.0,5607680.0
13-04 02:35:02,14.937,0.844,83.629,0.253,0.0,0.338,0.0,0.0,0.0,0.0,1737465856.0,748539904.0,3565174784.0,27567894528.0,4536142.0,5801331.0
13-04 02:35:03,14.107,0.751,84.558,0.334,0.0,0.250,0.0,0.0,0.0,0.0,1737969664.0,748539904.0,3565178880.0,27567386624.0,3945583.0,5462442.0
13-04 02:35:04,14.827,0.842,83.825,0.253,0.0,0.253,0.0,0.0,0.0,0.0,1738457088.0,748539904.0,3565182976.0,27566895104.0,4027819.0,5463782.0
13-04 02:35:05,14.503,0.675,84.064,0.422,0.0,0.337,0.0,12288.0,0.0,2.0,1738956800.0,748544000.0,3565195264.0,27566379008.0,4473843.0,5857732.0
13-04 02:35:06,16.499,0.754,82.077,0.084,0.0,0.586,0.0,40960.0,0.0,2.0,1738985472.0,748544000.0,3565195264.0,27566350336.0,4510628.0,5648776.0
13-04 02:35:07,13.491,0.590,85.666,0.084,0.0,0.169,0.0,0.0,0.0,0.0,1739231232.0,748544000.0,3565203456.0,27566096384.0,3946523.0,5469965.0
13-04 02:35:08,14.130,0.757,84.693,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1739321344.0,748544000.0,3565211648.0,27565998080.0,4016249.0,5546899.0
13-04 02:35:09,15.926,0.922,82.816,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1739927552.0,748544000.0,3565215744.0,27565387776.0,4219414.0,5797244.0
13-04 02:35:10,13.468,0.505,85.185,0.421,0.0,0.421,0.0,126976.0,0.0,1.0,1740017664.0,748544000.0,3565219840.0,27565293568.0,4440611.0,5491435.0
13-04 02:35:11,14.624,0.676,84.362,0.169,0.0,0.169,0.0,49152.0,0.0,7.0,1740320768.0,748548096.0,3565232128.0,27564974080.0,3923182.0,5024677.0
13-04 02:35:12,6.998,0.337,92.327,0.253,0.0,0.084,0.0,0.0,0.0,0.0,1740288000.0,748548096.0,3565240320.0,27564998656.0,3229890.0,3003292.0
13-04 02:35:13,8.017,0.338,91.308,0.169,0.0,0.169,0.0,8192.0,0.0,2.0,1740759040.0,748548096.0,3565244416.0,27564523520.0,3341273.0,3333053.0
13-04 02:35:14,22.082,0.672,76.742,0.084,0.0,0.420,0.0,0.0,0.0,0.0,1741774848.0,748548096.0,3565248512.0,27563503616.0,4106161.0,9257826.0
13-04 02:35:15,18.381,0.337,80.944,0.169,0.0,0.169,0.0,0.0,0.0,0.0,1749430272.0,748548096.0,3565252608.0,27555844096.0,4385517.0,6823880.0
13-04 02:35:16,16.932,0.671,81.559,0.503,0.0,0.335,0.0,24576.0,0.0,4.0,1752780800.0,748552192.0,3565256704.0,27552485376.0,4661688.0,5864787.0
13-04 02:35:17,15.164,0.674,83.488,0.168,0.0,0.505,0.0,0.0,0.0,0.0,1754910720.0,748552192.0,3565256704.0,27550355456.0,4649578.0,5507661.0
13-04 02:35:18,17.045,0.924,81.528,0.168,0.0,0.336,0.0,8192.0,0.0,1.0,1759719424.0,748552192.0,3565260800.0,27545542656.0,4779537.0,5656175.0
13-04 02:35:19,14.671,0.590,84.233,0.253,0.0,0.253,0.0,0.0,0.0,0.0,1764413440.0,748552192.0,3565264896.0,27540844544.0,4442101.0,5665310.0
13-04 02:35:20,15.580,0.677,83.065,0.254,0.0,0.423,0.0,0.0,0.0,0.0,1765584896.0,748552192.0,3565268992.0,27539668992.0,4353708.0,5547271.0
13-04 02:35:21,15.378,0.420,83.697,0.252,0.0,0.252,0.0,4096.0,0.0,2.0,1765736448.0,748552192.0,3565273088.0,27539513344.0,4807414.0,5646295.0
13-04 02:35:22,16.121,0.672,82.368,0.420,0.0,0.420,0.0,40960.0,0.0,5.0,1765859328.0,748556288.0,3565277184.0,27539382272.0,4124259.0,5612173.0
13-04 02:35:23,14.045,0.336,85.198,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1766174720.0,748556288.0,3565277184.0,27539066880.0,3976812.0,5492534.0
13-04 02:35:24,13.936,0.591,85.051,0.253,0.0,0.169,0.0,0.0,0.0,0.0,1766330368.0,748556288.0,3565281280.0,27538907136.0,4093996.0,5596890.0
13-04 02:35:25,17.417,0.667,81.583,0.0,0.0,0.333,0.0,45056.0,0.0,11.0,1765089280.0,748556288.0,3565285376.0,27540144128.0,4825152.0,5767435.0
13-04 02:35:26,13.266,0.588,85.642,0.336,0.0,0.168,0.0,0.0,0.0,0.0,1766256640.0,748556288.0,3565289472.0,27538972672.0,4014978.0,5505522.0
13-04 02:35:27,16.221,0.585,82.609,0.251,0.0,0.334,0.0,12288.0,0.0,2.0,1754894336.0,748556288.0,3565289472.0,27550334976.0,3972414.0,5480375.0
13-04 02:35:28,14.394,0.758,84.175,0.337,0.0,0.337,0.0,12288.0,0.0,2.0,1756569600.0,748560384.0,3565293568.0,27548651520.0,4124297.0,5564317.0
13-04 02:35:29,16.471,0.672,82.353,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1756692480.0,748560384.0,3565297664.0,27548524544.0,4779720.0,5765365.0
13-04 02:35:30,14.912,0.842,83.741,0.337,0.0,0.168,0.0,0.0,0.0,0.0,1757192192.0,748560384.0,3565301760.0,27548020736.0,4060791.0,5558566.0
13-04 02:35:31,13.204,0.757,85.366,0.252,0.0,0.421,0.0,4096.0,0.0,2.0,1756774400.0,748560384.0,3565301760.0,27548438528.0,3939789.0,5410878.0
13-04 02:35:32,15.759,0.587,83.236,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,1754955776.0,748560384.0,3565309952.0,27550248960.0,4139517.0,5609578.0
13-04 02:35:33,16.555,0.588,82.353,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1754955776.0,748560384.0,3565309952.0,27550248960.0,4805248.0,5811972.0
13-04 02:35:34,15.121,0.585,83.626,0.418,0.0,0.251,0.0,12288.0,0.0,2.0,1753518080.0,748564480.0,3565314048.0,27551678464.0,4038268.0,5533020.0
13-04 02:35:35,13.255,0.755,85.487,0.252,0.0,0.252,0.0,4096.0,0.0,1.0,1753546752.0,748564480.0,3565318144.0,27551645696.0,3956528.0,5446472.0
13-04 02:35:36,15.159,0.670,83.752,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1753513984.0,748564480.0,3565318144.0,27551678464.0,4072640.0,5579875.0
13-04 02:35:37,16.976,0.845,81.588,0.169,0.0,0.422,0.0,12288.0,0.0,2.0,1750732800.0,748564480.0,3565322240.0,27554455552.0,4866370.0,5826946.0
13-04 02:35:38,13.277,0.672,85.630,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1751707648.0,748564480.0,3565330432.0,27553472512.0,4029609.0,5521921.0
13-04 02:35:39,15.256,0.419,83.738,0.251,0.0,0.335,0.0,0.0,0.0,0.0,1750020096.0,748564480.0,3565330432.0,27555160064.0,3945730.0,5462091.0
13-04 02:35:40,13.648,0.421,85.425,0.337,0.0,0.168,0.0,12288.0,0.0,2.0,1750458368.0,748568576.0,3565334528.0,27554713600.0,4032444.0,5556253.0
13-04 02:35:41,12.584,0.507,86.655,0.084,0.0,0.169,0.0,0.0,0.0,0.0,1750667264.0,748568576.0,3565342720.0,27554496512.0,4380662.0,4412456.0
13-04 02:35:42,12.857,0.504,86.218,0.168,0.0,0.252,0.0,20480.0,0.0,4.0,1751347200.0,748568576.0,3565367296.0,27553792000.0,3464077.0,5102792.0
13-04 02:35:43,17.114,0.839,81.544,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1751445504.0,748568576.0,3565367296.0,27553693696.0,4375132.0,7091356.0
13-04 02:35:44,16.332,0.670,82.663,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1752096768.0,748568576.0,3565371392.0,27553038336.0,4306642.0,5606386.0
13-04 02:35:45,14.141,0.758,84.596,0.168,0.0,0.337,0.0,143360.0,0.0,1.0,1752948736.0,748568576.0,3565375488.0,27552182272.0,4442894.0,5727598.0
13-04 02:35:46,13.884,0.596,84.923,0.341,0.0,0.256,0.0,12288.0,0.0,2.0,1753862144.0,748572672.0,3565379584.0,27551260672.0,3896638.0,5518800.0
13-04 02:35:47,14.141,0.673,84.764,0.168,0.0,0.253,0.0,28672.0,0.0,3.0,1754718208.0,748572672.0,3565379584.0,27550404608.0,4279041.0,5631554.0
13-04 02:35:48,14.802,1.009,83.600,0.252,0.0,0.336,0.0,8192.0,0.0,2.0,1754742784.0,748572672.0,3565387776.0,27550371840.0,4336896.0,5571073.0
13-04 02:35:49,17.059,0.420,82.101,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1757409280.0,748572672.0,3565387776.0,27547705344.0,4627643.0,5598343.0
13-04 02:35:50,14.987,0.508,84.081,0.169,0.0,0.254,0.0,0.0,0.0,0.0,1757945856.0,748572672.0,3565391872.0,27547164672.0,4539980.0,5746446.0
13-04 02:35:51,15.693,0.835,82.554,0.417,0.0,0.501,0.0,12288.0,0.0,2.0,1758633984.0,748580864.0,3565395968.0,27546464256.0,3994079.0,5379026.0
13-04 02:35:52,13.131,0.758,85.606,0.337,0.0,0.168,0.0,0.0,0.0,0.0,1760788480.0,748580864.0,3565395968.0,27544309760.0,4112201.0,5602905.0
13-04 02:35:53,17.355,0.758,81.297,0.253,0.0,0.337,0.0,20480.0,0.0,3.0,1761800192.0,748580864.0,3565400064.0,27543293952.0,4819610.0,5809742.0
13-04 02:35:54,13.950,0.672,85.042,0.252,0.0,0.084,0.0,4096.0,0.0,2.0,1761894400.0,748580864.0,3565404160.0,27543195648.0,4038195.0,5505830.0
13-04 02:35:55,13.266,0.672,85.390,0.336,0.0,0.336,0.0,0.0,0.0,0.0,1761185792.0,748580864.0,3565408256.0,27543900160.0,3972929.0,5514794.0
13-04 02:35:56,14.358,0.840,84.299,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1761402880.0,748580864.0,3565416448.0,27543674880.0,4019186.0,5493338.0
13-04 02:35:57,16.373,0.588,82.452,0.420,0.0,0.168,0.0,24576.0,0.0,3.0,1761431552.0,748584960.0,3565416448.0,27543642112.0,4893067.0,5858464.0
13-04 02:35:58,14.924,0.759,83.811,0.169,0.0,0.337,0.0,16384.0,0.0,2.0,1760444416.0,748584960.0,3565420544.0,27544625152.0,4035046.0,5510993.0
13-04 02:35:59,13.518,0.756,85.306,0.336,0.0,0.084,0.0,0.0,0.0,0.0,1760788480.0,748584960.0,3565424640.0,27544276992.0,3939152.0,5435107.0
13-04 02:36:00,14.706,0.672,84.034,0.336,0.0,0.252,0.0,0.0,0.0,0.0,1760178176.0,748584960.0,3565432832.0,27544879104.0,4122792.0,5562580.0
13-04 02:36:01,16.667,0.670,82.161,0.168,0.0,0.335,0.0,0.0,0.0,0.0,1757761536.0,748584960.0,3565432832.0,27547295744.0,4822699.0,5849226.0
13-04 02:36:02,14.454,0.420,84.622,0.336,0.0,0.168,0.0,0.0,0.0,0.0,1758109696.0,748584960.0,3565436928.0,27546943488.0,4014258.0,5524441.0
13-04 02:36:03,14.575,0.758,84.330,0.084,0.0,0.253,0.0,24576.0,0.0,4.0,1757245440.0,748584960.0,3565445120.0,27547799552.0,3979208.0,5447318.0
13-04 02:36:04,13.697,0.588,85.378,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1757175808.0,748584960.0,3565449216.0,27547865088.0,4139029.0,5592148.0
13-04 02:36:05,17.647,0.756,81.261,0.168,0.0,0.168,0.0,16384.0,0.0,4.0,1757728768.0,748584960.0,3565453312.0,27547308032.0,4827265.0,5853908.0
13-04 02:36:06,14.010,0.671,84.732,0.252,0.0,0.336,0.0,4096.0,0.0,2.0,1757200384.0,748584960.0,3565457408.0,27547832320.0,4054286.0,5546628.0
13-04 02:36:07,13.473,0.837,84.854,0.335,0.0,0.502,0.0,0.0,0.0,0.0,1756512256.0,748584960.0,3565465600.0,27548512256.0,3959264.0,5460233.0
13-04 02:36:08,15.177,0.675,83.980,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,1756495872.0,748584960.0,3565473792.0,27548520448.0,4140601.0,5644672.0
13-04 02:36:09,16.248,0.921,82.161,0.335,0.0,0.335,0.0,12288.0,0.0,2.0,1758846976.0,748584960.0,3565481984.0,27546161152.0,4828056.0,5829759.0
13-04 02:36:10,14.790,0.504,84.118,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1758261248.0,748584960.0,3565490176.0,27546738688.0,4048690.0,5510497.0
13-04 02:36:11,14.154,0.586,84.925,0.084,0.0,0.251,0.0,0.0,0.0,0.0,1757691904.0,748584960.0,3565498368.0,27547299840.0,3974243.0,5502193.0
13-04 02:36:12,13.877,1.093,84.525,0.168,0.0,0.336,0.0,0.0,0.0,0.0,1757724672.0,748584960.0,3565502464.0,27547262976.0,4059614.0,5631019.0
13-04 02:36:13,15.794,0.676,82.939,0.253,0.0,0.338,0.0,12288.0,0.0,2.0,1756991488.0,748584960.0,3565506560.0,27547992064.0,4560238.0,5589506.0
13-04 02:36:14,14.573,0.754,84.171,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1758515200.0,748584960.0,3565506560.0,27546468352.0,4085718.0,5688100.0
13-04 02:36:15,15.055,0.841,83.600,0.336,0.0,0.168,0.0,12288.0,0.0,2.0,1759080448.0,748584960.0,3565514752.0,27545894912.0,4027870.0,5595592.0
13-04 02:36:16,13.062,0.509,85.835,0.339,0.0,0.254,0.0,0.0,0.0,0.0,1757999104.0,748584960.0,3565514752.0,27546976256.0,3966496.0,5574131.0
13-04 02:36:17,15.346,0.843,83.305,0.253,0.0,0.253,0.0,0.0,0.0,0.0,1758347264.0,748584960.0,3565518848.0,27546624000.0,4532800.0,5622435.0
13-04 02:36:18,13.926,0.671,84.983,0.252,0.0,0.168,0.0,12288.0,0.0,2.0,1759178752.0,748584960.0,3565522944.0,27545788416.0,3930937.0,5589240.0
13-04 02:36:19,13.767,0.676,85.220,0.169,0.0,0.169,0.0,4096.0,0.0,2.0,1759133696.0,748584960.0,3565527040.0,27545829376.0,4289842.0,5548931.0
13-04 02:36:20,15.926,0.754,82.816,0.251,0.0,0.251,0.0,143360.0,0.0,1.0,1760100352.0,748584960.0,3565527040.0,27544862720.0,4374517.0,5539955.0
13-04 02:36:21,16.040,0.752,82.707,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,1760030720.0,748589056.0,3565531136.0,27544924160.0,4845097.0,5690750.0
13-04 02:36:22,15.172,0.754,83.655,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1761271808.0,748589056.0,3565531136.0,27543683072.0,4129423.0,5622319.0
13-04 02:36:23,13.579,0.838,84.828,0.251,0.0,0.503,0.0,40960.0,0.0,5.0,1761329152.0,748589056.0,3565535232.0,27543621632.0,3932054.0,5449362.0
13-04 02:36:24,14.454,0.420,84.706,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1761284096.0,748589056.0,3565543424.0,27543658496.0,4120817.0,5611928.0
13-04 02:36:25,16.301,0.507,82.601,0.253,0.0,0.338,0.0,0.0,0.0,0.0,1762361344.0,748589056.0,3565543424.0,27542581248.0,4846309.0,5799092.0
13-04 02:36:26,13.747,1.090,84.744,0.168,0.0,0.251,0.0,0.0,0.0,0.0,1762758656.0,748589056.0,3565547520.0,27542179840.0,4025369.0,5507680.0
13-04 02:36:27,14.802,0.589,84.020,0.421,0.0,0.168,0.0,12288.0,0.0,2.0,1760845824.0,748593152.0,3565551616.0,27544084480.0,3957299.0,5454708.0
13-04 02:36:28,13.924,0.506,85.232,0.169,0.0,0.169,0.0,20480.0,0.0,3.0,1760116736.0,748593152.0,3565551616.0,27544813568.0,4134199.0,5646832.0
13-04 02:36:29,17.181,0.751,81.485,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1759477760.0,748593152.0,3565555712.0,27545448448.0,4810664.0,5772717.0
13-04 02:36:30,14.057,0.421,85.101,0.253,0.0,0.168,0.0,0.0,0.0,0.0,1758494720.0,748593152.0,3565555712.0,27546431488.0,4036210.0,5512446.0
13-04 02:36:31,14.081,0.422,84.992,0.169,0.0,0.337,0.0,0.0,0.0,0.0,1758523392.0,748593152.0,3565559808.0,27546398720.0,3951247.0,5500804.0
13-04 02:36:32,15.050,0.920,83.445,0.251,0.0,0.334,0.0,4096.0,0.0,2.0,1756680192.0,748593152.0,3565572096.0,27548229632.0,4136241.0,5556631.0
13-04 02:36:33,16.345,0.671,81.978,0.671,0.0,0.335,0.0,24576.0,0.0,3.0,1756930048.0,748597248.0,3565576192.0,27547971584.0,4816240.0,5807907.0
13-04 02:36:34,14.718,0.421,84.188,0.252,0.0,0.421,0.0,16384.0,0.0,2.0,1755144192.0,748597248.0,3565576192.0,27549757440.0,4037954.0,5528806.0
13-04 02:36:35,13.640,0.753,85.105,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1755594752.0,748597248.0,3565580288.0,27549302784.0,3979478.0,5506198.0
13-04 02:36:36,14.226,0.669,84.603,0.335,0.0,0.167,0.0,0.0,0.0,0.0,1755623424.0,748597248.0,3565584384.0,27549270016.0,4071344.0,5507873.0
13-04 02:36:37,16.569,0.757,82.254,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1757630464.0,748597248.0,3565584384.0,27547262976.0,4834087.0,5851385.0
13-04 02:36:38,13.961,0.589,84.861,0.336,0.0,0.252,0.0,0.0,0.0,0.0,1757331456.0,748597248.0,3565588480.0,27547557888.0,4027586.0,5512246.0
13-04 02:36:39,14.874,0.756,83.866,0.336,0.0,0.168,0.0,24576.0,0.0,4.0,1757253632.0,748601344.0,3565596672.0,27547623424.0,3977953.0,5498793.0
13-04 02:36:40,11.690,0.589,87.300,0.252,0.0,0.168,0.0,16384.0,0.0,4.0,1757347840.0,748601344.0,3565600768.0,27547525120.0,3659413.0,3876170.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1757343744.0,748601344.0,3565604864.0,27547525120.0,7661.0,5243.0
13-04 02:36:42,0.334,0.083,99.249,0.334,0.0,0.0,0.0,4096.0,0.0,2.0,1756958720.0,748601344.0,3565608960.0,27547906048.0,127554.0,27041.0
13-04 02:36:43,0.083,0.0,99.666,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1757212672.0,748601344.0,3565608960.0,27547652096.0,3781.0,13366.0
13-04 02:36:44,0.0,0.083,99.667,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1757335552.0,748601344.0,3565613056.0,27547525120.0,4566.0,14621.0
13-04 02:36:45,0.083,0.0,99.500,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,1757331456.0,748605440.0,3565613056.0,27547525120.0,3882.0,13565.0
13-04 02:36:46,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1757454336.0,748605440.0,3565617152.0,27547398144.0,6384.0,14986.0
13-04 02:36:47,5.593,0.918,92.571,0.835,0.0,0.083,0.0,0.0,0.0,0.0,1757831168.0,748605440.0,3565621248.0,27547017216.0,1604526.0,86871.0
13-04 02:36:48,18.824,1.765,75.210,3.782,0.0,0.420,0.0,0.0,0.0,0.0,1758298112.0,748605440.0,3565629440.0,27546542080.0,7807948.0,5529898.0
13-04 02:36:49,16.010,0.922,82.397,0.335,0.0,0.335,0.0,12288.0,0.0,2.0,1758580736.0,748605440.0,3565633536.0,27546255360.0,4341154.0,6286772.0
13-04 02:36:50,18.980,1.254,79.013,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1753915392.0,748605440.0,3565633536.0,27550920704.0,5164988.0,6832765.0
13-04 02:36:51,18.948,0.751,79.215,0.584,0.0,0.501,0.0,12288.0,0.0,2.0,1754451968.0,748609536.0,3565637632.0,27550375936.0,4843563.0,6594679.0
13-04 02:36:52,20.739,1.175,77.246,0.252,0.0,0.588,0.0,4096.0,0.0,2.0,1752625152.0,748609536.0,3565641728.0,27552198656.0,5551247.0,6863611.0
13-04 02:36:53,17.490,1.172,80.669,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1753333760.0,748609536.0,3565641728.0,27551490048.0,4625790.0,6567740.0
13-04 02:36:54,20.924,0.672,77.815,0.336,0.0,0.252,0.0,16384.0,0.0,2.0,1753526272.0,748609536.0,3565645824.0,27551293440.0,5387547.0,6759908.0
13-04 02:36:55,18.540,1.258,79.530,0.252,0.0,0.419,0.0,106496.0,0.0,1.0,1753587712.0,748609536.0,3565645824.0,27551232000.0,4999322.0,6628042.0
13-04 02:36:56,20.101,0.925,78.385,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1754386432.0,748609536.0,3565649920.0,27550429184.0,5116006.0,6565594.0
13-04 02:36:57,19.247,1.255,78.577,0.335,0.0,0.586,0.0,12288.0,0.0,2.0,1754071040.0,748613632.0,3565658112.0,27550732288.0,4977117.0,6752043.0
13-04 02:36:58,20.251,0.921,78.326,0.084,0.0,0.418,0.0,8192.0,0.0,2.0,1754337280.0,748613632.0,3565662208.0,27550461952.0,5483390.0,6686048.0
13-04 02:36:59,18.917,0.833,79.750,0.083,0.0,0.417,0.0,0.0,0.0,0.0,1754329088.0,748613632.0,3565662208.0,27550470144.0,4495258.0,6475221.0
13-04 02:37:00,20.586,0.921,77.908,0.251,0.0,0.335,0.0,28672.0,0.0,3.0,1755508736.0,748613632.0,3565666304.0,27549286400.0,5826964.0,7115001.0
13-04 02:37:01,17.613,0.751,81.052,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1755398144.0,748613632.0,3565670400.0,27549392896.0,4334560.0,6234016.0
13-04 02:37:02,21.0,1.0,77.250,0.333,0.0,0.417,0.0,12288.0,0.0,2.0,1756061696.0,748621824.0,3565670400.0,27548721152.0,5823357.0,7196679.0
13-04 02:37:03,18.849,0.667,79.817,0.167,0.0,0.500,0.0,12288.0,0.0,3.0,1755414528.0,748621824.0,3565678592.0,27549360128.0,4234762.0,6108814.0
13-04 02:37:04,20.802,0.835,77.527,0.167,0.0,0.668,0.0,0.0,0.0,0.0,1755131904.0,748621824.0,3565682688.0,27549638656.0,5854652.0,7046589.0
13-04 02:37:05,18.401,0.999,79.850,0.250,0.0,0.500,0.0,16384.0,0.0,2.0,1754648576.0,748621824.0,3565690880.0,27550113792.0,4406426.0,6472933.0
13-04 02:37:06,19.833,1.0,78.417,0.250,0.0,0.500,0.0,0.0,0.0,0.0,1756147712.0,748621824.0,3565699072.0,27548606464.0,5726748.0,6989738.0
13-04 02:37:07,18.797,0.835,79.449,0.251,0.0,0.668,0.0,0.0,0.0,0.0,1756418048.0,748621824.0,3565707264.0,27548327936.0,4428724.0,6404407.0
13-04 02:37:08,20.050,0.752,78.279,0.418,0.0,0.501,0.0,24576.0,0.0,3.0,1755844608.0,748621824.0,3565715456.0,27548893184.0,5726025.0,6927893.0
13-04 02:37:09,18.401,0.749,80.017,0.333,0.0,0.500,0.0,0.0,0.0,0.0,1756090368.0,748621824.0,3565719552.0,27548643328.0,4333246.0,6283866.0
13-04 02:37:10,20.017,0.841,78.049,0.252,0.0,0.841,0.0,12288.0,0.0,2.0,1757773824.0,748621824.0,3565723648.0,27546955776.0,5810997.0,7140545.0
13-04 02:37:11,19.211,0.671,79.782,0.084,0.0,0.252,0.0,0.0,0.0,0.0,1759838208.0,748621824.0,3565727744.0,27544887296.0,4458237.0,6382140.0
13-04 02:37:12,20.285,0.838,78.122,0.335,0.0,0.419,0.0,0.0,0.0,0.0,1759698944.0,748621824.0,3565735936.0,27545018368.0,5661028.0,6877267.0
13-04 02:37:13,18.296,0.835,80.033,0.334,0.0,0.501,0.0,12288.0,0.0,2.0,1760362496.0,748625920.0,3565744128.0,27544342528.0,4386701.0,6433132.0
13-04 02:37:14,21.572,0.920,76.421,0.251,0.0,0.836,0.0,4096.0,0.0,2.0,1760903168.0,748625920.0,3565748224.0,27543797760.0,5761898.0,6873605.0
13-04 02:37:15,17.863,0.918,80.467,0.250,0.0,0.501,0.0,28672.0,0.0,5.0,1759432704.0,748625920.0,3565752320.0,27545264128.0,4398489.0,6451756.0
13-04 02:37:16,21.841,0.837,76.318,0.335,0.0,0.669,0.0,0.0,0.0,0.0,1759596544.0,748625920.0,3565752320.0,27545100288.0,5743815.0,6873950.0
13-04 02:37:17,17.325,0.925,81.497,0.084,0.0,0.168,0.0,0.0,0.0,0.0,1759207424.0,748625920.0,3565756416.0,27545485312.0,4338636.0,6289594.0
13-04 02:37:18,22.075,0.996,76.100,0.166,0.0,0.664,0.0,0.0,0.0,0.0,1758830592.0,748625920.0,3565760512.0,27545858048.0,5596101.0,6941469.0
13-04 02:37:19,16.946,1.091,80.956,0.419,0.0,0.587,0.0,12288.0,0.0,2.0,1758982144.0,748630016.0,3565760512.0,27545702400.0,4405522.0,6562107.0
13-04 02:37:20,19.124,1.095,79.107,0.337,0.0,0.337,0.0,12288.0,0.0,2.0,1761710080.0,748630016.0,3565764608.0,27542970368.0,4865474.0,6801095.0
13-04 02:37:21,17.391,1.254,80.602,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1762693120.0,748630016.0,3565768704.0,27541983232.0,4428770.0,6998991.0
13-04 02:37:22,17.030,1.174,81.208,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1763319808.0,748630016.0,3565772800.0,27541352448.0,4402088.0,6155314.0
13-04 02:37:23,21.035,0.751,77.462,0.334,0.0,0.417,0.0,0.0,0.0,0.0,1763950592.0,748630016.0,3565776896.0,27540717568.0,5219933.0,6807763.0
13-04 02:37:24,19.698,0.922,78.625,0.251,0.0,0.503,0.0,0.0,0.0,0.0,1768628224.0,748630016.0,3565780992.0,27536035840.0,5179877.0,6666363.0
13-04 02:37:25,18.724,1.092,79.429,0.336,0.0,0.420,0.0,24576.0,0.0,4.0,1771401216.0,748634112.0,3565780992.0,27533258752.0,4858020.0,6547541.0
13-04 02:37:26,21.291,0.838,77.033,0.251,0.0,0.587,0.0,4096.0,0.0,2.0,1773654016.0,748634112.0,3565785088.0,27531001856.0,5428864.0,6787337.0
13-04 02:37:27,18.771,0.673,79.714,0.253,0.0,0.589,0.0,0.0,0.0,0.0,1774579712.0,748634112.0,3565789184.0,27530072064.0,5306105.0,6903812.0
13-04 02:37:28,19.563,0.504,79.261,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1775271936.0,748634112.0,3565789184.0,27529379840.0,4759942.0,6296497.0
13-04 02:37:29,19.714,0.758,78.939,0.168,0.0,0.421,0.0,0.0,0.0,0.0,1775263744.0,748634112.0,3565793280.0,27529383936.0,5443958.0,6760267.0
13-04 02:37:30,20.333,1.083,78.0,0.333,0.0,0.250,0.0,184320.0,0.0,6.0,1777049600.0,748638208.0,3565793280.0,27527593984.0,5254217.0,6787357.0
13-04 02:37:31,19.312,1.008,79.093,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1778806784.0,748638208.0,3565801472.0,27525828608.0,4795231.0,6513684.0
13-04 02:37:32,19.498,1.004,78.996,0.167,0.0,0.335,0.0,0.0,0.0,0.0,1778880512.0,748638208.0,3565805568.0,27525750784.0,5409834.0,6792737.0
13-04 02:37:33,20.301,0.585,78.363,0.251,0.0,0.501,0.0,8192.0,0.0,2.0,1778966528.0,748638208.0,3565809664.0,27525660672.0,5402079.0,6766504.0
13-04 02:37:34,17.977,1.003,80.518,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1779093504.0,748638208.0,3565809664.0,27525533696.0,4766876.0,6481317.0
13-04 02:37:35,19.882,1.015,78.342,0.423,0.0,0.338,0.0,28672.0,0.0,5.0,1779433472.0,748646400.0,3565813760.0,27525181440.0,5317623.0,6846921.0
13-04 02:37:36,18.167,1.009,80.404,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1779302400.0,748646400.0,3565813760.0,27525312512.0,5391097.0,6849621.0
13-04 02:37:37,18.671,0.841,79.815,0.084,0.0,0.589,0.0,0.0,0.0,0.0,1781673984.0,748646400.0,3565826048.0,27522928640.0,4895168.0,6565003.0
13-04 02:37:38,19.099,0.834,79.233,0.167,0.0,0.667,0.0,4096.0,0.0,2.0,1782083584.0,748646400.0,3565854720.0,27522490368.0,5295813.0,6475845.0
13-04 02:37:39,19.463,1.174,78.607,0.168,0.0,0.587,0.0,8192.0,0.0,1.0,1781440512.0,748646400.0,3565858816.0,27523129344.0,5138136.0,6982671.0
13-04 02:37:40,19.632,0.835,78.697,0.251,0.0,0.585,0.0,0.0,0.0,0.0,1777623040.0,748646400.0,3565858816.0,27526946816.0,5151576.0,6656218.0
13-04 02:37:41,19.716,1.170,78.446,0.334,0.0,0.334,0.0,40960.0,0.0,5.0,1776615424.0,748650496.0,3565862912.0,27527946240.0,4908205.0,6718318.0
13-04 02:37:42,19.398,1.087,78.595,0.251,0.0,0.669,0.0,0.0,0.0,0.0,1773658112.0,748650496.0,3565867008.0,27530899456.0,5601004.0,6871447.0
13-04 02:37:43,16.148,0.841,82.422,0.168,0.0,0.421,0.0,0.0,0.0,0.0,1774137344.0,748650496.0,3565867008.0,27530420224.0,4395753.0,6291042.0
13-04 02:37:44,21.662,1.008,76.742,0.168,0.0,0.420,0.0,0.0,0.0,0.0,1771855872.0,748650496.0,3565875200.0,27532693504.0,5845302.0,7176003.0
13-04 02:37:45,16.359,0.839,82.131,0.252,0.0,0.419,0.0,0.0,0.0,0.0,1768701952.0,748650496.0,3565879296.0,27535843328.0,4325870.0,6255664.0
13-04 02:37:46,21.859,0.838,76.466,0.251,0.0,0.586,0.0,12288.0,0.0,2.0,1766092800.0,748650496.0,3565883392.0,27538448384.0,5725024.0,6813939.0
13-04 02:37:47,17.224,0.585,81.187,0.418,0.0,0.585,0.0,12288.0,0.0,2.0,1763622912.0,748650496.0,3565883392.0,27540918272.0,4179805.0,6242546.0
13-04 02:37:48,21.524,1.005,76.633,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1761300480.0,748650496.0,3565887488.0,27543236608.0,5930067.0,7108060.0
13-04 02:37:49,17.672,0.754,80.821,0.335,0.0,0.419,0.0,0.0,0.0,0.0,1762025472.0,748650496.0,3565891584.0,27542507520.0,4341156.0,6323847.0
13-04 02:37:50,21.106,0.754,77.387,0.251,0.0,0.503,0.0,20480.0,0.0,6.0,1759735808.0,748650496.0,3565895680.0,27544793088.0,5631594.0,6919484.0
13-04 02:37:51,17.603,0.671,81.140,0.251,0.0,0.335,0.0,16384.0,0.0,2.0,1759768576.0,748650496.0,3565895680.0,27544760320.0,4341703.0,6499182.0
13-04 02:37:52,21.255,0.921,76.820,0.335,0.0,0.669,0.0,0.0,0.0,0.0,1759789056.0,748650496.0,3565899776.0,27544735744.0,5083393.0,7049934.0
13-04 02:37:53,15.957,1.086,82.206,0.418,0.0,0.334,0.0,12288.0,0.0,2.0,1760681984.0,748650496.0,3565903872.0,27543838720.0,4357144.0,6289902.0
13-04 02:37:54,18.304,1.008,80.017,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1762549760.0,748650496.0,3565907968.0,27541966848.0,4681001.0,6696661.0
13-04 02:37:55,18.456,1.007,79.866,0.336,0.0,0.336,0.0,0.0,0.0,0.0,1763049472.0,748650496.0,3565912064.0,27541463040.0,5106491.0,6754201.0
13-04 02:37:56,19.417,0.833,79.250,0.0,0.0,0.500,0.0,12288.0,0.0,2.0,1764823040.0,748650496.0,3565916160.0,27539685376.0,4656491.0,6374685.0
13-04 02:37:57,21.053,0.835,77.527,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1769431040.0,748650496.0,3565916160.0,27535077376.0,5511566.0,6925172.0
13-04 02:37:58,20.802,1.003,77.527,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1774051328.0,748650496.0,3565920256.0,27530452992.0,5230997.0,6677195.0
13-04 02:37:59,19.099,1.001,79.066,0.417,0.0,0.417,0.0,12288.0,0.0,2.0,1776041984.0,748650496.0,3565924352.0,27528458240.0,4677536.0,6483028.0
13-04 02:38:00,21.275,0.993,76.987,0.248,0.0,0.497,0.0,0.0,0.0,0.0,1778548736.0,748650496.0,3565924352.0,27525951488.0,5560139.0,6847268.0
13-04 02:38:01,19.831,0.928,78.397,0.338,0.0,0.506,0.0,12288.0,0.0,2.0,1779179520.0,748650496.0,3565928448.0,27525316608.0,5288281.0,6681122.0
13-04 02:38:02,17.696,1.002,80.551,0.250,0.0,0.501,0.0,4096.0,0.0,2.0,1781903360.0,748650496.0,3565932544.0,27522588672.0,4704542.0,6535172.0
13-04 02:38:03,20.219,0.758,78.265,0.253,0.0,0.505,0.0,0.0,0.0,0.0,1784025088.0,748650496.0,3565936640.0,27520462848.0,5368618.0,6762124.0
13-04 02:38:04,18.980,1.003,79.097,0.334,0.0,0.585,0.0,0.0,0.0,0.0,1784692736.0,748650496.0,3565940736.0,27519791104.0,5407018.0,6756660.0
13-04 02:38:05,19.748,0.840,78.319,0.336,0.0,0.756,0.0,155648.0,0.0,3.0,1787633664.0,748650496.0,3565953024.0,27516837888.0,4929751.0,6667389.0
13-04 02:38:06,18.792,1.174,79.362,0.336,0.0,0.336,0.0,32768.0,0.0,3.0,1788563456.0,748650496.0,3565957120.0,27515904000.0,5183631.0,6799074.0
13-04 02:38:07,20.436,0.921,77.973,0.168,0.0,0.503,0.0,0.0,0.0,0.0,1789149184.0,748650496.0,3565961216.0,27515314176.0,5335536.0,6800827.0
13-04 02:38:08,20.050,0.923,78.272,0.336,0.0,0.419,0.0,0.0,0.0,0.0,1783791616.0,748650496.0,3565969408.0,27520663552.0,5023755.0,6610699.0
13-04 02:38:09,19.056,0.843,79.258,0.169,0.0,0.675,0.0,8192.0,0.0,2.0,1784778752.0,748650496.0,3565977600.0,27519668224.0,5159746.0,6687129.0
13-04 02:38:10,20.101,1.005,78.308,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1785126912.0,748650496.0,3565985792.0,27519311872.0,5173889.0,6841219.0
13-04 02:38:11,19.782,0.754,78.793,0.251,0.0,0.419,0.0,24576.0,0.0,4.0,1784983552.0,748654592.0,3565989888.0,27519447040.0,5207363.0,6634979.0
13-04 02:38:12,19.498,1.004,78.912,0.167,0.0,0.418,0.0,4096.0,0.0,2.0,1783234560.0,748654592.0,3566002176.0,27521183744.0,5151235.0,6631199.0
13-04 02:38:13,19.208,1.011,79.191,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1781510144.0,748654592.0,3566006272.0,27522904064.0,4868349.0,6592519.0
13-04 02:38:14,20.236,0.590,78.668,0.169,0.0,0.337,0.0,8192.0,0.0,1.0,1780015104.0,748654592.0,3566010368.0,27524395008.0,5128176.0,6770261.0
13-04 02:38:15,18.745,0.669,79.833,0.167,0.0,0.586,0.0,0.0,0.0,0.0,1780166656.0,748654592.0,3566014464.0,27524239360.0,4898856.0,6482373.0
13-04 02:38:16,21.619,0.835,76.795,0.0,0.0,0.751,0.0,16384.0,0.0,2.0,1779691520.0,748654592.0,3566018560.0,27524710400.0,5795586.0,7033774.0
13-04 02:38:17,18.037,0.503,80.621,0.419,0.0,0.419,0.0,24576.0,0.0,3.0,1775415296.0,748662784.0,3566022656.0,27528974336.0,4281397.0,6223796.0
13-04 02:38:18,21.583,0.917,76.500,0.250,0.0,0.750,0.0,0.0,0.0,0.0,1775759360.0,748662784.0,3566022656.0,27528630272.0,5835699.0,7036832.0
13-04 02:38:19,18.593,0.838,79.983,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1774575616.0,748662784.0,3566026752.0,27529809920.0,4265042.0,6253105.0
13-04 02:38:20,21.237,0.920,77.174,0.167,0.0,0.502,0.0,0.0,0.0,0.0,1773916160.0,748662784.0,3566026752.0,27530469376.0,5866659.0,7152610.0
13-04 02:38:21,19.447,0.838,79.044,0.251,0.0,0.419,0.0,20480.0,0.0,4.0,1771675648.0,748662784.0,3566034944.0,27532701696.0,4475346.0,6410974.0
13-04 02:38:22,18.828,0.837,79.833,0.167,0.0,0.335,0.0,0.0,0.0,0.0,1771286528.0,748662784.0,3566034944.0,27533090816.0,5029376.0,6709418.0
13-04 02:38:23,19.498,1.004,78.326,0.335,0.0,0.837,0.0,12288.0,0.0,2.0,1769988096.0,748666880.0,3566039040.0,27534381056.0,4833764.0,6601081.0
13-04 02:38:24,19.616,1.169,78.631,0.167,0.0,0.417,0.0,0.0,0.0,0.0,1770684416.0,748666880.0,3566043136.0,27533680640.0,5036325.0,7041099.0
13-04 02:38:25,17.224,0.669,81.355,0.251,0.0,0.502,0.0,16384.0,0.0,4.0,1771413504.0,748666880.0,3566047232.0,27532947456.0,4415999.0,6219044.0
13-04 02:38:26,17.098,1.168,81.401,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,1772302336.0,748666880.0,3566047232.0,27532058624.0,4542791.0,6688034.0
13-04 02:38:27,19.516,1.001,78.649,0.167,0.0,0.667,0.0,0.0,0.0,0.0,1776013312.0,748666880.0,3566051328.0,27528343552.0,4586073.0,6579242.0
13-04 02:38:28,20.184,1.005,77.973,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1776201728.0,748666880.0,3566055424.0,27528151040.0,5485013.0,6914059.0
13-04 02:38:29,20.451,0.918,77.713,0.334,0.0,0.584,0.0,12288.0,0.0,2.0,1777250304.0,748670976.0,3566055424.0,27527098368.0,5137381.0,6408044.0
13-04 02:38:30,19.067,1.249,79.017,0.250,0.0,0.416,0.0,0.0,0.0,0.0,1777524736.0,748670976.0,3566059520.0,27526819840.0,4836126.0,6795398.0
13-04 02:38:31,22.483,0.671,76.174,0.084,0.0,0.587,0.0,0.0,0.0,0.0,1778536448.0,748670976.0,3566063616.0,27525804032.0,5467026.0,6840625.0
13-04 02:38:32,19.344,0.673,79.310,0.336,0.0,0.336,0.0,12288.0,0.0,2.0,1778589696.0,748670976.0,3566067712.0,27525746688.0,5225732.0,6466530.0
13-04 02:38:33,20.736,0.920,77.592,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1779838976.0,748670976.0,3566067712.0,27524497408.0,4826006.0,6791001.0
13-04 02:38:34,21.823,0.920,76.338,0.418,0.0,0.502,0.0,12288.0,0.0,2.0,1779728384.0,748675072.0,3566075904.0,27524595712.0,5429510.0,6758667.0
13-04 02:38:35,18.143,1.097,79.916,0.253,0.0,0.591,0.0,4096.0,0.0,2.0,1779597312.0,748675072.0,3566075904.0,27524726784.0,5146192.0,6629500.0
13-04 02:38:36,19.414,1.088,78.996,0.0,0.0,0.502,0.0,0.0,0.0,0.0,1780162560.0,748675072.0,3566084096.0,27524153344.0,4810696.0,6552412.0
13-04 02:38:37,19.664,0.756,78.992,0.252,0.0,0.336,0.0,16384.0,0.0,2.0,1780547584.0,748675072.0,3566088192.0,27523764224.0,5530312.0,6906615.0
13-04 02:38:38,20.336,0.756,78.151,0.336,0.0,0.420,0.0,0.0,0.0,0.0,1782378496.0,748675072.0,3566092288.0,27521929216.0,5188603.0,6602227.0
13-04 02:38:39,19.147,1.003,79.264,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1785991168.0,748675072.0,3566096384.0,27518312448.0,4916187.0,6600625.0
13-04 02:38:40,20.924,1.008,77.563,0.084,0.0,0.420,0.0,151552.0,0.0,3.0,1789423616.0,748679168.0,3566096384.0,27514875904.0,5321242.0,6781519.0
13-04 02:38:41,20.167,1.088,77.992,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1790128128.0,748679168.0,3566100480.0,27514167296.0,5255939.0,6597639.0
13-04 02:38:42,18.844,0.670,79.983,0.168,0.0,0.335,0.0,28672.0,0.0,3.0,1790332928.0,748679168.0,3566100480.0,27513962496.0,4960697.0,6553995.0
13-04 02:38:43,21.237,0.753,77.258,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1789120512.0,748679168.0,3566108672.0,27515166720.0,5206851.0,6845274.0
13-04 02:38:44,18.577,1.088,79.582,0.167,0.0,0.586,0.0,8192.0,0.0,2.0,1789693952.0,748679168.0,3566108672.0,27514593280.0,5035942.0,6662528.0
13-04 02:38:45,21.536,0.751,77.045,0.250,0.0,0.417,0.0,4096.0,0.0,2.0,1782349824.0,748679168.0,3566112768.0,27521933312.0,5139784.0,6676973.0
13-04 02:38:46,18.235,1.008,79.832,0.420,0.0,0.504,0.0,12288.0,0.0,2.0,1782497280.0,748683264.0,3566120960.0,27521773568.0,5089324.0,6743392.0
13-04 02:38:47,21.417,0.917,77.167,0.250,0.0,0.250,0.0,0.0,0.0,0.0,1778184192.0,748683264.0,3566120960.0,27526086656.0,5019500.0,6626708.0
13-04 02:38:48,7.191,0.251,92.224,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,1779642368.0,748683264.0,3566120960.0,27524628480.0,2452966.0,1789901.0
13-04 02:38:49,0.0,0.0,99.749,0.251,0.0,0.0,0.0,8192.0,0.0,1.0,1779634176.0,748683264.0,3566129152.0,27524628480.0,7353.0,18224.0
13-04 02:38:50,0.167,0.0,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1779757056.0,748683264.0,3566133248.0,27524501504.0,12054.0,21074.0
13-04 02:38:51,0.0,0.0,99.499,0.501,0.0,0.0,0.0,24576.0,0.0,3.0,1779875840.0,748687360.0,3566137344.0,27524374528.0,6157.0,17663.0
13-04 02:38:52,0.0,0.0,99.666,0.334,0.0,0.0,0.0,0.0,0.0,0.0,1779875840.0,748687360.0,3566137344.0,27524374528.0,2303.0,16281.0
13-04 02:38:53,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1779871744.0,748687360.0,3566141440.0,27524374528.0,9559.0,19512.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1779994624.0,748687360.0,3566145536.0,27524247552.0,5618.0,3972.0
13-04 02:38:55,13.222,1.674,81.841,3.096,0.0,0.167,0.0,0.0,0.0,0.0,1778618368.0,748687360.0,3566153728.0,27525615616.0,6728726.0,1316732.0
13-04 02:38:56,16.164,0.754,80.737,1.926,0.0,0.419,0.0,0.0,0.0,0.0,1773568000.0,748687360.0,3566157824.0,27530661888.0,3689030.0,6470095.0
13-04 02:38:57,19.276,0.842,79.125,0.337,0.0,0.421,0.0,12288.0,0.0,2.0,1773563904.0,748691456.0,3566157824.0,27530661888.0,5751881.0,7778095.0
13-04 02:38:58,18.463,1.003,79.532,0.251,0.0,0.752,0.0,20480.0,0.0,4.0,1754480640.0,748691456.0,3566161920.0,27549741056.0,4405959.0,6594704.0
13-04 02:38:59,21.914,0.924,76.406,0.168,0.0,0.588,0.0,0.0,0.0,0.0,1756422144.0,748691456.0,3566166016.0,27547795456.0,5752898.0,7583175.0
13-04 02:39:00,19.064,1.087,79.181,0.167,0.0,0.502,0.0,16384.0,0.0,4.0,1758130176.0,748691456.0,3566166016.0,27546087424.0,4931813.0,6816804.0
13-04 02:39:01,23.328,0.836,75.084,0.167,0.0,0.585,0.0,0.0,0.0,0.0,1759748096.0,748691456.0,3566170112.0,27544465408.0,5769822.0,7422170.0
13-04 02:39:02,20.185,1.009,78.217,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1760727040.0,748691456.0,3566174208.0,27543482368.0,5524993.0,7203515.0
13-04 02:39:03,21.083,0.917,77.083,0.333,0.0,0.583,0.0,24576.0,0.0,4.0,1765453824.0,748695552.0,3566178304.0,27538747392.0,5229765.0,7101237.0
13-04 02:39:04,22.742,1.003,75.585,0.167,0.0,0.502,0.0,0.0,0.0,0.0,1771130880.0,748695552.0,3566186496.0,27533062144.0,5838878.0,7615902.0
13-04 02:39:05,18.923,0.673,79.899,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1773182976.0,748695552.0,3566194688.0,27531001856.0,4992414.0,6893272.0
13-04 02:39:06,24.582,0.920,73.746,0.167,0.0,0.585,0.0,0.0,0.0,0.0,1774538752.0,748695552.0,3566198784.0,27529641984.0,5951456.0,7600951.0
13-04 02:39:07,20.151,1.175,78.086,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1775845376.0,748695552.0,3566206976.0,27528327168.0,4850168.0,6857777.0
13-04 02:39:08,21.626,1.006,76.614,0.335,0.0,0.419,0.0,20480.0,0.0,4.0,1777070080.0,748695552.0,3566211072.0,27527098368.0,5837432.0,7385005.0
13-04 02:39:09,20.269,1.514,77.292,0.336,0.0,0.589,0.0,12288.0,0.0,2.0,1778139136.0,748699648.0,3566219264.0,27526017024.0,5404940.0,7214245.0
13-04 02:39:10,21.207,0.838,77.117,0.335,0.0,0.503,0.0,0.0,0.0,0.0,1778880512.0,748699648.0,3566223360.0,27525271552.0,5338485.0,7354836.0
13-04 02:39:11,20.640,0.758,77.843,0.253,0.0,0.505,0.0,0.0,0.0,0.0,1780539392.0,748699648.0,3566231552.0,27523604480.0,5636986.0,7250663.0
13-04 02:39:12,22.027,0.838,76.633,0.084,0.0,0.419,0.0,0.0,0.0,0.0,1780858880.0,748699648.0,3566235648.0,27523280896.0,5151777.0,7030189.0
13-04 02:39:13,21.935,1.001,76.230,0.167,0.0,0.667,0.0,12288.0,0.0,2.0,1781071872.0,748699648.0,3566239744.0,27523063808.0,5805039.0,7268127.0
13-04 02:39:14,20.386,1.007,77.601,0.252,0.0,0.755,0.0,12288.0,0.0,2.0,1782173696.0,748703744.0,3566243840.0,27521953792.0,5056841.0,7407482.0
13-04 02:39:15,21.189,0.838,77.052,0.419,0.0,0.503,0.0,135168.0,0.0,1.0,1783500800.0,748703744.0,3566247936.0,27520622592.0,5681225.0,7237126.0
13-04 02:39:16,19.781,1.010,78.367,0.253,0.0,0.589,0.0,0.0,0.0,0.0,1783861248.0,748703744.0,3566247936.0,27520262144.0,5412511.0,7165954.0
13-04 02:39:17,23.032,0.921,75.461,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1786568704.0,748703744.0,3566256128.0,27517546496.0,5361131.0,7229806.0
13-04 02:39:18,21.273,1.256,76.633,0.251,0.0,0.586,0.0,28672.0,0.0,3.0,1787637760.0,748703744.0,3566264320.0,27516469248.0,5719571.0,7238723.0
13-04 02:39:19,20.168,0.756,78.235,0.252,0.0,0.588,0.0,4096.0,0.0,2.0,1787883520.0,748703744.0,3566264320.0,27516223488.0,5198760.0,7319617.0
13-04 02:39:20,22.697,0.670,75.796,0.419,0.0,0.419,0.0,20480.0,0.0,4.0,1788538880.0,748707840.0,3566268416.0,27515559936.0,5715460.0,7251029.0
13-04 02:39:21,19.916,0.844,78.481,0.253,0.0,0.506,0.0,0.0,0.0,0.0,1788891136.0,748707840.0,3566272512.0,27515203584.0,5004475.0,6985773.0
13-04 02:39:22,21.351,1.084,76.397,0.334,0.0,0.834,0.0,0.0,0.0,0.0,1789210624.0,748707840.0,3566276608.0,27514880000.0,5721129.0,7447536.0
13-04 02:39:23,20.420,1.008,78.067,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1789460480.0,748707840.0,3566276608.0,27514630144.0,5189742.0,7063113.0
13-04 02:39:24,20.934,1.168,77.231,0.250,0.0,0.417,0.0,16384.0,0.0,2.0,1790754816.0,748707840.0,3566280704.0,27513331712.0,5606836.0,7344648.0
13-04 02:39:25,20.893,0.927,77.338,0.505,0.0,0.337,0.0,28672.0,0.0,3.0,1793228800.0,748711936.0,3566280704.0,27510853632.0,5475859.0,7143501.0
13-04 02:39:26,21.812,0.671,76.678,0.252,0.0,0.587,0.0,0.0,0.0,0.0,1795600384.0,748711936.0,3566284800.0,27508477952.0,5230408.0,7168403.0
13-04 02:39:27,21.110,1.093,77.208,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1796222976.0,748711936.0,3566288896.0,27507851264.0,5611579.0,7203125.0
13-04 02:39:28,20.819,1.003,77.676,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1799057408.0,748711936.0,3566292992.0,27505012736.0,4861783.0,7441154.0
13-04 02:39:29,20.335,1.339,78.075,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1800658944.0,748711936.0,3566297088.0,27503407104.0,4945169.0,7511258.0
13-04 02:39:30,19.140,0.759,79.427,0.253,0.0,0.422,0.0,4096.0,0.0,2.0,1807249408.0,748711936.0,3566321664.0,27496792064.0,4699202.0,6969007.0
13-04 02:39:31,18.581,0.845,79.899,0.253,0.0,0.422,0.0,12288.0,0.0,2.0,1816399872.0,748716032.0,3566325760.0,27487633408.0,5135205.0,6794853.0
13-04 02:39:32,21.423,0.753,76.987,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1820106752.0,748716032.0,3566325760.0,27483926528.0,5291575.0,7469378.0
13-04 02:39:33,22.389,1.170,75.606,0.167,0.0,0.668,0.0,0.0,0.0,0.0,1824272384.0,748716032.0,3566329856.0,27479756800.0,5620406.0,7228315.0
13-04 02:39:34,20.996,0.913,77.178,0.249,0.0,0.664,0.0,16384.0,0.0,2.0,1830346752.0,748716032.0,3566338048.0,27473674240.0,5123033.0,7258053.0
13-04 02:39:35,23.897,1.082,74.355,0.167,0.0,0.500,0.0,0.0,0.0,0.0,1834328064.0,748716032.0,3566342144.0,27469688832.0,5784780.0,7425040.0
13-04 02:39:36,20.934,0.834,77.815,0.250,0.0,0.167,0.0,0.0,0.0,0.0,1841848320.0,748716032.0,3566346240.0,27462164480.0,5010246.0,6772755.0
13-04 02:39:37,23.653,0.926,74.747,0.337,0.0,0.337,0.0,12288.0,0.0,2.0,1848475648.0,748720128.0,3566346240.0,27455533056.0,5934065.0,7624683.0
13-04 02:39:38,19.933,0.921,78.308,0.168,0.0,0.670,0.0,0.0,0.0,0.0,1850970112.0,748720128.0,3566350336.0,27453034496.0,4887956.0,6737608.0
13-04 02:39:39,21.757,0.921,76.402,0.335,0.0,0.586,0.0,12288.0,0.0,2.0,1856241664.0,748720128.0,3566350336.0,27447762944.0,5842789.0,7553738.0
13-04 02:39:40,21.441,1.089,76.884,0.168,0.0,0.419,0.0,16384.0,0.0,4.0,1862455296.0,748720128.0,3566358528.0,27441541120.0,5196698.0,7163243.0
13-04 02:39:41,22.204,1.169,75.793,0.167,0.0,0.668,0.0,0.0,0.0,0.0,1872584704.0,748720128.0,3566362624.0,27431407616.0,5539650.0,7407496.0
13-04 02:39:42,20.269,1.009,78.385,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1876103168.0,748720128.0,3566362624.0,27427889152.0,5328455.0,7009180.0
13-04 02:39:43,22.306,0.835,76.190,0.251,0.0,0.418,0.0,16384.0,0.0,4.0,1877086208.0,748724224.0,3566366720.0,27426897920.0,5470158.0,7380207.0
13-04 02:39:44,19.983,0.843,77.993,0.253,0.0,0.927,0.0,0.0,0.0,0.0,1877835776.0,748724224.0,3566370816.0,27426144256.0,5430728.0,7073379.0
13-04 02:39:45,22.510,1.004,75.732,0.167,0.0,0.586,0.0,135168.0,0.0,3.0,1886957568.0,748724224.0,3566370816.0,27417022464.0,5437617.0,7340948.0
13-04 02:39:46,21.572,1.003,76.338,0.251,0.0,0.836,0.0,0.0,0.0,0.0,1892868096.0,748724224.0,3566370816.0,27411111936.0,5570348.0,7129166.0
13-04 02:39:47,20.101,1.340,77.973,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1893011456.0,748724224.0,3566379008.0,27410960384.0,5172652.0,7236654.0
13-04 02:39:48,22.800,0.838,75.859,0.168,0.0,0.335,0.0,0.0,0.0,0.0,1885642752.0,748724224.0,3566383104.0,27418324992.0,5659602.0,7249405.0
13-04 02:39:49,21.980,0.671,76.594,0.419,0.0,0.336,0.0,12288.0,0.0,2.0,1886519296.0,748728320.0,3566383104.0,27417444352.0,5297488.0,7325216.0
13-04 02:39:50,20.251,1.255,77.992,0.0,0.0,0.502,0.0,28672.0,0.0,3.0,1896681472.0,748728320.0,3566391296.0,27407273984.0,5514831.0,7229058.0
13-04 02:39:51,21.823,0.920,76.505,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1899565056.0,748728320.0,3566391296.0,27404390400.0,5439876.0,7159221.0
13-04 02:39:52,22.250,0.840,76.154,0.252,0.0,0.504,0.0,0.0,0.0,0.0,1903247360.0,748728320.0,3566395392.0,27400704000.0,5412693.0,7273708.0
13-04 02:39:53,22.776,0.831,75.395,0.249,0.0,0.748,0.0,0.0,0.0,0.0,1901613056.0,748728320.0,3566399488.0,27402334208.0,5526113.0,7116661.0
13-04 02:39:54,21.536,1.169,76.377,0.334,0.0,0.584,0.0,12288.0,0.0,2.0,1903398912.0,748732416.0,3566403584.0,27400540160.0,5368383.0,7277076.0
13-04 02:39:55,21.739,1.087,76.421,0.251,0.0,0.502,0.0,20480.0,0.0,3.0,1904283648.0,748732416.0,3566403584.0,27399655424.0,5437333.0,7210399.0
13-04 02:39:56,22.157,1.087,75.836,0.251,0.0,0.669,0.0,0.0,0.0,0.0,1908109312.0,748732416.0,3566407680.0,27395825664.0,5376406.0,7205556.0
13-04 02:39:57,21.220,0.752,77.277,0.251,0.0,0.501,0.0,0.0,0.0,0.0,1909760000.0,748732416.0,3566411776.0,27394170880.0,5520828.0,7173932.0
13-04 02:39:58,22.399,0.755,76.258,0.168,0.0,0.419,0.0,4096.0,0.0,2.0,1899991040.0,748732416.0,3566419968.0,27403931648.0,5290598.0,7307202.0
13-04 02:39:59,20.554,0.923,77.768,0.252,0.0,0.503,0.0,0.0,0.0,0.0,1900101632.0,748732416.0,3566424064.0,27403816960.0,5457512.0,7199196.0
13-04 02:40:00,20.924,1.261,76.807,0.588,0.0,0.420,0.0,61440.0,0.0,9.0,1904549888.0,748736512.0,3566424064.0,27399364608.0,5018718.0,7257885.0
13-04 02:40:01,18.908,0.924,79.664,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1909460992.0,748736512.0,3566428160.0,27394449408.0,4916967.0,7377475.0
13-04 02:40:02,21.841,0.753,76.820,0.167,0.0,0.418,0.0,0.0,0.0,0.0,1913724928.0,748736512.0,3566428160.0,27390185472.0,5041485.0,7567483.0
13-04 02:40:03,19.144,0.924,79.513,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1922285568.0,748736512.0,3566436352.0,27381616640.0,4798403.0,6767261.0
13-04 02:40:04,22.864,1.089,75.293,0.251,0.0,0.503,0.0,0.0,0.0,0.0,1927774208.0,748736512.0,3566440448.0,27376123904.0,5652377.0,7315948.0
13-04 02:40:05,21.530,1.164,76.559,0.249,0.0,0.499,0.0,0.0,0.0,0.0,1931542528.0,748736512.0,3566448640.0,27372347392.0,4866382.0,6950304.0
13-04 02:40:06,23.594,0.756,74.559,0.504,0.0,0.588,0.0,24576.0,0.0,4.0,1945600000.0,748740608.0,3566456832.0,27358277632.0,6198011.0,7751468.0
13-04 02:40:07,21.004,0.586,77.908,0.167,0.0,0.335,0.0,4096.0,0.0,2.0,1951764480.0,748740608.0,3566465024.0,27352104960.0,4836640.0,6915760.0
13-04 02:40:08,22.529,1.089,75.377,0.251,0.0,0.754,0.0,0.0,0.0,0.0,1958420480.0,748740608.0,3566469120.0,27345444864.0,5781374.0,7463845.0
13-04 02:40:09,20.823,0.756,77.582,0.0,0.0,0.840,0.0,0.0,0.0,0.0,1963044864.0,748740608.0,3566473216.0,27340816384.0,5211391.0,7009658.0
13-04 02:40:10,22.565,0.833,75.853,0.250,0.0,0.500,0.0,0.0,0.0,0.0,1965731840.0,748740608.0,3566477312.0,27338125312.0,5508548.0,7236518.0
13-04 02:40:11,22.610,0.998,75.561,0.499,0.0,0.333,0.0,28672.0,0.0,4.0,1962373120.0,748744704.0,3566481408.0,27341475840.0,5488648.0,7191769.0
13-04 02:40:12,22.185,1.001,75.980,0.334,0.0,0.500,0.0,0.0,0.0,0.0,1970171904.0,748744704.0,3566489600.0,27333668864.0,5302872.0,7328398.0
13-04 02:40:13,23.096,0.921,75.397,0.167,0.0,0.418,0.0,0.0,0.0,0.0,1976086528.0,748744704.0,3566497792.0,27327746048.0,5627748.0,7254821.0
13-04 02:40:14,20.921,1.172,77.155,0.335,0.0,0.418,0.0,0.0,0.0,0.0,1980583936.0,748744704.0,3566501888.0,27323244544.0,5098374.0,7082146.0
13-04 02:40:15,23.829,0.920,74.582,0.167,0.0,0.502,0.0,16384.0,0.0,4.0,1984479232.0,748744704.0,3566505984.0,27319345152.0,5838594.0,7349135.0
13-04 02:40:16,20.973,0.839,77.433,0.168,0.0,0.587,0.0,12288.0,0.0,2.0,1991409664.0,748744704.0,3566505984.0,27312414720.0,5130216.0,7137494.0
13-04 02:40:17,21.988,0.927,76.243,0.421,0.0,0.421,0.0,12288.0,0.0,2.0,1987997696.0,748748800.0,3566510080.0,27315818496.0,5571744.0,7233164.0
13-04 02:40:18,21.088,0.753,77.406,0.335,0.0,0.418,0.0,4096.0,0.0,2.0,1992065024.0,748748800.0,3566510080.0,27311751168.0,5275550.0,7251496.0
13-04 02:40:19,23.006,1.008,75.315,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1989324800.0,748748800.0,3566514176.0,27314487296.0,5427197.0,7219178.0
13-04 02:40:20,20.840,0.672,77.815,0.168,0.0,0.504,0.0,135168.0,0.0,1.0,1996181504.0,748748800.0,3566514176.0,27307630592.0,5493912.0,7234674.0
13-04 02:40:21,22.705,0.835,75.710,0.250,0.0,0.501,0.0,0.0,0.0,0.0,2002497536.0,748748800.0,3566522368.0,27301306368.0,5345864.0,7283447.0
13-04 02:40:22,21.387,1.253,76.608,0.251,0.0,0.501,0.0,32768.0,0.0,3.0,2005282816.0,748748800.0,3566526464.0,27298516992.0,5641229.0,7363567.0
13-04 02:40:23,20.889,1.091,77.349,0.336,0.0,0.336,0.0,12288.0,0.0,2.0,2010238976.0,748752896.0,3566530560.0,27293552640.0,5263950.0,7003609.0
13-04 02:40:24,23.283,1.005,75.042,0.168,0.0,0.503,0.0,0.0,0.0,0.0,2008883200.0,748752896.0,3566530560.0,27294908416.0,5661539.0,7299674.0
13-04 02:40:25,20.301,1.003,77.694,0.167,0.0,0.835,0.0,0.0,0.0,0.0,2015023104.0,748752896.0,3566534656.0,27288764416.0,5249806.0,7192943.0
13-04 02:40:26,24.457,1.002,73.957,0.250,0.0,0.334,0.0,0.0,0.0,0.0,2012033024.0,748752896.0,3566534656.0,27291754496.0,5486082.0,7241635.0
13-04 02:40:27,20.251,0.921,77.824,0.167,0.0,0.837,0.0,20480.0,0.0,4.0,2010853376.0,748752896.0,3566542848.0,27292925952.0,5314839.0,7210075.0
13-04 02:40:28,20.872,0.838,77.200,0.335,0.0,0.754,0.0,0.0,0.0,0.0,2013233152.0,748752896.0,3566546944.0,27290542080.0,5375137.0,7079799.0
13-04 02:40:29,22.556,0.835,75.689,0.251,0.0,0.668,0.0,12288.0,0.0,2.0,2013945856.0,748756992.0,3566551040.0,27289821184.0,5576514.0,7356379.0
13-04 02:40:30,21.423,0.753,77.071,0.0,0.0,0.753,0.0,8192.0,0.0,1.0,2019217408.0,748756992.0,3566555136.0,27284545536.0,5239585.0,7210709.0
13-04 02:40:31,22.500,1.0,75.250,0.250,0.0,1.0,0.0,0.0,0.0,0.0,2016641024.0,748756992.0,3566559232.0,27287117824.0,5683603.0,7146644.0
13-04 02:40:32,18.908,1.092,78.908,0.252,0.0,0.840,0.0,12288.0,0.0,2.0,2024067072.0,748756992.0,3566563328.0,27279687680.0,4992851.0,7357154.0
13-04 02:40:33,23.308,1.086,74.687,0.167,0.0,0.752,0.0,0.0,0.0,0.0,2015502336.0,748756992.0,3566567424.0,27288248320.0,4999440.0,7387653.0
13-04 02:40:34,17.450,0.671,80.621,0.336,0.0,0.923,0.0,0.0,0.0,0.0,2015416320.0,748756992.0,3566571520.0,27288330240.0,4604922.0,6843914.0
13-04 02:40:35,23.264,0.837,74.895,0.418,0.0,0.586,0.0,28672.0,0.0,3.0,2018099200.0,748761088.0,3566571520.0,27285643264.0,5417659.0,7457215.0
13-04 02:40:36,18.971,0.675,79.258,0.337,0.0,0.759,0.0,0.0,0.0,0.0,2018390016.0,748761088.0,3566575616.0,27285348352.0,4616512.0,6994748.0
13-04 02:40:37,23.594,1.008,74.055,0.252,0.0,1.092,0.0,4096.0,0.0,2.0,2018414592.0,748761088.0,3566604288.0,27285295104.0,6041158.0,7432852.0
13-04 02:40:38,19.516,0.667,78.565,0.250,0.0,1.001,0.0,16384.0,0.0,2.0,2024738816.0,748761088.0,3566608384.0,27278966784.0,4879336.0,6675405.0
13-04 02:40:39,25.963,1.005,71.859,0.251,0.0,0.921,0.0,0.0,0.0,0.0,2031788032.0,748761088.0,3566612480.0,27271913472.0,5481020.0,7439247.0
13-04 02:40:40,19.949,0.758,78.114,0.253,0.0,0.926,0.0,0.0,0.0,0.0,2036609024.0,748761088.0,3566612480.0,27267092480.0,5448150.0,7008922.0
13-04 02:40:41,23.770,0.834,74.145,0.334,0.0,0.917,0.0,12288.0,0.0,2.0,2038210560.0,748765184.0,3566612480.0,27265486848.0,5307664.0,7394735.0
13-04 02:40:42,20.781,1.330,76.559,0.249,0.0,1.081,0.0,0.0,0.0,0.0,2042830848.0,748765184.0,3566616576.0,27260862464.0,5608574.0,7251736.0
13-04 02:40:43,20.500,1.333,76.667,0.417,0.0,1.083,0.0,12288.0,0.0,2.0,2048274432.0,748765184.0,3566620672.0,27255414784.0,5264263.0,7135286.0
13-04 02:40:44,23.283,0.921,74.874,0.251,0.0,0.670,0.0,0.0,0.0,0.0,2056859648.0,748765184.0,3566624768.0,27246825472.0,5774536.0,7211581.0
13-04 02:40:45,21.725,0.912,76.119,0.249,0.0,0.995,0.0,12288.0,0.0,3.0,2060812288.0,748765184.0,3566624768.0,27242872832.0,5004899.0,7151419.0
13-04 02:40:46,22.259,0.669,75.816,0.251,0.0,1.004,0.0,0.0,0.0,0.0,2060734464.0,748765184.0,3566632960.0,27242942464.0,6026278.0,7538490.0
13-04 02:40:47,21.369,0.835,76.127,0.334,0.0,1.336,0.0,16384.0,0.0,4.0,2062544896.0,748769280.0,3566657536.0,27241103360.0,4949443.0,7008515.0
13-04 02:40:48,21.935,1.168,75.897,0.167,0.0,0.834,0.0,16384.0,0.0,2.0,2067902464.0,748769280.0,3566657536.0,27235745792.0,5721372.0,7236305.0
13-04 02:40:49,20.620,0.754,77.703,0.084,0.0,0.838,0.0,0.0,0.0,0.0,2070306816.0,748769280.0,3566661632.0,27233337344.0,5078269.0,7119265.0
13-04 02:40:50,25.209,0.584,72.871,0.250,0.0,1.085,0.0,16384.0,0.0,4.0,2073059328.0,748769280.0,3566661632.0,27230584832.0,5579081.0,7230964.0
13-04 02:40:51,20.451,1.169,77.629,0.250,0.0,0.501,0.0,0.0,0.0,0.0,2076655616.0,748769280.0,3566665728.0,27226984448.0,5431121.0,7084053.0
13-04 02:40:52,23.909,0.755,74.497,0.168,0.0,0.671,0.0,0.0,0.0,0.0,2082652160.0,748769280.0,3566669824.0,27220983808.0,5387102.0,7462863.0
13-04 02:40:53,21.092,1.008,77.059,0.420,0.0,0.420,0.0,24576.0,0.0,4.0,2087702528.0,748773376.0,3566673920.0,27215925248.0,5494651.0,7070618.0
13-04 02:40:54,22.814,0.833,75.354,0.250,0.0,0.749,0.0,0.0,0.0,0.0,2087182336.0,748773376.0,3566678016.0,27216441344.0,5351006.0,7268962.0
13-04 02:40:55,22.204,1.002,75.876,0.250,0.0,0.668,0.0,159744.0,0.0,1.0,2089426944.0,748773376.0,3566682112.0,27214192640.0,5425483.0,6661194.0
13-04 02:40:56,5.004,0.0,94.829,0.167,0.0,0.0,0.0,4096.0,0.0,2.0,2091610112.0,748773376.0,3566682112.0,27212009472.0,1834120.0,303854.0
13-04 02:40:57,4.090,0.083,95.492,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2091986944.0,748773376.0,3566686208.0,27211628544.0,1965332.0,37773.0
13-04 02:40:58,4.355,0.251,95.226,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,2101919744.0,748773376.0,3566690304.0,27201691648.0,1895097.0,40600.0
13-04 02:40:59,4.090,0.167,95.326,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,2107629568.0,748777472.0,3566690304.0,27195977728.0,1818577.0,40171.0
13-04 02:41:00,4.087,0.167,95.580,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2107592704.0,748777472.0,3566694400.0,27196010496.0,1891923.0,39856.0
13-04 02:41:01,4.504,0.083,95.079,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2106449920.0,748777472.0,3566694400.0,27197153280.0,1893713.0,39193.0
13-04 02:41:02,3.420,0.167,96.247,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2106978304.0,748777472.0,3566706688.0,27196612608.0,1604835.0,38904.0
13-04 02:41:03,0.833,0.167,98.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2105438208.0,748777472.0,3566714880.0,27198144512.0,166336.0,30736.0
13-04 02:41:04,0.167,0.0,99.583,0.167,0.0,0.083,0.0,0.0,0.0,0.0,2105434112.0,748777472.0,3566718976.0,27198144512.0,17857.0,41223.0
13-04 02:41:05,0.0,0.083,99.500,0.417,0.0,0.0,0.0,20480.0,0.0,3.0,2105425920.0,748781568.0,3566723072.0,27198144512.0,17995.0,41447.0
13-04 02:41:06,0.084,0.0,99.666,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2105409536.0,748781568.0,3566731264.0,27198152704.0,23254.0,45115.0
13-04 02:41:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2105401344.0,748781568.0,3566739456.0,27198152704.0,20460.0,42783.0
13-04 02:41:08,13.917,1.667,81.750,2.417,0.0,0.250,0.0,0.0,0.0,0.0,2033942528.0,748781568.0,3566743552.0,27269607424.0,6730130.0,1374555.0
13-04 02:41:09,16.471,0.756,81.261,0.924,0.0,0.588,0.0,12288.0,0.0,2.0,1988157440.0,748781568.0,3566751744.0,27315384320.0,3834075.0,6766862.0
13-04 02:41:10,24.037,1.173,73.702,0.335,0.0,0.754,0.0,32768.0,0.0,5.0,1838391296.0,748785664.0,3566755840.0,27465142272.0,6758656.0,8444017.0
13-04 02:41:11,19.347,1.005,79.146,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1834016768.0,748785664.0,3566768128.0,27469504512.0,4502442.0,6794039.0
13-04 02:41:12,24.097,1.092,74.139,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1835855872.0,748785664.0,3566772224.0,27467661312.0,6699881.0,7860036.0
13-04 02:41:13,21.357,1.089,76.633,0.251,0.0,0.670,0.0,0.0,0.0,0.0,1835323392.0,748785664.0,3566780416.0,27468185600.0,5041930.0,7885383.0
13-04 02:41:14,21.637,0.835,76.692,0.167,0.0,0.668,0.0,16384.0,0.0,2.0,1835421696.0,748785664.0,3566780416.0,27468087296.0,5373914.0,7363084.0
13-04 02:41:15,24.644,1.006,73.680,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1835122688.0,748785664.0,3566784512.0,27468382208.0,6378224.0,8322629.0
13-04 02:41:16,19.344,0.841,79.058,0.421,0.0,0.336,0.0,12288.0,0.0,2.0,1835761664.0,748789760.0,3566784512.0,27467739136.0,4915614.0,7236357.0
13-04 02:41:17,24.958,0.754,73.451,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1835491328.0,748789760.0,3566788608.0,27468005376.0,6695853.0,8091878.0
13-04 02:41:18,19.983,0.840,78.589,0.084,0.0,0.504,0.0,0.0,0.0,0.0,1837240320.0,748789760.0,3566796800.0,27466248192.0,4673065.0,7305208.0
13-04 02:41:19,23.500,0.917,74.333,0.250,0.0,1.0,0.0,12288.0,0.0,2.0,1838870528.0,748789760.0,3566796800.0,27464617984.0,6535395.0,7781427.0
13-04 02:41:20,21.411,0.924,76.574,0.336,0.0,0.756,0.0,16384.0,0.0,5.0,1840410624.0,748789760.0,3566800896.0,27463073792.0,5098700.0,7715686.0
13-04 02:41:21,20.987,0.920,76.839,0.251,0.0,1.003,0.0,0.0,0.0,0.0,1841090560.0,748789760.0,3566800896.0,27462393856.0,6055043.0,7423818.0
13-04 02:41:22,23.272,1.096,74.621,0.337,0.0,0.675,0.0,12288.0,0.0,2.0,1846190080.0,748793856.0,3566804992.0,27457286144.0,5718459.0,8306973.0
13-04 02:41:23,20.938,0.921,77.303,0.335,0.0,0.503,0.0,0.0,0.0,0.0,1848594432.0,748793856.0,3566809088.0,27454877696.0,5342289.0,7492162.0
13-04 02:41:24,23.361,1.092,74.622,0.252,0.0,0.672,0.0,16384.0,0.0,2.0,1851908096.0,748793856.0,3566813184.0,27451559936.0,6100838.0,8044413.0
13-04 02:41:25,21.380,1.094,76.599,0.253,0.0,0.673,0.0,0.0,0.0,0.0,1854148608.0,748793856.0,3566817280.0,27449315328.0,5181233.0,7518367.0
13-04 02:41:26,23.873,1.252,73.706,0.250,0.0,0.918,0.0,122880.0,0.0,1.0,1854713856.0,748793856.0,3566817280.0,27448750080.0,6388674.0,7940227.0
13-04 02:41:27,21.506,1.255,76.653,0.084,0.0,0.502,0.0,0.0,0.0,0.0,1856811008.0,748793856.0,3566821376.0,27446648832.0,5048643.0,7495965.0
13-04 02:41:28,24.037,0.754,73.953,0.251,0.0,1.005,0.0,12288.0,0.0,2.0,1860374528.0,748797952.0,3566821376.0,27443081216.0,6268298.0,7986405.0
13-04 02:41:29,21.220,1.253,76.525,0.167,0.0,0.835,0.0,28672.0,0.0,3.0,1862717440.0,748797952.0,3566825472.0,27440734208.0,5381296.0,7704429.0
13-04 02:41:30,23.667,1.083,74.417,0.250,0.0,0.583,0.0,0.0,0.0,0.0,1870454784.0,748797952.0,3566833664.0,27432988672.0,5847928.0,7499802.0
13-04 02:41:31,22.838,0.924,75.147,0.336,0.0,0.756,0.0,16384.0,0.0,4.0,1879867392.0,748797952.0,3566841856.0,27423567872.0,5575687.0,8177181.0
13-04 02:41:32,22.852,0.834,75.313,0.334,0.0,0.667,0.0,4096.0,0.0,2.0,1888403456.0,748797952.0,3566845952.0,27415027712.0,5443313.0,7331311.0
13-04 02:41:33,23.638,0.922,74.602,0.251,0.0,0.587,0.0,0.0,0.0,0.0,1892974592.0,748797952.0,3566850048.0,27410452480.0,6107700.0,7882258.0
13-04 02:41:34,23.297,1.177,74.516,0.336,0.0,0.673,0.0,28672.0,0.0,4.0,1895571456.0,748802048.0,3566850048.0,27407851520.0,5361686.0,7702351.0
13-04 02:41:35,23.722,0.838,74.686,0.251,0.0,0.503,0.0,0.0,0.0,0.0,1900048384.0,748802048.0,3566854144.0,27403370496.0,6210755.0,7959970.0
13-04 02:41:36,21.970,0.589,76.684,0.253,0.0,0.505,0.0,0.0,0.0,0.0,1908289536.0,748802048.0,3566858240.0,27395125248.0,5056000.0,7684516.0
13-04 02:41:37,22.705,1.419,75.042,0.250,0.0,0.584,0.0,0.0,0.0,0.0,1917837312.0,748802048.0,3566862336.0,27385573376.0,6283629.0,8039208.0
13-04 02:41:38,21.141,1.091,77.181,0.0,0.0,0.587,0.0,0.0,0.0,0.0,1922564096.0,748802048.0,3566866432.0,27380842496.0,5264780.0,7448761.0
13-04 02:41:39,23.244,0.920,75.084,0.251,0.0,0.502,0.0,12288.0,0.0,2.0,1923072000.0,748802048.0,3566866432.0,27380334592.0,5755956.0,7848306.0
13-04 02:41:40,21.386,0.845,77.008,0.254,0.0,0.507,0.0,20480.0,0.0,3.0,1926782976.0,748806144.0,3566870528.0,27376615424.0,5656917.0,7882194.0
13-04 02:41:41,21.345,1.176,76.639,0.252,0.0,0.588,0.0,0.0,0.0,0.0,1934209024.0,748806144.0,3566874624.0,27369185280.0,5342623.0,7449338.0
13-04 02:41:42,21.849,1.008,75.966,0.336,0.0,0.840,0.0,0.0,0.0,0.0,1939660800.0,748806144.0,3566878720.0,27363729408.0,5576211.0,8196952.0
13-04 02:41:43,21.513,0.672,76.975,0.252,0.0,0.588,0.0,0.0,0.0,0.0,1947037696.0,748806144.0,3566878720.0,27356352512.0,5090925.0,7688082.0
13-04 02:41:44,21.710,0.838,76.697,0.0,0.0,0.754,0.0,0.0,0.0,0.0,1947840512.0,748806144.0,3566882816.0,27355545600.0,4993004.0,7672868.0
13-04 02:41:45,22.896,1.094,74.916,0.505,0.0,0.589,0.0,40960.0,0.0,5.0,1950212096.0,748810240.0,3566886912.0,27353165824.0,5662973.0,7806496.0
13-04 02:41:46,22.398,1.332,75.604,0.0,0.0,0.666,0.0,4096.0,0.0,2.0,1959456768.0,748810240.0,3566891008.0,27343917056.0,5751110.0,7635469.0
13-04 02:41:47,25.084,0.753,73.244,0.251,0.0,0.669,0.0,0.0,0.0,0.0,1969364992.0,748810240.0,3566895104.0,27334004736.0,5651588.0,7314806.0
13-04 02:41:48,22.464,1.006,75.440,0.251,0.0,0.838,0.0,0.0,0.0,0.0,1976438784.0,748810240.0,3566895104.0,27326930944.0,5794228.0,8123898.0
13-04 02:41:49,24.561,1.003,73.768,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1982099456.0,748810240.0,3566899200.0,27321266176.0,5473228.0,7672354.0
13-04 02:41:50,22.567,0.839,75.587,0.252,0.0,0.755,0.0,16384.0,0.0,2.0,1991532544.0,748810240.0,3566903296.0,27311828992.0,6039987.0,7917324.0
13-04 02:41:51,22.381,0.671,76.194,0.419,0.0,0.335,0.0,12288.0,0.0,2.0,1995935744.0,748814336.0,3566903296.0,27307421696.0,5363498.0,7699431.0
13-04 02:41:52,23.806,1.341,74.183,0.084,0.0,0.587,0.0,0.0,0.0,0.0,1995866112.0,748814336.0,3566907392.0,27307487232.0,6008899.0,8018374.0
13-04 02:41:53,20.669,1.172,77.490,0.167,0.0,0.502,0.0,0.0,0.0,0.0,1995251712.0,748814336.0,3566911488.0,27308097536.0,5388575.0,7589016.0
13-04 02:41:54,22.288,0.841,75.862,0.252,0.0,0.757,0.0,0.0,0.0,0.0,1995833344.0,748814336.0,3566915584.0,27307511808.0,5788400.0,7569266.0
13-04 02:41:55,23.539,1.085,74.457,0.334,0.0,0.584,0.0,24576.0,0.0,5.0,1996206080.0,748814336.0,3566919680.0,27307134976.0,5661313.0,7783879.0
13-04 02:41:56,22.670,1.259,75.567,0.168,0.0,0.336,0.0,4096.0,0.0,2.0,1998917632.0,748814336.0,3566923776.0,27304419328.0,5679292.0,7877414.0
13-04 02:41:57,24.372,1.173,73.451,0.419,0.0,0.586,0.0,12288.0,0.0,2.0,2004770816.0,748818432.0,3566923776.0,27298562048.0,5843197.0,7900297.0
13-04 02:41:58,20.652,0.920,77.759,0.084,0.0,0.585,0.0,0.0,0.0,0.0,2010222592.0,748818432.0,3566927872.0,27293106176.0,5245151.0,7511611.0
13-04 02:41:59,24.121,0.754,74.121,0.168,0.0,0.838,0.0,0.0,0.0,0.0,2019078144.0,748818432.0,3566931968.0,27284246528.0,6125084.0,7870592.0
13-04 02:42:00,21.549,0.842,76.684,0.168,0.0,0.758,0.0,16384.0,0.0,2.0,2019217408.0,748818432.0,3566931968.0,27284107264.0,5480015.0,7644204.0
13-04 02:42:01,22.381,1.090,75.692,0.251,0.0,0.587,0.0,106496.0,0.0,1.0,2024423424.0,748818432.0,3566940160.0,27278893056.0,5675904.0,7724957.0
13-04 02:42:02,23.946,0.927,74.705,0.084,0.0,0.337,0.0,0.0,0.0,0.0,2025029632.0,748818432.0,3566944256.0,27278282752.0,5930386.0,8048077.0
13-04 02:42:03,22.259,1.172,75.565,0.251,0.0,0.753,0.0,12288.0,0.0,2.0,2026295296.0,748822528.0,3566944256.0,27277012992.0,5299685.0,7624255.0
13-04 02:42:04,23.154,1.258,74.581,0.168,0.0,0.839,0.0,0.0,0.0,0.0,2027307008.0,748822528.0,3566952448.0,27275993088.0,6105723.0,7831720.0
13-04 02:42:05,22.987,0.755,75.671,0.0,0.0,0.587,0.0,0.0,0.0,0.0,2027962368.0,748822528.0,3566956544.0,27275333632.0,5431692.0,7861524.0
13-04 02:42:06,21.783,1.009,76.367,0.252,0.0,0.589,0.0,53248.0,0.0,8.0,2028519424.0,748822528.0,3566968832.0,27274764288.0,5872185.0,7718162.0
13-04 02:42:07,25.336,1.007,72.903,0.168,0.0,0.587,0.0,0.0,0.0,0.0,2033426432.0,748822528.0,3566972928.0,27269853184.0,5625509.0,7530135.0
13-04 02:42:08,22.716,1.257,74.937,0.251,0.0,0.838,0.0,0.0,0.0,0.0,2042318848.0,748822528.0,3566981120.0,27260952576.0,5533990.0,7849997.0
13-04 02:42:09,23.367,0.838,75.126,0.168,0.0,0.503,0.0,12288.0,0.0,2.0,2050904064.0,748826624.0,3566985216.0,27252359168.0,6079889.0,8032775.0
13-04 02:42:10,22.399,0.923,75.671,0.168,0.0,0.839,0.0,0.0,0.0,0.0,2054582272.0,748826624.0,3566989312.0,27248676864.0,5161157.0,7523625.0
13-04 02:42:11,22.231,1.249,75.354,0.167,0.0,0.999,0.0,16384.0,0.0,2.0,2061176832.0,748826624.0,3566997504.0,27242074112.0,6124621.0,8065655.0
13-04 02:42:12,22.157,0.585,76.421,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2073358336.0,748826624.0,3567005696.0,27229884416.0,5188098.0,7444595.0
13-04 02:42:13,24.368,1.012,73.777,0.169,0.0,0.675,0.0,0.0,0.0,0.0,2077876224.0,748826624.0,3567013888.0,27225358336.0,5805316.0,7884680.0
13-04 02:42:14,20.152,1.012,77.909,0.169,0.0,0.759,0.0,0.0,0.0,0.0,2079342592.0,748826624.0,3567013888.0,27223891968.0,5489112.0,7858747.0
13-04 02:42:15,21.615,1.009,76.535,0.336,0.0,0.505,0.0,24576.0,0.0,5.0,2080501760.0,748830720.0,3567017984.0,27222724608.0,5219509.0,7975704.0
13-04 02:42:16,22.269,1.092,75.966,0.168,0.0,0.504,0.0,16384.0,0.0,2.0,2082537472.0,748830720.0,3567022080.0,27220684800.0,5168666.0,7777896.0
13-04 02:42:17,22.917,1.0,75.417,0.083,0.0,0.583,0.0,0.0,0.0,0.0,2091589632.0,748830720.0,3567022080.0,27211632640.0,5345229.0,7788373.0
13-04 02:42:18,22.788,1.085,75.376,0.250,0.0,0.501,0.0,0.0,0.0,0.0,2100678656.0,748830720.0,3567026176.0,27202539520.0,5247396.0,7083769.0
13-04 02:42:19,19.449,0.918,78.881,0.250,0.0,0.501,0.0,0.0,0.0,0.0,2110840832.0,748830720.0,3567030272.0,27192373248.0,5074591.0,6244614.0
13-04 02:42:20,19.176,1.009,78.469,0.589,0.0,0.757,0.0,28672.0,0.0,3.0,2123440128.0,748834816.0,3567034368.0,27179765760.0,4912208.0,7097929.0
13-04 02:42:21,27.633,0.758,70.598,0.168,0.0,0.842,0.0,12288.0,0.0,2.0,2135650304.0,748834816.0,3567038464.0,27167551488.0,5934326.0,8568069.0
13-04 02:42:22,25.585,1.003,72.241,0.334,0.0,0.836,0.0,0.0,0.0,0.0,2142797824.0,748834816.0,3567042560.0,27160399872.0,6281263.0,8743790.0
13-04 02:42:23,24.094,1.179,74.136,0.0,0.0,0.590,0.0,0.0,0.0,0.0,2148638720.0,748834816.0,3567042560.0,27154558976.0,5684285.0,7844544.0
13-04 02:42:24,22.781,0.838,74.874,0.251,0.0,1.256,0.0,0.0,0.0,0.0,2158415872.0,748834816.0,3567046656.0,27144777728.0,5949532.0,7916821.0
13-04 02:42:25,23.411,1.171,73.913,0.251,0.0,1.254,0.0,0.0,0.0,0.0,2166784000.0,748834816.0,3567050752.0,27136405504.0,5623689.0,8115537.0
13-04 02:42:26,23.314,1.249,74.188,0.416,0.0,0.833,0.0,12288.0,0.0,2.0,2179317760.0,748838912.0,3567054848.0,27123863552.0,5558976.0,7701399.0
13-04 02:42:27,22.481,1.082,74.938,0.250,0.0,1.249,0.0,12288.0,0.0,2.0,2189541376.0,748838912.0,3567054848.0,27113639936.0,5636942.0,7709446.0
13-04 02:42:28,23.697,1.008,74.034,0.504,0.0,0.756,0.0,4096.0,0.0,2.0,2194669568.0,748838912.0,3567058944.0,27108507648.0,5944671.0,8003775.0
13-04 02:42:29,22.567,0.755,75.671,0.168,0.0,0.839,0.0,0.0,0.0,0.0,2198712320.0,748838912.0,3567063040.0,27104460800.0,5433404.0,7549558.0
13-04 02:42:30,22.651,0.755,75.419,0.084,0.0,1.091,0.0,12288.0,0.0,3.0,2198487040.0,748838912.0,3567071232.0,27104677888.0,5766080.0,7797466.0
13-04 02:42:31,22.269,0.924,75.882,0.168,0.0,0.756,0.0,0.0,0.0,0.0,2205011968.0,748838912.0,3567071232.0,27098152960.0,5708591.0,7717412.0
13-04 02:42:32,23.336,0.927,74.558,0.421,0.0,0.758,0.0,28672.0,0.0,4.0,2218131456.0,748843008.0,3567075328.0,27085025280.0,5856312.0,7735698.0
13-04 02:42:33,24.372,1.508,73.199,0.168,0.0,0.754,0.0,0.0,0.0,0.0,2229166080.0,748843008.0,3567079424.0,27073986560.0,5639393.0,7808648.0
13-04 02:42:34,22.575,1.087,75.251,0.251,0.0,0.836,0.0,0.0,0.0,0.0,2237091840.0,748843008.0,3567083520.0,27066056704.0,5458577.0,7956089.0
13-04 02:42:35,22.567,1.174,75.252,0.168,0.0,0.839,0.0,0.0,0.0,0.0,2238640128.0,748843008.0,3567083520.0,27064508416.0,5777436.0,7345000.0
13-04 02:42:36,23.529,1.092,74.454,0.252,0.0,0.672,0.0,143360.0,0.0,1.0,2242002944.0,748843008.0,3567087616.0,27061141504.0,5623397.0,7759908.0
13-04 02:42:37,25.230,0.919,72.932,0.251,0.0,0.668,0.0,32768.0,0.0,5.0,2242404352.0,748843008.0,3567095808.0,27060731904.0,5852545.0,8168998.0
13-04 02:42:38,21.212,0.758,77.104,0.421,0.0,0.505,0.0,12288.0,0.0,2.0,2244497408.0,748847104.0,3567095808.0,27058634752.0,5504094.0,7571664.0
13-04 02:42:39,22.857,1.176,75.378,0.252,0.0,0.336,0.0,0.0,0.0,0.0,2247499776.0,748847104.0,3567099904.0,27055628288.0,5777677.0,7517302.0
13-04 02:42:40,23.810,1.170,74.269,0.251,0.0,0.501,0.0,0.0,0.0,0.0,2252804096.0,748847104.0,3567099904.0,27050323968.0,5538753.0,7976677.0
13-04 02:42:41,23.064,0.926,75.084,0.253,0.0,0.673,0.0,12288.0,0.0,3.0,2255142912.0,748847104.0,3567112192.0,27047972864.0,5763759.0,7758918.0
13-04 02:42:42,25.357,1.175,72.712,0.252,0.0,0.504,0.0,16384.0,0.0,2.0,2256211968.0,748847104.0,3567112192.0,27046903808.0,5678256.0,7631835.0
13-04 02:42:43,21.823,0.836,76.839,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2259869696.0,748847104.0,3567116288.0,27043241984.0,5454482.0,7824854.0
13-04 02:42:44,24.091,1.099,73.880,0.423,0.0,0.507,0.0,12288.0,0.0,2.0,2266435584.0,748851200.0,3567120384.0,27036667904.0,5855596.0,7746360.0
13-04 02:42:45,23.697,1.092,74.538,0.168,0.0,0.504,0.0,0.0,0.0,0.0,2274824192.0,748851200.0,3567124480.0,27028275200.0,5495430.0,7844070.0
13-04 02:42:46,23.746,0.753,74.833,0.251,0.0,0.418,0.0,0.0,0.0,0.0,2278531072.0,748851200.0,3567124480.0,27024568320.0,5374068.0,7634413.0
13-04 02:42:47,20.809,1.264,77.506,0.084,0.0,0.337,0.0,0.0,0.0,0.0,2284199936.0,748851200.0,3567128576.0,27018895360.0,5174112.0,7996961.0
13-04 02:42:48,22.232,1.258,75.503,0.503,0.0,0.503,0.0,12288.0,0.0,2.0,2289700864.0,748851200.0,3567128576.0,27013394432.0,5290195.0,7731053.0
13-04 02:42:49,23.445,1.008,74.874,0.252,0.0,0.420,0.0,0.0,0.0,0.0,2293215232.0,748851200.0,3567132672.0,27009875968.0,5397538.0,7672244.0
13-04 02:42:50,24.519,0.837,73.891,0.335,0.0,0.418,0.0,20480.0,0.0,3.0,2296791040.0,748855296.0,3567136768.0,27006291968.0,5287847.0,7826155.0
13-04 02:42:51,23.333,1.0,74.583,0.167,0.0,0.917,0.0,0.0,0.0,0.0,2297835520.0,748855296.0,3567140864.0,27005243392.0,5897153.0,7724576.0
13-04 02:42:52,22.119,0.678,76.610,0.085,0.0,0.508,0.0,0.0,0.0,0.0,2301558784.0,748855296.0,3567140864.0,27001520128.0,5478459.0,7430078.0
13-04 02:42:53,23.534,1.089,74.623,0.168,0.0,0.586,0.0,16384.0,0.0,4.0,2308091904.0,748855296.0,3567144960.0,26994982912.0,5628374.0,7899629.0
13-04 02:42:54,24.454,1.008,73.866,0.252,0.0,0.420,0.0,0.0,0.0,0.0,2314334208.0,748855296.0,3567149056.0,26988736512.0,6012156.0,7561074.0
13-04 02:42:55,23.258,0.924,74.727,0.504,0.0,0.588,0.0,28672.0,0.0,3.0,2321145856.0,748859392.0,3567153152.0,26981916672.0,5220403.0,7780212.0
13-04 02:42:56,25.733,0.503,72.758,0.335,0.0,0.671,0.0,0.0,0.0,0.0,2328182784.0,748859392.0,3567153152.0,26974879744.0,6078154.0,7958639.0
13-04 02:42:57,21.706,1.014,76.436,0.253,0.0,0.591,0.0,0.0,0.0,0.0,2331983872.0,748859392.0,3567157248.0,26971074560.0,5511314.0,7845111.0
13-04 02:42:58,23.973,1.006,74.267,0.251,0.0,0.503,0.0,16384.0,0.0,2.0,2337374208.0,748859392.0,3567161344.0,26965680128.0,5577656.0,7552530.0
13-04 02:42:59,25.461,0.754,72.948,0.251,0.0,0.586,0.0,0.0,0.0,0.0,2340630528.0,748859392.0,3567169536.0,26962415616.0,5769269.0,7858785.0
13-04 02:43:00,22.948,0.838,75.628,0.084,0.0,0.503,0.0,0.0,0.0,0.0,2343813120.0,748859392.0,3567173632.0,26959228928.0,5626657.0,7769756.0
13-04 02:43:01,22.766,0.927,75.632,0.253,0.0,0.422,0.0,12288.0,0.0,2.0,2346778624.0,748863488.0,3567173632.0,26956259328.0,5725548.0,7733091.0
13-04 02:43:02,23.833,1.167,74.417,0.250,0.0,0.333,0.0,0.0,0.0,0.0,2351484928.0,748863488.0,3567177728.0,26951548928.0,5626627.0,7574708.0
13-04 02:43:03,26.907,0.838,67.225,4.359,0.0,0.671,0.0,12288.0,0.0,2.0,2356510720.0,748863488.0,3567185920.0,26946514944.0,5682911.0,7994282.0
13-04 02:43:04,23.083,1.333,68.0,6.833,0.0,0.750,0.0,0.0,0.0,0.0,2359595008.0,748863488.0,3567218688.0,26943397888.0,5748705.0,7818853.0
13-04 02:43:05,24.771,1.168,65.638,7.673,0.0,0.751,0.0,16384.0,0.0,5.0,2369929216.0,748863488.0,3567267840.0,26933014528.0,5885961.0,7753288.0
13-04 02:43:06,24.394,1.253,66.082,7.686,0.0,0.585,0.0,0.0,0.0,0.0,2375094272.0,748863488.0,3567329280.0,26927788032.0,5464207.0,8044121.0
13-04 02:43:07,24.937,1.757,65.105,7.531,0.0,0.669,0.0,12288.0,0.0,2.0,2387443712.0,748867584.0,3567415296.0,26915348480.0,5727097.0,8151714.0
13-04 02:43:08,26.272,1.334,64.971,7.006,0.0,0.417,0.0,0.0,0.0,0.0,2389295104.0,748867584.0,3567497216.0,26913415168.0,5698369.0,7555026.0
13-04 02:43:09,5.435,0.334,85.870,8.361,0.0,0.0,0.0,16384.0,0.0,2.0,2390949888.0,748867584.0,3567583232.0,26911674368.0,2043177.0,531089.0
13-04 02:43:10,4.268,0.251,89.707,5.774,0.0,0.0,0.0,0.0,0.0,0.0,2390618112.0,748867584.0,3567628288.0,26911961088.0,1839928.0,127952.0
13-04 02:43:11,5.671,0.250,93.661,0.334,0.0,0.083,0.0,135168.0,0.0,1.0,2392100864.0,748867584.0,3567636480.0,26910470144.0,1981059.0,65751.0
13-04 02:43:12,4.104,0.084,95.477,0.251,0.0,0.084,0.0,0.0,0.0,0.0,2394537984.0,748867584.0,3567644672.0,26908024832.0,1834076.0,66887.0
13-04 02:43:13,6.162,0.083,93.422,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2396528640.0,748871680.0,3567648768.0,26906025984.0,1984276.0,479291.0
13-04 02:43:14,5.417,0.167,94.167,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2397069312.0,748871680.0,3567648768.0,26905485312.0,1891226.0,39473.0
13-04 02:43:15,4.010,0.084,95.572,0.334,0.0,0.0,0.0,4096.0,0.0,2.0,2397159424.0,748871680.0,3567652864.0,26905391104.0,1664774.0,39150.0
13-04 02:43:16,4.163,0.167,95.420,0.250,0.0,0.0,0.0,12288.0,0.0,3.0,2401472512.0,748871680.0,3567656960.0,26901073920.0,1592080.0,38167.0
13-04 02:43:17,4.417,0.0,95.417,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2405531648.0,748871680.0,3567661056.0,26897010688.0,1592982.0,39357.0
13-04 02:43:18,4.153,0.166,95.266,0.332,0.0,0.083,0.0,0.0,0.0,0.0,2399850496.0,748871680.0,3567661056.0,26902691840.0,1286860.0,32761.0
13-04 02:43:19,1.504,0.084,98.162,0.251,0.0,0.0,0.0,28672.0,0.0,4.0,2400092160.0,748875776.0,3567669248.0,26902437888.0,613532.0,27976.0
13-04 02:43:20,3.078,0.083,96.589,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2381676544.0,748875776.0,3567673344.0,26920849408.0,835022.0,28120.0
13-04 02:43:21,4.599,0.167,95.067,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2381963264.0,748875776.0,3567673344.0,26920562688.0,1666598.0,38604.0
13-04 02:43:22,4.778,0.084,94.719,0.251,0.0,0.168,0.0,0.0,0.0,0.0,2380279808.0,748875776.0,3567673344.0,26922246144.0,1738739.0,37516.0
13-04 02:43:23,4.097,0.0,95.736,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2380685312.0,748875776.0,3567677440.0,26921836544.0,1816664.0,41837.0
13-04 02:43:24,5.088,0.167,94.495,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2356527104.0,748875776.0,3567681536.0,26945990656.0,1820099.0,42184.0
13-04 02:43:25,5.025,0.084,94.640,0.251,0.0,0.0,0.0,20480.0,0.0,3.0,2295951360.0,748879872.0,3567681536.0,27006562304.0,1890319.0,39711.0
13-04 02:43:26,4.341,0.167,95.326,0.167,0.0,0.0,0.0,4096.0,0.0,2.0,2253283328.0,748879872.0,3567689728.0,27049222144.0,1756891.0,45246.0
13-04 02:43:27,2.656,0.083,96.846,0.332,0.0,0.083,0.0,0.0,0.0,0.0,2215821312.0,748879872.0,3567693824.0,27086680064.0,916272.0,31508.0
13-04 02:43:28,0.918,0.0,98.915,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2215940096.0,748879872.0,3567702016.0,27086553088.0,315153.0,29378.0
13-04 02:43:29,0.167,0.0,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2215936000.0,748879872.0,3567706112.0,27086553088.0,8022.0,19363.0
13-04 02:43:30,0.0,0.083,99.334,0.583,0.0,0.0,0.0,45056.0,0.0,5.0,2215931904.0,748883968.0,3567706112.0,27086553088.0,2174.0,16065.0
13-04 02:43:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2216054784.0,748883968.0,3567710208.0,27086426112.0,7683.0,19948.0
13-04 02:43:32,0.083,0.083,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2216046592.0,748883968.0,3567718400.0,27086426112.0,9891.0,20283.0
13-04 02:43:33,10.017,1.586,86.811,1.503,0.0,0.083,0.0,0.0,0.0,0.0,2216947712.0,748883968.0,3567718400.0,27085524992.0,6035127.0,223809.0
13-04 02:43:34,19.016,1.084,76.147,3.169,0.0,0.584,0.0,0.0,0.0,0.0,2088325120.0,748883968.0,3567730688.0,27214135296.0,4143139.0,7311603.0
13-04 02:43:35,20.924,0.840,77.311,0.420,0.0,0.504,0.0,0.0,0.0,0.0,1994706944.0,748883968.0,3567730688.0,27307753472.0,5111019.0,7690287.0
13-04 02:43:36,24.895,1.006,73.009,0.335,0.0,0.754,0.0,24576.0,0.0,4.0,1952903168.0,748888064.0,3576123392.0,27341160448.0,7256905.0,8962954.0
13-04 02:43:37,21.677,0.677,77.053,0.254,0.0,0.339,0.0,0.0,0.0,0.0,1955450880.0,748888064.0,3576123392.0,27338612736.0,5262515.0,7857361.0
13-04 02:43:38,22.586,1.008,75.567,0.168,0.0,0.672,0.0,4096.0,0.0,2.0,1956728832.0,748888064.0,3576152064.0,27337306112.0,5139654.0,7739942.0
13-04 02:43:39,24.415,1.171,73.579,0.167,0.0,0.669,0.0,0.0,0.0,0.0,1957236736.0,748888064.0,3576152064.0,27336798208.0,6694868.0,8182704.0
13-04 02:43:40,25.337,1.347,72.306,0.253,0.0,0.758,0.0,12288.0,0.0,3.0,1959428096.0,748888064.0,3576156160.0,27334602752.0,6161757.0,8601701.0
13-04 02:43:41,22.035,1.346,75.694,0.252,0.0,0.673,0.0,16384.0,0.0,2.0,1958862848.0,748888064.0,3576160256.0,27335163904.0,5287102.0,8031981.0
13-04 02:43:42,24.074,1.010,73.906,0.337,0.0,0.673,0.0,12288.0,0.0,2.0,1961377792.0,748892160.0,3576164352.0,27332640768.0,6023870.0,8308028.0
13-04 02:43:43,23.470,1.006,74.267,0.335,0.0,0.922,0.0,0.0,0.0,0.0,1963573248.0,748892160.0,3576168448.0,27330441216.0,6140277.0,8297719.0
13-04 02:43:44,24.852,0.761,73.626,0.254,0.0,0.507,0.0,0.0,0.0,0.0,1963909120.0,748892160.0,3576172544.0,27330101248.0,6088199.0,8293040.0
13-04 02:43:45,23.347,1.506,74.561,0.251,0.0,0.335,0.0,0.0,0.0,0.0,1969807360.0,748892160.0,3576172544.0,27324203008.0,5861939.0,8261426.0
13-04 02:43:46,22.662,0.842,75.484,0.337,0.0,0.674,0.0,139264.0,0.0,1.0,1976504320.0,748892160.0,3576176640.0,27317501952.0,5642202.0,8367039.0
13-04 02:43:47,24.770,1.004,73.389,0.251,0.0,0.586,0.0,24576.0,0.0,2.0,1985753088.0,748892160.0,3576176640.0,27308253184.0,6181405.0,8067586.0
13-04 02:43:48,24.265,1.008,73.636,0.420,0.0,0.672,0.0,36864.0,0.0,5.0,1992040448.0,748896256.0,3576209408.0,27301928960.0,6267833.0,8489844.0
13-04 02:43:49,22.681,1.180,75.379,0.253,0.0,0.506,0.0,0.0,0.0,0.0,1995132928.0,748896256.0,3576213504.0,27298832384.0,5643868.0,8270084.0
13-04 02:43:50,23.451,1.005,74.874,0.168,0.0,0.503,0.0,0.0,0.0,0.0,1998524416.0,748896256.0,3576217600.0,27295436800.0,6069943.0,8154481.0
13-04 02:43:51,24.663,0.758,74.158,0.0,0.0,0.421,0.0,16384.0,0.0,4.0,2006564864.0,748896256.0,3576217600.0,27287396352.0,5882006.0,8699965.0
13-04 02:43:52,24.286,0.840,74.118,0.252,0.0,0.504,0.0,0.0,0.0,0.0,2013470720.0,748896256.0,3576221696.0,27280486400.0,5932411.0,8118011.0
13-04 02:43:53,23.717,0.841,74.264,0.336,0.0,0.841,0.0,24576.0,0.0,4.0,2019979264.0,748900352.0,3576221696.0,27273973760.0,5623712.0,8134595.0
13-04 02:43:54,19.932,1.182,78.041,0.169,0.0,0.676,0.0,0.0,0.0,0.0,2025054208.0,748900352.0,3576225792.0,27268894720.0,5462255.0,7070520.0
13-04 02:43:55,12.710,1.178,85.522,0.253,0.0,0.337,0.0,0.0,0.0,0.0,2027970560.0,748900352.0,3576225792.0,27265978368.0,5022103.0,4443199.0
13-04 02:43:56,13.238,0.927,85.245,0.253,0.0,0.337,0.0,0.0,0.0,0.0,2031104000.0,748900352.0,3576233984.0,27262836736.0,4730423.0,4796402.0
13-04 02:43:57,22.915,1.264,75.147,0.168,0.0,0.505,0.0,4096.0,0.0,2.0,2037047296.0,748900352.0,3576233984.0,27256893440.0,5177047.0,8373513.0
13-04 02:43:58,21.022,1.340,76.968,0.419,0.0,0.251,0.0,16384.0,0.0,2.0,2044305408.0,748900352.0,3576242176.0,27249627136.0,5311351.0,7574945.0
13-04 02:43:59,27.143,1.176,70.840,0.252,0.0,0.588,0.0,12288.0,0.0,2.0,2056368128.0,748904448.0,3576246272.0,27237556224.0,6545402.0,8041710.0
13-04 02:44:00,32.914,0.756,65.239,0.252,0.0,0.840,0.0,8192.0,0.0,1.0,2071089152.0,748904448.0,3576246272.0,27222835200.0,6403425.0,12415700.0
13-04 02:44:01,29.698,1.258,68.289,0.252,0.0,0.503,0.0,0.0,0.0,0.0,2082742272.0,748904448.0,3576254464.0,27211173888.0,6254115.0,11281229.0
13-04 02:44:02,24.514,0.845,74.049,0.254,0.0,0.338,0.0,0.0,0.0,0.0,2090160128.0,748904448.0,3576258560.0,27203751936.0,6181146.0,7495394.0
13-04 02:44:03,29.016,0.841,69.302,0.252,0.0,0.589,0.0,12288.0,0.0,2.0,2092531712.0,748904448.0,3576262656.0,27201376256.0,5984731.0,10161452.0
13-04 02:44:04,21.665,0.935,76.551,0.340,0.0,0.510,0.0,0.0,0.0,0.0,2098245632.0,748904448.0,3576266752.0,27195658240.0,5985708.0,8881980.0
13-04 02:44:05,25.693,1.259,71.620,0.504,0.0,0.924,0.0,28672.0,0.0,3.0,2103492608.0,748908544.0,3576274944.0,27190398976.0,6158700.0,8576246.0
13-04 02:44:06,25.042,0.840,73.445,0.252,0.0,0.420,0.0,0.0,0.0,0.0,2107105280.0,748908544.0,3576283136.0,27186778112.0,5803685.0,7965427.0
13-04 02:44:07,21.549,1.347,76.515,0.0,0.0,0.589,0.0,0.0,0.0,0.0,2110046208.0,748908544.0,3576287232.0,27183833088.0,5850384.0,8085225.0
13-04 02:44:08,26.823,1.006,71.081,0.251,0.0,0.838,0.0,20480.0,0.0,4.0,2115444736.0,748908544.0,3576295424.0,27178426368.0,6322701.0,8659253.0
13-04 02:44:09,25.801,0.759,72.513,0.253,0.0,0.675,0.0,0.0,0.0,0.0,2120896512.0,748908544.0,3576299520.0,27172970496.0,6049394.0,8651186.0
13-04 02:44:10,21.943,1.256,75.879,0.335,0.0,0.586,0.0,0.0,0.0,0.0,2131623936.0,748908544.0,3576303616.0,27162238976.0,5536641.0,8036366.0
13-04 02:44:11,24.474,0.841,73.844,0.421,0.0,0.421,0.0,12288.0,0.0,2.0,2139770880.0,748912640.0,3576311808.0,27154079744.0,5756518.0,7956934.0
13-04 02:44:12,25.358,1.095,72.536,0.253,0.0,0.758,0.0,0.0,0.0,0.0,2150850560.0,748912640.0,3576315904.0,27142995968.0,6341186.0,8330859.0
13-04 02:44:13,22.980,1.263,74.916,0.253,0.0,0.589,0.0,12288.0,0.0,2.0,2157420544.0,748912640.0,3576324096.0,27136417792.0,5964343.0,8480790.0
13-04 02:44:14,25.084,1.178,72.896,0.421,0.0,0.421,0.0,0.0,0.0,0.0,2161381376.0,748912640.0,3576328192.0,27132452864.0,5481138.0,8084749.0
13-04 02:44:15,23.886,1.009,74.012,0.252,0.0,0.841,0.0,12288.0,0.0,3.0,2164211712.0,748912640.0,3576332288.0,27129618432.0,6103315.0,8301485.0
13-04 02:44:16,24.561,1.170,73.016,0.334,0.0,0.919,0.0,12288.0,0.0,2.0,2167525376.0,748916736.0,3576332288.0,27126300672.0,6276539.0,8476536.0
13-04 02:44:17,23.051,1.356,75.0,0.169,0.0,0.424,0.0,4096.0,0.0,2.0,2174660608.0,748916736.0,3576336384.0,27119161344.0,5535641.0,8304096.0
13-04 02:44:18,22.993,1.003,75.084,0.167,0.0,0.753,0.0,16384.0,0.0,2.0,2184507392.0,748916736.0,3576340480.0,27109310464.0,5572359.0,8076524.0
13-04 02:44:19,24.622,1.092,73.025,0.504,0.0,0.756,0.0,0.0,0.0,0.0,2195496960.0,748916736.0,3576344576.0,27098316800.0,6735544.0,8350090.0
13-04 02:44:20,23.970,0.841,74.432,0.168,0.0,0.589,0.0,0.0,0.0,0.0,2204119040.0,748916736.0,3576344576.0,27089694720.0,5914130.0,8687134.0
13-04 02:44:21,26.050,0.672,72.605,0.168,0.0,0.504,0.0,163840.0,0.0,1.0,2210676736.0,748916736.0,3576352768.0,27083128832.0,5463383.0,7974574.0
13-04 02:44:22,21.886,0.926,76.094,0.421,0.0,0.673,0.0,12288.0,0.0,2.0,2214842368.0,748920832.0,3576352768.0,27078959104.0,5643123.0,7976591.0
13-04 02:44:23,24.895,1.177,73.171,0.336,0.0,0.421,0.0,0.0,0.0,0.0,2221400064.0,748920832.0,3576356864.0,27072397312.0,6640840.0,8108804.0
13-04 02:44:24,23.963,1.016,74.090,0.254,0.0,0.677,0.0,28672.0,0.0,3.0,2227277824.0,748920832.0,3576360960.0,27066515456.0,5936375.0,8804324.0
13-04 02:44:25,23.524,1.180,74.874,0.0,0.0,0.422,0.0,0.0,0.0,0.0,2235707392.0,748920832.0,3576360960.0,27058085888.0,5492045.0,8043936.0
13-04 02:44:26,23.697,0.840,74.706,0.252,0.0,0.504,0.0,0.0,0.0,0.0,2242752512.0,748920832.0,3576365056.0,27051036672.0,5758006.0,8305099.0
13-04 02:44:27,22.035,1.346,75.694,0.336,0.0,0.589,0.0,4096.0,0.0,2.0,2246909952.0,748920832.0,3576373248.0,27046871040.0,5738694.0,7966198.0
13-04 02:44:28,17.227,1.176,80.924,0.336,0.0,0.336,0.0,12288.0,0.0,2.0,2249818112.0,748924928.0,3576377344.0,27043954688.0,5293477.0,6496057.0
13-04 02:44:29,15.017,1.007,83.557,0.252,0.0,0.168,0.0,16384.0,0.0,2.0,2251792384.0,748924928.0,3576377344.0,27041980416.0,4624420.0,4424493.0
13-04 02:44:30,16.273,0.675,82.462,0.337,0.0,0.253,0.0,0.0,0.0,0.0,2253467648.0,748924928.0,3576381440.0,27040301056.0,4906716.0,5039934.0
13-04 02:44:31,23.122,1.336,74.791,0.250,0.0,0.501,0.0,16384.0,0.0,4.0,2260332544.0,748924928.0,3576385536.0,27033432064.0,6008727.0,7844602.0
13-04 02:44:32,38.442,0.503,60.302,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2261913600.0,748924928.0,3576389632.0,27031846912.0,6134736.0,12730782.0
13-04 02:44:33,24.726,1.013,73.080,0.422,0.0,0.759,0.0,0.0,0.0,0.0,2268368896.0,748924928.0,3576389632.0,27025391616.0,6091630.0,8486989.0
13-04 02:44:34,26.062,1.082,71.774,0.500,0.0,0.583,0.0,24576.0,0.0,4.0,2276642816.0,748929024.0,3576393728.0,27017109504.0,5903410.0,9739737.0
13-04 02:44:35,28.535,1.010,69.613,0.168,0.0,0.673,0.0,8192.0,0.0,1.0,2281177088.0,748929024.0,3576397824.0,27012571136.0,6369876.0,9303494.0
13-04 02:44:36,25.695,1.011,72.452,0.168,0.0,0.674,0.0,0.0,0.0,0.0,2282856448.0,748929024.0,3576397824.0,27010891776.0,5575049.0,8751200.0
13-04 02:44:37,24.541,0.835,73.539,0.250,0.0,0.835,0.0,0.0,0.0,0.0,2296434688.0,748929024.0,3576410112.0,26997301248.0,6266383.0,9089519.0
13-04 02:44:38,25.793,1.586,71.953,0.250,0.0,0.417,0.0,0.0,0.0,0.0,2305654784.0,748929024.0,3576414208.0,26988077056.0,6155087.0,8282666.0
13-04 02:44:39,25.845,0.760,72.466,0.253,0.0,0.676,0.0,20480.0,0.0,4.0,2309660672.0,748929024.0,3576438784.0,26984046592.0,5759698.0,8384328.0
13-04 02:44:40,27.425,1.338,70.151,0.334,0.0,0.753,0.0,28672.0,0.0,3.0,2319794176.0,748933120.0,3576438784.0,26973908992.0,5847909.0,8393170.0
13-04 02:44:41,23.207,0.928,75.105,0.169,0.0,0.591,0.0,0.0,0.0,0.0,2322259968.0,748933120.0,3576442880.0,26971439104.0,5780926.0,8270040.0
13-04 02:44:42,24.030,1.012,74.283,0.169,0.0,0.506,0.0,0.0,0.0,0.0,2325352448.0,748933120.0,3576446976.0,26968342528.0,6368139.0,8068900.0
13-04 02:44:43,25.422,1.182,72.720,0.169,0.0,0.507,0.0,0.0,0.0,0.0,2330296320.0,748933120.0,3576451072.0,26963394560.0,5976482.0,8986012.0
13-04 02:44:44,23.361,1.008,74.790,0.252,0.0,0.588,0.0,12288.0,0.0,2.0,2333171712.0,748933120.0,3576455168.0,26960515072.0,5359472.0,7598922.0
13-04 02:44:45,28.154,1.253,69.591,0.251,0.0,0.752,0.0,0.0,0.0,0.0,2343546880.0,748933120.0,3576459264.0,26950135808.0,5830162.0,8222421.0
13-04 02:44:46,24.327,1.094,73.485,0.337,0.0,0.758,0.0,12288.0,0.0,2.0,2351038464.0,748937216.0,3576463360.0,26942636032.0,6494810.0,8341152.0
13-04 02:44:47,22.973,1.267,69.257,5.997,0.0,0.507,0.0,0.0,0.0,0.0,2361507840.0,748937216.0,3576467456.0,26932162560.0,5799731.0,8268901.0
13-04 02:44:48,26.387,0.840,63.866,8.319,0.0,0.588,0.0,0.0,0.0,0.0,2368360448.0,748937216.0,3576508416.0,26925268992.0,5652533.0,8544090.0
13-04 02:44:49,26.582,1.013,64.304,7.511,0.0,0.591,0.0,20480.0,0.0,4.0,2380877824.0,748937216.0,3576557568.0,26912702464.0,6304309.0,8396058.0
13-04 02:44:50,26.739,1.509,63.537,7.628,0.0,0.587,0.0,12288.0,0.0,3.0,2385567744.0,748937216.0,3576623104.0,26907947008.0,5870342.0,8294269.0
13-04 02:44:51,23.997,0.920,66.472,7.692,0.0,0.920,0.0,118784.0,0.0,1.0,2386096128.0,748937216.0,3576696832.0,26907344896.0,5661296.0,8435615.0
13-04 02:44:52,25.820,0.841,65.433,7.401,0.0,0.505,0.0,12288.0,0.0,2.0,2388946944.0,748941312.0,3576766464.0,26904420352.0,5981298.0,8310146.0
13-04 02:44:53,26.891,1.008,64.538,7.227,0.0,0.336,0.0,0.0,0.0,0.0,2397917184.0,748941312.0,3576844288.0,26895372288.0,6471388.0,8779126.0
13-04 02:44:54,26.695,1.172,64.100,7.197,0.0,0.837,0.0,0.0,0.0,0.0,2412449792.0,748941312.0,3576913920.0,26880770048.0,5466952.0,8239740.0
13-04 02:44:55,26.566,1.253,63.409,7.853,0.0,0.919,0.0,28672.0,0.0,3.0,2420060160.0,748941312.0,3577016320.0,26873057280.0,5937564.0,8559049.0
13-04 02:44:56,26.745,0.925,64.087,7.738,0.0,0.505,0.0,0.0,0.0,0.0,2426687488.0,748941312.0,3577114624.0,26866331648.0,5886501.0,8143697.0
13-04 02:44:57,24.308,1.341,65.633,8.047,0.0,0.671,0.0,0.0,0.0,0.0,2428944384.0,748941312.0,3577204736.0,26863984640.0,6230855.0,8781589.0
13-04 02:44:58,21.465,1.094,69.192,7.660,0.0,0.589,0.0,12288.0,0.0,2.0,2431557632.0,748945408.0,3577384960.0,26861187072.0,5166331.0,7593624.0
13-04 02:44:59,15.008,1.265,75.211,8.179,0.0,0.337,0.0,0.0,0.0,0.0,2435915776.0,748945408.0,3577540608.0,26856673280.0,5332059.0,4612367.0
13-04 02:45:00,14.358,1.427,75.903,7.893,0.0,0.420,0.0,20480.0,0.0,4.0,2436665344.0,748945408.0,3577704448.0,26855759872.0,5009826.0,4779202.0
13-04 02:45:01,25.357,1.092,65.491,7.389,0.0,0.672,0.0,0.0,0.0,0.0,2440716288.0,748945408.0,3577876480.0,26851536896.0,5286301.0,8009858.0
13-04 02:45:02,32.441,1.003,57.776,8.027,0.0,0.753,0.0,0.0,0.0,0.0,2451709952.0,748945408.0,3578044416.0,26840375296.0,6057737.0,10566997.0
13-04 02:45:03,28.392,1.508,60.888,8.375,0.0,0.838,0.0,0.0,0.0,0.0,2464206848.0,748945408.0,3578232832.0,26827689984.0,5953678.0,11937315.0
13-04 02:45:04,28.764,0.841,61.396,7.990,0.0,1.009,0.0,12288.0,0.0,2.0,2470907904.0,748949504.0,3578421248.0,26820796416.0,5879748.0,9126195.0
13-04 02:45:05,25.293,1.089,64.992,8.040,0.0,0.586,0.0,40960.0,0.0,2.0,2479161344.0,748949504.0,3578576896.0,26812387328.0,6127284.0,9748645.0
13-04 02:45:06,27.820,1.420,61.821,8.271,0.0,0.668,0.0,45056.0,0.0,11.0,2484916224.0,748949504.0,3578757120.0,26806452224.0,6413356.0,9281102.0
13-04 02:45:07,27.364,1.004,63.431,7.699,0.0,0.502,0.0,0.0,0.0,0.0,2491936768.0,748949504.0,3578945536.0,26799243264.0,5822883.0,9068407.0
13-04 02:45:08,24.645,1.420,65.497,7.686,0.0,0.752,0.0,0.0,0.0,0.0,2498670592.0,748949504.0,3579113472.0,26792341504.0,5471236.0,8358441.0
13-04 02:45:09,26.868,1.259,63.140,7.976,0.0,0.756,0.0,0.0,0.0,0.0,2503471104.0,748949504.0,3579277312.0,26787377152.0,6255940.0,8764711.0
13-04 02:45:10,27.106,0.834,64.220,7.256,0.0,0.584,0.0,40960.0,0.0,7.0,2505146368.0,748957696.0,3579453440.0,26785517568.0,6243881.0,8564770.0
13-04 02:45:11,26.223,1.180,65.514,6.577,0.0,0.506,0.0,0.0,0.0,0.0,2507907072.0,748957696.0,3579625472.0,26782584832.0,5638591.0,8388249.0
13-04 02:45:12,24.728,1.341,66.052,7.209,0.0,0.671,0.0,0.0,0.0,0.0,2507800576.0,748957696.0,3579813888.0,26782502912.0,5604563.0,8530160.0
13-04 02:45:13,25.570,1.181,65.823,6.920,0.0,0.506,0.0,0.0,0.0,0.0,2511826944.0,748957696.0,3579990016.0,26778300416.0,6487655.0,12013081.0
13-04 02:45:14,27.825,1.349,63.153,7.083,0.0,0.590,0.0,0.0,0.0,0.0,2521120768.0,748957696.0,3580153856.0,26768842752.0,6021330.0,8441644.0
13-04 02:45:15,24.579,1.263,65.657,7.744,0.0,0.758,0.0,40960.0,0.0,5.0,2528415744.0,748961792.0,3580334080.0,26761363456.0,5657460.0,8829485.0
13-04 02:45:16,24.624,0.918,66.110,7.596,0.0,0.751,0.0,0.0,0.0,0.0,2535358464.0,748961792.0,3580506112.0,26754248704.0,5692142.0,8321002.0
13-04 02:45:17,30.493,1.337,60.485,7.101,0.0,0.585,0.0,0.0,0.0,0.0,2548277248.0,748961792.0,3580682240.0,26741153792.0,6439885.0,8389431.0
13-04 02:45:18,24.832,1.258,65.520,7.383,0.0,1.007,0.0,0.0,0.0,0.0,2550943744.0,748961792.0,3580858368.0,26738311168.0,5585439.0,8579785.0
13-04 02:45:19,24.158,1.515,65.909,7.744,0.0,0.673,0.0,0.0,0.0,0.0,2553196544.0,748961792.0,3581005824.0,26735910912.0,5861586.0,8753109.0
13-04 02:45:20,25.544,1.256,65.075,7.705,0.0,0.419,0.0,4096.0,0.0,2.0,2556461056.0,748961792.0,3581210624.0,26732441600.0,5983944.0,8285008.0
13-04 02:45:21,27.189,1.263,64.141,7.071,0.0,0.337,0.0,28672.0,0.0,4.0,2562064384.0,748965888.0,3581386752.0,26726658048.0,6130312.0,8645337.0
13-04 02:45:22,25.084,1.174,65.101,7.718,0.0,0.923,0.0,0.0,0.0,0.0,2564018176.0,748965888.0,3581558784.0,26724532224.0,5636541.0,8482360.0
13-04 02:45:23,26.431,1.263,64.899,6.902,0.0,0.505,0.0,0.0,0.0,0.0,2565193728.0,748965888.0,3581739008.0,26723176448.0,6353431.0,8266300.0
13-04 02:45:24,28.083,1.167,62.667,7.417,0.0,0.667,0.0,0.0,0.0,0.0,2566737920.0,748965888.0,3581911040.0,26721460224.0,5315025.0,8691406.0
13-04 02:45:25,24.895,1.266,65.823,7.257,0.0,0.759,0.0,12288.0,0.0,3.0,2570670080.0,748965888.0,3582091264.0,26717347840.0,6235436.0,8522969.0
13-04 02:45:26,25.988,1.009,64.087,7.990,0.0,0.925,0.0,192512.0,0.0,3.0,2574450688.0,748965888.0,3582255104.0,26713403392.0,6296913.0,8519811.0
13-04 02:45:27,28.010,1.087,62.709,7.692,0.0,0.502,0.0,12288.0,0.0,2.0,2579255296.0,748969984.0,3582427136.0,26708422656.0,5648437.0,8718401.0
13-04 02:45:28,23.697,0.672,67.899,7.311,0.0,0.420,0.0,0.0,0.0,0.0,2587938816.0,748969984.0,3582586880.0,26699579392.0,5647429.0,8128585.0
13-04 02:45:29,25.147,1.425,65.381,7.376,0.0,0.671,0.0,0.0,0.0,0.0,2592264192.0,748969984.0,3582767104.0,26695073792.0,6102892.0,8661912.0
13-04 02:45:30,30.252,1.345,59.832,8.067,0.0,0.504,0.0,0.0,0.0,0.0,2600849408.0,748969984.0,3582939136.0,26686316544.0,5838247.0,8590865.0
13-04 02:45:31,24.435,0.921,65.941,7.950,0.0,0.753,0.0,28672.0,0.0,3.0,2602283008.0,748969984.0,3583119360.0,26684702720.0,5622050.0,8448959.0
13-04 02:45:32,23.252,0.842,67.734,7.498,0.0,0.674,0.0,12288.0,0.0,2.0,2608222208.0,748974080.0,3583303680.0,26678575104.0,5931204.0,8140827.0
13-04 02:45:33,14.575,1.348,75.569,8.172,0.0,0.337,0.0,4096.0,0.0,2.0,2608246784.0,748974080.0,3583467520.0,26678386688.0,4762875.0,4722659.0
13-04 02:45:34,4.094,0.251,86.633,8.855,0.0,0.167,0.0,0.0,0.0,0.0,2610098176.0,748974080.0,3583619072.0,26676383744.0,1631585.0,385871.0
13-04 02:45:35,17.406,0.418,73.473,8.619,0.0,0.084,0.0,0.0,0.0,0.0,2616975360.0,748974080.0,3583795200.0,26669330432.0,2773278.0,4845143.0
13-04 02:45:36,6.845,0.167,84.474,8.431,0.0,0.083,0.0,20480.0,0.0,3.0,2617958400.0,748974080.0,3583979520.0,26668163072.0,1898983.0,1837605.0
13-04 02:45:37,4.599,0.084,87.040,8.278,0.0,0.0,0.0,0.0,0.0,0.0,2618757120.0,748974080.0,3584135168.0,26667208704.0,1839198.0,320256.0
13-04 02:45:38,4.606,0.168,87.018,8.208,0.0,0.0,0.0,12288.0,0.0,2.0,2618798080.0,748978176.0,3584311296.0,26666987520.0,1896041.0,308585.0
13-04 02:45:39,5.922,0.167,85.655,8.257,0.0,0.0,0.0,0.0,0.0,0.0,2620366848.0,748978176.0,3584487424.0,26665242624.0,1900485.0,311612.0
13-04 02:45:40,5.764,0.167,85.547,8.521,0.0,0.0,0.0,0.0,0.0,0.0,2621095936.0,748978176.0,3584679936.0,26664321024.0,1897223.0,322721.0
13-04 02:45:41,4.362,0.252,87.332,8.054,0.0,0.0,0.0,32768.0,0.0,7.0,2622210048.0,748978176.0,3584835584.0,26663051264.0,1902280.0,296780.0
13-04 02:45:42,5.588,0.167,85.571,8.674,0.0,0.0,0.0,0.0,0.0,0.0,2623430656.0,748978176.0,3585011712.0,26661654528.0,1903307.0,309559.0
13-04 02:45:43,3.697,0.252,87.899,8.067,0.0,0.084,0.0,0.0,0.0,0.0,2624073728.0,748978176.0,3585191936.0,26660831232.0,1940212.0,5593243.0
13-04 02:45:44,6.767,0.334,84.043,8.855,0.0,0.0,0.0,12288.0,0.0,2.0,2623074304.0,748986368.0,3585359872.0,26661654528.0,1913224.0,305766.0
13-04 02:45:45,4.862,0.168,86.421,8.550,0.0,0.0,0.0,8192.0,0.0,1.0,2611474432.0,748986368.0,3585531904.0,26673082368.0,1835119.0,315692.0
13-04 02:45:46,5.922,0.167,85.405,8.507,0.0,0.0,0.0,4096.0,0.0,2.0,2593726464.0,748986368.0,3585683456.0,26690678784.0,1990105.0,328930.0
13-04 02:45:47,4.254,0.250,86.989,8.424,0.0,0.083,0.0,16384.0,0.0,2.0,2593587200.0,748986368.0,3585863680.0,26690637824.0,1838415.0,310094.0
13-04 02:45:48,5.607,0.167,85.858,8.368,0.0,0.0,0.0,0.0,0.0,0.0,2592940032.0,748986368.0,3586035712.0,26691112960.0,1989079.0,315168.0
13-04 02:45:49,6.427,0.167,85.225,8.013,0.0,0.167,0.0,0.0,0.0,0.0,2546544640.0,748986368.0,3586211840.0,26737332224.0,1912911.0,320495.0
13-04 02:45:50,4.774,0.335,86.767,8.124,0.0,0.0,0.0,28672.0,0.0,3.0,2515898368.0,748990464.0,3586379776.0,26767806464.0,1910632.0,301381.0
13-04 02:45:51,4.833,0.250,86.417,8.500,0.0,0.0,0.0,0.0,0.0,0.0,2515959808.0,748990464.0,3586572288.0,26767552512.0,1836944.0,305596.0
13-04 02:45:52,4.428,0.334,86.800,8.354,0.0,0.084,0.0,12288.0,0.0,2.0,2495197184.0,748990464.0,3586732032.0,26788155392.0,1835701.0,306967.0
13-04 02:45:53,4.674,0.250,86.477,8.514,0.0,0.083,0.0,0.0,0.0,0.0,2461929472.0,748990464.0,3586891776.0,26821263360.0,1834231.0,294733.0
13-04 02:45:54,5.013,0.167,86.466,8.354,0.0,0.0,0.0,0.0,0.0,0.0,2438651904.0,748990464.0,3587039232.0,26844393472.0,1848669.0,293346.0
13-04 02:45:55,5.824,0.333,85.358,8.486,0.0,0.0,0.0,0.0,0.0,0.0,2396540928.0,748990464.0,3587174400.0,26886369280.0,1831449.0,281829.0
13-04 02:45:56,4.500,0.250,86.417,8.833,0.0,0.0,0.0,12288.0,0.0,2.0,2397216768.0,748994560.0,3587317760.0,26885545984.0,1986322.0,269578.0
13-04 02:45:57,5.096,0.084,86.299,8.521,0.0,0.0,0.0,12288.0,0.0,2.0,2373525504.0,748994560.0,3587424256.0,26909130752.0,1911020.0,266366.0
13-04 02:45:58,5.254,0.167,86.072,8.507,0.0,0.0,0.0,4096.0,0.0,2.0,2342486016.0,748994560.0,3587543040.0,26940051456.0,1824138.0,233360.0
13-04 02:45:59,5.004,0.250,86.405,8.340,0.0,0.0,0.0,0.0,0.0,0.0,2313273344.0,748994560.0,3587653632.0,26969153536.0,1825232.0,237788.0
13-04 02:46:00,4.264,0.167,87.542,8.027,0.0,0.0,0.0,0.0,0.0,0.0,2261344256.0,748994560.0,3587739648.0,27020996608.0,1374195.0,197055.0
13-04 02:46:01,2.259,0.167,88.787,8.787,0.0,0.0,0.0,110592.0,0.0,1.0,2261135360.0,748994560.0,3587821568.0,27021123584.0,993387.0,212331.0
13-04 02:46:02,2.005,0.167,89.307,8.521,0.0,0.0,0.0,45056.0,0.0,5.0,2261319680.0,748998656.0,3587887104.0,27020869632.0,772029.0,192780.0
13-04 02:46:03,1.420,0.251,89.390,8.939,0.0,0.0,0.0,0.0,0.0,0.0,2261254144.0,748998656.0,3587952640.0,27020869632.0,396007.0,186287.0
13-04 02:46:04,0.250,0.0,96.914,2.836,0.0,0.0,0.0,0.0,0.0,0.0,2261229568.0,748998656.0,3587977216.0,27020869632.0,26138.0,66293.0
13-04 02:46:05,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,3.0,2261221376.0,748998656.0,3587985408.0,27020869632.0,19350.0,41272.0
13-04 02:46:06,0.083,0.0,99.583,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2261213184.0,748998656.0,3587993600.0,27020869632.0,19165.0,40898.0
13-04 02:46:07,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261209088.0,748998656.0,3587997696.0,27020869632.0,20197.0,41334.0
13-04 02:46:08,0.083,0.167,99.334,0.416,0.0,0.0,0.0,12288.0,0.0,2.0,2261200896.0,749002752.0,3588001792.0,27020869632.0,24814.0,45611.0
13-04 02:46:09,22.381,2.012,70.662,4.526,0.0,0.419,0.0,0.0,0.0,0.0,2148163584.0,749002752.0,3588014080.0,27133894656.0,9059116.0,4165116.0
13-04 02:46:10,20.033,1.336,77.546,0.334,0.0,0.751,0.0,4096.0,0.0,2.0,2065522688.0,749002752.0,3588022272.0,27216527360.0,5319491.0,7194372.0
13-04 02:46:11,24.017,1.004,74.226,0.335,0.0,0.418,0.0,0.0,0.0,0.0,2015481856.0,749002752.0,3588026368.0,27266564096.0,5481898.0,9097774.0
13-04 02:46:12,25.855,1.084,72.227,0.250,0.0,0.584,0.0,16384.0,0.0,2.0,2015170560.0,749002752.0,3588030464.0,27266871296.0,5691801.0,8259410.0
13-04 02:46:13,24.247,1.254,73.746,0.0,0.0,0.753,0.0,0.0,0.0,0.0,2015596544.0,749002752.0,3588034560.0,27266441216.0,5546572.0,11457311.0
13-04 02:46:14,24.621,0.759,73.777,0.337,0.0,0.506,0.0,12288.0,0.0,2.0,2019975168.0,749006848.0,3588038656.0,27262054400.0,6123401.0,8677268.0
13-04 02:46:15,25.188,1.168,72.811,0.250,0.0,0.584,0.0,0.0,0.0,0.0,2025050112.0,749006848.0,3588042752.0,27256975360.0,6586808.0,8806392.0
13-04 02:46:16,23.361,1.261,74.454,0.336,0.0,0.588,0.0,0.0,0.0,0.0,2032193536.0,749006848.0,3588042752.0,27249831936.0,6057219.0,8619219.0
13-04 02:46:17,25.441,0.840,72.712,0.252,0.0,0.756,0.0,12288.0,0.0,2.0,2038247424.0,749006848.0,3588046848.0,27243773952.0,6000524.0,8757520.0
13-04 02:46:18,24.390,1.262,72.498,1.346,0.0,0.505,0.0,0.0,0.0,0.0,2046816256.0,749006848.0,3588050944.0,27235201024.0,5883106.0,8725831.0
13-04 02:46:19,24.077,0.923,73.993,0.252,0.0,0.755,0.0,0.0,0.0,0.0,2053480448.0,749006848.0,3588050944.0,27228536832.0,5908674.0,8719380.0
13-04 02:46:20,26.807,1.092,71.092,0.252,0.0,0.756,0.0,20480.0,0.0,3.0,2063503360.0,749015040.0,3588055040.0,27218501632.0,6632683.0,9077323.0
13-04 02:46:21,23.846,0.924,74.223,0.252,0.0,0.756,0.0,16384.0,0.0,5.0,2066583552.0,749015040.0,3588059136.0,27215417344.0,6587834.0,9096074.0
13-04 02:46:22,24.686,1.255,73.138,0.418,0.0,0.502,0.0,0.0,0.0,0.0,2068942848.0,749015040.0,3588063232.0,27213053952.0,6182718.0,8478297.0
13-04 02:46:23,24.141,0.922,73.931,0.168,0.0,0.838,0.0,16384.0,0.0,2.0,2079420416.0,749015040.0,3588071424.0,27202568192.0,6144867.0,8908704.0
13-04 02:46:24,25.963,1.089,71.859,0.251,0.0,0.838,0.0,0.0,0.0,0.0,2086047744.0,749015040.0,3588079616.0,27195932672.0,5818701.0,8898157.0
13-04 02:46:25,25.628,1.424,71.776,0.335,0.0,0.838,0.0,28672.0,0.0,3.0,2097004544.0,749019136.0,3588079616.0,27184971776.0,6064851.0,8901541.0
13-04 02:46:26,25.314,1.257,72.674,0.168,0.0,0.587,0.0,0.0,0.0,0.0,2100744192.0,749019136.0,3588083712.0,27181228032.0,6362288.0,8672833.0
13-04 02:46:27,24.811,1.174,73.093,0.251,0.0,0.671,0.0,0.0,0.0,0.0,2112008192.0,749019136.0,3588087808.0,27169959936.0,6284280.0,8757593.0
13-04 02:46:28,25.589,1.094,72.222,0.253,0.0,0.842,0.0,12288.0,0.0,2.0,2121846784.0,749019136.0,3588087808.0,27160121344.0,6072869.0,9001341.0
13-04 02:46:29,23.866,1.261,74.370,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2132733952.0,749019136.0,3588091904.0,27149230080.0,6284946.0,8697320.0
13-04 02:46:30,26.113,1.343,71.453,0.336,0.0,0.756,0.0,0.0,0.0,0.0,2138791936.0,749019136.0,3588096000.0,27143168000.0,6467906.0,9112261.0
13-04 02:46:31,23.168,0.842,74.810,0.421,0.0,0.758,0.0,12288.0,0.0,2.0,2141589504.0,749023232.0,3588100096.0,27140362240.0,6114857.0,8746250.0
13-04 02:46:32,25.272,1.088,73.054,0.084,0.0,0.502,0.0,122880.0,0.0,1.0,2146017280.0,749023232.0,3588104192.0,27135930368.0,6076679.0,8626792.0
13-04 02:46:33,25.334,1.338,72.241,0.334,0.0,0.753,0.0,36864.0,0.0,5.0,2148749312.0,749023232.0,3588128768.0,27133173760.0,6067949.0,9105315.0
13-04 02:46:34,24.121,1.173,73.953,0.168,0.0,0.586,0.0,0.0,0.0,0.0,2156875776.0,749023232.0,3588132864.0,27125043200.0,6047081.0,8591062.0
13-04 02:46:35,28.0,1.083,70.0,0.250,0.0,0.667,0.0,0.0,0.0,0.0,2160365568.0,749023232.0,3588132864.0,27121553408.0,6132584.0,8731749.0
13-04 02:46:36,25.105,1.175,72.880,0.252,0.0,0.588,0.0,0.0,0.0,0.0,2164645888.0,749023232.0,3588141056.0,27117264896.0,6196267.0,8655400.0
13-04 02:46:37,25.858,1.004,72.134,0.335,0.0,0.669,0.0,12288.0,0.0,2.0,2171723776.0,749027328.0,3588141056.0,27110182912.0,6229463.0,9064951.0
13-04 02:46:38,25.104,1.668,72.560,0.167,0.0,0.500,0.0,12288.0,0.0,2.0,2180235264.0,749027328.0,3588145152.0,27101667328.0,6292683.0,8735844.0
13-04 02:46:39,25.0,1.091,72.987,0.168,0.0,0.755,0.0,0.0,0.0,0.0,2188226560.0,749027328.0,3588149248.0,27093671936.0,5805075.0,8231722.0
13-04 02:46:40,27.652,1.003,70.677,0.251,0.0,0.418,0.0,12288.0,0.0,3.0,2193498112.0,749027328.0,3588153344.0,27088396288.0,6161555.0,9038852.0
13-04 02:46:41,24.245,1.007,73.993,0.168,0.0,0.587,0.0,0.0,0.0,0.0,2203193344.0,749027328.0,3588157440.0,27078696960.0,6154114.0,8802660.0
13-04 02:46:42,27.987,1.337,69.841,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2208915456.0,749027328.0,3588157440.0,27072974848.0,6802242.0,9542451.0
13-04 02:46:43,24.354,1.334,73.478,0.250,0.0,0.584,0.0,24576.0,0.0,4.0,2219155456.0,749031424.0,3588161536.0,27062726656.0,5308735.0,8654924.0
13-04 02:46:44,26.294,1.252,71.536,0.334,0.0,0.584,0.0,0.0,0.0,0.0,2223853568.0,749031424.0,3588161536.0,27058028544.0,5553476.0,8734298.0
13-04 02:46:45,25.418,1.421,72.241,0.251,0.0,0.669,0.0,4096.0,0.0,2.0,2230329344.0,749031424.0,3588165632.0,27051548672.0,6213822.0,8599636.0
13-04 02:46:46,23.480,0.929,74.916,0.169,0.0,0.507,0.0,0.0,0.0,0.0,2240360448.0,749031424.0,3588169728.0,27041513472.0,5932105.0,8507173.0
13-04 02:46:47,26.717,1.173,71.357,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2246193152.0,749031424.0,3588173824.0,27035676672.0,6024530.0,8967605.0
13-04 02:46:48,25.503,1.342,72.399,0.084,0.0,0.671,0.0,16384.0,0.0,2.0,2256519168.0,749031424.0,3588177920.0,27025346560.0,6129042.0,8832238.0
13-04 02:46:49,25.960,1.252,72.037,0.167,0.0,0.584,0.0,12288.0,0.0,2.0,2263236608.0,749039616.0,3588182016.0,27018616832.0,6094347.0,8503576.0
13-04 02:46:50,25.105,1.259,72.628,0.336,0.0,0.672,0.0,0.0,0.0,0.0,2267455488.0,749039616.0,3588182016.0,27014397952.0,6343445.0,8742006.0
13-04 02:46:51,24.916,1.174,73.238,0.252,0.0,0.419,0.0,0.0,0.0,0.0,2272567296.0,749039616.0,3588186112.0,27009282048.0,6114716.0,8945226.0
13-04 02:46:52,26.025,1.088,72.134,0.084,0.0,0.669,0.0,0.0,0.0,0.0,2279047168.0,749039616.0,3588186112.0,27002802176.0,5996944.0,8755585.0
13-04 02:46:53,26.417,1.250,70.417,1.333,0.0,0.583,0.0,0.0,0.0,0.0,2287063040.0,749039616.0,3588190208.0,26994782208.0,6007244.0,8604821.0
13-04 02:46:54,24.707,0.921,73.534,0.251,0.0,0.586,0.0,12288.0,0.0,2.0,2293190656.0,749039616.0,3588198400.0,26988646400.0,6174630.0,8868460.0
13-04 02:46:55,25.941,1.088,71.883,0.418,0.0,0.669,0.0,24576.0,0.0,6.0,2303438848.0,749043712.0,3588198400.0,26978394112.0,6404264.0,8741942.0
13-04 02:46:56,26.829,1.177,71.236,0.252,0.0,0.505,0.0,0.0,0.0,0.0,2313490432.0,749043712.0,3588206592.0,26968334336.0,6538886.0,8786015.0
13-04 02:46:57,27.517,0.923,70.721,0.252,0.0,0.587,0.0,12288.0,0.0,3.0,2323890176.0,749043712.0,3588210688.0,26957930496.0,6141247.0,9227640.0
13-04 02:46:58,24.413,1.007,73.742,0.168,0.0,0.671,0.0,0.0,0.0,0.0,2326474752.0,749043712.0,3588214784.0,26955341824.0,5865015.0,8761681.0
13-04 02:46:59,26.817,1.170,71.512,0.251,0.0,0.251,0.0,16384.0,0.0,2.0,2334359552.0,749043712.0,3588218880.0,26947452928.0,6009786.0,8929097.0
13-04 02:47:00,24.810,1.266,72.827,0.338,0.0,0.759,0.0,28672.0,0.0,3.0,2337337344.0,749047808.0,3588218880.0,26944471040.0,6103888.0,8671454.0
13-04 02:47:01,28.452,0.921,69.623,0.251,0.0,0.753,0.0,0.0,0.0,0.0,2345472000.0,749047808.0,3588222976.0,26936332288.0,6048742.0,8381150.0
13-04 02:47:02,26.014,0.591,72.804,0.253,0.0,0.338,0.0,0.0,0.0,0.0,2347933696.0,749047808.0,3588227072.0,26933866496.0,6198728.0,8893433.0
13-04 02:47:03,26.756,1.171,71.572,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2355101696.0,749047808.0,3588227072.0,26926698496.0,6469022.0,8595349.0
13-04 02:47:04,24.810,0.844,73.502,0.253,0.0,0.591,0.0,12288.0,0.0,2.0,2363506688.0,749047808.0,3588235264.0,26918285312.0,5902234.0,8648330.0
13-04 02:47:05,27.129,0.835,71.452,0.083,0.0,0.501,0.0,0.0,0.0,0.0,2373881856.0,749047808.0,3588243456.0,26907901952.0,5920773.0,8958625.0
13-04 02:47:06,25.820,1.009,72.582,0.084,0.0,0.505,0.0,16384.0,0.0,4.0,2385764352.0,749051904.0,3588251648.0,26896007168.0,5748852.0,8537247.0
13-04 02:47:07,25.879,0.838,72.278,0.335,0.0,0.670,0.0,143360.0,0.0,1.0,2393219072.0,749051904.0,3588255744.0,26888548352.0,6246583.0,9108011.0
13-04 02:47:08,26.483,1.504,71.178,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2402775040.0,749051904.0,3588259840.0,26878988288.0,6437464.0,8846944.0
13-04 02:47:09,26.258,1.091,64.597,7.383,0.0,0.671,0.0,32768.0,0.0,3.0,2409496576.0,749051904.0,3588268032.0,26872258560.0,6146954.0,8836385.0
13-04 02:47:10,25.855,1.334,64.721,7.506,0.0,0.584,0.0,0.0,0.0,0.0,2420686848.0,749051904.0,3588349952.0,26860986368.0,6476432.0,8954026.0
13-04 02:47:11,27.508,1.505,62.458,7.776,0.0,0.753,0.0,12288.0,0.0,2.0,2428678144.0,749056000.0,3588444160.0,26852896768.0,5732798.0,8628898.0
13-04 02:47:12,27.903,1.253,62.072,8.271,0.0,0.501,0.0,0.0,0.0,0.0,2438045696.0,749056000.0,3588538368.0,26843435008.0,6068339.0,9112523.0
13-04 02:47:13,17.043,0.919,74.353,7.268,0.0,0.418,0.0,0.0,0.0,0.0,2439847936.0,749056000.0,3588636672.0,26841534464.0,4771341.0,5579634.0
13-04 02:47:14,15.662,1.508,74.791,7.621,0.0,0.419,0.0,12288.0,0.0,2.0,2443837440.0,749056000.0,3588743168.0,26837438464.0,5533437.0,4940283.0
13-04 02:47:15,20.251,0.669,71.046,7.448,0.0,0.586,0.0,12288.0,0.0,3.0,2447790080.0,749056000.0,3588915200.0,26833313792.0,4829687.0,7096836.0
13-04 02:47:16,25.126,0.838,66.583,7.035,0.0,0.419,0.0,0.0,0.0,0.0,2452377600.0,749056000.0,3589111808.0,26828529664.0,5455208.0,8484319.0
13-04 02:47:17,34.451,0.838,56.580,7.293,0.0,0.838,0.0,16384.0,0.0,4.0,2462470144.0,749064192.0,3589283840.0,26818256896.0,6553882.0,11842915.0
13-04 02:47:18,33.864,1.006,56.832,7.712,0.0,0.587,0.0,0.0,0.0,0.0,2470440960.0,749064192.0,3589476352.0,26810093568.0,7214017.0,10676959.0
13-04 02:47:19,30.318,0.670,60.302,7.789,0.0,0.921,0.0,16384.0,0.0,2.0,2482372608.0,749064192.0,3589656576.0,26797981696.0,6609568.0,11090522.0
13-04 02:47:20,25.543,1.669,64.858,7.095,0.0,0.835,0.0,0.0,0.0,0.0,2486427648.0,749064192.0,3589832704.0,26793750528.0,6120784.0,10147105.0
13-04 02:47:21,25.774,1.172,63.766,8.536,0.0,0.753,0.0,0.0,0.0,0.0,2490146816.0,749064192.0,3590029312.0,26789834752.0,5993011.0,9600218.0
13-04 02:47:22,28.224,1.089,62.563,7.538,0.0,0.586,0.0,0.0,0.0,0.0,2496094208.0,749064192.0,3590205440.0,26783711232.0,6128145.0,9807883.0
13-04 02:47:23,28.548,1.252,61.603,7.930,0.0,0.668,0.0,12288.0,0.0,2.0,2512412672.0,749068288.0,3590389760.0,26767204352.0,6207348.0,9375833.0
13-04 02:47:24,31.628,0.839,59.648,7.215,0.0,0.671,0.0,0.0,0.0,0.0,2536648704.0,749068288.0,3590574080.0,26742784000.0,6584698.0,8849473.0
13-04 02:47:25,28.285,1.423,62.176,7.448,0.0,0.669,0.0,12288.0,0.0,2.0,2543603712.0,749068288.0,3590754304.0,26735648768.0,6160927.0,9504610.0
13-04 02:47:26,24.875,1.586,65.609,7.429,0.0,0.501,0.0,0.0,0.0,0.0,2545725440.0,749068288.0,3590955008.0,26733326336.0,6296807.0,9052084.0
13-04 02:47:27,27.950,0.837,62.929,7.699,0.0,0.586,0.0,4096.0,0.0,2.0,2549284864.0,749068288.0,3591131136.0,26729590784.0,5971579.0,9270450.0
13-04 02:47:28,25.712,1.173,65.662,7.035,0.0,0.419,0.0,12288.0,0.0,2.0,2554802176.0,749072384.0,3591299072.0,26723901440.0,6025818.0,8635337.0
13-04 02:47:29,25.401,1.519,64.304,8.270,0.0,0.506,0.0,0.0,0.0,0.0,2556227584.0,749072384.0,3591495680.0,26722279424.0,5920624.0,9350710.0
13-04 02:47:30,28.078,1.265,62.479,7.589,0.0,0.590,0.0,24576.0,0.0,3.0,2565156864.0,749072384.0,3591680000.0,26713165824.0,6373599.0,8975323.0
13-04 02:47:31,27.885,0.842,63.016,7.666,0.0,0.590,0.0,0.0,0.0,0.0,2566676480.0,749072384.0,3591872512.0,26711453696.0,6230650.0,8800810.0
13-04 02:47:32,27.899,1.597,63.277,6.723,0.0,0.504,0.0,16384.0,0.0,4.0,2573606912.0,749072384.0,3592056832.0,26704338944.0,6018485.0,9490739.0
13-04 02:47:33,26.123,0.998,64.309,7.820,0.0,0.749,0.0,0.0,0.0,0.0,2580267008.0,749072384.0,3592224768.0,26697510912.0,6097736.0,9225546.0
13-04 02:47:34,26.127,1.336,63.856,8.264,0.0,0.417,0.0,28672.0,0.0,3.0,2588954624.0,749076480.0,3592404992.0,26688638976.0,6334321.0,8655702.0
13-04 02:47:35,26.241,1.346,63.919,7.822,0.0,0.673,0.0,0.0,0.0,0.0,2593660928.0,749076480.0,3592605696.0,26683731968.0,5938048.0,9381914.0
13-04 02:47:36,27.531,1.423,63.431,6.946,0.0,0.669,0.0,12288.0,0.0,2.0,2602971136.0,749076480.0,3592790016.0,26674237440.0,6327466.0,9383764.0
13-04 02:47:37,26.014,1.267,63.851,8.193,0.0,0.676,0.0,0.0,0.0,0.0,2608709632.0,749076480.0,3592978432.0,26668310528.0,6342389.0,8848675.0
13-04 02:47:38,31.773,1.087,58.612,7.692,0.0,0.836,0.0,0.0,0.0,0.0,2612092928.0,749076480.0,3593150464.0,26664755200.0,5609279.0,8077218.0
13-04 02:47:39,25.985,0.838,64.627,7.795,0.0,0.754,0.0,0.0,0.0,0.0,2613944320.0,749076480.0,3593322496.0,26662731776.0,5864262.0,9386349.0
13-04 02:47:40,26.448,1.259,63.560,7.893,0.0,0.840,0.0,16384.0,0.0,4.0,2614849536.0,749080576.0,3593519104.0,26661625856.0,6211588.0,9297398.0
13-04 02:47:41,24.916,1.510,66.023,7.215,0.0,0.336,0.0,16384.0,0.0,2.0,2623344640.0,749080576.0,3593699328.0,26652950528.0,6248254.0,8820405.0
13-04 02:47:42,26.431,1.178,63.721,8.249,0.0,0.421,0.0,126976.0,0.0,1.0,2626363392.0,749080576.0,3593879552.0,26649751552.0,6165536.0,8807073.0
13-04 02:47:43,29.328,1.513,61.429,7.059,0.0,0.672,0.0,0.0,0.0,0.0,2631258112.0,749080576.0,3594059776.0,26644676608.0,6346203.0,14704637.0
13-04 02:47:44,27.940,1.084,62.969,7.423,0.0,0.584,0.0,0.0,0.0,0.0,2639429632.0,749080576.0,3594244096.0,26636320768.0,5762274.0,9108007.0
13-04 02:47:45,17.899,1.092,72.437,7.983,0.0,0.588,0.0,0.0,0.0,0.0,2644504576.0,749080576.0,3594432512.0,26631057408.0,4967851.0,6087900.0
13-04 02:47:46,16.291,1.337,73.935,7.937,0.0,0.501,0.0,40960.0,0.0,5.0,2646560768.0,749084672.0,3594629120.0,26628800512.0,5931349.0,5025078.0
13-04 02:47:47,17.573,0.921,73.724,7.531,0.0,0.251,0.0,0.0,0.0,0.0,2652270592.0,749084672.0,3594801152.0,26622918656.0,4669565.0,5908333.0
13-04 02:47:48,23.766,1.339,67.029,7.280,0.0,0.586,0.0,0.0,0.0,0.0,2652975104.0,749084672.0,3594977280.0,26622038016.0,4979212.0,8907740.0
13-04 02:47:49,27.644,1.166,62.614,7.910,0.0,0.666,0.0,0.0,0.0,0.0,2659774464.0,749084672.0,3595169792.0,26615046144.0,6507552.0,9247457.0
13-04 02:47:50,34.477,0.837,56.402,7.782,0.0,0.502,0.0,12288.0,0.0,3.0,2665844736.0,749084672.0,3595350016.0,26608795648.0,6168463.0,10705973.0
13-04 02:47:51,30.511,0.922,60.520,7.209,0.0,0.838,0.0,12288.0,0.0,2.0,2665078784.0,749084672.0,3595542528.0,26609369088.0,6202171.0,11335174.0
13-04 02:47:52,33.778,1.251,56.297,7.923,0.0,0.751,0.0,12288.0,0.0,2.0,2669584384.0,749092864.0,3595735040.0,26604662784.0,7044669.0,11852356.0
13-04 02:47:53,26.739,1.593,62.867,8.131,0.0,0.671,0.0,4096.0,0.0,2.0,2676953088.0,749092864.0,3595902976.0,26597126144.0,6458046.0,8883477.0
13-04 02:47:54,25.982,1.337,64.662,7.352,0.0,0.668,0.0,0.0,0.0,0.0,2680045568.0,749092864.0,3596091392.0,26593845248.0,5929631.0,9675400.0
13-04 02:47:55,30.402,1.005,59.715,8.124,0.0,0.754,0.0,0.0,0.0,0.0,2688061440.0,749092864.0,3596271616.0,26585649152.0,6110882.0,10031683.0
13-04 02:47:56,31.098,1.174,59.849,7.628,0.0,0.251,0.0,16384.0,0.0,2.0,2691198976.0,749092864.0,3596451840.0,26582331392.0,6364141.0,9256035.0
13-04 02:47:57,25.736,0.925,65.181,7.485,0.0,0.673,0.0,0.0,0.0,0.0,2694008832.0,749092864.0,3596636160.0,26579337216.0,6058032.0,9442666.0
13-04 02:47:58,28.464,1.419,61.770,7.763,0.0,0.584,0.0,12288.0,0.0,2.0,2700947456.0,749096960.0,3596804096.0,26572226560.0,6145755.0,9019267.0
13-04 02:47:59,25.948,1.179,64.869,7.498,0.0,0.505,0.0,0.0,0.0,0.0,2700283904.0,749096960.0,3597008896.0,26572685312.0,6641702.0,9035423.0
13-04 02:48:00,27.099,0.998,63.175,7.897,0.0,0.831,0.0,0.0,0.0,0.0,2701148160.0,749096960.0,3597201408.0,26571628544.0,5982756.0,9180980.0
13-04 02:48:01,25.858,1.423,64.686,7.364,0.0,0.669,0.0,0.0,0.0,0.0,2701221888.0,749096960.0,3597389824.0,26571366400.0,5946020.0,9230703.0
13-04 02:48:02,26.421,1.171,64.047,7.692,0.0,0.669,0.0,12288.0,0.0,2.0,2703212544.0,749096960.0,3597561856.0,26569203712.0,6115741.0,9087013.0
13-04 02:48:03,31.020,1.589,59.197,7.860,0.0,0.334,0.0,4096.0,0.0,2.0,2713632768.0,749096960.0,3597742080.0,26558603264.0,6470274.0,8746025.0
13-04 02:48:04,28.246,1.012,62.479,7.673,0.0,0.590,0.0,12288.0,0.0,2.0,2720391168.0,749101056.0,3597930496.0,26551652352.0,6092942.0,9184875.0
13-04 02:48:05,26.936,1.178,63.805,7.660,0.0,0.421,0.0,8192.0,0.0,1.0,2724966400.0,749101056.0,3598110720.0,26546896896.0,6662307.0,8964120.0
13-04 02:48:06,26.739,1.174,63.956,7.376,0.0,0.754,0.0,0.0,0.0,0.0,2730287104.0,749101056.0,3598286848.0,26541400064.0,5835324.0,9426286.0
13-04 02:48:07,26.018,1.413,64.007,7.980,0.0,0.582,0.0,28672.0,0.0,5.0,2733424640.0,749101056.0,3598487552.0,26538061824.0,6169570.0,9118588.0
13-04 02:48:08,26.527,1.172,63.933,7.531,0.0,0.837,0.0,0.0,0.0,0.0,2733694976.0,749101056.0,3598663680.0,26537615360.0,6146761.0,9055767.0
13-04 02:48:09,25.828,1.076,65.315,7.285,0.0,0.497,0.0,0.0,0.0,0.0,2741579776.0,749101056.0,3598860288.0,26529533952.0,6126854.0,7676576.0
13-04 02:48:10,6.328,0.333,84.596,8.659,0.0,0.083,0.0,28672.0,0.0,3.0,2742603776.0,749105152.0,3599044608.0,26528321536.0,1915741.0,575454.0
13-04 02:48:11,4.614,0.084,86.493,8.725,0.0,0.084,0.0,0.0,0.0,0.0,2743025664.0,749105152.0,3599249408.0,26527694848.0,1865684.0,355791.0
13-04 02:48:12,5.233,0.249,85.963,8.472,0.0,0.083,0.0,16384.0,0.0,4.0,2742980608.0,749105152.0,3599421440.0,26527567872.0,1944289.0,354491.0
13-04 02:48:13,5.621,0.336,86.242,7.802,0.0,0.0,0.0,0.0,0.0,0.0,2744795136.0,749105152.0,3599605760.0,26525569024.0,1979961.0,6020651.0
13-04 02:48:14,4.174,0.334,86.978,8.431,0.0,0.083,0.0,0.0,0.0,0.0,2744504320.0,749105152.0,3599802368.0,26525663232.0,1687762.0,319032.0
13-04 02:48:15,5.154,0.333,86.284,8.229,0.0,0.0,0.0,0.0,0.0,0.0,2744688640.0,749105152.0,3599966208.0,26525315072.0,1309231.0,321553.0
13-04 02:48:16,4.003,0.167,87.406,8.424,0.0,0.0,0.0,12288.0,0.0,2.0,2745290752.0,749109248.0,3600154624.0,26524520448.0,1534539.0,317485.0
13-04 02:48:17,3.598,0.167,87.782,8.368,0.0,0.084,0.0,176128.0,0.0,4.0,2745073664.0,749109248.0,3600338944.0,26524553216.0,1538840.0,322461.0
13-04 02:48:18,2.092,0.167,89.372,8.368,0.0,0.0,0.0,0.0,0.0,0.0,2745171968.0,749109248.0,3600527360.0,26524266496.0,779586.0,314635.0
13-04 02:48:19,1.921,0.334,89.056,8.605,0.0,0.084,0.0,0.0,0.0,0.0,2744995840.0,749109248.0,3600703488.0,26524266496.0,706153.0,304628.0
13-04 02:48:20,4.667,0.417,86.833,8.083,0.0,0.0,0.0,0.0,0.0,0.0,2739945472.0,749109248.0,3600896000.0,26529124352.0,1458828.0,305141.0
13-04 02:48:21,4.663,0.250,86.511,8.576,0.0,0.0,0.0,0.0,0.0,0.0,2739744768.0,749109248.0,3601096704.0,26529124352.0,1913163.0,330173.0
13-04 02:48:22,5.509,0.250,85.893,8.347,0.0,0.0,0.0,32768.0,0.0,6.0,2720436224.0,749113344.0,3601260544.0,26548264960.0,1834036.0,337145.0
13-04 02:48:23,4.348,0.251,86.873,8.528,0.0,0.0,0.0,0.0,0.0,0.0,2723033088.0,749113344.0,3601457152.0,26545471488.0,1837464.0,325443.0
13-04 02:48:24,4.420,0.250,86.572,8.674,0.0,0.083,0.0,0.0,0.0,0.0,2723479552.0,749113344.0,3601645568.0,26544836608.0,1842238.0,321294.0
13-04 02:48:25,5.254,0.334,85.822,8.507,0.0,0.083,0.0,12288.0,0.0,3.0,2699452416.0,749113344.0,3601801216.0,26568708096.0,1971330.0,321335.0
13-04 02:48:26,5.671,0.417,85.405,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2701545472.0,749113344.0,3601985536.0,26566430720.0,1855275.0,334474.0
13-04 02:48:27,4.849,0.167,86.622,8.361,0.0,0.0,0.0,12288.0,0.0,2.0,2674954240.0,749113344.0,3602173952.0,26592833536.0,1836487.0,309855.0
13-04 02:48:28,4.344,0.167,86.717,8.688,0.0,0.084,0.0,12288.0,0.0,2.0,2674892800.0,749121536.0,3602354176.0,26592706560.0,1909978.0,314751.0
13-04 02:48:29,4.821,0.333,86.451,8.396,0.0,0.0,0.0,0.0,0.0,0.0,2674823168.0,749121536.0,3602550784.0,26592579584.0,1913014.0,340699.0
13-04 02:48:30,5.167,0.333,86.500,8.0,0.0,0.0,0.0,0.0,0.0,0.0,2651529216.0,749121536.0,3602735104.0,26615689216.0,1921850.0,318580.0
13-04 02:48:31,4.750,0.167,86.417,8.500,0.0,0.167,0.0,0.0,0.0,0.0,2650824704.0,749121536.0,3602931712.0,26616197120.0,1800526.0,336765.0
13-04 02:48:32,6.088,0.334,83.903,9.675,0.0,0.0,0.0,12288.0,0.0,2.0,2579783680.0,749121536.0,3603120128.0,26687049728.0,1938970.0,3973447.0
13-04 02:48:33,4.979,0.249,80.415,14.274,0.0,0.083,0.0,0.0,0.0,0.0,2581221376.0,749121536.0,3603300352.0,26685431808.0,1840800.0,341351.0
13-04 02:48:34,4.246,0.416,86.928,8.410,0.0,0.0,0.0,12288.0,0.0,2.0,2581164032.0,749125632.0,3603480576.0,26685304832.0,1840134.0,328691.0
13-04 02:48:35,4.921,0.334,86.322,8.424,0.0,0.0,0.0,0.0,0.0,0.0,2548473856.0,749125632.0,3603664896.0,26717810688.0,1843916.0,328079.0
13-04 02:48:36,5.579,0.333,85.845,8.243,0.0,0.0,0.0,0.0,0.0,0.0,2431754240.0,749125632.0,3603841024.0,26834354176.0,1876639.0,325257.0
13-04 02:48:37,4.511,0.0,87.218,8.271,0.0,0.0,0.0,16384.0,0.0,5.0,2398191616.0,749125632.0,3604021248.0,26867736576.0,1840404.0,323642.0
13-04 02:48:38,4.337,0.334,87.073,8.257,0.0,0.0,0.0,16384.0,0.0,2.0,2397245440.0,749125632.0,3604205568.0,26868498432.0,1834683.0,326997.0
13-04 02:48:39,2.745,0.250,89.933,7.072,0.0,0.0,0.0,0.0,0.0,0.0,2397184000.0,749125632.0,3604393984.0,26868371456.0,1215582.0,225867.0
13-04 02:48:40,0.083,0.083,99.500,0.334,0.0,0.0,0.0,20480.0,0.0,3.0,2397302784.0,749129728.0,3604398080.0,26868244480.0,10319.0,18166.0
13-04 02:48:41,0.0,0.167,99.750,0.083,0.0,0.0,0.0,0.0,0.0,0.0,2397425664.0,749129728.0,3604402176.0,26868117504.0,7091.0,15574.0
13-04 02:48:42,0.083,0.083,99.584,0.249,0.0,0.0,0.0,0.0,0.0,0.0,2397421568.0,749129728.0,3604406272.0,26868117504.0,6162.0,4210.0
13-04 02:48:43,0.333,0.0,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2397421568.0,749129728.0,3604406272.0,26868117504.0,2750.0,18764.0
13-04 02:48:44,5.833,0.833,91.500,1.750,0.0,0.083,0.0,0.0,0.0,0.0,2360168448.0,749129728.0,3604414464.0,26905362432.0,1594912.0,85374.0
13-04 02:48:45,20.889,2.265,73.070,3.356,0.0,0.419,0.0,0.0,0.0,0.0,2089000960.0,749129728.0,3604418560.0,27176525824.0,8395379.0,5107169.0
13-04 02:48:46,24.370,0.840,73.697,0.504,0.0,0.588,0.0,28672.0,0.0,3.0,2060025856.0,749133824.0,3604418560.0,27205496832.0,5788113.0,8690643.0
13-04 02:48:47,26.549,0.838,71.859,0.168,0.0,0.586,0.0,4096.0,0.0,2.0,2053316608.0,749133824.0,3604422656.0,27212201984.0,6142302.0,9064623.0
13-04 02:48:48,27.782,1.172,70.377,0.167,0.0,0.502,0.0,16384.0,0.0,2.0,2054254592.0,749133824.0,3604426752.0,27211259904.0,6319632.0,8921605.0
13-04 02:48:49,26.622,1.498,70.965,0.250,0.0,0.666,0.0,0.0,0.0,0.0,2060148736.0,749133824.0,3604430848.0,27205361664.0,6464662.0,9174846.0
13-04 02:48:50,26.473,1.328,71.452,0.249,0.0,0.498,0.0,0.0,0.0,0.0,2073284608.0,749133824.0,3604434944.0,27192221696.0,6210632.0,9238344.0
13-04 02:48:51,27.997,1.257,69.740,0.168,0.0,0.838,0.0,0.0,0.0,0.0,2091536384.0,749133824.0,3604439040.0,27173965824.0,6568719.0,9523796.0
13-04 02:48:52,18.167,0.925,80.151,0.336,0.0,0.421,0.0,122880.0,0.0,3.0,2096705536.0,749137920.0,3604443136.0,27168788480.0,5643583.0,6424645.0
13-04 02:48:53,15.578,0.838,83.082,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2112659456.0,749137920.0,3604443136.0,27152834560.0,5327335.0,5018114.0
13-04 02:48:54,16.582,1.094,81.566,0.253,0.0,0.505,0.0,0.0,0.0,0.0,2126376960.0,749137920.0,3604447232.0,27139112960.0,5466745.0,5235862.0
13-04 02:48:55,27.059,1.261,70.924,0.168,0.0,0.588,0.0,0.0,0.0,0.0,2133569536.0,749137920.0,3604451328.0,27131916288.0,6305833.0,9688600.0
13-04 02:48:56,29.289,1.423,68.536,0.167,0.0,0.586,0.0,0.0,0.0,0.0,2150096896.0,749137920.0,3604455424.0,27115384832.0,6638187.0,9645296.0
13-04 02:48:57,26.069,1.006,72.087,0.168,0.0,0.671,0.0,0.0,0.0,0.0,2162905088.0,749137920.0,3604459520.0,27102572544.0,5624521.0,10442778.0
13-04 02:48:58,20.921,0.921,77.406,0.418,0.0,0.335,0.0,32768.0,0.0,6.0,2179280896.0,749142016.0,3604459520.0,27086192640.0,5551785.0,6374031.0
13-04 02:48:59,25.294,1.429,72.437,0.252,0.0,0.588,0.0,0.0,0.0,0.0,2194948096.0,749142016.0,3604463616.0,27070521344.0,5999989.0,9214710.0
13-04 02:49:00,33.194,0.751,65.138,0.167,0.0,0.751,0.0,12288.0,0.0,3.0,2209628160.0,749142016.0,3604467712.0,27055837184.0,6469100.0,11280562.0
13-04 02:49:01,33.555,0.916,64.613,0.250,0.0,0.666,0.0,0.0,0.0,0.0,2232143872.0,749142016.0,3604467712.0,27033321472.0,6913447.0,11908149.0
13-04 02:49:02,35.392,1.002,62.688,0.167,0.0,0.751,0.0,0.0,0.0,0.0,2249998336.0,749142016.0,3604471808.0,27015462912.0,6494048.0,9707675.0
13-04 02:49:03,27.629,1.002,70.618,0.250,0.0,0.501,0.0,12288.0,0.0,2.0,2270875648.0,749142016.0,3604475904.0,26994581504.0,5902403.0,12064318.0
13-04 02:49:04,30.948,1.248,66.473,0.499,0.0,0.832,0.0,12288.0,0.0,2.0,2294452224.0,749150208.0,3604484096.0,26970988544.0,7060819.0,11628942.0
13-04 02:49:05,30.956,0.923,67.114,0.252,0.0,0.755,0.0,0.0,0.0,0.0,2313629696.0,749150208.0,3604488192.0,26951806976.0,6654364.0,10791273.0
13-04 02:49:06,26.500,1.083,71.333,0.333,0.0,0.750,0.0,0.0,0.0,0.0,2321137664.0,749150208.0,3604492288.0,26944294912.0,6506380.0,9589217.0
13-04 02:49:07,24.853,1.427,72.712,0.252,0.0,0.756,0.0,0.0,0.0,0.0,2332442624.0,749150208.0,3604504576.0,26932977664.0,6505464.0,9254036.0
13-04 02:49:08,30.442,1.084,67.556,0.250,0.0,0.667,0.0,0.0,0.0,0.0,2345254912.0,749150208.0,3604508672.0,26920161280.0,6498669.0,9326796.0
13-04 02:49:09,26.633,1.591,71.189,0.084,0.0,0.503,0.0,12288.0,0.0,2.0,2356002816.0,749150208.0,3604512768.0,26909409280.0,6323993.0,9681078.0
13-04 02:49:10,27.167,1.167,70.500,0.333,0.0,0.833,0.0,12288.0,0.0,2.0,2367856640.0,749154304.0,3604520960.0,26897543168.0,6372739.0,9231824.0
13-04 02:49:11,28.003,0.761,70.643,0.169,0.0,0.423,0.0,4096.0,0.0,2.0,2389389312.0,749154304.0,3604529152.0,26876002304.0,6374336.0,9083251.0
13-04 02:49:12,30.117,1.007,68.121,0.168,0.0,0.587,0.0,12288.0,0.0,3.0,2399043584.0,749154304.0,3604533248.0,26866343936.0,6305901.0,9317470.0
13-04 02:49:13,27.402,1.003,70.677,0.084,0.0,0.835,0.0,0.0,0.0,0.0,2407063552.0,749154304.0,3604541440.0,26858315776.0,6456812.0,9510601.0
13-04 02:49:14,27.517,1.091,70.386,0.168,0.0,0.839,0.0,16384.0,0.0,2.0,2409508864.0,749154304.0,3604545536.0,26855866368.0,6543251.0,9493998.0
13-04 02:49:15,29.215,0.918,68.781,0.250,0.0,0.835,0.0,8192.0,0.0,1.0,2421202944.0,749154304.0,3604545536.0,26844172288.0,6539721.0,9725612.0
13-04 02:49:16,30.628,0.837,62.259,5.690,0.0,0.586,0.0,28672.0,0.0,3.0,2441936896.0,749158400.0,3604574208.0,26823405568.0,6661611.0,8510852.0
13-04 02:49:17,27.866,1.506,62.510,7.699,0.0,0.418,0.0,0.0,0.0,0.0,2451431424.0,749158400.0,3604631552.0,26813853696.0,6227046.0,9386737.0
13-04 02:49:18,26.210,1.252,64.190,7.346,0.0,1.002,0.0,0.0,0.0,0.0,2458312704.0,749158400.0,3604697088.0,26806906880.0,6071589.0,9306815.0
13-04 02:49:19,29.177,0.998,61.929,7.398,0.0,0.499,0.0,12288.0,0.0,2.0,2472820736.0,749158400.0,3604762624.0,26792333312.0,6266323.0,9663358.0
13-04 02:49:20,27.950,1.255,62.510,7.448,0.0,0.837,0.0,0.0,0.0,0.0,2488795136.0,749158400.0,3604840448.0,26776281088.0,6466135.0,9606763.0
13-04 02:49:21,30.859,1.418,59.383,7.590,0.0,0.751,0.0,0.0,0.0,0.0,2500194304.0,749158400.0,3604930560.0,26764791808.0,6461735.0,9262706.0
13-04 02:49:22,30.923,1.413,59.601,7.564,0.0,0.499,0.0,16384.0,0.0,4.0,2505355264.0,749162496.0,3605065728.0,26759491584.0,6666678.0,10010926.0
13-04 02:49:23,27.167,1.083,62.583,8.167,0.0,1.0,0.0,0.0,0.0,0.0,2507526144.0,749162496.0,3605155840.0,26757230592.0,6323172.0,9552555.0
13-04 02:49:24,20.684,1.084,70.058,7.339,0.0,0.834,0.0,16384.0,0.0,2.0,2510909440.0,749162496.0,3605250048.0,26753753088.0,5378615.0,7132548.0
13-04 02:49:25,15.670,1.011,75.316,7.582,0.0,0.421,0.0,0.0,0.0,0.0,2514198528.0,749162496.0,3605356544.0,26750357504.0,4718929.0,5123101.0
13-04 02:49:26,19.328,1.176,70.924,8.151,0.0,0.420,0.0,0.0,0.0,0.0,2524196864.0,749162496.0,3605471232.0,26740244480.0,4844469.0,5533397.0
13-04 02:49:27,24.077,1.091,65.940,8.138,0.0,0.755,0.0,159744.0,0.0,1.0,2530004992.0,749162496.0,3605598208.0,26734309376.0,5345474.0,7758772.0
13-04 02:49:28,36.904,1.088,53.138,7.866,0.0,1.004,0.0,12288.0,0.0,2.0,2534453248.0,749166592.0,3605716992.0,26729738240.0,6674078.0,12154316.0
13-04 02:49:29,18.655,0.924,72.437,7.563,0.0,0.420,0.0,28672.0,0.0,3.0,2537713664.0,749166592.0,3605876736.0,26726318080.0,4187807.0,8025067.0
13-04 02:49:30,23.258,1.259,67.338,7.725,0.0,0.420,0.0,0.0,0.0,0.0,2551136256.0,749166592.0,3605999616.0,26712772608.0,5514336.0,7257950.0
13-04 02:49:31,35.822,1.007,54.950,7.383,0.0,0.839,0.0,4096.0,0.0,2.0,2567069696.0,749166592.0,3606159360.0,26696679424.0,6740336.0,10850386.0
13-04 02:49:32,36.295,1.257,53.814,7.963,0.0,0.671,0.0,0.0,0.0,0.0,2571952128.0,749166592.0,3606323200.0,26691633152.0,6970489.0,10659469.0
13-04 02:49:33,33.221,1.342,56.963,7.634,0.0,0.839,0.0,0.0,0.0,0.0,2573008896.0,749166592.0,3606487040.0,26690412544.0,7445642.0,15158569.0
13-04 02:49:34,30.905,1.256,58.794,8.375,0.0,0.670,0.0,12288.0,0.0,2.0,2588766208.0,749170688.0,3606683648.0,26674454528.0,6793133.0,11531020.0
13-04 02:49:35,34.837,1.170,55.221,7.937,0.0,0.835,0.0,16384.0,0.0,2.0,2593636352.0,749170688.0,3606859776.0,26669408256.0,7112059.0,9675941.0
13-04 02:49:36,29.732,1.173,59.966,8.375,0.0,0.754,0.0,12288.0,0.0,3.0,2607054848.0,749170688.0,3607072768.0,26655776768.0,6761272.0,11096965.0
13-04 02:49:37,32.611,1.001,57.465,8.257,0.0,0.667,0.0,0.0,0.0,0.0,2613325824.0,749170688.0,3607257088.0,26649321472.0,6832911.0,10209493.0
13-04 02:49:38,29.992,1.170,61.069,7.018,0.0,0.752,0.0,0.0,0.0,0.0,2615328768.0,749170688.0,3607461888.0,26647113728.0,6738724.0,10588681.0
13-04 02:49:39,29.303,1.008,60.789,8.060,0.0,0.840,0.0,0.0,0.0,0.0,2619281408.0,749170688.0,3607670784.0,26642952192.0,6486080.0,9816296.0
13-04 02:49:40,30.686,0.669,59.615,8.361,0.0,0.669,0.0,12288.0,0.0,2.0,2622201856.0,749178880.0,3607846912.0,26639847424.0,6489760.0,9769293.0
13-04 02:49:41,27.402,1.253,62.740,7.686,0.0,0.919,0.0,12288.0,0.0,2.0,2630316032.0,749178880.0,3608051712.0,26631528448.0,6367273.0,9262980.0
13-04 02:49:42,28.536,1.339,61.172,8.033,0.0,0.921,0.0,0.0,0.0,0.0,2640257024.0,749178880.0,3608231936.0,26621407232.0,6478852.0,9873292.0
13-04 02:49:43,32.886,1.007,57.970,7.802,0.0,0.336,0.0,4096.0,0.0,2.0,2652352512.0,749178880.0,3608428544.0,26609115136.0,6634562.0,9250431.0
13-04 02:49:44,29.146,1.089,60.637,8.459,0.0,0.670,0.0,0.0,0.0,0.0,2662195200.0,749178880.0,3608625152.0,26599075840.0,6439290.0,9730168.0
13-04 02:49:45,28.248,1.174,61.609,7.963,0.0,1.006,0.0,12288.0,0.0,2.0,2677231616.0,749182976.0,3608821760.0,26583838720.0,6107128.0,10056253.0
13-04 02:49:46,28.881,1.169,61.519,7.763,0.0,0.668,0.0,24576.0,0.0,3.0,2683678720.0,749182976.0,3609030656.0,26577182720.0,6312981.0,8865798.0
13-04 02:49:47,27.736,1.504,63.241,6.934,0.0,0.585,0.0,16384.0,0.0,4.0,2686644224.0,749182976.0,3609210880.0,26574036992.0,6028929.0,9202786.0
13-04 02:49:48,27.866,1.004,62.510,7.615,0.0,1.004,0.0,0.0,0.0,0.0,2689540096.0,749182976.0,3609423872.0,26570928128.0,6436417.0,9509549.0
13-04 02:49:49,27.471,1.173,62.647,7.873,0.0,0.838,0.0,0.0,0.0,0.0,2695131136.0,749182976.0,3609608192.0,26565152768.0,6474451.0,9917859.0
13-04 02:49:50,31.658,1.089,58.626,7.956,0.0,0.670,0.0,0.0,0.0,0.0,2702127104.0,749182976.0,3609808896.0,26557956096.0,6293274.0,9885366.0
13-04 02:49:51,27.174,1.254,62.709,8.110,0.0,0.753,0.0,40960.0,0.0,5.0,2705571840.0,749187072.0,3609985024.0,26554331136.0,6504594.0,9445356.0
13-04 02:49:52,29.782,1.091,61.409,7.215,0.0,0.503,0.0,0.0,0.0,0.0,2707771392.0,749187072.0,3610206208.0,26551910400.0,6082784.0,9430284.0
13-04 02:49:53,26.426,1.258,64.178,7.299,0.0,0.839,0.0,0.0,0.0,0.0,2711359488.0,749187072.0,3610390528.0,26548137984.0,6333640.0,9317455.0
13-04 02:49:54,27.280,1.172,62.594,7.950,0.0,1.004,0.0,0.0,0.0,0.0,2715631616.0,749187072.0,3610570752.0,26543685632.0,6402310.0,9536824.0
13-04 02:49:55,31.109,1.418,58.799,8.090,0.0,0.584,0.0,0.0,0.0,0.0,2728747008.0,749187072.0,3610775552.0,26530365440.0,6364963.0,9505294.0
13-04 02:49:56,30.866,0.841,60.219,7.569,0.0,0.505,0.0,12288.0,0.0,2.0,2729762816.0,749187072.0,3610972160.0,26529153024.0,6348240.0,9837594.0
13-04 02:49:57,20.0,0.921,71.213,7.364,0.0,0.502,0.0,12288.0,0.0,2.0,2729672704.0,749191168.0,3611181056.0,26529030144.0,5784816.0,6137808.0
13-04 02:49:58,17.755,1.089,72.446,8.375,0.0,0.335,0.0,0.0,0.0,0.0,2730483712.0,749191168.0,3611353088.0,26528047104.0,5615239.0,5561713.0
13-04 02:49:59,23.889,1.006,67.728,6.873,0.0,0.503,0.0,4096.0,0.0,2.0,2736140288.0,749191168.0,3611561984.0,26522181632.0,5112880.0,8212276.0
13-04 02:50:00,31.561,1.163,58.638,7.890,0.0,0.748,0.0,0.0,0.0,0.0,2741903360.0,749191168.0,3611750400.0,26516230144.0,5250542.0,9666057.0
13-04 02:50:01,20.487,1.092,70.865,7.305,0.0,0.252,0.0,16384.0,0.0,2.0,2749091840.0,749191168.0,3611955200.0,26508836864.0,3587354.0,8070752.0
13-04 02:50:02,22.727,1.263,68.013,7.407,0.0,0.589,0.0,110592.0,0.0,1.0,2759340032.0,749191168.0,3612147712.0,26498396160.0,4977101.0,8203953.0
13-04 02:50:03,22.597,1.349,69.309,6.239,0.0,0.506,0.0,12288.0,0.0,2.0,2774241280.0,749195264.0,3612332032.0,26483306496.0,5721787.0,13270045.0
13-04 02:50:04,37.176,1.003,53.383,7.769,0.0,0.668,0.0,0.0,0.0,0.0,2782953472.0,749195264.0,3612540928.0,26474385408.0,7672001.0,8618378.0
13-04 02:50:05,33.277,1.092,56.639,8.319,0.0,0.672,0.0,0.0,0.0,0.0,2793070592.0,749195264.0,3612729344.0,26464079872.0,6911496.0,15535567.0
13-04 02:50:06,33.250,0.838,57.454,7.956,0.0,0.503,0.0,28672.0,0.0,3.0,2799235072.0,749195264.0,3612942336.0,26457702400.0,6852625.0,11110046.0
13-04 02:50:07,30.117,1.342,59.480,7.970,0.0,1.091,0.0,0.0,0.0,0.0,2800578560.0,749195264.0,3613138944.0,26456162304.0,7250273.0,10374383.0
13-04 02:50:08,35.314,1.004,54.310,8.452,0.0,0.921,0.0,0.0,0.0,0.0,2806091776.0,749195264.0,3613315072.0,26450472960.0,7654816.0,11534922.0
13-04 02:50:09,25.252,1.091,64.430,8.641,0.0,0.587,0.0,12288.0,0.0,2.0,2811486208.0,749199360.0,3613511680.0,26444877824.0,5865362.0,9251987.0
13-04 02:50:10,3.592,0.919,93.651,1.754,0.0,0.084,0.0,4096.0,0.0,2.0,1153146880.0,749199360.0,3613593600.0,28103135232.0,2136574.0,2633067.0
13-04 02:50:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1153142784.0,749199360.0,3613597696.0,28103135232.0,17256.0,27734.0
13-04 02:50:12,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1153130496.0,749199360.0,3613601792.0,28103143424.0,21680.0,29823.0
13-04 02:50:13,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153122304.0,749199360.0,3613609984.0,28103143424.0,19166.0,27744.0
13-04 02:50:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153118208.0,749199360.0,3613614080.0,28103143424.0,3536.0,2270.0
13-04 02:50:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1153232896.0,749207552.0,3613618176.0,28103016448.0,6204.0,3806.0
13-04 02:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1153105920.0,749207552.0,3613618176.0,28103143424.0,3769.0,2363.0
13-04 02:50:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153101824.0,749207552.0,3613622272.0,28103143424.0,6105.0,3671.0
13-04 02:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153101824.0,749207552.0,3613622272.0,28103143424.0,3602.0,2270.0
13-04 02:50:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153216512.0,749207552.0,3613634560.0,28103016448.0,5298.0,3631.0
13-04 02:50:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1153212416.0,749207552.0,3613638656.0,28103016448.0,9350.0,6797.0
13-04 02:50:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1153208320.0,749211648.0,3613638656.0,28103016448.0,3767.0,2363.0
13-04 02:50:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1153204224.0,749211648.0,3613642752.0,28103016448.0,2592.0,1783.0
13-04 02:50:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153200128.0,749211648.0,3613646848.0,28103016448.0,5076.0,3203.0
13-04 02:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153200128.0,749211648.0,3613646848.0,28103016448.0,4551.0,3147.0
13-04 02:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153196032.0,749211648.0,3613650944.0,28103016448.0,5938.0,3578.0
13-04 02:50:26,0.0,0.083,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1153187840.0,749215744.0,3613655040.0,28103016448.0,4424.0,3533.0
13-04 02:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153187840.0,749215744.0,3613655040.0,28103016448.0,4874.0,3017.0
13-04 02:50:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153179648.0,749215744.0,3613663232.0,28103016448.0,7334.0,4399.0
13-04 02:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153179648.0,749215744.0,3613663232.0,28103016448.0,2058.0,1503.0
13-04 02:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1152991232.0,749215744.0,3613667328.0,28103200768.0,5782.0,4274.0
13-04 02:50:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152987136.0,749215744.0,3613671424.0,28103200768.0,10005.0,5988.0
13-04 02:50:32,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1152983040.0,749219840.0,3613671424.0,28103200768.0,720.0,756.0
13-04 02:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152978944.0,749219840.0,3613675520.0,28103200768.0,5885.0,4437.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152974848.0,749219840.0,3613679616.0,28103200768.0,6771.0,4212.0
13-04 02:50:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152970752.0,749219840.0,3613683712.0,28103200768.0,11962.0,7839.0
13-04 02:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152966656.0,749219840.0,3613687808.0,28103200768.0,5369.0,4950.0
13-04 02:50:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,139264.0,0.0,1.0,1153089536.0,749219840.0,3613691904.0,28103073792.0,4216.0,2866.0
13-04 02:50:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,1153081344.0,749223936.0,3613696000.0,28103073792.0,6060.0,3620.0
13-04 02:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153081344.0,749223936.0,3613696000.0,28103073792.0,4939.0,3017.0
13-04 02:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1153183744.0,749223936.0,3613720576.0,28102946816.0,6521.0,5946.0
13-04 02:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153179648.0,749223936.0,3613724672.0,28102946816.0,5937.0,3578.0
13-04 02:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153175552.0,749223936.0,3613728768.0,28102946816.0,6500.0,4627.0
13-04 02:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1153171456.0,749223936.0,3613732864.0,28102946816.0,5753.0,4353.0
13-04 02:50:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1153163264.0,749228032.0,3613736960.0,28102946816.0,6045.0,3671.0
13-04 02:50:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153163264.0,749228032.0,3613736960.0,28102946816.0,4703.0,2924.0
13-04 02:50:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153159168.0,749228032.0,3613741056.0,28102946816.0,2761.0,1876.0
13-04 02:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153155072.0,749228032.0,3613745152.0,28102946816.0,4938.0,3017.0
13-04 02:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1153155072.0,749228032.0,3613745152.0,28102946816.0,3724.0,2312.0
13-04 02:50:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153150976.0,749228032.0,3613749248.0,28102946816.0,4936.0,3017.0
13-04 02:50:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1153138688.0,749236224.0,3613753344.0,28102946816.0,10435.0,7005.0
13-04 02:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1153134592.0,749236224.0,3613757440.0,28102946816.0,2377.0,2549.0
13-04 02:50:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152999424.0,749236224.0,3613765632.0,28103073792.0,9014.0,5294.0
13-04 02:50:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1152995328.0,749236224.0,3613769728.0,28103073792.0,3864.0,2530.0
13-04 02:50:54,0.0,0.083,99.416,0.500,0.0,0.0,12288.0,0.0,1.0,0.0,1144086528.0,749236224.0,3613761536.0,28111990784.0,7315.0,62961.0
13-04 02:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143914496.0,749236224.0,3613761536.0,28112162816.0,4871.0,3017.0
13-04 02:50:56,0.083,0.0,99.666,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1143910400.0,749240320.0,3613761536.0,28112162816.0,8212.0,4886.0
13-04 02:50:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1143906304.0,749240320.0,3613765632.0,28112162816.0,4319.0,3440.0
13-04 02:50:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143906304.0,749240320.0,3613765632.0,28112162816.0,465.0,587.0
13-04 02:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1143902208.0,749240320.0,3613769728.0,28112162816.0,7243.0,4492.0
13-04 02:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143898112.0,749240320.0,3613773824.0,28112162816.0,3761.0,2437.0
13-04 02:51:01,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1143894016.0,749244416.0,3613773824.0,28112162816.0,4840.0,2924.0
13-04 02:51:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143885824.0,749244416.0,3613782016.0,28112162816.0,6210.0,3764.0
13-04 02:51:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143885824.0,749244416.0,3613782016.0,28112162816.0,5286.0,3896.0
13-04 02:51:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1144107008.0,749244416.0,3613790208.0,28111933440.0,18846.0,27508.0
13-04 02:51:05,0.418,0.084,99.499,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1144102912.0,749244416.0,3613794304.0,28111933440.0,21017.0,30240.0
13-04 02:51:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144094720.0,749244416.0,3613802496.0,28111933440.0,19596.0,28930.0
13-04 02:51:07,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1144086528.0,749248512.0,3613806592.0,28111933440.0,16500.0,26242.0
13-04 02:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143951360.0,749248512.0,3613814784.0,28112060416.0,22934.0,30831.0
13-04 02:51:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144061952.0,749248512.0,3613822976.0,28111941632.0,22404.0,29586.0
13-04 02:51:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1144057856.0,749248512.0,3613827072.0,28111941632.0,16540.0,26424.0
13-04 02:51:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144053760.0,749248512.0,3613831168.0,28111941632.0,16618.0,26428.0
13-04 02:51:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,155648.0,0.0,1.0,1144037376.0,749248512.0,3613839360.0,28111949824.0,22168.0,30768.0
13-04 02:51:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1144029184.0,749252608.0,3613843456.0,28111949824.0,7313.0,4418.0
13-04 02:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144025088.0,749252608.0,3613847552.0,28111949824.0,3764.0,2437.0
13-04 02:51:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1144025088.0,749252608.0,3613847552.0,28111949824.0,1632.0,1241.0
13-04 02:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1144020992.0,749252608.0,3613851648.0,28111949824.0,8594.0,5541.0
13-04 02:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144016896.0,749252608.0,3613855744.0,28111949824.0,7234.0,4274.0
13-04 02:51:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144012800.0,749252608.0,3613859840.0,28111949824.0,321.0,475.0
13-04 02:51:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1144004608.0,749256704.0,3613863936.0,28111949824.0,6105.0,3671.0
13-04 02:51:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143971840.0,749256704.0,3613863936.0,28111982592.0,7938.0,8473.0
13-04 02:51:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1143967744.0,749256704.0,3613868032.0,28111982592.0,6005.0,3578.0
13-04 02:51:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143963648.0,749256704.0,3613872128.0,28111982592.0,6010.0,3764.0
13-04 02:51:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143959552.0,749256704.0,3613876224.0,28111982592.0,3591.0,2312.0
13-04 02:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143955456.0,749256704.0,3613880320.0,28111982592.0,5031.0,3184.0
13-04 02:51:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1143943168.0,749264896.0,3613884416.0,28111982592.0,4893.0,2966.0
13-04 02:51:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1144037376.0,749264896.0,3613908992.0,28111863808.0,7674.0,6667.0
13-04 02:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1144037376.0,749264896.0,3613908992.0,28111863808.0,2599.0,1709.0
13-04 02:51:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144029184.0,749264896.0,3613917184.0,28111863808.0,7931.0,5494.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144029184.0,749264896.0,3613917184.0,28111863808.0,5495.0,3465.0
13-04 02:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144025088.0,749264896.0,3613921280.0,28111863808.0,5460.0,3372.0
13-04 02:51:31,0.083,0.083,99.584,0.166,0.0,0.083,0.0,36864.0,0.0,5.0,1144016896.0,749268992.0,3613925376.0,28111863808.0,4426.0,2978.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1144012800.0,749268992.0,3613929472.0,28111863808.0,6730.0,4119.0
13-04 02:51:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144012800.0,749268992.0,3613929472.0,28111863808.0,4940.0,3950.0
13-04 02:51:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144008704.0,749268992.0,3613933568.0,28111863808.0,5399.0,3372.0
13-04 02:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1144004608.0,749268992.0,3613937664.0,28111863808.0,8133.0,5508.0
13-04 02:51:36,0.0,0.083,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1143996416.0,749273088.0,3613941760.0,28111863808.0,6558.0,4068.0
13-04 02:51:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143992320.0,749273088.0,3613945856.0,28111863808.0,3778.0,3233.0
13-04 02:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143992320.0,749273088.0,3613945856.0,28111863808.0,2117.0,1577.0
13-04 02:51:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143988224.0,749273088.0,3613949952.0,28111863808.0,9546.0,5633.0
13-04 02:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143984128.0,749273088.0,3613954048.0,28111863808.0,3762.0,2437.0
13-04 02:51:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143980032.0,749273088.0,3613958144.0,28111863808.0,5977.0,3671.0
13-04 02:51:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1143971840.0,749277184.0,3613962240.0,28111863808.0,5823.0,3894.0
13-04 02:51:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143971840.0,749277184.0,3613962240.0,28111863808.0,3759.0,2405.0
13-04 02:51:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143967744.0,749277184.0,3613966336.0,28111863808.0,2703.0,1802.0
13-04 02:51:45,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143967744.0,749277184.0,3613966336.0,28111863808.0,3147.0,2761.0
13-04 02:51:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143959552.0,749277184.0,3613974528.0,28111863808.0,6062.0,3652.0
13-04 02:51:47,0.166,0.166,99.667,0.0,0.0,0.0,0.0,163840.0,0.0,4.0,1143955456.0,749277184.0,3613978624.0,28111863808.0,4972.0,3110.0
13-04 02:51:48,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1143947264.0,749281280.0,3613982720.0,28111863808.0,8373.0,5053.0
13-04 02:51:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1143943168.0,749281280.0,3613986816.0,28111863808.0,6039.0,3671.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143943168.0,749281280.0,3613986816.0,28111863808.0,1531.0,1148.0
13-04 02:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143939072.0,749281280.0,3613990912.0,28111863808.0,3668.0,2270.0
13-04 02:51:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1143914496.0,749281280.0,3614015488.0,28111863808.0,8429.0,7134.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143910400.0,749281280.0,3614019584.0,28111863808.0,4481.0,3606.0
13-04 02:51:54,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1143906304.0,749285376.0,3614019584.0,28111863808.0,4769.0,2924.0
13-04 02:51:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143898112.0,749285376.0,3614027776.0,28111863808.0,7380.0,4418.0
13-04 02:51:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143894016.0,749285376.0,3614031872.0,28111863808.0,5039.0,3110.0
13-04 02:51:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143881728.0,749285376.0,3614035968.0,28111872000.0,4997.0,3091.0
13-04 02:51:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1143877632.0,749285376.0,3614040064.0,28111872000.0,5871.0,3578.0
13-04 02:51:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143877632.0,749285376.0,3614040064.0,28111872000.0,4907.0,3110.0
13-04 02:52:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1143865344.0,749293568.0,3614044160.0,28111872000.0,2701.0,1802.0
13-04 02:52:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1143861248.0,749293568.0,3614048256.0,28111872000.0,4830.0,2998.0
13-04 02:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1143861248.0,749293568.0,3614048256.0,28111872000.0,4570.0,4116.0
13-04 02:52:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1143853056.0,749293568.0,3614056448.0,28111872000.0,11204.0,7352.0
13-04 02:52:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143848960.0,749293568.0,3614060544.0,28111872000.0,16601.0,26235.0
13-04 02:52:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143844864.0,749293568.0,3614064640.0,28111872000.0,19503.0,28927.0
13-04 02:52:06,1.918,0.667,97.248,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1178771456.0,749297664.0,3614105600.0,28076900352.0,28406.0,35080.0
13-04 02:52:07,2.333,1.0,96.0,0.667,0.0,0.0,0.0,16384.0,0.0,4.0,1164328960.0,749297664.0,3614105600.0,28091342848.0,128476.0,132738.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-kafka-slave-33.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-33",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.122,0.235,98.590,0.015,0.0,0.038,2178.078,517266.118,0.378,2.397,2038263808.0,866799616.0,1543147520.0,29170864128.0,0.0,0.0
13-04 02:31:15,1.082,0.250,98.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040324096.0,866799616.0,1543151616.0,29168799744.0,3888265.0,46158.0
13-04 02:31:16,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040324096.0,866799616.0,1543151616.0,29168799744.0,1778603.0,29432.0
13-04 02:31:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040324096.0,866799616.0,1543151616.0,29168799744.0,3622.0,4202.0
13-04 02:31:18,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039943168.0,866799616.0,1543151616.0,29169180672.0,4538.0,18530.0
13-04 02:31:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2039943168.0,866799616.0,1543151616.0,29169180672.0,5968.0,6371.0
13-04 02:31:20,0.084,0.0,99.749,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,2039943168.0,866799616.0,1543151616.0,29169180672.0,3554.0,2638.0
13-04 02:31:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2039943168.0,866799616.0,1543151616.0,29169180672.0,5090.0,4754.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039943168.0,866799616.0,1543151616.0,29169180672.0,4182.0,4399.0
13-04 02:31:23,4.576,0.250,95.092,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2038820864.0,866799616.0,1543159808.0,29170294784.0,2284133.0,135488.0
13-04 02:31:24,2.005,0.251,97.744,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2038657024.0,866799616.0,1543159808.0,29170458624.0,4562253.0,324562.0
13-04 02:31:25,2.515,0.168,97.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2038910976.0,866799616.0,1543159808.0,29170204672.0,8436886.0,401602.0
13-04 02:31:26,2.840,0.251,96.658,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,2038476800.0,866799616.0,1543159808.0,29170638848.0,8143814.0,367246.0
13-04 02:31:27,3.827,0.333,95.840,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039926784.0,866799616.0,1543159808.0,29169188864.0,9380451.0,400292.0
13-04 02:31:28,3.018,0.335,96.563,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2041958400.0,866799616.0,1543159808.0,29167157248.0,10754023.0,394227.0
13-04 02:31:29,3.350,0.168,96.482,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2043482112.0,866799616.0,1543159808.0,29165633536.0,9293648.0,402881.0
13-04 02:31:30,3.589,0.167,96.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2043990016.0,866799616.0,1543159808.0,29165125632.0,9187631.0,375318.0
13-04 02:31:31,3.0,0.250,96.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2044878848.0,866799616.0,1543159808.0,29164236800.0,9859443.0,404699.0
13-04 02:31:32,3.417,0.250,96.167,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2039001088.0,866799616.0,1543159808.0,29170114560.0,9763099.0,382949.0
13-04 02:31:33,3.245,0.333,96.423,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037383168.0,866799616.0,1543163904.0,29171728384.0,8941797.0,390175.0
13-04 02:31:34,3.266,0.168,96.482,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2037858304.0,866799616.0,1543163904.0,29171253248.0,9341431.0,420033.0
13-04 02:31:35,3.344,0.084,96.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038173696.0,866799616.0,1543163904.0,29170937856.0,8964098.0,351113.0
13-04 02:31:36,3.0,0.500,96.333,0.0,0.0,0.167,0.0,24576.0,0.0,2.0,2039238656.0,866799616.0,1543163904.0,29169872896.0,10103059.0,420686.0
13-04 02:31:37,3.164,0.416,96.420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039349248.0,866799616.0,1543163904.0,29169762304.0,9528436.0,365314.0
13-04 02:31:38,3.331,0.250,96.253,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2039603200.0,866799616.0,1543163904.0,29169508352.0,8931260.0,394374.0
13-04 02:31:39,3.167,0.333,96.500,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2039857152.0,866799616.0,1543163904.0,29169254400.0,9429908.0,393164.0
13-04 02:31:40,3.258,0.167,96.491,0.0,0.0,0.084,0.0,53248.0,0.0,12.0,2041634816.0,866799616.0,1543163904.0,29167476736.0,10047570.0,406197.0
13-04 02:31:41,3.417,0.333,96.250,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2039726080.0,866799616.0,1543168000.0,29169381376.0,9167879.0,401630.0
13-04 02:31:42,2.667,0.167,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040487936.0,866799616.0,1543168000.0,29168619520.0,6775159.0,352109.0
13-04 02:31:43,3.180,0.167,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2042134528.0,866799616.0,1543172096.0,29166968832.0,9540641.0,404105.0
13-04 02:31:44,3.756,0.250,95.743,0.250,0.0,0.0,0.0,106496.0,0.0,9.0,2039721984.0,866799616.0,1543172096.0,29169381376.0,9547549.0,367172.0
13-04 02:31:45,3.255,0.250,96.411,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2041880576.0,866799616.0,1543172096.0,29167222784.0,9532731.0,402211.0
13-04 02:31:46,3.411,0.499,96.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2038525952.0,866799616.0,1543172096.0,29170577408.0,10062169.0,389156.0
13-04 02:31:47,3.411,0.333,96.173,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2038960128.0,866799616.0,1543172096.0,29170143232.0,9570113.0,401317.0
13-04 02:31:48,2.676,0.251,96.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2038988800.0,866799616.0,1543172096.0,29170114560.0,8441641.0,381094.0
13-04 02:31:49,2.838,0.417,96.661,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2039402496.0,866799616.0,1543172096.0,29169700864.0,9732779.0,383819.0
13-04 02:31:50,3.420,0.167,96.080,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2039468032.0,866799616.0,1543172096.0,29169635328.0,9285991.0,408843.0
13-04 02:31:51,2.759,0.251,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2039595008.0,866799616.0,1543172096.0,29169508352.0,9575543.0,372340.0
13-04 02:31:52,3.833,0.250,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2039816192.0,866799616.0,1543172096.0,29169287168.0,9944528.0,418885.0
13-04 02:31:53,2.678,0.251,97.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039750656.0,866799616.0,1543172096.0,29169352704.0,8652764.0,365565.0
13-04 02:31:54,3.156,0.166,96.595,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2040483840.0,866799616.0,1543172096.0,29168619520.0,6083162.0,351764.0
13-04 02:31:55,1.415,0.250,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040483840.0,866799616.0,1543172096.0,29168619520.0,1385160.0,290693.0
13-04 02:31:56,3.003,0.500,96.414,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,2040348672.0,866799616.0,1543176192.0,29168750592.0,9907460.0,405531.0
13-04 02:31:57,2.848,0.168,96.985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040446976.0,866799616.0,1543176192.0,29168652288.0,9197593.0,369152.0
13-04 02:31:58,2.929,0.251,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2040512512.0,866799616.0,1543176192.0,29168586752.0,9764663.0,384890.0
13-04 02:31:59,3.015,0.335,96.566,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2040446976.0,866799616.0,1543176192.0,29168652288.0,10290183.0,408530.0
13-04 02:32:00,3.747,0.333,95.920,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040479744.0,866799616.0,1543176192.0,29168619520.0,9982646.0,389527.0
13-04 02:32:01,3.180,0.251,96.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040479744.0,866799616.0,1543176192.0,29168619520.0,9550188.0,391134.0
13-04 02:32:02,2.759,0.167,96.823,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2040479744.0,866799616.0,1543176192.0,29168619520.0,9515784.0,382267.0
13-04 02:32:03,3.328,0.416,96.256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040602624.0,866799616.0,1543176192.0,29168496640.0,10840883.0,373350.0
13-04 02:32:04,1.920,0.250,97.746,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2043654144.0,866799616.0,1543176192.0,29165445120.0,8547061.0,106712.0
13-04 02:32:05,1.167,0.333,98.500,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2044284928.0,866799616.0,1543180288.0,29164810240.0,5003272.0,56670.0
13-04 02:32:06,0.753,0.084,99.164,0.0,0.0,0.0,0.0,86016.0,0.0,4.0,2044506112.0,866799616.0,1543245824.0,29164523520.0,368254.0,23462.0
13-04 02:32:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044633088.0,866799616.0,1543245824.0,29164396544.0,6662.0,20385.0
13-04 02:32:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2044633088.0,866799616.0,1543245824.0,29164396544.0,6104.0,5802.0
13-04 02:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2044633088.0,866799616.0,1543245824.0,29164396544.0,18468.0,17460.0
13-04 02:32:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044633088.0,866799616.0,1543245824.0,29164396544.0,5155.0,4356.0
13-04 02:32:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044624896.0,866799616.0,1543254016.0,29164396544.0,7770.0,8233.0
13-04 02:32:12,4.177,0.167,95.656,0.0,0.0,0.0,0.0,86016.0,0.0,21.0,2044715008.0,866799616.0,1543258112.0,29164302336.0,930616.0,122638.0
13-04 02:32:13,2.423,0.251,97.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044747776.0,866799616.0,1543258112.0,29164269568.0,6753426.0,357441.0
13-04 02:32:14,3.255,0.334,96.160,0.167,0.0,0.083,0.0,94208.0,0.0,7.0,2045095936.0,866799616.0,1543258112.0,29163921408.0,9940679.0,402830.0
13-04 02:32:15,3.245,0.250,96.339,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,2045034496.0,866799616.0,1543258112.0,29163982848.0,9090789.0,379561.0
13-04 02:32:16,3.917,0.250,95.750,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2045001728.0,866799616.0,1543258112.0,29164015616.0,10116231.0,403473.0
13-04 02:32:17,3.586,0.250,96.080,0.0,0.0,0.083,0.0,184320.0,0.0,41.0,2045112320.0,866799616.0,1543274496.0,29163888640.0,9246289.0,421439.0
13-04 02:32:18,2.845,0.251,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045485056.0,866799616.0,1543282688.0,29163507712.0,9238374.0,398096.0
13-04 02:32:19,3.013,0.251,96.569,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2045485056.0,866799616.0,1543282688.0,29163507712.0,9388555.0,417071.0
13-04 02:32:20,2.603,0.252,96.893,0.168,0.0,0.084,0.0,212992.0,0.0,44.0,2045386752.0,866799616.0,1543561216.0,29163327488.0,9789583.0,496557.0
13-04 02:32:21,3.008,0.501,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041946112.0,866799616.0,1543573504.0,29166755840.0,9102042.0,388798.0
13-04 02:32:22,3.264,0.167,96.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2041946112.0,866799616.0,1543573504.0,29166755840.0,9703914.0,410716.0
13-04 02:32:23,3.266,0.084,96.650,0.0,0.0,0.0,0.0,151552.0,0.0,40.0,2042179584.0,866799616.0,1543593984.0,29166501888.0,8894219.0,436006.0
13-04 02:32:24,2.601,0.084,97.315,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,2042171392.0,866799616.0,1543602176.0,29166501888.0,7341089.0,367455.0
13-04 02:32:25,2.759,0.167,96.823,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2042171392.0,866799616.0,1543602176.0,29166501888.0,3565142.0,308873.0
13-04 02:32:26,2.265,0.084,97.567,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2042138624.0,866799616.0,1543602176.0,29166534656.0,5765627.0,424151.0
13-04 02:32:27,3.336,0.250,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2042265600.0,866799616.0,1543602176.0,29166407680.0,9605343.0,401394.0
13-04 02:32:28,3.417,0.333,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2042552320.0,866799616.0,1543602176.0,29166120960.0,9884485.0,415671.0
13-04 02:32:29,3.172,0.250,96.578,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2042679296.0,866799616.0,1543602176.0,29165993984.0,9526275.0,364020.0
13-04 02:32:30,3.422,0.167,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2042773504.0,866799616.0,1543602176.0,29165899776.0,10125683.0,405217.0
13-04 02:32:31,3.425,0.251,95.906,0.251,0.0,0.167,0.0,45056.0,0.0,10.0,2042806272.0,866799616.0,1543602176.0,29165867008.0,10042562.0,402352.0
13-04 02:32:32,4.825,0.333,94.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2044715008.0,866799616.0,1544294400.0,29163266048.0,9353077.0,381908.0
13-04 02:32:33,5.824,0.416,93.677,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2047008768.0,866799616.0,1546129408.0,29159137280.0,10924560.0,489088.0
13-04 02:32:34,5.537,0.252,93.876,0.0,0.0,0.336,0.0,73728.0,0.0,6.0,2050994176.0,866799616.0,1548017664.0,29153263616.0,11893958.0,500333.0
13-04 02:32:35,7.173,0.500,92.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2053947392.0,866799616.0,1549889536.0,29148438528.0,12573961.0,490510.0
13-04 02:32:36,4.587,0.250,95.079,0.0,0.0,0.083,0.0,114688.0,0.0,7.0,2054172672.0,866799616.0,1551327232.0,29146775552.0,11675167.0,495459.0
13-04 02:32:37,3.431,0.335,95.983,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2054316032.0,866799616.0,1553309696.0,29144649728.0,11890661.0,476822.0
13-04 02:32:38,4.511,0.251,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2055524352.0,866799616.0,1555623936.0,29141127168.0,12768221.0,495507.0
13-04 02:32:39,3.180,0.418,96.151,0.0,0.0,0.251,0.0,90112.0,0.0,7.0,2055471104.0,866799616.0,1557520384.0,29139283968.0,11995131.0,476299.0
13-04 02:32:40,3.193,0.420,96.303,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2050654208.0,866799616.0,1558970368.0,29142650880.0,11391096.0,488501.0
13-04 02:32:41,3.913,0.416,95.587,0.0,0.0,0.083,0.0,17133568.0,0.0,17.0,2051407872.0,866799616.0,1561296896.0,29139570688.0,11966989.0,498193.0
13-04 02:32:42,4.013,0.418,95.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2051239936.0,866799616.0,1563119616.0,29137915904.0,12267257.0,511103.0
13-04 02:32:43,3.258,0.585,95.906,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2051768320.0,866799616.0,1564590080.0,29135917056.0,11112222.0,458343.0
13-04 02:32:44,3.926,0.585,95.322,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2051870720.0,866799616.0,1566994432.0,29133410304.0,12001988.0,506812.0
13-04 02:32:45,3.506,0.334,95.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2052419584.0,866799616.0,1568415744.0,29131440128.0,11899590.0,485190.0
13-04 02:32:46,4.264,0.334,95.318,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2052476928.0,866799616.0,1570332672.0,29129465856.0,12304440.0,491490.0
13-04 02:32:47,3.167,0.500,96.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2052456448.0,866799616.0,1572163584.0,29127655424.0,11153614.0,483088.0
13-04 02:32:48,3.018,0.251,96.563,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2051837952.0,866799616.0,1574457344.0,29125980160.0,11125422.0,472894.0
13-04 02:32:49,2.857,0.336,96.471,0.168,0.0,0.168,0.0,90112.0,0.0,7.0,2051796992.0,866799616.0,1576210432.0,29124268032.0,11662440.0,503307.0
13-04 02:32:50,3.930,0.585,95.485,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2051485696.0,866799616.0,1578233856.0,29122555904.0,12210797.0,503977.0
13-04 02:32:51,5.931,0.501,93.400,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2066513920.0,866799616.0,1579782144.0,29105979392.0,11390114.0,470661.0
13-04 02:32:52,3.177,0.418,96.237,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2066903040.0,866799616.0,1581641728.0,29103730688.0,11967153.0,449094.0
13-04 02:32:53,1.754,0.418,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2066874368.0,866799616.0,1583861760.0,29101539328.0,8516674.0,167044.0
13-04 02:32:54,1.499,0.167,98.085,0.167,0.0,0.083,0.0,94208.0,0.0,8.0,2068021248.0,866799616.0,1585762304.0,29098491904.0,6261273.0,143452.0
13-04 02:32:55,0.754,0.084,98.995,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2061082624.0,866799616.0,1587621888.0,29103570944.0,2480839.0,112893.0
13-04 02:32:56,4.770,0.251,94.812,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1657315328.0,866799616.0,1589530624.0,29505429504.0,2129795.0,124355.0
13-04 02:32:57,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1657192448.0,866799616.0,1591431168.0,29503651840.0,2104993.0,102935.0
13-04 02:32:58,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1657200640.0,866799616.0,1593327616.0,29501747200.0,2211271.0,104070.0
13-04 02:32:59,0.335,0.168,99.497,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1657208832.0,866799616.0,1595224064.0,29499842560.0,2161625.0,107926.0
13-04 02:33:00,0.418,0.251,99.079,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1657450496.0,866799616.0,1596936192.0,29497888768.0,2143292.0,100605.0
13-04 02:33:01,0.835,0.334,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657352192.0,866799616.0,1599000576.0,29495922688.0,2169334.0,101798.0
13-04 02:33:02,4.090,0.083,95.576,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1661079552.0,866799616.0,1600860160.0,29490335744.0,2145581.0,102949.0
13-04 02:33:03,9.516,0.334,90.150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673994240.0,866799616.0,1602756608.0,29475524608.0,2199529.0,109866.0
13-04 02:33:04,6.025,1.506,92.385,0.0,0.0,0.084,0.0,102400.0,0.0,7.0,1653690368.0,866799616.0,1604616192.0,29493968896.0,2159100.0,129196.0
13-04 02:33:05,1.419,0.083,98.497,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1653932032.0,866799616.0,1606500352.0,29491843072.0,2136460.0,106194.0
13-04 02:33:06,0.418,0.167,98.997,0.251,0.0,0.167,0.0,176128.0,0.0,10.0,1653956608.0,866799616.0,1608372224.0,29489946624.0,2178934.0,104026.0
13-04 02:33:07,0.250,0.167,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1653972992.0,866799616.0,1610260480.0,29488041984.0,2139093.0,105459.0
13-04 02:33:08,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1653981184.0,866799616.0,1612156928.0,29486137344.0,2181624.0,107063.0
13-04 02:33:09,0.250,0.334,99.249,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1653743616.0,866799616.0,1614045184.0,29484486656.0,2148915.0,100670.0
13-04 02:33:10,0.333,0.250,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1653776384.0,866799616.0,1615933440.0,29482565632.0,2167866.0,102536.0
13-04 02:33:11,0.251,0.334,99.331,0.0,0.0,0.084,0.0,56754176.0,0.0,85.0,1653788672.0,866799616.0,1617825792.0,29480660992.0,2148265.0,107839.0
13-04 02:33:12,0.251,0.334,98.328,1.003,0.0,0.084,0.0,12288.0,0.0,2.0,1653821440.0,866799616.0,1619705856.0,29478748160.0,2158517.0,106200.0
13-04 02:33:13,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1653837824.0,866799616.0,1621594112.0,29476843520.0,2149903.0,102992.0
13-04 02:33:14,0.251,0.251,99.499,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,1654644736.0,866799616.0,1623461888.0,29474168832.0,2190574.0,109336.0
13-04 02:33:15,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1657155584.0,866799616.0,1625387008.0,29469732864.0,2168860.0,106322.0
13-04 02:33:16,0.167,0.167,99.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1657188352.0,866799616.0,1627258880.0,29467828224.0,2137094.0,103913.0
13-04 02:33:17,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1656709120.0,866799616.0,1629134848.0,29466431488.0,2137811.0,103517.0
13-04 02:33:18,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1656725504.0,866799616.0,1631023104.0,29464526848.0,2170265.0,100633.0
13-04 02:33:19,0.167,0.334,99.332,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,1656721408.0,866799616.0,1632931840.0,29462622208.0,2139978.0,103907.0
13-04 02:33:20,0.251,0.167,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1656680448.0,866799616.0,1634811904.0,29460783104.0,2193603.0,110444.0
13-04 02:33:21,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656696832.0,866799616.0,1636700160.0,29458878464.0,2148803.0,103421.0
13-04 02:33:22,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656709120.0,866799616.0,1638719488.0,29456846848.0,2149014.0,102030.0
13-04 02:33:23,0.251,0.167,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1656754176.0,866799616.0,1640579072.0,29454942208.0,2179575.0,106672.0
13-04 02:33:24,0.334,0.083,99.332,0.083,0.0,0.167,0.0,94208.0,0.0,7.0,1656733696.0,866799616.0,1642504192.0,29453037568.0,2181723.0,105260.0
13-04 02:33:25,0.167,0.418,99.248,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1656766464.0,866799616.0,1644376064.0,29451132928.0,2115570.0,99065.0
13-04 02:33:26,0.334,0.250,99.333,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,1656782848.0,866799616.0,1646264320.0,29449228288.0,2180184.0,107954.0
13-04 02:33:27,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656655872.0,866799616.0,1648168960.0,29447450624.0,2158469.0,102573.0
13-04 02:33:28,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656672256.0,866799616.0,1650057216.0,29445545984.0,2157400.0,96936.0
13-04 02:33:29,0.250,0.417,99.083,0.0,0.0,0.250,0.0,98304.0,0.0,6.0,1656680448.0,866799616.0,1651953664.0,29443641344.0,2150366.0,107261.0
13-04 02:33:30,0.167,0.167,99.331,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,1656725504.0,866799616.0,1653813248.0,29441736704.0,2170124.0,106176.0
13-04 02:33:31,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1659891712.0,866799616.0,1655734272.0,29436649472.0,2158712.0,100778.0
13-04 02:33:32,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1663827968.0,866799616.0,1657417728.0,29431029760.0,2166490.0,98272.0
13-04 02:33:33,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1667436544.0,866799616.0,1659490304.0,29425348608.0,2145759.0,100828.0
13-04 02:33:34,0.417,0.417,99.165,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1671847936.0,866799616.0,1661181952.0,29419245568.0,2173589.0,119284.0
13-04 02:33:35,0.167,0.334,98.998,0.334,0.0,0.167,0.0,24576.0,0.0,3.0,1675448320.0,866799616.0,1663414272.0,29413412864.0,2125379.0,94495.0
13-04 02:33:36,0.167,0.334,99.331,0.0,0.0,0.167,0.0,135168.0,0.0,4.0,1679273984.0,866799616.0,1665302528.0,29407698944.0,2189286.0,98649.0
13-04 02:33:37,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1683243008.0,866799616.0,1667174400.0,29401858048.0,2169582.0,103779.0
13-04 02:33:38,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1687109632.0,866799616.0,1669181440.0,29395984384.0,2160644.0,104391.0
13-04 02:33:39,0.167,0.334,99.332,0.0,0.0,0.167,0.0,98304.0,0.0,7.0,1691119616.0,866799616.0,1670885376.0,29390270464.0,2166710.0,116860.0
13-04 02:33:40,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1694728192.0,866799616.0,1672957952.0,29384589312.0,2158013.0,100040.0
13-04 02:33:41,0.335,0.167,99.247,0.084,0.0,0.167,0.0,46374912.0,0.0,93.0,1698541568.0,866799616.0,1674858496.0,29378875392.0,2115174.0,98808.0
13-04 02:33:42,0.167,0.251,99.415,0.0,0.0,0.167,0.0,10350592.0,0.0,20.0,1702764544.0,866799616.0,1676730368.0,29372780544.0,2192514.0,102024.0
13-04 02:33:43,0.500,0.333,99.084,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1706323968.0,866799616.0,1678630912.0,29367320576.0,2155684.0,94261.0
13-04 02:33:44,0.084,0.167,99.666,0.0,0.0,0.084,0.0,98304.0,0.0,6.0,1710395392.0,866799616.0,1680527360.0,29361352704.0,2180819.0,106625.0
13-04 02:33:45,0.084,0.168,99.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714085888.0,866799616.0,1682423808.0,29355765760.0,2170670.0,105761.0
13-04 02:33:46,0.250,0.167,99.332,0.0,0.0,0.250,0.0,4096.0,0.0,1.0,1717919744.0,866799616.0,1684303872.0,29350051840.0,2150893.0,104230.0
13-04 02:33:47,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1721856000.0,866799616.0,1686208512.0,29344210944.0,2116356.0,95975.0
13-04 02:33:48,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1725698048.0,866799616.0,1688080384.0,29338497024.0,2183642.0,106438.0
13-04 02:33:49,0.167,0.335,99.498,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1729507328.0,866799616.0,1689985024.0,29332783104.0,2168723.0,102034.0
13-04 02:33:50,0.167,0.334,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1733332992.0,866799616.0,1691873280.0,29327069184.0,2134858.0,95201.0
13-04 02:33:51,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1737187328.0,866799616.0,1693732864.0,29321355264.0,2147819.0,99304.0
13-04 02:33:52,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1741119488.0,866799616.0,1695641600.0,29315514368.0,2180367.0,101275.0
13-04 02:33:53,0.416,0.416,98.918,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,1745088512.0,866799616.0,1697513472.0,29309673472.0,2171352.0,106235.0
13-04 02:33:54,0.250,0.250,99.416,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,1749291008.0,866799616.0,1699422208.0,29303562240.0,2143872.0,101000.0
13-04 02:33:55,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1753120768.0,866799616.0,1701306368.0,29297848320.0,2165251.0,103702.0
13-04 02:33:56,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1756950528.0,866799616.0,1703317504.0,29292007424.0,2146063.0,99685.0
13-04 02:33:57,0.0,0.084,99.748,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1761181696.0,866799616.0,1705213952.0,29285879808.0,2177925.0,99391.0
13-04 02:33:58,0.250,0.250,99.250,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1764728832.0,866799616.0,1707094016.0,29280452608.0,2157436.0,98692.0
13-04 02:33:59,0.167,0.167,99.414,0.084,0.0,0.167,0.0,94208.0,0.0,7.0,1768550400.0,866799616.0,1708969984.0,29274755072.0,2159481.0,101668.0
13-04 02:34:00,0.251,0.334,99.331,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1772376064.0,866799616.0,1710858240.0,29269041152.0,2159260.0,100451.0
13-04 02:34:01,0.250,0.333,99.167,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,1776181248.0,866799616.0,1712766976.0,29263327232.0,2118345.0,102228.0
13-04 02:34:02,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780125696.0,866799616.0,1714663424.0,29257486336.0,2190483.0,104757.0
13-04 02:34:03,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1783943168.0,866799616.0,1716559872.0,29251772416.0,2187852.0,102682.0
13-04 02:34:04,0.334,0.167,99.332,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,1787953152.0,866799616.0,1718423552.0,29245898752.0,2166761.0,117015.0
13-04 02:34:05,0.167,0.334,99.247,0.167,0.0,0.084,0.0,118784.0,0.0,9.0,1791746048.0,866799616.0,1720311808.0,29240217600.0,2149207.0,103422.0
13-04 02:34:06,0.251,0.167,99.415,0.0,0.0,0.167,0.0,126976.0,0.0,3.0,1795579904.0,866799616.0,1722191872.0,29234503680.0,2158028.0,98646.0
13-04 02:34:07,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1799667712.0,866799616.0,1724080128.0,29228527616.0,2159259.0,100034.0
13-04 02:34:08,0.168,0.084,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1803223040.0,866799616.0,1725984768.0,29223067648.0,2138410.0,101812.0
13-04 02:34:09,0.250,0.167,99.332,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,1807405056.0,866799616.0,1727676416.0,29217193984.0,2178277.0,99400.0
13-04 02:34:10,0.084,0.335,99.163,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,1811263488.0,866799616.0,1729753088.0,29211258880.0,2169468.0,100244.0
13-04 02:34:11,0.251,0.251,99.414,0.0,0.0,0.084,0.0,37195776.0,0.0,71.0,1815347200.0,866799616.0,1731637248.0,29205291008.0,2140649.0,102669.0
13-04 02:34:12,0.417,0.333,99.167,0.0,0.0,0.083,0.0,19546112.0,0.0,36.0,1819144192.0,866799616.0,1733554176.0,29199577088.0,2159227.0,99677.0
13-04 02:34:13,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1822871552.0,866799616.0,1735413760.0,29193990144.0,2135903.0,100249.0
13-04 02:34:14,0.251,0.167,99.499,0.0,0.0,0.084,0.0,98304.0,0.0,6.0,1827328000.0,866799616.0,1737322496.0,29187624960.0,2190993.0,104198.0
13-04 02:34:15,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1831157760.0,866799616.0,1739206656.0,29181911040.0,2149758.0,106945.0
13-04 02:34:16,0.499,0.333,98.753,0.166,0.0,0.249,0.0,32768.0,0.0,6.0,1835220992.0,866799616.0,1740890112.0,29176164352.0,2169212.0,100896.0
13-04 02:34:17,0.333,0.333,99.084,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1838936064.0,866799616.0,1742983168.0,29170356224.0,2148128.0,100311.0
13-04 02:34:18,0.417,0.333,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1842929664.0,866799616.0,1744863232.0,29164482560.0,2146702.0,98709.0
13-04 02:34:19,0.084,0.251,99.581,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1846861824.0,866799616.0,1746739200.0,29158674432.0,2182940.0,107727.0
13-04 02:34:20,0.333,0.416,99.084,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1850793984.0,866799616.0,1748647936.0,29152833536.0,2147750.0,103178.0
13-04 02:34:21,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1854726144.0,866799616.0,1750335488.0,29147213824.0,2180004.0,103297.0
13-04 02:34:22,0.084,0.168,99.497,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1858334720.0,866799616.0,1752408064.0,29141532672.0,2136882.0,98982.0
13-04 02:34:23,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1862393856.0,866799616.0,1754316800.0,29135564800.0,2180364.0,101472.0
13-04 02:34:24,0.167,0.250,99.583,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1866219520.0,866799616.0,1756205056.0,29129850880.0,2148436.0,108549.0
13-04 02:34:25,0.835,0.167,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1870176256.0,866799616.0,1758081024.0,29124018176.0,2126299.0,101155.0
13-04 02:34:26,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1873944576.0,866799616.0,1759969280.0,29118361600.0,2182208.0,99980.0
13-04 02:34:27,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1877876736.0,866799616.0,1761878016.0,29112520704.0,2170185.0,102667.0
13-04 02:34:28,0.084,0.251,99.332,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1881714688.0,866799616.0,1763753984.0,29106806784.0,2158810.0,102239.0
13-04 02:34:29,0.334,0.417,99.249,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1885540352.0,866799616.0,1765642240.0,29101092864.0,2159022.0,94747.0
13-04 02:34:30,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1889239040.0,866799616.0,1767530496.0,29095505920.0,2159792.0,93018.0
13-04 02:34:31,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1893318656.0,866799616.0,1769418752.0,29089538048.0,2137895.0,98826.0
13-04 02:34:32,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1896075264.0,866799616.0,1770725376.0,29085474816.0,1500754.0,69742.0
13-04 02:34:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1896071168.0,866799616.0,1770729472.0,29085474816.0,5050.0,4864.0
13-04 02:34:34,0.084,0.084,99.749,0.084,0.0,0.0,0.0,81920.0,0.0,7.0,1896321024.0,866799616.0,1770733568.0,29085220864.0,24833.0,23052.0
13-04 02:34:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1896321024.0,866799616.0,1770733568.0,29085220864.0,5890.0,6246.0
13-04 02:34:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,135168.0,0.0,4.0,1896321024.0,866799616.0,1770733568.0,29085220864.0,4947.0,4458.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1896321024.0,866799616.0,1770733568.0,29085220864.0,5603.0,6046.0
13-04 02:34:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1896312832.0,866799616.0,1770733568.0,29085229056.0,6586.0,6002.0
13-04 02:34:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,1896312832.0,866799616.0,1770733568.0,29085229056.0,4616.0,3933.0
13-04 02:34:40,0.334,0.251,99.081,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,1899794432.0,866799616.0,1772331008.0,29080150016.0,1998120.0,94371.0
13-04 02:34:41,0.419,0.084,99.329,0.0,0.0,0.168,0.0,22396928.0,0.0,42.0,1897558016.0,866799616.0,1774694400.0,29080023040.0,2572922.0,116360.0
13-04 02:34:42,0.334,0.251,99.247,0.0,0.0,0.167,0.0,20766720.0,0.0,28.0,1902120960.0,866799616.0,1776988160.0,29073166336.0,2635537.0,119562.0
13-04 02:34:43,0.417,0.417,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1907290112.0,866799616.0,1779216384.0,29065768960.0,2735800.0,124627.0
13-04 02:34:44,0.167,0.334,99.249,0.0,0.0,0.250,0.0,94208.0,0.0,6.0,1912041472.0,866799616.0,1782050816.0,29058183168.0,2812744.0,124247.0
13-04 02:34:45,0.334,0.251,98.997,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,1916723200.0,866799616.0,1784131584.0,29051420672.0,2562775.0,115651.0
13-04 02:34:46,0.333,0.500,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1921253376.0,866799616.0,1786425344.0,29044596736.0,2624869.0,115745.0
13-04 02:34:47,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1926303744.0,866799616.0,1788739584.0,29037232128.0,2846716.0,122922.0
13-04 02:34:48,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1931202560.0,866799616.0,1791459328.0,29029613568.0,2723171.0,124780.0
13-04 02:34:49,0.251,0.251,99.331,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,1935556608.0,866799616.0,1793708032.0,29023010816.0,2537032.0,110866.0
13-04 02:34:50,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1940135936.0,866799616.0,1795985408.0,29016154112.0,2562815.0,119164.0
13-04 02:34:51,0.334,0.250,98.998,0.167,0.0,0.250,0.0,28672.0,0.0,6.0,1945280512.0,866799616.0,1798238208.0,29008756736.0,2837209.0,121883.0
13-04 02:34:52,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1949806592.0,866799616.0,1801043968.0,29001424896.0,2805672.0,124631.0
13-04 02:34:53,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1954467840.0,866799616.0,1803145216.0,28994662400.0,2516554.0,109370.0
13-04 02:34:54,0.750,0.500,98.667,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,1959628800.0,866799616.0,1805443072.0,28987203584.0,2625414.0,117834.0
13-04 02:34:55,0.417,0.417,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1960148992.0,866799616.0,1807654912.0,28984471552.0,2771899.0,126987.0
13-04 02:34:56,0.419,0.084,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1960169472.0,866799616.0,1810489344.0,28981616640.0,2826554.0,123229.0
13-04 02:34:57,0.251,0.334,99.248,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1960103936.0,866799616.0,1812586496.0,28979585024.0,2553203.0,116794.0
13-04 02:34:58,0.417,0.417,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1960112128.0,866799616.0,1814863872.0,28977299456.0,2614258.0,119276.0
13-04 02:34:59,0.167,0.251,99.498,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1960140800.0,866799616.0,1817120768.0,28975013888.0,2776316.0,123218.0
13-04 02:35:00,0.333,0.417,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1960042496.0,866799616.0,1819885568.0,28972347392.0,2824315.0,125194.0
13-04 02:35:01,0.502,0.251,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1960574976.0,866799616.0,1822027776.0,28969672704.0,2585683.0,122890.0
13-04 02:35:02,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1960714240.0,866799616.0,1824292864.0,28967268352.0,2573591.0,122371.0
13-04 02:35:03,0.500,0.250,98.832,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,1960607744.0,866799616.0,1826557952.0,28965109760.0,2625381.0,120836.0
13-04 02:35:04,0.084,0.335,99.331,0.0,0.0,0.251,0.0,102400.0,0.0,5.0,1960513536.0,866799616.0,1829318656.0,28962443264.0,2990802.0,149592.0
13-04 02:35:05,0.250,0.417,99.249,0.0,0.0,0.083,0.0,53248.0,0.0,4.0,1960660992.0,866799616.0,1831456768.0,28960157696.0,2543235.0,118528.0
13-04 02:35:06,0.335,0.084,99.497,0.0,0.0,0.084,0.0,36864.0,0.0,2.0,1960771584.0,866799616.0,1833758720.0,28957745152.0,2630172.0,118127.0
13-04 02:35:07,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1961189376.0,866799616.0,1836007424.0,28955078656.0,2793637.0,123213.0
13-04 02:35:08,0.418,0.084,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1962725376.0,866799616.0,1838632960.0,28950917120.0,2796829.0,126404.0
13-04 02:35:09,0.251,0.251,99.164,0.084,0.0,0.251,0.0,73728.0,0.0,6.0,1962643456.0,866799616.0,1840902144.0,28948729856.0,2583309.0,136028.0
13-04 02:35:10,0.250,0.501,99.165,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1962659840.0,866799616.0,1843044352.0,28946571264.0,2619082.0,117271.0
13-04 02:35:11,0.084,0.167,99.666,0.0,0.0,0.084,0.0,9781248.0,0.0,11.0,1962655744.0,866799616.0,1844191232.0,28945428480.0,1090558.0,54316.0
13-04 02:35:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,59789312.0,0.0,57.0,1962655744.0,866799616.0,1844191232.0,28945428480.0,7782.0,6244.0
13-04 02:35:13,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1962549248.0,866799616.0,1845567488.0,28944158720.0,1566956.0,72497.0
13-04 02:35:14,0.336,0.336,99.245,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,1963483136.0,866799616.0,1850490880.0,28938301440.0,5616161.0,154656.0
13-04 02:35:15,0.334,0.584,98.664,0.167,0.0,0.250,0.0,20480.0,0.0,3.0,1963405312.0,866799616.0,1854758912.0,28934111232.0,4926782.0,169059.0
13-04 02:35:16,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1963409408.0,866799616.0,1857167360.0,28931698688.0,2647195.0,124011.0
13-04 02:35:17,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1963319296.0,866799616.0,1859543040.0,28929413120.0,2738320.0,119676.0
13-04 02:35:18,0.416,0.499,98.918,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1963683840.0,866799616.0,1861844992.0,28926746624.0,2686916.0,118382.0
13-04 02:35:19,0.250,0.250,99.333,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,1963352064.0,866799616.0,1864327168.0,28924596224.0,2704575.0,128639.0
13-04 02:35:20,0.251,0.251,99.080,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,1963249664.0,866799616.0,1867034624.0,28921991168.0,2736852.0,121069.0
13-04 02:35:21,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1963560960.0,866799616.0,1869103104.0,28919611392.0,2634271.0,116263.0
13-04 02:35:22,0.417,0.167,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1963487232.0,866799616.0,1871556608.0,28917231616.0,2627415.0,119335.0
13-04 02:35:23,0.334,0.500,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1963470848.0,866799616.0,1874239488.0,28914565120.0,2907678.0,124770.0
13-04 02:35:24,0.334,0.334,99.082,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,1963499520.0,866799616.0,1876369408.0,28912406528.0,2636467.0,140094.0
13-04 02:35:25,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1963524096.0,866799616.0,1878757376.0,28909993984.0,2573839.0,116561.0
13-04 02:35:26,0.167,0.334,99.165,0.167,0.0,0.167,0.0,61440.0,0.0,13.0,1963671552.0,866799616.0,1880768512.0,28907835392.0,2527543.0,135713.0
13-04 02:35:27,0.084,0.252,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1963429888.0,866799616.0,1883676672.0,28905168896.0,3059234.0,137568.0
13-04 02:35:28,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1963573248.0,866799616.0,1885818880.0,28902883328.0,2640457.0,126388.0
13-04 02:35:29,0.335,0.167,99.414,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1963610112.0,866799616.0,1888194560.0,28900470784.0,2514924.0,111075.0
13-04 02:35:30,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1963589632.0,866799616.0,1890373632.0,28898312192.0,2604391.0,116848.0
13-04 02:35:31,0.250,0.334,99.083,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,1963593728.0,866799616.0,1893163008.0,28895518720.0,2984669.0,129737.0
13-04 02:35:32,0.418,0.334,99.165,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1963692032.0,866799616.0,1895223296.0,28893360128.0,2636904.0,120248.0
13-04 02:35:33,0.335,0.084,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1963696128.0,866799616.0,1897631744.0,28890947584.0,2560542.0,117476.0
13-04 02:35:34,0.501,0.334,98.915,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,1964216320.0,866799616.0,1899675648.0,28888383488.0,2721496.0,145854.0
13-04 02:35:35,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1964048384.0,866799616.0,1902604288.0,28885622784.0,2863945.0,133746.0
13-04 02:35:36,0.0,0.335,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1964126208.0,866799616.0,1904685056.0,28883464192.0,2663718.0,126072.0
13-04 02:35:37,0.334,0.251,99.248,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,1964158976.0,866799616.0,1907064832.0,28881051648.0,2559808.0,114805.0
13-04 02:35:38,0.250,0.167,98.999,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,1964130304.0,866799616.0,1909252096.0,28878893056.0,2666571.0,123169.0
13-04 02:35:39,0.251,0.251,99.414,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,1964224512.0,866799616.0,1911889920.0,28876161024.0,2870057.0,126129.0
13-04 02:35:40,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964240896.0,866799616.0,1914093568.0,28873940992.0,2645419.0,120296.0
13-04 02:35:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1964232704.0,866799616.0,1914482688.0,28873560064.0,307561.0,20445.0
13-04 02:35:42,0.501,0.418,98.997,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,1964376064.0,866799616.0,1918656512.0,28869242880.0,4763404.0,155132.0
13-04 02:35:43,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964208128.0,866799616.0,1921110016.0,28866957312.0,2656805.0,122536.0
13-04 02:35:44,0.251,0.0,99.581,0.168,0.0,0.0,0.0,98304.0,0.0,8.0,1963900928.0,866799616.0,1923768320.0,28864606208.0,2939077.0,135238.0
13-04 02:35:45,0.167,0.251,99.498,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1964167168.0,866799616.0,1925849088.0,28862259200.0,2541552.0,117579.0
13-04 02:35:46,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1964490752.0,866799616.0,1928130560.0,28859654144.0,2722385.0,124344.0
13-04 02:35:47,0.167,0.334,99.247,0.0,0.0,0.251,0.0,84176896.0,0.0,82.0,1964204032.0,866799616.0,1930510336.0,28857561088.0,2646890.0,120689.0
13-04 02:35:48,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1964146688.0,866799616.0,1932853248.0,28855275520.0,2603929.0,117609.0
13-04 02:35:49,0.167,0.334,99.416,0.0,0.0,0.083,0.0,102400.0,0.0,8.0,1964179456.0,866799616.0,1935360000.0,28852736000.0,2798693.0,133260.0
13-04 02:35:50,0.499,0.333,98.587,0.249,0.0,0.333,0.0,20480.0,0.0,3.0,1964204032.0,866799616.0,1937747968.0,28850323456.0,2614779.0,121346.0
13-04 02:35:51,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964150784.0,866799616.0,1940467712.0,28847656960.0,2923271.0,132441.0
13-04 02:35:52,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1964244992.0,866799616.0,1942532096.0,28845498368.0,2658187.0,119553.0
13-04 02:35:53,0.418,0.167,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1964232704.0,866799616.0,1944956928.0,28843085824.0,2553499.0,121472.0
13-04 02:35:54,0.251,0.168,99.497,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,1964093440.0,866799616.0,1947136000.0,28841046016.0,2570811.0,119024.0
13-04 02:35:55,0.668,0.334,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1964138496.0,866799616.0,1949503488.0,28838633472.0,2952688.0,132182.0
13-04 02:35:56,0.418,0.167,99.081,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,1964081152.0,866799616.0,1951973376.0,28836220928.0,2678426.0,119987.0
13-04 02:35:57,0.335,0.084,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964158976.0,866799616.0,1954181120.0,28833935360.0,2540916.0,117078.0
13-04 02:35:58,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964019712.0,866799616.0,1956605952.0,28831649792.0,2689054.0,122389.0
13-04 02:35:59,0.418,0.167,99.248,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,1964036096.0,866799616.0,1959374848.0,28828864512.0,2880514.0,130387.0
13-04 02:36:00,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964261376.0,866799616.0,1961435136.0,28826578944.0,2647168.0,123518.0
13-04 02:36:01,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1964285952.0,866799616.0,1963823104.0,28824166400.0,2525202.0,116943.0
13-04 02:36:02,0.251,0.251,99.165,0.084,0.0,0.251,0.0,28672.0,0.0,6.0,1964363776.0,866799616.0,1966030848.0,28821880832.0,2618057.0,119279.0
13-04 02:36:03,0.251,0.501,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1964138496.0,866799616.0,1968734208.0,28819402752.0,2963827.0,131999.0
13-04 02:36:04,0.333,0.250,99.167,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,1964310528.0,866799616.0,1970909184.0,28817055744.0,2665647.0,140246.0
13-04 02:36:05,0.251,0.251,99.332,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,1964244992.0,866799616.0,1973260288.0,28814770176.0,2547788.0,115949.0
13-04 02:36:06,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964310528.0,866799616.0,1975480320.0,28812484608.0,2604795.0,120112.0
13-04 02:36:07,0.167,0.167,99.331,0.0,0.0,0.335,0.0,20480.0,0.0,1.0,1964220416.0,866799616.0,1978204160.0,28809850880.0,2945265.0,135433.0
13-04 02:36:08,0.334,0.417,98.916,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1964281856.0,866799616.0,1980301312.0,28807692288.0,2653736.0,120128.0
13-04 02:36:09,0.167,0.167,99.415,0.0,0.0,0.251,0.0,53248.0,0.0,3.0,1964294144.0,866799616.0,1982701568.0,28805279744.0,2527333.0,132500.0
13-04 02:36:10,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1964273664.0,866799616.0,1984880640.0,28803121152.0,2687789.0,123215.0
13-04 02:36:11,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1964576768.0,866799616.0,1987276800.0,28800421888.0,2911533.0,126118.0
13-04 02:36:12,0.418,0.167,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1964761088.0,866799616.0,1989726208.0,28797788160.0,2624942.0,114902.0
13-04 02:36:13,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964515328.0,866799616.0,1992003584.0,28795756544.0,2566696.0,114555.0
13-04 02:36:14,0.334,0.167,99.332,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1964679168.0,866799616.0,1994379264.0,28793217024.0,2660173.0,125358.0
13-04 02:36:15,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1969586176.0,866799616.0,1996709888.0,28785979392.0,2767279.0,130149.0
13-04 02:36:16,0.167,0.335,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1974005760.0,866799616.0,1999147008.0,28779122688.0,2679002.0,123015.0
13-04 02:36:17,0.251,0.251,99.414,0.0,0.0,0.084,0.0,71041024.0,0.0,71.0,1978580992.0,866799616.0,2001428480.0,28772265984.0,2632936.0,120173.0
13-04 02:36:18,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1983234048.0,866799616.0,2003759104.0,28765282304.0,2719587.0,117620.0
13-04 02:36:19,0.334,0.084,99.499,0.0,0.0,0.084,0.0,102400.0,0.0,9.0,1987858432.0,866799616.0,2006118400.0,28758298624.0,2661301.0,127947.0
13-04 02:36:20,0.334,0.417,98.916,0.167,0.0,0.167,0.0,24576.0,0.0,5.0,1993097216.0,866799616.0,2008498176.0,28750680064.0,2777965.0,126101.0
13-04 02:36:21,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1997549568.0,866799616.0,2010902528.0,28743823360.0,2624975.0,117624.0
13-04 02:36:22,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2001977344.0,866799616.0,2013204480.0,28737093632.0,2583252.0,126551.0
13-04 02:36:23,0.417,0.500,98.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2006929408.0,866799616.0,2015997952.0,28729348096.0,2991045.0,136196.0
13-04 02:36:24,0.251,0.168,99.581,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2011811840.0,866799616.0,2018099200.0,28722364416.0,2646494.0,121850.0
13-04 02:36:25,1.089,0.168,98.660,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2016055296.0,866799616.0,2020458496.0,28715761664.0,2539236.0,115629.0
13-04 02:36:26,0.416,0.333,98.751,0.167,0.0,0.333,0.0,24576.0,0.0,3.0,2020732928.0,866799616.0,2022637568.0,28708904960.0,2627821.0,117668.0
13-04 02:36:27,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2025791488.0,866799616.0,2025230336.0,28701253632.0,2933131.0,128871.0
13-04 02:36:28,0.418,0.084,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2030628864.0,866799616.0,2027470848.0,28694175744.0,2639343.0,121428.0
13-04 02:36:29,0.334,0.167,99.332,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2035179520.0,866799616.0,2029682688.0,28687413248.0,2549369.0,115836.0
13-04 02:36:30,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2039590912.0,866799616.0,2032095232.0,28680589312.0,2664002.0,107523.0
13-04 02:36:31,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2044272640.0,866799616.0,2034683904.0,28673318912.0,2893250.0,126384.0
13-04 02:36:32,0.585,0.334,98.914,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2048991232.0,866799616.0,2036916224.0,28666368000.0,2636766.0,122050.0
13-04 02:36:33,0.500,0.500,98.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2053554176.0,866799616.0,2039336960.0,28659384320.0,2572649.0,116771.0
13-04 02:36:34,0.418,0.084,99.415,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2058432512.0,866799616.0,2041696256.0,28652146688.0,2612998.0,136781.0
13-04 02:36:35,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2063310848.0,866799616.0,2044436480.0,28644528128.0,2962806.0,132215.0
13-04 02:36:36,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2067939328.0,866799616.0,2046537728.0,28637798400.0,2628924.0,119829.0
13-04 02:36:37,0.251,0.335,99.331,0.0,0.0,0.084,0.0,40960.0,0.0,5.0,2072309760.0,866799616.0,2048897024.0,28631068672.0,2565499.0,115943.0
13-04 02:36:38,0.334,0.334,98.999,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2077220864.0,866799616.0,2051096576.0,28623958016.0,2575546.0,114718.0
13-04 02:36:39,0.084,0.168,99.748,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2082131968.0,866799616.0,2053455872.0,28616687616.0,2902190.0,131270.0
13-04 02:36:40,0.250,0.167,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2083659776.0,866799616.0,2054434816.0,28614180864.0,854574.0,42680.0
13-04 02:36:41,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2083655680.0,866799616.0,2054438912.0,28614180864.0,4887.0,4270.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2083655680.0,866799616.0,2054438912.0,28614180864.0,5605.0,4372.0
13-04 02:36:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2083655680.0,866799616.0,2054438912.0,28614180864.0,5444.0,5265.0
13-04 02:36:44,0.167,0.083,99.666,0.083,0.0,0.0,0.0,86016.0,0.0,7.0,2083651584.0,866799616.0,2054443008.0,28614180864.0,5285.0,5193.0
13-04 02:36:45,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2083651584.0,866799616.0,2054443008.0,28614180864.0,5430.0,5310.0
13-04 02:36:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2083778560.0,866799616.0,2054443008.0,28614053888.0,4851.0,4460.0
13-04 02:36:47,0.166,0.166,99.584,0.0,0.0,0.083,0.0,54972416.0,0.0,55.0,2084855808.0,866799616.0,2054889472.0,28612530176.0,638904.0,32251.0
13-04 02:36:48,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2089361408.0,866799616.0,2057240576.0,28605673472.0,2620640.0,117296.0
13-04 02:36:49,0.168,0.251,99.497,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2095214592.0,866799616.0,2060562432.0,28596498432.0,3566121.0,142125.0
13-04 02:36:50,0.084,0.168,99.413,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2100142080.0,866799616.0,2062872576.0,28589260800.0,2900157.0,116621.0
13-04 02:36:51,0.252,0.252,99.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105729024.0,866799616.0,2066014208.0,28580532224.0,3482174.0,139849.0
13-04 02:36:52,0.500,0.250,98.918,0.0,0.0,0.333,0.0,16384.0,0.0,1.0,2110500864.0,866799616.0,2068512768.0,28573261824.0,2894816.0,125928.0
13-04 02:36:53,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2116403200.0,866799616.0,2071846912.0,28564025344.0,3423547.0,142646.0
13-04 02:36:54,0.251,0.251,99.415,0.0,0.0,0.084,0.0,94208.0,0.0,6.0,2121494528.0,866799616.0,2074755072.0,28556025856.0,3202771.0,144074.0
13-04 02:36:55,0.334,0.250,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2126807040.0,866799616.0,2077347840.0,28548120576.0,3034606.0,132919.0
13-04 02:36:56,0.418,0.251,99.081,0.084,0.0,0.167,0.0,20480.0,0.0,3.0,2132340736.0,866799616.0,2080034816.0,28539899904.0,3177997.0,137039.0
13-04 02:36:57,0.334,0.084,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2138378240.0,866799616.0,2083012608.0,28530884608.0,3438327.0,134926.0
13-04 02:36:58,0.417,0.334,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2143145984.0,866799616.0,2085863424.0,28523266048.0,3110375.0,130168.0
13-04 02:36:59,0.167,0.167,99.665,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2148945920.0,866799616.0,2089078784.0,28514250752.0,3531036.0,148409.0
13-04 02:37:00,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2153910272.0,866799616.0,2091352064.0,28507013120.0,2776470.0,123723.0
13-04 02:37:01,0.251,0.167,99.081,0.334,0.0,0.167,0.0,24576.0,0.0,3.0,2159980544.0,866799616.0,2094424064.0,28497870848.0,3582114.0,151048.0
13-04 02:37:02,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2164482048.0,866799616.0,2097098752.0,28490694656.0,2861282.0,111669.0
13-04 02:37:03,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2170257408.0,866799616.0,2100400128.0,28481617920.0,3579774.0,138580.0
13-04 02:37:04,0.250,0.416,99.168,0.0,0.0,0.166,0.0,86016.0,0.0,5.0,2175209472.0,866799616.0,2102464512.0,28474601472.0,2808503.0,144099.0
13-04 02:37:05,0.334,0.251,99.247,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2181038080.0,866799616.0,2105745408.0,28465491968.0,3606980.0,148049.0
13-04 02:37:06,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2185584640.0,866799616.0,2108309504.0,28458381312.0,2694812.0,114822.0
13-04 02:37:07,0.336,0.084,99.245,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2192011264.0,866799616.0,2111406080.0,28448858112.0,3778514.0,146735.0
13-04 02:37:08,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2196033536.0,866799616.0,2113986560.0,28442255360.0,2636179.0,115687.0
13-04 02:37:09,0.167,0.585,98.997,0.0,0.0,0.251,0.0,53248.0,0.0,3.0,2202071040.0,866799616.0,2117091328.0,28433113088.0,3659075.0,142160.0
13-04 02:37:10,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2207080448.0,866799616.0,2119700480.0,28425494528.0,2936863.0,125198.0
13-04 02:37:11,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2212032512.0,866799616.0,2123034624.0,28417208320.0,3522559.0,139595.0
13-04 02:37:12,0.417,0.250,99.083,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,2216706048.0,866799616.0,2125312000.0,28410257408.0,2734467.0,118944.0
13-04 02:37:13,0.251,0.334,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2222845952.0,866799616.0,2128601088.0,28400828416.0,3698304.0,150456.0
13-04 02:37:14,0.669,0.334,98.913,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2224906240.0,866799616.0,2130960384.0,28396408832.0,2774506.0,118464.0
13-04 02:37:15,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224832512.0,866799616.0,2134114304.0,28393328640.0,3655805.0,152583.0
13-04 02:37:16,0.583,0.333,99.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2224910336.0,866799616.0,2136670208.0,28390694912.0,2756415.0,119784.0
13-04 02:37:17,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225246208.0,866799616.0,2139635712.0,28387393536.0,3680763.0,173073.0
13-04 02:37:18,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224992256.0,866799616.0,2142302208.0,28384980992.0,2790396.0,115881.0
13-04 02:37:19,0.666,0.416,98.586,0.083,0.0,0.250,0.0,81920.0,0.0,7.0,2224906240.0,866799616.0,2145468416.0,28381900800.0,3618205.0,153275.0
13-04 02:37:20,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224939008.0,866799616.0,2147876864.0,28379459584.0,2836313.0,128575.0
13-04 02:37:21,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224930816.0,866799616.0,2150932480.0,28376412160.0,3370303.0,136050.0
13-04 02:37:22,0.419,0.251,99.246,0.0,0.0,0.084,0.0,97095680.0,0.0,95.0,2224816128.0,866799616.0,2153840640.0,28373618688.0,3231622.0,135569.0
13-04 02:37:23,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224947200.0,866799616.0,2156535808.0,28370792448.0,3065361.0,130439.0
13-04 02:37:24,0.084,0.0,99.749,0.0,0.0,0.167,0.0,118784.0,0.0,8.0,2225303552.0,866799616.0,2159067136.0,28367904768.0,3136387.0,131646.0
13-04 02:37:25,0.167,0.335,99.414,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2224787456.0,866799616.0,2162376704.0,28365111296.0,3434805.0,148134.0
13-04 02:37:26,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2224873472.0,866799616.0,2165211136.0,28362190848.0,3075559.0,134221.0
13-04 02:37:27,0.251,0.167,99.331,0.0,0.0,0.251,0.0,28672.0,0.0,3.0,2224939008.0,866799616.0,2167812096.0,28359524352.0,3132317.0,130783.0
13-04 02:37:28,0.583,0.250,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224787456.0,866799616.0,2170884096.0,28356603904.0,3297989.0,137267.0
13-04 02:37:29,0.167,0.084,99.665,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2224807936.0,866799616.0,2173657088.0,28353810432.0,3313395.0,147944.0
13-04 02:37:30,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224906240.0,866799616.0,2176098304.0,28351270912.0,3029823.0,135480.0
13-04 02:37:31,0.334,0.334,98.915,0.167,0.0,0.250,0.0,24576.0,0.0,3.0,2224832512.0,866799616.0,2179346432.0,28348096512.0,3289406.0,133531.0
13-04 02:37:32,0.251,0.335,99.331,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2224861184.0,866799616.0,2182111232.0,28345303040.0,3252705.0,140159.0
13-04 02:37:33,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2224922624.0,866799616.0,2184716288.0,28342636544.0,3084261.0,131186.0
13-04 02:37:34,0.335,0.168,99.329,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2225229824.0,866799616.0,2187776000.0,28339269632.0,3300469.0,155521.0
13-04 02:37:35,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225315840.0,866799616.0,2190671872.0,28336287744.0,3239389.0,140565.0
13-04 02:37:36,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225332224.0,866799616.0,2193195008.0,28333748224.0,3204189.0,134834.0
13-04 02:37:37,0.418,0.167,98.828,0.418,0.0,0.167,0.0,32768.0,0.0,3.0,2225659904.0,866799616.0,2195914752.0,28330700800.0,3176228.0,134773.0
13-04 02:37:38,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225311744.0,866799616.0,2198994944.0,28327968768.0,3341186.0,141854.0
13-04 02:37:39,0.501,0.417,98.998,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2225287168.0,866799616.0,2201620480.0,28325367808.0,3063688.0,126485.0
13-04 02:37:40,0.669,0.418,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225278976.0,866799616.0,2204676096.0,28322320384.0,3283216.0,137262.0
13-04 02:37:41,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225582080.0,866799616.0,2207674368.0,28319019008.0,3604310.0,149582.0
13-04 02:37:42,0.334,0.084,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225303552.0,866799616.0,2210365440.0,28316606464.0,2834496.0,115003.0
13-04 02:37:43,0.168,0.419,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2225602560.0,866799616.0,2213240832.0,28313432064.0,3466484.0,137238.0
13-04 02:37:44,0.167,0.167,99.583,0.0,0.0,0.083,0.0,86016.0,0.0,5.0,2225283072.0,866799616.0,2215972864.0,28311019520.0,2762579.0,122565.0
13-04 02:37:45,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225266688.0,866799616.0,2218909696.0,28308099072.0,3639313.0,150449.0
13-04 02:37:46,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2225106944.0,866799616.0,2221834240.0,28305334272.0,2910783.0,121619.0
13-04 02:37:47,0.334,0.167,99.416,0.0,0.0,0.083,0.0,36864.0,0.0,8.0,2225065984.0,866799616.0,2224951296.0,28302258176.0,3613242.0,147812.0
13-04 02:37:48,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225217536.0,866799616.0,2227339264.0,28299718656.0,2595689.0,114849.0
13-04 02:37:49,0.251,0.167,99.331,0.167,0.0,0.084,0.0,94208.0,0.0,7.0,2225041408.0,866799616.0,2230816768.0,28296417280.0,3815719.0,162115.0
13-04 02:37:50,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225164288.0,866799616.0,2233233408.0,28293877760.0,2804337.0,121902.0
13-04 02:37:51,0.251,0.502,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225246208.0,866799616.0,2236198912.0,28290830336.0,3444106.0,150443.0
13-04 02:37:52,0.418,0.251,99.331,0.0,0.0,0.0,0.0,85069824.0,0.0,84.0,2225266688.0,866799616.0,2238844928.0,28288163840.0,2996645.0,126165.0
13-04 02:37:53,0.334,0.500,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225307648.0,866799616.0,2241597440.0,28285370368.0,3342915.0,137425.0
13-04 02:37:54,0.418,0.334,99.080,0.0,0.0,0.167,0.0,114688.0,0.0,8.0,2225508352.0,866799616.0,2244317184.0,28282449920.0,3061549.0,127450.0
13-04 02:37:55,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2225192960.0,866799616.0,2247299072.0,28279783424.0,3106702.0,145343.0
13-04 02:37:56,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225217536.0,866799616.0,2249940992.0,28277116928.0,3249654.0,156876.0
13-04 02:37:57,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225483776.0,866799616.0,2252857344.0,28273934336.0,3305808.0,147075.0
13-04 02:37:58,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225078272.0,866799616.0,2255802368.0,28271394816.0,3066808.0,134153.0
13-04 02:37:59,0.499,0.582,98.587,0.083,0.0,0.249,0.0,69632.0,0.0,5.0,2225049600.0,866799616.0,2258776064.0,28268449792.0,3413414.0,144973.0
13-04 02:38:00,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225156096.0,866799616.0,2261303296.0,28265816064.0,3120220.0,135807.0
13-04 02:38:01,0.501,0.167,99.081,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2225127424.0,866799616.0,2264252416.0,28262895616.0,3196452.0,130126.0
13-04 02:38:02,0.251,0.168,99.414,0.0,0.0,0.168,0.0,24576.0,0.0,2.0,2225029120.0,866799616.0,2267398144.0,28259848192.0,3302213.0,139826.0
13-04 02:38:03,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225123328.0,866799616.0,2270097408.0,28257054720.0,3328938.0,147061.0
13-04 02:38:04,0.250,0.167,99.333,0.0,0.0,0.250,0.0,94208.0,0.0,6.0,2225139712.0,866799616.0,2272620544.0,28254515200.0,2956581.0,147453.0
13-04 02:38:05,0.168,0.168,99.581,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2225082368.0,866799616.0,2275516416.0,28251676672.0,3374573.0,142930.0
13-04 02:38:06,0.250,0.417,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224959488.0,866799616.0,2278686720.0,28248629248.0,3269941.0,144280.0
13-04 02:38:07,0.168,0.168,99.246,0.168,0.0,0.251,0.0,65536.0,0.0,8.0,2225041408.0,866799616.0,2281144320.0,28246089728.0,3113940.0,138309.0
13-04 02:38:08,0.584,0.334,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2225401856.0,866799616.0,2283958272.0,28242915328.0,3211114.0,143705.0
13-04 02:38:09,0.168,0.084,99.580,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,2225385472.0,866799616.0,2286768128.0,28240121856.0,3150347.0,132115.0
13-04 02:38:10,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224930816.0,866799616.0,2290024448.0,28237320192.0,3334473.0,136446.0
13-04 02:38:11,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2224979968.0,866799616.0,2292498432.0,28234797056.0,3234438.0,134999.0
13-04 02:38:12,0.500,0.416,98.834,0.0,0.0,0.250,0.0,4096.0,0.0,1.0,2224906240.0,866799616.0,2295365632.0,28232003584.0,3146648.0,131127.0
13-04 02:38:13,0.334,0.418,99.080,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2224877568.0,866799616.0,2298314752.0,28229083136.0,3322981.0,131372.0
13-04 02:38:14,0.417,0.417,98.999,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2225557504.0,866799616.0,2301206528.0,28225511424.0,2979078.0,123461.0
13-04 02:38:15,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225459200.0,866799616.0,2304479232.0,28222337024.0,3650546.0,148053.0
13-04 02:38:16,0.167,0.167,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225561600.0,866799616.0,2306789376.0,28219924480.0,2790694.0,124932.0
13-04 02:38:17,0.668,0.334,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2225606656.0,866799616.0,2309689344.0,28216979456.0,3577319.0,146358.0
13-04 02:38:18,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225319936.0,866799616.0,2312355840.0,28214599680.0,2821899.0,117301.0
13-04 02:38:19,0.501,0.251,98.997,0.167,0.0,0.084,0.0,81920.0,0.0,7.0,2225180672.0,866799616.0,2315796480.0,28211298304.0,3707847.0,152230.0
13-04 02:38:20,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225295360.0,866799616.0,2318094336.0,28208885760.0,2689850.0,116554.0
13-04 02:38:21,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225324032.0,866799616.0,2321113088.0,28205838336.0,3275112.0,127656.0
13-04 02:38:22,0.418,0.334,99.081,0.0,0.0,0.167,0.0,85282816.0,0.0,89.0,2225385472.0,866799616.0,2323845120.0,28203044864.0,3262052.0,137858.0
13-04 02:38:23,0.167,0.334,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2226307072.0,866799616.0,2326859776.0,28199108608.0,3420106.0,144450.0
13-04 02:38:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,106496.0,0.0,8.0,2227154944.0,866799616.0,2329600000.0,28195520512.0,2984011.0,129826.0
13-04 02:38:25,1.003,0.167,98.495,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2227138560.0,866799616.0,2332368896.0,28192768000.0,3120251.0,129693.0
13-04 02:38:26,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227216384.0,866799616.0,2335084544.0,28189974528.0,3238028.0,132483.0
13-04 02:38:27,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227089408.0,866799616.0,2338131968.0,28187054080.0,3389011.0,139601.0
13-04 02:38:28,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2226929664.0,866799616.0,2340831232.0,28184514560.0,2985991.0,124731.0
13-04 02:38:29,0.335,0.168,99.330,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2227281920.0,866799616.0,2343526400.0,28181467136.0,3127630.0,127390.0
13-04 02:38:30,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227134464.0,866799616.0,2346594304.0,28178546688.0,3501128.0,146152.0
13-04 02:38:31,0.167,0.251,99.163,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2227159040.0,866799616.0,2349490176.0,28175626240.0,3114530.0,132160.0
13-04 02:38:32,0.417,0.334,99.082,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2227191808.0,866799616.0,2351996928.0,28173086720.0,3097080.0,137784.0
13-04 02:38:33,0.167,0.167,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2227519488.0,866799616.0,2354716672.0,28170039296.0,3287761.0,136231.0
13-04 02:38:34,0.335,0.251,99.331,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2227802112.0,866799616.0,2357497856.0,28166975488.0,3087722.0,147135.0
13-04 02:38:35,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227765248.0,866799616.0,2360360960.0,28164149248.0,3283467.0,134708.0
13-04 02:38:36,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2227556352.0,866799616.0,2363457536.0,28161261568.0,3402814.0,145714.0
13-04 02:38:37,0.583,0.416,98.751,0.083,0.0,0.167,0.0,40960.0,0.0,4.0,2227662848.0,866799616.0,2366398464.0,28158214144.0,3139787.0,135525.0
13-04 02:38:38,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2227765248.0,866799616.0,2368954368.0,28155555840.0,3168824.0,137623.0
13-04 02:38:39,0.334,0.251,99.165,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2227888128.0,866799616.0,2371690496.0,28152696832.0,3221983.0,135993.0
13-04 02:38:40,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2227736576.0,866799616.0,2374950912.0,28149587968.0,3278080.0,136107.0
13-04 02:38:41,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2227855360.0,866799616.0,2377371648.0,28147048448.0,3009918.0,127374.0
13-04 02:38:42,0.417,0.417,98.667,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2227744768.0,866799616.0,2380648448.0,28143882240.0,3499222.0,158244.0
13-04 02:38:43,0.251,0.167,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2227732480.0,866799616.0,2383327232.0,28141215744.0,3061011.0,127735.0
13-04 02:38:44,0.418,0.167,99.248,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2227695616.0,866799616.0,2386157568.0,28138422272.0,3211239.0,129851.0
13-04 02:38:45,0.333,0.500,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2227695616.0,866799616.0,2388951040.0,28135628800.0,3095486.0,127684.0
13-04 02:38:46,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2227564544.0,866799616.0,2391875584.0,28132835328.0,3170049.0,132578.0
13-04 02:38:47,0.334,0.250,99.165,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2227761152.0,866799616.0,2394640384.0,28129873920.0,3254925.0,129318.0
13-04 02:38:48,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,4752.0,4113.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,8362.0,7517.0
13-04 02:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,4758.0,4137.0
13-04 02:38:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,5625.0,5519.0
13-04 02:38:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,72732672.0,0.0,71.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,4652.0,4087.0
13-04 02:38:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,5144.0,5062.0
13-04 02:38:54,0.333,0.167,99.333,0.167,0.0,0.0,0.0,98304.0,0.0,7.0,2228342784.0,866799616.0,2394669056.0,28129263616.0,4732.0,4120.0
13-04 02:38:55,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2228240384.0,866799616.0,2396422144.0,28127612928.0,1860376.0,87063.0
13-04 02:38:56,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228219904.0,866799616.0,2399109120.0,28124946432.0,3166036.0,120042.0
13-04 02:38:57,0.167,0.167,99.415,0.0,0.0,0.251,0.0,24576.0,0.0,5.0,2228273152.0,866799616.0,2401722368.0,28122279936.0,2951696.0,116515.0
13-04 02:38:58,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228195328.0,866799616.0,2404966400.0,28119113728.0,3872115.0,150561.0
13-04 02:38:59,0.501,0.250,99.165,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2228535296.0,866799616.0,2407546880.0,28116193280.0,3012427.0,124460.0
13-04 02:39:00,0.335,0.335,98.996,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2228154368.0,866799616.0,2410848256.0,28113272832.0,3573051.0,147327.0
13-04 02:39:01,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2228121600.0,866799616.0,2414182400.0,28109971456.0,3555649.0,149150.0
13-04 02:39:02,0.417,0.417,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228318208.0,866799616.0,2417033216.0,28106924032.0,3332330.0,155706.0
13-04 02:39:03,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2228170752.0,866799616.0,2420355072.0,28103749632.0,3501660.0,138607.0
13-04 02:39:04,0.418,0.167,99.165,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2228133888.0,866799616.0,2423439360.0,28100702208.0,3520785.0,153336.0
13-04 02:39:05,0.417,0.417,98.915,0.083,0.0,0.167,0.0,53248.0,0.0,4.0,2228117504.0,866799616.0,2426408960.0,28097748992.0,3640294.0,149547.0
13-04 02:39:06,0.167,0.502,99.080,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2228113408.0,866799616.0,2429300736.0,28094861312.0,3160948.0,132615.0
13-04 02:39:07,0.418,0.167,99.165,0.0,0.0,0.251,0.0,40960.0,0.0,2.0,2228068352.0,866799616.0,2432647168.0,28091559936.0,3583850.0,145120.0
13-04 02:39:08,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228510720.0,866799616.0,2435379200.0,28088385536.0,3475157.0,141345.0
13-04 02:39:09,0.168,0.252,99.497,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2228600832.0,866799616.0,2438463488.0,28085211136.0,3544299.0,144302.0
13-04 02:39:10,0.334,0.584,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2228580352.0,866799616.0,2441785344.0,28081909760.0,3459557.0,146314.0
13-04 02:39:11,0.501,0.167,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2228547584.0,866799616.0,2444484608.0,28079243264.0,3309548.0,140105.0
13-04 02:39:12,0.500,0.500,98.668,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2228436992.0,866799616.0,2448023552.0,28075814912.0,3610048.0,149796.0
13-04 02:39:13,0.167,0.251,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2228719616.0,866799616.0,2450788352.0,28072767488.0,3536777.0,148328.0
13-04 02:39:14,0.334,0.167,99.332,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2228961280.0,866799616.0,2454102016.0,28069212160.0,3446855.0,153232.0
13-04 02:39:15,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2229030912.0,866799616.0,2456825856.0,28066418688.0,3286701.0,145016.0
13-04 02:39:16,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2229448704.0,866799616.0,2459963392.0,28062863360.0,3714068.0,151183.0
13-04 02:39:17,0.750,0.333,98.583,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,2229039104.0,866799616.0,2463166464.0,28060069888.0,3434018.0,140231.0
13-04 02:39:18,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2229043200.0,866799616.0,2466336768.0,28056895488.0,3276585.0,135809.0
13-04 02:39:19,0.582,0.333,99.002,0.0,0.0,0.083,0.0,86016.0,0.0,5.0,2228883456.0,866799616.0,2469355520.0,28054036480.0,3632673.0,154722.0
13-04 02:39:20,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229030912.0,866799616.0,2472189952.0,28051054592.0,3380333.0,140386.0
13-04 02:39:21,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228940800.0,866799616.0,2475581440.0,28047753216.0,3628778.0,159659.0
13-04 02:39:22,0.251,0.251,99.247,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,2228961280.0,866799616.0,2478608384.0,28044705792.0,3358001.0,140996.0
13-04 02:39:23,0.251,0.335,98.996,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2228944896.0,866799616.0,2481672192.0,28041658368.0,3561841.0,143653.0
13-04 02:39:24,0.167,0.0,99.666,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2228875264.0,866799616.0,2484789248.0,28038610944.0,3408147.0,149119.0
13-04 02:39:25,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2229313536.0,866799616.0,2487398400.0,28035563520.0,3359165.0,145559.0
13-04 02:39:26,0.666,0.416,98.752,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2228977664.0,866799616.0,2490908672.0,28032389120.0,3559409.0,144697.0
13-04 02:39:27,0.501,0.418,98.997,0.0,0.0,0.084,0.0,97452032.0,0.0,96.0,2228948992.0,866799616.0,2493857792.0,28029468672.0,3375751.0,137497.0
13-04 02:39:28,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228838400.0,866799616.0,2497142784.0,28026294272.0,3627682.0,144660.0
13-04 02:39:29,0.167,0.251,99.247,0.251,0.0,0.084,0.0,131072.0,0.0,10.0,2229014528.0,866799616.0,2500014080.0,28023246848.0,3357851.0,130017.0
13-04 02:39:30,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229379072.0,866799616.0,2502823936.0,28020072448.0,3451280.0,143011.0
13-04 02:39:31,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2229080064.0,866799616.0,2505916416.0,28017278976.0,3417048.0,132980.0
13-04 02:39:32,0.584,0.250,98.916,0.0,0.0,0.250,0.0,24576.0,0.0,5.0,2228998144.0,866799616.0,2509172736.0,28014104576.0,3581228.0,141339.0
13-04 02:39:33,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229108736.0,866799616.0,2512109568.0,28011057152.0,3396682.0,132865.0
13-04 02:39:34,0.418,0.501,98.914,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2229313536.0,866799616.0,2515341312.0,28007620608.0,3660961.0,170850.0
13-04 02:39:35,0.252,0.168,99.413,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2229370880.0,866799616.0,2518077440.0,28004827136.0,3253359.0,135486.0
13-04 02:39:36,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2229207040.0,866799616.0,2521415680.0,28001652736.0,3453338.0,139430.0
13-04 02:39:37,0.500,0.334,99.083,0.0,0.0,0.083,0.0,36864.0,0.0,2.0,2229690368.0,866799616.0,2524045312.0,27998539776.0,3452508.0,143194.0
13-04 02:39:38,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2229268480.0,866799616.0,2527576064.0,27995430912.0,3605711.0,143605.0
13-04 02:39:39,0.167,0.083,99.583,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2229305344.0,866799616.0,2530713600.0,27992256512.0,3421290.0,143716.0
13-04 02:39:40,0.250,0.250,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2229678080.0,866799616.0,2533515264.0,27989082112.0,3554184.0,152554.0
13-04 02:39:41,0.501,0.167,98.831,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2217533440.0,866799616.0,2536517632.0,27998224384.0,3193790.0,137278.0
13-04 02:39:42,0.251,0.585,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217533440.0,866799616.0,2539692032.0,27995049984.0,3684951.0,145182.0
13-04 02:39:43,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217410560.0,866799616.0,2542989312.0,27991875584.0,3451802.0,139571.0
13-04 02:39:44,0.168,0.168,99.497,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2217406464.0,866799616.0,2546167808.0,27988701184.0,3583358.0,145581.0
13-04 02:39:45,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217828352.0,866799616.0,2548793344.0,27985653760.0,3382091.0,143977.0
13-04 02:39:46,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217750528.0,866799616.0,2551918592.0,27982606336.0,3339402.0,154828.0
13-04 02:39:47,0.335,0.251,99.162,0.084,0.0,0.168,0.0,20480.0,0.0,3.0,2217824256.0,866799616.0,2554892288.0,27979558912.0,3482995.0,142677.0
13-04 02:39:48,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217623552.0,866799616.0,2558300160.0,27976351744.0,3500951.0,141806.0
13-04 02:39:49,0.251,0.251,99.331,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2217340928.0,866799616.0,2561597440.0,27973337088.0,3623642.0,154901.0
13-04 02:39:50,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217254912.0,866799616.0,2564476928.0,27970543616.0,3505438.0,143538.0
13-04 02:39:51,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217246720.0,866799616.0,2567532544.0,27967496192.0,3409445.0,142971.0
13-04 02:39:52,0.251,0.251,99.246,0.251,0.0,0.0,0.0,36864.0,0.0,5.0,2217271296.0,866799616.0,2570493952.0,27964510208.0,3368447.0,146752.0
13-04 02:39:53,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217455616.0,866799616.0,2573291520.0,27961528320.0,3432304.0,138892.0
13-04 02:39:54,0.417,0.250,99.249,0.0,0.0,0.083,0.0,94208.0,0.0,5.0,2217529344.0,866799616.0,2576773120.0,27957972992.0,3594694.0,152849.0
13-04 02:39:55,0.252,0.0,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217435136.0,866799616.0,2579914752.0,27954925568.0,3425267.0,140432.0
13-04 02:39:56,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217926656.0,866799616.0,2582470656.0,27951878144.0,3319968.0,140063.0
13-04 02:39:57,0.336,0.168,99.412,0.0,0.0,0.084,0.0,92176384.0,0.0,100.0,2217947136.0,866799616.0,2585640960.0,27948687360.0,3647474.0,146007.0
13-04 02:39:58,0.501,0.250,98.915,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2217541632.0,866799616.0,2588704768.0,27946029056.0,3285773.0,142087.0
13-04 02:39:59,0.251,0.251,99.331,0.0,0.0,0.167,0.0,106496.0,0.0,8.0,2217701376.0,866799616.0,2591846400.0,27942727680.0,3712847.0,149929.0
13-04 02:40:00,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217545728.0,866799616.0,2595430400.0,27939299328.0,3717377.0,152790.0
13-04 02:40:01,0.168,0.419,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217451520.0,866799616.0,2598764544.0,27936059392.0,3651410.0,145219.0
13-04 02:40:02,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217766912.0,866799616.0,2600955904.0,27933552640.0,2938156.0,125890.0
13-04 02:40:03,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217467904.0,866799616.0,2604523520.0,27930284032.0,3725551.0,152556.0
13-04 02:40:04,0.334,0.334,98.915,0.250,0.0,0.167,0.0,81920.0,0.0,7.0,2217492480.0,866799616.0,2607292416.0,27927490560.0,3134946.0,147423.0
13-04 02:40:05,0.586,0.251,99.079,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2217390080.0,866799616.0,2610696192.0,27924189184.0,3797860.0,143759.0
13-04 02:40:06,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217230336.0,866799616.0,2613714944.0,27921330176.0,3160031.0,135296.0
13-04 02:40:07,0.251,0.168,99.413,0.0,0.0,0.168,0.0,40960.0,0.0,6.0,2217320448.0,866799616.0,2616860672.0,27918094336.0,3691391.0,150568.0
13-04 02:40:08,0.418,0.167,99.163,0.084,0.0,0.167,0.0,2560000.0,0.0,3.0,2217340928.0,866799616.0,2619506688.0,27915427840.0,3162734.0,129069.0
13-04 02:40:09,3.175,0.251,95.322,1.170,0.0,0.084,0.0,32690176.0,0.0,41.0,2217783296.0,866799616.0,2622459904.0,27912032256.0,3764483.0,156918.0
13-04 02:40:10,0.585,0.334,98.663,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2217807872.0,866799616.0,2625548288.0,27908919296.0,3472132.0,145482.0
13-04 02:40:11,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217422848.0,866799616.0,2628788224.0,27906064384.0,3538043.0,146280.0
13-04 02:40:12,0.251,0.335,99.330,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2217271296.0,866799616.0,2631987200.0,27903016960.0,3477607.0,144673.0
13-04 02:40:13,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217472000.0,866799616.0,2634706944.0,27900096512.0,3200273.0,135798.0
13-04 02:40:14,0.418,0.418,98.914,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2217594880.0,866799616.0,2638147584.0,27896532992.0,3775283.0,171280.0
13-04 02:40:15,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217537536.0,866799616.0,2641252352.0,27893485568.0,3351844.0,137815.0
13-04 02:40:16,0.084,0.251,99.164,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2218160128.0,866799616.0,2643836928.0,27890278400.0,3573986.0,147446.0
13-04 02:40:17,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217545728.0,866799616.0,2647212032.0,27887517696.0,3270349.0,137688.0
13-04 02:40:18,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217451520.0,866799616.0,2650353664.0,27884470272.0,3622487.0,154342.0
13-04 02:40:19,0.334,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2217578496.0,866799616.0,2653020160.0,27881676800.0,3311207.0,143624.0
13-04 02:40:20,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217459712.0,866799616.0,2656567296.0,27878248448.0,3610493.0,149236.0
13-04 02:40:21,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217418752.0,866799616.0,2659528704.0,27875328000.0,3573299.0,152211.0
13-04 02:40:22,0.335,0.168,99.162,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,2217488384.0,866799616.0,2662252544.0,27872534528.0,3275335.0,142014.0
13-04 02:40:23,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217418752.0,866799616.0,2665623552.0,27869233152.0,3469107.0,145375.0
13-04 02:40:24,0.251,0.251,99.413,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2217443328.0,866799616.0,2668773376.0,27866058752.0,3498886.0,149477.0
13-04 02:40:25,0.838,0.419,98.492,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217500672.0,866799616.0,2671882240.0,27862892544.0,3623089.0,148884.0
13-04 02:40:26,0.168,0.084,99.414,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2217521152.0,866799616.0,2674528256.0,27860226048.0,3174755.0,131441.0
13-04 02:40:27,0.167,0.418,99.079,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2217455616.0,866799616.0,2677641216.0,27857178624.0,3458563.0,138739.0
13-04 02:40:28,1.420,0.251,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217398272.0,866799616.0,2680999936.0,27853877248.0,3711099.0,156818.0
13-04 02:40:29,0.250,0.334,99.249,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2217422848.0,866799616.0,2683768832.0,27851083776.0,3427079.0,148816.0
13-04 02:40:30,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217385984.0,866799616.0,2687234048.0,27847655424.0,3547387.0,150132.0
13-04 02:40:31,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217623552.0,866799616.0,2689888256.0,27844763648.0,3314148.0,141112.0
13-04 02:40:32,0.168,0.084,99.497,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2217398272.0,866799616.0,2693316608.0,27841560576.0,3759839.0,152014.0
13-04 02:40:33,0.251,0.251,99.164,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2217500672.0,866799616.0,2696134656.0,27838640128.0,3164422.0,124956.0
13-04 02:40:34,0.251,0.334,99.332,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2217963520.0,866799616.0,2699235328.0,27835076608.0,3786124.0,159266.0
13-04 02:40:35,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2217553920.0,866799616.0,2702311424.0,27832410112.0,3173424.0,139005.0
13-04 02:40:36,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217758720.0,866799616.0,2705473536.0,27829043200.0,3801950.0,143608.0
13-04 02:40:37,0.417,0.250,99.082,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2217525248.0,866799616.0,2708307968.0,27826442240.0,3018288.0,127931.0
13-04 02:40:38,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217459712.0,866799616.0,2711547904.0,27823267840.0,3779591.0,141141.0
13-04 02:40:39,0.167,0.083,99.499,0.083,0.0,0.167,0.0,86016.0,0.0,7.0,2217463808.0,866799616.0,2714210304.0,27820601344.0,2940758.0,124465.0
13-04 02:40:40,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217512960.0,866799616.0,2717589504.0,27817172992.0,3780315.0,148163.0
13-04 02:40:41,0.417,0.417,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2217562112.0,866799616.0,2720714752.0,27813998592.0,3552510.0,147354.0
13-04 02:40:42,0.251,0.335,99.246,0.0,0.0,0.168,0.0,103239680.0,0.0,110.0,2217623552.0,866799616.0,2723700736.0,27810951168.0,3317931.0,127613.0
13-04 02:40:43,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217512960.0,866799616.0,2726985728.0,27807776768.0,3801216.0,151783.0
13-04 02:40:44,0.168,0.084,99.497,0.0,0.0,0.251,0.0,106496.0,0.0,8.0,2217537536.0,866799616.0,2729754624.0,27804983296.0,3026144.0,123701.0
13-04 02:40:45,0.335,0.335,99.079,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2217476096.0,866799616.0,2733277184.0,27801522176.0,3873371.0,155970.0
13-04 02:40:46,0.500,0.250,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2217889792.0,866799616.0,2735751168.0,27798634496.0,3176383.0,152586.0
13-04 02:40:47,0.334,0.501,98.915,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2217455616.0,866799616.0,2739232768.0,27795587072.0,3591054.0,150603.0
13-04 02:40:48,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217496576.0,866799616.0,2742493184.0,27792285696.0,3460068.0,147993.0
13-04 02:40:49,0.251,0.084,99.582,0.0,0.0,0.084,0.0,98304.0,0.0,6.0,2217869312.0,866799616.0,2745073664.0,27789332480.0,3522916.0,149896.0
13-04 02:40:50,0.581,0.581,98.671,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2217578496.0,866799616.0,2748252160.0,27786444800.0,3287823.0,145864.0
13-04 02:40:51,0.334,0.584,98.748,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2217570304.0,866799616.0,2751688704.0,27783016448.0,3613600.0,149857.0
13-04 02:40:52,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2217545728.0,866799616.0,2754252800.0,27780476928.0,3292424.0,138755.0
13-04 02:40:53,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217459712.0,866799616.0,2757894144.0,27776921600.0,3762541.0,146252.0
13-04 02:40:54,0.583,0.417,98.833,0.083,0.0,0.083,0.0,81920.0,0.0,5.0,2217746432.0,866799616.0,2760400896.0,27774128128.0,3277142.0,135759.0
13-04 02:40:55,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217521152.0,866799616.0,2762911744.0,27771842560.0,2512724.0,93872.0
13-04 02:40:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217521152.0,866799616.0,2762911744.0,27771842560.0,4245.0,3154.0
13-04 02:40:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2217521152.0,866799616.0,2762911744.0,27771842560.0,6647.0,5769.0
13-04 02:40:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,4506.0,3872.0
13-04 02:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,5911.0,6299.0
13-04 02:41:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,5855.0,6092.0
13-04 02:41:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,4095.0,3261.0
13-04 02:41:02,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,5804.0,6237.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,4632.0,4094.0
13-04 02:41:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2217508864.0,866799616.0,2762915840.0,27771850752.0,22180.0,20925.0
13-04 02:41:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2217508864.0,866799616.0,2762915840.0,27771850752.0,7072.0,7270.0
13-04 02:41:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217504768.0,866799616.0,2762919936.0,27771850752.0,5733.0,5322.0
13-04 02:41:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,4.0,2217504768.0,866799616.0,2762919936.0,27771850752.0,5476.0,4583.0
13-04 02:41:08,0.251,0.167,99.332,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2217607168.0,866799616.0,2764341248.0,27770327040.0,1954263.0,89417.0
13-04 02:41:09,0.500,0.417,98.916,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2217336832.0,866799616.0,2767532032.0,27767406592.0,3271354.0,140866.0
13-04 02:41:10,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217480192.0,866799616.0,2769928192.0,27764867072.0,2893931.0,112854.0
13-04 02:41:11,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217345024.0,866799616.0,2773491712.0,27761438720.0,3550696.0,135590.0
13-04 02:41:12,0.419,0.251,99.330,0.0,0.0,0.0,0.0,53022720.0,0.0,53.0,2217447424.0,866799616.0,2776690688.0,27758137344.0,4053470.0,130879.0
13-04 02:41:13,1.509,0.587,97.737,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2252066816.0,866799616.0,2779869184.0,27720339456.0,3528578.0,135527.0
13-04 02:41:14,1.844,0.754,97.150,0.168,0.0,0.084,0.0,126976.0,0.0,10.0,2220609536.0,866799616.0,2783870976.0,27747794944.0,4346870.0,168281.0
13-04 02:41:15,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220666880.0,866799616.0,2786852864.0,27744755712.0,3114718.0,133209.0
13-04 02:41:16,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220924928.0,866799616.0,2790596608.0,27740753920.0,4447422.0,167004.0
13-04 02:41:17,0.168,0.251,99.497,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,2220654592.0,866799616.0,2793594880.0,27738025984.0,3173350.0,130473.0
13-04 02:41:18,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220556288.0,866799616.0,2796740608.0,27734978560.0,3610964.0,141702.0
13-04 02:41:19,0.501,0.250,99.082,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2220699648.0,866799616.0,2800271360.0,27731304448.0,3853443.0,139890.0
13-04 02:41:20,0.334,0.334,99.080,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2220580864.0,866799616.0,2803470336.0,27728224256.0,3656040.0,148801.0
13-04 02:41:21,0.336,0.168,99.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220580864.0,866799616.0,2806976512.0,27724718080.0,3851574.0,146687.0
13-04 02:41:22,0.168,0.168,99.580,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2220331008.0,866799616.0,2810273792.0,27721670656.0,3750491.0,161524.0
13-04 02:41:23,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220675072.0,866799616.0,2813390848.0,27718209536.0,3912657.0,166559.0
13-04 02:41:24,0.167,0.167,99.582,0.0,0.0,0.084,0.0,94208.0,0.0,6.0,2220625920.0,866799616.0,2816581632.0,27715067904.0,3510477.0,160790.0
13-04 02:41:25,0.417,0.334,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220511232.0,866799616.0,2820378624.0,27711385600.0,4049741.0,171648.0
13-04 02:41:26,0.168,0.503,99.246,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2220650496.0,866799616.0,2823413760.0,27708211200.0,3476730.0,142389.0
13-04 02:41:27,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2220523520.0,866799616.0,2826842112.0,27704909824.0,3773396.0,154992.0
13-04 02:41:28,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220670976.0,866799616.0,2829742080.0,27701862400.0,3621731.0,154607.0
13-04 02:41:29,0.251,0.167,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2220523520.0,866799616.0,2833444864.0,27698307072.0,3988743.0,174210.0
13-04 02:41:30,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220621824.0,866799616.0,2836426752.0,27695226880.0,3570900.0,145915.0
13-04 02:41:31,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220392448.0,866799616.0,2840178688.0,27691704320.0,3794629.0,157503.0
13-04 02:41:32,0.335,0.251,99.079,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,2220462080.0,866799616.0,2843537408.0,27688275968.0,3836493.0,163233.0
13-04 02:41:33,0.417,0.250,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2220900352.0,866799616.0,2846273536.0,27685101568.0,3576072.0,156373.0
13-04 02:41:34,0.418,0.251,99.164,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2220462080.0,866799616.0,2850148352.0,27681665024.0,4034170.0,191249.0
13-04 02:41:35,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2220867584.0,866799616.0,2852917248.0,27678490624.0,3514971.0,152107.0
13-04 02:41:36,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2220711936.0,866799616.0,2856534016.0,27675029504.0,4259017.0,177672.0
13-04 02:41:37,0.251,0.168,99.162,0.251,0.0,0.168,0.0,49152.0,0.0,4.0,2220634112.0,866799616.0,2859618304.0,27672023040.0,3281148.0,142807.0
13-04 02:41:38,0.668,0.167,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2220507136.0,866799616.0,2863300608.0,27668467712.0,4006407.0,169464.0
13-04 02:41:39,0.084,0.251,99.665,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2220539904.0,866799616.0,2866315264.0,27665420288.0,3565672.0,155523.0
13-04 02:41:40,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220441600.0,866799616.0,2869714944.0,27662118912.0,3783433.0,154909.0
13-04 02:41:41,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220343296.0,866799616.0,2873114624.0,27658817536.0,3701122.0,146366.0
13-04 02:41:42,0.418,0.418,98.830,0.0,0.0,0.334,0.0,93724672.0,0.0,98.0,2220412928.0,866799616.0,2876559360.0,27655303168.0,3867372.0,153457.0
13-04 02:41:43,0.334,0.251,98.914,0.167,0.0,0.334,0.0,5926912.0,0.0,8.0,2220331008.0,866799616.0,2879754240.0,27652190208.0,3801530.0,153078.0
13-04 02:41:44,0.250,0.250,99.416,0.0,0.0,0.083,0.0,98304.0,0.0,8.0,2220388352.0,866799616.0,2883059712.0,27648827392.0,3581379.0,162927.0
13-04 02:41:45,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2220380160.0,866799616.0,2886115328.0,27645779968.0,3503370.0,153520.0
13-04 02:41:46,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220392448.0,866799616.0,2889277440.0,27642605568.0,3860761.0,160267.0
13-04 02:41:47,0.251,0.251,99.414,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2220376064.0,866799616.0,2892595200.0,27639304192.0,3630624.0,138572.0
13-04 02:41:48,0.334,0.417,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2220335104.0,866799616.0,2895810560.0,27636129792.0,3741057.0,154102.0
13-04 02:41:49,0.250,0.334,99.249,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,2220220416.0,866799616.0,2899607552.0,27632447488.0,3897081.0,171080.0
13-04 02:41:50,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220376064.0,866799616.0,2902499328.0,27629400064.0,3741945.0,160251.0
13-04 02:41:51,0.500,0.500,98.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220158976.0,866799616.0,2906144768.0,27625971712.0,3943813.0,161732.0
13-04 02:41:52,0.334,0.251,99.332,0.0,0.0,0.084,0.0,45056.0,0.0,9.0,2220105728.0,866799616.0,2909372416.0,27622797312.0,3533372.0,141570.0
13-04 02:41:53,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220146688.0,866799616.0,2912759808.0,27619368960.0,3888732.0,171055.0
13-04 02:41:54,0.251,0.335,99.329,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2220220416.0,866799616.0,2915868672.0,27616186368.0,3630494.0,154777.0
13-04 02:41:55,0.084,0.335,99.246,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2220277760.0,866799616.0,2919366656.0,27612631040.0,3702464.0,160680.0
13-04 02:41:56,0.500,0.500,98.751,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220347392.0,866799616.0,2922471424.0,27609456640.0,3675476.0,151477.0
13-04 02:41:57,0.251,0.335,99.330,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2220388352.0,866799616.0,2925477888.0,27606409216.0,3654008.0,156218.0
13-04 02:41:58,0.584,0.417,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220675072.0,866799616.0,2928865280.0,27602735104.0,3835529.0,169893.0
13-04 02:41:59,0.334,0.418,99.164,0.0,0.0,0.084,0.0,98304.0,0.0,6.0,2220179456.0,866799616.0,2932187136.0,27599908864.0,3596543.0,153304.0
13-04 02:42:00,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220175360.0,866799616.0,2935840768.0,27596259328.0,3928763.0,172841.0
13-04 02:42:01,0.502,0.334,98.829,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2220613632.0,866799616.0,2939211776.0,27592450048.0,4221337.0,176969.0
13-04 02:42:02,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220269568.0,866799616.0,2942095360.0,27589910528.0,3281980.0,142101.0
13-04 02:42:03,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2219913216.0,866799616.0,2946039808.0,27586322432.0,3980005.0,165992.0
13-04 02:42:04,0.251,0.502,99.080,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2220191744.0,866799616.0,2949156864.0,27582926848.0,3697302.0,171344.0
13-04 02:42:05,0.335,0.084,99.329,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2220130304.0,866799616.0,2952392704.0,27579752448.0,3711571.0,161665.0
13-04 02:42:06,4.013,0.920,94.816,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2231091200.0,866799616.0,2955329536.0,27565854720.0,3473009.0,172538.0
13-04 02:42:07,0.335,0.084,99.413,0.084,0.0,0.084,0.0,57344.0,0.0,4.0,2230886400.0,866799616.0,2959171584.0,27562217472.0,3854513.0,162036.0
13-04 02:42:08,0.666,0.416,98.585,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2231672832.0,866799616.0,2962288640.0,27558313984.0,4033434.0,169350.0
13-04 02:42:09,1.087,0.251,98.411,0.0,0.0,0.251,0.0,61440.0,0.0,3.0,2231304192.0,866799616.0,2965704704.0,27555266560.0,3669565.0,150512.0
13-04 02:42:10,1.252,0.334,98.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2231164928.0,866799616.0,2969526272.0,27551584256.0,4091419.0,169379.0
13-04 02:42:11,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2230743040.0,866799616.0,2972106752.0,27549425664.0,3280679.0,138812.0
13-04 02:42:12,0.503,0.168,99.079,0.084,0.0,0.168,0.0,77103104.0,0.0,79.0,2230738944.0,866799616.0,2975674368.0,27545862144.0,3739171.0,179440.0
13-04 02:42:13,0.251,0.251,99.329,0.0,0.0,0.168,0.0,22167552.0,0.0,21.0,2231017472.0,866799616.0,2978664448.0,27542593536.0,3797244.0,157185.0
13-04 02:42:14,0.251,0.251,99.498,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2230697984.0,866799616.0,2982412288.0,27539165184.0,3929661.0,178914.0
13-04 02:42:15,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230693888.0,866799616.0,2985590784.0,27535990784.0,3726589.0,162362.0
13-04 02:42:16,0.0,0.084,99.749,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2230771712.0,866799616.0,2988941312.0,27532562432.0,3698294.0,147463.0
13-04 02:42:17,4.526,0.922,94.468,0.0,0.0,0.084,0.0,28672.0,0.0,7.0,2287058944.0,866799616.0,2992201728.0,27473014784.0,3843113.0,360367.0
13-04 02:42:18,27.483,2.483,69.619,0.166,0.0,0.248,0.0,16384.0,0.0,2.0,2601000960.0,866799616.0,2994442240.0,27156832256.0,3903641.0,1077210.0
13-04 02:42:19,33.751,0.251,65.998,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2638106624.0,866799616.0,2996572160.0,27117596672.0,2416274.0,106333.0
13-04 02:42:20,7.879,0.503,91.534,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2653274112.0,866799616.0,2999689216.0,27099312128.0,3813568.0,276068.0
13-04 02:42:21,2.178,0.251,97.404,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2659696640.0,866799616.0,3003584512.0,27088994304.0,4905976.0,332277.0
13-04 02:42:22,2.010,0.335,97.320,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2676994048.0,866799616.0,3008159744.0,27067121664.0,4987431.0,352686.0
13-04 02:42:23,2.010,0.419,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2705219584.0,866799616.0,3011391488.0,27035664384.0,4425794.0,330351.0
13-04 02:42:24,1.833,0.417,97.417,0.167,0.0,0.167,0.0,98304.0,0.0,7.0,2708938752.0,866799616.0,3015069696.0,27028267008.0,4608105.0,335875.0
13-04 02:42:25,2.840,0.334,96.658,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725797888.0,866799616.0,3018715136.0,27007762432.0,4165531.0,326405.0
13-04 02:42:26,2.335,0.334,97.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2749386752.0,866799616.0,3021950976.0,26980937728.0,4385575.0,331227.0
13-04 02:42:27,1.836,0.501,97.579,0.0,0.0,0.083,0.0,28672.0,0.0,7.0,2751266816.0,866799616.0,3025055744.0,26975952896.0,3856869.0,310982.0
13-04 02:42:28,3.0,0.583,96.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2598879232.0,866799616.0,3028180992.0,27125215232.0,3979889.0,319119.0
13-04 02:42:29,3.005,0.417,96.244,0.167,0.0,0.167,0.0,98304.0,0.0,7.0,2594275328.0,866799616.0,3031769088.0,27126231040.0,4371642.0,352590.0
13-04 02:42:30,2.179,0.084,97.485,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2600370176.0,866799616.0,3034849280.0,27117056000.0,3919766.0,320394.0
13-04 02:42:31,1.672,0.334,97.659,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2601730048.0,866799616.0,3038535680.0,27112009728.0,4265089.0,325744.0
13-04 02:42:32,1.505,0.418,97.742,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2610266112.0,866799616.0,3041935360.0,27100073984.0,4270698.0,326031.0
13-04 02:42:33,2.259,0.251,97.322,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2622058496.0,866799616.0,3045158912.0,27085058048.0,4066027.0,321829.0
13-04 02:42:34,2.094,0.168,97.571,0.084,0.0,0.084,0.0,90112.0,0.0,8.0,2626490368.0,866799616.0,3048566784.0,27077218304.0,4252263.0,351373.0
13-04 02:42:35,1.754,0.251,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2628616192.0,866799616.0,3051520000.0,27072139264.0,3767184.0,300230.0
13-04 02:42:36,1.593,0.168,98.072,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2630012928.0,866799616.0,3054948352.0,27067314176.0,4345445.0,325592.0
13-04 02:42:37,2.347,0.335,97.150,0.0,0.0,0.168,0.0,65536.0,0.0,3.0,2634514432.0,866799616.0,3057938432.0,27059822592.0,4124304.0,341935.0
13-04 02:42:38,1.589,0.251,97.826,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2643066880.0,866799616.0,3061321728.0,27047886848.0,4095931.0,319745.0
13-04 02:42:39,1.254,0.334,97.910,0.251,0.0,0.251,0.0,102400.0,0.0,8.0,2650853376.0,866799616.0,3064963072.0,27036459008.0,4248246.0,334297.0
13-04 02:42:40,1.339,0.418,98.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2664779776.0,866799616.0,3067990016.0,27019505664.0,4084426.0,323257.0
13-04 02:42:41,1.508,0.335,97.990,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2669072384.0,866799616.0,3071537152.0,27011665920.0,4355904.0,330785.0
13-04 02:42:42,1.838,0.251,97.744,0.0,0.0,0.167,0.0,59629568.0,0.0,63.0,2670092288.0,866799616.0,3074740224.0,27007442944.0,3915453.0,309531.0
13-04 02:42:43,1.342,0.252,98.322,0.0,0.0,0.084,0.0,40034304.0,0.0,40.0,2670211072.0,866799616.0,3078238208.0,27003826176.0,4142316.0,324619.0
13-04 02:42:44,1.850,0.168,97.645,0.168,0.0,0.168,0.0,143360.0,0.0,11.0,2670911488.0,866799616.0,3081093120.0,27000270848.0,4033269.0,316285.0
13-04 02:42:45,1.420,0.334,97.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2671112192.0,866799616.0,3084894208.0,26996269056.0,4404896.0,333934.0
13-04 02:42:46,1.763,0.168,97.817,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2671759360.0,866799616.0,3088244736.0,26992271360.0,4334968.0,327965.0
13-04 02:42:47,1.746,0.665,97.506,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2671976448.0,866799616.0,3091456000.0,26988843008.0,3936139.0,312430.0
13-04 02:42:48,2.508,0.251,96.990,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2676584448.0,866799616.0,3094499328.0,26981191680.0,3799903.0,301251.0
13-04 02:42:49,1.590,0.251,97.908,0.084,0.0,0.167,0.0,86016.0,0.0,7.0,2676940800.0,866799616.0,3097952256.0,26977382400.0,4294869.0,334641.0
13-04 02:42:50,1.833,0.333,97.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2686906368.0,866799616.0,3101192192.0,26964176896.0,4043925.0,321190.0
13-04 02:42:51,1.503,0.417,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2703347712.0,866799616.0,3104272384.0,26944655360.0,4127044.0,327982.0
13-04 02:42:52,1.589,0.251,97.910,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,2709794816.0,866799616.0,3107856384.0,26934624256.0,4333146.0,337952.0
13-04 02:42:53,1.420,0.418,97.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2712698880.0,866799616.0,3110920192.0,26928656384.0,4149831.0,325293.0
13-04 02:42:54,1.339,0.502,97.824,0.167,0.0,0.167,0.0,98304.0,0.0,7.0,2728370176.0,866799616.0,3114303488.0,26909601792.0,3895166.0,305926.0
13-04 02:42:55,0.927,0.253,98.651,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2743062528.0,866799616.0,3117768704.0,26891444224.0,4259744.0,332306.0
13-04 02:42:56,1.259,0.336,98.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2744852480.0,866799616.0,3121217536.0,26886205440.0,4201633.0,330911.0
13-04 02:42:57,1.509,0.168,98.156,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2743853056.0,866799616.0,3124527104.0,26883895296.0,4313078.0,347670.0
13-04 02:42:58,1.504,0.251,98.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2744545280.0,866799616.0,3127644160.0,26880086016.0,4055080.0,312626.0
13-04 02:42:59,1.504,0.585,97.577,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2747731968.0,866799616.0,3131187200.0,26873356288.0,4215404.0,330429.0
13-04 02:43:00,1.920,0.334,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2748006400.0,866799616.0,3134656512.0,26869612544.0,4174274.0,329433.0
13-04 02:43:01,1.258,0.336,98.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2748399616.0,866799616.0,3137945600.0,26865930240.0,4025122.0,314302.0
13-04 02:43:02,1.255,0.335,98.326,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,2748710912.0,866799616.0,3140808704.0,26862755840.0,4007832.0,310889.0
13-04 02:43:03,1.505,0.334,97.910,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2753830912.0,866799616.0,3144196096.0,26854248448.0,3832608.0,315719.0
13-04 02:43:04,1.759,0.251,97.655,0.084,0.0,0.251,0.0,102400.0,0.0,7.0,2754506752.0,866799616.0,3147743232.0,26850025472.0,4626086.0,355656.0
13-04 02:43:05,2.003,0.250,97.579,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2754666496.0,866799616.0,3151171584.0,26846437376.0,4188447.0,324058.0
13-04 02:43:06,1.425,0.0,98.324,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2755284992.0,866799616.0,3154075648.0,26842914816.0,4002116.0,316068.0
13-04 02:43:07,1.090,0.335,98.491,0.0,0.0,0.084,0.0,106496.0,0.0,3.0,2755391488.0,866799616.0,3157430272.0,26839453696.0,4170009.0,312830.0
13-04 02:43:08,1.171,0.167,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2755244032.0,866799616.0,3160178688.0,26836852736.0,3102514.0,253525.0
13-04 02:43:09,1.087,0.167,98.495,0.251,0.0,0.0,0.0,90112.0,0.0,7.0,2755244032.0,866799616.0,3160178688.0,26836852736.0,469421.0,171562.0
13-04 02:43:10,1.170,0.167,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2755235840.0,866799616.0,3160186880.0,26836852736.0,401153.0,163989.0
13-04 02:43:11,1.086,0.0,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2755485696.0,866799616.0,3160190976.0,26836598784.0,385236.0,161496.0
13-04 02:43:12,1.005,0.168,98.827,0.0,0.0,0.0,0.0,49250304.0,0.0,48.0,2756116480.0,866799616.0,3160195072.0,26835963904.0,411077.0,166244.0
13-04 02:43:13,1.254,0.251,98.495,0.0,0.0,0.0,0.0,36519936.0,0.0,37.0,2757005312.0,866799616.0,3160195072.0,26835075072.0,397314.0,162014.0
13-04 02:43:14,1.420,0.251,98.079,0.167,0.0,0.084,0.0,110592.0,0.0,7.0,2757898240.0,866799616.0,3160199168.0,26834178048.0,397504.0,163633.0
13-04 02:43:15,1.500,0.167,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2758012928.0,866799616.0,3160203264.0,26834059264.0,387044.0,160579.0
13-04 02:43:16,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758647808.0,866799616.0,3160203264.0,26833424384.0,389466.0,161133.0
13-04 02:43:17,1.419,0.250,98.247,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2759532544.0,866799616.0,3160207360.0,26832535552.0,408089.0,164040.0
13-04 02:43:18,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760167424.0,866799616.0,3160207360.0,26831900672.0,326864.0,152066.0
13-04 02:43:19,1.420,0.084,98.162,0.167,0.0,0.167,0.0,98304.0,0.0,8.0,2760290304.0,866799616.0,3160211456.0,26831773696.0,471292.0,175661.0
13-04 02:43:20,1.252,0.334,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2764349440.0,866799616.0,3160215552.0,26827710464.0,388536.0,163327.0
13-04 02:43:21,1.166,0.333,98.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2766376960.0,866799616.0,3160219648.0,26825678848.0,399243.0,164303.0
13-04 02:43:22,0.920,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2766811136.0,866799616.0,3160219648.0,26825244672.0,510173.0,312997.0
13-04 02:43:23,1.495,0.332,98.173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2766807040.0,866799616.0,3160223744.0,26825244672.0,361044.0,156440.0
13-04 02:43:24,1.998,0.250,97.585,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2772008960.0,866799616.0,3160227840.0,26820038656.0,437212.0,166963.0
13-04 02:43:25,1.087,0.084,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2773405696.0,866799616.0,3160227840.0,26818641920.0,390952.0,165687.0
13-04 02:43:26,1.085,0.167,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2773147648.0,866799616.0,3160231936.0,26818895872.0,392905.0,160955.0
13-04 02:43:27,1.332,0.333,98.335,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2773147648.0,866799616.0,3160231936.0,26818895872.0,400156.0,162683.0
13-04 02:43:28,1.665,0.333,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2773270528.0,866799616.0,3160236032.0,26818768896.0,401572.0,160235.0
13-04 02:43:29,1.333,0.167,98.250,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2773397504.0,866799616.0,3160236032.0,26818641920.0,401204.0,163988.0
13-04 02:43:30,1.665,0.250,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2773393408.0,866799616.0,3160240128.0,26818641920.0,387879.0,161225.0
13-04 02:43:31,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2773770240.0,866799616.0,3160244224.0,26818260992.0,401030.0,163713.0
13-04 02:43:32,2.089,0.167,97.744,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2654932992.0,866799616.0,3160248320.0,26937094144.0,393548.0,161095.0
13-04 02:43:33,2.922,0.250,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2613039104.0,866799616.0,3161620480.0,26977615872.0,1908084.0,232007.0
13-04 02:43:34,2.254,0.501,96.745,0.083,0.0,0.417,0.0,102400.0,0.0,7.0,2615283712.0,866799616.0,3163979776.0,26973011968.0,3512412.0,317178.0
13-04 02:43:35,1.925,0.167,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2619650048.0,866799616.0,3167199232.0,26965426176.0,3967493.0,290082.0
13-04 02:43:36,1.593,0.251,98.072,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2622787584.0,866799616.0,3170697216.0,26958790656.0,3931441.0,302392.0
13-04 02:43:37,2.005,0.334,97.494,0.0,0.0,0.167,0.0,114688.0,0.0,8.0,2631639040.0,866799616.0,3173875712.0,26946760704.0,4280543.0,319970.0
13-04 02:43:38,1.917,0.500,97.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2640203776.0,866799616.0,3177533440.0,26934538240.0,4531906.0,317634.0
13-04 02:43:39,1.835,0.334,97.331,0.250,0.0,0.250,0.0,102400.0,0.0,8.0,2644049920.0,866799616.0,3181400064.0,26926825472.0,4445354.0,345435.0
13-04 02:43:40,1.762,0.252,97.819,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2646437888.0,866799616.0,3184377856.0,26921459712.0,4239328.0,328425.0
13-04 02:43:41,2.008,0.418,97.406,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2649100288.0,866799616.0,3188350976.0,26914824192.0,4417851.0,327643.0
13-04 02:43:42,2.504,0.167,97.329,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2653507584.0,866799616.0,3191816192.0,26906951680.0,4459806.0,338780.0
13-04 02:43:43,1.342,0.336,98.154,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2661822464.0,866799616.0,3195752448.0,26894700544.0,4456573.0,335356.0
13-04 02:43:44,0.924,0.336,98.489,0.168,0.0,0.084,0.0,102400.0,0.0,7.0,2673201152.0,866799616.0,3198849024.0,26880225280.0,4114747.0,323896.0
13-04 02:43:45,1.587,0.334,97.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2681761792.0,866799616.0,3202605056.0,26867908608.0,4496931.0,335899.0
13-04 02:43:46,1.839,0.251,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2687205376.0,866799616.0,3206176768.0,26858893312.0,4535185.0,334396.0
13-04 02:43:47,1.252,0.668,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2687643648.0,866799616.0,3209801728.0,26854830080.0,4519214.0,337862.0
13-04 02:43:48,1.836,0.250,97.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2689007616.0,866799616.0,3213008896.0,26850258944.0,4207975.0,324311.0
13-04 02:43:49,1.589,0.251,97.826,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2688630784.0,866799616.0,3216625664.0,26847019008.0,4405675.0,339544.0
13-04 02:43:50,1.513,0.084,98.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2688901120.0,866799616.0,3220733952.0,26842640384.0,4824308.0,343974.0
13-04 02:43:51,1.506,0.251,98.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2689867776.0,866799616.0,3223703552.0,26838704128.0,4009040.0,306043.0
13-04 02:43:52,1.847,0.252,97.817,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2691063808.0,866799616.0,3227271168.0,26833940480.0,4265806.0,325844.0
13-04 02:43:53,2.174,0.251,97.241,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2695589888.0,866799616.0,3230932992.0,26825752576.0,4707757.0,337092.0
13-04 02:43:54,1.751,0.167,97.832,0.167,0.0,0.083,0.0,118784.0,0.0,8.0,2699956224.0,866799616.0,3231989760.0,26820329472.0,1393275.0,202529.0
13-04 02:43:55,1.333,0.250,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2709544960.0,866799616.0,3231993856.0,26810736640.0,400159.0,165393.0
13-04 02:43:56,1.583,0.333,97.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2722893824.0,866799616.0,3233755136.0,26795626496.0,2332624.0,241952.0
13-04 02:43:57,1.759,0.335,97.655,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2730659840.0,866799616.0,3237670912.0,26783944704.0,4935669.0,344564.0
13-04 02:43:58,1.750,0.333,97.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2735554560.0,866799616.0,3240267776.0,26776453120.0,3263164.0,292001.0
13-04 02:43:59,1.508,0.251,97.906,0.168,0.0,0.168,0.0,94208.0,0.0,7.0,2750533632.0,866799616.0,3245477888.0,26756263936.0,6358321.0,329066.0
13-04 02:44:00,1.676,0.335,97.821,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2761961472.0,866799616.0,3251191808.0,26739122176.0,6631344.0,361035.0
13-04 02:44:01,1.753,0.334,97.579,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2766876672.0,866799616.0,3256782848.0,26728615936.0,6442202.0,342097.0
13-04 02:44:02,1.589,0.251,97.993,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2767003648.0,866799616.0,3261480960.0,26723790848.0,5877480.0,343364.0
13-04 02:44:03,1.173,0.419,98.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2767867904.0,866799616.0,3265822720.0,26718584832.0,4979983.0,312574.0
13-04 02:44:04,1.088,0.251,98.243,0.167,0.0,0.251,0.0,86016.0,0.0,7.0,2769092608.0,866799616.0,3269328896.0,26713853952.0,4720643.0,355012.0
13-04 02:44:05,1.421,0.334,98.161,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2771038208.0,866799616.0,3272622080.0,26708615168.0,4265377.0,329944.0
13-04 02:44:06,1.339,0.251,98.075,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2771193856.0,866799616.0,3276718080.0,26704363520.0,4891491.0,345442.0
13-04 02:44:07,1.255,0.167,98.326,0.0,0.0,0.251,0.0,23453696.0,0.0,26.0,2773176320.0,866799616.0,3280322560.0,26698776576.0,4373835.0,317989.0
13-04 02:44:08,1.259,0.420,98.237,0.0,0.0,0.084,0.0,96653312.0,0.0,95.0,2775945216.0,866799616.0,3283734528.0,26692595712.0,4230636.0,326195.0
13-04 02:44:09,1.671,0.501,97.410,0.251,0.0,0.167,0.0,110592.0,0.0,9.0,2777649152.0,866799616.0,3287330816.0,26687295488.0,4364422.0,342357.0
13-04 02:44:10,1.250,0.417,97.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2777993216.0,866799616.0,3290828800.0,26683453440.0,4606983.0,336269.0
13-04 02:44:11,2.007,0.167,97.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2778013696.0,866799616.0,3294711808.0,26679549952.0,4449464.0,330500.0
13-04 02:44:12,1.591,0.168,98.241,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2779684864.0,866799616.0,3297738752.0,26674851840.0,4051022.0,322669.0
13-04 02:44:13,1.505,0.334,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2779803648.0,866799616.0,3301494784.0,26670977024.0,4674172.0,347837.0
13-04 02:44:14,1.006,0.335,98.324,0.168,0.0,0.168,0.0,98304.0,0.0,7.0,2780737536.0,866799616.0,3305201664.0,26666336256.0,4377911.0,327843.0
13-04 02:44:15,1.340,0.251,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2781016064.0,866799616.0,3308949504.0,26662309888.0,4626777.0,325203.0
13-04 02:44:16,1.340,0.168,98.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2781392896.0,866799616.0,3312029696.0,26658852864.0,4051933.0,315205.0
13-04 02:44:17,1.007,0.252,98.658,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2781945856.0,866799616.0,3316047872.0,26654281728.0,4477494.0,333310.0
13-04 02:44:18,1.340,0.251,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782167040.0,866799616.0,3319541760.0,26650566656.0,4613759.0,342516.0
13-04 02:44:19,1.340,0.168,98.241,0.084,0.0,0.168,0.0,114688.0,0.0,8.0,2782150656.0,866799616.0,3323207680.0,26646917120.0,4384101.0,335796.0
13-04 02:44:20,1.675,0.168,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2741497856.0,866799616.0,3326230528.0,26684547072.0,3877860.0,305595.0
13-04 02:44:21,1.590,0.418,97.824,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2740838400.0,866799616.0,3330027520.0,26681409536.0,4743348.0,320312.0
13-04 02:44:22,1.591,0.251,97.822,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2743836672.0,866799616.0,3333484544.0,26674954240.0,4578924.0,346919.0
13-04 02:44:23,1.667,0.417,97.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2745225216.0,866799616.0,3337138176.0,26669912064.0,4224324.0,315697.0
13-04 02:44:24,1.173,0.419,98.157,0.084,0.0,0.168,0.0,98304.0,0.0,7.0,2747310080.0,866799616.0,3340685312.0,26664280064.0,4308354.0,331533.0
13-04 02:44:25,2.496,0.333,96.922,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2748116992.0,866799616.0,3344289792.0,26659868672.0,4332224.0,331395.0
13-04 02:44:26,1.918,0.417,97.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2752659456.0,866799616.0,3347746816.0,26651869184.0,4805835.0,350971.0
13-04 02:44:27,1.589,0.251,98.077,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2755043328.0,866799616.0,3351490560.0,26645741568.0,4322499.0,322967.0
13-04 02:44:28,1.423,0.251,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758836224.0,866799616.0,3351601152.0,26641838080.0,451699.0,165944.0
13-04 02:44:29,1.171,0.084,98.411,0.251,0.0,0.084,0.0,102400.0,0.0,8.0,2760486912.0,866799616.0,3351601152.0,26640187392.0,395009.0,161762.0
13-04 02:44:30,1.255,0.251,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2761498624.0,866799616.0,3352875008.0,26637901824.0,2202546.0,245554.0
13-04 02:44:31,1.839,0.334,97.408,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2762133504.0,866799616.0,3358113792.0,26632028160.0,5899097.0,348968.0
13-04 02:44:32,1.844,0.168,97.737,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2765012992.0,866799616.0,3364343808.0,26622918656.0,7236742.0,308689.0
13-04 02:44:33,2.002,0.667,97.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2767015936.0,866799616.0,3370119168.0,26615140352.0,7223194.0,357675.0
13-04 02:44:34,1.678,0.419,97.567,0.168,0.0,0.168,0.0,98304.0,0.0,7.0,2730475520.0,866799616.0,3374534656.0,26647265280.0,5047017.0,343037.0
13-04 02:44:35,1.836,0.417,97.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2731401216.0,866799616.0,3377864704.0,26643009536.0,4336783.0,321430.0
13-04 02:44:36,1.675,0.503,97.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2690691072.0,866799616.0,3382923264.0,26678661120.0,5867431.0,333364.0
13-04 02:44:37,2.588,0.250,96.995,0.0,0.0,0.167,0.0,5267456.0,0.0,10.0,2682712064.0,866799616.0,3386368000.0,26683195392.0,4447040.0,333093.0
13-04 02:44:38,1.762,0.252,97.819,0.0,0.0,0.168,0.0,100958208.0,0.0,107.0,2654232576.0,866799616.0,3390021632.0,26708021248.0,4150725.0,317943.0
13-04 02:44:39,1.849,0.168,97.731,0.084,0.0,0.168,0.0,114688.0,0.0,10.0,2656022528.0,866799616.0,3393531904.0,26702721024.0,4585567.0,339797.0
13-04 02:44:40,2.003,0.334,97.329,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2662555648.0,866799616.0,3397218304.0,26692501504.0,4444381.0,322353.0
13-04 02:44:41,1.590,0.335,97.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2664353792.0,866799616.0,3400785920.0,26687135744.0,4591816.0,339197.0
13-04 02:44:42,2.254,0.417,97.329,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,2670968832.0,866799616.0,3404496896.0,26676809728.0,4266294.0,343979.0
13-04 02:44:43,1.514,0.168,98.150,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2677932032.0,866799616.0,3407626240.0,26666717184.0,4183251.0,319071.0
13-04 02:44:44,1.503,0.334,97.579,0.334,0.0,0.250,0.0,110592.0,0.0,8.0,2681741312.0,866799616.0,3411054592.0,26659479552.0,4103732.0,320906.0
13-04 02:44:45,1.509,0.251,98.072,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2689155072.0,866799616.0,3414974464.0,26648145920.0,4774073.0,324132.0
13-04 02:44:46,1.426,0.252,98.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2693517312.0,866799616.0,3418644480.0,26640113664.0,4536778.0,338131.0
13-04 02:44:47,2.172,0.251,97.410,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2698424320.0,866799616.0,3421925376.0,26631925760.0,4283637.0,331652.0
13-04 02:44:48,1.913,0.250,97.504,0.0,0.0,0.333,0.0,24576.0,0.0,6.0,2708463616.0,866799616.0,3425726464.0,26618085376.0,4442280.0,328972.0
13-04 02:44:49,1.343,0.168,98.237,0.084,0.0,0.168,0.0,98304.0,0.0,7.0,2714918912.0,866799616.0,3429335040.0,26608021504.0,4530777.0,330813.0
13-04 02:44:50,1.589,0.251,97.910,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2723995648.0,866799616.0,3432542208.0,26595737600.0,4216510.0,326871.0
13-04 02:44:51,1.669,0.334,97.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2726473728.0,866799616.0,3436285952.0,26589515776.0,4616766.0,345541.0
13-04 02:44:52,1.342,0.336,98.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2726334464.0,866799616.0,3439874048.0,26586066944.0,4422338.0,338222.0
13-04 02:44:53,1.501,0.417,97.748,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2728022016.0,866799616.0,3443499008.0,26580754432.0,4377301.0,325894.0
13-04 02:44:54,1.839,0.334,97.742,0.084,0.0,0.0,0.0,90112.0,0.0,8.0,2728980480.0,866799616.0,3446837248.0,26576457728.0,3942684.0,309700.0
13-04 02:44:55,1.756,0.334,97.742,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2730741760.0,866799616.0,3450310656.0,26571223040.0,4601780.0,313311.0
13-04 02:44:56,1.838,0.334,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2730684416.0,866799616.0,3454177280.0,26567413760.0,4659149.0,347565.0
13-04 02:44:57,1.587,0.334,97.911,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2732867584.0,866799616.0,3457708032.0,26561699840.0,4622424.0,341228.0
13-04 02:44:58,2.083,0.167,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2738970624.0,866799616.0,3459080192.0,26554224640.0,1653546.0,213087.0
13-04 02:44:59,1.500,0.0,98.500,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2741891072.0,866799616.0,3459080192.0,26551304192.0,400382.0,165785.0
13-04 02:45:00,1.170,0.251,98.413,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2746241024.0,866799616.0,3459682304.0,26546352128.0,1167970.0,197279.0
13-04 02:45:01,1.419,0.584,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2758852608.0,866799616.0,3464728576.0,26528694272.0,5838234.0,348467.0
13-04 02:45:02,1.675,0.503,97.655,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2767060992.0,866799616.0,3470766080.0,26514448384.0,7197117.0,379385.0
13-04 02:45:03,1.338,0.334,97.993,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2768846848.0,866799616.0,3476344832.0,26507083776.0,6681894.0,367568.0
13-04 02:45:04,1.257,0.335,98.240,0.0,0.0,0.168,0.0,90112.0,0.0,5.0,2777382912.0,866799616.0,3481616384.0,26493276160.0,6476185.0,371088.0
13-04 02:45:05,1.255,0.251,98.075,0.251,0.0,0.167,0.0,86016.0,0.0,7.0,2784948224.0,866799616.0,3485478912.0,26481848320.0,4714493.0,319311.0
13-04 02:45:06,1.505,0.334,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2786885632.0,866799616.0,3488931840.0,26476457984.0,4114791.0,312075.0
13-04 02:45:07,0.924,0.252,98.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2787209216.0,866799616.0,3492638720.0,26472427520.0,4736215.0,334465.0
13-04 02:45:08,1.339,0.586,97.824,0.0,0.0,0.251,0.0,106303488.0,0.0,108.0,2787471360.0,866799616.0,3496407040.0,26468397056.0,4571237.0,333417.0
13-04 02:45:09,1.258,0.336,98.154,0.0,0.0,0.252,0.0,86016.0,0.0,6.0,2791354368.0,866799616.0,3499700224.0,26461220864.0,4106330.0,308457.0
13-04 02:45:10,1.424,0.419,97.822,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2793684992.0,866799616.0,3503210496.0,26455379968.0,4444119.0,339852.0
13-04 02:45:11,1.593,0.419,97.821,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2794536960.0,866799616.0,3506991104.0,26450747392.0,4718235.0,338722.0
13-04 02:45:12,1.506,0.418,97.908,0.0,0.0,0.167,0.0,81920.0,0.0,4.0,2794340352.0,866799616.0,3510870016.0,26447065088.0,4394954.0,327894.0
13-04 02:45:13,2.002,0.334,97.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2798534656.0,866799616.0,3514392576.0,26439348224.0,4581311.0,331893.0
13-04 02:45:14,1.090,0.251,98.407,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2799689728.0,866799616.0,3517554688.0,26435031040.0,4006038.0,323917.0
13-04 02:45:15,1.591,0.251,97.739,0.335,0.0,0.084,0.0,28672.0,0.0,3.0,2801307648.0,866799616.0,3521052672.0,26429915136.0,4654509.0,352567.0
13-04 02:45:16,1.419,0.250,97.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2801164288.0,866799616.0,3524894720.0,26426216448.0,4366842.0,337641.0
13-04 02:45:17,1.253,0.334,98.246,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2801000448.0,866799616.0,3528552448.0,26422722560.0,4387539.0,323774.0
13-04 02:45:18,1.429,0.084,98.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2802151424.0,866799616.0,3531972608.0,26418151424.0,4279694.0,324117.0
13-04 02:45:19,1.087,0.334,98.495,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2802642944.0,866799616.0,3535638528.0,26413993984.0,4544084.0,351628.0
13-04 02:45:20,1.256,0.335,98.157,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2802483200.0,866799616.0,3538812928.0,26410979328.0,4149488.0,320773.0
13-04 02:45:21,1.664,0.499,97.671,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2802900992.0,866799616.0,3542491136.0,26406883328.0,4475626.0,336798.0
13-04 02:45:22,1.258,0.168,98.406,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2802974720.0,866799616.0,3546275840.0,26403024896.0,4422388.0,339359.0
13-04 02:45:23,1.424,0.335,98.157,0.0,0.0,0.084,0.0,73728.0,0.0,13.0,2804211712.0,866799616.0,3549274112.0,26398789632.0,4158412.0,317301.0
13-04 02:45:24,1.751,0.334,97.748,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2766614528.0,866799616.0,3552374784.0,26433286144.0,4711671.0,334917.0
13-04 02:45:25,1.754,0.334,97.661,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2764840960.0,866799616.0,3556458496.0,26430976000.0,4377753.0,332097.0
13-04 02:45:26,2.082,0.583,97.169,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2726035456.0,866799616.0,3559899136.0,26466340864.0,4008546.0,310374.0
13-04 02:45:27,1.590,0.335,97.824,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2728415232.0,866799616.0,3563741184.0,26460119040.0,4439172.0,317890.0
13-04 02:45:28,1.503,0.501,97.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2730344448.0,866799616.0,3567271936.0,26454659072.0,4761988.0,346422.0
13-04 02:45:29,1.256,0.251,98.241,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2733641728.0,866799616.0,3570544640.0,26448089088.0,3957799.0,315883.0
13-04 02:45:30,1.757,0.167,97.741,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2738208768.0,866799616.0,3574390784.0,26439675904.0,4751232.0,314949.0
13-04 02:45:31,1.173,0.503,98.074,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2741071872.0,866799616.0,3577909248.0,26433294336.0,4627609.0,345722.0
13-04 02:45:32,1.420,0.418,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2745233408.0,866799616.0,3579809792.0,26427232256.0,1967609.0,216284.0
13-04 02:45:33,1.415,0.167,98.418,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2746511360.0,866799616.0,3579809792.0,26425954304.0,545824.0,185827.0
13-04 02:45:34,1.839,0.167,97.826,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2747424768.0,866799616.0,3580485632.0,26424365056.0,1106545.0,218956.0
13-04 02:45:35,1.663,0.499,97.423,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,2752040960.0,866799616.0,3585200128.0,26415034368.0,5984232.0,312372.0
13-04 02:45:36,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2753826816.0,866799616.0,3585445888.0,26413002752.0,394506.0,167712.0
13-04 02:45:37,1.414,0.166,98.336,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2759540736.0,866799616.0,3585445888.0,26407288832.0,398378.0,164269.0
13-04 02:45:38,1.008,0.084,98.908,0.0,0.0,0.0,0.0,92422144.0,0.0,100.0,2761154560.0,866799616.0,3585449984.0,26405670912.0,383737.0,161027.0
13-04 02:45:39,1.417,0.083,98.500,0.0,0.0,0.0,0.0,98304.0,0.0,5.0,2763849728.0,866799616.0,3585454080.0,26402971648.0,183446.0,137566.0
13-04 02:45:40,1.249,0.416,98.085,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,2725830656.0,866799616.0,3585458176.0,26440986624.0,431884.0,115915.0
13-04 02:45:41,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2725396480.0,866799616.0,3585458176.0,26441420800.0,45448.0,123402.0
13-04 02:45:42,0.668,0.0,99.332,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,2715619328.0,866799616.0,3585458176.0,26451197952.0,22603.0,36119.0
13-04 02:45:43,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682986496.0,866799616.0,3585458176.0,26483830784.0,22289.0,36955.0
13-04 02:45:44,0.417,0.0,99.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2684256256.0,866799616.0,3585458176.0,26482561024.0,22915.0,37203.0
13-04 02:45:45,0.500,0.167,99.166,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2684633088.0,866799616.0,3585462272.0,26482180096.0,24527.0,40592.0
13-04 02:45:46,2.170,0.083,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2690129920.0,866799616.0,3585466368.0,26476679168.0,295412.0,154879.0
13-04 02:45:47,3.506,0.334,96.160,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2695561216.0,866799616.0,3585470464.0,26471243776.0,1067247.0,334811.0
13-04 02:45:48,4.493,0.166,95.258,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2710376448.0,866799616.0,3585478656.0,26456420352.0,1289978.0,362034.0
13-04 02:45:49,3.913,0.333,95.670,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2716385280.0,866799616.0,3585482752.0,26450407424.0,1050405.0,343282.0
13-04 02:45:50,2.836,0.417,96.580,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2736488448.0,866799616.0,3585490944.0,26430296064.0,1393902.0,366295.0
13-04 02:45:51,3.083,0.417,96.333,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2754199552.0,866799616.0,3585495040.0,26412580864.0,1302431.0,356368.0
13-04 02:45:52,3.088,0.167,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2762190848.0,866799616.0,3585503232.0,26404581376.0,1351861.0,365549.0
13-04 02:45:53,3.512,0.084,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2766249984.0,866799616.0,3585507328.0,26400518144.0,1268277.0,357349.0
13-04 02:45:54,2.934,0.168,96.899,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2779922432.0,866799616.0,3585515520.0,26386837504.0,1311030.0,352426.0
13-04 02:45:55,2.750,0.250,96.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2790232064.0,866799616.0,3585523712.0,26376519680.0,1299681.0,361463.0
13-04 02:45:56,3.167,0.333,96.333,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2803937280.0,866799616.0,3585531904.0,26362806272.0,1138581.0,349731.0
13-04 02:45:57,2.764,0.0,97.152,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2803933184.0,866799616.0,3585536000.0,26362806272.0,1166582.0,348092.0
13-04 02:45:58,3.494,0.250,96.173,0.0,0.0,0.083,0.0,53248.0,0.0,9.0,2807611392.0,866799616.0,3585540096.0,26359123968.0,1435160.0,377512.0
13-04 02:45:59,3.253,0.334,96.414,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2812428288.0,866799616.0,3585548288.0,26354298880.0,1337807.0,361588.0
13-04 02:46:00,3.177,0.167,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2811789312.0,866799616.0,3585552384.0,26354933760.0,1405168.0,367123.0
13-04 02:46:01,2.510,0.167,97.155,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2813558784.0,866799616.0,3585560576.0,26353156096.0,1323076.0,366534.0
13-04 02:46:02,2.673,0.251,96.909,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2815205376.0,866799616.0,3585564672.0,26351505408.0,1352447.0,363930.0
13-04 02:46:03,2.924,0.167,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2816593920.0,866799616.0,3585572864.0,26350108672.0,1292921.0,362214.0
13-04 02:46:04,2.167,0.167,97.583,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2816598016.0,866799616.0,3585576960.0,26350100480.0,777216.0,344388.0
13-04 02:46:05,2.347,0.168,97.485,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2817224704.0,866799616.0,3585585152.0,26349465600.0,1415447.0,390644.0
13-04 02:46:06,2.676,0.334,96.906,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2818105344.0,866799616.0,3585593344.0,26348576768.0,1522419.0,398719.0
13-04 02:46:07,3.169,0.167,96.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2820001792.0,866799616.0,3585601536.0,26346672128.0,1401656.0,397516.0
13-04 02:46:08,2.259,0.167,97.406,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2821521408.0,866799616.0,3585605632.0,26345148416.0,1503349.0,372422.0
13-04 02:46:09,2.523,0.336,96.972,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,2825326592.0,866799616.0,3587706880.0,26339241984.0,3682397.0,463172.0
13-04 02:46:10,2.840,0.334,96.658,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2825494528.0,866799616.0,3591696384.0,26335084544.0,5676844.0,539120.0
13-04 02:46:11,2.515,0.335,96.563,0.251,0.0,0.335,0.0,16384.0,0.0,2.0,2827747328.0,866799616.0,3594174464.0,26330353664.0,4422735.0,499159.0
13-04 02:46:12,2.766,0.251,96.899,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2828165120.0,866799616.0,3597754368.0,26326355968.0,5456929.0,531112.0
13-04 02:46:13,2.097,0.503,97.148,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2828308480.0,866799616.0,3601391616.0,26322575360.0,5459916.0,530782.0
13-04 02:46:14,2.678,0.502,96.402,0.0,0.0,0.418,0.0,73728.0,0.0,5.0,2830594048.0,866799616.0,3605590016.0,26316091392.0,5854107.0,544445.0
13-04 02:46:15,2.924,0.334,96.491,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2832867328.0,866799616.0,3608793088.0,26310615040.0,5234107.0,533617.0
13-04 02:46:16,2.101,0.420,96.975,0.168,0.0,0.336,0.0,32768.0,0.0,3.0,2833231872.0,866799616.0,3612610560.0,26306433024.0,5594151.0,541013.0
13-04 02:46:17,2.678,0.335,96.736,0.0,0.0,0.251,0.0,196608.0,0.0,1.0,2835365888.0,866799616.0,3616382976.0,26300526592.0,5427116.0,541892.0
13-04 02:46:18,2.757,0.334,96.491,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2835116032.0,866799616.0,3620442112.0,26296717312.0,5658598.0,548319.0
13-04 02:46:19,2.922,0.250,96.578,0.0,0.0,0.250,0.0,90112.0,0.0,5.0,2835943424.0,866799616.0,3624210432.0,26292121600.0,5661203.0,549084.0
13-04 02:46:20,2.515,0.419,96.899,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2837356544.0,866799616.0,3628101632.0,26286817280.0,5871065.0,550005.0
13-04 02:46:21,2.178,0.586,96.650,0.251,0.0,0.335,0.0,28672.0,0.0,3.0,2837946368.0,866799616.0,3631693824.0,26282635264.0,5387033.0,539302.0
13-04 02:46:22,3.023,0.336,96.306,0.0,0.0,0.336,0.0,12288.0,0.0,3.0,2839957504.0,866799616.0,3635564544.0,26276753408.0,5532658.0,548904.0
13-04 02:46:23,2.845,0.418,96.569,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2839830528.0,866799616.0,3639140352.0,26273304576.0,5290342.0,544600.0
13-04 02:46:24,2.515,0.419,96.899,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2840252416.0,866799616.0,3643043840.0,26268979200.0,5844796.0,550922.0
13-04 02:46:25,3.353,0.419,95.893,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2840543232.0,866799616.0,3646525440.0,26265206784.0,5372221.0,544802.0
13-04 02:46:26,1.843,0.251,97.404,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,2840879104.0,866799616.0,3650605056.0,26260791296.0,5716062.0,474320.0
13-04 02:46:27,1.168,0.250,98.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2841636864.0,866799616.0,3654483968.0,26256154624.0,4575108.0,309632.0
13-04 02:46:28,0.671,0.335,98.743,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2841518080.0,866799616.0,3658473472.0,26252283904.0,4353229.0,247213.0
13-04 02:46:29,2.178,1.424,96.315,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2841501696.0,866799616.0,3662172160.0,26248601600.0,4391883.0,252356.0
13-04 02:46:30,3.676,1.671,94.570,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2756268032.0,866799616.0,3665973248.0,26330034176.0,4107310.0,236827.0
13-04 02:46:31,1.090,0.419,98.240,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2755645440.0,866799616.0,3669614592.0,26327015424.0,4472237.0,255879.0
13-04 02:46:32,2.094,0.503,97.236,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2715312128.0,866799616.0,3673395200.0,26363568128.0,4517368.0,362360.0
13-04 02:46:33,5.528,0.838,93.467,0.0,0.0,0.168,0.0,28672.0,0.0,4.0,2677682176.0,866799616.0,3676717056.0,26397876224.0,5671232.0,581563.0
13-04 02:46:34,5.096,0.334,94.319,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2693685248.0,866799616.0,3680489472.0,26378100736.0,5751007.0,613241.0
13-04 02:46:35,5.122,0.504,94.291,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2703806464.0,866799616.0,3683893248.0,26364575744.0,6158085.0,610015.0
13-04 02:46:36,4.337,0.334,94.996,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2725048320.0,866799616.0,3687731200.0,26339495936.0,6204446.0,617110.0
13-04 02:46:37,4.659,0.499,94.509,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2731028480.0,866799616.0,3691589632.0,26329657344.0,6451474.0,620777.0
13-04 02:46:38,5.013,0.334,94.486,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2738778112.0,866799616.0,3695550464.0,26317946880.0,5738424.0,585260.0
13-04 02:46:39,3.347,0.502,84.603,11.464,0.0,0.084,0.0,110059520.0,0.0,128.0,2760204288.0,866799616.0,3699212288.0,26292858880.0,5208405.0,478863.0
13-04 02:46:40,2.349,0.419,96.980,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2772520960.0,866799616.0,3702951936.0,26276802560.0,4712218.0,482681.0
13-04 02:46:41,4.017,0.502,95.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2790096896.0,866799616.0,3706642432.0,26255536128.0,5309070.0,597553.0
13-04 02:46:42,4.264,0.502,94.732,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,2798555136.0,866799616.0,3711324160.0,26242396160.0,6795395.0,668866.0
13-04 02:46:43,4.515,0.334,94.900,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2808999936.0,866799616.0,3714600960.0,26228674560.0,6252854.0,674421.0
13-04 02:46:44,4.606,0.419,94.724,0.0,0.0,0.251,0.0,45056.0,0.0,3.0,2811502592.0,866799616.0,3718701056.0,26222071808.0,5915997.0,669937.0
13-04 02:46:45,4.606,0.335,94.807,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2815336448.0,866799616.0,3722629120.0,26214309888.0,6541818.0,714137.0
13-04 02:46:46,4.177,0.418,95.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2816032768.0,866799616.0,3725414400.0,26210828288.0,5558253.0,638908.0
13-04 02:46:47,3.442,0.672,95.382,0.084,0.0,0.420,0.0,172032.0,0.0,4.0,2817900544.0,866799616.0,3729829888.0,26204545024.0,6928773.0,728813.0
13-04 02:46:48,3.266,0.419,95.980,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2820554752.0,866799616.0,3733331968.0,26198388736.0,5680560.0,656885.0
13-04 02:46:49,4.682,0.502,94.565,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2825187328.0,866799616.0,3737149440.0,26189938688.0,6606701.0,707805.0
13-04 02:46:50,3.425,0.501,95.823,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2828967936.0,866799616.0,3741204480.0,26182103040.0,5374190.0,614424.0
13-04 02:46:51,3.691,0.503,95.554,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2828414976.0,866799616.0,3744993280.0,26178867200.0,6884712.0,722545.0
13-04 02:46:52,3.109,0.336,95.966,0.336,0.0,0.252,0.0,36864.0,0.0,4.0,2829160448.0,866799616.0,3749011456.0,26174103552.0,5830964.0,651572.0
13-04 02:46:53,4.003,0.584,95.079,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2832142336.0,866799616.0,3752443904.0,26167689216.0,6326805.0,683991.0
13-04 02:46:54,3.494,0.998,95.092,0.0,0.0,0.416,0.0,77824.0,0.0,5.0,2834743296.0,866799616.0,3756220416.0,26161311744.0,5819976.0,663155.0
13-04 02:46:55,3.933,0.335,95.397,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2834952192.0,866799616.0,3760013312.0,26157309952.0,6220841.0,687159.0
13-04 02:46:56,3.361,0.252,96.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2835156992.0,866799616.0,3763744768.0,26153373696.0,5918327.0,662767.0
13-04 02:46:57,3.512,0.502,95.736,0.084,0.0,0.167,0.0,32768.0,0.0,6.0,2835742720.0,866799616.0,3767541760.0,26148990976.0,6020333.0,678240.0
13-04 02:46:58,3.933,0.502,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2836377600.0,866799616.0,3771469824.0,26144428032.0,6571726.0,709620.0
13-04 02:46:59,4.282,0.336,95.214,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2841559040.0,866799616.0,3774803968.0,26135912448.0,5938151.0,682148.0
13-04 02:47:00,3.523,0.336,95.889,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2842034176.0,866799616.0,3778830336.0,26131410944.0,6643755.0,727623.0
13-04 02:47:01,3.350,0.419,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2842353664.0,866799616.0,3782389760.0,26127532032.0,6036787.0,674285.0
13-04 02:47:02,3.538,0.337,95.788,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2843246592.0,866799616.0,3786571776.0,26122457088.0,6730496.0,728691.0
13-04 02:47:03,3.033,0.421,96.293,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,2844688384.0,866799616.0,3790082048.0,26117505024.0,6122875.0,674076.0
13-04 02:47:04,4.184,0.502,95.063,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2847162368.0,866799616.0,3793797120.0,26111315968.0,6050416.0,690873.0
13-04 02:47:05,3.117,0.253,96.377,0.0,0.0,0.253,0.0,73728.0,0.0,6.0,2846801920.0,866799616.0,3797237760.0,26108235776.0,5731743.0,670473.0
13-04 02:47:06,3.183,0.419,95.980,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2849062912.0,866799616.0,3800883200.0,26102329344.0,6308880.0,677031.0
13-04 02:47:07,3.583,0.667,95.500,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2849968128.0,866799616.0,3805188096.0,26097119232.0,6415035.0,688640.0
13-04 02:47:08,4.337,0.500,94.746,0.0,0.0,0.417,0.0,53248.0,0.0,9.0,2851852288.0,866799616.0,3808919552.0,26091503616.0,6702286.0,694357.0
13-04 02:47:09,3.604,0.587,95.557,0.0,0.0,0.251,0.0,57344.0,0.0,3.0,2851864576.0,866799616.0,3812802560.0,26087608320.0,6695930.0,680119.0
13-04 02:47:10,3.277,0.336,96.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2852237312.0,866799616.0,3815743488.0,26084294656.0,6280755.0,670467.0
13-04 02:47:11,2.838,0.250,96.578,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2852556800.0,866799616.0,3820384256.0,26079334400.0,4663130.0,548465.0
13-04 02:47:12,2.431,0.251,96.899,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2853711872.0,866799616.0,3822936064.0,26075627520.0,4516147.0,532178.0
13-04 02:47:13,2.833,0.417,96.667,0.0,0.0,0.083,0.0,127369216.0,0.0,127.0,2853957632.0,866799616.0,3822968832.0,26075348992.0,3179944.0,394835.0
13-04 02:47:14,1.167,0.167,98.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2856325120.0,866799616.0,3823140864.0,26072809472.0,545725.0,203655.0
13-04 02:47:15,1.0,0.500,98.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2856378368.0,866799616.0,3825786880.0,26070110208.0,2803565.0,219276.0
13-04 02:47:16,3.086,1.168,95.496,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2812760064.0,866799616.0,3829207040.0,26110308352.0,4490186.0,267430.0
13-04 02:47:17,2.099,0.420,97.229,0.168,0.0,0.084,0.0,172032.0,0.0,5.0,2755391488.0,866799616.0,3837325312.0,26159558656.0,8627466.0,352754.0
13-04 02:47:18,1.508,0.335,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2723430400.0,866799616.0,3841896448.0,26186948608.0,5175799.0,285124.0
13-04 02:47:19,1.681,0.420,97.815,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2726445056.0,866799616.0,3847680000.0,26178150400.0,6467559.0,380868.0
13-04 02:47:20,3.685,0.503,95.477,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2740695040.0,866799616.0,3852926976.0,26158653440.0,8054936.0,619628.0
13-04 02:47:21,5.833,1.083,92.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2754232320.0,866799616.0,3857547264.0,26140495872.0,7168437.0,672862.0
13-04 02:47:22,4.786,0.672,94.207,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2732638208.0,866799616.0,3861254144.0,26158383104.0,7077044.0,663118.0
13-04 02:47:23,5.167,0.417,93.583,0.333,0.0,0.500,0.0,36864.0,0.0,4.0,2737545216.0,866799616.0,3865387008.0,26149343232.0,6696401.0,677741.0
13-04 02:47:24,5.206,0.588,93.955,0.0,0.0,0.252,0.0,86016.0,0.0,5.0,2740355072.0,866799616.0,3870081024.0,26141839360.0,7366230.0,657126.0
13-04 02:47:25,4.671,0.584,94.412,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2772688896.0,866799616.0,3873611776.0,26105974784.0,6521786.0,653851.0
13-04 02:47:26,4.730,0.581,94.274,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2797150208.0,866799616.0,3877232640.0,26077892608.0,6894540.0,674076.0
13-04 02:47:27,5.171,0.584,94.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2800058368.0,866799616.0,3880652800.0,26071564288.0,6635595.0,660173.0
13-04 02:47:28,4.678,0.668,94.319,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2813005824.0,866799616.0,3884396544.0,26054873088.0,6700582.0,667577.0
13-04 02:47:29,4.020,0.251,95.561,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2821898240.0,866799616.0,3888422912.0,26041954304.0,6540807.0,665706.0
13-04 02:47:30,4.090,0.501,95.242,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2822742016.0,866799616.0,3892281344.0,26037252096.0,7074574.0,675963.0
13-04 02:47:31,4.191,0.419,95.138,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2824994816.0,866799616.0,3896184832.0,26031095808.0,6462654.0,660679.0
13-04 02:47:32,3.753,0.667,95.163,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2826555392.0,866799616.0,3900084224.0,26025635840.0,6949931.0,693595.0
13-04 02:47:33,4.568,0.581,94.269,0.249,0.0,0.332,0.0,28672.0,0.0,5.0,2828107776.0,866799616.0,3903643648.0,26020524032.0,6282722.0,650977.0
13-04 02:47:34,3.521,0.335,95.893,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2829447168.0,866799616.0,3907547136.0,26015281152.0,6786425.0,677981.0
13-04 02:47:35,4.023,0.335,95.474,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2829774848.0,866799616.0,3911020544.0,26011480064.0,6789554.0,697920.0
13-04 02:47:36,3.926,0.501,95.322,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2829996032.0,866799616.0,3915276288.0,26007003136.0,6678911.0,659831.0
13-04 02:47:37,4.257,0.417,94.992,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2832420864.0,866799616.0,3919003648.0,26000850944.0,6599852.0,644655.0
13-04 02:47:38,3.320,0.332,96.017,0.083,0.0,0.249,0.0,57344.0,0.0,4.0,2833633280.0,866799616.0,3923005440.0,25995636736.0,5064145.0,530438.0
13-04 02:47:39,3.837,0.417,95.413,0.0,0.0,0.334,0.0,102400.0,0.0,6.0,2833403904.0,866799616.0,3926757376.0,25992114176.0,6949937.0,709737.0
13-04 02:47:40,4.020,0.586,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2834829312.0,866799616.0,3930222592.0,25987223552.0,7076852.0,713382.0
13-04 02:47:41,3.772,0.419,95.557,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2836201472.0,866799616.0,3933741056.0,25982332928.0,6610369.0,698484.0
13-04 02:47:42,3.207,0.338,96.203,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2838769664.0,866799616.0,3937742848.0,25975762944.0,6123975.0,643695.0
13-04 02:47:43,3.595,0.334,95.652,0.084,0.0,0.334,0.0,36864.0,0.0,6.0,2838859776.0,866799616.0,3941466112.0,25971949568.0,6217075.0,678778.0
13-04 02:47:44,4.257,0.501,95.075,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2839924736.0,866799616.0,3945259008.0,25967091712.0,6897441.0,722213.0
13-04 02:47:45,3.266,0.251,96.231,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2842230784.0,866799616.0,3945332736.0,25964711936.0,2448208.0,515526.0
13-04 02:47:46,4.420,0.334,95.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2846789632.0,866799616.0,3945345024.0,25960140800.0,2474681.0,519756.0
13-04 02:47:47,3.440,0.168,96.309,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2848243712.0,866799616.0,3947958272.0,25956073472.0,5000293.0,632110.0
13-04 02:47:48,3.523,0.839,95.302,0.084,0.0,0.252,0.0,125714432.0,0.0,138.0,2849214464.0,866799616.0,3951362048.0,25951698944.0,7132188.0,744739.0
13-04 02:47:49,3.685,0.586,95.394,0.0,0.0,0.335,0.0,110592.0,0.0,8.0,2851012608.0,866799616.0,3955339264.0,25945923584.0,6820705.0,703333.0
13-04 02:47:50,4.508,0.584,94.658,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2852851712.0,866799616.0,3961626624.0,25937797120.0,9446136.0,764569.0
13-04 02:47:51,3.682,0.586,95.314,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2854559744.0,866799616.0,3967041536.0,25930674176.0,8408874.0,745787.0
13-04 02:47:52,3.437,0.503,95.557,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2854932480.0,866799616.0,3972460544.0,25924882432.0,8719836.0,701216.0
13-04 02:47:53,4.500,0.500,94.583,0.250,0.0,0.167,0.0,237568.0,0.0,5.0,2857164800.0,866799616.0,3978301440.0,25916809216.0,8697553.0,729011.0
13-04 02:47:54,4.181,0.585,94.983,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2860949504.0,866799616.0,3981529088.0,25909796864.0,6046428.0,675472.0
13-04 02:47:55,4.431,0.502,94.732,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2862977024.0,866799616.0,3986395136.0,25902903296.0,8175683.0,739984.0
13-04 02:47:56,3.272,0.503,95.889,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2863706112.0,866799616.0,3990364160.0,25898205184.0,6584074.0,672867.0
13-04 02:47:57,3.445,0.336,95.798,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2864590848.0,866799616.0,3993890816.0,25893793792.0,6907759.0,696301.0
13-04 02:47:58,3.772,0.587,95.390,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2865283072.0,866799616.0,3997769728.0,25889222656.0,6651821.0,695228.0
13-04 02:47:59,4.250,0.333,95.0,0.0,0.0,0.417,0.0,81920.0,0.0,5.0,2866593792.0,866799616.0,4001607680.0,25884073984.0,6644713.0,662565.0
13-04 02:48:00,2.008,0.669,97.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2866003968.0,866799616.0,4006109184.0,25880162304.0,7268536.0,548456.0
13-04 02:48:01,0.837,0.418,98.577,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2866905088.0,866799616.0,4009488384.0,25875881984.0,4738486.0,371195.0
13-04 02:48:02,1.086,0.501,98.246,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2867003392.0,866799616.0,4014022656.0,25871249408.0,4724466.0,314791.0
13-04 02:48:03,1.087,0.251,98.328,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2866839552.0,866799616.0,4016979968.0,25868455936.0,3420888.0,263476.0
13-04 02:48:04,0.586,0.418,98.745,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2866798592.0,866799616.0,4021022720.0,25864454144.0,4634988.0,315100.0
13-04 02:48:05,1.170,0.334,98.246,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2867003392.0,866799616.0,4025069568.0,25860202496.0,4548469.0,315990.0
13-04 02:48:06,4.829,1.082,93.922,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2778869760.0,866799616.0,4028923904.0,25944481792.0,4805747.0,510715.0
13-04 02:48:07,6.0,0.667,93.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2692968448.0,866799616.0,4032548864.0,26026758144.0,6934022.0,706153.0
13-04 02:48:08,6.162,0.416,93.006,0.0,0.0,0.416,0.0,40960.0,0.0,5.0,2709221376.0,866799616.0,4036231168.0,26006822912.0,6778449.0,687734.0
13-04 02:48:09,5.122,0.420,94.123,0.168,0.0,0.168,0.0,69632.0,0.0,5.0,2723774464.0,866799616.0,4039512064.0,25988988928.0,6404166.0,646791.0
13-04 02:48:10,4.878,0.252,94.870,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2734661632.0,866799616.0,4039516160.0,25978097664.0,3028346.0,547682.0
13-04 02:48:11,4.674,0.501,94.741,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2757697536.0,866799616.0,4039524352.0,25955053568.0,2835387.0,543298.0
13-04 02:48:12,3.658,0.499,95.844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2773819392.0,866799616.0,4039528448.0,25938927616.0,1082296.0,429837.0
13-04 02:48:13,4.925,0.250,94.658,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,2790318080.0,866799616.0,4039536640.0,25922420736.0,2306634.0,533799.0
13-04 02:48:14,5.593,0.334,93.656,0.250,0.0,0.167,0.0,90112.0,0.0,7.0,2811863040.0,866803712.0,4039540736.0,25900867584.0,3550720.0,616251.0
13-04 02:48:15,4.854,0.418,94.477,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2822008832.0,866803712.0,4039553024.0,25890709504.0,3797941.0,642578.0
13-04 02:48:16,4.937,0.251,94.728,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2826514432.0,866803712.0,4039557120.0,25886199808.0,3060492.0,604428.0
13-04 02:48:17,3.775,0.587,95.386,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2827972608.0,866803712.0,4039565312.0,25884733440.0,3227525.0,605529.0
13-04 02:48:18,4.519,0.167,95.146,0.0,0.0,0.167,0.0,90329088.0,0.0,95.0,2832191488.0,866803712.0,4039569408.0,25880510464.0,3134788.0,592998.0
13-04 02:48:19,4.170,0.500,94.996,0.167,0.0,0.167,0.0,102400.0,0.0,7.0,2833072128.0,866803712.0,4039577600.0,25879621632.0,3479678.0,626490.0
13-04 02:48:20,4.746,0.333,94.921,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2835865600.0,866803712.0,4039581696.0,25876824064.0,2995473.0,577454.0
13-04 02:48:21,4.420,0.334,95.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2836996096.0,866803712.0,4039589888.0,25875685376.0,2966737.0,582597.0
13-04 02:48:22,4.174,0.250,95.409,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2839896064.0,866803712.0,4039593984.0,25872781312.0,3687369.0,609514.0
13-04 02:48:23,4.599,0.418,94.900,0.0,0.0,0.084,0.0,159744.0,0.0,2.0,2841190400.0,866803712.0,4039602176.0,25871478784.0,3417176.0,600683.0
13-04 02:48:24,3.753,0.250,95.496,0.334,0.0,0.167,0.0,106496.0,0.0,9.0,2842677248.0,866803712.0,4039606272.0,25869987840.0,3544026.0,605086.0
13-04 02:48:25,4.690,0.335,94.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2843971584.0,866803712.0,4039614464.0,25868685312.0,3492576.0,594634.0
13-04 02:48:26,3.664,0.416,95.587,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2844319744.0,866803712.0,4039622656.0,25868328960.0,2988536.0,564151.0
13-04 02:48:27,3.840,0.250,95.743,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2844979200.0,866803712.0,4039630848.0,25867661312.0,3040725.0,565598.0
13-04 02:48:28,3.350,0.335,96.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2845036544.0,866803712.0,4039634944.0,25867599872.0,3049602.0,564112.0
13-04 02:48:29,3.350,0.335,95.896,0.168,0.0,0.251,0.0,86016.0,0.0,7.0,2845945856.0,866807808.0,4039643136.0,25866678272.0,3070448.0,573016.0
13-04 02:48:30,3.933,0.418,95.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2849083392.0,866807808.0,4039647232.0,25863536640.0,3173228.0,568683.0
13-04 02:48:31,3.434,0.335,95.980,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2850344960.0,866807808.0,4039655424.0,25862266880.0,2941256.0,561499.0
13-04 02:48:32,3.503,0.334,95.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2850500608.0,866807808.0,4039659520.0,25862107136.0,3016963.0,554882.0
13-04 02:48:33,3.933,0.502,95.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2852016128.0,866807808.0,4039667712.0,25860583424.0,3136763.0,587288.0
13-04 02:48:34,4.170,0.250,95.413,0.083,0.0,0.083,0.0,86016.0,0.0,7.0,2855149568.0,866807808.0,4039675904.0,25857441792.0,3053938.0,578712.0
13-04 02:48:35,4.406,0.249,95.262,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2857082880.0,866807808.0,4039680000.0,25855504384.0,3063352.0,559411.0
13-04 02:48:36,2.762,0.251,96.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2857713664.0,866807808.0,4039684096.0,25854869504.0,1813247.0,488997.0
13-04 02:48:37,3.088,0.250,96.494,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2860625920.0,866807808.0,4039692288.0,25851949056.0,1633555.0,481920.0
13-04 02:48:38,4.167,0.250,95.500,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2862014464.0,866807808.0,4039700480.0,25850552320.0,3349716.0,604342.0
13-04 02:48:39,4.275,0.419,95.138,0.084,0.0,0.084,0.0,90112.0,0.0,7.0,2862858240.0,866807808.0,4039712768.0,25849696256.0,3717460.0,636056.0
13-04 02:48:40,3.923,0.250,95.743,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2864947200.0,866807808.0,4039720960.0,25847599104.0,2881700.0,560282.0
13-04 02:48:41,3.277,0.336,96.303,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2867912704.0,866807808.0,4039725056.0,25844629504.0,2825024.0,581227.0
13-04 02:48:42,4.250,0.250,95.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2870067200.0,866807808.0,4039733248.0,25842466816.0,3203797.0,588076.0
13-04 02:48:43,3.503,0.250,96.163,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2870104064.0,866807808.0,4039737344.0,25842425856.0,1633319.0,500865.0
13-04 02:48:44,3.775,0.252,95.805,0.168,0.0,0.0,0.0,102400.0,0.0,7.0,2870145024.0,866807808.0,4039745536.0,25842376704.0,3558321.0,611931.0
13-04 02:48:45,4.428,0.501,94.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2870386688.0,866807808.0,4042252288.0,25839628288.0,6492225.0,775622.0
13-04 02:48:46,3.601,0.251,95.812,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2871144448.0,866807808.0,4045684736.0,25835438080.0,7364513.0,697993.0
13-04 02:48:47,1.846,0.252,97.735,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2873266176.0,866807808.0,4049305600.0,25829695488.0,5574277.0,476074.0
13-04 02:48:48,1.171,0.418,98.328,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2873204736.0,866807808.0,4053467136.0,25825595392.0,4470653.0,401404.0
13-04 02:48:49,0.753,0.502,98.328,0.167,0.0,0.251,0.0,94208.0,0.0,7.0,2873155584.0,866807808.0,4057509888.0,25821601792.0,4576750.0,349250.0
13-04 02:48:50,1.582,0.416,97.835,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2874056704.0,866807808.0,4061270016.0,25816940544.0,4405676.0,344905.0
13-04 02:48:51,1.169,0.417,98.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2874560512.0,866807808.0,4064866304.0,25812840448.0,4213791.0,330549.0
13-04 02:48:52,0.671,0.084,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2874638336.0,866807808.0,4064915456.0,25812713472.0,91691.0,162416.0
13-04 02:48:53,1.754,0.334,97.911,0.0,0.0,0.0,0.0,159744.0,0.0,4.0,2830319616.0,866807808.0,4064919552.0,25857028096.0,149247.0,219693.0
13-04 02:48:54,6.328,0.666,92.839,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2769235968.0,866807808.0,4066148352.0,25916882944.0,4022610.0,625975.0
13-04 02:48:55,6.177,0.501,92.738,0.167,0.0,0.417,0.0,28672.0,0.0,3.0,2700537856.0,866807808.0,4069863424.0,25981865984.0,7465601.0,764140.0
13-04 02:48:56,6.505,0.500,92.577,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2725580800.0,866807808.0,4076654592.0,25950031872.0,10705670.0,807857.0
13-04 02:48:57,5.458,0.420,94.123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2745942016.0,866807808.0,4078952448.0,25927372800.0,5784665.0,680644.0
13-04 02:48:58,5.858,0.418,93.473,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2765426688.0,866807808.0,4082450432.0,25904390144.0,7383161.0,788395.0
13-04 02:48:59,6.287,0.503,92.959,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2803236864.0,866807808.0,4085784576.0,25863245824.0,8050257.0,811259.0
13-04 02:49:00,5.171,0.667,93.661,0.167,0.0,0.334,0.0,32768.0,0.0,3.0,2827018240.0,866807808.0,4091305984.0,25833943040.0,9230815.0,788265.0
13-04 02:49:01,5.505,0.584,93.661,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2829836288.0,866807808.0,4098039808.0,25824391168.0,9995300.0,788691.0
13-04 02:49:02,5.025,0.586,94.221,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2830524416.0,866807808.0,4103860224.0,25817882624.0,10247037.0,837616.0
13-04 02:49:03,4.770,0.502,94.393,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2830721024.0,866807808.0,4109787136.0,25811759104.0,9434505.0,840266.0
13-04 02:49:04,6.053,0.580,92.786,0.0,0.0,0.580,0.0,69632.0,0.0,5.0,2834341888.0,866807808.0,4114456576.0,25803468800.0,9729390.0,878577.0
13-04 02:49:05,4.706,0.252,94.538,0.168,0.0,0.336,0.0,73728.0,0.0,6.0,2838241280.0,866807808.0,4119306240.0,25794719744.0,8738442.0,805972.0
13-04 02:49:06,4.538,0.336,94.790,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2839273472.0,866807808.0,4124233728.0,25788760064.0,9330496.0,901637.0
13-04 02:49:07,4.446,0.755,94.547,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2840211456.0,866807808.0,4128034816.0,25784020992.0,8719080.0,885896.0
13-04 02:49:08,4.446,0.419,94.631,0.0,0.0,0.503,0.0,20480.0,0.0,1.0,2840616960.0,866807808.0,4132884480.0,25778765824.0,7040470.0,753079.0
13-04 02:49:09,4.758,0.584,94.407,0.0,0.0,0.250,0.0,53248.0,0.0,3.0,2841989120.0,866807808.0,4136493056.0,25773785088.0,8403826.0,893289.0
13-04 02:49:10,4.261,0.585,94.820,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2841993216.0,866811904.0,4140609536.0,25769660416.0,7585108.0,810240.0
13-04 02:49:11,5.184,0.669,94.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2845876224.0,866811904.0,4144918528.0,25761468416.0,8784529.0,869277.0
13-04 02:49:12,4.595,0.501,94.403,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2848673792.0,866811904.0,4148465664.0,25755123712.0,8145990.0,842853.0
13-04 02:49:13,3.869,0.505,95.374,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2849751040.0,866811904.0,4153155584.0,25749356544.0,8417274.0,869568.0
13-04 02:49:14,4.515,0.585,94.649,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2852290560.0,866811904.0,4156518400.0,25743454208.0,6822747.0,787801.0
13-04 02:49:15,4.702,0.252,94.374,0.168,0.0,0.504,0.0,16384.0,0.0,2.0,2852999168.0,866811904.0,4160688128.0,25738575872.0,9019923.0,895291.0
13-04 02:49:16,3.936,0.670,95.059,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2852143104.0,866811904.0,4165001216.0,25735118848.0,8764361.0,893801.0
13-04 02:49:17,4.300,0.506,94.857,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2854518784.0,866811904.0,4168712192.0,25729032192.0,8698085.0,861116.0
13-04 02:49:18,4.682,0.585,94.231,0.0,0.0,0.502,0.0,130641920.0,0.0,132.0,2857672704.0,866811904.0,4173213696.0,25721376768.0,8439244.0,848539.0
13-04 02:49:19,4.023,0.419,95.222,0.0,0.0,0.335,0.0,98304.0,0.0,8.0,2858483712.0,866811904.0,4177100800.0,25716678656.0,8026723.0,824967.0
13-04 02:49:20,3.451,0.337,95.707,0.168,0.0,0.337,0.0,16384.0,0.0,2.0,2859225088.0,866811904.0,4180738048.0,25712300032.0,7354374.0,783608.0
13-04 02:49:21,4.690,0.503,94.640,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2861965312.0,866811904.0,4185362432.0,25704935424.0,8729394.0,823459.0
13-04 02:49:22,4.534,0.672,94.542,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2863468544.0,866811904.0,4188844032.0,25699950592.0,8233047.0,860438.0
13-04 02:49:23,4.996,0.416,94.172,0.0,0.0,0.416,0.0,20480.0,0.0,1.0,2864738304.0,866811904.0,4192624640.0,25694900224.0,8477616.0,878924.0
13-04 02:49:24,4.446,0.336,95.134,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2866917376.0,866811904.0,4193824768.0,25691521024.0,4440639.0,679679.0
13-04 02:49:25,4.417,0.500,94.750,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2866884608.0,866811904.0,4193828864.0,25691549696.0,4183110.0,687020.0
13-04 02:49:26,3.023,0.504,96.138,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2867195904.0,866811904.0,4194717696.0,25690349568.0,4370304.0,670311.0
13-04 02:49:27,3.946,0.588,95.046,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2867916800.0,866811904.0,4198445056.0,25685901312.0,8234905.0,813252.0
13-04 02:49:28,5.017,0.585,93.980,0.0,0.0,0.418,0.0,241664.0,0.0,6.0,2869800960.0,866811904.0,4205379584.0,25677082624.0,11397104.0,875902.0
13-04 02:49:29,3.930,0.334,95.401,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2870968320.0,866811904.0,4206059520.0,25675235328.0,5010021.0,711052.0
13-04 02:49:30,3.691,0.419,95.302,0.168,0.0,0.419,0.0,28672.0,0.0,3.0,2872008704.0,866811904.0,4209434624.0,25670819840.0,7142485.0,783278.0
13-04 02:49:31,4.858,0.670,94.054,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2873696256.0,866811904.0,4215275520.0,25663291392.0,10094296.0,875428.0
13-04 02:49:32,4.337,0.500,94.746,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2873757696.0,866811904.0,4221841408.0,25656664064.0,11023317.0,853412.0
13-04 02:49:33,4.0,0.583,94.917,0.0,0.0,0.500,0.0,8192.0,0.0,1.0,2874789888.0,866811904.0,4227530752.0,25649942528.0,9975067.0,816974.0
13-04 02:49:34,1.847,0.420,97.565,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2875215872.0,866811904.0,4233842688.0,25643204608.0,7899522.0,567996.0
13-04 02:49:35,1.672,0.334,97.324,0.251,0.0,0.418,0.0,32768.0,0.0,3.0,2877779968.0,866811904.0,4238909440.0,25635573760.0,6294501.0,395994.0
13-04 02:49:36,1.506,0.335,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2878218240.0,866811904.0,4243394560.0,25630650368.0,4669763.0,369134.0
13-04 02:49:37,1.252,0.417,97.830,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2878599168.0,866811904.0,4247928832.0,25625735168.0,5627989.0,425571.0
13-04 02:49:38,1.334,0.584,97.832,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2878623744.0,866811904.0,4252680192.0,25620959232.0,5508391.0,390518.0
13-04 02:49:39,1.265,0.253,98.314,0.0,0.0,0.169,0.0,73728.0,0.0,5.0,2881175552.0,866811904.0,4257169408.0,25613918208.0,5038641.0,398973.0
13-04 02:49:40,5.180,0.585,93.901,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2844106752.0,866811904.0,4261462016.0,25646694400.0,7422378.0,779841.0
13-04 02:49:41,5.907,0.499,93.261,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2840920064.0,866811904.0,4264824832.0,25646518272.0,7925640.0,858714.0
13-04 02:49:42,3.623,0.253,95.872,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2846560256.0,866811904.0,4269117440.0,25636585472.0,6553678.0,726183.0
13-04 02:49:43,4.591,0.668,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2807832576.0,866811904.0,4272848896.0,25671581696.0,5589656.0,670344.0
13-04 02:49:44,5.764,0.585,93.150,0.0,0.0,0.501,0.0,81920.0,0.0,5.0,2811924480.0,866811904.0,4276822016.0,25663516672.0,8836577.0,934605.0
13-04 02:49:45,4.428,0.668,94.737,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2821562368.0,866811904.0,4281380864.0,25649319936.0,5670167.0,722996.0
13-04 02:49:46,4.424,0.584,94.658,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2830823424.0,866811904.0,4285657088.0,25635782656.0,6994474.0,800555.0
13-04 02:49:47,6.500,0.750,92.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2828382208.0,866811904.0,4288684032.0,25635196928.0,10254437.0,984649.0
13-04 02:49:48,4.866,0.419,94.547,0.0,0.0,0.168,0.0,120700928.0,0.0,121.0,2840145920.0,866811904.0,4293087232.0,25619030016.0,7133387.0,825290.0
13-04 02:49:49,4.454,0.168,95.126,0.0,0.0,0.252,0.0,102400.0,0.0,8.0,2843004928.0,866811904.0,4296982528.0,25612275712.0,7315752.0,845325.0
13-04 02:49:50,5.471,0.589,93.434,0.0,0.0,0.505,0.0,0.0,0.0,0.0,2844635136.0,866811904.0,4300636160.0,25606991872.0,10181876.0,1044362.0
13-04 02:49:51,4.610,0.587,94.468,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2848583680.0,866811904.0,4304986112.0,25598693376.0,7263919.0,857989.0
13-04 02:49:52,4.790,0.420,94.454,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2849800192.0,866811904.0,4309549056.0,25592913920.0,8972332.0,975665.0
13-04 02:49:53,5.779,0.670,93.132,0.0,0.0,0.419,0.0,16384.0,0.0,4.0,2853588992.0,866811904.0,4313341952.0,25585332224.0,10000152.0,1064153.0
13-04 02:49:54,4.195,0.336,95.218,0.0,0.0,0.252,0.0,65536.0,0.0,5.0,2855981056.0,866811904.0,4316786688.0,25579495424.0,5871407.0,795276.0
13-04 02:49:55,4.366,0.756,94.626,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2856222720.0,866811904.0,4321136640.0,25574903808.0,8627722.0,979377.0
13-04 02:49:56,5.537,0.587,93.289,0.168,0.0,0.419,0.0,16384.0,0.0,2.0,2858545152.0,866811904.0,4324483072.0,25569234944.0,8676979.0,1022694.0
13-04 02:49:57,4.275,0.419,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2859380736.0,866811904.0,4324978688.0,25567903744.0,4126731.0,782964.0
13-04 02:49:58,5.588,0.584,93.495,0.0,0.0,0.334,0.0,167936.0,0.0,2.0,2859327488.0,866811904.0,4325412864.0,25567522816.0,6511451.0,986679.0
13-04 02:49:59,5.927,0.668,92.654,0.0,0.0,0.751,0.0,86016.0,0.0,5.0,2859356160.0,866811904.0,4328955904.0,25563951104.0,10109316.0,1227405.0
13-04 02:50:00,6.177,0.918,92.487,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2862739456.0,866811904.0,4334321664.0,25555202048.0,12054851.0,1183619.0
13-04 02:50:01,5.681,0.334,93.567,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2864504832.0,866816000.0,4335693824.0,25552060416.0,6077281.0,992588.0
13-04 02:50:02,5.259,0.501,93.823,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2864660480.0,866816000.0,4337901568.0,25549697024.0,5820058.0,979213.0
13-04 02:50:03,5.626,0.336,93.535,0.0,0.0,0.504,0.0,28672.0,0.0,6.0,2864791552.0,866816000.0,4340621312.0,25546846208.0,6160363.0,1009089.0
13-04 02:50:04,3.990,0.424,95.076,0.0,0.0,0.509,0.0,69632.0,0.0,5.0,2865541120.0,866816000.0,4346527744.0,25540190208.0,9916274.0,1086716.0
13-04 02:50:05,5.681,0.668,93.233,0.0,0.0,0.418,0.0,77824.0,0.0,6.0,2868498432.0,866816000.0,4353384448.0,25530376192.0,10687664.0,1059114.0
13-04 02:50:06,6.683,0.668,92.147,0.251,0.0,0.251,0.0,16384.0,0.0,2.0,2871808000.0,866816000.0,4360327168.0,25520123904.0,11032639.0,1146094.0
13-04 02:50:07,5.096,0.835,93.567,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2872889344.0,866816000.0,4364353536.0,25515016192.0,8181462.0,1129125.0
13-04 02:50:08,5.748,0.338,93.407,0.0,0.0,0.507,0.0,28672.0,0.0,2.0,2875863040.0,866816000.0,4370567168.0,25505828864.0,9791626.0,1177048.0
13-04 02:50:09,5.626,0.672,93.451,0.0,0.0,0.252,0.0,57344.0,0.0,3.0,2876583936.0,866816000.0,4374323200.0,25501351936.0,7261067.0,1170655.0
13-04 02:50:10,4.790,0.504,94.454,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2878484480.0,866816000.0,4374331392.0,25499443200.0,3242233.0,1077974.0
13-04 02:50:11,6.672,0.667,92.327,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2883903488.0,866816000.0,4374339584.0,25494016000.0,3799462.0,1167779.0
13-04 02:50:12,5.714,0.504,93.613,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2885103616.0,866816000.0,4374347776.0,25492807680.0,3619780.0,1180032.0
13-04 02:50:13,4.606,0.586,94.556,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2886299648.0,866816000.0,4374355968.0,25491603456.0,1483372.0,1030115.0
13-04 02:50:14,6.093,0.584,93.072,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2889338880.0,866816000.0,4374364160.0,25488556032.0,1556353.0,1057951.0
13-04 02:50:15,7.041,0.671,92.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2889584640.0,866816000.0,4374372352.0,25488302080.0,5184721.0,1372917.0
13-04 02:50:16,7.077,0.505,92.081,0.253,0.0,0.084,0.0,16384.0,0.0,2.0,2893262848.0,866816000.0,4374380544.0,25484615680.0,4944810.0,1392243.0
13-04 02:50:17,6.678,0.417,92.821,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2894630912.0,866816000.0,4374388736.0,25483239424.0,4152992.0,1347866.0
13-04 02:50:18,7.346,0.584,91.820,0.0,0.0,0.250,0.0,82743296.0,0.0,81.0,2896269312.0,866816000.0,4374401024.0,25481588736.0,3311994.0,1333991.0
13-04 02:50:19,6.465,0.168,93.199,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2896932864.0,866816000.0,4374405120.0,25480921088.0,3271318.0,1373710.0
13-04 02:50:20,4.450,0.672,94.626,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2898419712.0,866816000.0,4374409216.0,25479430144.0,2224177.0,1151436.0
13-04 02:50:21,4.682,0.418,94.482,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,2901467136.0,866816000.0,4374409216.0,25476382720.0,491546.0,1010757.0
13-04 02:50:22,3.356,0.419,96.057,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2901590016.0,866816000.0,4374413312.0,25476255744.0,473348.0,994173.0
13-04 02:50:23,3.607,0.419,95.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2901970944.0,866816000.0,4374413312.0,25475874816.0,474678.0,995145.0
13-04 02:50:24,4.083,0.417,95.333,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2902601728.0,866816000.0,4374417408.0,25475239936.0,474663.0,994742.0
13-04 02:50:25,5.162,0.333,94.255,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2903015424.0,866816000.0,4374417408.0,25474826240.0,474162.0,994005.0
13-04 02:50:26,5.385,0.497,93.869,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,2902982656.0,866816000.0,4374417408.0,25474859008.0,479809.0,1001993.0
13-04 02:50:27,3.356,0.503,95.973,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2904084480.0,866816000.0,4374425600.0,25473748992.0,478253.0,1000168.0
13-04 02:50:28,3.367,0.421,96.044,0.0,0.0,0.168,0.0,184320.0,0.0,4.0,2904371200.0,866816000.0,4374425600.0,25473462272.0,478499.0,999580.0
13-04 02:50:29,3.827,0.582,95.424,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,2904338432.0,866816000.0,4374425600.0,25473495040.0,476164.0,997033.0
13-04 02:50:30,4.181,0.585,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2904494080.0,866816000.0,4374429696.0,25473335296.0,477450.0,1021681.0
13-04 02:50:31,3.775,0.336,95.554,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2904494080.0,866816000.0,4374429696.0,25473335296.0,475133.0,994946.0
13-04 02:50:32,3.515,0.502,95.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2904494080.0,866816000.0,4374429696.0,25473335296.0,476050.0,996631.0
13-04 02:50:33,3.676,0.585,95.656,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2904494080.0,866816000.0,4374429696.0,25473335296.0,477394.0,998828.0
13-04 02:50:34,4.337,0.667,94.912,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2904748032.0,866816000.0,4374429696.0,25473081344.0,496909.0,1019660.0
13-04 02:50:35,5.307,0.746,93.532,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2905505792.0,866816000.0,4374433792.0,25472319488.0,865092.0,1141376.0
13-04 02:50:36,6.544,0.587,92.534,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2860306432.0,866816000.0,4374437888.0,25517514752.0,3476368.0,1481139.0
13-04 02:50:37,8.215,0.335,90.947,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,2863849472.0,866816000.0,4374446080.0,25513963520.0,3959098.0,1537236.0
13-04 02:50:38,7.089,0.751,91.827,0.0,0.0,0.334,0.0,45056.0,0.0,6.0,2873012224.0,866816000.0,4374454272.0,25504792576.0,4066753.0,1565740.0
13-04 02:50:39,8.298,0.587,90.780,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2878201856.0,866816000.0,4374466560.0,25499590656.0,4240957.0,1609197.0
13-04 02:50:40,6.695,0.753,92.385,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2888359936.0,866816000.0,4374470656.0,25489428480.0,3515309.0,1562920.0
13-04 02:50:41,8.117,0.586,91.046,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2897080320.0,866816000.0,4374478848.0,25480699904.0,4148092.0,1646094.0
13-04 02:50:42,7.346,0.835,91.319,0.083,0.0,0.417,0.0,16384.0,0.0,2.0,2897780736.0,866816000.0,4374482944.0,25479995392.0,4779960.0,1724587.0
13-04 02:50:43,8.590,0.334,90.826,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2899140608.0,866816000.0,4374491136.0,25478627328.0,4080133.0,1698577.0
13-04 02:50:44,7.125,0.503,92.205,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2899898368.0,866816000.0,4374495232.0,25477865472.0,3480770.0,1685449.0
13-04 02:50:45,8.131,0.838,90.612,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2905251840.0,866816000.0,4374503424.0,25472503808.0,4762376.0,1823144.0
13-04 02:50:46,7.653,0.673,91.169,0.0,0.0,0.505,0.0,0.0,0.0,0.0,2908430336.0,866816000.0,4374511616.0,25469317120.0,4213580.0,1809660.0
13-04 02:50:47,6.397,1.010,92.088,0.253,0.0,0.253,0.0,32768.0,0.0,3.0,2910167040.0,866816000.0,4374519808.0,25467572224.0,4225924.0,1846136.0
13-04 02:50:48,8.954,0.418,90.460,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2913939456.0,866816000.0,4374528000.0,25463791616.0,4321039.0,1877953.0
13-04 02:50:49,6.397,0.589,92.677,0.0,0.0,0.337,0.0,69632.0,0.0,5.0,2914746368.0,866816000.0,4374540288.0,25462972416.0,3104574.0,1795732.0
13-04 02:50:50,8.418,0.758,90.657,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2916495360.0,866816000.0,4374548480.0,25461215232.0,5041628.0,1988339.0
13-04 02:50:51,7.367,0.423,91.956,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2916691968.0,866816000.0,4374556672.0,25461010432.0,4264301.0,1968095.0
13-04 02:50:52,7.576,0.842,91.246,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,2919608320.0,866816000.0,4374560768.0,25458089984.0,4326582.0,1998272.0
13-04 02:50:53,8.924,0.834,89.908,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2917138432.0,866816000.0,4374568960.0,25460551680.0,4334494.0,2027060.0
13-04 02:50:54,7.848,0.506,91.055,0.0,0.0,0.591,0.0,77824.0,0.0,5.0,2920849408.0,866816000.0,4374577152.0,25456832512.0,4344569.0,2054007.0
13-04 02:50:55,8.765,0.417,90.401,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2923376640.0,866816000.0,4374585344.0,25454297088.0,4482851.0,2082563.0
13-04 02:50:56,8.319,0.924,90.420,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2924670976.0,866816000.0,4374593536.0,25452994560.0,4067611.0,2062499.0
13-04 02:50:57,8.257,0.917,90.075,0.167,0.0,0.584,0.0,16384.0,0.0,2.0,2928541696.0,866820096.0,4374601728.0,25449111552.0,4144339.0,2114182.0
13-04 02:50:58,8.067,0.588,90.924,0.0,0.0,0.420,0.0,167936.0,0.0,1.0,2928844800.0,866820096.0,4374609920.0,25448800256.0,4130265.0,2145968.0
13-04 02:50:59,8.445,0.753,90.468,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2929438720.0,866820096.0,4374622208.0,25448194048.0,4054903.0,2131293.0
13-04 02:51:00,9.114,0.836,89.548,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2930286592.0,866820096.0,4374630400.0,25447337984.0,4805412.0,2246386.0
13-04 02:51:01,8.194,0.920,90.385,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2931556352.0,866820096.0,4374638592.0,25446060032.0,3978232.0,2193940.0
13-04 02:51:02,8.674,0.751,90.158,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,2933293056.0,866820096.0,4374646784.0,25444315136.0,4348833.0,2251817.0
13-04 02:51:03,9.304,0.754,89.606,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2936397824.0,866820096.0,4374654976.0,25441202176.0,4231994.0,2268144.0
13-04 02:51:04,8.801,0.503,90.360,0.084,0.0,0.251,0.0,69632.0,0.0,5.0,2939797504.0,866820096.0,4374663168.0,25437794304.0,4209360.0,2323269.0
13-04 02:51:05,8.228,0.756,90.680,0.0,0.0,0.336,0.0,57344.0,0.0,4.0,2941919232.0,866820096.0,4374667264.0,25435668480.0,4467743.0,2331683.0
13-04 02:51:06,9.349,0.668,89.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2946179072.0,866820096.0,4374679552.0,25431396352.0,3436219.0,2278097.0
13-04 02:51:07,8.040,0.503,90.871,0.084,0.0,0.503,0.0,16384.0,0.0,2.0,2946998272.0,866820096.0,4374687744.0,25430568960.0,2290412.0,2211823.0
13-04 02:51:08,10.209,0.753,88.536,0.0,0.0,0.502,0.0,40960.0,0.0,2.0,2947342336.0,866820096.0,4374704128.0,25430208512.0,6976481.0,2615019.0
13-04 02:51:09,10.133,0.748,88.870,0.0,0.0,0.249,0.0,57344.0,0.0,3.0,2951041024.0,866820096.0,4374724608.0,25426489344.0,4161215.0,2399227.0
13-04 02:51:10,8.779,0.920,89.632,0.0,0.0,0.669,0.0,0.0,0.0,0.0,2954743808.0,866820096.0,4374745088.0,25422766080.0,4340805.0,2443036.0
13-04 02:51:11,8.939,0.835,89.891,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2956873728.0,866820096.0,4374761472.0,25420619776.0,4794246.0,2499204.0
13-04 02:51:12,9.858,1.003,88.555,0.084,0.0,0.501,0.0,16384.0,0.0,2.0,2960379904.0,866820096.0,4374781952.0,25417093120.0,4159190.0,2456415.0
13-04 02:51:13,7.873,1.005,90.704,0.0,0.0,0.419,0.0,16384.0,0.0,4.0,2960859136.0,866820096.0,4374798336.0,25416597504.0,4083906.0,2468757.0
13-04 02:51:14,9.197,0.920,89.716,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2965643264.0,866820096.0,4374818816.0,25411792896.0,2973263.0,2408817.0
13-04 02:51:15,8.641,0.839,90.185,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2967724032.0,866820096.0,4374839296.0,25409691648.0,5875573.0,2614688.0
13-04 02:51:16,9.242,0.666,89.759,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2970062848.0,866820096.0,4374855680.0,25407336448.0,2775724.0,2465197.0
13-04 02:51:17,7.538,0.754,91.290,0.251,0.0,0.168,0.0,16384.0,0.0,2.0,2966822912.0,866820096.0,4374872064.0,25410560000.0,2359639.0,2397427.0
13-04 02:51:18,7.763,0.835,90.985,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2966867968.0,866820096.0,4374888448.0,25410498560.0,2252741.0,2376425.0
13-04 02:51:19,6.773,0.669,92.140,0.0,0.0,0.418,0.0,65536.0,0.0,5.0,2966847488.0,866820096.0,4374904832.0,25410502656.0,2383004.0,2407231.0
13-04 02:51:20,7.963,0.671,90.780,0.0,0.0,0.587,0.0,0.0,0.0,0.0,2955694080.0,866820096.0,4374917120.0,25421643776.0,2369181.0,2397526.0
13-04 02:51:21,6.487,0.842,92.418,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2955206656.0,866820096.0,4374929408.0,25422118912.0,2264831.0,2381684.0
13-04 02:51:22,7.395,0.756,91.429,0.168,0.0,0.252,0.0,32768.0,0.0,3.0,2956648448.0,866820096.0,4374945792.0,25420660736.0,2292258.0,2345496.0
13-04 02:51:23,7.417,0.917,91.417,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2956320768.0,866820096.0,4374958080.0,25420976128.0,2350858.0,2405613.0
13-04 02:51:24,7.930,0.751,90.568,0.0,0.0,0.751,0.0,65536.0,0.0,5.0,2949496832.0,866820096.0,4374974464.0,25427783680.0,2262027.0,2378918.0
13-04 02:51:25,7.119,0.838,91.792,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2949439488.0,866820096.0,4374986752.0,25427828736.0,2390835.0,2406008.0
13-04 02:51:26,7.937,0.919,91.061,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2949423104.0,866820096.0,4374999040.0,25427832832.0,2260514.0,2373898.0
13-04 02:51:27,7.018,0.668,91.729,0.084,0.0,0.501,0.0,16384.0,0.0,2.0,2949918720.0,866820096.0,4375011328.0,25427324928.0,2377056.0,2405514.0
13-04 02:51:28,8.706,0.829,90.133,0.0,0.0,0.332,0.0,401408.0,0.0,1.0,2950443008.0,866820096.0,4375027712.0,25426784256.0,2240323.0,2369653.0
13-04 02:51:29,5.369,0.923,93.372,0.0,0.0,0.336,0.0,69632.0,0.0,5.0,2950455296.0,866820096.0,4375048192.0,25426751488.0,1246770.0,2174517.0
13-04 02:51:30,6.203,0.671,92.959,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2950369280.0,866820096.0,4375076864.0,25426808832.0,985908.0,2113248.0
13-04 02:51:31,6.750,0.583,92.333,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2950479872.0,866820096.0,4375097344.0,25426677760.0,987870.0,2118232.0
13-04 02:51:32,6.015,0.585,92.982,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2950545408.0,866820096.0,4375121920.0,25426587648.0,987582.0,2117753.0
13-04 02:51:33,6.873,0.503,92.456,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2951012352.0,866820096.0,4375142400.0,25426100224.0,987997.0,2116686.0
13-04 02:51:34,5.902,0.759,93.086,0.0,0.0,0.253,0.0,65536.0,0.0,5.0,2951913472.0,866820096.0,4375162880.0,25425178624.0,1007207.0,2135007.0
13-04 02:51:35,8.375,0.921,90.452,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2907013120.0,866820096.0,4375183360.0,25470058496.0,986938.0,2113525.0
13-04 02:51:36,5.966,0.588,93.277,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2904608768.0,866820096.0,4375207936.0,25472438272.0,991842.0,2123368.0
13-04 02:51:37,6.891,0.504,92.353,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2905276416.0,866820096.0,4375232512.0,25471746048.0,987608.0,2117867.0
13-04 02:51:38,6.224,0.830,92.531,0.0,0.0,0.415,0.0,28672.0,0.0,4.0,2906337280.0,866820096.0,4375252992.0,25470664704.0,989335.0,2119359.0
13-04 02:51:39,6.683,0.752,92.231,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2906726400.0,866820096.0,4375277568.0,25470251008.0,986030.0,2114834.0
13-04 02:51:40,6.349,0.585,92.732,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2909310976.0,866820096.0,4375298048.0,25467645952.0,988277.0,2119576.0
13-04 02:51:41,6.773,0.585,92.559,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2910711808.0,866820096.0,4375318528.0,25466224640.0,985616.0,2115193.0
13-04 02:51:42,5.294,0.588,93.697,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,2910969856.0,866820096.0,4375318528.0,25465966592.0,983280.0,2113102.0
13-04 02:51:43,7.107,0.669,91.973,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2909925376.0,866820096.0,4375318528.0,25467011072.0,983859.0,2113695.0
13-04 02:51:44,5.779,0.838,93.132,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2910490624.0,866820096.0,4375318528.0,25466445824.0,986530.0,2118735.0
13-04 02:51:45,6.761,0.668,92.321,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2904653824.0,866820096.0,4375318528.0,25472282624.0,981084.0,2109592.0
13-04 02:51:46,5.917,0.833,93.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2905415680.0,866820096.0,4375318528.0,25471520768.0,986456.0,2117713.0
13-04 02:51:47,6.672,0.584,92.410,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2908463104.0,866820096.0,4375318528.0,25468473344.0,986171.0,2118189.0
13-04 02:51:48,6.025,0.586,93.138,0.084,0.0,0.167,0.0,16384.0,0.0,3.0,2910937088.0,866820096.0,4375322624.0,25465995264.0,985901.0,2117394.0
13-04 02:51:49,6.303,0.504,92.941,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2912935936.0,866820096.0,4375322624.0,25463996416.0,984895.0,2114548.0
13-04 02:51:50,6.934,0.835,91.980,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2911617024.0,866820096.0,4375322624.0,25465315328.0,984710.0,2114389.0
13-04 02:51:51,5.430,0.668,93.651,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2911186944.0,866820096.0,4375322624.0,25465745408.0,984130.0,2114176.0
13-04 02:51:52,7.226,0.581,91.944,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2911055872.0,866820096.0,4375322624.0,25465876480.0,981714.0,2109266.0
13-04 02:51:53,5.360,1.005,93.384,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2911092736.0,866820096.0,4375322624.0,25465839616.0,986371.0,2118429.0
13-04 02:51:54,6.522,0.502,92.475,0.251,0.0,0.251,0.0,94208.0,0.0,8.0,2912395264.0,866820096.0,4375322624.0,25464537088.0,985867.0,2117596.0
13-04 02:51:55,6.328,0.583,92.673,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2912460800.0,866820096.0,4375322624.0,25464471552.0,985432.0,2116718.0
13-04 02:51:56,6.198,0.670,93.049,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2912489472.0,866820096.0,4375322624.0,25464442880.0,982202.0,2110558.0
13-04 02:51:57,5.769,0.502,93.562,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2912583680.0,866820096.0,4375322624.0,25464348672.0,1006396.0,2138473.0
13-04 02:51:58,7.006,0.667,91.910,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2909536256.0,866820096.0,4375322624.0,25467396096.0,983495.0,2112883.0
13-04 02:51:59,5.607,0.753,93.473,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2909507584.0,866820096.0,4375322624.0,25467424768.0,985846.0,2117623.0
13-04 02:52:00,6.344,0.501,92.654,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2911346688.0,866820096.0,4375322624.0,25465585664.0,984283.0,2114866.0
13-04 02:52:01,5.374,0.672,93.703,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2915692544.0,866820096.0,4375326720.0,25461235712.0,985428.0,2116871.0
13-04 02:52:02,6.850,0.501,92.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2916581376.0,866820096.0,4375326720.0,25460346880.0,984402.0,2113489.0
13-04 02:52:03,5.444,0.670,93.635,0.0,0.0,0.251,0.0,282624.0,0.0,1.0,2917138432.0,866820096.0,4375326720.0,25459789824.0,982534.0,2110294.0
13-04 02:52:04,6.281,0.838,92.714,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2921013248.0,866820096.0,4375326720.0,25455915008.0,1002666.0,2132768.0
13-04 02:52:05,6.025,0.502,93.138,0.0,0.0,0.335,0.0,73728.0,0.0,6.0,2924470272.0,866820096.0,4375326720.0,25452457984.0,974860.0,2091042.0
13-04 02:52:06,13.739,2.831,83.014,0.083,0.0,0.333,0.0,24576.0,0.0,2.0,2948055040.0,866820096.0,4375384064.0,25428815872.0,1011380.0,2146473.0
13-04 02:52:07,1.086,0.919,97.494,0.418,0.0,0.084,0.0,0.0,0.0,0.0,2283368448.0,866820096.0,4375318528.0,26093568000.0,221920.0,270530.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-kafka-slave-34.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-34",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.129,0.219,98.599,0.022,0.0,0.030,2134.378,502582.990,0.371,2.397,1996820480.0,847208448.0,1538457600.0,29236588544.0,0.0,0.0
13-04 02:31:15,0.667,0.167,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1996271616.0,847208448.0,1538469888.0,29237125120.0,3004024.0,38153.0
13-04 02:31:16,1.166,0.167,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1996865536.0,847208448.0,1538473984.0,29236527104.0,1777283.0,24500.0
13-04 02:31:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997021184.0,847208448.0,1538473984.0,29236371456.0,5079.0,6957.0
13-04 02:31:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997402112.0,847208448.0,1538473984.0,29235990528.0,3436.0,16372.0
13-04 02:31:19,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1997529088.0,847208448.0,1538473984.0,29235863552.0,4786.0,5647.0
13-04 02:31:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,1997529088.0,847208448.0,1538473984.0,29235863552.0,4377.0,4079.0
13-04 02:31:21,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1997529088.0,847208448.0,1538473984.0,29235863552.0,3998.0,3110.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997529088.0,847208448.0,1538473984.0,29235863552.0,4348.0,4613.0
13-04 02:31:23,4.246,0.500,95.171,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,1996931072.0,847208448.0,1538473984.0,29236461568.0,2286756.0,151166.0
13-04 02:31:24,2.087,0.334,97.579,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1997271040.0,847208448.0,1538478080.0,29236117504.0,5667473.0,331558.0
13-04 02:31:25,2.929,0.167,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997627392.0,847208448.0,1538478080.0,29235761152.0,8887561.0,399490.0
13-04 02:31:26,2.429,0.335,97.152,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1997410304.0,847208448.0,1538482176.0,29235974144.0,7715710.0,375406.0
13-04 02:31:27,3.005,0.417,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1997344768.0,847208448.0,1538482176.0,29236039680.0,9919845.0,428041.0
13-04 02:31:28,3.506,0.417,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997803520.0,847208448.0,1538482176.0,29235580928.0,10910758.0,400596.0
13-04 02:31:29,3.322,0.415,96.179,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,1998045184.0,847208448.0,1538482176.0,29235339264.0,9137425.0,415887.0
13-04 02:31:30,2.926,0.334,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1998012416.0,847208448.0,1538482176.0,29235372032.0,8980362.0,375853.0
13-04 02:31:31,3.339,0.250,96.160,0.0,0.0,0.250,0.0,40960.0,0.0,9.0,1998499840.0,847208448.0,1538482176.0,29234884608.0,10000391.0,418331.0
13-04 02:31:32,3.0,0.417,96.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1998499840.0,847208448.0,1538482176.0,29234884608.0,9793072.0,393322.0
13-04 02:31:33,2.680,0.168,97.069,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1998204928.0,847208448.0,1538482176.0,29235179520.0,8718655.0,384339.0
13-04 02:31:34,4.268,0.084,95.649,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1998946304.0,847208448.0,1538482176.0,29234438144.0,9586580.0,415131.0
13-04 02:31:35,3.568,0.166,96.266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1998880768.0,847208448.0,1538482176.0,29234503680.0,8963647.0,356247.0
13-04 02:31:36,3.420,0.334,96.080,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1999851520.0,847208448.0,1538482176.0,29233532928.0,9539455.0,414931.0
13-04 02:31:37,3.405,0.249,96.262,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1999056896.0,847208448.0,1538486272.0,29234323456.0,9918075.0,380165.0
13-04 02:31:38,3.580,0.083,96.087,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1999151104.0,847208448.0,1538486272.0,29234229248.0,9147522.0,398463.0
13-04 02:31:39,3.078,0.499,96.339,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,1999151104.0,847208448.0,1538486272.0,29234229248.0,9181121.0,399226.0
13-04 02:31:40,3.417,0.167,96.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1999134720.0,847208448.0,1538486272.0,29234245632.0,9710939.0,392307.0
13-04 02:31:41,3.086,0.334,96.497,0.0,0.0,0.083,0.0,36864.0,0.0,2.0,1999491072.0,847208448.0,1538490368.0,29233885184.0,9159379.0,411029.0
13-04 02:31:42,2.419,0.417,97.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1999130624.0,847208448.0,1538490368.0,29234245632.0,6583569.0,329550.0
13-04 02:31:43,3.253,0.334,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1999257600.0,847208448.0,1538490368.0,29234118656.0,10275146.0,424562.0
13-04 02:31:44,3.821,0.415,95.515,0.166,0.0,0.083,0.0,98304.0,0.0,8.0,1999450112.0,847208448.0,1538490368.0,29233926144.0,10201796.0,369803.0
13-04 02:31:45,3.595,0.167,96.237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1999765504.0,847208448.0,1538490368.0,29233610752.0,9419352.0,414451.0
13-04 02:31:46,3.086,0.334,96.497,0.0,0.0,0.083,0.0,49152.0,0.0,11.0,2000146432.0,847208448.0,1538490368.0,29233229824.0,9754547.0,375243.0
13-04 02:31:47,3.172,0.334,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2000887808.0,847208448.0,1538490368.0,29232488448.0,9336445.0,395302.0
13-04 02:31:48,3.509,0.167,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2004332544.0,847208448.0,1538494464.0,29229039616.0,8443990.0,383252.0
13-04 02:31:49,2.771,0.168,97.061,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2005749760.0,847208448.0,1538494464.0,29227622400.0,10427608.0,391889.0
13-04 02:31:50,3.497,0.167,95.837,0.333,0.0,0.167,0.0,28672.0,0.0,3.0,2005094400.0,847208448.0,1538494464.0,29228277760.0,9147913.0,411131.0
13-04 02:31:51,2.685,0.084,97.232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2005094400.0,847208448.0,1538494464.0,29228277760.0,9513457.0,391553.0
13-04 02:31:52,3.013,0.251,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2005254144.0,847208448.0,1538494464.0,29228118016.0,9545821.0,409888.0
13-04 02:31:53,2.755,0.334,96.828,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2005278720.0,847208448.0,1538494464.0,29228093440.0,8844452.0,367683.0
13-04 02:31:54,2.345,0.168,97.487,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2004754432.0,847208448.0,1538494464.0,29228617728.0,5800913.0,364119.0
13-04 02:31:55,1.907,0.166,97.927,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2004721664.0,847208448.0,1538494464.0,29228650496.0,1391596.0,302266.0
13-04 02:31:56,2.934,0.335,96.479,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2005581824.0,847208448.0,1538494464.0,29227790336.0,10329326.0,407880.0
13-04 02:31:57,2.852,0.168,96.980,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2005491712.0,847208448.0,1538494464.0,29227880448.0,9275560.0,384466.0
13-04 02:31:58,3.250,0.417,96.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2005483520.0,847208448.0,1538494464.0,29227888640.0,10491175.0,410695.0
13-04 02:31:59,3.595,0.418,95.987,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2005934080.0,847208448.0,1538498560.0,29227433984.0,10524992.0,407906.0
13-04 02:32:00,3.500,0.333,96.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2005733376.0,847208448.0,1538498560.0,29227634688.0,9801939.0,397389.0
13-04 02:32:01,3.420,0.167,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2005860352.0,847208448.0,1538498560.0,29227507712.0,9939099.0,398230.0
13-04 02:32:02,2.840,0.334,96.491,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2005860352.0,847208448.0,1538498560.0,29227507712.0,10056768.0,385812.0
13-04 02:32:03,3.015,0.251,96.734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2005893120.0,847208448.0,1538498560.0,29227474944.0,11157341.0,375600.0
13-04 02:32:04,1.504,0.167,98.329,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2007732224.0,847208448.0,1538498560.0,29225635840.0,6755877.0,82133.0
13-04 02:32:05,0.834,0.083,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2008526848.0,847208448.0,1538498560.0,29224841216.0,2733907.0,36466.0
13-04 02:32:06,0.417,0.0,99.583,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2009034752.0,847208448.0,1538498560.0,29224333312.0,260166.0,10632.0
13-04 02:32:07,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2009133056.0,847208448.0,1538551808.0,29224181760.0,20720.0,34660.0
13-04 02:32:08,0.083,0.167,99.500,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2009255936.0,847208448.0,1538555904.0,29224054784.0,5482.0,4541.0
13-04 02:32:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,143360.0,0.0,9.0,2009382912.0,847208448.0,1538555904.0,29223927808.0,6014.0,5667.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2009382912.0,847208448.0,1538555904.0,29223927808.0,6574.0,6148.0
13-04 02:32:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2009378816.0,847208448.0,1538560000.0,29223927808.0,5340.0,4339.0
13-04 02:32:12,4.167,0.250,95.583,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2009575424.0,847208448.0,1538560000.0,29223731200.0,937287.0,133853.0
13-04 02:32:13,2.676,0.084,97.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2009501696.0,847208448.0,1538564096.0,29223800832.0,6747800.0,348466.0
13-04 02:32:14,3.099,0.251,96.482,0.084,0.0,0.084,0.0,86016.0,0.0,5.0,2009853952.0,847212544.0,1538564096.0,29223444480.0,10185619.0,406051.0
13-04 02:32:15,2.845,0.251,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2009313280.0,847212544.0,1538564096.0,29223985152.0,9490677.0,429185.0
13-04 02:32:16,3.255,0.334,96.327,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2009821184.0,847212544.0,1538568192.0,29223473152.0,9538676.0,398612.0
13-04 02:32:17,3.344,0.251,96.321,0.0,0.0,0.084,0.0,192512.0,0.0,41.0,2009858048.0,847212544.0,1538568192.0,29223436288.0,9272998.0,425079.0
13-04 02:32:18,2.845,0.167,96.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2010353664.0,847212544.0,1538584576.0,29222924288.0,8999031.0,392273.0
13-04 02:32:19,3.255,0.167,96.494,0.0,0.0,0.083,0.0,40960.0,0.0,3.0,2010435584.0,847212544.0,1538592768.0,29222834176.0,9806925.0,416092.0
13-04 02:32:20,3.255,0.417,96.077,0.167,0.0,0.083,0.0,192512.0,0.0,42.0,2011144192.0,847212544.0,1538592768.0,29222125568.0,10000951.0,431018.0
13-04 02:32:21,2.685,0.084,97.232,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2010427392.0,847212544.0,1538871296.0,29222563840.0,9036814.0,406145.0
13-04 02:32:22,3.747,0.250,96.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2007990272.0,847212544.0,1538883584.0,29224988672.0,9398536.0,421059.0
13-04 02:32:23,2.843,0.334,96.656,0.0,0.0,0.167,0.0,151552.0,0.0,40.0,2007916544.0,847212544.0,1538883584.0,29225062400.0,8762872.0,435855.0
13-04 02:32:24,2.596,0.0,97.320,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,2007678976.0,847212544.0,1538908160.0,29225275392.0,7895288.0,370816.0
13-04 02:32:25,2.413,0.250,97.255,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2007580672.0,847212544.0,1538908160.0,29225373696.0,4006177.0,311696.0
13-04 02:32:26,2.254,0.167,97.329,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2007908352.0,847212544.0,1538908160.0,29225046016.0,5614689.0,391929.0
13-04 02:32:27,3.250,0.250,96.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2007613440.0,847212544.0,1538908160.0,29225340928.0,9371022.0,406506.0
13-04 02:32:28,4.250,0.417,95.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2007576576.0,847212544.0,1538912256.0,29225373696.0,10355002.0,423336.0
13-04 02:32:29,3.331,0.333,96.170,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2007314432.0,847212544.0,1538912256.0,29225635840.0,10086334.0,380669.0
13-04 02:32:30,3.500,0.333,96.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2007965696.0,847212544.0,1538912256.0,29224984576.0,10432272.0,404728.0
13-04 02:32:31,2.929,0.335,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2008031232.0,847212544.0,1538912256.0,29224919040.0,9736145.0,403664.0
13-04 02:32:32,3.512,0.251,95.987,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2010296320.0,847212544.0,1539358720.0,29222207488.0,9768078.0,393407.0
13-04 02:32:33,6.444,0.335,93.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2013421568.0,847212544.0,1541214208.0,29217226752.0,11609826.0,498884.0
13-04 02:32:34,5.927,0.334,93.573,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2014486528.0,847212544.0,1543081984.0,29214294016.0,11886679.0,483176.0
13-04 02:32:35,5.546,0.252,93.950,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2019639296.0,847212544.0,1544970240.0,29207252992.0,12568879.0,499625.0
13-04 02:32:36,5.764,0.167,93.901,0.0,0.0,0.167,0.0,7880704.0,0.0,20.0,2021142528.0,847212544.0,1546862592.0,29203857408.0,12218015.0,521274.0
13-04 02:32:37,3.350,0.419,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2019872768.0,847212544.0,1549099008.0,29202890752.0,12781379.0,507241.0
13-04 02:32:38,3.933,0.251,95.565,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2020372480.0,847212544.0,1550598144.0,29200891904.0,12674697.0,515226.0
13-04 02:32:39,3.833,0.333,95.500,0.0,0.0,0.333,0.0,110592.0,0.0,8.0,2020352000.0,847212544.0,1552297984.0,29199212544.0,12113949.0,498439.0
13-04 02:32:40,3.420,0.500,95.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2020089856.0,847212544.0,1553965056.0,29197807616.0,11215576.0,490533.0
13-04 02:32:41,4.191,0.251,95.390,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2020610048.0,847212544.0,1555324928.0,29195927552.0,12132377.0,502732.0
13-04 02:32:42,3.670,0.417,95.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2020089856.0,847212544.0,1558077440.0,29193695232.0,11956110.0,500404.0
13-04 02:32:43,3.853,0.335,95.645,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2019782656.0,847212544.0,1560002560.0,29192077312.0,11114465.0,469971.0
13-04 02:32:44,3.830,0.416,95.587,0.083,0.0,0.083,0.0,94208.0,0.0,7.0,2019872768.0,847212544.0,1561907200.0,29190082560.0,12106691.0,524700.0
13-04 02:32:45,2.931,0.503,96.231,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2019696640.0,847212544.0,1564045312.0,29188120576.0,11861102.0,490988.0
13-04 02:32:46,3.434,0.419,96.064,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2020892672.0,847212544.0,1565683712.0,29185286144.0,12227876.0,494129.0
13-04 02:32:47,6.093,0.334,93.322,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2036776960.0,847212544.0,1567461376.0,29167624192.0,11328183.0,503090.0
13-04 02:32:48,3.333,0.500,96.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2036928512.0,847212544.0,1569435648.0,29165498368.0,10928674.0,473245.0
13-04 02:32:49,2.759,0.418,96.572,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2033324032.0,847212544.0,1571377152.0,29167161344.0,11975647.0,487653.0
13-04 02:32:50,3.175,0.585,95.906,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,2034409472.0,847212544.0,1572745216.0,29164707840.0,11357527.0,508425.0
13-04 02:32:51,3.191,0.168,96.558,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2035236864.0,847212544.0,1575124992.0,29161500672.0,11646108.0,473464.0
13-04 02:32:52,3.837,0.417,95.496,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2034053120.0,847212544.0,1576964096.0,29160845312.0,12268212.0,455861.0
13-04 02:32:53,1.256,0.419,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2032324608.0,847212544.0,1579155456.0,29160382464.0,6715607.0,160166.0
13-04 02:32:54,1.083,0.417,98.333,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2031820800.0,847212544.0,1581264896.0,29158776832.0,4290659.0,132245.0
13-04 02:32:55,0.417,0.501,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2032136192.0,847212544.0,1582735360.0,29156990976.0,2302262.0,115834.0
13-04 02:32:56,2.919,0.500,96.414,0.083,0.0,0.083,0.0,28672.0,0.0,5.0,1628295168.0,847212544.0,1584623616.0,29558943744.0,2141111.0,132778.0
13-04 02:32:57,2.005,0.167,97.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1638068224.0,847212544.0,1586491392.0,29547302912.0,2104649.0,105686.0
13-04 02:32:58,0.918,0.334,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1637203968.0,847212544.0,1588682752.0,29545975808.0,2211975.0,112013.0
13-04 02:32:59,0.754,0.251,98.827,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,1637482496.0,847212544.0,1590304768.0,29544075264.0,2159593.0,111451.0
13-04 02:33:00,0.752,0.251,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1637634048.0,847212544.0,1592160256.0,29542068224.0,2145761.0,110394.0
13-04 02:33:01,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1636651008.0,847212544.0,1594036224.0,29541175296.0,2170011.0,110619.0
13-04 02:33:02,3.175,0.334,96.241,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1641267200.0,847212544.0,1595973632.0,29534621696.0,2146539.0,108306.0
13-04 02:33:03,4.344,0.167,95.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1641484288.0,847212544.0,1597571072.0,29532807168.0,2192390.0,111490.0
13-04 02:33:04,6.266,1.504,92.063,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1649856512.0,847212544.0,1600176128.0,29521829888.0,2138094.0,117507.0
13-04 02:33:05,2.168,0.334,97.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1624281088.0,847212544.0,1601560576.0,29546020864.0,2148562.0,110156.0
13-04 02:33:06,1.086,0.418,98.413,0.0,0.0,0.084,0.0,50589696.0,0.0,61.0,1624506368.0,847212544.0,1603420160.0,29543936000.0,2178602.0,109762.0
13-04 02:33:07,0.418,0.251,99.248,0.0,0.0,0.084,0.0,6242304.0,0.0,14.0,1623552000.0,847212544.0,1605332992.0,29542977536.0,2156326.0,125452.0
13-04 02:33:08,3.670,0.334,95.746,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1623265280.0,847212544.0,1607225344.0,29541371904.0,2183403.0,112996.0
13-04 02:33:09,0.667,0.167,99.083,0.0,0.0,0.083,0.0,163840.0,0.0,14.0,1623359488.0,847212544.0,1609097216.0,29539405824.0,2151211.0,110335.0
13-04 02:33:10,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1623334912.0,847212544.0,1611001856.0,29537525760.0,2169837.0,110086.0
13-04 02:33:11,0.251,0.251,99.415,0.0,0.0,0.084,0.0,61440.0,0.0,10.0,1622900736.0,847212544.0,1612922880.0,29536038912.0,2147660.0,106582.0
13-04 02:33:12,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1622921216.0,847212544.0,1614774272.0,29534167040.0,2159073.0,110379.0
13-04 02:33:13,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1623089152.0,847212544.0,1616699392.0,29532073984.0,2150389.0,108643.0
13-04 02:33:14,0.334,0.167,99.248,0.167,0.0,0.084,0.0,65536.0,0.0,5.0,1622757376.0,847212544.0,1618808832.0,29530296320.0,2178394.0,105724.0
13-04 02:33:15,0.583,0.333,98.834,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1623101440.0,847212544.0,1620447232.0,29528313856.0,2170842.0,110642.0
13-04 02:33:16,0.168,0.168,99.581,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1623662592.0,847212544.0,1622368256.0,29525831680.0,2149337.0,113773.0
13-04 02:33:17,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1623371776.0,847212544.0,1624248320.0,29524242432.0,2127723.0,110891.0
13-04 02:33:18,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1623261184.0,847212544.0,1626169344.0,29522432000.0,2170823.0,109109.0
13-04 02:33:19,0.250,0.250,99.333,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1623539712.0,847212544.0,1628016640.0,29520306176.0,2148056.0,108900.0
13-04 02:33:20,0.167,0.417,99.083,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,1623531520.0,847212544.0,1629929472.0,29518401536.0,2180793.0,112316.0
13-04 02:33:21,0.168,0.084,99.581,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,1623683072.0,847212544.0,1631809536.0,29516369920.0,2158328.0,106549.0
13-04 02:33:22,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1623134208.0,847212544.0,1634136064.0,29514592256.0,2150029.0,107699.0
13-04 02:33:23,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1623597056.0,847212544.0,1635704832.0,29512560640.0,2179102.0,109384.0
13-04 02:33:24,0.417,0.417,99.083,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,1623310336.0,847212544.0,1637896192.0,29510656000.0,2183364.0,113070.0
13-04 02:33:25,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1623633920.0,847212544.0,1639477248.0,29508751360.0,2114016.0,101196.0
13-04 02:33:26,0.251,0.251,99.247,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,1623633920.0,847212544.0,1641381888.0,29506846720.0,2180560.0,108325.0
13-04 02:33:27,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1623777280.0,847212544.0,1643270144.0,29504815104.0,2159484.0,109054.0
13-04 02:33:28,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1623801856.0,847212544.0,1645150208.0,29502910464.0,2147201.0,104791.0
13-04 02:33:29,0.251,0.251,99.415,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,1625767936.0,847212544.0,1647280128.0,29498814464.0,2159046.0,109493.0
13-04 02:33:30,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1630048256.0,847212544.0,1648934912.0,29492879360.0,2169076.0,105569.0
13-04 02:33:31,0.334,0.417,99.166,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1634205696.0,847212544.0,1650778112.0,29486878720.0,2157011.0,104032.0
13-04 02:33:32,0.666,0.250,98.668,0.250,0.0,0.167,0.0,24576.0,0.0,3.0,1635950592.0,847212544.0,1652707328.0,29483204608.0,2157335.0,107005.0
13-04 02:33:33,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1635930112.0,847212544.0,1654599680.0,29481332736.0,2148207.0,111632.0
13-04 02:33:34,0.168,0.168,99.664,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1636102144.0,847212544.0,1656459264.0,29479301120.0,2155836.0,109932.0
13-04 02:33:35,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1635635200.0,847212544.0,1658830848.0,29477396480.0,2136414.0,102856.0
13-04 02:33:36,0.501,0.250,99.082,0.0,0.0,0.167,0.0,36192256.0,0.0,73.0,1636442112.0,847212544.0,1660428288.0,29474992128.0,2190203.0,111448.0
13-04 02:33:37,0.252,0.168,99.581,0.0,0.0,0.0,0.0,20680704.0,0.0,41.0,1636614144.0,847212544.0,1662210048.0,29473038336.0,2178393.0,131163.0
13-04 02:33:38,0.334,0.250,98.999,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,1636204544.0,847212544.0,1664618496.0,29471039488.0,2169405.0,109765.0
13-04 02:33:39,0.334,0.084,99.415,0.0,0.0,0.167,0.0,122880.0,0.0,8.0,1636442112.0,847212544.0,1666191360.0,29469229056.0,2165282.0,122146.0
13-04 02:33:40,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636573184.0,847212544.0,1668059136.0,29467230208.0,2158079.0,109852.0
13-04 02:33:41,0.417,0.250,99.166,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,1636618240.0,847212544.0,1669951488.0,29465292800.0,2118769.0,111083.0
13-04 02:33:42,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636622336.0,847212544.0,1671884800.0,29463355392.0,2191830.0,108913.0
13-04 02:33:43,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636597760.0,847212544.0,1673748480.0,29461516288.0,2157765.0,103821.0
13-04 02:33:44,0.084,0.418,99.415,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,1636761600.0,847212544.0,1675616256.0,29459484672.0,2170544.0,108766.0
13-04 02:33:45,0.500,0.250,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1636659200.0,847212544.0,1677496320.0,29457707008.0,2181387.0,110540.0
13-04 02:33:46,0.335,0.084,99.498,0.0,0.0,0.084,0.0,53248.0,0.0,12.0,1636786176.0,847212544.0,1679400960.0,29455675392.0,2137381.0,109829.0
13-04 02:33:47,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636798464.0,847212544.0,1681293312.0,29453770752.0,2145642.0,127367.0
13-04 02:33:48,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1636577280.0,847212544.0,1683197952.0,29452087296.0,2171084.0,111084.0
13-04 02:33:49,0.167,0.251,99.498,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1639116800.0,847212544.0,1685069824.0,29447675904.0,2196430.0,125187.0
13-04 02:33:50,0.251,0.334,99.165,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1642971136.0,847212544.0,1686929408.0,29441961984.0,2137198.0,107788.0
13-04 02:33:51,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1646559232.0,847212544.0,1689088000.0,29436215296.0,2148252.0,106381.0
13-04 02:33:52,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1650511872.0,847212544.0,1690722304.0,29430628352.0,2179441.0,104857.0
13-04 02:33:53,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1654558720.0,847212544.0,1692610560.0,29424693248.0,2169363.0,106729.0
13-04 02:33:54,0.167,0.251,99.415,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1658589184.0,847212544.0,1694453760.0,29418819584.0,2135930.0,104223.0
13-04 02:33:55,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1662316544.0,847212544.0,1696407552.0,29413138432.0,2170251.0,109796.0
13-04 02:33:56,0.418,0.334,99.081,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1666400256.0,847212544.0,1698275328.0,29407186944.0,2147244.0,110650.0
13-04 02:33:57,0.416,0.416,99.002,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1670279168.0,847212544.0,1700270080.0,29401313280.0,2180491.0,113030.0
13-04 02:33:58,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1673605120.0,847212544.0,1702436864.0,29395820544.0,2147177.0,105689.0
13-04 02:33:59,0.084,0.251,99.497,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,1677631488.0,847212544.0,1704083456.0,29390147584.0,2169773.0,107098.0
13-04 02:34:00,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1681575936.0,847212544.0,1705979904.0,29384306688.0,2160040.0,107872.0
13-04 02:34:01,0.167,0.418,99.332,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,1685233664.0,847212544.0,1708101632.0,29378527232.0,2115878.0,102861.0
13-04 02:34:02,0.167,0.167,99.331,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1689239552.0,847212544.0,1710063616.0,29372559360.0,2191529.0,109156.0
13-04 02:34:03,0.167,0.417,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1693089792.0,847212544.0,1711894528.0,29366878208.0,2180695.0,108873.0
13-04 02:34:04,0.251,0.167,99.499,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,1697067008.0,847212544.0,1713532928.0,29361262592.0,2161301.0,106866.0
13-04 02:34:05,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1701167104.0,847212544.0,1715400704.0,29355294720.0,2136580.0,103550.0
13-04 02:34:06,0.250,0.417,99.165,0.0,0.0,0.167,0.0,24530944.0,0.0,49.0,1704632320.0,847212544.0,1717071872.0,29350158336.0,2170941.0,109581.0
13-04 02:34:07,0.333,0.417,99.083,0.0,0.0,0.167,0.0,32313344.0,0.0,64.0,1708605440.0,847212544.0,1719152640.0,29344104448.0,2177870.0,122464.0
13-04 02:34:08,0.084,0.251,99.413,0.084,0.0,0.168,0.0,24576.0,0.0,3.0,1712181248.0,847212544.0,1721290752.0,29338390528.0,2127139.0,101383.0
13-04 02:34:09,0.250,0.250,99.251,0.083,0.0,0.167,0.0,155648.0,0.0,12.0,1716367360.0,847212544.0,1722945536.0,29332549632.0,2178687.0,111238.0
13-04 02:34:10,0.167,0.251,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1720295424.0,847212544.0,1724858368.0,29326708736.0,2181908.0,112404.0
13-04 02:34:11,0.416,0.333,99.001,0.0,0.0,0.250,0.0,28672.0,0.0,3.0,1723912192.0,847212544.0,1726988288.0,29320962048.0,2139670.0,107239.0
13-04 02:34:12,0.417,0.417,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728081920.0,847212544.0,1728626688.0,29315153920.0,2161408.0,106880.0
13-04 02:34:13,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1731862528.0,847212544.0,1730531328.0,29309468672.0,2126254.0,104980.0
13-04 02:34:14,0.334,0.250,98.998,0.083,0.0,0.334,0.0,69632.0,0.0,5.0,1735860224.0,847212544.0,1732403200.0,29303599104.0,2201251.0,105715.0
13-04 02:34:15,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1739747328.0,847212544.0,1734262784.0,29297852416.0,2149801.0,110482.0
13-04 02:34:16,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744183296.0,847212544.0,1736450048.0,29291229184.0,2158570.0,106126.0
13-04 02:34:17,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1748193280.0,847212544.0,1738059776.0,29285609472.0,2157563.0,105158.0
13-04 02:34:18,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1751945216.0,847212544.0,1740214272.0,29279703040.0,2146761.0,107167.0
13-04 02:34:19,0.168,0.084,99.581,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,1756291072.0,847212544.0,1741860864.0,29273710592.0,2182632.0,111388.0
13-04 02:34:20,0.167,0.251,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1759576064.0,847212544.0,1743970304.0,29268316160.0,2127342.0,108597.0
13-04 02:34:21,0.167,0.251,99.414,0.0,0.0,0.167,0.0,32768.0,0.0,7.0,1763733504.0,847212544.0,1745620992.0,29262508032.0,2200187.0,106358.0
13-04 02:34:22,0.417,0.167,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1767669760.0,847212544.0,1747525632.0,29256667136.0,2137313.0,106191.0
13-04 02:34:23,0.084,0.334,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1771298816.0,847212544.0,1749643264.0,29250920448.0,2169887.0,103478.0
13-04 02:34:24,0.251,0.251,99.414,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,1775607808.0,847212544.0,1751302144.0,29244952576.0,2148333.0,107066.0
13-04 02:34:25,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1779400704.0,847212544.0,1753190400.0,29239271424.0,2136483.0,104635.0
13-04 02:34:26,0.084,0.334,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1783255040.0,847212544.0,1755082752.0,29233524736.0,2181320.0,109627.0
13-04 02:34:27,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1787076608.0,847212544.0,1756942336.0,29227843584.0,2167778.0,106192.0
13-04 02:34:28,0.754,0.168,98.911,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1790783488.0,847212544.0,1759109120.0,29221969920.0,2159977.0,108919.0
13-04 02:34:29,0.083,0.167,99.666,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,1795100672.0,847212544.0,1760727040.0,29216034816.0,2160823.0,111445.0
13-04 02:34:30,0.333,0.333,99.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1798270976.0,847212544.0,1762889728.0,29210701824.0,2160256.0,102051.0
13-04 02:34:31,0.417,0.333,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1802272768.0,847212544.0,1764761600.0,29204828160.0,2138624.0,108682.0
13-04 02:34:32,0.168,0.168,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1805123584.0,847212544.0,1765941248.0,29200797696.0,1501608.0,77521.0
13-04 02:34:33,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1805279232.0,847212544.0,1766039552.0,29200543744.0,9935.0,10294.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1805406208.0,847212544.0,1766039552.0,29200416768.0,6388.0,4740.0
13-04 02:34:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805402112.0,847212544.0,1766043648.0,29200416768.0,4910.0,4344.0
13-04 02:34:36,0.250,0.083,99.666,0.0,0.0,0.0,0.0,7663616.0,0.0,15.0,1805950976.0,847212544.0,1766043648.0,29199867904.0,6060.0,6448.0
13-04 02:34:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,41107456.0,0.0,80.0,1805795328.0,847212544.0,1766047744.0,29200019456.0,22235.0,21581.0
13-04 02:34:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1805795328.0,847212544.0,1766047744.0,29200019456.0,5091.0,5104.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,1806041088.0,847212544.0,1766047744.0,29199773696.0,4490.0,3861.0
13-04 02:34:40,0.582,0.416,98.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1805549568.0,847212544.0,1767636992.0,29198675968.0,1987158.0,98441.0
13-04 02:34:41,0.167,0.334,99.331,0.0,0.0,0.167,0.0,32768.0,0.0,2.0,1809977344.0,847212544.0,1769857024.0,29192028160.0,2574107.0,118309.0
13-04 02:34:42,0.333,0.333,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1814450176.0,847212544.0,1772306432.0,29185105920.0,2645680.0,126440.0
13-04 02:34:43,0.500,0.417,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1819156480.0,847212544.0,1774899200.0,29177806848.0,2726711.0,130890.0
13-04 02:34:44,0.334,0.417,98.832,0.167,0.0,0.250,0.0,110592.0,0.0,8.0,1824043008.0,847212544.0,1777221632.0,29170597888.0,2822058.0,132707.0
13-04 02:34:45,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1828995072.0,847212544.0,1779281920.0,29163585536.0,2566466.0,124019.0
13-04 02:34:46,0.168,0.251,99.581,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1833639936.0,847212544.0,1781780480.0,29156442112.0,2615159.0,123418.0
13-04 02:34:47,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1838727168.0,847212544.0,1784279040.0,29148856320.0,2861539.0,138286.0
13-04 02:34:48,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1843265536.0,847212544.0,1786662912.0,29141934080.0,2711918.0,129878.0
13-04 02:34:49,0.251,0.168,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,1847443456.0,847212544.0,1789149184.0,29135269888.0,2534157.0,116949.0
13-04 02:34:50,0.168,0.084,99.330,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,1852104704.0,847212544.0,1791377408.0,29128380416.0,2574630.0,123150.0
13-04 02:34:51,0.416,0.582,98.752,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1856962560.0,847212544.0,1793724416.0,29121175552.0,2839152.0,133919.0
13-04 02:34:52,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1861857280.0,847212544.0,1796227072.0,29113778176.0,2794303.0,130588.0
13-04 02:34:53,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1866670080.0,847212544.0,1798270976.0,29106921472.0,2529809.0,120211.0
13-04 02:34:54,0.501,0.417,98.915,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1871409152.0,847212544.0,1800515584.0,29099937792.0,2621842.0,118342.0
13-04 02:34:55,0.334,0.334,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1875910656.0,847212544.0,1803124736.0,29092827136.0,2775952.0,133796.0
13-04 02:34:56,0.418,0.251,98.996,0.084,0.0,0.251,0.0,49152.0,0.0,9.0,1881112576.0,847212544.0,1805664256.0,29085085696.0,2826305.0,128624.0
13-04 02:34:57,0.500,0.333,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1885556736.0,847212544.0,1807708160.0,29078597632.0,2554502.0,120624.0
13-04 02:34:58,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1890009088.0,847212544.0,1810239488.0,29071613952.0,2617675.0,123592.0
13-04 02:34:59,0.335,0.251,99.414,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1895362560.0,847212544.0,1812725760.0,29063774208.0,2768100.0,132711.0
13-04 02:35:00,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1900380160.0,847212544.0,1815105536.0,29056376832.0,2839200.0,138232.0
13-04 02:35:01,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1904762880.0,847212544.0,1817165824.0,29049933824.0,2581791.0,120180.0
13-04 02:35:02,0.584,0.167,98.998,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1909534720.0,847212544.0,1819680768.0,29042647040.0,2574031.0,122174.0
13-04 02:35:03,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1914556416.0,847212544.0,1821761536.0,29035544576.0,2625285.0,125223.0
13-04 02:35:04,0.419,0.251,99.246,0.0,0.0,0.084,0.0,102400.0,0.0,5.0,1919545344.0,847212544.0,1824550912.0,29027766272.0,2966547.0,138863.0
13-04 02:35:05,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1924292608.0,847212544.0,1826594816.0,29020975104.0,2552018.0,126762.0
13-04 02:35:06,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1928912896.0,847212544.0,1829117952.0,29013831680.0,2630516.0,129146.0
13-04 02:35:07,0.084,0.336,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1933619200.0,847212544.0,1831616512.0,29006626816.0,2814209.0,151091.0
13-04 02:35:08,0.167,0.501,99.165,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1938513920.0,847212544.0,1833992192.0,28999356416.0,2795914.0,129610.0
13-04 02:35:09,0.334,0.167,99.332,0.0,0.0,0.167,0.0,163840.0,0.0,11.0,1943465984.0,847212544.0,1836023808.0,28992372736.0,2565192.0,128480.0
13-04 02:35:10,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1948106752.0,847212544.0,1838325760.0,28985430016.0,2618097.0,124186.0
13-04 02:35:11,0.334,0.083,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1950158848.0,847212544.0,1839321088.0,28982382592.0,1091751.0,55236.0
13-04 02:35:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73482240.0,0.0,133.0,1949982720.0,847212544.0,1839497216.0,28982382592.0,6680.0,4162.0
13-04 02:35:13,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1952419840.0,847212544.0,1840836608.0,28978606080.0,1567173.0,72318.0
13-04 02:35:14,0.419,0.335,98.827,0.251,0.0,0.168,0.0,106496.0,0.0,9.0,1960816640.0,847212544.0,1845551104.0,28965494784.0,5628595.0,196378.0
13-04 02:35:15,0.501,0.668,98.664,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1968316416.0,847212544.0,1850241024.0,28953305088.0,4934833.0,197400.0
13-04 02:35:16,0.583,0.333,98.833,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,1973628928.0,847212544.0,1852428288.0,28945805312.0,2647075.0,127057.0
13-04 02:35:17,0.084,0.502,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1978265600.0,847212544.0,1855029248.0,28938567680.0,2738973.0,129990.0
13-04 02:35:18,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1983209472.0,847212544.0,1857544192.0,28931108864.0,2688415.0,126981.0
13-04 02:35:19,0.334,0.417,99.249,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1984630784.0,847212544.0,1859567616.0,28927664128.0,2701797.0,133738.0
13-04 02:35:20,0.167,0.335,99.163,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,1984294912.0,847212544.0,1862283264.0,28925284352.0,2737617.0,130207.0
13-04 02:35:21,0.334,0.167,99.332,0.0,0.0,0.167,0.0,20480.0,0.0,5.0,1984274432.0,847212544.0,1864716288.0,28922871808.0,2624923.0,128740.0
13-04 02:35:22,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1984700416.0,847212544.0,1866702848.0,28920459264.0,2658082.0,147290.0
13-04 02:35:23,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1984765952.0,847212544.0,1869176832.0,28917919744.0,2910253.0,139253.0
13-04 02:35:24,0.417,0.167,99.416,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1984647168.0,847212544.0,1871867904.0,28915347456.0,2619488.0,128762.0
13-04 02:35:25,0.416,0.250,99.084,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1984950272.0,847212544.0,1873817600.0,28913094656.0,2591011.0,142506.0
13-04 02:35:26,0.167,0.418,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1985040384.0,847212544.0,1876140032.0,28910682112.0,2508835.0,122760.0
13-04 02:35:27,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1984835584.0,847212544.0,1879044096.0,28907982848.0,3049992.0,142352.0
13-04 02:35:28,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1984536576.0,847212544.0,1881280512.0,28906045440.0,2650312.0,128109.0
13-04 02:35:29,0.0,0.251,99.666,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1984688128.0,847212544.0,1883508736.0,28903665664.0,2515606.0,121306.0
13-04 02:35:30,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1984995328.0,847212544.0,1885581312.0,28901285888.0,2606101.0,126162.0
13-04 02:35:31,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1984970752.0,847212544.0,1888051200.0,28898840576.0,2987485.0,142882.0
13-04 02:35:32,0.251,0.084,99.498,0.167,0.0,0.0,0.0,73728.0,0.0,17.0,1984933888.0,847212544.0,1890467840.0,28896460800.0,2637371.0,128968.0
13-04 02:35:33,0.167,0.418,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1985605632.0,847212544.0,1892749312.0,28893507584.0,2563681.0,127628.0
13-04 02:35:34,0.417,0.250,99.083,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,1988403200.0,847212544.0,1894998016.0,28888461312.0,2691152.0,130101.0
13-04 02:35:35,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1988530176.0,847212544.0,1897537536.0,28885794816.0,2863112.0,139035.0
13-04 02:35:36,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1989365760.0,847212544.0,1899716608.0,28882780160.0,2673031.0,133794.0
13-04 02:35:37,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1989156864.0,847212544.0,1902133248.0,28880572416.0,2597461.0,159663.0
13-04 02:35:38,0.251,0.168,99.329,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1989369856.0,847212544.0,1904459776.0,28878032896.0,2668558.0,129218.0
13-04 02:35:39,0.419,0.084,99.413,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1989246976.0,847212544.0,1906978816.0,28875636736.0,2862118.0,138479.0
13-04 02:35:40,0.500,0.333,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1989283840.0,847212544.0,1909354496.0,28873224192.0,2657487.0,131478.0
13-04 02:35:41,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1989283840.0,847212544.0,1909735424.0,28872843264.0,295954.0,19229.0
13-04 02:35:42,0.335,0.418,99.163,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,1989394432.0,847212544.0,1913847808.0,28868620288.0,4769146.0,179046.0
13-04 02:35:43,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1989591040.0,847212544.0,1916284928.0,28865986560.0,2667248.0,127590.0
13-04 02:35:44,0.334,0.251,99.081,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,1989447680.0,847212544.0,1918967808.0,28863447040.0,2936894.0,133892.0
13-04 02:35:45,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1989660672.0,847212544.0,1921040384.0,28861161472.0,2541844.0,123332.0
13-04 02:35:46,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1989373952.0,847212544.0,1923645440.0,28858843136.0,2722795.0,132955.0
13-04 02:35:47,0.251,0.251,99.247,0.0,0.0,0.251,0.0,84307968.0,0.0,84.0,1989697536.0,847212544.0,1925701632.0,28856463360.0,2640676.0,131350.0
13-04 02:35:48,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1989603328.0,847212544.0,1928081408.0,28854177792.0,2616484.0,127410.0
13-04 02:35:49,0.251,0.168,99.413,0.0,0.0,0.168,0.0,122880.0,0.0,9.0,1989537792.0,847212544.0,1930813440.0,28851511296.0,2795477.0,135485.0
13-04 02:35:50,0.0,0.335,99.331,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1989582848.0,847212544.0,1932926976.0,28849352704.0,2612064.0,121971.0
13-04 02:35:51,0.334,0.334,99.164,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1989517312.0,847212544.0,1935597568.0,28846747648.0,2921345.0,134866.0
13-04 02:35:52,0.333,0.417,99.083,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,1989550080.0,847212544.0,1937784832.0,28844527616.0,2648922.0,131949.0
13-04 02:35:53,0.250,0.334,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1989619712.0,847212544.0,1940000768.0,28842242048.0,2555230.0,126371.0
13-04 02:35:54,0.251,0.084,99.497,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,1989591040.0,847212544.0,1942315008.0,28839956480.0,2582551.0,129142.0
13-04 02:35:55,0.333,0.500,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1989582848.0,847212544.0,1944895488.0,28837384192.0,2943577.0,140320.0
13-04 02:35:56,0.334,0.418,98.913,0.167,0.0,0.167,0.0,45056.0,0.0,7.0,1990569984.0,847212544.0,1947201536.0,28834091008.0,2680325.0,130158.0
13-04 02:35:57,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990348800.0,847212544.0,1949437952.0,28832075776.0,2541720.0,128018.0
13-04 02:35:58,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1990217728.0,847212544.0,1951760384.0,28829884416.0,2698770.0,126916.0
13-04 02:35:59,0.167,0.084,99.666,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,1989980160.0,847212544.0,1954537472.0,28827344896.0,2870236.0,136764.0
13-04 02:36:00,0.333,0.250,99.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990127616.0,847212544.0,1956675584.0,28825059328.0,2657755.0,126762.0
13-04 02:36:01,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1990279168.0,847212544.0,1958903808.0,28822679552.0,2507798.0,126021.0
13-04 02:36:02,0.251,0.334,98.997,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,1990209536.0,847212544.0,1961259008.0,28820393984.0,2637610.0,129159.0
13-04 02:36:03,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1989771264.0,847212544.0,1964109824.0,28817981440.0,2955272.0,137748.0
13-04 02:36:04,0.334,0.250,99.332,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1989787648.0,847212544.0,1966411776.0,28815663104.0,2650809.0,133081.0
13-04 02:36:05,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990287360.0,847212544.0,1968324608.0,28813250560.0,2558633.0,120174.0
13-04 02:36:06,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1990299648.0,847212544.0,1970692096.0,28810870784.0,2592801.0,123047.0
13-04 02:36:07,0.667,0.333,98.917,0.0,0.0,0.083,0.0,32768.0,0.0,7.0,1990377472.0,847212544.0,1973153792.0,28808331264.0,2972790.0,156653.0
13-04 02:36:08,0.501,0.334,98.998,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1990402048.0,847212544.0,1975541760.0,28805918720.0,2656059.0,127446.0
13-04 02:36:09,0.251,0.335,99.331,0.0,0.0,0.084,0.0,118784.0,0.0,9.0,1990422528.0,847212544.0,1977806848.0,28803633152.0,2510257.0,126411.0
13-04 02:36:10,0.584,0.250,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1989877760.0,847212544.0,1980461056.0,28801523712.0,2686966.0,129290.0
13-04 02:36:11,0.0,0.418,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990397952.0,847212544.0,1982607360.0,28798857216.0,2902448.0,142595.0
13-04 02:36:12,0.334,0.167,99.331,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,1990430720.0,847212544.0,1984987136.0,28796444672.0,2638586.0,129670.0
13-04 02:36:13,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1990586368.0,847212544.0,1987055616.0,28794220544.0,2556897.0,120563.0
13-04 02:36:14,0.334,0.334,99.081,0.167,0.0,0.084,0.0,61440.0,0.0,5.0,1990537216.0,847212544.0,1989517312.0,28791808000.0,2672033.0,133216.0
13-04 02:36:15,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990443008.0,847212544.0,1991958528.0,28789460992.0,2767971.0,136026.0
13-04 02:36:16,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1990840320.0,847212544.0,1994412032.0,28786610176.0,2677114.0,125791.0
13-04 02:36:17,0.251,0.335,99.247,0.0,0.0,0.167,0.0,71008256.0,0.0,70.0,1990946816.0,847212544.0,1996693504.0,28784222208.0,2621870.0,122660.0
13-04 02:36:18,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1991053312.0,847212544.0,1998966784.0,28781842432.0,2721461.0,129494.0
13-04 02:36:19,0.334,0.334,99.248,0.0,0.0,0.084,0.0,102400.0,0.0,8.0,1990828032.0,847212544.0,2001383424.0,28779651072.0,2669130.0,127191.0
13-04 02:36:20,0.251,0.251,99.330,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1990459392.0,847212544.0,2004131840.0,28777271296.0,2770119.0,138963.0
13-04 02:36:21,0.168,0.084,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1990930432.0,847212544.0,2006073344.0,28774858752.0,2636778.0,126705.0
13-04 02:36:22,0.333,0.416,99.001,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,1991012352.0,847212544.0,2008436736.0,28772413440.0,2568136.0,121666.0
13-04 02:36:23,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990496256.0,847212544.0,2011332608.0,28770033664.0,2982385.0,141793.0
13-04 02:36:24,0.250,0.333,99.250,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,1990983680.0,847212544.0,2013290496.0,28767588352.0,2654321.0,127341.0
13-04 02:36:25,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1991000064.0,847212544.0,2015526912.0,28765335552.0,2539895.0,127102.0
13-04 02:36:26,0.251,0.251,99.164,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,1990967296.0,847212544.0,2017845248.0,28763049984.0,2626131.0,127668.0
13-04 02:36:27,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1990901760.0,847212544.0,2020347904.0,28760612864.0,2937996.0,146101.0
13-04 02:36:28,0.921,0.251,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1991073792.0,847212544.0,2022744064.0,28758044672.0,2637652.0,128469.0
13-04 02:36:29,0.250,0.334,99.249,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1991008256.0,847212544.0,2024968192.0,28755886080.0,2537523.0,122844.0
13-04 02:36:30,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1991053312.0,847212544.0,2027208704.0,28753600512.0,2667524.0,122093.0
13-04 02:36:31,0.503,0.0,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990500352.0,847212544.0,2030174208.0,28751187968.0,2903482.0,139540.0
13-04 02:36:32,0.501,0.167,98.997,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1991012352.0,847212544.0,2032234496.0,28748615680.0,2655753.0,150516.0
13-04 02:36:33,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990881280.0,847212544.0,2034556928.0,28746424320.0,2590200.0,143061.0
13-04 02:36:34,0.335,0.251,99.331,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,1990819840.0,847212544.0,2036871168.0,28744171520.0,2596475.0,130872.0
13-04 02:36:35,0.835,0.334,98.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990971392.0,847212544.0,2039353344.0,28741537792.0,2953736.0,142637.0
13-04 02:36:36,0.418,0.334,99.247,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1990926336.0,847212544.0,2041757696.0,28739178496.0,2639300.0,130943.0
13-04 02:36:37,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990934528.0,847212544.0,2043977728.0,28736950272.0,2582650.0,142781.0
13-04 02:36:38,0.418,0.167,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1990934528.0,847212544.0,2046263296.0,28734664704.0,2576172.0,126345.0
13-04 02:36:39,0.417,0.500,99.0,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,1990873088.0,847212544.0,2048729088.0,28732260352.0,2902196.0,138702.0
13-04 02:36:40,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1990389760.0,847212544.0,2049847296.0,28731625472.0,853860.0,44334.0
13-04 02:36:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990742016.0,847212544.0,2049748992.0,28731371520.0,4756.0,4030.0
13-04 02:36:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,8.0,1990742016.0,847212544.0,2049748992.0,28731371520.0,6475.0,4950.0
13-04 02:36:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990758400.0,847212544.0,2049748992.0,28731355136.0,6242.0,6612.0
13-04 02:36:44,0.250,0.083,99.583,0.083,0.0,0.0,0.0,90112.0,0.0,7.0,1990758400.0,847212544.0,2049748992.0,28731355136.0,6060.0,6471.0
13-04 02:36:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990758400.0,847212544.0,2049748992.0,28731355136.0,5241.0,4994.0
13-04 02:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990758400.0,847212544.0,2049748992.0,28731355136.0,4692.0,4202.0
13-04 02:36:47,0.084,0.167,99.749,0.0,0.0,0.0,0.0,54874112.0,0.0,54.0,1990692864.0,847212544.0,2050195456.0,28730974208.0,639121.0,32989.0
13-04 02:36:48,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1990922240.0,847212544.0,2052292608.0,28728647680.0,2615860.0,125916.0
13-04 02:36:49,0.335,0.335,99.247,0.0,0.0,0.084,0.0,110592.0,0.0,8.0,1991020544.0,847212544.0,2055716864.0,28725125120.0,3572295.0,154863.0
13-04 02:36:50,0.251,0.334,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1991008256.0,847212544.0,2058268672.0,28722585600.0,2900829.0,128974.0
13-04 02:36:51,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1990938624.0,847212544.0,2061385728.0,28719538176.0,3463766.0,159165.0
13-04 02:36:52,0.500,0.416,98.918,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1991352320.0,847212544.0,2063544320.0,28716965888.0,2918333.0,136265.0
13-04 02:36:53,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1990840320.0,847212544.0,2067103744.0,28713918464.0,3416203.0,163393.0
13-04 02:36:54,0.335,0.335,99.247,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1992937472.0,847212544.0,2069671936.0,28709253120.0,3206055.0,148386.0
13-04 02:36:55,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1998127104.0,847212544.0,2072260608.0,28701474816.0,3040217.0,139288.0
13-04 02:36:56,0.419,0.251,98.995,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2003755008.0,847212544.0,2075136000.0,28692971520.0,3177575.0,148217.0
13-04 02:36:57,0.500,0.250,98.918,0.0,0.0,0.333,0.0,16384.0,0.0,1.0,2009415680.0,847212544.0,2078375936.0,28684070912.0,3429820.0,152186.0
13-04 02:36:58,0.418,0.335,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2014842880.0,847212544.0,2080948224.0,28676071424.0,3111115.0,140412.0
13-04 02:36:59,0.335,0.335,99.162,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2020335616.0,847212544.0,2084089856.0,28667437056.0,3535660.0,153384.0
13-04 02:37:00,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2025267200.0,847212544.0,2086522880.0,28660072448.0,2772365.0,129813.0
13-04 02:37:01,0.417,0.417,98.832,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2031140864.0,847212544.0,2089885696.0,28650835968.0,3583873.0,159062.0
13-04 02:37:02,0.500,0.250,98.832,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2035949568.0,847212544.0,2092474368.0,28643438592.0,2891449.0,147286.0
13-04 02:37:03,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2041876480.0,847212544.0,2095341568.0,28634644480.0,3601095.0,171006.0
13-04 02:37:04,0.167,0.334,99.416,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2046722048.0,847212544.0,2098049024.0,28627091456.0,2791619.0,129722.0
13-04 02:37:05,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2052927488.0,847212544.0,2101018624.0,28617916416.0,3609704.0,160287.0
13-04 02:37:06,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2057216000.0,847212544.0,2103681024.0,28610965504.0,2696785.0,124309.0
13-04 02:37:07,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2063745024.0,847212544.0,2106707968.0,28601409536.0,3798573.0,175154.0
13-04 02:37:08,0.167,0.251,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2067927040.0,847212544.0,2109349888.0,28594585600.0,2623672.0,119963.0
13-04 02:37:09,0.584,0.417,98.831,0.0,0.0,0.167,0.0,147456.0,0.0,11.0,2074460160.0,847212544.0,2112278528.0,28585123840.0,3663506.0,161623.0
13-04 02:37:10,0.416,0.416,98.834,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2079232000.0,847212544.0,2114932736.0,28577697792.0,2937274.0,134871.0
13-04 02:37:11,0.334,0.418,99.080,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2085072896.0,847212544.0,2118012928.0,28568776704.0,3537310.0,155701.0
13-04 02:37:12,0.167,0.251,99.414,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2089357312.0,847212544.0,2120679424.0,28561825792.0,2723345.0,129095.0
13-04 02:37:13,0.501,0.417,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2095620096.0,847212544.0,2123812864.0,28552429568.0,3709832.0,163911.0
13-04 02:37:14,0.168,0.335,99.079,0.251,0.0,0.168,0.0,61440.0,0.0,5.0,2100416512.0,847212544.0,2126159872.0,28545286144.0,2774406.0,126867.0
13-04 02:37:15,0.250,0.417,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2106769408.0,847212544.0,2129416192.0,28535676928.0,3645673.0,161861.0
13-04 02:37:16,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2111979520.0,847212544.0,2131771392.0,28528111616.0,2768708.0,130762.0
13-04 02:37:17,0.251,0.335,99.246,0.0,0.0,0.168,0.0,32768.0,0.0,8.0,2117849088.0,847212544.0,2134917120.0,28519096320.0,3660379.0,162167.0
13-04 02:37:18,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2122645504.0,847212544.0,2137165824.0,28512051200.0,2793806.0,126644.0
13-04 02:37:19,0.335,0.419,99.162,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2128596992.0,847212544.0,2140516352.0,28502749184.0,3618913.0,161869.0
13-04 02:37:20,0.334,0.334,99.080,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2133381120.0,847212544.0,2143379456.0,28495101952.0,2826272.0,133206.0
13-04 02:37:21,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2139271168.0,847212544.0,2146029568.0,28486561792.0,3371693.0,143491.0
13-04 02:37:22,0.335,0.503,98.995,0.0,0.0,0.168,0.0,97382400.0,0.0,95.0,2144878592.0,847212544.0,2148896768.0,28478087168.0,3261745.0,166463.0
13-04 02:37:23,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2149875712.0,847212544.0,2151804928.0,28470181888.0,3066826.0,139657.0
13-04 02:37:24,0.334,0.167,99.247,0.0,0.0,0.251,0.0,110592.0,0.0,8.0,2154987520.0,847212544.0,2154725376.0,28462149632.0,3153125.0,150882.0
13-04 02:37:25,0.335,0.419,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2160721920.0,847212544.0,2157719552.0,28453421056.0,3437607.0,156690.0
13-04 02:37:26,0.251,0.167,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2166378496.0,847212544.0,2160001024.0,28445483008.0,3065271.0,136590.0
13-04 02:37:27,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2171781120.0,847212544.0,2163007488.0,28437073920.0,3145653.0,144296.0
13-04 02:37:28,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2177212416.0,847212544.0,2165989376.0,28428660736.0,3302026.0,153140.0
13-04 02:37:29,0.335,0.167,99.331,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2182586368.0,847212544.0,2169090048.0,28420186112.0,3315175.0,152999.0
13-04 02:37:30,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2188156928.0,847212544.0,2171363328.0,28412342272.0,3025234.0,138092.0
13-04 02:37:31,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2193543168.0,847212544.0,2174640128.0,28403679232.0,3291234.0,147703.0
13-04 02:37:32,0.668,0.334,98.747,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,2199957504.0,847212544.0,2177273856.0,28394631168.0,3260276.0,167836.0
13-04 02:37:33,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200252416.0,847212544.0,2180104192.0,28391505920.0,3101372.0,145848.0
13-04 02:37:34,0.250,0.167,99.416,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2200817664.0,847212544.0,2182778880.0,28388265984.0,3285819.0,148949.0
13-04 02:37:35,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200457216.0,847212544.0,2185613312.0,28385792000.0,3228162.0,150363.0
13-04 02:37:36,0.584,0.334,98.832,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2201014272.0,847212544.0,2188525568.0,28382322688.0,3212730.0,145561.0
13-04 02:37:37,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2201051136.0,847212544.0,2191290368.0,28379521024.0,3187108.0,158089.0
13-04 02:37:38,0.418,0.251,98.914,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2200416256.0,847212544.0,2194558976.0,28376887296.0,3353337.0,152502.0
13-04 02:37:39,0.167,0.0,99.749,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2201210880.0,847212544.0,2196869120.0,28373782528.0,3067547.0,144115.0
13-04 02:37:40,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200707072.0,847212544.0,2199875584.0,28371279872.0,3284315.0,146709.0
13-04 02:37:41,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2200403968.0,847212544.0,2203353088.0,28368105472.0,3605317.0,160074.0
13-04 02:37:42,0.335,0.251,99.331,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2200657920.0,847212544.0,2205667328.0,28365537280.0,2836029.0,130494.0
13-04 02:37:43,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201083904.0,847212544.0,2208223232.0,28362555392.0,3469705.0,155092.0
13-04 02:37:44,0.334,0.334,98.998,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2200350720.0,847212544.0,2211241984.0,28360269824.0,2752647.0,129239.0
13-04 02:37:45,0.500,0.334,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2200715264.0,847212544.0,2214211584.0,28356935680.0,3639986.0,159996.0
13-04 02:37:46,0.168,0.335,99.414,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2200784896.0,847212544.0,2216841216.0,28354236416.0,2923649.0,134318.0
13-04 02:37:47,0.252,0.168,99.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2200768512.0,847212544.0,2220126208.0,28350967808.0,3615967.0,158394.0
13-04 02:37:48,0.419,0.168,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2200788992.0,847212544.0,2222358528.0,28348715008.0,2574050.0,124094.0
13-04 02:37:49,0.334,0.334,99.164,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2200285184.0,847212544.0,2226003968.0,28345573376.0,3837011.0,168723.0
13-04 02:37:50,0.167,0.335,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2200395776.0,847212544.0,2228498432.0,28342968320.0,2792235.0,122993.0
13-04 02:37:51,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2200379392.0,847212544.0,2231529472.0,28339953664.0,3448668.0,151866.0
13-04 02:37:52,0.501,0.501,98.915,0.0,0.0,0.083,0.0,84930560.0,0.0,95.0,2200350720.0,847212544.0,2234097664.0,28337414144.0,3006288.0,156357.0
13-04 02:37:53,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200260608.0,847212544.0,2237173760.0,28334428160.0,3343905.0,146321.0
13-04 02:37:54,0.251,0.084,99.582,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2200346624.0,847212544.0,2239848448.0,28331667456.0,3047024.0,145305.0
13-04 02:37:55,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2199986176.0,847212544.0,2242715648.0,28329160704.0,3098364.0,144079.0
13-04 02:37:56,0.335,0.251,99.330,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2200899584.0,847212544.0,2245255168.0,28325707776.0,3243885.0,148101.0
13-04 02:37:57,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2200666112.0,847212544.0,2248433664.0,28322762752.0,3307691.0,151090.0
13-04 02:37:58,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2200608768.0,847212544.0,2251124736.0,28320129024.0,3067150.0,141155.0
13-04 02:37:59,0.252,0.336,99.329,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2201006080.0,847212544.0,2254147584.0,28316708864.0,3432338.0,173549.0
13-04 02:38:00,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201030656.0,847212544.0,2256576512.0,28314255360.0,3110754.0,146220.0
13-04 02:38:01,0.334,0.250,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2201067520.0,847212544.0,2259460096.0,28311334912.0,3210063.0,149020.0
13-04 02:38:02,0.334,0.251,98.914,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2200891392.0,847212544.0,2262261760.0,28308709376.0,3293607.0,151222.0
13-04 02:38:03,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2200539136.0,847212544.0,2265534464.0,28305788928.0,3341256.0,162603.0
13-04 02:38:04,0.250,0.417,99.165,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2200588288.0,847212544.0,2268024832.0,28303249408.0,2938864.0,136406.0
13-04 02:38:05,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2200547328.0,847212544.0,2271129600.0,28300185600.0,3376304.0,148260.0
13-04 02:38:06,0.333,0.500,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2201006080.0,847212544.0,2273636352.0,28297220096.0,3268679.0,152234.0
13-04 02:38:07,0.417,0.250,99.165,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,2200915968.0,847212544.0,2276392960.0,28294553600.0,3131772.0,164465.0
13-04 02:38:08,0.334,0.500,98.666,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2200903680.0,847212544.0,2279309312.0,28291649536.0,3210191.0,151210.0
13-04 02:38:09,0.251,0.335,99.246,0.0,0.0,0.168,0.0,172032.0,0.0,12.0,2200424448.0,847212544.0,2282487808.0,28288950272.0,3151613.0,146626.0
13-04 02:38:10,0.417,0.417,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2201202688.0,847212544.0,2285010944.0,28285648896.0,3340039.0,156116.0
13-04 02:38:11,0.252,0.168,99.580,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2200543232.0,847212544.0,2288177152.0,28283142144.0,3235201.0,146342.0
13-04 02:38:12,0.251,0.168,99.414,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,2200952832.0,847212544.0,2290814976.0,28280094720.0,3146484.0,139948.0
13-04 02:38:13,0.584,0.250,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201133056.0,847212544.0,2293460992.0,28277268480.0,3313597.0,147730.0
13-04 02:38:14,0.252,0.168,99.329,0.168,0.0,0.084,0.0,86016.0,0.0,6.0,2200817664.0,847212544.0,2296442880.0,28274601984.0,2990855.0,134950.0
13-04 02:38:15,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2200883200.0,847212544.0,2299392000.0,28271587328.0,3649924.0,162465.0
13-04 02:38:16,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201522176.0,847212544.0,2301906944.0,28268433408.0,2791316.0,131842.0
13-04 02:38:17,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201350144.0,847212544.0,2305314816.0,28265197568.0,3580175.0,160478.0
13-04 02:38:18,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2201395200.0,847212544.0,2307776512.0,28262690816.0,2812919.0,133685.0
13-04 02:38:19,0.418,0.251,99.163,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2201415680.0,847212544.0,2310930432.0,28259516416.0,3720382.0,168730.0
13-04 02:38:20,0.417,0.250,98.917,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2200997888.0,847212544.0,2313539584.0,28257325056.0,2691932.0,124606.0
13-04 02:38:21,0.251,0.334,99.165,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2201333760.0,847212544.0,2316345344.0,28254183424.0,3266661.0,141495.0
13-04 02:38:22,0.335,0.335,99.163,0.0,0.0,0.167,0.0,85303296.0,0.0,84.0,2201026560.0,847212544.0,2319192064.0,28251643904.0,3274433.0,149138.0
13-04 02:38:23,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201333760.0,847212544.0,2322186240.0,28248342528.0,3420176.0,150453.0
13-04 02:38:24,0.334,0.167,99.332,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2201321472.0,847212544.0,2324770816.0,28245770240.0,2984162.0,138660.0
13-04 02:38:25,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2201468928.0,847212544.0,2327511040.0,28242882560.0,3142542.0,162787.0
13-04 02:38:26,0.0,0.419,99.330,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2201522176.0,847212544.0,2330259456.0,28240080896.0,3240851.0,149681.0
13-04 02:38:27,0.250,0.250,99.333,0.0,0.0,0.167,0.0,40960.0,0.0,9.0,2201014272.0,847212544.0,2333560832.0,28237287424.0,3390794.0,152197.0
13-04 02:38:28,0.835,0.251,98.747,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201477120.0,847212544.0,2335674368.0,28234711040.0,2987147.0,138903.0
13-04 02:38:29,0.334,0.334,99.082,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2200854528.0,847212544.0,2338926592.0,28232081408.0,3110060.0,136241.0
13-04 02:38:30,0.501,0.334,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201088000.0,847212544.0,2341941248.0,28228833280.0,3522218.0,157673.0
13-04 02:38:31,0.417,0.500,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201260032.0,847212544.0,2344370176.0,28226232320.0,3109520.0,141281.0
13-04 02:38:32,0.418,0.334,98.997,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2201112576.0,847212544.0,2347343872.0,28223406080.0,3095728.0,148390.0
13-04 02:38:33,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2201120768.0,847212544.0,2350002176.0,28220739584.0,3297503.0,154297.0
13-04 02:38:34,0.418,0.251,99.247,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2201243648.0,847212544.0,2352766976.0,28217851904.0,3070987.0,139020.0
13-04 02:38:35,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201223168.0,847212544.0,2355834880.0,28214804480.0,3272338.0,147185.0
13-04 02:38:36,0.668,0.334,98.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2202124288.0,847212544.0,2358874112.0,28210864128.0,3412926.0,155463.0
13-04 02:38:37,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2202054656.0,847212544.0,2361352192.0,28208455680.0,3147007.0,162952.0
13-04 02:38:38,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2201661440.0,847216640.0,2364407808.0,28205789184.0,3179836.0,143040.0
13-04 02:38:39,0.335,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2202275840.0,847216640.0,2367000576.0,28202582016.0,3223312.0,147825.0
13-04 02:38:40,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2202234880.0,847216640.0,2369835008.0,28199788544.0,3268871.0,148336.0
13-04 02:38:41,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2201923584.0,847216640.0,2372718592.0,28197216256.0,3022513.0,140924.0
13-04 02:38:42,0.419,0.168,99.246,0.0,0.0,0.168,0.0,40960.0,0.0,2.0,2201501696.0,847216640.0,2375995392.0,28194361344.0,3484072.0,153704.0
13-04 02:38:43,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201853952.0,847216640.0,2378436608.0,28191567872.0,3040724.0,134695.0
13-04 02:38:44,0.335,0.251,99.163,0.084,0.0,0.167,0.0,110592.0,0.0,8.0,2202132480.0,847216640.0,2381176832.0,28188549120.0,3234807.0,142479.0
13-04 02:38:45,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2201518080.0,847216640.0,2384359424.0,28185980928.0,3096317.0,144777.0
13-04 02:38:46,0.334,0.251,99.165,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2201952256.0,847216640.0,2386845696.0,28183060480.0,3176778.0,144521.0
13-04 02:38:47,0.418,0.084,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201686016.0,847216640.0,2390065152.0,28180107264.0,3253546.0,133442.0
13-04 02:38:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201866240.0,847216640.0,2389979136.0,28180013056.0,4626.0,4106.0
13-04 02:38:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2201866240.0,847216640.0,2389979136.0,28180013056.0,7444.0,7238.0
13-04 02:38:50,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2201866240.0,847216640.0,2389979136.0,28180013056.0,4692.0,4136.0
13-04 02:38:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201866240.0,847216640.0,2389979136.0,28180013056.0,5084.0,5015.0
13-04 02:38:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,72605696.0,0.0,71.0,2201862144.0,847216640.0,2389983232.0,28180013056.0,3883.0,2859.0
13-04 02:38:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201862144.0,847216640.0,2389983232.0,28180013056.0,5997.0,6269.0
13-04 02:38:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2201862144.0,847216640.0,2389983232.0,28180013056.0,4419.0,4332.0
13-04 02:38:55,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201608192.0,847216640.0,2391572480.0,28178677760.0,1849073.0,85890.0
13-04 02:38:56,0.418,0.334,98.913,0.084,0.0,0.251,0.0,28672.0,0.0,6.0,2202226688.0,847216640.0,2394247168.0,28175384576.0,3169124.0,135834.0
13-04 02:38:57,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2202107904.0,847216640.0,2396856320.0,28172894208.0,2962322.0,129741.0
13-04 02:38:58,0.584,0.250,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2202877952.0,847216640.0,2400309248.0,28168671232.0,3875294.0,163196.0
13-04 02:38:59,0.334,0.084,99.247,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2204360704.0,847216640.0,2403364864.0,28164132864.0,3001635.0,134170.0
13-04 02:39:00,0.168,0.335,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204585984.0,847216640.0,2406187008.0,28161085440.0,3562757.0,157375.0
13-04 02:39:01,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204540928.0,847216640.0,2409406464.0,28157911040.0,3566814.0,162794.0
13-04 02:39:02,0.251,0.251,99.079,0.167,0.0,0.251,0.0,49152.0,0.0,11.0,2204319744.0,847216640.0,2412580864.0,28154957824.0,3327551.0,151742.0
13-04 02:39:03,0.584,0.334,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2204692480.0,847216640.0,2415382528.0,28151783424.0,3493298.0,152836.0
13-04 02:39:04,0.335,0.251,99.246,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2204520448.0,847216640.0,2418569216.0,28148768768.0,3516460.0,153398.0
13-04 02:39:05,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204819456.0,847216640.0,2421764096.0,28145274880.0,3640290.0,160249.0
13-04 02:39:06,0.500,0.250,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204639232.0,847216640.0,2424578048.0,28142641152.0,3148726.0,138902.0
13-04 02:39:07,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204434432.0,847216640.0,2427887616.0,28139536384.0,3614331.0,175145.0
13-04 02:39:08,0.418,0.251,99.080,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2204266496.0,847216640.0,2431004672.0,28136587264.0,3476604.0,153102.0
13-04 02:39:09,0.500,0.417,98.832,0.0,0.0,0.250,0.0,155648.0,0.0,11.0,2204188672.0,847216640.0,2434162688.0,28133507072.0,3536056.0,158156.0
13-04 02:39:10,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204581888.0,847216640.0,2437038080.0,28130238464.0,3468306.0,157598.0
13-04 02:39:11,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204467200.0,847216640.0,2439884800.0,28127506432.0,3290817.0,153737.0
13-04 02:39:12,0.335,0.335,99.163,0.0,0.0,0.167,0.0,36864.0,0.0,2.0,2204495872.0,847216640.0,2443218944.0,28124143616.0,3611658.0,162030.0
13-04 02:39:13,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204770304.0,847216640.0,2446024704.0,28121063424.0,3558479.0,159667.0
13-04 02:39:14,0.251,0.335,99.079,0.168,0.0,0.168,0.0,86016.0,0.0,6.0,2204569600.0,847216640.0,2449367040.0,28117921792.0,3426091.0,150874.0
13-04 02:39:15,0.583,0.250,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2204667904.0,847216640.0,2452062208.0,28115128320.0,3292240.0,149205.0
13-04 02:39:16,0.501,0.501,98.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2205515776.0,847216640.0,2455445504.0,28110897152.0,3731166.0,163993.0
13-04 02:39:17,0.501,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205118464.0,847216640.0,2458468352.0,28108271616.0,3439019.0,151985.0
13-04 02:39:18,0.417,0.250,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2205138944.0,847216640.0,2461495296.0,28105224192.0,3266208.0,142665.0
13-04 02:39:19,0.418,0.418,99.079,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2205175808.0,847216640.0,2464665600.0,28102017024.0,3643362.0,164740.0
13-04 02:39:20,0.252,0.168,99.245,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,2204999680.0,847216640.0,2467762176.0,28099096576.0,3379364.0,154864.0
13-04 02:39:21,0.168,0.251,99.413,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2205241344.0,847216640.0,2470789120.0,28095827968.0,3619727.0,168823.0
13-04 02:39:22,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204872704.0,847216640.0,2473951232.0,28093034496.0,3359279.0,155309.0
13-04 02:39:23,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2205237248.0,847216640.0,2477023232.0,28089597952.0,3575290.0,156328.0
13-04 02:39:24,0.418,0.251,99.080,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2205163520.0,847216640.0,2479796224.0,28086898688.0,3409904.0,154669.0
13-04 02:39:25,0.250,0.584,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205278208.0,847216640.0,2482728960.0,28083851264.0,3359442.0,153369.0
13-04 02:39:26,0.251,0.168,99.162,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2205085696.0,847216640.0,2486190080.0,28080582656.0,3560262.0,156928.0
13-04 02:39:27,0.168,0.252,99.413,0.0,0.0,0.168,0.0,97566720.0,0.0,95.0,2205884416.0,847216640.0,2488791040.0,28077182976.0,3371300.0,150678.0
13-04 02:39:28,0.251,0.502,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205298688.0,847216640.0,2492350464.0,28074209280.0,3634029.0,152301.0
13-04 02:39:29,0.335,0.168,99.414,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,2205437952.0,847216640.0,2495164416.0,28071256064.0,3359255.0,144223.0
13-04 02:39:30,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205446144.0,847216640.0,2498392064.0,28068020224.0,3447282.0,154827.0
13-04 02:39:31,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205380608.0,847216640.0,2501283840.0,28065193984.0,3425484.0,154006.0
13-04 02:39:32,0.252,0.168,99.412,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2205511680.0,847216640.0,2504421376.0,28061925376.0,3583770.0,158206.0
13-04 02:39:33,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206076928.0,847216640.0,2507284480.0,28058497024.0,3417941.0,168799.0
13-04 02:39:34,0.417,0.167,99.249,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2205741056.0,847216640.0,2510794752.0,28055322624.0,3643209.0,154989.0
13-04 02:39:35,0.333,0.333,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205511680.0,847216640.0,2513620992.0,28052725760.0,3249636.0,145581.0
13-04 02:39:36,0.418,0.334,99.080,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2205925376.0,847216640.0,2516738048.0,28049195008.0,3457467.0,152813.0
13-04 02:39:37,0.418,0.251,99.247,0.0,0.0,0.084,0.0,40960.0,0.0,9.0,2205884416.0,847216640.0,2519801856.0,28046172160.0,3468157.0,170800.0
13-04 02:39:38,0.417,0.417,98.831,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2205786112.0,847216640.0,2522853376.0,28043218944.0,3609234.0,158647.0
13-04 02:39:39,0.419,0.168,99.330,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2205806592.0,847216640.0,2525863936.0,28040187904.0,3400403.0,149543.0
13-04 02:39:40,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2205052928.0,847216640.0,2529083392.0,28037722112.0,3561846.0,154982.0
13-04 02:39:41,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204897280.0,847216640.0,2531598336.0,28035362816.0,3206586.0,151374.0
13-04 02:39:42,0.168,0.252,99.413,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2204450816.0,847216640.0,2535219200.0,28032188416.0,3687501.0,160149.0
13-04 02:39:43,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204905472.0,847216640.0,2538160128.0,28028792832.0,3441906.0,155314.0
13-04 02:39:44,0.251,0.334,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,2204835840.0,847216640.0,2541404160.0,28025618432.0,3583037.0,154863.0
13-04 02:39:45,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204786688.0,847216640.0,2544439296.0,28022632448.0,3384181.0,157171.0
13-04 02:39:46,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2204925952.0,847216640.0,2547154944.0,28019777536.0,3332123.0,151859.0
13-04 02:39:47,0.334,0.334,99.165,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2204540928.0,847216640.0,2550587392.0,28016730112.0,3484341.0,157342.0
13-04 02:39:48,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2204938240.0,847216640.0,2553618432.0,28013301760.0,3500207.0,151507.0
13-04 02:39:49,0.251,0.418,99.163,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2204930048.0,847216640.0,2556547072.0,28010381312.0,3623195.0,163737.0
13-04 02:39:50,0.417,0.250,98.915,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2204831744.0,847216640.0,2559852544.0,28007174144.0,3506935.0,159650.0
13-04 02:39:51,0.336,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,1.0,2204876800.0,847216640.0,2562822144.0,28004159488.0,3396613.0,148022.0
13-04 02:39:52,0.334,0.500,98.999,0.0,0.0,0.167,0.0,8192.0,0.0,0.0,2204856320.0,847216640.0,2565890048.0,28001112064.0,3381459.0,155057.0
13-04 02:39:53,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204692480.0,847216640.0,2568880128.0,27998285824.0,3429528.0,156189.0
13-04 02:39:54,0.418,0.251,99.081,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2204696576.0,847216640.0,2572144640.0,27995017216.0,3601659.0,156356.0
13-04 02:39:55,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2204794880.0,847216640.0,2574839808.0,27992223744.0,3425679.0,152946.0
13-04 02:39:56,0.335,0.335,98.996,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,2204753920.0,847216640.0,2577772544.0,27989331968.0,3317650.0,147858.0
13-04 02:39:57,0.335,0.251,99.079,0.0,0.0,0.335,0.0,92262400.0,0.0,90.0,2205224960.0,847216640.0,2580959232.0,27985674240.0,3638257.0,157562.0
13-04 02:39:58,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2205003776.0,847216640.0,2583908352.0,27982946304.0,3294266.0,149085.0
13-04 02:39:59,0.418,0.084,99.499,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2204954624.0,847216640.0,2587385856.0,27979517952.0,3715559.0,168136.0
13-04 02:40:00,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204921856.0,847216640.0,2590371840.0,27976564736.0,3706795.0,168288.0
13-04 02:40:01,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204831744.0,847216640.0,2593730560.0,27973296128.0,3664705.0,159495.0
13-04 02:40:02,0.251,0.251,99.331,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2204479488.0,847216640.0,2596749312.0,27970629632.0,2927779.0,129545.0
13-04 02:40:03,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204844032.0,847216640.0,2599813120.0,27967201280.0,3729116.0,170422.0
13-04 02:40:04,0.334,0.417,99.082,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2204794880.0,847216640.0,2602815488.0,27964248064.0,3119885.0,136033.0
13-04 02:40:05,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2205106176.0,847216640.0,2605805568.0,27960946688.0,3809776.0,158696.0
13-04 02:40:06,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204475392.0,847216640.0,2608943104.0,27958439936.0,3162760.0,148451.0
13-04 02:40:07,0.334,0.418,99.165,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,2204930048.0,847216640.0,2611822592.0,27955105792.0,3710083.0,180791.0
13-04 02:40:08,0.501,0.250,98.748,0.167,0.0,0.334,0.0,2355200.0,0.0,4.0,2204827648.0,847216640.0,2614685696.0,27952345088.0,3145717.0,144105.0
13-04 02:40:09,1.665,0.500,96.003,1.499,0.0,0.333,0.0,32763904.0,0.0,46.0,2204913664.0,847216640.0,2617966592.0,27948978176.0,3786715.0,165198.0
13-04 02:40:10,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204680192.0,847216640.0,2620956672.0,27946221568.0,3452665.0,153385.0
13-04 02:40:11,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204499968.0,847216640.0,2624069632.0,27943288832.0,3559027.0,159093.0
13-04 02:40:12,0.751,0.417,98.664,0.0,0.0,0.167,0.0,81920.0,0.0,15.0,2203971584.0,847216640.0,2627223552.0,27940663296.0,3481837.0,161409.0
13-04 02:40:13,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204368896.0,847216640.0,2630000640.0,27937488896.0,3201795.0,145754.0
13-04 02:40:14,0.585,0.251,98.830,0.167,0.0,0.167,0.0,69632.0,0.0,5.0,2204356608.0,847216640.0,2633314304.0,27934187520.0,3757024.0,165415.0
13-04 02:40:15,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204327936.0,847216640.0,2636296192.0,27931234304.0,3352954.0,146442.0
13-04 02:40:16,0.667,0.250,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2204409856.0,847216640.0,2639380480.0,27928068096.0,3574456.0,153215.0
13-04 02:40:17,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204508160.0,847216640.0,2642157568.0,27925192704.0,3260738.0,147264.0
13-04 02:40:18,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204303360.0,847216640.0,2645471232.0,27922083840.0,3612291.0,163575.0
13-04 02:40:19,0.335,0.251,99.247,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2204200960.0,847216640.0,2648621056.0,27919036416.0,3322271.0,153240.0
13-04 02:40:20,0.334,0.418,99.080,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2203983872.0,847216640.0,2651852800.0,27916021760.0,3621607.0,161367.0
13-04 02:40:21,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204073984.0,847216640.0,2654875648.0,27912908800.0,3563553.0,163136.0
13-04 02:40:22,0.334,0.250,99.082,0.0,0.0,0.334,0.0,28672.0,0.0,2.0,2204160000.0,847216640.0,2657898496.0,27909799936.0,3275269.0,150226.0
13-04 02:40:23,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204217344.0,847216640.0,2660888576.0,27906752512.0,3479781.0,153295.0
13-04 02:40:24,0.251,0.168,99.329,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2204164096.0,847216640.0,2663989248.0,27903705088.0,3501842.0,163306.0
13-04 02:40:25,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204139520.0,847216640.0,2666958848.0,27900760064.0,3622317.0,161465.0
13-04 02:40:26,0.418,0.167,98.997,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2204254208.0,847216640.0,2669731840.0,27897872384.0,3154338.0,143221.0
13-04 02:40:27,0.835,0.334,98.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204241920.0,847216640.0,2672918528.0,27894697984.0,3460170.0,155337.0
13-04 02:40:28,3.255,0.167,96.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210353152.0,847216640.0,2675888128.0,27885617152.0,3711954.0,170887.0
13-04 02:40:29,0.667,0.334,98.666,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2210451456.0,847216640.0,2678956032.0,27882450944.0,3448297.0,159561.0
13-04 02:40:30,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206572544.0,847216640.0,2681950208.0,27883335680.0,3546042.0,155196.0
13-04 02:40:31,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205827072.0,847216640.0,2685366272.0,27880665088.0,3314752.0,152385.0
13-04 02:40:32,0.334,0.417,98.831,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2205786112.0,847216640.0,2688516096.0,27877556224.0,3738725.0,161192.0
13-04 02:40:33,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205798400.0,847216640.0,2691457024.0,27874603008.0,3177981.0,137059.0
13-04 02:40:34,0.252,0.168,99.497,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2205892608.0,847216640.0,2694959104.0,27871006720.0,3782665.0,157799.0
13-04 02:40:35,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205945856.0,847216640.0,2697539584.0,27868372992.0,3172072.0,141787.0
13-04 02:40:36,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2206085120.0,847216640.0,2701090816.0,27864682496.0,3807320.0,160373.0
13-04 02:40:37,0.500,0.250,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2206392320.0,847216640.0,2703409152.0,27862056960.0,3039392.0,158670.0
13-04 02:40:38,0.418,0.418,98.747,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2206273536.0,847216640.0,2706862080.0,27858722816.0,3782606.0,157393.0
13-04 02:40:39,0.251,0.335,99.331,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2206343168.0,847216640.0,2709426176.0,27856089088.0,2928973.0,125354.0
13-04 02:40:40,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206224384.0,847216640.0,2712719360.0,27852914688.0,3781737.0,161607.0
13-04 02:40:41,0.167,0.502,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206052352.0,847216640.0,2716098560.0,27849707520.0,3563770.0,154582.0
13-04 02:40:42,0.502,0.251,99.079,0.0,0.0,0.167,0.0,103436288.0,0.0,105.0,2205790208.0,847216640.0,2719154176.0,27846914048.0,3301486.0,148668.0
13-04 02:40:43,0.417,0.334,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2205814784.0,847216640.0,2722566144.0,27843477504.0,3823525.0,165334.0
13-04 02:40:44,0.251,0.334,99.081,0.167,0.0,0.167,0.0,114688.0,0.0,10.0,2206326784.0,847216640.0,2724941824.0,27840589824.0,3026794.0,137240.0
13-04 02:40:45,0.417,0.500,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2206285824.0,847216640.0,2728284160.0,27837288448.0,3865292.0,171400.0
13-04 02:40:46,0.251,0.418,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206617600.0,847216640.0,2731032576.0,27834208256.0,3169440.0,144883.0
13-04 02:40:47,0.335,0.167,99.247,0.0,0.0,0.251,0.0,49152.0,0.0,11.0,2206253056.0,847216640.0,2734538752.0,27831066624.0,3591380.0,161010.0
13-04 02:40:48,0.168,0.252,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2206273536.0,847216640.0,2737565696.0,27828019200.0,3442609.0,150862.0
13-04 02:40:49,0.667,0.250,98.833,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2206662656.0,847216640.0,2740383744.0,27824812032.0,3538243.0,157287.0
13-04 02:40:50,0.250,0.501,98.831,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2206253056.0,847216640.0,2743713792.0,27821891584.0,3287702.0,151699.0
13-04 02:40:51,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206490624.0,847216640.0,2746617856.0,27818749952.0,3616878.0,165126.0
13-04 02:40:52,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206384128.0,847216640.0,2749517824.0,27815956480.0,3292003.0,146539.0
13-04 02:40:53,0.250,0.417,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206498816.0,847216640.0,2752958464.0,27812401152.0,3766436.0,164443.0
13-04 02:40:54,0.500,0.416,98.918,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2206003200.0,847216640.0,2756120576.0,27809734656.0,3284645.0,166435.0
13-04 02:40:55,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206121984.0,847216640.0,2758160384.0,27807576064.0,2525034.0,102269.0
13-04 02:40:56,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2206474240.0,847216640.0,2758230016.0,27807154176.0,4587.0,3867.0
13-04 02:40:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,6466.0,5213.0
13-04 02:40:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,4984.0,4830.0
13-04 02:40:59,0.083,0.167,99.667,0.083,0.0,0.0,0.0,90112.0,0.0,6.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,4632.0,4092.0
13-04 02:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,8020.0,8380.0
13-04 02:41:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,5498.0,5807.0
13-04 02:41:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,4556.0,3891.0
13-04 02:41:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206564352.0,847216640.0,2758234112.0,27807059968.0,7382.0,7294.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2206564352.0,847216640.0,2758234112.0,27807059968.0,5610.0,4547.0
13-04 02:41:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206564352.0,847216640.0,2758234112.0,27807059968.0,5601.0,4625.0
13-04 02:41:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206564352.0,847216640.0,2758234112.0,27807059968.0,5529.0,4632.0
13-04 02:41:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206564352.0,847216640.0,2758234112.0,27807059968.0,41167.0,40733.0
13-04 02:41:08,0.334,0.250,99.165,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2206302208.0,847216640.0,2760019968.0,27805536256.0,1943467.0,96489.0
13-04 02:41:09,0.334,0.251,99.332,0.0,0.0,0.084,0.0,143360.0,0.0,11.0,2206818304.0,847216640.0,2762719232.0,27802320896.0,3283979.0,156161.0
13-04 02:41:10,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206547968.0,847216640.0,2765369344.0,27799941120.0,2891534.0,130480.0
13-04 02:41:11,0.333,0.167,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2206502912.0,847216640.0,2768715776.0,27796639744.0,3562966.0,151535.0
13-04 02:41:12,0.334,0.250,99.332,0.0,0.0,0.083,0.0,53141504.0,0.0,54.0,2206629888.0,847216640.0,2772017152.0,27793211392.0,4060093.0,152905.0
13-04 02:41:13,0.502,0.084,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206130176.0,847216640.0,2775461888.0,27790266368.0,3519739.0,147583.0
13-04 02:41:14,3.589,1.252,94.741,0.167,0.0,0.250,0.0,94208.0,0.0,8.0,2211016704.0,847216640.0,2779344896.0,27781496832.0,4351147.0,186687.0
13-04 02:41:15,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2210488320.0,847216640.0,2781818880.0,27779551232.0,3100460.0,137754.0
13-04 02:41:16,0.417,0.583,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2210459648.0,847216640.0,2785808384.0,27775590400.0,4452833.0,191047.0
13-04 02:41:17,0.334,0.250,98.998,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2210299904.0,847216640.0,2788896768.0,27772661760.0,3195116.0,143238.0
13-04 02:41:18,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210275328.0,847216640.0,2791936000.0,27769647104.0,3613746.0,155986.0
13-04 02:41:19,0.084,0.335,99.413,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2210242560.0,847216640.0,2795683840.0,27765932032.0,3852446.0,153048.0
13-04 02:41:20,0.251,0.335,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2210279424.0,847216640.0,2798534656.0,27763044352.0,3631520.0,163570.0
13-04 02:41:21,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2209931264.0,847216640.0,2802208768.0,27759718400.0,3887899.0,167207.0
13-04 02:41:22,0.335,0.168,99.330,0.0,0.0,0.168,0.0,45056.0,0.0,10.0,2210144256.0,847216640.0,2805264384.0,27756449792.0,3739727.0,169481.0
13-04 02:41:23,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2210127872.0,847216640.0,2808709120.0,27753021440.0,3925767.0,173473.0
13-04 02:41:24,0.335,0.335,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2210369536.0,847216640.0,2812055552.0,27749433344.0,3509894.0,165707.0
13-04 02:41:25,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2210045952.0,847216640.0,2815807488.0,27746004992.0,4034848.0,186055.0
13-04 02:41:26,0.417,0.334,98.831,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2210086912.0,847216640.0,2818813952.0,27742957568.0,3486427.0,158102.0
13-04 02:41:27,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210168832.0,847216640.0,2821873664.0,27739815936.0,3793987.0,183348.0
13-04 02:41:28,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210136064.0,847216640.0,2825113600.0,27736608768.0,3635378.0,167824.0
13-04 02:41:29,0.335,0.251,99.331,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2210074624.0,847216640.0,2828562432.0,27733221376.0,3979905.0,179648.0
13-04 02:41:30,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2210091008.0,847216640.0,2831847424.0,27729920000.0,3572347.0,159646.0
13-04 02:41:31,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210066432.0,847216640.0,2835079168.0,27726712832.0,3808292.0,169476.0
13-04 02:41:32,0.334,0.501,98.914,0.084,0.0,0.167,0.0,40960.0,0.0,4.0,2209955840.0,847216640.0,2838458368.0,27723444224.0,3835648.0,167011.0
13-04 02:41:33,0.336,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2209976320.0,847216640.0,2841739264.0,27720142848.0,3584187.0,175142.0
13-04 02:41:34,0.251,0.335,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,6.0,2209955840.0,847216640.0,2845196288.0,27716706304.0,4023008.0,190357.0
13-04 02:41:35,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210164736.0,847216640.0,2848194560.0,27713499136.0,3516332.0,160970.0
13-04 02:41:36,0.586,0.335,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210377728.0,847216640.0,2852114432.0,27709366272.0,4261688.0,194480.0
13-04 02:41:37,0.168,0.168,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210185216.0,847216640.0,2854920192.0,27706753024.0,3267368.0,168676.0
13-04 02:41:38,0.418,0.251,98.912,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2210095104.0,847216640.0,2858786816.0,27702976512.0,4017937.0,182365.0
13-04 02:41:39,0.334,0.334,99.248,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2210168832.0,847216640.0,2861760512.0,27699929088.0,3576863.0,165445.0
13-04 02:41:40,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210217984.0,847216640.0,2864885760.0,27696754688.0,3798343.0,171407.0
13-04 02:41:41,0.168,0.335,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210217984.0,847216640.0,2868346880.0,27693293568.0,3704397.0,161978.0
13-04 02:41:42,0.335,0.335,99.079,0.0,0.0,0.251,0.0,80846848.0,0.0,83.0,2210058240.0,847216640.0,2871648256.0,27690151936.0,3890212.0,197282.0
13-04 02:41:43,0.335,0.251,99.163,0.0,0.0,0.251,0.0,18620416.0,0.0,18.0,2209624064.0,847216640.0,2875359232.0,27686875136.0,3805346.0,168346.0
13-04 02:41:44,0.335,0.168,99.079,0.168,0.0,0.251,0.0,110592.0,0.0,10.0,2210189312.0,847216640.0,2877968384.0,27683700736.0,3581967.0,167391.0
13-04 02:41:45,0.335,0.251,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2210004992.0,847216640.0,2881200128.0,27680653312.0,3498341.0,158705.0
13-04 02:41:46,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2209968128.0,847216640.0,2884759552.0,27677130752.0,3868507.0,177798.0
13-04 02:41:47,0.418,0.251,99.247,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,2209914880.0,847216640.0,2887987200.0,27673956352.0,3634310.0,154106.0
13-04 02:41:48,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2209611776.0,847216640.0,2891497472.0,27670749184.0,3744989.0,169207.0
13-04 02:41:49,0.419,0.251,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2209984512.0,847216640.0,2894774272.0,27667099648.0,3916266.0,200845.0
13-04 02:41:50,0.585,0.334,98.829,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2209968128.0,847216640.0,2897973248.0,27663917056.0,3743483.0,169898.0
13-04 02:41:51,0.418,0.167,98.997,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2209947648.0,847216640.0,2901487616.0,27660423168.0,3975108.0,184749.0
13-04 02:41:52,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2209837056.0,847216640.0,2904612864.0,27657408512.0,3499890.0,151089.0
13-04 02:41:53,0.251,0.502,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2210250752.0,847216640.0,2907848704.0,27653758976.0,3901599.0,180438.0
13-04 02:41:54,0.334,0.167,99.415,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2210205696.0,847216640.0,2911068160.0,27650584576.0,3631877.0,165496.0
13-04 02:41:55,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2209755136.0,847216640.0,2914758656.0,27647344640.0,3720946.0,190131.0
13-04 02:41:56,0.335,0.251,99.078,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2209394688.0,847216640.0,2917654528.0,27644809216.0,3672478.0,163637.0
13-04 02:41:57,0.335,0.418,99.247,0.0,0.0,0.0,0.0,49152.0,0.0,10.0,2209239040.0,847216640.0,2921066496.0,27641552896.0,3660462.0,173430.0
13-04 02:41:58,0.668,0.334,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2209411072.0,847216640.0,2924355584.0,27638091776.0,3814028.0,180973.0
13-04 02:41:59,0.335,0.251,99.163,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2209730560.0,847216640.0,2927296512.0,27634831360.0,3627709.0,185452.0
13-04 02:42:00,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2209918976.0,847216640.0,2930790400.0,27631149056.0,3940667.0,188409.0
13-04 02:42:01,0.336,0.168,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2209529856.0,847216640.0,2934640640.0,27627687936.0,4221639.0,191203.0
13-04 02:42:02,0.168,0.168,99.413,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2209562624.0,847216640.0,2937622528.0,27624673280.0,3281970.0,150242.0
13-04 02:42:03,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2209361920.0,847216640.0,2941284352.0,27621212160.0,3984677.0,180315.0
13-04 02:42:04,0.501,0.418,98.914,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2209337344.0,847216640.0,2944483328.0,27618037760.0,3669664.0,166128.0
13-04 02:42:05,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2209054720.0,847216640.0,2947813376.0,27614990336.0,3724760.0,175506.0
13-04 02:42:06,1.006,0.671,98.072,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2223607808.0,847216640.0,2950803456.0,27597447168.0,3428206.0,163736.0
13-04 02:42:07,3.005,0.835,95.826,0.0,0.0,0.334,0.0,32768.0,0.0,3.0,2223104000.0,847216640.0,2954162176.0,27594592256.0,3917868.0,209000.0
13-04 02:42:08,0.418,0.167,98.996,0.251,0.0,0.167,0.0,45056.0,0.0,3.0,2222325760.0,847216640.0,2957934592.0,27591598080.0,4034817.0,182924.0
13-04 02:42:09,0.838,0.251,98.743,0.0,0.0,0.168,0.0,151552.0,0.0,10.0,2221772800.0,847216640.0,2960957440.0,27589128192.0,3646213.0,167821.0
13-04 02:42:10,0.585,0.418,98.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221535232.0,847216640.0,2964459520.0,27585863680.0,4113845.0,185588.0
13-04 02:42:11,0.250,0.501,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221473792.0,847216640.0,2967605248.0,27582779392.0,3282785.0,153758.0
13-04 02:42:12,0.418,0.334,98.997,0.0,0.0,0.251,0.0,62271488.0,0.0,61.0,2221441024.0,847216640.0,2970660864.0,27579756544.0,3723063.0,172277.0
13-04 02:42:13,0.334,0.334,99.248,0.0,0.0,0.084,0.0,37093376.0,0.0,37.0,2221809664.0,847216640.0,2973855744.0,27576193024.0,3813191.0,170183.0
13-04 02:42:14,0.251,0.251,99.163,0.084,0.0,0.251,0.0,98304.0,0.0,8.0,2221400064.0,847216640.0,2977779712.0,27572678656.0,3916245.0,175176.0
13-04 02:42:15,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2221420544.0,847216640.0,2980933632.0,27569504256.0,3728759.0,171876.0
13-04 02:42:16,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221842432.0,847216640.0,2984050688.0,27565965312.0,3702827.0,162398.0
13-04 02:42:17,4.770,0.753,94.142,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2282840064.0,847216640.0,2986831872.0,27502186496.0,3806794.0,338654.0
13-04 02:42:18,27.129,2.170,70.451,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2593472512.0,847216640.0,2989617152.0,27188768768.0,3865181.0,1064962.0
13-04 02:42:19,33.528,0.167,66.138,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2633068544.0,847216640.0,2991812608.0,27146977280.0,2438665.0,112580.0
13-04 02:42:20,7.429,0.668,91.569,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2642780160.0,847216640.0,2994573312.0,27134504960.0,3819083.0,287837.0
13-04 02:42:21,2.017,0.252,97.563,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2646851584.0,847216640.0,2998882304.0,27126124544.0,4913711.0,345524.0
13-04 02:42:22,2.167,0.667,96.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2665820160.0,847216640.0,3002966016.0,27103072256.0,4990355.0,371630.0
13-04 02:42:23,2.256,0.418,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2693713920.0,847216640.0,3006779392.0,27071365120.0,4417926.0,340818.0
13-04 02:42:24,1.832,0.500,97.336,0.0,0.0,0.333,0.0,73728.0,0.0,5.0,2696167424.0,847216640.0,3010424832.0,27065266176.0,4625005.0,353849.0
13-04 02:42:25,2.002,0.334,97.164,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,2712965120.0,847216640.0,3013636096.0,27045257216.0,4169146.0,342791.0
13-04 02:42:26,2.101,0.168,97.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2738036736.0,847216640.0,3017060352.0,27016761344.0,4368316.0,339315.0
13-04 02:42:27,1.920,0.250,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2740396032.0,847216640.0,3020570624.0,27010891776.0,3851408.0,321761.0
13-04 02:42:28,2.924,0.418,96.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2587533312.0,847216640.0,3023462400.0,27160862720.0,4008929.0,328856.0
13-04 02:42:29,3.833,0.500,95.500,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2584698880.0,847216640.0,3027116032.0,27160043520.0,4339509.0,339877.0
13-04 02:42:30,2.411,0.582,96.758,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,2589556736.0,847216640.0,3029831680.0,27152470016.0,3924608.0,326816.0
13-04 02:42:31,1.923,0.334,97.492,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2590875648.0,847216640.0,3033743360.0,27147239424.0,4264820.0,340277.0
13-04 02:42:32,1.754,0.418,97.577,0.0,0.0,0.251,0.0,69632.0,0.0,17.0,2601811968.0,847216640.0,3036782592.0,27133263872.0,4291769.0,341225.0
13-04 02:42:33,2.345,0.335,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2613342208.0,847216640.0,3040120832.0,27118395392.0,4071919.0,333805.0
13-04 02:42:34,1.839,0.418,97.492,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2616008704.0,847216640.0,3043487744.0,27112361984.0,4207625.0,334991.0
13-04 02:42:35,1.506,0.251,97.908,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2618269696.0,847216640.0,3046776832.0,27106811904.0,3794895.0,316237.0
13-04 02:42:36,2.172,0.251,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2621378560.0,847216640.0,3050217472.0,27100262400.0,4345150.0,341937.0
13-04 02:42:37,2.585,0.417,96.747,0.0,0.0,0.250,0.0,4096.0,0.0,1.0,2624155648.0,847216640.0,3053060096.0,27094642688.0,4104552.0,348268.0
13-04 02:42:38,1.426,0.252,98.070,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2633764864.0,847216640.0,3056529408.0,27081564160.0,4105808.0,325236.0
13-04 02:42:39,1.669,0.584,97.579,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2640195584.0,847216640.0,3060097024.0,27071565824.0,4258069.0,344677.0
13-04 02:42:40,1.338,0.334,97.910,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2656624640.0,847216640.0,3062452224.0,27052781568.0,4098107.0,333500.0
13-04 02:42:41,1.508,0.419,98.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2658357248.0,847216640.0,3066404864.0,27047096320.0,4359583.0,340200.0
13-04 02:42:42,1.672,0.502,97.742,0.0,0.0,0.084,0.0,49168384.0,0.0,53.0,2658648064.0,847216640.0,3069919232.0,27043291136.0,3918996.0,318489.0
13-04 02:42:43,1.506,0.251,98.075,0.0,0.0,0.167,0.0,50405376.0,0.0,54.0,2658861056.0,847216640.0,3073519616.0,27039477760.0,4127066.0,335539.0
13-04 02:42:44,2.089,0.334,97.410,0.0,0.0,0.167,0.0,126976.0,0.0,9.0,2659147776.0,847216640.0,3076661248.0,27036049408.0,4051141.0,331798.0
13-04 02:42:45,1.833,0.333,97.167,0.417,0.0,0.250,0.0,45056.0,0.0,4.0,2659868672.0,847216640.0,3080192000.0,27031797760.0,4408117.0,345756.0
13-04 02:42:46,2.417,0.250,97.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2660016128.0,847216640.0,3083505664.0,27028336640.0,4369322.0,345794.0
13-04 02:42:47,1.417,0.500,97.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2661154816.0,847216640.0,3086905344.0,27023798272.0,3896332.0,319310.0
13-04 02:42:48,2.750,0.250,96.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2666094592.0,847216640.0,3089711104.0,27016052736.0,3807163.0,313800.0
13-04 02:42:49,1.505,0.502,97.826,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2666246144.0,847216640.0,3093176320.0,27012435968.0,4310402.0,346987.0
13-04 02:42:50,1.506,0.335,97.824,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2678611968.0,847216640.0,3096428544.0,26996817920.0,4045680.0,331321.0
13-04 02:42:51,1.503,0.501,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2694651904.0,847216640.0,3099688960.0,26977517568.0,4135473.0,335688.0
13-04 02:42:52,1.506,0.251,98.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2699083776.0,847216640.0,3102941184.0,26969833472.0,4308636.0,341782.0
13-04 02:42:53,1.095,0.084,98.568,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2703089664.0,847216640.0,3106205696.0,26962563072.0,4170721.0,335818.0
13-04 02:42:54,1.336,0.584,97.830,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2718236672.0,847216640.0,3109310464.0,26944311296.0,3888160.0,317923.0
13-04 02:42:55,1.675,0.251,97.822,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2731917312.0,847216640.0,3112939520.0,26927001600.0,4269939.0,343149.0
13-04 02:42:56,1.586,0.501,97.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2733187072.0,847216640.0,3116376064.0,26922295296.0,4201003.0,338321.0
13-04 02:42:57,1.258,0.336,98.238,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2733375488.0,847216640.0,3119644672.0,26918838272.0,4297963.0,344076.0
13-04 02:42:58,1.504,0.418,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733531136.0,847216640.0,3122946048.0,26915381248.0,4046535.0,320974.0
13-04 02:42:59,1.593,0.251,98.072,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2735616000.0,847216640.0,3126226944.0,26910015488.0,4235075.0,338018.0
13-04 02:43:00,1.838,0.251,97.494,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2736844800.0,847216640.0,3129536512.0,26905477120.0,4179765.0,341438.0
13-04 02:43:01,1.336,0.501,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2735783936.0,847216640.0,3133263872.0,26902810624.0,4032987.0,332297.0
13-04 02:43:02,1.007,0.419,98.574,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2736959488.0,847216640.0,3136180224.0,26898718720.0,4006880.0,323780.0
13-04 02:43:03,1.256,0.251,98.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742112256.0,847216640.0,3139284992.0,26890461184.0,3820921.0,322897.0
13-04 02:43:04,1.092,0.336,98.403,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2743230464.0,847216640.0,3142418432.0,26886209536.0,4636412.0,353595.0
13-04 02:43:05,2.0,0.250,97.500,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2742943744.0,847216640.0,3146457088.0,26882457600.0,4191943.0,331691.0
13-04 02:43:06,1.998,0.416,97.252,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2744905728.0,847216640.0,3149533184.0,26877419520.0,4009274.0,326586.0
13-04 02:43:07,1.339,0.251,98.243,0.0,0.0,0.167,0.0,69632.0,0.0,16.0,2746433536.0,847216640.0,3152707584.0,26872717312.0,4187699.0,345953.0
13-04 02:43:08,1.168,0.250,98.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2746281984.0,847216640.0,3155427328.0,26870149120.0,3103633.0,260096.0
13-04 02:43:09,1.747,0.250,98.003,0.0,0.0,0.0,0.0,122880.0,0.0,9.0,2746396672.0,847216640.0,3155501056.0,26869960704.0,474248.0,174204.0
13-04 02:43:10,2.075,0.166,97.593,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,2746396672.0,847220736.0,3155496960.0,26869960704.0,398953.0,163714.0
13-04 02:43:11,1.585,0.250,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746515456.0,847220736.0,3155505152.0,26869833728.0,385553.0,161070.0
13-04 02:43:12,1.336,0.417,98.164,0.0,0.0,0.083,0.0,33570816.0,0.0,34.0,2746515456.0,847220736.0,3155505152.0,26869833728.0,411016.0,165599.0
13-04 02:43:13,1.254,0.167,98.495,0.0,0.0,0.084,0.0,52248576.0,0.0,52.0,2746638336.0,847220736.0,3155509248.0,26869706752.0,398137.0,163409.0
13-04 02:43:14,2.007,0.251,97.742,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,2699177984.0,847220736.0,3155517440.0,26917158912.0,395771.0,160150.0
13-04 02:43:15,1.757,0.251,97.824,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2671837184.0,847220736.0,3155517440.0,26944499712.0,382627.0,161290.0
13-04 02:43:16,1.173,0.168,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2671665152.0,847220736.0,3155521536.0,26944667648.0,397156.0,165864.0
13-04 02:43:17,1.915,0.167,97.918,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2675773440.0,847220736.0,3155521536.0,26940559360.0,422684.0,181491.0
13-04 02:43:18,1.417,0.167,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677039104.0,847220736.0,3155525632.0,26939289600.0,332780.0,158044.0
13-04 02:43:19,1.500,0.250,98.250,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2681864192.0,847220736.0,3155525632.0,26934464512.0,471662.0,171978.0
13-04 02:43:20,1.504,0.167,97.995,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,2689986560.0,847220736.0,3155529728.0,26926338048.0,379924.0,161152.0
13-04 02:43:21,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2692206592.0,847220736.0,3155533824.0,26924113920.0,414789.0,167059.0
13-04 02:43:22,1.249,0.250,98.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2692395008.0,847220736.0,3155533824.0,26923925504.0,376611.0,160356.0
13-04 02:43:23,1.003,0.418,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2693279744.0,847220736.0,3155537920.0,26923036672.0,379385.0,160835.0
13-04 02:43:24,2.008,0.084,97.908,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2696708096.0,847220736.0,3155537920.0,26919608320.0,433118.0,165620.0
13-04 02:43:25,1.086,0.084,98.747,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2703814656.0,847220736.0,3155542016.0,26912497664.0,375699.0,158532.0
13-04 02:43:26,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2706309120.0,847220736.0,3155542016.0,26910003200.0,378645.0,162105.0
13-04 02:43:27,1.090,0.168,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2713837568.0,847220736.0,3155550208.0,26902466560.0,429948.0,171354.0
13-04 02:43:28,1.912,0.083,97.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2714726400.0,847220736.0,3155550208.0,26901577728.0,406229.0,164206.0
13-04 02:43:29,1.338,0.167,98.495,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2714722304.0,847220736.0,3155554304.0,26901577728.0,396010.0,160022.0
13-04 02:43:30,1.334,0.417,98.082,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2714845184.0,847220736.0,3155558400.0,26901450752.0,385323.0,162106.0
13-04 02:43:31,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2714972160.0,847220736.0,3155558400.0,26901323776.0,399302.0,160992.0
13-04 02:43:32,2.335,0.250,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2632364032.0,847220736.0,3155562496.0,26983927808.0,397823.0,163371.0
13-04 02:43:33,2.172,0.167,97.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2632642560.0,847220736.0,3156901888.0,26982309888.0,1893916.0,235894.0
13-04 02:43:34,1.843,0.335,97.655,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2635563008.0,847220736.0,3159601152.0,26976690176.0,3511952.0,303468.0
13-04 02:43:35,2.337,0.417,96.995,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2640277504.0,847220736.0,3162701824.0,26968875008.0,3954061.0,307544.0
13-04 02:43:36,1.591,0.419,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2643173376.0,847220736.0,3165642752.0,26963038208.0,3947170.0,317518.0
13-04 02:43:37,1.510,0.252,98.154,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2652733440.0,847220736.0,3168796672.0,26950324224.0,4289903.0,349788.0
13-04 02:43:38,1.920,0.167,97.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2664148992.0,847220736.0,3173085184.0,26934620160.0,4548258.0,330233.0
13-04 02:43:39,1.509,0.503,97.737,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2670133248.0,847220736.0,3176382464.0,26925338624.0,4435383.0,344003.0
13-04 02:43:40,1.590,0.502,97.741,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2673422336.0,847220736.0,3179331584.0,26919100416.0,4238394.0,339459.0
13-04 02:43:41,1.759,0.168,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2683047936.0,847220736.0,3183210496.0,26905595904.0,4416360.0,339706.0
13-04 02:43:42,1.918,0.500,97.415,0.0,0.0,0.167,0.0,73728.0,0.0,13.0,2691584000.0,847220736.0,3186663424.0,26893606912.0,4464043.0,346711.0
13-04 02:43:43,2.007,0.334,97.492,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2694238208.0,847220736.0,3190841344.0,26886774784.0,4456639.0,349409.0
13-04 02:43:44,1.255,0.335,98.243,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2698575872.0,847220736.0,3193802752.0,26879475712.0,4120513.0,335891.0
13-04 02:43:45,1.586,0.501,97.496,0.250,0.0,0.167,0.0,16384.0,0.0,2.0,2703024128.0,847220736.0,3197018112.0,26871812096.0,4500115.0,350504.0
13-04 02:43:46,1.595,0.084,98.153,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2707738624.0,847220736.0,3201175552.0,26862940160.0,4539309.0,349019.0
13-04 02:43:47,1.339,0.335,98.075,0.0,0.0,0.251,0.0,77824.0,0.0,2.0,2708701184.0,847220736.0,3204534272.0,26858618880.0,4521732.0,354055.0
13-04 02:43:48,1.669,0.334,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2708545536.0,847220736.0,3208568832.0,26854739968.0,4195517.0,333345.0
13-04 02:43:49,1.589,0.334,97.910,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2709577728.0,847220736.0,3211657216.0,26850619392.0,4422542.0,349912.0
13-04 02:43:50,1.587,0.251,97.661,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2710671360.0,847220736.0,3215990784.0,26845192192.0,4809577.0,357003.0
13-04 02:43:51,1.508,0.335,97.906,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2712350720.0,847220736.0,3218853888.0,26840649728.0,4015418.0,323115.0
13-04 02:43:52,1.676,0.503,97.737,0.0,0.0,0.084,0.0,24576.0,0.0,2.0,2712612864.0,847220736.0,3222302720.0,26836938752.0,4272819.0,343954.0
13-04 02:43:53,2.003,0.417,97.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2714447872.0,847220736.0,3226439680.0,26830966784.0,4691766.0,353536.0
13-04 02:43:54,2.080,0.166,97.671,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,2715582464.0,847220736.0,3227078656.0,26829193216.0,1419499.0,208185.0
13-04 02:43:55,1.003,0.084,98.662,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,2718478336.0,847220736.0,3227312128.0,26826063872.0,372213.0,159874.0
13-04 02:43:56,1.586,0.417,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725306368.0,847220736.0,3228901376.0,26817646592.0,2338273.0,248996.0
13-04 02:43:57,1.341,0.335,98.156,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2728861696.0,847220736.0,3233132544.0,26809860096.0,4905585.0,359039.0
13-04 02:43:58,1.832,0.250,97.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2732507136.0,847220736.0,3235581952.0,26803765248.0,3288689.0,305610.0
13-04 02:43:59,1.674,0.335,97.908,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2737709056.0,847220736.0,3240632320.0,26793512960.0,6401842.0,372886.0
13-04 02:44:00,2.003,0.501,97.162,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2745933824.0,847220736.0,3246440448.0,26779480064.0,6638616.0,390712.0
13-04 02:44:01,1.172,0.502,97.992,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2749165568.0,847220736.0,3251716096.0,26770972672.0,6452730.0,384117.0
13-04 02:44:02,1.590,0.251,97.908,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2750218240.0,847220736.0,3256946688.0,26764689408.0,5884629.0,367069.0
13-04 02:44:03,1.419,0.417,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2750935040.0,847220736.0,3260899328.0,26760019968.0,4997187.0,339939.0
13-04 02:44:04,1.665,0.583,97.669,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2752327680.0,847220736.0,3264839680.0,26754686976.0,4704625.0,346381.0
13-04 02:44:05,1.751,0.334,97.581,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2752843776.0,847220736.0,3268005888.0,26751004672.0,4273415.0,343853.0
13-04 02:44:06,1.255,0.251,98.243,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2754347008.0,847220736.0,3272183808.0,26745323520.0,4885818.0,359312.0
13-04 02:44:07,1.088,0.586,98.075,0.0,0.0,0.251,0.0,8704000.0,0.0,11.0,2755854336.0,847220736.0,3275563008.0,26740436992.0,4403363.0,346669.0
13-04 02:44:08,1.586,0.417,97.913,0.0,0.0,0.083,0.0,111550464.0,0.0,108.0,2757386240.0,847220736.0,3279056896.0,26735411200.0,4221913.0,334802.0
13-04 02:44:09,1.423,0.167,98.159,0.0,0.0,0.251,0.0,151552.0,0.0,12.0,2758377472.0,847220736.0,3282382848.0,26731094016.0,4387782.0,351571.0
13-04 02:44:10,2.005,0.501,97.327,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2760282112.0,847220736.0,3286065152.0,26725507072.0,4611321.0,351837.0
13-04 02:44:11,1.506,0.251,97.992,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2761900032.0,847220736.0,3289808896.0,26720145408.0,4453403.0,345206.0
13-04 02:44:12,1.340,0.251,98.241,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,2761973760.0,847220736.0,3293073408.0,26716807168.0,4036752.0,324031.0
13-04 02:44:13,1.669,0.417,97.663,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2764300288.0,847220736.0,3296350208.0,26711203840.0,4689687.0,363712.0
13-04 02:44:14,0.923,0.503,98.406,0.0,0.0,0.168,0.0,57344.0,0.0,3.0,2763874304.0,847220736.0,3300151296.0,26707828736.0,4368240.0,336471.0
13-04 02:44:15,1.338,0.334,98.161,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2763362304.0,847220736.0,3304058880.0,26704433152.0,4646612.0,349591.0
13-04 02:44:16,1.338,0.418,98.077,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2765643776.0,847220736.0,3307446272.0,26698764288.0,4037271.0,317535.0
13-04 02:44:17,1.173,0.335,98.241,0.0,0.0,0.251,0.0,114688.0,0.0,12.0,2764767232.0,847220736.0,3311284224.0,26695802880.0,4572467.0,490896.0
13-04 02:44:18,1.762,0.0,98.070,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2723450880.0,847220736.0,3314892800.0,26733510656.0,4633036.0,350824.0
13-04 02:44:19,2.250,0.417,97.083,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2686078976.0,847220736.0,3318476800.0,26767298560.0,4384054.0,343833.0
13-04 02:44:20,1.257,0.419,97.904,0.335,0.0,0.084,0.0,28672.0,0.0,3.0,2686734336.0,847220736.0,3321606144.0,26763513856.0,3873885.0,320648.0
13-04 02:44:21,1.589,0.334,97.826,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2689785856.0,847220736.0,3325325312.0,26756743168.0,4766442.0,340211.0
13-04 02:44:22,1.424,0.335,97.990,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2691305472.0,847220736.0,3328851968.0,26751696896.0,4578265.0,354432.0
13-04 02:44:23,1.339,0.335,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2692640768.0,847220736.0,3332661248.0,26746552320.0,4230524.0,330926.0
13-04 02:44:24,1.513,0.252,98.151,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2697203712.0,847220736.0,3336130560.0,26738520064.0,4310174.0,340322.0
13-04 02:44:25,1.338,0.418,97.826,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2703826944.0,847220736.0,3338842112.0,26729185280.0,4332473.0,343839.0
13-04 02:44:26,1.177,0.168,98.486,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2704248832.0,847220736.0,3343282176.0,26724323328.0,4793638.0,363479.0
13-04 02:44:27,1.587,0.334,97.911,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2705334272.0,847220736.0,3346477056.0,26720043008.0,4325674.0,332841.0
13-04 02:44:28,1.841,0.084,98.075,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2708250624.0,847220736.0,3346919424.0,26716684288.0,458588.0,164136.0
13-04 02:44:29,1.421,0.084,98.495,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2711769088.0,847220736.0,3346923520.0,26713161728.0,400952.0,165634.0
13-04 02:44:30,1.085,0.501,98.080,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2716848128.0,847220736.0,3348262912.0,26706743296.0,2181923.0,250438.0
13-04 02:44:31,1.757,0.502,97.657,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2723975168.0,847220736.0,3352756224.0,26695122944.0,5933430.0,378955.0
13-04 02:44:32,1.753,0.334,97.579,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2726969344.0,847220736.0,3358945280.0,26685939712.0,7229861.0,362396.0
13-04 02:44:33,1.339,0.502,97.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2727903232.0,847220736.0,3365490688.0,26678460416.0,7268134.0,402427.0
13-04 02:44:34,1.423,0.251,98.159,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2727858176.0,847220736.0,3370102784.0,26673893376.0,5015929.0,351371.0
13-04 02:44:35,1.418,0.500,97.748,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2728792064.0,847220736.0,3373199360.0,26669862912.0,4334029.0,327976.0
13-04 02:44:36,1.508,0.335,97.990,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2730229760.0,847220736.0,3378364416.0,26663260160.0,5863820.0,357988.0
13-04 02:44:37,1.258,0.252,98.406,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2731196416.0,847220736.0,3381968896.0,26658689024.0,4460411.0,360989.0
13-04 02:44:38,1.424,0.251,98.241,0.0,0.0,0.084,0.0,106115072.0,0.0,110.0,2732560384.0,847220736.0,3384987648.0,26654306304.0,4177642.0,327224.0
13-04 02:44:39,2.431,0.335,97.150,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,2692517888.0,847220736.0,3389009920.0,26690326528.0,4592782.0,350861.0
13-04 02:44:40,1.920,0.250,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2694635520.0,847220736.0,3392720896.0,26684497920.0,4403136.0,329678.0
13-04 02:44:41,1.998,0.416,97.002,0.167,0.0,0.416,0.0,16384.0,0.0,2.0,2694959104.0,847220736.0,3396407296.0,26680487936.0,4604393.0,355324.0
13-04 02:44:42,1.505,0.502,97.742,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2703790080.0,847220736.0,3399757824.0,26668306432.0,4274869.0,338120.0
13-04 02:44:43,1.756,0.167,97.826,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2712690688.0,847220736.0,3403046912.0,26656116736.0,4188809.0,327150.0
13-04 02:44:44,1.586,0.334,97.830,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2714214400.0,847220736.0,3406446592.0,26651193344.0,4127951.0,336810.0
13-04 02:44:45,1.338,0.334,98.161,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2720468992.0,847220736.0,3409965056.0,26641420288.0,4770211.0,342456.0
13-04 02:44:46,1.257,0.335,97.904,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,2730483712.0,847220736.0,3413643264.0,26627727360.0,4521698.0,351642.0
13-04 02:44:47,2.259,0.251,97.406,0.0,0.0,0.084,0.0,69632.0,0.0,1.0,2738061312.0,847220736.0,3416383488.0,26617409536.0,4281500.0,336232.0
13-04 02:44:48,1.510,0.168,98.154,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2738135040.0,847220736.0,3420999680.0,26612719616.0,4455427.0,338332.0
13-04 02:44:49,1.008,0.252,98.571,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2738425856.0,847220736.0,3424776192.0,26608652288.0,4539519.0,345955.0
13-04 02:44:50,1.674,0.335,97.741,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2741080064.0,847220736.0,3427639296.0,26603134976.0,4205354.0,330542.0
13-04 02:44:51,1.586,0.417,97.579,0.334,0.0,0.083,0.0,28672.0,0.0,3.0,2744545280.0,847224832.0,3430907904.0,26596397056.0,4636704.0,358851.0
13-04 02:44:52,1.341,0.168,98.324,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2745503744.0,847224832.0,3435347968.0,26590998528.0,4415627.0,347636.0
13-04 02:44:53,1.498,0.582,97.671,0.0,0.0,0.250,0.0,40960.0,0.0,9.0,2748948480.0,847224832.0,3438841856.0,26584059904.0,4378769.0,347591.0
13-04 02:44:54,1.255,0.418,98.159,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2751983616.0,847224832.0,3441713152.0,26578153472.0,3938258.0,320815.0
13-04 02:44:55,1.846,0.252,97.903,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2714415104.0,847224832.0,3445116928.0,26612318208.0,4617866.0,331932.0
13-04 02:44:56,2.345,0.335,97.069,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2712932352.0,847224832.0,3449311232.0,26609606656.0,4656391.0,357555.0
13-04 02:44:57,2.174,0.334,97.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2714091520.0,847224832.0,3452895232.0,26604863488.0,4609506.0,357158.0
13-04 02:44:58,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2714980352.0,847224832.0,3454361600.0,26602508288.0,1666208.0,222460.0
13-04 02:44:59,1.503,0.167,98.331,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2716114944.0,847224832.0,3454398464.0,26601336832.0,411004.0,163912.0
13-04 02:45:00,1.499,0.167,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2717192192.0,847224832.0,3454844928.0,26599813120.0,1173793.0,205299.0
13-04 02:45:01,2.0,0.667,96.833,0.083,0.0,0.417,0.0,16384.0,0.0,2.0,2721923072.0,847224832.0,3459780608.0,26590146560.0,5846422.0,378223.0
13-04 02:45:02,1.757,0.502,97.573,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2723434496.0,847224832.0,3465818112.0,26582597632.0,7184800.0,419081.0
13-04 02:45:03,1.425,0.335,98.072,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2726432768.0,847224832.0,3471351808.0,26574065664.0,6725267.0,403218.0
13-04 02:45:04,1.762,0.336,97.735,0.0,0.0,0.168,0.0,102400.0,0.0,5.0,2732318720.0,847224832.0,3476987904.0,26562543616.0,6458306.0,391811.0
13-04 02:45:05,1.586,0.167,97.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2734489600.0,847224832.0,3480817664.0,26556542976.0,4735052.0,334960.0
13-04 02:45:06,1.334,0.500,97.832,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,2737430528.0,847224832.0,3484069888.0,26550349824.0,4113247.0,323857.0
13-04 02:45:07,1.503,0.501,97.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2742792192.0,847224832.0,3488034816.0,26541023232.0,4733861.0,365950.0
13-04 02:45:08,1.343,0.504,97.985,0.0,0.0,0.168,0.0,106262528.0,0.0,111.0,2750574592.0,847224832.0,3491794944.0,26529480704.0,4591136.0,351835.0
13-04 02:45:09,1.499,0.583,97.669,0.0,0.0,0.250,0.0,172032.0,0.0,12.0,2752069632.0,847224832.0,3495124992.0,26524655616.0,4127926.0,328374.0
13-04 02:45:10,1.424,0.419,97.990,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2752258048.0,847224832.0,3498680320.0,26520911872.0,4441132.0,350603.0
13-04 02:45:11,1.663,0.582,97.423,0.083,0.0,0.249,0.0,16384.0,0.0,2.0,2753171456.0,847224832.0,3502596096.0,26516082688.0,4723084.0,354269.0
13-04 02:45:12,1.586,0.417,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2757419008.0,847224832.0,3505930240.0,26508500992.0,4395303.0,351097.0
13-04 02:45:13,1.259,0.168,98.321,0.0,0.0,0.252,0.0,20480.0,0.0,1.0,2757890048.0,847224832.0,3509968896.0,26503991296.0,4609691.0,358851.0
13-04 02:45:14,1.339,0.335,98.159,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2758610944.0,847224832.0,3513057280.0,26500182016.0,4051495.0,332293.0
13-04 02:45:15,2.094,0.335,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2760781824.0,847224832.0,3516776448.0,26494291968.0,4559550.0,348414.0
13-04 02:45:16,1.759,0.251,97.739,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2764746752.0,847224832.0,3520036864.0,26487066624.0,4389437.0,347276.0
13-04 02:45:17,1.341,0.168,98.156,0.0,0.0,0.335,0.0,69632.0,0.0,1.0,2764550144.0,847224832.0,3523469312.0,26483830784.0,4401621.0,343300.0
13-04 02:45:18,1.505,0.334,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2766848000.0,847224832.0,3527241728.0,26477760512.0,4307040.0,332372.0
13-04 02:45:19,1.423,0.251,98.075,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2771832832.0,847224832.0,3530485760.0,26469531648.0,4540836.0,355324.0
13-04 02:45:20,1.339,0.335,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2772574208.0,847224832.0,3533971456.0,26465304576.0,4150873.0,336660.0
13-04 02:45:21,1.506,0.251,97.908,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,2773544960.0,847224832.0,3537616896.0,26460688384.0,4476661.0,348636.0
13-04 02:45:22,1.170,0.418,98.246,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2777423872.0,847224832.0,3541508096.0,26452918272.0,4420348.0,345851.0
13-04 02:45:23,2.736,0.415,96.517,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2731937792.0,847224832.0,3544449024.0,26495463424.0,4157091.0,331880.0
13-04 02:45:24,1.923,0.585,97.324,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2702340096.0,847224832.0,3548160000.0,26521350144.0,4723616.0,349766.0
13-04 02:45:25,1.844,0.335,97.569,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2664992768.0,847224832.0,3552051200.0,26554806272.0,4377849.0,352116.0
13-04 02:45:26,2.002,0.167,97.581,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2667040768.0,847224832.0,3555033088.0,26549776384.0,4004429.0,318616.0
13-04 02:45:27,1.836,0.417,97.579,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2666872832.0,847224832.0,3558326272.0,26546651136.0,4405828.0,329950.0
13-04 02:45:28,1.591,0.419,97.822,0.0,0.0,0.168,0.0,69632.0,0.0,16.0,2671505408.0,847224832.0,3562672128.0,26537672704.0,4781341.0,359761.0
13-04 02:45:29,1.591,0.168,98.157,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2678427648.0,847224832.0,3565842432.0,26527580160.0,3991609.0,329193.0
13-04 02:45:30,1.675,0.335,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2680336384.0,847224832.0,3569745920.0,26521767936.0,4747212.0,335259.0
13-04 02:45:31,1.337,0.418,97.911,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2685984768.0,847224832.0,3573428224.0,26512437248.0,4646520.0,357760.0
13-04 02:45:32,1.339,0.251,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2689454080.0,847224832.0,3574845440.0,26507550720.0,1962481.0,222756.0
13-04 02:45:33,2.089,0.167,97.744,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2691870720.0,847224832.0,3575128064.0,26504851456.0,546443.0,190125.0
13-04 02:45:34,1.418,0.083,98.415,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2696249344.0,847224832.0,3575574528.0,26500026368.0,1086748.0,202630.0
13-04 02:45:35,1.754,0.251,97.661,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2702299136.0,847224832.0,3580162048.0,26489389056.0,5987974.0,330521.0
13-04 02:45:36,1.003,0.084,98.662,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2708897792.0,847224832.0,3580755968.0,26482196480.0,388004.0,160695.0
13-04 02:45:37,1.089,0.168,98.660,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2714562560.0,847224832.0,3580760064.0,26476527616.0,414788.0,179574.0
13-04 02:45:38,1.173,0.251,98.576,0.0,0.0,0.0,0.0,92274688.0,0.0,96.0,2716708864.0,847224832.0,3580764160.0,26474377216.0,389688.0,162328.0
13-04 02:45:39,1.083,0.083,98.750,0.0,0.0,0.083,0.0,98304.0,0.0,6.0,2719244288.0,847224832.0,3580768256.0,26471837696.0,180108.0,136641.0
13-04 02:45:40,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720948224.0,847224832.0,3580776448.0,26470125568.0,435475.0,118243.0
13-04 02:45:41,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2721587200.0,847224832.0,3580776448.0,26469486592.0,48247.0,126727.0
13-04 02:45:42,0.500,0.167,99.083,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,2721681408.0,847224832.0,3580776448.0,26469392384.0,24567.0,39851.0
13-04 02:45:43,0.501,0.0,99.499,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2721681408.0,847224832.0,3580776448.0,26469392384.0,21437.0,34917.0
13-04 02:45:44,0.500,0.250,99.251,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2721681408.0,847224832.0,3580776448.0,26469392384.0,21602.0,34974.0
13-04 02:45:45,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2721808384.0,847224832.0,3580776448.0,26469265408.0,22662.0,36950.0
13-04 02:45:46,1.830,0.333,97.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2721591296.0,847224832.0,3580776448.0,26469482496.0,269081.0,152475.0
13-04 02:45:47,3.756,0.167,95.910,0.0,0.0,0.167,0.0,61440.0,0.0,1.0,2723454976.0,847224832.0,3580780544.0,26467614720.0,1079489.0,337413.0
13-04 02:45:48,4.413,0.167,95.171,0.167,0.0,0.083,0.0,32768.0,0.0,4.0,2729955328.0,847224832.0,3580788736.0,26461106176.0,1305183.0,362757.0
13-04 02:45:49,2.181,0.252,97.483,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2746388480.0,847224832.0,3580796928.0,26444664832.0,1056307.0,345894.0
13-04 02:45:50,2.601,0.336,97.064,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2766254080.0,847224832.0,3580805120.0,26424791040.0,1354917.0,364591.0
13-04 02:45:51,3.744,0.166,96.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2779709440.0,847224832.0,3580809216.0,26411331584.0,1305757.0,374165.0
13-04 02:45:52,2.685,0.252,97.064,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2784366592.0,847224832.0,3580817408.0,26406666240.0,1387152.0,362375.0
13-04 02:45:53,3.339,0.250,96.244,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2786357248.0,847228928.0,3580821504.0,26404667392.0,1250833.0,350529.0
13-04 02:45:54,2.433,0.252,97.315,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2790191104.0,847228928.0,3580829696.0,26400825344.0,1288136.0,373476.0
13-04 02:45:55,3.580,0.167,96.087,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2792886272.0,847228928.0,3580833792.0,26398126080.0,1361657.0,391395.0
13-04 02:45:56,2.596,0.335,97.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2793959424.0,847228928.0,3580841984.0,26397044736.0,1137700.0,352184.0
13-04 02:45:57,2.427,0.167,97.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2794840064.0,847228928.0,3580846080.0,26396160000.0,1154746.0,348660.0
13-04 02:45:58,3.005,0.250,96.578,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2795851776.0,847228928.0,3580850176.0,26395144192.0,1460703.0,382120.0
13-04 02:45:59,3.078,0.250,96.423,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2797907968.0,847228928.0,3580858368.0,26393079808.0,1349872.0,364999.0
13-04 02:46:00,2.429,0.251,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799394816.0,847228928.0,3580862464.0,26391588864.0,1407355.0,369563.0
13-04 02:46:01,3.175,0.084,96.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2802212864.0,847228928.0,3580870656.0,26388762624.0,1305717.0,363080.0
13-04 02:46:02,3.167,0.167,96.583,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2804109312.0,847228928.0,3580878848.0,26386857984.0,1327696.0,361843.0
13-04 02:46:03,2.752,0.250,96.831,0.167,0.0,0.0,0.0,57344.0,0.0,11.0,2805149696.0,847228928.0,3580887040.0,26385809408.0,1314582.0,364052.0
13-04 02:46:04,2.421,0.250,97.245,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2806509568.0,847228928.0,3580891136.0,26384445440.0,768984.0,330985.0
13-04 02:46:05,2.510,0.335,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2807644160.0,847228928.0,3580899328.0,26383302656.0,1435300.0,390186.0
13-04 02:46:06,2.850,0.168,96.982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2809753600.0,847228928.0,3580903424.0,26381189120.0,1528119.0,402369.0
13-04 02:46:07,3.159,0.333,96.342,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2810425344.0,847228928.0,3580911616.0,26380509184.0,1393519.0,397693.0
13-04 02:46:08,3.405,0.332,95.847,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,2811564032.0,847228928.0,3580915712.0,26379366400.0,1489800.0,365437.0
13-04 02:46:09,2.768,0.336,96.812,0.0,0.0,0.084,0.0,135168.0,0.0,11.0,2812198912.0,847228928.0,3582963712.0,26376683520.0,3681008.0,471712.0
13-04 02:46:10,2.263,0.503,96.982,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2812805120.0,847228928.0,3587141632.0,26371899392.0,5684463.0,552358.0
13-04 02:46:11,2.673,0.251,96.742,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2812661760.0,847228928.0,3589304320.0,26369880064.0,4274716.0,500812.0
13-04 02:46:12,2.347,0.419,96.815,0.0,0.0,0.419,0.0,8192.0,0.0,1.0,2813607936.0,847228928.0,3592941568.0,26365296640.0,5434678.0,556664.0
13-04 02:46:13,2.022,0.421,96.967,0.253,0.0,0.337,0.0,73728.0,0.0,5.0,2813702144.0,847228928.0,3596980224.0,26361163776.0,5429934.0,558698.0
13-04 02:46:14,2.110,0.422,97.300,0.0,0.0,0.169,0.0,77824.0,0.0,4.0,2814894080.0,847228928.0,3600900096.0,26356051968.0,5972208.0,583113.0
13-04 02:46:15,3.339,0.334,96.077,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2815660032.0,847228928.0,3604299776.0,26351886336.0,5304597.0,545945.0
13-04 02:46:16,2.185,0.504,96.975,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2816847872.0,847228928.0,3608133632.0,26346864640.0,5643288.0,557530.0
13-04 02:46:17,2.687,0.336,96.725,0.0,0.0,0.252,0.0,180224.0,0.0,1.0,2818785280.0,847228928.0,3611521024.0,26341539840.0,5447105.0,551730.0
13-04 02:46:18,2.020,0.589,96.970,0.084,0.0,0.337,0.0,28672.0,0.0,3.0,2819186688.0,847228928.0,3615846400.0,26336813056.0,5679491.0,568096.0
13-04 02:46:19,2.506,0.752,96.491,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2821296128.0,847228928.0,3619299328.0,26331250688.0,5630270.0,566211.0
13-04 02:46:20,3.661,0.333,95.757,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2822168576.0,847228928.0,3622932480.0,26326745088.0,5970266.0,570970.0
13-04 02:46:21,2.097,0.503,97.232,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2824368128.0,847228928.0,3626528768.0,26320949248.0,5132447.0,536184.0
13-04 02:46:22,2.341,0.585,96.823,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2825191424.0,847228928.0,3630256128.0,26316398592.0,5698187.0,570476.0
13-04 02:46:23,3.420,0.334,95.913,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2827247616.0,847228928.0,3633983488.0,26310615040.0,5312627.0,548900.0
13-04 02:46:24,2.840,0.585,96.491,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2826878976.0,847228928.0,3638255616.0,26306711552.0,5814977.0,566807.0
13-04 02:46:25,2.594,0.335,96.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2827378688.0,847228928.0,3641602048.0,26302865408.0,5389344.0,544687.0
13-04 02:46:26,2.326,0.831,96.595,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2828083200.0,847228928.0,3645308928.0,26298454016.0,5733225.0,492304.0
13-04 02:46:27,0.919,0.501,98.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2828914688.0,847228928.0,3649671168.0,26293260288.0,4582278.0,335571.0
13-04 02:46:28,0.670,0.335,98.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2828816384.0,847228928.0,3653640192.0,26289389568.0,4346623.0,261365.0
13-04 02:46:29,1.671,0.251,97.494,0.167,0.0,0.418,0.0,86016.0,0.0,7.0,2786185216.0,847228928.0,3657236480.0,26328424448.0,4404798.0,263570.0
13-04 02:46:30,0.840,0.252,98.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783318016.0,847228928.0,3660812288.0,26327715840.0,4111026.0,249692.0
13-04 02:46:31,3.088,0.835,95.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2755694592.0,847228928.0,3664990208.0,26351161344.0,4440660.0,260542.0
13-04 02:46:32,2.929,0.502,96.402,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2654711808.0,847228928.0,3668557824.0,26448576512.0,4520740.0,363839.0
13-04 02:46:33,5.013,0.334,94.319,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2662535168.0,847228928.0,3671347200.0,26437963776.0,5609395.0,579896.0
13-04 02:46:34,4.264,0.669,94.983,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2679250944.0,847228928.0,3675467776.0,26417127424.0,5781452.0,601328.0
13-04 02:46:35,5.268,0.753,93.645,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2688438272.0,847228928.0,3678949376.0,26404458496.0,6153934.0,611166.0
13-04 02:46:36,4.587,0.417,94.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2712444928.0,847228928.0,3682820096.0,26376581120.0,6220858.0,626320.0
13-04 02:46:37,4.163,0.666,94.921,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,2716749824.0,847228928.0,3686928384.0,26368167936.0,6491162.0,654970.0
13-04 02:46:38,4.682,0.334,94.900,0.0,0.0,0.084,0.0,32768.0,0.0,8.0,2721128448.0,847228928.0,3690512384.0,26360205312.0,5791515.0,603242.0
13-04 02:46:39,3.589,0.668,84.140,11.436,0.0,0.167,0.0,110047232.0,0.0,126.0,2740457472.0,847228928.0,3694366720.0,26337021952.0,5180462.0,497827.0
13-04 02:46:40,3.336,0.417,95.830,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,2759622656.0,847228928.0,3698311168.0,26313912320.0,4730408.0,511178.0
13-04 02:46:41,3.350,0.419,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2781921280.0,847228928.0,3701563392.0,26288361472.0,5183327.0,595836.0
13-04 02:46:42,4.100,0.502,94.895,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2787516416.0,847228928.0,3705729024.0,26278600704.0,6935138.0,695991.0
13-04 02:46:43,4.450,0.420,95.046,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2787848192.0,847228928.0,3710443520.0,26273554432.0,6228731.0,680396.0
13-04 02:46:44,5.250,0.417,93.833,0.0,0.0,0.500,0.0,45056.0,0.0,3.0,2791940096.0,847228928.0,3714174976.0,26265731072.0,5928913.0,691104.0
13-04 02:46:45,4.348,0.585,94.732,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2792960000.0,847228928.0,3717201920.0,26261684224.0,6643847.0,722974.0
13-04 02:46:46,3.445,0.252,96.050,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2792710144.0,847228928.0,3720904704.0,26258231296.0,5501038.0,635207.0
13-04 02:46:47,3.601,0.670,95.394,0.0,0.0,0.335,0.0,155648.0,0.0,2.0,2793754624.0,847228928.0,3724984320.0,26253107200.0,7057824.0,740110.0
13-04 02:46:48,3.425,0.501,95.823,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2795433984.0,847228928.0,3728625664.0,26247786496.0,4951485.0,603076.0
13-04 02:46:49,4.209,0.421,95.202,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2802323456.0,847228928.0,3732434944.0,26237087744.0,6767972.0,715417.0
13-04 02:46:50,3.769,0.335,95.394,0.168,0.0,0.335,0.0,36864.0,0.0,4.0,2803191808.0,847228928.0,3735744512.0,26232909824.0,5808129.0,666781.0
13-04 02:46:51,3.769,0.586,95.310,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2802839552.0,847228928.0,3740237824.0,26228768768.0,7011945.0,745901.0
13-04 02:46:52,3.172,0.668,95.743,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2805252096.0,847228928.0,3743621120.0,26222972928.0,5794545.0,663075.0
13-04 02:46:53,3.763,0.334,95.569,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2810449920.0,847228928.0,3747536896.0,26213859328.0,6446200.0,705261.0
13-04 02:46:54,4.0,0.500,95.0,0.0,0.0,0.500,0.0,73728.0,0.0,5.0,2812534784.0,847228928.0,3750539264.0,26208772096.0,5586762.0,638216.0
13-04 02:46:55,3.837,0.667,95.079,0.083,0.0,0.334,0.0,16384.0,0.0,2.0,2812907520.0,847228928.0,3755274240.0,26203664384.0,6225379.0,698748.0
13-04 02:46:56,3.766,0.251,95.732,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2815172608.0,847228928.0,3758522368.0,26198151168.0,5949761.0,680558.0
13-04 02:46:57,2.852,0.587,96.225,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2815893504.0,847228928.0,3762483200.0,26193469440.0,5998962.0,689470.0
13-04 02:46:58,3.107,0.420,96.054,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2818056192.0,847228928.0,3765936128.0,26187853824.0,6609141.0,721779.0
13-04 02:46:59,4.591,0.501,94.574,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2820145152.0,847228928.0,3770572800.0,26181128192.0,5871058.0,697488.0
13-04 02:47:00,3.769,0.251,95.561,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2820554752.0,847228928.0,3773726720.0,26177564672.0,6750526.0,748135.0
13-04 02:47:01,3.101,0.503,96.060,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2821914624.0,847228928.0,3777875968.0,26172055552.0,6035108.0,688051.0
13-04 02:47:02,2.949,0.253,96.293,0.0,0.0,0.505,0.0,0.0,0.0,0.0,2822397952.0,847228928.0,3781832704.0,26167615488.0,6687108.0,744849.0
13-04 02:47:03,3.114,0.253,96.296,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2823172096.0,847228928.0,3785646080.0,26163027968.0,6156312.0,691707.0
13-04 02:47:04,4.530,0.419,94.715,0.0,0.0,0.336,0.0,77824.0,0.0,5.0,2829250560.0,847228928.0,3789279232.0,26153316352.0,6041028.0,702434.0
13-04 02:47:05,3.521,0.251,95.809,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2829742080.0,847228928.0,3792494592.0,26149609472.0,5738695.0,676263.0
13-04 02:47:06,3.347,0.502,95.816,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2830548992.0,847228928.0,3796742144.0,26144555008.0,6295886.0,693519.0
13-04 02:47:07,3.506,0.584,95.576,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2831818752.0,847228928.0,3800264704.0,26139762688.0,6438939.0,717459.0
13-04 02:47:08,3.526,0.504,95.634,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2833420288.0,847228928.0,3804405760.0,26134020096.0,6571890.0,692213.0
13-04 02:47:09,4.177,0.418,95.071,0.0,0.0,0.334,0.0,126976.0,0.0,9.0,2834616320.0,847228928.0,3807977472.0,26129252352.0,6811707.0,696477.0
13-04 02:47:10,3.993,0.582,95.092,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2834665472.0,847228928.0,3811639296.0,26125541376.0,6259653.0,675202.0
13-04 02:47:11,2.506,0.585,96.575,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2834604032.0,847228928.0,3815378944.0,26121863168.0,4725884.0,566522.0
13-04 02:47:12,3.083,0.333,96.500,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2834264064.0,847228928.0,3817938944.0,26119643136.0,4419779.0,538184.0
13-04 02:47:13,2.172,0.418,97.327,0.0,0.0,0.084,0.0,127434752.0,0.0,138.0,2834976768.0,847228928.0,3818299392.0,26118569984.0,3309075.0,400493.0
13-04 02:47:14,1.002,0.167,98.831,0.0,0.0,0.0,0.0,69632.0,0.0,3.0,2835677184.0,847228928.0,3818299392.0,26117869568.0,515014.0,200215.0
13-04 02:47:15,0.922,0.251,98.659,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2836525056.0,847228928.0,3820912640.0,26114408448.0,2806832.0,231642.0
13-04 02:47:16,0.925,0.252,98.402,0.084,0.0,0.336,0.0,16384.0,0.0,2.0,2838622208.0,847228928.0,3824443392.0,26108780544.0,4490376.0,289801.0
13-04 02:47:17,3.437,1.006,95.390,0.0,0.0,0.168,0.0,151552.0,0.0,1.0,2692608000.0,847228928.0,3831951360.0,26247286784.0,8634465.0,399826.0
13-04 02:47:18,2.168,0.334,97.248,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2654564352.0,847228928.0,3837333504.0,26279948288.0,5189623.0,304006.0
13-04 02:47:19,2.926,0.334,96.488,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2659184640.0,847228928.0,3842834432.0,26269827072.0,6501654.0,434415.0
13-04 02:47:20,4.758,0.584,94.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2676871168.0,847228928.0,3849019392.0,26245955584.0,8462056.0,681365.0
13-04 02:47:21,5.690,0.502,93.640,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2692681728.0,847228928.0,3852754944.0,26226409472.0,6861025.0,663853.0
13-04 02:47:22,5.736,0.665,92.934,0.333,0.0,0.333,0.0,36864.0,0.0,5.0,2721902592.0,847228928.0,3856547840.0,26193395712.0,6863496.0,659640.0
13-04 02:47:23,3.950,0.336,95.378,0.0,0.0,0.336,0.0,20480.0,0.0,1.0,2729816064.0,847228928.0,3860008960.0,26182021120.0,6761418.0,686035.0
13-04 02:47:24,5.126,0.336,94.202,0.0,0.0,0.336,0.0,98304.0,0.0,5.0,2733072384.0,847228928.0,3864698880.0,26174074880.0,7539918.0,692929.0
13-04 02:47:25,4.282,0.588,94.962,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2765963264.0,847228928.0,3868205056.0,26137677824.0,6473317.0,675515.0
13-04 02:47:26,4.181,0.836,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2796843008.0,847228928.0,3871956992.0,26103046144.0,6797950.0,681815.0
13-04 02:47:27,4.188,0.586,94.640,0.251,0.0,0.335,0.0,32768.0,0.0,3.0,2797473792.0,847228928.0,3876052992.0,26098319360.0,6727523.0,684354.0
13-04 02:47:28,4.845,0.334,94.236,0.0,0.0,0.585,0.0,0.0,0.0,0.0,2803355648.0,847228928.0,3880009728.0,26088480768.0,6646718.0,683467.0
13-04 02:47:29,4.094,0.418,95.238,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2804056064.0,847228928.0,3883790336.0,26083999744.0,6576333.0,681760.0
13-04 02:47:30,3.607,0.587,95.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2804776960.0,847228928.0,3887357952.0,26079711232.0,7073328.0,690636.0
13-04 02:47:31,4.174,0.668,94.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2806525952.0,847228928.0,3891355648.0,26073964544.0,6434656.0,671663.0
13-04 02:47:32,4.254,0.500,94.829,0.083,0.0,0.334,0.0,16384.0,0.0,2.0,2809049088.0,847228928.0,3895336960.0,26067460096.0,6964919.0,695329.0
13-04 02:47:33,4.742,0.832,94.176,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2810621952.0,847228928.0,3899117568.0,26062106624.0,6256442.0,658419.0
13-04 02:47:34,3.180,0.669,95.816,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2810966016.0,847228928.0,3902672896.0,26058207232.0,6664657.0,670384.0
13-04 02:47:35,3.607,0.419,95.721,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2812891136.0,847228928.0,3905699840.0,26053255168.0,6846220.0,711887.0
13-04 02:47:36,3.437,0.503,95.809,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2812768256.0,847228928.0,3910713344.0,26048364544.0,6763874.0,689128.0
13-04 02:47:37,4.511,0.668,94.486,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2814554112.0,847228928.0,3913900032.0,26043392000.0,6641690.0,682502.0
13-04 02:47:38,2.596,0.251,97.069,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2814652416.0,847228928.0,3918217216.0,26038976512.0,5040653.0,538251.0
13-04 02:47:39,3.353,0.335,96.060,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2814988288.0,847228928.0,3921944576.0,26034913280.0,7040775.0,729272.0
13-04 02:47:40,3.670,0.667,95.329,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2815201280.0,847228928.0,3925569536.0,26031075328.0,7065981.0,734422.0
13-04 02:47:41,4.094,0.585,95.071,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2815533056.0,847228928.0,3929260032.0,26027053056.0,6626535.0,720666.0
13-04 02:47:42,3.766,0.586,95.146,0.167,0.0,0.335,0.0,16384.0,0.0,2.0,2818560000.0,847228928.0,3932913664.0,26020372480.0,6057613.0,651127.0
13-04 02:47:43,3.930,0.418,95.318,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2818256896.0,847228928.0,3936616448.0,26016972800.0,6194313.0,686155.0
13-04 02:47:44,3.775,0.419,95.470,0.0,0.0,0.336,0.0,90112.0,0.0,5.0,2818715648.0,847228928.0,3940564992.0,26012565504.0,6969273.0,740698.0
13-04 02:47:45,2.924,0.585,96.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2820550656.0,847228928.0,3940663296.0,26010632192.0,2343437.0,513281.0
13-04 02:47:46,4.163,0.250,95.587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2823741440.0,847228928.0,3940667392.0,26007437312.0,2487281.0,535707.0
13-04 02:47:47,4.163,0.500,95.004,0.167,0.0,0.167,0.0,32768.0,0.0,6.0,2827567104.0,847228928.0,3942948864.0,26001330176.0,4624677.0,612832.0
13-04 02:47:48,3.856,0.503,95.306,0.0,0.0,0.335,0.0,125804544.0,0.0,139.0,2828353536.0,847228928.0,3946209280.0,25997283328.0,7589673.0,784943.0
13-04 02:47:49,3.673,0.668,95.326,0.0,0.0,0.334,0.0,98304.0,0.0,8.0,2829467648.0,847228928.0,3950559232.0,25991819264.0,6640321.0,702844.0
13-04 02:47:50,3.629,0.253,95.781,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2831228928.0,847228928.0,3956625408.0,25983991808.0,9592840.0,810179.0
13-04 02:47:51,4.519,0.418,94.561,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2835931136.0,847228928.0,3961884672.0,25974030336.0,8355987.0,755587.0
13-04 02:47:52,3.428,0.585,95.234,0.167,0.0,0.585,0.0,225280.0,0.0,4.0,2836484096.0,847228928.0,3967418368.0,25967943680.0,8654281.0,748563.0
13-04 02:47:53,3.940,0.419,95.390,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2837749760.0,847228928.0,3973177344.0,25960919040.0,9198586.0,789955.0
13-04 02:47:54,3.515,0.586,95.397,0.0,0.0,0.502,0.0,77824.0,0.0,5.0,2838024192.0,847228928.0,3976716288.0,25957105664.0,5551472.0,661281.0
13-04 02:47:55,4.674,0.501,94.324,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2840256512.0,847228928.0,3981328384.0,25950261248.0,7871115.0,750402.0
13-04 02:47:56,3.454,0.421,95.872,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2840416256.0,847228928.0,3984695296.0,25946734592.0,6620076.0,706736.0
13-04 02:47:57,3.849,0.335,95.063,0.418,0.0,0.335,0.0,36864.0,0.0,4.0,2842603520.0,847228928.0,3988803584.0,25940439040.0,7274257.0,740047.0
13-04 02:47:58,3.028,0.336,96.047,0.0,0.0,0.589,0.0,16384.0,0.0,1.0,2841767936.0,847228928.0,3993067520.0,25937010688.0,6646792.0,716911.0
13-04 02:47:59,3.940,0.503,95.306,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2844606464.0,847228928.0,3996811264.0,25930428416.0,6705760.0,683037.0
13-04 02:48:00,1.838,0.585,97.160,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2843443200.0,847228928.0,4001665024.0,25926737920.0,7274060.0,561061.0
13-04 02:48:01,1.170,0.334,98.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2844811264.0,847228928.0,4005171200.0,25921863680.0,4732545.0,396468.0
13-04 02:48:02,1.006,0.419,98.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2844749824.0,847228928.0,4009484288.0,25917612032.0,4751882.0,332954.0
13-04 02:48:03,0.838,0.168,98.491,0.335,0.0,0.168,0.0,32768.0,0.0,3.0,2844975104.0,847228928.0,4012367872.0,25914503168.0,3427070.0,280498.0
13-04 02:48:04,1.253,0.334,98.162,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2844966912.0,847228928.0,4016472064.0,25910407168.0,4623032.0,321807.0
13-04 02:48:05,0.920,0.502,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2845433856.0,847228928.0,4020289536.0,25906122752.0,4541054.0,325704.0
13-04 02:48:06,2.254,0.501,96.828,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2845302784.0,847228928.0,4023820288.0,25902723072.0,4743360.0,516617.0
13-04 02:48:07,8.732,2.519,88.497,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2661081088.0,847228928.0,4027281408.0,26083483648.0,6928364.0,738301.0
13-04 02:48:08,5.961,0.756,93.031,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2660564992.0,847228928.0,4030681088.0,26080600064.0,6891993.0,719618.0
13-04 02:48:09,5.088,0.500,93.995,0.167,0.0,0.250,0.0,159744.0,0.0,13.0,2680389632.0,847228928.0,4035026944.0,26056429568.0,6257228.0,647084.0
13-04 02:48:10,6.255,0.334,93.328,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2703454208.0,847228928.0,4034846720.0,26033545216.0,3125954.0,563606.0
13-04 02:48:11,4.261,0.501,95.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2721828864.0,847228928.0,4034854912.0,26015162368.0,2880525.0,539031.0
13-04 02:48:12,3.946,0.084,95.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2727047168.0,847228928.0,4034859008.0,26009939968.0,1085574.0,429888.0
13-04 02:48:13,4.750,0.667,94.417,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,2752102400.0,847228928.0,4034867200.0,25984876544.0,2339307.0,539941.0
13-04 02:48:14,4.774,0.335,94.640,0.168,0.0,0.084,0.0,73728.0,0.0,5.0,2792030208.0,847228928.0,4034871296.0,25944944640.0,3466482.0,581832.0
13-04 02:48:15,4.858,0.419,94.640,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2804125696.0,847228928.0,4034879488.0,25932840960.0,3992435.0,667398.0
13-04 02:48:16,5.113,0.251,94.552,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2805620736.0,847228928.0,4034883584.0,25931341824.0,2948813.0,588485.0
13-04 02:48:17,4.667,0.333,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2805800960.0,847228928.0,4034891776.0,25931153408.0,3105230.0,595460.0
13-04 02:48:18,4.344,0.418,95.071,0.0,0.0,0.167,0.0,90226688.0,0.0,89.0,2806554624.0,847228928.0,4034895872.0,25930395648.0,3549200.0,627031.0
13-04 02:48:19,4.177,0.334,95.322,0.084,0.0,0.084,0.0,98304.0,0.0,7.0,2808254464.0,847228928.0,4034908160.0,25928683520.0,3294358.0,625150.0
13-04 02:48:20,4.858,0.419,94.556,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2816315392.0,847228928.0,4034912256.0,25920618496.0,3126350.0,597931.0
13-04 02:48:21,3.448,0.336,96.215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816749568.0,847228928.0,4034920448.0,25920176128.0,3368860.0,606993.0
13-04 02:48:22,3.523,0.336,96.057,0.0,0.0,0.084,0.0,155648.0,0.0,4.0,2818301952.0,847228928.0,4034924544.0,25918619648.0,3307123.0,580308.0
13-04 02:48:23,4.355,0.503,94.975,0.0,0.0,0.168,0.0,45056.0,0.0,7.0,2819944448.0,847228928.0,4034932736.0,25916968960.0,3594864.0,604224.0
13-04 02:48:24,3.096,0.335,96.234,0.167,0.0,0.167,0.0,98304.0,0.0,8.0,2820161536.0,847228928.0,4034936832.0,25916747776.0,3185258.0,572701.0
13-04 02:48:25,3.763,0.167,95.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2820087808.0,847228928.0,4034945024.0,25916813312.0,3253277.0,582670.0
13-04 02:48:26,3.913,0.333,95.670,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2820177920.0,847228928.0,4034949120.0,25916719104.0,3110190.0,568764.0
13-04 02:48:27,4.746,0.500,94.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2823827456.0,847228928.0,4034957312.0,25913061376.0,3049465.0,564542.0
13-04 02:48:28,3.255,0.417,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2825416704.0,847228928.0,4034965504.0,25911463936.0,3042726.0,562546.0
13-04 02:48:29,4.250,0.250,95.083,0.167,0.0,0.250,0.0,81920.0,0.0,7.0,2826391552.0,847228928.0,4034973696.0,25910480896.0,3039715.0,571733.0
13-04 02:48:30,3.658,0.582,95.511,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2827120640.0,847228928.0,4034977792.0,25909747712.0,3225632.0,583666.0
13-04 02:48:31,4.428,0.418,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2830635008.0,847228928.0,4034985984.0,25906225152.0,2895785.0,556647.0
13-04 02:48:32,2.771,0.336,96.809,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2831454208.0,847228928.0,4034990080.0,25905401856.0,3077831.0,553604.0
13-04 02:48:33,3.417,0.667,95.750,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2832400384.0,847228928.0,4034998272.0,25904447488.0,3132420.0,584029.0
13-04 02:48:34,3.515,0.167,96.151,0.167,0.0,0.0,0.0,114688.0,0.0,9.0,2833121280.0,847228928.0,4035006464.0,25903718400.0,3007817.0,559012.0
13-04 02:48:35,5.008,0.250,94.741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834280448.0,847228928.0,4035010560.0,25902555136.0,3032619.0,564886.0
13-04 02:48:36,3.328,0.250,96.339,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2836242432.0,847228928.0,4035014656.0,25900589056.0,1848450.0,482948.0
13-04 02:48:37,2.431,0.419,97.066,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2836627456.0,847228928.0,4035022848.0,25900195840.0,1808692.0,525674.0
13-04 02:48:38,3.589,0.250,96.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2836840448.0,847228928.0,4035031040.0,25899974656.0,3234342.0,598454.0
13-04 02:48:39,5.643,0.332,93.776,0.083,0.0,0.166,0.0,81920.0,0.0,7.0,2839126016.0,847228928.0,4035043328.0,25897676800.0,3738349.0,655205.0
13-04 02:48:40,3.258,0.251,96.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2839617536.0,847228928.0,4035047424.0,25897181184.0,2930753.0,567571.0
13-04 02:48:41,3.583,0.333,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2841128960.0,847228928.0,4035055616.0,25895661568.0,2743200.0,566012.0
13-04 02:48:42,4.020,0.335,95.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2842574848.0,847228928.0,4035063808.0,25894207488.0,3414383.0,610392.0
13-04 02:48:43,3.512,0.167,96.321,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2845851648.0,847228928.0,4035067904.0,25890926592.0,1339785.0,473948.0
13-04 02:48:44,3.506,0.417,95.826,0.083,0.0,0.167,0.0,86016.0,0.0,7.0,2846064640.0,847228928.0,4035076096.0,25890705408.0,3619058.0,608289.0
13-04 02:48:45,3.620,0.505,95.707,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2847141888.0,847228928.0,4037525504.0,25887178752.0,6536439.0,791431.0
13-04 02:48:46,4.250,0.500,94.833,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2847531008.0,847228928.0,4040441856.0,25883873280.0,7317914.0,707228.0
13-04 02:48:47,1.846,0.336,97.567,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2846056448.0,847228928.0,4044865536.0,25880924160.0,5457377.0,474286.0
13-04 02:48:48,1.090,0.335,98.407,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2846617600.0,847228928.0,4048240640.0,25876987904.0,4604917.0,425267.0
13-04 02:48:49,1.419,0.334,98.080,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2845921280.0,847228928.0,4052307968.0,25873616896.0,4578449.0,361437.0
13-04 02:48:50,1.089,0.419,97.990,0.251,0.0,0.251,0.0,16384.0,0.0,2.0,2846392320.0,847228928.0,4055842816.0,25869611008.0,4398193.0,362778.0
13-04 02:48:51,1.171,0.418,98.161,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2846244864.0,847228928.0,4059803648.0,25865797632.0,4227123.0,346937.0
13-04 02:48:52,0.919,0.167,98.914,0.0,0.0,0.0,0.0,147456.0,0.0,1.0,2846064640.0,847228928.0,4060250112.0,25865531392.0,94238.0,166982.0
13-04 02:48:53,1.501,0.167,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2846064640.0,847228928.0,4060250112.0,25865531392.0,178030.0,227899.0
13-04 02:48:54,8.809,3.020,88.003,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2769301504.0,847228928.0,4061593600.0,25940951040.0,3953044.0,621201.0
13-04 02:48:55,5.887,0.673,93.019,0.0,0.0,0.421,0.0,24576.0,0.0,2.0,2682593280.0,847228928.0,4065325056.0,26023927808.0,7414956.0,779466.0
13-04 02:48:56,7.513,0.751,91.068,0.167,0.0,0.501,0.0,4096.0,0.0,1.0,2701357056.0,847228928.0,4071383040.0,25999106048.0,10809935.0,843585.0
13-04 02:48:57,4.694,0.587,94.384,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2720759808.0,847228928.0,4073885696.0,25977200640.0,5802185.0,690085.0
13-04 02:48:58,6.172,0.584,92.911,0.0,0.0,0.334,0.0,20480.0,0.0,5.0,2738561024.0,847228928.0,4077133824.0,25956151296.0,7376680.0,800811.0
13-04 02:48:59,5.532,0.922,93.210,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2772967424.0,847228928.0,4081037312.0,25917841408.0,8098302.0,837493.0
13-04 02:49:00,5.171,0.667,93.828,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2792747008.0,847228928.0,4086378496.0,25892720640.0,9152128.0,801190.0
13-04 02:49:01,5.917,0.750,92.917,0.250,0.0,0.167,0.0,16384.0,0.0,2.0,2803122176.0,847228928.0,4093497344.0,25875226624.0,10081167.0,848503.0
13-04 02:49:02,4.530,0.503,94.463,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2805743616.0,847228928.0,4098998272.0,25867104256.0,10037053.0,847885.0
13-04 02:49:03,4.384,0.506,94.772,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2806280192.0,847228928.0,4104404992.0,25861160960.0,9509551.0,875874.0
13-04 02:49:04,5.750,0.750,93.250,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2811961344.0,847228928.0,4109283328.0,25850601472.0,9541654.0,874448.0
13-04 02:49:05,4.370,0.504,94.706,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2815397888.0,847228928.0,4114612224.0,25841836032.0,9009721.0,854012.0
13-04 02:49:06,5.029,0.587,93.881,0.084,0.0,0.419,0.0,16384.0,0.0,2.0,2817798144.0,847228928.0,4119990272.0,25834057728.0,9297262.0,912776.0
13-04 02:49:07,4.370,0.588,94.790,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,2819211264.0,847228928.0,4123951104.0,25828683776.0,8498321.0,888880.0
13-04 02:49:08,5.338,0.334,93.995,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2821447680.0,847228928.0,4128178176.0,25822220288.0,7355869.0,805142.0
13-04 02:49:09,3.960,0.590,95.198,0.0,0.0,0.253,0.0,151552.0,0.0,10.0,2822373376.0,847228928.0,4131266560.0,25818206208.0,8281394.0,875175.0
13-04 02:49:10,3.532,0.505,95.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2822397952.0,847228928.0,4135546880.0,25813901312.0,7695702.0,834576.0
13-04 02:49:11,4.667,0.750,93.667,0.250,0.0,0.667,0.0,32768.0,0.0,3.0,2824519680.0,847228928.0,4139360256.0,25807966208.0,8840152.0,884399.0
13-04 02:49:12,4.268,0.502,94.895,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2824781824.0,847228928.0,4144173056.0,25802891264.0,8133402.0,857782.0
13-04 02:49:13,4.500,0.667,94.333,0.0,0.0,0.500,0.0,20480.0,0.0,1.0,2828406784.0,847228928.0,4148047872.0,25795391488.0,8322789.0,874966.0
13-04 02:49:14,3.775,0.503,95.470,0.0,0.0,0.252,0.0,61440.0,0.0,3.0,2828636160.0,847228928.0,4151279616.0,25791930368.0,6853359.0,797631.0
13-04 02:49:15,5.268,0.167,94.231,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2829545472.0,847228928.0,4155703296.0,25786597376.0,9182704.0,922582.0
13-04 02:49:16,4.770,0.418,94.477,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2831818752.0,847228928.0,4159434752.0,25780592640.0,8632955.0,864274.0
13-04 02:49:17,4.603,0.669,94.226,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2832220160.0,847228928.0,4164087808.0,25775538176.0,8672909.0,883620.0
13-04 02:49:18,4.595,0.501,94.570,0.0,0.0,0.334,0.0,130797568.0,0.0,128.0,2832084992.0,847228928.0,4168118272.0,25771642880.0,8400517.0,861653.0
13-04 02:49:19,4.261,0.752,94.570,0.0,0.0,0.418,0.0,106496.0,0.0,8.0,2834509824.0,847228928.0,4171358208.0,25765978112.0,8137709.0,857072.0
13-04 02:49:20,3.691,0.503,95.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2833809408.0,847228928.0,4175581184.0,25762455552.0,6874129.0,760081.0
13-04 02:49:21,5.150,0.498,93.605,0.249,0.0,0.498,0.0,16384.0,0.0,2.0,2837368832.0,847228928.0,4179914752.0,25754562560.0,9296022.0,873301.0
13-04 02:49:22,4.337,0.584,94.662,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2837475328.0,847228928.0,4183666688.0,25750704128.0,8255165.0,863782.0
13-04 02:49:23,4.160,0.666,94.925,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2836955136.0,847228928.0,4188385280.0,25746505728.0,8218445.0,845617.0
13-04 02:49:24,4.782,0.419,94.631,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2839797760.0,847228928.0,4188995584.0,25743052800.0,4975478.0,710052.0
13-04 02:49:25,3.833,0.250,95.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2841268224.0,847228928.0,4189159424.0,25741418496.0,3878386.0,648978.0
13-04 02:49:26,3.361,0.504,95.882,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2843365376.0,847228928.0,4189822976.0,25738657792.0,4321281.0,667881.0
13-04 02:49:27,4.417,0.583,94.500,0.0,0.0,0.500,0.0,212992.0,0.0,1.0,2843254784.0,847228928.0,4193980416.0,25734610944.0,8283071.0,819713.0
13-04 02:49:28,3.541,0.506,95.616,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2847612928.0,847228928.0,4200017920.0,25724215296.0,10825524.0,866217.0
13-04 02:49:29,3.454,0.337,96.125,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2847744000.0,847228928.0,4201467904.0,25722634240.0,5328961.0,727910.0
13-04 02:49:30,4.167,0.500,94.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2849431552.0,847228928.0,4204814336.0,25717600256.0,7193179.0,785383.0
13-04 02:49:31,4.770,0.418,94.059,0.167,0.0,0.586,0.0,28672.0,0.0,3.0,2851147776.0,847228928.0,4210024448.0,25710673920.0,10035304.0,877103.0
13-04 02:49:32,4.023,0.587,95.138,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2850861056.0,847228928.0,4216655872.0,25704329216.0,11108429.0,883462.0
13-04 02:49:33,3.610,0.504,95.718,0.0,0.0,0.168,0.0,40960.0,0.0,9.0,2851569664.0,847228928.0,4222803968.0,25697472512.0,10104987.0,841715.0
13-04 02:49:34,1.838,0.501,97.327,0.0,0.0,0.334,0.0,86016.0,0.0,5.0,2852708352.0,847228928.0,4228481024.0,25690656768.0,7925751.0,585556.0
13-04 02:49:35,1.995,0.499,97.174,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2853052416.0,847228928.0,4233916416.0,25684877312.0,6310360.0,425695.0
13-04 02:49:36,1.174,0.335,98.156,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2854477824.0,847228928.0,4237836288.0,25679532032.0,4652151.0,384065.0
13-04 02:49:37,1.171,0.502,98.077,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2854404096.0,847228928.0,4243320832.0,25674121216.0,5616779.0,429829.0
13-04 02:49:38,1.091,0.252,98.406,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2854277120.0,847228928.0,4248240128.0,25669328896.0,5524068.0,413353.0
13-04 02:49:39,1.920,0.417,97.496,0.083,0.0,0.083,0.0,65536.0,0.0,5.0,2856771584.0,847228928.0,4252155904.0,25662918656.0,5042287.0,418428.0
13-04 02:49:40,4.706,1.008,93.866,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2812444672.0,847228928.0,4256215040.0,25703186432.0,7331569.0,794943.0
13-04 02:49:41,5.421,0.334,93.912,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2810093568.0,847228928.0,4259725312.0,25702027264.0,8074658.0,874481.0
13-04 02:49:42,3.691,0.503,95.470,0.084,0.0,0.252,0.0,24576.0,0.0,3.0,2812817408.0,847228928.0,4263817216.0,25695211520.0,6505631.0,734705.0
13-04 02:49:43,5.154,0.416,94.015,0.0,0.0,0.416,0.0,40960.0,0.0,2.0,2773671936.0,847228928.0,4267524096.0,25730650112.0,5454515.0,676509.0
13-04 02:49:44,6.349,0.835,92.481,0.0,0.0,0.334,0.0,86016.0,0.0,5.0,2791120896.0,847228928.0,4272017408.0,25708707840.0,9645046.0,987849.0
13-04 02:49:45,3.936,0.419,95.310,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2800664576.0,847228928.0,4276527104.0,25694654464.0,5201889.0,693603.0
13-04 02:49:46,4.663,0.666,94.421,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2811637760.0,847228928.0,4280537088.0,25679671296.0,6881557.0,800651.0
13-04 02:49:47,6.444,0.669,92.218,0.167,0.0,0.502,0.0,32768.0,0.0,3.0,2807410688.0,847228928.0,4284284928.0,25680150528.0,10569750.0,1015702.0
13-04 02:49:48,4.606,0.503,94.640,0.0,0.0,0.251,0.0,114728960.0,0.0,111.0,2819293184.0,847228928.0,4288430080.0,25664122880.0,6816151.0,794412.0
13-04 02:49:49,4.614,0.419,94.715,0.084,0.0,0.168,0.0,5959680.0,0.0,16.0,2819764224.0,847228928.0,4291805184.0,25660276736.0,7166049.0,832892.0
13-04 02:49:50,6.355,0.753,92.726,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2821804032.0,847228928.0,4296114176.0,25653927936.0,10520728.0,1051423.0
13-04 02:49:51,4.849,0.418,94.314,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2822967296.0,847228928.0,4300247040.0,25648631808.0,7756295.0,885715.0
13-04 02:49:52,4.443,0.335,94.719,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,2823192576.0,847228928.0,4304281600.0,25644371968.0,8305705.0,914904.0
13-04 02:49:53,5.537,0.671,93.289,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2825089024.0,847228928.0,4308299776.0,25638457344.0,10377251.0,1056103.0
13-04 02:49:54,3.685,0.335,95.812,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2825744384.0,847228928.0,4312096768.0,25634004992.0,5557430.0,751784.0
13-04 02:49:55,4.766,0.585,94.147,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2827673600.0,847228928.0,4316192768.0,25627979776.0,8621083.0,965353.0
13-04 02:49:56,6.328,0.500,92.673,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2832838656.0,847228928.0,4319166464.0,25619841024.0,8564083.0,1001600.0
13-04 02:49:57,4.678,0.501,94.737,0.0,0.0,0.084,0.0,172032.0,0.0,3.0,2833612800.0,847228928.0,4320280576.0,25617952768.0,3780463.0,743717.0
13-04 02:49:58,6.078,0.333,93.339,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2834620416.0,847228928.0,4320763904.0,25616461824.0,6632407.0,970642.0
13-04 02:49:59,6.355,0.753,92.475,0.0,0.0,0.418,0.0,65536.0,0.0,5.0,2834001920.0,847228928.0,4323659776.0,25614184448.0,10421465.0,1251269.0
13-04 02:50:00,6.250,0.417,92.667,0.0,0.0,0.667,0.0,0.0,0.0,0.0,2834546688.0,847228928.0,4330110976.0,25607188480.0,11901847.0,1205257.0
13-04 02:50:01,6.005,0.751,92.994,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2838310912.0,847228928.0,4331110400.0,25602424832.0,6088700.0,1015864.0
13-04 02:50:02,4.714,0.589,94.276,0.168,0.0,0.253,0.0,28672.0,0.0,3.0,2839597056.0,847228928.0,4333125632.0,25599123456.0,5724713.0,1001363.0
13-04 02:50:03,6.104,0.502,92.977,0.0,0.0,0.418,0.0,4096.0,0.0,1.0,2841620480.0,847228928.0,4335362048.0,25594863616.0,6072453.0,1060562.0
13-04 02:50:04,5.657,0.666,93.095,0.0,0.0,0.582,0.0,69632.0,0.0,5.0,2840825856.0,847228928.0,4342145024.0,25588875264.0,10163652.0,1170979.0
13-04 02:50:05,6.516,0.752,92.481,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2844045312.0,847228928.0,4347817984.0,25579982848.0,10532335.0,1172162.0
13-04 02:50:06,6.061,1.010,92.677,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2845245440.0,847228928.0,4355067904.0,25571532800.0,11110854.0,1264423.0
13-04 02:50:07,5.719,0.505,93.103,0.168,0.0,0.505,0.0,32768.0,0.0,6.0,2847285248.0,847228928.0,4359516160.0,25565044736.0,8240215.0,1264220.0
13-04 02:50:08,6.773,0.585,92.308,0.0,0.0,0.334,0.0,40960.0,0.0,9.0,2851360768.0,847228928.0,4365205504.0,25555279872.0,9790156.0,1334406.0
13-04 02:50:09,6.392,0.505,92.851,0.0,0.0,0.252,0.0,143360.0,0.0,9.0,2853224448.0,847228928.0,4369100800.0,25549520896.0,7547613.0,1339046.0
13-04 02:50:10,6.333,0.667,92.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2855469056.0,847228928.0,4369788928.0,25546588160.0,3131658.0,1181950.0
13-04 02:50:11,7.107,0.334,92.308,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2857955328.0,847228928.0,4369805312.0,25544085504.0,3712616.0,1262488.0
13-04 02:50:12,6.040,0.336,93.289,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2859372544.0,847228928.0,4369809408.0,25542664192.0,3511595.0,1264293.0
13-04 02:50:13,6.689,0.334,92.893,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2864742400.0,847228928.0,4369821696.0,25537282048.0,1800334.0,1176545.0
13-04 02:50:14,6.339,0.500,92.661,0.0,0.0,0.500,0.0,61440.0,0.0,3.0,2866655232.0,847228928.0,4369829888.0,25535361024.0,1298117.0,1208331.0
13-04 02:50:15,6.850,0.501,92.147,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2867200000.0,847228928.0,4369838080.0,25534808064.0,5113658.0,1557128.0
13-04 02:50:16,8.298,0.587,90.780,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2871119872.0,847228928.0,4369846272.0,25530880000.0,5376516.0,1609204.0
13-04 02:50:17,6.969,0.420,92.359,0.084,0.0,0.168,0.0,16384.0,0.0,3.0,2873507840.0,847228928.0,4369854464.0,25528483840.0,4263800.0,1552007.0
13-04 02:50:18,7.725,0.420,91.436,0.0,0.0,0.420,0.0,82747392.0,0.0,82.0,2876891136.0,847228928.0,4369862656.0,25525092352.0,3426715.0,1523516.0
13-04 02:50:19,6.150,0.674,92.923,0.0,0.0,0.253,0.0,102400.0,0.0,5.0,2878062592.0,847228928.0,4369870848.0,25523912704.0,3428440.0,1545838.0
13-04 02:50:20,7.333,0.417,92.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2881216512.0,847228928.0,4369883136.0,25520746496.0,2242325.0,1369147.0
13-04 02:50:21,4.534,0.672,94.710,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2883031040.0,847228928.0,4369883136.0,25518931968.0,589111.0,1227184.0
13-04 02:50:22,4.682,0.418,94.482,0.251,0.0,0.167,0.0,32768.0,0.0,3.0,2883403776.0,847228928.0,4369887232.0,25518555136.0,607561.0,1246947.0
13-04 02:50:23,4.837,0.417,94.495,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2885054464.0,847228928.0,4369887232.0,25516904448.0,588331.0,1229183.0
13-04 02:50:24,4.297,0.674,94.945,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2885304320.0,847228928.0,4369891328.0,25516650496.0,590656.0,1230933.0
13-04 02:50:25,5.505,0.500,93.745,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2886131712.0,847228928.0,4369891328.0,25515823104.0,589841.0,1232979.0
13-04 02:50:26,4.530,0.419,94.799,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2885808128.0,847228928.0,4369895424.0,25516142592.0,591527.0,1234930.0
13-04 02:50:27,3.960,0.421,95.366,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2885967872.0,847228928.0,4369895424.0,25515982848.0,592927.0,1238411.0
13-04 02:50:28,3.940,0.671,95.222,0.0,0.0,0.168,0.0,184320.0,0.0,1.0,2886152192.0,847228928.0,4369899520.0,25515794432.0,594879.0,1240043.0
13-04 02:50:29,5.378,0.420,94.118,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2886692864.0,847228928.0,4369899520.0,25515253760.0,593156.0,1246458.0
13-04 02:50:30,5.088,0.417,94.162,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2886701056.0,847228928.0,4369907712.0,25515237376.0,592562.0,1261757.0
13-04 02:50:31,4.519,0.502,94.812,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2887491584.0,847228928.0,4369907712.0,25514446848.0,591658.0,1242316.0
13-04 02:50:32,4.128,0.337,95.366,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2887553024.0,847228928.0,4369907712.0,25514385408.0,592921.0,1246325.0
13-04 02:50:33,4.686,0.753,94.226,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2887614464.0,847228928.0,4369907712.0,25514323968.0,594760.0,1250273.0
13-04 02:50:34,4.678,0.501,94.653,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2888060928.0,847228928.0,4369907712.0,25513877504.0,591981.0,1249416.0
13-04 02:50:35,5.360,0.503,93.719,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2888282112.0,847228928.0,4369907712.0,25513656320.0,1053005.0,1404174.0
13-04 02:50:36,7.364,0.753,91.548,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2889310208.0,847228928.0,4369915904.0,25512620032.0,3484275.0,1729609.0
13-04 02:50:37,7.519,0.752,91.395,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2888908800.0,847228928.0,4369924096.0,25513013248.0,4060129.0,1808161.0
13-04 02:50:38,7.047,1.007,91.611,0.0,0.0,0.336,0.0,4096.0,0.0,1.0,2888716288.0,847228928.0,4369928192.0,25513201664.0,4169074.0,1823333.0
13-04 02:50:39,8.347,0.751,90.484,0.083,0.0,0.334,0.0,81920.0,0.0,7.0,2889207808.0,847228928.0,4369936384.0,25512701952.0,4235981.0,1874197.0
13-04 02:50:40,7.833,0.833,91.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2892668928.0,847228928.0,4369940480.0,25509236736.0,3696071.0,1851204.0
13-04 02:50:41,7.569,0.673,91.169,0.0,0.0,0.589,0.0,0.0,0.0,0.0,2893180928.0,847228928.0,4369948672.0,25508716544.0,4224630.0,1938200.0
13-04 02:50:42,8.811,0.998,89.859,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2895466496.0,847228928.0,4369956864.0,25506422784.0,4814371.0,2017521.0
13-04 02:50:43,9.318,0.749,89.601,0.0,0.0,0.333,0.0,73728.0,0.0,14.0,2896621568.0,847228928.0,4369965056.0,25505259520.0,4342885.0,2009641.0
13-04 02:50:44,8.187,0.835,90.476,0.167,0.0,0.334,0.0,86016.0,0.0,7.0,2897100800.0,847228928.0,4369973248.0,25504772096.0,3385337.0,1979075.0
13-04 02:50:45,8.801,0.922,89.941,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2901000192.0,847228928.0,4369977344.0,25500868608.0,5032132.0,2170200.0
13-04 02:50:46,9.393,0.748,89.443,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2904645632.0,847228928.0,4369985536.0,25497214976.0,4429046.0,2162343.0
13-04 02:50:47,8.445,1.003,90.134,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2906984448.0,847228928.0,4369993728.0,25494867968.0,4402175.0,2203532.0
13-04 02:50:48,8.900,0.756,90.008,0.0,0.0,0.336,0.0,8192.0,0.0,1.0,2909544448.0,847228928.0,4370001920.0,25492299776.0,4584943.0,2245583.0
13-04 02:50:49,9.106,0.919,89.641,0.167,0.0,0.167,0.0,98304.0,0.0,8.0,2914537472.0,847228928.0,4370010112.0,25487298560.0,3215096.0,2169767.0
13-04 02:50:50,9.975,1.006,88.768,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2916843520.0,847228928.0,4370018304.0,25484984320.0,5348461.0,2373094.0
13-04 02:50:51,9.258,1.001,89.324,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2918043648.0,847228928.0,4370026496.0,25483776000.0,4424571.0,2331917.0
13-04 02:50:52,8.615,0.676,90.287,0.0,0.0,0.422,0.0,0.0,0.0,0.0,2918297600.0,847228928.0,4370034688.0,25483513856.0,4461948.0,2376910.0
13-04 02:50:53,10.042,0.753,88.954,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2919333888.0,847228928.0,4370046976.0,25482465280.0,4420464.0,2410521.0
13-04 02:50:54,9.114,1.003,89.130,0.251,0.0,0.502,0.0,98304.0,0.0,7.0,2922856448.0,847228928.0,4370055168.0,25478934528.0,4395724.0,2438918.0
13-04 02:50:55,10.126,0.837,88.787,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2925985792.0,847228928.0,4370063360.0,25475796992.0,4687116.0,2532661.0
13-04 02:50:56,9.472,0.838,89.271,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2928328704.0,847228928.0,4370071552.0,25473445888.0,4365338.0,2564747.0
13-04 02:50:57,9.583,0.917,88.917,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2928918528.0,847228928.0,4370079744.0,25472847872.0,4262203.0,2585691.0
13-04 02:50:58,9.596,0.842,89.057,0.0,0.0,0.505,0.0,172032.0,0.0,2.0,2929168384.0,847233024.0,4370092032.0,25472581632.0,4161512.0,2580479.0
13-04 02:50:59,9.030,0.759,89.873,0.0,0.0,0.338,0.0,110592.0,0.0,8.0,2929274880.0,847233024.0,4370100224.0,25472466944.0,4551190.0,2666356.0
13-04 02:51:00,9.672,1.009,88.982,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2930368512.0,847233024.0,4370108416.0,25471365120.0,4780999.0,2742003.0
13-04 02:51:01,9.229,0.931,89.585,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2931523584.0,847233024.0,4370116608.0,25470201856.0,4302077.0,2739369.0
13-04 02:51:02,10.425,0.917,88.157,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2934976512.0,847233024.0,4370124800.0,25466740736.0,4498324.0,2784206.0
13-04 02:51:03,10.460,0.837,88.368,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2937143296.0,847233024.0,4370132992.0,25464565760.0,4445302.0,2810566.0
13-04 02:51:04,10.491,0.999,87.927,0.167,0.0,0.416,0.0,90112.0,0.0,7.0,2939179008.0,847233024.0,4370141184.0,25462521856.0,4535475.0,2860851.0
13-04 02:51:05,10.750,0.833,87.833,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2940760064.0,847233024.0,4370153472.0,25460928512.0,4631850.0,2886140.0
13-04 02:51:06,9.648,1.007,89.094,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2941362176.0,847233024.0,4370165760.0,25460314112.0,3281256.0,2786080.0
13-04 02:51:07,9.380,1.089,89.112,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2942484480.0,847233024.0,4370173952.0,25459183616.0,2886881.0,2849233.0
13-04 02:51:08,12.240,0.833,86.345,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2944507904.0,847233024.0,4370182144.0,25457152000.0,6505350.0,3156576.0
13-04 02:51:09,10.906,1.091,87.416,0.168,0.0,0.419,0.0,163840.0,0.0,13.0,2946691072.0,847233024.0,4370198528.0,25454952448.0,5345290.0,3078261.0
13-04 02:51:10,10.645,0.838,88.097,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2953875456.0,847233024.0,4370214912.0,25447751680.0,4320165.0,2979251.0
13-04 02:51:11,10.592,1.001,87.823,0.0,0.0,0.584,0.0,0.0,0.0,0.0,2957815808.0,847233024.0,4370239488.0,25443786752.0,5159800.0,3137294.0
13-04 02:51:12,10.575,0.508,88.409,0.0,0.0,0.508,0.0,0.0,0.0,0.0,2960736256.0,847233024.0,4370259968.0,25440845824.0,4304381.0,3092370.0
13-04 02:51:13,10.226,1.090,88.433,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2963742720.0,847233024.0,4370280448.0,25437818880.0,4397407.0,3116380.0
13-04 02:51:14,10.628,1.172,87.950,0.084,0.0,0.167,0.0,73728.0,0.0,5.0,2968031232.0,847233024.0,4370296832.0,25433513984.0,3265499.0,3068042.0
13-04 02:51:15,10.849,0.757,87.805,0.0,0.0,0.589,0.0,0.0,0.0,0.0,2969350144.0,847233024.0,4370321408.0,25432170496.0,6024250.0,3274075.0
13-04 02:51:16,9.983,0.755,88.926,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2972848128.0,847233024.0,4370337792.0,25428656128.0,3171196.0,3142934.0
13-04 02:51:17,9.699,0.753,89.047,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2972692480.0,847233024.0,4370354176.0,25428795392.0,2666808.0,3065796.0
13-04 02:51:18,9.900,0.998,88.852,0.0,0.0,0.250,0.0,61440.0,0.0,15.0,2972938240.0,847233024.0,4370370560.0,25428533248.0,2561333.0,3058981.0
13-04 02:51:19,8.900,0.840,89.673,0.252,0.0,0.336,0.0,81920.0,0.0,7.0,2972495872.0,847233024.0,4370386944.0,25428959232.0,2688263.0,3080422.0
13-04 02:51:20,9.540,1.172,88.703,0.0,0.0,0.586,0.0,0.0,0.0,0.0,2972811264.0,847233024.0,4370399232.0,25428631552.0,2637291.0,3063874.0
13-04 02:51:21,9.992,0.999,88.593,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2970021888.0,847233024.0,4370419712.0,25431400448.0,2599482.0,3047381.0
13-04 02:51:22,9.296,0.921,89.531,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2969141248.0,847233024.0,4370432000.0,25432268800.0,2686629.0,3086639.0
13-04 02:51:23,9.925,0.751,88.907,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2968084480.0,847233024.0,4370448384.0,25433309184.0,2569373.0,3053081.0
13-04 02:51:24,9.349,1.002,89.065,0.167,0.0,0.417,0.0,102400.0,0.0,8.0,2967826432.0,847233024.0,4370460672.0,25433554944.0,2576487.0,3054440.0
13-04 02:51:25,10.192,0.835,88.388,0.0,0.0,0.585,0.0,0.0,0.0,0.0,2966564864.0,847233024.0,4370477056.0,25434800128.0,2713889.0,3082064.0
13-04 02:51:26,8.389,0.923,90.352,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2967486464.0,847233024.0,4370489344.0,25433866240.0,2488140.0,3036391.0
13-04 02:51:27,10.359,0.835,88.304,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2958000128.0,847233024.0,4370505728.0,25443336192.0,2745133.0,3085521.0
13-04 02:51:28,7.943,1.087,90.468,0.0,0.0,0.502,0.0,430080.0,0.0,2.0,2957799424.0,847233024.0,4370518016.0,25443524608.0,2490517.0,3040676.0
13-04 02:51:29,8.725,0.839,89.681,0.336,0.0,0.419,0.0,131072.0,0.0,9.0,2957094912.0,847233024.0,4370530304.0,25444216832.0,1615009.0,2857266.0
13-04 02:51:30,8.797,0.747,90.456,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2956263424.0,847233024.0,4370554880.0,25445023744.0,1294824.0,2794468.0
13-04 02:51:31,7.873,0.754,91.122,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2955882496.0,847233024.0,4370583552.0,25445376000.0,1295380.0,2796215.0
13-04 02:51:32,8.841,0.751,89.908,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2956681216.0,847233024.0,4370604032.0,25444556800.0,1302263.0,2801410.0
13-04 02:51:33,7.615,0.753,91.297,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2955386880.0,847233024.0,4370624512.0,25445830656.0,1292331.0,2790851.0
13-04 02:51:34,8.459,0.754,90.369,0.084,0.0,0.335,0.0,94208.0,0.0,7.0,2955018240.0,847233024.0,4370649088.0,25446174720.0,1297642.0,2797336.0
13-04 02:51:35,6.723,0.924,92.017,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2954612736.0,847233024.0,4370669568.0,25446559744.0,1294758.0,2795759.0
13-04 02:51:36,8.389,0.755,90.520,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2955177984.0,847233024.0,4370694144.0,25445969920.0,1290481.0,2787509.0
13-04 02:51:37,8.264,0.751,90.484,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2955563008.0,847233024.0,4370714624.0,25445564416.0,1312301.0,2812014.0
13-04 02:51:38,8.452,0.753,90.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2947403776.0,847233024.0,4370735104.0,25453703168.0,1289794.0,2787013.0
13-04 02:51:39,8.688,0.585,90.226,0.084,0.0,0.418,0.0,81920.0,0.0,7.0,2947276800.0,847233024.0,4370759680.0,25453805568.0,1317012.0,2819350.0
13-04 02:51:40,8.027,0.669,90.886,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2946019328.0,847233024.0,4370784256.0,25455038464.0,1294723.0,2795773.0
13-04 02:51:41,7.956,0.586,91.122,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2942251008.0,847233024.0,4370804736.0,25458786304.0,1285088.0,2780256.0
13-04 02:51:42,8.097,0.835,90.735,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2941878272.0,847233024.0,4370812928.0,25459150848.0,1292352.0,2793982.0
13-04 02:51:43,7.744,0.589,91.414,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,2942271488.0,847233024.0,4370812928.0,25458757632.0,1289684.0,2790394.0
13-04 02:51:44,7.963,0.754,91.115,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2942337024.0,847233024.0,4370812928.0,25458692096.0,1294025.0,2796406.0
13-04 02:51:45,7.647,0.756,91.261,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,2942074880.0,847233024.0,4370812928.0,25458954240.0,1290894.0,2793053.0
13-04 02:51:46,7.782,0.669,91.130,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2941976576.0,847233024.0,4370812928.0,25459052544.0,1288584.0,2785742.0
13-04 02:51:47,8.562,0.665,90.441,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2940305408.0,847233024.0,4370812928.0,25460723712.0,1289590.0,2790262.0
13-04 02:51:48,7.629,0.829,91.128,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2939879424.0,847233024.0,4370812928.0,25461149696.0,1292682.0,2796271.0
13-04 02:51:49,8.158,0.841,90.664,0.0,0.0,0.336,0.0,69632.0,0.0,5.0,2939584512.0,847233024.0,4370812928.0,25461444608.0,1289246.0,2789282.0
13-04 02:51:50,7.776,0.753,91.054,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2939740160.0,847233024.0,4370812928.0,25461288960.0,1291410.0,2793107.0
13-04 02:51:51,7.191,0.836,91.555,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2938896384.0,847233024.0,4370812928.0,25462132736.0,1291552.0,2794473.0
13-04 02:51:52,7.930,1.002,90.902,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2939121664.0,847233024.0,4370817024.0,25461903360.0,1289122.0,2786928.0
13-04 02:51:53,7.776,1.003,91.054,0.0,0.0,0.167,0.0,45056.0,0.0,11.0,2938957824.0,847233024.0,4370817024.0,25462067200.0,1290808.0,2793273.0
13-04 02:51:54,7.776,0.836,91.054,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2938695680.0,847233024.0,4370817024.0,25462329344.0,1284118.0,2777179.0
13-04 02:51:55,7.628,0.922,91.282,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2938925056.0,847233024.0,4370817024.0,25462099968.0,1297478.0,2802326.0
13-04 02:51:56,7.699,0.837,91.046,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2938621952.0,847233024.0,4370817024.0,25462403072.0,1287806.0,2791150.0
13-04 02:51:57,7.203,1.005,91.122,0.168,0.0,0.503,0.0,12288.0,0.0,2.0,2938961920.0,847233024.0,4370817024.0,25462063104.0,1290878.0,2788774.0
13-04 02:51:58,7.448,0.753,91.381,0.0,0.0,0.418,0.0,307200.0,0.0,3.0,2938929152.0,847233024.0,4370817024.0,25462095872.0,1288778.0,2786521.0
13-04 02:51:59,7.937,1.086,90.643,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2939125760.0,847233024.0,4370817024.0,25461899264.0,1291312.0,2793771.0
13-04 02:52:00,7.538,1.005,91.206,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2938798080.0,847233024.0,4370817024.0,25462226944.0,1288933.0,2788616.0
13-04 02:52:01,7.364,0.753,91.632,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2938621952.0,847233024.0,4370817024.0,25462403072.0,1292572.0,2795664.0
13-04 02:52:02,8.354,0.752,90.560,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2938675200.0,847233024.0,4370817024.0,25462349824.0,1287374.0,2786063.0
13-04 02:52:03,6.885,0.672,91.856,0.252,0.0,0.336,0.0,36864.0,0.0,3.0,2938863616.0,847233024.0,4370817024.0,25462161408.0,1296811.0,2801458.0
13-04 02:52:04,7.389,1.008,91.184,0.0,0.0,0.420,0.0,69632.0,0.0,5.0,2938761216.0,847233024.0,4370821120.0,25462259712.0,1289734.0,2789419.0
13-04 02:52:05,8.804,0.748,90.116,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2939076608.0,847233024.0,4370825216.0,25461940224.0,1291550.0,2791406.0
13-04 02:52:06,11.853,2.087,85.726,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2959679488.0,847233024.0,4370825216.0,25441337344.0,1325409.0,2831052.0
13-04 02:52:07,11.445,2.172,85.380,0.418,0.0,0.585,0.0,0.0,0.0,0.0,2265157632.0,847233024.0,4370853888.0,26135830528.0,1356730.0,2789537.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-kafka-slave-35.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-35",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,1.109,0.222,98.615,0.023,0.0,0.030,2102.876,496130.361,0.364,2.394,2112663552.0,864485376.0,1694408704.0,28947517440.0,0.0,0.0
13-04 02:31:16,1.002,0.083,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113536000.0,864485376.0,1694412800.0,28946640896.0,2512843.0,50304.0
13-04 02:31:17,0.584,0.083,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113662976.0,864485376.0,1694412800.0,28946513920.0,1785405.0,45212.0
13-04 02:31:18,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113789952.0,864485376.0,1694412800.0,28946386944.0,12967.0,22683.0
13-04 02:31:19,0.250,0.083,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2114465792.0,864485376.0,1694412800.0,28945711104.0,11061.0,33003.0
13-04 02:31:20,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2114424832.0,864485376.0,1694412800.0,28945752064.0,12062.0,22543.0
13-04 02:31:21,0.250,0.167,99.333,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,2114424832.0,864485376.0,1694412800.0,28945752064.0,12263.0,21322.0
13-04 02:31:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2114420736.0,864485376.0,1694416896.0,28945752064.0,12534.0,21669.0
13-04 02:31:23,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2114420736.0,864485376.0,1694416896.0,28945752064.0,12010.0,21817.0
13-04 02:31:24,4.671,0.083,95.163,0.0,0.0,0.083,0.0,188416.0,0.0,29.0,2114424832.0,864485376.0,1694420992.0,28945743872.0,2319489.0,216322.0
13-04 02:31:25,2.339,0.167,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2114678784.0,864485376.0,1694420992.0,28945489920.0,5682375.0,381861.0
13-04 02:31:26,3.086,0.250,96.497,0.0,0.0,0.167,0.0,32768.0,0.0,8.0,2115059712.0,864485376.0,1694420992.0,28945108992.0,8994735.0,387127.0
13-04 02:31:27,6.940,0.251,92.642,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2116329472.0,864485376.0,1694420992.0,28943839232.0,8441658.0,397794.0
13-04 02:31:28,5.593,0.167,94.157,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2119028736.0,864485376.0,1694420992.0,28941139968.0,9548159.0,402027.0
13-04 02:31:29,3.592,0.334,95.990,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2114297856.0,864485376.0,1694420992.0,28945870848.0,10095121.0,410764.0
13-04 02:31:30,3.172,0.334,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2114424832.0,864485376.0,1694420992.0,28945743872.0,9701724.0,405276.0
13-04 02:31:31,6.778,0.084,93.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2127724544.0,864485376.0,1694420992.0,28932444160.0,9354404.0,410850.0
13-04 02:31:32,12.521,0.334,87.145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2140389376.0,864485376.0,1694425088.0,28919775232.0,9243519.0,404219.0
13-04 02:31:33,8.173,0.334,91.243,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2140831744.0,864485376.0,1694425088.0,28919332864.0,9680618.0,410539.0
13-04 02:31:34,3.422,0.250,96.244,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2134482944.0,864485376.0,1694425088.0,28925681664.0,9683581.0,413061.0
13-04 02:31:35,2.926,0.251,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2134515712.0,864485376.0,1694425088.0,28925648896.0,8954961.0,412978.0
13-04 02:31:36,3.744,0.499,95.674,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2134736896.0,864485376.0,1694425088.0,28925427712.0,9569370.0,425779.0
13-04 02:31:37,3.425,0.251,96.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2134990848.0,864485376.0,1694425088.0,28925173760.0,9482955.0,400929.0
13-04 02:31:38,3.255,0.417,96.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2134990848.0,864485376.0,1694425088.0,28925173760.0,8909768.0,410389.0
13-04 02:31:39,3.503,0.334,95.746,0.250,0.0,0.167,0.0,118784.0,0.0,9.0,2135539712.0,864485376.0,1694425088.0,28924624896.0,9759848.0,398960.0
13-04 02:31:40,3.013,0.167,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2135625728.0,864485376.0,1694425088.0,28924538880.0,9191043.0,432389.0
13-04 02:31:41,3.595,0.084,96.321,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2134052864.0,864485376.0,1694425088.0,28926111744.0,10211351.0,408178.0
13-04 02:31:42,2.755,0.250,96.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2133938176.0,864485376.0,1694429184.0,28926222336.0,8321707.0,389420.0
13-04 02:31:43,2.596,0.168,97.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2133966848.0,864485376.0,1694433280.0,28926189568.0,7547538.0,398419.0
13-04 02:31:44,2.855,0.252,96.809,0.0,0.0,0.084,0.0,122880.0,0.0,7.0,2134183936.0,864485376.0,1694437376.0,28925968384.0,9935502.0,400042.0
13-04 02:31:45,4.243,0.166,95.507,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2134437888.0,864485376.0,1694437376.0,28925714432.0,9220320.0,416549.0
13-04 02:31:46,3.091,0.251,96.575,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2134437888.0,864485376.0,1694437376.0,28925714432.0,9931810.0,389798.0
13-04 02:31:47,3.408,0.333,96.093,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2134663168.0,864485376.0,1694437376.0,28925489152.0,9604133.0,429979.0
13-04 02:31:48,3.350,0.335,96.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2131562496.0,864485376.0,1694437376.0,28928589824.0,9801092.0,411032.0
13-04 02:31:49,2.755,0.417,96.745,0.0,0.0,0.083,0.0,118784.0,0.0,16.0,2131628032.0,864485376.0,1694437376.0,28928524288.0,8866353.0,411125.0
13-04 02:31:50,3.180,0.251,96.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2131595264.0,864485376.0,1694437376.0,28928557056.0,8375465.0,387856.0
13-04 02:31:51,3.503,0.250,96.080,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2131849216.0,864485376.0,1694437376.0,28928303104.0,10396433.0,423329.0
13-04 02:31:52,3.094,0.251,96.488,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2132135936.0,864485376.0,1694437376.0,28928016384.0,9368041.0,388625.0
13-04 02:31:53,3.094,0.251,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132357120.0,864485376.0,1694437376.0,28927795200.0,9416750.0,411688.0
13-04 02:31:54,2.931,0.251,96.817,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2132480000.0,864485376.0,1694441472.0,28927668224.0,8990980.0,409282.0
13-04 02:31:55,2.248,0.167,97.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2132480000.0,864485376.0,1694441472.0,28927668224.0,4578948.0,346410.0
13-04 02:31:56,1.667,0.083,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2132353024.0,864485376.0,1694441472.0,28927795200.0,2357991.0,318836.0
13-04 02:31:57,3.661,0.333,95.674,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2132680704.0,864485376.0,1694441472.0,28927467520.0,10889750.0,434334.0
13-04 02:31:58,3.577,0.250,96.090,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2132418560.0,864485376.0,1694441472.0,28927729664.0,9291712.0,412247.0
13-04 02:31:59,2.934,0.168,96.899,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2132983808.0,864485376.0,1694441472.0,28927164416.0,9540503.0,409914.0
13-04 02:32:00,3.099,0.251,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2133241856.0,864485376.0,1694441472.0,28926906368.0,10027110.0,392495.0
13-04 02:32:01,3.261,0.418,96.321,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2133307392.0,864485376.0,1694441472.0,28926840832.0,10155975.0,425457.0
13-04 02:32:02,2.845,0.167,96.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2133250048.0,864485376.0,1694441472.0,28926898176.0,9649786.0,383690.0
13-04 02:32:03,3.088,0.334,96.327,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2133250048.0,864485376.0,1694441472.0,28926898176.0,9955950.0,428442.0
13-04 02:32:04,3.183,0.251,96.482,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2130202624.0,864485376.0,1694441472.0,28929945600.0,10732046.0,329649.0
13-04 02:32:05,1.921,0.084,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2130325504.0,864485376.0,1694445568.0,28929818624.0,7031687.0,94352.0
13-04 02:32:06,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2131214336.0,864485376.0,1694445568.0,28928929792.0,4632224.0,69580.0
13-04 02:32:07,4.515,0.167,95.318,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,2145992704.0,864485376.0,1694494720.0,28914102272.0,62412.0,419037.0
13-04 02:32:08,0.832,0.166,99.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2146119680.0,864485376.0,1694494720.0,28913975296.0,13754.0,36747.0
13-04 02:32:09,1.253,0.0,98.663,0.084,0.0,0.0,0.0,69632.0,0.0,5.0,2146119680.0,864485376.0,1694494720.0,28913975296.0,14113.0,24017.0
13-04 02:32:10,0.667,0.083,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2146119680.0,864485376.0,1694494720.0,28913975296.0,26123.0,35074.0
13-04 02:32:11,2.759,0.084,97.157,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2147643392.0,864485376.0,1694494720.0,28912451584.0,14138.0,23679.0
13-04 02:32:12,1.747,0.083,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2148016128.0,864485376.0,1694502912.0,28912070656.0,12786.0,21462.0
13-04 02:32:13,5.175,0.250,94.491,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2146234368.0,864485376.0,1694507008.0,28913848320.0,972041.0,197104.0
13-04 02:32:14,6.395,0.498,93.023,0.0,0.0,0.083,0.0,155648.0,0.0,10.0,2138484736.0,864485376.0,1694507008.0,28921597952.0,8960924.0,402589.0
13-04 02:32:15,3.013,0.251,96.485,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2136457216.0,864485376.0,1694507008.0,28923625472.0,8986248.0,408940.0
13-04 02:32:16,2.689,0.252,97.059,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2136678400.0,864485376.0,1694507008.0,28923404288.0,9393266.0,398591.0
13-04 02:32:17,3.336,0.334,96.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2136645632.0,864485376.0,1694507008.0,28923437056.0,10176247.0,407883.0
13-04 02:32:18,3.651,0.498,95.602,0.083,0.0,0.166,0.0,176128.0,0.0,40.0,2136821760.0,864485376.0,1694523392.0,28923244544.0,9674707.0,454309.0
13-04 02:32:19,3.685,0.168,96.147,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2137235456.0,864485376.0,1694531584.0,28922822656.0,8987616.0,424108.0
13-04 02:32:20,3.494,0.333,96.090,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2137387008.0,864485376.0,1694531584.0,28922671104.0,9263869.0,412664.0
13-04 02:32:21,3.509,0.251,96.157,0.084,0.0,0.0,0.0,200704.0,0.0,43.0,2137038848.0,864485376.0,1694814208.0,28922736640.0,9724522.0,475784.0
13-04 02:32:22,3.990,0.166,95.677,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2137026560.0,864485376.0,1694826496.0,28922736640.0,9355107.0,409076.0
13-04 02:32:23,2.845,0.418,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137214976.0,864485376.0,1694826496.0,28922548224.0,9650894.0,420043.0
13-04 02:32:24,3.180,0.167,96.485,0.0,0.0,0.167,0.0,282624.0,0.0,61.0,2137231360.0,864485376.0,1694842880.0,28922515456.0,9056212.0,448661.0
13-04 02:32:25,2.417,0.417,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137636864.0,864485376.0,1694851072.0,28922101760.0,6199213.0,356438.0
13-04 02:32:26,3.239,0.249,96.429,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2137636864.0,864485376.0,1694851072.0,28922101760.0,3230821.0,310095.0
13-04 02:32:27,2.752,0.334,96.580,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,2137600000.0,864489472.0,1694851072.0,28922134528.0,6750784.0,457584.0
13-04 02:32:28,3.253,0.334,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2137632768.0,864489472.0,1694851072.0,28922101760.0,9958273.0,414709.0
13-04 02:32:29,3.509,0.167,96.324,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2138329088.0,864489472.0,1694851072.0,28921405440.0,9908283.0,433931.0
13-04 02:32:30,3.420,0.334,96.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2138521600.0,864489472.0,1694851072.0,28921212928.0,9966000.0,417575.0
13-04 02:32:31,3.169,0.250,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2138517504.0,864489472.0,1694855168.0,28921212928.0,9423296.0,378538.0
13-04 02:32:32,3.096,0.335,96.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2138517504.0,864489472.0,1694855168.0,28921212928.0,9971718.0,409942.0
13-04 02:32:33,3.856,0.168,95.557,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2138005504.0,864489472.0,1695748096.0,28920832000.0,9289668.0,463682.0
13-04 02:32:34,6.911,0.666,92.173,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2138001408.0,864489472.0,1697558528.0,28919025664.0,12160978.0,490315.0
13-04 02:32:35,4.837,0.417,94.662,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2138644480.0,864489472.0,1699426304.0,28916514816.0,11192634.0,516056.0
13-04 02:32:36,4.833,0.500,94.500,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2138808320.0,864489472.0,1701322752.0,28914454528.0,13054426.0,510771.0
13-04 02:32:37,4.080,0.333,95.420,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2139295744.0,864489472.0,1703219200.0,28912070656.0,11988341.0,514192.0
13-04 02:32:38,5.034,0.336,94.379,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2139246592.0,864489472.0,1705078784.0,28910260224.0,11664367.0,528527.0
13-04 02:32:39,3.670,0.500,95.496,0.083,0.0,0.250,0.0,11657216.0,0.0,28.0,2140344320.0,864489472.0,1706946560.0,28907294720.0,13207205.0,505668.0
13-04 02:32:40,3.598,0.418,95.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2140024832.0,864489472.0,1708863488.0,28905697280.0,11430472.0,527019.0
13-04 02:32:41,3.266,0.335,96.231,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2139754496.0,864489472.0,1710751744.0,28904079360.0,11587516.0,527003.0
13-04 02:32:42,4.170,0.500,95.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2140073984.0,864489472.0,1712631808.0,28901879808.0,11613706.0,471606.0
13-04 02:32:43,3.506,0.250,95.910,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2139770880.0,864489472.0,1714532352.0,28900282368.0,12386060.0,525911.0
13-04 02:32:44,3.589,0.334,95.910,0.0,0.0,0.167,0.0,110592.0,0.0,6.0,2140168192.0,864489472.0,1716428800.0,28897988608.0,11619295.0,520834.0
13-04 02:32:45,3.183,0.251,96.147,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2140057600.0,864489472.0,1718280192.0,28896247808.0,11686425.0,486989.0
13-04 02:32:46,3.440,0.336,95.973,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,2139586560.0,864489472.0,1720197120.0,28894801920.0,11144365.0,518783.0
13-04 02:32:47,3.859,0.503,95.554,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2139815936.0,864489472.0,1722060800.0,28892708864.0,12644654.0,509731.0
13-04 02:32:48,3.428,0.418,96.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2140295168.0,864489472.0,1723985920.0,28890304512.0,11329532.0,541149.0
13-04 02:32:49,3.437,0.335,96.060,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2140704768.0,864489472.0,1725452288.0,28888428544.0,11563890.0,532945.0
13-04 02:32:50,5.588,0.500,93.745,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2148417536.0,864489472.0,1727729664.0,28878438400.0,11430221.0,494170.0
13-04 02:32:51,3.595,0.334,95.652,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2148642816.0,864489472.0,1729191936.0,28876750848.0,12263068.0,523724.0
13-04 02:32:52,3.099,0.503,96.315,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2146840576.0,864489472.0,1731534848.0,28876210176.0,11447802.0,515926.0
13-04 02:32:53,3.005,0.417,96.244,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2147409920.0,864489472.0,1733406720.0,28873768960.0,12187748.0,409984.0
13-04 02:32:54,1.835,0.250,97.832,0.0,0.0,0.083,0.0,131072.0,0.0,13.0,2143870976.0,864489472.0,1735294976.0,28875419648.0,7166013.0,184030.0
13-04 02:32:55,1.088,0.167,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2144858112.0,864489472.0,1737228288.0,28872499200.0,5642351.0,164829.0
13-04 02:32:56,0.251,0.167,99.582,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2144796672.0,864489472.0,1739067392.0,28870721536.0,2157743.0,139742.0
13-04 02:32:57,0.502,0.502,98.662,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,1750044672.0,864489472.0,1740967936.0,29263572992.0,2180834.0,130290.0
13-04 02:32:58,0.667,0.167,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1749372928.0,864489472.0,1743093760.0,29262118912.0,2187768.0,122521.0
13-04 02:32:59,1.251,0.417,98.249,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,1755336704.0,864489472.0,1744752640.0,29254496256.0,2147103.0,124543.0
13-04 02:33:00,1.505,0.167,98.161,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1754832896.0,864489472.0,1746710528.0,29253042176.0,2165852.0,123225.0
13-04 02:33:01,5.246,0.416,94.255,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1754902528.0,864489472.0,1748545536.0,29251137536.0,2145375.0,126290.0
13-04 02:33:02,0.417,0.500,98.832,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1754869760.0,864489472.0,1750425600.0,29249290240.0,2197687.0,123714.0
13-04 02:33:03,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1754779648.0,864489472.0,1752293376.0,29247512576.0,2089789.0,117886.0
13-04 02:33:04,0.835,0.167,98.914,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,1755025408.0,864489472.0,1754202112.0,29245358080.0,2251165.0,126585.0
13-04 02:33:05,1.674,0.502,97.741,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1775591424.0,864489472.0,1756090368.0,29222903808.0,2102196.0,127227.0
13-04 02:33:06,9.540,1.590,88.870,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1744887808.0,864489472.0,1757859840.0,29251837952.0,2210888.0,129949.0
13-04 02:33:07,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744777216.0,864489472.0,1759813632.0,29249994752.0,2189534.0,129964.0
13-04 02:33:08,0.250,0.334,98.998,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,1744453632.0,864489472.0,1761722368.0,29248409600.0,2156355.0,121420.0
13-04 02:33:09,0.417,0.417,98.998,0.0,0.0,0.167,0.0,56926208.0,0.0,88.0,1744478208.0,864489472.0,1763610624.0,29246496768.0,2168005.0,122290.0
13-04 02:33:10,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1744384000.0,864489472.0,1765482496.0,29244719104.0,2206424.0,144565.0
13-04 02:33:11,0.251,0.251,99.415,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1743990784.0,864489472.0,1767399424.0,29243195392.0,2133857.0,122934.0
13-04 02:33:12,7.500,0.167,92.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1744142336.0,864489472.0,1769279488.0,29241163776.0,2167738.0,125174.0
13-04 02:33:13,0.921,0.167,98.745,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1745825792.0,864489472.0,1771151360.0,29237608448.0,2199452.0,122344.0
13-04 02:33:14,0.501,0.334,98.915,0.167,0.0,0.083,0.0,167936.0,0.0,12.0,1745805312.0,864489472.0,1773027328.0,29235752960.0,2136450.0,123285.0
13-04 02:33:15,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1745928192.0,864489472.0,1774968832.0,29233688576.0,2178185.0,124106.0
13-04 02:33:16,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1745829888.0,864489472.0,1776812032.0,29231943680.0,2176053.0,121543.0
13-04 02:33:17,0.168,0.252,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745825792.0,864489472.0,1778720768.0,29230039040.0,2168256.0,125406.0
13-04 02:33:18,0.334,0.500,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1746112512.0,864489472.0,1780592640.0,29227880448.0,2189971.0,129080.0
13-04 02:33:19,0.168,0.335,99.413,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1745625088.0,864489472.0,1782472704.0,29226487808.0,2146309.0,123006.0
13-04 02:33:20,0.417,0.334,99.165,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1745653760.0,864489472.0,1784360960.0,29224570880.0,2175085.0,121695.0
13-04 02:33:21,0.335,0.084,99.497,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,1745661952.0,864489472.0,1786257408.0,29222666240.0,2180328.0,128378.0
13-04 02:33:22,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1745625088.0,864489472.0,1788579840.0,29220380672.0,2145345.0,121827.0
13-04 02:33:23,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1745555456.0,864489472.0,1790173184.0,29218856960.0,2144564.0,120884.0
13-04 02:33:24,0.334,0.334,99.082,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,1745584128.0,864489472.0,1792049152.0,29216952320.0,2176574.0,120566.0
13-04 02:33:25,0.250,0.250,99.083,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1745727488.0,864489472.0,1793937408.0,29214920704.0,2159152.0,127782.0
13-04 02:33:26,0.251,0.251,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1745731584.0,864489472.0,1795837952.0,29213016064.0,2177469.0,122793.0
13-04 02:33:27,0.250,0.500,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1747038208.0,864489472.0,1797705728.0,29209841664.0,2187267.0,119543.0
13-04 02:33:28,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1749938176.0,864489472.0,1799630848.0,29205016576.0,2166889.0,123240.0
13-04 02:33:29,0.334,0.334,99.165,0.0,0.0,0.167,0.0,147456.0,0.0,15.0,1753559040.0,864489472.0,1801748480.0,29199278080.0,2164896.0,122486.0
13-04 02:33:30,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1757712384.0,864489472.0,1803403264.0,29193469952.0,2178514.0,120672.0
13-04 02:33:31,0.251,0.251,99.497,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1761423360.0,864489472.0,1805279232.0,29187883008.0,2125664.0,120814.0
13-04 02:33:32,0.335,0.168,99.162,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,1765511168.0,864489472.0,1807159296.0,29181915136.0,2122519.0,116559.0
13-04 02:33:33,0.417,0.334,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1769590784.0,864489472.0,1809047552.0,29175947264.0,2238222.0,122337.0
13-04 02:33:34,0.417,0.250,99.082,0.083,0.0,0.167,0.0,69632.0,0.0,5.0,1773309952.0,864489472.0,1811202048.0,29170073600.0,2100357.0,118756.0
13-04 02:33:35,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1777868800.0,864489472.0,1812832256.0,29163884544.0,2246190.0,140961.0
13-04 02:33:36,0.418,0.167,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1781862400.0,864489472.0,1814839296.0,29157883904.0,2101123.0,119524.0
13-04 02:33:37,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1785634816.0,864489472.0,1816748032.0,29152202752.0,2157321.0,123831.0
13-04 02:33:38,1.002,0.334,98.414,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1789636608.0,864489472.0,1818587136.0,29146361856.0,2241062.0,121000.0
13-04 02:33:39,0.584,0.250,98.831,0.0,0.0,0.334,0.0,56930304.0,0.0,119.0,1794801664.0,864489472.0,1820905472.0,29138878464.0,2167183.0,122712.0
13-04 02:33:40,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1799036928.0,864489472.0,1822527488.0,29133021184.0,2181900.0,136540.0
13-04 02:33:41,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1803333632.0,864489472.0,1824444416.0,29126807552.0,2158588.0,124333.0
13-04 02:33:42,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1807409152.0,864489472.0,1826336768.0,29120839680.0,2177529.0,119277.0
13-04 02:33:43,0.167,0.167,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1811476480.0,864489472.0,1828175872.0,29114933248.0,2175624.0,120881.0
13-04 02:33:44,0.167,0.167,99.080,0.251,0.0,0.334,0.0,114688.0,0.0,9.0,1815715840.0,864489472.0,1830092800.0,29108776960.0,2155651.0,119537.0
13-04 02:33:45,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1819951104.0,864489472.0,1831952384.0,29102682112.0,2145968.0,125145.0
13-04 02:33:46,0.418,0.334,99.248,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1824129024.0,864489472.0,1833869312.0,29096587264.0,2167506.0,119122.0
13-04 02:33:47,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1828483072.0,864489472.0,1835737088.0,29090365440.0,2146003.0,122019.0
13-04 02:33:48,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1832062976.0,864489472.0,1837883392.0,29084639232.0,2192961.0,128995.0
13-04 02:33:49,0.333,0.583,98.918,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1836728320.0,864489472.0,1839534080.0,29078323200.0,2167151.0,128035.0
13-04 02:33:50,0.334,0.250,99.165,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,1840922624.0,864489472.0,1841434624.0,29072228352.0,2196608.0,122272.0
13-04 02:33:51,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1844994048.0,864489472.0,1843331072.0,29066260480.0,2124523.0,118049.0
13-04 02:33:52,0.333,0.500,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1849221120.0,864489472.0,1845198848.0,29060165632.0,2198620.0,121687.0
13-04 02:33:53,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1853329408.0,864489472.0,1847345152.0,29053911040.0,2177716.0,120357.0
13-04 02:33:54,0.167,0.334,99.249,0.083,0.0,0.167,0.0,73728.0,0.0,5.0,1857769472.0,864489472.0,1848967168.0,29047848960.0,2094668.0,116210.0
13-04 02:33:55,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1861873664.0,864489472.0,1850863616.0,29041848320.0,2226246.0,127609.0
13-04 02:33:56,0.251,0.334,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1865760768.0,864489472.0,1853198336.0,29035626496.0,2137221.0,123899.0
13-04 02:33:57,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1870278656.0,864489472.0,1854742528.0,29029564416.0,2152927.0,117485.0
13-04 02:33:58,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1874399232.0,864489472.0,1856909312.0,29023277056.0,2186273.0,117726.0
13-04 02:33:59,0.418,0.335,99.163,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1878953984.0,864489472.0,1858535424.0,29017096192.0,2187823.0,121459.0
13-04 02:34:00,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1882935296.0,864489472.0,1860665344.0,29010984960.0,2166839.0,120771.0
13-04 02:34:01,0.333,0.583,98.918,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1887240192.0,864489472.0,1862287360.0,29005058048.0,2167760.0,124613.0
13-04 02:34:02,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1891057664.0,864489472.0,1864183808.0,28999344128.0,2059354.0,116212.0
13-04 02:34:03,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1895878656.0,864489472.0,1866092544.0,28992614400.0,2262356.0,123802.0
13-04 02:34:04,0.418,0.251,99.165,0.0,0.0,0.167,0.0,135168.0,0.0,13.0,1900077056.0,864489472.0,1867988992.0,28986519552.0,2178163.0,119815.0
13-04 02:34:05,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1904181248.0,864489472.0,1869885440.0,28980518912.0,2192223.0,126096.0
13-04 02:34:06,0.334,0.251,99.247,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1908330496.0,864489472.0,1871736832.0,28974518272.0,2102290.0,119189.0
13-04 02:34:07,0.333,0.500,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1912586240.0,864489472.0,1873670144.0,28968329216.0,2209485.0,125813.0
13-04 02:34:08,0.251,0.334,98.997,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,1916284928.0,864489472.0,1875558400.0,28962742272.0,2090721.0,114091.0
13-04 02:34:09,0.251,0.335,99.247,0.0,0.0,0.167,0.0,56946688.0,0.0,118.0,1921110016.0,864489472.0,1877430272.0,28956045312.0,2251080.0,125050.0
13-04 02:34:10,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1925062656.0,864489472.0,1879318528.0,28950204416.0,2188199.0,145372.0
13-04 02:34:11,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1929637888.0,864489472.0,1881219072.0,28943728640.0,2168248.0,121134.0
13-04 02:34:12,0.919,0.251,98.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936658432.0,864489472.0,1883340800.0,28934586368.0,2130972.0,137086.0
13-04 02:34:13,0.500,0.250,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1938444288.0,864489472.0,1884983296.0,28931158016.0,2210676.0,125549.0
13-04 02:34:14,0.501,0.334,98.915,0.167,0.0,0.083,0.0,143360.0,0.0,10.0,1938440192.0,864493568.0,1886887936.0,28929253376.0,2154388.0,117418.0
13-04 02:34:15,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1938632704.0,864493568.0,1888759808.0,28927188992.0,2145942.0,128014.0
13-04 02:34:16,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1938362368.0,864493568.0,1890648064.0,28925571072.0,2197986.0,121280.0
13-04 02:34:17,0.502,0.084,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1938255872.0,864493568.0,1892532224.0,28923793408.0,2144556.0,121684.0
13-04 02:34:18,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1938280448.0,864493568.0,1894412288.0,28921888768.0,2178256.0,127247.0
13-04 02:34:19,0.250,0.500,98.999,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,1939378176.0,864493568.0,1896325120.0,28918878208.0,2189992.0,123416.0
13-04 02:34:20,0.251,0.167,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1939177472.0,864493568.0,1898254336.0,28917149696.0,2153625.0,120363.0
13-04 02:34:21,0.417,0.250,99.165,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1939107840.0,864493568.0,1900068864.0,28915404800.0,2154620.0,120273.0
13-04 02:34:22,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1939095552.0,864493568.0,1901977600.0,28913508352.0,2189647.0,122557.0
13-04 02:34:23,0.417,0.334,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1939095552.0,864493568.0,1903882240.0,28911603712.0,2134071.0,120161.0
13-04 02:34:24,0.334,0.334,99.247,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,1939013632.0,864493568.0,1905741824.0,28909826048.0,2165023.0,120472.0
13-04 02:34:25,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1939017728.0,864493568.0,1907642368.0,28907921408.0,2166498.0,123290.0
13-04 02:34:26,1.090,0.251,98.407,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1938960384.0,864497664.0,1909600256.0,28906016768.0,2188317.0,124487.0
13-04 02:34:27,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1939091456.0,864497664.0,1911406592.0,28904079360.0,2112484.0,121248.0
13-04 02:34:28,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1939054592.0,864497664.0,1913315328.0,28902207488.0,2220575.0,124787.0
13-04 02:34:29,0.583,0.250,98.917,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,1939836928.0,864497664.0,1915199488.0,28899540992.0,2158132.0,124518.0
13-04 02:34:30,0.500,0.334,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1941889024.0,864497664.0,1917083648.0,28895604736.0,1908982.0,110281.0
13-04 02:34:31,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1942233088.0,864497664.0,1919025152.0,28893319168.0,2425330.0,128538.0
13-04 02:34:32,0.334,0.334,99.247,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1942278144.0,864501760.0,1920880640.0,28891414528.0,2143542.0,121486.0
13-04 02:34:33,0.334,0.167,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1942450176.0,864501760.0,1921978368.0,28890144768.0,1058320.0,71172.0
13-04 02:34:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1942450176.0,864501760.0,1921978368.0,28890144768.0,11936.0,20921.0
13-04 02:34:35,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1942446080.0,864501760.0,1921982464.0,28890144768.0,14498.0,22475.0
13-04 02:34:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1942446080.0,864501760.0,1921982464.0,28890144768.0,13244.0,23259.0
13-04 02:34:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1936732160.0,864501760.0,1921982464.0,28895858688.0,12876.0,22544.0
13-04 02:34:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1936732160.0,864501760.0,1921982464.0,28895858688.0,11820.0,20985.0
13-04 02:34:39,0.251,0.167,99.582,0.0,0.0,0.0,0.0,45244416.0,0.0,72.0,1937281024.0,864501760.0,1921982464.0,28895309824.0,13596.0,23528.0
13-04 02:34:40,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1937121280.0,864501760.0,1921982464.0,28895469568.0,30202.0,39460.0
13-04 02:34:41,0.671,0.251,98.910,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1937649664.0,864501760.0,1923858432.0,28893065216.0,2381895.0,134924.0
13-04 02:34:42,0.666,0.333,98.751,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,1937592320.0,864501760.0,1926012928.0,28890968064.0,2546472.0,135100.0
13-04 02:34:43,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1936568320.0,864501760.0,1928876032.0,28889128960.0,2802477.0,147833.0
13-04 02:34:44,0.502,0.418,98.829,0.167,0.0,0.084,0.0,126976.0,0.0,11.0,1936777216.0,864501760.0,1931206656.0,28886589440.0,2834642.0,150531.0
13-04 02:34:45,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1937154048.0,864501760.0,1933242368.0,28884176896.0,2594338.0,142524.0
13-04 02:34:46,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1937027072.0,864501760.0,1935654912.0,28881891328.0,2610940.0,136825.0
13-04 02:34:47,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936977920.0,864501760.0,1937928192.0,28879667200.0,2635350.0,145524.0
13-04 02:34:48,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936855040.0,864501760.0,1940652032.0,28877066240.0,2953755.0,152147.0
13-04 02:34:49,0.418,0.167,99.247,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1937223680.0,864501760.0,1942695936.0,28874653696.0,2587933.0,137629.0
13-04 02:34:50,0.583,0.333,98.750,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1936863232.0,864501760.0,1945214976.0,28872495104.0,2630508.0,138493.0
13-04 02:34:51,0.336,0.0,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1936822272.0,864501760.0,1947414528.0,28870336512.0,2588656.0,135385.0
13-04 02:34:52,0.751,0.167,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936732160.0,864501760.0,1950203904.0,28867637248.0,2971163.0,167420.0
13-04 02:34:53,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936932864.0,864501760.0,1952256000.0,28865384448.0,2578872.0,138022.0
13-04 02:34:54,0.582,0.416,98.669,0.0,0.0,0.333,0.0,73728.0,0.0,5.0,1936936960.0,864501760.0,1954664448.0,28862971904.0,2578815.0,137000.0
13-04 02:34:55,0.501,0.417,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1937268736.0,864501760.0,1956872192.0,28860432384.0,2735777.0,140045.0
13-04 02:34:56,0.335,0.168,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1936969728.0,864501760.0,1959583744.0,28858019840.0,2901929.0,151943.0
13-04 02:34:57,0.251,0.251,99.331,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1937174528.0,864501760.0,1961664512.0,28855734272.0,2576882.0,135245.0
13-04 02:34:58,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1937281024.0,864501760.0,1964097536.0,28853194752.0,2635686.0,140672.0
13-04 02:34:59,0.252,0.252,99.328,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,1938198528.0,864501760.0,1966333952.0,28850040832.0,2657092.0,142802.0
13-04 02:35:00,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1937772544.0,864501760.0,1969090560.0,28847710208.0,2911403.0,151902.0
13-04 02:35:01,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1937879040.0,864501760.0,1971109888.0,28845584384.0,2588849.0,140249.0
13-04 02:35:02,0.923,0.084,98.742,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1938243584.0,864505856.0,1973534720.0,28842790912.0,2633328.0,138822.0
13-04 02:35:03,3.428,0.334,96.070,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1940447232.0,864505856.0,1975767040.0,28838354944.0,2677946.0,147754.0
13-04 02:35:04,0.251,0.335,99.247,0.0,0.0,0.167,0.0,94208.0,0.0,5.0,1940385792.0,864505856.0,1978560512.0,28835622912.0,2884873.0,151412.0
13-04 02:35:05,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1940598784.0,864505856.0,1980567552.0,28833402880.0,2589862.0,133815.0
13-04 02:35:06,0.336,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1940348928.0,864505856.0,1982976000.0,28831244288.0,2593074.0,139802.0
13-04 02:35:07,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1940652032.0,864505856.0,1985212416.0,28828704768.0,2786347.0,151138.0
13-04 02:35:08,0.418,0.251,98.997,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,1940348928.0,864509952.0,1987923968.0,28826292224.0,2824280.0,150857.0
13-04 02:35:09,0.251,0.251,99.413,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1940733952.0,864509952.0,1990238208.0,28823592960.0,2602844.0,136827.0
13-04 02:35:10,0.837,0.251,98.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1940594688.0,864509952.0,1992376320.0,28821594112.0,2632369.0,161807.0
13-04 02:35:11,0.998,0.416,98.254,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1940975616.0,864509952.0,1994661888.0,28818927616.0,2659420.0,142137.0
13-04 02:35:12,0.333,0.166,99.334,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,1940709376.0,864509952.0,1995436032.0,28818419712.0,656625.0,49577.0
13-04 02:35:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1940709376.0,864509952.0,1995436032.0,28818419712.0,15957.0,24646.0
13-04 02:35:14,0.335,0.251,98.241,1.089,0.0,0.084,0.0,66093056.0,0.0,82.0,1941229568.0,864514048.0,1997103104.0,28816228352.0,2182971.0,111988.0
13-04 02:35:15,0.586,0.502,98.410,0.335,0.0,0.167,0.0,8724480.0,0.0,18.0,1942896640.0,864514048.0,2003148800.0,28808515584.0,6387807.0,195645.0
13-04 02:35:16,0.583,0.417,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1949106176.0,864514048.0,2006429696.0,28799025152.0,4025229.0,168617.0
13-04 02:35:17,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1954115584.0,864514048.0,2008723456.0,28791721984.0,2706996.0,143834.0
13-04 02:35:18,0.251,0.502,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1958592512.0,864514048.0,2011070464.0,28784898048.0,2598052.0,134745.0
13-04 02:35:19,0.334,0.501,98.831,0.0,0.0,0.334,0.0,57344.0,0.0,3.0,1963577344.0,864514048.0,2013790208.0,28777193472.0,2779644.0,142454.0
13-04 02:35:20,0.417,0.500,98.832,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,1969053696.0,864514048.0,2015793152.0,28769714176.0,2664827.0,140862.0
13-04 02:35:21,0.501,0.167,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1973624832.0,864514048.0,2018512896.0,28762423296.0,2757529.0,142585.0
13-04 02:35:22,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1978662912.0,864514048.0,2020872192.0,28755025920.0,2631449.0,135944.0
13-04 02:35:23,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1983643648.0,864514048.0,2023477248.0,28747440128.0,2857713.0,146334.0
13-04 02:35:24,0.501,0.250,98.915,0.083,0.0,0.250,0.0,69632.0,0.0,5.0,1989087232.0,864514048.0,2025684992.0,28739788800.0,2751286.0,144489.0
13-04 02:35:25,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1993551872.0,864514048.0,2027917312.0,28733091840.0,2544797.0,136353.0
13-04 02:35:26,0.335,0.251,99.079,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,1998327808.0,864514048.0,2030411776.0,28725821440.0,2656777.0,148029.0
13-04 02:35:27,0.584,0.334,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2003947520.0,864514048.0,2032885760.0,28717727744.0,2885024.0,147120.0
13-04 02:35:28,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2008571904.0,864514048.0,2035150848.0,28710838272.0,2708542.0,139343.0
13-04 02:35:29,0.500,0.500,98.750,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2013581312.0,864514048.0,2037346304.0,28703633408.0,2544771.0,136262.0
13-04 02:35:30,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2018082816.0,864514048.0,2039861248.0,28696616960.0,2608008.0,137831.0
13-04 02:35:31,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2023976960.0,864514048.0,2042314752.0,28688269312.0,2915525.0,148167.0
13-04 02:35:32,0.837,0.167,98.828,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,2032824320.0,864514048.0,2044768256.0,28676968448.0,2717055.0,141280.0
13-04 02:35:33,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2033590272.0,864514048.0,2046795776.0,28674174976.0,2516286.0,136679.0
13-04 02:35:34,0.251,0.418,99.080,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2033623040.0,864514048.0,2049048576.0,28671889408.0,2676542.0,143975.0
13-04 02:35:35,0.419,0.251,99.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2033926144.0,864514048.0,2051604480.0,28669030400.0,2900275.0,149228.0
13-04 02:35:36,0.502,0.167,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2033524736.0,864514048.0,2054225920.0,28666810368.0,2701635.0,144952.0
13-04 02:35:37,0.251,0.251,99.081,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2033549312.0,864514048.0,2056232960.0,28664778752.0,2496606.0,136449.0
13-04 02:35:38,0.418,0.251,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2033598464.0,864514048.0,2058469376.0,28662493184.0,2656141.0,142878.0
13-04 02:35:39,0.418,0.502,98.997,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2034405376.0,864514048.0,2061189120.0,28658966528.0,2951002.0,147202.0
13-04 02:35:40,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2034356224.0,864514048.0,2063577088.0,28656627712.0,2707125.0,166452.0
13-04 02:35:41,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2034409472.0,864514048.0,2065674240.0,28654477312.0,2439061.0,133157.0
13-04 02:35:42,0.416,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2034479104.0,864514048.0,2065731584.0,28654350336.0,325174.0,36936.0
13-04 02:35:43,1.841,0.335,97.657,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2034364416.0,864514048.0,2070577152.0,28649619456.0,5085247.0,191347.0
13-04 02:35:44,0.251,0.418,97.071,2.008,0.0,0.251,0.0,50266112.0,0.0,86.0,2034352128.0,864514048.0,2073001984.0,28647206912.0,2661980.0,139290.0
13-04 02:35:45,0.416,0.416,97.419,1.415,0.0,0.333,0.0,25686016.0,0.0,35.0,2034483200.0,864514048.0,2074996736.0,28645081088.0,2711859.0,142608.0
13-04 02:35:46,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2034544640.0,864514048.0,2077347840.0,28642668544.0,2624276.0,133460.0
13-04 02:35:47,0.251,0.334,99.081,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2034868224.0,864514048.0,2079690752.0,28640002048.0,2742283.0,144576.0
13-04 02:35:48,0.418,0.418,99.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2034561024.0,864514048.0,2082062336.0,28637937664.0,2742916.0,148097.0
13-04 02:35:49,0.502,0.334,99.080,0.0,0.0,0.084,0.0,122880.0,0.0,10.0,2034712576.0,864514048.0,2084323328.0,28635525120.0,2539088.0,140160.0
13-04 02:35:50,0.501,0.250,98.748,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2034769920.0,864518144.0,2086895616.0,28632891392.0,2801328.0,144806.0
13-04 02:35:51,0.417,0.417,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2034413568.0,864518144.0,2089664512.0,28630478848.0,2757632.0,143210.0
13-04 02:35:52,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2034376704.0,864518144.0,2092113920.0,28628066304.0,2838162.0,151394.0
13-04 02:35:53,0.835,0.251,98.580,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2034372608.0,864518144.0,2094342144.0,28625842176.0,2543191.0,154831.0
13-04 02:35:54,0.335,0.251,99.246,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2034442240.0,864518144.0,2096365568.0,28623749120.0,2627906.0,143046.0
13-04 02:35:55,2.750,0.333,96.583,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2034425856.0,864518144.0,2099048448.0,28621082624.0,2929039.0,151500.0
13-04 02:35:56,0.168,0.251,99.329,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2034421760.0,864518144.0,2101465088.0,28618670080.0,2713122.0,146973.0
13-04 02:35:57,0.084,0.168,99.413,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2034499584.0,864518144.0,2103545856.0,28616511488.0,2491663.0,135065.0
13-04 02:35:58,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2034536448.0,864518144.0,2105794560.0,28614225920.0,2679643.0,146484.0
13-04 02:35:59,0.502,0.418,98.997,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2035212288.0,864518144.0,2108506112.0,28610838528.0,2887525.0,151886.0
13-04 02:36:00,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2035056640.0,864518144.0,2110996480.0,28608503808.0,2719468.0,144258.0
13-04 02:36:01,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2035294208.0,864518144.0,2112983040.0,28606279680.0,2512493.0,132365.0
13-04 02:36:02,0.503,0.419,98.827,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2035187712.0,864518144.0,2115215360.0,28604153856.0,2728183.0,147178.0
13-04 02:36:03,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2035208192.0,864518144.0,2117955584.0,28601393152.0,2838216.0,146876.0
13-04 02:36:04,0.167,0.251,99.164,0.0,0.0,0.418,0.0,73728.0,0.0,6.0,2034991104.0,864518144.0,2120331264.0,28599234560.0,2709798.0,144904.0
13-04 02:36:05,0.334,0.334,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2035183616.0,864518144.0,2122424320.0,28596948992.0,2514033.0,134083.0
13-04 02:36:06,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2035195904.0,864518144.0,2124730368.0,28594630656.0,2696198.0,143231.0
13-04 02:36:07,0.335,0.084,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2035179520.0,864518144.0,2127380480.0,28591996928.0,2875899.0,147355.0
13-04 02:36:08,0.335,0.251,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2035007488.0,864518144.0,2129854464.0,28589694976.0,2677667.0,143355.0
13-04 02:36:09,0.335,0.168,99.413,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2035068928.0,864518144.0,2131857408.0,28587630592.0,2512139.0,128951.0
13-04 02:36:10,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2035159040.0,864518144.0,2134114304.0,28585283584.0,2662802.0,159076.0
13-04 02:36:11,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2034712576.0,864518144.0,2136879104.0,28582965248.0,2951601.0,156598.0
13-04 02:36:12,0.251,0.335,99.247,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2035036160.0,864518144.0,2139316224.0,28580204544.0,2687159.0,141911.0
13-04 02:36:13,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2035081216.0,864518144.0,2141302784.0,28578172928.0,2557160.0,138220.0
13-04 02:36:14,0.417,0.501,97.830,1.169,0.0,0.083,0.0,35475456.0,0.0,40.0,2035171328.0,864518144.0,2143617024.0,28575768576.0,2658195.0,138641.0
13-04 02:36:15,0.335,0.335,98.157,1.005,0.0,0.168,0.0,35762176.0,0.0,42.0,2035392512.0,864518144.0,2145841152.0,28573323264.0,2714315.0,148657.0
13-04 02:36:16,0.582,0.499,98.669,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2035015680.0,864518144.0,2148630528.0,28570910720.0,2867822.0,151640.0
13-04 02:36:17,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2035126272.0,864518144.0,2150645760.0,28568784896.0,2527062.0,135062.0
13-04 02:36:18,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2035265536.0,864518144.0,2152919040.0,28566372352.0,2633451.0,140926.0
13-04 02:36:19,0.335,0.418,99.079,0.0,0.0,0.167,0.0,69632.0,0.0,4.0,2035220480.0,864518144.0,2155720704.0,28563615744.0,2771084.0,146986.0
13-04 02:36:20,0.333,0.583,98.667,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2035122176.0,864518144.0,2157633536.0,28561801216.0,2653689.0,141902.0
13-04 02:36:21,0.500,0.333,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2034819072.0,864518144.0,2159906816.0,28559831040.0,2729558.0,147830.0
13-04 02:36:22,0.585,0.167,98.997,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2034810880.0,864518144.0,2162454528.0,28557291520.0,2706796.0,158243.0
13-04 02:36:23,0.084,0.252,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2034348032.0,864518144.0,2165137408.0,28555071488.0,2875386.0,151167.0
13-04 02:36:24,0.501,0.250,98.998,0.0,0.0,0.250,0.0,147456.0,0.0,15.0,2034667520.0,864518144.0,2167644160.0,28552245248.0,2697616.0,142318.0
13-04 02:36:25,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2036342784.0,864518144.0,2169618432.0,28548595712.0,2527614.0,133002.0
13-04 02:36:26,1.088,0.418,98.159,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2039676928.0,864518144.0,2171871232.0,28543008768.0,2643198.0,142162.0
13-04 02:36:27,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2040504320.0,864518144.0,2174603264.0,28539449344.0,2922528.0,155478.0
13-04 02:36:28,0.419,0.084,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2040348672.0,864518144.0,2177040384.0,28537167872.0,2700716.0,142625.0
13-04 02:36:29,0.501,0.334,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2040492032.0,864518144.0,2179055616.0,28535009280.0,2494751.0,137350.0
13-04 02:36:30,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2040532992.0,864518144.0,2181300224.0,28532723712.0,2642605.0,140641.0
13-04 02:36:31,0.250,0.334,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2040455168.0,864518144.0,2184044544.0,28530057216.0,2917614.0,141707.0
13-04 02:36:32,0.419,0.168,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2040676352.0,864518144.0,2186268672.0,28527611904.0,2710458.0,142445.0
13-04 02:36:33,0.500,0.250,98.917,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2040700928.0,864518144.0,2188496896.0,28525359104.0,2525788.0,131926.0
13-04 02:36:34,0.502,0.334,99.080,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2040610816.0,864518144.0,2190872576.0,28523073536.0,2654478.0,141598.0
13-04 02:36:35,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2040258560.0,864518144.0,2193547264.0,28520751104.0,2921453.0,156252.0
13-04 02:36:36,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2040352768.0,864518144.0,2195955712.0,28518248448.0,2698332.0,144178.0
13-04 02:36:37,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2040274944.0,864518144.0,2198065152.0,28516216832.0,2557645.0,157371.0
13-04 02:36:38,0.418,0.167,99.080,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2040303616.0,864518144.0,2200322048.0,28513931264.0,2636541.0,145943.0
13-04 02:36:39,0.585,0.334,98.830,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2041446400.0,864518144.0,2202615808.0,28510494720.0,2932233.0,152501.0
13-04 02:36:40,0.584,0.334,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2041339904.0,864518144.0,2205036544.0,28508180480.0,2707897.0,163115.0
13-04 02:36:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041159680.0,864518144.0,2205687808.0,28507709440.0,301933.0,34380.0
13-04 02:36:42,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041159680.0,864518144.0,2205687808.0,28507709440.0,14985.0,23362.0
13-04 02:36:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041286656.0,864518144.0,2205687808.0,28507582464.0,12354.0,21351.0
13-04 02:36:44,0.084,0.167,99.666,0.084,0.0,0.0,0.0,25346048.0,0.0,31.0,2041286656.0,864518144.0,2205687808.0,28507582464.0,12850.0,22338.0
13-04 02:36:45,0.167,0.083,99.667,0.0,0.0,0.083,0.0,36929536.0,0.0,37.0,2041278464.0,864518144.0,2205687808.0,28507590656.0,11327.0,20037.0
13-04 02:36:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041278464.0,864518144.0,2205687808.0,28507590656.0,13482.0,23171.0
13-04 02:36:47,0.083,0.167,99.667,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2041278464.0,864518144.0,2205687808.0,28507590656.0,12122.0,21349.0
13-04 02:36:48,0.669,0.084,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2040991744.0,864518144.0,2206769152.0,28506796032.0,1204799.0,77420.0
13-04 02:36:49,0.419,0.251,99.246,0.0,0.0,0.084,0.0,122880.0,0.0,9.0,2041221120.0,864518144.0,2209587200.0,28503748608.0,3189030.0,154015.0
13-04 02:36:50,0.334,0.334,98.916,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2041860096.0,864518144.0,2211962880.0,28500733952.0,2810731.0,137342.0
13-04 02:36:51,0.417,0.584,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2047352832.0,864518144.0,2214502400.0,28492701696.0,3083284.0,149718.0
13-04 02:36:52,0.585,0.334,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2052669440.0,864518144.0,2217660416.0,28484227072.0,3360490.0,159959.0
13-04 02:36:53,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2058084352.0,864518144.0,2220498944.0,28475973632.0,3234124.0,154412.0
13-04 02:36:54,0.168,0.252,99.412,0.0,0.0,0.168,0.0,131072.0,0.0,15.0,2063937536.0,864518144.0,2223407104.0,28467212288.0,3184060.0,156228.0
13-04 02:36:55,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2069340160.0,864518144.0,2226384896.0,28458831872.0,3243591.0,156883.0
13-04 02:36:56,0.334,0.501,98.664,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2074976256.0,864518144.0,2228908032.0,28450672640.0,3209435.0,153102.0
13-04 02:36:57,0.502,0.251,99.080,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2080804864.0,864518144.0,2231934976.0,28441817088.0,3151078.0,174726.0
13-04 02:36:58,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2087395328.0,864518144.0,2234679296.0,28432482304.0,3470537.0,159682.0
13-04 02:36:59,0.334,0.502,98.997,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2092994560.0,864518144.0,2237308928.0,28424253440.0,2849331.0,141314.0
13-04 02:37:00,0.336,0.252,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2098896896.0,864518144.0,2240262144.0,28415397888.0,3473886.0,158865.0
13-04 02:37:01,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2104066048.0,864518144.0,2243502080.0,28406988800.0,3299932.0,155346.0
13-04 02:37:02,0.168,0.336,99.161,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2110038016.0,864518144.0,2245881856.0,28398637056.0,3029337.0,150767.0
13-04 02:37:03,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2115624960.0,864518144.0,2248867840.0,28390064128.0,3264638.0,152331.0
13-04 02:37:04,0.251,0.419,99.162,0.0,0.0,0.168,0.0,102400.0,0.0,6.0,2120921088.0,864518144.0,2251792384.0,28381843456.0,3204028.0,144989.0
13-04 02:37:05,0.502,0.334,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2126954496.0,864518144.0,2254544896.0,28373057536.0,3372113.0,163008.0
13-04 02:37:06,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2132889600.0,864518144.0,2257473536.0,28364193792.0,3139506.0,148846.0
13-04 02:37:07,0.500,0.417,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2136805376.0,864518144.0,2260254720.0,28357496832.0,3182019.0,155763.0
13-04 02:37:08,0.418,0.334,98.913,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2142482432.0,864518144.0,2262736896.0,28349337600.0,3200365.0,139387.0
13-04 02:37:09,0.503,0.251,99.162,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2148106240.0,864518144.0,2265874432.0,28340576256.0,3287951.0,156559.0
13-04 02:37:10,0.502,0.251,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2153074688.0,864518144.0,2268491776.0,28332990464.0,3028526.0,163792.0
13-04 02:37:11,1.087,0.251,98.411,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2167091200.0,864518144.0,2271608832.0,28315856896.0,3336552.0,158257.0
13-04 02:37:12,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168356864.0,864518144.0,2274533376.0,28311666688.0,3244954.0,151199.0
13-04 02:37:13,0.667,0.250,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2168393728.0,864518144.0,2277163008.0,28309000192.0,3250271.0,154729.0
13-04 02:37:14,0.502,0.335,98.996,0.084,0.0,0.084,0.0,131072.0,0.0,9.0,2168369152.0,864518144.0,2280108032.0,28306079744.0,3207596.0,156938.0
13-04 02:37:15,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2168283136.0,864518144.0,2282860544.0,28303413248.0,3115370.0,153317.0
13-04 02:37:16,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2168692736.0,864518144.0,2285498368.0,28300365824.0,3322508.0,156591.0
13-04 02:37:17,0.584,0.167,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2168307712.0,864518144.0,2288549888.0,28297699328.0,3199279.0,158763.0
13-04 02:37:18,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168700928.0,864518144.0,2291204096.0,28294651904.0,3223511.0,154235.0
13-04 02:37:19,0.335,0.587,99.078,0.0,0.0,0.0,0.0,9363456.0,0.0,17.0,2169053184.0,864518144.0,2294276096.0,28291227648.0,3086234.0,149686.0
13-04 02:37:20,0.251,0.251,99.248,0.167,0.0,0.084,0.0,79077376.0,0.0,113.0,2169569280.0,864518144.0,2296909824.0,28288077824.0,3455318.0,181024.0
13-04 02:37:21,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2168954880.0,864518144.0,2300243968.0,28285358080.0,3306832.0,160845.0
13-04 02:37:22,0.335,0.335,99.330,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2168999936.0,864518144.0,2302865408.0,28282691584.0,3020431.0,144803.0
13-04 02:37:23,0.334,0.417,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2169073664.0,864518144.0,2305077248.0,28280406016.0,2909194.0,144203.0
13-04 02:37:24,0.335,0.335,99.162,0.0,0.0,0.168,0.0,122880.0,0.0,8.0,2168909824.0,864518144.0,2308669440.0,28276977664.0,3643253.0,175575.0
13-04 02:37:25,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2169339904.0,864518144.0,2311032832.0,28274184192.0,3046808.0,142089.0
13-04 02:37:26,0.335,0.168,98.995,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2169036800.0,864518144.0,2313748480.0,28271771648.0,3128585.0,156393.0
13-04 02:37:27,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2169012224.0,864518144.0,2316693504.0,28268851200.0,3260700.0,158470.0
13-04 02:37:28,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169090048.0,864518144.0,2319663104.0,28265803776.0,3187787.0,155903.0
13-04 02:37:29,0.251,0.168,99.330,0.0,0.0,0.251,0.0,131072.0,0.0,17.0,2169024512.0,864518144.0,2322522112.0,28263010304.0,3145566.0,156384.0
13-04 02:37:30,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169098240.0,864518144.0,2325241856.0,28260216832.0,3374252.0,165090.0
13-04 02:37:31,0.167,0.502,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168979456.0,864518144.0,2328027136.0,28257550336.0,3085638.0,154649.0
13-04 02:37:32,0.418,0.251,98.914,0.167,0.0,0.251,0.0,20480.0,0.0,3.0,2169077760.0,864518144.0,2330722304.0,28254756864.0,3107647.0,148808.0
13-04 02:37:33,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2169065472.0,864518144.0,2333782016.0,28251709440.0,3468482.0,170452.0
13-04 02:37:34,0.335,0.419,99.162,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2169065472.0,864518144.0,2336575488.0,28248915968.0,3147734.0,157853.0
13-04 02:37:35,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2169151488.0,864518144.0,2339536896.0,28245868544.0,3270881.0,155716.0
13-04 02:37:36,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169040896.0,864518144.0,2342187008.0,28243329024.0,3219094.0,155820.0
13-04 02:37:37,0.335,0.335,98.995,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2169122816.0,864518144.0,2345152512.0,28240281600.0,3211266.0,178516.0
13-04 02:37:38,0.251,0.418,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2169139200.0,864518144.0,2348056576.0,28237361152.0,3271623.0,160822.0
13-04 02:37:39,0.586,0.251,98.996,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2170503168.0,864518144.0,2350346240.0,28233707520.0,3063653.0,156219.0
13-04 02:37:40,0.417,0.501,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170208256.0,864518144.0,2353369088.0,28230979584.0,3524243.0,190514.0
13-04 02:37:41,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2170011648.0,864518144.0,2356580352.0,28227964928.0,3142809.0,152063.0
13-04 02:37:42,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2169962496.0,864518144.0,2359296000.0,28225298432.0,3248905.0,150732.0
13-04 02:37:43,0.502,0.167,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2170064896.0,864518144.0,2361860096.0,28222631936.0,3099029.0,150823.0
13-04 02:37:44,0.335,0.167,99.163,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,2169937920.0,864518144.0,2365100032.0,28219518976.0,3230261.0,152219.0
13-04 02:37:45,0.502,0.334,98.997,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2169962496.0,864518144.0,2367836160.0,28216758272.0,3332809.0,163571.0
13-04 02:37:46,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2170032128.0,864518144.0,2370654208.0,28213870592.0,3008208.0,142572.0
13-04 02:37:47,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2169966592.0,864518144.0,2373513216.0,28211077120.0,3262870.0,161299.0
13-04 02:37:48,0.751,0.417,98.664,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170134528.0,864518144.0,2376491008.0,28207931392.0,3388116.0,155215.0
13-04 02:37:49,0.585,0.334,98.746,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2170093568.0,864518144.0,2379210752.0,28205252608.0,3001577.0,147140.0
13-04 02:37:50,0.168,0.252,99.328,0.0,0.0,0.252,0.0,85250048.0,0.0,85.0,2170351616.0,864518144.0,2382135296.0,28202070016.0,3398710.0,158834.0
13-04 02:37:51,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2170040320.0,864518144.0,2385113088.0,28199403520.0,3033467.0,147331.0
13-04 02:37:52,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170339328.0,864518144.0,2387673088.0,28196544512.0,3221386.0,156637.0
13-04 02:37:53,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2170044416.0,864518144.0,2390822912.0,28193689600.0,3481594.0,164757.0
13-04 02:37:54,0.417,0.417,98.915,0.0,0.0,0.250,0.0,122880.0,0.0,8.0,2170380288.0,864518144.0,2393358336.0,28190818304.0,3056511.0,151564.0
13-04 02:37:55,0.168,0.336,99.245,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2170003456.0,864518144.0,2396274688.0,28188278784.0,3267610.0,156126.0
13-04 02:37:56,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2169974784.0,864518144.0,2398748672.0,28185833472.0,2986442.0,150850.0
13-04 02:37:57,0.334,0.334,99.081,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2169933824.0,864518144.0,2401677312.0,28182945792.0,3142857.0,155193.0
13-04 02:37:58,0.417,0.417,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2169921536.0,864518144.0,2404737024.0,28179898368.0,3434435.0,171623.0
13-04 02:37:59,0.251,0.419,99.079,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2170617856.0,864518144.0,2407448576.0,28176490496.0,3010260.0,151561.0
13-04 02:38:00,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2170347520.0,864518144.0,2410541056.0,28173668352.0,3278085.0,159314.0
13-04 02:38:01,0.419,0.168,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2170396672.0,864518144.0,2413285376.0,28170874880.0,3510707.0,173256.0
13-04 02:38:02,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170355712.0,864518144.0,2416119808.0,28168081408.0,3050066.0,153932.0
13-04 02:38:03,0.417,0.501,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170298368.0,864518144.0,2419003392.0,28165255168.0,3079729.0,153080.0
13-04 02:38:04,0.335,0.251,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2170372096.0,864518144.0,2421817344.0,28162367488.0,3414142.0,170434.0
13-04 02:38:05,0.501,0.334,98.997,0.0,0.0,0.167,0.0,53248.0,0.0,12.0,2170273792.0,864518144.0,2424582144.0,28159700992.0,3123614.0,152642.0
13-04 02:38:06,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170716160.0,864518144.0,2427170816.0,28156669952.0,3227032.0,156586.0
13-04 02:38:07,0.419,0.168,99.078,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,2170466304.0,864518144.0,2430062592.0,28154028032.0,3083814.0,156660.0
13-04 02:38:08,0.584,0.417,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2170208256.0,864518144.0,2433081344.0,28151267328.0,3446542.0,171970.0
13-04 02:38:09,0.335,0.335,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2170712064.0,864518144.0,2435624960.0,28148219904.0,3094481.0,158323.0
13-04 02:38:10,0.419,0.252,99.245,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2170208256.0,864518144.0,2438668288.0,28145680384.0,3282198.0,176533.0
13-04 02:38:11,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170417152.0,864518144.0,2441539584.0,28142600192.0,3207033.0,155872.0
13-04 02:38:12,0.418,0.334,98.829,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2170302464.0,864518144.0,2444541952.0,28139712512.0,3452471.0,164526.0
13-04 02:38:13,0.502,0.251,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2170257408.0,864518144.0,2446999552.0,28137299968.0,2901203.0,139352.0
13-04 02:38:14,0.418,0.418,98.997,0.0,0.0,0.167,0.0,135168.0,0.0,8.0,2170662912.0,864518144.0,2449928192.0,28133965824.0,3401491.0,150568.0
13-04 02:38:15,0.251,0.251,99.329,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2171793408.0,864518144.0,2452385792.0,28130377728.0,2970004.0,144136.0
13-04 02:38:16,0.669,0.251,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173923328.0,864518144.0,2455777280.0,28124856320.0,3508423.0,164726.0
13-04 02:38:17,0.418,0.501,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2174328832.0,864518144.0,2458673152.0,28121554944.0,3307340.0,162881.0
13-04 02:38:18,0.251,0.334,99.080,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2174312448.0,864518144.0,2461167616.0,28119076864.0,3093752.0,154082.0
13-04 02:38:19,2.178,0.251,97.487,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2173784064.0,864518144.0,2464247808.0,28116525056.0,3274067.0,163058.0
13-04 02:38:20,0.503,0.251,99.079,0.0,0.0,0.168,0.0,85360640.0,0.0,85.0,2173652992.0,864518144.0,2467221504.0,28113682432.0,3270122.0,160691.0
13-04 02:38:21,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173964288.0,864518144.0,2469482496.0,28111110144.0,2798416.0,145248.0
13-04 02:38:22,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173427712.0,864518144.0,2473033728.0,28108095488.0,3610853.0,171317.0
13-04 02:38:23,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2173583360.0,864518144.0,2475290624.0,28105682944.0,2936464.0,150088.0
13-04 02:38:24,0.335,0.168,99.162,0.168,0.0,0.168,0.0,135168.0,0.0,10.0,2173456384.0,864518144.0,2478465024.0,28102635520.0,3371132.0,160843.0
13-04 02:38:25,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173505536.0,864518144.0,2481274880.0,28099776512.0,3333088.0,162745.0
13-04 02:38:26,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2173530112.0,864518144.0,2484551680.0,28096475136.0,3462343.0,166105.0
13-04 02:38:27,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173603840.0,864518144.0,2486951936.0,28094001152.0,2872741.0,147444.0
13-04 02:38:28,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173681664.0,864518144.0,2489413632.0,28091461632.0,3003178.0,144526.0
13-04 02:38:29,0.501,0.417,98.831,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2173587456.0,864518144.0,2492555264.0,28088414208.0,3458110.0,163095.0
13-04 02:38:30,0.251,0.335,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2173558784.0,864518144.0,2495377408.0,28085620736.0,3025228.0,148044.0
13-04 02:38:31,0.335,0.503,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173571072.0,864518144.0,2498158592.0,28082827264.0,3217810.0,155067.0
13-04 02:38:32,0.335,0.335,99.246,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2173452288.0,864518144.0,2501070848.0,28080033792.0,3420151.0,172637.0
13-04 02:38:33,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2173513728.0,864518144.0,2503929856.0,28077113344.0,3022908.0,151919.0
13-04 02:38:34,0.335,0.168,99.329,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2173542400.0,864518144.0,2506694656.0,28074319872.0,3187704.0,157960.0
13-04 02:38:35,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2173915136.0,864518144.0,2509496320.0,28071145472.0,3422749.0,161191.0
13-04 02:38:36,0.251,0.334,98.913,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2174513152.0,864518144.0,2511945728.0,28068098048.0,2948184.0,152603.0
13-04 02:38:37,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2178428928.0,864518144.0,2514919424.0,28061208576.0,3298674.0,152238.0
13-04 02:38:38,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2183811072.0,864518144.0,2518011904.0,28052733952.0,3469557.0,161183.0
13-04 02:38:39,0.334,0.502,98.829,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2189086720.0,864518144.0,2520842240.0,28044627968.0,2927760.0,143687.0
13-04 02:38:40,0.584,0.417,98.831,0.0,0.0,0.167,0.0,61440.0,0.0,12.0,2195152896.0,864518144.0,2523496448.0,28035907584.0,3332621.0,180350.0
13-04 02:38:41,0.585,0.167,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200915968.0,864518144.0,2526461952.0,28027179008.0,3317260.0,164851.0
13-04 02:38:42,0.335,0.418,99.079,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2206167040.0,864518144.0,2529304576.0,28019085312.0,3109676.0,147431.0
13-04 02:38:43,0.168,0.168,99.329,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2211622912.0,864518144.0,2532229120.0,28010704896.0,3226963.0,156242.0
13-04 02:38:44,0.335,0.502,98.996,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2217492480.0,864518144.0,2535247872.0,28001816576.0,3404805.0,163263.0
13-04 02:38:45,0.417,0.417,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2223054848.0,864518144.0,2537590784.0,27993911296.0,2899264.0,141095.0
13-04 02:38:46,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229317632.0,864518144.0,2541199360.0,27984039936.0,3651330.0,169974.0
13-04 02:38:47,0.418,0.335,98.912,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2234404864.0,864518144.0,2543509504.0,27976642560.0,2793595.0,142671.0
13-04 02:38:48,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2239234048.0,864518144.0,2545631232.0,27969691648.0,2706508.0,123805.0
13-04 02:38:49,0.835,0.0,99.082,0.083,0.0,0.0,0.0,73728.0,0.0,5.0,2251014144.0,864518144.0,2545913856.0,27957628928.0,12990.0,22876.0
13-04 02:38:50,0.084,0.084,99.833,0.0,0.0,0.0,0.0,81268736.0,0.0,81.0,2253041664.0,864518144.0,2545917952.0,27955597312.0,13751.0,22443.0
13-04 02:38:51,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2253041664.0,864518144.0,2545917952.0,27955597312.0,12918.0,22404.0
13-04 02:38:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2253041664.0,864518144.0,2545917952.0,27955597312.0,11585.0,19530.0
13-04 02:38:53,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2253041664.0,864518144.0,2545917952.0,27955597312.0,12666.0,21963.0
13-04 02:38:54,0.167,0.084,99.749,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2253037568.0,864518144.0,2545922048.0,27955597312.0,13314.0,23437.0
13-04 02:38:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2253037568.0,864518144.0,2545922048.0,27955597312.0,11784.0,20363.0
13-04 02:38:56,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2252812288.0,864518144.0,2548051968.0,27953692672.0,2341361.0,129720.0
13-04 02:38:57,0.417,0.417,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2252947456.0,864518144.0,2550583296.0,27951026176.0,3036666.0,140440.0
13-04 02:38:58,0.501,0.417,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2252906496.0,864518144.0,2554052608.0,27947597824.0,3726524.0,167363.0
13-04 02:38:59,0.418,0.334,98.830,0.167,0.0,0.251,0.0,81920.0,0.0,7.0,2253893632.0,864518144.0,2556837888.0,27943825408.0,3147012.0,153499.0
13-04 02:39:00,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2253594624.0,864518144.0,2559848448.0,27941113856.0,3506039.0,162297.0
13-04 02:39:01,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253557760.0,864518144.0,2562768896.0,27938230272.0,3225052.0,156708.0
13-04 02:39:02,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2253930496.0,864518144.0,2565853184.0,27934773248.0,3723862.0,181750.0
13-04 02:39:03,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2253615104.0,864518144.0,2568962048.0,27931979776.0,3148383.0,152146.0
13-04 02:39:04,0.251,0.334,99.080,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2253537280.0,864518144.0,2571960320.0,27929059328.0,3567750.0,164911.0
13-04 02:39:05,0.501,0.417,98.748,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2253598720.0,864518144.0,2575200256.0,27925757952.0,3669275.0,168795.0
13-04 02:39:06,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253545472.0,864518144.0,2578173952.0,27922837504.0,3285332.0,154852.0
13-04 02:39:07,0.251,0.251,99.246,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2254065664.0,864518144.0,2581209088.0,27919282176.0,3727593.0,169557.0
13-04 02:39:08,0.250,0.584,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2253709312.0,864518144.0,2584137728.0,27916709888.0,3307004.0,157969.0
13-04 02:39:09,0.501,0.418,98.914,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2253631488.0,864518144.0,2587357184.0,27913568256.0,3495581.0,167895.0
13-04 02:39:10,0.419,0.084,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2253639680.0,864518144.0,2590523392.0,27910393856.0,3502803.0,186842.0
13-04 02:39:11,0.252,0.336,99.245,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2253549568.0,864518144.0,2593599488.0,27907407872.0,3600539.0,172914.0
13-04 02:39:12,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253475840.0,864518144.0,2596560896.0,27904520192.0,3278670.0,165252.0
13-04 02:39:13,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2253873152.0,864518144.0,2599559168.0,27901124608.0,3659157.0,171616.0
13-04 02:39:14,0.502,0.418,98.829,0.0,0.0,0.251,0.0,114688.0,0.0,7.0,2253860864.0,864518144.0,2602557440.0,27898138624.0,3481441.0,162499.0
13-04 02:39:15,0.417,0.417,98.916,0.0,0.0,0.250,0.0,40960.0,0.0,7.0,2253418496.0,864518144.0,2605727744.0,27895410688.0,3429842.0,159549.0
13-04 02:39:16,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2253438976.0,864518144.0,2608754688.0,27892363264.0,3486813.0,162457.0
13-04 02:39:17,0.418,0.251,98.912,0.167,0.0,0.251,0.0,20480.0,0.0,4.0,2253406208.0,864518144.0,2611961856.0,27889188864.0,3367371.0,168238.0
13-04 02:39:18,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253393920.0,864518144.0,2614894592.0,27886268416.0,3507439.0,185660.0
13-04 02:39:19,0.503,0.251,98.995,0.0,0.0,0.251,0.0,106496.0,0.0,6.0,2254680064.0,864518144.0,2617688064.0,27882188800.0,3425950.0,166293.0
13-04 02:39:20,0.335,0.418,99.079,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2254442496.0,864518144.0,2621083648.0,27879030784.0,3720717.0,170954.0
13-04 02:39:21,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254430208.0,864518144.0,2623705088.0,27876421632.0,3326127.0,163318.0
13-04 02:39:22,0.501,0.251,98.830,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2254086144.0,864518144.0,2627346432.0,27873124352.0,3518273.0,172124.0
13-04 02:39:23,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254618624.0,864518144.0,2630176768.0,27869761536.0,3560713.0,170759.0
13-04 02:39:24,0.251,0.167,99.331,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2254213120.0,864518144.0,2633375744.0,27866968064.0,3239873.0,164673.0
13-04 02:39:25,0.335,0.419,99.079,0.0,0.0,0.168,0.0,87969792.0,0.0,87.0,2254262272.0,864518144.0,2636374016.0,27863920640.0,3658666.0,171234.0
13-04 02:39:26,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2254553088.0,864518144.0,2639290368.0,27860713472.0,3396193.0,163510.0
13-04 02:39:27,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2254561280.0,864518144.0,2642550784.0,27857444864.0,3763046.0,186891.0
13-04 02:39:28,0.666,0.416,98.585,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2254184448.0,864518144.0,2645721088.0,27854651392.0,3249655.0,155884.0
13-04 02:39:29,0.251,0.251,99.162,0.0,0.0,0.335,0.0,122880.0,0.0,8.0,2254487552.0,864518144.0,2648719360.0,27851350016.0,3781875.0,169840.0
13-04 02:39:30,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254069760.0,864518144.0,2651930624.0,27848556544.0,3274091.0,147564.0
13-04 02:39:31,0.334,0.584,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2254491648.0,864518144.0,2654810112.0,27845255168.0,3628384.0,169682.0
13-04 02:39:32,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2254106624.0,864518144.0,2657988608.0,27842461696.0,3214873.0,148242.0
13-04 02:39:33,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2254045184.0,864518144.0,2660970496.0,27839541248.0,3521915.0,166950.0
13-04 02:39:34,0.419,0.251,99.079,0.084,0.0,0.168,0.0,98304.0,0.0,7.0,2254516224.0,864518144.0,2663927808.0,27836112896.0,3496810.0,165292.0
13-04 02:39:35,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254434304.0,864518144.0,2666930176.0,27833192448.0,3405622.0,165389.0
13-04 02:39:36,0.585,0.334,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254102528.0,864518144.0,2670182400.0,27830272000.0,3343735.0,160695.0
13-04 02:39:37,0.417,0.584,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2235846656.0,864518144.0,2673045504.0,27845664768.0,3545998.0,164206.0
13-04 02:39:38,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2235891712.0,864518144.0,2676150272.0,27842514944.0,3444260.0,171841.0
13-04 02:39:39,0.585,0.418,98.830,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2236358656.0,864518144.0,2679078912.0,27839119360.0,3345912.0,154398.0
13-04 02:39:40,0.668,0.334,98.830,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2236223488.0,864518144.0,2682380288.0,27835953152.0,3839908.0,193891.0
13-04 02:39:41,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2236227584.0,864518144.0,2685136896.0,27833192448.0,3218393.0,150161.0
13-04 02:39:42,0.501,0.334,98.830,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2236035072.0,864518144.0,2688884736.0,27829637120.0,3819018.0,175993.0
13-04 02:39:43,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2236006400.0,864518144.0,2691579904.0,27826970624.0,3162699.0,154352.0
13-04 02:39:44,0.334,0.584,98.915,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2235936768.0,864518144.0,2694569984.0,27824050176.0,3594856.0,174645.0
13-04 02:39:45,0.418,0.251,99.163,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2235990016.0,864518144.0,2697691136.0,27820875776.0,3395832.0,162527.0
13-04 02:39:46,0.335,0.335,98.994,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2236317696.0,864518144.0,2700791808.0,27817447424.0,3606651.0,177020.0
13-04 02:39:47,0.501,0.417,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235932672.0,864518144.0,2703970304.0,27814653952.0,3500806.0,161963.0
13-04 02:39:48,0.585,0.334,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2235961344.0,864518144.0,2706989056.0,27811606528.0,3389278.0,169404.0
13-04 02:39:49,0.668,0.250,98.748,0.0,0.0,0.334,0.0,86016.0,0.0,6.0,2235568128.0,864518144.0,2709929984.0,27809058816.0,3489007.0,163117.0
13-04 02:39:50,0.252,0.252,99.329,0.0,0.0,0.168,0.0,49152.0,0.0,10.0,2235412480.0,864518144.0,2713001984.0,27806142464.0,3418455.0,166972.0
13-04 02:39:51,0.418,0.501,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235392000.0,864518144.0,2716192768.0,27802972160.0,3628031.0,171396.0
13-04 02:39:52,0.417,0.417,98.831,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2235375616.0,864518144.0,2719256576.0,27799924736.0,3425778.0,165753.0
13-04 02:39:53,0.168,0.419,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235486208.0,864518144.0,2722447360.0,27796623360.0,3421422.0,166666.0
13-04 02:39:54,0.419,0.251,99.162,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2235416576.0,864518144.0,2725437440.0,27793702912.0,3461636.0,166524.0
13-04 02:39:55,0.419,0.336,99.161,0.0,0.0,0.084,0.0,92319744.0,0.0,103.0,2235346944.0,864518144.0,2728808448.0,27790401536.0,3562111.0,168138.0
13-04 02:39:56,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235404288.0,864518144.0,2731671552.0,27787481088.0,3539026.0,169110.0
13-04 02:39:57,0.335,0.502,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2235379712.0,864518144.0,2734616576.0,27784560640.0,3375130.0,159475.0
13-04 02:39:58,0.418,0.418,98.747,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2235588608.0,864518144.0,2737709056.0,27781259264.0,3626368.0,172393.0
13-04 02:39:59,0.501,0.501,98.831,0.0,0.0,0.167,0.0,114688.0,0.0,8.0,2236149760.0,864518144.0,2740461568.0,27777945600.0,3223129.0,156877.0
13-04 02:40:00,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235797504.0,864518144.0,2743857152.0,27774902272.0,3561282.0,167835.0
13-04 02:40:01,0.418,0.585,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2235789312.0,864518144.0,2746912768.0,27771854848.0,3600738.0,169444.0
13-04 02:40:02,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235772928.0,864518144.0,2750230528.0,27768553472.0,3500952.0,162031.0
13-04 02:40:03,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2235740160.0,864518144.0,2753056768.0,27765760000.0,3361152.0,156492.0
13-04 02:40:04,0.418,0.418,98.996,0.084,0.0,0.084,0.0,86016.0,0.0,7.0,2236100608.0,864518144.0,2755997696.0,27762458624.0,3541762.0,164708.0
13-04 02:40:05,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2236121088.0,864518144.0,2758889472.0,27759546368.0,3206104.0,151107.0
13-04 02:40:06,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2235813888.0,864518144.0,2762371072.0,27756371968.0,3585777.0,163585.0
13-04 02:40:07,0.335,0.502,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235715584.0,864518144.0,2765770752.0,27753070592.0,3847483.0,184706.0
13-04 02:40:08,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235863040.0,864518144.0,2768289792.0,27750404096.0,3160109.0,153379.0
13-04 02:40:09,0.419,0.335,96.312,2.850,0.0,0.084,0.0,44642304.0,0.0,54.0,2236198912.0,864518144.0,2770558976.0,27747799040.0,3033495.0,141017.0
13-04 02:40:10,0.584,0.584,98.581,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2236010496.0,864518144.0,2774491136.0,27744055296.0,3934787.0,202667.0
13-04 02:40:11,0.501,0.334,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235916288.0,864518144.0,2777477120.0,27741163520.0,3724292.0,177891.0
13-04 02:40:12,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2236436480.0,864518144.0,2780286976.0,27737833472.0,3273872.0,163293.0
13-04 02:40:13,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2236293120.0,864518144.0,2783637504.0,27734626304.0,3614338.0,177346.0
13-04 02:40:14,0.750,0.417,98.667,0.0,0.0,0.167,0.0,102400.0,0.0,7.0,2236059648.0,864518144.0,2786603008.0,27731894272.0,3293162.0,161676.0
13-04 02:40:15,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2236080128.0,864518144.0,2789658624.0,27728818176.0,3530142.0,165088.0
13-04 02:40:16,0.417,0.334,98.831,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2236182528.0,864518144.0,2792701952.0,27725672448.0,3390944.0,158138.0
13-04 02:40:17,0.335,0.418,99.079,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2235392000.0,864518144.0,2795872256.0,27723292672.0,3550170.0,167768.0
13-04 02:40:18,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2236940288.0,864518144.0,2798452736.0,27719163904.0,3460795.0,171051.0
13-04 02:40:19,0.585,0.418,98.829,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2241232896.0,864518144.0,2802049024.0,27711275008.0,3532655.0,173002.0
13-04 02:40:20,0.334,0.418,98.914,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2241413120.0,864518144.0,2804936704.0,27708207104.0,3485893.0,168184.0
13-04 02:40:21,0.419,0.168,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241089536.0,864518144.0,2808266752.0,27705200640.0,3447649.0,162713.0
13-04 02:40:22,0.419,0.168,98.995,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2241024000.0,864518144.0,2811412480.0,27702120448.0,3615793.0,176459.0
13-04 02:40:23,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241118208.0,864518144.0,2814332928.0,27699105792.0,3313356.0,160308.0
13-04 02:40:24,0.419,0.336,99.245,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2241093632.0,864518144.0,2817277952.0,27696185344.0,3532083.0,164015.0
13-04 02:40:25,0.501,0.251,98.914,0.0,0.0,0.334,0.0,77824.0,0.0,14.0,2240995328.0,864518144.0,2820677632.0,27692883968.0,3705556.0,196017.0
13-04 02:40:26,1.753,0.250,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2240991232.0,864518144.0,2823540736.0,27690024960.0,3189452.0,151524.0
13-04 02:40:27,0.417,0.500,98.666,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2241093632.0,864518144.0,2826547200.0,27686916096.0,3645294.0,174547.0
13-04 02:40:28,1.172,0.335,98.159,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2241159168.0,864518144.0,2829529088.0,27683868672.0,3376117.0,164081.0
13-04 02:40:29,2.924,0.167,96.742,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2244079616.0,864518144.0,2832609280.0,27677868032.0,3476241.0,174181.0
13-04 02:40:30,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245328896.0,864518144.0,2835677184.0,27673550848.0,3448507.0,171336.0
13-04 02:40:31,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2251210752.0,864518144.0,2838781952.0,27664564224.0,3648108.0,166505.0
13-04 02:40:32,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2257281024.0,864518144.0,2841505792.0,27655770112.0,3385715.0,160726.0
13-04 02:40:33,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2263085056.0,864518144.0,2844934144.0,27646537728.0,3728337.0,166497.0
13-04 02:40:34,0.336,0.252,99.077,0.168,0.0,0.168,0.0,94208.0,0.0,7.0,2269249536.0,864518144.0,2848231424.0,27637075968.0,3717400.0,167841.0
13-04 02:40:35,0.417,0.417,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2273751040.0,864518144.0,2851028992.0,27629776896.0,2814454.0,123038.0
13-04 02:40:36,0.750,0.417,98.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2279739392.0,864518144.0,2854182912.0,27620634624.0,3528633.0,162165.0
13-04 02:40:37,0.334,0.585,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2286075904.0,864518144.0,2856988672.0,27611492352.0,3522858.0,152368.0
13-04 02:40:38,1.253,0.418,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303283200.0,864518144.0,2860224512.0,27591049216.0,3611472.0,169935.0
13-04 02:40:39,0.251,0.502,99.079,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2304167936.0,864518144.0,2862956544.0,27587432448.0,3192390.0,143769.0
13-04 02:40:40,0.250,0.751,98.664,0.083,0.0,0.250,0.0,93663232.0,0.0,97.0,2303819776.0,864518144.0,2866425856.0,27584311296.0,3668357.0,176172.0
13-04 02:40:41,0.502,0.251,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2303987712.0,864518144.0,2869153792.0,27581415424.0,3337792.0,150875.0
13-04 02:40:42,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2303852544.0,864518144.0,2872733696.0,27577970688.0,3671073.0,167415.0
13-04 02:40:43,0.419,0.335,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304024576.0,864518144.0,2875609088.0,27574923264.0,3241854.0,155887.0
13-04 02:40:44,0.168,0.503,99.162,0.0,0.0,0.168,0.0,126976.0,0.0,8.0,2303967232.0,864518144.0,2878619648.0,27571970048.0,3681284.0,165204.0
13-04 02:40:45,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2304008192.0,864518144.0,2881720320.0,27568828416.0,3394147.0,180571.0
13-04 02:40:46,0.501,0.251,98.914,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2303979520.0,864518144.0,2884796416.0,27565780992.0,3542523.0,168921.0
13-04 02:40:47,0.668,0.417,98.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304413696.0,864518144.0,2887823360.0,27562319872.0,3650855.0,167936.0
13-04 02:40:48,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303959040.0,864518144.0,2890657792.0,27559940096.0,3189790.0,156619.0
13-04 02:40:49,0.418,0.335,98.996,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2304184320.0,864518144.0,2894020608.0,27556352000.0,3799893.0,175281.0
13-04 02:40:50,0.667,0.334,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303995904.0,864518144.0,2896842752.0,27553718272.0,3069067.0,152538.0
13-04 02:40:51,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304524288.0,864518144.0,2900221952.0,27549810688.0,3841877.0,179825.0
13-04 02:40:52,0.501,0.418,98.830,0.084,0.0,0.167,0.0,24576.0,0.0,5.0,2304016384.0,864518144.0,2903330816.0,27547209728.0,3264036.0,162033.0
13-04 02:40:53,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304053248.0,864518144.0,2906308608.0,27544195072.0,3549136.0,167300.0
13-04 02:40:54,0.418,0.334,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2304094208.0,864518144.0,2909442048.0,27541020672.0,3439328.0,165220.0
13-04 02:40:55,0.335,0.335,99.079,0.0,0.0,0.251,0.0,32768.0,0.0,2.0,2304061440.0,864518144.0,2912301056.0,27538194432.0,3454284.0,163030.0
13-04 02:40:56,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304065536.0,864518144.0,2914168832.0,27536322560.0,1858635.0,88860.0
13-04 02:40:57,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304065536.0,864518144.0,2914168832.0,27536322560.0,13076.0,22726.0
13-04 02:40:58,0.084,0.084,99.582,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2304065536.0,864518144.0,2914168832.0,27536322560.0,14801.0,23583.0
13-04 02:40:59,0.167,0.167,99.583,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2304233472.0,864518144.0,2914168832.0,27536154624.0,12576.0,21764.0
13-04 02:41:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,2304200704.0,864518144.0,2914168832.0,27536187392.0,11704.0,21015.0
13-04 02:41:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304200704.0,864518144.0,2914168832.0,27536187392.0,12408.0,22256.0
13-04 02:41:02,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2304200704.0,864518144.0,2914168832.0,27536187392.0,12807.0,22176.0
13-04 02:41:03,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2304200704.0,864518144.0,2914168832.0,27536187392.0,12254.0,21194.0
13-04 02:41:04,0.083,0.083,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,8.0,2304200704.0,864518144.0,2914168832.0,27536187392.0,12335.0,21496.0
13-04 02:41:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304188416.0,864518144.0,2914172928.0,27536195584.0,13762.0,22900.0
13-04 02:41:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304188416.0,864518144.0,2914172928.0,27536195584.0,13557.0,22773.0
13-04 02:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304188416.0,864518144.0,2914172928.0,27536195584.0,13465.0,22741.0
13-04 02:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304188416.0,864518144.0,2914172928.0,27536195584.0,13440.0,22603.0
13-04 02:41:09,0.419,0.251,99.246,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2304077824.0,864518144.0,2916315136.0,27534163968.0,2425429.0,136123.0
13-04 02:41:10,0.335,0.251,99.079,0.084,0.0,0.251,0.0,52752384.0,0.0,56.0,2304225280.0,864518144.0,2918961152.0,27531370496.0,3095896.0,186690.0
13-04 02:41:11,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304049152.0,864518144.0,2922184704.0,27528323072.0,3420023.0,156204.0
13-04 02:41:12,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2304458752.0,864518144.0,2925584384.0,27524513792.0,4078695.0,175337.0
13-04 02:41:13,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2303963136.0,864518144.0,2928619520.0,27521974272.0,3091712.0,139683.0
13-04 02:41:14,0.335,0.503,98.995,0.0,0.0,0.168,0.0,131072.0,0.0,10.0,2304303104.0,864518144.0,2932281344.0,27517972480.0,4420504.0,181939.0
13-04 02:41:15,2.343,0.586,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350317568.0,864518144.0,2935267328.0,27468972032.0,3424004.0,175901.0
13-04 02:41:16,1.675,0.670,97.487,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2309697536.0,864518144.0,2939162624.0,27505696768.0,4273000.0,189081.0
13-04 02:41:17,0.334,0.417,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2309464064.0,864518144.0,2942275584.0,27502817280.0,3429994.0,153372.0
13-04 02:41:18,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309406720.0,864518144.0,2945380352.0,27499769856.0,3447277.0,158914.0
13-04 02:41:19,0.502,0.335,98.996,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2310324224.0,864518144.0,2948751360.0,27495481344.0,4009865.0,167308.0
13-04 02:41:20,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2310234112.0,864518144.0,2951663616.0,27492659200.0,3346660.0,157535.0
13-04 02:41:21,0.667,0.500,98.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309742592.0,864518144.0,2955583488.0,27489230848.0,4255606.0,177665.0
13-04 02:41:22,0.418,0.251,98.996,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2309812224.0,864518144.0,2958721024.0,27486023680.0,3514165.0,164832.0
13-04 02:41:23,0.417,0.500,98.582,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2310107136.0,864518144.0,2961948672.0,27482501120.0,3903390.0,187721.0
13-04 02:41:24,0.334,0.585,98.830,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2309922816.0,864518144.0,2965213184.0,27479420928.0,3648143.0,172458.0
13-04 02:41:25,0.668,0.250,98.831,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2309976064.0,864518144.0,2968428544.0,27476152320.0,3556050.0,166780.0
13-04 02:41:26,0.585,0.418,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309509120.0,864518144.0,2972069888.0,27472977920.0,3912487.0,199846.0
13-04 02:41:27,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309513216.0,864518144.0,2975240192.0,27469803520.0,3654096.0,193004.0
13-04 02:41:28,0.502,0.334,98.746,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2309423104.0,864518144.0,2978885632.0,27466248192.0,4060559.0,189766.0
13-04 02:41:29,0.336,0.252,99.161,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,2309718016.0,864518144.0,2981957632.0,27462881280.0,3521502.0,172152.0
13-04 02:41:30,0.335,0.419,99.079,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2309517312.0,864518144.0,2985140224.0,27459899392.0,3741688.0,177204.0
13-04 02:41:31,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309521408.0,864518144.0,2988564480.0,27456471040.0,3601306.0,170893.0
13-04 02:41:32,0.501,0.501,98.914,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2309763072.0,864518144.0,2991656960.0,27453136896.0,3933599.0,180615.0
13-04 02:41:33,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309918720.0,864518144.0,2994769920.0,27449868288.0,3568169.0,167645.0
13-04 02:41:34,0.584,0.417,98.581,0.083,0.0,0.334,0.0,110592.0,0.0,8.0,2309361664.0,864518144.0,2998755328.0,27446439936.0,4162652.0,205288.0
13-04 02:41:35,0.503,0.084,99.246,0.0,0.0,0.168,0.0,40960.0,0.0,9.0,2309476352.0,864518144.0,3001942016.0,27443138560.0,3543344.0,178619.0
13-04 02:41:36,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2309689344.0,864518144.0,3005063168.0,27439804416.0,3705646.0,184995.0
13-04 02:41:37,0.500,0.333,98.917,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2309410816.0,864518144.0,3008229376.0,27436916736.0,3710939.0,175721.0
13-04 02:41:38,0.669,0.251,98.829,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309742592.0,864518144.0,3011452928.0,27433361408.0,3803205.0,183907.0
13-04 02:41:39,0.500,0.584,98.499,0.083,0.0,0.334,0.0,69632.0,0.0,5.0,2309935104.0,864518144.0,3015249920.0,27429371904.0,3925680.0,188997.0
13-04 02:41:40,0.419,0.168,98.911,0.168,0.0,0.335,0.0,99233792.0,0.0,102.0,2309795840.0,864522240.0,3018260480.0,27426496512.0,3492444.0,188706.0
13-04 02:41:41,0.585,0.418,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309545984.0,864522240.0,3021844480.0,27423162368.0,4108222.0,187894.0
13-04 02:41:42,0.669,0.084,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309701632.0,864522240.0,3025117184.0,27419734016.0,3742834.0,170584.0
13-04 02:41:43,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309713920.0,864522240.0,3028119552.0,27416719360.0,3570481.0,172590.0
13-04 02:41:44,0.502,0.502,98.829,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2309738496.0,864522240.0,3031396352.0,27413417984.0,3852797.0,179083.0
13-04 02:41:45,0.500,0.583,98.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2309525504.0,864522240.0,3035037696.0,27409989632.0,3790469.0,172108.0
13-04 02:41:46,0.335,0.251,99.078,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2309517312.0,864522240.0,3038093312.0,27406942208.0,3512897.0,171747.0
13-04 02:41:47,0.502,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309615616.0,864522240.0,3041550336.0,27403386880.0,3923195.0,186888.0
13-04 02:41:48,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2308845568.0,864522240.0,3044675584.0,27401031680.0,3582851.0,164300.0
13-04 02:41:49,0.334,0.584,98.749,0.083,0.0,0.250,0.0,73728.0,0.0,5.0,2308964352.0,864522240.0,3048132608.0,27397455872.0,3799350.0,175570.0
13-04 02:41:50,0.335,0.251,99.078,0.0,0.0,0.335,0.0,4096.0,0.0,1.0,2308894720.0,864522240.0,3051278336.0,27394379776.0,3747584.0,183998.0
13-04 02:41:51,0.418,0.334,98.830,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2308841472.0,864522240.0,3054538752.0,27391172608.0,3780872.0,184769.0
13-04 02:41:52,0.667,0.500,98.582,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2308915200.0,864522240.0,3057766400.0,27387871232.0,3741754.0,172725.0
13-04 02:41:53,0.584,0.334,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2309017600.0,864522240.0,3061059584.0,27384475648.0,3649192.0,171989.0
13-04 02:41:54,0.668,0.167,98.914,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2309312512.0,864522240.0,3064066048.0,27381174272.0,3620655.0,173865.0
13-04 02:41:55,0.252,0.252,99.327,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2308800512.0,864522240.0,3068006400.0,27377745920.0,4012362.0,191203.0
13-04 02:41:56,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2308788224.0,864522240.0,3070971904.0,27374792704.0,3752882.0,176544.0
13-04 02:41:57,0.584,0.334,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2308681728.0,864522240.0,3074473984.0,27371397120.0,3702219.0,189983.0
13-04 02:41:58,0.419,0.336,99.077,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2308710400.0,864522240.0,3077492736.0,27368349696.0,3695989.0,181061.0
13-04 02:41:59,0.419,0.419,99.077,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2309410816.0,864522240.0,3080986624.0,27364155392.0,3922829.0,191831.0
13-04 02:42:00,0.585,0.167,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309107712.0,864522240.0,3084214272.0,27361230848.0,3482421.0,173871.0
13-04 02:42:01,0.168,0.251,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2309189632.0,864522240.0,3087806464.0,27357556736.0,4023375.0,196246.0
13-04 02:42:02,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2309312512.0,864522240.0,3090923520.0,27354316800.0,3716292.0,171239.0
13-04 02:42:03,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309758976.0,864522240.0,3094093824.0,27350700032.0,3807682.0,180352.0
13-04 02:42:04,0.251,0.419,98.911,0.168,0.0,0.251,0.0,81920.0,0.0,7.0,2309398528.0,864522240.0,3097501696.0,27347652608.0,3608230.0,171190.0
13-04 02:42:05,0.252,0.252,99.328,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2309320704.0,864522240.0,3100753920.0,27344478208.0,3830708.0,176508.0
13-04 02:42:06,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309283840.0,864522240.0,3103965184.0,27341303808.0,3694387.0,182743.0
13-04 02:42:07,0.336,0.252,99.328,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2309193728.0,864522240.0,3107229696.0,27338129408.0,3554765.0,173250.0
13-04 02:42:08,3.769,1.173,94.807,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2323341312.0,864522240.0,3110715392.0,27320496128.0,4064209.0,213545.0
13-04 02:42:09,0.583,0.417,98.750,0.0,0.0,0.250,0.0,94208.0,0.0,6.0,2322386944.0,864522240.0,3114192896.0,27317972992.0,3735535.0,184315.0
13-04 02:42:10,0.503,0.335,98.910,0.168,0.0,0.084,0.0,99557376.0,0.0,108.0,2322382848.0,864522240.0,3117428736.0,27314741248.0,3653111.0,195018.0
13-04 02:42:11,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322759680.0,864522240.0,3120668672.0,27311124480.0,3882899.0,176635.0
13-04 02:42:12,0.335,0.502,99.079,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2322341888.0,864522240.0,3124006912.0,27308204032.0,3521313.0,170362.0
13-04 02:42:13,0.585,0.418,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322419712.0,864522240.0,3127738368.0,27304394752.0,4254118.0,199402.0
13-04 02:42:14,0.334,0.418,98.997,0.0,0.0,0.251,0.0,151552.0,0.0,10.0,2322530304.0,864522240.0,3130802176.0,27301220352.0,3383766.0,170241.0
13-04 02:42:15,0.585,0.502,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2322587648.0,864522240.0,3134173184.0,27297792000.0,4109881.0,187833.0
13-04 02:42:16,0.418,0.251,98.745,0.251,0.0,0.335,0.0,24576.0,0.0,3.0,2322911232.0,864522240.0,3137277952.0,27294363648.0,3698097.0,177275.0
13-04 02:42:17,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322477056.0,864522240.0,3140411392.0,27291664384.0,3493977.0,156651.0
13-04 02:42:18,8.969,1.509,89.271,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2428964864.0,864522240.0,3143786496.0,27181801472.0,4051729.0,595784.0
13-04 02:42:19,27.258,2.090,70.485,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2703011840.0,864522240.0,3146149888.0,26905391104.0,3828731.0,913608.0
13-04 02:42:20,33.862,0.584,65.388,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2739073024.0,864522240.0,3148591104.0,26866888704.0,2481724.0,135737.0
13-04 02:42:21,3.185,0.251,96.312,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2745430016.0,864522240.0,3151056896.0,26858065920.0,3561279.0,309468.0
13-04 02:42:22,2.667,0.417,96.667,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2754482176.0,864522240.0,3155980288.0,26844090368.0,5643713.0,377003.0
13-04 02:42:23,2.583,0.583,96.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2772537344.0,864522240.0,3159252992.0,26822762496.0,4333984.0,353996.0
13-04 02:42:24,2.252,0.500,96.997,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2799136768.0,864522240.0,3163549696.0,26791866368.0,5094142.0,374473.0
13-04 02:42:25,2.596,0.251,96.901,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2804936704.0,864522240.0,3166404608.0,26783211520.0,4030052.0,340196.0
13-04 02:42:26,2.766,0.503,96.563,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2823585792.0,864522240.0,3170230272.0,26760736768.0,4226143.0,350283.0
13-04 02:42:27,1.921,0.418,97.327,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2844004352.0,864522240.0,3173871616.0,26736676864.0,4292064.0,347381.0
13-04 02:42:28,1.509,0.335,97.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2845540352.0,864522240.0,3177136128.0,26731876352.0,4130082.0,344450.0
13-04 02:42:29,2.931,0.419,96.482,0.0,0.0,0.168,0.0,90112.0,0.0,5.0,2692247552.0,864522240.0,3180617728.0,26881687552.0,4226391.0,349632.0
13-04 02:42:30,2.934,0.335,96.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2689228800.0,864522240.0,3183165440.0,26882158592.0,3814323.0,326944.0
13-04 02:42:31,1.928,0.419,97.402,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2695426048.0,864522240.0,3186843648.0,26872283136.0,4396363.0,358007.0
13-04 02:42:32,1.926,0.168,97.571,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2698321920.0,864522240.0,3189952512.0,26866278400.0,4295120.0,349409.0
13-04 02:42:33,2.083,0.500,97.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2706284544.0,864522240.0,3193286656.0,26854981632.0,3874276.0,332879.0
13-04 02:42:34,2.013,0.503,97.483,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2718846976.0,864522240.0,3196719104.0,26838986752.0,4186240.0,343815.0
13-04 02:42:35,2.007,0.585,97.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2721579008.0,864522240.0,3200081920.0,26832891904.0,4236875.0,343514.0
13-04 02:42:36,1.915,0.583,97.336,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2724200448.0,864522240.0,3202928640.0,26827423744.0,4140604.0,341506.0
13-04 02:42:37,2.002,0.334,97.415,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2725543936.0,864522240.0,3206881280.0,26822127616.0,4170279.0,347113.0
13-04 02:42:38,2.671,0.417,96.661,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2729197568.0,864522240.0,3210080256.0,26815275008.0,3871183.0,334302.0
13-04 02:42:39,2.085,0.417,97.248,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2741301248.0,864522240.0,3213254656.0,26799996928.0,4390073.0,345716.0
13-04 02:42:40,1.671,0.418,97.577,0.0,0.0,0.334,0.0,99225600.0,0.0,103.0,2746511360.0,864522240.0,3216216064.0,26791825408.0,4072271.0,359468.0
13-04 02:42:41,1.672,0.334,97.826,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2759430144.0,864522240.0,3220369408.0,26774753280.0,4432648.0,347202.0
13-04 02:42:42,1.590,0.167,97.908,0.167,0.0,0.167,0.0,90112.0,0.0,7.0,2761723904.0,864522240.0,3223121920.0,26769707008.0,3838915.0,335627.0
13-04 02:42:43,1.915,0.500,97.419,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2762788864.0,864522240.0,3226566656.0,26765197312.0,4335133.0,341863.0
13-04 02:42:44,1.674,0.502,97.657,0.0,0.0,0.167,0.0,118784.0,0.0,9.0,2763005952.0,864522240.0,3230064640.0,26761482240.0,4012059.0,336916.0
13-04 02:42:45,1.759,0.251,97.822,0.0,0.0,0.168,0.0,53248.0,0.0,12.0,2763456512.0,864522240.0,3232944128.0,26758152192.0,3812507.0,326264.0
13-04 02:42:46,1.591,0.419,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2763784192.0,864522240.0,3236425728.0,26754342912.0,4478157.0,351283.0
13-04 02:42:47,2.258,0.334,97.157,0.167,0.0,0.084,0.0,36864.0,0.0,4.0,2764374016.0,864522240.0,3240153088.0,26750025728.0,4496584.0,358620.0
13-04 02:42:48,1.838,0.334,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2766012416.0,864522240.0,3242991616.0,26745548800.0,3749436.0,322954.0
13-04 02:42:49,2.660,0.333,96.675,0.0,0.0,0.333,0.0,86016.0,0.0,5.0,2770907136.0,864522240.0,3246317568.0,26737328128.0,4036564.0,328540.0
13-04 02:42:50,1.841,0.335,97.657,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2771226624.0,864522240.0,3249680384.0,26733645824.0,4335536.0,357581.0
13-04 02:42:51,1.669,0.250,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2784055296.0,864522240.0,3252379648.0,26718117888.0,3892738.0,332612.0
13-04 02:42:52,1.830,0.416,97.338,0.166,0.0,0.250,0.0,28672.0,0.0,3.0,2799058944.0,864522240.0,3256037376.0,26699456512.0,4155752.0,349867.0
13-04 02:42:53,1.749,0.666,97.419,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2803802112.0,864522240.0,3259387904.0,26691362816.0,4222974.0,347522.0
13-04 02:42:54,1.756,0.418,97.492,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2808258560.0,864522240.0,3263090688.0,26683203584.0,4356605.0,349010.0
13-04 02:42:55,1.255,0.418,98.159,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2824019968.0,864522240.0,3265835008.0,26664697856.0,3716089.0,320921.0
13-04 02:42:56,1.590,0.335,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2836791296.0,864522240.0,3269382144.0,26648379392.0,4549614.0,359927.0
13-04 02:42:57,1.423,0.335,97.992,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2838425600.0,864522240.0,3272916992.0,26643210240.0,4266956.0,344577.0
13-04 02:42:58,1.750,0.667,97.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2838323200.0,864522240.0,3276292096.0,26639937536.0,3913454.0,333746.0
13-04 02:42:59,1.339,0.418,97.992,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2839560192.0,864522240.0,3279446016.0,26635546624.0,3991583.0,325445.0
13-04 02:43:00,2.005,0.418,97.327,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2841292800.0,864522240.0,3282214912.0,26631045120.0,4260181.0,364897.0
13-04 02:43:01,1.841,0.167,97.824,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2840633344.0,864522240.0,3286171648.0,26627747840.0,4164730.0,347696.0
13-04 02:43:02,1.506,0.335,97.908,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2840911872.0,864522240.0,3289575424.0,26624065536.0,4096567.0,340742.0
13-04 02:43:03,1.915,0.250,97.585,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2842214400.0,864522240.0,3292971008.0,26619367424.0,4368496.0,351692.0
13-04 02:43:04,1.424,0.168,98.074,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2847055872.0,864522240.0,3296641024.0,26610855936.0,4162380.0,333454.0
13-04 02:43:05,1.838,0.334,97.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2847453184.0,864522240.0,3299512320.0,26607587328.0,4013248.0,337906.0
13-04 02:43:06,0.838,0.251,98.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847858688.0,864522240.0,3302694912.0,26603999232.0,4144030.0,341119.0
13-04 02:43:07,2.174,0.251,97.157,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2850361344.0,864522240.0,3306061824.0,26598129664.0,4146537.0,345906.0
13-04 02:43:08,1.671,0.167,97.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2852233216.0,864522240.0,3309301760.0,26593017856.0,3836325.0,316567.0
13-04 02:43:09,1.254,0.251,98.328,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2852442112.0,864522240.0,3311439872.0,26590670848.0,2823396.0,259980.0
13-04 02:43:10,1.419,0.250,98.164,0.0,0.0,0.167,0.0,96235520.0,0.0,94.0,2852438016.0,864522240.0,3311443968.0,26590670848.0,495488.0,207662.0
13-04 02:43:11,1.750,0.250,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2852433920.0,864522240.0,3311448064.0,26590670848.0,408320.0,178938.0
13-04 02:43:12,1.993,0.249,97.508,0.166,0.0,0.083,0.0,81920.0,0.0,3.0,2852560896.0,864522240.0,3311448064.0,26590543872.0,405780.0,180098.0
13-04 02:43:13,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2853572608.0,864522240.0,3311452160.0,26589528064.0,401065.0,177338.0
13-04 02:43:14,1.257,0.168,98.575,0.0,0.0,0.0,0.0,147456.0,0.0,10.0,2853826560.0,864522240.0,3311452160.0,26589274112.0,406881.0,178064.0
13-04 02:43:15,2.083,0.250,97.583,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2814193664.0,864522240.0,3311456256.0,26628902912.0,405203.0,179495.0
13-04 02:43:16,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816950272.0,864522240.0,3311460352.0,26626142208.0,404843.0,179816.0
13-04 02:43:17,1.827,0.415,97.508,0.249,0.0,0.0,0.0,49152.0,0.0,8.0,2817212416.0,864522240.0,3311464448.0,26625875968.0,399609.0,180302.0
13-04 02:43:18,1.253,0.167,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2819145728.0,864522240.0,3311468544.0,26623938560.0,413339.0,184467.0
13-04 02:43:19,1.250,0.333,98.333,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2821009408.0,864522240.0,3311468544.0,26622074880.0,293093.0,169673.0
13-04 02:43:20,1.667,0.167,98.167,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,2823426048.0,864522240.0,3311472640.0,26619654144.0,518278.0,193816.0
13-04 02:43:21,1.419,0.334,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2827141120.0,864522240.0,3311472640.0,26615939072.0,403691.0,177556.0
13-04 02:43:22,1.505,0.167,98.161,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2828025856.0,864522240.0,3311476736.0,26615050240.0,402745.0,179800.0
13-04 02:43:23,1.418,0.250,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2828910592.0,864522240.0,3311480832.0,26614161408.0,406972.0,179117.0
13-04 02:43:24,1.590,0.251,98.159,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2830561280.0,864522240.0,3311480832.0,26612510720.0,400767.0,180160.0
13-04 02:43:25,1.333,0.167,98.417,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2831319040.0,864522240.0,3311484928.0,26611748864.0,410977.0,181996.0
13-04 02:43:26,2.005,0.167,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2836652032.0,864522240.0,3311484928.0,26606415872.0,406425.0,180465.0
13-04 02:43:27,1.251,0.250,98.165,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2838167552.0,864522240.0,3311493120.0,26604892160.0,419118.0,197840.0
13-04 02:43:28,1.340,0.251,98.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2841976832.0,864522240.0,3311493120.0,26601082880.0,412444.0,180962.0
13-04 02:43:29,1.668,0.250,97.915,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2842607616.0,864522240.0,3311497216.0,26600448000.0,403264.0,177216.0
13-04 02:43:30,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2842861568.0,864522240.0,3311497216.0,26600194048.0,399404.0,177428.0
13-04 02:43:31,1.501,0.334,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2842857472.0,864522240.0,3311501312.0,26600194048.0,404923.0,179558.0
13-04 02:43:32,2.0,0.333,97.500,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2801033216.0,864522240.0,3311505408.0,26642014208.0,405695.0,180900.0
13-04 02:43:33,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2801606656.0,864522240.0,3311505408.0,26641440768.0,406358.0,182301.0
13-04 02:43:34,2.339,0.334,97.327,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2753536000.0,864522240.0,3313250304.0,26687766528.0,2626821.0,285700.0
13-04 02:43:35,2.577,0.582,96.592,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2724806656.0,864522240.0,3316178944.0,26713567232.0,3773864.0,310332.0
13-04 02:43:36,2.002,0.250,97.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2727358464.0,864522240.0,3319070720.0,26708123648.0,3478281.0,297110.0
13-04 02:43:37,2.252,0.500,96.997,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2728202240.0,864522240.0,3322544128.0,26703806464.0,4089626.0,327141.0
13-04 02:43:38,2.002,0.167,97.498,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2737696768.0,864522240.0,3326255104.0,26690600960.0,4605543.0,340901.0
13-04 02:43:39,1.923,0.334,97.659,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2745372672.0,864522240.0,3329331200.0,26679848960.0,4131241.0,308816.0
13-04 02:43:40,2.089,0.334,97.410,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2749526016.0,864522240.0,3332784128.0,26672242688.0,4390451.0,369543.0
13-04 02:43:41,1.675,0.503,97.571,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2754760704.0,864522240.0,3336110080.0,26663682048.0,4202904.0,345730.0
13-04 02:43:42,1.920,0.668,97.078,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2762190848.0,864522240.0,3340267520.0,26652094464.0,4921668.0,369073.0
13-04 02:43:43,1.754,0.334,97.661,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2768916480.0,864522240.0,3343540224.0,26642096128.0,4104985.0,341668.0
13-04 02:43:44,1.678,0.252,97.903,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2772619264.0,864522240.0,3347234816.0,26634698752.0,4398028.0,346451.0
13-04 02:43:45,1.756,0.418,97.575,0.0,0.0,0.251,0.0,38146048.0,0.0,42.0,2778767360.0,864522240.0,3350720512.0,26625064960.0,4401736.0,371445.0
13-04 02:43:46,1.510,0.168,98.154,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2784202752.0,864522240.0,3354062848.0,26616287232.0,4603627.0,358456.0
13-04 02:43:47,1.672,0.334,97.659,0.167,0.0,0.167,0.0,98304.0,0.0,3.0,2790076416.0,864522240.0,3357745152.0,26606731264.0,4380088.0,355585.0
13-04 02:43:48,1.423,0.335,97.908,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2794524672.0,864522240.0,3361484800.0,26598543360.0,4567930.0,368312.0
13-04 02:43:49,1.669,0.501,97.746,0.0,0.0,0.083,0.0,114688.0,0.0,8.0,2795270144.0,864522240.0,3364929536.0,26594353152.0,4138077.0,335883.0
13-04 02:43:50,1.501,0.751,97.498,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,2796191744.0,864522240.0,3368464384.0,26589896704.0,4924193.0,531261.0
13-04 02:43:51,1.830,0.499,97.338,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2797776896.0,864522240.0,3372048384.0,26584727552.0,4086332.0,342069.0
13-04 02:43:52,1.261,0.336,97.899,0.252,0.0,0.252,0.0,40960.0,0.0,6.0,2797916160.0,864522240.0,3375529984.0,26581106688.0,4347273.0,359742.0
13-04 02:43:53,1.595,0.252,98.069,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2800328704.0,864522240.0,3379212288.0,26575011840.0,4382849.0,353747.0
13-04 02:43:54,1.754,0.418,97.661,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2800381952.0,864522240.0,3383001088.0,26571169792.0,4792402.0,353343.0
13-04 02:43:55,1.665,0.333,98.002,0.0,0.0,0.0,0.0,57344.0,0.0,11.0,2804035584.0,864522240.0,3383250944.0,26567266304.0,587743.0,186418.0
13-04 02:43:56,1.750,0.083,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2808733696.0,864522240.0,3383250944.0,26562568192.0,418229.0,182327.0
13-04 02:43:57,1.669,0.334,97.746,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2814554112.0,864522240.0,3385430016.0,26554568704.0,3118676.0,302881.0
13-04 02:43:58,1.334,0.417,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2819473408.0,864522240.0,3389272064.0,26545807360.0,4471491.0,344650.0
13-04 02:43:59,1.510,0.252,98.070,0.0,0.0,0.168,0.0,90112.0,0.0,5.0,2830303232.0,864522240.0,3391893504.0,26532356096.0,3760274.0,323176.0
13-04 02:44:00,1.500,0.667,97.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2835804160.0,864522240.0,3397480448.0,26521268224.0,6431375.0,356574.0
13-04 02:44:01,1.589,0.418,97.575,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2841870336.0,864522240.0,3403128832.0,26509553664.0,6958069.0,384237.0
13-04 02:44:02,1.421,0.502,97.492,0.334,0.0,0.251,0.0,28672.0,0.0,3.0,2848763904.0,864522240.0,3408646144.0,26497142784.0,6136513.0,357901.0
13-04 02:44:03,1.586,0.501,97.663,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2853613568.0,864522240.0,3412840448.0,26488098816.0,5436908.0,346369.0
13-04 02:44:04,1.256,0.335,98.325,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2853679104.0,864522240.0,3416973312.0,26483900416.0,4804753.0,317611.0
13-04 02:44:05,1.258,0.419,98.070,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2854776832.0,864522240.0,3421331456.0,26478444544.0,5023894.0,376880.0
13-04 02:44:06,1.590,0.335,97.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2856153088.0,864522240.0,3425222656.0,26473177088.0,4857619.0,372840.0
13-04 02:44:07,1.337,0.668,97.744,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2857947136.0,864522240.0,3428446208.0,26468159488.0,4713520.0,360970.0
13-04 02:44:08,1.088,0.335,98.326,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2860265472.0,864522240.0,3431768064.0,26462519296.0,3771145.0,305990.0
13-04 02:44:09,1.254,0.418,98.161,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2860015616.0,864522240.0,3435487232.0,26459049984.0,4470492.0,362264.0
13-04 02:44:10,2.349,0.168,97.315,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2861637632.0,864522240.0,3439165440.0,26453749760.0,4621906.0,387301.0
13-04 02:44:11,1.258,0.419,98.070,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2862759936.0,864522240.0,3443187712.0,26448605184.0,4695508.0,365743.0
13-04 02:44:12,2.244,0.665,96.841,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,2866135040.0,864522240.0,3446353920.0,26442063872.0,4072567.0,336119.0
13-04 02:44:13,1.337,0.501,97.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2866647040.0,864522240.0,3449618432.0,26438287360.0,4328573.0,345643.0
13-04 02:44:14,1.594,0.168,98.070,0.0,0.0,0.168,0.0,118784.0,0.0,7.0,2866368512.0,864522240.0,3453194240.0,26434990080.0,4545153.0,358828.0
13-04 02:44:15,1.174,0.419,98.156,0.0,0.0,0.251,0.0,81768448.0,0.0,78.0,2866130944.0,864522240.0,3457183744.0,26431238144.0,4723378.0,347864.0
13-04 02:44:16,1.585,0.751,97.665,0.0,0.0,0.0,0.0,24465408.0,0.0,25.0,2866118656.0,864522240.0,3460493312.0,26427940864.0,4142666.0,333444.0
13-04 02:44:17,1.830,0.333,97.421,0.083,0.0,0.333,0.0,86016.0,0.0,3.0,2865790976.0,864522240.0,3463868416.0,26424893440.0,4331857.0,341897.0
13-04 02:44:18,1.172,0.335,98.159,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2865614848.0,864522240.0,3467980800.0,26420957184.0,4643861.0,359985.0
13-04 02:44:19,1.506,0.418,97.908,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2866380800.0,864522240.0,3471347712.0,26416824320.0,4394264.0,360344.0
13-04 02:44:20,2.174,0.418,97.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2788540416.0,864522240.0,3474907136.0,26491105280.0,4308660.0,358110.0
13-04 02:44:21,2.500,0.250,97.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2786136064.0,864522240.0,3478102016.0,26490314752.0,4042574.0,336113.0
13-04 02:44:22,1.593,0.335,97.653,0.335,0.0,0.084,0.0,28672.0,0.0,3.0,2791276544.0,864522240.0,3482255360.0,26481020928.0,5044474.0,357809.0
13-04 02:44:23,1.833,0.417,97.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2793410560.0,864522240.0,3485143040.0,26475999232.0,4031670.0,342353.0
13-04 02:44:24,1.420,0.501,97.828,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2794672128.0,864522240.0,3488669696.0,26471211008.0,4352186.0,341870.0
13-04 02:44:25,1.753,0.501,97.663,0.0,0.0,0.083,0.0,36864.0,0.0,2.0,2800877568.0,864522240.0,3492237312.0,26461437952.0,4276131.0,355810.0
13-04 02:44:26,2.917,0.583,96.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2805264384.0,864522240.0,3496042496.0,26453245952.0,4755468.0,362933.0
13-04 02:44:27,1.679,0.252,97.901,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,2807947264.0,864522240.0,3499556864.0,26447048704.0,4239686.0,350590.0
13-04 02:44:28,2.170,0.167,97.496,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2810294272.0,864522240.0,3502948352.0,26441310208.0,3993355.0,332677.0
13-04 02:44:29,1.334,0.250,98.415,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2811678720.0,864522240.0,3502866432.0,26440007680.0,406236.0,181669.0
13-04 02:44:30,1.585,0.250,98.165,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,2813042688.0,864522240.0,3502866432.0,26438643712.0,406348.0,179331.0
13-04 02:44:31,1.092,0.336,98.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2819829760.0,864522240.0,3505315840.0,26429407232.0,3344631.0,313532.0
13-04 02:44:32,1.751,0.500,97.331,0.250,0.0,0.167,0.0,24576.0,0.0,3.0,2821320704.0,864522240.0,3510366208.0,26422865920.0,5677955.0,354044.0
13-04 02:44:33,1.675,0.335,97.739,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2829561856.0,864522240.0,3515904000.0,26409086976.0,6986366.0,344548.0
13-04 02:44:34,1.671,0.334,97.828,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2830589952.0,864522240.0,3521323008.0,26402639872.0,6868696.0,351297.0
13-04 02:44:35,2.172,0.418,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2791063552.0,864522240.0,3526488064.0,26437001216.0,5600289.0,376317.0
13-04 02:44:36,1.849,0.336,97.647,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2783236096.0,864522240.0,3530629120.0,26440687616.0,5258815.0,342285.0
13-04 02:44:37,2.583,0.417,96.583,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2751311872.0,864522240.0,3534782464.0,26468458496.0,4734944.0,346551.0
13-04 02:44:38,1.757,0.251,97.741,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2751983616.0,864522240.0,3538403328.0,26464165888.0,4302775.0,343882.0
13-04 02:44:39,1.749,0.500,97.419,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2755416064.0,864522240.0,3541884928.0,26457251840.0,4351500.0,338414.0
13-04 02:44:40,2.258,0.418,97.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2756395008.0,864522240.0,3545612288.0,26452545536.0,4605237.0,376903.0
13-04 02:44:41,2.335,0.334,96.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2762264576.0,864522240.0,3548889088.0,26443399168.0,4749521.0,362713.0
13-04 02:44:42,1.675,0.335,97.739,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2767208448.0,864522240.0,3552763904.0,26434580480.0,4216084.0,342933.0
13-04 02:44:43,1.921,0.334,97.410,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2775453696.0,864522240.0,3555725312.0,26423373824.0,4152284.0,344064.0
13-04 02:44:44,1.838,0.334,97.744,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2784157696.0,864522240.0,3559878656.0,26410516480.0,4490354.0,349697.0
13-04 02:44:45,2.329,0.666,96.755,0.0,0.0,0.250,0.0,63762432.0,0.0,67.0,2788843520.0,864522240.0,3563126784.0,26402582528.0,4522956.0,369186.0
13-04 02:44:46,1.839,0.334,97.742,0.0,0.0,0.084,0.0,42422272.0,0.0,47.0,2792943616.0,864522240.0,3567026176.0,26394583040.0,4572395.0,350099.0
13-04 02:44:47,1.424,0.168,98.157,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2803458048.0,864522240.0,3570610176.0,26380484608.0,4261806.0,346276.0
13-04 02:44:48,1.750,0.667,97.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2818510848.0,864522240.0,3573776384.0,26362265600.0,4307350.0,342204.0
13-04 02:44:49,1.591,0.168,97.990,0.0,0.0,0.251,0.0,135168.0,0.0,8.0,2821857280.0,864522240.0,3577511936.0,26355183616.0,4714186.0,353724.0
13-04 02:44:50,1.419,0.501,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2825576448.0,864522240.0,3580358656.0,26348617728.0,4233962.0,359735.0
13-04 02:44:51,1.835,0.417,97.498,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2825445376.0,864522240.0,3584651264.0,26344456192.0,4666372.0,360932.0
13-04 02:44:52,1.582,0.333,97.502,0.083,0.0,0.500,0.0,98304.0,0.0,3.0,2827780096.0,864522240.0,3588124672.0,26338648064.0,4108477.0,344734.0
13-04 02:44:53,1.259,0.336,98.237,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2827874304.0,864522240.0,3591684096.0,26334994432.0,4470086.0,364480.0
13-04 02:44:54,1.751,0.167,97.832,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2828161024.0,864522240.0,3595169792.0,26331222016.0,4113368.0,339249.0
13-04 02:44:55,1.008,0.252,98.487,0.0,0.0,0.252,0.0,20480.0,0.0,1.0,2827718656.0,864522240.0,3598565376.0,26328268800.0,4305047.0,348151.0
13-04 02:44:56,2.085,0.417,97.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2832695296.0,864522240.0,3602350080.0,26319507456.0,4694564.0,361113.0
13-04 02:44:57,1.920,0.417,97.245,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,2834219008.0,864522240.0,3605848064.0,26314485760.0,4681936.0,379426.0
13-04 02:44:58,1.425,0.419,98.072,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2835030016.0,864522240.0,3609133056.0,26310389760.0,4214029.0,351835.0
13-04 02:44:59,1.504,0.167,98.246,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2841137152.0,864522240.0,3610341376.0,26303074304.0,1364829.0,221873.0
13-04 02:45:00,1.415,0.167,98.335,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2848165888.0,864522240.0,3610345472.0,26296041472.0,407134.0,181677.0
13-04 02:45:01,1.257,0.168,98.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2851192832.0,864522240.0,3611627520.0,26291732480.0,1821647.0,245850.0
13-04 02:45:02,1.839,0.251,97.324,0.167,0.0,0.418,0.0,28672.0,0.0,5.0,2854948864.0,864522240.0,3616489472.0,26283114496.0,6719517.0,385398.0
13-04 02:45:03,1.508,0.503,97.739,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2861244416.0,864522240.0,3622432768.0,26270875648.0,6420752.0,385717.0
13-04 02:45:04,1.343,0.336,98.237,0.0,0.0,0.084,0.0,110592.0,0.0,6.0,2866270208.0,864522240.0,3628167168.0,26260115456.0,6453637.0,368500.0
13-04 02:45:05,1.500,0.583,97.500,0.0,0.0,0.417,0.0,69632.0,0.0,16.0,2869055488.0,864522240.0,3633389568.0,26252107776.0,6177023.0,371198.0
13-04 02:45:06,1.340,0.335,98.074,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2870513664.0,864522240.0,3637108736.0,26246930432.0,4955053.0,347765.0
13-04 02:45:07,1.254,0.251,98.077,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2870374400.0,864522240.0,3640897536.0,26243280896.0,4523643.0,337889.0
13-04 02:45:08,1.177,0.421,98.402,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2871549952.0,864522240.0,3644641280.0,26238361600.0,4748320.0,355675.0
13-04 02:45:09,1.751,0.167,97.748,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2873249792.0,864522240.0,3648561152.0,26232741888.0,4548571.0,354909.0
13-04 02:45:10,1.667,0.333,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2873864192.0,864522240.0,3651629056.0,26229059584.0,3956868.0,346778.0
13-04 02:45:11,1.336,0.584,97.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2875727872.0,864522240.0,3655286784.0,26223538176.0,4819270.0,374237.0
13-04 02:45:12,1.007,0.419,98.154,0.336,0.0,0.084,0.0,28672.0,0.0,3.0,2876772352.0,864522240.0,3659067392.0,26218713088.0,4399088.0,347956.0
13-04 02:45:13,1.259,0.336,98.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2879897600.0,864522240.0,3662544896.0,26212110336.0,4461644.0,353734.0
13-04 02:45:14,1.257,0.084,98.324,0.0,0.0,0.335,0.0,131072.0,0.0,9.0,2879971328.0,864522240.0,3665805312.0,26208776192.0,4195649.0,339107.0
13-04 02:45:15,1.921,0.501,97.327,0.0,0.0,0.251,0.0,46841856.0,0.0,45.0,2882777088.0,864522240.0,3669569536.0,26202206208.0,4562909.0,363678.0
13-04 02:45:16,1.843,0.419,97.655,0.0,0.0,0.084,0.0,59822080.0,0.0,59.0,2883760128.0,864522240.0,3673481216.0,26197311488.0,4466259.0,364715.0
13-04 02:45:17,1.836,0.584,97.245,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2886426624.0,864522240.0,3676786688.0,26191339520.0,4353017.0,346253.0
13-04 02:45:18,1.254,0.334,98.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2886635520.0,864522240.0,3680219136.0,26187698176.0,4055803.0,330893.0
13-04 02:45:19,1.338,0.585,97.910,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2888216576.0,864522240.0,3683770368.0,26182565888.0,4780940.0,362171.0
13-04 02:45:20,1.501,0.417,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2887766016.0,864522240.0,3687612416.0,26179174400.0,4478783.0,377957.0
13-04 02:45:21,1.506,0.335,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2887745536.0,864522240.0,3690754048.0,26176053248.0,4237000.0,342426.0
13-04 02:45:22,1.583,0.500,97.667,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2887819264.0,864522240.0,3694301184.0,26172432384.0,4242085.0,347330.0
13-04 02:45:23,1.920,0.501,97.412,0.0,0.0,0.167,0.0,69632.0,0.0,1.0,2847862784.0,864522240.0,3697786880.0,26208903168.0,4589608.0,365662.0
13-04 02:45:24,1.841,0.335,97.573,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2846724096.0,864522240.0,3701530624.0,26206298112.0,4441246.0,346858.0
13-04 02:45:25,2.329,0.666,96.755,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2766589952.0,864522240.0,3705159680.0,26282803200.0,4569601.0,354091.0
13-04 02:45:26,2.258,0.334,97.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2765094912.0,864522240.0,3708243968.0,26281213952.0,3950809.0,361403.0
13-04 02:45:27,1.833,0.500,97.167,0.333,0.0,0.167,0.0,28672.0,0.0,3.0,2769911808.0,864522240.0,3711963136.0,26272677888.0,4421057.0,347455.0
13-04 02:45:28,1.424,0.503,97.906,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2773004288.0,864522240.0,3715473408.0,26266075136.0,4599703.0,338327.0
13-04 02:45:29,1.757,0.418,97.573,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2776641536.0,864522240.0,3719454720.0,26258456576.0,4476870.0,351967.0
13-04 02:45:30,1.257,0.251,98.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2782470144.0,864522240.0,3722293248.0,26249789440.0,4127383.0,359297.0
13-04 02:45:31,1.759,0.335,97.655,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2788675584.0,864522240.0,3726213120.0,26239664128.0,4715078.0,345219.0
13-04 02:45:32,2.508,0.418,96.823,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2790289408.0,864522240.0,3729379328.0,26234884096.0,4325758.0,353294.0
13-04 02:45:33,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2791833600.0,864522240.0,3731070976.0,26231648256.0,1479400.0,210221.0
13-04 02:45:34,2.161,0.249,97.506,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2796244992.0,864522240.0,3731070976.0,26227236864.0,624919.0,210545.0
13-04 02:45:35,1.998,0.500,97.419,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,2801197056.0,864522240.0,3732307968.0,26221047808.0,2062466.0,254506.0
13-04 02:45:36,1.503,0.417,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2810077184.0,864522240.0,3736698880.0,26207776768.0,5000594.0,290778.0
13-04 02:45:37,1.249,0.333,98.251,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2814771200.0,864522240.0,3736702976.0,26203078656.0,432541.0,199649.0
13-04 02:45:38,1.089,0.084,98.827,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2819596288.0,864522240.0,3736702976.0,26198253568.0,396876.0,180638.0
13-04 02:45:39,1.419,0.250,98.247,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2821148672.0,864522240.0,3736715264.0,26196688896.0,402967.0,180148.0
13-04 02:45:40,1.252,0.250,98.497,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,2820976640.0,864522240.0,3736719360.0,26196856832.0,145313.0,166575.0
13-04 02:45:41,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2822881280.0,864522240.0,3736719360.0,26194952192.0,442382.0,206292.0
13-04 02:45:42,0.917,0.167,98.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2822643712.0,864522240.0,3736719360.0,26195189760.0,45307.0,58743.0
13-04 02:45:43,0.749,0.333,98.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2779217920.0,864522240.0,3736719360.0,26238615552.0,30742.0,54516.0
13-04 02:45:44,0.833,0.167,99.001,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2779344896.0,864522240.0,3736719360.0,26238488576.0,29722.0,53509.0
13-04 02:45:45,0.417,0.083,99.500,0.0,0.0,0.0,0.0,29089792.0,0.0,29.0,2779725824.0,864522240.0,3736719360.0,26238107648.0,32566.0,56912.0
13-04 02:45:46,0.500,0.250,99.167,0.0,0.0,0.083,0.0,38576128.0,0.0,44.0,2780233728.0,864522240.0,3736719360.0,26237599744.0,29908.0,53507.0
13-04 02:45:47,2.583,0.333,97.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2783531008.0,864522240.0,3736723456.0,26234298368.0,440134.0,221851.0
13-04 02:45:48,4.254,0.167,95.329,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2792161280.0,864522240.0,3736727552.0,26225664000.0,1209589.0,367454.0
13-04 02:45:49,3.428,0.334,96.237,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2809421824.0,864522240.0,3736735744.0,26208395264.0,1190696.0,368515.0
13-04 02:45:50,3.0,0.250,96.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2823127040.0,864522240.0,3736743936.0,26194681856.0,1160292.0,361756.0
13-04 02:45:51,3.172,0.167,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2851815424.0,864522240.0,3736752128.0,26165985280.0,1371113.0,378884.0
13-04 02:45:52,3.247,0.333,96.420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2856923136.0,864522240.0,3736756224.0,26160873472.0,1251671.0,373070.0
13-04 02:45:53,3.172,0.334,96.327,0.083,0.0,0.083,0.0,94208.0,0.0,3.0,2859929600.0,864522240.0,3736764416.0,26157858816.0,1363920.0,378638.0
13-04 02:45:54,2.691,0.168,97.056,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2864689152.0,864522240.0,3736768512.0,26153095168.0,1365282.0,382081.0
13-04 02:45:55,3.830,0.250,95.837,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2874425344.0,864522240.0,3736776704.0,26143350784.0,1300750.0,380875.0
13-04 02:45:56,2.919,0.417,96.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2881404928.0,864522240.0,3736780800.0,26136367104.0,1252424.0,380200.0
13-04 02:45:57,2.676,0.418,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2884538368.0,864522240.0,3736788992.0,26133225472.0,1168794.0,368533.0
13-04 02:45:58,2.017,0.336,97.143,0.420,0.0,0.084,0.0,28672.0,0.0,3.0,2885296128.0,864522240.0,3736793088.0,26132463616.0,1272739.0,376396.0
13-04 02:45:59,3.342,0.334,96.324,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2888093696.0,864522240.0,3736801280.0,26129657856.0,1446763.0,391390.0
13-04 02:46:00,2.929,0.167,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2889854976.0,864522240.0,3736805376.0,26127892480.0,1311320.0,378032.0
13-04 02:46:01,3.164,0.167,96.586,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2892767232.0,864522240.0,3736813568.0,26124972032.0,1402204.0,385186.0
13-04 02:46:02,2.759,0.251,96.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2895126528.0,864522240.0,3736821760.0,26122604544.0,1284140.0,378660.0
13-04 02:46:03,3.094,0.251,96.572,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2897072128.0,864522240.0,3736825856.0,26120654848.0,1287242.0,375623.0
13-04 02:46:04,2.833,0.333,96.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2897571840.0,864522240.0,3736834048.0,26120146944.0,1374230.0,382378.0
13-04 02:46:05,2.259,0.084,97.657,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2897694720.0,864522240.0,3736838144.0,26120019968.0,768108.0,349482.0
13-04 02:46:06,2.588,0.250,96.995,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2900099072.0,864522240.0,3736846336.0,26117607424.0,1501349.0,407544.0
13-04 02:46:07,2.513,0.168,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2900475904.0,864522240.0,3736850432.0,26117226496.0,1312862.0,398461.0
13-04 02:46:08,3.003,0.167,96.664,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2900594688.0,864522240.0,3736858624.0,26117099520.0,1603119.0,410600.0
13-04 02:46:09,3.253,0.083,96.414,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2901979136.0,864522240.0,3736870912.0,26115702784.0,1419941.0,385878.0
13-04 02:46:10,2.766,0.419,96.563,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2903728128.0,864522240.0,3739533312.0,26111291392.0,4139707.0,525171.0
13-04 02:46:11,2.840,0.585,96.408,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2904797184.0,864522240.0,3742941184.0,26106814464.0,5655018.0,564762.0
13-04 02:46:12,2.848,0.335,96.650,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2907336704.0,864522240.0,3745988608.0,26101227520.0,4804129.0,520252.0
13-04 02:46:13,2.508,0.251,96.488,0.334,0.0,0.418,0.0,32768.0,0.0,3.0,2908037120.0,864522240.0,3749289984.0,26097225728.0,5203016.0,537455.0
13-04 02:46:14,2.607,0.421,96.720,0.0,0.0,0.252,0.0,159744.0,0.0,10.0,2909786112.0,864522240.0,3753697280.0,26091069440.0,5949884.0,576924.0
13-04 02:46:15,2.922,0.417,96.494,0.0,0.0,0.167,0.0,40960.0,0.0,10.0,2911338496.0,864522240.0,3757416448.0,26085797888.0,5486746.0,563697.0
13-04 02:46:16,2.680,0.419,96.566,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2913181696.0,864522240.0,3760656384.0,26080714752.0,5248574.0,560127.0
13-04 02:46:17,2.845,0.251,96.485,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2915434496.0,864522240.0,3764453376.0,26074664960.0,5801733.0,595596.0
13-04 02:46:18,2.840,0.585,96.074,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,2913103872.0,864522240.0,3768852480.0,26072596480.0,5858785.0,577204.0
13-04 02:46:19,2.924,0.501,96.324,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2913492992.0,864522240.0,3772547072.0,26068512768.0,5559191.0,569458.0
13-04 02:46:20,2.263,0.671,96.815,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2915205120.0,864522240.0,3775234048.0,26064113664.0,5383223.0,561878.0
13-04 02:46:21,2.671,0.584,96.244,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2915549184.0,864522240.0,3779051520.0,26059952128.0,5488677.0,558245.0
13-04 02:46:22,2.521,0.168,96.975,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2916532224.0,864522240.0,3783454720.0,26054565888.0,5562872.0,561677.0
13-04 02:46:23,2.261,0.503,96.566,0.251,0.0,0.419,0.0,208896.0,0.0,4.0,2917625856.0,864522240.0,3786874880.0,26050052096.0,5505164.0,564162.0
13-04 02:46:24,3.247,0.666,95.670,0.0,0.0,0.416,0.0,81920.0,0.0,5.0,2920730624.0,864522240.0,3790917632.0,26042904576.0,5723133.0,579186.0
13-04 02:46:25,3.028,0.336,96.468,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2921476096.0,864522240.0,3794743296.0,26038333440.0,5609584.0,575022.0
13-04 02:46:26,2.768,0.503,96.141,0.0,0.0,0.587,0.0,0.0,0.0,0.0,2921123840.0,864522240.0,3799015424.0,26034413568.0,5706754.0,570292.0
13-04 02:46:27,1.923,0.502,97.324,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2923462656.0,864522240.0,3802423296.0,26028666880.0,5611974.0,449650.0
13-04 02:46:28,0.921,0.335,98.492,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2922430464.0,864522240.0,3806420992.0,26025701376.0,4173439.0,326271.0
13-04 02:46:29,0.918,0.668,98.164,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2915790848.0,864522240.0,3809984512.0,26028777472.0,4251115.0,268938.0
13-04 02:46:30,0.922,0.419,98.491,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2878468096.0,864522240.0,3813855232.0,26062229504.0,4520235.0,278240.0
13-04 02:46:31,0.923,0.252,98.658,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2878480384.0,864522240.0,3817684992.0,26058387456.0,3961944.0,256395.0
13-04 02:46:32,1.257,0.671,97.904,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2830733312.0,864522240.0,3821449216.0,26102370304.0,4489261.0,279079.0
13-04 02:46:33,5.421,1.084,93.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2745200640.0,864522240.0,3824791552.0,26184560640.0,4663737.0,438704.0
13-04 02:46:34,4.937,0.502,93.975,0.167,0.0,0.418,0.0,94208.0,0.0,7.0,2750271488.0,864522240.0,3828367360.0,26175913984.0,5916638.0,597108.0
13-04 02:46:35,5.403,0.333,94.015,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2764816384.0,864522240.0,3832004608.0,26157731840.0,6052737.0,616453.0
13-04 02:46:36,5.025,0.503,94.305,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2778595328.0,864522240.0,3836157952.0,26139799552.0,6328949.0,628598.0
13-04 02:46:37,4.504,0.667,94.412,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2798133248.0,864522240.0,3840020480.0,26116399104.0,6003583.0,628509.0
13-04 02:46:38,4.271,0.419,94.975,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2808205312.0,864522240.0,3843817472.0,26102530048.0,6345343.0,634854.0
13-04 02:46:39,3.682,0.502,92.552,3.096,0.0,0.167,0.0,45776896.0,0.0,46.0,2812514304.0,864522240.0,3846631424.0,26095407104.0,5200020.0,577709.0
13-04 02:46:40,4.279,0.336,89.597,5.705,0.0,0.084,0.0,64311296.0,0.0,81.0,2822750208.0,864522240.0,3851309056.0,26080493568.0,5803031.0,529907.0
13-04 02:46:41,2.926,0.502,96.321,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2849501184.0,864522240.0,3855429632.0,26049622016.0,4629779.0,515363.0
13-04 02:46:42,4.090,0.417,95.159,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2865713152.0,864522240.0,3859251200.0,26029588480.0,5716396.0,649204.0
13-04 02:46:43,4.500,0.583,94.667,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2881159168.0,864522240.0,3862982656.0,26010411008.0,6322536.0,662922.0
13-04 02:46:44,4.921,0.584,94.078,0.167,0.0,0.250,0.0,61440.0,0.0,5.0,2884198400.0,864522240.0,3866705920.0,26003648512.0,6330737.0,684466.0
13-04 02:46:45,4.271,0.586,94.975,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2890354688.0,864522240.0,3870543872.0,25993654272.0,6288715.0,693049.0
13-04 02:46:46,4.344,0.585,94.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2889990144.0,864522240.0,3873800192.0,25990762496.0,5560764.0,679526.0
13-04 02:46:47,3.853,0.251,95.477,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2890338304.0,864522240.0,3877068800.0,25987145728.0,6151110.0,688448.0
13-04 02:46:48,4.027,0.419,95.302,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,2892480512.0,864522240.0,3881730048.0,25980342272.0,7035076.0,743250.0
13-04 02:46:49,3.769,0.419,95.477,0.0,0.0,0.335,0.0,114688.0,0.0,9.0,2896949248.0,864522240.0,3885236224.0,25972367360.0,5497482.0,646689.0
13-04 02:46:50,4.195,0.503,94.883,0.0,0.0,0.419,0.0,53248.0,0.0,12.0,2901258240.0,864522240.0,3889369088.0,25963925504.0,6310694.0,715316.0
13-04 02:46:51,3.691,0.503,95.554,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2901975040.0,864522240.0,3893129216.0,25959448576.0,5832969.0,691256.0
13-04 02:46:52,4.496,0.500,94.588,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2902712320.0,864522240.0,3895984128.0,25955856384.0,6736939.0,753993.0
13-04 02:46:53,2.939,0.336,96.306,0.0,0.0,0.420,0.0,151552.0,0.0,1.0,2903138304.0,864522240.0,3900071936.0,25951342592.0,5480057.0,653402.0
13-04 02:46:54,4.275,0.251,94.887,0.168,0.0,0.419,0.0,114688.0,0.0,8.0,2904662016.0,864522240.0,3904319488.0,25945571328.0,7041343.0,743637.0
13-04 02:46:55,3.859,0.587,95.218,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2908102656.0,864522240.0,3907878912.0,25938571264.0,5777026.0,675460.0
13-04 02:46:56,3.350,0.419,95.812,0.0,0.0,0.419,0.0,20480.0,0.0,1.0,2907168768.0,864522240.0,3912138752.0,25935245312.0,6154975.0,700150.0
13-04 02:46:57,3.266,0.586,95.896,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2908504064.0,864522240.0,3915653120.0,25930395648.0,5947731.0,676724.0
13-04 02:46:58,3.667,0.500,95.333,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2909184000.0,864522240.0,3918958592.0,25926410240.0,6178892.0,716585.0
13-04 02:46:59,4.146,0.663,94.444,0.249,0.0,0.498,0.0,106496.0,0.0,7.0,2911531008.0,864522240.0,3922857984.0,25920163840.0,6047434.0,703913.0
13-04 02:47:00,4.013,0.753,94.900,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2913918976.0,864522240.0,3926794240.0,25913839616.0,5898795.0,709217.0
13-04 02:47:01,3.604,0.503,95.390,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2914091008.0,864522240.0,3930685440.0,25909776384.0,6762670.0,756714.0
13-04 02:47:02,3.428,0.418,95.652,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2914390016.0,864522240.0,3934990336.0,25905172480.0,6269016.0,710153.0
13-04 02:47:03,3.833,0.500,95.083,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2916683776.0,864522240.0,3937816576.0,25900052480.0,6657615.0,749670.0
13-04 02:47:04,3.843,0.501,95.155,0.084,0.0,0.418,0.0,90112.0,0.0,7.0,2917715968.0,864522240.0,3942170624.0,25894666240.0,6008054.0,692458.0
13-04 02:47:05,3.601,0.670,95.226,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2919559168.0,864522240.0,3945918464.0,25889075200.0,6105185.0,700084.0
13-04 02:47:06,3.185,0.419,96.144,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2920747008.0,864522240.0,3949432832.0,25884372992.0,5966650.0,683348.0
13-04 02:47:07,3.096,0.586,95.900,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2922106880.0,864522240.0,3953164288.0,25879281664.0,6334345.0,700083.0
13-04 02:47:08,2.944,0.673,96.047,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2923499520.0,864522240.0,3957379072.0,25873674240.0,6755022.0,713727.0
13-04 02:47:09,4.742,0.499,94.176,0.083,0.0,0.499,0.0,102400.0,0.0,7.0,2926108672.0,864522240.0,3960713216.0,25867730944.0,6454259.0,699451.0
13-04 02:47:10,3.437,0.168,95.893,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2928394240.0,864522240.0,3964739584.0,25861419008.0,6512127.0,706467.0
13-04 02:47:11,2.941,0.504,96.303,0.0,0.0,0.252,0.0,118226944.0,0.0,118.0,2929053696.0,864522240.0,3968249856.0,25857249280.0,6224710.0,675727.0
13-04 02:47:12,2.099,0.588,96.893,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2929795072.0,864522240.0,3972136960.0,25852620800.0,4543810.0,561556.0
13-04 02:47:13,2.423,0.501,96.742,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2930466816.0,864522240.0,3974225920.0,25849860096.0,4113851.0,520299.0
13-04 02:47:14,1.756,0.334,97.492,0.251,0.0,0.167,0.0,159744.0,0.0,12.0,2931290112.0,864522240.0,3974225920.0,25849036800.0,2877306.0,383895.0
13-04 02:47:15,1.001,0.250,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2932043776.0,864522240.0,3974488064.0,25848020992.0,669585.0,209237.0
13-04 02:47:16,1.753,0.751,97.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2932629504.0,864522240.0,3976798208.0,25845125120.0,2962011.0,253291.0
13-04 02:47:17,4.181,2.007,93.645,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2881142784.0,864522240.0,3981672448.0,25891737600.0,5176109.0,320396.0
13-04 02:47:18,2.343,0.418,96.987,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2795941888.0,864522240.0,3988983808.0,25969627136.0,8489068.0,359845.0
13-04 02:47:19,2.425,0.334,96.906,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2747916288.0,864522240.0,3994812416.0,26011824128.0,6193260.0,322881.0
13-04 02:47:20,3.679,0.502,95.569,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2754191360.0,864522240.0,3999576064.0,26000785408.0,5763421.0,444022.0
13-04 02:47:21,4.275,0.335,94.971,0.0,0.0,0.419,0.0,16384.0,0.0,1.0,2775158784.0,864522240.0,4004802560.0,25974591488.0,7825921.0,634399.0
13-04 02:47:22,7.066,0.416,92.186,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2787282944.0,864522240.0,4009742336.0,25957527552.0,7729162.0,702251.0
13-04 02:47:23,5.430,0.585,93.484,0.0,0.0,0.501,0.0,151552.0,0.0,3.0,2820370432.0,864522240.0,4013809664.0,25920372736.0,6905526.0,666086.0
13-04 02:47:24,3.701,0.673,95.374,0.0,0.0,0.252,0.0,102400.0,0.0,6.0,2825125888.0,864522240.0,4017565696.0,25911861248.0,6715031.0,682676.0
13-04 02:47:25,5.518,0.502,93.311,0.251,0.0,0.418,0.0,45056.0,0.0,4.0,2822754304.0,864522240.0,4021010432.0,25910788096.0,7055491.0,673127.0
13-04 02:47:26,4.913,0.416,94.421,0.0,0.0,0.250,0.0,65536.0,0.0,12.0,2854408192.0,864522240.0,4025077760.0,25875066880.0,6738773.0,686416.0
13-04 02:47:27,4.431,0.585,94.732,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2886873088.0,864522240.0,4029050880.0,25838628864.0,6703772.0,683249.0
13-04 02:47:28,4.435,0.502,94.644,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2887905280.0,864522240.0,4032520192.0,25834127360.0,6659613.0,678798.0
13-04 02:47:29,4.671,0.751,93.912,0.0,0.0,0.667,0.0,90112.0,0.0,5.0,2893869056.0,864522240.0,4036157440.0,25824526336.0,6753116.0,679435.0
13-04 02:47:30,3.936,0.503,95.310,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2893758464.0,864522240.0,4040294400.0,25820499968.0,6549552.0,686969.0
13-04 02:47:31,4.160,0.499,94.925,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2894786560.0,864522240.0,4043542528.0,25816223744.0,6873884.0,682973.0
13-04 02:47:32,3.604,0.671,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2894336000.0,864522240.0,4048257024.0,25811959808.0,6996195.0,690040.0
13-04 02:47:33,4.007,0.417,95.242,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2895335424.0,864522240.0,4051795968.0,25807421440.0,6377886.0,666572.0
13-04 02:47:34,4.790,0.252,94.790,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2898960384.0,864522240.0,4055683072.0,25799909376.0,6602972.0,674221.0
13-04 02:47:35,3.833,0.750,95.0,0.083,0.0,0.333,0.0,16384.0,0.0,2.0,2898849792.0,864522240.0,4059340800.0,25796362240.0,6916588.0,701930.0
13-04 02:47:36,3.595,0.669,95.318,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2899902464.0,864522240.0,4063744000.0,25790906368.0,6952358.0,702057.0
13-04 02:47:37,3.685,0.419,95.561,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2899619840.0,864522240.0,4067069952.0,25787863040.0,6558936.0,671641.0
13-04 02:47:38,4.829,0.583,94.172,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2906222592.0,864522240.0,4070465536.0,25777864704.0,6159462.0,660116.0
13-04 02:47:39,2.667,0.667,96.333,0.0,0.0,0.333,0.0,73728.0,0.0,5.0,2907385856.0,864522240.0,4074807296.0,25772359680.0,5251662.0,556398.0
13-04 02:47:40,3.431,0.669,95.481,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,2906456064.0,864522240.0,4078620672.0,25769476096.0,6884903.0,731824.0
13-04 02:47:41,3.532,0.589,95.627,0.0,0.0,0.252,0.0,113504256.0,0.0,124.0,2908147712.0,864522240.0,4082208768.0,25764196352.0,7292596.0,743635.0
13-04 02:47:42,3.532,0.421,95.795,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2908491776.0,864522240.0,4086190080.0,25759870976.0,6740143.0,728670.0
13-04 02:47:43,4.603,0.669,94.393,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2912980992.0,864522240.0,4089507840.0,25752064000.0,6414823.0,683629.0
13-04 02:47:44,3.526,0.336,95.802,0.0,0.0,0.336,0.0,110592.0,0.0,8.0,2912612352.0,864522240.0,4093865984.0,25748074496.0,6460645.0,703926.0
13-04 02:47:45,3.180,0.418,95.816,0.0,0.0,0.586,0.0,16384.0,0.0,2.0,2913681408.0,864522240.0,4096225280.0,25744646144.0,5196970.0,660619.0
13-04 02:47:46,3.353,0.335,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2914295808.0,864522240.0,4096593920.0,25743663104.0,2948211.0,566884.0
13-04 02:47:47,4.983,0.249,94.601,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2919714816.0,864522240.0,4096602112.0,25738235904.0,2064122.0,509295.0
13-04 02:47:48,3.356,0.336,95.973,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2919841792.0,864522240.0,4099756032.0,25734955008.0,6062254.0,697050.0
13-04 02:47:49,3.920,0.500,95.246,0.0,0.0,0.334,0.0,86016.0,0.0,5.0,2921095168.0,864522240.0,4102717440.0,25730740224.0,6489034.0,718140.0
13-04 02:47:50,3.437,0.671,95.390,0.084,0.0,0.419,0.0,16384.0,0.0,2.0,2921189376.0,864522240.0,4107534336.0,25725829120.0,8722945.0,759060.0
13-04 02:47:51,4.454,0.588,94.622,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2926088192.0,864522240.0,4114329600.0,25714135040.0,9285949.0,788834.0
13-04 02:47:52,3.107,0.420,96.222,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2926477312.0,864522240.0,4119339008.0,25708736512.0,7991855.0,727082.0
13-04 02:47:53,3.437,0.335,95.893,0.0,0.0,0.335,0.0,204800.0,0.0,7.0,2928603136.0,864522240.0,4124282880.0,25701666816.0,8161274.0,713736.0
13-04 02:47:54,3.679,0.836,95.318,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2929680384.0,864522240.0,4129525760.0,25695346688.0,8349804.0,753894.0
13-04 02:47:55,4.500,0.583,94.250,0.333,0.0,0.333,0.0,28672.0,0.0,3.0,2932097024.0,864522240.0,4134223872.0,25688231936.0,7082412.0,710411.0
13-04 02:47:56,3.778,0.588,95.298,0.0,0.0,0.336,0.0,45056.0,0.0,3.0,2934145024.0,864522240.0,4137738240.0,25682669568.0,7153701.0,743719.0
13-04 02:47:57,3.598,0.669,95.481,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2933841920.0,864522240.0,4142260224.0,25678450688.0,7122792.0,715779.0
13-04 02:47:58,3.589,0.584,95.409,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2935160832.0,864522240.0,4146118656.0,25673273344.0,6901528.0,719048.0
13-04 02:47:59,3.598,0.502,95.565,0.0,0.0,0.335,0.0,114688.0,0.0,6.0,2936422400.0,864522240.0,4149706752.0,25668423680.0,6678003.0,730135.0
13-04 02:48:00,4.572,0.831,94.181,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2940469248.0,864522240.0,4153888768.0,25660194816.0,6923370.0,660404.0
13-04 02:48:01,2.090,0.502,96.990,0.167,0.0,0.251,0.0,81920.0,0.0,14.0,2939777024.0,864522240.0,4158345216.0,25656430592.0,6852217.0,564184.0
13-04 02:48:02,1.003,0.418,98.244,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2940170240.0,864522240.0,4161736704.0,25652645888.0,4575600.0,346010.0
13-04 02:48:03,1.003,0.418,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2939375616.0,864522240.0,4165603328.0,25649573888.0,3889030.0,306943.0
13-04 02:48:04,1.087,0.334,98.411,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2939670528.0,864522240.0,4169117696.0,25645764608.0,4172764.0,303691.0
13-04 02:48:05,0.836,0.502,98.328,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2939490304.0,864522240.0,4172886016.0,25642176512.0,4458460.0,322795.0
13-04 02:48:06,0.838,0.419,98.407,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2940985344.0,864522240.0,4176945152.0,25636622336.0,4567109.0,336645.0
13-04 02:48:07,2.848,0.251,96.650,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2941722624.0,864522240.0,4180525056.0,25632305152.0,4915970.0,574251.0
13-04 02:48:08,5.700,0.251,93.881,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2805248000.0,864522240.0,4184186880.0,25765117952.0,6811788.0,736283.0
13-04 02:48:09,6.833,0.667,92.250,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2756939776.0,864522240.0,4187877376.0,25809735680.0,7056002.0,726509.0
13-04 02:48:10,6.177,0.501,93.239,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2769772544.0,864522240.0,4190773248.0,25794007040.0,5668686.0,641604.0
13-04 02:48:11,5.514,0.418,93.901,0.0,0.0,0.167,0.0,111611904.0,0.0,113.0,2796048384.0,864522240.0,4190777344.0,25767727104.0,3162762.0,575613.0
13-04 02:48:12,4.519,0.335,94.979,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2811916288.0,864522240.0,4190785536.0,25751851008.0,2946196.0,563992.0
13-04 02:48:13,3.913,0.333,95.587,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2817560576.0,864522240.0,4190789632.0,25746202624.0,635225.0,429106.0
13-04 02:48:14,5.985,0.416,93.516,0.0,0.0,0.083,0.0,139264.0,0.0,10.0,2846089216.0,864522240.0,4190797824.0,25717665792.0,3033444.0,605591.0
13-04 02:48:15,4.678,0.501,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2881196032.0,864522240.0,4190801920.0,25682554880.0,3262120.0,599506.0
13-04 02:48:16,4.862,0.335,94.635,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2889027584.0,864522240.0,4190810112.0,25674715136.0,3763231.0,663241.0
13-04 02:48:17,5.514,0.334,93.818,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2897592320.0,864522240.0,4190818304.0,25666142208.0,3226562.0,616504.0
13-04 02:48:18,4.837,0.417,94.495,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2898153472.0,864522240.0,4190826496.0,25665572864.0,3289925.0,635588.0
13-04 02:48:19,4.519,0.335,95.146,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2902224896.0,864522240.0,4190830592.0,25661497344.0,3449672.0,635046.0
13-04 02:48:20,4.595,0.418,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2906648576.0,864522240.0,4190838784.0,25657065472.0,3258316.0,619779.0
13-04 02:48:21,4.500,0.333,95.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2907660288.0,864522240.0,4190842880.0,25656049664.0,3174825.0,602043.0
13-04 02:48:22,3.356,0.503,95.889,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2907873280.0,864522240.0,4190851072.0,25655828480.0,3346505.0,615823.0
13-04 02:48:23,4.587,0.250,95.079,0.0,0.0,0.083,0.0,147456.0,0.0,1.0,2908151808.0,864522240.0,4190859264.0,25655541760.0,3443086.0,620093.0
13-04 02:48:24,4.686,0.418,94.812,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2910814208.0,864522240.0,4190863360.0,25652875264.0,3343799.0,597118.0
13-04 02:48:25,3.183,0.503,96.147,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2910806016.0,864522240.0,4190871552.0,25652875264.0,3161891.0,612952.0
13-04 02:48:26,4.279,0.336,95.386,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2910928896.0,864522240.0,4190875648.0,25652748288.0,3205584.0,592157.0
13-04 02:48:27,4.0,0.500,95.083,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2911813632.0,864522240.0,4190879744.0,25651859456.0,3143769.0,584297.0
13-04 02:48:28,4.428,0.167,95.322,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2913234944.0,864522240.0,4190887936.0,25650429952.0,2977079.0,582088.0
13-04 02:48:29,3.342,0.501,95.990,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2913189888.0,864522240.0,4190900224.0,25650462720.0,3246288.0,595623.0
13-04 02:48:30,3.428,0.167,96.154,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2913439744.0,864522240.0,4190904320.0,25650208768.0,2938171.0,574914.0
13-04 02:48:31,3.028,0.336,96.468,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2915659776.0,864522240.0,4190908416.0,25647984640.0,3158749.0,591409.0
13-04 02:48:32,4.428,0.334,94.987,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2919141376.0,864522240.0,4190916608.0,25644494848.0,3088350.0,583973.0
13-04 02:48:33,3.020,0.336,96.560,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2919706624.0,864522240.0,4190924800.0,25643921408.0,3175466.0,584788.0
13-04 02:48:34,3.350,0.335,96.231,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2920304640.0,864522240.0,4190928896.0,25643319296.0,3050004.0,585707.0
13-04 02:48:35,3.688,0.419,95.893,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2921500672.0,864522240.0,4190937088.0,25642115072.0,2902508.0,579647.0
13-04 02:48:36,4.500,0.417,95.0,0.0,0.0,0.083,0.0,32768.0,0.0,7.0,2925719552.0,864522240.0,4190941184.0,25637892096.0,3069234.0,575245.0
13-04 02:48:37,2.919,0.250,96.580,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,2925711360.0,864522240.0,4190949376.0,25637892096.0,1337473.0,462521.0
13-04 02:48:38,3.255,0.417,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2927259648.0,864522240.0,4190957568.0,25636335616.0,2473869.0,562445.0
13-04 02:48:39,4.659,0.333,94.925,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2929418240.0,864522240.0,4190965760.0,25634168832.0,3343290.0,627707.0
13-04 02:48:40,4.599,0.585,94.649,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2930257920.0,864522240.0,4190973952.0,25633320960.0,3674897.0,682039.0
13-04 02:48:41,3.183,0.335,96.399,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2930282496.0,864522240.0,4190982144.0,25633288192.0,2828637.0,572235.0
13-04 02:48:42,3.353,0.335,96.228,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2931961856.0,864522240.0,4190986240.0,25631604736.0,2833386.0,578204.0
13-04 02:48:43,4.090,0.417,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2934775808.0,864522240.0,4190994432.0,25628782592.0,2879947.0,601380.0
13-04 02:48:44,3.904,0.332,95.598,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,2936963072.0,864522240.0,4190998528.0,25626591232.0,1893566.0,521671.0
13-04 02:48:45,3.437,0.251,96.060,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2937307136.0,864522240.0,4191006720.0,25626238976.0,3647558.0,631839.0
13-04 02:48:46,4.017,0.418,95.230,0.0,0.0,0.335,0.0,708608.0,0.0,3.0,2937303040.0,864522240.0,4193779712.0,25623470080.0,6484627.0,775866.0
13-04 02:48:47,4.500,0.417,94.583,0.167,0.0,0.333,0.0,16384.0,0.0,2.0,2937470976.0,864522240.0,4197761024.0,25619320832.0,8265027.0,738959.0
13-04 02:48:48,1.918,0.334,97.498,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2938277888.0,864522240.0,4200984576.0,25615290368.0,4518488.0,425106.0
13-04 02:48:49,1.087,0.418,98.244,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2938396672.0,864522240.0,4204990464.0,25611165696.0,4538113.0,418218.0
13-04 02:48:50,1.252,0.584,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2938175488.0,864522240.0,4208803840.0,25607573504.0,4638289.0,392627.0
13-04 02:48:51,1.254,0.251,98.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2938085376.0,864522240.0,4212858880.0,25603608576.0,4342852.0,359925.0
13-04 02:48:52,0.920,0.502,98.328,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2938429440.0,864522240.0,4215894016.0,25600229376.0,3668803.0,336567.0
13-04 02:48:53,1.003,0.167,98.747,0.0,0.0,0.084,0.0,147456.0,0.0,1.0,2938400768.0,864522240.0,4216176640.0,25599975424.0,100996.0,182361.0
13-04 02:48:54,2.664,0.416,96.836,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2938716160.0,864522240.0,4216180736.0,25599655936.0,541556.0,309581.0
13-04 02:48:55,7.149,1.934,90.749,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2802544640.0,864522240.0,4218269696.0,25733738496.0,5314286.0,680742.0
13-04 02:48:56,6.454,0.922,92.288,0.0,0.0,0.335,0.0,20480.0,0.0,1.0,2769895424.0,864522240.0,4221644800.0,25763012608.0,7039173.0,786428.0
13-04 02:48:57,6.689,0.920,92.057,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2794975232.0,864522240.0,4228689920.0,25730887680.0,11678650.0,861912.0
13-04 02:48:58,5.593,0.167,93.907,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2812026880.0,864522240.0,4230242304.0,25712283648.0,4566241.0,670789.0
13-04 02:48:59,5.769,0.585,93.311,0.0,0.0,0.334,0.0,90112.0,0.0,5.0,2825736192.0,864522240.0,4233826304.0,25694990336.0,7732130.0,796474.0
13-04 02:49:00,6.156,0.749,92.762,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2861252608.0,864522240.0,4238184448.0,25655115776.0,8156924.0,812946.0
13-04 02:49:01,5.740,0.666,93.261,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2889633792.0,864522240.0,4244062208.0,25620856832.0,9876936.0,830662.0
13-04 02:49:02,5.532,0.419,93.546,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2894577664.0,864522240.0,4250112000.0,25609863168.0,10304498.0,855569.0
13-04 02:49:03,4.862,0.838,93.965,0.084,0.0,0.251,0.0,32768.0,0.0,6.0,2895802368.0,864522240.0,4256468992.0,25602281472.0,10301005.0,855111.0
13-04 02:49:04,4.511,0.668,94.236,0.0,0.0,0.585,0.0,69632.0,0.0,5.0,2896588800.0,864522240.0,4262215680.0,25595748352.0,9903148.0,866199.0
13-04 02:49:05,4.671,0.751,94.245,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2898833408.0,864522240.0,4265787392.0,25589932032.0,7954150.0,829122.0
13-04 02:49:06,5.853,0.502,93.227,0.0,0.0,0.418,0.0,16384.0,0.0,1.0,2908168192.0,864522240.0,4271013888.0,25575370752.0,9383399.0,853454.0
13-04 02:49:07,5.868,0.335,93.294,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2909331456.0,864522240.0,4276113408.0,25569107968.0,9077585.0,901315.0
13-04 02:49:08,4.682,0.585,94.147,0.084,0.0,0.502,0.0,28672.0,0.0,3.0,2911739904.0,864522240.0,4279914496.0,25562898432.0,8238866.0,870208.0
13-04 02:49:09,4.519,0.669,94.393,0.0,0.0,0.418,0.0,90112.0,0.0,6.0,2913050624.0,864522240.0,4284575744.0,25556926464.0,7386110.0,802313.0
13-04 02:49:10,4.523,0.586,94.472,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2912997376.0,864522240.0,4289036288.0,25552519168.0,8463146.0,898109.0
13-04 02:49:11,4.496,0.833,94.255,0.0,0.0,0.416,0.0,32768.0,0.0,8.0,2914430976.0,864522240.0,4293197824.0,25546924032.0,8724841.0,895216.0
13-04 02:49:12,4.530,0.503,94.379,0.0,0.0,0.587,0.0,0.0,0.0,0.0,2914668544.0,864522240.0,4297187328.0,25542696960.0,8653920.0,884623.0
13-04 02:49:13,4.118,0.504,94.454,0.588,0.0,0.336,0.0,32768.0,0.0,3.0,2915483648.0,864522240.0,4301094912.0,25537974272.0,7685528.0,842200.0
13-04 02:49:14,3.849,0.669,95.146,0.0,0.0,0.335,0.0,131072.0,0.0,9.0,2916106240.0,864522240.0,4304953344.0,25533493248.0,7902056.0,859853.0
13-04 02:49:15,3.940,0.419,95.222,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2916708352.0,864522240.0,4309299200.0,25528545280.0,7422466.0,840656.0
13-04 02:49:16,5.109,0.921,93.802,0.0,0.0,0.168,0.0,118484992.0,0.0,118.0,2921078784.0,864522240.0,4312584192.0,25520889856.0,8138750.0,871560.0
13-04 02:49:17,4.667,0.917,94.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2921140224.0,864522240.0,4316905472.0,25516507136.0,8991062.0,906696.0
13-04 02:49:18,4.198,0.588,94.878,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2921947136.0,864522240.0,4320444416.0,25512161280.0,8820071.0,876001.0
13-04 02:49:19,4.882,0.337,94.697,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2924068864.0,864522240.0,4325031936.0,25505452032.0,8688415.0,877568.0
13-04 02:49:20,3.772,0.503,95.306,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2924777472.0,864522240.0,4329332736.0,25500442624.0,8026431.0,818618.0
13-04 02:49:21,3.610,0.504,95.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2925146112.0,864522240.0,4332965888.0,25496440832.0,7084874.0,770266.0
13-04 02:49:22,5.444,0.335,93.970,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2929954816.0,864522240.0,4337008640.0,25487589376.0,9238844.0,901528.0
13-04 02:49:23,3.862,0.588,95.046,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,2929881088.0,864522240.0,4341248000.0,25483423744.0,8388524.0,863656.0
13-04 02:49:24,4.583,0.417,94.750,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2930892800.0,864522240.0,4344483840.0,25479176192.0,7775233.0,849339.0
13-04 02:49:25,4.925,0.250,94.741,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2931650560.0,864522240.0,4345085952.0,25477816320.0,4139217.0,682449.0
13-04 02:49:26,4.097,0.502,95.151,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2933358592.0,864522240.0,4345090048.0,25476104192.0,4016602.0,665264.0
13-04 02:49:27,3.595,0.334,95.736,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2933116928.0,864522240.0,4346482688.0,25474953216.0,5335147.0,719840.0
13-04 02:49:28,4.195,0.671,94.715,0.0,0.0,0.419,0.0,229376.0,0.0,3.0,2936459264.0,864522240.0,4351168512.0,25466925056.0,9031841.0,851983.0
13-04 02:49:29,4.794,0.336,94.533,0.0,0.0,0.336,0.0,73728.0,0.0,5.0,2943107072.0,864522240.0,4356767744.0,25454678016.0,9898244.0,841804.0
13-04 02:49:30,4.007,0.417,95.242,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2944012288.0,864522240.0,4358410240.0,25452130304.0,5330209.0,735582.0
13-04 02:49:31,3.283,0.421,95.960,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2946289664.0,864522240.0,4361252864.0,25447010304.0,7563011.0,811951.0
13-04 02:49:32,5.113,0.251,94.300,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2939363328.0,864522240.0,4366905344.0,25448284160.0,9994991.0,884041.0
13-04 02:49:33,3.956,0.505,94.949,0.168,0.0,0.421,0.0,28672.0,0.0,3.0,2935816192.0,864522240.0,4374548480.0,25444188160.0,12073659.0,859407.0
13-04 02:49:34,3.685,0.503,95.477,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2935857152.0,864522240.0,4379992064.0,25438703616.0,9757601.0,817077.0
13-04 02:49:35,1.503,0.501,97.412,0.0,0.0,0.584,0.0,0.0,0.0,0.0,2935533568.0,864522240.0,4385263616.0,25433755648.0,6100616.0,485061.0
13-04 02:49:36,1.340,0.419,97.990,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2937561088.0,864522240.0,4391141376.0,25425850368.0,6395159.0,423177.0
13-04 02:49:37,1.253,0.418,97.995,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2937634816.0,864522240.0,4395700224.0,25421217792.0,5315776.0,398143.0
13-04 02:49:38,1.423,0.335,97.741,0.251,0.0,0.251,0.0,28672.0,0.0,5.0,2939269120.0,864522240.0,4399812608.0,25415471104.0,5046867.0,401726.0
13-04 02:49:39,1.675,0.419,97.571,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2940895232.0,864522240.0,4405116928.0,25408540672.0,5625948.0,418728.0
13-04 02:49:40,2.092,0.418,97.155,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2941784064.0,864522240.0,4408639488.0,25404129280.0,4984185.0,503236.0
13-04 02:49:41,4.114,0.672,94.878,0.0,0.0,0.336,0.0,20480.0,0.0,2.0,2901135360.0,864522240.0,4413071360.0,25440346112.0,8002649.0,829706.0
13-04 02:49:42,5.495,0.999,93.172,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2898153472.0,864522240.0,4417167360.0,25439232000.0,8799744.0,891078.0
13-04 02:49:43,4.007,0.751,94.908,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2902986752.0,864522240.0,4420292608.0,25431273472.0,5077028.0,682300.0
13-04 02:49:44,4.655,0.333,94.015,0.166,0.0,0.831,0.0,135168.0,0.0,9.0,2896416768.0,864522240.0,4424667136.0,25433468928.0,5795490.0,714038.0
13-04 02:49:45,6.213,0.672,92.695,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2915188736.0,864522240.0,4428496896.0,25410867200.0,8664186.0,953453.0
13-04 02:49:46,4.261,0.585,94.820,0.0,0.0,0.334,0.0,120381440.0,0.0,127.0,2919895040.0,864522240.0,4432932864.0,25401724928.0,5313745.0,729323.0
13-04 02:49:47,3.635,0.507,95.435,0.0,0.0,0.423,0.0,0.0,0.0,0.0,2928549888.0,864522240.0,4437331968.0,25388670976.0,8006481.0,879410.0
13-04 02:49:48,5.951,0.587,93.210,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2919596032.0,864522240.0,4441116672.0,25393840128.0,10307017.0,1010086.0
13-04 02:49:49,3.526,0.588,95.382,0.168,0.0,0.336,0.0,122880.0,0.0,10.0,2919260160.0,864522240.0,4445544448.0,25389748224.0,6791226.0,789758.0
13-04 02:49:50,5.408,0.666,93.428,0.0,0.0,0.499,0.0,0.0,0.0,0.0,2923171840.0,864522240.0,4448714752.0,25382666240.0,8090172.0,911386.0
13-04 02:49:51,5.210,0.588,93.866,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2926686208.0,864522240.0,4452823040.0,25375043584.0,9447906.0,1018623.0
13-04 02:49:52,4.858,0.586,94.137,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2926825472.0,864522240.0,4456734720.0,25370992640.0,8299628.0,957712.0
13-04 02:49:53,4.587,0.417,94.329,0.0,0.0,0.667,0.0,0.0,0.0,0.0,2927980544.0,864522240.0,4460941312.0,25365630976.0,8170059.0,932925.0
13-04 02:49:54,5.458,0.756,93.451,0.084,0.0,0.252,0.0,90112.0,0.0,7.0,2929213440.0,864522240.0,4465303552.0,25360035840.0,9793194.0,1033812.0
13-04 02:49:55,4.431,0.753,94.565,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2931367936.0,864522240.0,4469407744.0,25353777152.0,6833974.0,876349.0
13-04 02:49:56,4.254,0.751,94.662,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2931208192.0,864522240.0,4473036800.0,25350307840.0,7484717.0,901621.0
13-04 02:49:57,6.411,0.749,92.590,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2936250368.0,864522240.0,4476321792.0,25341980672.0,8749810.0,1067531.0
13-04 02:49:58,4.279,0.336,95.218,0.0,0.0,0.168,0.0,151552.0,0.0,1.0,2937090048.0,864522240.0,4476239872.0,25341222912.0,3735789.0,751977.0
13-04 02:49:59,6.281,0.419,92.714,0.168,0.0,0.419,0.0,118784.0,0.0,8.0,2937417728.0,864522240.0,4477194240.0,25339940864.0,7664790.0,1086524.0
13-04 02:50:00,5.523,0.837,93.389,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2936877056.0,864522240.0,4481282048.0,25336393728.0,10595445.0,1215611.0
13-04 02:50:01,5.769,0.502,93.144,0.0,0.0,0.585,0.0,0.0,0.0,0.0,2939432960.0,864522240.0,4485865472.0,25329254400.0,10541409.0,1062149.0
13-04 02:50:02,4.216,0.590,94.941,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2941427712.0,864522240.0,4487753728.0,25325371392.0,7031642.0,950427.0
13-04 02:50:03,4.439,0.419,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2942738432.0,864522240.0,4490088448.0,25321725952.0,5586773.0,836239.0
13-04 02:50:04,4.996,0.500,93.922,0.167,0.0,0.416,0.0,90112.0,0.0,7.0,2943954944.0,864522240.0,4492435456.0,25318162432.0,6190098.0,839406.0
13-04 02:50:05,4.431,0.585,94.565,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2943922176.0,864522240.0,4499677184.0,25310953472.0,11154328.0,893227.0
13-04 02:50:06,4.519,0.586,94.561,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2946891776.0,864522240.0,4505137152.0,25302523904.0,9418823.0,878725.0
13-04 02:50:07,5.588,0.584,93.161,0.0,0.0,0.667,0.0,0.0,0.0,0.0,2955743232.0,864522240.0,4512550912.0,25286258688.0,11469648.0,902595.0
13-04 02:50:08,4.271,0.586,94.640,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2957766656.0,864522240.0,4517158912.0,25279627264.0,8792455.0,896376.0
13-04 02:50:09,4.034,0.504,94.790,0.168,0.0,0.504,0.0,90112.0,0.0,7.0,2957701120.0,864522240.0,4522233856.0,25274617856.0,8501470.0,882611.0
13-04 02:50:10,4.257,0.501,94.992,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2957844480.0,864522240.0,4525584384.0,25271123968.0,6630594.0,839607.0
13-04 02:50:11,4.754,0.417,94.579,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2959908864.0,864522240.0,4525588480.0,25269055488.0,3103005.0,693637.0
13-04 02:50:12,4.097,0.418,95.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2960465920.0,864522240.0,4525596672.0,25268490240.0,3476912.0,754916.0
13-04 02:50:13,4.261,0.334,95.155,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2961637376.0,864522240.0,4525600768.0,25267314688.0,3274413.0,715304.0
13-04 02:50:14,3.846,0.084,95.819,0.167,0.0,0.084,0.0,139264.0,0.0,9.0,2964549632.0,864522240.0,4525608960.0,25264394240.0,1002985.0,521097.0
13-04 02:50:15,3.910,0.333,95.258,0.0,0.0,0.499,0.0,0.0,0.0,0.0,2964164608.0,864522240.0,4525613056.0,25264775168.0,1877682.0,628159.0
13-04 02:50:16,4.933,0.669,94.398,0.0,0.0,0.0,0.0,94572544.0,0.0,95.0,2964885504.0,864522240.0,4525621248.0,25264046080.0,5253168.0,900616.0
13-04 02:50:17,5.034,0.587,94.211,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2965004288.0,864522240.0,4525625344.0,25263923200.0,4577458.0,867811.0
13-04 02:50:18,4.576,0.416,94.759,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2966151168.0,864522240.0,4525633536.0,25262768128.0,3899421.0,764157.0
13-04 02:50:19,4.107,0.419,95.054,0.168,0.0,0.251,0.0,139264.0,0.0,9.0,2970120192.0,864522240.0,4525641728.0,25258790912.0,3216496.0,713287.0
13-04 02:50:20,4.017,0.251,95.732,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2971152384.0,864522240.0,4525649920.0,25257750528.0,2994176.0,655421.0
13-04 02:50:21,2.087,0.250,97.579,0.0,0.0,0.083,0.0,49152.0,0.0,11.0,2972770304.0,864522240.0,4525649920.0,25256132608.0,1358395.0,420375.0
13-04 02:50:22,1.332,0.333,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2973151232.0,864522240.0,4525649920.0,25255751680.0,135049.0,243579.0
13-04 02:50:23,1.171,0.084,98.662,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2973278208.0,864522240.0,4525649920.0,25255624704.0,134947.0,244871.0
13-04 02:50:24,1.256,0.168,98.492,0.084,0.0,0.0,0.0,86016.0,0.0,7.0,2973278208.0,864522240.0,4525649920.0,25255624704.0,135973.0,246457.0
13-04 02:50:25,1.255,0.167,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2973278208.0,864522240.0,4525649920.0,25255624704.0,139110.0,252109.0
13-04 02:50:26,2.592,0.251,97.074,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2973278208.0,864522240.0,4525649920.0,25255624704.0,135877.0,246094.0
13-04 02:50:27,1.171,0.167,98.495,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2973278208.0,864522240.0,4525649920.0,25255624704.0,136003.0,246343.0
13-04 02:50:28,2.082,0.583,97.252,0.0,0.0,0.083,0.0,139264.0,0.0,1.0,2958352384.0,864522240.0,4525649920.0,25270550528.0,134065.0,243300.0
13-04 02:50:29,2.329,0.250,97.338,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2881888256.0,864522240.0,4525649920.0,25347014656.0,134917.0,244548.0
13-04 02:50:30,2.012,0.335,97.569,0.084,0.0,0.0,0.0,24576.0,0.0,2.0,2835890176.0,864522240.0,4525649920.0,25393012736.0,133676.0,242176.0
13-04 02:50:31,2.423,0.251,97.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2792267776.0,864522240.0,4525649920.0,25436635136.0,131758.0,238769.0
13-04 02:50:32,1.995,0.249,97.672,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2798051328.0,864522240.0,4525649920.0,25430851584.0,136708.0,248154.0
13-04 02:50:33,1.923,0.334,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2799697920.0,864522240.0,4525654016.0,25429200896.0,139000.0,251591.0
13-04 02:50:34,1.921,0.334,97.661,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2802237440.0,864522240.0,4525654016.0,25426661376.0,134355.0,243407.0
13-04 02:50:35,1.757,0.167,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2808078336.0,864522240.0,4525654016.0,25420820480.0,136074.0,246591.0
13-04 02:50:36,4.730,0.415,94.523,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2822463488.0,864522240.0,4525658112.0,25406431232.0,988086.0,465561.0
13-04 02:50:37,8.043,0.498,91.294,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2854543360.0,864522240.0,4525670400.0,25374339072.0,3419270.0,759614.0
13-04 02:50:38,5.365,0.503,94.049,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2862637056.0,864522240.0,4525674496.0,25366241280.0,3691536.0,773297.0
13-04 02:50:39,7.161,0.500,92.256,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2894479360.0,864522240.0,4525682688.0,25334390784.0,3943108.0,790784.0
13-04 02:50:40,5.892,0.249,93.610,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2928816128.0,864522240.0,4525686784.0,25300049920.0,3562346.0,780221.0
13-04 02:50:41,4.854,0.335,94.477,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2929340416.0,864522240.0,4525694976.0,25299517440.0,3092241.0,723388.0
13-04 02:50:42,6.549,0.336,92.947,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2933198848.0,864522240.0,4525707264.0,25295646720.0,4412870.0,838886.0
13-04 02:50:43,5.004,0.584,94.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2934243328.0,864522240.0,4525711360.0,25294598144.0,4017413.0,808083.0
13-04 02:50:44,5.021,0.418,94.393,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2936107008.0,864522240.0,4525719552.0,25292726272.0,3799538.0,781817.0
13-04 02:50:45,4.603,0.335,94.728,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2938548224.0,864522240.0,4525723648.0,25290280960.0,3088051.0,729825.0
13-04 02:50:46,4.606,0.251,94.891,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,2939969536.0,864522240.0,4525731840.0,25288851456.0,4283360.0,823068.0
13-04 02:50:47,4.690,0.586,94.556,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2942124032.0,864522240.0,4525735936.0,25286692864.0,3800787.0,778796.0
13-04 02:50:48,5.004,0.334,94.495,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2942750720.0,864522240.0,4525744128.0,25286057984.0,3971210.0,801570.0
13-04 02:50:49,3.936,0.670,95.310,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2944176128.0,864522240.0,4525748224.0,25284628480.0,3714069.0,778782.0
13-04 02:50:50,5.096,0.418,94.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2944864256.0,864522240.0,4525756416.0,25283932160.0,3214928.0,728815.0
13-04 02:50:51,5.495,0.250,93.922,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2945875968.0,864522240.0,4525760512.0,25282916352.0,4280899.0,832557.0
13-04 02:50:52,4.243,0.666,94.925,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2946699264.0,864522240.0,4525768704.0,25282084864.0,3765503.0,779015.0
13-04 02:50:53,6.156,0.416,93.261,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,2947203072.0,864522240.0,4525776896.0,25281572864.0,3876576.0,788665.0
13-04 02:50:54,4.181,0.167,95.485,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2947670016.0,864522240.0,4525785088.0,25281097728.0,3631475.0,774570.0
13-04 02:50:55,4.107,0.251,95.390,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2948644864.0,864522240.0,4525793280.0,25280114688.0,3937695.0,791381.0
13-04 02:50:56,5.500,0.417,93.500,0.167,0.0,0.417,0.0,77824.0,0.0,10.0,2951655424.0,864522240.0,4525797376.0,25277100032.0,3564232.0,766660.0
13-04 02:50:57,4.821,0.582,94.514,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2952474624.0,864522240.0,4525805568.0,25276272640.0,3766069.0,782149.0
13-04 02:50:58,4.337,0.584,94.829,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2954342400.0,864522240.0,4525809664.0,25274400768.0,3534247.0,768969.0
13-04 02:50:59,6.234,0.582,93.017,0.0,0.0,0.166,0.0,73728.0,0.0,5.0,2956406784.0,864522240.0,4525817856.0,25272328192.0,3636970.0,774233.0
13-04 02:51:00,4.188,0.335,95.310,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2956328960.0,864522240.0,4525821952.0,25272401920.0,3759939.0,785478.0
13-04 02:51:01,4.443,0.335,95.054,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2957029376.0,864522240.0,4525830144.0,25271693312.0,3809253.0,791069.0
13-04 02:51:02,5.342,0.501,93.907,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2961182720.0,864522240.0,4525834240.0,25267535872.0,3396700.0,750711.0
13-04 02:51:03,3.595,0.669,95.401,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2962165760.0,864522240.0,4525842432.0,25266544640.0,3814207.0,785778.0
13-04 02:51:04,4.023,0.335,95.557,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2962825216.0,864522240.0,4525850624.0,25265876992.0,3604759.0,767713.0
13-04 02:51:05,5.017,0.334,94.314,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2967261184.0,864522240.0,4525858816.0,25261432832.0,3559710.0,772809.0
13-04 02:51:06,4.279,0.336,95.218,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2969169920.0,864522240.0,4525862912.0,25259520000.0,3507911.0,764087.0
13-04 02:51:07,3.512,0.334,95.987,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2970554368.0,864522240.0,4525875200.0,25258123264.0,2285227.0,662306.0
13-04 02:51:08,4.174,0.501,95.242,0.0,0.0,0.083,0.0,208896.0,0.0,1.0,2972389376.0,864522240.0,4525883392.0,25256280064.0,2959927.0,733288.0
13-04 02:51:09,6.583,0.333,92.833,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2972581888.0,864522240.0,4525887488.0,25256083456.0,5853550.0,966125.0
13-04 02:51:10,4.087,0.584,95.246,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2972954624.0,864522240.0,4525895680.0,25255702528.0,3358018.0,766200.0
13-04 02:51:11,4.181,0.418,95.151,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2975105024.0,864522240.0,4525903872.0,25253543936.0,3418981.0,750658.0
13-04 02:51:12,5.602,0.167,94.064,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2977779712.0,864522240.0,4525912064.0,25250861056.0,4305545.0,847799.0
13-04 02:51:13,4.087,0.417,95.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2978959360.0,864522240.0,4525916160.0,25249677312.0,3078466.0,731722.0
13-04 02:51:14,4.341,0.668,94.825,0.0,0.0,0.167,0.0,114688.0,0.0,7.0,2979504128.0,864522240.0,4525924352.0,25249124352.0,3713585.0,775406.0
13-04 02:51:15,4.330,0.416,95.171,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2980614144.0,864522240.0,4525928448.0,25248010240.0,2075653.0,647407.0
13-04 02:51:16,3.936,0.503,95.142,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,2981060608.0,864522240.0,4525932544.0,25247559680.0,5299128.0,895532.0
13-04 02:51:17,2.515,0.335,97.066,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2980356096.0,864522240.0,4525932544.0,25248264192.0,1520292.0,575008.0
13-04 02:51:18,3.500,0.417,95.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2981445632.0,864522240.0,4525932544.0,25247174656.0,1638825.0,594820.0
13-04 02:51:19,2.425,0.334,97.241,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2981961728.0,864522240.0,4525932544.0,25246658560.0,1371295.0,538739.0
13-04 02:51:20,2.590,0.251,96.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2982588416.0,864522240.0,4525932544.0,25246031872.0,1541074.0,573353.0
13-04 02:51:21,2.750,0.250,96.667,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2982535168.0,864522240.0,4525953024.0,25246064640.0,1492960.0,555888.0
13-04 02:51:22,2.588,0.417,96.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2982645760.0,864522240.0,4525977600.0,25245929472.0,1578756.0,571378.0
13-04 02:51:23,2.766,0.419,96.647,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2982244352.0,864522240.0,4525998080.0,25246310400.0,1377168.0,525246.0
13-04 02:51:24,3.574,0.333,96.010,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2982191104.0,864522240.0,4526018560.0,25246343168.0,1424740.0,538009.0
13-04 02:51:25,2.099,0.420,97.313,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2982211584.0,864522240.0,4526039040.0,25246302208.0,1608588.0,575148.0
13-04 02:51:26,2.750,0.250,96.667,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,2982195200.0,864522240.0,4526055424.0,25246302208.0,1483804.0,550135.0
13-04 02:51:27,2.421,0.334,97.078,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2982141952.0,864522240.0,4526075904.0,25246334976.0,1483849.0,550726.0
13-04 02:51:28,3.258,0.334,96.241,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2981933056.0,864522240.0,4526096384.0,25246523392.0,1478996.0,548791.0
13-04 02:51:29,3.003,0.417,96.414,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2981892096.0,864522240.0,4526112768.0,25246547968.0,1427858.0,540230.0
13-04 02:51:30,1.833,0.083,97.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2982014976.0,864522240.0,4526116864.0,25246420992.0,197726.0,290345.0
13-04 02:51:31,1.170,0.418,98.413,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,2982010880.0,864522240.0,4526120960.0,25246420992.0,154090.0,278316.0
13-04 02:51:32,1.415,0.333,97.835,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,2982010880.0,864522240.0,4526120960.0,25246420992.0,154096.0,279221.0
13-04 02:51:33,1.585,0.334,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2982010880.0,864522240.0,4526120960.0,25246420992.0,154264.0,278805.0
13-04 02:51:34,1.589,0.084,98.244,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2982010880.0,864522240.0,4526120960.0,25246420992.0,152975.0,277138.0
13-04 02:51:35,1.838,0.585,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2982010880.0,864522240.0,4526120960.0,25246420992.0,157126.0,281006.0
13-04 02:51:36,2.833,0.833,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2888921088.0,864522240.0,4526120960.0,25339510784.0,154556.0,279477.0
13-04 02:51:37,2.755,0.167,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2867798016.0,864522240.0,4526125056.0,25360629760.0,152108.0,273980.0
13-04 02:51:38,3.255,0.167,96.494,0.083,0.0,0.0,0.0,241664.0,0.0,3.0,2823421952.0,864522240.0,4526125056.0,25405005824.0,151510.0,274110.0
13-04 02:51:39,2.671,0.250,96.912,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2793488384.0,864522240.0,4526125056.0,25434939392.0,153448.0,277376.0
13-04 02:51:40,2.007,0.251,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2798145536.0,864522240.0,4526125056.0,25430282240.0,170854.0,294866.0
13-04 02:51:41,2.331,0.167,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2801446912.0,864522240.0,4526125056.0,25426980864.0,153696.0,278391.0
13-04 02:51:42,2.254,0.167,97.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2806521856.0,864522240.0,4526129152.0,25421901824.0,154368.0,279269.0
13-04 02:51:43,1.921,0.251,97.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2815537152.0,864522240.0,4526129152.0,25412886528.0,153073.0,277281.0
13-04 02:51:44,2.337,0.334,97.162,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,2820489216.0,864522240.0,4526129152.0,25407934464.0,155248.0,280800.0
13-04 02:51:45,2.246,0.166,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2823663616.0,864522240.0,4526129152.0,25404760064.0,153748.0,277740.0
13-04 02:51:46,2.085,0.417,97.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2825187328.0,864522240.0,4526129152.0,25403236352.0,154190.0,279162.0
13-04 02:51:47,2.087,0.250,97.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2827472896.0,864522240.0,4526129152.0,25400950784.0,153399.0,278565.0
13-04 02:51:48,3.081,0.083,96.753,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2824806400.0,864522240.0,4526129152.0,25403617280.0,155305.0,278309.0
13-04 02:51:49,1.760,0.168,98.072,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2833186816.0,864522240.0,4526129152.0,25395236864.0,153778.0,278557.0
13-04 02:51:50,1.835,0.167,97.748,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2839916544.0,864522240.0,4526129152.0,25388507136.0,153468.0,277618.0
13-04 02:51:51,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2850963456.0,864522240.0,4526129152.0,25377460224.0,152824.0,276708.0
13-04 02:51:52,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2856550400.0,864522240.0,4526129152.0,25371873280.0,153929.0,278492.0
13-04 02:51:53,1.839,0.167,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2858070016.0,864522240.0,4526133248.0,25370349568.0,152414.0,275172.0
13-04 02:51:54,2.167,0.250,97.500,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2858577920.0,864522240.0,4526133248.0,25369841664.0,155459.0,281786.0
13-04 02:51:55,2.498,0.250,97.169,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2859593728.0,864522240.0,4526133248.0,25368825856.0,155046.0,280427.0
13-04 02:51:56,2.094,0.251,97.571,0.084,0.0,0.0,0.0,49152.0,0.0,4.0,2859974656.0,864522240.0,4526133248.0,25368444928.0,152687.0,277259.0
13-04 02:51:57,1.762,0.168,97.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2860228608.0,864522240.0,4526133248.0,25368190976.0,154060.0,278785.0
13-04 02:51:58,2.002,0.500,97.415,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2861735936.0,864522240.0,4526133248.0,25366683648.0,154372.0,279517.0
13-04 02:51:59,2.083,0.250,97.500,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2864480256.0,864522240.0,4526133248.0,25363939328.0,152218.0,275423.0
13-04 02:52:00,2.337,0.250,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2866958336.0,864522240.0,4526133248.0,25361461248.0,154694.0,280078.0
13-04 02:52:01,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2869276672.0,864522240.0,4526133248.0,25359142912.0,154227.0,278997.0
13-04 02:52:02,1.583,0.333,97.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2874445824.0,864522240.0,4526137344.0,25353969664.0,154072.0,278503.0
13-04 02:52:03,1.667,0.333,98.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2889048064.0,864522240.0,4526137344.0,25339367424.0,153894.0,278895.0
13-04 02:52:04,1.913,0.166,97.837,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2899333120.0,864522240.0,4526137344.0,25329082368.0,153020.0,276607.0
13-04 02:52:05,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2902380544.0,864522240.0,4526137344.0,25326034944.0,154143.0,277841.0
13-04 02:52:06,1.337,0.334,98.246,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,2914316288.0,864522240.0,4526137344.0,25314099200.0,154779.0,279185.0
13-04 02:52:07,5.597,1.587,92.648,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2946887680.0,864522240.0,4526170112.0,25281495040.0,250971.0,371542.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-kafka-slave-36.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-36",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,0.537,0.151,99.283,0.008,0.0,0.022,1957.609,374831.609,0.352,1.931,2061455360.0,1299070976.0,2131410944.0,28127137792.0,0.0,0.0
13-04 02:31:16,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062086144.0,1299070976.0,2131419136.0,28126498816.0,1107843.0,17082.0
13-04 02:31:17,0.418,0.084,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062340096.0,1299070976.0,2131419136.0,28126244864.0,1776591.0,21676.0
13-04 02:31:18,0.250,0.083,99.666,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2062336000.0,1299070976.0,2131423232.0,28126244864.0,9700.0,12092.0
13-04 02:31:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2062331904.0,1299070976.0,2131427328.0,28126244864.0,5784.0,19462.0
13-04 02:31:20,0.167,0.167,99.583,0.083,0.0,0.0,0.0,32768.0,0.0,1.0,2062336000.0,1299070976.0,2131423232.0,28126244864.0,3871.0,3156.0
13-04 02:31:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,6.0,2062336000.0,1299070976.0,2131423232.0,28126244864.0,5348.0,4631.0
13-04 02:31:22,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062852096.0,1299070976.0,2131423232.0,28125728768.0,5959.0,5195.0
13-04 02:31:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062843904.0,1299070976.0,2131423232.0,28125736960.0,3565.0,2362.0
13-04 02:31:24,4.439,0.335,95.142,0.0,0.0,0.084,0.0,188416.0,0.0,29.0,2061750272.0,1299070976.0,2131419136.0,28126834688.0,2574761.0,195097.0
13-04 02:31:25,3.331,0.167,96.420,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2061434880.0,1299070976.0,2131431424.0,28127137792.0,7075969.0,385546.0
13-04 02:31:26,2.850,0.251,96.731,0.084,0.0,0.084,0.0,69632.0,0.0,15.0,2061660160.0,1299070976.0,2131431424.0,28126912512.0,8997625.0,373705.0
13-04 02:31:27,3.177,0.251,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2061692928.0,1299070976.0,2131431424.0,28126879744.0,9144456.0,383565.0
13-04 02:31:28,3.667,0.333,95.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2062114816.0,1299070976.0,2131431424.0,28126457856.0,9474524.0,386039.0
13-04 02:31:29,3.846,0.167,95.903,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2062434304.0,1299070976.0,2131431424.0,28126138368.0,10534595.0,417924.0
13-04 02:31:30,3.350,0.168,96.482,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062172160.0,1299070976.0,2131431424.0,28126400512.0,8982964.0,398204.0
13-04 02:31:31,3.277,0.168,96.471,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2062139392.0,1299070976.0,2131431424.0,28126433280.0,9233838.0,365168.0
13-04 02:31:32,2.848,0.335,96.566,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2061905920.0,1299075072.0,2131431424.0,28126662656.0,10102453.0,396272.0
13-04 02:31:33,3.339,0.250,96.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2061869056.0,1299075072.0,2131435520.0,28126695424.0,9344070.0,400190.0
13-04 02:31:34,3.191,0.168,96.641,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2062196736.0,1299075072.0,2131435520.0,28126367744.0,9420031.0,406458.0
13-04 02:31:35,2.843,0.334,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062356480.0,1299075072.0,2131435520.0,28126208000.0,8502196.0,356400.0
13-04 02:31:36,4.250,0.250,95.417,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2062520320.0,1299075072.0,2131435520.0,28126044160.0,9624441.0,403489.0
13-04 02:31:37,3.428,0.167,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2062159872.0,1299075072.0,2131435520.0,28126404608.0,9391496.0,398163.0
13-04 02:31:38,3.414,0.167,96.253,0.083,0.0,0.083,0.0,24576.0,0.0,2.0,2062323712.0,1299075072.0,2131435520.0,28126240768.0,8630119.0,358149.0
13-04 02:31:39,3.255,0.668,95.993,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2062520320.0,1299075072.0,2131435520.0,28126044160.0,9874173.0,407040.0
13-04 02:31:40,3.417,0.250,96.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2062217216.0,1299075072.0,2131439616.0,28126343168.0,9213880.0,371474.0
13-04 02:31:41,4.007,0.250,95.743,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2062831616.0,1299075072.0,2131439616.0,28125728768.0,10386732.0,416968.0
13-04 02:31:42,2.929,0.335,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2063167488.0,1299075072.0,2131443712.0,28125388800.0,8130184.0,363656.0
13-04 02:31:43,3.322,0.332,96.262,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2063200256.0,1299075072.0,2131443712.0,28125356032.0,7236100.0,384061.0
13-04 02:31:44,3.434,0.335,95.980,0.168,0.0,0.084,0.0,94208.0,0.0,8.0,2063101952.0,1299075072.0,2131439616.0,28125458432.0,9939036.0,388593.0
13-04 02:31:45,3.347,0.251,96.318,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2064236544.0,1299075072.0,2131447808.0,28124315648.0,9603561.0,391554.0
13-04 02:31:46,3.018,0.419,96.479,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2064162816.0,1299075072.0,2131447808.0,28124389376.0,10244014.0,388137.0
13-04 02:31:47,3.580,0.500,95.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2064334848.0,1299075072.0,2131447808.0,28124217344.0,9828693.0,385503.0
13-04 02:31:48,3.604,0.084,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2064945152.0,1299075072.0,2131447808.0,28123607040.0,9614310.0,406442.0
13-04 02:31:49,3.076,0.249,96.509,0.083,0.0,0.083,0.0,69632.0,0.0,5.0,2064875520.0,1299075072.0,2131447808.0,28123676672.0,8248519.0,349939.0
13-04 02:31:50,3.913,0.500,95.337,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2065420288.0,1299075072.0,2131447808.0,28123131904.0,9815781.0,414110.0
13-04 02:31:51,3.015,0.251,96.734,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2065223680.0,1299075072.0,2131447808.0,28123328512.0,9370884.0,372577.0
13-04 02:31:52,3.759,0.251,95.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2065346560.0,1299075072.0,2131451904.0,28123201536.0,10096357.0,409962.0
13-04 02:31:53,3.010,0.502,96.237,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2065575936.0,1299075072.0,2131451904.0,28122972160.0,9516268.0,371550.0
13-04 02:31:54,3.253,0.334,96.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2065731584.0,1299075072.0,2131451904.0,28122816512.0,9141528.0,383513.0
13-04 02:31:55,2.250,0.167,97.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2065321984.0,1299075072.0,2131451904.0,28123226112.0,2220004.0,337414.0
13-04 02:31:56,2.337,0.250,97.245,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,2065125376.0,1299075072.0,2131451904.0,28123422720.0,4935859.0,310295.0
13-04 02:31:57,4.007,0.083,95.826,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2065321984.0,1299075072.0,2131451904.0,28123226112.0,10262356.0,414188.0
13-04 02:31:58,3.420,0.334,96.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2065100800.0,1299075072.0,2131451904.0,28123447296.0,9347008.0,360916.0
13-04 02:31:59,3.258,0.334,96.241,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2065612800.0,1299075072.0,2131451904.0,28122935296.0,10311206.0,406352.0
13-04 02:32:00,3.763,0.251,95.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2065895424.0,1299075072.0,2131451904.0,28122652672.0,10038339.0,386500.0
13-04 02:32:01,4.229,0.580,95.108,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2067206144.0,1299075072.0,2131456000.0,28121337856.0,9926697.0,397253.0
13-04 02:32:02,4.417,0.250,95.083,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2070175744.0,1299075072.0,2131456000.0,28118368256.0,9815998.0,381230.0
13-04 02:32:03,3.425,0.418,96.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2068045824.0,1299075072.0,2131456000.0,28120498176.0,9395892.0,390152.0
13-04 02:32:04,3.083,0.500,96.417,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2067927040.0,1299075072.0,2131456000.0,28120616960.0,11108567.0,293928.0
13-04 02:32:05,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2067992576.0,1299075072.0,2131456000.0,28120551424.0,6614462.0,77801.0
13-04 02:32:06,0.584,0.083,99.332,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2068246528.0,1299075072.0,2131456000.0,28120297472.0,1868231.0,25674.0
13-04 02:32:07,8.590,0.334,91.076,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,2124025856.0,1299075072.0,2131464192.0,28064509952.0,79530.0,44507.0
13-04 02:32:08,0.833,0.167,98.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2092519424.0,1299075072.0,2131509248.0,28095971328.0,17456.0,40915.0
13-04 02:32:09,0.584,0.167,99.249,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2092601344.0,1299075072.0,2131513344.0,28095885312.0,15039.0,24304.0
13-04 02:32:10,0.417,0.167,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092732416.0,1299075072.0,2131509248.0,28095758336.0,13354.0,21303.0
13-04 02:32:11,0.501,0.083,99.332,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,2092986368.0,1299075072.0,2131509248.0,28095504384.0,13899.0,22309.0
13-04 02:32:12,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2093105152.0,1299075072.0,2131517440.0,28095377408.0,27063.0,35207.0
13-04 02:32:13,4.996,0.416,94.505,0.0,0.0,0.083,0.0,86016.0,0.0,21.0,2083409920.0,1299075072.0,2131513344.0,28105076736.0,974117.0,200189.0
13-04 02:32:14,3.926,0.334,95.572,0.167,0.0,0.0,0.0,114688.0,0.0,8.0,2084282368.0,1299075072.0,2131525632.0,28104192000.0,9094810.0,403403.0
13-04 02:32:15,3.420,0.250,96.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2084380672.0,1299075072.0,2131521536.0,28104097792.0,9073546.0,389002.0
13-04 02:32:16,3.515,0.251,96.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2084823040.0,1299075072.0,2131521536.0,28103655424.0,10537618.0,418161.0
13-04 02:32:17,4.077,0.250,95.424,0.0,0.0,0.250,0.0,139264.0,0.0,34.0,2084909056.0,1299075072.0,2131525632.0,28103565312.0,9520243.0,450982.0
13-04 02:32:18,3.993,0.416,95.591,0.0,0.0,0.0,0.0,90112.0,0.0,10.0,2085376000.0,1299075072.0,2131537920.0,28103086080.0,9040183.0,383572.0
13-04 02:32:19,3.930,0.334,95.736,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2085326848.0,1299075072.0,2131550208.0,28103122944.0,9427012.0,547363.0
13-04 02:32:20,5.034,0.084,94.715,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2089811968.0,1299075072.0,2131550208.0,28098637824.0,10164780.0,419688.0
13-04 02:32:21,3.604,0.335,95.977,0.0,0.0,0.084,0.0,204800.0,0.0,43.0,2089996288.0,1299075072.0,2131550208.0,28098453504.0,9594134.0,465627.0
13-04 02:32:22,4.610,0.168,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2090831872.0,1299075072.0,2131828736.0,28097339392.0,9057268.0,547113.0
13-04 02:32:23,4.010,0.251,95.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2090819584.0,1299075072.0,2131841024.0,28097339392.0,9006223.0,396848.0
13-04 02:32:24,3.923,0.250,95.659,0.0,0.0,0.167,0.0,192512.0,0.0,43.0,2091384832.0,1299075072.0,2131849216.0,28096765952.0,9051219.0,578685.0
13-04 02:32:25,2.261,0.084,97.487,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2091462656.0,1299075072.0,2131865600.0,28096671744.0,5816643.0,367687.0
13-04 02:32:26,2.085,0.167,97.415,0.250,0.0,0.083,0.0,32768.0,0.0,5.0,2091520000.0,1299075072.0,2131869696.0,28096610304.0,2993034.0,314530.0
13-04 02:32:27,4.083,0.417,95.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2091712512.0,1299075072.0,2131869696.0,28096417792.0,8839098.0,491599.0
13-04 02:32:28,3.099,0.335,96.399,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2091778048.0,1299075072.0,2131869696.0,28096352256.0,9281789.0,410286.0
13-04 02:32:29,5.676,0.334,93.823,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2103709696.0,1299075072.0,2131869696.0,28084420608.0,10396471.0,426315.0
13-04 02:32:30,3.428,0.251,96.154,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2103705600.0,1299075072.0,2131869696.0,28084424704.0,9613616.0,438426.0
13-04 02:32:31,4.170,0.334,95.496,0.0,0.0,0.0,0.0,49152.0,0.0,10.0,2104123392.0,1299075072.0,2131869696.0,28084006912.0,11098038.0,411686.0
13-04 02:32:32,4.080,0.333,95.337,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,2104385536.0,1299075072.0,2131869696.0,28083744768.0,9006717.0,394214.0
13-04 02:32:33,15.436,1.091,82.550,0.0,0.0,0.923,0.0,0.0,0.0,0.0,2105970688.0,1299075072.0,2132082688.0,28081946624.0,9697571.0,13746435.0
13-04 02:32:34,22.502,1.427,74.391,0.0,0.0,1.679,0.0,73728.0,0.0,5.0,2122977280.0,1299075072.0,2134822912.0,28062199808.0,13233431.0,21957057.0
13-04 02:32:35,19.750,1.333,77.167,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2131513344.0,1299075072.0,2136502272.0,28051984384.0,12775469.0,21980968.0
13-04 02:32:36,18.719,1.830,77.870,0.0,0.0,1.581,0.0,0.0,0.0,0.0,2133114880.0,1299075072.0,2138644480.0,28048240640.0,13635952.0,21965883.0
13-04 02:32:37,7.686,1.253,89.390,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2145730560.0,1299075072.0,2140233728.0,28034035712.0,12890714.0,21944531.0
13-04 02:32:38,9.220,1.593,87.678,0.168,0.0,1.341,0.0,12288.0,0.0,2.0,2165444608.0,1299075072.0,2141810688.0,28012744704.0,12734245.0,21852825.0
13-04 02:32:39,8.878,1.675,88.107,0.0,0.0,1.340,0.0,73728.0,0.0,5.0,2217066496.0,1299075072.0,2144407552.0,27958525952.0,13984984.0,22088792.0
13-04 02:32:40,6.417,1.500,90.583,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2263486464.0,1299075072.0,2145419264.0,27911094272.0,13191087.0,21956193.0
13-04 02:32:41,5.607,1.255,91.967,0.0,0.0,1.172,0.0,16265216.0,0.0,24.0,2263130112.0,1299075072.0,2148249600.0,27908620288.0,12369148.0,21939340.0
13-04 02:32:42,6.722,1.245,90.207,0.0,0.0,1.826,0.0,0.0,0.0,0.0,2266533888.0,1299075072.0,2149826560.0,27903639552.0,13741599.0,21962764.0
13-04 02:32:43,6.018,1.649,90.354,0.0,0.0,1.979,0.0,0.0,0.0,0.0,2267762688.0,1299075072.0,2151956480.0,27900280832.0,12388834.0,21951492.0
13-04 02:32:44,5.731,2.159,90.781,0.166,0.0,1.163,0.0,110592.0,0.0,10.0,2300338176.0,1299075072.0,2153902080.0,27865759744.0,12768905.0,21937556.0
13-04 02:32:45,5.667,1.417,91.333,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2353815552.0,1299075072.0,2155724800.0,27810459648.0,12977845.0,21998440.0
13-04 02:32:46,7.023,1.338,90.385,0.0,0.0,1.254,0.0,24576.0,0.0,1.0,2373533696.0,1299075072.0,2157215744.0,27789250560.0,12749617.0,21965259.0
13-04 02:32:47,5.351,1.338,91.890,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2373644288.0,1299075072.0,2159652864.0,27786702848.0,13062469.0,21873159.0
13-04 02:32:48,5.276,2.226,91.096,0.0,0.0,1.401,0.0,0.0,0.0,0.0,2373742592.0,1299075072.0,2161430528.0,27784826880.0,12393563.0,22104761.0
13-04 02:32:49,5.546,1.656,91.308,0.0,0.0,1.490,0.0,86016.0,0.0,6.0,2375610368.0,1299075072.0,2163380224.0,27781009408.0,12013037.0,21866292.0
13-04 02:32:50,5.338,1.418,91.827,0.167,0.0,1.251,0.0,16384.0,0.0,2.0,2378731520.0,1299075072.0,2164228096.0,27777040384.0,13577478.0,21984138.0
13-04 02:32:51,5.556,1.741,91.128,0.0,0.0,1.575,0.0,20480.0,0.0,1.0,2381012992.0,1299075072.0,2167070720.0,27771916288.0,12273215.0,21958573.0
13-04 02:32:52,5.008,1.336,92.321,0.0,0.0,1.336,0.0,0.0,0.0,0.0,2431700992.0,1299075072.0,2168860672.0,27719438336.0,12619338.0,21943824.0
13-04 02:32:53,4.937,1.088,92.552,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2484445184.0,1299075072.0,2170368000.0,27665186816.0,13184884.0,21827845.0
13-04 02:32:54,2.897,1.407,94.040,0.0,0.0,1.656,0.0,73728.0,0.0,5.0,2534244352.0,1299075072.0,2172465152.0,27613290496.0,6746619.0,21603007.0
13-04 02:32:55,2.343,0.921,95.230,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2548555776.0,1299075072.0,2174259200.0,27597185024.0,4654679.0,21623366.0
13-04 02:32:56,2.165,0.916,95.254,0.250,0.0,1.415,0.0,24576.0,0.0,4.0,2548367360.0,1299075072.0,2176184320.0,27595448320.0,3116329.0,21521745.0
13-04 02:32:57,2.007,1.254,95.569,0.0,0.0,1.171,0.0,0.0,0.0,0.0,2140102656.0,1299075072.0,2178318336.0,28001579008.0,3126458.0,21539443.0
13-04 02:32:58,2.667,1.333,94.667,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2140082176.0,1299075072.0,2180247552.0,27999670272.0,3140503.0,21742645.0
13-04 02:32:59,6.561,0.914,90.864,0.0,0.0,1.661,0.0,77824.0,0.0,5.0,2139926528.0,1299075072.0,2181607424.0,27998466048.0,3052004.0,21035269.0
13-04 02:33:00,3.078,0.915,94.509,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2140889088.0,1299075072.0,2183979008.0,27995131904.0,3169871.0,22072408.0
13-04 02:33:01,9.045,1.005,88.777,0.0,0.0,1.173,0.0,0.0,0.0,0.0,2142584832.0,1299075072.0,2185809920.0,27991605248.0,3083333.0,21349399.0
13-04 02:33:02,2.149,1.653,94.545,0.165,0.0,1.488,0.0,28672.0,0.0,3.0,2142949376.0,1299075072.0,2187616256.0,27989434368.0,3155805.0,21850839.0
13-04 02:33:03,2.490,1.162,95.519,0.0,0.0,0.830,0.0,0.0,0.0,0.0,2142314496.0,1299075072.0,2189664256.0,27988021248.0,3022363.0,20869243.0
13-04 02:33:04,2.667,1.250,94.917,0.0,0.0,1.167,0.0,86016.0,0.0,5.0,2182606848.0,1299075072.0,2191368192.0,27946024960.0,3199474.0,22203476.0
13-04 02:33:05,1.586,1.085,95.826,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2233225216.0,1299075072.0,2193223680.0,27893551104.0,3075913.0,21359690.0
13-04 02:33:06,8.641,2.768,87.668,0.0,0.0,0.923,0.0,32768.0,0.0,6.0,2275557376.0,1299075072.0,2194751488.0,27849691136.0,3043338.0,21046845.0
13-04 02:33:07,2.791,1.806,93.760,0.0,0.0,1.642,0.0,0.0,0.0,0.0,2295336960.0,1299075072.0,2197041152.0,27827621888.0,3232317.0,22363787.0
13-04 02:33:08,2.0,1.167,95.583,0.167,0.0,1.083,0.0,12288.0,0.0,2.0,2295402496.0,1299075072.0,2198933504.0,27825664000.0,3143740.0,21597622.0
13-04 02:33:09,1.757,1.004,95.732,0.0,0.0,1.506,0.0,114688.0,0.0,6.0,2295537664.0,1299075072.0,2200686592.0,27823775744.0,3132740.0,21643150.0
13-04 02:33:10,1.427,1.175,96.390,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2295750656.0,1299075072.0,2202570752.0,27821678592.0,3099208.0,21521383.0
13-04 02:33:11,1.583,1.167,96.250,0.0,0.0,1.0,0.0,6909952.0,0.0,8.0,2295545856.0,1299075072.0,2204504064.0,27819950080.0,3107838.0,21573180.0
13-04 02:33:12,1.678,0.755,96.477,0.0,0.0,1.091,0.0,49946624.0,0.0,76.0,2295652352.0,1299075072.0,2206253056.0,27818094592.0,3142731.0,21611941.0
13-04 02:33:13,1.427,1.092,96.474,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2295615488.0,1299075072.0,2208194560.0,27816189952.0,3124593.0,21595126.0
13-04 02:33:14,1.259,0.840,96.306,0.168,0.0,1.427,0.0,110592.0,0.0,10.0,2295914496.0,1299075072.0,2209800192.0,27814285312.0,3108690.0,21582465.0
13-04 02:33:15,1.921,0.919,96.074,0.0,0.0,1.086,0.0,0.0,0.0,0.0,2295398400.0,1299075072.0,2212093952.0,27812507648.0,3118714.0,21615170.0
13-04 02:33:16,1.424,0.921,96.399,0.0,0.0,1.256,0.0,12288.0,0.0,3.0,2297683968.0,1299075072.0,2214035456.0,27808280576.0,3086579.0,21596143.0
13-04 02:33:17,2.172,0.668,95.906,0.0,0.0,1.253,0.0,0.0,0.0,0.0,2297958400.0,1299075072.0,2215886848.0,27806154752.0,3121668.0,21589229.0
13-04 02:33:18,1.756,1.003,95.987,0.0,0.0,1.254,0.0,53248.0,0.0,4.0,2298372096.0,1299075072.0,2217914368.0,27803713536.0,3103247.0,21552616.0
13-04 02:33:19,2.003,1.169,95.743,0.0,0.0,1.085,0.0,53248.0,0.0,3.0,2298789888.0,1299075072.0,2219655168.0,27801554944.0,3086131.0,21550448.0
13-04 02:33:20,1.348,0.758,96.714,0.168,0.0,1.011,0.0,12288.0,0.0,2.0,2299068416.0,1299075072.0,2221600768.0,27799330816.0,3108561.0,21637904.0
13-04 02:33:21,1.433,1.012,96.880,0.0,0.0,0.675,0.0,45056.0,0.0,2.0,2298167296.0,1299075072.0,2223673344.0,27798159360.0,3103931.0,21530918.0
13-04 02:33:22,1.820,1.654,95.037,0.0,0.0,1.489,0.0,0.0,0.0,0.0,2299437056.0,1299075072.0,2225332224.0,27795230720.0,3101772.0,21613675.0
13-04 02:33:23,2.329,1.248,95.341,0.0,0.0,1.082,0.0,0.0,0.0,0.0,2299232256.0,1299075072.0,2227527680.0,27793240064.0,3083260.0,21629003.0
13-04 02:33:24,1.347,0.673,96.886,0.0,0.0,1.094,0.0,98304.0,0.0,6.0,2300014592.0,1299075072.0,2228555776.0,27791429632.0,3079980.0,21501846.0
13-04 02:33:25,1.425,1.257,96.312,0.0,0.0,1.006,0.0,0.0,0.0,0.0,2298986496.0,1299075072.0,2231296000.0,27789717504.0,3116732.0,21651881.0
13-04 02:33:26,2.510,1.088,95.397,0.084,0.0,0.921,0.0,12288.0,0.0,2.0,2299670528.0,1299079168.0,2232545280.0,27787780096.0,3094070.0,21594128.0
13-04 02:33:27,1.262,0.925,96.552,0.0,0.0,1.262,0.0,0.0,0.0,0.0,2298413056.0,1299079168.0,2234757120.0,27786825728.0,3092733.0,21499852.0
13-04 02:33:28,1.421,1.589,96.070,0.0,0.0,0.920,0.0,0.0,0.0,0.0,2298327040.0,1299079168.0,2236268544.0,27785400320.0,3125570.0,21639378.0
13-04 02:33:29,1.511,0.924,96.558,0.0,0.0,1.008,0.0,86016.0,0.0,5.0,2298552320.0,1299079168.0,2238869504.0,27782574080.0,3078128.0,21523998.0
13-04 02:33:30,1.838,1.170,95.823,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2298527744.0,1299079168.0,2240704512.0,27780763648.0,3108021.0,21588901.0
13-04 02:33:31,1.923,1.087,95.987,0.0,0.0,1.003,0.0,8192.0,0.0,1.0,2298920960.0,1299079168.0,2242596864.0,27778478080.0,3020287.0,21153970.0
13-04 02:33:32,1.913,0.998,95.507,0.250,0.0,1.331,0.0,24576.0,0.0,3.0,2298593280.0,1299079168.0,2243780608.0,27777622016.0,3112290.0,21784157.0
13-04 02:33:33,1.763,1.008,96.390,0.0,0.0,0.840,0.0,0.0,0.0,0.0,2298527744.0,1299079168.0,2246291456.0,27775176704.0,3113293.0,21768310.0
13-04 02:33:34,1.593,0.838,96.563,0.0,0.0,1.006,0.0,73728.0,0.0,5.0,2298605568.0,1299079168.0,2248085504.0,27773304832.0,3025114.0,21102418.0
13-04 02:33:35,1.833,1.667,95.750,0.0,0.0,0.750,0.0,0.0,0.0,0.0,2298580992.0,1299079168.0,2250207232.0,27771207680.0,3133580.0,22025979.0
13-04 02:33:36,1.988,1.077,95.360,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2298249216.0,1299079168.0,2252124160.0,27769622528.0,2992305.0,20938464.0
13-04 02:33:37,1.830,1.498,95.591,0.0,0.0,1.082,0.0,4096.0,0.0,1.0,2298621952.0,1299079168.0,2253877248.0,27767496704.0,3183475.0,22146208.0
13-04 02:33:38,1.671,0.919,95.906,0.084,0.0,1.420,0.0,12288.0,0.0,2.0,2298519552.0,1299079168.0,2255884288.0,27765592064.0,3095949.0,21661167.0
13-04 02:33:39,1.258,0.839,96.560,0.0,0.0,1.342,0.0,86016.0,0.0,5.0,2298408960.0,1299079168.0,2257838080.0,27763748864.0,3110192.0,21588527.0
13-04 02:33:40,1.100,0.761,97.293,0.0,0.0,0.846,0.0,0.0,0.0,0.0,2298470400.0,1299079168.0,2259648512.0,27761876992.0,3081155.0,21599656.0
13-04 02:33:41,1.756,1.087,96.070,0.0,0.0,1.087,0.0,0.0,0.0,0.0,2298642432.0,1299079168.0,2261635072.0,27759718400.0,3095088.0,21564364.0
13-04 02:33:42,1.587,1.170,95.906,0.0,0.0,1.337,0.0,56872960.0,0.0,114.0,2298871808.0,1299079168.0,2263769088.0,27757355008.0,3137929.0,21603047.0
13-04 02:33:43,1.343,0.756,96.558,0.0,0.0,1.343,0.0,0.0,0.0,0.0,2298286080.0,1299079168.0,2265387008.0,27756322816.0,3070025.0,21569639.0
13-04 02:33:44,1.844,1.006,96.060,0.168,0.0,0.922,0.0,114688.0,0.0,11.0,2298609664.0,1299079168.0,2267348992.0,27754037248.0,3083515.0,21539712.0
13-04 02:33:45,1.823,1.491,95.278,0.0,0.0,1.408,0.0,0.0,0.0,0.0,2298769408.0,1299079168.0,2269286400.0,27751940096.0,3117080.0,21619802.0
13-04 02:33:46,1.835,0.917,95.830,0.0,0.0,1.418,0.0,0.0,0.0,0.0,2298769408.0,1299079168.0,2271158272.0,27750068224.0,3104535.0,21662832.0
13-04 02:33:47,1.505,1.087,96.237,0.0,0.0,1.171,0.0,0.0,0.0,0.0,2298691584.0,1299079168.0,2272514048.0,27748790272.0,3111642.0,21534919.0
13-04 02:33:48,1.506,1.088,96.067,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2298515456.0,1299079168.0,2274689024.0,27746791424.0,3112502.0,21646151.0
13-04 02:33:49,1.174,1.341,96.312,0.0,0.0,1.174,0.0,69632.0,0.0,5.0,2298834944.0,1299079168.0,2276597760.0,27744563200.0,3098793.0,21503242.0
13-04 02:33:50,3.078,0.998,94.592,0.166,0.0,1.165,0.0,12288.0,0.0,2.0,2298605568.0,1299079168.0,2278440960.0,27742949376.0,3088123.0,21580778.0
13-04 02:33:51,1.585,1.251,95.913,0.0,0.0,1.251,0.0,8192.0,0.0,2.0,2298073088.0,1299079168.0,2280529920.0,27741392896.0,3099807.0,21640819.0
13-04 02:33:52,1.918,1.251,95.997,0.0,0.0,0.834,0.0,20480.0,0.0,1.0,2298290176.0,1299079168.0,2282504192.0,27739201536.0,3086509.0,21592852.0
13-04 02:33:53,1.993,1.163,95.432,0.0,0.0,1.412,0.0,0.0,0.0,0.0,2298216448.0,1299079168.0,2284417024.0,27737362432.0,3063472.0,21518298.0
13-04 02:33:54,1.591,0.670,96.315,0.0,0.0,1.424,0.0,77824.0,0.0,5.0,2298023936.0,1299079168.0,2286325760.0,27735646208.0,3078873.0,21569912.0
13-04 02:33:55,1.500,1.333,95.833,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2298118144.0,1299079168.0,2288103424.0,27733774336.0,3095258.0,21578985.0
13-04 02:33:56,1.339,1.088,95.732,0.251,0.0,1.590,0.0,12288.0,0.0,2.0,2298564608.0,1299079168.0,2290036736.0,27731394560.0,3123181.0,21660725.0
13-04 02:33:57,1.262,1.009,96.888,0.0,0.0,0.841,0.0,24576.0,0.0,1.0,2298687488.0,1299079168.0,2292043776.0,27729264640.0,3074460.0,21547093.0
13-04 02:33:58,2.156,1.410,95.274,0.0,0.0,1.161,0.0,0.0,0.0,0.0,2298933248.0,1299079168.0,2293510144.0,27727552512.0,3081424.0,21576823.0
13-04 02:33:59,1.757,1.004,96.234,0.0,0.0,1.004,0.0,102400.0,0.0,6.0,2298703872.0,1299079168.0,2295070720.0,27726221312.0,3080480.0,21519003.0
13-04 02:34:00,1.340,1.256,96.231,0.0,0.0,1.173,0.0,0.0,0.0,0.0,2298757120.0,1299079168.0,2297307136.0,27723931648.0,3102477.0,21591889.0
13-04 02:34:01,1.669,1.419,95.826,0.0,0.0,1.085,0.0,0.0,0.0,0.0,2298417152.0,1299079168.0,2299486208.0,27722092544.0,3102318.0,21619576.0
13-04 02:34:02,1.508,0.921,96.147,0.168,0.0,1.256,0.0,12288.0,0.0,2.0,2299363328.0,1299079168.0,2301243392.0,27719389184.0,2947750.0,20506620.0
13-04 02:34:03,1.907,1.327,95.274,0.0,0.0,1.493,0.0,0.0,0.0,0.0,2298793984.0,1299079168.0,2303361024.0,27717840896.0,3208629.0,22670744.0
13-04 02:34:04,1.915,1.332,95.754,0.0,0.0,0.999,0.0,69632.0,0.0,5.0,2298654720.0,1299079168.0,2305249280.0,27716091904.0,3074653.0,21575086.0
13-04 02:34:05,1.839,1.087,96.070,0.0,0.0,1.003,0.0,0.0,0.0,0.0,2298695680.0,1299079168.0,2306826240.0,27714473984.0,3085368.0,21543279.0
13-04 02:34:06,1.510,0.671,96.477,0.0,0.0,1.342,0.0,8192.0,0.0,2.0,2297999360.0,1299079168.0,2308698112.0,27713298432.0,2978368.0,20908254.0
13-04 02:34:07,1.506,1.172,95.983,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2297962496.0,1299079168.0,2310733824.0,27711299584.0,3213649.0,22250415.0
13-04 02:34:08,1.506,1.004,95.983,0.167,0.0,1.339,0.0,24576.0,0.0,3.0,2297520128.0,1299079168.0,2312916992.0,27709558784.0,2966405.0,20829843.0
13-04 02:34:09,1.747,1.331,95.507,0.0,0.0,1.414,0.0,73728.0,0.0,5.0,2297450496.0,1299079168.0,2314715136.0,27707830272.0,3185549.0,22372966.0
13-04 02:34:10,1.917,0.917,95.833,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2297774080.0,1299079168.0,2316308480.0,27705913344.0,3083099.0,21519436.0
13-04 02:34:11,1.585,1.334,95.746,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2297741312.0,1299079168.0,2318594048.0,27703660544.0,3105989.0,21654111.0
13-04 02:34:12,1.762,0.839,96.477,0.0,0.0,0.923,0.0,56832000.0,0.0,106.0,2297643008.0,1299079168.0,2320310272.0,27702042624.0,3100757.0,21560493.0
13-04 02:34:13,1.685,0.758,96.630,0.0,0.0,0.927,0.0,0.0,0.0,0.0,2297675776.0,1299079168.0,2322309120.0,27700011008.0,3071397.0,21560384.0
13-04 02:34:14,1.750,1.500,95.750,0.083,0.0,0.917,0.0,118784.0,0.0,10.0,2297516032.0,1299083264.0,2324275200.0,27698200576.0,3091607.0,21615827.0
13-04 02:34:15,1.671,1.170,95.990,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2297929728.0,1299083264.0,2326175744.0,27695886336.0,3117144.0,21646222.0
13-04 02:34:16,1.749,1.499,95.670,0.0,0.0,1.082,0.0,0.0,0.0,0.0,2297651200.0,1299083264.0,2328076288.0,27694264320.0,3082527.0,21486829.0
13-04 02:34:17,1.672,0.920,96.154,0.0,0.0,1.254,0.0,24576.0,0.0,5.0,2297618432.0,1299083264.0,2330013696.0,27692359680.0,3080147.0,21614197.0
13-04 02:34:18,1.750,1.250,95.833,0.0,0.0,1.167,0.0,77824.0,0.0,6.0,2298093568.0,1299083264.0,2331127808.0,27690770432.0,3071312.0,21571462.0
13-04 02:34:19,1.676,1.174,95.977,0.0,0.0,1.174,0.0,49152.0,0.0,3.0,2297937920.0,1299083264.0,2333597696.0,27688456192.0,3094780.0,21553332.0
13-04 02:34:20,1.923,1.171,95.736,0.084,0.0,1.087,0.0,12288.0,0.0,2.0,2299068416.0,1299087360.0,2335576064.0,27685343232.0,3096395.0,21610184.0
13-04 02:34:21,1.586,0.835,95.993,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2298830848.0,1299087360.0,2337083392.0,27684073472.0,3059965.0,21457385.0
13-04 02:34:22,1.427,1.175,96.222,0.0,0.0,1.175,0.0,20480.0,0.0,1.0,2300010496.0,1299087360.0,2338988032.0,27680989184.0,3098334.0,21656132.0
13-04 02:34:23,1.347,0.673,96.801,0.0,0.0,1.178,0.0,0.0,0.0,0.0,2299539456.0,1299087360.0,2341142528.0,27679305728.0,3092508.0,21604363.0
13-04 02:34:24,1.090,1.174,96.396,0.0,0.0,1.341,0.0,73728.0,0.0,5.0,2299523072.0,1299087360.0,2343157760.0,27677306880.0,3083514.0,21605339.0
13-04 02:34:25,1.765,1.008,96.471,0.0,0.0,0.756,0.0,0.0,0.0,0.0,2299228160.0,1299087360.0,2344660992.0,27676098560.0,3092602.0,21537030.0
13-04 02:34:26,1.827,1.495,95.349,0.166,0.0,1.163,0.0,24576.0,0.0,5.0,2299187200.0,1299091456.0,2347077632.0,27673718784.0,3126608.0,21667991.0
13-04 02:34:27,1.740,1.326,95.360,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2299781120.0,1299091456.0,2348421120.0,27671781376.0,3087223.0,21545684.0
13-04 02:34:28,1.915,0.999,95.754,0.0,0.0,1.332,0.0,0.0,0.0,0.0,2299691008.0,1299091456.0,2350383104.0,27669909504.0,3078251.0,21611656.0
13-04 02:34:29,1.503,0.835,95.910,0.0,0.0,1.753,0.0,69632.0,0.0,5.0,2300043264.0,1299091456.0,2351587328.0,27668353024.0,3084903.0,21530180.0
13-04 02:34:30,1.347,1.010,96.886,0.0,0.0,0.758,0.0,0.0,0.0,0.0,2299396096.0,1299091456.0,2354073600.0,27666513920.0,3052113.0,21499739.0
13-04 02:34:31,1.738,1.325,95.199,0.0,0.0,1.738,0.0,0.0,0.0,0.0,2298941440.0,1299091456.0,2356346880.0,27664695296.0,3106621.0,21630244.0
13-04 02:34:32,1.509,1.090,96.060,0.168,0.0,1.174,0.0,36864.0,0.0,3.0,2298712064.0,1299095552.0,2358333440.0,27662934016.0,3102715.0,21532932.0
13-04 02:34:33,0.752,0.585,98.162,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2299215872.0,1299095552.0,2358718464.0,27662045184.0,1256246.0,8752742.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2299531264.0,1299095552.0,2359037952.0,27661410304.0,14527.0,24359.0
13-04 02:34:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2299531264.0,1299095552.0,2359037952.0,27661410304.0,22632.0,41746.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2299527168.0,1299095552.0,2359042048.0,27661410304.0,14225.0,23728.0
13-04 02:34:37,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297733120.0,1299095552.0,2359042048.0,27663204352.0,14482.0,22778.0
13-04 02:34:38,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2297618432.0,1299095552.0,2359046144.0,27663314944.0,12812.0,21411.0
13-04 02:34:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2297618432.0,1299095552.0,2359046144.0,27663314944.0,14206.0,23321.0
13-04 02:34:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297618432.0,1299095552.0,2359046144.0,27663314944.0,13302.0,22483.0
13-04 02:34:41,2.189,1.263,95.286,0.0,0.0,1.263,0.0,8192.0,0.0,1.0,2296967168.0,1299095552.0,2360840192.0,27662172160.0,3548247.0,24816110.0
13-04 02:34:42,1.759,1.256,95.477,0.0,0.0,1.508,0.0,42713088.0,0.0,79.0,2297139200.0,1299095552.0,2363219968.0,27659620352.0,3740766.0,26377872.0
13-04 02:34:43,2.003,1.085,95.075,0.0,0.0,1.836,0.0,0.0,0.0,0.0,2297556992.0,1299095552.0,2365583360.0,27656839168.0,4066465.0,28661710.0
13-04 02:34:44,1.843,1.089,95.142,0.251,0.0,1.675,0.0,131072.0,0.0,11.0,2297077760.0,1299095552.0,2368303104.0,27654598656.0,3893113.0,27496371.0
13-04 02:34:45,2.013,1.091,95.973,0.0,0.0,0.923,0.0,0.0,0.0,0.0,2297094144.0,1299095552.0,2370605056.0,27652280320.0,3568028.0,25279887.0
13-04 02:34:46,1.995,1.746,94.846,0.0,0.0,1.413,0.0,0.0,0.0,0.0,2296987648.0,1299095552.0,2372902912.0,27650088960.0,3679026.0,26047070.0
13-04 02:34:47,1.992,1.992,94.606,0.0,0.0,1.411,0.0,0.0,0.0,0.0,2296995840.0,1299095552.0,2375081984.0,27647901696.0,3986713.0,28357819.0
13-04 02:34:48,1.603,1.013,96.203,0.0,0.0,1.181,0.0,0.0,0.0,0.0,2296844288.0,1299095552.0,2377674752.0,27645460480.0,3952612.0,27890113.0
13-04 02:34:49,1.753,1.419,95.492,0.0,0.0,1.336,0.0,69632.0,0.0,5.0,2296725504.0,1299095552.0,2379730944.0,27643523072.0,3500322.0,24745886.0
13-04 02:34:50,1.685,0.927,95.788,0.084,0.0,1.516,0.0,12288.0,0.0,2.0,2297274368.0,1299095552.0,2382196736.0,27640508416.0,3790371.0,26867731.0
13-04 02:34:51,1.835,1.334,95.246,0.0,0.0,1.585,0.0,0.0,0.0,0.0,2298007552.0,1299095552.0,2384424960.0,27637547008.0,3960785.0,28317880.0
13-04 02:34:52,2.172,1.086,95.405,0.0,0.0,1.337,0.0,45056.0,0.0,6.0,2297434112.0,1299095552.0,2386964480.0,27635580928.0,3901102.0,27513503.0
13-04 02:34:53,2.167,1.250,95.250,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2297405440.0,1299095552.0,2389303296.0,27633270784.0,3585173.0,25283097.0
13-04 02:34:54,2.486,1.491,94.698,0.0,0.0,1.326,0.0,102400.0,0.0,5.0,2297667584.0,1299095552.0,2391740416.0,27630571520.0,3668772.0,25908476.0
13-04 02:34:55,2.481,1.654,94.210,0.0,0.0,1.654,0.0,0.0,0.0,0.0,2297618432.0,1299095552.0,2393792512.0,27628568576.0,4068156.0,29058039.0
13-04 02:34:56,2.017,1.261,95.462,0.252,0.0,1.008,0.0,12288.0,0.0,2.0,2297171968.0,1299095552.0,2396549120.0,27626258432.0,3865195.0,27289583.0
13-04 02:34:57,1.262,1.177,96.215,0.0,0.0,1.346,0.0,0.0,0.0,0.0,2297401344.0,1299095552.0,2399084544.0,27623493632.0,3539484.0,25063535.0
13-04 02:34:58,1.751,1.668,95.163,0.0,0.0,1.418,0.0,0.0,0.0,0.0,2297614336.0,1299095552.0,2400808960.0,27621556224.0,3764840.0,26604129.0
13-04 02:34:59,2.314,1.901,94.050,0.0,0.0,1.736,0.0,69632.0,0.0,5.0,2297712640.0,1299095552.0,2403569664.0,27618697216.0,3996194.0,28211688.0
13-04 02:35:00,2.725,1.652,93.972,0.0,0.0,1.652,0.0,0.0,0.0,0.0,2297782272.0,1299095552.0,2406096896.0,27616100352.0,3902898.0,27736528.0
13-04 02:35:01,1.843,1.340,95.729,0.0,0.0,1.089,0.0,0.0,0.0,0.0,2298445824.0,1299095552.0,2408423424.0,27613110272.0,3565240.0,25185409.0
13-04 02:35:02,1.925,1.255,95.314,0.084,0.0,1.423,0.0,12288.0,0.0,2.0,2299719680.0,1299095552.0,2410881024.0,27609378816.0,3767797.0,26692857.0
13-04 02:35:03,1.835,1.668,94.996,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2299695104.0,1299095552.0,2413207552.0,27607076864.0,4013263.0,28421639.0
13-04 02:35:04,2.328,1.579,94.763,0.0,0.0,1.330,0.0,106496.0,0.0,5.0,2299600896.0,1299095552.0,2415681536.0,27604697088.0,3838420.0,27246900.0
13-04 02:35:05,1.594,1.091,95.973,0.0,0.0,1.342,0.0,0.0,0.0,0.0,2299822080.0,1299095552.0,2418032640.0,27602124800.0,3544618.0,25051501.0
13-04 02:35:06,1.587,1.170,95.322,0.0,0.0,1.921,0.0,8192.0,0.0,2.0,2299645952.0,1299095552.0,2419818496.0,27600515072.0,3764577.0,26500852.0
13-04 02:35:07,2.090,1.505,95.151,0.0,0.0,1.254,0.0,20480.0,0.0,1.0,2299617280.0,1299095552.0,2422677504.0,27597684736.0,4040090.0,28605069.0
13-04 02:35:08,1.915,1.582,94.671,0.250,0.0,1.582,0.0,12288.0,0.0,2.0,2299596800.0,1299095552.0,2425176064.0,27595206656.0,3871115.0,27433536.0
13-04 02:35:09,1.920,1.085,95.576,0.0,0.0,1.419,0.0,81920.0,0.0,6.0,2299912192.0,1299095552.0,2426671104.0,27593396224.0,3527506.0,24874239.0
13-04 02:35:10,2.417,1.250,94.917,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2299338752.0,1299095552.0,2429816832.0,27590823936.0,3814122.0,26706610.0
13-04 02:35:11,2.248,1.249,95.087,0.0,0.0,1.415,0.0,0.0,0.0,0.0,2299609088.0,1299095552.0,2431926272.0,27588444160.0,3722359.0,26504025.0
13-04 02:35:12,0.418,0.334,98.997,0.0,0.0,0.251,0.0,71049216.0,0.0,96.0,2299719680.0,1299095552.0,2432413696.0,27587846144.0,711928.0,4874058.0
13-04 02:35:13,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2299785216.0,1299095552.0,2432507904.0,27587686400.0,21912.0,38820.0
13-04 02:35:14,2.566,1.490,93.543,0.083,0.0,2.318,0.0,110592.0,0.0,10.0,2299138048.0,1299095552.0,2434363392.0,27586478080.0,3816774.0,26916697.0
13-04 02:35:15,4.344,1.587,91.646,0.0,0.0,2.423,0.0,0.0,0.0,0.0,2300391424.0,1299095552.0,2440019968.0,27579568128.0,8267015.0,65756547.0
13-04 02:35:16,3.859,1.091,93.289,0.0,0.0,1.762,0.0,8192.0,0.0,1.0,2299711488.0,1299095552.0,2443612160.0,27576655872.0,4744082.0,34730361.0
13-04 02:35:17,2.486,1.408,94.615,0.0,0.0,1.491,0.0,0.0,0.0,0.0,2300231680.0,1299095552.0,2445795328.0,27573952512.0,3886418.0,27365841.0
13-04 02:35:18,1.918,1.418,95.163,0.0,0.0,1.501,0.0,53248.0,0.0,4.0,2299654144.0,1299095552.0,2448400384.0,27571924992.0,3717644.0,26251316.0
13-04 02:35:19,2.705,1.967,93.689,0.0,0.0,1.639,0.0,49152.0,0.0,3.0,2300153856.0,1299095552.0,2450952192.0,27568873472.0,3794102.0,26985268.0
13-04 02:35:20,1.832,1.749,94.838,0.250,0.0,1.332,0.0,24576.0,0.0,3.0,2299940864.0,1299095552.0,2453196800.0,27566841856.0,3844900.0,27182736.0
13-04 02:35:21,2.237,1.326,94.698,0.0,0.0,1.740,0.0,0.0,0.0,0.0,2299936768.0,1299095552.0,2455736320.0,27564306432.0,3807458.0,26988204.0
13-04 02:35:22,2.510,0.837,95.314,0.0,0.0,1.339,0.0,20480.0,0.0,1.0,2300919808.0,1299095552.0,2457956352.0,27561103360.0,3744562.0,26408209.0
13-04 02:35:23,2.413,1.498,94.592,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2301059072.0,1299095552.0,2460299264.0,27558621184.0,4117915.0,29173639.0
13-04 02:35:24,1.594,1.258,96.057,0.0,0.0,1.091,0.0,73728.0,0.0,5.0,2300653568.0,1299095552.0,2462797824.0,27556528128.0,3665458.0,25826064.0
13-04 02:35:25,2.070,1.490,94.536,0.0,0.0,1.904,0.0,0.0,0.0,0.0,2300928000.0,1299095552.0,2464874496.0,27554177024.0,3743913.0,26267027.0
13-04 02:35:26,1.995,1.746,94.846,0.083,0.0,1.330,0.0,12288.0,0.0,2.0,2300936192.0,1299095552.0,2467311616.0,27551731712.0,3813566.0,26787601.0
13-04 02:35:27,2.808,1.569,94.055,0.0,0.0,1.569,0.0,53248.0,0.0,11.0,2301136896.0,1299095552.0,2469650432.0,27549192192.0,4007841.0,28508856.0
13-04 02:35:28,1.749,1.582,95.254,0.0,0.0,1.415,0.0,0.0,0.0,0.0,2300768256.0,1299095552.0,2472304640.0,27546906624.0,3686639.0,26045071.0
13-04 02:35:29,2.002,1.334,95.079,0.083,0.0,1.501,0.0,73728.0,0.0,5.0,2300366848.0,1299095552.0,2474414080.0,27545198592.0,3749235.0,26290480.0
13-04 02:35:30,2.235,1.573,94.619,0.0,0.0,1.573,0.0,0.0,0.0,0.0,2299867136.0,1299095552.0,2477109248.0,27543003136.0,3798067.0,26922718.0
13-04 02:35:31,2.796,1.809,93.668,0.0,0.0,1.727,0.0,0.0,0.0,0.0,2300416000.0,1299095552.0,2479452160.0,27540111360.0,4017640.0,28497652.0
13-04 02:35:32,2.007,1.254,95.401,0.084,0.0,1.254,0.0,24576.0,0.0,4.0,2300329984.0,1299095552.0,2481754112.0,27537895424.0,3676771.0,25852583.0
13-04 02:35:33,1.751,1.334,95.246,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2300555264.0,1299095552.0,2483851264.0,27535572992.0,3701527.0,25933339.0
13-04 02:35:34,2.566,1.490,94.454,0.0,0.0,1.490,0.0,98304.0,0.0,6.0,2300338176.0,1299095552.0,2486099968.0,27533541376.0,3841435.0,27122872.0
13-04 02:35:35,2.730,1.572,94.127,0.0,0.0,1.572,0.0,0.0,0.0,0.0,2300276736.0,1299095552.0,2488823808.0,27530878976.0,4078907.0,28728692.0
13-04 02:35:36,2.256,1.420,95.322,0.0,0.0,1.003,0.0,0.0,0.0,0.0,2299998208.0,1299095552.0,2490974208.0,27529007104.0,3718037.0,25964212.0
13-04 02:35:37,1.835,1.585,95.329,0.0,0.0,1.251,0.0,4096.0,0.0,1.0,2300661760.0,1299095552.0,2493071360.0,27526246400.0,3575139.0,25010858.0
13-04 02:35:38,1.753,1.586,94.908,0.083,0.0,1.669,0.0,12288.0,0.0,2.0,2300624896.0,1299095552.0,2495942656.0,27523411968.0,3951410.0,27966173.0
13-04 02:35:39,2.566,1.821,94.123,0.0,0.0,1.490,0.0,86016.0,0.0,5.0,2300669952.0,1299095552.0,2498183168.0,27521126400.0,4062345.0,28708399.0
13-04 02:35:40,2.078,1.663,94.929,0.0,0.0,1.330,0.0,0.0,0.0,0.0,2300588032.0,1299095552.0,2500546560.0,27518844928.0,3658963.0,25641962.0
13-04 02:35:41,1.985,1.572,95.037,0.0,0.0,1.406,0.0,8192.0,0.0,2.0,2300248064.0,1299095552.0,2502660096.0,27517071360.0,3351303.0,23656584.0
13-04 02:35:42,0.831,0.498,98.422,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,2301464576.0,1299095552.0,2502967296.0,27515547648.0,546320.0,3692310.0
13-04 02:35:43,2.689,1.345,93.950,0.0,0.0,2.017,0.0,0.0,0.0,0.0,2302406656.0,1299095552.0,2507587584.0,27509985280.0,6880188.0,52216751.0
13-04 02:35:44,1.760,1.006,95.725,0.168,0.0,1.341,0.0,98304.0,0.0,8.0,2302676992.0,1299095552.0,2509664256.0,27507638272.0,3712804.0,26313237.0
13-04 02:35:45,2.085,1.168,95.413,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2302803968.0,1299095552.0,2511855616.0,27505319936.0,3791342.0,26835746.0
13-04 02:35:46,2.003,1.753,95.159,0.0,0.0,1.085,0.0,0.0,0.0,0.0,2301886464.0,1299095552.0,2514481152.0,27503611904.0,3788365.0,26772045.0
13-04 02:35:47,1.844,1.257,95.306,0.0,0.0,1.593,0.0,82784256.0,0.0,81.0,2302382080.0,1299095552.0,2516779008.0,27500818432.0,3852904.0,27027961.0
13-04 02:35:48,2.082,1.582,95.004,0.0,0.0,1.332,0.0,0.0,0.0,0.0,2302304256.0,1299095552.0,2519277568.0,27498397696.0,3851985.0,27255899.0
13-04 02:35:49,1.972,2.219,94.002,0.0,0.0,1.808,0.0,106496.0,0.0,8.0,2301841408.0,1299095552.0,2521673728.0,27496464384.0,3655675.0,25721649.0
13-04 02:35:50,2.934,1.174,94.635,0.084,0.0,1.174,0.0,12288.0,0.0,2.0,2301575168.0,1299095552.0,2524131328.0,27494273024.0,3879466.0,27420210.0
13-04 02:35:51,2.007,1.505,95.067,0.0,0.0,1.421,0.0,8192.0,0.0,1.0,2301915136.0,1299095552.0,2526261248.0,27491803136.0,4040839.0,28646397.0
13-04 02:35:52,2.005,1.003,95.405,0.0,0.0,1.587,0.0,20480.0,0.0,1.0,2301599744.0,1299095552.0,2528956416.0,27489423360.0,3738170.0,26299744.0
13-04 02:35:53,2.498,1.582,94.921,0.0,0.0,0.999,0.0,0.0,0.0,0.0,2301771776.0,1299095552.0,2531418112.0,27486789632.0,3754914.0,26330614.0
13-04 02:35:54,2.158,1.743,94.523,0.0,0.0,1.577,0.0,90112.0,0.0,5.0,2301673472.0,1299095552.0,2533777408.0,27484528640.0,3860484.0,27093628.0
13-04 02:35:55,1.754,1.170,95.322,0.0,0.0,1.754,0.0,0.0,0.0,0.0,2302238720.0,1299095552.0,2535813120.0,27481927680.0,3993331.0,28347629.0
13-04 02:35:56,2.250,1.500,95.0,0.250,0.0,1.0,0.0,24576.0,0.0,3.0,2301997056.0,1299095552.0,2538504192.0,27479478272.0,3691620.0,25956882.0
13-04 02:35:57,2.331,0.999,95.337,0.0,0.0,1.332,0.0,0.0,0.0,0.0,2301788160.0,1299095552.0,2540769280.0,27477422080.0,3596370.0,25282781.0
13-04 02:35:58,2.316,1.985,94.210,0.0,0.0,1.489,0.0,0.0,0.0,0.0,2302087168.0,1299095552.0,2542948352.0,27474944000.0,3950132.0,27667833.0
13-04 02:35:59,2.094,1.089,95.394,0.0,0.0,1.424,0.0,90112.0,0.0,5.0,2301972480.0,1299095552.0,2545442816.0,27472564224.0,4051289.0,28698319.0
13-04 02:36:00,1.669,1.169,95.409,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2302119936.0,1299095552.0,2547806208.0,27470053376.0,3666961.0,25819920.0
13-04 02:36:01,1.983,1.983,94.545,0.0,0.0,1.488,0.0,0.0,0.0,0.0,2301804544.0,1299095552.0,2549641216.0,27468533760.0,3661441.0,25802645.0
13-04 02:36:02,2.803,1.731,93.817,0.082,0.0,1.566,0.0,36864.0,0.0,8.0,2303115264.0,1299095552.0,2552406016.0,27464458240.0,3907898.0,27488567.0
13-04 02:36:03,2.345,1.005,95.059,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2303483904.0,1299095552.0,2554916864.0,27461578752.0,4022492.0,28445939.0
13-04 02:36:04,2.326,1.246,94.850,0.0,0.0,1.578,0.0,73728.0,0.0,5.0,2303295488.0,1299095552.0,2557005824.0,27459678208.0,3672943.0,25917416.0
13-04 02:36:05,2.005,1.086,95.405,0.0,0.0,1.504,0.0,0.0,0.0,0.0,2303254528.0,1299095552.0,2559684608.0,27457040384.0,3697807.0,26037399.0
13-04 02:36:06,1.749,1.582,95.087,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2303287296.0,1299095552.0,2561744896.0,27454947328.0,3767806.0,26661235.0
13-04 02:36:07,2.168,1.251,95.079,0.0,0.0,1.501,0.0,8192.0,0.0,2.0,2303430656.0,1299095552.0,2564255744.0,27452293120.0,4072346.0,28884852.0
13-04 02:36:08,1.847,1.008,95.634,0.168,0.0,1.343,0.0,12288.0,0.0,2.0,2303373312.0,1299095552.0,2566533120.0,27450073088.0,3627315.0,25622006.0
13-04 02:36:09,2.003,1.002,95.492,0.0,0.0,1.503,0.0,94208.0,0.0,5.0,2303016960.0,1299095552.0,2568884224.0,27448078336.0,3695799.0,26181400.0
13-04 02:36:10,2.261,0.838,95.477,0.0,0.0,1.424,0.0,0.0,0.0,0.0,2302914560.0,1299095552.0,2571436032.0,27445628928.0,3826701.0,26907720.0
13-04 02:36:11,2.167,1.333,95.083,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2303037440.0,1299095552.0,2573541376.0,27443400704.0,4047342.0,28809175.0
13-04 02:36:12,2.0,1.167,95.250,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2302926848.0,1299095552.0,2576084992.0,27440967680.0,3692421.0,25956554.0
13-04 02:36:13,2.810,1.405,94.215,0.0,0.0,1.570,0.0,0.0,0.0,0.0,2303012864.0,1299095552.0,2578378752.0,27438587904.0,3651825.0,25805649.0
13-04 02:36:14,2.905,0.996,94.606,0.083,0.0,1.411,0.0,86016.0,0.0,7.0,2303578112.0,1299095552.0,2580836352.0,27435565056.0,3770169.0,26758501.0
13-04 02:36:15,1.915,1.749,94.754,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2302906368.0,1299095552.0,2583379968.0,27433693184.0,3898087.0,27167623.0
13-04 02:36:16,2.324,1.577,94.606,0.0,0.0,1.494,0.0,8192.0,0.0,2.0,2303406080.0,1299095552.0,2585640960.0,27430932480.0,3899728.0,27664681.0
13-04 02:36:17,1.853,0.842,95.956,0.0,0.0,1.348,0.0,71065600.0,0.0,71.0,2303594496.0,1299095552.0,2587963392.0,27428421632.0,3717914.0,26299490.0
13-04 02:36:18,2.007,0.920,95.569,0.0,0.0,1.505,0.0,126976.0,0.0,10.0,2303475712.0,1299095552.0,2590175232.0,27426328576.0,3650519.0,25720054.0
13-04 02:36:19,1.839,1.338,95.318,0.0,0.0,1.505,0.0,49152.0,0.0,3.0,2303533056.0,1299095552.0,2592813056.0,27423633408.0,3923994.0,27721794.0
13-04 02:36:20,2.002,1.501,94.912,0.167,0.0,1.418,0.0,12288.0,0.0,2.0,2303463424.0,1299095552.0,2594852864.0,27421663232.0,3796888.0,26714431.0
13-04 02:36:21,2.071,1.823,94.532,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2303762432.0,1299095552.0,2597281792.0,27418935296.0,3909743.0,27553315.0
13-04 02:36:22,2.632,1.974,93.914,0.0,0.0,1.480,0.0,20480.0,0.0,1.0,2303692800.0,1299095552.0,2599555072.0,27416731648.0,3662981.0,25824659.0
13-04 02:36:23,2.415,1.415,94.505,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2304409600.0,1299095552.0,2602000384.0,27413569536.0,4156930.0,29525714.0
13-04 02:36:24,1.599,1.094,96.128,0.0,0.0,1.178,0.0,73728.0,0.0,5.0,2304901120.0,1299095552.0,2604396544.0,27410681856.0,3671380.0,25835911.0
13-04 02:36:25,2.092,0.837,95.816,0.0,0.0,1.255,0.0,0.0,0.0,0.0,2305081344.0,1299095552.0,2606821376.0,27408076800.0,3751427.0,26272112.0
13-04 02:36:26,1.843,1.173,95.477,0.168,0.0,1.340,0.0,20480.0,0.0,3.0,2304675840.0,1299099648.0,2608873472.0,27406426112.0,3762621.0,26507281.0
13-04 02:36:27,2.500,1.083,94.750,0.0,0.0,1.667,0.0,0.0,0.0,0.0,2304765952.0,1299099648.0,2611322880.0,27403886592.0,4093959.0,28982488.0
13-04 02:36:28,2.320,1.574,94.615,0.0,0.0,1.491,0.0,0.0,0.0,0.0,2304540672.0,1299099648.0,2613862400.0,27401572352.0,3672491.0,25857764.0
13-04 02:36:29,1.846,1.174,95.554,0.0,0.0,1.426,0.0,90112.0,0.0,5.0,2304835584.0,1299099648.0,2615570432.0,27399569408.0,3741510.0,26310558.0
13-04 02:36:30,1.674,1.004,95.816,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2304516096.0,1299099648.0,2618679296.0,27396780032.0,3588218.0,25304075.0
13-04 02:36:31,1.838,1.504,94.987,0.167,0.0,1.504,0.0,24576.0,0.0,2.0,2304356352.0,1299099648.0,2621194240.0,27394424832.0,4162814.0,29984537.0
13-04 02:36:32,2.331,1.166,95.171,0.0,0.0,1.332,0.0,0.0,0.0,1.0,2304471040.0,1299099648.0,2623594496.0,27391909888.0,3639680.0,25732698.0
13-04 02:36:33,1.754,1.253,95.322,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2304790528.0,1299099648.0,2625548288.0,27389636608.0,3742306.0,26172647.0
13-04 02:36:34,2.575,1.744,94.518,0.0,0.0,1.163,0.0,86016.0,0.0,5.0,2305167360.0,1299099648.0,2627870720.0,27386937344.0,3782344.0,26746870.0
13-04 02:36:35,2.085,1.418,94.829,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2304528384.0,1299099648.0,2630475776.0,27384971264.0,4113176.0,28954811.0
13-04 02:36:36,2.005,1.253,95.405,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2304643072.0,1299099648.0,2632871936.0,27382460416.0,3663320.0,25814170.0
13-04 02:36:37,2.080,1.498,94.759,0.083,0.0,1.581,0.0,40960.0,0.0,8.0,2304331776.0,1299099648.0,2635407360.0,27380236288.0,3715851.0,26069262.0
13-04 02:36:38,2.085,1.501,95.163,0.0,0.0,1.251,0.0,0.0,0.0,0.0,2305126400.0,1299099648.0,2637312000.0,27377537024.0,3738187.0,26183716.0
13-04 02:36:39,2.174,1.171,94.900,0.0,0.0,1.756,0.0,86016.0,0.0,5.0,2304765952.0,1299099648.0,2640146432.0,27375063040.0,4180643.0,29567588.0
13-04 02:36:40,2.154,1.657,94.698,0.0,0.0,1.491,0.0,0.0,0.0,0.0,2304843776.0,1299099648.0,2642546688.0,27372584960.0,3692574.0,25861875.0
13-04 02:36:41,0.167,0.083,99.499,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2304856064.0,1299099648.0,2642751488.0,27372367872.0,299677.0,2056473.0
13-04 02:36:42,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2305470464.0,1299099648.0,2642784256.0,27371720704.0,41930.0,62255.0
13-04 02:36:43,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2305708032.0,1299099648.0,2642788352.0,27371479040.0,13158.0,21787.0
13-04 02:36:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2305708032.0,1299099648.0,2642788352.0,27371479040.0,13988.0,23095.0
13-04 02:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305708032.0,1299099648.0,2642788352.0,27371479040.0,13696.0,22914.0
13-04 02:36:46,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2305708032.0,1299099648.0,2642788352.0,27371479040.0,13022.0,21434.0
13-04 02:36:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,56389632.0,0.0,59.0,2305708032.0,1299099648.0,2642788352.0,27371479040.0,17159.0,27261.0
13-04 02:36:48,1.170,0.919,96.909,0.0,0.0,1.003,0.0,0.0,0.0,0.0,2305273856.0,1299099648.0,2643320832.0,27371380736.0,1991008.0,14172096.0
13-04 02:36:49,2.256,1.170,94.570,0.167,0.0,1.838,0.0,135168.0,0.0,11.0,2304806912.0,1299099648.0,2646482944.0,27368685568.0,4279470.0,30883604.0
13-04 02:36:50,1.839,1.421,95.569,0.0,0.0,1.171,0.0,0.0,0.0,0.0,2305212416.0,1299099648.0,2648879104.0,27365883904.0,4048273.0,29095203.0
13-04 02:36:51,2.743,1.330,94.431,0.0,0.0,1.496,0.0,8192.0,0.0,2.0,2305425408.0,1299099648.0,2651799552.0,27362750464.0,4271804.0,30814987.0
13-04 02:36:52,2.094,1.340,95.226,0.0,0.0,1.340,0.0,20480.0,0.0,1.0,2306129920.0,1299099648.0,2654564352.0,27359281152.0,4558603.0,32728994.0
13-04 02:36:53,1.838,1.420,94.904,0.0,0.0,1.838,0.0,0.0,0.0,0.0,2305904640.0,1299099648.0,2657611776.0,27356459008.0,4503049.0,32107049.0
13-04 02:36:54,1.853,1.011,95.535,0.0,0.0,1.601,0.0,90112.0,0.0,5.0,2305839104.0,1299099648.0,2660061184.0,27354075136.0,4503097.0,32092016.0
13-04 02:36:55,2.415,1.415,94.421,0.167,0.0,1.582,0.0,12288.0,0.0,2.0,2306093056.0,1299099648.0,2663010304.0,27350872064.0,4533617.0,32380491.0
13-04 02:36:56,2.005,1.504,94.820,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2305839104.0,1299099648.0,2666090496.0,27348045824.0,4365101.0,31233379.0
13-04 02:36:57,2.741,1.246,94.020,0.0,0.0,1.993,0.0,0.0,0.0,0.0,2305986560.0,1299099648.0,2668675072.0,27345313792.0,4762793.0,34048156.0
13-04 02:36:58,2.167,1.083,94.833,0.0,0.0,1.917,0.0,0.0,0.0,0.0,2305712128.0,1299099648.0,2671837184.0,27342426112.0,4381722.0,31972017.0
13-04 02:36:59,1.998,1.582,94.505,0.0,0.0,1.915,0.0,69632.0,0.0,5.0,2305703936.0,1299099648.0,2674417664.0,27339853824.0,4476956.0,32086989.0
13-04 02:37:00,2.254,1.085,94.908,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2306015232.0,1299099648.0,2677149696.0,27336810496.0,4318641.0,31221755.0
13-04 02:37:01,2.087,1.669,94.240,0.167,0.0,1.836,0.0,20480.0,0.0,3.0,2305986560.0,1299099648.0,2680578048.0,27333410816.0,4940711.0,35782275.0
13-04 02:37:02,1.508,1.173,95.561,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2306293760.0,1299099648.0,2682929152.0,27330752512.0,3947179.0,28240836.0
13-04 02:37:03,1.990,1.658,94.279,0.0,0.0,2.073,0.0,0.0,0.0,0.0,2306179072.0,1299099648.0,2686156800.0,27327639552.0,4676154.0,34060883.0
13-04 02:37:04,1.839,1.087,95.485,0.0,0.0,1.589,0.0,81920.0,0.0,5.0,2306560000.0,1299099648.0,2688376832.0,27325038592.0,4074914.0,29556745.0
13-04 02:37:05,2.271,1.346,94.701,0.0,0.0,1.682,0.0,0.0,0.0,0.0,2306129920.0,1299099648.0,2691465216.0,27322380288.0,5061660.0,36242682.0
13-04 02:37:06,2.0,1.250,94.917,0.250,0.0,1.583,0.0,24576.0,0.0,3.0,2306068480.0,1299103744.0,2694541312.0,27319361536.0,3946496.0,28578269.0
13-04 02:37:07,2.496,1.664,94.260,0.0,0.0,1.581,0.0,0.0,0.0,0.0,2305904640.0,1299103744.0,2697056256.0,27317010432.0,4818425.0,35056306.0
13-04 02:37:08,1.686,1.012,96.459,0.0,0.0,0.843,0.0,0.0,0.0,0.0,2305908736.0,1299103744.0,2700070912.0,27313991680.0,3985276.0,29004368.0
13-04 02:37:09,2.421,1.252,94.324,0.0,0.0,2.003,0.0,73728.0,0.0,5.0,2307387392.0,1299103744.0,2702495744.0,27310088192.0,4895681.0,35501877.0
13-04 02:37:10,1.995,0.914,95.345,0.0,0.0,1.746,0.0,0.0,0.0,0.0,2306228224.0,1299103744.0,2705965056.0,27307778048.0,3679707.0,26730504.0
13-04 02:37:11,2.647,2.233,93.631,0.0,0.0,1.489,0.0,0.0,0.0,0.0,2307366912.0,1299103744.0,2708201472.0,27304402944.0,4895101.0,35143043.0
13-04 02:37:12,2.085,1.585,94.662,0.167,0.0,1.501,0.0,45056.0,0.0,10.0,2307014656.0,1299107840.0,2711339008.0,27301613568.0,4429253.0,31917740.0
13-04 02:37:13,2.252,1.668,94.579,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2307330048.0,1299107840.0,2714075136.0,27298562048.0,4833659.0,34969382.0
13-04 02:37:14,2.492,1.495,94.601,0.0,0.0,1.412,0.0,65536.0,0.0,5.0,2306621440.0,1299107840.0,2716905472.0,27296440320.0,4053467.0,28660836.0
13-04 02:37:15,2.741,1.661,94.186,0.0,0.0,1.412,0.0,0.0,0.0,0.0,2306678784.0,1299107840.0,2719924224.0,27293364224.0,4892087.0,35136842.0
13-04 02:37:16,2.005,1.420,95.322,0.0,0.0,1.253,0.0,0.0,0.0,0.0,2306281472.0,1299107840.0,2722484224.0,27291201536.0,4009333.0,29049428.0
13-04 02:37:17,2.419,2.085,94.245,0.0,0.0,1.251,0.0,0.0,0.0,0.0,2306486272.0,1299107840.0,2725969920.0,27287511040.0,4782222.0,34444245.0
13-04 02:37:18,2.183,1.427,95.214,0.084,0.0,1.092,0.0,73728.0,0.0,6.0,2306490368.0,1299107840.0,2728460288.0,27285016576.0,4122676.0,29768617.0
13-04 02:37:19,2.003,1.336,94.574,0.0,0.0,2.087,0.0,53248.0,0.0,3.0,2306707456.0,1299107840.0,2731544576.0,27281715200.0,4823749.0,35109060.0
13-04 02:37:20,2.097,1.510,95.302,0.0,0.0,1.091,0.0,0.0,0.0,0.0,2306613248.0,1299107840.0,2734272512.0,27279081472.0,4210633.0,29981615.0
13-04 02:37:21,2.403,2.237,93.786,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2306998272.0,1299107840.0,2737164288.0,27275804672.0,4638758.0,33210756.0
13-04 02:37:22,2.419,1.835,94.495,0.0,0.0,1.251,0.0,95961088.0,0.0,98.0,2307514368.0,1299107840.0,2739847168.0,27272605696.0,4603672.0,32994805.0
13-04 02:37:23,1.833,1.583,95.583,0.0,0.0,1.0,0.0,0.0,0.0,0.0,2307407872.0,1299107840.0,2742296576.0,27270262784.0,3598523.0,25558776.0
13-04 02:37:24,2.075,2.075,93.610,0.083,0.0,2.158,0.0,151552.0,0.0,11.0,2307125248.0,1299107840.0,2745372672.0,27267469312.0,5010957.0,36110012.0
13-04 02:37:25,2.167,1.167,94.833,0.0,0.0,1.833,0.0,0.0,0.0,0.0,2307452928.0,1299107840.0,2747879424.0,27264634880.0,4551012.0,33127153.0
13-04 02:37:26,1.597,1.429,95.546,0.0,0.0,1.429,0.0,8192.0,0.0,2.0,2306588672.0,1299107840.0,2750955520.0,27262423040.0,4220621.0,30098356.0
13-04 02:37:27,2.817,1.740,93.869,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2307432448.0,1299107840.0,2753671168.0,27258863616.0,4393361.0,31478214.0
13-04 02:37:28,2.510,1.088,94.644,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2307522560.0,1299107840.0,2756501504.0,27255943168.0,4639415.0,33540467.0
13-04 02:37:29,2.331,1.249,94.754,0.0,0.0,1.665,0.0,69632.0,0.0,5.0,2307842048.0,1299107840.0,2759294976.0,27252830208.0,4275267.0,30560151.0
13-04 02:37:30,2.008,1.590,94.728,0.167,0.0,1.506,0.0,12288.0,0.0,2.0,2307715072.0,1299107840.0,2762309632.0,27249942528.0,4569348.0,32596827.0
13-04 02:37:31,2.554,2.059,93.328,0.0,0.0,2.059,0.0,0.0,0.0,0.0,2307915776.0,1299107840.0,2765217792.0,27246833664.0,4728958.0,33909027.0
13-04 02:37:32,2.158,1.826,94.523,0.0,0.0,1.494,0.0,0.0,0.0,0.0,2307444736.0,1299107840.0,2768035840.0,27244486656.0,4117413.0,29703680.0
13-04 02:37:33,2.083,1.667,94.583,0.0,0.0,1.667,0.0,0.0,0.0,0.0,2307411968.0,1299107840.0,2770833408.0,27241721856.0,4585486.0,32794944.0
13-04 02:37:34,2.564,1.820,93.879,0.0,0.0,1.737,0.0,73728.0,0.0,5.0,2307559424.0,1299107840.0,2773540864.0,27238866944.0,4708866.0,33316286.0
13-04 02:37:35,1.672,1.338,95.401,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2307866624.0,1299107840.0,2776248320.0,27235852288.0,4164865.0,30335786.0
13-04 02:37:36,2.265,1.174,94.631,0.168,0.0,1.762,0.0,20480.0,0.0,3.0,2308472832.0,1299107840.0,2778882048.0,27232612352.0,4658392.0,33421337.0
13-04 02:37:37,2.335,1.418,94.579,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2308345856.0,1299107840.0,2781868032.0,27229753344.0,4640294.0,33071155.0
13-04 02:37:38,2.248,1.582,94.754,0.0,0.0,1.415,0.0,0.0,0.0,0.0,2308206592.0,1299107840.0,2785054720.0,27226705920.0,4311607.0,31109664.0
13-04 02:37:39,1.923,1.505,94.900,0.0,0.0,1.672,0.0,73728.0,0.0,5.0,2308395008.0,1299107840.0,2787811328.0,27223760896.0,4528473.0,32572887.0
13-04 02:37:40,1.930,1.342,95.302,0.0,0.0,1.426,0.0,0.0,0.0,0.0,2308714496.0,1299107840.0,2790518784.0,27220733952.0,4556657.0,32761929.0
13-04 02:37:41,2.335,1.251,94.912,0.083,0.0,1.418,0.0,24576.0,0.0,3.0,2308227072.0,1299111936.0,2793414656.0,27218321408.0,4277158.0,30735720.0
13-04 02:37:42,2.020,0.842,95.707,0.0,0.0,1.431,0.0,0.0,0.0,0.0,2309238784.0,1299111936.0,2796683264.0,27214041088.0,4549651.0,32891606.0
13-04 02:37:43,2.096,1.174,94.971,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2309480448.0,1299111936.0,2799333376.0,27211149312.0,4799723.0,34465216.0
13-04 02:37:44,1.582,1.249,95.337,0.0,0.0,1.832,0.0,73728.0,0.0,5.0,2309271552.0,1299111936.0,2802053120.0,27208638464.0,3915739.0,28545501.0
13-04 02:37:45,2.515,1.174,94.635,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2309898240.0,1299111936.0,2805039104.0,27205025792.0,5036988.0,36600981.0
13-04 02:37:46,1.589,1.171,95.736,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2309566464.0,1299111936.0,2807746560.0,27202650112.0,3808131.0,27173680.0
13-04 02:37:47,2.411,1.579,93.849,0.166,0.0,1.995,0.0,45056.0,0.0,8.0,2309234688.0,1299111936.0,2811002880.0,27199725568.0,4899180.0,35216517.0
13-04 02:37:48,2.174,1.171,95.151,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2309398528.0,1299111936.0,2813702144.0,27196862464.0,4249905.0,30915653.0
13-04 02:37:49,2.965,2.389,93.081,0.0,0.0,1.565,0.0,94208.0,0.0,5.0,2310311936.0,1299111936.0,2816344064.0,27193307136.0,4662725.0,33298303.0
13-04 02:37:50,3.175,0.835,94.403,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2309652480.0,1299111936.0,2819186688.0,27191123968.0,4212396.0,30406811.0
13-04 02:37:51,2.161,1.579,94.264,0.0,0.0,1.995,0.0,0.0,0.0,0.0,2309320704.0,1299111936.0,2822123520.0,27188518912.0,4687734.0,34130922.0
13-04 02:37:52,2.181,1.091,95.554,0.0,0.0,1.174,0.0,84758528.0,0.0,84.0,2309246976.0,1299111936.0,2825138176.0,27185577984.0,4007538.0,28920040.0
13-04 02:37:53,2.647,2.151,93.218,0.165,0.0,1.820,0.0,12288.0,0.0,2.0,2309943296.0,1299116032.0,2827649024.0,27182366720.0,5074088.0,36930400.0
13-04 02:37:54,2.502,1.168,94.829,0.0,0.0,1.501,0.0,110592.0,0.0,8.0,2310860800.0,1299116032.0,2830389248.0,27178708992.0,3895127.0,27784778.0
13-04 02:37:55,2.019,1.262,95.290,0.0,0.0,1.430,0.0,0.0,0.0,0.0,2310352896.0,1299116032.0,2833362944.0,27176243200.0,4637733.0,33328476.0
13-04 02:37:56,2.013,0.923,95.386,0.0,0.0,1.678,0.0,0.0,0.0,0.0,2310189056.0,1299116032.0,2836353024.0,27173416960.0,4527231.0,32643109.0
13-04 02:37:57,1.934,1.262,95.542,0.0,0.0,1.262,0.0,28672.0,0.0,3.0,2310279168.0,1299116032.0,2838994944.0,27170684928.0,4173673.0,29732950.0
13-04 02:37:58,1.925,1.757,94.812,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2310197248.0,1299116032.0,2841927680.0,27167834112.0,4565369.0,32336732.0
13-04 02:37:59,2.345,1.424,94.724,0.084,0.0,1.424,0.0,102400.0,0.0,8.0,2309898240.0,1299116032.0,2844733440.0,27165327360.0,4712061.0,33682370.0
13-04 02:38:00,2.158,1.660,94.606,0.0,0.0,1.577,0.0,0.0,0.0,0.0,2310283264.0,1299116032.0,2847309824.0,27162365952.0,4170416.0,29725493.0
13-04 02:38:01,2.658,1.910,94.103,0.0,0.0,1.329,0.0,8192.0,0.0,2.0,2310225920.0,1299116032.0,2850185216.0,27159547904.0,4763271.0,34269043.0
13-04 02:38:02,2.490,1.494,94.274,0.0,0.0,1.743,0.0,0.0,0.0,0.0,2310557696.0,1299116032.0,2852470784.0,27156930560.0,4300106.0,30649543.0
13-04 02:38:03,2.353,1.092,94.958,0.0,0.0,1.597,0.0,0.0,0.0,0.0,2311262208.0,1299116032.0,2856071168.0,27152625664.0,4461898.0,31967902.0
13-04 02:38:04,2.176,1.339,94.728,0.0,0.0,1.757,0.0,69632.0,0.0,5.0,2311446528.0,1299116032.0,2858999808.0,27149512704.0,4687965.0,33537262.0
13-04 02:38:05,1.995,1.663,94.347,0.249,0.0,1.746,0.0,12288.0,0.0,2.0,2311458816.0,1299116032.0,2861625344.0,27146874880.0,4368888.0,31052584.0
13-04 02:38:06,2.149,1.901,93.802,0.0,0.0,2.149,0.0,0.0,0.0,0.0,2311983104.0,1299116032.0,2864340992.0,27143634944.0,4448197.0,32062648.0
13-04 02:38:07,2.178,1.173,95.142,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2311208960.0,1299116032.0,2867236864.0,27141513216.0,4535352.0,32340883.0
13-04 02:38:08,2.909,1.413,93.849,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2311528448.0,1299116032.0,2870038528.0,27138392064.0,4626335.0,32913926.0
13-04 02:38:09,2.172,1.671,94.987,0.0,0.0,1.170,0.0,73728.0,0.0,5.0,2311528448.0,1299116032.0,2872930304.0,27135500288.0,4311018.0,30854329.0
13-04 02:38:10,2.409,1.827,94.186,0.0,0.0,1.578,0.0,0.0,0.0,0.0,2311315456.0,1299116032.0,2875871232.0,27132772352.0,4580959.0,32783059.0
13-04 02:38:11,2.335,1.918,93.912,0.167,0.0,1.668,0.0,20480.0,0.0,3.0,2312118272.0,1299116032.0,2878943232.0,27128897536.0,4731521.0,34368308.0
13-04 02:38:12,1.928,1.425,95.306,0.0,0.0,1.341,0.0,0.0,0.0,0.0,2312470528.0,1299116032.0,2881130496.0,27126358016.0,4317007.0,30810528.0
13-04 02:38:13,1.763,1.092,95.634,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2311897088.0,1299116032.0,2884378624.0,27123683328.0,4275035.0,30732392.0
13-04 02:38:14,2.588,1.169,94.992,0.0,0.0,1.252,0.0,86016.0,0.0,5.0,2312118272.0,1299116032.0,2887000064.0,27120840704.0,4372966.0,32271611.0
13-04 02:38:15,1.921,1.420,94.737,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2312105984.0,1299116032.0,2889621504.0,27118231552.0,4512898.0,32178119.0
13-04 02:38:16,2.020,0.842,95.539,0.168,0.0,1.431,0.0,24576.0,0.0,3.0,2311917568.0,1299116032.0,2892853248.0,27115188224.0,4455962.0,32570747.0
13-04 02:38:17,2.671,1.503,94.491,0.0,0.0,1.336,0.0,0.0,0.0,0.0,2311565312.0,1299116032.0,2895360000.0,27113033728.0,4839759.0,34691707.0
13-04 02:38:18,1.681,1.092,95.714,0.0,0.0,1.513,0.0,73728.0,0.0,6.0,2311880704.0,1299116032.0,2898448384.0,27109629952.0,4116119.0,29469239.0
13-04 02:38:19,2.259,1.423,94.728,0.0,0.0,1.590,0.0,53248.0,0.0,3.0,2311786496.0,1299116032.0,2901209088.0,27106963456.0,4731248.0,33923941.0
13-04 02:38:20,2.030,0.846,95.939,0.0,0.0,1.184,0.0,0.0,0.0,0.0,2311991296.0,1299116032.0,2904244224.0,27103723520.0,4322886.0,31151005.0
13-04 02:38:21,1.348,0.927,96.125,0.0,0.0,1.601,0.0,0.0,0.0,0.0,2311802880.0,1299116032.0,2906648576.0,27101507584.0,3933694.0,27869758.0
13-04 02:38:22,1.751,1.668,94.495,0.083,0.0,2.002,0.0,85184512.0,0.0,94.0,2312364032.0,1299116032.0,2909700096.0,27097894912.0,4865064.0,35929742.0
13-04 02:38:23,1.765,1.176,95.462,0.0,0.0,1.597,0.0,0.0,0.0,0.0,2312626176.0,1299116032.0,2912534528.0,27094798336.0,4316064.0,30776563.0
13-04 02:38:24,2.329,1.331,94.676,0.083,0.0,1.581,0.0,114688.0,0.0,8.0,2312740864.0,1299116032.0,2915119104.0,27092099072.0,4472398.0,32463371.0
13-04 02:38:25,2.506,1.337,94.820,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2312175616.0,1299116032.0,2918281216.0,27089502208.0,4672901.0,33569956.0
13-04 02:38:26,2.732,1.821,94.040,0.0,0.0,1.407,0.0,0.0,0.0,0.0,2312040448.0,1299116032.0,2921431040.0,27086487552.0,4654989.0,33710120.0
13-04 02:38:27,2.486,1.740,94.283,0.0,0.0,1.491,0.0,0.0,0.0,0.0,2311974912.0,1299116032.0,2923687936.0,27084296192.0,4132423.0,29507049.0
13-04 02:38:28,2.564,1.737,94.045,0.083,0.0,1.572,0.0,12288.0,0.0,2.0,2312327168.0,1299116032.0,2926800896.0,27080830976.0,4206983.0,30252358.0
13-04 02:38:29,2.596,1.424,94.640,0.0,0.0,1.340,0.0,86016.0,0.0,5.0,2312986624.0,1299116032.0,2929672192.0,27077300224.0,4614079.0,33391685.0
13-04 02:38:30,2.638,2.391,93.405,0.0,0.0,1.566,0.0,0.0,0.0,0.0,2312974336.0,1299116032.0,2932412416.0,27074572288.0,4642309.0,33269961.0
13-04 02:38:31,2.158,1.494,94.440,0.0,0.0,1.909,0.0,0.0,0.0,0.0,2312962048.0,1299116032.0,2935324672.0,27071672320.0,4175046.0,30117950.0
13-04 02:38:32,2.401,1.821,93.626,0.0,0.0,2.152,0.0,24576.0,0.0,1.0,2312368128.0,1299116032.0,2938232832.0,27069358080.0,4659678.0,33256319.0
13-04 02:38:33,2.328,1.663,94.181,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2312581120.0,1299116032.0,2940624896.0,27066753024.0,4455356.0,31595315.0
13-04 02:38:34,2.094,0.838,94.891,0.084,0.0,2.094,0.0,98304.0,0.0,8.0,2312691712.0,1299120128.0,2943459328.0,27063803904.0,4412455.0,31775674.0
13-04 02:38:35,2.494,1.663,94.347,0.0,0.0,1.496,0.0,0.0,0.0,0.0,2312699904.0,1299120128.0,2946433024.0,27060822016.0,4653382.0,33796274.0
13-04 02:38:36,2.333,1.500,94.583,0.0,0.0,1.583,0.0,8192.0,0.0,2.0,2312904704.0,1299120128.0,2949025792.0,27058024448.0,4235830.0,30305998.0
13-04 02:38:37,1.682,1.093,95.627,0.0,0.0,1.598,0.0,12288.0,0.0,2.0,2312527872.0,1299120128.0,2952101888.0,27055325184.0,4495023.0,32446315.0
13-04 02:38:38,3.408,0.914,93.849,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2313146368.0,1299120128.0,2955194368.0,27051614208.0,4681062.0,33906516.0
13-04 02:38:39,2.080,1.498,94.509,0.0,0.0,1.913,0.0,86016.0,0.0,6.0,2313109504.0,1299120128.0,2957582336.0,27049263104.0,4215203.0,29992379.0
13-04 02:38:40,1.846,1.342,95.050,0.168,0.0,1.594,0.0,12288.0,0.0,2.0,2312921088.0,1299120128.0,2960531456.0,27046502400.0,4526836.0,32251986.0
13-04 02:38:41,2.427,1.339,94.979,0.0,0.0,1.255,0.0,0.0,0.0,0.0,2313715712.0,1299120128.0,2963423232.0,27042816000.0,4532684.0,32443193.0
13-04 02:38:42,2.479,1.653,93.967,0.0,0.0,1.901,0.0,0.0,0.0,0.0,2313646080.0,1299120128.0,2965995520.0,27040313344.0,4395554.0,31489036.0
13-04 02:38:43,2.341,1.171,95.067,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2313703424.0,1299120128.0,2969022464.0,27037229056.0,4364924.0,31523042.0
13-04 02:38:44,2.092,1.339,94.895,0.0,0.0,1.674,0.0,86016.0,0.0,5.0,2314240000.0,1299120128.0,2972012544.0,27033702400.0,4776050.0,34590639.0
13-04 02:38:45,1.522,0.761,96.365,0.0,0.0,1.352,0.0,0.0,0.0,0.0,2313826304.0,1299120128.0,2974613504.0,27031515136.0,4144002.0,29771569.0
13-04 02:38:46,2.087,1.085,94.574,0.167,0.0,2.087,0.0,20480.0,0.0,4.0,2314268672.0,1299120128.0,2977697792.0,27027988480.0,4862582.0,35295764.0
13-04 02:38:47,1.928,1.174,94.971,0.0,0.0,1.928,0.0,0.0,0.0,0.0,2314047488.0,1299120128.0,2980519936.0,27025387520.0,4330799.0,31239427.0
13-04 02:38:48,1.337,0.835,96.825,0.0,0.0,1.003,0.0,0.0,0.0,0.0,2314047488.0,1299120128.0,2982744064.0,27023163392.0,3023219.0,22398760.0
13-04 02:38:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2313748480.0,1299120128.0,2983063552.0,27023142912.0,12441.0,20577.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313752576.0,1299120128.0,2983059456.0,27023142912.0,17670.0,32855.0
13-04 02:38:51,0.334,0.083,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2313752576.0,1299120128.0,2983059456.0,27023142912.0,15452.0,25317.0
13-04 02:38:52,0.167,0.167,99.333,0.250,0.0,0.083,0.0,74473472.0,0.0,77.0,2313752576.0,1299120128.0,2983059456.0,27023142912.0,12596.0,20806.0
13-04 02:38:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313748480.0,1299120128.0,2983063552.0,27023142912.0,13536.0,22757.0
13-04 02:38:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,5.0,2313748480.0,1299120128.0,2983063552.0,27023142912.0,12098.0,20242.0
13-04 02:38:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313748480.0,1299120128.0,2983063552.0,27023142912.0,15695.0,26440.0
13-04 02:38:56,1.425,1.006,95.725,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2313428992.0,1299120128.0,2984849408.0,27021676544.0,3469816.0,24505159.0
13-04 02:38:57,2.329,0.998,95.175,0.0,0.0,1.498,0.0,28672.0,0.0,5.0,2313785344.0,1299120128.0,2987696128.0,27018473472.0,4232793.0,31031357.0
13-04 02:38:58,2.094,1.089,94.975,0.168,0.0,1.675,0.0,12288.0,0.0,2.0,2313805824.0,1299120128.0,2991009792.0,27015139328.0,5088502.0,37597639.0
13-04 02:38:59,2.405,1.575,94.610,0.0,0.0,1.410,0.0,73728.0,0.0,5.0,2313703424.0,1299120128.0,2993885184.0,27012366336.0,4145331.0,29920060.0
13-04 02:39:00,2.163,1.830,94.093,0.0,0.0,1.913,0.0,0.0,0.0,0.0,2313920512.0,1299120128.0,2996961280.0,27009073152.0,5195430.0,37920386.0
13-04 02:39:01,2.805,1.980,93.729,0.0,0.0,1.485,0.0,0.0,0.0,0.0,2313728000.0,1299120128.0,2999472128.0,27006754816.0,4363349.0,31231264.0
13-04 02:39:02,2.836,2.168,93.912,0.0,0.0,1.084,0.0,0.0,0.0,0.0,2313584640.0,1299120128.0,3003097088.0,27003273216.0,5137098.0,36806066.0
13-04 02:39:03,2.320,1.574,94.283,0.0,0.0,1.823,0.0,0.0,0.0,0.0,2314170368.0,1299120128.0,3005378560.0,27000406016.0,4618359.0,33256507.0
13-04 02:39:04,2.577,1.413,93.849,0.083,0.0,2.078,0.0,86016.0,0.0,7.0,2314260480.0,1299120128.0,3008942080.0,26996752384.0,4702413.0,34540336.0
13-04 02:39:05,2.267,1.427,94.878,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2314629120.0,1299120128.0,3012083712.0,26993242112.0,5186220.0,37902894.0
13-04 02:39:06,2.005,1.253,95.572,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2314272768.0,1299120128.0,3014955008.0,26990727168.0,4071636.0,29441888.0
13-04 02:39:07,2.161,1.995,93.932,0.0,0.0,1.912,0.0,24576.0,0.0,1.0,2314678272.0,1299120128.0,3018117120.0,26987159552.0,5358897.0,38989501.0
13-04 02:39:08,1.849,1.176,95.462,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2314158080.0,1299120128.0,3020652544.0,26985144320.0,4459853.0,32075408.0
13-04 02:39:09,1.682,1.009,95.458,0.0,0.0,1.850,0.0,98304.0,0.0,6.0,2314174464.0,1299120128.0,3024740352.0,26981040128.0,4762348.0,34552983.0
13-04 02:39:10,3.063,1.159,93.626,0.083,0.0,2.070,0.0,12288.0,0.0,2.0,2314022912.0,1299120128.0,3027619840.0,26978312192.0,4751635.0,34195074.0
13-04 02:39:11,2.822,1.660,93.610,0.0,0.0,1.909,0.0,20480.0,0.0,5.0,2314092544.0,1299120128.0,3030691840.0,26975170560.0,5136796.0,37050104.0
13-04 02:39:12,3.426,2.692,92.088,0.0,0.0,1.794,0.0,8192.0,0.0,1.0,2314584064.0,1299120128.0,3033124864.0,26972246016.0,4768363.0,33842966.0
13-04 02:39:13,2.592,1.087,94.649,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2314850304.0,1299120128.0,3036540928.0,26968563712.0,4775781.0,34509574.0
13-04 02:39:14,2.328,1.496,94.015,0.0,0.0,2.161,0.0,86016.0,0.0,6.0,2314551296.0,1299120128.0,3039498240.0,26965905408.0,4904465.0,35321332.0
13-04 02:39:15,1.766,1.177,95.542,0.0,0.0,1.514,0.0,0.0,0.0,0.0,2314153984.0,1299120128.0,3042906112.0,26962894848.0,4703103.0,33923694.0
13-04 02:39:16,2.159,1.578,94.020,0.249,0.0,1.993,0.0,12288.0,0.0,2.0,2314305536.0,1299120128.0,3045584896.0,26960064512.0,4906797.0,35638201.0
13-04 02:39:17,2.345,1.340,94.640,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2314719232.0,1299120128.0,3048947712.0,26956288000.0,4832121.0,34744846.0
13-04 02:39:18,2.577,1.663,94.098,0.0,0.0,1.663,0.0,53248.0,0.0,4.0,2314473472.0,1299120128.0,3052306432.0,26953175040.0,4970347.0,35995242.0
13-04 02:39:19,2.099,1.343,95.130,0.0,0.0,1.427,0.0,53248.0,0.0,3.0,2314420224.0,1299120128.0,3054997504.0,26950537216.0,4611667.0,33102442.0
13-04 02:39:20,2.258,1.338,95.067,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2314383360.0,1299120128.0,3058147328.0,26947424256.0,4691408.0,34128956.0
13-04 02:39:21,2.764,1.256,94.054,0.0,0.0,1.926,0.0,8192.0,0.0,2.0,2314473472.0,1299120128.0,3061358592.0,26944122880.0,4948720.0,35546457.0
13-04 02:39:22,2.443,1.179,94.945,0.253,0.0,1.179,0.0,49152.0,0.0,4.0,2315923456.0,1299120128.0,3064295424.0,26939736064.0,4668380.0,33137906.0
13-04 02:39:23,2.645,2.149,93.554,0.0,0.0,1.653,0.0,0.0,0.0,0.0,2316021760.0,1299120128.0,3067301888.0,26936631296.0,5065914.0,36625859.0
13-04 02:39:24,2.656,1.494,94.357,0.0,0.0,1.494,0.0,77824.0,0.0,5.0,2316058624.0,1299120128.0,3070218240.0,26933678080.0,4377531.0,31520445.0
13-04 02:39:25,2.263,1.509,94.719,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2315378688.0,1299120128.0,3073458176.0,26931118080.0,5088788.0,36744845.0
13-04 02:39:26,1.857,1.013,95.781,0.0,0.0,1.350,0.0,0.0,0.0,0.0,2315837440.0,1299120128.0,3075899392.0,26928218112.0,4652374.0,33656786.0
13-04 02:39:27,3.055,1.982,93.311,0.0,0.0,1.652,0.0,95748096.0,0.0,94.0,2315538432.0,1299120128.0,3079819264.0,26924597248.0,5166748.0,37709671.0
13-04 02:39:28,2.337,1.503,94.407,0.083,0.0,1.669,0.0,12288.0,0.0,2.0,2315501568.0,1299120128.0,3082514432.0,26921938944.0,4774461.0,34425189.0
13-04 02:39:29,2.669,1.334,94.495,0.0,0.0,1.501,0.0,98304.0,0.0,8.0,2315886592.0,1299120128.0,3085619200.0,26918449152.0,4718915.0,34676844.0
13-04 02:39:30,2.425,1.171,94.900,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2315476992.0,1299120128.0,3088887808.0,26915590144.0,5042041.0,36929847.0
13-04 02:39:31,2.573,1.743,93.859,0.0,0.0,1.826,0.0,0.0,0.0,0.0,2316083200.0,1299120128.0,3092250624.0,26911621120.0,4707912.0,33985588.0
13-04 02:39:32,2.007,1.003,95.318,0.0,0.0,1.672,0.0,40960.0,0.0,7.0,2315558912.0,1299120128.0,3094994944.0,26909401088.0,4454289.0,32438398.0
13-04 02:39:33,2.647,1.572,93.962,0.0,0.0,1.820,0.0,0.0,0.0,0.0,2315907072.0,1299120128.0,3098189824.0,26905858048.0,4571017.0,33235910.0
13-04 02:39:34,2.314,1.736,93.719,0.083,0.0,2.149,0.0,98304.0,0.0,7.0,2315595776.0,1299120128.0,3101163520.0,26903195648.0,4812547.0,34959845.0
13-04 02:39:35,2.570,1.907,93.864,0.0,0.0,1.658,0.0,0.0,0.0,0.0,2316054528.0,1299120128.0,3104010240.0,26899890176.0,4888592.0,35439103.0
13-04 02:39:36,2.579,1.664,94.260,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2316734464.0,1299120128.0,3106848768.0,26896371712.0,4861080.0,35119663.0
13-04 02:39:37,2.490,1.162,94.523,0.0,0.0,1.826,0.0,0.0,0.0,0.0,2305785856.0,1299120128.0,3110109184.0,26904059904.0,4408925.0,32119712.0
13-04 02:39:38,2.598,1.760,94.132,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2305007616.0,1299120128.0,3113086976.0,26901860352.0,5078467.0,36687196.0
13-04 02:39:39,2.415,1.249,94.671,0.0,0.0,1.665,0.0,73728.0,0.0,5.0,2305003520.0,1299120128.0,3116228608.0,26898722816.0,4590051.0,33276616.0
13-04 02:39:40,2.337,1.586,94.324,0.167,0.0,1.586,0.0,12288.0,0.0,2.0,2305404928.0,1299120128.0,3119263744.0,26895286272.0,5042033.0,36740666.0
13-04 02:39:41,1.847,1.259,95.382,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2305134592.0,1299120128.0,3122487296.0,26892333056.0,4725753.0,34099737.0
13-04 02:39:42,1.850,1.346,95.038,0.0,0.0,1.766,0.0,32768.0,0.0,2.0,2306215936.0,1299120128.0,3125530624.0,26888208384.0,4887460.0,35288351.0
13-04 02:39:43,2.579,1.414,94.176,0.0,0.0,1.830,0.0,0.0,0.0,0.0,2305880064.0,1299120128.0,3128254464.0,26885820416.0,4644330.0,33481297.0
13-04 02:39:44,2.417,1.917,94.333,0.0,0.0,1.333,0.0,94208.0,0.0,6.0,2305683456.0,1299120128.0,3131768832.0,26882502656.0,4829600.0,34987586.0
13-04 02:39:45,2.808,2.064,93.476,0.0,0.0,1.652,0.0,0.0,0.0,0.0,2306146304.0,1299120128.0,3134840832.0,26878967808.0,4802285.0,34728885.0
13-04 02:39:46,3.311,2.070,92.881,0.166,0.0,1.573,0.0,28672.0,0.0,6.0,2306699264.0,1299120128.0,3137961984.0,26875293696.0,4872864.0,34977395.0
13-04 02:39:47,2.179,1.174,94.887,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2306134016.0,1299120128.0,3141353472.0,26872467456.0,4960469.0,36159213.0
13-04 02:39:48,2.185,1.176,95.378,0.0,0.0,1.261,0.0,0.0,0.0,0.0,2305875968.0,1299120128.0,3144310784.0,26869768192.0,4527353.0,32621433.0
13-04 02:39:49,2.415,1.665,94.088,0.0,0.0,1.832,0.0,90112.0,0.0,5.0,2306138112.0,1299120128.0,3147169792.0,26866647040.0,5010087.0,36186360.0
13-04 02:39:50,3.485,1.992,93.278,0.0,0.0,1.245,0.0,0.0,0.0,0.0,2306248704.0,1299120128.0,3150286848.0,26863419392.0,4748399.0,34294593.0
13-04 02:39:51,2.101,1.176,95.294,0.0,0.0,1.429,0.0,0.0,0.0,0.0,2306686976.0,1299120128.0,3152994304.0,26860273664.0,4681989.0,33750694.0
13-04 02:39:52,2.176,1.255,94.812,0.167,0.0,1.590,0.0,32768.0,0.0,3.0,2306002944.0,1299120128.0,3156373504.0,26857578496.0,4801466.0,34658946.0
13-04 02:39:53,1.921,1.587,94.570,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2305712128.0,1299120128.0,3159486464.0,26854756352.0,4814954.0,34714542.0
13-04 02:39:54,2.345,1.675,94.472,0.0,0.0,1.508,0.0,90112.0,0.0,5.0,2306191360.0,1299120128.0,3162345472.0,26851418112.0,4739234.0,34117828.0
13-04 02:39:55,2.174,1.338,94.732,0.0,0.0,1.756,0.0,0.0,0.0,0.0,2306031616.0,1299120128.0,3165609984.0,26848313344.0,4996756.0,36146653.0
13-04 02:39:56,1.754,1.587,94.653,0.0,0.0,2.005,0.0,8192.0,0.0,1.0,2306494464.0,1299120128.0,3168235520.0,26845224960.0,4875454.0,35187881.0
13-04 02:39:57,2.106,1.011,95.451,0.0,0.0,1.432,0.0,92188672.0,0.0,98.0,2305904640.0,1299120128.0,3171291136.0,26842759168.0,4666766.0,33649810.0
13-04 02:39:58,2.413,1.664,93.927,0.250,0.0,1.747,0.0,28672.0,0.0,3.0,2306134016.0,1299120128.0,3174846464.0,26838974464.0,4972269.0,36052671.0
13-04 02:39:59,2.734,1.326,93.952,0.0,0.0,1.988,0.0,110592.0,0.0,8.0,2306019328.0,1299120128.0,3177758720.0,26836176896.0,4734883.0,34211434.0
13-04 02:40:00,2.181,1.426,95.218,0.0,0.0,1.174,0.0,0.0,0.0,0.0,2306027520.0,1299120128.0,3180851200.0,26833076224.0,4737493.0,34226834.0
13-04 02:40:01,1.939,1.349,95.194,0.0,0.0,1.518,0.0,0.0,0.0,0.0,2306519040.0,1299120128.0,3183988736.0,26829447168.0,4972800.0,35875818.0
13-04 02:40:02,2.085,1.585,94.829,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2306899968.0,1299120128.0,3187134464.0,26825920512.0,4615558.0,33724355.0
13-04 02:40:03,3.083,1.083,93.833,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2307096576.0,1299120128.0,3189981184.0,26822877184.0,4776810.0,34544766.0
13-04 02:40:04,2.008,1.757,94.644,0.084,0.0,1.506,0.0,98304.0,0.0,7.0,2307428352.0,1299120128.0,3192983552.0,26819543040.0,4721790.0,34193248.0
13-04 02:40:05,1.925,1.172,95.063,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2307084288.0,1299120128.0,3196309504.0,26816561152.0,4859197.0,35178123.0
13-04 02:40:06,1.595,1.595,95.466,0.0,0.0,1.343,0.0,0.0,0.0,0.0,2307330048.0,1299120128.0,3199270912.0,26813353984.0,4629146.0,34021045.0
13-04 02:40:07,2.907,1.910,93.771,0.0,0.0,1.412,0.0,40960.0,0.0,9.0,2306764800.0,1299120128.0,3202179072.0,26811011072.0,5331364.0,38647068.0
13-04 02:40:08,2.101,1.092,95.546,0.0,0.0,1.261,0.0,0.0,0.0,0.0,2306727936.0,1299120128.0,3205648384.0,26807578624.0,4398178.0,31574793.0
13-04 02:40:09,2.504,1.419,93.239,1.586,0.0,1.252,0.0,36950016.0,0.0,46.0,2307842048.0,1299120128.0,3207876608.0,26804236288.0,4348727.0,31565182.0
13-04 02:40:10,4.975,2.156,91.459,0.083,0.0,1.327,0.0,12288.0,0.0,2.0,2307092480.0,1299120128.0,3211350016.0,26801512448.0,5221776.0,37657456.0
13-04 02:40:11,2.912,1.997,93.261,0.0,0.0,1.830,0.0,0.0,0.0,0.0,2308042752.0,1299120128.0,3214307328.0,26797604864.0,5000154.0,36148756.0
13-04 02:40:12,2.013,1.426,95.134,0.0,0.0,1.426,0.0,20480.0,0.0,1.0,2307522560.0,1299120128.0,3217457152.0,26794975232.0,4656509.0,33238561.0
13-04 02:40:13,2.741,1.827,93.605,0.0,0.0,1.827,0.0,0.0,0.0,0.0,2307362816.0,1299120128.0,3220815872.0,26791776256.0,4937415.0,35604906.0
13-04 02:40:14,2.667,1.250,94.333,0.0,0.0,1.750,0.0,61440.0,0.0,4.0,2308493312.0,1299120128.0,3223658496.0,26787803136.0,4882558.0,34858846.0
13-04 02:40:15,2.241,1.909,94.274,0.0,0.0,1.577,0.0,0.0,0.0,0.0,2307592192.0,1299120128.0,3226873856.0,26785488896.0,4523809.0,33035150.0
13-04 02:40:16,3.271,2.535,92.314,0.245,0.0,1.635,0.0,12288.0,0.0,2.0,2307756032.0,1299120128.0,3229564928.0,26782633984.0,5136224.0,37140181.0
13-04 02:40:17,2.924,1.337,94.653,0.0,0.0,1.086,0.0,12288.0,0.0,1.0,2307788800.0,1299120128.0,3232874496.0,26779291648.0,4664413.0,33810616.0
13-04 02:40:18,2.172,1.170,94.737,0.0,0.0,1.921,0.0,90112.0,0.0,6.0,2307907584.0,1299120128.0,3235930112.0,26776117248.0,4568152.0,32774254.0
13-04 02:40:19,2.504,1.419,94.324,0.0,0.0,1.753,0.0,49152.0,0.0,3.0,2307911680.0,1299120128.0,3239223296.0,26772819968.0,5028686.0,36479100.0
13-04 02:40:20,3.172,1.419,93.823,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2308415488.0,1299120128.0,3241984000.0,26769555456.0,4907677.0,35209450.0
13-04 02:40:21,2.090,1.003,94.816,0.0,0.0,2.090,0.0,0.0,0.0,0.0,2308534272.0,1299120128.0,3245015040.0,26766405632.0,4607592.0,33286347.0
13-04 02:40:22,3.295,2.059,92.669,0.082,0.0,1.895,0.0,32768.0,0.0,3.0,2308460544.0,1299120128.0,3248525312.0,26762969088.0,5098613.0,36448485.0
13-04 02:40:23,2.570,2.073,93.615,0.0,0.0,1.741,0.0,0.0,0.0,0.0,2308362240.0,1299120128.0,3251535872.0,26760056832.0,4904003.0,35269036.0
13-04 02:40:24,2.248,1.582,94.338,0.0,0.0,1.832,0.0,77824.0,0.0,5.0,2308513792.0,1299120128.0,3254341632.0,26757099520.0,4617007.0,33262808.0
13-04 02:40:25,2.431,1.341,94.468,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2308403200.0,1299120128.0,3257614336.0,26753937408.0,4996721.0,35943723.0
13-04 02:40:26,1.769,0.674,95.872,0.0,0.0,1.685,0.0,12288.0,0.0,3.0,2308603904.0,1299120128.0,3260624896.0,26750726144.0,4414373.0,31872233.0
13-04 02:40:27,2.564,2.068,93.631,0.0,0.0,1.737,0.0,0.0,0.0,0.0,2308820992.0,1299120128.0,3263553536.0,26747580416.0,5024638.0,36419842.0
13-04 02:40:28,3.344,1.505,93.478,0.167,0.0,1.505,0.0,12288.0,0.0,2.0,2308370432.0,1299120128.0,3266768896.0,26744815616.0,4737022.0,34037221.0
13-04 02:40:29,2.558,2.063,93.317,0.0,0.0,2.063,0.0,81920.0,0.0,5.0,2308558848.0,1299120128.0,3269558272.0,26741837824.0,5008962.0,35767262.0
13-04 02:40:30,2.326,1.744,94.020,0.0,0.0,1.910,0.0,0.0,0.0,0.0,2308321280.0,1299120128.0,3272744960.0,26738888704.0,4754262.0,33610245.0
13-04 02:40:31,2.878,2.056,93.092,0.0,0.0,1.974,0.0,12288.0,0.0,1.0,2308141056.0,1299120128.0,3275747328.0,26736066560.0,4854057.0,35190389.0
13-04 02:40:32,2.732,1.573,93.709,0.0,0.0,1.987,0.0,0.0,0.0,0.0,2307780608.0,1299120128.0,3279212544.0,26732961792.0,4705907.0,33751102.0
13-04 02:40:33,1.925,1.339,94.477,0.0,0.0,2.259,0.0,0.0,0.0,0.0,2308808704.0,1299120128.0,3282092032.0,26729054208.0,5144826.0,37584093.0
13-04 02:40:34,2.579,1.498,93.927,0.166,0.0,1.830,0.0,114688.0,0.0,8.0,2308648960.0,1299120128.0,3285483520.0,26725822464.0,5208464.0,38048057.0
13-04 02:40:35,1.339,1.004,96.234,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2308251648.0,1299120128.0,3288133632.0,26723569664.0,3771906.0,27896406.0
13-04 02:40:36,2.239,2.322,93.615,0.0,0.0,1.824,0.0,0.0,0.0,0.0,2308575232.0,1299120128.0,3291369472.0,26720010240.0,5340859.0,37952796.0
13-04 02:40:37,2.734,1.243,94.035,0.0,0.0,1.988,0.0,0.0,0.0,0.0,2309341184.0,1299120128.0,3294404608.0,26716209152.0,4485046.0,33808824.0
13-04 02:40:38,2.363,0.928,95.274,0.0,0.0,1.435,0.0,0.0,0.0,0.0,2309623808.0,1299120128.0,3297628160.0,26712702976.0,5203378.0,37766759.0
13-04 02:40:39,1.663,1.330,95.511,0.0,0.0,1.496,0.0,69632.0,0.0,5.0,2309476352.0,1299120128.0,3300212736.0,26710265856.0,3831017.0,28050226.0
13-04 02:40:40,1.762,1.426,94.966,0.168,0.0,1.678,0.0,12288.0,0.0,2.0,2309181440.0,1299120128.0,3303321600.0,26707451904.0,5323300.0,39594615.0
13-04 02:40:41,1.843,1.424,95.142,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2309562368.0,1299120128.0,3306479616.0,26703912960.0,4524724.0,32676373.0
13-04 02:40:42,2.010,1.340,94.975,0.0,0.0,1.675,0.0,71471104.0,0.0,72.0,2309722112.0,1299120128.0,3309039616.0,26701193216.0,4615531.0,33636616.0
13-04 02:40:43,2.003,1.836,94.658,0.0,0.0,1.503,0.0,30191616.0,0.0,40.0,2308993024.0,1299120128.0,3312484352.0,26698477568.0,4944928.0,35836886.0
13-04 02:40:44,2.409,1.246,94.352,0.0,0.0,1.993,0.0,94208.0,0.0,8.0,2309238784.0,1299120128.0,3315580928.0,26695135232.0,4679148.0,34098436.0
13-04 02:40:45,2.361,1.265,94.857,0.0,0.0,1.518,0.0,0.0,0.0,0.0,2309148672.0,1299120128.0,3318431744.0,26692374528.0,4948407.0,35734767.0
13-04 02:40:46,2.012,1.090,94.971,0.0,0.0,1.928,0.0,12288.0,0.0,2.0,2309255168.0,1299120128.0,3321683968.0,26689015808.0,4474254.0,32325782.0
13-04 02:40:47,2.739,1.494,93.527,0.0,0.0,2.241,0.0,20480.0,0.0,1.0,2309779456.0,1299120128.0,3324682240.0,26685493248.0,5335235.0,38638241.0
13-04 02:40:48,2.259,1.423,94.895,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2309001216.0,1299120128.0,3327770624.0,26683183104.0,4463946.0,31994500.0
13-04 02:40:49,2.269,1.092,95.126,0.0,0.0,1.513,0.0,86016.0,0.0,6.0,2309251072.0,1299120128.0,3330953216.0,26679750656.0,4907338.0,35621644.0
13-04 02:40:50,2.725,1.734,93.724,0.0,0.0,1.817,0.0,0.0,0.0,0.0,2308870144.0,1299120128.0,3334160384.0,26676924416.0,4372447.0,31320562.0
13-04 02:40:51,2.097,1.678,94.463,0.0,0.0,1.762,0.0,0.0,0.0,0.0,2309091328.0,1299120128.0,3337474048.0,26673389568.0,5293104.0,38347956.0
13-04 02:40:52,2.151,2.481,93.797,0.165,0.0,1.406,0.0,40960.0,0.0,4.0,2309718016.0,1299120128.0,3340238848.0,26669998080.0,4490534.0,32098612.0
13-04 02:40:53,2.271,1.262,94.870,0.0,0.0,1.598,0.0,0.0,0.0,0.0,2309726208.0,1299120128.0,3343376384.0,26666852352.0,5242803.0,38256143.0
13-04 02:40:54,2.673,1.253,94.403,0.0,0.0,1.671,0.0,94208.0,0.0,6.0,2309595136.0,1299120128.0,3346231296.0,26664128512.0,4557954.0,32716547.0
13-04 02:40:55,2.161,1.746,94.181,0.0,0.0,1.912,0.0,0.0,0.0,0.0,2310266880.0,1299120128.0,3349819392.0,26659868672.0,4911344.0,35713094.0
13-04 02:40:56,0.915,0.749,97.587,0.0,0.0,0.749,0.0,0.0,0.0,0.0,2310012928.0,1299120128.0,3351109632.0,26658832384.0,2023119.0,15222360.0
13-04 02:40:57,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310094848.0,1299120128.0,3351502848.0,26658357248.0,12981.0,21679.0
13-04 02:40:58,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2310086656.0,1299124224.0,3351506944.0,26658357248.0,19894.0,36841.0
13-04 02:40:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2310086656.0,1299124224.0,3351506944.0,26658357248.0,16299.0,26064.0
13-04 02:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310086656.0,1299124224.0,3351506944.0,26658357248.0,14095.0,23277.0
13-04 02:41:01,0.250,0.083,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2310086656.0,1299124224.0,3351506944.0,26658357248.0,13887.0,22904.0
13-04 02:41:02,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310918144.0,1299124224.0,3351506944.0,26657525760.0,13599.0,22760.0
13-04 02:41:03,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,12427.0,20668.0
13-04 02:41:04,0.0,0.084,99.749,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,12921.0,21458.0
13-04 02:41:05,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,14782.0,23660.0
13-04 02:41:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,15294.0,24130.0
13-04 02:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,13382.0,21112.0
13-04 02:41:08,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,14299.0,22998.0
13-04 02:41:09,2.092,1.506,95.146,0.0,0.0,1.255,0.0,69632.0,0.0,5.0,2311159808.0,1299124224.0,3352850432.0,26655940608.0,3601299.0,25257127.0
13-04 02:41:10,1.998,1.499,94.671,0.167,0.0,1.665,0.0,28672.0,0.0,3.0,2310680576.0,1299124224.0,3355807744.0,26653462528.0,4243353.0,30469184.0
13-04 02:41:11,2.502,1.501,94.412,0.0,0.0,1.585,0.0,0.0,0.0,0.0,2310533120.0,1299124224.0,3358806016.0,26650611712.0,4947311.0,36085772.0
13-04 02:41:12,1.667,1.417,95.167,0.0,0.0,1.750,0.0,52707328.0,0.0,53.0,2310676480.0,1299124224.0,3362729984.0,26646544384.0,5121694.0,38834020.0
13-04 02:41:13,2.407,1.577,94.606,0.0,0.0,1.411,0.0,0.0,0.0,0.0,2310590464.0,1299124224.0,3365552128.0,26643808256.0,4555304.0,33449034.0
13-04 02:41:14,2.494,1.746,93.766,0.0,0.0,1.995,0.0,102400.0,0.0,8.0,2310496256.0,1299124224.0,3369132032.0,26640322560.0,5878340.0,43958305.0
13-04 02:41:15,2.817,1.740,93.786,0.0,0.0,1.657,0.0,0.0,0.0,0.0,2310676480.0,1299124224.0,3372470272.0,26636804096.0,4376524.0,31705055.0
13-04 02:41:16,5.210,2.269,90.252,0.168,0.0,2.101,0.0,12288.0,0.0,2.0,2316816384.0,1299124224.0,3376410624.0,26626723840.0,6073958.0,44761252.0
13-04 02:41:17,2.010,0.921,95.310,0.0,0.0,1.759,0.0,28672.0,0.0,6.0,2315386880.0,1299124224.0,3379400704.0,26625163264.0,4349955.0,31519016.0
13-04 02:41:18,2.345,1.340,94.389,0.0,0.0,1.926,0.0,69632.0,0.0,4.0,2315128832.0,1299124224.0,3382460416.0,26622361600.0,5291537.0,38437456.0
13-04 02:41:19,2.092,1.004,95.481,0.0,0.0,1.423,0.0,57344.0,0.0,3.0,2314231808.0,1299124224.0,3386404864.0,26619314176.0,4836790.0,36290484.0
13-04 02:41:20,1.431,0.926,95.623,0.0,0.0,2.020,0.0,0.0,0.0,0.0,2314788864.0,1299124224.0,3388895232.0,26616266752.0,4626555.0,33627175.0
13-04 02:41:21,2.339,1.587,93.985,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2315124736.0,1299124224.0,3392143360.0,26612682752.0,5824247.0,42891843.0
13-04 02:41:22,2.885,2.061,93.157,0.082,0.0,1.814,0.0,57344.0,0.0,4.0,2314862592.0,1299124224.0,3395543040.0,26609545216.0,4907769.0,35498898.0
13-04 02:41:23,2.445,1.433,94.013,0.0,0.0,2.108,0.0,0.0,0.0,0.0,2314436608.0,1299124224.0,3399016448.0,26606497792.0,5566727.0,40102542.0
13-04 02:41:24,2.015,1.175,94.962,0.0,0.0,1.847,0.0,98304.0,0.0,6.0,2314280960.0,1299124224.0,3402194944.0,26603474944.0,4729307.0,33879249.0
13-04 02:41:25,2.506,1.587,93.901,0.0,0.0,2.005,0.0,0.0,0.0,0.0,2313617408.0,1299124224.0,3405262848.0,26601070592.0,5386308.0,38539628.0
13-04 02:41:26,1.928,1.425,94.635,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2314088448.0,1299124224.0,3409117184.0,26596745216.0,5048875.0,36371705.0
13-04 02:41:27,2.922,1.586,93.656,0.0,0.0,1.836,0.0,4096.0,0.0,1.0,2313486336.0,1299124224.0,3412447232.0,26594017280.0,5458454.0,39312270.0
13-04 02:41:28,2.029,1.352,95.097,0.085,0.0,1.437,0.0,12288.0,0.0,2.0,2313310208.0,1299124224.0,3415789568.0,26590851072.0,5191406.0,37269950.0
13-04 02:41:29,2.647,2.068,93.218,0.0,0.0,2.068,0.0,94208.0,0.0,5.0,2312884224.0,1299124224.0,3419136000.0,26587930624.0,5136728.0,36887255.0
13-04 02:41:30,2.085,1.835,93.745,0.0,0.0,2.335,0.0,0.0,0.0,0.0,2313232384.0,1299124224.0,3422384128.0,26584334336.0,5263354.0,37547900.0
13-04 02:41:31,3.964,1.982,92.320,0.0,0.0,1.734,0.0,0.0,0.0,0.0,2315956224.0,1299124224.0,3425153024.0,26578841600.0,4936373.0,35539795.0
13-04 02:41:32,2.439,1.514,94.449,0.0,0.0,1.598,0.0,0.0,0.0,0.0,2316648448.0,1299124224.0,3428683776.0,26574618624.0,5362670.0,38740474.0
13-04 02:41:33,2.504,1.419,93.907,0.083,0.0,2.087,0.0,12288.0,0.0,2.0,2316234752.0,1299128320.0,3432325120.0,26571386880.0,5213476.0,37467785.0
13-04 02:41:34,2.680,1.675,93.719,0.0,0.0,1.926,0.0,86016.0,0.0,5.0,2316046336.0,1299128320.0,3435429888.0,26568470528.0,5750913.0,41101242.0
13-04 02:41:35,2.748,1.915,94.005,0.0,0.0,1.332,0.0,0.0,0.0,0.0,2316369920.0,1299128320.0,3438477312.0,26565099520.0,4834572.0,34342949.0
13-04 02:41:36,2.664,1.915,93.256,0.0,0.0,2.165,0.0,0.0,0.0,0.0,2315902976.0,1299128320.0,3442003968.0,26562039808.0,5546849.0,39395088.0
13-04 02:41:37,2.087,1.336,94.658,0.0,0.0,1.920,0.0,12288.0,0.0,3.0,2315784192.0,1299128320.0,3445665792.0,26558496768.0,4929169.0,35492818.0
13-04 02:41:38,2.263,1.844,94.384,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2316906496.0,1299128320.0,3448066048.0,26554974208.0,5164105.0,37022103.0
13-04 02:41:39,2.780,0.927,94.524,0.168,0.0,1.601,0.0,86016.0,0.0,7.0,2316419072.0,1299128320.0,3451375616.0,26552152064.0,5397965.0,38692145.0
13-04 02:41:40,2.443,1.179,94.861,0.0,0.0,1.516,0.0,0.0,0.0,0.0,2316124160.0,1299128320.0,3455479808.0,26548342784.0,4975822.0,35384177.0
13-04 02:41:41,2.588,1.503,93.740,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2316853248.0,1299128320.0,3458899968.0,26544193536.0,5654962.0,40887113.0
13-04 02:41:42,3.317,1.990,93.201,0.0,0.0,1.493,0.0,46354432.0,0.0,53.0,2318217216.0,1299128320.0,3462299648.0,26539429888.0,5365819.0,38739619.0
13-04 02:41:43,3.215,1.896,93.157,0.0,0.0,1.731,0.0,53231616.0,0.0,51.0,2318282752.0,1299128320.0,3465330688.0,26536333312.0,4790534.0,34387318.0
13-04 02:41:44,2.669,1.334,94.162,0.0,0.0,1.835,0.0,110592.0,0.0,8.0,2317467648.0,1299128320.0,3468795904.0,26533683200.0,5191978.0,37562063.0
13-04 02:41:45,2.513,1.424,94.137,0.251,0.0,1.675,0.0,28672.0,0.0,3.0,2317824000.0,1299128320.0,3471835136.0,26530287616.0,5200710.0,37323043.0
13-04 02:41:46,2.594,1.590,93.975,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2317848576.0,1299128320.0,3474862080.0,26527236096.0,5397887.0,38205553.0
13-04 02:41:47,2.506,1.671,94.069,0.0,0.0,1.754,0.0,8192.0,0.0,1.0,2317365248.0,1299128320.0,3478519808.0,26524061696.0,4986081.0,35834608.0
13-04 02:41:48,2.669,1.751,94.078,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2317950976.0,1299128320.0,3481432064.0,26520563712.0,5155160.0,37199156.0
13-04 02:41:49,2.174,1.589,94.231,0.0,0.0,2.007,0.0,86016.0,0.0,5.0,2318073856.0,1299128320.0,3484737536.0,26517135360.0,5231430.0,37804220.0
13-04 02:41:50,3.987,1.661,92.276,0.0,0.0,2.076,0.0,0.0,0.0,0.0,2318254080.0,1299128320.0,3488063488.0,26513629184.0,5470587.0,38964865.0
13-04 02:41:51,2.716,2.305,92.428,0.165,0.0,2.387,0.0,12288.0,0.0,2.0,2317795328.0,1299128320.0,3491500032.0,26510651392.0,5443967.0,39037323.0
13-04 02:41:52,2.673,1.337,94.236,0.0,0.0,1.754,0.0,81920.0,0.0,13.0,2318028800.0,1299128320.0,3494924288.0,26506993664.0,5013772.0,35981784.0
13-04 02:41:53,2.099,1.511,94.710,0.0,0.0,1.679,0.0,0.0,0.0,0.0,2318393344.0,1299128320.0,3498151936.0,26503401472.0,5184273.0,37595301.0
13-04 02:41:54,2.759,1.338,94.482,0.0,0.0,1.421,0.0,69632.0,0.0,5.0,2318344192.0,1299128320.0,3501309952.0,26500292608.0,4982013.0,35583491.0
13-04 02:41:55,2.676,1.338,93.645,0.0,0.0,2.341,0.0,0.0,0.0,0.0,2317520896.0,1299128320.0,3505082368.0,26497343488.0,5320018.0,37983179.0
13-04 02:41:56,2.990,1.993,93.355,0.0,0.0,1.661,0.0,0.0,0.0,0.0,2318696448.0,1299128320.0,3507605504.0,26493644800.0,5433693.0,39055473.0
13-04 02:41:57,2.401,2.070,93.543,0.166,0.0,1.821,0.0,36864.0,0.0,3.0,2317959168.0,1299128320.0,3511500800.0,26490486784.0,4880285.0,34904246.0
13-04 02:41:58,3.053,2.228,92.739,0.0,0.0,1.980,0.0,0.0,0.0,0.0,2318880768.0,1299128320.0,3514347520.0,26486718464.0,5390534.0,38513899.0
13-04 02:41:59,2.433,1.510,94.295,0.0,0.0,1.762,0.0,102400.0,0.0,6.0,2318233600.0,1299128320.0,3518005248.0,26483707904.0,5237155.0,37317581.0
13-04 02:42:00,2.819,2.073,93.367,0.0,0.0,1.741,0.0,0.0,0.0,0.0,2317918208.0,1299128320.0,3521400832.0,26480627712.0,5171320.0,36601774.0
13-04 02:42:01,2.658,2.159,92.857,0.0,0.0,2.326,0.0,0.0,0.0,0.0,2318352384.0,1299128320.0,3524771840.0,26476822528.0,5539806.0,39554203.0
13-04 02:42:02,2.577,1.746,93.849,0.0,0.0,1.829,0.0,16384.0,0.0,1.0,2319118336.0,1299128320.0,3527786496.0,26473041920.0,5068175.0,36492551.0
13-04 02:42:03,3.477,2.235,92.301,0.166,0.0,1.821,0.0,12288.0,0.0,2.0,2319290368.0,1299128320.0,3531309056.0,26469347328.0,5671444.0,40879911.0
13-04 02:42:04,1.933,1.345,94.958,0.0,0.0,1.765,0.0,86016.0,0.0,6.0,2318323712.0,1299128320.0,3534807040.0,26466816000.0,4736065.0,33899224.0
13-04 02:42:05,2.419,1.334,93.828,0.0,0.0,2.419,0.0,0.0,0.0,0.0,2318680064.0,1299128320.0,3538006016.0,26463260672.0,5363666.0,38540372.0
13-04 02:42:06,2.271,1.682,94.533,0.0,0.0,1.514,0.0,0.0,0.0,0.0,2318475264.0,1299128320.0,3541286912.0,26460184576.0,5219296.0,37211172.0
13-04 02:42:07,3.086,1.585,93.661,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2319155200.0,1299128320.0,3544772608.0,26456018944.0,4960636.0,35509523.0
13-04 02:42:08,4.659,2.329,90.849,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2363715584.0,1299128320.0,3547664384.0,26408566784.0,5593705.0,40213828.0
13-04 02:42:09,4.104,1.675,92.295,0.084,0.0,1.843,0.0,86016.0,0.0,7.0,2332110848.0,1299132416.0,3551043584.0,26436788224.0,4986650.0,35590066.0
13-04 02:42:10,2.845,1.590,93.556,0.0,0.0,2.008,0.0,0.0,0.0,0.0,2331000832.0,1299132416.0,3554488320.0,26434453504.0,5465776.0,39046969.0
13-04 02:42:11,2.165,1.582,94.338,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2331070464.0,1299132416.0,3558076416.0,26430795776.0,4954451.0,35952339.0
13-04 02:42:12,2.441,1.515,94.529,0.0,0.0,1.515,0.0,30814208.0,0.0,34.0,2330935296.0,1299132416.0,3560763392.0,26428243968.0,5181740.0,36998220.0
13-04 02:42:13,2.417,1.833,93.500,0.0,0.0,2.250,0.0,68456448.0,0.0,68.0,2330722304.0,1299132416.0,3564408832.0,26424811520.0,5589283.0,39986163.0
13-04 02:42:14,2.345,1.424,94.221,0.251,0.0,1.759,0.0,122880.0,0.0,10.0,2330705920.0,1299132416.0,3567759360.0,26421477376.0,5269471.0,38000142.0
13-04 02:42:15,2.577,1.579,93.766,0.0,0.0,2.078,0.0,0.0,0.0,0.0,2330959872.0,1299132416.0,3570933760.0,26418049024.0,5202981.0,37549947.0
13-04 02:42:16,2.106,1.432,94.777,0.0,0.0,1.685,0.0,0.0,0.0,0.0,2330992640.0,1299132416.0,3574370304.0,26414579712.0,5361653.0,38430381.0
13-04 02:42:17,2.090,1.589,94.649,0.0,0.0,1.672,0.0,8192.0,0.0,1.0,2330886144.0,1299132416.0,3577700352.0,26411356160.0,4849342.0,35081679.0
13-04 02:42:18,12.543,2.304,83.703,0.0,0.0,1.451,0.0,57344.0,0.0,4.0,2451496960.0,1299132416.0,3581009920.0,26287435776.0,5348166.0,35218069.0
13-04 02:42:19,27.903,3.175,66.834,0.0,0.0,2.089,0.0,53248.0,0.0,3.0,2715029504.0,1299132416.0,3583569920.0,26021343232.0,4698611.0,29145880.0
13-04 02:42:20,35.131,1.264,61.752,0.168,0.0,1.685,0.0,32768.0,0.0,3.0,2751205376.0,1299132416.0,3585998848.0,25982738432.0,3733048.0,26380339.0
13-04 02:42:21,6.767,2.172,89.390,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2760433664.0,1299132416.0,3588698112.0,25970810880.0,4938285.0,33614547.0
13-04 02:42:22,4.667,2.167,90.417,0.0,0.0,2.750,0.0,20480.0,0.0,1.0,2768064512.0,1299132416.0,3593568256.0,25958309888.0,7466441.0,52335286.0
13-04 02:42:23,4.667,2.167,91.083,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2785820672.0,1299132416.0,3596460032.0,25937661952.0,5924624.0,39748539.0
13-04 02:42:24,4.275,1.509,91.869,0.0,0.0,2.347,0.0,90112.0,0.0,5.0,2812067840.0,1299132416.0,3601297408.0,25906577408.0,6646263.0,45575346.0
13-04 02:42:25,3.679,1.923,92.224,0.167,0.0,2.007,0.0,16384.0,0.0,2.0,2818768896.0,1299132416.0,3604017152.0,25897156608.0,5696353.0,37883993.0
13-04 02:42:26,4.896,2.324,90.788,0.0,0.0,1.992,0.0,0.0,0.0,0.0,2837766144.0,1299132416.0,3607146496.0,25875030016.0,5822006.0,38845007.0
13-04 02:42:27,4.530,2.306,91.021,0.0,0.0,2.142,0.0,32768.0,0.0,8.0,2859491328.0,1299132416.0,3610673152.0,25849778176.0,5455812.0,36398349.0
13-04 02:42:28,3.616,1.682,92.851,0.0,0.0,1.850,0.0,0.0,0.0,0.0,2853101568.0,1299132416.0,3614539776.0,25852301312.0,5685557.0,38064246.0
13-04 02:42:29,5.546,2.401,90.232,0.0,0.0,1.821,0.0,90112.0,0.0,5.0,2707587072.0,1299132416.0,3617566720.0,25994788864.0,5764181.0,38490088.0
13-04 02:42:30,5.629,2.070,90.066,0.166,0.0,2.070,0.0,16384.0,0.0,2.0,2702983168.0,1299132416.0,3620528128.0,25996431360.0,5611475.0,37423614.0
13-04 02:42:31,4.225,2.237,91.549,0.0,0.0,1.988,0.0,0.0,0.0,0.0,2709200896.0,1299132416.0,3623833600.0,25986908160.0,5417164.0,36213330.0
13-04 02:42:32,4.782,2.473,90.602,0.0,0.0,2.143,0.0,24576.0,0.0,1.0,2711240704.0,1299132416.0,3627278336.0,25981423616.0,5850552.0,39284620.0
13-04 02:42:33,4.682,1.505,92.057,0.0,0.0,1.756,0.0,0.0,0.0,0.0,2720145408.0,1299132416.0,3630551040.0,25969246208.0,5619112.0,37424094.0
13-04 02:42:34,4.762,1.587,91.646,0.0,0.0,2.005,0.0,102400.0,0.0,6.0,2732437504.0,1299132416.0,3633913856.0,25953591296.0,5688263.0,38067129.0
13-04 02:42:35,4.489,1.746,91.687,0.166,0.0,1.912,0.0,16384.0,0.0,2.0,2735407104.0,1299132416.0,3637149696.0,25947385856.0,5513365.0,36880247.0
13-04 02:42:36,3.428,1.923,92.726,0.0,0.0,1.923,0.0,0.0,0.0,0.0,2738266112.0,1299132416.0,3640369152.0,25941307392.0,5791865.0,39300340.0
13-04 02:42:37,3.840,1.753,92.571,0.0,0.0,1.836,0.0,8192.0,0.0,1.0,2740002816.0,1299132416.0,3643744256.0,25936195584.0,5434080.0,36150116.0
13-04 02:42:38,4.384,2.108,92.074,0.0,0.0,1.433,0.0,0.0,0.0,0.0,2742562816.0,1299132416.0,3647242240.0,25930137600.0,5579262.0,36956940.0
13-04 02:42:39,3.589,2.588,92.404,0.0,0.0,1.419,0.0,81920.0,0.0,5.0,2754174976.0,1299132416.0,3650551808.0,25915215872.0,5665099.0,38330388.0
13-04 02:42:40,3.987,2.409,92.027,0.166,0.0,1.412,0.0,16384.0,0.0,2.0,2759888896.0,1299132416.0,3653406720.0,25906647040.0,5467745.0,36448362.0
13-04 02:42:41,4.441,2.467,90.707,0.0,0.0,2.385,0.0,0.0,0.0,0.0,2774253568.0,1299132416.0,3657269248.0,25888419840.0,5947672.0,40327952.0
13-04 02:42:42,3.523,1.678,92.953,0.0,0.0,1.846,0.0,13541376.0,0.0,17.0,2776788992.0,1299132416.0,3660337152.0,25882816512.0,5436964.0,35712314.0
13-04 02:42:43,3.750,2.0,92.417,0.0,0.0,1.833,0.0,86011904.0,0.0,88.0,2777423872.0,1299132416.0,3663577088.0,25878941696.0,5590195.0,37925887.0
13-04 02:42:44,3.199,1.768,93.266,0.0,0.0,1.768,0.0,114688.0,0.0,8.0,2777755648.0,1299132416.0,3666788352.0,25875398656.0,5470232.0,36304499.0
13-04 02:42:45,4.163,1.832,92.173,0.0,0.0,1.832,0.0,0.0,0.0,0.0,2778841088.0,1299132416.0,3669807104.0,25871294464.0,5581860.0,37333294.0
13-04 02:42:46,3.526,1.175,92.863,0.168,0.0,2.267,0.0,28672.0,0.0,3.0,2779013120.0,1299132416.0,3673231360.0,25867698176.0,5874888.0,39860991.0
13-04 02:42:47,4.489,2.244,91.438,0.0,0.0,1.829,0.0,24576.0,0.0,6.0,2779287552.0,1299132416.0,3677581312.0,25863073792.0,5819692.0,39001984.0
13-04 02:42:48,4.180,2.377,91.311,0.0,0.0,2.131,0.0,0.0,0.0,0.0,2780766208.0,1299132416.0,3680002048.0,25859174400.0,5455773.0,36440943.0
13-04 02:42:49,4.774,1.759,91.876,0.0,0.0,1.591,0.0,73728.0,0.0,5.0,2785808384.0,1299132416.0,3683463168.0,25850671104.0,5139316.0,34791438.0
13-04 02:42:50,3.920,1.918,91.910,0.0,0.0,2.252,0.0,0.0,0.0,0.0,2785808384.0,1299132416.0,3686789120.0,25847345152.0,6032985.0,39851812.0
13-04 02:42:51,3.554,2.149,91.653,0.165,0.0,2.479,0.0,16384.0,0.0,2.0,2798841856.0,1299132416.0,3689877504.0,25831223296.0,5434652.0,36350653.0
13-04 02:42:52,3.833,1.833,92.333,0.0,0.0,2.0,0.0,28672.0,0.0,2.0,2815062016.0,1299132416.0,3692994560.0,25811886080.0,5458981.0,36198546.0
13-04 02:42:53,4.174,1.836,92.154,0.0,0.0,1.836,0.0,0.0,0.0,0.0,2819403776.0,1299132416.0,3696865280.0,25803673600.0,5992570.0,40198929.0
13-04 02:42:54,4.333,1.833,92.167,0.0,0.0,1.667,0.0,73728.0,0.0,5.0,2823114752.0,1299132416.0,3700158464.0,25796669440.0,5678240.0,38048167.0
13-04 02:42:55,3.109,1.597,93.697,0.0,0.0,1.597,0.0,0.0,0.0,0.0,2838913024.0,1299132416.0,3703078912.0,25777950720.0,5415315.0,35967586.0
13-04 02:42:56,4.730,2.075,90.954,0.249,0.0,1.992,0.0,32768.0,0.0,3.0,2853367808.0,1299132416.0,3706912768.0,25759662080.0,5902031.0,39875482.0
13-04 02:42:57,4.218,1.820,92.142,0.0,0.0,1.820,0.0,0.0,0.0,0.0,2854854656.0,1299132416.0,3709870080.0,25755217920.0,5562889.0,37140032.0
13-04 02:42:58,3.670,2.002,92.577,0.0,0.0,1.751,0.0,0.0,0.0,0.0,2855272448.0,1299132416.0,3713388544.0,25751281664.0,5418876.0,35938664.0
13-04 02:42:59,3.428,1.589,93.311,0.0,0.0,1.672,0.0,77824.0,0.0,5.0,2855972864.0,1299132416.0,3716513792.0,25747456000.0,5629877.0,38144408.0
13-04 02:43:00,4.319,2.243,91.611,0.0,0.0,1.827,0.0,0.0,0.0,0.0,2857529344.0,1299132416.0,3719921664.0,25742491648.0,5688078.0,38019634.0
13-04 02:43:01,3.515,2.008,92.469,0.084,0.0,1.925,0.0,16384.0,0.0,2.0,2858422272.0,1299132416.0,3723010048.0,25738510336.0,5469471.0,35860708.0
13-04 02:43:02,3.325,1.995,92.602,0.0,0.0,2.078,0.0,28672.0,0.0,7.0,2858401792.0,1299132416.0,3726241792.0,25735299072.0,5395788.0,36622413.0
13-04 02:43:03,3.993,2.246,92.013,0.0,0.0,1.747,0.0,0.0,0.0,0.0,2859950080.0,1299132416.0,3729866752.0,25730125824.0,6083368.0,40851077.0
13-04 02:43:04,3.827,1.830,92.512,0.0,0.0,1.830,0.0,90112.0,0.0,5.0,2864451584.0,1299132416.0,3732856832.0,25722634240.0,5566716.0,37605222.0
13-04 02:43:05,3.983,1.992,91.867,0.0,0.0,2.158,0.0,0.0,0.0,0.0,2864689152.0,1299132416.0,3736580096.0,25718673408.0,5844259.0,39229848.0
13-04 02:43:06,3.633,2.395,92.073,0.165,0.0,1.734,0.0,16384.0,0.0,2.0,2864898048.0,1299132416.0,3739869184.0,25715175424.0,5406686.0,35844568.0
13-04 02:43:07,4.020,1.508,92.462,0.0,0.0,2.010,0.0,20480.0,0.0,1.0,2868166656.0,1299132416.0,3742613504.0,25709162496.0,5469709.0,36558448.0
13-04 02:43:08,3.840,1.085,93.406,0.0,0.0,1.669,0.0,0.0,0.0,0.0,2870120448.0,1299132416.0,3746254848.0,25703567360.0,5109571.0,34531466.0
13-04 02:43:09,2.638,1.072,94.971,0.0,0.0,1.319,0.0,81920.0,0.0,6.0,2870190080.0,1299132416.0,3748540416.0,25701212160.0,3370370.0,23405959.0
13-04 02:43:10,1.088,0.084,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2870112256.0,1299132416.0,3748696064.0,25701134336.0,458031.0,187012.0
13-04 02:43:11,1.251,0.167,98.415,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2870394880.0,1299132416.0,3748700160.0,25700847616.0,422756.0,190336.0
13-04 02:43:12,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2870394880.0,1299132416.0,3748700160.0,25700847616.0,419633.0,195603.0
13-04 02:43:13,1.175,0.252,98.489,0.0,0.0,0.084,0.0,87887872.0,0.0,87.0,2870722560.0,1299132416.0,3748704256.0,25700515840.0,402939.0,179541.0
13-04 02:43:14,1.419,0.167,98.331,0.0,0.0,0.083,0.0,102400.0,0.0,5.0,2870878208.0,1299132416.0,3748708352.0,25700356096.0,411331.0,178692.0
13-04 02:43:15,1.424,0.168,98.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2871476224.0,1299132416.0,3748712448.0,25699753984.0,401885.0,178282.0
13-04 02:43:16,1.419,0.167,98.247,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2871795712.0,1299132416.0,3748712448.0,25699434496.0,401852.0,178371.0
13-04 02:43:17,1.337,0.334,98.246,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,2872266752.0,1299132416.0,3748716544.0,25698959360.0,409021.0,187122.0
13-04 02:43:18,1.669,0.167,98.164,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2872639488.0,1299132416.0,3748724736.0,25698578432.0,402454.0,176794.0
13-04 02:43:19,1.172,0.167,98.661,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2873024512.0,1299132416.0,3748720640.0,25698197504.0,286186.0,167007.0
13-04 02:43:20,1.254,0.251,98.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2873499648.0,1299132416.0,3748720640.0,25697722368.0,533091.0,193428.0
13-04 02:43:21,1.337,0.167,98.246,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2875174912.0,1299132416.0,3748728832.0,25696038912.0,405071.0,178552.0
13-04 02:43:22,1.583,0.250,98.0,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2877337600.0,1299132416.0,3748732928.0,25693872128.0,405076.0,179425.0
13-04 02:43:23,1.420,0.084,98.496,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2877968384.0,1299132416.0,3748737024.0,25693237248.0,391257.0,178573.0
13-04 02:43:24,1.505,0.334,98.161,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2879709184.0,1299132416.0,3748741120.0,25691492352.0,403535.0,182085.0
13-04 02:43:25,1.500,0.250,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2879860736.0,1299132416.0,3748741120.0,25691340800.0,422468.0,182108.0
13-04 02:43:26,1.917,0.500,97.333,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,2883133440.0,1299132416.0,3748745216.0,25688064000.0,392370.0,178627.0
13-04 02:43:27,1.087,0.167,98.746,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2883547136.0,1299132416.0,3748745216.0,25687650304.0,404492.0,178404.0
13-04 02:43:28,1.337,0.251,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2883624960.0,1299132416.0,3748749312.0,25687568384.0,417252.0,181076.0
13-04 02:43:29,1.339,0.167,98.410,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2883530752.0,1299132416.0,3748761600.0,25687650304.0,407737.0,181261.0
13-04 02:43:30,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2883469312.0,1299132416.0,3748757504.0,25687715840.0,404464.0,177743.0
13-04 02:43:31,1.338,0.084,98.411,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2883657728.0,1299136512.0,3748757504.0,25687523328.0,393686.0,182625.0
13-04 02:43:32,1.751,0.334,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2875514880.0,1299136512.0,3748761600.0,25695662080.0,417178.0,181258.0
13-04 02:43:33,1.832,0.500,97.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2843426816.0,1299136512.0,3748765696.0,25727746048.0,392852.0,175074.0
13-04 02:43:34,4.275,1.174,93.210,0.0,0.0,1.341,0.0,90112.0,0.0,5.0,2720550912.0,1299136512.0,3750387712.0,25848999936.0,3744245.0,23730158.0
13-04 02:43:35,3.950,1.345,93.361,0.0,0.0,1.345,0.0,0.0,0.0,0.0,2722672640.0,1299136512.0,3753369600.0,25843896320.0,4895885.0,33385707.0
13-04 02:43:36,3.356,1.091,93.792,0.084,0.0,1.678,0.0,16384.0,0.0,2.0,2726322176.0,1299136512.0,3756167168.0,25837449216.0,4668494.0,31433658.0
13-04 02:43:37,5.302,1.491,91.301,0.0,0.0,1.906,0.0,0.0,0.0,0.0,2733117440.0,1299136512.0,3759276032.0,25827545088.0,5795521.0,39534818.0
13-04 02:43:38,4.181,1.338,92.224,0.0,0.0,2.258,0.0,57344.0,0.0,9.0,2737352704.0,1299136512.0,3763879936.0,25818705920.0,6348680.0,44517617.0
13-04 02:43:39,3.269,1.341,93.713,0.0,0.0,1.676,0.0,86016.0,0.0,6.0,2743627776.0,1299136512.0,3766779904.0,25809530880.0,5106430.0,35459123.0
13-04 02:43:40,3.810,1.693,93.226,0.0,0.0,1.270,0.0,0.0,0.0,0.0,2754834432.0,1299136512.0,3770081280.0,25795022848.0,5899117.0,38951722.0
13-04 02:43:41,4.636,2.152,90.894,0.166,0.0,2.152,0.0,16384.0,0.0,2.0,2756993024.0,1299136512.0,3773349888.0,25789595648.0,5899025.0,39509347.0
13-04 02:43:42,5.078,2.375,90.008,0.0,0.0,2.539,0.0,0.0,0.0,0.0,2759577600.0,1299136512.0,3777241088.0,25783119872.0,6157575.0,42050111.0
13-04 02:43:43,4.149,2.241,91.535,0.0,0.0,2.075,0.0,0.0,0.0,0.0,2764230656.0,1299136512.0,3780636672.0,25775071232.0,5828108.0,38925210.0
13-04 02:43:44,4.359,1.760,91.869,0.0,0.0,2.012,0.0,81920.0,0.0,5.0,2767155200.0,1299136512.0,3784601600.0,25768181760.0,6023377.0,40626457.0
13-04 02:43:45,4.913,1.332,91.341,0.0,0.0,2.415,0.0,0.0,0.0,0.0,2779791360.0,1299136512.0,3787677696.0,25752469504.0,6167144.0,41197632.0
13-04 02:43:46,4.591,1.669,91.820,0.0,0.0,1.920,0.0,16384.0,0.0,2.0,2784411648.0,1299144704.0,3791634432.0,25743884288.0,6038715.0,40951547.0
13-04 02:43:47,3.370,1.685,93.176,0.0,0.0,1.769,0.0,69632.0,0.0,1.0,2794217472.0,1299144704.0,3794800640.0,25730912256.0,5796170.0,38869341.0
13-04 02:43:48,3.753,2.335,91.743,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2797568000.0,1299144704.0,3798212608.0,25724149760.0,6242034.0,41927760.0
13-04 02:43:49,4.362,2.058,91.029,0.0,0.0,2.551,0.0,73728.0,0.0,5.0,2797998080.0,1299144704.0,3802415104.0,25719517184.0,5890627.0,40384532.0
13-04 02:43:50,5.403,1.912,90.690,0.0,0.0,1.995,0.0,0.0,0.0,0.0,2799513600.0,1299144704.0,3805741056.0,25714675712.0,6367282.0,42410690.0
13-04 02:43:51,3.946,1.343,92.779,0.252,0.0,1.679,0.0,28672.0,0.0,3.0,2801213440.0,1299144704.0,3809411072.0,25709305856.0,5645773.0,37809472.0
13-04 02:43:52,4.942,1.730,90.774,0.0,0.0,2.554,0.0,0.0,0.0,0.0,2801905664.0,1299144704.0,3812528128.0,25705496576.0,5798796.0,39014054.0
13-04 02:43:53,3.881,2.642,91.495,0.0,0.0,1.982,0.0,20480.0,0.0,1.0,2806321152.0,1299144704.0,3815763968.0,25697845248.0,6061028.0,40883293.0
13-04 02:43:54,4.553,2.152,91.225,0.0,0.0,2.070,0.0,73728.0,0.0,5.0,2811805696.0,1299144704.0,3819544576.0,25688580096.0,6113014.0,41956700.0
13-04 02:43:55,2.168,0.083,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2814308352.0,1299144704.0,3820515328.0,25685106688.0,403835.0,180949.0
13-04 02:43:56,1.664,0.416,97.754,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2815528960.0,1299144704.0,3820519424.0,25683881984.0,458180.0,422931.0
13-04 02:43:57,3.548,2.063,92.739,0.0,0.0,1.650,0.0,12288.0,0.0,3.0,2828242944.0,1299144704.0,3822592000.0,25669095424.0,4594234.0,30254224.0
13-04 02:43:58,3.756,1.669,92.821,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2842570752.0,1299144704.0,3826024448.0,25651335168.0,5734614.0,39263244.0
13-04 02:43:59,3.344,1.505,93.311,0.0,0.0,1.839,0.0,73728.0,0.0,5.0,2846814208.0,1299144704.0,3829084160.0,25644032000.0,5069025.0,33274688.0
13-04 02:44:00,3.827,1.581,91.930,0.0,0.0,2.662,0.0,0.0,0.0,0.0,2849017856.0,1299144704.0,3834335232.0,25636577280.0,8296806.0,61663819.0
13-04 02:44:01,5.268,1.756,90.217,0.167,0.0,2.592,0.0,16384.0,0.0,2.0,2861711360.0,1299144704.0,3840212992.0,25618006016.0,9448398.0,69565339.0
13-04 02:44:02,3.598,1.674,92.469,0.0,0.0,2.259,0.0,8192.0,0.0,1.0,2871578624.0,1299144704.0,3845586944.0,25602764800.0,7379443.0,53952604.0
13-04 02:44:03,4.017,1.172,92.636,0.0,0.0,2.176,0.0,0.0,0.0,0.0,2874679296.0,1299144704.0,3849875456.0,25595375616.0,7046019.0,50901409.0
13-04 02:44:04,3.356,1.342,93.289,0.0,0.0,2.013,0.0,73728.0,0.0,5.0,2875281408.0,1299144704.0,3853938688.0,25590710272.0,6481782.0,47080210.0
13-04 02:44:05,4.087,1.835,92.577,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2875322368.0,1299144704.0,3857965056.0,25586642944.0,6491794.0,43774257.0
13-04 02:44:06,3.808,2.566,90.977,0.166,0.0,2.483,0.0,32768.0,0.0,3.0,2880729088.0,1299144704.0,3861401600.0,25577799680.0,6490264.0,44233269.0
13-04 02:44:07,4.283,2.718,90.939,0.0,0.0,2.059,0.0,0.0,0.0,0.0,2880954368.0,1299144704.0,3865948160.0,25573027840.0,6268161.0,42857664.0
13-04 02:44:08,4.060,2.403,91.798,0.0,0.0,1.740,0.0,117706752.0,0.0,123.0,2881363968.0,1299144704.0,3869110272.0,25569456128.0,5333195.0,37447562.0
13-04 02:44:09,3.670,1.918,92.327,0.0,0.0,2.085,0.0,114688.0,0.0,9.0,2881523712.0,1299144704.0,3873157120.0,25565249536.0,6108331.0,41390994.0
13-04 02:44:10,4.305,2.070,91.556,0.0,0.0,2.070,0.0,0.0,0.0,0.0,2885935104.0,1299144704.0,3876597760.0,25557397504.0,6245291.0,40592148.0
13-04 02:44:11,3.568,2.656,91.950,0.083,0.0,1.743,0.0,16384.0,0.0,2.0,2886438912.0,1299144704.0,3880308736.0,25553182720.0,6008624.0,40751299.0
13-04 02:44:12,3.275,1.175,93.367,0.0,0.0,2.183,0.0,0.0,0.0,0.0,2886823936.0,1299144704.0,3883220992.0,25549885440.0,5620941.0,37837637.0
13-04 02:44:13,4.111,1.594,92.030,0.0,0.0,2.265,0.0,53248.0,0.0,7.0,2888548352.0,1299144704.0,3887181824.0,25544200192.0,6152614.0,41605942.0
13-04 02:44:14,3.759,1.838,92.314,0.0,0.0,2.089,0.0,81920.0,0.0,6.0,2889342976.0,1299144704.0,3890319360.0,25540268032.0,5976321.0,40069651.0
13-04 02:44:15,3.691,1.426,92.953,0.0,0.0,1.930,0.0,0.0,0.0,0.0,2890301440.0,1299144704.0,3894452224.0,25535176704.0,6181866.0,42697679.0
13-04 02:44:16,3.331,1.749,93.089,0.083,0.0,1.749,0.0,16384.0,0.0,2.0,2890121216.0,1299144704.0,3897823232.0,25531985920.0,5415610.0,36545050.0
13-04 02:44:17,3.849,1.841,92.552,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2890543104.0,1299144704.0,3901091840.0,25528295424.0,6190518.0,42271726.0
13-04 02:44:18,4.362,2.634,91.193,0.0,0.0,1.811,0.0,81920.0,0.0,6.0,2890678272.0,1299144704.0,3905118208.0,25524133888.0,6256681.0,42725398.0
13-04 02:44:19,4.053,2.233,91.977,0.0,0.0,1.737,0.0,49152.0,0.0,3.0,2891096064.0,1299144704.0,3908673536.0,25520160768.0,5630835.0,37468819.0
13-04 02:44:20,3.967,2.314,91.653,0.0,0.0,2.066,0.0,0.0,0.0,0.0,2891206656.0,1299144704.0,3911577600.0,25517146112.0,5890556.0,39396735.0
13-04 02:44:21,4.043,2.145,91.749,0.165,0.0,1.898,0.0,16384.0,0.0,2.0,2893316096.0,1299144704.0,3914989568.0,25511624704.0,5474914.0,37083370.0
13-04 02:44:22,4.066,2.075,91.867,0.0,0.0,1.992,0.0,77824.0,0.0,1.0,2894995456.0,1299144704.0,3919441920.0,25505492992.0,6640339.0,46209407.0
13-04 02:44:23,3.795,2.723,91.254,0.0,0.0,2.228,0.0,20480.0,0.0,1.0,2895863808.0,1299144704.0,3922767872.0,25501298688.0,5595563.0,37210535.0
13-04 02:44:24,3.247,1.998,92.590,0.0,0.0,2.165,0.0,90112.0,0.0,5.0,2896203776.0,1299144704.0,3926319104.0,25497407488.0,5816599.0,39627648.0
13-04 02:44:25,4.459,2.312,91.412,0.0,0.0,1.817,0.0,0.0,0.0,0.0,2897096704.0,1299144704.0,3929501696.0,25493331968.0,6128541.0,41315209.0
13-04 02:44:26,4.060,2.568,91.218,0.166,0.0,1.988,0.0,28672.0,0.0,3.0,2896916480.0,1299148800.0,3933683712.0,25489326080.0,6468330.0,44035545.0
13-04 02:44:27,3.808,1.821,92.384,0.0,0.0,1.987,0.0,0.0,0.0,0.0,2896961536.0,1299148800.0,3936493568.0,25486471168.0,5292775.0,34964250.0
13-04 02:44:28,3.808,1.904,92.301,0.0,0.0,1.987,0.0,0.0,0.0,0.0,2902306816.0,1299148800.0,3939848192.0,25477771264.0,5126369.0,34742511.0
13-04 02:44:29,1.087,0.167,98.746,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2902102016.0,1299148800.0,3940147200.0,25477677056.0,421273.0,185541.0
13-04 02:44:30,1.420,0.167,98.246,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2902261760.0,1299148800.0,3940147200.0,25477517312.0,468716.0,616938.0
13-04 02:44:31,3.258,1.170,93.734,0.084,0.0,1.754,0.0,16384.0,0.0,2.0,2902614016.0,1299148800.0,3941883904.0,25475428352.0,5156842.0,34362449.0
13-04 02:44:32,4.060,1.988,91.549,0.0,0.0,2.403,0.0,12288.0,0.0,3.0,2903404544.0,1299148800.0,3947261952.0,25469259776.0,7088062.0,50959358.0
13-04 02:44:33,3.167,1.583,92.917,0.0,0.0,2.333,0.0,0.0,0.0,0.0,2903117824.0,1299148800.0,3953274880.0,25463533568.0,8289056.0,63627766.0
13-04 02:44:34,3.688,1.593,92.707,0.0,0.0,2.012,0.0,90112.0,0.0,5.0,2904301568.0,1299148800.0,3958894592.0,25456730112.0,8695828.0,66018450.0
13-04 02:44:35,4.023,1.593,91.869,0.0,0.0,2.515,0.0,0.0,0.0,0.0,2904543232.0,1299148800.0,3963613184.0,25451769856.0,8083435.0,57017945.0
13-04 02:44:36,4.167,1.750,92.250,0.167,0.0,1.667,0.0,16384.0,0.0,2.0,2827603968.0,1299148800.0,3968843776.0,25523478528.0,6348434.0,45562041.0
13-04 02:44:37,4.632,2.151,91.398,0.0,0.0,1.820,0.0,8192.0,0.0,1.0,2825293824.0,1299148800.0,3971530752.0,25523101696.0,5986871.0,41268663.0
13-04 02:44:38,4.519,1.674,91.883,0.0,0.0,1.925,0.0,105943040.0,0.0,108.0,2827411456.0,1299148800.0,3975213056.0,25517301760.0,5949518.0,40162078.0
13-04 02:44:39,3.950,1.597,92.437,0.0,0.0,2.017,0.0,118784.0,0.0,8.0,2829369344.0,1299148800.0,3979104256.0,25511452672.0,6042983.0,41914758.0
13-04 02:44:40,3.837,1.918,92.327,0.0,0.0,1.918,0.0,0.0,0.0,0.0,2830913536.0,1299148800.0,3982499840.0,25506512896.0,6011762.0,40189502.0
13-04 02:44:41,4.0,2.333,91.583,0.250,0.0,1.833,0.0,32768.0,0.0,3.0,2835734528.0,1299152896.0,3986612224.0,25497575424.0,6628773.0,45340104.0
13-04 02:44:42,4.384,1.985,91.481,0.0,0.0,2.151,0.0,0.0,0.0,0.0,2840924160.0,1299152896.0,3989921792.0,25489076224.0,5759204.0,38462085.0
13-04 02:44:43,4.046,2.147,91.742,0.0,0.0,2.064,0.0,28672.0,0.0,2.0,2844532736.0,1299152896.0,3993567232.0,25481822208.0,5572761.0,37488972.0
13-04 02:44:44,2.951,1.855,93.339,0.0,0.0,1.855,0.0,110592.0,0.0,6.0,2845483008.0,1299152896.0,3996880896.0,25477558272.0,6033432.0,41310119.0
13-04 02:44:45,3.440,2.181,92.701,0.0,0.0,1.678,0.0,0.0,0.0,0.0,2849378304.0,1299152896.0,4001005568.0,25469538304.0,6215311.0,42220759.0
13-04 02:44:46,4.239,1.413,91.854,0.083,0.0,2.411,0.0,16384.0,0.0,2.0,2851389440.0,1299152896.0,4004143104.0,25464389632.0,5722303.0,39105351.0
13-04 02:44:47,4.395,1.658,91.376,0.0,0.0,2.570,0.0,0.0,0.0,0.0,2857734144.0,1299152896.0,4007219200.0,25454968832.0,5928993.0,39874495.0
13-04 02:44:48,3.420,2.085,92.577,0.0,0.0,1.918,0.0,36864.0,0.0,8.0,2861125632.0,1299152896.0,4010840064.0,25447956480.0,6054130.0,39892049.0
13-04 02:44:49,4.050,2.149,91.157,0.0,0.0,2.645,0.0,90112.0,0.0,5.0,2868432896.0,1299152896.0,4014796800.0,25436692480.0,5870803.0,40928296.0
13-04 02:44:50,3.568,2.158,92.365,0.0,0.0,1.909,0.0,0.0,0.0,0.0,2869846016.0,1299152896.0,4018044928.0,25432031232.0,5827061.0,39526975.0
13-04 02:44:51,4.762,2.135,90.312,0.164,0.0,2.627,0.0,16384.0,0.0,2.0,2870276096.0,1299156992.0,4022362112.0,25427279872.0,6320535.0,42817923.0
13-04 02:44:52,4.146,2.405,91.708,0.0,0.0,1.741,0.0,69632.0,0.0,1.0,2871234560.0,1299156992.0,4025188352.0,25423495168.0,5875504.0,39092117.0
13-04 02:44:53,4.268,1.339,92.552,0.0,0.0,1.841,0.0,20480.0,0.0,1.0,2831368192.0,1299156992.0,4028911616.0,25459638272.0,5906291.0,39506631.0
13-04 02:44:54,4.282,1.595,92.275,0.0,0.0,1.847,0.0,73728.0,0.0,5.0,2830692352.0,1299156992.0,4032086016.0,25457139712.0,5672686.0,38052665.0
13-04 02:44:55,3.747,1.998,92.673,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2833051648.0,1299156992.0,4035121152.0,25451745280.0,5511822.0,37392412.0
13-04 02:44:56,3.830,1.665,92.340,0.167,0.0,1.998,0.0,28672.0,0.0,3.0,2833985536.0,1299156992.0,4039041024.0,25446891520.0,6379259.0,44307914.0
13-04 02:44:57,4.149,1.439,92.464,0.0,0.0,1.948,0.0,0.0,0.0,0.0,2796855296.0,1299156992.0,4042764288.0,25480298496.0,5952888.0,40318053.0
13-04 02:44:58,3.913,1.499,91.840,0.0,0.0,2.748,0.0,0.0,0.0,0.0,2799042560.0,1299156992.0,4046188544.0,25474686976.0,5945326.0,39872021.0
13-04 02:44:59,2.339,0.251,96.992,0.0,0.0,0.418,0.0,73728.0,0.0,5.0,2807029760.0,1299156992.0,4047454208.0,25465434112.0,1395219.0,7423751.0
13-04 02:45:00,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816245760.0,1299156992.0,4047634432.0,25456037888.0,420714.0,199508.0
13-04 02:45:01,3.488,1.080,94.601,0.166,0.0,0.664,0.0,16384.0,0.0,2.0,2820894720.0,1299156992.0,4049084416.0,25449938944.0,3087934.0,19471474.0
13-04 02:45:02,5.410,3.033,89.098,0.0,0.0,2.459,0.0,0.0,0.0,0.0,2826182656.0,1299156992.0,4054343680.0,25439391744.0,8584872.0,62150137.0
13-04 02:45:03,5.606,2.308,89.860,0.0,0.0,2.226,0.0,0.0,0.0,0.0,2836480000.0,1299156992.0,4059811840.0,25423626240.0,7918441.0,56984897.0
13-04 02:45:04,4.963,2.564,90.323,0.0,0.0,2.151,0.0,98304.0,0.0,5.0,2847862784.0,1299156992.0,4065329152.0,25406726144.0,8894627.0,65326633.0
13-04 02:45:05,3.750,1.750,92.083,0.0,0.0,2.417,0.0,0.0,0.0,0.0,2851930112.0,1299156992.0,4070686720.0,25397301248.0,7515095.0,54238735.0
13-04 02:45:06,4.003,1.501,92.494,0.167,0.0,1.835,0.0,16384.0,0.0,2.0,2856484864.0,1299161088.0,4074168320.0,25389260800.0,6552228.0,46158361.0
13-04 02:45:07,4.290,1.980,91.254,0.0,0.0,2.475,0.0,12288.0,0.0,3.0,2857332736.0,1299161088.0,4077965312.0,25384615936.0,6336415.0,43828480.0
13-04 02:45:08,3.574,2.411,92.103,0.0,0.0,1.912,0.0,106770432.0,0.0,114.0,2861555712.0,1299161088.0,4081225728.0,25377132544.0,5971852.0,40685360.0
13-04 02:45:09,4.672,2.541,90.0,0.0,0.0,2.787,0.0,114688.0,0.0,8.0,2863366144.0,1299161088.0,4085620736.0,25370927104.0,6477074.0,44415627.0
13-04 02:45:10,4.315,1.494,92.282,0.0,0.0,1.909,0.0,0.0,0.0,0.0,2867892224.0,1299161088.0,4088913920.0,25363107840.0,5316725.0,35635695.0
13-04 02:45:11,3.664,2.248,91.590,0.167,0.0,2.331,0.0,16384.0,0.0,2.0,2868813824.0,1299161088.0,4092915712.0,25358184448.0,6571425.0,44143959.0
13-04 02:45:12,3.933,1.423,92.803,0.0,0.0,1.841,0.0,8192.0,0.0,1.0,2873487360.0,1299161088.0,4095795200.0,25350631424.0,5811356.0,39378084.0
13-04 02:45:13,4.424,1.503,91.903,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2874302464.0,1299161088.0,4099981312.0,25345630208.0,6140539.0,41649929.0
13-04 02:45:14,3.980,1.990,92.206,0.0,0.0,1.824,0.0,86016.0,0.0,5.0,2875076608.0,1299161088.0,4102598656.0,25342238720.0,5463861.0,36788311.0
13-04 02:45:15,4.538,2.475,90.512,0.0,0.0,2.475,0.0,0.0,0.0,0.0,2874998784.0,1299161088.0,4107169792.0,25337745408.0,6516548.0,43791487.0
13-04 02:45:16,4.523,2.549,90.378,0.247,0.0,2.303,0.0,32768.0,0.0,3.0,2879602688.0,1299161088.0,4110557184.0,25329754112.0,5948766.0,39953281.0
13-04 02:45:17,4.594,3.035,90.484,0.0,0.0,1.887,0.0,0.0,0.0,0.0,2883706880.0,1299161088.0,4113719296.0,25322487808.0,5799958.0,38506525.0
13-04 02:45:18,4.132,2.149,92.149,0.0,0.0,1.570,0.0,131072.0,0.0,8.0,2885439488.0,1299161088.0,4117241856.0,25317232640.0,5591848.0,37668604.0
13-04 02:45:19,4.366,2.142,90.939,0.0,0.0,2.554,0.0,53248.0,0.0,3.0,2887786496.0,1299161088.0,4121014272.0,25311113216.0,6530164.0,44837952.0
13-04 02:45:20,4.094,1.671,92.565,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2894036992.0,1299161088.0,4124356608.0,25301520384.0,5953928.0,39255202.0
13-04 02:45:21,3.673,1.753,92.988,0.083,0.0,1.503,0.0,16384.0,0.0,2.0,2900385792.0,1299165184.0,4128518144.0,25291005952.0,5597922.0,37339833.0
13-04 02:45:22,4.294,2.312,90.999,0.0,0.0,2.395,0.0,0.0,0.0,0.0,2903343104.0,1299165184.0,4131164160.0,25285402624.0,5936985.0,39798402.0
13-04 02:45:23,4.609,2.551,90.864,0.0,0.0,1.975,0.0,81920.0,0.0,15.0,2903302144.0,1299165184.0,4135141376.0,25281466368.0,6233482.0,42126249.0
13-04 02:45:24,4.437,2.547,90.633,0.0,0.0,2.383,0.0,90112.0,0.0,5.0,2905870336.0,1299165184.0,4138827776.0,25275211776.0,6099409.0,41721116.0
13-04 02:45:25,3.474,2.399,91.894,0.0,0.0,2.233,0.0,0.0,0.0,0.0,2914594816.0,1299165184.0,4142014464.0,25263300608.0,5887905.0,39929301.0
13-04 02:45:26,3.175,2.256,92.565,0.167,0.0,1.838,0.0,16384.0,0.0,2.0,2916298752.0,1299165184.0,4145377280.0,25258233856.0,5428255.0,35803331.0
13-04 02:45:27,3.477,2.401,92.053,0.0,0.0,2.070,0.0,81920.0,0.0,1.0,2916749312.0,1299165184.0,4148989952.0,25254170624.0,5935099.0,40385976.0
13-04 02:45:28,3.577,2.080,92.346,0.0,0.0,1.997,0.0,0.0,0.0,0.0,2918080512.0,1299165184.0,4152745984.0,25249083392.0,6417239.0,44534445.0
13-04 02:45:29,4.516,2.135,91.379,0.0,0.0,1.970,0.0,90112.0,0.0,5.0,2923159552.0,1299165184.0,4155973632.0,25240776704.0,5752772.0,38603309.0
13-04 02:45:30,3.983,1.743,92.531,0.0,0.0,1.743,0.0,0.0,0.0,0.0,2922815488.0,1299165184.0,4159762432.0,25237331968.0,5524856.0,37050611.0
13-04 02:45:31,3.654,2.243,91.944,0.332,0.0,1.827,0.0,28672.0,0.0,3.0,2923405312.0,1299169280.0,4163502080.0,25232998400.0,6288050.0,43374465.0
13-04 02:45:32,4.942,2.718,90.280,0.0,0.0,2.059,0.0,0.0,0.0,0.0,2924937216.0,1299169280.0,4167118848.0,25227849728.0,6004040.0,39897860.0
13-04 02:45:33,1.841,0.502,96.987,0.0,0.0,0.669,0.0,4096.0,0.0,1.0,2928365568.0,1299169280.0,4168105984.0,25223434240.0,1629880.0,11097034.0
13-04 02:45:34,1.751,0.167,98.082,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2928156672.0,1299169280.0,4168507392.0,25223241728.0,685720.0,244751.0
13-04 02:45:35,2.669,1.001,95.413,0.0,0.0,0.917,0.0,0.0,0.0,0.0,2928050176.0,1299169280.0,4169986048.0,25221869568.0,2963579.0,18941036.0
13-04 02:45:36,2.172,0.668,95.656,0.167,0.0,1.337,0.0,16384.0,0.0,2.0,2929147904.0,1299169280.0,4173860864.0,25216897024.0,5651341.0,43649298.0
13-04 02:45:37,1.418,0.167,98.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2930487296.0,1299169280.0,4174139392.0,25215279104.0,414700.0,179834.0
13-04 02:45:38,1.173,0.251,98.576,0.0,0.0,0.0,0.0,94486528.0,0.0,93.0,2930606080.0,1299169280.0,4174143488.0,25215156224.0,403727.0,189684.0
13-04 02:45:39,1.173,0.168,98.660,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2930728960.0,1299169280.0,4174147584.0,25215029248.0,400692.0,178307.0
13-04 02:45:40,1.583,0.417,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849501184.0,1299169280.0,4174151680.0,25296252928.0,96831.0,143577.0
13-04 02:45:41,1.917,0.167,97.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2808709120.0,1299173376.0,4174147584.0,25337044992.0,457506.0,210621.0
13-04 02:45:42,1.250,0.083,98.583,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2803703808.0,1299173376.0,4174151680.0,25342046208.0,58583.0,75765.0
13-04 02:45:43,0.834,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2805174272.0,1299173376.0,4174151680.0,25340575744.0,31617.0,55084.0
13-04 02:45:44,0.334,0.0,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2806571008.0,1299173376.0,4174151680.0,25339179008.0,29526.0,51930.0
13-04 02:45:45,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2799259648.0,1299173376.0,4174151680.0,25346490368.0,31265.0,54513.0
13-04 02:45:46,0.750,0.167,98.917,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2767007744.0,1299173376.0,4174155776.0,25378738176.0,31820.0,55484.0
13-04 02:45:47,3.164,0.333,96.420,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2785742848.0,1299173376.0,4174155776.0,25360003072.0,504066.0,233623.0
13-04 02:45:48,3.920,0.250,95.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2800734208.0,1299173376.0,4174163968.0,25345003520.0,1199591.0,367396.0
13-04 02:45:49,3.849,0.167,95.983,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2813931520.0,1299173376.0,4174172160.0,25331798016.0,1187283.0,372781.0
13-04 02:45:50,5.686,0.084,94.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2813755392.0,1299173376.0,4174180352.0,25331965952.0,1222630.0,372329.0
13-04 02:45:51,3.258,0.418,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2842136576.0,1299173376.0,4174188544.0,25303576576.0,1343129.0,378363.0
13-04 02:45:52,2.850,0.168,96.731,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,2844315648.0,1299173376.0,4174196736.0,25301389312.0,1283254.0,373571.0
13-04 02:45:53,3.250,0.333,96.417,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2846658560.0,1299173376.0,4174204928.0,25299038208.0,1398250.0,383655.0
13-04 02:45:54,4.904,0.249,94.763,0.0,0.0,0.083,0.0,98304.0,0.0,6.0,2852868096.0,1299173376.0,4174217216.0,25292816384.0,1242465.0,373833.0
13-04 02:45:55,2.934,0.251,96.731,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2883981312.0,1299173376.0,4174213120.0,25261707264.0,1309218.0,378536.0
13-04 02:45:56,3.088,0.250,96.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2909237248.0,1299173376.0,4174225408.0,25236439040.0,1328178.0,380573.0
13-04 02:45:57,2.845,0.251,96.904,0.0,0.0,0.0,0.0,110592.0,0.0,3.0,2919010304.0,1299173376.0,4174229504.0,25226661888.0,1174451.0,360352.0
13-04 02:45:58,3.247,0.167,96.586,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2923192320.0,1299173376.0,4174237696.0,25222471680.0,1273765.0,380321.0
13-04 02:45:59,2.936,0.084,96.896,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2923503616.0,1299173376.0,4174241792.0,25222156288.0,1422555.0,393065.0
13-04 02:46:00,3.920,0.167,95.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2930614272.0,1299173376.0,4174245888.0,25215041536.0,1336867.0,375822.0
13-04 02:46:01,3.342,0.167,96.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2935201792.0,1299173376.0,4174258176.0,25210441728.0,1350092.0,379990.0
13-04 02:46:02,2.588,0.250,96.828,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2936311808.0,1299173376.0,4174262272.0,25209327616.0,1262021.0,373980.0
13-04 02:46:03,3.088,0.250,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2936872960.0,1299173376.0,4174270464.0,25208758272.0,1353974.0,382100.0
13-04 02:46:04,2.682,0.251,96.982,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2938265600.0,1299173376.0,4174274560.0,25207361536.0,1334735.0,384081.0
13-04 02:46:05,2.429,0.168,97.320,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2939625472.0,1299173376.0,4174278656.0,25205997568.0,802854.0,350367.0
13-04 02:46:06,3.913,0.333,95.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2940321792.0,1299173376.0,4174282752.0,25205297152.0,1446179.0,411721.0
13-04 02:46:07,3.185,0.084,96.479,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2941865984.0,1299173376.0,4174295040.0,25203740672.0,1417306.0,406149.0
13-04 02:46:08,3.183,0.084,96.734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2942521344.0,1299173376.0,4174303232.0,25203077120.0,1506097.0,401769.0
13-04 02:46:09,2.755,0.334,96.745,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2942578688.0,1299173376.0,4174311424.0,25203011584.0,1539898.0,1376178.0
13-04 02:46:10,4.992,1.664,91.597,0.0,0.0,1.747,0.0,0.0,0.0,0.0,2943102976.0,1299173376.0,4176633856.0,25200164864.0,5407309.0,30524841.0
13-04 02:46:11,5.579,1.998,90.591,0.0,0.0,1.832,0.0,0.0,0.0,0.0,2944147456.0,1299173376.0,4180008960.0,25195745280.0,6931197.0,40652404.0
13-04 02:46:12,4.341,2.087,91.569,0.083,0.0,1.920,0.0,16384.0,0.0,2.0,2944352256.0,1299173376.0,4183191552.0,25192357888.0,6393186.0,37557053.0
13-04 02:46:13,4.798,2.104,91.498,0.0,0.0,1.599,0.0,11137024.0,0.0,13.0,2945241088.0,1299173376.0,4187410432.0,25187250176.0,7192486.0,44715771.0
13-04 02:46:14,6.420,2.387,88.971,0.0,0.0,2.222,0.0,98304.0,0.0,8.0,2947526656.0,1299173376.0,4191191040.0,25181184000.0,7205328.0,42495986.0
13-04 02:46:15,6.073,1.913,89.933,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2948816896.0,1299173376.0,4194557952.0,25176526848.0,6989959.0,39494964.0
13-04 02:46:16,6.018,2.308,89.530,0.0,0.0,2.143,0.0,0.0,0.0,0.0,2949607424.0,1299173376.0,4198825984.0,25171468288.0,7281734.0,42439097.0
13-04 02:46:17,5.372,2.314,89.339,0.083,0.0,2.893,0.0,32768.0,0.0,6.0,2949451776.0,1299173376.0,4202164224.0,25168285696.0,7297854.0,43559042.0
13-04 02:46:18,5.583,1.917,90.167,0.0,0.0,2.333,0.0,57344.0,0.0,4.0,2951254016.0,1299173376.0,4205731840.0,25162915840.0,7395671.0,44557210.0
13-04 02:46:19,5.034,1.930,91.275,0.0,0.0,1.762,0.0,49152.0,0.0,3.0,2951266304.0,1299173376.0,4209922048.0,25158713344.0,7006382.0,40638375.0
13-04 02:46:20,5.464,2.235,89.901,0.0,0.0,2.401,0.0,0.0,0.0,0.0,2954891264.0,1299173376.0,4213370880.0,25151639552.0,7125287.0,41395491.0
13-04 02:46:21,5.755,1.918,90.158,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2959581184.0,1299173376.0,4216913920.0,25143406592.0,6974879.0,40770152.0
13-04 02:46:22,6.444,1.925,89.623,0.167,0.0,1.841,0.0,24576.0,0.0,3.0,2959585280.0,1299173376.0,4220772352.0,25139544064.0,7304122.0,44715951.0
13-04 02:46:23,5.941,1.757,90.042,0.0,0.0,2.259,0.0,20480.0,0.0,1.0,2960953344.0,1299173376.0,4224692224.0,25134256128.0,7716437.0,45657974.0
13-04 02:46:24,5.629,2.318,89.404,0.0,0.0,2.649,0.0,90112.0,0.0,5.0,2960203776.0,1299173376.0,4228485120.0,25131212800.0,7332080.0,42935364.0
13-04 02:46:25,5.514,2.551,89.053,0.0,0.0,2.881,0.0,0.0,0.0,0.0,2960523264.0,1299173376.0,4232409088.0,25126969344.0,7344995.0,43250595.0
13-04 02:46:26,5.376,2.564,90.074,0.0,0.0,1.985,0.0,0.0,0.0,0.0,2961326080.0,1299173376.0,4236046336.0,25122529280.0,6857598.0,40476598.0
13-04 02:46:27,4.290,2.640,90.264,0.248,0.0,2.558,0.0,212992.0,0.0,4.0,2962051072.0,1299173376.0,4239687680.0,25118162944.0,7494915.0,47254236.0
13-04 02:46:28,3.954,2.554,91.104,0.0,0.0,2.389,0.0,24576.0,0.0,1.0,2963816448.0,1299173376.0,4243329024.0,25112756224.0,5960447.0,42289080.0
13-04 02:46:29,3.560,2.566,91.805,0.0,0.0,2.070,0.0,86016.0,0.0,6.0,2956337152.0,1299173376.0,4247691264.0,25115873280.0,5926529.0,42680400.0
13-04 02:46:30,4.470,2.318,91.142,0.0,0.0,2.070,0.0,0.0,0.0,0.0,2877493248.0,1299173376.0,4251459584.0,25190948864.0,5967775.0,42798945.0
13-04 02:46:31,5.350,2.140,90.453,0.0,0.0,2.058,0.0,0.0,0.0,0.0,2819964928.0,1299173376.0,4254875648.0,25245061120.0,5468863.0,39128906.0
13-04 02:46:32,4.474,2.320,90.555,0.083,0.0,2.568,0.0,24576.0,0.0,2.0,2787655680.0,1299173376.0,4258967552.0,25273278464.0,6746833.0,48502245.0
13-04 02:46:33,6.639,1.992,88.963,0.249,0.0,2.158,0.0,36864.0,0.0,9.0,2796056576.0,1299173376.0,4262162432.0,25261682688.0,6228072.0,40117413.0
13-04 02:46:34,6.549,1.931,89.589,0.0,0.0,1.931,0.0,86016.0,0.0,5.0,2812825600.0,1299173376.0,4266168320.0,25240907776.0,7423963.0,41040063.0
13-04 02:46:35,8.186,1.688,88.017,0.0,0.0,2.110,0.0,0.0,0.0,0.0,2826932224.0,1299173376.0,4270006272.0,25222963200.0,7900301.0,44407608.0
13-04 02:46:36,7.602,2.339,87.970,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2844430336.0,1299173376.0,4273606656.0,25201864704.0,7780563.0,42713278.0
13-04 02:46:37,6.616,1.759,89.698,0.0,0.0,1.926,0.0,0.0,0.0,0.0,2860978176.0,1299173376.0,4277157888.0,25181765632.0,7681123.0,41717436.0
13-04 02:46:38,7.769,2.231,87.769,0.083,0.0,2.149,0.0,16384.0,0.0,2.0,2863591424.0,1299173376.0,4280983552.0,25175326720.0,7877274.0,43360921.0
13-04 02:46:39,6.931,2.145,84.901,4.043,0.0,1.980,0.0,62959616.0,0.0,61.0,2868629504.0,1299173376.0,4284608512.0,25166663680.0,6277181.0,32788921.0
13-04 02:46:40,5.486,1.829,87.282,3.159,0.0,2.244,0.0,35962880.0,0.0,58.0,2893086720.0,1299173376.0,4289126400.0,25137688576.0,7406121.0,53775206.0
13-04 02:46:41,5.268,1.923,90.803,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2909667328.0,1299173376.0,4292534272.0,25117700096.0,6296824.0,45354694.0
13-04 02:46:42,7.090,2.885,87.387,0.0,0.0,2.638,0.0,0.0,0.0,0.0,2928996352.0,1299173376.0,4296978432.0,25093926912.0,7636996.0,43775665.0
13-04 02:46:43,10.164,2.623,85.164,0.164,0.0,1.885,0.0,16384.0,0.0,2.0,2930749440.0,1299173376.0,4300480512.0,25088671744.0,7807372.0,44308709.0
13-04 02:46:44,6.700,2.233,88.007,0.0,0.0,3.060,0.0,53248.0,0.0,3.0,2936709120.0,1299173376.0,4304519168.0,25078673408.0,8199845.0,44736788.0
13-04 02:46:45,7.125,2.012,88.852,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2937122816.0,1299173376.0,4308164608.0,25074614272.0,7645250.0,41670355.0
13-04 02:46:46,6.323,2.163,89.434,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2937737216.0,1299173376.0,4311191552.0,25070972928.0,7181869.0,39493418.0
13-04 02:46:47,6.015,1.838,89.808,0.0,0.0,2.339,0.0,0.0,0.0,0.0,2938564608.0,1299173376.0,4315103232.0,25066233856.0,7696976.0,41254598.0
13-04 02:46:48,6.203,2.179,89.355,0.084,0.0,2.179,0.0,28672.0,0.0,3.0,2939416576.0,1299173376.0,4318765056.0,25061720064.0,8351221.0,44706173.0
13-04 02:46:49,6.877,2.900,88.484,0.0,0.0,1.740,0.0,98304.0,0.0,5.0,2945417216.0,1299173376.0,4322582528.0,25051901952.0,7576140.0,45290044.0
13-04 02:46:50,7.262,2.087,88.314,0.0,0.0,2.337,0.0,0.0,0.0,0.0,2950729728.0,1299173376.0,4326305792.0,25042866176.0,7841967.0,40912988.0
13-04 02:46:51,6.441,2.312,88.687,0.0,0.0,2.560,0.0,0.0,0.0,0.0,2950017024.0,1299173376.0,4330094592.0,25039790080.0,7500621.0,41879768.0
13-04 02:46:52,7.547,2.707,87.285,0.0,0.0,2.461,0.0,12288.0,0.0,3.0,2951266304.0,1299173376.0,4333555712.0,25035079680.0,8571146.0,42583478.0
13-04 02:46:53,6.441,1.982,88.935,0.165,0.0,2.477,0.0,36864.0,0.0,3.0,2951688192.0,1299173376.0,4337557504.0,25030656000.0,7252234.0,45598353.0
13-04 02:46:54,7.888,2.794,87.017,0.0,0.0,2.301,0.0,77824.0,0.0,5.0,2955505664.0,1299173376.0,4341780480.0,25022615552.0,8689261.0,42881574.0
13-04 02:46:55,6.694,1.736,89.256,0.0,0.0,2.314,0.0,0.0,0.0,0.0,2956251136.0,1299173376.0,4345073664.0,25018576896.0,6986238.0,42415235.0
13-04 02:46:56,6.524,2.312,88.770,0.0,0.0,2.395,0.0,0.0,0.0,0.0,2956722176.0,1299173376.0,4348858368.0,25014321152.0,7963400.0,43406766.0
13-04 02:46:57,6.193,2.560,89.100,0.0,0.0,2.147,0.0,8192.0,0.0,2.0,2958041088.0,1299173376.0,4352622592.0,25009238016.0,7191819.0,40524665.0
13-04 02:46:58,6.369,2.895,88.420,0.165,0.0,2.151,0.0,32768.0,0.0,3.0,2961227776.0,1299173376.0,4356608000.0,25002065920.0,7983500.0,44966778.0
13-04 02:46:59,7.368,3.063,88.079,0.0,0.0,1.490,0.0,81920.0,0.0,5.0,2962927616.0,1299173376.0,4360884224.0,24996089856.0,7599153.0,43948237.0
13-04 02:47:00,6.385,2.653,88.557,0.0,0.0,2.405,0.0,0.0,0.0,0.0,2965086208.0,1299173376.0,4364419072.0,24990396416.0,7907722.0,43123715.0
13-04 02:47:01,6.355,2.090,89.381,0.0,0.0,2.174,0.0,0.0,0.0,0.0,2965549056.0,1299173376.0,4367650816.0,24986701824.0,8186242.0,42164768.0
13-04 02:47:02,5.828,2.165,89.592,0.0,0.0,2.415,0.0,184320.0,0.0,1.0,2966994944.0,1299173376.0,4371542016.0,24981364736.0,8033397.0,45818213.0
13-04 02:47:03,7.196,1.820,88.089,0.248,0.0,2.647,0.0,53248.0,0.0,4.0,2967072768.0,1299173376.0,4376027136.0,24976801792.0,8346213.0,43701756.0
13-04 02:47:04,8.033,2.623,86.475,0.0,0.0,2.869,0.0,102400.0,0.0,6.0,2971209728.0,1299173376.0,4379287552.0,24969404416.0,7591436.0,42760885.0
13-04 02:47:05,6.579,2.632,88.487,0.0,0.0,2.303,0.0,0.0,0.0,0.0,2970587136.0,1299173376.0,4383387648.0,24965926912.0,7931562.0,42878492.0
13-04 02:47:06,5.726,2.822,89.461,0.0,0.0,1.992,0.0,0.0,0.0,0.0,2971955200.0,1299173376.0,4387454976.0,24960491520.0,7862939.0,43496206.0
13-04 02:47:07,6.491,2.301,89.071,0.0,0.0,2.136,0.0,0.0,0.0,0.0,2972356608.0,1299173376.0,4390682624.0,24956862464.0,7554449.0,41004121.0
13-04 02:47:08,6.502,2.881,88.066,0.082,0.0,2.469,0.0,69632.0,0.0,14.0,2973220864.0,1299173376.0,4394328064.0,24952352768.0,8330428.0,44229679.0
13-04 02:47:09,7.238,1.913,88.769,0.0,0.0,2.080,0.0,94208.0,0.0,6.0,2974597120.0,1299173376.0,4398239744.0,24947064832.0,8102620.0,42769925.0
13-04 02:47:10,6.545,2.237,89.064,0.0,0.0,2.154,0.0,0.0,0.0,0.0,2974593024.0,1299173376.0,4402089984.0,24943218688.0,8100604.0,42979155.0
13-04 02:47:11,6.457,2.566,88.907,0.0,0.0,2.070,0.0,0.0,0.0,0.0,2976137216.0,1299173376.0,4405899264.0,24937865216.0,7708864.0,42725962.0
13-04 02:47:12,5.385,2.237,90.389,0.0,0.0,1.988,0.0,0.0,0.0,0.0,2976944128.0,1299173376.0,4409294848.0,24933662720.0,6139720.0,43086171.0
13-04 02:47:13,4.090,0.835,94.157,0.167,0.0,0.751,0.0,127356928.0,0.0,129.0,2977062912.0,1299173376.0,4411461632.0,24931377152.0,4732391.0,17083104.0
13-04 02:47:14,3.003,0.250,96.580,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2979188736.0,1299173376.0,4411600896.0,24929112064.0,2668174.0,368755.0
13-04 02:47:15,1.168,0.417,97.832,0.0,0.0,0.584,0.0,0.0,0.0,0.0,2979020800.0,1299173376.0,4411871232.0,24929009664.0,1151472.0,7407429.0
13-04 02:47:16,2.417,1.917,94.083,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2977783808.0,1299173376.0,4414439424.0,24927678464.0,4491715.0,31587608.0
13-04 02:47:17,3.950,1.513,92.521,0.0,0.0,2.017,0.0,0.0,0.0,0.0,2937942016.0,1299173376.0,4418846720.0,24963112960.0,7218000.0,52629338.0
13-04 02:47:18,4.315,2.407,89.959,0.083,0.0,3.237,0.0,73728.0,0.0,6.0,2935721984.0,1299173376.0,4426571776.0,24957607936.0,10701026.0,83291924.0
13-04 02:47:19,4.271,2.010,91.206,0.0,0.0,2.513,0.0,53248.0,0.0,3.0,2934763520.0,1299173376.0,4431921152.0,24953217024.0,8194193.0,61185440.0
13-04 02:47:20,5.071,2.078,90.856,0.0,0.0,1.995,0.0,0.0,0.0,0.0,2938155008.0,1299173376.0,4436598784.0,24945147904.0,7454541.0,52007644.0
13-04 02:47:21,5.780,2.560,89.678,0.0,0.0,1.982,0.0,0.0,0.0,0.0,2944950272.0,1299173376.0,4442259456.0,24932691968.0,9370173.0,57571688.0
13-04 02:47:22,8.948,2.983,85.584,0.0,0.0,2.486,0.0,0.0,0.0,0.0,2858508288.0,1299173376.0,4446855168.0,25014538240.0,9340399.0,54119904.0
13-04 02:47:23,7.544,2.598,88.013,0.0,0.0,1.844,0.0,32768.0,0.0,2.0,2821881856.0,1299173376.0,4450902016.0,25047117824.0,8788003.0,47016232.0
13-04 02:47:24,7.513,2.003,87.980,0.167,0.0,2.337,0.0,114688.0,0.0,7.0,2835988480.0,1299173376.0,4454715392.0,25029197824.0,8281710.0,42103557.0
13-04 02:47:25,8.167,1.917,87.833,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2852200448.0,1299173376.0,4458496000.0,25009205248.0,8509283.0,45349497.0
13-04 02:47:26,7.801,1.909,87.884,0.0,0.0,2.407,0.0,0.0,0.0,0.0,2877661184.0,1299173376.0,4462206976.0,24980033536.0,8313566.0,41908524.0
13-04 02:47:27,7.546,2.073,88.226,0.0,0.0,2.156,0.0,12288.0,0.0,3.0,2889351168.0,1299173376.0,4466233344.0,24964317184.0,8413883.0,44248183.0
13-04 02:47:28,6.983,2.577,88.612,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2904850432.0,1299173376.0,4470079488.0,24944971776.0,8031218.0,40582003.0
13-04 02:47:29,8.036,2.486,86.993,0.166,0.0,2.320,0.0,110592.0,0.0,7.0,2929606656.0,1299173376.0,4473638912.0,24916656128.0,8945300.0,47141989.0
13-04 02:47:30,6.811,1.993,88.870,0.0,0.0,2.326,0.0,0.0,0.0,0.0,2941698048.0,1299173376.0,4477415424.0,24900788224.0,8146369.0,42335222.0
13-04 02:47:31,6.894,2.409,89.037,0.0,0.0,1.661,0.0,0.0,0.0,0.0,2949435392.0,1299173376.0,4481466368.0,24888999936.0,8248269.0,42728042.0
13-04 02:47:32,7.762,2.395,87.614,0.0,0.0,2.230,0.0,151552.0,0.0,2.0,2954260480.0,1299173376.0,4485607424.0,24880033792.0,8422857.0,44025529.0
13-04 02:47:33,7.107,2.810,88.099,0.0,0.0,1.983,0.0,24576.0,0.0,1.0,2955137024.0,1299173376.0,4489457664.0,24875307008.0,7927993.0,41130069.0
13-04 02:47:34,7.539,1.988,88.401,0.331,0.0,1.740,0.0,122880.0,0.0,10.0,2955972608.0,1299173376.0,4492722176.0,24871206912.0,8156643.0,43264061.0
13-04 02:47:35,5.990,2.329,89.517,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2958196736.0,1299173376.0,4496666624.0,24865038336.0,8702660.0,44927300.0
13-04 02:47:36,7.699,2.867,86.814,0.0,0.0,2.621,0.0,0.0,0.0,0.0,2960891904.0,1299173376.0,4500123648.0,24858886144.0,8475653.0,43559631.0
13-04 02:47:37,6.131,2.403,89.395,0.0,0.0,2.071,0.0,0.0,0.0,0.0,2962153472.0,1299173376.0,4504223744.0,24853524480.0,8111844.0,41730874.0
13-04 02:47:38,5.705,1.342,91.359,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2962227200.0,1299173376.0,4507430912.0,24850243584.0,7178258.0,37634917.0
13-04 02:47:39,4.845,2.172,90.810,0.167,0.0,2.005,0.0,106496.0,0.0,7.0,2962423808.0,1299181568.0,4512088064.0,24845381632.0,7283228.0,48806248.0
13-04 02:47:40,6.689,2.642,88.522,0.0,0.0,2.147,0.0,0.0,0.0,0.0,2963505152.0,1299181568.0,4515590144.0,24840798208.0,8723446.0,44891506.0
13-04 02:47:41,7.832,2.885,86.727,0.0,0.0,2.556,0.0,0.0,0.0,0.0,2964021248.0,1299181568.0,4519673856.0,24836198400.0,8986967.0,46457081.0
13-04 02:47:42,7.267,2.395,88.274,0.0,0.0,2.064,0.0,0.0,0.0,0.0,2965045248.0,1299181568.0,4523462656.0,24831385600.0,8085579.0,40894824.0
13-04 02:47:43,7.261,2.310,88.366,0.0,0.0,2.063,0.0,113405952.0,0.0,124.0,2965655552.0,1299181568.0,4526796800.0,24827441152.0,8560752.0,44369545.0
13-04 02:47:44,6.121,2.564,88.916,0.083,0.0,2.316,0.0,135168.0,0.0,10.0,2965319680.0,1299181568.0,4531150848.0,24823422976.0,7827804.0,43525196.0
13-04 02:47:45,5.626,1.092,92.107,0.0,0.0,1.175,0.0,0.0,0.0,0.0,2968342528.0,1299181568.0,4533833728.0,24817717248.0,5651273.0,25229212.0
13-04 02:47:46,3.753,0.417,95.580,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2970824704.0,1299181568.0,4533981184.0,24815087616.0,3079298.0,582849.0
13-04 02:47:47,3.261,0.334,96.154,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2972999680.0,1299181568.0,4533997568.0,24812896256.0,1738772.0,930804.0
13-04 02:47:48,5.356,2.008,90.042,0.0,0.0,2.594,0.0,0.0,0.0,0.0,2975092736.0,1299181568.0,4536950784.0,24807849984.0,8159639.0,41888022.0
13-04 02:47:49,6.406,2.080,89.434,0.083,0.0,1.997,0.0,114688.0,0.0,7.0,2976231424.0,1299181568.0,4540637184.0,24803024896.0,8006231.0,36425625.0
13-04 02:47:50,8.933,2.647,85.773,0.0,0.0,2.647,0.0,0.0,0.0,0.0,2980048896.0,1299181568.0,4545527808.0,24794316800.0,10957642.0,61287582.0
13-04 02:47:51,6.971,2.324,87.552,0.0,0.0,3.154,0.0,0.0,0.0,0.0,2981949440.0,1299181568.0,4551917568.0,24786026496.0,11535171.0,69406118.0
13-04 02:47:52,6.307,2.573,88.631,0.0,0.0,2.490,0.0,0.0,0.0,0.0,2982748160.0,1299181568.0,4556361728.0,24780783616.0,9528149.0,55397571.0
13-04 02:47:53,6.468,1.824,89.635,0.0,0.0,2.073,0.0,20480.0,0.0,1.0,2982887424.0,1299181568.0,4561838080.0,24775168000.0,9430727.0,55172607.0
13-04 02:47:54,7.718,2.874,86.453,0.164,0.0,2.791,0.0,94208.0,0.0,7.0,2987380736.0,1299181568.0,4567183360.0,24765329408.0,10277355.0,60076735.0
13-04 02:47:55,6.484,2.161,89.027,0.0,0.0,2.328,0.0,0.0,0.0,0.0,2986414080.0,1299181568.0,4571660288.0,24761819136.0,9100730.0,52161860.0
13-04 02:47:56,6.897,1.850,89.487,0.0,0.0,1.766,0.0,0.0,0.0,0.0,2988810240.0,1299181568.0,4576079872.0,24755003392.0,8897828.0,46274879.0
13-04 02:47:57,6.307,2.324,89.046,0.0,0.0,2.324,0.0,0.0,0.0,0.0,2989281280.0,1299181568.0,4579770368.0,24750841856.0,8565284.0,45867545.0
13-04 02:47:58,7.463,2.156,88.474,0.0,0.0,1.907,0.0,12288.0,0.0,1.0,2992283648.0,1299181568.0,4583518208.0,24744091648.0,8866330.0,46611802.0
13-04 02:47:59,6.711,2.320,88.650,0.166,0.0,2.154,0.0,114688.0,0.0,7.0,2992549888.0,1299181568.0,4588048384.0,24739295232.0,8316859.0,44843146.0
13-04 02:48:00,5.021,2.008,90.460,0.0,0.0,2.510,0.0,0.0,0.0,0.0,2995245056.0,1299181568.0,4591222784.0,24733425664.0,8481134.0,43378562.0
13-04 02:48:01,4.678,1.671,91.228,0.0,0.0,2.423,0.0,0.0,0.0,0.0,2995474432.0,1299181568.0,4595621888.0,24728797184.0,8246758.0,45540366.0
13-04 02:48:02,3.331,1.749,92.590,0.0,0.0,2.331,0.0,184320.0,0.0,5.0,2996662272.0,1299181568.0,4599193600.0,24724037632.0,5706961.0,41004273.0
13-04 02:48:03,4.056,2.152,91.970,0.0,0.0,1.821,0.0,0.0,0.0,0.0,2996899840.0,1299181568.0,4602699776.0,24720293888.0,5455331.0,38817766.0
13-04 02:48:04,3.497,1.582,92.590,0.167,0.0,2.165,0.0,102400.0,0.0,7.0,2997587968.0,1299181568.0,4606582784.0,24715722752.0,6155506.0,45216563.0
13-04 02:48:05,3.013,1.255,93.556,0.0,0.0,2.176,0.0,0.0,0.0,0.0,2997075968.0,1299181568.0,4610498560.0,24712318976.0,5672845.0,40989217.0
13-04 02:48:06,4.013,1.923,91.722,0.0,0.0,2.341,0.0,0.0,0.0,0.0,2937552896.0,1299181568.0,4613914624.0,24768425984.0,6240626.0,44874018.0
13-04 02:48:07,8.170,3.186,86.765,0.0,0.0,1.879,0.0,8192.0,0.0,1.0,2866704384.0,1299181568.0,4617814016.0,24835375104.0,7003704.0,41385500.0
13-04 02:48:08,9.241,2.475,86.221,0.0,0.0,2.063,0.0,24576.0,0.0,1.0,2835607552.0,1299181568.0,4621475840.0,24862810112.0,8484262.0,42271140.0
13-04 02:48:09,8.692,2.318,86.507,0.0,0.0,2.483,0.0,126976.0,0.0,8.0,2854600704.0,1299181568.0,4625158144.0,24840134656.0,8316359.0,40286856.0
13-04 02:48:10,4.946,0.838,92.707,0.251,0.0,1.257,0.0,4096.0,0.0,1.0,2867912704.0,1299181568.0,4627972096.0,24824008704.0,5991747.0,28798995.0
13-04 02:48:11,5.671,0.417,93.828,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2878562304.0,1299181568.0,4628168704.0,24813162496.0,3272979.0,584987.0
13-04 02:48:12,5.096,0.334,94.486,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2909634560.0,1299181568.0,4628172800.0,24782086144.0,2964804.0,592499.0
13-04 02:48:13,3.769,0.335,95.812,0.0,0.0,0.084,0.0,102645760.0,0.0,107.0,2926288896.0,1299181568.0,4628185088.0,24765419520.0,620245.0,420580.0
13-04 02:48:14,5.105,0.167,94.561,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2940149760.0,1299181568.0,4628197376.0,24751546368.0,3174907.0,613555.0
13-04 02:48:15,7.280,0.167,92.469,0.084,0.0,0.0,0.0,4096.0,0.0,1.0,2952433664.0,1299181568.0,4628201472.0,24739258368.0,3302568.0,607664.0
13-04 02:48:16,4.837,0.500,94.495,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2957029376.0,1299181568.0,4628205568.0,24734658560.0,3504886.0,642651.0
13-04 02:48:17,5.013,0.334,94.570,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2957561856.0,1299181568.0,4628213760.0,24734117888.0,3550187.0,651465.0
13-04 02:48:18,4.690,0.251,94.975,0.0,0.0,0.084,0.0,102400.0,0.0,13.0,2963386368.0,1299181568.0,4628226048.0,24728281088.0,3121447.0,619845.0
13-04 02:48:19,4.047,0.337,95.447,0.0,0.0,0.169,0.0,65536.0,0.0,4.0,2967474176.0,1299181568.0,4628238336.0,24724180992.0,3582098.0,647527.0
13-04 02:48:20,3.866,0.252,95.630,0.084,0.0,0.168,0.0,4096.0,0.0,1.0,2970488832.0,1299181568.0,4628242432.0,24721162240.0,3199102.0,614078.0
13-04 02:48:21,3.679,0.502,95.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2970791936.0,1299181568.0,4628246528.0,24720855040.0,3070342.0,595819.0
13-04 02:48:22,4.121,0.336,95.458,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2973466624.0,1299181568.0,4628250624.0,24718176256.0,3360270.0,624070.0
13-04 02:48:23,4.271,0.251,95.310,0.0,0.0,0.168,0.0,28672.0,0.0,2.0,2973585408.0,1299181568.0,4628254720.0,24718053376.0,3340063.0,606644.0
13-04 02:48:24,4.167,0.500,95.167,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2972614656.0,1299181568.0,4628271104.0,24719007744.0,3450415.0,613276.0
13-04 02:48:25,3.837,0.417,95.413,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2972864512.0,1299181568.0,4628271104.0,24718757888.0,3211255.0,586347.0
13-04 02:48:26,4.104,0.335,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2976067584.0,1299181568.0,4628279296.0,24715546624.0,3147372.0,592387.0
13-04 02:48:27,3.756,0.334,95.743,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2976215040.0,1299181568.0,4628287488.0,24715390976.0,3142521.0,594452.0
13-04 02:48:28,4.319,0.415,95.100,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2978238464.0,1299181568.0,4628295680.0,24713359360.0,3070796.0,582223.0
13-04 02:48:29,3.694,0.252,95.970,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2980036608.0,1299181568.0,4628303872.0,24711553024.0,3177656.0,593736.0
13-04 02:48:30,4.170,0.167,95.329,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2981908480.0,1299181568.0,4628307968.0,24709677056.0,2911673.0,562357.0
13-04 02:48:31,3.843,0.251,95.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2982830080.0,1299181568.0,4628312064.0,24708751360.0,3055140.0,584265.0
13-04 02:48:32,4.003,0.417,95.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2984722432.0,1299181568.0,4628320256.0,24706850816.0,3180485.0,593542.0
13-04 02:48:33,4.030,0.252,95.634,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2985824256.0,1299181568.0,4628324352.0,24705744896.0,3117452.0,574993.0
13-04 02:48:34,3.679,0.502,95.736,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2987405312.0,1299181568.0,4628328448.0,24704159744.0,3160587.0,598231.0
13-04 02:48:35,3.359,0.252,96.138,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2988314624.0,1299185664.0,4628340736.0,24703234048.0,2820038.0,564051.0
13-04 02:48:36,3.679,0.334,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2989355008.0,1299185664.0,4628348928.0,24702185472.0,3086135.0,579535.0
13-04 02:48:37,3.336,0.167,96.330,0.0,0.0,0.167,0.0,208896.0,0.0,4.0,2990653440.0,1299185664.0,4628353024.0,24700882944.0,1237358.0,482939.0
13-04 02:48:38,4.177,0.167,95.489,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2992459776.0,1299185664.0,4628353024.0,24699076608.0,2868093.0,582048.0
13-04 02:48:39,4.515,0.334,94.983,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2994229248.0,1299185664.0,4628365312.0,24697294848.0,3264087.0,632667.0
13-04 02:48:40,4.236,0.498,94.684,0.249,0.0,0.332,0.0,28672.0,0.0,3.0,2994724864.0,1299185664.0,4628373504.0,24696791040.0,3652414.0,641245.0
13-04 02:48:41,4.406,0.333,94.929,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2997420032.0,1299185664.0,4628381696.0,24694087680.0,2598162.0,559788.0
13-04 02:48:42,3.769,0.251,95.812,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2999410688.0,1299185664.0,4628389888.0,24692088832.0,3025778.0,606005.0
13-04 02:48:43,3.595,0.418,95.819,0.0,0.0,0.167,0.0,24576.0,0.0,1.0,3002040320.0,1299185664.0,4628393984.0,24689455104.0,2756678.0,587677.0
13-04 02:48:44,3.020,0.252,96.728,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3002163200.0,1299185664.0,4628398080.0,24689328128.0,2112606.0,545419.0
13-04 02:48:45,4.854,0.502,93.724,0.251,0.0,0.669,0.0,32768.0,0.0,3.0,3003613184.0,1299185664.0,4628430848.0,24687845376.0,3965267.0,4891266.0
13-04 02:48:46,7.031,2.316,88.916,0.0,0.0,1.737,0.0,0.0,0.0,0.0,3003183104.0,1299185664.0,4631322624.0,24685383680.0,7663001.0,34438129.0
13-04 02:48:47,6.068,2.078,89.609,0.0,0.0,2.244,0.0,0.0,0.0,0.0,3004571648.0,1299185664.0,4635295744.0,24680022016.0,9817744.0,41182399.0
13-04 02:48:48,4.441,2.961,90.625,0.0,0.0,1.974,0.0,8192.0,0.0,2.0,3005370368.0,1299185664.0,4638257152.0,24676261888.0,6379983.0,42870696.0
13-04 02:48:49,3.964,2.477,91.329,0.0,0.0,2.230,0.0,77824.0,0.0,5.0,3005161472.0,1299185664.0,4642148352.0,24672579584.0,6134691.0,43380183.0
13-04 02:48:50,3.974,2.483,91.308,0.0,0.0,2.235,0.0,0.0,0.0,0.0,3005939712.0,1299185664.0,4646178816.0,24667770880.0,6268713.0,44309649.0
13-04 02:48:51,4.122,2.721,90.849,0.165,0.0,2.143,0.0,16384.0,0.0,2.0,3006689280.0,1299189760.0,4650192896.0,24663003136.0,6315670.0,45358249.0
13-04 02:48:52,3.566,1.575,93.367,0.0,0.0,1.493,0.0,0.0,0.0,0.0,3006566400.0,1299189760.0,4653068288.0,24660250624.0,4408532.0,31428681.0
13-04 02:48:53,1.589,0.0,98.411,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2993111040.0,1299189760.0,4653580288.0,24673193984.0,101040.0,181807.0
13-04 02:48:54,3.756,0.501,95.659,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2878574592.0,1299189760.0,4653580288.0,24787730432.0,705503.0,448253.0
13-04 02:48:55,8.887,1.744,87.791,0.0,0.0,1.578,0.0,0.0,0.0,0.0,2836979712.0,1299189760.0,4655689728.0,24827215872.0,6383727.0,27871383.0
13-04 02:48:56,10.684,1.669,85.476,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2852683776.0,1299189760.0,4659138560.0,24808062976.0,9387381.0,43418568.0
13-04 02:48:57,8.754,1.852,85.943,0.084,0.0,3.367,0.0,16384.0,0.0,2.0,2883440640.0,1299189760.0,4666482688.0,24769961984.0,13575113.0,80447212.0
13-04 02:48:58,6.015,0.668,92.732,0.0,0.0,0.585,0.0,0.0,0.0,0.0,2889912320.0,1299189760.0,4667478016.0,24762494976.0,4556852.0,10428047.0
13-04 02:48:59,8.816,1.763,86.818,0.0,0.0,2.603,0.0,98304.0,0.0,5.0,2924539904.0,1299189760.0,4671545344.0,24723800064.0,9868901.0,47333679.0
13-04 02:49:00,8.292,2.239,87.313,0.0,0.0,2.156,0.0,0.0,0.0,0.0,2954833920.0,1299189760.0,4675756032.0,24689295360.0,9854675.0,49836785.0
13-04 02:49:01,8.063,2.411,86.866,0.0,0.0,2.660,0.0,0.0,0.0,0.0,2963456000.0,1299189760.0,4681969664.0,24674459648.0,12420397.0,67144675.0
13-04 02:49:02,9.106,2.815,85.265,0.166,0.0,2.649,0.0,16384.0,0.0,2.0,2965487616.0,1299189760.0,4687765504.0,24666632192.0,11872594.0,66733942.0
13-04 02:49:03,7.506,2.419,87.573,0.0,0.0,2.502,0.0,0.0,0.0,0.0,2965815296.0,1299189760.0,4693782528.0,24660287488.0,12033742.0,69125500.0
13-04 02:49:04,7.364,2.427,87.364,0.0,0.0,2.845,0.0,77824.0,0.0,5.0,2970750976.0,1299189760.0,4700119040.0,24649015296.0,12513523.0,70058101.0
13-04 02:49:05,8.525,2.787,86.475,0.0,0.0,2.213,0.0,0.0,0.0,0.0,2976292864.0,1299189760.0,4703887360.0,24639705088.0,9001234.0,39736028.0
13-04 02:49:06,8.079,2.308,86.974,0.0,0.0,2.638,0.0,0.0,0.0,0.0,2976165888.0,1299189760.0,4709224448.0,24634494976.0,11024777.0,56303928.0
13-04 02:49:07,7.923,2.585,87.239,0.083,0.0,2.168,0.0,159744.0,0.0,3.0,2978426880.0,1299189760.0,4713402368.0,24628056064.0,10736452.0,53808683.0
13-04 02:49:08,8.882,2.385,86.513,0.0,0.0,2.220,0.0,0.0,0.0,0.0,2978631680.0,1299189760.0,4717776896.0,24623476736.0,10080246.0,46679662.0
13-04 02:49:09,7.202,2.980,87.914,0.0,0.0,1.904,0.0,77824.0,0.0,5.0,2981380096.0,1299189760.0,4721930240.0,24616574976.0,8970328.0,47795946.0
13-04 02:49:10,7.591,2.145,87.459,0.0,0.0,2.805,0.0,0.0,0.0,0.0,2981416960.0,1299189760.0,4726272000.0,24612196352.0,10076137.0,48610262.0
13-04 02:49:11,7.921,2.228,87.459,0.0,0.0,2.393,0.0,0.0,0.0,0.0,2982727680.0,1299189760.0,4730380288.0,24606777344.0,10256418.0,47116549.0
13-04 02:49:12,8.410,2.331,87.177,0.167,0.0,1.915,0.0,45056.0,0.0,7.0,2982588416.0,1299189760.0,4734513152.0,24602783744.0,10668095.0,48161929.0
13-04 02:49:13,6.728,2.409,88.538,0.0,0.0,2.326,0.0,0.0,0.0,0.0,2981888000.0,1299189760.0,4738371584.0,24599625728.0,9695813.0,45015815.0
13-04 02:49:14,7.107,2.149,88.017,0.0,0.0,2.727,0.0,77824.0,0.0,5.0,2983669760.0,1299189760.0,4742430720.0,24593784832.0,9221939.0,44338256.0
13-04 02:49:15,8.285,2.817,86.993,0.0,0.0,1.906,0.0,0.0,0.0,0.0,2987626496.0,1299189760.0,4745826304.0,24586432512.0,9093561.0,44570000.0
13-04 02:49:16,7.718,2.407,88.216,0.0,0.0,1.660,0.0,0.0,0.0,0.0,2987794432.0,1299189760.0,4750094336.0,24581996544.0,9728876.0,43280649.0
13-04 02:49:17,7.0,1.583,88.667,0.167,0.0,2.583,0.0,28672.0,0.0,3.0,2989760512.0,1299189760.0,4754006016.0,24576118784.0,10829399.0,44733657.0
13-04 02:49:18,7.686,2.810,87.686,0.0,0.0,1.818,0.0,89206784.0,0.0,95.0,2992635904.0,1299189760.0,4758073344.0,24569176064.0,9642490.0,46504061.0
13-04 02:49:19,8.783,3.546,84.932,0.0,0.0,2.740,0.0,40083456.0,0.0,50.0,2993516544.0,1299189760.0,4762501120.0,24563867648.0,10709816.0,48626796.0
13-04 02:49:20,7.331,2.718,87.644,0.0,0.0,2.306,0.0,0.0,0.0,0.0,2993643520.0,1299189760.0,4766851072.0,24559390720.0,9585382.0,47693778.0
13-04 02:49:21,6.705,2.401,88.493,0.0,0.0,2.401,0.0,0.0,0.0,0.0,2994589696.0,1299189760.0,4770422784.0,24554872832.0,9243932.0,44077423.0
13-04 02:49:22,8.785,3.038,85.140,0.328,0.0,2.709,0.0,32768.0,0.0,3.0,2996203520.0,1299189760.0,4774436864.0,24549244928.0,10912768.0,48697933.0
13-04 02:49:23,7.261,2.723,87.789,0.0,0.0,2.228,0.0,53248.0,0.0,8.0,2997940224.0,1299189760.0,4778348544.0,24543596544.0,9946549.0,46613794.0
13-04 02:49:24,7.420,1.979,88.211,0.0,0.0,2.391,0.0,77824.0,0.0,5.0,2997354496.0,1299189760.0,4782153728.0,24540377088.0,8973698.0,37617701.0
13-04 02:49:25,4.678,0.334,94.570,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2998685696.0,1299189760.0,4782489600.0,24538710016.0,4180750.0,898359.0
13-04 02:49:26,3.532,0.421,95.879,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2998902784.0,1299189760.0,4782592000.0,24538390528.0,4032664.0,3261722.0
13-04 02:49:27,5.021,0.921,92.971,0.251,0.0,0.837,0.0,16384.0,0.0,2.0,2999201792.0,1299189760.0,4783722496.0,24536961024.0,6077155.0,18342723.0
13-04 02:49:28,7.059,1.597,88.655,0.0,0.0,2.689,0.0,0.0,0.0,0.0,3004592128.0,1299189760.0,4788932608.0,24526360576.0,10953708.0,56584189.0
13-04 02:49:29,6.639,1.429,89.832,0.0,0.0,2.101,0.0,77824.0,0.0,5.0,3008745472.0,1299189760.0,4793757696.0,24517382144.0,10937583.0,58202944.0
13-04 02:49:30,5.374,1.175,92.779,0.0,0.0,0.672,0.0,0.0,0.0,0.0,3009445888.0,1299189760.0,4795498496.0,24514940928.0,6493005.0,18519844.0
13-04 02:49:31,7.686,2.066,88.017,0.0,0.0,2.231,0.0,0.0,0.0,0.0,3009994752.0,1299189760.0,4799467520.0,24510423040.0,9438493.0,42720942.0
13-04 02:49:32,8.785,3.038,85.222,0.0,0.0,2.956,0.0,16384.0,0.0,2.0,3011964928.0,1299189760.0,4804526080.0,24503394304.0,11961887.0,61751955.0
13-04 02:49:33,6.623,2.649,87.997,0.0,0.0,2.732,0.0,0.0,0.0,0.0,3011321856.0,1299189760.0,4812861440.0,24495702016.0,14465830.0,86965909.0
13-04 02:49:34,6.733,2.743,87.947,0.0,0.0,2.577,0.0,77824.0,0.0,5.0,3011153920.0,1299189760.0,4817838080.0,24490893312.0,11751590.0,59368243.0
13-04 02:49:35,4.967,2.070,91.225,0.0,0.0,1.738,0.0,0.0,0.0,0.0,3012624384.0,1299189760.0,4822454272.0,24484806656.0,7209339.0,53958414.0
13-04 02:49:36,4.553,2.649,90.315,0.0,0.0,2.483,0.0,0.0,0.0,0.0,3013791744.0,1299189760.0,4828327936.0,24477765632.0,8596484.0,64711448.0
13-04 02:49:37,4.628,1.570,90.909,0.413,0.0,2.479,0.0,188416.0,0.0,3.0,3013730304.0,1299189760.0,4833398784.0,24472756224.0,7045188.0,52577018.0
13-04 02:49:38,4.243,1.747,91.764,0.0,0.0,2.246,0.0,0.0,0.0,0.0,3014438912.0,1299189760.0,4837486592.0,24467959808.0,6800880.0,50044463.0
13-04 02:49:39,4.054,1.267,92.568,0.0,0.0,2.111,0.0,77824.0,0.0,5.0,3016429568.0,1299189760.0,4842409984.0,24461045760.0,7198575.0,52988658.0
13-04 02:49:40,4.480,1.437,92.054,0.0,0.0,2.029,0.0,0.0,0.0,0.0,3018330112.0,1299189760.0,4846551040.0,24455004160.0,6868158.0,47210592.0
13-04 02:49:41,6.297,1.679,89.505,0.0,0.0,2.519,0.0,0.0,0.0,0.0,3019882496.0,1299189760.0,4850196480.0,24449806336.0,9832540.0,49056450.0
13-04 02:49:42,7.041,1.844,88.600,0.168,0.0,2.347,0.0,16384.0,0.0,2.0,3020795904.0,1299189760.0,4854513664.0,24444575744.0,10659295.0,46767418.0
13-04 02:49:43,6.606,2.230,88.935,0.0,0.0,2.230,0.0,0.0,0.0,0.0,3020156928.0,1299189760.0,4857782272.0,24441946112.0,6719089.0,42046397.0
13-04 02:49:44,7.119,2.401,87.997,0.0,0.0,2.483,0.0,90112.0,0.0,5.0,3020931072.0,1299189760.0,4862443520.0,24436510720.0,7249669.0,43720953.0
13-04 02:49:45,8.039,2.625,86.628,0.0,0.0,2.707,0.0,0.0,0.0,0.0,3021320192.0,1299189760.0,4866211840.0,24432353280.0,11000716.0,46675782.0
13-04 02:49:46,5.853,2.885,89.035,0.0,0.0,2.226,0.0,0.0,0.0,0.0,3022299136.0,1299189760.0,4870033408.0,24427552768.0,6472399.0,45676917.0
13-04 02:49:47,8.175,2.808,86.623,0.165,0.0,2.230,0.0,28672.0,0.0,5.0,3007807488.0,1299193856.0,4874219520.0,24437854208.0,9955854.0,46736148.0
13-04 02:49:48,9.406,2.475,85.891,0.0,0.0,2.228,0.0,73465856.0,0.0,71.0,2982543360.0,1299193856.0,4878565376.0,24458772480.0,12383777.0,46957636.0
13-04 02:49:49,6.302,2.570,89.552,0.0,0.0,1.575,0.0,47132672.0,0.0,56.0,2981347328.0,1299193856.0,4882841600.0,24455692288.0,7432915.0,46683353.0
13-04 02:49:50,8.215,2.179,87.427,0.0,0.0,2.179,0.0,0.0,0.0,0.0,2981195776.0,1299193856.0,4886372352.0,24452313088.0,10581974.0,42779549.0
13-04 02:49:51,8.326,1.998,87.177,0.0,0.0,2.498,0.0,0.0,0.0,0.0,2983067648.0,1299193856.0,4890710016.0,24446103552.0,10661204.0,45649960.0
13-04 02:49:52,7.125,1.844,88.852,0.084,0.0,2.096,0.0,36864.0,0.0,3.0,2984345600.0,1299193856.0,4893949952.0,24441585664.0,10198925.0,43824046.0
13-04 02:49:53,7.360,1.354,89.002,0.0,0.0,2.284,0.0,32768.0,0.0,2.0,2987663360.0,1299193856.0,4898693120.0,24433524736.0,9869185.0,48780244.0
13-04 02:49:54,8.119,2.071,86.827,0.0,0.0,2.983,0.0,98304.0,0.0,5.0,2987696128.0,1299193856.0,4902993920.0,24429191168.0,11278670.0,50135297.0
13-04 02:49:55,7.255,2.721,87.716,0.0,0.0,2.308,0.0,0.0,0.0,0.0,2989371392.0,1299193856.0,4906831872.0,24423677952.0,9288716.0,46332958.0
13-04 02:49:56,7.267,2.312,88.109,0.0,0.0,2.312,0.0,0.0,0.0,0.0,2989461504.0,1299193856.0,4910903296.0,24419516416.0,8440332.0,44109970.0
13-04 02:49:57,8.133,1.494,88.382,0.166,0.0,1.826,0.0,16384.0,0.0,2.0,2992234496.0,1299193856.0,4913377280.0,24414269440.0,9643447.0,26374091.0
13-04 02:49:58,4.580,0.333,94.921,0.0,0.0,0.167,0.0,40960.0,0.0,9.0,2993098752.0,1299193856.0,4913676288.0,24413106176.0,3227876.0,710518.0
13-04 02:49:59,7.479,1.092,90.336,0.0,0.0,1.092,0.0,86016.0,0.0,5.0,2994106368.0,1299193856.0,4914241536.0,24411533312.0,8703676.0,16643000.0
13-04 02:50:00,8.655,2.185,86.723,0.0,0.0,2.437,0.0,0.0,0.0,0.0,2994671616.0,1299193856.0,4918431744.0,24406777856.0,12449008.0,47029920.0
13-04 02:50:01,8.681,1.252,87.980,0.0,0.0,2.087,0.0,0.0,0.0,0.0,3000770560.0,1299193856.0,4923469824.0,24395640832.0,11488894.0,50374073.0
13-04 02:50:02,7.743,1.483,89.044,0.082,0.0,1.647,0.0,16384.0,0.0,2.0,3002736640.0,1299197952.0,4925644800.0,24391495680.0,7939036.0,25883634.0
13-04 02:50:03,6.733,1.829,90.191,0.0,0.0,1.247,0.0,0.0,0.0,0.0,3004702720.0,1299197952.0,4926922752.0,24388251648.0,6018624.0,19688146.0
13-04 02:50:04,8.656,2.308,86.974,0.0,0.0,2.061,0.0,77824.0,0.0,5.0,3004067840.0,1299197952.0,4930244608.0,24385564672.0,8136121.0,35364199.0
13-04 02:50:05,7.398,2.078,87.781,0.0,0.0,2.743,0.0,0.0,0.0,0.0,3004436480.0,1299197952.0,4938305536.0,24377135104.0,14131551.0,86870373.0
13-04 02:50:06,8.985,1.997,86.855,0.0,0.0,2.163,0.0,0.0,0.0,0.0,3022368768.0,1299197952.0,4943101952.0,24354406400.0,9646762.0,53756090.0
13-04 02:50:07,8.659,1.915,86.095,0.167,0.0,3.164,0.0,16384.0,0.0,2.0,3024281600.0,1299197952.0,4950188032.0,24345407488.0,13675075.0,84255928.0
13-04 02:50:08,8.638,2.492,86.296,0.0,0.0,2.575,0.0,0.0,0.0,0.0,3025571840.0,1299197952.0,4955213824.0,24339091456.0,10906595.0,58476457.0
13-04 02:50:09,10.265,2.152,84.934,0.0,0.0,2.649,0.0,73728.0,0.0,5.0,3028701184.0,1299197952.0,4959956992.0,24331218944.0,9655775.0,49358160.0
13-04 02:50:10,8.099,1.901,88.182,0.0,0.0,1.818,0.0,0.0,0.0,0.0,3028668416.0,1299197952.0,4963241984.0,24327966720.0,7542420.0,33239130.0
13-04 02:50:11,7.250,0.500,92.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3030835200.0,1299197952.0,4963160064.0,24325881856.0,3297816.0,1230165.0
13-04 02:50:12,7.119,0.586,91.792,0.251,0.0,0.251,0.0,253952.0,0.0,4.0,3033972736.0,1299197952.0,4963176448.0,24322727936.0,3695799.0,1344446.0
13-04 02:50:13,6.661,0.500,92.506,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3035512832.0,1299197952.0,4963184640.0,24321179648.0,3262469.0,1302313.0
13-04 02:50:14,7.018,0.501,92.314,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3042238464.0,1299197952.0,4963196928.0,24314441728.0,1254863.0,1158480.0
13-04 02:50:15,6.433,0.752,92.648,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3044646912.0,1299197952.0,4963201024.0,24312029184.0,2344924.0,1298176.0
13-04 02:50:16,7.209,0.754,91.785,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3049365504.0,1299197952.0,4963213312.0,24307298304.0,5515451.0,1552909.0
13-04 02:50:17,8.271,0.752,90.309,0.167,0.0,0.501,0.0,16384.0,0.0,1.0,3050020864.0,1299197952.0,4963225600.0,24306630656.0,4712631.0,1537689.0
13-04 02:50:18,8.056,0.664,91.030,0.0,0.0,0.249,0.0,56995840.0,0.0,62.0,3052355584.0,1299197952.0,4963237888.0,24304283648.0,4212195.0,1518590.0
13-04 02:50:19,8.750,0.750,90.250,0.0,0.0,0.250,0.0,27672576.0,0.0,31.0,3053809664.0,1299197952.0,4963241984.0,24302825472.0,3516315.0,1571056.0
13-04 02:50:20,6.522,1.003,92.140,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3054219264.0,1299197952.0,4963250176.0,24302407680.0,3545768.0,1608663.0
13-04 02:50:21,5.435,0.502,93.896,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3055489024.0,1299197952.0,4963250176.0,24301137920.0,1380379.0,1340553.0
13-04 02:50:22,5.621,0.755,93.205,0.0,0.0,0.419,0.0,12288.0,0.0,3.0,3058806784.0,1299197952.0,4963250176.0,24297820160.0,596824.0,1268172.0
13-04 02:50:23,4.610,0.587,94.300,0.168,0.0,0.335,0.0,65536.0,0.0,4.0,3059384320.0,1299197952.0,4963254272.0,24297238528.0,600916.0,1272982.0
13-04 02:50:24,4.603,0.502,94.644,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,3060207616.0,1299197952.0,4963262464.0,24296407040.0,599402.0,1271085.0
13-04 02:50:25,5.184,0.502,94.064,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3060080640.0,1299197952.0,4963262464.0,24296534016.0,596807.0,1266198.0
13-04 02:50:26,5.092,0.668,93.907,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3059974144.0,1299197952.0,4963266560.0,24296636416.0,602457.0,1276330.0
13-04 02:50:27,4.946,0.754,94.132,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3060109312.0,1299197952.0,4963266560.0,24296501248.0,602500.0,1274309.0
13-04 02:50:28,4.188,0.754,94.389,0.168,0.0,0.503,0.0,32768.0,0.0,3.0,3060203520.0,1299197952.0,4963270656.0,24296402944.0,602810.0,1273813.0
13-04 02:50:29,4.606,0.503,94.640,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,3060269056.0,1299197952.0,4963270656.0,24296337408.0,601082.0,1271590.0
13-04 02:50:30,5.750,0.583,93.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3060518912.0,1299197952.0,4963274752.0,24296083456.0,601263.0,1271159.0
13-04 02:50:31,4.511,0.501,94.653,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3060195328.0,1299197952.0,4963278848.0,24296402944.0,601517.0,1289404.0
13-04 02:50:32,5.175,0.584,93.823,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3060228096.0,1299197952.0,4963278848.0,24296370176.0,599055.0,1268165.0
13-04 02:50:33,4.351,0.586,94.561,0.167,0.0,0.335,0.0,57344.0,0.0,11.0,3060129792.0,1299197952.0,4963278848.0,24296468480.0,603641.0,1275959.0
13-04 02:50:34,4.508,0.501,94.407,0.0,0.0,0.584,0.0,81920.0,0.0,5.0,3060514816.0,1299197952.0,4963278848.0,24296083456.0,602626.0,1274663.0
13-04 02:50:35,5.838,0.417,93.578,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3059359744.0,1299197952.0,4963278848.0,24297238528.0,600105.0,1270381.0
13-04 02:50:36,6.862,0.418,92.385,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3059466240.0,1299197952.0,4963282944.0,24297127936.0,1547310.0,1515153.0
13-04 02:50:37,7.769,1.253,90.560,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3060559872.0,1299197952.0,4963295232.0,24296022016.0,4055533.0,1798303.0
13-04 02:50:38,7.789,0.586,91.290,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3057889280.0,1299197952.0,4963299328.0,24298688512.0,3910061.0,1807301.0
13-04 02:50:39,7.686,0.591,91.047,0.253,0.0,0.422,0.0,86016.0,0.0,7.0,3058380800.0,1299197952.0,4963311616.0,24298184704.0,4345659.0,1874528.0
13-04 02:50:40,7.185,1.014,91.462,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3059748864.0,1299197952.0,4963311616.0,24296816640.0,3951630.0,1868228.0
13-04 02:50:41,8.954,0.669,89.958,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3063558144.0,1299197952.0,4963319808.0,24292999168.0,3586810.0,1867615.0
13-04 02:50:42,8.681,0.918,90.067,0.0,0.0,0.334,0.0,135168.0,0.0,1.0,3065610240.0,1299197952.0,4963328000.0,24290938880.0,4798079.0,2033354.0
13-04 02:50:43,9.228,0.755,89.513,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3068522496.0,1299197952.0,4963336192.0,24288018432.0,4581278.0,2022072.0
13-04 02:50:44,7.653,0.673,90.917,0.252,0.0,0.505,0.0,98304.0,0.0,8.0,3071594496.0,1299197952.0,4963348480.0,24284934144.0,4304350.0,2052418.0
13-04 02:50:45,9.631,1.005,89.112,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3072864256.0,1299197952.0,4963352576.0,24283660288.0,3726985.0,2036644.0
13-04 02:50:46,8.969,0.671,90.025,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3075084288.0,1299197952.0,4963352576.0,24281440256.0,4751591.0,2168814.0
13-04 02:50:47,9.842,0.751,88.907,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3077992448.0,1299197952.0,4963368960.0,24278515712.0,4347188.0,2177225.0
13-04 02:50:48,9.220,1.090,89.355,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3079168000.0,1299197952.0,4963373056.0,24277336064.0,4445770.0,2215857.0
13-04 02:50:49,9.508,0.917,88.907,0.167,0.0,0.500,0.0,86016.0,0.0,7.0,3082280960.0,1299197952.0,4963385344.0,24274210816.0,4419836.0,2284511.0
13-04 02:50:50,10.034,0.843,88.702,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3086684160.0,1299197952.0,4963389440.0,24269803520.0,3988358.0,2286567.0
13-04 02:50:51,10.133,0.914,88.538,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3087024128.0,1299197952.0,4963405824.0,24269447168.0,4876443.0,2373640.0
13-04 02:50:52,10.500,0.833,88.0,0.0,0.0,0.667,0.0,0.0,0.0,0.0,3090632704.0,1299197952.0,4963409920.0,24265834496.0,4374094.0,2380409.0
13-04 02:50:53,9.540,1.004,89.121,0.0,0.0,0.335,0.0,20480.0,0.0,1.0,3091533824.0,1299197952.0,4963418112.0,24264925184.0,4553575.0,2434968.0
13-04 02:50:54,10.151,0.839,88.423,0.084,0.0,0.503,0.0,102400.0,0.0,7.0,3094986752.0,1299197952.0,4963430400.0,24261459968.0,4337761.0,2457443.0
13-04 02:50:55,10.879,0.837,87.699,0.0,0.0,0.586,0.0,0.0,0.0,0.0,3102572544.0,1299197952.0,4963438592.0,24253865984.0,4551259.0,2516956.0
13-04 02:50:56,11.065,0.749,87.854,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3103485952.0,1299197952.0,4963446784.0,24252944384.0,4309716.0,2537415.0
13-04 02:50:57,10.676,0.917,87.990,0.0,0.0,0.417,0.0,12288.0,0.0,3.0,3101745152.0,1299197952.0,4963454976.0,24254676992.0,4539525.0,2588439.0
13-04 02:50:58,9.572,0.672,89.169,0.0,0.0,0.588,0.0,20480.0,0.0,1.0,3102810112.0,1299197952.0,4963463168.0,24253603840.0,4262831.0,2601152.0
13-04 02:50:59,11.661,0.503,87.248,0.252,0.0,0.336,0.0,102400.0,0.0,8.0,3105861632.0,1299206144.0,4963475456.0,24250531840.0,4372438.0,2641698.0
13-04 02:51:00,10.531,0.927,88.037,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3107328000.0,1299206144.0,4963487744.0,24249053184.0,4594410.0,2697593.0
13-04 02:51:01,9.848,0.842,88.636,0.0,0.0,0.673,0.0,0.0,0.0,0.0,3110965248.0,1299206144.0,4963491840.0,24245411840.0,4699575.0,2754582.0
13-04 02:51:02,11.222,1.413,86.866,0.0,0.0,0.499,0.0,8192.0,0.0,1.0,3116699648.0,1299206144.0,4963504128.0,24239665152.0,4209547.0,2725110.0
13-04 02:51:03,10.645,0.922,87.678,0.0,0.0,0.754,0.0,0.0,0.0,0.0,3120123904.0,1299206144.0,4963508224.0,24236236800.0,4636943.0,2812365.0
13-04 02:51:04,11.074,1.166,86.928,0.167,0.0,0.666,0.0,106496.0,0.0,8.0,3124858880.0,1299206144.0,4963516416.0,24231493632.0,4544325.0,2831650.0
13-04 02:51:05,11.120,0.753,87.625,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3131920384.0,1299206144.0,4963528704.0,24224419840.0,4472282.0,2877870.0
13-04 02:51:06,10.944,1.253,87.385,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3131269120.0,1299206144.0,4963536896.0,24225062912.0,4176107.0,2868160.0
13-04 02:51:07,10.417,1.167,87.833,0.0,0.0,0.583,0.0,0.0,0.0,0.0,3128684544.0,1299206144.0,4963549184.0,24227635200.0,3273614.0,2832033.0
13-04 02:51:08,11.326,0.755,87.248,0.0,0.0,0.671,0.0,20480.0,0.0,5.0,3123949568.0,1299206144.0,4963557376.0,24232361984.0,4204701.0,2959327.0
13-04 02:51:09,11.622,1.254,86.371,0.167,0.0,0.585,0.0,86016.0,0.0,7.0,3126833152.0,1299206144.0,4963565568.0,24229470208.0,6006991.0,3120941.0
13-04 02:51:10,12.773,0.756,85.882,0.0,0.0,0.588,0.0,0.0,0.0,0.0,3130327040.0,1299206144.0,4963598336.0,24225943552.0,4869864.0,3093299.0
13-04 02:51:11,11.706,0.836,86.957,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3132510208.0,1299206144.0,4963610624.0,24223748096.0,4340100.0,3065327.0
13-04 02:51:12,11.923,1.008,86.566,0.0,0.0,0.504,0.0,286720.0,0.0,1.0,3134881792.0,1299206144.0,4963631104.0,24221356032.0,5445565.0,3206342.0
13-04 02:51:13,10.822,1.174,87.332,0.0,0.0,0.671,0.0,0.0,0.0,0.0,3143589888.0,1299206144.0,4963655680.0,24212623360.0,3983077.0,3095130.0
13-04 02:51:14,11.977,1.005,86.348,0.168,0.0,0.503,0.0,98304.0,0.0,8.0,3148746752.0,1299206144.0,4963672064.0,24207450112.0,4766726.0,3213615.0
13-04 02:51:15,11.204,0.836,87.375,0.0,0.0,0.585,0.0,0.0,0.0,0.0,3151085568.0,1299206144.0,4963692544.0,24205090816.0,2866417.0,3056493.0
13-04 02:51:16,12.228,1.005,86.181,0.0,0.0,0.586,0.0,0.0,0.0,0.0,3153235968.0,1299206144.0,4963708928.0,24202924032.0,6485170.0,3396940.0
13-04 02:51:17,11.037,0.836,87.625,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3153944576.0,1299206144.0,4963733504.0,24202190848.0,2621846.0,3077062.0
13-04 02:51:18,9.958,1.004,88.452,0.0,0.0,0.586,0.0,73728.0,0.0,6.0,3154325504.0,1299206144.0,4963753984.0,24201789440.0,2632282.0,3055541.0
13-04 02:51:19,10.452,1.003,88.127,0.167,0.0,0.251,0.0,69632.0,0.0,5.0,3155042304.0,1299206144.0,4963770368.0,24201056256.0,2510188.0,3038446.0
13-04 02:51:20,10.184,1.419,87.896,0.0,0.0,0.501,0.0,0.0,0.0,0.0,3154743296.0,1299206144.0,4963774464.0,24201351168.0,2762926.0,3114735.0
13-04 02:51:21,10.566,1.082,87.687,0.0,0.0,0.666,0.0,0.0,0.0,0.0,3145986048.0,1299206144.0,4963794944.0,24210087936.0,2615095.0,3079343.0
13-04 02:51:22,9.536,1.097,88.861,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3135528960.0,1299206144.0,4963811328.0,24220528640.0,2583497.0,3070649.0
13-04 02:51:23,10.359,0.835,88.304,0.0,0.0,0.501,0.0,20480.0,0.0,1.0,3135852544.0,1299206144.0,4963815424.0,24220200960.0,2603737.0,3067631.0
13-04 02:51:24,9.832,1.092,88.655,0.084,0.0,0.336,0.0,90112.0,0.0,7.0,3134078976.0,1299206144.0,4963835904.0,24221954048.0,2594876.0,3073916.0
13-04 02:51:25,10.259,0.834,88.407,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3134349312.0,1299206144.0,4963856384.0,24221663232.0,2608984.0,3075219.0
13-04 02:51:26,10.575,1.332,87.760,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3134472192.0,1299206144.0,4963872768.0,24221523968.0,2768029.0,3118564.0
13-04 02:51:27,9.707,0.921,88.787,0.0,0.0,0.586,0.0,0.0,0.0,0.0,3135139840.0,1299206144.0,4963885056.0,24220844032.0,2595097.0,3074018.0
13-04 02:51:28,10.226,0.838,88.516,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3133132800.0,1299206144.0,4963897344.0,24222838784.0,2618160.0,3083010.0
13-04 02:51:29,9.766,1.085,88.397,0.167,0.0,0.584,0.0,90112.0,0.0,7.0,3133046784.0,1299206144.0,4963913728.0,24222908416.0,2537349.0,3065798.0
13-04 02:51:30,9.030,0.753,89.883,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3130716160.0,1299206144.0,4963942400.0,24225210368.0,1301144.0,2810013.0
13-04 02:51:31,8.285,1.088,90.377,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3130441728.0,1299206144.0,4963950592.0,24225476608.0,1299542.0,2807168.0
13-04 02:51:32,8.703,0.837,89.958,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3130765312.0,1299206144.0,4963983360.0,24225120256.0,1303935.0,2815258.0
13-04 02:51:33,8.094,0.675,90.894,0.0,0.0,0.337,0.0,45056.0,0.0,5.0,3130933248.0,1299206144.0,4964007936.0,24224927744.0,1297929.0,2802252.0
13-04 02:51:34,8.459,1.424,89.531,0.251,0.0,0.335,0.0,114688.0,0.0,9.0,3128025088.0,1299206144.0,4964028416.0,24227815424.0,1298433.0,2805618.0
13-04 02:51:35,8.612,0.418,90.635,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3127611392.0,1299206144.0,4964052992.0,24228204544.0,1305251.0,2814829.0
13-04 02:51:36,9.098,1.085,89.482,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3127857152.0,1299206144.0,4964069376.0,24227942400.0,1303650.0,2814742.0
13-04 02:51:37,7.820,1.165,90.516,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3127824384.0,1299206144.0,4964093952.0,24227950592.0,1318575.0,2828562.0
13-04 02:51:38,9.308,1.565,88.550,0.0,0.0,0.577,0.0,0.0,0.0,0.0,3126988800.0,1299206144.0,4964106240.0,24228773888.0,1302831.0,2813564.0
13-04 02:51:39,8.389,1.174,89.933,0.168,0.0,0.336,0.0,90112.0,0.0,7.0,3127214080.0,1299206144.0,4964139008.0,24228515840.0,1299466.0,2808369.0
13-04 02:51:40,8.466,1.090,89.941,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3124183040.0,1299206144.0,4964163584.0,24231522304.0,1298135.0,2805342.0
13-04 02:51:41,8.841,0.917,89.825,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3123863552.0,1299206144.0,4964184064.0,24231821312.0,1301693.0,2811898.0
13-04 02:51:42,8.878,1.089,89.866,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3124076544.0,1299206144.0,4964192256.0,24231600128.0,1309564.0,2809549.0
13-04 02:51:43,8.067,0.504,91.176,0.0,0.0,0.252,0.0,552960.0,0.0,5.0,3123523584.0,1299206144.0,4964200448.0,24232144896.0,1301163.0,2815007.0
13-04 02:51:44,9.236,0.840,89.337,0.168,0.0,0.420,0.0,94208.0,0.0,7.0,3123322880.0,1299210240.0,4964200448.0,24232341504.0,1299819.0,2805657.0
13-04 02:51:45,7.053,1.175,91.436,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3123097600.0,1299210240.0,4964200448.0,24232566784.0,1300158.0,2813216.0
13-04 02:51:46,8.754,0.926,89.815,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3118379008.0,1299210240.0,4964200448.0,24237285376.0,1298232.0,2807868.0
13-04 02:51:47,7.673,1.001,90.742,0.0,0.0,0.584,0.0,0.0,0.0,0.0,3118333952.0,1299210240.0,4964204544.0,24237326336.0,1300401.0,2811618.0
13-04 02:51:48,8.389,1.342,89.849,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3118465024.0,1299210240.0,4964204544.0,24237195264.0,1302293.0,2814356.0
13-04 02:51:49,8.013,0.918,90.484,0.0,0.0,0.584,0.0,69632.0,0.0,5.0,3118198784.0,1299210240.0,4964204544.0,24237461504.0,1296209.0,2803902.0
13-04 02:51:50,9.480,1.007,88.926,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,3118395392.0,1299210240.0,4964204544.0,24237264896.0,1300362.0,2812757.0
13-04 02:51:51,8.074,0.673,90.917,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3117613056.0,1299210240.0,4964204544.0,24238047232.0,1300572.0,2810784.0
13-04 02:51:52,9.235,1.082,89.185,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3113164800.0,1299210240.0,4964204544.0,24242495488.0,1298468.0,2808425.0
13-04 02:51:53,8.292,1.078,90.133,0.0,0.0,0.498,0.0,20480.0,0.0,1.0,3113066496.0,1299210240.0,4964204544.0,24242593792.0,1301398.0,2813776.0
13-04 02:51:54,10.299,0.914,88.289,0.0,0.0,0.498,0.0,73728.0,0.0,5.0,3113201664.0,1299210240.0,4964204544.0,24242458624.0,1299538.0,2809170.0
13-04 02:51:55,7.833,0.833,90.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3112935424.0,1299210240.0,4964208640.0,24242720768.0,1314358.0,2822289.0
13-04 02:51:56,9.758,0.917,88.824,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,3113148416.0,1299210240.0,4964208640.0,24242507776.0,1303111.0,2817020.0
13-04 02:51:57,7.460,0.922,91.282,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3112984576.0,1299210240.0,4964208640.0,24242671616.0,1299370.0,2810943.0
13-04 02:51:58,8.340,0.758,90.396,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3113181184.0,1299210240.0,4964208640.0,24242475008.0,1297357.0,2804200.0
13-04 02:51:59,8.298,0.587,90.612,0.0,0.0,0.503,0.0,73728.0,0.0,5.0,3112984576.0,1299210240.0,4964212736.0,24242667520.0,1302469.0,2814092.0
13-04 02:52:00,9.060,0.839,89.681,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3113246720.0,1299210240.0,4964212736.0,24242405376.0,1297840.0,2807322.0
13-04 02:52:01,8.431,1.002,90.317,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3113279488.0,1299210240.0,4964212736.0,24242372608.0,1285983.0,2780731.0
13-04 02:52:02,8.714,1.162,89.627,0.166,0.0,0.332,0.0,12288.0,0.0,2.0,3112574976.0,1299210240.0,4964212736.0,24243077120.0,1302957.0,2816461.0
13-04 02:52:03,8.624,0.663,90.216,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3112857600.0,1299210240.0,4964212736.0,24242794496.0,1297902.0,2807256.0
13-04 02:52:04,9.667,0.583,89.333,0.0,0.0,0.417,0.0,69632.0,0.0,5.0,3113115648.0,1299210240.0,4964216832.0,24242532352.0,1299514.0,2810784.0
13-04 02:52:05,8.543,0.754,90.536,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3113377792.0,1299210240.0,4964212736.0,24242274304.0,1301765.0,2811860.0
13-04 02:52:06,9.023,0.835,89.724,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3114188800.0,1299210240.0,4964216832.0,24241459200.0,1302836.0,2813352.0
13-04 02:52:07,12.865,2.339,84.461,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3132526592.0,1299210240.0,4964212736.0,24223125504.0,1365803.0,2876173.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-kafka-slave-37.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-37",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:18 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:18,0.198,0.135,99.652,0.005,0.0,0.010,1984.363,362672.691,0.345,1.868,1553756160.0,1185665024.0,1959161856.0,28920492032.0,0.0,0.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1554161664.0,1185665024.0,1959165952.0,28920082432.0,3378.0,3486.0
13-04 02:31:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554161664.0,1185665024.0,1959165952.0,28920082432.0,3853.0,4500.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554157568.0,1185665024.0,1959170048.0,28920082432.0,3309.0,1960.0
13-04 02:31:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1554157568.0,1185665024.0,1959170048.0,28920082432.0,17789.0,17267.0
13-04 02:31:23,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1554157568.0,1185665024.0,1959170048.0,28920082432.0,3277.0,3108.0
13-04 02:31:24,0.167,0.167,99.417,0.250,0.0,0.0,0.0,73728.0,0.0,5.0,1554608128.0,1185665024.0,1959170048.0,28919631872.0,2800.0,2319.0
13-04 02:31:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554522112.0,1185665024.0,1959170048.0,28919717888.0,2538.0,2033.0
13-04 02:31:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554649088.0,1185665024.0,1959170048.0,28919590912.0,18114.0,19208.0
13-04 02:31:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1554649088.0,1185665024.0,1959170048.0,28919590912.0,3107.0,2701.0
13-04 02:31:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554649088.0,1185665024.0,1959170048.0,28919590912.0,2931.0,2386.0
13-04 02:31:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1554649088.0,1185665024.0,1959170048.0,28919590912.0,3229.0,3136.0
13-04 02:31:30,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1554644992.0,1185669120.0,1959170048.0,28919590912.0,4962.0,5942.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554644992.0,1185669120.0,1959170048.0,28919590912.0,2764.0,2166.0
13-04 02:31:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1554644992.0,1185669120.0,1959170048.0,28919590912.0,2674.0,2277.0
13-04 02:31:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554644992.0,1185669120.0,1959170048.0,28919590912.0,4066.0,4121.0
13-04 02:31:34,0.166,0.166,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1554649088.0,1185669120.0,1959165952.0,28919590912.0,3947.0,4562.0
13-04 02:31:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554644992.0,1185669120.0,1959170048.0,28919590912.0,2996.0,2352.0
13-04 02:31:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1554640896.0,1185673216.0,1959170048.0,28919590912.0,3554.0,3578.0
13-04 02:31:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1554767872.0,1185673216.0,1959170048.0,28919463936.0,2787.0,2411.0
13-04 02:31:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554767872.0,1185673216.0,1959170048.0,28919463936.0,5918.0,6417.0
13-04 02:31:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1554767872.0,1185673216.0,1959170048.0,28919463936.0,3092.0,3045.0
13-04 02:31:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554767872.0,1185673216.0,1959170048.0,28919463936.0,2860.0,2361.0
13-04 02:31:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554767872.0,1185673216.0,1959170048.0,28919463936.0,3812.0,4321.0
13-04 02:31:42,0.083,0.083,99.750,0.083,0.0,0.0,0.0,53248.0,0.0,10.0,1554755584.0,1185681408.0,1959174144.0,28919463936.0,3029.0,2704.0
13-04 02:31:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554755584.0,1185681408.0,1959174144.0,28919463936.0,3158.0,3153.0
13-04 02:31:44,0.998,0.249,98.670,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,1559031808.0,1185681408.0,1959174144.0,28915187712.0,2604.0,2344.0
13-04 02:31:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559293952.0,1185681408.0,1959174144.0,28914925568.0,16526.0,16536.0
13-04 02:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559289856.0,1185681408.0,1959178240.0,28914925568.0,3334.0,3446.0
13-04 02:31:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559248896.0,1185681408.0,1959178240.0,28914966528.0,3595.0,3651.0
13-04 02:31:48,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,3205.0,3223.0
13-04 02:31:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,3097.0,3149.0
13-04 02:31:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,3294.0,3330.0
13-04 02:31:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,2415.0,1876.0
13-04 02:31:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,2419.0,2091.0
13-04 02:31:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,4266.0,4833.0
13-04 02:31:54,0.083,0.083,99.583,0.250,0.0,0.0,0.0,102400.0,0.0,9.0,1559220224.0,1185689600.0,1959182336.0,28914982912.0,3365.0,3423.0
13-04 02:31:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,3203.0,3227.0
13-04 02:31:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,16597.0,16673.0
13-04 02:31:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,2444.0,2008.0
13-04 02:31:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,3838.0,4009.0
13-04 02:31:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,3037.0,3106.0
13-04 02:32:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,2671.0,2204.0
13-04 02:32:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,2543.0,2071.0
13-04 02:32:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,4956.0,6122.0
13-04 02:32:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559220224.0,1185689600.0,1959182336.0,28914982912.0,3152.0,3129.0
13-04 02:32:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1559769088.0,1185689600.0,1959182336.0,28914434048.0,3490.0,2676.0
13-04 02:32:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559482368.0,1185689600.0,1959182336.0,28914720768.0,4376.0,4055.0
13-04 02:32:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1559482368.0,1185689600.0,1959182336.0,28914720768.0,4964.0,5104.0
13-04 02:32:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1559449600.0,1185689600.0,1959215104.0,28914720768.0,43158.0,3113.0
13-04 02:32:08,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1559449600.0,1185689600.0,1959215104.0,28914720768.0,5985.0,5329.0
13-04 02:32:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1559449600.0,1185689600.0,1959215104.0,28914720768.0,4122.0,3895.0
13-04 02:32:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559449600.0,1185689600.0,1959215104.0,28914720768.0,4078.0,3844.0
13-04 02:32:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559449600.0,1185689600.0,1959215104.0,28914720768.0,3952.0,3622.0
13-04 02:32:12,0.500,0.0,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559445504.0,1185693696.0,1959215104.0,28914720768.0,4278.0,4026.0
13-04 02:32:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559695360.0,1185693696.0,1959219200.0,28914466816.0,3660.0,2967.0
13-04 02:32:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1559695360.0,1185693696.0,1959219200.0,28914466816.0,3068.0,3084.0
13-04 02:32:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559695360.0,1185693696.0,1959219200.0,28914466816.0,16618.0,16738.0
13-04 02:32:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542316032.0,1185693696.0,1959219200.0,28931846144.0,3252.0,3220.0
13-04 02:32:17,0.250,0.0,99.750,0.0,0.0,0.0,0.0,135168.0,0.0,35.0,1541980160.0,1185693696.0,1959219200.0,28932182016.0,37168.0,31296.0
13-04 02:32:18,0.167,0.250,99.417,0.167,0.0,0.0,0.0,69632.0,0.0,11.0,1541959680.0,1185697792.0,1959235584.0,28932182016.0,24716.0,17338.0
13-04 02:32:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1541955584.0,1185697792.0,1959239680.0,28932182016.0,15845.0,19348.0
13-04 02:32:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541955584.0,1185697792.0,1959239680.0,28932182016.0,22894.0,18550.0
13-04 02:32:21,0.167,0.250,99.583,0.0,0.0,0.0,0.0,172032.0,0.0,40.0,1541955584.0,1185697792.0,1959239680.0,28932182016.0,62761.0,47825.0
13-04 02:32:22,1.082,0.083,98.835,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1541943296.0,1185697792.0,1959251968.0,28932182016.0,34228.0,33654.0
13-04 02:32:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541931008.0,1185697792.0,1959256064.0,28932190208.0,18246.0,20187.0
13-04 02:32:24,0.250,0.416,99.002,0.333,0.0,0.0,0.0,229376.0,0.0,46.0,1541451776.0,1185701888.0,1959264256.0,28932657152.0,71888.0,49383.0
13-04 02:32:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185701888.0,1959272448.0,28932571136.0,17473.0,18039.0
13-04 02:32:26,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1541529600.0,1185701888.0,1959272448.0,28932571136.0,27664.0,22838.0
13-04 02:32:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1541529600.0,1185701888.0,1959272448.0,28932571136.0,20721.0,18008.0
13-04 02:32:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185701888.0,1959272448.0,28932571136.0,18525.0,18554.0
13-04 02:32:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1541529600.0,1185701888.0,1959272448.0,28932571136.0,16047.0,17329.0
13-04 02:32:30,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1543938048.0,1185705984.0,1959272448.0,28930158592.0,4033.0,2124.0
13-04 02:32:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543938048.0,1185705984.0,1959272448.0,28930158592.0,3942.0,4543.0
13-04 02:32:32,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543933952.0,1185705984.0,1959276544.0,28930158592.0,3292.0,3241.0
13-04 02:32:33,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543933952.0,1185705984.0,1959276544.0,28930158592.0,3488.0,3650.0
13-04 02:32:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1543933952.0,1185705984.0,1959276544.0,28930158592.0,3264.0,3174.0
13-04 02:32:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543933952.0,1185705984.0,1959276544.0,28930158592.0,3534.0,3562.0
13-04 02:32:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,3169.0,3135.0
13-04 02:32:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,3727.0,4427.0
13-04 02:32:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,5022.0,4522.0
13-04 02:32:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,3494.0,3578.0
13-04 02:32:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,3103.0,3107.0
13-04 02:32:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,3428.0,3580.0
13-04 02:32:42,0.167,0.0,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,1543925760.0,1185714176.0,1959276544.0,28930158592.0,2544.0,1974.0
13-04 02:32:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543925760.0,1185714176.0,1959276544.0,28930158592.0,3258.0,2988.0
13-04 02:32:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1544089600.0,1185714176.0,1959276544.0,28929994752.0,3164.0,3111.0
13-04 02:32:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543950336.0,1185714176.0,1959276544.0,28930134016.0,56334.0,71895.0
13-04 02:32:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543811072.0,1185714176.0,1959276544.0,28930273280.0,2570.0,1984.0
13-04 02:32:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543811072.0,1185714176.0,1959276544.0,28930273280.0,20708.0,20895.0
13-04 02:32:48,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1543806976.0,1185718272.0,1959276544.0,28930273280.0,2852.0,2478.0
13-04 02:32:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1543802880.0,1185718272.0,1959280640.0,28930273280.0,3727.0,4429.0
13-04 02:32:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543802880.0,1185718272.0,1959280640.0,28930273280.0,2638.0,2166.0
13-04 02:32:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543802880.0,1185718272.0,1959280640.0,28930273280.0,2780.0,2368.0
13-04 02:32:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543770112.0,1185718272.0,1959280640.0,28930306048.0,3258.0,3245.0
13-04 02:32:53,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543770112.0,1185718272.0,1959280640.0,28930306048.0,4856.0,6096.0
13-04 02:32:54,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,9.0,1543741440.0,1185726464.0,1959284736.0,28930322432.0,2578.0,2095.0
13-04 02:32:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543741440.0,1185726464.0,1959284736.0,28930322432.0,3414.0,3416.0
13-04 02:32:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543741440.0,1185726464.0,1959284736.0,28930322432.0,2730.0,2117.0
13-04 02:32:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1543741440.0,1185726464.0,1959284736.0,28930322432.0,3173.0,3285.0
13-04 02:32:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,3675.0,3749.0
13-04 02:32:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,2640.0,2162.0
13-04 02:33:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,3264.0,3202.0
13-04 02:33:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,4802.0,5849.0
13-04 02:33:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,2409.0,1889.0
13-04 02:33:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,3118.0,2841.0
13-04 02:33:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1544814592.0,1185726464.0,1959284736.0,28929249280.0,3887.0,3563.0
13-04 02:33:05,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1544626176.0,1185730560.0,1959284736.0,28929433600.0,4078.0,3845.0
13-04 02:33:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1544626176.0,1185730560.0,1959284736.0,28929433600.0,3288.0,2432.0
13-04 02:33:07,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545007104.0,1185730560.0,1959284736.0,28929052672.0,4732.0,4948.0
13-04 02:33:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545261056.0,1185730560.0,1959284736.0,28928798720.0,6732.0,6846.0
13-04 02:33:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1545256960.0,1185730560.0,1959288832.0,28928798720.0,4742.0,4711.0
13-04 02:33:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545256960.0,1185730560.0,1959288832.0,28928798720.0,3294.0,2324.0
13-04 02:33:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1545252864.0,1185734656.0,1959288832.0,28928798720.0,3300.0,2522.0
13-04 02:33:12,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545252864.0,1185734656.0,1959288832.0,28928798720.0,3038.0,2229.0
13-04 02:33:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545252864.0,1185734656.0,1959288832.0,28928798720.0,4244.0,3936.0
13-04 02:33:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1545252864.0,1185734656.0,1959288832.0,28928798720.0,4350.0,4846.0
13-04 02:33:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545252864.0,1185734656.0,1959288832.0,28928798720.0,20940.0,21031.0
13-04 02:33:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545379840.0,1185734656.0,1959288832.0,28928671744.0,3318.0,3202.0
13-04 02:33:17,0.083,0.250,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1544179712.0,1185738752.0,1959288832.0,28929867776.0,3922.0,4519.0
13-04 02:33:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543979008.0,1185738752.0,1959288832.0,28930068480.0,2882.0,2506.0
13-04 02:33:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1543979008.0,1185738752.0,1959288832.0,28930068480.0,2940.0,2501.0
13-04 02:33:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543974912.0,1185738752.0,1959292928.0,28930068480.0,2904.0,2348.0
13-04 02:33:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543974912.0,1185738752.0,1959292928.0,28930068480.0,2780.0,2368.0
13-04 02:33:22,0.418,0.0,99.582,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1545146368.0,1185738752.0,1959292928.0,28928897024.0,4460.0,5402.0
13-04 02:33:23,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1545113600.0,1185742848.0,1959292928.0,28928925696.0,3888.0,4522.0
13-04 02:33:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1545388032.0,1185742848.0,1959297024.0,28928647168.0,3736.0,3791.0
13-04 02:33:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1545363456.0,1185742848.0,1959297024.0,28928671744.0,3514.0,3572.0
13-04 02:33:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545363456.0,1185742848.0,1959297024.0,28928671744.0,2735.0,2142.0
13-04 02:33:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1545363456.0,1185742848.0,1959297024.0,28928671744.0,2740.0,2319.0
13-04 02:33:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545363456.0,1185742848.0,1959297024.0,28928671744.0,2283.0,1781.0
13-04 02:33:29,0.083,0.083,99.666,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,1545359360.0,1185746944.0,1959297024.0,28928671744.0,3872.0,4072.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1545359360.0,1185746944.0,1959297024.0,28928671744.0,4340.0,5448.0
13-04 02:33:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545359360.0,1185746944.0,1959297024.0,28928671744.0,2671.0,2204.0
13-04 02:33:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545359360.0,1185746944.0,1959297024.0,28928671744.0,4217.0,4681.0
13-04 02:33:33,1.832,0.083,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554882560.0,1185746944.0,1959297024.0,28919148544.0,3365.0,3356.0
13-04 02:33:34,0.166,0.333,99.501,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1554882560.0,1185746944.0,1959297024.0,28919148544.0,3154.0,2712.0
13-04 02:33:35,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1554882560.0,1185746944.0,1959297024.0,28919148544.0,3173.0,3284.0
13-04 02:33:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1555009536.0,1185746944.0,1959297024.0,28919021568.0,2443.0,1980.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1548021760.0,1185746944.0,1959297024.0,28926009344.0,2771.0,2295.0
13-04 02:33:38,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,4990.0,5076.0
13-04 02:33:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,3838.0,4082.0
13-04 02:33:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,3258.0,3177.0
13-04 02:33:41,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,3927.0,4610.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,3063.0,3058.0
13-04 02:33:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,2580.0,2186.0
13-04 02:33:44,0.250,0.166,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1547722752.0,1185746944.0,1959297024.0,28926308352.0,3642.0,3665.0
13-04 02:33:45,0.585,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,20706.0,20521.0
13-04 02:33:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,2498.0,1997.0
13-04 02:33:47,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,3798.0,4456.0
13-04 02:33:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,3475.0,3604.0
13-04 02:33:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,3139.0,3260.0
13-04 02:33:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,3972.0,4323.0
13-04 02:33:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,3228.0,3367.0
13-04 02:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1546522624.0,1185746944.0,1959305216.0,28927500288.0,2544.0,2033.0
13-04 02:33:53,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,3029.0,2711.0
13-04 02:33:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,2444.0,1942.0
13-04 02:33:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,4802.0,5916.0
13-04 02:33:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,22867.0,22846.0
13-04 02:33:57,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,3460.0,3488.0
13-04 02:33:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,3510.0,3665.0
13-04 02:33:59,0.0,0.084,99.749,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,2740.0,2319.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,3229.0,3177.0
13-04 02:34:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,2610.0,2200.0
13-04 02:34:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,2835.0,2233.0
13-04 02:34:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,3649.0,3811.0
13-04 02:34:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546407936.0,1185746944.0,1959305216.0,28927614976.0,4375.0,4501.0
13-04 02:34:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,5618.0,6142.0
13-04 02:34:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,3353.0,2470.0
13-04 02:34:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,3523.0,2805.0
13-04 02:34:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,6033.0,5242.0
13-04 02:34:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,4078.0,3779.0
13-04 02:34:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,4062.0,3786.0
13-04 02:34:11,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1546235904.0,1185755136.0,1959309312.0,28927774720.0,4924.0,4924.0
13-04 02:34:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1546235904.0,1185755136.0,1959309312.0,28927774720.0,4974.0,5292.0
13-04 02:34:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546235904.0,1185755136.0,1959309312.0,28927774720.0,4304.0,3978.0
13-04 02:34:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1546231808.0,1185755136.0,1959313408.0,28927774720.0,4697.0,4108.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546231808.0,1185755136.0,1959313408.0,28927774720.0,20316.0,19797.0
13-04 02:34:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546231808.0,1185755136.0,1959313408.0,28927774720.0,2583.0,2120.0
13-04 02:34:17,0.083,0.083,98.999,0.834,0.0,0.0,0.0,12288.0,0.0,2.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,4566.0,5254.0
13-04 02:34:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,3298.0,3294.0
13-04 02:34:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,2674.0,2290.0
13-04 02:34:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,4606.0,5563.0
13-04 02:34:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,2800.0,2361.0
13-04 02:34:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,2976.0,2610.0
13-04 02:34:23,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1546219520.0,1185763328.0,1959317504.0,28927774720.0,3919.0,4499.0
13-04 02:34:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1545256960.0,1185763328.0,1959317504.0,28928737280.0,2475.0,1918.0
13-04 02:34:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545203712.0,1185763328.0,1959317504.0,28928790528.0,2640.0,2228.0
13-04 02:34:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545203712.0,1185763328.0,1959317504.0,28928790528.0,3098.0,3045.0
13-04 02:34:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1545203712.0,1185763328.0,1959317504.0,28928790528.0,3423.0,3072.0
13-04 02:34:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545203712.0,1185763328.0,1959317504.0,28928790528.0,3203.0,3199.0
13-04 02:34:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,4476.0,5693.0
13-04 02:34:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,3229.0,3178.0
13-04 02:34:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,2746.0,2277.0
13-04 02:34:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,2947.0,2506.0
13-04 02:34:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,3328.0,3423.0
13-04 02:34:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,3264.0,3268.0
13-04 02:34:35,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1545195520.0,1185771520.0,1959317504.0,28928790528.0,3265.0,3331.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545191424.0,1185771520.0,1959321600.0,28928790528.0,4566.0,5648.0
13-04 02:34:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545191424.0,1185771520.0,1959321600.0,28928790528.0,3123.0,2837.0
13-04 02:34:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545191424.0,1185771520.0,1959321600.0,28928790528.0,4574.0,4063.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1545191424.0,1185771520.0,1959321600.0,28928790528.0,3360.0,3403.0
13-04 02:34:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1545187328.0,1185775616.0,1959321600.0,28928790528.0,2670.0,2075.0
13-04 02:34:41,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545187328.0,1185775616.0,1959321600.0,28928790528.0,2640.0,2228.0
13-04 02:34:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545179136.0,1185775616.0,1959321600.0,28928798720.0,4626.0,5626.0
13-04 02:34:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545179136.0,1185775616.0,1959321600.0,28928798720.0,3184.0,2775.0
13-04 02:34:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1545728000.0,1185775616.0,1959321600.0,28928249856.0,3752.0,4213.0
13-04 02:34:45,0.166,0.166,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1545433088.0,1185775616.0,1959321600.0,28928544768.0,21084.0,21318.0
13-04 02:34:46,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1540943872.0,1185779712.0,1959321600.0,28933029888.0,2538.0,2075.0
13-04 02:34:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1540681728.0,1185779712.0,1959321600.0,28933292032.0,20580.0,20132.0
13-04 02:34:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540681728.0,1185779712.0,1959321600.0,28933292032.0,3736.0,3790.0
13-04 02:34:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1540681728.0,1185779712.0,1959321600.0,28933292032.0,2574.0,2228.0
13-04 02:34:50,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540681728.0,1185779712.0,1959321600.0,28933292032.0,2374.0,1865.0
13-04 02:34:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540681728.0,1185779712.0,1959321600.0,28933292032.0,4736.0,5917.0
13-04 02:34:52,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1540677632.0,1185783808.0,1959321600.0,28933292032.0,4476.0,5019.0
13-04 02:34:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540677632.0,1185783808.0,1959321600.0,28933292032.0,3494.0,3579.0
13-04 02:34:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1540677632.0,1185783808.0,1959321600.0,28933292032.0,2609.0,2071.0
13-04 02:34:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540673536.0,1185783808.0,1959325696.0,28933292032.0,2490.0,2116.0
13-04 02:34:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540673536.0,1185783808.0,1959325696.0,28933292032.0,3129.0,3088.0
13-04 02:34:57,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1540673536.0,1185783808.0,1959325696.0,28933292032.0,2994.0,2642.0
13-04 02:34:58,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1540669440.0,1185787904.0,1959325696.0,28933292032.0,3197.0,3241.0
13-04 02:34:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1540665344.0,1185787904.0,1959329792.0,28933292032.0,3822.0,4458.0
13-04 02:35:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540665344.0,1185787904.0,1959329792.0,28933292032.0,4766.0,5700.0
13-04 02:35:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540665344.0,1185787904.0,1959329792.0,28933292032.0,2580.0,2186.0
13-04 02:35:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541046272.0,1185787904.0,1959329792.0,28932911104.0,2858.0,2436.0
13-04 02:35:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541562368.0,1185787904.0,1959329792.0,28932395008.0,2679.0,2315.0
13-04 02:35:04,0.250,0.167,99.334,0.167,0.0,0.083,0.0,98304.0,0.0,7.0,1541148672.0,1185792000.0,1959325696.0,28932808704.0,3982.0,3650.0
13-04 02:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541177344.0,1185792000.0,1959329792.0,28932775936.0,3395.0,2610.0
13-04 02:35:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541177344.0,1185792000.0,1959329792.0,28932775936.0,4114.0,3585.0
13-04 02:35:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541177344.0,1185792000.0,1959329792.0,28932775936.0,5609.0,6566.0
13-04 02:35:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541177344.0,1185792000.0,1959329792.0,28932775936.0,6593.0,6720.0
13-04 02:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541177344.0,1185792000.0,1959329792.0,28932775936.0,3464.0,2725.0
13-04 02:35:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1541169152.0,1185796096.0,1959333888.0,28932775936.0,3534.0,2726.0
13-04 02:35:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541169152.0,1185796096.0,1959333888.0,28932775936.0,3690.0,2858.0
13-04 02:35:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541169152.0,1185796096.0,1959333888.0,28932775936.0,4486.0,4148.0
13-04 02:35:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541169152.0,1185796096.0,1959333888.0,28932775936.0,3489.0,2714.0
13-04 02:35:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541169152.0,1185796096.0,1959333888.0,28932775936.0,2504.0,1984.0
13-04 02:35:15,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1541165056.0,1185804288.0,1959329792.0,28932775936.0,21238.0,21942.0
13-04 02:35:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541160960.0,1185804288.0,1959333888.0,28932775936.0,3903.0,4273.0
13-04 02:35:17,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541160960.0,1185804288.0,1959333888.0,28932775936.0,4476.0,5258.0
13-04 02:35:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541160960.0,1185804288.0,1959333888.0,28932775936.0,2438.0,1984.0
13-04 02:35:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541160960.0,1185804288.0,1959333888.0,28932775936.0,2514.0,2186.0
13-04 02:35:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541160960.0,1185804288.0,1959333888.0,28932775936.0,2504.0,1918.0
13-04 02:35:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541156864.0,1185808384.0,1959333888.0,28932775936.0,3173.0,3350.0
13-04 02:35:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,1541152768.0,1185808384.0,1959337984.0,28932775936.0,4220.0,4859.0
13-04 02:35:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541156864.0,1185808384.0,1959333888.0,28932775936.0,3560.0,3578.0
13-04 02:35:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1541754880.0,1185808384.0,1959333888.0,28932177920.0,2604.0,2075.0
13-04 02:35:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541537792.0,1185808384.0,1959333888.0,28932395008.0,3893.0,4454.0
13-04 02:35:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541533696.0,1185808384.0,1959337984.0,28932395008.0,3435.0,3621.0
13-04 02:35:27,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,1541533696.0,1185808384.0,1959337984.0,28932395008.0,2650.0,2249.0
13-04 02:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541533696.0,1185808384.0,1959337984.0,28932395008.0,2443.0,1980.0
13-04 02:35:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541533696.0,1185808384.0,1959337984.0,28932395008.0,3882.0,4565.0
13-04 02:35:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,2257.0,2624.0
13-04 02:35:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3023.0,2746.0
13-04 02:35:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3218.0,3194.0
13-04 02:35:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3265.0,3265.0
13-04 02:35:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3728.0,4275.0
13-04 02:35:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3284.0,2866.0
13-04 02:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,4112.0,4661.0
13-04 02:35:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,2590.0,2207.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,5079.0,5097.0
13-04 02:35:39,0.0,0.0,99.916,0.084,0.0,0.0,0.0,77824.0,0.0,7.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,2770.0,2333.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,4112.0,4531.0
13-04 02:35:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3158.0,2861.0
13-04 02:35:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3224.0,3152.0
13-04 02:35:43,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3244.0,3377.0
13-04 02:35:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541689344.0,1185808384.0,1959342080.0,28932235264.0,2997.0,2992.0
13-04 02:35:45,0.751,0.0,99.083,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,21250.0,21350.0
13-04 02:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185808384.0,1959342080.0,28932403200.0,3375.0,3514.0
13-04 02:35:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185808384.0,1959342080.0,28932403200.0,2580.0,2186.0
13-04 02:35:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185808384.0,1959342080.0,28932403200.0,2710.0,2124.0
13-04 02:35:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541521408.0,1185808384.0,1959342080.0,28932403200.0,3882.0,4499.0
13-04 02:35:50,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1541513216.0,1185812480.0,1959346176.0,28932403200.0,3297.0,3331.0
13-04 02:35:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1541513216.0,1185812480.0,1959346176.0,28932403200.0,4365.0,5071.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541513216.0,1185812480.0,1959346176.0,28932403200.0,3198.0,3269.0
13-04 02:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541513216.0,1185812480.0,1959346176.0,28932403200.0,3104.0,3236.0
13-04 02:35:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541513216.0,1185812480.0,1959346176.0,28932403200.0,2575.0,2009.0
13-04 02:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541640192.0,1185812480.0,1959346176.0,28932276224.0,2639.0,2266.0
13-04 02:35:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541636096.0,1185816576.0,1959346176.0,28932276224.0,7108.0,6756.0
13-04 02:35:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1541636096.0,1185816576.0,1959346176.0,28932276224.0,3288.0,3411.0
13-04 02:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541632000.0,1185816576.0,1959350272.0,28932276224.0,3918.0,4306.0
13-04 02:35:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1541632000.0,1185816576.0,1959350272.0,28932276224.0,3793.0,4429.0
13-04 02:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541632000.0,1185816576.0,1959350272.0,28932276224.0,3132.0,3173.0
13-04 02:36:01,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541632000.0,1185816576.0,1959350272.0,28932276224.0,2780.0,2368.0
13-04 02:36:02,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541627904.0,1185820672.0,1959350272.0,28932276224.0,3474.0,3671.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541627904.0,1185820672.0,1959350272.0,28932276224.0,2651.0,2211.0
13-04 02:36:04,0.167,0.250,99.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541623808.0,1185820672.0,1959350272.0,28932280320.0,21030.0,20158.0
13-04 02:36:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541500928.0,1185820672.0,1959350272.0,28932403200.0,4903.0,5035.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541500928.0,1185820672.0,1959350272.0,28932403200.0,3233.0,2393.0
13-04 02:36:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541500928.0,1185820672.0,1959350272.0,28932403200.0,22638.0,22996.0
13-04 02:36:08,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541459968.0,1185824768.0,1959354368.0,28932435968.0,7287.0,7942.0
13-04 02:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541423104.0,1185824768.0,1959358464.0,28932468736.0,3358.0,2676.0
13-04 02:36:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541427200.0,1185824768.0,1959354368.0,28932468736.0,3474.0,2684.0
13-04 02:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541427200.0,1185824768.0,1959354368.0,28932468736.0,3694.0,2921.0
13-04 02:36:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1541427200.0,1185824768.0,1959354368.0,28932468736.0,4923.0,5243.0
13-04 02:36:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541427200.0,1185824768.0,1959354368.0,28932468736.0,3424.0,2610.0
13-04 02:36:14,0.0,0.167,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,2483.0,2029.0
13-04 02:36:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,23021.0,24581.0
13-04 02:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,3478.0,3419.0
13-04 02:36:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,3314.0,2908.0
13-04 02:36:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,4338.0,3922.0
13-04 02:36:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,2645.0,2253.0
13-04 02:36:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1541419008.0,1185832960.0,1959354368.0,28932468736.0,3363.0,3331.0
13-04 02:36:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541414912.0,1185832960.0,1959358464.0,28932468736.0,3460.0,3553.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1541410816.0,1185832960.0,1959362560.0,28932468736.0,4125.0,4725.0
13-04 02:36:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541414912.0,1185832960.0,1959358464.0,28932468736.0,3205.0,3222.0
13-04 02:36:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1541664768.0,1185832960.0,1959358464.0,28932218880.0,3912.0,4383.0
13-04 02:36:25,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,2.0,1541410816.0,1185837056.0,1959358464.0,28932468736.0,2490.0,2116.0
13-04 02:36:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1541410816.0,1185837056.0,1959358464.0,28932468736.0,2554.0,2054.0
13-04 02:36:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1541410816.0,1185837056.0,1959358464.0,28932468736.0,2896.0,2704.0
13-04 02:36:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541410816.0,1185837056.0,1959358464.0,28932468736.0,2704.0,2166.0
13-04 02:36:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541410816.0,1185837056.0,1959358464.0,28932468736.0,3234.0,3288.0
13-04 02:36:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541533696.0,1185837056.0,1959362560.0,28932341760.0,3723.0,4213.0
13-04 02:36:31,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,4078.0,4630.0
13-04 02:36:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,4375.0,4819.0
13-04 02:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,2640.0,2186.0
13-04 02:36:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,2707.0,2033.0
13-04 02:36:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,2450.0,2025.0
13-04 02:36:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,3516.0,3352.0
13-04 02:36:37,0.083,0.083,99.500,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,1541525504.0,1185845248.0,1959362560.0,28932341760.0,4556.0,5110.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541525504.0,1185845248.0,1959362560.0,28932341760.0,5279.0,5200.0
13-04 02:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541525504.0,1185845248.0,1959362560.0,28932341760.0,4113.0,4616.0
13-04 02:36:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185845248.0,1959366656.0,28932341760.0,3158.0,3110.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185845248.0,1959366656.0,28932341760.0,2800.0,2319.0
13-04 02:36:42,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185845248.0,1959366656.0,28932341760.0,2764.0,2166.0
13-04 02:36:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541517312.0,1185849344.0,1959366656.0,28932341760.0,3712.0,3939.0
13-04 02:36:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541595136.0,1185849344.0,1959366656.0,28932263936.0,2695.0,2051.0
13-04 02:36:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541390336.0,1185849344.0,1959366656.0,28932468736.0,21738.0,22387.0
13-04 02:36:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541390336.0,1185849344.0,1959366656.0,28932468736.0,4138.0,4504.0
13-04 02:36:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1541390336.0,1185849344.0,1959366656.0,28932468736.0,3731.0,3824.0
13-04 02:36:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541390336.0,1185849344.0,1959366656.0,28932468736.0,2538.0,2004.0
13-04 02:36:49,0.084,0.0,99.833,0.084,0.0,0.0,0.0,73728.0,0.0,7.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,3354.0,3395.0
13-04 02:36:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,2743.0,2253.0
13-04 02:36:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,3290.0,2067.0
13-04 02:36:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,4561.0,3496.0
13-04 02:36:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,3353.0,3501.0
13-04 02:36:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,4531.0,5486.0
13-04 02:36:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1541382144.0,1185857536.0,1959366656.0,28932468736.0,3459.0,3483.0
13-04 02:36:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541382144.0,1185857536.0,1959366656.0,28932468736.0,2438.0,1847.0
13-04 02:36:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1541382144.0,1185857536.0,1959366656.0,28932468736.0,20380.0,19839.0
13-04 02:36:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541382144.0,1185857536.0,1959366656.0,28932468736.0,3636.0,3725.0
13-04 02:36:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541378048.0,1185857536.0,1959370752.0,28932468736.0,2579.0,2182.0
13-04 02:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1541378048.0,1185861632.0,1959366656.0,28932468736.0,2475.0,1876.0
13-04 02:37:01,0.333,0.167,99.333,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,4696.0,5826.0
13-04 02:37:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,3562.0,4118.0
13-04 02:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,3089.0,2733.0
13-04 02:37:04,0.167,0.083,99.666,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,1541537792.0,1185861632.0,1959374848.0,28932300800.0,3841.0,3440.0
13-04 02:37:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,3424.0,2568.0
13-04 02:37:06,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,3098.0,2229.0
13-04 02:37:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,4249.0,3919.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,6426.0,6208.0
13-04 02:37:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,4155.0,3761.0
13-04 02:37:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,5640.0,6327.0
13-04 02:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541365760.0,1185861632.0,1959378944.0,28932468736.0,3689.0,2854.0
13-04 02:37:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541365760.0,1185861632.0,1959378944.0,28932468736.0,3872.0,3481.0
13-04 02:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541365760.0,1185861632.0,1959378944.0,28932468736.0,3832.0,3174.0
13-04 02:37:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541365760.0,1185861632.0,1959378944.0,28932468736.0,4599.0,4128.0
13-04 02:37:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541365760.0,1185861632.0,1959378944.0,28932468736.0,21001.0,21112.0
13-04 02:37:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540767744.0,1185861632.0,1959378944.0,28933066752.0,3751.0,4252.0
13-04 02:37:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,3294.0,3397.0
13-04 02:37:18,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,3968.0,4707.0
13-04 02:37:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,2810.0,2382.0
13-04 02:37:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,3037.0,3107.0
13-04 02:37:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,2550.0,2158.0
13-04 02:37:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,9.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,2908.0,2951.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,3334.0,3445.0
13-04 02:37:24,0.167,0.167,99.250,0.417,0.0,0.0,0.0,57344.0,0.0,5.0,1541025792.0,1185861632.0,1959378944.0,28932808704.0,3044.0,2615.0
13-04 02:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,5135.0,6791.0
13-04 02:37:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,2449.0,1938.0
13-04 02:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,3328.0,3459.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540726784.0,1185861632.0,1959383040.0,28933103616.0,2918.0,2440.0
13-04 02:37:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1540726784.0,1185861632.0,1959383040.0,28933103616.0,2650.0,2249.0
13-04 02:37:30,0.083,0.166,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,1540726784.0,1185861632.0,1959383040.0,28933103616.0,2609.0,2071.0
13-04 02:37:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540726784.0,1185861632.0,1959383040.0,28933103616.0,4447.0,5466.0
13-04 02:37:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540726784.0,1185861632.0,1959383040.0,28933103616.0,3098.0,3045.0
13-04 02:37:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540722688.0,1185861632.0,1959387136.0,28933103616.0,3233.0,3393.0
13-04 02:37:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1540722688.0,1185861632.0,1959387136.0,28933103616.0,3706.0,3763.0
13-04 02:37:35,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,2.0,1540718592.0,1185865728.0,1959387136.0,28933103616.0,3494.0,3579.0
13-04 02:37:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1540718592.0,1185865728.0,1959387136.0,28933103616.0,2478.0,2004.0
13-04 02:37:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540718592.0,1185865728.0,1959387136.0,28933103616.0,2580.0,2186.0
13-04 02:37:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540718592.0,1185865728.0,1959387136.0,28933103616.0,4662.0,4161.0
13-04 02:37:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1540718592.0,1185865728.0,1959387136.0,28933103616.0,5139.0,6389.0
13-04 02:37:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1540845568.0,1185865728.0,1959387136.0,28932976640.0,2549.0,2029.0
13-04 02:37:41,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1540841472.0,1185869824.0,1959387136.0,28932976640.0,3568.0,3652.0
13-04 02:37:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1540841472.0,1185869824.0,1959387136.0,28932976640.0,3008.0,3041.0
13-04 02:37:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540841472.0,1185869824.0,1959387136.0,28932976640.0,3205.0,3223.0
13-04 02:37:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1541529600.0,1185869824.0,1959387136.0,28932288512.0,3536.0,3676.0
13-04 02:37:45,0.751,0.0,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541095424.0,1185869824.0,1959387136.0,28932722688.0,38063.0,37700.0
13-04 02:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541079040.0,1185869824.0,1959387136.0,28932739072.0,2483.0,1963.0
13-04 02:37:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541074944.0,1185873920.0,1959387136.0,28932739072.0,3988.0,4550.0
13-04 02:37:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541074944.0,1185873920.0,1959387136.0,28932739072.0,3098.0,3112.0
13-04 02:37:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541074944.0,1185873920.0,1959387136.0,28932739072.0,3588.0,3807.0
13-04 02:37:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541070848.0,1185873920.0,1959391232.0,28932739072.0,3157.0,3190.0
13-04 02:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541070848.0,1185873920.0,1959391232.0,28932739072.0,3399.0,3485.0
13-04 02:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1541070848.0,1185873920.0,1959391232.0,28932739072.0,3358.0,3335.0
13-04 02:37:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541062656.0,1185878016.0,1959395328.0,28932739072.0,2580.0,2186.0
13-04 02:37:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1541058560.0,1185878016.0,1959399424.0,28932739072.0,4199.0,4867.0
13-04 02:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541062656.0,1185878016.0,1959395328.0,28932739072.0,2640.0,2228.0
13-04 02:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541062656.0,1185878016.0,1959395328.0,28932739072.0,4658.0,4128.0
13-04 02:37:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1541062656.0,1185878016.0,1959395328.0,28932739072.0,3520.0,3529.0
13-04 02:37:58,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1541062656.0,1185878016.0,1959395328.0,28932739072.0,3752.0,4280.0
13-04 02:37:59,0.250,0.083,99.584,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,1541058560.0,1185882112.0,1959395328.0,28932739072.0,3672.0,3920.0
13-04 02:38:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541058560.0,1185882112.0,1959395328.0,28932739072.0,3169.0,3071.0
13-04 02:38:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541058560.0,1185882112.0,1959395328.0,28932739072.0,3294.0,3397.0
13-04 02:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541058560.0,1185882112.0,1959395328.0,28932739072.0,3063.0,3057.0
13-04 02:38:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541058560.0,1185882112.0,1959395328.0,28932739072.0,2779.0,2406.0
13-04 02:38:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541599232.0,1185882112.0,1959403520.0,28932190208.0,4575.0,4748.0
13-04 02:38:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1541431296.0,1185886208.0,1959399424.0,28932358144.0,4034.0,3289.0
13-04 02:38:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541431296.0,1185886208.0,1959399424.0,28932358144.0,3919.0,3558.0
13-04 02:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541427200.0,1185886208.0,1959403520.0,28932358144.0,4055.0,3738.0
13-04 02:38:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541427200.0,1185886208.0,1959403520.0,28932358144.0,6320.0,5907.0
13-04 02:38:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1541550080.0,1185886208.0,1959407616.0,28932231168.0,4456.0,4367.0
13-04 02:38:10,0.083,0.250,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,3568.0,2817.0
13-04 02:38:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,0.0,0.0,1.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,5136.0,5980.0
13-04 02:38:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,3359.0,2428.0
13-04 02:38:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,3630.0,2816.0
13-04 02:38:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,3003.0,3016.0
13-04 02:38:15,0.083,0.166,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,21803.0,22180.0
13-04 02:38:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541545984.0,1185894400.0,1959403520.0,28932231168.0,3037.0,2975.0
13-04 02:38:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1541545984.0,1185894400.0,1959403520.0,28932231168.0,2740.0,2253.0
13-04 02:38:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541545984.0,1185894400.0,1959403520.0,28932231168.0,6462.0,7542.0
13-04 02:38:19,0.0,0.083,99.833,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,1541541888.0,1185894400.0,1959407616.0,28932231168.0,5483.0,5597.0
13-04 02:38:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541541888.0,1185894400.0,1959407616.0,28932231168.0,2852.0,2478.0
13-04 02:38:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541541888.0,1185894400.0,1959407616.0,28932231168.0,2550.0,2158.0
13-04 02:38:22,0.0,0.084,99.833,0.084,0.0,0.0,0.0,57344.0,0.0,6.0,1541541888.0,1185898496.0,1959403520.0,28932231168.0,2615.0,2058.0
13-04 02:38:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541537792.0,1185898496.0,1959407616.0,28932231168.0,3393.0,3526.0
13-04 02:38:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1541980160.0,1185898496.0,1959407616.0,28931788800.0,3132.0,3203.0
13-04 02:38:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541664768.0,1185898496.0,1959407616.0,28932104192.0,4271.0,5042.0
13-04 02:38:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541664768.0,1185898496.0,1959407616.0,28932104192.0,3912.0,4237.0
13-04 02:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,1541664768.0,1185898496.0,1959407616.0,28932104192.0,2840.0,2410.0
13-04 02:38:28,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,3163.0,3150.0
13-04 02:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,2940.0,2501.0
13-04 02:38:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,2981.0,2597.0
13-04 02:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,3580.0,3487.0
13-04 02:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,4597.0,5559.0
13-04 02:38:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,3354.0,3372.0
13-04 02:38:34,0.083,0.0,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1541656576.0,1185906688.0,1959407616.0,28932104192.0,3292.0,3335.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541656576.0,1185906688.0,1959407616.0,28932104192.0,2989.0,2684.0
13-04 02:38:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541652480.0,1185906688.0,1959411712.0,28932104192.0,2515.0,2033.0
13-04 02:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541652480.0,1185906688.0,1959411712.0,28932104192.0,3294.0,3331.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541652480.0,1185906688.0,1959411712.0,28932104192.0,4999.0,5081.0
13-04 02:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541648384.0,1185906688.0,1959415808.0,28932104192.0,2580.0,2186.0
13-04 02:38:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1541648384.0,1185910784.0,1959411712.0,28932104192.0,3032.0,3015.0
13-04 02:38:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541648384.0,1185910784.0,1959411712.0,28932104192.0,4884.0,5962.0
13-04 02:38:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541644288.0,1185910784.0,1959415808.0,28932104192.0,2937.0,2950.0
13-04 02:38:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541644288.0,1185910784.0,1959415808.0,28932104192.0,2700.0,2241.0
13-04 02:38:44,2.502,0.083,97.415,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1554608128.0,1185910784.0,1959415808.0,28919140352.0,3032.0,3111.0
13-04 02:38:45,0.0,0.250,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,2.0,1554731008.0,1185914880.0,1959411712.0,28919017472.0,20448.0,20020.0
13-04 02:38:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,0.0,0.0,1.0,1554726912.0,1185914880.0,1959415808.0,28919017472.0,3890.0,4068.0
13-04 02:38:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1554726912.0,1185914880.0,1959415808.0,28919017472.0,3273.0,3442.0
13-04 02:38:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546354688.0,1185914880.0,1959415808.0,28927389696.0,3203.0,3199.0
13-04 02:38:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1546096640.0,1185914880.0,1959411712.0,28927651840.0,4724.0,4326.0
13-04 02:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1546092544.0,1185914880.0,1959415808.0,28927651840.0,3812.0,4191.0
13-04 02:38:51,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1546092544.0,1185914880.0,1959415808.0,28927651840.0,3771.0,4009.0
13-04 02:38:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,2503.0,2022.0
13-04 02:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,3388.0,3435.0
13-04 02:38:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,3644.0,3444.0
13-04 02:38:55,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,2651.0,2211.0
13-04 02:38:56,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,3447.0,3566.0
13-04 02:38:57,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,21120.0,21172.0
13-04 02:38:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,3852.0,4370.0
13-04 02:38:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546088448.0,1185914880.0,1959411712.0,28927660032.0,3204.0,3326.0
13-04 02:39:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,2349.0,1847.0
13-04 02:39:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,3749.0,3903.0
13-04 02:39:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1546080256.0,1185914880.0,1959419904.0,28927660032.0,3198.0,3202.0
13-04 02:39:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1546080256.0,1185914880.0,1959419904.0,28927660032.0,2640.0,2228.0
13-04 02:39:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1546182656.0,1185914880.0,1959419904.0,28927557632.0,4242.0,3809.0
13-04 02:39:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546096640.0,1185914880.0,1959419904.0,28927643648.0,3857.0,3707.0
13-04 02:39:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546096640.0,1185914880.0,1959419904.0,28927643648.0,5139.0,5288.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,4112.0,3871.0
13-04 02:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,5933.0,5531.0
13-04 02:39:09,0.083,0.0,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,4249.0,3962.0
13-04 02:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,3760.0,2859.0
13-04 02:39:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,4062.0,3356.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,4042.0,3692.0
13-04 02:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,4057.0,3889.0
13-04 02:39:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,3324.0,3245.0
13-04 02:39:15,0.083,0.083,99.666,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,21325.0,21256.0
13-04 02:39:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,3702.0,3737.0
13-04 02:39:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,3727.0,4364.0
13-04 02:39:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,2670.0,2075.0
13-04 02:39:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,3144.0,3284.0
13-04 02:39:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,2.0,1545957376.0,1185918976.0,1959428096.0,28927770624.0,3198.0,3135.0
13-04 02:39:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1546084352.0,1185918976.0,1959428096.0,28927643648.0,3554.0,3621.0
13-04 02:39:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1546084352.0,1185918976.0,1959428096.0,28927643648.0,2855.0,2460.0
13-04 02:39:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185918976.0,1959428096.0,28927643648.0,2450.0,2001.0
13-04 02:39:24,0.333,0.166,99.501,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1546252288.0,1185918976.0,1959428096.0,28927475712.0,3651.0,4160.0
13-04 02:39:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1545965568.0,1185918976.0,1959428096.0,28927762432.0,3727.0,4429.0
13-04 02:39:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,2474.0,1956.0
13-04 02:39:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,3155.0,2782.0
13-04 02:39:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,3008.0,3041.0
13-04 02:39:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,3888.0,4459.0
13-04 02:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,2544.0,2033.0
13-04 02:39:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,2590.0,2207.0
13-04 02:39:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1545957376.0,1185927168.0,1959428096.0,28927762432.0,3375.0,3579.0
13-04 02:39:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545957376.0,1185927168.0,1959428096.0,28927762432.0,4913.0,5992.0
13-04 02:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1545953280.0,1185927168.0,1959432192.0,28927762432.0,2378.0,1942.0
13-04 02:39:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545953280.0,1185927168.0,1959432192.0,28927762432.0,3433.0,3576.0
13-04 02:39:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545953280.0,1185927168.0,1959432192.0,28927762432.0,3364.0,3292.0
13-04 02:39:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1545953280.0,1185927168.0,1959432192.0,28927762432.0,3843.0,3939.0
13-04 02:39:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1545949184.0,1185931264.0,1959432192.0,28927762432.0,4887.0,4258.0
13-04 02:39:39,0.250,0.0,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1545940992.0,1185931264.0,1959440384.0,28927762432.0,3988.0,4549.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545945088.0,1185931264.0,1959436288.0,28927762432.0,2343.0,1889.0
13-04 02:39:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545945088.0,1185931264.0,1959436288.0,28927762432.0,3265.0,3266.0
13-04 02:39:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545945088.0,1185931264.0,1959436288.0,28927762432.0,3757.0,4307.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545945088.0,1185931264.0,1959436288.0,28927762432.0,3703.0,3896.0
13-04 02:39:44,0.084,0.0,99.666,0.251,0.0,0.0,0.0,77824.0,0.0,7.0,1545883648.0,1185935360.0,1959436288.0,28927819776.0,2343.0,1889.0
13-04 02:39:45,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545932800.0,1185935360.0,1959436288.0,28927770624.0,20719.0,20953.0
13-04 02:39:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539354624.0,1185935360.0,1959436288.0,28934348800.0,3478.0,3588.0
13-04 02:39:47,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539203072.0,1185935360.0,1959436288.0,28934500352.0,2674.0,2319.0
13-04 02:39:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539203072.0,1185935360.0,1959436288.0,28934500352.0,3547.0,3630.0
13-04 02:39:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1539203072.0,1185935360.0,1959436288.0,28934500352.0,2740.0,2319.0
13-04 02:39:50,0.083,0.166,99.501,0.166,0.0,0.083,0.0,20480.0,0.0,4.0,1539198976.0,1185939456.0,1959436288.0,28934500352.0,4425.0,5481.0
13-04 02:39:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539198976.0,1185939456.0,1959436288.0,28934500352.0,2832.0,2431.0
13-04 02:39:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539325952.0,1185939456.0,1959436288.0,28934373376.0,3158.0,3152.0
13-04 02:39:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,4098.0,4234.0
13-04 02:39:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3098.0,2978.0
13-04 02:39:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,2.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3044.0,3195.0
13-04 02:39:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,2549.0,2029.0
13-04 02:39:57,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3727.0,4429.0
13-04 02:39:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3042.0,2639.0
13-04 02:39:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3888.0,4574.0
13-04 02:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3467.0,3132.0
13-04 02:40:01,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1539317760.0,1185943552.0,1959440384.0,28934373376.0,3796.0,3422.0
13-04 02:40:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1539317760.0,1185943552.0,1959440384.0,28934373376.0,2504.0,1942.0
13-04 02:40:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539317760.0,1185943552.0,1959440384.0,28934373376.0,3117.0,2841.0
13-04 02:40:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1539866624.0,1185943552.0,1959440384.0,28933824512.0,5036.0,5050.0
13-04 02:40:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539698688.0,1185943552.0,1959440384.0,28933992448.0,3983.0,3751.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539698688.0,1185943552.0,1959440384.0,28933992448.0,3913.0,3534.0
13-04 02:40:07,0.0,0.083,98.831,1.085,0.0,0.0,0.0,12288.0,0.0,2.0,1539694592.0,1185947648.0,1959440384.0,28933992448.0,4154.0,3800.0
13-04 02:40:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539694592.0,1185947648.0,1959440384.0,28933992448.0,5533.0,4859.0
13-04 02:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1539686400.0,1185947648.0,1959448576.0,28933992448.0,4992.0,5238.0
13-04 02:40:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539686400.0,1185947648.0,1959448576.0,28933992448.0,3199.0,2295.0
13-04 02:40:11,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539686400.0,1185947648.0,1959448576.0,28933992448.0,3544.0,2862.0
13-04 02:40:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1539686400.0,1185947648.0,1959448576.0,28933992448.0,3356.0,3210.0
13-04 02:40:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,5146.0,5469.0
13-04 02:40:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,3298.0,3227.0
13-04 02:40:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,20887.0,20993.0
13-04 02:40:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,2570.0,1984.0
13-04 02:40:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,3617.0,3808.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,3329.0,3334.0
13-04 02:40:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1539678208.0,1185955840.0,1959448576.0,28933992448.0,2811.0,2344.0
13-04 02:40:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539678208.0,1185955840.0,1959448576.0,28933992448.0,3258.0,3178.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539678208.0,1185955840.0,1959448576.0,28933992448.0,3133.0,3302.0
13-04 02:40:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1539670016.0,1185955840.0,1959456768.0,28933992448.0,4289.0,4936.0
13-04 02:40:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539674112.0,1185955840.0,1959452672.0,28933992448.0,3305.0,3379.0
13-04 02:40:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1539887104.0,1185955840.0,1959452672.0,28933779456.0,2603.0,2113.0
13-04 02:40:25,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1539796992.0,1185959936.0,1959452672.0,28933865472.0,2851.0,2393.0
13-04 02:40:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539796992.0,1185959936.0,1959452672.0,28933865472.0,21559.0,22044.0
13-04 02:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1539796992.0,1185959936.0,1959452672.0,28933865472.0,3355.0,2957.0
13-04 02:40:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539796992.0,1185959936.0,1959452672.0,28933865472.0,3123.0,3100.0
13-04 02:40:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1539796992.0,1185959936.0,1959452672.0,28933865472.0,3988.0,4614.0
13-04 02:40:30,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1539796992.0,1185964032.0,1959448576.0,28933865472.0,3289.0,3219.0
13-04 02:40:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539792896.0,1185964032.0,1959452672.0,28933865472.0,2539.0,2175.0
13-04 02:40:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539792896.0,1185964032.0,1959452672.0,28933865472.0,4266.0,4865.0
13-04 02:40:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539792896.0,1185964032.0,1959452672.0,28933865472.0,2490.0,2116.0
13-04 02:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1539792896.0,1185964032.0,1959452672.0,28933865472.0,2604.0,2075.0
13-04 02:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1539792896.0,1185964032.0,1959452672.0,28933865472.0,2651.0,2211.0
13-04 02:40:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1539788800.0,1185968128.0,1959452672.0,28933865472.0,3129.0,3088.0
13-04 02:40:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1539788800.0,1185968128.0,1959452672.0,28933865472.0,5573.0,7385.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539788800.0,1185968128.0,1959452672.0,28933865472.0,4336.0,3912.0
13-04 02:40:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1539788800.0,1185968128.0,1959452672.0,28933865472.0,3044.0,3129.0
13-04 02:40:40,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541312512.0,1185968128.0,1959452672.0,28932341760.0,2509.0,1980.0
13-04 02:40:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541439488.0,1185968128.0,1959452672.0,28932214784.0,3173.0,3285.0
13-04 02:40:42,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1541431296.0,1185972224.0,1959456768.0,28932214784.0,3410.0,3633.0
13-04 02:40:43,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541431296.0,1185972224.0,1959456768.0,28932214784.0,2550.0,2158.0
13-04 02:40:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542164480.0,1185972224.0,1959456768.0,28931481600.0,2514.0,2005.0
13-04 02:40:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541939200.0,1185972224.0,1959456768.0,28931706880.0,20780.0,20921.0
13-04 02:40:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541935104.0,1185972224.0,1959460864.0,28931706880.0,5411.0,7028.0
13-04 02:40:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1541935104.0,1185972224.0,1959460864.0,28931706880.0,3094.0,2771.0
13-04 02:40:48,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,2343.0,1889.0
13-04 02:40:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,61440.0,0.0,5.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,3525.0,3556.0
13-04 02:40:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,3008.0,3041.0
13-04 02:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,2900.0,2452.0
13-04 02:40:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,3409.0,3633.0
13-04 02:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,3787.0,4472.0
13-04 02:40:54,0.167,0.083,99.667,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1542057984.0,1185980416.0,1959456768.0,28931579904.0,3757.0,4306.0
13-04 02:40:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542053888.0,1185980416.0,1959460864.0,28931579904.0,2650.0,2249.0
13-04 02:40:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542053888.0,1185980416.0,1959460864.0,28931579904.0,5256.0,5248.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1542053888.0,1185980416.0,1959460864.0,28931579904.0,3294.0,3264.0
13-04 02:40:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542053888.0,1185980416.0,1959460864.0,28931579904.0,2893.0,2489.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1542053888.0,1185980416.0,1959460864.0,28931579904.0,2479.0,2133.0
13-04 02:41:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1542049792.0,1185984512.0,1959460864.0,28931579904.0,2535.0,1960.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542049792.0,1185984512.0,1959460864.0,28931579904.0,4512.0,5666.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542049792.0,1185984512.0,1959460864.0,28931579904.0,3641.0,3658.0
13-04 02:41:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542049792.0,1185984512.0,1959460864.0,28931579904.0,2740.0,2319.0
13-04 02:41:04,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1542045696.0,1185984512.0,1959460864.0,28931584000.0,3820.0,3423.0
13-04 02:41:05,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1541918720.0,1185988608.0,1959460864.0,28931706880.0,3328.0,2610.0
13-04 02:41:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541914624.0,1185988608.0,1959464960.0,28931706880.0,4630.0,4860.0
13-04 02:41:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541914624.0,1185988608.0,1959464960.0,28931706880.0,3902.0,3289.0
13-04 02:41:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541914624.0,1185988608.0,1959464960.0,28931706880.0,5469.0,4640.0
13-04 02:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541914624.0,1185988608.0,1959464960.0,28931706880.0,4117.0,3932.0
13-04 02:41:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1541914624.0,1185988608.0,1959464960.0,28931706880.0,5327.0,5921.0
13-04 02:41:11,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1542037504.0,1185992704.0,1959464960.0,28931579904.0,4358.0,4134.0
13-04 02:41:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542037504.0,1185992704.0,1959464960.0,28931579904.0,3604.0,2950.0
13-04 02:41:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1542037504.0,1185992704.0,1959464960.0,28931579904.0,4048.0,3817.0
13-04 02:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1542033408.0,1185992704.0,1959469056.0,28931579904.0,3223.0,3190.0
13-04 02:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542033408.0,1185992704.0,1959469056.0,28931579904.0,20276.0,19863.0
13-04 02:41:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542033408.0,1185992704.0,1959469056.0,28931579904.0,4046.0,4568.0
13-04 02:41:17,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,5363.0,4986.0
13-04 02:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,3008.0,3040.0
13-04 02:41:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,4019.0,4527.0
13-04 02:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,2383.0,1938.0
13-04 02:41:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,2539.0,2175.0
13-04 02:41:22,0.083,0.167,99.667,0.0,0.0,0.083,0.0,45056.0,0.0,4.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,4160.0,4751.0
13-04 02:41:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1542021120.0,1186000896.0,1959473152.0,28931579904.0,3494.0,3579.0
13-04 02:41:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1542553600.0,1186000896.0,1959473152.0,28931047424.0,3389.0,3245.0
13-04 02:41:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542537216.0,1186000896.0,1959473152.0,28931063808.0,2646.0,2186.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542537216.0,1186000896.0,1959473152.0,28931063808.0,3037.0,3108.0
13-04 02:41:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542537216.0,1186000896.0,1959473152.0,28931063808.0,3434.0,3537.0
13-04 02:41:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1542537216.0,1186000896.0,1959473152.0,28931063808.0,4064.0,4733.0
13-04 02:41:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1542529024.0,1186004992.0,1959477248.0,28931063808.0,2490.0,2116.0
13-04 02:41:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542533120.0,1186004992.0,1959473152.0,28931063808.0,3198.0,3201.0
13-04 02:41:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542533120.0,1186004992.0,1959473152.0,28931063808.0,2490.0,2116.0
13-04 02:41:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542533120.0,1186004992.0,1959473152.0,28931063808.0,3952.0,4397.0
13-04 02:41:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542533120.0,1186004992.0,1959473152.0,28931063808.0,3838.0,4009.0
13-04 02:41:34,0.0,0.333,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1542533120.0,1186004992.0,1959473152.0,28931063808.0,3068.0,3018.0
13-04 02:41:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1542524928.0,1186009088.0,1959477248.0,28931063808.0,20954.0,21081.0
13-04 02:41:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542524928.0,1186009088.0,1959477248.0,28931063808.0,3657.0,4184.0
13-04 02:41:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542524928.0,1186009088.0,1959477248.0,28931063808.0,2800.0,2361.0
13-04 02:41:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542524928.0,1186009088.0,1959477248.0,28931063808.0,5050.0,4676.0
13-04 02:41:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542524928.0,1186009088.0,1959477248.0,28931063808.0,2479.0,2133.0
13-04 02:41:40,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1542516736.0,1186013184.0,1959473152.0,28931072000.0,4345.0,5379.0
13-04 02:41:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542512640.0,1186013184.0,1959477248.0,28931072000.0,2650.0,2249.0
13-04 02:41:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542512640.0,1186013184.0,1959477248.0,28931072000.0,3218.0,3195.0
13-04 02:41:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542512640.0,1186013184.0,1959477248.0,28931072000.0,3827.0,4519.0
13-04 02:41:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542664192.0,1186013184.0,1959477248.0,28930920448.0,2787.0,2440.0
13-04 02:41:45,0.667,0.083,99.249,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1542508544.0,1186013184.0,1959481344.0,28931072000.0,20714.0,20892.0
13-04 02:41:46,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1542504448.0,1186017280.0,1959481344.0,28931072000.0,2595.0,2170.0
13-04 02:41:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542504448.0,1186017280.0,1959481344.0,28931072000.0,2579.0,2224.0
13-04 02:41:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1542504448.0,1186017280.0,1959481344.0,28931072000.0,3158.0,3219.0
13-04 02:41:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1542508544.0,1186017280.0,1959477248.0,28931072000.0,4200.0,4979.0
13-04 02:41:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542504448.0,1186017280.0,1959481344.0,28931072000.0,3329.0,3270.0
13-04 02:41:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542500352.0,1186017280.0,1959485440.0,28931072000.0,4119.0,4681.0
13-04 02:41:52,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,3129.0,3087.0
13-04 02:41:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,2450.0,2067.0
13-04 02:41:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,3021.0,2646.0
13-04 02:41:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,3333.0,3485.0
13-04 02:41:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,3883.0,4346.0
13-04 02:41:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,3173.0,3351.0
13-04 02:41:58,0.0,0.083,99.833,0.083,0.0,0.0,0.0,45056.0,0.0,6.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,5001.0,5078.0
13-04 02:41:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,3194.0,2862.0
13-04 02:42:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,4072.0,4413.0
13-04 02:42:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,3360.0,2204.0
13-04 02:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,4083.0,3057.0
13-04 02:42:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,3445.0,3330.0
13-04 02:42:04,0.167,0.167,99.500,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1541787648.0,1186029568.0,1959485440.0,28931772416.0,4486.0,4172.0
13-04 02:42:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541853184.0,1186029568.0,1959485440.0,28931706880.0,4304.0,3870.0
13-04 02:42:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541853184.0,1186029568.0,1959485440.0,28931706880.0,3253.0,2337.0
13-04 02:42:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541853184.0,1186029568.0,1959485440.0,28931706880.0,4165.0,3852.0
13-04 02:42:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541853184.0,1186029568.0,1959485440.0,28931706880.0,6204.0,5845.0
13-04 02:42:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541853184.0,1186029568.0,1959485440.0,28931706880.0,4244.0,3894.0
13-04 02:42:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1541840896.0,1186037760.0,1959489536.0,28931706880.0,3699.0,2974.0
13-04 02:42:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541840896.0,1186037760.0,1959489536.0,28931706880.0,5766.0,6550.0
13-04 02:42:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541840896.0,1186037760.0,1959489536.0,28931706880.0,4128.0,3644.0
13-04 02:42:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541840896.0,1186037760.0,1959489536.0,28931706880.0,3861.0,2974.0
13-04 02:42:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541840896.0,1186037760.0,1959489536.0,28931706880.0,2564.0,1984.0
13-04 02:42:15,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1541840896.0,1186041856.0,1959485440.0,28931706880.0,20661.0,20310.0
13-04 02:42:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540820992.0,1186041856.0,1959489536.0,28932722688.0,4496.0,5399.0
13-04 02:42:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540816896.0,1186041856.0,1959493632.0,28932722688.0,2646.0,2186.0
13-04 02:42:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540816896.0,1186041856.0,1959493632.0,28932722688.0,4103.0,4415.0
13-04 02:42:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1540816896.0,1186041856.0,1959493632.0,28932722688.0,3104.0,3194.0
13-04 02:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1540816896.0,1186041856.0,1959493632.0,28932722688.0,3656.0,3717.0
13-04 02:42:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1540812800.0,1186045952.0,1959493632.0,28932722688.0,2800.0,2319.0
13-04 02:42:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1540808704.0,1186045952.0,1959497728.0,28932722688.0,2443.0,1938.0
13-04 02:42:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1540812800.0,1186045952.0,1959493632.0,28932722688.0,3333.0,3376.0
13-04 02:42:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1541357568.0,1186045952.0,1959497728.0,28932173824.0,3197.0,3197.0
13-04 02:42:25,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1541316608.0,1186045952.0,1959497728.0,28932214784.0,4396.0,5072.0
13-04 02:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541316608.0,1186045952.0,1959497728.0,28932214784.0,3529.0,3410.0
13-04 02:42:27,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541312512.0,1186050048.0,1959497728.0,28932214784.0,3164.0,3236.0
13-04 02:42:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1541312512.0,1186050048.0,1959497728.0,28932214784.0,2574.0,2005.0
13-04 02:42:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541316608.0,1186050048.0,1959493632.0,28932214784.0,3294.0,3355.0
13-04 02:42:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541312512.0,1186050048.0,1959497728.0,28932214784.0,2847.0,2440.0
13-04 02:42:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541312512.0,1186050048.0,1959497728.0,28932214784.0,3265.0,3289.0
13-04 02:42:32,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541312512.0,1186050048.0,1959497728.0,28932214784.0,2443.0,1872.0
13-04 02:42:33,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,4762.0,5866.0
13-04 02:42:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,2835.0,2191.0
13-04 02:42:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,4265.0,5042.0
13-04 02:42:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,3289.0,3112.0
13-04 02:42:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,2550.0,2158.0
13-04 02:42:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,4562.0,4014.0
13-04 02:42:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1541304320.0,1186058240.0,1959497728.0,28932214784.0,3207.0,2855.0
13-04 02:42:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541304320.0,1186058240.0,1959497728.0,28932214784.0,3257.0,3240.0
13-04 02:42:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541304320.0,1186058240.0,1959497728.0,28932214784.0,3953.0,4563.0
13-04 02:42:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541304320.0,1186058240.0,1959497728.0,28932214784.0,4572.0,5473.0
13-04 02:42:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541300224.0,1186058240.0,1959501824.0,28932214784.0,2550.0,2158.0
13-04 02:42:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541849088.0,1186058240.0,1959501824.0,28931665920.0,3575.0,3696.0
13-04 02:42:45,0.084,0.0,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1541681152.0,1186066432.0,1959501824.0,28931825664.0,37697.0,37388.0
13-04 02:42:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541681152.0,1186066432.0,1959501824.0,28931825664.0,2884.0,2460.0
13-04 02:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541681152.0,1186066432.0,1959501824.0,28931825664.0,2539.0,2175.0
13-04 02:42:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541677056.0,1186066432.0,1959505920.0,28931825664.0,4449.0,4002.0
13-04 02:42:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541668864.0,1186066432.0,1959505920.0,28931833856.0,4990.0,6211.0
13-04 02:42:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541668864.0,1186066432.0,1959505920.0,28931833856.0,3752.0,4213.0
13-04 02:42:51,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,3424.0,3437.0
13-04 02:42:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,3369.0,3319.0
13-04 02:42:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,2580.0,2186.0
13-04 02:42:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,2438.0,1984.0
13-04 02:42:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,3189.0,2866.0
13-04 02:42:56,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,4406.0,5382.0
13-04 02:42:57,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,3264.0,3303.0
13-04 02:42:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,2349.0,1847.0
13-04 02:42:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,4352.0,5531.0
13-04 02:43:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,2988.0,2555.0
13-04 02:43:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,2679.0,2315.0
13-04 02:43:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,2630.0,2026.0
13-04 02:43:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541656576.0,1186078720.0,1959505920.0,28931833856.0,3044.0,3194.0
13-04 02:43:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542557696.0,1186078720.0,1959514112.0,28930924544.0,5184.0,5941.0
13-04 02:43:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542295552.0,1186078720.0,1959510016.0,28931190784.0,3836.0,3289.0
13-04 02:43:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542295552.0,1186078720.0,1959510016.0,28931190784.0,3393.0,2519.0
13-04 02:43:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542295552.0,1186078720.0,1959510016.0,28931190784.0,22224.0,22603.0
13-04 02:43:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1542295552.0,1186078720.0,1959510016.0,28931190784.0,6086.0,5746.0
13-04 02:43:09,0.167,0.083,99.584,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1542291456.0,1186082816.0,1959510016.0,28931190784.0,3564.0,2816.0
13-04 02:43:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542291456.0,1186082816.0,1959510016.0,28931190784.0,3972.0,3119.0
13-04 02:43:11,1.085,0.083,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543434240.0,1186082816.0,1959510016.0,28930048000.0,5600.0,6539.0
13-04 02:43:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543561216.0,1186082816.0,1959510016.0,28929921024.0,3692.0,3332.0
13-04 02:43:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543561216.0,1186082816.0,1959510016.0,28929921024.0,3655.0,2834.0
13-04 02:43:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1543561216.0,1186082816.0,1959510016.0,28929921024.0,2449.0,1967.0
13-04 02:43:15,0.167,0.0,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1543553024.0,1186086912.0,1959514112.0,28929921024.0,21504.0,21853.0
13-04 02:43:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543553024.0,1186086912.0,1959514112.0,28929921024.0,3097.0,3083.0
13-04 02:43:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543553024.0,1186086912.0,1959514112.0,28929921024.0,4254.0,4891.0
13-04 02:43:18,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1543553024.0,1186086912.0,1959514112.0,28929921024.0,3662.0,4209.0
13-04 02:43:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1543544832.0,1186086912.0,1959514112.0,28929929216.0,3294.0,3331.0
13-04 02:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543540736.0,1186086912.0,1959518208.0,28929929216.0,2544.0,2033.0
13-04 02:43:21,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1543536640.0,1186091008.0,1959518208.0,28929929216.0,2928.0,2613.0
13-04 02:43:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1543540736.0,1186091008.0,1959514112.0,28929929216.0,3283.0,3233.0
13-04 02:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543536640.0,1186091008.0,1959518208.0,28929929216.0,2740.0,2253.0
13-04 02:43:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1542852608.0,1186091008.0,1959518208.0,28930613248.0,4605.0,5670.0
13-04 02:43:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543036928.0,1186091008.0,1959518208.0,28930428928.0,4668.0,5698.0
13-04 02:43:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543036928.0,1186091008.0,1959518208.0,28930428928.0,2727.0,2485.0
13-04 02:43:27,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,2611.0,2162.0
13-04 02:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,2443.0,1980.0
13-04 02:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,4753.0,4248.0
13-04 02:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,2378.0,1942.0
13-04 02:43:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,4266.0,4950.0
13-04 02:43:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,3164.0,3111.0
13-04 02:43:33,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,1543028736.0,1186099200.0,1959518208.0,28930428928.0,4381.0,5533.0
13-04 02:43:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1543016448.0,1186099200.0,1959522304.0,28930437120.0,4986.0,5074.0
13-04 02:43:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1543016448.0,1186099200.0,1959522304.0,28930437120.0,2479.0,2133.0
13-04 02:43:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543016448.0,1186099200.0,1959522304.0,28930437120.0,2982.0,2597.0
13-04 02:43:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543016448.0,1186099200.0,1959522304.0,28930437120.0,2614.0,2277.0
13-04 02:43:38,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543016448.0,1186099200.0,1959522304.0,28930437120.0,7416.0,7346.0
13-04 02:43:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1543008256.0,1186103296.0,1959526400.0,28930437120.0,2579.0,2224.0
13-04 02:43:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543012352.0,1186103296.0,1959522304.0,28930437120.0,3912.0,4415.0
13-04 02:43:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543012352.0,1186103296.0,1959522304.0,28930437120.0,3612.0,3848.0
13-04 02:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543012352.0,1186103296.0,1959522304.0,28930437120.0,3368.0,3357.0
13-04 02:43:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1543012352.0,1186103296.0,1959522304.0,28930437120.0,3798.0,4455.0
13-04 02:43:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1543163904.0,1186103296.0,1959522304.0,28930285568.0,2604.0,2075.0
13-04 02:43:45,0.584,0.167,99.165,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,20336.0,19905.0
13-04 02:43:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,2872.0,2597.0
13-04 02:43:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,4048.0,4591.0
13-04 02:43:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,3752.0,4216.0
13-04 02:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,3333.0,3484.0
13-04 02:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,3369.0,3319.0
13-04 02:43:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1543122944.0,1186115584.0,1959526400.0,28930310144.0,3052.0,2812.0
13-04 02:43:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543122944.0,1186115584.0,1959526400.0,28930310144.0,3289.0,3220.0
13-04 02:43:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543122944.0,1186115584.0,1959526400.0,28930310144.0,2880.0,2459.0
13-04 02:43:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1543122944.0,1186115584.0,1959526400.0,28930310144.0,2374.0,1865.0
13-04 02:43:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543122944.0,1186115584.0,1959526400.0,28930310144.0,3576.0,3825.0
13-04 02:43:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543118848.0,1186115584.0,1959530496.0,28930310144.0,4605.0,5670.0
13-04 02:43:57,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,3073.0,3259.0
13-04 02:43:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,2698.0,2179.0
13-04 02:43:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,3927.0,4547.0
13-04 02:44:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,2283.0,1847.0
13-04 02:44:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,3078.0,2792.0
13-04 02:44:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,2254.0,1781.0
13-04 02:44:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1543110656.0,1186123776.0,1959530496.0,28930310144.0,4636.0,5826.0
13-04 02:44:04,0.250,0.167,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542905856.0,1186123776.0,1959530496.0,28930514944.0,3982.0,3651.0
13-04 02:44:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542721536.0,1186123776.0,1959530496.0,28930699264.0,3773.0,3132.0
13-04 02:44:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1542721536.0,1186123776.0,1959530496.0,28930699264.0,4087.0,3671.0
13-04 02:44:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542721536.0,1186123776.0,1959530496.0,28930699264.0,4743.0,4929.0
13-04 02:44:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1542721536.0,1186123776.0,1959530496.0,28930699264.0,5306.0,4428.0
13-04 02:44:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,90112.0,0.0,8.0,1542717440.0,1186127872.0,1959530496.0,28930699264.0,4338.0,4069.0
13-04 02:44:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542713344.0,1186127872.0,1959534592.0,28930699264.0,3766.0,3016.0
13-04 02:44:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542713344.0,1186127872.0,1959534592.0,28930699264.0,4957.0,5286.0
13-04 02:44:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542713344.0,1186127872.0,1959534592.0,28930699264.0,3881.0,3530.0
13-04 02:44:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542705152.0,1186127872.0,1959534592.0,28930707456.0,3495.0,2701.0
13-04 02:44:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542705152.0,1186127872.0,1959534592.0,28930707456.0,3872.0,4363.0
13-04 02:44:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,20712.0,20409.0
13-04 02:44:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,3218.0,3195.0
13-04 02:44:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,3434.0,3470.0
13-04 02:44:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,3192.0,3244.0
13-04 02:44:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,3244.0,3376.0
13-04 02:44:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,3702.0,3831.0
13-04 02:44:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1542696960.0,1186136064.0,1959534592.0,28930707456.0,3434.0,3471.0
13-04 02:44:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1542696960.0,1186136064.0,1959534592.0,28930707456.0,2443.0,1980.0
13-04 02:44:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542692864.0,1186136064.0,1959538688.0,28930707456.0,2610.0,2200.0
13-04 02:44:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1542561792.0,1186136064.0,1959538688.0,28930838528.0,3922.0,4367.0
13-04 02:44:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542828032.0,1186136064.0,1959538688.0,28930572288.0,3743.0,3916.0
13-04 02:44:26,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1542823936.0,1186144256.0,1959534592.0,28930572288.0,5316.0,5308.0
13-04 02:44:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1542815744.0,1186144256.0,1959542784.0,28930572288.0,3104.0,3236.0
13-04 02:44:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1542815744.0,1186144256.0,1959542784.0,28930572288.0,4640.0,4066.0
13-04 02:44:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542815744.0,1186144256.0,1959542784.0,28930572288.0,3323.0,3397.0
13-04 02:44:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542815744.0,1186144256.0,1959542784.0,28930572288.0,3646.0,3749.0
13-04 02:44:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542815744.0,1186144256.0,1959542784.0,28930572288.0,2640.0,2228.0
13-04 02:44:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,3198.0,3201.0
13-04 02:44:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,5066.0,6611.0
13-04 02:44:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,2383.0,1938.0
13-04 02:44:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,3115.0,2726.0
13-04 02:44:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,2414.0,1914.0
13-04 02:44:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,2651.0,2211.0
13-04 02:44:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,5037.0,5117.0
13-04 02:44:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,3843.0,4041.0
13-04 02:44:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,20878.0,20996.0
13-04 02:44:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,4542.0,5627.0
13-04 02:44:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,3008.0,2974.0
13-04 02:44:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,2580.0,2186.0
13-04 02:44:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,1543364608.0,1186156544.0,1959538688.0,28930015232.0,2835.0,2233.0
13-04 02:44:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543192576.0,1186156544.0,1959542784.0,28930183168.0,20598.0,20339.0
13-04 02:44:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542594560.0,1186156544.0,1959542784.0,28930781184.0,2481.0,1942.0
13-04 02:44:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542557696.0,1186156544.0,1959542784.0,28930818048.0,4133.0,4818.0
13-04 02:44:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542545408.0,1186156544.0,1959546880.0,28930826240.0,3717.0,4256.0
13-04 02:44:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1542545408.0,1186156544.0,1959546880.0,28930826240.0,3454.0,3529.0
13-04 02:44:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1542541312.0,1186160640.0,1959546880.0,28930826240.0,4362.0,4827.0
13-04 02:44:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542541312.0,1186160640.0,1959546880.0,28930826240.0,2840.0,2410.0
13-04 02:44:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542541312.0,1186160640.0,1959546880.0,28930826240.0,2610.0,2033.0
13-04 02:44:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1542541312.0,1186160640.0,1959546880.0,28930826240.0,2680.0,2277.0
13-04 02:44:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542541312.0,1186160640.0,1959546880.0,28930826240.0,2478.0,2033.0
13-04 02:44:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542537216.0,1186160640.0,1959550976.0,28930826240.0,22756.0,23894.0
13-04 02:44:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1542549504.0,1186164736.0,1959550976.0,28930809856.0,3871.0,4403.0
13-04 02:44:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542549504.0,1186164736.0,1959550976.0,28930809856.0,3434.0,3471.0
13-04 02:44:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1542549504.0,1186164736.0,1959550976.0,28930809856.0,3158.0,3088.0
13-04 02:44:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542549504.0,1186164736.0,1959550976.0,28930809856.0,2590.0,2207.0
13-04 02:45:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542549504.0,1186164736.0,1959550976.0,28930809856.0,2661.0,2274.0
13-04 02:45:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1542549504.0,1186172928.0,1959542784.0,28930809856.0,2680.0,2277.0
13-04 02:45:02,0.083,0.167,99.500,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,1543081984.0,1186172928.0,1959550976.0,28930269184.0,2769.0,2204.0
13-04 02:45:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543049216.0,1186172928.0,1959550976.0,28930301952.0,2619.0,2273.0
13-04 02:45:04,0.250,0.083,99.666,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1543217152.0,1186172928.0,1959550976.0,28930134016.0,5160.0,5868.0
13-04 02:45:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543049216.0,1186172928.0,1959550976.0,28930301952.0,21994.0,21846.0
13-04 02:45:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543045120.0,1186172928.0,1959555072.0,28930301952.0,5250.0,5873.0
13-04 02:45:07,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,3690.0,2858.0
13-04 02:45:08,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,5413.0,4514.0
13-04 02:45:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,3203.0,2539.0
13-04 02:45:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,3665.0,2954.0
13-04 02:45:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,3809.0,3148.0
13-04 02:45:12,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,3752.0,3441.0
13-04 02:45:13,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1543036928.0,1186181120.0,1959555072.0,28930301952.0,6739.0,8500.0
13-04 02:45:14,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,1543036928.0,1186181120.0,1959555072.0,28930301952.0,5050.0,5043.0
13-04 02:45:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543032832.0,1186181120.0,1959559168.0,28930301952.0,20247.0,19912.0
13-04 02:45:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1543032832.0,1186181120.0,1959559168.0,28930301952.0,3202.0,2743.0
13-04 02:45:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543032832.0,1186181120.0,1959559168.0,28930301952.0,2746.0,2277.0
13-04 02:45:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1543032832.0,1186181120.0,1959559168.0,28930301952.0,2664.0,2117.0
13-04 02:45:19,0.0,0.084,99.749,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1543028736.0,1186185216.0,1959559168.0,28930301952.0,2419.0,2091.0
13-04 02:45:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543028736.0,1186185216.0,1959559168.0,28930301952.0,4400.0,5491.0
13-04 02:45:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543028736.0,1186185216.0,1959559168.0,28930301952.0,3832.0,4052.0
13-04 02:45:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1543032832.0,1186185216.0,1959555072.0,28930301952.0,4471.0,5488.0
13-04 02:45:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543028736.0,1186185216.0,1959559168.0,28930301952.0,2585.0,2182.0
13-04 02:45:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1543208960.0,1186185216.0,1959559168.0,28930121728.0,2615.0,2058.0
13-04 02:45:25,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1543024640.0,1186189312.0,1959559168.0,28930301952.0,2611.0,2162.0
13-04 02:45:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543020544.0,1186189312.0,1959563264.0,28930301952.0,3088.0,2646.0
13-04 02:45:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543020544.0,1186189312.0,1959563264.0,28930301952.0,20925.0,21064.0
13-04 02:45:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,1543020544.0,1186189312.0,1959563264.0,28930301952.0,3129.0,3088.0
13-04 02:45:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1543020544.0,1186189312.0,1959563264.0,28930301952.0,4542.0,5629.0
13-04 02:45:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543020544.0,1186189312.0,1959563264.0,28930301952.0,3542.0,3634.0
13-04 02:45:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1543016448.0,1186193408.0,1959563264.0,28930301952.0,3425.0,3463.0
13-04 02:45:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543016448.0,1186193408.0,1959563264.0,28930301952.0,2569.0,2022.0
13-04 02:45:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1543016448.0,1186193408.0,1959563264.0,28930301952.0,2580.0,2186.0
13-04 02:45:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1543020544.0,1186193408.0,1959559168.0,28930301952.0,2515.0,1967.0
13-04 02:45:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543008256.0,1186193408.0,1959563264.0,28930310144.0,3510.0,3757.0
13-04 02:45:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543008256.0,1186193408.0,1959563264.0,28930310144.0,4666.0,5604.0
13-04 02:45:37,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,4347.0,4966.0
13-04 02:45:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,3796.0,3663.0
13-04 02:45:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,2450.0,2067.0
13-04 02:45:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,3676.0,3683.0
13-04 02:45:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,2700.0,2270.0
13-04 02:45:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,20118.0,19661.0
13-04 02:45:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1542995968.0,1186201600.0,1959567360.0,28930310144.0,4381.0,5598.0
13-04 02:45:44,2.585,0.083,97.331,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546358784.0,1186201600.0,1959567360.0,28926947328.0,3198.0,3135.0
13-04 02:45:45,0.585,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546551296.0,1186201600.0,1959567360.0,28926754816.0,22060.0,22719.0
13-04 02:45:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546805248.0,1186201600.0,1959567360.0,28926500864.0,3329.0,3268.0
13-04 02:45:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546805248.0,1186201600.0,1959567360.0,28926500864.0,2630.0,2361.0
13-04 02:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546805248.0,1186201600.0,1959567360.0,28926500864.0,2654.0,2145.0
13-04 02:45:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,2551.0,2120.0
13-04 02:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,3936.0,3908.0
13-04 02:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,4277.0,4840.0
13-04 02:45:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,3943.0,4390.0
13-04 02:45:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,2634.0,2241.0
13-04 02:45:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,3752.0,4214.0
13-04 02:45:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1546797056.0,1186209792.0,1959567360.0,28926500864.0,2967.0,2729.0
13-04 02:45:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546797056.0,1186209792.0,1959567360.0,28926500864.0,2403.0,1931.0
13-04 02:45:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546797056.0,1186209792.0,1959567360.0,28926500864.0,2740.0,2319.0
13-04 02:45:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1546792960.0,1186209792.0,1959571456.0,28926500864.0,4444.0,3985.0
13-04 02:45:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546792960.0,1186209792.0,1959571456.0,28926500864.0,2780.0,2368.0
13-04 02:46:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546792960.0,1186209792.0,1959571456.0,28926500864.0,4815.0,5947.0
13-04 02:46:01,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1546784768.0,1186213888.0,1959575552.0,28926500864.0,4602.0,5735.0
13-04 02:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546784768.0,1186213888.0,1959575552.0,28926500864.0,3189.0,3129.0
13-04 02:46:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1546784768.0,1186213888.0,1959575552.0,28926500864.0,2740.0,2253.0
13-04 02:46:04,0.167,0.250,99.584,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1547227136.0,1186213888.0,1959571456.0,28926062592.0,5649.0,4699.0
13-04 02:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547300864.0,1186213888.0,1959575552.0,28925984768.0,21462.0,20853.0
13-04 02:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1547300864.0,1186213888.0,1959575552.0,28925984768.0,3394.0,2481.0
13-04 02:46:07,0.167,0.0,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1547292672.0,1186222080.0,1959575552.0,28925984768.0,4838.0,4997.0
13-04 02:46:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547292672.0,1186222080.0,1959575552.0,28925984768.0,5923.0,5634.0
13-04 02:46:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1547292672.0,1186222080.0,1959575552.0,28925984768.0,4052.0,3799.0
13-04 02:46:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547292672.0,1186222080.0,1959575552.0,28925984768.0,4541.0,4724.0
13-04 02:46:11,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547288576.0,1186222080.0,1959579648.0,28925984768.0,4556.0,4391.0
13-04 02:46:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547288576.0,1186222080.0,1959579648.0,28925984768.0,21149.0,20490.0
13-04 02:46:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,2700.0,2270.0
13-04 02:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,2454.0,1963.0
13-04 02:46:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,21459.0,21693.0
13-04 02:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,3782.0,4293.0
13-04 02:46:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,2545.0,2162.0
13-04 02:46:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,4316.0,5312.0
13-04 02:46:19,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1547280384.0,1186230272.0,1959579648.0,28925984768.0,3233.0,3392.0
13-04 02:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547280384.0,1186230272.0,1959579648.0,28925984768.0,2692.0,2345.0
13-04 02:46:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547280384.0,1186230272.0,1959579648.0,28925984768.0,2419.0,2091.0
13-04 02:46:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1547280384.0,1186230272.0,1959579648.0,28925984768.0,3823.0,4306.0
13-04 02:46:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547280384.0,1186230272.0,1959579648.0,28925984768.0,2740.0,2319.0
13-04 02:46:24,0.167,0.333,99.500,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1547821056.0,1186230272.0,1959579648.0,28925444096.0,2544.0,2033.0
13-04 02:46:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1547665408.0,1186234368.0,1959579648.0,28925595648.0,5046.0,6124.0
13-04 02:46:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1547665408.0,1186234368.0,1959579648.0,28925595648.0,3823.0,4238.0
13-04 02:46:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547665408.0,1186234368.0,1959579648.0,28925595648.0,2634.0,2241.0
13-04 02:46:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1547657216.0,1186234368.0,1959579648.0,28925603840.0,2343.0,1889.0
13-04 02:46:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1547657216.0,1186234368.0,1959579648.0,28925603840.0,2419.0,2025.0
13-04 02:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547653120.0,1186234368.0,1959583744.0,28925603840.0,3715.0,3807.0
13-04 02:46:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,3859.0,4460.0
13-04 02:46:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,3757.0,4212.0
13-04 02:46:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,3993.0,4573.0
13-04 02:46:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,2604.0,2075.0
13-04 02:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,3088.0,2775.0
13-04 02:46:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,2538.0,2075.0
13-04 02:46:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,2740.0,2319.0
13-04 02:46:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,5198.0,5243.0
13-04 02:46:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,4613.0,5651.0
13-04 02:46:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,3696.0,3742.0
13-04 02:46:41,0.166,0.166,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,3264.0,3436.0
13-04 02:46:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,3369.0,3317.0
13-04 02:46:43,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1547632640.0,1186250752.0,1959587840.0,28925603840.0,2639.0,2266.0
13-04 02:46:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1547870208.0,1186250752.0,1959583744.0,28925370368.0,2504.0,1984.0
13-04 02:46:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547632640.0,1186250752.0,1959587840.0,28925603840.0,20501.0,20255.0
13-04 02:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547632640.0,1186250752.0,1959587840.0,28925603840.0,2504.0,1918.0
13-04 02:46:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547632640.0,1186250752.0,1959587840.0,28925603840.0,23171.0,24924.0
13-04 02:46:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547628544.0,1186250752.0,1959591936.0,28925603840.0,3786.0,4304.0
13-04 02:46:49,0.0,0.0,99.916,0.084,0.0,0.0,0.0,73728.0,0.0,7.0,1547628544.0,1186254848.0,1959587840.0,28925603840.0,4856.0,4376.0
13-04 02:46:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547624448.0,1186254848.0,1959591936.0,28925603840.0,2821.0,2473.0
13-04 02:46:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547624448.0,1186254848.0,1959591936.0,28925603840.0,3305.0,3379.0
13-04 02:46:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547624448.0,1186254848.0,1959591936.0,28925603840.0,2343.0,1889.0
13-04 02:46:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547624448.0,1186254848.0,1959591936.0,28925603840.0,2479.0,2133.0
13-04 02:46:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1547624448.0,1186254848.0,1959591936.0,28925603840.0,3108.0,3066.0
13-04 02:46:55,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1547620352.0,1186258944.0,1959591936.0,28925603840.0,4331.0,5083.0
13-04 02:46:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547620352.0,1186258944.0,1959591936.0,28925603840.0,3922.0,4434.0
13-04 02:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547620352.0,1186258944.0,1959591936.0,28925603840.0,20914.0,20967.0
13-04 02:46:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1547620352.0,1186258944.0,1959591936.0,28925603840.0,4872.0,4294.0
13-04 02:46:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1547616256.0,1186258944.0,1959596032.0,28925603840.0,2679.0,2315.0
13-04 02:47:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547620352.0,1186258944.0,1959591936.0,28925603840.0,2997.0,3057.0
13-04 02:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1547612160.0,1186263040.0,1959596032.0,28925603840.0,3088.0,2813.0
13-04 02:47:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547612160.0,1186263040.0,1959596032.0,28925603840.0,2544.0,2004.0
13-04 02:47:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1547612160.0,1186263040.0,1959596032.0,28925603840.0,5135.0,6792.0
13-04 02:47:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,1548087296.0,1186263040.0,1959600128.0,28925124608.0,3953.0,3518.0
13-04 02:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547866112.0,1186263040.0,1959596032.0,28925349888.0,4467.0,4254.0
13-04 02:47:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547862016.0,1186263040.0,1959600128.0,28925349888.0,3259.0,2432.0
13-04 02:47:07,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,3334.0,2606.0
13-04 02:47:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,7830.0,7562.0
13-04 02:47:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,3524.0,2767.0
13-04 02:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,4170.0,4010.0
13-04 02:47:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,4018.0,3803.0
13-04 02:47:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,5535.0,6254.0
13-04 02:47:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1547853824.0,1186271232.0,1959600128.0,28925349888.0,3954.0,3684.0
13-04 02:47:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1547857920.0,1186271232.0,1959596032.0,28925349888.0,2414.0,1914.0
13-04 02:47:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547853824.0,1186271232.0,1959600128.0,28925349888.0,20791.0,20319.0
13-04 02:47:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1547853824.0,1186271232.0,1959600128.0,28925349888.0,2763.0,1781.0
13-04 02:47:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547853824.0,1186271232.0,1959600128.0,28925349888.0,4762.0,4657.0
13-04 02:47:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547853824.0,1186271232.0,1959600128.0,28925349888.0,2438.0,1984.0
13-04 02:47:19,0.0,0.084,99.666,0.251,0.0,0.0,0.0,90112.0,0.0,8.0,1547837440.0,1186275328.0,1959604224.0,28925358080.0,3993.0,4575.0
13-04 02:47:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547837440.0,1186275328.0,1959604224.0,28925358080.0,4200.0,4800.0
13-04 02:47:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547837440.0,1186275328.0,1959604224.0,28925358080.0,3239.0,3220.0
13-04 02:47:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1547833344.0,1186275328.0,1959608320.0,28925358080.0,2314.0,1757.0
13-04 02:47:23,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547837440.0,1186275328.0,1959604224.0,28925358080.0,2740.0,2319.0
13-04 02:47:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1548374016.0,1186275328.0,1959600128.0,28924825600.0,3042.0,2639.0
13-04 02:47:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1548349440.0,1186279424.0,1959604224.0,28924841984.0,2614.0,2277.0
13-04 02:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548349440.0,1186279424.0,1959604224.0,28924841984.0,3028.0,3033.0
13-04 02:47:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548349440.0,1186279424.0,1959604224.0,28924841984.0,5167.0,6798.0
13-04 02:47:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1548349440.0,1186279424.0,1959604224.0,28924841984.0,3722.0,4250.0
13-04 02:47:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1548345344.0,1186279424.0,1959608320.0,28924841984.0,3167.0,2911.0
13-04 02:47:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548349440.0,1186279424.0,1959604224.0,28924841984.0,2604.0,2033.0
13-04 02:47:31,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1548345344.0,1186283520.0,1959604224.0,28924841984.0,2539.0,2133.0
13-04 02:47:32,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548341248.0,1186283520.0,1959608320.0,28924841984.0,3097.0,3107.0
13-04 02:47:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1548341248.0,1186283520.0,1959608320.0,28924841984.0,2674.0,2290.0
13-04 02:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1548308480.0,1186283520.0,1959608320.0,28924874752.0,4696.0,5646.0
13-04 02:47:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548341248.0,1186283520.0,1959608320.0,28924841984.0,3671.0,3877.0
13-04 02:47:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548341248.0,1186283520.0,1959608320.0,28924841984.0,2964.0,2348.0
13-04 02:47:37,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1548337152.0,1186287616.0,1959608320.0,28924841984.0,4108.0,4657.0
13-04 02:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548333056.0,1186287616.0,1959612416.0,28924841984.0,4635.0,4093.0
13-04 02:47:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548333056.0,1186287616.0,1959612416.0,28924841984.0,2670.0,2200.0
13-04 02:47:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548333056.0,1186287616.0,1959612416.0,28924841984.0,3696.0,3767.0
13-04 02:47:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1548333056.0,1186287616.0,1959612416.0,28924841984.0,2665.0,2175.0
13-04 02:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548333056.0,1186287616.0,1959612416.0,28924841984.0,2968.0,2950.0
13-04 02:47:43,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1548328960.0,1186291712.0,1959612416.0,28924841984.0,3858.0,4430.0
13-04 02:47:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548496896.0,1186291712.0,1959612416.0,28924674048.0,4400.0,4938.0
13-04 02:47:45,0.833,0.083,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548709888.0,1186291712.0,1959612416.0,28924461056.0,21225.0,21124.0
13-04 02:47:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548701696.0,1186291712.0,1959612416.0,28924469248.0,3168.0,3131.0
13-04 02:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548701696.0,1186291712.0,1959612416.0,28924469248.0,4885.0,4536.0
13-04 02:47:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1548701696.0,1186291712.0,1959612416.0,28924469248.0,4801.0,4141.0
13-04 02:47:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1548701696.0,1186295808.0,1959608320.0,28924469248.0,4053.0,4119.0
13-04 02:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548697600.0,1186295808.0,1959612416.0,28924469248.0,3008.0,3042.0
13-04 02:47:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1548697600.0,1186295808.0,1959612416.0,28924469248.0,4068.0,4476.0
13-04 02:47:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548697600.0,1186295808.0,1959612416.0,28924469248.0,3378.0,3286.0
13-04 02:47:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548697600.0,1186295808.0,1959612416.0,28924469248.0,3133.0,3194.0
13-04 02:47:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1548693504.0,1186295808.0,1959616512.0,28924469248.0,3048.0,2621.0
13-04 02:47:55,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1548693504.0,1186299904.0,1959612416.0,28924469248.0,3193.0,3302.0
13-04 02:47:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548693504.0,1186299904.0,1959612416.0,28924469248.0,4761.0,4122.0
13-04 02:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548693504.0,1186299904.0,1959612416.0,28924469248.0,4008.0,4567.0
13-04 02:47:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1548693504.0,1186299904.0,1959612416.0,28924469248.0,5283.0,5186.0
13-04 02:47:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1548689408.0,1186299904.0,1959616512.0,28924469248.0,3732.0,3758.0
13-04 02:48:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548689408.0,1186299904.0,1959616512.0,28924469248.0,4046.0,4487.0
13-04 02:48:01,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1548685312.0,1186304000.0,1959616512.0,28924469248.0,2695.0,2051.0
13-04 02:48:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548685312.0,1186304000.0,1959616512.0,28924469248.0,2579.0,2182.0
13-04 02:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548685312.0,1186304000.0,1959616512.0,28924469248.0,2921.0,2593.0
13-04 02:48:04,0.249,0.249,99.418,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1549529088.0,1186304000.0,1959620608.0,28923621376.0,6266.0,5905.0
13-04 02:48:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549189120.0,1186304000.0,1959620608.0,28923961344.0,21401.0,21033.0
13-04 02:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549189120.0,1186304000.0,1959620608.0,28923961344.0,4898.0,4930.0
13-04 02:48:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,22018.0,22135.0
13-04 02:48:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,6092.0,5286.0
13-04 02:48:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,3358.0,2453.0
13-04 02:48:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,3828.0,3643.0
13-04 02:48:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,3299.0,2386.0
13-04 02:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,4103.0,4003.0
13-04 02:48:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,4364.0,5010.0
13-04 02:48:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,3944.0,3597.0
13-04 02:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,21154.0,21366.0
13-04 02:48:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,3294.0,3397.0
13-04 02:48:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,2670.0,2075.0
13-04 02:48:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,2619.0,2273.0
13-04 02:48:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1549172736.0,1186316288.0,1959624704.0,28923961344.0,4134.0,4797.0
13-04 02:48:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549172736.0,1186316288.0,1959624704.0,28923961344.0,3714.0,3754.0
13-04 02:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549172736.0,1186316288.0,1959624704.0,28923961344.0,2937.0,3016.0
13-04 02:48:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1549172736.0,1186316288.0,1959624704.0,28923961344.0,2390.0,2025.0
13-04 02:48:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1549172736.0,1186316288.0,1959624704.0,28923961344.0,2254.0,1781.0
13-04 02:48:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1548263424.0,1186316288.0,1959624704.0,28924870656.0,5157.0,6266.0
13-04 02:48:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1548414976.0,1186320384.0,1959624704.0,28924715008.0,2864.0,2233.0
13-04 02:48:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1548414976.0,1186320384.0,1959624704.0,28924715008.0,2651.0,2211.0
13-04 02:48:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548414976.0,1186320384.0,1959624704.0,28924715008.0,3812.0,4256.0
13-04 02:48:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1548414976.0,1186320384.0,1959624704.0,28924715008.0,3858.0,4497.0
13-04 02:48:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548414976.0,1186320384.0,1959624704.0,28924715008.0,3014.0,2506.0
13-04 02:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548410880.0,1186320384.0,1959628800.0,28924715008.0,2679.0,2315.0
13-04 02:48:31,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1548406784.0,1186324480.0,1959628800.0,28924715008.0,3591.0,4117.0
13-04 02:48:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548406784.0,1186324480.0,1959628800.0,28924715008.0,3234.0,3355.0
13-04 02:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548406784.0,1186324480.0,1959628800.0,28924715008.0,3082.0,2688.0
13-04 02:48:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548406784.0,1186324480.0,1959628800.0,28924715008.0,2419.0,2091.0
13-04 02:48:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548406784.0,1186324480.0,1959628800.0,28924715008.0,5060.0,6616.0
13-04 02:48:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548402688.0,1186324480.0,1959632896.0,28924715008.0,2851.0,2393.0
13-04 02:48:37,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,2604.0,2075.0
13-04 02:48:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,4887.0,4481.0
13-04 02:48:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,3736.0,3790.0
13-04 02:48:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,3698.0,4362.0
13-04 02:48:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,2529.0,1973.0
13-04 02:48:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,4019.0,4591.0
13-04 02:48:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1548394496.0,1186332672.0,1959632896.0,28924715008.0,4249.0,4822.0
13-04 02:48:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1549029376.0,1186332672.0,1959632896.0,28924080128.0,2619.0,2273.0
13-04 02:48:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548902400.0,1186332672.0,1959632896.0,28924207104.0,19881.0,19454.0
13-04 02:48:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548902400.0,1186332672.0,1959632896.0,28924207104.0,3434.0,3537.0
13-04 02:48:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548902400.0,1186332672.0,1959632896.0,28924207104.0,2724.0,2327.0
13-04 02:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548902400.0,1186332672.0,1959632896.0,28924207104.0,4176.0,4978.0
13-04 02:48:49,0.083,0.250,99.584,0.083,0.0,0.0,0.0,73728.0,0.0,7.0,1548902400.0,1186336768.0,1959628800.0,28924207104.0,5940.0,6442.0
13-04 02:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548894208.0,1186336768.0,1959636992.0,28924207104.0,3328.0,3489.0
13-04 02:48:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1548894208.0,1186336768.0,1959636992.0,28924207104.0,2703.0,2204.0
13-04 02:48:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548767232.0,1186336768.0,1959636992.0,28924334080.0,3228.0,3330.0
13-04 02:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548767232.0,1186336768.0,1959636992.0,28924334080.0,3541.0,3672.0
13-04 02:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1548767232.0,1186336768.0,1959636992.0,28924334080.0,2645.0,2224.0
13-04 02:48:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1548763136.0,1186340864.0,1959636992.0,28924334080.0,2615.0,2058.0
13-04 02:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548763136.0,1186340864.0,1959636992.0,28924334080.0,4840.0,4355.0
13-04 02:48:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548763136.0,1186340864.0,1959636992.0,28924334080.0,5160.0,6710.0
13-04 02:48:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1548763136.0,1186340864.0,1959636992.0,28924334080.0,5482.0,5771.0
13-04 02:48:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548767232.0,1186340864.0,1959632896.0,28924334080.0,3032.0,3111.0
13-04 02:49:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548763136.0,1186340864.0,1959636992.0,28924334080.0,2800.0,2295.0
13-04 02:49:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1548759040.0,1186344960.0,1959636992.0,28924334080.0,2735.0,2058.0
13-04 02:49:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548759040.0,1186344960.0,1959636992.0,28924334080.0,3465.0,3512.0
13-04 02:49:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548759040.0,1186344960.0,1959636992.0,28924334080.0,3047.0,2597.0
13-04 02:49:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549053952.0,1186344960.0,1959636992.0,28924039168.0,4118.0,3828.0
13-04 02:49:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549012992.0,1186344960.0,1959636992.0,28924080128.0,5242.0,4412.0
13-04 02:49:06,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1549012992.0,1186349056.0,1959632896.0,28924080128.0,5486.0,6273.0
13-04 02:49:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549000704.0,1186349056.0,1959645184.0,28924080128.0,3852.0,3530.0
13-04 02:49:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549000704.0,1186349056.0,1959645184.0,28924080128.0,6640.0,6493.0
13-04 02:49:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549000704.0,1186349056.0,1959645184.0,28924080128.0,3228.0,2390.0
13-04 02:49:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549000704.0,1186349056.0,1959645184.0,28924080128.0,4410.0,4028.0
13-04 02:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549000704.0,1186349056.0,1959645184.0,28924080128.0,3199.0,2324.0
13-04 02:49:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,21717.0,21774.0
13-04 02:49:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,4505.0,4208.0
13-04 02:49:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,4608.0,5627.0
13-04 02:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,20120.0,19627.0
13-04 02:49:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,3334.0,3446.0
13-04 02:49:17,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,3158.0,3154.0
13-04 02:49:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1548992512.0,1186357248.0,1959645184.0,28924080128.0,2868.0,2638.0
13-04 02:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1548992512.0,1186357248.0,1959645184.0,28924080128.0,4481.0,3930.0
13-04 02:49:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548992512.0,1186357248.0,1959645184.0,28924080128.0,3787.0,4470.0
13-04 02:49:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548992512.0,1186357248.0,1959645184.0,28924080128.0,2554.0,2054.0
13-04 02:49:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1548996608.0,1186357248.0,1959641088.0,28924080128.0,4219.0,4772.0
13-04 02:49:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548988416.0,1186357248.0,1959649280.0,28924080128.0,3736.0,3792.0
13-04 02:49:24,0.083,0.167,99.666,0.083,0.0,0.0,0.0,57344.0,0.0,5.0,1549541376.0,1186361344.0,1959645184.0,28923527168.0,3993.0,4546.0
13-04 02:49:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549238272.0,1186361344.0,1959649280.0,28923826176.0,20120.0,19553.0
13-04 02:49:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549238272.0,1186361344.0,1959649280.0,28923826176.0,2550.0,2158.0
13-04 02:49:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549238272.0,1186361344.0,1959649280.0,28923826176.0,3228.0,3216.0
13-04 02:49:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1549230080.0,1186361344.0,1959649280.0,28923834368.0,3238.0,2896.0
13-04 02:49:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1549225984.0,1186361344.0,1959653376.0,28923834368.0,3812.0,4320.0
13-04 02:49:30,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549225984.0,1186365440.0,1959649280.0,28923834368.0,3234.0,3355.0
13-04 02:49:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549225984.0,1186365440.0,1959649280.0,28923834368.0,3324.0,3177.0
13-04 02:49:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549225984.0,1186365440.0,1959649280.0,28923834368.0,3898.0,4547.0
13-04 02:49:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549225984.0,1186365440.0,1959649280.0,28923834368.0,2726.0,2303.0
13-04 02:49:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549230080.0,1186365440.0,1959645184.0,28923834368.0,2880.0,2459.0
13-04 02:49:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549225984.0,1186365440.0,1959649280.0,28923834368.0,2908.0,2951.0
13-04 02:49:36,0.0,0.083,99.667,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,1549221888.0,1186369536.0,1959649280.0,28923834368.0,3265.0,3331.0
13-04 02:49:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549221888.0,1186369536.0,1959649280.0,28923834368.0,3168.0,3174.0
13-04 02:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549221888.0,1186369536.0,1959649280.0,28923834368.0,5113.0,5245.0
13-04 02:49:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549221888.0,1186369536.0,1959649280.0,28923834368.0,2761.0,2460.0
13-04 02:49:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549217792.0,1186369536.0,1959653376.0,28923834368.0,3988.0,4549.0
13-04 02:49:41,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1549217792.0,1186373632.0,1959649280.0,28923834368.0,2354.0,1872.0
13-04 02:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549213696.0,1186373632.0,1959653376.0,28923834368.0,3354.0,3439.0
13-04 02:49:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549209600.0,1186373632.0,1959657472.0,28923834368.0,3358.0,3335.0
13-04 02:49:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549758464.0,1186373632.0,1959657472.0,28923285504.0,3897.0,4051.0
13-04 02:49:45,0.583,0.167,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549590528.0,1186373632.0,1959657472.0,28923453440.0,20960.0,20920.0
13-04 02:49:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549590528.0,1186373632.0,1959657472.0,28923453440.0,3073.0,3195.0
13-04 02:49:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,2534.0,2166.0
13-04 02:49:48,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,3534.0,3627.0
13-04 02:49:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,4424.0,5050.0
13-04 02:49:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,2519.0,2182.0
13-04 02:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,2314.0,1823.0
13-04 02:49:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,4008.0,4609.0
13-04 02:49:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1549582336.0,1186381824.0,1959657472.0,28923453440.0,3742.0,4244.0
13-04 02:49:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1549582336.0,1186381824.0,1959657472.0,28923453440.0,3000.0,2543.0
13-04 02:49:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549582336.0,1186381824.0,1959657472.0,28923453440.0,3551.0,3653.0
13-04 02:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549582336.0,1186381824.0,1959657472.0,28923453440.0,2550.0,2158.0
13-04 02:49:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549565952.0,1186381824.0,1959657472.0,28923469824.0,2349.0,1876.0
13-04 02:49:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1549565952.0,1186381824.0,1959657472.0,28923469824.0,3922.0,4586.0
13-04 02:49:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,81920.0,0.0,7.0,1549561856.0,1186385920.0,1959657472.0,28923469824.0,3092.0,3058.0
13-04 02:50:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549561856.0,1186385920.0,1959657472.0,28923469824.0,4922.0,5203.0
13-04 02:50:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549574144.0,1186385920.0,1959661568.0,28923453440.0,3072.0,2141.0
13-04 02:50:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549574144.0,1186385920.0,1959661568.0,28923453440.0,4208.0,4746.0
13-04 02:50:03,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549574144.0,1186385920.0,1959661568.0,28923453440.0,2704.0,2166.0
13-04 02:50:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549742080.0,1186385920.0,1959661568.0,28923285504.0,3802.0,3169.0
13-04 02:50:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549578240.0,1186390016.0,1959661568.0,28923445248.0,3913.0,3534.0
13-04 02:50:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549578240.0,1186390016.0,1959661568.0,28923445248.0,4542.0,4853.0
13-04 02:50:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549570048.0,1186390016.0,1959661568.0,28923453440.0,3199.0,2324.0
13-04 02:50:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549570048.0,1186390016.0,1959661568.0,28923453440.0,6127.0,5959.0
13-04 02:50:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549570048.0,1186390016.0,1959661568.0,28923453440.0,3516.0,2849.0
13-04 02:50:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549565952.0,1186390016.0,1959665664.0,28923453440.0,5038.0,5179.0
13-04 02:50:11,0.167,0.250,99.500,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1549557760.0,1186398208.0,1959665664.0,28923453440.0,4696.0,4796.0
13-04 02:50:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549557760.0,1186398208.0,1959665664.0,28923453440.0,4263.0,4135.0
13-04 02:50:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549553664.0,1186398208.0,1959669760.0,28923453440.0,3393.0,2519.0
13-04 02:50:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549553664.0,1186398208.0,1959669760.0,28923453440.0,2956.0,2746.0
13-04 02:50:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549553664.0,1186398208.0,1959669760.0,28923453440.0,21343.0,21838.0
13-04 02:50:16,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1549553664.0,1186402304.0,1959665664.0,28923453440.0,3405.0,3470.0
13-04 02:50:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549549568.0,1186402304.0,1959669760.0,28923453440.0,3258.0,3245.0
13-04 02:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549549568.0,1186402304.0,1959669760.0,28923453440.0,2640.0,2228.0
13-04 02:50:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549549568.0,1186402304.0,1959669760.0,28923453440.0,2981.0,2597.0
13-04 02:50:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549549568.0,1186402304.0,1959669760.0,28923453440.0,3954.0,4522.0
13-04 02:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549549568.0,1186402304.0,1959669760.0,28923453440.0,3289.0,3285.0
13-04 02:50:22,0.167,0.333,99.334,0.167,0.0,0.0,0.0,81920.0,0.0,8.0,1549447168.0,1186406400.0,1959673856.0,28923547648.0,2779.0,2340.0
13-04 02:50:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549418496.0,1186406400.0,1959669760.0,28923580416.0,3562.0,4118.0
13-04 02:50:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1549586432.0,1186406400.0,1959669760.0,28923412480.0,3058.0,2799.0
13-04 02:50:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549426688.0,1186406400.0,1959669760.0,28923572224.0,3008.0,3040.0
13-04 02:50:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549426688.0,1186406400.0,1959669760.0,28923572224.0,3388.0,3531.0
13-04 02:50:27,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549426688.0,1186406400.0,1959669760.0,28923572224.0,2968.0,2926.0
13-04 02:50:28,0.083,0.167,99.584,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,1549422592.0,1186410496.0,1959669760.0,28923572224.0,3434.0,3538.0
13-04 02:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1549422592.0,1186410496.0,1959669760.0,28923572224.0,3541.0,3736.0
13-04 02:50:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549414400.0,1186410496.0,1959669760.0,28923580416.0,2800.0,2295.0
13-04 02:50:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549414400.0,1186410496.0,1959669760.0,28923580416.0,4123.0,4510.0
13-04 02:50:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549414400.0,1186410496.0,1959669760.0,28923580416.0,3073.0,3259.0
13-04 02:50:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549410304.0,1186410496.0,1959673856.0,28923580416.0,2443.0,1980.0
13-04 02:50:34,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1549406208.0,1186414592.0,1959673856.0,28923580416.0,2958.0,2708.0
13-04 02:50:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549406208.0,1186414592.0,1959673856.0,28923580416.0,3224.0,3154.0
13-04 02:50:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549406208.0,1186414592.0,1959673856.0,28923580416.0,3620.0,3555.0
13-04 02:50:37,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549406208.0,1186414592.0,1959673856.0,28923580416.0,4245.0,5353.0
13-04 02:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549406208.0,1186414592.0,1959673856.0,28923580416.0,5264.0,5277.0
13-04 02:50:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549402112.0,1186414592.0,1959677952.0,28923580416.0,2792.0,2436.0
13-04 02:50:40,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1549402112.0,1186418688.0,1959673856.0,28923580416.0,3173.0,3285.0
13-04 02:50:41,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1549402112.0,1186418688.0,1959673856.0,28923580416.0,3137.0,3199.0
13-04 02:50:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549398016.0,1186418688.0,1959677952.0,28923580416.0,2580.0,2120.0
13-04 02:50:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1549398016.0,1186418688.0,1959677952.0,28923580416.0,3203.0,3133.0
13-04 02:50:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549692928.0,1186418688.0,1959677952.0,28923285504.0,4265.0,5018.0
13-04 02:50:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549651968.0,1186418688.0,1959677952.0,28923326464.0,37599.0,37169.0
13-04 02:50:46,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1549643776.0,1186426880.0,1959677952.0,28923326464.0,4174.0,4635.0
13-04 02:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549643776.0,1186426880.0,1959677952.0,28923326464.0,2444.0,2008.0
13-04 02:50:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549643776.0,1186426880.0,1959677952.0,28923326464.0,2719.0,2432.0
13-04 02:50:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549643776.0,1186426880.0,1959677952.0,28923326464.0,3709.0,3877.0
13-04 02:50:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549643776.0,1186426880.0,1959677952.0,28923326464.0,3294.0,3398.0
13-04 02:50:51,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1549643776.0,1186430976.0,1959673856.0,28923326464.0,2644.0,2124.0
13-04 02:50:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549639680.0,1186430976.0,1959677952.0,28923326464.0,3454.0,3595.0
13-04 02:50:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549639680.0,1186430976.0,1959677952.0,28923326464.0,4305.0,5329.0
13-04 02:50:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549635584.0,1186430976.0,1959682048.0,28923326464.0,3897.0,4102.0
13-04 02:50:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549635584.0,1186430976.0,1959682048.0,28923326464.0,2343.0,1889.0
13-04 02:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549635584.0,1186430976.0,1959682048.0,28923326464.0,20322.0,19912.0
13-04 02:50:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,2422.0,1836.0
13-04 02:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,3452.0,4405.0
13-04 02:50:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,3801.0,3857.0
13-04 02:51:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,2580.0,2186.0
13-04 02:51:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,3562.0,4054.0
13-04 02:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,3660.0,3669.0
13-04 02:51:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1549627392.0,1186439168.0,1959682048.0,28923326464.0,3158.0,3087.0
13-04 02:51:04,0.167,0.084,99.749,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1549754368.0,1186439168.0,1959682048.0,28923199488.0,21570.0,20941.0
13-04 02:51:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549635584.0,1186439168.0,1959682048.0,28923318272.0,3882.0,3559.0
13-04 02:51:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549635584.0,1186439168.0,1959682048.0,28923318272.0,3403.0,2721.0
13-04 02:51:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549627392.0,1186439168.0,1959682048.0,28923326464.0,3882.0,3492.0
13-04 02:51:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549627392.0,1186439168.0,1959682048.0,28923326464.0,5945.0,5786.0
13-04 02:51:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1549623296.0,1186443264.0,1959682048.0,28923326464.0,5080.0,5341.0
13-04 02:51:10,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1549619200.0,1186443264.0,1959686144.0,28923326464.0,4312.0,4118.0
13-04 02:51:11,0.334,0.0,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549619200.0,1186443264.0,1959686144.0,28923326464.0,3388.0,2523.0
13-04 02:51:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549619200.0,1186443264.0,1959686144.0,28923326464.0,4458.0,4255.0
13-04 02:51:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549619200.0,1186443264.0,1959686144.0,28923326464.0,3098.0,3111.0
13-04 02:51:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549615104.0,1186443264.0,1959690240.0,28923326464.0,3284.0,2932.0
13-04 02:51:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,20779.0,20722.0
13-04 02:51:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,3405.0,3472.0
13-04 02:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,4012.0,4436.0
13-04 02:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,3394.0,3422.0
13-04 02:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,3862.0,3905.0
13-04 02:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,2514.0,2186.0
13-04 02:51:21,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1549602816.0,1186455552.0,1959690240.0,28923326464.0,2343.0,1889.0
13-04 02:51:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1549602816.0,1186455552.0,1959690240.0,28923326464.0,4082.0,4749.0
13-04 02:51:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549602816.0,1186455552.0,1959690240.0,28923326464.0,3163.0,3179.0
13-04 02:51:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1549770752.0,1186455552.0,1959690240.0,28923158528.0,3068.0,2791.0
13-04 02:51:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549737984.0,1186455552.0,1959690240.0,28923191296.0,4072.0,4478.0
13-04 02:51:26,0.084,0.0,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1549733888.0,1186459648.0,1959690240.0,28923191296.0,20618.0,20790.0
13-04 02:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549729792.0,1186459648.0,1959694336.0,28923191296.0,2444.0,1942.0
13-04 02:51:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1549729792.0,1186459648.0,1959694336.0,28923191296.0,5385.0,5506.0
13-04 02:51:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549729792.0,1186459648.0,1959694336.0,28923191296.0,3072.0,2586.0
13-04 02:51:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549729792.0,1186459648.0,1959694336.0,28923191296.0,2700.0,2270.0
13-04 02:51:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549729792.0,1186459648.0,1959694336.0,28923191296.0,3822.0,4277.0
13-04 02:51:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,4019.0,4592.0
13-04 02:51:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,2804.0,2257.0
13-04 02:51:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,4326.0,5059.0
13-04 02:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,2283.0,1847.0
13-04 02:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,3560.0,3579.0
13-04 02:51:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,20128.0,19577.0
13-04 02:51:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,5441.0,5537.0
13-04 02:51:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,7.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,3657.0,4082.0
13-04 02:51:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,2796.0,2547.0
13-04 02:51:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,3258.0,3245.0
13-04 02:51:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,3434.0,3652.0
13-04 02:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,3069.0,3046.0
13-04 02:51:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1549926400.0,1186471936.0,1959694336.0,28922982400.0,2651.0,2211.0
13-04 02:51:45,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549701120.0,1186471936.0,1959702528.0,28923199488.0,21943.0,22395.0
13-04 02:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549701120.0,1186471936.0,1959702528.0,28923199488.0,3044.0,3194.0
13-04 02:51:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549701120.0,1186471936.0,1959702528.0,28923199488.0,3444.0,3394.0
13-04 02:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549701120.0,1186471936.0,1959702528.0,28923199488.0,3418.0,3647.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549701120.0,1186471936.0,1959702528.0,28923199488.0,3264.0,3201.0
13-04 02:51:50,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,3250.0,2841.0
13-04 02:51:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,3132.0,3203.0
13-04 02:51:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,3400.0,3380.0
13-04 02:51:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,2709.0,2191.0
13-04 02:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,8.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,3299.0,3392.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,3601.0,3675.0
13-04 02:51:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1549688832.0,1186484224.0,1959702528.0,28923199488.0,4079.0,4632.0
13-04 02:51:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549688832.0,1186484224.0,1959702528.0,28923199488.0,3098.0,3112.0
13-04 02:51:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549688832.0,1186484224.0,1959702528.0,28923199488.0,5514.0,5511.0
13-04 02:51:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,1549688832.0,1186484224.0,1959702528.0,28923199488.0,3198.0,3137.0
13-04 02:52:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549688832.0,1186484224.0,1959702528.0,28923199488.0,3183.0,2879.0
13-04 02:52:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1549688832.0,1186488320.0,1959698432.0,28923199488.0,3132.0,3201.0
13-04 02:52:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549684736.0,1186488320.0,1959702528.0,28923199488.0,3294.0,3398.0
13-04 02:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549684736.0,1186488320.0,1959702528.0,28923199488.0,2469.0,1960.0
13-04 02:52:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549254656.0,1186488320.0,1959702528.0,28923629568.0,4218.0,3984.0
13-04 02:52:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549443072.0,1186488320.0,1959706624.0,28923437056.0,5200.0,5491.0
13-04 02:52:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549443072.0,1186488320.0,1959706624.0,28923437056.0,6126.0,5692.0
13-04 02:52:07,3.833,1.667,94.333,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1570521088.0,1186492416.0,1959706624.0,28902354944.0,100676.0,96189.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-kafka-slave-38.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-38",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,0.184,0.129,99.668,0.005,0.0,0.014,2017.286,356113.426,0.358,1.853,1539735552.0,1202270208.0,1914142720.0,28962926592.0,0.0,0.0
13-04 02:31:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1540653056.0,1202270208.0,1914142720.0,28962009088.0,2820.0,2578.0
13-04 02:31:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1540636672.0,1202270208.0,1914142720.0,28962025472.0,17948.0,18434.0
13-04 02:31:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540763648.0,1202270208.0,1914142720.0,28961898496.0,4108.0,4591.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1540763648.0,1202270208.0,1914142720.0,28961898496.0,17264.0,17705.0
13-04 02:31:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540759552.0,1202270208.0,1914146816.0,28961898496.0,2514.0,2186.0
13-04 02:31:21,0.167,0.0,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1540759552.0,1202270208.0,1914146816.0,28961898496.0,3724.0,2124.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540759552.0,1202270208.0,1914146816.0,28961898496.0,3844.0,2890.0
13-04 02:31:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540759552.0,1202270208.0,1914146816.0,28961898496.0,3343.0,3106.0
13-04 02:31:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1540886528.0,1202270208.0,1914146816.0,28961771520.0,4008.0,4436.0
13-04 02:31:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540878336.0,1202270208.0,1914146816.0,28961779712.0,3165.0,3110.0
13-04 02:31:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1540878336.0,1202270208.0,1914146816.0,28961779712.0,4008.0,4633.0
13-04 02:31:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541296128.0,1202274304.0,1914146816.0,28961357824.0,5320.0,4781.0
13-04 02:31:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541263360.0,1202274304.0,1914146816.0,28961390592.0,3494.0,3537.0
13-04 02:31:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1541263360.0,1202274304.0,1914146816.0,28961390592.0,2604.0,2033.0
13-04 02:31:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541263360.0,1202274304.0,1914146816.0,28961390592.0,16119.0,15677.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1541263360.0,1202274304.0,1914146816.0,28961390592.0,2504.0,1942.0
13-04 02:31:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541255168.0,1202274304.0,1914146816.0,28961398784.0,4386.0,5022.0
13-04 02:31:33,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,4632.0,5516.0
13-04 02:31:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,3520.0,3488.0
13-04 02:31:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,3218.0,3124.0
13-04 02:31:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,2700.0,2228.0
13-04 02:31:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,3179.0,2688.0
13-04 02:31:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,3066.0,2501.0
13-04 02:31:39,0.083,0.167,99.584,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1541246976.0,1202282496.0,1914146816.0,28961398784.0,3812.0,4280.0
13-04 02:31:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541246976.0,1202282496.0,1914146816.0,28961398784.0,3948.0,4565.0
13-04 02:31:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541242880.0,1202282496.0,1914150912.0,28961398784.0,2538.0,1980.0
13-04 02:31:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541242880.0,1202282496.0,1914150912.0,28961398784.0,3706.0,3981.0
13-04 02:31:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541238784.0,1202282496.0,1914155008.0,28961398784.0,3746.0,4256.0
13-04 02:31:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541238784.0,1202282496.0,1914155008.0,28961398784.0,2685.0,2302.0
13-04 02:31:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541234688.0,1202286592.0,1914155008.0,28961398784.0,2544.0,2033.0
13-04 02:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1541234688.0,1202286592.0,1914155008.0,28961398784.0,3494.0,3579.0
13-04 02:31:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541537792.0,1202286592.0,1914155008.0,28961095680.0,17589.0,18138.0
13-04 02:31:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541488640.0,1202286592.0,1914155008.0,28961144832.0,2619.0,2273.0
13-04 02:31:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541455872.0,1202286592.0,1914155008.0,28961177600.0,3057.0,3034.0
13-04 02:31:50,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541439488.0,1202286592.0,1914155008.0,28961193984.0,4248.0,4839.0
13-04 02:31:51,0.083,0.083,99.583,0.250,0.0,0.0,0.0,32768.0,0.0,4.0,1541419008.0,1202290688.0,1914155008.0,28961210368.0,3218.0,3195.0
13-04 02:31:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541435392.0,1202290688.0,1914155008.0,28961193984.0,2797.0,2613.0
13-04 02:31:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541435392.0,1202290688.0,1914155008.0,28961193984.0,3303.0,3357.0
13-04 02:31:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1541435392.0,1202290688.0,1914155008.0,28961193984.0,3208.0,4133.0
13-04 02:31:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541435392.0,1202290688.0,1914155008.0,28961193984.0,4810.0,4268.0
13-04 02:31:56,0.501,0.167,99.332,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1544482816.0,1202290688.0,1914155008.0,28958146560.0,2840.0,2410.0
13-04 02:31:57,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1545748480.0,1202294784.0,1914155008.0,28956876800.0,5557.0,5704.0
13-04 02:31:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545748480.0,1202294784.0,1914155008.0,28956876800.0,3401.0,3357.0
13-04 02:31:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1545744384.0,1202294784.0,1914159104.0,28956876800.0,3358.0,3204.0
13-04 02:32:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545744384.0,1202294784.0,1914159104.0,28956876800.0,4068.0,4583.0
13-04 02:32:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1545744384.0,1202294784.0,1914159104.0,28956876800.0,2469.0,1960.0
13-04 02:32:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545744384.0,1202294784.0,1914159104.0,28956876800.0,2545.0,2133.0
13-04 02:32:03,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1545740288.0,1202298880.0,1914159104.0,28956876800.0,4123.0,4816.0
13-04 02:32:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1545740288.0,1202298880.0,1914159104.0,28956876800.0,3463.0,2763.0
13-04 02:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545740288.0,1202298880.0,1914159104.0,28956876800.0,3528.0,2663.0
13-04 02:32:06,0.333,0.250,99.417,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1546121216.0,1202298880.0,1914159104.0,28956495872.0,46938.0,7576.0
13-04 02:32:07,1.168,0.250,98.582,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,1550368768.0,1202298880.0,1914208256.0,28952199168.0,12998.0,10441.0
13-04 02:32:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1550299136.0,1202298880.0,1914212352.0,28952264704.0,5052.0,3966.0
13-04 02:32:09,0.167,0.167,99.500,0.167,0.0,0.0,0.0,61440.0,0.0,5.0,1550295040.0,1202302976.0,1914212352.0,28952264704.0,6204.0,5762.0
13-04 02:32:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1550422016.0,1202302976.0,1914212352.0,28952137728.0,4657.0,3105.0
13-04 02:32:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1548926976.0,1202302976.0,1914212352.0,28953632768.0,4661.0,3320.0
13-04 02:32:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548894208.0,1202302976.0,1914216448.0,28953661440.0,5460.0,4425.0
13-04 02:32:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548894208.0,1202302976.0,1914216448.0,28953661440.0,5220.0,3996.0
13-04 02:32:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548890112.0,1202302976.0,1914220544.0,28953661440.0,3836.0,2723.0
13-04 02:32:15,0.750,0.083,99.083,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1548886016.0,1202307072.0,1914220544.0,28953661440.0,5191.0,5234.0
13-04 02:32:16,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549012992.0,1202307072.0,1914220544.0,28953534464.0,6452.0,7265.0
13-04 02:32:17,0.251,0.084,99.666,0.0,0.0,0.0,0.0,172032.0,0.0,40.0,1549012992.0,1202307072.0,1914220544.0,28953534464.0,62258.0,46410.0
13-04 02:32:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1533456384.0,1202307072.0,1914236928.0,28969074688.0,26347.0,18074.0
13-04 02:32:19,0.584,0.083,99.333,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1533431808.0,1202307072.0,1914245120.0,28969091072.0,21958.0,17933.0
13-04 02:32:20,0.251,0.084,99.666,0.0,0.0,0.0,0.0,147456.0,0.0,37.0,1533423616.0,1202307072.0,1914245120.0,28969099264.0,60117.0,46831.0
13-04 02:32:21,0.167,0.083,99.583,0.167,0.0,0.0,0.0,40960.0,0.0,6.0,1533390848.0,1202315264.0,1914523648.0,28968845312.0,39831.0,21794.0
13-04 02:32:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1533378560.0,1202315264.0,1914535936.0,28968845312.0,21737.0,18758.0
13-04 02:32:23,0.249,0.333,99.418,0.0,0.0,0.0,0.0,57344.0,0.0,17.0,1533378560.0,1202315264.0,1914535936.0,28968845312.0,36563.0,36045.0
13-04 02:32:24,0.250,0.0,99.750,0.0,0.0,0.0,0.0,126976.0,0.0,26.0,1533366272.0,1202315264.0,1914548224.0,28968845312.0,63793.0,37121.0
13-04 02:32:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1533480960.0,1202315264.0,1914560512.0,28968718336.0,18917.0,19420.0
13-04 02:32:26,0.167,0.083,99.583,0.167,0.0,0.0,0.0,110592.0,0.0,9.0,1533480960.0,1202315264.0,1914560512.0,28968718336.0,23182.0,18590.0
13-04 02:32:27,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1534251008.0,1202315264.0,1914560512.0,28967948288.0,20659.0,20342.0
13-04 02:32:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1534251008.0,1202315264.0,1914560512.0,28967948288.0,18440.0,20502.0
13-04 02:32:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1534251008.0,1202315264.0,1914560512.0,28967948288.0,16342.0,13942.0
13-04 02:32:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1534251008.0,1202315264.0,1914560512.0,28967948288.0,4596.0,4057.0
13-04 02:32:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1534246912.0,1202315264.0,1914564608.0,28967948288.0,4732.0,4119.0
13-04 02:32:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1534242816.0,1202319360.0,1914564608.0,28967948288.0,6429.0,7293.0
13-04 02:32:33,1.586,0.250,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1534808064.0,1202319360.0,1915904000.0,28966043648.0,1845568.0,77796.0
13-04 02:32:34,3.005,0.167,96.745,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,1538408448.0,1202319360.0,1918009344.0,28960337920.0,2168266.0,102378.0
13-04 02:32:35,2.343,0.167,97.490,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1544400896.0,1202319360.0,1919889408.0,28952465408.0,2156309.0,106886.0
13-04 02:32:36,3.833,0.167,95.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1559085056.0,1202319360.0,1921777664.0,28935892992.0,2146623.0,106312.0
13-04 02:32:37,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556623360.0,1202319360.0,1923665920.0,28936466432.0,2165919.0,103786.0
13-04 02:32:38,0.167,0.251,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1556635648.0,1202323456.0,1925365760.0,28934750208.0,2158935.0,105402.0
13-04 02:32:39,0.836,0.167,98.913,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1556353024.0,1202323456.0,1927241728.0,28933156864.0,2158055.0,109173.0
13-04 02:32:40,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1556774912.0,1202323456.0,1928880128.0,28931096576.0,2158040.0,107076.0
13-04 02:32:41,0.753,0.167,98.913,0.0,0.0,0.167,0.0,16183296.0,0.0,28.0,1549979648.0,1202323456.0,1931186176.0,28935585792.0,2156495.0,104023.0
13-04 02:32:42,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1550213120.0,1202323456.0,1933119488.0,28933419008.0,2154486.0,102455.0
13-04 02:32:43,1.082,0.333,98.418,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1550155776.0,1202323456.0,1934987264.0,28931608576.0,2156000.0,107150.0
13-04 02:32:44,0.918,0.334,98.414,0.167,0.0,0.167,0.0,118784.0,0.0,10.0,1550540800.0,1202327552.0,1936502784.0,28929703936.0,2144813.0,103363.0
13-04 02:32:45,0.667,0.333,98.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1550467072.0,1202327552.0,1938767872.0,28927512576.0,2170864.0,112339.0
13-04 02:32:46,0.501,0.334,99.082,0.0,0.0,0.083,0.0,32768.0,0.0,8.0,1550548992.0,1202327552.0,1940209664.0,28925988864.0,2157326.0,107162.0
13-04 02:32:47,0.419,0.168,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1551048704.0,1202327552.0,1942564864.0,28923133952.0,2175994.0,124308.0
13-04 02:32:48,0.919,0.167,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1551343616.0,1202327552.0,1944428544.0,28920975360.0,2159179.0,106671.0
13-04 02:32:49,0.334,0.167,99.331,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1551085568.0,1202327552.0,1946370048.0,28919291904.0,2157551.0,103859.0
13-04 02:32:50,0.417,0.334,98.916,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1551265792.0,1202335744.0,1948213248.0,28917260288.0,2156013.0,105605.0
13-04 02:32:51,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1550872576.0,1202335744.0,1950105600.0,28915761152.0,2145927.0,106429.0
13-04 02:32:52,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1550888960.0,1202335744.0,1951985664.0,28913864704.0,2173318.0,120780.0
13-04 02:32:53,2.752,0.167,96.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1563402240.0,1202335744.0,1953894400.0,28899442688.0,2166299.0,107798.0
13-04 02:32:54,0.334,0.251,99.331,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1563987968.0,1202335744.0,1955774464.0,28896976896.0,2158021.0,108941.0
13-04 02:32:55,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1564016640.0,1202335744.0,1957650432.0,28895072256.0,2175555.0,124130.0
13-04 02:32:56,1.424,0.335,98.074,0.084,0.0,0.084,0.0,40960.0,0.0,4.0,1560100864.0,1202339840.0,1959403520.0,28897230848.0,2159835.0,106668.0
13-04 02:32:57,3.088,0.083,96.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1560141824.0,1202339840.0,1961426944.0,28895166464.0,2160990.0,107395.0
13-04 02:32:58,3.425,0.167,96.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560154112.0,1202339840.0,1963286528.0,28893294592.0,2156698.0,104021.0
13-04 02:32:59,0.584,0.167,99.165,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,1560432640.0,1202339840.0,1964752896.0,28891549696.0,2084703.0,101701.0
13-04 02:33:00,0.585,0.167,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1560678400.0,1202339840.0,1966575616.0,28889481216.0,2154994.0,104402.0
13-04 02:33:01,0.252,0.084,99.329,0.252,0.0,0.084,0.0,36864.0,0.0,4.0,1560076288.0,1202339840.0,1969205248.0,28887453696.0,2230633.0,109536.0
13-04 02:33:02,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1560379392.0,1202339840.0,1970872320.0,28885483520.0,2146681.0,107471.0
13-04 02:33:03,1.839,0.084,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1560301568.0,1202339840.0,1972535296.0,28883898368.0,2168251.0,103897.0
13-04 02:33:04,3.592,0.084,96.324,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,1566347264.0,1202339840.0,1974648832.0,28875739136.0,2160549.0,108422.0
13-04 02:33:05,1.334,0.250,98.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1566478336.0,1202339840.0,1975947264.0,28874309632.0,2083836.0,101692.0
13-04 02:33:06,1.499,0.333,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1561362432.0,1202339840.0,1978445824.0,28876926976.0,2231390.0,110148.0
13-04 02:33:07,0.167,0.418,99.164,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1561862144.0,1202343936.0,1979977728.0,28874891264.0,2158993.0,108098.0
13-04 02:33:08,0.167,0.167,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1561980928.0,1202343936.0,1982205952.0,28872544256.0,2193434.0,151480.0
13-04 02:33:09,4.188,0.084,95.645,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1565372416.0,1202343936.0,1984081920.0,28867276800.0,2148938.0,107333.0
13-04 02:33:10,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1565249536.0,1202343936.0,1985982464.0,28865499136.0,2168564.0,103288.0
13-04 02:33:11,0.419,0.168,99.246,0.0,0.0,0.168,0.0,56823808.0,0.0,57.0,1565278208.0,1202343936.0,1987858432.0,28863594496.0,2158997.0,109145.0
13-04 02:33:12,0.084,0.251,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1565540352.0,1202343936.0,1989754880.0,28861435904.0,2158646.0,108456.0
13-04 02:33:13,0.167,0.251,99.332,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1565687808.0,1202348032.0,1991634944.0,28859404288.0,2158853.0,107690.0
13-04 02:33:14,0.334,0.250,99.249,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,1565904896.0,1202348032.0,1993134080.0,28857688064.0,2147368.0,104595.0
13-04 02:33:15,0.167,0.418,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1565724672.0,1202348032.0,1995407360.0,28855595008.0,2169651.0,107606.0
13-04 02:33:16,0.669,0.084,99.164,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1566019584.0,1202348032.0,1997303808.0,28853403648.0,2157726.0,104549.0
13-04 02:33:17,0.250,0.167,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1565843456.0,1202348032.0,1999257600.0,28851625984.0,2176686.0,127483.0
13-04 02:33:18,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1566265344.0,1202348032.0,2001088512.0,28849373184.0,2157351.0,103789.0
13-04 02:33:19,0.334,0.167,99.249,0.167,0.0,0.083,0.0,94208.0,0.0,8.0,1566023680.0,1202352128.0,2002976768.0,28847722496.0,2160104.0,104084.0
13-04 02:33:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1565892608.0,1202352128.0,2004918272.0,28845912064.0,2157753.0,105054.0
13-04 02:33:21,0.167,0.167,99.582,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,1566310400.0,1202352128.0,2006753280.0,28843659264.0,2159698.0,103212.0
13-04 02:33:22,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566449664.0,1202352128.0,2008645632.0,28841627648.0,2158885.0,104802.0
13-04 02:33:23,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566093312.0,1202352128.0,2010652672.0,28839976960.0,2146556.0,102385.0
13-04 02:33:24,0.417,0.333,99.083,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1566269440.0,1202352128.0,2012540928.0,28837912576.0,2169131.0,106561.0
13-04 02:33:25,0.334,0.250,99.249,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1566601216.0,1202360320.0,2014232576.0,28835880960.0,2159761.0,101331.0
13-04 02:33:26,0.921,0.084,98.996,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1566736384.0,1202360320.0,2016129024.0,28833849344.0,2157216.0,104969.0
13-04 02:33:27,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1567322112.0,1202360320.0,2018193408.0,28831199232.0,2159687.0,110892.0
13-04 02:33:28,0.250,0.334,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1567428608.0,1202360320.0,2020102144.0,28829184000.0,2158506.0,107993.0
13-04 02:33:29,0.334,0.167,99.415,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,1567444992.0,1202360320.0,2021990400.0,28827279360.0,2148681.0,103994.0
13-04 02:33:30,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1567461376.0,1202360320.0,2023911424.0,28825341952.0,2186130.0,119288.0
13-04 02:33:31,0.251,0.251,99.247,0.167,0.0,0.084,0.0,20480.0,0.0,3.0,1570648064.0,1202364416.0,2025766912.0,28820295680.0,2158817.0,103392.0
13-04 02:33:32,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1574854656.0,1202364416.0,2027655168.0,28814200832.0,2143701.0,100243.0
13-04 02:33:33,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1580986368.0,1202364416.0,2029334528.0,28806389760.0,2167792.0,105352.0
13-04 02:33:34,0.334,0.250,99.416,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1581363200.0,1202364416.0,2031431680.0,28803915776.0,2101947.0,100785.0
13-04 02:33:35,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1581678592.0,1202364416.0,2033274880.0,28801757184.0,2211346.0,106343.0
13-04 02:33:36,0.250,0.417,99.0,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,1581391872.0,1202364416.0,2035339264.0,28799979520.0,2071333.0,98389.0
13-04 02:33:37,0.250,0.417,99.249,0.0,0.0,0.083,0.0,0.0,0.0,1.0,1581457408.0,1202364416.0,2037465088.0,28797788160.0,2245347.0,111600.0
13-04 02:33:38,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1581838336.0,1202364416.0,2039115776.0,28795756544.0,2138347.0,105256.0
13-04 02:33:39,0.334,0.167,99.415,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,1581973504.0,1202364416.0,2041106432.0,28793630720.0,2181071.0,103150.0
13-04 02:33:40,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1581961216.0,1202364416.0,2043023360.0,28791726080.0,2156080.0,98455.0
13-04 02:33:41,0.334,0.251,99.248,0.0,0.0,0.167,0.0,56860672.0,0.0,57.0,1582104576.0,1202364416.0,2044911616.0,28789694464.0,2159036.0,104474.0
13-04 02:33:42,0.334,0.167,99.248,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1581748224.0,1202368512.0,2046787584.0,28788170752.0,2159216.0,107096.0
13-04 02:33:43,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1582444544.0,1202368512.0,2048282624.0,28785979392.0,2145921.0,103335.0
13-04 02:33:44,0.334,0.334,99.248,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,1582157824.0,1202368512.0,2050568192.0,28783980544.0,2169059.0,107836.0
13-04 02:33:45,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1582297088.0,1202368512.0,2052460544.0,28781948928.0,2157148.0,102177.0
13-04 02:33:46,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1582313472.0,1202368512.0,2054348800.0,28780044288.0,2160589.0,103640.0
13-04 02:33:47,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1582407680.0,1202368512.0,2056290304.0,28778008576.0,2166737.0,125369.0
13-04 02:33:48,0.167,0.334,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1583144960.0,1202372608.0,2058133504.0,28775424000.0,2168215.0,102468.0
13-04 02:33:49,0.167,0.084,99.582,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1584152576.0,1202372608.0,2060013568.0,28772536320.0,2158061.0,105261.0
13-04 02:33:50,0.334,0.250,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1584398336.0,1202372608.0,2061910016.0,28770394112.0,2135724.0,101790.0
13-04 02:33:51,0.334,0.250,99.332,0.0,0.0,0.083,0.0,16384.0,0.0,3.0,1584427008.0,1202372608.0,2063785984.0,28768489472.0,2179467.0,104400.0
13-04 02:33:52,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1588342784.0,1202372608.0,2065489920.0,28762869760.0,2158177.0,101092.0
13-04 02:33:53,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1592479744.0,1202372608.0,2067574784.0,28756647936.0,2158711.0,102968.0
13-04 02:33:54,0.334,0.334,98.997,0.251,0.0,0.084,0.0,98304.0,0.0,7.0,1595928576.0,1202376704.0,2069708800.0,28751060992.0,2158313.0,106069.0
13-04 02:33:55,0.250,0.334,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600036864.0,1202376704.0,2071347200.0,28745314304.0,2157538.0,101616.0
13-04 02:33:56,0.334,0.250,99.166,0.0,0.0,0.250,0.0,49152.0,0.0,7.0,1604304896.0,1202376704.0,2073235456.0,28739158016.0,2159333.0,101331.0
13-04 02:33:57,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1608097792.0,1202376704.0,2075062272.0,28733538304.0,2155117.0,102901.0
13-04 02:33:58,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1611706368.0,1202376704.0,2077134848.0,28727857152.0,2160101.0,101291.0
13-04 02:33:59,0.167,0.417,99.249,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,1615650816.0,1202376704.0,2079031296.0,28722016256.0,2157879.0,103300.0
13-04 02:34:00,0.168,0.084,99.414,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1619410944.0,1202384896.0,2081169408.0,28716109824.0,2158926.0,104805.0
13-04 02:34:01,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1623715840.0,1202384896.0,2082799616.0,28710174720.0,2159783.0,107476.0
13-04 02:34:02,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1627856896.0,1202384896.0,2084499456.0,28704333824.0,2158178.0,102063.0
13-04 02:34:03,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1631485952.0,1202384896.0,2086584320.0,28698619904.0,2102858.0,98919.0
13-04 02:34:04,0.250,0.334,99.249,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1635729408.0,1202384896.0,2088435712.0,28692525056.0,2212464.0,105344.0
13-04 02:34:05,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1639976960.0,1202384896.0,2090156032.0,28686557184.0,2116123.0,99632.0
13-04 02:34:06,0.251,0.084,99.246,0.251,0.0,0.168,0.0,20480.0,0.0,3.0,1643753472.0,1202388992.0,2092183552.0,28680749056.0,2125200.0,103235.0
13-04 02:34:07,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1648074752.0,1202388992.0,2094350336.0,28674260992.0,2181749.0,105939.0
13-04 02:34:08,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1652260864.0,1202388992.0,2095951872.0,28668473344.0,2161017.0,106982.0
13-04 02:34:09,0.167,0.084,99.666,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1656262656.0,1202388992.0,2097680384.0,28662743040.0,2210625.0,104515.0
13-04 02:34:10,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1660329984.0,1202388992.0,2099793920.0,28656562176.0,2160097.0,109547.0
13-04 02:34:11,0.334,0.334,99.083,0.167,0.0,0.083,0.0,52985856.0,0.0,56.0,1664274432.0,1202388992.0,2101690368.0,28650721280.0,2160177.0,105475.0
13-04 02:34:12,0.333,0.333,99.167,0.0,0.0,0.167,0.0,3870720.0,0.0,5.0,1668231168.0,1202388992.0,2103369728.0,28645085184.0,2158509.0,104262.0
13-04 02:34:13,0.501,0.167,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1671720960.0,1202388992.0,2105466880.0,28639498240.0,2158852.0,102580.0
13-04 02:34:14,0.250,0.250,99.332,0.083,0.0,0.083,0.0,106496.0,0.0,9.0,1675993088.0,1202388992.0,2107162624.0,28633530368.0,2157841.0,104402.0
13-04 02:34:15,0.084,0.167,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1679847424.0,1202388992.0,2109243392.0,28627595264.0,2158740.0,103864.0
13-04 02:34:16,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1683386368.0,1202388992.0,2111131648.0,28622168064.0,2156704.0,100129.0
13-04 02:34:17,0.084,0.168,99.664,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1687691264.0,1202393088.0,2112823296.0,28616167424.0,2175355.0,121828.0
13-04 02:34:18,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1691283456.0,1202393088.0,2114912256.0,28610486272.0,2158626.0,103019.0
13-04 02:34:19,0.167,0.417,99.333,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,1695473664.0,1202393088.0,2116595712.0,28604612608.0,2159837.0,103920.0
13-04 02:34:20,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1699442688.0,1202393088.0,2118688768.0,28598550528.0,2155668.0,99565.0
13-04 02:34:21,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703395328.0,1202393088.0,2120577024.0,28592709632.0,2156132.0,103256.0
13-04 02:34:22,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1707229184.0,1202393088.0,2122268672.0,28587184128.0,2159040.0,100911.0
13-04 02:34:23,0.334,0.250,99.165,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1711468544.0,1202397184.0,2124341248.0,28580868096.0,2158161.0,102004.0
13-04 02:34:24,0.167,0.251,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,1715236864.0,1202397184.0,2126032896.0,28575408128.0,2157541.0,103639.0
13-04 02:34:25,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1719332864.0,1202397184.0,2128125952.0,28569219072.0,2158165.0,107428.0
13-04 02:34:26,0.167,0.417,99.249,0.0,0.0,0.167,0.0,114688.0,0.0,9.0,1723031552.0,1202397184.0,2130014208.0,28563632128.0,2159076.0,106359.0
13-04 02:34:27,0.167,0.501,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1727668224.0,1202397184.0,2131902464.0,28557107200.0,2159657.0,110333.0
13-04 02:34:28,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1731571712.0,1202397184.0,2133790720.0,28551315456.0,2158965.0,99706.0
13-04 02:34:29,0.168,0.168,99.414,0.168,0.0,0.084,0.0,61440.0,0.0,5.0,1735380992.0,1202401280.0,2135470080.0,28545822720.0,2158465.0,105272.0
13-04 02:34:30,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1738878976.0,1202401280.0,2137559040.0,28540235776.0,2147647.0,97105.0
13-04 02:34:31,0.168,0.168,99.581,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1743273984.0,1202401280.0,2139258880.0,28534140928.0,2158165.0,104162.0
13-04 02:34:32,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1747009536.0,1202401280.0,2141331456.0,28528332800.0,2158655.0,107217.0
13-04 02:34:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747910656.0,1202401280.0,2141446144.0,28527316992.0,359381.0,20171.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1747767296.0,1202401280.0,2141716480.0,28527190016.0,4973.0,4434.0
13-04 02:34:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1747759104.0,1202409472.0,2141716480.0,28527190016.0,7762.0,7078.0
13-04 02:34:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747877888.0,1202409472.0,2141724672.0,28527063040.0,3905.0,2743.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747877888.0,1202409472.0,2141724672.0,28527063040.0,4537.0,3999.0
13-04 02:34:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747877888.0,1202409472.0,2141724672.0,28527063040.0,3813.0,2615.0
13-04 02:34:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1747877888.0,1202409472.0,2141724672.0,28527063040.0,5110.0,4641.0
13-04 02:34:40,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1749069824.0,1202409472.0,2142183424.0,28525412352.0,585912.0,30523.0
13-04 02:34:41,0.420,0.252,99.160,0.084,0.0,0.084,0.0,42786816.0,0.0,48.0,1753178112.0,1202413568.0,2144325632.0,28519157760.0,2406664.0,116785.0
13-04 02:34:42,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1758552064.0,1202413568.0,2146664448.0,28511444992.0,2964347.0,136689.0
13-04 02:34:43,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1763328000.0,1202413568.0,2149031936.0,28504301568.0,2714416.0,121662.0
13-04 02:34:44,0.334,0.334,99.165,0.0,0.0,0.167,0.0,106496.0,0.0,9.0,1767378944.0,1202413568.0,2151583744.0,28497698816.0,2495980.0,115498.0
13-04 02:34:45,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1772544000.0,1202413568.0,2153783296.0,28490334208.0,2645113.0,117280.0
13-04 02:34:46,0.336,0.084,99.413,0.168,0.0,0.0,0.0,24576.0,0.0,3.0,1778003968.0,1202413568.0,2156134400.0,28482523136.0,2878362.0,129179.0
13-04 02:34:47,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1783144448.0,1202413568.0,2158485504.0,28475031552.0,2733678.0,145162.0
13-04 02:34:48,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1783836672.0,1202413568.0,2161029120.0,28471795712.0,2503382.0,113788.0
13-04 02:34:49,0.168,0.084,99.664,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1788190720.0,1202413568.0,2163040256.0,28465430528.0,2667438.0,116624.0
13-04 02:34:50,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1793335296.0,1202413568.0,2166005760.0,28457320448.0,2900977.0,129949.0
13-04 02:34:51,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1798156288.0,1202413568.0,2168041472.0,28450463744.0,2683804.0,118588.0
13-04 02:34:52,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1802428416.0,1202417664.0,2170589184.0,28443639808.0,2533893.0,115590.0
13-04 02:34:53,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1807552512.0,1202417664.0,2172608512.0,28436496384.0,2592874.0,118433.0
13-04 02:34:54,0.334,0.250,99.249,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1812492288.0,1202417664.0,2175127552.0,28429037568.0,2861963.0,127235.0
13-04 02:34:55,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1817620480.0,1202417664.0,2177429504.0,28421607424.0,2757039.0,128254.0
13-04 02:34:56,0.167,0.335,99.414,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,1821495296.0,1202417664.0,2180030464.0,28415131648.0,2537156.0,113315.0
13-04 02:34:57,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1826799616.0,1202417664.0,2182057984.0,28407799808.0,2646590.0,124529.0
13-04 02:34:58,0.335,0.168,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1831493632.0,1202421760.0,2184564736.0,28400594944.0,2884613.0,133588.0
13-04 02:34:59,0.418,0.418,99.081,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1836412928.0,1202421760.0,2186915840.0,28393324544.0,2691489.0,125256.0
13-04 02:35:00,0.251,0.084,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1840689152.0,1202421760.0,2189463552.0,28386500608.0,2527958.0,115952.0
13-04 02:35:01,0.335,0.251,99.331,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1845633024.0,1202421760.0,2191663104.0,28379357184.0,2624657.0,119629.0
13-04 02:35:02,0.336,0.336,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1850937344.0,1202421760.0,2193985536.0,28371730432.0,2867206.0,132417.0
13-04 02:35:03,0.586,0.335,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1855664128.0,1202421760.0,2196361216.0,28364627968.0,2732526.0,126179.0
13-04 02:35:04,0.167,0.251,99.331,0.167,0.0,0.084,0.0,110592.0,0.0,7.0,1860063232.0,1202425856.0,2198908928.0,28357677056.0,2516507.0,112832.0
13-04 02:35:05,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1864753152.0,1202425856.0,2201108480.0,28350787584.0,2647514.0,128268.0
13-04 02:35:06,0.335,0.335,99.330,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,1870200832.0,1202425856.0,2203439104.0,28343009280.0,2854552.0,134321.0
13-04 02:35:07,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1875300352.0,1202425856.0,2205769728.0,28335579136.0,2743784.0,124750.0
13-04 02:35:08,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1879228416.0,1202425856.0,2208346112.0,28329074688.0,2548638.0,116859.0
13-04 02:35:09,0.168,0.168,99.581,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1883938816.0,1202425856.0,2210365440.0,28322344960.0,2606679.0,121250.0
13-04 02:35:10,0.084,0.334,99.247,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,1889128448.0,1202434048.0,2212880384.0,28314632192.0,2793802.0,126590.0
13-04 02:35:11,0.333,0.416,98.918,0.0,0.0,0.333,0.0,27967488.0,0.0,27.0,1892737024.0,1202434048.0,2215145472.0,28308758528.0,2415911.0,107029.0
13-04 02:35:12,0.083,0.250,99.666,0.0,0.0,0.0,0.0,43089920.0,0.0,43.0,1893191680.0,1202434048.0,2215165952.0,28308283392.0,6848.0,6830.0
13-04 02:35:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1893572608.0,1202434048.0,2215165952.0,28307902464.0,168960.0,12623.0
13-04 02:35:14,0.251,0.167,99.414,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,1901293568.0,1202434048.0,2219794432.0,28295553024.0,5078720.0,186462.0
13-04 02:35:15,0.334,0.084,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1908535296.0,1202434048.0,2224234496.0,28283871232.0,5125376.0,178432.0
13-04 02:35:16,0.167,0.251,99.331,0.167,0.0,0.084,0.0,32768.0,0.0,4.0,1913626624.0,1202438144.0,2227011584.0,28275998720.0,3063465.0,132289.0
13-04 02:35:17,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1918566400.0,1202438144.0,2229403648.0,28268666880.0,2690763.0,140558.0
13-04 02:35:18,0.084,0.335,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1923026944.0,1202438144.0,2231992320.0,28261617664.0,2771441.0,122556.0
13-04 02:35:19,0.334,0.0,99.498,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,1928015872.0,1202438144.0,2234175488.0,28254445568.0,2663435.0,121740.0
13-04 02:35:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1933131776.0,1202438144.0,2236329984.0,28247175168.0,2640038.0,130333.0
13-04 02:35:21,0.084,0.251,99.331,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,1937309696.0,1202438144.0,2238849024.0,28240478208.0,2635120.0,118383.0
13-04 02:35:22,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1942495232.0,1202438144.0,2241441792.0,28232699904.0,2893936.0,132489.0
13-04 02:35:23,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1947017216.0,1202438144.0,2243870720.0,28225748992.0,2574828.0,119785.0
13-04 02:35:24,0.251,0.168,99.497,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1952034816.0,1202438144.0,2245869568.0,28218732544.0,2624090.0,120432.0
13-04 02:35:25,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1957085184.0,1202438144.0,2248404992.0,28211146752.0,2831070.0,131546.0
13-04 02:35:26,0.168,0.252,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1962041344.0,1202438144.0,2250719232.0,28203876352.0,2755712.0,126040.0
13-04 02:35:27,0.501,0.334,98.997,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1966587904.0,1202442240.0,2253287424.0,28196757504.0,2527583.0,116551.0
13-04 02:35:28,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1971539968.0,1202442240.0,2255319040.0,28189773824.0,2625814.0,123002.0
13-04 02:35:29,0.499,0.416,98.752,0.0,0.0,0.333,0.0,49152.0,0.0,3.0,1976627200.0,1202442240.0,2257817600.0,28182188032.0,2881271.0,131884.0
13-04 02:35:30,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1981829120.0,1202442240.0,2260131840.0,28174671872.0,2721009.0,124126.0
13-04 02:35:31,0.586,0.168,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1984274432.0,1202442240.0,2262732800.0,28169625600.0,2551341.0,122570.0
13-04 02:35:32,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1985245184.0,1202442240.0,2264748032.0,28166639616.0,2632804.0,120121.0
13-04 02:35:33,0.250,0.334,98.999,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,1985802240.0,1202446336.0,2267074560.0,28163751936.0,2771755.0,126082.0
13-04 02:35:34,0.168,0.168,99.664,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1985392640.0,1202446336.0,2269736960.0,28161499136.0,2786131.0,129002.0
13-04 02:35:35,0.501,0.167,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1985400832.0,1202446336.0,2272141312.0,28159086592.0,2583499.0,143452.0
13-04 02:35:36,0.250,0.417,99.166,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1985576960.0,1202446336.0,2274377728.0,28156674048.0,2639228.0,125029.0
13-04 02:35:37,0.084,0.084,99.748,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1985458176.0,1202446336.0,2277023744.0,28154146816.0,2701879.0,124682.0
13-04 02:35:38,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1985716224.0,1202446336.0,2279145472.0,28151767040.0,2868256.0,127087.0
13-04 02:35:39,0.251,0.251,99.165,0.251,0.0,0.084,0.0,77824.0,0.0,7.0,1985859584.0,1202450432.0,2281598976.0,28149166080.0,2552293.0,122081.0
13-04 02:35:40,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1985937408.0,1202450432.0,2283823104.0,28146864128.0,2605996.0,121926.0
13-04 02:35:41,0.167,0.084,99.666,0.0,0.0,0.084,0.0,18927616.0,0.0,23.0,1986195456.0,1202450432.0,2285215744.0,28145213440.0,1829745.0,87606.0
13-04 02:35:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,51412992.0,0.0,51.0,1986207744.0,1202450432.0,2286346240.0,28144070656.0,1085739.0,50242.0
13-04 02:35:43,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1986035712.0,1202450432.0,2290757632.0,28139831296.0,5102066.0,183155.0
13-04 02:35:44,0.417,0.417,99.083,0.0,0.0,0.083,0.0,94208.0,0.0,8.0,1986199552.0,1202450432.0,2293227520.0,28137197568.0,2605905.0,120571.0
13-04 02:35:45,0.251,0.251,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1986289664.0,1202458624.0,2295541760.0,28134785024.0,2738955.0,124676.0
13-04 02:35:46,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1986658304.0,1202458624.0,2297921536.0,28132036608.0,2615907.0,122841.0
13-04 02:35:47,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1988980736.0,1202458624.0,2300280832.0,28127354880.0,2699849.0,143923.0
13-04 02:35:48,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1989558272.0,1202458624.0,2302574592.0,28124483584.0,2753371.0,126705.0
13-04 02:35:49,0.335,0.084,99.414,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1989357568.0,1202458624.0,2304856064.0,28122402816.0,2663345.0,122005.0
13-04 02:35:50,0.334,0.417,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1989689344.0,1202458624.0,2307317760.0,28119609344.0,2776770.0,128594.0
13-04 02:35:51,0.334,0.167,99.165,0.084,0.0,0.251,0.0,32768.0,0.0,4.0,1989722112.0,1202462720.0,2309914624.0,28116975616.0,2710771.0,123602.0
13-04 02:35:52,0.335,0.084,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1989664768.0,1202462720.0,2312273920.0,28114673664.0,2591472.0,123989.0
13-04 02:35:53,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1989914624.0,1202462720.0,2314563584.0,28112134144.0,2821650.0,133694.0
13-04 02:35:54,0.251,0.334,99.248,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,1989861376.0,1202462720.0,2317062144.0,28109688832.0,2787252.0,127334.0
13-04 02:35:55,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1989836800.0,1202462720.0,2319482880.0,28107292672.0,2538207.0,118106.0
13-04 02:35:56,0.251,0.334,99.081,0.251,0.0,0.084,0.0,45056.0,0.0,3.0,1989779456.0,1202462720.0,2321698816.0,28105134080.0,2510739.0,120936.0
13-04 02:35:57,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,1.0,1990062080.0,1202462720.0,2324336640.0,28102213632.0,2964690.0,136336.0
13-04 02:35:58,0.250,0.334,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1990529024.0,1202462720.0,2326585344.0,28099497984.0,2724238.0,126964.0
13-04 02:35:59,0.334,0.334,99.165,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1990684672.0,1202462720.0,2328461312.0,28097466368.0,2571891.0,122079.0
13-04 02:36:00,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990635520.0,1202462720.0,2331144192.0,28094832640.0,2604334.0,124780.0
13-04 02:36:01,0.251,0.334,99.080,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,1990705152.0,1202462720.0,2333409280.0,28092497920.0,2814930.0,130397.0
13-04 02:36:02,0.250,0.250,99.165,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,1990774784.0,1202466816.0,2335969280.0,28089864192.0,2781917.0,124952.0
13-04 02:36:03,0.418,0.251,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1991233536.0,1202466816.0,2338209792.0,28087164928.0,2541720.0,123544.0
13-04 02:36:04,0.167,0.167,99.415,0.084,0.0,0.167,0.0,65536.0,0.0,5.0,1991020544.0,1202466816.0,2340564992.0,28085022720.0,2579931.0,119482.0
13-04 02:36:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1991303168.0,1202466816.0,2342821888.0,28082483200.0,2900454.0,135670.0
13-04 02:36:06,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1991602176.0,1202466816.0,2345349120.0,28079656960.0,2732377.0,127815.0
13-04 02:36:07,0.417,0.250,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1992110080.0,1202466816.0,2347642880.0,28076855296.0,2536790.0,117560.0
13-04 02:36:08,0.334,0.084,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1991856128.0,1202470912.0,2349993984.0,28074754048.0,2615102.0,124718.0
13-04 02:36:09,0.335,0.167,99.414,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1991958528.0,1202470912.0,2352304128.0,28072341504.0,2793203.0,132395.0
13-04 02:36:10,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1991913472.0,1202470912.0,2354778112.0,28069912576.0,2797415.0,131299.0
13-04 02:36:11,0.334,0.084,99.415,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1992011776.0,1202470912.0,2357219328.0,28067373056.0,2537507.0,120776.0
13-04 02:36:12,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1991786496.0,1202470912.0,2359508992.0,28065308672.0,2614133.0,124151.0
13-04 02:36:13,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1992056832.0,1202470912.0,2361745408.0,28062801920.0,2769807.0,127853.0
13-04 02:36:14,0.335,0.168,99.246,0.168,0.0,0.084,0.0,86016.0,0.0,7.0,1992257536.0,1202479104.0,2364190720.0,28060147712.0,2753087.0,128738.0
13-04 02:36:15,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1992081408.0,1202479104.0,2366586880.0,28057927680.0,2660495.0,127751.0
13-04 02:36:16,0.335,0.251,99.247,0.0,0.0,0.167,0.0,2097152.0,0.0,2.0,1992466432.0,1202479104.0,2368950272.0,28055179264.0,2612711.0,121648.0
13-04 02:36:17,0.335,0.251,99.331,0.0,0.0,0.084,0.0,81391616.0,0.0,81.0,1992429568.0,1202479104.0,2371207168.0,28052959232.0,2697565.0,145241.0
13-04 02:36:18,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1992589312.0,1202479104.0,2373554176.0,28050452480.0,2740256.0,125270.0
13-04 02:36:19,0.251,0.334,99.248,0.0,0.0,0.167,0.0,118784.0,0.0,8.0,1992613888.0,1202479104.0,2375942144.0,28048039936.0,2612837.0,120076.0
13-04 02:36:20,0.334,0.250,99.082,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1992552448.0,1202483200.0,2378301440.0,28045737984.0,2734836.0,126614.0
13-04 02:36:21,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1992585216.0,1202483200.0,2380713984.0,28043292672.0,2700764.0,124984.0
13-04 02:36:22,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1992994816.0,1202483200.0,2383065088.0,28040531968.0,2842494.0,128367.0
13-04 02:36:23,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1992962048.0,1202483200.0,2385526784.0,28038103040.0,2527525.0,118637.0
13-04 02:36:24,0.168,0.168,99.581,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1993125888.0,1202483200.0,2387746816.0,28035719168.0,2658485.0,121041.0
13-04 02:36:25,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1993363456.0,1202483200.0,2390077440.0,28033150976.0,2795627.0,131239.0
13-04 02:36:26,0.251,0.334,98.997,0.084,0.0,0.334,0.0,69632.0,0.0,7.0,1993134080.0,1202487296.0,2392576000.0,28030877696.0,2775666.0,130303.0
13-04 02:36:27,0.251,0.251,99.331,0.0,0.0,0.167,0.0,32768.0,0.0,2.0,1993400320.0,1202487296.0,2394984448.0,28028203008.0,2551626.0,121159.0
13-04 02:36:28,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1993506816.0,1202487296.0,2397192192.0,28025888768.0,2662762.0,126477.0
13-04 02:36:29,0.251,0.334,99.332,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,1993363456.0,1202487296.0,2399830016.0,28023394304.0,2844224.0,131994.0
13-04 02:36:30,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1993777152.0,1202487296.0,2402009088.0,28020801536.0,2684346.0,118275.0
13-04 02:36:31,0.335,0.335,99.079,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,1993805824.0,1202487296.0,2404392960.0,28018388992.0,2560981.0,119980.0
13-04 02:36:32,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1993723904.0,1202487296.0,2406649856.0,28016214016.0,2636644.0,121595.0
13-04 02:36:33,0.084,0.418,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1993961472.0,1202487296.0,2408951808.0,28013674496.0,2825885.0,129157.0
13-04 02:36:34,0.334,0.250,99.165,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,1994317824.0,1202487296.0,2411327488.0,28010942464.0,2722419.0,129884.0
13-04 02:36:35,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1994055680.0,1202487296.0,2413953024.0,28008579072.0,2551085.0,119604.0
13-04 02:36:36,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1994211328.0,1202487296.0,2416209920.0,28006166528.0,2613692.0,124173.0
13-04 02:36:37,0.167,0.167,99.415,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1994223616.0,1202491392.0,2418511872.0,28003848192.0,2840139.0,130864.0
13-04 02:36:38,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1994342400.0,1202491392.0,2421043200.0,28001198080.0,2778967.0,127429.0
13-04 02:36:39,0.251,0.084,99.581,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1994797056.0,1202491392.0,2423033856.0,27998752768.0,2539581.0,117937.0
13-04 02:36:40,0.250,0.334,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1994641408.0,1202491392.0,2425188352.0,27996753920.0,2303353.0,105781.0
13-04 02:36:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1994682368.0,1202491392.0,2425401344.0,27996499968.0,5572.0,5461.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1994682368.0,1202491392.0,2425401344.0,27996499968.0,6367.0,4577.0
13-04 02:36:43,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1994674176.0,1202495488.0,2425405440.0,27996499968.0,3938.0,2810.0
13-04 02:36:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1994674176.0,1202495488.0,2425405440.0,27996499968.0,5588.0,5540.0
13-04 02:36:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1994674176.0,1202495488.0,2425405440.0,27996499968.0,4203.0,3083.0
13-04 02:36:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1994674176.0,1202495488.0,2425405440.0,27996499968.0,4681.0,3929.0
13-04 02:36:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,56418304.0,0.0,56.0,1995071488.0,1202495488.0,2425405440.0,27996102656.0,21697.0,20458.0
13-04 02:36:48,0.333,0.333,99.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1995317248.0,1202495488.0,2427191296.0,27994071040.0,2170517.0,100492.0
13-04 02:36:49,0.168,0.168,99.497,0.168,0.0,0.0,0.0,118784.0,0.0,10.0,1995300864.0,1202503680.0,2429612032.0,27991658496.0,2809102.0,122386.0
13-04 02:36:50,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1995304960.0,1202503680.0,2432561152.0,27988705280.0,3247205.0,139712.0
13-04 02:36:51,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1995165696.0,1202503680.0,2435350528.0,27986055168.0,3143846.0,132810.0
13-04 02:36:52,0.502,0.251,99.164,0.0,0.0,0.084,0.0,32768.0,0.0,7.0,1995022336.0,1202503680.0,2438160384.0,27983388672.0,3061428.0,134501.0
13-04 02:36:53,0.417,0.417,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1995370496.0,1202503680.0,2440970240.0,27980230656.0,3359991.0,154378.0
13-04 02:36:54,0.167,0.334,99.331,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,1995776000.0,1202503680.0,2443567104.0,27977228288.0,2930083.0,136739.0
13-04 02:36:55,0.167,0.251,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1995378688.0,1202507776.0,2447069184.0,27974119424.0,3572629.0,156563.0
13-04 02:36:56,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1995804672.0,1202507776.0,2449326080.0,27971436544.0,3045824.0,137418.0
13-04 02:36:57,0.335,0.251,99.330,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,1995530240.0,1202507776.0,2452393984.0,27968643072.0,3161825.0,138875.0
13-04 02:36:58,0.418,0.418,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1995612160.0,1202507776.0,2455265280.0,27965689856.0,3292725.0,143670.0
13-04 02:36:59,0.334,0.251,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,1996013568.0,1202507776.0,2458021888.0,27962531840.0,3344895.0,145446.0
13-04 02:37:00,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1995444224.0,1202507776.0,2461003776.0,27960119296.0,2970726.0,127753.0
13-04 02:37:01,0.252,0.252,99.412,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1996038144.0,1202511872.0,2463723520.0,27956801536.0,3491711.0,153137.0
13-04 02:37:02,0.250,0.500,99.083,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,1996234752.0,1202511872.0,2466545664.0,27953782784.0,3065414.0,136822.0
13-04 02:37:03,0.753,0.251,98.912,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1995984896.0,1202511872.0,2469490688.0,27951087616.0,3204865.0,135296.0
13-04 02:37:04,0.335,0.251,99.247,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,1996029952.0,1202511872.0,2472255488.0,27948277760.0,3127664.0,141787.0
13-04 02:37:05,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1996447744.0,1202511872.0,2475044864.0,27945070592.0,3361813.0,147978.0
13-04 02:37:06,0.084,0.252,99.329,0.168,0.0,0.168,0.0,24576.0,0.0,2.0,1996193792.0,1202511872.0,2478014464.0,27942354944.0,3247919.0,140272.0
13-04 02:37:07,0.335,0.168,99.329,0.084,0.0,0.084,0.0,0.0,0.0,1.0,1996849152.0,1202511872.0,2480914432.0,27938799616.0,3257563.0,137318.0
13-04 02:37:08,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1996783616.0,1202511872.0,2483716096.0,27936063488.0,3041883.0,129940.0
13-04 02:37:09,0.251,0.335,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,1997496320.0,1202511872.0,2486259712.0,27932807168.0,3241768.0,146238.0
13-04 02:37:10,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1997082624.0,1202511872.0,2489266176.0,27930214400.0,3255328.0,135263.0
13-04 02:37:11,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1997553664.0,1202511872.0,2492223488.0,27926786048.0,3267308.0,134670.0
13-04 02:37:12,0.251,0.251,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1997500416.0,1202515968.0,2494799872.0,27924258816.0,3098782.0,136367.0
13-04 02:37:13,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1997656064.0,1202515968.0,2497626112.0,27921276928.0,3248618.0,137989.0
13-04 02:37:14,0.167,0.418,99.247,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1997582336.0,1202515968.0,2500603904.0,27918372864.0,2971217.0,134927.0
13-04 02:37:15,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2001952768.0,1202515968.0,2503344128.0,27911262208.0,3490802.0,146091.0
13-04 02:37:16,0.667,0.250,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2007400448.0,1202515968.0,2506563584.0,27902595072.0,3226814.0,145076.0
13-04 02:37:17,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2012651520.0,1202515968.0,2508947456.0,27894960128.0,3045565.0,151158.0
13-04 02:37:18,0.418,0.334,98.914,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2016849920.0,1202520064.0,2511814656.0,27887890432.0,3102366.0,135099.0
13-04 02:37:19,0.418,0.084,99.331,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2022793216.0,1202520064.0,2514817024.0,27878944768.0,3476687.0,145403.0
13-04 02:37:20,0.334,0.501,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2028609536.0,1202520064.0,2517602304.0,27870343168.0,3229551.0,143782.0
13-04 02:37:21,0.336,0.084,99.497,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2033528832.0,1202520064.0,2520334336.0,27862691840.0,3019966.0,132034.0
13-04 02:37:22,0.417,0.417,98.833,0.0,0.0,0.333,0.0,95469568.0,0.0,93.0,2039230464.0,1202520064.0,2523123712.0,27854200832.0,3290889.0,141115.0
13-04 02:37:23,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2044829696.0,1202520064.0,2525843456.0,27845881856.0,3233316.0,143052.0
13-04 02:37:24,0.167,0.167,99.247,0.167,0.0,0.251,0.0,110592.0,0.0,10.0,2049761280.0,1202528256.0,2528886784.0,27837898752.0,3038893.0,135922.0
13-04 02:37:25,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2055475200.0,1202528256.0,2531807232.0,27829264384.0,3295957.0,132944.0
13-04 02:37:26,0.335,0.251,99.247,0.0,0.0,0.167,0.0,49152.0,0.0,4.0,2061217792.0,1202528256.0,2534731776.0,27820597248.0,3353717.0,153057.0
13-04 02:37:27,0.251,0.335,99.247,0.0,0.0,0.167,0.0,49152.0,0.0,7.0,2066796544.0,1202528256.0,2537033728.0,27812716544.0,2892615.0,128834.0
13-04 02:37:28,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2072334336.0,1202528256.0,2540240896.0,27803971584.0,3434782.0,147652.0
13-04 02:37:29,0.583,0.500,98.750,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2077970432.0,1202528256.0,2543239168.0,27795337216.0,3311261.0,145543.0
13-04 02:37:30,0.251,0.168,99.330,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2083311616.0,1202532352.0,2545909760.0,27787321344.0,2993411.0,132947.0
13-04 02:37:31,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2089041920.0,1202532352.0,2548404224.0,27779096576.0,3265926.0,143082.0
13-04 02:37:32,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2094481408.0,1202532352.0,2551476224.0,27770585088.0,3366651.0,145406.0
13-04 02:37:33,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2100056064.0,1202532352.0,2554204160.0,27762282496.0,3052114.0,133786.0
13-04 02:37:34,0.417,0.334,98.999,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2104991744.0,1202532352.0,2557108224.0,27754442752.0,3167382.0,138825.0
13-04 02:37:35,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2111320064.0,1202532352.0,2560131072.0,27745091584.0,3544821.0,154078.0
13-04 02:37:36,0.417,0.417,98.833,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2116722688.0,1202536448.0,2562531328.0,27737284608.0,2843370.0,125626.0
13-04 02:37:37,0.251,0.335,99.331,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2121936896.0,1202536448.0,2565746688.0,27728855040.0,3279917.0,143437.0
13-04 02:37:38,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2128384000.0,1202536448.0,2568187904.0,27719966720.0,3167007.0,134356.0
13-04 02:37:39,0.168,0.251,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2133860352.0,1202536448.0,2571186176.0,27711492096.0,3337217.0,145895.0
13-04 02:37:40,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2139082752.0,1202536448.0,2573885440.0,27703570432.0,3088907.0,136984.0
13-04 02:37:41,0.335,0.251,98.996,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2144935936.0,1202536448.0,2577301504.0,27694301184.0,3559796.0,144829.0
13-04 02:37:42,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2149781504.0,1202536448.0,2579329024.0,27687428096.0,2723099.0,119602.0
13-04 02:37:43,0.167,0.501,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2155057152.0,1202536448.0,2582908928.0,27678572544.0,3530167.0,144794.0
13-04 02:37:44,0.502,0.251,99.164,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2159624192.0,1202536448.0,2585739264.0,27671175168.0,3249695.0,142705.0
13-04 02:37:45,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2160730112.0,1202536448.0,2588426240.0,27667382272.0,3160061.0,131863.0
13-04 02:37:46,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2161152000.0,1202536448.0,2590703616.0,27664683008.0,2894870.0,135222.0
13-04 02:37:47,0.252,0.252,99.412,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2162470912.0,1202540544.0,2593755136.0,27660308480.0,3426138.0,164999.0
13-04 02:37:48,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2162237440.0,1202540544.0,2596716544.0,27657580544.0,3042922.0,126064.0
13-04 02:37:49,0.251,0.168,99.497,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2162425856.0,1202540544.0,2599862272.0,27654246400.0,3478617.0,149802.0
13-04 02:37:50,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2162544640.0,1202540544.0,2602418176.0,27651571712.0,2875412.0,123902.0
13-04 02:37:51,0.500,0.333,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2162270208.0,1202540544.0,2605740032.0,27648524288.0,3555193.0,144879.0
13-04 02:37:52,0.084,0.084,99.832,0.0,0.0,0.0,0.0,84975616.0,0.0,83.0,2162814976.0,1202540544.0,2608005120.0,27645714432.0,2886770.0,120610.0
13-04 02:37:53,0.167,0.334,98.998,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2163015680.0,1202544640.0,2611073024.0,27642441728.0,3468457.0,145046.0
13-04 02:37:54,0.167,0.251,99.415,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2162601984.0,1202544640.0,2614087680.0,27639840768.0,3357933.0,143390.0
13-04 02:37:55,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162982912.0,1202544640.0,2616578048.0,27636969472.0,2842465.0,129307.0
13-04 02:37:56,0.417,0.167,99.083,0.0,0.0,0.333,0.0,8192.0,0.0,2.0,2162622464.0,1202544640.0,2619478016.0,27634429952.0,3290086.0,142532.0
13-04 02:37:57,0.336,0.252,99.244,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2162659328.0,1202544640.0,2622918656.0,27630952448.0,3527185.0,160812.0
13-04 02:37:58,0.582,0.499,98.753,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2162802688.0,1202544640.0,2625060864.0,27628666880.0,2851590.0,134602.0
13-04 02:37:59,0.417,0.334,99.083,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2163232768.0,1202552832.0,2628018176.0,27625271296.0,3339327.0,147536.0
13-04 02:38:00,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2163220480.0,1202552832.0,2630967296.0,27622334464.0,3412680.0,149843.0
13-04 02:38:01,0.167,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2163265536.0,1202552832.0,2633560064.0,27619696640.0,2862182.0,127143.0
13-04 02:38:02,0.084,0.167,99.582,0.0,0.0,0.167,0.0,32768.0,0.0,7.0,2163011584.0,1202552832.0,2636607488.0,27616903168.0,3339260.0,148430.0
13-04 02:38:03,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162970624.0,1202552832.0,2639392768.0,27614158848.0,3172123.0,133818.0
13-04 02:38:04,0.250,0.334,99.082,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2163499008.0,1202552832.0,2642259968.0,27610763264.0,3374740.0,151013.0
13-04 02:38:05,0.251,0.334,99.165,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,2163240960.0,1202556928.0,2645196800.0,27608080384.0,3063918.0,138833.0
13-04 02:38:06,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2163376128.0,1202556928.0,2648014848.0,27605127168.0,3274521.0,142957.0
13-04 02:38:07,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2163933184.0,1202556928.0,2650783744.0,27601801216.0,3159886.0,139893.0
13-04 02:38:08,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2164510720.0,1202556928.0,2653159424.0,27598848000.0,3165761.0,145611.0
13-04 02:38:09,0.334,0.418,99.081,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2164154368.0,1202556928.0,2656403456.0,27595960320.0,3377454.0,148381.0
13-04 02:38:10,0.167,0.584,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2164293632.0,1202556928.0,2658906112.0,27593318400.0,2916992.0,131308.0
13-04 02:38:11,0.334,0.334,98.997,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2164277248.0,1202561024.0,2661916672.0,27590320128.0,3444694.0,148586.0
13-04 02:38:12,0.334,0.167,99.248,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2164645888.0,1202561024.0,2664595456.0,27587272704.0,3027271.0,132397.0
13-04 02:38:13,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2164150272.0,1202561024.0,2667933696.0,27584430080.0,3477423.0,142450.0
13-04 02:38:14,0.250,0.167,99.332,0.0,0.0,0.250,0.0,90112.0,0.0,6.0,2164387840.0,1202561024.0,2670235648.0,27581890560.0,2671025.0,112985.0
13-04 02:38:15,0.500,0.500,98.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2164871168.0,1202561024.0,2673545216.0,27578097664.0,3769703.0,162854.0
13-04 02:38:16,0.334,0.251,98.997,0.251,0.0,0.167,0.0,20480.0,0.0,2.0,2164740096.0,1202561024.0,2676342784.0,27575431168.0,3003793.0,126641.0
13-04 02:38:17,0.167,0.335,99.331,0.084,0.0,0.084,0.0,12288.0,0.0,3.0,2165080064.0,1202561024.0,2678702080.0,27572731904.0,3162344.0,154003.0
13-04 02:38:18,0.500,0.417,98.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2164756480.0,1202561024.0,2681802752.0,27569954816.0,3224783.0,141601.0
13-04 02:38:19,0.334,0.251,99.248,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2164867072.0,1202561024.0,2684739584.0,27566907392.0,3317293.0,142133.0
13-04 02:38:20,0.334,0.0,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2164985856.0,1202561024.0,2687541248.0,27563986944.0,3209249.0,141885.0
13-04 02:38:21,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2165448704.0,1202561024.0,2690334720.0,27560730624.0,3273682.0,135417.0
13-04 02:38:22,0.251,0.418,99.081,0.167,0.0,0.084,0.0,85188608.0,0.0,85.0,2165088256.0,1202565120.0,2693038080.0,27558383616.0,3008188.0,130227.0
13-04 02:38:23,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2164932608.0,1202565120.0,2696384512.0,27555192832.0,3491505.0,148393.0
13-04 02:38:24,0.168,0.084,99.748,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2164953088.0,1202565120.0,2699030528.0,27552526336.0,2957929.0,135529.0
13-04 02:38:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2165080064.0,1202565120.0,2701983744.0,27549446144.0,3425636.0,147197.0
13-04 02:38:26,0.417,0.250,99.165,0.0,0.0,0.167,0.0,49152.0,0.0,4.0,2165284864.0,1202565120.0,2704683008.0,27546542080.0,3163246.0,138813.0
13-04 02:38:27,0.168,0.252,99.496,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2165358592.0,1202565120.0,2707435520.0,27543715840.0,3135332.0,136795.0
13-04 02:38:28,0.334,0.418,98.997,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2165555200.0,1202569216.0,2710306816.0,27540643840.0,3433378.0,148299.0
13-04 02:38:29,0.168,0.084,99.581,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,2165796864.0,1202569216.0,2712825856.0,27537883136.0,2741376.0,121492.0
13-04 02:38:30,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2166042624.0,1202569216.0,2715660288.0,27534802944.0,3403345.0,146058.0
13-04 02:38:31,0.335,0.251,99.331,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2166030336.0,1202569216.0,2718736384.0,27531739136.0,3405019.0,151946.0
13-04 02:38:32,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2165858304.0,1202569216.0,2721312768.0,27529334784.0,2919309.0,130430.0
13-04 02:38:33,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2165899264.0,1202569216.0,2724302848.0,27526303744.0,3300761.0,144771.0
13-04 02:38:34,0.419,0.251,99.079,0.168,0.0,0.084,0.0,90112.0,0.0,7.0,2166272000.0,1202577408.0,2727129088.0,27523096576.0,3200278.0,139056.0
13-04 02:38:35,0.167,0.334,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2166005760.0,1202577408.0,2730094592.0,27520397312.0,3271996.0,142784.0
13-04 02:38:36,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2165878784.0,1202577408.0,2733125632.0,27517493248.0,3248577.0,139855.0
13-04 02:38:37,0.418,0.251,99.165,0.0,0.0,0.167,0.0,24576.0,0.0,6.0,2166190080.0,1202577408.0,2735702016.0,27514605568.0,3068825.0,138679.0
13-04 02:38:38,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2166267904.0,1202577408.0,2738434048.0,27511795712.0,3182894.0,132839.0
13-04 02:38:39,0.335,0.168,99.414,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2166312960.0,1202577408.0,2741215232.0,27508969472.0,3286858.0,143266.0
13-04 02:38:40,0.334,0.418,99.080,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2166571008.0,1202581504.0,2744193024.0,27505729536.0,3236791.0,143138.0
13-04 02:38:41,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2166484992.0,1202581504.0,2746990592.0,27503017984.0,3170301.0,139102.0
13-04 02:38:42,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2166534144.0,1202581504.0,2749734912.0,27500224512.0,3264937.0,154534.0
13-04 02:38:43,0.418,0.084,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2166665216.0,1202581504.0,2752651264.0,27497177088.0,3241236.0,137557.0
13-04 02:38:44,0.334,0.167,99.415,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2166931456.0,1202581504.0,2755227648.0,27494334464.0,3010525.0,137547.0
13-04 02:38:45,0.500,0.417,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2166714368.0,1202581504.0,2758586368.0,27491192832.0,3526183.0,142875.0
13-04 02:38:46,0.335,0.167,99.247,0.084,0.0,0.167,0.0,20480.0,0.0,3.0,2167173120.0,1202585600.0,2761252864.0,27488063488.0,3072919.0,136057.0
13-04 02:38:47,0.585,0.418,98.830,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2167406592.0,1202585600.0,2764423168.0,27484659712.0,3378157.0,161152.0
13-04 02:38:48,0.084,0.084,99.666,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167336960.0,1202585600.0,2765729792.0,27483422720.0,1422292.0,55585.0
13-04 02:38:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,3878.0,2834.0
13-04 02:38:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,5545.0,4167.0
13-04 02:38:51,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,4506.0,4779.0
13-04 02:38:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,74539008.0,0.0,73.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,22061.0,20991.0
13-04 02:38:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,4532.0,4004.0
13-04 02:38:54,0.083,0.250,99.584,0.0,0.0,0.083,0.0,86016.0,0.0,5.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,4676.0,4144.0
13-04 02:38:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,4437.0,3907.0
13-04 02:38:56,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167693312.0,1202585600.0,2768048128.0,27480748032.0,2698455.0,126198.0
13-04 02:38:57,0.168,0.335,99.246,0.084,0.0,0.168,0.0,32768.0,0.0,3.0,2167578624.0,1202589696.0,2771587072.0,27477319680.0,4076756.0,153370.0
13-04 02:38:58,0.417,0.250,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167463936.0,1202589696.0,2774306816.0,27474714624.0,2926554.0,129754.0
13-04 02:38:59,0.334,0.500,98.916,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2167779328.0,1202589696.0,2777370624.0,27471335424.0,3560827.0,148478.0
13-04 02:39:00,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2167877632.0,1202589696.0,2780192768.0,27468414976.0,3317747.0,143209.0
13-04 02:39:01,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2168332288.0,1202589696.0,2783436800.0,27464716288.0,3605021.0,156293.0
13-04 02:39:02,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2168381440.0,1202589696.0,2786340864.0,27461763072.0,3307746.0,145058.0
13-04 02:39:03,0.336,0.252,99.243,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2168487936.0,1202593792.0,2789261312.0,27458732032.0,3396998.0,138590.0
13-04 02:39:04,0.335,0.251,99.247,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2168647680.0,1202593792.0,2792275968.0,27455557632.0,3421737.0,143431.0
13-04 02:39:05,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168745984.0,1202593792.0,2795732992.0,27452002304.0,3825978.0,158840.0
13-04 02:39:06,0.502,0.251,99.164,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2168287232.0,1202593792.0,2798907392.0,27449286656.0,3243277.0,136117.0
13-04 02:39:07,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168741888.0,1202593792.0,2801594368.0,27446145024.0,3319451.0,142314.0
13-04 02:39:08,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169147392.0,1202593792.0,2804920320.0,27442413568.0,3913288.0,169480.0
13-04 02:39:09,0.167,0.251,99.332,0.167,0.0,0.084,0.0,90112.0,0.0,7.0,2168950784.0,1202601984.0,2807902208.0,27439620096.0,3088776.0,130190.0
13-04 02:39:10,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2169143296.0,1202601984.0,2811121664.0,27436208128.0,3570415.0,155215.0
13-04 02:39:11,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2169077760.0,1202601984.0,2814234624.0,27433160704.0,3510678.0,152623.0
13-04 02:39:12,0.251,0.167,99.415,0.0,0.0,0.167,0.0,24576.0,0.0,5.0,2169864192.0,1202601984.0,2816909312.0,27429699584.0,3609375.0,164639.0
13-04 02:39:13,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169389056.0,1202601984.0,2820034560.0,27427049472.0,3265084.0,137417.0
13-04 02:39:14,0.167,0.334,99.331,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2169344000.0,1202601984.0,2823380992.0,27423748096.0,3544043.0,150340.0
13-04 02:39:15,0.250,0.250,99.249,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2169298944.0,1202606080.0,2826485760.0,27420684288.0,3464079.0,142133.0
13-04 02:39:16,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169679872.0,1202606080.0,2829185024.0,27417604096.0,3464100.0,149514.0
13-04 02:39:17,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2169921536.0,1202606080.0,2832261120.0,27414286336.0,3503111.0,168570.0
13-04 02:39:18,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170781696.0,1202606080.0,2835337216.0,27410350080.0,3437093.0,149285.0
13-04 02:39:19,0.335,0.335,99.163,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2173804544.0,1202606080.0,2838536192.0,27404128256.0,3587291.0,151898.0
13-04 02:39:20,0.500,0.500,98.834,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173538304.0,1202606080.0,2841579520.0,27401351168.0,3405403.0,146017.0
13-04 02:39:21,0.251,0.418,98.996,0.251,0.0,0.084,0.0,20480.0,0.0,4.0,2173591552.0,1202610176.0,2844950528.0,27397922816.0,3469719.0,151931.0
13-04 02:39:22,0.334,0.334,99.081,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2173632512.0,1202610176.0,2848006144.0,27394826240.0,3540263.0,156944.0
13-04 02:39:23,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2173816832.0,1202610176.0,2850996224.0,27391651840.0,3342949.0,141049.0
13-04 02:39:24,0.335,0.084,99.414,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2173882368.0,1202610176.0,2854072320.0,27388510208.0,3553320.0,152595.0
13-04 02:39:25,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2174357504.0,1202610176.0,2856820736.0,27385286656.0,3474866.0,152018.0
13-04 02:39:26,0.418,0.335,98.912,0.167,0.0,0.167,0.0,73728.0,0.0,6.0,2174107648.0,1202610176.0,2860118016.0,27382239232.0,3643043.0,152961.0
13-04 02:39:27,0.501,0.418,98.914,0.084,0.0,0.084,0.0,95461376.0,0.0,96.0,2174033920.0,1202610176.0,2863017984.0,27379412992.0,3290423.0,138821.0
13-04 02:39:28,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2174173184.0,1202610176.0,2866384896.0,27375906816.0,3781560.0,156176.0
13-04 02:39:29,0.334,0.334,99.165,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2174296064.0,1202610176.0,2868883456.0,27373285376.0,3078016.0,129067.0
13-04 02:39:30,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2174619648.0,1202610176.0,2872496128.0,27369349120.0,3805864.0,155509.0
13-04 02:39:31,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2174447616.0,1202610176.0,2875396096.0,27366621184.0,2932397.0,130340.0
13-04 02:39:32,0.335,0.251,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2174418944.0,1202614272.0,2878484480.0,27363557376.0,3852376.0,158301.0
13-04 02:39:33,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2174865408.0,1202614272.0,2881437696.0,27360157696.0,3378290.0,138716.0
13-04 02:39:34,0.084,0.251,99.581,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2174676992.0,1202614272.0,2884845568.0,27356938240.0,3476822.0,144853.0
13-04 02:39:35,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175238144.0,1202614272.0,2887458816.0,27353763840.0,3368935.0,151559.0
13-04 02:39:36,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2174885888.0,1202614272.0,2890719232.0,27350855680.0,3329160.0,140008.0
13-04 02:39:37,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175016960.0,1202614272.0,2893697024.0,27347746816.0,3518989.0,143197.0
13-04 02:39:38,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2175561728.0,1202622464.0,2896539648.0,27344351232.0,3436031.0,147994.0
13-04 02:39:39,0.168,0.168,99.664,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2175205376.0,1202622464.0,2899959808.0,27341287424.0,3730840.0,151162.0
13-04 02:39:40,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175148032.0,1202622464.0,2903162880.0,27338141696.0,3349843.0,157498.0
13-04 02:39:41,0.418,0.251,99.080,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2175422464.0,1202622464.0,2906234880.0,27334795264.0,3507727.0,155388.0
13-04 02:39:42,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2175639552.0,1202622464.0,2908938240.0,27331874816.0,3287561.0,137980.0
13-04 02:39:43,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175602688.0,1202622464.0,2912276480.0,27328573440.0,3624923.0,156301.0
13-04 02:39:44,0.167,0.335,99.247,0.167,0.0,0.084,0.0,90112.0,0.0,7.0,2175819776.0,1202626560.0,2915024896.0,27325603840.0,3532605.0,143229.0
13-04 02:39:45,0.250,0.167,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2176151552.0,1202626560.0,2918121472.0,27322175488.0,3409012.0,146138.0
13-04 02:39:46,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2175922176.0,1202626560.0,2921541632.0,27318984704.0,3440908.0,144053.0
13-04 02:39:47,0.334,0.417,98.999,0.0,0.0,0.250,0.0,24576.0,0.0,6.0,2176618496.0,1202626560.0,2924306432.0,27315523584.0,3555359.0,183010.0
13-04 02:39:48,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2174955520.0,1202626560.0,2927345664.0,27314147328.0,3369737.0,147337.0
13-04 02:39:49,0.334,0.167,99.248,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2174353408.0,1202626560.0,2930839552.0,27311255552.0,3509358.0,146952.0
13-04 02:39:50,0.251,0.334,99.247,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2174554112.0,1202630656.0,2933747712.0,27308142592.0,3473971.0,151884.0
13-04 02:39:51,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2174627840.0,1202630656.0,2937053184.0,27304763392.0,3536176.0,153615.0
13-04 02:39:52,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2174648320.0,1202630656.0,2940080128.0,27301715968.0,3505372.0,146526.0
13-04 02:39:53,0.335,0.335,99.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2174582784.0,1202630656.0,2943209472.0,27298652160.0,3460805.0,148993.0
13-04 02:39:54,0.334,0.334,99.164,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2174767104.0,1202630656.0,2946105344.0,27295571968.0,3486962.0,150161.0
13-04 02:39:55,0.418,0.084,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2174857216.0,1202630656.0,2948952064.0,27292635136.0,3369164.0,141912.0
13-04 02:39:56,0.251,0.168,99.413,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2174885888.0,1202634752.0,2952347648.0,27289206784.0,3514501.0,152379.0
13-04 02:39:57,0.252,0.336,99.412,0.0,0.0,0.0,0.0,92237824.0,0.0,93.0,2174926848.0,1202634752.0,2955448320.0,27286065152.0,3484139.0,149937.0
13-04 02:39:58,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175102976.0,1202634752.0,2958368768.0,27282968576.0,3502478.0,148078.0
13-04 02:39:59,0.251,0.334,99.331,0.0,0.0,0.084,0.0,114688.0,0.0,9.0,2175180800.0,1202634752.0,2961559552.0,27279699968.0,3621306.0,155691.0
13-04 02:40:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2175885312.0,1202634752.0,2964299776.0,27276255232.0,3321109.0,144734.0
13-04 02:40:01,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2175590400.0,1202634752.0,2967547904.0,27273302016.0,3582867.0,149291.0
13-04 02:40:02,0.168,0.084,99.412,0.252,0.0,0.084,0.0,24576.0,0.0,3.0,2176204800.0,1202634752.0,2970632192.0,27269603328.0,3342199.0,143325.0
13-04 02:40:03,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2176086016.0,1202634752.0,2973892608.0,27266461696.0,3637938.0,149600.0
13-04 02:40:04,0.418,0.251,99.165,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2176450560.0,1202634752.0,2976575488.0,27263414272.0,3213812.0,146122.0
13-04 02:40:05,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2176655360.0,1202634752.0,2979627008.0,27260157952.0,3581097.0,149859.0
13-04 02:40:06,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2176688128.0,1202634752.0,2982707200.0,27257044992.0,3395293.0,143275.0
13-04 02:40:07,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2176139264.0,1202634752.0,2986246144.0,27254054912.0,3534016.0,152583.0
13-04 02:40:08,0.168,0.084,99.580,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2176913408.0,1202638848.0,2988879872.0,27250642944.0,3611550.0,157771.0
13-04 02:40:09,4.678,0.585,92.982,1.671,0.0,0.084,0.0,37236736.0,0.0,47.0,2193977344.0,1202638848.0,2991640576.0,27230818304.0,3140977.0,131463.0
13-04 02:40:10,0.418,0.084,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2194010112.0,1202638848.0,2994933760.0,27227492352.0,3388981.0,164809.0
13-04 02:40:11,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2194481152.0,1202638848.0,2997985280.0,27223969792.0,3651772.0,157232.0
13-04 02:40:12,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2190114816.0,1202638848.0,3001360384.0,27224961024.0,3751777.0,166043.0
13-04 02:40:13,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2189623296.0,1202638848.0,3004129280.0,27222683648.0,3105726.0,138569.0
13-04 02:40:14,0.418,0.251,99.079,0.167,0.0,0.084,0.0,53248.0,0.0,5.0,2189766656.0,1202647040.0,3007168512.0,27219492864.0,3609966.0,152860.0
13-04 02:40:15,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2190278656.0,1202647040.0,3010052096.0,27216097280.0,3375911.0,144627.0
13-04 02:40:16,0.418,0.334,98.997,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2190135296.0,1202647040.0,3013595136.0,27212697600.0,3599308.0,147305.0
13-04 02:40:17,0.252,0.252,99.413,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,2190028800.0,1202647040.0,3016667136.0,27209732096.0,3574961.0,168196.0
13-04 02:40:18,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2190508032.0,1202647040.0,3019395072.0,27206524928.0,3281532.0,141073.0
13-04 02:40:19,0.334,0.251,99.165,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2190368768.0,1202647040.0,3022692352.0,27203366912.0,3530227.0,155584.0
13-04 02:40:20,0.585,0.167,98.830,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2190852096.0,1202651136.0,3025379328.0,27200192512.0,3370699.0,146207.0
13-04 02:40:21,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2190188544.0,1202651136.0,3028836352.0,27197399040.0,3524520.0,149939.0
13-04 02:40:22,0.667,0.417,98.833,0.0,0.0,0.083,0.0,36864.0,0.0,8.0,2190524416.0,1202651136.0,3031851008.0,27194048512.0,3595640.0,160578.0
13-04 02:40:23,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2190671872.0,1202651136.0,3035099136.0,27190652928.0,3482691.0,147878.0
13-04 02:40:24,0.084,0.335,99.414,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2190893056.0,1202651136.0,3037687808.0,27187843072.0,3391027.0,151278.0
13-04 02:40:25,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2191097856.0,1202651136.0,3040817152.0,27184508928.0,3594148.0,160452.0
13-04 02:40:26,0.334,0.167,99.165,0.167,0.0,0.167,0.0,65536.0,0.0,6.0,2191007744.0,1202655232.0,3044347904.0,27181064192.0,3457306.0,150800.0
13-04 02:40:27,0.167,0.418,99.331,0.0,0.0,0.084,0.0,28672.0,0.0,2.0,2191552512.0,1202655232.0,3046952960.0,27177914368.0,3342610.0,143224.0
13-04 02:40:28,2.176,0.167,97.573,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2191515648.0,1202655232.0,3050070016.0,27174834176.0,3567513.0,157320.0
13-04 02:40:29,0.251,0.167,99.415,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2191527936.0,1202655232.0,3053473792.0,27171418112.0,3523736.0,158757.0
13-04 02:40:30,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2191671296.0,1202655232.0,3056111616.0,27168636928.0,3371279.0,150079.0
13-04 02:40:31,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2191941632.0,1202655232.0,3059159040.0,27165319168.0,3421893.0,150263.0
13-04 02:40:32,0.335,0.251,99.246,0.168,0.0,0.0,0.0,36864.0,0.0,4.0,2181451776.0,1202655232.0,3062153216.0,27172814848.0,3566386.0,155558.0
13-04 02:40:33,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181185536.0,1202655232.0,3065344000.0,27169890304.0,3465850.0,142201.0
13-04 02:40:34,0.167,0.251,99.415,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2181427200.0,1202655232.0,3068420096.0,27166572544.0,3469888.0,143652.0
13-04 02:40:35,0.084,0.334,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181259264.0,1202655232.0,3071381504.0,27163779072.0,3259646.0,131095.0
13-04 02:40:36,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181603328.0,1202655232.0,3074641920.0,27160174592.0,3569539.0,142989.0
13-04 02:40:37,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181996544.0,1202655232.0,3077898240.0,27156525056.0,3758614.0,156342.0
13-04 02:40:38,0.250,0.334,99.166,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2181574656.0,1202659328.0,3080871936.0,27153969152.0,3137264.0,136350.0
13-04 02:40:39,0.334,0.251,99.415,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2181746688.0,1202659328.0,3083653120.0,27151015936.0,3237978.0,134474.0
13-04 02:40:40,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181648384.0,1202659328.0,3086925824.0,27147841536.0,3577698.0,138141.0
13-04 02:40:41,0.167,0.669,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2181955584.0,1202659328.0,3090063360.0,27144396800.0,3895671.0,161221.0
13-04 02:40:42,0.167,0.335,99.331,0.0,0.0,0.167,0.0,101195776.0,0.0,102.0,2181816320.0,1202659328.0,3093028864.0,27141570560.0,3016320.0,123274.0
13-04 02:40:43,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2181824512.0,1202659328.0,3096076288.0,27138514944.0,3636936.0,153408.0
13-04 02:40:44,0.084,0.084,99.665,0.168,0.0,0.0,0.0,106496.0,0.0,10.0,2182234112.0,1202663424.0,3098931200.0,27135246336.0,3157413.0,132339.0
13-04 02:40:45,0.334,0.084,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2182258688.0,1202663424.0,3102208000.0,27131944960.0,3714839.0,163022.0
13-04 02:40:46,0.667,0.417,98.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2182205440.0,1202663424.0,3105452032.0,27128754176.0,3542614.0,157688.0
13-04 02:40:47,0.503,0.168,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2183520256.0,1202663424.0,3108241408.0,27124649984.0,3490237.0,165633.0
13-04 02:40:48,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2183581696.0,1202663424.0,3111718912.0,27121111040.0,3639500.0,157824.0
13-04 02:40:49,0.084,0.084,99.749,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2183946240.0,1202663424.0,3114561536.0,27117903872.0,3232632.0,137531.0
13-04 02:40:50,0.251,0.251,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2183823360.0,1202671616.0,3117858816.0,27114721280.0,3542885.0,155344.0
13-04 02:40:51,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2184167424.0,1202671616.0,3120656384.0,27111579648.0,3439737.0,149248.0
13-04 02:40:52,0.167,0.251,99.331,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2184216576.0,1202671616.0,3124035584.0,27108151296.0,3604379.0,158613.0
13-04 02:40:53,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2184167424.0,1202671616.0,3127054336.0,27105181696.0,3351076.0,144313.0
13-04 02:40:54,0.335,0.251,99.414,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2184278016.0,1202671616.0,3130212352.0,27101913088.0,3503341.0,154428.0
13-04 02:40:55,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2184187904.0,1202671616.0,3133239296.0,27098976256.0,3421871.0,147890.0
13-04 02:40:56,0.083,0.167,99.499,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2184429568.0,1202675712.0,3133628416.0,27098341376.0,809830.0,28999.0
13-04 02:40:57,0.166,0.166,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,7.0,2184474624.0,1202675712.0,3133837312.0,27098087424.0,4466.0,3974.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184474624.0,1202675712.0,3133837312.0,27098087424.0,7970.0,5884.0
13-04 02:40:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2184474624.0,1202675712.0,3133837312.0,27098087424.0,5012.0,4469.0
13-04 02:41:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184474624.0,1202675712.0,3133837312.0,27098087424.0,3841.0,2719.0
13-04 02:41:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184474624.0,1202675712.0,3133837312.0,27098087424.0,4537.0,3933.0
13-04 02:41:02,0.668,0.083,99.165,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2184470528.0,1202679808.0,3133837312.0,27098087424.0,22189.0,21460.0
13-04 02:41:03,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184851456.0,1202679808.0,3133837312.0,27097706496.0,5630.0,5724.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2184851456.0,1202679808.0,3133837312.0,27097706496.0,5279.0,4298.0
13-04 02:41:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184851456.0,1202679808.0,3133837312.0,27097706496.0,5346.0,4427.0
13-04 02:41:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184847360.0,1202679808.0,3133841408.0,27097706496.0,5214.0,4232.0
13-04 02:41:07,0.167,0.083,99.500,0.250,0.0,0.0,0.0,36864.0,0.0,4.0,2185531392.0,1202679808.0,3133841408.0,27097022464.0,4722.0,3324.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2185498624.0,1202679808.0,3133841408.0,27097055232.0,5751.0,4924.0
13-04 02:41:09,0.334,0.334,99.165,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2185555968.0,1202679808.0,3136569344.0,27094269952.0,2937122.0,141388.0
13-04 02:41:10,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2185486336.0,1202679808.0,3139694592.0,27091214336.0,3659019.0,157099.0
13-04 02:41:11,0.584,0.167,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2185617408.0,1202679808.0,3142991872.0,27087785984.0,3743944.0,138869.0
13-04 02:41:12,0.251,0.251,99.414,0.0,0.0,0.084,0.0,52678656.0,0.0,53.0,2185871360.0,1202679808.0,3145691136.0,27084832768.0,3089769.0,114105.0
13-04 02:41:13,0.585,0.251,98.830,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2186047488.0,1202683904.0,3149590528.0,27080753152.0,4557901.0,170315.0
13-04 02:41:14,0.334,0.334,99.248,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,2186027008.0,1202683904.0,3152625664.0,27077738496.0,3185838.0,131682.0
13-04 02:41:15,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2186100736.0,1202683904.0,3156410368.0,27073880064.0,4051560.0,169498.0
13-04 02:41:16,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2186059776.0,1202683904.0,3159719936.0,27070611456.0,3557377.0,140289.0
13-04 02:41:17,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2186469376.0,1202683904.0,3162755072.0,27067166720.0,3669773.0,171956.0
13-04 02:41:18,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2186481664.0,1202683904.0,3166523392.0,27063386112.0,4052913.0,160150.0
13-04 02:41:19,0.168,0.168,99.414,0.168,0.0,0.084,0.0,77824.0,0.0,7.0,2186506240.0,1202688000.0,3168985088.0,27060895744.0,2998731.0,114797.0
13-04 02:41:20,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2186801152.0,1202688000.0,3172720640.0,27056865280.0,4411919.0,174629.0
13-04 02:41:21,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2186989568.0,1202688000.0,3175755776.0,27053641728.0,3428012.0,143681.0
13-04 02:41:22,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2186678272.0,1202688000.0,3179495424.0,27050213376.0,3919673.0,159873.0
13-04 02:41:23,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2186571776.0,1202688000.0,3182759936.0,27047055360.0,3554589.0,156548.0
13-04 02:41:24,0.417,0.334,98.998,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2187177984.0,1202688000.0,3185836032.0,27043373056.0,3903489.0,171335.0
13-04 02:41:25,0.251,0.084,99.331,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2187018240.0,1202696192.0,3189211136.0,27040149504.0,3461126.0,151529.0
13-04 02:41:26,0.084,0.168,99.748,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,2187243520.0,1202696192.0,3192795136.0,27036340224.0,4085442.0,174621.0
13-04 02:41:27,0.501,0.250,98.915,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,2187386880.0,1202696192.0,3196080128.0,27032911872.0,3751653.0,161918.0
13-04 02:41:28,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2187841536.0,1202696192.0,3198943232.0,27029594112.0,3615465.0,163488.0
13-04 02:41:29,0.168,0.251,99.581,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2187649024.0,1202696192.0,3202531328.0,27026198528.0,3861926.0,166563.0
13-04 02:41:30,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2187239424.0,1202696192.0,3206004736.0,27023134720.0,3595095.0,157852.0
13-04 02:41:31,0.167,0.335,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2187833344.0,1202700288.0,3209089024.0,27019452416.0,3753104.0,164040.0
13-04 02:41:32,0.335,0.251,99.247,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,2187653120.0,1202700288.0,3212238848.0,27016482816.0,3573327.0,147528.0
13-04 02:41:33,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2187534336.0,1202700288.0,3216007168.0,27012833280.0,4091664.0,180112.0
13-04 02:41:34,0.167,0.251,99.415,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2187808768.0,1202700288.0,3219210240.0,27009355776.0,3606512.0,158569.0
13-04 02:41:35,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2187845632.0,1202700288.0,3222220800.0,27006308352.0,3753530.0,174299.0
13-04 02:41:36,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2187927552.0,1202700288.0,3225677824.0,27002769408.0,3727430.0,168928.0
13-04 02:41:37,0.252,0.252,99.329,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2188267520.0,1202704384.0,3228921856.0,26999181312.0,3746811.0,164440.0
13-04 02:41:38,0.502,0.167,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2188242944.0,1202704384.0,3232358400.0,26995769344.0,3864395.0,170353.0
13-04 02:41:39,0.251,0.251,99.248,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2188558336.0,1202704384.0,3235250176.0,26992562176.0,3508761.0,161103.0
13-04 02:41:40,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2188406784.0,1202704384.0,3239178240.0,26988785664.0,4264392.0,187347.0
13-04 02:41:41,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2188890112.0,1202704384.0,3242012672.0,26985467904.0,3327989.0,145016.0
13-04 02:41:42,0.168,0.252,99.243,0.168,0.0,0.168,0.0,99794944.0,0.0,101.0,2189099008.0,1202704384.0,3245457408.0,26981814272.0,4098907.0,176388.0
13-04 02:41:43,0.251,0.334,99.081,0.084,0.0,0.251,0.0,0.0,0.0,1.0,2188722176.0,1202704384.0,3249053696.0,26978594816.0,3575685.0,154485.0
13-04 02:41:44,0.251,0.335,99.246,0.0,0.0,0.168,0.0,106496.0,0.0,9.0,2189000704.0,1202704384.0,3252203520.0,26975166464.0,3836046.0,170714.0
13-04 02:41:45,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2188726272.0,1202704384.0,3255160832.0,26972483584.0,3319148.0,146563.0
13-04 02:41:46,0.419,0.335,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2188877824.0,1202704384.0,3258912768.0,26968580096.0,4092172.0,183653.0
13-04 02:41:47,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2189742080.0,1202704384.0,3261493248.0,26965135360.0,3310526.0,160951.0
13-04 02:41:48,0.335,0.168,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2189291520.0,1202708480.0,3265331200.0,26961743872.0,3847393.0,161995.0
13-04 02:41:49,0.334,0.334,99.249,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2189844480.0,1202708480.0,3268427776.0,26958094336.0,3791187.0,165568.0
13-04 02:41:50,0.168,0.335,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2189602816.0,1202708480.0,3271843840.0,26954919936.0,3863469.0,181026.0
13-04 02:41:51,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2189885440.0,1202708480.0,3275071488.0,26951409664.0,3776189.0,164223.0
13-04 02:41:52,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2190147584.0,1202708480.0,3278135296.0,26948083712.0,3608787.0,161444.0
13-04 02:41:53,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2189967360.0,1202708480.0,3281694720.0,26944704512.0,3659353.0,153210.0
13-04 02:41:54,0.167,0.335,99.163,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2189787136.0,1202712576.0,3285012480.0,26941562880.0,3789578.0,169040.0
13-04 02:41:55,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2189881344.0,1202712576.0,3288141824.0,26938339328.0,3699085.0,166844.0
13-04 02:41:56,0.501,0.501,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2190024704.0,1202712576.0,3291521024.0,26934816768.0,3828125.0,161680.0
13-04 02:41:57,0.335,0.418,99.079,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2189942784.0,1202712576.0,3295301632.0,26931118080.0,3975449.0,171125.0
13-04 02:41:58,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2190811136.0,1202712576.0,3297927168.0,26927624192.0,3409400.0,162909.0
13-04 02:41:59,0.334,0.334,99.247,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2190409728.0,1202712576.0,3301470208.0,26924482560.0,3733195.0,170332.0
13-04 02:42:00,0.335,0.251,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2190155776.0,1202720768.0,3305127936.0,26921070592.0,3995500.0,177676.0
13-04 02:42:01,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2190835712.0,1202720768.0,3308163072.0,26917355520.0,3735690.0,168033.0
13-04 02:42:02,0.584,0.334,98.915,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2190827520.0,1202720768.0,3311108096.0,26914418688.0,3642085.0,152619.0
13-04 02:42:03,0.501,0.167,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2190761984.0,1202720768.0,3314823168.0,26910769152.0,3774847.0,160352.0
13-04 02:42:04,0.168,0.251,99.329,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2191167488.0,1202720768.0,3318022144.0,26907164672.0,3750618.0,165310.0
13-04 02:42:05,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2190925824.0,1202720768.0,3321692160.0,26903736320.0,3933367.0,173925.0
13-04 02:42:06,0.418,0.334,98.913,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2191278080.0,1202724864.0,3324747776.0,26900324352.0,3545051.0,161466.0
13-04 02:42:07,0.251,0.585,98.913,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,2192035840.0,1202724864.0,3327946752.0,26896367616.0,3829297.0,166615.0
13-04 02:42:08,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2192429056.0,1202724864.0,3331424256.0,26892496896.0,3836652.0,162509.0
13-04 02:42:09,0.418,0.251,99.163,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2192162816.0,1202724864.0,3334832128.0,26889355264.0,3661486.0,161731.0
13-04 02:42:10,0.836,0.334,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2192420864.0,1202724864.0,3338129408.0,26885799936.0,3780604.0,168388.0
13-04 02:42:11,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2192904192.0,1202724864.0,3340963840.0,26882482176.0,3623508.0,159865.0
13-04 02:42:12,0.418,0.418,98.746,0.084,0.0,0.334,0.0,99336192.0,0.0,100.0,2192351232.0,1202728960.0,3344605184.0,26879389696.0,3913760.0,176553.0
13-04 02:42:13,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2192613376.0,1202728960.0,3347963904.0,26875768832.0,3643465.0,164494.0
13-04 02:42:14,0.334,0.251,99.247,0.0,0.0,0.167,0.0,106496.0,0.0,8.0,2192728064.0,1202728960.0,3351277568.0,26872340480.0,3892759.0,171471.0
13-04 02:42:15,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2192539648.0,1202728960.0,3354529792.0,26869276672.0,3726287.0,167617.0
13-04 02:42:16,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2193076224.0,1202728960.0,3357642752.0,26865627136.0,3580212.0,154703.0
13-04 02:42:17,0.084,0.252,99.328,0.252,0.0,0.084,0.0,40960.0,0.0,5.0,2192998400.0,1202728960.0,3361165312.0,26862182400.0,3824672.0,178797.0
13-04 02:42:18,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2192822272.0,1202728960.0,3363913728.0,26859610112.0,3148637.0,137110.0
13-04 02:42:19,0.333,0.250,99.250,0.083,0.0,0.083,0.0,77824.0,0.0,6.0,2191872000.0,1202728960.0,3366354944.0,26858119168.0,2655315.0,117893.0
13-04 02:42:20,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2192293888.0,1202728960.0,3368648704.0,26855403520.0,2854910.0,133755.0
13-04 02:42:21,0.251,0.335,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2192093184.0,1202728960.0,3372498944.0,26851753984.0,3963295.0,164729.0
13-04 02:42:22,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2191872000.0,1202728960.0,3376721920.0,26847752192.0,4915381.0,195740.0
13-04 02:42:23,0.168,0.252,99.412,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2192015360.0,1202733056.0,3380588544.0,26843738112.0,4410903.0,180210.0
13-04 02:42:24,0.418,0.167,99.247,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2191568896.0,1202733056.0,3384479744.0,26840293376.0,4010416.0,177601.0
13-04 02:42:25,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2191851520.0,1202733056.0,3387912192.0,26836578304.0,3927983.0,192126.0
13-04 02:42:26,0.250,0.501,99.082,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2192142336.0,1202733056.0,3391033344.0,26833166336.0,3897443.0,172293.0
13-04 02:42:27,0.251,0.502,98.997,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2192244736.0,1202733056.0,3394392064.0,26829705216.0,3673078.0,161229.0
13-04 02:42:28,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2192293888.0,1202733056.0,3397931008.0,26826117120.0,3802803.0,169462.0
13-04 02:42:29,0.502,0.251,98.829,0.251,0.0,0.167,0.0,65536.0,0.0,5.0,2192343040.0,1202741248.0,3401015296.0,26822975488.0,3528577.0,158791.0
13-04 02:42:30,0.250,0.417,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2192506880.0,1202741248.0,3404152832.0,26819674112.0,3584182.0,156721.0
13-04 02:42:31,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2192433152.0,1202741248.0,3407577088.0,26816323584.0,3937701.0,169805.0
13-04 02:42:32,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2192986112.0,1202741248.0,3410784256.0,26812563456.0,3812698.0,166762.0
13-04 02:42:33,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2192564224.0,1202741248.0,3414126592.0,26809643008.0,3701806.0,158737.0
13-04 02:42:34,0.167,0.335,99.414,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2193055744.0,1202741248.0,3417444352.0,26805833728.0,3857150.0,173046.0
13-04 02:42:35,0.418,0.167,99.164,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2192941056.0,1202745344.0,3420651520.0,26802737152.0,3635487.0,160396.0
13-04 02:42:36,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2193424384.0,1202745344.0,3423944704.0,26798960640.0,3836136.0,155874.0
13-04 02:42:37,0.335,0.251,99.246,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2192982016.0,1202745344.0,3427323904.0,26796023808.0,3492414.0,152742.0
13-04 02:42:38,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2193117184.0,1202745344.0,3430776832.0,26792435712.0,3960012.0,172539.0
13-04 02:42:39,0.251,0.335,99.414,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2193416192.0,1202745344.0,3433889792.0,26789023744.0,3670201.0,161947.0
13-04 02:42:40,0.084,0.167,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2193661952.0,1202745344.0,3445645312.0,26777022464.0,3856561.0,169384.0
13-04 02:42:41,0.418,0.167,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2193600512.0,1202749440.0,3448971264.0,26773753856.0,3709445.0,158309.0
13-04 02:42:42,0.335,0.335,99.079,0.0,0.0,0.251,0.0,99360768.0,0.0,103.0,2193637376.0,1202749440.0,3452252160.0,26770436096.0,3538719.0,158633.0
13-04 02:42:43,0.168,0.252,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2193883136.0,1202749440.0,3455373312.0,26767069184.0,3845876.0,163437.0
13-04 02:42:44,0.500,0.500,98.832,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2193977344.0,1202749440.0,3459198976.0,26763149312.0,4031057.0,175460.0
13-04 02:42:45,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2194345984.0,1202749440.0,3461844992.0,26760134656.0,3411086.0,153708.0
13-04 02:42:46,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2193903616.0,1202749440.0,3465478144.0,26756943872.0,3751810.0,154538.0
13-04 02:42:47,0.417,0.417,98.916,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,2194894848.0,1202753536.0,3468611584.0,26752815104.0,3881522.0,185515.0
13-04 02:42:48,0.335,0.251,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2194448384.0,1202753536.0,3472453632.0,26749419520.0,3955806.0,169973.0
13-04 02:42:49,0.167,0.251,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2195091456.0,1202753536.0,3475144704.0,26746085376.0,3683310.0,154018.0
13-04 02:42:50,0.418,0.335,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2194616320.0,1202753536.0,3478802432.0,26742902784.0,3473597.0,155412.0
13-04 02:42:51,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2195288064.0,1202753536.0,3481907200.0,26739126272.0,3910966.0,176373.0
13-04 02:42:52,0.336,0.252,99.161,0.168,0.0,0.084,0.0,36864.0,0.0,3.0,2194989056.0,1202753536.0,3485245440.0,26736087040.0,3728142.0,167174.0
13-04 02:42:53,0.084,0.168,99.664,0.0,0.0,0.084,0.0,0.0,0.0,1.0,2195296256.0,1202753536.0,3488415744.0,26732609536.0,3566154.0,159759.0
13-04 02:42:54,0.251,0.334,99.164,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2195562496.0,1202753536.0,3491672064.0,26729086976.0,3767487.0,159625.0
13-04 02:42:55,0.167,0.167,99.416,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2195365888.0,1202753536.0,3495059456.0,26725896192.0,3772042.0,167322.0
13-04 02:42:56,0.419,0.168,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2195451904.0,1202753536.0,3498434560.0,26722435072.0,3861748.0,174434.0
13-04 02:42:57,0.418,0.418,98.997,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2195709952.0,1202753536.0,3501842432.0,26718769152.0,3796043.0,159461.0
13-04 02:42:58,0.334,0.585,98.830,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2195865600.0,1202761728.0,3505106944.0,26715340800.0,3907723.0,163823.0
13-04 02:42:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2195640320.0,1202761728.0,3508523008.0,26712150016.0,3547939.0,149393.0
13-04 02:43:00,0.250,0.250,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2195927040.0,1202761728.0,3511951360.0,26708434944.0,3811404.0,166000.0
13-04 02:43:01,0.419,0.084,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2196148224.0,1202761728.0,3515142144.0,26705022976.0,3655383.0,164948.0
13-04 02:43:02,1.003,0.167,98.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2196041728.0,1202761728.0,3518550016.0,26701721600.0,3839956.0,159502.0
13-04 02:43:03,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2196385792.0,1202761728.0,3521335296.0,26698592256.0,3550461.0,157986.0
13-04 02:43:04,0.418,0.334,98.746,0.418,0.0,0.084,0.0,81920.0,0.0,7.0,2196062208.0,1202765824.0,3525050368.0,26695196672.0,3674550.0,150425.0
13-04 02:43:05,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2196582400.0,1202765824.0,3528179712.0,26691547136.0,3895562.0,169728.0
13-04 02:43:06,0.336,0.252,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2196529152.0,1202765824.0,3531456512.0,26688323584.0,3676268.0,157735.0
13-04 02:43:07,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2196901888.0,1202765824.0,3534839808.0,26684567552.0,3873634.0,162549.0
13-04 02:43:08,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2196574208.0,1202765824.0,3538259968.0,26681475072.0,3533196.0,150605.0
13-04 02:43:09,0.0,0.083,99.750,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2196996096.0,1202765824.0,3539107840.0,26680205312.0,1215172.0,33461.0
13-04 02:43:10,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2196905984.0,1202769920.0,3539312640.0,26680086528.0,6014.0,5668.0
13-04 02:43:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2196905984.0,1202769920.0,3539312640.0,26680086528.0,6581.0,5091.0
13-04 02:43:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,87375872.0,0.0,86.0,2196905984.0,1202769920.0,3539312640.0,26680086528.0,22683.0,21233.0
13-04 02:43:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,868352.0,0.0,3.0,2196905984.0,1202769920.0,3539312640.0,26680086528.0,4922.0,3440.0
13-04 02:43:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2196905984.0,1202769920.0,3539312640.0,26680086528.0,3942.0,2772.0
13-04 02:43:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197032960.0,1202769920.0,3539312640.0,26679959552.0,5217.0,5148.0
13-04 02:43:16,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2197028864.0,1202774016.0,3539312640.0,26679959552.0,4016.0,2849.0
13-04 02:43:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,2197028864.0,1202774016.0,3539312640.0,26679959552.0,23699.0,24380.0
13-04 02:43:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197028864.0,1202774016.0,3539312640.0,26679959552.0,3912.0,2744.0
13-04 02:43:19,0.083,0.250,99.667,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2197028864.0,1202774016.0,3539312640.0,26679959552.0,6582.0,6061.0
13-04 02:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197028864.0,1202774016.0,3539312640.0,26679959552.0,4396.0,3758.0
13-04 02:43:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197024768.0,1202774016.0,3539316736.0,26679959552.0,3978.0,2925.0
13-04 02:43:22,0.0,0.084,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2197020672.0,1202778112.0,3539316736.0,26679959552.0,4030.0,3042.0
13-04 02:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197020672.0,1202778112.0,3539316736.0,26679959552.0,5246.0,5214.0
13-04 02:43:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2197020672.0,1202778112.0,3539316736.0,26679959552.0,5189.0,4974.0
13-04 02:43:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197020672.0,1202778112.0,3539316736.0,26679959552.0,6206.0,5139.0
13-04 02:43:26,0.083,0.250,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2197020672.0,1202778112.0,3539316736.0,26679959552.0,3612.0,2471.0
13-04 02:43:27,0.167,0.083,99.500,0.250,0.0,0.0,0.0,57344.0,0.0,5.0,2197671936.0,1202778112.0,3539316736.0,26679308288.0,5830.0,5744.0
13-04 02:43:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197655552.0,1202778112.0,3539316736.0,26679324672.0,5863.0,4722.0
13-04 02:43:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,4.0,2197655552.0,1202778112.0,3539316736.0,26679324672.0,4532.0,4002.0
13-04 02:43:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197655552.0,1202778112.0,3539316736.0,26679324672.0,3908.0,2681.0
13-04 02:43:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197655552.0,1202778112.0,3539316736.0,26679324672.0,5905.0,6410.0
13-04 02:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197655552.0,1202778112.0,3539316736.0,26679324672.0,4390.0,3801.0
13-04 02:43:33,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2197647360.0,1202786304.0,3539316736.0,26679324672.0,4416.0,3460.0
13-04 02:43:34,0.251,0.334,99.248,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2197700608.0,1202786304.0,3541549056.0,26677039104.0,2728864.0,144252.0
13-04 02:43:35,0.418,0.084,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2197512192.0,1202786304.0,3544420352.0,26674356224.0,3115856.0,117866.0
13-04 02:43:36,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2197635072.0,1202786304.0,3547598848.0,26671054848.0,3798903.0,152833.0
13-04 02:43:37,0.501,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2197848064.0,1202786304.0,3552006144.0,26666434560.0,4614231.0,172715.0
13-04 02:43:38,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2197729280.0,1202786304.0,3555139584.0,26663419904.0,3555230.0,146057.0
13-04 02:43:39,0.251,0.334,99.080,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2197782528.0,1202790400.0,3558273024.0,26660229120.0,3694607.0,153156.0
13-04 02:43:40,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2198454272.0,1202790400.0,3561824256.0,26656006144.0,4100224.0,171372.0
13-04 02:43:41,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2198286336.0,1202790400.0,3565658112.0,26652340224.0,4030438.0,165360.0
13-04 02:43:42,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2198216704.0,1202790400.0,3569156096.0,26648911872.0,4040700.0,170156.0
13-04 02:43:43,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2198507520.0,1202790400.0,3572596736.0,26645180416.0,3790539.0,170248.0
13-04 02:43:44,0.251,0.335,99.247,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2198257664.0,1202790400.0,3576242176.0,26641784832.0,4162551.0,182387.0
13-04 02:43:45,0.416,0.666,98.669,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2198675456.0,1202794496.0,3579899904.0,26637705216.0,4197383.0,185887.0
13-04 02:43:46,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2198511616.0,1202794496.0,3583397888.0,26634371072.0,3787023.0,161299.0
13-04 02:43:47,0.418,0.334,98.997,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2198700032.0,1202794496.0,3586899968.0,26630680576.0,3967087.0,192037.0
13-04 02:43:48,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2198884352.0,1202794496.0,3590381568.0,26627014656.0,3980730.0,172867.0
13-04 02:43:49,0.419,0.503,98.995,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2199113728.0,1202794496.0,3594010624.0,26623156224.0,4462276.0,191029.0
13-04 02:43:50,0.668,0.334,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2199203840.0,1202794496.0,3597434880.0,26619641856.0,3857464.0,182624.0
13-04 02:43:51,0.167,0.084,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2199216128.0,1202798592.0,3600769024.0,26616291328.0,3726385.0,167246.0
13-04 02:43:52,0.335,0.335,99.247,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2199560192.0,1202798592.0,3604615168.0,26612101120.0,4473119.0,183671.0
13-04 02:43:53,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2199404544.0,1202798592.0,3608088576.0,26608783360.0,3647356.0,157447.0
13-04 02:43:54,0.418,0.167,99.331,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2199326720.0,1202798592.0,3610800128.0,26606149632.0,3289743.0,135518.0
13-04 02:43:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2199371776.0,1202798592.0,3611009024.0,26605895680.0,4837.0,4493.0
13-04 02:43:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2199371776.0,1202798592.0,3611009024.0,26605895680.0,167970.0,12031.0
13-04 02:43:57,0.501,0.251,98.997,0.084,0.0,0.167,0.0,40960.0,0.0,4.0,2198994944.0,1202802688.0,3614208000.0,26603069440.0,3329754.0,148825.0
13-04 02:43:58,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2199740416.0,1202802688.0,3617255424.0,26599276544.0,3763144.0,155258.0
13-04 02:43:59,0.336,0.084,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2199695360.0,1202802688.0,3620601856.0,26595975168.0,3780102.0,167070.0
13-04 02:44:00,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2199814144.0,1202802688.0,3627388928.0,26589069312.0,7603371.0,226185.0
13-04 02:44:01,0.419,0.503,98.911,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2200023040.0,1202802688.0,3633577984.0,26582671360.0,6651095.0,235451.0
13-04 02:44:02,0.419,0.084,99.162,0.168,0.0,0.168,0.0,36864.0,0.0,3.0,2200199168.0,1202802688.0,3637768192.0,26578305024.0,4509040.0,158992.0
13-04 02:44:03,0.168,0.251,99.246,0.084,0.0,0.251,0.0,0.0,0.0,1.0,2200272896.0,1202802688.0,3642138624.0,26573860864.0,5102066.0,168125.0
13-04 02:44:04,0.168,0.419,99.246,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2200612864.0,1202802688.0,3646795776.0,26568863744.0,5197669.0,184298.0
13-04 02:44:05,0.417,0.500,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2200510464.0,1202802688.0,3650613248.0,26565148672.0,4299467.0,179323.0
13-04 02:44:06,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2200854528.0,1202802688.0,3653808128.0,26561609728.0,3961884.0,169385.0
13-04 02:44:07,0.418,0.502,98.996,0.0,0.0,0.084,0.0,63229952.0,0.0,61.0,2200113152.0,1202802688.0,3657584640.0,26558574592.0,3838837.0,164992.0
13-04 02:44:08,0.251,0.251,99.162,0.168,0.0,0.168,0.0,54349824.0,0.0,56.0,2200084480.0,1202810880.0,3661119488.0,26555060224.0,4011543.0,167982.0
13-04 02:44:09,0.417,0.417,98.916,0.0,0.0,0.250,0.0,94208.0,0.0,8.0,2200682496.0,1202810880.0,3664678912.0,26550902784.0,4320209.0,184862.0
13-04 02:44:10,0.167,0.250,99.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200686592.0,1202810880.0,3668500480.0,26547077120.0,4062693.0,179769.0
13-04 02:44:11,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201313280.0,1202810880.0,3671207936.0,26543742976.0,3583345.0,158336.0
13-04 02:44:12,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200670208.0,1202810880.0,3675246592.0,26540347392.0,4034960.0,169543.0
13-04 02:44:13,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200625152.0,1202810880.0,3679227904.0,26536411136.0,4453116.0,193310.0
13-04 02:44:14,0.667,0.333,98.833,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2201559040.0,1202814976.0,3681894400.0,26532806656.0,3607846.0,146347.0
13-04 02:44:15,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2200952832.0,1202814976.0,3685896192.0,26529411072.0,4096129.0,193886.0
13-04 02:44:16,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2201460736.0,1202814976.0,3689119744.0,26525679616.0,3752829.0,154567.0
13-04 02:44:17,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2201600000.0,1202814976.0,3693170688.0,26521489408.0,4520129.0,220399.0
13-04 02:44:18,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2201964544.0,1202814976.0,3696472064.0,26517823488.0,3705258.0,154192.0
13-04 02:44:19,0.585,0.251,98.997,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2201735168.0,1202814976.0,3700256768.0,26514268160.0,4052277.0,178011.0
13-04 02:44:20,0.335,0.251,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2202112000.0,1202819072.0,3703640064.0,26510503936.0,4121678.0,192966.0
13-04 02:44:21,0.500,0.334,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2201812992.0,1202819072.0,3707527168.0,26506915840.0,4099820.0,151360.0
13-04 02:44:22,0.335,0.251,99.163,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,2201837568.0,1202819072.0,3710722048.0,26503696384.0,3578274.0,163147.0
13-04 02:44:23,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2202210304.0,1202819072.0,3714224128.0,26499821568.0,4110826.0,182452.0
13-04 02:44:24,0.418,0.167,99.079,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2202329088.0,1202819072.0,3717677056.0,26496249856.0,4180946.0,168933.0
13-04 02:44:25,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2202128384.0,1202819072.0,3721621504.0,26492506112.0,4162362.0,177267.0
13-04 02:44:26,0.417,0.167,99.082,0.167,0.0,0.167,0.0,90112.0,0.0,8.0,2202550272.0,1202823168.0,3724767232.0,26488934400.0,3861464.0,165966.0
13-04 02:44:27,0.585,0.251,99.080,0.0,0.0,0.084,0.0,45056.0,0.0,7.0,2202370048.0,1202823168.0,3728646144.0,26485235712.0,4004869.0,195521.0
13-04 02:44:28,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2202976256.0,1202823168.0,3730325504.0,26482950144.0,2264578.0,89773.0
13-04 02:44:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2202894336.0,1202823168.0,3730534400.0,26482823168.0,4532.0,3937.0
13-04 02:44:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2202750976.0,1202823168.0,3730980864.0,26482520064.0,509191.0,28178.0
13-04 02:44:31,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2202828800.0,1202823168.0,3734155264.0,26479267840.0,3672442.0,154174.0
13-04 02:44:32,0.251,0.251,99.078,0.084,0.0,0.335,0.0,32768.0,0.0,4.0,2203103232.0,1202827264.0,3740782592.0,26472361984.0,7225363.0,199136.0
13-04 02:44:33,0.667,0.584,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2203291648.0,1202827264.0,3745292288.0,26467663872.0,5002397.0,168354.0
13-04 02:44:34,0.252,0.168,99.497,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2203930624.0,1202827264.0,3750383616.0,26461933568.0,6094238.0,188967.0
13-04 02:44:35,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2203504640.0,1202827264.0,3755237376.0,26457505792.0,5047513.0,188058.0
13-04 02:44:36,0.084,0.418,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2203668480.0,1202827264.0,3759169536.0,26453409792.0,4693875.0,160561.0
13-04 02:44:37,0.417,0.500,98.666,0.250,0.0,0.167,0.0,45457408.0,0.0,46.0,2203721728.0,1202831360.0,3763032064.0,26449489920.0,4211381.0,165443.0
13-04 02:44:38,0.251,0.335,99.163,0.084,0.0,0.167,0.0,60387328.0,0.0,61.0,2203582464.0,1202831360.0,3767234560.0,26445426688.0,4462526.0,187075.0
13-04 02:44:39,0.167,0.585,99.164,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2203930624.0,1202831360.0,3770363904.0,26441949184.0,3942160.0,161918.0
13-04 02:44:40,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2203770880.0,1202831360.0,3774300160.0,26438172672.0,4201366.0,171910.0
13-04 02:44:41,0.333,0.583,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2204200960.0,1202831360.0,3777949696.0,26434093056.0,4061242.0,165725.0
13-04 02:44:42,0.253,0.0,99.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204065792.0,1202831360.0,3781165056.0,26431012864.0,3988970.0,189392.0
13-04 02:44:43,0.251,0.251,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2203901952.0,1202835456.0,3785023488.0,26427314176.0,4010299.0,166964.0
13-04 02:44:44,0.500,0.417,98.916,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2204471296.0,1202835456.0,3788357632.0,26423410688.0,4009860.0,165439.0
13-04 02:44:45,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2204524544.0,1202835456.0,3792257024.0,26419458048.0,4049287.0,157448.0
13-04 02:44:46,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2204491776.0,1202835456.0,3795750912.0,26415996928.0,3831837.0,169635.0
13-04 02:44:47,0.670,0.419,98.660,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204729344.0,1202835456.0,3799277568.0,26412232704.0,4063041.0,194039.0
13-04 02:44:48,0.334,0.250,98.999,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2204823552.0,1202835456.0,3802927104.0,26408488960.0,4356989.0,182980.0
13-04 02:44:49,0.334,0.418,98.997,0.084,0.0,0.167,0.0,86016.0,0.0,7.0,2205073408.0,1202839552.0,3806212096.0,26404950016.0,3702992.0,153881.0
13-04 02:44:50,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205089792.0,1202839552.0,3809910784.0,26401234944.0,4078033.0,165614.0
13-04 02:44:51,0.419,0.084,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2205339648.0,1202839552.0,3813359616.0,26397536256.0,4100265.0,180877.0
13-04 02:44:52,0.167,0.417,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2205048832.0,1202839552.0,3816792064.0,26394394624.0,3749877.0,164892.0
13-04 02:44:53,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205298688.0,1202839552.0,3820494848.0,26390441984.0,4221515.0,188047.0
13-04 02:44:54,0.251,0.335,99.247,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2205597696.0,1202839552.0,3823751168.0,26386886656.0,3867968.0,162181.0
13-04 02:44:55,0.418,0.167,99.079,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2205511680.0,1202843648.0,3827691520.0,26383028224.0,4358160.0,170305.0
13-04 02:44:56,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205347840.0,1202843648.0,3831123968.0,26379759616.0,3720568.0,147894.0
13-04 02:44:57,0.334,0.334,99.248,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2205687808.0,1202843648.0,3834736640.0,26375806976.0,4081090.0,180054.0
13-04 02:44:58,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205765632.0,1202843648.0,3837865984.0,26372599808.0,3605306.0,157650.0
13-04 02:44:59,0.0,0.167,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2205786112.0,1202843648.0,3837939712.0,26372505600.0,3808.0,2873.0
13-04 02:45:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2205786112.0,1202843648.0,3837939712.0,26372505600.0,6975.0,5706.0
13-04 02:45:01,0.083,0.334,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2206040064.0,1202847744.0,3840618496.0,26369568768.0,3152506.0,132008.0
13-04 02:45:02,0.335,0.502,99.079,0.0,0.0,0.084,0.0,32768.0,0.0,7.0,2206318592.0,1202847744.0,3845763072.0,26364145664.0,5814720.0,209187.0
13-04 02:45:03,0.336,0.336,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206195712.0,1202847744.0,3852075008.0,26357956608.0,6730939.0,231768.0
13-04 02:45:04,0.251,0.335,99.246,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2206687232.0,1202847744.0,3856646144.0,26352893952.0,5453375.0,185601.0
13-04 02:45:05,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206179328.0,1202847744.0,3861630976.0,26348417024.0,5178648.0,183484.0
13-04 02:45:06,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206625792.0,1202847744.0,3865485312.0,26344116224.0,4707045.0,175361.0
13-04 02:45:07,0.503,0.419,98.827,0.168,0.0,0.084,0.0,29958144.0,0.0,33.0,2206588928.0,1202851840.0,3869638656.0,26339995648.0,4587710.0,192010.0
13-04 02:45:08,0.335,0.168,99.162,0.0,0.0,0.335,0.0,76873728.0,0.0,75.0,2206961664.0,1202851840.0,3873312768.0,26335948800.0,4147221.0,174188.0
13-04 02:45:09,0.251,0.335,99.247,0.0,0.0,0.167,0.0,110592.0,0.0,9.0,2207006720.0,1202851840.0,3876966400.0,26332250112.0,4072298.0,180013.0
13-04 02:45:10,0.167,0.418,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206883840.0,1202851840.0,3880517632.0,26328821760.0,4137584.0,176477.0
13-04 02:45:11,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2206842880.0,1202851840.0,3884224512.0,26325155840.0,3907531.0,174756.0
13-04 02:45:12,0.503,0.251,98.995,0.168,0.0,0.084,0.0,24576.0,0.0,2.0,2207428608.0,1202855936.0,3887816704.0,26320973824.0,4147118.0,170828.0
13-04 02:45:13,0.334,0.334,98.915,0.083,0.0,0.334,0.0,0.0,0.0,1.0,2207207424.0,1202855936.0,3890880512.0,26318131200.0,3657751.0,159009.0
13-04 02:45:14,0.501,0.418,98.914,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2207563776.0,1202855936.0,3894808576.0,26313846784.0,4341118.0,185342.0
13-04 02:45:15,0.417,0.417,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2207768576.0,1202855936.0,3898548224.0,26309902336.0,4073069.0,178252.0
13-04 02:45:16,0.419,0.251,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2207821824.0,1202855936.0,3901829120.0,26306568192.0,3907568.0,177516.0
13-04 02:45:17,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2207940608.0,1202855936.0,3905155072.0,26303123456.0,3684727.0,173777.0
13-04 02:45:18,0.251,0.419,98.911,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2208112640.0,1202860032.0,3908882432.0,26299219968.0,4389943.0,176327.0
13-04 02:45:19,0.335,0.167,99.331,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2207789056.0,1202860032.0,3912589312.0,26295836672.0,4001865.0,175065.0
13-04 02:45:20,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2207719424.0,1202860032.0,3916308480.0,26292187136.0,3994452.0,175636.0
13-04 02:45:21,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2208534528.0,1202860032.0,3919302656.0,26288377856.0,3870792.0,160596.0
13-04 02:45:22,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2207866880.0,1202860032.0,3923255296.0,26285092864.0,4074715.0,183257.0
13-04 02:45:23,0.586,0.167,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2208649216.0,1202860032.0,3926441984.0,26281123840.0,4108038.0,174279.0
13-04 02:45:24,0.335,0.167,99.331,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,2208542720.0,1202864128.0,3930021888.0,26277646336.0,3948334.0,162801.0
13-04 02:45:25,0.417,0.083,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2208690176.0,1202864128.0,3933491200.0,26274029568.0,3926417.0,175207.0
13-04 02:45:26,0.251,0.251,99.332,0.0,0.0,0.167,0.0,69632.0,0.0,6.0,2208350208.0,1202864128.0,3937308672.0,26270552064.0,4015469.0,180011.0
13-04 02:45:27,0.251,0.251,99.330,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2208628736.0,1202864128.0,3940966400.0,26266615808.0,4209063.0,164210.0
13-04 02:45:28,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2208694272.0,1202864128.0,3944140800.0,26263375872.0,3633859.0,149896.0
13-04 02:45:29,0.669,0.167,98.996,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2208681984.0,1202864128.0,3947929600.0,26259599360.0,3963608.0,169256.0
13-04 02:45:30,0.168,0.0,99.581,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2209214464.0,1202868224.0,3951423488.0,26255568896.0,4119386.0,155714.0
13-04 02:45:31,0.586,0.084,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2209337344.0,1202868224.0,3954634752.0,26252234752.0,3807604.0,166547.0
13-04 02:45:32,0.252,0.168,99.328,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,2209591296.0,1202868224.0,3958112256.0,26248503296.0,4234669.0,184210.0
13-04 02:45:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209366016.0,1202868224.0,3958525952.0,26248314880.0,66943.0,5781.0
13-04 02:45:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2209435648.0,1202868224.0,3958583296.0,26248187904.0,9477.0,7227.0
13-04 02:45:35,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209423360.0,1202868224.0,3961262080.0,26245521408.0,3170945.0,118774.0
13-04 02:45:36,0.167,0.167,99.416,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2209595392.0,1202872320.0,3964149760.0,26242457600.0,3053983.0,67061.0
13-04 02:45:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12447744.0,0.0,24.0,2209538048.0,1202872320.0,3964207104.0,26242457600.0,3878.0,2834.0
13-04 02:45:38,0.083,0.333,99.583,0.0,0.0,0.0,0.0,82296832.0,0.0,81.0,2209538048.0,1202872320.0,3964207104.0,26242457600.0,3966.0,2652.0
13-04 02:45:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,7.0,2209538048.0,1202872320.0,3964207104.0,26242457600.0,5460.0,5365.0
13-04 02:45:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209533952.0,1202872320.0,3964211200.0,26242457600.0,5544.0,5329.0
13-04 02:45:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209533952.0,1202872320.0,3964211200.0,26242457600.0,4732.0,4119.0
13-04 02:45:42,0.083,0.083,99.583,0.250,0.0,0.0,0.0,32768.0,0.0,4.0,2209525760.0,1202876416.0,3964215296.0,26242457600.0,5433.0,5313.0
13-04 02:45:43,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209525760.0,1202876416.0,3964215296.0,26242457600.0,3817.0,2830.0
13-04 02:45:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2209525760.0,1202876416.0,3964215296.0,26242457600.0,3902.0,2723.0
13-04 02:45:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209525760.0,1202876416.0,3964215296.0,26242457600.0,3992.0,2960.0
13-04 02:45:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209525760.0,1202876416.0,3964215296.0,26242457600.0,4813.0,4303.0
13-04 02:45:47,0.167,0.250,99.333,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,2209964032.0,1202884608.0,3964207104.0,26242019328.0,22173.0,21676.0
13-04 02:45:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,1.0,2209906688.0,1202884608.0,3964215296.0,26242068480.0,4306.0,3689.0
13-04 02:45:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2209898496.0,1202884608.0,3964215296.0,26242076672.0,4892.0,4433.0
13-04 02:45:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209898496.0,1202884608.0,3964215296.0,26242076672.0,5250.0,5174.0
13-04 02:45:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209898496.0,1202884608.0,3964215296.0,26242076672.0,4915.0,4454.0
13-04 02:45:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209898496.0,1202884608.0,3964215296.0,26242076672.0,3833.0,2608.0
13-04 02:45:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2209894400.0,1202888704.0,3964215296.0,26242076672.0,4532.0,3937.0
13-04 02:45:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2209894400.0,1202888704.0,3964215296.0,26242076672.0,3862.0,2674.0
13-04 02:45:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209894400.0,1202888704.0,3964215296.0,26242076672.0,4551.0,4202.0
13-04 02:45:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209894400.0,1202888704.0,3964215296.0,26242076672.0,4739.0,4294.0
13-04 02:45:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2209910784.0,1202888704.0,3964215296.0,26242060288.0,23470.0,24064.0
13-04 02:45:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209910784.0,1202888704.0,3964215296.0,26242060288.0,6282.0,5725.0
13-04 02:45:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2209906688.0,1202892800.0,3964215296.0,26242060288.0,3812.0,2834.0
13-04 02:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209906688.0,1202892800.0,3964215296.0,26242060288.0,3767.0,2608.0
13-04 02:46:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209906688.0,1202892800.0,3964215296.0,26242060288.0,4969.0,4405.0
13-04 02:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2209906688.0,1202892800.0,3964215296.0,26242060288.0,4596.0,3940.0
13-04 02:46:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209902592.0,1202892800.0,3964219392.0,26242060288.0,3878.0,2834.0
13-04 02:46:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2209902592.0,1202892800.0,3964219392.0,26242060288.0,6194.0,5691.0
13-04 02:46:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2209898496.0,1202896896.0,3964219392.0,26242060288.0,4799.0,3307.0
13-04 02:46:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209898496.0,1202896896.0,3964219392.0,26242060288.0,6765.0,6879.0
13-04 02:46:07,0.083,0.250,99.583,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2210414592.0,1202896896.0,3964219392.0,26241544192.0,4722.0,3324.0
13-04 02:46:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2210414592.0,1202896896.0,3964219392.0,26241544192.0,4620.0,3171.0
13-04 02:46:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2209902592.0,1202896896.0,3965112320.0,26241163264.0,1224623.0,57885.0
13-04 02:46:10,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210160640.0,1202896896.0,3967258624.0,26238758912.0,2485776.0,117066.0
13-04 02:46:11,0.503,0.335,98.827,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2210136064.0,1202900992.0,3971993600.0,26234044416.0,5043610.0,185046.0
13-04 02:46:12,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2209972224.0,1202900992.0,3974762496.0,26231439360.0,3427189.0,141473.0
13-04 02:46:13,0.168,0.168,99.496,0.0,0.0,0.168,0.0,10829824.0,0.0,15.0,2209660928.0,1202900992.0,3978612736.0,26227900416.0,3980310.0,166273.0
13-04 02:46:14,0.335,0.168,99.414,0.0,0.0,0.084,0.0,110592.0,0.0,8.0,2210123776.0,1202900992.0,3982180352.0,26223869952.0,4174247.0,174165.0
13-04 02:46:15,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2210185216.0,1202900992.0,3985723392.0,26220265472.0,3965481.0,165161.0
13-04 02:46:16,0.251,0.335,99.079,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2210406400.0,1202905088.0,3989401600.0,26216361984.0,4363540.0,189869.0
13-04 02:46:17,0.251,0.251,99.414,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2210320384.0,1202905088.0,3993186304.0,26212663296.0,4175318.0,196208.0
13-04 02:46:18,0.168,0.335,99.329,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2210549760.0,1202905088.0,3996831744.0,26208788480.0,4095065.0,175455.0
13-04 02:46:19,0.251,0.251,99.413,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2210533376.0,1202905088.0,4000608256.0,26205028352.0,4215037.0,189958.0
13-04 02:46:20,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210607104.0,1202905088.0,4004343808.0,26201219072.0,4366011.0,207179.0
13-04 02:46:21,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210648064.0,1202905088.0,4008448000.0,26197073920.0,4515604.0,191299.0
13-04 02:46:22,0.335,0.251,98.995,0.251,0.0,0.168,0.0,24576.0,0.0,3.0,2210877440.0,1202913280.0,4012240896.0,26193043456.0,4180003.0,181070.0
13-04 02:46:23,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2210619392.0,1202913280.0,4015910912.0,26189631488.0,4269875.0,186408.0
13-04 02:46:24,0.168,0.252,99.328,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,2211127296.0,1202913280.0,4019912704.0,26185121792.0,4454431.0,190222.0
13-04 02:46:25,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2210795520.0,1202913280.0,4023496704.0,26181869568.0,3983945.0,176757.0
13-04 02:46:26,0.335,0.335,99.246,0.0,0.0,0.084,0.0,49152.0,0.0,4.0,2211020800.0,1202913280.0,4027080704.0,26178060288.0,4301824.0,182286.0
13-04 02:46:27,0.419,0.335,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2210811904.0,1202913280.0,4030902272.0,26174447616.0,4478313.0,185727.0
13-04 02:46:28,0.418,0.251,98.913,0.084,0.0,0.334,0.0,32768.0,0.0,3.0,2210893824.0,1202917376.0,4034850816.0,26170413056.0,4362187.0,184447.0
13-04 02:46:29,0.251,0.335,99.079,0.0,0.0,0.335,0.0,53248.0,0.0,3.0,2210697216.0,1202917376.0,4038520832.0,26166939648.0,4164822.0,179937.0
13-04 02:46:30,0.168,0.084,99.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2210955264.0,1202917376.0,4042326016.0,26162876416.0,4397872.0,192077.0
13-04 02:46:31,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210832384.0,1202917376.0,4046307328.0,26159017984.0,4220112.0,179827.0
13-04 02:46:32,0.168,0.251,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2211061760.0,1202917376.0,4049592320.0,26155503616.0,4094678.0,179571.0
13-04 02:46:33,0.418,0.418,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2211340288.0,1202917376.0,4053647360.0,26151170048.0,4328790.0,185154.0
13-04 02:46:34,0.167,0.251,99.164,0.251,0.0,0.167,0.0,90112.0,0.0,7.0,2211123200.0,1202921472.0,4057382912.0,26147647488.0,3942612.0,169013.0
13-04 02:46:35,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2211151872.0,1202921472.0,4061212672.0,26143789056.0,4345689.0,192775.0
13-04 02:46:36,0.251,0.585,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2211389440.0,1202921472.0,4064751616.0,26140012544.0,4021374.0,177910.0
13-04 02:46:37,0.417,0.500,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2211491840.0,1202921472.0,4068728832.0,26135932928.0,4467831.0,185817.0
13-04 02:46:38,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2211663872.0,1202921472.0,4072288256.0,26132201472.0,4172345.0,169967.0
13-04 02:46:39,0.251,0.251,91.625,7.705,0.0,0.168,0.0,99225600.0,0.0,106.0,2212724736.0,1202921472.0,4074749952.0,26128678912.0,3033651.0,117159.0
13-04 02:46:40,0.084,0.251,99.414,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2212937728.0,1202925568.0,4079554560.0,26123657216.0,5508807.0,176118.0
13-04 02:46:41,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2213011456.0,1202925568.0,4083523584.0,26119614464.0,4313499.0,174037.0
13-04 02:46:42,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2213146624.0,1202925568.0,4088307712.0,26114695168.0,5274849.0,205655.0
13-04 02:46:43,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2212814848.0,1202925568.0,4091957248.0,26111377408.0,3929064.0,166261.0
13-04 02:46:44,0.335,0.335,99.163,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2213306368.0,1202925568.0,4095340544.0,26107502592.0,3983060.0,161238.0
13-04 02:46:45,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2213572608.0,1202925568.0,4098994176.0,26103582720.0,4244496.0,183416.0
13-04 02:46:46,0.418,0.418,98.829,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2213228544.0,1202929664.0,4102729728.0,26100187136.0,4049715.0,172326.0
13-04 02:46:47,0.923,0.252,98.742,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2213658624.0,1202929664.0,4106285056.0,26096201728.0,4349215.0,193169.0
13-04 02:46:48,0.084,0.334,99.415,0.0,0.0,0.167,0.0,36864.0,0.0,8.0,2213912576.0,1202929664.0,4110188544.0,26092044288.0,4219487.0,180485.0
13-04 02:46:49,0.502,0.167,99.164,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2213720064.0,1202929664.0,4113858560.0,26088566784.0,4176880.0,186450.0
13-04 02:46:50,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2214064128.0,1202929664.0,4117544960.0,26084536320.0,4212190.0,173938.0
13-04 02:46:51,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2214133760.0,1202929664.0,4121300992.0,26080710656.0,4320232.0,186373.0
13-04 02:46:52,0.334,0.501,98.663,0.251,0.0,0.251,0.0,20480.0,0.0,3.0,2213974016.0,1202933760.0,4125171712.0,26076995584.0,4059988.0,176537.0
13-04 02:46:53,0.335,0.418,99.163,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2214531072.0,1202933760.0,4128473088.0,26073137152.0,4150380.0,169977.0
13-04 02:46:54,0.335,0.168,99.330,0.0,0.0,0.168,0.0,90112.0,0.0,6.0,2214391808.0,1202933760.0,4132356096.0,26069393408.0,4372596.0,189040.0
13-04 02:46:55,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2213969920.0,1202933760.0,4136542208.0,26065629184.0,4212610.0,175958.0
13-04 02:46:56,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2214375424.0,1202933760.0,4140040192.0,26061725696.0,4217305.0,173959.0
13-04 02:46:57,0.252,0.084,99.497,0.168,0.0,0.0,0.0,24576.0,0.0,3.0,2214776832.0,1202941952.0,4143677440.0,26057678848.0,4386243.0,172692.0
13-04 02:46:58,0.586,0.168,99.162,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2214776832.0,1202941952.0,4147855360.0,26053500928.0,4487323.0,186477.0
13-04 02:46:59,0.250,0.500,98.999,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2214592512.0,1202941952.0,4151910400.0,26049630208.0,4531292.0,200311.0
13-04 02:47:00,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2214866944.0,1202941952.0,4155555840.0,26045710336.0,4150592.0,181871.0
13-04 02:47:01,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2215006208.0,1202941952.0,4159225856.0,26041901056.0,4051325.0,185948.0
13-04 02:47:02,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2215002112.0,1202941952.0,4163088384.0,26038042624.0,4272548.0,168374.0
13-04 02:47:03,0.419,0.251,99.078,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2215550976.0,1202946048.0,4166565888.0,26034012160.0,4408517.0,191169.0
13-04 02:47:04,0.251,0.251,99.162,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2215079936.0,1202946048.0,4170481664.0,26030567424.0,4086651.0,169506.0
13-04 02:47:05,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2215686144.0,1202946048.0,4174098432.0,26026344448.0,4449343.0,186606.0
13-04 02:47:06,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2215460864.0,1202946048.0,4177989632.0,26022678528.0,3961164.0,160485.0
13-04 02:47:07,0.336,0.336,99.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2216488960.0,1202946048.0,4181614592.0,26018025472.0,4537979.0,185686.0
13-04 02:47:08,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2216472576.0,1202946048.0,4185518080.0,26014138368.0,4212298.0,176874.0
13-04 02:47:09,0.501,0.417,98.748,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2216693760.0,1202950144.0,4189220864.0,26010210304.0,4221437.0,171641.0
13-04 02:47:10,0.335,0.335,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2216673280.0,1202950144.0,4192624640.0,26006827008.0,3804796.0,163988.0
13-04 02:47:11,0.501,0.418,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2216812544.0,1202950144.0,4196356096.0,26002956288.0,4420336.0,182289.0
13-04 02:47:12,0.586,0.168,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2216759296.0,1202950144.0,4200734720.0,25998630912.0,4475461.0,178378.0
13-04 02:47:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,127053824.0,0.0,126.0,2216722432.0,1202950144.0,4201152512.0,25998249984.0,684657.0,30644.0
13-04 02:47:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2216779776.0,1202950144.0,4201222144.0,25998123008.0,5248.0,4012.0
13-04 02:47:15,0.083,0.167,99.416,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2216685568.0,1202954240.0,4202614784.0,25996820480.0,1381510.0,67452.0
13-04 02:47:16,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217005056.0,1202954240.0,4205678592.0,25993437184.0,3897543.0,167931.0
13-04 02:47:17,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217381888.0,1202954240.0,4211298304.0,25987440640.0,6335342.0,241727.0
13-04 02:47:18,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217218048.0,1202954240.0,4217479168.0,25981423616.0,6757515.0,222981.0
13-04 02:47:19,0.168,0.419,99.330,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2217222144.0,1202954240.0,4223459328.0,25975439360.0,6416813.0,233604.0
13-04 02:47:20,0.167,0.417,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2217611264.0,1202954240.0,4227911680.0,25970597888.0,5039204.0,190572.0
13-04 02:47:21,0.252,0.252,99.412,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2217680896.0,1202958336.0,4233138176.0,25965297664.0,5580672.0,176196.0
13-04 02:47:22,0.252,0.252,99.327,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2218246144.0,1202958336.0,4237352960.0,25960517632.0,5167947.0,188403.0
13-04 02:47:23,0.334,0.418,98.997,0.0,0.0,0.251,0.0,24576.0,0.0,5.0,2218397696.0,1202958336.0,4241534976.0,25956184064.0,4768949.0,183124.0
13-04 02:47:24,0.084,0.084,99.832,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2218004480.0,1202958336.0,4245544960.0,25952567296.0,3985742.0,156364.0
13-04 02:47:25,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2218385408.0,1202958336.0,4249309184.0,25948422144.0,4764651.0,167003.0
13-04 02:47:26,0.251,0.251,99.331,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2218328064.0,1202958336.0,4253556736.0,25944231936.0,4253850.0,168404.0
13-04 02:47:27,0.418,0.335,98.996,0.167,0.0,0.084,0.0,20480.0,0.0,4.0,2218958848.0,1202962432.0,4257087488.0,25940066304.0,4409843.0,196103.0
13-04 02:47:28,0.250,0.250,99.416,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,2218680320.0,1202962432.0,4260810752.0,25936621568.0,3915461.0,175692.0
13-04 02:47:29,0.167,0.167,99.582,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2219044864.0,1202962432.0,4264873984.0,25932193792.0,4660220.0,184046.0
13-04 02:47:30,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2218909696.0,1202962432.0,4268564480.0,25928638464.0,3996322.0,159186.0
13-04 02:47:31,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2219216896.0,1202962432.0,4272402432.0,25924493312.0,4365573.0,176096.0
13-04 02:47:32,0.251,0.335,99.162,0.168,0.0,0.084,0.0,24576.0,0.0,2.0,2219139072.0,1202966528.0,4276092928.0,25920876544.0,4121981.0,175610.0
13-04 02:47:33,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,1.0,2219511808.0,1202966528.0,4279291904.0,25917304832.0,3854828.0,156386.0
13-04 02:47:34,0.418,0.334,98.914,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2219479040.0,1202966528.0,4283547648.0,25913081856.0,4482014.0,178715.0
13-04 02:47:35,0.251,0.502,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2219569152.0,1202966528.0,4287631360.0,25908908032.0,4617221.0,189377.0
13-04 02:47:36,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2219962368.0,1202966528.0,4291428352.0,25904717824.0,4461634.0,187277.0
13-04 02:47:37,0.420,0.168,99.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2219618304.0,1202966528.0,4295757824.0,25900732416.0,4460706.0,171690.0
13-04 02:47:38,0.167,0.334,99.249,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2219999232.0,1202970624.0,4298379264.0,25897725952.0,3136348.0,123630.0
13-04 02:47:39,0.418,0.251,99.331,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2220032000.0,1202970624.0,4303441920.0,25892630528.0,5433611.0,191679.0
13-04 02:47:40,0.501,0.167,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2220580864.0,1202970624.0,4306497536.0,25889026048.0,3925715.0,165345.0
13-04 02:47:41,0.418,0.251,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2220191744.0,1202970624.0,4310917120.0,25884995584.0,4621301.0,206478.0
13-04 02:47:42,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220617728.0,1202970624.0,4314443776.0,25881042944.0,4132296.0,179584.0
13-04 02:47:43,0.084,0.420,99.412,0.0,0.0,0.084,0.0,113467392.0,0.0,110.0,2220638208.0,1202970624.0,4318392320.0,25877073920.0,4218588.0,161163.0
13-04 02:47:44,0.334,0.334,99.080,0.084,0.0,0.167,0.0,122880.0,0.0,9.0,2220978176.0,1202974720.0,4321841152.0,25873281024.0,4221652.0,174579.0
13-04 02:47:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220752896.0,1202974720.0,4323336192.0,25872011264.0,1617318.0,74188.0
13-04 02:47:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220924928.0,1202974720.0,4323418112.0,25871757312.0,3843.0,2652.0
13-04 02:47:47,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220781568.0,1202974720.0,4323864576.0,25871454208.0,389486.0,37702.0
13-04 02:47:48,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220699648.0,1202974720.0,4327366656.0,25868034048.0,4274194.0,184205.0
13-04 02:47:49,0.251,0.503,99.162,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2220998656.0,1202974720.0,4331114496.0,25863987200.0,4342141.0,173153.0
13-04 02:47:50,0.251,0.335,98.745,0.251,0.0,0.418,0.0,12288.0,0.0,2.0,2220888064.0,1202978816.0,4336857088.0,25858351104.0,6054019.0,216952.0
13-04 02:47:51,0.668,0.501,98.497,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2221576192.0,1202978816.0,4342788096.0,25851731968.0,6980451.0,226159.0
13-04 02:47:52,0.503,0.335,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2221326336.0,1202978816.0,4348497920.0,25846272000.0,6186025.0,204395.0
13-04 02:47:53,0.502,0.251,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221248512.0,1202978816.0,4352782336.0,25842065408.0,4811917.0,163669.0
13-04 02:47:54,0.334,0.501,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2221408256.0,1202978816.0,4357939200.0,25836748800.0,5573184.0,198436.0
13-04 02:47:55,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2221793280.0,1202978816.0,4362190848.0,25832112128.0,4935889.0,180637.0
13-04 02:47:56,0.168,0.251,99.329,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2221776896.0,1202982912.0,4366344192.0,25827971072.0,4791603.0,183263.0
13-04 02:47:57,0.084,0.503,99.414,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2221981696.0,1202982912.0,4370583552.0,25823526912.0,4708894.0,187606.0
13-04 02:47:58,0.500,0.333,99.0,0.0,0.0,0.167,0.0,40960.0,0.0,4.0,2222043136.0,1202982912.0,4374413312.0,25819635712.0,4224866.0,168180.0
13-04 02:47:59,0.502,0.334,98.997,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2221830144.0,1202982912.0,4378546176.0,25815715840.0,4445853.0,183540.0
13-04 02:48:00,0.168,0.335,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221961216.0,1202982912.0,4382445568.0,25811685376.0,4456135.0,174601.0
13-04 02:48:01,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222587904.0,1202982912.0,4385804288.0,25807699968.0,3948202.0,165570.0
13-04 02:48:02,0.251,0.335,98.996,0.167,0.0,0.251,0.0,20480.0,0.0,3.0,2222243840.0,1202987008.0,4389920768.0,25803923456.0,4568912.0,181782.0
13-04 02:48:03,0.168,0.419,99.246,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2222444544.0,1202987008.0,4393037824.0,25800605696.0,3568406.0,154491.0
13-04 02:48:04,0.418,0.334,99.165,0.0,0.0,0.084,0.0,94208.0,0.0,6.0,2222825472.0,1202987008.0,4397387776.0,25795874816.0,4840233.0,189688.0
13-04 02:48:05,0.251,0.084,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222624768.0,1202987008.0,4401000448.0,25792462848.0,3997497.0,162711.0
13-04 02:48:06,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222858240.0,1202987008.0,4404957184.0,25788272640.0,4466661.0,185919.0
13-04 02:48:07,0.502,0.418,98.829,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2223095808.0,1202987008.0,4408967168.0,25784025088.0,4515737.0,210374.0
13-04 02:48:08,0.168,0.252,99.077,0.336,0.0,0.168,0.0,28672.0,0.0,4.0,2223087616.0,1202991104.0,4412477440.0,25780518912.0,4133926.0,169920.0
13-04 02:48:09,0.334,0.251,99.247,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2223472640.0,1202991104.0,4416458752.0,25776152576.0,4623279.0,173776.0
13-04 02:48:10,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2223263744.0,1202991104.0,4417523712.0,25775296512.0,966401.0,33654.0
13-04 02:48:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223435776.0,1202991104.0,4417478656.0,25775169536.0,6385.0,4646.0
13-04 02:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223435776.0,1202991104.0,4417478656.0,25775169536.0,6080.0,5501.0
13-04 02:48:13,0.0,0.0,99.916,0.0,0.0,0.084,0.0,102830080.0,0.0,100.0,2223431680.0,1202991104.0,4417482752.0,25775169536.0,4762.0,3344.0
13-04 02:48:14,0.083,0.083,99.750,0.083,0.0,0.0,0.0,98304.0,0.0,7.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,4430.0,3900.0
13-04 02:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,5096.0,5102.0
13-04 02:48:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,3767.0,2579.0
13-04 02:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,23208.0,23389.0
13-04 02:48:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,3936.0,2785.0
13-04 02:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,4038.0,2967.0
13-04 02:48:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,3581.0,2495.0
13-04 02:48:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,6034.0,6431.0
13-04 02:48:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,4613.0,4091.0
13-04 02:48:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,4431.0,3950.0
13-04 02:48:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,3712.0,2562.0
13-04 02:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,4038.0,2967.0
13-04 02:48:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,65536.0,0.0,6.0,2223546368.0,1203003392.0,4417482752.0,25775042560.0,5840.0,5602.0
13-04 02:48:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223165440.0,1203003392.0,4417482752.0,25775423488.0,3877.0,2806.0
13-04 02:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2223165440.0,1203003392.0,4417482752.0,25775423488.0,6388.0,5794.0
13-04 02:48:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2223165440.0,1203003392.0,4417482752.0,25775423488.0,4723.0,4046.0
13-04 02:48:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223165440.0,1203003392.0,4417482752.0,25775423488.0,5144.0,5062.0
13-04 02:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223165440.0,1203003392.0,4417482752.0,25775423488.0,4691.0,4108.0
13-04 02:48:32,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,4250.0,3179.0
13-04 02:48:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,4366.0,3666.0
13-04 02:48:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,4666.0,4185.0
13-04 02:48:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,3836.0,2723.0
13-04 02:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,4762.0,4199.0
13-04 02:48:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,5459.0,5475.0
13-04 02:48:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,2223149056.0,1203015680.0,4417486848.0,25775423488.0,4038.0,2967.0
13-04 02:48:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2223149056.0,1203015680.0,4417486848.0,25775423488.0,5170.0,5012.0
13-04 02:48:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223149056.0,1203015680.0,4417486848.0,25775423488.0,4537.0,4027.0
13-04 02:48:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223144960.0,1203015680.0,4417490944.0,25775423488.0,4219.0,3241.0
13-04 02:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223144960.0,1203015680.0,4417490944.0,25775423488.0,3912.0,2896.0
13-04 02:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223144960.0,1203015680.0,4417490944.0,25775423488.0,4456.0,3735.0
13-04 02:48:44,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2223140864.0,1203019776.0,4417490944.0,25775423488.0,4671.0,4115.0
13-04 02:48:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223009792.0,1203019776.0,4418383872.0,25774661632.0,1012922.0,47584.0
13-04 02:48:46,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2223054848.0,1203019776.0,4421513216.0,25771487232.0,3679142.0,167616.0
13-04 02:48:47,0.838,0.419,98.576,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2224041984.0,1203019776.0,4425281536.0,25766731776.0,4232013.0,197863.0
13-04 02:48:48,0.500,0.417,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2224349184.0,1203019776.0,4429004800.0,25762701312.0,4329915.0,190822.0
13-04 02:48:49,0.251,0.251,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2224447488.0,1203019776.0,4432637952.0,25758969856.0,4084446.0,176463.0
13-04 02:48:50,0.502,0.084,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2224103424.0,1203023872.0,4436905984.0,25755041792.0,4630840.0,197726.0
13-04 02:48:51,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2224406528.0,1203023872.0,4440903680.0,25750740992.0,4628723.0,192131.0
13-04 02:48:52,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224312320.0,1203023872.0,4442775552.0,25748963328.0,1932106.0,82983.0
13-04 02:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224693248.0,1203023872.0,4442648576.0,25748709376.0,4421.0,3749.0
13-04 02:48:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2224689152.0,1203023872.0,4442652672.0,25748709376.0,79229.0,6581.0
13-04 02:48:55,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2224521216.0,1203023872.0,4446203904.0,25745326080.0,3996796.0,166218.0
13-04 02:48:56,0.335,0.251,98.996,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2224996352.0,1203027968.0,4449976320.0,25741074432.0,4474614.0,178862.0
13-04 02:48:57,0.336,0.168,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2224955392.0,1203027968.0,4456509440.0,25734582272.0,7141222.0,215029.0
13-04 02:48:58,0.083,0.250,99.583,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2224934912.0,1203027968.0,4457545728.0,25733566464.0,939160.0,47723.0
13-04 02:48:59,0.334,0.251,99.332,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2224766976.0,1203027968.0,4461539328.0,25729740800.0,4464442.0,179992.0
13-04 02:49:00,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225348608.0,1203027968.0,4467228672.0,25723469824.0,6735497.0,227829.0
13-04 02:49:01,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225512448.0,1203027968.0,4472905728.0,25717628928.0,6353335.0,198207.0
13-04 02:49:02,0.251,0.335,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2225516544.0,1203032064.0,4478214144.0,25712312320.0,5562142.0,197852.0
13-04 02:49:03,0.335,0.503,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2225782784.0,1203032064.0,4484345856.0,25705914368.0,6773575.0,208310.0
13-04 02:49:04,0.419,0.335,98.994,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2226307072.0,1203032064.0,4490661888.0,25699074048.0,7139504.0,217080.0
13-04 02:49:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2225926144.0,1203032064.0,4495138816.0,25694978048.0,4936893.0,190814.0
13-04 02:49:06,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2226511872.0,1203032064.0,4498980864.0,25690550272.0,4517606.0,177243.0
13-04 02:49:07,0.503,0.251,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2226618368.0,1203032064.0,4503621632.0,25685803008.0,5214652.0,213707.0
13-04 02:49:08,0.251,0.251,98.830,0.167,0.0,0.501,0.0,32768.0,0.0,6.0,2226495488.0,1203036160.0,4508024832.0,25681518592.0,4719217.0,176538.0
13-04 02:49:09,0.335,0.419,99.162,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2226872320.0,1203036160.0,4511887360.0,25677279232.0,4530100.0,176414.0
13-04 02:49:10,0.749,0.416,98.585,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2226274304.0,1203036160.0,4516421632.0,25673342976.0,4786700.0,191270.0
13-04 02:49:11,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2226868224.0,1203036160.0,4520128512.0,25669042176.0,4478892.0,177862.0
13-04 02:49:12,0.168,0.336,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2226614272.0,1203036160.0,4524351488.0,25665073152.0,4438316.0,170480.0
13-04 02:49:13,0.666,0.499,98.586,0.0,0.0,0.250,0.0,12288.0,0.0,1.0,2226839552.0,1203036160.0,4528427008.0,25660772352.0,4737380.0,188735.0
13-04 02:49:14,0.419,0.503,98.660,0.168,0.0,0.251,0.0,110592.0,0.0,9.0,2227027968.0,1203044352.0,4533071872.0,25655930880.0,5059619.0,211517.0
13-04 02:49:15,0.335,0.335,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2226884608.0,1203044352.0,4536930304.0,25652215808.0,4347485.0,180234.0
13-04 02:49:16,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2226946048.0,1203044352.0,4540661760.0,25648422912.0,4153257.0,163001.0
13-04 02:49:17,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2227699712.0,1203044352.0,4544225280.0,25644105728.0,4365375.0,182283.0
13-04 02:49:18,0.252,0.336,99.412,0.0,0.0,0.0,0.0,128884736.0,0.0,126.0,2227589120.0,1203044352.0,4548132864.0,25640308736.0,4192286.0,159071.0
13-04 02:49:19,0.502,0.167,99.080,0.0,0.0,0.251,0.0,98304.0,0.0,8.0,2227904512.0,1203044352.0,4552323072.0,25635803136.0,4835964.0,191115.0
13-04 02:49:20,0.251,0.335,99.079,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2227863552.0,1203048448.0,4556566528.0,25631596544.0,4662529.0,187109.0
13-04 02:49:21,0.417,0.417,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228178944.0,1203048448.0,4560523264.0,25627324416.0,4638862.0,171923.0
13-04 02:49:22,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2228277248.0,1203048448.0,4564803584.0,25622945792.0,4876111.0,186791.0
13-04 02:49:23,0.586,0.251,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2228404224.0,1203048448.0,4569137152.0,25618485248.0,4759515.0,198519.0
13-04 02:49:24,0.417,0.167,99.249,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2228051968.0,1203048448.0,4571426816.0,25616547840.0,2354429.0,108950.0
13-04 02:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2228338688.0,1203048448.0,4571361280.0,25616326656.0,4920.0,4925.0
13-04 02:49:26,0.083,0.0,99.666,0.167,0.0,0.083,0.0,65536.0,0.0,6.0,2228269056.0,1203052544.0,4571807744.0,25615945728.0,373584.0,22030.0
13-04 02:49:27,0.334,0.417,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2228547584.0,1203052544.0,4573474816.0,25614000128.0,2180697.0,85984.0
13-04 02:49:28,0.421,0.168,99.159,0.0,0.0,0.252,0.0,16384.0,0.0,1.0,2228686848.0,1203052544.0,4579954688.0,25607380992.0,7458255.0,244874.0
13-04 02:49:29,0.334,0.167,99.331,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2228879360.0,1203052544.0,4583174144.0,25603969024.0,3491024.0,110835.0
13-04 02:49:30,0.250,0.167,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228625408.0,1203052544.0,4585230336.0,25602166784.0,2066330.0,96722.0
13-04 02:49:31,0.168,0.336,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2228781056.0,1203052544.0,4590043136.0,25597198336.0,5708502.0,206676.0
13-04 02:49:32,0.419,0.335,98.911,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2228621312.0,1203056640.0,4595150848.0,25592246272.0,5690246.0,217871.0
13-04 02:49:33,0.336,0.252,99.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2229223424.0,1203056640.0,4602691584.0,25584103424.0,8277027.0,227622.0
13-04 02:49:34,0.503,0.251,98.911,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2229018624.0,1203056640.0,4607959040.0,25579040768.0,5685599.0,215612.0
13-04 02:49:35,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2229301248.0,1203056640.0,4612550656.0,25574166528.0,5228641.0,172465.0
13-04 02:49:36,0.336,0.252,99.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2229485568.0,1203056640.0,4618604544.0,25567928320.0,6919273.0,223428.0
13-04 02:49:37,0.419,0.168,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229448704.0,1203056640.0,4623339520.0,25563230208.0,5067707.0,195508.0
13-04 02:49:38,0.251,0.335,98.995,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2229600256.0,1203060736.0,4628279296.0,25558134784.0,5504879.0,193461.0
13-04 02:49:39,0.335,0.251,99.163,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2229760000.0,1203060736.0,4632436736.0,25553817600.0,4831281.0,196409.0
13-04 02:49:40,0.419,0.084,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2229882880.0,1203060736.0,4636233728.0,25549897728.0,4356668.0,178292.0
13-04 02:49:41,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2229911552.0,1203060736.0,4640825344.0,25545277440.0,4966408.0,195727.0
13-04 02:49:42,0.502,0.418,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2230214656.0,1203060736.0,4644933632.0,25540866048.0,4595786.0,203572.0
13-04 02:49:43,0.335,0.335,99.246,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,2230554624.0,1203060736.0,4648579072.0,25536880640.0,4458184.0,179870.0
13-04 02:49:44,0.585,0.418,98.580,0.251,0.0,0.167,0.0,118784.0,0.0,11.0,2230296576.0,1203064832.0,4652769280.0,25532944384.0,4479587.0,177121.0
13-04 02:49:45,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2230566912.0,1203064832.0,4656578560.0,25528864768.0,4382542.0,178298.0
13-04 02:49:46,0.667,0.417,98.749,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2230681600.0,1203064832.0,4660400128.0,25524928512.0,4245544.0,174695.0
13-04 02:49:47,0.419,0.252,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2231091200.0,1203064832.0,4664610816.0,25520308224.0,4622775.0,198232.0
13-04 02:49:48,0.0,0.504,99.328,0.0,0.0,0.168,0.0,120188928.0,0.0,117.0,2230947840.0,1203064832.0,4668624896.0,25516437504.0,4557888.0,187837.0
13-04 02:49:49,0.585,0.418,98.914,0.0,0.0,0.084,0.0,135168.0,0.0,9.0,2230865920.0,1203064832.0,4672991232.0,25512153088.0,4934359.0,182047.0
13-04 02:49:50,0.336,0.168,99.161,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2231148544.0,1203068928.0,4676603904.0,25508253696.0,4291636.0,177065.0
13-04 02:49:51,0.501,0.585,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2230996992.0,1203068928.0,4680757248.0,25504251904.0,4529430.0,178988.0
13-04 02:49:52,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2231422976.0,1203068928.0,4684251136.0,25500332032.0,4259866.0,173452.0
13-04 02:49:53,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2231582720.0,1203068928.0,4688248832.0,25496174592.0,4449114.0,180557.0
13-04 02:49:54,0.084,0.335,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2231676928.0,1203068928.0,4692410368.0,25491918848.0,4590575.0,179190.0
13-04 02:49:55,0.167,0.502,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2231693312.0,1203068928.0,4696457216.0,25487855616.0,4586700.0,172830.0
13-04 02:49:56,0.418,0.418,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2231623680.0,1203073024.0,4700762112.0,25483616256.0,4625175.0,185180.0
13-04 02:49:57,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2231816192.0,1203073024.0,4702314496.0,25481871360.0,1605104.0,70248.0
13-04 02:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2231881728.0,1203073024.0,4702343168.0,25481777152.0,29163.0,8250.0
13-04 02:49:59,0.251,0.251,99.248,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2231955456.0,1203073024.0,4704460800.0,25479585792.0,2531086.0,118809.0
13-04 02:50:00,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2231902208.0,1203073024.0,4709195776.0,25474904064.0,5358180.0,206866.0
13-04 02:50:01,0.333,0.167,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2232324096.0,1203073024.0,4712075264.0,25471602688.0,3187763.0,80128.0
13-04 02:50:02,0.168,0.251,99.413,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2231783424.0,1203077120.0,4714913792.0,25469300736.0,2938432.0,138454.0
13-04 02:50:03,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2232164352.0,1203077120.0,4716249088.0,25467584512.0,1751863.0,83062.0
13-04 02:50:04,0.586,0.084,99.079,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2232172544.0,1203077120.0,4720033792.0,25463791616.0,4296865.0,172498.0
13-04 02:50:05,0.335,0.503,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2232791040.0,1203077120.0,4729843712.0,25453363200.0,10544468.0,216447.0
13-04 02:50:06,0.501,0.167,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2232758272.0,1203077120.0,4732956672.0,25450283008.0,3434950.0,136267.0
13-04 02:50:07,0.418,0.502,98.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2233421824.0,1203077120.0,4740018176.0,25442557952.0,7819391.0,194758.0
13-04 02:50:08,0.252,0.252,99.328,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2233700352.0,1203081216.0,4745826304.0,25436467200.0,6552016.0,209515.0
13-04 02:50:09,0.251,0.334,99.248,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2233683968.0,1203081216.0,4749320192.0,25432989696.0,4012150.0,144559.0
13-04 02:50:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233839616.0,1203081216.0,4751409152.0,25430745088.0,2412732.0,71981.0
13-04 02:50:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233901056.0,1203081216.0,4751601664.0,25430491136.0,5365.0,4498.0
13-04 02:50:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233901056.0,1203081216.0,4751601664.0,25430491136.0,7294.0,5232.0
13-04 02:50:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233901056.0,1203081216.0,4751601664.0,25430491136.0,6527.0,6500.0
13-04 02:50:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2233896960.0,1203085312.0,4751601664.0,25430491136.0,4843.0,4525.0
13-04 02:50:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233892864.0,1203085312.0,4751605760.0,25430491136.0,4595.0,3914.0
13-04 02:50:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233892864.0,1203085312.0,4751605760.0,25430491136.0,3748.0,2715.0
13-04 02:50:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233892864.0,1203085312.0,4751605760.0,25430491136.0,21960.0,21370.0
13-04 02:50:18,0.083,0.250,99.667,0.0,0.0,0.0,0.0,85057536.0,0.0,93.0,2233892864.0,1203085312.0,4751605760.0,25430491136.0,3972.0,2938.0
13-04 02:50:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,131072.0,0.0,8.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,4153.0,3203.0
13-04 02:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,3848.0,2806.0
13-04 02:50:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,6168.0,7105.0
13-04 02:50:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,5220.0,5379.0
13-04 02:50:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,3852.0,2702.0
13-04 02:50:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,4874.0,4479.0
13-04 02:50:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2233851904.0,1203093504.0,4751605760.0,25430523904.0,5796.0,4674.0
13-04 02:50:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2233851904.0,1203093504.0,4751605760.0,25430523904.0,3948.0,2897.0
13-04 02:50:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234376192.0,1203093504.0,4751605760.0,25429999616.0,3802.0,2603.0
13-04 02:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2234376192.0,1203093504.0,4751605760.0,25429999616.0,5813.0,4762.0
13-04 02:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2234368000.0,1203093504.0,4751605760.0,25430007808.0,4119.0,3149.0
13-04 02:50:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234368000.0,1203093504.0,4751605760.0,25430007808.0,6594.0,7603.0
13-04 02:50:31,0.249,0.166,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,5336.0,5168.0
13-04 02:50:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,4342.0,3843.0
13-04 02:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,4022.0,2807.0
13-04 02:50:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,6093.0,4984.0
13-04 02:50:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,4520.0,3476.0
13-04 02:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,3938.0,2810.0
13-04 02:50:37,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2234359808.0,1203101696.0,4751605760.0,25430007808.0,4395.0,3796.0
13-04 02:50:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234355712.0,1203101696.0,4751609856.0,25430007808.0,4996.0,5011.0
13-04 02:50:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2234355712.0,1203101696.0,4751609856.0,25430007808.0,7255.0,8237.0
13-04 02:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234355712.0,1203101696.0,4751609856.0,25430007808.0,3877.0,2806.0
13-04 02:50:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234355712.0,1203101696.0,4751609856.0,25430007808.0,3736.0,2603.0
13-04 02:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234351616.0,1203101696.0,4751613952.0,25430007808.0,3872.0,2876.0
13-04 02:50:43,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2234347520.0,1203105792.0,4751613952.0,25430007808.0,3647.0,2495.0
13-04 02:50:44,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2234347520.0,1203105792.0,4751613952.0,25430007808.0,5329.0,4882.0
13-04 02:50:45,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234347520.0,1203105792.0,4751613952.0,25430007808.0,4556.0,3892.0
13-04 02:50:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234347520.0,1203105792.0,4751613952.0,25430007808.0,4566.0,4094.0
13-04 02:50:47,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234236928.0,1203105792.0,4751613952.0,25430118400.0,22623.0,22562.0
13-04 02:50:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234339328.0,1203105792.0,4751613952.0,25430016000.0,4703.0,4118.0
13-04 02:50:49,0.167,0.083,99.583,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2234335232.0,1203109888.0,4751613952.0,25430016000.0,5031.0,4324.0
13-04 02:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234335232.0,1203109888.0,4751613952.0,25430016000.0,3983.0,2950.0
13-04 02:50:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234335232.0,1203109888.0,4751613952.0,25430016000.0,3902.0,2723.0
13-04 02:50:52,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234335232.0,1203109888.0,4751613952.0,25430016000.0,3878.0,2834.0
13-04 02:50:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,2234335232.0,1203109888.0,4751613952.0,25430016000.0,5069.0,4958.0
13-04 02:50:54,0.167,0.167,99.500,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,2234331136.0,1203118080.0,4751609856.0,25430016000.0,4944.0,4586.0
13-04 02:50:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,1.0,2234327040.0,1203118080.0,4751613952.0,25430016000.0,5210.0,4995.0
13-04 02:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234322944.0,1203118080.0,4751618048.0,25430016000.0,3997.0,3124.0
13-04 02:50:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234306560.0,1203118080.0,4751618048.0,25430032384.0,3808.0,2590.0
13-04 02:50:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2234306560.0,1203118080.0,4751618048.0,25430032384.0,7241.0,7297.0
13-04 02:50:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,8.0,2234306560.0,1203118080.0,4751618048.0,25430032384.0,5915.0,4731.0
13-04 02:51:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,4422.0,3447.0
13-04 02:51:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,3936.0,2814.0
13-04 02:51:02,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,5186.0,5173.0
13-04 02:51:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,5898.0,6320.0
13-04 02:51:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,4627.0,3258.0
13-04 02:51:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,22618.0,21365.0
13-04 02:51:06,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2234298368.0,1203126272.0,4751618048.0,25430032384.0,5116.0,3730.0
13-04 02:51:07,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233806848.0,1203126272.0,4751618048.0,25430523904.0,5934.0,5467.0
13-04 02:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233790464.0,1203126272.0,4751618048.0,25430540288.0,4782.0,3366.0
13-04 02:51:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2233790464.0,1203126272.0,4751618048.0,25430540288.0,5036.0,3560.0
13-04 02:51:10,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233663488.0,1203126272.0,4751618048.0,25430667264.0,5350.0,4542.0
13-04 02:51:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233663488.0,1203126272.0,4751618048.0,25430667264.0,7487.0,8135.0
13-04 02:51:12,0.083,0.083,99.584,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2233655296.0,1203130368.0,4751622144.0,25430667264.0,4722.0,3324.0
13-04 02:51:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233655296.0,1203130368.0,4751622144.0,25430667264.0,3776.0,2652.0
13-04 02:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2233651200.0,1203130368.0,4751626240.0,25430667264.0,5044.0,4641.0
13-04 02:51:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233651200.0,1203130368.0,4751626240.0,25430667264.0,3973.0,2748.0
13-04 02:51:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233651200.0,1203130368.0,4751626240.0,25430667264.0,6557.0,6049.0
13-04 02:51:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233651200.0,1203130368.0,4751626240.0,25430667264.0,39689.0,39029.0
13-04 02:51:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,4752.0,4228.0
13-04 02:51:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,5665.0,5499.0
13-04 02:51:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,4603.0,4028.0
13-04 02:51:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,4456.0,3802.0
13-04 02:51:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,4118.0,3002.0
13-04 02:51:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,4257.0,3137.0
13-04 02:51:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,8.0,2233643008.0,1203138560.0,4751626240.0,25430667264.0,4763.0,4161.0
13-04 02:51:25,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233643008.0,1203138560.0,4751626240.0,25430667264.0,24076.0,23393.0
13-04 02:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2233643008.0,1203138560.0,4751626240.0,25430667264.0,3978.0,2925.0
13-04 02:51:27,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234191872.0,1203138560.0,4751626240.0,25430118400.0,5084.0,4955.0
13-04 02:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2234159104.0,1203138560.0,4751626240.0,25430151168.0,6630.0,6151.0
13-04 02:51:29,0.083,0.083,99.583,0.250,0.0,0.0,0.0,77824.0,0.0,6.0,2234146816.0,1203146752.0,4751622144.0,25430159360.0,5428.0,5536.0
13-04 02:51:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234138624.0,1203146752.0,4751630336.0,25430159360.0,23869.0,22755.0
13-04 02:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234138624.0,1203146752.0,4751630336.0,25430159360.0,4274.0,3476.0
13-04 02:51:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234138624.0,1203146752.0,4751630336.0,25430159360.0,4217.0,4178.0
13-04 02:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2234138624.0,1203146752.0,4751630336.0,25430159360.0,3873.0,2657.0
13-04 02:51:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2234138624.0,1203146752.0,4751630336.0,25430159360.0,4356.0,3418.0
13-04 02:51:35,0.250,0.0,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,4556.0,3893.0
13-04 02:51:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,5386.0,5353.0
13-04 02:51:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,4656.0,3916.0
13-04 02:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,3883.0,2859.0
13-04 02:51:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,4467.0,3784.0
13-04 02:51:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,5170.0,4720.0
13-04 02:51:41,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2234130432.0,1203154944.0,4751630336.0,25430159360.0,5081.0,4838.0
13-04 02:51:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234130432.0,1203154944.0,4751630336.0,25430159360.0,4812.0,4221.0
13-04 02:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234130432.0,1203154944.0,4751630336.0,25430159360.0,4396.0,3759.0
13-04 02:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2234130432.0,1203154944.0,4751630336.0,25430159360.0,3943.0,2901.0
13-04 02:51:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234130432.0,1203154944.0,4751630336.0,25430159360.0,4345.0,3245.0
13-04 02:51:46,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234126336.0,1203154944.0,4751634432.0,25430159360.0,4537.0,3999.0
13-04 02:51:47,0.167,0.084,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2233655296.0,1203159040.0,4751634432.0,25430626304.0,22789.0,22652.0
13-04 02:51:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233622528.0,1203159040.0,4751634432.0,25430659072.0,4566.0,4064.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2233618432.0,1203159040.0,4751638528.0,25430659072.0,6097.0,4843.0
13-04 02:51:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233618432.0,1203159040.0,4751638528.0,25430659072.0,5241.0,4707.0
13-04 02:51:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233618432.0,1203159040.0,4751638528.0,25430659072.0,5044.0,4970.0
13-04 02:51:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233610240.0,1203159040.0,4751638528.0,25430667264.0,4132.0,3034.0
13-04 02:51:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,3647.0,2524.0
13-04 02:51:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,5286.0,5263.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,5300.0,4687.0
13-04 02:51:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,4706.0,4274.0
13-04 02:51:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,3868.0,2632.0
13-04 02:51:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,7240.0,7149.0
13-04 02:51:59,0.167,0.0,99.667,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2233618432.0,1203167232.0,4751638528.0,25430650880.0,4430.0,3850.0
13-04 02:52:00,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233618432.0,1203167232.0,4751638528.0,25430650880.0,22280.0,21142.0
13-04 02:52:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233745408.0,1203167232.0,4751638528.0,25430523904.0,3967.0,2856.0
13-04 02:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233745408.0,1203167232.0,4751638528.0,25430523904.0,4532.0,4003.0
13-04 02:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2233745408.0,1203167232.0,4751638528.0,25430523904.0,5504.0,5310.0
13-04 02:52:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,2233741312.0,1203175424.0,4751634432.0,25430523904.0,4627.0,3258.0
13-04 02:52:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,1.0,2233737216.0,1203175424.0,4751638528.0,25430523904.0,5805.0,5311.0
13-04 02:52:06,1.168,0.417,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2264813568.0,1203175424.0,4751638528.0,25399447552.0,11471.0,10296.0
13-04 02:52:07,3.083,1.0,95.0,0.750,0.0,0.167,0.0,0.0,0.0,0.0,2255749120.0,1203175424.0,4751675392.0,25408475136.0,123300.0,117072.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-kafka-slave-39.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-39",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,0.204,0.128,99.636,0.015,0.0,0.017,2053.042,351913.759,0.361,1.828,1499250688.0,1231065088.0,1945501696.0,28943257600.0,0.0,0.0
13-04 02:31:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,1231065088.0,1945509888.0,28943142912.0,3218.0,3352.0
13-04 02:31:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,1231065088.0,1945509888.0,28943142912.0,3882.0,4524.0
13-04 02:31:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,1231065088.0,1945509888.0,28943142912.0,3636.0,3694.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1499357184.0,1231065088.0,1945509888.0,28943142912.0,2640.0,2186.0
13-04 02:31:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,1231065088.0,1945509888.0,28943142912.0,29086.0,28684.0
13-04 02:31:21,0.167,0.167,99.584,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1499348992.0,1231073280.0,1945509888.0,28943142912.0,3853.0,3259.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499348992.0,1231073280.0,1945509888.0,28943142912.0,4198.0,3292.0
13-04 02:31:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499348992.0,1231073280.0,1945509888.0,28943142912.0,3923.0,3874.0
13-04 02:31:24,0.250,0.083,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1499602944.0,1231073280.0,1945509888.0,28942888960.0,3972.0,4412.0
13-04 02:31:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499602944.0,1231073280.0,1945509888.0,28942888960.0,2740.0,2277.0
13-04 02:31:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499602944.0,1231073280.0,1945509888.0,28942888960.0,3252.0,3178.0
13-04 02:31:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1499598848.0,1231077376.0,1945509888.0,28942888960.0,3514.0,3529.0
13-04 02:31:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499598848.0,1231077376.0,1945509888.0,28942888960.0,2876.0,2477.0
13-04 02:31:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1500106752.0,1231077376.0,1945509888.0,28942381056.0,3354.0,3397.0
13-04 02:31:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1500098560.0,1231077376.0,1945509888.0,28942389248.0,2498.0,1984.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500098560.0,1231077376.0,1945509888.0,28942389248.0,3882.0,4524.0
13-04 02:31:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500098560.0,1231077376.0,1945509888.0,28942389248.0,2538.0,2033.0
13-04 02:31:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1500094464.0,1231081472.0,1945509888.0,28942389248.0,4400.0,5198.0
13-04 02:31:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1500094464.0,1231081472.0,1945509888.0,28942389248.0,3675.0,3403.0
13-04 02:31:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500094464.0,1231081472.0,1945509888.0,28942389248.0,3011.0,3307.0
13-04 02:31:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500094464.0,1231081472.0,1945509888.0,28942389248.0,2770.0,2124.0
13-04 02:31:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500090368.0,1231081472.0,1945513984.0,28942389248.0,5288.0,5439.0
13-04 02:31:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500090368.0,1231081472.0,1945513984.0,28942389248.0,3822.0,3808.0
13-04 02:31:39,0.0,0.167,99.583,0.250,0.0,0.0,0.0,135168.0,0.0,15.0,1500086272.0,1231085568.0,1945513984.0,28942389248.0,3360.0,3355.0
13-04 02:31:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500086272.0,1231085568.0,1945513984.0,28942389248.0,3352.0,3313.0
13-04 02:31:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500086272.0,1231085568.0,1945513984.0,28942389248.0,2780.0,2368.0
13-04 02:31:42,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1500086272.0,1231085568.0,1945513984.0,28942389248.0,4032.0,4366.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500082176.0,1231085568.0,1945518080.0,28942389248.0,3772.0,3915.0
13-04 02:31:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1500082176.0,1231085568.0,1945518080.0,28942389248.0,2604.0,2075.0
13-04 02:31:45,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1500078080.0,1231089664.0,1945518080.0,28942389248.0,2693.0,2452.0
13-04 02:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500078080.0,1231089664.0,1945518080.0,28942389248.0,2438.0,1984.0
13-04 02:31:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500078080.0,1231089664.0,1945518080.0,28942389248.0,4492.0,5092.0
13-04 02:31:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500078080.0,1231089664.0,1945518080.0,28942389248.0,3132.0,3203.0
13-04 02:31:49,0.586,0.167,99.247,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1502760960.0,1231089664.0,1945518080.0,28939706368.0,3588.0,3646.0
13-04 02:31:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503125504.0,1231089664.0,1945518080.0,28939341824.0,17061.0,17660.0
13-04 02:31:51,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1503088640.0,1231093760.0,1945518080.0,28939374592.0,2590.0,2207.0
13-04 02:31:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503039488.0,1231093760.0,1945518080.0,28939423744.0,3198.0,3202.0
13-04 02:31:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503023104.0,1231093760.0,1945518080.0,28939440128.0,2957.0,2708.0
13-04 02:31:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1503023104.0,1231093760.0,1945518080.0,28939440128.0,2809.0,2282.0
13-04 02:31:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503023104.0,1231093760.0,1945518080.0,28939440128.0,3888.0,4459.0
13-04 02:31:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503019008.0,1231093760.0,1945522176.0,28939440128.0,3164.0,3111.0
13-04 02:31:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,3882.0,4567.0
13-04 02:31:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,2756.0,2435.0
13-04 02:31:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,2834.0,2452.0
13-04 02:32:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,3192.0,3178.0
13-04 02:32:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,4995.0,4486.0
13-04 02:32:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,4406.0,5448.0
13-04 02:32:03,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1503010816.0,1231101952.0,1945522176.0,28939440128.0,3084.0,2684.0
13-04 02:32:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,1503010816.0,1231101952.0,1945522176.0,28939440128.0,3572.0,3625.0
13-04 02:32:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503010816.0,1231101952.0,1945522176.0,28939440128.0,4732.0,4947.0
13-04 02:32:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503010816.0,1231101952.0,1945522176.0,28939440128.0,3394.0,2415.0
13-04 02:32:07,1.001,0.167,98.832,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,1509720064.0,1231101952.0,1945575424.0,28932677632.0,49428.0,8972.0
13-04 02:32:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1509720064.0,1231101952.0,1945575424.0,28932677632.0,4526.0,3038.0
13-04 02:32:09,0.167,0.167,99.500,0.167,0.0,0.0,0.0,98304.0,0.0,14.0,1509986304.0,1231106048.0,1945575424.0,28932407296.0,7547.0,6660.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505976320.0,1231106048.0,1945579520.0,28936413184.0,5934.0,5402.0
13-04 02:32:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505783808.0,1231106048.0,1945579520.0,28936605696.0,5576.0,4675.0
13-04 02:32:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505783808.0,1231106048.0,1945579520.0,28936605696.0,19729.0,19268.0
13-04 02:32:13,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505775616.0,1231106048.0,1945579520.0,28936613888.0,5321.0,4592.0
13-04 02:32:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1505775616.0,1231106048.0,1945579520.0,28936613888.0,4460.0,3038.0
13-04 02:32:15,0.501,0.167,99.249,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1506402304.0,1231110144.0,1945583616.0,28935979008.0,3949.0,2859.0
13-04 02:32:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506529280.0,1231110144.0,1945583616.0,28935852032.0,3962.0,2765.0
13-04 02:32:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506402304.0,1231110144.0,1945583616.0,28935979008.0,5176.0,4708.0
13-04 02:32:18,0.334,0.167,99.500,0.0,0.0,0.0,0.0,172032.0,0.0,40.0,1508798464.0,1231110144.0,1945600000.0,28933566464.0,60066.0,46727.0
13-04 02:32:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,5.0,1508790272.0,1231110144.0,1945608192.0,28933566464.0,31848.0,19440.0
13-04 02:32:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1508782080.0,1231118336.0,1945608192.0,28933566464.0,35998.0,32581.0
13-04 02:32:21,0.333,0.083,99.500,0.0,0.0,0.083,0.0,167936.0,0.0,40.0,1508884480.0,1231118336.0,1945886720.0,28933185536.0,58588.0,49501.0
13-04 02:32:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508872192.0,1231118336.0,1945899008.0,28933185536.0,28325.0,19109.0
13-04 02:32:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508872192.0,1231118336.0,1945899008.0,28933185536.0,17732.0,18738.0
13-04 02:32:24,0.334,0.167,99.500,0.0,0.0,0.0,0.0,200704.0,0.0,45.0,1508855808.0,1231118336.0,1945915392.0,28933185536.0,78873.0,50150.0
13-04 02:32:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508847616.0,1231118336.0,1945923584.0,28933185536.0,18723.0,20898.0
13-04 02:32:26,0.167,0.083,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1508966400.0,1231122432.0,1945927680.0,28933058560.0,35288.0,38540.0
13-04 02:32:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508966400.0,1231122432.0,1945927680.0,28933058560.0,20339.0,19422.0
13-04 02:32:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508966400.0,1231122432.0,1945927680.0,28933058560.0,22166.0,19910.0
13-04 02:32:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1509617664.0,1231122432.0,1945927680.0,28932407296.0,18822.0,18729.0
13-04 02:32:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1509601280.0,1231122432.0,1945927680.0,28932423680.0,4828.0,4070.0
13-04 02:32:31,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1509601280.0,1231122432.0,1945927680.0,28932423680.0,6683.0,6004.0
13-04 02:32:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1509601280.0,1231122432.0,1945927680.0,28932423680.0,4596.0,3940.0
13-04 02:32:33,1.086,0.167,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1509003264.0,1231122432.0,1946906624.0,28932042752.0,1253669.0,55811.0
13-04 02:32:34,3.096,0.251,96.485,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,1511809024.0,1231122432.0,1948798976.0,28927344640.0,2135812.0,110370.0
13-04 02:32:35,2.425,0.167,97.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1519579136.0,1231122432.0,1950679040.0,28917694464.0,2146304.0,124147.0
13-04 02:32:36,4.094,0.251,95.489,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1526726656.0,1231122432.0,1952546816.0,28908679168.0,2166786.0,127614.0
13-04 02:32:37,0.418,0.251,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1526968320.0,1231122432.0,1954463744.0,28906520576.0,2167661.0,122781.0
13-04 02:32:38,0.584,0.167,98.916,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1526501376.0,1231122432.0,1956454400.0,28904996864.0,2115717.0,121608.0
13-04 02:32:39,0.587,0.084,99.162,0.0,0.0,0.168,0.0,12181504.0,0.0,26.0,1527119872.0,1231122432.0,1957810176.0,28903022592.0,2200352.0,129072.0
13-04 02:32:40,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1523085312.0,1231122432.0,1960181760.0,28904685568.0,2152845.0,141667.0
13-04 02:32:41,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1522978816.0,1231122432.0,1961631744.0,28903342080.0,2179139.0,126548.0
13-04 02:32:42,0.999,0.167,98.668,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1522122752.0,1231122432.0,1963880448.0,28901949440.0,2132965.0,128269.0
13-04 02:32:43,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1522221056.0,1231122432.0,1965813760.0,28899917824.0,2175201.0,126923.0
13-04 02:32:44,1.170,0.251,98.162,0.251,0.0,0.167,0.0,110592.0,0.0,14.0,1522139136.0,1231122432.0,1967673344.0,28898140160.0,2147247.0,118066.0
13-04 02:32:45,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1521778688.0,1231122432.0,1969651712.0,28896522240.0,2169270.0,129128.0
13-04 02:32:46,1.415,0.416,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1521840128.0,1231122432.0,1971556352.0,28894556160.0,2202575.0,179469.0
13-04 02:32:47,0.586,0.251,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1522024448.0,1231122432.0,1973465088.0,28892463104.0,2151012.0,124310.0
13-04 02:32:48,2.924,0.084,96.742,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1542160384.0,1231122432.0,1975205888.0,28870586368.0,2152418.0,130105.0
13-04 02:32:49,0.251,0.167,99.415,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1542537216.0,1231122432.0,1977131008.0,28868284416.0,2146854.0,129291.0
13-04 02:32:50,0.251,0.251,99.330,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1541992448.0,1231122432.0,1979256832.0,28866703360.0,2172975.0,144919.0
13-04 02:32:51,0.417,0.250,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1539444736.0,1231122432.0,1980534784.0,28867973120.0,2169349.0,138847.0
13-04 02:32:52,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1539051520.0,1231122432.0,1982767104.0,28866134016.0,2145249.0,124106.0
13-04 02:32:53,0.667,0.167,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1539186688.0,1231122432.0,1984663552.0,28864102400.0,2187325.0,127352.0
13-04 02:32:54,0.502,0.251,99.163,0.084,0.0,0.0,0.0,86016.0,0.0,7.0,1539313664.0,1231122432.0,1986568192.0,28862070784.0,2148948.0,118776.0
13-04 02:32:55,0.334,0.084,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1539317760.0,1231122432.0,1988468736.0,28860166144.0,2164733.0,120186.0
13-04 02:32:56,0.668,0.250,98.831,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,1539678208.0,1231126528.0,1989881856.0,28858388480.0,2160235.0,129272.0
13-04 02:32:57,3.344,0.251,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1540263936.0,1231126528.0,1991835648.0,28855848960.0,2125866.0,129923.0
13-04 02:32:58,1.253,0.167,98.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1545535488.0,1231126528.0,1994121216.0,28848291840.0,2166428.0,127911.0
13-04 02:32:59,3.255,0.167,96.411,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,1546362880.0,1231126528.0,1995579392.0,28846006272.0,2171761.0,130951.0
13-04 02:33:00,0.501,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1545863168.0,1231126528.0,1997680640.0,28844404736.0,2135610.0,116452.0
13-04 02:33:01,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1542336512.0,1231126528.0,1999335424.0,28846276608.0,2144234.0,122646.0
13-04 02:33:02,0.335,0.167,99.163,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,1541959680.0,1231134720.0,2001670144.0,28844310528.0,2199620.0,126820.0
13-04 02:33:03,0.418,0.418,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541967872.0,1231134720.0,2003566592.0,28842405888.0,2061476.0,123956.0
13-04 02:33:04,1.675,0.168,97.906,0.0,0.0,0.251,0.0,94208.0,0.0,6.0,1541799936.0,1231134720.0,2005561344.0,28840579072.0,2252894.0,130138.0
13-04 02:33:05,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1541726208.0,1231134720.0,2007384064.0,28838830080.0,2042043.0,118856.0
13-04 02:33:06,1.001,0.334,98.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1541890048.0,1231134720.0,2009214976.0,28836835328.0,2219398.0,127167.0
13-04 02:33:07,0.501,0.418,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1521090560.0,1231134720.0,2011095040.0,28855754752.0,2214405.0,129371.0
13-04 02:33:08,0.501,0.334,98.998,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1521086464.0,1231138816.0,2012667904.0,28854181888.0,2148640.0,131568.0
13-04 02:33:09,7.460,0.335,91.282,0.922,0.0,0.0,0.0,38453248.0,0.0,40.0,1528045568.0,1231138816.0,2014568448.0,28845322240.0,2169512.0,132564.0
13-04 02:33:10,0.167,0.167,98.916,0.584,0.0,0.167,0.0,18518016.0,0.0,28.0,1527578624.0,1231138816.0,2016780288.0,28843577344.0,2158065.0,132851.0
13-04 02:33:11,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1523851264.0,1231138816.0,2018762752.0,28845322240.0,2152631.0,124670.0
13-04 02:33:12,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1523941376.0,1231138816.0,2020544512.0,28843450368.0,2143617.0,123788.0
13-04 02:33:13,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1524338688.0,1231138816.0,2022432768.0,28841164800.0,2180902.0,121124.0
13-04 02:33:14,0.584,0.250,98.915,0.167,0.0,0.083,0.0,73728.0,0.0,8.0,1524232192.0,1231142912.0,2024312832.0,28839387136.0,2158658.0,118401.0
13-04 02:33:15,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1524457472.0,1231142912.0,2026024960.0,28837449728.0,2147636.0,126774.0
13-04 02:33:16,0.585,0.334,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1524236288.0,1231142912.0,2028118016.0,28835577856.0,2169362.0,118134.0
13-04 02:33:17,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1524269056.0,1231142912.0,2029989888.0,28833673216.0,2158587.0,120576.0
13-04 02:33:18,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1524412416.0,1231142912.0,2031878144.0,28831641600.0,2146346.0,111276.0
13-04 02:33:19,0.251,0.251,99.331,0.0,0.0,0.167,0.0,65536.0,0.0,7.0,1524428800.0,1231142912.0,2033766400.0,28829736960.0,2169928.0,119177.0
13-04 02:33:20,0.251,0.251,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1524568064.0,1231147008.0,2035654656.0,28827705344.0,2174826.0,133075.0
13-04 02:33:21,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1524801536.0,1231147008.0,2037358592.0,28825767936.0,2148333.0,115578.0
13-04 02:33:22,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1524834304.0,1231147008.0,2039451648.0,28823642112.0,2170296.0,120218.0
13-04 02:33:23,0.500,0.333,99.001,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1524604928.0,1231147008.0,2041458688.0,28821864448.0,2148049.0,113581.0
13-04 02:33:24,0.251,0.251,99.332,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1524621312.0,1231147008.0,2043346944.0,28819959808.0,2168303.0,118393.0
13-04 02:33:25,0.417,0.167,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1524744192.0,1231147008.0,2045255680.0,28817928192.0,2148365.0,116525.0
13-04 02:33:26,0.251,0.168,99.330,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1524666368.0,1231151104.0,2047107072.0,28816150528.0,2167124.0,116516.0
13-04 02:33:27,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1524613120.0,1231151104.0,2049003520.0,28814307328.0,2176264.0,138264.0
13-04 02:33:28,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1526849536.0,1231151104.0,2050891776.0,28810182656.0,2148157.0,114859.0
13-04 02:33:29,0.335,0.335,99.330,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,1531211776.0,1231151104.0,2052767744.0,28803944448.0,2168339.0,118329.0
13-04 02:33:30,1.253,0.167,98.413,0.0,0.0,0.167,0.0,49152.0,0.0,4.0,1536397312.0,1231151104.0,2054684672.0,28796841984.0,2159137.0,121916.0
13-04 02:33:31,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1536946176.0,1231151104.0,2056548352.0,28794429440.0,2104493.0,116760.0
13-04 02:33:32,0.084,0.084,99.497,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1537056768.0,1231155200.0,2058465280.0,28792397824.0,2199157.0,114547.0
13-04 02:33:33,0.250,0.167,99.249,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1537265664.0,1231155200.0,2060353536.0,28790300672.0,2156839.0,116475.0
13-04 02:33:34,0.168,0.168,99.497,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,1537110016.0,1231155200.0,2062221312.0,28788588544.0,2071197.0,110190.0
13-04 02:33:35,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1537126400.0,1231155200.0,2064109568.0,28786683904.0,2250517.0,118552.0
13-04 02:33:36,0.417,0.167,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1537249280.0,1231155200.0,2066145280.0,28784525312.0,2073462.0,110210.0
13-04 02:33:37,0.168,0.251,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537273856.0,1231155200.0,2068017152.0,28782628864.0,2173255.0,149583.0
13-04 02:33:38,0.084,0.334,99.164,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,1537286144.0,1231159296.0,2069905408.0,28780724224.0,2267780.0,122252.0
13-04 02:33:39,0.334,0.334,99.331,0.0,0.0,0.0,0.0,27807744.0,0.0,32.0,1537437696.0,1231159296.0,2071912448.0,28778565632.0,2159317.0,121843.0
13-04 02:33:40,0.167,0.251,99.332,0.0,0.0,0.251,0.0,29175808.0,0.0,30.0,1537429504.0,1231159296.0,2073825280.0,28776660992.0,2146974.0,117512.0
13-04 02:33:41,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1537437696.0,1231159296.0,2075721728.0,28774756352.0,2170200.0,117786.0
13-04 02:33:42,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1537617920.0,1231159296.0,2077573120.0,28772724736.0,2158432.0,121088.0
13-04 02:33:43,0.250,0.167,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1537589248.0,1231159296.0,2079506432.0,28770820096.0,2156629.0,116357.0
13-04 02:33:44,0.168,0.168,99.414,0.084,0.0,0.168,0.0,131072.0,0.0,13.0,1537753088.0,1231163392.0,2081370112.0,28768788480.0,2157997.0,116753.0
13-04 02:33:45,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1537896448.0,1231163392.0,2083258368.0,28766756864.0,2157109.0,119535.0
13-04 02:33:46,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1537847296.0,1231163392.0,2085404672.0,28764659712.0,2160248.0,119958.0
13-04 02:33:47,0.416,0.333,99.001,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1539006464.0,1231163392.0,2087034880.0,28761870336.0,2158926.0,117424.0
13-04 02:33:48,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1543151616.0,1231163392.0,2088923136.0,28755836928.0,2158955.0,120623.0
13-04 02:33:49,0.335,0.251,99.247,0.084,0.0,0.084,0.0,98304.0,0.0,11.0,1547788288.0,1231163392.0,2090811392.0,28749312000.0,2147121.0,117254.0
13-04 02:33:50,0.168,0.251,99.414,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1551806464.0,1231167488.0,2092716032.0,28743385088.0,2174429.0,134815.0
13-04 02:33:51,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1555873792.0,1231167488.0,2094387200.0,28737646592.0,2126858.0,112986.0
13-04 02:33:52,0.251,0.418,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1559724032.0,1231167488.0,2096472064.0,28731711488.0,2190664.0,114111.0
13-04 02:33:53,0.084,0.084,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1563656192.0,1231167488.0,2098380800.0,28725870592.0,2167869.0,113206.0
13-04 02:33:54,0.251,0.167,99.415,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1567617024.0,1231167488.0,2100260864.0,28720029696.0,2156011.0,110589.0
13-04 02:33:55,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1571454976.0,1231167488.0,2102136832.0,28714315776.0,2147253.0,116286.0
13-04 02:33:56,0.084,0.168,99.497,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1575772160.0,1231171584.0,2103848960.0,28708282368.0,2175190.0,123726.0
13-04 02:33:57,0.167,0.167,99.332,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1579360256.0,1231171584.0,2106036224.0,28702507008.0,2143725.0,109076.0
13-04 02:33:58,0.250,0.417,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1583169536.0,1231171584.0,2107940864.0,28696793088.0,2167785.0,116062.0
13-04 02:33:59,0.334,0.167,99.415,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1587376128.0,1231171584.0,2109829120.0,28690698240.0,2158494.0,113914.0
13-04 02:34:00,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1591197696.0,1231171584.0,2111721472.0,28684984320.0,2158956.0,112951.0
13-04 02:34:01,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1595084800.0,1231171584.0,2113581056.0,28679237632.0,2159192.0,118034.0
13-04 02:34:02,0.250,0.500,99.083,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1599111168.0,1231175680.0,2115485696.0,28673302528.0,2061872.0,107937.0
13-04 02:34:03,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1603096576.0,1231175680.0,2117373952.0,28667428864.0,2253085.0,123293.0
13-04 02:34:04,0.251,0.167,99.498,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,1606909952.0,1231175680.0,2119274496.0,28661714944.0,2142685.0,130629.0
13-04 02:34:05,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1611087872.0,1231175680.0,2121158656.0,28655652864.0,2182073.0,122084.0
13-04 02:34:06,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1614667776.0,1231175680.0,2123038720.0,28650192896.0,2092676.0,109509.0
13-04 02:34:07,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1618853888.0,1231175680.0,2124947456.0,28644098048.0,2236393.0,118194.0
13-04 02:34:08,0.250,0.250,99.082,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,1622863872.0,1231179776.0,2126807040.0,28638224384.0,2073909.0,116134.0
13-04 02:34:09,0.168,0.335,99.414,0.0,0.0,0.084,0.0,11911168.0,0.0,18.0,1627230208.0,1231179776.0,2128711680.0,28631953408.0,2242966.0,122958.0
13-04 02:34:10,0.251,0.084,99.247,0.0,0.0,0.418,0.0,44974080.0,0.0,45.0,1631412224.0,1231179776.0,2130591744.0,28625891328.0,2158310.0,114771.0
13-04 02:34:11,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1635213312.0,1231179776.0,2132496384.0,28620185600.0,2159493.0,115688.0
13-04 02:34:12,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1639137280.0,1231179776.0,2134380544.0,28614377472.0,2149007.0,115805.0
13-04 02:34:13,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1643200512.0,1231179776.0,2136285184.0,28608409600.0,2159951.0,117060.0
13-04 02:34:14,0.251,0.418,99.081,0.167,0.0,0.084,0.0,122880.0,0.0,11.0,1646993408.0,1231183872.0,2138140672.0,28602757120.0,2157357.0,114633.0
13-04 02:34:15,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1651118080.0,1231183872.0,2140045312.0,28596727808.0,2141899.0,134424.0
13-04 02:34:16,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1655201792.0,1231183872.0,2141708288.0,28590981120.0,2190201.0,115773.0
13-04 02:34:17,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1659056128.0,1231183872.0,2143821824.0,28585013248.0,2171002.0,119741.0
13-04 02:34:18,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1662971904.0,1231183872.0,2145714176.0,28579205120.0,2134734.0,111350.0
13-04 02:34:19,0.417,0.167,99.083,0.0,0.0,0.334,0.0,90112.0,0.0,6.0,1667162112.0,1231183872.0,2147618816.0,28573110272.0,2181432.0,118688.0
13-04 02:34:20,0.334,0.334,99.165,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1671127040.0,1231183872.0,2149494784.0,28567269376.0,2171138.0,133773.0
13-04 02:34:21,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1675210752.0,1231183872.0,2151157760.0,28561522688.0,2159506.0,114303.0
13-04 02:34:22,0.084,0.251,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1679159296.0,1231183872.0,2153271296.0,28555460608.0,2149232.0,113125.0
13-04 02:34:23,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1682993152.0,1231183872.0,2155151360.0,28549746688.0,2175765.0,134838.0
13-04 02:34:24,0.250,0.334,99.166,0.0,0.0,0.250,0.0,102400.0,0.0,12.0,1687220224.0,1231183872.0,2157019136.0,28543651840.0,2167962.0,115853.0
13-04 02:34:25,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691144192.0,1231183872.0,2158936064.0,28537810944.0,2158036.0,129847.0
13-04 02:34:26,0.167,0.167,99.331,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,1695150080.0,1231183872.0,2160803840.0,28531937280.0,2161654.0,122612.0
13-04 02:34:27,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1699090432.0,1231183872.0,2162671616.0,28526129152.0,2148297.0,114046.0
13-04 02:34:28,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1703276544.0,1231183872.0,2164580352.0,28520034304.0,2168005.0,113633.0
13-04 02:34:29,0.334,0.251,99.331,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1707962368.0,1231183872.0,2166497280.0,28513431552.0,2148095.0,118287.0
13-04 02:34:30,0.167,0.083,99.666,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,1711284224.0,1231183872.0,2168373248.0,28508233728.0,1900667.0,116921.0
13-04 02:34:31,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716006912.0,1231183872.0,2170253312.0,28501630976.0,2397555.0,140626.0
13-04 02:34:32,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1720098816.0,1231183872.0,2172129280.0,28495663104.0,2180295.0,122463.0
13-04 02:34:33,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1722064896.0,1231183872.0,2173083648.0,28492742656.0,952682.0,53111.0
13-04 02:34:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,1722064896.0,1231183872.0,2173083648.0,28492742656.0,5864.0,6098.0
13-04 02:34:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722187776.0,1231183872.0,2173087744.0,28492615680.0,6353.0,4804.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722187776.0,1231183872.0,2173087744.0,28492615680.0,3802.0,2632.0
13-04 02:34:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722314752.0,1231183872.0,2173087744.0,28492488704.0,6382.0,5388.0
13-04 02:34:38,0.584,0.167,99.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1722314752.0,1231183872.0,2173087744.0,28492488704.0,4562.0,3850.0
13-04 02:34:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,1722314752.0,1231183872.0,2173087744.0,28492488704.0,6111.0,5015.0
13-04 02:34:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,44466176.0,0.0,44.0,1722314752.0,1231183872.0,2173087744.0,28492488704.0,39630.0,39008.0
13-04 02:34:41,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1726459904.0,1231183872.0,2175164416.0,28486266880.0,2406323.0,128665.0
13-04 02:34:42,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1731051520.0,1231183872.0,2177429504.0,28479410176.0,2539897.0,129193.0
13-04 02:34:43,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1736388608.0,1231183872.0,2179743744.0,28471758848.0,2954392.0,149838.0
13-04 02:34:44,0.168,0.168,99.413,0.168,0.0,0.084,0.0,114688.0,0.0,11.0,1741058048.0,1231183872.0,2182533120.0,28464300032.0,2712206.0,138975.0
13-04 02:34:45,0.168,0.168,99.330,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1746198528.0,1231183872.0,2184409088.0,28457283584.0,2538076.0,127422.0
13-04 02:34:46,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1750618112.0,1231183872.0,2186891264.0,28450381824.0,2615472.0,132094.0
13-04 02:34:47,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1755795456.0,1231183872.0,2189365248.0,28442730496.0,2823035.0,139395.0
13-04 02:34:48,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1760813056.0,1231183872.0,2191552512.0,28435525632.0,2767546.0,143155.0
13-04 02:34:49,0.334,0.334,99.165,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1765830656.0,1231183872.0,2194059264.0,28428001280.0,2549671.0,131964.0
13-04 02:34:50,0.167,0.418,98.829,0.418,0.0,0.167,0.0,24576.0,0.0,3.0,1770778624.0,1231187968.0,2196447232.0,28420661248.0,2649145.0,156139.0
13-04 02:34:51,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1775226880.0,1231187968.0,2199109632.0,28413550592.0,2842056.0,143649.0
13-04 02:34:52,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780330496.0,1231187968.0,2201497600.0,28406059008.0,2716312.0,135975.0
13-04 02:34:53,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1785106432.0,1231187968.0,2203611136.0,28399169536.0,2561055.0,132778.0
13-04 02:34:54,0.250,0.500,99.083,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1789779968.0,1231187968.0,2205888512.0,28392218624.0,2622608.0,133253.0
13-04 02:34:55,0.251,0.418,99.163,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,1794891776.0,1231187968.0,2208428032.0,28384567296.0,2843768.0,145206.0
13-04 02:34:56,0.251,0.334,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1799720960.0,1231192064.0,2210926592.0,28377235456.0,2733926.0,144253.0
13-04 02:34:57,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1804431360.0,1231192064.0,2212851712.0,28370599936.0,2533822.0,131662.0
13-04 02:34:58,0.250,0.334,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1809293312.0,1231192064.0,2215321600.0,28363268096.0,2652938.0,132412.0
13-04 02:34:59,0.251,0.334,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,1814167552.0,1231192064.0,2217549824.0,28356165632.0,2764742.0,140547.0
13-04 02:35:00,0.251,0.251,99.247,0.0,0.0,0.251,0.0,32768.0,0.0,6.0,1819086848.0,1231192064.0,2220376064.0,28348420096.0,2805524.0,136229.0
13-04 02:35:01,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1823834112.0,1231192064.0,2222485504.0,28341563392.0,2560970.0,132053.0
13-04 02:35:02,0.251,0.418,99.079,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1828413440.0,1231196160.0,2224758784.0,28334706688.0,2646582.0,133726.0
13-04 02:35:03,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1833402368.0,1231196160.0,2227302400.0,28327174144.0,2824371.0,140567.0
13-04 02:35:04,0.251,0.167,99.331,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,1838125056.0,1231196160.0,2229784576.0,28319969280.0,2719305.0,138948.0
13-04 02:35:05,0.250,0.334,99.083,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,1843224576.0,1231196160.0,2231922688.0,28312731648.0,2571095.0,134737.0
13-04 02:35:06,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1847554048.0,1231196160.0,2234195968.0,28306128896.0,2575098.0,131264.0
13-04 02:35:07,0.167,0.502,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1852878848.0,1231196160.0,2236481536.0,28298518528.0,2850914.0,167591.0
13-04 02:35:08,0.501,0.167,99.165,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1857601536.0,1231200256.0,2239246336.0,28291026944.0,2782137.0,139008.0
13-04 02:35:09,0.419,0.168,99.246,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,1862967296.0,1231200256.0,2241167360.0,28283740160.0,2554877.0,136609.0
13-04 02:35:10,0.500,0.416,98.918,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1867939840.0,1231200256.0,2243645440.0,28276289536.0,2636522.0,142553.0
13-04 02:35:11,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1872576512.0,1231200256.0,2245771264.0,28269527040.0,2574924.0,129426.0
13-04 02:35:12,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873563648.0,1231200256.0,2246529024.0,28267782144.0,650296.0,38558.0
13-04 02:35:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873563648.0,1231200256.0,2246529024.0,28267782144.0,7598.0,6041.0
13-04 02:35:14,0.084,0.335,99.331,0.084,0.0,0.167,0.0,90112.0,0.0,10.0,1877360640.0,1231204352.0,2248568832.0,28261941248.0,2316165.0,114390.0
13-04 02:35:15,0.421,0.421,98.991,0.0,0.0,0.168,0.0,75980800.0,0.0,75.0,1887498240.0,1231204352.0,2254295040.0,28246077440.0,6525675.0,227059.0
13-04 02:35:16,0.417,0.167,98.915,0.0,0.0,0.501,0.0,0.0,0.0,0.0,1888034816.0,1231204352.0,2257313792.0,28242522112.0,3767599.0,177596.0
13-04 02:35:17,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1887989760.0,1231204352.0,2259894272.0,28239986688.0,2729390.0,150977.0
13-04 02:35:18,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1888133120.0,1231204352.0,2262421504.0,28237316096.0,2598509.0,134480.0
13-04 02:35:19,0.250,0.334,99.165,0.0,0.0,0.250,0.0,106496.0,0.0,9.0,1888174080.0,1231204352.0,2264793088.0,28234903552.0,2759836.0,140144.0
13-04 02:35:20,0.168,0.168,99.162,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,1888239616.0,1231204352.0,2267140096.0,28232491008.0,2684634.0,160588.0
13-04 02:35:21,0.418,0.251,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1888448512.0,1231204352.0,2269536256.0,28229885952.0,2759991.0,142436.0
13-04 02:35:22,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1888325632.0,1231204352.0,2271879168.0,28227665920.0,2602097.0,137159.0
13-04 02:35:23,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1888374784.0,1231204352.0,2274750464.0,28224745472.0,2922507.0,152272.0
13-04 02:35:24,0.335,0.167,99.414,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1888432128.0,1231204352.0,2276851712.0,28222586880.0,2646631.0,137230.0
13-04 02:35:25,0.251,0.334,99.247,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,1888620544.0,1231204352.0,2279202816.0,28220047360.0,2575418.0,143420.0
13-04 02:35:26,0.251,0.167,99.164,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,1888428032.0,1231212544.0,2281451520.0,28217982976.0,2633048.0,138527.0
13-04 02:35:27,0.334,0.334,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1888485376.0,1231212544.0,2284093440.0,28215283712.0,2912293.0,146008.0
13-04 02:35:28,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1888591872.0,1231212544.0,2286206976.0,28213063680.0,2637530.0,138763.0
13-04 02:35:29,0.335,0.335,99.247,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,1889583104.0,1231212544.0,2288660480.0,28209618944.0,2542079.0,140350.0
13-04 02:35:30,0.334,0.417,99.166,0.0,0.0,0.083,0.0,57344.0,0.0,4.0,1892192256.0,1231212544.0,2290868224.0,28204802048.0,2623223.0,146154.0
13-04 02:35:31,0.252,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1892315136.0,1231212544.0,2293538816.0,28202008576.0,2952781.0,150416.0
13-04 02:35:32,0.334,0.167,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1892417536.0,1231216640.0,2295734272.0,28199706624.0,2635668.0,139117.0
13-04 02:35:33,0.417,0.167,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1892409344.0,1231216640.0,2298093568.0,28197355520.0,2528803.0,134746.0
13-04 02:35:34,0.501,0.251,99.081,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,1892507648.0,1231216640.0,2300534784.0,28194816000.0,2711686.0,141868.0
13-04 02:35:35,0.167,0.250,99.416,0.0,0.0,0.167,0.0,73728.0,0.0,14.0,1892179968.0,1231216640.0,2303098880.0,28192579584.0,2883128.0,157917.0
13-04 02:35:36,0.417,0.417,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1892728832.0,1231216640.0,2305089536.0,28190040064.0,2627732.0,139121.0
13-04 02:35:37,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1889099776.0,1231216640.0,2307543040.0,28191215616.0,2534608.0,135618.0
13-04 02:35:38,0.334,0.250,98.915,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,1888944128.0,1231220736.0,2309767168.0,28189143040.0,2658180.0,140758.0
13-04 02:35:39,0.418,0.418,99.081,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,1889087488.0,1231220736.0,2312323072.0,28186443776.0,2921381.0,148795.0
13-04 02:35:40,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1888972800.0,1231220736.0,2314563584.0,28184317952.0,2660040.0,140508.0
13-04 02:35:41,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1889157120.0,1231220736.0,2316521472.0,28182175744.0,2396927.0,124434.0
13-04 02:35:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1889120256.0,1231220736.0,2316845056.0,28181889024.0,358343.0,20075.0
13-04 02:35:43,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1889533952.0,1231220736.0,2321448960.0,28176871424.0,5113359.0,206455.0
13-04 02:35:44,0.251,0.251,99.164,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,1889243136.0,1231224832.0,2324037632.0,28174569472.0,2675380.0,137438.0
13-04 02:35:45,0.251,0.251,99.414,0.0,0.0,0.084,0.0,75177984.0,0.0,74.0,1889611776.0,1231224832.0,2326396928.0,28171841536.0,2668940.0,139135.0
13-04 02:35:46,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1889542144.0,1231224832.0,2328625152.0,28169682944.0,2618541.0,135888.0
13-04 02:35:47,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1889689600.0,1231224832.0,2330972160.0,28167188480.0,2789702.0,150481.0
13-04 02:35:48,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1889660928.0,1231224832.0,2333347840.0,28164841472.0,2698021.0,138026.0
13-04 02:35:49,0.334,0.334,98.998,0.0,0.0,0.334,0.0,106496.0,0.0,8.0,1889660928.0,1231224832.0,2335649792.0,28162539520.0,2519316.0,134541.0
13-04 02:35:50,0.334,0.501,98.831,0.167,0.0,0.167,0.0,24576.0,0.0,5.0,1889665024.0,1231228928.0,2338197504.0,28159983616.0,2807819.0,179654.0
13-04 02:35:51,0.250,0.501,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1889959936.0,1231228928.0,2340499456.0,28157386752.0,2782000.0,137819.0
13-04 02:35:52,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1889521664.0,1231228928.0,2343030784.0,28155293696.0,2763314.0,145903.0
13-04 02:35:53,0.418,0.334,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1889771520.0,1231228928.0,2345209856.0,28152864768.0,2552434.0,134972.0
13-04 02:35:54,0.251,0.251,99.165,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,1889640448.0,1231228928.0,2347626496.0,28150579200.0,2669105.0,142008.0
13-04 02:35:55,0.418,0.251,98.997,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,1889628160.0,1231237120.0,2350297088.0,28147912704.0,2900564.0,150560.0
13-04 02:35:56,0.500,0.333,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1890033664.0,1231237120.0,2352447488.0,28145356800.0,2657604.0,156835.0
13-04 02:35:57,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1889796096.0,1231237120.0,2354843648.0,28143198208.0,2533872.0,146923.0
13-04 02:35:58,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1890086912.0,1231237120.0,2356903936.0,28140847104.0,2701084.0,140251.0
13-04 02:35:59,0.251,0.335,99.331,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,1890119680.0,1231237120.0,2359394304.0,28138323968.0,2900279.0,146655.0
13-04 02:36:00,0.168,0.168,99.497,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,1889992704.0,1231237120.0,2361901056.0,28135944192.0,2625306.0,140137.0
13-04 02:36:01,0.417,0.334,98.832,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,1890021376.0,1231241216.0,2364280832.0,28133531648.0,2540020.0,134480.0
13-04 02:36:02,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1890070528.0,1231241216.0,2366517248.0,28131246080.0,2689687.0,138075.0
13-04 02:36:03,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1890217984.0,1231241216.0,2369179648.0,28128436224.0,2902699.0,148586.0
13-04 02:36:04,0.334,0.334,99.165,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,1890467840.0,1231241216.0,2371358720.0,28126007296.0,2633837.0,138676.0
13-04 02:36:05,0.333,0.250,99.084,0.0,0.0,0.333,0.0,20480.0,0.0,1.0,1890648064.0,1231241216.0,2373718016.0,28123467776.0,2549207.0,139271.0
13-04 02:36:06,0.334,0.418,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1890709504.0,1231241216.0,2375958528.0,28121165824.0,2666123.0,135228.0
13-04 02:36:07,0.251,0.418,99.164,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1890742272.0,1231241216.0,2378686464.0,28118405120.0,2891777.0,149325.0
13-04 02:36:08,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1890902016.0,1231241216.0,2380779520.0,28116152320.0,2614769.0,136386.0
13-04 02:36:09,0.583,0.333,98.917,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1891303424.0,1231241216.0,2383155200.0,28113375232.0,2559754.0,134347.0
13-04 02:36:10,0.251,0.334,99.332,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,1891250176.0,1231241216.0,2385383424.0,28111200256.0,2636559.0,146317.0
13-04 02:36:11,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1891123200.0,1231241216.0,2388131840.0,28108578816.0,2951874.0,148415.0
13-04 02:36:12,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1891512320.0,1231241216.0,2390233088.0,28106088448.0,2625863.0,132954.0
13-04 02:36:13,0.251,0.168,99.413,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,1891454976.0,1231241216.0,2392576000.0,28103802880.0,2602373.0,137394.0
13-04 02:36:14,0.417,0.250,99.166,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1891610624.0,1231241216.0,2394832896.0,28101390336.0,2643811.0,136562.0
13-04 02:36:15,0.167,0.251,99.414,0.0,0.0,0.167,0.0,71049216.0,0.0,70.0,1891631104.0,1231241216.0,2397114368.0,28099088384.0,2682718.0,150389.0
13-04 02:36:16,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1891643392.0,1231241216.0,2399834112.0,28096356352.0,2839173.0,148946.0
13-04 02:36:17,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1891618816.0,1231241216.0,2401951744.0,28094263296.0,2538167.0,126245.0
13-04 02:36:18,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1891737600.0,1231241216.0,2404245504.0,28091850752.0,2651000.0,156190.0
13-04 02:36:19,0.251,0.251,99.164,0.084,0.0,0.251,0.0,114688.0,0.0,10.0,1891934208.0,1231241216.0,2406604800.0,28089294848.0,2710910.0,143302.0
13-04 02:36:20,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1891991552.0,1231241216.0,2408992768.0,28086849536.0,2706227.0,156997.0
13-04 02:36:21,0.502,0.251,99.247,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1891995648.0,1231241216.0,2411368448.0,28084469760.0,2756057.0,146284.0
13-04 02:36:22,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1892294656.0,1231241216.0,2413690880.0,28081848320.0,2646420.0,137834.0
13-04 02:36:23,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1891885056.0,1231241216.0,2416447488.0,28079501312.0,2899690.0,149940.0
13-04 02:36:24,0.416,0.333,99.001,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,1892114432.0,1231241216.0,2418503680.0,28077215744.0,2636640.0,140072.0
13-04 02:36:25,0.251,0.167,99.163,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,1892151296.0,1231245312.0,2420891648.0,28074786816.0,2573755.0,141490.0
13-04 02:36:26,0.504,0.252,99.076,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,1892212736.0,1231245312.0,2423107584.0,28072509440.0,2624904.0,140157.0
13-04 02:36:27,0.084,0.501,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1892225024.0,1231245312.0,2425888768.0,28069715968.0,2923888.0,150292.0
13-04 02:36:28,0.250,0.417,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1892454400.0,1231245312.0,2427961344.0,28067414016.0,2638468.0,139568.0
13-04 02:36:29,0.167,0.418,99.165,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,1892884480.0,1231245312.0,2430349312.0,28064595968.0,2551543.0,135705.0
13-04 02:36:30,0.250,0.167,99.416,0.0,0.0,0.167,0.0,65536.0,0.0,6.0,1893040128.0,1231245312.0,2432589824.0,28062199808.0,2603339.0,151768.0
13-04 02:36:31,0.084,0.251,99.247,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1892921344.0,1231249408.0,2435325952.0,28059578368.0,2954828.0,149606.0
13-04 02:36:32,0.334,0.250,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1893068800.0,1231249408.0,2437398528.0,28057358336.0,2615828.0,134777.0
13-04 02:36:33,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1893220352.0,1231249408.0,2439786496.0,28054818816.0,2571987.0,133304.0
13-04 02:36:34,0.583,0.250,98.917,0.0,0.0,0.250,0.0,53248.0,0.0,3.0,1893154816.0,1231249408.0,2442153984.0,28052516864.0,2645453.0,133255.0
13-04 02:36:35,0.251,0.168,99.414,0.0,0.0,0.168,0.0,32768.0,0.0,2.0,1893601280.0,1231249408.0,2444660736.0,28049563648.0,2913593.0,148915.0
13-04 02:36:36,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1893736448.0,1231249408.0,2446970880.0,28047118336.0,2646747.0,137496.0
13-04 02:36:37,0.251,0.251,99.080,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1893703680.0,1231257600.0,2449358848.0,28044754944.0,2560939.0,154061.0
13-04 02:36:38,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1893654528.0,1231257600.0,2451566592.0,28042596352.0,2651471.0,144189.0
13-04 02:36:39,0.251,0.167,99.331,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,1893879808.0,1231257600.0,2454261760.0,28039675904.0,2934086.0,152903.0
13-04 02:36:40,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1894260736.0,1231257600.0,2456342528.0,28037214208.0,2629301.0,145665.0
13-04 02:36:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1893933056.0,1231257600.0,2456764416.0,28037120000.0,271440.0,17311.0
13-04 02:36:42,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1893933056.0,1231257600.0,2456764416.0,28037120000.0,7028.0,4962.0
13-04 02:36:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1893924864.0,1231261696.0,2456768512.0,28037120000.0,4652.0,4021.0
13-04 02:36:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1893924864.0,1231261696.0,2456768512.0,28037120000.0,6919.0,6323.0
13-04 02:36:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61415424.0,0.0,68.0,1893924864.0,1231261696.0,2456768512.0,28037120000.0,4069.0,2901.0
13-04 02:36:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1893924864.0,1231261696.0,2456768512.0,28037120000.0,4635.0,4090.0
13-04 02:36:47,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1893916672.0,1231261696.0,2456768512.0,28037128192.0,6000.0,6474.0
13-04 02:36:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1893879808.0,1231261696.0,2457821184.0,28036112384.0,1299857.0,64053.0
13-04 02:36:49,0.334,0.250,98.748,0.501,0.0,0.167,0.0,106496.0,0.0,10.0,1898946560.0,1231265792.0,2460798976.0,28028063744.0,3204827.0,155593.0
13-04 02:36:50,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1903763456.0,1231265792.0,2463195136.0,28020850688.0,2713408.0,159615.0
13-04 02:36:51,0.250,0.501,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1909379072.0,1231265792.0,2465705984.0,28012724224.0,3196117.0,151792.0
13-04 02:36:52,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1914605568.0,1231265792.0,2468732928.0,28004470784.0,3305413.0,155021.0
13-04 02:36:53,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1920548864.0,1231265792.0,2471538688.0,27995721728.0,3173024.0,159916.0
13-04 02:36:54,0.251,0.168,99.413,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,1926131712.0,1231265792.0,2474364928.0,27987312640.0,3237895.0,161838.0
13-04 02:36:55,0.585,0.167,98.914,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1931563008.0,1231269888.0,2477232128.0,27979010048.0,3201528.0,158955.0
13-04 02:36:56,0.251,0.418,99.163,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1936875520.0,1231269888.0,2480021504.0,27970908160.0,3197352.0,168929.0
13-04 02:36:57,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1942581248.0,1231269888.0,2482831360.0,27962392576.0,3196345.0,156417.0
13-04 02:36:58,0.833,0.417,98.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1947754496.0,1231269888.0,2486165504.0,27953885184.0,3371184.0,152894.0
13-04 02:36:59,0.168,0.335,99.246,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,1953497088.0,1231269888.0,2488557568.0,27945750528.0,2946120.0,142230.0
13-04 02:37:00,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1958899712.0,1231269888.0,2491789312.0,27937116160.0,3341699.0,174698.0
13-04 02:37:01,0.501,0.334,98.831,0.167,0.0,0.167,0.0,36864.0,0.0,6.0,1965023232.0,1231269888.0,2494570496.0,27928211456.0,3505527.0,164038.0
13-04 02:37:02,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1969709056.0,1231269888.0,2497409024.0,27920687104.0,2863322.0,133870.0
13-04 02:37:03,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1976229888.0,1231269888.0,2499743744.0,27911831552.0,3192817.0,151809.0
13-04 02:37:04,0.167,0.334,99.416,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1981337600.0,1231269888.0,2502778880.0,27903688704.0,3220555.0,156709.0
13-04 02:37:05,0.334,0.251,99.247,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,1987317760.0,1231269888.0,2505814016.0,27894673408.0,3503759.0,175449.0
13-04 02:37:06,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1992122368.0,1231269888.0,2508627968.0,27887054848.0,2993482.0,136730.0
13-04 02:37:07,0.251,0.418,98.914,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1997582336.0,1231273984.0,2511433728.0,27878785024.0,3197480.0,153511.0
13-04 02:37:08,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2003333120.0,1231273984.0,2513936384.0,27870531584.0,3160944.0,140652.0
13-04 02:37:09,0.584,0.250,98.915,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2008088576.0,1231273984.0,2517094400.0,27862618112.0,3466944.0,157368.0
13-04 02:37:10,0.252,0.168,99.497,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2012618752.0,1231273984.0,2519904256.0,27855278080.0,2840559.0,147511.0
13-04 02:37:11,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2018942976.0,1231273984.0,2522468352.0,27846389760.0,3360813.0,163769.0
13-04 02:37:12,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2024161280.0,1231273984.0,2525646848.0,27837992960.0,3269455.0,155065.0
13-04 02:37:13,0.334,0.167,98.997,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2029993984.0,1231282176.0,2528440320.0,27829358592.0,3308316.0,163182.0
13-04 02:37:14,0.501,0.250,99.082,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2035490816.0,1231282176.0,2531086336.0,27821215744.0,3085149.0,153807.0
13-04 02:37:15,0.251,0.084,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2040819712.0,1231282176.0,2534137856.0,27812835328.0,3263859.0,168730.0
13-04 02:37:16,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2046750720.0,1231282176.0,2536747008.0,27804295168.0,3177649.0,153813.0
13-04 02:37:17,0.583,0.333,98.751,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2052427776.0,1231282176.0,2539814912.0,27795550208.0,3296333.0,160712.0
13-04 02:37:18,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2057650176.0,1231282176.0,2542592000.0,27787550720.0,3107594.0,144124.0
13-04 02:37:19,0.251,0.251,99.163,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2063233024.0,1231286272.0,2545528832.0,27779026944.0,3248609.0,150596.0
13-04 02:37:20,0.251,0.251,99.330,0.0,0.0,0.168,0.0,89456640.0,0.0,92.0,2068897792.0,1231286272.0,2548244480.0,27770646528.0,3267692.0,188418.0
13-04 02:37:21,0.334,0.501,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2074615808.0,1231286272.0,2551287808.0,27761885184.0,3319299.0,163708.0
13-04 02:37:22,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2079940608.0,1231286272.0,2553827328.0,27754020864.0,3078311.0,155253.0
13-04 02:37:23,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2085249024.0,1231286272.0,2556145664.0,27746394112.0,2805775.0,140887.0
13-04 02:37:24,0.417,0.500,98.916,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2091302912.0,1231286272.0,2559397888.0,27737088000.0,3606416.0,173799.0
13-04 02:37:25,0.417,0.417,98.916,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2097238016.0,1231290368.0,2561867776.0,27728678912.0,3220971.0,155307.0
13-04 02:37:26,0.585,0.251,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2102366208.0,1231290368.0,2564706304.0,27720712192.0,3025946.0,158696.0
13-04 02:37:27,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2107219968.0,1231290368.0,2567938048.0,27712626688.0,3206558.0,161709.0
13-04 02:37:28,0.502,0.502,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2115559424.0,1231290368.0,2570940416.0,27701284864.0,3291421.0,155961.0
13-04 02:37:29,0.334,0.334,99.248,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2117369856.0,1231290368.0,2573402112.0,27697012736.0,3025186.0,159113.0
13-04 02:37:30,0.250,0.250,99.333,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2117410816.0,1231290368.0,2576216064.0,27694157824.0,3358708.0,181450.0
13-04 02:37:31,0.418,0.251,98.997,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2117709824.0,1231294464.0,2579009536.0,27691061248.0,3202466.0,162487.0
13-04 02:37:32,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2117619712.0,1231294464.0,2581987328.0,27688173568.0,3108038.0,145569.0
13-04 02:37:33,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2117517312.0,1231294464.0,2585010176.0,27685253120.0,3342908.0,176587.0
13-04 02:37:34,0.168,0.168,99.497,0.0,0.0,0.168,0.0,45056.0,0.0,3.0,2117615616.0,1231294464.0,2587848704.0,27682316288.0,3183196.0,161092.0
13-04 02:37:35,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2118004736.0,1231294464.0,2590412800.0,27679363072.0,3228632.0,176122.0
13-04 02:37:36,0.417,0.334,98.749,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2117771264.0,1231298560.0,2593435648.0,27676569600.0,3223970.0,158528.0
13-04 02:37:37,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2118172672.0,1231298560.0,2596065280.0,27673538560.0,3281856.0,167711.0
13-04 02:37:38,0.167,0.418,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2118283264.0,1231298560.0,2598875136.0,27670618112.0,3192331.0,159812.0
13-04 02:37:39,0.500,0.333,99.0,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2117922816.0,1231298560.0,2601791488.0,27668062208.0,3086128.0,148978.0
13-04 02:37:40,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2117849088.0,1231298560.0,2604978176.0,27664949248.0,3466549.0,168842.0
13-04 02:37:41,0.251,0.168,99.497,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2118434816.0,1231298560.0,2607374336.0,27661967360.0,3104572.0,151821.0
13-04 02:37:42,0.335,0.167,99.163,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2118307840.0,1231298560.0,2610311168.0,27659157504.0,3243319.0,149157.0
13-04 02:37:43,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2118545408.0,1231298560.0,2613501952.0,27655729152.0,3265940.0,160373.0
13-04 02:37:44,0.251,0.167,99.414,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2118676480.0,1231298560.0,2616180736.0,27652919296.0,3046588.0,136810.0
13-04 02:37:45,0.335,0.251,99.163,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2118803456.0,1231298560.0,2619039744.0,27649933312.0,3594893.0,168531.0
13-04 02:37:46,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2118909952.0,1231298560.0,2621468672.0,27647397888.0,2741661.0,145774.0
13-04 02:37:47,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2118791168.0,1231298560.0,2624380928.0,27644604416.0,3357022.0,165268.0
13-04 02:37:48,0.251,0.251,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2118774784.0,1231302656.0,2627567616.0,27641430016.0,3236975.0,156563.0
13-04 02:37:49,0.252,0.252,99.412,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2118283264.0,1231302656.0,2630512640.0,27638976512.0,3103844.0,162515.0
13-04 02:37:50,0.251,0.168,99.329,0.0,0.0,0.251,0.0,85073920.0,0.0,84.0,2119200768.0,1231302656.0,2633150464.0,27635421184.0,3312570.0,170391.0
13-04 02:37:51,0.418,0.334,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2119065600.0,1231302656.0,2635952128.0,27632754688.0,3154963.0,150540.0
13-04 02:37:52,0.084,0.168,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2119098368.0,1231302656.0,2638856192.0,27629817856.0,3148656.0,148610.0
13-04 02:37:53,0.168,0.419,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2119446528.0,1231302656.0,2642063360.0,27626262528.0,3663888.0,168428.0
13-04 02:37:54,0.334,0.334,99.080,0.167,0.0,0.084,0.0,106496.0,0.0,10.0,2119102464.0,1231306752.0,2644578304.0,27624087552.0,2784210.0,137558.0
13-04 02:37:55,0.167,0.251,99.499,0.0,0.0,0.084,0.0,32768.0,0.0,7.0,2119217152.0,1231306752.0,2647638016.0,27620913152.0,3333835.0,195352.0
13-04 02:37:56,0.500,0.334,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2119536640.0,1231306752.0,2650271744.0,27617959936.0,3163599.0,153183.0
13-04 02:37:57,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2119421952.0,1231306752.0,2652909568.0,27615436800.0,2959427.0,145521.0
13-04 02:37:58,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2119294976.0,1231306752.0,2656083968.0,27612389376.0,3415823.0,176146.0
13-04 02:37:59,0.334,0.334,99.248,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2119491584.0,1231306752.0,2658856960.0,27609419776.0,3118092.0,159665.0
13-04 02:38:00,0.251,0.334,98.997,0.251,0.0,0.167,0.0,20480.0,0.0,4.0,2119737344.0,1231306752.0,2661531648.0,27606499328.0,3155443.0,151077.0
13-04 02:38:01,0.585,0.334,98.747,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2119610368.0,1231306752.0,2664611840.0,27603546112.0,3466157.0,171377.0
13-04 02:38:02,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2119524352.0,1231306752.0,2667442176.0,27600801792.0,3085396.0,150144.0
13-04 02:38:03,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2119634944.0,1231306752.0,2669989888.0,27598143488.0,3040662.0,155704.0
13-04 02:38:04,0.835,0.334,98.664,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2119868416.0,1231306752.0,2672955392.0,27594944512.0,3458889.0,177227.0
13-04 02:38:05,0.084,0.252,99.497,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2119823360.0,1231306752.0,2675548160.0,27592396800.0,3107931.0,163317.0
13-04 02:38:06,0.335,0.168,99.246,0.168,0.0,0.084,0.0,20480.0,0.0,3.0,2119831552.0,1231306752.0,2678546432.0,27589390336.0,3166468.0,152432.0
13-04 02:38:07,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2119852032.0,1231306752.0,2681143296.0,27586772992.0,3193100.0,154907.0
13-04 02:38:08,0.417,0.500,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2119274496.0,1231306752.0,2684096512.0,27584397312.0,3389631.0,173220.0
13-04 02:38:09,0.336,0.084,99.497,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2119647232.0,1231306752.0,2686914560.0,27581206528.0,3008242.0,149878.0
13-04 02:38:10,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2119241728.0,1231306752.0,2689994752.0,27578531840.0,3253375.0,177422.0
13-04 02:38:11,0.418,0.501,98.747,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2119757824.0,1231310848.0,2692640768.0,27575365632.0,3355651.0,161257.0
13-04 02:38:12,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2119700480.0,1231310848.0,2695761920.0,27572301824.0,3334607.0,158733.0
13-04 02:38:13,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2119880704.0,1231310848.0,2698248192.0,27569635328.0,3011550.0,140664.0
13-04 02:38:14,0.334,0.334,99.164,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2119831552.0,1231310848.0,2701344768.0,27566587904.0,3233442.0,144471.0
13-04 02:38:15,0.334,0.418,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2119503872.0,1231310848.0,2703896576.0,27564363776.0,3066718.0,180160.0
13-04 02:38:16,0.335,0.251,99.163,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2119507968.0,1231310848.0,2707017728.0,27561238528.0,3434976.0,162579.0
13-04 02:38:17,0.918,0.250,98.331,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2119806976.0,1231314944.0,2709921792.0,27558031360.0,3447210.0,170251.0
13-04 02:38:18,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2119753728.0,1231314944.0,2712608768.0,27555397632.0,2946597.0,142241.0
13-04 02:38:19,0.334,0.418,98.997,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2119720960.0,1231314944.0,2715451392.0,27552587776.0,3341543.0,168418.0
13-04 02:38:20,0.418,0.335,99.079,0.0,0.0,0.167,0.0,84996096.0,0.0,84.0,2119970816.0,1231314944.0,2718248960.0,27549540352.0,3201821.0,172465.0
13-04 02:38:21,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2119909376.0,1231314944.0,2720739328.0,27547111424.0,2778630.0,140551.0
13-04 02:38:22,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2119933952.0,1231314944.0,2724016128.0,27543810048.0,3619355.0,159331.0
13-04 02:38:23,0.334,0.251,99.164,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2120081408.0,1231319040.0,2726531072.0,27541143552.0,2939267.0,144312.0
13-04 02:38:24,0.251,0.335,99.329,0.0,0.0,0.084,0.0,114688.0,0.0,9.0,2120212480.0,1231319040.0,2729590784.0,27537952768.0,3350048.0,160677.0
13-04 02:38:25,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2120212480.0,1231319040.0,2732257280.0,27535286272.0,3325823.0,173303.0
13-04 02:38:26,0.501,0.251,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2120531968.0,1231319040.0,2735382528.0,27531841536.0,3422299.0,162981.0
13-04 02:38:27,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2120683520.0,1231319040.0,2737803264.0,27529269248.0,2864608.0,140030.0
13-04 02:38:28,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2120417280.0,1231319040.0,2740830208.0,27526508544.0,3048310.0,149063.0
13-04 02:38:29,0.250,0.334,98.916,0.167,0.0,0.334,0.0,77824.0,0.0,7.0,2120458240.0,1231327232.0,2743926784.0,27523362816.0,3451056.0,167281.0
13-04 02:38:30,0.419,0.084,99.330,0.0,0.0,0.168,0.0,86016.0,0.0,12.0,2120683520.0,1231327232.0,2746548224.0,27520516096.0,3077351.0,169096.0
13-04 02:38:31,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2120744960.0,1231327232.0,2749280256.0,27517722624.0,3147448.0,151929.0
13-04 02:38:32,0.167,0.251,99.164,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2120749056.0,1231327232.0,2752339968.0,27514658816.0,3394384.0,180743.0
13-04 02:38:33,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2121302016.0,1231327232.0,2754699264.0,27511746560.0,3090956.0,154606.0
13-04 02:38:34,0.250,0.417,99.082,0.0,0.0,0.250,0.0,53248.0,0.0,3.0,2120896512.0,1231327232.0,2757660672.0,27509190656.0,3159658.0,152640.0
13-04 02:38:35,0.335,0.251,99.079,0.167,0.0,0.167,0.0,40960.0,0.0,5.0,2121105408.0,1231331328.0,2760749056.0,27505889280.0,3383136.0,158099.0
13-04 02:38:36,0.167,0.251,99.164,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2121535488.0,1231331328.0,2763177984.0,27503030272.0,3090089.0,152680.0
13-04 02:38:37,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2121408512.0,1231331328.0,2766176256.0,27500158976.0,3165192.0,155031.0
13-04 02:38:38,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2121248768.0,1231331328.0,2769383424.0,27497111552.0,3473457.0,162803.0
13-04 02:38:39,0.251,0.168,99.414,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2121486336.0,1231331328.0,2771701760.0,27494555648.0,2969847.0,152547.0
13-04 02:38:40,0.251,0.0,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2121453568.0,1231331328.0,2774654976.0,27491635200.0,3248647.0,179248.0
13-04 02:38:41,0.084,0.084,99.665,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2121871360.0,1231335424.0,2777407488.0,27488460800.0,3254955.0,173217.0
13-04 02:38:42,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2121502720.0,1231335424.0,2780585984.0,27485650944.0,3167653.0,159174.0
13-04 02:38:43,0.251,0.251,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2121682944.0,1231335424.0,2783072256.0,27482984448.0,3132657.0,149449.0
13-04 02:38:44,0.334,0.418,98.997,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2122936320.0,1231335424.0,2786058240.0,27478745088.0,3515365.0,170722.0
13-04 02:38:45,0.250,0.500,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2125848576.0,1231335424.0,2788827136.0,27473063936.0,2854598.0,136048.0
13-04 02:38:46,0.334,0.418,98.746,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2125971456.0,1231335424.0,2792005632.0,27469762560.0,3621262.0,171820.0
13-04 02:38:47,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2125893632.0,1231335424.0,2794893312.0,27466952704.0,2915765.0,138675.0
13-04 02:38:48,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2126348288.0,1231335424.0,2796978176.0,27464413184.0,2511672.0,116701.0
13-04 02:38:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2127126528.0,1231335424.0,2796978176.0,27463634944.0,4004.0,2876.0
13-04 02:38:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,80662528.0,0.0,79.0,2127118336.0,1231335424.0,2796978176.0,27463643136.0,23123.0,21659.0
13-04 02:38:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2127118336.0,1231335424.0,2796978176.0,27463643136.0,5472.0,5347.0
13-04 02:38:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2127114240.0,1231339520.0,2796978176.0,27463643136.0,4879.0,4368.0
13-04 02:38:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2127114240.0,1231339520.0,2796978176.0,27463643136.0,4532.0,4003.0
13-04 02:38:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,8.0,2127114240.0,1231339520.0,2796978176.0,27463643136.0,3842.0,2681.0
13-04 02:38:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2127106048.0,1231339520.0,2796978176.0,27463651328.0,5480.0,5487.0
13-04 02:38:56,0.501,0.250,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2127011840.0,1231339520.0,2799104000.0,27461619712.0,2385107.0,126897.0
13-04 02:38:57,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2126991360.0,1231339520.0,2801790976.0,27458953216.0,3081268.0,137934.0
13-04 02:38:58,0.334,0.334,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2127372288.0,1231347712.0,2804879360.0,27455475712.0,3801432.0,168421.0
13-04 02:38:59,0.417,0.417,98.999,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2127060992.0,1231347712.0,2807824384.0,27452841984.0,2992456.0,147351.0
13-04 02:39:00,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2127085568.0,1231347712.0,2810863616.0,27449778176.0,3541006.0,173858.0
13-04 02:39:01,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2127142912.0,1231347712.0,2813980672.0,27446603776.0,3249594.0,163061.0
13-04 02:39:02,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2127122432.0,1231347712.0,2817224704.0,27443380224.0,3726527.0,186285.0
13-04 02:39:03,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2127478784.0,1231347712.0,2819883008.0,27440365568.0,3157519.0,148011.0
13-04 02:39:04,0.335,0.335,98.996,0.167,0.0,0.167,0.0,90112.0,0.0,7.0,2127937536.0,1231351808.0,2822991872.0,27436793856.0,3658251.0,170935.0
13-04 02:39:05,0.334,0.334,99.164,0.0,0.0,0.167,0.0,45056.0,0.0,7.0,2128056320.0,1231351808.0,2826428416.0,27433238528.0,3565076.0,165820.0
13-04 02:39:06,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2128048128.0,1231351808.0,2829103104.0,27430572032.0,3161027.0,153038.0
13-04 02:39:07,0.335,0.419,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128453632.0,1231351808.0,2832396288.0,27426873344.0,3899595.0,182644.0
13-04 02:39:08,0.167,0.418,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2128261120.0,1231351808.0,2835509248.0,27423952896.0,3183884.0,154690.0
13-04 02:39:09,0.419,0.168,99.162,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2129211392.0,1231351808.0,2838646784.0,27419865088.0,3487856.0,162139.0
13-04 02:39:10,0.250,0.417,98.916,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2129494016.0,1231355904.0,2841407488.0,27416817664.0,3434640.0,172949.0
13-04 02:39:11,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2129403904.0,1231355904.0,2844798976.0,27413516288.0,3656316.0,175160.0
13-04 02:39:12,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2129559552.0,1231355904.0,2847834112.0,27410325504.0,3323112.0,166612.0
13-04 02:39:13,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2129674240.0,1231355904.0,2850832384.0,27407212544.0,3526157.0,166646.0
13-04 02:39:14,0.251,0.501,99.081,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2130022400.0,1231355904.0,2853801984.0,27403894784.0,3529099.0,178004.0
13-04 02:39:15,0.333,0.250,99.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2129874944.0,1231355904.0,2857058304.0,27400785920.0,3412143.0,174081.0
13-04 02:39:16,0.417,0.500,98.750,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2129924096.0,1231360000.0,2860085248.0,27397705728.0,3434776.0,159886.0
13-04 02:39:17,0.167,0.502,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2130382848.0,1231360000.0,2862911488.0,27394420736.0,3528417.0,171672.0
13-04 02:39:18,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2129993728.0,1231360000.0,2866348032.0,27391373312.0,3479256.0,164379.0
13-04 02:39:19,0.168,0.084,99.664,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2130243584.0,1231360000.0,2868908032.0,27388563456.0,3345950.0,160653.0
13-04 02:39:20,0.084,0.502,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2130808832.0,1231360000.0,2872123392.0,27384782848.0,3624246.0,185951.0
13-04 02:39:21,0.418,0.502,98.746,0.251,0.0,0.084,0.0,36864.0,0.0,3.0,2130391040.0,1231364096.0,2875408384.0,27381911552.0,3459533.0,169472.0
13-04 02:39:22,0.334,0.417,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2130698240.0,1231364096.0,2878115840.0,27378896896.0,3371999.0,162052.0
13-04 02:39:23,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2130673664.0,1231364096.0,2881568768.0,27375468544.0,3569971.0,182237.0
13-04 02:39:24,0.335,0.251,99.330,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2131210240.0,1231364096.0,2884255744.0,27372244992.0,3260053.0,157352.0
13-04 02:39:25,0.334,0.418,98.914,0.0,0.0,0.334,0.0,88915968.0,0.0,88.0,2131075072.0,1231364096.0,2887364608.0,27369271296.0,3640369.0,171112.0
13-04 02:39:26,0.419,0.168,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,5.0,2131136512.0,1231364096.0,2890653696.0,27365920768.0,3430078.0,165540.0
13-04 02:39:27,0.418,0.502,98.913,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2131329024.0,1231368192.0,2893885440.0,27362492416.0,3736505.0,169903.0
13-04 02:39:28,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2131341312.0,1231368192.0,2896904192.0,27359461376.0,3262681.0,156711.0
13-04 02:39:29,0.834,0.334,98.666,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2131329024.0,1231368192.0,2899963904.0,27356413952.0,3698674.0,165158.0
13-04 02:39:30,0.167,0.167,99.582,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2131251200.0,1231368192.0,2903080960.0,27353374720.0,3426693.0,165608.0
13-04 02:39:31,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2131488768.0,1231368192.0,2906415104.0,27349803008.0,3575072.0,164842.0
13-04 02:39:32,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2131550208.0,1231368192.0,2909147136.0,27347009536.0,3246279.0,145116.0
13-04 02:39:33,0.334,0.251,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2131623936.0,1231372288.0,2912133120.0,27343945728.0,3328016.0,153023.0
13-04 02:39:34,0.582,0.416,98.669,0.0,0.0,0.333,0.0,49152.0,0.0,3.0,2131881984.0,1231372288.0,2914922496.0,27340898304.0,3510984.0,164226.0
13-04 02:39:35,0.417,0.501,98.915,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2131767296.0,1231372288.0,2918338560.0,27337596928.0,3531629.0,165735.0
13-04 02:39:36,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2131750912.0,1231372288.0,2921357312.0,27334594560.0,3418555.0,159549.0
13-04 02:39:37,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2131873792.0,1231372288.0,2924089344.0,27331739648.0,3307224.0,151795.0
13-04 02:39:38,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2132348928.0,1231372288.0,2927058944.0,27328294912.0,3496635.0,168987.0
13-04 02:39:39,0.417,0.417,98.832,0.167,0.0,0.167,0.0,77824.0,0.0,7.0,2132025344.0,1231372288.0,2930302976.0,27325374464.0,3320867.0,154545.0
13-04 02:39:40,0.084,0.251,99.497,0.0,0.0,0.168,0.0,36864.0,0.0,7.0,2132467712.0,1231372288.0,2933559296.0,27321675776.0,3864664.0,182788.0
13-04 02:39:41,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2132426752.0,1231372288.0,2936266752.0,27319009280.0,3235088.0,154230.0
13-04 02:39:42,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2132951040.0,1231372288.0,2939457536.0,27315294208.0,3684803.0,173588.0
13-04 02:39:43,0.250,0.501,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2132488192.0,1231372288.0,2942824448.0,27312390144.0,3241785.0,153797.0
13-04 02:39:44,0.334,0.251,99.164,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2132389888.0,1231372288.0,2945908736.0,27309404160.0,3564748.0,163367.0
13-04 02:39:45,0.419,0.168,99.245,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2132676608.0,1231372288.0,2948620288.0,27306405888.0,3366471.0,156982.0
13-04 02:39:46,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2132606976.0,1231372288.0,2952183808.0,27302912000.0,3596820.0,174898.0
13-04 02:39:47,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2133000192.0,1231372288.0,2955169792.0,27299532800.0,3522997.0,160499.0
13-04 02:39:48,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2132881408.0,1231372288.0,2958336000.0,27296485376.0,3401801.0,163472.0
13-04 02:39:49,0.418,0.502,98.997,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2133868544.0,1231372288.0,2961461248.0,27292372992.0,3492049.0,167100.0
13-04 02:39:50,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2134228992.0,1231372288.0,2964131840.0,27289341952.0,3383717.0,180870.0
13-04 02:39:51,0.168,0.420,99.328,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2134507520.0,1231372288.0,2967138304.0,27286056960.0,3579548.0,172011.0
13-04 02:39:52,0.167,0.418,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2134175744.0,1231372288.0,2970533888.0,27282993152.0,3471370.0,162464.0
13-04 02:39:53,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2134880256.0,1231372288.0,2973257728.0,27279564800.0,3377661.0,164460.0
13-04 02:39:54,0.418,0.251,99.164,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2134851584.0,1231372288.0,2976256000.0,27276595200.0,3421173.0,162538.0
13-04 02:39:55,0.336,0.252,99.328,0.0,0.0,0.084,0.0,92192768.0,0.0,91.0,2134614016.0,1231372288.0,2979889152.0,27273199616.0,3661120.0,173356.0
13-04 02:39:56,0.250,0.501,98.748,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,2134523904.0,1231372288.0,2982899712.0,27270279168.0,3455952.0,161627.0
13-04 02:39:57,0.335,0.084,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2134626304.0,1231372288.0,2985861120.0,27267215360.0,3389949.0,161151.0
13-04 02:39:58,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2134605824.0,1231372288.0,2989056000.0,27264040960.0,3586874.0,168335.0
13-04 02:39:59,0.334,0.334,99.081,0.0,0.0,0.251,0.0,94208.0,0.0,8.0,2134622208.0,1231372288.0,2991849472.0,27261231104.0,3299300.0,157188.0
13-04 02:40:00,0.333,0.333,99.250,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,2135031808.0,1231372288.0,2994741248.0,27257929728.0,3491749.0,181238.0
13-04 02:40:01,0.334,0.334,99.080,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2135072768.0,1231372288.0,2997874688.0,27254755328.0,3572052.0,175032.0
13-04 02:40:02,0.417,0.250,98.832,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2135199744.0,1231376384.0,3001315328.0,27251183616.0,3480557.0,153308.0
13-04 02:40:03,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2135576576.0,1231376384.0,3003858944.0,27248263168.0,3341273.0,155520.0
13-04 02:40:04,0.251,0.251,99.330,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2135306240.0,1231376384.0,3007098880.0,27245293568.0,3587801.0,166031.0
13-04 02:40:05,0.251,0.334,99.247,0.0,0.0,0.167,0.0,28672.0,0.0,2.0,2135715840.0,1231376384.0,3010084864.0,27241897984.0,3301116.0,152924.0
13-04 02:40:06,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2135453696.0,1231376384.0,3013410816.0,27238834176.0,3489006.0,162681.0
13-04 02:40:07,0.667,0.334,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2135445504.0,1231376384.0,3017101312.0,27235151872.0,3987076.0,192321.0
13-04 02:40:08,0.418,0.418,98.997,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2135666688.0,1231380480.0,3019542528.0,27232485376.0,3072033.0,146997.0
13-04 02:40:09,0.500,0.500,96.250,2.417,0.0,0.333,0.0,43773952.0,0.0,54.0,2136088576.0,1231380480.0,3021955072.0,27229650944.0,3015412.0,141763.0
13-04 02:40:10,1.172,0.418,98.243,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2135773184.0,1231380480.0,3025485824.0,27226435584.0,3962967.0,205350.0
13-04 02:40:11,0.500,0.250,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2135072768.0,1231380480.0,3028606976.0,27224014848.0,3616541.0,177411.0
13-04 02:40:12,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2134908928.0,1231380480.0,3031498752.0,27221286912.0,3235864.0,166809.0
13-04 02:40:13,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2135486464.0,1231380480.0,3034619904.0,27217588224.0,3614555.0,172569.0
13-04 02:40:14,0.500,0.417,98.749,0.083,0.0,0.250,0.0,53248.0,0.0,5.0,2134974464.0,1231380480.0,3037925376.0,27214794752.0,3328165.0,159667.0
13-04 02:40:15,0.502,0.251,99.080,0.0,0.0,0.167,0.0,45056.0,0.0,9.0,2135441408.0,1231380480.0,3040759808.0,27211493376.0,3472809.0,169360.0
13-04 02:40:16,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2135379968.0,1231380480.0,3044139008.0,27208175616.0,3522875.0,166475.0
13-04 02:40:17,0.754,0.251,98.744,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2136080384.0,1231380480.0,3046797312.0,27204816896.0,3479286.0,161785.0
13-04 02:40:18,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2135674880.0,1231380480.0,3050201088.0,27201818624.0,3368099.0,163829.0
13-04 02:40:19,0.168,0.335,99.329,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2135949312.0,1231380480.0,3052974080.0,27198771200.0,3540804.0,165185.0
13-04 02:40:20,0.168,0.335,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2135965696.0,1231380480.0,3056259072.0,27195469824.0,3530906.0,191179.0
13-04 02:40:21,0.583,0.500,98.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2136027136.0,1231380480.0,3059150848.0,27192516608.0,3448946.0,162273.0
13-04 02:40:22,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2136317952.0,1231380480.0,3062161408.0,27189215232.0,3597794.0,173411.0
13-04 02:40:23,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2136223744.0,1231380480.0,3065573376.0,27185897472.0,3388774.0,158903.0
13-04 02:40:24,0.418,0.334,99.081,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2136276992.0,1231380480.0,3068694528.0,27182723072.0,3462428.0,162125.0
13-04 02:40:25,0.251,0.586,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2136535040.0,1231380480.0,3071627264.0,27179532288.0,3667532.0,178969.0
13-04 02:40:26,0.167,0.417,98.915,0.083,0.0,0.417,0.0,20480.0,0.0,3.0,2136649728.0,1231380480.0,3074371584.0,27176673280.0,3131032.0,149341.0
13-04 02:40:27,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2136592384.0,1231380480.0,3077664768.0,27173437440.0,3613928.0,166419.0
13-04 02:40:28,2.090,0.167,97.575,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2139582464.0,1231380480.0,3080785920.0,27167326208.0,3451963.0,168952.0
13-04 02:40:29,0.839,0.084,98.993,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2141147136.0,1231380480.0,3083546624.0,27163000832.0,3404826.0,174533.0
13-04 02:40:30,0.167,0.167,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,6.0,2141474816.0,1231380480.0,3086594048.0,27159625728.0,3394733.0,182306.0
13-04 02:40:31,0.250,0.334,99.083,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2135846912.0,1231380480.0,3090075648.0,27161772032.0,3663802.0,190384.0
13-04 02:40:32,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2136600576.0,1231380480.0,3092533248.0,27158560768.0,3345007.0,164244.0
13-04 02:40:33,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2135932928.0,1231380480.0,3096403968.0,27155357696.0,3742561.0,169620.0
13-04 02:40:34,0.418,0.335,99.079,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2136035328.0,1231380480.0,3099602944.0,27152056320.0,3803772.0,177847.0
13-04 02:40:35,0.334,0.334,99.083,0.0,0.0,0.250,0.0,28672.0,0.0,2.0,2136133632.0,1231380480.0,3102187520.0,27149373440.0,2735907.0,119149.0
13-04 02:40:36,0.083,0.584,98.915,0.0,0.0,0.417,0.0,12288.0,0.0,3.0,2136469504.0,1231380480.0,3104931840.0,27146293248.0,3660679.0,174402.0
13-04 02:40:37,0.416,0.500,98.751,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2136354816.0,1231384576.0,3108327424.0,27143008256.0,3390622.0,151435.0
13-04 02:40:38,0.584,0.334,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2136367104.0,1231384576.0,3111489536.0,27139833856.0,3721781.0,178609.0
13-04 02:40:39,0.334,0.251,99.331,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2136444928.0,1231384576.0,3114397696.0,27136847872.0,3026803.0,132766.0
13-04 02:40:40,0.251,0.503,99.079,0.0,0.0,0.168,0.0,94654464.0,0.0,95.0,2136698880.0,1231384576.0,3117301760.0,27133689856.0,3807818.0,185782.0
13-04 02:40:41,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2136948736.0,1231384576.0,3120353280.0,27130388480.0,3260899.0,148729.0
13-04 02:40:42,0.334,0.334,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2136514560.0,1231384576.0,3123818496.0,27127357440.0,3587571.0,165297.0
13-04 02:40:43,0.251,0.251,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2136555520.0,1231388672.0,3126759424.0,27124371456.0,3273866.0,154045.0
13-04 02:40:44,0.334,0.417,99.082,0.0,0.0,0.167,0.0,90112.0,0.0,8.0,2136862720.0,1231388672.0,3129831424.0,27120992256.0,3696754.0,170498.0
13-04 02:40:45,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2136932352.0,1231388672.0,3132936192.0,27117817856.0,3420714.0,174812.0
13-04 02:40:46,0.333,0.333,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2137059328.0,1231388672.0,3135856640.0,27114770432.0,3409551.0,162487.0
13-04 02:40:47,0.417,0.500,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2137382912.0,1231388672.0,3139104768.0,27111198720.0,3791566.0,181072.0
13-04 02:40:48,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2137161728.0,1231388672.0,3141865472.0,27108659200.0,3094317.0,153053.0
13-04 02:40:49,0.503,0.168,98.994,0.168,0.0,0.168,0.0,77824.0,0.0,7.0,2137337856.0,1231388672.0,3145342976.0,27105005568.0,3740653.0,186695.0
13-04 02:40:50,0.334,0.250,99.416,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2137137152.0,1231388672.0,3148136448.0,27102412800.0,3101076.0,180824.0
13-04 02:40:51,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2137264128.0,1231388672.0,3151486976.0,27098935296.0,3822852.0,181802.0
13-04 02:40:52,0.417,0.167,98.916,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2137423872.0,1231388672.0,3154214912.0,27096047616.0,3294554.0,175571.0
13-04 02:40:53,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2137407488.0,1231388672.0,3157532672.0,27092746240.0,3586070.0,163220.0
13-04 02:40:54,0.084,0.168,99.664,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2137542656.0,1231388672.0,3160461312.0,27089682432.0,3385207.0,164551.0
13-04 02:40:55,0.251,0.418,99.080,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2137640960.0,1231388672.0,3163664384.0,27086381056.0,3499823.0,170408.0
13-04 02:40:56,0.333,0.167,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,1745178.0,74118.0
13-04 02:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,4692.0,4136.0
13-04 02:40:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,6777.0,5704.0
13-04 02:40:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,4532.0,4003.0
13-04 02:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,4054.0,3228.0
13-04 02:41:01,0.166,0.166,99.584,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,5440.0,5554.0
13-04 02:41:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,4002.0,2814.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,3972.0,2967.0
13-04 02:41:04,0.0,0.250,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2137751552.0,1231388672.0,3165204480.0,27084730368.0,3745.0,3432.0
13-04 02:41:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2137751552.0,1231388672.0,3165204480.0,27084730368.0,5924.0,5284.0
13-04 02:41:06,0.167,0.0,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2137751552.0,1231388672.0,3165204480.0,27084730368.0,4744.0,3419.0
13-04 02:41:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137751552.0,1231388672.0,3165204480.0,27084730368.0,8198.0,7803.0
13-04 02:41:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137751552.0,1231388672.0,3165204480.0,27084730368.0,7979.0,7560.0
13-04 02:41:09,0.251,0.334,99.248,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2137726976.0,1231388672.0,3167531008.0,27082428416.0,2438208.0,126382.0
13-04 02:41:10,0.417,0.334,99.165,0.0,0.0,0.083,0.0,53039104.0,0.0,54.0,2137481216.0,1231388672.0,3170246656.0,27079958528.0,3084281.0,151497.0
13-04 02:41:11,0.418,0.334,98.997,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2137354240.0,1231388672.0,3173355520.0,27076976640.0,3530551.0,169474.0
13-04 02:41:12,0.501,0.334,98.915,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2137870336.0,1231392768.0,3176079360.0,27073732608.0,3937463.0,156745.0
13-04 02:41:13,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137378816.0,1231392768.0,3179675648.0,27070627840.0,3211560.0,143430.0
13-04 02:41:14,0.418,0.251,98.997,0.0,0.0,0.334,0.0,102400.0,0.0,9.0,2137272320.0,1231392768.0,3183607808.0,27066802176.0,4304023.0,184737.0
13-04 02:41:15,0.167,0.333,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2137690112.0,1231392768.0,3186237440.0,27063754752.0,3365996.0,169133.0
13-04 02:41:16,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2138177536.0,1231392768.0,3190337536.0,27059167232.0,4495071.0,201946.0
13-04 02:41:17,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2138120192.0,1231392768.0,3193253888.0,27056308224.0,3162593.0,150836.0
13-04 02:41:18,0.334,0.418,98.914,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2137964544.0,1231396864.0,3196547072.0,27053166592.0,3620269.0,171765.0
13-04 02:41:19,0.334,0.334,99.081,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2137534464.0,1231396864.0,3200135168.0,27050008576.0,3851826.0,158615.0
13-04 02:41:20,0.250,0.250,98.998,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2138284032.0,1231396864.0,3202813952.0,27046580224.0,3378675.0,171598.0
13-04 02:41:21,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2138390528.0,1231396864.0,3206565888.0,27042721792.0,4240815.0,186017.0
13-04 02:41:22,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2138632192.0,1231396864.0,3209592832.0,27039453184.0,3534361.0,167824.0
13-04 02:41:23,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2138349568.0,1231396864.0,3213193216.0,27036135424.0,4007893.0,194934.0
13-04 02:41:24,0.584,0.417,98.749,0.083,0.0,0.167,0.0,86016.0,0.0,7.0,2138386432.0,1231396864.0,3216330752.0,27032961024.0,3481433.0,172510.0
13-04 02:41:25,0.417,0.334,99.082,0.0,0.0,0.167,0.0,24576.0,0.0,5.0,2138419200.0,1231396864.0,3219869696.0,27029389312.0,3645600.0,182285.0
13-04 02:41:26,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2137907200.0,1231396864.0,3223265280.0,27026505728.0,3773413.0,186635.0
13-04 02:41:27,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2138456064.0,1231396864.0,3226435584.0,27022786560.0,3679398.0,176879.0
13-04 02:41:28,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2138845184.0,1231396864.0,3229683712.0,27019149312.0,4034027.0,192926.0
13-04 02:41:29,0.503,0.251,98.994,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2139361280.0,1231396864.0,3233038336.0,27015278592.0,3609961.0,176669.0
13-04 02:41:30,0.418,0.167,99.248,0.167,0.0,0.0,0.0,69632.0,0.0,6.0,2140094464.0,1231396864.0,3236122624.0,27011461120.0,3780849.0,201147.0
13-04 02:41:31,0.417,0.417,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2139172864.0,1231396864.0,3239460864.0,27009044480.0,3509421.0,176908.0
13-04 02:41:32,0.336,0.168,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2139275264.0,1231396864.0,3242807296.0,27005595648.0,3938207.0,194763.0
13-04 02:41:33,0.334,0.418,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2139504640.0,1231396864.0,3246014464.0,27002159104.0,3582386.0,180120.0
13-04 02:41:34,0.418,0.418,98.912,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2139316224.0,1231396864.0,3249664000.0,26998697984.0,4150011.0,208686.0
13-04 02:41:35,0.586,0.251,99.079,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2139271168.0,1231396864.0,3252740096.0,26995666944.0,3570442.0,181995.0
13-04 02:41:36,0.168,0.252,99.412,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2139377664.0,1231396864.0,3256188928.0,26992111616.0,3691777.0,182967.0
13-04 02:41:37,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2139521024.0,1231396864.0,3259363328.0,26988793856.0,3662707.0,189140.0
13-04 02:41:38,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2139459584.0,1231396864.0,3262726144.0,26985492480.0,3761844.0,192181.0
13-04 02:41:39,0.586,0.251,98.995,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2139553792.0,1231396864.0,3266330624.0,26981793792.0,3918581.0,199247.0
13-04 02:41:40,0.167,0.167,99.665,0.0,0.0,0.0,0.0,88485888.0,0.0,85.0,2139631616.0,1231396864.0,3269140480.0,26978906112.0,3416330.0,184826.0
13-04 02:41:41,0.251,0.418,98.828,0.335,0.0,0.167,0.0,10498048.0,0.0,15.0,2139918336.0,1231396864.0,3272806400.0,26974953472.0,4125973.0,199563.0
13-04 02:41:42,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2139885568.0,1231396864.0,3276267520.0,26971525120.0,3943501.0,207312.0
13-04 02:41:43,0.334,0.250,98.999,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2139955200.0,1231396864.0,3279245312.0,26968477696.0,3393934.0,167460.0
13-04 02:41:44,0.335,0.251,99.163,0.0,0.0,0.251,0.0,102400.0,0.0,8.0,2139983872.0,1231396864.0,3282948096.0,26964746240.0,3850055.0,185306.0
13-04 02:41:45,0.250,0.250,99.332,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2140635136.0,1231396864.0,3285868544.0,26961174528.0,3728407.0,194811.0
13-04 02:41:46,0.418,0.167,99.247,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2140409856.0,1231396864.0,3289251840.0,26958016512.0,3623405.0,189854.0
13-04 02:41:47,0.417,0.250,99.167,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2140479488.0,1231400960.0,3292606464.0,26954588160.0,3825068.0,205256.0
13-04 02:41:48,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2140454912.0,1231400960.0,3295821824.0,26951397376.0,3585695.0,187995.0
13-04 02:41:49,0.418,0.335,99.163,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2141372416.0,1231400960.0,3299143680.0,26947158016.0,3804003.0,181250.0
13-04 02:41:50,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2141528064.0,1231400960.0,3302502400.0,26943643648.0,3777977.0,216011.0
13-04 02:41:51,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2141417472.0,1231400960.0,3305930752.0,26940325888.0,3919523.0,195363.0
13-04 02:41:52,0.334,0.334,98.915,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2141556736.0,1231400960.0,3309092864.0,26937024512.0,3695029.0,186914.0
13-04 02:41:53,0.335,0.335,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2141933568.0,1231405056.0,3312029696.0,26933706752.0,3526673.0,170299.0
13-04 02:41:54,0.418,0.418,99.081,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2141638656.0,1231405056.0,3315372032.0,26930659328.0,3639105.0,179280.0
13-04 02:41:55,0.417,0.083,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2141716480.0,1231405056.0,3318837248.0,26927116288.0,3939817.0,207310.0
13-04 02:41:56,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2141986816.0,1231405056.0,3322310656.0,26923372544.0,3954380.0,202268.0
13-04 02:41:57,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2141962240.0,1231405056.0,3325620224.0,26920087552.0,3532842.0,175183.0
13-04 02:41:58,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2142101504.0,1231405056.0,3328782336.0,26916786176.0,3707033.0,188416.0
13-04 02:41:59,0.417,0.417,98.582,0.167,0.0,0.417,0.0,77824.0,0.0,7.0,2142470144.0,1231405056.0,3332104192.0,26913095680.0,3893053.0,198020.0
13-04 02:42:00,0.335,0.419,99.162,0.0,0.0,0.084,0.0,36864.0,0.0,7.0,2142302208.0,1231405056.0,3335319552.0,26910048256.0,3441989.0,179620.0
13-04 02:42:01,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2142760960.0,1231405056.0,3338670080.0,26906238976.0,4013561.0,202919.0
13-04 02:42:02,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2142609408.0,1231405056.0,3341885440.0,26903175168.0,3741558.0,186524.0
13-04 02:42:03,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2142789632.0,1231405056.0,3345387520.0,26899492864.0,3894746.0,191900.0
13-04 02:42:04,0.334,0.417,98.998,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2143244288.0,1231405056.0,3348377600.0,26896048128.0,3531357.0,175108.0
13-04 02:42:05,0.418,0.335,98.912,0.084,0.0,0.251,0.0,28672.0,0.0,3.0,2142953472.0,1231405056.0,3352096768.0,26892619776.0,3792531.0,191593.0
13-04 02:42:06,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2142801920.0,1231405056.0,3355312128.0,26889555968.0,3746515.0,186977.0
13-04 02:42:07,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2143006720.0,1231405056.0,3358535680.0,26886127616.0,3467039.0,187082.0
13-04 02:42:08,0.418,0.502,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2143207424.0,1231405056.0,3362033664.0,26882428928.0,4083982.0,198790.0
13-04 02:42:09,1.169,0.417,98.164,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2144870400.0,1231405056.0,3365089280.0,26877710336.0,3662985.0,186637.0
13-04 02:42:10,0.334,0.418,98.913,0.0,0.0,0.334,0.0,75653120.0,0.0,72.0,2144305152.0,1231405056.0,3368587264.0,26874777600.0,3699556.0,186858.0
13-04 02:42:11,0.335,0.168,99.246,0.084,0.0,0.168,0.0,23592960.0,0.0,28.0,2144628736.0,1231405056.0,3371819008.0,26871222272.0,3838289.0,183766.0
13-04 02:42:12,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2144964608.0,1231405056.0,3374800896.0,26867904512.0,3545676.0,178488.0
13-04 02:42:13,0.168,0.336,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2144722944.0,1231405056.0,3378851840.0,26864095232.0,4168678.0,218386.0
13-04 02:42:14,0.251,0.501,98.997,0.0,0.0,0.251,0.0,98304.0,0.0,8.0,2144976896.0,1231405056.0,3381518336.0,26861174784.0,3518181.0,186796.0
13-04 02:42:15,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2144886784.0,1231405056.0,3385434112.0,26857349120.0,3998371.0,198307.0
13-04 02:42:16,0.838,0.251,98.492,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2145214464.0,1231405056.0,3388559360.0,26853896192.0,3814109.0,191137.0
13-04 02:42:17,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2145140736.0,1231405056.0,3391537152.0,26850992128.0,3366132.0,156824.0
13-04 02:42:18,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2145185792.0,1231405056.0,3394666496.0,26847817728.0,3563068.0,172841.0
13-04 02:42:19,0.418,0.251,99.331,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2145222656.0,1231405056.0,3397566464.0,26844880896.0,2943197.0,146444.0
13-04 02:42:20,0.167,0.083,99.583,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2145423360.0,1231405056.0,3399557120.0,26842689536.0,2593074.0,160571.0
13-04 02:42:21,0.334,0.500,99.083,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2145366016.0,1231405056.0,3402629120.0,26839674880.0,3322162.0,167120.0
13-04 02:42:22,0.335,0.335,98.910,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2145755136.0,1231409152.0,3407077376.0,26834833408.0,5196656.0,224518.0
13-04 02:42:23,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2145853440.0,1231409152.0,3410534400.0,26831278080.0,3918282.0,194940.0
13-04 02:42:24,0.585,0.418,98.830,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2145857536.0,1231409152.0,3414802432.0,26827005952.0,4616336.0,224305.0
13-04 02:42:25,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2145775616.0,1231409152.0,3418062848.0,26823827456.0,3688714.0,194848.0
13-04 02:42:26,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2145968128.0,1231409152.0,3421364224.0,26820333568.0,3897445.0,193055.0
13-04 02:42:27,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2145955840.0,1231409152.0,3424591872.0,26817118208.0,3704447.0,186206.0
13-04 02:42:28,0.251,0.503,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2145792000.0,1231413248.0,3428274176.0,26813595648.0,3786891.0,179737.0
13-04 02:42:29,0.418,0.418,98.997,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2146684928.0,1231413248.0,3431510016.0,26809466880.0,3784336.0,190561.0
13-04 02:42:30,0.251,0.168,99.414,0.084,0.0,0.084,0.0,57344.0,0.0,4.0,2146488320.0,1231413248.0,3434840064.0,26806333440.0,3616842.0,187892.0
13-04 02:42:31,0.418,0.084,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2146381824.0,1231413248.0,3438010368.0,26803269632.0,3807792.0,195583.0
13-04 02:42:32,0.583,0.416,98.585,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2146594816.0,1231413248.0,3441471488.0,26799595520.0,3927940.0,191649.0
13-04 02:42:33,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2147078144.0,1231413248.0,3444465664.0,26796118016.0,3511711.0,175419.0
13-04 02:42:34,0.501,0.251,98.747,0.084,0.0,0.418,0.0,65536.0,0.0,5.0,2147115008.0,1231413248.0,3447697408.0,26792849408.0,3786289.0,181157.0
13-04 02:42:35,0.251,0.335,99.329,0.0,0.0,0.084,0.0,53248.0,0.0,9.0,2146783232.0,1231413248.0,3451396096.0,26789482496.0,3781630.0,187692.0
13-04 02:42:36,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2147164160.0,1231413248.0,3454521344.0,26785976320.0,3972075.0,181100.0
13-04 02:42:37,0.251,0.334,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2147192832.0,1231413248.0,3457953792.0,26782515200.0,3577397.0,180283.0
13-04 02:42:38,0.417,0.250,98.915,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2147315712.0,1231413248.0,3460734976.0,26779611136.0,3466620.0,171381.0
13-04 02:42:39,0.419,0.335,99.079,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2147196928.0,1231413248.0,3464409088.0,26776055808.0,4028201.0,195604.0
13-04 02:42:40,0.333,0.500,98.667,0.083,0.0,0.417,0.0,61521920.0,0.0,61.0,2147635200.0,1231413248.0,3467472896.0,26772553728.0,3605834.0,183748.0
13-04 02:42:41,0.417,0.668,98.748,0.0,0.0,0.167,0.0,37916672.0,0.0,38.0,2147721216.0,1231413248.0,3471138816.0,26768801792.0,4020979.0,192360.0
13-04 02:42:42,0.334,0.501,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2147766272.0,1231413248.0,3474063360.0,26765832192.0,3497720.0,174221.0
13-04 02:42:43,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2147635200.0,1231413248.0,3477716992.0,26762309632.0,3831097.0,178035.0
13-04 02:42:44,0.334,0.418,99.080,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2147909632.0,1231413248.0,3480649728.0,26759102464.0,3592457.0,183805.0
13-04 02:42:45,0.167,0.335,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2147807232.0,1231413248.0,3483910144.0,26755944448.0,3565779.0,180314.0
13-04 02:42:46,0.334,0.585,98.913,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2147885056.0,1231413248.0,3487641600.0,26752135168.0,4086160.0,192854.0
13-04 02:42:47,0.335,0.168,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2148253696.0,1231413248.0,3490656256.0,26748751872.0,3967619.0,198752.0
13-04 02:42:48,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2148184064.0,1231413248.0,3494088704.0,26745389056.0,3413418.0,163072.0
13-04 02:42:49,0.418,0.334,98.914,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2148818944.0,1231413248.0,3497422848.0,26741420032.0,3686332.0,179577.0
13-04 02:42:50,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2148864000.0,1231413248.0,3500576768.0,26738221056.0,3979198.0,213489.0
13-04 02:42:51,0.501,0.334,98.830,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2148610048.0,1231417344.0,3504111616.0,26734936064.0,3457337.0,168596.0
13-04 02:42:52,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2149134336.0,1231417344.0,3506827264.0,26731696128.0,3691269.0,187295.0
13-04 02:42:53,0.501,0.501,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2148028416.0,1231417344.0,3510534144.0,26729095168.0,3950629.0,206297.0
13-04 02:42:54,0.334,0.501,98.831,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2148454400.0,1231417344.0,3513761792.0,26725441536.0,3850623.0,189209.0
13-04 02:42:55,0.334,0.251,99.164,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2148179968.0,1231417344.0,3517255680.0,26722222080.0,3398413.0,165696.0
13-04 02:42:56,0.335,0.335,98.995,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2148372480.0,1231417344.0,3520745472.0,26718539776.0,4134347.0,207863.0
13-04 02:42:57,0.251,0.251,98.996,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2148405248.0,1231421440.0,3524177920.0,26715070464.0,3756741.0,185738.0
13-04 02:42:58,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2148573184.0,1231421440.0,3527024640.0,26712055808.0,3504689.0,175096.0
13-04 02:42:59,0.335,0.251,99.079,0.0,0.0,0.335,0.0,73728.0,0.0,6.0,2148818944.0,1231421440.0,3530588160.0,26708246528.0,3690421.0,177691.0
13-04 02:43:00,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2148589568.0,1231421440.0,3533770752.0,26705293312.0,3898955.0,203636.0
13-04 02:43:01,0.751,0.417,98.749,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2149019648.0,1231421440.0,3536785408.0,26701848576.0,3603317.0,195247.0
13-04 02:43:02,0.666,0.499,98.586,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2149076992.0,1231421440.0,3540156416.0,26698420224.0,3724550.0,171522.0
13-04 02:43:03,0.419,0.251,99.078,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2148823040.0,1231421440.0,3543982080.0,26694848512.0,3940190.0,195728.0
13-04 02:43:04,0.334,0.417,98.916,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2148769792.0,1231421440.0,3547336704.0,26691547136.0,3765592.0,176675.0
13-04 02:43:05,0.334,0.418,98.913,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2148859904.0,1231421440.0,3550691328.0,26688102400.0,3760457.0,184834.0
13-04 02:43:06,0.584,0.250,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2148921344.0,1231421440.0,3553931264.0,26684801024.0,3667593.0,176241.0
13-04 02:43:07,0.500,0.500,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2149625856.0,1231421440.0,3556831232.0,26681196544.0,3696545.0,182783.0
13-04 02:43:08,0.503,0.168,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2149605376.0,1231421440.0,3560026112.0,26678022144.0,3435571.0,161860.0
13-04 02:43:09,0.250,0.167,99.249,0.167,0.0,0.167,0.0,77824.0,0.0,7.0,2149871616.0,1231421440.0,3562291200.0,26675490816.0,2443723.0,101826.0
13-04 02:43:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,48234496.0,0.0,50.0,2149855232.0,1231421440.0,3562291200.0,26675507200.0,5720.0,4639.0
13-04 02:43:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,47013888.0,0.0,47.0,2149855232.0,1231421440.0,3562291200.0,26675507200.0,5681.0,3732.0
13-04 02:43:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149855232.0,1231421440.0,3562291200.0,26675507200.0,6025.0,5418.0
13-04 02:43:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,6230.0,5778.0
13-04 02:43:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,5411.0,4364.0
13-04 02:43:15,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,4256.0,3356.0
13-04 02:43:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,3612.0,2471.0
13-04 02:43:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,4626.0,4040.0
13-04 02:43:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,4550.0,3935.0
13-04 02:43:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,4892.0,4435.0
13-04 02:43:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,22038.0,21401.0
13-04 02:43:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,5634.0,5729.0
13-04 02:43:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,3981.0,2859.0
13-04 02:43:23,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,5280.0,5305.0
13-04 02:43:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,3956.0,2807.0
13-04 02:43:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,4356.0,3454.0
13-04 02:43:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2149847040.0,1231425536.0,3562295296.0,26675507200.0,3907.0,3568.0
13-04 02:43:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149847040.0,1231425536.0,3562295296.0,26675507200.0,4298.0,3191.0
13-04 02:43:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149847040.0,1231425536.0,3562295296.0,26675507200.0,5316.0,5044.0
13-04 02:43:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2150109184.0,1231425536.0,3562295296.0,26675245056.0,5120.0,5174.0
13-04 02:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2150100992.0,1231425536.0,3562295296.0,26675253248.0,4774.0,4375.0
13-04 02:43:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2150100992.0,1231425536.0,3562295296.0,26675253248.0,3978.0,2859.0
13-04 02:43:32,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2150096896.0,1231429632.0,3562295296.0,26675253248.0,5084.0,5018.0
13-04 02:43:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2150092800.0,1231429632.0,3562299392.0,26675253248.0,3938.0,2876.0
13-04 02:43:34,0.167,0.167,99.415,0.0,0.0,0.251,0.0,53248.0,0.0,3.0,2149978112.0,1231429632.0,3564335104.0,26673332224.0,2302580.0,118295.0
13-04 02:43:35,0.334,0.418,99.081,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2150113280.0,1231429632.0,3567374336.0,26670157824.0,3311386.0,147484.0
13-04 02:43:36,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2150223872.0,1231429632.0,3569930240.0,26667491328.0,3093579.0,141403.0
13-04 02:43:37,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2150682624.0,1231429632.0,3573043200.0,26663919616.0,3751160.0,174671.0
13-04 02:43:38,0.251,0.418,98.829,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2150449152.0,1231429632.0,3577118720.0,26660077568.0,4484922.0,203100.0
13-04 02:43:39,0.501,0.250,99.082,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2150498304.0,1231429632.0,3580227584.0,26656919552.0,3488494.0,153844.0
13-04 02:43:40,0.418,0.167,99.332,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2150596608.0,1231429632.0,3583803392.0,26653245440.0,3982114.0,205073.0
13-04 02:43:41,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2150817792.0,1231429632.0,3587153920.0,26649673728.0,3867664.0,195664.0
13-04 02:43:42,0.251,0.418,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2150866944.0,1231429632.0,3591041024.0,26645737472.0,4390549.0,201872.0
13-04 02:43:43,0.500,0.417,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2151366656.0,1231429632.0,3594432512.0,26641846272.0,3754053.0,178497.0
13-04 02:43:44,0.168,0.252,99.161,0.084,0.0,0.336,0.0,94208.0,0.0,7.0,2151174144.0,1231429632.0,3597987840.0,26638483456.0,4021193.0,195338.0
13-04 02:43:45,0.418,0.335,99.079,0.0,0.0,0.167,0.0,33869824.0,0.0,33.0,2151391232.0,1231429632.0,3601518592.0,26634735616.0,4002373.0,207133.0
13-04 02:43:46,0.336,0.252,99.245,0.0,0.0,0.168,0.0,5087232.0,0.0,14.0,2151157760.0,1231429632.0,3605274624.0,26631213056.0,4173464.0,200825.0
13-04 02:43:47,0.585,0.251,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2151329792.0,1231429632.0,3608801280.0,26627514368.0,3938272.0,191402.0
13-04 02:43:48,0.417,0.417,98.749,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2151170048.0,1231429632.0,3612643328.0,26623832064.0,4153146.0,203810.0
13-04 02:43:49,0.418,0.335,98.828,0.0,0.0,0.418,0.0,102400.0,0.0,8.0,2151960576.0,1231429632.0,3616075776.0,26619609088.0,3947755.0,197816.0
13-04 02:43:50,0.168,0.503,98.995,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2151837696.0,1231429632.0,3619680256.0,26616127488.0,4281770.0,233030.0
13-04 02:43:51,0.334,0.417,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2152431616.0,1231429632.0,3622866944.0,26612346880.0,3679450.0,176876.0
13-04 02:43:52,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2152300544.0,1231429632.0,3626536960.0,26608807936.0,3916920.0,182039.0
13-04 02:43:53,0.335,0.418,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2152407040.0,1231429632.0,3630112768.0,26605125632.0,3966266.0,193406.0
13-04 02:43:54,0.668,0.251,98.830,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2152558592.0,1231429632.0,3633819648.0,26601267200.0,4418962.0,214207.0
13-04 02:43:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2152738816.0,1231429632.0,3633987584.0,26600919040.0,78780.0,7144.0
13-04 02:43:56,0.083,0.083,99.666,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2152738816.0,1231429632.0,3633987584.0,26600919040.0,28041.0,4724.0
13-04 02:43:57,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2152669184.0,1231429632.0,3636215808.0,26598760448.0,2793001.0,137970.0
13-04 02:43:58,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2152443904.0,1231429632.0,3640139776.0,26595061760.0,4062322.0,190123.0
13-04 02:43:59,0.251,0.335,99.247,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2153029632.0,1231429632.0,3642974208.0,26591641600.0,3340468.0,162382.0
13-04 02:44:00,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2152767488.0,1231429632.0,3648458752.0,26586419200.0,6072177.0,222935.0
13-04 02:44:01,0.503,0.419,98.659,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2153107456.0,1231433728.0,3654479872.0,26580054016.0,6720057.0,256039.0
13-04 02:44:02,0.335,0.418,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2153562112.0,1231433728.0,3659485184.0,26574594048.0,5643768.0,213212.0
13-04 02:44:03,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2153730048.0,1231433728.0,3663904768.0,26570006528.0,4966660.0,193061.0
13-04 02:44:04,0.501,0.417,98.748,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2153472000.0,1231433728.0,3668148224.0,26566021120.0,4622031.0,200079.0
13-04 02:44:05,0.502,0.335,98.996,0.0,0.0,0.167,0.0,32768.0,0.0,2.0,2153607168.0,1231433728.0,3671916544.0,26562117632.0,4426352.0,198320.0
13-04 02:44:06,0.167,0.502,98.913,0.0,0.0,0.418,0.0,12288.0,0.0,3.0,2153385984.0,1231433728.0,3675693056.0,26558562304.0,4430567.0,202607.0
13-04 02:44:07,0.417,0.500,98.832,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2153410560.0,1231437824.0,3679617024.0,26554609664.0,4367478.0,218071.0
13-04 02:44:08,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2153299968.0,1231437824.0,3682902016.0,26551435264.0,3590691.0,175946.0
13-04 02:44:09,0.417,0.417,98.748,0.0,0.0,0.417,0.0,73728.0,0.0,6.0,2154033152.0,1231437824.0,3686383616.0,26547220480.0,4110728.0,202232.0
13-04 02:44:10,0.335,0.419,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2153885696.0,1231437824.0,3689824256.0,26543927296.0,3986012.0,197076.0
13-04 02:44:11,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2153394176.0,1231437824.0,3693580288.0,26540662784.0,4190768.0,203157.0
13-04 02:44:12,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2153570304.0,1231437824.0,3697012736.0,26537054208.0,3709494.0,178553.0
13-04 02:44:13,0.251,0.251,98.996,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2153721856.0,1231437824.0,3700543488.0,26533371904.0,4042402.0,196913.0
13-04 02:44:14,0.335,0.251,99.078,0.0,0.0,0.335,0.0,65536.0,0.0,5.0,2153906176.0,1231437824.0,3704438784.0,26529292288.0,4108855.0,197910.0
13-04 02:44:15,0.334,0.502,98.829,0.0,0.0,0.334,0.0,22265856.0,0.0,21.0,2154299392.0,1231437824.0,3707854848.0,26525483008.0,4338543.0,199465.0
13-04 02:44:16,0.999,0.500,98.251,0.0,0.0,0.250,0.0,84512768.0,0.0,83.0,2154106880.0,1231437824.0,3711365120.0,26522165248.0,3628440.0,167355.0
13-04 02:44:17,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2154147840.0,1231437824.0,3714912256.0,26518577152.0,4048616.0,189233.0
13-04 02:44:18,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2154360832.0,1231437824.0,3718619136.0,26514657280.0,4224250.0,201395.0
13-04 02:44:19,0.502,0.251,98.828,0.251,0.0,0.167,0.0,118784.0,0.0,10.0,2154196992.0,1231437824.0,3722338304.0,26511101952.0,3921196.0,198469.0
13-04 02:44:20,0.251,0.503,99.162,0.0,0.0,0.084,0.0,28672.0,0.0,6.0,2154700800.0,1231437824.0,3725533184.0,26507403264.0,3922657.0,217158.0
13-04 02:44:21,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2154409984.0,1231437824.0,3728998400.0,26504228864.0,3690277.0,174284.0
13-04 02:44:22,0.586,0.251,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2154737664.0,1231437824.0,3732783104.0,26500116480.0,4593295.0,198754.0
13-04 02:44:23,0.500,0.333,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2155122688.0,1231437824.0,3736047616.0,26496466944.0,3659668.0,181039.0
13-04 02:44:24,0.417,0.417,98.915,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2155319296.0,1231437824.0,3739533312.0,26492784640.0,3888999.0,180565.0
13-04 02:44:25,0.251,0.335,98.995,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2155032576.0,1231437824.0,3743391744.0,26489212928.0,4117029.0,199292.0
13-04 02:44:26,0.501,0.501,98.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2155147264.0,1231437824.0,3746832384.0,26485657600.0,4153989.0,202223.0
13-04 02:44:27,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2155446272.0,1231437824.0,3750010880.0,26482180096.0,3772639.0,186582.0
13-04 02:44:28,0.417,0.250,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2155311104.0,1231437824.0,3753287680.0,26479038464.0,3580699.0,167327.0
13-04 02:44:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2155372544.0,1231437824.0,3753512960.0,26478751744.0,4120.0,3046.0
13-04 02:44:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2155347968.0,1231437824.0,3753512960.0,26478776320.0,4133.0,2901.0
13-04 02:44:31,0.168,0.168,99.412,0.168,0.0,0.084,0.0,20480.0,0.0,3.0,2155401216.0,1231437824.0,3756269568.0,26475966464.0,3084406.0,149179.0
13-04 02:44:32,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2155270144.0,1231437824.0,3761131520.0,26471235584.0,5347396.0,209498.0
13-04 02:44:33,0.335,0.335,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2155552768.0,1231437824.0,3766927360.0,26465157120.0,6406748.0,205673.0
13-04 02:44:34,0.334,0.334,99.165,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2156015616.0,1231437824.0,3772641280.0,26458980352.0,6562896.0,242440.0
13-04 02:44:35,0.418,0.501,98.914,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2156142592.0,1231437824.0,3777163264.0,26454331392.0,5326894.0,231973.0
13-04 02:44:36,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2156027904.0,1231437824.0,3781865472.0,26449743872.0,4917067.0,194789.0
13-04 02:44:37,0.334,0.418,98.913,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2156146688.0,1231441920.0,3785297920.0,26446188544.0,4139543.0,201716.0
13-04 02:44:38,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2156515328.0,1231441920.0,3788881920.0,26442235904.0,3986801.0,190222.0
13-04 02:44:39,0.419,0.084,99.245,0.0,0.0,0.252,0.0,65536.0,0.0,5.0,2156093440.0,1231441920.0,3792670720.0,26438868992.0,3957117.0,184825.0
13-04 02:44:40,0.168,0.252,99.413,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2156396544.0,1231441920.0,3796033536.0,26435203072.0,4081027.0,195452.0
13-04 02:44:41,0.167,0.167,99.500,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2156646400.0,1231441920.0,3799941120.0,26431045632.0,4474935.0,229847.0
13-04 02:44:42,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2156371968.0,1231441920.0,3803533312.0,26427727872.0,3830884.0,192741.0
13-04 02:44:43,0.585,0.084,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2156535808.0,1231446016.0,3806793728.0,26424299520.0,3692726.0,173774.0
13-04 02:44:44,0.334,0.501,98.914,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2156511232.0,1231446016.0,3810516992.0,26420600832.0,4136828.0,193592.0
13-04 02:44:45,0.167,0.251,99.498,0.0,0.0,0.084,0.0,4755456.0,0.0,5.0,2156650496.0,1231446016.0,3814313984.0,26416664576.0,4267766.0,209674.0
13-04 02:44:46,0.418,0.334,98.997,0.0,0.0,0.251,0.0,101392384.0,0.0,99.0,2156904448.0,1231446016.0,3817766912.0,26412957696.0,3923059.0,185533.0
13-04 02:44:47,0.334,0.501,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2157445120.0,1231446016.0,3821195264.0,26408988672.0,3959714.0,195035.0
13-04 02:44:48,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2157174784.0,1231446016.0,3824750592.0,26405703680.0,3805795.0,184413.0
13-04 02:44:49,0.419,0.336,98.993,0.084,0.0,0.168,0.0,106496.0,0.0,10.0,2157191168.0,1231446016.0,3828424704.0,26402013184.0,4336512.0,206112.0
13-04 02:44:50,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2157154304.0,1231446016.0,3831898112.0,26398576640.0,3869222.0,214986.0
13-04 02:44:51,0.500,0.500,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2157158400.0,1231446016.0,3835822080.0,26394648576.0,4286310.0,209166.0
13-04 02:44:52,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2157432832.0,1231446016.0,3838992384.0,26391203840.0,3763345.0,188139.0
13-04 02:44:53,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2157457408.0,1231446016.0,3842555904.0,26387615744.0,3916453.0,191212.0
13-04 02:44:54,0.251,0.251,99.246,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2158026752.0,1231446016.0,3845525504.0,26384076800.0,3816756.0,185578.0
13-04 02:44:55,0.334,0.334,98.913,0.167,0.0,0.251,0.0,49152.0,0.0,10.0,2157633536.0,1231446016.0,3849347072.0,26380648448.0,3868232.0,177992.0
13-04 02:44:56,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2158231552.0,1231446016.0,3852894208.0,26376503296.0,4268934.0,183301.0
13-04 02:44:57,0.584,0.417,98.666,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2158030848.0,1231446016.0,3856711680.0,26372886528.0,4188080.0,201831.0
13-04 02:44:58,0.584,0.417,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2158325760.0,1231446016.0,3860037632.0,26369265664.0,3851014.0,192808.0
13-04 02:44:59,0.250,0.167,99.500,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2158178304.0,1231446016.0,3860914176.0,26368536576.0,901414.0,48250.0
13-04 02:45:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2158178304.0,1231446016.0,3860914176.0,26368536576.0,6257.0,4647.0
13-04 02:45:01,0.251,0.167,99.498,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2158084096.0,1231446016.0,3862532096.0,26367012864.0,1709372.0,83344.0
13-04 02:45:02,0.585,0.334,98.663,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2158718976.0,1231446016.0,3868033024.0,26360877056.0,6273660.0,250930.0
13-04 02:45:03,0.334,0.585,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2158632960.0,1231446016.0,3873153024.0,26355843072.0,5803796.0,242872.0
13-04 02:45:04,0.586,0.251,98.828,0.0,0.0,0.335,0.0,90112.0,0.0,5.0,2158039040.0,1231446016.0,3878576128.0,26351013888.0,6331981.0,247244.0
13-04 02:45:05,0.419,0.419,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2158338048.0,1231446016.0,3883663360.0,26345627648.0,5549746.0,227376.0
13-04 02:45:06,0.335,0.251,99.163,0.0,0.0,0.251,0.0,24576.0,0.0,2.0,2158419968.0,1231446016.0,3887996928.0,26341212160.0,4545975.0,194344.0
13-04 02:45:07,0.334,0.584,98.666,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,2158800896.0,1231446016.0,3891539968.0,26337288192.0,4209786.0,190906.0
13-04 02:45:08,0.418,0.251,98.913,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2158489600.0,1231446016.0,3895435264.0,26333704192.0,4305506.0,198098.0
13-04 02:45:09,0.336,0.336,99.327,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2159476736.0,1231446016.0,3899138048.0,26329014272.0,4203926.0,204183.0
13-04 02:45:10,0.417,0.334,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2159276032.0,1231446016.0,3902418944.0,26325934080.0,3547689.0,160981.0
13-04 02:45:11,0.503,0.251,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2159366144.0,1231446016.0,3906011136.0,26322251776.0,4376881.0,222659.0
13-04 02:45:12,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2159415296.0,1231446016.0,3909836800.0,26318376960.0,3956419.0,189655.0
13-04 02:45:13,0.335,0.335,98.994,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2159517696.0,1231450112.0,3913490432.0,26314616832.0,4189335.0,196340.0
13-04 02:45:14,0.168,0.251,99.413,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2160066560.0,1231450112.0,3916496896.0,26311061504.0,3704562.0,174489.0
13-04 02:45:15,0.335,0.418,98.912,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2159779840.0,1231450112.0,3920355328.0,26307489792.0,4271936.0,201570.0
13-04 02:45:16,0.336,0.252,99.244,0.0,0.0,0.168,0.0,106467328.0,0.0,108.0,2160148480.0,1231450112.0,3923963904.0,26303512576.0,4019148.0,203980.0
13-04 02:45:17,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2160218112.0,1231450112.0,3927560192.0,26299846656.0,3965767.0,193036.0
13-04 02:45:18,0.084,0.251,99.247,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2160230400.0,1231450112.0,3930722304.0,26296672256.0,3531157.0,158425.0
13-04 02:45:19,0.251,0.335,98.911,0.168,0.0,0.335,0.0,126976.0,0.0,11.0,2160214016.0,1231454208.0,3934593024.0,26292813824.0,4494970.0,209565.0
13-04 02:45:20,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2160353280.0,1231454208.0,3938103296.0,26289164288.0,4008406.0,238850.0
13-04 02:45:21,0.500,0.250,98.917,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2160480256.0,1231454208.0,3941548032.0,26285592576.0,3750360.0,186606.0
13-04 02:45:22,0.251,0.251,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2160967680.0,1231454208.0,3944775680.0,26281877504.0,3875156.0,187250.0
13-04 02:45:23,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2160775168.0,1231454208.0,3948634112.0,26278211584.0,4226831.0,200168.0
13-04 02:45:24,0.667,0.500,98.583,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2160705536.0,1231454208.0,3952132096.0,26274783232.0,4054576.0,187530.0
13-04 02:45:25,0.419,0.0,99.162,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2161111040.0,1231454208.0,3955744768.0,26270765056.0,4169576.0,198038.0
13-04 02:45:26,0.502,0.334,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2161074176.0,1231454208.0,3958890496.0,26267656192.0,3541943.0,176801.0
13-04 02:45:27,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2160967680.0,1231454208.0,3962601472.0,26264051712.0,4031825.0,187354.0
13-04 02:45:28,0.584,0.334,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2161057792.0,1231454208.0,3966099456.0,26260463616.0,4285147.0,194305.0
13-04 02:45:29,0.251,0.586,98.996,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2161332224.0,1231454208.0,3969990656.0,26256297984.0,4004509.0,200692.0
13-04 02:45:30,0.084,0.251,99.499,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2161774592.0,1231454208.0,3973189632.0,26252656640.0,3639189.0,183830.0
13-04 02:45:31,0.251,0.167,99.415,0.167,0.0,0.0,0.0,65536.0,0.0,14.0,2161872896.0,1231454208.0,3977043968.0,26248704000.0,4337378.0,217047.0
13-04 02:45:32,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2161668096.0,1231454208.0,3980578816.0,26245373952.0,3927892.0,200254.0
13-04 02:45:33,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2162184192.0,1231454208.0,3981557760.0,26243878912.0,1253750.0,68352.0
13-04 02:45:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2162184192.0,1231454208.0,3981557760.0,26243878912.0,5804.0,3507.0
13-04 02:45:35,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2162507776.0,1231454208.0,3982884864.0,26242228224.0,1747488.0,79196.0
13-04 02:45:36,0.334,0.334,99.249,0.0,0.0,0.083,0.0,24576.0,0.0,2.0,2162417664.0,1231454208.0,3987181568.0,26238021632.0,4479458.0,128792.0
13-04 02:45:37,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2162417664.0,1231454208.0,3987181568.0,26238021632.0,5859.0,4619.0
13-04 02:45:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162413568.0,1231454208.0,3987185664.0,26238021632.0,5436.0,4364.0
13-04 02:45:39,0.083,0.250,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,5110.0,4970.0
13-04 02:45:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,4909.0,4468.0
13-04 02:45:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,3802.0,2566.0
13-04 02:45:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,4731.0,4157.0
13-04 02:45:43,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,4042.0,2863.0
13-04 02:45:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,5286.0,5262.0
13-04 02:45:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,4119.0,3150.0
13-04 02:45:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,66592768.0,0.0,67.0,2162417664.0,1231454208.0,3987189760.0,26238013440.0,4371.0,3841.0
13-04 02:45:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162417664.0,1231454208.0,3987189760.0,26238013440.0,4435.0,3846.0
13-04 02:45:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162417664.0,1231454208.0,3987189760.0,26238013440.0,22512.0,21997.0
13-04 02:45:49,0.167,0.0,99.666,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,2162937856.0,1231458304.0,3987189760.0,26237489152.0,4905.0,4348.0
13-04 02:45:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162929664.0,1231458304.0,3987189760.0,26237497344.0,21345.0,20324.0
13-04 02:45:51,0.083,0.250,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2162929664.0,1231458304.0,3987189760.0,26237497344.0,5184.0,4950.0
13-04 02:45:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2162929664.0,1231458304.0,3987189760.0,26237497344.0,4442.0,3932.0
13-04 02:45:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162929664.0,1231458304.0,3987189760.0,26237497344.0,4556.0,4008.0
13-04 02:45:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2162929664.0,1231458304.0,3987189760.0,26237497344.0,4315.0,3369.0
13-04 02:45:55,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2162925568.0,1231462400.0,3987189760.0,26237497344.0,5116.0,4928.0
13-04 02:45:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162925568.0,1231462400.0,3987189760.0,26237497344.0,3983.0,2928.0
13-04 02:45:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162925568.0,1231462400.0,3987189760.0,26237497344.0,22147.0,21438.0
13-04 02:45:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162921472.0,1231462400.0,3987193856.0,26237497344.0,5025.0,4878.0
13-04 02:45:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,4320.0,3228.0
13-04 02:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,4532.0,4003.0
13-04 02:46:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,5144.0,5032.0
13-04 02:46:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,3883.0,2859.0
13-04 02:46:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,4042.0,2863.0
13-04 02:46:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,4732.0,4186.0
13-04 02:46:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,6212.0,5868.0
13-04 02:46:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,4967.0,3656.0
13-04 02:46:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,7300.0,6238.0
13-04 02:46:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,5476.0,4583.0
13-04 02:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2163437568.0,1231462400.0,3987193856.0,26236981248.0,5280.0,4166.0
13-04 02:46:10,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2163113984.0,1231462400.0,3990040576.0,26234458112.0,3071686.0,155978.0
13-04 02:46:11,0.251,0.418,99.079,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2163286016.0,1231462400.0,3993567232.0,26230759424.0,3974545.0,173133.0
13-04 02:46:12,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2163752960.0,1231462400.0,3996561408.0,26227298304.0,3680180.0,172493.0
13-04 02:46:13,0.335,0.251,98.910,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2163527680.0,1231462400.0,4000325632.0,26223759360.0,4143171.0,192526.0
13-04 02:46:14,0.419,0.251,99.162,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2164109312.0,1231462400.0,4004061184.0,26219442176.0,4464659.0,198643.0
13-04 02:46:15,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2164015104.0,1231462400.0,4007792640.0,26215804928.0,3982759.0,190579.0
13-04 02:46:16,1.003,0.501,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2163904512.0,1231462400.0,4011520000.0,26212188160.0,3899083.0,185948.0
13-04 02:46:17,0.501,0.334,98.748,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2164019200.0,1231462400.0,4015357952.0,26208235520.0,4537682.0,218003.0
13-04 02:46:18,0.251,0.418,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2164264960.0,1231462400.0,4019351552.0,26203996160.0,4467939.0,215684.0
13-04 02:46:19,0.418,0.418,98.830,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2164375552.0,1231462400.0,4023160832.0,26200076288.0,4138196.0,195458.0
13-04 02:46:20,0.417,0.500,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2164572160.0,1231462400.0,4026519552.0,26196520960.0,4013476.0,209364.0
13-04 02:46:21,0.168,0.586,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2164842496.0,1231462400.0,4030201856.0,26192568320.0,4082657.0,200422.0
13-04 02:46:22,0.251,0.419,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2165014528.0,1231462400.0,4033712128.0,26188886016.0,4378271.0,226627.0
13-04 02:46:23,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2164633600.0,1231462400.0,4037857280.0,26185121792.0,4329070.0,205196.0
13-04 02:46:24,0.419,0.335,99.078,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2165194752.0,1231462400.0,4041469952.0,26180947968.0,4300290.0,214499.0
13-04 02:46:25,0.334,0.501,98.329,0.418,0.0,0.418,0.0,12288.0,0.0,2.0,2165149696.0,1231466496.0,4045320192.0,26177138688.0,4345596.0,213318.0
13-04 02:46:26,0.835,0.167,98.748,0.0,0.0,0.250,0.0,12288.0,0.0,1.0,2165207040.0,1231466496.0,4049055744.0,26173345792.0,4231071.0,202311.0
13-04 02:46:27,0.584,0.334,98.748,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,2165108736.0,1231466496.0,4053217280.0,26169282560.0,4581571.0,210985.0
13-04 02:46:28,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2165239808.0,1231466496.0,4056784896.0,26165583872.0,4108577.0,202559.0
13-04 02:46:29,0.418,0.418,98.829,0.0,0.0,0.334,0.0,73728.0,0.0,6.0,2165460992.0,1231466496.0,4060737536.0,26161410048.0,4279264.0,205516.0
13-04 02:46:30,0.419,0.419,98.995,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2165518336.0,1231466496.0,4064468992.0,26157621248.0,4369728.0,208566.0
13-04 02:46:31,0.584,0.417,98.664,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2165747712.0,1231470592.0,4067725312.0,26154131456.0,3916546.0,187160.0
13-04 02:46:32,0.418,0.334,98.829,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2166026240.0,1231470592.0,4071907328.0,26149670912.0,4659453.0,232735.0
13-04 02:46:33,0.334,0.584,98.664,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2165837824.0,1231470592.0,4075429888.0,26146336768.0,4012457.0,204335.0
13-04 02:46:34,0.417,0.583,98.667,0.0,0.0,0.333,0.0,53248.0,0.0,3.0,2165788672.0,1231470592.0,4079255552.0,26142560256.0,4196291.0,203680.0
13-04 02:46:35,0.418,0.418,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2166337536.0,1231470592.0,4082802688.0,26138464256.0,4292740.0,209291.0
13-04 02:46:36,0.584,0.584,98.666,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2166349824.0,1231470592.0,4086853632.0,26134401024.0,4395084.0,212420.0
13-04 02:46:37,0.418,0.334,98.746,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2166042624.0,1231470592.0,4090732544.0,26130829312.0,4056354.0,195727.0
13-04 02:46:38,0.499,0.499,98.586,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2166255616.0,1231470592.0,4094140416.0,26127208448.0,4277500.0,204785.0
13-04 02:46:39,0.670,0.503,96.231,2.429,0.0,0.168,0.0,51003392.0,0.0,49.0,2166423552.0,1231470592.0,4097105920.0,26124075008.0,3441587.0,167492.0
13-04 02:46:40,0.418,0.167,95.649,3.515,0.0,0.251,0.0,59031552.0,0.0,69.0,2167590912.0,1231470592.0,4101611520.0,26118402048.0,5170485.0,183305.0
13-04 02:46:41,0.501,0.334,98.831,0.0,0.0,0.334,0.0,73728.0,0.0,17.0,2167291904.0,1231470592.0,4105707520.0,26114605056.0,4469779.0,202000.0
13-04 02:46:42,0.418,0.418,98.996,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2167095296.0,1231470592.0,4109443072.0,26111066112.0,4192547.0,211256.0
13-04 02:46:43,0.502,0.334,98.746,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2167144448.0,1231470592.0,4113559552.0,26106900480.0,4531735.0,198763.0
13-04 02:46:44,0.668,0.334,98.830,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2167111680.0,1231470592.0,4117450752.0,26103042048.0,4324922.0,209210.0
13-04 02:46:45,0.418,0.418,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2167787520.0,1231470592.0,4120932352.0,26098884608.0,4229122.0,193660.0
13-04 02:46:46,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2167488512.0,1231470592.0,4124405760.0,26095710208.0,3684335.0,185827.0
13-04 02:46:47,0.334,0.334,98.914,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2167463936.0,1231470592.0,4128256000.0,26091884544.0,4329356.0,199903.0
13-04 02:46:48,0.419,0.335,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2167541760.0,1231470592.0,4132163584.0,26087899136.0,4441905.0,205873.0
13-04 02:46:49,0.504,0.168,99.076,0.084,0.0,0.168,0.0,94208.0,0.0,7.0,2167390208.0,1231470592.0,4136157184.0,26084057088.0,4461766.0,224233.0
13-04 02:46:50,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167214080.0,1231470592.0,4139720704.0,26080669696.0,4016129.0,217297.0
13-04 02:46:51,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2167480320.0,1231470592.0,4142850048.0,26077274112.0,4031148.0,212221.0
13-04 02:46:52,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2167152640.0,1231470592.0,4146802688.0,26073649152.0,4173520.0,215842.0
13-04 02:46:53,0.335,0.419,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2167275520.0,1231470592.0,4150992896.0,26069336064.0,4518358.0,196323.0
13-04 02:46:54,0.334,0.417,98.831,0.0,0.0,0.417,0.0,77824.0,0.0,5.0,2167500800.0,1231470592.0,4154482688.0,26065620992.0,4292213.0,205390.0
13-04 02:46:55,0.418,0.418,98.913,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2167377920.0,1231474688.0,4158545920.0,26061676544.0,4281824.0,207980.0
13-04 02:46:56,1.506,0.335,97.908,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2167861248.0,1231474688.0,4162355200.0,26057383936.0,4253272.0,226105.0
13-04 02:46:57,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2167824384.0,1231474688.0,4165996544.0,26053779456.0,4133447.0,180925.0
13-04 02:46:58,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2168033280.0,1231474688.0,4169691136.0,26049875968.0,4368856.0,201524.0
13-04 02:46:59,0.502,0.167,98.913,0.084,0.0,0.334,0.0,69632.0,0.0,5.0,2168008704.0,1231474688.0,4173541376.0,26046050304.0,4189588.0,201412.0
13-04 02:47:00,0.502,0.418,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168627200.0,1231474688.0,4177272832.0,26041700352.0,4333937.0,211128.0
13-04 02:47:01,0.501,0.501,98.663,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2168451072.0,1231478784.0,4181041152.0,26038104064.0,4207047.0,210160.0
13-04 02:47:02,0.419,0.251,99.162,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2168528896.0,1231478784.0,4184842240.0,26034225152.0,4427495.0,205533.0
13-04 02:47:03,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2168561664.0,1231478784.0,4188745728.0,26030288896.0,4339822.0,212875.0
13-04 02:47:04,0.251,0.502,99.079,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2168643584.0,1231478784.0,4192522240.0,26026430464.0,4224656.0,208311.0
13-04 02:47:05,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168700928.0,1231478784.0,4196114432.0,26022780928.0,4189711.0,223253.0
13-04 02:47:06,0.667,0.417,98.750,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2169192448.0,1231478784.0,4199702528.0,26018701312.0,4277920.0,209081.0
13-04 02:47:07,0.335,0.419,98.911,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2169671680.0,1231478784.0,4203446272.0,26014478336.0,4178687.0,195579.0
13-04 02:47:08,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169200640.0,1231478784.0,4207710208.0,26010685440.0,4407228.0,196748.0
13-04 02:47:09,0.335,0.335,99.078,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2169454592.0,1231478784.0,4211195904.0,26006945792.0,4285238.0,199752.0
13-04 02:47:10,0.334,0.167,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2169581568.0,1231478784.0,4214972416.0,26003042304.0,4160983.0,210722.0
13-04 02:47:11,0.502,0.418,98.913,0.0,0.0,0.167,0.0,118706176.0,0.0,118.0,2169778176.0,1231478784.0,4218585088.0,25999233024.0,4231028.0,203461.0
13-04 02:47:12,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2169589760.0,1231478784.0,4222599168.0,25995407360.0,4249989.0,208714.0
13-04 02:47:13,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2169769984.0,1231478784.0,4224196608.0,25993629696.0,1860535.0,96231.0
13-04 02:47:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,8.0,2169769984.0,1231478784.0,4224196608.0,25993629696.0,4816.0,3457.0
13-04 02:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2169864192.0,1231478784.0,4224483328.0,25993248768.0,648359.0,56555.0
13-04 02:47:16,0.168,0.084,99.497,0.0,0.0,0.251,0.0,24576.0,0.0,5.0,2169843712.0,1231478784.0,4227297280.0,25990455296.0,2930073.0,148044.0
13-04 02:47:17,0.503,0.419,98.827,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2170212352.0,1231478784.0,4231634944.0,25985748992.0,5145766.0,228320.0
13-04 02:47:18,0.419,0.587,98.658,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2170544128.0,1231478784.0,4239192064.0,25977860096.0,8431074.0,305110.0
13-04 02:47:19,0.503,0.335,98.826,0.251,0.0,0.084,0.0,114688.0,0.0,8.0,2170429440.0,1231478784.0,4245164032.0,25972002816.0,6224217.0,262189.0
13-04 02:47:20,0.252,0.336,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2170318848.0,1231478784.0,4249718784.0,25967558656.0,5287359.0,245300.0
13-04 02:47:21,0.418,0.501,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170490880.0,1231478784.0,4255023104.0,25962082304.0,5717853.0,199834.0
13-04 02:47:22,0.501,0.417,98.581,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2170736640.0,1231478784.0,4259651584.0,25957208064.0,5349139.0,229934.0
13-04 02:47:23,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2170736640.0,1231478784.0,4263809024.0,25953050624.0,4609885.0,196975.0
13-04 02:47:24,0.418,0.251,98.997,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2170912768.0,1231478784.0,4267618304.0,25949065216.0,4177136.0,187675.0
13-04 02:47:25,0.251,0.168,99.162,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2171244544.0,1231478784.0,4271443968.0,25944907776.0,4513942.0,194369.0
13-04 02:47:26,0.502,0.418,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170978304.0,1231478784.0,4275474432.0,25941143552.0,4139510.0,189558.0
13-04 02:47:27,0.418,0.418,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2171117568.0,1231478784.0,4279332864.0,25937145856.0,4301651.0,195967.0
13-04 02:47:28,0.502,0.167,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2171420672.0,1231478784.0,4282601472.0,25933574144.0,4110176.0,187221.0
13-04 02:47:29,0.335,0.418,98.996,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2171613184.0,1231478784.0,4286791680.0,25929191424.0,4427677.0,202571.0
13-04 02:47:30,0.084,0.167,99.665,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2171744256.0,1231478784.0,4290428928.0,25925423104.0,4074135.0,208794.0
13-04 02:47:31,0.335,0.335,98.996,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2172170240.0,1231482880.0,4293951488.0,25921470464.0,4360761.0,186135.0
13-04 02:47:32,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2172014592.0,1231482880.0,4298170368.0,25917407232.0,4494975.0,209519.0
13-04 02:47:33,0.584,0.334,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2172182528.0,1231482880.0,4301701120.0,25913708544.0,3931644.0,180608.0
13-04 02:47:34,0.251,0.502,98.996,0.0,0.0,0.251,0.0,65536.0,0.0,4.0,2172436480.0,1231482880.0,4305289216.0,25909866496.0,4319634.0,191733.0
13-04 02:47:35,0.585,0.251,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2172342272.0,1231482880.0,4309557248.0,25905692672.0,4362814.0,208649.0
13-04 02:47:36,0.420,0.084,99.328,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2172444672.0,1231482880.0,4313391104.0,25901756416.0,4491284.0,224384.0
13-04 02:47:37,0.417,0.417,98.748,0.083,0.0,0.334,0.0,28672.0,0.0,6.0,2172596224.0,1231486976.0,4316999680.0,25897992192.0,4127096.0,186873.0
13-04 02:47:38,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2172698624.0,1231486976.0,4320514048.0,25894375424.0,3779619.0,167227.0
13-04 02:47:39,0.335,0.251,99.163,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2172624896.0,1231486976.0,4324921344.0,25890041856.0,4690994.0,190744.0
13-04 02:47:40,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2172887040.0,1231486976.0,4328468480.0,25886232576.0,4402612.0,212151.0
13-04 02:47:41,0.251,0.251,99.331,0.0,0.0,0.167,0.0,113876992.0,0.0,111.0,2172796928.0,1231486976.0,4332892160.0,25881899008.0,4574535.0,241253.0
13-04 02:47:42,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2173140992.0,1231486976.0,4336357376.0,25878089728.0,4118117.0,206203.0
13-04 02:47:43,0.167,0.584,98.831,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2172985344.0,1231486976.0,4340211712.0,25874391040.0,4326619.0,199119.0
13-04 02:47:44,0.251,0.335,99.079,0.0,0.0,0.335,0.0,94208.0,0.0,8.0,2173186048.0,1231486976.0,4343963648.0,25870438400.0,4224511.0,192514.0
13-04 02:47:45,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2173419520.0,1231486976.0,4346396672.0,25867771904.0,2761673.0,151249.0
13-04 02:47:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173419520.0,1231486976.0,4346396672.0,25867771904.0,5077.0,4588.0
13-04 02:47:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173390848.0,1231486976.0,4346425344.0,25867771904.0,49426.0,6817.0
13-04 02:47:48,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2173300736.0,1231486976.0,4349816832.0,25864470528.0,3942296.0,186390.0
13-04 02:47:49,0.418,0.251,98.996,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2174152704.0,1231486976.0,4353069056.0,25860366336.0,3577045.0,172533.0
13-04 02:47:50,0.501,0.334,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2174423040.0,1231486976.0,4358504448.0,25854660608.0,6129613.0,274578.0
13-04 02:47:51,0.502,0.167,98.828,0.0,0.0,0.502,0.0,32768.0,0.0,6.0,2174173184.0,1231486976.0,4364754944.0,25848659968.0,6965911.0,270102.0
13-04 02:47:52,0.418,0.585,98.913,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2174525440.0,1231486976.0,4369498112.0,25843564544.0,5235158.0,217091.0
13-04 02:47:53,0.418,0.418,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2174828544.0,1231486976.0,4374384640.0,25838374912.0,5746602.0,211368.0
13-04 02:47:54,0.586,0.335,98.828,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2174664704.0,1231486976.0,4379754496.0,25833168896.0,5885061.0,231684.0
13-04 02:47:55,0.418,0.251,98.828,0.167,0.0,0.335,0.0,28672.0,0.0,3.0,2175037440.0,1231486976.0,4384350208.0,25828200448.0,5193987.0,217057.0
13-04 02:47:56,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2175377408.0,1231486976.0,4388249600.0,25823961088.0,4426747.0,188040.0
13-04 02:47:57,0.168,0.503,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2175090688.0,1231486976.0,4392439808.0,25820057600.0,4562685.0,210319.0
13-04 02:47:58,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2175467520.0,1231486976.0,4396429312.0,25815691264.0,4528235.0,199782.0
13-04 02:47:59,0.418,0.334,99.080,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2175262720.0,1231486976.0,4400308224.0,25812017152.0,4372017.0,200079.0
13-04 02:48:00,0.167,0.333,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175193088.0,1231486976.0,4404281344.0,25808113664.0,4359062.0,210041.0
13-04 02:48:01,0.251,0.419,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2175369216.0,1231491072.0,4408037376.0,25804177408.0,4479725.0,218088.0
13-04 02:48:02,0.251,0.334,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2175479808.0,1231491072.0,4411912192.0,25800192000.0,4370879.0,201136.0
13-04 02:48:03,0.503,0.0,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2175655936.0,1231491072.0,4415385600.0,25796542464.0,3878862.0,188447.0
13-04 02:48:04,0.251,0.335,99.329,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2176020480.0,1231491072.0,4418973696.0,25792589824.0,4243662.0,182589.0
13-04 02:48:05,0.418,0.251,98.913,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2175668224.0,1231491072.0,4423041024.0,25788874752.0,4255364.0,191347.0
13-04 02:48:06,0.502,0.418,98.913,0.0,0.0,0.167,0.0,28672.0,0.0,2.0,2176290816.0,1231491072.0,4426846208.0,25784446976.0,4513027.0,216207.0
13-04 02:48:07,0.335,0.418,98.828,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2175426560.0,1231495168.0,4430581760.0,25781571584.0,3886149.0,196629.0
13-04 02:48:08,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2176270336.0,1231495168.0,4433768448.0,25777541120.0,4088101.0,203307.0
13-04 02:48:09,1.002,0.584,98.164,0.0,0.0,0.250,0.0,77824.0,0.0,6.0,2176466944.0,1231495168.0,4437475328.0,25773637632.0,4199790.0,196988.0
13-04 02:48:10,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2176294912.0,1231495168.0,4440457216.0,25770827776.0,2987412.0,110431.0
13-04 02:48:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,110764032.0,0.0,108.0,2176294912.0,1231495168.0,4440457216.0,25770827776.0,4975.0,3585.0
13-04 02:48:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176294912.0,1231495168.0,4440457216.0,25770827776.0,5686.0,4511.0
13-04 02:48:13,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,5400.0,4316.0
13-04 02:48:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,5350.0,4542.0
13-04 02:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,3808.0,2590.0
13-04 02:48:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,5630.0,5693.0
13-04 02:48:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4796.0,4124.0
13-04 02:48:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4038.0,2967.0
13-04 02:48:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4596.0,3941.0
13-04 02:48:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,22055.0,21109.0
13-04 02:48:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4456.0,3801.0
13-04 02:48:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,5211.0,5161.0
13-04 02:48:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4395.0,3796.0
13-04 02:48:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4958.0,4252.0
13-04 02:48:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,3742.0,2590.0
13-04 02:48:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4980.0,4550.0
13-04 02:48:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,22116.0,21492.0
13-04 02:48:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4692.0,4136.0
13-04 02:48:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2176303104.0,1231495168.0,4440465408.0,25770811392.0,5324.0,5186.0
13-04 02:48:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,4571.0,4089.0
13-04 02:48:31,0.083,0.167,99.332,0.417,0.0,0.0,0.0,36864.0,0.0,5.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,4240.0,3312.0
13-04 02:48:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,22357.0,21685.0
13-04 02:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,3581.0,2495.0
13-04 02:48:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,4537.0,3999.0
13-04 02:48:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,5110.0,4904.0
13-04 02:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,4460.0,3534.0
13-04 02:48:37,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2176290816.0,1231499264.0,4440465408.0,25770819584.0,6640.0,5925.0
13-04 02:48:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231499264.0,4440465408.0,25770819584.0,5486.0,5445.0
13-04 02:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2176290816.0,1231499264.0,4440465408.0,25770819584.0,3842.0,2681.0
13-04 02:48:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176286720.0,1231499264.0,4440469504.0,25770819584.0,4342.0,3842.0
13-04 02:48:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2176286720.0,1231499264.0,4440469504.0,25770819584.0,4154.0,3108.0
13-04 02:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176286720.0,1231499264.0,4440469504.0,25770819584.0,4038.0,2967.0
13-04 02:48:43,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2176282624.0,1231503360.0,4440469504.0,25770819584.0,5536.0,5219.0
13-04 02:48:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2176282624.0,1231503360.0,4440469504.0,25770819584.0,5220.0,5235.0
13-04 02:48:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2176315392.0,1231503360.0,4440563712.0,25770692608.0,338558.0,23629.0
13-04 02:48:46,0.251,0.251,99.331,0.0,0.0,0.167,0.0,1224704.0,0.0,3.0,2176278528.0,1231503360.0,4443521024.0,25767772160.0,3369195.0,177506.0
13-04 02:48:47,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2176847872.0,1231503360.0,4447031296.0,25763692544.0,4061737.0,201566.0
13-04 02:48:48,0.501,0.418,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2176319488.0,1231503360.0,4451049472.0,25760202752.0,4077241.0,196581.0
13-04 02:48:49,0.417,0.584,98.497,0.250,0.0,0.250,0.0,98304.0,0.0,9.0,2176110592.0,1231503360.0,4454920192.0,25756540928.0,4495340.0,224365.0
13-04 02:48:50,0.084,0.084,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2176266240.0,1231503360.0,4458463232.0,25752842240.0,4418768.0,243647.0
13-04 02:48:51,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2176057344.0,1231503360.0,4462657536.0,25748856832.0,4411898.0,217931.0
13-04 02:48:52,0.501,0.501,98.998,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2176352256.0,1231503360.0,4465631232.0,25745588224.0,3359912.0,159030.0
13-04 02:48:53,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2176352256.0,1231503360.0,4465631232.0,25745588224.0,3962.0,2699.0
13-04 02:48:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2176352256.0,1231503360.0,4465631232.0,25745588224.0,5186.0,4944.0
13-04 02:48:55,0.168,0.168,99.413,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2176356352.0,1231503360.0,4468166656.0,25743048704.0,2716273.0,131306.0
13-04 02:48:56,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2176770048.0,1231503360.0,4471197696.0,25739603968.0,3899890.0,187212.0
13-04 02:48:57,0.588,0.336,98.741,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2177118208.0,1231503360.0,4478644224.0,25731809280.0,8093535.0,297151.0
13-04 02:48:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176864256.0,1231503360.0,4479754240.0,25730953216.0,1226210.0,53814.0
13-04 02:48:59,0.418,0.334,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2177294336.0,1231503360.0,4483727360.0,25726550016.0,4601857.0,221354.0
13-04 02:49:00,0.251,0.167,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2177105920.0,1231503360.0,4488011776.0,25722454016.0,4814526.0,217483.0
13-04 02:49:01,0.251,0.503,98.994,0.084,0.0,0.168,0.0,32768.0,0.0,7.0,2177290240.0,1231503360.0,4494098432.0,25716183040.0,6703928.0,241358.0
13-04 02:49:02,0.419,0.336,99.077,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2177515520.0,1231503360.0,4499824640.0,25710231552.0,6557041.0,250711.0
13-04 02:49:03,0.419,0.335,98.911,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2177466368.0,1231503360.0,4506525696.0,25703579648.0,6918652.0,235058.0
13-04 02:49:04,0.502,0.335,98.828,0.084,0.0,0.251,0.0,69632.0,0.0,5.0,2177761280.0,1231503360.0,4512358400.0,25697452032.0,6684567.0,252123.0
13-04 02:49:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2177519616.0,1231503360.0,4516106240.0,25693945856.0,3927523.0,191016.0
13-04 02:49:06,0.335,0.418,98.996,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2177662976.0,1231503360.0,4521058304.0,25688850432.0,5769518.0,234350.0
13-04 02:49:07,0.585,0.585,98.329,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2178244608.0,1231503360.0,4525555712.0,25683771392.0,5413977.0,268751.0
13-04 02:49:08,0.586,0.251,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2177933312.0,1231503360.0,4529819648.0,25679818752.0,4445238.0,197239.0
13-04 02:49:09,0.335,0.335,98.995,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2178269184.0,1231503360.0,4533944320.0,25675358208.0,4835276.0,215666.0
13-04 02:49:10,0.252,0.419,98.993,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2178338816.0,1231503360.0,4538327040.0,25670905856.0,4739184.0,221335.0
13-04 02:49:11,0.502,0.418,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2178629632.0,1231503360.0,4542480384.0,25666461696.0,4781925.0,205950.0
13-04 02:49:12,0.419,0.084,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2178760704.0,1231503360.0,4546682880.0,25662128128.0,4723693.0,207041.0
13-04 02:49:13,0.250,0.417,98.915,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2178482176.0,1231507456.0,4550705152.0,25658380288.0,4242205.0,199815.0
13-04 02:49:14,0.335,0.251,99.162,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2178650112.0,1231507456.0,4554678272.0,25654239232.0,4380346.0,203940.0
13-04 02:49:15,0.501,0.167,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2178650112.0,1231507456.0,4558487552.0,25650429952.0,4485288.0,229727.0
13-04 02:49:16,0.168,0.503,99.162,0.0,0.0,0.168,0.0,118874112.0,0.0,117.0,2178867200.0,1231507456.0,4562104320.0,25646596096.0,4109800.0,188210.0
13-04 02:49:17,0.334,0.584,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2178908160.0,1231507456.0,4566175744.0,25642483712.0,4500644.0,191451.0
13-04 02:49:18,0.084,0.586,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2179186688.0,1231507456.0,4570165248.0,25638215680.0,4753364.0,194236.0
13-04 02:49:19,0.168,0.336,99.161,0.168,0.0,0.168,0.0,118784.0,0.0,11.0,2179342336.0,1231511552.0,4574220288.0,25634000896.0,4624494.0,208167.0
13-04 02:49:20,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2179522560.0,1231511552.0,4578611200.0,25629429760.0,4871200.0,255696.0
13-04 02:49:21,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2179772416.0,1231511552.0,4582473728.0,25625317376.0,4281296.0,188004.0
13-04 02:49:22,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2179629056.0,1231511552.0,4586647552.0,25621286912.0,4618504.0,210825.0
13-04 02:49:23,0.418,0.501,98.747,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2179698688.0,1231511552.0,4590784512.0,25617080320.0,4599417.0,206706.0
13-04 02:49:24,0.837,0.251,98.912,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2179932160.0,1231511552.0,4594098176.0,25613533184.0,3989814.0,194703.0
13-04 02:49:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2179944448.0,1231511552.0,4594339840.0,25613279232.0,36479.0,5816.0
13-04 02:49:26,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2179928064.0,1231511552.0,4594356224.0,25613279232.0,267904.0,19705.0
13-04 02:49:27,0.250,0.250,99.416,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2179956736.0,1231511552.0,4595994624.0,25611612160.0,1704069.0,89461.0
13-04 02:49:28,0.418,0.585,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2180239360.0,1231511552.0,4600791040.0,25606533120.0,5396915.0,224016.0
13-04 02:49:29,0.668,0.501,98.664,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2181042176.0,1231511552.0,4605980672.0,25600540672.0,5993144.0,212002.0
13-04 02:49:30,0.083,0.167,99.666,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2180874240.0,1231511552.0,4607918080.0,25598771200.0,1809811.0,107475.0
13-04 02:49:31,0.335,0.251,99.162,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2181271552.0,1231511552.0,4610965504.0,25595326464.0,3825462.0,173652.0
13-04 02:49:32,0.420,0.252,99.076,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2181525504.0,1231511552.0,4616585216.0,25589452800.0,6300838.0,247671.0
13-04 02:49:33,0.251,0.670,98.744,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2181242880.0,1231511552.0,4624519168.0,25581801472.0,8486813.0,265283.0
13-04 02:49:34,0.418,0.334,98.913,0.0,0.0,0.334,0.0,53248.0,0.0,3.0,2181672960.0,1231511552.0,4629676032.0,25576214528.0,5941891.0,257416.0
13-04 02:49:35,0.252,0.252,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2181763072.0,1231511552.0,4634648576.0,25571151872.0,5540133.0,216766.0
13-04 02:49:36,0.586,0.335,98.911,0.0,0.0,0.168,0.0,45056.0,0.0,6.0,2181320704.0,1231511552.0,4640567296.0,25565675520.0,6381117.0,246213.0
13-04 02:49:37,0.419,0.335,98.827,0.168,0.0,0.251,0.0,20480.0,0.0,3.0,2182037504.0,1231511552.0,4644937728.0,25560588288.0,5221738.0,215961.0
13-04 02:49:38,0.502,0.418,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181492736.0,1231511552.0,4649721856.0,25556348928.0,4868097.0,204619.0
13-04 02:49:39,0.168,0.336,99.161,0.0,0.0,0.336,0.0,81920.0,0.0,5.0,2182569984.0,1231511552.0,4654215168.0,25550778368.0,5542391.0,233365.0
13-04 02:49:40,0.418,0.585,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2182602752.0,1231511552.0,4658245632.0,25546715136.0,4559103.0,213141.0
13-04 02:49:41,0.168,0.420,99.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2182737920.0,1231511552.0,4662697984.0,25542127616.0,4925270.0,217548.0
13-04 02:49:42,0.501,0.334,98.580,0.251,0.0,0.334,0.0,28672.0,0.0,3.0,2182668288.0,1231511552.0,4666863616.0,25538031616.0,4562927.0,228697.0
13-04 02:49:43,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2182692864.0,1231511552.0,4670251008.0,25534619648.0,3938675.0,184780.0
13-04 02:49:44,0.251,0.251,99.162,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2182942720.0,1231511552.0,4674097152.0,25530523648.0,4495209.0,208536.0
13-04 02:49:45,0.167,0.084,99.498,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2182672384.0,1231511552.0,4678414336.0,25526476800.0,4616705.0,229619.0
13-04 02:49:46,0.335,0.418,98.996,0.0,0.0,0.251,0.0,120504320.0,0.0,117.0,2183184384.0,1231511552.0,4682268672.0,25522110464.0,4490580.0,210731.0
13-04 02:49:47,0.667,0.500,98.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2183004160.0,1231511552.0,4686544896.0,25518014464.0,4709652.0,210812.0
13-04 02:49:48,0.335,0.419,98.911,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2183221248.0,1231515648.0,4690718720.0,25513619456.0,4507326.0,207338.0
13-04 02:49:49,0.502,0.335,98.996,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2183471104.0,1231515648.0,4694450176.0,25509638144.0,4747496.0,202531.0
13-04 02:49:50,0.334,0.584,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2183262208.0,1231515648.0,4698480640.0,25505816576.0,4098490.0,230778.0
13-04 02:49:51,0.418,0.334,98.829,0.0,0.0,0.418,0.0,12288.0,0.0,1.0,2183577600.0,1231515648.0,4702482432.0,25501499392.0,4582472.0,210370.0
13-04 02:49:52,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2183774208.0,1231515648.0,4706189312.0,25497595904.0,4227895.0,192405.0
13-04 02:49:53,0.502,0.418,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2183802880.0,1231515648.0,4710494208.0,25493262336.0,4895993.0,223230.0
13-04 02:49:54,0.335,0.503,98.911,0.084,0.0,0.168,0.0,102400.0,0.0,8.0,2184171520.0,1231519744.0,4714708992.0,25488674816.0,4983921.0,214180.0
13-04 02:49:55,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2184155136.0,1231519744.0,4718694400.0,25484705792.0,4395258.0,206556.0
13-04 02:49:56,0.334,0.334,98.913,0.0,0.0,0.418,0.0,4096.0,0.0,1.0,2184282112.0,1231519744.0,4722663424.0,25480609792.0,4261554.0,192028.0
13-04 02:49:57,0.084,0.251,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2184241152.0,1231519744.0,4725239808.0,25478074368.0,2815392.0,134801.0
13-04 02:49:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184261632.0,1231519744.0,4725317632.0,25477976064.0,19376.0,2992.0
13-04 02:49:59,0.167,0.167,99.583,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2184626176.0,1231519744.0,4726349824.0,25476579328.0,1458156.0,79522.0
13-04 02:50:00,0.168,0.419,99.077,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2184306688.0,1231519744.0,4730384384.0,25472864256.0,4355988.0,208959.0
13-04 02:50:01,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2184454144.0,1231519744.0,4735172608.0,25467928576.0,5289609.0,178180.0
13-04 02:50:02,0.167,0.167,99.498,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2184708096.0,1231519744.0,4737077248.0,25465769984.0,2416578.0,112364.0
13-04 02:50:03,0.669,0.251,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2184540160.0,1231519744.0,4738904064.0,25464111104.0,1945193.0,103856.0
13-04 02:50:04,0.083,0.417,99.165,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2184704000.0,1231519744.0,4741599232.0,25461252096.0,3156624.0,157707.0
13-04 02:50:05,0.419,0.503,98.743,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2184613888.0,1231519744.0,4750020608.0,25452920832.0,8896737.0,249693.0
13-04 02:50:06,0.418,0.418,98.914,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2186047488.0,1231519744.0,4754509824.0,25446998016.0,5083512.0,163072.0
13-04 02:50:07,0.753,0.418,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2187620352.0,1231519744.0,4761776128.0,25438158848.0,8135726.0,243508.0
13-04 02:50:08,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2188345344.0,1231519744.0,4767051776.0,25432158208.0,5748284.0,223772.0
13-04 02:50:09,0.668,0.167,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2188951552.0,1231519744.0,4771295232.0,25427308544.0,4996701.0,197487.0
13-04 02:50:10,0.084,0.084,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2189074432.0,1231519744.0,4774576128.0,25423904768.0,3388259.0,137258.0
13-04 02:50:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2189074432.0,1231519744.0,4774576128.0,25423904768.0,5379.0,4361.0
13-04 02:50:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2189074432.0,1231519744.0,4774576128.0,25423904768.0,7535.0,4909.0
13-04 02:50:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,6100.0,5558.0
13-04 02:50:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4601.0,3278.0
13-04 02:50:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,21382.0,20161.0
13-04 02:50:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,93483008.0,0.0,91.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4482.0,3489.0
13-04 02:50:17,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4430.0,3851.0
13-04 02:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4663.0,4071.0
13-04 02:50:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,5830.0,6138.0
13-04 02:50:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,21234.0,20307.0
13-04 02:50:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4119.0,3150.0
13-04 02:50:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4431.0,3951.0
13-04 02:50:23,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,4335.0,3689.0
13-04 02:50:24,0.0,0.167,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,3717.0,2739.0
13-04 02:50:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,22206.0,21528.0
13-04 02:50:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,6154.0,6743.0
13-04 02:50:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,3802.0,2632.0
13-04 02:50:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,3948.0,2897.0
13-04 02:50:29,0.417,0.083,99.416,0.083,0.0,0.0,0.0,90112.0,0.0,8.0,2189324288.0,1231527936.0,4774580224.0,25423642624.0,4466.0,3823.0
13-04 02:50:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2189316096.0,1231527936.0,4774580224.0,25423650816.0,5380.0,5328.0
13-04 02:50:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189316096.0,1231527936.0,4774580224.0,25423650816.0,4085.0,3088.0
13-04 02:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189316096.0,1231527936.0,4774580224.0,25423650816.0,4043.0,2992.0
13-04 02:50:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189316096.0,1231527936.0,4774580224.0,25423650816.0,4562.0,3849.0
13-04 02:50:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,4732.0,4184.0
13-04 02:50:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,5210.0,5061.0
13-04 02:50:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,4094.0,3261.0
13-04 02:50:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,6104.0,4850.0
13-04 02:50:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,4526.0,3979.0
13-04 02:50:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,5210.0,4996.0
13-04 02:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,4557.0,3993.0
13-04 02:50:41,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,4620.0,3574.0
13-04 02:50:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,5145.0,5160.0
13-04 02:50:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,4206.0,3597.0
13-04 02:50:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,3977.0,2963.0
13-04 02:50:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,3747.0,2586.0
13-04 02:50:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,6003.0,6044.0
13-04 02:50:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,4889.0,4832.0
13-04 02:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,3944.0,2900.0
13-04 02:50:49,0.250,0.167,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189721600.0,1231527936.0,4774588416.0,25423237120.0,4481.0,3920.0
13-04 02:50:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189697024.0,1231527936.0,4774588416.0,25423261696.0,21728.0,20672.0
13-04 02:50:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189697024.0,1231527936.0,4774588416.0,25423261696.0,4934.0,4318.0
13-04 02:50:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2189697024.0,1231527936.0,4774588416.0,25423261696.0,4563.0,3978.0
13-04 02:50:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189697024.0,1231527936.0,4774588416.0,25423261696.0,3741.0,2562.0
13-04 02:50:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189697024.0,1231527936.0,4774588416.0,25423261696.0,5346.0,5306.0
13-04 02:50:55,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189692928.0,1231527936.0,4774592512.0,25423261696.0,5281.0,5087.0
13-04 02:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189692928.0,1231527936.0,4774592512.0,25423261696.0,4286.0,3303.0
13-04 02:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189692928.0,1231527936.0,4774592512.0,25423261696.0,3907.0,2719.0
13-04 02:50:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189688832.0,1231532032.0,4774592512.0,25423261696.0,4309.0,3174.0
13-04 02:50:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189688832.0,1231532032.0,4774592512.0,25423261696.0,5704.0,6096.0
13-04 02:51:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189680640.0,1231532032.0,4774592512.0,25423269888.0,4626.0,4137.0
13-04 02:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2189680640.0,1231532032.0,4774592512.0,25423269888.0,4151.0,3059.0
13-04 02:51:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189680640.0,1231532032.0,4774592512.0,25423269888.0,4597.0,4070.0
13-04 02:51:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189680640.0,1231532032.0,4774592512.0,25423269888.0,4616.0,3933.0
13-04 02:51:04,0.167,0.083,99.666,0.083,0.0,0.0,0.0,86016.0,0.0,8.0,2189676544.0,1231536128.0,4774592512.0,25423269888.0,4592.0,4045.0
13-04 02:51:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189676544.0,1231536128.0,4774592512.0,25423269888.0,5085.0,4142.0
13-04 02:51:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2189676544.0,1231536128.0,4774592512.0,25423269888.0,5140.0,3895.0
13-04 02:51:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2189676544.0,1231536128.0,4774592512.0,25423269888.0,7480.0,6604.0
13-04 02:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189676544.0,1231536128.0,4774592512.0,25423269888.0,5441.0,4530.0
13-04 02:51:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189557760.0,1231536128.0,4774592512.0,25423388672.0,5174.0,4182.0
13-04 02:51:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2189553664.0,1231536128.0,4774596608.0,25423388672.0,6030.0,5581.0
13-04 02:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189553664.0,1231536128.0,4774596608.0,25423388672.0,5728.0,4845.0
13-04 02:51:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4816.0,3457.0
13-04 02:51:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4760.0,3282.0
13-04 02:51:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4732.0,4185.0
13-04 02:51:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4396.0,3759.0
13-04 02:51:16,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,5535.0,5598.0
13-04 02:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4496.0,3851.0
13-04 02:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4832.0,4276.0
13-04 02:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,3956.0,2807.0
13-04 02:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,22251.0,21785.0
13-04 02:51:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,5493.0,5386.0
13-04 02:51:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4078.0,3016.0
13-04 02:51:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,3993.0,2741.0
13-04 02:51:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4698.0,4095.0
13-04 02:51:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,3907.0,2748.0
13-04 02:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189680640.0,1231536128.0,4774604800.0,25423253504.0,5186.0,5107.0
13-04 02:51:27,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2189676544.0,1231540224.0,4774604800.0,25423253504.0,5494.0,5514.0
13-04 02:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189676544.0,1231540224.0,4774604800.0,25423253504.0,4726.0,4228.0
13-04 02:51:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189565952.0,1231540224.0,4774604800.0,25423364096.0,4456.0,3736.0
13-04 02:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2189549568.0,1231540224.0,4774604800.0,25423380480.0,4032.0,3009.0
13-04 02:51:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189422592.0,1231540224.0,4774604800.0,25423507456.0,3841.0,2719.0
13-04 02:51:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189422592.0,1231540224.0,4774604800.0,25423507456.0,4321.0,3327.0
13-04 02:51:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,5115.0,4994.0
13-04 02:51:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,3938.0,2876.0
13-04 02:51:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,5310.0,5087.0
13-04 02:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,4723.0,4111.0
13-04 02:51:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,7512.0,7545.0
13-04 02:51:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,3938.0,2876.0
13-04 02:51:39,0.083,0.083,99.583,0.250,0.0,0.0,0.0,90112.0,0.0,8.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,3836.0,2723.0
13-04 02:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,4503.0,3936.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,3942.0,2772.0
13-04 02:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,5090.0,4651.0
13-04 02:51:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,5044.0,4875.0
13-04 02:51:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189414400.0,1231544320.0,4774608896.0,25423507456.0,4692.0,4069.0
13-04 02:51:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189414400.0,1231544320.0,4774608896.0,25423507456.0,4396.0,3758.0
13-04 02:51:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189414400.0,1231544320.0,4774608896.0,25423507456.0,4698.0,4094.0
13-04 02:51:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4254.0,3265.0
13-04 02:51:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,21598.0,20566.0
13-04 02:51:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4630.0,4071.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,22631.0,21984.0
13-04 02:51:51,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4708.0,4252.0
13-04 02:51:52,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,5440.0,5439.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4461.0,3826.0
13-04 02:51:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4597.0,4070.0
13-04 02:51:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,3902.0,2723.0
13-04 02:51:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,6106.0,5029.0
13-04 02:51:57,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4224.0,3199.0
13-04 02:51:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,5346.0,5173.0
13-04 02:51:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189402112.0,1231544320.0,4774612992.0,25423515648.0,5144.0,5061.0
13-04 02:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189402112.0,1231544320.0,4774612992.0,25423515648.0,5220.0,5380.0
13-04 02:52:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189402112.0,1231544320.0,4774612992.0,25423515648.0,3933.0,2699.0
13-04 02:52:02,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2189398016.0,1231548416.0,4774612992.0,25423515648.0,5110.0,4612.0
13-04 02:52:03,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189398016.0,1231548416.0,4774612992.0,25423515648.0,3802.0,2632.0
13-04 02:52:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189398016.0,1231548416.0,4774612992.0,25423515648.0,6053.0,5000.0
13-04 02:52:05,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189393920.0,1231548416.0,4774617088.0,25423515648.0,5214.0,4204.0
13-04 02:52:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2189393920.0,1231548416.0,4774617088.0,25423515648.0,5250.0,4385.0
13-04 02:52:07,3.926,1.420,94.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2212069376.0,1231548416.0,4774645760.0,25400811520.0,115985.0,110971.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-kafka-slave-40.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-40",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,0.274,0.122,99.437,0.135,0.0,0.033,3504.052,547857.796,0.631,6.568,2896920576.0,1486389248.0,2224017408.0,27011747840.0,0.0,0.0
13-04 02:31:16,0.500,0.083,99.0,0.417,0.0,0.0,0.0,114688.0,0.0,16.0,2896740352.0,1486389248.0,2224865280.0,27011080192.0,39262.0,42494.0
13-04 02:31:17,0.167,0.167,99.001,0.666,0.0,0.0,0.0,106496.0,0.0,15.0,2896850944.0,1486389248.0,2224873472.0,27010961408.0,41348.0,46155.0
13-04 02:31:18,0.084,0.0,99.332,0.585,0.0,0.0,0.0,122880.0,0.0,25.0,2896838656.0,1486389248.0,2224885760.0,27010961408.0,50483.0,53224.0
13-04 02:31:19,0.501,0.167,98.998,0.334,0.0,0.0,0.0,294912.0,0.0,10.0,2896625664.0,1486389248.0,2225098752.0,27010961408.0,451618.0,456013.0
13-04 02:31:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2896625664.0,1486389248.0,2225098752.0,27010961408.0,6702.0,8076.0
13-04 02:31:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2896752640.0,1486389248.0,2225098752.0,27010834432.0,7434.0,8032.0
13-04 02:31:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2896748544.0,1486389248.0,2225102848.0,27010834432.0,21390.0,21421.0
13-04 02:31:23,0.083,0.167,99.500,0.250,0.0,0.0,0.0,73728.0,0.0,6.0,2896748544.0,1486389248.0,2225102848.0,27010834432.0,8860.0,10627.0
13-04 02:31:24,1.093,0.336,97.897,0.589,0.0,0.084,0.0,139264.0,0.0,19.0,2898141184.0,1486389248.0,2225995776.0,27008548864.0,1426420.0,4865591.0
13-04 02:31:25,1.253,0.668,97.828,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2898100224.0,1486389248.0,2227687424.0,27006898176.0,2723783.0,9655035.0
13-04 02:31:26,0.920,0.585,97.659,0.418,0.0,0.418,0.0,159744.0,0.0,31.0,2898137088.0,1486389248.0,2229903360.0,27004645376.0,2483049.0,8738062.0
13-04 02:31:27,1.669,0.584,96.995,0.501,0.0,0.250,0.0,94208.0,0.0,18.0,2897780736.0,1486389248.0,2232037376.0,27002867712.0,2876186.0,10071225.0
13-04 02:31:28,1.337,0.752,96.575,1.003,0.0,0.334,0.0,176128.0,0.0,22.0,2897571840.0,1486389248.0,2234183680.0,27000930304.0,2583297.0,9036309.0
13-04 02:31:29,2.078,0.914,96.176,0.499,0.0,0.333,0.0,110592.0,0.0,16.0,2898022400.0,1486389248.0,2236211200.0,26998452224.0,2837787.0,9894100.0
13-04 02:31:30,1.172,0.669,97.322,0.502,0.0,0.335,0.0,98304.0,0.0,18.0,2897412096.0,1486389248.0,2238693376.0,26996580352.0,2710619.0,9496319.0
13-04 02:31:31,1.508,0.586,97.487,0.335,0.0,0.084,0.0,56258560.0,0.0,88.0,2897448960.0,1486389248.0,2240806912.0,26994429952.0,2586926.0,9003842.0
13-04 02:31:32,1.672,0.669,96.656,0.753,0.0,0.251,0.0,110592.0,0.0,13.0,2898231296.0,1486389248.0,2243014656.0,26991439872.0,2701680.0,9423665.0
13-04 02:31:33,1.589,0.502,96.572,1.003,0.0,0.334,0.0,159744.0,0.0,20.0,2897825792.0,1486389248.0,2245476352.0,26989383680.0,2862894.0,9978615.0
13-04 02:31:34,1.420,0.752,96.992,0.501,0.0,0.334,0.0,126976.0,0.0,18.0,2897661952.0,1486389248.0,2247417856.0,26987606016.0,2707855.0,9440239.0
13-04 02:31:35,1.827,0.748,96.512,0.498,0.0,0.415,0.0,110592.0,0.0,18.0,2897715200.0,1486389248.0,2249650176.0,26985320448.0,2754121.0,9557867.0
13-04 02:31:36,1.176,0.420,97.731,0.504,0.0,0.168,0.0,94208.0,0.0,18.0,2897551360.0,1486389248.0,2251812864.0,26983321600.0,2602017.0,9109735.0
13-04 02:31:37,1.255,0.502,97.490,0.502,0.0,0.251,0.0,90112.0,0.0,14.0,2897559552.0,1486389248.0,2253996032.0,26981130240.0,2774286.0,9705505.0
13-04 02:31:38,1.501,0.917,96.497,0.751,0.0,0.334,0.0,159744.0,0.0,22.0,2897416192.0,1486389248.0,2256171008.0,26979098624.0,2632150.0,9168796.0
13-04 02:31:39,2.002,0.667,96.747,0.417,0.0,0.167,0.0,131072.0,0.0,18.0,2897543168.0,1486389248.0,2258616320.0,26976526336.0,2858887.0,10033078.0
13-04 02:31:40,1.668,0.584,96.997,0.500,0.0,0.250,0.0,577536.0,0.0,87.0,2897338368.0,1486389248.0,2260566016.0,26974781440.0,2554470.0,8915611.0
13-04 02:31:41,1.174,0.419,97.735,0.503,0.0,0.168,0.0,94208.0,0.0,18.0,2897301504.0,1486389248.0,2262761472.0,26972622848.0,2801641.0,9813363.0
13-04 02:31:42,1.005,0.586,97.487,0.586,0.0,0.335,0.0,122880.0,0.0,19.0,2897489920.0,1486389248.0,2265051136.0,26970144768.0,2538925.0,8861608.0
13-04 02:31:43,1.582,0.583,96.836,0.583,0.0,0.416,0.0,135168.0,0.0,21.0,2897473536.0,1486389248.0,2267160576.0,26968051712.0,2746506.0,9639353.0
13-04 02:31:44,1.252,1.002,97.078,0.334,0.0,0.334,0.0,118784.0,0.0,16.0,2897485824.0,1486389248.0,2269466624.0,26965733376.0,2756550.0,9612484.0
13-04 02:31:45,1.671,0.585,96.992,0.418,0.0,0.334,0.0,98304.0,0.0,18.0,2897825792.0,1486389248.0,2271854592.0,26963005440.0,2681310.0,9383892.0
13-04 02:31:46,1.171,0.836,97.324,0.418,0.0,0.251,0.0,110592.0,0.0,17.0,2898653184.0,1486389248.0,2273759232.0,26960273408.0,2638422.0,9224435.0
13-04 02:31:47,0.923,0.587,97.651,0.419,0.0,0.419,0.0,94208.0,0.0,18.0,2898399232.0,1486389248.0,2276139008.0,26958147584.0,2792239.0,9760403.0
13-04 02:31:48,1.171,0.502,97.157,0.753,0.0,0.418,0.0,163840.0,0.0,24.0,2898223104.0,1486389248.0,2278346752.0,26956115968.0,2801581.0,9878183.0
13-04 02:31:49,1.090,0.587,97.402,0.671,0.0,0.251,0.0,143360.0,0.0,17.0,2898325504.0,1486389248.0,2280689664.0,26953670656.0,2537310.0,8888687.0
13-04 02:31:50,1.509,0.335,97.402,0.503,0.0,0.251,0.0,122880.0,0.0,19.0,2898034688.0,1486389248.0,2283298816.0,26951352320.0,2716254.0,9457585.0
13-04 02:31:51,1.751,0.500,96.997,0.500,0.0,0.250,0.0,114688.0,0.0,16.0,2898108416.0,1486389248.0,2285572096.0,26949005312.0,2704587.0,9422572.0
13-04 02:31:52,1.587,0.668,96.742,0.752,0.0,0.251,0.0,163840.0,0.0,20.0,2898972672.0,1486389248.0,2287247360.0,26946465792.0,2769600.0,9679148.0
13-04 02:31:53,1.419,0.835,96.661,0.835,0.0,0.250,0.0,159744.0,0.0,20.0,2898644992.0,1486389248.0,2289352704.0,26944688128.0,2865863.0,9973047.0
13-04 02:31:54,1.173,0.754,97.152,0.754,0.0,0.168,0.0,143360.0,0.0,17.0,2898513920.0,1486389248.0,2291707904.0,26942464000.0,2515119.0,8843234.0
13-04 02:31:55,1.582,0.916,96.669,0.500,0.0,0.333,0.0,126976.0,0.0,20.0,2898108416.0,1486389248.0,2294300672.0,26940276736.0,2921075.0,10171917.0
13-04 02:31:56,1.505,0.418,97.157,0.753,0.0,0.167,0.0,118784.0,0.0,19.0,2898100224.0,1486389248.0,2296467456.0,26938118144.0,2515902.0,8809917.0
13-04 02:31:57,1.591,0.586,96.985,0.503,0.0,0.335,0.0,122880.0,0.0,21.0,2898141184.0,1486389248.0,2298232832.0,26936311808.0,2844437.0,9890047.0
13-04 02:31:58,1.420,0.418,97.076,0.752,0.0,0.334,0.0,131072.0,0.0,21.0,2898280448.0,1486389248.0,2300444672.0,26933960704.0,2534389.0,8807234.0
13-04 02:31:59,1.420,0.835,96.742,0.668,0.0,0.334,0.0,143360.0,0.0,19.0,2898259968.0,1486389248.0,2302656512.0,26931769344.0,2848608.0,9939850.0
13-04 02:32:00,1.671,0.501,97.243,0.418,0.0,0.167,0.0,98304.0,0.0,20.0,2897874944.0,1486389248.0,2304884736.0,26929926144.0,2769594.0,9692484.0
13-04 02:32:01,1.835,0.667,96.247,0.834,0.0,0.417,0.0,66023424.0,0.0,86.0,2898214912.0,1486389248.0,2307051520.0,26927419392.0,2591909.0,9096891.0
13-04 02:32:02,1.750,0.583,96.833,0.583,0.0,0.250,0.0,139264.0,0.0,21.0,2898493440.0,1486389248.0,2309345280.0,26924847104.0,2659597.0,9274348.0
13-04 02:32:03,1.415,0.833,96.669,0.583,0.0,0.500,0.0,131072.0,0.0,19.0,2898608128.0,1486389248.0,2311356416.0,26922721280.0,2639761.0,9209272.0
13-04 02:32:04,1.003,0.334,97.993,0.585,0.0,0.084,0.0,147456.0,0.0,19.0,2898595840.0,1486389248.0,2312638464.0,26921451520.0,1664252.0,5759768.0
13-04 02:32:05,0.167,0.0,99.416,0.417,0.0,0.0,0.0,110592.0,0.0,19.0,2898759680.0,1486389248.0,2313490432.0,26920435712.0,40094.0,42921.0
13-04 02:32:06,0.250,0.083,99.083,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,2898747392.0,1486389248.0,2313502720.0,26920435712.0,43345.0,47502.0
13-04 02:32:07,3.008,0.251,96.074,0.668,0.0,0.0,0.0,356352.0,0.0,71.0,2906116096.0,1486393344.0,2313510912.0,26913054720.0,67542.0,69230.0
13-04 02:32:08,0.083,0.167,97.667,2.0,0.0,0.083,0.0,503808.0,0.0,43.0,2891849728.0,1486393344.0,2313674752.0,26927157248.0,475844.0,483261.0
13-04 02:32:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2889838592.0,1486393344.0,2313773056.0,26929070080.0,7984.0,7734.0
13-04 02:32:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2889728000.0,1486393344.0,2313773056.0,26929180672.0,8396.0,8830.0
13-04 02:32:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2889728000.0,1486393344.0,2313773056.0,26929180672.0,8361.0,8262.0
13-04 02:32:12,0.333,0.083,99.583,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2890113024.0,1486393344.0,2313777152.0,26928791552.0,8502.0,8880.0
13-04 02:32:13,0.915,0.666,97.754,0.499,0.0,0.166,0.0,126976.0,0.0,16.0,2889658368.0,1486393344.0,2314223616.0,26928799744.0,1274353.0,4403201.0
13-04 02:32:14,1.833,0.833,96.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2888060928.0,1486393344.0,2316328960.0,26928291840.0,2820119.0,10039651.0
13-04 02:32:15,1.341,0.671,97.569,0.168,0.0,0.251,0.0,86016.0,0.0,13.0,2888421376.0,1486393344.0,2318381056.0,26925879296.0,2508620.0,8855345.0
13-04 02:32:16,1.342,0.503,97.232,0.671,0.0,0.252,0.0,98304.0,0.0,11.0,2888409088.0,1486393344.0,2320551936.0,26923720704.0,2850067.0,10045808.0
13-04 02:32:17,1.586,0.668,97.329,0.167,0.0,0.250,0.0,258048.0,0.0,50.0,2888065024.0,1486393344.0,2322862080.0,26921754624.0,2889686.0,10081358.0
13-04 02:32:18,1.340,0.419,97.320,0.670,0.0,0.251,0.0,167936.0,0.0,23.0,2887917568.0,1486393344.0,2325184512.0,26919579648.0,2563950.0,8906079.0
13-04 02:32:19,1.578,0.997,96.262,0.748,0.0,0.415,0.0,135168.0,0.0,13.0,2888208384.0,1486393344.0,2327465984.0,26917007360.0,2843981.0,9938120.0
13-04 02:32:20,1.591,0.335,97.404,0.503,0.0,0.168,0.0,188416.0,0.0,35.0,2888130560.0,1486393344.0,2330021888.0,26914529280.0,2725485.0,9477228.0
13-04 02:32:21,1.839,0.585,96.656,0.585,0.0,0.334,0.0,278528.0,0.0,54.0,2887954432.0,1486393344.0,2331725824.0,26913001472.0,2907965.0,9987293.0
13-04 02:32:22,2.092,0.502,96.736,0.251,0.0,0.418,0.0,106496.0,0.0,16.0,2888626176.0,1486393344.0,2334420992.0,26909634560.0,2781472.0,9647366.0
13-04 02:32:23,1.501,0.584,96.580,0.917,0.0,0.417,0.0,155648.0,0.0,18.0,2887979008.0,1486393344.0,2336686080.0,26908016640.0,2743607.0,9567091.0
13-04 02:32:24,1.340,0.586,97.404,0.251,0.0,0.419,0.0,253952.0,0.0,53.0,2887782400.0,1486393344.0,2338881536.0,26906017792.0,2861518.0,9835000.0
13-04 02:32:25,1.333,0.417,97.583,0.500,0.0,0.167,0.0,102400.0,0.0,11.0,2887143424.0,1486393344.0,2341076992.0,26904461312.0,1941534.0,6692478.0
13-04 02:32:26,1.245,0.664,97.759,0.249,0.0,0.083,0.0,61440.0,0.0,13.0,2888187904.0,1486393344.0,2342445056.0,26902048768.0,1996810.0,7154668.0
13-04 02:32:27,1.668,0.834,96.580,0.751,0.0,0.167,0.0,151552.0,0.0,14.0,2889289728.0,1486393344.0,2345545728.0,26897846272.0,3890874.0,14426430.0
13-04 02:32:28,1.759,0.503,96.566,0.754,0.0,0.419,0.0,118784.0,0.0,15.0,2888912896.0,1486393344.0,2347847680.0,26895921152.0,2739099.0,9499829.0
13-04 02:32:29,1.912,0.831,96.176,0.748,0.0,0.333,0.0,139264.0,0.0,15.0,2888609792.0,1486393344.0,2349989888.0,26894082048.0,2674258.0,9289087.0
13-04 02:32:30,1.585,0.584,96.997,0.417,0.0,0.417,0.0,102400.0,0.0,15.0,2888056832.0,1486393344.0,2352701440.0,26891923456.0,2803512.0,9837229.0
13-04 02:32:31,1.254,0.669,97.074,0.502,0.0,0.502,0.0,46981120.0,0.0,77.0,2888880128.0,1486393344.0,2354339840.0,26889461760.0,2879277.0,10110893.0
13-04 02:32:32,1.582,0.833,97.086,0.250,0.0,0.250,0.0,143360.0,0.0,19.0,2889388032.0,1486393344.0,2357211136.0,26886082560.0,2680129.0,9426152.0
13-04 02:32:33,3.101,0.587,95.222,0.754,0.0,0.335,0.0,151552.0,0.0,16.0,2895138816.0,1486393344.0,2359713792.0,26877829120.0,3853128.0,8738021.0
13-04 02:32:34,3.264,0.921,95.063,0.167,0.0,0.586,0.0,139264.0,0.0,15.0,2896216064.0,1486393344.0,2364608512.0,26871857152.0,5186992.0,10754825.0
13-04 02:32:35,6.633,0.580,91.874,0.415,0.0,0.498,0.0,102400.0,0.0,11.0,2906288128.0,1486393344.0,2368241664.0,26858151936.0,4663948.0,8888750.0
13-04 02:32:36,1.933,0.672,96.387,0.588,0.0,0.420,0.0,155648.0,0.0,25.0,2906619904.0,1486393344.0,2372395008.0,26853666816.0,5012128.0,10144853.0
13-04 02:32:37,5.071,0.748,93.017,0.499,0.0,0.665,0.0,131072.0,0.0,17.0,2907623424.0,1486393344.0,2375958528.0,26849099776.0,4686033.0,9011565.0
13-04 02:32:38,2.0,0.750,96.0,0.583,0.0,0.667,0.0,126976.0,0.0,17.0,2907033600.0,1486393344.0,2380644352.0,26845003776.0,4970708.0,10006178.0
13-04 02:32:39,2.660,0.831,96.093,0.166,0.0,0.249,0.0,86016.0,0.0,13.0,2907463680.0,1486393344.0,2384408576.0,26840809472.0,5019253.0,10138792.0
13-04 02:32:40,2.243,0.831,95.930,0.581,0.0,0.415,0.0,13320192.0,0.0,32.0,2906939392.0,1486393344.0,2389254144.0,26836488192.0,4905983.0,9741906.0
13-04 02:32:41,1.909,0.913,96.100,0.415,0.0,0.664,0.0,90112.0,0.0,14.0,2907226112.0,1486393344.0,2392899584.0,26832556032.0,4713679.0,9079702.0
13-04 02:32:42,1.756,0.669,96.405,0.418,0.0,0.753,0.0,184320.0,0.0,22.0,2908295168.0,1486393344.0,2396147712.0,26828238848.0,4839781.0,9488637.0
13-04 02:32:43,2.581,0.833,95.587,0.666,0.0,0.333,0.0,131072.0,0.0,17.0,2908725248.0,1486393344.0,2401181696.0,26822774784.0,5023201.0,10209292.0
13-04 02:32:44,1.421,0.753,96.739,0.418,0.0,0.669,0.0,110592.0,0.0,14.0,2908332032.0,1486393344.0,2405404672.0,26818945024.0,4785235.0,9389067.0
13-04 02:32:45,1.669,0.835,96.578,0.417,0.0,0.501,0.0,81920.0,0.0,10.0,2907541504.0,1486393344.0,2410340352.0,26814799872.0,4788235.0,9267943.0
13-04 02:32:46,2.089,0.919,95.990,0.501,0.0,0.501,0.0,86016.0,0.0,12.0,2908684288.0,1486393344.0,2413105152.0,26810892288.0,4923699.0,9805300.0
13-04 02:32:47,2.002,1.001,95.997,0.500,0.0,0.500,0.0,147456.0,0.0,19.0,2907504640.0,1486393344.0,2418286592.0,26806890496.0,4980755.0,10004606.0
13-04 02:32:48,1.421,0.669,96.823,0.585,0.0,0.502,0.0,122880.0,0.0,15.0,2908893184.0,1486393344.0,2421649408.0,26802139136.0,4898132.0,9868691.0
13-04 02:32:49,1.420,1.086,96.658,0.501,0.0,0.334,0.0,106496.0,0.0,12.0,2908475392.0,1486393344.0,2425606144.0,26798600192.0,4654387.0,8815046.0
13-04 02:32:50,3.946,0.756,94.458,0.504,0.0,0.336,0.0,131072.0,0.0,16.0,2926977024.0,1486393344.0,2430074880.0,26775629824.0,5000649.0,10076654.0
13-04 02:32:51,1.676,0.671,96.815,0.503,0.0,0.335,0.0,77824.0,0.0,10.0,2927255552.0,1486393344.0,2433806336.0,26771619840.0,4810981.0,9388102.0
13-04 02:32:52,1.915,1.166,95.754,0.916,0.0,0.250,0.0,237568.0,0.0,17.0,2927988736.0,1486393344.0,2437865472.0,26766827520.0,4881428.0,9625250.0
13-04 02:32:53,0.998,1.082,96.755,0.915,0.0,0.250,0.0,147456.0,0.0,14.0,2926772224.0,1486393344.0,2441928704.0,26763980800.0,3787407.0,5803647.0
13-04 02:32:54,0.668,0.250,98.748,0.250,0.0,0.083,0.0,81920.0,0.0,11.0,2926968832.0,1486393344.0,2444238848.0,26761474048.0,2185027.0,168909.0
13-04 02:32:55,0.418,0.167,98.495,0.753,0.0,0.167,0.0,147456.0,0.0,19.0,2927427584.0,1486393344.0,2446102528.0,26759151616.0,2207225.0,172869.0
13-04 02:32:56,0.419,0.168,97.737,1.509,0.0,0.168,0.0,282624.0,0.0,36.0,2927599616.0,1486393344.0,2447556608.0,26757525504.0,2345257.0,331249.0
13-04 02:32:57,0.750,0.333,97.583,1.083,0.0,0.250,0.0,376832.0,0.0,36.0,2927329280.0,1486393344.0,2450165760.0,26755186688.0,2519251.0,488331.0
13-04 02:32:58,0.335,0.251,99.079,0.168,0.0,0.168,0.0,40960.0,0.0,3.0,2927562752.0,1486393344.0,2451881984.0,26753236992.0,2159247.0,127920.0
13-04 02:32:59,0.753,0.251,98.912,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2927915008.0,1486393344.0,2453438464.0,26751328256.0,2091132.0,133867.0
13-04 02:33:00,2.176,0.167,97.573,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2927276032.0,1486393344.0,2455797760.0,26749607936.0,2235746.0,135253.0
13-04 02:33:01,5.676,0.334,93.990,0.0,0.0,0.0,0.0,49586176.0,0.0,51.0,2936365056.0,1486393344.0,2457657344.0,26738659328.0,2149153.0,128379.0
13-04 02:33:02,0.251,0.251,99.247,0.0,0.0,0.251,0.0,73728.0,0.0,7.0,2936864768.0,1486393344.0,2459549696.0,26736267264.0,2188454.0,148989.0
13-04 02:33:03,0.334,0.167,99.164,0.251,0.0,0.084,0.0,69632.0,0.0,3.0,2937135104.0,1486393344.0,2461523968.0,26734022656.0,2095998.0,126844.0
13-04 02:33:04,0.584,0.417,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2920448000.0,1486393344.0,2463277056.0,26748956672.0,2214967.0,134353.0
13-04 02:33:05,0.669,0.167,98.996,0.0,0.0,0.167,0.0,45056.0,0.0,4.0,2920710144.0,1486393344.0,2465218560.0,26746753024.0,2164843.0,132645.0
13-04 02:33:06,0.667,0.334,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2920689664.0,1486393344.0,2467049472.0,26744942592.0,2103632.0,125675.0
13-04 02:33:07,2.003,0.334,97.663,0.0,0.0,0.0,0.0,98304.0,0.0,7.0,2920427520.0,1486393344.0,2468835328.0,26743418880.0,2251852.0,187556.0
13-04 02:33:08,0.417,0.334,98.748,0.250,0.0,0.250,0.0,49152.0,0.0,3.0,2922766336.0,1486393344.0,2470907904.0,26739007488.0,2177654.0,137815.0
13-04 02:33:09,3.018,1.174,95.222,0.419,0.0,0.168,0.0,0.0,0.0,0.0,1726783488.0,1486393344.0,2472837120.0,27933061120.0,2179224.0,184296.0
13-04 02:33:10,0.417,0.334,99.166,0.0,0.0,0.083,0.0,56832000.0,0.0,58.0,1724899328.0,1486393344.0,2474635264.0,27933147136.0,2148032.0,124260.0
13-04 02:33:11,3.592,0.835,95.405,0.0,0.0,0.167,0.0,24576.0,0.0,5.0,1727430656.0,1486393344.0,2476556288.0,27928694784.0,2173344.0,132491.0
13-04 02:33:12,6.678,0.167,93.072,0.0,0.0,0.083,0.0,86016.0,0.0,8.0,1730637824.0,1486393344.0,2478411776.0,27923632128.0,2149274.0,131363.0
13-04 02:33:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731051520.0,1486393344.0,2480304128.0,27921326080.0,2169214.0,132109.0
13-04 02:33:14,0.250,0.334,99.166,0.167,0.0,0.083,0.0,45056.0,0.0,2.0,1730686976.0,1486393344.0,2482192384.0,27919802368.0,2147265.0,118451.0
13-04 02:33:15,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1731059712.0,1486393344.0,2483875840.0,27917746176.0,2158675.0,122499.0
13-04 02:33:16,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730965504.0,1486393344.0,2485968896.0,27915747328.0,2156201.0,120071.0
13-04 02:33:17,2.590,0.167,97.160,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1731362816.0,1486393344.0,2487857152.0,27913461760.0,2158227.0,134222.0
13-04 02:33:18,0.418,0.084,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1731301376.0,1486393344.0,2489753600.0,27911626752.0,2159324.0,123862.0
13-04 02:33:19,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1731010560.0,1486393344.0,2491629568.0,27910041600.0,2157211.0,121277.0
13-04 02:33:20,0.251,0.167,99.414,0.084,0.0,0.084,0.0,49152.0,0.0,5.0,1731026944.0,1486393344.0,2493517824.0,27908136960.0,2175582.0,140822.0
13-04 02:33:21,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1731526656.0,1486393344.0,2495209472.0,27905945600.0,2170262.0,122410.0
13-04 02:33:22,0.334,0.0,99.499,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,1731440640.0,1486393344.0,2497294336.0,27903946752.0,2176089.0,144397.0
13-04 02:33:23,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731067904.0,1486393344.0,2499317760.0,27902296064.0,2157581.0,118568.0
13-04 02:33:24,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1731346432.0,1486393344.0,2501197824.0,27900137472.0,2149066.0,113386.0
13-04 02:33:25,0.333,0.582,98.836,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,1731354624.0,1486393344.0,2503094272.0,27898232832.0,2166935.0,123274.0
13-04 02:33:26,0.251,0.167,99.332,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1731276800.0,1486393344.0,2504982528.0,27896422400.0,2158982.0,125809.0
13-04 02:33:27,0.167,0.084,99.666,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,1731194880.0,1486393344.0,2506715136.0,27894771712.0,2147096.0,124758.0
13-04 02:33:28,0.250,0.167,99.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1731149824.0,1486393344.0,2508759040.0,27892772864.0,2159479.0,126369.0
13-04 02:33:29,0.838,0.168,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731166208.0,1486393344.0,2510647296.0,27890868224.0,2168488.0,119872.0
13-04 02:33:30,0.251,0.084,99.498,0.0,0.0,0.167,0.0,32768.0,0.0,8.0,1731457024.0,1486393344.0,2512515072.0,27888709632.0,2157299.0,118850.0
13-04 02:33:31,0.251,0.167,99.415,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1731076096.0,1486393344.0,2514419712.0,27887185920.0,2094549.0,114539.0
13-04 02:33:32,0.417,0.250,99.083,0.167,0.0,0.083,0.0,94208.0,0.0,8.0,1734127616.0,1486393344.0,2516115456.0,27882438656.0,2220295.0,132621.0
13-04 02:33:33,0.0,0.167,99.582,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1737707520.0,1486393344.0,2518200320.0,27876773888.0,2156658.0,117403.0
13-04 02:33:34,0.666,0.333,98.918,0.0,0.0,0.083,0.0,57344.0,0.0,4.0,1740615680.0,1486393344.0,2520150016.0,27871916032.0,2103755.0,122626.0
13-04 02:33:35,0.251,0.251,99.332,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,1741848576.0,1486393344.0,2521931776.0,27868901376.0,2209731.0,120716.0
13-04 02:33:36,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1741811712.0,1486393344.0,2523873280.0,27866996736.0,2072572.0,113375.0
13-04 02:33:37,0.167,0.250,99.416,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,1741885440.0,1486393344.0,2525831168.0,27864965120.0,2231598.0,133745.0
13-04 02:33:38,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1741836288.0,1486393344.0,2527784960.0,27863060480.0,2169088.0,120001.0
13-04 02:33:39,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1741877248.0,1486393344.0,2529775616.0,27861028864.0,2160261.0,124587.0
13-04 02:33:40,0.251,0.167,99.498,0.0,0.0,0.084,0.0,56832000.0,0.0,114.0,1741877248.0,1486393344.0,2531491840.0,27859312640.0,2145857.0,119310.0
13-04 02:33:41,0.334,0.250,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1741647872.0,1486393344.0,2533584896.0,27857448960.0,2170007.0,121493.0
13-04 02:33:42,0.500,0.250,99.083,0.0,0.0,0.167,0.0,106496.0,0.0,9.0,1741934592.0,1486393344.0,2535456768.0,27855290368.0,2158924.0,131630.0
13-04 02:33:43,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1741942784.0,1486393344.0,2537353216.0,27853385728.0,2146043.0,118877.0
13-04 02:33:44,0.334,0.251,99.248,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1741578240.0,1486393344.0,2539241472.0,27851862016.0,2158795.0,122731.0
13-04 02:33:45,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1741627392.0,1486393344.0,2541129728.0,27849924608.0,2166991.0,117954.0
13-04 02:33:46,0.167,0.251,99.415,0.0,0.0,0.167,0.0,32768.0,0.0,7.0,1741668352.0,1486393344.0,2542866432.0,27848146944.0,2157865.0,122858.0
13-04 02:33:47,0.250,0.167,99.499,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,1741627392.0,1486393344.0,2544906240.0,27846148096.0,2149938.0,130776.0
13-04 02:33:48,0.084,0.167,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1741836288.0,1486393344.0,2546794496.0,27844050944.0,2156723.0,118797.0
13-04 02:33:49,0.167,0.167,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1742577664.0,1486393344.0,2548686848.0,27841417216.0,2168516.0,124417.0
13-04 02:33:50,0.167,0.084,99.415,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,1742299136.0,1486393344.0,2550583296.0,27839799296.0,2153604.0,118953.0
13-04 02:33:51,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1742602240.0,1486393344.0,2552471552.0,27837607936.0,2164013.0,126574.0
13-04 02:33:52,1.253,0.251,98.329,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1746616320.0,1486393344.0,2554347520.0,27831717888.0,2173698.0,134376.0
13-04 02:33:53,0.250,0.334,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1750474752.0,1486393344.0,2556248064.0,27825958912.0,2156782.0,118285.0
13-04 02:33:54,0.250,0.500,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1754349568.0,1486393344.0,2558373888.0,27819958272.0,2154977.0,112306.0
13-04 02:33:55,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1758138368.0,1486393344.0,2560012288.0,27814531072.0,2158010.0,121870.0
13-04 02:33:56,0.251,0.0,99.415,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1761873920.0,1486393344.0,2562150400.0,27808657408.0,2150913.0,126775.0
13-04 02:33:57,0.083,0.334,99.416,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1766047744.0,1486393344.0,2563911680.0,27802722304.0,2156375.0,129782.0
13-04 02:33:58,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1769988096.0,1486393344.0,2565812224.0,27796881408.0,2155404.0,118695.0
13-04 02:33:59,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1774043136.0,1486393344.0,2567503872.0,27791134720.0,2169201.0,117575.0
13-04 02:34:00,0.334,0.083,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1777639424.0,1486393344.0,2569588736.0,27785453568.0,2157997.0,117813.0
13-04 02:34:01,0.333,0.333,99.084,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1781465088.0,1486393344.0,2571476992.0,27779739648.0,2147646.0,119069.0
13-04 02:34:02,0.167,0.334,99.248,0.084,0.0,0.167,0.0,77824.0,0.0,7.0,1785233408.0,1486393344.0,2573361152.0,27774087168.0,2079971.0,107495.0
13-04 02:34:03,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1789501440.0,1486393344.0,2575249408.0,27767930880.0,2231595.0,120644.0
13-04 02:34:04,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1793380352.0,1486393344.0,2576904192.0,27762397184.0,2159850.0,121048.0
13-04 02:34:05,0.167,0.167,99.498,0.0,0.0,0.167,0.0,57344.0,0.0,9.0,1797160960.0,1486393344.0,2579025920.0,27756494848.0,2170099.0,116243.0
13-04 02:34:06,0.167,0.167,99.415,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,1800912896.0,1486393344.0,2580860928.0,27750907904.0,2081357.0,112149.0
13-04 02:34:07,0.167,0.250,99.500,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,1805168640.0,1486393344.0,2582573056.0,27744940032.0,2224489.0,132635.0
13-04 02:34:08,0.250,0.334,99.165,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1808740352.0,1486393344.0,2584633344.0,27739308032.0,2084717.0,114688.0
13-04 02:34:09,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1812951040.0,1486393344.0,2586550272.0,27733180416.0,2229014.0,117573.0
13-04 02:34:10,0.334,0.251,99.248,0.0,0.0,0.167,0.0,56807424.0,0.0,110.0,1816453120.0,1486393344.0,2588475392.0,27727753216.0,2158229.0,119436.0
13-04 02:34:11,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1820389376.0,1486393344.0,2590363648.0,27721928704.0,2152555.0,121015.0
13-04 02:34:12,0.251,0.334,99.165,0.0,0.0,0.251,0.0,98304.0,0.0,8.0,1824964608.0,1486393344.0,2592247808.0,27715469312.0,2175462.0,115730.0
13-04 02:34:13,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1828782080.0,1486393344.0,2594136064.0,27709763584.0,2154590.0,117902.0
13-04 02:34:14,0.251,0.251,99.331,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1832828928.0,1486393344.0,2595827712.0,27704025088.0,2161772.0,118230.0
13-04 02:34:15,0.417,0.250,99.333,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1836810240.0,1486393344.0,2597916672.0,27697954816.0,2147134.0,118603.0
13-04 02:34:16,0.084,0.084,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1840381952.0,1486393344.0,2599804928.0,27692494848.0,2157477.0,117343.0
13-04 02:34:17,0.251,0.251,99.332,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,1844240384.0,1486393344.0,2601693184.0,27686748160.0,2168046.0,116653.0
13-04 02:34:18,0.417,0.333,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1848414208.0,1486393344.0,2603581440.0,27680686080.0,2151393.0,116825.0
13-04 02:34:19,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1852502016.0,1486393344.0,2605273088.0,27674906624.0,2154389.0,120987.0
13-04 02:34:20,0.167,0.251,99.248,0.167,0.0,0.167,0.0,24576.0,0.0,4.0,1856192512.0,1486393344.0,2607357952.0,27669131264.0,2154219.0,117695.0
13-04 02:34:21,0.167,0.334,99.416,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1860018176.0,1486393344.0,2609246208.0,27663417344.0,2156036.0,112652.0
13-04 02:34:22,0.251,0.167,99.415,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,1863856128.0,1486393344.0,2610933760.0,27657891840.0,2188491.0,143070.0
13-04 02:34:23,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1867673600.0,1486393344.0,2613018624.0,27651989504.0,2156680.0,117548.0
13-04 02:34:24,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1871687680.0,1486393344.0,2614910976.0,27646083072.0,2146626.0,111403.0
13-04 02:34:25,0.334,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1875566592.0,1486393344.0,2616807424.0,27640307712.0,2163183.0,115504.0
13-04 02:34:26,0.334,0.167,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1879298048.0,1486393344.0,2618687488.0,27634696192.0,2168053.0,121599.0
13-04 02:34:27,0.334,0.083,99.499,0.0,0.0,0.083,0.0,86016.0,0.0,5.0,1883447296.0,1486393344.0,2620379136.0,27628855296.0,2158564.0,129211.0
13-04 02:34:28,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1887170560.0,1486393344.0,2622464000.0,27623047168.0,2146824.0,115828.0
13-04 02:34:29,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1890996224.0,1486393344.0,2624352256.0,27617333248.0,2168124.0,116115.0
13-04 02:34:30,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1894854656.0,1486393344.0,2626240512.0,27611586560.0,2129872.0,116024.0
13-04 02:34:31,0.333,0.250,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1898516480.0,1486393344.0,2628132864.0,27606032384.0,2178645.0,119324.0
13-04 02:34:32,0.167,0.251,99.331,0.251,0.0,0.0,0.0,90112.0,0.0,7.0,1902764032.0,1486393344.0,2630266880.0,27599650816.0,2158126.0,128185.0
13-04 02:34:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1904717824.0,1486393344.0,2630565888.0,27597398016.0,812030.0,47845.0
13-04 02:34:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1904562176.0,1486393344.0,2630848512.0,27597271040.0,4107.0,3873.0
13-04 02:34:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1904562176.0,1486393344.0,2630848512.0,27597271040.0,7896.0,7595.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1904680960.0,1486393344.0,2630856704.0,27597144064.0,4807.0,5155.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1904680960.0,1486393344.0,2630856704.0,27597144064.0,3557.0,2724.0
13-04 02:34:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1901056000.0,1486393344.0,2630856704.0,27600769024.0,5320.0,6117.0
13-04 02:34:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1900744704.0,1486393344.0,2630856704.0,27601080320.0,5585.0,6284.0
13-04 02:34:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,43454464.0,0.0,92.0,1900740608.0,1486393344.0,2630860800.0,27601080320.0,14230.0,3122.0
13-04 02:34:41,1.002,0.334,98.581,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1905958912.0,1486393344.0,2632753152.0,27593969664.0,2502900.0,134309.0
13-04 02:34:42,0.417,0.250,99.0,0.0,0.0,0.333,0.0,102400.0,0.0,8.0,1910128640.0,1486393344.0,2635345920.0,27587207168.0,2634185.0,141717.0
13-04 02:34:43,0.500,0.500,98.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1915277312.0,1486393344.0,2637910016.0,27579494400.0,2923128.0,152593.0
13-04 02:34:44,0.336,0.168,99.245,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,1920028672.0,1486393344.0,2640269312.0,27572383744.0,2717709.0,145933.0
13-04 02:34:45,0.417,0.167,99.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1924820992.0,1486393344.0,2642460672.0,27565400064.0,2518269.0,133210.0
13-04 02:34:46,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1929420800.0,1486393344.0,2644623360.0,27558637568.0,2603226.0,133109.0
13-04 02:34:47,0.167,0.418,99.165,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,1934307328.0,1486393344.0,2647355392.0,27551019008.0,2834864.0,140024.0
13-04 02:34:48,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1939390464.0,1486393344.0,2649509888.0,27543781376.0,2796409.0,147712.0
13-04 02:34:49,0.667,0.250,99.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1943670784.0,1486393344.0,2651926528.0,27537084416.0,2485664.0,133683.0
13-04 02:34:50,0.334,0.334,99.164,0.084,0.0,0.084,0.0,45056.0,0.0,5.0,1948368896.0,1486393344.0,2654498816.0,27529814016.0,2676580.0,137578.0
13-04 02:34:51,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1953144832.0,1486393344.0,2656927744.0,27522609152.0,2839987.0,136322.0
13-04 02:34:52,0.251,0.251,99.415,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,1957191680.0,1486393344.0,2659278848.0,27516211200.0,2754363.0,171189.0
13-04 02:34:53,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1961910272.0,1486393344.0,2661494784.0,27509276672.0,2515091.0,137492.0
13-04 02:34:54,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1966493696.0,1486393344.0,2663817216.0,27502370816.0,2568039.0,136409.0
13-04 02:34:55,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1971613696.0,1486393344.0,2666315776.0,27494752256.0,2968293.0,166350.0
13-04 02:34:56,0.250,0.417,99.082,0.083,0.0,0.167,0.0,24576.0,0.0,5.0,1977032704.0,1486393344.0,2668515328.0,27487133696.0,2725907.0,148322.0
13-04 02:34:57,0.250,0.250,99.249,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,1981186048.0,1486393344.0,2670931968.0,27480563712.0,2471492.0,122871.0
13-04 02:34:58,0.584,0.250,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1986080768.0,1486393344.0,2673053696.0,27473547264.0,2682354.0,143545.0
13-04 02:34:59,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1991180288.0,1486393344.0,2675802112.0,27465699328.0,2870501.0,150151.0
13-04 02:35:00,0.333,0.416,98.918,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1996169216.0,1486393344.0,2677956608.0,27458555904.0,2720135.0,138558.0
13-04 02:35:01,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2000470016.0,1486393344.0,2680352768.0,27451858944.0,2507966.0,133390.0
13-04 02:35:02,0.500,0.334,98.749,0.167,0.0,0.250,0.0,77824.0,0.0,7.0,2005331968.0,1486393344.0,2682912768.0,27444436992.0,2667527.0,135743.0
13-04 02:35:03,3.512,0.167,96.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2015162368.0,1486393344.0,2685026304.0,27432493056.0,2834355.0,154291.0
13-04 02:35:04,0.167,0.250,99.249,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2020048896.0,1486393344.0,2687590400.0,27425042432.0,2751264.0,141612.0
13-04 02:35:05,0.334,0.251,99.247,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2024349696.0,1486393344.0,2689798144.0,27418533888.0,2503000.0,148894.0
13-04 02:35:06,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2028847104.0,1486393344.0,2692124672.0,27411709952.0,2629788.0,142223.0
13-04 02:35:07,0.334,0.250,99.082,0.0,0.0,0.334,0.0,102400.0,0.0,5.0,2033922048.0,1486393344.0,2694656000.0,27404103680.0,2901705.0,164351.0
13-04 02:35:08,0.334,0.334,98.998,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2038743040.0,1486393344.0,2697043968.0,27396894720.0,2751763.0,141004.0
13-04 02:35:09,0.500,0.333,99.001,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2043105280.0,1486393344.0,2699251712.0,27390324736.0,2433633.0,129313.0
13-04 02:35:10,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2048249856.0,1486393344.0,2701377536.0,27383054336.0,2734836.0,146993.0
13-04 02:35:11,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2052575232.0,1486393344.0,2704035840.0,27376070656.0,2702028.0,132060.0
13-04 02:35:12,0.083,0.250,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2053677056.0,1486393344.0,2704306176.0,27374698496.0,348229.0,22238.0
13-04 02:35:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2053668864.0,1486393344.0,2704306176.0,27374706688.0,8808.0,8458.0
13-04 02:35:14,0.250,0.250,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2058637312.0,1486393344.0,2706702336.0,27367342080.0,2995643.0,133145.0
13-04 02:35:15,0.252,0.336,99.244,0.0,0.0,0.168,0.0,79839232.0,0.0,156.0,2067144704.0,1486393344.0,2712481792.0,27353055232.0,6389579.0,205640.0
13-04 02:35:16,0.167,0.334,99.331,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2073083904.0,1486393344.0,2715684864.0,27343912960.0,3452653.0,158877.0
13-04 02:35:17,0.168,0.168,99.665,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2077876224.0,1486393344.0,2718097408.0,27336708096.0,2705101.0,149704.0
13-04 02:35:18,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2082717696.0,1486393344.0,2720239616.0,27329724416.0,2642391.0,138463.0
13-04 02:35:19,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2086944768.0,1486393344.0,2722869248.0,27322867712.0,2633620.0,136549.0
13-04 02:35:20,0.336,0.168,99.329,0.168,0.0,0.0,0.0,57344.0,0.0,6.0,2091745280.0,1486393344.0,2725212160.0,27315724288.0,2739217.0,144507.0
13-04 02:35:21,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2096746496.0,1486393344.0,2727542784.0,27308392448.0,2740512.0,150675.0
13-04 02:35:22,0.417,0.250,99.167,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2101399552.0,1486393344.0,2729873408.0,27301408768.0,2607981.0,159056.0
13-04 02:35:23,0.083,0.334,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2106597376.0,1486393344.0,2732539904.0,27293544448.0,2922844.0,157548.0
13-04 02:35:24,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2110976000.0,1486393344.0,2734764032.0,27286941696.0,2548681.0,134323.0
13-04 02:35:25,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2116136960.0,1486393344.0,2736906240.0,27279638528.0,2669372.0,140215.0
13-04 02:35:26,0.167,0.167,99.165,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2120921088.0,1486393344.0,2739613696.0,27272146944.0,2766515.0,154727.0
13-04 02:35:27,0.167,0.251,99.332,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2125701120.0,1486393344.0,2741784576.0,27265196032.0,2759907.0,146558.0
13-04 02:35:28,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2130100224.0,1486393344.0,2744209408.0,27258372096.0,2581985.0,135602.0
13-04 02:35:29,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2135011328.0,1486393344.0,2746314752.0,27251355648.0,2627726.0,138541.0
13-04 02:35:30,0.334,0.250,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2139381760.0,1486393344.0,2749022208.0,27244277760.0,2726941.0,134511.0
13-04 02:35:31,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2144452608.0,1486393344.0,2751221760.0,27237007360.0,2836965.0,142206.0
13-04 02:35:32,0.251,0.251,99.248,0.084,0.0,0.167,0.0,77824.0,0.0,7.0,2149748736.0,1486393344.0,2753646592.0,27229286400.0,2559994.0,150058.0
13-04 02:35:33,0.250,0.250,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2154700800.0,1486393344.0,2755768320.0,27222212608.0,2603001.0,139776.0
13-04 02:35:34,0.167,0.334,99.248,0.0,0.0,0.251,0.0,57344.0,0.0,4.0,2159300608.0,1486393344.0,2758434816.0,27214946304.0,2794119.0,143928.0
13-04 02:35:35,0.334,0.167,99.331,0.0,0.0,0.167,0.0,24576.0,0.0,2.0,2164486144.0,1486393344.0,2760646656.0,27207548928.0,2799702.0,148835.0
13-04 02:35:36,0.251,0.084,99.498,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2167480320.0,1486393344.0,2763079680.0,27202121728.0,2562985.0,150123.0
13-04 02:35:37,0.251,0.084,99.415,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2167169024.0,1486393344.0,2765422592.0,27200090112.0,2569127.0,146540.0
13-04 02:35:38,0.251,0.167,99.164,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2167640064.0,1486393344.0,2767650816.0,27197390848.0,2859964.0,145378.0
13-04 02:35:39,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2167562240.0,1486393344.0,2770300928.0,27194818560.0,2772124.0,145825.0
13-04 02:35:40,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167693312.0,1486393344.0,2772516864.0,27192471552.0,2542211.0,144039.0
13-04 02:35:41,0.333,0.333,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167754752.0,1486393344.0,2774360064.0,27190566912.0,2321627.0,120774.0
13-04 02:35:42,0.167,0.083,99.666,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2167570432.0,1486393344.0,2775052288.0,27190059008.0,423477.0,25890.0
13-04 02:35:43,1.002,0.417,98.331,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2167894016.0,1486393344.0,2779459584.0,27185328128.0,5195371.0,197888.0
13-04 02:35:44,0.167,0.167,99.331,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2167422976.0,1486393344.0,2781929472.0,27183329280.0,2650847.0,135235.0
13-04 02:35:45,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2167693312.0,1486393344.0,2784239616.0,27180748800.0,2672532.0,137448.0
13-04 02:35:46,0.416,0.416,99.001,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167611392.0,1486393344.0,2786607104.0,27178463232.0,2690944.0,139472.0
13-04 02:35:47,0.335,0.167,99.414,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2167377920.0,1486393344.0,2788966400.0,27176337408.0,2700753.0,146774.0
13-04 02:35:48,0.167,0.334,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2167361536.0,1486393344.0,2791555072.0,27173765120.0,2730210.0,142011.0
13-04 02:35:49,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167734272.0,1486393344.0,2793697280.0,27171250176.0,2645947.0,137714.0
13-04 02:35:50,0.251,0.501,96.658,2.590,0.0,0.0,0.0,84602880.0,0.0,135.0,2167828480.0,1486393344.0,2796015616.0,27168837632.0,2654370.0,136903.0
13-04 02:35:51,0.334,0.250,99.082,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2168881152.0,1486393344.0,2798612480.0,27165188096.0,2908036.0,148131.0
13-04 02:35:52,1.414,0.250,98.170,0.0,0.0,0.166,0.0,110592.0,0.0,8.0,2171101184.0,1486393344.0,2800971776.0,27160608768.0,2602959.0,173555.0
13-04 02:35:53,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170839040.0,1486393344.0,2803257344.0,27158585344.0,2616605.0,142536.0
13-04 02:35:54,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171179008.0,1486393344.0,2805710848.0,27155791872.0,2777168.0,148658.0
13-04 02:35:55,0.334,0.417,99.165,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2170871808.0,1486393344.0,2808176640.0,27153633280.0,2789531.0,144421.0
13-04 02:35:56,0.334,0.167,99.081,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2171236352.0,1486393344.0,2810257408.0,27151187968.0,2563903.0,137005.0
13-04 02:35:57,0.250,0.417,99.333,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2171420672.0,1486393344.0,2812579840.0,27148681216.0,2569629.0,149545.0
13-04 02:35:58,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2171224064.0,1486393344.0,2815221760.0,27146235904.0,2827536.0,162206.0
13-04 02:35:59,0.334,0.167,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171351040.0,1486393344.0,2817601536.0,27143729152.0,2784772.0,149563.0
13-04 02:36:00,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171011072.0,1486393344.0,2819846144.0,27141824512.0,2558759.0,135259.0
13-04 02:36:01,0.417,0.083,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171461632.0,1486393344.0,2821967872.0,27139252224.0,2621491.0,134805.0
13-04 02:36:02,0.250,0.250,99.082,0.083,0.0,0.334,0.0,94208.0,0.0,7.0,2171392000.0,1486393344.0,2824671232.0,27136618496.0,2827059.0,156530.0
13-04 02:36:03,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171162624.0,1486393344.0,2827059200.0,27134459904.0,2751965.0,146450.0
13-04 02:36:04,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2171428864.0,1486393344.0,2829271040.0,27131981824.0,2559670.0,138381.0
13-04 02:36:05,0.334,0.084,99.332,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2171518976.0,1486393344.0,2831527936.0,27129634816.0,2612197.0,135356.0
13-04 02:36:06,0.417,0.417,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171613184.0,1486393344.0,2833911808.0,27127156736.0,2784687.0,150911.0
13-04 02:36:07,0.251,0.167,99.415,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2171379712.0,1486393344.0,2836492288.0,27124809728.0,2780018.0,147560.0
13-04 02:36:08,0.500,0.334,98.832,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2171043840.0,1486393344.0,2838700032.0,27122937856.0,2562752.0,133542.0
13-04 02:36:09,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171314176.0,1486393344.0,2841001984.0,27120365568.0,2613836.0,138966.0
13-04 02:36:10,0.334,0.084,99.248,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,2171199488.0,1486393344.0,2843496448.0,27117985792.0,2732925.0,138764.0
13-04 02:36:11,0.417,0.334,99.249,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2171101184.0,1486393344.0,2845786112.0,27115794432.0,2853968.0,142938.0
13-04 02:36:12,0.418,0.334,99.081,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2171998208.0,1486393344.0,2848165888.0,27112517632.0,2592409.0,135092.0
13-04 02:36:13,0.167,0.500,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171744256.0,1486393344.0,2850451456.0,27110486016.0,2580528.0,137549.0
13-04 02:36:14,0.251,0.167,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2171723776.0,1486393344.0,2852884480.0,27108073472.0,2674455.0,130549.0
13-04 02:36:15,0.416,0.416,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171740160.0,1486393344.0,2855346176.0,27105595392.0,2762784.0,164890.0
13-04 02:36:16,0.334,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2172084224.0,1486393344.0,2857603072.0,27102994432.0,2698982.0,139551.0
13-04 02:36:17,0.251,0.167,99.582,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2172194816.0,1486393344.0,2859905024.0,27100581888.0,2613487.0,139831.0
13-04 02:36:18,0.250,0.333,99.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171887616.0,1486393344.0,2862252032.0,27098542080.0,2643575.0,137988.0
13-04 02:36:19,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171904000.0,1486393344.0,2864648192.0,27096129536.0,2739771.0,139443.0
13-04 02:36:20,0.251,0.167,99.247,0.167,0.0,0.167,0.0,71061504.0,0.0,72.0,2172211200.0,1486393344.0,2866851840.0,27093618688.0,2689280.0,139627.0
13-04 02:36:21,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171994112.0,1486393344.0,2869354496.0,27091333120.0,2722744.0,145086.0
13-04 02:36:22,0.250,0.167,99.499,0.0,0.0,0.083,0.0,86016.0,0.0,8.0,2171990016.0,1486393344.0,2871771136.0,27088920576.0,2565954.0,162690.0
13-04 02:36:23,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2171940864.0,1486393344.0,2874232832.0,27086508032.0,2994662.0,163216.0
13-04 02:36:24,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2172174336.0,1486393344.0,2876444672.0,27084062720.0,2571762.0,138641.0
13-04 02:36:25,0.417,0.167,99.249,0.0,0.0,0.167,0.0,45056.0,0.0,9.0,2172272640.0,1486393344.0,2878631936.0,27081777152.0,2666403.0,165809.0
13-04 02:36:26,0.251,0.251,99.331,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2171801600.0,1486393344.0,2881228800.0,27079651328.0,2738782.0,150017.0
13-04 02:36:27,0.167,0.084,99.499,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2171887616.0,1486393344.0,2883682304.0,27077111808.0,2814808.0,150179.0
13-04 02:36:28,0.250,0.083,99.332,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2172211200.0,1486393344.0,2885898240.0,27074572288.0,2563775.0,135895.0
13-04 02:36:29,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2171904000.0,1486393344.0,2888237056.0,27072540672.0,2647208.0,136167.0
13-04 02:36:30,0.334,0.250,99.249,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2171883520.0,1486393344.0,2890575872.0,27070222336.0,2492127.0,125032.0
13-04 02:36:31,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171990016.0,1486393344.0,2893103104.0,27067588608.0,3027392.0,145327.0
13-04 02:36:32,0.251,0.335,99.163,0.167,0.0,0.084,0.0,98304.0,0.0,9.0,2172018688.0,1486393344.0,2895360000.0,27065303040.0,2562776.0,136880.0
13-04 02:36:33,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2172256256.0,1486393344.0,2897661952.0,27062763520.0,2614733.0,138900.0
13-04 02:36:34,0.167,0.167,99.499,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2172952576.0,1486393344.0,2900172800.0,27059556352.0,2774013.0,154240.0
13-04 02:36:35,0.167,0.251,99.499,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2173087744.0,1486393344.0,2902671360.0,27056922624.0,2820358.0,165425.0
13-04 02:36:36,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173124608.0,1486393344.0,2904920064.0,27054637056.0,2538444.0,134762.0
13-04 02:36:37,0.417,0.417,99.083,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2173235200.0,1486393344.0,2907222016.0,27052224512.0,2658967.0,139818.0
13-04 02:36:38,0.334,0.251,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2172882944.0,1486393344.0,2909544448.0,27050254336.0,2700664.0,141582.0
13-04 02:36:39,0.250,0.334,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2173173760.0,1486393344.0,2912141312.0,27047366656.0,2858536.0,147376.0
13-04 02:36:40,0.416,0.333,99.001,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2173218816.0,1486393344.0,2914349056.0,27045113856.0,2531419.0,136377.0
13-04 02:36:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173132800.0,1486393344.0,2914562048.0,27044986880.0,196792.0,14689.0
13-04 02:36:42,0.166,0.083,99.667,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2173132800.0,1486393344.0,2914562048.0,27044986880.0,26395.0,27023.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173128704.0,1486393344.0,2914566144.0,27044986880.0,4969.0,5767.0
13-04 02:36:44,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2173128704.0,1486393344.0,2914566144.0,27044986880.0,3406.0,3244.0
13-04 02:36:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173128704.0,1486393344.0,2914566144.0,27044986880.0,3127.0,2301.0
13-04 02:36:46,0.250,0.0,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2173128704.0,1486393344.0,2914566144.0,27044986880.0,2846.0,2141.0
13-04 02:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2173128704.0,1486393344.0,2914566144.0,27044986880.0,23097.0,24014.0
13-04 02:36:48,0.833,0.250,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2172932096.0,1486393344.0,2915905536.0,27043844096.0,1513208.0,71706.0
13-04 02:36:49,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173288448.0,1486393344.0,2918342656.0,27041050624.0,3043354.0,141307.0
13-04 02:36:50,0.334,0.251,99.080,0.167,0.0,0.167,0.0,54226944.0,0.0,56.0,2172821504.0,1486393344.0,2921222144.0,27038638080.0,2908336.0,142294.0
13-04 02:36:51,0.084,0.084,99.748,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173059072.0,1486393344.0,2923618304.0,27036004352.0,3143141.0,148117.0
13-04 02:36:52,0.334,0.334,99.082,0.0,0.0,0.250,0.0,102400.0,0.0,8.0,2173341696.0,1486393344.0,2926874624.0,27032465408.0,3217598.0,188943.0
13-04 02:36:53,0.084,0.251,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173607936.0,1486393344.0,2929680384.0,27029393408.0,3204008.0,161302.0
13-04 02:36:54,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173218816.0,1486393344.0,2932600832.0,27026862080.0,3227113.0,159496.0
13-04 02:36:55,0.251,0.251,99.331,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2173771776.0,1486393344.0,2935349248.0,27023560704.0,3264956.0,155144.0
13-04 02:36:56,0.334,0.251,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2173837312.0,1486393344.0,2938044416.0,27020800000.0,3119810.0,162044.0
13-04 02:36:57,0.334,0.334,99.081,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2173825024.0,1486393344.0,2941104128.0,27017752576.0,3407149.0,167724.0
13-04 02:36:58,0.333,0.500,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2173857792.0,1486393344.0,2943770624.0,27015053312.0,3199840.0,146749.0
13-04 02:36:59,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2173915136.0,1486393344.0,2946727936.0,27012038656.0,3159425.0,162038.0
13-04 02:37:00,0.418,0.167,99.247,0.0,0.0,0.167,0.0,36864.0,0.0,8.0,2173923328.0,1486393344.0,2949259264.0,27009499136.0,3126070.0,144222.0
13-04 02:37:01,0.502,0.251,99.080,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2173386752.0,1486393344.0,2952843264.0,27006451712.0,3630177.0,166783.0
13-04 02:37:02,0.251,0.168,99.330,0.168,0.0,0.084,0.0,94208.0,0.0,8.0,2173792256.0,1486393344.0,2955010048.0,27003879424.0,2725041.0,134245.0
13-04 02:37:03,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173874176.0,1486393344.0,2958196736.0,27000610816.0,3523117.0,155588.0
13-04 02:37:04,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173849600.0,1486393344.0,2960953344.0,26997878784.0,2928224.0,140754.0
13-04 02:37:05,0.419,0.084,99.413,0.0,0.0,0.084,0.0,40960.0,0.0,2.0,2173747200.0,1486393344.0,2964197376.0,26994737152.0,3638309.0,179047.0
13-04 02:37:06,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2173865984.0,1486393344.0,2966237184.0,26992578560.0,2766319.0,132103.0
13-04 02:37:07,0.250,0.417,99.166,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2173796352.0,1486393344.0,2969608192.0,26989277184.0,3613561.0,179822.0
13-04 02:37:08,0.417,0.167,99.0,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2174058496.0,1486393344.0,2971979776.0,26986643456.0,2809147.0,130547.0
13-04 02:37:09,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173960192.0,1486393344.0,2975125504.0,26983596032.0,3540139.0,165724.0
13-04 02:37:10,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2174087168.0,1486393344.0,2977538048.0,26981056512.0,2685584.0,129750.0
13-04 02:37:11,0.584,0.334,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2176090112.0,1486393344.0,2980552704.0,26976038912.0,3724429.0,169246.0
13-04 02:37:12,0.418,0.167,99.415,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2175836160.0,1486393344.0,2983710720.0,26973134848.0,2979997.0,167034.0
13-04 02:37:13,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2176126976.0,1486393344.0,2986586112.0,26969968640.0,3544923.0,177263.0
13-04 02:37:14,0.333,0.333,98.917,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,2175770624.0,1486393344.0,2989322240.0,26967588864.0,2812945.0,149622.0
13-04 02:37:15,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2175692800.0,1486393344.0,2992480256.0,26964508672.0,3611448.0,170298.0
13-04 02:37:16,0.416,0.333,99.001,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2176102400.0,1486393344.0,2994577408.0,26962001920.0,2796672.0,136880.0
13-04 02:37:17,0.084,0.168,99.665,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2176110592.0,1486393344.0,2997862400.0,26958708736.0,3551561.0,179984.0
13-04 02:37:18,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2175705088.0,1486393344.0,3000586240.0,26956390400.0,2865080.0,141678.0
13-04 02:37:19,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2175959040.0,1486393344.0,3003727872.0,26952994816.0,3552272.0,160057.0
13-04 02:37:20,0.501,0.167,98.915,0.083,0.0,0.334,0.0,65179648.0,0.0,64.0,2175967232.0,1486397440.0,3006320640.0,26950389760.0,2943024.0,152416.0
13-04 02:37:21,0.251,0.334,99.331,0.0,0.0,0.084,0.0,20029440.0,0.0,23.0,2175840256.0,1486397440.0,3009241088.0,26947596288.0,3296107.0,155776.0
13-04 02:37:22,0.417,0.167,99.333,0.0,0.0,0.083,0.0,106496.0,0.0,8.0,2176266240.0,1486397440.0,3012149248.0,26944262144.0,3359804.0,188675.0
13-04 02:37:23,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2178269184.0,1486397440.0,3014303744.0,26940104704.0,2638154.0,143850.0
13-04 02:37:24,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2184589312.0,1486397440.0,3017412608.0,26930675712.0,3517520.0,168125.0
13-04 02:37:25,0.251,0.168,99.414,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2190069760.0,1486397440.0,3020279808.0,26922328064.0,3325473.0,149674.0
13-04 02:37:26,0.418,0.334,98.997,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2194993152.0,1486397440.0,3023007744.0,26914676736.0,2992486.0,144216.0
13-04 02:37:27,0.251,0.168,99.413,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2200592384.0,1486397440.0,3025756160.0,26906329088.0,3342885.0,173969.0
13-04 02:37:28,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206117888.0,1486397440.0,3028516864.0,26898042880.0,3167304.0,150939.0
13-04 02:37:29,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2211205120.0,1486397440.0,3031269376.0,26890203136.0,3066555.0,150647.0
13-04 02:37:30,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2216525824.0,1486397440.0,3034435584.0,26881716224.0,3258174.0,157324.0
13-04 02:37:31,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222452736.0,1486397440.0,3037331456.0,26872893440.0,3425569.0,162674.0
13-04 02:37:32,0.251,0.334,98.914,0.167,0.0,0.334,0.0,81920.0,0.0,7.0,2227372032.0,1486397440.0,3039752192.0,26865553408.0,2951003.0,137217.0
13-04 02:37:33,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2232864768.0,1486397440.0,3042918400.0,26856894464.0,3288898.0,160055.0
13-04 02:37:34,0.251,0.251,99.247,0.0,0.0,0.251,0.0,65536.0,0.0,4.0,2238423040.0,1486397440.0,3045834752.0,26848419840.0,3391401.0,158223.0
13-04 02:37:35,0.251,0.251,99.414,0.0,0.0,0.084,0.0,53248.0,0.0,9.0,2243878912.0,1486397440.0,3048411136.0,26840387584.0,2946336.0,143985.0
13-04 02:37:36,0.167,0.251,99.415,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2249756672.0,1486397440.0,3051261952.0,26831659008.0,3364496.0,175686.0
13-04 02:37:37,0.333,0.417,98.833,0.0,0.0,0.417,0.0,61440.0,0.0,3.0,2255294464.0,1486397440.0,3054010368.0,26823372800.0,3298342.0,183373.0
13-04 02:37:38,0.251,0.334,98.997,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2260537344.0,1486397440.0,3057115136.0,26815025152.0,3124277.0,146414.0
13-04 02:37:39,0.417,0.417,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2265800704.0,1486397440.0,3059916800.0,26806960128.0,3212881.0,150146.0
13-04 02:37:40,0.334,0.167,99.164,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2271576064.0,1486397440.0,3062616064.0,26798485504.0,3294451.0,158439.0
13-04 02:37:41,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2276319232.0,1486397440.0,3065585664.0,26790772736.0,3049378.0,144296.0
13-04 02:37:42,0.250,0.167,99.499,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2281721856.0,1486397440.0,3068502016.0,26782453760.0,3301148.0,178767.0
13-04 02:37:43,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2288058368.0,1486397440.0,3071623168.0,26772996096.0,3639860.0,176386.0
13-04 02:37:44,0.500,0.250,99.083,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2292547584.0,1486397440.0,3074023424.0,26766106624.0,2693265.0,125572.0
13-04 02:37:45,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298408960.0,1486397440.0,3077144576.0,26757124096.0,3667586.0,168305.0
13-04 02:37:46,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303176704.0,1486397440.0,3079680000.0,26749820928.0,2699008.0,132294.0
13-04 02:37:47,0.167,0.417,99.166,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2309005312.0,1486397440.0,3082928128.0,26740744192.0,3591547.0,175086.0
13-04 02:37:48,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314018816.0,1486397440.0,3085692928.0,26732965888.0,2976059.0,134797.0
13-04 02:37:49,0.750,0.083,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316922880.0,1486397440.0,3088343040.0,26727411712.0,3438245.0,166977.0
13-04 02:37:50,0.335,0.168,99.246,0.168,0.0,0.084,0.0,49332224.0,0.0,49.0,2316894208.0,1486397440.0,3091197952.0,26724585472.0,2966206.0,140034.0
13-04 02:37:51,0.418,0.334,99.165,0.0,0.0,0.084,0.0,35819520.0,0.0,36.0,2316873728.0,1486397440.0,3094454272.0,26721349632.0,3468872.0,158066.0
13-04 02:37:52,1.084,0.250,98.499,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2317463552.0,1486397440.0,3096731648.0,26718482432.0,2841672.0,165840.0
13-04 02:37:53,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317176832.0,1486397440.0,3100057600.0,26715443200.0,3668943.0,174575.0
13-04 02:37:54,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2317520896.0,1486397440.0,3102314496.0,26712842240.0,2777505.0,139709.0
13-04 02:37:55,0.250,0.334,99.165,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,2317479936.0,1486397440.0,3105308672.0,26709889024.0,3346474.0,158358.0
13-04 02:37:56,0.418,0.251,99.164,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,2317467648.0,1486397440.0,3108208640.0,26707001344.0,3311468.0,153927.0
13-04 02:37:57,0.084,0.251,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2317074432.0,1486397440.0,3111141376.0,26704461824.0,2961191.0,165993.0
13-04 02:37:58,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317586432.0,1486397440.0,3113582592.0,26701508608.0,3208773.0,167926.0
13-04 02:37:59,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317561856.0,1486397440.0,3116748800.0,26698366976.0,3422728.0,169188.0
13-04 02:38:00,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317598720.0,1486397440.0,3119251456.0,26695827456.0,2903312.0,146469.0
13-04 02:38:01,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317627392.0,1486397440.0,3122270208.0,26692780032.0,3421973.0,167199.0
13-04 02:38:02,0.167,0.167,99.165,0.418,0.0,0.084,0.0,81920.0,0.0,7.0,2317234176.0,1486397440.0,3125141504.0,26690301952.0,3073969.0,168730.0
13-04 02:38:03,0.167,0.334,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317234176.0,1486397440.0,3128123392.0,26687320064.0,3188656.0,165211.0
13-04 02:38:04,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317541376.0,1486397440.0,3130990592.0,26684145664.0,3350392.0,159825.0
13-04 02:38:05,0.335,0.168,99.330,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2317258752.0,1486397440.0,3133939712.0,26681479168.0,3160243.0,154374.0
13-04 02:38:06,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317209600.0,1486397440.0,3136561152.0,26678906880.0,3124297.0,153931.0
13-04 02:38:07,0.335,0.167,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2317475840.0,1486397440.0,3139514368.0,26675687424.0,3356469.0,159112.0
13-04 02:38:08,0.752,0.334,98.663,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2317193216.0,1486397440.0,3142336512.0,26673147904.0,3195353.0,168346.0
13-04 02:38:09,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317107200.0,1486397440.0,3145089024.0,26670481408.0,3085066.0,152437.0
13-04 02:38:10,0.334,0.167,99.248,0.0,0.0,0.251,0.0,45056.0,0.0,11.0,2317545472.0,1486397440.0,3147698176.0,26667433984.0,3351134.0,162286.0
13-04 02:38:11,0.250,0.333,99.251,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2317471744.0,1486397440.0,3150659584.0,26664546304.0,3367330.0,176869.0
13-04 02:38:12,0.334,0.334,99.249,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2317287424.0,1486397440.0,3153780736.0,26661609472.0,3062447.0,164187.0
13-04 02:38:13,0.084,0.084,99.665,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317717504.0,1486397440.0,3156357120.0,26658603008.0,3119422.0,155669.0
13-04 02:38:14,0.334,0.251,99.080,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2317303808.0,1486397440.0,3159216128.0,26656157696.0,3166407.0,140940.0
13-04 02:38:15,0.250,0.417,98.916,0.0,0.0,0.417,0.0,20480.0,0.0,1.0,2317410304.0,1486397440.0,3162284032.0,26652983296.0,3417480.0,161677.0
13-04 02:38:16,0.417,0.417,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2317692928.0,1486397440.0,3164635136.0,26650349568.0,3041883.0,146883.0
13-04 02:38:17,0.417,0.083,99.249,0.0,0.0,0.250,0.0,90112.0,0.0,6.0,2317557760.0,1486397440.0,3167817728.0,26647302144.0,3518666.0,177492.0
13-04 02:38:18,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317709312.0,1486397440.0,3170398208.0,26644570112.0,2893802.0,145864.0
13-04 02:38:19,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317590528.0,1486397440.0,3173498880.0,26641588224.0,3456611.0,167881.0
13-04 02:38:20,0.752,0.251,98.747,0.084,0.0,0.167,0.0,35631104.0,0.0,38.0,2317217792.0,1486397440.0,3176284160.0,26639175680.0,3088188.0,179962.0
13-04 02:38:21,0.251,0.334,99.247,0.0,0.0,0.167,0.0,49508352.0,0.0,49.0,2317533184.0,1486397440.0,3178762240.0,26636382208.0,2830703.0,140589.0
13-04 02:38:22,1.836,0.083,97.997,0.0,0.0,0.083,0.0,94208.0,0.0,8.0,2317070336.0,1486397440.0,3181625344.0,26633981952.0,3594513.0,185604.0
13-04 02:38:23,0.167,0.417,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2317221888.0,1486397440.0,3184676864.0,26630778880.0,3127291.0,161371.0
13-04 02:38:24,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317426688.0,1486397440.0,3187331072.0,26627919872.0,3139981.0,150337.0
13-04 02:38:25,0.167,0.335,99.247,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,2317328384.0,1486397440.0,3190411264.0,26624937984.0,3370578.0,177695.0
13-04 02:38:26,0.418,0.251,99.164,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2317357056.0,1486397440.0,3193462784.0,26621857792.0,3402449.0,158372.0
13-04 02:38:27,0.167,0.167,99.415,0.084,0.0,0.167,0.0,73728.0,0.0,5.0,2317533184.0,1486397440.0,3196174336.0,26618970112.0,3094935.0,150133.0
13-04 02:38:28,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2317127680.0,1486397440.0,3198992384.0,26616557568.0,2994106.0,139425.0
13-04 02:38:29,0.418,0.334,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2317750272.0,1486397440.0,3201576960.0,26613350400.0,3197254.0,156535.0
13-04 02:38:30,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317938688.0,1486397440.0,3204403200.0,26610335744.0,3484480.0,164135.0
13-04 02:38:31,0.251,0.084,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317627392.0,1486397440.0,3207032832.0,26608017408.0,2859736.0,138738.0
13-04 02:38:32,0.334,0.417,99.082,0.083,0.0,0.083,0.0,94208.0,0.0,7.0,2318299136.0,1486397440.0,3210002432.0,26604376064.0,3367356.0,187207.0
13-04 02:38:33,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2318426112.0,1486397440.0,3213049856.0,26601201664.0,3209083.0,175717.0
13-04 02:38:34,0.418,0.167,99.247,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2318491648.0,1486397440.0,3215683584.0,26598502400.0,3096118.0,154401.0
13-04 02:38:35,0.251,0.334,99.248,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,2318229504.0,1486397440.0,3218833408.0,26595614720.0,3369408.0,153651.0
13-04 02:38:36,0.251,0.167,99.414,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2318299136.0,1486397440.0,3221557248.0,26592821248.0,3035144.0,150555.0
13-04 02:38:37,0.334,0.334,99.083,0.0,0.0,0.250,0.0,65536.0,0.0,3.0,2318716928.0,1486397440.0,3224440832.0,26589519872.0,3302525.0,159968.0
13-04 02:38:38,0.251,0.167,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2318884864.0,1486397440.0,3227258880.0,26586533888.0,3356226.0,157147.0
13-04 02:38:39,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2318778368.0,1486397440.0,3229966336.0,26583932928.0,2961001.0,151466.0
13-04 02:38:40,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2318520320.0,1486397440.0,3232890880.0,26581266432.0,3264189.0,162239.0
13-04 02:38:41,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2318864384.0,1486397440.0,3235721216.0,26578092032.0,3245443.0,161993.0
13-04 02:38:42,0.251,0.167,99.415,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2318688256.0,1486397440.0,3238342656.0,26575646720.0,3123094.0,159963.0
13-04 02:38:43,0.418,0.251,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319302656.0,1486397440.0,3240935424.0,26572439552.0,3157070.0,149077.0
13-04 02:38:44,0.335,0.251,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2318622720.0,1486397440.0,3244343296.0,26569711616.0,3406111.0,162268.0
13-04 02:38:45,0.334,0.250,99.332,0.0,0.0,0.083,0.0,40960.0,0.0,9.0,2319384576.0,1486397440.0,3246882816.0,26566410240.0,3294687.0,153509.0
13-04 02:38:46,0.334,0.167,99.416,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2319380480.0,1486397440.0,3249840128.0,26563457024.0,3233144.0,167294.0
13-04 02:38:47,0.167,0.418,99.331,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2319253504.0,1486397440.0,3252854784.0,26560569344.0,3163853.0,145874.0
13-04 02:38:48,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2319216640.0,1486397440.0,3254923264.0,26558537728.0,2153874.0,92981.0
13-04 02:38:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319331328.0,1486397440.0,3254808576.0,26558537728.0,4898.0,5666.0
13-04 02:38:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20926464.0,0.0,24.0,2319331328.0,1486397440.0,3254808576.0,26558537728.0,4446.0,3605.0
13-04 02:38:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,57802752.0,0.0,57.0,2319364096.0,1486397440.0,3254808576.0,26558504960.0,4958.0,5706.0
13-04 02:38:52,0.250,0.083,99.667,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2319728640.0,1486397440.0,3254808576.0,26558140416.0,21085.0,20920.0
13-04 02:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319720448.0,1486397440.0,3254808576.0,26558148608.0,5447.0,6438.0
13-04 02:38:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319720448.0,1486397440.0,3254808576.0,26558148608.0,4100.0,4384.0
13-04 02:38:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2319712256.0,1486397440.0,3254808576.0,26558156800.0,2967.0,2198.0
13-04 02:38:56,0.418,0.167,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2319806464.0,1486397440.0,3256745984.0,26556125184.0,2454354.0,133099.0
13-04 02:38:57,0.250,0.083,99.583,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2319761408.0,1486397440.0,3259744256.0,26553171968.0,3177097.0,150928.0
13-04 02:38:58,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319831040.0,1486397440.0,3263197184.0,26549649408.0,3706237.0,170040.0
13-04 02:38:59,0.250,0.417,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319638528.0,1486397440.0,3265675264.0,26547363840.0,2978747.0,141097.0
13-04 02:39:00,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2319953920.0,1486397440.0,3268915200.0,26543808512.0,3843232.0,175030.0
13-04 02:39:01,0.501,0.251,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2320293888.0,1486397440.0,3271528448.0,26540855296.0,3125949.0,149838.0
13-04 02:39:02,0.335,0.251,99.162,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2320449536.0,1486397440.0,3274895360.0,26537332736.0,3619617.0,176889.0
13-04 02:39:03,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320441344.0,1486397440.0,3278458880.0,26533777408.0,3593413.0,164899.0
13-04 02:39:04,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320523264.0,1486397440.0,3281268736.0,26530885632.0,3238427.0,150222.0
13-04 02:39:05,0.418,0.334,99.164,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2320629760.0,1486397440.0,3284492288.0,26527555584.0,3807609.0,177111.0
13-04 02:39:06,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2320879616.0,1486397440.0,3286908928.0,26524889088.0,2885259.0,136985.0
13-04 02:39:07,0.167,0.417,99.332,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2320687104.0,1486397440.0,3290783744.0,26521206784.0,4010852.0,213874.0
13-04 02:39:08,0.251,0.167,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2320515072.0,1486397440.0,3293433856.0,26518728704.0,3122268.0,151888.0
13-04 02:39:09,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2320789504.0,1486397440.0,3296649216.0,26515238912.0,3548343.0,165290.0
13-04 02:39:10,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321055744.0,1486397440.0,3299430400.0,26512191488.0,3431692.0,162501.0
13-04 02:39:11,0.334,0.251,99.080,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2321149952.0,1486397440.0,3302543360.0,26508984320.0,3603231.0,171261.0
13-04 02:39:12,0.250,0.334,99.249,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2322006016.0,1486397440.0,3305598976.0,26505072640.0,3412799.0,197340.0
13-04 02:39:13,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322112512.0,1486397440.0,3308785664.0,26501779456.0,3388258.0,168658.0
13-04 02:39:14,0.417,0.250,99.083,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2322165760.0,1486397440.0,3311685632.0,26498826240.0,3564048.0,185814.0
13-04 02:39:15,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2322153472.0,1486397440.0,3315093504.0,26495430656.0,3562319.0,164562.0
13-04 02:39:16,0.251,0.167,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2322411520.0,1486397440.0,3317882880.0,26492383232.0,3434247.0,166598.0
13-04 02:39:17,0.167,0.167,99.499,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2322354176.0,1486397440.0,3320995840.0,26489327616.0,3456272.0,180958.0
13-04 02:39:18,0.251,0.084,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322554880.0,1486397440.0,3324096512.0,26486026240.0,3572643.0,170245.0
13-04 02:39:19,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2322264064.0,1486397440.0,3327340544.0,26483073024.0,3389123.0,161848.0
13-04 02:39:20,0.334,0.250,98.998,0.167,0.0,0.250,0.0,40960.0,0.0,8.0,2322542592.0,1486397440.0,3330330624.0,26479804416.0,3357699.0,155178.0
13-04 02:39:21,0.167,0.251,99.331,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2322673664.0,1486397440.0,3333255168.0,26476748800.0,3512398.0,167877.0
13-04 02:39:22,0.251,0.0,99.582,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2322792448.0,1486397440.0,3336310784.0,26473574400.0,3413038.0,201949.0
13-04 02:39:23,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323148800.0,1486397440.0,3339288576.0,26470240256.0,3615545.0,177461.0
13-04 02:39:24,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322845696.0,1486397440.0,3342352384.0,26467479552.0,3228547.0,153975.0
13-04 02:39:25,0.502,0.335,99.079,0.0,0.0,0.084,0.0,40960.0,0.0,2.0,2322931712.0,1486397440.0,3345567744.0,26464178176.0,3671564.0,173409.0
13-04 02:39:26,0.418,0.251,99.081,0.167,0.0,0.084,0.0,36864.0,0.0,3.0,2323869696.0,1486397440.0,3348566016.0,26460241920.0,3322101.0,156358.0
13-04 02:39:27,0.168,0.168,99.665,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2326364160.0,1486397440.0,3351564288.0,26454749184.0,3759681.0,182991.0
13-04 02:39:28,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2326122496.0,1486397440.0,3354693632.0,26451861504.0,3408802.0,170983.0
13-04 02:39:29,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326093824.0,1486397440.0,3358023680.0,26448560128.0,3421122.0,147765.0
13-04 02:39:30,0.334,0.417,98.998,0.0,0.0,0.250,0.0,6279168.0,0.0,6.0,2325766144.0,1486397440.0,3361304576.0,26445606912.0,3874164.0,166832.0
13-04 02:39:31,0.335,0.084,99.247,0.0,0.0,0.335,0.0,100253696.0,0.0,99.0,2326478848.0,1486397440.0,3364151296.0,26442047488.0,3202674.0,156759.0
13-04 02:39:32,0.250,0.334,99.166,0.250,0.0,0.0,0.0,118784.0,0.0,10.0,2326691840.0,1486397440.0,3367243776.0,26438742016.0,3246391.0,160709.0
13-04 02:39:33,0.167,0.334,99.166,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2326683648.0,1486397440.0,3369951232.0,26436042752.0,3371675.0,166297.0
13-04 02:39:34,0.502,0.335,99.163,0.0,0.0,0.0,0.0,65536.0,0.0,4.0,2327011328.0,1486397440.0,3373146112.0,26432520192.0,3540537.0,164454.0
13-04 02:39:35,0.333,0.250,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2326859776.0,1486397440.0,3376218112.0,26429599744.0,3455858.0,162839.0
13-04 02:39:36,0.251,0.251,99.413,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2327150592.0,1486397440.0,3379228672.0,26426298368.0,3505949.0,168005.0
13-04 02:39:37,0.417,0.334,99.165,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,2327646208.0,1486397440.0,3381813248.0,26423218176.0,3233085.0,153474.0
13-04 02:39:38,0.251,0.251,99.080,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2321874944.0,1486397440.0,3385298944.0,26425503744.0,3791152.0,177624.0
13-04 02:39:39,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321534976.0,1486397440.0,3388272640.0,26422870016.0,3338772.0,154057.0
13-04 02:39:40,0.418,0.084,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321518592.0,1486397440.0,3391623168.0,26419535872.0,3598939.0,165127.0
13-04 02:39:41,0.167,0.417,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2321223680.0,1486397440.0,3394838528.0,26416615424.0,3350978.0,159000.0
13-04 02:39:42,0.334,0.334,99.248,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2321661952.0,1486397440.0,3397668864.0,26413346816.0,3556458.0,173850.0
13-04 02:39:43,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321670144.0,1486397440.0,3400581120.0,26410426368.0,3314032.0,157124.0
13-04 02:39:44,0.167,0.418,99.247,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2321821696.0,1486397440.0,3403730944.0,26407124992.0,3490443.0,165091.0
13-04 02:39:45,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2322022400.0,1486397440.0,3406737408.0,26403917824.0,3493069.0,162758.0
13-04 02:39:46,0.167,0.418,99.164,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,2321920000.0,1486397440.0,3409854464.0,26400903168.0,3425453.0,168514.0
13-04 02:39:47,0.334,0.167,99.498,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2322063360.0,1486397440.0,3413012480.0,26397601792.0,3706258.0,179972.0
13-04 02:39:48,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322272256.0,1486397440.0,3416104960.0,26394300416.0,3249087.0,153568.0
13-04 02:39:49,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2322272256.0,1486397440.0,3419185152.0,26391220224.0,3599312.0,171384.0
13-04 02:39:50,0.168,0.168,99.246,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2322534400.0,1486397440.0,3422191616.0,26387951616.0,3414776.0,168606.0
13-04 02:39:51,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322534400.0,1486397440.0,3425357824.0,26384785408.0,3461654.0,165312.0
13-04 02:39:52,1.330,0.083,98.254,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,2322923520.0,1486397440.0,3428192256.0,26381561856.0,3394679.0,200064.0
13-04 02:39:53,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322849792.0,1486397440.0,3431518208.0,26378309632.0,3552171.0,168864.0
13-04 02:39:54,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2322976768.0,1486397440.0,3434565632.0,26375135232.0,3402910.0,164554.0
13-04 02:39:55,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2322751488.0,1486397440.0,3437694976.0,26372231168.0,3515268.0,170457.0
13-04 02:39:56,0.334,0.167,99.333,0.083,0.0,0.083,0.0,94208.0,0.0,16.0,2323369984.0,1486397440.0,3440664576.0,26368643072.0,3576548.0,185238.0
13-04 02:39:57,0.167,0.334,99.331,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2323161088.0,1486397440.0,3443761152.0,26365755392.0,3398389.0,167368.0
13-04 02:39:58,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2323136512.0,1486397440.0,3446833152.0,26362707968.0,3510330.0,166219.0
13-04 02:39:59,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323628032.0,1486397440.0,3449675776.0,26359373824.0,3448444.0,165574.0
13-04 02:40:00,0.167,0.251,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2323427328.0,1486397440.0,3453050880.0,26356199424.0,3459576.0,165693.0
13-04 02:40:01,0.251,0.251,99.246,0.0,0.0,0.251,0.0,91971584.0,0.0,91.0,2323656704.0,1486397440.0,3456061440.0,26352959488.0,3664352.0,181864.0
13-04 02:40:02,0.333,0.250,98.833,0.250,0.0,0.333,0.0,139264.0,0.0,11.0,2323836928.0,1486397440.0,3459149824.0,26349690880.0,3295631.0,145551.0
13-04 02:40:03,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324004864.0,1486397440.0,3462062080.0,26346610688.0,3485256.0,168030.0
13-04 02:40:04,0.334,0.167,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2323611648.0,1486397440.0,3465342976.0,26343723008.0,3331255.0,154824.0
13-04 02:40:05,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324307968.0,1486397440.0,3468201984.0,26340167680.0,3610770.0,167325.0
13-04 02:40:06,0.251,0.084,99.498,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2324082688.0,1486397440.0,3471474688.0,26337120256.0,3355535.0,153646.0
13-04 02:40:07,0.167,0.418,99.332,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2324033536.0,1486397440.0,3474857984.0,26333786112.0,3803371.0,192375.0
13-04 02:40:08,0.334,0.084,99.332,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2324439040.0,1486397440.0,3477594112.0,26330644480.0,3135332.0,154429.0
13-04 02:40:09,3.099,0.251,95.561,0.754,0.0,0.335,0.0,26324992.0,0.0,33.0,2327060480.0,1486397440.0,3480412160.0,26325204992.0,3343604.0,154795.0
13-04 02:40:10,1.339,0.084,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324647936.0,1486397440.0,3483394048.0,26324635648.0,3691332.0,201910.0
13-04 02:40:11,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324226048.0,1486397440.0,3486928896.0,26321522688.0,3577259.0,169153.0
13-04 02:40:12,0.335,0.335,99.163,0.0,0.0,0.167,0.0,40960.0,0.0,3.0,2324783104.0,1486397440.0,3489648640.0,26318245888.0,3349290.0,156051.0
13-04 02:40:13,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324889600.0,1486397440.0,3492491264.0,26315296768.0,3453139.0,161437.0
13-04 02:40:14,0.251,0.167,99.079,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,2324779008.0,1486397440.0,3496058880.0,26311839744.0,3737184.0,171788.0
13-04 02:40:15,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324946944.0,1486397440.0,3498811392.0,26308919296.0,3072269.0,154258.0
13-04 02:40:16,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2325184512.0,1486397440.0,3501907968.0,26305585152.0,3843818.0,177281.0
13-04 02:40:17,0.250,0.250,99.416,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2325000192.0,1486397440.0,3504979968.0,26302697472.0,3269512.0,167268.0
13-04 02:40:18,0.417,0.167,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2325053440.0,1486397440.0,3508101120.0,26299523072.0,3429956.0,161865.0
13-04 02:40:19,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325544960.0,1486397440.0,3511005184.0,26296127488.0,3526242.0,167801.0
13-04 02:40:20,0.334,0.334,98.997,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2324893696.0,1486397440.0,3514388480.0,26293395456.0,3604961.0,176932.0
13-04 02:40:21,0.334,0.251,99.247,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,2325381120.0,1486397440.0,3517136896.0,26290159616.0,3299079.0,159148.0
13-04 02:40:22,0.500,0.167,99.249,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2325520384.0,1486397440.0,3520299008.0,26286858240.0,3541817.0,207118.0
13-04 02:40:23,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325708800.0,1486397440.0,3523411968.0,26283556864.0,3645522.0,182794.0
13-04 02:40:24,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2325696512.0,1486397440.0,3526250496.0,26280730624.0,3227774.0,155326.0
13-04 02:40:25,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2325819392.0,1486397440.0,3529523200.0,26277335040.0,3613959.0,177504.0
13-04 02:40:26,0.168,0.084,99.413,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,2326212608.0,1486397440.0,3532210176.0,26274254848.0,3152548.0,148062.0
13-04 02:40:27,0.167,0.251,99.415,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2325860352.0,1486397440.0,3535704064.0,26271113216.0,3742319.0,187403.0
13-04 02:40:28,2.254,0.167,97.412,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327302144.0,1486397440.0,3538579456.0,26266796032.0,3333551.0,167873.0
13-04 02:40:29,1.086,0.334,98.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2329280512.0,1486397440.0,3541807104.0,26261590016.0,3574934.0,179967.0
13-04 02:40:30,0.417,0.334,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2329423872.0,1486397440.0,3544870912.0,26258382848.0,3513414.0,187801.0
13-04 02:40:31,0.250,0.333,99.251,0.0,0.0,0.167,0.0,61440.0,0.0,10.0,2329378816.0,1486397440.0,3547963392.0,26255335424.0,3391035.0,179764.0
13-04 02:40:32,0.666,0.250,98.751,0.167,0.0,0.167,0.0,122880.0,0.0,9.0,2329382912.0,1486397440.0,3550855168.0,26252439552.0,3474116.0,184610.0
13-04 02:40:33,0.167,0.417,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2329432064.0,1486397440.0,3554099200.0,26249146368.0,3591535.0,170032.0
13-04 02:40:34,0.334,0.250,99.082,0.0,0.0,0.334,0.0,53248.0,0.0,4.0,2329657344.0,1486397440.0,3557240832.0,26245779456.0,3800554.0,167858.0
13-04 02:40:35,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2329415680.0,1486397440.0,3560148992.0,26243112960.0,2917163.0,125094.0
13-04 02:40:36,0.334,0.417,98.998,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2329890816.0,1486397440.0,3563552768.0,26239234048.0,3966108.0,175225.0
13-04 02:40:37,0.501,0.167,99.165,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,2329763840.0,1486397440.0,3566219264.0,26236694528.0,3182261.0,144072.0
13-04 02:40:38,0.417,0.250,98.831,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2329374720.0,1486397440.0,3569942528.0,26233360384.0,3666106.0,165727.0
13-04 02:40:39,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2329591808.0,1486397440.0,3572359168.0,26230726656.0,2816632.0,125470.0
13-04 02:40:40,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2329845760.0,1486397440.0,3575660544.0,26227171328.0,3993709.0,163347.0
13-04 02:40:41,0.335,0.251,99.163,0.0,0.0,0.251,0.0,96641024.0,0.0,97.0,2330177536.0,1486397440.0,3578380288.0,26224119808.0,3248294.0,154859.0
13-04 02:40:42,0.334,0.167,99.416,0.0,0.0,0.083,0.0,94208.0,0.0,8.0,2330329088.0,1486397440.0,3581403136.0,26220945408.0,3328676.0,157814.0
13-04 02:40:43,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2330140672.0,1486397440.0,3584987136.0,26217549824.0,3696732.0,174722.0
13-04 02:40:44,0.334,0.251,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2330349568.0,1486397440.0,3587698688.0,26214629376.0,3390680.0,159041.0
13-04 02:40:45,0.250,0.334,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2326659072.0,1486397440.0,3590975488.0,26215043072.0,3510649.0,159541.0
13-04 02:40:46,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326163456.0,1486397440.0,3594076160.0,26212438016.0,3283766.0,154402.0
13-04 02:40:47,0.418,0.251,98.997,0.0,0.0,0.334,0.0,57344.0,0.0,3.0,2326495232.0,1486397440.0,3597426688.0,26208755712.0,3833737.0,179227.0
13-04 02:40:48,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327187456.0,1486397440.0,3600035840.0,26205454336.0,3274431.0,161875.0
13-04 02:40:49,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326974464.0,1486397440.0,3603075072.0,26202628096.0,3439987.0,165051.0
13-04 02:40:50,0.334,0.251,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2326982656.0,1486397440.0,3606175744.0,26199519232.0,3183489.0,154106.0
13-04 02:40:51,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327048192.0,1486397440.0,3609411584.0,26196217856.0,3796062.0,174596.0
13-04 02:40:52,0.417,0.500,98.832,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2326216704.0,1486397440.0,3612151808.0,26194309120.0,3240499.0,186398.0
13-04 02:40:53,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2327035904.0,1486397440.0,3615518720.0,26190123008.0,3814014.0,174191.0
13-04 02:40:54,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327117824.0,1486397440.0,3618516992.0,26187042816.0,3304868.0,157713.0
13-04 02:40:55,0.583,0.333,99.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2326962176.0,1486397440.0,3621560320.0,26184155136.0,3516891.0,165562.0
13-04 02:40:56,0.083,0.167,99.583,0.083,0.0,0.083,0.0,45056.0,0.0,8.0,2327121920.0,1486397440.0,3622830080.0,26182725632.0,1470004.0,61367.0
13-04 02:40:57,0.166,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2326867968.0,1486397440.0,3623051264.0,26182758400.0,4881.0,5288.0
13-04 02:40:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326867968.0,1486397440.0,3623051264.0,26182758400.0,6382.0,6452.0
13-04 02:40:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326867968.0,1486397440.0,3623051264.0,26182758400.0,3036.0,2247.0
13-04 02:41:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326867968.0,1486397440.0,3623051264.0,26182758400.0,21029.0,20920.0
13-04 02:41:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2326867968.0,1486397440.0,3623051264.0,26182758400.0,3429.0,3297.0
13-04 02:41:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2326863872.0,1486397440.0,3623055360.0,26182758400.0,4443.0,5013.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327113728.0,1486397440.0,3623059456.0,26182504448.0,5772.0,7011.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327113728.0,1486397440.0,3623059456.0,26182504448.0,4788.0,4870.0
13-04 02:41:05,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327113728.0,1486397440.0,3623059456.0,26182504448.0,4639.0,4021.0
13-04 02:41:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,10.0,2327130112.0,1486397440.0,3623059456.0,26182488064.0,4190.0,3746.0
13-04 02:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2327130112.0,1486397440.0,3623059456.0,26182488064.0,4782.0,4462.0
13-04 02:41:08,0.083,0.0,99.584,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2327130112.0,1486397440.0,3623059456.0,26182488064.0,5124.0,5302.0
13-04 02:41:09,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327244800.0,1486397440.0,3625390080.0,26180042752.0,2589007.0,138540.0
13-04 02:41:10,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2327252992.0,1486397440.0,3628015616.0,26177409024.0,3019095.0,145898.0
13-04 02:41:11,0.584,0.167,98.915,0.0,0.0,0.334,0.0,52465664.0,0.0,52.0,2327158784.0,1486397440.0,3631316992.0,26174201856.0,3685486.0,170451.0
13-04 02:41:12,0.333,0.333,99.167,0.0,0.0,0.167,0.0,90112.0,0.0,8.0,2327187456.0,1486397440.0,3634888704.0,26170601472.0,3875223.0,159578.0
13-04 02:41:13,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2326802432.0,1486397440.0,3637907456.0,26167967744.0,3288314.0,164147.0
13-04 02:41:14,0.501,0.167,98.997,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2327535616.0,1486397440.0,3641389056.0,26163752960.0,4402025.0,186890.0
13-04 02:41:15,0.168,0.335,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327449600.0,1486397440.0,3644235776.0,26160992256.0,3200780.0,148174.0
13-04 02:41:16,0.500,0.500,98.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327478272.0,1486397440.0,3648491520.0,26156707840.0,4407624.0,190061.0
13-04 02:41:17,0.168,0.168,99.497,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2327486464.0,1486397440.0,3651530752.0,26153660416.0,3214880.0,153819.0
13-04 02:41:18,0.334,0.167,98.999,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2327429120.0,1486397440.0,3654819840.0,26150428672.0,3868493.0,174122.0
13-04 02:41:19,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327916544.0,1486397440.0,3657760768.0,26147000320.0,3533107.0,147276.0
13-04 02:41:20,0.250,0.334,99.165,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2327625728.0,1486397440.0,3661033472.0,26144018432.0,3419854.0,158318.0
13-04 02:41:21,1.424,0.503,97.906,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2358865920.0,1486397440.0,3664527360.0,26109284352.0,4217442.0,193236.0
13-04 02:41:22,1.920,0.918,96.912,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2330705920.0,1486397440.0,3667984384.0,26133987328.0,3626686.0,202337.0
13-04 02:41:23,0.419,0.168,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330431488.0,1486397440.0,3671142400.0,26131103744.0,3950045.0,195277.0
13-04 02:41:24,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2330431488.0,1486397440.0,3674157056.0,26128089088.0,3392755.0,161873.0
13-04 02:41:25,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330402816.0,1486397440.0,3677986816.0,26124288000.0,3949575.0,182978.0
13-04 02:41:26,0.418,0.167,99.080,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,2330759168.0,1486397440.0,3680870400.0,26121048064.0,3637006.0,172645.0
13-04 02:41:27,0.334,0.334,99.249,0.0,0.0,0.083,0.0,86016.0,0.0,5.0,2330533888.0,1486397440.0,3684839424.0,26117304320.0,3950248.0,197273.0
13-04 02:41:28,0.417,0.083,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2331017216.0,1486397440.0,3687657472.0,26114002944.0,3612526.0,190031.0
13-04 02:41:29,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2330664960.0,1486397440.0,3691311104.0,26110701568.0,3768889.0,185578.0
13-04 02:41:30,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330677248.0,1486397440.0,3694632960.0,26107367424.0,3691158.0,176571.0
13-04 02:41:31,0.250,0.417,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2330910720.0,1486397440.0,3697414144.0,26104352768.0,3561089.0,169691.0
13-04 02:41:32,0.418,0.167,99.247,0.167,0.0,0.0,0.0,106496.0,0.0,11.0,2331328512.0,1486397440.0,3700719616.0,26100629504.0,3980438.0,201455.0
13-04 02:41:33,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330869760.0,1486397440.0,3704336384.0,26097471488.0,3743661.0,184834.0
13-04 02:41:34,0.503,0.168,99.246,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2331115520.0,1486397440.0,3707994112.0,26093568000.0,3957138.0,196846.0
13-04 02:41:35,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331324416.0,1486397440.0,3710705664.0,26090647552.0,3442211.0,174463.0
13-04 02:41:36,0.418,0.251,98.914,0.0,0.0,0.418,0.0,45056.0,0.0,2.0,2331308032.0,1486397440.0,3714310144.0,26087059456.0,4041894.0,199056.0
13-04 02:41:37,0.418,0.251,99.165,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2331336704.0,1486397440.0,3717709824.0,26083631104.0,3522222.0,165497.0
13-04 02:41:38,1.087,0.418,97.993,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2344157184.0,1486397440.0,3720687616.0,26067832832.0,3816044.0,185747.0
13-04 02:41:39,5.365,1.425,93.127,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336739328.0,1486397440.0,3717951488.0,26077986816.0,3701032.0,211167.0
13-04 02:41:40,5.774,1.255,92.720,0.167,0.0,0.084,0.0,0.0,0.0,0.0,2333478912.0,1486397440.0,3721183232.0,26078015488.0,3590211.0,193568.0
13-04 02:41:41,0.335,0.419,99.079,0.084,0.0,0.084,0.0,99844096.0,0.0,110.0,2331684864.0,1486397440.0,3724632064.0,26076360704.0,4015963.0,189486.0
13-04 02:41:42,0.335,0.084,99.582,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2331725824.0,1486397440.0,3728277504.0,26072674304.0,3863518.0,192272.0
13-04 02:41:43,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2331873280.0,1486397440.0,3731230720.0,26069573632.0,3520847.0,172591.0
13-04 02:41:44,0.500,0.500,98.585,0.167,0.0,0.250,0.0,94208.0,0.0,2.0,2331910144.0,1486397440.0,3734368256.0,26066399232.0,3760448.0,176377.0
13-04 02:41:45,3.010,1.087,95.485,0.167,0.0,0.251,0.0,0.0,0.0,0.0,2334044160.0,1486397440.0,3737784320.0,26060849152.0,3708941.0,195409.0
13-04 02:41:46,5.760,1.419,92.321,0.334,0.0,0.167,0.0,0.0,0.0,0.0,2335043584.0,1486397440.0,3740778496.0,26056855552.0,3835025.0,218570.0
13-04 02:41:47,0.670,0.084,98.911,0.168,0.0,0.168,0.0,69632.0,0.0,5.0,2333065216.0,1486397440.0,3744382976.0,26055229440.0,3529526.0,172025.0
13-04 02:41:48,0.503,0.084,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333528064.0,1486397440.0,3747680256.0,26051469312.0,3785478.0,174870.0
13-04 02:41:49,0.501,0.251,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2333741056.0,1486397440.0,3751055360.0,26047881216.0,3812563.0,180658.0
13-04 02:41:50,3.342,0.668,95.739,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2337169408.0,1486397440.0,3754024960.0,26041483264.0,3877652.0,213092.0
13-04 02:41:51,3.759,0.501,94.987,0.668,0.0,0.084,0.0,98304.0,0.0,6.0,2365149184.0,1486397440.0,3757867008.0,26009661440.0,3891734.0,206200.0
13-04 02:41:52,0.751,0.250,98.666,0.0,0.0,0.334,0.0,94208.0,0.0,5.0,2365661184.0,1486397440.0,3760717824.0,26006298624.0,3552693.0,197132.0
13-04 02:41:53,1.508,0.251,97.822,0.335,0.0,0.084,0.0,98304.0,0.0,6.0,2367795200.0,1486397440.0,3764363264.0,26000519168.0,3841654.0,173399.0
13-04 02:41:54,0.334,0.501,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2368471040.0,1486397440.0,3767607296.0,25996599296.0,3643434.0,180328.0
13-04 02:41:55,0.167,0.418,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2368135168.0,1486397440.0,3770896384.0,25993646080.0,3621517.0,178184.0
13-04 02:41:56,0.251,0.168,99.330,0.0,0.0,0.251,0.0,24576.0,0.0,3.0,2368589824.0,1486397440.0,3774124032.0,25989963776.0,3878029.0,187702.0
13-04 02:41:57,0.251,0.251,99.415,0.0,0.0,0.084,0.0,94208.0,0.0,5.0,2368507904.0,1486397440.0,3777323008.0,25986846720.0,3530471.0,183741.0
13-04 02:41:58,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2368942080.0,1486397440.0,3780538368.0,25983197184.0,3964991.0,201025.0
13-04 02:41:59,0.335,0.251,99.079,0.084,0.0,0.251,0.0,49152.0,0.0,2.0,2368811008.0,1486397440.0,3784003584.0,25979863040.0,3635623.0,179932.0
13-04 02:42:00,0.753,0.084,98.662,0.334,0.0,0.167,0.0,69632.0,0.0,14.0,2369945600.0,1486397440.0,3787280384.0,25975451648.0,3813437.0,193582.0
13-04 02:42:01,0.251,0.335,99.246,0.0,0.0,0.168,0.0,16384.0,0.0,8.0,2370633728.0,1486397440.0,3790782464.0,25971261440.0,3836077.0,198534.0
13-04 02:42:02,0.334,0.418,99.247,0.0,0.0,0.0,0.0,102400.0,0.0,21.0,2370793472.0,1486397440.0,3793670144.0,25968214016.0,3615910.0,190379.0
13-04 02:42:03,0.417,0.501,98.831,0.0,0.0,0.250,0.0,32768.0,0.0,16.0,2372284416.0,1486397440.0,3797438464.0,25962954752.0,4033014.0,194755.0
13-04 02:42:04,0.418,0.418,98.997,0.0,0.0,0.167,0.0,32768.0,0.0,16.0,2372493312.0,1486397440.0,3800256512.0,25959927808.0,3547754.0,168891.0
13-04 02:42:05,0.418,0.418,98.746,0.251,0.0,0.167,0.0,49152.0,0.0,10.0,2372157440.0,1486397440.0,3803987968.0,25956532224.0,3792724.0,190179.0
13-04 02:42:06,0.503,0.251,99.079,0.0,0.0,0.168,0.0,49152.0,0.0,16.0,2372894720.0,1486397440.0,3806932992.0,25952849920.0,3705342.0,188603.0
13-04 02:42:07,0.668,0.334,98.830,0.0,0.0,0.167,0.0,114688.0,0.0,21.0,2372812800.0,1486397440.0,3810127872.0,25949736960.0,3655455.0,188091.0
13-04 02:42:08,0.501,0.501,98.915,0.0,0.0,0.083,0.0,118784.0,0.0,32.0,2370973696.0,1486397440.0,3814006784.0,25947697152.0,4020469.0,200607.0
13-04 02:42:09,0.418,0.251,98.997,0.084,0.0,0.251,0.0,16384.0,0.0,8.0,2370998272.0,1486397440.0,3817021440.0,25944657920.0,3501430.0,175410.0
13-04 02:42:10,0.921,0.335,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2370781184.0,1486397440.0,3820761088.0,25941135360.0,4021478.0,191087.0
13-04 02:42:11,0.418,0.418,98.829,0.167,0.0,0.167,0.0,98971648.0,0.0,109.0,2370609152.0,1486397440.0,3823853568.0,25938214912.0,3355150.0,160891.0
13-04 02:42:12,0.419,0.168,99.246,0.0,0.0,0.168,0.0,110592.0,0.0,9.0,2371780608.0,1486397440.0,3826794496.0,25934102528.0,3857067.0,187556.0
13-04 02:42:13,0.335,0.251,99.246,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2372132864.0,1486397440.0,3830206464.0,25930338304.0,3886738.0,182970.0
13-04 02:42:14,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2371694592.0,1486397440.0,3833913344.0,25927069696.0,3765149.0,175583.0
13-04 02:42:15,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2371792896.0,1486397440.0,3837337600.0,25923547136.0,3842131.0,196340.0
13-04 02:42:16,0.417,0.167,99.166,0.0,0.0,0.250,0.0,57344.0,0.0,13.0,2372386816.0,1486397440.0,3840266240.0,25920024576.0,3756538.0,194624.0
13-04 02:42:17,0.251,0.167,99.332,0.167,0.0,0.084,0.0,94208.0,0.0,7.0,2372464640.0,1486397440.0,3843649536.0,25916563456.0,3679026.0,184507.0
13-04 02:42:18,0.502,0.167,98.745,0.502,0.0,0.084,0.0,106496.0,0.0,14.0,2373140480.0,1486397440.0,3846688768.0,25912848384.0,3425576.0,265232.0
13-04 02:42:19,0.334,0.250,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2373464064.0,1486397440.0,3849031680.0,25910181888.0,2845947.0,138360.0
13-04 02:42:20,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2373390336.0,1486397440.0,3851771904.0,25907515392.0,2672144.0,133328.0
13-04 02:42:21,0.334,0.334,98.999,0.0,0.0,0.334,0.0,36864.0,0.0,2.0,2373718016.0,1486397440.0,3854336000.0,25904623616.0,3409649.0,161209.0
13-04 02:42:22,0.751,0.668,97.997,0.501,0.0,0.083,0.0,180224.0,0.0,21.0,2374062080.0,1486397440.0,3859353600.0,25899261952.0,5133477.0,270786.0
13-04 02:42:23,0.419,0.336,98.909,0.252,0.0,0.084,0.0,73728.0,0.0,14.0,2379423744.0,1486397440.0,3862818816.0,25890435072.0,4127806.0,241431.0
13-04 02:42:24,0.749,0.333,98.002,0.583,0.0,0.333,0.0,77824.0,0.0,12.0,2379636736.0,1486397440.0,3866730496.0,25886310400.0,4467194.0,241078.0
13-04 02:42:25,0.503,0.335,98.491,0.503,0.0,0.168,0.0,81920.0,0.0,14.0,2380398592.0,1486397440.0,3870318592.0,25881960448.0,3931025.0,230307.0
13-04 02:42:26,0.502,0.586,98.577,0.251,0.0,0.084,0.0,69632.0,0.0,15.0,2382094336.0,1486397440.0,3873353728.0,25877229568.0,3891079.0,256990.0
13-04 02:42:27,0.251,0.251,98.912,0.418,0.0,0.167,0.0,159744.0,0.0,15.0,2382897152.0,1486397440.0,3876675584.0,25873104896.0,3554034.0,216627.0
13-04 02:42:28,0.418,0.334,98.495,0.502,0.0,0.251,0.0,98304.0,0.0,15.0,2383495168.0,1486397440.0,3879919616.0,25869262848.0,3800776.0,223395.0
13-04 02:42:29,0.501,0.417,98.331,0.501,0.0,0.250,0.0,81920.0,0.0,14.0,2384244736.0,1486397440.0,3883614208.0,25864818688.0,3881351.0,224532.0
13-04 02:42:30,0.501,0.418,98.747,0.167,0.0,0.167,0.0,53248.0,0.0,11.0,2384732160.0,1486397440.0,3886903296.0,25861042176.0,3872919.0,223350.0
13-04 02:42:31,0.334,0.334,98.413,0.585,0.0,0.334,0.0,102400.0,0.0,15.0,2385551360.0,1486397440.0,3890053120.0,25857073152.0,3585577.0,213781.0
13-04 02:42:32,0.419,0.335,98.576,0.586,0.0,0.084,0.0,167936.0,0.0,18.0,2386862080.0,1486397440.0,3893575680.0,25852239872.0,3909470.0,238409.0
13-04 02:42:33,0.335,0.335,98.912,0.167,0.0,0.251,0.0,65536.0,0.0,17.0,2387537920.0,1486397440.0,3896922112.0,25848217600.0,3789791.0,217689.0
13-04 02:42:34,0.502,0.251,98.579,0.418,0.0,0.251,0.0,147456.0,0.0,18.0,2388164608.0,1486397440.0,3900297216.0,25844215808.0,3855741.0,221045.0
13-04 02:42:35,0.335,0.418,98.494,0.586,0.0,0.167,0.0,98304.0,0.0,13.0,2389790720.0,1486397440.0,3903176704.0,25839710208.0,3651903.0,215155.0
13-04 02:42:36,0.584,0.250,98.664,0.250,0.0,0.250,0.0,86016.0,0.0,18.0,2390372352.0,1486397440.0,3906785280.0,25835520000.0,3881383.0,217199.0
13-04 02:42:37,0.418,0.251,98.746,0.334,0.0,0.251,0.0,126976.0,0.0,17.0,2391113728.0,1486397440.0,3909726208.0,25831837696.0,3674886.0,220211.0
13-04 02:42:38,0.335,0.335,98.491,0.671,0.0,0.168,0.0,110592.0,0.0,19.0,2391801856.0,1486397440.0,3913388032.0,25827487744.0,3840065.0,229525.0
13-04 02:42:39,0.668,0.334,98.247,0.584,0.0,0.167,0.0,106496.0,0.0,17.0,2392522752.0,1486397440.0,3916316672.0,25823838208.0,3646972.0,213327.0
13-04 02:42:40,0.335,0.251,98.995,0.168,0.0,0.251,0.0,65536.0,0.0,17.0,2393812992.0,1486397440.0,3919630336.0,25819234304.0,3714658.0,218312.0
13-04 02:42:41,0.335,0.251,98.491,0.587,0.0,0.335,0.0,99610624.0,0.0,110.0,2394808320.0,1486397440.0,3923079168.0,25814790144.0,4037183.0,225660.0
13-04 02:42:42,0.501,0.167,97.830,1.252,0.0,0.250,0.0,204800.0,0.0,23.0,2390138880.0,1486397440.0,3926319104.0,25816219648.0,3784518.0,353180.0
13-04 02:42:43,0.168,0.168,99.162,0.251,0.0,0.251,0.0,102400.0,0.0,23.0,2390192128.0,1486397440.0,3929821184.0,25812664320.0,3855301.0,217577.0
13-04 02:42:44,0.251,0.502,98.410,0.586,0.0,0.251,0.0,102400.0,0.0,15.0,2390851584.0,1486397440.0,3932860416.0,25808965632.0,3497847.0,212863.0
13-04 02:42:45,0.251,0.335,98.494,0.586,0.0,0.335,0.0,106496.0,0.0,17.0,2391408640.0,1486397440.0,3936366592.0,25804902400.0,3919515.0,221758.0
13-04 02:42:46,0.418,0.335,98.410,0.669,0.0,0.167,0.0,131072.0,0.0,20.0,2392084480.0,1486397440.0,3939975168.0,25800617984.0,3842177.0,213682.0
13-04 02:42:47,0.418,0.334,98.997,0.167,0.0,0.084,0.0,163840.0,0.0,25.0,2392309760.0,1486397440.0,3943211008.0,25797156864.0,3923062.0,249837.0
13-04 02:42:48,0.418,0.167,98.494,0.753,0.0,0.167,0.0,114688.0,0.0,21.0,2393624576.0,1486397440.0,3946561536.0,25792491520.0,3861575.0,217386.0
13-04 02:42:49,0.419,0.251,98.659,0.587,0.0,0.084,0.0,106496.0,0.0,17.0,2393931776.0,1486397440.0,3949654016.0,25789091840.0,3292377.0,199197.0
13-04 02:42:50,0.583,0.416,98.168,0.500,0.0,0.333,0.0,86016.0,0.0,18.0,2394411008.0,1486397440.0,3952984064.0,25785282560.0,4077646.0,234924.0
13-04 02:42:51,0.418,0.334,98.411,0.585,0.0,0.251,0.0,159744.0,0.0,28.0,2395004928.0,1486397440.0,3956482048.0,25781190656.0,3731284.0,221266.0
13-04 02:42:52,0.669,0.335,98.159,0.753,0.0,0.084,0.0,192512.0,0.0,22.0,2397130752.0,1486397440.0,3959201792.0,25776345088.0,3616776.0,239650.0
13-04 02:42:53,0.501,0.334,98.414,0.501,0.0,0.250,0.0,77824.0,0.0,14.0,2398031872.0,1486397440.0,3962724352.0,25771921408.0,3940843.0,236342.0
13-04 02:42:54,0.501,0.418,98.246,0.501,0.0,0.334,0.0,81920.0,0.0,14.0,2398654464.0,1486397440.0,3966291968.0,25767731200.0,3811133.0,222293.0
13-04 02:42:55,0.419,0.251,98.324,0.754,0.0,0.251,0.0,106496.0,0.0,17.0,2399817728.0,1486397440.0,3969290240.0,25763569664.0,3785952.0,227632.0
13-04 02:42:56,0.751,0.334,97.997,0.751,0.0,0.167,0.0,126976.0,0.0,18.0,2401710080.0,1486397440.0,3973013504.0,25757954048.0,3854778.0,232775.0
13-04 02:42:57,0.583,0.333,98.583,0.250,0.0,0.250,0.0,139264.0,0.0,24.0,2403311616.0,1486397440.0,3976015872.0,25753350144.0,3737448.0,226596.0
13-04 02:42:58,0.417,0.334,98.082,0.751,0.0,0.417,0.0,106496.0,0.0,17.0,2403512320.0,1486397440.0,3979370496.0,25749794816.0,3671742.0,226686.0
13-04 02:42:59,0.502,0.502,98.244,0.753,0.0,0.0,0.0,106496.0,0.0,17.0,2404343808.0,1486397440.0,3983204352.0,25745129472.0,3972535.0,217397.0
13-04 02:43:00,0.417,0.334,98.331,0.584,0.0,0.334,0.0,90112.0,0.0,20.0,2405011456.0,1486397440.0,3986124800.0,25741541376.0,3637813.0,217771.0
13-04 02:43:01,0.334,0.501,98.164,0.835,0.0,0.167,0.0,94208.0,0.0,11.0,2405810176.0,1486397440.0,3989200896.0,25737666560.0,3614976.0,215694.0
13-04 02:43:02,0.418,0.501,98.246,0.752,0.0,0.084,0.0,176128.0,0.0,22.0,2406305792.0,1486397440.0,3992797184.0,25733574656.0,3672433.0,204391.0
13-04 02:43:03,0.168,0.336,98.489,0.756,0.0,0.252,0.0,110592.0,0.0,19.0,2407411712.0,1486397440.0,3996008448.0,25729257472.0,4068840.0,236393.0
13-04 02:43:04,0.251,0.585,98.579,0.418,0.0,0.167,0.0,98304.0,0.0,24.0,2408370176.0,1486397440.0,3999399936.0,25724907520.0,3852669.0,213713.0
13-04 02:43:05,0.334,0.501,98.246,0.668,0.0,0.251,0.0,110592.0,0.0,19.0,2408488960.0,1486397440.0,4002930688.0,25721257984.0,3918922.0,231869.0
13-04 02:43:06,0.418,0.251,98.328,0.669,0.0,0.334,0.0,135168.0,0.0,22.0,2409107456.0,1486397440.0,4006408192.0,25717161984.0,3625437.0,213649.0
13-04 02:43:07,0.584,0.417,98.249,0.417,0.0,0.334,0.0,172032.0,0.0,29.0,2410278912.0,1486397440.0,4009140224.0,25713258496.0,3557591.0,205002.0
13-04 02:43:08,0.588,0.168,98.573,0.588,0.0,0.084,0.0,110592.0,0.0,19.0,2411524096.0,1486397440.0,4012593152.0,25708560384.0,3612082.0,203229.0
13-04 02:43:09,0.333,0.416,98.502,0.582,0.0,0.166,0.0,114688.0,0.0,21.0,2412806144.0,1486397440.0,4014342144.0,25705529344.0,2217836.0,119035.0
13-04 02:43:10,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,24.0,2413223936.0,1486397440.0,4014559232.0,25704894464.0,39516.0,44003.0
13-04 02:43:11,0.167,0.167,99.083,0.584,0.0,0.0,0.0,93278208.0,0.0,109.0,2413973504.0,1486401536.0,4014567424.0,25704132608.0,41429.0,42915.0
13-04 02:43:12,0.250,0.250,98.834,0.666,0.0,0.0,0.0,212992.0,0.0,29.0,2415370240.0,1486401536.0,4014583808.0,25702719488.0,42933.0,47691.0
13-04 02:43:13,0.083,0.083,99.165,0.668,0.0,0.0,0.0,114688.0,0.0,21.0,2415722496.0,1486401536.0,4014596096.0,25702354944.0,40058.0,42320.0
13-04 02:43:14,0.167,0.167,99.251,0.416,0.0,0.0,0.0,94208.0,0.0,22.0,2416472064.0,1486401536.0,4014608384.0,25701593088.0,39897.0,43284.0
13-04 02:43:15,0.083,0.167,99.166,0.584,0.0,0.0,0.0,106496.0,0.0,17.0,2416971776.0,1486401536.0,4014616576.0,25701085184.0,40142.0,42457.0
13-04 02:43:16,0.167,0.083,99.084,0.666,0.0,0.0,0.0,122880.0,0.0,23.0,2417213440.0,1486401536.0,4014628864.0,25700831232.0,38660.0,42376.0
13-04 02:43:17,0.167,0.083,99.333,0.417,0.0,0.0,0.0,151552.0,0.0,23.0,2418089984.0,1486401536.0,4014641152.0,25699942400.0,39846.0,43519.0
13-04 02:43:18,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,24.0,2418716672.0,1486401536.0,4014649344.0,25699307520.0,37943.0,40441.0
13-04 02:43:19,0.083,0.167,99.083,0.667,0.0,0.0,0.0,110592.0,0.0,19.0,2419339264.0,1486401536.0,4014661632.0,25698672640.0,40514.0,43024.0
13-04 02:43:20,0.250,0.0,99.250,0.417,0.0,0.083,0.0,86016.0,0.0,18.0,2419957760.0,1486401536.0,4014678016.0,25698037760.0,38512.0,43281.0
13-04 02:43:21,0.250,0.083,99.166,0.500,0.0,0.0,0.0,135168.0,0.0,22.0,2420965376.0,1486401536.0,4014686208.0,25697021952.0,42246.0,45855.0
13-04 02:43:22,0.083,0.0,99.249,0.668,0.0,0.0,0.0,192512.0,0.0,27.0,2421841920.0,1486401536.0,4014698496.0,25696133120.0,57012.0,59595.0
13-04 02:43:23,0.167,0.083,98.999,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,2422464512.0,1486401536.0,4014710784.0,25695498240.0,39126.0,41895.0
13-04 02:43:24,0.250,0.0,99.167,0.583,0.0,0.0,0.0,98304.0,0.0,24.0,2422706176.0,1486401536.0,4014723072.0,25695244288.0,40203.0,44229.0
13-04 02:43:25,0.167,0.167,98.999,0.667,0.0,0.0,0.0,114688.0,0.0,21.0,2423713792.0,1486401536.0,4014731264.0,25694228480.0,38975.0,41514.0
13-04 02:43:26,0.167,0.083,99.001,0.749,0.0,0.0,0.0,163840.0,0.0,30.0,2424336384.0,1486401536.0,4014743552.0,25693593600.0,41157.0,43631.0
13-04 02:43:27,3.164,0.167,96.087,0.583,0.0,0.0,0.0,159744.0,0.0,25.0,2440196096.0,1486401536.0,4014755840.0,25677721600.0,58594.0,63665.0
13-04 02:43:28,8.681,0.083,90.568,0.668,0.0,0.0,0.0,114688.0,0.0,21.0,2453008384.0,1486401536.0,4014768128.0,25664897024.0,41680.0,45313.0
13-04 02:43:29,8.333,0.083,90.750,0.833,0.0,0.0,0.0,114688.0,0.0,21.0,2454007808.0,1486401536.0,4014784512.0,25663881216.0,40216.0,43016.0
13-04 02:43:30,8.500,0.083,90.667,0.750,0.0,0.0,0.0,114688.0,0.0,21.0,2458820608.0,1486401536.0,4014796800.0,25659056128.0,40151.0,42640.0
13-04 02:43:31,1.252,0.0,98.164,0.584,0.0,0.0,0.0,98304.0,0.0,24.0,2457284608.0,1486401536.0,4014809088.0,25660579840.0,41570.0,45043.0
13-04 02:43:32,0.250,0.250,98.750,0.750,0.0,0.0,0.0,184320.0,0.0,26.0,2458705920.0,1486401536.0,4014817280.0,25659150336.0,39908.0,42137.0
13-04 02:43:33,0.167,0.083,98.999,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,2459295744.0,1486401536.0,4014829568.0,25658548224.0,39855.0,42057.0
13-04 02:43:34,0.417,0.250,98.748,0.501,0.0,0.083,0.0,159744.0,0.0,24.0,2459975680.0,1486401536.0,4016627712.0,25656070144.0,2423155.0,167245.0
13-04 02:43:35,0.334,0.251,98.579,0.669,0.0,0.167,0.0,118784.0,0.0,23.0,2460295168.0,1486401536.0,4019924992.0,25652453376.0,3352009.0,199118.0
13-04 02:43:36,0.417,0.334,98.497,0.501,0.0,0.250,0.0,147456.0,0.0,28.0,2460606464.0,1486401536.0,4022505472.0,25649561600.0,3194182.0,183719.0
13-04 02:43:37,0.334,0.334,98.663,0.418,0.0,0.251,0.0,163840.0,0.0,29.0,2461831168.0,1486401536.0,4026167296.0,25644675072.0,4083584.0,253254.0
13-04 02:43:38,0.251,0.334,98.329,0.668,0.0,0.418,0.0,118784.0,0.0,23.0,2462146560.0,1486401536.0,4030263296.0,25640263680.0,4473206.0,229444.0
13-04 02:43:39,0.418,0.251,98.413,0.585,0.0,0.334,0.0,118784.0,0.0,23.0,2463105024.0,1486401536.0,4033273856.0,25636294656.0,3522427.0,192977.0
13-04 02:43:40,0.335,0.251,98.910,0.335,0.0,0.168,0.0,90112.0,0.0,20.0,2463363072.0,1486401536.0,4036665344.0,25632645120.0,3926589.0,218654.0
13-04 02:43:41,0.335,0.251,98.743,0.419,0.0,0.251,0.0,23719936.0,0.0,45.0,2463764480.0,1486401536.0,4040359936.0,25628549120.0,4119066.0,226447.0
13-04 02:43:42,0.500,0.250,98.332,0.584,0.0,0.334,0.0,217088.0,0.0,29.0,2464428032.0,1486401536.0,4043923456.0,25624322048.0,4026296.0,231439.0
13-04 02:43:43,0.334,0.251,98.495,0.669,0.0,0.251,0.0,118784.0,0.0,23.0,2465558528.0,1486401536.0,4047458304.0,25619656704.0,3961827.0,234234.0
13-04 02:43:44,0.250,0.250,98.915,0.501,0.0,0.083,0.0,106496.0,0.0,28.0,2466222080.0,1486401536.0,4050857984.0,25615593472.0,4044068.0,247460.0
13-04 02:43:45,0.334,0.334,98.664,0.584,0.0,0.083,0.0,122880.0,0.0,25.0,2467233792.0,1486401536.0,4054704128.0,25610735616.0,4216478.0,253799.0
13-04 02:43:46,0.168,0.335,98.744,0.586,0.0,0.168,0.0,122880.0,0.0,25.0,2467663872.0,1486401536.0,4058304512.0,25606705152.0,4005400.0,228569.0
13-04 02:43:47,0.334,0.334,98.332,0.667,0.0,0.334,0.0,200704.0,0.0,30.0,2468618240.0,1486401536.0,4061667328.0,25602387968.0,3964703.0,243588.0
13-04 02:43:48,0.251,0.168,98.910,0.419,0.0,0.251,0.0,98304.0,0.0,24.0,2469089280.0,1486401536.0,4065419264.0,25598164992.0,4179682.0,240249.0
13-04 02:43:49,0.418,0.335,98.243,0.669,0.0,0.335,0.0,114688.0,0.0,21.0,2470166528.0,1486401536.0,4068753408.0,25593753600.0,4099037.0,233231.0
13-04 02:43:50,0.336,0.168,98.826,0.503,0.0,0.168,0.0,90112.0,0.0,20.0,2470842368.0,1486401536.0,4072681472.0,25589149696.0,4165055.0,230767.0
13-04 02:43:51,0.417,0.417,98.247,0.668,0.0,0.250,0.0,106496.0,0.0,17.0,2471571456.0,1486401536.0,4076081152.0,25585020928.0,3931468.0,222273.0
13-04 02:43:52,0.417,0.417,98.247,0.751,0.0,0.167,0.0,200704.0,0.0,28.0,2472382464.0,1486401536.0,4079378432.0,25580912640.0,3869932.0,248805.0
13-04 02:43:53,0.923,0.252,98.070,0.671,0.0,0.084,0.0,139264.0,0.0,25.0,2473627648.0,1486401536.0,4082819072.0,25576226816.0,4242454.0,247770.0
13-04 02:43:54,0.336,0.252,98.826,0.503,0.0,0.084,0.0,90112.0,0.0,20.0,2474450944.0,1486401536.0,4086349824.0,25571872768.0,3961461.0,229985.0
13-04 02:43:55,0.166,0.083,98.918,0.832,0.0,0.0,0.0,114688.0,0.0,21.0,2474627072.0,1486401536.0,4086767616.0,25571278848.0,39779.0,42501.0
13-04 02:43:56,0.167,0.250,98.917,0.667,0.0,0.0,0.0,159744.0,0.0,25.0,2475503616.0,1486401536.0,4086779904.0,25570390016.0,68036.0,49429.0
13-04 02:43:57,0.334,0.167,98.581,0.835,0.0,0.083,0.0,204800.0,0.0,31.0,2476441600.0,1486401536.0,4089180160.0,25567051776.0,3105208.0,195117.0
13-04 02:43:58,0.168,0.335,99.078,0.251,0.0,0.168,0.0,86016.0,0.0,27.0,2476601344.0,1486401536.0,4093046784.0,25563025408.0,3906110.0,221444.0
13-04 02:43:59,0.417,0.501,98.247,0.751,0.0,0.083,0.0,118784.0,0.0,23.0,2477219840.0,1486401536.0,4096016384.0,25559437312.0,3394619.0,199823.0
13-04 02:44:00,0.501,0.334,98.079,0.752,0.0,0.334,0.0,126976.0,0.0,27.0,2478501888.0,1486401536.0,4101558272.0,25552613376.0,6208439.0,245548.0
13-04 02:44:01,0.502,0.502,98.243,0.502,0.0,0.251,0.0,135168.0,0.0,33.0,2479026176.0,1486401536.0,4107862016.0,25545785344.0,7073682.0,299780.0
13-04 02:44:02,0.334,0.251,98.246,0.752,0.0,0.418,0.0,200704.0,0.0,26.0,2480074752.0,1486401536.0,4112146432.0,25540452352.0,5221169.0,225726.0
13-04 02:44:03,0.419,0.251,98.325,0.838,0.0,0.168,0.0,126976.0,0.0,27.0,2480467968.0,1486401536.0,4117147648.0,25535057920.0,5147298.0,229806.0
13-04 02:44:04,0.669,0.251,98.161,0.753,0.0,0.167,0.0,126976.0,0.0,27.0,2481139712.0,1486401536.0,4121300992.0,25530232832.0,4733991.0,232393.0
13-04 02:44:05,0.335,0.335,98.660,0.419,0.0,0.251,0.0,106496.0,0.0,28.0,2482274304.0,1486401536.0,4125085696.0,25525313536.0,4406492.0,221144.0
13-04 02:44:06,0.334,0.585,98.079,0.835,0.0,0.167,0.0,139264.0,0.0,24.0,2482388992.0,1486401536.0,4128845824.0,25521438720.0,4413651.0,236172.0
13-04 02:44:07,0.667,0.250,98.082,0.584,0.0,0.417,0.0,200704.0,0.0,36.0,2482954240.0,1486401536.0,4132786176.0,25516933120.0,4293271.0,237290.0
13-04 02:44:08,0.251,0.418,98.661,0.418,0.0,0.251,0.0,106496.0,0.0,28.0,2484199424.0,1486401536.0,4136083456.0,25512390656.0,3931510.0,218267.0
13-04 02:44:09,0.336,0.336,98.658,0.587,0.0,0.084,0.0,126976.0,0.0,27.0,2484789248.0,1486401536.0,4139745280.0,25508139008.0,4048535.0,227900.0
13-04 02:44:10,0.419,0.084,98.826,0.419,0.0,0.252,0.0,106496.0,0.0,28.0,2485325824.0,1486401536.0,4143525888.0,25503821824.0,4125179.0,233559.0
13-04 02:44:11,0.336,0.252,98.824,0.504,0.0,0.084,0.0,106319872.0,0.0,129.0,2486747136.0,1486401536.0,4146642944.0,25499283456.0,3963182.0,225802.0
13-04 02:44:12,0.585,0.251,98.329,0.585,0.0,0.251,0.0,229376.0,0.0,31.0,2487803904.0,1486401536.0,4150304768.0,25494564864.0,3897430.0,220466.0
13-04 02:44:13,0.419,0.503,98.409,0.586,0.0,0.084,0.0,122880.0,0.0,25.0,2488565760.0,1486401536.0,4153851904.0,25490255872.0,4129546.0,226925.0
13-04 02:44:14,0.501,0.250,98.497,0.501,0.0,0.250,0.0,110592.0,0.0,30.0,2489352192.0,1486401536.0,4157415424.0,25485905920.0,3967385.0,237024.0
13-04 02:44:15,0.251,0.251,98.826,0.503,0.0,0.168,0.0,122880.0,0.0,25.0,2489942016.0,1486401536.0,4160983040.0,25481748480.0,4243496.0,230357.0
13-04 02:44:16,0.251,0.418,98.413,0.668,0.0,0.251,0.0,126976.0,0.0,27.0,2490589184.0,1486401536.0,4164210688.0,25477873664.0,3705090.0,201889.0
13-04 02:44:17,0.502,0.334,98.411,0.669,0.0,0.084,0.0,208896.0,0.0,34.0,2490707968.0,1486401536.0,4168282112.0,25473683456.0,4273903.0,230301.0
13-04 02:44:18,0.251,0.335,98.743,0.419,0.0,0.251,0.0,110592.0,0.0,30.0,2491613184.0,1486401536.0,4172042240.0,25469018112.0,4257670.0,236815.0
13-04 02:44:19,0.418,0.335,98.410,0.669,0.0,0.167,0.0,135168.0,0.0,31.0,2492678144.0,1486401536.0,4175388672.0,25464606720.0,3787115.0,226697.0
13-04 02:44:20,0.335,0.335,98.492,0.670,0.0,0.168,0.0,126976.0,0.0,27.0,2493448192.0,1486401536.0,4178587648.0,25460637696.0,3928155.0,222378.0
13-04 02:44:21,0.335,0.168,98.994,0.419,0.0,0.084,0.0,114688.0,0.0,23.0,2493857792.0,1486401536.0,4182179840.0,25456635904.0,3716985.0,212398.0
13-04 02:44:22,0.582,0.499,98.005,0.665,0.0,0.249,0.0,196608.0,0.0,30.0,2494308352.0,1486401536.0,4186329088.0,25452036096.0,4619685.0,256268.0
13-04 02:44:23,0.335,0.335,98.492,0.670,0.0,0.168,0.0,118784.0,0.0,23.0,2495352832.0,1486401536.0,4189253632.0,25448067072.0,3823303.0,223278.0
13-04 02:44:24,0.418,0.334,98.413,0.668,0.0,0.167,0.0,126976.0,0.0,27.0,2495877120.0,1486401536.0,4193013760.0,25443782656.0,3933163.0,215344.0
13-04 02:44:25,0.335,0.335,98.575,0.503,0.0,0.251,0.0,98304.0,0.0,24.0,2496897024.0,1486401536.0,4196818944.0,25438957568.0,4289063.0,241213.0
13-04 02:44:26,0.501,0.334,98.246,0.752,0.0,0.167,0.0,147456.0,0.0,31.0,2497327104.0,1486401536.0,4200484864.0,25434861568.0,4390847.0,248968.0
13-04 02:44:27,0.250,0.334,98.331,0.751,0.0,0.334,0.0,208896.0,0.0,32.0,2498093056.0,1486401536.0,4203876352.0,25430704128.0,3533868.0,223254.0
13-04 02:44:28,0.335,0.168,98.910,0.503,0.0,0.084,0.0,135168.0,0.0,31.0,2499129344.0,1486401536.0,4206460928.0,25427083264.0,3322798.0,184269.0
13-04 02:44:29,0.167,0.167,98.999,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,2499862528.0,1486401536.0,4206678016.0,25426132992.0,40048.0,43813.0
13-04 02:44:30,0.083,0.167,98.917,0.833,0.0,0.0,0.0,122880.0,0.0,25.0,2500358144.0,1486401536.0,4206690304.0,25425625088.0,137364.0,47334.0
13-04 02:44:31,0.419,0.168,98.492,0.838,0.0,0.084,0.0,135168.0,0.0,22.0,2500521984.0,1486401536.0,4209893376.0,25422258176.0,3632717.0,204397.0
13-04 02:44:32,0.751,0.417,97.997,0.501,0.0,0.334,0.0,188416.0,0.0,36.0,2505498624.0,1486401536.0,4214480896.0,25412694016.0,5121866.0,240148.0
13-04 02:44:33,0.670,0.251,98.157,0.754,0.0,0.168,0.0,131072.0,0.0,29.0,2506649600.0,1486401536.0,4219953152.0,25406070784.0,6241178.0,229024.0
13-04 02:44:34,0.334,0.501,98.164,0.668,0.0,0.334,0.0,188416.0,0.0,29.0,2506477568.0,1486401536.0,4225597440.0,25400598528.0,6624164.0,281918.0
13-04 02:44:35,0.335,0.335,98.576,0.419,0.0,0.335,0.0,106496.0,0.0,28.0,2507247616.0,1486401536.0,4230529024.0,25394896896.0,5642813.0,273203.0
13-04 02:44:36,0.335,0.168,98.659,0.671,0.0,0.168,0.0,180224.0,0.0,41.0,2507771904.0,1486401536.0,4235087872.0,25389813760.0,4634007.0,219983.0
13-04 02:44:37,0.417,0.334,98.415,0.667,0.0,0.167,0.0,184320.0,0.0,34.0,2508804096.0,1486401536.0,4237983744.0,25385885696.0,4088972.0,221212.0
13-04 02:44:38,0.418,0.334,98.580,0.418,0.0,0.251,0.0,110592.0,0.0,30.0,2509017088.0,1486401536.0,4242030592.0,25381625856.0,4010201.0,228491.0
13-04 02:44:39,0.585,0.418,98.162,0.585,0.0,0.251,0.0,126976.0,0.0,27.0,2509692928.0,1486401536.0,4245639168.0,25377341440.0,4328173.0,238145.0
13-04 02:44:40,0.251,0.502,98.495,0.585,0.0,0.167,0.0,135168.0,0.0,31.0,2509623296.0,1486401536.0,4249518080.0,25373532160.0,3921752.0,212800.0
13-04 02:44:41,0.419,0.251,98.409,0.586,0.0,0.335,0.0,106475520.0,0.0,133.0,2510417920.0,1486401536.0,4253769728.0,25368485888.0,4660595.0,253281.0
13-04 02:44:42,0.334,0.334,98.664,0.417,0.0,0.250,0.0,217088.0,0.0,38.0,2510548992.0,1486401536.0,4256948224.0,25365176320.0,3856137.0,235771.0
13-04 02:44:43,0.251,0.251,98.743,0.587,0.0,0.168,0.0,135168.0,0.0,31.0,2510921728.0,1486401536.0,4260036608.0,25361715200.0,3717610.0,211877.0
13-04 02:44:44,0.502,0.251,98.411,0.585,0.0,0.251,0.0,139264.0,0.0,33.0,2510917632.0,1486401536.0,4264071168.0,25357684736.0,4283716.0,229713.0
13-04 02:44:45,0.167,0.585,98.580,0.418,0.0,0.251,0.0,106496.0,0.0,28.0,2510868480.0,1486401536.0,4268122112.0,25353682944.0,4270290.0,222796.0
13-04 02:44:46,0.418,0.334,98.495,0.669,0.0,0.084,0.0,131072.0,0.0,29.0,2511020032.0,1486401536.0,4271333376.0,25350320128.0,3723212.0,217515.0
13-04 02:44:47,0.833,0.416,97.918,0.666,0.0,0.167,0.0,188416.0,0.0,28.0,2511187968.0,1486401536.0,4274720768.0,25346764800.0,4062267.0,254618.0
13-04 02:44:48,0.252,0.252,98.992,0.336,0.0,0.168,0.0,106496.0,0.0,28.0,2511384576.0,1486401536.0,4278333440.0,25342955520.0,4160226.0,229926.0
13-04 02:44:49,0.251,0.335,98.577,0.669,0.0,0.167,0.0,126976.0,0.0,27.0,2511843328.0,1486401536.0,4281683968.0,25339146240.0,3902117.0,224670.0
13-04 02:44:50,0.251,0.335,98.494,0.669,0.0,0.251,0.0,139264.0,0.0,33.0,2511790080.0,1486401536.0,4285452288.0,25335431168.0,3979719.0,218561.0
13-04 02:44:51,0.418,0.335,98.410,0.586,0.0,0.251,0.0,139264.0,0.0,24.0,2513539072.0,1486401536.0,4289003520.0,25330130944.0,4295267.0,235407.0
13-04 02:44:52,0.418,0.585,98.328,0.502,0.0,0.167,0.0,192512.0,0.0,35.0,2513727488.0,1486401536.0,4293054464.0,25325891584.0,4164424.0,259352.0
13-04 02:44:53,0.418,0.418,98.244,0.753,0.0,0.167,0.0,118784.0,0.0,23.0,2514808832.0,1486401536.0,4295995392.0,25321869312.0,3837225.0,220691.0
13-04 02:44:54,0.252,0.252,98.658,0.671,0.0,0.168,0.0,131072.0,0.0,29.0,2515079168.0,1486401536.0,4299272192.0,25318322176.0,3819762.0,223771.0
13-04 02:44:55,0.500,0.500,98.251,0.500,0.0,0.250,0.0,110592.0,0.0,30.0,2515156992.0,1486401536.0,4302782464.0,25314734080.0,3814219.0,206292.0
13-04 02:44:56,0.501,0.334,98.164,0.751,0.0,0.250,0.0,135168.0,0.0,27.0,2515611648.0,1486401536.0,4306677760.0,25310384128.0,4358022.0,222102.0
13-04 02:44:57,0.335,0.335,98.326,0.753,0.0,0.251,0.0,200704.0,0.0,32.0,2515603456.0,1486401536.0,4310302720.0,25306767360.0,4008137.0,233959.0
13-04 02:44:58,0.417,0.500,97.998,0.834,0.0,0.250,0.0,131072.0,0.0,29.0,2516123648.0,1486401536.0,4313624576.0,25302925312.0,4109562.0,235110.0
13-04 02:44:59,0.167,0.0,99.165,0.501,0.0,0.167,0.0,118784.0,0.0,34.0,2516303872.0,1486401536.0,4314427392.0,25301942272.0,602766.0,67535.0
13-04 02:45:00,0.167,0.083,98.999,0.751,0.0,0.0,0.0,131072.0,0.0,29.0,2516422656.0,1486401536.0,4314435584.0,25301815296.0,58666.0,60286.0
13-04 02:45:01,0.416,0.167,98.501,0.749,0.0,0.167,0.0,139264.0,0.0,33.0,2516783104.0,1486401536.0,4316233728.0,25299656704.0,2078298.0,139103.0
13-04 02:45:02,0.251,0.502,98.579,0.502,0.0,0.167,0.0,176128.0,0.0,33.0,2517303296.0,1486401536.0,4321808384.0,25293561856.0,6217227.0,284729.0
13-04 02:45:03,0.419,0.335,98.241,0.838,0.0,0.168,0.0,159744.0,0.0,35.0,2518331392.0,1486401536.0,4326559744.0,25287782400.0,5666033.0,259877.0
13-04 02:45:04,1.424,0.251,97.069,0.754,0.0,0.503,0.0,139264.0,0.0,33.0,2526584832.0,1486401536.0,4332748800.0,25273339904.0,6579152.0,279541.0
13-04 02:45:05,0.335,0.335,98.661,0.335,0.0,0.335,0.0,114688.0,0.0,32.0,2527580160.0,1486401536.0,4337434624.0,25267658752.0,5385417.0,243389.0
13-04 02:45:06,0.668,0.501,97.913,0.668,0.0,0.250,0.0,167936.0,0.0,31.0,2523598848.0,1486401536.0,4341456896.0,25267617792.0,4684606.0,228916.0
13-04 02:45:07,0.419,0.168,98.659,0.671,0.0,0.084,0.0,245760.0,0.0,39.0,2523766784.0,1486401536.0,4345384960.0,25263521792.0,4402733.0,243712.0
13-04 02:45:08,0.167,0.502,98.579,0.585,0.0,0.167,0.0,135168.0,0.0,31.0,2524266496.0,1486401536.0,4349009920.0,25259397120.0,4065018.0,225569.0
13-04 02:45:09,0.502,0.502,98.411,0.418,0.0,0.167,0.0,110592.0,0.0,30.0,2525278208.0,1486401536.0,4352729088.0,25254666240.0,4404031.0,249029.0
13-04 02:45:10,0.335,0.251,98.577,0.586,0.0,0.251,0.0,139264.0,0.0,33.0,2525614080.0,1486401536.0,4356362240.0,25250697216.0,3723237.0,212613.0
13-04 02:45:11,0.334,0.585,98.328,0.585,0.0,0.167,0.0,106799104.0,0.0,148.0,2526662656.0,1486401536.0,4359946240.0,25246064640.0,4387662.0,254305.0
13-04 02:45:12,0.336,0.168,98.993,0.419,0.0,0.084,0.0,208896.0,0.0,36.0,2527264768.0,1486401536.0,4363542528.0,25241866240.0,3943579.0,231919.0
13-04 02:45:13,0.502,0.418,98.244,0.585,0.0,0.251,0.0,135168.0,0.0,31.0,2528161792.0,1486401536.0,4367216640.0,25237295104.0,4117654.0,243884.0
13-04 02:45:14,0.583,0.416,98.168,0.666,0.0,0.167,0.0,151552.0,0.0,39.0,2529013760.0,1486401536.0,4370620416.0,25233039360.0,3768611.0,214616.0
13-04 02:45:15,0.419,0.251,98.659,0.419,0.0,0.251,0.0,110592.0,0.0,30.0,2529456128.0,1486401536.0,4374302720.0,25228914688.0,4410611.0,244774.0
13-04 02:45:16,0.418,0.418,98.410,0.586,0.0,0.167,0.0,122880.0,0.0,25.0,2530074624.0,1486401536.0,4378001408.0,25224597504.0,4004111.0,239235.0
13-04 02:45:17,0.584,0.417,98.165,0.584,0.0,0.250,0.0,192512.0,0.0,32.0,2530881536.0,1486401536.0,4381196288.0,25220595712.0,3779680.0,220365.0
13-04 02:45:18,0.335,0.335,98.494,0.669,0.0,0.167,0.0,139264.0,0.0,33.0,2531409920.0,1486401536.0,4384665600.0,25216598016.0,3958651.0,211478.0
13-04 02:45:19,0.084,0.168,98.992,0.420,0.0,0.336,0.0,110592.0,0.0,30.0,2531917824.0,1486401536.0,4388601856.0,25212153856.0,4418978.0,242469.0
13-04 02:45:20,0.251,0.251,98.575,0.754,0.0,0.168,0.0,139264.0,0.0,33.0,2532737024.0,1486401536.0,4392132608.0,25207803904.0,3895966.0,240403.0
13-04 02:45:21,0.503,0.168,98.409,0.670,0.0,0.251,0.0,172032.0,0.0,40.0,2533314560.0,1486401536.0,4395585536.0,25203773440.0,3908809.0,223251.0
13-04 02:45:22,0.335,0.168,98.911,0.503,0.0,0.084,0.0,176128.0,0.0,33.0,2534088704.0,1486401536.0,4398653440.0,25199931392.0,3813862.0,269392.0
13-04 02:45:23,0.334,0.502,98.077,0.753,0.0,0.334,0.0,126976.0,0.0,27.0,2534432768.0,1486401536.0,4402499584.0,25195741184.0,4404208.0,247021.0
13-04 02:45:24,0.168,0.335,98.409,0.754,0.0,0.335,0.0,143360.0,0.0,36.0,2534400000.0,1486401536.0,4406341632.0,25191931904.0,4192727.0,228182.0
13-04 02:45:25,0.418,0.334,98.413,0.668,0.0,0.167,0.0,135168.0,0.0,31.0,2534948864.0,1486401536.0,4409823232.0,25187901440.0,3815298.0,215641.0
13-04 02:45:26,0.418,0.418,98.579,0.418,0.0,0.167,0.0,114688.0,0.0,26.0,2535460864.0,1486401536.0,4412899328.0,25184313344.0,3781379.0,231709.0
13-04 02:45:27,0.335,0.419,98.409,0.754,0.0,0.084,0.0,217088.0,0.0,36.0,2535616512.0,1486401536.0,4416425984.0,25180631040.0,3885191.0,220173.0
13-04 02:45:28,0.251,0.503,98.575,0.671,0.0,0.0,0.0,131072.0,0.0,29.0,2535792640.0,1486401536.0,4420694016.0,25176186880.0,4759374.0,234433.0
13-04 02:45:29,0.669,0.334,98.328,0.502,0.0,0.167,0.0,102400.0,0.0,26.0,2536361984.0,1486401536.0,4423806976.0,25172504576.0,3670025.0,219194.0
13-04 02:45:30,0.335,0.168,98.492,0.670,0.0,0.335,0.0,131072.0,0.0,29.0,2536501248.0,1486401536.0,4426969088.0,25169203200.0,3738230.0,217425.0
13-04 02:45:31,0.418,0.335,98.326,0.753,0.0,0.167,0.0,143360.0,0.0,35.0,2536595456.0,1486401536.0,4431032320.0,25165045760.0,4292533.0,228186.0
13-04 02:45:32,0.669,0.251,98.495,0.502,0.0,0.084,0.0,192512.0,0.0,31.0,2537267200.0,1486401536.0,4434718720.0,25160687616.0,4048103.0,248681.0
13-04 02:45:33,0.167,0.083,98.749,0.834,0.0,0.167,0.0,122880.0,0.0,25.0,2537312256.0,1486401536.0,4435394560.0,25159966720.0,1031604.0,92838.0
13-04 02:45:34,0.084,0.084,99.332,0.501,0.0,0.0,0.0,180224.0,0.0,36.0,2537369600.0,1486401536.0,4435464192.0,25159839744.0,37147.0,38833.0
13-04 02:45:35,0.167,0.250,98.333,1.0,0.0,0.250,0.0,151552.0,0.0,28.0,2537005056.0,1486401536.0,4437258240.0,25158410240.0,1951869.0,129046.0
13-04 02:45:36,0.335,0.084,98.995,0.419,0.0,0.168,0.0,135168.0,0.0,32.0,2537590784.0,1486401536.0,4441116672.0,25153966080.0,4351892.0,153628.0
13-04 02:45:37,0.167,0.167,98.834,0.833,0.0,0.0,0.0,188416.0,0.0,38.0,2537680896.0,1486401536.0,4441120768.0,25153871872.0,40785.0,43319.0
13-04 02:45:38,0.084,0.084,99.081,0.752,0.0,0.0,0.0,167936.0,0.0,38.0,2537668608.0,1486401536.0,4441133056.0,25153871872.0,42260.0,45257.0
13-04 02:45:39,0.0,0.084,99.415,0.501,0.0,0.0,0.0,102400.0,0.0,26.0,2537656320.0,1486401536.0,4441145344.0,25153871872.0,39011.0,40680.0
13-04 02:45:40,0.167,0.0,99.083,0.751,0.0,0.0,0.0,143360.0,0.0,35.0,2537775104.0,1486401536.0,4441153536.0,25153744896.0,41347.0,45890.0
13-04 02:45:41,0.583,0.250,97.333,1.833,0.0,0.0,0.0,83623936.0,0.0,119.0,2537918464.0,1486401536.0,4442062848.0,25152692224.0,2611904.0,2311066.0
13-04 02:45:42,0.500,0.0,99.416,0.083,0.0,0.0,0.0,98304.0,0.0,10.0,2537918464.0,1486401536.0,4442402816.0,25152352256.0,7619.0,327109.0
13-04 02:45:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537918464.0,1486401536.0,4442402816.0,25152352256.0,4439.0,4669.0
13-04 02:45:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537918464.0,1486401536.0,4442402816.0,25152352256.0,4051.0,4417.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537918464.0,1486401536.0,4442402816.0,25152352256.0,3226.0,2424.0
13-04 02:45:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,2537918464.0,1486401536.0,4442402816.0,25152352256.0,4020.0,3913.0
13-04 02:45:47,0.417,0.0,98.999,0.584,0.0,0.0,0.0,180224.0,0.0,19.0,2537914368.0,1486401536.0,4442406912.0,25152352256.0,101354.0,104809.0
13-04 02:45:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537881600.0,1486401536.0,4442439680.0,25152352256.0,3681.0,3760.0
13-04 02:45:49,0.167,0.0,99.415,0.418,0.0,0.0,0.0,77824.0,0.0,12.0,2538262528.0,1486401536.0,4442439680.0,25151971328.0,45418.0,49072.0
13-04 02:45:50,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,2538373120.0,1486401536.0,4442456064.0,25151844352.0,48104.0,51600.0
13-04 02:45:51,0.166,0.083,99.334,0.416,0.0,0.0,0.0,98304.0,0.0,13.0,2538356736.0,1486401536.0,4442472448.0,25151844352.0,46790.0,50288.0
13-04 02:45:52,0.250,0.167,99.083,0.500,0.0,0.0,0.0,143360.0,0.0,13.0,2539110400.0,1486401536.0,4442488832.0,25151074304.0,65130.0,67565.0
13-04 02:45:53,1.248,0.083,98.253,0.416,0.0,0.0,0.0,77824.0,0.0,10.0,2539085824.0,1486401536.0,4442505216.0,25151082496.0,49844.0,53052.0
13-04 02:45:54,0.083,0.0,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,10.0,2539069440.0,1486401536.0,4442521600.0,25151082496.0,46648.0,49108.0
13-04 02:45:55,0.166,0.166,99.168,0.499,0.0,0.0,0.0,86016.0,0.0,14.0,2539053056.0,1486401536.0,4442537984.0,25151082496.0,48581.0,51937.0
13-04 02:45:56,0.084,0.0,99.582,0.334,0.0,0.0,0.0,98304.0,0.0,16.0,2539036672.0,1486401536.0,4442554368.0,25151082496.0,51665.0,54719.0
13-04 02:45:57,0.083,0.083,99.001,0.749,0.0,0.083,0.0,176128.0,0.0,18.0,2539020288.0,1486401536.0,4442570752.0,25151082496.0,49210.0,52888.0
13-04 02:45:58,0.083,0.083,99.166,0.667,0.0,0.0,0.0,102400.0,0.0,13.0,2539130880.0,1486401536.0,4442587136.0,25150955520.0,50310.0,55283.0
13-04 02:45:59,0.167,0.083,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,2539245568.0,1486401536.0,4442607616.0,25150820352.0,44782.0,46573.0
13-04 02:46:00,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,2539233280.0,1486401536.0,4442619904.0,25150820352.0,52710.0,56229.0
13-04 02:46:01,0.083,0.167,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,10.0,2539216896.0,1486401536.0,4442636288.0,25150820352.0,47618.0,50465.0
13-04 02:46:02,0.167,0.0,99.332,0.501,0.0,0.0,0.0,155648.0,0.0,19.0,2539200512.0,1486401536.0,4442652672.0,25150820352.0,49095.0,51377.0
13-04 02:46:03,0.167,0.0,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,2539184128.0,1486401536.0,4442669056.0,25150820352.0,48891.0,51753.0
13-04 02:46:04,0.250,0.167,99.084,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,2539167744.0,1486401536.0,4442685440.0,25150820352.0,49888.0,52960.0
13-04 02:46:05,0.250,0.0,99.249,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,2539151360.0,1486401536.0,4442701824.0,25150820352.0,52929.0,57111.0
13-04 02:46:06,0.0,0.0,99.166,0.751,0.0,0.083,0.0,131072.0,0.0,17.0,2539134976.0,1486401536.0,4442718208.0,25150820352.0,47435.0,50461.0
13-04 02:46:07,0.250,0.166,99.002,0.582,0.0,0.0,0.0,147456.0,0.0,19.0,2539102208.0,1486401536.0,4442734592.0,25150836736.0,46912.0,49270.0
13-04 02:46:08,0.084,0.0,99.415,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,2539085824.0,1486401536.0,4442750976.0,25150836736.0,51969.0,55557.0
13-04 02:46:09,0.084,0.0,99.247,0.669,0.0,0.0,0.0,102400.0,0.0,11.0,2539085824.0,1486401536.0,4442767360.0,25150820352.0,266682.0,65910.0
13-04 02:46:10,0.251,0.167,98.913,0.502,0.0,0.167,0.0,90112.0,0.0,16.0,2539261952.0,1486401536.0,4445257728.0,25148153856.0,2979688.0,202075.0
13-04 02:46:11,0.167,0.502,98.661,0.502,0.0,0.167,0.0,90112.0,0.0,16.0,2539012096.0,1486401536.0,4449222656.0,25144438784.0,4069364.0,221229.0
13-04 02:46:12,0.335,0.335,98.660,0.503,0.0,0.168,0.0,151552.0,0.0,19.0,2539606016.0,1486401536.0,4452413440.0,25140654080.0,3818300.0,228107.0
13-04 02:46:13,0.335,0.168,98.826,0.419,0.0,0.251,0.0,110592.0,0.0,19.0,2539618304.0,1486401536.0,4456329216.0,25136726016.0,4494654.0,243946.0
13-04 02:46:14,0.418,0.585,98.580,0.251,0.0,0.167,0.0,69632.0,0.0,14.0,2539941888.0,1486401536.0,4459913216.0,25132818432.0,4144210.0,238342.0
13-04 02:46:15,0.334,0.417,98.415,0.500,0.0,0.334,0.0,77824.0,0.0,10.0,2539880448.0,1486401536.0,4463210496.0,25129582592.0,3962908.0,235690.0
13-04 02:46:16,0.335,0.335,98.325,0.838,0.0,0.168,0.0,122880.0,0.0,12.0,2539634688.0,1486401536.0,4467613696.0,25125425152.0,4442727.0,267672.0
13-04 02:46:17,0.418,0.251,98.579,0.502,0.0,0.251,0.0,155648.0,0.0,19.0,2539765760.0,1486401536.0,4471418880.0,25121488896.0,4321788.0,264190.0
13-04 02:46:18,0.335,0.251,98.577,0.502,0.0,0.335,0.0,86016.0,0.0,14.0,2539511808.0,1486401536.0,4475387904.0,25117773824.0,4353481.0,260734.0
13-04 02:46:19,0.417,0.501,98.581,0.250,0.0,0.250,0.0,61440.0,0.0,13.0,2539851776.0,1486401536.0,4478857216.0,25113964544.0,4038329.0,235951.0
13-04 02:46:20,0.418,0.334,98.495,0.418,0.0,0.334,0.0,77824.0,0.0,10.0,2540945408.0,1486401536.0,4482174976.0,25109553152.0,4190881.0,254277.0
13-04 02:46:21,0.335,0.251,98.494,0.669,0.0,0.251,0.0,106496.0,0.0,12.0,2541109248.0,1486401536.0,4485853184.0,25105711104.0,4105087.0,255936.0
13-04 02:46:22,0.586,0.335,98.241,0.586,0.0,0.251,0.0,147456.0,0.0,15.0,2541539328.0,1486401536.0,4490088448.0,25101045760.0,4564114.0,293880.0
13-04 02:46:23,0.251,0.418,98.495,0.585,0.0,0.251,0.0,77824.0,0.0,10.0,2542403584.0,1486401536.0,4493795328.0,25096474624.0,4530703.0,270016.0
13-04 02:46:24,0.417,0.501,98.414,0.334,0.0,0.334,0.0,86016.0,0.0,14.0,2542354432.0,1486401536.0,4497813504.0,25092505600.0,4353122.0,275000.0
13-04 02:46:25,0.419,0.251,98.744,0.503,0.0,0.084,0.0,86016.0,0.0,14.0,2542366720.0,1486401536.0,4501417984.0,25088888832.0,4273224.0,255899.0
13-04 02:46:26,0.335,0.418,98.494,0.586,0.0,0.167,0.0,118784.0,0.0,17.0,2542481408.0,1486401536.0,4505018368.0,25085173760.0,3976528.0,238969.0
13-04 02:46:27,0.584,0.250,97.579,1.252,0.0,0.334,0.0,294912.0,0.0,41.0,2543030272.0,1486401536.0,4509167616.0,25080475648.0,4853757.0,315470.0
13-04 02:46:28,0.418,0.418,97.824,1.088,0.0,0.251,0.0,786432.0,0.0,21.0,2543329280.0,1486401536.0,4513914880.0,25075429376.0,5697761.0,1577678.0
13-04 02:46:29,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2543763456.0,1486401536.0,4517289984.0,25071620096.0,4131766.0,196826.0
13-04 02:46:30,0.416,0.666,98.668,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2543505408.0,1486401536.0,4521263104.0,25067905024.0,4222208.0,196541.0
13-04 02:46:31,0.417,0.334,98.831,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2544197632.0,1486401536.0,4524482560.0,25063993344.0,4057775.0,196446.0
13-04 02:46:32,0.335,0.335,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2543747072.0,1486401536.0,4528910336.0,25060016128.0,4735985.0,243720.0
13-04 02:46:33,0.167,0.334,98.496,0.752,0.0,0.251,0.0,126976.0,0.0,15.0,2544148480.0,1486401536.0,4532277248.0,25056247808.0,4076591.0,299033.0
13-04 02:46:34,0.334,0.502,99.080,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2544177152.0,1486401536.0,4536057856.0,25052438528.0,4118772.0,189534.0
13-04 02:46:35,0.501,0.167,98.414,0.501,0.0,0.417,0.0,77824.0,0.0,12.0,2544451584.0,1486401536.0,4539879424.0,25048342528.0,4391763.0,244424.0
13-04 02:46:36,0.670,0.335,98.325,0.503,0.0,0.168,0.0,102400.0,0.0,13.0,2544644096.0,1486401536.0,4543434752.0,25044594688.0,4271507.0,256182.0
13-04 02:46:37,0.250,0.167,98.916,0.500,0.0,0.167,0.0,147456.0,0.0,15.0,2545258496.0,1486401536.0,4547420160.0,25039994880.0,4120791.0,264414.0
13-04 02:46:38,0.168,0.336,98.826,0.503,0.0,0.168,0.0,81920.0,0.0,12.0,2545573888.0,1486401536.0,4551200768.0,25035898880.0,4290677.0,245837.0
13-04 02:46:39,0.752,0.418,96.324,2.256,0.0,0.251,0.0,68890624.0,0.0,79.0,2545381376.0,1486401536.0,4553900032.0,25033392128.0,3294784.0,208572.0
13-04 02:46:40,0.668,0.417,96.745,1.920,0.0,0.250,0.0,41267200.0,0.0,64.0,2547625984.0,1486401536.0,4558741504.0,25026306048.0,5392042.0,230878.0
13-04 02:46:41,0.585,0.418,98.079,0.835,0.0,0.084,0.0,106496.0,0.0,15.0,2547716096.0,1486401536.0,4562526208.0,25022431232.0,4546660.0,255445.0
13-04 02:46:42,0.502,0.418,98.494,0.502,0.0,0.084,0.0,131072.0,0.0,17.0,2547544064.0,1486401536.0,4567080960.0,25018048512.0,4707612.0,238978.0
13-04 02:46:43,0.501,0.501,98.414,0.417,0.0,0.167,0.0,77824.0,0.0,14.0,2547875840.0,1486401536.0,4570746880.0,25014050816.0,4178205.0,222404.0
13-04 02:46:44,0.419,0.251,98.826,0.335,0.0,0.168,0.0,90112.0,0.0,16.0,2547978240.0,1486401536.0,4574326784.0,25010368512.0,4467751.0,247526.0
13-04 02:46:45,0.585,0.334,98.496,0.418,0.0,0.167,0.0,86016.0,0.0,14.0,2548342784.0,1486401536.0,4578246656.0,25006084096.0,4084411.0,240174.0
13-04 02:46:46,0.168,0.503,98.994,0.168,0.0,0.168,0.0,65536.0,0.0,13.0,2549428224.0,1486401536.0,4581552128.0,25001693184.0,4186406.0,245725.0
13-04 02:46:47,0.418,0.334,98.496,0.501,0.0,0.251,0.0,167936.0,0.0,19.0,2549944320.0,1486401536.0,4585177088.0,24997552128.0,3907601.0,238821.0
13-04 02:46:48,0.501,0.417,98.164,0.668,0.0,0.250,0.0,114688.0,0.0,16.0,2550218752.0,1486401536.0,4589043712.0,24993411072.0,4385934.0,249779.0
13-04 02:46:49,0.501,0.501,97.997,0.584,0.0,0.417,0.0,118784.0,0.0,18.0,2550964224.0,1486401536.0,4592869376.0,24988839936.0,4532538.0,267519.0
13-04 02:46:50,0.503,0.335,98.407,0.587,0.0,0.168,0.0,114688.0,0.0,19.0,2550571008.0,1486401536.0,4596740096.0,24985362432.0,4095376.0,231969.0
13-04 02:46:51,0.168,0.252,98.909,0.419,0.0,0.252,0.0,131072.0,0.0,20.0,2551324672.0,1486401536.0,4600209408.0,24981139456.0,4314267.0,253680.0
13-04 02:46:52,0.502,0.334,97.993,0.753,0.0,0.418,0.0,163840.0,0.0,17.0,2551500800.0,1486401536.0,4604096512.0,24977076224.0,4259861.0,267134.0
13-04 02:46:53,0.502,0.251,98.662,0.418,0.0,0.167,0.0,98304.0,0.0,20.0,2551808000.0,1486401536.0,4608057344.0,24972808192.0,4541829.0,244209.0
13-04 02:46:54,0.251,0.335,98.659,0.587,0.0,0.168,0.0,106496.0,0.0,15.0,2554097664.0,1486401536.0,4611751936.0,24966823936.0,4242811.0,242450.0
13-04 02:46:55,0.419,0.251,98.409,0.670,0.0,0.251,0.0,106496.0,0.0,15.0,2555305984.0,1486401536.0,4615307264.0,24962060288.0,4161939.0,241408.0
13-04 02:46:56,1.500,0.417,97.0,0.667,0.0,0.417,0.0,188416.0,0.0,32.0,2554822656.0,1486401536.0,4619423744.0,24958427136.0,4315221.0,252420.0
13-04 02:46:57,0.500,0.417,98.249,0.584,0.0,0.250,0.0,200704.0,0.0,24.0,2555039744.0,1486401536.0,4622671872.0,24954961920.0,4127486.0,216927.0
13-04 02:46:58,0.417,0.417,98.164,0.668,0.0,0.334,0.0,114688.0,0.0,17.0,2555023360.0,1486401536.0,4626907136.0,24950743040.0,4448378.0,248741.0
13-04 02:46:59,0.503,0.335,98.659,0.419,0.0,0.084,0.0,94208.0,0.0,20.0,2555269120.0,1486401536.0,4630691840.0,24946712576.0,4479337.0,247902.0
13-04 02:47:00,0.585,0.167,98.328,0.669,0.0,0.251,0.0,114688.0,0.0,19.0,2556067840.0,1486401536.0,4634607616.0,24941998080.0,4202670.0,248863.0
13-04 02:47:01,0.335,0.335,98.409,0.670,0.0,0.251,0.0,110592.0,0.0,17.0,2556936192.0,1486401536.0,4638089216.0,24937648128.0,4360650.0,247128.0
13-04 02:47:02,0.417,0.417,98.247,0.668,0.0,0.250,0.0,188416.0,0.0,24.0,2557108224.0,1486401536.0,4642316288.0,24933249024.0,4522117.0,251449.0
13-04 02:47:03,0.501,0.501,98.080,0.668,0.0,0.250,0.0,118784.0,0.0,21.0,2557214720.0,1486401536.0,4646096896.0,24929361920.0,4242091.0,247296.0
13-04 02:47:04,4.770,0.418,93.891,0.837,0.0,0.084,0.0,110592.0,0.0,17.0,2570608640.0,1486401536.0,4649590784.0,24912474112.0,4386088.0,282249.0
13-04 02:47:05,0.921,0.251,98.074,0.754,0.0,0.0,0.0,110592.0,0.0,17.0,2576211968.0,1486401536.0,4653621248.0,24902840320.0,4300150.0,263429.0
13-04 02:47:06,0.419,0.251,98.407,0.754,0.0,0.168,0.0,126976.0,0.0,16.0,2568372224.0,1486401536.0,4657590272.0,24906711040.0,4287171.0,236585.0
13-04 02:47:07,0.334,0.334,98.328,0.836,0.0,0.167,0.0,184320.0,0.0,22.0,2568499200.0,1486401536.0,4661035008.0,24903139328.0,4045806.0,231707.0
13-04 02:47:08,0.335,0.335,98.410,0.753,0.0,0.167,0.0,110592.0,0.0,17.0,2568830976.0,1486401536.0,4664700928.0,24899141632.0,4382478.0,235141.0
13-04 02:47:09,0.501,0.334,98.079,0.752,0.0,0.334,0.0,114688.0,0.0,19.0,2568777728.0,1486401536.0,4668866560.0,24895029248.0,4310149.0,236054.0
13-04 02:47:10,0.502,0.418,98.328,0.585,0.0,0.167,0.0,94208.0,0.0,18.0,2570043392.0,1486401536.0,4671700992.0,24890929152.0,4238544.0,264398.0
13-04 02:47:11,0.335,0.502,98.243,0.753,0.0,0.167,0.0,49569792.0,0.0,66.0,2569048064.0,1486401536.0,4676026368.0,24887599104.0,4255207.0,247175.0
13-04 02:47:12,0.668,0.334,97.911,0.835,0.0,0.251,0.0,72212480.0,0.0,93.0,2570010624.0,1486401536.0,4679520256.0,24883142656.0,4452678.0,258496.0
13-04 02:47:13,0.167,0.084,99.164,0.502,0.0,0.084,0.0,98304.0,0.0,22.0,2569977856.0,1486401536.0,4681248768.0,24881446912.0,1535220.0,117851.0
13-04 02:47:14,0.250,0.167,98.585,0.999,0.0,0.0,0.0,155648.0,0.0,25.0,2569924608.0,1486401536.0,4681396224.0,24881352704.0,94287.0,71732.0
13-04 02:47:15,0.167,0.084,98.494,1.255,0.0,0.0,0.0,823296.0,0.0,32.0,2569818112.0,1486401536.0,4682895360.0,24879960064.0,2227301.0,1474088.0
13-04 02:47:16,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2570006528.0,1486401536.0,4685647872.0,24877019136.0,3227006.0,161578.0
13-04 02:47:17,0.417,0.583,98.583,0.0,0.0,0.417,0.0,73728.0,0.0,5.0,2569756672.0,1486401536.0,4690370560.0,24872546304.0,5275061.0,219197.0
13-04 02:47:18,0.670,0.419,98.744,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2570575872.0,1486401536.0,4697403392.0,24864694272.0,8193756.0,270812.0
13-04 02:47:19,0.419,0.419,98.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2570457088.0,1486401536.0,4703285248.0,24858931200.0,6171097.0,237302.0
13-04 02:47:20,0.335,0.168,98.241,0.838,0.0,0.419,0.0,139264.0,0.0,17.0,2570752000.0,1486401536.0,4707577856.0,24854343680.0,5148503.0,304279.0
13-04 02:47:21,0.419,0.168,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2570432512.0,1486401536.0,4713197568.0,24849043456.0,5789092.0,182695.0
13-04 02:47:22,0.334,0.667,97.915,0.751,0.0,0.334,0.0,196608.0,0.0,22.0,2571112448.0,1486401536.0,4717678592.0,24843882496.0,5291631.0,273157.0
13-04 02:47:23,0.503,0.335,98.241,0.754,0.0,0.168,0.0,126976.0,0.0,16.0,2570956800.0,1486401536.0,4722200576.0,24839516160.0,4833303.0,246253.0
13-04 02:47:24,0.417,0.250,98.414,0.584,0.0,0.334,0.0,86016.0,0.0,16.0,2571296768.0,1486401536.0,4725637120.0,24835739648.0,4243912.0,233319.0
13-04 02:47:25,0.334,0.334,98.077,1.003,0.0,0.251,0.0,131072.0,0.0,16.0,2571407360.0,1486401536.0,4729556992.0,24831709184.0,4344862.0,221833.0
13-04 02:47:26,0.418,0.251,98.328,0.669,0.0,0.334,0.0,155648.0,0.0,21.0,2571395072.0,1486401536.0,4733378560.0,24827899904.0,4204979.0,231526.0
13-04 02:47:27,0.334,0.167,98.495,0.753,0.0,0.251,0.0,200704.0,0.0,25.0,2571874304.0,1486401536.0,4737171456.0,24823627776.0,4408618.0,251423.0
13-04 02:47:28,0.168,0.251,98.576,0.754,0.0,0.251,0.0,114688.0,0.0,19.0,2571599872.0,1486401536.0,4741062656.0,24820011008.0,4093760.0,230472.0
13-04 02:47:29,0.502,0.334,98.244,0.753,0.0,0.167,0.0,114688.0,0.0,19.0,2571522048.0,1486401536.0,4744998912.0,24816152576.0,4672141.0,254730.0
13-04 02:47:30,0.419,0.168,98.576,0.586,0.0,0.251,0.0,90112.0,0.0,18.0,2571845632.0,1486401536.0,4748705792.0,24812122112.0,4283547.0,239145.0
13-04 02:47:31,0.251,0.418,98.328,0.836,0.0,0.167,0.0,135168.0,0.0,21.0,2571718656.0,1486401536.0,4752691200.0,24808263680.0,4232202.0,227920.0
13-04 02:47:32,0.584,0.417,97.998,0.834,0.0,0.167,0.0,192512.0,0.0,20.0,2572632064.0,1486401536.0,4756713472.0,24803328000.0,4474959.0,262630.0
13-04 02:47:33,0.251,0.251,98.492,0.838,0.0,0.168,0.0,102400.0,0.0,13.0,2572853248.0,1486401536.0,4760215552.0,24799604736.0,4081240.0,232439.0
13-04 02:47:34,0.418,0.501,98.079,0.752,0.0,0.251,0.0,155648.0,0.0,17.0,2573340672.0,1486401536.0,4763885568.0,24795447296.0,4320215.0,234475.0
13-04 02:47:35,0.418,0.334,98.328,0.585,0.0,0.334,0.0,122880.0,0.0,23.0,2573357056.0,1486401536.0,4767846400.0,24791470080.0,4517232.0,248241.0
13-04 02:47:36,0.336,0.252,98.490,0.671,0.0,0.252,0.0,135168.0,0.0,20.0,2573434880.0,1486401536.0,4771704832.0,24787533824.0,4237340.0,243107.0
13-04 02:47:37,0.501,0.251,98.413,0.668,0.0,0.167,0.0,172032.0,0.0,22.0,2573414400.0,1486401536.0,4775256064.0,24784003072.0,4165607.0,228871.0
13-04 02:47:38,0.251,0.168,98.826,0.671,0.0,0.084,0.0,114688.0,0.0,19.0,2573463552.0,1486401536.0,4778651648.0,24780558336.0,3740213.0,207509.0
13-04 02:47:39,0.503,0.251,98.659,0.503,0.0,0.084,0.0,114688.0,0.0,19.0,2573606912.0,1486401536.0,4783128576.0,24775938048.0,4954223.0,234942.0
13-04 02:47:40,0.667,0.500,98.0,0.500,0.0,0.333,0.0,90112.0,0.0,20.0,2573574144.0,1486401536.0,4787191808.0,24771907584.0,4457264.0,230476.0
13-04 02:47:41,0.502,0.335,98.410,0.502,0.0,0.251,0.0,31023104.0,0.0,51.0,2573815808.0,1486401536.0,4791222272.0,24767635456.0,4639901.0,266862.0
13-04 02:47:42,0.335,0.335,98.157,1.089,0.0,0.084,0.0,83152896.0,0.0,106.0,2573914112.0,1486401536.0,4794630144.0,24764129280.0,4102565.0,247300.0
13-04 02:47:43,0.335,0.251,98.577,0.586,0.0,0.251,0.0,114688.0,0.0,19.0,2573660160.0,1486401536.0,4798881792.0,24760131584.0,4410711.0,239606.0
13-04 02:47:44,0.419,0.168,98.492,0.754,0.0,0.168,0.0,126976.0,0.0,16.0,2573844480.0,1486401536.0,4802650112.0,24756178944.0,4367042.0,238272.0
13-04 02:47:45,0.167,0.250,98.664,0.668,0.0,0.250,0.0,114688.0,0.0,19.0,2574172160.0,1486401536.0,4804608000.0,24753893376.0,2398938.0,163201.0
13-04 02:47:46,0.083,0.083,99.0,0.833,0.0,0.0,0.0,135168.0,0.0,20.0,2574073856.0,1486401536.0,4804706304.0,24753893376.0,50279.0,53604.0
13-04 02:47:47,0.167,0.167,99.083,0.583,0.0,0.0,0.0,176128.0,0.0,24.0,2574053376.0,1486401536.0,4804726784.0,24753893376.0,96781.0,58421.0
13-04 02:47:48,0.334,0.418,98.246,0.752,0.0,0.251,0.0,118784.0,0.0,21.0,2574348288.0,1486401536.0,4808273920.0,24750051328.0,4220330.0,242414.0
13-04 02:47:49,0.418,0.418,98.411,0.585,0.0,0.167,0.0,114688.0,0.0,21.0,2574471168.0,1486401536.0,4811563008.0,24746639360.0,3706007.0,210893.0
13-04 02:47:50,0.418,0.418,98.244,0.585,0.0,0.334,0.0,98304.0,0.0,20.0,2574405632.0,1486401536.0,4817264640.0,24741003264.0,6247980.0,290615.0
13-04 02:47:51,0.586,0.418,98.243,0.586,0.0,0.167,0.0,131072.0,0.0,21.0,2574667776.0,1486401536.0,4823257088.0,24734748672.0,6764548.0,286341.0
13-04 02:47:52,0.668,0.501,97.494,1.086,0.0,0.251,0.0,208896.0,0.0,17.0,2574540800.0,1486401536.0,4828336128.0,24729796608.0,5630653.0,283271.0
13-04 02:47:53,1.173,0.251,97.487,0.754,0.0,0.335,0.0,135168.0,0.0,24.0,2575327232.0,1486401536.0,4832849920.0,24724496384.0,5408611.0,227215.0
13-04 02:47:54,0.501,0.584,98.164,0.501,0.0,0.250,0.0,86016.0,0.0,16.0,2574622720.0,1486401536.0,4837580800.0,24720470016.0,5972984.0,280395.0
13-04 02:47:55,0.419,0.335,98.407,0.754,0.0,0.084,0.0,102400.0,0.0,13.0,2574303232.0,1486401536.0,4842872832.0,24715497472.0,5247412.0,258619.0
13-04 02:47:56,0.252,0.252,98.574,0.755,0.0,0.168,0.0,122880.0,0.0,19.0,2574221312.0,1486401536.0,4846460928.0,24711991296.0,4682407.0,250303.0
13-04 02:47:57,0.168,0.251,98.659,0.838,0.0,0.084,0.0,196608.0,0.0,24.0,2574008320.0,1486401536.0,4851216384.0,24707448832.0,4657108.0,253561.0
13-04 02:47:58,0.334,0.584,98.080,0.751,0.0,0.250,0.0,118784.0,0.0,18.0,2574012416.0,1486401536.0,4855402496.0,24703258624.0,4672125.0,247793.0
13-04 02:47:59,1.332,0.583,97.169,0.500,0.0,0.416,0.0,106496.0,0.0,21.0,2577133568.0,1486401536.0,4859154432.0,24696385536.0,4337053.0,244592.0
13-04 02:48:00,0.334,0.418,98.246,0.752,0.0,0.251,0.0,110592.0,0.0,17.0,2576498688.0,1486401536.0,4863377408.0,24692797440.0,4402914.0,232536.0
13-04 02:48:01,0.419,0.252,97.651,1.594,0.0,0.084,0.0,876544.0,0.0,33.0,2577010688.0,1486401536.0,4867485696.0,24688177152.0,5812669.0,1654709.0
13-04 02:48:02,0.334,0.084,99.582,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2577186816.0,1486401536.0,4871245824.0,24684240896.0,4043375.0,196769.0
13-04 02:48:03,0.083,0.250,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2577383424.0,1486401536.0,4874809344.0,24680480768.0,3952900.0,208570.0
13-04 02:48:04,0.168,0.0,99.497,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2577321984.0,1486401536.0,4878856192.0,24676495360.0,4538090.0,201175.0
13-04 02:48:05,0.167,0.251,99.164,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2577629184.0,1486401536.0,4882325504.0,24672718848.0,4125421.0,179208.0
13-04 02:48:06,0.168,0.419,99.246,0.0,0.0,0.168,0.0,65536.0,0.0,11.0,2577776640.0,1486401536.0,4886323200.0,24668573696.0,4541728.0,208904.0
13-04 02:48:07,0.501,0.334,98.164,0.751,0.0,0.250,0.0,229376.0,0.0,23.0,2577801216.0,1486401536.0,4890296320.0,24664576000.0,4129300.0,299062.0
13-04 02:48:08,0.501,0.250,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2577838080.0,1486401536.0,4893831168.0,24661004288.0,4301009.0,196431.0
13-04 02:48:09,0.167,0.418,98.494,0.669,0.0,0.251,0.0,106496.0,0.0,17.0,2577915904.0,1486401536.0,4897374208.0,24657383424.0,3909976.0,218068.0
13-04 02:48:10,0.167,0.167,98.748,0.751,0.0,0.167,0.0,106496.0,0.0,15.0,2578092032.0,1486401536.0,4899799040.0,24654782464.0,2651227.0,134851.0
13-04 02:48:11,0.083,0.250,99.250,0.417,0.0,0.0,0.0,15863808.0,0.0,35.0,2578116608.0,1486409728.0,4899766272.0,24654782464.0,49873.0,52582.0
13-04 02:48:12,0.251,0.0,97.911,1.838,0.0,0.0,0.0,92495872.0,0.0,107.0,2578649088.0,1486409728.0,4899790848.0,24654225408.0,48107.0,50238.0
13-04 02:48:13,0.083,0.083,99.083,0.750,0.0,0.0,0.0,114688.0,0.0,19.0,2578624512.0,1486409728.0,4899807232.0,24654233600.0,50594.0,52731.0
13-04 02:48:14,0.167,0.0,99.082,0.751,0.0,0.0,0.0,114688.0,0.0,19.0,2578608128.0,1486409728.0,4899823616.0,24654233600.0,47760.0,50407.0
13-04 02:48:15,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,2578599936.0,1486409728.0,4899831808.0,24654233600.0,38286.0,41549.0
13-04 02:48:16,0.083,0.083,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,12.0,2578706432.0,1486409728.0,4899852288.0,24654106624.0,50714.0,54439.0
13-04 02:48:17,0.083,0.083,99.333,0.500,0.0,0.0,0.0,135168.0,0.0,19.0,2578808832.0,1486409728.0,4899868672.0,24653987840.0,49769.0,52695.0
13-04 02:48:18,0.333,0.0,99.167,0.500,0.0,0.0,0.0,94208.0,0.0,18.0,2578792448.0,1486409728.0,4899885056.0,24653987840.0,50623.0,53148.0
13-04 02:48:19,0.251,0.084,98.830,0.835,0.0,0.0,0.0,106496.0,0.0,13.0,2578776064.0,1486409728.0,4899901440.0,24653987840.0,54766.0,56285.0
13-04 02:48:20,0.250,0.250,98.668,0.833,0.0,0.0,0.0,106496.0,0.0,15.0,2578751488.0,1486409728.0,4899926016.0,24653987840.0,70340.0,73457.0
13-04 02:48:21,0.083,0.167,98.918,0.833,0.0,0.0,0.0,135168.0,0.0,20.0,2578735104.0,1486409728.0,4899942400.0,24653987840.0,50153.0,53261.0
13-04 02:48:22,0.250,0.083,98.833,0.833,0.0,0.0,0.0,184320.0,0.0,24.0,2578718720.0,1486409728.0,4899958784.0,24653987840.0,86533.0,89180.0
13-04 02:48:23,0.083,0.083,99.165,0.668,0.0,0.0,0.0,114688.0,0.0,19.0,2578833408.0,1486409728.0,4899971072.0,24653860864.0,48363.0,50844.0
13-04 02:48:24,0.083,0.0,99.083,0.834,0.0,0.0,0.0,114688.0,0.0,19.0,2578812928.0,1486409728.0,4899991552.0,24653860864.0,54384.0,58934.0
13-04 02:48:25,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,19.0,2578796544.0,1486409728.0,4900007936.0,24653860864.0,51534.0,53196.0
13-04 02:48:26,0.167,0.083,98.832,0.917,0.0,0.0,0.0,143360.0,0.0,18.0,2578780160.0,1486409728.0,4900024320.0,24653860864.0,53683.0,55366.0
13-04 02:48:27,0.083,0.167,99.001,0.666,0.0,0.083,0.0,184320.0,0.0,24.0,2578763776.0,1486409728.0,4900040704.0,24653860864.0,52819.0,56038.0
13-04 02:48:28,0.083,0.0,99.333,0.584,0.0,0.0,0.0,135168.0,0.0,25.0,2578755584.0,1486409728.0,4900057088.0,24653852672.0,51206.0,53998.0
13-04 02:48:29,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,21.0,2578862080.0,1486409728.0,4900077568.0,24653725696.0,51000.0,53691.0
13-04 02:48:30,0.250,0.083,99.084,0.583,0.0,0.0,0.0,106496.0,0.0,15.0,2578845696.0,1486409728.0,4900093952.0,24653725696.0,51515.0,54066.0
13-04 02:48:31,0.0,0.084,99.332,0.585,0.0,0.0,0.0,114688.0,0.0,19.0,2578829312.0,1486409728.0,4900110336.0,24653725696.0,50330.0,53895.0
13-04 02:48:32,0.167,0.167,98.999,0.584,0.0,0.083,0.0,180224.0,0.0,22.0,2579320832.0,1486409728.0,4900126720.0,24653217792.0,51047.0,53403.0
13-04 02:48:33,0.166,0.166,99.085,0.582,0.0,0.0,0.0,122880.0,0.0,20.0,2579177472.0,1486409728.0,4900143104.0,24653344768.0,50171.0,52746.0
13-04 02:48:34,0.083,0.083,99.165,0.668,0.0,0.0,0.0,180224.0,0.0,24.0,2579156992.0,1486409728.0,4900163584.0,24653344768.0,53741.0,55790.0
13-04 02:48:35,0.083,0.083,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,2579140608.0,1486409728.0,4900179968.0,24653344768.0,51383.0,54750.0
13-04 02:48:36,0.083,0.083,99.249,0.584,0.0,0.0,0.0,167936.0,0.0,23.0,2579120128.0,1486409728.0,4900200448.0,24653344768.0,49703.0,52119.0
13-04 02:48:37,0.250,0.083,99.002,0.666,0.0,0.0,0.0,176128.0,0.0,23.0,2579107840.0,1486409728.0,4900212736.0,24653344768.0,50452.0,53189.0
13-04 02:48:38,0.0,0.083,99.416,0.417,0.0,0.083,0.0,90112.0,0.0,18.0,2579091456.0,1486409728.0,4900229120.0,24653344768.0,47099.0,48731.0
13-04 02:48:39,0.167,0.083,99.167,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,2579079168.0,1486409728.0,4900241408.0,24653344768.0,40137.0,42574.0
13-04 02:48:40,0.083,0.083,98.999,0.834,0.0,0.0,0.0,126976.0,0.0,14.0,2579062784.0,1486409728.0,4900257792.0,24653344768.0,52787.0,56337.0
13-04 02:48:41,0.083,0.167,99.001,0.749,0.0,0.0,0.0,110592.0,0.0,17.0,2579046400.0,1486409728.0,4900274176.0,24653344768.0,49283.0,51248.0
13-04 02:48:42,0.083,0.250,99.167,0.500,0.0,0.0,0.0,196608.0,0.0,31.0,2579156992.0,1486409728.0,4900290560.0,24653217792.0,49438.0,52960.0
13-04 02:48:43,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,2579140608.0,1486409728.0,4900306944.0,24653217792.0,47777.0,49674.0
13-04 02:48:44,0.083,0.083,99.251,0.583,0.0,0.0,0.0,86016.0,0.0,14.0,2579124224.0,1486409728.0,4900323328.0,24653217792.0,49279.0,51716.0
13-04 02:48:45,0.167,0.083,99.0,0.750,0.0,0.0,0.0,110592.0,0.0,17.0,2579042304.0,1486409728.0,4900597760.0,24653025280.0,504919.0,81807.0
13-04 02:48:46,0.166,0.333,98.253,0.832,0.0,0.416,0.0,110592.0,0.0,17.0,2579136512.0,1486409728.0,4903501824.0,24650027008.0,3476982.0,228280.0
13-04 02:48:47,0.418,0.334,98.411,0.669,0.0,0.167,0.0,3715072.0,0.0,32.0,2579087360.0,1486409728.0,4907233280.0,24646344704.0,4118598.0,242193.0
13-04 02:48:48,0.501,0.417,97.663,1.085,0.0,0.334,0.0,167936.0,0.0,31.0,2579357696.0,1486409728.0,4911013888.0,24642293760.0,4457378.0,289734.0
13-04 02:48:49,0.418,0.585,96.742,2.089,0.0,0.167,0.0,888832.0,0.0,36.0,2578919424.0,1486409728.0,4915843072.0,24637902848.0,5581329.0,1638195.0
13-04 02:48:50,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2578890752.0,1486409728.0,4919566336.0,24634208256.0,4497164.0,239890.0
13-04 02:48:51,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2579496960.0,1486409728.0,4923396096.0,24629772288.0,4486910.0,212299.0
13-04 02:48:52,0.334,0.250,99.165,0.0,0.0,0.250,0.0,98304.0,0.0,7.0,2579439616.0,1486409728.0,4926357504.0,24626868224.0,3029138.0,162014.0
13-04 02:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2579812352.0,1486409728.0,4926230528.0,24626622464.0,3044.0,2354.0
13-04 02:48:54,0.083,0.083,99.082,0.751,0.0,0.0,0.0,114688.0,0.0,14.0,2579804160.0,1486409728.0,4926230528.0,24626630656.0,108933.0,102202.0
13-04 02:48:55,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2579722240.0,1486409728.0,4928614400.0,24624328704.0,2905961.0,127408.0
13-04 02:48:56,0.586,0.167,98.326,0.753,0.0,0.167,0.0,94208.0,0.0,11.0,2579886080.0,1486409728.0,4932546560.0,24620232704.0,4368001.0,254808.0
13-04 02:48:57,0.335,0.586,98.326,0.502,0.0,0.251,0.0,176128.0,0.0,21.0,2580205568.0,1486409728.0,4939837440.0,24612622336.0,8011764.0,351792.0
13-04 02:48:58,0.167,0.167,99.167,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,2580127744.0,1486409728.0,4940296192.0,24612241408.0,864687.0,83069.0
13-04 02:48:59,0.418,0.418,98.410,0.586,0.0,0.167,0.0,86016.0,0.0,14.0,2580303872.0,1486409728.0,4944359424.0,24608002048.0,4686771.0,253826.0
13-04 02:49:00,0.419,0.251,98.325,0.754,0.0,0.251,0.0,106496.0,0.0,15.0,2580606976.0,1486409728.0,4949118976.0,24602939392.0,5264567.0,268002.0
13-04 02:49:01,0.418,0.251,98.244,0.669,0.0,0.418,0.0,106496.0,0.0,15.0,2580488192.0,1486409728.0,4955205632.0,24596971520.0,6587634.0,263114.0
13-04 02:49:02,0.418,0.502,98.077,0.836,0.0,0.167,0.0,180224.0,0.0,20.0,2580668416.0,1486409728.0,4961009664.0,24590987264.0,6598762.0,284207.0
13-04 02:49:03,0.335,0.335,98.409,0.503,0.0,0.419,0.0,94208.0,0.0,16.0,2580848640.0,1486409728.0,4967321600.0,24584495104.0,6898392.0,259501.0
13-04 02:49:04,0.502,0.502,98.243,0.502,0.0,0.251,0.0,73728.0,0.0,8.0,2581057536.0,1486409728.0,4973797376.0,24577810432.0,7078569.0,283225.0
13-04 02:49:05,0.501,0.334,98.414,0.584,0.0,0.167,0.0,77824.0,0.0,10.0,2581000192.0,1486409728.0,4977250304.0,24574414848.0,3938464.0,218981.0
13-04 02:49:06,0.503,0.335,98.576,0.419,0.0,0.168,0.0,81920.0,0.0,12.0,2581434368.0,1486409728.0,4982165504.0,24569065472.0,5637421.0,261110.0
13-04 02:49:07,0.418,0.335,98.661,0.418,0.0,0.167,0.0,184320.0,0.0,18.0,2581745664.0,1486409728.0,4986662912.0,24564256768.0,5227074.0,282454.0
13-04 02:49:08,0.251,0.251,98.660,0.586,0.0,0.251,0.0,114688.0,0.0,16.0,2581794816.0,1486409728.0,4990939136.0,24559931392.0,4607856.0,232535.0
13-04 02:49:09,0.251,0.418,98.246,0.668,0.0,0.418,0.0,114688.0,0.0,16.0,2581594112.0,1486409728.0,4995317760.0,24555753472.0,4728183.0,244668.0
13-04 02:49:10,0.418,0.501,98.413,0.334,0.0,0.334,0.0,81920.0,0.0,14.0,2582089728.0,1486409728.0,4999548928.0,24551026688.0,4830096.0,258796.0
13-04 02:49:11,0.334,0.418,98.580,0.418,0.0,0.251,0.0,86016.0,0.0,14.0,2582704128.0,1486409728.0,5003395072.0,24546566144.0,4666467.0,243209.0
13-04 02:49:12,0.669,0.418,98.244,0.585,0.0,0.084,0.0,212992.0,0.0,20.0,2582249472.0,1486409728.0,5007908864.0,24542507008.0,4776649.0,258592.0
13-04 02:49:13,0.418,0.334,97.995,1.003,0.0,0.251,0.0,122880.0,0.0,12.0,2582286336.0,1486409728.0,5011853312.0,24538525696.0,4511190.0,252621.0
13-04 02:49:14,0.336,0.419,98.490,0.587,0.0,0.168,0.0,98304.0,0.0,11.0,2582806528.0,1486409728.0,5015937024.0,24533921792.0,4489957.0,254656.0
13-04 02:49:15,0.419,0.335,98.744,0.419,0.0,0.084,0.0,81920.0,0.0,14.0,2583379968.0,1486409728.0,5019656192.0,24529629184.0,4464310.0,247667.0
13-04 02:49:16,0.251,0.251,98.495,0.585,0.0,0.418,0.0,106496.0,0.0,15.0,2583334912.0,1486409728.0,5023256576.0,24526073856.0,4239382.0,239556.0
13-04 02:49:17,0.420,0.168,95.298,4.030,0.0,0.084,0.0,118992896.0,0.0,145.0,2583339008.0,1486409728.0,5027336192.0,24521990144.0,4565478.0,233154.0
13-04 02:49:18,0.251,0.335,98.410,0.753,0.0,0.251,0.0,131072.0,0.0,16.0,2583322624.0,1486409728.0,5031600128.0,24517742592.0,4432171.0,223507.0
13-04 02:49:19,0.502,0.502,98.494,0.418,0.0,0.084,0.0,86016.0,0.0,14.0,2583646208.0,1486409728.0,5035864064.0,24513155072.0,4902216.0,266086.0
13-04 02:49:20,0.501,0.418,98.246,0.668,0.0,0.167,0.0,106496.0,0.0,15.0,2583822336.0,1486409728.0,5039656960.0,24509186048.0,4744809.0,273863.0
13-04 02:49:21,0.418,0.167,98.745,0.418,0.0,0.251,0.0,81920.0,0.0,12.0,2583732224.0,1486409728.0,5043793920.0,24505139200.0,4420071.0,233000.0
13-04 02:49:22,0.666,0.250,97.918,0.666,0.0,0.500,0.0,180224.0,0.0,17.0,2584084480.0,1486409728.0,5048188928.0,24500391936.0,5127886.0,270698.0
13-04 02:49:23,0.336,0.336,98.657,0.588,0.0,0.084,0.0,106496.0,0.0,15.0,2584129536.0,1486409728.0,5052301312.0,24496234496.0,4314551.0,251679.0
13-04 02:49:24,0.334,0.251,98.495,0.753,0.0,0.167,0.0,106496.0,0.0,15.0,2584547328.0,1486409728.0,5055184896.0,24492933120.0,3673444.0,221920.0
13-04 02:49:25,0.167,0.083,99.416,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,2584539136.0,1486409728.0,5055447040.0,24492679168.0,74704.0,58014.0
13-04 02:49:26,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,2584649728.0,1486409728.0,5055463424.0,24492552192.0,316495.0,74791.0
13-04 02:49:27,0.334,0.084,98.830,0.585,0.0,0.167,0.0,188416.0,0.0,22.0,2585022464.0,1486409728.0,5057138688.0,24490504192.0,1849934.0,126323.0
13-04 02:49:28,0.252,0.252,98.741,0.588,0.0,0.168,0.0,102400.0,0.0,13.0,2585100288.0,1486409728.0,5062553600.0,24485011456.0,5934568.0,269411.0
13-04 02:49:29,0.584,0.250,98.080,0.835,0.0,0.250,0.0,106496.0,0.0,15.0,2585645056.0,1486409728.0,5067325440.0,24479694848.0,5472161.0,228033.0
13-04 02:49:30,0.251,0.167,98.663,0.752,0.0,0.167,0.0,106496.0,0.0,15.0,2585702400.0,1486409728.0,5068951552.0,24478011392.0,1929908.0,150735.0
13-04 02:49:31,0.335,0.168,98.492,0.754,0.0,0.251,0.0,106496.0,0.0,15.0,2585694208.0,1486409728.0,5072691200.0,24474279936.0,4317976.0,232533.0
13-04 02:49:32,0.418,0.334,98.162,0.835,0.0,0.251,0.0,180224.0,0.0,20.0,2586435584.0,1486409728.0,5078163456.0,24468066304.0,6055974.0,294756.0
13-04 02:49:33,0.251,0.670,97.990,1.005,0.0,0.084,0.0,131072.0,0.0,16.0,2586996736.0,1486409728.0,5085999104.0,24459669504.0,8691060.0,302447.0
13-04 02:49:34,0.251,0.335,97.988,1.006,0.0,0.419,0.0,184320.0,0.0,18.0,2587021312.0,1486409728.0,5091307520.0,24454336512.0,5932421.0,301553.0
13-04 02:49:35,0.334,0.334,97.329,1.669,0.0,0.334,0.0,860160.0,0.0,32.0,2587254784.0,1486409728.0,5096681472.0,24448729088.0,6781665.0,1665274.0
13-04 02:49:36,0.335,0.335,98.912,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2586968064.0,1486409728.0,5103042560.0,24442654720.0,6689470.0,245080.0
13-04 02:49:37,0.419,0.335,99.079,0.0,0.0,0.168,0.0,77824.0,0.0,4.0,2587389952.0,1486409728.0,5107240960.0,24438034432.0,5092695.0,201452.0
13-04 02:49:38,0.251,0.168,99.246,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2587332608.0,1486409728.0,5111996416.0,24433336320.0,4932972.0,203558.0
13-04 02:49:39,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2585829376.0,1486409728.0,5116342272.0,24430493696.0,5213263.0,210655.0
13-04 02:49:40,0.585,0.334,98.244,0.669,0.0,0.167,0.0,118784.0,0.0,16.0,2585862144.0,1486409728.0,5120720896.0,24426082304.0,4804703.0,325406.0
13-04 02:49:41,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2586095616.0,1486409728.0,5125042176.0,24421527552.0,4910867.0,204934.0
13-04 02:49:42,0.501,0.334,98.329,0.501,0.0,0.334,0.0,172032.0,0.0,18.0,2585923584.0,1486409728.0,5129310208.0,24417431552.0,4675375.0,244095.0
13-04 02:49:43,0.500,0.500,98.415,0.500,0.0,0.083,0.0,94208.0,0.0,13.0,2586603520.0,1486409728.0,5132677120.0,24413384704.0,4192515.0,230590.0
13-04 02:49:44,0.502,0.335,98.410,0.586,0.0,0.167,0.0,86016.0,0.0,13.0,2586386432.0,1486409728.0,5136576512.0,24409702400.0,4312946.0,238597.0
13-04 02:49:45,0.335,0.335,98.743,0.503,0.0,0.084,0.0,77824.0,0.0,14.0,2586767360.0,1486409728.0,5140307968.0,24405590016.0,4642833.0,239180.0
13-04 02:49:46,0.335,0.419,98.576,0.586,0.0,0.084,0.0,98304.0,0.0,11.0,2586451968.0,1486409728.0,5144526848.0,24401686528.0,4519886.0,247436.0
13-04 02:49:47,0.334,0.418,93.645,5.184,0.0,0.418,0.0,120647680.0,0.0,139.0,2586578944.0,1486409728.0,5148745728.0,24397340672.0,4600443.0,238260.0
13-04 02:49:48,0.584,0.334,98.331,0.501,0.0,0.250,0.0,86016.0,0.0,16.0,2586791936.0,1486409728.0,5153087488.0,24392785920.0,4755977.0,255136.0
13-04 02:49:49,0.586,0.335,98.157,0.754,0.0,0.168,0.0,110592.0,0.0,15.0,2587058176.0,1486409728.0,5156851712.0,24388755456.0,4632840.0,242274.0
13-04 02:49:50,0.418,0.335,98.661,0.502,0.0,0.084,0.0,81920.0,0.0,14.0,2587566080.0,1486409728.0,5160796160.0,24384303104.0,4223729.0,235524.0
13-04 02:49:51,0.336,0.168,98.574,0.755,0.0,0.168,0.0,98304.0,0.0,11.0,2587963392.0,1486409728.0,5164748800.0,24379953152.0,4537929.0,241512.0
13-04 02:49:52,0.502,0.418,98.411,0.502,0.0,0.167,0.0,212992.0,0.0,31.0,2588725248.0,1486409728.0,5168668672.0,24375271424.0,4327029.0,254350.0
13-04 02:49:53,1.336,0.417,97.245,0.751,0.0,0.250,0.0,106496.0,0.0,15.0,2588512256.0,1486409728.0,5172977664.0,24371175424.0,4842256.0,259043.0
13-04 02:49:54,0.420,0.252,98.739,0.504,0.0,0.084,0.0,77824.0,0.0,12.0,2589245440.0,1486409728.0,5177307136.0,24366112768.0,4982631.0,250670.0
13-04 02:49:55,0.251,0.418,98.496,0.585,0.0,0.251,0.0,86016.0,0.0,12.0,2589552640.0,1486409728.0,5181366272.0,24361746432.0,4517822.0,253735.0
13-04 02:49:56,0.335,0.251,98.660,0.503,0.0,0.251,0.0,81920.0,0.0,14.0,2589364224.0,1486409728.0,5185490944.0,24357810176.0,4578670.0,234004.0
13-04 02:49:57,0.167,0.334,98.579,0.753,0.0,0.167,0.0,212992.0,0.0,22.0,2589290496.0,1486409728.0,5187506176.0,24355868672.0,2367426.0,157145.0
13-04 02:49:58,0.167,0.0,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,2589556736.0,1486409728.0,5187551232.0,24355557376.0,53315.0,56747.0
13-04 02:49:59,0.250,0.167,98.750,0.583,0.0,0.250,0.0,86016.0,0.0,14.0,2589437952.0,1486409728.0,5188939776.0,24354287616.0,1719838.0,141805.0
13-04 02:50:00,0.585,0.418,97.995,0.668,0.0,0.334,0.0,106496.0,0.0,13.0,2589429760.0,1486409728.0,5193064448.0,24350171136.0,4849696.0,271078.0
13-04 02:50:01,0.251,0.167,98.914,0.585,0.0,0.084,0.0,81920.0,0.0,12.0,2589306880.0,1486409728.0,5197643776.0,24345714688.0,4674830.0,195548.0
13-04 02:50:02,0.501,0.250,98.331,0.751,0.0,0.167,0.0,180224.0,0.0,18.0,2589581312.0,1486409728.0,5199749120.0,24343334912.0,2605366.0,170611.0
13-04 02:50:03,0.250,0.250,98.667,0.583,0.0,0.250,0.0,106496.0,0.0,15.0,2589642752.0,1486409728.0,5201498112.0,24341524480.0,1860429.0,139602.0
13-04 02:50:04,0.502,0.251,98.828,0.335,0.0,0.084,0.0,81920.0,0.0,14.0,2590085120.0,1486409728.0,5204475904.0,24338104320.0,3610977.0,213976.0
13-04 02:50:05,0.251,0.502,98.494,0.418,0.0,0.335,0.0,86016.0,0.0,16.0,2589954048.0,1486409728.0,5212942336.0,24329768960.0,9310960.0,255729.0
13-04 02:50:06,0.418,0.334,98.580,0.334,0.0,0.334,0.0,81920.0,0.0,14.0,2590572544.0,1486409728.0,5216956416.0,24325136384.0,4696885.0,201790.0
13-04 02:50:07,0.252,0.168,98.825,0.672,0.0,0.084,0.0,200704.0,0.0,19.0,2591289344.0,1486409728.0,5224923136.0,24316452864.0,8566664.0,267511.0
13-04 02:50:08,0.335,0.251,98.911,0.419,0.0,0.084,0.0,81920.0,0.0,14.0,2592919552.0,1486409728.0,5229912064.0,24309833728.0,5652904.0,247144.0
13-04 02:50:09,0.336,0.084,99.076,0.420,0.0,0.084,0.0,81920.0,0.0,14.0,2592931840.0,1486409728.0,5233946624.0,24305786880.0,4624843.0,218748.0
13-04 02:50:10,0.417,0.167,98.582,0.667,0.0,0.167,0.0,102400.0,0.0,13.0,2593255424.0,1486409728.0,5236797440.0,24302612480.0,3189834.0,154090.0
13-04 02:50:11,0.167,0.0,99.500,0.334,0.0,0.0,0.0,77824.0,0.0,12.0,2593042432.0,1486409728.0,5237010432.0,24302612480.0,45488.0,48223.0
13-04 02:50:12,0.250,0.167,99.167,0.417,0.0,0.0,0.0,155648.0,0.0,19.0,2593550336.0,1486409728.0,5237026816.0,24302088192.0,46880.0,46790.0
13-04 02:50:13,0.167,0.083,99.084,0.583,0.0,0.083,0.0,122880.0,0.0,18.0,2593521664.0,1486409728.0,5237039104.0,24302104576.0,46812.0,50364.0
13-04 02:50:14,0.167,0.167,99.167,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,2593501184.0,1486409728.0,5237059584.0,24302104576.0,41951.0,44145.0
13-04 02:50:15,0.083,0.083,99.417,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,2593488896.0,1486409728.0,5237071872.0,24302104576.0,36934.0,39300.0
13-04 02:50:16,0.084,0.0,99.415,0.502,0.0,0.0,0.0,81920.0,0.0,14.0,2593480704.0,1486409728.0,5237080064.0,24302104576.0,39854.0,41808.0
13-04 02:50:17,0.083,0.083,95.500,4.333,0.0,0.0,0.0,91594752.0,0.0,109.0,2593468416.0,1486409728.0,5237092352.0,24302104576.0,49168.0,50887.0
13-04 02:50:18,0.083,0.167,99.332,0.417,0.0,0.0,0.0,94208.0,0.0,15.0,2593386496.0,1486409728.0,5237108736.0,24302170112.0,51220.0,52915.0
13-04 02:50:19,0.167,0.0,99.334,0.500,0.0,0.0,0.0,90112.0,0.0,15.0,2593370112.0,1486409728.0,5237125120.0,24302170112.0,45892.0,48771.0
13-04 02:50:20,0.083,0.083,99.249,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,2593357824.0,1486409728.0,5237137408.0,24302170112.0,43556.0,46864.0
13-04 02:50:21,0.083,0.083,98.080,1.753,0.0,0.0,0.0,679936.0,0.0,46.0,2593689600.0,1486409728.0,5237153792.0,24301821952.0,934304.0,944491.0
13-04 02:50:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,15.0,2593288192.0,1486409728.0,5237587968.0,24301789184.0,33720.0,35731.0
13-04 02:50:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,57344.0,0.0,15.0,2593288192.0,1486409728.0,5237587968.0,24301789184.0,13758.0,13949.0
13-04 02:50:24,0.0,0.083,99.666,0.250,0.0,0.0,0.0,49152.0,0.0,11.0,2593284096.0,1486409728.0,5237592064.0,24301789184.0,15121.0,16518.0
13-04 02:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,2593280000.0,1486409728.0,5237596160.0,24301789184.0,14103.0,14475.0
13-04 02:50:26,0.167,0.083,99.500,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,2593275904.0,1486409728.0,5237600256.0,24301789184.0,17471.0,19221.0
13-04 02:50:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,188416.0,0.0,29.0,2593271808.0,1486409728.0,5237604352.0,24301789184.0,15656.0,17971.0
13-04 02:50:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,2593267712.0,1486409728.0,5237608448.0,24301789184.0,17225.0,18678.0
13-04 02:50:29,0.167,0.083,99.500,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,2593267712.0,1486409728.0,5237608448.0,24301789184.0,15843.0,17903.0
13-04 02:50:30,0.083,0.166,99.501,0.250,0.0,0.0,0.0,69632.0,0.0,21.0,2593263616.0,1486409728.0,5237612544.0,24301789184.0,23321.0,24791.0
13-04 02:50:31,0.083,0.167,99.333,0.417,0.0,0.0,0.0,180224.0,0.0,10.0,2593267712.0,1486409728.0,5237735424.0,24301662208.0,261852.0,263619.0
13-04 02:50:32,0.499,0.083,99.418,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2593792000.0,1486409728.0,5237735424.0,24301137920.0,3858.0,3012.0
13-04 02:50:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2593910784.0,1486409728.0,5237735424.0,24301019136.0,3929.0,3670.0
13-04 02:50:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2593898496.0,1486409728.0,5237739520.0,24301027328.0,5101.0,5128.0
13-04 02:50:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2593898496.0,1486409728.0,5237739520.0,24301027328.0,5845.0,6648.0
13-04 02:50:36,0.167,0.167,99.084,0.583,0.0,0.0,0.0,118784.0,0.0,16.0,2593894400.0,1486409728.0,5237743616.0,24301027328.0,99032.0,103127.0
13-04 02:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,4.0,2593861632.0,1486409728.0,5237776384.0,24301027328.0,4269.0,3863.0
13-04 02:50:38,0.083,0.167,99.333,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2593861632.0,1486409728.0,5237776384.0,24301027328.0,39439.0,42709.0
13-04 02:50:39,0.083,0.083,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,2593849344.0,1486409728.0,5237788672.0,24301027328.0,42547.0,44774.0
13-04 02:50:40,0.083,0.083,99.417,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,2593837056.0,1486409728.0,5237800960.0,24301027328.0,43046.0,45494.0
13-04 02:50:41,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,11.0,2593824768.0,1486409728.0,5237813248.0,24301027328.0,42598.0,45851.0
13-04 02:50:42,0.0,0.083,99.416,0.500,0.0,0.0,0.0,151552.0,0.0,19.0,2593804288.0,1486409728.0,5237833728.0,24301027328.0,44620.0,48058.0
13-04 02:50:43,0.250,0.0,99.334,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,2593787904.0,1486409728.0,5237850112.0,24301027328.0,41999.0,44945.0
13-04 02:50:44,0.083,0.083,99.249,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,2593902592.0,1486409728.0,5237862400.0,24300900352.0,47076.0,49596.0
13-04 02:50:45,0.083,0.083,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,16.0,2593886208.0,1486409728.0,5237878784.0,24300900352.0,45215.0,49191.0
13-04 02:50:46,0.0,0.083,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,2593873920.0,1486409728.0,5237891072.0,24300900352.0,44073.0,46699.0
13-04 02:50:47,0.083,0.083,99.416,0.417,0.0,0.0,0.0,147456.0,0.0,19.0,2593861632.0,1486409728.0,5237903360.0,24300900352.0,43206.0,45479.0
13-04 02:50:48,0.167,0.083,99.084,0.666,0.0,0.0,0.0,118784.0,0.0,16.0,2593976320.0,1486409728.0,5237915648.0,24300773376.0,44216.0,47093.0
13-04 02:50:49,0.083,0.167,99.333,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2593959936.0,1486409728.0,5237932032.0,24300773376.0,42772.0,45675.0
13-04 02:50:50,0.083,0.0,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,2593947648.0,1486409728.0,5237944320.0,24300773376.0,47242.0,50469.0
13-04 02:50:51,0.167,0.083,99.167,0.583,0.0,0.0,0.0,102400.0,0.0,13.0,2593935360.0,1486409728.0,5237956608.0,24300773376.0,43080.0,46089.0
13-04 02:50:52,0.167,0.083,99.166,0.584,0.0,0.0,0.0,188416.0,0.0,22.0,2594430976.0,1486409728.0,5237977088.0,24300257280.0,62722.0,65719.0
13-04 02:50:53,0.083,0.249,99.086,0.499,0.0,0.083,0.0,90112.0,0.0,15.0,2594410496.0,1486409728.0,5237989376.0,24300265472.0,47349.0,50869.0
13-04 02:50:54,0.0,0.167,98.998,0.835,0.0,0.0,0.0,102400.0,0.0,10.0,2594398208.0,1486409728.0,5238001664.0,24300265472.0,44248.0,46673.0
13-04 02:50:55,0.083,0.167,99.251,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,2594508800.0,1486409728.0,5238018048.0,24300138496.0,43324.0,45319.0
13-04 02:50:56,0.167,0.083,99.250,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,2594496512.0,1486409728.0,5238030336.0,24300138496.0,46635.0,49217.0
13-04 02:50:57,0.083,0.0,99.166,0.751,0.0,0.0,0.0,188416.0,0.0,18.0,2594484224.0,1486409728.0,5238042624.0,24300138496.0,44240.0,47695.0
13-04 02:50:58,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,14.0,2594594816.0,1486409728.0,5238059008.0,24300011520.0,44000.0,46816.0
13-04 02:50:59,0.083,0.250,99.167,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,2594582528.0,1486409728.0,5238071296.0,24300011520.0,44060.0,46868.0
13-04 02:51:00,0.250,0.0,99.167,0.583,0.0,0.0,0.0,73728.0,0.0,10.0,2594570240.0,1486409728.0,5238083584.0,24300011520.0,42660.0,45597.0
13-04 02:51:01,0.083,0.0,99.166,0.751,0.0,0.0,0.0,98304.0,0.0,11.0,2594557952.0,1486409728.0,5238095872.0,24300011520.0,42689.0,46233.0
13-04 02:51:02,0.167,0.083,99.167,0.583,0.0,0.0,0.0,184320.0,0.0,27.0,2594541568.0,1486409728.0,5238112256.0,24300011520.0,45150.0,48365.0
13-04 02:51:03,0.083,0.083,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,14.0,2594652160.0,1486409728.0,5238128640.0,24299884544.0,44402.0,48198.0
13-04 02:51:04,0.0,0.167,99.082,0.751,0.0,0.0,0.0,98304.0,0.0,11.0,2594639872.0,1486409728.0,5238140928.0,24299884544.0,43273.0,45027.0
13-04 02:51:05,0.167,0.083,99.167,0.583,0.0,0.0,0.0,77824.0,0.0,12.0,2594623488.0,1486409728.0,5238157312.0,24299884544.0,46578.0,49655.0
13-04 02:51:06,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2594611200.0,1486409728.0,5238169600.0,24299884544.0,46447.0,49003.0
13-04 02:51:07,0.083,0.083,99.084,0.749,0.0,0.0,0.0,184320.0,0.0,17.0,2594607104.0,1486409728.0,5238181888.0,24299876352.0,42936.0,45552.0
13-04 02:51:08,0.167,0.0,99.332,0.417,0.0,0.083,0.0,77824.0,0.0,14.0,2594590720.0,1486409728.0,5238198272.0,24299876352.0,40128.0,43118.0
13-04 02:51:09,0.083,0.083,99.417,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2594582528.0,1486409728.0,5238206464.0,24299876352.0,41184.0,43300.0
13-04 02:51:10,0.0,0.083,99.249,0.584,0.0,0.083,0.0,106496.0,0.0,15.0,2594549760.0,1486409728.0,5238222848.0,24299892736.0,48446.0,50656.0
13-04 02:51:11,0.083,0.167,99.334,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,2594529280.0,1486409728.0,5238243328.0,24299892736.0,46286.0,47999.0
13-04 02:51:12,0.167,0.083,99.165,0.584,0.0,0.0,0.0,167936.0,0.0,16.0,2595041280.0,1486409728.0,5238255616.0,24299368448.0,45177.0,47406.0
13-04 02:51:13,0.166,0.166,99.251,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,2595016704.0,1486409728.0,5238272000.0,24299376640.0,46174.0,50081.0
13-04 02:51:14,0.167,0.083,99.333,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2595004416.0,1486409728.0,5238284288.0,24299376640.0,43195.0,46449.0
13-04 02:51:15,0.083,0.167,99.417,0.333,0.0,0.0,0.0,73728.0,0.0,10.0,2594992128.0,1486409728.0,5238296576.0,24299376640.0,42044.0,44333.0
13-04 02:51:16,0.084,0.0,99.499,0.418,0.0,0.0,0.0,77824.0,0.0,12.0,2594979840.0,1486409728.0,5238308864.0,24299376640.0,42269.0,45605.0
13-04 02:51:17,0.166,0.333,97.922,1.579,0.0,0.0,0.0,593920.0,0.0,53.0,2594983936.0,1486409728.0,5238329344.0,24299352064.0,582672.0,588063.0
13-04 02:51:18,0.167,0.083,99.500,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,2594689024.0,1486409728.0,5238591488.0,24299384832.0,24398.0,26454.0
13-04 02:51:19,0.083,0.083,99.583,0.250,0.0,0.0,0.0,61440.0,0.0,17.0,2594680832.0,1486409728.0,5238599680.0,24299384832.0,22733.0,23627.0
13-04 02:51:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,57344.0,0.0,15.0,2594676736.0,1486409728.0,5238603776.0,24299384832.0,21365.0,22551.0
13-04 02:51:21,0.083,0.0,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2594672640.0,1486409728.0,5238607872.0,24299384832.0,23486.0,25995.0
13-04 02:51:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,19.0,2594664448.0,1486409728.0,5238616064.0,24299384832.0,35979.0,36221.0
13-04 02:51:23,0.250,0.0,99.583,0.167,0.0,0.0,0.0,61440.0,0.0,13.0,2594664448.0,1486409728.0,5238616064.0,24299384832.0,16296.0,18635.0
13-04 02:51:24,0.249,0.166,99.335,0.249,0.0,0.0,0.0,53248.0,0.0,13.0,2594660352.0,1486409728.0,5238620160.0,24299384832.0,14716.0,15442.0
13-04 02:51:25,0.167,0.083,99.583,0.167,0.0,0.0,0.0,53248.0,0.0,13.0,2595799040.0,1486409728.0,5238624256.0,24298242048.0,15783.0,17515.0
13-04 02:51:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,2596048896.0,1486409728.0,5238628352.0,24297988096.0,17288.0,18175.0
13-04 02:51:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,118784.0,0.0,11.0,2596048896.0,1486409728.0,5238628352.0,24297988096.0,6608.0,6591.0
13-04 02:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2596175872.0,1486409728.0,5238628352.0,24297861120.0,3802.0,3604.0
13-04 02:51:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596175872.0,1486409728.0,5238628352.0,24297861120.0,3776.0,3611.0
13-04 02:51:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596171776.0,1486409728.0,5238632448.0,24297861120.0,4481.0,4116.0
13-04 02:51:31,0.083,0.083,99.584,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,2596171776.0,1486409728.0,5238632448.0,24297861120.0,7606.0,9252.0
13-04 02:51:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,12.0,2596315136.0,1486409728.0,5238632448.0,24297717760.0,6043.0,6599.0
13-04 02:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596306944.0,1486409728.0,5238632448.0,24297725952.0,3929.0,3658.0
13-04 02:51:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2596306944.0,1486409728.0,5238632448.0,24297725952.0,4547.0,4126.0
13-04 02:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596306944.0,1486409728.0,5238632448.0,24297725952.0,3549.0,2694.0
13-04 02:51:36,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596323328.0,1486409728.0,5238632448.0,24297709568.0,6025.0,6057.0
13-04 02:51:37,0.0,0.084,99.833,0.084,0.0,0.0,0.0,94208.0,0.0,6.0,2596319232.0,1486409728.0,5238636544.0,24297709568.0,5145.0,4610.0
13-04 02:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238636544.0,24297709568.0,7660.0,8324.0
13-04 02:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238636544.0,24297709568.0,5268.0,5497.0
13-04 02:51:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238636544.0,24297709568.0,6326.0,7670.0
13-04 02:51:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238636544.0,24297709568.0,3880.0,3646.0
13-04 02:51:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2596323328.0,1486409728.0,5238640640.0,24297701376.0,4234.0,3850.0
13-04 02:51:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2596323328.0,1486409728.0,5238640640.0,24297701376.0,2815.0,2094.0
13-04 02:51:44,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596323328.0,1486409728.0,5238640640.0,24297701376.0,5480.0,4593.0
13-04 02:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596323328.0,1486409728.0,5238640640.0,24297701376.0,5399.0,6171.0
13-04 02:51:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,4827.0,4267.0
13-04 02:51:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,24507.0,25390.0
13-04 02:51:48,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,5804.0,7026.0
13-04 02:51:49,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,3642.0,3361.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,4460.0,4166.0
13-04 02:51:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,3203.0,2369.0
13-04 02:51:52,0.250,0.166,99.501,0.0,0.0,0.083,0.0,81920.0,0.0,7.0,2596708352.0,1486409728.0,5238644736.0,24297312256.0,22397.0,22617.0
13-04 02:51:53,0.999,0.083,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596700160.0,1486409728.0,5238644736.0,24297320448.0,3864.0,3698.0
13-04 02:51:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596691968.0,1486409728.0,5238644736.0,24297328640.0,5354.0,5993.0
13-04 02:51:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2596515840.0,1486409728.0,5238648832.0,24297500672.0,5428.0,6274.0
13-04 02:51:56,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,7966.0,8477.0
13-04 02:51:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,5536.0,5476.0
13-04 02:51:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,3148.0,2362.0
13-04 02:51:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,3498.0,3330.0
13-04 02:52:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,3908.0,3647.0
13-04 02:52:01,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,4422.0,4133.0
13-04 02:52:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,5744.0,6206.0
13-04 02:52:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596302848.0,1486409728.0,5238652928.0,24297709568.0,5170.0,5959.0
13-04 02:52:04,0.249,0.166,99.501,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2596298752.0,1486409728.0,5238657024.0,24297709568.0,6691.0,7579.0
13-04 02:52:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596298752.0,1486409728.0,5238657024.0,24297709568.0,3860.0,2765.0
13-04 02:52:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596601856.0,1486409728.0,5238657024.0,24297406464.0,8849.0,8961.0
13-04 02:52:07,3.923,1.336,94.407,0.250,0.0,0.083,0.0,163840.0,0.0,18.0,2620301312.0,1486409728.0,5238693888.0,24273670144.0,113852.0,108026.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-orderer-slave-10.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-10",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.062,0.348,98.218,0.295,0.0,0.077,5993.181,1590412.068,0.809,4.997,1798885376.0,525328384.0,15758819328.0,15536041984.0,0.0,0.0
13-04 02:31:15,1.178,3.199,90.825,4.630,0.0,0.168,0.0,16384.0,0.0,2.0,1805770752.0,525328384.0,15744303104.0,15543672832.0,267184.0,18167642.0
13-04 02:31:16,0.672,3.107,96.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1808474112.0,525328384.0,15729840128.0,15555432448.0,207806.0,17690211.0
13-04 02:31:17,0.670,2.764,96.399,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1808994304.0,525328384.0,15715352576.0,15569399808.0,180371.0,14915234.0
13-04 02:31:18,0.756,3.191,96.054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810399232.0,525328384.0,15700979712.0,15582367744.0,163696.0,16895563.0
13-04 02:31:19,0.754,2.682,96.479,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1809797120.0,525328384.0,15686492160.0,15597457408.0,164782.0,15702134.0
13-04 02:31:20,0.587,3.188,96.057,0.084,0.0,0.084,0.0,28672.0,0.0,2.0,1810857984.0,525328384.0,15671889920.0,15610998784.0,189672.0,16433158.0
13-04 02:31:21,0.419,3.104,96.309,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1810771968.0,525332480.0,15657512960.0,15625457664.0,146336.0,16241561.0
13-04 02:31:22,0.754,2.680,96.399,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1810034688.0,525332480.0,15643029504.0,15640678400.0,176152.0,15838668.0
13-04 02:31:23,0.504,2.605,96.723,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1809186816.0,525332480.0,15628541952.0,15656013824.0,165405.0,15174059.0
13-04 02:31:24,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808736256.0,525332480.0,15628197888.0,15656808448.0,12242.0,5941.0
13-04 02:31:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808449536.0,525332480.0,15628197888.0,15657095168.0,26882.0,21676.0
13-04 02:31:26,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1808412672.0,525332480.0,15628201984.0,15657127936.0,16361.0,11724.0
13-04 02:31:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808412672.0,525332480.0,15628201984.0,15657127936.0,11522.0,4903.0
13-04 02:31:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1808408576.0,525336576.0,15628201984.0,15657127936.0,13039.0,7282.0
13-04 02:31:29,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,1808392192.0,525336576.0,15628201984.0,15657144320.0,12869.0,5904.0
13-04 02:31:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808392192.0,525336576.0,15628201984.0,15657144320.0,12665.0,5603.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808392192.0,525336576.0,15628201984.0,15657144320.0,15202.0,8722.0
13-04 02:31:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1808392192.0,525336576.0,15628201984.0,15657144320.0,12049.0,5260.0
13-04 02:31:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1809186816.0,525336576.0,15628201984.0,15656349696.0,20589.0,15670.0
13-04 02:31:34,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809178624.0,525336576.0,15628201984.0,15656357888.0,15525.0,10857.0
13-04 02:31:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,17145.0,11306.0
13-04 02:31:36,0.083,0.167,99.667,0.0,0.0,0.083,0.0,45056.0,0.0,11.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,12544.0,5820.0
13-04 02:31:37,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,14019.0,6935.0
13-04 02:31:38,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,13991.0,7460.0
13-04 02:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,13045.0,6189.0
13-04 02:31:40,0.834,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,12948.0,6612.0
13-04 02:31:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809170432.0,525336576.0,15628210176.0,15656357888.0,17255.0,14368.0
13-04 02:31:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809170432.0,525336576.0,15628210176.0,15656357888.0,14792.0,10150.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809166336.0,525336576.0,15628214272.0,15656357888.0,12775.0,6227.0
13-04 02:31:44,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1809547264.0,525336576.0,15628214272.0,15655976960.0,12293.0,5849.0
13-04 02:31:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,26406.0,19689.0
13-04 02:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,21742.0,151327.0
13-04 02:31:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,13006.0,7001.0
13-04 02:31:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,14682.0,9385.0
13-04 02:31:49,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,13419.0,7984.0
13-04 02:31:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,15226.0,10547.0
13-04 02:31:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,15171.0,9626.0
13-04 02:31:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,19486.0,12854.0
13-04 02:31:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,15807.0,9298.0
13-04 02:31:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809391616.0,525336576.0,15628242944.0,15656103936.0,12059.0,5558.0
13-04 02:31:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628341248.0,15656103936.0,28750.0,23147.0
13-04 02:31:56,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1809264640.0,525336576.0,15628369920.0,15656103936.0,13732.0,7539.0
13-04 02:31:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809264640.0,525336576.0,15628369920.0,15656103936.0,13389.0,7741.0
13-04 02:31:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809260544.0,525336576.0,15628374016.0,15656103936.0,16540.0,11024.0
13-04 02:31:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809256448.0,525336576.0,15628378112.0,15656103936.0,15666.0,10163.0
13-04 02:32:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1809256448.0,525336576.0,15628378112.0,15656103936.0,12881.0,7484.0
13-04 02:32:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809256448.0,525336576.0,15628378112.0,15656103936.0,11723.0,5330.0
13-04 02:32:02,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1809256448.0,525336576.0,15628378112.0,15656103936.0,12948.0,6955.0
13-04 02:32:03,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809256448.0,525336576.0,15628378112.0,15656103936.0,12692.0,6825.0
13-04 02:32:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1810104320.0,525336576.0,15628378112.0,15655256064.0,14248.0,8326.0
13-04 02:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809764352.0,525336576.0,15628378112.0,15655596032.0,14692.0,7719.0
13-04 02:32:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1809764352.0,525336576.0,15628378112.0,15655596032.0,20642.0,15393.0
13-04 02:32:07,1.912,0.748,97.340,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810083840.0,525336576.0,15629197312.0,15654457344.0,85599.0,87391.0
13-04 02:32:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,1810083840.0,525336576.0,15629205504.0,15654449152.0,17943.0,10189.0
13-04 02:32:09,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810079744.0,525336576.0,15629209600.0,15654449152.0,15442.0,7684.0
13-04 02:32:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810079744.0,525336576.0,15629209600.0,15654449152.0,28803.0,21001.0
13-04 02:32:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1810079744.0,525336576.0,15629209600.0,15654449152.0,15521.0,7818.0
13-04 02:32:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1810071552.0,525336576.0,15629250560.0,15654416384.0,92510.0,52819.0
13-04 02:32:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1810071552.0,525340672.0,15629246464.0,15654416384.0,15959.0,8323.0
13-04 02:32:14,0.0,0.083,99.500,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,1810067456.0,525340672.0,15629250560.0,15654416384.0,15412.0,8465.0
13-04 02:32:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810067456.0,525340672.0,15629250560.0,15654416384.0,15816.0,9330.0
13-04 02:32:16,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810067456.0,525340672.0,15629250560.0,15654416384.0,23506.0,271179.0
13-04 02:32:17,0.250,0.167,99.583,0.0,0.0,0.0,0.0,122880.0,0.0,37.0,1805369344.0,525340672.0,15629250560.0,15659114496.0,61243.0,43470.0
13-04 02:32:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1805352960.0,525340672.0,15629266944.0,15659114496.0,59648.0,56117.0
13-04 02:32:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1805262848.0,525340672.0,15629357056.0,15659114496.0,29340.0,23773.0
13-04 02:32:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1805262848.0,525340672.0,15629357056.0,15659114496.0,38283.0,38021.0
13-04 02:32:21,0.250,0.0,99.750,0.0,0.0,0.0,0.0,151552.0,0.0,40.0,1805238272.0,525348864.0,15629373440.0,15659114496.0,83297.0,55025.0
13-04 02:32:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805217792.0,525348864.0,15629426688.0,15659081728.0,54985.0,58535.0
13-04 02:32:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805217792.0,525348864.0,15629426688.0,15659081728.0,25726.0,21523.0
13-04 02:32:24,0.334,0.167,99.499,0.0,0.0,0.0,0.0,147456.0,0.0,40.0,1805590528.0,525357056.0,15629438976.0,15658688512.0,102096.0,103178.0
13-04 02:32:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805565952.0,525357056.0,15629500416.0,15658651648.0,49821.0,40143.0
13-04 02:32:26,0.083,0.167,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1805557760.0,525357056.0,15629500416.0,15658659840.0,31053.0,39167.0
13-04 02:32:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805574144.0,525357056.0,15629508608.0,15658635264.0,32249.0,23239.0
13-04 02:32:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805574144.0,525357056.0,15629508608.0,15658635264.0,30454.0,25034.0
13-04 02:32:29,0.751,0.083,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805574144.0,525357056.0,15629508608.0,15658635264.0,30261.0,22217.0
13-04 02:32:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1805570048.0,525361152.0,15629508608.0,15658635264.0,16133.0,11044.0
13-04 02:32:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805565952.0,525361152.0,15629512704.0,15658635264.0,16849.0,9778.0
13-04 02:32:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1805565952.0,525361152.0,15629512704.0,15658635264.0,16386.0,9508.0
13-04 02:32:33,2.530,2.108,95.194,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1805189120.0,525361152.0,15633530880.0,15654993920.0,1989410.0,1242837.0
13-04 02:32:34,4.275,3.521,92.121,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1815003136.0,525361152.0,15640444928.0,15638265856.0,2828621.0,3810689.0
13-04 02:32:35,4.686,3.180,92.050,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1820196864.0,525361152.0,15646113792.0,15627403264.0,2841346.0,3885739.0
13-04 02:32:36,4.766,3.010,92.140,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1826037760.0,525361152.0,15652851712.0,15614824448.0,2792171.0,3742744.0
13-04 02:32:37,4.293,3.030,92.593,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1826263040.0,525361152.0,15659163648.0,15608287232.0,2780961.0,3730158.0
13-04 02:32:38,3.946,3.359,92.527,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1833742336.0,525361152.0,15666163712.0,15593807872.0,2844237.0,3842794.0
13-04 02:32:39,3.810,2.625,93.480,0.0,0.0,0.085,0.0,41402368.0,0.0,82.0,1838952448.0,525361152.0,15672041472.0,15582720000.0,2757376.0,3648302.0
13-04 02:32:40,4.904,3.408,91.604,0.0,0.0,0.083,0.0,40960.0,0.0,4.0,1839239168.0,525361152.0,15678386176.0,15576088576.0,2796118.0,3760617.0
13-04 02:32:41,4.275,3.018,92.456,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1843609600.0,525361152.0,15685255168.0,15564849152.0,2803888.0,3794139.0
13-04 02:32:42,4.504,3.753,91.660,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1847316480.0,525361152.0,15692062720.0,15554334720.0,2843114.0,3849358.0
13-04 02:32:43,3.804,2.451,93.660,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1852596224.0,525361152.0,15698288640.0,15542829056.0,2720426.0,3570422.0
13-04 02:32:44,3.797,2.869,93.080,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,1858576384.0,525361152.0,15705534464.0,15529603072.0,2771440.0,3703396.0
13-04 02:32:45,4.135,2.616,93.080,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,1858396160.0,525365248.0,15711793152.0,15523520512.0,2803092.0,3768866.0
13-04 02:32:46,4.097,3.261,92.642,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1863221248.0,525365248.0,15718494208.0,15511994368.0,2717876.0,3762405.0
13-04 02:32:47,4.580,3.414,91.840,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1865867264.0,525365248.0,15724617728.0,15503224832.0,2783952.0,3760474.0
13-04 02:32:48,3.788,3.030,93.013,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1869996032.0,525365248.0,15731212288.0,15492501504.0,2845340.0,3860694.0
13-04 02:32:49,3.460,3.122,93.165,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1878290432.0,525365248.0,15737266176.0,15478153216.0,2825990.0,3853767.0
13-04 02:32:50,4.424,3.339,91.903,0.250,0.0,0.083,0.0,28672.0,0.0,4.0,1879818240.0,525369344.0,15743352832.0,15470534656.0,2822598.0,3848162.0
13-04 02:32:51,3.297,3.212,92.730,0.592,0.0,0.169,0.0,0.0,0.0,0.0,1881137152.0,525369344.0,15751528448.0,15461040128.0,2814795.0,3852348.0
13-04 02:32:52,3.946,2.855,92.947,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1887211520.0,525369344.0,15757586432.0,15448907776.0,2749186.0,3640806.0
13-04 02:32:53,4.406,3.658,91.687,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1893023744.0,525369344.0,15763451904.0,15437230080.0,2827293.0,3882835.0
13-04 02:32:54,4.663,3.497,91.757,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1897230336.0,525369344.0,15770537984.0,15425937408.0,2813054.0,3774622.0
13-04 02:32:55,3.853,3.266,92.797,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1900253184.0,525369344.0,15777263616.0,15416188928.0,2797727.0,3745303.0
13-04 02:32:56,3.562,2.460,93.893,0.0,0.0,0.085,0.0,20480.0,0.0,3.0,1904594944.0,525369344.0,15782993920.0,15406116864.0,2748032.0,3642763.0
13-04 02:32:57,3.882,3.038,93.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1907716096.0,525369344.0,15789768704.0,15396220928.0,2845774.0,3890349.0
13-04 02:32:58,4.087,3.753,92.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1906884608.0,525369344.0,15797039104.0,15389782016.0,2829355.0,3854755.0
13-04 02:32:59,4.073,4.073,91.854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1916674048.0,525369344.0,15803064320.0,15373967360.0,2699869.0,3636874.0
13-04 02:33:00,4.469,2.951,92.411,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,1918738432.0,525369344.0,15810555904.0,15364411392.0,2953996.0,4079106.0
13-04 02:33:01,4.097,2.926,92.893,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1919320064.0,525369344.0,15816605696.0,15357779968.0,2685304.0,3451234.0
13-04 02:33:02,2.874,3.043,93.407,0.507,0.0,0.169,0.0,24576.0,0.0,3.0,1920356352.0,525369344.0,15822802944.0,15350546432.0,2687399.0,3511108.0
13-04 02:33:03,3.393,2.969,93.469,0.0,0.0,0.170,0.0,0.0,0.0,0.0,1921527808.0,525369344.0,15829696512.0,15342481408.0,2857594.0,3897465.0
13-04 02:33:04,3.869,3.532,92.515,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1923547136.0,525369344.0,15835475968.0,15334682624.0,2805470.0,3792058.0
13-04 02:33:05,4.254,3.253,92.327,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1936732160.0,525369344.0,15842209792.0,15314763776.0,2713464.0,3547854.0
13-04 02:33:06,4.435,2.845,92.552,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1937874944.0,525369344.0,15848906752.0,15306924032.0,2821318.0,3832039.0
13-04 02:33:07,4.097,3.344,92.475,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1936756736.0,525369344.0,15855452160.0,15301496832.0,2797681.0,3768644.0
13-04 02:33:08,4.406,4.073,91.272,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1944469504.0,525369344.0,15862652928.0,15286583296.0,2853178.0,3918149.0
13-04 02:33:09,4.413,3.497,88.510,3.247,0.0,0.333,0.0,130469888.0,0.0,249.0,1949167616.0,525369344.0,15869087744.0,15275450368.0,2771516.0,3678726.0
13-04 02:33:10,3.872,3.367,91.077,1.599,0.0,0.084,0.0,69431296.0,0.0,136.0,1950113792.0,525369344.0,15874867200.0,15268724736.0,2873200.0,3936889.0
13-04 02:33:11,4.023,2.850,92.875,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1950683136.0,525369344.0,15882371072.0,15260651520.0,2736334.0,3606061.0
13-04 02:33:12,4.439,3.434,91.960,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1950801920.0,525369344.0,15888527360.0,15254376448.0,2764738.0,3633124.0
13-04 02:33:13,3.976,2.453,93.401,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1954844672.0,525369344.0,15894974464.0,15243886592.0,2819739.0,3829573.0
13-04 02:33:14,3.610,3.526,92.611,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1957773312.0,525369344.0,15902457856.0,15233474560.0,2796051.0,3765748.0
13-04 02:33:15,4.174,3.422,92.321,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1961328640.0,525369344.0,15908491264.0,15223885824.0,2845611.0,3852264.0
13-04 02:33:16,3.559,2.458,93.814,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1965015040.0,525369344.0,15915597824.0,15213092864.0,2770504.0,3700882.0
13-04 02:33:17,3.559,2.458,93.898,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1970372608.0,525369344.0,15921897472.0,15201435648.0,2711061.0,3544355.0
13-04 02:33:18,3.791,3.201,92.839,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1974562816.0,525369344.0,15928315904.0,15190827008.0,2876590.0,3962697.0
13-04 02:33:19,4.017,3.515,92.385,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1978531840.0,525369344.0,15935553536.0,15179620352.0,2821474.0,3828737.0
13-04 02:33:20,4.500,3.583,91.750,0.083,0.0,0.083,0.0,28672.0,0.0,4.0,1983815680.0,525369344.0,15941304320.0,15168585728.0,2849894.0,3917281.0
13-04 02:33:21,4.013,3.261,92.642,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1988784128.0,525369344.0,15947010048.0,15157911552.0,2738801.0,3663573.0
13-04 02:33:22,4.107,2.934,92.959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1992286208.0,525369344.0,15953281024.0,15148138496.0,2713403.0,3545502.0
13-04 02:33:23,3.888,2.705,93.322,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1992433664.0,525369344.0,15960952832.0,15140319232.0,2815903.0,3820603.0
13-04 02:33:24,4.034,3.109,92.857,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1998909440.0,525369344.0,15966982144.0,15127814144.0,2720545.0,3554403.0
13-04 02:33:25,4.118,3.361,92.521,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2002452480.0,525369344.0,15974227968.0,15117025280.0,2848247.0,3880453.0
13-04 02:33:26,3.726,2.456,93.565,0.254,0.0,0.0,0.0,12288.0,0.0,2.0,2007449600.0,525369344.0,15980433408.0,15105822720.0,2762248.0,3800835.0
13-04 02:33:27,3.466,2.790,93.407,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2010578944.0,525369344.0,15986573312.0,15096553472.0,2815861.0,3803609.0
13-04 02:33:28,3.578,2.385,93.952,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2011660288.0,525369344.0,15993692160.0,15088353280.0,2830245.0,3854873.0
13-04 02:33:29,3.775,3.523,92.617,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,2015342592.0,525369344.0,16001646592.0,15076716544.0,2792176.0,3760230.0
13-04 02:33:30,3.794,3.204,92.917,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2020773888.0,525369344.0,16007675904.0,15065255936.0,2822832.0,3827872.0
13-04 02:33:31,3.778,3.191,93.031,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2026201088.0,525369344.0,16013139968.0,15054364672.0,2673380.0,3665018.0
13-04 02:33:32,3.866,3.277,92.605,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2029785088.0,525369344.0,16019329024.0,15044591616.0,2887521.0,3794659.0
13-04 02:33:33,4.100,3.431,92.301,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2031202304.0,525369344.0,16026714112.0,15035789312.0,2825226.0,3834909.0
13-04 02:33:34,3.623,2.780,93.513,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2037997568.0,525369344.0,16032624640.0,15023083520.0,2664292.0,3549156.0
13-04 02:33:35,4.409,3.827,91.597,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,2048040960.0,525369344.0,16039841792.0,15005822976.0,2906392.0,3921198.0
13-04 02:33:36,3.610,2.771,93.367,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2048040960.0,525369344.0,16046452736.0,14999212032.0,2621367.0,3546709.0
13-04 02:33:37,4.114,3.191,92.527,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2052100096.0,525369344.0,16053174272.0,14988431360.0,2902395.0,3798343.0
13-04 02:33:38,3.936,3.434,92.379,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2057396224.0,525369344.0,16059293696.0,14977015808.0,2817656.0,3822158.0
13-04 02:33:39,3.626,3.120,93.086,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2060038144.0,525369344.0,16066097152.0,14967570432.0,2851626.0,3900164.0
13-04 02:33:40,4.236,4.319,83.223,8.056,0.0,0.166,0.0,199647232.0,0.0,384.0,2061725696.0,525369344.0,16072626176.0,14959353856.0,2805712.0,3791507.0
13-04 02:33:41,3.866,3.025,93.025,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2066182144.0,525369344.0,16079249408.0,14948274176.0,2819065.0,3829588.0
13-04 02:33:42,4.198,3.107,92.611,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2069581824.0,525369344.0,16086470656.0,14937653248.0,2816143.0,3805721.0
13-04 02:33:43,3.215,3.299,93.401,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2078584832.0,525369344.0,16091938816.0,14923182080.0,2757810.0,3668793.0
13-04 02:33:44,4.132,2.867,92.833,0.169,0.0,0.0,0.0,12288.0,0.0,2.0,2079207424.0,525369344.0,16098365440.0,14916132864.0,2745813.0,3635167.0
13-04 02:33:45,3.716,2.703,93.328,0.0,0.0,0.253,0.0,40960.0,0.0,4.0,2078912512.0,525369344.0,16105193472.0,14909599744.0,2855279.0,3883819.0
13-04 02:33:46,4.493,3.494,91.930,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2086907904.0,525369344.0,16111874048.0,14894923776.0,2806524.0,3792816.0
13-04 02:33:47,4.020,3.518,92.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2089500672.0,525369344.0,16118124544.0,14886080512.0,2768619.0,3699372.0
13-04 02:33:48,3.936,3.518,92.211,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2090815488.0,525369344.0,16125231104.0,14877659136.0,2815364.0,3805485.0
13-04 02:33:49,4.040,2.778,93.098,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2091036672.0,525369344.0,16131723264.0,14870945792.0,2780856.0,3731322.0
13-04 02:33:50,3.691,3.523,92.450,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,2097340416.0,525369344.0,16137871360.0,14858493952.0,2814831.0,3822197.0
13-04 02:33:51,3.794,2.361,93.761,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2100031488.0,525369344.0,16144973824.0,14848700416.0,2735584.0,3645285.0
13-04 02:33:52,3.138,2.884,93.808,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2106462208.0,525369344.0,16151744512.0,14835499008.0,2736377.0,3608499.0
13-04 02:33:53,4.454,2.857,92.605,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2110951424.0,525369344.0,16157798400.0,14824955904.0,2836767.0,3885179.0
13-04 02:33:54,3.288,3.204,93.255,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2110943232.0,525369344.0,16165679104.0,14817083392.0,2791502.0,3744563.0
13-04 02:33:55,4.153,2.966,92.797,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2118590464.0,525373440.0,16171778048.0,14803333120.0,2812560.0,3778712.0
13-04 02:33:56,4.275,3.018,92.540,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,2119008256.0,525373440.0,16177819648.0,14796873728.0,2766769.0,3779365.0
13-04 02:33:57,4.557,3.811,91.301,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2122928128.0,525373440.0,16185348096.0,14785425408.0,2786196.0,3737555.0
13-04 02:33:58,4.034,2.941,92.857,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2123841536.0,525373440.0,16191668224.0,14778191872.0,2842635.0,3887773.0
13-04 02:33:59,4.037,2.944,92.935,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2132217856.0,525373440.0,16198656000.0,14762827776.0,2732868.0,3606848.0
13-04 02:34:00,3.726,2.540,93.480,0.0,0.0,0.254,0.0,36864.0,0.0,6.0,2132754432.0,525373440.0,16205463552.0,14755483648.0,2836593.0,3868895.0
13-04 02:34:01,3.862,3.526,92.611,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2138583040.0,525373440.0,16212418560.0,14742700032.0,2760909.0,3674422.0
13-04 02:34:02,3.926,3.425,92.314,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2140352512.0,525373440.0,16218992640.0,14734356480.0,2685166.0,3480727.0
13-04 02:34:03,4.139,2.449,93.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2147926016.0,525373440.0,16224649216.0,14721126400.0,2793455.0,3888159.0
13-04 02:34:04,3.620,3.535,92.677,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2149572608.0,525373440.0,16231043072.0,14713085952.0,2885429.0,3861291.0
13-04 02:34:05,4.435,3.598,91.967,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2155147264.0,525373440.0,16238325760.0,14700228608.0,2890206.0,4015630.0
13-04 02:34:06,4.020,2.931,92.965,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2154766336.0,525373440.0,16244715520.0,14694219776.0,2710329.0,3675516.0
13-04 02:34:07,3.644,2.712,93.559,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2163875840.0,525373440.0,16251375616.0,14678450176.0,2802501.0,3645069.0
13-04 02:34:08,3.785,3.028,92.851,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2163900416.0,525373440.0,16258179072.0,14671622144.0,2761903.0,3789835.0
13-04 02:34:09,3.682,3.682,92.469,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2166140928.0,525373440.0,16264380416.0,14663180288.0,2770738.0,3587517.0
13-04 02:34:10,4.205,3.280,89.319,3.112,0.0,0.084,0.0,143310848.0,0.0,275.0,2173714432.0,525373440.0,16271433728.0,14648553472.0,2844590.0,3890776.0
13-04 02:34:11,4.020,3.266,92.546,0.0,0.0,0.168,0.0,58535936.0,0.0,112.0,2176180224.0,525373440.0,16277438464.0,14640082944.0,2750861.0,3648350.0
13-04 02:34:12,3.626,2.530,93.761,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2180083712.0,525373440.0,16283807744.0,14629810176.0,2709977.0,3527304.0
13-04 02:34:13,3.859,3.691,92.366,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2179481600.0,525373440.0,16290521088.0,14623698944.0,2796775.0,3764440.0
13-04 02:34:14,3.885,3.125,92.821,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2191286272.0,525373440.0,16296579072.0,14605836288.0,2793370.0,3764607.0
13-04 02:34:15,3.685,3.685,92.462,0.0,0.0,0.168,0.0,61440.0,0.0,4.0,2190585856.0,525373440.0,16304492544.0,14598623232.0,2839010.0,3872358.0
13-04 02:34:16,3.980,2.879,93.141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197909504.0,525373440.0,16311443456.0,14584348672.0,2795791.0,3767236.0
13-04 02:34:17,3.457,3.035,93.508,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2198712320.0,525373440.0,16316866560.0,14578122752.0,2783459.0,3734709.0
13-04 02:34:18,4.097,3.595,92.224,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2197929984.0,525373440.0,16324030464.0,14571741184.0,2881154.0,3984282.0
13-04 02:34:19,4.030,2.687,93.199,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2208419840.0,525373440.0,16329670656.0,14555611136.0,2750467.0,3642890.0
13-04 02:34:20,3.933,3.849,92.050,0.084,0.0,0.084,0.0,45056.0,0.0,5.0,2209030144.0,525373440.0,16336990208.0,14547681280.0,2836381.0,3885069.0
13-04 02:34:21,3.775,3.272,92.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2218205184.0,525373440.0,16343527424.0,14531969024.0,2768599.0,3784655.0
13-04 02:34:22,3.885,2.872,93.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2219085824.0,525373440.0,16349118464.0,14525497344.0,2798669.0,3766632.0
13-04 02:34:23,3.632,2.956,93.243,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2218852352.0,525373440.0,16356278272.0,14518571008.0,2879163.0,3983551.0
13-04 02:34:24,3.778,3.610,92.527,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2229055488.0,525373440.0,16363241472.0,14501404672.0,2767554.0,3734586.0
13-04 02:34:25,3.364,3.616,92.851,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2230489088.0,525373440.0,16368996352.0,14494216192.0,2884480.0,3921292.0
13-04 02:34:26,4.508,3.422,91.903,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2242985984.0,525373440.0,16376487936.0,14474227712.0,2753418.0,3815165.0
13-04 02:34:27,3.943,3.104,92.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2243760128.0,525373440.0,16383430656.0,14466510848.0,2812098.0,3808676.0
13-04 02:34:28,3.146,2.891,93.878,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2244169728.0,525373440.0,16389304320.0,14460227584.0,2881984.0,3986861.0
13-04 02:34:29,3.732,2.545,93.723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2246938624.0,525373440.0,16396468224.0,14450294784.0,2775243.0,3708365.0
13-04 02:34:30,4.463,3.802,91.570,0.0,0.0,0.165,0.0,16384.0,0.0,2.0,2248826880.0,525373440.0,16402391040.0,14442483712.0,2732120.0,3638124.0
13-04 02:34:31,4.044,2.949,93.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2247516160.0,525373440.0,16409808896.0,14436376576.0,2806154.0,3762444.0
13-04 02:34:32,3.629,3.122,92.996,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,2257850368.0,525373440.0,16414892032.0,14420959232.0,2796883.0,3767121.0
13-04 02:34:33,1.173,0.921,97.822,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2257207296.0,525373440.0,16418062336.0,14418432000.0,978793.0,2791801.0
13-04 02:34:34,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257440768.0,525373440.0,16419106816.0,14417154048.0,15427.0,7450.0
13-04 02:34:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,8.0,2257440768.0,525377536.0,16419102720.0,14417154048.0,22360.0,66885.0
13-04 02:34:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2257428480.0,525377536.0,16419115008.0,14417154048.0,15928.0,8514.0
13-04 02:34:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257428480.0,525377536.0,16419115008.0,14417154048.0,16171.0,9182.0
13-04 02:34:38,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2257424384.0,525377536.0,16419119104.0,14417154048.0,15597.0,8180.0
13-04 02:34:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2257346560.0,525377536.0,16419147776.0,14417203200.0,16636.0,10087.0
13-04 02:34:40,0.418,0.418,98.913,0.167,0.0,0.084,0.0,10506240.0,0.0,22.0,2257375232.0,525377536.0,16419246080.0,14417076224.0,286334.0,212887.0
13-04 02:34:41,4.610,3.856,89.774,1.509,0.0,0.251,0.0,139370496.0,0.0,268.0,2265804800.0,525377536.0,16425742336.0,14402150400.0,3191292.0,3938556.0
13-04 02:34:42,4.854,4.017,90.879,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2264711168.0,525377536.0,16433086464.0,14395899904.0,3369465.0,4115421.0
13-04 02:34:43,5.936,4.599,89.214,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265276416.0,525377536.0,16443097088.0,14385324032.0,3742463.0,4150791.0
13-04 02:34:44,4.798,4.040,90.741,0.253,0.0,0.168,0.0,36864.0,0.0,3.0,2279907328.0,525377536.0,16449560576.0,14364229632.0,3463210.0,6283246.0
13-04 02:34:45,4.450,3.442,91.940,0.0,0.0,0.168,0.0,36864.0,0.0,3.0,2278600704.0,525377536.0,16458014720.0,14357082112.0,3112373.0,3599861.0
13-04 02:34:46,5.152,3.632,91.132,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2287943680.0,525377536.0,16467312640.0,14338441216.0,3480216.0,4246456.0
13-04 02:34:47,5.316,4.051,90.633,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2284605440.0,525377536.0,16475426816.0,14333665280.0,3688080.0,4170453.0
13-04 02:34:48,4.778,4.191,90.863,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2287845376.0,525377536.0,16484593664.0,14321258496.0,3415103.0,6184796.0
13-04 02:34:49,4.606,3.685,91.457,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2296696832.0,525377536.0,16490934272.0,14306066432.0,3152970.0,3654563.0
13-04 02:34:50,4.782,3.775,91.107,0.084,0.0,0.252,0.0,28672.0,0.0,4.0,2296205312.0,525377536.0,16499716096.0,14297776128.0,3391221.0,4008996.0
13-04 02:34:51,4.992,4.315,90.525,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2307883008.0,525377536.0,16507052032.0,14278762496.0,3704035.0,4328787.0
13-04 02:34:52,5.430,3.843,90.560,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307715072.0,525377536.0,16517083136.0,14268899328.0,3465946.0,6319660.0
13-04 02:34:53,4.710,3.112,92.094,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2310615040.0,525377536.0,16522936320.0,14260146176.0,3162084.0,3744518.0
13-04 02:34:54,4.718,3.791,91.323,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2318237696.0,525377536.0,16533663744.0,14241796096.0,3398152.0,4193547.0
13-04 02:34:55,5.254,3.644,90.932,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,2319962112.0,525377536.0,16541679616.0,14232055808.0,3790988.0,4214862.0
13-04 02:34:56,4.653,3.299,91.794,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,2332418048.0,525377536.0,16548556800.0,14212722688.0,3329283.0,6091982.0
13-04 02:34:57,4.282,3.862,91.688,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331885568.0,525377536.0,16555823104.0,14205988864.0,3277525.0,4012071.0
13-04 02:34:58,4.454,4.370,91.008,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331639808.0,525377536.0,16565145600.0,14196912128.0,3444529.0,4097013.0
13-04 02:34:59,5.356,4.351,90.126,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344751104.0,525377536.0,16572694528.0,14176251904.0,3650444.0,4078665.0
13-04 02:35:00,5.268,3.679,90.886,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2345050112.0,525381632.0,16580554752.0,14168088576.0,3440067.0,6219765.0
13-04 02:35:01,4.946,4.023,90.947,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2354737152.0,525381632.0,16589344768.0,14149611520.0,3358437.0,4239997.0
13-04 02:35:02,5.686,3.512,90.385,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2355822592.0,525381632.0,16598089728.0,14139781120.0,3402276.0,3945897.0
13-04 02:35:03,5.130,3.869,90.833,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2357821440.0,525381632.0,16605929472.0,14129942528.0,3595143.0,4036627.0
13-04 02:35:04,5.383,4.037,90.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2375876608.0,525381632.0,16613937152.0,14103879680.0,3497600.0,6427489.0
13-04 02:35:05,4.351,4.017,91.381,0.0,0.0,0.251,0.0,45056.0,0.0,2.0,2375655424.0,525381632.0,16620834816.0,14097203200.0,3264963.0,3859227.0
13-04 02:35:06,4.937,4.184,90.711,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2376581120.0,525381632.0,16628486144.0,14088626176.0,3401088.0,4151574.0
13-04 02:35:07,5.365,4.526,90.025,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2383876096.0,525381632.0,16639270912.0,14070546432.0,3687013.0,4160661.0
13-04 02:35:08,5.046,3.701,90.917,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2383802368.0,525381632.0,16647311360.0,14062579712.0,3393114.0,6155770.0
13-04 02:35:09,4.678,3.676,91.479,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385092608.0,525381632.0,16654979072.0,14053621760.0,3150256.0,3782388.0
13-04 02:35:10,4.469,3.710,91.568,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,2399768576.0,525385728.0,16661790720.0,14032130048.0,3328069.0,3793464.0
13-04 02:35:11,4.480,3.888,86.729,4.734,0.0,0.169,0.0,200454144.0,0.0,399.0,2399711232.0,525385728.0,16670752768.0,14023225344.0,3519725.0,4006506.0
13-04 02:35:12,0.168,0.168,99.665,0.0,0.0,0.0,0.0,48025600.0,0.0,91.0,2400223232.0,525385728.0,16671895552.0,14021570560.0,220385.0,157466.0
13-04 02:35:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399924224.0,525385728.0,16671895552.0,14021869568.0,29378.0,1717870.0
13-04 02:35:14,6.266,5.504,87.638,0.169,0.0,0.423,0.0,12288.0,0.0,2.0,2408177664.0,525385728.0,16681926656.0,14003585024.0,5239343.0,6226636.0
13-04 02:35:15,11.293,8.276,80.086,0.0,0.0,0.345,0.0,40960.0,0.0,3.0,2412068864.0,525389824.0,16701870080.0,13979746304.0,8001212.0,10854507.0
13-04 02:35:16,5.589,3.869,90.542,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2428362752.0,525389824.0,16711725056.0,13953597440.0,3857601.0,6291395.0
13-04 02:35:17,4.849,4.933,90.050,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2428346368.0,525389824.0,16721555456.0,13943783424.0,3529136.0,4207659.0
13-04 02:35:18,5.197,3.604,91.115,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2435428352.0,525389824.0,16728313856.0,13929943040.0,3208539.0,3986279.0
13-04 02:35:19,5.259,3.562,91.094,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2445246464.0,525389824.0,16737316864.0,13911121920.0,3592478.0,4585708.0
13-04 02:35:20,4.418,3.229,92.014,0.170,0.0,0.170,0.0,45056.0,0.0,5.0,2446671872.0,525389824.0,16745103360.0,13901910016.0,3501366.0,6186830.0
13-04 02:35:21,4.669,3.480,91.681,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2446913536.0,525389824.0,16753369088.0,13893402624.0,3563131.0,4374397.0
13-04 02:35:22,5.180,4.177,90.309,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2453327872.0,525389824.0,16762826752.0,13877530624.0,3438951.0,3888013.0
13-04 02:35:23,5.804,4.561,89.469,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2454482944.0,525389824.0,16770174976.0,13869027328.0,3605648.0,4229407.0
13-04 02:35:24,4.411,2.714,92.791,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2456080384.0,525389824.0,16777699328.0,13859905536.0,3209104.0,5867468.0
13-04 02:35:25,5.579,3.043,91.124,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,2468564992.0,525389824.0,16786657280.0,13838462976.0,3479099.0,4363917.0
13-04 02:35:26,5.616,4.191,89.941,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2469650432.0,525389824.0,16795443200.0,13828591616.0,3704516.0,4320455.0
13-04 02:35:27,4.392,3.885,91.470,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2468937728.0,525389824.0,16803782656.0,13820964864.0,3474514.0,4112171.0
13-04 02:35:28,4.694,3.604,91.618,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2486415360.0,525389824.0,16810721280.0,13796548608.0,3122861.0,5774003.0
13-04 02:35:29,4.718,3.791,91.238,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2486198272.0,525389824.0,16818720768.0,13788766208.0,3477652.0,4145557.0
13-04 02:35:30,4.814,4.223,90.878,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2486644736.0,525389824.0,16827789312.0,13779251200.0,3698988.0,4442829.0
13-04 02:35:31,5.193,4.355,90.369,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2501160960.0,525389824.0,16836349952.0,13756174336.0,3470878.0,4010659.0
13-04 02:35:32,4.706,3.866,91.261,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2502057984.0,525389824.0,16843587584.0,13748039680.0,3429832.0,6389471.0
13-04 02:35:33,4.734,3.381,91.631,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2501742592.0,525389824.0,16852160512.0,13739782144.0,3334749.0,4062390.0
13-04 02:35:34,5.294,3.866,90.588,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2502115328.0,525389824.0,16860798976.0,13730770944.0,3730304.0,4317453.0
13-04 02:35:35,5.565,4.651,89.618,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,2517823488.0,525389824.0,16868638720.0,13707223040.0,3561106.0,4325580.0
13-04 02:35:36,4.626,3.532,91.674,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2516578304.0,525389824.0,16877568000.0,13699538944.0,3251507.0,6057037.0
13-04 02:35:37,5.100,3.930,90.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2517995520.0,525389824.0,16884850688.0,13690839040.0,3358526.0,3944182.0
13-04 02:35:38,4.928,4.163,90.654,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,2534625280.0,525389824.0,16893456384.0,13665603584.0,3844897.0,4652771.0
13-04 02:35:39,5.324,4.243,90.349,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2535362560.0,525389824.0,16901828608.0,13656494080.0,3408301.0,3999728.0
13-04 02:35:40,5.167,3.833,90.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2535051264.0,525389824.0,16910356480.0,13648277504.0,3232632.0,6027703.0
13-04 02:35:41,4.257,3.589,91.653,0.501,0.0,0.0,0.0,16986112.0,0.0,32.0,2536914944.0,525389824.0,16916238336.0,13640531968.0,2891913.0,3909560.0
13-04 02:35:42,1.175,0.672,93.451,4.618,0.0,0.084,0.0,230428672.0,0.0,438.0,2536423424.0,525389824.0,16918556672.0,13638705152.0,725615.0,370804.0
13-04 02:35:43,9.958,7.257,82.532,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2549735424.0,525389824.0,16933564416.0,13610385408.0,6785790.0,8350000.0
13-04 02:35:44,4.340,2.894,92.255,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,2551320576.0,525389824.0,16942211072.0,13600153600.0,3447108.0,6159847.0
13-04 02:35:45,4.730,3.885,91.385,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2566406144.0,525393920.0,16951148544.0,13576126464.0,3395018.0,2409115.0
13-04 02:35:46,5.089,3.053,91.603,0.0,0.0,0.254,0.0,12288.0,0.0,3.0,2566660096.0,525393920.0,16959975424.0,13567045632.0,3611275.0,5955827.0
13-04 02:35:47,4.422,2.551,92.857,0.0,0.0,0.170,0.0,36864.0,0.0,5.0,2567925760.0,525393920.0,16965922816.0,13559832576.0,3171668.0,3813579.0
13-04 02:35:48,5.021,4.686,90.042,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2568544256.0,525393920.0,16974770176.0,13550366720.0,3631109.0,6375924.0
13-04 02:35:49,5.122,4.534,90.260,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2592874496.0,525393920.0,16982724608.0,13518082048.0,3534936.0,4256597.0
13-04 02:35:50,5.008,3.226,91.596,0.085,0.0,0.085,0.0,28672.0,0.0,4.0,2591866880.0,525398016.0,16991817728.0,13509992448.0,3579522.0,4394341.0
13-04 02:35:51,5.085,3.305,91.441,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,2591567872.0,525398016.0,17001095168.0,13501014016.0,3602221.0,4207366.0
13-04 02:35:52,4.572,2.964,92.295,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2593083392.0,525398016.0,17007964160.0,13492629504.0,3227794.0,5965123.0
13-04 02:35:53,6.544,3.859,89.346,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2605363200.0,525398016.0,17017683968.0,13470629888.0,3568728.0,4534567.0
13-04 02:35:54,5.339,3.814,90.678,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2606223360.0,525398016.0,17025929216.0,13461524480.0,3841834.0,4743517.0
13-04 02:35:55,4.580,3.562,91.773,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2606637056.0,525398016.0,17034469376.0,13452570624.0,3555057.0,4204119.0
13-04 02:35:56,5.482,3.821,90.365,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,2607226880.0,525398016.0,17042673664.0,13443776512.0,3171847.0,6001935.0
13-04 02:35:57,4.996,3.556,91.279,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2618130432.0,525398016.0,17051103232.0,13424443392.0,3510100.0,4278108.0
13-04 02:35:58,4.492,4.068,91.356,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2618757120.0,525398016.0,17059049472.0,13415870464.0,3614281.0,4159731.0
13-04 02:35:59,5.143,3.879,90.894,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2621579264.0,525398016.0,17067876352.0,13404221440.0,3597926.0,4346788.0
13-04 02:36:00,5.372,4.380,90.083,0.0,0.0,0.165,0.0,32768.0,0.0,3.0,2631618560.0,525398016.0,17074278400.0,13387780096.0,3280390.0,6050209.0
13-04 02:36:01,4.411,3.478,92.112,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2637656064.0,525398016.0,17083801600.0,13372219392.0,3239175.0,3736170.0
13-04 02:36:02,5.405,4.054,90.203,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,2638139392.0,525398016.0,17092579328.0,13362958336.0,3776747.0,4587322.0
13-04 02:36:03,4.750,3.308,91.773,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2638520320.0,525398016.0,17099964416.0,13355192320.0,3537574.0,4197610.0
13-04 02:36:04,4.191,3.856,91.702,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2644217856.0,525398016.0,17108307968.0,13341151232.0,3176860.0,5868678.0
13-04 02:36:05,5.272,4.017,90.544,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2658226176.0,525398016.0,17116213248.0,13319237632.0,3453661.0,4153465.0
13-04 02:36:06,5.629,4.719,89.487,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2658439168.0,525398016.0,17124917248.0,13310320640.0,3644947.0,4271295.0
13-04 02:36:07,4.730,3.885,91.216,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2658746368.0,525398016.0,17133137920.0,13301792768.0,3622555.0,4446754.0
13-04 02:36:08,5.421,4.504,89.825,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2659586048.0,525398016.0,17140965376.0,13293125632.0,3295421.0,6120460.0
13-04 02:36:09,4.718,3.623,91.491,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2678829056.0,525398016.0,17147813888.0,13267034112.0,3346582.0,4017705.0
13-04 02:36:10,5.158,4.659,90.017,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,2678411264.0,525398016.0,17157185536.0,13258080256.0,3607452.0,4340109.0
13-04 02:36:11,5.392,3.707,90.733,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2679492608.0,525398016.0,17165557760.0,13248626688.0,3638108.0,4227371.0
13-04 02:36:12,5.671,4.087,87.323,2.669,0.0,0.250,0.0,106082304.0,0.0,200.0,2680180736.0,525398016.0,17174360064.0,13239136256.0,3431242.0,6342634.0
13-04 02:36:13,4.874,4.034,88.235,2.773,0.0,0.084,0.0,153206784.0,0.0,290.0,2697916416.0,525398016.0,17181798400.0,13213962240.0,3356765.0,4117913.0
13-04 02:36:14,4.802,4.212,90.649,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2697629696.0,525398016.0,17190551552.0,13205495808.0,3597665.0,4305412.0
13-04 02:36:15,5.042,4.118,90.672,0.0,0.0,0.168,0.0,40960.0,0.0,3.0,2699923456.0,525398016.0,17198866432.0,13194887168.0,3530828.0,4380864.0
13-04 02:36:16,4.469,3.626,91.821,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2699829248.0,525398016.0,17207545856.0,13186301952.0,3305810.0,4118815.0
13-04 02:36:17,5.546,4.553,89.652,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2719498240.0,525398016.0,17214500864.0,13159677952.0,3364000.0,5731160.0
13-04 02:36:18,4.941,4.523,90.452,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719567872.0,525398016.0,17223294976.0,13150814208.0,3552949.0,4339425.0
13-04 02:36:19,4.156,3.986,91.688,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2719178752.0,525398016.0,17232883712.0,13141614592.0,3483124.0,4155663.0
13-04 02:36:20,4.492,3.644,91.610,0.085,0.0,0.169,0.0,28672.0,0.0,4.0,2720595968.0,525398016.0,17239633920.0,13133447168.0,3537072.0,6274963.0
13-04 02:36:21,4.950,3.607,91.191,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,2720026624.0,525398016.0,17247977472.0,13125672960.0,3444287.0,4225561.0
13-04 02:36:22,5.634,4.805,89.478,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2739032064.0,525398016.0,17256759296.0,13097885696.0,3480566.0,3964210.0
13-04 02:36:23,5.294,3.782,90.756,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,2740998144.0,525398016.0,17264873472.0,13087805440.0,3516775.0,4068751.0
13-04 02:36:24,4.858,3.936,91.122,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2742190080.0,525398016.0,17272709120.0,13078777856.0,3261323.0,6090142.0
13-04 02:36:25,4.286,3.529,92.017,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2740539392.0,525398016.0,17279168512.0,13073969152.0,3259493.0,3770316.0
13-04 02:36:26,5.630,4.286,89.832,0.252,0.0,0.0,0.0,20480.0,0.0,4.0,2760572928.0,525398016.0,17288474624.0,13044629504.0,3759083.0,4603744.0
13-04 02:36:27,4.333,3.314,92.184,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2761658368.0,525398016.0,17296633856.0,13035384832.0,3455235.0,3982094.0
13-04 02:36:28,4.493,4.576,90.765,0.0,0.0,0.166,0.0,16384.0,0.0,1.0,2761728000.0,525398016.0,17304408064.0,13027540992.0,3224180.0,5994790.0
13-04 02:36:29,5.528,4.104,90.117,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2760994816.0,525398016.0,17313624064.0,13019058176.0,3366358.0,4000364.0
13-04 02:36:30,4.118,3.866,91.933,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2760826880.0,525398016.0,17320415232.0,13012434944.0,3159414.0,3933632.0
13-04 02:36:31,6.119,5.113,88.684,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783477760.0,525398016.0,17330044928.0,12980154368.0,4103646.0,4690071.0
13-04 02:36:32,4.293,3.956,91.498,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2785316864.0,525398016.0,17338331136.0,12970029056.0,3298027.0,6039095.0
13-04 02:36:33,4.817,4.651,90.449,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2785677312.0,525398016.0,17345884160.0,12962115584.0,3308488.0,3996470.0
13-04 02:36:34,5.374,4.282,90.092,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2785366016.0,525398016.0,17353961472.0,12954349568.0,3763105.0,4653387.0
13-04 02:36:35,4.928,3.483,91.589,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2786443264.0,525398016.0,17362702336.0,12944531456.0,3615593.0,4262240.0
13-04 02:36:36,4.561,3.463,91.807,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2805256192.0,525398016.0,17370497024.0,12917923840.0,3235596.0,6114804.0
13-04 02:36:37,5.180,4.511,90.142,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2805399552.0,525398016.0,17379344384.0,12908933120.0,3553382.0,4321151.0
13-04 02:36:38,5.551,4.037,90.160,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2805366784.0,525398016.0,17388363776.0,12899946496.0,3805651.0,4714756.0
13-04 02:36:39,6.146,3.987,89.618,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2807504896.0,525398016.0,17395019776.0,12891152384.0,3589892.0,4327654.0
13-04 02:36:40,5.505,4.337,89.992,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2829684736.0,525406208.0,17403199488.0,12860784640.0,3446310.0,6464731.0
13-04 02:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829086720.0,525406208.0,17405607936.0,12858974208.0,15908.0,8560.0
13-04 02:36:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829086720.0,525406208.0,17405607936.0,12858974208.0,19206.0,385478.0
13-04 02:36:43,0.0,0.084,95.405,4.511,0.0,0.0,0.0,178225152.0,0.0,338.0,2828451840.0,525406208.0,17405644800.0,12859572224.0,16520.0,9145.0
13-04 02:36:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,50257920.0,0.0,97.0,2829107200.0,525406208.0,17405743104.0,12858818560.0,15956.0,9041.0
13-04 02:36:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829090816.0,525406208.0,17405771776.0,12858806272.0,16734.0,10362.0
13-04 02:36:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2829082624.0,525406208.0,17405771776.0,12858814464.0,15836.0,8969.0
13-04 02:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829074432.0,525406208.0,17405779968.0,12858814464.0,14434.0,6478.0
13-04 02:36:48,3.043,1.944,95.013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2828148736.0,525406208.0,17409404928.0,12856115200.0,2225529.0,1393023.0
13-04 02:36:49,5.017,3.571,91.241,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2828079104.0,525406208.0,17418838016.0,12846751744.0,3779516.0,6246386.0
13-04 02:36:50,5.299,4.121,90.328,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2827796480.0,525406208.0,17428492288.0,12837380096.0,3827928.0,4434307.0
13-04 02:36:51,5.731,3.764,90.334,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,2832482304.0,525406208.0,17437671424.0,12823515136.0,4224986.0,6658279.0
13-04 02:36:52,5.738,4.726,89.367,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2851651584.0,525406208.0,17447038976.0,12794978304.0,3974885.0,4592779.0
13-04 02:36:53,6.297,4.702,89.001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854469632.0,525406208.0,17457405952.0,12781793280.0,4235233.0,6795417.0
13-04 02:36:54,5.214,4.017,90.427,0.0,0.0,0.342,0.0,0.0,0.0,0.0,2853765120.0,525406208.0,17467502592.0,12772401152.0,4116252.0,4579787.0
13-04 02:36:55,6.427,5.259,88.147,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2854633472.0,525406208.0,17476702208.0,12762333184.0,4226591.0,6780053.0
13-04 02:36:56,6.805,5.145,87.635,0.083,0.0,0.332,0.0,45056.0,0.0,8.0,2876735488.0,525406208.0,17487826944.0,12729106432.0,4185035.0,4684113.0
13-04 02:36:57,6.387,5.210,88.151,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2877095936.0,525406208.0,17498673152.0,12717899776.0,4349492.0,7031759.0
13-04 02:36:58,5.560,4.886,89.385,0.0,0.0,0.168,0.0,36864.0,0.0,6.0,2877521920.0,525406208.0,17508081664.0,12708065280.0,4131502.0,4378897.0
13-04 02:36:59,6.417,5.250,88.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2879500288.0,525406208.0,17518051328.0,12696117248.0,4103407.0,6380328.0
13-04 02:37:00,4.511,3.660,91.660,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2878894080.0,525406208.0,17526644736.0,12688130048.0,3720875.0,4019687.0
13-04 02:37:01,6.577,5.481,87.437,0.0,0.0,0.506,0.0,40960.0,0.0,5.0,2905952256.0,525410304.0,17537196032.0,12650516480.0,4663611.0,7102156.0
13-04 02:37:02,5.330,3.469,90.863,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,2904813568.0,525410304.0,17547198464.0,12641652736.0,3737455.0,4427537.0
13-04 02:37:03,5.758,5.080,88.908,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2906324992.0,525410304.0,17556983808.0,12630355968.0,4467699.0,6747526.0
13-04 02:37:04,5.579,4.829,89.509,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2906890240.0,525410304.0,17565409280.0,12621365248.0,3716960.0,4196552.0
13-04 02:37:05,7.470,4.754,87.776,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2932912128.0,525410304.0,17577893888.0,12582858752.0,4695065.0,7028296.0
13-04 02:37:06,5.736,4.239,89.776,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,2933592064.0,525410304.0,17587056640.0,12573016064.0,3623308.0,4171936.0
13-04 02:37:07,6.345,5.161,88.409,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2932719616.0,525410304.0,17597915136.0,12563030016.0,4708435.0,7118802.0
13-04 02:37:08,5.774,4.435,89.456,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2934542336.0,525410304.0,17604325376.0,12554797056.0,3672557.0,4481530.0
13-04 02:37:09,6.140,4.962,88.562,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2935054336.0,525410304.0,17615712256.0,12542898176.0,4410092.0,6426461.0
13-04 02:37:10,4.610,4.359,90.863,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2955300864.0,525410304.0,17623977984.0,12514385920.0,3376579.0,4013990.0
13-04 02:37:11,7.021,4.709,88.185,0.0,0.0,0.086,0.0,16384.0,0.0,2.0,2955997184.0,525410304.0,17635930112.0,12501737472.0,5025553.0,7102559.0
13-04 02:37:12,5.126,3.950,90.924,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2955616256.0,525410304.0,17644486656.0,12493561856.0,3542179.0,4214524.0
13-04 02:37:13,6.293,4.762,88.605,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,2956013568.0,525410304.0,17655230464.0,12482420736.0,4549878.0,6703305.0
13-04 02:37:14,5.126,4.874,89.748,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2979876864.0,525410304.0,17664536576.0,12449251328.0,3744191.0,4435535.0
13-04 02:37:15,7.083,5.059,87.690,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2981388288.0,525410304.0,17676136448.0,12436140032.0,4789824.0,7339815.0
13-04 02:37:16,5.980,4.485,89.203,0.0,0.0,0.332,0.0,16384.0,0.0,2.0,2981974016.0,525410304.0,17684029440.0,12427661312.0,3688070.0,4338945.0
13-04 02:37:17,6.495,5.495,87.760,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2979975168.0,525410304.0,17694507008.0,12419182592.0,4460612.0,6694529.0
13-04 02:37:18,5.063,4.641,89.958,0.169,0.0,0.169,0.0,10575872.0,0.0,20.0,2980827136.0,525410304.0,17703677952.0,12409159680.0,3833345.0,4675402.0
13-04 02:37:19,6.957,5.951,81.475,5.365,0.0,0.251,0.0,270544896.0,0.0,512.0,3006955520.0,525410304.0,17715032064.0,12371677184.0,4615384.0,5142578.0
13-04 02:37:20,5.219,4.040,90.657,0.0,0.0,0.084,0.0,25882624.0,0.0,48.0,3006713856.0,525410304.0,17724030976.0,12362919936.0,3683998.0,2191261.0
13-04 02:37:21,6.086,3.888,89.856,0.0,0.0,0.169,0.0,45056.0,0.0,3.0,3006963712.0,525410304.0,17734021120.0,12352679936.0,4146778.0,10036673.0
13-04 02:37:22,5.719,4.878,89.235,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3008028672.0,525410304.0,17743433728.0,12342202368.0,4195082.0,4411545.0
13-04 02:37:23,4.484,3.469,91.963,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3008286720.0,525410304.0,17751748608.0,12333629440.0,3479989.0,4143079.0
13-04 02:37:24,6.638,4.255,88.851,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3036618752.0,525410304.0,17761472512.0,12295573504.0,4410673.0,6667496.0
13-04 02:37:25,6.218,4.003,89.608,0.0,0.0,0.170,0.0,12288.0,0.0,2.0,3034578944.0,525410304.0,17773617152.0,12285468672.0,4404432.0,6646982.0
13-04 02:37:26,5.135,3.872,90.741,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3036581888.0,525414400.0,17781362688.0,12275716096.0,3652476.0,4395488.0
13-04 02:37:27,5.992,4.979,88.270,0.591,0.0,0.169,0.0,0.0,0.0,0.0,3036196864.0,525414400.0,17792184320.0,12265279488.0,4447751.0,6803205.0
13-04 02:37:28,5.818,4.384,89.545,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3035955200.0,525414400.0,17801863168.0,12255842304.0,4200999.0,4623294.0
13-04 02:37:29,6.119,4.443,89.103,0.0,0.0,0.335,0.0,12288.0,0.0,1.0,3071631360.0,525414400.0,17810300928.0,12211728384.0,3949113.0,6449588.0
13-04 02:37:30,4.992,4.230,90.440,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3070922752.0,525414400.0,17820094464.0,12202643456.0,4086792.0,4873723.0
13-04 02:37:31,5.997,5.321,88.345,0.084,0.0,0.253,0.0,45056.0,0.0,5.0,3071942656.0,525414400.0,17831092224.0,12190625792.0,4523606.0,6669340.0
13-04 02:37:32,5.0,3.475,91.356,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,3071266816.0,525414400.0,17840254976.0,12182138880.0,3617227.0,3972248.0
13-04 02:37:33,6.492,4.469,88.786,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3072409600.0,525414400.0,17848766464.0,12172484608.0,4283133.0,6763791.0
13-04 02:37:34,6.531,4.495,88.804,0.0,0.0,0.170,0.0,32768.0,0.0,6.0,3092967424.0,525414400.0,17861541888.0,12139151360.0,4437161.0,4889684.0
13-04 02:37:35,6.411,4.829,88.426,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3094863872.0,525414400.0,17869516800.0,12129280000.0,4072233.0,6726763.0
13-04 02:37:36,5.334,4.488,89.924,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,3095228416.0,525418496.0,17878839296.0,12119588864.0,4125204.0,4570841.0
13-04 02:37:37,6.214,5.634,87.904,0.249,0.0,0.0,0.0,28672.0,0.0,3.0,3094568960.0,525418496.0,17889550336.0,12109537280.0,4091014.0,6403090.0
13-04 02:37:38,5.494,3.691,90.644,0.0,0.0,0.172,0.0,0.0,0.0,0.0,3095121920.0,525418496.0,17899921408.0,12098613248.0,4228051.0,4670058.0
13-04 02:37:39,7.149,4.848,87.839,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3123068928.0,525418496.0,17908494336.0,12062093312.0,3922592.0,4557133.0
13-04 02:37:40,6.388,3.918,89.523,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3123732480.0,525418496.0,17918377984.0,12051546112.0,4157481.0,6204089.0
13-04 02:37:41,6.344,4.841,88.397,0.0,0.0,0.417,0.0,16384.0,0.0,2.0,3123789824.0,525426688.0,17928769536.0,12041089024.0,4323781.0,6823186.0
13-04 02:37:42,5.902,4.384,89.545,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3122028544.0,525426688.0,17938984960.0,12032634880.0,4043324.0,4796746.0
13-04 02:37:43,6.542,4.843,88.360,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,3120271360.0,525426688.0,17950982144.0,12022394880.0,4709553.0,6944828.0
13-04 02:37:44,5.220,4.971,89.644,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3126579200.0,525426688.0,17958363136.0,12008706048.0,3420053.0,3902682.0
13-04 02:37:45,5.882,4.945,88.917,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3160948736.0,525426688.0,17968463872.0,11964235776.0,4495428.0,6484030.0
13-04 02:37:46,5.021,4.351,90.460,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3160121344.0,525426688.0,17977757696.0,11955769344.0,3520222.0,3878892.0
13-04 02:37:47,5.697,4.592,89.626,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3161231360.0,525426688.0,17988321280.0,11944095744.0,4481221.0,6721751.0
13-04 02:37:48,5.433,3.820,90.662,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3161165824.0,525426688.0,17996926976.0,11935555584.0,4028603.0,4792886.0
13-04 02:37:49,6.424,4.987,87.067,1.183,0.0,0.338,0.0,44384256.0,0.0,85.0,3161210880.0,525426688.0,18009292800.0,11923144704.0,4604769.0,7209928.0
13-04 02:37:50,4.911,4.403,85.267,5.165,0.0,0.254,0.0,257187840.0,0.0,400.0,3188105216.0,525426688.0,18017181696.0,11888361472.0,3690662.0,4352314.0
13-04 02:37:51,6.610,4.746,88.390,0.0,0.0,0.254,0.0,45056.0,0.0,3.0,3187974144.0,525426688.0,18029752320.0,11875921920.0,4690613.0,5378576.0
13-04 02:37:52,5.638,4.561,89.635,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3187712000.0,525426688.0,18037121024.0,11868815360.0,3507308.0,2303203.0
13-04 02:37:53,6.387,5.798,87.647,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3189968896.0,525426688.0,18047049728.0,11856629760.0,4615128.0,10318888.0
13-04 02:37:54,4.987,3.973,90.871,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3188621312.0,525426688.0,18057768960.0,11847258112.0,3777931.0,4438402.0
13-04 02:37:55,5.299,5.130,89.235,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,3191582720.0,525426688.0,18067058688.0,11835006976.0,4064659.0,6366746.0
13-04 02:37:56,5.937,4.411,89.228,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,3218042880.0,525426688.0,18076172288.0,11799433216.0,4195145.0,4392016.0
13-04 02:37:57,5.882,4.706,89.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3220869120.0,525426688.0,18086162432.0,11786616832.0,4062438.0,6751061.0
13-04 02:37:58,5.570,4.304,89.958,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3220508672.0,525426688.0,18095702016.0,11777437696.0,3977598.0,4378813.0
13-04 02:37:59,5.570,5.401,88.776,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3220807680.0,525426688.0,18106929152.0,11765911552.0,4392034.0,6606492.0
13-04 02:38:00,4.730,4.392,90.794,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,3220148224.0,525426688.0,18115485696.0,11758014464.0,3691473.0,4002549.0
13-04 02:38:01,5.957,4.426,89.277,0.170,0.0,0.170,0.0,40960.0,0.0,4.0,3249037312.0,525426688.0,18125615104.0,11718995968.0,4267979.0,6701610.0
13-04 02:38:02,5.927,4.826,88.992,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3250626560.0,525426688.0,18135674880.0,11707346944.0,4360668.0,4696925.0
13-04 02:38:03,4.572,3.980,91.194,0.0,0.0,0.254,0.0,8192.0,0.0,2.0,3250655232.0,525426688.0,18145382400.0,11697610752.0,3707883.0,6096856.0
13-04 02:38:04,5.631,4.096,89.932,0.0,0.0,0.341,0.0,0.0,0.0,0.0,3250491392.0,525426688.0,18155528192.0,11687628800.0,4219096.0,4502665.0
13-04 02:38:05,6.370,4.946,88.516,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3249102848.0,525426688.0,18165788672.0,11678756864.0,4201224.0,6004425.0
13-04 02:38:06,5.823,5.232,88.692,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3250323456.0,525426688.0,18174795776.0,11668529152.0,4426725.0,6339524.0
13-04 02:38:07,6.155,4.469,89.123,0.169,0.0,0.084,0.0,28672.0,0.0,3.0,3285004288.0,525426688.0,18185568256.0,11623075840.0,4091507.0,6301717.0
13-04 02:38:08,6.271,3.814,89.661,0.0,0.0,0.254,0.0,12288.0,0.0,3.0,3285725184.0,525426688.0,18194661376.0,11613261824.0,4202470.0,4888032.0
13-04 02:38:09,6.276,5.021,88.536,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3286835200.0,525426688.0,18205368320.0,11601444864.0,4203612.0,5382189.0
13-04 02:38:10,5.148,5.148,89.536,0.0,0.0,0.169,0.0,32768.0,0.0,5.0,3285987328.0,525426688.0,18215485440.0,11592175616.0,4231069.0,5978215.0
13-04 02:38:11,6.509,4.396,88.842,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,3285651456.0,525426688.0,18224812032.0,11583184896.0,4320078.0,6689006.0
13-04 02:38:12,5.976,4.293,89.226,0.168,0.0,0.337,0.0,12288.0,0.0,2.0,3285975040.0,525426688.0,18234662912.0,11573010432.0,4017999.0,4653021.0
13-04 02:38:13,6.050,4.790,88.908,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3314909184.0,525426688.0,18244042752.0,11534696448.0,4078034.0,5209818.0
13-04 02:38:14,5.738,4.388,89.620,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3315658752.0,525426688.0,18254471168.0,11523518464.0,4204940.0,6487073.0
13-04 02:38:15,7.463,6.053,86.484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3316469760.0,525426688.0,18265796608.0,11511382016.0,4642249.0,6939374.0
13-04 02:38:16,5.303,3.872,90.657,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3316355072.0,525426688.0,18274119680.0,11503173632.0,3690808.0,4330688.0
13-04 02:38:17,6.728,5.482,87.542,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3315974144.0,525426688.0,18284908544.0,11492765696.0,4369592.0,6391771.0
13-04 02:38:18,5.068,4.476,90.203,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,3316166656.0,525426688.0,18293989376.0,11483492352.0,3766499.0,4310914.0
13-04 02:38:19,6.633,4.592,88.605,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3352043520.0,525426688.0,18304233472.0,11437371392.0,4523275.0,6693249.0
13-04 02:38:20,5.303,3.956,88.215,2.273,0.0,0.253,0.0,87793664.0,0.0,128.0,3352031232.0,525426688.0,18313609216.0,11428007936.0,3708029.0,4144990.0
13-04 02:38:21,5.174,4.326,84.563,5.683,0.0,0.254,0.0,216961024.0,0.0,303.0,3352158208.0,525426688.0,18323316736.0,11418173440.0,3917643.0,4800554.0
13-04 02:38:22,6.383,5.191,88.255,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3352043520.0,525426688.0,18334515200.0,11407089664.0,4846674.0,7638479.0
13-04 02:38:23,5.644,5.055,88.964,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3352580096.0,525426688.0,18345336832.0,11395731456.0,4338624.0,4847523.0
13-04 02:38:24,5.853,4.013,89.632,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,3352182784.0,525426688.0,18355752960.0,11385712640.0,3704388.0,2399248.0
13-04 02:38:25,6.414,5.232,88.101,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3384889344.0,525426688.0,18365206528.0,11343552512.0,4474818.0,10907847.0
13-04 02:38:26,6.066,5.055,88.543,0.0,0.0,0.337,0.0,32768.0,0.0,3.0,3385245696.0,525426688.0,18376859648.0,11331543040.0,4417354.0,4841982.0
13-04 02:38:27,5.263,4.584,89.898,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3387691008.0,525426688.0,18385522688.0,11320434688.0,4191687.0,6761048.0
13-04 02:38:28,5.419,3.556,90.771,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3387056128.0,525426688.0,18394566656.0,11312025600.0,3830238.0,4575380.0
13-04 02:38:29,4.565,4.565,90.702,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3388030976.0,525426688.0,18403176448.0,11302440960.0,3932303.0,4246219.0
13-04 02:38:30,6.086,4.987,88.588,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,3389231104.0,525426688.0,18413989888.0,11290427392.0,4527812.0,6757310.0
13-04 02:38:31,5.206,4.618,89.924,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3389878272.0,525430784.0,18423296000.0,11280470016.0,3809428.0,4592288.0
13-04 02:38:32,6.850,5.347,87.636,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3428483072.0,525430784.0,18433908736.0,11231252480.0,4196821.0,6420541.0
13-04 02:38:33,6.160,4.473,89.198,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3430264832.0,525430784.0,18443472896.0,11219906560.0,4384920.0,6854922.0
13-04 02:38:34,4.924,3.735,91.002,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3429122048.0,525430784.0,18453241856.0,11211280384.0,3880545.0,4528362.0
13-04 02:38:35,6.260,5.175,88.314,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3430199296.0,525430784.0,18462257152.0,11201187840.0,4174845.0,6488634.0
13-04 02:38:36,5.348,4.499,89.643,0.170,0.0,0.340,0.0,49152.0,0.0,5.0,3429777408.0,525438976.0,18473451520.0,11190407168.0,4252424.0,4426928.0
13-04 02:38:37,5.325,4.565,89.772,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3430678528.0,525438976.0,18482675712.0,11180281856.0,3973139.0,6196542.0
13-04 02:38:38,6.706,4.778,88.265,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,3457654784.0,525438976.0,18493865984.0,11142115328.0,4171849.0,5050912.0
13-04 02:38:39,5.617,3.574,90.638,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3459112960.0,525438976.0,18502762496.0,11131760640.0,3998638.0,4417120.0
13-04 02:38:40,5.523,5.021,89.038,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3458899968.0,525438976.0,18513739776.0,11120996352.0,4083450.0,6320547.0
13-04 02:38:41,5.268,4.673,89.720,0.170,0.0,0.170,0.0,94208.0,0.0,12.0,3460665344.0,525438976.0,18522640384.0,11110330368.0,4291721.0,5574056.0
13-04 02:38:42,5.241,4.565,90.025,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3460452352.0,525438976.0,18532610048.0,11100573696.0,4160517.0,6110823.0
13-04 02:38:43,6.566,4.545,88.805,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3463131136.0,525438976.0,18540961792.0,11089543168.0,4070753.0,4656913.0
13-04 02:38:44,6.229,4.882,88.636,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3462725632.0,525438976.0,18552406016.0,11078504448.0,4316189.0,6656621.0
13-04 02:38:45,7.179,5.008,87.730,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3495174144.0,525438976.0,18562420736.0,11036041216.0,4323726.0,6717178.0
13-04 02:38:46,5.089,3.902,90.925,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3494522880.0,525438976.0,18572169216.0,11026944000.0,3836698.0,3884119.0
13-04 02:38:47,6.387,4.790,88.571,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3495505920.0,525438976.0,18582646784.0,11015483392.0,4319107.0,6234717.0
13-04 02:38:48,3.707,2.696,93.345,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3495071744.0,525438976.0,18589339648.0,11009224704.0,2675209.0,4775843.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3496075264.0,525438976.0,18589790208.0,11007770624.0,14473.0,6512.0
13-04 02:38:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3496075264.0,525438976.0,18589790208.0,11007770624.0,35507.0,80035.0
13-04 02:38:51,0.0,0.502,91.388,8.110,0.0,0.0,0.0,140509184.0,0.0,197.0,3496067072.0,525438976.0,18589798400.0,11007770624.0,14686.0,6817.0
13-04 02:38:52,0.167,0.083,92.911,6.839,0.0,0.0,0.0,129732608.0,0.0,182.0,3496128512.0,525443072.0,18589798400.0,11007705088.0,20158.0,84819.0
13-04 02:38:53,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3496062976.0,525443072.0,18589798400.0,11007770624.0,16170.0,9734.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3496062976.0,525443072.0,18589798400.0,11007770624.0,14922.0,7503.0
13-04 02:38:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3496062976.0,525443072.0,18589798400.0,11007770624.0,32523.0,24811.0
13-04 02:38:56,3.823,3.229,92.778,0.0,0.0,0.170,0.0,40960.0,0.0,3.0,3496484864.0,525443072.0,18594803712.0,11002343424.0,3136756.0,3784150.0
13-04 02:38:57,5.932,4.407,89.492,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3497709568.0,525443072.0,18606440448.0,10989481984.0,4276991.0,4999629.0
13-04 02:38:58,6.797,4.418,88.530,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3498610688.0,525443072.0,18617638912.0,10977382400.0,4623776.0,6494258.0
13-04 02:38:59,5.438,4.503,89.720,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,3534028800.0,525443072.0,18627395584.0,10932207616.0,4059550.0,4776273.0
13-04 02:39:00,6.544,4.866,88.423,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3534512128.0,525443072.0,18638438400.0,10920681472.0,4491714.0,6179806.0
13-04 02:39:01,6.734,4.545,88.384,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,3534630912.0,525447168.0,18649456640.0,10909540352.0,4483647.0,6944611.0
13-04 02:39:02,5.128,4.872,89.658,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3534540800.0,525447168.0,18660438016.0,10898649088.0,4497630.0,4661818.0
13-04 02:39:03,6.277,4.326,89.059,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3535663104.0,525447168.0,18670006272.0,10887958528.0,4627421.0,7082181.0
13-04 02:39:04,6.468,5.556,87.811,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3535982592.0,525447168.0,18680127488.0,10877517824.0,4116048.0,4651522.0
13-04 02:39:05,6.762,6.171,86.813,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,3563405312.0,525447168.0,18691657728.0,10838564864.0,4919460.0,7044810.0
13-04 02:39:06,5.956,4.446,89.430,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3576143872.0,525447168.0,18701295616.0,10816188416.0,3779283.0,6337452.0
13-04 02:39:07,6.293,4.762,88.605,0.0,0.0,0.340,0.0,12288.0,0.0,1.0,3575705600.0,525447168.0,18713161728.0,10804760576.0,4829130.0,4600046.0
13-04 02:39:08,5.387,4.545,89.815,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3576184832.0,525447168.0,18722721792.0,10794721280.0,3994161.0,6229512.0
13-04 02:39:09,6.245,5.133,88.452,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3576766464.0,525447168.0,18734968832.0,10781892608.0,4911694.0,7314090.0
13-04 02:39:10,6.588,4.561,88.682,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3577335808.0,525447168.0,18744520704.0,10771771392.0,4453919.0,5092434.0
13-04 02:39:11,5.897,4.718,89.132,0.168,0.0,0.084,0.0,45056.0,0.0,5.0,3577212928.0,525447168.0,18755657728.0,10760757248.0,4175656.0,6207234.0
13-04 02:39:12,6.672,5.671,87.239,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3616489472.0,525447168.0,18765697024.0,10711441408.0,4576861.0,6620503.0
13-04 02:39:13,5.784,5.532,88.265,0.0,0.0,0.419,0.0,8192.0,0.0,2.0,3616882688.0,525447168.0,18775859200.0,10700886016.0,4348512.0,4602489.0
13-04 02:39:14,5.813,4.802,88.964,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3617107968.0,525447168.0,18787217408.0,10689302528.0,4340436.0,6483445.0
13-04 02:39:15,6.355,5.435,88.043,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3617259520.0,525447168.0,18798047232.0,10678321152.0,4350878.0,4594192.0
13-04 02:39:16,6.902,5.724,87.290,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3616980992.0,525447168.0,18809823232.0,10666823680.0,4863366.0,7295895.0
13-04 02:39:17,5.644,4.886,89.048,0.168,0.0,0.253,0.0,57344.0,0.0,8.0,3618287616.0,525447168.0,18818879488.0,10656460800.0,4243227.0,6534381.0
13-04 02:39:18,5.992,4.979,88.776,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,3617316864.0,525447168.0,18828726272.0,10647584768.0,4451976.0,4928188.0
13-04 02:39:19,6.582,5.401,87.764,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3656146944.0,525447168.0,18840240128.0,10597240832.0,4541788.0,6865828.0
13-04 02:39:20,7.149,4.170,88.511,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3657359360.0,525447168.0,18851991552.0,10584276992.0,4521627.0,7125678.0
13-04 02:39:21,6.318,4.886,88.711,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3657773056.0,525447168.0,18860503040.0,10575351808.0,4478156.0,4553384.0
13-04 02:39:22,5.641,4.274,89.915,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3658227712.0,525447168.0,18871607296.0,10563792896.0,4373071.0,6435420.0
13-04 02:39:23,6.160,5.316,88.017,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,3658129408.0,525447168.0,18882203648.0,10553294848.0,4812032.0,5445982.0
13-04 02:39:24,5.612,4.337,89.881,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3660808192.0,525447168.0,18892808192.0,10540011520.0,4159367.0,6473314.0
13-04 02:39:25,6.740,4.886,88.037,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3661635584.0,525447168.0,18903429120.0,10528563200.0,4581027.0,6933626.0
13-04 02:39:26,6.723,4.958,88.235,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3700830208.0,525447168.0,18914451456.0,10478346240.0,4370530.0,4658639.0
13-04 02:39:27,5.584,5.415,82.910,5.922,0.0,0.169,0.0,235331584.0,0.0,334.0,3702263808.0,525447168.0,18925043712.0,10466320384.0,4554659.0,6624477.0
13-04 02:39:28,6.505,5.671,87.656,0.0,0.0,0.167,0.0,100507648.0,0.0,139.0,3703726080.0,525447168.0,18935062528.0,10454839296.0,4446693.0,2767210.0
13-04 02:39:29,6.061,3.956,89.731,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3703607296.0,525447168.0,18944430080.0,10445590528.0,3870509.0,7778860.0
13-04 02:39:30,6.695,4.893,88.155,0.0,0.0,0.258,0.0,0.0,0.0,0.0,3703980032.0,525447168.0,18957295616.0,10432352256.0,5187365.0,7072171.0
13-04 02:39:31,5.892,4.040,89.983,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,3702214656.0,525447168.0,18968035328.0,10423377920.0,3984525.0,4710862.0
13-04 02:39:32,5.490,4.476,89.780,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3702456320.0,525447168.0,18977513472.0,10413658112.0,4133168.0,6005433.0
13-04 02:39:33,6.672,4.814,88.260,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3743588352.0,525447168.0,18987450368.0,10362589184.0,4394884.0,6855791.0
13-04 02:39:34,7.203,5.528,87.186,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3744698368.0,525447168.0,18998185984.0,10350743552.0,4854419.0,4875083.0
13-04 02:39:35,5.626,4.618,89.505,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3745312768.0,525447168.0,19007635456.0,10340679680.0,3900119.0,6275828.0
13-04 02:39:36,6.700,5.444,87.605,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3745443840.0,525447168.0,19018989568.0,10329194496.0,4486829.0,6576025.0
13-04 02:39:37,6.578,5.412,87.760,0.0,0.0,0.250,0.0,12288.0,0.0,1.0,3744813056.0,525447168.0,19029938176.0,10318876672.0,4447529.0,4824718.0
13-04 02:39:38,7.309,5.482,87.043,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3745001472.0,525447168.0,19040505856.0,10308120576.0,4479599.0,6690205.0
13-04 02:39:39,5.055,5.307,89.469,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3745824768.0,525447168.0,19050545152.0,10297257984.0,4252765.0,4399413.0
13-04 02:39:40,6.932,4.987,87.743,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3791839232.0,525447168.0,19062648832.0,10239139840.0,4709186.0,7127244.0
13-04 02:39:41,6.870,4.580,88.380,0.085,0.0,0.085,0.0,45056.0,0.0,5.0,3792879616.0,525447168.0,19072946176.0,10227802112.0,4585672.0,7272176.0
13-04 02:39:42,6.160,4.979,88.608,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3792089088.0,525447168.0,19084214272.0,10217324544.0,4495258.0,4721994.0
13-04 02:39:43,5.912,5.068,89.020,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3790626816.0,525447168.0,19094818816.0,10208182272.0,4378649.0,6696396.0
13-04 02:39:44,5.763,5.424,88.475,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3795501056.0,525447168.0,19104567296.0,10193559552.0,4568207.0,6904478.0
13-04 02:39:45,5.551,4.441,89.838,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3795165184.0,525447168.0,19115618304.0,10182844416.0,4465795.0,4487702.0
13-04 02:39:46,5.490,4.223,90.034,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3794874368.0,525447168.0,19124957184.0,10173796352.0,4036395.0,6430932.0
13-04 02:39:47,5.660,4.889,89.022,0.172,0.0,0.257,0.0,12288.0,0.0,2.0,3801976832.0,525447168.0,19136770048.0,10154881024.0,4690064.0,4817570.0
13-04 02:39:48,6.223,5.115,88.321,0.0,0.0,0.341,0.0,8192.0,0.0,1.0,3837100032.0,525447168.0,19148312576.0,10108215296.0,4548211.0,6973569.0
13-04 02:39:49,6.773,5.268,87.625,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3836710912.0,525447168.0,19159265280.0,10097651712.0,4534419.0,7031552.0
13-04 02:39:50,6.408,4.722,88.533,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3837206528.0,525447168.0,19168845824.0,10087575552.0,4222086.0,4152020.0
13-04 02:39:51,6.717,4.870,88.161,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3837636608.0,525451264.0,19179388928.0,10076598272.0,4381158.0,6549706.0
13-04 02:39:52,5.688,4.414,89.813,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3837997056.0,525451264.0,19190145024.0,10065481728.0,4330442.0,4865165.0
13-04 02:39:53,6.471,5.462,87.563,0.252,0.0,0.252,0.0,73728.0,0.0,12.0,3837030400.0,525451264.0,19201392640.0,10055200768.0,4714795.0,6685919.0
13-04 02:39:54,6.324,4.975,88.449,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3838976000.0,525451264.0,19212238848.0,10042408960.0,4444917.0,6758836.0
13-04 02:39:55,5.966,5.294,88.655,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3881889792.0,525451264.0,19221651456.0,9990082560.0,4186389.0,4582156.0
13-04 02:39:56,6.444,5.774,87.615,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3883692032.0,525451264.0,19232768000.0,9977163776.0,4694566.0,7096856.0
13-04 02:39:57,6.566,5.640,87.458,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3885142016.0,525451264.0,19243339776.0,9965142016.0,4852380.0,7433649.0
13-04 02:39:58,5.980,5.399,81.811,6.561,0.0,0.249,0.0,263348224.0,0.0,367.0,3884363776.0,525451264.0,19253862400.0,9955397632.0,4109803.0,4527893.0
13-04 02:39:59,6.186,5.339,88.136,0.169,0.0,0.169,0.0,63434752.0,0.0,92.0,3885285376.0,525451264.0,19264643072.0,9943695360.0,4752881.0,7257861.0
13-04 02:40:00,5.751,3.948,90.129,0.0,0.0,0.172,0.0,0.0,0.0,0.0,3884883968.0,525451264.0,19275710464.0,9933029376.0,4511520.0,3045561.0
13-04 02:40:01,5.782,4.677,89.286,0.0,0.0,0.255,0.0,45056.0,0.0,3.0,3885576192.0,525451264.0,19286884352.0,9921163264.0,4636828.0,8277956.0
13-04 02:40:02,5.659,4.054,90.118,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3886170112.0,525451264.0,19295944704.0,9911508992.0,3924366.0,6338163.0
13-04 02:40:03,7.770,4.645,87.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3929419776.0,525451264.0,19307450368.0,9856753664.0,4903386.0,5126057.0
13-04 02:40:04,5.504,3.980,90.347,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3930816512.0,525451264.0,19316178944.0,9846628352.0,3914068.0,6153775.0
13-04 02:40:05,6.171,5.495,87.912,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,3930222592.0,525451264.0,19327729664.0,9835671552.0,4756544.0,6588707.0
13-04 02:40:06,5.504,4.064,90.347,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3929784320.0,525451264.0,19336859648.0,9826979840.0,3947051.0,4513729.0
13-04 02:40:07,6.559,4.770,88.501,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3930603520.0,525451264.0,19348361216.0,9814659072.0,4787557.0,6762136.0
13-04 02:40:08,5.588,4.657,89.585,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,3929997312.0,525451264.0,19359158272.0,9804468224.0,4124776.0,4700472.0
13-04 02:40:09,6.460,4.950,88.507,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3931820032.0,525451264.0,19368984576.0,9792819200.0,4492285.0,6431682.0
13-04 02:40:10,6.361,4.580,88.634,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,3933233152.0,525451264.0,19380326400.0,9780064256.0,4513462.0,6945402.0
13-04 02:40:11,6.224,5.214,88.394,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,3978469376.0,525451264.0,19390775296.0,9724379136.0,4297837.0,4297349.0
13-04 02:40:12,6.717,5.290,87.741,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3978334208.0,525451264.0,19401707520.0,9713582080.0,4523981.0,6944261.0
13-04 02:40:13,5.838,4.653,89.509,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3978018816.0,525451264.0,19411472384.0,9704132608.0,4181898.0,6389637.0
13-04 02:40:14,6.683,6.349,86.717,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3979153408.0,525451264.0,19422306304.0,9692164096.0,4910841.0,5042404.0
13-04 02:40:15,5.611,4.606,89.531,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3980181504.0,525451264.0,19432382464.0,9681059840.0,3951802.0,6606419.0
13-04 02:40:16,6.593,5.495,87.658,0.085,0.0,0.169,0.0,28672.0,0.0,4.0,3981201408.0,525451264.0,19444379648.0,9668042752.0,4832326.0,6904133.0
13-04 02:40:17,5.907,4.051,89.789,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3982295040.0,525451264.0,19453325312.0,9658003456.0,4185338.0,4586818.0
13-04 02:40:18,6.271,4.831,88.729,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3981860864.0,525451264.0,19464556544.0,9647206400.0,4658055.0,6695823.0
13-04 02:40:19,6.071,5.228,88.449,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4029546496.0,525451264.0,19474800640.0,9589276672.0,4474348.0,5147215.0
13-04 02:40:20,7.517,4.814,87.500,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4029935616.0,525451264.0,19485151232.0,9578536960.0,4675680.0,7041520.0
13-04 02:40:21,6.957,4.946,87.762,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,4029677568.0,525451264.0,19496628224.0,9567318016.0,4514407.0,7095170.0
13-04 02:40:22,5.951,5.281,88.433,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,4029345792.0,525451264.0,19507642368.0,9556635648.0,4301210.0,4723309.0
13-04 02:40:23,7.191,4.484,88.156,0.0,0.0,0.169,0.0,8192.0,0.0,1.0,4029784064.0,525451264.0,19517702144.0,9546137600.0,4698785.0,6991452.0
13-04 02:40:24,6.099,5.263,88.555,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4031311872.0,525451264.0,19528196096.0,9534115840.0,4134367.0,4230334.0
13-04 02:40:25,5.579,5.410,88.926,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4032065536.0,525451264.0,19537649664.0,9523908608.0,4511489.0,6570509.0
13-04 02:40:26,5.495,4.480,90.025,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4031459328.0,525455360.0,19548389376.0,9513771008.0,4069758.0,6526835.0
13-04 02:40:27,6.644,5.887,87.216,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4071489536.0,525455360.0,19559919616.0,9462210560.0,4858990.0,4949132.0
13-04 02:40:28,5.882,4.263,89.088,0.597,0.0,0.171,0.0,18427904.0,0.0,28.0,4085661696.0,525455360.0,19568836608.0,9439121408.0,4158908.0,6170161.0
13-04 02:40:29,6.533,5.946,83.166,4.020,0.0,0.335,0.0,273625088.0,0.0,301.0,4084719616.0,525455360.0,19580059648.0,9428840448.0,4568908.0,7014821.0
13-04 02:40:30,7.197,4.318,88.400,0.0,0.0,0.085,0.0,32096256.0,0.0,33.0,4083273728.0,525455360.0,19592830976.0,9417515008.0,4649200.0,4919977.0
13-04 02:40:31,5.931,5.013,88.722,0.0,0.0,0.334,0.0,69632.0,0.0,3.0,4083965952.0,525459456.0,19601637376.0,9408012288.0,4070151.0,6290280.0
13-04 02:40:32,6.414,5.316,88.101,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4085071872.0,525459456.0,19611791360.0,9396752384.0,4677967.0,5229728.0
13-04 02:40:33,6.172,5.421,88.240,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,4086095872.0,525459456.0,19622825984.0,9384693760.0,4188674.0,2451982.0
13-04 02:40:34,6.859,4.996,87.638,0.254,0.0,0.254,0.0,12288.0,0.0,2.0,4085637120.0,525459456.0,19634561024.0,9373417472.0,4791208.0,10314972.0
13-04 02:40:35,5.059,4.300,90.388,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4086304768.0,525459456.0,19643600896.0,9363709952.0,3815631.0,4107923.0
13-04 02:40:36,8.138,5.285,86.326,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4140822528.0,525459456.0,19655491584.0,9297301504.0,4862865.0,6777511.0
13-04 02:40:37,5.607,4.588,89.720,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4141559808.0,525459456.0,19665797120.0,9286258688.0,4227930.0,7048872.0
13-04 02:40:38,6.186,4.576,88.983,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4141711360.0,525459456.0,19675303936.0,9276600320.0,4610006.0,4574363.0
13-04 02:40:39,5.719,4.037,89.907,0.084,0.0,0.252,0.0,28672.0,0.0,3.0,4141871104.0,525459456.0,19685433344.0,9266311168.0,3887463.0,6586963.0
13-04 02:40:40,6.197,4.244,89.304,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4141735936.0,525459456.0,19696357376.0,9255522304.0,4592601.0,6148031.0
13-04 02:40:41,5.763,4.746,89.322,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,4141207552.0,525463552.0,19707015168.0,9245388800.0,4482939.0,4894326.0
13-04 02:40:42,6.208,4.782,89.010,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4142436352.0,525463552.0,19716976640.0,9234198528.0,4223144.0,6796413.0
13-04 02:40:43,5.827,5.141,88.689,0.0,0.0,0.343,0.0,0.0,0.0,0.0,4142395392.0,525463552.0,19728617472.0,9222598656.0,4939839.0,6683087.0
13-04 02:40:44,5.668,4.315,89.848,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4144943104.0,525463552.0,19738120192.0,9210548224.0,4059234.0,4849185.0
13-04 02:40:45,6.803,4.847,88.095,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,4191346688.0,525463552.0,19749048320.0,9153216512.0,4712166.0,6909558.0
13-04 02:40:46,6.076,4.473,89.283,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4192526336.0,525463552.0,19758759936.0,9142325248.0,4190169.0,4473489.0
13-04 02:40:47,6.548,4.762,88.265,0.0,0.0,0.425,0.0,0.0,0.0,0.0,4192108544.0,525463552.0,19770765312.0,9130737664.0,4841782.0,7297861.0
13-04 02:40:48,5.817,3.764,90.334,0.0,0.0,0.086,0.0,0.0,0.0,0.0,4194467840.0,525463552.0,19780329472.0,9118814208.0,4369772.0,6733122.0
13-04 02:40:49,6.234,4.549,89.048,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4194398208.0,525463552.0,19791331328.0,9107881984.0,4217377.0,4443978.0
13-04 02:40:50,7.364,4.770,87.531,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4195803136.0,525463552.0,19801522176.0,9096286208.0,4272137.0,6448241.0
13-04 02:40:51,6.446,5.004,88.295,0.085,0.0,0.170,0.0,28672.0,0.0,4.0,4195782656.0,525463552.0,19812655104.0,9085173760.0,4793997.0,5235267.0
13-04 02:40:52,6.056,5.130,88.562,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4195573760.0,525463552.0,19823116288.0,9074921472.0,4415747.0,6763546.0
13-04 02:40:53,5.998,4.884,88.775,0.0,0.0,0.343,0.0,0.0,0.0,0.0,4224528384.0,525463552.0,19835768832.0,9033314304.0,4826214.0,7336286.0
13-04 02:40:54,6.387,4.622,88.824,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4246745088.0,525463552.0,19843993600.0,9002872832.0,4233741.0,4714944.0
13-04 02:40:55,7.179,5.574,87.078,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4245639168.0,525463552.0,19857334272.0,8990638080.0,4878672.0,7559348.0
13-04 02:40:56,2.964,2.710,94.327,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4246953984.0,525463552.0,19863744512.0,8982913024.0,2416580.0,5132950.0
13-04 02:40:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4246536192.0,525463552.0,19864674304.0,8982401024.0,21531.0,128703.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4246536192.0,525463552.0,19864674304.0,8982401024.0,17334.0,61379.0
13-04 02:40:59,0.0,0.250,96.912,2.838,0.0,0.0,0.0,99028992.0,0.0,113.0,4246962176.0,525463552.0,19864678400.0,8981970944.0,14460.0,6651.0
13-04 02:41:00,0.0,0.084,98.579,1.338,0.0,0.0,0.0,188612608.0,0.0,205.0,4246913024.0,525463552.0,19864678400.0,8982020096.0,16075.0,9220.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4246708224.0,525463552.0,19864678400.0,8982224896.0,14769.0,6942.0
13-04 02:41:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,4246708224.0,525463552.0,19864678400.0,8982224896.0,14740.0,7291.0
13-04 02:41:03,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4246708224.0,525463552.0,19864678400.0,8982224896.0,17372.0,10444.0
13-04 02:41:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4247547904.0,525463552.0,19864686592.0,8981377024.0,33777.0,26532.0
13-04 02:41:05,3.247,0.916,95.670,0.0,0.0,0.167,0.0,69632.0,0.0,8.0,4256718848.0,525463552.0,19864686592.0,8972206080.0,40700.0,34842.0
13-04 02:41:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4253626368.0,525463552.0,19864690688.0,8975294464.0,16364.0,8607.0
13-04 02:41:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4253626368.0,525463552.0,19864690688.0,8975294464.0,20027.0,13683.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4253622272.0,525463552.0,19864694784.0,8975294464.0,15392.0,7175.0
13-04 02:41:09,5.152,3.547,90.878,0.084,0.0,0.338,0.0,12288.0,0.0,2.0,4249387008.0,525463552.0,19871629312.0,8972595200.0,3484099.0,4134056.0
13-04 02:41:10,5.004,4.241,90.585,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4247121920.0,525463552.0,19881066496.0,8965423104.0,3917529.0,4533496.0
13-04 02:41:11,7.795,5.616,86.337,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4246917120.0,525463552.0,19893624832.0,8953069568.0,5177688.0,6883332.0
13-04 02:41:12,6.360,5.272,88.117,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4249358336.0,525463552.0,19903524864.0,8940728320.0,4295321.0,6581109.0
13-04 02:41:13,6.667,5.833,87.167,0.0,0.0,0.333,0.0,12288.0,0.0,3.0,4248244224.0,525463552.0,19915165696.0,8930201600.0,4568488.0,4975161.0
13-04 02:41:14,7.679,5.992,86.076,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,4248219648.0,525463552.0,19929034752.0,8916357120.0,5364810.0,7217823.0
13-04 02:41:15,6.329,4.979,88.186,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,4303503360.0,525463552.0,19939418112.0,8850690048.0,4325415.0,6531351.0
13-04 02:41:16,8.033,6.360,85.356,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4305633280.0,525463552.0,19951661056.0,8836317184.0,5476419.0,7516418.0
13-04 02:41:17,5.622,3.578,90.716,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4306640896.0,525463552.0,19961819136.0,8825151488.0,4049735.0,4367418.0
13-04 02:41:18,7.336,6.155,86.256,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4306956288.0,525463552.0,19973296128.0,8813359104.0,5297953.0,7428259.0
13-04 02:41:19,5.932,3.814,90.169,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,4308148224.0,525463552.0,19983699968.0,8801763328.0,4172943.0,6288650.0
13-04 02:41:20,7.264,5.152,87.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4308205568.0,525463552.0,19995750400.0,8789655552.0,5045537.0,7341926.0
13-04 02:41:21,7.519,5.681,86.633,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,4308463616.0,525463552.0,20007251968.0,8777895936.0,4802619.0,5014668.0
13-04 02:41:22,6.277,5.852,87.701,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4309057536.0,525463552.0,20018274304.0,8766279680.0,4837781.0,6966715.0
13-04 02:41:23,7.574,5.277,86.979,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4335316992.0,525463552.0,20032229376.0,8726065152.0,5262056.0,7875417.0
13-04 02:41:24,6.549,5.709,87.406,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,4363292672.0,525463552.0,20042956800.0,8687362048.0,4565809.0,6735738.0
13-04 02:41:25,6.967,5.268,87.511,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4363231232.0,525463552.0,20054106112.0,8676274176.0,5174635.0,7114702.0
13-04 02:41:26,6.414,4.895,88.523,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4365033472.0,525463552.0,20064382976.0,8664195072.0,4451326.0,4579873.0
13-04 02:41:27,7.342,5.063,86.245,0.928,0.0,0.422,0.0,12288.0,0.0,2.0,4364881920.0,525463552.0,20075839488.0,8652890112.0,4751201.0,6995103.0
13-04 02:41:28,6.683,5.514,87.636,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4364034048.0,525463552.0,20086505472.0,8643072000.0,4686660.0,7022331.0
13-04 02:41:29,7.485,5.887,86.375,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4364513280.0,525463552.0,20099178496.0,8629919744.0,5044098.0,6961957.0
13-04 02:41:30,7.358,5.518,86.957,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4366389248.0,525463552.0,20110716928.0,8616505344.0,4765278.0,5380558.0
13-04 02:41:31,6.309,4.774,88.832,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4366233600.0,525463552.0,20121755648.0,8605622272.0,4605614.0,6651259.0
13-04 02:41:32,7.209,6.119,86.588,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4414656512.0,525463552.0,20133670912.0,8545284096.0,5046708.0,6835654.0
13-04 02:41:33,7.420,5.649,86.594,0.084,0.0,0.253,0.0,20480.0,0.0,3.0,4420898816.0,525463552.0,20145917952.0,8526794752.0,4777554.0,6802634.0
13-04 02:41:34,5.988,5.304,88.452,0.086,0.0,0.171,0.0,16384.0,0.0,2.0,4420521984.0,525467648.0,20157779968.0,8515305472.0,4949941.0,5465290.0
13-04 02:41:35,7.029,5.690,87.029,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4419670016.0,525467648.0,20169682944.0,8504254464.0,4629891.0,6692763.0
13-04 02:41:36,6.955,5.344,87.532,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4421210112.0,525467648.0,20180180992.0,8492216320.0,4983555.0,6796798.0
13-04 02:41:37,5.927,4.488,89.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4421505024.0,525467648.0,20191608832.0,8480493568.0,4379259.0,4581696.0
13-04 02:41:38,6.888,5.187,87.585,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4421632000.0,525467648.0,20203843584.0,8468131840.0,5129084.0,7082420.0
13-04 02:41:39,6.007,4.653,89.002,0.169,0.0,0.169,0.0,45056.0,0.0,5.0,4421472256.0,525467648.0,20214435840.0,8457699328.0,4319316.0,6741427.0
13-04 02:41:40,6.718,6.122,81.888,5.017,0.0,0.255,0.0,210919424.0,0.0,243.0,4425056256.0,525467648.0,20226134016.0,8442417152.0,5252549.0,7687428.0
13-04 02:41:41,6.454,4.733,88.038,0.430,0.0,0.344,0.0,153448448.0,0.0,172.0,4476710912.0,525467648.0,20238311424.0,8378585088.0,4955883.0,3712397.0
13-04 02:41:42,7.137,5.961,86.650,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4484874240.0,525467648.0,20250624000.0,8358109184.0,4800726.0,2579604.0
13-04 02:41:43,7.358,5.936,86.455,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4484612096.0,525467648.0,20261613568.0,8347381760.0,4994774.0,12841584.0
13-04 02:41:44,6.487,5.476,87.784,0.0,0.0,0.253,0.0,69632.0,0.0,3.0,4486017024.0,525467648.0,20273053696.0,8334536704.0,4741785.0,7209058.0
13-04 02:41:45,6.566,4.882,88.047,0.168,0.0,0.337,0.0,12288.0,0.0,2.0,4486344704.0,525467648.0,20283002880.0,8324259840.0,4586771.0,5242866.0
13-04 02:41:46,6.112,5.433,88.200,0.0,0.0,0.255,0.0,16384.0,0.0,1.0,4486246400.0,525467648.0,20294311936.0,8313049088.0,4817995.0,6407119.0
13-04 02:41:47,6.885,4.366,88.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4486418432.0,525467648.0,20305588224.0,8301600768.0,4389696.0,6727072.0
13-04 02:41:48,7.647,5.714,86.387,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,4487110656.0,525467648.0,20317368320.0,8289128448.0,5150137.0,7164110.0
13-04 02:41:49,6.717,5.877,87.154,0.0,0.0,0.252,0.0,32768.0,0.0,3.0,4487049216.0,525471744.0,20329848832.0,8276705280.0,4794471.0,4947931.0
13-04 02:41:50,7.022,5.245,87.563,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4499853312.0,525471744.0,20341288960.0,8252461056.0,4780307.0,6757047.0
13-04 02:41:51,7.383,6.040,86.158,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,4552273920.0,525471744.0,20353294336.0,8188035072.0,5044581.0,7094653.0
13-04 02:41:52,6.740,5.055,88.037,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4554448896.0,525471744.0,20363128832.0,8176025600.0,4671821.0,7262763.0
13-04 02:41:53,6.229,5.461,88.140,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4553854976.0,525471744.0,20375859200.0,8163889152.0,5090053.0,7287926.0
13-04 02:41:54,6.577,5.059,88.027,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,4554862592.0,525475840.0,20385955840.0,8152780800.0,4745436.0,4812177.0
13-04 02:41:55,6.487,4.718,88.543,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4554670080.0,525475840.0,20397715456.0,8141213696.0,4477087.0,6938826.0
13-04 02:41:56,7.294,5.259,87.277,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4556099584.0,525475840.0,20407697408.0,8129802240.0,4938479.0,6929108.0
13-04 02:41:57,6.774,4.572,88.146,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,4555423744.0,525475840.0,20420952064.0,8117223424.0,4709978.0,5258437.0
13-04 02:41:58,7.251,5.902,86.594,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4554608640.0,525475840.0,20432658432.0,8106332160.0,5122099.0,7343229.0
13-04 02:41:59,6.319,4.611,88.728,0.0,0.0,0.342,0.0,16384.0,0.0,2.0,4555255808.0,525475840.0,20444000256.0,8094343168.0,4701631.0,7067230.0
13-04 02:42:00,7.542,5.932,86.271,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4613304320.0,525475840.0,20455940096.0,8024354816.0,5065363.0,7059571.0
13-04 02:42:01,6.213,4.085,89.617,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4614119424.0,525475840.0,20467355648.0,8012124160.0,4474937.0,4614857.0
13-04 02:42:02,6.838,4.615,88.205,0.0,0.0,0.342,0.0,0.0,0.0,0.0,4615028736.0,525475840.0,20478164992.0,8000405504.0,4849069.0,7068796.0
13-04 02:42:03,6.957,6.454,86.169,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,4616765440.0,525475840.0,20490346496.0,7986487296.0,5087903.0,6998936.0
13-04 02:42:04,6.605,5.165,88.061,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4616114176.0,525479936.0,20502056960.0,7975424000.0,4819848.0,7061737.0
13-04 02:42:05,5.978,5.038,88.813,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4616716288.0,525479936.0,20513005568.0,7963873280.0,4788149.0,6714532.0
13-04 02:42:06,7.065,5.299,87.553,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4618301440.0,525479936.0,20523233280.0,7952060416.0,4654700.0,4977282.0
13-04 02:42:07,6.897,4.794,88.141,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4616884224.0,525479936.0,20535537664.0,7941173248.0,4557788.0,6475997.0
13-04 02:42:08,6.706,5.603,87.606,0.0,0.0,0.085,0.0,8192.0,0.0,1.0,4619517952.0,525479936.0,20546510848.0,7927566336.0,4941842.0,6898001.0
13-04 02:42:09,6.414,4.810,88.354,0.253,0.0,0.169,0.0,45056.0,0.0,5.0,4619677696.0,525479936.0,20558196736.0,7915720704.0,4541572.0,4852674.0
13-04 02:42:10,7.432,6.081,86.318,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4680376320.0,525479936.0,20570112000.0,7843106816.0,5128541.0,7232142.0
13-04 02:42:11,7.143,5.042,82.521,5.042,0.0,0.252,0.0,237670400.0,0.0,261.0,4682276864.0,525479936.0,20580368384.0,7830949888.0,4649095.0,6976840.0
13-04 02:42:12,7.383,5.872,86.409,0.0,0.0,0.336,0.0,113676288.0,0.0,124.0,4681957376.0,525479936.0,20593094656.0,7818543104.0,4994700.0,6971666.0
13-04 02:42:13,6.255,5.755,87.740,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4681691136.0,525479936.0,20603269120.0,7808634880.0,4414594.0,4668741.0
13-04 02:42:14,6.501,4.534,88.879,0.0,0.0,0.086,0.0,45056.0,0.0,3.0,4681863168.0,525479936.0,20614615040.0,7797116928.0,4867000.0,3358475.0
13-04 02:42:15,7.251,5.481,86.931,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,4682932224.0,525479936.0,20627169280.0,7783493632.0,5072386.0,10980381.0
13-04 02:42:16,7.022,4.822,87.902,0.0,0.0,0.254,0.0,69632.0,0.0,11.0,4682477568.0,525479936.0,20640026624.0,7771090944.0,4640612.0,6625894.0
13-04 02:42:17,6.757,5.743,87.162,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4685094912.0,525479936.0,20650590208.0,7757910016.0,5030083.0,7375568.0
13-04 02:42:18,5.013,4.163,90.654,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4688670720.0,525479936.0,20658597888.0,7746326528.0,4057986.0,4198447.0
13-04 02:42:19,5.184,4.599,90.134,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4686704640.0,525488128.0,20669001728.0,7737880576.0,3535900.0,4106490.0
13-04 02:42:20,5.542,4.030,90.176,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4747821056.0,525488128.0,20678029312.0,7667736576.0,3456603.0,5990486.0
13-04 02:42:21,6.616,5.863,87.102,0.084,0.0,0.335,0.0,28672.0,0.0,3.0,4750520320.0,525488128.0,20688670720.0,7654395904.0,4688130.0,4716041.0
13-04 02:42:22,9.336,7.149,83.095,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4751474688.0,525488128.0,20703903744.0,7638208512.0,6418952.0,10144009.0
13-04 02:42:23,6.979,5.702,86.979,0.0,0.0,0.340,0.0,12288.0,0.0,3.0,4753735680.0,525488128.0,20716339200.0,7623512064.0,5214895.0,7121695.0
13-04 02:42:24,8.040,5.779,85.762,0.0,0.0,0.419,0.0,32768.0,0.0,3.0,4755062784.0,525488128.0,20728717312.0,7609806848.0,5289400.0,7230503.0
13-04 02:42:25,8.410,6.560,84.609,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4753489920.0,525488128.0,20742840320.0,7597256704.0,5516936.0,5894257.0
13-04 02:42:26,7.614,4.822,87.479,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4754980864.0,525488128.0,20754329600.0,7584276480.0,4900098.0,7242918.0
13-04 02:42:27,5.115,5.286,89.173,0.256,0.0,0.171,0.0,12288.0,0.0,2.0,4756000768.0,525488128.0,20765315072.0,7572271104.0,4556530.0,6761248.0
13-04 02:42:28,6.378,5.272,88.095,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4756185088.0,525488128.0,20776624128.0,7560777728.0,4840394.0,7180469.0
13-04 02:42:29,7.029,6.192,86.695,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4755243008.0,525488128.0,20788539392.0,7549804544.0,4819688.0,4654380.0
13-04 02:42:30,8.074,5.635,85.955,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4819501056.0,525488128.0,20800614400.0,7473471488.0,4834944.0,6923401.0
13-04 02:42:31,7.407,5.640,86.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4820725760.0,525488128.0,20811993088.0,7460868096.0,4970646.0,7540699.0
13-04 02:42:32,7.113,6.617,86.104,0.0,0.0,0.165,0.0,0.0,0.0,0.0,4821463040.0,525488128.0,20823724032.0,7448399872.0,4815583.0,7272516.0
13-04 02:42:33,6.514,5.415,87.733,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4821528576.0,525488128.0,20834631680.0,7437426688.0,4845574.0,5104122.0
13-04 02:42:34,8.263,5.649,85.666,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,4822183936.0,525488128.0,20847910912.0,7423492096.0,5429626.0,7649060.0
13-04 02:42:35,5.912,5.152,88.682,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4821676032.0,525488128.0,20858699776.0,7413211136.0,4464261.0,6637239.0
13-04 02:42:36,6.282,5.093,88.370,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4823203840.0,525488128.0,20869718016.0,7400665088.0,4766974.0,6985443.0
13-04 02:42:37,5.917,5.917,87.912,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4822568960.0,525488128.0,20881489920.0,7389528064.0,4814241.0,4920050.0
13-04 02:42:38,6.501,5.389,87.682,0.171,0.0,0.257,0.0,12288.0,0.0,2.0,4823392256.0,525488128.0,20894101504.0,7376093184.0,5166236.0,7304477.0
13-04 02:42:39,6.030,4.774,88.945,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,4824215552.0,525488128.0,20904415232.0,7364956160.0,4185117.0,6315176.0
13-04 02:42:40,7.458,5.254,87.034,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4890759168.0,525488128.0,20915998720.0,7286829056.0,4846160.0,6975103.0
13-04 02:42:41,7.203,5.763,86.441,0.508,0.0,0.085,0.0,20496384.0,0.0,25.0,4893085696.0,525488128.0,20927889408.0,7272611840.0,5065744.0,6629005.0
13-04 02:42:42,6.356,5.424,82.203,5.763,0.0,0.254,0.0,272674816.0,0.0,301.0,4893319168.0,525488128.0,20938637312.0,7261630464.0,4706777.0,5666186.0
13-04 02:42:43,7.479,6.050,86.218,0.0,0.0,0.252,0.0,63586304.0,0.0,68.0,4892200960.0,525488128.0,20951752704.0,7249633280.0,5220467.0,7805478.0
13-04 02:42:44,6.920,5.316,87.342,0.169,0.0,0.253,0.0,69632.0,0.0,6.0,4893298688.0,525488128.0,20963381248.0,7236907008.0,4787984.0,7187829.0
13-04 02:42:45,7.016,4.987,87.912,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4894142464.0,525488128.0,20974968832.0,7224475648.0,4722371.0,4786722.0
13-04 02:42:46,7.439,5.579,86.813,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4894105600.0,525488128.0,20987809792.0,7211671552.0,4941229.0,5486892.0
13-04 02:42:47,6.325,5.043,88.547,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4897325056.0,525488128.0,20998590464.0,7197671424.0,4922283.0,8771247.0
13-04 02:42:48,7.313,5.017,87.500,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4897259520.0,525488128.0,21011378176.0,7184949248.0,5086693.0,7437781.0
13-04 02:42:49,5.702,3.915,90.298,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,4896960512.0,525488128.0,21020610560.0,7176015872.0,4340776.0,4677593.0
13-04 02:42:50,8.067,5.882,85.714,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,4950016000.0,525488128.0,21032935424.0,7110635520.0,5121615.0,7219946.0
13-04 02:42:51,7.360,5.161,87.310,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4966604800.0,525488128.0,21044260864.0,7082721280.0,4682181.0,6679182.0
13-04 02:42:52,7.107,5.076,87.563,0.0,0.0,0.254,0.0,40960.0,0.0,6.0,4967206912.0,525488128.0,21055520768.0,7070859264.0,4717111.0,7132287.0
13-04 02:42:53,7.053,5.374,87.406,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4968087552.0,525488128.0,21066256384.0,7059243008.0,4787574.0,4911101.0
13-04 02:42:54,7.209,4.835,87.701,0.0,0.0,0.254,0.0,28672.0,0.0,2.0,4967374848.0,525492224.0,21078085632.0,7048122368.0,4845960.0,6907021.0
13-04 02:42:55,6.809,5.021,87.830,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4969361408.0,525492224.0,21090304000.0,7033917440.0,5039884.0,7603452.0
13-04 02:42:56,7.660,5.808,86.027,0.168,0.0,0.337,0.0,12288.0,0.0,2.0,4969664512.0,525492224.0,21102419968.0,7021498368.0,5055103.0,7661793.0
13-04 02:42:57,6.507,4.966,88.271,0.0,0.0,0.257,0.0,0.0,0.0,0.0,4970385408.0,525492224.0,21114855424.0,7008342016.0,5103222.0,6326582.0
13-04 02:42:58,6.761,5.676,87.229,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,4969558016.0,525492224.0,21126496256.0,6997528576.0,4630555.0,5875512.0
13-04 02:42:59,7.569,5.635,86.627,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4970967040.0,525496320.0,21138477056.0,6984134656.0,5105808.0,7340103.0
13-04 02:43:00,6.297,5.374,88.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4972445696.0,525496320.0,21149495296.0,6971637760.0,4410355.0,6775486.0
13-04 02:43:01,7.460,6.370,86.002,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5040779264.0,525496320.0,21160529920.0,6892269568.0,4956568.0,5096667.0
13-04 02:43:02,6.520,5.080,88.146,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5041098752.0,525496320.0,21172371456.0,6880108544.0,4724874.0,6855344.0
13-04 02:43:03,7.492,5.471,86.785,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5041917952.0,525496320.0,21184028672.0,6867632128.0,4825143.0,7019599.0
13-04 02:43:04,6.876,5.178,87.521,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5043142656.0,525496320.0,21196525568.0,6853910528.0,5150836.0,7516119.0
13-04 02:43:05,6.807,5.966,86.891,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5043859456.0,525496320.0,21206593536.0,6843125760.0,4988516.0,7086443.0
13-04 02:43:06,6.812,5.383,87.637,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5041713152.0,525496320.0,21218836480.0,6833029120.0,4863624.0,5445127.0
13-04 02:43:07,5.541,5.456,88.832,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5043113984.0,525496320.0,21229047808.0,6821416960.0,4764535.0,6802405.0
13-04 02:43:08,6.768,4.653,88.325,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,5044002816.0,525496320.0,21240184832.0,6809391104.0,4671773.0,6915777.0
13-04 02:43:09,5.113,4.107,90.780,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5044236288.0,525496320.0,21248585728.0,6800756736.0,3503643.0,6074569.0
13-04 02:43:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044350976.0,525496320.0,21249646592.0,6799581184.0,63469.0,57634.0
13-04 02:43:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044350976.0,525496320.0,21249646592.0,6799581184.0,16903.0,60395.0
13-04 02:43:12,0.083,0.083,98.415,1.334,0.0,0.083,0.0,46522368.0,0.0,61.0,5044346880.0,525496320.0,21249650688.0,6799581184.0,16303.0,8626.0
13-04 02:43:13,0.084,0.334,95.238,4.344,0.0,0.0,0.0,265453568.0,0.0,300.0,5043945472.0,525496320.0,21249650688.0,6799982592.0,17082.0,10346.0
13-04 02:43:14,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5043359744.0,525496320.0,21249650688.0,6800568320.0,15521.0,8429.0
13-04 02:43:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5043355648.0,525500416.0,21249650688.0,6800568320.0,31916.0,24007.0
13-04 02:43:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5043355648.0,525500416.0,21249650688.0,6800568320.0,14984.0,7834.0
13-04 02:43:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,16756.0,11098.0
13-04 02:43:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,15041.0,7642.0
13-04 02:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,15000.0,7604.0
13-04 02:43:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,33040.0,26347.0
13-04 02:43:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,15613.0,8815.0
13-04 02:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,18238.0,88793.0
13-04 02:43:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,14410.0,6532.0
13-04 02:43:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044461568.0,525500416.0,21249654784.0,6799458304.0,16137.0,9920.0
13-04 02:43:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044113408.0,525500416.0,21249654784.0,6799806464.0,32599.0,25275.0
13-04 02:43:26,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5044113408.0,525500416.0,21249654784.0,6799806464.0,14969.0,7605.0
13-04 02:43:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044113408.0,525500416.0,21249654784.0,6799806464.0,23449.0,113247.0
13-04 02:43:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,9.0,5044113408.0,525500416.0,21249654784.0,6799806464.0,18258.0,12393.0
13-04 02:43:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5044109312.0,525500416.0,21249658880.0,6799806464.0,15075.0,7801.0
13-04 02:43:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044109312.0,525500416.0,21249658880.0,6799806464.0,33443.0,25789.0
13-04 02:43:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044109312.0,525500416.0,21249658880.0,6799806464.0,14777.0,6690.0
13-04 02:43:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5044109312.0,525500416.0,21249658880.0,6799806464.0,17414.0,11175.0
13-04 02:43:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,5044109312.0,525500416.0,21249658880.0,6799806464.0,15663.0,8161.0
13-04 02:43:34,4.899,3.209,91.723,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5043093504.0,525500416.0,21257252864.0,6793228288.0,3251932.0,4035810.0
13-04 02:43:35,6.020,5.017,88.796,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5045899264.0,525500416.0,21266124800.0,6781550592.0,4091624.0,4399301.0
13-04 02:43:36,6.255,5.254,88.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5046837248.0,525500416.0,21276078080.0,6770659328.0,4085316.0,6292936.0
13-04 02:43:37,8.010,5.818,85.919,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5115781120.0,525500416.0,21288304640.0,6689488896.0,5162441.0,6954577.0
13-04 02:43:38,7.485,7.149,84.945,0.168,0.0,0.252,0.0,28672.0,0.0,4.0,5117554688.0,525500416.0,21301833728.0,6674186240.0,5678843.0,7419444.0
13-04 02:43:39,6.446,5.513,87.871,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5116047360.0,525500416.0,21313306624.0,6664220672.0,4688004.0,5148496.0
13-04 02:43:40,7.401,5.214,87.216,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5117034496.0,525500416.0,21324476416.0,6652063744.0,4866584.0,6953153.0
13-04 02:43:41,7.082,5.461,87.116,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5117272064.0,525500416.0,21338710016.0,6637592576.0,5348428.0,7209368.0
13-04 02:43:42,7.010,5.405,87.247,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5117476864.0,525500416.0,21350633472.0,6625464320.0,5016638.0,7129679.0
13-04 02:43:43,7.544,5.700,86.588,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5117317120.0,525504512.0,21361967104.0,6614286336.0,5019563.0,7315333.0
13-04 02:43:44,7.373,5.424,86.949,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5119254528.0,525504512.0,21373870080.0,6600445952.0,5150285.0,6890185.0
13-04 02:43:45,7.791,5.137,86.901,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5119471616.0,525504512.0,21387415552.0,6586683392.0,5485035.0,7731526.0
13-04 02:43:46,6.303,5.111,88.330,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5122007040.0,525504512.0,21399138304.0,6572425216.0,4955975.0,5030237.0
13-04 02:43:47,7.053,5.458,87.154,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5130555392.0,525504512.0,21409669120.0,6553346048.0,5036086.0,6786302.0
13-04 02:43:48,7.798,4.970,86.889,0.0,0.0,0.343,0.0,16384.0,0.0,2.0,5195149312.0,525504512.0,21421752320.0,6476668928.0,5273318.0,7526734.0
13-04 02:43:49,7.483,5.442,86.820,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5193981952.0,525504512.0,21435764736.0,6463823872.0,5379644.0,7133578.0
13-04 02:43:50,7.234,4.936,87.574,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5194895360.0,525504512.0,21446688768.0,6451986432.0,5089041.0,7147674.0
13-04 02:43:51,7.367,5.334,86.960,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5195276288.0,525504512.0,21459836928.0,6438457344.0,5152350.0,7241464.0
13-04 02:43:52,6.446,5.937,87.447,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5194805248.0,525504512.0,21471592448.0,6427172864.0,4946965.0,7355745.0
13-04 02:43:53,7.589,6.155,86.088,0.0,0.0,0.169,0.0,24576.0,0.0,3.0,5195583488.0,525504512.0,21484015616.0,6413971456.0,5420073.0,7164191.0
13-04 02:43:54,6.245,4.979,88.608,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5197815808.0,525504512.0,21496045568.0,6399709184.0,4659986.0,4780078.0
13-04 02:43:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5198843904.0,525504512.0,21496606720.0,6398119936.0,32339.0,24491.0
13-04 02:43:56,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5198843904.0,525504512.0,21496606720.0,6398119936.0,75566.0,1935931.0
13-04 02:43:57,5.882,4.874,89.076,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5199831040.0,525504512.0,21504741376.0,6388998144.0,4217669.0,5101570.0
13-04 02:43:58,7.203,5.611,86.935,0.0,0.0,0.251,0.0,28672.0,0.0,3.0,5198872576.0,525504512.0,21517660160.0,6377037824.0,4887851.0,7001705.0
13-04 02:43:59,7.047,4.950,87.836,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5200470016.0,525504512.0,21526855680.0,6366244864.0,4686119.0,5095446.0
13-04 02:44:00,11.235,8.919,79.588,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5275377664.0,525504512.0,21547716608.0,6270476288.0,8234654.0,10934823.0
13-04 02:44:01,13.732,9.941,75.906,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5277962240.0,525504512.0,21568147456.0,6247460864.0,8886638.0,13225248.0
13-04 02:44:02,9.436,6.403,83.741,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5277753344.0,525504512.0,21584986112.0,6230831104.0,5915401.0,7159044.0
13-04 02:44:03,9.645,6.853,83.080,0.0,0.0,0.423,0.0,49152.0,0.0,7.0,5279125504.0,525504512.0,21600714752.0,6213730304.0,6551689.0,10176478.0
13-04 02:44:04,9.917,7.250,82.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5279780864.0,525504512.0,21615407104.0,6198382592.0,6115073.0,7983906.0
13-04 02:44:05,8.113,6.319,85.141,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5279633408.0,525504512.0,21629628416.0,6184308736.0,6065269.0,7785887.0
13-04 02:44:06,7.783,6.345,85.448,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5281611776.0,525504512.0,21642092544.0,6169866240.0,5515984.0,7261627.0
13-04 02:44:07,7.294,5.768,86.938,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5281243136.0,525504512.0,21656072192.0,6156255232.0,5142656.0,7264254.0
13-04 02:44:08,6.814,5.366,86.371,1.107,0.0,0.341,0.0,46022656.0,0.0,55.0,5282742272.0,525504512.0,21667778560.0,6143049728.0,5051403.0,6686027.0
13-04 02:44:09,6.438,5.322,81.974,6.009,0.0,0.258,0.0,273678336.0,0.0,274.0,5325312000.0,525504512.0,21680652288.0,6087606272.0,5137846.0,6999637.0
13-04 02:44:10,8.199,6.086,85.376,0.0,0.0,0.338,0.0,110583808.0,0.0,114.0,5359423488.0,525504512.0,21692907520.0,6041239552.0,5455785.0,7405334.0
13-04 02:44:11,6.405,4.953,88.471,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5361418240.0,525504512.0,21704810496.0,6027341824.0,4729235.0,5106147.0
13-04 02:44:12,6.079,4.452,89.384,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5362188288.0,525504512.0,21716680704.0,6014701568.0,4788593.0,6617188.0
13-04 02:44:13,6.876,5.688,87.097,0.0,0.0,0.340,0.0,45056.0,0.0,3.0,5361995776.0,525504512.0,21728546816.0,6003027968.0,5319271.0,7268864.0
13-04 02:44:14,7.855,5.997,85.895,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5362511872.0,525504512.0,21741109248.0,5989949440.0,5433357.0,7781423.0
13-04 02:44:15,7.458,5.932,86.271,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5363486720.0,525504512.0,21754675200.0,5975408640.0,5242935.0,7592725.0
13-04 02:44:16,7.389,5.374,86.902,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5363732480.0,525504512.0,21765902336.0,5963935744.0,4944295.0,7230462.0
13-04 02:44:17,7.125,5.683,86.853,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5364813824.0,525504512.0,21778989056.0,5949767680.0,5367049.0,7162490.0
13-04 02:44:18,7.789,6.281,85.595,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5364776960.0,525508608.0,21792202752.0,5936586752.0,5317302.0,7381914.0
13-04 02:44:19,6.830,4.806,88.027,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5364981760.0,525508608.0,21803438080.0,5925146624.0,4726447.0,4831446.0
13-04 02:44:20,7.460,5.700,86.588,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5364457472.0,525508608.0,21816205312.0,5912903680.0,4937856.0,6504341.0
13-04 02:44:21,7.028,5.504,87.299,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5441818624.0,525508608.0,21826760704.0,5824987136.0,4594548.0,6837514.0
13-04 02:44:22,7.027,5.741,86.804,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5443465216.0,525508608.0,21840875520.0,5809225728.0,5669940.0,7176307.0
13-04 02:44:23,7.251,5.649,86.762,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,5445632000.0,525508608.0,21852557312.0,5795377152.0,5110631.0,7133509.0
13-04 02:44:24,7.083,5.818,86.931,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5445406720.0,525508608.0,21865877504.0,5782282240.0,4920677.0,6990751.0
13-04 02:44:25,7.568,5.442,86.735,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5446189056.0,525508608.0,21877284864.0,5770092544.0,5456054.0,7344757.0
13-04 02:44:26,6.454,4.905,88.296,0.086,0.0,0.258,0.0,12288.0,0.0,2.0,5447913472.0,525508608.0,21890048000.0,5755604992.0,5234276.0,5510323.0
13-04 02:44:27,7.389,5.374,87.070,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5446701056.0,525508608.0,21901287424.0,5745577984.0,4918354.0,3128932.0
13-04 02:44:28,4.333,3.398,92.014,0.0,0.0,0.255,0.0,24576.0,0.0,3.0,5447839744.0,525508608.0,21911117824.0,5734608896.0,3506731.0,7729532.0
13-04 02:44:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,5448024064.0,525508608.0,21911511040.0,5734031360.0,26656.0,1604550.0
13-04 02:44:30,0.418,0.335,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5448024064.0,525508608.0,21911511040.0,5734031360.0,414038.0,854907.0
13-04 02:44:31,6.345,5.076,88.325,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5448011776.0,525508608.0,21922607104.0,5722947584.0,4647712.0,4872674.0
13-04 02:44:32,10.278,7.414,81.803,0.168,0.0,0.337,0.0,28672.0,0.0,3.0,5448216576.0,525508608.0,21939060736.0,5706289152.0,7284475.0,11095544.0
13-04 02:44:33,10.508,8.305,81.017,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,5448622080.0,525512704.0,21957091328.0,5687848960.0,7000758.0,9390142.0
13-04 02:44:34,13.574,8.505,77.405,0.0,0.0,0.515,0.0,0.0,0.0,0.0,5529575424.0,525512704.0,21977116672.0,5586870272.0,8342364.0,10749058.0
13-04 02:44:35,9.122,7.246,83.461,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5530812416.0,525512704.0,21994438656.0,5568311296.0,6768837.0,7984529.0
13-04 02:44:36,7.759,5.948,86.121,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5529477120.0,525512704.0,22009516032.0,5554569216.0,6042013.0,9817550.0
13-04 02:44:37,7.959,5.588,86.283,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5531754496.0,525512704.0,22021734400.0,5540073472.0,5284703.0,7288234.0
13-04 02:44:38,6.932,5.664,86.898,0.169,0.0,0.338,0.0,28672.0,0.0,4.0,5530963968.0,525512704.0,22034726912.0,5527871488.0,5158516.0,5336712.0
13-04 02:44:39,8.201,6.695,84.268,0.502,0.0,0.335,0.0,19472384.0,0.0,27.0,5532655616.0,525512704.0,22047186944.0,5513719808.0,5509343.0,7402712.0
13-04 02:44:40,7.274,6.187,81.355,5.100,0.0,0.084,0.0,273678336.0,0.0,279.0,5532401664.0,525512704.0,22059487232.0,5501673472.0,4941631.0,6596122.0
13-04 02:44:41,8.017,6.245,85.485,0.0,0.0,0.253,0.0,84258816.0,0.0,84.0,5532610560.0,525512704.0,22073561088.0,5487390720.0,5588590.0,7304404.0
13-04 02:44:42,6.460,6.711,86.577,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5532717056.0,525512704.0,22085595136.0,5475250176.0,4921056.0,7066821.0
13-04 02:44:43,7.101,5.325,87.320,0.0,0.0,0.254,0.0,45056.0,0.0,3.0,5535690752.0,525512704.0,22095929344.0,5461942272.0,4808116.0,6549254.0
13-04 02:44:44,8.557,5.537,85.403,0.252,0.0,0.252,0.0,12288.0,0.0,2.0,5582356480.0,525512704.0,22109261824.0,5401944064.0,5317781.0,7051574.0
13-04 02:44:45,8.622,5.410,85.799,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5616136192.0,525512704.0,22122319872.0,5355106304.0,5149855.0,6842941.0
13-04 02:44:46,7.065,5.299,87.384,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5617999872.0,525512704.0,22133379072.0,5342183424.0,4668050.0,6918710.0
13-04 02:44:47,7.699,6.109,85.858,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5617217536.0,525512704.0,22146412544.0,5329932288.0,5198532.0,6810218.0
13-04 02:44:48,7.124,5.579,86.953,0.0,0.0,0.343,0.0,28672.0,0.0,5.0,5618200576.0,525516800.0,22159900672.0,5315457024.0,5516614.0,7878433.0
13-04 02:44:49,6.864,4.576,88.305,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5619806208.0,525516800.0,22169616384.0,5304135680.0,4910235.0,4739677.0
13-04 02:44:50,7.028,5.419,87.130,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5619146752.0,525516800.0,22183063552.0,5291347968.0,5107430.0,7067576.0
13-04 02:44:51,7.602,6.683,85.631,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5620039680.0,525516800.0,22193975296.0,5279543296.0,5399484.0,7487970.0
13-04 02:44:52,7.549,5.852,86.344,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5619621888.0,525516800.0,22207717376.0,5266219008.0,5569614.0,7760106.0
13-04 02:44:53,7.423,3.925,88.225,0.0,0.0,0.427,0.0,16384.0,0.0,2.0,5621833728.0,525516800.0,22220238848.0,5251485696.0,4992527.0,6940395.0
13-04 02:44:54,6.490,5.209,88.044,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5622312960.0,525516800.0,22231490560.0,5239754752.0,5093931.0,6919726.0
13-04 02:44:55,6.112,5.263,88.370,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5624680448.0,525516800.0,22243082240.0,5225795584.0,4788815.0,4641167.0
13-04 02:44:56,7.589,6.071,85.919,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5643186176.0,525516800.0,22255046656.0,5195325440.0,5335567.0,6951309.0
13-04 02:44:57,8.165,5.640,85.859,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5715943424.0,525516800.0,22268379136.0,5109235712.0,5079107.0,7279172.0
13-04 02:44:58,7.692,6.255,85.799,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5716725760.0,525516800.0,22280740864.0,5096091648.0,5691541.0,7767283.0
13-04 02:44:59,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5717430272.0,525516800.0,22283112448.0,5093015552.0,570140.0,514434.0
13-04 02:45:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,5717401600.0,525516800.0,22283141120.0,5093015552.0,220390.0,638639.0
13-04 02:45:01,3.641,3.218,92.972,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5717393408.0,525516800.0,22288855040.0,5087309824.0,3216011.0,5349605.0
13-04 02:45:02,12.257,9.298,77.937,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5717295104.0,525516800.0,22308716544.0,5067546624.0,8398831.0,10164721.0
13-04 02:45:03,11.243,8.538,79.882,0.0,0.0,0.338,0.0,73728.0,0.0,4.0,5722394624.0,525516800.0,22327242752.0,5043920896.0,7956994.0,11722564.0
13-04 02:45:04,11.370,9.216,78.898,0.0,0.0,0.517,0.0,0.0,0.0,0.0,5720453120.0,525516800.0,22348750848.0,5024354304.0,8561393.0,11219982.0
13-04 02:45:05,9.014,7.143,83.418,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5721419776.0,525516800.0,22363373568.0,5008764928.0,6752424.0,10193925.0
13-04 02:45:06,8.172,7.245,84.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5722808320.0,525516800.0,22377730048.0,4993019904.0,6175209.0,7792433.0
13-04 02:45:07,7.107,6.937,85.618,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5721485312.0,525516800.0,22392152064.0,4979920896.0,5857219.0,7477132.0
13-04 02:45:08,7.089,6.245,86.245,0.169,0.0,0.253,0.0,45056.0,0.0,5.0,5723746304.0,525516800.0,22403559424.0,4966252544.0,5371792.0,7023344.0
13-04 02:45:09,8.010,6.324,85.413,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5748506624.0,525516800.0,22416883712.0,4928167936.0,5377626.0,7472391.0
13-04 02:45:10,7.059,7.059,84.118,1.513,0.0,0.252,0.0,61493248.0,0.0,63.0,5749112832.0,525516800.0,22429937664.0,4914507776.0,5581278.0,8034382.0
13-04 02:45:11,8.291,5.584,80.711,5.076,0.0,0.338,0.0,271581184.0,0.0,277.0,5750550528.0,525516800.0,22442332160.0,4900675584.0,5489337.0,7495399.0
13-04 02:45:12,7.367,6.181,86.283,0.0,0.0,0.169,0.0,48324608.0,0.0,50.0,5750095872.0,525516800.0,22455541760.0,4887920640.0,5583080.0,7374976.0
13-04 02:45:13,6.487,5.307,87.784,0.0,0.0,0.421,0.0,45056.0,0.0,3.0,5749448704.0,525516800.0,22466424832.0,4877684736.0,4836166.0,4812513.0
13-04 02:45:14,7.840,5.838,85.905,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,5750951936.0,525516800.0,22478221312.0,4864385024.0,5192008.0,6850439.0
13-04 02:45:15,7.855,6.081,85.726,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5750587392.0,525516800.0,22491820032.0,4851150848.0,5734457.0,7826799.0
13-04 02:45:16,6.955,6.446,86.429,0.0,0.0,0.170,0.0,73728.0,0.0,13.0,5751316480.0,525516800.0,22503849984.0,4838391808.0,5524089.0,7534385.0
13-04 02:45:17,5.947,4.843,88.955,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5752360960.0,525516800.0,22515077120.0,4826120192.0,4716650.0,7226221.0
13-04 02:45:18,6.566,6.818,86.364,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5753602048.0,525516800.0,22526824448.0,4813131776.0,5314828.0,6742906.0
13-04 02:45:19,7.118,5.660,87.050,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5752729600.0,525516800.0,22540292096.0,4800536576.0,5840382.0,7912376.0
13-04 02:45:20,7.028,5.504,87.130,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5753905152.0,525516800.0,22551502848.0,4788150272.0,5184731.0,7449257.0
13-04 02:45:21,7.926,5.734,86.088,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5754114048.0,525516800.0,22564126720.0,4775317504.0,5339332.0,5549088.0
13-04 02:45:22,7.469,6.805,85.311,0.0,0.0,0.415,0.0,0.0,0.0,0.0,5754818560.0,525516800.0,22575575040.0,4763164672.0,5134627.0,7542412.0
13-04 02:45:23,8.619,6.695,84.519,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,5755686912.0,525516800.0,22588768256.0,4749103104.0,5795575.0,7624216.0
13-04 02:45:24,7.058,5.867,86.905,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5755609088.0,525516800.0,22601961472.0,4735987712.0,5489153.0,7157985.0
13-04 02:45:25,6.192,4.665,88.804,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5755531264.0,525516800.0,22612795392.0,4725231616.0,4634888.0,6741755.0
13-04 02:45:26,7.149,5.447,86.979,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5755617280.0,525516800.0,22625689600.0,4712251392.0,5336543.0,7318549.0
13-04 02:45:27,6.334,4.983,88.429,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5756780544.0,525516800.0,22635794432.0,4700983296.0,4868044.0,4947209.0
13-04 02:45:28,7.890,6.432,85.420,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5756071936.0,525516800.0,22650626048.0,4686860288.0,6035148.0,9619238.0
13-04 02:45:29,6.621,5.857,87.351,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5756649472.0,525516800.0,22662246400.0,4674662400.0,5364431.0,5791306.0
13-04 02:45:30,6.553,5.021,88.255,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5757292544.0,525516800.0,22674182144.0,4662083584.0,5159119.0,6795455.0
13-04 02:45:31,7.383,6.376,86.158,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,5757407232.0,525516800.0,22686310400.0,4649840640.0,5042117.0,5314941.0
13-04 02:45:32,6.599,5.922,87.056,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5758038016.0,525516800.0,22698565632.0,4636954624.0,5328426.0,3369614.0
13-04 02:45:33,1.668,1.334,96.914,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22701391872.0,4633305088.0,1164204.0,6496803.0
13-04 02:45:34,0.251,0.167,99.582,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5758799872.0,525516800.0,22701580288.0,4633178112.0,253514.0,2064773.0
13-04 02:45:35,6.981,6.056,86.712,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5757595648.0,525516800.0,22712307712.0,4623654912.0,4764931.0,6704488.0
13-04 02:45:36,13.379,9.177,77.101,0.0,0.0,0.343,0.0,4096.0,0.0,1.0,5758304256.0,525516800.0,22732955648.0,4602298368.0,8588201.0,16082986.0
13-04 02:45:37,0.0,0.251,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5759131648.0,525516800.0,22733402112.0,4601024512.0,227886.0,222581.0
13-04 02:45:38,0.167,0.084,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5759131648.0,525516800.0,22733402112.0,4601024512.0,246255.0,2241939.0
13-04 02:45:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5759127552.0,525516800.0,22733406208.0,4601024512.0,233432.0,229465.0
13-04 02:45:40,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5759127552.0,525516800.0,22733406208.0,4601024512.0,230715.0,226329.0
13-04 02:45:41,0.167,0.417,97.579,1.836,0.0,0.0,0.0,62824448.0,0.0,63.0,5759426560.0,525516800.0,22733434880.0,4600696832.0,232643.0,228641.0
13-04 02:45:42,0.168,0.335,96.647,2.850,0.0,0.0,0.0,231362560.0,0.0,243.0,5759414272.0,525516800.0,22733533184.0,4600610816.0,233451.0,228529.0
13-04 02:45:43,0.083,0.250,99.332,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,5758345216.0,525516800.0,22733561856.0,4601651200.0,229566.0,223783.0
13-04 02:45:44,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5759152128.0,525516800.0,22733565952.0,4600840192.0,229015.0,222374.0
13-04 02:45:45,0.167,0.417,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,230760.0,224141.0
13-04 02:45:46,0.167,0.583,99.167,0.0,0.0,0.083,0.0,36864.0,0.0,2.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,229990.0,224648.0
13-04 02:45:47,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,231791.0,225302.0
13-04 02:45:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,229726.0,225191.0
13-04 02:45:49,0.167,0.251,99.415,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,229379.0,223441.0
13-04 02:45:50,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,235300.0,230811.0
13-04 02:45:51,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,228924.0,223846.0
13-04 02:45:52,0.084,0.167,99.749,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,232873.0,286029.0
13-04 02:45:53,0.333,0.333,99.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,219164.0,212679.0
13-04 02:45:54,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,199502.0,191392.0
13-04 02:45:55,0.167,0.417,99.332,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,213164.0,205346.0
13-04 02:45:56,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,192262.0,184836.0
13-04 02:45:57,0.084,0.334,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,183901.0,337324.0
13-04 02:45:58,0.417,0.167,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5758791680.0,525516800.0,22733574144.0,4601192448.0,165645.0,158845.0
13-04 02:45:59,0.084,0.251,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5758791680.0,525516800.0,22733574144.0,4601192448.0,162988.0,159665.0
13-04 02:46:00,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5758791680.0,525516800.0,22733574144.0,4601192448.0,137879.0,131307.0
13-04 02:46:01,0.083,0.334,99.332,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5758791680.0,525516800.0,22733574144.0,4601192448.0,127404.0,122674.0
13-04 02:46:02,0.250,0.417,99.333,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5758787584.0,525516800.0,22733578240.0,4601192448.0,128226.0,130074.0
13-04 02:46:03,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758787584.0,525516800.0,22733578240.0,4601192448.0,120226.0,115013.0
13-04 02:46:04,0.167,0.250,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5759627264.0,525516800.0,22733578240.0,4600352768.0,63930.0,56307.0
13-04 02:46:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5759557632.0,525516800.0,22733578240.0,4600422400.0,17942.0,10048.0
13-04 02:46:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5759557632.0,525516800.0,22733578240.0,4600422400.0,15780.0,7966.0
13-04 02:46:07,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5759492096.0,525516800.0,22733578240.0,4600487936.0,16332.0,8721.0
13-04 02:46:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5759488000.0,525516800.0,22733582336.0,4600487936.0,16362.0,9177.0
13-04 02:46:09,1.091,0.923,97.903,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5759422464.0,525516800.0,22734028800.0,4600107008.0,808684.0,537337.0
13-04 02:46:10,4.446,4.195,91.275,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5758410752.0,525516800.0,22742683648.0,4592463872.0,3310951.0,4056730.0
13-04 02:46:11,6.967,5.862,86.831,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5758984192.0,525516800.0,22755119104.0,4579454976.0,5329816.0,6763887.0
13-04 02:46:12,6.797,5.353,87.681,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5759885312.0,525516800.0,22767353856.0,4566319104.0,4997199.0,7335804.0
13-04 02:46:13,6.843,5.304,87.511,0.086,0.0,0.257,0.0,20480.0,0.0,3.0,5759176704.0,525516800.0,22780641280.0,4553740288.0,5266280.0,7021128.0
13-04 02:46:14,7.137,6.457,85.981,0.0,0.0,0.425,0.0,16384.0,0.0,2.0,5759574016.0,525516800.0,22794305536.0,4539678720.0,5498962.0,7449826.0
13-04 02:46:15,6.650,4.177,89.003,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5760094208.0,525516800.0,22805622784.0,4527841280.0,4641162.0,6491053.0
13-04 02:46:16,7.203,7.034,85.508,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5761052672.0,525516800.0,22819835904.0,4512669696.0,5687136.0,7016012.0
13-04 02:46:17,8.044,5.673,85.944,0.0,0.0,0.339,0.0,91172864.0,0.0,100.0,5761708032.0,525516800.0,22832033792.0,4499816448.0,5438264.0,7371656.0
13-04 02:46:18,8.249,5.808,85.606,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5761134592.0,525516800.0,22845906944.0,4486516736.0,5437038.0,7406914.0
13-04 02:46:19,7.270,5.495,86.729,0.169,0.0,0.338,0.0,77824.0,0.0,7.0,5762818048.0,525524992.0,22857175040.0,4473556992.0,5105858.0,6240062.0
13-04 02:46:20,7.653,5.357,86.480,0.0,0.0,0.510,0.0,0.0,0.0,0.0,5762113536.0,525524992.0,22870544384.0,4460892160.0,5181466.0,5923749.0
13-04 02:46:21,8.108,6.926,84.713,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5763821568.0,525524992.0,22883913728.0,4445814784.0,5780359.0,7856255.0
13-04 02:46:22,8.460,6.514,84.941,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5764964352.0,525524992.0,22897250304.0,4431335424.0,5555230.0,8574433.0
13-04 02:46:23,7.660,7.071,85.017,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5763391488.0,525524992.0,22911791104.0,4418367488.0,5681360.0,8239189.0
13-04 02:46:24,8.165,6.145,85.354,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5764235264.0,525524992.0,22924357632.0,4404957184.0,5587388.0,7288596.0
13-04 02:46:25,7.234,5.362,87.064,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5765017600.0,525524992.0,22937382912.0,4391149568.0,5184573.0,6924050.0
13-04 02:46:26,7.358,5.351,87.040,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5765132288.0,525524992.0,22948229120.0,4380188672.0,4788738.0,4832181.0
13-04 02:46:27,8.390,6.935,84.418,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5764780032.0,525524992.0,22964752384.0,4364017664.0,6348592.0,10329570.0
13-04 02:46:28,8.257,7.006,84.320,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5765836800.0,525524992.0,22978088960.0,4349624320.0,5730290.0,7534913.0
13-04 02:46:29,7.119,5.254,87.458,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5765591040.0,525524992.0,22990229504.0,4337729536.0,5004582.0,6915945.0
13-04 02:46:30,7.881,6.017,85.678,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5765873664.0,525524992.0,23003041792.0,4324634624.0,5443528.0,7397889.0
13-04 02:46:31,7.809,6.465,85.306,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5765988352.0,525524992.0,23016480768.0,4311080960.0,5772454.0,7457183.0
13-04 02:46:32,9.551,6.977,83.223,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5766955008.0,525524992.0,23030321152.0,4296273920.0,5314958.0,7042296.0
13-04 02:46:33,7.354,5.579,86.729,0.0,0.0,0.338,0.0,12288.0,0.0,3.0,5767647232.0,525524992.0,23042207744.0,4283695104.0,5221557.0,7209967.0
13-04 02:46:34,7.549,5.428,86.853,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5767778304.0,525524992.0,23054741504.0,4271030272.0,5243564.0,6095013.0
13-04 02:46:35,7.423,6.058,86.348,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5767045120.0,525524992.0,23069155328.0,4257349632.0,5507957.0,6469589.0
13-04 02:46:36,6.967,5.777,87.086,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5767839744.0,525524992.0,23081402368.0,4244307968.0,5300056.0,7050664.0
13-04 02:46:37,6.293,6.207,87.075,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5768384512.0,525524992.0,23093575680.0,4231589888.0,5360811.0,7238139.0
13-04 02:46:38,7.712,5.593,86.356,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5768556544.0,525524992.0,23107395584.0,4217597952.0,5384721.0,7370239.0
13-04 02:46:39,5.803,4.542,89.403,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5769338880.0,525524992.0,23116869632.0,4207341568.0,4048298.0,6772373.0
13-04 02:46:40,9.899,7.215,82.550,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5769142272.0,525524992.0,23133356032.0,4191051776.0,6619569.0,7488076.0
13-04 02:46:41,7.282,6.943,85.521,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5770067968.0,525524992.0,23146618880.0,4176863232.0,5727733.0,3704501.0
13-04 02:46:42,8.975,6.351,80.948,3.302,0.0,0.423,0.0,149348352.0,0.0,153.0,5769891840.0,525524992.0,23162335232.0,4161323008.0,6032539.0,4237466.0
13-04 02:46:43,9.168,5.942,83.616,0.934,0.0,0.340,0.0,191471616.0,0.0,190.0,5770321920.0,525524992.0,23175090176.0,4148137984.0,5720986.0,16727755.0
13-04 02:46:44,7.040,7.209,85.327,0.0,0.0,0.424,0.0,49152.0,0.0,3.0,5771628544.0,525524992.0,23189037056.0,4132884480.0,5699499.0,7681011.0
13-04 02:46:45,6.678,4.966,88.185,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5772001280.0,525524992.0,23201206272.0,4120342528.0,4910625.0,6892108.0
13-04 02:46:46,7.070,5.707,86.882,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5771255808.0,525524992.0,23214870528.0,4107423744.0,5459962.0,7544642.0
13-04 02:46:47,8.855,6.099,84.795,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5771694080.0,525524992.0,23227236352.0,4094619648.0,5321751.0,5900458.0
13-04 02:46:48,7.976,6.885,84.803,0.0,0.0,0.336,0.0,8192.0,0.0,1.0,5772746752.0,525524992.0,23239589888.0,4081213440.0,5564631.0,8880746.0
13-04 02:46:49,7.234,6.298,85.872,0.170,0.0,0.426,0.0,45056.0,0.0,5.0,5773578240.0,525524992.0,23253532672.0,4066439168.0,5604101.0,8211257.0
13-04 02:46:50,7.270,5.917,86.729,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5772406784.0,525524992.0,23267086336.0,4054056960.0,5125072.0,4861710.0
13-04 02:46:51,7.942,6.405,85.226,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5773778944.0,525524992.0,23281434624.0,4038336512.0,5976314.0,9531747.0
13-04 02:46:52,8.124,5.946,85.678,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5774045184.0,525524992.0,23293317120.0,4026187776.0,5291747.0,6874293.0
13-04 02:46:53,8.368,5.858,85.439,0.0,0.0,0.335,0.0,45056.0,0.0,5.0,5773946880.0,525524992.0,23306514432.0,4013088768.0,5307006.0,7858214.0
13-04 02:46:54,7.483,5.272,87.160,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,5774012416.0,525524992.0,23318556672.0,4000980992.0,5299713.0,5156537.0
13-04 02:46:55,8.466,6.454,84.661,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5776306176.0,525524992.0,23331184640.0,3986059264.0,5296567.0,7482449.0
13-04 02:46:56,7.589,6.998,85.245,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5777231872.0,525524992.0,23344291840.0,3972026368.0,5559392.0,7444764.0
13-04 02:46:57,7.458,6.525,85.508,0.339,0.0,0.169,0.0,0.0,0.0,0.0,5777498112.0,525524992.0,23358341120.0,3957710848.0,5596506.0,7751451.0
13-04 02:46:58,7.915,5.957,84.596,1.277,0.0,0.255,0.0,0.0,0.0,0.0,5778075648.0,525524992.0,23372328960.0,3943145472.0,5739913.0,7767146.0
13-04 02:46:59,6.780,6.695,86.186,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5777158144.0,525524992.0,23385710592.0,3930681344.0,5451553.0,8851002.0
13-04 02:47:00,7.990,6.056,85.618,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5778219008.0,525524992.0,23399047168.0,3916283904.0,5514147.0,7006570.0
13-04 02:47:01,8.097,6.511,84.975,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,5778837504.0,525524992.0,23411732480.0,3902980096.0,5413345.0,7239182.0
13-04 02:47:02,7.517,6.250,86.149,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5779914752.0,525524992.0,23424409600.0,3889225728.0,5222545.0,7165283.0
13-04 02:47:03,8.144,5.709,85.810,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5780393984.0,525524992.0,23437860864.0,3875295232.0,5391811.0,5969553.0
13-04 02:47:04,8.194,6.773,84.866,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5779845120.0,525524992.0,23451471872.0,3862233088.0,5501828.0,8812360.0
13-04 02:47:05,7.627,6.780,85.424,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5780025344.0,525524992.0,23464808448.0,3848716288.0,6071829.0,8183329.0
13-04 02:47:06,8.930,5.139,85.678,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5779632128.0,525524992.0,23477428224.0,3836489728.0,5161817.0,7153995.0
13-04 02:47:07,8.208,5.360,86.013,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,5781565440.0,525524992.0,23489232896.0,3822751744.0,5362718.0,5613527.0
13-04 02:47:08,7.101,5.156,87.574,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5780004864.0,525524992.0,23502598144.0,3810947072.0,4929830.0,6121856.0
13-04 02:47:09,8.376,5.812,85.385,0.0,0.0,0.427,0.0,16384.0,0.0,2.0,5782155264.0,525524992.0,23515181056.0,3796213760.0,5917517.0,9123604.0
13-04 02:47:10,6.797,5.353,87.426,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5782335488.0,525524992.0,23527821312.0,3783393280.0,5217989.0,6343569.0
13-04 02:47:11,7.363,6.421,86.045,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5782122496.0,525524992.0,23541555200.0,3769872384.0,5907725.0,8102048.0
13-04 02:47:12,8.013,6.928,84.808,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5781565440.0,525524992.0,23554695168.0,3757289472.0,5639823.0,7563643.0
13-04 02:47:13,3.196,2.187,87.973,6.560,0.0,0.084,0.0,217497600.0,0.0,222.0,5783347200.0,525524992.0,23558463488.0,3751739392.0,2117677.0,3681284.0
13-04 02:47:14,1.083,0.333,97.333,1.250,0.0,0.0,0.0,176422912.0,0.0,177.0,5782306816.0,525524992.0,23559798784.0,3751444480.0,177928.0,173465.0
13-04 02:47:15,1.756,2.007,96.154,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,5781786624.0,525524992.0,23562039296.0,3749724160.0,1547193.0,2326873.0
13-04 02:47:16,5.161,4.738,90.017,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5781504000.0,525524992.0,23572258816.0,3739787264.0,4300452.0,4310430.0
13-04 02:47:17,9.686,8.411,81.648,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5783191552.0,525524992.0,23588773888.0,3721584640.0,7527756.0,11000007.0
13-04 02:47:18,15.745,11.149,72.596,0.0,0.0,0.511,0.0,0.0,0.0,0.0,5783261184.0,525524992.0,23615008768.0,3695280128.0,10476428.0,9674357.0
13-04 02:47:19,12.595,9.129,77.768,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5784051712.0,525524992.0,23633518592.0,3675979776.0,8327736.0,15404664.0
13-04 02:47:20,9.277,7.149,83.234,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5784068096.0,525529088.0,23650390016.0,3659087872.0,6729779.0,9968655.0
13-04 02:47:21,10.0,8.034,81.624,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5786001408.0,525529088.0,23666552832.0,3640991744.0,7578915.0,10242739.0
13-04 02:47:22,10.566,7.155,81.947,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5785935872.0,525529088.0,23683039232.0,3624570880.0,6590732.0,7994941.0
13-04 02:47:23,8.170,6.809,84.681,0.0,0.0,0.340,0.0,8192.0,0.0,2.0,5786066944.0,525529088.0,23698284544.0,3609194496.0,6389103.0,9902558.0
13-04 02:47:24,6.672,5.574,87.500,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,5787418624.0,525529088.0,23709278208.0,3596849152.0,5128206.0,6442759.0
13-04 02:47:25,7.725,6.197,85.739,0.085,0.0,0.255,0.0,61440.0,0.0,6.0,5786193920.0,525529088.0,23723864064.0,3583488000.0,5906695.0,7695014.0
13-04 02:47:26,6.655,5.717,87.457,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5787103232.0,525529088.0,23735693312.0,3570749440.0,5428552.0,7138537.0
13-04 02:47:27,8.298,6.119,85.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5787914240.0,525529088.0,23748784128.0,3556847616.0,5714791.0,7527908.0
13-04 02:47:28,7.376,6.454,85.834,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5787430912.0,525529088.0,23761850368.0,3544264704.0,5451955.0,7283535.0
13-04 02:47:29,9.153,6.610,83.814,0.0,0.0,0.424,0.0,36864.0,0.0,5.0,5787734016.0,525529088.0,23775977472.0,3529834496.0,6179498.0,8171603.0
13-04 02:47:30,8.242,6.812,84.693,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5788352512.0,525529088.0,23789821952.0,3515371520.0,5924859.0,7925539.0
13-04 02:47:31,6.997,5.717,86.945,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,5787582464.0,525529088.0,23802212352.0,3503751168.0,5537881.0,7184532.0
13-04 02:47:32,7.016,6.509,86.137,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5788266496.0,525529088.0,23815749632.0,3489529856.0,5528675.0,6984399.0
13-04 02:47:33,7.346,6.093,86.227,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5788614656.0,525529088.0,23827075072.0,3477856256.0,5127232.0,7232367.0
13-04 02:47:34,7.458,6.356,86.017,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5790658560.0,525529088.0,23839846400.0,3463041024.0,5823976.0,7616574.0
13-04 02:47:35,7.980,7.046,84.550,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5789757440.0,525529088.0,23854616576.0,3449171968.0,6190846.0,8044757.0
13-04 02:47:36,7.082,4.949,87.713,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5791469568.0,525529088.0,23866429440.0,3435646976.0,5227476.0,7290140.0
13-04 02:47:37,7.342,6.160,85.992,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,5791219712.0,525529088.0,23879221248.0,3423105024.0,5691950.0,7514146.0
13-04 02:47:38,5.807,5.209,88.984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5791408128.0,525529088.0,23890436096.0,3411701760.0,4872958.0,5267186.0
13-04 02:47:39,9.316,7.179,83.162,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5790756864.0,525529088.0,23907713024.0,3395076096.0,6926132.0,10192711.0
13-04 02:47:40,9.508,6.005,84.153,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5790760960.0,525529088.0,23921475584.0,3381309440.0,5845064.0,7901206.0
13-04 02:47:41,8.369,6.002,85.207,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5791498240.0,525529088.0,23933448192.0,3368599552.0,5473071.0,6787643.0
13-04 02:47:42,7.939,5.912,85.811,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5792718848.0,525529088.0,23946686464.0,3354140672.0,5714986.0,7538258.0
13-04 02:47:43,8.131,6.287,85.247,0.084,0.0,0.251,0.0,28672.0,0.0,6.0,5791670272.0,525529088.0,23960264704.0,3341611008.0,5460134.0,7474909.0
13-04 02:47:44,8.913,7.046,83.871,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5793878016.0,525529088.0,23974596608.0,3325071360.0,6410734.0,9096678.0
13-04 02:47:45,4.027,3.020,92.785,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5793366016.0,525529088.0,23981740032.0,3318439936.0,2967443.0,3887665.0
13-04 02:47:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5794140160.0,525529088.0,23982325760.0,3317080064.0,246639.0,243165.0
13-04 02:47:47,0.333,0.333,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5794238464.0,525529088.0,23982354432.0,3316953088.0,330623.0,1396442.0
13-04 02:47:48,7.626,5.998,86.204,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5793599488.0,525529088.0,23996035072.0,3303911424.0,6036813.0,7208939.0
13-04 02:47:49,6.678,6.340,80.811,6.002,0.0,0.169,0.0,212615168.0,0.0,220.0,5795151872.0,525529088.0,24007086080.0,3291308032.0,5174426.0,6507008.0
13-04 02:47:50,11.319,7.830,72.851,7.660,0.0,0.340,0.0,241397760.0,0.0,245.0,5795274752.0,525529088.0,24026447872.0,3271823360.0,8179051.0,9841656.0
13-04 02:47:51,11.790,9.669,78.202,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5796159488.0,525529088.0,24045846528.0,3251539968.0,8511601.0,11890085.0
13-04 02:47:52,10.820,8.284,80.558,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5797330944.0,525529088.0,24063348736.0,3232866304.0,8128843.0,12077126.0
13-04 02:47:53,11.715,8.368,79.582,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5796913152.0,525529088.0,24080543744.0,3216089088.0,6905618.0,10954788.0
13-04 02:47:54,11.470,8.581,79.779,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5796945920.0,525529088.0,24099704832.0,3196895232.0,8066998.0,9329860.0
13-04 02:47:55,8.688,7.496,83.220,0.341,0.0,0.256,0.0,65536.0,0.0,6.0,5798924288.0,525529088.0,24114728960.0,3179892736.0,6737731.0,9645178.0
13-04 02:47:56,7.777,6.086,85.883,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5797302272.0,525529088.0,24130260992.0,3165982720.0,5751911.0,7246108.0
13-04 02:47:57,8.495,7.569,83.768,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5797806080.0,525529088.0,24144441344.0,3151298560.0,6350473.0,7829670.0
13-04 02:47:58,8.212,5.988,85.458,0.0,0.0,0.342,0.0,8192.0,0.0,1.0,5799428096.0,525529088.0,24158130176.0,3135987712.0,6198825.0,8694646.0
13-04 02:47:59,8.060,6.549,85.390,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5799428096.0,525529088.0,24172204032.0,3121913856.0,5458807.0,7322503.0
13-04 02:48:00,8.581,6.372,84.877,0.0,0.0,0.170,0.0,77824.0,0.0,9.0,5800157184.0,525533184.0,24185790464.0,3107594240.0,6210121.0,10466834.0
13-04 02:48:01,7.660,5.724,86.111,0.168,0.0,0.337,0.0,28672.0,0.0,3.0,5799989248.0,525533184.0,24198311936.0,3095240704.0,5555903.0,5452207.0
13-04 02:48:02,7.125,5.768,86.684,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5800554496.0,525533184.0,24211542016.0,3081445376.0,5552203.0,7264727.0
13-04 02:48:03,6.512,4.284,88.946,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5800435712.0,525533184.0,24223330304.0,3069775872.0,5106249.0,7122666.0
13-04 02:48:04,9.832,6.975,82.857,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5808435200.0,525533184.0,24236285952.0,3048820736.0,6126238.0,7489607.0
13-04 02:48:05,6.991,5.712,86.957,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5808234496.0,525533184.0,24248905728.0,3036401664.0,5455292.0,7657794.0
13-04 02:48:06,8.048,5.993,85.616,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5808717824.0,525533184.0,24263024640.0,3021799424.0,6093759.0,9857539.0
13-04 02:48:07,7.216,5.688,87.012,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5809111040.0,525533184.0,24275898368.0,3008532480.0,5512716.0,5181985.0
13-04 02:48:08,8.017,6.160,85.485,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5809991680.0,525533184.0,24288432128.0,2995118080.0,5661215.0,7498598.0
13-04 02:48:09,7.725,6.282,85.654,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5809471488.0,525533184.0,24301981696.0,2982088704.0,6023313.0,9075557.0
13-04 02:48:10,5.971,4.542,89.235,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5809664000.0,525533184.0,24312315904.0,2971561984.0,4013574.0,7069949.0
13-04 02:48:11,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810192384.0,525533184.0,24312971264.0,2970378240.0,244325.0,234975.0
13-04 02:48:12,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5810188288.0,525533184.0,24312975360.0,2970378240.0,256775.0,2058600.0
13-04 02:48:13,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5809590272.0,525533184.0,24312975360.0,2970976256.0,248176.0,241523.0
13-04 02:48:14,0.083,0.417,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5809553408.0,525533184.0,24312975360.0,2971013120.0,243245.0,235838.0
13-04 02:48:15,0.167,0.334,99.499,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5809553408.0,525533184.0,24312975360.0,2971013120.0,247626.0,238743.0
13-04 02:48:16,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5809676288.0,525533184.0,24312979456.0,2970886144.0,243624.0,237746.0
13-04 02:48:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5809676288.0,525533184.0,24312979456.0,2970886144.0,261958.0,253931.0
13-04 02:48:18,0.084,0.251,99.498,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5809676288.0,525533184.0,24312979456.0,2970886144.0,242321.0,234218.0
13-04 02:48:19,0.167,0.417,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5809676288.0,525533184.0,24312979456.0,2970886144.0,244692.0,239320.0
13-04 02:48:20,0.167,0.751,91.152,7.930,0.0,0.0,0.0,155004928.0,0.0,157.0,5809676288.0,525533184.0,24312979456.0,2970886144.0,243932.0,237590.0
13-04 02:48:21,0.167,0.334,94.987,4.511,0.0,0.0,0.0,144060416.0,0.0,150.0,5809897472.0,525533184.0,24312979456.0,2970664960.0,242950.0,234306.0
13-04 02:48:22,0.250,0.333,99.334,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5809733632.0,525533184.0,24312979456.0,2970828800.0,244456.0,234822.0
13-04 02:48:23,0.084,0.418,99.415,0.084,0.0,0.0,0.0,0.0,0.0,0.0,5809668096.0,525533184.0,24312979456.0,2970894336.0,250057.0,288835.0
13-04 02:48:24,0.250,0.501,99.082,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5810515968.0,525533184.0,24312979456.0,2970046464.0,244106.0,235569.0
13-04 02:48:25,0.167,0.417,99.333,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,5810184192.0,525533184.0,24312979456.0,2970378240.0,259772.0,251714.0
13-04 02:48:26,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810184192.0,525533184.0,24312979456.0,2970378240.0,244199.0,236319.0
13-04 02:48:27,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810159616.0,525533184.0,24313004032.0,2970378240.0,248986.0,241027.0
13-04 02:48:28,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810151424.0,525533184.0,24313106432.0,2970284032.0,252641.0,363350.0
13-04 02:48:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5810118656.0,525533184.0,24313139200.0,2970284032.0,243596.0,235689.0
13-04 02:48:30,0.084,0.334,99.332,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,5810118656.0,525533184.0,24313139200.0,2970284032.0,243205.0,236494.0
13-04 02:48:31,0.251,0.167,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5810110464.0,525533184.0,24313147392.0,2970284032.0,248013.0,239371.0
13-04 02:48:32,0.0,0.251,99.666,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5810110464.0,525533184.0,24313147392.0,2970284032.0,244325.0,238520.0
13-04 02:48:33,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810110464.0,525533184.0,24313147392.0,2970284032.0,239353.0,237064.0
13-04 02:48:34,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810110464.0,525533184.0,24313147392.0,2970284032.0,250962.0,247612.0
13-04 02:48:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810102272.0,525533184.0,24313147392.0,2970292224.0,247257.0,242348.0
13-04 02:48:36,0.083,0.167,99.500,0.250,0.0,0.0,0.0,49152.0,0.0,8.0,5810102272.0,525533184.0,24313147392.0,2970292224.0,245825.0,240432.0
13-04 02:48:37,0.083,0.250,99.584,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,245107.0,239859.0
13-04 02:48:38,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,245233.0,238101.0
13-04 02:48:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,212465.0,205358.0
13-04 02:48:40,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,17671.0,11341.0
13-04 02:48:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,14809.0,7820.0
13-04 02:48:42,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,15495.0,8580.0
13-04 02:48:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,15213.0,8214.0
13-04 02:48:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810647040.0,525533184.0,24313151488.0,2969743360.0,16842.0,9699.0
13-04 02:48:45,1.089,0.921,97.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810237440.0,525533184.0,24314044416.0,2969260032.0,842169.0,483668.0
13-04 02:48:46,5.947,4.588,89.380,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5809811456.0,525533184.0,24325390336.0,2958340096.0,4391143.0,4792958.0
13-04 02:48:47,7.679,5.546,86.604,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5811359744.0,525533184.0,24337940480.0,2944241664.0,5555210.0,7394896.0
13-04 02:48:48,7.167,5.546,86.945,0.085,0.0,0.256,0.0,28672.0,0.0,4.0,5811470336.0,525533184.0,24351723520.0,2930348032.0,5208093.0,7067391.0
13-04 02:48:49,8.0,6.250,85.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5812379648.0,525533184.0,24363114496.0,2918047744.0,5234067.0,6995508.0
13-04 02:48:50,8.776,6.245,84.557,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5811261440.0,525533184.0,24377880576.0,2904399872.0,5711792.0,6990826.0
13-04 02:48:51,8.241,5.862,85.472,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5812064256.0,525533184.0,24391344128.0,2890133504.0,5773819.0,9416141.0
13-04 02:48:52,4.333,3.398,92.099,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5812719616.0,525533184.0,24399368192.0,2881454080.0,3443837.0,4242912.0
13-04 02:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5813346304.0,525533184.0,24400269312.0,2879926272.0,20275.0,90750.0
13-04 02:48:54,0.0,0.0,99.750,0.167,0.0,0.083,0.0,28672.0,0.0,6.0,5813346304.0,525533184.0,24400269312.0,2879926272.0,30177.0,689636.0
13-04 02:48:55,5.456,4.348,90.026,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5812748288.0,525533184.0,24410374144.0,2870419456.0,4274042.0,4606518.0
13-04 02:48:56,7.803,6.277,85.835,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5813829632.0,525533184.0,24423563264.0,2856148992.0,5674670.0,4412535.0
13-04 02:48:57,15.339,10.847,73.220,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5814222848.0,525533184.0,24448135168.0,2831183872.0,10198013.0,17514637.0
13-04 02:48:58,1.495,1.163,96.096,1.246,0.0,0.0,0.0,16384.0,0.0,2.0,5814865920.0,525537280.0,24449396736.0,2829275136.0,589241.0,544018.0
13-04 02:48:59,8.586,7.492,83.586,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5814538240.0,525537280.0,24464855040.0,2814144512.0,6134286.0,8137244.0
13-04 02:49:00,9.754,7.718,81.934,0.170,0.0,0.424,0.0,12288.0,0.0,2.0,5815357440.0,525537280.0,24481312768.0,2796867584.0,7047958.0,9888679.0
13-04 02:49:01,10.772,8.142,80.746,0.0,0.0,0.339,0.0,12288.0,0.0,1.0,5816225792.0,525537280.0,24500056064.0,2777255936.0,8036629.0,10235358.0
13-04 02:49:02,11.790,9.075,78.880,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5816225792.0,525537280.0,24519999488.0,2757312512.0,7668031.0,9920347.0
13-04 02:49:03,13.299,8.610,77.749,0.0,0.0,0.341,0.0,32768.0,0.0,3.0,5817204736.0,525537280.0,24540573696.0,2735759360.0,8529385.0,10762297.0
13-04 02:49:04,11.834,9.214,78.529,0.0,0.0,0.423,0.0,12288.0,0.0,1.0,5817954304.0,525537280.0,24560365568.0,2715217920.0,9423218.0,11947251.0
13-04 02:49:05,8.092,6.985,84.583,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5818355712.0,525537280.0,24575123456.0,2700058624.0,4968563.0,9052573.0
13-04 02:49:06,9.873,8.017,81.603,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,5819105280.0,525537280.0,24591781888.0,2682650624.0,6895194.0,8142388.0
13-04 02:49:07,8.938,7.336,83.558,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5819625472.0,525537280.0,24607678464.0,2666233856.0,6312128.0,9684680.0
13-04 02:49:08,8.340,5.957,85.447,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5819437056.0,525537280.0,24622280704.0,2651820032.0,5922041.0,6827677.0
13-04 02:49:09,7.197,6.097,86.113,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5819838464.0,525537280.0,24635383808.0,2638315520.0,5560331.0,7505594.0
13-04 02:49:10,8.184,6.650,84.910,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5819568128.0,525537280.0,24650919936.0,2623049728.0,6264574.0,7811177.0
13-04 02:49:11,7.745,6.128,85.872,0.0,0.0,0.255,0.0,12288.0,0.0,3.0,5820694528.0,525537280.0,24664272896.0,2608570368.0,5775640.0,7279079.0
13-04 02:49:12,9.508,6.621,83.616,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5820846080.0,525537280.0,24678998016.0,2593693696.0,5860760.0,9515264.0
13-04 02:49:13,8.298,5.646,85.800,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5820137472.0,525537280.0,24693809152.0,2579591168.0,5904966.0,7554155.0
13-04 02:49:14,9.401,7.238,83.028,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5822660608.0,525537280.0,24707706880.0,2563170304.0,6015442.0,7839142.0
13-04 02:49:15,7.332,5.200,87.042,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5822992384.0,525537280.0,24720236544.0,2550308864.0,5222387.0,6888036.0
13-04 02:49:16,8.124,6.951,78.643,6.030,0.0,0.251,0.0,243949568.0,0.0,242.0,5823000576.0,525537280.0,24734138368.0,2536398848.0,5533451.0,7573572.0
13-04 02:49:17,6.655,5.717,85.324,2.218,0.0,0.085,0.0,178778112.0,0.0,179.0,5822013440.0,525537280.0,24747212800.0,2524311552.0,5438317.0,6819375.0
13-04 02:49:18,8.248,6.122,85.204,0.085,0.0,0.340,0.0,61440.0,0.0,5.0,5824086016.0,525537280.0,24760074240.0,2509377536.0,5868965.0,7981676.0
13-04 02:49:19,9.656,7.725,82.368,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5822750720.0,525537280.0,24777461760.0,2493325312.0,6625933.0,8238040.0
13-04 02:49:20,8.898,7.034,83.814,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5824311296.0,525537280.0,24790786048.0,2478440448.0,6078511.0,9845986.0
13-04 02:49:21,7.973,5.259,86.514,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5824184320.0,525537280.0,24804540416.0,2464813056.0,5555261.0,7141347.0
13-04 02:49:22,8.433,6.899,84.327,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5824548864.0,525537280.0,24819761152.0,2449227776.0,6434724.0,7751782.0
13-04 02:49:23,9.296,7.538,82.747,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5825953792.0,525537280.0,24833081344.0,2434502656.0,5929635.0,7775838.0
13-04 02:49:24,5.760,5.342,88.731,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5826588672.0,525537280.0,24842608640.0,2424340480.0,4025462.0,6221371.0
13-04 02:49:25,0.414,0.579,99.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5826621440.0,525537280.0,24843796480.0,2423119872.0,201200.0,188275.0
13-04 02:49:26,0.582,0.832,98.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5826940928.0,525537280.0,24843796480.0,2422800384.0,487272.0,793620.0
13-04 02:49:27,3.930,2.926,93.060,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5825638400.0,525537280.0,24849731584.0,2418167808.0,2681288.0,1820344.0
13-04 02:49:28,11.854,8.975,79.001,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5826727936.0,525537280.0,24869310464.0,2397499392.0,8424700.0,8125957.0
13-04 02:49:29,8.913,6.621,84.126,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5827866624.0,525537280.0,24883654656.0,2382016512.0,6077710.0,12492113.0
13-04 02:49:30,3.204,2.951,93.592,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,5827436544.0,525537280.0,24889884672.0,2376216576.0,2698621.0,3695200.0
13-04 02:49:31,8.215,6.706,84.744,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5828272128.0,525537280.0,24903770112.0,2361495552.0,6053493.0,7382335.0
13-04 02:49:32,11.740,9.254,78.663,0.0,0.0,0.343,0.0,16384.0,0.0,1.0,5828501504.0,525537280.0,24924172288.0,2340864000.0,8282323.0,12595343.0
13-04 02:49:33,13.445,11.345,74.790,0.0,0.0,0.420,0.0,32768.0,0.0,3.0,5829648384.0,525537280.0,24946724864.0,2317164544.0,10472316.0,10924837.0
13-04 02:49:34,11.710,9.604,78.180,0.0,0.0,0.505,0.0,12288.0,0.0,3.0,5830098944.0,525537280.0,24966774784.0,2296664064.0,7737457.0,11751251.0
13-04 02:49:35,10.711,8.033,80.837,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5829664768.0,525537280.0,24983224320.0,2280648704.0,6948234.0,9579245.0
13-04 02:49:36,13.225,9.898,76.280,0.085,0.0,0.512,0.0,12288.0,0.0,2.0,5830111232.0,525537280.0,25005551616.0,2257874944.0,9653457.0,12736581.0
13-04 02:49:37,8.936,6.638,84.170,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5830303744.0,525537280.0,25021210624.0,2242023424.0,6216084.0,9695775.0
13-04 02:49:38,8.859,7.836,83.135,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5831172096.0,525537280.0,25037205504.0,2225160192.0,6835792.0,8815181.0
13-04 02:49:39,8.796,7.003,83.945,0.0,0.0,0.256,0.0,8192.0,0.0,1.0,5832859648.0,525537280.0,25051979776.0,2208698368.0,6795280.0,8272562.0
13-04 02:49:40,7.855,7.010,84.713,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5832183808.0,525537280.0,25066618880.0,2194735104.0,6140936.0,9792280.0
13-04 02:49:41,9.091,6.967,83.687,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5832175616.0,525537280.0,25082650624.0,2178711552.0,6652208.0,8504725.0
13-04 02:49:42,8.227,6.192,84.987,0.170,0.0,0.424,0.0,28672.0,0.0,3.0,5833109504.0,525537280.0,25096007680.0,2164420608.0,6084161.0,7452643.0
13-04 02:49:43,7.113,6.012,86.706,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5832511488.0,525537280.0,25108488192.0,2152538112.0,5516402.0,7164427.0
13-04 02:49:44,8.291,6.068,85.385,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5834792960.0,525537280.0,25121378304.0,2137366528.0,5753883.0,7675984.0
13-04 02:49:45,8.240,6.781,84.635,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5834313728.0,525537280.0,25136001024.0,2123223040.0,6267929.0,8249946.0
13-04 02:49:46,8.088,6.655,84.836,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5833580544.0,525537280.0,25150509056.0,2109448192.0,5877541.0,7735676.0
13-04 02:49:47,7.492,7.323,79.209,5.724,0.0,0.253,0.0,209235968.0,0.0,211.0,5836824576.0,525537280.0,25162936320.0,2093776896.0,5850426.0,7709236.0
13-04 02:49:48,9.428,6.734,80.892,2.525,0.0,0.421,0.0,222601216.0,0.0,229.0,5835186176.0,525537280.0,25178378240.0,2079973376.0,6320401.0,9160602.0
13-04 02:49:49,7.113,6.351,86.113,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5834735616.0,525537280.0,25192267776.0,2066534400.0,5694660.0,7242134.0
13-04 02:49:50,8.769,6.745,84.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5835272192.0,525537280.0,25206550528.0,2051715072.0,6090108.0,8315790.0
13-04 02:49:51,8.403,6.134,85.210,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5836259328.0,525537280.0,25219272704.0,2038005760.0,5906279.0,7080620.0
13-04 02:49:52,8.424,6.589,84.737,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5837025280.0,525537280.0,25232502784.0,2024009728.0,5538419.0,7649963.0
13-04 02:49:53,9.292,6.223,84.143,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5837512704.0,525537280.0,25247334400.0,2008690688.0,6365961.0,8572597.0
13-04 02:49:54,9.114,7.776,82.692,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,5836652544.0,525537280.0,25263345664.0,1993539584.0,6361774.0,9804021.0
13-04 02:49:55,8.503,6.037,85.119,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5839323136.0,525537280.0,25276293120.0,1977921536.0,6292970.0,8460645.0
13-04 02:49:56,9.500,6.955,83.291,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5838684160.0,525537280.0,25291812864.0,1963040768.0,6132109.0,7690901.0
13-04 02:49:57,3.598,3.264,93.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5838262272.0,525537280.0,25298391040.0,1956884480.0,2731926.0,3604058.0
13-04 02:49:58,0.331,0.497,99.171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5838991360.0,525537280.0,25298698240.0,1955848192.0,257324.0,345598.0
13-04 02:49:59,3.204,2.951,93.508,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5840072704.0,525537280.0,25302810624.0,1950654464.0,2775675.0,3020254.0
13-04 02:50:00,8.893,7.634,83.054,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5839331328.0,525537280.0,25318625280.0,1935581184.0,6815631.0,5027250.0
13-04 02:50:01,9.388,5.868,84.493,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5840908288.0,525537280.0,25333088256.0,1919541248.0,5643451.0,13288685.0
13-04 02:50:02,4.874,4.118,90.840,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5840072704.0,525537280.0,25341145088.0,1912320000.0,3752535.0,4670799.0
13-04 02:50:03,3.500,3.417,92.833,0.0,0.0,0.250,0.0,12288.0,0.0,1.0,5839925248.0,525537280.0,25347182592.0,1906429952.0,2597531.0,2534048.0
13-04 02:50:04,7.018,6.182,86.550,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5840449536.0,525537280.0,25358974976.0,1894113280.0,5004393.0,6689163.0
13-04 02:50:05,14.177,10.187,75.212,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5840867328.0,525537280.0,25381494784.0,1871175680.0,11937705.0,10262192.0
13-04 02:50:06,11.525,9.576,78.644,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5842116608.0,525537280.0,25402286080.0,1849135104.0,6374655.0,14749009.0
13-04 02:50:07,14.031,10.969,74.660,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5842698240.0,525537280.0,25426051072.0,1824788480.0,10879531.0,14901659.0
13-04 02:50:08,12.085,8.340,79.149,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5842837504.0,525537280.0,25445683200.0,1805017088.0,7781719.0,9292316.0
13-04 02:50:09,9.552,6.424,83.770,0.0,0.0,0.254,0.0,28672.0,0.0,5.0,5842276352.0,525537280.0,25460617216.0,1790644224.0,5719213.0,8698065.0
13-04 02:50:10,6.381,5.374,88.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5844344832.0,525537280.0,25470132224.0,1779060736.0,4464030.0,6025937.0
13-04 02:50:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5844045824.0,525537280.0,25472159744.0,1777332224.0,16107.0,8835.0
13-04 02:50:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5844045824.0,525537280.0,25472159744.0,1777332224.0,28555.0,1928793.0
13-04 02:50:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843439616.0,525537280.0,25472167936.0,1777930240.0,15387.0,7636.0
13-04 02:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5843144704.0,525537280.0,25472172032.0,1778221056.0,15091.0,8384.0
13-04 02:50:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843144704.0,525537280.0,25472172032.0,1778221056.0,31578.0,23810.0
13-04 02:50:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843144704.0,525537280.0,25472172032.0,1778221056.0,15257.0,8351.0
13-04 02:50:17,0.166,0.332,99.252,0.249,0.0,0.0,0.0,28672.0,0.0,3.0,5843144704.0,525537280.0,25472172032.0,1778221056.0,15064.0,7942.0
13-04 02:50:18,0.0,0.334,94.653,5.013,0.0,0.0,4096.0,171724800.0,1.0,170.0,5843144704.0,525545472.0,25472163840.0,1778221056.0,14737.0,7926.0
13-04 02:50:19,0.084,0.0,97.659,2.258,0.0,0.0,4096.0,132530176.0,1.0,141.0,5843333120.0,525545472.0,25472188416.0,1778008064.0,15252.0,8478.0
13-04 02:50:20,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5843095552.0,525545472.0,25472188416.0,1778245632.0,32824.0,25925.0
13-04 02:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843095552.0,525545472.0,25472188416.0,1778245632.0,15137.0,7608.0
13-04 02:50:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843095552.0,525545472.0,25472188416.0,1778245632.0,15295.0,7981.0
13-04 02:50:23,0.083,0.0,99.332,0.584,0.0,0.0,0.0,12288.0,0.0,2.0,5843095552.0,525545472.0,25472188416.0,1778245632.0,17756.0,49728.0
13-04 02:50:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843644416.0,525545472.0,25472188416.0,1777696768.0,15291.0,8449.0
13-04 02:50:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5843357696.0,525545472.0,25472188416.0,1777983488.0,49786.0,42491.0
13-04 02:50:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843349504.0,525545472.0,25472188416.0,1777991680.0,15223.0,8295.0
13-04 02:50:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843345408.0,525545472.0,25472192512.0,1777991680.0,15069.0,7934.0
13-04 02:50:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843345408.0,525545472.0,25472192512.0,1777991680.0,20310.0,86491.0
13-04 02:50:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5843345408.0,525545472.0,25472192512.0,1777991680.0,14633.0,8079.0
13-04 02:50:30,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5843345408.0,525545472.0,25472192512.0,1777991680.0,15319.0,7940.0
13-04 02:50:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5843312640.0,525549568.0,25472221184.0,1777991680.0,17314.0,9931.0
13-04 02:50:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843210240.0,525549568.0,25472323584.0,1777991680.0,32892.0,25348.0
13-04 02:50:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843181568.0,525549568.0,25472352256.0,1777991680.0,20204.0,57733.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5843181568.0,525549568.0,25472352256.0,1777991680.0,16533.0,9980.0
13-04 02:50:35,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5843431424.0,525549568.0,25472356352.0,1777737728.0,17211.0,9739.0
13-04 02:50:36,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,15196.0,7575.0
13-04 02:50:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,14344.0,6377.0
13-04 02:50:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,16295.0,9352.0
13-04 02:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,14437.0,7098.0
13-04 02:50:40,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,14174.0,6220.0
13-04 02:50:41,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,16120.0,9902.0
13-04 02:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,16006.0,9968.0
13-04 02:50:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,14947.0,7736.0
13-04 02:50:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5843976192.0,525549568.0,25472360448.0,1777188864.0,14763.0,7555.0
13-04 02:50:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843816448.0,525549568.0,25472360448.0,1777348608.0,13983.0,6161.0
13-04 02:50:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843816448.0,525549568.0,25472360448.0,1777348608.0,15337.0,8563.0
13-04 02:50:47,0.166,0.083,99.419,0.249,0.0,0.083,0.0,12288.0,0.0,2.0,5843808256.0,525549568.0,25472360448.0,1777356800.0,14758.0,7260.0
13-04 02:50:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,14975.0,8064.0
13-04 02:50:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,15246.0,8375.0
13-04 02:50:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,15252.0,8479.0
13-04 02:50:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,16878.0,10148.0
13-04 02:50:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,15325.0,8182.0
13-04 02:50:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,17775.0,83716.0
13-04 02:50:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,8.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,14598.0,7200.0
13-04 02:50:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5842907136.0,525549568.0,25472364544.0,1778253824.0,33980.0,27366.0
13-04 02:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5842890752.0,525549568.0,25472364544.0,1778270208.0,16679.0,8755.0
13-04 02:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5842890752.0,525549568.0,25472364544.0,1778270208.0,14901.0,7510.0
13-04 02:50:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5842890752.0,525549568.0,25472364544.0,1778270208.0,20436.0,139659.0
13-04 02:50:59,0.249,0.083,99.335,0.249,0.0,0.083,0.0,12288.0,0.0,2.0,5843787776.0,525549568.0,25472364544.0,1777373184.0,35994.0,13046.0
13-04 02:51:00,0.250,0.167,99.333,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5846966272.0,525549568.0,25472368640.0,1774190592.0,53025.0,33575.0
13-04 02:51:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847359488.0,525549568.0,25472372736.0,1773793280.0,16886.0,9663.0
13-04 02:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847355392.0,525549568.0,25472376832.0,1773793280.0,15045.0,7525.0
13-04 02:51:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847355392.0,525549568.0,25472376832.0,1773793280.0,17763.0,47091.0
13-04 02:51:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,5847904256.0,525549568.0,25472376832.0,1773244416.0,15316.0,7612.0
13-04 02:51:05,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5847736320.0,525549568.0,25472376832.0,1773412352.0,17169.0,8953.0
13-04 02:51:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5847736320.0,525549568.0,25472376832.0,1773412352.0,17420.0,10813.0
13-04 02:51:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847728128.0,525549568.0,25472376832.0,1773420544.0,16246.0,8608.0
13-04 02:51:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847728128.0,525549568.0,25472376832.0,1773420544.0,17635.0,10822.0
13-04 02:51:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847728128.0,525549568.0,25472376832.0,1773420544.0,15588.0,7984.0
13-04 02:51:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847724032.0,525549568.0,25472380928.0,1773420544.0,32552.0,24309.0
13-04 02:51:11,0.0,0.167,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5847724032.0,525549568.0,25472380928.0,1773420544.0,16096.0,9108.0
13-04 02:51:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847695360.0,525549568.0,25472409600.0,1773420544.0,33002.0,25389.0
13-04 02:51:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847597056.0,525549568.0,25472507904.0,1773420544.0,16384.0,10146.0
13-04 02:51:14,0.0,0.0,99.666,0.334,0.0,0.0,0.0,0.0,0.0,0.0,5847568384.0,525549568.0,25472536576.0,1773420544.0,14410.0,19168.0
13-04 02:51:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847687168.0,525549568.0,25472544768.0,1773293568.0,15277.0,8467.0
13-04 02:51:16,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,13949.0,6020.0
13-04 02:51:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,15252.0,8362.0
13-04 02:51:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,15879.0,8921.0
13-04 02:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,15151.0,8541.0
13-04 02:51:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,14078.0,6206.0
13-04 02:51:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,13783.0,5929.0
13-04 02:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,16560.0,10635.0
13-04 02:51:23,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,17957.0,70445.0
13-04 02:51:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5847846912.0,525549568.0,25472552960.0,1773125632.0,15346.0,8610.0
13-04 02:51:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,32671.0,25206.0
13-04 02:51:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,15474.0,8511.0
13-04 02:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,50203.0,42982.0
13-04 02:51:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,19019.0,116858.0
13-04 02:51:29,0.0,0.0,99.666,0.334,0.0,0.0,0.0,53248.0,0.0,8.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,14632.0,7285.0
13-04 02:51:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,16283.0,9458.0
13-04 02:51:31,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,16603.0,9358.0
13-04 02:51:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847674880.0,525549568.0,25472557056.0,1773293568.0,18026.0,11413.0
13-04 02:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847674880.0,525549568.0,25472557056.0,1773293568.0,18442.0,73745.0
13-04 02:51:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847670784.0,525549568.0,25472561152.0,1773293568.0,33211.0,25759.0
13-04 02:51:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5847670784.0,525549568.0,25472561152.0,1773293568.0,17162.0,9153.0
13-04 02:51:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847670784.0,525549568.0,25472561152.0,1773293568.0,15966.0,8314.0
13-04 02:51:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847670784.0,525549568.0,25472561152.0,1773293568.0,17571.0,11049.0
13-04 02:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847670784.0,525549568.0,25472561152.0,1773293568.0,16560.0,9144.0
13-04 02:51:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,1.0,5847666688.0,525549568.0,25472565248.0,1773293568.0,17580.0,19070.0
13-04 02:51:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847666688.0,525549568.0,25472565248.0,1773293568.0,16346.0,9646.0
13-04 02:51:41,0.0,0.167,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,5847666688.0,525549568.0,25472565248.0,1773293568.0,15810.0,9053.0
13-04 02:51:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847666688.0,525549568.0,25472565248.0,1773293568.0,32987.0,25176.0
13-04 02:51:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847666688.0,525549568.0,25472565248.0,1773293568.0,13914.0,5996.0
13-04 02:51:44,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5848133632.0,525549568.0,25472565248.0,1772826624.0,14288.0,6396.0
13-04 02:51:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,16968.0,10641.0
13-04 02:51:46,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,15498.0,8721.0
13-04 02:51:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,15564.0,8904.0
13-04 02:51:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,14882.0,7989.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,15638.0,8285.0
13-04 02:51:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,16468.0,9576.0
13-04 02:51:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,14319.0,6536.0
13-04 02:51:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5847793664.0,525553664.0,25472561152.0,1773166592.0,16017.0,9384.0
13-04 02:51:53,0.083,0.083,99.500,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,5847756800.0,525553664.0,25472598016.0,1773166592.0,19888.0,69603.0
13-04 02:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5847658496.0,525553664.0,25472696320.0,1773166592.0,16044.0,9461.0
13-04 02:51:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847756800.0,525553664.0,25472724992.0,1773039616.0,32153.0,24209.0
13-04 02:51:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847756800.0,525553664.0,25472724992.0,1773039616.0,17353.0,10231.0
13-04 02:51:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847752704.0,525553664.0,25472729088.0,1773039616.0,33558.0,27003.0
13-04 02:51:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5847752704.0,525553664.0,25472729088.0,1773039616.0,20866.0,98505.0
13-04 02:51:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5847752704.0,525553664.0,25472729088.0,1773039616.0,15552.0,8190.0
13-04 02:52:00,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847752704.0,525553664.0,25472729088.0,1773039616.0,15627.0,8761.0
13-04 02:52:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847752704.0,525553664.0,25472729088.0,1773039616.0,15567.0,8945.0
13-04 02:52:02,0.667,0.167,98.417,0.750,0.0,0.0,0.0,0.0,0.0,0.0,5844762624.0,525553664.0,25472729088.0,1776029696.0,24624.0,47234.0
13-04 02:52:03,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5844566016.0,525557760.0,25472712704.0,1776238592.0,17246.0,61179.0
13-04 02:52:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5844729856.0,525557760.0,25472716800.0,1776070656.0,15881.0,9192.0
13-04 02:52:05,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5844553728.0,525557760.0,25472724992.0,1776238592.0,19114.0,11712.0
13-04 02:52:06,3.015,1.173,95.729,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5890576384.0,525557760.0,25472724992.0,1730215936.0,120001.0,145132.0
13-04 02:52:07,3.667,1.500,94.083,0.667,0.0,0.083,0.0,0.0,0.0,0.0,5905874944.0,525557760.0,25472757760.0,1714884608.0,173478.0,125507.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-orderer-slave-11.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-11",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,0.885,0.326,98.447,0.276,0.0,0.065,3860.558,1540750.432,0.517,4.816,1655042048.0,519147520.0,15327604736.0,16117280768.0,0.0,0.0
13-04 02:31:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655255040.0,519147520.0,15327608832.0,16117063680.0,4933.0,5063.0
13-04 02:31:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,5328.0,5166.0
13-04 02:31:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,4984.0,4430.0
13-04 02:31:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,3726.0,2444.0
13-04 02:31:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,6714.0,5957.0
13-04 02:31:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,4813.0,4623.0
13-04 02:31:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,5994.0,4869.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,5688.0,4851.0
13-04 02:31:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,5009.0,4199.0
13-04 02:31:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,4440.0,3656.0
13-04 02:31:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1655226368.0,519147520.0,15327612928.0,16117088256.0,5194.0,4966.0
13-04 02:31:26,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1655226368.0,519147520.0,15327612928.0,16117088256.0,3857.0,2577.0
13-04 02:31:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655394304.0,519147520.0,15327612928.0,16116920320.0,17576.0,16920.0
13-04 02:31:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655455744.0,519147520.0,15327612928.0,16116858880.0,4568.0,4018.0
13-04 02:31:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655709696.0,519147520.0,15327612928.0,16116604928.0,5914.0,6152.0
13-04 02:31:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1655709696.0,519151616.0,15327608832.0,16116604928.0,5895.0,5573.0
13-04 02:31:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655705600.0,519151616.0,15327612928.0,16116604928.0,7690.0,7263.0
13-04 02:31:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1655705600.0,519151616.0,15327612928.0,16116604928.0,4753.0,4382.0
13-04 02:31:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,4613.0,3224.0
13-04 02:31:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,6431.0,5151.0
13-04 02:31:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,4851.0,4058.0
13-04 02:31:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,5955.0,5595.0
13-04 02:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,6531.0,6944.0
13-04 02:31:38,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,5629.0,5296.0
13-04 02:31:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,4453.0,3049.0
13-04 02:31:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655693312.0,519151616.0,15327617024.0,16116613120.0,5105.0,4926.0
13-04 02:31:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655693312.0,519151616.0,15327617024.0,16116613120.0,4012.0,2727.0
13-04 02:31:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1655689216.0,519151616.0,15327621120.0,16116613120.0,5523.0,5501.0
13-04 02:31:43,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1655689216.0,519151616.0,15327621120.0,16116613120.0,4454.0,3796.0
13-04 02:31:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1655685120.0,519151616.0,15327625216.0,16116613120.0,3972.0,2846.0
13-04 02:31:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1655685120.0,519151616.0,15327625216.0,16116613120.0,5100.0,4827.0
13-04 02:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655676928.0,519151616.0,15327625216.0,16116621312.0,5034.0,4893.0
13-04 02:31:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1656225792.0,519151616.0,15327625216.0,16116072448.0,6191.0,6558.0
13-04 02:31:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,4606.0,3856.0
13-04 02:31:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,6698.0,6035.0
13-04 02:31:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,5034.0,4892.0
13-04 02:31:51,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,4746.0,4111.0
13-04 02:31:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,4110.0,3032.0
13-04 02:31:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,5954.0,6242.0
13-04 02:31:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,4380.0,3722.0
13-04 02:31:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,5728.0,6110.0
13-04 02:31:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1656061952.0,519151616.0,15327629312.0,16116232192.0,4120.0,2892.0
13-04 02:31:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1656061952.0,519151616.0,15327629312.0,16116232192.0,18075.0,17668.0
13-04 02:31:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,5022.0,5012.0
13-04 02:31:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,4414.0,3747.0
13-04 02:32:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,4580.0,3837.0
13-04 02:32:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,6551.0,5911.0
13-04 02:32:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,17965.0,17672.0
13-04 02:32:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,5848.0,6311.0
13-04 02:32:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,5863.0,5348.0
13-04 02:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,4510.0,3000.0
13-04 02:32:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,5958.0,5529.0
13-04 02:32:07,0.754,0.251,98.994,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658544128.0,519151616.0,15328079872.0,16113299456.0,49633.0,8384.0
13-04 02:32:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,7022.0,5129.0
13-04 02:32:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,8274.0,6510.0
13-04 02:32:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,8080.0,5745.0
13-04 02:32:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,8268.0,6552.0
13-04 02:32:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,8717.0,7031.0
13-04 02:32:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,8740.0,6872.0
13-04 02:32:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1658376192.0,519151616.0,15328096256.0,16113451008.0,6121.0,3652.0
13-04 02:32:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658376192.0,519151616.0,15328096256.0,16113451008.0,20388.0,18503.0
13-04 02:32:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658376192.0,519151616.0,15328096256.0,16113451008.0,7556.0,5997.0
13-04 02:32:17,0.250,0.167,99.584,0.0,0.0,0.0,0.0,126976.0,0.0,37.0,1658372096.0,519151616.0,15328100352.0,16113451008.0,39345.0,31582.0
13-04 02:32:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1658314752.0,519151616.0,15328157696.0,16113451008.0,52968.0,24127.0
13-04 02:32:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658253312.0,519151616.0,15328243712.0,16113426432.0,18436.0,19967.0
13-04 02:32:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1658253312.0,519151616.0,15328243712.0,16113426432.0,29296.0,76806.0
13-04 02:32:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,151552.0,0.0,40.0,1658363904.0,519151616.0,15328264192.0,16113295360.0,71222.0,53888.0
13-04 02:32:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658347520.0,519151616.0,15328280576.0,16113295360.0,32256.0,21815.0
13-04 02:32:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658347520.0,519151616.0,15328280576.0,16113295360.0,19232.0,20990.0
13-04 02:32:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,147456.0,0.0,40.0,1658552320.0,519151616.0,15328301056.0,16113070080.0,83120.0,104717.0
13-04 02:32:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658662912.0,519151616.0,15328317440.0,16112943104.0,26994.0,21887.0
13-04 02:32:26,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1658662912.0,519151616.0,15328317440.0,16112943104.0,28588.0,74565.0
13-04 02:32:27,0.586,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658523648.0,519151616.0,15328325632.0,16113074176.0,39374.0,38442.0
13-04 02:32:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658466304.0,519151616.0,15328325632.0,16113131520.0,25524.0,20942.0
13-04 02:32:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658462208.0,519151616.0,15328329728.0,16113131520.0,22442.0,20540.0
13-04 02:32:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1658589184.0,519151616.0,15328329728.0,16113004544.0,8585.0,5680.0
13-04 02:32:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658716160.0,519151616.0,15328329728.0,16112877568.0,10854.0,9814.0
13-04 02:32:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,1658716160.0,519151616.0,15328329728.0,16112877568.0,7879.0,5921.0
13-04 02:32:33,3.018,2.096,94.803,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1659252736.0,519151616.0,15332831232.0,16107839488.0,1837307.0,1142487.0
13-04 02:32:34,4.890,2.951,92.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1688322048.0,519151616.0,15338278912.0,16073322496.0,2813932.0,9681724.0
13-04 02:32:35,3.980,3.048,92.972,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1695162368.0,519151616.0,15345242112.0,16059518976.0,2815815.0,9722974.0
13-04 02:32:36,5.079,3.247,91.424,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1701064704.0,519151616.0,15351623680.0,16047235072.0,2846512.0,9807153.0
13-04 02:32:37,3.976,3.299,92.555,0.0,0.0,0.169,0.0,28094464.0,0.0,56.0,1702809600.0,519151616.0,15358738432.0,16038375424.0,2817992.0,9724877.0
13-04 02:32:38,4.282,3.107,92.527,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1707810816.0,519151616.0,15364055040.0,16028057600.0,2784588.0,9649121.0
13-04 02:32:39,3.729,3.051,93.051,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1707560960.0,519151616.0,15370850304.0,16021512192.0,2824545.0,9776945.0
13-04 02:32:40,4.355,3.601,91.876,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,1714511872.0,519151616.0,15377477632.0,16007933952.0,2834842.0,9799169.0
13-04 02:32:41,4.304,2.785,92.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1721700352.0,519151616.0,15382757376.0,15995465728.0,2753740.0,9611417.0
13-04 02:32:42,3.381,3.043,93.322,0.0,0.0,0.254,0.0,0.0,0.0,0.0,1727868928.0,519151616.0,15390433280.0,15981621248.0,2751440.0,9566021.0
13-04 02:32:43,4.603,3.431,91.883,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1732112384.0,519151616.0,15396970496.0,15970840576.0,2881886.0,9940085.0
13-04 02:32:44,4.643,3.980,91.294,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1735553024.0,519151616.0,15403536384.0,15960834048.0,2767464.0,9660958.0
13-04 02:32:45,4.209,3.367,92.340,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,1740369920.0,519151616.0,15409930240.0,15949623296.0,2861819.0,9836201.0
13-04 02:32:46,4.047,2.867,93.002,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1745793024.0,519151616.0,15416659968.0,15937470464.0,2787180.0,9698932.0
13-04 02:32:47,3.336,2.310,94.183,0.0,0.0,0.171,0.0,12288.0,0.0,1.0,1748926464.0,519151616.0,15422889984.0,15928107008.0,2777378.0,9647831.0
13-04 02:32:48,4.216,2.867,92.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1750503424.0,519151616.0,15428743168.0,15920676864.0,2807767.0,9733479.0
13-04 02:32:49,3.905,2.716,93.294,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1756192768.0,519151616.0,15434993664.0,15908737024.0,2740945.0,9562676.0
13-04 02:32:50,4.003,2.385,93.356,0.170,0.0,0.085,0.0,45056.0,0.0,5.0,1761517568.0,519151616.0,15442051072.0,15896354816.0,2832843.0,9810834.0
13-04 02:32:51,4.181,3.679,92.057,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1773535232.0,519151616.0,15449530368.0,15876857856.0,2798207.0,9720593.0
13-04 02:32:52,3.918,2.555,93.526,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774592000.0,519151616.0,15456112640.0,15869218816.0,2824018.0,9775414.0
13-04 02:32:53,4.686,3.180,92.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1776156672.0,519151616.0,15462649856.0,15861116928.0,2879125.0,9927376.0
13-04 02:32:54,3.885,2.956,92.990,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1775554560.0,519151616.0,15469670400.0,15854698496.0,2856267.0,9856105.0
13-04 02:32:55,3.562,3.223,93.130,0.0,0.0,0.085,0.0,24576.0,0.0,4.0,1778130944.0,519155712.0,15475789824.0,15845998592.0,2825571.0,9775334.0
13-04 02:32:56,4.373,3.196,92.010,0.336,0.0,0.084,0.0,24576.0,0.0,3.0,1785565184.0,519155712.0,15482097664.0,15832256512.0,2903850.0,10011060.0
13-04 02:32:57,3.553,2.623,93.739,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1787822080.0,519155712.0,15488028672.0,15824068608.0,2733493.0,9502432.0
13-04 02:32:58,4.341,3.840,91.736,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1788334080.0,519155712.0,15494467584.0,15817117696.0,2868563.0,9862318.0
13-04 02:32:59,4.223,2.618,93.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787596800.0,519155712.0,15501418496.0,15810904064.0,2737755.0,9706584.0
13-04 02:33:00,3.574,2.638,93.702,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,1787777024.0,519155712.0,15507427328.0,15804715008.0,2915935.0,9868237.0
13-04 02:33:01,4.044,3.201,92.586,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1795436544.0,519155712.0,15514652672.0,15789830144.0,2814497.0,9749965.0
13-04 02:33:02,4.348,3.512,91.973,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1812656128.0,519155712.0,15520665600.0,15766597632.0,2806229.0,9752734.0
13-04 02:33:03,4.892,3.980,91.045,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1817554944.0,519155712.0,15528206336.0,15754158080.0,2834909.0,9928915.0
13-04 02:33:04,3.489,2.809,93.617,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1821814784.0,519155712.0,15534592000.0,15743512576.0,2871452.0,9803325.0
13-04 02:33:05,4.212,2.780,93.008,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1825546240.0,519155712.0,15540621312.0,15733751808.0,2799467.0,9776476.0
13-04 02:33:06,4.261,4.094,91.562,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1826140160.0,519155712.0,15546155008.0,15727624192.0,2944076.0,10049980.0
13-04 02:33:07,3.804,2.790,89.941,3.212,0.0,0.254,0.0,118251520.0,0.0,229.0,1825869824.0,519155712.0,15553585152.0,15720464384.0,2791838.0,9674954.0
13-04 02:33:08,4.359,2.850,92.456,0.084,0.0,0.251,0.0,80605184.0,0.0,156.0,1824927744.0,519155712.0,15558647808.0,15716343808.0,2798224.0,9732345.0
13-04 02:33:09,3.859,3.691,92.282,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1836351488.0,519155712.0,15566061568.0,15697506304.0,2907768.0,9984591.0
13-04 02:33:10,3.869,3.112,92.851,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,1842540544.0,519155712.0,15573069824.0,15684308992.0,2789164.0,9710018.0
13-04 02:33:11,4.726,3.648,91.459,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1843335168.0,519155712.0,15578558464.0,15678025728.0,2784307.0,9697976.0
13-04 02:33:12,3.794,3.457,92.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1842647040.0,519155712.0,15586127872.0,15671144448.0,2797120.0,9712073.0
13-04 02:33:13,5.068,2.872,91.892,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1842634752.0,519155712.0,15592394752.0,15664889856.0,2819239.0,9760188.0
13-04 02:33:14,4.202,3.109,92.353,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1847242752.0,519155712.0,15598456832.0,15654219776.0,2847247.0,9867810.0
13-04 02:33:15,4.223,2.787,92.905,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1845993472.0,519155712.0,15605997568.0,15647928320.0,2876684.0,9907868.0
13-04 02:33:16,3.879,3.035,92.833,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1847521280.0,519155712.0,15611658240.0,15640739840.0,2864301.0,9896590.0
13-04 02:33:17,4.651,3.821,91.528,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850806272.0,519155712.0,15618809856.0,15630303232.0,2822078.0,9795011.0
13-04 02:33:18,3.980,2.540,93.395,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1850277888.0,519155712.0,15625080832.0,15624560640.0,2766311.0,9627226.0
13-04 02:33:19,3.475,3.136,93.220,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,1851043840.0,519155712.0,15631720448.0,15617155072.0,2797642.0,9735754.0
13-04 02:33:20,4.013,3.679,92.140,0.0,0.0,0.167,0.0,24576.0,0.0,4.0,1861545984.0,519155712.0,15637958656.0,15600414720.0,2812699.0,9754949.0
13-04 02:33:21,3.875,3.201,92.839,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1868582912.0,519155712.0,15644987392.0,15586349056.0,2818261.0,9779465.0
13-04 02:33:22,4.632,4.218,90.984,0.0,0.0,0.165,0.0,0.0,0.0,0.0,1868820480.0,519155712.0,15651414016.0,15579684864.0,2877503.0,9929703.0
13-04 02:33:23,4.297,2.864,92.755,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,1868902400.0,519155712.0,15657766912.0,15573250048.0,2819264.0,9784357.0
13-04 02:33:24,4.351,3.515,92.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1878155264.0,519155712.0,15664553984.0,15557210112.0,2829122.0,9798253.0
13-04 02:33:25,4.738,3.824,91.272,0.083,0.0,0.083,0.0,45056.0,0.0,5.0,1879674880.0,519155712.0,15670677504.0,15549566976.0,2869844.0,9912723.0
13-04 02:33:26,3.882,3.376,92.574,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1879273472.0,519155712.0,15677644800.0,15543001088.0,2925816.0,10044566.0
13-04 02:33:27,4.195,3.691,92.030,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1881591808.0,519155712.0,15683686400.0,15534641152.0,2852806.0,9825889.0
13-04 02:33:28,3.726,3.133,93.057,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1879777280.0,519155712.0,15690928128.0,15529213952.0,2861301.0,9887983.0
13-04 02:33:29,4.047,2.867,93.002,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1882787840.0,519155712.0,15696887808.0,15520243712.0,2842015.0,9835954.0
13-04 02:33:30,4.454,3.109,92.353,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,1891041280.0,519155712.0,15703756800.0,15505121280.0,2852420.0,9869104.0
13-04 02:33:31,3.716,3.125,92.736,0.253,0.0,0.169,0.0,24576.0,0.0,3.0,1895026688.0,519155712.0,15710646272.0,15494246400.0,2815816.0,9866044.0
13-04 02:33:32,4.392,3.209,92.399,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1896394752.0,519155712.0,15717601280.0,15485923328.0,2935532.0,9973508.0
13-04 02:33:33,4.142,2.959,92.815,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1900158976.0,519155712.0,15724527616.0,15475232768.0,2876296.0,9923017.0
13-04 02:33:34,4.107,3.269,92.372,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1902649344.0,519155712.0,15729913856.0,15467356160.0,2800263.0,9844175.0
13-04 02:33:35,3.428,2.656,93.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1905123328.0,519155712.0,15737982976.0,15456813056.0,2870635.0,9816365.0
13-04 02:33:36,3.940,3.269,92.624,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1906802688.0,519155712.0,15743885312.0,15449231360.0,2734180.0,9800964.0
13-04 02:33:37,4.234,2.794,92.718,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,1906708480.0,519155712.0,15750746112.0,15442464768.0,2970088.0,9915244.0
13-04 02:33:38,3.872,3.283,89.310,3.283,0.0,0.253,0.0,199602176.0,0.0,381.0,1908375552.0,519155712.0,15756820480.0,15434723328.0,2888147.0,9947185.0
13-04 02:33:39,3.311,2.632,93.888,0.0,0.0,0.170,0.0,0.0,0.0,0.0,1911291904.0,519155712.0,15763947520.0,15424679936.0,2799524.0,9714756.0
13-04 02:33:40,4.219,2.869,92.827,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,1916153856.0,519155712.0,15769755648.0,15414009856.0,2849680.0,9864769.0
13-04 02:33:41,3.902,2.629,93.384,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1915895808.0,519155712.0,15775518720.0,15408504832.0,2799635.0,9741365.0
13-04 02:33:42,4.443,3.018,92.288,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1924112384.0,519155712.0,15782973440.0,15392833536.0,2811566.0,9740838.0
13-04 02:33:43,3.869,2.944,92.935,0.084,0.0,0.168,0.0,57344.0,0.0,9.0,1926418432.0,519155712.0,15789178880.0,15384322048.0,2870474.0,9922320.0
13-04 02:33:44,4.508,3.589,91.820,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1930162176.0,519155712.0,15795486720.0,15374270464.0,2841098.0,9827823.0
13-04 02:33:45,3.849,1.882,94.098,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,1933922304.0,519155712.0,15802359808.0,15363637248.0,2837522.0,9841443.0
13-04 02:33:46,4.647,3.734,91.452,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1942994944.0,519155712.0,15808782336.0,15348142080.0,2820808.0,9775871.0
13-04 02:33:47,4.431,3.679,91.806,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1959333888.0,519155712.0,15815389184.0,15325196288.0,2845607.0,9863271.0
13-04 02:33:48,4.424,3.506,91.903,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1960972288.0,519155712.0,15821389824.0,15317557248.0,2768123.0,9633577.0
13-04 02:33:49,4.188,3.518,92.127,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1961635840.0,519155712.0,15828152320.0,15310131200.0,2820930.0,9801138.0
13-04 02:33:50,3.946,3.191,92.779,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1962037248.0,519155712.0,15834865664.0,15303016448.0,2823835.0,9801295.0
13-04 02:33:51,3.983,2.712,93.305,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1962610688.0,519155712.0,15840534528.0,15296774144.0,2860707.0,9869036.0
13-04 02:33:52,4.282,3.191,92.443,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1970991104.0,519155712.0,15847837696.0,15281090560.0,2874275.0,9924293.0
13-04 02:33:53,4.603,3.013,92.385,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1985761280.0,519155712.0,15854784512.0,15259373568.0,2806538.0,9751506.0
13-04 02:33:54,4.599,3.344,91.806,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1989357568.0,519155712.0,15860305920.0,15250255872.0,2908606.0,10011902.0
13-04 02:33:55,3.396,2.886,93.548,0.0,0.0,0.170,0.0,40960.0,0.0,5.0,1988976640.0,519155712.0,15866916864.0,15244025856.0,2822971.0,9784418.0
13-04 02:33:56,4.027,3.272,92.617,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1989599232.0,519155712.0,15872745472.0,15237574656.0,2848362.0,9864007.0
13-04 02:33:57,3.788,3.283,92.761,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2005364736.0,519155712.0,15880085504.0,15214469120.0,2866058.0,9874470.0
13-04 02:33:58,4.409,3.577,91.847,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2006335488.0,519155712.0,15886213120.0,15207370752.0,2797647.0,9739770.0
13-04 02:33:59,3.620,3.283,92.929,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2005344256.0,519155712.0,15892738048.0,15201837056.0,2815048.0,9760799.0
13-04 02:34:00,4.409,3.577,91.597,0.166,0.0,0.250,0.0,28672.0,0.0,4.0,2016870400.0,519155712.0,15898046464.0,15185002496.0,2847074.0,9852081.0
13-04 02:34:01,5.579,3.414,90.841,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2015965184.0,519155712.0,15905861632.0,15178092544.0,2844278.0,9848131.0
13-04 02:34:02,4.097,3.177,92.642,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2022686720.0,519155712.0,15910289408.0,15166943232.0,2708509.0,9551509.0
13-04 02:34:03,4.030,3.275,92.359,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2021470208.0,519155712.0,15918800896.0,15159648256.0,2921026.0,9967079.0
13-04 02:34:04,4.370,3.109,92.521,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2028785664.0,519155712.0,15923957760.0,15147175936.0,2842227.0,9838749.0
13-04 02:34:05,3.325,2.558,93.947,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,2033000448.0,519155712.0,15931969536.0,15134949376.0,2821540.0,9781326.0
13-04 02:34:06,3.875,3.201,92.586,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2034139136.0,519155712.0,15937667072.0,15128113152.0,2758962.0,9757029.0
13-04 02:34:07,4.655,3.824,91.355,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2050150400.0,519155712.0,15943688192.0,15106080768.0,2943783.0,9951756.0
13-04 02:34:08,4.163,2.039,90.314,3.483,0.0,0.0,0.0,130158592.0,0.0,248.0,2049757184.0,519155712.0,15950176256.0,15099985920.0,2711903.0,9681413.0
13-04 02:34:09,4.111,3.943,91.779,0.0,0.0,0.168,0.0,66916352.0,0.0,128.0,2053197824.0,519155712.0,15956893696.0,15089827840.0,3004790.0,10104199.0
13-04 02:34:10,3.616,3.616,92.599,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,2067173376.0,519155712.0,15963987968.0,15068758016.0,2844482.0,9840963.0
13-04 02:34:11,3.950,3.025,92.941,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2067058688.0,519155712.0,15970349056.0,15062511616.0,2810465.0,9758990.0
13-04 02:34:12,4.921,3.336,91.576,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2067996672.0,519155712.0,15975960576.0,15055962112.0,2863077.0,9903930.0
13-04 02:34:13,4.027,3.188,92.617,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2066825216.0,519155712.0,15983583232.0,15049510912.0,2846698.0,9829744.0
13-04 02:34:14,3.869,3.196,92.767,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2066137088.0,519155712.0,15990042624.0,15043739648.0,2812051.0,9781939.0
13-04 02:34:15,3.568,2.719,93.458,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,2068496384.0,519155712.0,15996235776.0,15035187200.0,2778023.0,9656360.0
13-04 02:34:16,4.508,3.422,91.987,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2068475904.0,519155712.0,16002596864.0,15028846592.0,2832629.0,9824233.0
13-04 02:34:17,3.872,3.367,92.593,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2069237760.0,519155712.0,16009531392.0,15021150208.0,2828589.0,9822080.0
13-04 02:34:18,4.170,3.420,92.160,0.167,0.0,0.083,0.0,49152.0,0.0,8.0,2075590656.0,519155712.0,16015028224.0,15009300480.0,2812597.0,9761809.0
13-04 02:34:19,4.107,3.353,92.372,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2077196288.0,519155712.0,16022298624.0,15000424448.0,2812129.0,9751404.0
13-04 02:34:20,4.184,3.347,92.301,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2080989184.0,519155712.0,16028864512.0,14990065664.0,2838409.0,9816417.0
13-04 02:34:21,3.553,3.046,93.316,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2081132544.0,519155712.0,16034832384.0,14983954432.0,2826085.0,9793023.0
13-04 02:34:22,4.848,4.437,90.633,0.0,0.0,0.082,0.0,0.0,0.0,0.0,2083549184.0,519155712.0,16041218048.0,14975152128.0,2838816.0,9827453.0
13-04 02:34:23,4.132,2.867,92.833,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2086612992.0,519155712.0,16047501312.0,14965805056.0,2835843.0,9826394.0
13-04 02:34:24,3.562,2.884,93.215,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,2085470208.0,519155712.0,16054706176.0,14959742976.0,2922355.0,10046514.0
13-04 02:34:25,3.653,2.719,93.458,0.0,0.0,0.170,0.0,32768.0,0.0,3.0,2093588480.0,519155712.0,16060203008.0,14946127872.0,2823547.0,9790811.0
13-04 02:34:26,3.160,2.647,94.022,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2094182400.0,519155712.0,16066781184.0,14938955776.0,2820012.0,9791133.0
13-04 02:34:27,4.366,3.275,92.191,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2112061440.0,519155712.0,16073998336.0,14913859584.0,2877486.0,9893312.0
13-04 02:34:28,3.788,3.199,92.677,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2111885312.0,519155712.0,16080748544.0,14907285504.0,2800167.0,9740970.0
13-04 02:34:29,4.663,3.331,91.923,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2112774144.0,519155712.0,16087072768.0,14900072448.0,2785134.0,9698498.0
13-04 02:34:30,4.097,2.926,92.726,0.084,0.0,0.167,0.0,28672.0,0.0,4.0,2112692224.0,519155712.0,16092983296.0,14894243840.0,2743115.0,9563161.0
13-04 02:34:31,4.362,3.272,92.198,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2112671744.0,519155712.0,16098603008.0,14888644608.0,2838412.0,9827909.0
13-04 02:34:32,3.559,2.712,93.559,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2115502080.0,519155712.0,16106254336.0,14878162944.0,2817862.0,9783930.0
13-04 02:34:33,1.425,1.174,97.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2117562368.0,519155712.0,16108318720.0,14874038272.0,1053324.0,8668699.0
13-04 02:34:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2117124096.0,519155712.0,16109256704.0,14873538560.0,9313.0,6775.0
13-04 02:34:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2117124096.0,519155712.0,16109256704.0,14873538560.0,13019.0,217286.0
13-04 02:34:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,2117115904.0,519155712.0,16109264896.0,14873538560.0,7985.0,6510.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2117111808.0,519155712.0,16109268992.0,14873538560.0,9283.0,8318.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2117111808.0,519155712.0,16109268992.0,14873538560.0,8051.0,6510.0
13-04 02:34:39,0.0,0.167,97.410,2.339,0.0,0.084,0.0,157917184.0,0.0,299.0,2117120000.0,519155712.0,16109268992.0,14873530368.0,8205.0,6736.0
13-04 02:34:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2117095424.0,519155712.0,16109268992.0,14873554944.0,85655.0,42997.0
13-04 02:34:41,4.174,3.237,92.249,0.170,0.0,0.170,0.0,36864.0,0.0,3.0,2121547776.0,519155712.0,16116199424.0,14862172160.0,3296808.0,10167341.0
13-04 02:34:42,5.392,3.623,90.817,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2120859648.0,519155712.0,16124153856.0,14854905856.0,3548074.0,10492866.0
13-04 02:34:43,4.697,3.928,91.204,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2131775488.0,519155712.0,16132427776.0,14835716096.0,3897929.0,10570068.0
13-04 02:34:44,4.754,3.650,91.426,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2145574912.0,519155712.0,16140902400.0,14813442048.0,3521300.0,11527872.0
13-04 02:34:45,4.924,3.396,91.596,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2150203392.0,519155712.0,16149282816.0,14800433152.0,3459794.0,17176302.0
13-04 02:34:46,4.202,3.173,92.453,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2150404096.0,519155712.0,16157691904.0,14791823360.0,3566415.0,10484289.0
13-04 02:34:47,5.148,4.219,90.295,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,2151964672.0,519155712.0,16165273600.0,14782681088.0,3685264.0,10308374.0
13-04 02:34:48,5.936,4.348,89.381,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2169929728.0,519155712.0,16173768704.0,14756220928.0,3621203.0,11624933.0
13-04 02:34:49,4.954,4.030,90.680,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2172882944.0,519155712.0,16181379072.0,14745657344.0,3423323.0,17185795.0
13-04 02:34:50,5.671,4.003,90.075,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,2172047360.0,519155712.0,16190226432.0,14737645568.0,3514226.0,10244719.0
13-04 02:34:51,5.626,4.450,89.673,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2172420096.0,519155712.0,16199315456.0,14728183808.0,3885778.0,10791753.0
13-04 02:34:52,5.952,3.486,90.391,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2173120512.0,519155712.0,16207691776.0,14719107072.0,3544697.0,11366435.0
13-04 02:34:53,4.971,3.707,90.901,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,2175414272.0,519155712.0,16215904256.0,14708600832.0,3436254.0,17295065.0
13-04 02:34:54,4.530,4.362,91.023,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,2176180224.0,519155712.0,16222965760.0,14700773376.0,3399872.0,10242029.0
13-04 02:34:55,6.198,4.858,88.777,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2183491584.0,519159808.0,16233058304.0,14683365376.0,4092680.0,11034279.0
13-04 02:34:56,4.604,3.410,91.645,0.0,0.0,0.341,0.0,0.0,0.0,0.0,2192560128.0,519159808.0,16240967680.0,14666387456.0,3571814.0,11628374.0
13-04 02:34:57,4.878,3.785,91.085,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2192154624.0,519159808.0,16249163776.0,14658596864.0,3390340.0,17051504.0
13-04 02:34:58,5.365,4.443,90.025,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2199711744.0,519159808.0,16256598016.0,14643605504.0,3649858.0,10606524.0
13-04 02:34:59,5.779,4.439,89.196,0.168,0.0,0.419,0.0,28672.0,0.0,3.0,2201747456.0,519159808.0,16265461760.0,14632706048.0,3898587.0,10739845.0
13-04 02:35:00,5.401,3.544,90.886,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,2209198080.0,519163904.0,16273936384.0,14616776704.0,3462145.0,11166190.0
13-04 02:35:01,4.618,4.198,90.764,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2233569280.0,519163904.0,16281530368.0,14584811520.0,3441803.0,17398724.0
13-04 02:35:02,5.038,4.282,90.512,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2234028032.0,519163904.0,16288727040.0,14577156096.0,3599147.0,10456866.0
13-04 02:35:03,5.183,4.078,90.399,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2243072000.0,519163904.0,16298622976.0,14558216192.0,3871981.0,10682069.0
13-04 02:35:04,4.352,3.840,91.724,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2248519680.0,519163904.0,16306032640.0,14545358848.0,3482756.0,11703885.0
13-04 02:35:05,4.958,4.034,90.756,0.084,0.0,0.168,0.0,57344.0,0.0,4.0,2246119424.0,519163904.0,16315031552.0,14538760192.0,3390982.0,16738245.0
13-04 02:35:06,4.584,3.480,91.596,0.0,0.0,0.340,0.0,20480.0,0.0,5.0,2246815744.0,519163904.0,16321892352.0,14531203072.0,3526868.0,10408278.0
13-04 02:35:07,5.250,3.810,90.771,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2256994304.0,519163904.0,16332185600.0,14510731264.0,3680093.0,10203564.0
13-04 02:35:08,5.644,3.623,90.480,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2258300928.0,519163904.0,16340008960.0,14501601280.0,3627015.0,11745180.0
13-04 02:35:09,4.263,3.581,91.986,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2268504064.0,519163904.0,16347205632.0,14484201472.0,3491973.0,15593707.0
13-04 02:35:10,4.441,3.501,91.887,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,2268864512.0,519168000.0,16356253696.0,14474788864.0,3666880.0,12369292.0
13-04 02:35:11,5.228,3.794,90.472,0.253,0.0,0.253,0.0,20480.0,0.0,4.0,2293338112.0,519168000.0,16364457984.0,14442110976.0,3549352.0,10268984.0
13-04 02:35:12,0.417,0.500,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2293465088.0,519168000.0,16366563328.0,14439878656.0,380682.0,209754.0
13-04 02:35:13,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293334016.0,519168000.0,16366563328.0,14440009728.0,81672.0,6843800.0
13-04 02:35:14,5.688,3.735,85.823,4.414,0.0,0.340,0.0,166289408.0,0.0,314.0,2294194176.0,519168000.0,16374018048.0,14431694848.0,4067948.0,10503145.0
13-04 02:35:15,12.786,8.637,77.477,0.508,0.0,0.593,0.0,102334464.0,0.0,197.0,2291630080.0,519168000.0,16394285056.0,14413991936.0,8298638.0,21968102.0
13-04 02:35:16,7.873,5.611,86.097,0.168,0.0,0.251,0.0,28672.0,0.0,3.0,2293370880.0,519168000.0,16406249472.0,14400286720.0,4656553.0,24942576.0
13-04 02:35:17,5.325,3.719,90.786,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2301079552.0,519168000.0,16413405184.0,14385422336.0,3601851.0,12286375.0
13-04 02:35:18,5.272,4.519,90.126,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2301108224.0,519168000.0,16422125568.0,14376673280.0,3599642.0,10582600.0
13-04 02:35:19,5.588,4.587,89.658,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316869632.0,519168000.0,16430252032.0,14352785408.0,3494818.0,10279366.0
13-04 02:35:20,5.719,4.121,89.992,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2319556608.0,519172096.0,16437903360.0,14342443008.0,3689688.0,17543943.0
13-04 02:35:21,4.726,4.304,90.886,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2328174592.0,519172096.0,16447131648.0,14324596736.0,3510726.0,11123757.0
13-04 02:35:22,5.051,3.535,91.330,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2328399872.0,519172096.0,16454328320.0,14317174784.0,3371779.0,10119669.0
13-04 02:35:23,5.0,4.576,90.169,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2334068736.0,519172096.0,16464457728.0,14301376512.0,3901964.0,10597276.0
13-04 02:35:24,5.034,3.943,90.856,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2334507008.0,519172096.0,16471834624.0,14293561344.0,3294949.0,17975291.0
13-04 02:35:25,5.072,3.888,90.871,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,2336964608.0,519172096.0,16479440896.0,14283497472.0,3518450.0,10323642.0
13-04 02:35:26,4.113,3.171,92.545,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2337812480.0,519172096.0,16487227392.0,14274863104.0,3586127.0,10129762.0
13-04 02:35:27,4.851,3.404,91.489,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2342182912.0,519172096.0,16495890432.0,14261829632.0,3616613.0,10323643.0
13-04 02:35:28,5.569,4.489,89.609,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2352578560.0,519172096.0,16503820288.0,14243504128.0,3383951.0,18188952.0
13-04 02:35:29,5.412,4.580,89.925,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2352566272.0,519172096.0,16512069632.0,14235267072.0,3510553.0,10380101.0
13-04 02:35:30,5.750,4.750,89.417,0.0,0.0,0.083,0.0,102400.0,0.0,15.0,2370932736.0,519176192.0,16520089600.0,14208876544.0,3578649.0,10072317.0
13-04 02:35:31,4.518,3.069,92.242,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2371133440.0,519176192.0,16528744448.0,14200020992.0,3531601.0,10098694.0
13-04 02:35:32,6.162,4.080,89.509,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2373472256.0,519176192.0,16536801280.0,14189625344.0,3265083.0,17919142.0
13-04 02:35:33,5.214,4.037,90.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374959104.0,519176192.0,16544358400.0,14180581376.0,3425571.0,10125902.0
13-04 02:35:34,4.511,3.489,91.660,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,2375487488.0,519176192.0,16552312832.0,14172098560.0,3669211.0,10242178.0
13-04 02:35:35,5.089,3.732,90.925,0.0,0.0,0.254,0.0,20480.0,0.0,3.0,2382155776.0,519176192.0,16560558080.0,14157185024.0,3625316.0,10400341.0
13-04 02:35:36,5.621,3.356,90.772,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2386255872.0,519176192.0,16568098816.0,14145544192.0,3336007.0,18049913.0
13-04 02:35:37,5.139,3.538,91.154,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2394759168.0,519176192.0,16575565824.0,14129573888.0,3388293.0,10123493.0
13-04 02:35:38,5.236,3.970,90.625,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2394288128.0,519176192.0,16584634368.0,14120976384.0,3712609.0,10195768.0
13-04 02:35:39,5.347,4.261,90.142,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2401230848.0,519176192.0,16592945152.0,14105722880.0,3529606.0,10283804.0
13-04 02:35:40,4.645,3.632,91.470,0.084,0.0,0.169,0.0,28672.0,0.0,4.0,2405474304.0,519184384.0,16600424448.0,14093991936.0,3296868.0,17986226.0
13-04 02:35:41,5.071,3.741,91.106,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2410967040.0,519184384.0,16607031296.0,14081892352.0,3038350.0,8283007.0
13-04 02:35:42,0.753,0.335,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2410676224.0,519184384.0,16608456704.0,14080757760.0,494632.0,1935419.0
13-04 02:35:43,9.597,7.455,82.519,0.0,0.0,0.428,0.0,0.0,0.0,0.0,2415329280.0,519184384.0,16624054272.0,14060507136.0,6848803.0,20334449.0
13-04 02:35:44,5.897,3.791,90.059,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2428899328.0,519184384.0,16633319424.0,14037671936.0,3684428.0,16967488.0
13-04 02:35:45,4.983,3.378,86.233,5.321,0.0,0.084,0.0,243736576.0,0.0,458.0,2427129856.0,519184384.0,16641191936.0,14031568896.0,3343311.0,11621929.0
13-04 02:35:46,5.004,4.087,89.908,0.584,0.0,0.417,0.0,19210240.0,0.0,41.0,2427592704.0,519184384.0,16648634368.0,14023663616.0,3357021.0,9812007.0
13-04 02:35:47,4.572,3.980,91.194,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2449584128.0,519184384.0,16656781312.0,13993525248.0,3507805.0,10295608.0
13-04 02:35:48,5.059,3.710,90.894,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2451066880.0,519184384.0,16664113152.0,13984710656.0,3552582.0,18246481.0
13-04 02:35:49,5.122,4.030,90.512,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2462842880.0,519184384.0,16671924224.0,13965123584.0,3489973.0,10137836.0
13-04 02:35:50,5.417,3.917,90.500,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2465484800.0,519184384.0,16680263680.0,13954142208.0,3388899.0,10087808.0
13-04 02:35:51,5.206,4.534,89.840,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,2466836480.0,519184384.0,16688807936.0,13944246272.0,3787918.0,10431542.0
13-04 02:35:52,4.584,3.650,91.596,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2468380672.0,519184384.0,16697147392.0,13934362624.0,3382672.0,18099888.0
13-04 02:35:53,4.746,3.051,92.034,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2470350848.0,519184384.0,16704036864.0,13925502976.0,3323707.0,9996013.0
13-04 02:35:54,5.046,4.121,90.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2468769792.0,519184384.0,16713424896.0,13917696000.0,3690182.0,10233600.0
13-04 02:35:55,4.311,4.565,90.955,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,2473639936.0,519188480.0,16721301504.0,13904945152.0,3524637.0,10182702.0
13-04 02:35:56,5.263,4.344,90.226,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2473291776.0,519188480.0,16729104384.0,13897490432.0,3470546.0,18473263.0
13-04 02:35:57,4.886,3.791,90.986,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2495508480.0,519188480.0,16735383552.0,13868994560.0,3392867.0,10220340.0
13-04 02:35:58,5.458,4.030,90.344,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2494320640.0,519188480.0,16745168896.0,13860397056.0,3701813.0,10200181.0
13-04 02:35:59,5.263,4.428,90.142,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2494926848.0,519188480.0,16752967680.0,13851992064.0,3601273.0,10319236.0
13-04 02:36:00,5.228,3.457,91.147,0.0,0.0,0.169,0.0,45056.0,0.0,3.0,2504744960.0,519192576.0,16760430592.0,13834706944.0,3289159.0,18035484.0
13-04 02:36:01,4.802,3.707,91.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2504798208.0,519192576.0,16768565248.0,13826519040.0,3519017.0,10345628.0
13-04 02:36:02,5.415,3.384,91.117,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2504224768.0,519192576.0,16777003008.0,13818654720.0,3640560.0,10097080.0
13-04 02:36:03,5.607,4.017,89.958,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2522345472.0,519192576.0,16784994304.0,13792542720.0,3550142.0,10317758.0
13-04 02:36:04,4.399,3.553,91.624,0.0,0.0,0.423,0.0,0.0,0.0,0.0,2524827648.0,519192576.0,16793255936.0,13781798912.0,3368453.0,18176641.0
13-04 02:36:05,4.966,3.620,91.246,0.0,0.0,0.168,0.0,49152.0,0.0,7.0,2525351936.0,519196672.0,16800993280.0,13773533184.0,3339157.0,9883603.0
13-04 02:36:06,6.076,3.629,90.127,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2542178304.0,519196672.0,16809050112.0,13748649984.0,3618729.0,10161037.0
13-04 02:36:07,4.903,4.057,91.040,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543153152.0,519196672.0,16818630656.0,13738094592.0,3446060.0,9968053.0
13-04 02:36:08,4.117,3.002,92.796,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2558459904.0,519196672.0,16825229312.0,13716189184.0,3361350.0,18129630.0
13-04 02:36:09,4.979,3.544,91.224,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,2557542400.0,519196672.0,16832835584.0,13709500416.0,3319074.0,9930774.0
13-04 02:36:10,4.702,4.450,90.764,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2558197760.0,519200768.0,16842027008.0,13699649536.0,3593122.0,10274889.0
13-04 02:36:11,5.588,5.171,89.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557345792.0,519200768.0,16850485248.0,13692043264.0,3716859.0,10435499.0
13-04 02:36:12,4.469,3.794,91.400,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2558947328.0,519200768.0,16858189824.0,13682737152.0,3319621.0,18002441.0
13-04 02:36:13,4.518,2.984,92.327,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2563538944.0,519200768.0,16865914880.0,13670420480.0,3404813.0,8584193.0
13-04 02:36:14,6.182,4.261,89.307,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2565279744.0,519200768.0,16874229760.0,13660364800.0,3502615.0,11842473.0
13-04 02:36:15,5.509,4.174,89.065,1.169,0.0,0.083,0.0,40493056.0,0.0,77.0,2568409088.0,519200768.0,16881483776.0,13649981440.0,3477735.0,10007710.0
13-04 02:36:16,5.008,3.990,80.815,9.932,0.0,0.255,0.0,205033472.0,0.0,383.0,2566926336.0,519200768.0,16890470400.0,13642477568.0,3645901.0,17690047.0
13-04 02:36:17,4.794,3.953,91.001,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2579746816.0,519200768.0,16898240512.0,13621886976.0,3378583.0,10896554.0
13-04 02:36:18,4.746,3.644,91.271,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2581356544.0,519200768.0,16905682944.0,13612834816.0,3570762.0,10482695.0
13-04 02:36:19,5.312,3.457,91.062,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2581135360.0,519200768.0,16914894848.0,13603844096.0,3522988.0,10195402.0
13-04 02:36:20,5.063,4.388,90.380,0.0,0.0,0.169,0.0,36864.0,0.0,3.0,2602192896.0,519200768.0,16922464256.0,13575217152.0,3571428.0,17441665.0
13-04 02:36:21,4.950,4.279,90.352,0.168,0.0,0.252,0.0,20480.0,0.0,4.0,2602041344.0,519200768.0,16930078720.0,13567754240.0,3581294.0,11260537.0
13-04 02:36:22,4.329,3.565,92.020,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2601320448.0,519200768.0,16938991616.0,13559562240.0,3292965.0,9996286.0
13-04 02:36:23,5.942,3.650,90.238,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2607759360.0,519200768.0,16947941376.0,13544173568.0,4074436.0,10985052.0
13-04 02:36:24,4.514,3.407,91.823,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2627403776.0,519200768.0,16955228160.0,13517242368.0,3369030.0,18216299.0
13-04 02:36:25,5.392,3.454,90.986,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2627846144.0,519204864.0,16963665920.0,13508358144.0,3471158.0,10220560.0
13-04 02:36:26,4.966,4.461,90.404,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2628632576.0,519204864.0,16972660736.0,13498576896.0,3747028.0,10408346.0
13-04 02:36:27,5.068,4.476,90.034,0.253,0.0,0.169,0.0,28672.0,0.0,3.0,2631356416.0,519204864.0,16981196800.0,13487316992.0,3604970.0,10425846.0
13-04 02:36:28,4.746,3.475,91.695,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2632323072.0,519204864.0,16988815360.0,13478731776.0,3311202.0,18039463.0
13-04 02:36:29,4.244,3.650,91.851,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2632200192.0,519204864.0,16997314560.0,13470355456.0,3476933.0,10153952.0
13-04 02:36:30,4.388,3.797,91.730,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2636406784.0,519204864.0,17004154880.0,13459308544.0,3195766.0,9998182.0
13-04 02:36:31,5.537,4.782,89.513,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2637135872.0,519204864.0,17013202944.0,13449531392.0,3891082.0,10285280.0
13-04 02:36:32,5.369,3.691,90.688,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2639458304.0,519204864.0,17021128704.0,13439283200.0,3333686.0,18096889.0
13-04 02:36:33,5.430,4.344,89.975,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2655539200.0,519204864.0,17028493312.0,13415837696.0,3388992.0,10126685.0
13-04 02:36:34,4.758,3.738,91.334,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2655776768.0,519204864.0,17038184448.0,13405908992.0,3598534.0,10094385.0
13-04 02:36:35,4.742,3.726,91.363,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,2656419840.0,519204864.0,17045655552.0,13397794816.0,3610536.0,10310763.0
13-04 02:36:36,4.263,3.581,91.901,0.0,0.0,0.256,0.0,32768.0,0.0,5.0,2668470272.0,519204864.0,17052962816.0,13378437120.0,3304916.0,18083899.0
13-04 02:36:37,4.418,3.144,92.268,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2672041984.0,519204864.0,17061253120.0,13366575104.0,3402119.0,10076893.0
13-04 02:36:38,5.223,3.960,90.733,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2671562752.0,519204864.0,17069039616.0,13359267840.0,3566834.0,10128807.0
13-04 02:36:39,5.430,4.094,90.309,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,2673573888.0,519204864.0,17077399552.0,13348896768.0,3598155.0,10188442.0
13-04 02:36:40,5.347,4.261,90.226,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2687991808.0,519204864.0,17085931520.0,13325946880.0,3338980.0,18101991.0
13-04 02:36:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2688106496.0,519204864.0,17086693376.0,13325070336.0,144373.0,10298.0
13-04 02:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2688434176.0,519204864.0,17086693376.0,13324742656.0,26521.0,1516020.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2688098304.0,519204864.0,17086701568.0,13325070336.0,7036.0,5140.0
13-04 02:36:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2688098304.0,519204864.0,17086701568.0,13325070336.0,6835.0,4821.0
13-04 02:36:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2687500288.0,519204864.0,17086701568.0,13325668352.0,7336.0,5476.0
13-04 02:36:46,0.083,0.250,96.661,3.005,0.0,0.0,0.0,125468672.0,0.0,236.0,2687336448.0,519204864.0,17086701568.0,13325832192.0,6975.0,4964.0
13-04 02:36:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,74981376.0,0.0,137.0,2688028672.0,519204864.0,17086701568.0,13325139968.0,8304.0,7321.0
13-04 02:36:48,2.931,2.261,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2687664128.0,519204864.0,17090277376.0,13321928704.0,1966978.0,1123886.0
13-04 02:36:49,5.401,4.388,89.789,0.0,0.0,0.422,0.0,0.0,0.0,0.0,2688835584.0,519204864.0,17099411456.0,13311623168.0,3943525.0,18418501.0
13-04 02:36:50,5.570,4.388,89.620,0.0,0.0,0.422,0.0,0.0,0.0,0.0,2708975616.0,519204864.0,17107632128.0,13283262464.0,3825475.0,10545457.0
13-04 02:36:51,5.508,3.814,90.169,0.169,0.0,0.339,0.0,65536.0,0.0,9.0,2708140032.0,519204864.0,17117888512.0,13273841664.0,3912041.0,10091938.0
13-04 02:36:52,5.743,4.561,89.443,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2709106688.0,519204864.0,17126961152.0,13263802368.0,4088294.0,18366700.0
13-04 02:36:53,6.795,4.530,88.339,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2723246080.0,519204864.0,17137127424.0,13239496704.0,4085226.0,10322685.0
13-04 02:36:54,7.095,4.424,88.230,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2727505920.0,519204864.0,17146896384.0,13225467904.0,4121785.0,18584955.0
13-04 02:36:55,6.207,4.167,89.541,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2727456768.0,519204864.0,17156792320.0,13215621120.0,4267583.0,10722062.0
13-04 02:36:56,6.717,4.954,88.245,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,2745339904.0,519204864.0,17166950400.0,13187579904.0,4197952.0,18770803.0
13-04 02:36:57,6.250,5.490,87.753,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,2749595648.0,519204864.0,17177530368.0,13172744192.0,4506644.0,13527066.0
13-04 02:36:58,6.145,4.714,88.805,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2747990016.0,519204864.0,17186484224.0,13165395968.0,4330829.0,16483856.0
13-04 02:36:59,4.701,3.932,91.197,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2754281472.0,519204864.0,17196703744.0,13148884992.0,3796750.0,10523418.0
13-04 02:37:00,6.129,5.038,88.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2752962560.0,519204864.0,17205858304.0,13141049344.0,4044864.0,17794034.0
13-04 02:37:01,6.908,5.139,87.447,0.0,0.0,0.505,0.0,16384.0,0.0,2.0,2765856768.0,519204864.0,17216626688.0,13117386752.0,4723584.0,19027145.0
13-04 02:37:02,5.294,4.454,90.0,0.0,0.0,0.252,0.0,12288.0,0.0,1.0,2774409216.0,519204864.0,17224798208.0,13100662784.0,3683133.0,10449971.0
13-04 02:37:03,6.471,4.790,88.403,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2776035328.0,519204864.0,17235628032.0,13088206848.0,4271772.0,12938678.0
13-04 02:37:04,6.109,4.770,88.870,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2776731648.0,519204864.0,17244532736.0,13078605824.0,4052767.0,16167444.0
13-04 02:37:05,7.276,5.245,87.225,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2789076992.0,519204864.0,17255026688.0,13055766528.0,4747440.0,19022381.0
13-04 02:37:06,4.661,4.153,91.017,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,2787586048.0,519204864.0,17263656960.0,13048627200.0,3733066.0,10569006.0
13-04 02:37:07,7.782,6.025,85.858,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2791260160.0,519204864.0,17275367424.0,13033242624.0,5043921.0,15834359.0
13-04 02:37:08,4.600,3.663,91.482,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2809393152.0,519204864.0,17283461120.0,13007015936.0,3534861.0,14010250.0
13-04 02:37:09,6.570,4.949,88.140,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,2812354560.0,519204864.0,17294766080.0,12992749568.0,4741773.0,18163547.0
13-04 02:37:10,4.992,3.469,91.455,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2813902848.0,519204864.0,17302941696.0,12983025664.0,3418970.0,11118339.0
13-04 02:37:11,7.686,6.349,85.714,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2831822848.0,519204864.0,17314377728.0,12953669632.0,5082021.0,13801546.0
13-04 02:37:12,5.191,3.660,90.894,0.0,0.0,0.255,0.0,28672.0,0.0,5.0,2828496896.0,519204864.0,17324359680.0,12947013632.0,3675213.0,15729946.0
13-04 02:37:13,6.853,4.907,87.733,0.0,0.0,0.508,0.0,0.0,0.0,0.0,2830114816.0,519204864.0,17333862400.0,12935892992.0,4725992.0,18409430.0
13-04 02:37:14,5.616,4.443,89.690,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2862542848.0,519204864.0,17341599744.0,12895727616.0,3573573.0,10816090.0
13-04 02:37:15,7.113,4.657,87.892,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2862632960.0,519204864.0,17354182656.0,12883054592.0,4637275.0,16526210.0
13-04 02:37:16,4.318,3.895,91.363,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,2861195264.0,519204864.0,17363279872.0,12875395072.0,3596655.0,12398740.0
13-04 02:37:17,6.379,4.483,88.793,0.0,0.0,0.345,0.0,0.0,0.0,0.0,2879287296.0,519204864.0,17372856320.0,12847726592.0,4752220.0,17590790.0
13-04 02:37:18,5.471,3.872,90.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2878947328.0,519204864.0,17382191104.0,12838731776.0,3658638.0,11778461.0
13-04 02:37:19,7.479,4.958,87.311,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2879934464.0,519204864.0,17392697344.0,12827238400.0,4642365.0,16867885.0
13-04 02:37:20,5.640,4.040,90.067,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2879234048.0,519204864.0,17401204736.0,12819431424.0,3761119.0,9421770.0
13-04 02:37:21,6.465,5.290,87.909,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,2891313152.0,519204864.0,17412972544.0,12795584512.0,4311688.0,14596281.0
13-04 02:37:22,6.112,4.669,82.428,6.367,0.0,0.424,0.0,260562944.0,0.0,486.0,2892021760.0,519204864.0,17422835712.0,12785012736.0,4382015.0,16334248.0
13-04 02:37:23,5.360,3.936,90.620,0.0,0.0,0.084,0.0,75382784.0,0.0,100.0,2892472320.0,519204864.0,17430536192.0,12776861696.0,3394042.0,11789229.0
13-04 02:37:24,6.690,3.688,89.194,0.0,0.0,0.429,0.0,0.0,0.0,0.0,2904326144.0,519204864.0,17441218560.0,12754325504.0,4504376.0,18708729.0
13-04 02:37:25,6.460,5.537,87.668,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2905350144.0,519204864.0,17451892736.0,12742627328.0,4455171.0,17433930.0
13-04 02:37:26,5.931,4.428,89.307,0.167,0.0,0.167,0.0,57344.0,0.0,5.0,2896986112.0,519204864.0,17460215808.0,12742668288.0,3809819.0,11821124.0
13-04 02:37:27,6.017,4.746,89.068,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,2919927808.0,519204864.0,17470148608.0,12709793792.0,4197047.0,10266909.0
13-04 02:37:28,6.318,4.549,88.880,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2920394752.0,519204864.0,17479516160.0,12699959296.0,4318949.0,18741361.0
13-04 02:37:29,5.532,4.526,89.774,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2919555072.0,519204864.0,17488371712.0,12691943424.0,3689383.0,10008228.0
13-04 02:37:30,6.186,4.153,89.492,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2920599552.0,519204864.0,17498537984.0,12680732672.0,4160844.0,18444186.0
13-04 02:37:31,6.336,4.366,89.041,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,2942943232.0,519204864.0,17509167104.0,12647759872.0,4546514.0,13736356.0
13-04 02:37:32,4.987,3.719,90.786,0.169,0.0,0.338,0.0,45056.0,0.0,4.0,2941575168.0,519204864.0,17517723648.0,12640571392.0,3695356.0,15373354.0
13-04 02:37:33,5.937,4.580,89.483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2940145664.0,519204864.0,17527287808.0,12632436736.0,4217729.0,10450292.0
13-04 02:37:34,6.218,4.706,88.824,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2956439552.0,519204864.0,17536524288.0,12606906368.0,4176414.0,18174638.0
13-04 02:37:35,6.549,4.702,88.413,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2964373504.0,519204864.0,17546285056.0,12589211648.0,4011866.0,10677445.0
13-04 02:37:36,6.818,4.798,88.131,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,2965803008.0,519204864.0,17556250624.0,12577816576.0,4371028.0,18798798.0
13-04 02:37:37,6.790,5.029,87.930,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2966966272.0,519204864.0,17567186944.0,12565716992.0,4302231.0,12709659.0
13-04 02:37:38,5.527,4.167,89.881,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,2971598848.0,519204864.0,17575559168.0,12552712192.0,4077408.0,16840591.0
13-04 02:37:39,5.709,4.870,89.085,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2971054080.0,519204864.0,17585672192.0,12543143936.0,4118360.0,10477820.0
13-04 02:37:40,7.161,5.162,87.344,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2972573696.0,519204864.0,17594777600.0,12532518912.0,4364401.0,18779287.0
13-04 02:37:41,5.808,4.293,89.815,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2973249536.0,519204864.0,17603788800.0,12522831872.0,3904646.0,10426343.0
13-04 02:37:42,7.029,5.272,87.448,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2999046144.0,519204864.0,17614082048.0,12486742016.0,4379929.0,18892894.0
13-04 02:37:43,7.282,4.742,87.807,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2998927360.0,519204864.0,17625395200.0,12475547648.0,4726586.0,17050521.0
13-04 02:37:44,4.946,4.023,90.612,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2999259136.0,519204864.0,17633554432.0,12467056640.0,3492295.0,12041256.0
13-04 02:37:45,7.797,4.831,87.119,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3026767872.0,519204864.0,17644322816.0,12428779520.0,4909709.0,18330077.0
13-04 02:37:46,4.774,4.188,90.536,0.084,0.0,0.419,0.0,16384.0,0.0,2.0,3023966208.0,519204864.0,17654259712.0,12421644288.0,3558609.0,11277576.0
13-04 02:37:47,7.107,5.076,87.479,0.0,0.0,0.338,0.0,36864.0,0.0,5.0,3028549632.0,519204864.0,17663823872.0,12407496704.0,4761448.0,16700311.0
13-04 02:37:48,5.504,4.064,90.008,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3028082688.0,519204864.0,17673674752.0,12398112768.0,4001878.0,13173648.0
13-04 02:37:49,6.593,4.818,88.504,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3033841664.0,519204864.0,17684004864.0,12382023680.0,4427851.0,15415558.0
13-04 02:37:50,5.798,4.202,89.580,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,3031793664.0,519204864.0,17692520448.0,12375556096.0,3957364.0,14072449.0
13-04 02:37:51,5.957,4.936,88.681,0.0,0.0,0.426,0.0,16384.0,0.0,2.0,3033612288.0,519204864.0,17702404096.0,12363853824.0,4587756.0,15938864.0
13-04 02:37:52,4.782,2.989,91.802,0.256,0.0,0.171,0.0,10600448.0,0.0,15.0,3035299840.0,519204864.0,17711566848.0,12353003520.0,3585367.0,10240309.0
13-04 02:37:53,6.741,5.119,83.362,4.522,0.0,0.256,0.0,272629760.0,0.0,388.0,3060609024.0,519204864.0,17722355712.0,12316905472.0,4684861.0,18547131.0
13-04 02:37:54,4.599,4.431,90.719,0.0,0.0,0.251,0.0,13631488.0,0.0,15.0,3059703808.0,519204864.0,17731543040.0,12308623360.0,3470771.0,4301815.0
13-04 02:37:55,6.020,5.184,88.462,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3061886976.0,519204864.0,17740120064.0,12297863168.0,4174796.0,18878350.0
13-04 02:37:56,6.891,4.286,88.487,0.084,0.0,0.252,0.0,65536.0,0.0,5.0,3060633600.0,519204864.0,17749504000.0,12289732608.0,4344258.0,19163499.0
13-04 02:37:57,5.622,4.089,89.949,0.0,0.0,0.341,0.0,0.0,0.0,0.0,3093311488.0,519204864.0,17759830016.0,12246728704.0,4021872.0,10679515.0
13-04 02:37:58,5.877,5.122,88.665,0.0,0.0,0.336,0.0,8192.0,0.0,2.0,3094073344.0,519204864.0,17769078784.0,12236718080.0,4143167.0,18513306.0
13-04 02:37:59,6.058,4.608,89.078,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3095224320.0,519204864.0,17779929088.0,12224716800.0,4475319.0,13187160.0
13-04 02:38:00,5.004,3.817,91.009,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3095846912.0,519204864.0,17787342848.0,12216680448.0,3718930.0,16034021.0
13-04 02:38:01,7.274,5.017,87.458,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3106156544.0,519204864.0,17798914048.0,12194799616.0,4356797.0,10651823.0
13-04 02:38:02,5.748,4.734,89.011,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,3105759232.0,519204864.0,17808326656.0,12185784320.0,4204414.0,18701937.0
13-04 02:38:03,5.617,4.340,89.872,0.0,0.0,0.170,0.0,24576.0,0.0,4.0,3105828864.0,519204864.0,17818112000.0,12175929344.0,4090827.0,10514330.0
13-04 02:38:04,6.066,5.139,88.374,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3118374912.0,519204864.0,17828261888.0,12153233408.0,4330972.0,18681499.0
13-04 02:38:05,6.356,4.322,89.153,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3120668672.0,519204864.0,17838194688.0,12141006848.0,4197605.0,11020896.0
13-04 02:38:06,6.478,5.150,87.874,0.083,0.0,0.415,0.0,32768.0,0.0,3.0,3124412416.0,519204864.0,17846562816.0,12128894976.0,4151055.0,18594143.0
13-04 02:38:07,5.772,5.008,89.049,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3122704384.0,519204864.0,17858011136.0,12119154688.0,4421321.0,10983972.0
13-04 02:38:08,6.313,5.135,88.300,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3141566464.0,519204864.0,17867014144.0,12091289600.0,4049471.0,18310340.0
13-04 02:38:09,5.700,4.694,89.522,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3139768320.0,519204864.0,17876996096.0,12083105792.0,3877395.0,10198203.0
13-04 02:38:10,6.356,4.915,88.559,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3144245248.0,519204864.0,17887981568.0,12067643392.0,4552075.0,19049662.0
13-04 02:38:11,7.595,5.232,87.004,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3147231232.0,519204864.0,17898106880.0,12054532096.0,4399815.0,15318504.0
13-04 02:38:12,5.316,3.966,90.549,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3158200320.0,519204864.0,17906688000.0,12034981888.0,3806192.0,13645941.0
13-04 02:38:13,5.813,4.297,89.553,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3161800704.0,519204864.0,17915850752.0,12022218752.0,3991938.0,10432121.0
13-04 02:38:14,6.828,4.829,87.927,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,3166412800.0,519204864.0,17925664768.0,12007792640.0,4072031.0,18384411.0
13-04 02:38:15,6.876,4.414,88.285,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3168026624.0,519204864.0,17935585280.0,11996258304.0,4556766.0,11688531.0
13-04 02:38:16,6.124,3.859,89.765,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3168768000.0,519204864.0,17945841664.0,11985260544.0,3927481.0,17838680.0
13-04 02:38:17,6.911,4.778,88.055,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3193335808.0,519204864.0,17955733504.0,11950800896.0,4695341.0,19047471.0
13-04 02:38:18,5.223,3.875,90.564,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3191627776.0,519204864.0,17966190592.0,11942051840.0,3739510.0,10418818.0
13-04 02:38:19,6.969,5.626,87.154,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3193167872.0,519204864.0,17975422976.0,11931279360.0,4699706.0,17675842.0
13-04 02:38:20,4.919,3.817,90.925,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,3193364480.0,519204864.0,17984126976.0,11922378752.0,3911383.0,12051865.0
13-04 02:38:21,5.853,4.849,89.047,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3218317312.0,519204864.0,17992769536.0,11888783360.0,3758474.0,10397096.0
13-04 02:38:22,6.885,5.038,87.741,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3218763776.0,519204864.0,18003496960.0,11877609472.0,4488938.0,18489812.0
13-04 02:38:23,6.025,4.854,86.360,2.427,0.0,0.335,0.0,87076864.0,0.0,131.0,3219488768.0,519204864.0,18012532736.0,11867848704.0,4159611.0,10544498.0
13-04 02:38:24,6.481,3.872,86.785,2.694,0.0,0.168,0.0,211251200.0,0.0,286.0,3219034112.0,519204864.0,18021900288.0,11858935808.0,3788574.0,15048138.0
13-04 02:38:25,6.791,4.924,88.031,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3251245056.0,519204864.0,18033270784.0,11815354368.0,4499162.0,16864461.0
13-04 02:38:26,5.748,4.396,89.518,0.0,0.0,0.338,0.0,69632.0,0.0,5.0,3248918528.0,519208960.0,18043502592.0,11807444992.0,4317015.0,8635132.0
13-04 02:38:27,5.424,4.153,89.831,0.0,0.0,0.593,0.0,0.0,0.0,0.0,3251802112.0,519208960.0,18052116480.0,11795947520.0,4103864.0,18189595.0
13-04 02:38:28,6.303,4.034,89.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3249627136.0,519208960.0,18061029376.0,11789209600.0,3997563.0,18266016.0
13-04 02:38:29,5.387,4.966,89.394,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3250348032.0,519208960.0,18070368256.0,11779149824.0,3949160.0,10248704.0
13-04 02:38:30,7.352,6.266,86.216,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3272953856.0,519208960.0,18079817728.0,11747094528.0,4708267.0,19255492.0
13-04 02:38:31,4.337,3.401,91.922,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,3271970816.0,519208960.0,18090496000.0,11737399296.0,3639716.0,10150193.0
13-04 02:38:32,6.812,4.878,87.973,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3272507392.0,519208960.0,18099892224.0,11727466496.0,4436630.0,18827319.0
13-04 02:38:33,5.093,3.990,90.577,0.0,0.0,0.340,0.0,8192.0,0.0,2.0,3273867264.0,519208960.0,18109194240.0,11716804608.0,4009809.0,10073324.0
13-04 02:38:34,6.081,4.730,88.936,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,3300634624.0,519208960.0,18117980160.0,11681251328.0,4063527.0,18753250.0
13-04 02:38:35,5.817,3.678,90.248,0.0,0.0,0.257,0.0,0.0,0.0,0.0,3301318656.0,519208960.0,18128060416.0,11670487040.0,4226599.0,10485388.0
13-04 02:38:36,6.166,5.068,88.598,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,3300806656.0,519213056.0,18138341376.0,11660713984.0,4318866.0,19225738.0
13-04 02:38:37,6.097,4.318,89.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3301093376.0,519213056.0,18149072896.0,11649695744.0,4291345.0,10812400.0
13-04 02:38:38,5.922,4.653,89.086,0.169,0.0,0.169,0.0,45056.0,0.0,7.0,3313864704.0,519213056.0,18157854720.0,11628142592.0,4189437.0,18355646.0
13-04 02:38:39,5.008,4.075,90.662,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3313930240.0,519213056.0,18167324672.0,11618607104.0,3909046.0,10524950.0
13-04 02:38:40,6.856,4.599,88.127,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3314040832.0,519213056.0,18177437696.0,11608383488.0,4312286.0,18879420.0
13-04 02:38:41,6.345,4.569,88.917,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3314290688.0,519213056.0,18186387456.0,11599183872.0,4300790.0,10812672.0
13-04 02:38:42,5.541,4.092,90.111,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3316711424.0,519213056.0,18196455424.0,11586695168.0,4112315.0,18657621.0
13-04 02:38:43,6.186,3.898,89.661,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3345227776.0,519213056.0,18206617600.0,11548016640.0,4093286.0,10567124.0
13-04 02:38:44,5.664,4.987,88.588,0.169,0.0,0.592,0.0,12288.0,0.0,2.0,3346522112.0,519213056.0,18216378368.0,11536961536.0,4417388.0,18778570.0
13-04 02:38:45,6.124,5.117,88.507,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3346436096.0,519213056.0,18225926144.0,11527499776.0,4311517.0,10649895.0
13-04 02:38:46,5.537,5.285,88.842,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,3347369984.0,519213056.0,18234277888.0,11518214144.0,4072753.0,18356092.0
13-04 02:38:47,6.593,4.818,88.250,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3391057920.0,519213056.0,18243690496.0,11465113600.0,4297469.0,10987240.0
13-04 02:38:48,3.778,3.023,93.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3388067840.0,519213056.0,18250637312.0,11461156864.0,2556714.0,17204635.0
13-04 02:38:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3388039168.0,519213056.0,18252185600.0,11459637248.0,9955.0,10251.0
13-04 02:38:50,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3388039168.0,519213056.0,18252185600.0,11459637248.0,11244.0,216462.0
13-04 02:38:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3388035072.0,519213056.0,18252189696.0,11459637248.0,6830.0,4935.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3388035072.0,519213056.0,18252189696.0,11459637248.0,6996.0,5025.0
13-04 02:38:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3388035072.0,519213056.0,18252189696.0,11459637248.0,6213.0,3698.0
13-04 02:38:54,0.084,0.251,95.739,3.926,0.0,0.0,0.0,157847552.0,0.0,222.0,3388035072.0,519213056.0,18252189696.0,11459637248.0,8268.0,6919.0
13-04 02:38:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,76484608.0,0.0,110.0,3388092416.0,519213056.0,18252189696.0,11459579904.0,7621.0,6062.0
13-04 02:38:56,5.175,4.174,90.234,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,3387523072.0,519213056.0,18259169280.0,11453169664.0,3314690.0,10304205.0
13-04 02:38:57,4.949,4.096,90.785,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3387863040.0,519213056.0,18268102656.0,11443896320.0,4073232.0,10392163.0
13-04 02:38:58,7.488,5.990,86.273,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3387838464.0,519213056.0,18279010304.0,11433013248.0,4874037.0,18246436.0
13-04 02:38:59,5.093,3.735,91.002,0.0,0.0,0.170,0.0,126976.0,0.0,11.0,3388293120.0,519213056.0,18287742976.0,11423825920.0,3764942.0,11109838.0
13-04 02:39:00,7.401,6.140,86.207,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3413946368.0,519213056.0,18299453440.0,11386462208.0,4941048.0,19042315.0
13-04 02:39:01,5.734,4.806,89.292,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3417948160.0,519213056.0,18308259840.0,11373654016.0,4084332.0,15187610.0
13-04 02:39:02,6.751,5.654,87.257,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,3415494656.0,519213056.0,18320531456.0,11363835904.0,4819194.0,14509616.0
13-04 02:39:03,6.920,4.895,87.932,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3416829952.0,519213056.0,18330947584.0,11352084480.0,4637393.0,18789760.0
13-04 02:39:04,5.952,4.082,89.881,0.0,0.0,0.085,0.0,28672.0,0.0,3.0,3430162432.0,519213056.0,18340532224.0,11329167360.0,4149162.0,10612252.0
13-04 02:39:05,7.956,5.193,86.432,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3432919040.0,519213056.0,18351996928.0,11314946048.0,4960854.0,19173445.0
13-04 02:39:06,5.808,4.461,89.562,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3433025536.0,519213056.0,18361421824.0,11305414656.0,3956022.0,18756365.0
13-04 02:39:07,7.718,5.621,86.493,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3432517632.0,519213056.0,18372460544.0,11294883840.0,4957936.0,10810753.0
13-04 02:39:08,5.451,4.514,89.608,0.256,0.0,0.170,0.0,20480.0,0.0,3.0,3437109248.0,519213056.0,18382680064.0,11280072704.0,4046303.0,18497694.0
13-04 02:39:09,7.209,5.448,86.840,0.0,0.0,0.503,0.0,32768.0,0.0,3.0,3453612032.0,519217152.0,18393346048.0,11252899840.0,4811635.0,16513074.0
13-04 02:39:10,6.053,4.092,89.685,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3453452288.0,519217152.0,18402672640.0,11243732992.0,4444377.0,13580160.0
13-04 02:39:11,6.334,4.645,88.598,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3452801024.0,519217152.0,18413764608.0,11233292288.0,4518644.0,18596486.0
13-04 02:39:12,5.475,5.304,88.879,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3452743680.0,519217152.0,18426171392.0,11220942848.0,4559715.0,10994444.0
13-04 02:39:13,7.149,5.046,87.300,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,3483623424.0,519217152.0,18435186688.0,11181047808.0,4413928.0,18754671.0
13-04 02:39:14,7.873,5.611,86.348,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3485556736.0,519217152.0,18446274560.0,11168026624.0,4896135.0,19657200.0
13-04 02:39:15,6.383,4.511,88.936,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3484397568.0,519217152.0,18457726976.0,11157733376.0,4580257.0,10808817.0
13-04 02:39:16,5.470,4.615,89.573,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3485204480.0,519217152.0,18467106816.0,11147546624.0,4336394.0,18445572.0
13-04 02:39:17,6.955,4.411,88.210,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3498741760.0,519217152.0,18478153728.0,11122962432.0,4591687.0,19102152.0
13-04 02:39:18,6.757,5.236,87.922,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3524575232.0,519217152.0,18489708544.0,11085574144.0,4510962.0,10639897.0
13-04 02:39:19,6.293,4.677,88.435,0.170,0.0,0.425,0.0,28672.0,0.0,4.0,3525812224.0,519217152.0,18500726784.0,11073318912.0,4512384.0,18951615.0
13-04 02:39:20,6.218,4.958,88.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3526053888.0,519217152.0,18510073856.0,11063730176.0,4361982.0,10682874.0
13-04 02:39:21,6.897,4.962,87.721,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3526619136.0,519217152.0,18519851008.0,11053387776.0,4508284.0,18770744.0
13-04 02:39:22,7.006,5.838,86.656,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3541581824.0,519217152.0,18530390016.0,11027886080.0,4617692.0,19079259.0
13-04 02:39:23,6.099,5.848,87.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3541512192.0,519217152.0,18540826624.0,11017519104.0,4276312.0,10110735.0
13-04 02:39:24,7.018,5.263,87.469,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3540029440.0,519217152.0,18552438784.0,11007389696.0,4444957.0,19022839.0
13-04 02:39:25,7.197,5.419,87.214,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,3542822912.0,519217152.0,18562330624.0,10994704384.0,4914274.0,17048908.0
13-04 02:39:26,5.753,4.653,89.509,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3540860928.0,519217152.0,18573737984.0,10985259008.0,4175179.0,12751278.0
13-04 02:39:27,8.432,6.155,85.160,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3576619008.0,519217152.0,18584236032.0,10939002880.0,5070406.0,19587809.0
13-04 02:39:28,6.973,3.912,88.776,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3579191296.0,519217152.0,18595352576.0,10925314048.0,4541962.0,10547635.0
13-04 02:39:29,6.487,4.718,88.543,0.084,0.0,0.168,0.0,5320704.0,0.0,11.0,3576811520.0,519217152.0,18606141440.0,10916904960.0,4388062.0,16467882.0
13-04 02:39:30,6.949,5.847,80.593,6.271,0.0,0.339,0.0,274726912.0,0.0,301.0,3576930304.0,519217152.0,18618961920.0,10903965696.0,5098842.0,10170227.0
13-04 02:39:31,6.555,3.950,88.992,0.168,0.0,0.336,0.0,83623936.0,0.0,93.0,3579703296.0,519217152.0,18627739648.0,10892414976.0,4050862.0,19471486.0
13-04 02:39:32,6.616,5.025,88.023,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3600084992.0,519217152.0,18638090240.0,10861682688.0,4209282.0,21590896.0
13-04 02:39:33,6.718,4.507,88.520,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3600769024.0,519217152.0,18647719936.0,10851368960.0,4548914.0,17271508.0
13-04 02:39:34,6.250,4.983,88.514,0.0,0.0,0.253,0.0,61440.0,0.0,3.0,3600072704.0,519217152.0,18658648064.0,10841137152.0,4534757.0,12370489.0
13-04 02:39:35,5.812,4.188,89.829,0.0,0.0,0.171,0.0,69632.0,0.0,6.0,3601231872.0,519217152.0,18668433408.0,10830192640.0,4239483.0,18388860.0
13-04 02:39:36,6.022,4.835,88.974,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3601317888.0,519217152.0,18678947840.0,10819592192.0,4528748.0,10801803.0
13-04 02:39:37,7.167,4.806,87.605,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,3624779776.0,519217152.0,18688786432.0,10786291712.0,4432696.0,19007697.0
13-04 02:39:38,6.207,5.272,88.180,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3626962944.0,519217152.0,18701139968.0,10771755008.0,4780071.0,18838773.0
13-04 02:39:39,5.987,5.312,88.364,0.0,0.0,0.337,0.0,32768.0,0.0,3.0,3629551616.0,519217152.0,18710622208.0,10759684096.0,4428140.0,10804658.0
13-04 02:39:40,6.492,5.228,88.027,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3629334528.0,519217152.0,18721284096.0,10749239296.0,4588534.0,18819707.0
13-04 02:39:41,7.029,4.351,88.285,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3632435200.0,519217152.0,18730299392.0,10737123328.0,4262853.0,15181808.0
13-04 02:39:42,7.550,5.537,86.745,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3653337088.0,519217152.0,18742407168.0,10704113664.0,4686472.0,14474801.0
13-04 02:39:43,6.351,4.742,88.315,0.169,0.0,0.423,0.0,20480.0,0.0,3.0,3654508544.0,519217152.0,18753216512.0,10692132864.0,4387367.0,18907370.0
13-04 02:39:44,6.678,4.734,88.419,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3654684672.0,519221248.0,18763726848.0,10681442304.0,4650285.0,11006975.0
13-04 02:39:45,7.517,4.730,87.416,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3655741440.0,519221248.0,18774036480.0,10670075904.0,4816415.0,19599758.0
13-04 02:39:46,6.281,5.360,88.023,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3660034048.0,519221248.0,18784591872.0,10655227904.0,4353254.0,18614958.0
13-04 02:39:47,7.769,6.015,86.048,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3688968192.0,519221248.0,18795974656.0,10614910976.0,4667651.0,10660405.0
13-04 02:39:48,5.963,4.600,89.097,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,3689664512.0,519221248.0,18806546432.0,10603642880.0,4475247.0,18987373.0
13-04 02:39:49,7.053,5.122,87.490,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,3690954752.0,519225344.0,18816495616.0,10592399360.0,4570120.0,18640207.0
13-04 02:39:50,7.564,5.320,86.866,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3690246144.0,519225344.0,18827403264.0,10582200320.0,4573785.0,11426527.0
13-04 02:39:51,7.564,5.653,86.367,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3692412928.0,519225344.0,18837139456.0,10570297344.0,4577313.0,18895597.0
13-04 02:39:52,6.773,5.268,87.793,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3723583488.0,519225344.0,18847203328.0,10529062912.0,4350834.0,10849234.0
13-04 02:39:53,7.018,5.848,86.884,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,3722616832.0,519225344.0,18859454464.0,10517778432.0,4894012.0,19253548.0
13-04 02:39:54,6.818,4.966,87.710,0.084,0.0,0.421,0.0,28672.0,0.0,4.0,3724460032.0,519225344.0,18869022720.0,10506366976.0,4473753.0,18963013.0
13-04 02:39:55,6.555,4.958,88.235,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3723870208.0,519225344.0,18879520768.0,10496458752.0,4353519.0,10564807.0
13-04 02:39:56,6.818,5.640,87.374,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3722203136.0,519225344.0,18890915840.0,10486730752.0,4799400.0,19221000.0
13-04 02:39:57,6.638,4.681,88.340,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3761442816.0,519225344.0,18900779008.0,10437627904.0,4443840.0,14146705.0
13-04 02:39:58,5.872,5.369,88.591,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3760562176.0,519225344.0,18910445568.0,10428841984.0,4275023.0,14768781.0
13-04 02:39:59,6.435,4.996,88.315,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,3760615424.0,519225344.0,18921791488.0,10417442816.0,4589526.0,18987197.0
13-04 02:40:00,6.594,5.927,86.394,0.751,0.0,0.334,0.0,27549696.0,0.0,32.0,3762020352.0,519225344.0,18932277248.0,10405552128.0,4491732.0,9800127.0
13-04 02:40:01,7.470,4.924,83.531,3.905,0.0,0.170,0.0,274558976.0,0.0,295.0,3765321728.0,519225344.0,18942316544.0,10392211456.0,4964939.0,19625012.0
13-04 02:40:02,7.197,4.234,88.230,0.0,0.0,0.339,0.0,22020096.0,0.0,24.0,3789099008.0,519225344.0,18954190848.0,10356559872.0,4152864.0,12546850.0
13-04 02:40:03,6.582,4.810,88.523,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3790811136.0,519225344.0,18962989056.0,10346049536.0,4433938.0,16445646.0
13-04 02:40:04,6.538,5.365,87.762,0.0,0.0,0.335,0.0,65536.0,0.0,3.0,3789787136.0,519225344.0,18974994432.0,10335068160.0,4411488.0,19899641.0
13-04 02:40:05,6.797,4.673,88.360,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3792506880.0,519225344.0,18985123840.0,10322219008.0,4587360.0,14562125.0
13-04 02:40:06,5.966,5.378,88.235,0.084,0.0,0.336,0.0,24576.0,0.0,3.0,3790798848.0,519225344.0,18994495488.0,10314555392.0,4396152.0,15112938.0
13-04 02:40:07,7.317,5.635,86.627,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3793596416.0,519225344.0,19006476288.0,10299777024.0,4979237.0,19079743.0
13-04 02:40:08,6.975,4.622,88.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3845476352.0,519225344.0,19016036352.0,10238337024.0,4104843.0,10658517.0
13-04 02:40:09,6.992,4.634,88.121,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,3845980160.0,519225344.0,19025944576.0,10227924992.0,4496371.0,18900448.0
13-04 02:40:10,7.960,6.136,85.655,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3844734976.0,519225344.0,19039518720.0,10215596032.0,4663764.0,18889142.0
13-04 02:40:11,7.028,4.826,87.807,0.0,0.0,0.339,0.0,57344.0,0.0,8.0,3847225344.0,519225344.0,19049852928.0,10202771456.0,4729303.0,11188579.0
13-04 02:40:12,5.787,4.596,89.277,0.255,0.0,0.085,0.0,12288.0,0.0,2.0,3850657792.0,519225344.0,19058302976.0,10190888960.0,4366735.0,18617786.0
13-04 02:40:13,7.143,5.126,87.479,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3865186304.0,519225344.0,19069157376.0,10165506048.0,4473864.0,18943491.0
13-04 02:40:14,7.173,5.654,86.920,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3866816512.0,519225344.0,19081048064.0,10151985152.0,5055577.0,11483942.0
13-04 02:40:15,6.328,5.079,88.343,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3865452544.0,519225344.0,19091775488.0,10142621696.0,3951017.0,18234040.0
13-04 02:40:16,6.632,4.479,88.544,0.0,0.0,0.345,0.0,0.0,0.0,0.0,3868205056.0,519225344.0,19103297536.0,10128347136.0,4861770.0,13248102.0
13-04 02:40:17,6.397,4.966,88.384,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3865923584.0,519225344.0,19114020864.0,10119905280.0,4375458.0,16763936.0
13-04 02:40:18,6.566,5.303,87.795,0.084,0.0,0.253,0.0,20480.0,0.0,3.0,3868123136.0,519225344.0,19123736576.0,10107990016.0,4517841.0,18878101.0
13-04 02:40:19,7.191,5.351,87.207,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3891232768.0,519225344.0,19133497344.0,10075119616.0,4425234.0,10537571.0
13-04 02:40:20,7.191,6.020,86.455,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3890647040.0,519225344.0,19146149888.0,10063052800.0,4802696.0,19102315.0
13-04 02:40:21,6.706,5.113,88.013,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3894276096.0,519225344.0,19155345408.0,10050228224.0,4345487.0,13864929.0
13-04 02:40:22,6.328,5.662,87.760,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3890577408.0,519225344.0,19165929472.0,10043342848.0,4353814.0,15426746.0
13-04 02:40:23,7.705,5.863,86.181,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3891777536.0,519225344.0,19176845312.0,10031226880.0,4913268.0,19450344.0
13-04 02:40:24,6.444,5.356,87.866,0.167,0.0,0.167,0.0,45056.0,0.0,5.0,3923472384.0,519225344.0,19187150848.0,9989226496.0,4132457.0,10467727.0
13-04 02:40:25,8.010,6.771,84.806,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3923349504.0,519225344.0,19198517248.0,9977982976.0,4875198.0,19382878.0
13-04 02:40:26,5.927,4.403,89.500,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3925340160.0,519225344.0,19207573504.0,9966936064.0,4154721.0,18746476.0
13-04 02:40:27,7.065,5.635,86.880,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3924697088.0,519225344.0,19219984384.0,9955168256.0,4939226.0,11084503.0
13-04 02:40:28,6.266,4.034,89.442,0.0,0.0,0.258,0.0,12288.0,0.0,3.0,3924639744.0,519225344.0,19230564352.0,9944645632.0,4423654.0,19056410.0
13-04 02:40:29,6.186,5.254,88.220,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,3926552576.0,519225344.0,19240804352.0,9932492800.0,4676590.0,16404296.0
13-04 02:40:30,7.557,5.122,86.818,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,3958325248.0,519225344.0,19251634176.0,9889890304.0,4628817.0,13690909.0
13-04 02:40:31,6.678,4.987,85.630,2.620,0.0,0.085,0.0,105025536.0,0.0,113.0,3958132736.0,519225344.0,19262353408.0,9879363584.0,4463143.0,18907709.0
13-04 02:40:32,5.997,5.321,84.882,3.463,0.0,0.338,0.0,221499392.0,0.0,241.0,3957645312.0,519225344.0,19273342976.0,9868861440.0,4557474.0,10651174.0
13-04 02:40:33,7.077,5.307,87.447,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3960352768.0,519225344.0,19284160512.0,9855336448.0,4673220.0,16262314.0
13-04 02:40:34,6.581,4.872,88.205,0.0,0.0,0.342,0.0,65536.0,0.0,3.0,3959611392.0,519225344.0,19297112064.0,9843126272.0,4878095.0,15457293.0
13-04 02:40:35,6.711,3.943,89.178,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3959595008.0,519225344.0,19305766912.0,9834487808.0,3808999.0,15956748.0
13-04 02:40:36,7.608,5.664,86.391,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,3992162304.0,519225344.0,19317112832.0,9790574592.0,4978628.0,19861336.0
13-04 02:40:37,7.426,3.882,88.439,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,3997356032.0,519225344.0,19326275584.0,9776218112.0,4293715.0,16993513.0
13-04 02:40:38,7.053,5.458,87.238,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3994865664.0,519225344.0,19338399744.0,9766584320.0,4646846.0,12758121.0
13-04 02:40:39,5.268,3.738,90.909,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,3999805440.0,519225344.0,19347185664.0,9752858624.0,3678244.0,18336276.0
13-04 02:40:40,7.095,5.574,87.078,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4001628160.0,519225344.0,19359027200.0,9739194368.0,4957082.0,14877025.0
13-04 02:40:41,6.828,5.329,87.594,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4003389440.0,519225344.0,19369365504.0,9727094784.0,4237976.0,14357328.0
13-04 02:40:42,6.266,3.691,89.528,0.172,0.0,0.343,0.0,12288.0,0.0,2.0,4039897088.0,519225344.0,19379527680.0,9680424960.0,4299840.0,18632231.0
13-04 02:40:43,6.723,5.210,87.899,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4039094272.0,519225344.0,19390242816.0,9670512640.0,4634947.0,10267542.0
13-04 02:40:44,5.748,5.072,88.842,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,4039897088.0,519229440.0,19400355840.0,9659592704.0,4317133.0,18863725.0
13-04 02:40:45,6.701,5.683,87.362,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4041420800.0,519229440.0,19411083264.0,9647341568.0,4864178.0,17444755.0
13-04 02:40:46,6.888,5.477,87.469,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4039176192.0,519229440.0,19422248960.0,9638420480.0,4322706.0,12825282.0
13-04 02:40:47,7.245,5.476,86.942,0.0,0.0,0.337,0.0,57344.0,0.0,6.0,4061229056.0,519229440.0,19432349696.0,9606266880.0,4745336.0,18705705.0
13-04 02:40:48,6.007,5.668,87.986,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4065124352.0,519229440.0,19443658752.0,9591062528.0,4433405.0,11066113.0
13-04 02:40:49,6.672,4.899,88.091,0.0,0.0,0.338,0.0,20480.0,0.0,3.0,4067868672.0,519229440.0,19453841408.0,9578135552.0,4470374.0,18859094.0
13-04 02:40:50,6.381,5.038,88.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4068605952.0,519229440.0,19463557120.0,9567682560.0,4365902.0,17904486.0
13-04 02:40:51,6.667,5.232,87.848,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4069011456.0,519229440.0,19474972672.0,9555861504.0,4676336.0,11685951.0
13-04 02:40:52,5.527,4.507,89.541,0.0,0.0,0.425,0.0,0.0,0.0,0.0,4075642880.0,519229440.0,19484721152.0,9539481600.0,4313743.0,18864802.0
13-04 02:40:53,8.459,5.779,85.511,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,4101873664.0,519229440.0,19498008576.0,9499963392.0,5146342.0,18623523.0
13-04 02:40:54,6.767,5.597,87.135,0.167,0.0,0.334,0.0,45056.0,0.0,5.0,4103200768.0,519229440.0,19507298304.0,9489346560.0,4399288.0,12079982.0
13-04 02:40:55,6.824,5.392,87.363,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4104318976.0,519229440.0,19517947904.0,9477578752.0,4678348.0,18945853.0
13-04 02:40:56,2.585,1.835,95.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4105289728.0,519229440.0,19521835008.0,9472720896.0,1560070.0,8464822.0
13-04 02:40:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4104642560.0,519229440.0,19523371008.0,9471832064.0,25416.0,24132.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4104638464.0,519229440.0,19523375104.0,9471832064.0,12382.0,217854.0
13-04 02:40:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4104634368.0,519229440.0,19523379200.0,9471832064.0,8009.0,6970.0
13-04 02:41:00,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4104634368.0,519229440.0,19523379200.0,9471832064.0,6927.0,4910.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4104634368.0,519229440.0,19523379200.0,9471832064.0,8756.0,6770.0
13-04 02:41:02,0.0,0.167,96.157,3.676,0.0,0.0,0.0,155987968.0,0.0,164.0,4104634368.0,519229440.0,19523379200.0,9471832064.0,7994.0,6494.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,100864000.0,0.0,108.0,4104695808.0,519229440.0,19523383296.0,9471766528.0,6836.0,4825.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4104630272.0,519229440.0,19523383296.0,9471832064.0,8433.0,6577.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,4104630272.0,519229440.0,19523383296.0,9471832064.0,8844.0,7610.0
13-04 02:41:06,2.836,1.251,95.663,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4112777216.0,519229440.0,19523444736.0,9463623680.0,30978.0,30780.0
13-04 02:41:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4112502784.0,519229440.0,19523387392.0,9463955456.0,6966.0,4170.0
13-04 02:41:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4112191488.0,519229440.0,19523387392.0,9464266752.0,7719.0,5402.0
13-04 02:41:09,5.046,4.037,90.664,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4107763712.0,519229440.0,19529502720.0,9462579200.0,3395023.0,10131346.0
13-04 02:41:10,5.236,4.307,90.203,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4106031104.0,519229440.0,19539206144.0,9454608384.0,3868808.0,10354048.0
13-04 02:41:11,6.627,5.523,87.511,0.0,0.0,0.340,0.0,36864.0,0.0,3.0,4105093120.0,519229440.0,19551326208.0,9443426304.0,5046449.0,19416171.0
13-04 02:41:12,7.089,4.979,87.511,0.084,0.0,0.338,0.0,12288.0,0.0,2.0,4149714944.0,519229440.0,19561570304.0,9388560384.0,4590663.0,18197608.0
13-04 02:41:13,6.376,5.201,88.255,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4149051392.0,519229440.0,19572068352.0,9378725888.0,4321385.0,10772469.0
13-04 02:41:14,8.010,6.745,84.823,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4150931456.0,519229440.0,19586138112.0,9362776064.0,5664497.0,19561421.0
13-04 02:41:15,6.378,4.507,88.946,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4150456320.0,519229440.0,19596382208.0,9353007104.0,4473806.0,19230049.0
13-04 02:41:16,8.131,7.293,84.241,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,4151685120.0,519229440.0,19609411584.0,9338748928.0,5716275.0,19711414.0
13-04 02:41:17,6.166,4.476,88.936,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4155715584.0,519229440.0,19619991552.0,9324138496.0,4372687.0,11141848.0
13-04 02:41:18,8.376,5.299,85.897,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,4177731584.0,519229440.0,19632173056.0,9289940992.0,5193150.0,19511241.0
13-04 02:41:19,6.378,4.847,88.435,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4181176320.0,519229440.0,19642515456.0,9276153856.0,4552039.0,18811973.0
13-04 02:41:20,6.667,4.979,88.101,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4181405696.0,519229440.0,19653099520.0,9265340416.0,4523515.0,10781738.0
13-04 02:41:21,7.966,5.763,85.847,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,4181364736.0,519229440.0,19666677760.0,9251803136.0,5361437.0,19395304.0
13-04 02:41:22,6.873,6.287,86.588,0.0,0.0,0.251,0.0,40960.0,0.0,6.0,4182294528.0,519229440.0,19678081024.0,9239470080.0,4796074.0,19111209.0
13-04 02:41:23,6.003,5.317,88.250,0.0,0.0,0.429,0.0,0.0,0.0,0.0,4185141248.0,519229440.0,19688083456.0,9226620928.0,5014804.0,18901053.0
13-04 02:41:24,7.549,4.241,87.786,0.170,0.0,0.254,0.0,12288.0,0.0,2.0,4223102976.0,519229440.0,19698872320.0,9177870336.0,4537728.0,18913277.0
13-04 02:41:25,6.780,5.932,87.034,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4224020480.0,519229440.0,19711836160.0,9163988992.0,5167934.0,11202733.0
13-04 02:41:26,7.089,4.979,87.595,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,4224372736.0,519229440.0,19722694656.0,9152778240.0,4654335.0,18910232.0
13-04 02:41:27,6.941,5.056,87.661,0.0,0.0,0.343,0.0,0.0,0.0,0.0,4227563520.0,519229440.0,19735044096.0,9137238016.0,5017167.0,19124831.0
13-04 02:41:28,5.842,4.811,88.918,0.0,0.0,0.430,0.0,8192.0,0.0,1.0,4229730304.0,519229440.0,19745996800.0,9124118528.0,4827473.0,19207285.0
13-04 02:41:29,6.599,5.245,87.902,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4229459968.0,519229440.0,19756838912.0,9113546752.0,4863639.0,10810373.0
13-04 02:41:30,6.498,5.654,87.511,0.084,0.0,0.253,0.0,28672.0,0.0,3.0,4270874624.0,519229440.0,19766849536.0,9062121472.0,4565301.0,18498087.0
13-04 02:41:31,6.920,5.316,87.511,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,4270698496.0,519229440.0,19778289664.0,9050857472.0,4822261.0,19316148.0
13-04 02:41:32,6.923,5.299,87.521,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4271292416.0,519229440.0,19790360576.0,9038192640.0,5074385.0,19006006.0
13-04 02:41:33,6.593,5.495,87.743,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4270956544.0,519229440.0,19801993216.0,9026895872.0,4847296.0,11193634.0
13-04 02:41:34,8.710,5.695,85.176,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4271947776.0,519229440.0,19813269504.0,9014628352.0,5249181.0,19488689.0
13-04 02:41:35,7.071,5.219,87.458,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4272128000.0,519229440.0,19825078272.0,9002639360.0,4703668.0,19300470.0
13-04 02:41:36,7.797,6.356,85.424,0.169,0.0,0.254,0.0,28672.0,0.0,4.0,4330676224.0,519229440.0,19836780544.0,8932388864.0,5225735.0,19223524.0
13-04 02:41:37,5.340,4.565,89.750,0.0,0.0,0.345,0.0,15564800.0,0.0,29.0,4331593728.0,519229440.0,19848019968.0,8920231936.0,4616610.0,11047196.0
13-04 02:41:38,6.797,5.013,87.766,0.0,0.0,0.425,0.0,122880000.0,0.0,133.0,4331139072.0,519229440.0,19859570688.0,8909135872.0,4946097.0,18907394.0
13-04 02:41:39,7.654,6.156,85.940,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4331388928.0,519229440.0,19869716480.0,8898740224.0,4773514.0,18167187.0
13-04 02:41:40,7.264,5.152,87.331,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4333191168.0,519229440.0,19882106880.0,8884547584.0,4818640.0,18470529.0
13-04 02:41:41,7.395,5.966,86.303,0.0,0.0,0.336,0.0,49152.0,0.0,3.0,4333817856.0,519229440.0,19893534720.0,8872493056.0,4980864.0,12592141.0
13-04 02:41:42,7.815,5.630,85.966,0.168,0.0,0.420,0.0,7168000.0,0.0,9.0,4346359808.0,519229440.0,19905699840.0,8847785984.0,5153905.0,16279448.0
13-04 02:41:43,7.458,5.169,84.068,2.881,0.0,0.424,0.0,242028544.0,0.0,261.0,4361043968.0,519229440.0,19915497472.0,8823304192.0,4876644.0,16005630.0
13-04 02:41:44,6.164,5.223,88.442,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4362227712.0,519229440.0,19928133632.0,8809484288.0,4821340.0,19162309.0
13-04 02:41:45,6.689,4.911,87.807,0.0,0.0,0.593,0.0,0.0,0.0,0.0,4360167424.0,519229440.0,19938861056.0,8800817152.0,4796585.0,17623887.0
13-04 02:41:46,6.388,5.537,87.564,0.0,0.0,0.511,0.0,40960.0,0.0,3.0,4361609216.0,519229440.0,19950837760.0,8787398656.0,4998934.0,19277055.0
13-04 02:41:47,6.847,4.818,87.912,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4362727424.0,519229440.0,19961184256.0,8775933952.0,4633924.0,19030988.0
13-04 02:41:48,7.367,5.588,86.706,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4365385728.0,519229440.0,19972837376.0,8761622528.0,5197922.0,18262338.0
13-04 02:41:49,8.390,5.169,86.017,0.0,0.0,0.424,0.0,0.0,0.0,0.0,4401639424.0,519229440.0,19984605184.0,8713601024.0,4922558.0,12379710.0
13-04 02:41:50,7.861,5.495,86.306,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4402016256.0,519229440.0,19996827648.0,8701001728.0,5225026.0,19798430.0
13-04 02:41:51,6.847,5.833,87.067,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,4402339840.0,519229440.0,20008095744.0,8689410048.0,4965435.0,18823210.0
13-04 02:41:52,6.245,5.232,88.354,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4403572736.0,519229440.0,20018847744.0,8677425152.0,4473346.0,18761166.0
13-04 02:41:53,7.107,5.838,86.717,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4403388416.0,519229440.0,20031643648.0,8664813568.0,5124100.0,11288599.0
13-04 02:41:54,6.926,5.152,87.331,0.169,0.0,0.422,0.0,12288.0,0.0,2.0,4404518912.0,519229440.0,20041097216.0,8654229504.0,4783886.0,19166221.0
13-04 02:41:55,8.285,6.109,85.523,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4441415680.0,519229440.0,20053458944.0,8604971008.0,4762146.0,19229100.0
13-04 02:41:56,7.010,5.997,86.571,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,4443226112.0,519229440.0,20064075776.0,8592543744.0,5006299.0,19128495.0
13-04 02:41:57,6.723,5.630,87.479,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4443504640.0,519229440.0,20075429888.0,8580911104.0,4649659.0,10987961.0
13-04 02:41:58,7.119,6.102,86.525,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4442120192.0,519229440.0,20088725504.0,8568999936.0,5188959.0,19222764.0
13-04 02:41:59,7.101,5.931,86.633,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4444577792.0,519229440.0,20098547712.0,8556720128.0,4735852.0,19058596.0
13-04 02:42:00,7.983,5.714,86.050,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,4447330304.0,519229440.0,20110581760.0,8541933568.0,5117331.0,16609914.0
13-04 02:42:01,6.859,5.673,87.214,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,4454428672.0,519229440.0,20122345472.0,8523071488.0,4861790.0,13817614.0
13-04 02:42:02,8.389,4.866,86.409,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4490342400.0,519229440.0,20132978688.0,8476524544.0,4725577.0,18895899.0
13-04 02:42:03,8.439,5.823,85.401,0.0,0.0,0.338,0.0,12288.0,0.0,1.0,4490489856.0,519229440.0,20146855936.0,8462499840.0,5297917.0,19597913.0
13-04 02:42:04,6.079,4.709,88.870,0.0,0.0,0.342,0.0,0.0,0.0,0.0,4490203136.0,519229440.0,20158345216.0,8451297280.0,4614531.0,18824554.0
13-04 02:42:05,7.479,5.798,86.555,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4490993664.0,519229440.0,20168888320.0,8439963648.0,5000731.0,11269218.0
13-04 02:42:06,6.864,4.746,88.051,0.169,0.0,0.169,0.0,45056.0,0.0,5.0,4491853824.0,519229440.0,20180439040.0,8427552768.0,4640064.0,18606742.0
13-04 02:42:07,7.034,5.085,87.712,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4492754944.0,519229440.0,20190318592.0,8416772096.0,4810861.0,18952898.0
13-04 02:42:08,8.298,6.012,85.521,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,4538929152.0,519229440.0,20203401216.0,8357515264.0,5294066.0,19592492.0
13-04 02:42:09,6.661,4.806,88.364,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4541865984.0,519229440.0,20213145600.0,8344834048.0,4415231.0,10572070.0
13-04 02:42:10,7.489,5.532,86.638,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4541186048.0,519229440.0,20226404352.0,8332255232.0,5297496.0,19522942.0
13-04 02:42:11,6.160,4.641,88.861,0.0,0.0,0.338,0.0,32768.0,0.0,3.0,4542341120.0,519229440.0,20236541952.0,8320962560.0,4267500.0,15442884.0
13-04 02:42:12,7.119,5.0,87.542,0.0,0.0,0.339,0.0,12288.0,0.0,2.0,4543582208.0,519229440.0,20247281664.0,8308981760.0,4951693.0,13923879.0
13-04 02:42:13,6.234,5.551,84.031,4.014,0.0,0.171,0.0,147042304.0,0.0,173.0,4543942656.0,519229440.0,20257665024.0,8298237952.0,4947537.0,19219780.0
13-04 02:42:14,6.803,5.442,85.714,1.701,0.0,0.340,0.0,204820480.0,0.0,218.0,4545638400.0,519229440.0,20270026752.0,8284180480.0,5001417.0,18344701.0
13-04 02:42:15,8.487,5.546,85.630,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4580012032.0,519229440.0,20281843712.0,8237989888.0,4977866.0,12465642.0
13-04 02:42:16,6.525,5.254,87.712,0.0,0.0,0.508,0.0,40960.0,0.0,3.0,4581244928.0,519229440.0,20293779456.0,8224821248.0,4886120.0,18226010.0
13-04 02:42:17,6.091,5.922,87.817,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4583223296.0,519229440.0,20304007168.0,8212615168.0,4719465.0,19252138.0
13-04 02:42:18,6.171,4.818,88.335,0.423,0.0,0.254,0.0,12288.0,0.0,2.0,4582432768.0,519229440.0,20315131904.0,8202280960.0,4325659.0,18917879.0
13-04 02:42:19,5.245,3.638,90.948,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4583092224.0,519229440.0,20323368960.0,8193384448.0,3660227.0,10137750.0
13-04 02:42:20,4.907,3.892,91.032,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4585545728.0,519229440.0,20332011520.0,8182288384.0,3536995.0,16638590.0
13-04 02:42:21,5.882,4.689,89.173,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,4582793216.0,519233536.0,20343136256.0,8173912064.0,4511303.0,12631261.0
13-04 02:42:22,11.340,6.615,81.615,0.0,0.0,0.430,0.0,0.0,0.0,0.0,4646539264.0,519233536.0,20357099520.0,8096202752.0,6699943.0,26553414.0
13-04 02:42:23,7.370,6.784,85.511,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4643450880.0,519233536.0,20370202624.0,8086188032.0,5374621.0,13212118.0
13-04 02:42:24,8.460,7.191,84.010,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4643692544.0,519233536.0,20384657408.0,8071491584.0,5916171.0,28226609.0
13-04 02:42:25,6.501,4.619,88.708,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4644098048.0,519233536.0,20396474368.0,8059269120.0,4971115.0,10954386.0
13-04 02:42:26,7.137,4.041,88.650,0.0,0.0,0.172,0.0,16384.0,0.0,2.0,4645277696.0,519237632.0,20406956032.0,8047603712.0,5016524.0,19062224.0
13-04 02:42:27,7.293,5.448,87.008,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4646088704.0,519237632.0,20418220032.0,8035528704.0,4612929.0,18987525.0
13-04 02:42:28,7.731,5.798,86.303,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4692074496.0,519237632.0,20428902400.0,7978860544.0,4860862.0,19055520.0
13-04 02:42:29,7.113,5.250,87.130,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,4690784256.0,519237632.0,20441948160.0,7967105024.0,4946168.0,10964614.0
13-04 02:42:30,7.679,5.654,86.160,0.0,0.0,0.506,0.0,0.0,0.0,0.0,4692205568.0,519237632.0,20452843520.0,7954788352.0,5123029.0,19332240.0
13-04 02:42:31,6.266,4.996,88.315,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,4692369408.0,519237632.0,20464316416.0,7943151616.0,4501157.0,18743970.0
13-04 02:42:32,7.233,5.551,86.712,0.0,0.0,0.505,0.0,0.0,0.0,0.0,4692807680.0,519237632.0,20475576320.0,7931453440.0,4932070.0,18962816.0
13-04 02:42:33,6.943,5.334,87.638,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4694044672.0,519237632.0,20486316032.0,7919476736.0,4808910.0,10857013.0
13-04 02:42:34,7.257,5.570,86.920,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4693307392.0,519237632.0,20498485248.0,7908044800.0,4987441.0,18961438.0
13-04 02:42:35,7.673,6.339,85.405,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,4735725568.0,519237632.0,20510179328.0,7853932544.0,4724537.0,19149638.0
13-04 02:42:36,7.173,5.992,86.329,0.0,0.0,0.506,0.0,16384.0,0.0,2.0,4738502656.0,519241728.0,20520660992.0,7840669696.0,5080131.0,19490664.0
13-04 02:42:37,6.266,4.893,88.584,0.0,0.0,0.258,0.0,0.0,0.0,0.0,4736942080.0,519241728.0,20533227520.0,7829663744.0,4857694.0,11302651.0
13-04 02:42:38,8.313,5.985,85.536,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,4737077248.0,519241728.0,20544831488.0,7817924608.0,4950746.0,19047046.0
13-04 02:42:39,7.113,5.523,87.197,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,4739862528.0,519241728.0,20555034624.0,7804936192.0,4583905.0,18583253.0
13-04 02:42:40,7.100,4.534,88.109,0.0,0.0,0.257,0.0,0.0,0.0,0.0,4741259264.0,519241728.0,20566462464.0,7792111616.0,4922206.0,19256437.0
13-04 02:42:41,6.723,5.447,87.660,0.170,0.0,0.0,0.0,61440.0,0.0,6.0,4742950912.0,519241728.0,20579004416.0,7777878016.0,5070365.0,11138842.0
13-04 02:42:42,6.908,5.644,87.279,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4766859264.0,519241728.0,20589817856.0,7743156224.0,4738426.0,19024385.0
13-04 02:42:43,6.496,4.786,88.205,0.0,0.0,0.513,0.0,0.0,0.0,0.0,4772311040.0,519241728.0,20600057856.0,7727464448.0,4759489.0,17492548.0
13-04 02:42:44,5.787,5.106,84.085,4.766,0.0,0.255,0.0,199913472.0,0.0,203.0,4773236736.0,519241728.0,20610748416.0,7715848192.0,4544095.0,15116866.0
13-04 02:42:45,6.650,4.604,88.491,0.0,0.0,0.256,0.0,148721664.0,0.0,150.0,4773449728.0,519241728.0,20620869632.0,7705513984.0,4916834.0,15674063.0
13-04 02:42:46,6.718,5.102,87.925,0.0,0.0,0.255,0.0,45056.0,0.0,3.0,4772392960.0,519241728.0,20632936448.0,7694503936.0,4741031.0,17780391.0
13-04 02:42:47,7.937,6.433,85.464,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,4773765120.0,519241728.0,20645179392.0,7680888832.0,5102463.0,12686731.0
13-04 02:42:48,7.119,5.508,87.203,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,4774531072.0,519241728.0,20656087040.0,7669215232.0,5086910.0,16549060.0
13-04 02:42:49,5.617,4.511,89.617,0.0,0.0,0.255,0.0,45056.0,0.0,6.0,4774649856.0,519241728.0,20666847232.0,7658336256.0,4231364.0,21388149.0
13-04 02:42:50,8.446,5.659,85.726,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4814622720.0,519241728.0,20678451200.0,7606759424.0,5222746.0,19192790.0
13-04 02:42:51,6.514,5.753,87.394,0.085,0.0,0.254,0.0,16384.0,0.0,2.0,4817108992.0,519241728.0,20689772544.0,7592951808.0,4840228.0,18896841.0
13-04 02:42:52,6.176,4.822,88.748,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4823322624.0,519241728.0,20699385856.0,7577124864.0,4436361.0,11936216.0
13-04 02:42:53,7.046,4.839,87.776,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,4820058112.0,519241728.0,20712189952.0,7567585280.0,4865554.0,17386684.0
13-04 02:42:54,8.129,5.504,85.944,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4822310912.0,519241728.0,20723937280.0,7553585152.0,5076908.0,19352754.0
13-04 02:42:55,6.768,5.161,87.648,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4824080384.0,519241728.0,20734402560.0,7541350400.0,4705917.0,18769171.0
13-04 02:42:56,6.729,5.281,87.649,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,4827107328.0,519241728.0,20746027008.0,7526699008.0,4977494.0,19092183.0
13-04 02:42:57,6.873,6.035,86.924,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4869652480.0,519241728.0,20757467136.0,7472713728.0,4549327.0,10437676.0
13-04 02:42:58,7.601,5.236,86.655,0.0,0.0,0.507,0.0,0.0,0.0,0.0,4871614464.0,519241728.0,20767834112.0,7460384768.0,4960869.0,19302434.0
13-04 02:42:59,6.405,5.892,87.532,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,4871782400.0,519241728.0,20781318144.0,7446732800.0,5188825.0,19256942.0
13-04 02:43:00,7.059,4.874,87.731,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4872679424.0,519241728.0,20792352768.0,7434801152.0,4515640.0,18862751.0
13-04 02:43:01,7.089,4.810,87.679,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,4873588736.0,519241728.0,20802973696.0,7423270912.0,4746508.0,11007146.0
13-04 02:43:02,7.268,6.182,86.299,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4878184448.0,519241728.0,20813160448.0,7408488448.0,4895605.0,19342498.0
13-04 02:43:03,7.065,6.392,86.291,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4879724544.0,519241728.0,20826292224.0,7393816576.0,5114729.0,19281721.0
13-04 02:43:04,7.313,5.612,86.820,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4925534208.0,519241728.0,20837347328.0,7336951808.0,5058685.0,18955935.0
13-04 02:43:05,7.582,5.139,87.026,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,4926754816.0,519241728.0,20849442816.0,7323635712.0,4806961.0,10799728.0
13-04 02:43:06,6.452,4.669,88.625,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,4926525440.0,519245824.0,20859437056.0,7313866752.0,4494961.0,18612165.0
13-04 02:43:07,7.420,5.565,86.847,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4928856064.0,519245824.0,20869951488.0,7301021696.0,4844238.0,19364081.0
13-04 02:43:08,6.661,4.868,88.301,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4927840256.0,519245824.0,20883460096.0,7288528896.0,4725767.0,11170110.0
13-04 02:43:09,3.523,2.601,93.708,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4929630208.0,519245824.0,20889096192.0,7281102848.0,2507975.0,17056898.0
13-04 02:43:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,4929196032.0,519245824.0,20889686016.0,7280947200.0,24917.0,22058.0
13-04 02:43:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,4929196032.0,519245824.0,20889686016.0,7280947200.0,12958.0,218535.0
13-04 02:43:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4929191936.0,519245824.0,20889690112.0,7280947200.0,8767.0,7701.0
13-04 02:43:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4929187840.0,519245824.0,20889694208.0,7280947200.0,9059.0,7767.0
13-04 02:43:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4929187840.0,519245824.0,20889694208.0,7280947200.0,7336.0,5487.0
13-04 02:43:15,0.084,0.334,96.074,3.509,0.0,0.0,0.0,266530816.0,0.0,269.0,4928696320.0,519245824.0,20889694208.0,7281438720.0,6282.0,3929.0
13-04 02:43:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,11669504.0,0.0,12.0,4928503808.0,519245824.0,20889694208.0,7281631232.0,7179.0,5360.0
13-04 02:43:17,0.0,0.083,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,5.0,4928503808.0,519245824.0,20889694208.0,7281631232.0,7036.0,5074.0
13-04 02:43:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928503808.0,519245824.0,20889694208.0,7281631232.0,7650.0,6196.0
13-04 02:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,7690.0,6112.0
13-04 02:43:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,8958.0,8470.0
13-04 02:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,6000.0,3935.0
13-04 02:43:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,7680.0,6015.0
13-04 02:43:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,6936.0,4983.0
13-04 02:43:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,7781.0,6262.0
13-04 02:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,4928507904.0,519245824.0,20889698304.0,7281623040.0,6962.0,5000.0
13-04 02:43:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928507904.0,519245824.0,20889698304.0,7281623040.0,9907.0,8546.0
13-04 02:43:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4929056768.0,519245824.0,20889698304.0,7281074176.0,24051.0,21741.0
13-04 02:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4928897024.0,519245824.0,20889698304.0,7281233920.0,7595.0,6150.0
13-04 02:43:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4928897024.0,519245824.0,20889698304.0,7281233920.0,8169.0,7154.0
13-04 02:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928897024.0,519245824.0,20889698304.0,7281233920.0,7468.0,5298.0
13-04 02:43:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928897024.0,519245824.0,20889698304.0,7281233920.0,9341.0,6834.0
13-04 02:43:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928892928.0,519245824.0,20889702400.0,7281233920.0,8705.0,7614.0
13-04 02:43:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928892928.0,519245824.0,20889702400.0,7281233920.0,6642.0,4051.0
13-04 02:43:34,4.311,3.635,91.885,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,4930863104.0,519245824.0,20896399360.0,7272566784.0,3124361.0,9924688.0
13-04 02:43:35,5.818,4.469,89.376,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,4931239936.0,519245824.0,20905230336.0,7263358976.0,4173018.0,10404085.0
13-04 02:43:36,5.912,4.392,89.443,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4932227072.0,519245824.0,20915343360.0,7252258816.0,4180352.0,18674596.0
13-04 02:43:37,8.769,5.987,84.992,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4978802688.0,519245824.0,20927299584.0,7193726976.0,5280172.0,12826352.0
13-04 02:43:38,8.291,6.496,85.043,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4977455104.0,519245824.0,20942426112.0,7179948032.0,6071694.0,23853196.0
13-04 02:43:39,6.417,5.667,87.500,0.0,0.0,0.417,0.0,16384.0,0.0,2.0,4975865856.0,519245824.0,20951904256.0,7172059136.0,4469870.0,13827024.0
13-04 02:43:40,7.997,5.976,85.690,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4974915584.0,519245824.0,20964843520.0,7160070144.0,5299048.0,19697719.0
13-04 02:43:41,7.731,6.387,85.630,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,4976795648.0,519245824.0,20976877568.0,7146156032.0,5310719.0,19426705.0
13-04 02:43:42,7.919,5.981,85.762,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4978614272.0,519245824.0,20988338176.0,7132876800.0,5280967.0,19617713.0
13-04 02:43:43,7.634,6.628,85.487,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4978868224.0,519245824.0,21000798208.0,7120162816.0,5282806.0,19598713.0
13-04 02:43:44,9.122,5.743,84.797,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5030338560.0,519249920.0,21013946368.0,7055540224.0,5279016.0,17548067.0
13-04 02:43:45,8.586,6.061,85.101,0.0,0.0,0.253,0.0,20480.0,0.0,1.0,5033115648.0,519249920.0,21026668544.0,7040040960.0,5202322.0,14949148.0
13-04 02:43:46,7.185,5.748,86.813,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5029552128.0,519249920.0,21037264896.0,7033008128.0,5072349.0,16910595.0
13-04 02:43:47,8.571,5.462,85.546,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5030535168.0,519249920.0,21049970688.0,7019319296.0,5141008.0,19178786.0
13-04 02:43:48,8.878,6.030,84.925,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,5033684992.0,519249920.0,21062225920.0,7003914240.0,5427224.0,19540145.0
13-04 02:43:49,8.138,7.047,84.480,0.0,0.0,0.336,0.0,32768.0,0.0,3.0,5034024960.0,519249920.0,21075636224.0,6990163968.0,5574200.0,19896528.0
13-04 02:43:50,7.401,6.644,85.450,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5034217472.0,519249920.0,21088837632.0,6976770048.0,5335829.0,19346054.0
13-04 02:43:51,8.298,6.203,85.080,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5087318016.0,519249920.0,21100306432.0,6912200704.0,5186378.0,19465312.0
13-04 02:43:52,7.392,4.758,87.596,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5087715328.0,519249920.0,21112451072.0,6899658752.0,4797733.0,17074678.0
13-04 02:43:53,7.576,6.481,85.522,0.168,0.0,0.253,0.0,28672.0,0.0,3.0,5090504704.0,519249920.0,21125042176.0,6884278272.0,5521112.0,11734160.0
13-04 02:43:54,6.644,5.877,87.223,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5088292864.0,519249920.0,21137485824.0,6874046464.0,4911241.0,20522453.0
13-04 02:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5089361920.0,519249920.0,21138092032.0,6872371200.0,7745.0,6387.0
13-04 02:43:56,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5089361920.0,519249920.0,21138092032.0,6872371200.0,123755.0,7601179.0
13-04 02:43:57,4.880,4.110,90.753,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5090693120.0,519249920.0,21146714112.0,6862417920.0,3975626.0,7701875.0
13-04 02:43:58,7.264,5.659,86.824,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5090254848.0,519249920.0,21158924288.0,6850646016.0,5104435.0,22157880.0
13-04 02:43:59,6.566,5.219,87.879,0.084,0.0,0.253,0.0,28672.0,0.0,4.0,5089562624.0,519249920.0,21168685056.0,6841577472.0,4493101.0,10910801.0
13-04 02:44:00,12.595,9.383,77.515,0.0,0.0,0.507,0.0,12288.0,0.0,3.0,5118570496.0,519249920.0,21188313088.0,6792941568.0,8344822.0,29797473.0
13-04 02:44:01,15.240,10.616,73.716,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5159010304.0,519249920.0,21212704768.0,6728110080.0,9613633.0,30916453.0
13-04 02:44:02,10.009,7.357,82.036,0.0,0.0,0.599,0.0,0.0,0.0,0.0,5160689664.0,519249920.0,21228638208.0,6710497280.0,6854819.0,28820067.0
13-04 02:44:03,9.520,7.582,82.561,0.0,0.0,0.337,0.0,12288.0,0.0,3.0,5164851200.0,519249920.0,21244006400.0,6690967552.0,6416766.0,22923504.0
13-04 02:44:04,8.269,6.820,84.484,0.0,0.0,0.426,0.0,16384.0,0.0,2.0,5161627648.0,519249920.0,21258936320.0,6679261184.0,6110466.0,24448476.0
13-04 02:44:05,8.791,6.678,80.811,3.466,0.0,0.254,0.0,116273152.0,0.0,124.0,5163921408.0,519249920.0,21272883200.0,6663020544.0,5907298.0,20040435.0
13-04 02:44:06,8.692,7.257,80.169,3.291,0.0,0.591,0.0,271581184.0,0.0,281.0,5212016640.0,519249920.0,21286866944.0,6600941568.0,5765521.0,19581035.0
13-04 02:44:07,8.065,5.942,85.654,0.0,0.0,0.340,0.0,3551232.0,0.0,5.0,5214253056.0,519249920.0,21299916800.0,6585655296.0,5584033.0,19849427.0
13-04 02:44:08,7.186,5.304,87.254,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5215383552.0,519249920.0,21311688704.0,6572752896.0,5334727.0,18668904.0
13-04 02:44:09,7.594,5.119,86.945,0.0,0.0,0.341,0.0,45056.0,0.0,3.0,5216514048.0,519249920.0,21324271616.0,6559039488.0,5110847.0,15790269.0
13-04 02:44:10,7.530,5.499,86.633,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5215277056.0,519249920.0,21335994368.0,6548553728.0,5210897.0,15373754.0
13-04 02:44:11,7.233,6.056,86.291,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5214412800.0,519249920.0,21348364288.0,6537048064.0,4921763.0,18825521.0
13-04 02:44:12,7.245,6.066,86.268,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5215653888.0,519249920.0,21359984640.0,6524186624.0,5025011.0,19057597.0
13-04 02:44:13,7.600,5.978,86.251,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5216571392.0,519249920.0,21372481536.0,6510772224.0,5434789.0,19690784.0
13-04 02:44:14,9.007,6.061,84.512,0.084,0.0,0.337,0.0,16384.0,0.0,2.0,5267496960.0,519258112.0,21385183232.0,6447136768.0,5076968.0,19087524.0
13-04 02:44:15,7.823,4.507,87.415,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5266804736.0,519258112.0,21397282816.0,6435729408.0,5085025.0,18431894.0
13-04 02:44:16,7.414,4.971,87.195,0.0,0.0,0.421,0.0,16384.0,0.0,1.0,5269798912.0,519258112.0,21407936512.0,6422081536.0,4726003.0,18630690.0
13-04 02:44:17,7.521,5.128,86.923,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,5270618112.0,519258112.0,21421060096.0,6408138752.0,5335032.0,16338242.0
13-04 02:44:18,7.385,6.282,86.078,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5271719936.0,519258112.0,21432819712.0,6395277312.0,5449360.0,18619870.0
13-04 02:44:19,6.920,5.570,87.257,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,5269749760.0,519258112.0,21444685824.0,6385381376.0,4722102.0,14374436.0
13-04 02:44:20,7.498,5.897,86.352,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5269880832.0,519258112.0,21456965632.0,6372970496.0,5154271.0,19258268.0
13-04 02:44:21,6.463,4.677,88.690,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5276315648.0,519258112.0,21466963968.0,6356537344.0,4694078.0,18852326.0
13-04 02:44:22,10.101,7.071,82.660,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5323337728.0,519258112.0,21481975808.0,6294503424.0,6109354.0,20194681.0
13-04 02:44:23,7.608,6.171,85.799,0.169,0.0,0.254,0.0,20480.0,0.0,3.0,5324345344.0,519258112.0,21493940224.0,6281531392.0,5198575.0,19578526.0
13-04 02:44:24,7.828,5.387,86.616,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5325946880.0,519258112.0,21504499712.0,6269370368.0,5016893.0,18976833.0
13-04 02:44:25,8.186,6.582,84.726,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5328637952.0,519258112.0,21518454784.0,6252724224.0,5673423.0,15270151.0
13-04 02:44:26,7.861,5.748,85.883,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5330636800.0,519258112.0,21531086848.0,6238093312.0,5403762.0,20042293.0
13-04 02:44:27,6.981,5.299,87.384,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5329461248.0,519258112.0,21542522880.0,6227832832.0,4647171.0,14743255.0
13-04 02:44:28,5.897,4.128,89.469,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5329489920.0,519258112.0,21551685632.0,6218641408.0,4105619.0,15953118.0
13-04 02:44:29,0.083,0.167,99.584,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,5329321984.0,519262208.0,21553184768.0,6217306112.0,15843.0,1133342.0
13-04 02:44:30,0.502,0.251,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5329342464.0,519262208.0,21553192960.0,6217277440.0,226283.0,4122502.0
13-04 02:44:31,6.081,5.574,88.260,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5329268736.0,519262208.0,21563060224.0,6207483904.0,4634489.0,10840740.0
13-04 02:44:32,10.239,6.911,82.509,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5380050944.0,519262208.0,21578731520.0,6141030400.0,6636682.0,24395802.0
13-04 02:44:33,11.795,7.863,79.915,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5379764224.0,519262208.0,21597548544.0,6122500096.0,7842982.0,32178490.0
13-04 02:44:34,11.679,9.719,78.261,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5380464640.0,519262208.0,21617152000.0,6102196224.0,8267756.0,28503575.0
13-04 02:44:35,10.401,7.928,81.245,0.171,0.0,0.256,0.0,12288.0,0.0,2.0,5380464640.0,519262208.0,21634703360.0,6084644864.0,7223267.0,20541112.0
13-04 02:44:36,8.496,6.287,81.648,3.059,0.0,0.510,0.0,133849088.0,0.0,139.0,5383675904.0,519262208.0,21648891904.0,6067245056.0,5869193.0,23981158.0
13-04 02:44:37,8.010,6.830,82.378,2.614,0.0,0.169,0.0,237137920.0,0.0,230.0,5448388608.0,519262208.0,21661511680.0,5989912576.0,5390128.0,22760899.0
13-04 02:44:38,7.385,5.263,86.672,0.0,0.0,0.679,0.0,12288.0,0.0,3.0,5449162752.0,519262208.0,21673467904.0,5977182208.0,5202328.0,11668947.0
13-04 02:44:39,8.390,6.271,85.085,0.0,0.0,0.254,0.0,45056.0,0.0,3.0,5449904128.0,519262208.0,21686218752.0,5963689984.0,5715487.0,19742054.0
13-04 02:44:40,7.155,5.281,87.308,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5450084352.0,519262208.0,21697888256.0,5951840256.0,5073854.0,19284578.0
13-04 02:44:41,8.961,7.705,82.831,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,5450526720.0,519262208.0,21713690624.0,5935595520.0,6162680.0,20127400.0
13-04 02:44:42,6.514,5.499,87.394,0.0,0.0,0.592,0.0,0.0,0.0,0.0,5450702848.0,519262208.0,21725638656.0,5923471360.0,4768965.0,18686376.0
13-04 02:44:43,7.504,5.396,86.847,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5451272192.0,519262208.0,21736161280.0,5912379392.0,5005764.0,19308801.0
13-04 02:44:44,7.922,5.963,85.945,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5453373440.0,519270400.0,21748822016.0,5897609216.0,5585504.0,19774043.0
13-04 02:44:45,8.773,4.855,85.945,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5496803328.0,519270400.0,21761056768.0,5841944576.0,5198589.0,18766627.0
13-04 02:44:46,7.764,6.245,85.823,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5498945536.0,519270400.0,21773074432.0,5827784704.0,4980341.0,19444041.0
13-04 02:44:47,8.030,5.410,86.221,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5502300160.0,519270400.0,21784682496.0,5812822016.0,5268219.0,11531247.0
13-04 02:44:48,6.859,5.927,86.876,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5501313024.0,519270400.0,21797036032.0,5801455616.0,5128336.0,18657788.0
13-04 02:44:49,7.064,5.362,87.404,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5502017536.0,519270400.0,21809635328.0,5788151808.0,5015578.0,19224759.0
13-04 02:44:50,7.498,6.150,86.015,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5501497344.0,519270400.0,21821513728.0,5776793600.0,5140763.0,19164256.0
13-04 02:44:51,8.058,6.107,85.666,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5501652992.0,519270400.0,21834604544.0,5763547136.0,5647954.0,19792019.0
13-04 02:44:52,7.477,5.777,86.661,0.0,0.0,0.085,0.0,16384.0,0.0,1.0,5503004672.0,519270400.0,21847568384.0,5749231616.0,5139217.0,18822679.0
13-04 02:44:53,7.251,5.734,86.341,0.169,0.0,0.506,0.0,12288.0,0.0,2.0,5520220160.0,519270400.0,21859082240.0,5720502272.0,5047416.0,19358546.0
13-04 02:44:54,8.051,5.508,85.932,0.0,0.0,0.508,0.0,32768.0,0.0,3.0,5555929088.0,519270400.0,21871071232.0,5672804352.0,5087008.0,13281900.0
13-04 02:44:55,6.729,5.281,87.649,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5554069504.0,519270400.0,21884203008.0,5661532160.0,5021764.0,17499891.0
13-04 02:44:56,8.170,6.043,85.277,0.0,0.0,0.511,0.0,0.0,0.0,0.0,5556330496.0,519270400.0,21896794112.0,5646680064.0,5675681.0,19898565.0
13-04 02:44:57,7.392,5.438,86.831,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5555601408.0,519270400.0,21909069824.0,5635133440.0,5198063.0,16386398.0
13-04 02:44:58,7.498,5.560,86.605,0.0,0.0,0.337,0.0,8192.0,0.0,1.0,5557923840.0,519270400.0,21921067008.0,5620813824.0,5100108.0,16792163.0
13-04 02:44:59,1.169,0.751,97.913,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5557911552.0,519270400.0,21923753984.0,5618139136.0,662062.0,5533978.0
13-04 02:45:00,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5557911552.0,519270400.0,21923753984.0,5618139136.0,73248.0,7241995.0
13-04 02:45:01,3.196,3.112,93.608,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5557653504.0,519270400.0,21928230912.0,5613920256.0,2591081.0,1499866.0
13-04 02:45:02,11.045,7.962,80.394,0.0,0.0,0.599,0.0,0.0,0.0,0.0,5562257408.0,519270400.0,21946503168.0,5591044096.0,7652685.0,24686125.0
13-04 02:45:03,11.111,8.376,79.915,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5584846848.0,519270400.0,21965578240.0,5549379584.0,7465509.0,32324188.0
13-04 02:45:04,13.062,9.839,76.506,0.0,0.0,0.594,0.0,0.0,0.0,0.0,5583843328.0,519270400.0,21986385920.0,5529575424.0,8846045.0,29964983.0
13-04 02:45:05,10.535,7.986,80.969,0.0,0.0,0.510,0.0,57344.0,0.0,4.0,5585723392.0,519270400.0,22002786304.0,5511294976.0,7055682.0,28815209.0
13-04 02:45:06,7.942,6.405,85.312,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5586460672.0,519270400.0,22015946752.0,5497397248.0,5975512.0,19494188.0
13-04 02:45:07,7.959,6.097,81.118,4.318,0.0,0.508,0.0,163418112.0,0.0,163.0,5587992576.0,519270400.0,22028423168.0,5483388928.0,5413701.0,18939690.0
13-04 02:45:08,8.667,6.333,83.083,1.583,0.0,0.333,0.0,218423296.0,0.0,216.0,5586587648.0,519270400.0,22042402816.0,5470814208.0,5423783.0,19575461.0
13-04 02:45:09,7.389,6.885,85.223,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5587386368.0,519270400.0,22054891520.0,5457526784.0,5541326.0,19415053.0
13-04 02:45:10,7.474,5.069,86.942,0.0,0.0,0.515,0.0,40960.0,0.0,3.0,5595414528.0,519274496.0,22066028544.0,5438357504.0,5068984.0,17954324.0
13-04 02:45:11,8.945,5.738,85.063,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5593837568.0,519274496.0,22079954944.0,5426008064.0,5556502.0,20897731.0
13-04 02:45:12,7.305,5.626,86.818,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5597134848.0,519274496.0,22091223040.0,5411442688.0,4892937.0,11199250.0
13-04 02:45:13,6.605,6.435,86.537,0.0,0.0,0.423,0.0,81920.0,0.0,14.0,5594439680.0,519274496.0,22103592960.0,5401767936.0,5199156.0,18807957.0
13-04 02:45:14,8.010,5.649,86.003,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5595856896.0,519274496.0,22114701312.0,5389242368.0,5235836.0,19799603.0
13-04 02:45:15,9.330,6.531,83.800,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5593227264.0,519274496.0,22129549312.0,5377024000.0,5768362.0,19853368.0
13-04 02:45:16,7.496,5.111,87.138,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5595348992.0,519274496.0,22140530688.0,5363920896.0,5141078.0,19129099.0
13-04 02:45:17,6.963,5.285,87.332,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5596786688.0,519274496.0,22152957952.0,5350055936.0,4615534.0,18530058.0
13-04 02:45:18,7.841,5.987,85.919,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5599252480.0,519274496.0,22164275200.0,5336272896.0,5096212.0,16655642.0
13-04 02:45:19,8.298,5.304,85.885,0.0,0.0,0.513,0.0,0.0,0.0,0.0,5597843456.0,519274496.0,22176960512.0,5324996608.0,5680403.0,21934689.0
13-04 02:45:20,7.589,5.818,86.172,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,5601468416.0,519274496.0,22188863488.0,5309468672.0,5071391.0,13396728.0
13-04 02:45:21,7.358,5.518,86.789,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5597839360.0,519274496.0,22200926208.0,5301035008.0,4844917.0,16568429.0
13-04 02:45:22,6.797,5.523,87.426,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5599772672.0,519274496.0,22211416064.0,5288611840.0,4965446.0,19336315.0
13-04 02:45:23,8.659,6.027,84.890,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5599973376.0,519274496.0,22224683008.0,5275144192.0,5842174.0,20088235.0
13-04 02:45:24,8.523,6.582,84.473,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5600067584.0,519274496.0,22239375360.0,5260357632.0,5847008.0,20460023.0
13-04 02:45:25,6.953,3.948,88.841,0.0,0.0,0.258,0.0,16384.0,0.0,2.0,5601263616.0,519274496.0,22249545728.0,5248991232.0,4870478.0,19179677.0
13-04 02:45:26,7.525,5.853,86.288,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5603663872.0,519274496.0,22261231616.0,5234905088.0,4898878.0,13782770.0
13-04 02:45:27,7.307,5.777,86.831,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5603106816.0,519274496.0,22273187840.0,5223505920.0,5004576.0,16449957.0
13-04 02:45:28,9.520,7.751,82.561,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,5608996864.0,519274496.0,22287626240.0,5203177472.0,6341055.0,22586805.0
13-04 02:45:29,7.305,5.122,87.154,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5604397056.0,519274496.0,22299676672.0,5195726848.0,4805048.0,15851843.0
13-04 02:45:30,7.692,5.435,86.622,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5604929536.0,519278592.0,22310518784.0,5184348160.0,4993955.0,15318406.0
13-04 02:45:31,7.932,6.751,84.895,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5605560320.0,519278592.0,22324015104.0,5170221056.0,5478085.0,24909643.0
13-04 02:45:32,7.589,5.902,86.341,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5604970496.0,519278592.0,22336831488.0,5157994496.0,5198842.0,18863240.0
13-04 02:45:33,1.675,1.340,96.985,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5606027264.0,519278592.0,22340141056.0,5153628160.0,1175251.0,606591.0
13-04 02:45:34,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606625280.0,519278592.0,22340321280.0,5152849920.0,76425.0,7669352.0
13-04 02:45:35,2.759,2.007,94.983,0.167,0.0,0.084,0.0,45056.0,0.0,5.0,5604925440.0,519278592.0,22345240576.0,5149630464.0,1938707.0,82622.0
13-04 02:45:36,6.303,5.042,88.487,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5604888576.0,519278592.0,22355537920.0,5139369984.0,4423211.0,16347228.0
13-04 02:45:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606199296.0,519278592.0,22355763200.0,5137833984.0,8710.0,7820.0
13-04 02:45:38,0.250,0.250,94.574,4.925,0.0,0.0,0.0,194715648.0,0.0,189.0,5606182912.0,519278592.0,22355763200.0,5137850368.0,77019.0,8053651.0
13-04 02:45:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,127107072.0,0.0,125.0,5606338560.0,519278592.0,22355771392.0,5137686528.0,8335.0,6931.0
13-04 02:45:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5606273024.0,519278592.0,22355771392.0,5137752064.0,7346.0,5447.0
13-04 02:45:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5606273024.0,519278592.0,22355771392.0,5137752064.0,6081.0,3603.0
13-04 02:45:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606273024.0,519278592.0,22355771392.0,5137752064.0,7051.0,5103.0
13-04 02:45:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606268928.0,519278592.0,22355775488.0,5137752064.0,7360.0,5942.0
13-04 02:45:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606268928.0,519278592.0,22355775488.0,5137752064.0,7873.0,6513.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5605670912.0,519278592.0,22355775488.0,5138350080.0,7561.0,6089.0
13-04 02:45:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5605507072.0,519278592.0,22355775488.0,5138513920.0,7741.0,6561.0
13-04 02:45:47,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5606137856.0,519278592.0,22355775488.0,5137883136.0,6287.0,3809.0
13-04 02:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,12.0,5606023168.0,519282688.0,22355771392.0,5137997824.0,7656.0,6155.0
13-04 02:45:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,6726.0,4451.0
13-04 02:45:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,24408.0,22576.0
13-04 02:45:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,8103.0,7220.0
13-04 02:45:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,6967.0,5075.0
13-04 02:45:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,7521.0,5973.0
13-04 02:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,7599.0,5680.0
13-04 02:45:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,6935.0,5020.0
13-04 02:45:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,6487.0,3991.0
13-04 02:45:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,24407.0,22393.0
13-04 02:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,6646.0,4848.0
13-04 02:45:59,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,8582.0,7729.0
13-04 02:46:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,25020.0,23876.0
13-04 02:46:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,9650.0,8256.0
13-04 02:46:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606010880.0,519282688.0,22355783680.0,5137997824.0,6936.0,4954.0
13-04 02:46:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606010880.0,519282688.0,22355783680.0,5137997824.0,6936.0,4983.0
13-04 02:46:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606010880.0,519282688.0,22355783680.0,5137997824.0,8358.0,6265.0
13-04 02:46:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5606010880.0,519282688.0,22355783680.0,5137997824.0,7226.0,4394.0
13-04 02:46:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606010880.0,519282688.0,22355783680.0,5137997824.0,7811.0,5564.0
13-04 02:46:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606588416.0,519282688.0,22355783680.0,5137420288.0,7620.0,5341.0
13-04 02:46:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5606330368.0,519282688.0,22355787776.0,5137674240.0,10614.0,10546.0
13-04 02:46:09,0.168,0.336,99.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606338560.0,519282688.0,22355787776.0,5137666048.0,455847.0,282324.0
13-04 02:46:10,4.915,3.898,90.847,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5605818368.0,519282688.0,22364364800.0,5129609216.0,3587462.0,10121271.0
13-04 02:46:11,8.728,6.650,84.040,0.249,0.0,0.333,0.0,45056.0,0.0,5.0,5609189376.0,519282688.0,22376927232.0,5113675776.0,5314063.0,18082989.0
13-04 02:46:12,7.445,4.653,87.479,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5609807872.0,519282688.0,22386937856.0,5103046656.0,4933754.0,20368901.0
13-04 02:46:13,8.411,6.202,85.132,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5611163648.0,519282688.0,22401675264.0,5086953472.0,5751180.0,18149470.0
13-04 02:46:14,8.136,5.763,85.763,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5612085248.0,519282688.0,22412238848.0,5075468288.0,5138371.0,20366123.0
13-04 02:46:15,8.291,5.528,85.846,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5608898560.0,519282688.0,22425874432.0,5065019392.0,5145072.0,11406464.0
13-04 02:46:16,8.540,6.149,84.799,0.0,0.0,0.512,0.0,16384.0,0.0,2.0,5615919104.0,519282688.0,22438961152.0,5044912128.0,6012499.0,20733625.0
13-04 02:46:17,8.564,6.381,84.803,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5614637056.0,519282688.0,22453067776.0,5032087552.0,5516196.0,21085644.0
13-04 02:46:18,7.436,5.983,86.325,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5612888064.0,519282688.0,22465249280.0,5021655040.0,5580564.0,23706663.0
13-04 02:46:19,8.067,5.798,85.882,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5619310592.0,519282688.0,22476808192.0,5003673600.0,4941884.0,12162445.0
13-04 02:46:20,8.411,5.862,85.472,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5620858880.0,519282688.0,22490710016.0,4988223488.0,5503535.0,19551311.0
13-04 02:46:21,7.692,5.917,85.883,0.0,0.0,0.507,0.0,16384.0,0.0,2.0,5620047872.0,519282688.0,22503464960.0,4976279552.0,5379095.0,19558718.0
13-04 02:46:22,8.390,6.525,84.576,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5621248000.0,519282688.0,22517645312.0,4960899072.0,5801346.0,19581919.0
13-04 02:46:23,7.712,7.203,84.746,0.085,0.0,0.254,0.0,28672.0,0.0,6.0,5621981184.0,519282688.0,22530494464.0,4947316736.0,5859603.0,19688483.0
13-04 02:46:24,9.359,6.155,84.148,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5622394880.0,519282688.0,22544470016.0,4932927488.0,5780038.0,20185486.0
13-04 02:46:25,7.568,6.293,85.799,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5622366208.0,519282688.0,22557310976.0,4920115200.0,5709191.0,19714738.0
13-04 02:46:26,8.389,6.124,85.403,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5622497280.0,519286784.0,22569889792.0,4907401216.0,5134428.0,19511214.0
13-04 02:46:27,9.463,6.820,83.291,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5628198912.0,519286784.0,22583373824.0,4888215552.0,6264265.0,22519865.0
13-04 02:46:28,8.276,6.058,85.410,0.0,0.0,0.256,0.0,12288.0,0.0,3.0,5628854272.0,519286784.0,22597210112.0,4873723904.0,5888480.0,19887354.0
13-04 02:46:29,8.530,5.659,85.304,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,5629505536.0,519286784.0,22609948672.0,4860334080.0,5380759.0,18362241.0
13-04 02:46:30,8.227,5.768,85.835,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5623709696.0,519286784.0,22624079872.0,4851998720.0,5539293.0,18578398.0
13-04 02:46:31,7.271,5.988,86.313,0.0,0.0,0.428,0.0,16384.0,0.0,2.0,5624897536.0,519286784.0,22636331008.0,4838559744.0,5595403.0,19839808.0
13-04 02:46:32,9.593,6.621,83.277,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5629743104.0,519286784.0,22650466304.0,4819578880.0,6219750.0,24612492.0
13-04 02:46:33,7.064,5.277,87.489,0.0,0.0,0.170,0.0,16384.0,0.0,1.0,5625892864.0,519286784.0,22663102464.0,4810792960.0,5102566.0,14706901.0
13-04 02:46:34,9.228,6.292,84.144,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5626363904.0,519286784.0,22675525632.0,4797898752.0,5522307.0,19683747.0
13-04 02:46:35,8.500,6.333,84.500,0.167,0.0,0.500,0.0,12288.0,0.0,2.0,5626544128.0,519286784.0,22688727040.0,4784517120.0,5512982.0,19340859.0
13-04 02:46:36,8.472,7.392,83.804,0.0,0.0,0.332,0.0,32768.0,0.0,3.0,5626875904.0,519286784.0,22701432832.0,4771479552.0,5632347.0,19750640.0
13-04 02:46:37,7.963,6.119,85.583,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5627064320.0,519286784.0,22713450496.0,4759273472.0,5240259.0,19153934.0
13-04 02:46:38,8.648,6.297,84.803,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5627912192.0,519286784.0,22726193152.0,4745682944.0,5622208.0,19677076.0
13-04 02:46:39,5.622,4.429,89.608,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5628907520.0,519286784.0,22736060416.0,4734820352.0,4274632.0,15886226.0
13-04 02:46:40,9.732,7.886,82.047,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5628510208.0,519286784.0,22753103872.0,4718174208.0,6661060.0,22574132.0
13-04 02:46:41,8.010,6.492,84.992,0.084,0.0,0.422,0.0,28672.0,0.0,4.0,5629337600.0,519290880.0,22765326336.0,4705120256.0,5647582.0,19117023.0
13-04 02:46:42,9.183,7.077,83.319,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5630926848.0,519290880.0,22779502592.0,4689354752.0,6169769.0,18193368.0
13-04 02:46:43,10.134,6.616,82.831,0.0,0.0,0.419,0.0,8192.0,0.0,1.0,5632679936.0,519290880.0,22792720384.0,4674383872.0,5608171.0,19967584.0
13-04 02:46:44,8.220,7.203,77.373,6.695,0.0,0.508,0.0,267161600.0,0.0,266.0,5631078400.0,519290880.0,22807355392.0,4661350400.0,5857594.0,29422597.0
13-04 02:46:45,7.757,5.649,85.666,0.759,0.0,0.169,0.0,186703872.0,0.0,185.0,5630402560.0,519290880.0,22819844096.0,4649537536.0,5144125.0,19398094.0
13-04 02:46:46,7.764,6.160,85.654,0.0,0.0,0.422,0.0,49152.0,0.0,3.0,5630365696.0,519290880.0,22832394240.0,4637024256.0,5470283.0,11509593.0
13-04 02:46:47,6.752,5.385,87.436,0.171,0.0,0.256,0.0,28672.0,0.0,3.0,5630767104.0,519290880.0,22844510208.0,4624506880.0,4927743.0,19052616.0
13-04 02:46:48,8.248,6.122,85.459,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5631225856.0,519290880.0,22857826304.0,4610732032.0,5557629.0,19231417.0
13-04 02:46:49,9.281,6.355,84.030,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5632016384.0,519290880.0,22870605824.0,4597161984.0,5845042.0,19738358.0
13-04 02:46:50,9.144,6.816,83.707,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5633024000.0,519290880.0,22882971648.0,4583788544.0,5469049.0,19868132.0
13-04 02:46:51,7.567,5.417,86.672,0.0,0.0,0.344,0.0,16384.0,0.0,2.0,5631594496.0,519294976.0,22897463296.0,4570722304.0,5525615.0,19310384.0
13-04 02:46:52,7.881,5.593,86.102,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5634646016.0,519294976.0,22907867136.0,4557266944.0,5505449.0,19309507.0
13-04 02:46:53,6.995,6.218,86.269,0.086,0.0,0.432,0.0,12288.0,0.0,2.0,5632712704.0,519294976.0,22923108352.0,4543959040.0,5683698.0,19514635.0
13-04 02:46:54,8.298,5.758,85.690,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5633785856.0,519294976.0,22935416832.0,4530577408.0,5548172.0,19785328.0
13-04 02:46:55,8.312,6.465,84.719,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5635469312.0,519294976.0,22948032512.0,4516278272.0,5407085.0,19454649.0
13-04 02:46:56,8.552,5.419,85.351,0.0,0.0,0.677,0.0,16384.0,0.0,2.0,5634093056.0,519294976.0,22961946624.0,4503740416.0,5636361.0,19731140.0
13-04 02:46:57,7.568,5.612,86.650,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5634514944.0,519294976.0,22973992960.0,4491272192.0,5178943.0,18845279.0
13-04 02:46:58,9.857,6.571,83.319,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5634330624.0,519294976.0,22988922880.0,4476526592.0,5784710.0,19808340.0
13-04 02:46:59,9.045,6.509,84.193,0.0,0.0,0.254,0.0,12288.0,0.0,2.0,5634781184.0,519294976.0,23002644480.0,4462354432.0,5970797.0,19850743.0
13-04 02:47:00,7.967,7.054,84.647,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5636001792.0,519294976.0,23014203392.0,4449574912.0,5271701.0,19242370.0
13-04 02:47:01,8.397,6.277,84.733,0.0,0.0,0.594,0.0,16384.0,0.0,2.0,5636132864.0,519294976.0,23028092928.0,4435554304.0,5758809.0,19792705.0
13-04 02:47:02,8.284,7.101,84.362,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5636669440.0,519294976.0,23042113536.0,4420997120.0,5878018.0,20042381.0
13-04 02:47:03,8.291,6.700,84.506,0.0,0.0,0.503,0.0,12288.0,0.0,3.0,5636890624.0,519294976.0,23055937536.0,4406951936.0,5565332.0,19808992.0
13-04 02:47:04,7.912,7.239,84.343,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5637615616.0,519294976.0,23068721152.0,4393443328.0,5758242.0,19802986.0
13-04 02:47:05,9.144,6.460,83.893,0.168,0.0,0.336,0.0,65536.0,0.0,8.0,5654757376.0,519294976.0,23082577920.0,4362444800.0,5499619.0,19276694.0
13-04 02:47:06,8.131,6.119,85.499,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5656227840.0,519294976.0,23094259712.0,4349292544.0,5320958.0,18890593.0
13-04 02:47:07,7.398,5.527,86.820,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5656436736.0,519294976.0,23106428928.0,4336914432.0,5253516.0,19155980.0
13-04 02:47:08,8.692,6.414,84.641,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5656850432.0,519294976.0,23120314368.0,4322615296.0,5608588.0,19872570.0
13-04 02:47:09,8.172,6.403,85.004,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5657436160.0,519294976.0,23132823552.0,4309520384.0,5660339.0,19624798.0
13-04 02:47:10,8.503,5.527,85.714,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5658656768.0,519294976.0,23145336832.0,4295786496.0,5207138.0,17927730.0
13-04 02:47:11,7.576,6.734,85.101,0.168,0.0,0.421,0.0,28672.0,0.0,4.0,5658030080.0,519294976.0,23158382592.0,4283367424.0,5502423.0,15609451.0
13-04 02:47:12,8.942,5.159,85.469,0.0,0.0,0.430,0.0,0.0,0.0,0.0,5658152960.0,519294976.0,23173148672.0,4268478464.0,5973053.0,25297075.0
13-04 02:47:13,2.523,2.187,95.206,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5658955776.0,519294976.0,23176716288.0,4264108032.0,1921357.0,9173137.0
13-04 02:47:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659037696.0,519294976.0,23178444800.0,4262297600.0,6654.0,4282.0
13-04 02:47:15,2.671,1.753,89.065,6.427,0.0,0.083,0.0,233775104.0,0.0,227.0,5658812416.0,519294976.0,23179345920.0,4261621760.0,1127151.0,5446393.0
13-04 02:47:16,6.533,5.611,85.511,2.094,0.0,0.251,0.0,137641984.0,0.0,137.0,5658939392.0,519294976.0,23190515712.0,4250324992.0,4345503.0,11005122.0
13-04 02:47:17,9.316,7.692,82.479,0.085,0.0,0.427,0.0,12288.0,0.0,2.0,5658861568.0,519294976.0,23207129088.0,4233789440.0,6878414.0,25544565.0
13-04 02:47:18,15.167,11.911,72.322,0.0,0.0,0.600,0.0,8192.0,0.0,1.0,5661593600.0,519294976.0,23231950848.0,4206235648.0,10639511.0,40017872.0
13-04 02:47:19,12.384,8.762,78.433,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5661372416.0,519294976.0,23250079744.0,4188327936.0,8137522.0,22747686.0
13-04 02:47:20,10.289,6.718,82.483,0.0,0.0,0.510,0.0,0.0,0.0,0.0,5662920704.0,519294976.0,23266902016.0,4169957376.0,6560318.0,28182154.0
13-04 02:47:21,12.287,8.276,79.010,0.0,0.0,0.427,0.0,16384.0,0.0,2.0,5665988608.0,519303168.0,23285178368.0,4148604928.0,7644275.0,28942001.0
13-04 02:47:22,9.612,7.841,81.956,0.0,0.0,0.590,0.0,0.0,0.0,0.0,5665906688.0,519303168.0,23301529600.0,4132335616.0,6873654.0,20520235.0
13-04 02:47:23,9.106,7.167,83.052,0.253,0.0,0.422,0.0,28672.0,0.0,3.0,5668114432.0,519303168.0,23315886080.0,4115771392.0,6203176.0,25397241.0
13-04 02:47:24,7.883,6.170,85.604,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5670686720.0,519303168.0,23329013760.0,4100071424.0,5986838.0,18567158.0
13-04 02:47:25,7.640,6.282,85.654,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5667409920.0,519303168.0,23343132672.0,4089229312.0,5547426.0,24038545.0
13-04 02:47:26,7.836,5.963,85.690,0.0,0.0,0.511,0.0,16384.0,0.0,2.0,5665947648.0,519303168.0,23356604416.0,4077219840.0,5694034.0,20208648.0
13-04 02:47:27,7.897,5.837,85.837,0.0,0.0,0.429,0.0,0.0,0.0,0.0,5667733504.0,519303168.0,23369990144.0,4062048256.0,5854927.0,19894628.0
13-04 02:47:28,8.312,5.513,85.751,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5670932480.0,519303168.0,23383171072.0,4045668352.0,5246088.0,12397248.0
13-04 02:47:29,9.137,6.234,84.031,0.085,0.0,0.512,0.0,12288.0,0.0,2.0,5667901440.0,519303168.0,23396597760.0,4035272704.0,6092969.0,26910023.0
13-04 02:47:30,8.277,5.236,86.233,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5669789696.0,519303168.0,23409291264.0,4020690944.0,5308374.0,17376345.0
13-04 02:47:31,8.078,5.527,86.054,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5668818944.0,519303168.0,23422652416.0,4008300544.0,5476264.0,20639383.0
13-04 02:47:32,8.923,6.229,84.512,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5669429248.0,519303168.0,23436054528.0,3994288128.0,5664473.0,19629913.0
13-04 02:47:33,7.679,5.570,86.414,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5671264256.0,519303168.0,23447572480.0,3980935168.0,5079747.0,17217951.0
13-04 02:47:34,8.142,6.361,84.987,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5668569088.0,519303168.0,23461789696.0,3969413120.0,5677564.0,21438361.0
13-04 02:47:35,8.891,6.859,83.912,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5670531072.0,519303168.0,23475757056.0,3953483776.0,6056426.0,20259534.0
13-04 02:47:36,8.048,5.394,86.301,0.0,0.0,0.257,0.0,49152.0,0.0,4.0,5670567936.0,519303168.0,23488495616.0,3940708352.0,5377823.0,19522261.0
13-04 02:47:37,8.939,6.516,84.211,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5669711872.0,519303168.0,23502413824.0,3927646208.0,5572939.0,19701167.0
13-04 02:47:38,6.701,5.174,87.956,0.0,0.0,0.170,0.0,12288.0,0.0,3.0,5670330368.0,519303168.0,23512625152.0,3916816384.0,4574078.0,10612074.0
13-04 02:47:39,9.933,7.912,81.818,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5670662144.0,519303168.0,23528583168.0,3900526592.0,6561507.0,28167595.0
13-04 02:47:40,7.980,6.282,85.569,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5672349696.0,519303168.0,23541932032.0,3885490176.0,5591783.0,19203102.0
13-04 02:47:41,8.821,6.446,84.139,0.170,0.0,0.424,0.0,65536.0,0.0,9.0,5672095744.0,519303168.0,23555833856.0,3871842304.0,5978522.0,19992217.0
13-04 02:47:42,7.798,5.570,86.290,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5672153088.0,519303168.0,23569420288.0,3858198528.0,5516541.0,18755485.0
13-04 02:47:43,7.647,5.268,86.831,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5672218624.0,519303168.0,23581925376.0,3845627904.0,5332078.0,14972278.0
13-04 02:47:44,8.610,5.968,84.825,0.0,0.0,0.597,0.0,0.0,0.0,0.0,5672382464.0,519303168.0,23596277760.0,3831111680.0,5568507.0,23351827.0
13-04 02:47:45,4.261,3.342,92.063,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5671968768.0,519303168.0,23602798592.0,3825004544.0,2899256.0,10675576.0
13-04 02:47:46,0.084,0.418,86.288,13.211,0.0,0.0,0.0,259813376.0,0.0,257.0,5672624128.0,519303168.0,23603085312.0,3824062464.0,7625.0,6259.0
13-04 02:47:47,0.334,0.250,93.072,6.344,0.0,0.0,4096.0,162246656.0,1.0,166.0,5673123840.0,519307264.0,23603093504.0,3823550464.0,105544.0,4391418.0
13-04 02:47:48,8.081,6.313,85.438,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5672398848.0,519307264.0,23615328256.0,3812040704.0,5438105.0,11023492.0
13-04 02:47:49,7.492,5.556,86.616,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5673693184.0,519307264.0,23626973184.0,3799101440.0,5073504.0,20085577.0
13-04 02:47:50,11.509,7.843,80.222,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5673877504.0,519307264.0,23645962240.0,3779928064.0,8165873.0,29394466.0
13-04 02:47:51,12.735,9.829,76.667,0.0,0.0,0.769,0.0,40960.0,0.0,3.0,5675200512.0,519311360.0,23666905088.0,3757658112.0,8647500.0,29185745.0
13-04 02:47:52,11.271,9.492,78.814,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5675585536.0,519311360.0,23685738496.0,3738439680.0,7481374.0,29084893.0
13-04 02:47:53,10.450,6.627,82.243,0.085,0.0,0.595,0.0,20480.0,0.0,3.0,5680205824.0,519311360.0,23701483520.0,3718074368.0,6442839.0,22149031.0
13-04 02:47:54,10.094,9.068,80.325,0.0,0.0,0.513,0.0,0.0,0.0,0.0,5675479040.0,519311360.0,23720103936.0,3704180736.0,7639223.0,25557003.0
13-04 02:47:55,9.386,8.020,82.167,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5677977600.0,519311360.0,23736463360.0,3685322752.0,7072431.0,28718820.0
13-04 02:47:56,8.523,6.667,84.388,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,5676134400.0,519311360.0,23751221248.0,3672408064.0,5816181.0,19670623.0
13-04 02:47:57,8.776,6.667,84.051,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5678354432.0,519311360.0,23764148224.0,3657261056.0,5922416.0,19498421.0
13-04 02:47:58,8.552,6.605,84.674,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5677989888.0,519311360.0,23778308096.0,3643465728.0,6055289.0,19509910.0
13-04 02:47:59,9.415,5.004,84.818,0.254,0.0,0.509,0.0,28672.0,0.0,3.0,5679042560.0,519311360.0,23790526464.0,3630194688.0,5372954.0,19265353.0
13-04 02:48:00,7.906,6.308,85.282,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5678809088.0,519311360.0,23803846656.0,3617107968.0,5523666.0,19105062.0
13-04 02:48:01,8.482,5.768,85.411,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5678604288.0,519311360.0,23817355264.0,3603804160.0,5678372.0,19779706.0
13-04 02:48:02,8.099,5.627,86.019,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5679030272.0,519311360.0,23831560192.0,3589173248.0,5565198.0,20044331.0
13-04 02:48:03,7.385,5.942,86.333,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5679132672.0,519311360.0,23843594240.0,3577036800.0,5402067.0,19876748.0
13-04 02:48:04,7.928,6.309,85.337,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5679058944.0,519311360.0,23857070080.0,3563634688.0,5782632.0,19353167.0
13-04 02:48:05,7.822,6.392,85.450,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5681152000.0,519311360.0,23869132800.0,3549478912.0,5335239.0,19408885.0
13-04 02:48:06,8.426,7.319,84.085,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5680185344.0,519311360.0,23884861440.0,3534716928.0,6113610.0,20056541.0
13-04 02:48:07,8.454,5.551,85.653,0.0,0.0,0.342,0.0,16384.0,0.0,1.0,5681569792.0,519311360.0,23896006656.0,3522187264.0,5102397.0,19114153.0
13-04 02:48:08,7.816,6.032,85.811,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5681319936.0,519311360.0,23909838848.0,3508604928.0,5657155.0,19691301.0
13-04 02:48:09,6.941,4.542,88.089,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5682556928.0,519311360.0,23920332800.0,3496873984.0,5041230.0,18901021.0
13-04 02:48:10,3.682,3.013,93.138,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5682356224.0,519311360.0,23926198272.0,3491209216.0,2590489.0,8226599.0
13-04 02:48:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,5682610176.0,519311360.0,23927848960.0,3489304576.0,7152.0,4254.0
13-04 02:48:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,5682573312.0,519311360.0,23927853056.0,3489337344.0,87837.0,7298332.0
13-04 02:48:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5682573312.0,519311360.0,23927853056.0,3489337344.0,8454.0,7589.0
13-04 02:48:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5682573312.0,519311360.0,23927853056.0,3489337344.0,6871.0,4104.0
13-04 02:48:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681975296.0,519311360.0,23927853056.0,3489935360.0,9802.0,8380.0
13-04 02:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,7874.0,6508.0
13-04 02:48:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,6841.0,4888.0
13-04 02:48:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,6841.0,4889.0
13-04 02:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,6248.0,3722.0
13-04 02:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,7399.0,5535.0
13-04 02:48:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,7016.0,5019.0
13-04 02:48:22,0.0,0.419,89.941,9.640,0.0,0.0,8192.0,204800000.0,2.0,202.0,5681680384.0,519319552.0,23927857152.0,3490217984.0,7590.0,6021.0
13-04 02:48:23,0.0,0.167,96.247,3.586,0.0,0.0,0.0,119988224.0,0.0,125.0,5681721344.0,519319552.0,23927873536.0,3490160640.0,7124.0,5833.0
13-04 02:48:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5681688576.0,519319552.0,23927873536.0,3490193408.0,8188.0,7202.0
13-04 02:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681688576.0,519319552.0,23927873536.0,3490193408.0,8165.0,6770.0
13-04 02:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681815552.0,519319552.0,23927873536.0,3490066432.0,6242.0,3764.0
13-04 02:48:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682364416.0,519319552.0,23927873536.0,3489517568.0,24181.0,21735.0
13-04 02:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5682466816.0,519319552.0,23927873536.0,3489415168.0,6646.0,4665.0
13-04 02:48:29,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5682458624.0,519319552.0,23927873536.0,3489423360.0,6807.0,4825.0
13-04 02:48:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682454528.0,519319552.0,23927877632.0,3489423360.0,8629.0,7185.0
13-04 02:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682450432.0,519319552.0,23927881728.0,3489423360.0,11874.0,11315.0
13-04 02:48:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682450432.0,519319552.0,23927881728.0,3489423360.0,7538.0,5449.0
13-04 02:48:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682450432.0,519319552.0,23927881728.0,3489423360.0,6803.0,4212.0
13-04 02:48:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5682446336.0,519323648.0,23927881728.0,3489423360.0,25853.0,24282.0
13-04 02:48:35,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5682446336.0,519323648.0,23927881728.0,3489423360.0,8107.0,6043.0
13-04 02:48:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682446336.0,519323648.0,23927881728.0,3489423360.0,7236.0,5246.0
13-04 02:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5682442240.0,519323648.0,23927885824.0,3489423360.0,7267.0,5221.0
13-04 02:48:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682442240.0,519323648.0,23927885824.0,3489423360.0,8145.0,6730.0
13-04 02:48:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5682442240.0,519327744.0,23927881728.0,3489423360.0,7468.0,5364.0
13-04 02:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,7939.0,6660.0
13-04 02:48:41,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,7329.0,5900.0
13-04 02:48:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,7656.0,6152.0
13-04 02:48:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,6413.0,3880.0
13-04 02:48:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,6241.0,3802.0
13-04 02:48:45,0.754,0.587,98.659,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,604135.0,349932.0
13-04 02:48:46,7.161,5.495,87.011,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5681537024.0,519327744.0,23939047424.0,3479162880.0,4601128.0,11010070.0
13-04 02:48:47,8.586,5.976,84.848,0.084,0.0,0.505,0.0,12288.0,0.0,2.0,5682700288.0,519327744.0,23952408576.0,3464638464.0,5410721.0,19637186.0
13-04 02:48:48,8.739,6.471,84.370,0.0,0.0,0.420,0.0,32768.0,0.0,5.0,5683798016.0,519327744.0,23965282304.0,3450667008.0,5599527.0,19443651.0
13-04 02:48:49,8.127,5.133,86.313,0.0,0.0,0.428,0.0,12288.0,0.0,3.0,5683855360.0,519327744.0,23977975808.0,3437916160.0,5545062.0,19625761.0
13-04 02:48:50,8.898,6.017,84.661,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5684727808.0,519327744.0,23991566336.0,3423453184.0,5837436.0,19573845.0
13-04 02:48:51,8.751,6.967,83.857,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5684666368.0,519327744.0,24005484544.0,3409596416.0,5912093.0,19641113.0
13-04 02:48:52,5.951,3.940,89.774,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5685350400.0,519327744.0,24014868480.0,3399528448.0,3759555.0,17438506.0
13-04 02:48:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5685338112.0,519327744.0,24015740928.0,3398668288.0,7370.0,5759.0
13-04 02:48:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5685338112.0,519327744.0,24015740928.0,3398668288.0,53662.0,3816140.0
13-04 02:48:55,4.802,4.297,90.733,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5685747712.0,519331840.0,24023027712.0,3390967808.0,3682812.0,9822302.0
13-04 02:48:56,8.142,5.344,86.260,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5685334016.0,519331840.0,24036446208.0,3377963008.0,5443917.0,13067054.0
13-04 02:48:57,14.322,10.720,74.357,0.0,0.0,0.600,0.0,0.0,0.0,0.0,5687336960.0,519331840.0,24060686336.0,3351719936.0,10277625.0,26282565.0
13-04 02:48:58,1.423,1.339,97.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5686861824.0,519331840.0,24062763008.0,3350118400.0,863298.0,18647989.0
13-04 02:48:59,8.991,6.616,83.800,0.170,0.0,0.424,0.0,20480.0,0.0,3.0,5687840768.0,519331840.0,24076267520.0,3335634944.0,6037896.0,19041562.0
13-04 02:49:00,10.119,7.738,81.888,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5688254464.0,519335936.0,24093769728.0,3317714944.0,7042847.0,28388082.0
13-04 02:49:01,11.624,8.974,78.803,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5691609088.0,519335936.0,24112676864.0,3295453184.0,8545403.0,22904068.0
13-04 02:49:02,13.749,10.845,74.893,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5688250368.0,519335936.0,24136425472.0,3275063296.0,8791817.0,37641093.0
13-04 02:49:03,12.651,8.778,76.162,1.635,0.0,0.775,8192.0,138424320.0,2.0,139.0,5689409536.0,519344128.0,24156532736.0,3253788672.0,9278465.0,30687898.0
13-04 02:49:04,12.587,9.201,77.344,0.260,0.0,0.608,0.0,28672.0,0.0,3.0,5688700928.0,519344128.0,24178331648.0,3232698368.0,8969681.0,29213407.0
13-04 02:49:05,8.433,6.133,85.009,0.0,0.0,0.426,0.0,53248.0,0.0,3.0,5691039744.0,519344128.0,24191324160.0,3217367040.0,5017598.0,18966548.0
13-04 02:49:06,11.963,8.762,78.770,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5691392000.0,519344128.0,24209477632.0,3198861312.0,7392716.0,28923542.0
13-04 02:49:07,10.944,7.853,80.702,0.0,0.0,0.501,0.0,0.0,0.0,0.0,5695000576.0,519344128.0,24226349056.0,3178381312.0,6717916.0,22017307.0
13-04 02:49:08,8.736,6.785,82.612,1.442,0.0,0.424,4096.0,164454400.0,1.0,170.0,5691805696.0,519348224.0,24240439296.0,3167481856.0,6175987.0,26410167.0
13-04 02:49:09,8.390,6.250,84.932,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5691478016.0,519348224.0,24255008768.0,3153240064.0,6035226.0,19979275.0
13-04 02:49:10,8.696,7.076,83.632,0.171,0.0,0.426,0.0,49152.0,0.0,5.0,5693046784.0,519348224.0,24269975552.0,3136704512.0,6340511.0,20064198.0
13-04 02:49:11,8.769,6.155,84.907,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5691908096.0,519348224.0,24283594752.0,3124224000.0,5691166.0,19004666.0
13-04 02:49:12,10.093,6.812,82.843,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5695516672.0,519348224.0,24298053632.0,3106156544.0,6111097.0,27704806.0
13-04 02:49:13,9.182,6.678,83.472,0.0,0.0,0.668,0.0,0.0,0.0,0.0,5697331200.0,519348224.0,24311664640.0,3090731008.0,5771587.0,18064599.0
13-04 02:49:14,8.482,5.598,85.496,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5696405504.0,519348224.0,24324530176.0,3078791168.0,5765238.0,20808236.0
13-04 02:49:15,8.861,6.835,84.051,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5696077824.0,519352320.0,24338608128.0,3065036800.0,5797047.0,19857047.0
13-04 02:49:16,7.248,5.695,86.540,0.086,0.0,0.431,0.0,12288.0,0.0,2.0,5698097152.0,519352320.0,24352407552.0,3049218048.0,5650518.0,20037311.0
13-04 02:49:17,8.814,6.864,83.983,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5699444736.0,519352320.0,24365780992.0,3034497024.0,5967126.0,20099806.0
13-04 02:49:18,8.567,5.598,85.666,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5699809280.0,519352320.0,24380006400.0,3019907072.0,5711431.0,19564900.0
13-04 02:49:19,8.740,6.598,84.233,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5699354624.0,519352320.0,24395210752.0,3005157376.0,6354139.0,20007081.0
13-04 02:49:20,9.669,7.040,82.952,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5701001216.0,519352320.0,24408997888.0,2989723648.0,6162080.0,20036795.0
13-04 02:49:21,8.440,6.820,84.484,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5705420800.0,519352320.0,24424148992.0,2970152960.0,5951240.0,21415074.0
13-04 02:49:22,9.306,7.360,82.910,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5702184960.0,519352320.0,24438329344.0,2959208448.0,6753729.0,27318922.0
13-04 02:49:23,9.030,7.525,83.110,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5701505024.0,519352320.0,24453488640.0,2944729088.0,5534563.0,19422313.0
13-04 02:49:24,8.124,5.025,86.600,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5702004736.0,519352320.0,24464683008.0,2933035008.0,4660557.0,18321395.0
13-04 02:49:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5701885952.0,519352320.0,24465793024.0,2932043776.0,52123.0,68762.0
13-04 02:49:26,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5702365184.0,519352320.0,24465793024.0,2931564544.0,365155.0,3096408.0
13-04 02:49:27,3.277,2.437,94.118,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5701230592.0,519352320.0,24471449600.0,2927042560.0,2263950.0,1243673.0
13-04 02:49:28,10.283,7.798,81.234,0.171,0.0,0.514,0.0,12288.0,0.0,2.0,5701550080.0,519352320.0,24489119744.0,2909052928.0,7841970.0,25390734.0
13-04 02:49:29,12.383,8.058,79.220,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5701881856.0,519352320.0,24507920384.0,2889920512.0,7129353.0,22194858.0
13-04 02:49:30,3.393,2.120,94.148,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5704937472.0,519352320.0,24512262144.0,2882523136.0,2603049.0,20441379.0
13-04 02:49:31,8.983,5.593,85.339,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5706416128.0,519352320.0,24525897728.0,2867408896.0,5817294.0,15642112.0
13-04 02:49:32,12.247,8.193,79.139,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5707231232.0,519352320.0,24544362496.0,2848129024.0,7512737.0,20812973.0
13-04 02:49:33,13.793,11.552,74.310,0.0,0.0,0.345,0.0,0.0,0.0,0.0,5705207808.0,519352320.0,24567926784.0,2826588160.0,11105548.0,42599341.0
13-04 02:49:34,12.479,8.547,78.205,0.171,0.0,0.598,0.0,20480.0,0.0,3.0,5705105408.0,519352320.0,24588578816.0,2806038528.0,7484242.0,26169506.0
13-04 02:49:35,11.610,8.475,79.492,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5724729344.0,519352320.0,24607399936.0,2767593472.0,7048500.0,30968629.0
13-04 02:49:36,12.733,9.423,77.165,0.0,0.0,0.679,0.0,16384.0,0.0,2.0,5726347264.0,519352320.0,24627290112.0,2746085376.0,8917193.0,29685680.0
13-04 02:49:37,9.924,7.549,82.019,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5730701312.0,519352320.0,24643715072.0,2725306368.0,6555141.0,22348638.0
13-04 02:49:38,8.482,5.937,81.934,3.308,0.0,0.339,8192.0,132984832.0,2.0,136.0,5728874496.0,519360512.0,24657670144.0,2713169920.0,6235138.0,25367070.0
13-04 02:49:39,10.693,8.855,76.107,3.926,0.0,0.418,4096.0,265318400.0,1.0,262.0,5729394688.0,519364608.0,24674328576.0,2695987200.0,6912361.0,20807932.0
13-04 02:49:40,9.083,6.512,84.147,0.0,0.0,0.257,0.0,40849408.0,0.0,40.0,5731598336.0,519364608.0,24688848896.0,2679263232.0,6333193.0,25585461.0
13-04 02:49:41,9.560,6.684,83.333,0.0,0.0,0.423,0.0,61440.0,0.0,4.0,5730680832.0,519368704.0,24703610880.0,2665414656.0,6253902.0,22437372.0
13-04 02:49:42,9.864,6.803,82.908,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5731176448.0,519368704.0,24718471168.0,2650058752.0,6274514.0,20374230.0
13-04 02:49:43,8.460,6.599,84.602,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5730811904.0,519368704.0,24732360704.0,2636533760.0,5748961.0,20334600.0
13-04 02:49:44,8.876,5.664,85.292,0.0,0.0,0.169,0.0,40960.0,0.0,5.0,5732352000.0,519368704.0,24745164800.0,2622189568.0,5562760.0,19552646.0
13-04 02:49:45,8.754,7.155,83.333,0.253,0.0,0.505,0.0,12288.0,0.0,2.0,5731090432.0,519368704.0,24760115200.0,2608500736.0,6024148.0,19916635.0
13-04 02:49:46,8.376,6.599,84.687,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5732651008.0,519368704.0,24773324800.0,2593730560.0,5827620.0,19709413.0
13-04 02:49:47,8.844,6.207,84.609,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5732868096.0,519368704.0,24787255296.0,2579582976.0,5906056.0,19599299.0
13-04 02:49:48,10.059,7.209,82.397,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5733765120.0,519368704.0,24803106816.0,2562834432.0,6279299.0,27822255.0
13-04 02:49:49,10.433,6.785,82.273,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5733634048.0,519368704.0,24818135040.0,2547937280.0,6290786.0,20917773.0
13-04 02:49:50,7.621,5.588,86.367,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5734383616.0,519368704.0,24830328832.0,2534993920.0,5339389.0,19142830.0
13-04 02:49:51,8.376,6.430,84.772,0.085,0.0,0.338,0.0,28672.0,0.0,4.0,5734072320.0,519368704.0,24843710464.0,2521923584.0,5862124.0,19713768.0
13-04 02:49:52,7.816,6.202,85.556,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5735002112.0,519368704.0,24856498176.0,2508206080.0,5802205.0,20063317.0
13-04 02:49:53,8.462,6.581,84.786,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5736321024.0,519368704.0,24871251968.0,2492133376.0,6166016.0,19731744.0
13-04 02:49:54,9.415,6.785,83.291,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5735178240.0,519368704.0,24887468032.0,2477060096.0,6450841.0,20361470.0
13-04 02:49:55,9.620,6.835,83.376,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5736878080.0,519368704.0,24900935680.0,2461892608.0,5894445.0,26540700.0
13-04 02:49:56,9.975,6.762,83.009,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5737074688.0,519368704.0,24915419136.0,2447212544.0,6086743.0,20427251.0
13-04 02:49:57,3.538,3.201,93.008,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5736402944.0,519368704.0,24921747456.0,2441555968.0,2774829.0,9278465.0
13-04 02:49:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5736718336.0,519368704.0,24922566656.0,2440421376.0,13711.0,1056034.0
13-04 02:49:59,2.797,1.780,95.254,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5736988672.0,519368704.0,24926306304.0,2436411392.0,2228021.0,5684652.0
13-04 02:50:00,8.936,6.298,84.511,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5737521152.0,519368704.0,24940449792.0,2421735424.0,6372446.0,18828663.0
13-04 02:50:01,8.177,5.622,85.860,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5737861120.0,519368704.0,24954855424.0,2406989824.0,5427630.0,13354681.0
13-04 02:50:02,4.366,3.862,91.688,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5738082304.0,519368704.0,24962928640.0,2398695424.0,3162424.0,11270638.0
13-04 02:50:03,3.350,3.183,93.132,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5738577920.0,519368704.0,24968163328.0,2392965120.0,2465359.0,22806043.0
13-04 02:50:04,5.245,4.213,90.198,0.0,0.0,0.344,0.0,0.0,0.0,0.0,5738401792.0,519368704.0,24977936384.0,2383368192.0,4503609.0,10063121.0
13-04 02:50:05,12.939,10.283,76.435,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5738471424.0,519368704.0,25000513536.0,2360721408.0,11204924.0,32048358.0
13-04 02:50:06,13.322,9.394,76.687,0.0,0.0,0.598,0.0,16384.0,0.0,2.0,5739581440.0,519368704.0,25021652992.0,2338471936.0,6566018.0,32140241.0
13-04 02:50:07,15.326,10.246,74.005,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5739765760.0,519368704.0,25045794816.0,2314145792.0,11052336.0,33503135.0
13-04 02:50:08,11.111,8.096,80.534,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5740294144.0,519368704.0,25064296448.0,2295115776.0,7489037.0,28759579.0
13-04 02:50:09,9.362,6.638,81.277,2.553,0.0,0.170,8192.0,94453760.0,2.0,95.0,5743140864.0,519376896.0,25078689792.0,2277867520.0,5422197.0,26491086.0
13-04 02:50:10,5.714,5.294,84.034,4.706,0.0,0.252,4096.0,266338304.0,1.0,255.0,5742129152.0,519380992.0,25090138112.0,2267426816.0,4402598.0,11548370.0
13-04 02:50:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,60469248.0,0.0,63.0,5741756416.0,519380992.0,25091108864.0,2266828800.0,8395.0,6043.0
13-04 02:50:12,0.417,0.0,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5742469120.0,519380992.0,25091117056.0,2266107904.0,78119.0,7690955.0
13-04 02:50:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741748224.0,519380992.0,25091117056.0,2266828800.0,7026.0,4212.0
13-04 02:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741744128.0,519380992.0,25091121152.0,2266828800.0,6870.0,4953.0
13-04 02:50:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5740847104.0,519380992.0,25091121152.0,2267725824.0,6875.0,4979.0
13-04 02:50:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,8547.0,7742.0
13-04 02:50:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6021.0,3627.0
13-04 02:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6282.0,3813.0
13-04 02:50:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,8364.0,7406.0
13-04 02:50:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,40960.0,0.0,6.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,8054.0,7164.0
13-04 02:50:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6436.0,4083.0
13-04 02:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6735.0,4839.0
13-04 02:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6746.0,4755.0
13-04 02:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6962.0,4934.0
13-04 02:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,7724.0,6304.0
13-04 02:50:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6749.0,4377.0
13-04 02:50:27,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5741576192.0,519380992.0,25091121152.0,2266996736.0,43489.0,42578.0
13-04 02:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741367296.0,519380992.0,25091125248.0,2267201536.0,8818.0,6878.0
13-04 02:50:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741367296.0,519380992.0,25091125248.0,2267201536.0,8109.0,7115.0
13-04 02:50:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741367296.0,519380992.0,25091125248.0,2267201536.0,6863.0,4188.0
13-04 02:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741363200.0,519380992.0,25091129344.0,2267201536.0,9968.0,7967.0
13-04 02:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741363200.0,519380992.0,25091129344.0,2267201536.0,7528.0,5408.0
13-04 02:50:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5741363200.0,519380992.0,25091129344.0,2267201536.0,8337.0,6686.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5741363200.0,519380992.0,25091129344.0,2267201536.0,6843.0,4261.0
13-04 02:50:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741363200.0,519380992.0,25091129344.0,2267201536.0,10216.0,8651.0
13-04 02:50:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,8939.0,7976.0
13-04 02:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,7157.0,4664.0
13-04 02:50:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,8865.0,7747.0
13-04 02:50:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,6181.0,3760.0
13-04 02:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,6152.0,3694.0
13-04 02:50:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,7724.0,6305.0
13-04 02:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,8032.0,6713.0
13-04 02:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5741355008.0,519385088.0,25091133440.0,2267201536.0,6646.0,4731.0
13-04 02:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5741355008.0,519385088.0,25091133440.0,2267201536.0,7710.0,6238.0
13-04 02:50:45,0.083,0.083,99.584,0.250,0.0,0.0,0.0,40960.0,0.0,4.0,5741355008.0,519385088.0,25091133440.0,2267201536.0,7490.0,6034.0
13-04 02:50:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741346816.0,519385088.0,25091133440.0,2267209728.0,6930.0,4997.0
13-04 02:50:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741596672.0,519385088.0,25091133440.0,2266959872.0,7328.0,5708.0
13-04 02:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741608960.0,519385088.0,25091133440.0,2266947584.0,6316.0,3904.0
13-04 02:50:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,5741604864.0,519389184.0,25091133440.0,2266947584.0,7027.0,5001.0
13-04 02:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,7461.0,5864.0
13-04 02:50:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,7713.0,7042.0
13-04 02:50:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,25092.0,23048.0
13-04 02:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,7650.0,6195.0
13-04 02:50:54,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,6896.0,4934.0
13-04 02:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,9.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,23887.0,21403.0
13-04 02:50:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,7490.0,6063.0
13-04 02:50:57,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,25504.0,24346.0
13-04 02:50:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,9157.0,7104.0
13-04 02:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,6153.0,3656.0
13-04 02:51:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741592576.0,519389184.0,25091137536.0,2266955776.0,6996.0,4959.0
13-04 02:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741588480.0,519389184.0,25091141632.0,2266955776.0,11778.0,12128.0
13-04 02:51:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741588480.0,519389184.0,25091141632.0,2266955776.0,6819.0,4439.0
13-04 02:51:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5741584384.0,519389184.0,25091145728.0,2266955776.0,7036.0,5008.0
13-04 02:51:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741584384.0,519389184.0,25091145728.0,2266955776.0,7886.0,5523.0
13-04 02:51:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741584384.0,519389184.0,25091145728.0,2266955776.0,8208.0,6480.0
13-04 02:51:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741584384.0,519389184.0,25091145728.0,2266955776.0,7226.0,4394.0
13-04 02:51:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741535232.0,519389184.0,25091145728.0,2267004928.0,8224.0,5995.0
13-04 02:51:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741838336.0,519389184.0,25091145728.0,2266701824.0,9968.0,9049.0
13-04 02:51:09,0.833,0.0,99.0,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,5741838336.0,519389184.0,25091145728.0,2266701824.0,6900.0,4286.0
13-04 02:51:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741838336.0,519389184.0,25091145728.0,2266701824.0,8313.0,6400.0
13-04 02:51:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741834240.0,519389184.0,25091149824.0,2266701824.0,7026.0,4328.0
13-04 02:51:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741834240.0,519393280.0,25091145728.0,2266701824.0,7636.0,4825.0
13-04 02:51:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,8737.0,8397.0
13-04 02:51:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,8887.0,6953.0
13-04 02:51:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,7360.0,5993.0
13-04 02:51:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,6746.0,4823.0
13-04 02:51:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,7968.0,6645.0
13-04 02:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,7238.0,4760.0
13-04 02:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,6081.0,3669.0
13-04 02:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,8344.0,7532.0
13-04 02:51:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,6342.0,3971.0
13-04 02:51:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741826048.0,519393280.0,25091153920.0,2266701824.0,8522.0,7593.0
13-04 02:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741826048.0,519393280.0,25091153920.0,2266701824.0,7529.0,6330.0
13-04 02:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741826048.0,519393280.0,25091153920.0,2266701824.0,7631.0,6263.0
13-04 02:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741826048.0,519393280.0,25091153920.0,2266701824.0,6247.0,3789.0
13-04 02:51:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741826048.0,519393280.0,25091153920.0,2266701824.0,6996.0,5074.0
13-04 02:51:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5742026752.0,519393280.0,25091153920.0,2266501120.0,24296.0,21863.0
13-04 02:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742039040.0,519393280.0,25091153920.0,2266488832.0,10201.0,9228.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742039040.0,519393280.0,25091153920.0,2266488832.0,6121.0,3834.0
13-04 02:51:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742039040.0,519393280.0,25091153920.0,2266488832.0,8905.0,7979.0
13-04 02:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742039040.0,519393280.0,25091153920.0,2266488832.0,9395.0,7507.0
13-04 02:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742026752.0,519393280.0,25091158016.0,2266497024.0,8095.0,6129.0
13-04 02:51:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5742026752.0,519393280.0,25091158016.0,2266497024.0,7397.0,5340.0
13-04 02:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742026752.0,519393280.0,25091158016.0,2266497024.0,8865.0,7744.0
13-04 02:51:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5742022656.0,519393280.0,25091162112.0,2266497024.0,7557.0,5474.0
13-04 02:51:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742022656.0,519393280.0,25091162112.0,2266497024.0,7528.0,5456.0
13-04 02:51:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742022656.0,519393280.0,25091162112.0,2266497024.0,8721.0,7280.0
13-04 02:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742022656.0,519393280.0,25091162112.0,2266497024.0,7663.0,5506.0
13-04 02:51:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742022656.0,519393280.0,25091162112.0,2266497024.0,8145.0,6875.0
13-04 02:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,6896.0,4868.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,6021.0,3627.0
13-04 02:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,7898.0,6530.0
13-04 02:51:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,7067.0,5051.0
13-04 02:51:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,8109.0,7229.0
13-04 02:51:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,6936.0,5100.0
13-04 02:51:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5741891584.0,519393280.0,25091166208.0,2266624000.0,7850.0,6376.0
13-04 02:51:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741842432.0,519393280.0,25091166208.0,2266673152.0,9274.0,7485.0
13-04 02:51:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5741899776.0,519393280.0,25091166208.0,2266615808.0,6002.0,3937.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5741899776.0,519393280.0,25091166208.0,2266615808.0,7490.0,5995.0
13-04 02:51:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741891584.0,519393280.0,25091166208.0,2266624000.0,25217.0,23739.0
13-04 02:51:51,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5741891584.0,519393280.0,25091166208.0,2266624000.0,7810.0,6260.0
13-04 02:51:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741891584.0,519393280.0,25091166208.0,2266624000.0,6396.0,3939.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741891584.0,519393280.0,25091166208.0,2266624000.0,7868.0,6636.0
13-04 02:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,7484.0,6219.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,6896.0,4869.0
13-04 02:51:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,6282.0,3813.0
13-04 02:51:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,25223.0,23720.0
13-04 02:51:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,8622.0,7751.0
13-04 02:51:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,8969.0,6992.0
13-04 02:52:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,6901.0,4864.0
13-04 02:52:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,9231.0,7362.0
13-04 02:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,7296.0,5480.0
13-04 02:52:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,7560.0,5565.0
13-04 02:52:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,7620.0,5339.0
13-04 02:52:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,8440.0,6718.0
13-04 02:52:06,0.501,0.084,99.415,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742702592.0,519393280.0,25091174400.0,2265804800.0,14943.0,13481.0
13-04 02:52:07,3.930,1.171,94.231,0.585,0.0,0.084,0.0,0.0,0.0,0.0,5765820416.0,519393280.0,25091215360.0,2242646016.0,149275.0,140416.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-orderer-slave-12.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-12",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,0.651,0.290,98.862,0.145,0.0,0.052,4041.162,1082528.577,0.525,3.078,1609342976.0,484384768.0,15155929088.0,16369418240.0,0.0,0.0
13-04 02:31:15,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1610010624.0,484384768.0,15155937280.0,16368742400.0,5028.0,5127.0
13-04 02:31:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610125312.0,484384768.0,15155941376.0,16368623616.0,6788.0,5962.0
13-04 02:31:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610125312.0,484384768.0,15155941376.0,16368623616.0,3897.0,2626.0
13-04 02:31:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610117120.0,484384768.0,15155941376.0,16368631808.0,5115.0,3571.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610117120.0,484384768.0,15155941376.0,16368631808.0,6008.0,6283.0
13-04 02:31:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,1610117120.0,484388864.0,15155937280.0,16368631808.0,5722.0,6151.0
13-04 02:31:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610113024.0,484388864.0,15155941376.0,16368631808.0,5909.0,3042.0
13-04 02:31:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610113024.0,484388864.0,15155941376.0,16368631808.0,4974.0,3763.0
13-04 02:31:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610113024.0,484388864.0,15155941376.0,16368631808.0,5773.0,6038.0
13-04 02:31:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610113024.0,484388864.0,15155941376.0,16368631808.0,4104.0,3003.0
13-04 02:31:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610113024.0,484388864.0,15155941376.0,16368631808.0,4314.0,3680.0
13-04 02:31:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1610108928.0,484392960.0,15155941376.0,16368631808.0,5388.0,4217.0
13-04 02:31:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610108928.0,484392960.0,15155941376.0,16368631808.0,5199.0,4976.0
13-04 02:31:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610108928.0,484392960.0,15155941376.0,16368631808.0,4480.0,3703.0
13-04 02:31:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610272768.0,484392960.0,15155945472.0,16368463872.0,5517.0,5465.0
13-04 02:31:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610240000.0,484392960.0,15155945472.0,16368496640.0,18267.0,17442.0
13-04 02:31:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610207232.0,484397056.0,15155941376.0,16368529408.0,5167.0,4376.0
13-04 02:31:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,65536.0,0.0,15.0,1610203136.0,484397056.0,15155945472.0,16368529408.0,6766.0,6018.0
13-04 02:31:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1610203136.0,484397056.0,15155945472.0,16368529408.0,5429.0,3606.0
13-04 02:31:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1610186752.0,484397056.0,15155945472.0,16368545792.0,6188.0,6394.0
13-04 02:31:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610182656.0,484397056.0,15155949568.0,16368545792.0,6650.0,5541.0
13-04 02:31:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610182656.0,484397056.0,15155949568.0,16368545792.0,6475.0,6596.0
13-04 02:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1610194944.0,484401152.0,15155949568.0,16368529408.0,17615.0,16331.0
13-04 02:31:38,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1610194944.0,484401152.0,15155949568.0,16368529408.0,5915.0,5495.0
13-04 02:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1610194944.0,484401152.0,15155949568.0,16368529408.0,4695.0,3572.0
13-04 02:31:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610194944.0,484401152.0,15155949568.0,16368529408.0,5350.0,4352.0
13-04 02:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610194944.0,484401152.0,15155949568.0,16368529408.0,5231.0,4062.0
13-04 02:31:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610190848.0,484401152.0,15155953664.0,16368529408.0,6011.0,5271.0
13-04 02:31:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1610190848.0,484401152.0,15155953664.0,16368529408.0,7379.0,7834.0
13-04 02:31:44,0.0,0.083,99.750,0.083,0.0,0.083,0.0,40960.0,0.0,9.0,1610186752.0,484401152.0,15155957760.0,16368529408.0,5920.0,4980.0
13-04 02:31:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610186752.0,484401152.0,15155957760.0,16368529408.0,4351.0,3655.0
13-04 02:31:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610186752.0,484401152.0,15155957760.0,16368529408.0,7372.0,6271.0
13-04 02:31:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1610186752.0,484401152.0,15155957760.0,16368529408.0,5985.0,5554.0
13-04 02:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610186752.0,484401152.0,15155957760.0,16368529408.0,3866.0,2808.0
13-04 02:31:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610489856.0,484401152.0,15155957760.0,16368226304.0,5304.0,3759.0
13-04 02:31:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1610305536.0,484401152.0,15155957760.0,16368410624.0,4320.0,3679.0
13-04 02:31:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610305536.0,484401152.0,15155957760.0,16368410624.0,6442.0,6369.0
13-04 02:31:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610248192.0,484401152.0,15155957760.0,16368467968.0,6042.0,5314.0
13-04 02:31:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,6576.0,6398.0
13-04 02:31:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,5869.0,4852.0
13-04 02:31:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,3860.0,2734.0
13-04 02:31:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,4420.0,3704.0
13-04 02:31:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,4746.0,3045.0
13-04 02:31:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,5165.0,4060.0
13-04 02:31:59,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,8450.0,9345.0
13-04 02:32:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,17157.0,16011.0
13-04 02:32:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,5474.0,5167.0
13-04 02:32:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610240000.0,484401152.0,15155965952.0,16368467968.0,5226.0,4397.0
13-04 02:32:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610240000.0,484401152.0,15155965952.0,16368467968.0,4546.0,3746.0
13-04 02:32:04,0.500,0.167,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610240000.0,484401152.0,15155965952.0,16368467968.0,6489.0,5130.0
13-04 02:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610240000.0,484401152.0,15155965952.0,16368467968.0,4741.0,3129.0
13-04 02:32:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610240000.0,484401152.0,15155965952.0,16368467968.0,5918.0,5362.0
13-04 02:32:07,0.502,0.586,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611386880.0,484401152.0,15156424704.0,16366862336.0,50658.0,10294.0
13-04 02:32:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1611390976.0,484401152.0,15156436992.0,16366845952.0,8465.0,6733.0
13-04 02:32:09,0.250,0.167,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1611341824.0,484401152.0,15156436992.0,16366895104.0,8906.0,6243.0
13-04 02:32:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1611522048.0,484401152.0,15156441088.0,16366710784.0,8031.0,4764.0
13-04 02:32:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611522048.0,484401152.0,15156441088.0,16366710784.0,9219.0,7048.0
13-04 02:32:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1611522048.0,484401152.0,15156441088.0,16366710784.0,8531.0,5904.0
13-04 02:32:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611522048.0,484401152.0,15156441088.0,16366710784.0,9371.0,7039.0
13-04 02:32:14,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1611771904.0,484401152.0,15156445184.0,16366456832.0,6885.0,4439.0
13-04 02:32:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611771904.0,484401152.0,15156445184.0,16366456832.0,8498.0,6505.0
13-04 02:32:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1611771904.0,484401152.0,15156445184.0,16366456832.0,8932.0,6981.0
13-04 02:32:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,118784.0,0.0,37.0,1611771904.0,484401152.0,15156445184.0,16366456832.0,46715.0,34133.0
13-04 02:32:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1611751424.0,484401152.0,15156465664.0,16366456832.0,41406.0,22937.0
13-04 02:32:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1611677696.0,484401152.0,15156531200.0,16366465024.0,25080.0,22708.0
13-04 02:32:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,114688.0,0.0,36.0,1611677696.0,484401152.0,15156531200.0,16366465024.0,50049.0,73872.0
13-04 02:32:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1611718656.0,484405248.0,15156551680.0,16366399488.0,35786.0,26736.0
13-04 02:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1601699840.0,484405248.0,15156563968.0,16376406016.0,31183.0,20414.0
13-04 02:32:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601482752.0,484405248.0,15156563968.0,16376623104.0,32385.0,21281.0
13-04 02:32:24,0.167,0.083,99.667,0.083,0.0,0.0,0.0,143360.0,0.0,40.0,1601495040.0,484409344.0,15156580352.0,16376590336.0,76133.0,79761.0
13-04 02:32:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601478656.0,484409344.0,15156596736.0,16376590336.0,30678.0,23622.0
13-04 02:32:26,0.083,0.083,99.583,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,1601474560.0,484409344.0,15156600832.0,16376590336.0,17406.0,49217.0
13-04 02:32:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601470464.0,484409344.0,15156604928.0,16376590336.0,23841.0,19957.0
13-04 02:32:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601470464.0,484409344.0,15156604928.0,16376590336.0,31355.0,22529.0
13-04 02:32:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601781760.0,484409344.0,15156604928.0,16376279040.0,17725.0,18428.0
13-04 02:32:30,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1601994752.0,484409344.0,15156604928.0,16376066048.0,25411.0,22752.0
13-04 02:32:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601994752.0,484409344.0,15156604928.0,16376066048.0,8965.0,7032.0
13-04 02:32:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1601994752.0,484409344.0,15156604928.0,16376066048.0,6843.0,4311.0
13-04 02:32:33,3.201,1.516,95.198,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1603297280.0,484409344.0,15160184832.0,16371183616.0,2048460.0,1213685.0
13-04 02:32:34,4.606,2.345,92.881,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1617281024.0,484409344.0,15166140416.0,16351244288.0,2816938.0,5757067.0
13-04 02:32:35,3.856,2.598,93.546,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1623887872.0,484409344.0,15170994176.0,16339783680.0,2811475.0,5728934.0
13-04 02:32:36,3.778,2.435,93.619,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1630060544.0,484409344.0,15176445952.0,16328159232.0,2810887.0,5764047.0
13-04 02:32:37,3.943,2.685,93.289,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1637441536.0,484409344.0,15181627392.0,16315596800.0,2908649.0,5988842.0
13-04 02:32:38,3.442,2.771,93.451,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,1639968768.0,484409344.0,15187681280.0,16307015680.0,2855737.0,5847561.0
13-04 02:32:39,3.616,2.439,93.860,0.0,0.0,0.084,0.0,33886208.0,0.0,67.0,1644318720.0,484409344.0,15192563712.0,16297783296.0,2875363.0,5924257.0
13-04 02:32:40,3.434,2.848,93.635,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1649143808.0,484409344.0,15198371840.0,16287150080.0,2885730.0,5881024.0
13-04 02:32:41,4.077,2.995,92.845,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1652076544.0,484409344.0,15202467840.0,16280121344.0,2812167.0,5756917.0
13-04 02:32:42,3.667,3.333,92.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1653657600.0,484409344.0,15209000960.0,16272007168.0,2841668.0,5830481.0
13-04 02:32:43,3.920,2.669,93.328,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1657790464.0,484409344.0,15214338048.0,16262537216.0,2777561.0,5695593.0
13-04 02:32:44,3.291,2.447,94.008,0.084,0.0,0.169,0.0,32768.0,0.0,3.0,1666002944.0,484409344.0,15218876416.0,16249786368.0,2858463.0,5854763.0
13-04 02:32:45,3.125,2.280,94.510,0.0,0.0,0.084,0.0,28672.0,0.0,2.0,1666940928.0,484413440.0,15223103488.0,16244617216.0,2835294.0,5799813.0
13-04 02:32:46,4.323,2.993,92.602,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1668325376.0,484413440.0,15230926848.0,16235409408.0,2848053.0,5882152.0
13-04 02:32:47,3.506,3.172,93.155,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1673465856.0,484413440.0,15235186688.0,16226009088.0,2845157.0,5819890.0
13-04 02:32:48,3.933,2.510,93.473,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1674354688.0,484413440.0,15241093120.0,16219213824.0,2855773.0,5858697.0
13-04 02:32:49,4.326,2.829,92.596,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1684496384.0,484413440.0,15247167488.0,16202997760.0,2802290.0,5757805.0
13-04 02:32:50,3.448,2.439,93.776,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,1686118400.0,484417536.0,15250948096.0,16197591040.0,2777595.0,5695347.0
13-04 02:32:51,4.010,2.590,93.317,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1692209152.0,484417536.0,15258128384.0,16184320000.0,2830489.0,5739835.0
13-04 02:32:52,3.518,2.931,93.551,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1693745152.0,484417536.0,15261954048.0,16178958336.0,2847487.0,5848132.0
13-04 02:32:53,3.425,3.008,93.484,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1693204480.0,484417536.0,15267966976.0,16173486080.0,2758626.0,5631568.0
13-04 02:32:54,3.904,2.990,93.023,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1695907840.0,484417536.0,15273148416.0,16165601280.0,2775937.0,5644156.0
13-04 02:32:55,3.685,2.680,93.467,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1704960000.0,484421632.0,15279271936.0,16150421504.0,2826639.0,5792876.0
13-04 02:32:56,4.337,2.585,92.911,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1711165440.0,484421632.0,15284420608.0,16139067392.0,2825238.0,5794644.0
13-04 02:32:57,3.750,2.917,93.333,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1716719616.0,484421632.0,15289823232.0,16128110592.0,2835003.0,5828618.0
13-04 02:32:58,3.676,2.757,93.400,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1720680448.0,484421632.0,15294300160.0,16119672832.0,2798552.0,5725396.0
13-04 02:32:59,3.104,2.685,94.044,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1720938496.0,484421632.0,15300083712.0,16113631232.0,2756580.0,5724971.0
13-04 02:33:00,3.025,2.689,94.118,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1722363904.0,484421632.0,15303487488.0,16108802048.0,2795118.0,5648798.0
13-04 02:33:01,3.604,2.934,93.378,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1726341120.0,484421632.0,15309819904.0,16098492416.0,2911976.0,5926356.0
13-04 02:33:02,3.122,2.532,94.093,0.169,0.0,0.084,0.0,24576.0,0.0,3.0,1725272064.0,484421632.0,15316414464.0,16092966912.0,2870052.0,5917632.0
13-04 02:33:03,3.685,2.513,93.635,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1734455296.0,484421632.0,15321661440.0,16078536704.0,2785766.0,5733974.0
13-04 02:33:04,2.627,2.288,94.915,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1738743808.0,484421632.0,15326679040.0,16069230592.0,2804451.0,5653445.0
13-04 02:33:05,3.283,2.525,94.108,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1738625024.0,484421632.0,15332110336.0,16063918080.0,2873871.0,5943989.0
13-04 02:33:06,3.940,2.179,93.630,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1738637312.0,484421632.0,15337545728.0,16058470400.0,2804258.0,5699399.0
13-04 02:33:07,4.315,2.905,92.780,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1740263424.0,484421632.0,15342829568.0,16051560448.0,2848253.0,5850042.0
13-04 02:33:08,3.053,1.781,94.911,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,1740390400.0,484421632.0,15348240384.0,16046022656.0,2764902.0,5664735.0
13-04 02:33:09,3.442,2.603,91.604,2.183,0.0,0.168,0.0,131674112.0,0.0,251.0,1751224320.0,484421632.0,15352872960.0,16030556160.0,2761394.0,5579080.0
13-04 02:33:10,3.866,2.521,93.613,0.0,0.0,0.0,0.0,31424512.0,0.0,63.0,1754058752.0,484425728.0,15358263296.0,16022327296.0,2755060.0,5602681.0
13-04 02:33:11,3.532,2.271,94.197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1754128384.0,484425728.0,15363239936.0,16017281024.0,2825346.0,5824475.0
13-04 02:33:12,3.701,2.355,93.776,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1753812992.0,484425728.0,15368675328.0,16012161024.0,2848154.0,5835411.0
13-04 02:33:13,3.521,2.850,93.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1754234880.0,484425728.0,15374946304.0,16005468160.0,2826292.0,5761539.0
13-04 02:33:14,3.440,2.768,93.624,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1764446208.0,484425728.0,15380008960.0,15990194176.0,2812459.0,5761254.0
13-04 02:33:15,3.272,2.768,93.876,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1768718336.0,484425728.0,15384932352.0,15980998656.0,2783543.0,5673345.0
13-04 02:33:16,3.442,2.519,94.039,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774759936.0,484425728.0,15390437376.0,15969452032.0,2764516.0,5666888.0
13-04 02:33:17,3.445,2.521,93.950,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781743616.0,484425728.0,15396421632.0,15956484096.0,2810082.0,5727315.0
13-04 02:33:18,2.954,2.616,94.346,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780989952.0,484425728.0,15400878080.0,15952781312.0,2831417.0,5827564.0
13-04 02:33:19,3.437,2.850,93.546,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,1782710272.0,484425728.0,15405936640.0,15946002432.0,2871152.0,5886294.0
13-04 02:33:20,3.196,2.439,94.197,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,1781633024.0,484425728.0,15412183040.0,15940833280.0,2787141.0,5698308.0
13-04 02:33:21,3.199,2.525,94.024,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1781792768.0,484425728.0,15417380864.0,15935475712.0,2838430.0,5834719.0
13-04 02:33:22,3.122,2.194,94.515,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,1786298368.0,484425728.0,15422717952.0,15925633024.0,2823602.0,5759122.0
13-04 02:33:23,2.632,2.037,95.161,0.0,0.0,0.170,0.0,0.0,0.0,0.0,1791250432.0,484425728.0,15427293184.0,15916105728.0,2774836.0,5661262.0
13-04 02:33:24,2.901,1.706,95.392,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1791229952.0,484425728.0,15432302592.0,15911116800.0,2831463.0,5798500.0
13-04 02:33:25,3.364,2.019,94.197,0.168,0.0,0.252,0.0,28672.0,0.0,4.0,1796734976.0,484425728.0,15438770176.0,15899144192.0,2738852.0,5558769.0
13-04 02:33:26,3.283,2.609,94.024,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1801379840.0,484425728.0,15443394560.0,15889874944.0,2800630.0,5728857.0
13-04 02:33:27,2.869,2.869,94.093,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1815334912.0,484425728.0,15448354816.0,15870959616.0,2819759.0,5741704.0
13-04 02:33:28,2.966,2.119,94.746,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1818341376.0,484425728.0,15454138368.0,15862169600.0,2730699.0,5573127.0
13-04 02:33:29,3.193,2.689,93.950,0.0,0.0,0.168,0.0,20480.0,0.0,4.0,1820020736.0,484425728.0,15458512896.0,15856115712.0,2785706.0,5667800.0
13-04 02:33:30,3.286,2.359,94.356,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1821511680.0,484425728.0,15464595456.0,15848542208.0,2852283.0,5816350.0
13-04 02:33:31,3.518,2.680,93.467,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1820880896.0,484425728.0,15469928448.0,15843840000.0,2718152.0,5544052.0
13-04 02:33:32,3.275,2.855,93.787,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1842008064.0,484425728.0,15474794496.0,15817846784.0,2788687.0,5699209.0
13-04 02:33:33,2.881,2.288,94.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842429952.0,484425728.0,15480664064.0,15811555328.0,2759670.0,5580436.0
13-04 02:33:34,3.056,1.528,95.331,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1842954240.0,484425728.0,15485575168.0,15806119936.0,2717317.0,5790891.0
13-04 02:33:35,3.393,1.951,94.487,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,1842970624.0,484425728.0,15491215360.0,15800463360.0,2866917.0,5634483.0
13-04 02:33:36,3.023,2.855,94.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1855406080.0,484425728.0,15496200192.0,15783043072.0,2756955.0,5830541.0
13-04 02:33:37,3.434,2.848,93.300,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,1856253952.0,484425728.0,15501447168.0,15776948224.0,2923914.0,5862253.0
13-04 02:33:38,2.627,2.373,94.915,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1855672320.0,484425728.0,15507779584.0,15771197440.0,2811259.0,5760008.0
13-04 02:33:39,3.506,2.671,92.738,0.835,0.0,0.250,0.0,29425664.0,0.0,56.0,1866977280.0,484425728.0,15512788992.0,15754883072.0,2798881.0,5683185.0
13-04 02:33:40,3.373,2.867,90.219,3.541,0.0,0.0,0.0,131903488.0,0.0,255.0,1868382208.0,484425728.0,15517167616.0,15749099520.0,2790308.0,5735582.0
13-04 02:33:41,2.881,2.203,94.831,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1867149312.0,484425728.0,15522816000.0,15744684032.0,2801990.0,5702549.0
13-04 02:33:42,2.872,2.196,94.764,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1879343104.0,484425728.0,15528439808.0,15726866432.0,2749505.0,5585156.0
13-04 02:33:43,3.177,2.676,93.813,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1879425024.0,484425728.0,15533309952.0,15721914368.0,2773949.0,5666343.0
13-04 02:33:44,3.376,2.363,94.177,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1880408064.0,484425728.0,15537975296.0,15716265984.0,2824806.0,5825126.0
13-04 02:33:45,3.030,2.525,94.276,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1892470784.0,484433920.0,15544512512.0,15697657856.0,2806279.0,5707308.0
13-04 02:33:46,3.350,2.848,93.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1892925440.0,484433920.0,15549366272.0,15692349440.0,2807224.0,5739113.0
13-04 02:33:47,3.125,2.280,94.510,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1891082240.0,484433920.0,15555043328.0,15688515584.0,2818809.0,5748413.0
13-04 02:33:48,3.448,2.523,93.692,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1892012032.0,484433920.0,15559954432.0,15682674688.0,2867583.0,5923943.0
13-04 02:33:49,3.311,2.122,94.312,0.0,0.0,0.255,0.0,0.0,0.0,0.0,1894948864.0,484433920.0,15564496896.0,15675195392.0,2802574.0,5704588.0
13-04 02:33:50,2.809,1.872,95.234,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,1897426944.0,484433920.0,15570546688.0,15666667520.0,2777820.0,5670084.0
13-04 02:33:51,3.175,3.091,93.567,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1896218624.0,484433920.0,15576330240.0,15662092288.0,2786883.0,5680242.0
13-04 02:33:52,3.763,2.508,93.729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1903525888.0,484433920.0,15581151232.0,15649964032.0,2765388.0,5636967.0
13-04 02:33:53,3.448,2.019,94.365,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1904386048.0,484433920.0,15586770944.0,15643484160.0,2800040.0,5729604.0
13-04 02:33:54,3.196,2.187,94.365,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1914396672.0,484433920.0,15590916096.0,15629328384.0,2725799.0,5519623.0
13-04 02:33:55,2.716,2.122,94.992,0.0,0.0,0.170,0.0,32768.0,0.0,3.0,1916821504.0,484438016.0,15595560960.0,15622254592.0,2793582.0,5739513.0
13-04 02:33:56,3.196,2.523,94.197,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1918738432.0,484438016.0,15601422336.0,15614476288.0,2775431.0,5638180.0
13-04 02:33:57,3.913,2.664,93.172,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,1921904640.0,484438016.0,15606669312.0,15606063104.0,2809057.0,5723072.0
13-04 02:33:58,3.344,2.843,93.729,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1922154496.0,484438016.0,15611371520.0,15601111040.0,2800521.0,5731614.0
13-04 02:33:59,3.685,2.429,93.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1925709824.0,484438016.0,15616929792.0,15591997440.0,2836010.0,5825267.0
13-04 02:34:00,2.483,1.627,95.548,0.171,0.0,0.171,0.0,53248.0,0.0,9.0,1926168576.0,484438016.0,15622156288.0,15586312192.0,2833598.0,5782380.0
13-04 02:34:01,3.595,2.759,93.562,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1933303808.0,484438016.0,15627362304.0,15573970944.0,2801130.0,5759938.0
13-04 02:34:02,3.112,2.860,93.944,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1932869632.0,484438016.0,15633100800.0,15568666624.0,2845079.0,5855397.0
13-04 02:34:03,3.122,1.941,94.852,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1941606400.0,484438016.0,15637499904.0,15555530752.0,2668921.0,5519792.0
13-04 02:34:04,2.627,2.458,94.831,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1943035904.0,484438016.0,15642292224.0,15549308928.0,2818370.0,5607644.0
13-04 02:34:05,4.215,3.140,92.479,0.0,0.0,0.165,0.0,16384.0,0.0,2.0,1945890816.0,484438016.0,15647309824.0,15541436416.0,2819336.0,5801553.0
13-04 02:34:06,3.920,2.752,93.161,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1949450240.0,484438016.0,15653376000.0,15531810816.0,2716371.0,5609873.0
13-04 02:34:07,3.741,3.242,92.851,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,1957240832.0,484438016.0,15659364352.0,15518031872.0,2832446.0,5675435.0
13-04 02:34:08,2.300,2.044,95.486,0.0,0.0,0.170,0.0,0.0,0.0,0.0,1956417536.0,484438016.0,15665115136.0,15513104384.0,2734086.0,5729726.0
13-04 02:34:09,3.454,2.696,93.682,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1965875200.0,484438016.0,15669825536.0,15498936320.0,2932096.0,5899245.0
13-04 02:34:10,3.529,2.521,91.597,2.269,0.0,0.084,0.0,159039488.0,0.0,305.0,1967034368.0,484438016.0,15675400192.0,15492202496.0,2815337.0,5767410.0
13-04 02:34:11,3.431,2.762,93.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1971449856.0,484438016.0,15680548864.0,15482638336.0,2846804.0,5852210.0
13-04 02:34:12,3.344,2.843,93.395,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,1974603776.0,484438016.0,15685640192.0,15474393088.0,2798426.0,5739463.0
13-04 02:34:13,3.350,2.513,94.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1977237504.0,484438016.0,15690375168.0,15467024384.0,2813641.0,5734837.0
13-04 02:34:14,3.361,2.773,93.782,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1982689280.0,484438016.0,15696633856.0,15455313920.0,2822067.0,5791150.0
13-04 02:34:15,2.794,2.710,94.327,0.0,0.0,0.169,0.0,45056.0,0.0,3.0,1983844352.0,484438016.0,15699959808.0,15450832896.0,2865266.0,5893915.0
13-04 02:34:16,3.376,2.363,94.093,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1989210112.0,484438016.0,15707361280.0,15438065664.0,2848544.0,5852404.0
13-04 02:34:17,3.359,2.519,94.123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1992384512.0,484438016.0,15712452608.0,15429799936.0,2740338.0,5604236.0
13-04 02:34:18,3.280,2.439,93.944,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2009755648.0,484438016.0,15717597184.0,15407284224.0,2770192.0,5617724.0
13-04 02:34:19,3.697,2.353,93.866,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2010099712.0,484438016.0,15723634688.0,15400902656.0,2816286.0,5796830.0
13-04 02:34:20,3.114,2.525,94.192,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,2012221440.0,484438016.0,15728279552.0,15394136064.0,2822448.0,5796817.0
13-04 02:34:21,3.437,2.682,93.713,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2013736960.0,484438016.0,15732604928.0,15388295168.0,2850913.0,5834849.0
13-04 02:34:22,3.373,2.024,94.435,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2013368320.0,484438016.0,15739355136.0,15381913600.0,2773185.0,5679036.0
13-04 02:34:23,3.361,2.605,93.950,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2018762752.0,484438016.0,15744266240.0,15371608064.0,2773599.0,5638229.0
13-04 02:34:24,3.356,2.433,94.128,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2019430400.0,484438016.0,15749193728.0,15366012928.0,2749067.0,5579567.0
13-04 02:34:25,2.723,2.128,94.979,0.0,0.0,0.170,0.0,32768.0,0.0,3.0,2027216896.0,484438016.0,15754420224.0,15352999936.0,2834254.0,5784693.0
13-04 02:34:26,3.422,3.088,93.406,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2027126784.0,484438016.0,15760424960.0,15347085312.0,2763905.0,5636651.0
13-04 02:34:27,2.790,2.113,94.844,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2027298816.0,484438016.0,15765143552.0,15342194688.0,2780140.0,5677988.0
13-04 02:34:28,3.756,3.172,92.988,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2036178944.0,484438016.0,15770628096.0,15327830016.0,2788422.0,5697116.0
13-04 02:34:29,3.353,2.934,93.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2037649408.0,484438016.0,15776673792.0,15320313856.0,2836606.0,5826339.0
13-04 02:34:30,3.632,1.943,94.257,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,2053111808.0,484438016.0,15781670912.0,15299854336.0,2919346.0,6081105.0
13-04 02:34:31,3.291,2.110,94.430,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2052943872.0,484438016.0,15786950656.0,15294742528.0,2817724.0,5704655.0
13-04 02:34:32,2.787,2.534,94.595,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2053447680.0,484438016.0,15790874624.0,15290314752.0,2834267.0,5821194.0
13-04 02:34:33,1.005,0.754,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059153408.0,484438016.0,15793500160.0,15281983488.0,816769.0,4540119.0
13-04 02:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059337728.0,484438016.0,15794266112.0,15281033216.0,7873.0,4998.0
13-04 02:34:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,2059333632.0,484438016.0,15794270208.0,15281033216.0,11943.0,112775.0
13-04 02:34:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2059325440.0,484438016.0,15794278400.0,15281033216.0,9353.0,8890.0
13-04 02:34:37,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2059325440.0,484438016.0,15794278400.0,15281033216.0,26021.0,24319.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059325440.0,484438016.0,15794278400.0,15281033216.0,7465.0,4457.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059325440.0,484438016.0,15794278400.0,15281033216.0,7985.0,6712.0
13-04 02:34:40,0.500,0.917,92.661,5.838,0.0,0.083,0.0,105467904.0,0.0,201.0,2059325440.0,484438016.0,15794278400.0,15281033216.0,364564.0,212489.0
13-04 02:34:41,3.936,2.931,92.127,0.838,0.0,0.168,0.0,15462400.0,0.0,31.0,2058723328.0,484438016.0,15800451072.0,15275462656.0,3157857.0,5935833.0
13-04 02:34:42,4.722,2.867,92.074,0.0,0.0,0.337,0.0,20480.0,0.0,4.0,2078375936.0,484438016.0,15806312448.0,15249948672.0,3622520.0,6224655.0
13-04 02:34:43,3.895,3.133,92.718,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2079043584.0,484438016.0,15814021120.0,15241572352.0,3749687.0,6473825.0
13-04 02:34:44,3.641,2.879,93.395,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2079277056.0,484438016.0,15820029952.0,15235330048.0,3353067.0,10002881.0
13-04 02:34:45,4.017,3.682,92.218,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,2079420416.0,484438016.0,15826898944.0,15228317696.0,3311210.0,6088576.0
13-04 02:34:46,4.034,3.193,92.689,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2079555584.0,484438016.0,15833690112.0,15221391360.0,3440745.0,5755951.0
13-04 02:34:47,4.326,3.053,92.451,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2091970560.0,484438016.0,15840677888.0,15201988608.0,3812381.0,6678677.0
13-04 02:34:48,3.593,2.224,93.841,0.171,0.0,0.171,0.0,36864.0,0.0,3.0,2093948928.0,484438016.0,15847104512.0,15193583616.0,3391300.0,10064981.0
13-04 02:34:49,3.950,3.361,92.437,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2103205888.0,484438016.0,15853494272.0,15177936896.0,3399913.0,6300673.0
13-04 02:34:50,4.198,3.359,92.191,0.0,0.0,0.252,0.0,36864.0,0.0,3.0,2103623680.0,484438016.0,15860162560.0,15170850816.0,3560679.0,6193310.0
13-04 02:34:51,4.377,3.199,92.256,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2104344576.0,484438016.0,15866761216.0,15163531264.0,3667630.0,6220712.0
13-04 02:34:52,4.805,3.563,91.301,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2101608448.0,484438016.0,15874093056.0,15158935552.0,3372877.0,10020661.0
13-04 02:34:53,4.239,3.741,91.937,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2106241024.0,484438016.0,15879450624.0,15148945408.0,3349489.0,5996246.0
13-04 02:34:54,4.489,3.491,91.854,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2113355776.0,484438016.0,15885979648.0,15135301632.0,3339561.0,5969691.0
13-04 02:34:55,4.344,4.344,91.145,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,2115653632.0,484442112.0,15892811776.0,15126167552.0,3792032.0,6372874.0
13-04 02:34:56,4.359,3.018,92.456,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2124861440.0,484442112.0,15899533312.0,15110238208.0,3351531.0,10026401.0
13-04 02:34:57,3.574,2.553,93.702,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2127036416.0,484442112.0,15906291712.0,15101304832.0,3412858.0,6218445.0
13-04 02:34:58,4.293,2.862,92.845,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2127245312.0,484442112.0,15912148992.0,15095238656.0,3478898.0,5968971.0
13-04 02:34:59,5.316,3.904,90.532,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2136481792.0,484442112.0,15919788032.0,15078363136.0,3787646.0,6597527.0
13-04 02:35:00,3.960,3.286,92.586,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,2138800128.0,484442112.0,15925747712.0,15070085120.0,3395755.0,10113560.0
13-04 02:35:01,3.723,3.215,93.063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149244928.0,484442112.0,15932055552.0,15053332480.0,3399626.0,6154717.0
13-04 02:35:02,3.794,3.120,92.833,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2150969344.0,484442112.0,15939436544.0,15044227072.0,3527074.0,6218169.0
13-04 02:35:03,4.884,4.470,90.480,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2153185280.0,484442112.0,15945768960.0,15035678720.0,3717536.0,6313726.0
13-04 02:35:04,4.034,3.277,92.521,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2164187136.0,484442112.0,15952740352.0,15017705472.0,3384411.0,10089888.0
13-04 02:35:05,5.029,2.934,91.869,0.0,0.0,0.168,0.0,45056.0,0.0,2.0,2163703808.0,484442112.0,15959433216.0,15011495936.0,3473360.0,6300514.0
13-04 02:35:06,3.862,3.275,92.443,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2178035712.0,484442112.0,15965704192.0,14990893056.0,3337551.0,5847307.0
13-04 02:35:07,4.886,3.201,91.744,0.0,0.0,0.168,0.0,20480.0,0.0,5.0,2177613824.0,484442112.0,15973765120.0,14983254016.0,3896930.0,6777965.0
13-04 02:35:08,3.872,3.199,92.845,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2179125248.0,484442112.0,15979339776.0,14976167936.0,3364067.0,10058152.0
13-04 02:35:09,3.801,3.125,92.905,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2188234752.0,484442112.0,15985369088.0,14961029120.0,3361150.0,6096957.0
13-04 02:35:10,3.785,3.196,92.767,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2188083200.0,484442112.0,15991660544.0,14954889216.0,3436034.0,5998222.0
13-04 02:35:11,4.149,3.048,92.803,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2188255232.0,484442112.0,15998935040.0,14947442688.0,3596723.0,6302306.0
13-04 02:35:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2188955648.0,484442112.0,16000487424.0,14945189888.0,61256.0,8376.0
13-04 02:35:13,0.417,0.250,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206621696.0,484442112.0,16000487424.0,14927523840.0,106747.0,3487843.0
13-04 02:35:14,6.056,4.121,89.571,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2206597120.0,484442112.0,16009248768.0,14918787072.0,5008268.0,6644823.0
13-04 02:35:15,9.114,7.325,82.112,0.937,0.0,0.511,0.0,40157184.0,0.0,78.0,2228203520.0,484442112.0,16024043520.0,14882385920.0,7717756.0,14896435.0
13-04 02:35:16,4.473,3.797,88.017,3.460,0.0,0.253,0.0,195686400.0,0.0,381.0,2232766464.0,484442112.0,16033001472.0,14868865024.0,3956885.0,12322623.0
13-04 02:35:17,4.010,3.676,91.980,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2241703936.0,484442112.0,16038756352.0,14854172672.0,3478624.0,5964724.0
13-04 02:35:18,3.480,2.716,93.718,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2246074368.0,484442112.0,16044929024.0,14843629568.0,3296716.0,5894283.0
13-04 02:35:19,4.195,3.272,92.450,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246770688.0,484442112.0,16051126272.0,14836736000.0,3441830.0,6051313.0
13-04 02:35:20,4.511,3.592,91.562,0.0,0.0,0.334,0.0,40960.0,0.0,3.0,2251448320.0,484442112.0,16058073088.0,14825111552.0,3579936.0,10406838.0
13-04 02:35:21,3.882,2.954,93.080,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2250678272.0,484442112.0,16064901120.0,14819053568.0,3392298.0,5902113.0
13-04 02:35:22,4.297,2.780,92.755,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2249990144.0,484442112.0,16071864320.0,14812778496.0,3599202.0,6205200.0
13-04 02:35:23,4.384,3.288,92.074,0.253,0.0,0.0,0.0,28672.0,0.0,3.0,2261680128.0,484442112.0,16077705216.0,14795247616.0,3559757.0,9421273.0
13-04 02:35:24,4.040,2.946,92.845,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2262667264.0,484442112.0,16084455424.0,14787510272.0,3281071.0,6683585.0
13-04 02:35:25,4.678,3.008,92.231,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2261549056.0,484442112.0,16091729920.0,14781353984.0,3327564.0,5921931.0
13-04 02:35:26,4.139,3.632,92.061,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2271240192.0,484442112.0,16098639872.0,14764752896.0,3783346.0,6312837.0
13-04 02:35:27,5.281,3.795,90.677,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2273275904.0,484442112.0,16106045440.0,14755311616.0,3501229.0,9485677.0
13-04 02:35:28,3.970,2.534,93.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2273411072.0,484442112.0,16111104000.0,14750117888.0,3294959.0,6943938.0
13-04 02:35:29,4.882,2.862,92.088,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2284208128.0,484442112.0,16117686272.0,14732738560.0,3502357.0,6063871.0
13-04 02:35:30,4.698,3.523,91.695,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2285760512.0,484442112.0,16124825600.0,14724046848.0,3722984.0,6322273.0
13-04 02:35:31,4.523,3.518,91.876,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2286571520.0,484442112.0,16131100672.0,14716960768.0,3587849.0,9388227.0
13-04 02:35:32,3.930,3.512,92.475,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293858304.0,484442112.0,16137994240.0,14702780416.0,3314229.0,7083330.0
13-04 02:35:33,4.111,3.356,92.366,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2299310080.0,484442112.0,16145027072.0,14690295808.0,3382765.0,6119033.0
13-04 02:35:34,4.160,2.886,92.784,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2300358656.0,484442112.0,16151822336.0,14682451968.0,3726390.0,6136557.0
13-04 02:35:35,4.493,3.577,91.514,0.083,0.0,0.333,0.0,28672.0,0.0,4.0,2301460480.0,484442112.0,16158744576.0,14674427904.0,3519019.0,9253230.0
13-04 02:35:36,3.475,3.051,93.305,0.0,0.0,0.169,0.0,4096.0,0.0,1.0,2315472896.0,484442112.0,16164958208.0,14654201856.0,3309671.0,7001171.0
13-04 02:35:37,3.729,2.966,93.220,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2315747328.0,484442112.0,16170754048.0,14648131584.0,3437583.0,6216348.0
13-04 02:35:38,4.071,2.629,93.299,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316181504.0,484442112.0,16177446912.0,14641004544.0,3617459.0,5906052.0
13-04 02:35:39,4.626,3.280,92.010,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2332307456.0,484442112.0,16184684544.0,14617640960.0,3538422.0,8688892.0
13-04 02:35:40,3.641,2.710,93.395,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,2332450816.0,484442112.0,16190705664.0,14611476480.0,3262690.0,7621916.0
13-04 02:35:41,3.266,2.680,93.970,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2332622848.0,484442112.0,16196304896.0,14605705216.0,2671565.0,5530600.0
13-04 02:35:42,0.923,0.755,98.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2332946432.0,484442112.0,16197386240.0,14604300288.0,953912.0,547478.0
13-04 02:35:43,8.440,5.627,85.678,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2348961792.0,484442112.0,16211279872.0,14574391296.0,6690714.0,12250013.0
13-04 02:35:44,3.660,2.468,93.702,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2349891584.0,484442112.0,16217616384.0,14567124992.0,3450253.0,9994947.0
13-04 02:35:45,3.396,2.886,93.633,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2350256128.0,484442112.0,16224591872.0,14559784960.0,3458339.0,6300708.0
13-04 02:35:46,4.326,2.799,89.567,3.223,0.0,0.085,0.0,124170240.0,0.0,236.0,2365374464.0,484442112.0,16231342080.0,14537916416.0,3560816.0,6187260.0
13-04 02:35:47,4.030,3.275,92.443,0.084,0.0,0.168,0.0,77828096.0,0.0,152.0,2364993536.0,484442112.0,16237580288.0,14532059136.0,3407424.0,6364060.0
13-04 02:35:48,4.782,3.104,92.030,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2364706816.0,484442112.0,16245112832.0,14524813312.0,3610824.0,10253446.0
13-04 02:35:49,4.565,2.536,92.730,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2369564672.0,484442112.0,16251015168.0,14514053120.0,3608069.0,6399805.0
13-04 02:35:50,3.905,2.632,93.379,0.0,0.0,0.085,0.0,40960.0,0.0,3.0,2382540800.0,484442112.0,16257703936.0,14494388224.0,3559061.0,6278661.0
13-04 02:35:51,4.734,3.128,91.970,0.0,0.0,0.169,0.0,36864.0,0.0,5.0,2384314368.0,484442112.0,16264298496.0,14486020096.0,3789447.0,9268602.0
13-04 02:35:52,4.181,3.261,92.391,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2384834560.0,484442112.0,16271204352.0,14478594048.0,3229621.0,7100775.0
13-04 02:35:53,3.866,3.025,92.857,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2401587200.0,484442112.0,16277057536.0,14455988224.0,3205660.0,5627342.0
13-04 02:35:54,4.813,3.568,91.452,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2400206848.0,484442112.0,16283688960.0,14450737152.0,3552045.0,5854093.0
13-04 02:35:55,4.789,4.129,90.751,0.0,0.0,0.330,0.0,16384.0,0.0,2.0,2401349632.0,484442112.0,16290213888.0,14443069440.0,3475557.0,9135836.0
13-04 02:35:56,3.933,3.013,92.803,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2400681984.0,484442112.0,16297177088.0,14436773888.0,3202627.0,6746271.0
13-04 02:35:57,4.297,3.286,92.334,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2424029184.0,484442112.0,16302784512.0,14407819264.0,3420597.0,5995029.0
13-04 02:35:58,3.697,3.529,92.521,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2424565760.0,484442112.0,16309235712.0,14400831488.0,3667624.0,6285214.0
13-04 02:35:59,4.377,3.030,92.256,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2426032128.0,484442112.0,16315289600.0,14393311232.0,3502531.0,8652746.0
13-04 02:36:00,4.191,3.018,92.707,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2425786368.0,484442112.0,16321712128.0,14387134464.0,3405110.0,7797355.0
13-04 02:36:01,5.079,3.580,91.091,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2440003584.0,484442112.0,16328495104.0,14366134272.0,3621380.0,6515459.0
13-04 02:36:02,4.304,3.038,92.489,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2438729728.0,484442112.0,16336191488.0,14359711744.0,3729265.0,6312104.0
13-04 02:36:03,3.565,2.716,93.463,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2441433088.0,484442112.0,16342781952.0,14350417920.0,3519946.0,9419788.0
13-04 02:36:04,3.888,2.620,93.407,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2440605696.0,484442112.0,16349081600.0,14344945664.0,3256636.0,6768483.0
13-04 02:36:05,4.121,3.532,92.094,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,2452910080.0,484442112.0,16355749888.0,14325972992.0,3557312.0,6330376.0
13-04 02:36:06,3.990,2.971,92.869,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2453524480.0,484442112.0,16362946560.0,14318161920.0,3687546.0,6258306.0
13-04 02:36:07,4.209,3.367,92.340,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2455105536.0,484442112.0,16368865280.0,14310662144.0,3504042.0,9231980.0
13-04 02:36:08,3.682,3.264,92.887,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2458464256.0,484442112.0,16374710272.0,14301458432.0,3211602.0,6795894.0
13-04 02:36:09,4.373,3.112,92.347,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2472681472.0,484442112.0,16381493248.0,14280458240.0,3349317.0,6053597.0
13-04 02:36:10,4.149,2.964,92.718,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,2472415232.0,484442112.0,16388329472.0,14273888256.0,3637515.0,6086541.0
13-04 02:36:11,4.318,2.879,92.549,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,2473168896.0,484442112.0,16395673600.0,14265790464.0,3576041.0,9414399.0
13-04 02:36:12,4.198,2.687,93.031,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2475298816.0,484442112.0,16401969152.0,14257364992.0,3273349.0,6723458.0
13-04 02:36:13,4.348,3.679,91.890,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2491162624.0,484442112.0,16407867392.0,14235602944.0,3391176.0,6120331.0
13-04 02:36:14,3.976,3.299,92.470,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2492268544.0,484442112.0,16415285248.0,14227079168.0,3657498.0,6193449.0
13-04 02:36:15,4.075,2.971,92.615,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,2491920384.0,484442112.0,16422645760.0,14220066816.0,3666185.0,6798136.0
13-04 02:36:16,4.917,3.417,91.417,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2492981248.0,484442112.0,16428847104.0,14212804608.0,3489261.0,10143935.0
13-04 02:36:17,3.486,2.636,90.476,3.231,0.0,0.170,0.0,201101312.0,0.0,376.0,2508591104.0,484442112.0,16434790400.0,14191251456.0,3313342.0,5992238.0
13-04 02:36:18,3.956,3.199,92.761,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2508947456.0,484442112.0,16441937920.0,14183747584.0,3424662.0,5785711.0
13-04 02:36:19,4.202,3.361,92.269,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2508783616.0,484442112.0,16448643072.0,14177206272.0,3554181.0,6399241.0
13-04 02:36:20,4.030,3.694,91.940,0.0,0.0,0.336,0.0,36864.0,0.0,3.0,2512121856.0,484442112.0,16455344128.0,14167166976.0,3563969.0,10157936.0
13-04 02:36:21,4.184,3.598,92.050,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2530664448.0,484442112.0,16462360576.0,14141607936.0,3357127.0,6052554.0
13-04 02:36:22,4.212,3.117,92.418,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2530746368.0,484442112.0,16469315584.0,14134571008.0,3606184.0,6146831.0
13-04 02:36:23,3.963,3.035,92.749,0.0,0.0,0.253,0.0,8192.0,0.0,2.0,2532667392.0,484442112.0,16474746880.0,14127218688.0,3577359.0,9429431.0
13-04 02:36:24,3.647,2.290,93.978,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2531471360.0,484442112.0,16481210368.0,14121951232.0,3195479.0,6592583.0
13-04 02:36:25,4.534,2.771,92.443,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2551451648.0,484442112.0,16487530496.0,14095650816.0,3362980.0,6113313.0
13-04 02:36:26,4.362,3.356,92.030,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2552307712.0,484442112.0,16495181824.0,14087143424.0,3615107.0,5924711.0
13-04 02:36:27,4.219,3.207,92.405,0.0,0.0,0.169,0.0,45056.0,0.0,6.0,2553618432.0,484442112.0,16501764096.0,14079250432.0,3557813.0,9092997.0
13-04 02:36:28,3.535,3.030,93.098,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2551795712.0,484442112.0,16508809216.0,14074028032.0,3281009.0,7125249.0
13-04 02:36:29,4.538,3.361,91.933,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2554212352.0,484442112.0,16514764800.0,14065655808.0,3609214.0,6490229.0
13-04 02:36:30,3.538,3.117,93.260,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2570915840.0,484442112.0,16521023488.0,14042693632.0,3050100.0,5699554.0
13-04 02:36:31,4.750,3.138,91.942,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2572853248.0,484442112.0,16528879616.0,14032900096.0,4055317.0,9436172.0
13-04 02:36:32,4.205,2.944,92.767,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2572443648.0,484442112.0,16535298048.0,14026891264.0,3302261.0,7095772.0
13-04 02:36:33,4.191,3.185,92.456,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2573357056.0,484442112.0,16541564928.0,14019710976.0,3427707.0,6155742.0
13-04 02:36:34,3.757,2.733,93.168,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,2591772672.0,484442112.0,16548761600.0,13994098688.0,3565333.0,5842422.0
13-04 02:36:35,3.892,2.623,93.232,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,2593480704.0,484442112.0,16555499520.0,13985652736.0,3484034.0,9288478.0
13-04 02:36:36,3.294,3.125,93.412,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2593841152.0,484442112.0,16560943104.0,13979848704.0,3259615.0,6871560.0
13-04 02:36:37,4.428,3.091,92.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2593333248.0,484442112.0,16567234560.0,13974065152.0,3464820.0,6183108.0
13-04 02:36:38,3.738,2.804,93.373,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2592800768.0,484442112.0,16574676992.0,13967155200.0,3566436.0,5909521.0
13-04 02:36:39,4.212,3.117,92.418,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2618089472.0,484442112.0,16581398528.0,13935144960.0,3553860.0,8833674.0
13-04 02:36:40,4.333,3.333,92.167,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2618155008.0,484442112.0,16587620352.0,13928857600.0,3214338.0,7403825.0
13-04 02:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2618155008.0,484442112.0,16588316672.0,13928161280.0,7769.0,6725.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2618155008.0,484442112.0,16588316672.0,13928161280.0,18103.0,762243.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2618146816.0,484442112.0,16588324864.0,13928161280.0,7584.0,6425.0
13-04 02:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2618146816.0,484442112.0,16588324864.0,13928161280.0,7066.0,5298.0
13-04 02:36:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2618146816.0,484442112.0,16588324864.0,13928161280.0,7076.0,5186.0
13-04 02:36:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2618146816.0,484442112.0,16588324864.0,13928161280.0,9832.0,8284.0
13-04 02:36:47,0.0,0.167,97.744,2.089,0.0,0.0,0.0,128995328.0,0.0,241.0,2617249792.0,484442112.0,16588324864.0,13929058304.0,9058.0,7269.0
13-04 02:36:48,2.926,2.508,94.482,0.0,0.0,0.084,0.0,26112000.0,0.0,46.0,2616406016.0,484442112.0,16591896576.0,13926330368.0,2319030.0,1369665.0
13-04 02:36:49,4.064,3.641,92.125,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2618040320.0,484442112.0,16599461888.0,13917130752.0,3823198.0,10389579.0
13-04 02:36:50,5.281,3.018,91.534,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2626904064.0,484442112.0,16606646272.0,13901082624.0,3705080.0,6172331.0
13-04 02:36:51,6.050,4.118,89.412,0.168,0.0,0.252,0.0,49152.0,0.0,5.0,2650124288.0,484442112.0,16614273024.0,13870235648.0,4608881.0,11058179.0
13-04 02:36:52,4.244,2.632,93.039,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2647797760.0,484442112.0,16622448640.0,13864386560.0,3649957.0,6153638.0
13-04 02:36:53,5.789,3.691,90.017,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2649174016.0,484442112.0,16631078912.0,13854380032.0,4338042.0,10543746.0
13-04 02:36:54,3.997,3.231,92.602,0.0,0.0,0.170,0.0,8192.0,0.0,2.0,2648645632.0,484442112.0,16638222336.0,13847764992.0,3832058.0,6213020.0
13-04 02:36:55,4.907,3.892,91.032,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2661941248.0,484442112.0,16646959104.0,13825732608.0,4171718.0,10346519.0
13-04 02:36:56,4.802,3.791,91.154,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,2662727680.0,484442112.0,16654352384.0,13817552896.0,4083163.0,6408765.0
13-04 02:36:57,4.962,4.205,90.664,0.084,0.0,0.084,0.0,45056.0,0.0,4.0,2662273024.0,484442112.0,16663023616.0,13809336320.0,4210798.0,10589868.0
13-04 02:36:58,4.992,3.299,91.540,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2663555072.0,484442112.0,16671072256.0,13800005632.0,4141658.0,6369049.0
13-04 02:36:59,5.383,4.542,89.823,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,2688348160.0,484442112.0,16679477248.0,13766807552.0,4490202.0,11100958.0
13-04 02:37:00,4.702,3.275,91.856,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2687225856.0,484442112.0,16686993408.0,13760413696.0,3808574.0,6389916.0
13-04 02:37:01,6.005,4.504,89.074,0.0,0.0,0.417,0.0,32768.0,0.0,3.0,2688278528.0,484442112.0,16695349248.0,13751005184.0,4702224.0,10877940.0
13-04 02:37:02,3.791,3.370,92.586,0.0,0.0,0.253,0.0,24576.0,0.0,6.0,2688700416.0,484442112.0,16701353984.0,13744578560.0,3558621.0,6071831.0
13-04 02:37:03,6.140,4.794,88.562,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,2718339072.0,484442112.0,16710725632.0,13705568256.0,4890218.0,11545857.0
13-04 02:37:04,3.794,3.373,92.664,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2717786112.0,484442112.0,16718233600.0,13698613248.0,3583254.0,6075515.0
13-04 02:37:05,5.387,4.293,89.899,0.0,0.0,0.421,0.0,0.0,0.0,0.0,2717949952.0,484442112.0,16726736896.0,13689946112.0,4598623.0,10677997.0
13-04 02:37:06,3.741,2.976,93.197,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2718199808.0,484442112.0,16733880320.0,13682552832.0,3756124.0,6392205.0
13-04 02:37:07,5.877,4.618,89.253,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2739216384.0,484442112.0,16742531072.0,13652885504.0,4649733.0,10870456.0
13-04 02:37:08,3.328,2.645,94.027,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2739224576.0,484442112.0,16750440448.0,13644967936.0,3464834.0,5996291.0
13-04 02:37:09,5.649,4.722,89.376,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,2741612544.0,484442112.0,16758190080.0,13634830336.0,4720120.0,11159896.0
13-04 02:37:10,4.135,3.122,92.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2740834304.0,484442112.0,16765906944.0,13627891712.0,3470884.0,5879644.0
13-04 02:37:11,6.818,4.125,88.805,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,2758029312.0,484442112.0,16775610368.0,13600993280.0,5048057.0,11413955.0
13-04 02:37:12,4.289,2.860,92.683,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2757894144.0,484442112.0,16782135296.0,13594603520.0,3417401.0,5677125.0
13-04 02:37:13,5.833,3.635,90.279,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2758864896.0,484442112.0,16790589440.0,13585178624.0,4576711.0,10837479.0
13-04 02:37:14,4.428,3.759,91.562,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2758516736.0,484442112.0,16797835264.0,13578280960.0,3626569.0,5983453.0
13-04 02:37:15,4.971,4.381,90.143,0.168,0.0,0.337,0.0,12288.0,0.0,2.0,2758848512.0,484442112.0,16806920192.0,13568864256.0,4559375.0,10689395.0
13-04 02:37:16,4.170,2.979,92.681,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,2792562688.0,484442112.0,16813719552.0,13528350720.0,3675447.0,6273558.0
13-04 02:37:17,5.072,3.973,90.702,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2792366080.0,484442112.0,16822394880.0,13519872000.0,4563079.0,10932935.0
13-04 02:37:18,4.047,3.541,92.243,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2793385984.0,484442112.0,16829091840.0,13512155136.0,3837490.0,6597497.0
13-04 02:37:19,4.572,4.234,90.855,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2793582592.0,484442112.0,16837836800.0,13503213568.0,4508772.0,10533216.0
13-04 02:37:20,4.538,3.950,91.345,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2794377216.0,484442112.0,16846442496.0,13493813248.0,3859919.0,6391081.0
13-04 02:37:21,5.223,4.381,90.059,0.084,0.0,0.253,0.0,28672.0,0.0,4.0,2815627264.0,484442112.0,16854515712.0,13464489984.0,4325169.0,5684970.0
13-04 02:37:22,4.718,4.128,89.975,1.011,0.0,0.168,0.0,43094016.0,0.0,80.0,2816028672.0,484442112.0,16863375360.0,13455228928.0,4251344.0,11846987.0
13-04 02:37:23,4.738,3.046,87.563,4.399,0.0,0.254,0.0,236994560.0,0.0,444.0,2817900544.0,484442112.0,16869048320.0,13447684096.0,3642762.0,7239308.0
13-04 02:37:24,5.798,4.118,89.748,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2816184320.0,484442112.0,16878686208.0,13439762432.0,4531558.0,10122387.0
13-04 02:37:25,5.316,3.966,90.464,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2836373504.0,484442112.0,16885841920.0,13412417536.0,4349449.0,10623855.0
13-04 02:37:26,3.422,2.823,93.755,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2836111360.0,484442112.0,16894537728.0,13403983872.0,3649688.0,5907026.0
13-04 02:37:27,6.484,4.406,88.612,0.083,0.0,0.416,0.0,12288.0,0.0,2.0,2836586496.0,484442112.0,16902017024.0,13396029440.0,4560188.0,11457806.0
13-04 02:37:28,4.572,4.064,91.025,0.0,0.0,0.339,0.0,16384.0,0.0,1.0,2837417984.0,484442112.0,16910733312.0,13386481664.0,4409518.0,6997456.0
13-04 02:37:29,5.514,4.344,89.975,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2838032384.0,484442112.0,16919171072.0,13377429504.0,4163321.0,10862591.0
13-04 02:37:30,4.027,3.085,92.716,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2863255552.0,484442112.0,16926830592.0,13344546816.0,3934501.0,6326503.0
13-04 02:37:31,5.250,3.726,90.940,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,2864484352.0,484442112.0,16934694912.0,13335453696.0,4531479.0,10672877.0
13-04 02:37:32,5.167,3.583,91.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2863267840.0,484442112.0,16942780416.0,13328584704.0,3900726.0,6362109.0
13-04 02:37:33,4.706,4.118,90.672,0.168,0.0,0.336,0.0,28672.0,0.0,3.0,2864054272.0,484442112.0,16950579200.0,13319999488.0,4143308.0,10708216.0
13-04 02:37:34,4.580,4.071,91.179,0.0,0.0,0.170,0.0,12288.0,0.0,3.0,2866020352.0,484442112.0,16958332928.0,13310279680.0,4435962.0,6822747.0
13-04 02:37:35,4.626,4.037,91.253,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2891960320.0,484442112.0,16967172096.0,13275500544.0,3974724.0,10210051.0
13-04 02:37:36,4.714,3.788,91.330,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2891984896.0,484442112.0,16974499840.0,13268148224.0,4033511.0,6343428.0
13-04 02:37:37,4.580,3.478,91.603,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2893238272.0,484442112.0,16981868544.0,13259526144.0,4128987.0,10429154.0
13-04 02:37:38,5.154,4.489,90.191,0.0,0.0,0.166,0.0,28672.0,0.0,5.0,2893590528.0,484442112.0,16990515200.0,13250527232.0,4169585.0,6477346.0
13-04 02:37:39,5.021,4.686,89.958,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2899255296.0,484442112.0,16998141952.0,13237235712.0,4358118.0,10985053.0
13-04 02:37:40,5.356,3.347,90.879,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2924187648.0,484442112.0,17005301760.0,13205143552.0,3930032.0,6163454.0
13-04 02:37:41,4.992,4.230,90.525,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,2927644672.0,484442112.0,17013473280.0,13193515008.0,4603769.0,11065403.0
13-04 02:37:42,4.366,3.275,92.107,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2926747648.0,484442112.0,17021517824.0,13186367488.0,3567886.0,5986162.0
13-04 02:37:43,5.523,3.993,90.144,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2926948352.0,484442112.0,17030426624.0,13177257984.0,4945335.0,11507350.0
13-04 02:37:44,4.526,3.269,92.037,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2927009792.0,484442112.0,17037922304.0,13169700864.0,3559211.0,6332419.0
13-04 02:37:45,5.833,4.311,89.603,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2952269824.0,484442112.0,17046736896.0,13135626240.0,4820342.0,11201955.0
13-04 02:37:46,4.469,3.457,91.990,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2952306688.0,484442112.0,17054408704.0,13127917568.0,3890597.0,6854940.0
13-04 02:37:47,5.584,3.807,90.355,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2953760768.0,484442112.0,17062117376.0,13118754816.0,4606842.0,10861059.0
13-04 02:37:48,4.523,3.266,91.792,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2952777728.0,484442112.0,17069395968.0,13112459264.0,3627395.0,5785237.0
13-04 02:37:49,4.762,3.741,91.327,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2956431360.0,484442112.0,17077223424.0,13100978176.0,4368814.0,10432970.0
13-04 02:37:50,5.417,3.417,90.750,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2989654016.0,484442112.0,17084829696.0,13060149248.0,3753245.0,6438267.0
13-04 02:37:51,5.941,4.351,89.540,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2991841280.0,484442112.0,17094389760.0,13048401920.0,4600890.0,10863532.0
13-04 02:37:52,4.064,3.048,92.718,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2991775744.0,484442112.0,17099599872.0,13043257344.0,3550586.0,6119095.0
13-04 02:37:53,6.134,4.622,86.471,2.185,0.0,0.588,0.0,95404032.0,0.0,178.0,2992168960.0,484442112.0,17110118400.0,13032345600.0,4947977.0,8549916.0
13-04 02:37:54,4.216,3.710,90.556,1.518,0.0,0.0,0.0,148738048.0,0.0,249.0,2991874048.0,484442112.0,17117396992.0,13025361920.0,3920090.0,2263359.0
13-04 02:37:55,5.281,4.275,90.193,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3011665920.0,484442112.0,17125646336.0,12997320704.0,4134603.0,17960830.0
13-04 02:37:56,5.378,3.193,90.840,0.168,0.0,0.420,0.0,53248.0,0.0,5.0,3012550656.0,484442112.0,17132789760.0,12989292544.0,4227191.0,6553875.0
13-04 02:37:57,5.017,4.348,90.552,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3012759552.0,484442112.0,17140514816.0,12981358592.0,4077387.0,10628296.0
13-04 02:37:58,3.748,3.578,92.504,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3012259840.0,484442112.0,17148870656.0,12973502464.0,4057424.0,6438134.0
13-04 02:37:59,5.676,4.758,89.316,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,3012997120.0,484442112.0,17156583424.0,12965052416.0,4537242.0,10815185.0
13-04 02:38:00,4.388,3.376,92.068,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3012681728.0,484442112.0,17164623872.0,12957327360.0,3868758.0,6572678.0
13-04 02:38:01,6.119,3.856,89.941,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,3048300544.0,484442112.0,17172516864.0,12913815552.0,4315097.0,10873368.0
13-04 02:38:02,5.085,3.814,90.678,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,3047747584.0,484442112.0,17182388224.0,12904497152.0,4418603.0,6755029.0
13-04 02:38:03,5.109,4.020,90.620,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3048865792.0,484442112.0,17189457920.0,12896309248.0,4039478.0,10533809.0
13-04 02:38:04,4.895,3.966,90.886,0.0,0.0,0.253,0.0,8192.0,0.0,2.0,3048873984.0,484442112.0,17198051328.0,12887707648.0,4154374.0,6624243.0
13-04 02:38:05,4.618,4.114,91.184,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3049619456.0,484442112.0,17205231616.0,12879781888.0,4095447.0,10178929.0
13-04 02:38:06,5.360,3.434,90.955,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3073437696.0,484442112.0,17212297216.0,12848898048.0,3812186.0,6058491.0
13-04 02:38:07,5.193,4.606,90.117,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3074273280.0,484442112.0,17221820416.0,12838539264.0,4260172.0,10589144.0
13-04 02:38:08,5.197,3.353,91.031,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,3073429504.0,484442112.0,17228947456.0,12832256000.0,3886348.0,6196935.0
13-04 02:38:09,4.798,3.872,90.993,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3074646016.0,484442112.0,17237131264.0,12822855680.0,4189365.0,10534881.0
13-04 02:38:10,4.734,3.888,91.124,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3073384448.0,484442112.0,17245696000.0,12815552512.0,4222583.0,6594143.0
13-04 02:38:11,5.705,4.362,89.765,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3078193152.0,484442112.0,17254035456.0,12802404352.0,4376026.0,10723273.0
13-04 02:38:12,5.790,4.218,89.661,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3104940032.0,484442112.0,17261658112.0,12768034816.0,4088531.0,6651224.0
13-04 02:38:13,4.895,3.207,91.730,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3105640448.0,484442112.0,17269080064.0,12759912448.0,3989215.0,10427461.0
13-04 02:38:14,4.465,3.791,91.575,0.084,0.0,0.084,0.0,57344.0,0.0,11.0,3104731136.0,484442112.0,17275965440.0,12753936384.0,3841884.0,6215676.0
13-04 02:38:15,5.654,3.882,90.380,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3105595392.0,484442112.0,17286307840.0,12742729728.0,4662505.0,10696903.0
13-04 02:38:16,3.980,3.048,92.549,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,3105648640.0,484442112.0,17292636160.0,12736348160.0,3674765.0,6348289.0
13-04 02:38:17,4.992,4.146,90.778,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3110866944.0,484442112.0,17301762048.0,12722003968.0,4467247.0,10699201.0
13-04 02:38:18,5.394,4.232,90.124,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3137298432.0,484442112.0,17308725248.0,12688609280.0,3933520.0,6495753.0
13-04 02:38:19,5.165,3.556,90.940,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3138674688.0,484442112.0,17316601856.0,12679356416.0,4509716.0,10753649.0
13-04 02:38:20,4.318,2.964,92.379,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3140096000.0,484442112.0,17323851776.0,12670685184.0,3862258.0,6454861.0
13-04 02:38:21,4.778,3.101,91.618,0.0,0.0,0.503,0.0,16384.0,0.0,2.0,3140268032.0,484442112.0,17331064832.0,12663300096.0,3784234.0,6182742.0
13-04 02:38:22,5.448,4.694,89.606,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3140743168.0,484442112.0,17340424192.0,12653465600.0,4367357.0,10389242.0
13-04 02:38:23,5.106,4.426,90.213,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3157413888.0,484442112.0,17349349376.0,12627869696.0,4790539.0,11279683.0
13-04 02:38:24,4.904,3.824,86.949,3.907,0.0,0.416,0.0,201416704.0,0.0,301.0,3165761536.0,484442112.0,17354485760.0,12614385664.0,3491192.0,6053216.0
13-04 02:38:25,5.055,3.538,91.154,0.0,0.0,0.253,0.0,42156032.0,0.0,62.0,3168821248.0,484442112.0,17363509248.0,12602302464.0,4073538.0,7102942.0
13-04 02:38:26,4.750,3.647,91.349,0.085,0.0,0.170,0.0,53248.0,0.0,5.0,3167866880.0,484442112.0,17372319744.0,12594446336.0,4403720.0,2710345.0
13-04 02:38:27,4.223,3.801,91.554,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3168628736.0,484442112.0,17379655680.0,12586348544.0,4193184.0,17687707.0
13-04 02:38:28,3.707,3.791,92.249,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3169263616.0,484442112.0,17386287104.0,12579082240.0,3646559.0,6110544.0
13-04 02:38:29,5.008,4.758,89.983,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,3176747008.0,484442112.0,17394405376.0,12563480576.0,4146203.0,10837819.0
13-04 02:38:30,6.208,4.362,89.094,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3198816256.0,484442112.0,17403944960.0,12531871744.0,4603542.0,6649992.0
13-04 02:38:31,4.268,3.347,92.218,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3203121152.0,484442112.0,17410383872.0,12521127936.0,3624250.0,8426864.0
13-04 02:38:32,5.029,3.940,90.612,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,3204042752.0,484442112.0,17418399744.0,12512190464.0,4229037.0,8073413.0
13-04 02:38:33,5.178,3.650,90.917,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3203096576.0,484442112.0,17427099648.0,12504436736.0,4512819.0,11141769.0
13-04 02:38:34,4.523,3.685,91.541,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3204227072.0,484442112.0,17434554368.0,12495851520.0,3762786.0,5874735.0
13-04 02:38:35,4.750,3.393,91.603,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3204558848.0,484442112.0,17442701312.0,12487372800.0,4142657.0,10579510.0
13-04 02:38:36,5.818,3.879,89.966,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,3239018496.0,484442112.0,17451008000.0,12444606464.0,4481766.0,6876256.0
13-04 02:38:37,4.946,3.353,91.366,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3240349696.0,484442112.0,17457766400.0,12436516864.0,3902382.0,10525749.0
13-04 02:38:38,4.403,3.810,91.363,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,3239309312.0,484442112.0,17465610240.0,12429713408.0,4251043.0,6873584.0
13-04 02:38:39,4.730,3.463,91.385,0.0,0.0,0.422,0.0,12288.0,0.0,2.0,3241558016.0,484442112.0,17472933888.0,12420141056.0,4185068.0,9854934.0
13-04 02:38:40,4.806,4.132,90.556,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3239673856.0,484442112.0,17482252288.0,12412706816.0,4430117.0,7677009.0
13-04 02:38:41,4.641,3.207,91.730,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,3241353216.0,484442112.0,17489469440.0,12403810304.0,3902572.0,9891995.0
13-04 02:38:42,5.109,4.104,90.285,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3274838016.0,484442112.0,17498173440.0,12361621504.0,4099125.0,6529597.0
13-04 02:38:43,4.837,3.920,90.575,0.167,0.0,0.500,0.0,28672.0,0.0,3.0,3273908224.0,484442112.0,17504636928.0,12356087808.0,3925868.0,6578266.0
13-04 02:38:44,5.214,3.448,90.833,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3275972608.0,484442112.0,17512083456.0,12346576896.0,4280023.0,10409805.0
13-04 02:38:45,4.826,4.318,90.601,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3275640832.0,484442112.0,17521430528.0,12337561600.0,4445964.0,10953807.0
13-04 02:38:46,5.676,3.339,90.484,0.0,0.0,0.501,0.0,16384.0,0.0,2.0,3277246464.0,484442112.0,17530249216.0,12327137280.0,4219261.0,6925222.0
13-04 02:38:47,5.843,4.508,89.232,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3276599296.0,484442112.0,17538453504.0,12319580160.0,4568688.0,10899694.0
13-04 02:38:48,1.674,2.092,95.983,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3276455936.0,484442112.0,17542799360.0,12315377664.0,1891974.0,4785442.0
13-04 02:38:49,0.167,0.0,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,7.0,3276922880.0,484442112.0,17543954432.0,12313755648.0,6187.0,3747.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3276980224.0,484442112.0,17543954432.0,12313698304.0,12262.0,115111.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3276967936.0,484442112.0,17543958528.0,12313706496.0,6342.0,4203.0
13-04 02:38:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3276967936.0,484442112.0,17543958528.0,12313706496.0,7847.0,5662.0
13-04 02:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3276967936.0,484442112.0,17543958528.0,12313706496.0,6996.0,5024.0
13-04 02:38:54,0.0,0.084,98.914,1.003,0.0,0.0,0.0,33423360.0,0.0,52.0,3277094912.0,484442112.0,17543958528.0,12313579520.0,8687.0,6616.0
13-04 02:38:55,0.083,0.167,98.083,1.667,0.0,0.0,0.0,154357760.0,0.0,230.0,3277086720.0,484442112.0,17543958528.0,12313587712.0,7868.0,6420.0
13-04 02:38:56,3.827,2.891,93.112,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3310571520.0,484442112.0,17548959744.0,12275101696.0,3316730.0,6099104.0
13-04 02:38:57,5.021,4.017,90.711,0.0,0.0,0.251,0.0,36864.0,0.0,3.0,3311972352.0,484442112.0,17556688896.0,12265971712.0,4164029.0,6410338.0
13-04 02:38:58,6.571,3.623,89.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3312996352.0,484442112.0,17566105600.0,12255531008.0,4712463.0,10798094.0
13-04 02:38:59,4.417,4.167,91.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3312185344.0,484442112.0,17573027840.0,12249419776.0,3831269.0,5742896.0
13-04 02:39:00,5.504,4.234,89.924,0.0,0.0,0.339,0.0,16384.0,0.0,1.0,3313881088.0,484442112.0,17582018560.0,12238733312.0,4864565.0,11348216.0
13-04 02:39:01,6.136,4.809,88.723,0.083,0.0,0.249,0.0,12288.0,0.0,2.0,3312877568.0,484442112.0,17591017472.0,12230737920.0,4628230.0,10893497.0
13-04 02:39:02,4.907,3.892,91.032,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,3347808256.0,484442112.0,17598816256.0,12188008448.0,4295723.0,6625240.0
13-04 02:39:03,6.297,3.862,89.589,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3350253568.0,484442112.0,17608572928.0,12175806464.0,4516710.0,10617196.0
13-04 02:39:04,4.596,3.149,91.915,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3351474176.0,484442112.0,17616035840.0,12167122944.0,4285838.0,10795472.0
13-04 02:39:05,6.010,4.674,89.065,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3351339008.0,484442112.0,17624588288.0,12158705664.0,4819977.0,6810021.0
13-04 02:39:06,4.971,3.370,91.407,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3350839296.0,484442112.0,17633230848.0,12150562816.0,3937633.0,10378708.0
13-04 02:39:07,6.628,4.698,88.255,0.252,0.0,0.168,0.0,28672.0,0.0,4.0,3354218496.0,484442112.0,17641758720.0,12138655744.0,4984918.0,10924431.0
13-04 02:39:08,5.764,4.344,89.557,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3368370176.0,484442112.0,17650552832.0,12115709952.0,4508489.0,7472426.0
13-04 02:39:09,5.819,5.320,88.612,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3388448768.0,484442112.0,17658908672.0,12087275520.0,4564554.0,10834136.0
13-04 02:39:10,5.542,3.778,90.596,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3387494400.0,484442112.0,17667047424.0,12080091136.0,4351641.0,6295044.0
13-04 02:39:11,4.418,3.568,91.929,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3387133952.0,484442112.0,17675468800.0,12072030208.0,4227526.0,10419532.0
13-04 02:39:12,6.040,4.950,88.842,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3387662336.0,484442112.0,17685258240.0,12061712384.0,4791700.0,11050082.0
13-04 02:39:13,5.143,4.300,90.219,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,3387682816.0,484442112.0,17693564928.0,12053385216.0,4467576.0,6782905.0
13-04 02:39:14,5.657,4.742,89.434,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,3389460480.0,484442112.0,17702871040.0,12042301440.0,4398167.0,10502969.0
13-04 02:39:15,5.004,3.223,91.603,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3430318080.0,484442112.0,17709821952.0,11994492928.0,4075721.0,6284589.0
13-04 02:39:16,5.748,4.480,89.349,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3430371328.0,484442112.0,17720049664.0,11984211968.0,4885978.0,11298720.0
13-04 02:39:17,6.141,5.145,88.548,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3430334464.0,484442112.0,17729175552.0,11975122944.0,4678926.0,11168863.0
13-04 02:39:18,4.806,3.963,91.062,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3429318656.0,484442112.0,17737261056.0,11968053248.0,4164332.0,6525454.0
13-04 02:39:19,4.460,3.774,91.509,0.172,0.0,0.086,0.0,28672.0,0.0,3.0,3429875712.0,484442112.0,17746063360.0,11958693888.0,4571958.0,10982674.0
13-04 02:39:20,5.193,4.523,90.034,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3431366656.0,484442112.0,17754308608.0,11948957696.0,4397847.0,10350808.0
13-04 02:39:21,6.097,4.234,89.585,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3469815808.0,484442112.0,17763332096.0,11901485056.0,4769774.0,7233693.0
13-04 02:39:22,5.828,4.054,89.865,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3472740352.0,484442112.0,17771859968.0,11890032640.0,4641577.0,11101218.0
13-04 02:39:23,4.592,3.827,91.412,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3471544320.0,484442112.0,17781358592.0,11881730048.0,4456628.0,9943278.0
13-04 02:39:24,5.374,4.366,90.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3471863808.0,484442112.0,17789136896.0,11873632256.0,4473041.0,7589061.0
13-04 02:39:25,5.584,4.146,89.848,0.085,0.0,0.338,0.0,36864.0,0.0,7.0,3472777216.0,484442112.0,17798221824.0,11863633920.0,4734378.0,11299086.0
13-04 02:39:26,5.228,4.216,90.219,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3471646720.0,484442112.0,17808617472.0,11854368768.0,4428309.0,6933629.0
13-04 02:39:27,6.086,3.550,90.110,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,3474812928.0,484442112.0,17816117248.0,11843702784.0,4698528.0,10962753.0
13-04 02:39:28,6.988,5.158,87.438,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3509223424.0,484442112.0,17826390016.0,11799019520.0,4946587.0,10973376.0
13-04 02:39:29,4.710,3.280,91.842,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3510784000.0,484442112.0,17832779776.0,11791069184.0,3686521.0,3407679.0
13-04 02:39:30,5.763,5.085,83.559,5.254,0.0,0.339,0.0,203218944.0,0.0,290.0,3509161984.0,484442112.0,17844248576.0,11781222400.0,5191673.0,3094261.0
13-04 02:39:31,4.396,3.466,91.547,0.254,0.0,0.338,0.0,97730560.0,0.0,141.0,3508936704.0,484442112.0,17851011072.0,11774685184.0,3976076.0,17570573.0
13-04 02:39:32,5.843,4.234,89.670,0.0,0.0,0.254,0.0,57344.0,0.0,4.0,3510378496.0,484442112.0,17859915776.0,11764338688.0,4956367.0,11642753.0
13-04 02:39:33,6.219,4.395,89.303,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3510706176.0,484442112.0,17868451840.0,11755474944.0,4221386.0,10743749.0
13-04 02:39:34,6.022,4.326,89.398,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3541549056.0,484442112.0,17878437888.0,11714646016.0,5168361.0,7522841.0
13-04 02:39:35,4.899,3.547,91.385,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3558215680.0,484442112.0,17886093312.0,11690323968.0,3993275.0,10466797.0
13-04 02:39:36,4.766,3.489,91.574,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3560636416.0,484442112.0,17893900288.0,11680096256.0,4592084.0,10970734.0
13-04 02:39:37,5.169,3.983,90.508,0.085,0.0,0.254,0.0,28672.0,0.0,4.0,3559698432.0,484442112.0,17903566848.0,11671367680.0,4555330.0,6872165.0
13-04 02:39:38,5.695,4.941,89.196,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3561467904.0,484442112.0,17912242176.0,11660922880.0,4621071.0,11161684.0
13-04 02:39:39,4.412,2.682,92.734,0.0,0.0,0.173,0.0,0.0,0.0,0.0,3560263680.0,484442112.0,17920991232.0,11653378048.0,4430345.0,6710097.0
13-04 02:39:40,5.098,3.908,90.824,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3560280064.0,484442112.0,17930629120.0,11643723776.0,4621281.0,10943054.0
13-04 02:39:41,5.093,3.905,90.662,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3598856192.0,484442112.0,17937809408.0,11597967360.0,4462325.0,10697668.0
13-04 02:39:42,5.232,3.966,90.464,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,3598184448.0,484442112.0,17947992064.0,11588456448.0,4468611.0,6650684.0
13-04 02:39:43,4.685,3.833,91.312,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3598663680.0,484442112.0,17957105664.0,11578863616.0,4494626.0,10726722.0
13-04 02:39:44,5.241,3.550,90.871,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3599728640.0,484442112.0,17964130304.0,11570774016.0,4347389.0,10391955.0
13-04 02:39:45,5.518,3.650,90.662,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3599306752.0,484442112.0,17973288960.0,11562037248.0,4700070.0,7048801.0
13-04 02:39:46,5.281,4.107,90.360,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3598786560.0,484442112.0,17981186048.0,11554660352.0,4335702.0,10665462.0
13-04 02:39:47,5.471,4.545,89.815,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3598516224.0,484442112.0,17991696384.0,11544420352.0,4602812.0,7024937.0
13-04 02:39:48,6.104,4.013,89.381,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,3623329792.0,484442112.0,17998979072.0,11512324096.0,4515559.0,10901442.0
13-04 02:39:49,5.877,3.862,89.924,0.0,0.0,0.336,0.0,8192.0,0.0,1.0,3632832512.0,484442112.0,18007642112.0,11494158336.0,4459289.0,10364357.0
13-04 02:39:50,5.0,4.237,90.508,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3630518272.0,484442112.0,18016747520.0,11487367168.0,4558653.0,7125676.0
13-04 02:39:51,5.161,4.061,90.525,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3632279552.0,484442112.0,18024517632.0,11477835776.0,4549821.0,10822288.0
13-04 02:39:52,4.702,4.198,90.932,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3631685632.0,484442112.0,18031820800.0,11471126528.0,4192994.0,7878067.0
13-04 02:39:53,5.987,4.300,89.629,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3630215168.0,484442112.0,18041319424.0,11463098368.0,4792150.0,9696039.0
13-04 02:39:54,5.495,3.635,90.448,0.169,0.0,0.254,0.0,28672.0,0.0,3.0,3630297088.0,484442112.0,18050338816.0,11453997056.0,4501799.0,10733241.0
13-04 02:39:55,5.042,3.866,90.840,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3633512448.0,484442112.0,18057945088.0,11443175424.0,4192362.0,6680229.0
13-04 02:39:56,5.259,4.241,90.331,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3674947584.0,484442112.0,18066616320.0,11393069056.0,4524868.0,10577255.0
13-04 02:39:57,5.250,4.488,89.924,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,3675320320.0,484442112.0,18076139520.0,11383173120.0,4741953.0,10828163.0
13-04 02:39:58,4.975,3.541,91.400,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3676639232.0,484442112.0,18084462592.0,11373531136.0,4190574.0,6659619.0
13-04 02:39:59,5.784,4.610,89.522,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3676299264.0,484442112.0,18093338624.0,11364995072.0,4587804.0,10725825.0
13-04 02:40:00,5.843,3.980,89.754,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,3678822400.0,484442112.0,18101096448.0,11354714112.0,4817758.0,11301842.0
13-04 02:40:01,5.551,4.014,86.763,3.501,0.0,0.171,0.0,252559360.0,0.0,310.0,3679870976.0,484442112.0,18111832064.0,11342929920.0,4977730.0,7418203.0
13-04 02:40:02,4.230,3.553,92.132,0.0,0.0,0.085,0.0,11165696.0,0.0,18.0,3678838784.0,484442112.0,18119884800.0,11335909376.0,3891638.0,3328164.0
13-04 02:40:03,6.360,4.854,88.536,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3721412608.0,484442112.0,18128936960.0,11284283392.0,4912261.0,17686199.0
13-04 02:40:04,4.746,3.305,91.780,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,3720658944.0,484442112.0,18136547328.0,11277426688.0,4027998.0,6776416.0
13-04 02:40:05,5.612,4.422,89.796,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3722948608.0,484442112.0,18146660352.0,11265024000.0,5158416.0,11540184.0
13-04 02:40:06,4.637,3.373,91.737,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,3723063296.0,484442112.0,18153463808.0,11258105856.0,3942516.0,6428368.0
13-04 02:40:07,5.389,4.021,90.505,0.0,0.0,0.086,0.0,16384.0,0.0,2.0,3723128832.0,484446208.0,18163630080.0,11247869952.0,4987018.0,11364469.0
13-04 02:40:08,4.146,4.230,91.624,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3726544896.0,484446208.0,18170302464.0,11237781504.0,4150361.0,9664635.0
13-04 02:40:09,6.005,5.088,88.741,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3725103104.0,484446208.0,18181713920.0,11227811840.0,4838553.0,8186179.0
13-04 02:40:10,6.444,4.435,88.787,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3768025088.0,484446208.0,18189160448.0,11177443328.0,4418570.0,10859614.0
13-04 02:40:11,5.729,3.623,90.227,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,3767296000.0,484446208.0,18198941696.0,11168391168.0,4515808.0,6845326.0
13-04 02:40:12,5.0,4.068,90.763,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3767422976.0,484446208.0,18207674368.0,11159531520.0,4609248.0,10852304.0
13-04 02:40:13,5.760,4.591,89.399,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3768909824.0,484446208.0,18215464960.0,11150254080.0,4431406.0,10928136.0
13-04 02:40:14,5.115,3.836,90.963,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3768029184.0,484446208.0,18224680960.0,11141918720.0,4799404.0,6923791.0
13-04 02:40:15,5.333,4.250,90.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3768885248.0,484446208.0,18231975936.0,11133767680.0,4039405.0,10595520.0
13-04 02:40:16,6.471,5.042,88.151,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3768602624.0,484446208.0,18242949120.0,11123077120.0,5185412.0,11428023.0
13-04 02:40:17,4.979,3.629,91.055,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,3769417728.0,484446208.0,18251407360.0,11113803776.0,4024618.0,6477824.0
13-04 02:40:18,6.081,3.801,89.865,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3811737600.0,484446208.0,18260230144.0,11062661120.0,4560785.0,10453537.0
13-04 02:40:19,4.503,3.738,91.504,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3812552704.0,484446208.0,18268209152.0,11053867008.0,4349397.0,6507544.0
13-04 02:40:20,5.481,4.047,90.219,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3812999168.0,484446208.0,18277277696.0,11044352000.0,4451668.0,10662879.0
13-04 02:40:21,5.828,4.163,89.675,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3813175296.0,484446208.0,18285096960.0,11036356608.0,4377412.0,10667748.0
13-04 02:40:22,5.106,3.660,91.064,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,3813613568.0,484446208.0,18293014528.0,11028000768.0,4453855.0,6936595.0
13-04 02:40:23,5.813,4.549,89.385,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3815661568.0,484446208.0,18303504384.0,11015462912.0,4745817.0,11015456.0
13-04 02:40:24,5.570,3.713,90.380,0.0,0.0,0.338,0.0,8192.0,0.0,1.0,3818201088.0,484446208.0,18311839744.0,11004588032.0,4537989.0,10412964.0
13-04 02:40:25,5.798,4.286,89.748,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3818156032.0,484446208.0,18319544320.0,10996928512.0,4556940.0,7586014.0
13-04 02:40:26,6.465,3.946,89.421,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3862351872.0,484446208.0,18328481792.0,10943795200.0,4474848.0,11142422.0
13-04 02:40:27,5.981,3.791,89.806,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,3862482944.0,484446208.0,18338955264.0,10933190656.0,4733068.0,6873578.0
13-04 02:40:28,5.753,4.146,89.679,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3863687168.0,484446208.0,18347429888.0,10923511808.0,4826281.0,11448077.0
13-04 02:40:29,4.798,4.461,90.404,0.084,0.0,0.253,0.0,28672.0,0.0,3.0,3864973312.0,484446208.0,18356903936.0,10912751616.0,4390611.0,10556756.0
13-04 02:40:30,4.839,3.396,91.511,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3864244224.0,484446208.0,18364088320.0,10906296320.0,4335747.0,6067507.0
13-04 02:40:31,4.604,3.410,89.088,2.728,0.0,0.171,0.0,103219200.0,0.0,122.0,3865817088.0,484446208.0,18371452928.0,10897358848.0,4265588.0,10659942.0
13-04 02:40:32,4.811,3.608,87.887,3.351,0.0,0.344,0.0,162869248.0,0.0,185.0,3867209728.0,484446208.0,18380914688.0,10886504448.0,4758527.0,11253074.0
13-04 02:40:33,4.665,4.326,90.925,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3866599424.0,484446208.0,18390495232.0,10877534208.0,4463208.0,6971738.0
13-04 02:40:34,7.107,4.515,88.127,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3911938048.0,484446208.0,18398748672.0,10823942144.0,4863424.0,6073370.0
13-04 02:40:35,4.503,3.398,91.844,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,3911450624.0,484446208.0,18408267776.0,10814910464.0,4185295.0,11818032.0
13-04 02:40:36,5.808,5.135,88.805,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3912945664.0,484446208.0,18417037312.0,10804645888.0,5044384.0,11572098.0
13-04 02:40:37,4.908,4.659,90.183,0.0,0.0,0.250,0.0,53248.0,0.0,8.0,3915849728.0,484446208.0,18424516608.0,10794262528.0,3976339.0,10166201.0
13-04 02:40:38,6.516,4.511,88.805,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3913580544.0,484446208.0,18436034560.0,10785013760.0,4744741.0,6970919.0
13-04 02:40:39,4.673,3.483,91.674,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3915071488.0,484446208.0,18441601024.0,10777956352.0,3982435.0,10437740.0
13-04 02:40:40,6.397,4.882,88.636,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3916591104.0,484446208.0,18452848640.0,10765189120.0,5173172.0,11954911.0
13-04 02:40:41,5.428,4.241,89.992,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,3919319040.0,484446208.0,18462453760.0,10752856064.0,4696061.0,7025739.0
13-04 02:40:42,5.528,4.271,90.034,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3965714432.0,484446208.0,18470498304.0,10698416128.0,4100164.0,10439379.0
13-04 02:40:43,5.021,4.511,90.298,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3967946752.0,484446208.0,18479316992.0,10687365120.0,4908309.0,11130658.0
13-04 02:40:44,5.021,4.100,90.711,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,3967090688.0,484446208.0,18487762944.0,10679775232.0,4175956.0,6644752.0
13-04 02:40:45,5.518,3.990,90.407,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3967270912.0,484446208.0,18496913408.0,10670444544.0,4704341.0,10787422.0
13-04 02:40:46,5.760,4.090,89.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3967197184.0,484446208.0,18504708096.0,10662723584.0,4275779.0,6692350.0
13-04 02:40:47,6.010,4.925,88.564,0.167,0.0,0.334,0.0,28672.0,0.0,4.0,3965587456.0,484446208.0,18515005440.0,10654035968.0,4742927.0,11098949.0
13-04 02:40:48,5.0,3.983,90.847,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3967246336.0,484446208.0,18522685440.0,10644697088.0,4449634.0,10647919.0
13-04 02:40:49,5.504,3.980,90.178,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3968360448.0,484446208.0,18532397056.0,10633871360.0,4553149.0,7228479.0
13-04 02:40:50,5.398,3.085,91.431,0.0,0.0,0.086,0.0,0.0,0.0,0.0,4012396544.0,484446208.0,18539536384.0,10582695936.0,4494159.0,10890786.0
13-04 02:40:51,5.428,3.562,90.585,0.0,0.0,0.424,0.0,0.0,0.0,0.0,4013064192.0,484446208.0,18549469184.0,10572095488.0,4702428.0,6878759.0
13-04 02:40:52,4.742,3.980,91.194,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,4013989888.0,484446208.0,18555973632.0,10564665344.0,4341444.0,10512873.0
13-04 02:40:53,5.698,5.450,88.522,0.083,0.0,0.248,0.0,12288.0,0.0,2.0,4012875776.0,484446208.0,18565738496.0,10556014592.0,4353128.0,10231765.0
13-04 02:40:54,5.616,3.688,90.612,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4015083520.0,484446208.0,18573963264.0,10545582080.0,4219732.0,6338639.0
13-04 02:40:55,4.915,3.559,91.441,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4015398912.0,484446208.0,18581131264.0,10538098688.0,4185989.0,10139707.0
13-04 02:40:56,1.667,1.333,96.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4015251456.0,484446208.0,18585075712.0,10534301696.0,1359810.0,4263054.0
13-04 02:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4015247360.0,484446208.0,18585911296.0,10533470208.0,6412.0,3873.0
13-04 02:40:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4015247360.0,484446208.0,18585911296.0,10533470208.0,12474.0,115046.0
13-04 02:40:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4015243264.0,484446208.0,18585915392.0,10533470208.0,10235.0,7774.0
13-04 02:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4015243264.0,484446208.0,18585915392.0,10533470208.0,26311.0,24075.0
13-04 02:41:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4015243264.0,484446208.0,18585915392.0,10533470208.0,6901.0,4958.0
13-04 02:41:02,0.0,0.084,97.322,2.594,0.0,0.0,0.0,211341312.0,0.0,236.0,4015087616.0,484446208.0,18585915392.0,10533625856.0,8393.0,6595.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,4015177728.0,484446208.0,18585915392.0,10533535744.0,8496.0,6599.0
13-04 02:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4015185920.0,484446208.0,18585915392.0,10533527552.0,7056.0,4304.0
13-04 02:41:05,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4015181824.0,484446208.0,18585919488.0,10533527552.0,9054.0,6426.0
13-04 02:41:06,2.924,0.501,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4024094720.0,484446208.0,18585923584.0,10524610560.0,16740.0,13906.0
13-04 02:41:07,0.417,0.250,99.333,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,4022751232.0,484446208.0,18585923584.0,10525954048.0,23892.0,24090.0
13-04 02:41:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4022751232.0,484450304.0,18585919488.0,10525954048.0,8628.0,6951.0
13-04 02:41:09,4.858,3.434,91.457,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4021571584.0,484450304.0,18591461376.0,10521591808.0,3629800.0,6298974.0
13-04 02:41:10,4.454,4.034,91.345,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4018073600.0,484450304.0,18600480768.0,10516070400.0,3907656.0,6236384.0
13-04 02:41:11,6.559,4.429,88.671,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,4055240704.0,484450304.0,18609029120.0,10470354944.0,5436599.0,11492407.0
13-04 02:41:12,4.975,4.047,90.725,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4067876864.0,484450304.0,18618368000.0,10448379904.0,4102150.0,10295316.0
13-04 02:41:13,6.318,3.875,89.638,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4067426304.0,484450304.0,18626818048.0,10440380416.0,4837447.0,6984026.0
13-04 02:41:14,5.380,4.355,90.094,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4067528704.0,484450304.0,18636464128.0,10430631936.0,5094911.0,10986755.0
13-04 02:41:15,5.042,4.202,90.504,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4067524608.0,484450304.0,18644951040.0,10422149120.0,4414250.0,10532352.0
13-04 02:41:16,6.250,4.645,89.020,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4066684928.0,484450304.0,18655793152.0,10412146688.0,5210861.0,11030642.0
13-04 02:41:17,4.411,3.647,91.518,0.170,0.0,0.254,0.0,12288.0,0.0,2.0,4066234368.0,484450304.0,18664177664.0,10404212736.0,4205810.0,6639525.0
13-04 02:41:18,7.264,3.801,88.598,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,4065984512.0,484450304.0,18673487872.0,10395152384.0,5580173.0,11471407.0
13-04 02:41:19,5.838,4.003,90.075,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4074004480.0,484450304.0,18682732544.0,10377887744.0,4101393.0,10674135.0
13-04 02:41:20,6.351,4.742,88.315,0.0,0.0,0.593,0.0,0.0,0.0,0.0,4122689536.0,484450304.0,18692386816.0,10319548416.0,5224281.0,11074890.0
13-04 02:41:21,5.250,3.980,90.517,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4123172864.0,484450304.0,18701619200.0,10309832704.0,4541955.0,7598462.0
13-04 02:41:22,5.847,4.068,89.746,0.0,0.0,0.339,0.0,0.0,0.0,0.0,4122529792.0,484450304.0,18711203840.0,10300891136.0,4997228.0,10614506.0
13-04 02:41:23,5.617,4.255,89.787,0.085,0.0,0.255,0.0,28672.0,0.0,4.0,4123619328.0,484450304.0,18720616448.0,10290388992.0,4956722.0,10875645.0
13-04 02:41:24,4.962,4.106,90.676,0.0,0.0,0.257,0.0,0.0,0.0,0.0,4122849280.0,484450304.0,18730467328.0,10281308160.0,4907972.0,11038413.0
13-04 02:41:25,6.411,5.329,88.093,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4124663808.0,484450304.0,18739515392.0,10270445568.0,4898665.0,11019603.0
13-04 02:41:26,6.351,4.064,89.500,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4123410432.0,484450304.0,18750296064.0,10260918272.0,4920533.0,7377332.0
13-04 02:41:27,6.224,4.121,89.235,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4124872704.0,484450304.0,18759389184.0,10250362880.0,4634896.0,10444790.0
13-04 02:41:28,4.754,4.329,90.747,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,4182814720.0,484450304.0,18766524416.0,10185285632.0,4437805.0,10588755.0
13-04 02:41:29,6.308,4.962,88.141,0.168,0.0,0.421,0.0,12288.0,0.0,2.0,4184485888.0,484450304.0,18776580096.0,10173558784.0,5258937.0,11511309.0
13-04 02:41:30,5.453,4.362,90.017,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4187697152.0,484450304.0,18785832960.0,10161094656.0,4531178.0,6775620.0
13-04 02:41:31,5.824,5.324,88.602,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4188270592.0,484450304.0,18793431040.0,10152923136.0,4930670.0,10960027.0
13-04 02:41:32,5.952,4.592,89.031,0.0,0.0,0.425,0.0,20480.0,0.0,1.0,4187054080.0,484450304.0,18804383744.0,10143186944.0,5160520.0,11263051.0
13-04 02:41:33,5.621,4.195,89.765,0.0,0.0,0.419,0.0,32768.0,0.0,3.0,4187574272.0,484450304.0,18813665280.0,10133385216.0,4678383.0,10619412.0
13-04 02:41:34,5.111,4.259,90.545,0.0,0.0,0.085,0.0,4096.0,0.0,1.0,4187414528.0,484450304.0,18822844416.0,10124365824.0,4754974.0,6743419.0
13-04 02:41:35,5.504,4.064,90.008,0.169,0.0,0.254,0.0,28672.0,0.0,3.0,4186873856.0,484450304.0,18831646720.0,10116104192.0,4690352.0,10901856.0
13-04 02:41:36,6.920,4.895,87.932,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4230799360.0,484450304.0,18841960448.0,10061864960.0,5261193.0,11375242.0
13-04 02:41:37,5.528,4.690,89.698,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,4233089024.0,484450304.0,18850545664.0,10050990080.0,4506404.0,9752328.0
13-04 02:41:38,5.987,4.469,89.292,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,4233551872.0,484450304.0,18859307008.0,10041765888.0,5154592.0,7966382.0
13-04 02:41:39,4.958,4.034,90.756,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4232712192.0,484450304.0,18867310592.0,10034601984.0,4246199.0,10394475.0
13-04 02:41:40,5.777,4.078,89.805,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,4232962048.0,484450304.0,18877747200.0,10023915520.0,4982749.0,10707611.0
13-04 02:41:41,5.148,4.304,90.380,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4232622080.0,484450304.0,18886758400.0,10015244288.0,4488842.0,10310088.0
13-04 02:41:42,5.803,4.794,86.123,2.860,0.0,0.421,0.0,113467392.0,0.0,146.0,4232810496.0,484450304.0,18895491072.0,10006323200.0,4825898.0,6915998.0
13-04 02:41:43,5.630,4.790,87.647,1.681,0.0,0.252,0.0,200556544.0,0.0,229.0,4234772480.0,484450304.0,18905288704.0,9994563584.0,4806551.0,5552403.0
13-04 02:41:44,5.093,4.160,90.407,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4235223040.0,484450304.0,18914062336.0,9985339392.0,4701365.0,7993005.0
13-04 02:41:45,5.902,4.384,89.629,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4290088960.0,484450304.0,18922766336.0,9921769472.0,4491118.0,18549893.0
13-04 02:41:46,5.428,4.326,89.822,0.170,0.0,0.254,0.0,12288.0,0.0,2.0,4292595712.0,484450304.0,18931720192.0,9910308864.0,4991676.0,7179562.0
13-04 02:41:47,5.995,4.246,89.592,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4292956160.0,484450304.0,18939805696.0,9901862912.0,4386587.0,10921870.0
13-04 02:41:48,6.899,5.237,87.697,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,4291280896.0,484450304.0,18950991872.0,9892352000.0,5233241.0,10803782.0
13-04 02:41:49,6.484,4.655,88.695,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4292685824.0,484450304.0,18959896576.0,9882042368.0,4613323.0,8106580.0
13-04 02:41:50,5.013,4.248,90.569,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4292972544.0,484450304.0,18968199168.0,9873453056.0,4765818.0,9310812.0
13-04 02:41:51,6.071,4.890,88.617,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4291837952.0,484450304.0,18977992704.0,9864794112.0,5114506.0,11366622.0
13-04 02:41:52,5.481,4.384,89.966,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,4292521984.0,484450304.0,18986504192.0,9855598592.0,4597441.0,10679543.0
13-04 02:41:53,6.213,5.038,88.497,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4296769536.0,484450304.0,18996764672.0,9841090560.0,4866904.0,10615575.0
13-04 02:41:54,6.276,4.937,88.703,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,4347641856.0,484450304.0,19005448192.0,9781534720.0,4743031.0,6986208.0
13-04 02:41:55,5.228,4.132,90.219,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4348383232.0,484450304.0,19014418432.0,9771823104.0,4382006.0,10428309.0
13-04 02:41:56,7.083,5.167,87.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4349366272.0,484450304.0,19023921152.0,9761337344.0,5252185.0,11254836.0
13-04 02:41:57,5.509,4.341,89.649,0.0,0.0,0.501,0.0,0.0,0.0,0.0,4349190144.0,484450304.0,19033522176.0,9751912448.0,4376838.0,6401573.0
13-04 02:41:58,5.119,4.522,89.932,0.171,0.0,0.256,0.0,28672.0,0.0,4.0,4348293120.0,484450304.0,19042160640.0,9744171008.0,5003383.0,11237952.0
13-04 02:41:59,5.017,4.082,90.731,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4347961344.0,484450304.0,19052167168.0,9734496256.0,4723525.0,10894154.0
13-04 02:42:00,5.707,4.344,89.693,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4348502016.0,484450304.0,19060940800.0,9725181952.0,5205597.0,11229876.0
13-04 02:42:01,5.072,4.057,90.617,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4347928576.0,484450304.0,19071574016.0,9715122176.0,4508948.0,6727566.0
13-04 02:42:02,5.115,4.177,90.537,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4350337024.0,484450304.0,19079974912.0,9704312832.0,4851211.0,11157757.0
13-04 02:42:03,7.161,6.578,85.845,0.0,0.0,0.416,0.0,49152.0,0.0,4.0,4411256832.0,484450304.0,19090436096.0,9632931840.0,5358887.0,11366730.0
13-04 02:42:04,6.150,4.044,89.469,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,4411760640.0,484450304.0,19100692480.0,9622171648.0,4803780.0,11083573.0
13-04 02:42:05,5.357,4.592,89.881,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4413202432.0,484450304.0,19109003264.0,9612419072.0,4909084.0,10828560.0
13-04 02:42:06,5.268,3.738,90.909,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4411609088.0,484450304.0,19118944256.0,9604071424.0,4635733.0,6901591.0
13-04 02:42:07,5.433,4.075,90.238,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4412485632.0,484450304.0,19128389632.0,9593749504.0,4872708.0,11208451.0
13-04 02:42:08,5.952,4.167,89.626,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,4414296064.0,484450304.0,19137060864.0,9583267840.0,5093480.0,11434224.0
13-04 02:42:09,5.210,4.454,89.832,0.084,0.0,0.420,0.0,20480.0,0.0,3.0,4415074304.0,484450304.0,19145019392.0,9574531072.0,4496281.0,6780411.0
13-04 02:42:10,6.717,4.702,88.161,0.0,0.0,0.420,0.0,0.0,0.0,0.0,4415070208.0,484450304.0,19156144128.0,9563410432.0,5190490.0,11158605.0
13-04 02:42:11,5.523,3.908,90.229,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4416499712.0,484450304.0,19165302784.0,9552822272.0,4803455.0,11140430.0
13-04 02:42:12,6.553,4.511,88.681,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4480552960.0,484450304.0,19174940672.0,9479131136.0,5284904.0,11305120.0
13-04 02:42:13,4.710,4.205,85.282,5.635,0.0,0.168,0.0,186396672.0,0.0,213.0,4480516096.0,484450304.0,19183431680.0,9470676992.0,4144433.0,6318246.0
13-04 02:42:14,5.089,4.326,87.786,2.460,0.0,0.339,0.0,97705984.0,0.0,119.0,4481597440.0,484450304.0,19192033280.0,9460994048.0,4730004.0,10598172.0
13-04 02:42:15,6.239,4.469,88.786,0.253,0.0,0.253,0.0,28672.0,0.0,3.0,4480917504.0,484450304.0,19202326528.0,9451380736.0,5109851.0,8207919.0
13-04 02:42:16,5.357,4.082,90.476,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4482232320.0,484450304.0,19211046912.0,9441345536.0,4738762.0,3226589.0
13-04 02:42:17,6.048,4.344,89.353,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4481757184.0,484450304.0,19221082112.0,9431785472.0,5273313.0,22470079.0
13-04 02:42:18,4.962,3.869,90.917,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4480782336.0,484450304.0,19229577216.0,9424265216.0,4176636.0,6677929.0
13-04 02:42:19,3.840,2.560,93.345,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4480897024.0,484450304.0,19236737024.0,9416990720.0,3605962.0,6298427.0
13-04 02:42:20,5.276,3.434,91.122,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4481482752.0,484450304.0,19243941888.0,9409200128.0,3670396.0,10467963.0
13-04 02:42:21,5.697,3.827,90.136,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,4481634304.0,484450304.0,19252174848.0,9400815616.0,4901947.0,7122618.0
13-04 02:42:22,7.803,5.937,85.835,0.0,0.0,0.424,0.0,0.0,0.0,0.0,4543217664.0,484450304.0,19265282048.0,9326125056.0,6280214.0,15570906.0
13-04 02:42:23,6.533,5.109,87.940,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,4543246336.0,484450304.0,19276005376.0,9315373056.0,5285354.0,11209131.0
13-04 02:42:24,6.086,5.156,88.588,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4544585728.0,484450304.0,19285069824.0,9304969216.0,5207250.0,11136790.0
13-04 02:42:25,6.487,4.718,88.374,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4546940928.0,484450304.0,19295514624.0,9292169216.0,5365541.0,11511894.0
13-04 02:42:26,6.107,4.411,89.228,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4546105344.0,484450304.0,19305959424.0,9282560000.0,5306670.0,7873548.0
13-04 02:42:27,5.833,3.888,89.856,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,4546031616.0,484450304.0,19315736576.0,9272856576.0,4779970.0,10909106.0
13-04 02:42:28,5.724,4.377,89.731,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4548739072.0,484450304.0,19323740160.0,9262145536.0,4736665.0,10873797.0
13-04 02:42:29,6.276,4.100,89.205,0.0,0.0,0.418,0.0,12288.0,0.0,3.0,4550631424.0,484450304.0,19333124096.0,9250869248.0,4679440.0,9374079.0
13-04 02:42:30,5.111,4.344,90.460,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4548984832.0,484450304.0,19341680640.0,9243959296.0,4703612.0,7984825.0
13-04 02:42:31,5.828,4.392,89.274,0.0,0.0,0.507,0.0,0.0,0.0,0.0,4595097600.0,484450304.0,19352068096.0,9187459072.0,4716142.0,10581981.0
13-04 02:42:32,5.303,4.209,90.320,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4597403648.0,484450304.0,19359428608.0,9177792512.0,4501865.0,10488482.0
13-04 02:42:33,5.664,4.142,89.772,0.169,0.0,0.254,0.0,49152.0,0.0,5.0,4597252096.0,484450304.0,19369443328.0,9167929344.0,4757049.0,6762896.0
13-04 02:42:34,6.441,4.153,89.237,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4598996992.0,484450304.0,19379798016.0,9155829760.0,5236806.0,11109209.0
13-04 02:42:35,4.795,3.510,91.524,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4598964224.0,484450304.0,19388207104.0,9147453440.0,4535523.0,10460482.0
13-04 02:42:36,5.659,4.392,89.527,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4599754752.0,484450304.0,19397603328.0,9137266688.0,4787299.0,10820898.0
13-04 02:42:37,5.686,4.515,89.632,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4601094144.0,484450304.0,19405611008.0,9127919616.0,4449503.0,9202774.0
13-04 02:42:38,6.706,4.778,88.265,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,4600954880.0,484450304.0,19416051712.0,9117618176.0,5177376.0,8429341.0
13-04 02:42:39,5.178,4.329,90.153,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,4603289600.0,484450304.0,19425136640.0,9106198528.0,4675652.0,11161889.0
13-04 02:42:40,5.843,3.895,89.924,0.0,0.0,0.339,0.0,0.0,0.0,0.0,4603887616.0,484450304.0,19434385408.0,9096351744.0,4785744.0,10954531.0
13-04 02:42:41,7.072,4.908,87.937,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4663894016.0,484450304.0,19443154944.0,9027575808.0,4874562.0,10839637.0
13-04 02:42:42,5.241,4.565,90.025,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4664131584.0,484450304.0,19452936192.0,9017556992.0,4804843.0,6832394.0
13-04 02:42:43,6.650,4.988,88.196,0.0,0.0,0.166,0.0,3104768.0,0.0,5.0,4663963648.0,484450304.0,19461890048.0,9008771072.0,4936644.0,10823177.0
13-04 02:42:44,5.424,3.729,86.610,3.898,0.0,0.339,0.0,271536128.0,0.0,294.0,4665171968.0,484450304.0,19469688832.0,8999763968.0,4629674.0,10693901.0
13-04 02:42:45,5.410,3.888,90.194,0.169,0.0,0.338,0.0,9007104.0,0.0,20.0,4666269696.0,484450304.0,19478450176.0,8989904896.0,4652687.0,7068082.0
13-04 02:42:46,5.183,4.248,90.059,0.0,0.0,0.510,0.0,0.0,0.0,0.0,4668067840.0,484450304.0,19487920128.0,8978636800.0,4975394.0,10916699.0
13-04 02:42:47,6.533,4.690,88.610,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4668235776.0,484450304.0,19496525824.0,8969863168.0,4919597.0,7864471.0
13-04 02:42:48,4.859,4.092,90.708,0.0,0.0,0.341,0.0,40960.0,0.0,3.0,4667887616.0,484450304.0,19507400704.0,8959336448.0,4820655.0,2791859.0
13-04 02:42:49,5.808,4.040,89.815,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4670914560.0,484450304.0,19515367424.0,8948342784.0,4525857.0,17873789.0
13-04 02:42:50,5.932,3.644,89.915,0.0,0.0,0.508,0.0,0.0,0.0,0.0,4670574592.0,484450304.0,19524657152.0,8939393024.0,4983818.0,11341953.0
13-04 02:42:51,6.940,5.268,87.458,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,4730863616.0,484450304.0,19536130048.0,8867631104.0,5088615.0,11413994.0
13-04 02:42:52,5.738,3.966,90.042,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4733939712.0,484450304.0,19552145408.0,8848539648.0,4603996.0,10607042.0
13-04 02:42:53,5.927,4.403,89.500,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4733808640.0,484450304.0,19562217472.0,8838598656.0,4964526.0,8179090.0
13-04 02:42:54,5.985,5.071,88.529,0.0,0.0,0.416,0.0,0.0,0.0,0.0,4735209472.0,484450304.0,19571027968.0,8828387328.0,4918550.0,10307607.0
13-04 02:42:55,5.734,4.300,89.713,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4735225856.0,484450304.0,19581427712.0,8817971200.0,4780882.0,10829948.0
13-04 02:42:56,5.344,4.411,89.907,0.0,0.0,0.339,0.0,0.0,0.0,0.0,4736528384.0,484450304.0,19589447680.0,8808648704.0,4936075.0,11021058.0
13-04 02:42:57,5.907,4.051,89.620,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,4737765376.0,484450304.0,19599060992.0,8797798400.0,4928034.0,10798579.0
13-04 02:42:58,6.061,3.956,89.731,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,4738359296.0,484450304.0,19608031232.0,8788234240.0,4444607.0,6630168.0
13-04 02:42:59,6.481,4.882,88.468,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4737544192.0,484450304.0,19619385344.0,8777695232.0,5196596.0,11388571.0
13-04 02:43:00,5.169,3.559,91.017,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4741455872.0,484450304.0,19626860544.0,8766308352.0,4463266.0,10718991.0
13-04 02:43:01,5.490,4.899,89.358,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4781916160.0,484450304.0,19636711424.0,8715997184.0,4968040.0,8563110.0
13-04 02:43:02,6.593,4.227,89.011,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4806586368.0,484450304.0,19644751872.0,8683286528.0,4943511.0,9488244.0
13-04 02:43:03,5.664,3.973,90.194,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,4808466432.0,484450304.0,19653599232.0,8672559104.0,4667183.0,10942042.0
13-04 02:43:04,6.109,4.937,88.703,0.0,0.0,0.251,0.0,28672.0,0.0,4.0,4807929856.0,484450304.0,19664601088.0,8662093824.0,4783398.0,10701200.0
13-04 02:43:05,6.444,4.854,88.536,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4809904128.0,484450304.0,19672162304.0,8652558336.0,5041454.0,11263180.0
13-04 02:43:06,5.148,4.219,90.211,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4808650752.0,484450304.0,19682586624.0,8643387392.0,4572887.0,6695517.0
13-04 02:43:07,5.060,3.602,91.081,0.0,0.0,0.257,0.0,0.0,0.0,0.0,4809162752.0,484450304.0,19691888640.0,8633573376.0,4870878.0,10945965.0
13-04 02:43:08,6.308,4.373,88.898,0.168,0.0,0.252,0.0,45056.0,0.0,5.0,4810174464.0,484450304.0,19701469184.0,8622981120.0,4859772.0,11087214.0
13-04 02:43:09,2.087,1.586,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4811309056.0,484450304.0,19704729600.0,8618586112.0,1660822.0,4172944.0
13-04 02:43:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4810248192.0,484450304.0,19706077184.0,8618299392.0,9202.0,6441.0
13-04 02:43:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4810248192.0,484450304.0,19706077184.0,8618299392.0,11228.0,113510.0
13-04 02:43:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4810227712.0,484450304.0,19706081280.0,8618315776.0,8184.0,6437.0
13-04 02:43:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4810227712.0,484450304.0,19706081280.0,8618315776.0,7031.0,4208.0
13-04 02:43:14,0.0,0.084,97.320,2.596,0.0,0.0,0.0,107458560.0,0.0,130.0,4810227712.0,484450304.0,19706081280.0,8618315776.0,9935.0,8912.0
13-04 02:43:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,122683392.0,0.0,132.0,4810350592.0,484450304.0,19706081280.0,8618192896.0,25579.0,23161.0
13-04 02:43:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4810252288.0,484450304.0,19706081280.0,8618291200.0,8287.0,5830.0
13-04 02:43:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809351168.0,484450304.0,19706085376.0,8619188224.0,8601.0,6667.0
13-04 02:43:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809232384.0,484450304.0,19706085376.0,8619307008.0,7248.0,5084.0
13-04 02:43:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,4809232384.0,484454400.0,19706081280.0,8619307008.0,8094.0,6879.0
13-04 02:43:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,8847.0,6816.0
13-04 02:43:21,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,6432.0,4234.0
13-04 02:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,8307.0,6012.0
13-04 02:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,8662.0,6730.0
13-04 02:43:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,9027.0,7581.0
13-04 02:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,6620.0,4336.0
13-04 02:43:26,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,7520.0,6074.0
13-04 02:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809351168.0,484454400.0,19706089472.0,8619180032.0,8138.0,7410.0
13-04 02:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809351168.0,484454400.0,19706089472.0,8619180032.0,6342.0,3789.0
13-04 02:43:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809519104.0,484454400.0,19706089472.0,8619012096.0,8086.0,5915.0
13-04 02:43:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809367552.0,484454400.0,19706089472.0,8619163648.0,25626.0,22565.0
13-04 02:43:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4809367552.0,484454400.0,19706089472.0,8619163648.0,8705.0,7676.0
13-04 02:43:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4809367552.0,484454400.0,19706089472.0,8619163648.0,8505.0,5854.0
13-04 02:43:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809367552.0,484454400.0,19706089472.0,8619163648.0,8573.0,6123.0
13-04 02:43:34,3.794,3.035,92.833,0.0,0.0,0.337,0.0,16384.0,0.0,1.0,4809244672.0,484454400.0,19710361600.0,8615014400.0,3285441.0,5976005.0
13-04 02:43:35,4.698,4.027,91.191,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4810063872.0,484454400.0,19719020544.0,8605536256.0,4047125.0,6328663.0
13-04 02:43:36,4.890,4.047,90.809,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,4811337728.0,484454400.0,19726868480.0,8596414464.0,4411984.0,10781338.0
13-04 02:43:37,6.712,4.673,88.360,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4881326080.0,484454400.0,19736801280.0,8516493312.0,5360589.0,11434548.0
13-04 02:43:38,6.414,4.979,88.354,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,4881420288.0,484454400.0,19748528128.0,8504672256.0,5517983.0,11061569.0
13-04 02:43:39,5.981,4.128,89.722,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,4883181568.0,484454400.0,19757375488.0,8494063616.0,4761115.0,7292249.0
13-04 02:43:40,4.738,4.484,90.440,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4882657280.0,484454400.0,19765448704.0,8486514688.0,4852166.0,10592739.0
13-04 02:43:41,6.435,5.334,87.976,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,4882018304.0,484454400.0,19777081344.0,8475521024.0,5669701.0,11761837.0
13-04 02:43:42,6.076,4.135,89.283,0.0,0.0,0.506,0.0,0.0,0.0,0.0,4885946368.0,484454400.0,19786162176.0,8462512128.0,5049262.0,11416229.0
13-04 02:43:43,5.758,4.318,89.754,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4885549056.0,484454400.0,19795111936.0,8453959680.0,4827137.0,10916591.0
13-04 02:43:44,6.463,4.847,88.180,0.340,0.0,0.170,0.0,12288.0,0.0,2.0,4885229568.0,484454400.0,19806760960.0,8442630144.0,5577272.0,11712887.0
13-04 02:43:45,6.181,4.234,89.162,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4885610496.0,484454400.0,19817373696.0,8431636480.0,5271543.0,11027766.0
13-04 02:43:46,5.758,4.318,89.585,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,4889427968.0,484454400.0,19825393664.0,8419799040.0,4977065.0,7406667.0
13-04 02:43:47,6.449,6.449,86.935,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4959662080.0,484454400.0,19837698048.0,8337260544.0,5396407.0,11089998.0
13-04 02:43:48,6.198,4.858,88.610,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4961464320.0,484454400.0,19846606848.0,8326549504.0,4760939.0,10573519.0
13-04 02:43:49,6.229,4.608,88.993,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4963782656.0,484454400.0,19856252928.0,8314585088.0,5526227.0,11312888.0
13-04 02:43:50,6.527,4.770,88.452,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,4963622912.0,484454400.0,19866050560.0,8304947200.0,4964405.0,10803486.0
13-04 02:43:51,5.268,4.418,90.144,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,4962926592.0,484454400.0,19876495360.0,8295198720.0,4962074.0,10864638.0
13-04 02:43:52,6.027,4.329,89.389,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4964569088.0,484454400.0,19885625344.0,8284426240.0,5121685.0,11083271.0
13-04 02:43:53,6.234,4.886,88.543,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4963844096.0,484454400.0,19896844288.0,8273932288.0,5161896.0,11020254.0
13-04 02:43:54,6.358,5.450,87.944,0.0,0.0,0.248,0.0,20480.0,0.0,4.0,4966121472.0,484454400.0,19903971328.0,8264527872.0,4752711.0,6973091.0
13-04 02:43:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4965384192.0,484454400.0,19906605056.0,8262631424.0,7535.0,5862.0
13-04 02:43:56,0.167,0.083,99.583,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,4965711872.0,484454400.0,19906605056.0,8262303744.0,94687.0,3791825.0
13-04 02:43:57,4.557,3.797,91.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4965756928.0,484454400.0,19912650752.0,8256212992.0,3926442.0,4653647.0
13-04 02:43:58,6.349,5.013,88.388,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4969406464.0,484454400.0,19923136512.0,8242077696.0,5044966.0,12842219.0
13-04 02:43:59,6.281,4.188,89.196,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4970008576.0,484454400.0,19931774976.0,8232837120.0,4532229.0,6595883.0
13-04 02:44:00,11.216,7.363,80.908,0.0,0.0,0.514,0.0,0.0,0.0,0.0,5036314624.0,484454400.0,19948904448.0,8149401600.0,8489056.0,21185844.0
13-04 02:44:01,10.154,7.850,81.485,0.0,0.0,0.512,0.0,16384.0,0.0,2.0,5036421120.0,484454400.0,19966873600.0,8131325952.0,8540604.0,14276606.0
13-04 02:44:02,6.847,5.495,87.151,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5037965312.0,484454400.0,19977240576.0,8119414784.0,6041091.0,13264982.0
13-04 02:44:03,8.487,6.218,85.042,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5037907968.0,484454400.0,19991293952.0,8105418752.0,6674592.0,16753054.0
13-04 02:44:04,7.451,5.588,86.622,0.085,0.0,0.254,0.0,6295552.0,0.0,11.0,5038260224.0,484454400.0,20002889728.0,8093470720.0,6248775.0,11734348.0
13-04 02:44:05,7.149,4.996,83.635,3.876,0.0,0.345,0.0,271577088.0,0.0,275.0,5038039040.0,484454400.0,20015403008.0,8081178624.0,6402603.0,12275914.0
13-04 02:44:06,6.954,6.043,86.755,0.0,0.0,0.248,0.0,28332032.0,0.0,32.0,5038448640.0,484454400.0,20026290176.0,8069881856.0,5340572.0,11149525.0
13-04 02:44:07,5.574,4.730,89.358,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5038616576.0,484454400.0,20035465216.0,8060538880.0,4945519.0,10959705.0
13-04 02:44:08,6.897,5.467,87.132,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5119848448.0,484454400.0,20045242368.0,7969529856.0,5358352.0,11420561.0
13-04 02:44:09,6.122,5.017,88.520,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5121359872.0,484454400.0,20056338432.0,7956922368.0,5524346.0,11848604.0
13-04 02:44:10,6.955,4.835,88.041,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5121421312.0,484454400.0,20067205120.0,7945994240.0,5550443.0,11615335.0
13-04 02:44:11,5.941,4.519,89.289,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5122007040.0,484454400.0,20075425792.0,7937187840.0,4708952.0,6812588.0
13-04 02:44:12,6.245,4.726,88.861,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5120999424.0,484454400.0,20087095296.0,7926525952.0,4995583.0,11107807.0
13-04 02:44:13,6.303,4.600,89.012,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5123297280.0,484454400.0,20096811008.0,7914512384.0,5394176.0,11233955.0
13-04 02:44:14,5.763,4.407,89.492,0.085,0.0,0.254,0.0,28672.0,0.0,6.0,5122715648.0,484454400.0,20107608064.0,7904296960.0,4883508.0,10789517.0
13-04 02:44:15,6.324,4.975,88.280,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5125578752.0,484454400.0,20116643840.0,7892398080.0,5499770.0,12075465.0
13-04 02:44:16,6.716,5.473,87.479,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5124710400.0,484454400.0,20127457280.0,7882452992.0,5053322.0,11465627.0
13-04 02:44:17,6.943,4.826,87.722,0.0,0.0,0.508,0.0,16384.0,0.0,2.0,5125787648.0,484454400.0,20137721856.0,7871111168.0,5790684.0,11752778.0
13-04 02:44:18,6.086,4.227,89.265,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5158801408.0,484454400.0,20147671040.0,7828148224.0,5085738.0,11038756.0
13-04 02:44:19,7.023,5.268,87.458,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5186015232.0,484454400.0,20156997632.0,7791607808.0,4941190.0,7247934.0
13-04 02:44:20,5.927,4.234,89.246,0.169,0.0,0.423,0.0,12288.0,0.0,2.0,5187133440.0,484454400.0,20165939200.0,7781548032.0,5260260.0,11388194.0
13-04 02:44:21,5.387,4.714,89.478,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5186068480.0,484454400.0,20176211968.0,7772340224.0,5085936.0,11648378.0
13-04 02:44:22,6.628,5.285,87.332,0.0,0.0,0.755,0.0,16384.0,0.0,2.0,5186195456.0,484454400.0,20187607040.0,7760818176.0,5576593.0,11340158.0
13-04 02:44:23,6.621,4.160,88.710,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5187866624.0,484454400.0,20197326848.0,7749427200.0,5307479.0,11124871.0
13-04 02:44:24,5.664,4.818,89.096,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5188165632.0,484454400.0,20207046656.0,7739408384.0,5128617.0,11775342.0
13-04 02:44:25,6.078,5.828,87.594,0.0,0.0,0.500,0.0,0.0,0.0,0.0,5189349376.0,484454400.0,20217237504.0,7728033792.0,5243707.0,10723415.0
13-04 02:44:26,7.042,5.717,86.578,0.166,0.0,0.497,0.0,12288.0,0.0,2.0,5190012928.0,484454400.0,20227723264.0,7716884480.0,5414674.0,11666577.0
13-04 02:44:27,6.292,5.034,88.003,0.0,0.0,0.671,0.0,16384.0,0.0,2.0,5191122944.0,484454400.0,20237570048.0,7705927680.0,5257323.0,8620503.0
13-04 02:44:28,4.428,3.592,91.646,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5194149888.0,484454400.0,20244934656.0,7695536128.0,3692822.0,9542202.0
13-04 02:44:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5194551296.0,484454400.0,20246228992.0,7693840384.0,8195.0,5851.0
13-04 02:44:30,0.668,0.501,98.747,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,5194891264.0,484454400.0,20246228992.0,7693500416.0,531739.0,1666927.0
13-04 02:44:31,4.911,3.472,91.109,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5195427840.0,484454400.0,20253777920.0,7685414912.0,4614227.0,6645297.0
13-04 02:44:32,10.118,7.420,82.040,0.169,0.0,0.253,0.0,45056.0,0.0,5.0,5270061056.0,484454400.0,20269101056.0,7595458560.0,7717978.0,17783106.0
13-04 02:44:33,8.718,7.125,83.571,0.0,0.0,0.587,0.0,0.0,0.0,0.0,5270548480.0,484454400.0,20283056128.0,7581016064.0,7104501.0,15926339.0
13-04 02:44:34,10.357,8.489,80.730,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5270401024.0,484454400.0,20301221888.0,7562997760.0,8885275.0,17904918.0
13-04 02:44:35,8.037,6.091,82.826,2.453,0.0,0.592,0.0,108056576.0,0.0,109.0,5270925312.0,484454400.0,20314836992.0,7548858368.0,6826788.0,12383049.0
13-04 02:44:36,7.835,5.223,85.341,1.348,0.0,0.253,0.0,196796416.0,0.0,202.0,5271367680.0,484454400.0,20326449152.0,7536803840.0,6085365.0,15938012.0
13-04 02:44:37,5.838,4.569,89.340,0.0,0.0,0.254,0.0,57344.0,0.0,4.0,5273853952.0,484454400.0,20336291840.0,7524474880.0,5187759.0,10813567.0
13-04 02:44:38,6.639,4.874,88.151,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5275570176.0,484454400.0,20345843712.0,7513206784.0,5276516.0,9250539.0
13-04 02:44:39,7.256,5.505,86.989,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5274931200.0,484454400.0,20358148096.0,7501541376.0,5552032.0,13386026.0
13-04 02:44:40,6.492,5.059,88.280,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5308903424.0,484454400.0,20367347712.0,7458369536.0,5496365.0,7594494.0
13-04 02:44:41,6.797,4.248,88.700,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5356679168.0,484454400.0,20377251840.0,7400689664.0,5123411.0,10829689.0
13-04 02:44:42,5.603,4.924,89.134,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5356793856.0,484454400.0,20388380672.0,7389446144.0,5164015.0,11532412.0
13-04 02:44:43,6.879,5.369,87.416,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5358575616.0,484454400.0,20397830144.0,7378214912.0,5503804.0,12022092.0
13-04 02:44:44,6.213,5.458,87.825,0.084,0.0,0.420,0.0,12288.0,0.0,2.0,5357826048.0,484454400.0,20409753600.0,7367041024.0,5430253.0,11122836.0
13-04 02:44:45,5.748,4.903,89.180,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5360140288.0,484454400.0,20417900544.0,7356579840.0,5115872.0,11199580.0
13-04 02:44:46,5.753,4.146,89.763,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5359996928.0,484454400.0,20427808768.0,7346814976.0,4861918.0,10921678.0
13-04 02:44:47,6.186,5.0,88.559,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5359333376.0,484454400.0,20438736896.0,7336550400.0,5337326.0,11669930.0
13-04 02:44:48,6.181,4.996,88.569,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5359820800.0,484454400.0,20448485376.0,7326314496.0,5510482.0,11664379.0
13-04 02:44:49,6.655,3.960,89.301,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5360992256.0,484454400.0,20458835968.0,7314792448.0,4757253.0,6480526.0
13-04 02:44:50,6.818,4.714,88.131,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5362855936.0,484454400.0,20468666368.0,7303098368.0,5304166.0,11417884.0
13-04 02:44:51,5.584,4.738,89.340,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5362417664.0,484454400.0,20478767104.0,7293435904.0,5083986.0,10987362.0
13-04 02:44:52,8.326,5.828,85.512,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5429805056.0,484454400.0,20490055680.0,7214759936.0,5516655.0,11847036.0
13-04 02:44:53,6.239,4.553,89.039,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5431697408.0,484454400.0,20499402752.0,7203520512.0,5087268.0,11060408.0
13-04 02:44:54,5.612,4.507,89.626,0.0,0.0,0.255,0.0,12288.0,0.0,3.0,5433815040.0,484454400.0,20509253632.0,7191552000.0,5113408.0,10767209.0
13-04 02:44:55,5.135,4.461,90.236,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5434363904.0,484454400.0,20517761024.0,7182495744.0,4636870.0,9878531.0
13-04 02:44:56,5.712,4.433,89.429,0.171,0.0,0.256,0.0,12288.0,0.0,2.0,5435924480.0,484454400.0,20528336896.0,7170359296.0,5259526.0,11213388.0
13-04 02:44:57,5.490,4.392,89.865,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5435359232.0,484454400.0,20537454592.0,7161806848.0,4862312.0,7313643.0
13-04 02:44:58,7.203,5.779,86.851,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5436018688.0,484454400.0,20548722688.0,7149879296.0,5623838.0,11772777.0
13-04 02:44:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5436657664.0,484454400.0,20550270976.0,7147692032.0,148327.0,101653.0
13-04 02:45:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5436985344.0,484454400.0,20550270976.0,7147364352.0,67745.0,3645402.0
13-04 02:45:01,4.202,2.521,93.193,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5436862464.0,484454400.0,20555190272.0,7142567936.0,3244961.0,4022480.0
13-04 02:45:02,8.806,6.859,83.997,0.085,0.0,0.254,0.0,28672.0,0.0,4.0,5437476864.0,484454400.0,20570681344.0,7126462464.0,7211739.0,11105934.0
13-04 02:45:03,8.889,6.496,84.274,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5438554112.0,484454400.0,20585500672.0,7110565888.0,7765143.0,19059348.0
13-04 02:45:04,10.093,7.040,82.358,0.0,0.0,0.509,0.0,12288.0,0.0,1.0,5491265536.0,484454400.0,20601085952.0,7042269184.0,8188919.0,16878308.0
13-04 02:45:05,8.608,6.076,84.557,0.0,0.0,0.759,0.0,0.0,0.0,0.0,5495472128.0,484454400.0,20614758400.0,7024390144.0,6561185.0,15858446.0
13-04 02:45:06,7.234,5.702,82.468,4.340,0.0,0.255,0.0,210100224.0,0.0,225.0,5496803328.0,484454400.0,20625522688.0,7012294656.0,6133079.0,12322760.0
13-04 02:45:07,7.783,4.738,85.025,2.030,0.0,0.423,0.0,99569664.0,0.0,111.0,5495349248.0,484454400.0,20638523392.0,7000748032.0,6165423.0,12128154.0
13-04 02:45:08,5.968,4.433,89.088,0.171,0.0,0.341,0.0,28672.0,0.0,3.0,5497004032.0,484454400.0,20648239104.0,6989377536.0,5433813.0,11384942.0
13-04 02:45:09,5.714,5.294,88.739,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5498331136.0,484454400.0,20657373184.0,6978916352.0,5019200.0,11465650.0
13-04 02:45:10,6.155,4.300,89.123,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5499207680.0,484454400.0,20668026880.0,6967386112.0,5201197.0,10652004.0
13-04 02:45:11,6.611,4.854,88.285,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,5500612608.0,484454400.0,20676939776.0,6957068288.0,4973644.0,10895943.0
13-04 02:45:12,6.537,5.518,87.606,0.0,0.0,0.340,0.0,32768.0,0.0,3.0,5499478016.0,484454400.0,20689350656.0,6945792000.0,5815168.0,11905797.0
13-04 02:45:13,6.239,3.794,89.713,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5499764736.0,484454400.0,20696621056.0,6938234880.0,4568264.0,6721314.0
13-04 02:45:14,6.298,4.766,88.511,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5501911040.0,484454400.0,20709130240.0,6923579392.0,5480910.0,11736652.0
13-04 02:45:15,6.955,4.580,88.210,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5502373888.0,484454400.0,20719546368.0,6912700416.0,5318091.0,11087249.0
13-04 02:45:16,6.801,5.206,87.825,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5505097728.0,484454400.0,20727971840.0,6901551104.0,5423050.0,11403642.0
13-04 02:45:17,5.887,4.975,88.972,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5503856640.0,484454400.0,20736557056.0,6894206976.0,4408823.0,10461713.0
13-04 02:45:18,7.016,4.480,88.166,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5502545920.0,484454400.0,20749283328.0,6882791424.0,5611070.0,11841800.0
13-04 02:45:19,7.238,5.491,87.105,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5504036864.0,484454400.0,20758138880.0,6872444928.0,5415604.0,11325034.0
13-04 02:45:20,6.572,5.075,88.103,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5505699840.0,484454400.0,20766797824.0,6862123008.0,4973361.0,11047506.0
13-04 02:45:21,5.927,4.403,89.585,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5505040384.0,484454400.0,20778033152.0,6851547136.0,4918186.0,7001614.0
13-04 02:45:22,6.533,4.355,88.861,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5507555328.0,484454400.0,20786352128.0,6840713216.0,4913225.0,10674506.0
13-04 02:45:23,6.076,5.401,88.270,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5506723840.0,484454400.0,20797059072.0,6830837760.0,5347185.0,11082361.0
13-04 02:45:24,6.181,4.572,88.992,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5507379200.0,484454400.0,20806975488.0,6820265984.0,5305507.0,10835935.0
13-04 02:45:25,5.763,4.153,89.746,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5507280896.0,484454400.0,20816113664.0,6811226112.0,4871856.0,11404896.0
13-04 02:45:26,6.297,4.954,88.413,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5508268032.0,484454400.0,20826558464.0,6799794176.0,5159932.0,11147378.0
13-04 02:45:27,6.192,4.750,88.719,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5508554752.0,484454400.0,20835491840.0,6790574080.0,4920082.0,10502470.0
13-04 02:45:28,6.891,4.622,88.151,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5509779456.0,484454400.0,20845289472.0,6779551744.0,5441457.0,11483299.0
13-04 02:45:29,6.650,4.904,88.196,0.0,0.0,0.249,0.0,12288.0,0.0,3.0,5510344704.0,484454400.0,20855951360.0,6768324608.0,4918765.0,9746789.0
13-04 02:45:30,5.987,4.553,89.123,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5509787648.0,484454400.0,20864339968.0,6760493056.0,5068656.0,7816987.0
13-04 02:45:31,6.303,3.918,89.523,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5508612096.0,484454400.0,20875878400.0,6750130176.0,5240997.0,11647956.0
13-04 02:45:32,6.186,4.915,88.559,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,5509087232.0,484454400.0,20885950464.0,6739582976.0,5462118.0,11626013.0
13-04 02:45:33,0.669,0.502,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509484544.0,484454400.0,20888178688.0,6736957440.0,625891.0,484779.0
13-04 02:45:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509787648.0,484454400.0,20888326144.0,6736506880.0,29050.0,2316609.0
13-04 02:45:35,2.439,1.766,95.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5509931008.0,484454400.0,20892348416.0,6732341248.0,2315712.0,5316748.0
13-04 02:45:36,4.473,3.460,91.730,0.338,0.0,0.0,0.0,14766080.0,0.0,17.0,5509111808.0,484454400.0,20900667392.0,6724841472.0,4003968.0,4308888.0
13-04 02:45:37,0.084,0.167,88.201,11.548,0.0,0.0,0.0,259440640.0,0.0,279.0,5510066176.0,484454400.0,20900823040.0,6723731456.0,10317.0,9225.0
13-04 02:45:38,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5510311936.0,484454400.0,20900823040.0,6723485696.0,54297.0,4034776.0
13-04 02:45:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5509980160.0,484454400.0,20900827136.0,6723813376.0,9081.0,6494.0
13-04 02:45:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509980160.0,484454400.0,20900827136.0,6723813376.0,24123.0,21725.0
13-04 02:45:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509980160.0,484454400.0,20900827136.0,6723813376.0,7455.0,5875.0
13-04 02:45:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,5509976064.0,484454400.0,20900831232.0,6723813376.0,8083.0,6793.0
13-04 02:45:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509976064.0,484454400.0,20900831232.0,6723813376.0,6742.0,4302.0
13-04 02:45:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5509976064.0,484454400.0,20900831232.0,6723813376.0,9776.0,8902.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509976064.0,484454400.0,20900831232.0,6723813376.0,6895.0,4971.0
13-04 02:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509976064.0,484454400.0,20900831232.0,6723813376.0,9640.0,8312.0
13-04 02:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509378048.0,484454400.0,20900831232.0,6724411392.0,6654.0,4369.0
13-04 02:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5509087232.0,484454400.0,20900831232.0,6724702208.0,8829.0,7061.0
13-04 02:45:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509038080.0,484454400.0,20900831232.0,6724751360.0,6835.0,5162.0
13-04 02:45:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5508968448.0,484454400.0,20900831232.0,6724820992.0,7489.0,6329.0
13-04 02:45:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508968448.0,484454400.0,20900831232.0,6724820992.0,8748.0,6726.0
13-04 02:45:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508964352.0,484454400.0,20900835328.0,6724820992.0,7980.0,5545.0
13-04 02:45:53,0.667,0.0,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5508964352.0,484454400.0,20900835328.0,6724820992.0,9155.0,8055.0
13-04 02:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508956160.0,484454400.0,20900835328.0,6724829184.0,6212.0,3852.0
13-04 02:45:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,7400.0,5924.0
13-04 02:45:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,7059.0,4233.0
13-04 02:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,9078.0,7121.0
13-04 02:45:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,8404.0,6554.0
13-04 02:45:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,9875.0,7331.0
13-04 02:46:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,24842.0,21848.0
13-04 02:46:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508853760.0,484454400.0,20900839424.0,6724927488.0,9688.0,8067.0
13-04 02:46:02,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5508853760.0,484454400.0,20900839424.0,6724927488.0,7908.0,5790.0
13-04 02:46:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508853760.0,484454400.0,20900839424.0,6724927488.0,7148.0,5385.0
13-04 02:46:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,5508849664.0,484454400.0,20900843520.0,6724927488.0,8769.0,6251.0
13-04 02:46:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508849664.0,484454400.0,20900843520.0,6724927488.0,8274.0,6492.0
13-04 02:46:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508849664.0,484454400.0,20900843520.0,6724927488.0,8514.0,6676.0
13-04 02:46:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508849664.0,484454400.0,20900843520.0,6724927488.0,10047.0,7802.0
13-04 02:46:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5508833280.0,484454400.0,20900843520.0,6724943872.0,10068.0,8255.0
13-04 02:46:09,1.092,0.504,98.319,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5509345280.0,484454400.0,20900847616.0,6724427776.0,987790.0,599263.0
13-04 02:46:10,3.532,3.028,93.272,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5507915776.0,484454400.0,20907778048.0,6718926848.0,3118249.0,5743187.0
13-04 02:46:11,5.837,4.206,89.442,0.0,0.0,0.515,0.0,0.0,0.0,0.0,5509537792.0,484454400.0,20917940224.0,6707142656.0,5758991.0,8259901.0
13-04 02:46:12,5.584,4.315,89.932,0.0,0.0,0.169,0.0,23248896.0,0.0,31.0,5509001216.0,484454400.0,20928208896.0,6697410560.0,4885460.0,14096373.0
13-04 02:46:13,5.787,4.255,89.702,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5509279744.0,484454400.0,20938272768.0,6687068160.0,5109231.0,11099283.0
13-04 02:46:14,6.537,4.669,88.540,0.085,0.0,0.170,0.0,53248.0,0.0,6.0,5509435392.0,484454400.0,20947693568.0,6677491712.0,5271797.0,10810600.0
13-04 02:46:15,6.234,4.971,88.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5510922240.0,484454400.0,20957892608.0,6665805824.0,5207798.0,11464986.0
13-04 02:46:16,6.975,5.294,87.311,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5510041600.0,484454400.0,20969361408.0,6655217664.0,5771246.0,11320532.0
13-04 02:46:17,7.107,5.435,87.124,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,5511139328.0,484454400.0,20979007488.0,6644473856.0,5594848.0,11687815.0
13-04 02:46:18,6.022,4.241,89.483,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5509681152.0,484454400.0,20989251584.0,6635687936.0,5227746.0,10870731.0
13-04 02:46:19,6.926,4.223,88.682,0.0,0.0,0.169,0.0,28672.0,0.0,2.0,5511667712.0,484454400.0,20999282688.0,6623670272.0,5204836.0,11215013.0
13-04 02:46:20,6.381,5.122,87.825,0.252,0.0,0.420,0.0,28672.0,0.0,3.0,5512118272.0,484454400.0,21009948672.0,6612553728.0,5263718.0,7417345.0
13-04 02:46:21,6.661,5.143,87.858,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5513003008.0,484454400.0,21020155904.0,6601461760.0,5566811.0,14326038.0
13-04 02:46:22,6.987,5.219,87.374,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5513519104.0,484454400.0,21030891520.0,6590210048.0,5595578.0,11858085.0
13-04 02:46:23,6.383,4.766,88.511,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5513707520.0,484454400.0,21041672192.0,6579240960.0,5679026.0,11433566.0
13-04 02:46:24,6.416,4.534,88.879,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5514461184.0,484454400.0,21052518400.0,6567641088.0,5682479.0,11440689.0
13-04 02:46:25,6.757,5.068,87.753,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5514518528.0,484454400.0,21062692864.0,6557409280.0,5365089.0,11176960.0
13-04 02:46:26,5.210,4.790,89.832,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5514674176.0,484454400.0,21072068608.0,6547877888.0,4616589.0,6484613.0
13-04 02:46:27,7.354,5.748,86.391,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5515530240.0,484454400.0,21084102656.0,6534987776.0,6352125.0,16029176.0
13-04 02:46:28,6.457,4.758,88.615,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5515730944.0,484454400.0,21093605376.0,6525284352.0,5537696.0,11092359.0
13-04 02:46:29,6.650,5.051,88.131,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5516152832.0,484454400.0,21104377856.0,6514089984.0,5236501.0,11329609.0
13-04 02:46:30,7.021,3.596,89.127,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5515362304.0,484454400.0,21116227584.0,6503030784.0,5400512.0,10997584.0
13-04 02:46:31,6.446,5.089,88.380,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5516845056.0,484454400.0,21126172672.0,6491602944.0,5770121.0,11369686.0
13-04 02:46:32,7.435,5.013,87.218,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5516705792.0,484454400.0,21135769600.0,6482145280.0,5176218.0,11034454.0
13-04 02:46:33,6.667,5.316,87.764,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5516226560.0,484454400.0,21147832320.0,6470561792.0,5717799.0,11793289.0
13-04 02:46:34,5.753,4.907,89.086,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5517815808.0,484454400.0,21156802560.0,6460002304.0,5116286.0,11040746.0
13-04 02:46:35,6.891,4.790,88.151,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5517893632.0,484454400.0,21166366720.0,6450360320.0,5437766.0,10878555.0
13-04 02:46:36,6.441,4.661,88.729,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5518348288.0,484454400.0,21175996416.0,6440275968.0,5154668.0,8180665.0
13-04 02:46:37,6.914,5.734,84.739,2.277,0.0,0.337,0.0,97042432.0,0.0,98.0,5519106048.0,484454400.0,21188489216.0,6427025408.0,5862686.0,12050687.0
13-04 02:46:38,6.955,4.580,86.429,1.866,0.0,0.170,0.0,41402368.0,0.0,48.0,5519060992.0,484454400.0,21198192640.0,6417367040.0,5682679.0,11334612.0
13-04 02:46:39,4.599,4.181,90.886,0.0,0.0,0.334,0.0,61440.0,0.0,6.0,5518364672.0,484454400.0,21206675456.0,6409580544.0,3828450.0,10492213.0
13-04 02:46:40,8.071,6.117,85.556,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5518155776.0,484454400.0,21219885056.0,6396579840.0,6914916.0,12110850.0
13-04 02:46:41,7.221,6.213,86.230,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5519384576.0,484454400.0,21231546368.0,6383689728.0,6182619.0,16376244.0
13-04 02:46:42,7.376,6.790,85.583,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5520171008.0,484454400.0,21243793408.0,6370656256.0,6344235.0,9165464.0
13-04 02:46:43,6.452,4.669,87.606,1.019,0.0,0.255,0.0,185806848.0,0.0,184.0,5518290944.0,484454400.0,21254930432.0,6361399296.0,5461748.0,2980417.0
13-04 02:46:44,6.932,4.649,87.828,0.169,0.0,0.423,0.0,49152.0,0.0,5.0,5519003648.0,484454400.0,21266055168.0,6349561856.0,5479803.0,22454159.0
13-04 02:46:45,6.150,4.381,89.132,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5520814080.0,484454400.0,21275635712.0,6338170880.0,5078978.0,11072002.0
13-04 02:46:46,5.923,4.034,89.614,0.0,0.0,0.429,0.0,0.0,0.0,0.0,5520474112.0,484454400.0,21286170624.0,6327975936.0,5495854.0,11468029.0
13-04 02:46:47,7.191,5.518,87.207,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5528227840.0,484454400.0,21294997504.0,6311395328.0,5121907.0,10273166.0
13-04 02:46:48,5.227,4.627,89.889,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5528035328.0,484454400.0,21305802752.0,6300782592.0,5370586.0,12030913.0
13-04 02:46:49,6.891,5.630,87.227,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5529174016.0,484454400.0,21315293184.0,6290153472.0,5612505.0,11253974.0
13-04 02:46:50,5.124,4.355,89.838,0.171,0.0,0.512,0.0,20480.0,0.0,3.0,5528662016.0,484454400.0,21326315520.0,6279643136.0,5102381.0,8938419.0
13-04 02:46:51,7.376,5.868,86.421,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5529006080.0,484454400.0,21337165824.0,6268448768.0,5869972.0,13634109.0
13-04 02:46:52,6.234,5.644,87.869,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5529395200.0,484454400.0,21348589568.0,6256635904.0,5551751.0,11752807.0
13-04 02:46:53,6.650,4.263,88.917,0.0,0.0,0.171,0.0,8192.0,0.0,1.0,5529063424.0,484454400.0,21359390720.0,6246166528.0,5400342.0,11436275.0
13-04 02:46:54,7.113,5.021,87.615,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5530710016.0,484454400.0,21369298944.0,6234611712.0,5281358.0,8201571.0
13-04 02:46:55,5.951,5.532,87.846,0.335,0.0,0.335,0.0,28672.0,0.0,3.0,5528522752.0,484454400.0,21380648960.0,6225448960.0,5264802.0,10073648.0
13-04 02:46:56,6.807,5.798,87.059,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5529460736.0,484454400.0,21391462400.0,6213697536.0,5677440.0,11829309.0
13-04 02:46:57,7.264,5.743,86.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5531451392.0,484454400.0,21402288128.0,6200881152.0,5890818.0,12498923.0
13-04 02:46:58,6.734,5.808,87.205,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5539328000.0,484454400.0,21413449728.0,6181842944.0,5285635.0,12924743.0
13-04 02:46:59,7.185,5.664,86.813,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5538582528.0,484454400.0,21425119232.0,6170918912.0,6011007.0,13113126.0
13-04 02:47:00,6.334,5.321,88.091,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5539295232.0,484454400.0,21435445248.0,6159880192.0,5582319.0,11398669.0
13-04 02:47:01,6.583,5.833,87.250,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5539057664.0,484454400.0,21446721536.0,6148841472.0,5274504.0,11043644.0
13-04 02:47:02,6.706,5.093,88.031,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5540442112.0,484454400.0,21456986112.0,6137192448.0,5711973.0,11976685.0
13-04 02:47:03,6.022,4.919,88.719,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5540368384.0,484454400.0,21468364800.0,6125887488.0,5405932.0,11391079.0
13-04 02:47:04,6.471,5.378,87.899,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5540646912.0,484458496.0,21478072320.0,6115897344.0,5574311.0,11435297.0
13-04 02:47:05,7.738,5.383,86.543,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5540982784.0,484458496.0,21489897472.0,6103736320.0,5898545.0,11723759.0
13-04 02:47:06,5.484,4.113,90.060,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5541294080.0,484458496.0,21500248064.0,6093074432.0,5224099.0,11511664.0
13-04 02:47:07,5.786,4.231,89.810,0.086,0.0,0.086,0.0,12288.0,0.0,2.0,5541654528.0,484458496.0,21511155712.0,6081806336.0,5598801.0,11514063.0
13-04 02:47:08,6.509,4.311,88.926,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5541777408.0,484458496.0,21521698816.0,6071140352.0,5241745.0,7184037.0
13-04 02:47:09,7.395,5.210,86.891,0.0,0.0,0.504,0.0,16384.0,0.0,2.0,5544730624.0,484458496.0,21531009024.0,6058876928.0,5547545.0,15051390.0
13-04 02:47:10,5.428,4.156,90.076,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5542400000.0,484458496.0,21541158912.0,6051057664.0,4833174.0,6840121.0
13-04 02:47:11,6.191,4.729,88.822,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5543559168.0,484458496.0,21552336896.0,6038720512.0,5804481.0,11574306.0
13-04 02:47:12,6.818,5.219,87.879,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5543784448.0,484458496.0,21563289600.0,6027542528.0,5369509.0,11214602.0
13-04 02:47:13,1.682,1.430,91.842,4.962,0.0,0.084,0.0,181813248.0,0.0,184.0,5544062976.0,484458496.0,21566390272.0,6024163328.0,1601480.0,4799741.0
13-04 02:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,137465856.0,0.0,140.0,5544124416.0,484458496.0,21567557632.0,6022934528.0,8217.0,5844.0
13-04 02:47:15,2.083,1.500,96.333,0.0,0.0,0.083,0.0,53248.0,0.0,6.0,5543464960.0,484458496.0,21569798144.0,6021353472.0,1513634.0,3487281.0
13-04 02:47:16,5.853,4.515,89.381,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5545041920.0,484458496.0,21577285632.0,6012289024.0,4500672.0,11089870.0
13-04 02:47:17,8.829,6.452,84.380,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5543260160.0,484458496.0,21592809472.0,5998546944.0,7553851.0,12547899.0
13-04 02:47:18,10.838,8.891,79.678,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5544484864.0,484458496.0,21610848256.0,5979283456.0,9290877.0,21145779.0
13-04 02:47:19,9.648,8.305,81.460,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,5545041920.0,484458496.0,21626617856.0,5962956800.0,7893781.0,16341216.0
13-04 02:47:20,7.679,5.316,86.920,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5545938944.0,484458496.0,21638451200.0,5950226432.0,6114086.0,11137918.0
13-04 02:47:21,9.958,7.089,82.616,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5544873984.0,484458496.0,21654249472.0,5935493120.0,7655323.0,16392822.0
13-04 02:47:22,6.864,5.678,87.119,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5547020288.0,484458496.0,21665128448.0,5922467840.0,6291071.0,11778940.0
13-04 02:47:23,6.638,5.021,88.0,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5546549248.0,484458496.0,21677113344.0,5910953984.0,5933253.0,14782653.0
13-04 02:47:24,5.992,4.473,89.367,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5546758144.0,484458496.0,21687099392.0,5900759040.0,5140542.0,10917706.0
13-04 02:47:25,6.967,5.013,87.766,0.170,0.0,0.085,0.0,36864.0,0.0,5.0,5548130304.0,484458496.0,21697196032.0,5889290240.0,5777595.0,11450202.0
13-04 02:47:26,6.430,4.230,89.086,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5546967040.0,484458496.0,21708869632.0,5878779904.0,5222405.0,10788030.0
13-04 02:47:27,7.569,5.214,86.964,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5548380160.0,484458496.0,21719670784.0,5866565632.0,5878678.0,12241150.0
13-04 02:47:28,6.549,5.374,87.741,0.0,0.0,0.336,0.0,20480.0,0.0,1.0,5548498944.0,484458496.0,21730398208.0,5855719424.0,5403897.0,11462184.0
13-04 02:47:29,6.684,5.076,87.986,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5549248512.0,484458496.0,21741490176.0,5843877888.0,5611773.0,11005292.0
13-04 02:47:30,6.963,5.369,87.081,0.168,0.0,0.419,0.0,61440.0,0.0,6.0,5549400064.0,484458496.0,21752078336.0,5833138176.0,5624032.0,11597905.0
13-04 02:47:31,7.901,5.183,86.491,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5548969984.0,484458496.0,21764075520.0,5821571072.0,5894521.0,11940465.0
13-04 02:47:32,6.091,4.653,89.002,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5549555712.0,484458496.0,21774381056.0,5810679808.0,5270445.0,11006542.0
13-04 02:47:33,6.171,4.480,89.265,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5551202304.0,484458496.0,21782679552.0,5800734720.0,4974885.0,11236085.0
13-04 02:47:34,7.294,4.835,87.447,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5550776320.0,484458496.0,21794983936.0,5788856320.0,5827061.0,11722284.0
13-04 02:47:35,5.993,4.623,89.041,0.0,0.0,0.342,0.0,16384.0,0.0,2.0,5550571520.0,484458496.0,21806612480.0,5777432576.0,5652234.0,11013421.0
13-04 02:47:36,6.449,4.774,88.107,0.168,0.0,0.503,0.0,12288.0,0.0,2.0,5551722496.0,484458496.0,21815574528.0,5767319552.0,5153724.0,11356806.0
13-04 02:47:37,7.119,5.444,87.102,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5551546368.0,484458496.0,21827100672.0,5755969536.0,5639062.0,11022588.0
13-04 02:47:38,5.268,4.348,90.217,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5551964160.0,484458496.0,21834981376.0,5747671040.0,4257183.0,6619584.0
13-04 02:47:39,8.502,5.892,85.017,0.0,0.0,0.589,0.0,0.0,0.0,0.0,5552599040.0,484458496.0,21848383488.0,5733634048.0,6742387.0,15567967.0
13-04 02:47:40,6.577,4.975,88.196,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5551415296.0,484458496.0,21859344384.0,5723856896.0,5464217.0,11189802.0
13-04 02:47:41,6.468,5.021,88.255,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5552148480.0,484458496.0,21869920256.0,5712547840.0,5348043.0,11249767.0
13-04 02:47:42,7.502,4.945,87.212,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5553627136.0,484458496.0,21881163776.0,5699825664.0,5924470.0,11991031.0
13-04 02:47:43,6.218,5.042,88.403,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5552398336.0,484458496.0,21892182016.0,5690036224.0,5126541.0,11236242.0
13-04 02:47:44,6.176,5.668,87.648,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5553340416.0,484458496.0,21902786560.0,5678489600.0,5673573.0,11441374.0
13-04 02:47:45,3.756,3.005,93.155,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5552816128.0,484458496.0,21908967424.0,5672833024.0,2906664.0,6208819.0
13-04 02:47:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5553876992.0,484458496.0,21909401600.0,5671337984.0,10134.0,7842.0
13-04 02:47:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5553635328.0,484458496.0,21909401600.0,5671579648.0,219339.0,2334384.0
13-04 02:47:48,5.787,4.766,89.106,0.085,0.0,0.255,0.0,1060864.0,0.0,3.0,5553688576.0,484458496.0,21918752768.0,5662175232.0,5360137.0,10832009.0
13-04 02:47:49,6.114,4.690,82.915,6.030,0.0,0.251,0.0,269385728.0,0.0,267.0,5553729536.0,484458496.0,21928423424.0,5652463616.0,4790379.0,6620965.0
13-04 02:47:50,10.152,7.107,80.288,2.030,0.0,0.423,0.0,89874432.0,0.0,99.0,5553926144.0,484458496.0,21944737792.0,5635952640.0,7947947.0,16590514.0
13-04 02:47:51,9.388,6.804,83.463,0.0,0.0,0.345,0.0,0.0,0.0,0.0,5555621888.0,484458496.0,21961175040.0,5617819648.0,8185999.0,18679041.0
13-04 02:47:52,7.861,6.847,84.954,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5553942528.0,484458496.0,21975724032.0,5604950016.0,7098894.0,12378507.0
13-04 02:47:53,8.333,6.061,85.354,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5556330496.0,484458496.0,21986639872.0,5591646208.0,6149021.0,15642830.0
13-04 02:47:54,9.842,7.840,81.651,0.167,0.0,0.500,0.0,12288.0,0.0,2.0,5556858880.0,484458496.0,22002765824.0,5574991872.0,7792405.0,16347371.0
13-04 02:47:55,8.410,6.560,84.777,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5557501952.0,484458496.0,22014779392.0,5562335232.0,6823813.0,12869864.0
13-04 02:47:56,6.535,4.815,88.392,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5557411840.0,484458496.0,22027358208.0,5549846528.0,6141191.0,12277337.0
13-04 02:47:57,8.824,6.218,84.790,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5557706752.0,484458496.0,22040633344.0,5536276480.0,6596564.0,12615452.0
13-04 02:47:58,7.311,5.042,87.395,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5558841344.0,484458496.0,22052343808.0,5523431424.0,5550581.0,13194320.0
13-04 02:47:59,6.277,4.495,88.804,0.0,0.0,0.424,0.0,20480.0,0.0,1.0,5558083584.0,484458496.0,22062329856.0,5514203136.0,5491643.0,9714774.0
13-04 02:48:00,7.336,5.565,86.678,0.084,0.0,0.337,0.0,49152.0,0.0,5.0,5558169600.0,484458496.0,22074798080.0,5501648896.0,5951100.0,15879757.0
13-04 02:48:01,5.971,4.289,89.319,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5558444032.0,484458496.0,22083665920.0,5492506624.0,4881554.0,6761936.0
13-04 02:48:02,7.197,5.188,87.197,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5559734272.0,484458496.0,22094909440.0,5479972864.0,5443042.0,11496615.0
13-04 02:48:03,7.203,4.858,87.772,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5557567488.0,484458496.0,22105387008.0,5471662080.0,5007800.0,10380578.0
13-04 02:48:04,7.841,5.818,86.088,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5559644160.0,484458496.0,22117163008.0,5457809408.0,6437000.0,15965661.0
13-04 02:48:05,5.362,4.596,89.617,0.255,0.0,0.170,0.0,45056.0,0.0,5.0,5560598528.0,484458496.0,22125785088.0,5448232960.0,5056361.0,7695575.0
13-04 02:48:06,7.950,6.276,85.690,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5560606720.0,484458496.0,22138068992.0,5435940864.0,5965913.0,15823108.0
13-04 02:48:07,7.364,5.607,86.946,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5561380864.0,484458496.0,22149115904.0,5424119808.0,5622377.0,11158477.0
13-04 02:48:08,6.229,4.010,89.420,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5560627200.0,484458496.0,22159630336.0,5414359040.0,5527152.0,11223112.0
13-04 02:48:09,5.892,4.798,88.973,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5561143296.0,484458496.0,22168621056.0,5404852224.0,5057952.0,7275041.0
13-04 02:48:10,2.087,1.669,96.077,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5561896960.0,484458496.0,22171598848.0,5401120768.0,1830836.0,4114143.0
13-04 02:48:11,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5561839616.0,484458496.0,22173306880.0,5399470080.0,7192.0,4419.0
13-04 02:48:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561835520.0,484458496.0,22173310976.0,5399470080.0,48564.0,3646533.0
13-04 02:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561835520.0,484458496.0,22173310976.0,5399470080.0,8844.0,6531.0
13-04 02:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561835520.0,484458496.0,22173310976.0,5399470080.0,7408.0,5752.0
13-04 02:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5561835520.0,484458496.0,22173310976.0,5399470080.0,9058.0,8682.0
13-04 02:48:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561831424.0,484458496.0,22173315072.0,5399470080.0,9770.0,7281.0
13-04 02:48:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5560635392.0,484458496.0,22173315072.0,5400666112.0,8468.0,6665.0
13-04 02:48:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560561664.0,484458496.0,22173315072.0,5400739840.0,7070.0,5252.0
13-04 02:48:19,0.083,0.083,99.0,0.750,0.0,0.083,0.0,29736960.0,0.0,30.0,5560561664.0,484458496.0,22173315072.0,5400739840.0,7340.0,5455.0
13-04 02:48:20,0.0,0.084,97.659,2.258,0.0,0.0,0.0,215752704.0,0.0,214.0,5560520704.0,484458496.0,22173315072.0,5400780800.0,7059.0,4283.0
13-04 02:48:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5560516608.0,484462592.0,22173315072.0,5400780800.0,7159.0,4208.0
13-04 02:48:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560516608.0,484462592.0,22173315072.0,5400780800.0,10458.0,10353.0
13-04 02:48:23,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5560516608.0,484462592.0,22173315072.0,5400780800.0,7354.0,4626.0
13-04 02:48:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560516608.0,484462592.0,22173315072.0,5400780800.0,9270.0,9218.0
13-04 02:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,10.0,5560512512.0,484462592.0,22173319168.0,5400780800.0,7036.0,5240.0
13-04 02:48:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5560512512.0,484462592.0,22173319168.0,5400780800.0,7214.0,4420.0
13-04 02:48:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560512512.0,484462592.0,22173319168.0,5400780800.0,7443.0,4591.0
13-04 02:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560512512.0,484462592.0,22173319168.0,5400780800.0,7216.0,4366.0
13-04 02:48:29,0.167,0.0,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5561061376.0,484462592.0,22173319168.0,5400231936.0,9633.0,8498.0
13-04 02:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5560909824.0,484462592.0,22173319168.0,5400383488.0,25759.0,24278.0
13-04 02:48:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560901632.0,484462592.0,22173319168.0,5400391680.0,10426.0,9645.0
13-04 02:48:32,0.0,0.0,99.917,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,5560897536.0,484462592.0,22173323264.0,5400391680.0,9370.0,7362.0
13-04 02:48:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,6677.0,4257.0
13-04 02:48:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,7357.0,5156.0
13-04 02:48:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,25110.0,22230.0
13-04 02:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,7528.0,5589.0
13-04 02:48:37,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,9183.0,7064.0
13-04 02:48:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,7557.0,5705.0
13-04 02:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,10617.0,10836.0
13-04 02:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561016320.0,484462592.0,22173331456.0,5400264704.0,8356.0,6808.0
13-04 02:48:41,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5561016320.0,484462592.0,22173331456.0,5400264704.0,5987.0,3922.0
13-04 02:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561016320.0,484462592.0,22173331456.0,5400264704.0,23873.0,21511.0
13-04 02:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5561016320.0,484462592.0,22173331456.0,5400264704.0,6674.0,4509.0
13-04 02:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561008128.0,484462592.0,22173331456.0,5400272896.0,7716.0,6423.0
13-04 02:48:45,1.333,1.083,97.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561360384.0,484462592.0,22173331456.0,5399920640.0,953778.0,543786.0
13-04 02:48:46,4.565,4.057,91.209,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5559693312.0,484462592.0,22182461440.0,5392457728.0,4312569.0,6397209.0
13-04 02:48:47,6.197,4.839,88.540,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5560168448.0,484462592.0,22193586176.0,5380857856.0,5406688.0,11091384.0
13-04 02:48:48,6.992,4.718,88.206,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5560299520.0,484462592.0,22203822080.0,5370490880.0,5403397.0,11449635.0
13-04 02:48:49,6.879,5.285,87.668,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5562667008.0,484462592.0,22213644288.0,5358301184.0,5449981.0,11328410.0
13-04 02:48:50,8.249,5.976,85.354,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5563158528.0,484462592.0,22226747392.0,5344706560.0,6227103.0,13846013.0
13-04 02:48:51,7.595,5.823,86.245,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5562306560.0,484462592.0,22238568448.0,5333737472.0,6029799.0,14462356.0
13-04 02:48:52,3.598,3.013,93.222,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5563121664.0,484462592.0,22244720640.0,5326770176.0,3181224.0,5960736.0
13-04 02:48:53,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5563088896.0,484462592.0,22245220352.0,5326303232.0,8256.0,6902.0
13-04 02:48:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5563416576.0,484462592.0,22245220352.0,5325975552.0,50264.0,1408576.0
13-04 02:48:55,5.714,4.202,89.832,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5561901056.0,484462592.0,22253785088.0,5318926336.0,4707820.0,7203417.0
13-04 02:48:56,6.605,4.826,88.315,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5562945536.0,484462592.0,22264008704.0,5307658240.0,5615816.0,8352874.0
13-04 02:48:57,12.955,9.314,77.392,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5564166144.0,484462592.0,22284734464.0,5285711872.0,10169082.0,6776137.0
13-04 02:48:58,0.921,0.754,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5564936192.0,484462592.0,22285701120.0,5283975168.0,778369.0,19796847.0
13-04 02:48:59,6.672,4.962,87.853,0.086,0.0,0.428,0.0,28672.0,0.0,4.0,5565161472.0,484462592.0,22296666112.0,5272784896.0,5880252.0,11529213.0
13-04 02:49:00,10.460,6.695,82.427,0.0,0.0,0.418,0.0,24576.0,0.0,6.0,5563969536.0,484462592.0,22313078784.0,5257564160.0,7742303.0,16900812.0
13-04 02:49:01,9.777,7.290,82.590,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5565632512.0,484462592.0,22329143296.0,5239836672.0,8644168.0,17371231.0
13-04 02:49:02,10.999,7.305,81.192,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5565415424.0,484462592.0,22345056256.0,5224140800.0,7779917.0,16676638.0
13-04 02:49:03,11.679,7.758,80.222,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5565898752.0,484462592.0,22363959296.0,5204754432.0,8887097.0,17607605.0
13-04 02:49:04,11.244,8.007,80.239,0.0,0.0,0.511,0.0,16384.0,0.0,2.0,5567500288.0,484462592.0,22381674496.0,5185437696.0,9676717.0,22363741.0
13-04 02:49:05,6.627,4.758,88.190,0.170,0.0,0.255,0.0,28672.0,0.0,3.0,5567537152.0,484462592.0,22392963072.0,5174112256.0,5170703.0,11447922.0
13-04 02:49:06,7.830,5.957,86.043,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5567483904.0,484462592.0,22406254592.0,5160873984.0,6651505.0,11944148.0
13-04 02:49:07,8.249,5.976,85.438,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5567991808.0,484462592.0,22419070976.0,5147549696.0,6490639.0,15833711.0
13-04 02:49:08,8.347,6.761,84.641,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5568708608.0,484462592.0,22431358976.0,5134544896.0,6576545.0,12594351.0
13-04 02:49:09,7.071,5.471,87.121,0.0,0.0,0.337,0.0,32768.0,0.0,3.0,5569323008.0,484462592.0,22442950656.0,5122338816.0,5704849.0,11635857.0
13-04 02:49:10,7.822,5.635,86.291,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,5568303104.0,484462592.0,22454538240.0,5111771136.0,5844058.0,10792008.0
13-04 02:49:11,7.906,6.140,85.534,0.084,0.0,0.336,0.0,28672.0,0.0,3.0,5568991232.0,484462592.0,22467440640.0,5098180608.0,6344490.0,12659092.0
13-04 02:49:12,6.987,5.556,87.121,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5569937408.0,484462592.0,22478839808.0,5085835264.0,5888344.0,15704939.0
13-04 02:49:13,7.319,5.872,86.553,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5569777664.0,484462592.0,22491430912.0,5073403904.0,6345687.0,12174504.0
13-04 02:49:14,7.634,5.872,86.242,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5570306048.0,484466688.0,22502096896.0,5062205440.0,6100329.0,11797461.0
13-04 02:49:15,6.560,4.878,88.310,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5571502080.0,484466688.0,22512242688.0,5050863616.0,5173736.0,10761064.0
13-04 02:49:16,7.435,4.762,87.552,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5570850816.0,484466688.0,22522953728.0,5040803840.0,5264038.0,10849895.0
13-04 02:49:17,6.847,4.987,87.997,0.169,0.0,0.0,0.0,12288.0,0.0,2.0,5569540096.0,484466688.0,22534512640.0,5030555648.0,5493337.0,11198798.0
13-04 02:49:18,5.968,4.604,89.173,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5570813952.0,484466688.0,22544842752.0,5018951680.0,5724653.0,11670986.0
13-04 02:49:19,7.270,6.171,86.137,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5572091904.0,484470784.0,22556688384.0,5005824000.0,6360677.0,11933050.0
13-04 02:49:20,7.751,5.622,82.198,4.003,0.0,0.426,0.0,170127360.0,0.0,173.0,5572317184.0,484470784.0,22569005056.0,4993282048.0,6009863.0,15515009.0
13-04 02:49:21,5.852,4.750,86.514,2.545,0.0,0.339,0.0,229101568.0,0.0,226.0,5572198400.0,484470784.0,22579441664.0,4982964224.0,5267575.0,10810866.0
13-04 02:49:22,8.618,5.375,85.666,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5573406720.0,484470784.0,22592126976.0,4969070592.0,6872869.0,12600335.0
13-04 02:49:23,7.276,5.838,86.464,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,5572923392.0,484470784.0,22605570048.0,4956110848.0,6001760.0,11962066.0
13-04 02:49:24,5.055,3.201,91.575,0.0,0.0,0.168,0.0,45056.0,0.0,3.0,5573853184.0,484470784.0,22612811776.0,4947939328.0,3841605.0,10512418.0
13-04 02:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5573824512.0,484470784.0,22613671936.0,4947107840.0,8197.0,6169.0
13-04 02:49:26,0.584,0.501,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5574152192.0,484470784.0,22613671936.0,4946780160.0,391124.0,1266174.0
13-04 02:49:27,2.435,2.351,95.046,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5573984256.0,484470784.0,22618214400.0,4942405632.0,2399941.0,1188683.0
13-04 02:49:28,9.650,7.686,82.323,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5574688768.0,484470784.0,22634758144.0,4925157376.0,8902596.0,10864398.0
13-04 02:49:29,7.185,5.430,87.218,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,5574832128.0,484470784.0,22647070720.0,4912701440.0,5283482.0,2408366.0
13-04 02:49:30,3.020,2.601,94.128,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5574971392.0,484470784.0,22651731968.0,4907900928.0,2719923.0,25056397.0
13-04 02:49:31,7.058,5.527,87.330,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5574967296.0,484470784.0,22663233536.0,4896403456.0,6146513.0,7750455.0
13-04 02:49:32,8.220,5.593,85.678,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5575434240.0,484470784.0,22677078016.0,4882092032.0,6842179.0,18656145.0
13-04 02:49:33,15.169,11.186,73.051,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5576048640.0,484470784.0,22699806720.0,4858748928.0,11948135.0,19624255.0
13-04 02:49:34,8.239,6.418,84.735,0.087,0.0,0.520,0.0,16384.0,0.0,2.0,5576232960.0,484470784.0,22715682816.0,4842688512.0,7374613.0,22107371.0
13-04 02:49:35,8.354,5.738,85.485,0.084,0.0,0.338,0.0,28672.0,0.0,6.0,5576314880.0,484470784.0,22728720384.0,4829569024.0,6545463.0,11688023.0
13-04 02:49:36,10.920,7.825,80.911,0.0,0.0,0.344,0.0,49152.0,0.0,6.0,5575651328.0,484470784.0,22747840512.0,4811112448.0,9270378.0,16481876.0
13-04 02:49:37,8.593,4.971,86.015,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5577277440.0,484470784.0,22759743488.0,4797583360.0,6162488.0,17127348.0
13-04 02:49:38,7.614,4.992,87.056,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5577850880.0,484470784.0,22771814400.0,4784939008.0,6298680.0,11425475.0
13-04 02:49:39,7.608,5.833,86.306,0.0,0.0,0.254,0.0,32768.0,0.0,3.0,5579034624.0,484470784.0,22783934464.0,4771635200.0,6289948.0,12057835.0
13-04 02:49:40,6.885,5.542,87.238,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5579935744.0,484470784.0,22793842688.0,4760825856.0,5724508.0,14358823.0
13-04 02:49:41,8.438,5.931,84.879,0.167,0.0,0.585,0.0,12288.0,0.0,2.0,5578620928.0,484470784.0,22806372352.0,4749611008.0,6148044.0,11384506.0
13-04 02:49:42,8.285,5.523,85.941,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5580390400.0,484470784.0,22818156544.0,4736057344.0,5885348.0,11383546.0
13-04 02:49:43,6.457,5.523,87.850,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5579436032.0,484470784.0,22829826048.0,4725342208.0,5619227.0,11425320.0
13-04 02:49:44,7.173,5.922,86.656,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5579456512.0,484470784.0,22840832000.0,4714315776.0,5703980.0,11845113.0
13-04 02:49:45,6.577,5.143,87.943,0.0,0.0,0.337,0.0,8192.0,0.0,1.0,5578973184.0,484470784.0,22852829184.0,4702801920.0,5599420.0,10808665.0
13-04 02:49:46,6.133,4.514,89.012,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5580197888.0,484470784.0,22862209024.0,4692197376.0,5472276.0,11238637.0
13-04 02:49:47,8.424,6.505,84.821,0.083,0.0,0.167,0.0,28672.0,0.0,3.0,5581266944.0,484470784.0,22874148864.0,4679188480.0,6243728.0,16617062.0
13-04 02:49:48,7.744,6.145,86.027,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5581344768.0,484470784.0,22886584320.0,4666675200.0,6391431.0,12040951.0
13-04 02:49:49,7.311,5.546,87.059,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5582409728.0,484474880.0,22898139136.0,4654051328.0,5659666.0,11428593.0
13-04 02:49:50,7.215,6.376,86.074,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5581578240.0,484474880.0,22910595072.0,4642426880.0,6260934.0,12581463.0
13-04 02:49:51,7.660,5.362,82.553,3.915,0.0,0.511,0.0,163065856.0,0.0,159.0,5582290944.0,484474880.0,22922395648.0,4629913600.0,6028746.0,12185828.0
13-04 02:49:52,5.917,4.565,88.419,0.930,0.0,0.169,0.0,188854272.0,0.0,188.0,5581103104.0,484474880.0,22933164032.0,4620333056.0,5152721.0,10724777.0
13-04 02:49:53,7.107,4.907,87.648,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5583036416.0,484474880.0,22942490624.0,4609073152.0,5744133.0,11469699.0
13-04 02:49:54,7.888,4.835,86.768,0.0,0.0,0.509,0.0,45056.0,0.0,3.0,5583171584.0,484474880.0,22954754048.0,4596674560.0,6161821.0,15865308.0
13-04 02:49:55,6.367,5.857,87.606,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5583249408.0,484474880.0,22966378496.0,4584972288.0,6093464.0,11524984.0
13-04 02:49:56,7.161,5.560,87.110,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5583593472.0,484474880.0,22978199552.0,4572807168.0,5728734.0,11625058.0
13-04 02:49:57,3.480,2.734,93.621,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5584416768.0,484474880.0,22982557696.0,4567625728.0,2524186.0,5499919.0
13-04 02:49:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5584211968.0,484474880.0,22983892992.0,4566495232.0,10978.0,10608.0
13-04 02:49:59,2.864,2.443,94.608,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,5583572992.0,484474880.0,22988083200.0,4562944000.0,2658496.0,3863342.0
13-04 02:50:00,8.736,5.259,85.666,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5584297984.0,484474880.0,23000813568.0,4549488640.0,6791553.0,8979129.0
13-04 02:50:01,5.686,4.348,89.883,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5583790080.0,484474880.0,23010103296.0,4540706816.0,4427260.0,1889240.0
13-04 02:50:02,4.121,3.448,92.262,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5584752640.0,484474880.0,23016873984.0,4532973568.0,3557745.0,21439202.0
13-04 02:50:03,2.521,1.765,95.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5585403904.0,484474880.0,23020683264.0,4528513024.0,2332669.0,5581180.0
13-04 02:50:04,5.736,5.237,88.861,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5585248256.0,484474880.0,23030280192.0,4519071744.0,4757602.0,6591015.0
13-04 02:50:05,14.590,9.044,75.768,0.085,0.0,0.512,0.0,12288.0,0.0,2.0,5586763776.0,484474880.0,23050928128.0,4496908288.0,12230738.0,24593974.0
13-04 02:50:06,8.593,8.172,83.067,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5585408000.0,484474880.0,23067734016.0,4481458176.0,5988822.0,9557633.0
13-04 02:50:07,13.714,8.688,77.002,0.0,0.0,0.596,0.0,16384.0,0.0,1.0,5586870272.0,484474880.0,23087996928.0,4459732992.0,10448759.0,27575128.0
13-04 02:50:08,8.576,6.604,84.563,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5587931136.0,484474880.0,23102771200.0,4443897856.0,7859269.0,17022198.0
13-04 02:50:09,7.197,4.996,87.638,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,5589299200.0,484474880.0,23113809920.0,4431491072.0,5776761.0,12023851.0
13-04 02:50:10,3.704,2.189,93.855,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5587972096.0,484474880.0,23120646144.0,4425981952.0,3144172.0,4828089.0
13-04 02:50:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588279296.0,484474880.0,23121620992.0,4424699904.0,8483.0,5231.0
13-04 02:50:12,0.167,0.083,99.666,0.0,0.0,0.083,0.0,32768.0,0.0,5.0,5588504576.0,484474880.0,23121625088.0,4424470528.0,52975.0,3852704.0
13-04 02:50:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588275200.0,484474880.0,23121625088.0,4424699904.0,9419.0,7159.0
13-04 02:50:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5588275200.0,484474880.0,23121625088.0,4424699904.0,9091.0,7696.0
13-04 02:50:15,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,5588275200.0,484474880.0,23121625088.0,4424699904.0,8558.0,6640.0
13-04 02:50:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588271104.0,484474880.0,23121629184.0,4424699904.0,11184.0,9239.0
13-04 02:50:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5587374080.0,484474880.0,23121629184.0,4425596928.0,6021.0,3627.0
13-04 02:50:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587255296.0,484474880.0,23121629184.0,4425715712.0,7379.0,4461.0
13-04 02:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587255296.0,484474880.0,23121629184.0,4425715712.0,6830.0,4934.0
13-04 02:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,5587255296.0,484474880.0,23121629184.0,4425715712.0,6352.0,3876.0
13-04 02:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587255296.0,484474880.0,23121629184.0,4425715712.0,7474.0,5608.0
13-04 02:50:22,0.167,0.250,97.665,1.918,0.0,0.0,0.0,197095424.0,0.0,195.0,5587435520.0,484474880.0,23121629184.0,4425535488.0,9776.0,8765.0
13-04 02:50:23,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5587189760.0,484474880.0,23121629184.0,4425781248.0,8275.0,7347.0
13-04 02:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587189760.0,484474880.0,23121629184.0,4425781248.0,6282.0,3813.0
13-04 02:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587189760.0,484474880.0,23121629184.0,4425781248.0,8808.0,7092.0
13-04 02:50:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587185664.0,484474880.0,23121633280.0,4425781248.0,8337.0,5875.0
13-04 02:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5587185664.0,484474880.0,23121633280.0,4425781248.0,6353.0,3838.0
13-04 02:50:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587185664.0,484474880.0,23121633280.0,4425781248.0,7913.0,5402.0
13-04 02:50:29,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5587435520.0,484474880.0,23121633280.0,4425531392.0,6116.0,3838.0
13-04 02:50:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587582976.0,484474880.0,23121633280.0,4425383936.0,28673.0,27907.0
13-04 02:50:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587582976.0,484474880.0,23121633280.0,4425383936.0,8747.0,6322.0
13-04 02:50:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587582976.0,484474880.0,23121633280.0,4425383936.0,8871.0,7820.0
13-04 02:50:33,0.0,0.166,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5587582976.0,484478976.0,23121629184.0,4425383936.0,7649.0,4747.0
13-04 02:50:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587574784.0,484478976.0,23121637376.0,4425383936.0,8669.0,5970.0
13-04 02:50:35,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,7272.0,4723.0
13-04 02:50:36,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,7755.0,4709.0
13-04 02:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,8176.0,6703.0
13-04 02:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,9787.0,8146.0
13-04 02:50:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,11008.0,9835.0
13-04 02:50:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,7653.0,5251.0
13-04 02:50:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,8128.0,6843.0
13-04 02:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,6440.0,3913.0
13-04 02:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,6392.0,4030.0
13-04 02:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,7841.0,5354.0
13-04 02:50:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,8960.0,7748.0
13-04 02:50:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,9943.0,8580.0
13-04 02:50:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,8.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,7273.0,4696.0
13-04 02:50:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,8456.0,6824.0
13-04 02:50:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587505152.0,484478976.0,23121645568.0,4425445376.0,9644.0,8132.0
13-04 02:50:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5587566592.0,484478976.0,23121645568.0,4425383936.0,8014.0,5454.0
13-04 02:50:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587566592.0,484478976.0,23121645568.0,4425383936.0,7664.0,4800.0
13-04 02:50:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7968.0,5447.0
13-04 02:50:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,9127.0,7933.0
13-04 02:50:54,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,8522.0,6680.0
13-04 02:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7937.0,5444.0
13-04 02:50:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7214.0,5347.0
13-04 02:50:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7982.0,5843.0
13-04 02:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7550.0,6101.0
13-04 02:50:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7036.0,5189.0
13-04 02:51:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,25864.0,23766.0
13-04 02:51:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5587685376.0,484478976.0,23121653760.0,4425256960.0,8378.0,6374.0
13-04 02:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587685376.0,484478976.0,23121653760.0,4425256960.0,7868.0,5393.0
13-04 02:51:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587685376.0,484478976.0,23121653760.0,4425256960.0,6896.0,5098.0
13-04 02:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587685376.0,484478976.0,23121653760.0,4425256960.0,10634.0,9120.0
13-04 02:51:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5587685376.0,484478976.0,23121653760.0,4425256960.0,8494.0,6798.0
13-04 02:51:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5587681280.0,484478976.0,23121657856.0,4425256960.0,8123.0,6173.0
13-04 02:51:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587681280.0,484478976.0,23121657856.0,4425256960.0,8592.0,5829.0
13-04 02:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587681280.0,484478976.0,23121657856.0,4425256960.0,7786.0,5430.0
13-04 02:51:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588226048.0,484478976.0,23121661952.0,4424708096.0,8628.0,7147.0
13-04 02:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588066304.0,484478976.0,23121661952.0,4424867840.0,8591.0,5734.0
13-04 02:51:11,0.0,0.083,99.750,0.083,0.0,0.083,0.0,24576.0,0.0,4.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,10484.0,8943.0
13-04 02:51:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,7944.0,4705.0
13-04 02:51:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,7584.0,6194.0
13-04 02:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,8210.0,7461.0
13-04 02:51:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,23917.0,21577.0
13-04 02:51:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,9571.0,6661.0
13-04 02:51:17,0.0,0.083,99.750,0.083,0.0,0.083,0.0,45056.0,0.0,5.0,5588054016.0,484478976.0,23121666048.0,4424876032.0,7948.0,5803.0
13-04 02:51:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588054016.0,484478976.0,23121666048.0,4424876032.0,9980.0,8491.0
13-04 02:51:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,7229.0,4233.0
13-04 02:51:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,43922.0,43836.0
13-04 02:51:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,7909.0,5646.0
13-04 02:51:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,7088.0,4183.0
13-04 02:51:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,7742.0,5286.0
13-04 02:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,8528.0,6599.0
13-04 02:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5588058112.0,484478976.0,23121670144.0,4424867840.0,7062.0,4959.0
13-04 02:51:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121670144.0,4424867840.0,10418.0,8102.0
13-04 02:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121670144.0,4424867840.0,8990.0,7545.0
13-04 02:51:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5588058112.0,484478976.0,23121670144.0,4424867840.0,7753.0,5430.0
13-04 02:51:29,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588307968.0,484478976.0,23121670144.0,4424617984.0,8628.0,6576.0
13-04 02:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5588193280.0,484478976.0,23121670144.0,4424732672.0,26170.0,23763.0
13-04 02:51:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588185088.0,484478976.0,23121670144.0,4424740864.0,8321.0,5427.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588180992.0,484478976.0,23121674240.0,4424740864.0,7468.0,5479.0
13-04 02:51:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5588180992.0,484478976.0,23121674240.0,4424740864.0,8710.0,7817.0
13-04 02:51:34,0.500,0.0,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5588180992.0,484478976.0,23121674240.0,4424740864.0,8526.0,5895.0
13-04 02:51:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5588172800.0,484478976.0,23121674240.0,4424749056.0,8513.0,5966.0
13-04 02:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588172800.0,484478976.0,23121674240.0,4424749056.0,9243.0,8419.0
13-04 02:51:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588172800.0,484478976.0,23121674240.0,4424749056.0,7497.0,5431.0
13-04 02:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588168704.0,484478976.0,23121678336.0,4424749056.0,9531.0,6515.0
13-04 02:51:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,7462.0,5376.0
13-04 02:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,8954.0,7493.0
13-04 02:51:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,6276.0,3760.0
13-04 02:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,8654.0,6225.0
13-04 02:51:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,8578.0,6803.0
13-04 02:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,7610.0,6145.0
13-04 02:51:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,25451.0,23998.0
13-04 02:51:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,10122.0,7834.0
13-04 02:51:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,8504.0,7649.0
13-04 02:51:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588160512.0,484478976.0,23121686528.0,4424749056.0,7284.0,4481.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588410368.0,484478976.0,23121686528.0,4424499200.0,6770.0,4979.0
13-04 02:51:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5588295680.0,484483072.0,23121682432.0,4424613888.0,8697.0,6803.0
13-04 02:51:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588283392.0,484483072.0,23121686528.0,4424622080.0,8908.0,7068.0
13-04 02:51:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5588283392.0,484483072.0,23121686528.0,4424622080.0,6927.0,5025.0
13-04 02:51:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5588283392.0,484483072.0,23121686528.0,4424622080.0,6282.0,3813.0
13-04 02:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588283392.0,484483072.0,23121686528.0,4424622080.0,6870.0,4886.0
13-04 02:51:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588283392.0,484483072.0,23121686528.0,4424622080.0,9270.0,7919.0
13-04 02:51:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5588291584.0,484483072.0,23121686528.0,4424613888.0,8274.0,6151.0
13-04 02:51:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588291584.0,484483072.0,23121686528.0,4424613888.0,8564.0,6533.0
13-04 02:51:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,7036.0,5072.0
13-04 02:51:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,9318.0,7975.0
13-04 02:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,23656.0,21471.0
13-04 02:52:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,6597.0,4178.0
13-04 02:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,7096.0,5048.0
13-04 02:52:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,8898.0,8537.0
13-04 02:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,7780.0,5589.0
13-04 02:52:05,0.750,0.0,99.083,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,6937.0,4220.0
13-04 02:52:06,0.584,0.250,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600030720.0,484483072.0,23121690624.0,4412870656.0,14463.0,12810.0
13-04 02:52:07,3.169,1.334,94.662,0.751,0.0,0.083,0.0,20480.0,0.0,2.0,5611278336.0,484483072.0,23121727488.0,4401586176.0,128710.0,120560.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-orderer-slave-13.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-13",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,0.598,0.284,98.933,0.139,0.0,0.046,3851.800,1085367.990,0.549,2.928,1559506944.0,736006144.0,15093702656.0,16229863424.0,0.0,0.0
13-04 02:31:15,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559351296.0,736006144.0,15093710848.0,16230010880.0,4993.0,4677.0
13-04 02:31:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559470080.0,736006144.0,15093710848.0,16229892096.0,5264.0,5018.0
13-04 02:31:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,19564.0,19738.0
13-04 02:31:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,9602.0,10305.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,4422.0,3195.0
13-04 02:31:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,4657.0,3556.0
13-04 02:31:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,5028.0,2852.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,4648.0,2943.0
13-04 02:31:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,5596.0,5282.0
13-04 02:31:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,6012.0,5701.0
13-04 02:31:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559719936.0,736006144.0,15093714944.0,16229638144.0,8668.0,9033.0
13-04 02:31:26,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1559719936.0,736006144.0,15093714944.0,16229638144.0,7702.0,7484.0
13-04 02:31:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559719936.0,736006144.0,15093714944.0,16229638144.0,5390.0,5242.0
13-04 02:31:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559715840.0,736006144.0,15093719040.0,16229638144.0,3832.0,2649.0
13-04 02:31:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1559715840.0,736006144.0,15093719040.0,16229638144.0,5328.0,4446.0
13-04 02:31:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1559715840.0,736006144.0,15093719040.0,16229638144.0,5076.0,4267.0
13-04 02:31:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559707648.0,736006144.0,15093719040.0,16229646336.0,5287.0,4004.0
13-04 02:31:32,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559957504.0,736006144.0,15093719040.0,16229396480.0,18294.0,17050.0
13-04 02:31:33,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1559826432.0,736006144.0,15093719040.0,16229527552.0,8650.0,10400.0
13-04 02:31:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1559810048.0,736006144.0,15093719040.0,16229543936.0,5468.0,4585.0
13-04 02:31:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1559760896.0,736006144.0,15093719040.0,16229593088.0,4709.0,3300.0
13-04 02:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,6033.0,5775.0
13-04 02:31:37,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,4963.0,3566.0
13-04 02:31:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,5334.0,4403.0
13-04 02:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,4581.0,3914.0
13-04 02:31:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,94208.0,0.0,14.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,20686.0,21969.0
13-04 02:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,5470.0,5266.0
13-04 02:31:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,4504.0,3468.0
13-04 02:31:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,4830.0,4365.0
13-04 02:31:44,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,7453.0,7329.0
13-04 02:31:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,3927.0,2786.0
13-04 02:31:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,3962.0,2810.0
13-04 02:31:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,5253.0,4725.0
13-04 02:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,4515.0,3861.0
13-04 02:31:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559748608.0,736006144.0,15093731328.0,16229593088.0,6204.0,6535.0
13-04 02:31:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1559748608.0,736006144.0,15093731328.0,16229593088.0,5924.0,6122.0
13-04 02:31:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559748608.0,736006144.0,15093731328.0,16229593088.0,4581.0,3927.0
13-04 02:31:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1559314432.0,736006144.0,15093731328.0,16230027264.0,5919.0,5791.0
13-04 02:31:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559375872.0,736006144.0,15093731328.0,16229965824.0,3766.0,2601.0
13-04 02:31:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559375872.0,736006144.0,15093731328.0,16229965824.0,4358.0,3294.0
13-04 02:31:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559375872.0,736006144.0,15093731328.0,16229965824.0,5430.0,5281.0
13-04 02:31:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559375872.0,736006144.0,15093731328.0,16229965824.0,8026.0,8328.0
13-04 02:31:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559384064.0,736006144.0,15093731328.0,16229957632.0,18358.0,17666.0
13-04 02:31:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559384064.0,736006144.0,15093731328.0,16229957632.0,5984.0,6411.0
13-04 02:31:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559379968.0,736006144.0,15093735424.0,16229957632.0,4710.0,4113.0
13-04 02:32:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559379968.0,736006144.0,15093735424.0,16229957632.0,4715.0,4042.0
13-04 02:32:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1559379968.0,736006144.0,15093735424.0,16229957632.0,4196.0,3054.0
13-04 02:32:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559379968.0,736006144.0,15093735424.0,16229957632.0,18249.0,17632.0
13-04 02:32:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559379968.0,736006144.0,15093735424.0,16229957632.0,5730.0,5622.0
13-04 02:32:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559498752.0,736006144.0,15093735424.0,16229838848.0,5394.0,4470.0
13-04 02:32:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1559498752.0,736006144.0,15093735424.0,16229838848.0,5334.0,4429.0
13-04 02:32:06,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559879680.0,736006144.0,15093735424.0,16229457920.0,47079.0,8711.0
13-04 02:32:07,0.334,0.334,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559994368.0,736006144.0,15094185984.0,16228892672.0,11747.0,9332.0
13-04 02:32:08,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1559982080.0,736006144.0,15094198272.0,16228892672.0,12024.0,9975.0
13-04 02:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559982080.0,736006144.0,15094198272.0,16228892672.0,7254.0,4470.0
13-04 02:32:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559977984.0,736006144.0,15094202368.0,16228892672.0,7254.0,4470.0
13-04 02:32:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559977984.0,736006144.0,15094202368.0,16228892672.0,9282.0,7914.0
13-04 02:32:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560453120.0,736006144.0,15094202368.0,16228417536.0,8008.0,5847.0
13-04 02:32:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1560358912.0,736006144.0,15094202368.0,16228511744.0,7693.0,4977.0
13-04 02:32:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1560354816.0,736006144.0,15094206464.0,16228511744.0,7683.0,6266.0
13-04 02:32:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1560354816.0,736006144.0,15094206464.0,16228511744.0,9020.0,8540.0
13-04 02:32:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560354816.0,736006144.0,15094206464.0,16228511744.0,7326.0,5416.0
13-04 02:32:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,143360.0,0.0,38.0,1560354816.0,736006144.0,15094206464.0,16228511744.0,46429.0,34167.0
13-04 02:32:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1560338432.0,736006144.0,15094222848.0,16228511744.0,39689.0,20492.0
13-04 02:32:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548730368.0,736006144.0,15094276096.0,16240066560.0,30125.0,23648.0
13-04 02:32:20,0.167,0.167,99.500,0.167,0.0,0.0,0.0,147456.0,0.0,40.0,1548730368.0,736006144.0,15094276096.0,16240066560.0,66629.0,62514.0
13-04 02:32:21,0.585,0.0,99.415,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1548746752.0,736006144.0,15094292480.0,16240033792.0,42398.0,24016.0
13-04 02:32:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548722176.0,736006144.0,15094317056.0,16240033792.0,26666.0,22308.0
13-04 02:32:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548722176.0,736006144.0,15094317056.0,16240033792.0,21776.0,35380.0
13-04 02:32:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,155648.0,0.0,40.0,1548738560.0,736010240.0,15094329344.0,16240001024.0,83089.0,53377.0
13-04 02:32:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548713984.0,736010240.0,15094353920.0,16240001024.0,18558.0,20774.0
13-04 02:32:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1548713984.0,736010240.0,15094353920.0,16240001024.0,28254.0,38061.0
13-04 02:32:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548709888.0,736010240.0,15094358016.0,16240001024.0,23271.0,19566.0
13-04 02:32:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548709888.0,736010240.0,15094358016.0,16240001024.0,23656.0,22595.0
13-04 02:32:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1548709888.0,736010240.0,15094358016.0,16240001024.0,19880.0,21282.0
13-04 02:32:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548709888.0,736010240.0,15094358016.0,16240001024.0,8935.0,7827.0
13-04 02:32:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548705792.0,736010240.0,15094362112.0,16240001024.0,7431.0,5480.0
13-04 02:32:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549467648.0,736010240.0,15094362112.0,16239239168.0,59384.0,72324.0
13-04 02:32:33,2.956,2.449,94.426,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1550938112.0,736010240.0,15098048512.0,16234082304.0,2219635.0,1301931.0
13-04 02:32:34,4.392,2.787,92.736,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1561747456.0,736010240.0,15105810432.0,16215511040.0,2760518.0,3677854.0
13-04 02:32:35,3.872,3.030,92.929,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1567731712.0,736010240.0,15110721536.0,16204615680.0,2750071.0,3652022.0
13-04 02:32:36,3.544,3.122,93.249,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1571528704.0,736010240.0,15118077952.0,16193462272.0,2746522.0,3628097.0
13-04 02:32:37,3.713,3.038,93.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1572945920.0,736010240.0,15124627456.0,16185495552.0,2700224.0,3547971.0
13-04 02:32:38,4.275,3.185,92.372,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1578856448.0,736010240.0,15131086848.0,16173125632.0,2724495.0,3621088.0
13-04 02:32:39,4.177,3.509,92.314,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1584328704.0,736010240.0,15137361920.0,16161378304.0,2742462.0,3605917.0
13-04 02:32:40,2.749,2.062,95.103,0.0,0.0,0.086,0.0,46600192.0,0.0,94.0,1584455680.0,736010240.0,15143882752.0,16154730496.0,2726410.0,3591713.0
13-04 02:32:41,3.694,3.526,92.611,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1593065472.0,736010240.0,15150354432.0,16139649024.0,2784752.0,3767443.0
13-04 02:32:42,5.211,3.474,91.232,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1592545280.0,736010240.0,15157059584.0,16133464064.0,2776445.0,3719504.0
13-04 02:32:43,3.960,2.864,93.008,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1596215296.0,736010240.0,15163641856.0,16123211776.0,2762625.0,3702067.0
13-04 02:32:44,3.862,3.359,92.443,0.168,0.0,0.168,0.0,45056.0,0.0,5.0,1603256320.0,736010240.0,15170465792.0,16109346816.0,2787207.0,3747968.0
13-04 02:32:45,4.111,2.936,92.953,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1602895872.0,736010240.0,15177277440.0,16102895616.0,2724882.0,3578393.0
13-04 02:32:46,4.366,2.855,92.611,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1607999488.0,736010240.0,15183216640.0,16091852800.0,2801043.0,3789547.0
13-04 02:32:47,3.547,2.703,93.497,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1609678848.0,736010240.0,15190360064.0,16083030016.0,2733197.0,3680612.0
13-04 02:32:48,3.466,2.705,93.576,0.0,0.0,0.254,0.0,0.0,0.0,0.0,1615024128.0,736010240.0,15196635136.0,16071409664.0,2741178.0,3563458.0
13-04 02:32:49,4.606,3.183,92.211,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1621733376.0,736010240.0,15202820096.0,16058515456.0,2783039.0,3752082.0
13-04 02:32:50,3.862,3.191,92.695,0.168,0.0,0.084,0.0,24576.0,0.0,5.0,1621610496.0,736010240.0,15208873984.0,16052584448.0,2713467.0,3573121.0
13-04 02:32:51,3.616,3.196,92.935,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1625309184.0,736010240.0,15215181824.0,16042577920.0,2759289.0,3682180.0
13-04 02:32:52,4.348,3.344,92.224,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1631952896.0,736010240.0,15222771712.0,16028344320.0,2773211.0,3717514.0
13-04 02:32:53,4.243,3.411,92.263,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1634254848.0,736010240.0,15229739008.0,16019075072.0,2691726.0,3511411.0
13-04 02:32:54,3.529,3.445,92.857,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1639763968.0,736010240.0,15234891776.0,16008413184.0,2772858.0,3706415.0
13-04 02:32:55,4.934,4.359,90.543,0.0,0.0,0.164,0.0,8192.0,0.0,2.0,1643053056.0,736010240.0,15242366976.0,15997648896.0,2736978.0,3635082.0
13-04 02:32:56,4.511,3.175,92.063,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,1648435200.0,736010240.0,15247970304.0,15986663424.0,2690419.0,3516643.0
13-04 02:32:57,3.970,2.449,93.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1647775744.0,736010240.0,15255203840.0,15980089344.0,2791824.0,3733767.0
13-04 02:32:58,4.406,3.491,92.103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1648967680.0,736010240.0,15260954624.0,15973146624.0,2705068.0,3555122.0
13-04 02:32:59,3.538,2.949,93.260,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,1658904576.0,736010240.0,15267733504.0,15956430848.0,2734233.0,3757746.0
13-04 02:33:00,3.613,3.025,93.277,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1658183680.0,736010240.0,15273852928.0,15951032320.0,2708371.0,3534055.0
13-04 02:33:01,3.953,3.448,92.515,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1667530752.0,736010240.0,15280439296.0,15935098880.0,2842324.0,3774111.0
13-04 02:33:02,3.526,3.442,92.863,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1667469312.0,736010240.0,15286935552.0,15928664064.0,2814641.0,3788193.0
13-04 02:33:03,3.846,3.512,92.642,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673519104.0,736010240.0,15293968384.0,15915581440.0,2650336.0,3394368.0
13-04 02:33:04,3.316,2.721,93.878,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,1672925184.0,736010240.0,15299518464.0,15910625280.0,2767304.0,3722037.0
13-04 02:33:05,3.074,2.477,94.364,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1673084928.0,736010240.0,15306850304.0,15903133696.0,2725731.0,3601295.0
13-04 02:33:06,3.635,2.367,93.914,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1687728128.0,736010240.0,15312580608.0,15882760192.0,2696129.0,3494068.0
13-04 02:33:07,3.535,2.946,93.266,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1687437312.0,736010240.0,15318360064.0,15877271552.0,2752705.0,3661855.0
13-04 02:33:08,2.238,2.151,95.267,0.086,0.0,0.258,0.0,12288.0,0.0,2.0,1687846912.0,736010240.0,15325589504.0,15869632512.0,2696221.0,3533379.0
13-04 02:33:09,4.268,3.515,92.218,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1687330816.0,736010240.0,15331778560.0,15863959552.0,2824624.0,3827265.0
13-04 02:33:10,3.895,2.540,90.262,3.218,0.0,0.085,0.0,187817984.0,0.0,358.0,1688178688.0,736010240.0,15338647552.0,15856242688.0,2773252.0,3716100.0
13-04 02:33:11,4.443,2.934,92.456,0.0,0.0,0.168,0.0,9703424.0,0.0,19.0,1698287616.0,736010240.0,15344844800.0,15839936512.0,2788707.0,3765460.0
13-04 02:33:12,4.017,3.598,92.218,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1700319232.0,736010240.0,15351910400.0,15830839296.0,2822491.0,3829434.0
13-04 02:33:13,3.472,2.879,93.480,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1701531648.0,736010240.0,15359344640.0,15822192640.0,2740341.0,3624424.0
13-04 02:33:14,4.511,3.008,92.231,0.084,0.0,0.167,0.0,45056.0,0.0,5.0,1704579072.0,736010240.0,15365406720.0,15813083136.0,2691742.0,3520661.0
13-04 02:33:15,4.439,2.848,92.630,0.0,0.0,0.084,0.0,45056.0,0.0,5.0,1707159552.0,736010240.0,15371554816.0,15804354560.0,2699987.0,3527175.0
13-04 02:33:16,3.862,3.107,92.863,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1711820800.0,736010240.0,15378194432.0,15793053696.0,2775462.0,3716548.0
13-04 02:33:17,4.174,3.673,92.070,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1715781632.0,736010240.0,15384940544.0,15782346752.0,2823480.0,3854081.0
13-04 02:33:18,3.833,3.583,92.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1717903360.0,736010240.0,15390429184.0,15774736384.0,2738241.0,3609681.0
13-04 02:33:19,4.409,3.245,92.013,0.166,0.0,0.166,0.0,45056.0,0.0,5.0,1719668736.0,736010240.0,15397507072.0,15765893120.0,2691740.0,3509107.0
13-04 02:33:20,3.704,2.694,93.266,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1724223488.0,736010240.0,15403155456.0,15755689984.0,2681630.0,3501671.0
13-04 02:33:21,3.478,2.799,93.723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730715648.0,736010240.0,15410442240.0,15741911040.0,2820744.0,3820030.0
13-04 02:33:22,3.398,2.549,94.053,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737052160.0,736010240.0,15417032704.0,15728984064.0,2785173.0,3743983.0
13-04 02:33:23,3.859,3.020,93.037,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1738244096.0,736010240.0,15423049728.0,15721775104.0,2728242.0,3618287.0
13-04 02:33:24,3.859,3.356,92.617,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1742860288.0,736010240.0,15429218304.0,15710990336.0,2811671.0,3809259.0
13-04 02:33:25,3.726,2.540,93.649,0.0,0.0,0.085,0.0,12288.0,0.0,2.0,1743151104.0,736010240.0,15435915264.0,15704002560.0,2748226.0,3665867.0
13-04 02:33:26,4.146,3.731,91.957,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,1746845696.0,736010240.0,15442288640.0,15693934592.0,2704734.0,3535308.0
13-04 02:33:27,3.641,2.964,93.311,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1756385280.0,736010240.0,15449141248.0,15677542400.0,2755410.0,3630888.0
13-04 02:33:28,3.923,3.589,92.404,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1762299904.0,736010240.0,15455002624.0,15665766400.0,2747647.0,3652772.0
13-04 02:33:29,4.344,3.258,92.231,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1763303424.0,736010240.0,15462252544.0,15657512960.0,2728003.0,3642952.0
13-04 02:33:30,3.299,2.707,93.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1763000320.0,736010240.0,15468236800.0,15651831808.0,2694535.0,3481194.0
13-04 02:33:31,3.950,3.193,92.437,0.252,0.0,0.168,0.0,24576.0,0.0,3.0,1768099840.0,736010240.0,15475048448.0,15639920640.0,2792491.0,3774095.0
13-04 02:33:32,3.879,2.951,93.002,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1773404160.0,736010240.0,15481901056.0,15627763712.0,2733646.0,3592850.0
13-04 02:33:33,3.713,3.122,93.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1778290688.0,736010240.0,15487295488.0,15617482752.0,2734262.0,3622960.0
13-04 02:33:34,3.704,2.694,93.434,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1777995776.0,736010240.0,15494733824.0,15610339328.0,2642167.0,3657547.0
13-04 02:33:35,3.697,3.782,92.437,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788813312.0,736010240.0,15501438976.0,15592816640.0,2864489.0,3699202.0
13-04 02:33:36,3.856,2.766,93.210,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1789198336.0,736010240.0,15507722240.0,15586148352.0,2644633.0,3515460.0
13-04 02:33:37,3.688,3.269,92.624,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,1790824448.0,736010240.0,15513616384.0,15578628096.0,2782066.0,3601135.0
13-04 02:33:38,4.071,2.290,93.554,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1802776576.0,736010240.0,15520378880.0,15559913472.0,2678828.0,3465978.0
13-04 02:33:39,4.308,4.060,91.549,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1802891264.0,736010240.0,15526932480.0,15553245184.0,2761814.0,3676573.0
13-04 02:33:40,3.801,2.787,91.976,1.351,0.0,0.084,0.0,55308288.0,0.0,105.0,1803755520.0,736010240.0,15533228032.0,15546085376.0,2717616.0,3574780.0
13-04 02:33:41,3.074,2.647,92.314,1.793,0.0,0.171,0.0,142848000.0,0.0,273.0,1814560768.0,736014336.0,15540207616.0,15528296448.0,2754637.0,3681663.0
13-04 02:33:42,3.149,2.553,94.298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1814601728.0,736014336.0,15546683392.0,15521779712.0,2809235.0,3810901.0
13-04 02:33:43,4.959,3.388,91.488,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1814405120.0,736014336.0,15552614400.0,15516045312.0,2770823.0,3719532.0
13-04 02:33:44,4.205,2.775,92.935,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,1828745216.0,736014336.0,15559065600.0,15495254016.0,2753540.0,3668144.0
13-04 02:33:45,3.933,3.347,92.720,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1828130816.0,736014336.0,15566069760.0,15488864256.0,2717448.0,3564246.0
13-04 02:33:46,4.279,2.768,92.785,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,1828417536.0,736014336.0,15572570112.0,15482077184.0,2743784.0,3641985.0
13-04 02:33:47,3.694,3.359,92.863,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1828544512.0,736014336.0,15579168768.0,15475351552.0,2751289.0,3656870.0
13-04 02:33:48,3.875,2.864,93.176,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1833791488.0,736014336.0,15585669120.0,15463604224.0,2729048.0,3613061.0
13-04 02:33:49,3.791,3.286,92.839,0.084,0.0,0.0,0.0,45056.0,0.0,5.0,1838653440.0,736014336.0,15592624128.0,15451787264.0,2782599.0,3749877.0
13-04 02:33:50,3.299,2.707,93.824,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1839644672.0,736014336.0,15598514176.0,15444905984.0,2737611.0,3633807.0
13-04 02:33:51,4.534,3.023,92.443,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,1844600832.0,736014336.0,15605313536.0,15433150464.0,2833274.0,3864185.0
13-04 02:33:52,4.243,3.494,92.097,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1848254464.0,736014336.0,15611490304.0,15423320064.0,2815116.0,3798268.0
13-04 02:33:53,3.390,2.797,93.814,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1852399616.0,736014336.0,15618052096.0,15412613120.0,2702720.0,3554342.0
13-04 02:33:54,3.613,3.025,93.109,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,1853566976.0,736014336.0,15624945664.0,15404552192.0,2786300.0,3745211.0
13-04 02:33:55,3.885,2.449,93.412,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,1861730304.0,736014336.0,15630721024.0,15390613504.0,2757581.0,3683220.0
13-04 02:33:56,3.066,2.555,94.378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1865027584.0,736014336.0,15637991424.0,15380045824.0,2781176.0,3750027.0
13-04 02:33:57,4.271,2.931,92.630,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,1866092544.0,736014336.0,15644069888.0,15372902400.0,2756611.0,3674590.0
13-04 02:33:58,3.574,4.156,92.269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1866498048.0,736014336.0,15650086912.0,15366479872.0,2726427.0,3611063.0
13-04 02:33:59,3.130,2.876,93.739,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,1873997824.0,736014336.0,15656742912.0,15352324096.0,2798515.0,3768620.0
13-04 02:34:00,3.601,3.183,92.881,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1874354176.0,736014336.0,15662452736.0,15346257920.0,2690782.0,3501823.0
13-04 02:34:01,2.806,3.231,93.793,0.170,0.0,0.0,0.0,24576.0,0.0,3.0,1882329088.0,736014336.0,15670091776.0,15330643968.0,2751033.0,3665277.0
13-04 02:34:02,3.766,3.598,92.469,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1884377088.0,736014336.0,15676170240.0,15322517504.0,2873465.0,3971360.0
13-04 02:34:03,3.226,2.632,94.058,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1891962880.0,736014336.0,15682043904.0,15309058048.0,2679358.0,3576896.0
13-04 02:34:04,3.538,3.286,93.092,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1895104512.0,736014336.0,15687479296.0,15300481024.0,2830774.0,3759440.0
13-04 02:34:05,4.380,3.471,91.901,0.0,0.0,0.248,0.0,0.0,0.0,0.0,1899659264.0,736014336.0,15695073280.0,15288332288.0,2633642.0,3351245.0
13-04 02:34:06,3.483,2.719,93.713,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1900400640.0,736014336.0,15701377024.0,15281287168.0,2762150.0,3828123.0
13-04 02:34:07,4.184,3.431,92.134,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1908154368.0,736014336.0,15708237824.0,15266672640.0,2871374.0,3805920.0
13-04 02:34:08,3.472,2.371,94.073,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1907765248.0,736014336.0,15715061760.0,15260237824.0,2670098.0,3563618.0
13-04 02:34:09,3.804,2.705,93.407,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,1911455744.0,736014336.0,15721562112.0,15250046976.0,2765468.0,3573170.0
13-04 02:34:10,3.997,3.414,92.506,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1916964864.0,736014336.0,15727386624.0,15238713344.0,2672452.0,3456423.0
13-04 02:34:11,3.541,3.120,90.051,3.204,0.0,0.084,0.0,189911040.0,0.0,362.0,1917595648.0,736014336.0,15733215232.0,15232253952.0,2785716.0,3739837.0
13-04 02:34:12,3.856,3.688,92.372,0.0,0.0,0.084,0.0,6905856.0,0.0,13.0,1926365184.0,736014336.0,15740489728.0,15216209920.0,2793880.0,3776371.0
13-04 02:34:13,3.623,2.949,93.260,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1924800512.0,736014336.0,15746949120.0,15211315200.0,2738218.0,3630980.0
13-04 02:34:14,4.599,2.759,92.475,0.0,0.0,0.167,0.0,36864.0,0.0,3.0,1933361152.0,736014336.0,15753273344.0,15196430336.0,2702778.0,3549991.0
13-04 02:34:15,3.778,3.107,93.031,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1933414400.0,736014336.0,15760613376.0,15189037056.0,2745053.0,3621344.0
13-04 02:34:16,3.869,2.691,93.356,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1934692352.0,736014336.0,15766368256.0,15182004224.0,2696004.0,3531561.0
13-04 02:34:17,3.882,2.785,93.249,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1943539712.0,736014336.0,15772524544.0,15167000576.0,2800802.0,3764174.0
13-04 02:34:18,3.772,3.018,92.875,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,1943752704.0,736014336.0,15778848768.0,15160463360.0,2719824.0,3586242.0
13-04 02:34:19,4.191,3.353,92.288,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1950683136.0,736018432.0,15785693184.0,15146684416.0,2813037.0,3813601.0
13-04 02:34:20,4.107,2.766,93.043,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1950777344.0,736018432.0,15792074752.0,15140208640.0,2675451.0,3475553.0
13-04 02:34:21,3.966,3.122,92.743,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,1960075264.0,736018432.0,15797850112.0,15125135360.0,2757746.0,3675197.0
13-04 02:34:22,4.070,3.904,91.860,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1961635840.0,736018432.0,15804334080.0,15117090816.0,2755121.0,3664689.0
13-04 02:34:23,3.541,2.867,93.592,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1962336256.0,736018432.0,15810859008.0,15109865472.0,2690177.0,3507704.0
13-04 02:34:24,3.846,3.428,92.475,0.084,0.0,0.167,0.0,45056.0,0.0,5.0,1970315264.0,736018432.0,15817580544.0,15095164928.0,2758640.0,3668251.0
13-04 02:34:25,3.466,2.705,93.745,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1970774016.0,736018432.0,15823802368.0,15088484352.0,2686425.0,3495627.0
13-04 02:34:26,4.275,3.101,92.540,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,1971605504.0,736018432.0,15830581248.0,15080873984.0,2827885.0,3858895.0
13-04 02:34:27,3.772,3.353,92.707,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1983217664.0,736018432.0,15836114944.0,15063728128.0,2755363.0,3653292.0
13-04 02:34:28,3.442,3.359,93.115,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1983856640.0,736018432.0,15843741696.0,15055462400.0,2683958.0,3492825.0
13-04 02:34:29,4.104,3.183,92.546,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1992458240.0,736018432.0,15849861120.0,15040741376.0,2789448.0,3763415.0
13-04 02:34:30,3.632,2.618,93.581,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1992740864.0,736018432.0,15855804416.0,15034515456.0,2742819.0,3659913.0
13-04 02:34:31,3.778,3.359,92.779,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1993199616.0,736018432.0,15862620160.0,15027240960.0,2756253.0,3674198.0
13-04 02:34:32,3.396,2.547,93.973,0.0,0.0,0.085,0.0,8192.0,0.0,1.0,2002542592.0,736018432.0,15869034496.0,15011483648.0,2754422.0,3642093.0
13-04 02:34:33,0.586,0.586,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2003398656.0,736018432.0,15870328832.0,15009333248.0,544453.0,2238485.0
13-04 02:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2003443712.0,736018432.0,15871012864.0,15008604160.0,9184.0,7672.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2003443712.0,736018432.0,15871012864.0,15008604160.0,9355.0,58276.0
13-04 02:34:36,0.166,0.083,99.501,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2003435520.0,736018432.0,15871021056.0,15008604160.0,7643.0,5399.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2003562496.0,736018432.0,15871021056.0,15008477184.0,6862.0,4292.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2003562496.0,736018432.0,15871021056.0,15008477184.0,8085.0,6600.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2003689472.0,736018432.0,15871021056.0,15008350208.0,7380.0,5506.0
13-04 02:34:40,0.997,1.329,97.591,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2003619840.0,736018432.0,15871471616.0,15007969280.0,596081.0,348970.0
13-04 02:34:41,4.841,3.589,89.816,1.503,0.0,0.250,0.0,56803328.0,0.0,108.0,2003566592.0,736018432.0,15878799360.0,15000694784.0,3105162.0,3859557.0
13-04 02:34:42,4.806,4.216,90.388,0.506,0.0,0.084,0.0,90259456.0,0.0,174.0,2013507584.0,736018432.0,15887126528.0,14982426624.0,3575649.0,3886742.0
13-04 02:34:43,4.975,3.541,91.231,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2013302784.0,736018432.0,15895937024.0,14973820928.0,3469160.0,4092980.0
13-04 02:34:44,4.718,3.370,91.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2027307008.0,736018432.0,15903072256.0,14952681472.0,3244485.0,5953710.0
13-04 02:34:45,5.088,4.170,90.409,0.0,0.0,0.334,0.0,36864.0,0.0,3.0,2026864640.0,736018432.0,15911706624.0,14944489472.0,3400352.0,4183510.0
13-04 02:34:46,5.193,4.104,90.536,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2026786816.0,736018432.0,15919439872.0,14936834048.0,3592512.0,4152968.0
13-04 02:34:47,5.197,3.940,90.612,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2040389632.0,736018432.0,15928487936.0,14914183168.0,3513346.0,4056221.0
13-04 02:34:48,3.820,3.480,92.530,0.0,0.0,0.170,0.0,12288.0,0.0,2.0,2040659968.0,736018432.0,15935934464.0,14906466304.0,3188852.0,5801680.0
13-04 02:34:49,4.946,3.772,91.115,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2054717440.0,736018432.0,15943196672.0,14885146624.0,3307579.0,4028904.0
13-04 02:34:50,5.046,4.205,90.580,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2054356992.0,736018432.0,15952023552.0,14876680192.0,3635960.0,4085283.0
13-04 02:34:51,4.714,3.620,91.498,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2053652480.0,736018432.0,15960596480.0,14868811776.0,3423918.0,3943305.0
13-04 02:34:52,4.702,3.862,91.268,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2067255296.0,736018432.0,15966851072.0,14848954368.0,3202229.0,5856400.0
13-04 02:34:53,5.624,4.384,89.826,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2065858560.0,736018432.0,15975612416.0,14841589760.0,3417423.0,4193584.0
13-04 02:34:54,5.117,4.111,90.436,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2072432640.0,736018432.0,15983763456.0,14826864640.0,3514780.0,3931577.0
13-04 02:34:55,5.013,4.010,90.727,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2072051712.0,736018432.0,15991582720.0,14819426304.0,3401671.0,3908355.0
13-04 02:34:56,4.174,2.385,93.186,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2072903680.0,736018432.0,15998394368.0,14811762688.0,3205147.0,6013331.0
13-04 02:34:57,4.584,3.311,91.935,0.0,0.0,0.170,0.0,16384.0,0.0,1.0,2085167104.0,736018432.0,16006619136.0,14791274496.0,3427665.0,3968782.0
13-04 02:34:58,4.637,3.879,91.315,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2085535744.0,736018432.0,16015138816.0,14782386176.0,3518810.0,3908208.0
13-04 02:34:59,4.366,4.282,91.184,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2091339776.0,736018432.0,16023072768.0,14768648192.0,3368146.0,3813649.0
13-04 02:35:00,4.686,4.017,91.046,0.084,0.0,0.167,0.0,45056.0,0.0,5.0,2098909184.0,736018432.0,16031727616.0,14752423936.0,3192069.0,5890292.0
13-04 02:35:01,3.578,3.237,93.186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2099068928.0,736018432.0,16039723008.0,14744268800.0,3149830.0,3583533.0
13-04 02:35:02,5.093,3.565,91.171,0.0,0.0,0.170,0.0,24576.0,0.0,5.0,2116165632.0,736018432.0,16046886912.0,14720008192.0,3673101.0,4137681.0
13-04 02:35:03,5.505,4.087,90.242,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2117201920.0,736018432.0,16055021568.0,14710837248.0,3486571.0,4088958.0
13-04 02:35:04,4.610,3.353,91.869,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2117296128.0,736018432.0,16063651840.0,14702112768.0,3112204.0,5678571.0
13-04 02:35:05,5.897,3.286,90.649,0.0,0.0,0.168,0.0,45056.0,0.0,2.0,2124386304.0,736018432.0,16071458816.0,14687215616.0,3397941.0,4116568.0
13-04 02:35:06,5.459,5.128,89.247,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2124308480.0,736018432.0,16079732736.0,14679019520.0,3559050.0,4156867.0
13-04 02:35:07,4.503,3.483,91.759,0.0,0.0,0.255,0.0,8192.0,0.0,1.0,2124767232.0,736018432.0,16087347200.0,14670946304.0,3499260.0,3972521.0
13-04 02:35:08,4.219,3.544,92.152,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2137497600.0,736018432.0,16096215040.0,14649348096.0,3186189.0,5798920.0
13-04 02:35:09,4.682,3.930,91.221,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2138865664.0,736018432.0,16102256640.0,14641938432.0,3253944.0,3755604.0
13-04 02:35:10,4.958,4.370,90.588,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2139422720.0,736018432.0,16110804992.0,14632833024.0,3628020.0,4275298.0
13-04 02:35:11,4.718,3.370,91.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2152779776.0,736018432.0,16118779904.0,14611501056.0,3228421.0,4048119.0
13-04 02:35:12,0.0,0.250,94.908,4.841,0.0,0.0,0.0,240263168.0,0.0,463.0,2154246144.0,736018432.0,16120242176.0,14608572416.0,7680.0,5549.0
13-04 02:35:13,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154225664.0,736018432.0,16120246272.0,14608588800.0,163253.0,1784688.0
13-04 02:35:14,6.514,6.345,86.802,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2153615360.0,736018432.0,16132333568.0,14597111808.0,5628894.0,4968604.0
13-04 02:35:15,10.102,8.149,81.324,0.0,0.0,0.424,0.0,40960.0,0.0,3.0,2173206528.0,736018432.0,16150003712.0,14559850496.0,6894072.0,9770317.0
13-04 02:35:16,4.855,4.259,90.886,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173575168.0,736018432.0,16159817728.0,14549667840.0,3917758.0,6405002.0
13-04 02:35:17,4.706,3.613,91.429,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2188886016.0,736018432.0,16167227392.0,14526947328.0,3341263.0,3772401.0
13-04 02:35:18,5.509,3.840,90.401,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2188107776.0,736018432.0,16176246784.0,14518706176.0,3391816.0,4144944.0
13-04 02:35:19,4.153,3.729,91.949,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2188513280.0,736018432.0,16183341056.0,14511206400.0,3368477.0,5735083.0
13-04 02:35:20,4.710,3.448,91.758,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2194878464.0,736018432.0,16191127552.0,14497054720.0,3202675.0,3809552.0
13-04 02:35:21,4.674,4.674,90.401,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2196656128.0,736018432.0,16199524352.0,14486880256.0,3568513.0,4298621.0
13-04 02:35:22,5.285,3.859,90.688,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2196123648.0,736018432.0,16207200256.0,14479736832.0,3651763.0,4455145.0
13-04 02:35:23,5.629,4.884,89.238,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,2211758080.0,736018432.0,16215568384.0,14455734272.0,3470647.0,6184936.0
13-04 02:35:24,5.537,3.691,90.688,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2211123200.0,736018432.0,16224702464.0,14447235072.0,3411856.0,4328148.0
13-04 02:35:25,4.870,3.946,91.016,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2211414016.0,736018432.0,16232538112.0,14439108608.0,3450937.0,4038630.0
13-04 02:35:26,6.255,4.254,89.408,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2226266112.0,736018432.0,16240480256.0,14416314368.0,3733997.0,4433722.0
13-04 02:35:27,4.557,3.629,91.646,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2225803264.0,736018432.0,16249405440.0,14407852032.0,3311838.0,6046234.0
13-04 02:35:28,4.326,3.223,92.366,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2226987008.0,736018432.0,16256532480.0,14399541248.0,3291446.0,3961172.0
13-04 02:35:29,4.937,4.435,90.293,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2227515392.0,736018432.0,16265302016.0,14390243328.0,3536425.0,4242865.0
13-04 02:35:30,5.602,4.097,90.050,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,2241454080.0,736018432.0,16273604608.0,14368002048.0,3596552.0,4096670.0
13-04 02:35:31,6.153,4.758,88.925,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2242621440.0,736018432.0,16282226688.0,14358212608.0,3423847.0,6272123.0
13-04 02:35:32,5.188,3.766,90.879,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2242969600.0,736018432.0,16289718272.0,14350372864.0,3324984.0,3917783.0
13-04 02:35:33,4.433,3.069,92.413,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2257907712.0,736018432.0,16298328064.0,14326824960.0,3348968.0,4115134.0
13-04 02:35:34,5.219,4.461,90.320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2256621568.0,736018432.0,16307265536.0,14319173632.0,3783644.0,4435250.0
13-04 02:35:35,4.377,3.788,91.582,0.084,0.0,0.168,0.0,28672.0,0.0,4.0,2256896000.0,736018432.0,16315203584.0,14310961152.0,3294192.0,5944027.0
13-04 02:35:36,3.928,3.330,92.485,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2272681984.0,736018432.0,16322850816.0,14287527936.0,3370203.0,4145549.0
13-04 02:35:37,4.092,3.325,92.498,0.0,0.0,0.085,0.0,57344.0,0.0,12.0,2272837632.0,736018432.0,16330186752.0,14280036352.0,3390932.0,4158730.0
13-04 02:35:38,5.055,4.465,90.312,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2273214464.0,736018432.0,16338931712.0,14270914560.0,3807553.0,4409421.0
13-04 02:35:39,4.634,3.623,91.575,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2273337344.0,736018432.0,16347848704.0,14261874688.0,3334411.0,6000328.0
13-04 02:35:40,4.099,3.245,92.485,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,2290438144.0,736018432.0,16355897344.0,14236725248.0,3429771.0,4369811.0
13-04 02:35:41,3.107,2.687,93.955,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2290413568.0,736018432.0,16361779200.0,14230867968.0,2359615.0,3237681.0
13-04 02:35:42,1.679,1.679,96.641,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2290958336.0,736018432.0,16365080576.0,14227021824.0,1336044.0,922624.0
13-04 02:35:43,9.846,5.993,84.075,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2309906432.0,736018432.0,16379531264.0,14193623040.0,6271275.0,7594859.0
13-04 02:35:44,4.681,3.404,91.830,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2308681728.0,736018432.0,16388173824.0,14186205184.0,3521484.0,6177369.0
13-04 02:35:45,4.786,3.526,91.520,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2309591040.0,736018432.0,16396361728.0,14177107968.0,3333388.0,3893059.0
13-04 02:35:46,4.495,3.902,91.518,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2308177920.0,736018432.0,16405073920.0,14169808896.0,3540846.0,4311445.0
13-04 02:35:47,4.149,3.810,90.008,1.778,0.0,0.254,0.0,58658816.0,0.0,120.0,2331021312.0,736018432.0,16411930624.0,14140108800.0,3265190.0,3966824.0
13-04 02:35:48,4.907,3.723,86.971,4.315,0.0,0.085,0.0,239628288.0,0.0,454.0,2332041216.0,736018432.0,16420130816.0,14130888704.0,3539043.0,6122468.0
13-04 02:35:49,4.304,3.713,91.899,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330234880.0,736018432.0,16428355584.0,14124470272.0,3352696.0,3903262.0
13-04 02:35:50,4.248,3.398,92.184,0.0,0.0,0.170,0.0,40960.0,0.0,3.0,2331013120.0,736018432.0,16435654656.0,14116392960.0,3442347.0,3835510.0
13-04 02:35:51,5.228,3.457,91.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2341621760.0,736018432.0,16443777024.0,14097661952.0,3450180.0,6025978.0
13-04 02:35:52,5.021,4.100,90.711,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341617664.0,736018432.0,16452169728.0,14089273344.0,3401883.0,4364294.0
13-04 02:35:53,4.396,3.973,91.209,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,2341924864.0,736018432.0,16461053952.0,14080081920.0,3520076.0,4251397.0
13-04 02:35:54,5.046,4.037,90.664,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2342760448.0,736018432.0,16469577728.0,14070722560.0,3721659.0,4343207.0
13-04 02:35:55,5.505,4.170,90.158,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2360078336.0,736018432.0,16477908992.0,14045073408.0,3447524.0,6426274.0
13-04 02:35:56,4.054,3.632,92.230,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2361806848.0,736018432.0,16484593664.0,14036660224.0,3139371.0,3835070.0
13-04 02:35:57,5.518,4.264,90.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2361356288.0,736018432.0,16493551616.0,14028152832.0,3559051.0,4122846.0
13-04 02:35:58,5.038,3.074,91.887,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2361233408.0,736018432.0,16502657024.0,14019170304.0,3763598.0,4439633.0
13-04 02:35:59,5.017,4.431,90.385,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2379984896.0,736018432.0,16509616128.0,13993459712.0,3363342.0,6088110.0
13-04 02:36:00,4.040,3.451,92.424,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2380316672.0,736018432.0,16517349376.0,13985394688.0,3102335.0,3640900.0
13-04 02:36:01,4.698,4.027,91.107,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2379366400.0,736018432.0,16526077952.0,13977616384.0,3404770.0,3990369.0
13-04 02:36:02,4.851,3.319,91.745,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2381819904.0,736018432.0,16534310912.0,13966929920.0,3678885.0,4140227.0
13-04 02:36:03,3.925,3.584,92.406,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2399956992.0,736018432.0,16542400512.0,13940703232.0,3357108.0,6094175.0
13-04 02:36:04,4.866,4.279,90.856,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400579584.0,736018432.0,16550641664.0,13931839488.0,3417488.0,4325302.0
13-04 02:36:05,4.992,3.299,91.540,0.085,0.0,0.085,0.0,28672.0,0.0,4.0,2401046528.0,736018432.0,16558014464.0,13923999744.0,3489935.0,4149620.0
13-04 02:36:06,5.026,3.407,91.397,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2401685504.0,736018432.0,16567308288.0,13914066944.0,3695751.0,4369902.0
13-04 02:36:07,5.523,3.933,90.293,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2420330496.0,736018432.0,16575397888.0,13887332352.0,3368634.0,6116251.0
13-04 02:36:08,4.359,4.023,91.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2422411264.0,736018432.0,16582668288.0,13877981184.0,3301192.0,4118123.0
13-04 02:36:09,4.572,3.810,91.279,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2421833728.0,736018432.0,16591302656.0,13869924352.0,3504722.0,4388954.0
13-04 02:36:10,4.971,4.297,90.312,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,2422341632.0,736018432.0,16600793088.0,13859926016.0,3756657.0,4249054.0
13-04 02:36:11,4.645,3.801,91.132,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,2439278592.0,736018432.0,16609300480.0,13834481664.0,3347659.0,6115077.0
13-04 02:36:12,4.068,3.559,92.203,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2440179712.0,736018432.0,16616566784.0,13826314240.0,3339365.0,4085283.0
13-04 02:36:13,4.829,4.496,90.508,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,2439770112.0,736018432.0,16624570368.0,13818720256.0,3363740.0,3958250.0
13-04 02:36:14,4.259,3.918,91.738,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2440544256.0,736018432.0,16632807424.0,13809709056.0,3609093.0,2473481.0
13-04 02:36:15,3.836,2.728,93.350,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2459852800.0,736018432.0,16640618496.0,13782589440.0,3183656.0,7305020.0
13-04 02:36:16,5.302,4.557,89.892,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,2460966912.0,736018432.0,16648511488.0,13773582336.0,3355480.0,3989914.0
13-04 02:36:17,4.132,4.132,91.484,0.0,0.0,0.253,0.0,8192.0,0.0,2.0,2460577792.0,736018432.0,16656773120.0,13765709824.0,3468158.0,4266371.0
13-04 02:36:18,4.738,3.976,88.748,2.453,0.0,0.085,0.0,91922432.0,0.0,169.0,2461577216.0,736018432.0,16665047040.0,13756436480.0,3458675.0,4067623.0
13-04 02:36:19,4.637,3.541,88.954,2.698,0.0,0.169,0.0,157880320.0,0.0,290.0,2460860416.0,736018432.0,16673652736.0,13748547584.0,3336035.0,5018264.0
13-04 02:36:20,5.401,4.473,90.127,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,2483392512.0,736018432.0,16681664512.0,13718003712.0,3485790.0,4897568.0
13-04 02:36:21,4.653,3.553,91.709,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2483953664.0,736018432.0,16690626560.0,13708480512.0,3367005.0,4178784.0
13-04 02:36:22,4.534,3.336,91.788,0.171,0.0,0.171,0.0,28672.0,0.0,3.0,2485219328.0,736018432.0,16698286080.0,13699555328.0,3763307.0,4361477.0
13-04 02:36:23,4.227,3.466,92.223,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2485305344.0,736018432.0,16706633728.0,13691121664.0,3242732.0,5844180.0
13-04 02:36:24,4.794,4.037,91.001,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2502049792.0,736018432.0,16713510912.0,13667500032.0,3367933.0,4136447.0
13-04 02:36:25,4.946,4.778,90.193,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2500931584.0,736018432.0,16723873792.0,13658255360.0,3544009.0,4345939.0
13-04 02:36:26,4.810,4.304,90.717,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2501677056.0,736018432.0,16731791360.0,13649592320.0,3707852.0,4348114.0
13-04 02:36:27,5.819,3.990,90.108,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2502758400.0,736018432.0,16738885632.0,13641416704.0,3410018.0,6303979.0
13-04 02:36:28,4.557,3.713,91.561,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2502782976.0,736018432.0,16747753472.0,13632524288.0,3331019.0,4084612.0
13-04 02:36:29,4.806,3.710,91.315,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2526326784.0,736018432.0,16755105792.0,13601628160.0,3359864.0,3895828.0
13-04 02:36:30,5.135,3.872,90.909,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2527215616.0,736018432.0,16764354560.0,13591490560.0,3588215.0,4633496.0
13-04 02:36:31,5.223,4.044,90.480,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2525941760.0,736018432.0,16773582848.0,13583536128.0,3634191.0,6158277.0
13-04 02:36:32,5.417,3.917,90.333,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2527666176.0,736018432.0,16780845056.0,13574549504.0,3378363.0,4132414.0
13-04 02:36:33,4.657,3.641,91.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2528980992.0,736018432.0,16789463040.0,13564616704.0,3457895.0,4208363.0
13-04 02:36:34,5.892,4.040,89.899,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2549227520.0,736018432.0,16798744576.0,13535088640.0,3742356.0,4435362.0
13-04 02:36:35,4.762,4.010,91.145,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2550935552.0,736018432.0,16806326272.0,13525798912.0,3299019.0,6033099.0
13-04 02:36:36,4.858,4.104,90.871,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2550112256.0,736018432.0,16815165440.0,13517783040.0,3353443.0,4022363.0
13-04 02:36:37,5.154,4.073,90.441,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2550218752.0,736018432.0,16822480896.0,13510361088.0,3406116.0,3976390.0
13-04 02:36:38,5.232,3.713,90.886,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2565955584.0,736018432.0,16830676992.0,13486428160.0,3669535.0,4285642.0
13-04 02:36:39,4.954,3.694,91.352,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570760192.0,736018432.0,16838496256.0,13473804288.0,3306113.0,6088302.0
13-04 02:36:40,3.791,3.201,92.586,0.253,0.0,0.168,0.0,28672.0,0.0,4.0,2570412032.0,736018432.0,16845459456.0,13467189248.0,2967312.0,3579818.0
13-04 02:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570596352.0,736018432.0,16846635008.0,13465829376.0,7196.0,5165.0
13-04 02:36:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2570596352.0,736018432.0,16846635008.0,13465829376.0,30650.0,402586.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570842112.0,736018432.0,16846643200.0,13465575424.0,7096.0,5116.0
13-04 02:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570842112.0,736018432.0,16846643200.0,13465575424.0,8893.0,8123.0
13-04 02:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570842112.0,736018432.0,16846643200.0,13465575424.0,7056.0,4958.0
13-04 02:36:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2570842112.0,736018432.0,16846643200.0,13465575424.0,6302.0,3764.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570842112.0,736018432.0,16846643200.0,13465575424.0,7096.0,5008.0
13-04 02:36:48,3.445,3.193,93.277,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2570629120.0,736018432.0,16852000768.0,13460430848.0,2614408.0,1567044.0
13-04 02:36:49,5.858,4.603,86.946,2.343,0.0,0.251,0.0,172482560.0,0.0,323.0,2570207232.0,736018432.0,16860622848.0,13452230656.0,3792904.0,6638940.0
13-04 02:36:50,6.281,4.774,88.610,0.0,0.0,0.335,0.0,19652608.0,0.0,36.0,2587131904.0,736018432.0,16871325696.0,13424603136.0,4118728.0,4533294.0
13-04 02:36:51,5.603,4.499,89.728,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2594004992.0,736018432.0,16880381952.0,13408673792.0,4138535.0,6683684.0
13-04 02:36:52,5.055,4.044,90.480,0.168,0.0,0.253,0.0,65536.0,0.0,7.0,2595704832.0,736018432.0,16889016320.0,13398339584.0,3758603.0,4495028.0
13-04 02:36:53,5.917,5.156,88.673,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2594869248.0,736018432.0,16900476928.0,13387714560.0,4521099.0,6789864.0
13-04 02:36:54,5.570,4.388,89.705,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2596368384.0,736018432.0,16910532608.0,13376159744.0,3907823.0,4716854.0
13-04 02:36:55,6.056,5.467,88.225,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2619342848.0,736018432.0,16920322048.0,13343395840.0,4271711.0,6561051.0
13-04 02:36:56,5.719,4.878,89.235,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2618892288.0,736018432.0,16930516992.0,13333651456.0,4143279.0,4565241.0
13-04 02:36:57,6.167,4.750,88.917,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2618507264.0,736018432.0,16941531136.0,13323022336.0,3916552.0,6129121.0
13-04 02:36:58,6.071,4.469,88.954,0.169,0.0,0.337,0.0,28672.0,0.0,3.0,2621251584.0,736018432.0,16949661696.0,13312147456.0,4170858.0,4619112.0
13-04 02:36:59,6.287,5.013,88.615,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2644434944.0,736018432.0,16960757760.0,13277868032.0,4570579.0,7125926.0
13-04 02:37:00,5.158,5.324,89.351,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2645090304.0,736018432.0,16969207808.0,13268762624.0,3840376.0,4600458.0
13-04 02:37:01,6.298,4.596,88.851,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2645237760.0,736018432.0,16980037632.0,13257785344.0,4375354.0,6470259.0
13-04 02:37:02,5.051,4.125,90.488,0.0,0.0,0.337,0.0,28672.0,0.0,5.0,2645028864.0,736018432.0,16988573696.0,13249458176.0,3733431.0,4260025.0
13-04 02:37:03,6.102,4.746,88.814,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2670419968.0,736018432.0,16999075840.0,13213564928.0,4423162.0,6792720.0
13-04 02:37:04,4.669,3.735,91.256,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,2669895680.0,736018432.0,17007890432.0,13205274624.0,3673900.0,4031647.0
13-04 02:37:05,6.740,4.718,88.374,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2670755840.0,736018432.0,17017622528.0,13194682368.0,4581677.0,6882186.0
13-04 02:37:06,5.259,4.424,90.150,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2670764032.0,736018432.0,17027575808.0,13184720896.0,3611526.0,3735011.0
13-04 02:37:07,5.668,4.230,89.932,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,2671046656.0,736018432.0,17037602816.0,13174411264.0,4154219.0,5976163.0
13-04 02:37:08,5.334,3.556,91.025,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2698989568.0,736018432.0,17047117824.0,13136953344.0,3599174.0,4170449.0
13-04 02:37:09,5.902,5.143,88.702,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2701852672.0,736018432.0,17056632832.0,13124575232.0,4427795.0,6762808.0
13-04 02:37:10,5.115,4.007,90.708,0.0,0.0,0.171,0.0,12288.0,0.0,2.0,2700734464.0,736018432.0,17066708992.0,13115617280.0,3964713.0,4700518.0
13-04 02:37:11,5.668,5.161,88.917,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2701565952.0,736018432.0,17077833728.0,13103661056.0,4446172.0,6443846.0
13-04 02:37:12,5.165,4.064,90.686,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2702139392.0,736018432.0,17086185472.0,13094735872.0,3833464.0,4701272.0
13-04 02:37:13,6.282,4.075,89.389,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2726924288.0,736018432.0,17096847360.0,13059289088.0,4395148.0,6624698.0
13-04 02:37:14,5.462,4.790,89.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2728681472.0,736018432.0,17105772544.0,13048606720.0,3885230.0,4665154.0
13-04 02:37:15,5.942,5.093,88.795,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2728222720.0,736018432.0,17117433856.0,13037404160.0,4596462.0,6959766.0
13-04 02:37:16,4.987,3.804,90.955,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,2727927808.0,736018432.0,17125224448.0,13029908480.0,3737345.0,3997491.0
13-04 02:37:17,6.245,4.388,89.114,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,2751406080.0,736018432.0,17134985216.0,12996669440.0,4137229.0,6489480.0
13-04 02:37:18,4.549,3.791,91.323,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2750849024.0,736018432.0,17144528896.0,12987682816.0,3562256.0,3680741.0
13-04 02:37:19,5.983,5.128,87.436,1.282,0.0,0.171,0.0,55844864.0,0.0,105.0,2751078400.0,736018432.0,17154600960.0,12977381376.0,4694190.0,7214109.0
13-04 02:37:20,5.424,4.492,85.169,4.746,0.0,0.169,0.0,246272000.0,0.0,446.0,2751463424.0,736018432.0,17164906496.0,12966690816.0,4046458.0,4432210.0
13-04 02:37:21,5.877,4.870,89.085,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2753028096.0,736018432.0,17174142976.0,12955889664.0,4033106.0,6587840.0
13-04 02:37:22,6.926,4.223,88.598,0.169,0.0,0.084,0.0,53248.0,0.0,5.0,2779004928.0,736018432.0,17185185792.0,12918870016.0,4253085.0,3235224.0
13-04 02:37:23,5.321,4.899,89.611,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2778906624.0,736018432.0,17196527616.0,12907626496.0,4081023.0,2590550.0
13-04 02:37:24,4.697,3.928,91.204,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2778763264.0,736018432.0,17204822016.0,12899475456.0,3856937.0,9763112.0
13-04 02:37:25,6.365,5.611,87.940,0.0,0.0,0.084,0.0,40960.0,0.0,6.0,2780626944.0,736018432.0,17214746624.0,12887687168.0,4421220.0,6896486.0
13-04 02:37:26,5.627,4.177,90.026,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2780139520.0,736018432.0,17225596928.0,12877324288.0,4294289.0,4865509.0
13-04 02:37:27,5.223,4.634,90.059,0.0,0.0,0.084,0.0,24576.0,0.0,3.0,2808332288.0,736018432.0,17234522112.0,12840206336.0,3701745.0,6081066.0
13-04 02:37:28,5.838,4.230,89.679,0.169,0.0,0.085,0.0,28672.0,0.0,3.0,2808643584.0,736018432.0,17244450816.0,12829966336.0,4120008.0,4155244.0
13-04 02:37:29,5.872,5.285,88.758,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2808463360.0,736018432.0,17253982208.0,12820615168.0,4160859.0,6506076.0
13-04 02:37:30,5.178,4.160,90.492,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2810220544.0,736018432.0,17263620096.0,12809220096.0,3961601.0,4560412.0
13-04 02:37:31,6.728,5.316,87.708,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2808901632.0,736018432.0,17274572800.0,12799586304.0,4268863.0,6746333.0
13-04 02:37:32,6.932,5.241,87.658,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,2832285696.0,736018432.0,17284513792.0,12766261248.0,4525343.0,5203797.0
13-04 02:37:33,6.365,4.188,89.280,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2831859712.0,736018432.0,17293897728.0,12757303296.0,3952622.0,6515133.0
13-04 02:37:34,6.056,4.373,89.066,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,2832060416.0,736018432.0,17303638016.0,12747362304.0,4161701.0,4609543.0
13-04 02:37:35,5.692,4.588,89.635,0.0,0.0,0.085,0.0,16384.0,0.0,1.0,2833010688.0,736018432.0,17313792000.0,12736258048.0,4404308.0,6786476.0
13-04 02:37:36,5.259,4.071,90.500,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2833727488.0,736018432.0,17323970560.0,12725362688.0,3846357.0,4456756.0
13-04 02:37:37,6.734,4.461,88.468,0.0,0.0,0.337,0.0,45056.0,0.0,6.0,2862559232.0,736018432.0,17333702656.0,12686798848.0,4206709.0,6546155.0
13-04 02:37:38,5.565,5.565,88.621,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2863890432.0,736018432.0,17342185472.0,12676984832.0,4005311.0,4467537.0
13-04 02:37:39,6.166,4.814,88.851,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2863099904.0,736018432.0,17352998912.0,12666961920.0,4326548.0,6790420.0
13-04 02:37:40,5.156,4.480,90.025,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,2862297088.0,736018432.0,17363902464.0,12656861184.0,4034767.0,4533705.0
13-04 02:37:41,5.537,4.685,89.693,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2865090560.0,736018432.0,17372950528.0,12645019648.0,4435123.0,6422191.0
13-04 02:37:42,4.790,3.866,91.092,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2865115136.0,736018432.0,17380315136.0,12637630464.0,3420191.0,4080759.0
13-04 02:37:43,6.599,4.907,88.409,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2897453056.0,736018432.0,17392082944.0,12593524736.0,4417688.0,6358124.0
13-04 02:37:44,4.798,4.293,90.741,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2898001920.0,736018432.0,17400860672.0,12584198144.0,3738957.0,4182700.0
13-04 02:37:45,5.236,4.292,90.215,0.086,0.0,0.172,0.0,12288.0,0.0,2.0,2898415616.0,736018432.0,17411428352.0,12573216768.0,4453631.0,6781438.0
13-04 02:37:46,5.356,3.347,91.213,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2897920000.0,736018432.0,17419673600.0,12565467136.0,3385999.0,3798154.0
13-04 02:37:47,6.002,4.987,88.757,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,2898255872.0,736018432.0,17429872640.0,12554932224.0,4529163.0,6622647.0
13-04 02:37:48,5.877,4.198,89.840,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2928058368.0,736018432.0,17439313920.0,12515688448.0,3719678.0,4228801.0
13-04 02:37:49,5.753,4.569,89.509,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2928574464.0,736018432.0,17449275392.0,12505210880.0,4408566.0,6561779.0
13-04 02:37:50,4.933,4.264,88.127,2.425,0.0,0.251,0.0,88223744.0,0.0,134.0,2928709632.0,736018432.0,17457070080.0,12497281024.0,3476010.0,3681804.0
13-04 02:37:51,6.071,5.902,84.992,2.782,0.0,0.253,0.0,212701184.0,0.0,303.0,2929430528.0,736018432.0,17468542976.0,12485087232.0,4571409.0,6775928.0
13-04 02:37:52,4.726,3.544,91.561,0.0,0.0,0.169,0.0,40960.0,0.0,3.0,2929930240.0,736018432.0,17476640768.0,12476489728.0,3332356.0,3880750.0
13-04 02:37:53,6.862,5.523,87.448,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2929954816.0,736018432.0,17487167488.0,12465938432.0,4699648.0,6890542.0
13-04 02:37:54,6.667,6.0,87.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2954530816.0,736018432.0,17499029504.0,12429500416.0,4481584.0,4931799.0
13-04 02:37:55,4.495,3.902,91.518,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2955132928.0,736018432.0,17506656256.0,12421271552.0,3630318.0,2780353.0
13-04 02:37:56,6.527,4.937,88.452,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2956275712.0,736018432.0,17517060096.0,12409724928.0,4343746.0,8415073.0
13-04 02:37:57,6.076,4.219,89.451,0.084,0.0,0.169,0.0,28672.0,0.0,4.0,2956435456.0,736018432.0,17526468608.0,12400156672.0,4181289.0,6253127.0
13-04 02:37:58,4.770,4.089,90.971,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2955919360.0,736018432.0,17537425408.0,12389715968.0,3890622.0,4656141.0
13-04 02:37:59,6.689,5.686,87.542,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2988560384.0,736018432.0,17546551296.0,12347949056.0,4455130.0,7023604.0
13-04 02:38:00,5.430,5.263,89.056,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2990440448.0,736018432.0,17555427328.0,12337192960.0,3943425.0,4314163.0
13-04 02:38:01,5.597,4.762,89.390,0.0,0.0,0.251,0.0,28672.0,0.0,5.0,2989211648.0,736018432.0,17565368320.0,12328480768.0,3860875.0,6332415.0
13-04 02:38:02,5.428,5.344,89.059,0.0,0.0,0.170,0.0,24576.0,0.0,4.0,2989948928.0,736018432.0,17576546304.0,12316565504.0,4378767.0,4613976.0
13-04 02:38:03,5.828,4.392,89.358,0.169,0.0,0.253,0.0,28672.0,0.0,3.0,2991046656.0,736018432.0,17585401856.0,12306612224.0,4038734.0,6467422.0
13-04 02:38:04,6.511,5.175,88.147,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2990178304.0,736018432.0,17596657664.0,12296224768.0,4243715.0,4715751.0
13-04 02:38:05,6.071,4.637,89.123,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3024588800.0,736018432.0,17605406720.0,12253065216.0,3843305.0,5951772.0
13-04 02:38:06,4.975,4.806,90.051,0.0,0.0,0.169,0.0,12288.0,0.0,1.0,3025387520.0,736018432.0,17614266368.0,12243406848.0,4060288.0,4338640.0
13-04 02:38:07,5.897,4.718,89.132,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,3024752640.0,736018432.0,17625505792.0,12232802304.0,4092449.0,6566980.0
13-04 02:38:08,5.683,4.241,89.907,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3024400384.0,736018432.0,17635545088.0,12223115264.0,4141883.0,4788480.0
13-04 02:38:09,6.740,4.802,88.121,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3025104896.0,736018432.0,17645531136.0,12212424704.0,4516524.0,7031545.0
13-04 02:38:10,5.197,4.443,90.025,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3025047552.0,736018432.0,17654861824.0,12203151360.0,3654518.0,3931712.0
13-04 02:38:11,6.756,5.254,87.656,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3061366784.0,736018432.0,17664860160.0,12156833792.0,4222495.0,6405892.0
13-04 02:38:12,5.579,4.057,90.194,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3060948992.0,736018432.0,17674526720.0,12147585024.0,3970492.0,4558701.0
13-04 02:38:13,6.198,5.611,87.940,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3061354496.0,736018432.0,17684455424.0,12137250816.0,4570717.0,6920473.0
13-04 02:38:14,4.829,4.746,90.175,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3061616640.0,736018432.0,17693466624.0,12127977472.0,3291270.0,3756686.0
13-04 02:38:15,6.027,5.433,88.115,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3061665792.0,736018432.0,17704615936.0,12116779008.0,4767469.0,6779178.0
13-04 02:38:16,5.312,4.132,90.472,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3062538240.0,736018432.0,17712705536.0,12107816960.0,3729255.0,4386355.0
13-04 02:38:17,5.902,4.021,89.991,0.0,0.0,0.086,0.0,28672.0,0.0,5.0,3093262336.0,736022528.0,17722978304.0,12066816000.0,4280525.0,6840126.0
13-04 02:38:18,4.822,4.399,90.609,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3092819968.0,736022528.0,17733660672.0,12056576000.0,3880084.0,4155335.0
13-04 02:38:19,5.102,4.422,90.221,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3093409792.0,736022528.0,17742082048.0,12047564800.0,4232357.0,6462932.0
13-04 02:38:20,5.316,4.135,90.295,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,3092295680.0,736022528.0,17751703552.0,12039057408.0,3884816.0,4324372.0
13-04 02:38:21,5.760,4.841,85.392,3.840,0.0,0.167,0.0,141672448.0,0.0,203.0,3094257664.0,736022528.0,17760305152.0,12028493824.0,3929964.0,6510469.0
13-04 02:38:22,6.544,5.034,85.990,2.265,0.0,0.168,0.0,159895552.0,0.0,222.0,3094470656.0,736022528.0,17771155456.0,12017430528.0,4403323.0,4694900.0
13-04 02:38:23,6.582,4.557,88.608,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3120562176.0,736022528.0,17782128640.0,11980365824.0,4405489.0,6567960.0
13-04 02:38:24,5.690,4.770,89.372,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3128303616.0,736022528.0,17791381504.0,11963371520.0,3771963.0,4500162.0
13-04 02:38:25,5.678,4.407,89.831,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3129589760.0,736022528.0,17800527872.0,11952939008.0,4134420.0,6168743.0
13-04 02:38:26,5.912,3.970,89.780,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,3128758272.0,736022528.0,17811136512.0,11943161856.0,4152882.0,4479592.0
13-04 02:38:27,4.992,4.569,90.271,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3130228736.0,736022528.0,17820397568.0,11932430336.0,4071683.0,2896792.0
13-04 02:38:28,5.602,4.682,89.465,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3131568128.0,736022528.0,17829601280.0,11921887232.0,4035914.0,8071903.0
13-04 02:38:29,5.630,4.034,90.168,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3131514880.0,736022528.0,17838358528.0,11913183232.0,3664508.0,6305291.0
13-04 02:38:30,7.053,5.961,86.818,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3162968064.0,736022528.0,17849790464.0,11870298112.0,4643875.0,4969471.0
13-04 02:38:31,5.951,4.443,89.438,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3165179904.0,736022528.0,17858555904.0,11859320832.0,4050808.0,6676562.0
13-04 02:38:32,5.489,3.688,90.652,0.086,0.0,0.086,0.0,28672.0,0.0,4.0,3165745152.0,736022528.0,17868660736.0,11848650752.0,4247135.0,4821180.0
13-04 02:38:33,6.397,4.461,88.973,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3164823552.0,736022528.0,17879228416.0,11839004672.0,4164195.0,6509138.0
13-04 02:38:34,5.245,4.907,89.763,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3165507584.0,736022528.0,17887920128.0,11829628928.0,4088116.0,4679738.0
13-04 02:38:35,6.287,4.862,88.516,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3164389376.0,736022528.0,17899896832.0,11818770432.0,4237730.0,6744495.0
13-04 02:38:36,6.010,5.008,88.731,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3196620800.0,736022528.0,17907945472.0,11778490368.0,4018508.0,3973706.0
13-04 02:38:37,6.778,4.519,88.452,0.0,0.0,0.251,0.0,90112.0,0.0,11.0,3208564736.0,736022528.0,17918066688.0,11756425216.0,3878053.0,6192937.0
13-04 02:38:38,5.504,4.064,90.178,0.169,0.0,0.085,0.0,28672.0,0.0,3.0,3208228864.0,736022528.0,17926754304.0,11748073472.0,4114507.0,4491696.0
13-04 02:38:39,4.987,4.987,89.687,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3208491008.0,736022528.0,17937215488.0,11737350144.0,4135347.0,6477373.0
13-04 02:38:40,5.165,4.234,90.432,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3208486912.0,736022528.0,17946087424.0,11728482304.0,4025346.0,4287272.0
13-04 02:38:41,5.396,4.975,89.460,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3208335360.0,736022528.0,17957048320.0,11717672960.0,4020773.0,6447377.0
13-04 02:38:42,6.177,5.008,88.648,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3209142272.0,736022528.0,17966665728.0,11707248640.0,4189348.0,4473801.0
13-04 02:38:43,5.877,4.450,89.505,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3240980480.0,736022528.0,17973829632.0,11668246528.0,3802750.0,6448318.0
13-04 02:38:44,6.071,4.300,89.376,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,3241193472.0,736022528.0,17984536576.0,11657326592.0,4154408.0,4697710.0
13-04 02:38:45,6.007,5.330,88.409,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3241402368.0,736022528.0,17996255232.0,11645399040.0,4519058.0,6801181.0
13-04 02:38:46,5.537,4.446,89.597,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3241672704.0,736022528.0,18006069248.0,11635314688.0,4026203.0,4704643.0
13-04 02:38:47,6.340,4.565,88.926,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3241820160.0,736022528.0,18015801344.0,11625435136.0,4520211.0,6995198.0
13-04 02:38:48,2.433,1.762,95.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3242192896.0,736022528.0,18020012032.0,11620851712.0,1728859.0,2717037.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3241705472.0,736022528.0,18021085184.0,11620265984.0,6176.0,3764.0
13-04 02:38:50,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3241668608.0,736022528.0,18021085184.0,11620302848.0,9088.0,58725.0
13-04 02:38:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3241660416.0,736022528.0,18021093376.0,11620302848.0,7314.0,5561.0
13-04 02:38:52,0.167,0.251,93.400,6.182,0.0,0.0,0.0,192516096.0,0.0,276.0,3242209280.0,736022528.0,18021093376.0,11619753984.0,7484.0,6076.0
13-04 02:38:53,0.0,0.083,97.997,1.920,0.0,0.0,0.0,63610880.0,0.0,92.0,3242467328.0,736022528.0,18021093376.0,11619495936.0,6746.0,4756.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3242303488.0,736022528.0,18021093376.0,11619659776.0,7296.0,5297.0
13-04 02:38:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3242303488.0,736022528.0,18021093376.0,11619659776.0,7550.0,6105.0
13-04 02:38:56,4.396,3.888,91.547,0.169,0.0,0.0,0.0,12288.0,0.0,2.0,3240505344.0,736022528.0,18027827200.0,11614724096.0,3381028.0,4042902.0
13-04 02:38:57,6.048,4.940,88.756,0.0,0.0,0.256,0.0,36864.0,0.0,3.0,3255152640.0,736022528.0,18038935552.0,11588968448.0,4822259.0,5142749.0
13-04 02:38:58,6.967,3.653,89.380,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3283914752.0,736022528.0,18049597440.0,11549544448.0,4315006.0,6813094.0
13-04 02:38:59,6.234,5.729,87.784,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3284566016.0,736022528.0,18060402688.0,11538087936.0,4693483.0,7380599.0
13-04 02:39:00,6.465,4.786,88.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3285520384.0,736022528.0,18070192128.0,11527344128.0,4381490.0,4995185.0
13-04 02:39:01,7.571,5.408,86.855,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3286118400.0,736022528.0,18080956416.0,11515981824.0,4739528.0,7066425.0
13-04 02:39:02,5.458,4.702,89.337,0.168,0.0,0.336,0.0,28672.0,0.0,4.0,3285987328.0,736022528.0,18091843584.0,11505225728.0,4071020.0,4297992.0
13-04 02:39:03,6.066,5.307,88.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3285528576.0,736022528.0,18102681600.0,11494846464.0,4471642.0,6768559.0
13-04 02:39:04,5.734,5.312,88.786,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3322347520.0,736022528.0,18111479808.0,11449229312.0,4268997.0,6306284.0
13-04 02:39:05,5.631,5.119,89.078,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3321896960.0,736022528.0,18123870208.0,11437289472.0,4792067.0,5236594.0
13-04 02:39:06,5.013,3.993,90.824,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3323256832.0,736022528.0,18132451328.0,11427348480.0,3941287.0,6245671.0
13-04 02:39:07,7.197,5.690,86.946,0.0,0.0,0.167,0.0,45056.0,0.0,5.0,3322544128.0,736022528.0,18143780864.0,11416731648.0,4747902.0,7141126.0
13-04 02:39:08,6.150,5.139,88.458,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3322490880.0,736022528.0,18155909120.0,11404656640.0,4524858.0,4542089.0
13-04 02:39:09,5.768,3.902,90.161,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3324776448.0,736022528.0,18163994624.0,11394285568.0,4202818.0,6486748.0
13-04 02:39:10,6.940,5.351,87.458,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3323731968.0,736022528.0,18175455232.0,11383869440.0,4671786.0,5049013.0
13-04 02:39:11,6.084,4.884,88.689,0.0,0.0,0.343,0.0,0.0,0.0,0.0,3358965760.0,736022528.0,18186608640.0,11337482240.0,4725337.0,7456755.0
13-04 02:39:12,6.678,5.843,87.312,0.0,0.0,0.167,0.0,45056.0,0.0,5.0,3360624640.0,736022528.0,18197929984.0,11324502016.0,4528136.0,6903386.0
13-04 02:39:13,6.639,4.874,88.319,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3360587776.0,736022528.0,18208129024.0,11314339840.0,4364427.0,4637914.0
13-04 02:39:14,7.660,5.135,86.785,0.253,0.0,0.168,0.0,28672.0,0.0,3.0,3360829440.0,736022528.0,18219425792.0,11302801408.0,4663823.0,6972018.0
13-04 02:39:15,5.451,4.940,89.523,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3361583104.0,736022528.0,18229751808.0,11291721728.0,4418794.0,6681212.0
13-04 02:39:16,6.081,5.068,88.682,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3362877440.0,736022528.0,18241007616.0,11279171584.0,4422695.0,4659170.0
13-04 02:39:17,6.885,4.534,88.497,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3402846208.0,736022528.0,18252263424.0,11227947008.0,4183483.0,6135449.0
13-04 02:39:18,5.981,4.886,89.048,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3405283328.0,736022528.0,18260058112.0,11217715200.0,4241921.0,4582536.0
13-04 02:39:19,6.229,4.630,88.973,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3403096064.0,736022528.0,18272366592.0,11207593984.0,4312311.0,6323631.0
13-04 02:39:20,6.303,5.026,88.330,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,3403395072.0,736022528.0,18284126208.0,11195535360.0,4789704.0,7240591.0
13-04 02:39:21,5.763,4.661,89.322,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3403804672.0,736022528.0,18293972992.0,11185278976.0,4385001.0,4732980.0
13-04 02:39:22,5.707,4.855,89.182,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,3405271040.0,736022528.0,18304704512.0,11173081088.0,4443754.0,6545596.0
13-04 02:39:23,6.424,4.818,88.419,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3405168640.0,736022528.0,18315333632.0,11162554368.0,4507749.0,6971448.0
13-04 02:39:24,6.218,4.958,88.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3443654656.0,736022528.0,18325704704.0,11113697280.0,4200662.0,4204163.0
13-04 02:39:25,5.932,4.576,89.322,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3444252672.0,736022528.0,18336186368.0,11102617600.0,4212753.0,6057015.0
13-04 02:39:26,6.807,5.546,87.227,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,3445100544.0,736022528.0,18347188224.0,11090767872.0,4825499.0,5278496.0
13-04 02:39:27,5.649,4.384,89.376,0.422,0.0,0.169,0.0,18264064.0,0.0,33.0,3445645312.0,736022528.0,18355720192.0,11081691136.0,3955853.0,5828045.0
13-04 02:39:28,6.564,5.371,83.120,4.774,0.0,0.171,0.0,269443072.0,0.0,303.0,3444797440.0,736022528.0,18368786432.0,11069472768.0,5002549.0,7156640.0
13-04 02:39:29,5.453,4.279,90.101,0.0,0.0,0.168,0.0,55844864.0,0.0,57.0,3444756480.0,736022528.0,18377920512.0,11060379648.0,3818796.0,4643102.0
13-04 02:39:30,7.274,6.605,85.953,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3447726080.0,736022528.0,18390048768.0,11045281792.0,5148245.0,5719010.0
13-04 02:39:31,5.635,3.953,90.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3470655488.0,736022528.0,18398420992.0,11013980160.0,3679742.0,1962847.0
13-04 02:39:32,7.034,5.678,86.864,0.169,0.0,0.254,0.0,53248.0,0.0,5.0,3491799040.0,736022528.0,18410422272.0,10980835328.0,4984881.0,10795481.0
13-04 02:39:33,5.433,3.820,90.577,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3491553280.0,736022528.0,18419949568.0,10971553792.0,3976246.0,6269661.0
13-04 02:39:34,6.873,5.365,87.594,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3491864576.0,736022528.0,18430218240.0,10960973824.0,4621140.0,6597655.0
13-04 02:39:35,6.076,4.726,89.030,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3491864576.0,736022528.0,18441400320.0,10949791744.0,4389735.0,5039113.0
13-04 02:39:36,6.218,4.538,88.908,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3491270656.0,736022528.0,18452529152.0,10939256832.0,4290235.0,6863347.0
13-04 02:39:37,5.631,4.266,89.846,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,3490963456.0,736022528.0,18462621696.0,10929471488.0,4466704.0,4489670.0
13-04 02:39:38,5.927,5.334,88.400,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3505758208.0,736022528.0,18473566208.0,10903732224.0,4476737.0,6902607.0
13-04 02:39:39,6.633,5.709,87.406,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3538026496.0,736022528.0,18483736576.0,10861293568.0,4486508.0,6146305.0
13-04 02:39:40,5.784,4.862,89.103,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3539808256.0,736022528.0,18493063168.0,10850185216.0,4173722.0,4788679.0
13-04 02:39:41,6.334,5.490,88.091,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3538493440.0,736022528.0,18505424896.0,10839138304.0,4712888.0,6942948.0
13-04 02:39:42,5.862,3.738,90.144,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,3538878464.0,736022528.0,18515169280.0,10829008896.0,4096766.0,4336901.0
13-04 02:39:43,6.622,5.951,87.259,0.084,0.0,0.084,0.0,45056.0,0.0,5.0,3539296256.0,736022528.0,18526064640.0,10817695744.0,4671357.0,6732392.0
13-04 02:39:44,7.113,4.937,87.782,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3539210240.0,736022528.0,18537025536.0,10806820864.0,4400913.0,6624168.0
13-04 02:39:45,5.541,4.518,89.855,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3540414464.0,736022528.0,18546491392.0,10796150784.0,4377833.0,4620057.0
13-04 02:39:46,6.133,5.366,88.160,0.0,0.0,0.341,0.0,0.0,0.0,0.0,3582021632.0,736022528.0,18558283776.0,10742751232.0,4637368.0,7163595.0
13-04 02:39:47,6.334,4.392,88.936,0.084,0.0,0.253,0.0,40960.0,0.0,4.0,3582500864.0,736022528.0,18568679424.0,10731876352.0,4367818.0,6589956.0
13-04 02:39:48,5.813,4.044,89.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3582189568.0,736022528.0,18578399232.0,10722467840.0,4076107.0,4127947.0
13-04 02:39:49,5.992,5.738,88.017,0.169,0.0,0.084,0.0,28672.0,0.0,3.0,3581968384.0,736022528.0,18588868608.0,10712219648.0,4668807.0,7050355.0
13-04 02:39:50,4.859,4.433,90.537,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3581583360.0,736022528.0,18599448576.0,10702024704.0,4160973.0,4249898.0
13-04 02:39:51,7.209,5.448,87.175,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3583090688.0,736022528.0,18609487872.0,10690478080.0,4766989.0,7058893.0
13-04 02:39:52,5.697,4.337,89.626,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,3584413696.0,736022528.0,18620272640.0,10678370304.0,4298374.0,6502478.0
13-04 02:39:53,6.071,4.384,89.376,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3583971328.0,736022528.0,18629943296.0,10669142016.0,4380966.0,4749598.0
13-04 02:39:54,7.131,5.285,87.416,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3627364352.0,736022528.0,18641244160.0,10614448128.0,4526705.0,6849687.0
13-04 02:39:55,6.879,4.614,88.171,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3628908544.0,736022528.0,18650906624.0,10603241472.0,4291589.0,6192988.0
13-04 02:39:56,5.927,4.657,89.246,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3626733568.0,736022528.0,18662223872.0,10594099200.0,4447017.0,4994328.0
13-04 02:39:57,5.766,4.475,89.415,0.0,0.0,0.344,0.0,16384.0,0.0,2.0,3628130304.0,736022528.0,18673082368.0,10581843968.0,4714492.0,7306887.0
13-04 02:39:58,6.411,5.745,85.512,2.082,0.0,0.250,0.0,73170944.0,0.0,81.0,3628933120.0,736022528.0,18683838464.0,10570285056.0,4439225.0,4538827.0
13-04 02:39:59,6.313,5.387,84.596,3.704,0.0,0.0,0.0,251592704.0,0.0,274.0,3631992832.0,736022528.0,18693267456.0,10557796352.0,4467325.0,6720952.0
13-04 02:40:00,5.838,4.569,89.425,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3631304704.0,736022528.0,18704805888.0,10546946048.0,4223170.0,6244043.0
13-04 02:40:01,6.112,5.008,88.795,0.085,0.0,0.0,0.0,12288.0,0.0,2.0,3665506304.0,736022528.0,18716348416.0,10501201920.0,4579754.0,4615763.0
13-04 02:40:02,6.145,4.125,89.310,0.0,0.0,0.421,0.0,61440.0,0.0,7.0,3676983296.0,736022528.0,18724208640.0,10481864704.0,4032316.0,4927509.0
13-04 02:40:03,6.542,5.268,88.020,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3676901376.0,736022528.0,18737176576.0,10468978688.0,4980099.0,3101142.0
13-04 02:40:04,5.877,4.344,89.523,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3677495296.0,736022528.0,18746769408.0,10458791936.0,4324020.0,10570533.0
13-04 02:40:05,6.271,5.254,88.305,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3678072832.0,736022528.0,18758410240.0,10446573568.0,4706043.0,7148929.0
13-04 02:40:06,5.089,3.647,91.009,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3678724096.0,736022528.0,18766499840.0,10437832704.0,3916737.0,3994677.0
13-04 02:40:07,6.566,5.303,87.795,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,3678035968.0,736022528.0,18778611712.0,10426408960.0,4606932.0,6780131.0
13-04 02:40:08,5.668,4.484,89.594,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3678105600.0,736022528.0,18788675584.0,10416275456.0,4203229.0,6167377.0
13-04 02:40:09,6.397,5.051,88.384,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3719380992.0,736022528.0,18799583232.0,10364092416.0,4341943.0,4657190.0
13-04 02:40:10,6.531,4.326,89.059,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3727257600.0,736022528.0,18809581568.0,10346217472.0,4242284.0,6593532.0
13-04 02:40:11,6.476,5.046,88.225,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3727736832.0,736022528.0,18820882432.0,10334437376.0,4494373.0,6329339.0
13-04 02:40:12,6.318,5.813,87.616,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3726327808.0,736022528.0,18833092608.0,10323636224.0,4774140.0,5250871.0
13-04 02:40:13,5.348,4.754,89.643,0.0,0.0,0.255,0.0,12288.0,0.0,2.0,3727638528.0,736022528.0,18842189824.0,10313228288.0,4232767.0,6843445.0
13-04 02:40:14,5.882,4.348,89.599,0.0,0.0,0.171,0.0,16384.0,0.0,1.0,3726147584.0,736022528.0,18853117952.0,10303791104.0,4455105.0,4257501.0
13-04 02:40:15,5.560,4.886,89.385,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3728973824.0,736022528.0,18861785088.0,10292297728.0,4071998.0,6498192.0
13-04 02:40:16,7.315,6.401,86.118,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3728351232.0,736022528.0,18874068992.0,10280636416.0,4810281.0,6819008.0
13-04 02:40:17,6.282,4.584,89.049,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,3757170688.0,736022528.0,18885324800.0,10240561152.0,4461966.0,4708512.0
13-04 02:40:18,6.859,5.080,87.892,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3777691648.0,736022528.0,18896097280.0,10209267712.0,4524563.0,7258432.0
13-04 02:40:19,5.556,5.051,88.805,0.168,0.0,0.421,0.0,45056.0,0.0,8.0,3778613248.0,736022528.0,18906783744.0,10197659648.0,4314301.0,6479034.0
13-04 02:40:20,5.963,3.918,89.949,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3777544192.0,736022528.0,18916659200.0,10188853248.0,4296670.0,4488780.0
13-04 02:40:21,5.763,4.576,89.492,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3779293184.0,736022528.0,18926747648.0,10177015808.0,4367348.0,6415556.0
13-04 02:40:22,5.494,4.034,90.043,0.0,0.0,0.429,0.0,24576.0,0.0,3.0,3778686976.0,736022528.0,18938630144.0,10165739520.0,4511023.0,4798081.0
13-04 02:40:23,5.644,4.802,89.385,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3779731456.0,736022528.0,18947010560.0,10156314624.0,4122293.0,6096702.0
13-04 02:40:24,6.128,4.681,88.936,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3778707456.0,736022528.0,18958307328.0,10146041856.0,4546829.0,6935143.0
13-04 02:40:25,5.722,4.526,89.240,0.171,0.0,0.342,0.0,28672.0,0.0,3.0,3779244032.0,736022528.0,18969362432.0,10134450176.0,4524641.0,4707424.0
13-04 02:40:26,6.229,4.798,88.721,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3829846016.0,736022528.0,18979831808.0,10073378816.0,4172651.0,6265378.0
13-04 02:40:27,5.470,4.786,89.658,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3830992896.0,736022528.0,18998886400.0,10053177344.0,4451043.0,6625131.0
13-04 02:40:28,6.324,5.396,88.027,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3830767616.0,736022528.0,19009925120.0,10042363904.0,4637219.0,4875588.0
13-04 02:40:29,5.981,5.476,85.257,3.033,0.0,0.253,0.0,117506048.0,0.0,125.0,3831767040.0,736022528.0,19019329536.0,10031960064.0,4411605.0,6764185.0
13-04 02:40:30,5.565,4.452,86.729,3.168,0.0,0.086,0.0,208314368.0,0.0,234.0,3833901056.0,736022528.0,19030855680.0,10018299904.0,4493013.0,4924935.0
13-04 02:40:31,6.287,4.610,88.684,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,3833311232.0,736022528.0,19041234944.0,10008510464.0,4289944.0,6502493.0
13-04 02:40:32,5.584,4.992,89.086,0.0,0.0,0.338,0.0,45056.0,0.0,3.0,3833155584.0,736022528.0,19050999808.0,9998901248.0,4363594.0,6592779.0
13-04 02:40:33,5.508,5.339,88.983,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3833843712.0,736022528.0,19061915648.0,9987297280.0,4425743.0,4646683.0
13-04 02:40:34,7.125,5.700,86.924,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3878092800.0,736022528.0,19072978944.0,9931984896.0,4535683.0,5135193.0
13-04 02:40:35,6.012,3.810,89.924,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3878821888.0,736022528.0,19083116544.0,9921118208.0,4171879.0,2681408.0
13-04 02:40:36,6.340,5.072,88.335,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3878838272.0,736022528.0,19093839872.0,9910378496.0,4676188.0,10373788.0
13-04 02:40:37,6.628,5.117,88.087,0.084,0.0,0.084,0.0,40960.0,0.0,7.0,3879444480.0,736022528.0,19105574912.0,9898037248.0,4395183.0,6435375.0
13-04 02:40:38,6.795,5.201,87.752,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3879247872.0,736022528.0,19116576768.0,9887232000.0,4468751.0,5091415.0
13-04 02:40:39,5.872,4.698,89.262,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3880275968.0,736022528.0,19125030912.0,9877749760.0,3937535.0,6104223.0
13-04 02:40:40,5.978,5.209,88.728,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3878817792.0,736022528.0,19138215936.0,9866022912.0,4920087.0,7506630.0
13-04 02:40:41,6.424,5.410,88.081,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3880706048.0,736022528.0,19148726272.0,9853624320.0,4781921.0,4923114.0
13-04 02:40:42,7.226,4.983,87.458,0.166,0.0,0.166,0.0,28672.0,0.0,4.0,3882917888.0,736022528.0,19157688320.0,9842450432.0,3994789.0,6586199.0
13-04 02:40:43,7.731,5.294,86.723,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3934171136.0,736022528.0,19171323904.0,9777561600.0,4756698.0,6990580.0
13-04 02:40:44,5.823,4.219,89.789,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3935977472.0,736022528.0,19179122688.0,9767956480.0,4077235.0,4418367.0
13-04 02:40:45,6.864,4.915,88.136,0.0,0.0,0.085,0.0,12288.0,0.0,1.0,3935272960.0,736022528.0,19191926784.0,9755856896.0,4779625.0,6937278.0
13-04 02:40:46,6.155,4.300,89.292,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3937755136.0,736022528.0,19201040384.0,9744261120.0,4197425.0,4402144.0
13-04 02:40:47,6.522,5.017,88.211,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,3939016704.0,736022528.0,19211677696.0,9732362240.0,4355730.0,6348654.0
13-04 02:40:48,6.061,5.556,87.963,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,3937161216.0,736022528.0,19223785472.0,9722109952.0,4563880.0,6577723.0
13-04 02:40:49,5.295,4.014,90.521,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3937656832.0,736022528.0,19234099200.0,9711300608.0,4149586.0,4308189.0
13-04 02:40:50,5.295,4.184,90.436,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3938209792.0,736022528.0,19243188224.0,9701658624.0,4294516.0,6486321.0
13-04 02:40:51,5.803,5.214,88.814,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3937718272.0,736022528.0,19254267904.0,9691070464.0,4378799.0,6478727.0
13-04 02:40:52,7.401,5.551,86.796,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3992899584.0,736022528.0,19265118208.0,9625038848.0,4737060.0,4950821.0
13-04 02:40:53,6.417,5.250,88.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3993743360.0,736022528.0,19275358208.0,9613955072.0,4166244.0,6602850.0
13-04 02:40:54,6.050,5.630,87.983,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3993538560.0,736022528.0,19285647360.0,9603870720.0,4475837.0,4530743.0
13-04 02:40:55,5.438,4.758,89.635,0.0,0.0,0.170,0.0,32768.0,0.0,5.0,3993612288.0,736022528.0,19295559680.0,9593884672.0,4269880.0,6435015.0
13-04 02:40:56,1.172,1.255,97.573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3993296896.0,736022528.0,19298865152.0,9590894592.0,1008905.0,2160526.0
13-04 02:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3993370624.0,736022528.0,19299725312.0,9589960704.0,8275.0,7301.0
13-04 02:40:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3993370624.0,736022528.0,19299725312.0,9589960704.0,10247.0,59828.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,7840.0,6484.0
13-04 02:41:00,0.0,0.167,95.242,4.591,0.0,0.0,0.0,166055936.0,0.0,182.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,7057.0,5156.0
13-04 02:41:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,110055424.0,0.0,116.0,3993620480.0,736022528.0,19299737600.0,9589698560.0,6147.0,3698.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,25052.0,22534.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,10562.0,10004.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,10439.0,8839.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,10468.0,8773.0
13-04 02:41:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,7265.0,4855.0
13-04 02:41:07,2.843,0.753,96.405,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3999023104.0,736022528.0,19299770368.0,9584263168.0,30251.0,29549.0
13-04 02:41:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3998474240.0,736022528.0,19299741696.0,9584840704.0,9727.0,8507.0
13-04 02:41:09,5.542,4.198,90.176,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,3994755072.0,736022528.0,19306545152.0,9581756416.0,3663025.0,4222130.0
13-04 02:41:10,6.476,4.626,88.646,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3993923584.0,736022528.0,19317293056.0,9571840000.0,4318102.0,4790529.0
13-04 02:41:11,8.460,5.499,85.956,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3995815936.0,736022528.0,19330281472.0,9556959232.0,5430808.0,7776689.0
13-04 02:41:12,5.734,4.469,89.292,0.169,0.0,0.337,0.0,28672.0,0.0,6.0,3994648576.0,736022528.0,19341033472.0,9547374592.0,4091221.0,6892435.0
13-04 02:41:13,7.264,5.828,86.740,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4016451584.0,736022528.0,19354304512.0,9512300544.0,5432002.0,6797918.0
13-04 02:41:14,7.756,5.588,86.405,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4051091456.0,736022528.0,19364532224.0,9467432960.0,4411096.0,5015858.0
13-04 02:41:15,6.885,5.793,87.238,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,4050665472.0,736022528.0,19375779840.0,9456611328.0,4860463.0,6967748.0
13-04 02:41:16,7.113,5.774,86.778,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4051693568.0,736022528.0,19386875904.0,9444487168.0,4820115.0,6851972.0
13-04 02:41:17,5.635,5.214,88.982,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4052287488.0,736022528.0,19398086656.0,9432682496.0,4257622.0,6303451.0
13-04 02:41:18,6.803,6.122,86.735,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,4050915328.0,736022528.0,19410821120.0,9421320192.0,5258217.0,6957591.0
13-04 02:41:19,4.979,4.388,90.464,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,4051787776.0,736022528.0,19419463680.0,9411805184.0,3788730.0,4316603.0
13-04 02:41:20,7.803,6.616,85.157,0.0,0.0,0.424,0.0,0.0,0.0,0.0,4054802432.0,736022528.0,19434143744.0,9394110464.0,5660140.0,7543386.0
13-04 02:41:21,5.748,4.649,89.434,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4053508096.0,736022528.0,19444330496.0,9385218048.0,4172271.0,6135138.0
13-04 02:41:22,6.937,5.076,87.817,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4102209536.0,736022528.0,19456712704.0,9324134400.0,4807968.0,4804476.0
13-04 02:41:23,7.835,5.139,86.858,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4105031680.0,736022528.0,19466375168.0,9311649792.0,4558353.0,6545691.0
13-04 02:41:24,7.251,6.239,86.088,0.084,0.0,0.337,0.0,28672.0,0.0,4.0,4104495104.0,736022528.0,19480244224.0,9298317312.0,5277885.0,7459734.0
13-04 02:41:25,6.449,5.360,88.023,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4105625600.0,736022528.0,19490746368.0,9286684672.0,4443961.0,6755032.0
13-04 02:41:26,7.602,6.349,85.881,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4105617408.0,736022528.0,19502227456.0,9275211776.0,5110148.0,5353364.0
13-04 02:41:27,7.407,5.640,86.616,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4107448320.0,736022528.0,19514785792.0,9260822528.0,5014917.0,7134315.0
13-04 02:41:28,5.631,4.352,89.761,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4107784192.0,736022528.0,19523919872.0,9251352576.0,4414031.0,6758071.0
13-04 02:41:29,6.992,5.055,87.700,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,4107329536.0,736022528.0,19536601088.0,9239126016.0,4878462.0,7047602.0
13-04 02:41:30,6.007,4.907,88.832,0.085,0.0,0.169,0.0,45056.0,0.0,8.0,4108697600.0,736022528.0,19547774976.0,9226584064.0,4529908.0,4811299.0
13-04 02:41:31,7.100,5.475,87.254,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4166717440.0,736022528.0,19558830080.0,9157509120.0,5189899.0,7308834.0
13-04 02:41:32,7.389,5.877,86.566,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,4168171520.0,736022528.0,19570098176.0,9144786944.0,4878896.0,7326895.0
13-04 02:41:33,6.441,5.424,87.966,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4167331840.0,736022528.0,19582021632.0,9133703168.0,4827853.0,6551571.0
13-04 02:41:34,6.633,4.592,88.520,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,4167516160.0,736022528.0,19593314304.0,9122226176.0,4766623.0,4991066.0
13-04 02:41:35,7.077,5.828,86.844,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4167159808.0,736022528.0,19604557824.0,9111339008.0,4753903.0,6754607.0
13-04 02:41:36,8.104,5.430,85.965,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,4167954432.0,736022528.0,19616669696.0,9098432512.0,4936199.0,7372294.0
13-04 02:41:37,6.086,5.664,88.081,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4169416704.0,736022528.0,19627245568.0,9086394368.0,4682376.0,7004084.0
13-04 02:41:38,8.153,6.156,85.441,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4170502144.0,736022528.0,19639459840.0,9073094656.0,5239208.0,7568871.0
13-04 02:41:39,5.640,5.976,88.300,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4170825728.0,736022528.0,19651198976.0,9061031936.0,4434742.0,4869041.0
13-04 02:41:40,7.804,5.489,86.278,0.0,0.0,0.429,0.0,0.0,0.0,0.0,4226883584.0,736022528.0,19664027648.0,8992145408.0,5536823.0,7254724.0
13-04 02:41:41,7.178,6.188,79.043,7.261,0.0,0.330,0.0,264294400.0,0.0,309.0,4228505600.0,736022528.0,19674857472.0,8979693568.0,4430522.0,6903832.0
13-04 02:41:42,6.992,5.813,86.858,0.084,0.0,0.253,0.0,110018560.0,0.0,123.0,4229537792.0,736022528.0,19686633472.0,8966885376.0,5022250.0,5362182.0
13-04 02:41:43,6.728,5.299,87.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4229136384.0,736022528.0,19698929664.0,8954990592.0,4652662.0,6628770.0
13-04 02:41:44,7.485,5.214,87.048,0.0,0.0,0.252,0.0,49152.0,0.0,3.0,4231663616.0,736022528.0,19709370368.0,8942022656.0,4924124.0,5524461.0
13-04 02:41:45,6.160,4.473,89.283,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4231135232.0,736022528.0,19719655424.0,8932265984.0,4252391.0,2711369.0
13-04 02:41:46,8.133,5.726,85.892,0.0,0.0,0.249,0.0,12288.0,0.0,1.0,4231376896.0,736022528.0,19731197952.0,8920481792.0,5008171.0,10338322.0
13-04 02:41:47,6.333,4.833,88.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4232638464.0,736022528.0,19741048832.0,8909369344.0,4045168.0,6203884.0
13-04 02:41:48,6.446,5.937,87.362,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,4233756672.0,736022528.0,19753504768.0,8895795200.0,5179427.0,7306706.0
13-04 02:41:49,8.312,5.542,85.978,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,4297871360.0,736022528.0,19764404224.0,8820781056.0,5018457.0,7312585.0
13-04 02:41:50,6.830,4.806,88.196,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4299579392.0,736022528.0,19775877120.0,8807600128.0,4714741.0,4779712.0
13-04 02:41:51,8.528,5.518,85.702,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4300353536.0,736022528.0,19787739136.0,8794963968.0,4816492.0,6991763.0
13-04 02:41:52,6.926,5.152,87.753,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,4302049280.0,736022528.0,19797467136.0,8783540224.0,4809796.0,7039451.0
13-04 02:41:53,6.672,6.339,86.739,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4300775424.0,736022528.0,19810836480.0,8771444736.0,4745197.0,6874557.0
13-04 02:41:54,6.309,4.859,88.321,0.171,0.0,0.341,0.0,28672.0,0.0,4.0,4301713408.0,736022528.0,19821064192.0,8760279040.0,4806704.0,4952190.0
13-04 02:41:55,5.641,4.701,89.487,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4301168640.0,736022528.0,19834011648.0,8747876352.0,4538162.0,6701182.0
13-04 02:41:56,7.305,6.465,86.062,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4300447744.0,736022528.0,19846569984.0,8736038912.0,5215442.0,7486186.0
13-04 02:41:57,6.266,5.080,88.400,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4301856768.0,736022528.0,19856732160.0,8724467712.0,4653969.0,6647300.0
13-04 02:41:58,5.837,3.948,90.043,0.0,0.0,0.172,0.0,0.0,0.0,0.0,4303220736.0,736022528.0,19865894912.0,8713940992.0,4481195.0,4604819.0
13-04 02:41:59,7.161,5.813,86.858,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4360343552.0,736022528.0,19879174144.0,8643538944.0,4706238.0,6648132.0
13-04 02:42:00,7.757,5.734,86.172,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,4362244096.0,736022528.0,19891474432.0,8629338112.0,5230618.0,7301122.0
13-04 02:42:01,6.239,5.228,88.364,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4362551296.0,736022528.0,19901820928.0,8618684416.0,4490819.0,6670716.0
13-04 02:42:02,6.520,5.250,88.061,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4363313152.0,736022528.0,19912482816.0,8607260672.0,4725028.0,4889261.0
13-04 02:42:03,7.448,5.607,86.444,0.0,0.0,0.502,0.0,0.0,0.0,0.0,4363919360.0,736022528.0,19925114880.0,8594022400.0,4914124.0,6831493.0
13-04 02:42:04,7.173,4.355,88.386,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,4364763136.0,736022528.0,19937067008.0,8581226496.0,4865782.0,7077070.0
13-04 02:42:05,6.953,4.979,87.897,0.0,0.0,0.172,0.0,0.0,0.0,0.0,4363485184.0,736022528.0,19949940736.0,8569630720.0,5156773.0,7329732.0
13-04 02:42:06,6.091,4.569,89.002,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4364177408.0,736022528.0,19960066048.0,8558813184.0,4449615.0,4814212.0
13-04 02:42:07,6.932,5.917,86.982,0.0,0.0,0.169,0.0,49152.0,0.0,6.0,4367302656.0,736022528.0,19971735552.0,8544018432.0,5089316.0,7373135.0
13-04 02:42:08,6.234,4.611,88.898,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4422418432.0,736022528.0,19984326656.0,8476311552.0,4661270.0,6522651.0
13-04 02:42:09,6.314,4.522,88.993,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,4426670080.0,736026624.0,19994513408.0,8461869056.0,4445660.0,6754871.0
13-04 02:42:10,6.559,5.026,88.160,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4427124736.0,736026624.0,20006002688.0,8449925120.0,4855256.0,4729514.0
13-04 02:42:11,6.932,5.241,87.574,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4426510336.0,736026624.0,20018233344.0,8438308864.0,4883462.0,7044850.0
13-04 02:42:12,7.562,5.353,81.478,5.353,0.0,0.255,0.0,264364032.0,0.0,285.0,4427673600.0,736026624.0,20029222912.0,8426156032.0,5159052.0,7510461.0
13-04 02:42:13,5.603,5.433,88.710,0.0,0.0,0.255,0.0,88895488.0,0.0,96.0,4429570048.0,736026624.0,20041048064.0,8412434432.0,4694472.0,6972121.0
13-04 02:42:14,7.333,6.0,86.417,0.0,0.0,0.250,0.0,40960.0,0.0,3.0,4429938688.0,736026624.0,20051955712.0,8401158144.0,4740441.0,4958078.0
13-04 02:42:15,6.531,5.089,88.210,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4431810560.0,736026624.0,20062539776.0,8388702208.0,4777018.0,6568445.0
13-04 02:42:16,5.772,4.839,89.219,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4431372288.0,736026624.0,20074463232.0,8377217024.0,4365744.0,5013519.0
13-04 02:42:17,6.457,5.607,87.681,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4431192064.0,736026624.0,20086607872.0,8365252608.0,5058673.0,3113394.0
13-04 02:42:18,5.941,5.272,88.285,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,4483710976.0,736026624.0,20095832064.0,8303509504.0,4181691.0,10275260.0
13-04 02:42:19,5.396,3.963,90.472,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4497371136.0,736026624.0,20105199616.0,8280481792.0,3513150.0,4168232.0
13-04 02:42:20,5.833,3.719,90.279,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4498190336.0,736026624.0,20114378752.0,8270483456.0,3660383.0,6296310.0
13-04 02:42:21,6.812,5.551,87.468,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4499476480.0,736026624.0,20125143040.0,8258433024.0,4773712.0,6732077.0
13-04 02:42:22,9.137,7.191,83.418,0.0,0.0,0.254,0.0,16384.0,0.0,1.0,4500295680.0,736026624.0,20140675072.0,8242081792.0,6415751.0,8116396.0
13-04 02:42:23,7.423,5.717,86.604,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4499865600.0,736026624.0,20153896960.0,8229289984.0,5581598.0,7103365.0
13-04 02:42:24,6.372,5.607,87.850,0.085,0.0,0.085,0.0,45056.0,0.0,5.0,4501544960.0,736026624.0,20165304320.0,8216203264.0,4792018.0,6840278.0
13-04 02:42:25,7.712,5.197,86.924,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4502831104.0,736026624.0,20177473536.0,8202747904.0,4920803.0,6399189.0
13-04 02:42:26,6.117,4.333,89.295,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4502319104.0,736026624.0,20188585984.0,8192147456.0,4549598.0,4246659.0
13-04 02:42:27,7.288,5.339,87.288,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,4502831104.0,736026624.0,20200075264.0,8180146176.0,5029816.0,7264182.0
13-04 02:42:28,6.112,5.178,88.370,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4549181440.0,736026624.0,20210581504.0,8123289600.0,4847181.0,6917308.0
13-04 02:42:29,7.725,5.542,86.482,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4568543232.0,736026624.0,20222394368.0,8092114944.0,4704528.0,7394875.0
13-04 02:42:30,6.784,5.779,87.186,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,4569018368.0,736026624.0,20234051584.0,8079982592.0,4637661.0,4932964.0
13-04 02:42:31,7.370,5.695,86.683,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4569653248.0,736026624.0,20245409792.0,8067989504.0,4946594.0,7070119.0
13-04 02:42:32,6.492,5.481,87.774,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4570406912.0,736026624.0,20256718848.0,8055926784.0,4761874.0,7139665.0
13-04 02:42:33,6.899,6.401,86.367,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4570439680.0,736026624.0,20268335104.0,8044277760.0,4812239.0,7020172.0
13-04 02:42:34,6.408,6.239,87.015,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,4570947584.0,736026624.0,20279767040.0,8032337920.0,5028020.0,5151163.0
13-04 02:42:35,6.610,5.932,87.203,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4571103232.0,736026624.0,20292116480.0,8019832832.0,5041349.0,7285008.0
13-04 02:42:36,7.113,5.080,87.553,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,4573941760.0,736026624.0,20304265216.0,8004845568.0,4878541.0,7021340.0
13-04 02:42:37,6.723,4.874,88.151,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4573679616.0,736026624.0,20314447872.0,7994925056.0,4416315.0,6895354.0
13-04 02:42:38,7.010,5.997,86.824,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4578844672.0,736026624.0,20326060032.0,7978147840.0,5068184.0,5004011.0
13-04 02:42:39,6.961,5.433,87.436,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,4640296960.0,736026624.0,20338200576.0,7904555008.0,4732280.0,7062370.0
13-04 02:42:40,6.700,5.695,87.521,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4643328000.0,736026624.0,20348497920.0,7891226624.0,4594100.0,6751003.0
13-04 02:42:41,6.449,5.444,87.521,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,4643766272.0,736026624.0,20360335360.0,7878950912.0,4789281.0,6860444.0
13-04 02:42:42,7.083,5.649,86.172,0.927,0.0,0.169,0.0,41164800.0,0.0,53.0,4643786752.0,736026624.0,20371959808.0,7867305984.0,4928835.0,5057235.0
13-04 02:42:43,6.882,4.673,83.687,4.503,0.0,0.255,0.0,267386880.0,0.0,268.0,4643528704.0,736026624.0,20383977472.0,7855546368.0,4926496.0,7123421.0
13-04 02:42:44,6.474,4.514,88.501,0.085,0.0,0.426,0.0,44818432.0,0.0,53.0,4643983360.0,736026624.0,20395339776.0,7843729408.0,4903840.0,7002559.0
13-04 02:42:45,5.927,4.826,89.077,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4645326848.0,736026624.0,20405514240.0,7832211456.0,4406732.0,6746799.0
13-04 02:42:46,7.149,4.766,88.0,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4645011456.0,736026624.0,20418236416.0,7819804672.0,5025608.0,5386665.0
13-04 02:42:47,7.022,5.753,86.887,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,4645912576.0,736026624.0,20428640256.0,7808499712.0,4795479.0,6513479.0
13-04 02:42:48,6.672,5.321,87.753,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4646481920.0,736026624.0,20439674880.0,7796895744.0,4818775.0,5268596.0
13-04 02:42:49,6.593,4.818,88.250,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,4674297856.0,736026624.0,20449644544.0,7759110144.0,4560992.0,2726312.0
13-04 02:42:50,7.023,5.602,87.124,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4714827776.0,736026624.0,20461809664.0,7706415104.0,4467917.0,9898641.0
13-04 02:42:51,6.768,5.668,87.225,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4716273664.0,736026624.0,20474019840.0,7692759040.0,4981362.0,7289867.0
13-04 02:42:52,7.358,6.104,86.371,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4717137920.0,736026624.0,20484902912.0,7681011712.0,4966513.0,7395773.0
13-04 02:42:53,6.706,5.263,87.776,0.085,0.0,0.170,0.0,24576.0,0.0,3.0,4717551616.0,736026624.0,20496384000.0,7669116928.0,4832238.0,6939050.0
13-04 02:42:54,5.907,5.570,88.354,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,4717928448.0,736026624.0,20507344896.0,7657779200.0,4721481.0,4910657.0
13-04 02:42:55,6.372,4.843,88.615,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4716834816.0,736026624.0,20519714816.0,7646502912.0,4653071.0,6484832.0
13-04 02:42:56,6.943,5.165,87.722,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4717600768.0,736026624.0,20530589696.0,7634862080.0,4752277.0,6793228.0
13-04 02:42:57,8.249,5.471,86.111,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4718501888.0,736026624.0,20543582208.0,7620968448.0,5172973.0,7346113.0
13-04 02:42:58,6.419,5.574,87.753,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4719194112.0,736026624.0,20554924032.0,7608934400.0,4737304.0,4900759.0
13-04 02:42:59,6.605,5.184,87.709,0.084,0.0,0.418,0.0,28672.0,0.0,4.0,4718764032.0,736026624.0,20565774336.0,7598514176.0,4493104.0,6543401.0
13-04 02:43:00,7.336,5.649,86.847,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4793401344.0,736026624.0,20577628160.0,7512023040.0,4815012.0,7050852.0
13-04 02:43:01,6.091,5.245,88.325,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4795629568.0,736026624.0,20587687936.0,7499735040.0,4633512.0,6622533.0
13-04 02:43:02,6.841,5.659,87.162,0.0,0.0,0.338,0.0,12288.0,0.0,3.0,4796026880.0,736026624.0,20600053760.0,7486971904.0,5039422.0,5087562.0
13-04 02:43:03,6.124,4.782,89.010,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4796129280.0,736026624.0,20609404928.0,7477518336.0,4224052.0,6172792.0
13-04 02:43:04,7.383,5.956,86.242,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,4796174336.0,736026624.0,20622512128.0,7464366080.0,4941567.0,7390587.0
13-04 02:43:05,7.352,5.848,86.466,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,4797448192.0,736026624.0,20633268224.0,7452336128.0,4923935.0,7036852.0
13-04 02:43:06,7.544,5.616,86.588,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4796452864.0,736026624.0,20646010880.0,7440588800.0,4897196.0,5011866.0
13-04 02:43:07,7.407,4.966,87.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4796993536.0,736026624.0,20658049024.0,7428009984.0,4867289.0,6856424.0
13-04 02:43:08,7.167,5.583,87.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4798156800.0,736026624.0,20668592128.0,7416303616.0,4587684.0,6834737.0
13-04 02:43:09,1.509,1.341,97.150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800286720.0,736026624.0,20672339968.0,7410425856.0,1308204.0,2101005.0
13-04 02:43:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4800143360.0,736026624.0,20672913408.0,7409995776.0,8208.0,5838.0
13-04 02:43:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4800143360.0,736026624.0,20672913408.0,7409995776.0,10168.0,59914.0
13-04 02:43:12,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4800987136.0,736026624.0,20672917504.0,7409147904.0,8919.0,7170.0
13-04 02:43:13,0.0,0.167,98.413,1.420,0.0,0.0,0.0,77914112.0,0.0,79.0,4800782336.0,736026624.0,20672917504.0,7409352704.0,9283.0,7928.0
13-04 02:43:14,0.083,0.083,97.496,2.254,0.0,0.083,0.0,214388736.0,0.0,222.0,4800741376.0,736026624.0,20672917504.0,7409393664.0,6449.0,4470.0
13-04 02:43:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,4800741376.0,736026624.0,20672917504.0,7409393664.0,7215.0,6033.0
13-04 02:43:16,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4800741376.0,736026624.0,20672917504.0,7409393664.0,6583.0,4138.0
13-04 02:43:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4800741376.0,736026624.0,20672917504.0,7409393664.0,6549.0,4047.0
13-04 02:43:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800741376.0,736026624.0,20672917504.0,7409393664.0,7974.0,6723.0
13-04 02:43:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,7.0,4800139264.0,736026624.0,20672921600.0,7409991680.0,8017.0,6519.0
13-04 02:43:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,8600.0,7531.0
13-04 02:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,8075.0,6781.0
13-04 02:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,7471.0,5758.0
13-04 02:43:23,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,7188.0,4726.0
13-04 02:43:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,7231.0,5321.0
13-04 02:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,6412.0,4022.0
13-04 02:43:26,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,9757.0,8534.0
13-04 02:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,7590.0,6151.0
13-04 02:43:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,8229.0,6922.0
13-04 02:43:29,0.083,0.083,99.667,0.083,0.0,0.083,0.0,28672.0,0.0,3.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,9173.0,8138.0
13-04 02:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800098304.0,736026624.0,20672925696.0,7410028544.0,7793.0,5732.0
13-04 02:43:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800098304.0,736026624.0,20672925696.0,7410028544.0,7233.0,4694.0
13-04 02:43:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4800946176.0,736026624.0,20672925696.0,7409180672.0,25366.0,23480.0
13-04 02:43:33,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800606208.0,736026624.0,20672925696.0,7409520640.0,7683.0,5145.0
13-04 02:43:34,4.557,4.557,90.717,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4799426560.0,736026624.0,20680515584.0,7403110400.0,3496449.0,4254405.0
13-04 02:43:35,5.004,4.495,90.161,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,4799569920.0,736026624.0,20689321984.0,7394160640.0,4132692.0,4874754.0
13-04 02:43:36,6.791,5.008,87.861,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4835016704.0,736026624.0,20700348416.0,7347687424.0,4683576.0,7053314.0
13-04 02:43:37,8.552,6.435,84.759,0.0,0.0,0.254,0.0,28672.0,0.0,5.0,4869353472.0,736026624.0,20713082880.0,7300616192.0,5657970.0,7527765.0
13-04 02:43:38,6.838,5.128,87.949,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4869091328.0,736026624.0,20726362112.0,7287599104.0,5006020.0,6890151.0
13-04 02:43:39,5.812,4.188,89.829,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4869902336.0,736026624.0,20737208320.0,7275941888.0,4560447.0,6576680.0
13-04 02:43:40,5.308,5.308,89.212,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4870619136.0,736026624.0,20747755520.0,7264677888.0,4844004.0,4546926.0
13-04 02:43:41,7.550,6.124,85.906,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,4870696960.0,736026624.0,20760768512.0,7251587072.0,5255000.0,7107999.0
13-04 02:43:42,5.631,5.290,88.823,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,4871532544.0,736026624.0,20771000320.0,7240519680.0,4763087.0,6302292.0
13-04 02:43:43,6.998,4.553,88.280,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4871782400.0,736026624.0,20782301184.0,7228968960.0,4519113.0,6390643.0
13-04 02:43:44,7.686,5.997,86.064,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4873551872.0,736026624.0,20796186624.0,7213314048.0,5317573.0,7162498.0
13-04 02:43:45,7.344,6.063,86.507,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4873637888.0,736026624.0,20808544256.0,7200870400.0,5524358.0,7628447.0
13-04 02:43:46,6.809,5.702,87.064,0.0,0.0,0.426,0.0,0.0,0.0,0.0,4874149888.0,736026624.0,20821200896.0,7187701760.0,5257456.0,7525398.0
13-04 02:43:47,7.928,5.371,86.445,0.085,0.0,0.171,0.0,36864.0,0.0,5.0,4948172800.0,736026624.0,20834349056.0,7100530688.0,5139919.0,7259130.0
13-04 02:43:48,6.751,5.654,87.342,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4949372928.0,736026624.0,20845498368.0,7088181248.0,4826974.0,4847432.0
13-04 02:43:49,8.285,6.444,84.937,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4948504576.0,736026624.0,20858785792.0,7075762176.0,5617920.0,7422049.0
13-04 02:43:50,7.448,6.444,85.858,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4950052864.0,736026624.0,20870983680.0,7062016000.0,5173987.0,7556785.0
13-04 02:43:51,6.807,5.378,87.563,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4950458368.0,736026624.0,20883099648.0,7049494528.0,4707519.0,6740521.0
13-04 02:43:52,7.797,6.441,85.508,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,4951523328.0,736026624.0,20894990336.0,7036538880.0,5808203.0,7654124.0
13-04 02:43:53,7.336,5.143,87.352,0.084,0.0,0.084,0.0,28672.0,0.0,3.0,4950519808.0,736026624.0,20908253184.0,7024279552.0,4844368.0,5574397.0
13-04 02:43:54,6.795,4.950,88.087,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,4953747456.0,736026624.0,20918386688.0,7010918400.0,4403200.0,6384356.0
13-04 02:43:55,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4953669632.0,736026624.0,20920209408.0,7009173504.0,7482.0,5613.0
13-04 02:43:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4953669632.0,736026624.0,20920209408.0,7009173504.0,169352.0,2001464.0
13-04 02:43:57,6.146,5.565,88.040,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,4952756224.0,736026624.0,20930203648.0,7000092672.0,4129238.0,4431667.0
13-04 02:43:58,6.593,5.156,87.997,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4954501120.0,736026624.0,20940722176.0,6987829248.0,4687862.0,6521299.0
13-04 02:43:59,6.548,4.422,88.605,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,4955742208.0,736026624.0,20951822336.0,6975488000.0,4617370.0,6643353.0
13-04 02:44:00,12.383,10.248,76.857,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5031788544.0,736026624.0,20973420544.0,6877843456.0,9302170.0,11687991.0
13-04 02:44:01,12.743,11.561,75.443,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5032439808.0,736026624.0,20995883008.0,6854729728.0,8538106.0,11465439.0
13-04 02:44:02,8.354,7.426,83.882,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5033357312.0,736026624.0,21010542592.0,6839152640.0,6175629.0,7811045.0
13-04 02:44:03,8.868,7.010,84.037,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5032800256.0,736026624.0,21025984512.0,6824267776.0,6111824.0,9548481.0
13-04 02:44:04,9.740,7.137,78.505,4.282,0.0,0.336,0.0,171507712.0,0.0,180.0,5034405888.0,736026624.0,21040783360.0,6807863296.0,6389489.0,7616073.0
13-04 02:44:05,7.949,6.068,83.077,2.650,0.0,0.256,0.0,202027008.0,0.0,212.0,5033877504.0,736026624.0,21054967808.0,6794207232.0,5909371.0,7274810.0
13-04 02:44:06,7.367,5.588,86.960,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5035057152.0,736026624.0,21068447744.0,6779547648.0,5018079.0,6774543.0
13-04 02:44:07,6.549,5.626,87.490,0.0,0.0,0.336,0.0,57344.0,0.0,4.0,5035536384.0,736026624.0,21078986752.0,6768529408.0,4842173.0,6842506.0
13-04 02:44:08,6.969,6.381,86.398,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5037064192.0,736026624.0,21090689024.0,6755299328.0,5043624.0,7118970.0
13-04 02:44:09,7.877,5.651,86.216,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5111820288.0,736026624.0,21103968256.0,6667264000.0,5312982.0,6939972.0
13-04 02:44:10,8.070,6.822,84.859,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5111922688.0,736026624.0,21117779968.0,6653349888.0,5348916.0,7522140.0
13-04 02:44:11,5.470,5.214,89.060,0.085,0.0,0.171,0.0,12288.0,0.0,2.0,5112537088.0,736026624.0,21128544256.0,6641971200.0,4668642.0,6731613.0
13-04 02:44:12,7.966,5.847,85.932,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5113405440.0,736026624.0,21140795392.0,6628851712.0,5351738.0,5715921.0
13-04 02:44:13,7.970,6.460,85.403,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5113712640.0,736026624.0,21154877440.0,6614462464.0,5294063.0,7094603.0
13-04 02:44:14,7.077,5.139,87.447,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5114863616.0,736026624.0,21165772800.0,6602416128.0,4741196.0,6818952.0
13-04 02:44:15,7.492,5.976,86.364,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5114540032.0,736026624.0,21179060224.0,6589452288.0,5171787.0,6918564.0
13-04 02:44:16,6.487,4.886,88.374,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5115088896.0,736026624.0,21189136384.0,6578827264.0,4561571.0,6602099.0
13-04 02:44:17,7.679,5.887,85.922,0.085,0.0,0.427,0.0,28672.0,0.0,4.0,5115805696.0,736026624.0,21202513920.0,6564732928.0,5677324.0,7333647.0
13-04 02:44:18,6.922,6.005,86.572,0.0,0.0,0.500,0.0,8192.0,0.0,1.0,5116477440.0,736026624.0,21214638080.0,6551937024.0,4856743.0,7272848.0
13-04 02:44:19,7.868,5.668,86.210,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5115838464.0,736026624.0,21226758144.0,6540455936.0,5250224.0,7328812.0
13-04 02:44:20,6.621,5.688,87.606,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5161676800.0,736026624.0,21239431168.0,6481944576.0,5233743.0,5423143.0
13-04 02:44:21,7.451,5.250,86.960,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5195755520.0,736026624.0,21251203072.0,6436093952.0,4921079.0,6911376.0
13-04 02:44:22,7.022,5.415,87.394,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5196849152.0,736026624.0,21263855616.0,6422347776.0,4948522.0,6872583.0
13-04 02:44:23,7.411,5.622,86.627,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,5197164544.0,736026624.0,21276827648.0,6409060352.0,5400363.0,7234440.0
13-04 02:44:24,6.847,5.072,87.828,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5197971456.0,736026624.0,21287948288.0,6397132800.0,4824601.0,6508295.0
13-04 02:44:25,7.608,6.593,85.630,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5199368192.0,736026624.0,21300695040.0,6382989312.0,5504927.0,3914329.0
13-04 02:44:26,6.616,5.428,87.786,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5200252928.0,736026624.0,21312593920.0,6370205696.0,4991839.0,6280408.0
13-04 02:44:27,7.071,5.556,87.121,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5200556032.0,736026624.0,21324484608.0,6358011904.0,4950172.0,11209852.0
13-04 02:44:28,4.794,3.448,91.674,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5200130048.0,736026624.0,21331693568.0,6351228928.0,3257953.0,4213817.0
13-04 02:44:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5200367616.0,736026624.0,21333938176.0,6348746752.0,9268.0,7977.0
13-04 02:44:30,0.832,1.082,98.087,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,5200715776.0,736026624.0,21334384640.0,6347952128.0,552095.0,951203.0
13-04 02:44:31,6.150,5.392,88.374,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5200343040.0,736026624.0,21344968704.0,6337740800.0,4730944.0,4927677.0
13-04 02:44:32,11.679,8.866,79.284,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5203705856.0,736026624.0,21363879936.0,6315466752.0,8412237.0,11675643.0
13-04 02:44:33,10.571,8.099,81.074,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5249363968.0,736026624.0,21383208960.0,6250479616.0,6964848.0,10288835.0
13-04 02:44:34,13.497,9.762,76.231,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5284700160.0,736026624.0,21403746304.0,6194606080.0,8422030.0,11445412.0
13-04 02:44:35,8.913,6.961,79.032,4.754,0.0,0.340,0.0,184938496.0,0.0,186.0,5286719488.0,736026624.0,21417717760.0,6178615296.0,6257911.0,8958508.0
13-04 02:44:36,7.738,6.548,84.269,1.190,0.0,0.255,0.0,190001152.0,0.0,188.0,5286457344.0,736026624.0,21432238080.0,6164357120.0,5986262.0,8305054.0
13-04 02:44:37,7.895,5.603,86.163,0.0,0.0,0.340,0.0,57344.0,0.0,4.0,5288189952.0,736026624.0,21445238784.0,6149623808.0,5485589.0,7622763.0
13-04 02:44:38,6.741,5.973,87.116,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5287243776.0,736026624.0,21459312640.0,6136496128.0,5463783.0,7094912.0
13-04 02:44:39,6.768,6.176,86.887,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5288361984.0,736026624.0,21471625216.0,6123065344.0,5137453.0,7176440.0
13-04 02:44:40,8.634,6.538,84.577,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5288460288.0,736026624.0,21484388352.0,6110203904.0,5633175.0,7452561.0
13-04 02:44:41,6.250,5.405,88.007,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5288624128.0,736026624.0,21497245696.0,6097182720.0,4778014.0,5111587.0
13-04 02:44:42,6.838,5.385,87.436,0.0,0.0,0.342,0.0,16384.0,0.0,2.0,5288054784.0,736026624.0,21509689344.0,6085308416.0,5184415.0,6889247.0
13-04 02:44:43,6.758,5.047,87.938,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5288206336.0,736026624.0,21521629184.0,6073217024.0,5023026.0,6782779.0
13-04 02:44:44,8.799,5.838,85.279,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5370970112.0,736026624.0,21534351360.0,5977731072.0,5313777.0,7456191.0
13-04 02:44:45,7.404,5.532,86.638,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5372764160.0,736026624.0,21547307008.0,5962981376.0,5440040.0,7926784.0
13-04 02:44:46,6.441,5.508,87.797,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5372444672.0,736026624.0,21559300096.0,5951307776.0,4848118.0,6820064.0
13-04 02:44:47,6.847,6.002,86.813,0.085,0.0,0.254,0.0,28672.0,0.0,4.0,5372702720.0,736026624.0,21571194880.0,5939154944.0,5039548.0,6899250.0
13-04 02:44:48,7.628,6.119,86.085,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5374177280.0,736026624.0,21584023552.0,5924851712.0,5195805.0,6879520.0
13-04 02:44:49,7.473,5.961,86.398,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5374156800.0,736026624.0,21595340800.0,5913554944.0,5175273.0,7388315.0
13-04 02:44:50,7.795,6.119,85.918,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5374316544.0,736026624.0,21608648704.0,5900087296.0,5169773.0,5682350.0
13-04 02:44:51,7.782,6.109,85.941,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5373788160.0,736026624.0,21622362112.0,5886902272.0,5218704.0,6876967.0
13-04 02:44:52,6.689,5.758,87.468,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5376335872.0,736026624.0,21633773568.0,5872943104.0,4777885.0,6686550.0
13-04 02:44:53,7.542,5.763,86.356,0.169,0.0,0.169,0.0,20480.0,0.0,3.0,5376647168.0,736026624.0,21646315520.0,5860089856.0,5333275.0,7522642.0
13-04 02:44:54,8.033,6.444,85.188,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5376139264.0,736026624.0,21659107328.0,5847805952.0,5328451.0,7578910.0
13-04 02:44:55,7.679,5.717,86.519,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5377064960.0,736026624.0,21671817216.0,5834170368.0,5697687.0,8145199.0
13-04 02:44:56,8.094,5.734,85.919,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5463412736.0,736026624.0,21684293632.0,5735346176.0,4845011.0,7072336.0
13-04 02:44:57,6.336,5.137,88.271,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5463265280.0,736026624.0,21697007616.0,5722779648.0,5070415.0,5479011.0
13-04 02:44:58,7.294,5.428,87.023,0.170,0.0,0.085,0.0,28672.0,0.0,3.0,5464698880.0,736026624.0,21707993088.0,5710360576.0,4819696.0,2696541.0
13-04 02:44:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5464739840.0,736026624.0,21709565952.0,5708746752.0,33140.0,3616473.0
13-04 02:45:00,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5464739840.0,736026624.0,21709565952.0,5708746752.0,20755.0,1816468.0
13-04 02:45:01,6.594,4.174,89.149,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5465624576.0,736026624.0,21717610496.0,5699817472.0,3975051.0,4999498.0
13-04 02:45:02,10.572,7.799,81.109,0.0,0.0,0.520,0.0,45056.0,0.0,2.0,5466275840.0,736026624.0,21737041920.0,5679734784.0,7683260.0,11195848.0
13-04 02:45:03,10.570,9.144,79.950,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5465853952.0,736026624.0,21755764736.0,5661433856.0,7844743.0,9788920.0
13-04 02:45:04,10.119,8.588,80.867,0.0,0.0,0.425,0.0,12288.0,0.0,2.0,5468278784.0,736026624.0,21773197312.0,5641576448.0,7313292.0,8145470.0
13-04 02:45:05,8.799,7.953,82.910,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5470195712.0,736026624.0,21789761536.0,5623095296.0,6616650.0,9916710.0
13-04 02:45:06,7.502,6.053,80.904,5.286,0.0,0.256,0.0,211677184.0,0.0,227.0,5470220288.0,736026624.0,21804220416.0,5608611840.0,5610770.0,7221607.0
13-04 02:45:07,9.612,6.745,82.631,1.012,0.0,0.0,0.0,174993408.0,0.0,177.0,5471735808.0,736026624.0,21819191296.0,5592125440.0,6194457.0,7989859.0
13-04 02:45:08,8.235,5.630,85.798,0.0,0.0,0.336,0.0,57344.0,0.0,4.0,5496586240.0,736026624.0,21831127040.0,5555339264.0,5380753.0,7374218.0
13-04 02:45:09,7.705,3.938,88.271,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5503467520.0,736026624.0,21842649088.0,5536935936.0,4738389.0,6509337.0
13-04 02:45:10,7.282,6.435,85.775,0.169,0.0,0.339,0.0,12288.0,0.0,2.0,5504184320.0,736026624.0,21855694848.0,5523173376.0,5415864.0,7450441.0
13-04 02:45:11,7.286,5.528,86.851,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5503438848.0,736026624.0,21868105728.0,5511507968.0,4899068.0,7111633.0
13-04 02:45:12,6.987,7.660,85.101,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5504344064.0,736026624.0,21881962496.0,5496745984.0,5627994.0,7557574.0
13-04 02:45:13,6.071,5.396,88.364,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5504540672.0,736026624.0,21892358144.0,5486153728.0,4547346.0,6923709.0
13-04 02:45:14,6.678,6.762,86.306,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5504323584.0,736026624.0,21905813504.0,5472915456.0,5439149.0,6902364.0
13-04 02:45:15,5.842,5.155,88.918,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5506039808.0,736026624.0,21916815360.0,5460197376.0,4971449.0,4857416.0
13-04 02:45:16,8.165,5.892,85.522,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5505699840.0,736026624.0,21930352640.0,5447000064.0,5409550.0,7533394.0
13-04 02:45:17,7.077,5.223,87.532,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5505658880.0,736026624.0,21941981184.0,5435412480.0,4789531.0,7402041.0
13-04 02:45:18,7.692,6.605,85.452,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5508468736.0,736026624.0,21953908736.0,5420675072.0,5459020.0,7187459.0
13-04 02:45:19,7.311,6.387,86.050,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5508165632.0,736026624.0,21967073280.0,5407813632.0,5296118.0,7334352.0
13-04 02:45:20,7.041,5.616,87.091,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5509005312.0,736026624.0,21978447872.0,5395599360.0,4849823.0,6644840.0
13-04 02:45:21,7.587,5.541,86.616,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5509406720.0,736026624.0,21990903808.0,5382742016.0,5154960.0,7579470.0
13-04 02:45:22,6.334,5.828,87.416,0.084,0.0,0.338,0.0,12288.0,0.0,2.0,5508849664.0,736026624.0,22002921472.0,5371281408.0,5048912.0,4913097.0
13-04 02:45:23,6.570,5.631,87.543,0.0,0.0,0.256,0.0,28672.0,0.0,5.0,5509906432.0,736026624.0,22015451136.0,5357694976.0,5107556.0,6966789.0
13-04 02:45:24,7.629,7.048,84.992,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5510897664.0,736026624.0,22027284480.0,5344870400.0,5135472.0,7047051.0
13-04 02:45:25,7.589,5.565,86.678,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5509988352.0,736026624.0,22040125440.0,5332938752.0,4896787.0,6912590.0
13-04 02:45:26,6.905,5.456,87.383,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5511376896.0,736026624.0,22051921920.0,5319753728.0,5219645.0,7262133.0
13-04 02:45:27,7.414,5.897,86.352,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5511684096.0,736026624.0,22064709632.0,5306658816.0,5259481.0,7468691.0
13-04 02:45:28,6.621,5.433,87.606,0.085,0.0,0.255,0.0,36864.0,0.0,5.0,5512994816.0,736026624.0,22075932672.0,5294125056.0,4949062.0,7029656.0
13-04 02:45:29,6.605,5.588,87.468,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5511344128.0,736026624.0,22088253440.0,5283454976.0,5024229.0,5401633.0
13-04 02:45:30,7.511,6.245,86.076,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5512638464.0,736026624.0,22101803008.0,5268611072.0,5387948.0,3722290.0
13-04 02:45:31,6.181,5.419,88.230,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5513981952.0,736026624.0,22112120832.0,5256949760.0,4757179.0,10200371.0
13-04 02:45:32,7.338,5.802,86.519,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5513371648.0,736026624.0,22125395968.0,5244284928.0,5502044.0,7109648.0
13-04 02:45:33,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5513289728.0,736026624.0,22126796800.0,5242966016.0,84011.0,40829.0
13-04 02:45:34,0.166,0.166,99.418,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5513592832.0,736026624.0,22127001600.0,5242458112.0,22301.0,1838024.0
13-04 02:45:35,3.830,2.383,93.702,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5513289728.0,736026624.0,22133260288.0,5236502528.0,2889970.0,2124992.0
13-04 02:45:36,4.866,4.111,91.023,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5514153984.0,736026624.0,22141349888.0,5227548672.0,3360587.0,2093577.0
13-04 02:45:37,0.0,0.167,93.901,5.931,0.0,0.0,0.0,210898944.0,0.0,211.0,5514125312.0,736026624.0,22142447616.0,5226479616.0,7038.0,4740.0
13-04 02:45:38,0.167,0.083,94.917,4.833,0.0,0.0,0.0,123621376.0,0.0,128.0,5514088448.0,736026624.0,22142451712.0,5226512384.0,23273.0,2022704.0
13-04 02:45:39,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,8130.0,6824.0
13-04 02:45:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,7779.0,6479.0
13-04 02:45:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,8832.0,6927.0
13-04 02:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,27810.0,26001.0
13-04 02:45:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,6974.0,4586.0
13-04 02:45:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,7424.0,5399.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,8068.0,6767.0
13-04 02:45:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,7838.0,6403.0
13-04 02:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,8073.0,6623.0
13-04 02:45:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,7851.0,6135.0
13-04 02:45:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5513224192.0,736026624.0,22142455808.0,5227372544.0,26085.0,24927.0
13-04 02:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5512929280.0,736026624.0,22142459904.0,5227663360.0,6478.0,3956.0
13-04 02:45:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5512929280.0,736026624.0,22142459904.0,5227663360.0,6478.0,4022.0
13-04 02:45:52,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5513777152.0,736026624.0,22142459904.0,5226815488.0,23989.0,21619.0
13-04 02:45:53,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,9889.0,9847.0
13-04 02:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,7444.0,5618.0
13-04 02:45:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,7337.0,5420.0
13-04 02:45:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,9031.0,7149.0
13-04 02:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,8440.0,7399.0
13-04 02:45:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,6993.0,4503.0
13-04 02:45:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,6216.0,3784.0
13-04 02:46:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,6598.0,4106.0
13-04 02:46:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,8112.0,6704.0
13-04 02:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,26767.0,26447.0
13-04 02:46:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5513449472.0,736026624.0,22142464000.0,5227139072.0,8234.0,6852.0
13-04 02:46:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5513449472.0,736026624.0,22142464000.0,5227139072.0,8890.0,7076.0
13-04 02:46:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513449472.0,736026624.0,22142464000.0,5227139072.0,7262.0,4404.0
13-04 02:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5513449472.0,736026624.0,22142464000.0,5227139072.0,7396.0,4652.0
13-04 02:46:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,5513445376.0,736026624.0,22142468096.0,5227139072.0,8136.0,5930.0
13-04 02:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513445376.0,736026624.0,22142468096.0,5227139072.0,7982.0,5757.0
13-04 02:46:09,2.399,2.233,95.203,0.0,0.0,0.165,0.0,0.0,0.0,0.0,5513412608.0,736026624.0,22144700416.0,5224939520.0,1351170.0,798808.0
13-04 02:46:10,4.603,4.100,90.962,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5513592832.0,736026624.0,22152073216.0,5217386496.0,3274083.0,4321527.0
13-04 02:46:11,9.428,7.155,83.081,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5515595776.0,736026624.0,22166990848.0,5200465920.0,6400025.0,8268063.0
13-04 02:46:12,6.435,5.419,87.976,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,5515673600.0,736026624.0,22178680832.0,5188698112.0,4786847.0,7231816.0
13-04 02:46:13,7.364,5.690,86.695,0.0,0.0,0.251,0.0,37797888.0,0.0,40.0,5515845632.0,736026624.0,22190354432.0,5176852480.0,4876143.0,7081143.0
13-04 02:46:14,8.228,6.549,85.055,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5515776000.0,736026624.0,22204403712.0,5162872832.0,5664662.0,8097263.0
13-04 02:46:15,7.523,6.255,85.883,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5515612160.0,736026624.0,22218252288.0,5149188096.0,5490229.0,7372797.0
13-04 02:46:16,8.194,6.773,84.783,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,5516075008.0,736026624.0,22230560768.0,5136416768.0,5564512.0,7591449.0
13-04 02:46:17,7.976,6.381,85.474,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,5517565952.0,736026624.0,22242947072.0,5122539520.0,5293427.0,7199086.0
13-04 02:46:18,8.172,6.150,85.257,0.0,0.0,0.421,0.0,24576.0,0.0,6.0,5517950976.0,736026624.0,22256254976.0,5108846592.0,5591742.0,8042414.0
13-04 02:46:19,6.147,4.935,88.658,0.0,0.0,0.260,0.0,0.0,0.0,0.0,5516677120.0,736026624.0,22269190144.0,5097185280.0,5285571.0,7499247.0
13-04 02:46:20,9.391,6.937,83.503,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5517357056.0,736026624.0,22283485184.0,5082210304.0,5763961.0,7700152.0
13-04 02:46:21,8.319,6.387,85.042,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5518569472.0,736026624.0,22296092672.0,5068390400.0,5525404.0,7341923.0
13-04 02:46:22,7.082,5.717,86.860,0.085,0.0,0.256,0.0,28672.0,0.0,4.0,5518389248.0,736026624.0,22310703104.0,5053960192.0,5491112.0,7281275.0
13-04 02:46:23,7.692,6.068,86.154,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5519192064.0,736026624.0,22323376128.0,5040484352.0,5710557.0,7707266.0
13-04 02:46:24,7.325,5.877,86.627,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5519331328.0,736026624.0,22336876544.0,5026844672.0,5538143.0,7129082.0
13-04 02:46:25,7.414,5.560,86.858,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519527936.0,736026624.0,22348750848.0,5014773760.0,5069385.0,7251039.0
13-04 02:46:26,7.052,5.692,87.001,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5519745024.0,736026624.0,22361272320.0,5002035200.0,5292681.0,7388679.0
13-04 02:46:27,7.679,6.667,85.401,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5520572416.0,736026624.0,22374133760.0,4988346368.0,5650280.0,7148713.0
13-04 02:46:28,8.473,6.208,84.983,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5521584128.0,736026624.0,22387191808.0,4974276608.0,5623781.0,7277665.0
13-04 02:46:29,7.094,5.128,87.692,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5521547264.0,736026624.0,22400352256.0,4961153024.0,5265978.0,7268486.0
13-04 02:46:30,8.077,7.244,84.263,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5521264640.0,736026624.0,22413959168.0,4947828736.0,5539702.0,7552427.0
13-04 02:46:31,7.354,6.509,85.714,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5521326080.0,736026624.0,22427996160.0,4933730304.0,5591329.0,7345819.0
13-04 02:46:32,8.977,6.040,84.648,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5528412160.0,736026624.0,22440169472.0,4914470912.0,5319479.0,7292625.0
13-04 02:46:33,8.567,5.513,85.751,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5528850432.0,736026624.0,22453329920.0,4900872192.0,5602933.0,7540816.0
13-04 02:46:34,6.781,4.549,88.584,0.0,0.0,0.086,0.0,20480.0,0.0,3.0,5530738688.0,736026624.0,22464487424.0,4887826432.0,5029414.0,6987160.0
13-04 02:46:35,7.875,5.673,86.283,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5529509888.0,736026624.0,22477635584.0,4875907072.0,5565019.0,7422305.0
13-04 02:46:36,6.803,5.697,87.330,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5531566080.0,736026624.0,22489559040.0,4861927424.0,5236443.0,7564096.0
13-04 02:46:37,8.285,6.778,84.686,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5531627520.0,736026624.0,22503870464.0,4847554560.0,5759845.0,7402267.0
13-04 02:46:38,6.492,5.902,87.437,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5529960448.0,736026624.0,22517067776.0,4836024320.0,4973501.0,4917594.0
13-04 02:46:39,4.907,3.723,90.778,0.169,0.0,0.423,0.0,28672.0,0.0,3.0,5531443200.0,736026624.0,22524211200.0,4827398144.0,3712944.0,3274229.0
13-04 02:46:40,10.134,8.291,81.240,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5530914816.0,736026624.0,22542217216.0,4809920512.0,6967235.0,10962916.0
13-04 02:46:41,8.277,6.841,84.628,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5531566080.0,736026624.0,22556459008.0,4795027456.0,5897102.0,9666163.0
13-04 02:46:42,8.482,6.701,84.478,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5532393472.0,736026624.0,22570827776.0,4779831296.0,6235549.0,7283273.0
13-04 02:46:43,8.757,7.006,77.898,6.172,0.0,0.167,0.0,253894656.0,0.0,256.0,5533364224.0,736026624.0,22582943744.0,4766744576.0,5199574.0,7235934.0
13-04 02:46:44,6.870,5.937,86.684,0.170,0.0,0.339,0.0,150392832.0,0.0,152.0,5532602368.0,736026624.0,22596005888.0,4754444288.0,5162661.0,6848523.0
13-04 02:46:45,8.067,6.134,85.462,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5534466048.0,736026624.0,22608310272.0,4740276224.0,5434308.0,7555979.0
13-04 02:46:46,6.810,4.741,88.190,0.0,0.0,0.259,0.0,0.0,0.0,0.0,5534605312.0,736026624.0,22620626944.0,4727820288.0,5075660.0,6704012.0
13-04 02:46:47,6.870,5.598,87.447,0.0,0.0,0.085,0.0,61440.0,0.0,4.0,5534244864.0,736026624.0,22633050112.0,4715757568.0,5022172.0,6526107.0
13-04 02:46:48,7.530,6.345,85.871,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5534605312.0,736026624.0,22646194176.0,4702253056.0,5440488.0,7605881.0
13-04 02:46:49,7.357,5.389,86.741,0.0,0.0,0.513,0.0,0.0,0.0,0.0,5533372416.0,736026624.0,22659690496.0,4689989632.0,5626731.0,7524572.0
13-04 02:46:50,6.828,4.494,88.505,0.0,0.0,0.173,0.0,0.0,0.0,0.0,5533782016.0,736026624.0,22672388096.0,4676882432.0,5355197.0,7323061.0
13-04 02:46:51,7.614,6.091,85.871,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5535723520.0,736026624.0,22685270016.0,4662059008.0,5447502.0,7089094.0
13-04 02:46:52,7.536,5.673,86.537,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5535711232.0,736026624.0,22697971712.0,4649369600.0,5304012.0,7485597.0
13-04 02:46:53,6.862,6.862,85.941,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5535416320.0,736026624.0,22711128064.0,4636508160.0,5275591.0,7146734.0
13-04 02:46:54,7.058,5.442,87.245,0.0,0.0,0.255,0.0,36864.0,0.0,5.0,5536464896.0,736026624.0,22723706880.0,4622880768.0,5323295.0,7089564.0
13-04 02:46:55,8.583,7.167,84.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5536460800.0,736026624.0,22736441344.0,4610150400.0,5470686.0,7114585.0
13-04 02:46:56,7.143,6.303,86.387,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5537419264.0,736026624.0,22748393472.0,4597239808.0,5100999.0,6512568.0
13-04 02:46:57,8.127,5.731,85.885,0.086,0.0,0.171,0.0,28672.0,0.0,4.0,5537288192.0,736026624.0,22763012096.0,4582752256.0,5686059.0,7658625.0
13-04 02:46:58,7.751,5.877,86.201,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5538373632.0,736026624.0,22776623104.0,4568055808.0,5492112.0,7244502.0
13-04 02:46:59,8.482,6.361,84.818,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5539766272.0,736026624.0,22790791168.0,4552495104.0,5923255.0,7906129.0
13-04 02:47:00,7.926,6.239,85.582,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5538209792.0,736026624.0,22804267008.0,4540575744.0,5450159.0,7386428.0
13-04 02:47:01,8.094,5.818,85.750,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5538914304.0,736026624.0,22817124352.0,4527013888.0,5393031.0,7534305.0
13-04 02:47:02,7.191,5.922,86.633,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5540126720.0,736026624.0,22829436928.0,4513488896.0,5241715.0,6759169.0
13-04 02:47:03,6.598,5.484,87.404,0.171,0.0,0.343,0.0,12288.0,0.0,2.0,5539753984.0,736026624.0,22842724352.0,4500574208.0,5341215.0,7023156.0
13-04 02:47:04,7.034,5.678,87.119,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5540151296.0,736026624.0,22854254592.0,4488646656.0,5254385.0,6754434.0
13-04 02:47:05,8.361,6.419,84.966,0.0,0.0,0.253,0.0,4096.0,0.0,1.0,5540872192.0,736026624.0,22868275200.0,4473905152.0,5674787.0,7387981.0
13-04 02:47:06,6.977,6.395,86.213,0.0,0.0,0.415,0.0,0.0,0.0,0.0,5540241408.0,736026624.0,22880890880.0,4461920256.0,4921146.0,7113655.0
13-04 02:47:07,8.205,6.667,84.957,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5541306368.0,736026624.0,22894702592.0,4447043584.0,5803955.0,7841947.0
13-04 02:47:08,7.392,5.607,86.746,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5542150144.0,736026624.0,22907064320.0,4433838080.0,5427925.0,7247429.0
13-04 02:47:09,7.660,6.145,85.859,0.084,0.0,0.253,0.0,28672.0,0.0,3.0,5542805504.0,736026624.0,22919593984.0,4420653056.0,5429736.0,7262891.0
13-04 02:47:10,7.376,5.868,86.505,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5542748160.0,736026624.0,22932787200.0,4407517184.0,4984927.0,5706726.0
13-04 02:47:11,7.653,6.392,85.702,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5543325696.0,736026624.0,22945796096.0,4393930752.0,5394945.0,4825031.0
13-04 02:47:12,9.114,5.451,85.179,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5543931904.0,736026624.0,22958620672.0,4380499968.0,5524975.0,10572819.0
13-04 02:47:13,1.255,1.088,97.657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5543473152.0,736026624.0,22961532928.0,4378046464.0,1033504.0,444951.0
13-04 02:47:14,0.084,0.251,93.896,5.769,0.0,0.0,0.0,254369792.0,0.0,255.0,5543907328.0,736026624.0,22962647040.0,4376498176.0,18655.0,1209315.0
13-04 02:47:15,1.435,1.772,96.540,0.169,0.0,0.084,0.0,123740160.0,0.0,127.0,5542969344.0,736026624.0,22965780480.0,4374302720.0,1482631.0,746627.0
13-04 02:47:16,7.311,5.630,86.807,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5544689664.0,736026624.0,22976397312.0,4361965568.0,4916532.0,6989724.0
13-04 02:47:17,9.402,7.949,82.479,0.0,0.0,0.171,0.0,57344.0,0.0,4.0,5544165376.0,736026624.0,22994055168.0,4344832000.0,7501439.0,8392787.0
13-04 02:47:18,13.010,9.694,76.871,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5545664512.0,736026624.0,23016509440.0,4320878592.0,8703433.0,12653284.0
13-04 02:47:19,12.300,10.025,77.169,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5543743488.0,736026624.0,23036633088.0,4302675968.0,8315569.0,11177282.0
13-04 02:47:20,9.183,7.245,83.151,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5544488960.0,736026624.0,23052722176.0,4285841408.0,6430807.0,8475166.0
13-04 02:47:21,11.102,8.113,80.359,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,5544898560.0,736026624.0,23071211520.0,4266942464.0,7760003.0,11081315.0
13-04 02:47:22,9.500,6.616,83.630,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5545365504.0,736026624.0,23087366144.0,4250320896.0,6499614.0,10102832.0
13-04 02:47:23,8.707,8.030,82.925,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5546643456.0,736026624.0,23102324736.0,4234084352.0,6615038.0,9137803.0
13-04 02:47:24,6.548,5.442,87.755,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5546430464.0,736026624.0,23114813440.0,4221808640.0,5112595.0,6946110.0
13-04 02:47:25,8.900,6.885,83.963,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5546917888.0,736026624.0,23129681920.0,4206452736.0,5913636.0,7864327.0
13-04 02:47:26,8.487,6.723,84.622,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5546819584.0,736026624.0,23143149568.0,4193083392.0,5826482.0,7662685.0
13-04 02:47:27,7.179,6.344,86.227,0.083,0.0,0.167,0.0,28672.0,0.0,4.0,5547606016.0,736026624.0,23155302400.0,4180144128.0,5043019.0,6591593.0
13-04 02:47:28,7.718,6.124,85.906,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5547843584.0,736026624.0,23167475712.0,4167733248.0,5251936.0,6964021.0
13-04 02:47:29,9.144,6.292,84.312,0.0,0.0,0.252,0.0,32768.0,0.0,5.0,5548716032.0,736026624.0,23181574144.0,4152762368.0,5779786.0,7673849.0
13-04 02:47:30,7.523,6.171,86.052,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5549506560.0,736026624.0,23194116096.0,4139429888.0,5217556.0,7093332.0
13-04 02:47:31,7.745,6.468,85.702,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5549457408.0,736026624.0,23208275968.0,4125319168.0,5742583.0,7858714.0
13-04 02:47:32,8.101,6.414,85.232,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5548859392.0,736026624.0,23221534720.0,4112658432.0,5649201.0,8100374.0
13-04 02:47:33,6.282,5.688,87.861,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5549862912.0,736026624.0,23233654784.0,4099534848.0,4909263.0,7208180.0
13-04 02:47:34,8.215,6.790,84.661,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5550526464.0,736026624.0,23247290368.0,4085235712.0,5601582.0,7251460.0
13-04 02:47:35,8.312,5.598,85.581,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5550800896.0,736026624.0,23261339648.0,4070912000.0,5759197.0,7247001.0
13-04 02:47:36,7.504,5.565,86.762,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5551792128.0,736026624.0,23273123840.0,4058136576.0,5158349.0,6992812.0
13-04 02:47:37,9.607,7.686,82.373,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5551091712.0,736026624.0,23288938496.0,4043022336.0,6286105.0,7996132.0
13-04 02:47:38,6.611,5.105,88.033,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5552652288.0,736026624.0,23299309568.0,4031090688.0,4171704.0,7179277.0
13-04 02:47:39,10.765,7.906,80.908,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5551910912.0,736026624.0,23317073920.0,4014067712.0,7042377.0,8598986.0
13-04 02:47:40,7.634,5.852,86.090,0.0,0.0,0.424,0.0,8192.0,0.0,1.0,5552631808.0,736026624.0,23330295808.0,4000124928.0,5424295.0,7798632.0
13-04 02:47:41,8.721,6.689,84.251,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5554352128.0,736026624.0,23343751168.0,3984949248.0,5723984.0,7539967.0
13-04 02:47:42,7.058,5.357,87.415,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5554794496.0,736026624.0,23356182528.0,3972075520.0,5223562.0,6667723.0
13-04 02:47:43,7.329,5.897,86.605,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5554593792.0,736026624.0,23369293824.0,3959164928.0,5112587.0,5673953.0
13-04 02:47:44,7.173,5.380,87.190,0.0,0.0,0.256,0.0,12288.0,0.0,1.0,5554819072.0,736026624.0,23382380544.0,3945852928.0,5383429.0,2510560.0
13-04 02:47:45,2.792,1.777,95.178,0.169,0.0,0.085,0.0,45056.0,0.0,7.0,5556105216.0,736026624.0,23386750976.0,3940196352.0,2162544.0,8744980.0
13-04 02:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556117504.0,736026624.0,23388139520.0,3938795520.0,7587.0,5725.0
13-04 02:47:47,0.335,0.251,99.414,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5556113408.0,736026624.0,23388143616.0,3938795520.0,348475.0,1327666.0
13-04 02:47:48,7.718,5.428,86.684,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5556310016.0,736026624.0,23400980480.0,3925762048.0,5314558.0,6866304.0
13-04 02:47:49,7.569,5.719,86.123,0.252,0.0,0.336,0.0,12587008.0,0.0,13.0,5555384320.0,736026624.0,23413784576.0,3913883648.0,5158236.0,6542365.0
13-04 02:47:50,11.092,9.028,73.087,6.277,0.0,0.516,0.0,265289728.0,0.0,264.0,5556281344.0,736026624.0,23433211904.0,3893559296.0,8046586.0,9505662.0
13-04 02:47:51,13.495,11.316,73.345,1.341,0.0,0.503,0.0,197447680.0,0.0,196.0,5557575680.0,736026624.0,23456440320.0,3869036544.0,9583961.0,13859626.0
13-04 02:47:52,10.997,9.037,79.625,0.0,0.0,0.341,0.0,49152.0,0.0,3.0,5558906880.0,736026624.0,23475224576.0,3848921088.0,7597442.0,12631874.0
13-04 02:47:53,9.584,6.955,83.206,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5557424128.0,736026624.0,23491735552.0,3833892864.0,6209620.0,7658512.0
13-04 02:47:54,11.464,8.954,79.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5558231040.0,736026624.0,23509807104.0,3815014400.0,7408681.0,10429071.0
13-04 02:47:55,8.796,6.917,84.031,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5559517184.0,736026624.0,23525580800.0,3797954560.0,6524143.0,8150664.0
13-04 02:47:56,8.794,7.370,83.585,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5559943168.0,736026624.0,23540477952.0,3782631424.0,6076539.0,7693239.0
13-04 02:47:57,8.644,5.932,85.0,0.169,0.0,0.254,0.0,28672.0,0.0,4.0,5560872960.0,736026624.0,23554113536.0,3768066048.0,5831178.0,9046998.0
13-04 02:47:58,5.913,5.827,88.089,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5561716736.0,736026624.0,23566548992.0,3754786816.0,5197314.0,6737079.0
13-04 02:47:59,8.375,6.533,84.590,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5561974784.0,736026624.0,23580012544.0,3741065216.0,5794820.0,7895125.0
13-04 02:48:00,7.458,6.102,86.102,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5560791040.0,736026624.0,23594708992.0,3727552512.0,5618304.0,7122125.0
13-04 02:48:01,7.071,5.724,87.037,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5561917440.0,736026624.0,23605862400.0,3715272704.0,5008382.0,7148753.0
13-04 02:48:02,9.401,6.572,83.694,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5562687488.0,736026624.0,23619497984.0,3700867072.0,5624178.0,7267541.0
13-04 02:48:03,6.271,5.339,87.966,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5562642432.0,736026624.0,23630954496.0,3689455616.0,4780062.0,4932519.0
13-04 02:48:04,9.283,6.920,83.544,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5565235200.0,736026624.0,23644409856.0,3673407488.0,6012524.0,9514860.0
13-04 02:48:05,6.961,5.603,87.182,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5563523072.0,736026624.0,23658328064.0,3661201408.0,5114900.0,6954562.0
13-04 02:48:06,7.270,6.762,85.799,0.0,0.0,0.169,0.0,36864.0,0.0,5.0,5564366848.0,736026624.0,23671549952.0,3647135744.0,5533119.0,7133359.0
13-04 02:48:07,8.688,5.622,85.349,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5564850176.0,736026624.0,23685652480.0,3632549888.0,5806268.0,7821576.0
13-04 02:48:08,6.537,5.942,87.182,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5566144512.0,736026624.0,23697817600.0,3619090432.0,5245277.0,6896433.0
13-04 02:48:09,7.245,6.403,86.099,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5566083072.0,736026624.0,23710998528.0,3605970944.0,5608353.0,7035211.0
13-04 02:48:10,1.676,1.844,96.396,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5565968384.0,736026624.0,23714635776.0,3602448384.0,1398633.0,700295.0
13-04 02:48:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566570496.0,736026624.0,23715123200.0,3601358848.0,20844.0,1827116.0
13-04 02:48:12,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,5567115264.0,736026624.0,23715127296.0,3600809984.0,8490.0,6230.0
13-04 02:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5567082496.0,736026624.0,23715127296.0,3600842752.0,9640.0,8402.0
13-04 02:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5567090688.0,736026624.0,23715127296.0,3600834560.0,6549.0,4047.0
13-04 02:48:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5567090688.0,736026624.0,23715127296.0,3600834560.0,6698.0,4324.0
13-04 02:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5567090688.0,736026624.0,23715127296.0,3600834560.0,6483.0,4018.0
13-04 02:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5567090688.0,736026624.0,23715127296.0,3600834560.0,9078.0,8365.0
13-04 02:48:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5567090688.0,736026624.0,23715127296.0,3600834560.0,7103.0,5127.0
13-04 02:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565894656.0,736026624.0,23715127296.0,3602030592.0,8442.0,5929.0
13-04 02:48:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565812736.0,736026624.0,23715127296.0,3602112512.0,7983.0,7071.0
13-04 02:48:21,0.0,0.251,96.074,3.676,0.0,0.0,0.0,200024064.0,0.0,200.0,5565808640.0,736026624.0,23715131392.0,3602112512.0,7231.0,5321.0
13-04 02:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77160448.0,0.0,77.0,5566005248.0,736026624.0,23715131392.0,3601915904.0,7320.0,5487.0
13-04 02:48:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,6971.0,5097.0
13-04 02:48:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,7363.0,5466.0
13-04 02:48:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,7780.0,6339.0
13-04 02:48:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,9416.0,7406.0
13-04 02:48:27,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,26434.0,25198.0
13-04 02:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,7857.0,6387.0
13-04 02:48:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,7953.0,5799.0
13-04 02:48:30,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,6782.0,4257.0
13-04 02:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,8473.0,7073.0
13-04 02:48:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566754816.0,736026624.0,23715131392.0,3601166336.0,26069.0,24293.0
13-04 02:48:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5566427136.0,736026624.0,23715135488.0,3601489920.0,8478.0,6876.0
13-04 02:48:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566427136.0,736026624.0,23715135488.0,3601489920.0,7919.0,5890.0
13-04 02:48:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5566427136.0,736026624.0,23715135488.0,3601489920.0,8058.0,6868.0
13-04 02:48:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566427136.0,736026624.0,23715135488.0,3601489920.0,8277.0,6732.0
13-04 02:48:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566423040.0,736026624.0,23715139584.0,3601489920.0,8307.0,6344.0
13-04 02:48:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566423040.0,736026624.0,23715139584.0,3601489920.0,8223.0,6649.0
13-04 02:48:39,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5566423040.0,736026624.0,23715139584.0,3601489920.0,7483.0,5433.0
13-04 02:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566423040.0,736026624.0,23715139584.0,3601489920.0,5992.0,3561.0
13-04 02:48:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,5566423040.0,736026624.0,23715139584.0,3601489920.0,7720.0,6303.0
13-04 02:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566418944.0,736026624.0,23715143680.0,3601489920.0,7675.0,5922.0
13-04 02:48:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566418944.0,736026624.0,23715143680.0,3601489920.0,7103.0,5308.0
13-04 02:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566418944.0,736026624.0,23715143680.0,3601489920.0,7745.0,6352.0
13-04 02:48:45,1.757,1.506,96.569,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5565616128.0,736026624.0,23717376000.0,3600060416.0,1214960.0,866284.0
13-04 02:48:46,6.762,4.903,88.250,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5565915136.0,736026624.0,23728508928.0,3588628480.0,4652384.0,6816031.0
13-04 02:48:47,7.179,5.299,87.350,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5568577536.0,736026624.0,23741050880.0,3573424128.0,5289673.0,7279979.0
13-04 02:48:48,8.263,5.902,85.582,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5567627264.0,736026624.0,23754498048.0,3560927232.0,5485244.0,5507527.0
13-04 02:48:49,8.598,6.177,84.891,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5569454080.0,736026624.0,23766925312.0,3546673152.0,5481396.0,8989806.0
13-04 02:48:50,8.447,6.570,84.727,0.0,0.0,0.256,0.0,8192.0,0.0,1.0,5569613824.0,736026624.0,23781597184.0,3531841536.0,6150175.0,8519360.0
13-04 02:48:51,9.198,6.667,83.713,0.169,0.0,0.253,0.0,40960.0,0.0,4.0,5569736704.0,736026624.0,23796088832.0,3517227008.0,5841560.0,7385685.0
13-04 02:48:52,3.107,3.023,93.703,0.0,0.0,0.168,0.0,28672.0,0.0,2.0,5570101248.0,736026624.0,23802675200.0,3510276096.0,2453740.0,1716440.0
13-04 02:48:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5570658304.0,736026624.0,23803301888.0,3509092352.0,7595.0,5787.0
13-04 02:48:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5570654208.0,736026624.0,23803305984.0,3509092352.0,34156.0,2266349.0
13-04 02:48:55,6.122,5.442,88.095,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5569331200.0,736026624.0,23814479872.0,3499241472.0,5052606.0,5371130.0
13-04 02:48:56,7.445,5.753,86.294,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5569273856.0,736026624.0,23827562496.0,3486216192.0,5442933.0,3413376.0
13-04 02:48:57,13.710,9.597,76.093,0.171,0.0,0.428,0.0,28672.0,0.0,4.0,5571194880.0,736026624.0,23850012672.0,3461844992.0,9314131.0,16852115.0
13-04 02:48:58,1.420,1.086,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5570998272.0,736026624.0,23852769280.0,3459284992.0,1036025.0,679953.0
13-04 02:48:59,8.600,6.745,84.486,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5570695168.0,736026624.0,23867015168.0,3445342208.0,5600361.0,7183224.0
13-04 02:49:00,11.565,8.503,79.422,0.0,0.0,0.510,0.0,12288.0,0.0,3.0,5572763648.0,736026624.0,23885312000.0,3424976896.0,8274348.0,11300987.0
13-04 02:49:01,10.638,9.021,79.915,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5573038080.0,736026624.0,23905034240.0,3404980224.0,8196652.0,10906490.0
13-04 02:49:02,12.383,8.906,78.456,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5573578752.0,736026624.0,23925334016.0,3384139776.0,7510085.0,10788065.0
13-04 02:49:03,13.373,9.455,76.661,0.170,0.0,0.341,0.0,12288.0,0.0,2.0,5574168576.0,736026624.0,23947726848.0,3361157120.0,8454479.0,12619542.0
13-04 02:49:04,12.595,9.890,77.008,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5574545408.0,736026624.0,23968583680.0,3339923456.0,9162693.0,11552364.0
13-04 02:49:05,8.291,6.345,85.110,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5575172096.0,736026624.0,23982747648.0,3325132800.0,5374701.0,7068524.0
13-04 02:49:06,7.858,6.390,85.406,0.0,0.0,0.345,0.0,0.0,0.0,0.0,5575327744.0,736026624.0,23998373888.0,3309350912.0,6311666.0,7663303.0
13-04 02:49:07,10.190,5.959,83.592,0.0,0.0,0.259,0.0,16384.0,0.0,2.0,5575417856.0,736026624.0,24015417344.0,3292217344.0,6748951.0,10395385.0
13-04 02:49:08,8.425,7.666,83.741,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5575610368.0,736026624.0,24030920704.0,3276521472.0,6149902.0,7834864.0
13-04 02:49:09,7.137,6.287,86.321,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5577981952.0,736026624.0,24042872832.0,3262197760.0,5563220.0,6982808.0
13-04 02:49:10,9.832,7.059,82.857,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5576519680.0,736026624.0,24059564032.0,3246968832.0,6331716.0,8496239.0
13-04 02:49:11,8.824,6.639,84.202,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5578240000.0,736026624.0,24072798208.0,3232014336.0,5874701.0,9706468.0
13-04 02:49:12,9.037,6.166,84.628,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5577818112.0,736026624.0,24086781952.0,3218452480.0,5827559.0,7776549.0
13-04 02:49:13,8.505,6.271,84.966,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5577445376.0,736026624.0,24101953536.0,3203653632.0,6036773.0,7656997.0
13-04 02:49:14,9.349,8.097,82.220,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5577949184.0,736026624.0,24117608448.0,3187494912.0,6429449.0,7872426.0
13-04 02:49:15,8.567,5.852,85.242,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5578604544.0,736026624.0,24131416064.0,3173031936.0,5686546.0,8050289.0
13-04 02:49:16,7.458,5.508,85.847,1.102,0.0,0.085,0.0,39235584.0,0.0,40.0,5578342400.0,736026624.0,24144183296.0,3160526848.0,5036482.0,6804072.0
13-04 02:49:17,7.699,5.646,75.620,10.778,0.0,0.257,0.0,264241152.0,0.0,260.0,5580640256.0,736026624.0,24157986816.0,3144425472.0,5600443.0,7709639.0
13-04 02:49:18,7.119,5.763,83.305,3.475,0.0,0.339,0.0,139730944.0,0.0,142.0,5579689984.0,736026624.0,24171151360.0,3132211200.0,5355018.0,6779936.0
13-04 02:49:19,8.369,7.270,84.108,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5580640256.0,736026624.0,24185384960.0,3117027328.0,6148967.0,9482124.0
13-04 02:49:20,9.576,6.441,83.644,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5582548992.0,736026624.0,24199888896.0,3100614656.0,6030593.0,7801771.0
13-04 02:49:21,7.470,6.027,85.993,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5582356480.0,736026624.0,24213393408.0,3087302656.0,5529789.0,7390898.0
13-04 02:49:22,8.432,8.010,83.305,0.0,0.0,0.253,0.0,53248.0,0.0,4.0,5582745600.0,736026624.0,24229425152.0,3070881792.0,6501025.0,7595638.0
13-04 02:49:23,8.692,7.004,84.219,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5583392768.0,736026624.0,24243785728.0,3055874048.0,5912816.0,7613629.0
13-04 02:49:24,5.439,3.933,90.460,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5583732736.0,736026624.0,24251805696.0,3047514112.0,3199361.0,5861874.0
13-04 02:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5584093184.0,736026624.0,24252559360.0,3046400000.0,7625.0,6268.0
13-04 02:49:26,0.502,0.669,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5584093184.0,736026624.0,24252559360.0,3046400000.0,468663.0,817589.0
13-04 02:49:27,3.638,2.707,93.401,0.169,0.0,0.085,0.0,61440.0,0.0,6.0,5584150528.0,736026624.0,24259489792.0,3039412224.0,2791272.0,3520414.0
13-04 02:49:28,11.650,9.269,78.741,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5584732160.0,736026624.0,24279904256.0,3018416128.0,8813941.0,5391746.0
13-04 02:49:29,8.0,5.617,86.213,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5584326656.0,736026624.0,24294162432.0,3004563456.0,5125110.0,13219956.0
13-04 02:49:30,3.376,2.532,94.008,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5585084416.0,736026624.0,24299536384.0,2998431744.0,2553315.0,3610362.0
13-04 02:49:31,9.447,7.915,82.468,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5585055744.0,736026624.0,24316784640.0,2981212160.0,7127261.0,8988152.0
13-04 02:49:32,9.455,7.922,82.368,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5585354752.0,736026624.0,24333246464.0,2964451328.0,7024640.0,10040020.0
13-04 02:49:33,14.213,12.085,73.021,0.170,0.0,0.511,0.0,12288.0,0.0,2.0,5586071552.0,736026624.0,24359325696.0,2937655296.0,10947280.0,14484845.0
13-04 02:49:34,11.664,8.576,79.245,0.0,0.0,0.515,0.0,0.0,0.0,0.0,5586722816.0,736026624.0,24379834368.0,2916495360.0,7361542.0,10764383.0
13-04 02:49:35,9.269,7.568,82.908,0.0,0.0,0.255,0.0,12288.0,0.0,3.0,5586305024.0,736026624.0,24396980224.0,2899767296.0,6610937.0,7849149.0
13-04 02:49:36,12.831,8.811,78.015,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5588090880.0,736026624.0,24416727040.0,2878234624.0,8420226.0,12177387.0
13-04 02:49:37,9.528,7.336,82.884,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5588058112.0,736026624.0,24432291840.0,2862702592.0,6407974.0,8127110.0
13-04 02:49:38,10.076,7.893,81.780,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5589983232.0,736026624.0,24448462848.0,2844606464.0,7104930.0,8437299.0
13-04 02:49:39,8.868,7.095,83.615,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5589540864.0,736026624.0,24464306176.0,2829205504.0,6167768.0,9945745.0
13-04 02:49:40,8.641,6.628,84.312,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5591576576.0,736026624.0,24476893184.0,2814582784.0,5728256.0,7517129.0
13-04 02:49:41,10.059,6.932,82.671,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5589401600.0,736026624.0,24494473216.0,2799177728.0,6510825.0,8448056.0
13-04 02:49:42,7.857,6.405,85.482,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5590605824.0,736026624.0,24509136896.0,2783309824.0,5788049.0,7528162.0
13-04 02:49:43,7.385,6.112,86.248,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5591764992.0,736026624.0,24521662464.0,2769625088.0,5504213.0,7165477.0
13-04 02:49:44,8.074,6.308,85.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5591027712.0,736026624.0,24535801856.0,2756222976.0,5560950.0,6921500.0
13-04 02:49:45,9.748,6.891,83.025,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5592522752.0,736026624.0,24548655104.0,2741874688.0,5655572.0,9563875.0
13-04 02:49:46,7.673,6.756,85.238,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5593509888.0,736026624.0,24561729536.0,2727813120.0,5383483.0,7168727.0
13-04 02:49:47,8.179,6.745,84.823,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5593276416.0,736026624.0,24575934464.0,2713841664.0,5866563.0,7643914.0
13-04 02:49:48,8.073,5.642,79.427,6.771,0.0,0.087,0.0,256679936.0,0.0,253.0,5592625152.0,736026624.0,24591093760.0,2699333632.0,6035646.0,7608656.0
13-04 02:49:49,8.608,6.835,83.122,1.013,0.0,0.422,0.0,177864704.0,0.0,182.0,5592416256.0,736026624.0,24605392896.0,2685243392.0,6010172.0,7502820.0
13-04 02:49:50,7.448,5.607,86.695,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5593501696.0,736026624.0,24617869312.0,2671681536.0,5027575.0,6190629.0
13-04 02:49:51,7.890,5.660,86.106,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5594574848.0,736026624.0,24631566336.0,2656911360.0,5959716.0,7692549.0
13-04 02:49:52,7.660,5.808,86.279,0.0,0.0,0.253,0.0,49152.0,0.0,3.0,5594726400.0,736026624.0,24644132864.0,2644193280.0,5281480.0,6910628.0
13-04 02:49:53,7.185,6.171,86.306,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5594091520.0,736026624.0,24657846272.0,2631114752.0,5404024.0,6939892.0
13-04 02:49:54,8.571,7.227,83.950,0.0,0.0,0.252,0.0,12288.0,0.0,1.0,5594877952.0,736026624.0,24672083968.0,2616090624.0,5944415.0,9508069.0
13-04 02:49:55,8.037,6.261,85.279,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5595758592.0,736026624.0,24685670400.0,2601623552.0,5738512.0,6964768.0
13-04 02:49:56,9.512,6.818,83.418,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5595774976.0,736026624.0,24699342848.0,2587934720.0,5866166.0,7641452.0
13-04 02:49:57,3.277,2.353,94.118,0.168,0.0,0.084,0.0,45056.0,0.0,5.0,5595283456.0,736026624.0,24705683456.0,2582085632.0,2365795.0,2335630.0
13-04 02:49:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5596131328.0,736026624.0,24706457600.0,2580463616.0,17384.0,1580059.0
13-04 02:49:59,4.381,2.864,92.671,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5595492352.0,736026624.0,24712826880.0,2574733312.0,2979008.0,2804674.0
13-04 02:50:00,9.950,7.609,82.191,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,5594955776.0,736026624.0,24728195072.0,2559901696.0,6589128.0,6130945.0
13-04 02:50:01,7.208,6.462,85.998,0.0,0.0,0.331,0.0,0.0,0.0,0.0,5597253632.0,736026624.0,24740429824.0,2545369088.0,4917579.0,11670637.0
13-04 02:50:02,5.259,3.393,91.094,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5597085696.0,736026624.0,24749559808.0,2536407040.0,3716738.0,4439403.0
13-04 02:50:03,2.532,1.688,95.527,0.0,0.0,0.253,0.0,28672.0,0.0,3.0,5597667328.0,736026624.0,24753418240.0,2531966976.0,2034941.0,3075848.0
13-04 02:50:04,7.028,5.758,87.045,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5597356032.0,736026624.0,24767172608.0,2518523904.0,5300788.0,6963472.0
13-04 02:50:05,14.686,9.508,75.297,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5597941760.0,736026624.0,24788983808.0,2496126976.0,11736980.0,14302170.0
13-04 02:50:06,13.391,9.700,76.652,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5598351360.0,736026624.0,24814235648.0,2470465536.0,6782354.0,10744161.0
13-04 02:50:07,13.640,11.168,74.766,0.085,0.0,0.341,0.0,16384.0,0.0,2.0,5598822400.0,736026624.0,24837984256.0,2446245888.0,9716405.0,12993358.0
13-04 02:50:08,11.525,7.881,80.169,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5600157696.0,736026624.0,24855711744.0,2427183104.0,8040620.0,9031633.0
13-04 02:50:09,8.936,6.383,84.340,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5600690176.0,736026624.0,24870506496.0,2411855872.0,5568958.0,9864048.0
13-04 02:50:10,3.936,3.518,92.462,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,5601423360.0,736026624.0,24877187072.0,2404442112.0,2889171.0,2664247.0
13-04 02:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600956416.0,736026624.0,24878411776.0,2403684352.0,8055.0,5723.0
13-04 02:50:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5601800192.0,736026624.0,24878415872.0,2402836480.0,23668.0,1930509.0
13-04 02:50:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,8284.0,5971.0
13-04 02:50:14,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,7728.0,6378.0
13-04 02:50:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,7833.0,6465.0
13-04 02:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,6021.0,3627.0
13-04 02:50:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,6998.0,4742.0
13-04 02:50:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,8174.0,6686.0
13-04 02:50:19,0.084,0.167,95.903,3.846,0.0,0.0,0.0,216424448.0,0.0,211.0,5600993280.0,736026624.0,24878419968.0,2403639296.0,9141.0,8740.0
13-04 02:50:20,0.0,0.083,99.833,0.0,0.0,0.083,0.0,69132288.0,0.0,72.0,5600890880.0,736026624.0,24878424064.0,2403737600.0,6356.0,3919.0
13-04 02:50:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,9843.0,8816.0
13-04 02:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,6963.0,4660.0
13-04 02:50:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,6449.0,3956.0
13-04 02:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,7917.0,6546.0
13-04 02:50:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,9252.0,7298.0
13-04 02:50:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,9900.0,8577.0
13-04 02:50:27,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,8074.0,6931.0
13-04 02:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,7142.0,5148.0
13-04 02:50:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,8407.0,6720.0
13-04 02:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,8518.0,7041.0
13-04 02:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600788480.0,736026624.0,24878428160.0,2403835904.0,10229.0,7597.0
13-04 02:50:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601636352.0,736026624.0,24878428160.0,2402988032.0,25860.0,23924.0
13-04 02:50:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5601431552.0,736026624.0,24878428160.0,2403192832.0,7811.0,5682.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5601431552.0,736026624.0,24878428160.0,2403192832.0,25427.0,23381.0
13-04 02:50:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,5601431552.0,736026624.0,24878428160.0,2403192832.0,8515.0,7141.0
13-04 02:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601431552.0,736026624.0,24878428160.0,2403192832.0,8989.0,7892.0
13-04 02:50:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601431552.0,736026624.0,24878428160.0,2403192832.0,10428.0,8683.0
13-04 02:50:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601427456.0,736026624.0,24878432256.0,2403192832.0,7717.0,6358.0
13-04 02:50:39,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5601427456.0,736026624.0,24878432256.0,2403192832.0,7366.0,5340.0
13-04 02:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,7310.0,5361.0
13-04 02:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,6486.0,4038.0
13-04 02:50:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,7638.0,5930.0
13-04 02:50:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,9012.0,8581.0
13-04 02:50:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,7200.0,5433.0
13-04 02:50:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,6425.0,4034.0
13-04 02:50:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,8489.0,7285.0
13-04 02:50:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,7334.0,5483.0
13-04 02:50:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,7311.0,5439.0
13-04 02:50:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601431552.0,736026624.0,24878436352.0,2403184640.0,7111.0,5143.0
13-04 02:50:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601431552.0,736026624.0,24878436352.0,2403184640.0,6396.0,3968.0
13-04 02:50:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5601431552.0,736026624.0,24878436352.0,2403184640.0,9162.0,8759.0
13-04 02:50:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601980416.0,736026624.0,24878436352.0,2402635776.0,7650.0,5852.0
13-04 02:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5601820672.0,736026624.0,24878436352.0,2402795520.0,6795.0,4882.0
13-04 02:50:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601816576.0,736026624.0,24878440448.0,2402795520.0,8328.0,6877.0
13-04 02:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601816576.0,736026624.0,24878440448.0,2402795520.0,7400.0,5431.0
13-04 02:50:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601816576.0,736026624.0,24878440448.0,2402795520.0,10544.0,8167.0
13-04 02:50:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5601816576.0,736026624.0,24878440448.0,2402795520.0,8238.0,7038.0
13-04 02:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5601816576.0,736030720.0,24878436352.0,2402795520.0,7266.0,5184.0
13-04 02:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5601812480.0,736030720.0,24878440448.0,2402795520.0,7925.0,6445.0
13-04 02:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601812480.0,736030720.0,24878440448.0,2402795520.0,7360.0,5382.0
13-04 02:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601812480.0,736030720.0,24878440448.0,2402795520.0,8674.0,7796.0
13-04 02:51:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601812480.0,736030720.0,24878440448.0,2402795520.0,25276.0,24290.0
13-04 02:51:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5601812480.0,736030720.0,24878440448.0,2402795520.0,6457.0,3972.0
13-04 02:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5601812480.0,736034816.0,24878436352.0,2402795520.0,7524.0,4752.0
13-04 02:51:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601800192.0,736034816.0,24878440448.0,2402803712.0,8844.0,7008.0
13-04 02:51:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601796096.0,736034816.0,24878444544.0,2402803712.0,8477.0,6773.0
13-04 02:51:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601796096.0,736034816.0,24878444544.0,2402803712.0,8468.0,6268.0
13-04 02:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601796096.0,736034816.0,24878444544.0,2402803712.0,9098.0,7390.0
13-04 02:51:09,0.083,0.0,99.833,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,5601796096.0,736034816.0,24878444544.0,2402803712.0,7329.0,5445.0
13-04 02:51:10,0.0,0.0,99.917,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,5601796096.0,736034816.0,24878444544.0,2402803712.0,7983.0,5852.0
13-04 02:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601783808.0,736034816.0,24878448640.0,2402811904.0,8889.0,7348.0
13-04 02:51:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602631680.0,736034816.0,24878448640.0,2401964032.0,8310.0,6153.0
13-04 02:51:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602426880.0,736034816.0,24878448640.0,2402168832.0,7549.0,6141.0
13-04 02:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7200.0,5250.0
13-04 02:51:15,0.083,0.0,99.583,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,25629.0,24144.0
13-04 02:51:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,10132.0,8872.0
13-04 02:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7658.0,5233.0
13-04 02:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,8163.0,6645.0
13-04 02:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,9355.0,7422.0
13-04 02:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7397.0,5441.0
13-04 02:51:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7071.0,5187.0
13-04 02:51:22,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,8977.0,8093.0
13-04 02:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7691.0,6296.0
13-04 02:51:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,6478.0,4022.0
13-04 02:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7132.0,5191.0
13-04 02:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,9387.0,7368.0
13-04 02:51:27,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7414.0,5647.0
13-04 02:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602418688.0,736034816.0,24878456832.0,2402168832.0,8869.0,8360.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602418688.0,736034816.0,24878456832.0,2402168832.0,7793.0,5847.0
13-04 02:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602418688.0,736034816.0,24878456832.0,2402168832.0,7819.0,5682.0
13-04 02:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602418688.0,736034816.0,24878456832.0,2402168832.0,8573.0,6943.0
13-04 02:51:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603266560.0,736034816.0,24878456832.0,2401320960.0,26053.0,24204.0
13-04 02:51:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5602934784.0,736034816.0,24878456832.0,2401652736.0,7693.0,5611.0
13-04 02:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5602934784.0,736034816.0,24878456832.0,2401652736.0,7139.0,4495.0
13-04 02:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602926592.0,736034816.0,24878456832.0,2401660928.0,8067.0,6158.0
13-04 02:51:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,8347.0,6810.0
13-04 02:51:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,9739.0,8656.0
13-04 02:51:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,9140.0,8159.0
13-04 02:51:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,6678.0,4204.0
13-04 02:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,7091.0,5182.0
13-04 02:51:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,6922.0,4610.0
13-04 02:51:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,7905.0,6352.0
13-04 02:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602918400.0,736034816.0,24878465024.0,2401660928.0,8177.0,6654.0
13-04 02:51:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602918400.0,736034816.0,24878465024.0,2401660928.0,6538.0,3998.0
13-04 02:51:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5602918400.0,736034816.0,24878465024.0,2401660928.0,7232.0,5217.0
13-04 02:51:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602918400.0,736034816.0,24878465024.0,2401660928.0,10041.0,10365.0
13-04 02:51:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602914304.0,736034816.0,24878469120.0,2401660928.0,7103.0,5242.0
13-04 02:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602914304.0,736034816.0,24878469120.0,2401660928.0,6443.0,3998.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602914304.0,736034816.0,24878469120.0,2401660928.0,7298.0,5283.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602914304.0,736034816.0,24878469120.0,2401660928.0,7846.0,6404.0
13-04 02:51:51,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5602914304.0,736034816.0,24878469120.0,2401660928.0,7614.0,5772.0
13-04 02:51:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603463168.0,736034816.0,24878469120.0,2401112064.0,7326.0,5350.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603422208.0,736034816.0,24878469120.0,2401153024.0,7132.0,5191.0
13-04 02:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603422208.0,736034816.0,24878469120.0,2401153024.0,7386.0,5459.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5603422208.0,736034816.0,24878469120.0,2401153024.0,24774.0,22841.0
13-04 02:51:56,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5603422208.0,736034816.0,24878469120.0,2401153024.0,11247.0,10321.0
13-04 02:51:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5603422208.0,736034816.0,24878469120.0,2401153024.0,7650.0,5714.0
13-04 02:51:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,7650.0,6194.0
13-04 02:51:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,7136.0,5165.0
13-04 02:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,7096.0,5115.0
13-04 02:52:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,7274.0,5521.0
13-04 02:52:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,25125.0,23629.0
13-04 02:52:03,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,7424.0,5998.0
13-04 02:52:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,10238.0,8492.0
13-04 02:52:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,25953.0,24176.0
13-04 02:52:06,0.835,0.250,98.831,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5624094720.0,736034816.0,24878473216.0,2380476416.0,12649.0,9411.0
13-04 02:52:07,2.922,1.169,95.159,0.751,0.0,0.0,0.0,0.0,0.0,0.0,5624229888.0,736034816.0,24878510080.0,2380304384.0,123393.0,115394.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-orderer-slave-14.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-14",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,0.924,0.048,98.972,0.040,0.0,0.015,2865.585,221325.984,0.518,1.038,902586368.0,1239650304.0,2157211648.0,29319626752.0,0.0,0.0
13-04 02:31:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1239650304.0,2157219840.0,29319544832.0,126.0,472.0
13-04 02:31:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1239650304.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1239650304.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1239650304.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:20,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,66.0,206.0
13-04 02:31:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,1146.0,206.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,666.0,206.0
13-04 02:31:23,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,306.0,206.0
13-04 02:31:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,66.0,206.0
13-04 02:31:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,186.0,248.0
13-04 02:31:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902635520.0,1239674880.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1239674880.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1239674880.0,2157219840.0,29319544832.0,180.0,434.0
13-04 02:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,902627328.0,1239683072.0,2157219840.0,29319544832.0,66.0,206.0
13-04 02:31:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902627328.0,1239683072.0,2157219840.0,29319544832.0,66.0,206.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902623232.0,1239683072.0,2157223936.0,29319544832.0,246.0,500.0
13-04 02:31:44,0.250,0.0,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902619136.0,1239687168.0,2157223936.0,29319544832.0,66.0,206.0
13-04 02:31:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,126.0,248.0
13-04 02:31:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:56,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,126.0,248.0
13-04 02:32:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:09,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902582272.0,1239707648.0,2157223936.0,29319561216.0,132.0,272.0
13-04 02:32:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902582272.0,1239707648.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902582272.0,1239707648.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902578176.0,1239707648.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902578176.0,1239707648.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902578176.0,1239707648.0,2157228032.0,29319561216.0,126.0,248.0
13-04 02:32:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,126.0,248.0
13-04 02:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,34506.0,49790.0
13-04 02:32:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:43,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,306.0,542.0
13-04 02:32:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902553600.0,1239732224.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902549504.0,1239732224.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902549504.0,1239732224.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902549504.0,1239732224.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902549504.0,1239732224.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902549504.0,1239732224.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:55,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,126.0,248.0
13-04 02:33:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,132.0,272.0
13-04 02:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,186.0,206.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902529024.0,1239752704.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902529024.0,1239752704.0,2157232128.0,29319561216.0,126.0,248.0
13-04 02:33:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902529024.0,1239752704.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902529024.0,1239752704.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902529024.0,1239752704.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902524928.0,1239752704.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:25,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902520832.0,1239756800.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902520832.0,1239756800.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902520832.0,1239756800.0,2157236224.0,29319561216.0,126.0,248.0
13-04 02:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,246.0,500.0
13-04 02:33:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,246.0,500.0
13-04 02:33:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,126.0,248.0
13-04 02:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902500352.0,1239777280.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239777280.0,2157236224.0,29319544832.0,66.0,206.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239777280.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239777280.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239777280.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239777280.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:09,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,132.0,272.0
13-04 02:34:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,126.0,248.0
13-04 02:34:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,126.0,248.0
13-04 02:34:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,246.0,500.0
13-04 02:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,132.0,272.0
13-04 02:34:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,180.0,434.0
13-04 02:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,126.0,248.0
13-04 02:34:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:35:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:35:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902463488.0,1239822336.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:35:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902868992.0,1239822336.0,2157244416.0,29319139328.0,66.0,206.0
13-04 02:35:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902860800.0,1239822336.0,2157244416.0,29319147520.0,66.0,206.0
13-04 02:35:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902856704.0,1239822336.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902856704.0,1239822336.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902856704.0,1239822336.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902852608.0,1239826432.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:08,0.0,0.166,99.834,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,902844416.0,1239834624.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902844416.0,1239834624.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902844416.0,1239834624.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:11,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902844416.0,1239834624.0,2157248512.0,29319147520.0,126.0,248.0
13-04 02:35:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902844416.0,1239834624.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,132.0,272.0
13-04 02:35:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,126.0,248.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:31,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902823936.0,1239855104.0,2157248512.0,29319147520.0,126.0,248.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,902815744.0,1239859200.0,2157252608.0,29319147520.0,66.0,206.0
13-04 02:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902815744.0,1239859200.0,2157252608.0,29319147520.0,66.0,206.0
13-04 02:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902815744.0,1239859200.0,2157252608.0,29319147520.0,246.0,500.0
13-04 02:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902815744.0,1239859200.0,2157252608.0,29319147520.0,66.0,206.0
13-04 02:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,902815744.0,1239859200.0,2157252608.0,29319147520.0,66.0,206.0
13-04 02:35:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902811648.0,1239863296.0,2157252608.0,29319147520.0,66.0,206.0
13-04 02:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239863296.0,2157252608.0,29319147520.0,246.0,500.0
13-04 02:35:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1239863296.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1239863296.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1239863296.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1239863296.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,126.0,248.0
13-04 02:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902782976.0,1239875584.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1239875584.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1239875584.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1239875584.0,2157252608.0,29319180288.0,66.0,206.0
13-04 02:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1239875584.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1239875584.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,264.0,338.0
13-04 02:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,248.0
13-04 02:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,126.0,206.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,126.0,206.0
13-04 02:36:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,126.0,206.0
13-04 02:36:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,192.0,272.0
13-04 02:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,240.0,434.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,126.0,206.0
13-04 02:36:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902844416.0,1239904256.0,2157256704.0,29319069696.0,66.0,206.0
13-04 02:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902844416.0,1239904256.0,2157256704.0,29319069696.0,306.0,500.0
13-04 02:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239904256.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239904256.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239904256.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239904256.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:36:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,1206.0,206.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,846.0,206.0
13-04 02:36:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,186.0,248.0
13-04 02:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:01,0.083,0.083,99.501,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902823936.0,1239920640.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902823936.0,1239920640.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902823936.0,1239920640.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902823936.0,1239920640.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902823936.0,1239920640.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902819840.0,1239920640.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,126.0,248.0
13-04 02:37:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:37,0.0,0.083,99.500,0.417,0.0,0.0,0.0,24576.0,0.0,3.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,246.0,500.0
13-04 02:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902799360.0,1239941120.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1239941120.0,2157264896.0,29319069696.0,246.0,500.0
13-04 02:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1239941120.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1239941120.0,2157264896.0,29319102464.0,126.0,248.0
13-04 02:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1239941120.0,2157264896.0,29319118848.0,126.0,248.0
13-04 02:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1239941120.0,2157264896.0,29319118848.0,66.0,206.0
13-04 02:37:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902746112.0,1239945216.0,2157264896.0,29319118848.0,66.0,206.0
13-04 02:37:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1239945216.0,2157264896.0,29319118848.0,66.0,206.0
13-04 02:37:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1239945216.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1239945216.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1239945216.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1239945216.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:04,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:13,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,126.0,248.0
13-04 02:38:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,126.0,206.0
13-04 02:38:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,186.0,206.0
13-04 02:38:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,126.0,248.0
13-04 02:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,246.0,500.0
13-04 02:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,246.0,500.0
13-04 02:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,126.0,248.0
13-04 02:38:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:53,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902692864.0,1239990272.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1239990272.0,2157273088.0,29319135232.0,66.0,206.0
13-04 02:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1239990272.0,2157273088.0,29319135232.0,66.0,206.0
13-04 02:38:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1239990272.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:38:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1239990272.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1239990272.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,126.0,248.0
13-04 02:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902647808.0,1240014848.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240014848.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240014848.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:34,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240014848.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240014848.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240014848.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:41,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,246.0,500.0
13-04 02:39:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,246.0,500.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,126.0,248.0
13-04 02:39:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,126.0,248.0
13-04 02:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,425.0,206.0
13-04 02:40:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,468.0,206.0
13-04 02:40:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240035328.0,2157281280.0,29318991872.0,126.0,206.0
13-04 02:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240035328.0,2157281280.0,29318991872.0,66.0,206.0
13-04 02:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240035328.0,2157281280.0,29318991872.0,66.0,206.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240035328.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240035328.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:09,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:25,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:31,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902737920.0,1240059904.0,2157285376.0,29318991872.0,126.0,248.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1240059904.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240059904.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240059904.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240059904.0,2157289472.0,29318991872.0,246.0,500.0
13-04 02:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240059904.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,132.0,272.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,180.0,434.0
13-04 02:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,126.0,248.0
13-04 02:40:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:03,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,126.0,248.0
13-04 02:41:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:36,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,246.0,500.0
13-04 02:41:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902684672.0,1240104960.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240104960.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240104960.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240104960.0,2157293568.0,29318991872.0,246.0,500.0
13-04 02:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240104960.0,2157297664.0,29318991872.0,126.0,248.0
13-04 02:41:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240104960.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,126.0,248.0
13-04 02:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:42:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:42:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,906.0,206.0
13-04 02:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,906.0,206.0
13-04 02:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,246.0,206.0
13-04 02:42:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:09,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:12,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,6.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:13,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:42:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902656000.0,1240129536.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240129536.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240129536.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240129536.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240129536.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240129536.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,186.0,248.0
13-04 02:42:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,132.0,272.0
13-04 02:42:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,180.0,434.0
13-04 02:42:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,246.0,500.0
13-04 02:42:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,126.0,248.0
13-04 02:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902627328.0,1240150016.0,2157305856.0,29318991872.0,66.0,206.0
13-04 02:42:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:42:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:42:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:42:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:42:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,126.0,248.0
13-04 02:43:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902729728.0,1240174592.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240174592.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240174592.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902725632.0,1240174592.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240174592.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240174592.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,246.0,500.0
13-04 02:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,246.0,500.0
13-04 02:43:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,126.0,206.0
13-04 02:43:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,126.0,248.0
13-04 02:43:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,126.0,248.0
13-04 02:43:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:44:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:06,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:09,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,126.0,248.0
13-04 02:44:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:30,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240219648.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:34,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240219648.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240219648.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,246.0,500.0
13-04 02:44:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,126.0,248.0
13-04 02:44:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,246.0,500.0
13-04 02:44:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:47,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,126.0,248.0
13-04 02:44:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:55,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:45:00,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,902647808.0,1240244224.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:45:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240244224.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:45:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902647808.0,1240244224.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:45:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240244224.0,2157318144.0,29318746112.0,66.0,206.0
13-04 02:45:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240244224.0,2157318144.0,29318746112.0,66.0,206.0
13-04 02:45:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240244224.0,2157318144.0,29318746112.0,66.0,206.0
13-04 02:45:06,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902766592.0,1240244224.0,2157318144.0,29318746112.0,66.0,206.0
13-04 02:45:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240244224.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,902758400.0,1240248320.0,2157322240.0,29318746112.0,126.0,248.0
13-04 02:45:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240248320.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:10,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240248320.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240248320.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:18,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902746112.0,1240260608.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902619136.0,1240260608.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902619136.0,1240260608.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902619136.0,1240260608.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902619136.0,1240260608.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902619136.0,1240260608.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,126.0,248.0
13-04 02:45:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902606848.0,1240272896.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902606848.0,1240272896.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,902606848.0,1240272896.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902606848.0,1240272896.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:42,0.0,0.0,99.750,0.250,0.0,0.0,0.0,57344.0,0.0,11.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,246.0,500.0
13-04 02:45:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,246.0,500.0
13-04 02:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,126.0,248.0
13-04 02:45:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,126.0,248.0
13-04 02:45:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:46:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:01,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:06,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902709248.0,1240293376.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240293376.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240293376.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240293376.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240293376.0,2157326336.0,29318754304.0,66.0,206.0
13-04 02:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240293376.0,2157326336.0,29318754304.0,66.0,206.0
13-04 02:46:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,902696960.0,1240297472.0,2157326336.0,29318754304.0,66.0,206.0
13-04 02:46:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:18,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,126.0,248.0
13-04 02:46:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:42,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902672384.0,1240317952.0,2157330432.0,29318754304.0,246.0,500.0
13-04 02:46:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240317952.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240317952.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240317952.0,2157330432.0,29318754304.0,246.0,500.0
13-04 02:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240317952.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,126.0,248.0
13-04 02:46:48,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,126.0,248.0
13-04 02:46:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,156.0,296.0
13-04 02:46:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:06,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,126.0,248.0
13-04 02:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,726.0,206.0
13-04 02:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,666.0,206.0
13-04 02:47:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902647808.0,1240338432.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240338432.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240338432.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240338432.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902643712.0,1240338432.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240338432.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,186.0,248.0
13-04 02:47:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902635520.0,1240346624.0,2157338624.0,29318754304.0,306.0,500.0
13-04 02:47:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240346624.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:44,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240346624.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240346624.0,2157338624.0,29318627328.0,294.0,338.0
13-04 02:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240346624.0,2157338624.0,29318627328.0,240.0,434.0
13-04 02:47:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240346624.0,2157338624.0,29318627328.0,186.0,248.0
13-04 02:47:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,186.0,206.0
13-04 02:47:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,126.0,206.0
13-04 02:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,126.0,206.0
13-04 02:47:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,126.0,206.0
13-04 02:47:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,126.0,206.0
13-04 02:47:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,66.0,206.0
13-04 02:47:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:47:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:47:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:09,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:11,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,248.0
13-04 02:48:12,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:18,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902737920.0,1240367104.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1240367104.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1240367104.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240367104.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240367104.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240367104.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,126.0,248.0
13-04 02:48:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:42,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,246.0,500.0
13-04 02:48:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,246.0,500.0
13-04 02:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,126.0,248.0
13-04 02:48:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:49:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,186.0,206.0
13-04 02:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,126.0,248.0
13-04 02:49:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:18,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902701056.0,1240395776.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240395776.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240395776.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240395776.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240395776.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240395776.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,132.0,272.0
13-04 02:49:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,180.0,434.0
13-04 02:49:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,306.0,542.0
13-04 02:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:48,0.083,0.083,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,126.0,248.0
13-04 02:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:58,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:50:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,425.0,206.0
13-04 02:50:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,468.0,206.0
13-04 02:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,126.0,206.0
13-04 02:50:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:50:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:50:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:50:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902807552.0,1240412160.0,2157355008.0,29318500352.0,66.0,206.0
13-04 02:50:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1240412160.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1240412160.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:09,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1240412160.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1240412160.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1240412160.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,126.0,248.0
13-04 02:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1240420352.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,246.0,500.0
13-04 02:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,246.0,500.0
13-04 02:50:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,126.0,248.0
13-04 02:50:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,126.0,248.0
13-04 02:50:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902774784.0,1240432640.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902774784.0,1240432640.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902774784.0,1240432640.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902774784.0,1240432640.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:30,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,126.0,248.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:42,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,246.0,500.0
13-04 02:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,246.0,500.0
13-04 02:51:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:48,0.083,0.083,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,5.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,126.0,248.0
13-04 02:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:06,0.417,0.333,99.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,913059840.0,1240453120.0,2157371392.0,29308190720.0,5427.0,4971.0
13-04 02:52:07,3.494,1.331,94.509,0.666,0.0,0.0,0.0,0.0,0.0,0.0,926531584.0,1240453120.0,2157404160.0,29294686208.0,115896.0,111056.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-16.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-16",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.678,0.783,97.451,0.049,0.0,0.039,5221.128,1534321.306,0.754,14.136,2037948416.0,436588544.0,766746624.0,30377791488.0,0.0,0.0
13-04 02:31:15,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2037800960.0,436588544.0,766758912.0,30377926656.0,36796.0,36720.0
13-04 02:31:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,2037903360.0,436588544.0,766758912.0,30377824256.0,23509.0,23769.0
13-04 02:31:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038173696.0,436588544.0,766758912.0,30377553920.0,24431.0,24252.0
13-04 02:31:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,11.0,2038169600.0,436588544.0,766763008.0,30377553920.0,22549.0,23328.0
13-04 02:31:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038169600.0,436588544.0,766763008.0,30377553920.0,22768.0,24149.0
13-04 02:31:20,0.0,0.333,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,2038161408.0,436592640.0,766767104.0,30377553920.0,23565.0,23703.0
13-04 02:31:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2038161408.0,436592640.0,766767104.0,30377553920.0,24175.0,22748.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038157312.0,436592640.0,766771200.0,30377553920.0,25428.0,24673.0
13-04 02:31:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038157312.0,436592640.0,766771200.0,30377553920.0,23849.0,25451.0
13-04 02:31:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038325248.0,436592640.0,766771200.0,30377385984.0,21454.0,21544.0
13-04 02:31:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038284288.0,436592640.0,766771200.0,30377426944.0,24331.0,24569.0
13-04 02:31:26,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2038280192.0,436596736.0,766771200.0,30377426944.0,25599.0,24863.0
13-04 02:31:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038276096.0,436596736.0,766775296.0,30377426944.0,25355.0,25683.0
13-04 02:31:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038276096.0,436596736.0,766775296.0,30377426944.0,24249.0,25778.0
13-04 02:31:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038276096.0,436596736.0,766775296.0,30377426944.0,21790.0,21782.0
13-04 02:31:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038276096.0,436596736.0,766775296.0,30377426944.0,24363.0,24703.0
13-04 02:31:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2038272000.0,436600832.0,766775296.0,30377426944.0,25601.0,25065.0
13-04 02:31:32,0.0,0.167,99.500,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2038267904.0,436600832.0,766779392.0,30377426944.0,24701.0,24304.0
13-04 02:31:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038267904.0,436600832.0,766779392.0,30377426944.0,22159.0,22769.0
13-04 02:31:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038263808.0,436600832.0,766783488.0,30377426944.0,38950.0,39821.0
13-04 02:31:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038263808.0,436600832.0,766783488.0,30377426944.0,24619.0,23860.0
13-04 02:31:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2038263808.0,436604928.0,766779392.0,30377426944.0,22444.0,22051.0
13-04 02:31:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038259712.0,436604928.0,766783488.0,30377426944.0,26624.0,27020.0
13-04 02:31:38,0.0,0.084,99.833,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,2038255616.0,436604928.0,766787584.0,30377426944.0,23748.0,25347.0
13-04 02:31:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038251520.0,436604928.0,766791680.0,30377426944.0,23312.0,23325.0
13-04 02:31:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038251520.0,436604928.0,766791680.0,30377426944.0,23277.0,22326.0
13-04 02:31:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2038251520.0,436604928.0,766791680.0,30377426944.0,22482.0,23100.0
13-04 02:31:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038243328.0,436604928.0,766799872.0,30377426944.0,26055.0,26208.0
13-04 02:31:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038243328.0,436604928.0,766799872.0,30377426944.0,21691.0,22243.0
13-04 02:31:44,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2037862400.0,436604928.0,766799872.0,30377807872.0,22776.0,22360.0
13-04 02:31:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037735424.0,436604928.0,766799872.0,30377934848.0,23380.0,24056.0
13-04 02:31:46,0.250,0.250,99.418,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2037735424.0,436604928.0,766799872.0,30377934848.0,23307.0,24274.0
13-04 02:31:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037735424.0,436604928.0,766799872.0,30377934848.0,26371.0,26296.0
13-04 02:31:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2037735424.0,436604928.0,766799872.0,30377934848.0,21978.0,21162.0
13-04 02:31:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037735424.0,436604928.0,766799872.0,30377934848.0,23615.0,23251.0
13-04 02:31:50,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2037727232.0,436609024.0,766803968.0,30377934848.0,23394.0,23093.0
13-04 02:31:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,2037723136.0,436609024.0,766808064.0,30377934848.0,25551.0,25364.0
13-04 02:31:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037723136.0,436609024.0,766808064.0,30377934848.0,23039.0,21896.0
13-04 02:31:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,2037723136.0,436609024.0,766808064.0,30377934848.0,25487.0,26051.0
13-04 02:31:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037719040.0,436609024.0,766812160.0,30377934848.0,24760.0,25471.0
13-04 02:31:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037719040.0,436609024.0,766812160.0,30377934848.0,23097.0,22021.0
13-04 02:31:56,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2037710848.0,436617216.0,766812160.0,30377934848.0,28329.0,28237.0
13-04 02:31:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037710848.0,436617216.0,766812160.0,30377934848.0,21668.0,21059.0
13-04 02:31:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2037706752.0,436617216.0,766816256.0,30377934848.0,23775.0,24046.0
13-04 02:31:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037800960.0,436617216.0,766816256.0,30377840640.0,22273.0,22055.0
13-04 02:32:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037796864.0,436617216.0,766820352.0,30377840640.0,22726.0,22855.0
13-04 02:32:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2037747712.0,436617216.0,766820352.0,30377889792.0,23454.0,23402.0
13-04 02:32:02,0.083,0.250,99.416,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2037743616.0,436621312.0,766820352.0,30377889792.0,24070.0,24692.0
13-04 02:32:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037997568.0,436621312.0,766820352.0,30377635840.0,24849.0,25527.0
13-04 02:32:04,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037567488.0,436621312.0,766820352.0,30378065920.0,34959.0,34214.0
13-04 02:32:05,0.501,0.084,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037870592.0,436621312.0,766820352.0,30377762816.0,25002.0,26275.0
13-04 02:32:06,0.334,0.167,99.500,0.0,0.0,0.0,0.0,163840.0,0.0,17.0,2037977088.0,436625408.0,766824448.0,30377648128.0,30879.0,27889.0
13-04 02:32:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037977088.0,436625408.0,766824448.0,30377648128.0,23715.0,23438.0
13-04 02:32:08,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2037972992.0,436629504.0,766824448.0,30377648128.0,25588.0,25730.0
13-04 02:32:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037972992.0,436629504.0,766824448.0,30377648128.0,24162.0,25143.0
13-04 02:32:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038091776.0,436629504.0,766832640.0,30377521152.0,24239.0,24642.0
13-04 02:32:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2038091776.0,436629504.0,766832640.0,30377521152.0,24776.0,24774.0
13-04 02:32:12,0.251,0.334,99.415,0.0,0.0,0.0,0.0,380928.0,0.0,30.0,2042822656.0,436637696.0,767180800.0,30372433920.0,67497.0,103795.0
13-04 02:32:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2042814464.0,436637696.0,767188992.0,30372433920.0,25161.0,24863.0
13-04 02:32:14,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2042937344.0,436641792.0,767188992.0,30372306944.0,22596.0,22604.0
13-04 02:32:15,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2042937344.0,436641792.0,767188992.0,30372306944.0,22794.0,23077.0
13-04 02:32:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2042937344.0,436641792.0,767188992.0,30372306944.0,25224.0,25058.0
13-04 02:32:17,1.747,0.749,97.338,0.0,0.0,0.166,0.0,655360.0,0.0,55.0,2044084224.0,436649984.0,767184896.0,30371155968.0,674433.0,898130.0
13-04 02:32:18,4.545,1.599,93.771,0.0,0.0,0.084,0.0,839680.0,0.0,141.0,2097782784.0,436654080.0,767488000.0,30317150208.0,100529.0,196242.0
13-04 02:32:19,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2097762304.0,436654080.0,767692800.0,30316965888.0,38170.0,39178.0
13-04 02:32:20,1.835,0.751,97.164,0.167,0.0,0.083,0.0,774144.0,0.0,71.0,2099064832.0,436674560.0,767676416.0,30315659264.0,600076.0,703960.0
13-04 02:32:21,5.197,1.509,93.210,0.0,0.0,0.084,0.0,839680.0,0.0,146.0,2151395328.0,436682752.0,767909888.0,30263087104.0,136066.0,315765.0
13-04 02:32:22,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2151481344.0,436682752.0,768167936.0,30262743040.0,37211.0,41157.0
13-04 02:32:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,614400.0,0.0,3.0,2151608320.0,436682752.0,768167936.0,30262616064.0,32770.0,38779.0
13-04 02:32:24,3.454,1.601,94.861,0.0,0.0,0.084,0.0,1536000.0,0.0,214.0,2161000448.0,436690944.0,768339968.0,30253043712.0,718694.0,1009253.0
13-04 02:32:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2160852992.0,436690944.0,768491520.0,30253039616.0,41589.0,41807.0
13-04 02:32:26,0.084,0.167,99.498,0.251,0.0,0.0,0.0,208896.0,0.0,22.0,2161360896.0,436695040.0,768487424.0,30252531712.0,53489.0,40482.0
13-04 02:32:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2161672192.0,436695040.0,768557056.0,30252150784.0,34470.0,39650.0
13-04 02:32:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,540672.0,0.0,59.0,2161668096.0,436695040.0,768561152.0,30252150784.0,34773.0,37322.0
13-04 02:32:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2161676288.0,436695040.0,768561152.0,30252142592.0,38315.0,33202.0
13-04 02:32:30,10.184,0.167,89.649,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2161803264.0,436695040.0,768561152.0,30252015616.0,22508.0,22374.0
13-04 02:32:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2161803264.0,436695040.0,768561152.0,30252015616.0,25157.0,25215.0
13-04 02:32:32,0.835,0.417,98.497,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,2171265024.0,436703232.0,768565248.0,30242541568.0,2653510.0,1449738.0
13-04 02:32:33,8.806,4.996,86.029,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2183610368.0,436703232.0,773169152.0,30225592320.0,9774818.0,5627824.0
13-04 02:32:34,19.289,10.321,69.797,0.085,0.0,0.508,0.0,2154496.0,0.0,22.0,2224685056.0,436715520.0,789647360.0,30168027136.0,3164568.0,1072419.0
13-04 02:32:35,19.527,10.059,70.076,0.0,0.0,0.338,0.0,2154496.0,0.0,22.0,2236198912.0,436715520.0,805482496.0,30140678144.0,3142320.0,1045963.0
13-04 02:32:36,20.493,9.014,70.068,0.0,0.0,0.425,0.0,2170880.0,0.0,22.0,2249748480.0,436715520.0,820457472.0,30112153600.0,3146369.0,1049944.0
13-04 02:32:37,19.523,9.633,70.418,0.0,0.0,0.426,0.0,2162688.0,0.0,20.0,2258534400.0,436719616.0,836808704.0,30087012352.0,3146217.0,1050449.0
13-04 02:32:38,18.697,10.575,69.882,0.169,0.0,0.677,0.0,2183168.0,0.0,23.0,2274992128.0,436731904.0,850591744.0,30056759296.0,3147118.0,1050171.0
13-04 02:32:39,19.932,8.944,70.698,0.085,0.0,0.341,0.0,2162688.0,0.0,20.0,2285830144.0,436731904.0,866451456.0,30030061568.0,3141929.0,1042426.0
13-04 02:32:40,19.610,9.508,70.374,0.085,0.0,0.424,0.0,2158592.0,0.0,19.0,2294034432.0,436740096.0,882843648.0,30005456896.0,3148910.0,1048515.0
13-04 02:32:41,19.554,9.262,70.840,0.0,0.0,0.343,0.0,2162688.0,0.0,19.0,2302963712.0,436740096.0,897073152.0,29982298112.0,3181740.0,1099381.0
13-04 02:32:42,19.660,9.362,70.468,0.0,0.0,0.511,0.0,2162688.0,0.0,20.0,2312577024.0,436740096.0,914268160.0,29955489792.0,3148695.0,1050018.0
13-04 02:32:43,19.660,9.532,70.298,0.085,0.0,0.426,0.0,2195456.0,0.0,22.0,2320449536.0,436740096.0,928743424.0,29933142016.0,3143129.0,1042511.0
13-04 02:32:44,18.857,10.410,70.392,0.085,0.0,0.256,0.0,2170880.0,0.0,21.0,2324873216.0,436744192.0,944553984.0,29912903680.0,3142841.0,1045345.0
13-04 02:32:45,19.576,9.492,70.339,0.085,0.0,0.508,0.0,2154496.0,0.0,19.0,2335420416.0,436744192.0,960196608.0,29886713856.0,3142365.0,1045089.0
13-04 02:32:46,19.562,10.287,69.646,0.084,0.0,0.422,0.0,2179072.0,0.0,20.0,2343374848.0,436744192.0,975749120.0,29863206912.0,3143695.0,1045081.0
13-04 02:32:47,19.881,9.386,70.392,0.0,0.0,0.341,0.0,2162688.0,0.0,19.0,2355286016.0,436748288.0,991498240.0,29835542528.0,3146352.0,1047750.0
13-04 02:32:48,19.145,9.316,71.026,0.0,0.0,0.513,0.0,2277376.0,0.0,27.0,2364096512.0,436748288.0,1005629440.0,29812600832.0,3145235.0,1045833.0
13-04 02:32:49,19.023,9.769,70.780,0.0,0.0,0.428,0.0,2170880.0,0.0,19.0,2371481600.0,436752384.0,1020899328.0,29789941760.0,3145165.0,1043786.0
13-04 02:32:50,19.227,9.614,70.730,0.172,0.0,0.258,0.0,2179072.0,0.0,21.0,2373656576.0,436760576.0,1036017664.0,29772640256.0,3154554.0,1055029.0
13-04 02:32:51,19.336,9.796,70.443,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,2381746176.0,436760576.0,1052418048.0,29748150272.0,3152861.0,1054029.0
13-04 02:32:52,19.690,8.856,71.109,0.0,0.0,0.344,0.0,2170880.0,0.0,19.0,2393604096.0,436764672.0,1067634688.0,29721071616.0,3146595.0,1047074.0
13-04 02:32:53,19.064,9.872,70.468,0.170,0.0,0.426,0.0,2240512.0,0.0,26.0,2399166464.0,436764672.0,1082830848.0,29700313088.0,3144882.0,1046445.0
13-04 02:32:54,20.136,9.346,70.093,0.0,0.0,0.425,0.0,2166784.0,0.0,19.0,2403930112.0,436764672.0,1100181504.0,29678198784.0,3143753.0,1044181.0
13-04 02:32:55,19.452,9.083,70.865,0.086,0.0,0.514,0.0,2166784.0,0.0,19.0,2411560960.0,436768768.0,1114796032.0,29655949312.0,3145635.0,1046607.0
13-04 02:32:56,19.782,10.310,69.321,0.084,0.0,0.503,0.0,2183168.0,0.0,21.0,2421321728.0,436772864.0,1130078208.0,29630902272.0,3143724.0,1045254.0
13-04 02:32:57,20.135,9.560,69.797,0.0,0.0,0.508,0.0,2162688.0,0.0,19.0,2427654144.0,436772864.0,1146060800.0,29608587264.0,3149748.0,1050546.0
13-04 02:32:58,18.383,9.532,67.745,3.830,0.0,0.511,0.0,137572352.0,0.0,267.0,2427830272.0,436772864.0,1158782976.0,29595688960.0,2998236.0,967406.0
13-04 02:32:59,13.098,8.984,70.193,7.137,0.0,0.588,0.0,211963904.0,0.0,423.0,2446577664.0,436772864.0,1171177472.0,29564547072.0,3130190.0,1039178.0
13-04 02:33:00,26.780,12.458,60.169,0.085,0.0,0.508,0.0,4345856.0,0.0,41.0,2458632192.0,436785152.0,1191268352.0,29532389376.0,3306476.0,1132959.0
13-04 02:33:01,18.974,9.658,70.940,0.0,0.0,0.427,0.0,2162688.0,0.0,19.0,2458415104.0,436789248.0,1207414784.0,29516455936.0,3144126.0,1044084.0
13-04 02:33:02,19.421,9.455,70.187,0.256,0.0,0.681,0.0,2195456.0,0.0,22.0,2473476096.0,436797440.0,1222471680.0,29486329856.0,3145930.0,1046048.0
13-04 02:33:03,20.305,9.391,69.882,0.0,0.0,0.423,0.0,2170880.0,0.0,21.0,2475462656.0,436797440.0,1239277568.0,29467537408.0,3144831.0,1046075.0
13-04 02:33:04,19.459,10.321,69.712,0.085,0.0,0.423,0.0,2318336.0,0.0,40.0,2492203008.0,436797440.0,1253224448.0,29436850176.0,3164100.0,1065387.0
13-04 02:33:05,18.477,10.094,70.744,0.0,0.0,0.684,0.0,2166784.0,0.0,19.0,2490830848.0,436797440.0,1269923840.0,29421522944.0,3146564.0,1048561.0
13-04 02:33:06,19.162,10.094,70.402,0.086,0.0,0.257,0.0,2170880.0,0.0,19.0,2501042176.0,436809728.0,1284091904.0,29397131264.0,3147855.0,1048640.0
13-04 02:33:07,19.111,10.897,69.405,0.0,0.0,0.587,0.0,2162688.0,0.0,19.0,2506375168.0,436809728.0,1300078592.0,29375811584.0,3148222.0,1048321.0
13-04 02:33:08,19.289,10.321,69.882,0.169,0.0,0.338,0.0,2183168.0,0.0,21.0,2516549632.0,436813824.0,1316945920.0,29348765696.0,3140882.0,1041610.0
13-04 02:33:09,19.300,9.479,70.709,0.0,0.0,0.512,0.0,2203648.0,0.0,22.0,2519498752.0,436813824.0,1331613696.0,29331148800.0,3148740.0,1048032.0
13-04 02:33:10,19.388,10.119,70.068,0.085,0.0,0.340,0.0,2162688.0,0.0,19.0,2525007872.0,436813824.0,1346199552.0,29311053824.0,3147732.0,1045494.0
13-04 02:33:11,19.352,9.548,70.418,0.0,0.0,0.682,0.0,2166784.0,0.0,20.0,2535366656.0,436817920.0,1361772544.0,29285117952.0,3148851.0,1045973.0
13-04 02:33:12,19.142,9.442,70.730,0.086,0.0,0.601,0.0,2166784.0,0.0,20.0,2542608384.0,436817920.0,1378164736.0,29261484032.0,3148119.0,1046423.0
13-04 02:33:13,18.935,10.651,69.992,0.0,0.0,0.423,0.0,2162688.0,0.0,19.0,2547752960.0,436822016.0,1394794496.0,29239705600.0,3146097.0,1047399.0
13-04 02:33:14,19.761,9.284,70.528,0.085,0.0,0.341,0.0,2179072.0,0.0,21.0,2555842560.0,436822016.0,1408446464.0,29217964032.0,3146755.0,1047798.0
13-04 02:33:15,19.881,8.959,70.734,0.085,0.0,0.341,0.0,2162688.0,0.0,19.0,2563825664.0,436826112.0,1424998400.0,29193424896.0,3144207.0,1045527.0
13-04 02:33:16,18.659,9.372,71.367,0.086,0.0,0.516,0.0,2166784.0,0.0,19.0,2564833280.0,436826112.0,1439989760.0,29177425920.0,3142893.0,1044206.0
13-04 02:33:17,20.085,9.021,70.553,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,2570260480.0,436834304.0,1455439872.0,29156540416.0,3169124.0,1068650.0
13-04 02:33:18,19.175,9.372,71.109,0.0,0.0,0.344,0.0,2154496.0,0.0,19.0,2582827008.0,436846592.0,1470955520.0,29128445952.0,3144839.0,1046358.0
13-04 02:33:19,19.611,9.975,69.907,0.085,0.0,0.423,0.0,2166784.0,0.0,19.0,2594414592.0,436854784.0,1487454208.0,29100351488.0,3145161.0,1045484.0
13-04 02:33:20,18.641,9.233,71.777,0.087,0.0,0.261,0.0,2174976.0,0.0,21.0,2611126272.0,436854784.0,1501184000.0,29069910016.0,3146251.0,1045631.0
13-04 02:33:21,18.766,9.854,71.037,0.0,0.0,0.343,0.0,2179072.0,0.0,20.0,2615341056.0,436862976.0,1516982272.0,29049888768.0,3149597.0,1050091.0
13-04 02:33:22,19.611,9.975,69.653,0.085,0.0,0.676,0.0,2162688.0,0.0,19.0,2622599168.0,436867072.0,1532600320.0,29027008512.0,3146345.0,1046612.0
13-04 02:33:23,19.778,9.463,70.418,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,2633052160.0,436875264.0,1549533184.0,28999614464.0,3143863.0,1045180.0
13-04 02:33:24,19.273,10.313,70.245,0.0,0.0,0.169,0.0,2166784.0,0.0,19.0,2640740352.0,436875264.0,1563336704.0,28978122752.0,3146566.0,1046143.0
13-04 02:33:25,19.931,8.935,70.790,0.086,0.0,0.258,0.0,2166784.0,0.0,19.0,2647633920.0,436875264.0,1580662784.0,28953903104.0,3146803.0,1048543.0
13-04 02:33:26,20.356,9.075,70.144,0.085,0.0,0.339,0.0,2170880.0,0.0,22.0,2657447936.0,436883456.0,1595904000.0,28928839680.0,3149467.0,1048693.0
13-04 02:33:27,19.153,10.339,70.169,0.0,0.0,0.339,0.0,2162688.0,0.0,20.0,2667921408.0,436883456.0,1610334208.0,28903936000.0,3144018.0,1045405.0
13-04 02:33:28,18.966,9.224,71.466,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2673262592.0,436887552.0,1625718784.0,28883206144.0,3145092.0,1043912.0
13-04 02:33:29,18.220,10.339,66.441,4.407,0.0,0.593,0.0,119582720.0,0.0,228.0,2671964160.0,436887552.0,1640927232.0,28869296128.0,3002991.0,973051.0
13-04 02:33:30,8.249,6.987,71.465,12.963,0.0,0.337,0.0,269484032.0,0.0,514.0,2674094080.0,436887552.0,1646362624.0,28861730816.0,3001683.0,971389.0
13-04 02:33:31,29.721,14.479,54.445,0.931,0.0,0.423,0.0,37015552.0,0.0,104.0,2692743168.0,436895744.0,1670643712.0,28818792448.0,3289918.0,1123432.0
13-04 02:33:32,19.811,10.078,69.767,0.086,0.0,0.258,0.0,4345856.0,0.0,40.0,2718105600.0,436899840.0,1688354816.0,28775714816.0,3296478.0,1126114.0
13-04 02:33:33,18.745,9.630,71.023,0.086,0.0,0.516,0.0,2170880.0,0.0,21.0,2720342016.0,436908032.0,1702711296.0,28759113728.0,3145132.0,1044380.0
13-04 02:33:34,19.088,10.220,70.186,0.084,0.0,0.422,0.0,2162688.0,0.0,19.0,2719252480.0,436908032.0,1720180736.0,28742733824.0,3166901.0,1066587.0
13-04 02:33:35,18.739,10.392,70.358,0.085,0.0,0.426,0.0,2248704.0,0.0,33.0,2728161280.0,436912128.0,1735647232.0,28718354432.0,3147087.0,1044647.0
13-04 02:33:36,18.803,9.915,70.940,0.0,0.0,0.342,0.0,2162688.0,0.0,19.0,2729500672.0,436912128.0,1749549056.0,28703113216.0,3148005.0,1044999.0
13-04 02:33:37,19.407,9.576,70.339,0.085,0.0,0.593,0.0,2162688.0,0.0,19.0,2735165440.0,436912128.0,1764769792.0,28682227712.0,3149109.0,1051586.0
13-04 02:33:38,19.309,10.371,69.646,0.169,0.0,0.506,0.0,2203648.0,0.0,25.0,2738618368.0,436920320.0,1783209984.0,28660326400.0,3145690.0,1045116.0
13-04 02:33:39,19.031,10.280,70.433,0.0,0.0,0.255,0.0,2166784.0,0.0,19.0,2760642560.0,436924416.0,1796546560.0,28624961536.0,3149321.0,1046836.0
13-04 02:33:40,19.089,8.856,71.539,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,2764095488.0,436924416.0,1812422656.0,28605632512.0,3143743.0,1041223.0
13-04 02:33:41,19.349,9.418,70.719,0.086,0.0,0.428,0.0,2166784.0,0.0,19.0,2768003072.0,436924416.0,1828483072.0,28585664512.0,3146115.0,1044884.0
13-04 02:33:42,19.598,10.553,69.430,0.0,0.0,0.419,0.0,2154496.0,0.0,19.0,2774478848.0,436928512.0,1843302400.0,28564365312.0,3144834.0,1044639.0
13-04 02:33:43,18.190,10.504,70.965,0.085,0.0,0.256,0.0,2170880.0,0.0,19.0,2793336832.0,436928512.0,1858920448.0,28529889280.0,3144447.0,1040758.0
13-04 02:33:44,19.763,9.924,69.211,0.763,0.0,0.339,0.0,2211840.0,0.0,24.0,2803998720.0,436940800.0,1875173376.0,28502962176.0,3147891.0,1048407.0
13-04 02:33:45,19.452,9.597,70.437,0.086,0.0,0.428,0.0,5623808.0,0.0,29.0,2808049664.0,436944896.0,1889820672.0,28484259840.0,3151219.0,1047602.0
13-04 02:33:46,19.881,9.130,70.648,0.0,0.0,0.341,0.0,2211840.0,0.0,21.0,2811813888.0,436944896.0,1905786880.0,28464529408.0,3146790.0,1047035.0
13-04 02:33:47,18.905,9.495,71.001,0.086,0.0,0.513,0.0,2158592.0,0.0,19.0,2817974272.0,436948992.0,1920479232.0,28443672576.0,3147648.0,1044203.0
13-04 02:33:48,18.971,10.455,69.983,0.0,0.0,0.590,0.0,2158592.0,0.0,19.0,2824929280.0,436953088.0,1937358848.0,28419833856.0,3147592.0,1046130.0
13-04 02:33:49,19.316,9.487,70.855,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,2831695872.0,436953088.0,1951510528.0,28398915584.0,3147827.0,1047245.0
13-04 02:33:50,19.286,9.601,70.348,0.170,0.0,0.595,0.0,2179072.0,0.0,21.0,2835283968.0,436969472.0,1967939584.0,28378882048.0,3147279.0,1047498.0
13-04 02:33:51,19.693,9.548,70.418,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,2844479488.0,436973568.0,1982672896.0,28354949120.0,3144635.0,1043518.0
13-04 02:33:52,18.579,9.760,71.062,0.086,0.0,0.514,0.0,2154496.0,0.0,19.0,2858340352.0,436973568.0,1997705216.0,28326055936.0,3147272.0,1049122.0
13-04 02:33:53,18.994,8.846,71.899,0.0,0.0,0.260,0.0,2162688.0,0.0,19.0,2866647040.0,436973568.0,2012057600.0,28303396864.0,3148493.0,1048565.0
13-04 02:33:54,19.015,10.357,70.289,0.0,0.0,0.340,0.0,2162688.0,0.0,19.0,2866921472.0,436973568.0,2030354432.0,28284825600.0,3148177.0,1049234.0
13-04 02:33:55,18.836,9.675,70.890,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,2878717952.0,436977664.0,2044108800.0,28259270656.0,3148029.0,1048693.0
13-04 02:33:56,19.031,10.195,70.178,0.170,0.0,0.425,0.0,2174976.0,0.0,21.0,2884603904.0,436985856.0,2060115968.0,28237369344.0,3148060.0,1044644.0
13-04 02:33:57,19.129,9.650,70.965,0.0,0.0,0.256,0.0,2154496.0,0.0,19.0,2887757824.0,436989952.0,2076069888.0,28218257408.0,3152219.0,1049567.0
13-04 02:33:58,18.401,10.232,71.109,0.086,0.0,0.172,0.0,2166784.0,0.0,19.0,2891685888.0,436989952.0,2090119168.0,28200280064.0,3145572.0,1043805.0
13-04 02:33:59,18.615,9.351,71.688,0.0,0.0,0.346,0.0,2150400.0,0.0,19.0,2895495168.0,436989952.0,2105819136.0,28180770816.0,3145989.0,1047070.0
13-04 02:34:00,19.679,9.713,69.341,0.591,0.0,0.676,0.0,26173440.0,0.0,65.0,2902253568.0,436989952.0,2121949184.0,28157882368.0,3147376.0,1048683.0
13-04 02:34:01,18.112,10.034,63.690,7.313,0.0,0.850,0.0,266338304.0,0.0,505.0,2909835264.0,436989952.0,2135875584.0,28136374272.0,2998458.0,965762.0
13-04 02:34:02,20.153,9.779,63.776,5.952,0.0,0.340,0.0,142069760.0,0.0,304.0,2927419392.0,437006336.0,2153447424.0,28101201920.0,3292685.0,1122493.0
13-04 02:34:03,18.477,10.351,70.744,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2943963136.0,437006336.0,2167504896.0,28070600704.0,3146290.0,1048724.0
13-04 02:34:04,19.105,9.036,71.343,0.0,0.0,0.516,0.0,2162688.0,0.0,19.0,2943737856.0,437014528.0,2185465856.0,28052856832.0,3166146.0,1062462.0
13-04 02:34:05,19.881,9.431,70.178,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2945200128.0,437014528.0,2199535616.0,28037324800.0,3165167.0,1062204.0
13-04 02:34:06,18.512,9.256,71.799,0.087,0.0,0.346,0.0,2158592.0,0.0,19.0,2944843776.0,437018624.0,2215673856.0,28021538816.0,3142651.0,1044899.0
13-04 02:34:07,19.390,9.992,69.941,0.085,0.0,0.593,0.0,2281472.0,0.0,35.0,2950987776.0,437018624.0,2230480896.0,28000587776.0,3151076.0,1045017.0
13-04 02:34:08,18.027,10.544,70.918,0.085,0.0,0.425,0.0,2187264.0,0.0,23.0,2955558912.0,437030912.0,2246627328.0,27979857920.0,3145179.0,1044174.0
13-04 02:34:09,19.264,9.418,70.890,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,2963419136.0,437035008.0,2260729856.0,27957891072.0,3148035.0,1046327.0
13-04 02:34:10,19.244,9.278,71.220,0.0,0.0,0.258,0.0,2158592.0,0.0,19.0,2970615808.0,437035008.0,2277720064.0,27933704192.0,3148915.0,1047452.0
13-04 02:34:11,19.369,9.727,70.563,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,2976493568.0,437043200.0,2292756480.0,27912781824.0,3143314.0,1044483.0
13-04 02:34:12,19.221,10.246,70.110,0.085,0.0,0.339,0.0,2174976.0,0.0,20.0,2989096960.0,437043200.0,2309324800.0,27883610112.0,3153940.0,1049046.0
13-04 02:34:13,19.430,8.722,71.244,0.086,0.0,0.518,0.0,2183168.0,0.0,22.0,3002986496.0,437047296.0,2323398656.0,27855642624.0,3144910.0,1044930.0
13-04 02:34:14,18.462,10.085,70.855,0.085,0.0,0.513,0.0,2162688.0,0.0,19.0,3012435968.0,437051392.0,2339434496.0,27830153216.0,3147460.0,1045937.0
13-04 02:34:15,19.426,10.051,69.848,0.0,0.0,0.676,0.0,2158592.0,0.0,19.0,3023192064.0,437051392.0,2355851264.0,27802980352.0,3149499.0,1047347.0
13-04 02:34:16,19.591,9.625,70.187,0.085,0.0,0.511,0.0,4542464.0,0.0,29.0,3029278720.0,437055488.0,2368851968.0,27783888896.0,3144009.0,1042171.0
13-04 02:34:17,20.184,9.966,69.347,0.0,0.0,0.503,0.0,2211840.0,0.0,21.0,3029725184.0,437055488.0,2384138240.0,27768156160.0,3149160.0,1048943.0
13-04 02:34:18,20.152,9.738,69.856,0.085,0.0,0.169,0.0,2166784.0,0.0,21.0,3035951104.0,437055488.0,2399215616.0,27746852864.0,3147612.0,1045830.0
13-04 02:34:19,19.300,9.479,70.538,0.171,0.0,0.512,0.0,2195456.0,0.0,24.0,3036463104.0,437067776.0,2416021504.0,27729522688.0,3149395.0,1047246.0
13-04 02:34:20,18.534,10.0,71.121,0.0,0.0,0.345,0.0,2162688.0,0.0,20.0,3044892672.0,437075968.0,2431041536.0,27706064896.0,3142688.0,1044208.0
13-04 02:34:21,18.111,9.359,72.010,0.087,0.0,0.433,0.0,2154496.0,0.0,20.0,3045027840.0,437080064.0,2446270464.0,27690696704.0,3149654.0,1049595.0
13-04 02:34:22,19.015,9.932,70.289,0.0,0.0,0.764,0.0,2154496.0,0.0,20.0,3047243776.0,437088256.0,2460008448.0,27674734592.0,3145947.0,1046344.0
13-04 02:34:23,19.664,10.336,69.580,0.0,0.0,0.420,0.0,2162688.0,0.0,20.0,3047378944.0,437092352.0,2477297664.0,27657306112.0,3146245.0,1045147.0
13-04 02:34:24,19.693,9.719,70.247,0.0,0.0,0.341,0.0,2150400.0,0.0,19.0,3046387712.0,437096448.0,2493026304.0,27642564608.0,3146720.0,1045295.0
13-04 02:34:25,19.007,9.418,70.890,0.171,0.0,0.514,0.0,2174976.0,0.0,21.0,3046567936.0,437104640.0,2507714560.0,27627687936.0,3148506.0,1049511.0
13-04 02:34:26,19.234,10.043,70.298,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,3047378944.0,437108736.0,2523754496.0,27610832896.0,3147829.0,1044633.0
13-04 02:34:27,18.723,10.723,70.298,0.0,0.0,0.255,0.0,2154496.0,0.0,20.0,3045810176.0,437112832.0,2538684416.0,27597467648.0,3146603.0,1045174.0
13-04 02:34:28,19.643,9.864,70.323,0.0,0.0,0.170,0.0,2158592.0,0.0,19.0,3046006784.0,437112832.0,2555023360.0,27580932096.0,3144408.0,1041875.0
13-04 02:34:29,20.219,9.857,69.671,0.0,0.0,0.253,0.0,2158592.0,0.0,19.0,3054039040.0,437116928.0,2571243520.0,27556675584.0,3143893.0,1043751.0
13-04 02:34:30,29.966,8.733,60.616,0.171,0.0,0.514,0.0,2150400.0,0.0,19.0,3054833664.0,437121024.0,2585329664.0,27541790720.0,3150051.0,1047633.0
13-04 02:34:31,18.547,10.427,70.598,0.085,0.0,0.342,0.0,2170880.0,0.0,21.0,3054657536.0,437125120.0,2602262528.0,27525029888.0,3144653.0,1042916.0
13-04 02:34:32,18.089,9.642,68.259,3.413,0.0,0.597,0.0,188276736.0,0.0,356.0,3055063040.0,437125120.0,2613813248.0,27513073664.0,3002595.0,969950.0
13-04 02:34:33,6.803,3.231,80.442,9.439,0.0,0.085,0.0,233889792.0,0.0,455.0,3056467968.0,437125120.0,2622414848.0,27503067136.0,2453031.0,362938.0
13-04 02:34:34,6.218,2.185,91.597,0.0,0.0,0.0,0.0,2162688.0,0.0,19.0,3058409472.0,437125120.0,2626867200.0,27496673280.0,189012.0,119464.0
13-04 02:34:35,0.417,0.417,99.167,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,3038154752.0,437125120.0,2628710400.0,27515084800.0,81781.0,29877.0
13-04 02:34:36,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038167040.0,437125120.0,2628952064.0,27514830848.0,25972.0,27591.0
13-04 02:34:37,0.0,0.084,99.749,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3038158848.0,437129216.0,2628956160.0,27514830848.0,23085.0,22465.0
13-04 02:34:38,0.167,0.251,99.582,0.0,0.0,0.0,0.0,102400.0,0.0,18.0,3038154752.0,437129216.0,2628960256.0,27514830848.0,21323.0,21346.0
13-04 02:34:39,0.084,0.418,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038154752.0,437129216.0,2628960256.0,27514830848.0,25293.0,25504.0
13-04 02:34:40,3.598,2.929,93.305,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3037999104.0,437129216.0,2630299648.0,27513647104.0,11825850.0,6489335.0
13-04 02:34:41,15.273,9.215,74.915,0.0,0.0,0.597,0.0,0.0,0.0,0.0,3036385280.0,437129216.0,2641887232.0,27503673344.0,3207664.0,1187448.0
13-04 02:34:42,26.279,12.142,61.145,0.0,0.0,0.434,0.0,2158592.0,0.0,19.0,3036532736.0,437133312.0,2662780928.0,27482628096.0,3379358.0,1267859.0
13-04 02:34:43,23.017,11.034,65.086,0.259,0.0,0.603,0.0,4337664.0,0.0,43.0,3041976320.0,437149696.0,2682970112.0,27456978944.0,3553571.0,1372607.0
13-04 02:34:44,22.383,11.830,65.362,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,3042578432.0,437149696.0,2699657216.0,27439689728.0,5411408.0,1299263.0
13-04 02:34:45,25.497,13.137,60.761,0.086,0.0,0.519,0.0,2158592.0,0.0,19.0,3042369536.0,437166080.0,2720608256.0,27418931200.0,3369931.0,1267957.0
13-04 02:34:46,25.589,13.636,60.185,0.0,0.0,0.589,0.0,2166784.0,0.0,19.0,3042799616.0,437170176.0,2739662848.0,27399442432.0,3362806.0,1266322.0
13-04 02:34:47,24.340,11.149,63.660,0.085,0.0,0.766,0.0,4321280.0,0.0,38.0,3043454976.0,437178368.0,2760142848.0,27378298880.0,3572107.0,1375269.0
13-04 02:34:48,22.309,10.243,66.927,0.0,0.0,0.521,0.0,2162688.0,0.0,21.0,3044261888.0,437178368.0,2777567232.0,27360067584.0,5402060.0,1288349.0
13-04 02:34:49,25.0,12.719,61.579,0.175,0.0,0.526,0.0,2199552.0,0.0,22.0,3043426304.0,437194752.0,2797264896.0,27341189120.0,3368460.0,1265847.0
13-04 02:34:50,26.020,13.095,60.119,0.085,0.0,0.680,0.0,2158592.0,0.0,19.0,3043835904.0,437202944.0,2817953792.0,27320082432.0,3380426.0,1273004.0
13-04 02:34:51,23.444,11.765,64.365,0.0,0.0,0.426,0.0,4317184.0,0.0,38.0,3043102720.0,437207040.0,2836807680.0,27301957632.0,3560149.0,1372393.0
13-04 02:34:52,21.859,11.274,66.179,0.086,0.0,0.602,0.0,2162688.0,0.0,19.0,3044831232.0,437207040.0,2854453248.0,27282583552.0,5411456.0,1297684.0
13-04 02:34:53,26.644,12.468,60.461,0.0,0.0,0.427,0.0,2183168.0,0.0,24.0,3045597184.0,437211136.0,2874466304.0,27261800448.0,3351930.0,1260137.0
13-04 02:34:54,25.831,13.555,60.273,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,3043381248.0,437223424.0,2895081472.0,27243388928.0,3358828.0,1257705.0
13-04 02:34:55,22.892,10.929,65.146,0.258,0.0,0.775,0.0,4337664.0,0.0,40.0,3044724736.0,437231616.0,2914807808.0,27222310912.0,3583938.0,1383059.0
13-04 02:34:56,22.384,10.635,66.209,0.0,0.0,0.772,0.0,2158592.0,0.0,19.0,3043897344.0,437235712.0,2933002240.0,27204939776.0,5411359.0,1297849.0
13-04 02:34:57,25.771,13.271,60.445,0.0,0.0,0.514,0.0,2158592.0,0.0,19.0,3045756928.0,437243904.0,2951348224.0,27184726016.0,3355967.0,1259515.0
13-04 02:34:58,26.109,12.884,60.324,0.085,0.0,0.597,0.0,2191360.0,0.0,22.0,3044155392.0,437248000.0,2971865088.0,27165806592.0,3403677.0,1288647.0
13-04 02:34:59,23.534,11.466,64.483,0.086,0.0,0.431,0.0,7782400.0,0.0,49.0,3047645184.0,437252096.0,2992160768.0,27142017024.0,3544946.0,1363952.0
13-04 02:35:00,22.405,11.073,65.484,0.173,0.0,0.865,0.0,9154560.0,0.0,40.0,3052199936.0,437264384.0,3008413696.0,27121197056.0,5407462.0,1290572.0
13-04 02:35:01,25.387,12.737,61.102,0.086,0.0,0.688,0.0,2174976.0,0.0,22.0,3051962368.0,437268480.0,3028959232.0,27100884992.0,3356885.0,1262392.0
13-04 02:35:02,25.637,13.328,60.272,0.0,0.0,0.764,0.0,2154496.0,0.0,19.0,3051888640.0,437272576.0,3048792064.0,27081121792.0,3391788.0,1277468.0
13-04 02:35:03,22.990,10.977,65.341,0.086,0.0,0.605,0.0,4358144.0,0.0,39.0,3052126208.0,437288960.0,3068923904.0,27060736000.0,3553643.0,1366654.0
13-04 02:35:04,21.721,12.181,65.417,0.085,0.0,0.596,0.0,2166784.0,0.0,20.0,3051139072.0,437297152.0,3086868480.0,27043770368.0,5421735.0,1307811.0
13-04 02:35:05,25.216,12.953,61.313,0.0,0.0,0.518,0.0,2154496.0,0.0,19.0,3050987520.0,437297152.0,3106529280.0,27024261120.0,3372446.0,1268350.0
13-04 02:35:06,27.196,12.922,59.291,0.084,0.0,0.507,0.0,2154496.0,0.0,19.0,3050643456.0,437297152.0,3127189504.0,27003944960.0,3387244.0,1274155.0
13-04 02:35:07,22.592,12.191,64.280,0.171,0.0,0.767,0.0,4321280.0,0.0,40.0,3052699648.0,437309440.0,3148230656.0,26980835328.0,3551450.0,1367744.0
13-04 02:35:08,20.413,11.025,62.963,5.082,0.0,0.517,0.0,105095168.0,0.0,199.0,3053309952.0,437309440.0,3161821184.0,26966634496.0,5272213.0,1219203.0
13-04 02:35:09,11.046,7.841,67.285,13.322,0.0,0.506,0.0,268435456.0,0.0,498.0,3053203456.0,437309440.0,3172061184.0,26956500992.0,1454472.0,1182655.0
13-04 02:35:10,22.696,11.860,60.751,4.096,0.0,0.597,0.0,117112832.0,0.0,244.0,3058925568.0,437309440.0,3189891072.0,26932948992.0,5323706.0,1384693.0
13-04 02:35:11,31.973,15.816,51.616,0.085,0.0,0.510,0.0,4321280.0,0.0,38.0,3059367936.0,437309440.0,3215540224.0,26906857472.0,3524137.0,1344609.0
13-04 02:35:12,21.870,10.892,66.724,0.0,0.0,0.515,0.0,2162688.0,0.0,20.0,3061047296.0,437313536.0,3233792000.0,26886922240.0,1374645.0,1283651.0
13-04 02:35:13,20.118,11.364,67.845,0.168,0.0,0.505,0.0,1855488.0,0.0,21.0,3063681024.0,437313536.0,3248680960.0,26869399552.0,3035886.0,1262993.0
13-04 02:35:14,13.333,8.270,77.890,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3063554048.0,437313536.0,3259699200.0,26858508288.0,3203239.0,1179627.0
13-04 02:35:15,31.611,15.418,52.110,0.0,0.0,0.861,0.0,4440064.0,0.0,62.0,3068592128.0,437321728.0,3284226048.0,26828935168.0,7594128.0,1383498.0
13-04 02:35:16,31.858,14.844,52.604,0.087,0.0,0.608,0.0,4321280.0,0.0,38.0,3068665856.0,437321728.0,3309510656.0,26803576832.0,5568102.0,1373030.0
13-04 02:35:17,31.732,14.837,52.744,0.086,0.0,0.600,0.0,4317184.0,0.0,38.0,3067691008.0,437334016.0,3334549504.0,26779500544.0,3434544.0,1314303.0
13-04 02:35:18,33.593,13.333,52.468,0.0,0.0,0.606,0.0,2166784.0,0.0,21.0,3068981248.0,437334016.0,3358212096.0,26754547712.0,3526575.0,1353707.0
13-04 02:35:19,21.379,12.241,65.517,0.259,0.0,0.603,0.0,4341760.0,0.0,41.0,3068211200.0,437338112.0,3378184192.0,26735341568.0,3528633.0,1352005.0
13-04 02:35:20,21.972,12.457,65.052,0.0,0.0,0.519,0.0,2158592.0,0.0,19.0,3069104128.0,437342208.0,3395801088.0,26716827648.0,5401292.0,1294277.0
13-04 02:35:21,27.483,12.842,58.990,0.086,0.0,0.599,0.0,2162688.0,0.0,19.0,3069882368.0,437342208.0,3416383488.0,26695467008.0,3363121.0,1263270.0
13-04 02:35:22,25.386,12.350,61.750,0.0,0.0,0.515,0.0,4317184.0,0.0,38.0,3070504960.0,437346304.0,3438297088.0,26672926720.0,3551334.0,1352309.0
13-04 02:35:23,21.928,11.519,65.956,0.085,0.0,0.512,0.0,2150400.0,0.0,19.0,3070394368.0,437346304.0,3456024576.0,26655309824.0,4030691.0,1306312.0
13-04 02:35:24,25.086,12.285,61.856,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3070304256.0,437346304.0,3475292160.0,26636132352.0,4766320.0,1272025.0
13-04 02:35:25,25.846,12.663,60.885,0.087,0.0,0.520,0.0,2174976.0,0.0,21.0,3071410176.0,437350400.0,3493638144.0,26616676352.0,3374760.0,1268621.0
13-04 02:35:26,25.257,12.329,61.901,0.086,0.0,0.428,0.0,4354048.0,0.0,41.0,3069931520.0,437358592.0,3516280832.0,26595504128.0,3562889.0,1373810.0
13-04 02:35:27,21.657,10.699,67.213,0.086,0.0,0.345,0.0,2158592.0,0.0,20.0,3069435904.0,437358592.0,3533664256.0,26578616320.0,3797523.0,1268738.0
13-04 02:35:28,24.548,12.920,61.929,0.0,0.0,0.603,0.0,2170880.0,0.0,22.0,3070443520.0,437358592.0,3553325056.0,26557947904.0,4964958.0,1276795.0
13-04 02:35:29,25.665,13.047,60.773,0.0,0.0,0.515,0.0,2162688.0,0.0,19.0,3071131648.0,437358592.0,3572219904.0,26538364928.0,3386232.0,1277205.0
13-04 02:35:30,23.863,12.876,62.833,0.086,0.0,0.343,0.0,4325376.0,0.0,40.0,3069800448.0,437362688.0,3593863168.0,26518048768.0,3551921.0,1361476.0
13-04 02:35:31,21.721,11.499,66.099,0.170,0.0,0.511,0.0,2166784.0,0.0,21.0,3070603264.0,437370880.0,3611590656.0,26499510272.0,3913265.0,1281704.0
13-04 02:35:32,25.0,12.543,61.689,0.085,0.0,0.683,0.0,2166784.0,0.0,19.0,3071668224.0,437370880.0,3630116864.0,26479919104.0,4858225.0,1272041.0
13-04 02:35:33,26.438,12.189,60.687,0.0,0.0,0.687,0.0,2158592.0,0.0,19.0,3071201280.0,437370880.0,3649847296.0,26460655616.0,3389556.0,1278026.0
13-04 02:35:34,24.589,12.294,62.771,0.0,0.0,0.346,0.0,4321280.0,0.0,38.0,3070578688.0,437387264.0,3671343104.0,26439766016.0,3560423.0,1376575.0
13-04 02:35:35,22.965,10.197,66.410,0.086,0.0,0.343,0.0,2187264.0,0.0,21.0,3070980096.0,437387264.0,3688919040.0,26421788672.0,3918949.0,1288421.0
13-04 02:35:36,24.892,11.886,62.446,0.086,0.0,0.689,0.0,2162688.0,0.0,19.0,3070971904.0,437387264.0,3707215872.0,26403500032.0,4850386.0,1271696.0
13-04 02:35:37,26.632,12.457,60.309,0.0,0.0,0.601,0.0,2170880.0,0.0,21.0,3072131072.0,437391360.0,3727884288.0,26381668352.0,3392751.0,1280098.0
13-04 02:35:38,25.298,12.181,62.095,0.085,0.0,0.341,0.0,4321280.0,0.0,38.0,3069157376.0,437391360.0,3749269504.0,26363256832.0,3553121.0,1363277.0
13-04 02:35:39,21.835,11.640,65.930,0.085,0.0,0.510,0.0,2150400.0,0.0,19.0,3070316544.0,437395456.0,3766743040.0,26344620032.0,3914050.0,1282972.0
13-04 02:35:40,21.030,10.815,59.742,7.639,0.0,0.773,0.0,213356544.0,0.0,384.0,3071410176.0,437395456.0,3780382720.0,26329886720.0,4737806.0,1211521.0
13-04 02:35:41,10.847,7.203,68.136,13.305,0.0,0.508,0.0,272629760.0,0.0,492.0,3071008768.0,437395456.0,3790229504.0,26320441344.0,1456898.0,1188464.0
13-04 02:35:42,28.411,13.126,56.477,1.468,0.0,0.518,0.0,55656448.0,0.0,136.0,3069378560.0,437403648.0,3813269504.0,26299023360.0,3235859.0,1318732.0
13-04 02:35:43,32.198,14.480,52.470,0.085,0.0,0.767,0.0,4333568.0,0.0,40.0,3070148608.0,437407744.0,3837796352.0,26273722368.0,5568798.0,1377485.0
13-04 02:35:44,31.261,15.162,52.726,0.170,0.0,0.681,0.0,4333568.0,0.0,39.0,3071254528.0,437411840.0,3861716992.0,26248691712.0,5550920.0,1362807.0
13-04 02:35:45,27.265,13.248,59.060,0.0,0.0,0.427,0.0,2166784.0,0.0,19.0,3072262144.0,437415936.0,3883130880.0,26226266112.0,3370622.0,1270323.0
13-04 02:35:46,24.744,12.287,62.372,0.0,0.0,0.597,0.0,4411392.0,0.0,53.0,3069927424.0,437415936.0,3904638976.0,26207092736.0,3569251.0,1375973.0
13-04 02:35:47,21.380,11.755,66.354,0.085,0.0,0.426,0.0,2154496.0,0.0,19.0,3070296064.0,437415936.0,3922079744.0,26189283328.0,3381058.0,1271581.0
13-04 02:35:48,24.570,11.340,63.230,0.086,0.0,0.773,0.0,5353472.0,0.0,29.0,3070808064.0,437424128.0,3938869248.0,26171973632.0,5392910.0,1275095.0
13-04 02:35:49,24.957,11.652,62.522,0.261,0.0,0.609,0.0,9375744.0,0.0,45.0,3071864832.0,437436416.0,3956428800.0,26153345024.0,3377765.0,1270079.0
13-04 02:35:50,27.226,12.892,59.118,0.085,0.0,0.679,0.0,4108288.0,0.0,28.0,3071131648.0,437436416.0,3977822208.0,26132684800.0,3399403.0,1278681.0
13-04 02:35:51,22.060,12.103,65.494,0.0,0.0,0.343,0.0,2375680.0,0.0,32.0,3069063168.0,437436416.0,3997323264.0,26115252224.0,3788329.0,1357043.0
13-04 02:35:52,25.869,12.299,61.323,0.0,0.0,0.509,0.0,2150400.0,0.0,19.0,3071090688.0,437436416.0,4015009792.0,26095538176.0,5145334.0,1277878.0
13-04 02:35:53,25.597,13.140,60.580,0.085,0.0,0.597,0.0,2166784.0,0.0,21.0,3071332352.0,437436416.0,4035141632.0,26075164672.0,3340710.0,1251345.0
13-04 02:35:54,24.957,12.479,61.966,0.085,0.0,0.513,0.0,4337664.0,0.0,42.0,3072851968.0,437440512.0,4056313856.0,26052468736.0,3589781.0,1384206.0
13-04 02:35:55,21.937,11.054,66.581,0.171,0.0,0.257,0.0,2179072.0,0.0,23.0,3072724992.0,437440512.0,4073742336.0,26035167232.0,3906293.0,1285092.0
13-04 02:35:56,25.517,12.069,61.552,0.086,0.0,0.776,0.0,5623808.0,0.0,29.0,3072212992.0,437448704.0,4093612032.0,26015801344.0,4870663.0,1276932.0
13-04 02:35:57,27.265,13.162,58.803,0.171,0.0,0.598,0.0,12623872.0,0.0,45.0,3074412544.0,437452800.0,4111982592.0,25995227136.0,3369458.0,1264948.0
13-04 02:35:58,25.623,11.350,62.339,0.086,0.0,0.602,0.0,4300800.0,0.0,38.0,3074527232.0,437452800.0,4133310464.0,25973784576.0,3560675.0,1368963.0
13-04 02:35:59,20.578,12.245,66.412,0.0,0.0,0.765,0.0,2146304.0,0.0,19.0,3079012352.0,437452800.0,4150853632.0,25951756288.0,4373201.0,1285379.0
13-04 02:36:00,24.076,13.070,62.167,0.086,0.0,0.602,0.0,2150400.0,0.0,19.0,3079462912.0,437452800.0,4170719232.0,25931440128.0,4391946.0,1263192.0
13-04 02:36:01,25.279,12.984,60.791,0.172,0.0,0.774,0.0,2158592.0,0.0,21.0,3079684096.0,437465088.0,4190769152.0,25911156736.0,3365097.0,1264750.0
13-04 02:36:02,23.585,13.293,62.521,0.086,0.0,0.515,0.0,4308992.0,0.0,38.0,3081166848.0,437469184.0,4211060736.0,25889378304.0,3570424.0,1377928.0
13-04 02:36:03,22.007,11.804,65.683,0.0,0.0,0.506,0.0,2162688.0,0.0,22.0,3082559488.0,437473280.0,4228714496.0,25870327808.0,4396171.0,1289197.0
13-04 02:36:04,24.638,13.384,61.211,0.085,0.0,0.682,0.0,2154496.0,0.0,19.0,3082981376.0,437473280.0,4247916544.0,25850703872.0,4394002.0,1286848.0
13-04 02:36:05,26.158,12.693,60.720,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,3084320768.0,437473280.0,4267642880.0,25829638144.0,3374936.0,1265627.0
13-04 02:36:06,25.534,12.212,61.571,0.085,0.0,0.598,0.0,4325376.0,0.0,39.0,3083382784.0,437473280.0,4289134592.0,25809084416.0,3556719.0,1367729.0
13-04 02:36:07,21.552,10.948,66.983,0.086,0.0,0.431,0.0,2166784.0,0.0,21.0,3085066240.0,437477376.0,4305367040.0,25791164416.0,3869534.0,1280669.0
13-04 02:36:08,24.894,13.254,61.342,0.0,0.0,0.510,0.0,2154496.0,0.0,19.0,3085287424.0,437485568.0,4325675008.0,25770627072.0,4893772.0,1266976.0
13-04 02:36:09,26.423,13.084,60.153,0.0,0.0,0.340,0.0,2150400.0,0.0,19.0,3085570048.0,437485568.0,4344795136.0,25751224320.0,3330654.0,1244980.0
13-04 02:36:10,24.352,12.435,62.694,0.086,0.0,0.432,0.0,4308992.0,0.0,38.0,3085725696.0,437485568.0,4367204352.0,25728659456.0,3599037.0,1381909.0
13-04 02:36:11,21.129,12.233,65.783,0.342,0.0,0.513,0.0,14815232.0,0.0,42.0,3086286848.0,437485568.0,4383412224.0,25711890432.0,3895998.0,1289686.0
13-04 02:36:12,20.887,11.850,58.568,8.014,0.0,0.682,0.0,267386880.0,0.0,498.0,3086528512.0,437485568.0,4399054848.0,25696006144.0,4769278.0,1209801.0
13-04 02:36:13,10.638,8.0,70.213,10.553,0.0,0.596,0.0,261722112.0,0.0,502.0,3087994880.0,437485568.0,4408918016.0,25684676608.0,2448997.0,1259946.0
13-04 02:36:14,32.368,15.162,51.789,0.170,0.0,0.511,0.0,2158592.0,0.0,19.0,3087577088.0,437485568.0,4433403904.0,25660608512.0,4305373.0,1276454.0
13-04 02:36:15,31.990,15.266,51.715,0.086,0.0,0.943,0.0,4308992.0,0.0,39.0,3088146432.0,437489664.0,4458733568.0,25634705408.0,3508186.0,1345398.0
13-04 02:36:16,26.050,13.796,59.640,0.0,0.0,0.514,0.0,4296704.0,0.0,38.0,3093516288.0,437514240.0,4479688704.0,25608355840.0,5559840.0,1367397.0
13-04 02:36:17,24.394,12.197,62.630,0.087,0.0,0.692,0.0,2150400.0,0.0,19.0,3097612288.0,437518336.0,4499902464.0,25584041984.0,3373492.0,1261375.0
13-04 02:36:18,25.360,13.740,60.390,0.0,0.0,0.509,0.0,4308992.0,0.0,54.0,3100422144.0,437518336.0,4521639936.0,25559494656.0,3411163.0,1291277.0
13-04 02:36:19,21.459,11.330,66.266,0.086,0.0,0.858,0.0,2281472.0,0.0,27.0,3103465472.0,437530624.0,4539146240.0,25538932736.0,3528113.0,1351187.0
13-04 02:36:20,23.248,12.308,63.932,0.085,0.0,0.427,0.0,2154496.0,0.0,19.0,3108728832.0,437530624.0,4557283328.0,25515532288.0,5390089.0,1277877.0
13-04 02:36:21,26.302,12.500,60.590,0.0,0.0,0.608,0.0,2154496.0,0.0,19.0,3110068224.0,437530624.0,4577206272.0,25494269952.0,3363791.0,1265600.0
13-04 02:36:22,25.926,13.384,60.017,0.084,0.0,0.589,0.0,4333568.0,0.0,41.0,3113394176.0,437534720.0,4598034432.0,25470111744.0,3558254.0,1358501.0
13-04 02:36:23,22.278,12.152,65.063,0.084,0.0,0.422,0.0,2158592.0,0.0,21.0,3115298816.0,437538816.0,4616916992.0,25449320448.0,3885730.0,1293127.0
13-04 02:36:24,24.659,13.737,61.092,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,3120934912.0,437538816.0,4637020160.0,25423581184.0,4890858.0,1271065.0
13-04 02:36:25,26.031,13.058,60.481,0.0,0.0,0.430,0.0,2179072.0,0.0,22.0,3128614912.0,437538816.0,4655603712.0,25397317632.0,3385711.0,1276277.0
13-04 02:36:26,24.936,12.255,61.957,0.085,0.0,0.766,0.0,4304896.0,0.0,39.0,3130912768.0,437551104.0,4676468736.0,25374142464.0,3550200.0,1359381.0
13-04 02:36:27,21.489,11.506,66.328,0.085,0.0,0.592,0.0,2142208.0,0.0,19.0,3136708608.0,437551104.0,4693942272.0,25350873088.0,4234846.0,1284682.0
13-04 02:36:28,25.107,13.242,61.049,0.0,0.0,0.602,0.0,2174976.0,0.0,23.0,3143409664.0,437555200.0,4712579072.0,25325531136.0,4533739.0,1269928.0
13-04 02:36:29,25.171,13.527,60.616,0.0,0.0,0.685,0.0,2154496.0,0.0,19.0,3146838016.0,437563392.0,4732768256.0,25301905408.0,3378608.0,1272933.0
13-04 02:36:30,32.735,11.453,55.128,0.085,0.0,0.598,0.0,2162688.0,0.0,19.0,3154558976.0,437563392.0,4749393920.0,25277558784.0,3300729.0,1235373.0
13-04 02:36:31,23.234,13.277,62.553,0.170,0.0,0.766,0.0,4337664.0,0.0,42.0,3154427904.0,437567488.0,4771586048.0,25255493632.0,4213563.0,1429880.0
13-04 02:36:32,24.552,12.958,61.552,0.085,0.0,0.853,8192.0,2154496.0,2.0,19.0,3154542592.0,437579776.0,4791685120.0,25235267584.0,4814564.0,1257488.0
13-04 02:36:33,26.325,12.735,60.342,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,3155419136.0,437583872.0,4811464704.0,25214607360.0,3353423.0,1256594.0
13-04 02:36:34,25.801,12.563,61.383,0.084,0.0,0.169,0.0,4308992.0,0.0,38.0,3156135936.0,437587968.0,4831313920.0,25194037248.0,3610572.0,1403375.0
13-04 02:36:35,21.832,11.130,66.610,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,3157184512.0,437596160.0,4849623040.0,25174671360.0,3871526.0,1281413.0
13-04 02:36:36,25.447,11.915,61.872,0.0,0.0,0.766,0.0,2146304.0,0.0,19.0,3156373504.0,437600256.0,4868239360.0,25156861952.0,4879616.0,1261810.0
13-04 02:36:37,26.848,13.424,59.048,0.085,0.0,0.595,0.0,2162688.0,0.0,21.0,3158274048.0,437608448.0,4887502848.0,25135689728.0,3392118.0,1277604.0
13-04 02:36:38,24.958,13.322,61.046,0.0,0.0,0.675,0.0,4349952.0,0.0,42.0,3157073920.0,437608448.0,4910637056.0,25113755648.0,3562418.0,1367209.0
13-04 02:36:39,21.521,10.545,67.243,0.086,0.0,0.605,0.0,2162688.0,0.0,19.0,3158790144.0,437608448.0,4925878272.0,25096798208.0,3872969.0,1277744.0
13-04 02:36:40,25.321,12.318,61.762,0.0,0.0,0.599,0.0,2150400.0,0.0,19.0,3163492352.0,437608448.0,4944388096.0,25073586176.0,4811759.0,1172376.0
13-04 02:36:41,5.268,2.341,92.308,0.084,0.0,0.0,0.0,2150400.0,0.0,19.0,3162157056.0,437608448.0,4951867392.0,25067442176.0,168423.0,100533.0
13-04 02:36:42,2.178,1.005,96.817,0.0,0.0,0.0,0.0,536576.0,0.0,18.0,3162513408.0,437608448.0,4953415680.0,25065537536.0,430382.0,44366.0
13-04 02:36:43,0.083,0.334,97.830,1.753,0.0,0.0,4096.0,70787072.0,1.0,135.0,3162349568.0,437616640.0,4954587136.0,25064521728.0,22956.0,22493.0
13-04 02:36:44,0.251,0.335,91.464,7.950,0.0,0.0,0.0,270532608.0,0.0,498.0,3163041792.0,437616640.0,4954599424.0,25063817216.0,24576.0,25166.0
13-04 02:36:45,0.0,0.251,98.157,1.591,0.0,0.0,0.0,133636096.0,0.0,244.0,3162972160.0,437616640.0,4954599424.0,25063886848.0,23633.0,24409.0
13-04 02:36:46,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162972160.0,437616640.0,4954599424.0,25063886848.0,22901.0,22329.0
13-04 02:36:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162968064.0,437616640.0,4954603520.0,25063886848.0,25332.0,25030.0
13-04 02:36:48,10.169,6.102,83.220,0.0,0.0,0.508,0.0,57344.0,0.0,3.0,3162267648.0,437616640.0,4961746944.0,25057443840.0,12527574.0,7165217.0
13-04 02:36:49,27.758,12.522,59.107,0.175,0.0,0.438,0.0,2158592.0,0.0,21.0,3162210304.0,437616640.0,4981141504.0,25038106624.0,5605930.0,1501369.0
13-04 02:36:50,30.303,14.199,54.632,0.087,0.0,0.779,0.0,2260992.0,0.0,33.0,3162710016.0,437616640.0,5003595776.0,25015152640.0,3550396.0,1467197.0
13-04 02:36:51,27.304,13.396,58.532,0.085,0.0,0.683,0.0,4317184.0,0.0,38.0,3164119040.0,437624832.0,5025165312.0,24992165888.0,5888852.0,1645712.0
13-04 02:36:52,30.835,15.676,52.713,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,3162746880.0,437624832.0,5050150912.0,24968552448.0,3491791.0,1437576.0
13-04 02:36:53,28.114,15.152,56.061,0.0,0.0,0.673,0.0,4317184.0,0.0,39.0,3164876800.0,437624832.0,5072478208.0,24944095232.0,5958424.0,1682694.0
13-04 02:36:54,30.981,14.974,53.270,0.086,0.0,0.688,0.0,2154496.0,0.0,19.0,3165687808.0,437628928.0,5095108608.0,24920649728.0,3499797.0,1435298.0
13-04 02:36:55,28.719,14.617,55.632,0.086,0.0,0.946,0.0,4329472.0,0.0,40.0,3164540928.0,437628928.0,5120548864.0,24896356352.0,5910840.0,1657539.0
13-04 02:36:56,29.052,15.690,54.483,0.0,0.0,0.776,0.0,2179072.0,0.0,22.0,3166404608.0,437628928.0,5141880832.0,24873160704.0,3549521.0,1459865.0
13-04 02:36:57,30.370,13.380,55.458,0.088,0.0,0.704,0.0,4308992.0,0.0,39.0,3167944704.0,437637120.0,5165301760.0,24848191488.0,5836991.0,1620194.0
13-04 02:36:58,30.009,14.703,54.514,0.0,0.0,0.774,0.0,2154496.0,0.0,19.0,3167907840.0,437637120.0,5188911104.0,24824619008.0,3559981.0,1472186.0
13-04 02:36:59,29.181,15.785,53.754,0.341,0.0,0.939,0.0,21782528.0,0.0,81.0,3171852288.0,437641216.0,5211656192.0,24797925376.0,5827963.0,1604312.0
13-04 02:37:00,32.343,15.195,51.783,0.0,0.0,0.679,0.0,2154496.0,0.0,19.0,3170922496.0,437641216.0,5235765248.0,24774746112.0,3501547.0,1443867.0
13-04 02:37:01,29.270,15.193,54.421,0.172,0.0,0.944,0.0,4325376.0,0.0,41.0,3173122048.0,437641216.0,5258911744.0,24749400064.0,5898797.0,1646765.0
13-04 02:37:02,30.471,16.246,52.525,0.0,0.0,0.758,0.0,2142208.0,0.0,19.0,3174547456.0,437645312.0,5281501184.0,24725381120.0,3529431.0,1452847.0
13-04 02:37:03,27.607,14.444,56.923,0.085,0.0,0.940,0.0,4317184.0,0.0,40.0,3173384192.0,437645312.0,5304975360.0,24703070208.0,5886807.0,1636269.0
13-04 02:37:04,31.224,15.274,52.574,0.0,0.0,0.928,0.0,2150400.0,0.0,19.0,3177979904.0,437645312.0,5327990784.0,24675459072.0,3544552.0,1469032.0
13-04 02:37:05,30.408,13.467,54.909,0.087,0.0,1.129,0.0,4308992.0,0.0,38.0,3177111552.0,437653504.0,5352423424.0,24651886592.0,5883166.0,1642210.0
13-04 02:37:06,31.396,14.224,53.946,0.0,0.0,0.434,0.0,2158592.0,0.0,19.0,3177844736.0,437653504.0,5375029248.0,24628547584.0,3537472.0,1460474.0
13-04 02:37:07,28.109,14.736,56.133,0.170,0.0,0.852,0.0,4321280.0,0.0,41.0,3178471424.0,437661696.0,5398814720.0,24604127232.0,5876396.0,1631299.0
13-04 02:37:08,31.197,14.017,54.017,0.0,0.0,0.769,0.0,2174976.0,0.0,20.0,3180351488.0,437673984.0,5421088768.0,24579960832.0,3523808.0,1450257.0
13-04 02:37:09,29.239,14.792,55.190,0.0,0.0,0.779,0.0,4304896.0,0.0,38.0,3180929024.0,437682176.0,5444083712.0,24556380160.0,5868220.0,1627552.0
13-04 02:37:10,30.181,14.789,54.256,0.086,0.0,0.688,0.0,2183168.0,0.0,21.0,3181522944.0,437682176.0,5467418624.0,24532451328.0,3549498.0,1468443.0
13-04 02:37:11,29.248,13.863,56.128,0.085,0.0,0.676,0.0,4300800.0,0.0,38.0,3181629440.0,437686272.0,5491949568.0,24507809792.0,5877312.0,1634926.0
13-04 02:37:12,32.106,14.127,52.740,0.086,0.0,0.942,0.0,2150400.0,0.0,19.0,3182182400.0,437686272.0,5515673600.0,24483532800.0,3494370.0,1435282.0
13-04 02:37:13,29.639,14.347,55.069,0.172,0.0,0.773,0.0,6660096.0,0.0,48.0,3184250880.0,437694464.0,5537103872.0,24460025856.0,5887571.0,1641153.0
13-04 02:37:14,30.498,14.347,54.296,0.172,0.0,0.687,0.0,9347072.0,0.0,44.0,3183263744.0,437702656.0,5559562240.0,24438546432.0,3507144.0,1437263.0
13-04 02:37:15,29.482,15.123,54.291,0.085,0.0,1.020,0.0,4317184.0,0.0,39.0,3183169536.0,437706752.0,5583671296.0,24414527488.0,5905049.0,1649788.0
13-04 02:37:16,31.735,14.385,53.095,0.0,0.0,0.785,0.0,2158592.0,0.0,19.0,3185041408.0,437710848.0,5606109184.0,24390213632.0,3503017.0,1440676.0
13-04 02:37:17,27.787,13.937,57.578,0.0,0.0,0.697,0.0,4325376.0,0.0,38.0,3186397184.0,437710848.0,5629145088.0,24365821952.0,5895511.0,1642823.0
13-04 02:37:18,30.750,15.417,52.811,0.0,0.0,1.022,0.0,2162688.0,0.0,19.0,3186696192.0,437719040.0,5653049344.0,24341610496.0,3497225.0,1438819.0
13-04 02:37:19,29.820,14.139,55.356,0.171,0.0,0.514,0.0,4362240.0,0.0,43.0,3187617792.0,437723136.0,5676785664.0,24316948480.0,5920475.0,1653955.0
13-04 02:37:20,21.514,12.500,58.418,7.058,0.0,0.510,4096.0,196665344.0,1.0,365.0,3187396608.0,437727232.0,5692637184.0,24301314048.0,3491229.0,1436255.0
13-04 02:37:21,13.652,8.618,62.884,14.164,0.0,0.683,0.0,270532608.0,0.0,496.0,3188944896.0,437727232.0,5702688768.0,24289714176.0,1947779.0,1422341.0
13-04 02:37:22,18.980,11.288,58.612,10.452,0.0,0.669,0.0,200044544.0,0.0,406.0,3196968960.0,437727232.0,5717938176.0,24266440704.0,7106863.0,1481523.0
13-04 02:37:23,32.296,15.728,51.220,0.0,0.0,0.757,0.0,4296704.0,0.0,39.0,3197390848.0,437731328.0,5742817280.0,24241135616.0,3939146.0,1596619.0
13-04 02:37:24,33.936,14.040,51.421,0.0,0.0,0.603,0.0,2154496.0,0.0,19.0,3199049728.0,437731328.0,5766762496.0,24215531520.0,5391920.0,1443934.0
13-04 02:37:25,32.398,15.136,51.276,0.170,0.0,1.020,0.0,4317184.0,0.0,40.0,3199287296.0,437751808.0,5790756864.0,24191279104.0,5853928.0,1628556.0
13-04 02:37:26,30.990,15.972,52.170,0.174,0.0,0.694,0.0,4308992.0,0.0,39.0,3200905216.0,437751808.0,5817425920.0,24162992128.0,3818482.0,1602891.0
13-04 02:37:27,32.798,15.976,50.380,0.0,0.0,0.845,0.0,2154496.0,0.0,19.0,3201572864.0,437751808.0,5839802368.0,24139948032.0,5528377.0,1459634.0
13-04 02:37:28,31.920,14.706,52.595,0.087,0.0,0.692,0.0,4304896.0,0.0,38.0,3200561152.0,437751808.0,5866819584.0,24113942528.0,3838247.0,1619808.0
13-04 02:37:29,32.038,15.285,52.159,0.0,0.0,0.518,0.0,4304896.0,0.0,38.0,3202834432.0,437751808.0,5891379200.0,24087109632.0,5066517.0,1602707.0
13-04 02:37:30,32.365,15.542,51.238,0.0,0.0,0.854,0.0,2166784.0,0.0,21.0,3204251648.0,437751808.0,5914972160.0,24062099456.0,4233307.0,1425336.0
13-04 02:37:31,32.140,15.090,52.003,0.085,0.0,0.682,0.0,4308992.0,0.0,38.0,3203158016.0,437751808.0,5940543488.0,24037621760.0,5892792.0,1643239.0
13-04 02:37:32,32.878,14.859,51.580,0.0,0.0,0.683,0.0,4325376.0,0.0,40.0,3203272704.0,437755904.0,5966598144.0,24011448320.0,3796074.0,1594914.0
13-04 02:37:33,30.891,15.799,52.515,0.088,0.0,0.706,0.0,2146304.0,0.0,19.0,3204993024.0,437760000.0,5989408768.0,23986913280.0,5278636.0,1476966.0
13-04 02:37:34,31.752,15.444,51.769,0.0,0.0,1.035,0.0,4325376.0,0.0,39.0,3205500928.0,437768192.0,6014943232.0,23960862720.0,4067300.0,1601649.0
13-04 02:37:35,32.261,15.495,51.143,0.085,0.0,1.016,0.0,4304896.0,0.0,38.0,3206934528.0,437772288.0,6040723456.0,23933644800.0,5436446.0,1618729.0
13-04 02:37:36,33.472,16.070,49.709,0.083,0.0,0.666,0.0,2183168.0,0.0,22.0,3206795264.0,437772288.0,6064508928.0,23909998592.0,4089870.0,1538648.0
13-04 02:37:37,31.245,15.622,52.275,0.086,0.0,0.773,0.0,4313088.0,0.0,38.0,3207708672.0,437776384.0,6090141696.0,23883448320.0,5689968.0,1540889.0
13-04 02:37:38,32.216,15.120,51.976,0.086,0.0,0.601,0.0,4313088.0,0.0,38.0,3208519680.0,437776384.0,6115295232.0,23857483776.0,3835449.0,1615984.0
13-04 02:37:39,31.728,16.165,51.247,0.0,0.0,0.860,0.0,2150400.0,0.0,19.0,3209445376.0,437776384.0,6139768832.0,23832084480.0,4081565.0,1518670.0
13-04 02:37:40,33.194,15.217,50.669,0.084,0.0,0.836,0.0,4304896.0,0.0,38.0,3210477568.0,437784576.0,6163902464.0,23806910464.0,5241977.0,1527526.0
13-04 02:37:41,28.848,15.307,54.836,0.0,0.0,1.009,0.0,4300800.0,0.0,38.0,3211137024.0,437784576.0,6187323392.0,23782830080.0,4942337.0,1650260.0
13-04 02:37:42,31.325,15.232,52.668,0.172,0.0,0.602,0.0,2203648.0,0.0,23.0,3210682368.0,437784576.0,6211584000.0,23759024128.0,4421955.0,1418593.0
13-04 02:37:43,30.311,14.162,54.577,0.086,0.0,0.864,0.0,4341760.0,0.0,41.0,3212627968.0,437784576.0,6234243072.0,23734419456.0,5929203.0,1665712.0
13-04 02:37:44,31.206,14.336,53.671,0.087,0.0,0.699,0.0,2154496.0,0.0,20.0,3212558336.0,437784576.0,6258548736.0,23710183424.0,3521708.0,1451702.0
13-04 02:37:45,30.084,14.622,54.706,0.0,0.0,0.588,0.0,4308992.0,0.0,38.0,3213205504.0,437796864.0,6282055680.0,23686017024.0,5904082.0,1652679.0
13-04 02:37:46,30.610,15.649,52.794,0.258,0.0,0.688,0.0,14319616.0,0.0,45.0,3214520320.0,437796864.0,6314872832.0,23651885056.0,3511009.0,1445892.0
13-04 02:37:47,29.170,15.312,54.577,0.086,0.0,0.855,0.0,13144064.0,0.0,65.0,3215949824.0,437800960.0,6327619584.0,23637704704.0,5868251.0,1629436.0
13-04 02:37:48,31.913,13.304,53.826,0.087,0.0,0.870,0.0,2166784.0,0.0,23.0,3216064512.0,437805056.0,6350802944.0,23614402560.0,3565831.0,1469867.0
13-04 02:37:49,28.881,14.571,55.594,0.0,0.0,0.954,0.0,4317184.0,0.0,41.0,3216461824.0,437805056.0,6375899136.0,23588909056.0,5864417.0,1628207.0
13-04 02:37:50,30.051,15.411,53.853,0.086,0.0,0.599,0.0,2162688.0,0.0,19.0,3217514496.0,437805056.0,6397353984.0,23566401536.0,3547712.0,1466137.0
13-04 02:37:51,31.347,13.126,54.922,0.086,0.0,0.518,0.0,4313088.0,0.0,38.0,3217625088.0,437809152.0,6421331968.0,23542308864.0,5858653.0,1623586.0
13-04 02:37:52,30.077,15.853,51.757,1.799,0.0,0.514,4096.0,131571712.0,1.0,257.0,3220152320.0,437813248.0,6443278336.0,23517831168.0,3488436.0,1428923.0
13-04 02:37:53,16.358,10.287,63.069,9.781,0.0,0.506,0.0,266338304.0,0.0,463.0,3218866176.0,437813248.0,6457245696.0,23505149952.0,4151510.0,1528320.0
13-04 02:37:54,13.802,8.806,65.622,10.669,0.0,1.101,0.0,265420800.0,0.0,499.0,3218640896.0,437821440.0,6470234112.0,23492378624.0,1430115.0,1404036.0
13-04 02:37:55,32.328,15.517,51.293,0.086,0.0,0.776,0.0,2207744.0,0.0,22.0,3221106688.0,437833728.0,6492377088.0,23467757568.0,9234963.0,1548950.0
13-04 02:37:56,31.877,15.424,51.585,0.086,0.0,1.028,0.0,4317184.0,0.0,39.0,3221676032.0,437837824.0,6518157312.0,23441403904.0,3827220.0,1610795.0
13-04 02:37:57,31.676,15.838,51.559,0.084,0.0,0.842,0.0,4079616.0,0.0,26.0,3222077440.0,437837824.0,6544789504.0,23414370304.0,5708229.0,1552209.0
13-04 02:37:58,32.297,15.717,51.382,0.0,0.0,0.604,0.0,2387968.0,0.0,31.0,3222544384.0,437841920.0,6568075264.0,23390613504.0,3660261.0,1525619.0
13-04 02:37:59,33.080,15.228,51.015,0.085,0.0,0.592,0.0,4304896.0,0.0,38.0,3224977408.0,437841920.0,6591668224.0,23364587520.0,5828800.0,1609405.0
13-04 02:38:00,32.355,14.495,52.200,0.173,0.0,0.777,0.0,4317184.0,0.0,40.0,3225690112.0,437846016.0,6617636864.0,23337902080.0,3814894.0,1600418.0
13-04 02:38:01,32.335,15.825,51.069,0.0,0.0,0.770,0.0,2162688.0,0.0,19.0,3224748032.0,437846016.0,6641741824.0,23314739200.0,5502972.0,1439622.0
13-04 02:38:02,32.827,15.359,50.970,0.169,0.0,0.675,0.0,4304896.0,0.0,38.0,3225915392.0,437846016.0,6667792384.0,23287521280.0,3831304.0,1614806.0
13-04 02:38:03,32.470,14.853,51.900,0.086,0.0,0.691,0.0,4300800.0,0.0,38.0,3227729920.0,437850112.0,6692638720.0,23260856320.0,5263913.0,1625176.0
13-04 02:38:04,32.489,15.109,51.790,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,3227570176.0,437858304.0,6717317120.0,23236329472.0,4100778.0,1448821.0
13-04 02:38:05,31.175,16.014,51.874,0.085,0.0,0.852,0.0,4308992.0,0.0,38.0,3229536256.0,437866496.0,6740967424.0,23210704896.0,4962335.0,1625969.0
13-04 02:38:06,31.304,15.391,52.522,0.0,0.0,0.783,0.0,4354048.0,0.0,43.0,3229171712.0,437866496.0,6767562752.0,23184474112.0,4726906.0,1615275.0
13-04 02:38:07,32.788,14.888,51.549,0.086,0.0,0.688,0.0,2150400.0,0.0,19.0,3231047680.0,437870592.0,6790856704.0,23159300096.0,5566430.0,1479603.0
13-04 02:38:08,34.041,14.261,51.104,0.0,0.0,0.594,0.0,4317184.0,0.0,39.0,3231809536.0,437878784.0,6816342016.0,23133044736.0,3769743.0,1583910.0
13-04 02:38:09,30.491,16.021,52.885,0.0,0.0,0.603,0.0,4317184.0,0.0,40.0,3232993280.0,437878784.0,6840045568.0,23108157440.0,4841044.0,1636297.0
13-04 02:38:10,29.541,14.198,55.556,0.088,0.0,0.617,0.0,2158592.0,0.0,19.0,3233689600.0,437878784.0,6863183872.0,23084322816.0,4580146.0,1468978.0
13-04 02:38:11,31.791,14.139,53.299,0.171,0.0,0.600,0.0,4304896.0,0.0,39.0,3233914880.0,437891072.0,6888157184.0,23059111936.0,5848482.0,1622335.0
13-04 02:38:12,30.510,13.310,55.575,0.086,0.0,0.519,0.0,2183168.0,0.0,22.0,3236712448.0,437895168.0,6909321216.0,23035146240.0,3529738.0,1460737.0
13-04 02:38:13,28.571,15.051,55.782,0.085,0.0,0.510,0.0,4321280.0,0.0,38.0,3236704256.0,437899264.0,6933389312.0,23011082240.0,4679992.0,1620223.0
13-04 02:38:14,31.117,14.663,53.623,0.0,0.0,0.597,0.0,2162688.0,0.0,20.0,3235483648.0,437907456.0,6957084672.0,22988599296.0,4689586.0,1442391.0
13-04 02:38:15,31.023,15.469,52.747,0.085,0.0,0.676,0.0,4321280.0,0.0,39.0,3238133760.0,437907456.0,6980206592.0,22962827264.0,5921099.0,1647122.0
13-04 02:38:16,30.783,15.217,53.217,0.087,0.0,0.696,0.0,2174976.0,0.0,20.0,3236605952.0,437919744.0,7005069312.0,22939480064.0,3518345.0,1458151.0
13-04 02:38:17,29.793,14.940,54.577,0.0,0.0,0.691,0.0,4317184.0,0.0,38.0,3244691456.0,437932032.0,7028883456.0,22907568128.0,5884400.0,1643322.0
13-04 02:38:18,30.155,14.261,54.639,0.172,0.0,0.773,0.0,2166784.0,0.0,21.0,3249008640.0,437936128.0,7050764288.0,22881366016.0,3515751.0,1444101.0
13-04 02:38:19,30.026,13.925,55.091,0.087,0.0,0.870,0.0,7553024.0,0.0,49.0,3254792192.0,437940224.0,7074320384.0,22852022272.0,5886115.0,1628795.0
13-04 02:38:20,30.243,14.038,54.853,0.087,0.0,0.780,0.0,2150400.0,0.0,19.0,3261124608.0,437940224.0,7095676928.0,22824333312.0,3487777.0,1429254.0
13-04 02:38:21,38.827,13.201,47.023,0.173,0.0,0.777,0.0,15855616.0,0.0,61.0,3266281472.0,437952512.0,7117221888.0,22797619200.0,3659675.0,1506832.0
13-04 02:38:22,29.754,15.933,53.873,0.0,0.0,0.440,0.0,2375680.0,0.0,32.0,3267452928.0,437960704.0,7140593664.0,22773067776.0,5804766.0,1607764.0
13-04 02:38:23,30.331,15.208,53.781,0.085,0.0,0.595,0.0,4300800.0,0.0,39.0,3269767168.0,437968896.0,7164362752.0,22746976256.0,5881292.0,1635530.0
13-04 02:38:24,32.072,14.617,51.419,0.946,0.0,0.946,0.0,69308416.0,0.0,139.0,3268780032.0,437985280.0,7187988480.0,22724321280.0,3480467.0,1428050.0
13-04 02:38:25,17.145,10.304,60.811,11.149,0.0,0.591,0.0,272629760.0,0.0,481.0,3268272128.0,437985280.0,7202050048.0,22710767616.0,4116600.0,1512097.0
13-04 02:38:26,13.225,8.447,65.444,12.116,0.0,0.768,0.0,271581184.0,0.0,486.0,3269402624.0,437985280.0,7211610112.0,22700077056.0,1442702.0,1415722.0
13-04 02:38:27,30.484,13.385,54.145,1.123,0.0,0.864,0.0,47087616.0,0.0,128.0,3272683520.0,437989376.0,7234265088.0,22674137088.0,9288475.0,1575495.0
13-04 02:38:28,32.435,13.913,52.783,0.087,0.0,0.783,0.0,4300800.0,0.0,38.0,3272462336.0,437993472.0,7260401664.0,22648217600.0,3820518.0,1608148.0
13-04 02:38:29,32.785,15.052,51.557,0.087,0.0,0.519,0.0,2150400.0,0.0,20.0,3273453568.0,437993472.0,7284596736.0,22623031296.0,3993448.0,1434617.0
13-04 02:38:30,31.245,15.405,52.480,0.087,0.0,0.783,0.0,4308992.0,0.0,40.0,3275100160.0,437997568.0,7309250560.0,22596726784.0,5332250.0,1612252.0
13-04 02:38:31,32.624,15.332,51.107,0.085,0.0,0.852,0.0,4341760.0,0.0,41.0,3274616832.0,438005760.0,7335755776.0,22570696704.0,4318935.0,1619093.0
13-04 02:38:32,31.583,16.351,51.205,0.086,0.0,0.775,0.0,2158592.0,0.0,20.0,3277164544.0,438005760.0,7356846080.0,22547058688.0,5033636.0,1447086.0
13-04 02:38:33,31.583,16.265,51.635,0.0,0.0,0.516,0.0,4304896.0,0.0,38.0,3277115392.0,438009856.0,7385128960.0,22518820864.0,5834805.0,1620516.0
13-04 02:38:34,32.470,15.285,51.382,0.173,0.0,0.691,0.0,7790592.0,0.0,48.0,3278655488.0,438026240.0,7409356800.0,22493036544.0,3850196.0,1633483.0
13-04 02:38:35,35.017,14.726,48.973,0.257,0.0,1.027,0.0,23101440.0,0.0,63.0,3281014784.0,438026240.0,7432388608.0,22467645440.0,5529138.0,1453810.0
13-04 02:38:36,32.031,16.398,50.892,0.170,0.0,0.510,0.0,4358144.0,0.0,41.0,3280281600.0,438030336.0,7458574336.0,22442188800.0,3826422.0,1611875.0
13-04 02:38:37,31.212,14.996,52.746,0.087,0.0,0.959,0.0,4308992.0,0.0,38.0,3281690624.0,438030336.0,7483461632.0,22415892480.0,4651775.0,1615028.0
13-04 02:38:38,31.714,16.454,51.151,0.0,0.0,0.682,0.0,2150400.0,0.0,19.0,3281526784.0,438034432.0,7508168704.0,22391345152.0,4746291.0,1471937.0
13-04 02:38:39,33.218,14.236,51.855,0.086,0.0,0.604,0.0,4304896.0,0.0,38.0,3281883136.0,438038528.0,7533326336.0,22365827072.0,4286869.0,1608901.0
13-04 02:38:40,31.521,16.568,51.402,0.0,0.0,0.510,0.0,4304896.0,0.0,38.0,3282067456.0,438042624.0,7559110656.0,22339854336.0,5326667.0,1600345.0
13-04 02:38:41,32.391,15.167,51.500,0.086,0.0,0.857,0.0,2150400.0,0.0,19.0,3284082688.0,438046720.0,7581642752.0,22315302912.0,4524305.0,1468148.0
13-04 02:38:42,32.007,14.533,52.336,0.087,0.0,1.038,0.0,4313088.0,0.0,40.0,3283296256.0,438046720.0,7608496128.0,22289235968.0,4849276.0,1608747.0
13-04 02:38:43,30.051,13.955,55.137,0.086,0.0,0.771,0.0,4304896.0,0.0,38.0,3284488192.0,438050816.0,7631601664.0,22264934400.0,3799755.0,1580008.0
13-04 02:38:44,31.845,13.820,53.734,0.0,0.0,0.601,0.0,2154496.0,0.0,21.0,3285798912.0,438050816.0,7654133760.0,22241091584.0,5570777.0,1485698.0
13-04 02:38:45,29.922,14.831,54.293,0.0,0.0,0.954,0.0,4308992.0,0.0,38.0,3286745088.0,438054912.0,7678681088.0,22215593984.0,5895919.0,1646434.0
13-04 02:38:46,29.227,15.803,54.291,0.085,0.0,0.595,0.0,2170880.0,0.0,20.0,3287486464.0,438054912.0,7700680704.0,22192852992.0,3532031.0,1454197.0
13-04 02:38:47,30.488,13.937,54.791,0.087,0.0,0.697,0.0,4313088.0,0.0,38.0,3288481792.0,438063104.0,7725260800.0,22167269376.0,5876724.0,1629167.0
13-04 02:38:48,27.212,12.187,60.017,0.167,0.0,0.417,0.0,4333568.0,0.0,41.0,3289702400.0,438067200.0,7747342336.0,22143963136.0,2977223.0,802092.0
13-04 02:38:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3289526272.0,438067200.0,7748534272.0,22142947328.0,25252.0,25631.0
13-04 02:38:50,0.584,0.417,98.999,0.0,0.0,0.0,0.0,208896.0,0.0,19.0,3289522176.0,438067200.0,7748538368.0,22142947328.0,96125.0,43921.0
13-04 02:38:51,0.167,0.334,99.498,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3288940544.0,438067200.0,7748775936.0,22143291392.0,24921.0,24135.0
13-04 02:38:52,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288772608.0,438067200.0,7748780032.0,22143455232.0,24682.0,24234.0
13-04 02:38:53,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288772608.0,438067200.0,7748780032.0,22143455232.0,24025.0,23685.0
13-04 02:38:54,0.250,0.250,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3288768512.0,438067200.0,7748784128.0,22143455232.0,24029.0,25515.0
13-04 02:38:55,1.917,1.333,96.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3289243648.0,438067200.0,7748784128.0,22142980096.0,7599145.0,4104399.0
13-04 02:38:56,16.996,10.129,72.103,0.172,0.0,0.601,0.0,14954496.0,0.0,25.0,3289698304.0,438067200.0,7761424384.0,22129885184.0,7468200.0,3623999.0
13-04 02:38:57,21.392,11.942,56.873,9.021,0.0,0.773,0.0,272691200.0,0.0,466.0,3290161152.0,438067200.0,7776083968.0,22114762752.0,3667774.0,1585222.0
13-04 02:38:58,18.024,10.225,62.478,8.232,0.0,1.040,0.0,213643264.0,0.0,413.0,3290087424.0,438075392.0,7792668672.0,22098243584.0,5694183.0,1586901.0
13-04 02:38:59,31.217,16.348,51.565,0.0,0.0,0.870,0.0,2158592.0,0.0,19.0,3290673152.0,438075392.0,7815950336.0,22074376192.0,3698346.0,1588249.0
13-04 02:39:00,32.308,15.299,51.538,0.171,0.0,0.684,0.0,4313088.0,0.0,40.0,3290828800.0,438083584.0,7841484800.0,22048677888.0,5847337.0,1667316.0
13-04 02:39:01,31.282,15.858,51.906,0.087,0.0,0.867,0.0,4112384.0,0.0,29.0,3291140096.0,438091776.0,7868084224.0,22021758976.0,5904651.0,1700015.0
13-04 02:39:02,32.678,15.398,51.069,0.086,0.0,0.770,0.0,2375680.0,0.0,31.0,3293851648.0,438095872.0,7890309120.0,21996818432.0,3740155.0,1625137.0
13-04 02:39:03,31.760,15.794,51.674,0.086,0.0,0.687,0.0,4300800.0,0.0,39.0,3294908416.0,438104064.0,7915884544.0,21970178048.0,6030277.0,1761507.0
13-04 02:39:04,32.236,16.540,50.549,0.0,0.0,0.675,0.0,2162688.0,0.0,23.0,3294613504.0,438108160.0,7939694592.0,21946658816.0,4302107.0,1560064.0
13-04 02:39:05,31.466,16.207,51.207,0.086,0.0,1.034,0.0,4300800.0,0.0,38.0,3294863360.0,438116352.0,7966449664.0,21919645696.0,5318345.0,1763406.0
13-04 02:39:06,31.893,14.866,52.290,0.086,0.0,0.864,0.0,2158592.0,0.0,21.0,3295043584.0,438120448.0,7988088832.0,21897822208.0,5548145.0,1506002.0
13-04 02:39:07,32.737,15.260,51.236,0.0,0.0,0.767,0.0,4313088.0,0.0,40.0,3295989760.0,438128640.0,8013488128.0,21871468544.0,4429536.0,1766206.0
13-04 02:39:08,32.272,16.179,50.775,0.0,0.0,0.775,0.0,2158592.0,0.0,20.0,3295035392.0,438128640.0,8038330368.0,21847580672.0,5310592.0,1602519.0
13-04 02:39:09,31.870,15.013,52.502,0.088,0.0,0.527,0.0,4296704.0,0.0,38.0,3296182272.0,438128640.0,8063119360.0,21821644800.0,5951903.0,1727308.0
13-04 02:39:10,30.836,15.854,52.178,0.0,0.0,1.132,0.0,4075520.0,0.0,26.0,3296251904.0,438128640.0,8088604672.0,21796089856.0,3806660.0,1666373.0
13-04 02:39:11,33.132,14.668,51.165,0.086,0.0,0.949,0.0,2375680.0,0.0,31.0,3298344960.0,438128640.0,8111865856.0,21770735616.0,5820948.0,1659996.0
13-04 02:39:12,30.736,16.450,51.775,0.087,0.0,0.952,0.0,4313088.0,0.0,40.0,3300405248.0,438145024.0,8137519104.0,21743005696.0,6029629.0,1768296.0
13-04 02:39:13,32.038,15.371,51.641,0.0,0.0,0.950,0.0,2154496.0,0.0,19.0,3300720640.0,438149120.0,8162021376.0,21718183936.0,3618095.0,1551930.0
13-04 02:39:14,31.778,14.701,52.465,0.088,0.0,0.968,0.0,4300800.0,0.0,38.0,3300950016.0,438149120.0,8187166720.0,21692809216.0,5991261.0,1747907.0
13-04 02:39:15,33.016,15.338,50.780,0.087,0.0,0.780,0.0,2150400.0,0.0,19.0,3302682624.0,438149120.0,8211472384.0,21666770944.0,3599815.0,1535922.0
13-04 02:39:16,32.350,16.259,50.800,0.0,0.0,0.590,0.0,4292608.0,0.0,38.0,3302297600.0,438149120.0,8236597248.0,21642031104.0,5996499.0,1757084.0
13-04 02:39:17,32.264,15.351,51.865,0.0,0.0,0.520,0.0,2158592.0,0.0,19.0,3302490112.0,438153216.0,8261099520.0,21617332224.0,5823223.0,1660994.0
13-04 02:39:18,31.882,15.331,51.916,0.174,0.0,0.697,0.0,4341760.0,0.0,41.0,3302731776.0,438161408.0,8287600640.0,21590581248.0,3736792.0,1615892.0
13-04 02:39:19,32.592,15.654,50.898,0.0,0.0,0.855,0.0,4304896.0,0.0,40.0,3302653952.0,438165504.0,8312832000.0,21565423616.0,6048949.0,1783838.0
13-04 02:39:20,32.674,15.563,51.075,0.0,0.0,0.688,0.0,2150400.0,0.0,19.0,3306553344.0,438165504.0,8335683584.0,21538672640.0,5621358.0,1550525.0
13-04 02:39:21,31.638,15.517,51.897,0.086,0.0,0.862,0.0,4304896.0,0.0,38.0,3305254912.0,438165504.0,8361058304.0,21514596352.0,3983179.0,1748116.0
13-04 02:39:22,33.050,15.293,50.977,0.0,0.0,0.680,0.0,2154496.0,0.0,19.0,3305992192.0,438165504.0,8385773568.0,21489143808.0,5654331.0,1572345.0
13-04 02:39:23,33.474,15.177,50.253,0.084,0.0,1.012,0.0,4296704.0,0.0,38.0,3306151936.0,438165504.0,8411516928.0,21463240704.0,4568353.0,1732015.0
13-04 02:39:24,32.442,15.531,51.251,0.173,0.0,0.604,0.0,2215936.0,0.0,25.0,3307544576.0,438165504.0,8433565696.0,21439799296.0,5070823.0,1582128.0
13-04 02:39:25,31.638,16.034,51.552,0.0,0.0,0.776,0.0,4308992.0,0.0,39.0,3309056000.0,438165504.0,8458883072.0,21412970496.0,5987703.0,1749459.0
13-04 02:39:26,32.738,15.646,50.850,0.085,0.0,0.680,0.0,2179072.0,0.0,22.0,3309469696.0,438169600.0,8483254272.0,21388181504.0,3804065.0,1645083.0
13-04 02:39:27,32.437,14.744,51.865,0.087,0.0,0.867,4096.0,4280320.0,1.0,35.0,3310665728.0,438177792.0,8509132800.0,21361098752.0,5794023.0,1648512.0
13-04 02:39:28,30.809,14.447,51.001,2.611,0.0,1.131,0.0,122142720.0,0.0,236.0,3312414720.0,438181888.0,8531423232.0,21337055232.0,5882309.0,1692417.0
13-04 02:39:29,14.444,9.601,64.061,10.790,0.0,1.105,0.0,273678336.0,0.0,486.0,3311833088.0,438181888.0,8543997952.0,21325062144.0,2369088.0,1535886.0
13-04 02:39:30,13.601,9.324,66.125,10.009,0.0,0.941,4096.0,272568320.0,1.0,498.0,3313070080.0,438185984.0,8553922560.0,21313896448.0,1549304.0,1516760.0
13-04 02:39:31,33.738,15.265,49.696,0.520,0.0,0.781,0.0,41160704.0,0.0,122.0,3313860608.0,438185984.0,8577597440.0,21289431040.0,9049725.0,1653718.0
13-04 02:39:32,32.530,15.318,51.291,0.086,0.0,0.775,0.0,2195456.0,0.0,19.0,3313446912.0,438185984.0,8601489408.0,21265952768.0,5763836.0,1627443.0
13-04 02:39:33,32.618,15.193,51.245,0.086,0.0,0.858,0.0,4321280.0,0.0,39.0,3315769344.0,438185984.0,8626065408.0,21239054336.0,5896932.0,1701899.0
13-04 02:39:34,31.583,16.609,51.033,0.0,0.0,0.775,0.0,4190208.0,0.0,32.0,3315253248.0,438185984.0,8652361728.0,21213274112.0,3883468.0,1703641.0
13-04 02:39:35,31.858,15.191,52.083,0.0,0.0,0.868,0.0,2273280.0,0.0,25.0,3316559872.0,438198272.0,8675155968.0,21189160960.0,5792556.0,1638486.0
13-04 02:39:36,32.335,15.825,50.642,0.171,0.0,1.027,0.0,4321280.0,0.0,40.0,3317563392.0,438214656.0,8701501440.0,21161795584.0,5966788.0,1738737.0
13-04 02:39:37,32.353,14.533,52.163,0.0,0.0,0.952,0.0,2146304.0,0.0,19.0,3316994048.0,438218752.0,8725684224.0,21138178048.0,3622762.0,1551414.0
13-04 02:39:38,33.503,16.200,49.279,0.254,0.0,0.763,0.0,18382848.0,0.0,78.0,3318460416.0,438226944.0,8749412352.0,21112975360.0,6000436.0,1756919.0
13-04 02:39:39,31.709,16.239,51.368,0.0,0.0,0.684,0.0,2166784.0,0.0,22.0,3319869440.0,438235136.0,8772792320.0,21088178176.0,3597053.0,1541634.0
13-04 02:39:40,31.728,16.251,51.161,0.086,0.0,0.774,0.0,4321280.0,0.0,38.0,3321020416.0,438235136.0,8797458432.0,21062361088.0,6043037.0,1780135.0
13-04 02:39:41,32.308,16.410,50.513,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,3321044992.0,438235136.0,8821411840.0,21038383104.0,5667382.0,1579437.0
13-04 02:39:42,32.343,15.789,51.019,0.170,0.0,0.679,0.0,4325376.0,0.0,40.0,3321618432.0,438247424.0,8846540800.0,21012668416.0,3908484.0,1697870.0
13-04 02:39:43,31.164,16.524,51.199,0.0,0.0,1.113,0.0,2158592.0,0.0,19.0,3322494976.0,438247424.0,8870801408.0,20987531264.0,5820237.0,1657332.0
13-04 02:39:44,33.448,14.828,51.034,0.0,0.0,0.690,0.0,4313088.0,0.0,38.0,3324911616.0,438251520.0,8895148032.0,20960763904.0,5362859.0,1664689.0
13-04 02:39:45,32.506,14.970,51.240,0.086,0.0,1.198,0.0,4304896.0,0.0,39.0,3323265024.0,438251520.0,8922136576.0,20935421952.0,4473333.0,1763411.0
13-04 02:39:46,31.288,15.425,52.235,0.0,0.0,1.052,0.0,2158592.0,0.0,19.0,3324739584.0,438255616.0,8945995776.0,20910084096.0,5632547.0,1563993.0
13-04 02:39:47,30.044,16.507,52.576,0.087,0.0,0.786,0.0,4313088.0,0.0,38.0,3325259776.0,438255616.0,8971153408.0,20884406272.0,3966354.0,1740667.0
13-04 02:39:48,32.851,16.085,50.043,0.085,0.0,0.936,0.0,2162688.0,0.0,21.0,3325132800.0,438259712.0,8995450880.0,20860231680.0,5582928.0,1529687.0
13-04 02:39:49,31.444,14.792,53.056,0.0,0.0,0.709,0.0,4333568.0,0.0,41.0,3328102400.0,438267904.0,9019625472.0,20833079296.0,6037186.0,1779185.0
13-04 02:39:50,31.229,16.468,51.109,0.085,0.0,1.109,0.0,2162688.0,0.0,21.0,3328499712.0,438276096.0,9042862080.0,20809437184.0,3677341.0,1580547.0
13-04 02:39:51,32.841,15.117,51.347,0.087,0.0,0.608,0.0,4317184.0,0.0,38.0,3327971328.0,438284288.0,9069502464.0,20783316992.0,5920370.0,1709364.0
13-04 02:39:52,31.525,15.762,51.938,0.0,0.0,0.775,0.0,4304896.0,0.0,38.0,3330265088.0,438288384.0,9094258688.0,20756262912.0,3992924.0,1688088.0
13-04 02:39:53,32.814,14.805,51.688,0.087,0.0,0.606,0.0,2150400.0,0.0,19.0,3330494464.0,438296576.0,9119289344.0,20730994688.0,5668324.0,1639830.0
13-04 02:39:54,31.638,15.345,51.983,0.086,0.0,0.948,0.0,4321280.0,0.0,41.0,3331862528.0,438300672.0,9142550528.0,20706361344.0,5992269.0,1750224.0
13-04 02:39:55,32.066,15.903,51.513,0.0,0.0,0.519,0.0,2166784.0,0.0,20.0,3331973120.0,438300672.0,9167949824.0,20680851456.0,3577263.0,1531285.0
13-04 02:39:56,31.620,16.115,51.568,0.0,0.0,0.697,0.0,4304896.0,0.0,38.0,3334189056.0,438300672.0,9192525824.0,20654059520.0,6028709.0,1776414.0
13-04 02:39:57,31.716,15.771,51.560,0.087,0.0,0.867,0.0,2154496.0,0.0,19.0,3334066176.0,438300672.0,9215762432.0,20630945792.0,5656404.0,1571746.0
13-04 02:39:58,31.272,14.929,53.004,0.0,0.0,0.795,0.0,4300800.0,0.0,38.0,3334361088.0,438300672.0,9242435584.0,20603977728.0,3967867.0,1727865.0
13-04 02:39:59,32.161,15.352,51.801,0.086,0.0,0.600,0.0,2150400.0,0.0,19.0,3335983104.0,438300672.0,9265848320.0,20578942976.0,5669463.0,1588249.0
13-04 02:40:00,32.302,15.550,50.172,1.031,0.0,0.945,0.0,57491456.0,0.0,135.0,3334975488.0,438304768.0,9291350016.0,20554444800.0,5985655.0,1747960.0
13-04 02:40:01,20.773,12.618,58.026,7.639,0.0,0.944,0.0,267386880.0,0.0,484.0,3337019392.0,438304768.0,9305030656.0,20538720256.0,3686580.0,1593131.0
13-04 02:40:02,14.382,10.513,62.069,12.363,0.0,0.673,0.0,273805312.0,0.0,509.0,3336040448.0,438304768.0,9317720064.0,20527009792.0,2365894.0,1534945.0
13-04 02:40:03,26.910,13.413,56.537,2.122,0.0,1.019,0.0,84721664.0,0.0,181.0,3338813440.0,438308864.0,9338368000.0,20503584768.0,8602129.0,1641664.0
13-04 02:40:04,32.906,14.872,51.282,0.0,0.0,0.940,0.0,2195456.0,0.0,22.0,3339153408.0,438308864.0,9362112512.0,20479500288.0,4163094.0,1631420.0
13-04 02:40:05,32.669,15.078,51.127,0.0,0.0,1.127,0.0,4308992.0,0.0,38.0,3339325440.0,438312960.0,9388969984.0,20452466688.0,6016698.0,1758791.0
13-04 02:40:06,32.836,13.608,52.502,0.176,0.0,0.878,0.0,2162688.0,0.0,21.0,3338498048.0,438312960.0,9413050368.0,20429213696.0,3573657.0,1527899.0
13-04 02:40:07,33.135,15.718,50.212,0.0,0.0,0.935,0.0,4325376.0,0.0,39.0,3340382208.0,438321152.0,9437356032.0,20403015680.0,6043479.0,1781144.0
13-04 02:40:08,32.594,15.785,50.853,0.085,0.0,0.683,0.0,2146304.0,0.0,19.0,3340251136.0,438321152.0,9461719040.0,20378783744.0,4145420.0,1555906.0
13-04 02:40:09,38.954,15.599,44.351,0.0,0.0,1.096,0.0,4308992.0,0.0,38.0,3343446016.0,438329344.0,9484546048.0,20352753664.0,5517871.0,1772807.0
13-04 02:40:10,33.020,15.227,50.984,0.086,0.0,0.684,0.0,2150400.0,0.0,19.0,3344080896.0,438329344.0,9508470784.0,20328194048.0,5583155.0,1534649.0
13-04 02:40:11,32.904,15.550,50.601,0.086,0.0,0.859,4096.0,4313088.0,1.0,38.0,3344953344.0,438337536.0,9533476864.0,20302307328.0,4031505.0,1771141.0
13-04 02:40:12,32.476,15.938,50.728,0.086,0.0,0.771,0.0,2162688.0,0.0,21.0,3344748544.0,438349824.0,9558097920.0,20277878784.0,5653792.0,1573349.0
13-04 02:40:13,30.431,17.069,51.638,0.0,0.0,0.862,0.0,4358144.0,0.0,44.0,3345580032.0,438353920.0,9583546368.0,20251594752.0,6006389.0,1750192.0
13-04 02:40:14,31.670,15.921,51.721,0.0,0.0,0.688,0.0,2170880.0,0.0,23.0,3346632704.0,438353920.0,9606209536.0,20227878912.0,3654411.0,1582039.0
13-04 02:40:15,32.737,14.834,51.236,0.171,0.0,1.023,0.0,4300800.0,0.0,39.0,3347906560.0,438366208.0,9631338496.0,20201463808.0,5975264.0,1740589.0
13-04 02:40:16,32.338,15.700,51.109,0.0,0.0,0.853,0.0,2154496.0,0.0,19.0,3346771968.0,438366208.0,9655988224.0,20177948672.0,5746799.0,1623059.0
13-04 02:40:17,31.814,15.907,51.763,0.0,0.0,0.516,0.0,4300800.0,0.0,38.0,3350896640.0,438366208.0,9680187392.0,20149624832.0,3840018.0,1665763.0
13-04 02:40:18,32.059,15.899,51.260,0.174,0.0,0.608,0.0,4284416.0,0.0,37.0,3351392256.0,438370304.0,9708466176.0,20120846336.0,5875826.0,1692136.0
13-04 02:40:19,34.821,15.223,48.906,0.437,0.0,0.612,0.0,33579008.0,0.0,86.0,3352944640.0,438378496.0,9729327104.0,20098424832.0,3756391.0,1616370.0
13-04 02:40:20,32.007,15.744,51.384,0.0,0.0,0.865,0.0,4337664.0,0.0,38.0,3354034176.0,438378496.0,9754578944.0,20072083456.0,6035385.0,1776895.0
13-04 02:40:21,32.879,15.503,50.681,0.085,0.0,0.852,0.0,2154496.0,0.0,19.0,3353055232.0,438378496.0,9779404800.0,20048236544.0,5636574.0,1550822.0
13-04 02:40:22,33.109,15.249,50.716,0.084,0.0,0.842,0.0,4304896.0,0.0,38.0,3354312704.0,438378496.0,9803522048.0,20022861824.0,3951378.0,1741315.0
13-04 02:40:23,32.233,14.857,51.955,0.0,0.0,0.956,0.0,2183168.0,0.0,20.0,3355062272.0,438378496.0,9828274176.0,19997360128.0,5605812.0,1539153.0
13-04 02:40:24,32.137,16.068,50.855,0.085,0.0,0.855,0.0,4308992.0,0.0,40.0,3355332608.0,438386688.0,9853497344.0,19971858432.0,4434760.0,1777171.0
13-04 02:40:25,32.127,14.298,52.780,0.088,0.0,0.706,0.0,2150400.0,0.0,19.0,3354894336.0,438394880.0,9877987328.0,19947798528.0,5242559.0,1567373.0
13-04 02:40:26,31.779,16.408,50.864,0.086,0.0,0.864,0.0,4300800.0,0.0,38.0,3357978624.0,438398976.0,9901916160.0,19920781312.0,5984930.0,1740988.0
13-04 02:40:27,31.795,16.239,51.368,0.0,0.0,0.598,0.0,4079616.0,0.0,26.0,3357380608.0,438398976.0,9928196096.0,19895099392.0,3796429.0,1653627.0
13-04 02:40:28,33.333,15.567,50.169,0.0,0.0,0.931,0.0,2379776.0,0.0,31.0,3358285824.0,438398976.0,9951592448.0,19870797824.0,5776531.0,1636667.0
13-04 02:40:29,31.076,15.625,51.997,0.087,0.0,1.215,0.0,4313088.0,0.0,39.0,3360206848.0,438398976.0,9976283136.0,19844186112.0,6059344.0,1791889.0
13-04 02:40:30,32.192,15.325,51.627,0.171,0.0,0.685,0.0,2187264.0,0.0,22.0,3360722944.0,438403072.0,10001022976.0,19818926080.0,3562688.0,1521399.0
13-04 02:40:31,32.592,15.825,50.556,0.086,0.0,0.941,0.0,4296704.0,0.0,38.0,3361853440.0,438403072.0,10026311680.0,19792506880.0,6024828.0,1771895.0
13-04 02:40:32,32.098,15.838,51.137,0.0,0.0,0.927,0.0,2154496.0,0.0,19.0,3362570240.0,438419456.0,10050568192.0,19767517184.0,5602501.0,1544135.0
13-04 02:40:33,18.228,10.633,60.675,9.451,0.0,1.013,0.0,253034496.0,0.0,451.0,3363328000.0,438419456.0,10063491072.0,19753836544.0,3796938.0,1654544.0
13-04 02:40:34,14.585,11.148,62.531,11.065,0.0,0.671,4096.0,270536704.0,1.0,488.0,3363631104.0,438423552.0,10073214976.0,19743805440.0,2381844.0,1546815.0
13-04 02:40:35,22.867,12.372,58.959,5.119,0.0,0.683,4096.0,147316736.0,1.0,294.0,3363524608.0,438427648.0,10092371968.0,19724750848.0,6811045.0,1534379.0
13-04 02:40:36,32.386,15.676,51.249,0.086,0.0,0.603,0.0,4325376.0,0.0,40.0,3364630528.0,438427648.0,10116894720.0,19699122176.0,6000035.0,1739979.0
13-04 02:40:37,32.024,15.884,51.067,0.085,0.0,0.939,0.0,2154496.0,0.0,19.0,3364839424.0,438427648.0,10140880896.0,19674927104.0,5660924.0,1570771.0
13-04 02:40:38,31.810,15.948,51.466,0.086,0.0,0.690,0.0,4337664.0,0.0,41.0,3365707776.0,438431744.0,10166005760.0,19648929792.0,3907873.0,1698909.0
13-04 02:40:39,32.704,15.279,51.159,0.0,0.0,0.858,0.0,2158592.0,0.0,20.0,3365208064.0,438431744.0,10190725120.0,19624710144.0,5741842.0,1591393.0
13-04 02:40:40,32.760,15.047,51.419,0.0,0.0,0.774,0.0,4296704.0,0.0,39.0,3368132608.0,438435840.0,10215444480.0,19597062144.0,5881639.0,1692117.0
13-04 02:40:41,32.146,15.691,51.145,0.085,0.0,0.933,0.0,4079616.0,0.0,26.0,3368620032.0,438439936.0,10240450560.0,19571564544.0,3834857.0,1647290.0
13-04 02:40:42,32.906,14.530,51.368,0.171,0.0,1.026,0.0,2408448.0,0.0,34.0,3369889792.0,438439936.0,10263990272.0,19546755072.0,5810180.0,1654598.0
13-04 02:40:43,33.078,16.071,50.170,0.0,0.0,0.680,0.0,4300800.0,0.0,38.0,3370643456.0,438444032.0,10290987008.0,19519000576.0,5373086.0,1777034.0
13-04 02:40:44,32.363,14.897,52.055,0.086,0.0,0.599,0.0,2154496.0,0.0,19.0,3371495424.0,438448128.0,10313265152.0,19495866368.0,4165883.0,1490160.0
13-04 02:40:45,32.481,15.857,50.725,0.085,0.0,0.853,0.0,7544832.0,0.0,50.0,3371814912.0,438452224.0,10337861632.0,19470946304.0,6104079.0,1806646.0
13-04 02:40:46,32.480,14.916,51.721,0.0,0.0,0.883,0.0,2150400.0,0.0,19.0,3372490752.0,438456320.0,10361470976.0,19446657024.0,3542420.0,1515236.0
13-04 02:40:47,30.635,16.797,51.697,0.087,0.0,0.783,0.0,6639616.0,0.0,48.0,3375362048.0,438460416.0,10385162240.0,19420090368.0,6064903.0,1785147.0
13-04 02:40:48,32.506,16.595,49.444,0.257,0.0,1.198,0.0,16228352.0,0.0,54.0,3375226880.0,438464512.0,10410106880.0,19395276800.0,5627298.0,1560487.0
13-04 02:40:49,32.909,15.437,50.551,0.0,0.0,1.103,0.0,4325376.0,0.0,43.0,3376295936.0,438464512.0,10434924544.0,19369390080.0,3972029.0,1738929.0
13-04 02:40:50,31.547,15.385,52.031,0.086,0.0,0.951,0.0,4104192.0,0.0,28.0,3375919104.0,438468608.0,10460045312.0,19344642048.0,5704697.0,1589596.0
13-04 02:40:51,32.103,15.279,51.588,0.086,0.0,0.944,0.0,2383872.0,0.0,32.0,3376365568.0,438472704.0,10484101120.0,19320135680.0,3839638.0,1670193.0
13-04 02:40:52,32.121,14.978,51.602,0.0,0.0,1.299,0.0,4259840.0,0.0,35.0,3377410048.0,438476800.0,10509484032.0,19293704192.0,5930639.0,1713368.0
13-04 02:40:53,32.496,15.165,51.473,0.0,0.0,0.867,0.0,2224128.0,0.0,23.0,3377475584.0,438476800.0,10533441536.0,19269681152.0,5777371.0,1629566.0
13-04 02:40:54,31.218,16.295,51.630,0.086,0.0,0.772,0.0,4337664.0,0.0,40.0,3376529408.0,438484992.0,10559418368.0,19244642304.0,3967018.0,1739797.0
13-04 02:40:55,31.926,17.061,50.0,0.0,0.0,1.014,0.0,2187264.0,0.0,20.0,3378417664.0,438484992.0,10582908928.0,19219263488.0,5636719.0,1564905.0
13-04 02:40:56,33.559,12.680,53.423,0.085,0.0,0.254,0.0,6475776.0,0.0,57.0,3380699136.0,438489088.0,10609004544.0,19190882304.0,2832122.0,517988.0
13-04 02:40:57,33.161,11.197,55.469,0.172,0.0,0.0,0.0,6479872.0,0.0,57.0,3380961280.0,438493184.0,10636218368.0,19163402240.0,460989.0,253347.0
13-04 02:40:58,31.873,11.942,56.100,0.086,0.0,0.0,0.0,6504448.0,0.0,60.0,3381964800.0,438509568.0,10662592512.0,19136008192.0,514187.0,254830.0
13-04 02:40:59,32.269,10.526,56.859,0.259,0.0,0.086,0.0,8609792.0,0.0,77.0,3382906880.0,438521856.0,10691305472.0,19106340864.0,607997.0,330237.0
13-04 02:41:00,31.524,11.646,56.655,0.175,0.0,0.0,0.0,6471680.0,0.0,59.0,3384594432.0,438521856.0,10717888512.0,19078070272.0,460797.0,253051.0
13-04 02:41:01,32.674,12.210,54.944,0.172,0.0,0.0,0.0,9977856.0,0.0,68.0,3385524224.0,438530048.0,10746642432.0,19048378368.0,461074.0,254499.0
13-04 02:41:02,34.155,12.744,52.506,0.595,0.0,0.0,4096.0,37916672.0,1.0,121.0,3386478592.0,438558720.0,10772103168.0,19021934592.0,463098.0,254956.0
13-04 02:41:03,6.902,2.525,90.572,0.0,0.0,0.0,0.0,2334720.0,0.0,37.0,3387285504.0,438562816.0,10777649152.0,19015577600.0,176907.0,106958.0
13-04 02:41:04,0.167,0.167,99.665,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3388108800.0,438562816.0,10779959296.0,19012444160.0,40596.0,40137.0
13-04 02:41:05,0.084,0.335,94.468,5.113,0.0,0.0,0.0,178995200.0,0.0,318.0,3387895808.0,438562816.0,10779959296.0,19012657152.0,22831.0,22667.0
13-04 02:41:06,0.0,0.503,91.611,7.886,0.0,0.0,0.0,269533184.0,0.0,477.0,3387891712.0,438566912.0,10779959296.0,19012657152.0,24345.0,24197.0
13-04 02:41:07,0.168,0.419,98.743,0.671,0.0,0.0,4096.0,147427328.0,1.0,201.0,3387875328.0,438566912.0,10779975680.0,19012657152.0,24754.0,24739.0
13-04 02:41:08,1.255,1.172,97.490,0.0,0.0,0.084,0.0,81920.0,0.0,3.0,3387863040.0,438566912.0,10779975680.0,19012669440.0,6431257.0,3495987.0
13-04 02:41:09,18.782,10.463,70.069,0.0,0.0,0.686,0.0,0.0,0.0,0.0,3386945536.0,438566912.0,10794332160.0,18999230464.0,8669025.0,4284061.0
13-04 02:41:10,32.414,14.914,51.552,0.086,0.0,1.034,0.0,2162688.0,0.0,19.0,3386351616.0,438566912.0,10816765952.0,18977390592.0,3678574.0,1629834.0
13-04 02:41:11,31.255,15.931,52.121,0.0,0.0,0.693,0.0,4317184.0,0.0,39.0,3387645952.0,438566912.0,10843115520.0,18949746688.0,6146398.0,1869180.0
13-04 02:41:12,32.596,15.404,50.894,0.170,0.0,0.936,0.0,2170880.0,0.0,21.0,3390201856.0,438566912.0,10864668672.0,18925637632.0,5723456.0,1643384.0
13-04 02:41:13,31.791,16.195,50.985,0.0,0.0,1.028,0.0,4325376.0,0.0,39.0,3389288448.0,438571008.0,10891747328.0,18899468288.0,4192664.0,1876503.0
13-04 02:41:14,33.863,15.468,50.167,0.084,0.0,0.418,0.0,2154496.0,0.0,19.0,3392118784.0,438575104.0,10913689600.0,18874691584.0,5693040.0,1641754.0
13-04 02:41:15,32.463,15.579,51.262,0.0,0.0,0.696,0.0,4108288.0,0.0,26.0,3390853120.0,438575104.0,10941210624.0,18848436224.0,5929072.0,1758542.0
13-04 02:41:16,31.764,16.267,51.113,0.0,0.0,0.856,0.0,2387968.0,0.0,31.0,3392372736.0,438579200.0,10963996672.0,18824126464.0,6084734.0,1850653.0
13-04 02:41:17,33.043,14.560,51.874,0.0,0.0,0.523,0.0,2162688.0,0.0,20.0,3393921024.0,438579200.0,10987917312.0,18798657536.0,3658838.0,1618779.0
13-04 02:41:18,32.605,16.387,49.664,0.084,0.0,1.261,0.0,4317184.0,0.0,41.0,3393486848.0,438583296.0,11013701632.0,18773303296.0,6204883.0,1906598.0
13-04 02:41:19,32.393,16.239,50.769,0.0,0.0,0.598,0.0,2162688.0,0.0,20.0,3395694592.0,438587392.0,11036692480.0,18748100608.0,5610798.0,1591044.0
13-04 02:41:20,32.705,15.411,50.942,0.086,0.0,0.856,0.0,4317184.0,0.0,38.0,3396378624.0,438591488.0,11062493184.0,18721611776.0,6315594.0,1958138.0
13-04 02:41:21,32.990,15.120,51.117,0.0,0.0,0.773,0.0,2154496.0,0.0,20.0,3395817472.0,438595584.0,11086319616.0,18698342400.0,3710819.0,1658689.0
13-04 02:41:22,31.288,16.076,51.599,0.086,0.0,0.951,0.0,4091904.0,0.0,27.0,3396063232.0,438595584.0,11112394752.0,18672021504.0,6004144.0,1811537.0
13-04 02:41:23,32.239,15.990,50.994,0.0,0.0,0.778,0.0,2375680.0,0.0,31.0,3398049792.0,438595584.0,11136126976.0,18646302720.0,5914309.0,1759504.0
13-04 02:41:24,33.276,15.785,49.744,0.085,0.0,1.109,0.0,2215936.0,0.0,28.0,3397656576.0,438603776.0,11159166976.0,18623647744.0,5810022.0,1699383.0
13-04 02:41:25,32.381,14.978,51.688,0.087,0.0,0.866,0.0,4308992.0,0.0,39.0,3400626176.0,438607872.0,11183681536.0,18596159488.0,6152964.0,1888007.0
13-04 02:41:26,31.266,16.279,51.507,0.086,0.0,0.861,0.0,2158592.0,0.0,19.0,3399782400.0,438611968.0,11208323072.0,18572357632.0,3711358.0,1656958.0
13-04 02:41:27,32.322,15.251,51.300,0.0,0.0,1.127,0.0,4341760.0,0.0,39.0,3401805824.0,438611968.0,11233370112.0,18545287168.0,6208377.0,1911020.0
13-04 02:41:28,30.983,16.188,51.958,0.0,0.0,0.870,0.0,2162688.0,0.0,19.0,3402850304.0,438611968.0,11256410112.0,18521202688.0,5755048.0,1675490.0
13-04 02:41:29,32.353,15.917,50.952,0.0,0.0,0.779,0.0,4313088.0,0.0,39.0,3402166272.0,438611968.0,11284180992.0,18494115840.0,6001504.0,1908609.0
13-04 02:41:30,31.506,15.927,51.523,0.174,0.0,0.870,0.0,2170880.0,0.0,21.0,3403440128.0,438616064.0,11306131456.0,18470887424.0,3796085.0,1594507.0
13-04 02:41:31,32.705,15.497,50.685,0.086,0.0,1.027,0.0,4194304.0,0.0,32.0,3403689984.0,438616064.0,11332710400.0,18444058624.0,5949732.0,1752973.0
13-04 02:41:32,32.325,15.212,51.513,0.086,0.0,0.864,0.0,2293760.0,0.0,27.0,3404824576.0,438616064.0,11356348416.0,18419286016.0,6027013.0,1829963.0
13-04 02:41:33,33.564,15.052,50.519,0.0,0.0,0.865,0.0,2166784.0,0.0,19.0,3405414400.0,438616064.0,11380375552.0,18394669056.0,4669244.0,1689823.0
13-04 02:41:34,31.347,16.580,51.123,0.0,0.0,0.950,0.0,4317184.0,0.0,38.0,3407491072.0,438616064.0,11405287424.0,18367680512.0,5270226.0,1894676.0
13-04 02:41:35,32.732,15.292,51.031,0.0,0.0,0.945,0.0,2166784.0,0.0,19.0,3407142912.0,438616064.0,11429986304.0,18343329792.0,5695459.0,1646551.0
13-04 02:41:36,32.143,15.244,51.568,0.174,0.0,0.871,0.0,4341760.0,0.0,41.0,3410231296.0,438616064.0,11455082496.0,18315145216.0,6191838.0,1902230.0
13-04 02:41:37,32.393,15.812,51.111,0.0,0.0,0.684,0.0,2154496.0,0.0,19.0,3410165760.0,438620160.0,11479715840.0,18290573312.0,4749381.0,1689400.0
13-04 02:41:38,32.470,15.371,51.123,0.0,0.0,1.036,0.0,4325376.0,0.0,38.0,3409149952.0,438620160.0,11505164288.0,18266140672.0,5203293.0,1898861.0
13-04 02:41:39,33.532,15.529,50.0,0.0,0.0,0.939,0.0,2166784.0,0.0,20.0,3410423808.0,438624256.0,11529207808.0,18240819200.0,5719958.0,1644336.0
13-04 02:41:40,31.261,16.408,51.036,0.086,0.0,1.209,0.0,4198400.0,0.0,32.0,3412037632.0,438628352.0,11553546240.0,18214862848.0,5930203.0,1774337.0
13-04 02:41:41,31.655,16.724,50.683,0.0,0.0,0.939,0.0,2281472.0,0.0,25.0,3411623936.0,438628352.0,11578941440.0,18189881344.0,4744673.0,1797243.0
13-04 02:41:42,21.106,13.617,56.085,8.340,0.0,0.851,8192.0,227119104.0,2.0,394.0,3413192704.0,438636544.0,11593805824.0,18173440000.0,5106129.0,1741647.0
13-04 02:41:43,15.300,10.482,62.553,11.074,0.0,0.592,4096.0,273801216.0,1.0,491.0,3412541440.0,438640640.0,11606831104.0,18161061888.0,2428436.0,1647048.0
13-04 02:41:44,18.544,11.346,60.542,8.637,0.0,0.931,0.0,243900416.0,0.0,436.0,3416403968.0,438640640.0,11620827136.0,18143203328.0,9125407.0,1706386.0
13-04 02:41:45,31.873,16.065,51.375,0.0,0.0,0.687,0.0,2162688.0,0.0,19.0,3416141824.0,438640640.0,11645255680.0,18119036928.0,4364764.0,1606988.0
13-04 02:41:46,32.697,15.698,50.737,0.087,0.0,0.781,0.0,4325376.0,0.0,38.0,3417899008.0,438644736.0,11670622208.0,18091909120.0,5552159.0,1963923.0
13-04 02:41:47,32.550,15.318,51.349,0.0,0.0,0.783,0.0,2162688.0,0.0,19.0,3418144768.0,438652928.0,11695439872.0,18066837504.0,5677966.0,1625354.0
13-04 02:41:48,30.909,16.623,51.342,0.173,0.0,0.952,0.0,4091904.0,0.0,28.0,3419615232.0,438652928.0,11719503872.0,18041303040.0,5986717.0,1795905.0
13-04 02:41:49,33.305,15.843,50.341,0.0,0.0,0.511,0.0,2404352.0,0.0,31.0,3419467776.0,438661120.0,11744395264.0,18016550912.0,4154127.0,1766535.0
13-04 02:41:50,33.505,14.089,51.117,0.0,0.0,1.289,0.0,2154496.0,0.0,19.0,3421179904.0,438661120.0,11767459840.0,17991774208.0,5573583.0,1692825.0
13-04 02:41:51,31.931,16.052,50.987,0.0,0.0,1.030,0.0,4378624.0,0.0,42.0,3420733440.0,438665216.0,11792748544.0,17966927872.0,6130023.0,1873818.0
13-04 02:41:52,33.016,15.471,50.475,0.0,0.0,1.037,0.0,2150400.0,0.0,20.0,3422928896.0,438665216.0,11816161280.0,17941319680.0,5743371.0,1682457.0
13-04 02:41:53,32.027,16.525,50.426,0.085,0.0,0.937,0.0,4325376.0,0.0,38.0,3424161792.0,438665216.0,11842764800.0,17913483264.0,6257970.0,1942365.0
13-04 02:41:54,37.575,15.030,46.627,0.085,0.0,0.683,0.0,2183168.0,0.0,21.0,3425480704.0,438665216.0,11863519232.0,17891409920.0,3635862.0,1618286.0
13-04 02:41:55,33.419,16.325,49.487,0.0,0.0,0.769,0.0,2158592.0,0.0,19.0,3425021952.0,438665216.0,11887079424.0,17868308480.0,5777447.0,1678143.0
13-04 02:41:56,32.614,16.307,49.698,0.086,0.0,1.294,0.0,4317184.0,0.0,38.0,3427610624.0,438669312.0,11912589312.0,17840205824.0,6324162.0,1975508.0
13-04 02:41:57,33.558,15.728,49.958,0.0,0.0,0.757,0.0,2158592.0,0.0,19.0,3427344384.0,438669312.0,11936915456.0,17816145920.0,3734779.0,1669477.0
13-04 02:41:58,35.102,16.180,47.303,0.619,0.0,0.796,0.0,52416512.0,0.0,137.0,3429703680.0,438689792.0,11986395136.0,17764286464.0,5960312.0,1787431.0
13-04 02:41:59,32.902,15.717,50.345,0.173,0.0,0.864,0.0,11304960.0,0.0,53.0,3430764544.0,438697984.0,11982430208.0,17767182336.0,5960418.0,1783451.0
13-04 02:42:00,33.249,15.949,49.873,0.169,0.0,0.759,0.0,2179072.0,0.0,21.0,3429789696.0,438706176.0,12007829504.0,17742749696.0,5765220.0,1691029.0
13-04 02:42:01,32.358,15.663,51.119,0.0,0.0,0.861,0.0,4304896.0,0.0,39.0,3429818368.0,438710272.0,12033351680.0,17717194752.0,4186282.0,1904389.0
13-04 02:42:02,32.959,15.531,50.647,0.0,0.0,0.863,0.0,2158592.0,0.0,20.0,3431297024.0,438710272.0,12056748032.0,17692319744.0,5681589.0,1636088.0
13-04 02:42:03,32.118,15.799,51.215,0.087,0.0,0.781,0.0,4313088.0,0.0,38.0,3432714240.0,438710272.0,12081553408.0,17666097152.0,6246237.0,1933462.0
13-04 02:42:04,32.672,15.345,51.293,0.0,0.0,0.690,0.0,2166784.0,0.0,22.0,3433263104.0,438710272.0,12105506816.0,17641594880.0,5730646.0,1664869.0
13-04 02:42:05,31.448,15.938,51.585,0.0,0.0,1.028,0.0,4198400.0,0.0,32.0,3435298816.0,438722560.0,12130123776.0,17614929920.0,5322122.0,1803513.0
13-04 02:42:06,33.702,15.660,49.957,0.170,0.0,0.511,0.0,2277376.0,0.0,27.0,3435638784.0,438726656.0,12154150912.0,17590558720.0,4593252.0,1778853.0
13-04 02:42:07,31.741,16.724,50.597,0.0,0.0,0.939,0.0,2158592.0,0.0,19.0,3435601920.0,438726656.0,12177702912.0,17567043584.0,5765414.0,1670814.0
13-04 02:42:08,32.355,15.444,51.424,0.086,0.0,0.690,0.0,4321280.0,0.0,38.0,3436879872.0,438730752.0,12203556864.0,17539907584.0,6161231.0,1892762.0
13-04 02:42:09,32.378,16.695,50.253,0.084,0.0,0.590,0.0,2162688.0,0.0,19.0,3439493120.0,438734848.0,12226433024.0,17514414080.0,3631924.0,1609267.0
13-04 02:42:10,32.704,16.481,50.043,0.0,0.0,0.773,0.0,4308992.0,0.0,38.0,3439034368.0,438734848.0,12252176384.0,17489129472.0,6305509.0,1968760.0
13-04 02:42:11,31.735,15.344,52.049,0.087,0.0,0.785,0.0,2154496.0,0.0,19.0,3438743552.0,438743040.0,12277903360.0,17463685120.0,5741998.0,1668394.0
13-04 02:42:12,30.861,16.709,51.407,0.171,0.0,0.853,0.0,4206592.0,0.0,34.0,3439972352.0,438747136.0,12301709312.0,17438646272.0,6024014.0,1828514.0
13-04 02:42:13,32.164,15.483,51.155,0.0,0.0,1.198,0.0,2273280.0,0.0,25.0,3441721344.0,438747136.0,12325158912.0,17413447680.0,3928254.0,1755086.0
13-04 02:42:14,31.316,15.702,50.351,1.842,0.0,0.789,0.0,114937856.0,0.0,212.0,3443249152.0,438747136.0,12347981824.0,17389096960.0,5709747.0,1651505.0
13-04 02:42:15,17.150,12.031,60.239,9.727,0.0,0.853,0.0,269484032.0,0.0,475.0,3441778688.0,438747136.0,12362706944.0,17375842304.0,4761596.0,1824861.0
13-04 02:42:16,15.286,10.504,62.596,10.589,0.0,1.025,0.0,272470016.0,0.0,472.0,3443859456.0,438747136.0,12374073344.0,17362395136.0,1677997.0,1646043.0
13-04 02:42:17,31.606,14.868,51.742,0.425,0.0,1.359,0.0,26320896.0,0.0,103.0,3463929856.0,438751232.0,12398563328.0,17317830656.0,11272568.0,1793127.0
13-04 02:42:18,31.662,15.128,52.419,0.176,0.0,0.616,0.0,2191360.0,0.0,22.0,3464974336.0,438755328.0,12422029312.0,17293316096.0,3688052.0,1631605.0
13-04 02:42:19,32.127,15.848,50.991,0.086,0.0,0.947,0.0,4304896.0,0.0,39.0,3466604544.0,438767616.0,12446670848.0,17267032064.0,4205764.0,1925875.0
13-04 02:42:20,32.957,14.870,51.304,0.087,0.0,0.783,0.0,2154496.0,0.0,19.0,3467841536.0,438775808.0,12470317056.0,17242140672.0,5705670.0,1657256.0
13-04 02:42:21,30.928,16.753,51.632,0.0,0.0,0.687,0.0,4317184.0,0.0,38.0,3467218944.0,438775808.0,12497268736.0,17215811584.0,4110234.0,1833457.0
13-04 02:42:22,31.369,15.598,52.166,0.087,0.0,0.780,0.0,2154496.0,0.0,19.0,3467825152.0,438775808.0,12520726528.0,17191747584.0,7754619.0,1697291.0
13-04 02:42:23,31.461,15.990,51.513,0.0,0.0,1.037,0.0,2158592.0,0.0,19.0,3469950976.0,438775808.0,12543504384.0,17166843904.0,5858308.0,1715671.0
13-04 02:42:24,31.478,16.174,51.217,0.087,0.0,1.043,0.0,4321280.0,0.0,40.0,3470610432.0,438779904.0,12569223168.0,17140461568.0,6233585.0,1947233.0
13-04 02:42:25,32.103,15.880,51.073,0.0,0.0,0.944,0.0,2158592.0,0.0,19.0,3469672448.0,438796288.0,12593795072.0,17116811264.0,4431290.0,1653880.0
13-04 02:42:26,32.174,15.913,51.217,0.0,0.0,0.696,0.0,4313088.0,0.0,39.0,3470884864.0,438796288.0,12619710464.0,17089683456.0,5466160.0,1911311.0
13-04 02:42:27,32.705,15.668,50.942,0.0,0.0,0.685,0.0,2154496.0,0.0,19.0,3472920576.0,438796288.0,12642156544.0,17065201664.0,5744896.0,1676276.0
13-04 02:42:28,30.906,15.719,52.664,0.089,0.0,0.622,0.0,4083712.0,0.0,26.0,3474030592.0,438800384.0,12667236352.0,17039007744.0,5868751.0,1736337.0
13-04 02:42:29,32.373,16.271,50.339,0.085,0.0,0.932,0.0,2396160.0,0.0,33.0,3474522112.0,438808576.0,12691234816.0,17014509568.0,4492052.0,1835972.0
13-04 02:42:30,32.550,15.753,50.653,0.087,0.0,0.957,0.0,2170880.0,0.0,21.0,3476008960.0,438812672.0,12715905024.0,16988348416.0,5359220.0,1691595.0
13-04 02:42:31,31.421,16.524,50.942,0.0,0.0,1.113,0.0,4345856.0,0.0,42.0,3476148224.0,438812672.0,12741160960.0,16962953216.0,6122967.0,1871334.0
13-04 02:42:32,32.152,16.540,50.380,0.084,0.0,0.844,0.0,2179072.0,0.0,20.0,3478532096.0,438812672.0,12764590080.0,16937140224.0,5805347.0,1718001.0
13-04 02:42:33,32.075,16.295,50.772,0.0,0.0,0.858,0.0,4317184.0,0.0,38.0,3477594112.0,438812672.0,12789923840.0,16912744448.0,4125809.0,1866600.0
13-04 02:42:34,32.710,15.803,50.552,0.085,0.0,0.850,0.0,2150400.0,0.0,19.0,3478982656.0,438816768.0,12813434880.0,16887840768.0,5754213.0,1686541.0
13-04 02:42:35,32.292,15.451,51.476,0.087,0.0,0.694,0.0,4096000.0,0.0,26.0,3479986176.0,438820864.0,12839235584.0,16861032448.0,6006716.0,1802714.0
13-04 02:42:36,32.550,15.405,50.827,0.087,0.0,1.131,0.0,2408448.0,0.0,34.0,3480227840.0,438833152.0,12862275584.0,16837738496.0,5919788.0,1756715.0
13-04 02:42:37,31.928,16.265,51.033,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3482554368.0,438833152.0,12886024192.0,16811663360.0,4070291.0,1714320.0
13-04 02:42:38,32.874,15.318,51.033,0.0,0.0,0.775,0.0,4317184.0,0.0,38.0,3481509888.0,438837248.0,12912967680.0,16785760256.0,5859392.0,1864863.0
13-04 02:42:39,31.997,15.083,52.223,0.0,0.0,0.697,0.0,2162688.0,0.0,22.0,3485200384.0,438845440.0,12934414336.0,16760614912.0,5700864.0,1650729.0
13-04 02:42:40,31.743,16.392,50.564,0.087,0.0,1.214,0.0,4308992.0,0.0,38.0,3485220864.0,438845440.0,12961030144.0,16733978624.0,6252944.0,1924214.0
13-04 02:42:41,32.300,15.935,50.991,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3486457856.0,438849536.0,12985327616.0,16708440064.0,5317714.0,1657940.0
13-04 02:42:42,31.802,15.771,51.560,0.173,0.0,0.693,0.0,4362240.0,0.0,43.0,3485376512.0,438853632.0,13010862080.0,16683982848.0,4589490.0,1910254.0
13-04 02:42:43,32.737,16.454,49.957,0.085,0.0,0.767,0.0,2158592.0,0.0,20.0,3486531584.0,438857728.0,13035671552.0,16658014208.0,5709547.0,1651465.0
13-04 02:42:44,31.570,15.785,51.605,0.0,0.0,1.041,0.0,2150400.0,0.0,19.0,3487088640.0,438857728.0,13058269184.0,16634859520.0,5944066.0,1764871.0
13-04 02:42:45,31.752,15.789,51.510,0.0,0.0,0.949,0.0,4313088.0,0.0,38.0,3489312768.0,438857728.0,13083480064.0,16607424512.0,3991193.0,1777890.0
13-04 02:42:46,33.133,14.936,50.472,0.515,0.0,0.944,0.0,35069952.0,0.0,72.0,3489738752.0,438857728.0,13107687424.0,16582791168.0,5693935.0,1648846.0
13-04 02:42:47,17.622,11.463,58.768,10.864,0.0,1.283,4096.0,273580032.0,1.0,479.0,3490304000.0,438861824.0,13120098304.0,16569810944.0,4755783.0,1835162.0
13-04 02:42:48,14.903,11.008,61.812,11.516,0.0,0.762,4096.0,269660160.0,1.0,482.0,3490250752.0,438865920.0,13132681216.0,16557277184.0,1668623.0,1636923.0
13-04 02:42:49,26.039,14.504,56.319,2.290,0.0,0.848,0.0,101777408.0,0.0,203.0,3490541568.0,438865920.0,13152227328.0,16537440256.0,8922398.0,1604127.0
13-04 02:42:50,31.034,16.552,51.466,0.0,0.0,0.948,0.0,4292608.0,0.0,36.0,3498725376.0,438865920.0,13178519552.0,16502964224.0,6174872.0,1876526.0
13-04 02:42:51,31.959,16.323,50.945,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3499782144.0,438870016.0,13201080320.0,16479342592.0,5707813.0,1650302.0
13-04 02:42:52,34.605,16.045,48.135,0.520,0.0,0.694,0.0,40329216.0,0.0,105.0,3503067136.0,438882304.0,13258428416.0,16418697216.0,6231550.0,1925893.0
13-04 02:42:53,32.811,15.057,51.088,0.174,0.0,0.870,0.0,8138752.0,0.0,37.0,3502120960.0,438886400.0,13248901120.0,16429166592.0,3959905.0,1671974.0
13-04 02:42:54,31.877,16.624,50.557,0.086,0.0,0.857,0.0,2179072.0,0.0,22.0,3502542848.0,438890496.0,13272899584.0,16404742144.0,5630879.0,1726672.0
13-04 02:42:55,32.201,15.888,50.892,0.085,0.0,0.935,0.0,4317184.0,0.0,38.0,3502473216.0,438894592.0,13300195328.0,16377511936.0,6095952.0,1842915.0
13-04 02:42:56,31.771,15.625,51.476,0.0,0.0,1.128,0.0,2154496.0,0.0,19.0,3504119808.0,438894592.0,13322256384.0,16353804288.0,5742351.0,1651211.0
13-04 02:42:57,32.283,16.525,50.085,0.0,0.0,1.107,0.0,4317184.0,0.0,38.0,3505586176.0,438906880.0,13346844672.0,16327737344.0,5085528.0,1944900.0
13-04 02:42:58,31.885,15.204,51.781,0.0,0.0,1.129,0.0,2154496.0,0.0,19.0,3504979968.0,438906880.0,13371080704.0,16304107520.0,4900837.0,1669992.0
13-04 02:42:59,31.972,15.639,51.260,0.087,0.0,1.043,0.0,4308992.0,0.0,38.0,3505381376.0,438910976.0,13397819392.0,16276963328.0,6089264.0,1857129.0
13-04 02:43:00,32.483,15.986,50.510,0.085,0.0,0.935,0.0,2166784.0,0.0,21.0,3507105792.0,438915072.0,13420544000.0,16252510208.0,5784145.0,1693725.0
13-04 02:43:01,32.513,15.705,50.934,0.085,0.0,0.764,0.0,2154496.0,0.0,19.0,3507179520.0,438915072.0,13444239360.0,16228741120.0,4012319.0,1679424.0
13-04 02:43:02,30.749,16.710,51.421,0.086,0.0,1.034,0.0,4317184.0,0.0,38.0,3507331072.0,438915072.0,13470564352.0,16202264576.0,5909728.0,1887845.0
13-04 02:43:03,32.444,15.921,50.947,0.0,0.0,0.688,0.0,2158592.0,0.0,19.0,3510673408.0,438915072.0,13492666368.0,16176820224.0,5745051.0,1619401.0
13-04 02:43:04,32.072,17.197,50.129,0.0,0.0,0.602,0.0,4341760.0,0.0,39.0,3509587968.0,438919168.0,13518790656.0,16151777280.0,6214248.0,1970719.0
13-04 02:43:05,31.893,16.076,51.253,0.173,0.0,0.605,0.0,2170880.0,0.0,21.0,3510874112.0,438931456.0,13542580224.0,16126689280.0,5733633.0,1673100.0
13-04 02:43:06,32.239,15.730,51.167,0.0,0.0,0.864,0.0,4329472.0,0.0,39.0,3512557568.0,438943744.0,13566959616.0,16100614144.0,4160093.0,1884804.0
13-04 02:43:07,32.127,16.451,50.904,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,3511533568.0,438943744.0,13592825856.0,16075771904.0,5720640.0,1652542.0
13-04 02:43:08,32.435,15.478,51.391,0.0,0.0,0.696,0.0,4222976.0,0.0,35.0,3513798656.0,438943744.0,13618511872.0,16047820800.0,5772830.0,1674383.0
13-04 02:43:09,33.362,13.500,52.623,0.344,0.0,0.172,0.0,20537344.0,0.0,85.0,3514703872.0,438951936.0,13641920512.0,16023498752.0,2953528.0,602028.0
13-04 02:43:10,32.994,11.705,55.216,0.085,0.0,0.0,0.0,6455296.0,0.0,59.0,3514785792.0,438960128.0,13669556224.0,15995772928.0,461472.0,252850.0
13-04 02:43:11,32.987,11.255,54.978,0.779,0.0,0.0,0.0,29347840.0,0.0,117.0,3517284352.0,438972416.0,13694636032.0,15968182272.0,514381.0,254515.0
13-04 02:43:12,31.379,11.897,56.638,0.086,0.0,0.0,0.0,6680576.0,0.0,69.0,3517132800.0,438988800.0,13722513408.0,15940440064.0,610376.0,333020.0
13-04 02:43:13,32.421,12.147,55.346,0.086,0.0,0.0,0.0,6455296.0,0.0,58.0,3516977152.0,438992896.0,13750476800.0,15912628224.0,461709.0,253311.0
13-04 02:43:14,32.143,11.990,55.612,0.170,0.0,0.085,0.0,6451200.0,0.0,60.0,3517812736.0,438996992.0,13775826944.0,15886438400.0,459753.0,251817.0
13-04 02:43:15,31.913,12.087,55.913,0.087,0.0,0.0,0.0,6447104.0,0.0,57.0,3518033920.0,439001088.0,13804949504.0,15857090560.0,461738.0,254842.0
13-04 02:43:16,32.222,12.735,54.957,0.085,0.0,0.0,0.0,6447104.0,0.0,57.0,3518464000.0,439001088.0,13830742016.0,15830867968.0,462439.0,256258.0
13-04 02:43:17,31.935,12.072,55.565,0.342,0.0,0.086,0.0,6463488.0,0.0,59.0,3519897600.0,439021568.0,13857939456.0,15802216448.0,464112.0,256356.0
13-04 02:43:18,32.325,11.409,56.180,0.086,0.0,0.0,0.0,6455296.0,0.0,57.0,3521499136.0,439033856.0,13883674624.0,15774867456.0,464249.0,257705.0
13-04 02:43:19,10.076,4.318,74.259,11.346,0.0,0.0,0.0,242364416.0,0.0,439.0,3520634880.0,439033856.0,13893976064.0,15765430272.0,169420.0,100426.0
13-04 02:43:20,0.084,0.419,83.557,15.940,0.0,0.0,4096.0,269488128.0,1.0,446.0,3521650688.0,439037952.0,13894733824.0,15763652608.0,39649.0,40604.0
13-04 02:43:21,16.145,5.917,72.527,5.410,0.0,0.0,0.0,138371072.0,0.0,225.0,3520782336.0,439037952.0,13907496960.0,15751757824.0,314762.0,175391.0
13-04 02:43:22,31.201,12.532,56.093,0.173,0.0,0.0,0.0,6479872.0,0.0,60.0,3521433600.0,439046144.0,13935157248.0,15723438080.0,462676.0,254288.0
13-04 02:43:23,32.460,12.511,54.945,0.085,0.0,0.0,0.0,6455296.0,0.0,60.0,3522576384.0,439050240.0,13962186752.0,15695261696.0,461071.0,252296.0
13-04 02:43:24,32.195,12.468,55.167,0.171,0.0,0.0,0.0,6455296.0,0.0,58.0,3524739072.0,439050240.0,13988171776.0,15667113984.0,461541.0,255109.0
13-04 02:43:25,32.088,11.460,56.197,0.170,0.0,0.085,0.0,8548352.0,0.0,73.0,3524952064.0,439058432.0,14016864256.0,15638200320.0,461457.0,253911.0
13-04 02:43:26,33.333,11.836,54.308,0.522,0.0,0.0,0.0,29745152.0,0.0,126.0,3525709824.0,439074816.0,14063964160.0,15590326272.0,613787.0,334534.0
13-04 02:43:27,1.669,0.417,97.579,0.334,0.0,0.0,0.0,22339584.0,0.0,47.0,3527303168.0,439078912.0,14044987392.0,15607705600.0,25558.0,26953.0
13-04 02:43:28,0.167,0.418,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527647232.0,439078912.0,14044676096.0,15607672832.0,25296.0,25546.0
13-04 02:43:29,0.251,0.334,99.165,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3527647232.0,439078912.0,14044676096.0,15607672832.0,22711.0,23632.0
13-04 02:43:30,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527647232.0,439078912.0,14044676096.0,15607672832.0,22187.0,22656.0
13-04 02:43:31,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527655424.0,439078912.0,14044676096.0,15607664640.0,22662.0,22632.0
13-04 02:43:32,0.0,0.418,99.498,0.0,0.0,0.084,0.0,69632.0,0.0,2.0,3527651328.0,439078912.0,14044680192.0,15607664640.0,25327.0,24644.0
13-04 02:43:33,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527651328.0,439078912.0,14044680192.0,15607664640.0,24516.0,25564.0
13-04 02:43:34,17.065,9.812,72.355,0.0,0.0,0.768,0.0,0.0,0.0,0.0,3526082560.0,439078912.0,14055018496.0,15598895104.0,14959029.0,7633192.0
13-04 02:43:35,31.434,14.335,53.195,0.086,0.0,0.950,0.0,2183168.0,0.0,21.0,3525771264.0,439087104.0,14078742528.0,15575474176.0,3725931.0,1700943.0
13-04 02:43:36,32.455,16.313,50.552,0.0,0.0,0.680,0.0,2179072.0,0.0,20.0,3526868992.0,439091200.0,14101630976.0,15551483904.0,5897165.0,1794910.0
13-04 02:43:37,31.401,15.830,51.644,0.0,0.0,1.125,0.0,4296704.0,0.0,39.0,3528441856.0,439103488.0,14126759936.0,15524769792.0,6401300.0,2036109.0
13-04 02:43:38,32.305,16.195,50.900,0.0,0.0,0.600,0.0,2150400.0,0.0,19.0,3529056256.0,439103488.0,14150406144.0,15500509184.0,5823545.0,1767465.0
13-04 02:43:39,31.709,15.983,51.453,0.0,0.0,0.855,0.0,2154496.0,0.0,19.0,3529748480.0,439103488.0,14174666752.0,15475556352.0,4223633.0,1770391.0
13-04 02:43:40,31.186,17.440,50.515,0.086,0.0,0.773,0.0,4182016.0,0.0,33.0,3530280960.0,439103488.0,14200147968.0,15449542656.0,5903842.0,1995027.0
13-04 02:43:41,32.034,16.695,50.169,0.169,0.0,0.932,0.0,2285568.0,0.0,30.0,3530436608.0,439111680.0,14225190912.0,15424335872.0,6018360.0,1857819.0
13-04 02:43:42,39.827,13.853,45.714,0.0,0.0,0.606,0.0,2138112.0,0.0,19.0,3531067392.0,439111680.0,14245117952.0,15403778048.0,5800721.0,1742890.0
13-04 02:43:43,32.189,15.880,51.073,0.086,0.0,0.773,0.0,2158592.0,0.0,19.0,3532730368.0,439111680.0,14268313600.0,15378919424.0,5912558.0,1816127.0
13-04 02:43:44,31.473,16.042,51.700,0.0,0.0,0.785,0.0,4182016.0,0.0,32.0,3532128256.0,439111680.0,14295220224.0,15352614912.0,6158936.0,1939176.0
13-04 02:43:45,31.850,15.009,52.094,0.0,0.0,1.047,0.0,2273280.0,0.0,25.0,3533688832.0,439111680.0,14317666304.0,15328608256.0,6254243.0,1979041.0
13-04 02:43:46,32.0,15.391,52.0,0.0,0.0,0.609,0.0,2142208.0,0.0,19.0,3533918208.0,439111680.0,14341644288.0,15304400896.0,3867468.0,1771162.0
13-04 02:43:47,32.127,15.676,50.904,0.086,0.0,1.206,0.0,2162688.0,0.0,21.0,3534503936.0,439111680.0,14366248960.0,15279210496.0,5838258.0,1785612.0
13-04 02:43:48,32.500,15.690,50.603,0.086,0.0,1.121,0.0,4304896.0,0.0,38.0,3535622144.0,439111680.0,14392102912.0,15252238336.0,6458454.0,2101508.0
13-04 02:43:49,32.186,15.921,51.033,0.0,0.0,0.861,0.0,2174976.0,0.0,22.0,3537084416.0,439111680.0,14414229504.0,15228649472.0,5851107.0,1779772.0
13-04 02:43:50,32.021,16.438,50.514,0.086,0.0,0.942,0.0,2154496.0,0.0,19.0,3537403904.0,439119872.0,14438019072.0,15204532224.0,5833871.0,1771543.0
13-04 02:43:51,31.136,17.086,50.824,0.0,0.0,0.954,0.0,4337664.0,0.0,42.0,3536719872.0,439132160.0,14463787008.0,15179436032.0,6487109.0,2115629.0
13-04 02:43:52,31.794,15.679,51.481,0.087,0.0,0.958,0.0,2154496.0,0.0,20.0,3538792448.0,439132160.0,14487306240.0,15153844224.0,5803573.0,1743171.0
13-04 02:43:53,31.735,15.780,51.526,0.087,0.0,0.872,0.0,2166784.0,0.0,21.0,3538313216.0,439132160.0,14512115712.0,15129513984.0,5799069.0,1741289.0
13-04 02:43:54,31.164,17.808,50.514,0.086,0.0,0.428,0.0,4194304.0,0.0,32.0,3540242432.0,439136256.0,14536249344.0,15103447040.0,4180065.0,1952242.0
13-04 02:43:55,31.611,16.021,51.766,0.0,0.0,0.603,0.0,2269184.0,0.0,25.0,3540103168.0,439140352.0,14561845248.0,15077986304.0,2167091.0,1952537.0
13-04 02:43:56,26.700,15.755,49.917,6.799,0.0,0.829,4096.0,214372352.0,1.0,329.0,3540250624.0,439144448.0,14588145664.0,15051534336.0,3856393.0,1868810.0
13-04 02:43:57,15.338,11.311,60.240,12.168,0.0,0.943,0.0,268435456.0,0.0,462.0,3541114880.0,439144448.0,14599475200.0,15039340544.0,2491338.0,1756307.0
13-04 02:43:58,24.957,12.991,56.752,4.103,0.0,1.197,0.0,130895872.0,0.0,247.0,3541811200.0,439144448.0,14619721728.0,15018397696.0,7028012.0,1701863.0
13-04 02:43:59,31.889,15.251,51.646,0.087,0.0,1.127,0.0,4341760.0,0.0,42.0,3541499904.0,439144448.0,14645129216.0,14993301504.0,4314527.0,2024404.0
13-04 02:44:00,33.759,15.051,50.340,0.085,0.0,0.765,0.0,2158592.0,0.0,19.0,3542470656.0,439152640.0,14669152256.0,14968299520.0,7836148.0,1697469.0
13-04 02:44:01,31.633,17.177,50.170,0.0,0.0,1.020,0.0,2154496.0,0.0,19.0,3543375872.0,439152640.0,14692945920.0,14943600640.0,9814716.0,1774199.0
13-04 02:44:02,30.235,17.463,51.520,0.0,0.0,0.782,0.0,2183168.0,0.0,22.0,3544289280.0,439152640.0,14715510784.0,14920122368.0,6139282.0,1930696.0
13-04 02:44:03,33.362,15.495,50.042,0.0,0.0,1.101,0.0,4292608.0,0.0,35.0,3545079808.0,439156736.0,14740619264.0,14894219264.0,8261791.0,1955388.0
13-04 02:44:04,32.644,15.935,50.732,0.086,0.0,0.603,0.0,2158592.0,0.0,20.0,3545403392.0,439156736.0,14764797952.0,14869716992.0,5877082.0,1815636.0
13-04 02:44:05,31.451,16.334,51.347,0.087,0.0,0.782,0.0,3989504.0,0.0,30.0,3546042368.0,439160832.0,14790909952.0,14842961920.0,5903584.0,1796316.0
13-04 02:44:06,29.665,17.606,51.761,0.088,0.0,0.880,0.0,2375680.0,0.0,31.0,3547189248.0,439160832.0,14813974528.0,14818750464.0,6286948.0,1982079.0
13-04 02:44:07,32.556,15.544,50.950,0.086,0.0,0.864,0.0,2150400.0,0.0,19.0,3547193344.0,439160832.0,14837391360.0,14795329536.0,5840969.0,1787887.0
13-04 02:44:08,31.364,15.725,52.042,0.0,0.0,0.869,0.0,2183168.0,0.0,20.0,3548184576.0,439160832.0,14861004800.0,14770724864.0,5889970.0,1791348.0
13-04 02:44:09,30.146,17.227,51.507,0.0,0.0,1.120,0.0,4321280.0,0.0,38.0,3549614080.0,439164928.0,14886895616.0,14743400448.0,6373344.0,2052290.0
13-04 02:44:10,32.902,16.149,50.0,0.086,0.0,0.864,0.0,2162688.0,0.0,19.0,3549270016.0,439164928.0,14910480384.0,14720159744.0,5976370.0,1841969.0
13-04 02:44:11,32.620,14.897,51.370,0.086,0.0,1.027,0.0,2166784.0,0.0,21.0,3550683136.0,439169024.0,14932779008.0,14696443904.0,3769602.0,1727766.0
13-04 02:44:12,31.017,16.594,51.347,0.087,0.0,0.956,0.0,4190208.0,0.0,32.0,3552026624.0,439173120.0,14958796800.0,14669078528.0,6105668.0,1910899.0
13-04 02:44:13,31.834,15.744,51.384,0.0,0.0,1.038,0.0,2293760.0,0.0,25.0,3550494720.0,439173120.0,14983872512.0,14645534720.0,6257166.0,1983264.0
13-04 02:44:14,32.024,15.794,51.571,0.0,0.0,0.611,0.0,2162688.0,0.0,19.0,3551703040.0,439177216.0,15006355456.0,14621839360.0,5789736.0,1709044.0
13-04 02:44:15,31.458,16.368,50.639,0.085,0.0,1.449,0.0,2158592.0,0.0,19.0,3554492416.0,439177216.0,15028486144.0,14596919296.0,5967821.0,1853069.0
13-04 02:44:16,31.960,17.494,49.790,0.0,0.0,0.757,0.0,4313088.0,0.0,38.0,3554291712.0,439189504.0,15055011840.0,14570582016.0,6419836.0,2080524.0
13-04 02:44:17,32.474,15.292,51.117,0.172,0.0,0.945,0.0,2166784.0,0.0,21.0,3554660352.0,439205888.0,15079182336.0,14546026496.0,5841344.0,1768393.0
13-04 02:44:18,32.241,15.862,50.948,0.0,0.0,0.948,0.0,2162688.0,0.0,19.0,3555758080.0,439214080.0,15102033920.0,14522068992.0,5784253.0,1732260.0
13-04 02:44:19,30.776,16.552,51.552,0.0,0.0,1.121,0.0,4214784.0,0.0,35.0,3556511744.0,439222272.0,15126089728.0,14497251328.0,4205495.0,1968017.0
13-04 02:44:20,31.239,16.808,50.679,0.085,0.0,1.188,0.0,2273280.0,0.0,25.0,3556577280.0,439222272.0,15150993408.0,14472282112.0,6226718.0,1978026.0
13-04 02:44:21,33.419,16.537,48.751,0.258,0.0,1.034,4096.0,20807680.0,1.0,63.0,3558113280.0,439246848.0,15189602304.0,14432112640.0,5793782.0,1689168.0
13-04 02:44:22,31.565,16.938,50.385,0.0,0.0,1.112,0.0,6729728.0,0.0,35.0,3558731776.0,439246848.0,15195688960.0,14425407488.0,5953006.0,1881967.0
13-04 02:44:23,31.756,17.126,49.914,0.172,0.0,1.033,0.0,4325376.0,0.0,40.0,3558912000.0,439246848.0,15222661120.0,14398255104.0,6398428.0,2070149.0
13-04 02:44:24,32.383,15.458,51.123,0.0,0.0,1.036,0.0,2170880.0,0.0,22.0,3558932480.0,439250944.0,15246368768.0,14374522880.0,5857624.0,1779178.0
13-04 02:44:25,31.779,16.408,50.864,0.0,0.0,0.950,0.0,2146304.0,0.0,19.0,3559903232.0,439259136.0,15268757504.0,14351155200.0,5826084.0,1749007.0
13-04 02:44:26,30.284,16.075,52.398,0.089,0.0,1.155,0.0,4308992.0,0.0,38.0,3560759296.0,439263232.0,15295213568.0,14323838976.0,6461856.0,2106758.0
13-04 02:44:27,32.568,16.412,50.340,0.0,0.0,0.680,0.0,2150400.0,0.0,19.0,3560833024.0,439263232.0,15318380544.0,14300598272.0,4166172.0,1756503.0
13-04 02:44:28,23.966,14.828,52.759,7.500,0.0,0.948,0.0,218386432.0,0.0,384.0,3562102784.0,439263232.0,15336738816.0,14280970240.0,5774662.0,1933288.0
13-04 02:44:29,15.901,11.139,61.224,10.799,0.0,0.935,4096.0,271597568.0,1.0,471.0,3561365504.0,439267328.0,15349350400.0,14269091840.0,1790642.0,1756061.0
13-04 02:44:30,21.311,12.942,58.844,6.212,0.0,0.690,0.0,188805120.0,0.0,364.0,3561959424.0,439267328.0,15367204864.0,14250643456.0,2400320.0,1736326.0
13-04 02:44:31,31.217,16.435,51.739,0.087,0.0,0.522,0.0,2154496.0,0.0,19.0,3564945408.0,439271424.0,15389995008.0,14224863232.0,3741437.0,1717224.0
13-04 02:44:32,34.061,16.943,47.249,0.524,0.0,1.223,0.0,47869952.0,0.0,120.0,3566239744.0,439275520.0,15454797824.0,14158761984.0,8348430.0,1986934.0
13-04 02:44:33,32.258,15.693,51.351,0.0,0.0,0.697,0.0,5357568.0,0.0,32.0,3565617152.0,439279616.0,15439233024.0,14174945280.0,7917016.0,1812895.0
13-04 02:44:34,32.421,16.082,50.642,0.0,0.0,0.855,0.0,2158592.0,0.0,20.0,3566645248.0,439279616.0,15461666816.0,14151483392.0,7766443.0,1718162.0
13-04 02:44:35,31.168,15.628,51.975,0.176,0.0,1.054,0.0,4227072.0,0.0,36.0,3566120960.0,439279616.0,15487418368.0,14126256128.0,6128435.0,1917381.0
13-04 02:44:36,30.796,16.623,51.444,0.087,0.0,1.050,0.0,2273280.0,0.0,25.0,3566510080.0,439283712.0,15511502848.0,14101778432.0,8338797.0,2011717.0
13-04 02:44:37,31.123,14.854,53.316,0.0,0.0,0.707,0.0,2162688.0,0.0,19.0,3567996928.0,439283712.0,15535362048.0,14076432384.0,5867626.0,1790136.0
13-04 02:44:38,31.606,16.235,51.468,0.0,0.0,0.691,0.0,2158592.0,0.0,19.0,3566923776.0,439291904.0,15559225344.0,14053634048.0,4049261.0,1737683.0
13-04 02:44:39,31.638,17.241,50.086,0.086,0.0,0.948,0.0,4317184.0,0.0,38.0,3568541696.0,439291904.0,15584743424.0,14026498048.0,6991409.0,2088838.0
13-04 02:44:40,31.657,16.479,50.997,0.087,0.0,0.781,0.0,2187264.0,0.0,20.0,3568963584.0,439291904.0,15608135680.0,14002683904.0,5047238.0,1749621.0
13-04 02:44:41,31.381,15.734,51.923,0.175,0.0,0.787,0.0,2170880.0,0.0,21.0,3570585600.0,439291904.0,15631110144.0,13978087424.0,5874307.0,1802632.0
13-04 02:44:42,31.973,16.412,50.765,0.085,0.0,0.765,0.0,4194304.0,0.0,32.0,3571142656.0,439291904.0,15656972288.0,13951668224.0,6192689.0,1956614.0
13-04 02:44:43,31.393,15.785,52.293,0.0,0.0,0.529,0.0,2277376.0,0.0,25.0,3571376128.0,439300096.0,15680925696.0,13927473152.0,6119161.0,1911697.0
13-04 02:44:44,32.294,15.844,50.649,0.0,0.0,1.212,0.0,2150400.0,0.0,19.0,3571982336.0,439304192.0,15703498752.0,13904289792.0,5754891.0,1723360.0
13-04 02:44:45,31.261,16.667,50.864,0.0,0.0,1.209,0.0,4190208.0,0.0,32.0,3572797440.0,439304192.0,15729516544.0,13877456896.0,6039723.0,1859253.0
13-04 02:44:46,30.876,16.912,51.344,0.0,0.0,0.867,0.0,2273280.0,0.0,25.0,3573215232.0,439304192.0,15752249344.0,13854306304.0,6265242.0,1997127.0
13-04 02:44:47,31.652,15.826,51.739,0.087,0.0,0.696,0.0,2174976.0,0.0,21.0,3575234560.0,439308288.0,15776157696.0,13828374528.0,5837804.0,1776324.0
13-04 02:44:48,32.241,16.207,50.603,0.086,0.0,0.862,0.0,2162688.0,0.0,19.0,3575013376.0,439320576.0,15800705024.0,13804036096.0,5705835.0,1797647.0
13-04 02:44:49,32.220,16.694,50.083,0.0,0.0,1.002,0.0,4333568.0,0.0,41.0,3576422400.0,439324672.0,15825039360.0,13778288640.0,4603134.0,2054915.0
13-04 02:44:50,30.790,16.060,52.351,0.089,0.0,0.710,0.0,2158592.0,0.0,20.0,3576238080.0,439328768.0,15850209280.0,13753298944.0,5876192.0,1778588.0
13-04 02:44:51,32.485,15.776,50.806,0.0,0.0,0.933,0.0,2154496.0,0.0,19.0,3576680448.0,439328768.0,15873523712.0,13729542144.0,5932476.0,1825461.0
13-04 02:44:52,31.136,16.999,50.650,0.087,0.0,1.127,0.0,4087808.0,0.0,26.0,3577929728.0,439328768.0,15897608192.0,13704208384.0,5993771.0,1848363.0
13-04 02:44:53,31.885,16.160,51.173,0.087,0.0,0.695,0.0,2396160.0,0.0,33.0,3579879424.0,439336960.0,15920484352.0,13679374336.0,6272741.0,1999942.0
13-04 02:44:54,30.882,16.782,51.384,0.0,0.0,0.952,0.0,2146304.0,0.0,19.0,3579711488.0,439336960.0,15945834496.0,13654192128.0,5846243.0,1767088.0
13-04 02:44:55,30.560,16.375,52.277,0.0,0.0,0.788,0.0,2174976.0,0.0,20.0,3580354560.0,439341056.0,15969091584.0,13630287872.0,4030310.0,1782463.0
13-04 02:44:56,32.474,16.409,50.086,0.086,0.0,0.945,0.0,4308992.0,0.0,38.0,3581108224.0,439349248.0,15994560512.0,13604057088.0,6969635.0,2041454.0
13-04 02:44:57,32.230,15.418,51.394,0.0,0.0,0.958,0.0,2940928.0,0.0,37.0,3582066688.0,439349248.0,16018276352.0,13579382784.0,5295437.0,1874562.0
13-04 02:44:58,32.168,14.860,52.098,0.0,0.0,0.874,0.0,2150400.0,0.0,19.0,3582431232.0,439349248.0,16042004480.0,13555290112.0,5818672.0,1753356.0
13-04 02:44:59,31.584,15.748,52.318,0.087,0.0,0.262,0.0,2174976.0,0.0,25.0,3582427136.0,439349248.0,16065867776.0,13531430912.0,1777383.0,1738360.0
13-04 02:45:00,30.901,16.996,48.412,2.833,0.0,0.858,0.0,154349568.0,0.0,287.0,3582758912.0,439349248.0,16089468928.0,13507497984.0,4032796.0,1986412.0
13-04 02:45:01,17.096,11.082,59.192,11.684,0.0,0.945,0.0,273678336.0,0.0,466.0,3584425984.0,439349248.0,16101265408.0,13494034432.0,3930153.0,1812987.0
13-04 02:45:02,17.672,10.345,58.534,12.328,0.0,1.121,8192.0,254943232.0,2.0,477.0,3585335296.0,439365632.0,16118579200.0,13475794944.0,3987690.0,1850117.0
13-04 02:45:03,31.791,17.224,50.129,0.086,0.0,0.771,0.0,2150400.0,0.0,19.0,3585789952.0,439365632.0,16140705792.0,13453213696.0,9750020.0,1689100.0
13-04 02:45:04,32.991,15.812,50.342,0.0,0.0,0.855,0.0,2158592.0,0.0,19.0,3587080192.0,439365632.0,16164245504.0,13428383744.0,7912288.0,1802000.0
13-04 02:45:05,31.893,16.508,50.130,0.086,0.0,1.383,0.0,4325376.0,0.0,41.0,3587010560.0,439365632.0,16190431232.0,13402267648.0,8450301.0,2094336.0
13-04 02:45:06,32.199,16.230,50.785,0.087,0.0,0.698,0.0,2154496.0,0.0,19.0,3587153920.0,439365632.0,16214777856.0,13377777664.0,5767677.0,1719522.0
13-04 02:45:07,31.506,15.579,52.045,0.0,0.0,0.870,0.0,2154496.0,0.0,19.0,3588501504.0,439369728.0,16238280704.0,13352923136.0,5835257.0,1745991.0
13-04 02:45:08,31.401,15.917,51.384,0.0,0.0,1.298,0.0,4186112.0,0.0,32.0,3588489216.0,439373824.0,16264896512.0,13326315520.0,6376518.0,2050488.0
13-04 02:45:09,34.264,15.313,49.831,0.0,0.0,0.592,0.0,2277376.0,0.0,26.0,3590324224.0,439382016.0,16286359552.0,13303009280.0,5985242.0,1841731.0
13-04 02:45:10,31.889,16.291,51.213,0.0,0.0,0.607,0.0,2154496.0,0.0,19.0,3590406144.0,439382016.0,16311246848.0,13278040064.0,5847707.0,1770065.0
13-04 02:45:11,32.205,15.972,50.955,0.087,0.0,0.781,0.0,2183168.0,0.0,22.0,3590086656.0,439386112.0,16334204928.0,13255397376.0,5982456.0,1840649.0
13-04 02:45:12,31.731,15.909,51.399,0.087,0.0,0.874,0.0,4325376.0,0.0,39.0,3591725056.0,439398400.0,16360443904.0,13227507712.0,6299926.0,2001388.0
13-04 02:45:13,32.681,16.085,50.553,0.0,0.0,0.681,0.0,2166784.0,0.0,20.0,3592278016.0,439402496.0,16382533632.0,13204860928.0,3771035.0,1733199.0
13-04 02:45:14,31.638,16.121,51.293,0.086,0.0,0.862,0.0,2146304.0,0.0,19.0,3592953856.0,439406592.0,16407777280.0,13178937344.0,5907665.0,1788859.0
13-04 02:45:15,31.674,16.481,51.073,0.086,0.0,0.687,0.0,4308992.0,0.0,38.0,3593674752.0,439410688.0,16431624192.0,13154365440.0,6468791.0,2095671.0
13-04 02:45:16,32.062,16.031,51.473,0.0,0.0,0.433,0.0,2154496.0,0.0,19.0,3593572352.0,439410688.0,16456822784.0,13129269248.0,5845469.0,1765821.0
13-04 02:45:17,31.763,15.532,51.658,0.087,0.0,0.960,0.0,2166784.0,0.0,21.0,3594027008.0,439414784.0,16479354880.0,13106278400.0,5774002.0,1714435.0
13-04 02:45:18,32.167,17.065,49.915,0.0,0.0,0.853,0.0,4218880.0,0.0,35.0,3595456512.0,439422976.0,16504696832.0,13079498752.0,6150882.0,1915325.0
13-04 02:45:19,30.923,16.551,51.742,0.087,0.0,0.697,0.0,2260992.0,0.0,26.0,3595882496.0,439427072.0,16529203200.0,13054562304.0,6184484.0,1951781.0
13-04 02:45:20,32.651,15.516,50.980,0.0,0.0,0.853,0.0,2154496.0,0.0,19.0,3597746176.0,439427072.0,16551960576.0,13029941248.0,5840813.0,1758110.0
13-04 02:45:21,33.101,15.070,51.220,0.0,0.0,0.610,0.0,2150400.0,0.0,19.0,3596673024.0,439427072.0,16575672320.0,13007302656.0,3870295.0,1785252.0
13-04 02:45:22,39.354,14.049,45.724,0.0,0.0,0.873,0.0,4190208.0,0.0,32.0,3599421440.0,439427072.0,16599019520.0,12981207040.0,5928757.0,1815408.0
13-04 02:45:23,31.488,16.263,51.384,0.173,0.0,0.692,0.0,2273280.0,0.0,27.0,3600506880.0,439431168.0,16622235648.0,12956901376.0,6426001.0,2063311.0
13-04 02:45:24,32.934,15.483,50.813,0.0,0.0,0.770,0.0,2146304.0,0.0,19.0,3601129472.0,439431168.0,16645992448.0,12932521984.0,5756118.0,1710162.0
13-04 02:45:25,31.483,16.912,50.737,0.0,0.0,0.867,0.0,2158592.0,0.0,19.0,3600371712.0,439431168.0,16670318592.0,12908953600.0,5908768.0,1805902.0
13-04 02:45:26,31.113,16.301,51.621,0.088,0.0,0.876,0.0,4304896.0,0.0,38.0,3603189760.0,439435264.0,16695287808.0,12881162240.0,6482594.0,2103590.0
13-04 02:45:27,31.217,15.913,52.0,0.087,0.0,0.783,0.0,2150400.0,0.0,19.0,3601317888.0,439439360.0,16720748544.0,12857569280.0,4076909.0,1755598.0
13-04 02:45:28,34.068,16.780,48.220,0.254,0.0,0.678,0.0,22974464.0,0.0,61.0,3603660800.0,439439360.0,16760877056.0,12815097856.0,7550325.0,1736220.0
13-04 02:45:29,33.967,16.076,48.487,0.519,0.0,0.951,0.0,33570816.0,0.0,95.0,3603722240.0,439455744.0,16768057344.0,12807839744.0,4761336.0,1867340.0
13-04 02:45:30,32.487,15.149,51.751,0.0,0.0,0.613,0.0,2277376.0,0.0,25.0,3604176896.0,439455744.0,16792649728.0,12782792704.0,5443305.0,1915707.0
13-04 02:45:31,31.849,16.781,50.599,0.086,0.0,0.685,0.0,2150400.0,0.0,20.0,3603464192.0,439455744.0,16815833088.0,12760322048.0,5896897.0,1798139.0
13-04 02:45:32,32.409,16.638,50.520,0.0,0.0,0.433,0.0,7520256.0,0.0,29.0,3607814144.0,439455744.0,16837582848.0,12734222336.0,5962518.0,1833032.0
13-04 02:45:33,18.878,12.585,56.888,10.884,0.0,0.765,4096.0,263225344.0,1.0,464.0,3606142976.0,439459840.0,16853782528.0,12719689728.0,2194629.0,1966633.0
13-04 02:45:34,4.886,3.454,76.832,14.575,0.0,0.253,0.0,273678336.0,0.0,462.0,3607228416.0,439459840.0,16856793088.0,12715593728.0,2379924.0,528991.0
13-04 02:45:35,16.412,6.378,71.429,5.782,0.0,0.0,0.0,131538944.0,0.0,280.0,3606863872.0,439459840.0,16872747008.0,12700004352.0,762846.0,184156.0
13-04 02:45:36,33.049,12.126,54.483,0.171,0.0,0.171,0.0,6492160.0,0.0,57.0,3607085056.0,439463936.0,16899080192.0,12673445888.0,4083152.0,278946.0
13-04 02:45:37,32.442,11.648,55.824,0.086,0.0,0.0,0.0,6455296.0,0.0,57.0,3609657344.0,439472128.0,16926339072.0,12643606528.0,461684.0,253926.0
13-04 02:45:38,32.158,11.178,56.492,0.172,0.0,0.0,0.0,11644928.0,0.0,75.0,3611201536.0,439476224.0,16953126912.0,12615270400.0,2475668.0,272419.0
13-04 02:45:39,31.799,12.702,55.413,0.085,0.0,0.0,0.0,8798208.0,0.0,82.0,3612499968.0,439476224.0,16979058688.0,12588040192.0,592359.0,322374.0
13-04 02:45:40,34.668,12.521,52.385,0.426,0.0,0.0,0.0,29687808.0,0.0,107.0,3614343168.0,439500800.0,17005346816.0,12559884288.0,462595.0,254582.0
13-04 02:45:41,31.771,11.545,56.510,0.174,0.0,0.0,0.0,6459392.0,0.0,60.0,3613499392.0,439504896.0,17032179712.0,12533891072.0,460415.0,253141.0
13-04 02:45:42,31.931,12.017,55.880,0.172,0.0,0.0,0.0,6451200.0,0.0,58.0,3614871552.0,439508992.0,17059553280.0,12505141248.0,461224.0,254265.0
13-04 02:45:43,32.449,12.072,55.223,0.171,0.0,0.086,0.0,6455296.0,0.0,57.0,3617628160.0,439508992.0,17084698624.0,12477239296.0,462722.0,255671.0
13-04 02:45:44,32.328,11.638,55.948,0.086,0.0,0.0,0.0,6463488.0,0.0,59.0,3617472512.0,439508992.0,17113235456.0,12448858112.0,463374.0,256492.0
13-04 02:45:45,31.497,11.962,56.368,0.172,0.0,0.0,0.0,6479872.0,0.0,59.0,3617619968.0,439508992.0,17140723712.0,12421222400.0,460810.0,252585.0
13-04 02:45:46,31.718,12.160,55.952,0.170,0.0,0.0,0.0,8593408.0,0.0,77.0,3618426880.0,439508992.0,17168900096.0,12392239104.0,607293.0,330408.0
13-04 02:45:47,32.069,11.810,55.862,0.172,0.0,0.086,0.0,6492160.0,0.0,60.0,3620253696.0,439517184.0,17195032576.0,12364271616.0,463082.0,255813.0
13-04 02:45:48,31.565,12.0,56.348,0.087,0.0,0.0,0.0,6459392.0,0.0,57.0,3620982784.0,439521280.0,17222569984.0,12336001024.0,462665.0,254570.0
13-04 02:45:49,32.572,12.267,54.992,0.169,0.0,0.0,0.0,6447104.0,0.0,57.0,3623976960.0,439525376.0,17248112640.0,12307460096.0,465556.0,258652.0
13-04 02:45:50,32.991,12.308,54.615,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,3623264256.0,439529472.0,17277677568.0,12278603776.0,462500.0,254087.0
13-04 02:45:51,32.444,11.790,55.680,0.086,0.0,0.0,0.0,6488064.0,0.0,60.0,3624296448.0,439541760.0,17304379392.0,12250857472.0,462539.0,255977.0
13-04 02:45:52,30.983,12.533,56.397,0.087,0.0,0.0,0.0,6479872.0,0.0,59.0,3626033152.0,439549952.0,17331380224.0,12222111744.0,462280.0,255444.0
13-04 02:45:53,31.772,11.584,56.303,0.256,0.0,0.085,0.0,8568832.0,0.0,75.0,3625644032.0,439566336.0,17360531456.0,12193333248.0,462983.0,255427.0
13-04 02:45:54,31.884,12.532,55.413,0.171,0.0,0.0,0.0,6500352.0,0.0,60.0,3627143168.0,439578624.0,17386917888.0,12165435392.0,609744.0,332191.0
13-04 02:45:55,31.394,13.088,55.346,0.171,0.0,0.0,0.0,6459392.0,0.0,57.0,3628720128.0,439582720.0,17413496832.0,12137275392.0,463412.0,254234.0
13-04 02:45:56,33.761,12.991,52.650,0.513,0.0,0.085,0.0,36974592.0,0.0,114.0,3631169536.0,439590912.0,17467482112.0,12080832512.0,464173.0,256984.0
13-04 02:45:57,34.014,12.500,53.061,0.425,0.0,0.0,0.0,29618176.0,0.0,112.0,3631857664.0,439595008.0,17466261504.0,12081360896.0,461675.0,254156.0
13-04 02:45:58,32.476,12.339,55.013,0.171,0.0,0.0,0.0,6467584.0,0.0,57.0,3632668672.0,439607296.0,17492381696.0,12054417408.0,461184.0,253592.0
13-04 02:45:59,32.504,12.521,54.889,0.086,0.0,0.0,0.0,6483968.0,0.0,60.0,3633831936.0,439623680.0,17521168384.0,12024451072.0,463336.0,256177.0
13-04 02:46:00,32.189,11.760,55.880,0.172,0.0,0.0,0.0,6287360.0,0.0,59.0,3635249152.0,439627776.0,17547128832.0,11997069312.0,448367.0,248260.0
13-04 02:46:01,1.251,0.667,98.082,0.0,0.0,0.0,0.0,2138112.0,0.0,19.0,3635433472.0,439631872.0,17551163392.0,11992846336.0,168165.0,100892.0
13-04 02:46:02,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635433472.0,439631872.0,17551163392.0,11992846336.0,22051.0,22143.0
13-04 02:46:03,0.167,0.251,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635433472.0,439631872.0,17551163392.0,11992846336.0,23710.0,23499.0
13-04 02:46:04,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3636305920.0,439631872.0,17551167488.0,11991969792.0,42853.0,43737.0
13-04 02:46:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3636441088.0,439635968.0,17551167488.0,11991830528.0,24693.0,25636.0
13-04 02:46:06,0.582,0.333,99.085,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3636580352.0,439635968.0,17551171584.0,11991687168.0,23884.0,23648.0
13-04 02:46:07,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3636576256.0,439635968.0,17551175680.0,11991687168.0,24623.0,23946.0
13-04 02:46:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3636576256.0,439635968.0,17551175680.0,11991687168.0,23263.0,23142.0
13-04 02:46:09,5.833,3.043,90.871,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3636383744.0,439635968.0,17554300928.0,11988754432.0,12185239.0,6782818.0
13-04 02:46:10,24.052,13.017,58.621,3.362,0.0,0.948,4096.0,190816256.0,1.0,252.0,3635585024.0,439640064.0,17571475456.0,11972374528.0,3424839.0,1603515.0
13-04 02:46:11,20.823,13.710,53.042,11.397,0.0,1.028,8192.0,267415552.0,2.0,312.0,3636178944.0,439648256.0,17588252672.0,11954995200.0,5188280.0,2137167.0
13-04 02:46:12,26.388,14.688,55.594,2.477,0.0,0.854,0.0,117219328.0,0.0,163.0,3637637120.0,439648256.0,17607970816.0,11933818880.0,7022393.0,1746980.0
13-04 02:46:13,31.076,16.146,51.736,0.0,0.0,1.042,0.0,4194304.0,0.0,32.0,3637256192.0,439652352.0,17634717696.0,11907448832.0,6227225.0,2050811.0
13-04 02:46:14,32.766,16.0,50.128,0.0,0.0,1.106,0.0,2285568.0,0.0,28.0,3637129216.0,439652352.0,17657798656.0,11884494848.0,6153133.0,1987100.0
13-04 02:46:15,32.350,15.872,51.084,0.087,0.0,0.607,0.0,2162688.0,0.0,19.0,3638235136.0,439652352.0,17681534976.0,11859652608.0,5730575.0,1882989.0
13-04 02:46:16,31.470,17.025,50.817,0.0,0.0,0.688,0.0,2187264.0,0.0,22.0,3639906304.0,439652352.0,17705246720.0,11834269696.0,6227015.0,1918380.0
13-04 02:46:17,31.369,15.771,51.906,0.087,0.0,0.867,0.0,4096000.0,0.0,30.0,3641417728.0,439656448.0,17729191936.0,11808808960.0,6094031.0,1959810.0
13-04 02:46:18,31.419,15.753,51.697,0.087,0.0,1.044,0.0,2256896.0,0.0,25.0,3641233408.0,439656448.0,17753505792.0,11784679424.0,6284606.0,2068596.0
13-04 02:46:19,32.211,15.976,50.864,0.0,0.0,0.950,0.0,2281472.0,0.0,26.0,3641139200.0,439656448.0,17778638848.0,11759640576.0,5724410.0,2113447.0
13-04 02:46:20,31.775,15.758,51.602,0.087,0.0,0.779,0.0,2146304.0,0.0,19.0,3641872384.0,439660544.0,17801449472.0,11736092672.0,4577167.0,1849815.0
13-04 02:46:21,32.010,16.480,50.647,0.0,0.0,0.863,0.0,2179072.0,0.0,20.0,3643060224.0,439660544.0,17824899072.0,11711455232.0,6222840.0,1920690.0
13-04 02:46:22,31.376,15.951,51.709,0.088,0.0,0.876,0.0,2179072.0,0.0,22.0,3643645952.0,439660544.0,17848811520.0,11686957056.0,7089581.0,1926053.0
13-04 02:46:23,31.461,16.681,50.821,0.086,0.0,0.951,0.0,4186112.0,0.0,32.0,3643985920.0,439660544.0,17875480576.0,11659948032.0,6901954.0,1998628.0
13-04 02:46:24,31.893,16.162,51.340,0.0,0.0,0.605,0.0,2277376.0,0.0,25.0,3646185472.0,439660544.0,17898139648.0,11635089408.0,6575333.0,2210406.0
13-04 02:46:25,31.561,15.780,51.787,0.0,0.0,0.872,0.0,2158592.0,0.0,19.0,3647283200.0,439660544.0,17920774144.0,11611357184.0,6043193.0,1953214.0
13-04 02:46:26,30.634,15.845,52.729,0.088,0.0,0.704,0.0,2142208.0,0.0,19.0,3645956096.0,439660544.0,17944715264.0,11588743168.0,3918429.0,1860607.0
13-04 02:46:27,31.218,17.174,50.508,0.0,0.0,1.100,0.0,2150400.0,0.0,19.0,3648348160.0,439660544.0,17968795648.0,11562270720.0,8028226.0,1919204.0
13-04 02:46:28,31.496,15.311,52.318,0.087,0.0,0.787,0.0,2158592.0,0.0,21.0,3648991232.0,439664640.0,17991426048.0,11538993152.0,6073746.0,1944092.0
13-04 02:46:29,31.245,16.536,51.175,0.087,0.0,0.957,0.0,4190208.0,0.0,32.0,3650949120.0,439664640.0,18016342016.0,11512119296.0,6052356.0,1933891.0
13-04 02:46:30,32.167,15.700,51.024,0.0,0.0,1.109,0.0,2150400.0,0.0,20.0,3649671168.0,439664640.0,18040487936.0,11489251328.0,6301970.0,2079122.0
13-04 02:46:31,32.542,16.271,50.169,0.0,0.0,1.017,0.0,2293760.0,0.0,25.0,3650506752.0,439664640.0,18064130048.0,11464773632.0,6181207.0,2139960.0
13-04 02:46:32,32.532,15.794,50.730,0.0,0.0,0.944,0.0,2146304.0,0.0,19.0,3652902912.0,439668736.0,18086178816.0,11440324608.0,6262280.0,1920407.0
13-04 02:46:33,31.528,15.721,51.965,0.087,0.0,0.699,0.0,2154496.0,0.0,19.0,3652825088.0,439676928.0,18111651840.0,11414921216.0,5925288.0,1899443.0
13-04 02:46:34,31.861,16.104,51.082,0.087,0.0,0.866,0.0,2170880.0,0.0,21.0,3654430720.0,439681024.0,18134142976.0,11390820352.0,5135791.0,1903044.0
13-04 02:46:35,32.511,17.021,49.532,0.085,0.0,0.851,0.0,4100096.0,0.0,26.0,3654152192.0,439681024.0,18161266688.0,11363975168.0,6230821.0,1941855.0
13-04 02:46:36,29.675,16.769,52.502,0.0,0.0,1.054,0.0,2265088.0,0.0,25.0,3655061504.0,439681024.0,18183397376.0,11340935168.0,5103740.0,2093908.0
13-04 02:46:37,32.363,16.182,50.685,0.086,0.0,0.685,0.0,2277376.0,0.0,25.0,3654381568.0,439685120.0,18207461376.0,11317547008.0,6684998.0,2072796.0
13-04 02:46:38,31.659,14.529,53.184,0.0,0.0,0.628,0.0,2154496.0,0.0,19.0,3655929856.0,439685120.0,18231017472.0,11292442624.0,5599794.0,1877341.0
13-04 02:46:39,31.678,15.753,51.370,0.0,0.0,1.199,0.0,2174976.0,0.0,20.0,3657232384.0,439685120.0,18255302656.0,11266854912.0,6021946.0,1903941.0
13-04 02:46:40,31.908,16.766,50.642,0.0,0.0,0.684,0.0,2170880.0,0.0,21.0,3656482816.0,439689216.0,18278318080.0,11244584960.0,6021375.0,1912595.0
13-04 02:46:41,34.063,15.937,48.862,0.263,0.0,0.876,0.0,29913088.0,0.0,82.0,3658575872.0,439689216.0,18300211200.0,11220598784.0,8075524.0,1960082.0
13-04 02:46:42,21.538,15.043,52.137,10.085,0.0,1.197,0.0,266563584.0,0.0,455.0,3659616256.0,439689216.0,18318131200.0,11201638400.0,6240622.0,2240031.0
13-04 02:46:43,18.228,11.814,57.806,11.139,0.0,1.013,0.0,275775488.0,0.0,457.0,3659239424.0,439689216.0,18331627520.0,11188518912.0,1867629.0,1829148.0
13-04 02:46:44,26.307,12.718,55.401,4.791,0.0,0.784,0.0,138498048.0,0.0,275.0,3659575296.0,439689216.0,18349432832.0,11170377728.0,10261096.0,1832266.0
13-04 02:46:45,31.911,17.065,50.0,0.085,0.0,0.939,0.0,4202496.0,0.0,32.0,3659661312.0,439689216.0,18376040448.0,11143684096.0,5974588.0,1892017.0
13-04 02:46:46,32.498,15.557,50.821,0.086,0.0,1.037,0.0,2301952.0,0.0,27.0,3660812288.0,439693312.0,18399588352.0,11118981120.0,6466642.0,2162969.0
13-04 02:46:47,32.106,16.438,50.514,0.086,0.0,0.856,0.0,2158592.0,0.0,19.0,3660955648.0,439693312.0,18422661120.0,11095764992.0,4497784.0,1857479.0
13-04 02:46:48,31.680,15.579,51.958,0.0,0.0,0.783,0.0,2191360.0,0.0,22.0,3662675968.0,439693312.0,18445832192.0,11070873600.0,6966010.0,1878992.0
13-04 02:46:49,32.653,16.071,50.255,0.085,0.0,0.935,0.0,2154496.0,0.0,19.0,3662688256.0,439697408.0,18469777408.0,11046912000.0,6496509.0,1953909.0
13-04 02:46:50,31.579,16.566,51.165,0.0,0.0,0.690,0.0,4194304.0,0.0,34.0,3664236544.0,439705600.0,18495766528.0,11019366400.0,4404705.0,1896693.0
13-04 02:46:51,31.688,16.537,50.996,0.087,0.0,0.693,0.0,2154496.0,0.0,19.0,3664605184.0,439705600.0,18519117824.0,10995646464.0,7955305.0,2149725.0
13-04 02:46:52,31.869,16.624,50.388,0.172,0.0,0.947,0.0,2314240.0,0.0,28.0,3664859136.0,439717888.0,18542530560.0,10971967488.0,5555495.0,2043083.0
13-04 02:46:53,32.993,15.646,50.425,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,3665235968.0,439717888.0,18566361088.0,10947760128.0,6782919.0,1891705.0
13-04 02:46:54,30.695,15.919,52.507,0.0,0.0,0.880,0.0,2183168.0,0.0,20.0,3666477056.0,439721984.0,18590572544.0,10922303488.0,4122400.0,1895056.0
13-04 02:46:55,31.169,16.537,51.342,0.0,0.0,0.952,0.0,2162688.0,0.0,22.0,3668144128.0,439726080.0,18612678656.0,10898526208.0,5916520.0,1920581.0
13-04 02:46:56,31.475,16.724,50.600,0.086,0.0,1.115,0.0,4079616.0,0.0,26.0,3669692416.0,439726080.0,18637508608.0,10872147968.0,6023357.0,1903716.0
13-04 02:46:57,30.556,16.753,51.823,0.0,0.0,0.868,0.0,2265088.0,0.0,25.0,3667644416.0,439726080.0,18662510592.0,10849193984.0,6292231.0,2043066.0
13-04 02:46:58,31.185,16.202,51.220,0.174,0.0,1.220,0.0,2293760.0,0.0,27.0,3669716992.0,439730176.0,18685820928.0,10823806976.0,6700214.0,2128383.0
13-04 02:46:59,31.930,15.0,52.018,0.0,0.0,1.053,0.0,2154496.0,0.0,19.0,3669659648.0,439730176.0,18709098496.0,10800586752.0,7690928.0,1891798.0
13-04 02:47:00,31.169,16.190,51.775,0.0,0.0,0.866,0.0,2154496.0,0.0,19.0,3671240704.0,439734272.0,18732597248.0,10775502848.0,5121537.0,1901896.0
13-04 02:47:01,32.489,16.943,49.432,0.349,0.0,0.786,4096.0,27299840.0,1.0,70.0,3673165824.0,439738368.0,18776006656.0,10730164224.0,6322213.0,1879476.0
13-04 02:47:02,33.910,16.349,48.789,0.519,0.0,0.433,0.0,34078720.0,0.0,83.0,3672297472.0,439738368.0,18777849856.0,10729189376.0,6540013.0,1908950.0
13-04 02:47:03,32.115,15.231,51.523,0.087,0.0,1.044,0.0,4214784.0,0.0,30.0,3673792512.0,439742464.0,18803052544.0,10702487552.0,5365065.0,1954661.0
13-04 02:47:04,31.261,16.839,51.123,0.0,0.0,0.777,0.0,2195456.0,0.0,24.0,3674300416.0,439742464.0,18827460608.0,10677571584.0,6964295.0,2042022.0
13-04 02:47:05,31.034,15.208,53.050,0.0,0.0,0.707,0.0,2277376.0,0.0,25.0,3675914240.0,439750656.0,18849538048.0,10653872128.0,6548663.0,2190725.0
13-04 02:47:06,31.330,16.567,51.245,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,3676241920.0,439750656.0,18872754176.0,10630328320.0,6009166.0,1874568.0
13-04 02:47:07,31.904,16.209,51.115,0.0,0.0,0.772,0.0,2150400.0,0.0,19.0,3677331456.0,439750656.0,18896830464.0,10605162496.0,5267492.0,1919720.0
13-04 02:47:08,31.542,15.598,52.166,0.0,0.0,0.693,0.0,2158592.0,0.0,19.0,3676422144.0,439750656.0,18919948288.0,10582953984.0,4757729.0,1899839.0
13-04 02:47:09,32.526,15.744,50.865,0.087,0.0,0.779,0.0,2158592.0,0.0,19.0,3677962240.0,439750656.0,18943135744.0,10558226432.0,7493791.0,1941349.0
13-04 02:47:10,32.879,15.758,50.341,0.0,0.0,1.022,0.0,2170880.0,0.0,21.0,3677536256.0,439767040.0,18966532096.0,10535239680.0,4618691.0,1923904.0
13-04 02:47:11,39.326,14.002,45.722,0.086,0.0,0.864,0.0,2158592.0,0.0,19.0,3679653888.0,439767040.0,18987937792.0,10511716352.0,5903173.0,1831735.0
13-04 02:47:12,31.997,16.894,50.085,0.085,0.0,0.939,0.0,4182016.0,0.0,32.0,3678633984.0,439767040.0,19014037504.0,10486636544.0,6043610.0,1923702.0
13-04 02:47:13,30.981,16.954,51.205,0.0,0.0,0.861,0.0,2150400.0,0.0,19.0,3681067008.0,439767040.0,19037622272.0,10460618752.0,4312797.0,2078060.0
13-04 02:47:14,31.483,15.958,48.569,3.296,0.0,0.694,0.0,184975360.0,0.0,319.0,3682144256.0,439767040.0,19057995776.0,10439168000.0,2325231.0,2079585.0
13-04 02:47:15,19.162,12.404,57.827,9.666,0.0,0.941,0.0,273678336.0,0.0,471.0,3680165888.0,439767040.0,19075076096.0,10424066048.0,3344731.0,2009128.0
13-04 02:47:16,20.468,11.709,60.364,6.765,0.0,0.694,0.0,221728768.0,0.0,417.0,3681615872.0,439771136.0,19090624512.0,10407063552.0,5061383.0,1890460.0
13-04 02:47:17,33.189,14.944,51.260,0.0,0.0,0.608,0.0,2162688.0,0.0,19.0,3683266560.0,439783424.0,19113947136.0,10382077952.0,6642393.0,1704153.0
13-04 02:47:18,33.189,15.030,51.086,0.0,0.0,0.695,0.0,2150400.0,0.0,19.0,3684970496.0,439791616.0,19137540096.0,10356772864.0,9973617.0,1888365.0
13-04 02:47:19,31.534,16.881,50.471,0.086,0.0,1.028,0.0,4206592.0,0.0,32.0,3684474880.0,439795712.0,19162914816.0,10331889664.0,8173448.0,2002666.0
13-04 02:47:20,29.366,16.855,52.476,0.087,0.0,1.216,4096.0,2244608.0,1.0,26.0,3685871616.0,439799808.0,19185512448.0,10307891200.0,6334918.0,2068208.0
13-04 02:47:21,30.889,17.084,51.337,0.0,0.0,0.690,4096.0,2215936.0,1.0,22.0,3686019072.0,439803904.0,19210211328.0,10283040768.0,8302574.0,2049957.0
13-04 02:47:22,31.146,16.098,51.969,0.087,0.0,0.700,0.0,2166784.0,0.0,22.0,3686703104.0,439803904.0,19233300480.0,10259267584.0,5966143.0,1868768.0
13-04 02:47:23,33.501,15.869,49.622,0.0,0.0,1.008,0.0,2158592.0,0.0,19.0,3686670336.0,439808000.0,19256381440.0,10236215296.0,7994973.0,1887264.0
13-04 02:47:24,31.384,16.681,51.419,0.0,0.0,0.516,0.0,2154496.0,0.0,19.0,3688742912.0,439808000.0,19279802368.0,10210721792.0,5942142.0,1807426.0
13-04 02:47:25,30.374,16.710,51.958,0.0,0.0,0.957,0.0,4198400.0,0.0,33.0,3689152512.0,439808000.0,19305930752.0,10184183808.0,6090876.0,1966763.0
13-04 02:47:26,31.497,16.351,51.463,0.0,0.0,0.688,0.0,2187264.0,0.0,21.0,3689627648.0,439808000.0,19329040384.0,10160599040.0,6169812.0,1994924.0
13-04 02:47:27,32.735,15.983,50.427,0.0,0.0,0.855,0.0,2277376.0,0.0,25.0,3690729472.0,439808000.0,19351203840.0,10137333760.0,6562414.0,2184604.0
13-04 02:47:28,32.253,16.126,50.683,0.171,0.0,0.768,0.0,2179072.0,0.0,22.0,3690553344.0,439808000.0,19376652288.0,10112061440.0,5990073.0,1895826.0
13-04 02:47:29,31.201,16.595,51.253,0.0,0.0,0.951,0.0,2150400.0,0.0,19.0,3690504192.0,439812096.0,19400749056.0,10088009728.0,5985290.0,1901966.0
13-04 02:47:30,31.076,16.146,51.997,0.0,0.0,0.781,0.0,2170880.0,0.0,23.0,3692240896.0,439812096.0,19423850496.0,10063171584.0,5885976.0,1809430.0
13-04 02:47:31,31.100,16.323,51.632,0.0,0.0,0.945,0.0,2162688.0,0.0,21.0,3694084096.0,439812096.0,19445583872.0,10039595008.0,6031143.0,1929462.0
13-04 02:47:32,32.905,15.510,50.300,0.086,0.0,1.200,0.0,4202496.0,0.0,32.0,3695083520.0,439812096.0,19470761984.0,10013417472.0,6174827.0,1983301.0
13-04 02:47:33,31.976,15.338,51.733,0.087,0.0,0.867,0.0,2228224.0,0.0,22.0,3696558080.0,439812096.0,19495108608.0,9987596288.0,6307088.0,2076422.0
13-04 02:47:34,32.705,16.267,50.171,0.0,0.0,0.856,0.0,2224128.0,0.0,24.0,3694931968.0,439812096.0,19519610880.0,9964720128.0,6359731.0,2099173.0
13-04 02:47:35,31.146,16.360,51.619,0.0,0.0,0.875,0.0,2154496.0,0.0,19.0,3695566848.0,439812096.0,19543339008.0,9940357120.0,5979279.0,1887897.0
13-04 02:47:36,31.602,15.405,52.025,0.0,0.0,0.968,0.0,2162688.0,0.0,20.0,3696738304.0,439816192.0,19566718976.0,9915801600.0,6036484.0,1913649.0
13-04 02:47:37,31.900,16.165,50.645,0.086,0.0,1.204,0.0,2154496.0,0.0,19.0,3697561600.0,439816192.0,19589431296.0,9892265984.0,5926346.0,1870804.0
13-04 02:47:38,31.687,17.206,50.341,0.085,0.0,0.681,0.0,4313088.0,0.0,38.0,3698962432.0,439820288.0,19615997952.0,9864294400.0,4388260.0,2010423.0
13-04 02:47:39,32.021,15.398,51.794,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3698417664.0,439824384.0,19638894592.0,9841938432.0,8231841.0,2039319.0
13-04 02:47:40,31.315,16.436,51.298,0.087,0.0,0.865,0.0,2170880.0,0.0,21.0,3700404224.0,439824384.0,19662422016.0,9816424448.0,5978763.0,1899117.0
13-04 02:47:41,32.264,15.878,50.507,0.084,0.0,1.267,0.0,2154496.0,0.0,19.0,3700068352.0,439824384.0,19687055360.0,9792126976.0,6040257.0,1928441.0
13-04 02:47:42,31.504,15.398,52.212,0.0,0.0,0.885,0.0,2162688.0,0.0,19.0,3701620736.0,439824384.0,19709747200.0,9767882752.0,5995608.0,1885507.0
13-04 02:47:43,32.453,16.269,50.596,0.0,0.0,0.681,0.0,2150400.0,0.0,19.0,3702312960.0,439824384.0,19733790720.0,9743147008.0,5958812.0,1843880.0
13-04 02:47:44,30.610,16.595,51.763,0.0,0.0,1.032,0.0,4075520.0,0.0,26.0,3703754752.0,439828480.0,19757907968.0,9717583872.0,6104906.0,1941849.0
13-04 02:47:45,31.651,16.082,51.155,0.086,0.0,1.027,0.0,2269184.0,0.0,27.0,3703390208.0,439832576.0,19782402048.0,9693450240.0,4209572.0,2031965.0
13-04 02:47:46,31.772,16.014,48.893,2.470,0.0,0.852,4096.0,114159616.0,1.0,196.0,3704487936.0,439836672.0,19802427392.0,9672323072.0,2313730.0,2072700.0
13-04 02:47:47,18.766,11.990,58.732,9.644,0.0,0.869,0.0,273678336.0,0.0,470.0,3706658816.0,439836672.0,19817885696.0,9654693888.0,3224028.0,2002074.0
13-04 02:47:48,17.206,11.840,60.562,9.625,0.0,0.767,0.0,269484032.0,0.0,456.0,3706331136.0,439836672.0,19832176640.0,9640730624.0,3486541.0,1863344.0
13-04 02:47:49,31.525,15.762,51.421,0.345,0.0,0.947,0.0,24330240.0,0.0,89.0,3706040320.0,439836672.0,19856191488.0,9617006592.0,6449101.0,1899807.0
13-04 02:47:50,33.878,14.617,50.559,0.086,0.0,0.860,0.0,2158592.0,0.0,19.0,3708219392.0,439836672.0,19878756352.0,9592262656.0,7923670.0,1843034.0
13-04 02:47:51,30.763,17.052,51.071,0.086,0.0,1.028,0.0,2166784.0,0.0,21.0,3707940864.0,439840768.0,19902853120.0,9568440320.0,7947805.0,1833815.0
13-04 02:47:52,31.201,16.422,51.513,0.0,0.0,0.864,0.0,2158592.0,0.0,19.0,3709296640.0,439844864.0,19926110208.0,9543823360.0,8026383.0,1879827.0
13-04 02:47:53,33.043,15.478,50.609,0.0,0.0,0.870,0.0,4227072.0,0.0,35.0,3710066688.0,439844864.0,19952353280.0,9516810240.0,8196958.0,1987719.0
13-04 02:47:54,31.528,15.546,51.965,0.087,0.0,0.873,0.0,2277376.0,0.0,26.0,3711741952.0,439844864.0,19974946816.0,9492541440.0,7666304.0,2157432.0
13-04 02:47:55,31.332,15.666,52.045,0.087,0.0,0.870,0.0,2162688.0,0.0,19.0,3710734336.0,439844864.0,20000239616.0,9468256256.0,6835340.0,1889603.0
13-04 02:47:56,32.798,16.737,49.873,0.0,0.0,0.592,0.0,2154496.0,0.0,19.0,3712430080.0,439848960.0,20022460416.0,9444335616.0,5970455.0,1835555.0
13-04 02:47:57,31.132,16.552,51.286,0.086,0.0,0.943,0.0,2174976.0,0.0,21.0,3712368640.0,439848960.0,20045365248.0,9421492224.0,6069633.0,1950589.0
13-04 02:47:58,33.220,15.932,50.085,0.0,0.0,0.763,0.0,2170880.0,0.0,20.0,3713753088.0,439848960.0,20069019648.0,9396453376.0,6482277.0,1892349.0
13-04 02:47:59,31.597,16.406,51.128,0.0,0.0,0.868,0.0,2170880.0,0.0,19.0,3714813952.0,439848960.0,20093460480.0,9370951680.0,5570567.0,1925310.0
13-04 02:48:00,31.466,16.810,50.603,0.086,0.0,1.034,0.0,4190208.0,0.0,33.0,3715452928.0,439853056.0,20118540288.0,9345228800.0,8275563.0,2054660.0
13-04 02:48:01,30.822,17.466,51.113,0.0,0.0,0.599,0.0,2273280.0,0.0,25.0,3715485696.0,439853056.0,20142796800.0,9320939520.0,4435329.0,2120081.0
13-04 02:48:02,31.388,16.180,51.724,0.0,0.0,0.707,0.0,2162688.0,0.0,19.0,3715883008.0,439853056.0,20166479872.0,9296859136.0,5990620.0,1872097.0
13-04 02:48:03,31.707,15.157,51.916,0.174,0.0,1.045,0.0,2187264.0,0.0,22.0,3717447680.0,439853056.0,20189978624.0,9271795712.0,5838051.0,1802328.0
13-04 02:48:04,30.889,16.739,51.337,0.0,0.0,1.035,0.0,2158592.0,0.0,19.0,3718230016.0,439853056.0,20213018624.0,9247973376.0,6678367.0,2010512.0
13-04 02:48:05,30.343,16.623,52.155,0.0,0.0,0.880,0.0,3514368.0,0.0,40.0,3719405568.0,439853056.0,20236980224.0,9222836224.0,5944453.0,2131876.0
13-04 02:48:06,33.190,16.467,49.485,0.086,0.0,0.772,0.0,8851456.0,0.0,34.0,3719626752.0,439853056.0,20265959424.0,9193635840.0,7917302.0,1857295.0
13-04 02:48:07,36.372,15.278,46.962,0.694,0.0,0.694,4096.0,55967744.0,1.0,122.0,3720445952.0,439861248.0,20284239872.0,9174528000.0,4613174.0,1920739.0
13-04 02:48:08,30.517,17.759,50.776,0.086,0.0,0.862,0.0,2211840.0,0.0,19.0,3721203712.0,439861248.0,20307652608.0,9150357504.0,5761282.0,1880739.0
13-04 02:48:09,31.913,16.174,50.957,0.174,0.0,0.783,0.0,7438336.0,0.0,44.0,3721003008.0,439861248.0,20331819008.0,9126391808.0,5743607.0,1800156.0
13-04 02:48:10,31.979,11.841,55.920,0.173,0.0,0.086,0.0,6565888.0,0.0,66.0,3722117120.0,439861248.0,20358705152.0,9098391552.0,2871198.0,469672.0
13-04 02:48:11,33.051,12.712,54.153,0.085,0.0,0.0,0.0,8765440.0,0.0,66.0,3724161024.0,439865344.0,20383719424.0,9071329280.0,463574.0,256202.0
13-04 02:48:12,34.286,11.515,53.506,0.519,0.0,0.173,4096.0,34201600.0,1.0,112.0,3723640832.0,439877632.0,20410925056.0,9044631552.0,2298402.0,286837.0
13-04 02:48:13,32.794,11.244,55.707,0.170,0.0,0.085,0.0,6451200.0,0.0,58.0,3725762560.0,439881728.0,20436992000.0,9016438784.0,461642.0,254589.0
13-04 02:48:14,31.739,12.261,55.913,0.087,0.0,0.0,0.0,6459392.0,0.0,58.0,3726270464.0,439881728.0,20464754688.0,8988168192.0,463337.0,256105.0
13-04 02:48:15,32.149,11.525,56.153,0.173,0.0,0.0,0.0,6488064.0,0.0,63.0,3726381056.0,439881728.0,20492136448.0,8960675840.0,459936.0,251396.0
13-04 02:48:16,32.463,11.488,55.875,0.174,0.0,0.0,0.0,6459392.0,0.0,57.0,3728470016.0,439885824.0,20518645760.0,8932073472.0,461760.0,255277.0
13-04 02:48:17,32.079,12.062,55.860,0.0,0.0,0.0,0.0,6443008.0,0.0,57.0,3726557184.0,439885824.0,20545986560.0,8906645504.0,462023.0,254389.0
13-04 02:48:18,31.516,11.329,55.963,1.193,0.0,0.0,0.0,44134400.0,0.0,121.0,3729367040.0,439885824.0,20571455488.0,8878366720.0,462092.0,256341.0
13-04 02:48:19,0.167,0.417,83.055,16.277,0.0,0.083,0.0,270643200.0,0.0,465.0,3729760256.0,439885824.0,20572966912.0,8876462080.0,25652.0,26695.0
13-04 02:48:20,0.0,0.419,85.499,14.082,0.0,0.0,4096.0,271630336.0,1.0,404.0,3729743872.0,439889920.0,20572962816.0,8876478464.0,22220.0,21130.0
13-04 02:48:21,24.199,9.781,63.912,2.108,0.0,0.0,0.0,68980736.0,0.0,139.0,3729526784.0,439898112.0,20593061888.0,8856588288.0,461068.0,253488.0
13-04 02:48:22,32.511,12.511,54.894,0.085,0.0,0.0,0.0,6447104.0,0.0,57.0,3729088512.0,439910400.0,20620599296.0,8829476864.0,459781.0,251624.0
13-04 02:48:23,31.190,12.250,56.386,0.087,0.0,0.087,0.0,6455296.0,0.0,58.0,3733016576.0,439910400.0,20645957632.0,8800190464.0,462313.0,255238.0
13-04 02:48:24,33.192,11.715,54.924,0.170,0.0,0.0,0.0,6451200.0,0.0,57.0,3732525056.0,439914496.0,20673847296.0,8772788224.0,462073.0,254242.0
13-04 02:48:25,31.406,12.425,56.083,0.086,0.0,0.0,0.0,6443008.0,0.0,57.0,3733835776.0,439914496.0,20700626944.0,8744697856.0,463461.0,257248.0
13-04 02:48:26,32.0,11.915,56.0,0.085,0.0,0.0,0.0,8384512.0,0.0,64.0,3734155264.0,439914496.0,20729909248.0,8715096064.0,464259.0,256857.0
13-04 02:48:27,31.960,13.120,54.752,0.168,0.0,0.0,0.0,6680576.0,0.0,71.0,3733889024.0,439918592.0,20757204992.0,8688062464.0,607791.0,331192.0
13-04 02:48:28,33.191,11.292,55.346,0.086,0.0,0.086,0.0,6500352.0,0.0,61.0,3735633920.0,439918592.0,20784062464.0,8659460096.0,460910.0,253445.0
13-04 02:48:29,31.384,12.984,55.546,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,3737358336.0,439926784.0,20810203136.0,8631586816.0,463525.0,255311.0
13-04 02:48:30,32.845,11.552,55.431,0.172,0.0,0.0,0.0,6500352.0,0.0,59.0,3737333760.0,439930880.0,20839206912.0,8602603520.0,462506.0,256164.0
13-04 02:48:31,31.399,11.604,56.826,0.171,0.0,0.0,0.0,7696384.0,0.0,75.0,3737837568.0,439930880.0,20865069056.0,8576237568.0,540102.0,295530.0
13-04 02:48:32,31.394,11.891,56.459,0.171,0.0,0.086,4096.0,6467584.0,1.0,58.0,3739779072.0,439939072.0,20892262400.0,8547094528.0,461546.0,253531.0
13-04 02:48:33,31.842,12.478,55.336,0.344,0.0,0.0,0.0,9977856.0,0.0,70.0,3740614656.0,439947264.0,20920492032.0,8518021120.0,461202.0,251999.0
13-04 02:48:34,34.303,13.858,50.984,0.770,0.0,0.086,0.0,67051520.0,0.0,175.0,3743232000.0,439947264.0,20944388096.0,8491507712.0,482789.0,275694.0
13-04 02:48:35,32.644,11.714,55.556,0.086,0.0,0.0,0.0,6496256.0,0.0,59.0,3743215616.0,439947264.0,20971503616.0,8464408576.0,463513.0,257329.0
13-04 02:48:36,32.513,12.224,55.093,0.170,0.0,0.0,0.0,6483968.0,0.0,57.0,3743186944.0,439955456.0,20998078464.0,8437854208.0,460920.0,253215.0
13-04 02:48:37,30.957,12.087,56.783,0.174,0.0,0.0,0.0,6475776.0,0.0,57.0,3744018432.0,439963648.0,21024980992.0,8410112000.0,463583.0,257151.0
13-04 02:48:38,32.449,11.301,55.993,0.171,0.0,0.086,0.0,6483968.0,0.0,57.0,3744653312.0,439963648.0,21052268544.0,8382189568.0,463364.0,255682.0
13-04 02:48:39,32.137,12.137,55.556,0.171,0.0,0.0,0.0,6508544.0,0.0,60.0,3746783232.0,439967744.0,21078294528.0,8354029568.0,465435.0,258841.0
13-04 02:48:40,29.427,11.806,58.594,0.174,0.0,0.0,0.0,8622080.0,0.0,83.0,3747860480.0,439975936.0,21107478528.0,8323760128.0,20871.0,20462.0
13-04 02:48:41,30.216,11.948,57.662,0.173,0.0,0.0,0.0,6512640.0,0.0,60.0,3747594240.0,439975936.0,21134938112.0,8296566784.0,22046.0,22464.0
13-04 02:48:42,30.544,11.648,57.722,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,3748327424.0,439975936.0,21162266624.0,8268505088.0,22563.0,23013.0
13-04 02:48:43,30.337,12.360,57.217,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,3750993920.0,439975936.0,21189378048.0,8238727168.0,24943.0,25874.0
13-04 02:48:44,31.543,12.276,56.095,0.085,0.0,0.0,0.0,6451200.0,0.0,57.0,3750486016.0,439984128.0,21216759808.0,8211845120.0,21570.0,21561.0
13-04 02:48:45,31.728,13.328,54.428,0.172,0.0,0.344,0.0,4325376.0,0.0,42.0,3752038400.0,439988224.0,21241737216.0,8185311232.0,12386260.0,7146836.0
13-04 02:48:46,31.079,17.209,51.027,0.0,0.0,0.685,0.0,2195456.0,0.0,21.0,3752083456.0,439988224.0,21264896000.0,8162107392.0,3914409.0,1907348.0
13-04 02:48:47,32.021,16.610,50.257,0.086,0.0,1.027,0.0,4198400.0,0.0,32.0,3752955904.0,439988224.0,21290344448.0,8135786496.0,6289005.0,2111360.0
13-04 02:48:48,31.142,16.609,51.298,0.0,0.0,0.952,0.0,4632576.0,0.0,35.0,3753992192.0,439988224.0,21313032192.0,8112062464.0,6516336.0,2232080.0
13-04 02:48:49,32.682,15.808,50.089,0.355,0.0,1.066,0.0,32210944.0,0.0,81.0,3755704320.0,439996416.0,21335257088.0,8088117248.0,6313412.0,2107530.0
13-04 02:48:50,31.606,16.235,51.295,0.086,0.0,0.777,0.0,1953792.0,0.0,19.0,3755712512.0,439996416.0,21358960640.0,8064405504.0,6421959.0,2028183.0
13-04 02:48:51,31.584,15.223,52.056,0.087,0.0,1.050,0.0,2179072.0,0.0,21.0,3755614208.0,439996416.0,21383221248.0,8040243200.0,7823017.0,2024329.0
13-04 02:48:52,31.697,15.848,51.507,0.0,0.0,0.947,0.0,2166784.0,0.0,19.0,3756744704.0,439996416.0,21406261248.0,8016072704.0,4146061.0,2044301.0
13-04 02:48:53,31.512,16.311,51.238,0.0,0.0,0.939,0.0,2162688.0,0.0,19.0,3757428736.0,440004608.0,21430218752.0,7991422976.0,2134568.0,2038635.0
13-04 02:48:54,39.489,14.128,45.191,0.0,0.0,1.191,0.0,2162688.0,0.0,19.0,3758051328.0,440004608.0,21452611584.0,7968407552.0,2739327.0,2003961.0
13-04 02:48:55,30.830,15.724,51.767,0.795,0.0,0.883,0.0,58445824.0,0.0,102.0,3760291840.0,440004608.0,21475008512.0,7943770112.0,4292994.0,2112438.0
13-04 02:48:56,29.737,17.105,45.175,6.842,0.0,1.140,0.0,264241152.0,0.0,307.0,3760754688.0,440004608.0,21497946112.0,7920369664.0,6432893.0,2134062.0
13-04 02:48:57,20.478,13.311,54.181,10.751,0.0,1.280,4096.0,272646144.0,1.0,359.0,3760840704.0,440012800.0,21512847360.0,7905374208.0,3604484.0,2117131.0
13-04 02:48:58,24.746,13.729,55.763,4.915,0.0,0.847,0.0,184033280.0,0.0,322.0,3762065408.0,440016896.0,21531783168.0,7885209600.0,8642051.0,1930916.0
13-04 02:48:59,32.845,16.293,50.086,0.0,0.0,0.776,0.0,2158592.0,0.0,19.0,3763494912.0,440016896.0,21554339840.0,7861223424.0,5888186.0,1904881.0
13-04 02:49:00,30.292,16.032,52.702,0.089,0.0,0.886,0.0,2170880.0,0.0,19.0,3763281920.0,440020992.0,21579796480.0,7835975680.0,8232067.0,2035849.0
13-04 02:49:01,31.965,16.157,51.092,0.0,0.0,0.786,0.0,4173824.0,0.0,29.0,3763154944.0,440020992.0,21604745216.0,7811153920.0,7965543.0,1899789.0
13-04 02:49:02,31.411,16.351,51.205,0.0,0.0,1.033,0.0,2183168.0,0.0,22.0,3764305920.0,440037376.0,21628026880.0,7786704896.0,8414156.0,2074022.0
13-04 02:49:03,29.991,17.175,51.787,0.174,0.0,0.872,0.0,2232320.0,0.0,25.0,3765583872.0,440041472.0,21650427904.0,7763021824.0,8107346.0,2031381.0
13-04 02:49:04,32.149,15.511,51.127,0.0,0.0,1.213,0.0,2162688.0,0.0,19.0,3765207040.0,440041472.0,21674987520.0,7738839040.0,8285282.0,2105171.0
13-04 02:49:05,31.008,17.140,51.249,0.0,0.0,0.603,0.0,966656.0,0.0,25.0,3767595008.0,440041472.0,21697548288.0,7713890304.0,8202202.0,2137945.0
13-04 02:49:06,32.152,15.903,51.253,0.0,0.0,0.691,0.0,2166784.0,0.0,19.0,3766771712.0,440041472.0,21721055232.0,7691206656.0,6199996.0,1992312.0
13-04 02:49:07,31.125,15.867,51.962,0.0,0.0,1.046,0.0,2158592.0,0.0,19.0,3767672832.0,440041472.0,21745156096.0,7666204672.0,8150373.0,2046983.0
13-04 02:49:08,30.300,17.082,51.502,0.086,0.0,1.030,0.0,2158592.0,0.0,20.0,3766976512.0,440041472.0,21767897088.0,7644160000.0,6378783.0,2140591.0
13-04 02:49:09,32.058,16.922,50.085,0.085,0.0,0.850,0.0,4210688.0,0.0,34.0,3768463360.0,440041472.0,21793599488.0,7616970752.0,6025281.0,1968104.0
13-04 02:49:10,32.409,15.425,51.040,0.0,0.0,1.127,0.0,2179072.0,0.0,20.0,3768410112.0,440041472.0,21816827904.0,7593795584.0,6187805.0,2048791.0
13-04 02:49:11,32.193,15.789,51.579,0.088,0.0,0.351,0.0,2162688.0,0.0,19.0,3768942592.0,440041472.0,21841264640.0,7568826368.0,6251702.0,2080923.0
13-04 02:49:12,31.004,16.245,51.528,0.0,0.0,1.223,0.0,2166784.0,0.0,19.0,3770392576.0,440041472.0,21864271872.0,7544369152.0,8312345.0,2093092.0
13-04 02:49:13,32.230,15.244,51.916,0.0,0.0,0.610,0.0,2166784.0,0.0,19.0,3771445248.0,440041472.0,21886582784.0,7521005568.0,6305155.0,2115316.0
13-04 02:49:14,31.357,16.667,51.203,0.0,0.0,0.773,0.0,2277376.0,0.0,25.0,3772252160.0,440045568.0,21911171072.0,7495606272.0,6365154.0,2141356.0
13-04 02:49:15,31.190,16.247,51.086,0.174,0.0,1.303,0.0,2215936.0,0.0,26.0,3772973056.0,440045568.0,21935464448.0,7470592000.0,6344480.0,2123383.0
13-04 02:49:16,32.435,14.957,51.478,0.0,0.0,1.130,0.0,2158592.0,0.0,19.0,3773317120.0,440053760.0,21958254592.0,7447449600.0,6343073.0,2128916.0
13-04 02:49:17,30.356,16.479,52.298,0.0,0.0,0.867,0.0,2162688.0,0.0,19.0,3774513152.0,440061952.0,21981474816.0,7423025152.0,6148625.0,1993690.0
13-04 02:49:18,32.087,15.304,51.478,0.087,0.0,1.043,0.0,5644288.0,0.0,29.0,3775229952.0,440061952.0,22005026816.0,7398756352.0,6221443.0,2077669.0
13-04 02:49:19,37.553,16.595,44.226,0.770,0.0,0.855,0.0,66142208.0,0.0,143.0,3777187840.0,440070144.0,22026948608.0,7374868480.0,6102789.0,1997735.0
13-04 02:49:20,31.404,15.789,51.754,0.0,0.0,1.053,0.0,2220032.0,0.0,19.0,3777822720.0,440070144.0,22049677312.0,7351504896.0,8271190.0,2085909.0
13-04 02:49:21,31.834,16.176,51.125,0.173,0.0,0.692,0.0,2166784.0,0.0,21.0,3777630208.0,440070144.0,22073806848.0,7327567872.0,6092591.0,1972222.0
13-04 02:49:22,31.561,16.810,50.515,0.0,0.0,1.115,0.0,2158592.0,0.0,19.0,3778342912.0,440070144.0,22097276928.0,7303385088.0,6276702.0,2108465.0
13-04 02:49:23,30.977,16.928,51.309,0.0,0.0,0.785,0.0,2183168.0,0.0,21.0,3777900544.0,440070144.0,22121254912.0,7279849472.0,6175055.0,2040285.0
13-04 02:49:24,32.162,15.466,51.757,0.0,0.0,0.615,0.0,2154496.0,0.0,19.0,3780009984.0,440074240.0,22144151552.0,7254839296.0,6200159.0,2067868.0
13-04 02:49:25,31.383,14.628,53.103,0.0,0.0,0.887,0.0,2162688.0,0.0,19.0,3778506752.0,440074240.0,22170038272.0,7230455808.0,2097619.0,2008119.0
13-04 02:49:26,31.756,16.179,51.291,0.086,0.0,0.688,0.0,2162688.0,0.0,19.0,3780747264.0,440078336.0,22192443392.0,7205806080.0,2584141.0,1995316.0
13-04 02:49:27,30.431,17.069,51.466,0.172,0.0,0.862,0.0,2170880.0,0.0,21.0,3780505600.0,440078336.0,22216908800.0,7181582336.0,2135353.0,2004751.0
13-04 02:49:28,19.153,11.271,61.271,7.797,0.0,0.508,0.0,172498944.0,0.0,296.0,3781431296.0,440082432.0,22230454272.0,7167107072.0,7491036.0,1751022.0
13-04 02:49:29,4.030,2.603,77.666,15.617,0.0,0.084,4096.0,268513280.0,1.0,444.0,3781033984.0,440090624.0,22233968640.0,7163981824.0,745730.0,1307377.0
13-04 02:49:30,9.880,4.467,76.718,8.677,0.0,0.258,4096.0,215072768.0,1.0,393.0,3781193728.0,440090624.0,22242660352.0,7155130368.0,9358202.0,1430002.0
13-04 02:49:31,32.302,16.237,50.515,0.086,0.0,0.859,0.0,2039808.0,0.0,13.0,3781791744.0,440090624.0,22265892864.0,7131299840.0,5266649.0,1647294.0
13-04 02:49:32,28.792,18.252,51.671,0.0,0.0,1.285,0.0,0.0,0.0,0.0,3793346560.0,440090624.0,22286721024.0,7098916864.0,2289645.0,2012460.0
13-04 02:49:33,33.133,15.193,51.073,0.086,0.0,0.515,0.0,2174976.0,0.0,21.0,3794907136.0,440098816.0,22310457344.0,7073611776.0,15363211.0,2493949.0
13-04 02:49:34,28.397,19.599,50.871,0.0,0.0,1.132,0.0,122880.0,0.0,6.0,3796852736.0,440111104.0,22331318272.0,7050792960.0,7926441.0,2341609.0
13-04 02:49:35,30.630,16.307,52.028,0.086,0.0,0.949,0.0,2060288.0,0.0,14.0,3796242432.0,440111104.0,22354538496.0,7028183040.0,9076586.0,2007357.0
13-04 02:49:36,31.478,15.217,52.261,0.0,0.0,1.043,0.0,126976.0,0.0,6.0,3796828160.0,440115200.0,22377283584.0,7004848128.0,8638876.0,2291063.0
13-04 02:49:37,30.102,18.367,50.255,0.0,0.0,1.276,0.0,2166784.0,0.0,19.0,3798089728.0,440119296.0,22400135168.0,6980730880.0,8536790.0,2211807.0
13-04 02:49:38,30.922,17.227,51.077,0.0,0.0,0.775,0.0,2170880.0,0.0,21.0,3797872640.0,440123392.0,22424850432.0,6956228608.0,6289782.0,2062229.0
13-04 02:49:39,30.243,17.158,51.473,0.0,0.0,1.127,0.0,2035712.0,0.0,13.0,3798233088.0,440123392.0,22447239168.0,6933479424.0,6232001.0,2002348.0
13-04 02:49:40,32.090,16.132,51.171,0.0,0.0,0.607,0.0,2158592.0,0.0,19.0,3800096768.0,440123392.0,22469832704.0,6909022208.0,8063643.0,2029698.0
13-04 02:49:41,30.803,15.711,52.427,0.0,0.0,1.059,0.0,2158592.0,0.0,19.0,3801100288.0,440123392.0,22492676096.0,6885175296.0,6279381.0,2115138.0
13-04 02:49:42,31.017,16.942,51.086,0.0,0.0,0.956,0.0,2154496.0,0.0,19.0,3801530368.0,440123392.0,22516924416.0,6860496896.0,6283572.0,2104787.0
13-04 02:49:43,31.250,16.493,51.302,0.087,0.0,0.868,0.0,2199552.0,0.0,22.0,3801346048.0,440123392.0,22540779520.0,6836826112.0,6185209.0,1999949.0
13-04 02:49:44,32.524,15.178,51.258,0.087,0.0,0.954,0.0,2179072.0,0.0,21.0,3800948736.0,440127488.0,22565597184.0,6812401664.0,6255800.0,2079146.0
13-04 02:49:45,31.217,16.435,51.565,0.0,0.0,0.783,0.0,2162688.0,0.0,21.0,3803004928.0,440127488.0,22587985920.0,6787956736.0,6274084.0,2105384.0
13-04 02:49:46,31.369,15.858,51.993,0.0,0.0,0.780,0.0,2162688.0,0.0,20.0,3803873280.0,440127488.0,22611599360.0,6763474944.0,6246735.0,2075711.0
13-04 02:49:47,30.898,15.845,52.377,0.088,0.0,0.792,0.0,2154496.0,0.0,19.0,3804254208.0,440127488.0,22635044864.0,6739648512.0,7297348.0,2031653.0
13-04 02:49:48,32.817,16.193,50.043,0.0,0.0,0.947,0.0,2228224.0,0.0,22.0,3805069312.0,440127488.0,22659649536.0,6714228736.0,7284147.0,2153763.0
13-04 02:49:49,32.168,15.385,51.661,0.087,0.0,0.699,0.0,2215936.0,0.0,22.0,3805802496.0,440127488.0,22682750976.0,6690394112.0,6346126.0,2118141.0
13-04 02:49:50,31.678,16.695,50.856,0.086,0.0,0.685,0.0,2199552.0,0.0,24.0,3806076928.0,440127488.0,22706651136.0,6666219520.0,6423353.0,2178374.0
13-04 02:49:51,31.826,16.174,50.957,0.0,0.0,1.043,0.0,2170880.0,0.0,19.0,3805634560.0,440131584.0,22730833920.0,6642475008.0,6174768.0,2035830.0
13-04 02:49:52,31.701,16.581,50.859,0.0,0.0,0.859,0.0,2154496.0,0.0,19.0,3806965760.0,440135680.0,22754570240.0,6617403392.0,6103579.0,1997517.0
13-04 02:49:53,32.121,15.411,51.515,0.0,0.0,0.952,0.0,2162688.0,0.0,19.0,3807703040.0,440135680.0,22777237504.0,6593998848.0,6171233.0,2039140.0
13-04 02:49:54,32.530,15.663,50.861,0.086,0.0,0.861,0.0,2162688.0,0.0,19.0,3810070528.0,440135680.0,22800183296.0,6568685568.0,8236273.0,2074196.0
13-04 02:49:55,31.310,15.303,52.243,0.0,0.0,1.143,0.0,2166784.0,0.0,22.0,3809071104.0,440139776.0,22824300544.0,6545563648.0,6189263.0,2019363.0
13-04 02:49:56,31.972,15.986,51.347,0.174,0.0,0.521,0.0,2183168.0,0.0,21.0,3810144256.0,440139776.0,22847733760.0,6521057280.0,6197257.0,2005963.0
13-04 02:49:57,30.070,16.346,52.360,0.0,0.0,1.224,0.0,2150400.0,0.0,19.0,3811205120.0,440139776.0,22870724608.0,6497005568.0,4233664.0,2125469.0
13-04 02:49:58,31.287,16.454,51.321,0.085,0.0,0.853,0.0,2150400.0,0.0,19.0,3810115584.0,440139776.0,22894989312.0,6473830400.0,2114899.0,2021158.0
13-04 02:49:59,30.511,16.049,52.734,0.0,0.0,0.705,0.0,2166784.0,0.0,19.0,3812737024.0,440139776.0,22918717440.0,6447480832.0,3197022.0,2013975.0
13-04 02:50:00,19.324,12.218,61.525,6.066,0.0,0.867,0.0,128004096.0,0.0,219.0,3812941824.0,440139776.0,22934781952.0,6431211520.0,6222960.0,1872173.0
13-04 02:50:01,4.542,2.187,78.469,14.718,0.0,0.084,0.0,268435456.0,0.0,431.0,3813322752.0,440139776.0,22937202688.0,6428409856.0,1916331.0,1268912.0
13-04 02:50:02,6.329,2.785,79.409,11.308,0.0,0.169,0.0,255631360.0,0.0,447.0,3813335040.0,440139776.0,22943055872.0,6422544384.0,5358784.0,1375614.0
13-04 02:50:03,33.788,15.956,49.488,0.0,0.0,0.768,0.0,2039808.0,0.0,14.0,3813167104.0,440139776.0,22965391360.0,6400376832.0,5495646.0,1625419.0
13-04 02:50:04,28.922,18.843,50.920,0.0,0.0,1.315,0.0,0.0,0.0,0.0,3815088128.0,440139776.0,22986952704.0,6376894464.0,3733911.0,1977302.0
13-04 02:50:05,30.104,14.879,54.412,0.0,0.0,0.606,0.0,126976.0,0.0,6.0,3816554496.0,440139776.0,23007535104.0,6354845696.0,10213328.0,2564340.0
13-04 02:50:06,30.903,17.448,50.174,0.0,0.0,1.476,0.0,2027520.0,0.0,13.0,3816914944.0,440139776.0,23031308288.0,6330712064.0,6995000.0,1869656.0
13-04 02:50:07,30.247,14.815,54.321,0.0,0.0,0.617,0.0,2088960.0,0.0,15.0,3818094592.0,440139776.0,23055355904.0,6305484800.0,13476751.0,2428137.0
13-04 02:50:08,29.713,17.029,51.868,0.174,0.0,1.216,0.0,245760.0,0.0,14.0,3816505344.0,440152064.0,23077568512.0,6284849152.0,7201801.0,2271240.0
13-04 02:50:09,32.027,17.291,49.830,0.0,0.0,0.852,0.0,2035712.0,0.0,13.0,3818385408.0,440156160.0,23100424192.0,6260109312.0,7662498.0,2076459.0
13-04 02:50:10,31.135,15.040,53.298,0.0,0.0,0.528,0.0,2281472.0,0.0,25.0,3820220416.0,440160256.0,23124537344.0,6234157056.0,3245030.0,806728.0
13-04 02:50:11,30.539,12.062,57.228,0.171,0.0,0.0,0.0,6463488.0,0.0,57.0,3819528192.0,440168448.0,23151427584.0,6207950848.0,23945.0,24138.0
13-04 02:50:12,30.551,11.790,57.487,0.172,0.0,0.0,0.0,8597504.0,0.0,76.0,3820630016.0,440168448.0,23180120064.0,6178156544.0,1943081.0,37482.0
13-04 02:50:13,31.324,12.479,56.112,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,3822133248.0,440172544.0,23206166528.0,6150602752.0,21870.0,21499.0
13-04 02:50:14,31.373,12.020,56.351,0.256,0.0,0.0,0.0,7151616.0,0.0,80.0,3821912064.0,440176640.0,23234482176.0,6122504192.0,25062.0,23827.0
13-04 02:50:15,31.556,12.038,56.320,0.086,0.0,0.0,0.0,6471680.0,0.0,58.0,3822735360.0,440176640.0,23263150080.0,6093012992.0,19959.0,19683.0
13-04 02:50:16,31.207,12.759,55.948,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,3823824896.0,440180736.0,23290675200.0,6064394240.0,24353.0,24021.0
13-04 02:50:17,32.878,11.699,55.337,0.085,0.0,0.0,0.0,9711616.0,0.0,68.0,3823177728.0,440184832.0,23316729856.0,6038982656.0,23754.0,23915.0
13-04 02:50:18,31.997,11.689,56.229,0.085,0.0,0.0,0.0,6438912.0,0.0,58.0,3825549312.0,440184832.0,23343915008.0,6009425920.0,22070.0,22818.0
13-04 02:50:19,30.139,10.889,58.798,0.174,0.0,0.0,0.0,12079104.0,0.0,87.0,3826733056.0,440184832.0,23371550720.0,5980606464.0,27537.0,28295.0
13-04 02:50:20,38.593,12.693,46.569,2.058,0.0,0.086,0.0,104300544.0,0.0,223.0,3831345152.0,440193024.0,23491985408.0,5855551488.0,38091.0,38423.0
13-04 02:50:21,29.907,13.311,56.445,0.337,0.0,0.0,0.0,10764288.0,0.0,92.0,3830095872.0,440197120.0,23421743104.0,5927038976.0,20779.0,19786.0
13-04 02:50:22,32.064,12.437,55.415,0.085,0.0,0.0,0.0,6459392.0,0.0,59.0,3829035008.0,440197120.0,23450009600.0,5899833344.0,21354.0,20377.0
13-04 02:50:23,32.931,10.862,56.034,0.086,0.0,0.086,0.0,6451200.0,0.0,57.0,3830087680.0,440197120.0,23477747712.0,5871042560.0,21895.0,22156.0
13-04 02:50:24,31.352,12.231,56.245,0.172,0.0,0.0,0.0,6455296.0,0.0,58.0,3829694464.0,440201216.0,23505309696.0,5843869696.0,22577.0,21690.0
13-04 02:50:25,32.584,10.977,56.439,0.0,0.0,0.0,0.0,6443008.0,0.0,58.0,3833024512.0,440201216.0,23530819584.0,5815029760.0,22657.0,22128.0
13-04 02:50:26,29.417,11.314,59.095,0.174,0.0,0.0,0.0,8667136.0,0.0,84.0,3832139776.0,440201216.0,23561707520.0,5785026560.0,24702.0,26128.0
13-04 02:50:27,32.038,11.140,56.736,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,3834044416.0,440201216.0,23588929536.0,5755899904.0,24777.0,26083.0
13-04 02:50:28,30.495,11.642,57.776,0.087,0.0,0.0,0.0,6455296.0,0.0,58.0,3835637760.0,440209408.0,23614803968.0,5728423936.0,19748.0,19997.0
13-04 02:50:29,31.872,12.901,54.975,0.169,0.0,0.084,0.0,6443008.0,0.0,57.0,3835957248.0,440217600.0,23643619328.0,5699280896.0,23840.0,22739.0
13-04 02:50:30,31.741,12.457,55.717,0.085,0.0,0.0,0.0,6467584.0,0.0,60.0,3836510208.0,440221696.0,23669743616.0,5672599552.0,23050.0,22558.0
13-04 02:50:31,31.853,11.785,56.277,0.085,0.0,0.0,0.0,6479872.0,0.0,58.0,3837640704.0,440225792.0,23696928768.0,5644279808.0,22871.0,22249.0
13-04 02:50:32,29.683,11.206,57.228,1.882,0.0,0.0,0.0,89784320.0,0.0,198.0,3839836160.0,440229888.0,23723278336.0,5615730688.0,21685.0,21494.0
13-04 02:50:33,0.167,0.584,83.069,16.180,0.0,0.0,0.0,269484032.0,0.0,338.0,3839582208.0,440229888.0,23725096960.0,5614166016.0,22746.0,22851.0
13-04 02:50:34,0.250,0.668,85.810,13.272,0.0,0.0,4096.0,269545472.0,1.0,324.0,3839582208.0,440233984.0,23725092864.0,5614166016.0,43904.0,45414.0
13-04 02:50:35,29.337,11.224,58.503,0.935,0.0,0.0,0.0,24309760.0,0.0,94.0,3841290240.0,440250368.0,23748599808.0,5588934656.0,25620.0,24786.0
13-04 02:50:36,29.931,12.093,57.804,0.172,0.0,0.0,0.0,8654848.0,0.0,77.0,3840135168.0,440258560.0,23779254272.0,5559427072.0,24576.0,25535.0
13-04 02:50:37,31.088,11.744,57.081,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,3842015232.0,440258560.0,23806119936.0,5530681344.0,22559.0,22070.0
13-04 02:50:38,39.313,11.245,49.270,0.172,0.0,0.0,0.0,5586944.0,0.0,59.0,3841597440.0,440258560.0,23830822912.0,5506396160.0,21122.0,20485.0
13-04 02:50:39,31.588,12.017,56.309,0.086,0.0,0.0,0.0,6529024.0,0.0,61.0,3843043328.0,440262656.0,23857532928.0,5478236160.0,22873.0,21675.0
13-04 02:50:40,29.705,13.165,56.878,0.169,0.0,0.084,0.0,8499200.0,0.0,71.0,3844915200.0,440262656.0,23886471168.0,5447426048.0,20778.0,20437.0
13-04 02:50:41,31.146,10.849,57.918,0.087,0.0,0.0,0.0,6590464.0,0.0,63.0,3846254592.0,440270848.0,23914614784.0,5417934848.0,24904.0,25548.0
13-04 02:50:42,30.723,12.134,57.057,0.086,0.0,0.0,0.0,6471680.0,0.0,57.0,3846959104.0,440270848.0,23940816896.0,5391028224.0,22338.0,22250.0
13-04 02:50:43,32.095,12.162,55.659,0.084,0.0,0.0,0.0,6455296.0,0.0,57.0,3847364608.0,440274944.0,23968215040.0,5363220480.0,20774.0,20582.0
13-04 02:50:44,33.191,13.225,52.730,0.768,0.0,0.085,0.0,41361408.0,0.0,126.0,3849162752.0,440287232.0,24027025408.0,5302599680.0,25772.0,26494.0
13-04 02:50:45,33.650,12.597,53.063,0.690,0.0,0.0,0.0,46075904.0,0.0,136.0,3848544256.0,440295424.0,24022392832.0,5307842560.0,22966.0,22439.0
13-04 02:50:46,30.536,11.938,57.353,0.087,0.0,0.087,0.0,6451200.0,0.0,57.0,3851227136.0,440299520.0,24047554560.0,5279993856.0,22326.0,21666.0
13-04 02:50:47,0.919,0.668,98.329,0.084,0.0,0.0,0.0,2043904.0,0.0,20.0,3851821056.0,440303616.0,24052543488.0,5274406912.0,23594.0,23053.0
13-04 02:50:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851837440.0,440303616.0,24052654080.0,5274279936.0,22946.0,21848.0
13-04 02:50:49,0.167,0.333,99.500,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3851837440.0,440303616.0,24052654080.0,5274279936.0,25612.0,26059.0
13-04 02:50:50,0.167,0.250,99.499,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3851833344.0,440307712.0,24052654080.0,5274279936.0,23952.0,23335.0
13-04 02:50:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851231232.0,440307712.0,24052658176.0,5274877952.0,25084.0,25761.0
13-04 02:50:52,0.084,0.334,99.582,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3851067392.0,440307712.0,24052658176.0,5275041792.0,23610.0,23322.0
13-04 02:50:53,0.167,0.500,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851067392.0,440307712.0,24052658176.0,5275041792.0,24283.0,24946.0
13-04 02:50:54,0.251,0.167,99.582,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3851063296.0,440307712.0,24052662272.0,5275041792.0,25111.0,23816.0
13-04 02:50:55,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3851059200.0,440307712.0,24052666368.0,5275041792.0,23538.0,22265.0
13-04 02:50:56,0.167,0.250,99.332,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3851059200.0,440307712.0,24052666368.0,5275041792.0,25314.0,24995.0
13-04 02:50:57,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3851059200.0,440307712.0,24052666368.0,5275041792.0,24044.0,23460.0
13-04 02:50:58,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851059200.0,440307712.0,24052666368.0,5275041792.0,21226.0,21568.0
13-04 02:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851051008.0,440307712.0,24052674560.0,5275041792.0,25371.0,27403.0
13-04 02:51:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851051008.0,440307712.0,24052674560.0,5275041792.0,25930.0,26829.0
13-04 02:51:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851051008.0,440307712.0,24052674560.0,5275041792.0,21136.0,20913.0
13-04 02:51:02,0.083,0.417,99.416,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3851051008.0,440307712.0,24052674560.0,5275041792.0,23412.0,23509.0
13-04 02:51:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851046912.0,440307712.0,24052678656.0,5275041792.0,21255.0,21730.0
13-04 02:51:04,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851595776.0,440307712.0,24052678656.0,5274492928.0,42331.0,41317.0
13-04 02:51:05,0.0,0.418,99.582,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3851558912.0,440307712.0,24052682752.0,5274525696.0,25543.0,24792.0
13-04 02:51:06,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851550720.0,440307712.0,24052682752.0,5274533888.0,22485.0,22718.0
13-04 02:51:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3851550720.0,440307712.0,24052682752.0,5274533888.0,42877.0,43441.0
13-04 02:51:08,0.084,0.251,99.582,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3851546624.0,440307712.0,24052686848.0,5274533888.0,24167.0,25069.0
13-04 02:51:09,0.167,0.335,97.155,2.343,0.0,0.0,0.0,81059840.0,0.0,107.0,3851546624.0,440307712.0,24052686848.0,5274533888.0,26606.0,26782.0
13-04 02:51:10,0.0,0.251,97.659,2.007,0.0,0.084,0.0,170528768.0,0.0,207.0,3851546624.0,440307712.0,24052686848.0,5274533888.0,22524.0,21341.0
13-04 02:51:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851546624.0,440307712.0,24052686848.0,5274533888.0,23703.0,22740.0
13-04 02:51:12,0.083,0.417,99.499,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3851542528.0,440307712.0,24052690944.0,5274533888.0,23612.0,23630.0
13-04 02:51:13,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851538432.0,440307712.0,24052695040.0,5274533888.0,20803.0,20478.0
13-04 02:51:14,0.084,0.084,99.665,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3851538432.0,440307712.0,24052695040.0,5274533888.0,25822.0,25687.0
13-04 02:51:15,0.084,0.251,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3851534336.0,440307712.0,24052699136.0,5274533888.0,24529.0,26157.0
13-04 02:51:16,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851534336.0,440307712.0,24052699136.0,5274533888.0,21298.0,20355.0
13-04 02:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3851534336.0,440307712.0,24052699136.0,5274533888.0,23573.0,24559.0
13-04 02:51:18,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851534336.0,440307712.0,24052699136.0,5274533888.0,24061.0,25619.0
13-04 02:51:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851530240.0,440307712.0,24052703232.0,5274533888.0,23365.0,22715.0
13-04 02:51:20,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3851526144.0,440311808.0,24052703232.0,5274533888.0,23406.0,22978.0
13-04 02:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851526144.0,440311808.0,24052703232.0,5274533888.0,21405.0,21067.0
13-04 02:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3851653120.0,440311808.0,24052703232.0,5274406912.0,41416.0,42486.0
13-04 02:51:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851649024.0,440311808.0,24052707328.0,5274406912.0,22892.0,22668.0
13-04 02:51:24,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851939840.0,440311808.0,24052711424.0,5274112000.0,23947.0,24593.0
13-04 02:51:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851771904.0,440311808.0,24052711424.0,5274279936.0,23763.0,24366.0
13-04 02:51:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3851767808.0,440315904.0,24052711424.0,5274279936.0,26136.0,27046.0
13-04 02:51:27,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3851763712.0,440315904.0,24052715520.0,5274279936.0,23326.0,23901.0
13-04 02:51:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851763712.0,440315904.0,24052715520.0,5274279936.0,21784.0,21286.0
13-04 02:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851763712.0,440315904.0,24052715520.0,5274279936.0,22302.0,21799.0
13-04 02:51:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3851759616.0,440315904.0,24052719616.0,5274279936.0,25144.0,26286.0
13-04 02:51:31,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851759616.0,440315904.0,24052719616.0,5274279936.0,23005.0,22746.0
13-04 02:51:32,0.0,0.250,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3851759616.0,440315904.0,24052719616.0,5274279936.0,25105.0,24477.0
13-04 02:51:33,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851755520.0,440315904.0,24052723712.0,5274279936.0,24088.0,24471.0
13-04 02:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851755520.0,440315904.0,24052723712.0,5274279936.0,41405.0,42460.0
13-04 02:51:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851759616.0,440315904.0,24052727808.0,5274271744.0,25157.0,25299.0
13-04 02:51:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851759616.0,440315904.0,24052727808.0,5274271744.0,22707.0,23024.0
13-04 02:51:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3851755520.0,440320000.0,24052727808.0,5274271744.0,24308.0,24531.0
13-04 02:51:38,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3851751424.0,440320000.0,24052731904.0,5274271744.0,22760.0,22608.0
13-04 02:51:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851747328.0,440320000.0,24052736000.0,5274271744.0,22399.0,23039.0
13-04 02:51:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3851747328.0,440320000.0,24052736000.0,5274271744.0,23904.0,23085.0
13-04 02:51:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851747328.0,440320000.0,24052736000.0,5274271744.0,23048.0,23280.0
13-04 02:51:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3851747328.0,440320000.0,24052736000.0,5274271744.0,42787.0,43207.0
13-04 02:51:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851743232.0,440320000.0,24052740096.0,5274271744.0,22615.0,23777.0
13-04 02:51:44,0.167,0.0,99.414,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,3852853248.0,440320000.0,24052744192.0,5273157632.0,22060.0,22571.0
13-04 02:51:45,0.083,0.333,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,3852500992.0,440320000.0,24052744192.0,5273509888.0,24343.0,24596.0
13-04 02:51:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852500992.0,440320000.0,24052744192.0,5273509888.0,22312.0,21933.0
13-04 02:51:47,0.083,0.167,99.666,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3852500992.0,440320000.0,24052744192.0,5273509888.0,25123.0,24685.0
13-04 02:51:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852496896.0,440320000.0,24052748288.0,5273509888.0,23867.0,23622.0
13-04 02:51:49,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3852496896.0,440320000.0,24052748288.0,5273509888.0,23018.0,22975.0
13-04 02:51:50,0.0,0.083,99.666,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3852496896.0,440320000.0,24052748288.0,5273509888.0,25376.0,25472.0
13-04 02:51:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852496896.0,440320000.0,24052748288.0,5273509888.0,26295.0,26400.0
13-04 02:51:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3852496896.0,440320000.0,24052748288.0,5273509888.0,23570.0,23282.0
13-04 02:51:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852488704.0,440320000.0,24052756480.0,5273509888.0,23752.0,22907.0
13-04 02:51:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852488704.0,440320000.0,24052756480.0,5273509888.0,22562.0,21630.0
13-04 02:51:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852488704.0,440320000.0,24052756480.0,5273509888.0,24275.0,24694.0
13-04 02:51:56,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3852484608.0,440324096.0,24052756480.0,5273509888.0,26235.0,25158.0
13-04 02:51:57,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3852484608.0,440324096.0,24052756480.0,5273509888.0,24525.0,25715.0
13-04 02:51:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852480512.0,440324096.0,24052760576.0,5273509888.0,24419.0,26033.0
13-04 02:51:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852480512.0,440324096.0,24052760576.0,5273509888.0,22914.0,23355.0
13-04 02:52:00,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852480512.0,440324096.0,24052760576.0,5273509888.0,22481.0,22429.0
13-04 02:52:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852476416.0,440324096.0,24052764672.0,5273509888.0,23865.0,23825.0
13-04 02:52:02,0.084,0.0,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3852468224.0,440328192.0,24052768768.0,5273509888.0,23934.0,23478.0
13-04 02:52:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852468224.0,440328192.0,24052768768.0,5273509888.0,21408.0,20987.0
13-04 02:52:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852337152.0,440328192.0,24052768768.0,5273640960.0,41095.0,40550.0
13-04 02:52:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3852337152.0,440328192.0,24052772864.0,5273636864.0,25085.0,25719.0
13-04 02:52:06,0.502,0.251,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3863068672.0,440328192.0,24052772864.0,5262905344.0,30221.0,31408.0
13-04 02:52:07,3.347,1.255,94.728,0.669,0.0,0.0,0.0,20480.0,0.0,2.0,3874844672.0,440328192.0,24052813824.0,5251088384.0,137253.0,131882.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-17.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-17",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,1.608,0.789,97.524,0.048,0.0,0.031,3602.207,1538877.221,0.398,13.528,817856512.0,349921280.0,754192384.0,31697104896.0,0.0,0.0
13-04 02:31:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818139136.0,349921280.0,754196480.0,31696818176.0,3074.0,4434.0
13-04 02:31:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,818139136.0,349921280.0,754196480.0,31696818176.0,15862.0,16801.0
13-04 02:31:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,818139136.0,349921280.0,754196480.0,31696818176.0,1362.0,1423.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818384896.0,349921280.0,754196480.0,31696572416.0,2930.0,3992.0
13-04 02:31:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818393088.0,349921280.0,754204672.0,31696556032.0,1433.0,1585.0
13-04 02:31:21,0.167,0.250,99.500,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,818384896.0,349929472.0,754204672.0,31696556032.0,3000.0,3072.0
13-04 02:31:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,818384896.0,349929472.0,754204672.0,31696556032.0,3570.0,3761.0
13-04 02:31:23,0.500,0.250,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,818511872.0,349929472.0,754204672.0,31696429056.0,3316.0,4083.0
13-04 02:31:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818651136.0,349929472.0,754208768.0,31696285696.0,1976.0,2543.0
13-04 02:31:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818651136.0,349929472.0,754208768.0,31696285696.0,3129.0,4708.0
13-04 02:31:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818651136.0,349929472.0,754208768.0,31696285696.0,4678.0,5399.0
13-04 02:31:27,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,819191808.0,349937664.0,754208768.0,31695736832.0,15436.0,15944.0
13-04 02:31:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,819023872.0,349937664.0,754208768.0,31695904768.0,1388.0,1374.0
13-04 02:31:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819019776.0,349937664.0,754212864.0,31695904768.0,1922.0,2459.0
13-04 02:31:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819019776.0,349937664.0,754212864.0,31695904768.0,3011.0,4009.0
13-04 02:31:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819023872.0,349937664.0,754216960.0,31695896576.0,3222.0,4137.0
13-04 02:31:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819023872.0,349937664.0,754216960.0,31695896576.0,2433.0,2400.0
13-04 02:31:33,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,819019776.0,349941760.0,754216960.0,31695896576.0,3759.0,5203.0
13-04 02:31:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819019776.0,349941760.0,754216960.0,31695896576.0,16388.0,17399.0
13-04 02:31:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819027968.0,349941760.0,754216960.0,31695888384.0,1763.0,1738.0
13-04 02:31:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819023872.0,349941760.0,754221056.0,31695888384.0,3171.0,4101.0
13-04 02:31:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,819023872.0,349941760.0,754221056.0,31695888384.0,3848.0,5042.0
13-04 02:31:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,819023872.0,349941760.0,754221056.0,31695888384.0,15325.0,15164.0
13-04 02:31:39,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,819015680.0,349945856.0,754225152.0,31695888384.0,3790.0,5312.0
13-04 02:31:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819011584.0,349945856.0,754229248.0,31695888384.0,1333.0,1357.0
13-04 02:31:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,819011584.0,349945856.0,754229248.0,31695888384.0,2498.0,3856.0
13-04 02:31:42,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819011584.0,349945856.0,754229248.0,31695888384.0,2265.0,2970.0
13-04 02:31:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,819007488.0,349945856.0,754233344.0,31695888384.0,2067.0,2770.0
13-04 02:31:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819003392.0,349945856.0,754237440.0,31695888384.0,2260.0,3467.0
13-04 02:31:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,818999296.0,349949952.0,754237440.0,31695888384.0,2116.0,2724.0
13-04 02:31:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,818999296.0,349949952.0,754237440.0,31695888384.0,3270.0,4825.0
13-04 02:31:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819269632.0,349949952.0,754237440.0,31695618048.0,2663.0,2351.0
13-04 02:31:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,819126272.0,349949952.0,754237440.0,31695761408.0,3455.0,4210.0
13-04 02:31:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819126272.0,349949952.0,754237440.0,31695761408.0,2841.0,3059.0
13-04 02:31:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819122176.0,349949952.0,754241536.0,31695761408.0,3581.0,4253.0
13-04 02:31:51,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,819122176.0,349949952.0,754241536.0,31695761408.0,1958.0,1643.0
13-04 02:31:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,819118080.0,349949952.0,754245632.0,31695761408.0,2655.0,2431.0
13-04 02:31:53,0.250,0.083,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,819118080.0,349949952.0,754245632.0,31695761408.0,5255.0,7487.0
13-04 02:31:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819118080.0,349949952.0,754245632.0,31695761408.0,2708.0,2842.0
13-04 02:31:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819118080.0,349949952.0,754245632.0,31695761408.0,3399.0,4009.0
13-04 02:31:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819113984.0,349949952.0,754249728.0,31695761408.0,5189.0,5267.0
13-04 02:31:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,819109888.0,349954048.0,754249728.0,31695761408.0,1646.0,1920.0
13-04 02:31:58,0.167,0.167,99.583,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,819109888.0,349954048.0,754249728.0,31695761408.0,2096.0,2667.0
13-04 02:31:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819236864.0,349954048.0,754249728.0,31695634432.0,1861.0,2527.0
13-04 02:32:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819228672.0,349954048.0,754257920.0,31695634432.0,1296.0,1436.0
13-04 02:32:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819228672.0,349954048.0,754257920.0,31695634432.0,2409.0,3551.0
13-04 02:32:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819228672.0,349954048.0,754257920.0,31695634432.0,5649.0,8939.0
13-04 02:32:03,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,819171328.0,349962240.0,754257920.0,31695683584.0,1322.0,1416.0
13-04 02:32:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819154944.0,349962240.0,754257920.0,31695699968.0,1202.0,1332.0
13-04 02:32:05,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819154944.0,349962240.0,754257920.0,31695699968.0,3265.0,4053.0
13-04 02:32:06,0.583,0.250,99.167,0.0,0.0,0.0,0.0,163840.0,0.0,18.0,819195904.0,349962240.0,754257920.0,31695659008.0,9515.0,7950.0
13-04 02:32:07,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819490816.0,349962240.0,754257920.0,31695364096.0,3250.0,3562.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819445760.0,349962240.0,754262016.0,31695405056.0,15900.0,16174.0
13-04 02:32:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,819441664.0,349966336.0,754262016.0,31695405056.0,3694.0,4483.0
13-04 02:32:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819437568.0,349966336.0,754266112.0,31695405056.0,4668.0,6457.0
13-04 02:32:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,819437568.0,349966336.0,754266112.0,31695405056.0,2681.0,2965.0
13-04 02:32:12,0.167,0.334,99.499,0.0,0.0,0.0,0.0,380928.0,0.0,30.0,823418880.0,349970432.0,754606080.0,31691079680.0,46180.0,82747.0
13-04 02:32:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,823406592.0,349970432.0,754618368.0,31691079680.0,2086.0,1871.0
13-04 02:32:14,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,823402496.0,349970432.0,754622464.0,31691079680.0,3614.0,4317.0
13-04 02:32:15,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,823398400.0,349974528.0,754622464.0,31691079680.0,1568.0,1671.0
13-04 02:32:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,823521280.0,349974528.0,754626560.0,31690952704.0,1796.0,2460.0
13-04 02:32:17,0.250,0.416,99.334,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,823521280.0,349974528.0,754626560.0,31690952704.0,27258.0,44328.0
13-04 02:32:18,4.454,1.429,93.950,0.0,0.0,0.168,0.0,1413120.0,0.0,196.0,872886272.0,349986816.0,754892800.0,31641309184.0,66370.0,53886.0
13-04 02:32:19,0.417,0.083,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,878231552.0,349986816.0,755085312.0,31635771392.0,28614.0,24003.0
13-04 02:32:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,878227456.0,349986816.0,755089408.0,31635771392.0,13081.0,18118.0
13-04 02:32:21,4.094,2.172,93.484,0.251,0.0,0.0,0.0,1560576.0,0.0,217.0,914518016.0,349999104.0,755298304.0,31599259648.0,84450.0,54883.0
13-04 02:32:22,1.167,0.333,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,931995648.0,349999104.0,755544064.0,31581536256.0,22054.0,23166.0
13-04 02:32:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,931987456.0,349999104.0,755544064.0,31581544448.0,20467.0,18288.0
13-04 02:32:24,1.762,1.846,96.393,0.0,0.0,0.0,0.0,1454080.0,0.0,208.0,940756992.0,350007296.0,755691520.0,31572619264.0,86327.0,63643.0
13-04 02:32:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,940392448.0,350007296.0,755826688.0,31572848640.0,25666.0,18125.0
13-04 02:32:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,940384256.0,350007296.0,755826688.0,31572856832.0,32929.0,21702.0
13-04 02:32:27,0.251,0.167,99.499,0.084,0.0,0.0,0.0,921600.0,0.0,25.0,941133824.0,350011392.0,755892224.0,31572037632.0,22573.0,21954.0
13-04 02:32:28,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,941072384.0,350011392.0,755896320.0,31572094976.0,15341.0,17785.0
13-04 02:32:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,941080576.0,350011392.0,755896320.0,31572086784.0,12492.0,16580.0
13-04 02:32:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,941080576.0,350011392.0,755896320.0,31572086784.0,4151.0,6007.0
13-04 02:32:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,941080576.0,350011392.0,755896320.0,31572086784.0,3005.0,4188.0
13-04 02:32:32,0.0,0.250,99.750,0.0,0.0,0.0,0.0,544768.0,0.0,61.0,941072384.0,350011392.0,755904512.0,31572086784.0,2768.0,3521.0
13-04 02:32:33,4.649,2.705,92.223,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,956641280.0,350011392.0,759054336.0,31553368064.0,510900.0,509587.0
13-04 02:32:34,18.889,10.256,70.256,0.085,0.0,0.513,4096.0,2170880.0,1.0,23.0,1005850624.0,350019584.0,774348800.0,31488856064.0,3123384.0,1023680.0
13-04 02:32:35,19.388,9.949,70.068,0.0,0.0,0.595,0.0,2150400.0,0.0,22.0,1016971264.0,350019584.0,789217280.0,31462866944.0,3131236.0,1032006.0
13-04 02:32:36,19.390,10.161,70.195,0.0,0.0,0.254,0.0,2162688.0,0.0,22.0,1031307264.0,350019584.0,805138432.0,31432609792.0,3113599.0,1007637.0
13-04 02:32:37,19.660,9.532,70.128,0.085,0.0,0.596,0.0,2170880.0,0.0,21.0,1044393984.0,350019584.0,819408896.0,31405252608.0,3124261.0,1021228.0
13-04 02:32:38,18.933,9.552,71.084,0.0,0.0,0.430,0.0,2162688.0,0.0,20.0,1051201536.0,350019584.0,835911680.0,31381942272.0,3142834.0,1037877.0
13-04 02:32:39,18.910,10.221,70.187,0.170,0.0,0.511,0.0,2170880.0,0.0,22.0,1060708352.0,350023680.0,851542016.0,31356801024.0,3117827.0,1016218.0
13-04 02:32:40,19.761,9.540,70.273,0.0,0.0,0.426,0.0,2158592.0,0.0,20.0,1073491968.0,350023680.0,867201024.0,31328358400.0,3122494.0,1019565.0
13-04 02:32:41,19.558,9.779,70.153,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,1077682176.0,350023680.0,882171904.0,31309197312.0,3162192.0,1071651.0
13-04 02:32:42,19.966,8.912,70.780,0.086,0.0,0.257,0.0,2154496.0,0.0,19.0,1093378048.0,350023680.0,897048576.0,31278624768.0,3106410.0,1001862.0
13-04 02:32:43,20.336,10.084,69.160,0.0,0.0,0.420,0.0,2170880.0,0.0,20.0,1097695232.0,350027776.0,912293888.0,31259058176.0,3135028.0,1030980.0
13-04 02:32:44,19.080,10.051,70.443,0.085,0.0,0.341,0.0,2158592.0,0.0,19.0,1110568960.0,350027776.0,928882688.0,31229595648.0,3125123.0,1024377.0
13-04 02:32:45,19.816,10.870,68.896,0.167,0.0,0.251,0.0,2174976.0,0.0,21.0,1111777280.0,350031872.0,942923776.0,31214342144.0,3124535.0,1023059.0
13-04 02:32:46,19.732,10.786,69.064,0.0,0.0,0.418,0.0,2179072.0,0.0,20.0,1130344448.0,350031872.0,958545920.0,31180152832.0,3114709.0,1009369.0
13-04 02:32:47,19.763,10.263,69.550,0.0,0.0,0.424,0.0,2187264.0,0.0,21.0,1132376064.0,350031872.0,974798848.0,31161868288.0,3121257.0,1015950.0
13-04 02:32:48,19.591,10.392,69.676,0.0,0.0,0.341,0.0,2162688.0,0.0,19.0,1135763456.0,350044160.0,990273536.0,31142993920.0,3125072.0,1019178.0
13-04 02:32:49,18.949,9.647,71.232,0.0,0.0,0.172,0.0,2170880.0,0.0,19.0,1148456960.0,350048256.0,1005318144.0,31115251712.0,3120975.0,1019153.0
13-04 02:32:50,19.344,8.808,71.330,0.0,0.0,0.518,0.0,2166784.0,0.0,19.0,1157963776.0,350048256.0,1020784640.0,31090278400.0,3133397.0,1032637.0
13-04 02:32:51,20.218,9.815,69.379,0.168,0.0,0.419,0.0,2191360.0,0.0,24.0,1161469952.0,350048256.0,1036840960.0,31070715904.0,3120080.0,1014336.0
13-04 02:32:52,18.814,9.794,70.876,0.086,0.0,0.430,0.0,2330624.0,0.0,30.0,1171849216.0,350048256.0,1051348992.0,31045828608.0,3120047.0,1017137.0
13-04 02:32:53,19.966,9.560,70.135,0.0,0.0,0.338,0.0,2162688.0,0.0,20.0,1179713536.0,350048256.0,1067610112.0,31021703168.0,3125722.0,1020580.0
13-04 02:32:54,19.812,9.052,70.623,0.085,0.0,0.427,0.0,2162688.0,0.0,19.0,1185705984.0,350048256.0,1083092992.0,31000227840.0,3117602.0,1013689.0
13-04 02:32:55,19.880,8.826,70.780,0.0,0.0,0.514,0.0,2166784.0,0.0,19.0,1196838912.0,350048256.0,1098498048.0,30973689856.0,3118219.0,1014959.0
13-04 02:32:56,19.113,10.068,70.478,0.0,0.0,0.341,0.0,2179072.0,0.0,21.0,1207140352.0,350048256.0,1114480640.0,30947405824.0,3128731.0,1021983.0
13-04 02:32:57,18.496,9.421,71.478,0.173,0.0,0.432,0.0,2248704.0,0.0,26.0,1216233472.0,350052352.0,1129140224.0,30923649024.0,3124664.0,1022881.0
13-04 02:32:58,19.084,10.178,70.229,0.085,0.0,0.424,0.0,2166784.0,0.0,19.0,1215422464.0,350052352.0,1144954880.0,30908645376.0,3125422.0,1020482.0
13-04 02:32:59,19.201,10.110,70.433,0.0,0.0,0.255,0.0,2166784.0,0.0,20.0,1221808128.0,350056448.0,1161531392.0,30885679104.0,3126125.0,1024590.0
13-04 02:33:00,20.358,9.029,70.273,0.085,0.0,0.256,0.0,2170880.0,0.0,21.0,1231343616.0,350056448.0,1176137728.0,30861537280.0,2998010.0,965653.0
13-04 02:33:01,18.971,10.708,70.067,0.0,0.0,0.253,0.0,2080768.0,0.0,15.0,1238077440.0,350056448.0,1191514112.0,30839427072.0,3112026.0,1007764.0
13-04 02:33:02,18.601,9.556,66.980,4.352,0.0,0.512,4096.0,204455936.0,1.0,395.0,1243156480.0,350060544.0,1203359744.0,30822498304.0,3123918.0,1016869.0
13-04 02:33:03,15.378,8.581,67.715,7.901,0.0,0.425,4096.0,195547136.0,1.0,404.0,1251106816.0,350068736.0,1218043904.0,30799855616.0,3098389.0,1005118.0
13-04 02:33:04,25.150,10.901,63.519,0.086,0.0,0.343,0.0,4317184.0,0.0,38.0,1265221632.0,350072832.0,1237954560.0,30765826048.0,3297348.0,1112578.0
13-04 02:33:05,19.949,9.122,70.418,0.085,0.0,0.426,0.0,2183168.0,0.0,19.0,1266843648.0,350072832.0,1253728256.0,30748430336.0,3129341.0,1029036.0
13-04 02:33:06,19.136,10.415,70.110,0.0,0.0,0.339,0.0,2166784.0,0.0,19.0,1281552384.0,350081024.0,1268486144.0,30718955520.0,3117674.0,1011758.0
13-04 02:33:07,19.052,9.741,70.690,0.0,0.0,0.517,0.0,2166784.0,0.0,19.0,1296125952.0,350081024.0,1285148672.0,30687719424.0,3123383.0,1019391.0
13-04 02:33:08,19.374,10.237,70.135,0.0,0.0,0.254,0.0,2166784.0,0.0,19.0,1295273984.0,350081024.0,1300094976.0,30673625088.0,3136903.0,1035208.0
13-04 02:33:09,18.120,11.026,70.342,0.171,0.0,0.342,0.0,2215936.0,0.0,24.0,1300201472.0,350085120.0,1315352576.0,30653435904.0,3124498.0,1016842.0
13-04 02:33:10,20.017,9.455,70.102,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,1313001472.0,350085120.0,1331376128.0,30624612352.0,3137302.0,1033025.0
13-04 02:33:11,19.319,9.362,70.468,0.085,0.0,0.766,0.0,2166784.0,0.0,20.0,1319501824.0,350085120.0,1347223552.0,30602264576.0,3109494.0,1008879.0
13-04 02:33:12,19.712,10.491,69.374,0.0,0.0,0.423,0.0,2170880.0,0.0,20.0,1328308224.0,350085120.0,1362288640.0,30578393088.0,3127913.0,1018940.0
13-04 02:33:13,20.017,10.051,69.510,0.0,0.0,0.422,0.0,2162688.0,0.0,19.0,1336254464.0,350089216.0,1377320960.0,30555410432.0,3127971.0,1023731.0
13-04 02:33:14,19.409,10.464,69.789,0.0,0.0,0.338,0.0,2166784.0,0.0,19.0,1340047360.0,350089216.0,1392955392.0,30535983104.0,3120308.0,1017160.0
13-04 02:33:15,18.718,10.0,70.684,0.171,0.0,0.427,0.0,2174976.0,0.0,21.0,1343365120.0,350097408.0,1408421888.0,30517190656.0,3127774.0,1026698.0
13-04 02:33:16,19.626,9.601,70.348,0.0,0.0,0.425,0.0,2166784.0,0.0,19.0,1348993024.0,350101504.0,1424756736.0,30495223808.0,3123571.0,1016701.0
13-04 02:33:17,19.623,8.912,71.037,0.086,0.0,0.343,0.0,2162688.0,0.0,19.0,1357459456.0,350113792.0,1440276480.0,30471225344.0,3135425.0,1031051.0
13-04 02:33:18,19.380,9.216,71.146,0.0,0.0,0.258,0.0,2154496.0,0.0,19.0,1365512192.0,350121984.0,1455325184.0,30448115712.0,3122584.0,1018407.0
13-04 02:33:19,18.825,10.221,70.443,0.0,0.0,0.511,0.0,2170880.0,0.0,19.0,1377394688.0,350126080.0,1470992384.0,30420561920.0,3122000.0,1017700.0
13-04 02:33:20,18.477,10.265,70.830,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,1392820224.0,350134272.0,1485524992.0,30390595584.0,3133660.0,1030632.0
13-04 02:33:21,18.766,9.769,70.865,0.086,0.0,0.514,0.0,2191360.0,0.0,22.0,1395769344.0,350142464.0,1501868032.0,30371295232.0,3118441.0,1013867.0
13-04 02:33:22,18.579,9.846,70.976,0.086,0.0,0.514,0.0,2162688.0,0.0,19.0,1404272640.0,350142464.0,1517744128.0,30346915840.0,3125037.0,1022789.0
13-04 02:33:23,19.832,10.336,69.412,0.0,0.0,0.420,0.0,2158592.0,0.0,19.0,1415356416.0,350146560.0,1532051456.0,30321520640.0,3115461.0,1013780.0
13-04 02:33:24,18.691,9.302,71.748,0.086,0.0,0.172,0.0,2162688.0,0.0,19.0,1417703424.0,350146560.0,1547972608.0,30303252480.0,3123343.0,1016096.0
13-04 02:33:25,19.333,9.666,70.573,0.0,0.0,0.428,0.0,2166784.0,0.0,19.0,1423679488.0,350150656.0,1564467200.0,30280777728.0,3128149.0,1024159.0
13-04 02:33:26,18.937,9.854,70.694,0.086,0.0,0.428,0.0,2158592.0,0.0,19.0,1438916608.0,350150656.0,1579323392.0,30250684416.0,3127554.0,1023764.0
13-04 02:33:27,18.793,10.714,70.068,0.085,0.0,0.340,0.0,2195456.0,0.0,26.0,1446023168.0,350158848.0,1595080704.0,30227812352.0,3118413.0,1013889.0
13-04 02:33:28,18.879,9.138,71.552,0.086,0.0,0.345,0.0,2166784.0,0.0,19.0,1453830144.0,350162944.0,1609854976.0,30205227008.0,3124448.0,1021402.0
13-04 02:33:29,19.257,10.389,69.932,0.0,0.0,0.422,0.0,2162688.0,0.0,19.0,1458565120.0,350183424.0,1625923584.0,30184402944.0,3118083.0,1013886.0
13-04 02:33:30,19.261,9.630,70.851,0.0,0.0,0.258,0.0,2166784.0,0.0,19.0,1464700928.0,350183424.0,1642008576.0,30162182144.0,3137753.0,1035760.0
13-04 02:33:31,18.910,10.051,70.698,0.085,0.0,0.256,0.0,2166784.0,0.0,19.0,1466146816.0,350183424.0,1656156160.0,30146588672.0,3117777.0,1008282.0
13-04 02:33:32,18.408,10.103,70.890,0.171,0.0,0.428,0.0,2191360.0,0.0,22.0,1472770048.0,350183424.0,1671938048.0,30124183552.0,3119272.0,1017433.0
13-04 02:33:33,17.365,9.752,69.547,2.823,0.0,0.513,8192.0,130011136.0,2.0,249.0,1479540736.0,350191616.0,1685815296.0,30103527424.0,2984975.0,947134.0
13-04 02:33:34,8.099,5.882,72.890,12.617,0.0,0.512,8192.0,271654912.0,2.0,528.0,1480486912.0,350199808.0,1692999680.0,30095388672.0,2990273.0,953354.0
13-04 02:33:35,29.897,14.433,54.725,0.601,0.0,0.344,0.0,26202112.0,0.0,84.0,1497714688.0,350199808.0,1719255040.0,30051905536.0,3279648.0,1110125.0
13-04 02:33:36,19.794,9.597,70.351,0.0,0.0,0.257,0.0,2289664.0,0.0,25.0,1520664576.0,350199808.0,1735032832.0,30013177856.0,3261425.0,1085115.0
13-04 02:33:37,19.760,8.982,70.744,0.0,0.0,0.513,0.0,2158592.0,0.0,19.0,1530834944.0,350199808.0,1750130688.0,29987909632.0,3123580.0,1017785.0
13-04 02:33:38,18.991,10.009,70.488,0.171,0.0,0.342,0.0,2179072.0,0.0,21.0,1530220544.0,350208000.0,1765609472.0,29973037056.0,3148109.0,1044204.0
13-04 02:33:39,17.693,10.061,71.639,0.0,0.0,0.607,0.0,2166784.0,0.0,19.0,1543802880.0,350208000.0,1781612544.0,29943451648.0,3124664.0,1018606.0
13-04 02:33:40,19.169,10.008,70.399,0.0,0.0,0.424,0.0,2162688.0,0.0,19.0,1552064512.0,350212096.0,1796304896.0,29920493568.0,3118044.0,1016169.0
13-04 02:33:41,19.692,8.990,70.976,0.086,0.0,0.257,0.0,2166784.0,0.0,19.0,1556824064.0,350212096.0,1812680704.0,29899358208.0,3121775.0,1014884.0
13-04 02:33:42,19.003,10.389,70.101,0.084,0.0,0.422,0.0,2158592.0,0.0,19.0,1569198080.0,350212096.0,1828208640.0,29871456256.0,3124204.0,1016066.0
13-04 02:33:43,18.537,10.544,70.493,0.0,0.0,0.425,0.0,2170880.0,0.0,19.0,1569538048.0,350220288.0,1842716672.0,29856600064.0,3128149.0,1025628.0
13-04 02:33:44,18.621,9.569,71.379,0.086,0.0,0.345,0.0,2211840.0,0.0,24.0,1581060096.0,350224384.0,1859633152.0,29828157440.0,3120249.0,1014914.0
13-04 02:33:45,19.983,9.564,69.684,0.171,0.0,0.598,0.0,4280320.0,0.0,21.0,1589600256.0,350224384.0,1878519808.0,29800730624.0,3148412.0,1044062.0
13-04 02:33:46,18.841,9.974,70.844,0.085,0.0,0.256,0.0,3551232.0,0.0,27.0,1611075584.0,350228480.0,1889292288.0,29768478720.0,3119721.0,1010980.0
13-04 02:33:47,18.814,10.339,70.254,0.0,0.0,0.593,0.0,2158592.0,0.0,19.0,1611010048.0,350232576.0,1904934912.0,29752897536.0,3122183.0,1017765.0
13-04 02:33:48,19.283,9.471,70.648,0.085,0.0,0.512,0.0,2158592.0,0.0,19.0,1611608064.0,350232576.0,1920753664.0,29736480768.0,3130948.0,1022118.0
13-04 02:33:49,18.729,9.708,71.048,0.0,0.0,0.515,0.0,2158592.0,0.0,19.0,1618649088.0,350236672.0,1935294464.0,29714894848.0,3127889.0,1023313.0
13-04 02:33:50,19.023,10.197,70.351,0.086,0.0,0.343,0.0,2179072.0,0.0,21.0,1622216704.0,350240768.0,1950744576.0,29695873024.0,3120492.0,1018162.0
13-04 02:33:51,19.778,9.122,70.588,0.085,0.0,0.426,0.0,2158592.0,0.0,19.0,1623777280.0,350240768.0,1966477312.0,29678579712.0,3124144.0,1013036.0
13-04 02:33:52,19.211,9.262,71.184,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,1644609536.0,350240768.0,1982341120.0,29641883648.0,3125233.0,1019506.0
13-04 02:33:53,18.729,9.880,71.048,0.0,0.0,0.344,0.0,2162688.0,0.0,19.0,1654329344.0,350240768.0,1997938688.0,29616566272.0,3137074.0,1032280.0
13-04 02:33:54,18.569,10.307,70.613,0.0,0.0,0.511,0.0,2162688.0,0.0,19.0,1663459328.0,350240768.0,2012934144.0,29592440832.0,3110775.0,1004350.0
13-04 02:33:55,19.571,9.528,70.558,0.086,0.0,0.258,0.0,2158592.0,0.0,19.0,1664753664.0,350240768.0,2028941312.0,29575139328.0,3145602.0,1040358.0
13-04 02:33:56,18.803,9.316,71.111,0.171,0.0,0.598,0.0,2174976.0,0.0,21.0,1671168000.0,350248960.0,2043817984.0,29553840128.0,3114543.0,1007640.0
13-04 02:33:57,19.556,9.394,70.538,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,1673207808.0,350248960.0,2059554816.0,29536063488.0,3124001.0,1021421.0
13-04 02:33:58,19.508,9.839,70.314,0.0,0.0,0.339,0.0,2170880.0,0.0,21.0,1674293248.0,350248960.0,2075230208.0,29519302656.0,3129445.0,1019567.0
13-04 02:33:59,18.966,9.483,71.207,0.086,0.0,0.259,0.0,2154496.0,0.0,19.0,1685340160.0,350248960.0,2090975232.0,29492510720.0,3125891.0,1021526.0
13-04 02:34:00,20.338,9.789,69.620,0.0,0.0,0.253,0.0,2162688.0,0.0,19.0,1687334912.0,350253056.0,2105610240.0,29475876864.0,3150335.0,1046299.0
13-04 02:34:01,19.848,9.628,70.017,0.084,0.0,0.422,0.0,2162688.0,0.0,19.0,1690304512.0,350257152.0,2121936896.0,29456576512.0,3116572.0,1008418.0
13-04 02:34:02,19.280,9.597,70.608,0.171,0.0,0.343,0.0,2195456.0,0.0,22.0,1698758656.0,350265344.0,2138107904.0,29431943168.0,3125091.0,1019431.0
13-04 02:34:03,19.898,9.694,69.983,0.0,0.0,0.425,0.0,2174976.0,0.0,24.0,1723670528.0,350265344.0,2152812544.0,29392326656.0,3124421.0,1018072.0
13-04 02:34:04,18.352,9.261,71.198,0.850,0.0,0.340,0.0,24281088.0,0.0,47.0,1724620800.0,350269440.0,2165317632.0,29378867200.0,2984541.0,948094.0
13-04 02:34:05,8.446,6.503,71.199,13.345,0.0,0.507,12288.0,272666624.0,3.0,524.0,1731387392.0,350277632.0,2172448768.0,29364961280.0,2976409.0,943143.0
13-04 02:34:06,21.453,10.389,63.429,4.392,0.0,0.338,0.0,129376256.0,0.0,262.0,1739698176.0,350285824.0,2191282176.0,29337808896.0,3266341.0,1088356.0
13-04 02:34:07,27.554,15.193,56.824,0.0,0.0,0.429,0.0,4321280.0,0.0,38.0,1764401152.0,350285824.0,2216062976.0,29288325120.0,3277392.0,1098790.0
13-04 02:34:08,20.068,8.625,70.794,0.256,0.0,0.256,0.0,2174976.0,0.0,21.0,1768824832.0,350289920.0,2230046720.0,29269913600.0,3002576.0,965504.0
13-04 02:34:09,19.779,9.762,70.034,0.0,0.0,0.424,0.0,2162688.0,0.0,19.0,1769746432.0,350294016.0,2246168576.0,29252866048.0,3270272.0,1094818.0
13-04 02:34:10,19.477,10.624,69.562,0.084,0.0,0.253,0.0,2158592.0,0.0,19.0,1770364928.0,350294016.0,2261422080.0,29236994048.0,3132654.0,1027952.0
13-04 02:34:11,19.508,9.500,70.483,0.0,0.0,0.509,0.0,2158592.0,0.0,19.0,1773740032.0,350294016.0,2276712448.0,29218328576.0,3110045.0,1002428.0
13-04 02:34:12,19.286,9.856,70.433,0.0,0.0,0.425,0.0,2174976.0,0.0,19.0,1779621888.0,350294016.0,2292719616.0,29196439552.0,3126359.0,1019702.0
13-04 02:34:13,19.463,10.990,69.211,0.0,0.0,0.336,0.0,2158592.0,0.0,19.0,1789059072.0,350294016.0,2308329472.0,29171392512.0,3132705.0,1024987.0
13-04 02:34:14,19.254,9.924,69.975,0.254,0.0,0.594,0.0,2174976.0,0.0,21.0,1802399744.0,350294016.0,2323779584.0,29142601728.0,3119233.0,1015093.0
13-04 02:34:15,20.795,9.298,69.569,0.0,0.0,0.338,0.0,2158592.0,0.0,19.0,1811525632.0,350294016.0,2338271232.0,29118984192.0,3128088.0,1020311.0
13-04 02:34:16,19.056,9.442,71.073,0.086,0.0,0.343,0.0,4526080.0,0.0,27.0,1816903680.0,350294016.0,2352885760.0,29098991616.0,3123152.0,1019138.0
13-04 02:34:17,19.608,9.548,70.247,0.085,0.0,0.512,0.0,2203648.0,0.0,20.0,1818550272.0,350298112.0,2368237568.0,29081989120.0,3145446.0,1038511.0
13-04 02:34:18,20.219,9.941,69.587,0.0,0.0,0.253,0.0,2158592.0,0.0,19.0,1818148864.0,350298112.0,2383802368.0,29066825728.0,3125718.0,1019713.0
13-04 02:34:19,19.198,9.898,70.392,0.085,0.0,0.427,0.0,2187264.0,0.0,22.0,1833500672.0,350306304.0,2398564352.0,29036703744.0,3130628.0,1024563.0
13-04 02:34:20,19.169,10.008,70.144,0.170,0.0,0.509,4096.0,2183168.0,1.0,23.0,1836654592.0,350310400.0,2414452736.0,29017657344.0,3119966.0,1013189.0
13-04 02:34:21,18.654,10.051,70.869,0.0,0.0,0.426,0.0,2154496.0,0.0,20.0,1836564480.0,350310400.0,2429399040.0,29002801152.0,3125111.0,1018658.0
13-04 02:34:22,19.068,10.254,70.085,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,1837322240.0,350310400.0,2446036992.0,28985405440.0,3129997.0,1023417.0
13-04 02:34:23,19.068,10.424,70.085,0.0,0.0,0.424,0.0,2166784.0,0.0,20.0,1835585536.0,350314496.0,2461102080.0,28972072960.0,3118696.0,1014605.0
13-04 02:34:24,19.628,9.983,69.966,0.085,0.0,0.338,0.0,2154496.0,0.0,19.0,1836896256.0,350314496.0,2476171264.0,28955693056.0,3128104.0,1020389.0
13-04 02:34:25,18.917,9.716,70.851,0.0,0.0,0.516,0.0,2162688.0,0.0,19.0,1837273088.0,350314496.0,2492301312.0,28939186176.0,3133203.0,1029126.0
13-04 02:34:26,19.035,9.216,71.232,0.086,0.0,0.431,0.0,2158592.0,0.0,21.0,1836834816.0,350322688.0,2507333632.0,28924583936.0,3123067.0,1013507.0
13-04 02:34:27,19.319,9.957,70.298,0.085,0.0,0.340,0.0,2154496.0,0.0,20.0,1836670976.0,350326784.0,2524532736.0,28907544576.0,3113034.0,1008097.0
13-04 02:34:28,19.696,10.566,69.315,0.085,0.0,0.338,0.0,2158592.0,0.0,19.0,1836339200.0,350330880.0,2539311104.0,28893093888.0,3136159.0,1028096.0
13-04 02:34:29,19.562,10.708,69.477,0.0,0.0,0.253,0.0,2154496.0,0.0,19.0,1838338048.0,350330880.0,2553565184.0,28876840960.0,3116538.0,1011185.0
13-04 02:34:30,19.506,9.966,70.187,0.0,0.0,0.341,0.0,2154496.0,0.0,19.0,1842405376.0,350330880.0,2569687040.0,28856651776.0,3134023.0,1026761.0
13-04 02:34:31,19.019,10.313,70.161,0.0,0.0,0.507,0.0,2158592.0,0.0,19.0,1841373184.0,350330880.0,2585067520.0,28842303488.0,3126720.0,1022059.0
13-04 02:34:32,19.640,8.748,71.012,0.343,0.0,0.257,0.0,2166784.0,0.0,21.0,1841401856.0,350334976.0,2600017920.0,28827320320.0,3110664.0,1003714.0
13-04 02:34:33,14.261,6.961,78.608,0.0,0.0,0.170,0.0,2170880.0,0.0,21.0,1841688576.0,350334976.0,2613571584.0,28813479936.0,2685260.0,586318.0
13-04 02:34:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842626560.0,350334976.0,2614411264.0,28811702272.0,5234.0,7388.0
13-04 02:34:35,0.500,0.500,99.0,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,1842626560.0,350334976.0,2614411264.0,28811702272.0,58872.0,5859.0
13-04 02:34:36,0.167,0.583,93.089,6.162,0.0,0.0,8192.0,211660800.0,2.0,387.0,1842622464.0,350343168.0,2614652928.0,28811456512.0,2900.0,3520.0
13-04 02:34:37,0.084,0.418,96.653,2.762,0.0,0.084,4096.0,169926656.0,1.0,320.0,1842724864.0,350347264.0,2614673408.0,28811329536.0,3171.0,4210.0
13-04 02:34:38,0.167,0.167,99.415,0.251,0.0,0.0,0.0,45056.0,0.0,7.0,1842716672.0,350347264.0,2614681600.0,28811329536.0,20278.0,20833.0
13-04 02:34:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842712576.0,350347264.0,2614685696.0,28811329536.0,1863.0,1871.0
13-04 02:34:40,0.084,0.251,99.665,0.0,0.0,0.0,0.0,65536.0,0.0,4.0,1842712576.0,350347264.0,2614685696.0,28811329536.0,1860.0,2555.0
13-04 02:34:41,9.845,6.649,83.161,0.0,0.0,0.345,0.0,0.0,0.0,0.0,1842745344.0,350347264.0,2621603840.0,28804378624.0,3079527.0,1050875.0
13-04 02:34:42,25.430,13.918,60.223,0.0,0.0,0.430,0.0,2166784.0,0.0,19.0,1842020352.0,350351360.0,2641735680.0,28784967680.0,3340515.0,1241603.0
13-04 02:34:43,26.230,12.425,60.828,0.0,0.0,0.518,0.0,2158592.0,0.0,19.0,1842954240.0,350351360.0,2661371904.0,28764397568.0,3364461.0,1247695.0
13-04 02:34:44,23.103,11.379,65.086,0.086,0.0,0.345,0.0,4337664.0,0.0,41.0,1840967680.0,350351360.0,2681516032.0,28746240000.0,3538042.0,1344805.0
13-04 02:34:45,23.850,10.733,64.821,0.085,0.0,0.511,0.0,2158592.0,0.0,19.0,1842970624.0,350355456.0,2698723328.0,28727025664.0,5398012.0,1275681.0
13-04 02:34:46,25.818,13.167,60.499,0.0,0.0,0.516,0.0,2162688.0,0.0,19.0,1841508352.0,350355456.0,2718842880.0,28708368384.0,3349512.0,1241488.0
13-04 02:34:47,25.259,13.534,60.690,0.086,0.0,0.431,0.0,2166784.0,0.0,20.0,1842053120.0,350355456.0,2739171328.0,28687495168.0,3356411.0,1245140.0
13-04 02:34:48,22.840,11.805,64.500,0.086,0.0,0.770,0.0,4317184.0,0.0,39.0,1843576832.0,350355456.0,2758389760.0,28666753024.0,3537410.0,1344095.0
13-04 02:34:49,22.813,11.578,65.094,0.0,0.0,0.515,0.0,2166784.0,0.0,19.0,1843154944.0,350355456.0,2776788992.0,28648775680.0,5373631.0,1250097.0
13-04 02:34:50,26.034,12.241,61.034,0.172,0.0,0.517,0.0,2170880.0,0.0,21.0,1844191232.0,350355456.0,2796376064.0,28628152320.0,3341423.0,1237172.0
13-04 02:34:51,26.343,13.043,60.017,0.085,0.0,0.512,0.0,2162688.0,0.0,20.0,1845542912.0,350363648.0,2816348160.0,28606820352.0,3404085.0,1277802.0
13-04 02:34:52,21.883,11.072,66.696,0.0,0.0,0.349,0.0,4321280.0,0.0,38.0,1845739520.0,350363648.0,2836594688.0,28586377216.0,3507545.0,1324430.0
13-04 02:34:53,22.232,11.505,65.744,0.087,0.0,0.433,0.0,2158592.0,0.0,19.0,1844482048.0,350363648.0,2855006208.0,28569223168.0,5378697.0,1255732.0
13-04 02:34:54,24.913,13.149,61.419,0.0,0.0,0.519,0.0,2158592.0,0.0,19.0,1844490240.0,350363648.0,2873905152.0,28550316032.0,3334472.0,1227444.0
13-04 02:34:55,26.926,13.209,59.356,0.0,0.0,0.508,0.0,2158592.0,0.0,19.0,1844690944.0,350363648.0,2894401536.0,28529618944.0,3387178.0,1266711.0
13-04 02:34:56,22.528,11.780,65.090,0.172,0.0,0.430,0.0,4337664.0,0.0,40.0,1844977664.0,350363648.0,2914402304.0,28509331456.0,3529876.0,1342329.0
13-04 02:34:57,22.894,11.660,64.851,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,1844629504.0,350363648.0,2932981760.0,28491100160.0,5376222.0,1250075.0
13-04 02:34:58,25.852,12.052,61.659,0.0,0.0,0.437,0.0,2199552.0,0.0,22.0,1846738944.0,350363648.0,2951569408.0,28470403072.0,3339625.0,1239985.0
13-04 02:34:59,26.184,12.748,60.724,0.086,0.0,0.258,0.0,2150400.0,0.0,19.0,1846517760.0,350363648.0,2972475392.0,28449718272.0,3400528.0,1271408.0
13-04 02:35:00,23.368,11.426,64.347,0.258,0.0,0.601,0.0,14794752.0,0.0,68.0,1848487936.0,350367744.0,2990555136.0,28429664256.0,3504984.0,1324231.0
13-04 02:35:01,22.393,12.137,65.128,0.0,0.0,0.342,0.0,2158592.0,0.0,20.0,1846677504.0,350375936.0,3010437120.0,28411584512.0,5374318.0,1252684.0
13-04 02:35:02,26.881,13.102,59.341,0.169,0.0,0.507,0.0,2166784.0,0.0,21.0,1845149696.0,350380032.0,3029409792.0,28394135552.0,3350305.0,1240307.0
13-04 02:35:03,25.260,13.754,60.727,0.0,0.0,0.260,0.0,2179072.0,0.0,19.0,1846525952.0,350380032.0,3048730624.0,28373438464.0,3378600.0,1258970.0
13-04 02:35:04,22.146,11.931,65.408,0.086,0.0,0.429,0.0,4325376.0,0.0,39.0,1845547008.0,350384128.0,3068624896.0,28354519040.0,3523896.0,1335111.0
13-04 02:35:05,23.044,11.092,65.262,0.086,0.0,0.516,0.0,2154496.0,0.0,19.0,1845280768.0,350388224.0,3086704640.0,28336701440.0,5376841.0,1254799.0
13-04 02:35:06,25.722,13.752,60.017,0.0,0.0,0.509,0.0,2158592.0,0.0,19.0,1853198336.0,350392320.0,3106918400.0,28308566016.0,3351839.0,1247143.0
13-04 02:35:07,24.718,13.443,61.318,0.0,0.0,0.520,0.0,2170880.0,0.0,20.0,1853374464.0,350404608.0,3125702656.0,28289593344.0,3388461.0,1262325.0
13-04 02:35:08,22.881,11.864,64.492,0.169,0.0,0.593,0.0,4345856.0,0.0,41.0,1853616128.0,350412800.0,3146760192.0,28268285952.0,3530239.0,1347041.0
13-04 02:35:09,23.064,10.757,65.404,0.0,0.0,0.775,0.0,2154496.0,0.0,20.0,1854750720.0,350416896.0,3163312128.0,28250595328.0,5365758.0,1245369.0
13-04 02:35:10,25.345,12.500,61.552,0.086,0.0,0.517,0.0,2158592.0,0.0,19.0,1853833216.0,350420992.0,3183992832.0,28230828032.0,3357196.0,1246623.0
13-04 02:35:11,24.618,13.073,62.054,0.0,0.0,0.255,0.0,2154496.0,0.0,19.0,1853247488.0,350420992.0,3203371008.0,28212035584.0,3367500.0,1253165.0
13-04 02:35:12,12.965,7.347,75.627,3.717,0.0,0.346,16384.0,160575488.0,4.0,327.0,1853927424.0,350437376.0,3214737408.0,28199972864.0,1354880.0,1251516.0
13-04 02:35:13,17.346,9.714,66.956,5.551,0.0,0.434,8192.0,269549568.0,2.0,506.0,1853980672.0,350445568.0,3228786688.0,28185862144.0,2822826.0,1133866.0
13-04 02:35:14,12.585,7.568,76.361,2.976,0.0,0.510,0.0,115740672.0,0.0,221.0,1853874176.0,350449664.0,3239284736.0,28175466496.0,1374245.0,1265590.0
13-04 02:35:15,31.416,14.936,53.391,0.0,0.0,0.258,0.0,2150400.0,0.0,19.0,1854226432.0,350453760.0,3262799872.0,28151595008.0,7396975.0,1253257.0
13-04 02:35:16,31.948,14.545,52.814,0.087,0.0,0.606,0.0,4313088.0,0.0,39.0,1853521920.0,350457856.0,3288514560.0,28126580736.0,5535933.0,1334637.0
13-04 02:35:17,32.177,14.831,51.951,0.173,0.0,0.867,0.0,4304896.0,0.0,38.0,1857515520.0,350461952.0,3312881664.0,28098215936.0,5520582.0,1326697.0
13-04 02:35:18,29.896,15.338,53.813,0.087,0.0,0.867,0.0,4321280.0,0.0,41.0,1860321280.0,350461952.0,3338850304.0,28069441536.0,3775114.0,1313082.0
13-04 02:35:19,26.242,12.467,60.767,0.087,0.0,0.436,0.0,4321280.0,0.0,40.0,1870995456.0,350466048.0,3359821824.0,28037791744.0,3572532.0,1363306.0
13-04 02:35:20,21.974,10.901,66.695,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,1870266368.0,350466048.0,3378073600.0,28020269056.0,3356089.0,1246463.0
13-04 02:35:21,24.306,11.372,63.455,0.087,0.0,0.781,0.0,2158592.0,0.0,19.0,1871327232.0,350466048.0,3396882432.0,28000399360.0,5357003.0,1245393.0
13-04 02:35:22,26.672,12.521,60.292,0.086,0.0,0.429,0.0,2154496.0,0.0,19.0,1870893056.0,350470144.0,3416805376.0,27980906496.0,3356485.0,1250331.0
13-04 02:35:23,25.231,13.709,60.555,0.0,0.0,0.505,0.0,4313088.0,0.0,38.0,1870786560.0,350474240.0,3438211072.0,27959603200.0,3525604.0,1329338.0
13-04 02:35:24,21.210,12.266,66.014,0.0,0.0,0.511,0.0,2150400.0,0.0,19.0,1870827520.0,350474240.0,3455340544.0,27942432768.0,3368777.0,1257306.0
13-04 02:35:25,25.087,12.197,61.851,0.173,0.0,0.692,0.0,2166784.0,0.0,21.0,1871933440.0,350474240.0,3475185664.0,27921481728.0,5355176.0,1242766.0
13-04 02:35:26,26.598,12.263,60.449,0.0,0.0,0.691,0.0,2187264.0,0.0,22.0,1871425536.0,350478336.0,3495370752.0,27901800448.0,3368264.0,1253903.0
13-04 02:35:27,24.613,11.532,63.425,0.086,0.0,0.344,0.0,4304896.0,0.0,39.0,1870987264.0,350486528.0,3514814464.0,27882786816.0,3526745.0,1336888.0
13-04 02:35:28,22.050,10.939,66.322,0.086,0.0,0.603,0.0,2154496.0,0.0,19.0,1871155200.0,350490624.0,3533213696.0,27864215552.0,3365260.0,1258308.0
13-04 02:35:29,25.920,12.831,60.907,0.0,0.0,0.342,0.0,2162688.0,0.0,19.0,1873141760.0,350494720.0,3552174080.0,27843264512.0,5364455.0,1246856.0
13-04 02:35:30,25.850,13.265,60.289,0.085,0.0,0.510,0.0,2174976.0,0.0,20.0,1871835136.0,350494720.0,3573104640.0,27823640576.0,3337084.0,1236285.0
13-04 02:35:31,24.460,11.927,63.094,0.086,0.0,0.432,0.0,4325376.0,0.0,40.0,1872646144.0,350515200.0,3592531968.0,27803381760.0,3540402.0,1339832.0
13-04 02:35:32,21.429,11.990,65.986,0.0,0.0,0.595,0.0,2166784.0,0.0,20.0,1871286272.0,350515200.0,3610640384.0,27786633216.0,3367199.0,1257289.0
13-04 02:35:33,25.652,11.565,62.087,0.087,0.0,0.609,0.0,2158592.0,0.0,19.0,1872580608.0,350523392.0,3630735360.0,27765235712.0,5340367.0,1234146.0
13-04 02:35:34,25.812,13.504,60.085,0.0,0.0,0.598,0.0,2170880.0,0.0,21.0,1871077376.0,350523392.0,3650838528.0,27746635776.0,3371315.0,1256053.0
13-04 02:35:35,23.524,12.413,63.368,0.087,0.0,0.608,0.0,4317184.0,0.0,38.0,1871511552.0,350531584.0,3670585344.0,27726446592.0,3544030.0,1347031.0
13-04 02:35:36,21.635,11.499,66.354,0.0,0.0,0.511,0.0,2162688.0,0.0,19.0,1873014784.0,350531584.0,3687747584.0,27707781120.0,3361979.0,1251665.0
13-04 02:35:37,25.512,13.311,60.751,0.256,0.0,0.171,0.0,2170880.0,0.0,21.0,1872125952.0,350539776.0,3707682816.0,27688726528.0,5349866.0,1238832.0
13-04 02:35:38,26.128,13.447,59.915,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,1872138240.0,350539776.0,3728486400.0,27667910656.0,3401923.0,1281120.0
13-04 02:35:39,24.702,12.692,62.010,0.085,0.0,0.511,0.0,4345856.0,0.0,40.0,1873207296.0,350539776.0,3747860480.0,27647467520.0,3521288.0,1336633.0
13-04 02:35:40,21.843,11.007,66.468,0.0,0.0,0.683,0.0,2162688.0,0.0,19.0,1872764928.0,350539776.0,3766046720.0,27629723648.0,3360206.0,1246124.0
13-04 02:35:41,25.534,13.322,60.888,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,1872912384.0,350539776.0,3784757248.0,27610865664.0,5350626.0,1239237.0
13-04 02:35:42,18.036,10.076,71.296,0.085,0.0,0.508,0.0,2162688.0,0.0,19.0,1873494016.0,350539776.0,3800141824.0,27594899456.0,1380842.0,1270867.0
13-04 02:35:43,21.318,11.901,66.010,0.342,0.0,0.428,0.0,2191360.0,0.0,23.0,1872969728.0,350547968.0,3817234432.0,27578322944.0,5389721.0,1263989.0
13-04 02:35:44,20.382,10.321,60.538,8.239,0.0,0.520,8192.0,218542080.0,2.0,407.0,1873027072.0,350556160.0,3832717312.0,27562774528.0,3221355.0,1174912.0
13-04 02:35:45,10.445,7.106,69.949,12.158,0.0,0.342,8192.0,269545472.0,2.0,494.0,1872953344.0,350564352.0,3841527808.0,27554029568.0,3575316.0,1177557.0
13-04 02:35:46,28.484,12.621,56.705,1.315,0.0,0.876,0.0,47923200.0,0.0,117.0,1872531456.0,350564352.0,3864154112.0,27531825152.0,5143409.0,1317350.0
13-04 02:35:47,31.858,14.844,52.778,0.0,0.0,0.521,0.0,4329472.0,0.0,38.0,1873674240.0,350576640.0,3889324032.0,27505500160.0,3492913.0,1316682.0
13-04 02:35:48,32.222,15.128,51.880,0.171,0.0,0.598,0.0,4345856.0,0.0,40.0,1873104896.0,350576640.0,3914612736.0,27480780800.0,3545106.0,1356441.0
13-04 02:35:49,29.494,14.136,55.672,0.087,0.0,0.611,0.0,9945088.0,0.0,58.0,1875386368.0,350576640.0,3935539200.0,27457572864.0,5537418.0,1337436.0
13-04 02:35:50,28.331,13.997,57.167,0.084,0.0,0.422,0.0,6995968.0,0.0,37.0,1874366464.0,350580736.0,3956645888.0,27437481984.0,3354105.0,1244172.0
13-04 02:35:51,25.743,12.574,60.748,0.085,0.0,0.850,0.0,4317184.0,0.0,39.0,1874423808.0,350613504.0,3978776576.0,27415261184.0,3526649.0,1328696.0
13-04 02:35:52,21.803,11.245,66.524,0.0,0.0,0.429,0.0,2158592.0,0.0,19.0,1874878464.0,350613504.0,3995209728.0,27398373376.0,3391875.0,1279641.0
13-04 02:35:53,24.828,12.973,61.598,0.086,0.0,0.515,0.0,2179072.0,0.0,22.0,1874079744.0,350617600.0,4014964736.0,27379412992.0,5361168.0,1246579.0
13-04 02:35:54,25.413,12.446,61.706,0.087,0.0,0.348,0.0,2203648.0,0.0,24.0,1874591744.0,350625792.0,4035170304.0,27358687232.0,3337896.0,1234647.0
13-04 02:35:55,24.894,12.744,61.682,0.170,0.0,0.510,0.0,4304896.0,0.0,40.0,1875099648.0,350629888.0,4056117248.0,27337228288.0,3581325.0,1374801.0
13-04 02:35:56,22.0,10.435,67.304,0.0,0.0,0.261,0.0,5623808.0,0.0,29.0,1875243008.0,350629888.0,4072976384.0,27320225792.0,3366503.0,1250869.0
13-04 02:35:57,26.420,12.995,59.983,0.172,0.0,0.430,0.0,12660736.0,0.0,45.0,1875320832.0,350633984.0,4092776448.0,27300343808.0,5355615.0,1244979.0
13-04 02:35:58,26.672,12.607,59.949,0.086,0.0,0.686,0.0,2146304.0,0.0,19.0,1875496960.0,350638080.0,4113035264.0,27279904768.0,3343824.0,1237338.0
13-04 02:35:59,25.447,12.0,61.957,0.0,0.0,0.596,0.0,4300800.0,0.0,38.0,1875415040.0,350646272.0,4132712448.0,27260301312.0,3553164.0,1346204.0
13-04 02:36:00,22.155,10.690,66.724,0.086,0.0,0.345,0.0,2166784.0,0.0,21.0,1875128320.0,350654464.0,4151402496.0,27241889792.0,3367296.0,1257739.0
13-04 02:36:01,25.973,12.944,60.321,0.0,0.0,0.761,0.0,2150400.0,0.0,19.0,1877401600.0,350654464.0,4168855552.0,27222163456.0,5363479.0,1244265.0
13-04 02:36:02,25.734,12.608,60.967,0.086,0.0,0.604,0.0,2154496.0,0.0,19.0,1877303296.0,350654464.0,4190273536.0,27200843776.0,3357548.0,1247524.0
13-04 02:36:03,23.997,11.431,63.962,0.087,0.0,0.524,0.0,4296704.0,0.0,38.0,1878335488.0,350666752.0,4210180096.0,27179892736.0,3534040.0,1338545.0
13-04 02:36:04,22.402,10.818,66.184,0.0,0.0,0.596,0.0,2154496.0,0.0,19.0,1879019520.0,350666752.0,4227399680.0,27161989120.0,3362434.0,1249198.0
13-04 02:36:05,25.768,12.628,61.177,0.0,0.0,0.427,0.0,2154496.0,0.0,19.0,1880023040.0,350666752.0,4246429696.0,27141955584.0,5346216.0,1238779.0
13-04 02:36:06,25.365,13.328,60.705,0.172,0.0,0.430,0.0,2162688.0,0.0,21.0,1879420928.0,350674944.0,4268257280.0,27120721920.0,3372356.0,1254192.0
13-04 02:36:07,24.418,11.821,63.072,0.086,0.0,0.604,4096.0,4308992.0,1.0,39.0,1879166976.0,350683136.0,4288270336.0,27100954624.0,3560140.0,1362812.0
13-04 02:36:08,21.386,11.891,66.382,0.0,0.0,0.342,0.0,2154496.0,0.0,19.0,1880358912.0,350683136.0,4304388096.0,27083644928.0,3385357.0,1270732.0
13-04 02:36:09,25.776,12.500,60.948,0.086,0.0,0.690,0.0,2150400.0,0.0,19.0,1880186880.0,350683136.0,4325482496.0,27062722560.0,5361759.0,1244792.0
13-04 02:36:10,25.523,12.718,61.324,0.0,0.0,0.436,16384.0,2170880.0,4.0,20.0,1881575424.0,350683136.0,4344057856.0,27042758656.0,3316914.0,1226372.0
13-04 02:36:11,24.462,11.542,63.221,0.172,0.0,0.603,0.0,4321280.0,0.0,39.0,1882484736.0,350683136.0,4365623296.0,27020283904.0,3582962.0,1365306.0
13-04 02:36:12,22.097,10.312,66.898,0.087,0.0,0.607,0.0,2158592.0,0.0,21.0,1882103808.0,350691328.0,4383391744.0,27002888192.0,3364376.0,1251381.0
13-04 02:36:13,25.411,12.532,61.538,0.0,0.0,0.519,0.0,2158592.0,0.0,19.0,1882161152.0,350691328.0,4402864128.0,26983358464.0,5369165.0,1247440.0
13-04 02:36:14,24.555,12.955,61.812,0.085,0.0,0.593,0.0,2150400.0,0.0,19.0,1882308608.0,350691328.0,4420644864.0,26965430272.0,3336495.0,1235057.0
13-04 02:36:15,25.495,12.403,61.154,0.517,0.0,0.431,0.0,14209024.0,0.0,52.0,1883385856.0,350691328.0,4444073984.0,26940923904.0,3410895.0,1279303.0
13-04 02:36:16,10.017,7.363,69.178,12.757,0.0,0.685,8192.0,273698816.0,2.0,485.0,1884012544.0,350699520.0,4451733504.0,26932629504.0,3212884.0,1169202.0
13-04 02:36:17,12.031,8.362,68.601,10.495,0.0,0.512,8192.0,255332352.0,2.0,461.0,1885782016.0,350707712.0,4461748224.0,26920837120.0,5390057.0,1268665.0
13-04 02:36:18,31.799,15.857,51.492,0.171,0.0,0.682,0.0,4366336.0,0.0,42.0,1896873984.0,350711808.0,4485373952.0,26886115328.0,3514508.0,1329883.0
13-04 02:36:19,32.734,14.910,51.757,0.086,0.0,0.514,0.0,4263936.0,0.0,35.0,1897103360.0,350720000.0,4512624640.0,26858627072.0,3368540.0,1252454.0
13-04 02:36:20,32.451,15.542,51.494,0.085,0.0,0.427,0.0,2224128.0,0.0,25.0,1898713088.0,350720000.0,4537053184.0,26832588800.0,3527009.0,1343383.0
13-04 02:36:21,24.481,12.457,62.284,0.0,0.0,0.779,0.0,4288512.0,0.0,35.0,1899581440.0,350724096.0,4556017664.0,26812751872.0,5509327.0,1323255.0
13-04 02:36:22,27.524,12.166,59.879,0.0,0.0,0.431,0.0,2191360.0,0.0,23.0,1898237952.0,350724096.0,4578402304.0,26791710720.0,3357669.0,1247394.0
13-04 02:36:23,24.870,12.349,62.176,0.086,0.0,0.518,0.0,4300800.0,0.0,39.0,1899753472.0,350724096.0,4597456896.0,26771140608.0,3535115.0,1340845.0
13-04 02:36:24,21.404,11.815,66.353,0.086,0.0,0.342,0.0,2162688.0,0.0,21.0,1899569152.0,350724096.0,4616179712.0,26752602112.0,3367228.0,1256819.0
13-04 02:36:25,24.180,13.385,61.658,0.086,0.0,0.691,0.0,2162688.0,0.0,20.0,1900146688.0,350724096.0,4634783744.0,26733420544.0,5364718.0,1242659.0
13-04 02:36:26,25.621,12.768,60.925,0.086,0.0,0.600,0.0,2150400.0,0.0,19.0,1900318720.0,350724096.0,4655427584.0,26712604672.0,3355196.0,1247142.0
13-04 02:36:27,24.467,12.788,62.063,0.0,0.0,0.682,0.0,4304896.0,0.0,39.0,1902055424.0,350740480.0,4675899392.0,26690379776.0,3547161.0,1345309.0
13-04 02:36:28,22.222,11.535,65.903,0.085,0.0,0.254,0.0,2166784.0,0.0,22.0,1902321664.0,350740480.0,4693659648.0,26672353280.0,3366497.0,1254459.0
13-04 02:36:29,25.621,12.596,60.925,0.086,0.0,0.771,0.0,2150400.0,0.0,19.0,1902370816.0,350744576.0,4713934848.0,26652024832.0,5365185.0,1244746.0
13-04 02:36:30,25.957,13.362,60.085,0.170,0.0,0.426,0.0,2170880.0,0.0,21.0,1903083520.0,350748672.0,4732837888.0,26632404992.0,3359873.0,1251047.0
13-04 02:36:31,23.930,12.052,63.493,0.0,0.0,0.524,0.0,4308992.0,0.0,39.0,1903931392.0,350752768.0,4753907712.0,26610483200.0,3534716.0,1337798.0
13-04 02:36:32,21.792,10.680,66.925,0.086,0.0,0.517,0.0,2146304.0,0.0,19.0,1904447488.0,350752768.0,4771135488.0,26592739328.0,3374555.0,1260467.0
13-04 02:36:33,24.716,12.052,62.533,0.087,0.0,0.611,0.0,2154496.0,0.0,19.0,1906356224.0,350752768.0,4789899264.0,26572066816.0,5369295.0,1245140.0
13-04 02:36:34,26.266,12.446,60.601,0.0,0.0,0.687,0.0,2154496.0,0.0,19.0,1904496640.0,350765056.0,4810690560.0,26553122816.0,3336916.0,1234522.0
13-04 02:36:35,24.809,12.659,62.022,0.0,0.0,0.510,0.0,4313088.0,0.0,38.0,1905184768.0,350765056.0,4830953472.0,26532171776.0,3554372.0,1351386.0
13-04 02:36:36,21.750,11.470,65.930,0.170,0.0,0.680,0.0,2158592.0,0.0,21.0,1905897472.0,350769152.0,4849029120.0,26513379328.0,3366878.0,1255189.0
13-04 02:36:37,24.978,12.446,62.054,0.0,0.0,0.522,0.0,2150400.0,0.0,19.0,1905520640.0,350773248.0,4868833280.0,26493947904.0,5361747.0,1243290.0
13-04 02:36:38,25.436,12.282,61.847,0.0,0.0,0.436,0.0,2158592.0,0.0,19.0,1907679232.0,350777344.0,4887363584.0,26473254912.0,3375197.0,1266338.0
13-04 02:36:39,24.394,11.851,63.322,0.087,0.0,0.346,0.0,4317184.0,0.0,38.0,1908424704.0,350781440.0,4907692032.0,26452176896.0,3536661.0,1340663.0
13-04 02:36:40,20.823,12.682,66.153,0.0,0.0,0.343,0.0,2150400.0,0.0,19.0,1908441088.0,350785536.0,4926210048.0,26433638400.0,3388266.0,1272604.0
13-04 02:36:41,11.516,5.080,83.150,0.085,0.0,0.169,0.0,2150400.0,0.0,19.0,1909649408.0,350785536.0,4935921664.0,26422718464.0,2343192.0,250291.0
13-04 02:36:42,0.250,0.417,99.249,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1909862400.0,350785536.0,4937105408.0,26421321728.0,1642.0,1808.0
13-04 02:36:43,2.328,1.164,96.509,0.0,0.0,0.0,0.0,548864.0,0.0,18.0,1910018048.0,350789632.0,4938723328.0,26419544064.0,408470.0,21031.0
13-04 02:36:44,0.0,0.417,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1910013952.0,350789632.0,4938727424.0,26419544064.0,3998.0,6195.0
13-04 02:36:45,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1910013952.0,350789632.0,4938727424.0,26419544064.0,1706.0,1854.0
13-04 02:36:46,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1910013952.0,350789632.0,4938727424.0,26419544064.0,1666.0,2299.0
13-04 02:36:47,0.167,0.585,96.405,2.843,0.0,0.0,12288.0,95965184.0,3.0,164.0,1910562816.0,350801920.0,4938715136.0,26418995200.0,4070.0,5262.0
13-04 02:36:48,4.726,3.291,78.565,13.165,0.0,0.253,8192.0,273825792.0,2.0,485.0,1908674560.0,350814208.0,4941885440.0,26417700864.0,527794.0,516216.0
13-04 02:36:49,24.700,13.551,60.034,1.201,0.0,0.515,0.0,51871744.0,0.0,115.0,1910104064.0,350822400.0,4959428608.0,26398720000.0,3598413.0,1478376.0
13-04 02:36:50,29.826,13.913,55.565,0.0,0.0,0.696,0.0,2162688.0,0.0,19.0,1910337536.0,350822400.0,4982243328.0,26375671808.0,5541796.0,1455261.0
13-04 02:36:51,29.071,14.237,56.095,0.085,0.0,0.512,0.0,2154496.0,0.0,19.0,1910857728.0,350826496.0,5003239424.0,26354151424.0,3621983.0,1490004.0
13-04 02:36:52,29.655,14.655,55.086,0.0,0.0,0.603,0.0,4300800.0,0.0,38.0,1910943744.0,350826496.0,5028995072.0,26328309760.0,5788513.0,1569695.0
13-04 02:36:53,30.226,15.157,54.094,0.087,0.0,0.436,0.0,2162688.0,0.0,21.0,1912504320.0,350826496.0,5051113472.0,26304630784.0,3659220.0,1512676.0
13-04 02:36:54,28.229,14.286,56.715,0.171,0.0,0.599,0.0,4333568.0,0.0,42.0,1912713216.0,350830592.0,5073092608.0,26282438656.0,5712387.0,1533276.0
13-04 02:36:55,31.029,15.557,52.636,0.0,0.0,0.778,0.0,2154496.0,0.0,19.0,1914466304.0,350830592.0,5095239680.0,26258538496.0,3658098.0,1506763.0
13-04 02:36:56,28.792,13.710,56.898,0.086,0.0,0.514,0.0,4337664.0,0.0,41.0,1913462784.0,350830592.0,5120909312.0,26233872384.0,5719814.0,1542617.0
13-04 02:36:57,30.809,14.888,53.787,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,1915310080.0,350830592.0,5141872640.0,26211061760.0,3522729.0,1434281.0
13-04 02:36:58,30.487,14.091,54.825,0.085,0.0,0.512,0.0,4300800.0,0.0,39.0,1915207680.0,350830592.0,5166829568.0,26186207232.0,5854476.0,1610273.0
13-04 02:36:59,32.048,15.681,51.500,0.257,0.0,0.514,4096.0,19595264.0,1.0,61.0,1918332928.0,350838784.0,5188386816.0,26161516544.0,3529754.0,1442926.0
13-04 02:37:00,30.450,13.504,55.428,0.088,0.0,0.530,0.0,4349952.0,0.0,41.0,1918291968.0,350838784.0,5212590080.0,26137354240.0,5797815.0,1572523.0
13-04 02:37:01,30.290,16.724,52.560,0.0,0.0,0.427,0.0,2146304.0,0.0,19.0,1918787584.0,350838784.0,5236260864.0,26113187840.0,3681372.0,1523532.0
13-04 02:37:02,29.991,13.915,55.315,0.086,0.0,0.691,0.0,4304896.0,0.0,39.0,1918279680.0,350842880.0,5260890112.0,26089062400.0,5673903.0,1508614.0
13-04 02:37:03,30.370,13.820,55.018,0.088,0.0,0.704,0.0,4096000.0,0.0,29.0,1919275008.0,350842880.0,5284044800.0,26064912384.0,3691624.0,1526623.0
13-04 02:37:04,28.814,14.407,56.186,0.0,0.0,0.593,0.0,2371584.0,0.0,31.0,1921110016.0,350842880.0,5304946688.0,26042175488.0,5713352.0,1527493.0
13-04 02:37:05,32.532,14.506,52.275,0.086,0.0,0.601,0.0,2158592.0,0.0,19.0,1921257472.0,350842880.0,5329723392.0,26017251328.0,3640862.0,1501847.0
13-04 02:37:06,30.251,14.780,54.278,0.086,0.0,0.605,0.0,4321280.0,0.0,40.0,1921585152.0,350846976.0,5352660992.0,25993981952.0,5745850.0,1551161.0
13-04 02:37:07,30.527,14.881,53.997,0.085,0.0,0.510,0.0,4182016.0,0.0,32.0,1922543616.0,350855168.0,5378568192.0,25967108096.0,3632627.0,1488586.0
13-04 02:37:08,29.138,14.569,55.862,0.0,0.0,0.431,0.0,2293760.0,0.0,26.0,1921589248.0,350855168.0,5400358912.0,25946271744.0,5725287.0,1549806.0
13-04 02:37:09,31.421,14.897,53.082,0.0,0.0,0.599,0.0,2150400.0,0.0,19.0,1923428352.0,350855168.0,5422428160.0,25922363392.0,3665624.0,1505890.0
13-04 02:37:10,28.986,15.175,55.158,0.085,0.0,0.597,0.0,4313088.0,0.0,38.0,1924542464.0,350855168.0,5445001216.0,25898676224.0,5682897.0,1517837.0
13-04 02:37:11,31.463,16.071,51.956,0.085,0.0,0.425,0.0,4300800.0,0.0,39.0,1925115904.0,350855168.0,5471440896.0,25871663104.0,3838512.0,1601205.0
13-04 02:37:12,28.938,14.127,56.250,0.171,0.0,0.514,0.0,2162688.0,0.0,21.0,1925476352.0,350855168.0,5492850688.0,25849892864.0,5567701.0,1459891.0
13-04 02:37:13,30.450,15.138,53.979,0.0,0.0,0.433,0.0,4083712.0,0.0,26.0,1926627328.0,350859264.0,5518036992.0,25823551488.0,3645295.0,1496203.0
13-04 02:37:14,29.220,14.053,55.784,0.171,0.0,0.771,0.0,11902976.0,0.0,59.0,1928044544.0,350863360.0,5536452608.0,25803714560.0,5697670.0,1521995.0
13-04 02:37:15,32.618,15.107,51.845,0.0,0.0,0.429,0.0,2166784.0,0.0,20.0,1928404992.0,350863360.0,5560299520.0,25779507200.0,3671660.0,1522081.0
13-04 02:37:16,30.546,14.846,54.096,0.085,0.0,0.427,0.0,4304896.0,0.0,38.0,1927794688.0,350867456.0,5584302080.0,25756110848.0,5721610.0,1542310.0
13-04 02:37:17,28.647,14.499,56.327,0.0,0.0,0.527,0.0,2146304.0,0.0,19.0,1928884224.0,350867456.0,5607231488.0,25732091904.0,3654589.0,1500902.0
13-04 02:37:18,29.873,15.527,53.333,0.506,0.0,0.759,0.0,26050560.0,0.0,80.0,1930223616.0,350871552.0,5628882944.0,25709096960.0,5720041.0,1538853.0
13-04 02:37:19,18.605,10.508,61.585,8.613,0.0,0.689,8192.0,269484032.0,2.0,491.0,1930051584.0,350875648.0,5644410880.0,25693736960.0,3516811.0,1433019.0
13-04 02:37:20,12.511,8.569,66.581,11.825,0.0,0.514,8192.0,263585792.0,2.0,489.0,1932132352.0,350883840.0,5655904256.0,25680154624.0,1774879.0,1390181.0
13-04 02:37:21,27.759,13.362,55.862,2.414,0.0,0.603,0.0,79429632.0,0.0,165.0,1951350784.0,350883840.0,5676707840.0,25640132608.0,7423313.0,1564730.0
13-04 02:37:22,31.935,15.582,51.969,0.0,0.0,0.514,0.0,2154496.0,0.0,19.0,1953067008.0,350883840.0,5700993024.0,25614131200.0,5545669.0,1446444.0
13-04 02:37:23,32.534,15.240,51.541,0.171,0.0,0.514,0.0,4304896.0,0.0,39.0,1952350208.0,350883840.0,5726138368.0,25589702656.0,3683710.0,1520152.0
13-04 02:37:24,31.724,15.431,52.069,0.086,0.0,0.690,0.0,4313088.0,0.0,40.0,1953792000.0,350892032.0,5752037376.0,25562353664.0,5908754.0,1633498.0
13-04 02:37:25,32.430,14.685,52.098,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,1954709504.0,350892032.0,5775626240.0,25537847296.0,3501175.0,1421666.0
13-04 02:37:26,33.447,14.713,51.069,0.0,0.0,0.770,0.0,4304896.0,0.0,40.0,1956421632.0,350892032.0,5799755776.0,25512005632.0,5798980.0,1577088.0
13-04 02:37:27,31.915,15.745,51.319,0.170,0.0,0.851,0.0,4313088.0,0.0,38.0,1956556800.0,350892032.0,5826088960.0,25485537280.0,3780554.0,1575879.0
13-04 02:37:28,33.164,16.539,49.788,0.0,0.0,0.509,0.0,2162688.0,0.0,21.0,1957396480.0,350892032.0,5850353664.0,25460432896.0,5600212.0,1467735.0
13-04 02:37:29,29.991,15.955,53.269,0.0,0.0,0.785,0.0,4296704.0,0.0,38.0,1957994496.0,350892032.0,5873754112.0,25436434432.0,3696259.0,1530486.0
13-04 02:37:30,33.076,14.948,51.203,0.172,0.0,0.601,0.0,4354048.0,0.0,43.0,1960505344.0,350896128.0,5899587584.0,25408086016.0,5843609.0,1600467.0
13-04 02:37:31,30.856,16.249,52.118,0.086,0.0,0.691,0.0,2166784.0,0.0,19.0,1959260160.0,350904320.0,5924683776.0,25384226816.0,3636067.0,1500468.0
13-04 02:37:32,31.716,15.338,52.253,0.087,0.0,0.607,0.0,4304896.0,0.0,39.0,1961086976.0,350904320.0,5949476864.0,25357606912.0,5669854.0,1506896.0
13-04 02:37:33,30.983,15.840,52.567,0.0,0.0,0.609,0.0,4296704.0,0.0,38.0,1961144320.0,350924800.0,5973905408.0,25333100544.0,3800766.0,1585289.0
13-04 02:37:34,31.838,15.789,51.424,0.086,0.0,0.863,0.0,2158592.0,0.0,19.0,1961615360.0,350924800.0,5998374912.0,25308160000.0,5694618.0,1525765.0
13-04 02:37:35,33.072,14.485,51.832,0.087,0.0,0.524,0.0,4317184.0,0.0,38.0,1963933696.0,350924800.0,6022053888.0,25282162688.0,3632644.0,1495621.0
13-04 02:37:36,31.272,14.460,53.659,0.087,0.0,0.523,0.0,4317184.0,0.0,40.0,1962934272.0,350924800.0,6048403456.0,25256812544.0,5834964.0,1599171.0
13-04 02:37:37,31.993,15.483,51.839,0.086,0.0,0.599,0.0,2158592.0,0.0,19.0,1964158976.0,350928896.0,6071943168.0,25232044032.0,3588340.0,1472284.0
13-04 02:37:38,28.645,15.094,55.746,0.0,0.0,0.515,0.0,4321280.0,0.0,41.0,1964752896.0,350937088.0,6094962688.0,25208422400.0,5806471.0,1591160.0
13-04 02:37:39,29.956,13.974,55.459,0.0,0.0,0.611,0.0,2150400.0,0.0,19.0,1965416448.0,350937088.0,6116757504.0,25185964032.0,3496825.0,1424829.0
13-04 02:37:40,28.864,15.798,54.569,0.085,0.0,0.683,0.0,4308992.0,0.0,38.0,1966247936.0,350945280.0,6142337024.0,25159544832.0,5867058.0,1614709.0
13-04 02:37:41,32.430,14.248,52.622,0.0,0.0,0.699,0.0,2142208.0,0.0,19.0,1968168960.0,350949376.0,6164090880.0,25135865856.0,3578749.0,1470498.0
13-04 02:37:42,29.035,14.859,55.252,0.171,0.0,0.683,0.0,4337664.0,0.0,41.0,1967972352.0,350957568.0,6187851776.0,25112293376.0,5782431.0,1569501.0
13-04 02:37:43,29.561,14.561,55.175,0.0,0.0,0.702,0.0,2187264.0,0.0,22.0,1968861184.0,350961664.0,6211985408.0,25087266816.0,3587348.0,1475806.0
13-04 02:37:44,30.390,14.978,54.026,0.087,0.0,0.519,0.0,4308992.0,0.0,39.0,1968807936.0,350961664.0,6235508736.0,25063796736.0,5743520.0,1547115.0
13-04 02:37:45,30.156,14.038,55.026,0.087,0.0,0.693,0.0,2158592.0,0.0,19.0,1970229248.0,350961664.0,6259126272.0,25038757888.0,3694251.0,1527375.0
13-04 02:37:46,29.760,14.151,55.317,0.086,0.0,0.686,4096.0,7766016.0,1.0,47.0,1970565120.0,350978048.0,6281621504.0,25015910400.0,5650859.0,1499116.0
13-04 02:37:47,31.584,15.136,52.493,0.175,0.0,0.612,0.0,19677184.0,0.0,61.0,1970675712.0,350990336.0,6305988608.0,24991420416.0,3624161.0,1487284.0
13-04 02:37:48,29.559,14.607,55.229,0.173,0.0,0.432,0.0,4321280.0,0.0,42.0,1972203520.0,350998528.0,6328721408.0,24967151616.0,5801997.0,1578412.0
13-04 02:37:49,31.697,14.643,53.144,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,1974530048.0,351006720.0,6349922304.0,24943616000.0,3641642.0,1496148.0
13-04 02:37:50,29.013,14.421,55.966,0.086,0.0,0.515,0.0,4313088.0,0.0,38.0,1974378496.0,351014912.0,6374715392.0,24918966272.0,5729485.0,1538783.0
13-04 02:37:51,20.188,11.719,60.992,6.587,0.0,0.513,8192.0,270725120.0,2.0,483.0,1973239808.0,351023104.0,6390603776.0,24904208384.0,3519479.0,1439577.0
13-04 02:37:52,11.482,9.683,66.410,11.568,0.0,0.857,4096.0,265293824.0,1.0,488.0,1974214656.0,351027200.0,6400647168.0,24893186048.0,1765115.0,1382092.0
13-04 02:37:53,24.159,11.734,58.154,5.522,0.0,0.431,12288.0,117198848.0,3.0,234.0,1975324672.0,351039488.0,6419271680.0,24873439232.0,7282884.0,1486174.0
13-04 02:37:54,32.416,15.649,51.333,0.086,0.0,0.516,0.0,4341760.0,0.0,40.0,1980891136.0,351043584.0,6444736512.0,24842403840.0,5723056.0,1542311.0
13-04 02:37:55,31.528,15.371,52.664,0.0,0.0,0.437,0.0,4329472.0,0.0,38.0,1982357504.0,351043584.0,6469345280.0,24816328704.0,3782546.0,1575086.0
13-04 02:37:56,31.493,16.221,51.424,0.086,0.0,0.777,0.0,4169728.0,0.0,29.0,1981779968.0,351043584.0,6496657408.0,24789594112.0,5676762.0,1513474.0
13-04 02:37:57,31.464,14.987,53.024,0.0,0.0,0.526,0.0,2301952.0,0.0,28.0,1982857216.0,351047680.0,6520270848.0,24764899328.0,3604844.0,1472664.0
13-04 02:37:58,32.343,14.773,52.360,0.0,0.0,0.524,0.0,4325376.0,0.0,38.0,1984696320.0,351047680.0,6543626240.0,24739704832.0,5824469.0,1596526.0
13-04 02:37:59,31.510,15.538,52.431,0.087,0.0,0.434,0.0,4317184.0,0.0,38.0,1984626688.0,351051776.0,6570352640.0,24713043968.0,3805258.0,1585212.0
13-04 02:38:00,31.707,15.070,52.265,0.174,0.0,0.784,0.0,2158592.0,0.0,21.0,1986531328.0,351055872.0,6593388544.0,24688099328.0,5498032.0,1418255.0
13-04 02:38:01,32.650,15.983,50.684,0.085,0.0,0.598,0.0,4321280.0,0.0,38.0,1986125824.0,351064064.0,6620237824.0,24661647360.0,3821907.0,1591225.0
13-04 02:38:02,32.244,15.047,51.849,0.086,0.0,0.774,0.0,4317184.0,0.0,38.0,1987072000.0,351064064.0,6644244480.0,24636694528.0,5804442.0,1586011.0
13-04 02:38:03,32.155,16.034,51.207,0.0,0.0,0.603,0.0,2158592.0,0.0,21.0,1987674112.0,351064064.0,6668230656.0,24612106240.0,3523782.0,1440337.0
13-04 02:38:04,30.776,16.983,51.379,0.086,0.0,0.776,0.0,4313088.0,0.0,38.0,1988952064.0,351064064.0,6694162432.0,24584896512.0,5775147.0,1567338.0
13-04 02:38:05,32.594,15.444,51.365,0.085,0.0,0.512,0.0,4329472.0,0.0,38.0,1989406720.0,351064064.0,6719279104.0,24559325184.0,3794002.0,1575561.0
13-04 02:38:06,32.414,15.690,51.207,0.172,0.0,0.517,0.0,2183168.0,0.0,22.0,1989599232.0,351076352.0,6744367104.0,24534032384.0,5521687.0,1439341.0
13-04 02:38:07,32.821,15.812,50.940,0.085,0.0,0.342,0.0,4333568.0,0.0,41.0,1992089600.0,351080448.0,6768013312.0,24507891712.0,3802042.0,1596042.0
13-04 02:38:08,32.635,14.834,51.832,0.087,0.0,0.611,0.0,4317184.0,0.0,39.0,1991680000.0,351084544.0,6793322496.0,24482988032.0,5843342.0,1607182.0
13-04 02:38:09,30.314,16.202,52.700,0.0,0.0,0.784,0.0,2150400.0,0.0,19.0,1993023488.0,351084544.0,6816972800.0,24457994240.0,3548486.0,1456176.0
13-04 02:38:10,28.192,14.653,56.384,0.0,0.0,0.771,0.0,4308992.0,0.0,38.0,1993408512.0,351100928.0,6840799232.0,24433766400.0,5806611.0,1582166.0
13-04 02:38:11,32.483,15.731,51.020,0.085,0.0,0.680,0.0,2150400.0,0.0,19.0,1994194944.0,351105024.0,6864637952.0,24409137152.0,3567690.0,1463544.0
13-04 02:38:12,28.805,13.844,56.578,0.086,0.0,0.688,0.0,4333568.0,0.0,41.0,1994682368.0,351113216.0,6888615936.0,24384663552.0,5825005.0,1594370.0
13-04 02:38:13,30.716,15.186,53.581,0.0,0.0,0.518,0.0,2174976.0,0.0,22.0,1993756672.0,351121408.0,6912012288.0,24362184704.0,3535385.0,1445012.0
13-04 02:38:14,27.358,15.523,56.432,0.086,0.0,0.600,0.0,4308992.0,0.0,38.0,1995874304.0,351129600.0,6935121920.0,24336949248.0,5791611.0,1567324.0
13-04 02:38:15,31.384,15.391,52.451,0.086,0.0,0.688,0.0,2158592.0,0.0,19.0,1996627968.0,351133696.0,6957305856.0,24314007552.0,3493387.0,1419668.0
13-04 02:38:16,29.931,15.398,53.979,0.0,0.0,0.692,0.0,4333568.0,0.0,39.0,1998868480.0,351133696.0,6982815744.0,24286257152.0,5873496.0,1614194.0
13-04 02:38:17,30.621,14.348,54.243,0.087,0.0,0.700,0.0,3227648.0,0.0,23.0,1999253504.0,351133696.0,7006613504.0,24262074368.0,3676569.0,1518026.0
13-04 02:38:18,28.982,14.621,55.527,0.087,0.0,0.783,0.0,3256320.0,0.0,37.0,1999753216.0,351137792.0,7028199424.0,24239984640.0,5678865.0,1510537.0
13-04 02:38:19,30.915,14.853,53.627,0.086,0.0,0.518,0.0,5332992.0,0.0,27.0,2000064512.0,351137792.0,7051386880.0,24216485888.0,3631494.0,1495136.0
13-04 02:38:20,29.402,14.359,55.470,0.085,0.0,0.684,0.0,4358144.0,0.0,40.0,2000240640.0,351137792.0,7075266560.0,24192430080.0,5749356.0,1543701.0
13-04 02:38:21,32.850,16.212,50.0,0.171,0.0,0.768,4096.0,13881344.0,1.0,53.0,2002124800.0,351150080.0,7096418304.0,24169381888.0,3680089.0,1521432.0
13-04 02:38:22,26.339,13.817,59.154,0.173,0.0,0.518,0.0,4337664.0,0.0,39.0,2002178048.0,351150080.0,7119228928.0,24146518016.0,5694074.0,1515362.0
13-04 02:38:23,21.066,12.640,58.298,7.309,0.0,0.688,4096.0,178700288.0,1.0,317.0,2001793024.0,351154176.0,7134130176.0,24131997696.0,3511207.0,1432242.0
13-04 02:38:24,12.329,8.904,65.240,12.842,0.0,0.685,8192.0,269623296.0,2.0,498.0,2001522688.0,351162368.0,7145549824.0,24120840192.0,1770549.0,1386770.0
13-04 02:38:25,17.500,9.914,63.534,8.362,0.0,0.690,4096.0,210059264.0,1.0,386.0,2002817024.0,351170560.0,7160487936.0,24104599552.0,7234261.0,1457805.0
13-04 02:38:26,32.340,16.170,50.553,0.085,0.0,0.851,0.0,4308992.0,0.0,39.0,2004602880.0,351170560.0,7184310272.0,24078991360.0,5830848.0,1604262.0
13-04 02:38:27,32.288,16.017,50.932,0.085,0.0,0.678,0.0,2154496.0,0.0,19.0,2003079168.0,351170560.0,7209836544.0,24054988800.0,3507822.0,1420642.0
13-04 02:38:28,33.047,15.279,50.901,0.0,0.0,0.773,0.0,4304896.0,0.0,38.0,2003976192.0,351170560.0,7235764224.0,24028164096.0,5832281.0,1603513.0
13-04 02:38:29,31.674,16.137,51.674,0.0,0.0,0.515,4096.0,4300800.0,1.0,38.0,2007105536.0,351186944.0,7259103232.0,24001679360.0,3736379.0,1548502.0
13-04 02:38:30,31.401,16.090,51.730,0.173,0.0,0.606,0.0,2162688.0,0.0,21.0,2007949312.0,351191040.0,7281602560.0,23978332160.0,5536901.0,1438175.0
13-04 02:38:31,31.082,15.844,52.294,0.087,0.0,0.693,0.0,4341760.0,0.0,41.0,2007093248.0,351191040.0,7310000128.0,23950790656.0,3821466.0,1593731.0
13-04 02:38:32,32.421,15.227,51.411,0.086,0.0,0.855,0.0,4317184.0,0.0,40.0,2008555520.0,351191040.0,7333076992.0,23926251520.0,5825613.0,1592225.0
13-04 02:38:33,31.889,15.251,52.166,0.0,0.0,0.693,0.0,2150400.0,0.0,19.0,2009034752.0,351191040.0,7357931520.0,23900917760.0,3425851.0,1381673.0
13-04 02:38:34,30.641,15.891,52.941,0.0,0.0,0.527,0.0,4304896.0,0.0,38.0,2009985024.0,351191040.0,7382208512.0,23875690496.0,5866710.0,1621909.0
13-04 02:38:35,32.671,16.681,49.525,0.346,0.0,0.778,0.0,27230208.0,0.0,79.0,2011545600.0,351191040.0,7427231744.0,23829106688.0,3669295.0,1512705.0
13-04 02:38:36,31.629,16.118,51.646,0.173,0.0,0.433,0.0,3735552.0,0.0,35.0,2011058176.0,351203328.0,7431008256.0,23825805312.0,5672700.0,1515035.0
13-04 02:38:37,31.491,14.825,53.246,0.0,0.0,0.439,0.0,4300800.0,0.0,38.0,2013294592.0,351207424.0,7454863360.0,23799709696.0,3777956.0,1567788.0
13-04 02:38:38,31.386,15.519,52.223,0.087,0.0,0.785,0.0,4308992.0,0.0,40.0,2013773824.0,351207424.0,7482253312.0,23771840512.0,5711809.0,1545410.0
13-04 02:38:39,31.979,16.162,51.080,0.086,0.0,0.691,0.0,2158592.0,0.0,19.0,2012848128.0,351211520.0,7505608704.0,23749406720.0,3585460.0,1471040.0
13-04 02:38:40,32.236,14.645,52.426,0.0,0.0,0.693,0.0,4304896.0,0.0,38.0,2013491200.0,351219712.0,7531118592.0,23723245568.0,5839098.0,1600458.0
13-04 02:38:41,31.352,15.848,52.196,0.0,0.0,0.603,0.0,4300800.0,0.0,38.0,2014466048.0,351219712.0,7556743168.0,23696646144.0,3822243.0,1599488.0
13-04 02:38:42,31.850,15.794,51.745,0.087,0.0,0.524,0.0,2179072.0,0.0,22.0,2015338496.0,351223808.0,7581184000.0,23671328768.0,5538954.0,1439464.0
13-04 02:38:43,31.714,13.958,53.534,0.088,0.0,0.707,0.0,4304896.0,0.0,38.0,2017214464.0,351232000.0,7605096448.0,23645532160.0,3767069.0,1567506.0
13-04 02:38:44,31.642,16.165,51.333,0.172,0.0,0.688,0.0,4296704.0,0.0,38.0,2018177024.0,351244288.0,7630831616.0,23618822144.0,5812586.0,1579972.0
13-04 02:38:45,31.814,15.250,52.147,0.0,0.0,0.789,0.0,2154496.0,0.0,19.0,2019168256.0,351252480.0,7654297600.0,23594356736.0,3469283.0,1404884.0
13-04 02:38:46,28.276,15.0,55.948,0.086,0.0,0.690,0.0,4304896.0,0.0,38.0,2019450880.0,351264768.0,7679135744.0,23569223680.0,5868657.0,1619951.0
13-04 02:38:47,31.727,14.724,52.848,0.0,0.0,0.701,0.0,2150400.0,0.0,19.0,2022141952.0,351285248.0,7700959232.0,23544688640.0,3532537.0,1436935.0
13-04 02:38:48,28.346,12.073,59.143,0.087,0.0,0.350,0.0,4329472.0,0.0,44.0,2020790272.0,351293440.0,7724949504.0,23522041856.0,5428075.0,1173625.0
13-04 02:38:49,3.923,1.586,94.407,0.083,0.0,0.0,0.0,2154496.0,0.0,19.0,2020622336.0,351297536.0,7731097600.0,23516057600.0,149550.0,80139.0
13-04 02:38:50,0.501,0.417,99.082,0.0,0.0,0.0,0.0,208896.0,0.0,20.0,2020622336.0,351297536.0,7731097600.0,23516057600.0,57739.0,5719.0
13-04 02:38:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2020757504.0,351297536.0,7731343360.0,23515676672.0,2838.0,3088.0
13-04 02:38:52,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2020757504.0,351297536.0,7731343360.0,23515676672.0,3613.0,4342.0
13-04 02:38:53,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2019741696.0,351297536.0,7731343360.0,23516692480.0,3175.0,3447.0
13-04 02:38:54,0.249,0.498,99.086,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2019737600.0,351297536.0,7731347456.0,23516692480.0,3422.0,4052.0
13-04 02:38:55,0.250,0.584,93.912,5.171,0.0,0.083,8192.0,134008832.0,2.0,230.0,2019737600.0,351305728.0,7731339264.0,23516692480.0,2908.0,3089.0
13-04 02:38:56,9.083,7.470,70.034,12.903,0.0,0.509,8192.0,264241152.0,2.0,453.0,2019536896.0,351313920.0,7738150912.0,23510073344.0,3084276.0,1057432.0
13-04 02:38:57,31.661,14.360,50.952,2.336,0.0,0.692,0.0,115789824.0,0.0,219.0,2020732928.0,351313920.0,7761182720.0,23485845504.0,3600042.0,1528218.0
13-04 02:38:58,31.802,14.905,52.513,0.087,0.0,0.693,0.0,4325376.0,0.0,38.0,2021908480.0,351318016.0,7786037248.0,23459811328.0,5996111.0,1727784.0
13-04 02:38:59,31.196,15.425,52.600,0.0,0.0,0.780,0.0,2162688.0,0.0,19.0,2023473152.0,351322112.0,7808212992.0,23436066816.0,3571819.0,1523129.0
13-04 02:39:00,31.034,15.650,52.431,0.088,0.0,0.796,0.0,4349952.0,0.0,43.0,2023399424.0,351322112.0,7834877952.0,23409475584.0,6010439.0,1729090.0
13-04 02:39:01,32.472,15.504,51.335,0.0,0.0,0.689,0.0,2166784.0,0.0,20.0,2025082880.0,351330304.0,7858409472.0,23384252416.0,3551245.0,1516293.0
13-04 02:39:02,32.124,15.803,51.382,0.0,0.0,0.691,0.0,4313088.0,0.0,39.0,2024546304.0,351346688.0,7885148160.0,23358033920.0,6032686.0,1752445.0
13-04 02:39:03,32.140,15.371,51.878,0.087,0.0,0.524,0.0,2154496.0,0.0,20.0,2024361984.0,351346688.0,7908999168.0,23334367232.0,3571049.0,1513024.0
13-04 02:39:04,32.177,15.178,52.038,0.0,0.0,0.607,0.0,4313088.0,0.0,38.0,2027249664.0,351350784.0,7933837312.0,23306637312.0,5988905.0,1729447.0
13-04 02:39:05,31.547,15.554,52.197,0.0,0.0,0.703,0.0,2150400.0,0.0,19.0,2027827200.0,351350784.0,7957073920.0,23282823168.0,5799464.0,1632822.0
13-04 02:39:06,32.990,14.777,51.289,0.172,0.0,0.773,0.0,4333568.0,0.0,42.0,2027880448.0,351354880.0,7983980544.0,23255859200.0,3767147.0,1615281.0
13-04 02:39:07,32.838,15.022,51.441,0.0,0.0,0.699,0.0,4308992.0,0.0,39.0,2029649920.0,351354880.0,8007344128.0,23230726144.0,6005108.0,1733794.0
13-04 02:39:08,32.449,14.854,51.901,0.088,0.0,0.707,0.0,2154496.0,0.0,19.0,2029162496.0,351354880.0,8033517568.0,23205040128.0,5594016.0,1528032.0
13-04 02:39:09,32.655,15.691,50.891,0.0,0.0,0.763,0.0,4308992.0,0.0,38.0,2031525888.0,351354880.0,8058208256.0,23177986048.0,3949016.0,1721288.0
13-04 02:39:10,32.312,15.236,51.664,0.088,0.0,0.701,0.0,2162688.0,0.0,19.0,2031570944.0,351354880.0,8081956864.0,23154192384.0,5636241.0,1545056.0
13-04 02:39:11,33.105,14.923,51.544,0.0,0.0,0.429,4096.0,4313088.0,1.0,39.0,2031910912.0,351363072.0,8107184128.0,23128616960.0,5998915.0,1734114.0
13-04 02:39:12,31.179,15.983,52.140,0.087,0.0,0.611,0.0,4087808.0,0.0,28.0,2032992256.0,351367168.0,8132730880.0,23101984768.0,3684448.0,1574670.0
13-04 02:39:13,33.651,14.879,50.692,0.087,0.0,0.692,0.0,2396160.0,0.0,33.0,2033258496.0,351367168.0,8157138944.0,23077310464.0,5887387.0,1676240.0
13-04 02:39:14,31.639,15.250,52.323,0.088,0.0,0.701,0.0,4300800.0,0.0,38.0,2034720768.0,351367168.0,8181891072.0,23051096064.0,3957761.0,1719702.0
13-04 02:39:15,32.960,16.179,50.258,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,2034614272.0,351367168.0,8206299136.0,23026794496.0,5604494.0,1531060.0
13-04 02:39:16,31.814,16.681,50.731,0.086,0.0,0.688,0.0,4308992.0,0.0,38.0,2035314688.0,351371264.0,8232853504.0,22999535616.0,5974374.0,1718227.0
13-04 02:39:17,31.357,16.495,51.375,0.0,0.0,0.773,0.0,2154496.0,0.0,19.0,2037182464.0,351375360.0,8254738432.0,22975778816.0,3642433.0,1554778.0
13-04 02:39:18,33.189,15.298,50.735,0.173,0.0,0.605,0.0,4329472.0,0.0,41.0,2038738944.0,351375360.0,8281452544.0,22947508224.0,5946677.0,1700849.0
13-04 02:39:19,31.411,16.523,51.205,0.086,0.0,0.775,0.0,4165632.0,0.0,29.0,2037891072.0,351375360.0,8306925568.0,22922883072.0,5841986.0,1658002.0
13-04 02:39:20,34.010,15.313,49.831,0.0,0.0,0.846,0.0,2306048.0,0.0,28.0,2038423552.0,351375360.0,8330006528.0,22899269632.0,3711384.0,1589993.0
13-04 02:39:21,31.217,16.261,51.652,0.087,0.0,0.783,0.0,4304896.0,0.0,38.0,2039324672.0,351375360.0,8357314560.0,22871060480.0,5973245.0,1720768.0
13-04 02:39:22,32.821,15.897,50.513,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,2040938496.0,351379456.0,8379314176.0,22847442944.0,5649310.0,1553108.0
13-04 02:39:23,31.201,16.126,51.884,0.088,0.0,0.701,0.0,4341760.0,0.0,41.0,2041163776.0,351383552.0,8405766144.0,22820761600.0,3934345.0,1708697.0
13-04 02:39:24,31.352,16.882,50.732,0.086,0.0,0.947,0.0,2170880.0,0.0,22.0,2042703872.0,351387648.0,8428269568.0,22796713984.0,5763391.0,1614591.0
13-04 02:39:25,31.908,15.825,51.326,0.086,0.0,0.855,0.0,4308992.0,0.0,38.0,2042732544.0,351391744.0,8454553600.0,22770397184.0,3804343.0,1640445.0
13-04 02:39:26,30.904,15.979,52.414,0.0,0.0,0.702,0.0,4317184.0,0.0,38.0,2043994112.0,351391744.0,8481693696.0,22741995520.0,5994979.0,1735386.0
13-04 02:39:27,24.617,13.458,55.366,5.792,0.0,0.767,8192.0,221036544.0,2.0,385.0,2045272064.0,351399936.0,8497524736.0,22724878336.0,5612127.0,1533925.0
13-04 02:39:28,12.984,9.802,66.724,9.802,0.0,0.688,4096.0,265334784.0,1.0,468.0,2044227584.0,351404032.0,8510357504.0,22713085952.0,1958977.0,1508658.0
13-04 02:39:29,19.761,11.244,59.029,9.114,0.0,0.852,4096.0,199233536.0,1.0,373.0,2045124608.0,351412224.0,8525631488.0,22696906752.0,7258363.0,1570699.0
13-04 02:39:30,33.506,16.839,48.446,0.345,0.0,0.864,0.0,26656768.0,0.0,75.0,2049441792.0,351420416.0,8548048896.0,22670163968.0,3743684.0,1595918.0
13-04 02:39:31,32.956,15.432,51.351,0.0,0.0,0.262,0.0,4370432.0,0.0,39.0,2050727936.0,351424512.0,8575049728.0,22641872896.0,5840092.0,1649511.0
13-04 02:39:32,29.730,17.262,52.049,0.087,0.0,0.872,0.0,4313088.0,0.0,38.0,2051121152.0,351424512.0,8600657920.0,22615871488.0,5994597.0,1739690.0
13-04 02:39:33,31.818,15.122,52.535,0.0,0.0,0.524,0.0,2158592.0,0.0,19.0,2052755456.0,351424512.0,8622624768.0,22592270336.0,3558538.0,1510808.0
13-04 02:39:34,31.179,16.507,51.266,0.0,0.0,1.048,0.0,4308992.0,0.0,38.0,2053128192.0,351428608.0,8649138176.0,22565380096.0,5999971.0,1738657.0
13-04 02:39:35,32.205,15.104,51.910,0.087,0.0,0.694,0.0,2162688.0,0.0,19.0,2052616192.0,351436800.0,8673607680.0,22541414400.0,5606725.0,1524878.0
13-04 02:39:36,32.048,16.795,50.300,0.086,0.0,0.771,0.0,8839168.0,0.0,53.0,2054557696.0,351453184.0,8700010496.0,22513053696.0,3942199.0,1714222.0
13-04 02:39:37,31.818,16.346,50.787,0.262,0.0,0.787,0.0,11726848.0,0.0,46.0,2054623232.0,351453184.0,8719912960.0,22493085696.0,5672299.0,1560321.0
13-04 02:39:38,30.983,15.753,52.654,0.0,0.0,0.609,0.0,4317184.0,0.0,38.0,2056749056.0,351453184.0,8744849408.0,22466023424.0,3909894.0,1693913.0
13-04 02:39:39,32.699,15.830,50.606,0.087,0.0,0.779,0.0,2154496.0,0.0,19.0,2054569984.0,351453184.0,8770678784.0,22442373120.0,5849541.0,1661484.0
13-04 02:39:40,32.870,14.522,51.826,0.087,0.0,0.696,0.0,4308992.0,0.0,39.0,2058190848.0,351453184.0,8793399296.0,22416031744.0,5789531.0,1621210.0
13-04 02:39:41,30.689,15.955,52.659,0.087,0.0,0.610,4096.0,4325376.0,1.0,39.0,2057515008.0,351457280.0,8820842496.0,22389260288.0,3985891.0,1744710.0
13-04 02:39:42,33.812,15.807,49.789,0.0,0.0,0.592,0.0,2162688.0,0.0,21.0,2059042816.0,351461376.0,8842539008.0,22366031872.0,5628026.0,1535645.0
13-04 02:39:43,32.428,16.129,50.679,0.085,0.0,0.679,0.0,4308992.0,0.0,38.0,2059026432.0,351469568.0,8869634048.0,22338945024.0,5957510.0,1716946.0
13-04 02:39:44,32.517,15.210,51.748,0.0,0.0,0.524,0.0,2154496.0,0.0,19.0,2060115968.0,351469568.0,8892514304.0,22314975232.0,3595948.0,1527473.0
13-04 02:39:45,32.929,15.165,51.127,0.0,0.0,0.780,0.0,4313088.0,0.0,38.0,2059026432.0,351469568.0,8920186880.0,22288392192.0,5984306.0,1724743.0
13-04 02:39:46,31.680,15.579,52.219,0.0,0.0,0.522,0.0,2158592.0,0.0,19.0,2061611008.0,351473664.0,8940777472.0,22265212928.0,3593015.0,1529372.0
13-04 02:39:47,31.771,15.885,51.476,0.087,0.0,0.781,0.0,4341760.0,0.0,41.0,2062086144.0,351473664.0,8968011776.0,22237503488.0,5987760.0,1731928.0
13-04 02:39:48,31.534,16.795,50.386,0.171,0.0,1.114,0.0,4104192.0,0.0,30.0,2062995456.0,351477760.0,8993214464.0,22211387392.0,5830677.0,1649802.0
13-04 02:39:49,32.330,14.875,51.849,0.0,0.0,0.946,0.0,2383872.0,0.0,31.0,2062995456.0,351477760.0,9016102912.0,22188498944.0,3737316.0,1598370.0
13-04 02:39:50,32.028,15.057,52.045,0.087,0.0,0.783,0.0,4313088.0,0.0,38.0,2065088512.0,351477760.0,9042763776.0,22159745024.0,6006185.0,1739301.0
13-04 02:39:51,32.432,14.908,51.962,0.0,0.0,0.697,0.0,2162688.0,0.0,19.0,2065571840.0,351477760.0,9065672704.0,22136352768.0,5606906.0,1527482.0
13-04 02:39:52,31.634,15.466,52.197,0.088,0.0,0.615,0.0,4313088.0,0.0,38.0,2065866752.0,351481856.0,9090592768.0,22111133696.0,3952345.0,1718316.0
13-04 02:39:53,32.158,15.563,51.591,0.0,0.0,0.688,0.0,2150400.0,0.0,20.0,2064908288.0,351481856.0,9116155904.0,22086529024.0,5588403.0,1518351.0
13-04 02:39:54,32.873,15.617,50.733,0.259,0.0,0.518,0.0,4345856.0,0.0,42.0,2067582976.0,351481856.0,9139322880.0,22060687360.0,4017377.0,1754688.0
13-04 02:39:55,33.708,14.261,51.685,0.0,0.0,0.346,0.0,2158592.0,0.0,19.0,2067193856.0,351481856.0,9163444224.0,22036955136.0,5662338.0,1554905.0
13-04 02:39:56,32.411,15.990,50.908,0.0,0.0,0.691,0.0,4300800.0,0.0,38.0,2067202048.0,351481856.0,9189609472.0,22010781696.0,5922307.0,1699054.0
13-04 02:39:57,31.877,15.938,51.243,0.086,0.0,0.857,0.0,4087808.0,0.0,26.0,2068074496.0,351485952.0,9216540672.0,21982973952.0,3776531.0,1625624.0
13-04 02:39:58,33.045,15.225,51.211,0.0,0.0,0.519,0.0,2379776.0,0.0,31.0,2070212608.0,351485952.0,9238585344.0,21958791168.0,5832636.0,1652186.0
13-04 02:39:59,29.820,16.110,50.214,3.171,0.0,0.686,4096.0,137936896.0,1.0,262.0,2070319104.0,351494144.0,9262854144.0,21934407680.0,5871984.0,1670035.0
13-04 02:40:00,13.894,9.348,63.894,12.264,0.0,0.600,8192.0,265293824.0,2.0,464.0,2069204992.0,351498240.0,9273970688.0,21924401152.0,1945618.0,1495869.0
13-04 02:40:01,14.261,9.677,65.450,9.932,0.0,0.679,4096.0,261173248.0,1.0,478.0,2070401024.0,351502336.0,9286516736.0,21910654976.0,1549015.0,1517841.0
13-04 02:40:02,32.343,15.620,50.424,0.424,0.0,1.188,0.0,18485248.0,0.0,57.0,2071420928.0,351510528.0,9308610560.0,21887533056.0,11410400.0,1628921.0
13-04 02:40:03,32.272,16.093,50.947,0.0,0.0,0.688,0.0,4325376.0,0.0,41.0,2072793088.0,351514624.0,9335439360.0,21859328000.0,4014059.0,1735822.0
13-04 02:40:04,32.228,16.412,50.425,0.085,0.0,0.850,0.0,2150400.0,0.0,19.0,2072178688.0,351514624.0,9359953920.0,21835427840.0,5570312.0,1522355.0
13-04 02:40:05,31.486,15.567,52.243,0.0,0.0,0.704,0.0,4329472.0,0.0,39.0,2074791936.0,351514624.0,9384185856.0,21808582656.0,3998543.0,1743253.0
13-04 02:40:06,33.448,14.359,51.419,0.086,0.0,0.688,0.0,2174976.0,0.0,21.0,2074447872.0,351514624.0,9407463424.0,21785649152.0,5544490.0,1484691.0
13-04 02:40:07,32.821,15.983,50.171,0.085,0.0,0.940,0.0,4300800.0,0.0,38.0,2075881472.0,351518720.0,9432338432.0,21759336448.0,6052039.0,1773811.0
13-04 02:40:08,31.189,15.859,51.982,0.0,0.0,0.969,0.0,2162688.0,0.0,19.0,2074640384.0,351518720.0,9458397184.0,21734518784.0,3623726.0,1543076.0
13-04 02:40:09,32.283,15.673,51.193,0.085,0.0,0.767,0.0,4313088.0,0.0,38.0,2076512256.0,351518720.0,9483014144.0,21708029952.0,5971744.0,1724669.0
13-04 02:40:10,32.165,15.074,51.884,0.0,0.0,0.876,0.0,2158592.0,0.0,19.0,2077667328.0,351522816.0,9505681408.0,21684203520.0,3737522.0,1602067.0
13-04 02:40:11,33.275,14.448,51.576,0.0,0.0,0.701,0.0,4308992.0,0.0,40.0,2077495296.0,351531008.0,9532006400.0,21658042368.0,5861157.0,1663449.0
13-04 02:40:12,30.694,15.836,52.847,0.089,0.0,0.534,0.0,4403200.0,0.0,45.0,2078674944.0,351531008.0,9558417408.0,21630451712.0,5973384.0,1725027.0
13-04 02:40:13,33.277,15.660,50.298,0.085,0.0,0.681,0.0,2158592.0,0.0,20.0,2077663232.0,351531008.0,9582092288.0,21607788544.0,3568040.0,1511137.0
13-04 02:40:14,31.173,15.324,52.627,0.0,0.0,0.876,0.0,4325376.0,0.0,38.0,2079059968.0,351535104.0,9606881280.0,21581598720.0,5986499.0,1728054.0
13-04 02:40:15,32.616,15.318,51.033,0.086,0.0,0.947,0.0,2150400.0,0.0,19.0,2082291712.0,351535104.0,9628131328.0,21557116928.0,5614140.0,1540581.0
13-04 02:40:16,31.830,15.525,51.344,0.087,0.0,1.214,0.0,4325376.0,0.0,38.0,2081873920.0,351535104.0,9656147968.0,21529518080.0,3999234.0,1738910.0
13-04 02:40:17,34.513,15.444,48.921,0.345,0.0,0.777,4096.0,20824064.0,1.0,58.0,2082549760.0,351543296.0,9694887936.0,21490094080.0,5689615.0,1566901.0
13-04 02:40:18,34.798,14.643,49.699,0.172,0.0,0.689,0.0,17149952.0,0.0,70.0,2082414592.0,351559680.0,9705099264.0,21480001536.0,3887595.0,1690214.0
13-04 02:40:19,32.090,15.611,51.518,0.0,0.0,0.781,0.0,4079616.0,0.0,26.0,2084315136.0,351576064.0,9728643072.0,21454540800.0,5823964.0,1648021.0
13-04 02:40:20,32.879,15.843,50.426,0.085,0.0,0.767,0.0,2400256.0,0.0,31.0,2084184064.0,351576064.0,9754329088.0,21428985856.0,5730365.0,1591945.0
13-04 02:40:21,31.501,15.881,51.920,0.087,0.0,0.611,0.0,4321280.0,0.0,38.0,2084831232.0,351580160.0,9779884032.0,21402779648.0,4026603.0,1757770.0
13-04 02:40:22,32.164,15.997,50.898,0.086,0.0,0.855,0.0,2154496.0,0.0,19.0,2085814272.0,351592448.0,9802444800.0,21379223552.0,5600243.0,1525163.0
13-04 02:40:23,30.736,16.112,52.364,0.0,0.0,0.788,0.0,4325376.0,0.0,39.0,2086957056.0,351592448.0,9827336192.0,21353189376.0,5995592.0,1734907.0
13-04 02:40:24,32.823,16.327,49.830,0.170,0.0,0.850,0.0,2187264.0,0.0,22.0,2087993344.0,351600640.0,9851289600.0,21328191488.0,3547425.0,1498957.0
13-04 02:40:25,32.903,14.815,51.421,0.086,0.0,0.775,0.0,4321280.0,0.0,38.0,2088562688.0,351600640.0,9878904832.0,21300006912.0,5999386.0,1735742.0
13-04 02:40:26,31.986,15.821,51.333,0.0,0.0,0.860,0.0,2158592.0,0.0,19.0,2088939520.0,351600640.0,9901248512.0,21277286400.0,3646073.0,1554214.0
13-04 02:40:27,31.326,15.969,51.920,0.0,0.0,0.785,0.0,4317184.0,0.0,38.0,2089615360.0,351608832.0,9928032256.0,21249818624.0,5941296.0,1707993.0
13-04 02:40:28,31.466,16.121,51.466,0.086,0.0,0.862,0.0,2158592.0,0.0,19.0,2091040768.0,351608832.0,9949392896.0,21227032576.0,5839304.0,1662389.0
13-04 02:40:29,31.638,16.121,51.724,0.086,0.0,0.431,0.0,4325376.0,0.0,38.0,2091094016.0,351608832.0,9976688640.0,21199683584.0,3753112.0,1606539.0
13-04 02:40:30,30.977,16.579,51.483,0.087,0.0,0.873,0.0,4333568.0,0.0,40.0,2092425216.0,351608832.0,10001121280.0,21173919744.0,6008146.0,1746674.0
13-04 02:40:31,31.937,14.136,52.182,1.134,0.0,0.611,4096.0,61628416.0,1.0,137.0,2093789184.0,351621120.0,10024685568.0,21148979200.0,5581189.0,1511649.0
13-04 02:40:32,19.072,11.224,58.903,10.042,0.0,0.759,8192.0,266342400.0,2.0,465.0,2093625344.0,351629312.0,10039664640.0,21134155776.0,3742757.0,1609329.0
13-04 02:40:33,13.430,9.752,64.243,11.719,0.0,0.855,8192.0,271581184.0,2.0,475.0,2095665152.0,351637504.0,10051067904.0,21120704512.0,1954570.0,1498984.0
13-04 02:40:34,26.857,13.817,56.477,1.900,0.0,0.950,0.0,82259968.0,0.0,166.0,2096730112.0,351637504.0,10072190976.0,21098516480.0,9493272.0,1661472.0
13-04 02:40:35,31.607,15.716,51.975,0.0,0.0,0.702,0.0,2162688.0,0.0,19.0,2096365568.0,351637504.0,10096492544.0,21074579456.0,3532458.0,1513680.0
13-04 02:40:36,31.979,15.903,51.426,0.086,0.0,0.605,0.0,4370432.0,0.0,43.0,2096992256.0,351637504.0,10122395648.0,21048049664.0,6052107.0,1751596.0
13-04 02:40:37,31.657,16.045,51.605,0.0,0.0,0.694,0.0,2166784.0,0.0,19.0,2099052544.0,351637504.0,10145075200.0,21023309824.0,3567887.0,1518490.0
13-04 02:40:38,32.678,16.339,50.128,0.086,0.0,0.770,0.0,4329472.0,0.0,42.0,2099933184.0,351637504.0,10171322368.0,20996182016.0,6023838.0,1743168.0
13-04 02:40:39,32.449,16.353,50.342,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,2099834880.0,351637504.0,10195533824.0,20972068864.0,5699412.0,1586415.0
13-04 02:40:40,32.787,14.927,51.682,0.0,0.0,0.604,0.0,4341760.0,0.0,39.0,2100654080.0,351645696.0,10221133824.0,20945641472.0,3857077.0,1642021.0
13-04 02:40:41,33.247,14.729,51.163,0.086,0.0,0.775,0.0,4259840.0,0.0,35.0,2101465088.0,351649792.0,10245128192.0,20920832000.0,5832604.0,1660873.0
13-04 02:40:42,32.737,15.857,50.384,0.085,0.0,0.938,0.0,2220032.0,0.0,24.0,2103439360.0,351649792.0,10268774400.0,20895211520.0,5771777.0,1612996.0
13-04 02:40:43,32.578,15.767,51.132,0.174,0.0,0.348,0.0,7573504.0,0.0,50.0,2103398400.0,351653888.0,10295222272.0,20868800512.0,3929500.0,1703489.0
13-04 02:40:44,31.882,15.331,52.178,0.0,0.0,0.610,0.0,2154496.0,0.0,20.0,2104111104.0,351653888.0,10318073856.0,20845236224.0,5612549.0,1530059.0
13-04 02:40:45,32.277,15.839,51.113,0.086,0.0,0.685,4096.0,6619136.0,1.0,48.0,2104852480.0,351657984.0,10342932480.0,20819632128.0,3973867.0,1725070.0
13-04 02:40:46,33.685,14.688,50.660,0.176,0.0,0.792,0.0,16232448.0,0.0,52.0,2104786944.0,351662080.0,10364325888.0,20798300160.0,5617104.0,1533977.0
13-04 02:40:47,32.266,15.917,51.125,0.087,0.0,0.606,0.0,4300800.0,0.0,39.0,2106740736.0,351662080.0,10390990848.0,20769681408.0,5995037.0,1732407.0
13-04 02:40:48,32.381,16.017,50.823,0.087,0.0,0.693,0.0,2179072.0,0.0,23.0,2107215872.0,351662080.0,10414223360.0,20745973760.0,3677938.0,1569326.0
13-04 02:40:49,32.340,15.425,51.446,0.0,0.0,0.789,0.0,4308992.0,0.0,38.0,2107428864.0,351662080.0,10440863744.0,20719120384.0,5892563.0,1686766.0
13-04 02:40:50,31.928,15.577,51.377,0.086,0.0,1.033,0.0,4300800.0,0.0,38.0,2109681664.0,351666176.0,10465943552.0,20691783680.0,3990572.0,1737622.0
13-04 02:40:51,32.0,15.043,52.174,0.0,0.0,0.783,0.0,2158592.0,0.0,19.0,2109845504.0,351670272.0,10490236928.0,20667322368.0,5588890.0,1514625.0
13-04 02:40:52,32.609,15.130,51.217,0.0,0.0,1.043,0.0,4304896.0,0.0,38.0,2111483904.0,351674368.0,10515345408.0,20640571392.0,6014397.0,1746468.0
13-04 02:40:53,32.353,15.484,51.471,0.0,0.0,0.692,0.0,2154496.0,0.0,19.0,2111193088.0,351674368.0,10538741760.0,20617465856.0,3544478.0,1502854.0
13-04 02:40:54,32.247,15.066,51.806,0.176,0.0,0.705,0.0,4325376.0,0.0,40.0,2113372160.0,351686656.0,10565169152.0,20588847104.0,6037498.0,1760616.0
13-04 02:40:55,33.023,16.003,49.958,0.0,0.0,1.016,0.0,2146304.0,0.0,19.0,2114600960.0,351690752.0,10587279360.0,20565504000.0,5627675.0,1528316.0
13-04 02:40:56,32.196,11.986,55.293,0.175,0.0,0.350,0.0,6463488.0,0.0,57.0,2115293184.0,351698944.0,10615173120.0,20536909824.0,3164108.0,854373.0
13-04 02:40:57,32.622,12.212,55.081,0.085,0.0,0.0,0.0,6479872.0,0.0,60.0,2117099520.0,351698944.0,10640748544.0,20509528064.0,457698.0,250093.0
13-04 02:40:58,32.476,12.511,54.841,0.171,0.0,0.0,0.0,6451200.0,0.0,59.0,2117816320.0,351703040.0,10668900352.0,20480655360.0,493747.0,234415.0
13-04 02:40:59,32.502,12.382,55.030,0.086,0.0,0.0,0.0,6447104.0,0.0,57.0,2117713920.0,351707136.0,10696712192.0,20452941824.0,443481.0,236931.0
13-04 02:41:00,32.515,12.024,55.038,0.423,0.0,0.0,0.0,12091392.0,0.0,87.0,2120146944.0,351719424.0,10723356672.0,20423852032.0,441946.0,235672.0
13-04 02:41:01,34.459,12.121,52.641,0.693,0.0,0.087,4096.0,37974016.0,1.0,124.0,2120577024.0,351731712.0,10750799872.0,20395966464.0,587712.0,311965.0
13-04 02:41:02,10.615,3.875,85.510,0.0,0.0,0.0,0.0,2334720.0,0.0,37.0,2121453568.0,351731712.0,10760585216.0,20385304576.0,154502.0,85090.0
13-04 02:41:03,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2121609216.0,351731712.0,10760937472.0,20384796672.0,3874.0,5146.0
13-04 02:41:04,0.084,0.418,92.063,7.435,0.0,0.0,8192.0,271323136.0,2.0,479.0,2121625600.0,351739904.0,10760945664.0,20384763904.0,3392.0,3527.0
13-04 02:41:05,0.251,0.418,92.971,6.360,0.0,0.0,4096.0,268558336.0,1.0,450.0,2121572352.0,351744000.0,10760962048.0,20384796672.0,2633.0,2991.0
13-04 02:41:06,0.251,0.334,99.247,0.167,0.0,0.0,0.0,65847296.0,0.0,91.0,2121560064.0,351744000.0,10760974336.0,20384796672.0,2066.0,1847.0
13-04 02:41:07,0.417,0.334,99.249,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,2122407936.0,351744000.0,10760974336.0,20383948800.0,2514.0,2878.0
13-04 02:41:08,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2122317824.0,351744000.0,10760978432.0,20384034816.0,22666.0,24603.0
13-04 02:41:09,9.769,7.541,82.434,0.0,0.0,0.257,0.0,0.0,0.0,0.0,2121011200.0,351744000.0,10768646144.0,20377673728.0,3112220.0,1093983.0
13-04 02:41:10,31.325,15.749,52.065,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,2122014720.0,351744000.0,10791247872.0,20354068480.0,3645624.0,1601749.0
13-04 02:41:11,31.565,16.766,50.984,0.0,0.0,0.684,0.0,4186112.0,0.0,33.0,2122600448.0,351744000.0,10817667072.0,20327063552.0,5349941.0,1705403.0
13-04 02:41:12,31.944,15.278,51.736,0.087,0.0,0.955,0.0,2289664.0,0.0,27.0,2123415552.0,351744000.0,10839531520.0,20304384000.0,4482736.0,1749734.0
13-04 02:41:13,32.453,17.206,49.830,0.0,0.0,0.511,0.0,2162688.0,0.0,22.0,2123808768.0,351744000.0,10864533504.0,20278988800.0,5769075.0,1660115.0
13-04 02:41:14,31.037,15.955,52.223,0.087,0.0,0.697,0.0,4304896.0,0.0,39.0,2124865536.0,351744000.0,10889170944.0,20253294592.0,6149519.0,1826490.0
13-04 02:41:15,31.858,15.885,51.476,0.087,0.0,0.694,0.0,2158592.0,0.0,20.0,2126520320.0,351744000.0,10912731136.0,20228079616.0,5683785.0,1637128.0
13-04 02:41:16,32.444,16.179,50.688,0.0,0.0,0.688,0.0,4308992.0,0.0,38.0,2125905920.0,351748096.0,10939211776.0,20202209280.0,4200106.0,1893581.0
13-04 02:41:17,31.874,15.061,52.277,0.0,0.0,0.788,0.0,2154496.0,0.0,19.0,2127122432.0,351748096.0,10962247680.0,20177956864.0,5700451.0,1627479.0
13-04 02:41:18,31.917,15.611,51.258,0.173,0.0,1.041,0.0,4268032.0,0.0,37.0,2127892480.0,351748096.0,10988949504.0,20150484992.0,6027067.0,1803141.0
13-04 02:41:19,31.763,15.794,51.396,0.087,0.0,0.960,0.0,2220032.0,0.0,23.0,2128465920.0,351748096.0,11012771840.0,20126089216.0,5875101.0,1704549.0
13-04 02:41:20,32.314,15.459,51.441,0.0,0.0,0.786,0.0,4083712.0,0.0,27.0,2129678336.0,351748096.0,11037220864.0,20100427776.0,3773594.0,1682211.0
13-04 02:41:21,31.103,16.160,51.607,0.087,0.0,1.043,4096.0,2400256.0,1.0,32.0,2131492864.0,351756288.0,11060015104.0,20075810816.0,6053672.0,1810966.0
13-04 02:41:22,32.701,16.048,50.561,0.086,0.0,0.604,0.0,2150400.0,0.0,19.0,2130608128.0,351756288.0,11086012416.0,20050698240.0,5782257.0,1669941.0
13-04 02:41:23,32.186,15.663,51.205,0.086,0.0,0.861,0.0,4308992.0,0.0,38.0,2131935232.0,351764480.0,11111165952.0,20024209408.0,6148764.0,1863990.0
13-04 02:41:24,31.228,15.877,52.193,0.0,0.0,0.702,0.0,2203648.0,0.0,24.0,2131984384.0,351768576.0,11135447040.0,19999875072.0,3707439.0,1638770.0
13-04 02:41:25,31.588,16.824,50.558,0.0,0.0,1.030,0.0,4313088.0,0.0,39.0,2133770240.0,351784960.0,11159040000.0,19974479872.0,6163109.0,1862564.0
13-04 02:41:26,32.300,16.021,50.991,0.0,0.0,0.689,0.0,2154496.0,0.0,19.0,2134241280.0,351784960.0,11184447488.0,19948601344.0,5733499.0,1661686.0
13-04 02:41:27,32.055,16.283,50.554,0.085,0.0,1.023,0.0,4317184.0,0.0,38.0,2134736896.0,351789056.0,11210141696.0,19922407424.0,6002220.0,1780686.0
13-04 02:41:28,32.842,15.685,50.953,0.0,0.0,0.520,0.0,2158592.0,0.0,19.0,2135076864.0,351789056.0,11232190464.0,19900018688.0,3825044.0,1701162.0
13-04 02:41:29,32.087,15.391,51.739,0.087,0.0,0.696,0.0,4079616.0,0.0,26.0,2136051712.0,351789056.0,11259740160.0,19871494144.0,5790468.0,1679441.0
13-04 02:41:30,32.361,16.223,50.558,0.086,0.0,0.773,0.0,2400256.0,0.0,34.0,2137358336.0,351793152.0,11281813504.0,19848110080.0,6130308.0,1854320.0
13-04 02:41:31,32.927,14.808,51.481,0.0,0.0,0.784,0.0,2158592.0,0.0,19.0,2138058752.0,351793152.0,11306401792.0,19822821376.0,5653155.0,1596754.0
13-04 02:41:32,31.362,16.967,50.643,0.086,0.0,0.943,0.0,4313088.0,0.0,39.0,2138685440.0,351793152.0,11331817472.0,19796779008.0,4212679.0,1895156.0
13-04 02:41:33,32.162,15.114,51.845,0.0,0.0,0.879,0.0,2170880.0,0.0,20.0,2139369472.0,351793152.0,11355815936.0,19772096512.0,5668954.0,1615144.0
13-04 02:41:34,32.419,16.295,50.257,0.086,0.0,0.943,0.0,4308992.0,0.0,38.0,2139127808.0,351805440.0,11381223424.0,19746918400.0,6212069.0,1896514.0
13-04 02:41:35,31.924,16.307,50.906,0.086,0.0,0.777,0.0,2183168.0,0.0,20.0,2141315072.0,351805440.0,11404775424.0,19721179136.0,5711228.0,1636946.0
13-04 02:41:36,32.127,15.357,51.545,0.177,0.0,0.794,0.0,4358144.0,0.0,41.0,2141663232.0,351809536.0,11432030208.0,19693572096.0,4133863.0,1860098.0
13-04 02:41:37,32.302,16.151,50.773,0.0,0.0,0.773,0.0,2150400.0,0.0,19.0,2142277632.0,351809536.0,11454054400.0,19670933504.0,5737319.0,1650123.0
13-04 02:41:38,31.046,16.895,51.115,0.0,0.0,0.943,0.0,4091904.0,0.0,26.0,2143670272.0,351809536.0,11481059328.0,19642535936.0,5895532.0,1736180.0
13-04 02:41:39,32.986,15.451,50.781,0.0,0.0,0.781,0.0,2379776.0,0.0,31.0,2144837632.0,351809536.0,11503882240.0,19618545664.0,6030418.0,1804931.0
13-04 02:41:40,31.966,15.983,50.855,0.684,0.0,0.513,4096.0,40247296.0,1.0,103.0,2144059392.0,351813632.0,11527782400.0,19595419648.0,3714512.0,1637118.0
13-04 02:41:41,16.582,11.735,59.524,11.395,0.0,0.765,4096.0,268439552.0,1.0,475.0,2145710080.0,351817728.0,11540865024.0,19580682240.0,4274662.0,1741961.0
13-04 02:41:42,15.038,11.640,61.257,11.215,0.0,0.850,8192.0,275664896.0,2.0,489.0,2145202176.0,351825920.0,11553959936.0,19568087040.0,1669370.0,1638348.0
13-04 02:41:43,24.437,12.825,58.319,3.640,0.0,0.780,0.0,127778816.0,0.0,236.0,2146594816.0,351830016.0,11571384320.0,19549265920.0,11348124.0,1628206.0
13-04 02:41:44,32.423,16.212,50.683,0.0,0.0,0.683,0.0,4317184.0,0.0,39.0,2147745792.0,351834112.0,11596922880.0,19522572288.0,4165468.0,1877497.0
13-04 02:41:45,32.320,15.378,51.520,0.0,0.0,0.782,0.0,2162688.0,0.0,19.0,2146086912.0,351834112.0,11622518784.0,19498635264.0,5721522.0,1639154.0
13-04 02:41:46,32.905,16.795,49.529,0.0,0.0,0.771,0.0,4313088.0,0.0,38.0,2148970496.0,351834112.0,11647770624.0,19470499840.0,6186316.0,1887905.0
13-04 02:41:47,31.693,16.667,50.864,0.086,0.0,0.691,0.0,2158592.0,0.0,19.0,2149167104.0,351834112.0,11672424448.0,19445649408.0,5653752.0,1590246.0
13-04 02:41:48,31.163,16.667,51.215,0.087,0.0,0.868,0.0,4288512.0,0.0,41.0,2150871040.0,351834112.0,11697291264.0,19419078656.0,3983827.0,1787988.0
13-04 02:41:49,33.189,15.212,50.389,0.173,0.0,1.037,0.0,2207744.0,0.0,22.0,2151518208.0,351834112.0,11719438336.0,19396284416.0,5893676.0,1727072.0
13-04 02:41:50,31.217,16.609,51.391,0.0,0.0,0.783,0.0,4116480.0,0.0,29.0,2151784448.0,351834112.0,11745869824.0,19369586688.0,5821432.0,1693045.0
13-04 02:41:51,31.990,17.153,50.172,0.0,0.0,0.686,0.0,2404352.0,0.0,32.0,2154917888.0,351834112.0,11768803328.0,19343519744.0,6111309.0,1847443.0
13-04 02:41:52,31.570,16.894,50.683,0.0,0.0,0.853,0.0,2146304.0,0.0,20.0,2152960000.0,351838208.0,11794087936.0,19320188928.0,3655158.0,1610107.0
13-04 02:41:53,31.374,16.940,50.994,0.0,0.0,0.691,4096.0,4325376.0,1.0,38.0,2153902080.0,351842304.0,11818586112.0,19294744576.0,6218068.0,1905081.0
13-04 02:41:54,32.854,16.427,49.788,0.169,0.0,0.762,0.0,2170880.0,0.0,21.0,2156179456.0,351842304.0,11842768896.0,19268284416.0,5670336.0,1615780.0
13-04 02:41:55,31.838,16.652,50.561,0.0,0.0,0.949,0.0,4317184.0,0.0,38.0,2156670976.0,351842304.0,11869310976.0,19241250816.0,6231550.0,1906768.0
13-04 02:41:56,32.116,16.398,50.637,0.085,0.0,0.765,0.0,2154496.0,0.0,19.0,2157989888.0,351842304.0,11890929664.0,19218313216.0,3652619.0,1602598.0
13-04 02:41:57,31.429,16.277,50.909,0.087,0.0,1.299,0.0,4292608.0,0.0,35.0,2158030848.0,351846400.0,11921326080.0,19187871744.0,6017364.0,1805654.0
13-04 02:41:58,37.641,16.565,44.493,0.694,0.0,0.607,0.0,59228160.0,0.0,149.0,2159673344.0,351858688.0,11938410496.0,19169132544.0,5878264.0,1710264.0
13-04 02:41:59,32.599,16.511,50.127,0.0,0.0,0.762,0.0,2199552.0,0.0,19.0,2159079424.0,351858688.0,11961757696.0,19146379264.0,5773949.0,1673178.0
13-04 02:42:00,32.180,16.522,50.519,0.260,0.0,0.519,0.0,4321280.0,0.0,40.0,2159194112.0,351866880.0,11987873792.0,19120140288.0,4119380.0,1856424.0
13-04 02:42:01,31.485,16.638,50.768,0.0,0.0,1.109,0.0,2154496.0,0.0,19.0,2159521792.0,351866880.0,12012929024.0,19094757376.0,5695628.0,1627553.0
13-04 02:42:02,31.446,16.463,51.045,0.087,0.0,0.958,0.0,4313088.0,0.0,38.0,2159341568.0,351870976.0,12039008256.0,19068854272.0,6232932.0,1913385.0
13-04 02:42:03,31.920,16.176,51.384,0.0,0.0,0.519,0.0,2162688.0,0.0,19.0,2161483776.0,351870976.0,12062027776.0,19043692544.0,5708164.0,1627934.0
13-04 02:42:04,32.451,16.823,49.787,0.085,0.0,0.854,0.0,4313088.0,0.0,38.0,2162360320.0,351875072.0,12087906304.0,19016933376.0,4125424.0,1862720.0
13-04 02:42:05,32.255,16.766,50.298,0.0,0.0,0.681,0.0,2154496.0,0.0,19.0,2162450432.0,351883264.0,12110569472.0,18994171904.0,5702351.0,1627372.0
13-04 02:42:06,31.159,17.253,50.815,0.086,0.0,0.687,0.0,4096000.0,0.0,28.0,2164477952.0,351887360.0,12135546880.0,18967162880.0,5958066.0,1773605.0
13-04 02:42:07,32.407,15.986,50.652,0.087,0.0,0.869,0.0,2387968.0,0.0,31.0,2164350976.0,351887360.0,12159594496.0,18943242240.0,5989675.0,1780684.0
13-04 02:42:08,31.556,17.025,50.645,0.0,0.0,0.774,0.0,2203648.0,0.0,22.0,2163580928.0,351887360.0,12185198592.0,18918408192.0,3731971.0,1643721.0
13-04 02:42:09,32.233,15.552,51.173,0.087,0.0,0.956,8192.0,4317184.0,2.0,39.0,2165907456.0,351895552.0,12209037312.0,18892234752.0,6100878.0,1848625.0
13-04 02:42:10,32.021,15.398,51.881,0.0,0.0,0.700,0.0,2162688.0,0.0,19.0,2165846016.0,351895552.0,12234043392.0,18867290112.0,5656658.0,1597961.0
13-04 02:42:11,33.072,15.271,51.047,0.087,0.0,0.524,0.0,4317184.0,0.0,38.0,2165964800.0,351895552.0,12259860480.0,18841354240.0,6226261.0,1909854.0
13-04 02:42:12,32.328,15.345,51.466,0.086,0.0,0.776,0.0,2191360.0,0.0,22.0,2166968320.0,351895552.0,12283199488.0,18817011712.0,3672467.0,1620769.0
13-04 02:42:13,19.388,12.585,58.163,8.759,0.0,1.105,8192.0,222679040.0,2.0,408.0,2168168448.0,351907840.0,12297596928.0,18801401856.0,5967391.0,1775774.0
13-04 02:42:14,14.150,10.354,62.985,11.734,0.0,0.777,8192.0,260046848.0,2.0,459.0,2168389632.0,351916032.0,12308897792.0,18789871616.0,2019491.0,1616424.0
13-04 02:42:15,20.601,11.502,60.601,6.609,0.0,0.687,4096.0,196014080.0,1.0,369.0,2168201216.0,351916032.0,12326748160.0,18772209664.0,9416999.0,1664581.0
13-04 02:42:16,32.821,16.068,50.427,0.0,0.0,0.684,0.0,2158592.0,0.0,19.0,2171695104.0,351916032.0,12349800448.0,18745663488.0,3718474.0,1645048.0
13-04 02:42:17,31.814,16.767,50.559,0.086,0.0,0.774,0.0,4341760.0,0.0,41.0,2175033344.0,351916032.0,12374319104.0,18717806592.0,6184411.0,1885572.0
13-04 02:42:18,33.703,15.956,49.488,0.0,0.0,0.853,0.0,2170880.0,0.0,22.0,2174746624.0,351920128.0,12399763456.0,18692644864.0,5652973.0,1602906.0
13-04 02:42:19,32.734,16.367,50.214,0.086,0.0,0.600,4096.0,4313088.0,1.0,39.0,2176888832.0,351936512.0,12423983104.0,18666266624.0,4175083.0,1882005.0
13-04 02:42:20,32.648,15.767,50.814,0.0,0.0,0.771,0.0,2154496.0,0.0,19.0,2177548288.0,351940608.0,12447383552.0,18642202624.0,3665433.0,1623847.0
13-04 02:42:21,32.900,15.931,50.216,0.087,0.0,0.866,0.0,4317184.0,0.0,38.0,2176573440.0,351948800.0,12475924480.0,18614628352.0,6224554.0,1908298.0
13-04 02:42:22,33.018,15.047,51.161,0.0,0.0,0.774,0.0,2150400.0,0.0,19.0,2178203648.0,351948800.0,12498989056.0,18589933568.0,5656234.0,1586325.0
13-04 02:42:23,31.986,16.165,50.731,0.086,0.0,1.032,0.0,4313088.0,0.0,38.0,2178748416.0,351952896.0,12523171840.0,18565201920.0,6047818.0,1819169.0
13-04 02:42:24,32.314,15.459,51.179,0.087,0.0,0.961,0.0,2170880.0,0.0,21.0,2179203072.0,351952896.0,12548399104.0,18539520000.0,5865345.0,1708127.0
13-04 02:42:25,31.972,16.421,50.738,0.0,0.0,0.869,0.0,4079616.0,0.0,26.0,2179481600.0,351952896.0,12572774400.0,18514866176.0,5817667.0,1693392.0
13-04 02:42:26,33.474,15.638,49.789,0.085,0.0,1.014,0.0,2392064.0,0.0,32.0,2181885952.0,351952896.0,12597518336.0,18487717888.0,6091181.0,1834307.0
13-04 02:42:27,32.712,16.441,50.169,0.0,0.0,0.678,0.0,2158592.0,0.0,19.0,2181967872.0,351952896.0,12620386304.0,18464768000.0,5758300.0,1660869.0
13-04 02:42:28,31.352,17.140,50.560,0.086,0.0,0.861,0.0,4325376.0,0.0,41.0,2182770688.0,351952896.0,12646133760.0,18438217728.0,4110972.0,1855697.0
13-04 02:42:29,32.584,15.298,51.253,0.0,0.0,0.864,0.0,2166784.0,0.0,21.0,2183290880.0,351961088.0,12669673472.0,18414149632.0,5706190.0,1630615.0
13-04 02:42:30,32.103,16.395,50.730,0.172,0.0,0.601,0.0,4362240.0,0.0,43.0,2183733248.0,351961088.0,12695879680.0,18387501056.0,6213574.0,1903080.0
13-04 02:42:31,32.767,16.723,49.745,0.0,0.0,0.764,0.0,2158592.0,0.0,19.0,2184888320.0,351965184.0,12719517696.0,18362703872.0,5668545.0,1613472.0
13-04 02:42:32,32.239,16.249,50.821,0.086,0.0,0.605,0.0,4321280.0,0.0,38.0,2186022912.0,351973376.0,12745109504.0,18335969280.0,5860718.0,1813441.0
13-04 02:42:33,32.215,15.093,52.074,0.0,0.0,0.618,0.0,2158592.0,0.0,19.0,2186416128.0,351977472.0,12769284096.0,18311397376.0,4026469.0,1705849.0
13-04 02:42:34,32.272,16.954,50.172,0.0,0.0,0.602,0.0,4079616.0,0.0,26.0,2187386880.0,351977472.0,12795084800.0,18284625920.0,5828830.0,1695774.0
13-04 02:42:35,32.967,16.061,50.042,0.085,0.0,0.845,0.0,2387968.0,0.0,31.0,2188128256.0,351977472.0,12817838080.0,18261131264.0,6101529.0,1848566.0
13-04 02:42:36,32.158,16.423,50.473,0.172,0.0,0.774,0.0,2170880.0,0.0,21.0,2188152832.0,351981568.0,12841660416.0,18237280256.0,3766111.0,1652072.0
13-04 02:42:37,32.021,16.610,50.257,0.086,0.0,1.027,0.0,4313088.0,0.0,38.0,2188791808.0,351981568.0,12868132864.0,18210168832.0,6050828.0,1822547.0
13-04 02:42:38,32.500,15.259,51.638,0.0,0.0,0.603,0.0,2158592.0,0.0,19.0,2190934016.0,351981568.0,12890595328.0,18185564160.0,5770508.0,1676210.0
13-04 02:42:39,32.791,16.267,50.171,0.0,0.0,0.771,0.0,4300800.0,0.0,38.0,2190393344.0,351989760.0,12918718464.0,18157973504.0,6158544.0,1870273.0
13-04 02:42:40,32.522,16.0,50.957,0.0,0.0,0.522,0.0,2187264.0,0.0,20.0,2192109568.0,351993856.0,12940357632.0,18134614016.0,3623250.0,1588917.0
13-04 02:42:41,31.842,15.526,51.667,0.088,0.0,0.877,0.0,4358144.0,0.0,41.0,2193731584.0,352006144.0,12965961728.0,18107375616.0,6241114.0,1919637.0
13-04 02:42:42,32.214,16.193,50.732,0.086,0.0,0.775,0.0,2170880.0,0.0,22.0,2193285120.0,352010240.0,12990570496.0,18083209216.0,5679067.0,1614742.0
13-04 02:42:43,31.556,16.509,51.075,0.0,0.0,0.860,0.0,4194304.0,0.0,34.0,2193534976.0,352018432.0,13015625728.0,18057895936.0,5872202.0,1716095.0
13-04 02:42:44,31.633,17.602,49.915,0.0,0.0,0.850,0.0,2273280.0,0.0,25.0,2193506304.0,352018432.0,13040873472.0,18032676864.0,4042552.0,1804624.0
13-04 02:42:45,30.356,14.918,51.951,2.255,0.0,0.520,8192.0,149262336.0,2.0,268.0,2193924096.0,352026624.0,13061836800.0,18011287552.0,5615129.0,1589957.0
13-04 02:42:46,18.497,12.500,57.855,10.304,0.0,0.845,4096.0,264245248.0,1.0,467.0,2195726336.0,352034816.0,13076611072.0,17994702848.0,4406143.0,1815729.0
13-04 02:42:47,15.718,10.790,63.466,9.261,0.0,0.765,8192.0,269619200.0,2.0,467.0,2196688896.0,352038912.0,13088350208.0,17981997056.0,1665186.0,1632170.0
13-04 02:42:48,34.0,13.913,51.217,0.261,0.0,0.609,0.0,6078464.0,0.0,43.0,2196271104.0,352038912.0,13114978304.0,17955786752.0,9572016.0,1743946.0
13-04 02:42:49,33.190,15.094,50.600,0.0,0.0,1.115,0.0,2154496.0,0.0,20.0,2197807104.0,352038912.0,13136822272.0,17932406784.0,5756730.0,1653549.0
13-04 02:42:50,31.364,16.334,51.607,0.0,0.0,0.695,0.0,4325376.0,0.0,38.0,2196578304.0,352038912.0,13164404736.0,17906053120.0,6135950.0,1866630.0
13-04 02:42:51,34.251,15.663,49.053,0.172,0.0,0.861,0.0,14311424.0,0.0,41.0,2198093824.0,352038912.0,13197099008.0,17871843328.0,5692750.0,1625910.0
13-04 02:42:52,33.853,16.537,48.571,0.346,0.0,0.693,4096.0,34119680.0,1.0,99.0,2200756224.0,352047104.0,13210271744.0,17856000000.0,4145202.0,1867231.0
13-04 02:42:53,32.355,15.358,51.337,0.086,0.0,0.863,0.0,2150400.0,0.0,19.0,2200608768.0,352051200.0,13233139712.0,17833275392.0,5786068.0,1679630.0
13-04 02:42:54,32.411,15.385,51.253,0.086,0.0,0.864,0.0,2174976.0,0.0,21.0,2200674304.0,352051200.0,13259227136.0,17807122432.0,5804934.0,1686239.0
13-04 02:42:55,33.015,15.465,50.565,0.0,0.0,0.956,0.0,4308992.0,0.0,38.0,2201247744.0,352051200.0,13284925440.0,17780850688.0,4112062.0,1845912.0
13-04 02:42:56,31.037,15.955,51.874,0.0,0.0,1.133,0.0,2162688.0,0.0,19.0,2201456640.0,352051200.0,13309034496.0,17756532736.0,5680563.0,1616986.0
13-04 02:42:57,33.247,15.378,50.258,0.086,0.0,1.031,0.0,4313088.0,0.0,38.0,2201870336.0,352055296.0,13332774912.0,17732374528.0,6198471.0,1898989.0
13-04 02:42:58,31.212,16.391,51.700,0.0,0.0,0.697,0.0,2154496.0,0.0,19.0,2202636288.0,352055296.0,13358309376.0,17706074112.0,5752940.0,1653178.0
13-04 02:42:59,32.255,15.472,51.486,0.087,0.0,0.699,0.0,4313088.0,0.0,38.0,2204524544.0,352055296.0,13383626752.0,17678868480.0,6128883.0,1849761.0
13-04 02:43:00,30.642,16.580,52.083,0.087,0.0,0.608,0.0,2162688.0,0.0,21.0,2205782016.0,352055296.0,13405016064.0,17656221696.0,3669401.0,1617540.0
13-04 02:43:01,33.590,14.786,50.598,0.085,0.0,0.940,0.0,4083712.0,0.0,26.0,2205650944.0,352059392.0,13432442880.0,17628921856.0,5895053.0,1736709.0
13-04 02:43:02,32.388,16.753,50.172,0.0,0.0,0.687,0.0,2383872.0,0.0,31.0,2206437376.0,352059392.0,13455978496.0,17604599808.0,6072074.0,1822146.0
13-04 02:43:03,32.792,15.628,50.897,0.0,0.0,0.683,0.0,2162688.0,0.0,22.0,2206244864.0,352063488.0,13480640512.0,17580126208.0,5717196.0,1638293.0
13-04 02:43:04,31.670,16.265,51.033,0.172,0.0,0.861,0.0,4313088.0,0.0,38.0,2207932416.0,352067584.0,13505155072.0,17553920000.0,4054932.0,1806977.0
13-04 02:43:05,31.786,15.587,51.839,0.0,0.0,0.788,0.0,2154496.0,0.0,19.0,2208149504.0,352071680.0,13529235456.0,17529618432.0,5807379.0,1691209.0
13-04 02:43:06,32.532,16.652,50.043,0.086,0.0,0.687,0.0,4345856.0,0.0,41.0,2209734656.0,352079872.0,13553344512.0,17503916032.0,6170781.0,1866230.0
13-04 02:43:07,31.865,16.408,50.864,0.0,0.0,0.864,0.0,2154496.0,0.0,19.0,2209280000.0,352079872.0,13579587584.0,17478127616.0,5673987.0,1623540.0
13-04 02:43:08,32.474,16.151,50.515,0.086,0.0,0.773,0.0,4222976.0,0.0,35.0,2210758656.0,352083968.0,13604106240.0,17452126208.0,3963935.0,1773141.0
13-04 02:43:09,33.732,13.834,51.836,0.256,0.0,0.342,0.0,20516864.0,0.0,85.0,2215780352.0,352088064.0,13627207680.0,17423998976.0,5190774.0,880637.0
13-04 02:43:10,32.018,11.842,56.053,0.088,0.0,0.0,4096.0,8790016.0,1.0,68.0,2216574976.0,352100352.0,13654044672.0,17396355072.0,442943.0,236310.0
13-04 02:43:11,33.447,12.649,53.480,0.424,0.0,0.0,0.0,25083904.0,0.0,97.0,2217897984.0,352104448.0,13680009216.0,17369063424.0,495959.0,237431.0
13-04 02:43:12,32.616,12.478,54.733,0.172,0.0,0.0,0.0,6500352.0,0.0,60.0,2218643456.0,352112640.0,13706670080.0,17341648896.0,441979.0,235069.0
13-04 02:43:13,32.378,11.372,56.076,0.087,0.0,0.087,0.0,6455296.0,0.0,58.0,2219798528.0,352112640.0,13732990976.0,17314172928.0,442465.0,235595.0
13-04 02:43:14,31.803,12.330,55.612,0.255,0.0,0.0,0.0,8605696.0,0.0,76.0,2221199360.0,352112640.0,13760176128.0,17285586944.0,589188.0,313775.0
13-04 02:43:15,32.646,11.512,55.670,0.172,0.0,0.0,0.0,6447104.0,0.0,57.0,2221252608.0,352129024.0,13789392896.0,17256300544.0,441692.0,235602.0
13-04 02:43:16,32.211,12.176,55.527,0.086,0.0,0.0,0.0,6434816.0,0.0,57.0,2221395968.0,352137216.0,13815447552.0,17230094336.0,440320.0,232985.0
13-04 02:43:17,25.935,10.884,59.694,3.401,0.0,0.085,4096.0,85405696.0,1.0,188.0,2222104576.0,352153600.0,13837389824.0,17207427072.0,294790.0,157289.0
13-04 02:43:18,0.167,0.668,86.550,12.615,0.0,0.0,12288.0,268460032.0,3.0,473.0,2222620672.0,352174080.0,13839400960.0,17204879360.0,2399.0,3114.0
13-04 02:43:19,0.167,0.835,85.810,13.189,0.0,0.0,8192.0,264347648.0,2.0,407.0,2222592000.0,352178176.0,13839425536.0,17204879360.0,1896.0,2550.0
13-04 02:43:20,28.802,11.725,58.539,0.935,0.0,0.0,0.0,35729408.0,0.0,99.0,2221862912.0,352182272.0,13863960576.0,17181069312.0,441797.0,235756.0
13-04 02:43:21,32.644,11.800,55.383,0.086,0.0,0.086,0.0,6475776.0,0.0,57.0,2224394240.0,352182272.0,13889253376.0,17153245184.0,442270.0,236374.0
13-04 02:43:22,32.599,11.685,55.546,0.169,0.0,0.0,0.0,8642560.0,0.0,81.0,2224807936.0,352190464.0,13917786112.0,17124290560.0,440972.0,234301.0
13-04 02:43:23,31.752,11.993,56.169,0.086,0.0,0.0,0.0,6447104.0,0.0,57.0,2225213440.0,352190464.0,13945778176.0,17095892992.0,587863.0,312021.0
13-04 02:43:24,31.293,12.500,56.034,0.172,0.0,0.0,0.0,6508544.0,0.0,62.0,2227421184.0,352190464.0,13972426752.0,17067036672.0,442466.0,236790.0
13-04 02:43:25,32.066,11.668,56.007,0.173,0.0,0.086,0.0,6447104.0,0.0,57.0,2227847168.0,352190464.0,13998493696.0,17040543744.0,440868.0,233841.0
13-04 02:43:26,31.745,10.383,57.191,0.681,0.0,0.0,4096.0,38305792.0,1.0,134.0,2228129792.0,352202752.0,14051008512.0,16987734016.0,445665.0,236712.0
13-04 02:43:27,1.248,0.666,97.920,0.166,0.0,0.0,0.0,13701120.0,0.0,31.0,2230452224.0,352202752.0,14024126464.0,17012293632.0,3953.0,4619.0
13-04 02:43:28,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230411264.0,352202752.0,14024126464.0,17012334592.0,4064.0,5238.0
13-04 02:43:29,0.250,0.499,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230530048.0,352202752.0,14024134656.0,17012207616.0,2943.0,4702.0
13-04 02:43:30,0.167,0.334,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2230525952.0,352202752.0,14024138752.0,17012207616.0,3015.0,4027.0
13-04 02:43:31,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230525952.0,352202752.0,14024138752.0,17012207616.0,2677.0,3173.0
13-04 02:43:32,0.167,0.334,99.498,0.0,0.0,0.0,0.0,69632.0,0.0,2.0,2230525952.0,352202752.0,14024138752.0,17012207616.0,2735.0,3428.0
13-04 02:43:33,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230652928.0,352202752.0,14024138752.0,17012080640.0,3050.0,4163.0
13-04 02:43:34,8.545,6.514,84.433,0.0,0.0,0.508,0.0,0.0,0.0,0.0,2229100544.0,352202752.0,14029500416.0,17008271360.0,941025.0,928967.0
13-04 02:43:35,30.051,15.839,53.596,0.0,0.0,0.514,0.0,2166784.0,0.0,19.0,2230145024.0,352202752.0,14050906112.0,16985821184.0,5846902.0,1748369.0
13-04 02:43:36,31.261,16.753,51.123,0.086,0.0,0.777,0.0,2166784.0,0.0,21.0,2230276096.0,352202752.0,14075826176.0,16960770048.0,5712313.0,1683751.0
13-04 02:43:37,32.790,16.738,49.700,0.0,0.0,0.773,0.0,4202496.0,0.0,33.0,2231271424.0,352206848.0,14100037632.0,16935559168.0,4057779.0,1878021.0
13-04 02:43:38,31.611,16.365,50.904,0.086,0.0,1.034,0.0,2277376.0,0.0,29.0,2232111104.0,352206848.0,14124912640.0,16909844480.0,6164481.0,1906866.0
13-04 02:43:39,31.878,16.594,51.092,0.0,0.0,0.437,0.0,2166784.0,0.0,20.0,2232061952.0,352206848.0,14147837952.0,16886968320.0,5737215.0,1705273.0
13-04 02:43:40,30.944,16.434,51.836,0.0,0.0,0.787,0.0,4190208.0,0.0,32.0,2233442304.0,352206848.0,14173978624.0,16859447296.0,6042798.0,1855519.0
13-04 02:43:41,31.826,16.174,51.304,0.0,0.0,0.696,0.0,2273280.0,0.0,26.0,2232827904.0,352206848.0,14197968896.0,16836071424.0,6295251.0,1994065.0
13-04 02:43:42,31.184,15.194,52.473,0.088,0.0,1.060,0.0,2158592.0,0.0,21.0,2235781120.0,352206848.0,14221021184.0,16810065920.0,5867252.0,1758798.0
13-04 02:43:43,31.935,16.096,51.113,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,2235072512.0,352206848.0,14244044800.0,16787750912.0,3811918.0,1746099.0
13-04 02:43:44,32.430,14.948,51.573,0.087,0.0,0.962,0.0,4349952.0,0.0,41.0,2235736064.0,352206848.0,14271016960.0,16760115200.0,6417127.0,2065113.0
13-04 02:43:45,30.495,16.768,52.042,0.0,0.0,0.695,0.0,2150400.0,0.0,19.0,2237194240.0,352210944.0,14294810624.0,16734859264.0,5772786.0,1711568.0
13-04 02:43:46,32.522,15.130,51.217,0.087,0.0,1.043,0.0,2154496.0,0.0,19.0,2238074880.0,352210944.0,14318153728.0,16710635520.0,5854550.0,1760303.0
13-04 02:43:47,30.628,16.928,51.396,0.087,0.0,0.960,0.0,4308992.0,0.0,39.0,2238337024.0,352210944.0,14344572928.0,16683954176.0,6467594.0,2084963.0
13-04 02:43:48,32.075,16.295,50.943,0.0,0.0,0.686,0.0,2166784.0,0.0,21.0,2238300160.0,352215040.0,14366896128.0,16661663744.0,5757764.0,1713545.0
13-04 02:43:49,32.536,15.201,51.238,0.0,0.0,1.025,0.0,2158592.0,0.0,19.0,2239188992.0,352219136.0,14391959552.0,16635707392.0,5940648.0,1801713.0
13-04 02:43:50,32.624,16.695,49.744,0.085,0.0,0.852,0.0,4222976.0,0.0,35.0,2240126976.0,352219136.0,14416478208.0,16610250752.0,6068118.0,1870866.0
13-04 02:43:51,31.673,15.125,52.313,0.0,0.0,0.890,0.0,2273280.0,0.0,25.0,2241392640.0,352219136.0,14441033728.0,16584429568.0,5329768.0,1950057.0
13-04 02:43:52,31.924,16.480,50.733,0.0,0.0,0.863,0.0,2150400.0,0.0,20.0,2241937408.0,352223232.0,14464049152.0,16560865280.0,4605018.0,1696873.0
13-04 02:43:53,31.574,15.830,51.557,0.087,0.0,0.952,0.0,4194304.0,0.0,33.0,2242678784.0,352223232.0,14489067520.0,16535105536.0,6064560.0,1855472.0
13-04 02:43:54,27.388,12.849,53.931,5.156,0.0,0.676,8192.0,81014784.0,2.0,115.0,2241970176.0,352239616.0,14512025600.0,16512839680.0,5955416.0,1812023.0
13-04 02:43:55,2.564,1.538,74.957,20.855,0.0,0.085,8192.0,266514432.0,2.0,454.0,2243596288.0,352247808.0,14512603136.0,16510627840.0,647930.0,1132457.0
13-04 02:43:56,7.027,2.999,78.578,11.311,0.0,0.086,4096.0,235585536.0,1.0,419.0,2243362816.0,352251904.0,14518288384.0,16505171968.0,2679314.0,1208872.0
13-04 02:43:57,33.563,16.007,49.570,0.086,0.0,0.775,0.0,2031616.0,0.0,13.0,2244132864.0,352251904.0,14542315520.0,16480374784.0,3634604.0,1645389.0
13-04 02:43:58,28.144,17.150,53.474,0.0,0.0,1.231,0.0,118784.0,0.0,6.0,2254413824.0,352251904.0,14563725312.0,16448684032.0,6856386.0,2291940.0
13-04 02:43:59,30.823,17.143,51.082,0.0,0.0,0.952,0.0,2027520.0,0.0,13.0,2255048704.0,352256000.0,14586609664.0,16425160704.0,4201326.0,1959227.0
13-04 02:44:00,32.931,15.086,50.948,0.086,0.0,0.948,0.0,2166784.0,0.0,22.0,2256506880.0,352256000.0,14611382272.0,16398929920.0,8226650.0,1916991.0
13-04 02:44:01,31.461,15.730,51.426,0.0,0.0,1.383,0.0,2150400.0,0.0,19.0,2257125376.0,352256000.0,14633472000.0,16376221696.0,8380839.0,2023354.0
13-04 02:44:02,30.612,17.942,50.510,0.085,0.0,0.850,0.0,2281472.0,0.0,25.0,2257575936.0,352256000.0,14658916352.0,16350326784.0,8650669.0,2176893.0
13-04 02:44:03,31.119,16.346,51.923,0.0,0.0,0.612,0.0,2150400.0,0.0,19.0,2258104320.0,352256000.0,14681587712.0,16327127040.0,5932466.0,1769306.0
13-04 02:44:04,32.841,16.073,50.304,0.0,0.0,0.782,0.0,2150400.0,0.0,19.0,2259075072.0,352256000.0,14704553984.0,16303190016.0,7781864.0,1707360.0
13-04 02:44:05,30.641,17.384,51.185,0.088,0.0,0.702,0.0,4190208.0,0.0,32.0,2260852736.0,352256000.0,14731386880.0,16274579456.0,6162299.0,1932989.0
13-04 02:44:06,32.264,15.785,51.084,0.087,0.0,0.781,0.0,2285568.0,0.0,28.0,2261192704.0,352256000.0,14754791424.0,16250834944.0,6262541.0,1955730.0
13-04 02:44:07,32.705,15.753,50.685,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,2260209664.0,352260096.0,14779047936.0,16227557376.0,5809073.0,1750258.0
13-04 02:44:08,32.052,16.070,50.917,0.0,0.0,0.961,0.0,3936256.0,0.0,27.0,2261696512.0,352264192.0,14803099648.0,16202014720.0,3996966.0,1849607.0
13-04 02:44:09,32.873,15.962,50.216,0.086,0.0,0.863,0.0,2375680.0,0.0,31.0,2262470656.0,352272384.0,14828683264.0,16175648768.0,6283801.0,1984874.0
13-04 02:44:10,30.694,15.658,52.580,0.0,0.0,1.068,0.0,2154496.0,0.0,19.0,2263531520.0,352272384.0,14851526656.0,16151744512.0,5819760.0,1740817.0
13-04 02:44:11,32.442,15.876,50.906,0.086,0.0,0.690,0.0,2158592.0,0.0,19.0,2264002560.0,352272384.0,14876090368.0,16126709760.0,5910797.0,1785669.0
13-04 02:44:12,33.103,15.603,49.828,0.172,0.0,1.293,0.0,4325376.0,0.0,40.0,2264281088.0,352272384.0,14900158464.0,16102363136.0,6256757.0,1977144.0
13-04 02:44:13,32.931,15.431,50.948,0.0,0.0,0.690,0.0,2150400.0,0.0,19.0,2265948160.0,352272384.0,14924222464.0,16076632064.0,5808177.0,1731147.0
13-04 02:44:14,32.849,16.510,49.957,0.0,0.0,0.684,0.0,2158592.0,0.0,22.0,2266898432.0,352272384.0,14949216256.0,16050688000.0,5870050.0,1770683.0
13-04 02:44:15,31.389,17.324,50.515,0.086,0.0,0.686,0.0,4321280.0,0.0,38.0,2266050560.0,352276480.0,14974189568.0,16026558464.0,6400148.0,2019373.0
13-04 02:44:16,31.163,15.799,52.170,0.0,0.0,0.868,0.0,2191360.0,0.0,20.0,2267299840.0,352284672.0,14996492288.0,16002998272.0,3803136.0,1733710.0
13-04 02:44:17,33.247,15.550,50.344,0.086,0.0,0.773,0.0,2150400.0,0.0,19.0,2268700672.0,352284672.0,15020060672.0,15978029056.0,5831945.0,1755893.0
13-04 02:44:18,30.511,16.314,51.940,0.176,0.0,1.058,0.0,4202496.0,0.0,34.0,2269708288.0,352284672.0,15045971968.0,15951110144.0,6206169.0,1935915.0
13-04 02:44:19,31.693,16.926,50.604,0.0,0.0,0.777,0.0,2269184.0,0.0,25.0,2270330880.0,352288768.0,15069933568.0,15926521856.0,6116711.0,1905106.0
13-04 02:44:20,31.451,15.899,51.868,0.0,0.0,0.782,0.0,2154496.0,0.0,19.0,2271830016.0,352296960.0,15092727808.0,15902220288.0,5886131.0,1769247.0
13-04 02:44:21,31.497,16.437,50.861,0.0,0.0,1.205,0.0,2211840.0,0.0,25.0,2271825920.0,352301056.0,15117750272.0,15877197824.0,5901595.0,1780109.0
13-04 02:44:22,33.249,16.074,49.831,0.0,0.0,0.846,0.0,4296704.0,0.0,36.0,2272600064.0,352301056.0,15141502976.0,15852670976.0,6273400.0,1964658.0
13-04 02:44:23,33.822,15.617,49.353,0.345,0.0,0.863,4096.0,17571840.0,1.0,53.0,2273366016.0,352313344.0,15176925184.0,15816470528.0,5871976.0,1769893.0
13-04 02:44:24,33.100,15.149,50.876,0.175,0.0,0.701,0.0,9973760.0,0.0,44.0,2273185792.0,352317440.0,15187447808.0,15806124032.0,3795095.0,1721805.0
13-04 02:44:25,30.382,17.535,51.215,0.0,0.0,0.868,0.0,4268032.0,0.0,37.0,2273816576.0,352329728.0,15213756416.0,15779172352.0,6290804.0,1990061.0
13-04 02:44:26,29.106,16.085,51.489,2.383,0.0,0.936,4096.0,114806784.0,1.0,194.0,2273886208.0,352333824.0,15234543616.0,15758311424.0,6102495.0,1891449.0
13-04 02:44:27,16.090,11.159,61.938,10.121,0.0,0.692,8192.0,268414976.0,2.0,481.0,2274312192.0,352342016.0,15246123008.0,15746297856.0,2200666.0,1740562.0
13-04 02:44:28,14.859,11.699,61.315,11.102,0.0,1.025,12288.0,269664256.0,3.0,490.0,2276290560.0,352354304.0,15258648576.0,15731781632.0,1769774.0,1737940.0
13-04 02:44:29,31.707,14.808,52.091,0.697,0.0,0.697,0.0,25690112.0,0.0,70.0,2274635776.0,352358400.0,15285243904.0,15706836992.0,9655549.0,1870134.0
13-04 02:44:30,33.391,15.060,50.688,0.0,0.0,0.861,0.0,2170880.0,0.0,20.0,2277838848.0,352362496.0,15307083776.0,15681789952.0,2329846.0,1681575.0
13-04 02:44:31,32.297,16.408,50.518,0.0,0.0,0.777,0.0,4198400.0,0.0,32.0,2277888000.0,352370688.0,15334154240.0,15654662144.0,4021807.0,1863591.0
13-04 02:44:32,31.724,16.121,51.379,0.086,0.0,0.690,0.0,2277376.0,0.0,25.0,2277412864.0,352374784.0,15357513728.0,15631773696.0,6134560.0,1855180.0
13-04 02:44:33,32.504,16.123,50.600,0.0,0.0,0.772,0.0,2154496.0,0.0,19.0,2277625856.0,352374784.0,15382446080.0,15606628352.0,8568601.0,1696010.0
13-04 02:44:34,34.579,16.073,48.045,0.348,0.0,0.956,0.0,37933056.0,0.0,92.0,2280853504.0,352378880.0,15436922880.0,15548919808.0,8872932.0,1783297.0
13-04 02:44:35,33.075,16.710,49.526,0.172,0.0,0.517,4096.0,15327232.0,1.0,62.0,2279981056.0,352382976.0,15429210112.0,15557500928.0,6692516.0,2037514.0
13-04 02:44:36,31.543,16.795,50.980,0.085,0.0,0.597,0.0,2158592.0,0.0,19.0,2280124416.0,352387072.0,15452848128.0,15533715456.0,5836836.0,1736784.0
13-04 02:44:37,32.244,15.477,51.333,0.086,0.0,0.860,0.0,2174976.0,0.0,20.0,2281566208.0,352387072.0,15476682752.0,15508439040.0,5843161.0,1756623.0
13-04 02:44:38,32.432,16.129,50.828,0.0,0.0,0.610,0.0,4202496.0,0.0,32.0,2281156608.0,352387072.0,15501697024.0,15483834368.0,6085240.0,1892442.0
13-04 02:44:39,33.333,15.556,50.342,0.0,0.0,0.769,0.0,2285568.0,0.0,25.0,2281988096.0,352387072.0,15525584896.0,15459115008.0,6214706.0,1946170.0
13-04 02:44:40,33.133,15.577,50.688,0.0,0.0,0.602,0.0,2158592.0,0.0,19.0,2283053056.0,352387072.0,15548719104.0,15434915840.0,5759317.0,1686350.0
13-04 02:44:41,32.874,16.523,49.484,0.172,0.0,0.947,0.0,4210688.0,0.0,34.0,2283765760.0,352391168.0,15574118400.0,15408799744.0,6004377.0,1847093.0
13-04 02:44:42,31.688,16.104,51.342,0.0,0.0,0.866,0.0,2277376.0,0.0,25.0,2284408832.0,352391168.0,15598579712.0,15383695360.0,6315510.0,2006808.0
13-04 02:44:43,31.234,16.739,51.079,0.086,0.0,0.863,0.0,2162688.0,0.0,19.0,2284097536.0,352391168.0,15622852608.0,15359733760.0,5771135.0,1712699.0
13-04 02:44:44,32.650,15.812,50.256,0.085,0.0,1.197,0.0,2162688.0,0.0,19.0,2287202304.0,352391168.0,15644381184.0,15335100416.0,5913669.0,1776329.0
13-04 02:44:45,32.496,15.858,50.780,0.0,0.0,0.867,0.0,4329472.0,0.0,38.0,2286452736.0,352391168.0,15671062528.0,15309168640.0,4304428.0,1964083.0
13-04 02:44:46,31.431,15.277,52.414,0.0,0.0,0.878,0.0,2154496.0,0.0,19.0,2287874048.0,352391168.0,15694196736.0,15284613120.0,5830860.0,1775168.0
13-04 02:44:47,32.872,15.571,50.260,0.087,0.0,1.211,0.0,2174976.0,0.0,21.0,2287857664.0,352391168.0,15718801408.0,15260024832.0,5812889.0,1735910.0
13-04 02:44:48,32.444,16.093,50.602,0.086,0.0,0.775,0.0,4358144.0,0.0,39.0,2288128000.0,352391168.0,15745404928.0,15233150976.0,6471742.0,2064360.0
13-04 02:44:49,33.390,15.582,50.171,0.0,0.0,0.856,0.0,2174976.0,0.0,22.0,2289573888.0,352391168.0,15766900736.0,15210209280.0,5754527.0,1699120.0
13-04 02:44:50,31.913,16.174,51.304,0.0,0.0,0.609,0.0,2162688.0,0.0,19.0,2289942528.0,352391168.0,15791452160.0,15185289216.0,5908197.0,1788241.0
13-04 02:44:51,30.026,17.032,51.888,0.088,0.0,0.966,0.0,4341760.0,0.0,41.0,2291916800.0,352399360.0,15816130560.0,15158628352.0,6223712.0,1950092.0
13-04 02:44:52,33.276,15.654,50.385,0.0,0.0,0.684,0.0,2158592.0,0.0,20.0,2291216384.0,352399360.0,15840718848.0,15134740480.0,5992930.0,1824816.0
13-04 02:44:53,32.442,16.307,50.388,0.173,0.0,0.690,0.0,2174976.0,0.0,22.0,2290843648.0,352399360.0,15865077760.0,15110754304.0,3740675.0,1699404.0
13-04 02:44:54,32.266,17.355,49.621,0.0,0.0,0.758,0.0,4190208.0,0.0,32.0,2292641792.0,352415744.0,15889326080.0,15084691456.0,6121787.0,1901184.0
13-04 02:44:55,33.362,15.870,50.341,0.0,0.0,0.427,0.0,2289664.0,0.0,25.0,2294071296.0,352419840.0,15913828352.0,15058755584.0,6156052.0,1844932.0
13-04 02:44:56,33.074,15.026,50.950,0.086,0.0,0.864,0.0,2146304.0,0.0,19.0,2294161408.0,352423936.0,15937576960.0,15034912768.0,5854603.0,1778531.0
13-04 02:44:57,32.921,14.298,51.898,0.0,0.0,0.883,0.0,2174976.0,0.0,19.0,2294083584.0,352423936.0,15961559040.0,15011008512.0,5998842.0,1856687.0
13-04 02:44:58,29.327,15.175,53.112,1.535,0.0,0.853,0.0,31125504.0,0.0,77.0,2295177216.0,352428032.0,15984328704.0,14987141120.0,6141683.0,1920451.0
13-04 02:44:59,3.963,1.855,79.342,14.755,0.0,0.084,8192.0,266227712.0,2.0,470.0,2295750656.0,352440320.0,15987478528.0,14983405568.0,639854.0,1121358.0
13-04 02:45:00,3.869,1.850,79.731,14.466,0.0,0.084,8192.0,265580544.0,2.0,487.0,2295562240.0,352448512.0,15989968896.0,14981095424.0,1059155.0,1114289.0
13-04 02:45:01,21.225,11.475,64.021,2.934,0.0,0.345,4096.0,97374208.0,1.0,175.0,2296258560.0,352456704.0,16005963776.0,14964396032.0,2577376.0,1412566.0
13-04 02:45:02,28.902,18.010,51.801,0.0,0.0,1.286,0.0,110592.0,0.0,6.0,2299248640.0,352456704.0,16027099136.0,14940270592.0,8524126.0,2100799.0
13-04 02:45:03,32.316,16.624,50.297,0.0,0.0,0.763,0.0,2039808.0,0.0,13.0,2298916864.0,352456704.0,16049848320.0,14917853184.0,8437023.0,2043979.0
13-04 02:45:04,29.896,16.984,51.820,0.087,0.0,1.213,0.0,151552.0,0.0,9.0,2297991168.0,352464896.0,16071450624.0,14897168384.0,8610075.0,2092371.0
13-04 02:45:05,30.990,16.840,50.694,0.087,0.0,1.389,0.0,2162688.0,0.0,19.0,2298425344.0,352464896.0,16096587776.0,14871597056.0,8486985.0,2119876.0
13-04 02:45:06,31.119,16.346,51.661,0.087,0.0,0.787,0.0,2179072.0,0.0,22.0,2299146240.0,352464896.0,16119005184.0,14848458752.0,6131225.0,1890283.0
13-04 02:45:07,31.722,15.290,52.373,0.0,0.0,0.615,0.0,2162688.0,0.0,19.0,2298757120.0,352464896.0,16143822848.0,14824030208.0,5969428.0,1796202.0
13-04 02:45:08,31.556,16.346,51.049,0.0,0.0,1.049,0.0,4202496.0,0.0,33.0,2301562880.0,352477184.0,16167088128.0,14797946880.0,6117935.0,1908110.0
13-04 02:45:09,31.814,16.681,50.731,0.086,0.0,0.688,0.0,2289664.0,0.0,25.0,2302668800.0,352477184.0,16191967232.0,14771961856.0,6357726.0,2015931.0
13-04 02:45:10,32.504,16.381,50.257,0.086,0.0,0.772,0.0,2187264.0,0.0,22.0,2303635456.0,352477184.0,16213868544.0,14749093888.0,3849050.0,1756996.0
13-04 02:45:11,31.913,16.261,51.217,0.0,0.0,0.609,0.0,2158592.0,0.0,19.0,2302324736.0,352477184.0,16240132096.0,14724141056.0,5812560.0,1729952.0
13-04 02:45:12,31.073,17.082,50.644,0.086,0.0,1.116,0.0,4325376.0,0.0,38.0,2302509056.0,352477184.0,16266199040.0,14697889792.0,6428196.0,2059873.0
13-04 02:45:13,31.288,16.076,51.513,0.0,0.0,1.124,0.0,2166784.0,0.0,19.0,2305077248.0,352477184.0,16287842304.0,14673678336.0,5855505.0,1753825.0
13-04 02:45:14,31.737,17.451,50.128,0.0,0.0,0.684,0.0,2154496.0,0.0,19.0,2304589824.0,352477184.0,16312713216.0,14649294848.0,5732648.0,1685029.0
13-04 02:45:15,31.510,16.580,50.694,0.087,0.0,1.128,0.0,4194304.0,0.0,32.0,2305880064.0,352477184.0,16337633280.0,14623084544.0,6170556.0,1911480.0
13-04 02:45:16,32.072,16.251,50.731,0.0,0.0,0.946,0.0,2297856.0,0.0,27.0,2305957888.0,352477184.0,16361656320.0,14598983680.0,6131949.0,1895949.0
13-04 02:45:17,32.783,15.565,50.783,0.087,0.0,0.783,0.0,2162688.0,0.0,19.0,2306678784.0,352477184.0,16384638976.0,14575280128.0,5866202.0,1734691.0
13-04 02:45:18,33.133,15.577,50.430,0.0,0.0,0.861,0.0,4198400.0,0.0,32.0,2307031040.0,352481280.0,16409931776.0,14549630976.0,3922390.0,1809020.0
13-04 02:45:19,32.560,15.979,50.515,0.0,0.0,0.945,0.0,2277376.0,0.0,25.0,2308714496.0,352489472.0,16434241536.0,14523629568.0,6261011.0,1964855.0
13-04 02:45:20,32.750,14.886,51.751,0.088,0.0,0.525,0.0,2158592.0,0.0,19.0,2308034560.0,352489472.0,16458809344.0,14499741696.0,5790577.0,1726995.0
13-04 02:45:21,30.769,16.180,51.547,0.0,0.0,1.503,0.0,4124672.0,0.0,28.0,2310012928.0,352489472.0,16483037184.0,14473535488.0,5895764.0,1752427.0
13-04 02:45:22,30.114,16.857,51.800,0.176,0.0,1.054,0.0,2408448.0,0.0,33.0,2310578176.0,352489472.0,16508092416.0,14447915008.0,6350071.0,2038171.0
13-04 02:45:23,31.509,16.064,51.809,0.0,0.0,0.618,0.0,2187264.0,0.0,22.0,2310414336.0,352489472.0,16530608128.0,14425563136.0,5890478.0,1771167.0
13-04 02:45:24,33.106,16.297,49.915,0.0,0.0,0.683,0.0,2166784.0,0.0,22.0,2311593984.0,352489472.0,16555474944.0,14399516672.0,5791870.0,1714628.0
13-04 02:45:25,32.116,16.907,49.873,0.085,0.0,1.020,0.0,4313088.0,0.0,39.0,2312200192.0,352493568.0,16581259264.0,14373122048.0,6400295.0,2041278.0
13-04 02:45:26,32.103,16.395,50.644,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,2313474048.0,352497664.0,16604647424.0,14348455936.0,3766580.0,1716788.0
13-04 02:45:27,32.216,15.464,51.289,0.086,0.0,0.945,0.0,2174976.0,0.0,21.0,2313060352.0,352497664.0,16627073024.0,14326444032.0,5839368.0,1708541.0
13-04 02:45:28,31.174,16.667,51.295,0.0,0.0,0.864,0.0,4182016.0,0.0,32.0,2313170944.0,352505856.0,16653688832.0,14299709440.0,6083824.0,1901402.0
13-04 02:45:29,33.162,16.581,49.402,0.0,0.0,0.855,0.0,2265088.0,0.0,25.0,2313789440.0,352509952.0,16677687296.0,14275088384.0,6096630.0,1876269.0
13-04 02:45:30,32.358,16.179,50.602,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,2314727424.0,352514048.0,16701153280.0,14250680320.0,5877911.0,1720344.0
13-04 02:45:31,19.724,14.298,55.728,9.733,0.0,0.517,12288.0,248414208.0,3.0,429.0,2315948032.0,352526336.0,16716914688.0,14233686016.0,4625084.0,1979966.0
13-04 02:45:32,17.432,10.629,60.799,10.374,0.0,0.765,8192.0,268546048.0,2.0,487.0,2317021184.0,352534528.0,16730001408.0,14219517952.0,1773754.0,1744006.0
13-04 02:45:33,23.650,13.025,55.784,6.598,0.0,0.943,0.0,164220928.0,0.0,305.0,2317639680.0,352538624.0,16748453888.0,14200442880.0,7335158.0,1709980.0
13-04 02:45:34,31.538,14.857,53.171,0.087,0.0,0.348,0.0,4317184.0,0.0,39.0,2319798272.0,352542720.0,16773373952.0,14173360128.0,3240677.0,1140769.0
13-04 02:45:35,36.223,11.931,51.073,0.773,0.0,0.0,4096.0,46780416.0,1.0,134.0,2320199680.0,352550912.0,16836734976.0,14109589504.0,440930.0,234301.0
13-04 02:45:36,32.558,12.489,54.522,0.258,0.0,0.172,0.0,16367616.0,0.0,81.0,2321534976.0,352550912.0,16825249792.0,14119739392.0,4511314.0,264468.0
13-04 02:45:37,32.216,11.684,55.928,0.172,0.0,0.0,0.0,6467584.0,0.0,57.0,2320986112.0,352559104.0,16852258816.0,14093271040.0,441951.0,235321.0
13-04 02:45:38,32.195,12.126,55.508,0.171,0.0,0.0,0.0,8634368.0,0.0,77.0,2322612224.0,352567296.0,16881893376.0,14062002176.0,2619454.0,342773.0
13-04 02:45:39,32.625,13.169,54.036,0.170,0.0,0.0,0.0,9744384.0,0.0,70.0,2323898368.0,352571392.0,16907534336.0,14035070976.0,442111.0,235389.0
13-04 02:45:40,32.106,12.414,55.223,0.171,0.0,0.086,0.0,6451200.0,0.0,59.0,2325229568.0,352575488.0,16933761024.0,14007508992.0,443396.0,238602.0
13-04 02:45:41,34.044,12.543,52.645,0.683,0.0,0.085,0.0,28200960.0,0.0,102.0,2326274048.0,352579584.0,16979251200.0,13960970240.0,426139.0,227730.0
13-04 02:45:42,31.234,12.770,55.910,0.086,0.0,0.0,0.0,10027008.0,0.0,73.0,2327752704.0,352583680.0,16985165824.0,13953572864.0,441884.0,235975.0
13-04 02:45:43,32.500,11.897,55.517,0.086,0.0,0.0,0.0,6463488.0,0.0,58.0,2328641536.0,352595968.0,17012297728.0,13925539840.0,440887.0,233903.0
13-04 02:45:44,31.741,12.287,55.802,0.085,0.0,0.085,0.0,6459392.0,0.0,57.0,2328993792.0,352604160.0,17039507456.0,13897969664.0,441358.0,234737.0
13-04 02:45:45,31.660,12.085,55.915,0.340,0.0,0.0,0.0,6479872.0,0.0,59.0,2329993216.0,352604160.0,17066508288.0,13869969408.0,441873.0,235575.0
13-04 02:45:46,32.095,12.669,54.983,0.253,0.0,0.0,0.0,8613888.0,0.0,76.0,2332413952.0,352604160.0,17093611520.0,13840445440.0,587803.0,312280.0
13-04 02:45:47,31.941,12.185,55.788,0.087,0.0,0.0,0.0,6475776.0,0.0,59.0,2332987392.0,352608256.0,17121366016.0,13812113408.0,443096.0,236905.0
13-04 02:45:48,32.641,11.775,55.584,0.0,0.0,0.0,0.0,6459392.0,0.0,57.0,2333597696.0,352624640.0,17148153856.0,13784698880.0,442164.0,235243.0
13-04 02:45:49,32.219,12.682,54.927,0.086,0.0,0.086,0.0,6475776.0,0.0,57.0,2335117312.0,352628736.0,17176137728.0,13755191296.0,444352.0,237069.0
13-04 02:45:50,32.678,11.976,55.090,0.257,0.0,0.0,0.0,6459392.0,0.0,57.0,2336776192.0,352628736.0,17201971200.0,13727698944.0,444076.0,238199.0
13-04 02:45:51,32.131,12.543,55.241,0.086,0.0,0.0,0.0,6483968.0,0.0,59.0,2337779712.0,352632832.0,17230073856.0,13698588672.0,443068.0,236942.0
13-04 02:45:52,32.552,11.285,55.990,0.174,0.0,0.0,0.0,6467584.0,0.0,57.0,2338861056.0,352641024.0,17257111552.0,13670461440.0,442247.0,235448.0
13-04 02:45:53,31.620,11.740,56.555,0.086,0.0,0.0,0.0,8454144.0,0.0,69.0,2339667968.0,352645120.0,17285316608.0,13641445376.0,441321.0,233384.0
13-04 02:45:54,32.302,12.371,55.155,0.172,0.0,0.0,0.0,6709248.0,0.0,69.0,2340622336.0,352645120.0,17312362496.0,13613445120.0,588117.0,311306.0
13-04 02:45:55,32.330,12.296,55.202,0.172,0.0,0.0,4096.0,6475776.0,1.0,58.0,2340982784.0,352657408.0,17339990016.0,13585444864.0,443078.0,236503.0
13-04 02:45:56,33.530,12.162,54.223,0.084,0.0,0.0,0.0,6471680.0,0.0,57.0,2342260736.0,352657408.0,17366982656.0,13557174272.0,443253.0,237088.0
13-04 02:45:57,32.797,12.966,53.814,0.339,0.0,0.085,0.0,9945088.0,0.0,69.0,2345000960.0,352661504.0,17393139712.0,13528272896.0,443990.0,237821.0
13-04 02:45:58,35.169,13.136,50.847,0.763,0.0,0.085,0.0,56627200.0,0.0,158.0,2347139072.0,352677888.0,17419345920.0,13499912192.0,441829.0,235929.0
13-04 02:45:59,32.090,11.969,55.854,0.087,0.0,0.0,0.0,6524928.0,0.0,60.0,2347216896.0,352677888.0,17446420480.0,13472759808.0,441458.0,234724.0
13-04 02:46:00,31.362,12.939,55.527,0.171,0.0,0.0,4096.0,6496256.0,1.0,58.0,2347765760.0,352681984.0,17473040384.0,13445586944.0,441807.0,235488.0
13-04 02:46:01,31.489,12.0,56.340,0.170,0.0,0.0,0.0,8421376.0,0.0,77.0,2348326912.0,352686080.0,17501110272.0,13416951808.0,572231.0,287642.0
13-04 02:46:02,20.558,7.360,71.997,0.085,0.0,0.0,0.0,4308992.0,0.0,38.0,2349268992.0,352694272.0,17519382528.0,13397729280.0,294294.0,173455.0
13-04 02:46:03,0.084,0.334,96.488,3.094,0.0,0.0,4096.0,104603648.0,1.0,167.0,2349744128.0,352698368.0,17520680960.0,13395951616.0,1236.0,1423.0
13-04 02:46:04,0.250,0.749,91.091,7.827,0.0,0.083,8192.0,269484032.0,2.0,326.0,2349715456.0,352706560.0,17520701440.0,13395951616.0,4381.0,5769.0
13-04 02:46:05,0.084,0.168,95.886,3.862,0.0,0.0,0.0,233500672.0,0.0,304.0,2349703168.0,352706560.0,17520713728.0,13395951616.0,3672.0,4486.0
13-04 02:46:06,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349703168.0,352706560.0,17520713728.0,13395951616.0,3234.0,4078.0
13-04 02:46:07,0.251,0.334,99.415,0.0,0.0,0.0,0.0,69632.0,0.0,3.0,2350247936.0,352706560.0,17520717824.0,13395402752.0,3434.0,4324.0
13-04 02:46:08,0.333,0.416,99.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350075904.0,352706560.0,17520721920.0,13395570688.0,19759.0,19580.0
13-04 02:46:09,0.0,0.251,99.582,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2350071808.0,352710656.0,17520721920.0,13395570688.0,3334.0,4168.0
13-04 02:46:10,23.288,13.356,62.757,0.0,0.0,0.599,0.0,4096.0,0.0,1.0,2349096960.0,352710656.0,17535938560.0,13381328896.0,3736373.0,1737333.0
13-04 02:46:11,32.183,15.789,51.337,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,2349092864.0,352710656.0,17559232512.0,13358039040.0,5971962.0,1863937.0
13-04 02:46:12,32.170,16.340,50.298,0.0,0.0,1.191,0.0,4325376.0,0.0,38.0,2350911488.0,352714752.0,17583640576.0,13331808256.0,4312432.0,2050951.0
13-04 02:46:13,33.110,16.429,49.371,0.084,0.0,1.006,0.0,2162688.0,0.0,19.0,2350776320.0,352714752.0,17609076736.0,13306507264.0,6075430.0,1917556.0
13-04 02:46:14,31.434,15.976,51.295,0.086,0.0,1.209,0.0,2195456.0,0.0,22.0,2351390720.0,352718848.0,17631776768.0,13283188736.0,5998863.0,1884831.0
13-04 02:46:15,31.846,15.573,51.531,0.0,0.0,1.050,0.0,2207744.0,0.0,24.0,2351755264.0,352718848.0,17656475648.0,13258125312.0,5899966.0,1838407.0
13-04 02:46:16,32.305,16.195,50.471,0.0,0.0,1.028,0.0,2158592.0,0.0,19.0,2353598464.0,352722944.0,17679405056.0,13233348608.0,6050972.0,1915632.0
13-04 02:46:17,31.105,17.138,50.214,0.086,0.0,1.457,0.0,4190208.0,0.0,33.0,2354008064.0,352727040.0,17704976384.0,13207363584.0,6209855.0,2002135.0
13-04 02:46:18,33.106,16.0,50.128,0.085,0.0,0.681,0.0,2277376.0,0.0,25.0,2354638848.0,352727040.0,17729155072.0,13182554112.0,6451822.0,2120933.0
13-04 02:46:19,33.189,14.607,51.080,0.086,0.0,1.037,0.0,2158592.0,0.0,19.0,2355224576.0,352727040.0,17752195072.0,13158928384.0,5901600.0,1830640.0
13-04 02:46:20,31.288,16.595,51.340,0.0,0.0,0.778,0.0,2174976.0,0.0,21.0,2356715520.0,352727040.0,17775935488.0,13133697024.0,5957709.0,1857599.0
13-04 02:46:21,31.966,16.581,50.256,0.085,0.0,1.111,0.0,2150400.0,0.0,19.0,2356920320.0,352731136.0,17798995968.0,13110427648.0,5987982.0,1886057.0
13-04 02:46:22,31.138,17.451,50.128,0.0,0.0,1.283,0.0,4190208.0,0.0,33.0,2357932032.0,352731136.0,17824305152.0,13084106752.0,6102452.0,1943261.0
13-04 02:46:23,31.304,17.238,50.343,0.0,0.0,1.115,0.0,2277376.0,0.0,25.0,2358169600.0,352743424.0,17847894016.0,13060268032.0,6554810.0,2182036.0
13-04 02:46:24,32.292,15.538,51.476,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,2359930880.0,352747520.0,17871953920.0,13034442752.0,6061722.0,1922042.0
13-04 02:46:25,30.776,17.069,51.034,0.086,0.0,1.034,0.0,2187264.0,0.0,20.0,2360807424.0,352747520.0,17896427520.0,13009092608.0,5973343.0,1865215.0
13-04 02:46:26,32.264,15.525,51.171,0.087,0.0,0.954,0.0,2166784.0,0.0,21.0,2360930304.0,352747520.0,17920114688.0,12985282560.0,5991701.0,1875700.0
13-04 02:46:27,33.105,15.911,50.299,0.0,0.0,0.684,0.0,2146304.0,0.0,19.0,2361561088.0,352747520.0,17942700032.0,12962066432.0,5974053.0,1872382.0
13-04 02:46:28,31.480,17.365,49.872,0.086,0.0,1.198,0.0,4190208.0,0.0,32.0,2361929728.0,352747520.0,17969369088.0,12935028736.0,6275594.0,2038552.0
13-04 02:46:29,32.465,16.146,50.434,0.0,0.0,0.955,0.0,2289664.0,0.0,27.0,2362413056.0,352751616.0,17993723904.0,12910186496.0,6377952.0,2086874.0
13-04 02:46:30,32.231,16.624,50.042,0.0,0.0,1.103,0.0,2183168.0,0.0,20.0,2362974208.0,352751616.0,18017153024.0,12886196224.0,6007650.0,1885280.0
13-04 02:46:31,31.861,16.190,51.082,0.0,0.0,0.866,0.0,2154496.0,0.0,19.0,2364637184.0,352751616.0,18040778752.0,12860907520.0,6017998.0,1900388.0
13-04 02:46:32,32.331,17.293,49.373,0.084,0.0,0.919,0.0,2183168.0,0.0,21.0,2365083648.0,352751616.0,18063044608.0,12838195200.0,6007668.0,1891755.0
13-04 02:46:33,32.234,17.174,49.746,0.0,0.0,0.846,0.0,4194304.0,0.0,32.0,2366906368.0,352755712.0,18088284160.0,12811128832.0,6068340.0,1922952.0
13-04 02:46:34,31.524,15.499,52.102,0.0,0.0,0.876,0.0,2301952.0,0.0,28.0,2366038016.0,352755712.0,18114023424.0,12786257920.0,6501850.0,2159207.0
13-04 02:46:35,33.192,15.535,50.170,0.085,0.0,1.019,0.0,2158592.0,0.0,19.0,2367705088.0,352755712.0,18136641536.0,12761972736.0,6087288.0,1917340.0
13-04 02:46:36,32.461,14.398,52.007,0.087,0.0,1.047,0.0,2162688.0,0.0,19.0,2369339392.0,352755712.0,18160087040.0,12736892928.0,5937903.0,1857270.0
13-04 02:46:37,32.616,15.232,51.205,0.0,0.0,0.947,0.0,2166784.0,0.0,19.0,2368856064.0,352755712.0,18183831552.0,12713631744.0,5964793.0,1864751.0
13-04 02:46:38,32.444,15.663,50.430,0.172,0.0,1.291,0.0,2183168.0,0.0,22.0,2368548864.0,352755712.0,18206351360.0,12691419136.0,6066716.0,1898143.0
13-04 02:46:39,31.791,17.914,49.117,0.084,0.0,1.093,0.0,4198400.0,0.0,32.0,2372706304.0,352759808.0,18230910976.0,12662697984.0,6135391.0,1975437.0
13-04 02:46:40,33.190,16.724,45.690,3.621,0.0,0.776,0.0,144113664.0,0.0,260.0,2372612096.0,352759808.0,18273198080.0,12620505088.0,6165123.0,1966023.0
13-04 02:46:41,20.358,12.606,47.956,17.802,0.0,1.278,0.0,269484032.0,0.0,477.0,2371731456.0,352759808.0,18287915008.0,12606668800.0,2750003.0,2078667.0
13-04 02:46:42,17.440,11.340,50.773,19.588,0.0,0.859,0.0,264241152.0,0.0,436.0,2372251648.0,352759808.0,18302648320.0,12591415296.0,1816411.0,1789270.0
13-04 02:46:43,32.250,15.825,49.187,1.882,0.0,0.855,0.0,46534656.0,0.0,134.0,2374414336.0,352759808.0,18304380928.0,12587520000.0,13911647.0,2057456.0
13-04 02:46:44,31.908,16.510,50.642,0.171,0.0,0.770,0.0,2179072.0,0.0,22.0,2373603328.0,352763904.0,18328961024.0,12563746816.0,5814727.0,1771711.0
13-04 02:46:45,31.337,17.448,50.608,0.0,0.0,0.608,0.0,2162688.0,0.0,19.0,2374037504.0,352763904.0,18351525888.0,12540747776.0,5924511.0,1850875.0
13-04 02:46:46,32.881,16.017,50.424,0.0,0.0,0.678,0.0,2158592.0,0.0,19.0,2376962048.0,352763904.0,18374443008.0,12514906112.0,6005868.0,1882329.0
13-04 02:46:47,31.411,17.040,50.516,0.086,0.0,0.947,0.0,4227072.0,0.0,36.0,2376560640.0,352763904.0,18399617024.0,12490133504.0,6050059.0,1924885.0
13-04 02:46:48,31.547,15.903,51.426,0.0,0.0,1.124,0.0,2232320.0,0.0,23.0,2377261056.0,352768000.0,18425552896.0,12463493120.0,6350552.0,2051440.0
13-04 02:46:49,32.396,16.368,50.043,0.171,0.0,1.023,0.0,2244608.0,0.0,25.0,2377744384.0,352776192.0,18448388096.0,12440166400.0,6265025.0,2020878.0
13-04 02:46:50,32.931,15.690,50.259,0.086,0.0,1.034,4096.0,2150400.0,1.0,19.0,2377641984.0,352780288.0,18472853504.0,12415799296.0,5990421.0,1885924.0
13-04 02:46:51,31.633,16.922,50.765,0.0,0.0,0.680,0.0,2158592.0,0.0,19.0,2378665984.0,352784384.0,18496167936.0,12391456768.0,6070836.0,1924874.0
13-04 02:46:52,31.011,17.927,50.212,0.0,0.0,0.850,0.0,2158592.0,0.0,19.0,2380009472.0,352784384.0,18517823488.0,12368457728.0,5950267.0,1859011.0
13-04 02:46:53,31.787,16.409,50.687,0.086,0.0,1.031,0.0,4190208.0,0.0,32.0,2381385728.0,352784384.0,18543079424.0,12341825536.0,6104761.0,1931045.0
13-04 02:46:54,32.258,15.867,51.177,0.0,0.0,0.697,0.0,2277376.0,0.0,25.0,2382082048.0,352784384.0,18568572928.0,12315635712.0,6419458.0,2111137.0
13-04 02:46:55,33.077,15.470,50.427,0.085,0.0,0.940,0.0,2174976.0,0.0,21.0,2382704640.0,352784384.0,18591080448.0,12292505600.0,6118344.0,1942668.0
13-04 02:46:56,30.690,16.638,51.724,0.0,0.0,0.948,0.0,2154496.0,0.0,19.0,2383187968.0,352784384.0,18615296000.0,12267806720.0,5923390.0,1833834.0
13-04 02:46:57,32.137,16.667,50.256,0.085,0.0,0.855,0.0,2179072.0,0.0,20.0,2383552512.0,352784384.0,18638839808.0,12243898368.0,5940229.0,1839764.0
13-04 02:46:58,32.414,16.034,50.776,0.0,0.0,0.776,0.0,2166784.0,0.0,19.0,2384592896.0,352784384.0,18662572032.0,12219125760.0,5969469.0,1854213.0
13-04 02:46:59,31.865,16.062,50.950,0.086,0.0,1.036,0.0,5242880.0,0.0,33.0,2384265216.0,352792576.0,18692542464.0,12189474816.0,6229363.0,1992579.0
13-04 02:47:00,35.678,16.123,46.398,0.515,0.0,1.286,0.0,52236288.0,0.0,117.0,2387156992.0,352796672.0,18758123520.0,12120997888.0,6186457.0,1998987.0
13-04 02:47:01,33.646,16.140,49.360,0.256,0.0,0.598,4096.0,8290304.0,1.0,44.0,2387308544.0,352808960.0,18734612480.0,12144345088.0,6461605.0,2123009.0
13-04 02:47:02,32.348,16.087,50.957,0.0,0.0,0.609,0.0,2162688.0,0.0,19.0,2387943424.0,352808960.0,18757267456.0,12121055232.0,5872954.0,1794912.0
13-04 02:47:03,32.821,15.812,50.598,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,2388135936.0,352808960.0,18782531584.0,12095598592.0,6034349.0,1905813.0
13-04 02:47:04,30.386,17.082,51.588,0.086,0.0,0.858,0.0,2158592.0,0.0,19.0,2389446656.0,352808960.0,18803982336.0,12072837120.0,6035274.0,1908370.0
13-04 02:47:05,32.077,16.126,50.833,0.0,0.0,0.964,0.0,4194304.0,0.0,32.0,2390622208.0,352813056.0,18829221888.0,12046417920.0,5985579.0,1871020.0
13-04 02:47:06,30.900,17.487,50.424,0.085,0.0,1.104,0.0,2158592.0,0.0,19.0,2390290432.0,352813056.0,18854821888.0,12021149696.0,6286525.0,2008931.0
13-04 02:47:07,31.424,16.059,51.562,0.260,0.0,0.694,0.0,2297856.0,0.0,27.0,2391891968.0,352813056.0,18876817408.0,11997552640.0,6338292.0,2042086.0
13-04 02:47:08,31.293,16.379,51.293,0.0,0.0,1.034,0.0,2158592.0,0.0,19.0,2393387008.0,352813056.0,18898956288.0,11973918720.0,6020305.0,1912847.0
13-04 02:47:09,33.477,15.232,50.688,0.0,0.0,0.602,0.0,2174976.0,0.0,22.0,2392227840.0,352813056.0,18925133824.0,11948900352.0,5902347.0,1814534.0
13-04 02:47:10,30.993,17.295,50.685,0.0,0.0,1.027,0.0,2158592.0,0.0,19.0,2393427968.0,352813056.0,18948042752.0,11924791296.0,5976439.0,1884674.0
13-04 02:47:11,32.283,17.121,49.830,0.0,0.0,0.767,0.0,4083712.0,0.0,26.0,2394247168.0,352813056.0,18973896704.0,11898118144.0,6029045.0,1890352.0
13-04 02:47:12,31.924,16.825,49.784,0.518,0.0,0.949,0.0,26783744.0,0.0,70.0,2394689536.0,352817152.0,18996994048.0,11874574336.0,6322368.0,2038910.0
13-04 02:47:13,4.223,2.196,78.125,15.287,0.0,0.169,8192.0,271638528.0,2.0,452.0,2394984448.0,352825344.0,19000229888.0,11871035392.0,2950334.0,1324808.0
13-04 02:47:14,4.174,2.838,77.629,15.275,0.0,0.083,12288.0,266403840.0,3.0,473.0,2395254784.0,352833536.0,19002888192.0,11868098560.0,682902.0,1193910.0
13-04 02:47:15,22.685,10.790,62.532,3.653,0.0,0.340,4096.0,90345472.0,1.0,160.0,2395365376.0,352837632.0,19017375744.0,11853496320.0,2224384.0,1374359.0
13-04 02:47:16,30.026,18.464,49.871,0.086,0.0,1.553,0.0,2043904.0,0.0,13.0,2399571968.0,352837632.0,19040964608.0,11825700864.0,3763571.0,1772372.0
13-04 02:47:17,29.315,15.872,53.859,0.0,0.0,0.954,0.0,122880.0,0.0,6.0,2399735808.0,352837632.0,19064037376.0,11802464256.0,7201316.0,2488030.0
13-04 02:47:18,29.607,18.690,50.480,0.0,0.0,1.223,0.0,2031616.0,0.0,13.0,2400120832.0,352837632.0,19087478784.0,11778637824.0,6740112.0,2016171.0
13-04 02:47:19,32.038,15.112,52.245,0.0,0.0,0.604,0.0,2191360.0,0.0,22.0,2403082240.0,352841728.0,19109732352.0,11753418752.0,12258293.0,2217719.0
13-04 02:47:20,30.366,17.016,52.007,0.0,0.0,0.611,0.0,126976.0,0.0,6.0,2404855808.0,352841728.0,19132153856.0,11729223680.0,8599933.0,2196130.0
13-04 02:47:21,30.546,16.197,52.201,0.0,0.0,1.056,0.0,2166784.0,0.0,19.0,2405072896.0,352845824.0,19156144128.0,11705012224.0,8450392.0,2093954.0
13-04 02:47:22,32.069,15.517,51.638,0.086,0.0,0.690,0.0,2191360.0,0.0,22.0,2406346752.0,352845824.0,19177824256.0,11682058240.0,6217825.0,1974709.0
13-04 02:47:23,31.570,16.980,50.512,0.0,0.0,0.939,0.0,2158592.0,0.0,20.0,2404204544.0,352845824.0,19201945600.0,11660079104.0,6165162.0,1943518.0
13-04 02:47:24,31.764,17.038,50.257,0.086,0.0,0.856,0.0,2154496.0,0.0,20.0,2406662144.0,352845824.0,19225477120.0,11634089984.0,5966668.0,1847237.0
13-04 02:47:25,31.959,15.808,51.460,0.086,0.0,0.687,0.0,2183168.0,0.0,22.0,2406522880.0,352849920.0,19249659904.0,11610042368.0,6001508.0,1857901.0
13-04 02:47:26,32.616,15.577,50.516,0.086,0.0,1.205,0.0,2150400.0,0.0,19.0,2408677376.0,352849920.0,19273490432.0,11584057344.0,5970128.0,1856521.0
13-04 02:47:27,31.201,17.113,50.735,0.0,0.0,0.951,0.0,4194304.0,0.0,32.0,2408595456.0,352854016.0,19299459072.0,11558166528.0,6226318.0,1996759.0
13-04 02:47:28,31.431,16.155,51.712,0.0,0.0,0.702,0.0,2273280.0,0.0,25.0,2410778624.0,352854016.0,19322036224.0,11533406208.0,6522368.0,2156833.0
13-04 02:47:29,31.818,15.210,51.923,0.0,0.0,1.049,0.0,2162688.0,0.0,19.0,2410553344.0,352854016.0,19345006592.0,11510661120.0,6057763.0,1911937.0
13-04 02:47:30,32.735,16.068,50.342,0.085,0.0,0.769,0.0,2207744.0,0.0,23.0,2410856448.0,352854016.0,19369435136.0,11485929472.0,5972547.0,1852843.0
13-04 02:47:31,31.958,15.013,52.327,0.088,0.0,0.615,0.0,2162688.0,0.0,21.0,2412920832.0,352854016.0,19393417216.0,11459883008.0,5986845.0,1840175.0
13-04 02:47:32,31.948,15.671,51.515,0.0,0.0,0.866,0.0,2162688.0,0.0,20.0,2412662784.0,352854016.0,19415453696.0,11438104576.0,6054103.0,1917673.0
13-04 02:47:33,33.304,15.693,49.956,0.0,0.0,1.046,0.0,4190208.0,0.0,32.0,2412548096.0,352854016.0,19440758784.0,11412914176.0,5969253.0,1873887.0
13-04 02:47:34,31.682,16.311,50.811,0.085,0.0,1.110,0.0,2277376.0,0.0,25.0,2413092864.0,352866304.0,19465203712.0,11387912192.0,6604955.0,2194692.0
13-04 02:47:35,31.854,15.753,51.523,0.0,0.0,0.870,0.0,2158592.0,0.0,19.0,2414292992.0,352874496.0,19488645120.0,11363262464.0,6005750.0,1887046.0
13-04 02:47:36,32.066,15.644,51.080,0.086,0.0,1.124,0.0,2154496.0,0.0,19.0,2414559232.0,352874496.0,19512012800.0,11339628544.0,5993780.0,1870810.0
13-04 02:47:37,31.983,18.059,49.283,0.0,0.0,0.675,0.0,2166784.0,0.0,21.0,2415939584.0,352874496.0,19536617472.0,11313643520.0,5936705.0,1836427.0
13-04 02:47:38,32.522,15.478,50.957,0.0,0.0,1.043,0.0,2166784.0,0.0,20.0,2416558080.0,352874496.0,19560046592.0,11289595904.0,5972699.0,1813430.0
13-04 02:47:39,32.109,16.823,50.128,0.085,0.0,0.854,0.0,4194304.0,0.0,32.0,2416156672.0,352874496.0,19584765952.0,11265277952.0,6167652.0,1989581.0
13-04 02:47:40,30.934,16.881,51.328,0.0,0.0,0.857,0.0,2277376.0,0.0,25.0,2417405952.0,352874496.0,19609960448.0,11238834176.0,6467485.0,2090521.0
13-04 02:47:41,30.519,16.095,52.595,0.0,0.0,0.792,0.0,2146304.0,0.0,19.0,2420273152.0,352874496.0,19631431680.0,11214495744.0,8034955.0,1908829.0
13-04 02:47:42,31.374,16.422,51.513,0.086,0.0,0.605,0.0,2158592.0,0.0,19.0,2420051968.0,352878592.0,19655168000.0,11190976512.0,3998259.0,1884576.0
13-04 02:47:43,33.760,15.857,49.787,0.085,0.0,0.512,0.0,2166784.0,0.0,21.0,2419855360.0,352882688.0,19679916032.0,11166420992.0,5961050.0,1816341.0
13-04 02:47:44,31.140,16.053,51.754,0.088,0.0,0.965,0.0,2170880.0,0.0,22.0,2421866496.0,352886784.0,19701874688.0,11142447104.0,6456652.0,1810513.0
13-04 02:47:45,10.615,6.487,71.441,11.120,0.0,0.337,4096.0,218071040.0,1.0,382.0,2421518336.0,352890880.0,19712118784.0,11132547072.0,4955888.0,1645575.0
13-04 02:47:46,3.704,2.273,79.125,14.815,0.0,0.084,0.0,264241152.0,0.0,457.0,2421596160.0,352890880.0,19714723840.0,11129864192.0,674768.0,1181249.0
13-04 02:47:47,14.912,6.571,65.459,12.637,0.0,0.421,0.0,171315200.0,0.0,324.0,2422571008.0,352890880.0,19723919360.0,11119693824.0,1925485.0,1276689.0
13-04 02:47:48,32.236,16.811,50.087,0.087,0.0,0.780,0.0,2031616.0,0.0,13.0,2422505472.0,352890880.0,19748638720.0,11095040000.0,3869103.0,1814261.0
13-04 02:47:49,30.394,17.123,51.113,0.086,0.0,1.284,0.0,135168.0,0.0,8.0,2422448128.0,352890880.0,19771019264.0,11072716800.0,6638884.0,2214666.0
13-04 02:47:50,31.330,16.481,51.416,0.0,0.0,0.773,0.0,2031616.0,0.0,13.0,2424283136.0,352890880.0,19793633280.0,11048267776.0,6593922.0,2175819.0
13-04 02:47:51,30.111,16.938,51.925,0.0,0.0,1.027,0.0,126976.0,0.0,6.0,2425106432.0,352894976.0,19814506496.0,11026567168.0,10901263.0,2299321.0
13-04 02:47:52,30.351,17.193,51.228,0.0,0.0,1.228,0.0,2158592.0,0.0,19.0,2426966016.0,352894976.0,19839180800.0,11000033280.0,6563802.0,2128325.0
13-04 02:47:53,30.277,17.647,51.125,0.087,0.0,0.865,0.0,2035712.0,0.0,13.0,2428141568.0,352894976.0,19860811776.0,10977226752.0,7801728.0,1776640.0
13-04 02:47:54,32.335,16.424,50.556,0.0,0.0,0.684,0.0,2183168.0,0.0,20.0,2428198912.0,352894976.0,19886362624.0,10951618560.0,8364806.0,2053652.0
13-04 02:47:55,32.823,15.901,50.255,0.170,0.0,0.850,0.0,2318336.0,0.0,28.0,2429546496.0,352894976.0,19909746688.0,10926886912.0,6589537.0,2136414.0
13-04 02:47:56,32.275,15.708,50.901,0.086,0.0,1.030,0.0,2158592.0,0.0,19.0,2430361600.0,352894976.0,19933106176.0,10902712320.0,8066004.0,1871464.0
13-04 02:47:57,32.285,16.822,50.212,0.0,0.0,0.680,0.0,2162688.0,0.0,19.0,2431246336.0,352894976.0,19955838976.0,10879094784.0,6060118.0,1934971.0
13-04 02:47:58,31.701,16.495,50.945,0.0,0.0,0.859,0.0,2187264.0,0.0,22.0,2432761856.0,352894976.0,19978715136.0,10854703104.0,6043074.0,1890807.0
13-04 02:47:59,32.646,15.206,50.859,0.0,0.0,1.289,0.0,2158592.0,0.0,19.0,2432913408.0,352894976.0,20003991552.0,10829275136.0,5927193.0,1845641.0
13-04 02:48:00,31.272,15.941,52.003,0.087,0.0,0.697,0.0,2150400.0,0.0,20.0,2433527808.0,352899072.0,20026560512.0,10806087680.0,6042075.0,1905275.0
13-04 02:48:01,32.590,16.381,50.257,0.086,0.0,0.686,0.0,3088384.0,0.0,25.0,2434105344.0,352899072.0,20051738624.0,10780332032.0,6024975.0,1884183.0
13-04 02:48:02,31.869,16.451,50.732,0.0,0.0,0.947,0.0,3420160.0,0.0,35.0,2435129344.0,352899072.0,20076052480.0,10754994176.0,6326116.0,2055828.0
13-04 02:48:03,31.684,15.972,51.302,0.0,0.0,1.042,0.0,2162688.0,0.0,19.0,2435035136.0,352899072.0,20099629056.0,10731511808.0,6317190.0,2042207.0
13-04 02:48:04,32.534,16.438,50.171,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,2437115904.0,352899072.0,20121755648.0,10707304448.0,5912924.0,1808744.0
13-04 02:48:05,32.177,16.219,50.911,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,2436583424.0,352899072.0,20147310592.0,10682281984.0,5917696.0,1826855.0
13-04 02:48:06,32.080,15.385,51.661,0.0,0.0,0.874,0.0,2158592.0,0.0,19.0,2438156288.0,352903168.0,20170407936.0,10657607680.0,6013101.0,1883634.0
13-04 02:48:07,32.084,15.867,51.003,0.174,0.0,0.872,0.0,4214784.0,0.0,34.0,2438123520.0,352911360.0,20195037184.0,10633003008.0,6116316.0,1947474.0
13-04 02:48:08,31.464,16.214,51.534,0.0,0.0,0.789,0.0,2277376.0,0.0,25.0,2438758400.0,352915456.0,20220514304.0,10606886912.0,6618137.0,2210255.0
13-04 02:48:09,32.909,16.200,49.873,0.085,0.0,0.933,0.0,2158592.0,0.0,19.0,2439413760.0,352919552.0,20244144128.0,10582597632.0,5966931.0,1850057.0
13-04 02:48:10,32.208,13.420,54.113,0.087,0.0,0.173,0.0,9129984.0,0.0,66.0,2449321984.0,352923648.0,20269547520.0,10547281920.0,2861543.0,505306.0
13-04 02:48:11,36.371,11.436,50.989,1.032,0.0,0.172,4096.0,61739008.0,1.0,160.0,2455867392.0,352944128.0,20343554048.0,10466709504.0,441970.0,235363.0
13-04 02:48:12,33.699,12.500,53.547,0.253,0.0,0.0,0.0,11599872.0,0.0,78.0,2455388160.0,352952320.0,20320067584.0,10490667008.0,2261628.0,247079.0
13-04 02:48:13,32.509,12.543,54.778,0.171,0.0,0.0,0.0,6455296.0,0.0,59.0,2454904832.0,352960512.0,20348096512.0,10463113216.0,441041.0,233416.0
13-04 02:48:14,33.132,12.942,53.322,0.518,0.0,0.086,4096.0,36544512.0,1.0,123.0,2458255360.0,352968704.0,20371120128.0,10436730880.0,442266.0,235276.0
13-04 02:48:15,32.847,11.835,55.232,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,2459115520.0,352976896.0,20398297088.0,10408685568.0,441409.0,234706.0
13-04 02:48:16,31.534,12.682,55.613,0.171,0.0,0.0,0.0,6467584.0,0.0,57.0,2458996736.0,352980992.0,20425506816.0,10381590528.0,441170.0,234632.0
13-04 02:48:17,20.847,7.542,65.085,6.441,0.0,0.085,4096.0,156250112.0,1.0,301.0,2458894336.0,352989184.0,20445220864.0,10361970688.0,295672.0,158509.0
13-04 02:48:18,0.168,0.587,83.236,16.010,0.0,0.0,8192.0,270536704.0,2.0,467.0,2460057600.0,352993280.0,20445220864.0,10360803328.0,1990.0,2588.0
13-04 02:48:19,5.907,2.363,81.435,10.295,0.0,0.0,0.0,222212096.0,0.0,357.0,2458443776.0,352993280.0,20451041280.0,10356596736.0,148376.0,79984.0
13-04 02:48:20,32.737,12.106,55.072,0.085,0.0,0.0,0.0,6455296.0,0.0,58.0,2459840512.0,353001472.0,20476968960.0,10329264128.0,442169.0,236055.0
13-04 02:48:21,32.323,12.626,54.882,0.168,0.0,0.0,0.0,6451200.0,0.0,57.0,2461646848.0,353001472.0,20502687744.0,10301739008.0,442214.0,236574.0
13-04 02:48:22,31.779,11.831,56.218,0.173,0.0,0.0,0.0,6451200.0,0.0,57.0,2462339072.0,353005568.0,20529721344.0,10274009088.0,440965.0,234245.0
13-04 02:48:23,30.763,11.872,57.192,0.173,0.0,0.0,0.0,8548352.0,0.0,73.0,2462580736.0,353009664.0,20558270464.0,10245214208.0,440610.0,233596.0
13-04 02:48:24,33.108,11.740,55.068,0.084,0.0,0.0,0.0,6504448.0,0.0,62.0,2462842880.0,353009664.0,20586848256.0,10216374272.0,589628.0,315257.0
13-04 02:48:25,31.794,12.195,55.923,0.087,0.0,0.0,0.0,6475776.0,0.0,60.0,2463637504.0,353009664.0,20613689344.0,10188738560.0,441686.0,235446.0
13-04 02:48:26,33.277,11.969,54.669,0.085,0.0,0.0,0.0,6443008.0,0.0,57.0,2464571392.0,353013760.0,20640067584.0,10161422336.0,440945.0,234252.0
13-04 02:48:27,31.709,12.821,55.299,0.171,0.0,0.0,0.0,6451200.0,0.0,57.0,2466086912.0,353013760.0,20666937344.0,10133037056.0,443054.0,236493.0
13-04 02:48:28,32.066,12.100,55.748,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2466693120.0,353017856.0,20692926464.0,10106437632.0,442377.0,236681.0
13-04 02:48:29,33.844,12.160,53.827,0.170,0.0,0.0,0.0,6467584.0,0.0,58.0,2468995072.0,353026048.0,20720918528.0,10076135424.0,441485.0,234887.0
13-04 02:48:30,31.606,11.572,56.649,0.173,0.0,0.0,0.0,6496256.0,0.0,61.0,2469818368.0,353026048.0,20747571200.0,10048659456.0,459833.0,253522.0
13-04 02:48:31,30.928,12.113,56.529,0.430,0.0,0.0,0.0,8597504.0,0.0,77.0,2472402944.0,353030144.0,20775776256.0,10017865728.0,442421.0,236354.0
13-04 02:48:32,32.048,12.082,55.784,0.086,0.0,0.0,0.0,6512640.0,0.0,61.0,2472423424.0,353038336.0,20801986560.0,9991626752.0,587557.0,311478.0
13-04 02:48:33,32.056,12.805,55.052,0.087,0.0,0.0,0.0,5537792.0,0.0,57.0,2472763392.0,353042432.0,20830134272.0,9963134976.0,375649.0,202753.0
13-04 02:48:34,32.007,11.419,56.401,0.087,0.0,0.087,0.0,6508544.0,0.0,59.0,2474340352.0,353046528.0,20855799808.0,9935888384.0,442799.0,236379.0
13-04 02:48:35,30.999,13.066,55.764,0.171,0.0,0.0,0.0,9912320.0,0.0,67.0,2476822528.0,353054720.0,20880986112.0,9908211712.0,441367.0,234104.0
13-04 02:48:36,36.703,13.084,49.108,1.020,0.0,0.085,0.0,67022848.0,0.0,172.0,2477228032.0,353058816.0,20907876352.0,9880911872.0,440910.0,233660.0
13-04 02:48:37,30.298,11.821,57.618,0.263,0.0,0.0,0.0,8695808.0,0.0,79.0,2476261376.0,353062912.0,20937293824.0,9852456960.0,443759.0,238719.0
13-04 02:48:38,31.915,12.596,55.404,0.085,0.0,0.0,0.0,6471680.0,0.0,57.0,2478034944.0,353067008.0,20963831808.0,9824141312.0,606572.0,331500.0
13-04 02:48:39,32.432,12.669,54.730,0.169,0.0,0.0,0.0,6455296.0,0.0,57.0,2478563328.0,353075200.0,20990214144.0,9797222400.0,441813.0,234830.0
13-04 02:48:40,32.442,11.044,56.428,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2480295936.0,353075200.0,21017817088.0,9767886848.0,4812.0,6307.0
13-04 02:48:41,31.174,12.090,56.563,0.173,0.0,0.0,0.0,6447104.0,0.0,58.0,2479702016.0,353075200.0,21044871168.0,9741426688.0,1113.0,1224.0
13-04 02:48:42,31.448,12.511,55.955,0.086,0.0,0.0,0.0,6479872.0,0.0,61.0,2480340992.0,353075200.0,21072707584.0,9712951296.0,1856.0,2435.0
13-04 02:48:43,30.244,13.311,56.276,0.168,0.0,0.0,0.0,6496256.0,0.0,62.0,2481426432.0,353075200.0,21101764608.0,9682808832.0,2609.0,3735.0
13-04 02:48:44,31.900,11.866,56.062,0.172,0.0,0.0,0.0,8646656.0,0.0,77.0,2482376704.0,353075200.0,21129576448.0,9654046720.0,3002.0,4422.0
13-04 02:48:45,32.292,12.326,55.035,0.0,0.0,0.347,0.0,4304896.0,0.0,38.0,2483200000.0,353075200.0,21155643392.0,9627156480.0,475908.0,483718.0
13-04 02:48:46,31.900,15.907,51.419,0.0,0.0,0.774,0.0,4313088.0,0.0,38.0,2485264384.0,353075200.0,21179752448.0,9600983040.0,4273702.0,2096531.0
13-04 02:48:47,32.723,15.183,51.222,0.087,0.0,0.785,0.0,2154496.0,0.0,19.0,2485383168.0,353075200.0,21203767296.0,9576849408.0,5986275.0,1924923.0
13-04 02:48:48,31.788,16.948,49.831,0.084,0.0,1.349,0.0,2158592.0,0.0,19.0,2485338112.0,353075200.0,21228765184.0,9551896576.0,6064571.0,1965217.0
13-04 02:48:49,32.044,17.830,49.453,0.084,0.0,0.589,0.0,2174976.0,0.0,21.0,2485366784.0,353075200.0,21252280320.0,9528352768.0,6147188.0,2011334.0
13-04 02:48:50,31.321,15.748,52.231,0.0,0.0,0.700,0.0,2154496.0,0.0,19.0,2485997568.0,353075200.0,21275672576.0,9504329728.0,6132077.0,2003614.0
13-04 02:48:51,33.190,15.266,50.858,0.0,0.0,0.686,0.0,2158592.0,0.0,21.0,2486112256.0,353075200.0,21299154944.0,9480732672.0,6175663.0,2027886.0
13-04 02:48:52,32.560,15.979,50.601,0.0,0.0,0.859,0.0,2150400.0,0.0,19.0,2488250368.0,353075200.0,21323563008.0,9454186496.0,6154881.0,2025367.0
13-04 02:48:53,31.543,16.795,50.554,0.0,0.0,1.108,0.0,2162688.0,0.0,19.0,2488700928.0,353075200.0,21345652736.0,9431646208.0,2015893.0,1969964.0
13-04 02:48:54,31.250,16.866,46.747,4.195,0.0,0.942,4096.0,130875392.0,1.0,221.0,2489901056.0,353083392.0,21368832000.0,9407258624.0,2801767.0,2022843.0
13-04 02:48:55,24.282,16.188,46.301,11.923,0.0,1.305,4096.0,261099520.0,1.0,323.0,2491678720.0,353091584.0,21387747328.0,9386557440.0,4945570.0,2454700.0
13-04 02:48:56,18.494,13.808,56.485,10.209,0.0,1.004,8192.0,256913408.0,2.0,349.0,2490945536.0,353095680.0,21403209728.0,9371824128.0,2797803.0,1952040.0
13-04 02:48:57,28.378,14.274,52.449,3.970,0.0,0.929,4096.0,166707200.0,1.0,310.0,2492768256.0,353107968.0,21420888064.0,9352310784.0,11090502.0,1830510.0
13-04 02:48:58,31.384,16.595,51.247,0.0,0.0,0.774,0.0,1998848.0,0.0,19.0,2492612608.0,353112064.0,21443760128.0,9329590272.0,3968524.0,1931511.0
13-04 02:48:59,32.963,16.396,49.787,0.0,0.0,0.854,0.0,4202496.0,0.0,35.0,2493108224.0,353112064.0,21469655040.0,9303199744.0,6068063.0,1979587.0
13-04 02:49:00,31.453,16.838,50.855,0.171,0.0,0.684,0.0,2289664.0,0.0,26.0,2494484480.0,353112064.0,21493358592.0,9278119936.0,6613941.0,2160502.0
13-04 02:49:01,33.191,15.870,50.0,0.085,0.0,0.853,0.0,2162688.0,0.0,21.0,2494197760.0,353124352.0,21517406208.0,9254346752.0,8117958.0,1946153.0
13-04 02:49:02,32.696,14.783,51.391,0.0,0.0,1.130,0.0,2162688.0,0.0,19.0,2495614976.0,353124352.0,21540007936.0,9230327808.0,8204659.0,2019567.0
13-04 02:49:03,31.955,15.848,51.249,0.0,0.0,0.947,0.0,2154496.0,0.0,19.0,2495430656.0,353124352.0,21564907520.0,9205612544.0,10076158.0,1952742.0
13-04 02:49:04,31.441,15.721,52.052,0.0,0.0,0.786,0.0,2166784.0,0.0,20.0,2497245184.0,353124352.0,21587247104.0,9181458432.0,6162776.0,1999789.0
13-04 02:49:05,31.497,16.695,51.033,0.0,0.0,0.775,0.0,2162688.0,0.0,19.0,2497048576.0,353124352.0,21611724800.0,9157177344.0,8238590.0,2049119.0
13-04 02:49:06,32.021,16.781,50.342,0.171,0.0,0.685,0.0,2154496.0,0.0,19.0,2498473984.0,353124352.0,21633683456.0,9133793280.0,8181118.0,2020260.0
13-04 02:49:07,32.678,15.740,50.128,0.086,0.0,1.369,0.0,2224128.0,0.0,23.0,2498555904.0,353128448.0,21658828800.0,9108561920.0,6159857.0,2021764.0
13-04 02:49:08,30.835,17.054,51.163,0.0,0.0,0.947,0.0,2154496.0,0.0,19.0,2500898816.0,353128448.0,21680680960.0,9084366848.0,6220021.0,2038425.0
13-04 02:49:09,32.003,16.045,50.911,0.0,0.0,1.041,0.0,2191360.0,0.0,22.0,2499735552.0,353128448.0,21705859072.0,9060352000.0,8201630.0,2027693.0
13-04 02:49:10,30.163,18.252,50.643,0.086,0.0,0.857,0.0,2990080.0,0.0,38.0,2500681728.0,353128448.0,21729529856.0,9035735040.0,6501625.0,2192313.0
13-04 02:49:11,32.233,15.204,51.434,0.0,0.0,1.129,0.0,2162688.0,0.0,19.0,2500841472.0,353128448.0,21753114624.0,9011990528.0,6154677.0,1984048.0
13-04 02:49:12,33.304,15.004,50.997,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,2501935104.0,353128448.0,21776797696.0,8987213824.0,6100010.0,1964932.0
13-04 02:49:13,31.915,17.191,49.957,0.085,0.0,0.851,0.0,2166784.0,0.0,22.0,2502692864.0,353128448.0,21800394752.0,8962859008.0,6155842.0,1999275.0
13-04 02:49:14,32.756,16.031,50.260,0.087,0.0,0.867,0.0,2158592.0,0.0,19.0,2504441856.0,353128448.0,21822947328.0,8938557440.0,6165317.0,2020826.0
13-04 02:49:15,32.072,16.509,50.473,0.0,0.0,0.946,0.0,2150400.0,0.0,19.0,2504933376.0,353132544.0,21848055808.0,8912953344.0,6143233.0,1999677.0
13-04 02:49:16,32.103,16.481,50.558,0.0,0.0,0.858,0.0,2166784.0,0.0,19.0,2504450048.0,353132544.0,21870284800.0,8891207680.0,6110884.0,1990491.0
13-04 02:49:17,31.298,16.509,51.161,0.086,0.0,0.946,0.0,2154496.0,0.0,19.0,2505117696.0,353132544.0,21895749632.0,8865075200.0,8162742.0,1984952.0
13-04 02:49:18,31.712,16.160,51.086,0.0,0.0,1.043,0.0,2154496.0,0.0,19.0,2505060352.0,353136640.0,21918699520.0,8842178560.0,6151706.0,1998707.0
13-04 02:49:19,33.447,15.273,50.341,0.085,0.0,0.853,0.0,2162688.0,0.0,21.0,2506211328.0,353140736.0,21940928512.0,8818794496.0,6116311.0,1975858.0
13-04 02:49:20,32.453,16.184,50.511,0.0,0.0,0.852,0.0,2150400.0,0.0,19.0,2508247040.0,353140736.0,21964316672.0,8793370624.0,6204565.0,2041676.0
13-04 02:49:21,31.838,16.135,50.561,0.086,0.0,1.381,0.0,4079616.0,0.0,26.0,2508283904.0,353140736.0,21991464960.0,8766185472.0,6016804.0,1891016.0
13-04 02:49:22,32.506,15.654,50.984,0.0,0.0,0.855,0.0,2256896.0,0.0,25.0,2509221888.0,353144832.0,22014476288.0,8742232064.0,6728919.0,2027124.0
13-04 02:49:23,32.250,16.339,50.470,0.0,0.0,0.941,0.0,2179072.0,0.0,19.0,2510114816.0,353144832.0,22038630400.0,8717185024.0,7696703.0,2077704.0
13-04 02:49:24,35.836,16.553,46.246,0.512,0.0,0.853,0.0,48836608.0,0.0,103.0,2510254080.0,353148928.0,22104272896.0,8651399168.0,6193562.0,2028978.0
13-04 02:49:25,33.217,15.432,49.695,0.349,0.0,1.308,0.0,22896640.0,0.0,65.0,2510569472.0,353157120.0,22083268608.0,8672079872.0,2185520.0,2051423.0
13-04 02:49:26,31.657,16.045,51.605,0.0,0.0,0.694,0.0,2256896.0,0.0,25.0,2512080896.0,353157120.0,22107668480.0,8646168576.0,2578881.0,1986253.0
13-04 02:49:27,10.441,5.348,71.647,11.885,0.0,0.679,0.0,211484672.0,0.0,358.0,2512674816.0,353157120.0,22115491840.0,8637751296.0,1653419.0,1748942.0
13-04 02:49:28,5.180,2.840,76.441,15.372,0.0,0.167,0.0,270532608.0,0.0,466.0,2512449536.0,353157120.0,22117756928.0,8635711488.0,3452670.0,1229876.0
13-04 02:49:29,14.467,6.514,69.205,9.391,0.0,0.423,0.0,171085824.0,0.0,314.0,2512576512.0,353161216.0,22128316416.0,8625020928.0,10364042.0,1400452.0
13-04 02:49:30,32.038,16.839,50.086,0.086,0.0,0.950,0.0,2039808.0,0.0,13.0,2511880192.0,353161216.0,22151852032.0,8602181632.0,1658860.0,1764346.0
13-04 02:49:31,28.840,19.198,50.597,0.085,0.0,1.280,0.0,12288.0,0.0,2.0,2513297408.0,353161216.0,22174040064.0,8578576384.0,5218905.0,2151727.0
13-04 02:49:32,32.371,14.611,52.406,0.0,0.0,0.612,0.0,2162688.0,0.0,19.0,2514755584.0,353161216.0,22197518336.0,8553639936.0,10108186.0,2272535.0
13-04 02:49:33,30.483,18.120,50.381,0.0,0.0,1.016,0.0,126976.0,0.0,6.0,2516869120.0,353161216.0,22218293248.0,8530751488.0,9290316.0,2209381.0
13-04 02:49:34,32.297,15.458,51.209,0.0,0.0,1.036,0.0,2043904.0,0.0,16.0,2522951680.0,353161216.0,22242406400.0,8500555776.0,9813751.0,2191954.0
13-04 02:49:35,30.454,16.579,52.269,0.0,0.0,0.698,0.0,122880.0,0.0,6.0,2523672576.0,353161216.0,22263177216.0,8479064064.0,8755169.0,2230916.0
13-04 02:49:36,30.129,18.541,50.215,0.0,0.0,1.116,0.0,2179072.0,0.0,20.0,2526416896.0,353161216.0,22287495168.0,8452001792.0,8702206.0,2315581.0
13-04 02:49:37,31.928,16.093,50.947,0.086,0.0,0.947,0.0,2134016.0,0.0,18.0,2525745152.0,353165312.0,22310920192.0,8429244416.0,5896124.0,1866702.0
13-04 02:49:38,31.935,16.781,50.257,0.0,0.0,1.027,0.0,2093056.0,0.0,16.0,2526363648.0,353165312.0,22334410752.0,8405135360.0,7683377.0,2026642.0
13-04 02:49:39,31.642,15.907,51.505,0.0,0.0,0.946,0.0,2203648.0,0.0,22.0,2527252480.0,353165312.0,22357962752.0,8380694528.0,6733689.0,2009982.0
13-04 02:49:40,31.521,16.907,50.552,0.085,0.0,0.935,0.0,2162688.0,0.0,19.0,2527399936.0,353165312.0,22381998080.0,8356511744.0,6178783.0,2016651.0
13-04 02:49:41,32.650,16.239,50.598,0.0,0.0,0.513,0.0,2158592.0,0.0,19.0,2527887360.0,353165312.0,22405267456.0,8332754944.0,8329017.0,2092074.0
13-04 02:49:42,33.078,16.327,49.745,0.0,0.0,0.850,0.0,2154496.0,0.0,19.0,2530697216.0,353165312.0,22427549696.0,8307662848.0,6238561.0,2046633.0
13-04 02:49:43,31.184,15.813,51.943,0.177,0.0,0.883,0.0,2191360.0,0.0,22.0,2529849344.0,353173504.0,22453260288.0,8282791936.0,6212967.0,2006047.0
13-04 02:49:44,32.509,16.468,50.0,0.085,0.0,0.939,0.0,2158592.0,0.0,19.0,2530258944.0,353173504.0,22477234176.0,8258408448.0,6224486.0,2044167.0
13-04 02:49:45,32.066,15.730,51.340,0.0,0.0,0.864,0.0,2150400.0,0.0,19.0,2531221504.0,353173504.0,22498467840.0,8236212224.0,6252800.0,2034406.0
13-04 02:49:46,32.590,16.295,50.429,0.0,0.0,0.686,0.0,2285568.0,0.0,25.0,2530910208.0,353173504.0,22524067840.0,8210923520.0,6309778.0,2082008.0
13-04 02:49:47,31.670,16.351,50.775,0.0,0.0,1.205,0.0,2162688.0,0.0,19.0,2532130816.0,353177600.0,22546255872.0,8187510784.0,6405728.0,2135298.0
13-04 02:49:48,33.333,15.476,50.085,0.0,0.0,1.105,0.0,2158592.0,0.0,19.0,2532233216.0,353181696.0,22571499520.0,8162160640.0,6265639.0,2069205.0
13-04 02:49:49,31.515,16.277,51.255,0.173,0.0,0.779,0.0,2203648.0,0.0,24.0,2533945344.0,353181696.0,22592806912.0,8139141120.0,7613353.0,2008599.0
13-04 02:49:50,31.570,15.958,51.431,0.0,0.0,1.041,0.0,2150400.0,0.0,19.0,2533949440.0,353181696.0,22616354816.0,8115589120.0,4679090.0,1985575.0
13-04 02:49:51,32.840,14.983,51.307,0.0,0.0,0.871,0.0,2158592.0,0.0,21.0,2536132608.0,353181696.0,22639628288.0,8090132480.0,8159385.0,1999289.0
13-04 02:49:52,31.724,16.466,50.862,0.086,0.0,0.862,0.0,2158592.0,0.0,19.0,2535636992.0,353185792.0,22663532544.0,8066719744.0,6154810.0,2001777.0
13-04 02:49:53,31.720,16.076,51.513,0.086,0.0,0.605,0.0,2162688.0,0.0,19.0,2535378944.0,353185792.0,22687645696.0,8042864640.0,6167895.0,2003874.0
13-04 02:49:54,32.219,16.624,50.300,0.0,0.0,0.857,0.0,2179072.0,0.0,21.0,2536640512.0,353185792.0,22711717888.0,8017530880.0,6149369.0,1995653.0
13-04 02:49:55,31.217,16.609,51.391,0.087,0.0,0.696,0.0,2179072.0,0.0,21.0,2537439232.0,353189888.0,22735319040.0,7993126912.0,6104056.0,1932504.0
13-04 02:49:56,31.667,15.439,52.193,0.0,0.0,0.702,0.0,2154496.0,0.0,19.0,2538663936.0,353189888.0,22759157760.0,7968063488.0,6182176.0,2030383.0
13-04 02:49:57,33.073,14.931,51.215,0.087,0.0,0.694,0.0,2158592.0,0.0,19.0,2537406464.0,353193984.0,22783299584.0,7945175040.0,6092391.0,1958293.0
13-04 02:49:58,32.641,15.411,51.169,0.0,0.0,0.779,0.0,2150400.0,0.0,19.0,2540326912.0,353193984.0,22806331392.0,7919222784.0,2151384.0,2057947.0
13-04 02:49:59,18.015,10.092,62.886,8.340,0.0,0.667,4096.0,157351936.0,1.0,269.0,2540621824.0,353198080.0,22819287040.0,7905968128.0,2859579.0,1819636.0
13-04 02:50:00,4.061,1.946,78.257,15.651,0.0,0.085,0.0,261095424.0,0.0,434.0,2540781568.0,353198080.0,22822674432.0,7902420992.0,1445548.0,1255175.0
13-04 02:50:01,6.814,3.237,78.024,11.755,0.0,0.170,4096.0,235864064.0,1.0,416.0,2541912064.0,353202176.0,22827720704.0,7896240128.0,6800413.0,1307497.0
13-04 02:50:02,31.529,17.354,50.344,0.086,0.0,0.687,0.0,2031616.0,0.0,13.0,2542702592.0,353202176.0,22849814528.0,7873355776.0,6951084.0,1686262.0
13-04 02:50:03,29.330,18.799,50.479,0.0,0.0,1.393,0.0,0.0,0.0,0.0,2543116288.0,353202176.0,22871867392.0,7850889216.0,2761851.0,1955299.0
13-04 02:50:04,30.782,15.643,52.817,0.0,0.0,0.757,0.0,126976.0,0.0,6.0,2545262592.0,353202176.0,22893203456.0,7827406848.0,6750758.0,2670321.0
13-04 02:50:05,30.548,18.277,50.044,0.0,0.0,1.131,0.0,2027520.0,0.0,13.0,2548219904.0,353206272.0,22916894720.0,7800754176.0,4541065.0,1749823.0
13-04 02:50:06,30.095,16.853,52.107,0.0,0.0,0.946,0.0,126976.0,0.0,6.0,2550370304.0,353206272.0,22938034176.0,7777464320.0,14231601.0,2423424.0
13-04 02:50:07,29.601,17.708,51.476,0.087,0.0,1.128,0.0,2183168.0,0.0,21.0,2550681600.0,353218560.0,22961860608.0,7753314304.0,8667703.0,2170972.0
13-04 02:50:08,31.771,16.233,50.955,0.0,0.0,1.042,0.0,2031616.0,0.0,13.0,2550476800.0,353218560.0,22986727424.0,7728652288.0,7967255.0,1929458.0
13-04 02:50:09,31.775,15.152,52.468,0.0,0.0,0.606,0.0,2060288.0,0.0,16.0,2550140928.0,353218560.0,23010250752.0,7705464832.0,8567080.0,2188803.0
13-04 02:50:10,29.767,16.480,52.977,0.0,0.0,0.777,0.0,2383872.0,0.0,31.0,2550886400.0,353218560.0,23032291328.0,7682678784.0,3890726.0,1340487.0
13-04 02:50:11,30.914,13.151,55.850,0.085,0.0,0.0,0.0,6492160.0,0.0,60.0,2551803904.0,353222656.0,23061131264.0,7652917248.0,2580.0,2907.0
13-04 02:50:12,30.600,13.018,56.213,0.169,0.0,0.0,0.0,6467584.0,0.0,57.0,2554146816.0,353230848.0,23086018560.0,7625678848.0,1923463.0,14433.0
13-04 02:50:13,31.601,13.203,55.026,0.170,0.0,0.0,0.0,6488064.0,0.0,59.0,2553774080.0,353243136.0,23114522624.0,7597535232.0,4541.0,6389.0
13-04 02:50:14,31.458,12.788,55.669,0.085,0.0,0.0,0.0,6475776.0,0.0,58.0,2553466880.0,353243136.0,23142686720.0,7569678336.0,2992.0,3520.0
13-04 02:50:15,30.536,12.370,57.007,0.087,0.0,0.0,0.0,6471680.0,0.0,57.0,2555367424.0,353251328.0,23168602112.0,7541854208.0,2349.0,3575.0
13-04 02:50:16,31.845,12.103,55.966,0.086,0.0,0.0,0.0,7118848.0,0.0,75.0,2555531264.0,353251328.0,23195963392.0,7514329088.0,1241.0,1419.0
13-04 02:50:17,30.682,11.014,58.129,0.175,0.0,0.0,0.0,6483968.0,0.0,61.0,2558136320.0,353251328.0,23223152640.0,7484534784.0,946.0,1076.0
13-04 02:50:18,30.670,12.027,57.216,0.086,0.0,0.0,0.0,8617984.0,0.0,76.0,2556993536.0,353259520.0,23252000768.0,7456821248.0,1996.0,2642.0
13-04 02:50:19,31.962,11.654,56.127,0.257,0.0,0.0,0.0,9736192.0,0.0,71.0,2558365696.0,353267712.0,23279128576.0,7428313088.0,2888.0,4190.0
13-04 02:50:20,32.300,11.800,55.814,0.086,0.0,0.0,0.0,6443008.0,0.0,59.0,2558636032.0,353267712.0,23306858496.0,7400312832.0,5368.0,6932.0
13-04 02:50:21,31.838,12.511,55.479,0.173,0.0,0.0,0.0,9908224.0,0.0,68.0,2559950848.0,353267712.0,23334313984.0,7371542528.0,1695.0,2341.0
13-04 02:50:22,34.477,13.465,50.086,1.887,0.0,0.086,0.0,85762048.0,0.0,201.0,2564534272.0,353271808.0,23434846208.0,7266422784.0,2420.0,3600.0
13-04 02:50:23,32.710,12.829,54.121,0.340,0.0,0.0,0.0,29282304.0,0.0,110.0,2563358720.0,353271808.0,23383138304.0,7319306240.0,1930.0,2640.0
13-04 02:50:24,31.239,12.995,55.680,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,2563145728.0,353284096.0,23411654656.0,7290990592.0,2207.0,3073.0
13-04 02:50:25,30.182,11.882,57.676,0.260,0.0,0.0,0.0,6471680.0,0.0,59.0,2563981312.0,353284096.0,23437864960.0,7263944704.0,1396.0,1556.0
13-04 02:50:26,28.952,12.457,58.419,0.172,0.0,0.0,0.0,8626176.0,0.0,76.0,2566340608.0,353292288.0,23465750528.0,7233691648.0,3104.0,4731.0
13-04 02:50:27,32.155,12.069,55.603,0.172,0.0,0.0,0.0,6459392.0,0.0,57.0,2565869568.0,353296384.0,23492767744.0,7207141376.0,3923.0,4551.0
13-04 02:50:28,31.611,11.800,56.503,0.086,0.0,0.0,0.0,6492160.0,0.0,62.0,2566930432.0,353300480.0,23519899648.0,7178944512.0,2056.0,2684.0
13-04 02:50:29,30.922,11.800,57.192,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,2567495680.0,353300480.0,23548596224.0,7149682688.0,2767.0,4147.0
13-04 02:50:30,30.789,12.779,56.261,0.086,0.0,0.086,0.0,6463488.0,0.0,57.0,2568622080.0,353300480.0,23574802432.0,7122350080.0,3071.0,4119.0
13-04 02:50:31,21.922,8.938,63.997,5.143,0.0,0.0,0.0,91688960.0,0.0,191.0,2568044544.0,353300480.0,23594094592.0,7103635456.0,3105.0,4211.0
13-04 02:50:32,0.083,0.834,85.738,13.344,0.0,0.0,8192.0,268439552.0,2.0,353.0,2568372224.0,353308672.0,23595696128.0,7101698048.0,2296.0,2903.0
13-04 02:50:33,0.251,0.502,88.619,10.628,0.0,0.0,0.0,266338304.0,0.0,324.0,2568359936.0,353308672.0,23595708416.0,7101698048.0,2447.0,2963.0
13-04 02:50:34,29.683,11.548,58.340,0.428,0.0,0.0,0.0,17584128.0,0.0,96.0,2569101312.0,353308672.0,23623086080.0,7073579008.0,2351.0,2949.0
13-04 02:50:35,30.750,13.227,55.855,0.168,0.0,0.0,0.0,8589312.0,0.0,73.0,2570502144.0,353308672.0,23649128448.0,7046135808.0,2252.0,2376.0
13-04 02:50:36,31.935,11.986,55.993,0.086,0.0,0.0,0.0,6496256.0,0.0,58.0,2570371072.0,353308672.0,23676211200.0,7019184128.0,3759.0,5377.0
13-04 02:50:37,31.889,11.525,56.499,0.087,0.0,0.0,0.0,6479872.0,0.0,59.0,2571042816.0,353308672.0,23704334336.0,6990389248.0,3804.0,5425.0
13-04 02:50:38,31.448,12.254,56.213,0.086,0.0,0.0,0.0,6471680.0,0.0,58.0,2571825152.0,353308672.0,23732043776.0,6961897472.0,19895.0,20471.0
13-04 02:50:39,31.678,11.986,56.164,0.171,0.0,0.0,0.0,6459392.0,0.0,57.0,2572607488.0,353308672.0,23757594624.0,6935564288.0,2168.0,2957.0
13-04 02:50:40,29.668,13.214,57.033,0.085,0.0,0.0,0.0,8474624.0,0.0,67.0,2573541376.0,353308672.0,23787708416.0,6904516608.0,18862.0,18916.0
13-04 02:50:41,31.895,13.198,54.738,0.169,0.0,0.0,0.0,5726208.0,0.0,69.0,2573520896.0,353312768.0,23815327744.0,6876913664.0,1796.0,2458.0
13-04 02:50:42,30.579,12.862,56.474,0.085,0.0,0.0,0.0,6459392.0,0.0,59.0,2575667200.0,353320960.0,23840935936.0,6849150976.0,2584.0,3743.0
13-04 02:50:43,30.659,12.669,56.419,0.253,0.0,0.0,0.0,6516736.0,0.0,63.0,2576097280.0,353325056.0,23868755968.0,6820896768.0,2389.0,3556.0
13-04 02:50:44,30.513,12.222,57.179,0.085,0.0,0.0,0.0,8597504.0,0.0,76.0,2577575936.0,353325056.0,23896928256.0,6791245824.0,3068.0,4487.0
13-04 02:50:45,30.948,12.328,56.638,0.086,0.0,0.0,0.0,6447104.0,0.0,57.0,2578481152.0,353325056.0,23925133312.0,6762135552.0,1293.0,1350.0
13-04 02:50:46,32.936,12.0,54.979,0.085,0.0,0.0,0.0,12115968.0,0.0,73.0,2578722816.0,353341440.0,23954620416.0,6732390400.0,3837.0,6208.0
13-04 02:50:47,34.107,13.488,51.031,1.289,0.0,0.086,0.0,75218944.0,0.0,184.0,2579890176.0,353353728.0,23977857024.0,6707974144.0,2280.0,1871.0
13-04 02:50:48,31.456,11.525,56.932,0.087,0.0,0.0,0.0,6524928.0,0.0,57.0,2581450752.0,353353728.0,24002838528.0,6681432064.0,5110.0,5123.0
13-04 02:50:49,12.405,5.401,82.025,0.169,0.0,0.0,0.0,4214784.0,0.0,42.0,2580971520.0,353357824.0,24017408000.0,6667337728.0,3237.0,3604.0
13-04 02:50:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580852736.0,353357824.0,24018796544.0,6666067968.0,2880.0,2998.0
13-04 02:50:51,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580852736.0,353357824.0,24018796544.0,6666067968.0,2999.0,3040.0
13-04 02:50:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580979712.0,353357824.0,24018796544.0,6665940992.0,3452.0,4064.0
13-04 02:50:53,0.084,0.168,99.749,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,2580090880.0,353357824.0,24018796544.0,6666829824.0,4399.0,5509.0
13-04 02:50:54,0.167,0.250,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2580086784.0,353357824.0,24018800640.0,6666829824.0,3968.0,4688.0
13-04 02:50:55,0.167,0.334,99.249,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2580221952.0,353357824.0,24018800640.0,6666694656.0,3007.0,3179.0
13-04 02:50:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580217856.0,353357824.0,24018804736.0,6666694656.0,2218.0,1896.0
13-04 02:50:57,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580217856.0,353357824.0,24018804736.0,6666694656.0,3790.0,4513.0
13-04 02:50:58,0.083,0.583,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580217856.0,353357824.0,24018804736.0,6666694656.0,1956.0,2657.0
13-04 02:50:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580213760.0,353357824.0,24018808832.0,6666694656.0,3054.0,4282.0
13-04 02:51:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580213760.0,353357824.0,24018808832.0,6666694656.0,1856.0,2501.0
13-04 02:51:01,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2580209664.0,353357824.0,24018812928.0,6666694656.0,2644.0,3850.0
13-04 02:51:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580209664.0,353357824.0,24018812928.0,6666694656.0,2016.0,2633.0
13-04 02:51:03,0.083,0.250,96.995,2.671,0.0,0.0,4096.0,90849280.0,1.0,98.0,2580217856.0,353361920.0,24018808832.0,6666686464.0,3330.0,4929.0
13-04 02:51:04,0.084,0.418,95.146,4.268,0.0,0.084,0.0,234369024.0,0.0,282.0,2580234240.0,353361920.0,24018825216.0,6666653696.0,2334.0,2960.0
13-04 02:51:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,2580176896.0,353361920.0,24018825216.0,6666711040.0,2126.0,1920.0
13-04 02:51:06,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580176896.0,353361920.0,24018825216.0,6666711040.0,3265.0,3985.0
13-04 02:51:07,0.333,0.417,99.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2580742144.0,353361920.0,24018825216.0,6666145792.0,2186.0,1896.0
13-04 02:51:08,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580574208.0,353361920.0,24018833408.0,6666305536.0,20847.0,21659.0
13-04 02:51:09,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580570112.0,353361920.0,24018837504.0,6666305536.0,3671.0,4611.0
13-04 02:51:10,0.083,0.417,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580561920.0,353361920.0,24018837504.0,6666313728.0,3239.0,4073.0
13-04 02:51:11,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580561920.0,353361920.0,24018837504.0,6666313728.0,3434.0,4258.0
13-04 02:51:12,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580561920.0,353361920.0,24018837504.0,6666313728.0,2665.0,2901.0
13-04 02:51:13,0.167,0.250,99.499,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2580561920.0,353361920.0,24018837504.0,6666313728.0,2514.0,2812.0
13-04 02:51:14,0.167,0.334,99.499,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2580557824.0,353361920.0,24018841600.0,6666313728.0,3087.0,4307.0
13-04 02:51:15,0.167,0.167,99.583,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2580553728.0,353361920.0,24018845696.0,6666313728.0,1308.0,1388.0
13-04 02:51:16,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580553728.0,353361920.0,24018845696.0,6666313728.0,1336.0,1514.0
13-04 02:51:17,0.167,0.417,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580553728.0,353361920.0,24018845696.0,6666313728.0,4643.0,7160.0
13-04 02:51:18,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580680704.0,353361920.0,24018845696.0,6666186752.0,1929.0,2707.0
13-04 02:51:19,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,2580672512.0,353366016.0,24018849792.0,6666186752.0,2460.0,3156.0
13-04 02:51:20,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580672512.0,353366016.0,24018849792.0,6666186752.0,1796.0,2460.0
13-04 02:51:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580672512.0,353366016.0,24018849792.0,6666186752.0,1328.0,1374.0
13-04 02:51:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580672512.0,353366016.0,24018849792.0,6666186752.0,2541.0,3646.0
13-04 02:51:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580672512.0,353366016.0,24018849792.0,6666186752.0,1735.0,2388.0
13-04 02:51:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2580668416.0,353366016.0,24018853888.0,6666186752.0,2205.0,2957.0
13-04 02:51:25,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2580664320.0,353370112.0,24018853888.0,6666186752.0,3924.0,6059.0
13-04 02:51:26,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580664320.0,353370112.0,24018853888.0,6666186752.0,2750.0,3902.0
13-04 02:51:27,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580828160.0,353370112.0,24018857984.0,6666018816.0,3753.0,4460.0
13-04 02:51:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580799488.0,353370112.0,24018862080.0,6666043392.0,1081.0,1286.0
13-04 02:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580799488.0,353370112.0,24018862080.0,6666043392.0,2250.0,3001.0
13-04 02:51:30,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580799488.0,353370112.0,24018862080.0,6666043392.0,3271.0,4300.0
13-04 02:51:31,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2580799488.0,353370112.0,24018862080.0,6666043392.0,2703.0,3190.0
13-04 02:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580783104.0,353370112.0,24018870272.0,6666051584.0,2351.0,2854.0
13-04 02:51:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580783104.0,353370112.0,24018870272.0,6666051584.0,21059.0,22218.0
13-04 02:51:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580779008.0,353370112.0,24018874368.0,6666051584.0,3985.0,5448.0
13-04 02:51:35,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580901888.0,353370112.0,24018878464.0,6665924608.0,2677.0,3107.0
13-04 02:51:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580901888.0,353370112.0,24018878464.0,6665924608.0,3142.0,4142.0
13-04 02:51:37,0.083,0.333,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2580901888.0,353370112.0,24018878464.0,6665924608.0,1763.0,1780.0
13-04 02:51:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580901888.0,353370112.0,24018878464.0,6665924608.0,19916.0,20031.0
13-04 02:51:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,8.0,2580897792.0,353370112.0,24018882560.0,6665924608.0,2422.0,2975.0
13-04 02:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580897792.0,353370112.0,24018882560.0,6665924608.0,3817.0,6046.0
13-04 02:51:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580897792.0,353370112.0,24018882560.0,6665924608.0,2489.0,3647.0
13-04 02:51:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580897792.0,353370112.0,24018882560.0,6665924608.0,2450.0,3628.0
13-04 02:51:43,0.167,0.083,99.583,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2580897792.0,353370112.0,24018882560.0,6665924608.0,2299.0,3062.0
13-04 02:51:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580893696.0,353370112.0,24018886656.0,6665924608.0,2230.0,2954.0
13-04 02:51:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580893696.0,353370112.0,24018886656.0,6665924608.0,1208.0,1290.0
13-04 02:51:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580893696.0,353370112.0,24018886656.0,6665924608.0,1339.0,1423.0
13-04 02:51:47,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2581143552.0,353370112.0,24018886656.0,6665674752.0,4229.0,5470.0
13-04 02:51:48,0.166,0.333,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2581004288.0,353370112.0,24018894848.0,6665805824.0,3839.0,4690.0
13-04 02:51:49,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,2581004288.0,353370112.0,24018894848.0,6665805824.0,2366.0,1930.0
13-04 02:51:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2581004288.0,353370112.0,24018894848.0,6665805824.0,3362.0,4049.0
13-04 02:51:51,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2581004288.0,353370112.0,24018894848.0,6665805824.0,2934.0,2974.0
13-04 02:51:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2581000192.0,353370112.0,24018898944.0,6665805824.0,3788.0,4391.0
13-04 02:51:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2581008384.0,353370112.0,24018898944.0,6665797632.0,3167.0,3248.0
13-04 02:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2581008384.0,353370112.0,24018898944.0,6665797632.0,3274.0,3406.0
13-04 02:51:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2581000192.0,353374208.0,24018903040.0,6665797632.0,4141.0,5218.0
13-04 02:51:56,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580996096.0,353374208.0,24018907136.0,6665797632.0,2339.0,1913.0
13-04 02:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580996096.0,353374208.0,24018907136.0,6665797632.0,4575.0,5649.0
13-04 02:51:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580996096.0,353374208.0,24018907136.0,6665797632.0,2016.0,2633.0
13-04 02:51:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580996096.0,353374208.0,24018907136.0,6665797632.0,2079.0,2914.0
13-04 02:52:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2580992000.0,353378304.0,24018907136.0,6665797632.0,2384.0,3598.0
13-04 02:52:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580987904.0,353378304.0,24018911232.0,6665797632.0,4116.0,4699.0
13-04 02:52:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580987904.0,353378304.0,24018911232.0,6665797632.0,1796.0,2392.0
13-04 02:52:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580987904.0,353378304.0,24018911232.0,6665797632.0,3164.0,4841.0
13-04 02:52:04,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580979712.0,353378304.0,24018919424.0,6665797632.0,1886.0,2151.0
13-04 02:52:05,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580979712.0,353378304.0,24018919424.0,6665797632.0,2706.0,2882.0
13-04 02:52:06,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2580975616.0,353378304.0,24018923520.0,6665797632.0,3368.0,4256.0
13-04 02:52:07,4.090,1.419,94.407,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2608680960.0,353378304.0,24018956288.0,6638059520.0,120599.0,115210.0
13-04 02:52:08,0.0,0.0,99.247,0.753,0.0,0.0,0.0,20480.0,0.0,2.0,2608230400.0,353378304.0,24018960384.0,6638505984.0,25122.0,24993.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-18.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-18",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.531,0.733,97.660,0.047,0.0,0.029,4982.892,1474879.596,0.736,12.149,996675584.0,442376192.0,607875072.0,31572148224.0,0.0,0.0
13-04 02:31:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997138432.0,442376192.0,607883264.0,31571677184.0,1910.0,2781.0
13-04 02:31:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997130240.0,442376192.0,607883264.0,31571685376.0,1673.0,1921.0
13-04 02:31:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997130240.0,442376192.0,607883264.0,31571685376.0,1947.0,2476.0
13-04 02:31:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,997130240.0,442376192.0,607883264.0,31571685376.0,1987.0,2526.0
13-04 02:31:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,997126144.0,442376192.0,607887360.0,31571685376.0,2415.0,3563.0
13-04 02:31:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,997117952.0,442380288.0,607891456.0,31571685376.0,3963.0,5939.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997117952.0,442380288.0,607891456.0,31571685376.0,2825.0,1903.0
13-04 02:31:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997117952.0,442380288.0,607891456.0,31571685376.0,3064.0,3810.0
13-04 02:31:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,997117952.0,442380288.0,607891456.0,31571685376.0,1915.0,2431.0
13-04 02:31:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997240832.0,442380288.0,607895552.0,31571558400.0,1136.0,1195.0
13-04 02:31:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997240832.0,442380288.0,607895552.0,31571558400.0,1761.0,2327.0
13-04 02:31:26,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,997228544.0,442384384.0,607895552.0,31571566592.0,4394.0,5182.0
13-04 02:31:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997228544.0,442384384.0,607895552.0,31571566592.0,3364.0,4847.0
13-04 02:31:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997228544.0,442384384.0,607895552.0,31571566592.0,3934.0,4475.0
13-04 02:31:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997486592.0,442384384.0,607899648.0,31571304448.0,3271.0,4259.0
13-04 02:31:30,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997474304.0,442384384.0,607903744.0,31571312640.0,2617.0,3156.0
13-04 02:31:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997474304.0,442384384.0,607903744.0,31571312640.0,2105.0,2273.0
13-04 02:31:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,997470208.0,442388480.0,607903744.0,31571312640.0,3071.0,4075.0
13-04 02:31:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997486592.0,442388480.0,607903744.0,31571296256.0,3131.0,4117.0
13-04 02:31:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997359616.0,442388480.0,607903744.0,31571423232.0,2577.0,3040.0
13-04 02:31:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997359616.0,442388480.0,607903744.0,31571423232.0,3291.0,4222.0
13-04 02:31:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997355520.0,442388480.0,607907840.0,31571423232.0,3200.0,3794.0
13-04 02:31:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997355520.0,442388480.0,607907840.0,31571423232.0,3357.0,4252.0
13-04 02:31:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,997347328.0,442392576.0,607911936.0,31571423232.0,2063.0,2011.0
13-04 02:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997347328.0,442392576.0,607911936.0,31571423232.0,29145.0,30293.0
13-04 02:31:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997343232.0,442392576.0,607916032.0,31571423232.0,1368.0,1423.0
13-04 02:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997343232.0,442392576.0,607916032.0,31571423232.0,2393.0,3156.0
13-04 02:31:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997343232.0,442392576.0,607916032.0,31571423232.0,4152.0,6372.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,997339136.0,442392576.0,607920128.0,31571423232.0,2850.0,4097.0
13-04 02:31:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,997330944.0,442396672.0,607924224.0,31571423232.0,1112.0,1262.0
13-04 02:31:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997330944.0,442396672.0,607924224.0,31571423232.0,1790.0,2501.0
13-04 02:31:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997330944.0,442396672.0,607924224.0,31571423232.0,3153.0,4375.0
13-04 02:31:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997330944.0,442396672.0,607924224.0,31571423232.0,2279.0,1812.0
13-04 02:31:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,997330944.0,442396672.0,607924224.0,31571423232.0,3641.0,4292.0
13-04 02:31:49,0.166,0.416,99.418,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997601280.0,442396672.0,607924224.0,31571152896.0,2413.0,1987.0
13-04 02:31:50,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,997588992.0,442400768.0,607924224.0,31571161088.0,2612.0,2812.0
13-04 02:31:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997584896.0,442400768.0,607928320.0,31571161088.0,4616.0,5719.0
13-04 02:31:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997580800.0,442400768.0,607932416.0,31571161088.0,2827.0,2991.0
13-04 02:31:53,0.500,0.167,99.334,0.0,0.0,0.0,0.0,53248.0,0.0,6.0,997580800.0,442400768.0,607932416.0,31571161088.0,2839.0,2907.0
13-04 02:31:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,997699584.0,442400768.0,607932416.0,31571042304.0,4015.0,5179.0
13-04 02:31:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997572608.0,442400768.0,607932416.0,31571169280.0,2059.0,1763.0
13-04 02:31:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,997695488.0,442400768.0,607936512.0,31571042304.0,3186.0,3557.0
13-04 02:31:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997695488.0,442400768.0,607936512.0,31571042304.0,1856.0,2501.0
13-04 02:31:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,997695488.0,442400768.0,607936512.0,31571042304.0,3968.0,4643.0
13-04 02:31:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997691392.0,442400768.0,607940608.0,31571042304.0,3198.0,4836.0
13-04 02:32:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997687296.0,442400768.0,607944704.0,31571042304.0,2510.0,3669.0
13-04 02:32:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997687296.0,442400768.0,607944704.0,31571042304.0,2928.0,4240.0
13-04 02:32:02,0.083,0.250,99.418,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,997687296.0,442400768.0,607944704.0,31571042304.0,1730.0,2393.0
13-04 02:32:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997687296.0,442400768.0,607944704.0,31571042304.0,1302.0,1423.0
13-04 02:32:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997638144.0,442400768.0,607944704.0,31571091456.0,3173.0,3939.0
13-04 02:32:05,0.584,0.250,99.166,0.0,0.0,0.0,0.0,172032.0,0.0,17.0,997638144.0,442400768.0,607944704.0,31571091456.0,9879.0,8933.0
13-04 02:32:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997552128.0,442400768.0,607944704.0,31571177472.0,2364.0,2302.0
13-04 02:32:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997552128.0,442400768.0,607944704.0,31571177472.0,4742.0,6598.0
13-04 02:32:08,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,997543936.0,442400768.0,607952896.0,31571177472.0,2846.0,3089.0
13-04 02:32:09,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,998060032.0,442400768.0,607952896.0,31570661376.0,16488.0,17366.0
13-04 02:32:10,0.083,0.333,99.584,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,998051840.0,442400768.0,607952896.0,31570669568.0,3414.0,3749.0
13-04 02:32:11,0.335,0.084,99.498,0.0,0.0,0.084,0.0,389120.0,0.0,30.0,1001861120.0,442408960.0,607944704.0,31566860288.0,45828.0,82168.0
13-04 02:32:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1002016768.0,442408960.0,608305152.0,31566344192.0,3554.0,4342.0
13-04 02:32:13,0.083,0.249,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1002270720.0,442408960.0,608305152.0,31566090240.0,2634.0,2992.0
13-04 02:32:14,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1002266624.0,442408960.0,608309248.0,31566090240.0,20446.0,28230.0
13-04 02:32:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1002278912.0,442408960.0,608313344.0,31566073856.0,2016.0,2569.0
13-04 02:32:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1002401792.0,442408960.0,608317440.0,31565946880.0,3486.0,5347.0
13-04 02:32:17,1.424,1.508,97.069,0.0,0.0,0.0,0.0,1179648.0,0.0,189.0,1019432960.0,442417152.0,608587776.0,31548637184.0,89971.0,96224.0
13-04 02:32:18,3.350,0.335,96.315,0.0,0.0,0.0,0.0,204800.0,0.0,10.0,1058398208.0,442417152.0,608808960.0,31509450752.0,25118.0,24530.0
13-04 02:32:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1058390016.0,442417152.0,608808960.0,31509458944.0,13576.0,18669.0
13-04 02:32:20,1.423,1.757,96.569,0.167,0.0,0.084,0.0,1294336.0,0.0,195.0,1100390400.0,442437632.0,608989184.0,31467257856.0,80021.0,56536.0
13-04 02:32:21,3.342,0.668,95.990,0.0,0.0,0.0,0.0,282624.0,0.0,23.0,1111502848.0,442437632.0,609296384.0,31455838208.0,24705.0,26451.0
13-04 02:32:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1111502848.0,442437632.0,609296384.0,31455838208.0,25836.0,18100.0
13-04 02:32:23,0.921,1.255,97.741,0.0,0.0,0.084,0.0,1249280.0,0.0,191.0,1143967744.0,442454016.0,609447936.0,31423205376.0,83982.0,56787.0
13-04 02:32:24,1.006,0.671,98.324,0.0,0.0,0.0,151552.0,196608.0,4.0,21.0,1121046528.0,442454016.0,609742848.0,31445831680.0,27067.0,24493.0
13-04 02:32:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121046528.0,442454016.0,609742848.0,31445831680.0,10603.0,18769.0
13-04 02:32:26,0.167,0.0,99.583,0.250,0.0,0.0,0.0,208896.0,0.0,22.0,1121095680.0,442466304.0,609808384.0,31445704704.0,37131.0,18877.0
13-04 02:32:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121095680.0,442466304.0,609808384.0,31445704704.0,35135.0,36135.0
13-04 02:32:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,696320.0,0.0,4.0,1121091584.0,442466304.0,609812480.0,31445704704.0,21243.0,21084.0
13-04 02:32:29,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121726464.0,442466304.0,609812480.0,31445069824.0,8080.0,8221.0
13-04 02:32:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121722368.0,442466304.0,609816576.0,31445069824.0,4269.0,5841.0
13-04 02:32:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1121722368.0,442466304.0,609816576.0,31445069824.0,3010.0,4113.0
13-04 02:32:32,1.747,1.414,96.672,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1131466752.0,442470400.0,609857536.0,31435280384.0,171350.0,176574.0
13-04 02:32:33,11.460,6.282,81.919,0.0,0.0,0.340,0.0,512000.0,0.0,58.0,1157738496.0,442470400.0,616591360.0,31402274816.0,2960641.0,945987.0
13-04 02:32:34,20.034,8.942,70.507,0.086,0.0,0.430,0.0,2170880.0,0.0,23.0,1185779712.0,442478592.0,634228736.0,31356588032.0,3118257.0,1027481.0
13-04 02:32:35,19.241,8.456,71.441,0.086,0.0,0.777,0.0,2150400.0,0.0,22.0,1194893312.0,442486784.0,649666560.0,31332028416.0,3123398.0,1027686.0
13-04 02:32:36,19.610,9.932,69.949,0.0,0.0,0.509,0.0,2166784.0,0.0,22.0,1210585088.0,442490880.0,663556096.0,31302443008.0,3129902.0,1034602.0
13-04 02:32:37,19.015,9.762,70.713,0.085,0.0,0.424,0.0,2166784.0,0.0,20.0,1222307840.0,442490880.0,680988672.0,31273287680.0,3120390.0,1029218.0
13-04 02:32:38,18.787,10.418,70.282,0.085,0.0,0.427,0.0,2179072.0,0.0,23.0,1232236544.0,442494976.0,696061952.0,31248281600.0,3120038.0,1028977.0
13-04 02:32:39,19.473,10.034,70.068,0.0,0.0,0.425,0.0,2158592.0,0.0,20.0,1243021312.0,442499072.0,712032256.0,31221522432.0,3136704.0,1044631.0
13-04 02:32:40,18.863,9.302,71.404,0.086,0.0,0.345,0.0,2158592.0,0.0,20.0,1254154240.0,442503168.0,727461888.0,31194955776.0,3129655.0,1031408.0
13-04 02:32:41,18.819,10.717,69.958,0.084,0.0,0.422,0.0,2162688.0,0.0,19.0,1260666880.0,442503168.0,743321600.0,31172583424.0,3122966.0,1026855.0
13-04 02:32:42,19.863,9.075,70.719,0.0,0.0,0.342,0.0,2154496.0,0.0,20.0,1271853056.0,442503168.0,757592064.0,31147126784.0,3114095.0,1025054.0
13-04 02:32:43,19.333,9.495,70.573,0.0,0.0,0.599,0.0,2183168.0,0.0,22.0,1277956096.0,442503168.0,773820416.0,31124795392.0,3129752.0,1031375.0
13-04 02:32:44,18.991,9.239,71.172,0.171,0.0,0.428,0.0,2191360.0,0.0,21.0,1285754880.0,442511360.0,789282816.0,31101526016.0,3117678.0,1024364.0
13-04 02:32:45,18.401,9.974,71.281,0.0,0.0,0.344,0.0,2162688.0,0.0,19.0,1298034688.0,442523648.0,801558528.0,31076958208.0,3122184.0,1028973.0
13-04 02:32:46,18.605,9.819,71.146,0.0,0.0,0.431,0.0,2183168.0,0.0,20.0,1302372352.0,442527744.0,819822592.0,31054352384.0,3125445.0,1034736.0
13-04 02:32:47,19.606,8.562,71.404,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,1310269440.0,442527744.0,834764800.0,31031513088.0,3121780.0,1026869.0
13-04 02:32:48,19.638,9.044,70.801,0.0,0.0,0.517,0.0,2224128.0,0.0,27.0,1322942464.0,442527744.0,850792448.0,31002812416.0,3123532.0,1029793.0
13-04 02:32:49,18.937,9.426,70.865,0.086,0.0,0.686,0.0,2232320.0,0.0,19.0,1326903296.0,442527744.0,863748096.0,30985895936.0,3122856.0,1028707.0
13-04 02:32:50,18.559,10.339,70.593,0.085,0.0,0.424,0.0,2179072.0,0.0,21.0,1335496704.0,442540032.0,881217536.0,30959820800.0,3121092.0,1025806.0
13-04 02:32:51,19.175,9.372,71.023,0.0,0.0,0.430,0.0,2166784.0,0.0,19.0,1337348096.0,442540032.0,896696320.0,30942490624.0,3121522.0,1029978.0
13-04 02:32:52,20.255,9.191,69.957,0.085,0.0,0.511,0.0,2170880.0,0.0,19.0,1354514432.0,442544128.0,912064512.0,30909952000.0,3120737.0,1024379.0
13-04 02:32:53,19.289,10.068,70.051,0.0,0.0,0.592,0.0,2166784.0,0.0,20.0,1363795968.0,442544128.0,927526912.0,30885208064.0,3128614.0,1035230.0
13-04 02:32:54,20.154,8.967,70.538,0.0,0.0,0.342,0.0,2301952.0,0.0,29.0,1365925888.0,442548224.0,942981120.0,30867619840.0,3125836.0,1030292.0
13-04 02:32:55,19.707,8.520,71.429,0.086,0.0,0.258,0.0,2166784.0,0.0,19.0,1374736384.0,442548224.0,958611456.0,30843179008.0,3117020.0,1026332.0
13-04 02:32:56,18.557,10.052,70.704,0.086,0.0,0.601,0.0,2183168.0,0.0,21.0,1383141376.0,442552320.0,974520320.0,30818861056.0,3120710.0,1024114.0
13-04 02:32:57,19.543,10.068,69.797,0.0,0.0,0.592,0.0,2162688.0,0.0,19.0,1397669888.0,442556416.0,990396416.0,30788452352.0,3126354.0,1032339.0
13-04 02:32:58,18.712,9.185,71.760,0.0,0.0,0.343,0.0,2174976.0,0.0,21.0,1400332288.0,442564608.0,1005461504.0,30770716672.0,3125024.0,1031259.0
13-04 02:32:59,19.095,10.134,70.017,0.084,0.0,0.670,0.0,2166784.0,0.0,20.0,1404203008.0,442568704.0,1021108224.0,30751195136.0,3124445.0,1028656.0
13-04 02:33:00,18.012,9.941,71.453,0.0,0.0,0.595,0.0,2170880.0,0.0,21.0,1417678848.0,442572800.0,1034805248.0,30724018176.0,3122248.0,1027288.0
13-04 02:33:01,21.240,10.280,68.139,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,1422872576.0,442576896.0,1052524544.0,30701101056.0,3120826.0,1029121.0
13-04 02:33:02,18.814,9.708,70.876,0.258,0.0,0.344,0.0,2199552.0,0.0,22.0,1433575424.0,442580992.0,1065369600.0,30677549056.0,3118279.0,1024793.0
13-04 02:33:03,19.608,9.463,70.418,0.085,0.0,0.426,0.0,2170880.0,0.0,21.0,1439166464.0,442580992.0,1083580416.0,30653747200.0,3117050.0,1023114.0
13-04 02:33:04,16.020,9.359,64.587,9.612,0.0,0.422,0.0,263290880.0,0.0,503.0,1439883264.0,442580992.0,1093177344.0,30643433472.0,3018827.0,987350.0
13-04 02:33:05,19.088,9.459,63.851,7.095,0.0,0.507,0.0,167059456.0,0.0,355.0,1440407552.0,442580992.0,1108578304.0,30627508224.0,3102760.0,1018103.0
13-04 02:33:06,23.934,10.705,64.926,0.087,0.0,0.348,0.0,4341760.0,0.0,38.0,1465708544.0,442589184.0,1128337408.0,30582439936.0,3271865.0,1106727.0
13-04 02:33:07,19.306,10.330,70.025,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,1465339904.0,442597376.0,1145192448.0,30565945344.0,3127079.0,1028306.0
13-04 02:33:08,20.0,9.060,70.427,0.171,0.0,0.342,0.0,2183168.0,0.0,21.0,1472974848.0,442601472.0,1160630272.0,30542868480.0,3123101.0,1027989.0
13-04 02:33:09,18.477,10.522,70.573,0.0,0.0,0.428,0.0,2203648.0,0.0,22.0,1487011840.0,442605568.0,1176264704.0,30513192960.0,3137808.0,1048763.0
13-04 02:33:10,18.244,10.241,71.084,0.086,0.0,0.344,0.0,2162688.0,0.0,19.0,1495658496.0,442605568.0,1192161280.0,30488649728.0,3129573.0,1032607.0
13-04 02:33:11,19.778,9.292,70.332,0.085,0.0,0.512,0.0,2166784.0,0.0,20.0,1500643328.0,442605568.0,1206792192.0,30469033984.0,3123431.0,1028716.0
13-04 02:33:12,19.814,9.738,69.687,0.085,0.0,0.677,0.0,2166784.0,0.0,20.0,1508257792.0,442609664.0,1220788224.0,30447419392.0,3120309.0,1027176.0
13-04 02:33:13,19.347,9.028,71.195,0.0,0.0,0.430,0.0,2162688.0,0.0,19.0,1515945984.0,442609664.0,1238183936.0,30422335488.0,3123864.0,1029575.0
13-04 02:33:14,19.412,10.168,69.580,0.168,0.0,0.672,0.0,2179072.0,0.0,21.0,1525440512.0,442617856.0,1253371904.0,30397644800.0,3125540.0,1029453.0
13-04 02:33:15,18.917,9.372,71.281,0.0,0.0,0.430,0.0,2162688.0,0.0,19.0,1528045568.0,442617856.0,1267060736.0,30381350912.0,3135790.0,1051523.0
13-04 02:33:16,20.455,9.764,69.360,0.0,0.0,0.421,0.0,2166784.0,0.0,19.0,1531879424.0,442617856.0,1284808704.0,30359769088.0,3131716.0,1032699.0
13-04 02:33:17,19.626,9.856,70.008,0.085,0.0,0.425,4096.0,2170880.0,1.0,20.0,1537519616.0,442626048.0,1299881984.0,30339047424.0,3113135.0,1022510.0
13-04 02:33:18,19.092,9.589,70.805,0.0,0.0,0.514,0.0,2154496.0,0.0,19.0,1553481728.0,442630144.0,1315885056.0,30307078144.0,3128851.0,1035207.0
13-04 02:33:19,18.857,9.898,70.563,0.0,0.0,0.683,0.0,2170880.0,0.0,19.0,1560350720.0,442642432.0,1330937856.0,30285144064.0,3125559.0,1030152.0
13-04 02:33:20,18.836,10.017,70.548,0.086,0.0,0.514,0.0,2174976.0,0.0,21.0,1571672064.0,442650624.0,1344249856.0,30260502528.0,3128738.0,1031545.0
13-04 02:33:21,19.303,9.694,70.663,0.085,0.0,0.255,0.0,2174976.0,0.0,20.0,1576075264.0,442658816.0,1362370560.0,30237970432.0,3114532.0,1020779.0
13-04 02:33:22,19.352,9.378,70.844,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,1586749440.0,442658816.0,1375313920.0,30214352896.0,3115189.0,1026615.0
13-04 02:33:23,19.932,9.966,69.932,0.0,0.0,0.169,0.0,2162688.0,0.0,19.0,1593122816.0,442658816.0,1393004544.0,30190288896.0,3134959.0,1035764.0
13-04 02:33:24,19.623,9.340,70.694,0.086,0.0,0.257,0.0,2166784.0,0.0,19.0,1606795264.0,442658816.0,1408757760.0,30160863232.0,3119781.0,1026955.0
13-04 02:33:25,19.539,9.386,70.563,0.0,0.0,0.512,0.0,2183168.0,0.0,20.0,1608220672.0,442658816.0,1422475264.0,30145720320.0,3126837.0,1031527.0
13-04 02:33:26,18.873,9.564,70.880,0.085,0.0,0.598,0.0,2187264.0,0.0,22.0,1616146432.0,442667008.0,1440247808.0,30120013824.0,3117132.0,1026246.0
13-04 02:33:27,18.401,9.888,71.453,0.086,0.0,0.172,0.0,2166784.0,0.0,20.0,1623822336.0,442667008.0,1455525888.0,30097059840.0,3127953.0,1029794.0
13-04 02:33:28,20.319,10.076,69.270,0.0,0.0,0.336,0.0,2158592.0,0.0,19.0,1623007232.0,442671104.0,1471414272.0,30081982464.0,3120546.0,1026303.0
13-04 02:33:29,18.322,10.017,71.233,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,1639202816.0,442671104.0,1486962688.0,30050238464.0,3127340.0,1031707.0
13-04 02:33:30,19.023,8.912,71.722,0.0,0.0,0.343,0.0,2166784.0,0.0,19.0,1639825408.0,442671104.0,1502052352.0,30034526208.0,3124679.0,1027115.0
13-04 02:33:31,20.136,9.686,69.499,0.0,0.0,0.680,0.0,2166784.0,0.0,19.0,1657978880.0,442671104.0,1515200512.0,30003224576.0,3118617.0,1031729.0
13-04 02:33:32,19.314,11.037,68.980,0.084,0.0,0.585,0.0,2174976.0,0.0,21.0,1655427072.0,442675200.0,1533427712.0,29987545088.0,3120987.0,1028013.0
13-04 02:33:33,18.579,9.675,71.233,0.086,0.0,0.428,0.0,2170880.0,0.0,21.0,1667391488.0,442683392.0,1545875456.0,29963124736.0,3127154.0,1031339.0
13-04 02:33:34,19.504,9.068,71.001,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,1684332544.0,442683392.0,1562263552.0,29929795584.0,3128037.0,1029726.0
13-04 02:33:35,20.384,10.860,64.829,3.592,0.0,0.334,0.0,150949888.0,0.0,301.0,1686196224.0,442683392.0,1579986944.0,29910208512.0,3115945.0,1027175.0
13-04 02:33:36,15.398,8.896,66.296,8.982,0.0,0.428,0.0,274726912.0,0.0,520.0,1696305152.0,442683392.0,1589596160.0,29890490368.0,2999724.0,964817.0
13-04 02:33:37,22.184,11.519,65.700,0.171,0.0,0.427,0.0,9838592.0,0.0,63.0,1704841216.0,442691584.0,1608318976.0,29863223296.0,3251098.0,1095178.0
13-04 02:33:38,18.793,10.374,70.323,0.170,0.0,0.340,0.0,2203648.0,0.0,25.0,1708421120.0,442699776.0,1625792512.0,29842161664.0,3130671.0,1032857.0
13-04 02:33:39,19.292,10.447,69.840,0.0,0.0,0.421,0.0,2166784.0,0.0,19.0,1726328832.0,442699776.0,1642483712.0,29807562752.0,3138698.0,1041913.0
13-04 02:33:40,19.831,9.661,70.169,0.0,0.0,0.339,0.0,2166784.0,0.0,19.0,1728131072.0,442699776.0,1654685696.0,29793558528.0,3121426.0,1028739.0
13-04 02:33:41,19.916,9.620,69.873,0.084,0.0,0.506,0.0,2166784.0,0.0,19.0,1728974848.0,442703872.0,1672630272.0,29774766080.0,3128009.0,1033358.0
13-04 02:33:42,19.473,9.609,70.578,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,1745149952.0,442703872.0,1687724032.0,29743497216.0,3124453.0,1026449.0
13-04 02:33:43,18.072,9.811,71.601,0.086,0.0,0.430,0.0,2170880.0,0.0,19.0,1758109696.0,442707968.0,1702690816.0,29715566592.0,3124245.0,1029751.0
13-04 02:33:44,20.221,9.771,69.584,0.085,0.0,0.340,0.0,2211840.0,0.0,24.0,1758240768.0,442712064.0,1719603200.0,29698519040.0,3125766.0,1031062.0
13-04 02:33:45,19.641,9.394,70.453,0.085,0.0,0.427,0.0,5627904.0,0.0,29.0,1759498240.0,442716160.0,1734623232.0,29682237440.0,3120246.0,1026191.0
13-04 02:33:46,19.306,9.822,70.449,0.085,0.0,0.339,0.0,2215936.0,0.0,21.0,1785782272.0,442720256.0,1750175744.0,29640396800.0,3123557.0,1028538.0
13-04 02:33:47,19.777,8.733,71.062,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,1787691008.0,442724352.0,1764831232.0,29623828480.0,3125171.0,1029527.0
13-04 02:33:48,18.259,10.324,70.734,0.085,0.0,0.597,0.0,2158592.0,0.0,19.0,1794506752.0,442724352.0,1780744192.0,29601099776.0,3123933.0,1027837.0
13-04 02:33:49,20.168,10.0,69.328,0.0,0.0,0.504,0.0,2158592.0,0.0,19.0,1794301952.0,442736640.0,1795801088.0,29586235392.0,3125951.0,1030745.0
13-04 02:33:50,18.509,9.512,71.380,0.086,0.0,0.514,0.0,2179072.0,0.0,21.0,1795190784.0,442744832.0,1812135936.0,29569003520.0,3120109.0,1028045.0
13-04 02:33:51,19.846,9.068,70.573,0.0,0.0,0.513,0.0,2158592.0,0.0,19.0,1800278016.0,442748928.0,1827393536.0,29548654592.0,3117989.0,1024147.0
13-04 02:33:52,18.547,10.256,70.855,0.0,0.0,0.342,0.0,2154496.0,0.0,19.0,1819488256.0,442753024.0,1842872320.0,29513961472.0,3138111.0,1036394.0
13-04 02:33:53,18.755,10.681,69.722,0.084,0.0,0.757,0.0,2162688.0,0.0,19.0,1833701376.0,442753024.0,1858404352.0,29484216320.0,3136698.0,1035189.0
13-04 02:33:54,18.830,10.263,70.314,0.085,0.0,0.509,0.0,2162688.0,0.0,19.0,1837559808.0,442757120.0,1873842176.0,29464915968.0,3112120.0,1021394.0
13-04 02:33:55,19.693,9.207,70.588,0.0,0.0,0.512,0.0,2158592.0,0.0,19.0,1844064256.0,442757120.0,1889812480.0,29442441216.0,3133497.0,1033717.0
13-04 02:33:56,19.814,9.653,70.279,0.085,0.0,0.169,0.0,2195456.0,0.0,22.0,1850744832.0,442769408.0,1901723648.0,29423837184.0,3113921.0,1020783.0
13-04 02:33:57,19.931,8.763,70.876,0.086,0.0,0.344,0.0,2166784.0,0.0,19.0,1853849600.0,442769408.0,1919979520.0,29402476544.0,3132464.0,1034697.0
13-04 02:33:58,19.714,9.520,70.093,0.0,0.0,0.674,0.0,2166784.0,0.0,19.0,1856851968.0,442773504.0,1935892480.0,29383557120.0,3129791.0,1029408.0
13-04 02:33:59,18.585,10.486,70.503,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,1859350528.0,442773504.0,1950986240.0,29365964800.0,3125202.0,1030414.0
13-04 02:34:00,18.362,9.655,71.552,0.0,0.0,0.431,0.0,2162688.0,0.0,19.0,1862172672.0,442773504.0,1966383104.0,29347745792.0,3119177.0,1026443.0
13-04 02:34:01,18.963,10.119,70.663,0.0,0.0,0.255,0.0,2162688.0,0.0,19.0,1866915840.0,442773504.0,1980682240.0,29328703488.0,3132749.0,1032733.0
13-04 02:34:02,18.417,9.725,71.256,0.172,0.0,0.430,0.0,2170880.0,0.0,21.0,1878228992.0,442777600.0,1998725120.0,29299343360.0,3120203.0,1028633.0
13-04 02:34:03,18.512,9.890,71.006,0.085,0.0,0.507,0.0,2158592.0,0.0,19.0,1888174080.0,442777600.0,2011672576.0,29276450816.0,3126943.0,1028816.0
13-04 02:34:04,18.685,10.381,70.502,0.0,0.0,0.433,0.0,2158592.0,0.0,20.0,1915146240.0,442777600.0,2029838336.0,29231312896.0,3130605.0,1034439.0
13-04 02:34:05,17.951,10.076,71.550,0.0,0.0,0.423,0.0,2158592.0,0.0,19.0,1923309568.0,442785792.0,2043101184.0,29209878528.0,3116545.0,1024238.0
13-04 02:34:06,20.270,10.473,67.905,0.929,0.0,0.422,4096.0,50229248.0,1.0,110.0,1922334720.0,442798080.0,2060414976.0,29193527296.0,3128916.0,1028650.0
13-04 02:34:07,15.980,9.420,63.246,10.934,0.0,0.421,4096.0,272633856.0,1.0,516.0,1924263936.0,442802176.0,2070016000.0,29181992960.0,2993523.0,962117.0
13-04 02:34:08,23.359,11.083,61.552,3.410,0.0,0.597,0.0,105332736.0,0.0,235.0,1942433792.0,442802176.0,2090483712.0,29143355392.0,3261909.0,1099692.0
13-04 02:34:09,18.666,11.149,69.679,0.084,0.0,0.422,0.0,2158592.0,0.0,19.0,1963528192.0,442802176.0,2106974208.0,29105770496.0,3142163.0,1045496.0
13-04 02:34:10,18.670,9.974,70.844,0.0,0.0,0.512,0.0,2162688.0,0.0,20.0,1964302336.0,442806272.0,2120445952.0,29091520512.0,3110539.0,1021408.0
13-04 02:34:11,19.300,9.564,70.623,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,1963839488.0,442810368.0,2136031232.0,29076393984.0,3135282.0,1035159.0
13-04 02:34:12,18.923,10.765,69.891,0.0,0.0,0.421,0.0,2174976.0,0.0,20.0,1966821376.0,442814464.0,2150821888.0,29058617344.0,3125004.0,1028564.0
13-04 02:34:13,19.916,9.705,69.705,0.253,0.0,0.422,0.0,2183168.0,0.0,22.0,1974583296.0,442822656.0,2169462784.0,29032206336.0,3128762.0,1031673.0
13-04 02:34:14,19.280,8.997,71.294,0.0,0.0,0.428,0.0,2162688.0,0.0,19.0,1984417792.0,442834944.0,2183704576.0,29008117760.0,3131760.0,1033522.0
13-04 02:34:15,19.426,10.389,69.848,0.0,0.0,0.338,0.0,2158592.0,0.0,19.0,1986613248.0,442839040.0,2200047616.0,28989575168.0,3120539.0,1025660.0
13-04 02:34:16,20.118,9.806,69.653,0.085,0.0,0.338,0.0,4521984.0,0.0,26.0,1992564736.0,442843136.0,2213392384.0,28970274816.0,3121988.0,1027450.0
13-04 02:34:17,18.423,10.197,71.037,0.086,0.0,0.257,0.0,2191360.0,0.0,20.0,1992482816.0,442847232.0,2228957184.0,28954787840.0,3119816.0,1024181.0
13-04 02:34:18,19.779,9.253,70.458,0.0,0.0,0.509,0.0,2170880.0,0.0,22.0,2005188608.0,442851328.0,2242031616.0,28929003520.0,3120367.0,1028531.0
13-04 02:34:19,18.644,10.424,70.593,0.085,0.0,0.254,0.0,2199552.0,0.0,24.0,2007957504.0,442859520.0,2259382272.0,28908875776.0,3150943.0,1050496.0
13-04 02:34:20,19.064,10.213,70.213,0.085,0.0,0.426,0.0,2162688.0,0.0,20.0,2010669056.0,442863616.0,2275491840.0,28890050560.0,3129542.0,1030325.0
13-04 02:34:21,19.129,9.991,70.709,0.0,0.0,0.171,0.0,2150400.0,0.0,20.0,2011447296.0,442863616.0,2289147904.0,28875616256.0,3124436.0,1031503.0
13-04 02:34:22,19.007,10.017,70.548,0.0,0.0,0.428,0.0,2150400.0,0.0,19.0,2012299264.0,442863616.0,2304262144.0,28859650048.0,3142418.0,1045962.0
13-04 02:34:23,18.846,10.187,70.628,0.085,0.0,0.255,0.0,2154496.0,0.0,19.0,2010767360.0,442863616.0,2322333696.0,28843110400.0,3124437.0,1027827.0
13-04 02:34:24,19.333,9.837,70.573,0.0,0.0,0.257,0.0,2150400.0,0.0,19.0,2010140672.0,442863616.0,2337472512.0,28828598272.0,3131711.0,1033489.0
13-04 02:34:25,19.369,9.386,70.648,0.085,0.0,0.512,0.0,2166784.0,0.0,21.0,2011660288.0,442867712.0,2352136192.0,28812410880.0,3114173.0,1023666.0
13-04 02:34:26,19.270,9.932,70.289,0.0,0.0,0.509,0.0,2142208.0,0.0,19.0,2011074560.0,442871808.0,2369351680.0,28795777024.0,3129343.0,1030359.0
13-04 02:34:27,19.241,10.127,70.042,0.084,0.0,0.506,0.0,2150400.0,0.0,19.0,2010984448.0,442871808.0,2383536128.0,28781682688.0,3121418.0,1028796.0
13-04 02:34:28,18.974,9.744,70.598,0.0,0.0,0.684,0.0,2183168.0,0.0,20.0,2010578944.0,442880000.0,2399965184.0,28765650944.0,3132509.0,1033423.0
13-04 02:34:29,19.576,10.0,70.254,0.0,0.0,0.169,0.0,2150400.0,0.0,19.0,2015997952.0,442888192.0,2413264896.0,28746924032.0,3119915.0,1027128.0
13-04 02:34:30,20.391,8.836,70.178,0.085,0.0,0.510,0.0,2146304.0,0.0,19.0,2015862784.0,442892288.0,2428694528.0,28731625472.0,3138553.0,1037596.0
13-04 02:34:31,18.971,11.130,69.562,0.084,0.0,0.253,0.0,2166784.0,0.0,22.0,2015236096.0,442904576.0,2446036992.0,28714897408.0,3125366.0,1029200.0
13-04 02:34:32,18.587,9.588,71.405,0.084,0.0,0.336,0.0,2150400.0,0.0,19.0,2016563200.0,442908672.0,2459369472.0,28700233728.0,3011575.0,906060.0
13-04 02:34:33,6.981,2.775,90.244,0.0,0.0,0.0,0.0,2158592.0,0.0,19.0,2015805440.0,442912768.0,2468249600.0,28692107264.0,149168.0,80278.0
13-04 02:34:34,0.334,0.334,99.332,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,2016186368.0,442916864.0,2468245504.0,28691726336.0,60597.0,9135.0
13-04 02:34:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2016198656.0,442916864.0,2468487168.0,28691472384.0,2477.0,2991.0
13-04 02:34:36,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2016194560.0,442916864.0,2468491264.0,28691472384.0,2617.0,3065.0
13-04 02:34:37,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2016190464.0,442920960.0,2468491264.0,28691472384.0,1542.0,1584.0
13-04 02:34:38,0.084,0.503,93.043,6.370,0.0,0.0,4096.0,233635840.0,1.0,414.0,2016247808.0,442925056.0,2468503552.0,28691398656.0,4951.0,7136.0
13-04 02:34:39,0.250,0.334,97.915,1.501,0.0,0.0,0.0,110170112.0,0.0,215.0,2016186368.0,442925056.0,2468507648.0,28691456000.0,19701.0,20328.0
13-04 02:34:40,5.375,3.584,90.956,0.0,0.0,0.085,0.0,45056.0,0.0,3.0,2015608832.0,442925056.0,2471624704.0,28688916480.0,635182.0,628899.0
13-04 02:34:41,22.453,10.363,66.839,0.0,0.0,0.345,0.0,2146304.0,0.0,19.0,2015281152.0,442925056.0,2489729024.0,28671139840.0,3360332.0,1259330.0
13-04 02:34:42,23.402,11.226,64.940,0.0,0.0,0.432,0.0,2154496.0,0.0,19.0,2015612928.0,442929152.0,2507337728.0,28653195264.0,5389251.0,1287416.0
13-04 02:34:43,26.176,13.174,60.137,0.086,0.0,0.428,0.0,2170880.0,0.0,23.0,2015948800.0,442937344.0,2527395840.0,28632793088.0,3345704.0,1251224.0
13-04 02:34:44,25.731,12.909,60.929,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,2015334400.0,442941440.0,2547433472.0,28613365760.0,3395645.0,1277360.0
13-04 02:34:45,22.193,10.794,66.321,0.086,0.0,0.604,0.0,4300800.0,0.0,38.0,2014453760.0,442945536.0,2566213632.0,28595462144.0,3509331.0,1338798.0
13-04 02:34:46,22.290,11.535,65.568,0.087,0.0,0.520,0.0,2154496.0,0.0,19.0,2015617024.0,442945536.0,2585088000.0,28575424512.0,5364862.0,1268720.0
13-04 02:34:47,27.002,11.755,60.647,0.0,0.0,0.596,0.0,2150400.0,0.0,19.0,2021523456.0,442961920.0,2605322240.0,28549267456.0,3356001.0,1258698.0
13-04 02:34:48,25.175,12.150,62.238,0.087,0.0,0.350,0.0,2150400.0,0.0,20.0,2021773312.0,442974208.0,2624512000.0,28529815552.0,3395027.0,1275536.0
13-04 02:34:49,22.135,11.024,66.319,0.174,0.0,0.347,0.0,4337664.0,0.0,42.0,2020843520.0,442982400.0,2645241856.0,28510007296.0,3507310.0,1336793.0
13-04 02:34:50,23.190,11.552,64.655,0.0,0.0,0.603,0.0,2158592.0,0.0,20.0,2019622912.0,442982400.0,2662223872.0,28494245888.0,5367777.0,1269776.0
13-04 02:34:51,25.619,13.407,60.461,0.0,0.0,0.512,0.0,2146304.0,0.0,19.0,2018533376.0,442986496.0,2682593280.0,28474961920.0,3363332.0,1263519.0
13-04 02:34:52,25.559,12.823,61.188,0.086,0.0,0.344,0.0,2154496.0,0.0,19.0,2018103296.0,442986496.0,2702069760.0,28455915520.0,3394878.0,1279288.0
13-04 02:34:53,22.345,12.234,64.826,0.085,0.0,0.510,0.0,4317184.0,0.0,41.0,2017226752.0,442990592.0,2721480704.0,28437377024.0,3505299.0,1332420.0
13-04 02:34:54,22.845,11.724,64.914,0.0,0.0,0.517,0.0,2150400.0,0.0,19.0,2017714176.0,442990592.0,2740994048.0,28417376256.0,5371783.0,1272014.0
13-04 02:34:55,25.820,13.040,60.535,0.173,0.0,0.432,0.0,2166784.0,0.0,21.0,2018177024.0,442994688.0,2760146944.0,28397756416.0,3345823.0,1251243.0
13-04 02:34:56,26.182,13.007,60.051,0.084,0.0,0.676,0.0,2150400.0,0.0,19.0,2019729408.0,442998784.0,2779410432.0,28376936448.0,3394411.0,1275895.0
13-04 02:34:57,23.090,11.073,65.494,0.0,0.0,0.343,0.0,4345856.0,0.0,41.0,2020958208.0,443002880.0,2800017408.0,28355096576.0,3510361.0,1339734.0
13-04 02:34:58,23.359,12.191,63.939,0.085,0.0,0.426,0.0,2154496.0,0.0,19.0,2021556224.0,443006976.0,2815688704.0,28338823168.0,5373485.0,1270241.0
13-04 02:34:59,27.015,12.007,60.206,0.086,0.0,0.686,0.0,9977856.0,0.0,38.0,2021986304.0,443015168.0,2841640960.0,28312432640.0,3343521.0,1250971.0
13-04 02:35:00,26.460,12.629,60.309,0.086,0.0,0.515,0.0,4841472.0,0.0,32.0,2020712448.0,443019264.0,2856497152.0,28298846208.0,3402588.0,1283200.0
13-04 02:35:01,21.454,10.858,66.988,0.175,0.0,0.525,0.0,4354048.0,0.0,41.0,2021789696.0,443031552.0,2877755392.0,28276498432.0,3509217.0,1335165.0
13-04 02:35:02,23.270,10.986,65.138,0.0,0.0,0.606,0.0,2146304.0,0.0,19.0,2021986304.0,443039744.0,2894790656.0,28259258368.0,5379398.0,1274710.0
13-04 02:35:03,27.218,12.031,60.068,0.085,0.0,0.597,0.0,2154496.0,0.0,19.0,2023342080.0,443039744.0,2914287616.0,28238405632.0,3340167.0,1245910.0
13-04 02:35:04,26.280,13.266,59.782,0.0,0.0,0.672,0.0,4120576.0,0.0,29.0,2026852352.0,443052032.0,2935906304.0,28213264384.0,3395021.0,1278756.0
13-04 02:35:05,22.251,11.169,66.061,0.0,0.0,0.519,0.0,2383872.0,0.0,31.0,2030616576.0,443056128.0,2954358784.0,28191043584.0,3509454.0,1340968.0
13-04 02:35:06,22.470,11.750,65.266,0.0,0.0,0.515,0.0,2158592.0,0.0,19.0,2029809664.0,443060224.0,2972393472.0,28173811712.0,5370432.0,1270484.0
13-04 02:35:07,25.967,12.984,60.275,0.172,0.0,0.602,0.0,2166784.0,0.0,21.0,2030395392.0,443076608.0,2992414720.0,28153188352.0,3332304.0,1241341.0
13-04 02:35:08,25.554,13.118,60.903,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2030837760.0,443080704.0,3011522560.0,28133634048.0,3409860.0,1286127.0
13-04 02:35:09,22.766,10.653,65.636,0.086,0.0,0.859,0.0,4313088.0,0.0,39.0,2030608384.0,443097088.0,3032432640.0,28112936960.0,3528464.0,1357540.0
13-04 02:35:10,21.385,10.909,67.186,0.0,0.0,0.519,0.0,2150400.0,0.0,19.0,2031480832.0,443097088.0,3048132608.0,28096364544.0,4229848.0,1266728.0
13-04 02:35:11,20.206,12.124,67.068,0.086,0.0,0.516,0.0,2158592.0,0.0,19.0,2031570944.0,443097088.0,3064958976.0,28079448064.0,2490255.0,1249676.0
13-04 02:35:12,10.413,6.454,82.788,0.0,0.0,0.344,0.0,0.0,0.0,0.0,2031046656.0,443097088.0,3074117632.0,28070813696.0,1595343.0,1167483.0
13-04 02:35:13,19.724,9.991,69.595,0.172,0.0,0.517,0.0,1851392.0,0.0,21.0,2032021504.0,443105280.0,3089006592.0,28054941696.0,2601351.0,1239660.0
13-04 02:35:14,21.864,11.356,62.627,3.814,0.0,0.339,4096.0,205533184.0,1.0,376.0,2033143808.0,443109376.0,3105812480.0,28037009408.0,7282024.0,1227399.0
13-04 02:35:15,10.155,6.627,68.503,14.200,0.0,0.516,0.0,270532608.0,0.0,493.0,2034253824.0,443109376.0,3113189376.0,28028522496.0,1527010.0,1151757.0
13-04 02:35:16,24.446,12.521,59.284,3.237,0.0,0.511,0.0,98881536.0,0.0,230.0,2033758208.0,443113472.0,3134488576.0,28007714816.0,7189198.0,1346394.0
13-04 02:35:17,31.699,14.623,53.065,0.088,0.0,0.525,0.0,4321280.0,0.0,39.0,2033594368.0,443113472.0,3159793664.0,27982573568.0,3514563.0,1340019.0
13-04 02:35:18,33.248,14.310,51.585,0.086,0.0,0.771,0.0,4317184.0,0.0,40.0,2039689216.0,443113472.0,3185418240.0,27950854144.0,5550816.0,1366140.0
13-04 02:35:19,31.293,15.603,52.328,0.086,0.0,0.690,0.0,4333568.0,0.0,41.0,2040262656.0,443117568.0,3211120640.0,27924574208.0,3537301.0,1359374.0
13-04 02:35:20,32.564,14.701,51.966,0.085,0.0,0.684,0.0,4136960.0,0.0,27.0,2038951936.0,443125760.0,3237466112.0,27899531264.0,3358237.0,1253907.0
13-04 02:35:21,32.763,15.227,51.326,0.0,0.0,0.684,0.0,2330624.0,0.0,30.0,2048659456.0,443129856.0,3260387328.0,27866898432.0,3506320.0,1335671.0
13-04 02:35:22,27.203,13.729,58.390,0.085,0.0,0.593,0.0,4313088.0,0.0,38.0,2049236992.0,443129856.0,3283050496.0,27843657728.0,5511450.0,1341117.0
13-04 02:35:23,26.451,12.628,60.324,0.085,0.0,0.512,0.0,2154496.0,0.0,19.0,2049933312.0,443129856.0,3302285312.0,27823726592.0,3358379.0,1258816.0
13-04 02:35:24,24.076,11.866,63.371,0.086,0.0,0.602,0.0,4304896.0,0.0,38.0,2049110016.0,443142144.0,3323412480.0,27803410432.0,3533592.0,1347145.0
13-04 02:35:25,21.843,11.348,66.297,0.085,0.0,0.427,0.0,2199552.0,0.0,24.0,2049204224.0,443150336.0,3340271616.0,27786448896.0,5380122.0,1287231.0
13-04 02:35:26,26.565,12.944,59.898,0.0,0.0,0.592,0.0,2154496.0,0.0,19.0,2049277952.0,443150336.0,3360710656.0,27765936128.0,3333063.0,1233037.0
13-04 02:35:27,25.567,11.693,62.129,0.087,0.0,0.524,0.0,2158592.0,0.0,20.0,2049609728.0,443150336.0,3379806208.0,27746508800.0,3351987.0,1252435.0
13-04 02:35:28,24.528,11.750,63.293,0.172,0.0,0.257,0.0,4321280.0,0.0,41.0,2049441792.0,443154432.0,3401682944.0,27724795904.0,3557879.0,1367156.0
13-04 02:35:29,22.759,10.0,66.638,0.086,0.0,0.517,0.0,2170880.0,0.0,20.0,2049482752.0,443154432.0,3417546752.0,27708891136.0,4816293.0,1273900.0
13-04 02:35:30,25.436,12.369,61.411,0.0,0.0,0.784,0.0,2158592.0,0.0,19.0,2049228800.0,443154432.0,3438219264.0,27688472576.0,3908123.0,1252925.0
13-04 02:35:31,25.771,13.099,60.445,0.171,0.0,0.514,0.0,2170880.0,0.0,22.0,2049826816.0,443162624.0,3457286144.0,27668799488.0,3326051.0,1235141.0
13-04 02:35:32,24.380,12.147,62.960,0.086,0.0,0.428,0.0,4325376.0,0.0,38.0,2049495040.0,443170816.0,3479068672.0,27647340544.0,3575071.0,1375600.0
13-04 02:35:33,22.392,11.196,65.903,0.0,0.0,0.509,0.0,2162688.0,0.0,19.0,2050482176.0,443170816.0,3495362560.0,27630059520.0,5367076.0,1283716.0
13-04 02:35:34,25.428,13.099,60.873,0.086,0.0,0.514,0.0,2158592.0,0.0,19.0,2049810432.0,443170816.0,3516243968.0,27609849856.0,3354321.0,1239340.0
13-04 02:35:35,26.638,11.616,61.223,0.0,0.0,0.524,0.0,2158592.0,0.0,19.0,2049925120.0,443170816.0,3535269888.0,27590709248.0,3373329.0,1266913.0
13-04 02:35:36,22.077,12.740,64.660,0.0,0.0,0.524,0.0,4358144.0,0.0,41.0,2049740800.0,443170816.0,3555516416.0,27570647040.0,3528683.0,1349099.0
13-04 02:35:37,21.569,11.509,66.411,0.171,0.0,0.341,0.0,2170880.0,0.0,21.0,2050609152.0,443174912.0,3572875264.0,27552415744.0,5394582.0,1283186.0
13-04 02:35:38,26.786,12.840,60.034,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,2050134016.0,443174912.0,3593846784.0,27531919360.0,3337292.0,1246878.0
13-04 02:35:39,26.735,12.254,60.411,0.0,0.0,0.600,0.0,2150400.0,0.0,19.0,2050781184.0,443174912.0,3612880896.0,27512238080.0,3363551.0,1265594.0
13-04 02:35:40,24.660,12.075,62.585,0.085,0.0,0.595,0.0,4321280.0,0.0,38.0,2050162688.0,443174912.0,3633942528.0,27491794944.0,3542759.0,1356199.0
13-04 02:35:41,22.354,11.008,66.046,0.085,0.0,0.508,0.0,2162688.0,0.0,19.0,2050195456.0,443174912.0,3649781760.0,27475922944.0,3361096.0,1260043.0
13-04 02:35:42,13.660,7.818,78.179,0.0,0.0,0.344,0.0,0.0,0.0,0.0,2049163264.0,443174912.0,3662659584.0,27464077312.0,3172119.0,1160021.0
13-04 02:35:43,32.458,15.508,51.441,0.085,0.0,0.508,0.0,4325376.0,0.0,40.0,2050674688.0,443179008.0,3686629376.0,27438592000.0,5555310.0,1366297.0
13-04 02:35:44,30.743,14.432,54.398,0.0,0.0,0.427,0.0,4337664.0,0.0,39.0,2051059712.0,443179008.0,3711004672.0,27413831680.0,3526846.0,1344414.0
13-04 02:35:45,22.693,11.262,65.707,0.085,0.0,0.254,0.0,2154496.0,0.0,19.0,2051264512.0,443183104.0,3727556608.0,27397070848.0,3368407.0,1270095.0
13-04 02:35:46,20.263,10.614,60.614,8.158,0.0,0.351,0.0,232726528.0,0.0,437.0,2052018176.0,443183104.0,3742531584.0,27381342208.0,5247102.0,1204100.0
13-04 02:35:47,10.911,6.615,69.502,12.715,0.0,0.258,4096.0,269516800.0,1.0,494.0,2052042752.0,443187200.0,3751010304.0,27372834816.0,1537984.0,1161664.0
13-04 02:35:48,28.831,12.814,56.277,1.472,0.0,0.606,0.0,54972416.0,0.0,141.0,2051911680.0,443191296.0,3774832640.0,27349139456.0,5153091.0,1332044.0
13-04 02:35:49,31.764,15.240,51.969,0.171,0.0,0.856,0.0,12169216.0,0.0,64.0,2053083136.0,443203584.0,3800244224.0,27322544128.0,3513974.0,1338732.0
13-04 02:35:50,31.434,15.112,52.159,0.086,0.0,1.209,0.0,6942720.0,0.0,53.0,2054234112.0,443215872.0,3822071808.0,27299553280.0,5536263.0,1356046.0
13-04 02:35:51,27.155,13.190,59.224,0.086,0.0,0.345,0.0,2154496.0,0.0,19.0,2054402048.0,443215872.0,3842281472.0,27279175680.0,3348846.0,1253251.0
13-04 02:35:52,23.969,12.113,63.574,0.0,0.0,0.344,0.0,4317184.0,0.0,38.0,2054385664.0,443215872.0,3864264704.0,27257208832.0,3550660.0,1361790.0
13-04 02:35:53,21.341,10.540,67.596,0.087,0.0,0.436,0.0,2199552.0,0.0,24.0,2056155136.0,443219968.0,3879772160.0,27239927808.0,5163775.0,1279542.0
13-04 02:35:54,26.032,13.395,59.899,0.084,0.0,0.590,0.0,2154496.0,0.0,20.0,2054172672.0,443224064.0,3901014016.0,27220664320.0,3557747.0,1242156.0
13-04 02:35:55,26.320,12.121,60.606,0.173,0.0,0.779,0.0,2183168.0,0.0,23.0,2055512064.0,443236352.0,3921018880.0,27199307776.0,3355730.0,1250948.0
13-04 02:35:56,26.005,12.062,61.078,0.257,0.0,0.599,0.0,18292736.0,0.0,74.0,2057035776.0,443244544.0,3940057088.0,27178737664.0,3539135.0,1353077.0
13-04 02:35:57,22.213,10.026,67.243,0.0,0.0,0.519,0.0,2150400.0,0.0,19.0,2057236480.0,443248640.0,3957407744.0,27161182208.0,4973703.0,1306155.0
13-04 02:35:58,26.012,12.317,61.068,0.0,0.0,0.603,0.0,2146304.0,0.0,19.0,2056437760.0,443252736.0,3978981376.0,27140403200.0,3771632.0,1241132.0
13-04 02:35:59,25.868,11.806,61.806,0.087,0.0,0.434,0.0,2146304.0,0.0,19.0,2058096640.0,443252736.0,3997065216.0,27120660480.0,3397266.0,1287522.0
13-04 02:36:00,24.017,12.051,63.248,0.0,0.0,0.684,0.0,4308992.0,0.0,38.0,2057527296.0,443256832.0,4018073600.0,27100217344.0,3527098.0,1347858.0
13-04 02:36:01,21.030,10.733,67.627,0.175,0.0,0.436,0.0,2166784.0,0.0,21.0,2058928128.0,443269120.0,4034764800.0,27082113024.0,5339905.0,1287761.0
13-04 02:36:02,26.207,12.672,60.603,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,2059431936.0,443273216.0,4055707648.0,27060662272.0,3395309.0,1251945.0
13-04 02:36:03,26.234,12.208,60.866,0.087,0.0,0.606,0.0,2154496.0,0.0,22.0,2060001280.0,443277312.0,4075257856.0,27040538624.0,3367080.0,1260536.0
13-04 02:36:04,24.597,11.705,63.274,0.085,0.0,0.339,0.0,4304896.0,0.0,38.0,2059509760.0,443277312.0,4096065536.0,27020222464.0,3541187.0,1356111.0
13-04 02:36:05,20.971,11.092,67.244,0.0,0.0,0.693,0.0,2150400.0,0.0,19.0,2061611008.0,443277312.0,4111249408.0,27002937344.0,5347646.0,1281012.0
13-04 02:36:06,26.244,13.036,60.377,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,2061139968.0,443277312.0,4133732352.0,26980925440.0,3364974.0,1235840.0
13-04 02:36:07,26.448,12.446,60.501,0.086,0.0,0.519,0.0,2174976.0,0.0,22.0,2061348864.0,443281408.0,4152946688.0,26961498112.0,3356210.0,1257888.0
13-04 02:36:08,24.450,11.675,63.029,0.085,0.0,0.761,0.0,4317184.0,0.0,38.0,2061385728.0,443289600.0,4174233600.0,26940166144.0,3561154.0,1368600.0
13-04 02:36:09,21.690,10.279,67.422,0.0,0.0,0.610,0.0,2154496.0,0.0,19.0,2062729216.0,443289600.0,4189466624.0,26923589632.0,5412646.0,1301383.0
13-04 02:36:10,25.639,13.458,60.392,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2062557184.0,443289600.0,4210806784.0,26902421504.0,3316460.0,1231991.0
13-04 02:36:11,25.670,12.705,61.366,0.0,0.0,0.259,0.0,2150400.0,0.0,19.0,2063396864.0,443297792.0,4230049792.0,26882330624.0,3372329.0,1265137.0
13-04 02:36:12,23.761,12.222,63.333,0.171,0.0,0.513,0.0,4304896.0,0.0,38.0,2063572992.0,443301888.0,4251074560.0,26861125632.0,3563691.0,1375678.0
13-04 02:36:13,22.451,10.711,66.324,0.171,0.0,0.343,0.0,2162688.0,0.0,21.0,2063314944.0,443310080.0,4268642304.0,26843807744.0,3360689.0,1258918.0
13-04 02:36:14,24.087,12.783,62.696,0.0,0.0,0.435,0.0,2154496.0,0.0,19.0,2065010688.0,443314176.0,4287553536.0,26823196672.0,5352163.0,1260075.0
13-04 02:36:15,25.859,12.973,60.739,0.0,0.0,0.430,0.0,2142208.0,0.0,19.0,2065584128.0,443314176.0,4307353600.0,26802823168.0,3344753.0,1250173.0
13-04 02:36:16,24.369,12.185,62.663,0.174,0.0,0.609,0.0,4308992.0,0.0,38.0,2065084416.0,443314176.0,4328931328.0,26781745152.0,3563131.0,1365348.0
13-04 02:36:17,21.251,11.482,66.667,0.257,0.0,0.343,0.0,14508032.0,0.0,39.0,2066472960.0,443322368.0,4345438208.0,26763841536.0,3360296.0,1259057.0
13-04 02:36:18,20.711,10.919,59.359,8.492,0.0,0.520,4096.0,273682432.0,1.0,478.0,2070003712.0,443326464.0,4360015872.0,26745729024.0,5246704.0,1202718.0
13-04 02:36:19,11.678,7.180,69.983,10.813,0.0,0.346,0.0,255307776.0,0.0,482.0,2069516288.0,443334656.0,4372180992.0,26734043136.0,3353877.0,1245636.0
13-04 02:36:20,31.159,16.137,52.446,0.086,0.0,0.172,0.0,4251648.0,0.0,35.0,2082623488.0,443334656.0,4396838912.0,26696278016.0,3364893.0,1263997.0
13-04 02:36:21,32.396,15.516,51.151,0.0,0.0,0.938,0.0,2199552.0,0.0,22.0,2083086336.0,443342848.0,4421509120.0,26671136768.0,3507807.0,1334509.0
13-04 02:36:22,26.890,13.058,59.364,0.086,0.0,0.601,0.0,4329472.0,0.0,41.0,2085531648.0,443346944.0,4443598848.0,26646597632.0,5487777.0,1330345.0
13-04 02:36:23,26.920,11.821,60.828,0.0,0.0,0.431,0.0,2154496.0,0.0,20.0,2086342656.0,443355136.0,4462809088.0,26626568192.0,3376610.0,1268853.0
13-04 02:36:24,23.818,11.866,63.715,0.172,0.0,0.430,0.0,4321280.0,0.0,40.0,2085912576.0,443359232.0,4483805184.0,26605998080.0,3539730.0,1350355.0
13-04 02:36:25,22.096,9.869,67.773,0.0,0.0,0.262,0.0,2166784.0,0.0,21.0,2087784448.0,443367424.0,4501172224.0,26586750976.0,5378370.0,1284730.0
13-04 02:36:26,27.018,12.404,59.983,0.085,0.0,0.510,0.0,2158592.0,0.0,20.0,2087813120.0,443367424.0,4520693760.0,26567200768.0,3356837.0,1248376.0
13-04 02:36:27,26.397,12.898,60.275,0.0,0.0,0.430,0.0,2142208.0,0.0,19.0,2088230912.0,443375616.0,4540387328.0,26547081216.0,3371752.0,1263355.0
13-04 02:36:28,23.917,11.612,63.778,0.087,0.0,0.607,0.0,4317184.0,0.0,41.0,2088808448.0,443379712.0,4562026496.0,26524860416.0,3527854.0,1349342.0
13-04 02:36:29,21.594,11.397,66.495,0.086,0.0,0.428,0.0,2162688.0,0.0,20.0,2089963520.0,443383808.0,4577062912.0,26508664832.0,5213084.0,1283088.0
13-04 02:36:30,25.130,12.998,61.265,0.0,0.0,0.607,0.0,2150400.0,0.0,20.0,2090364928.0,443392000.0,4598775808.0,26486542336.0,3524828.0,1250839.0
13-04 02:36:31,26.438,12.618,60.601,0.086,0.0,0.258,0.0,2183168.0,0.0,22.0,2091274240.0,443400192.0,4617695232.0,26466705408.0,3341549.0,1245826.0
13-04 02:36:32,23.660,12.851,62.979,0.085,0.0,0.426,0.0,4300800.0,0.0,38.0,2090500096.0,443400192.0,4639547392.0,26445627392.0,3546849.0,1357920.0
13-04 02:36:33,21.348,10.977,67.243,0.0,0.0,0.432,0.0,2158592.0,0.0,19.0,2091814912.0,443404288.0,4655951872.0,26427904000.0,5381360.0,1285079.0
13-04 02:36:34,27.397,10.959,60.702,0.086,0.0,0.856,0.0,2150400.0,0.0,19.0,2091749376.0,443404288.0,4675792896.0,26408128512.0,3341984.0,1238730.0
13-04 02:36:35,25.303,13.345,60.919,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,2092630016.0,443408384.0,4695945216.0,26387091456.0,3364402.0,1264050.0
13-04 02:36:36,24.165,11.311,64.010,0.0,0.0,0.514,0.0,4296704.0,0.0,38.0,2093015040.0,443424768.0,4715986944.0,26366648320.0,3545140.0,1354608.0
13-04 02:36:37,21.552,10.948,66.810,0.172,0.0,0.517,0.0,2166784.0,0.0,21.0,2094964736.0,443437056.0,4733210624.0,26347462656.0,5263603.0,1284957.0
13-04 02:36:38,26.151,12.076,61.077,0.0,0.0,0.695,0.0,2166784.0,0.0,22.0,2094223360.0,443437056.0,4754255872.0,26327158784.0,3468566.0,1246238.0
13-04 02:36:39,26.923,12.564,60.0,0.085,0.0,0.427,0.0,2174976.0,0.0,20.0,2095120384.0,443437056.0,4773048320.0,26307469312.0,3357638.0,1264197.0
13-04 02:36:40,17.990,8.277,73.311,0.253,0.0,0.169,0.0,4317184.0,0.0,39.0,2095738880.0,443445248.0,4789690368.0,26290200576.0,2964643.0,779187.0
13-04 02:36:41,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2095632384.0,443445248.0,4790812672.0,26289184768.0,2780.0,3895.0
13-04 02:36:42,2.329,1.581,96.090,0.0,0.0,0.0,0.0,532480.0,0.0,18.0,2095792128.0,443445248.0,4792430592.0,26287407104.0,409590.0,24894.0
13-04 02:36:43,0.084,0.084,99.665,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2095783936.0,443449344.0,4792434688.0,26287407104.0,2810.0,3941.0
13-04 02:36:44,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2095779840.0,443449344.0,4792438784.0,26287407104.0,2641.0,3695.0
13-04 02:36:45,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2095779840.0,443449344.0,4792438784.0,26287407104.0,1745.0,1969.0
13-04 02:36:46,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2095779840.0,443449344.0,4792438784.0,26287407104.0,1267.0,1370.0
13-04 02:36:47,0.084,0.251,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2095898624.0,443453440.0,4792442880.0,26287280128.0,3681.0,4364.0
13-04 02:36:48,17.851,11.337,70.220,0.0,0.0,0.592,0.0,0.0,0.0,0.0,2095652864.0,443453440.0,4804751360.0,26275217408.0,3402571.0,1390659.0
13-04 02:36:49,31.660,14.043,52.255,1.277,0.0,0.766,0.0,76271616.0,0.0,144.0,2096066560.0,443461632.0,4826542080.0,26253004800.0,3656659.0,1517568.0
13-04 02:36:50,13.640,9.456,64.435,11.632,0.0,0.837,0.0,268492800.0,0.0,461.0,2096869376.0,443461632.0,4835758080.0,26242985984.0,3818866.0,1429203.0
13-04 02:36:51,28.051,14.068,55.508,1.525,0.0,0.847,0.0,71417856.0,0.0,167.0,2096975872.0,443465728.0,4859265024.0,26219368448.0,5366046.0,1547135.0
13-04 02:36:52,31.343,14.750,53.029,0.0,0.0,0.878,0.0,2154496.0,0.0,19.0,2097786880.0,443465728.0,4882685952.0,26195136512.0,5604423.0,1495769.0
13-04 02:36:53,32.075,15.009,52.316,0.086,0.0,0.515,0.0,4304896.0,0.0,38.0,2098843648.0,443469824.0,4907929600.0,26168832000.0,3733647.0,1558358.0
13-04 02:36:54,33.565,14.310,51.518,0.087,0.0,0.520,0.0,4296704.0,0.0,39.0,2098032640.0,443473920.0,4933443584.0,26144124928.0,5811887.0,1602896.0
13-04 02:36:55,31.674,16.137,51.416,0.086,0.0,0.687,0.0,3235840.0,0.0,25.0,2100031488.0,443478016.0,4959047680.0,26116517888.0,3642573.0,1511473.0
13-04 02:36:56,33.076,14.948,51.203,0.086,0.0,0.687,0.0,3268608.0,0.0,37.0,2101063680.0,443478016.0,4982759424.0,26091773952.0,5657618.0,1522981.0
13-04 02:36:57,31.714,15.516,51.918,0.085,0.0,0.767,0.0,4304896.0,0.0,39.0,2100436992.0,443486208.0,5008797696.0,26066354176.0,3763584.0,1577982.0
13-04 02:36:58,32.642,14.249,52.332,0.086,0.0,0.691,0.0,4280320.0,0.0,35.0,2101489664.0,443486208.0,5034704896.0,26039394304.0,5716395.0,1552743.0
13-04 02:36:59,34.121,14.436,50.481,0.175,0.0,0.787,0.0,19677184.0,0.0,65.0,2102603776.0,443486208.0,5057294336.0,26015690752.0,3605738.0,1492379.0
13-04 02:37:00,32.343,14.941,51.952,0.0,0.0,0.764,0.0,4304896.0,0.0,38.0,2103173120.0,443494400.0,5082304512.0,25990103040.0,5854986.0,1629581.0
13-04 02:37:01,31.880,14.359,52.991,0.171,0.0,0.598,0.0,2174976.0,0.0,22.0,2103562240.0,443498496.0,5104828416.0,25967185920.0,3598242.0,1485391.0
13-04 02:37:02,30.034,13.875,55.245,0.085,0.0,0.761,0.0,4292608.0,0.0,38.0,2103767040.0,443502592.0,5128687616.0,25943117824.0,5806183.0,1606159.0
13-04 02:37:03,30.431,13.966,54.914,0.0,0.0,0.690,0.0,2158592.0,0.0,20.0,2104475648.0,443506688.0,5150760960.0,25920331776.0,3495832.0,1427812.0
13-04 02:37:04,30.717,14.249,54.352,0.085,0.0,0.597,0.0,4308992.0,0.0,38.0,2105868288.0,443506688.0,5175017472.0,25894682624.0,5800494.0,1595469.0
13-04 02:37:05,30.855,15.983,52.821,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,2106347520.0,443506688.0,5197914112.0,25871306752.0,3672702.0,1529032.0
13-04 02:37:06,30.809,13.447,54.894,0.085,0.0,0.766,0.0,4308992.0,0.0,38.0,2106445824.0,443506688.0,5222584320.0,25846538240.0,5756695.0,1573698.0
13-04 02:37:07,30.644,14.936,53.906,0.086,0.0,0.429,0.0,2170880.0,0.0,22.0,2106839040.0,443510784.0,5244784640.0,25823940608.0,3540737.0,1454425.0
13-04 02:37:08,29.432,13.941,55.594,0.086,0.0,0.947,0.0,4325376.0,0.0,39.0,2107699200.0,443514880.0,5268922368.0,25798938624.0,5779946.0,1584733.0
13-04 02:37:09,30.703,14.408,54.117,0.0,0.0,0.772,0.0,2158592.0,0.0,19.0,2107826176.0,443514880.0,5291347968.0,25776386048.0,3618441.0,1501093.0
13-04 02:37:10,29.336,14.409,55.306,0.086,0.0,0.863,0.0,4300800.0,0.0,38.0,2108461056.0,443514880.0,5315592192.0,25751506944.0,5780007.0,1589335.0
13-04 02:37:11,31.822,14.022,53.568,0.0,0.0,0.588,0.0,2183168.0,0.0,21.0,2109800448.0,443527168.0,5336981504.0,25728765952.0,3581984.0,1474831.0
13-04 02:37:12,28.771,14.124,56.321,0.174,0.0,0.610,0.0,4313088.0,0.0,38.0,2109337600.0,443531264.0,5361815552.0,25704390656.0,5769836.0,1584969.0
13-04 02:37:13,33.219,14.518,51.494,0.171,0.0,0.598,0.0,11665408.0,0.0,55.0,2110984192.0,443539456.0,5382103040.0,25682448384.0,3582433.0,1478528.0
13-04 02:37:14,28.571,13.760,56.880,0.0,0.0,0.789,0.0,4362240.0,0.0,40.0,2111111168.0,443539456.0,5406621696.0,25657802752.0,5809737.0,1599454.0
13-04 02:37:15,30.958,15.352,52.926,0.0,0.0,0.763,0.0,2150400.0,0.0,19.0,2112794624.0,443547648.0,5428744192.0,25633988608.0,3597034.0,1487275.0
13-04 02:37:16,29.771,13.316,55.810,0.170,0.0,0.933,0.0,4308992.0,0.0,38.0,2114105344.0,443547648.0,5451763712.0,25609658368.0,5769785.0,1579806.0
13-04 02:37:17,32.489,14.852,51.983,0.0,0.0,0.675,0.0,2150400.0,0.0,19.0,2116050944.0,443547648.0,5474947072.0,25584529408.0,3616244.0,1495799.0
13-04 02:37:18,27.929,15.280,55.942,0.085,0.0,0.764,0.0,4313088.0,0.0,38.0,2115977216.0,443551744.0,5498707968.0,25560838144.0,5780397.0,1585127.0
13-04 02:37:19,31.414,15.834,51.736,0.254,0.0,0.762,0.0,2203648.0,0.0,24.0,2117636096.0,443555840.0,5521702912.0,25536180224.0,3547428.0,1462543.0
13-04 02:37:20,30.051,14.941,54.075,0.085,0.0,0.849,0.0,4304896.0,0.0,40.0,2117193728.0,443555840.0,5546831872.0,25511493632.0,5820705.0,1609325.0
13-04 02:37:21,19.283,12.116,58.703,9.044,0.0,0.853,0.0,264347648.0,0.0,479.0,2118787072.0,443555840.0,5559726080.0,25497006080.0,3513697.0,1445821.0
13-04 02:37:22,13.946,8.248,64.541,12.415,0.0,0.850,0.0,272560128.0,0.0,480.0,2118799360.0,443555840.0,5569994752.0,25486725120.0,1761487.0,1388159.0
13-04 02:37:23,25.779,13.142,54.591,5.644,0.0,0.842,0.0,110297088.0,0.0,227.0,2133426176.0,443559936.0,5589315584.0,25452773376.0,7313466.0,1512690.0
13-04 02:37:24,32.620,15.497,51.370,0.086,0.0,0.428,0.0,4317184.0,0.0,38.0,2134777856.0,443559936.0,5614850048.0,25425887232.0,5623093.0,1503630.0
13-04 02:37:25,31.461,15.903,51.513,0.173,0.0,0.951,0.0,4313088.0,0.0,41.0,2135080960.0,443568128.0,5641224192.0,25399201792.0,3851007.0,1623369.0
13-04 02:37:26,32.091,16.003,50.974,0.0,0.0,0.931,0.0,4308992.0,0.0,38.0,2135126016.0,443568128.0,5666082816.0,25374298112.0,5815449.0,1608571.0
13-04 02:37:27,32.584,15.039,52.031,0.0,0.0,0.346,0.0,2158592.0,0.0,19.0,2136182784.0,443572224.0,5689991168.0,25349328896.0,3501312.0,1439555.0
13-04 02:37:28,32.961,14.335,51.845,0.086,0.0,0.773,0.0,4308992.0,0.0,38.0,2138402816.0,443592704.0,5714939904.0,25322139648.0,5802235.0,1597722.0
13-04 02:37:29,32.250,15.227,51.754,0.171,0.0,0.599,0.0,4296704.0,0.0,38.0,2138136576.0,443596800.0,5740535808.0,25296805888.0,3801477.0,1594976.0
13-04 02:37:30,31.987,16.498,50.589,0.0,0.0,0.926,0.0,2154496.0,0.0,19.0,2139660288.0,443596800.0,5763579904.0,25272238080.0,5465716.0,1423475.0
13-04 02:37:31,31.378,16.071,51.701,0.085,0.0,0.765,0.0,4325376.0,0.0,40.0,2138923008.0,443604992.0,5789421568.0,25247125504.0,3854254.0,1620423.0
13-04 02:37:32,33.390,15.115,50.640,0.085,0.0,0.769,0.0,4300800.0,0.0,38.0,2140753920.0,443604992.0,5814239232.0,25220476928.0,5824706.0,1615698.0
13-04 02:37:33,31.004,15.808,52.314,0.087,0.0,0.786,0.0,2179072.0,0.0,21.0,2140647424.0,443604992.0,5837729792.0,25197092864.0,3485271.0,1427226.0
13-04 02:37:34,32.556,14.853,51.641,0.086,0.0,0.864,0.0,4313088.0,0.0,38.0,2142162944.0,443609088.0,5863247872.0,25170055168.0,5777236.0,1589618.0
13-04 02:37:35,32.376,14.447,52.480,0.0,0.0,0.696,0.0,4308992.0,0.0,38.0,2141921280.0,443617280.0,5888737280.0,25144799232.0,3833989.0,1614138.0
13-04 02:37:36,31.822,14.821,52.572,0.0,0.0,0.785,0.0,2150400.0,0.0,19.0,2143903744.0,443621376.0,5912121344.0,25119428608.0,5537429.0,1462082.0
13-04 02:37:37,32.674,15.391,51.075,0.172,0.0,0.688,0.0,4321280.0,0.0,40.0,2144362496.0,443633664.0,5937786880.0,25093292032.0,3779682.0,1584467.0
13-04 02:37:38,31.401,16.176,51.644,0.087,0.0,0.692,0.0,4317184.0,0.0,40.0,2144206848.0,443641856.0,5963665408.0,25067560960.0,5816661.0,1609556.0
13-04 02:37:39,32.599,14.056,52.413,0.0,0.0,0.931,0.0,2158592.0,0.0,19.0,2144514048.0,443641856.0,5986357248.0,25044561920.0,3485445.0,1435474.0
13-04 02:37:40,30.691,14.578,53.453,0.085,0.0,1.194,0.0,4296704.0,0.0,38.0,2145099776.0,443641856.0,6011240448.0,25019092992.0,5874028.0,1641637.0
13-04 02:37:41,30.408,13.380,55.256,0.0,0.0,0.956,0.0,2158592.0,0.0,19.0,2146091008.0,443641856.0,6033096704.0,24996245504.0,3513958.0,1446982.0
13-04 02:37:42,30.241,14.433,54.210,0.086,0.0,1.031,0.0,4349952.0,0.0,42.0,2146447360.0,443641856.0,6058348544.0,24970637312.0,5868012.0,1637190.0
13-04 02:37:43,31.714,15.942,51.577,0.085,0.0,0.682,0.0,2215936.0,0.0,23.0,2147319808.0,443645952.0,6081150976.0,24946958336.0,3597760.0,1488248.0
13-04 02:37:44,28.830,13.941,56.196,0.086,0.0,0.947,0.0,4304896.0,0.0,39.0,2147639296.0,443645952.0,6105612288.0,24922177536.0,5777551.0,1585486.0
13-04 02:37:45,32.037,15.046,52.240,0.085,0.0,0.592,0.0,2154496.0,0.0,19.0,2149220352.0,443645952.0,6128107520.0,24898101248.0,3634579.0,1509205.0
13-04 02:37:46,30.756,14.519,53.694,0.172,0.0,0.859,0.0,25337856.0,0.0,90.0,2149584896.0,443650048.0,6151237632.0,24874602496.0,5723617.0,1552945.0
13-04 02:37:47,31.132,14.494,53.602,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,2149220352.0,443650048.0,6173626368.0,24852578304.0,3480820.0,1424456.0
13-04 02:37:48,30.285,13.201,55.565,0.086,0.0,0.863,0.0,4321280.0,0.0,41.0,2150674432.0,443650048.0,6197891072.0,24826859520.0,5861412.0,1625550.0
13-04 02:37:49,31.499,14.733,52.667,0.085,0.0,1.016,0.0,2162688.0,0.0,21.0,2151399424.0,443666432.0,6219640832.0,24804368384.0,3567637.0,1470219.0
13-04 02:37:50,28.978,15.410,54.606,0.084,0.0,0.921,0.0,4321280.0,0.0,38.0,2151280640.0,443670528.0,6244655104.0,24779468800.0,5805474.0,1598963.0
13-04 02:37:51,31.472,15.905,51.946,0.085,0.0,0.592,0.0,2154496.0,0.0,19.0,2152513536.0,443674624.0,6266834944.0,24756051968.0,3548474.0,1454836.0
13-04 02:37:52,30.828,14.865,53.885,0.0,0.0,0.422,0.0,4313088.0,0.0,38.0,2152984576.0,443674624.0,6291431424.0,24730984448.0,5862805.0,1631456.0
13-04 02:37:53,21.092,11.429,58.487,8.235,0.0,0.756,4096.0,216092672.0,1.0,373.0,2154614784.0,443678720.0,6304993280.0,24715788288.0,3477093.0,1417906.0
13-04 02:37:54,14.069,9.857,63.690,11.794,0.0,0.590,0.0,272642048.0,0.0,489.0,2154516480.0,443678720.0,6315122688.0,24705757184.0,1790728.0,1410177.0
13-04 02:37:55,20.034,11.780,61.049,6.363,0.0,0.774,0.0,166473728.0,0.0,334.0,2155552768.0,443682816.0,6332391424.0,24687448064.0,7196875.0,1438502.0
13-04 02:37:56,31.352,15.762,52.196,0.086,0.0,0.603,0.0,4313088.0,0.0,39.0,2154795008.0,443682816.0,6358245376.0,24662351872.0,5820438.0,1605751.0
13-04 02:37:57,32.358,14.802,52.238,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2155966464.0,443682816.0,6381428736.0,24637997056.0,3643228.0,1521161.0
13-04 02:37:58,32.738,14.881,51.276,0.085,0.0,1.020,0.0,4321280.0,0.0,38.0,2156232704.0,443682816.0,6407172096.0,24611987456.0,5700434.0,1544885.0
13-04 02:37:59,31.510,15.191,52.257,0.0,0.0,1.042,0.0,4304896.0,0.0,38.0,2157867008.0,443682816.0,6432464896.0,24585060352.0,3779092.0,1576801.0
13-04 02:38:00,32.653,16.071,50.170,0.0,0.0,1.105,0.0,2142208.0,0.0,19.0,2157928448.0,443682816.0,6456369152.0,24561094656.0,5642238.0,1520264.0
13-04 02:38:01,32.855,15.372,51.351,0.169,0.0,0.253,0.0,4329472.0,0.0,40.0,2159083520.0,443686912.0,6481514496.0,24534790144.0,3646946.0,1507984.0
13-04 02:38:02,32.906,15.385,50.940,0.085,0.0,0.684,0.0,4308992.0,0.0,38.0,2159923200.0,443686912.0,6506586112.0,24508878848.0,5833436.0,1619200.0
13-04 02:38:03,32.170,15.830,51.234,0.085,0.0,0.681,0.0,2150400.0,0.0,19.0,2160607232.0,443686912.0,6530338816.0,24484442112.0,3651404.0,1513370.0
13-04 02:38:04,31.915,15.915,51.404,0.0,0.0,0.766,0.0,4321280.0,0.0,38.0,2160140288.0,443686912.0,6555901952.0,24459345920.0,5702757.0,1549453.0
13-04 02:38:05,32.250,15.398,51.668,0.086,0.0,0.599,0.0,4313088.0,0.0,38.0,2162475008.0,443691008.0,6581706752.0,24431202304.0,3757620.0,1571796.0
13-04 02:38:06,31.795,15.897,51.453,0.171,0.0,0.684,0.0,4206592.0,0.0,34.0,2161983488.0,443699200.0,6607237120.0,24406155264.0,5694960.0,1545226.0
13-04 02:38:07,32.340,15.660,51.234,0.0,0.0,0.766,0.0,2301952.0,0.0,28.0,2163060736.0,443699200.0,6630907904.0,24381407232.0,3602037.0,1490402.0
13-04 02:38:08,31.955,15.332,51.852,0.086,0.0,0.775,0.0,4317184.0,0.0,39.0,2163834880.0,443703296.0,6655897600.0,24355639296.0,5844302.0,1617523.0
13-04 02:38:09,33.391,13.617,52.125,0.087,0.0,0.781,0.0,4317184.0,0.0,40.0,2164678656.0,443703296.0,6681268224.0,24329424896.0,3678727.0,1538560.0
13-04 02:38:10,33.504,14.872,50.855,0.0,0.0,0.769,0.0,2158592.0,0.0,19.0,2164768768.0,443703296.0,6705319936.0,24305283072.0,5598528.0,1486876.0
13-04 02:38:11,31.153,14.888,52.926,0.172,0.0,0.861,0.0,4313088.0,0.0,39.0,2165379072.0,443703296.0,6730600448.0,24279392256.0,3817589.0,1603333.0
13-04 02:38:12,31.228,15.830,51.990,0.087,0.0,0.865,0.0,4112384.0,0.0,29.0,2167525376.0,443707392.0,6755291136.0,24252551168.0,5722018.0,1558521.0
13-04 02:38:13,33.078,15.476,50.850,0.085,0.0,0.510,0.0,2392064.0,0.0,31.0,2167205888.0,443707392.0,6779564032.0,24228597760.0,3640735.0,1504005.0
13-04 02:38:14,30.704,14.843,53.690,0.0,0.0,0.763,0.0,4304896.0,0.0,38.0,2167808000.0,443715584.0,6803902464.0,24203649024.0,5791732.0,1585989.0
13-04 02:38:15,30.996,15.498,52.727,0.087,0.0,0.693,0.0,2187264.0,0.0,20.0,2168811520.0,443719680.0,6826643456.0,24179900416.0,3486043.0,1424083.0
13-04 02:38:16,31.293,14.201,53.656,0.085,0.0,0.765,0.0,4333568.0,0.0,39.0,2169446400.0,443740160.0,6850957312.0,24154931200.0,5861043.0,1632377.0
13-04 02:38:17,30.516,15.300,53.339,0.0,0.0,0.845,0.0,2154496.0,0.0,19.0,2170368000.0,443744256.0,6873792512.0,24131170304.0,3515840.0,1439144.0
13-04 02:38:18,30.736,14.212,54.452,0.171,0.0,0.428,0.0,7516160.0,0.0,50.0,2170515456.0,443756544.0,6897463296.0,24107339776.0,5849317.0,1616232.0
13-04 02:38:19,31.655,14.761,52.986,0.0,0.0,0.597,0.0,2207744.0,0.0,19.0,2171830272.0,443756544.0,6919237632.0,24084250624.0,3552701.0,1457157.0
13-04 02:38:20,29.092,15.776,54.368,0.085,0.0,0.679,0.0,8802304.0,0.0,52.0,2177523712.0,443756544.0,6945382400.0,24052412416.0,5831797.0,1612628.0
13-04 02:38:21,27.654,14.127,57.363,0.171,0.0,0.685,0.0,9400320.0,0.0,40.0,2177331200.0,443756544.0,6963150848.0,24034836480.0,3464014.0,1411695.0
13-04 02:38:22,32.283,14.348,52.756,0.087,0.0,0.525,0.0,4304896.0,0.0,38.0,2178039808.0,443756544.0,6988996608.0,24008282112.0,5895643.0,1644313.0
13-04 02:38:23,30.954,14.359,53.912,0.0,0.0,0.774,0.0,2154496.0,0.0,20.0,2179616768.0,443756544.0,7010594816.0,23985106944.0,3526372.0,1441684.0
13-04 02:38:24,30.052,14.286,54.965,0.174,0.0,0.523,0.0,4313088.0,0.0,40.0,2177941504.0,443764736.0,7035727872.0,23961640960.0,5860116.0,1627806.0
13-04 02:38:25,30.368,14.371,52.010,2.481,0.0,0.770,4096.0,154681344.0,1.0,283.0,2179264512.0,443772928.0,7058575360.0,23937462272.0,3535613.0,1456435.0
13-04 02:38:26,15.249,10.362,62.426,11.457,0.0,0.505,0.0,275652608.0,0.0,479.0,2179915776.0,443772928.0,7069003776.0,23926382592.0,4200298.0,1477133.0
13-04 02:38:27,16.454,9.292,64.621,8.951,0.0,0.682,0.0,234254336.0,0.0,442.0,2181832704.0,443777024.0,7081361408.0,23912103936.0,4951954.0,1470183.0
13-04 02:38:28,33.019,14.666,51.715,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2181275648.0,443785216.0,7106056192.0,23887958016.0,5522387.0,1449471.0
13-04 02:38:29,32.203,15.932,51.017,0.0,0.0,0.847,0.0,4313088.0,0.0,42.0,2182479872.0,443789312.0,7131475968.0,23861329920.0,3802073.0,1591193.0
13-04 02:38:30,32.743,16.203,50.211,0.169,0.0,0.675,0.0,4354048.0,0.0,43.0,2182955008.0,443793408.0,7157153792.0,23835172864.0,5804232.0,1601825.0
13-04 02:38:31,32.887,15.900,50.377,0.084,0.0,0.753,0.0,2154496.0,0.0,19.0,2183278592.0,443805696.0,7180914688.0,23811076096.0,3518803.0,1443788.0
13-04 02:38:32,31.842,15.749,51.463,0.0,0.0,0.947,0.0,4304896.0,0.0,39.0,2184777728.0,443813888.0,7206260736.0,23784222720.0,5788602.0,1592813.0
13-04 02:38:33,32.075,14.837,52.401,0.0,0.0,0.686,0.0,4304896.0,0.0,38.0,2184392704.0,443822080.0,7231483904.0,23759376384.0,3779742.0,1581952.0
13-04 02:38:34,32.870,15.391,50.609,0.174,0.0,0.957,0.0,16494592.0,0.0,49.0,2191020032.0,443826176.0,7265824768.0,23718404096.0,5530735.0,1451471.0
13-04 02:38:35,32.186,15.749,50.775,0.344,0.0,0.947,0.0,14467072.0,0.0,65.0,2191147008.0,443830272.0,7279579136.0,23704518656.0,3781127.0,1585174.0
13-04 02:38:36,32.750,16.333,50.250,0.0,0.0,0.667,0.0,4300800.0,0.0,38.0,2192052224.0,443830272.0,7304871936.0,23678320640.0,5827534.0,1610343.0
13-04 02:38:37,32.936,15.574,50.638,0.0,0.0,0.851,0.0,2154496.0,0.0,19.0,2192846848.0,443830272.0,7328751616.0,23653646336.0,3529893.0,1457299.0
13-04 02:38:38,32.624,15.417,51.193,0.085,0.0,0.681,0.0,4308992.0,0.0,38.0,2194223104.0,443834368.0,7354028032.0,23626989568.0,5801879.0,1599281.0
13-04 02:38:39,32.300,15.590,51.335,0.086,0.0,0.689,0.0,4304896.0,0.0,38.0,2192879616.0,443838464.0,7380971520.0,23601385472.0,3803180.0,1612572.0
13-04 02:38:40,32.370,15.803,51.147,0.085,0.0,0.595,0.0,2146304.0,0.0,19.0,2195255296.0,443838464.0,7403626496.0,23576354816.0,5592711.0,1490630.0
13-04 02:38:41,31.424,16.428,50.885,0.168,0.0,1.095,0.0,4317184.0,0.0,40.0,2194903040.0,443842560.0,7429500928.0,23550828544.0,3690343.0,1531387.0
13-04 02:38:42,30.424,16.017,53.051,0.0,0.0,0.508,0.0,4304896.0,0.0,38.0,2196221952.0,443842560.0,7454371840.0,23524638720.0,5876108.0,1642423.0
13-04 02:38:43,30.835,14.821,53.663,0.085,0.0,0.596,0.0,2150400.0,0.0,19.0,2196480000.0,443842560.0,7476162560.0,23502589952.0,3443105.0,1398837.0
13-04 02:38:44,29.809,15.685,53.726,0.0,0.0,0.780,0.0,4308992.0,0.0,40.0,2196475904.0,443850752.0,7502053376.0,23476695040.0,5913305.0,1657235.0
13-04 02:38:45,32.641,13.506,53.160,0.087,0.0,0.606,0.0,2154496.0,0.0,19.0,2197536768.0,443858944.0,7523962880.0,23453716480.0,3486705.0,1424357.0
13-04 02:38:46,29.512,14.542,55.090,0.086,0.0,0.770,0.0,4308992.0,0.0,38.0,2198601728.0,443863040.0,7547826176.0,23428784128.0,5834762.0,1616639.0
13-04 02:38:47,31.277,15.167,52.956,0.086,0.0,0.514,0.0,2195456.0,0.0,23.0,2199597056.0,443883520.0,7570497536.0,23405096960.0,3528570.0,1448893.0
13-04 02:38:48,12.922,4.814,82.095,0.084,0.0,0.084,0.0,4317184.0,0.0,38.0,2200223744.0,443891712.0,7584641024.0,23390318592.0,2506926.0,292716.0
13-04 02:38:49,0.250,0.334,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2201120768.0,443891712.0,7584641024.0,23389421568.0,2759.0,2962.0
13-04 02:38:50,0.500,0.334,99.166,0.0,0.0,0.0,0.0,204800.0,0.0,19.0,2201374720.0,443891712.0,7584886784.0,23388921856.0,57589.0,5384.0
13-04 02:38:51,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201501696.0,443891712.0,7584886784.0,23388794880.0,2110.0,1780.0
13-04 02:38:52,0.0,0.252,99.748,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2201501696.0,443891712.0,7584886784.0,23388794880.0,2699.0,2855.0
13-04 02:38:53,0.250,0.334,99.249,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2201489408.0,443899904.0,7584890880.0,23388794880.0,4670.0,6351.0
13-04 02:38:54,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2200854528.0,443899904.0,7584890880.0,23389429760.0,2867.0,3041.0
13-04 02:38:55,4.606,4.355,90.871,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2200518656.0,443899904.0,7587385344.0,23387271168.0,529214.0,525258.0
13-04 02:38:56,25.256,13.567,60.239,0.0,0.0,0.939,0.0,2158592.0,0.0,19.0,2200584192.0,443908096.0,7606374400.0,23368208384.0,3699157.0,1592603.0
13-04 02:38:57,25.214,13.419,56.496,4.359,0.0,0.513,0.0,102662144.0,0.0,181.0,2200162304.0,443908096.0,7625396224.0,23349608448.0,5589940.0,1535940.0
13-04 02:38:58,13.849,10.025,63.891,11.470,0.0,0.765,0.0,270532608.0,0.0,448.0,2200903680.0,443908096.0,7636135936.0,23338127360.0,2632231.0,1527542.0
13-04 02:38:59,25.448,12.980,56.789,4.099,0.0,0.683,4096.0,119742464.0,1.0,239.0,2201706496.0,443916288.0,7654576128.0,23318876160.0,6547534.0,1540521.0
13-04 02:39:00,31.845,16.052,51.245,0.0,0.0,0.858,0.0,4304896.0,0.0,38.0,2203521024.0,443924480.0,7680397312.0,23291232256.0,5900294.0,1701574.0
13-04 02:39:01,33.247,14.853,51.209,0.0,0.0,0.691,0.0,4333568.0,0.0,41.0,2204180480.0,443928576.0,7706083328.0,23264882688.0,3980773.0,1743232.0
13-04 02:39:02,31.937,15.096,52.007,0.087,0.0,0.873,0.0,2154496.0,0.0,19.0,2203041792.0,443928576.0,7729971200.0,23242133504.0,5556516.0,1518144.0
13-04 02:39:03,32.353,15.138,51.125,0.087,0.0,1.298,0.0,4296704.0,0.0,39.0,2205425664.0,443928576.0,7755866112.0,23213854720.0,6013557.0,1766714.0
13-04 02:39:04,32.388,16.237,50.344,0.0,0.0,1.031,0.0,2146304.0,0.0,20.0,2205007872.0,443932672.0,7780626432.0,23189508096.0,3550410.0,1508912.0
13-04 02:39:05,32.146,14.770,52.215,0.087,0.0,0.782,0.0,4317184.0,0.0,40.0,2205589504.0,443936768.0,7804993536.0,23164555264.0,6022692.0,1765113.0
13-04 02:39:06,33.190,15.133,50.817,0.086,0.0,0.774,0.0,2138112.0,0.0,19.0,2207440896.0,443940864.0,7828848640.0,23138844672.0,5758232.0,1626629.0
13-04 02:39:07,33.305,15.469,50.465,0.0,0.0,0.761,0.0,4313088.0,0.0,40.0,2206969856.0,443949056.0,7854759936.0,23113396224.0,3756283.0,1618841.0
13-04 02:39:08,31.186,16.753,51.117,0.086,0.0,0.859,0.0,4296704.0,0.0,38.0,2208665600.0,443953152.0,7879933952.0,23086522368.0,6024746.0,1771055.0
13-04 02:39:09,34.035,14.912,50.126,0.0,0.0,0.927,0.0,2166784.0,0.0,23.0,2207985664.0,443953152.0,7904669696.0,23062466560.0,3581864.0,1535354.0
13-04 02:39:10,32.446,15.536,51.245,0.086,0.0,0.687,0.0,4304896.0,0.0,38.0,2209673216.0,443961344.0,7930068992.0,23035371520.0,5991377.0,1753494.0
13-04 02:39:11,32.371,14.873,51.531,0.175,0.0,1.050,0.0,2174976.0,0.0,21.0,2211188736.0,443969536.0,7952982016.0,23010934784.0,5576464.0,1534113.0
13-04 02:39:12,31.456,16.291,51.473,0.0,0.0,0.780,0.0,4304896.0,0.0,38.0,2211024896.0,443969536.0,7979233280.0,22984847360.0,3993261.0,1743521.0
13-04 02:39:13,32.333,15.695,51.029,0.0,0.0,0.943,0.0,2154496.0,0.0,19.0,2212757504.0,443973632.0,8002879488.0,22959464448.0,5745163.0,1623485.0
13-04 02:39:14,32.844,15.125,51.167,0.086,0.0,0.778,0.0,4300800.0,0.0,38.0,2212605952.0,443973632.0,8028315648.0,22934179840.0,3795257.0,1643352.0
13-04 02:39:15,32.729,15.285,51.036,0.086,0.0,0.864,0.0,4292608.0,0.0,38.0,2211926016.0,443973632.0,8054140928.0,22909034496.0,5994044.0,1751714.0
13-04 02:39:16,31.354,14.847,52.664,0.0,0.0,1.135,0.0,2150400.0,0.0,19.0,2214268928.0,443973632.0,8077770752.0,22883061760.0,5624272.0,1554490.0
13-04 02:39:17,31.611,16.193,51.335,0.172,0.0,0.689,0.0,4313088.0,0.0,40.0,2213822464.0,443985920.0,8103022592.0,22858244096.0,3936451.0,1717553.0
13-04 02:39:18,33.562,15.582,50.342,0.0,0.0,0.514,0.0,2146304.0,0.0,19.0,2215530496.0,443985920.0,8127062016.0,22832496640.0,5594398.0,1540464.0
13-04 02:39:19,32.818,15.034,50.945,0.086,0.0,1.117,0.0,4345856.0,0.0,42.0,2216464384.0,443985920.0,8152715264.0,22805909504.0,6001460.0,1763742.0
13-04 02:39:20,33.076,15.081,51.157,0.0,0.0,0.686,0.0,4079616.0,0.0,26.0,2216337408.0,443985920.0,8179015680.0,22779736064.0,3811258.0,1649955.0
13-04 02:39:21,32.873,14.668,51.855,0.0,0.0,0.604,0.0,2371584.0,0.0,31.0,2217906176.0,443990016.0,8202489856.0,22754689024.0,5748310.0,1618414.0
13-04 02:39:22,33.672,15.313,50.338,0.085,0.0,0.592,0.0,4296704.0,0.0,38.0,2217947136.0,443994112.0,8228429824.0,22728704000.0,3965932.0,1736184.0
13-04 02:39:23,33.137,15.936,49.916,0.084,0.0,0.927,0.0,2174976.0,0.0,22.0,2218319872.0,443998208.0,8251846656.0,22704910336.0,5621369.0,1551089.0
13-04 02:39:24,33.561,14.518,50.897,0.085,0.0,0.939,0.0,4337664.0,0.0,41.0,2219044864.0,443998208.0,8277696512.0,22678335488.0,5950256.0,1731435.0
13-04 02:39:25,32.442,15.531,51.165,0.0,0.0,0.863,0.0,2154496.0,0.0,20.0,2218795008.0,443998208.0,8302403584.0,22653878272.0,3654071.0,1571782.0
13-04 02:39:26,32.414,15.431,51.121,0.172,0.0,0.862,0.0,4292608.0,0.0,38.0,2220859392.0,443998208.0,8327069696.0,22627147776.0,5896349.0,1702654.0
13-04 02:39:27,32.127,15.504,51.335,0.0,0.0,1.034,0.0,4259840.0,0.0,35.0,2221101056.0,443998208.0,8352776192.0,22601199616.0,5886315.0,1694445.0
13-04 02:39:28,32.953,13.972,51.933,0.088,0.0,1.054,0.0,5672960.0,0.0,32.0,2222403584.0,444002304.0,8377171968.0,22575497216.0,3676297.0,1579931.0
13-04 02:39:29,20.771,13.819,51.424,12.982,0.0,1.005,0.0,218746880.0,0.0,365.0,2224128000.0,444010496.0,8409022464.0,22541914112.0,5776491.0,1639889.0
13-04 02:39:30,14.237,9.889,58.397,17.136,0.0,0.341,0.0,271581184.0,0.0,476.0,2221932544.0,444010496.0,8421040128.0,22532091904.0,2622041.0,1518135.0
13-04 02:39:31,19.352,10.656,57.886,11.253,0.0,0.853,0.0,213053440.0,0.0,405.0,2223984640.0,444010496.0,8416894976.0,22534184960.0,6595075.0,1548423.0
13-04 02:39:32,32.051,16.410,50.684,0.0,0.0,0.855,0.0,2199552.0,0.0,19.0,2223505408.0,444010496.0,8440049664.0,22511509504.0,5623359.0,1561202.0
13-04 02:39:33,31.619,16.863,50.759,0.0,0.0,0.759,0.0,4321280.0,0.0,39.0,2225213440.0,444010496.0,8465108992.0,22484742144.0,3984433.0,1742926.0
13-04 02:39:34,32.936,15.660,50.468,0.085,0.0,0.851,0.0,2170880.0,0.0,22.0,2225152000.0,444014592.0,8490229760.0,22459678720.0,5786564.0,1648557.0
13-04 02:39:35,33.621,14.520,51.080,0.086,0.0,0.691,0.0,4296704.0,0.0,37.0,2225229824.0,444022784.0,8515497984.0,22434324480.0,5812280.0,1653501.0
13-04 02:39:36,33.503,15.606,49.958,0.085,0.0,0.848,0.0,4308992.0,0.0,38.0,2226614272.0,444022784.0,8540426240.0,22408011776.0,3928268.0,1714584.0
13-04 02:39:37,32.444,15.404,51.291,0.0,0.0,0.861,0.0,2146304.0,0.0,19.0,2227081216.0,444022784.0,8564150272.0,22383820800.0,5572937.0,1529320.0
13-04 02:39:38,32.493,15.725,50.652,0.261,0.0,0.869,0.0,18362368.0,0.0,79.0,2229407744.0,444026880.0,8587804672.0,22357835776.0,4009367.0,1745744.0
13-04 02:39:39,32.933,15.780,50.429,0.086,0.0,0.772,0.0,2146304.0,0.0,19.0,2228600832.0,444026880.0,8611340288.0,22335107072.0,5607724.0,1561917.0
13-04 02:39:40,31.687,16.695,50.852,0.0,0.0,0.767,0.0,4300800.0,0.0,38.0,2229051392.0,444030976.0,8636837888.0,22309154816.0,6002494.0,1755775.0
13-04 02:39:41,31.952,15.717,51.554,0.086,0.0,0.691,0.0,2158592.0,0.0,21.0,2229698560.0,444035072.0,8661061632.0,22284279808.0,3704836.0,1595846.0
13-04 02:39:42,33.333,14.940,50.864,0.086,0.0,0.777,0.0,4296704.0,0.0,39.0,2231586816.0,444043264.0,8686161920.0,22257283072.0,5804180.0,1649245.0
13-04 02:39:43,33.080,15.059,50.931,0.0,0.0,0.931,0.0,4296704.0,0.0,39.0,2232672256.0,444047360.0,8711712768.0,22230642688.0,5908878.0,1711527.0
13-04 02:39:44,32.644,15.332,51.507,0.0,0.0,0.517,0.0,2170880.0,0.0,22.0,2232303616.0,444047360.0,8735293440.0,22207430656.0,3697333.0,1585696.0
13-04 02:39:45,32.068,17.046,49.873,0.0,0.0,1.013,0.0,4296704.0,0.0,38.0,2233602048.0,444047360.0,8760934400.0,22180491264.0,6005589.0,1763683.0
13-04 02:39:46,32.322,14.731,52.166,0.0,0.0,0.780,0.0,2150400.0,0.0,20.0,2233868288.0,444047360.0,8783998976.0,22157160448.0,3710117.0,1522810.0
13-04 02:39:47,32.313,16.497,50.170,0.170,0.0,0.850,0.0,4321280.0,0.0,40.0,2234138624.0,444055552.0,8810704896.0,22130176000.0,5846619.0,1749313.0
13-04 02:39:48,34.039,15.241,49.873,0.085,0.0,0.762,0.0,2146304.0,0.0,19.0,2233991168.0,444055552.0,8834109440.0,22106918912.0,5659706.0,1572601.0
13-04 02:39:49,31.787,15.979,51.632,0.086,0.0,0.515,0.0,4341760.0,0.0,42.0,2235076608.0,444059648.0,8859492352.0,22080446464.0,3889865.0,1692884.0
13-04 02:39:50,33.219,14.812,50.942,0.086,0.0,0.942,0.0,2150400.0,0.0,20.0,2237313024.0,444059648.0,8882991104.0,22054711296.0,5835329.0,1666542.0
13-04 02:39:51,32.085,16.255,50.809,0.0,0.0,0.851,0.0,4337664.0,0.0,39.0,2237734912.0,444059648.0,8908922880.0,22028357632.0,4883689.0,1621628.0
13-04 02:39:52,32.861,16.681,49.291,0.167,0.0,1.001,0.0,4321280.0,0.0,40.0,2238078976.0,444067840.0,8934735872.0,22002192384.0,4839047.0,1740352.0
13-04 02:39:53,33.704,14.371,51.240,0.0,0.0,0.684,0.0,2150400.0,0.0,19.0,2238918656.0,444076032.0,8958099456.0,21977980928.0,5602635.0,1543328.0
13-04 02:39:54,33.164,15.691,50.551,0.085,0.0,0.509,0.0,4325376.0,0.0,40.0,2238586880.0,444076032.0,8983887872.0,21952524288.0,3961582.0,1727331.0
13-04 02:39:55,33.562,14.936,50.815,0.0,0.0,0.687,0.0,2162688.0,0.0,20.0,2239221760.0,444076032.0,9006923776.0,21928853504.0,5585501.0,1539606.0
13-04 02:39:56,33.219,15.371,50.726,0.085,0.0,0.598,0.0,4308992.0,0.0,38.0,2241003520.0,444084224.0,9032568832.0,21901418496.0,6009954.0,1755790.0
13-04 02:39:57,33.506,14.335,51.468,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,2240274432.0,444084224.0,9056366592.0,21878349824.0,3673343.0,1587371.0
13-04 02:39:58,31.900,16.165,50.989,0.172,0.0,0.774,0.0,4337664.0,0.0,41.0,2241757184.0,444088320.0,9082007552.0,21851222016.0,5950340.0,1733731.0
13-04 02:39:59,33.532,15.574,49.957,0.085,0.0,0.851,0.0,4259840.0,0.0,35.0,2242924544.0,444088320.0,9107406848.0,21824655360.0,5829636.0,1666354.0
13-04 02:40:00,32.760,15.477,51.075,0.0,0.0,0.688,0.0,2207744.0,0.0,22.0,2244075520.0,444088320.0,9131323392.0,21799587840.0,3685394.0,1582076.0
13-04 02:40:01,29.734,15.510,50.728,2.999,0.0,1.028,0.0,127717376.0,0.0,238.0,2242424832.0,444092416.0,9154015232.0,21778542592.0,5901871.0,1700061.0
13-04 02:40:02,15.190,10.295,61.013,12.827,0.0,0.675,0.0,270532608.0,0.0,452.0,2245296128.0,444092416.0,9163464704.0,21766221824.0,4664181.0,1548894.0
13-04 02:40:03,14.141,10.269,60.017,14.899,0.0,0.673,0.0,274726912.0,0.0,472.0,2243813376.0,444092416.0,9176764416.0,21754404864.0,1530059.0,1501311.0
13-04 02:40:04,31.117,16.283,51.151,0.597,0.0,0.853,0.0,9330688.0,0.0,70.0,2245488640.0,444104704.0,9201000448.0,21728481280.0,8703632.0,1624729.0
13-04 02:40:05,32.651,15.942,50.128,0.085,0.0,1.194,0.0,4186112.0,0.0,29.0,2245742592.0,444104704.0,9227010048.0,21702217728.0,3870317.0,1679121.0
13-04 02:40:06,32.072,15.993,51.247,0.0,0.0,0.688,0.0,2306048.0,0.0,28.0,2246434816.0,444104704.0,9250275328.0,21678260224.0,5732943.0,1613465.0
13-04 02:40:07,31.845,16.567,50.558,0.086,0.0,0.944,0.0,4345856.0,0.0,39.0,2248470528.0,444104704.0,9276239872.0,21650259968.0,6007844.0,1763028.0
13-04 02:40:08,32.570,15.776,50.891,0.085,0.0,0.679,0.0,2162688.0,0.0,21.0,2248474624.0,444104704.0,9299738624.0,21626757120.0,3505126.0,1485512.0
13-04 02:40:09,31.944,15.625,51.649,0.0,0.0,0.781,0.0,4329472.0,0.0,38.0,2249158656.0,444112896.0,9325338624.0,21600464896.0,6063290.0,1798302.0
13-04 02:40:10,31.271,16.409,51.546,0.086,0.0,0.687,0.0,2174976.0,0.0,21.0,2250534912.0,444116992.0,9348808704.0,21575614464.0,3605038.0,1539551.0
13-04 02:40:11,32.052,15.721,51.528,0.0,0.0,0.699,0.0,4321280.0,0.0,38.0,2249576448.0,444125184.0,9374015488.0,21551357952.0,5962407.0,1730703.0
13-04 02:40:12,33.133,14.458,51.635,0.086,0.0,0.688,0.0,2162688.0,0.0,19.0,2251628544.0,444133376.0,9397837824.0,21525475328.0,5717966.0,1608824.0
13-04 02:40:13,32.818,15.292,50.945,0.086,0.0,0.859,0.0,4345856.0,0.0,42.0,2251165696.0,444149760.0,9424130048.0,21499629568.0,3818563.0,1651960.0
13-04 02:40:14,32.905,15.510,50.643,0.086,0.0,0.857,0.0,4313088.0,0.0,40.0,2252509184.0,444153856.0,9448804352.0,21473607680.0,5890527.0,1696553.0
13-04 02:40:15,31.688,15.584,51.948,0.0,0.0,0.779,0.0,2158592.0,0.0,19.0,2253664256.0,444153856.0,9472618496.0,21448638464.0,5764578.0,1626302.0
13-04 02:40:16,32.627,15.932,50.424,0.169,0.0,0.847,0.0,4317184.0,0.0,40.0,2253881344.0,444157952.0,9497882624.0,21423153152.0,3949367.0,1727581.0
13-04 02:40:17,32.710,15.718,50.637,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,2254417920.0,444157952.0,9521713152.0,21398786048.0,5589720.0,1533982.0
13-04 02:40:18,30.890,15.707,52.443,0.175,0.0,0.785,0.0,7778304.0,0.0,48.0,2259148800.0,444157952.0,9546657792.0,21369110528.0,3965252.0,1733054.0
13-04 02:40:19,34.949,16.156,47.789,0.170,0.0,0.935,0.0,30076928.0,0.0,73.0,2259738624.0,444170240.0,9569968128.0,21345198080.0,5595486.0,1536179.0
13-04 02:40:20,33.135,14.991,50.937,0.085,0.0,0.852,0.0,4354048.0,0.0,38.0,2261168128.0,444174336.0,9594896384.0,21318836224.0,6001208.0,1745480.0
13-04 02:40:21,32.598,16.214,50.594,0.085,0.0,0.509,0.0,2154496.0,0.0,19.0,2260631552.0,444174336.0,9618751488.0,21295517696.0,3616342.0,1553033.0
13-04 02:40:22,32.0,16.0,51.217,0.087,0.0,0.696,0.0,4317184.0,0.0,40.0,2261315584.0,444182528.0,9644761088.0,21268815872.0,5939285.0,1722915.0
13-04 02:40:23,32.119,16.610,50.254,0.085,0.0,0.932,0.0,2215936.0,0.0,24.0,2262433792.0,444186624.0,9668812800.0,21243641856.0,5775146.0,1637118.0
13-04 02:40:24,32.592,15.997,50.813,0.0,0.0,0.599,0.0,4288512.0,0.0,38.0,2263101440.0,444198912.0,9693749248.0,21218025472.0,3790991.0,1638201.0
13-04 02:40:25,32.034,16.186,50.763,0.0,0.0,1.017,0.0,4313088.0,0.0,38.0,2264629248.0,444215296.0,9718763520.0,21191467008.0,6014892.0,1758472.0
13-04 02:40:26,31.810,16.920,50.677,0.085,0.0,0.508,0.0,2158592.0,0.0,19.0,2265718784.0,444219392.0,9742794752.0,21166342144.0,4259607.0,1525595.0
13-04 02:40:27,33.753,15.449,49.706,0.084,0.0,1.008,0.0,4300800.0,0.0,38.0,2265124864.0,444231680.0,9768632320.0,21141086208.0,5295092.0,1747264.0
13-04 02:40:28,32.735,15.726,50.427,0.171,0.0,0.940,0.0,2162688.0,0.0,21.0,2266562560.0,444239872.0,9792430080.0,21115842560.0,5607498.0,1546748.0
13-04 02:40:29,32.763,14.799,51.668,0.0,0.0,0.770,0.0,4308992.0,0.0,39.0,2267029504.0,444248064.0,9817341952.0,21090455552.0,3959140.0,1729479.0
13-04 02:40:30,33.192,15.535,50.424,0.0,0.0,0.849,4096.0,2162688.0,1.0,20.0,2265759744.0,444256256.0,9842270208.0,21066788864.0,5608831.0,1546947.0
13-04 02:40:31,32.051,16.239,51.026,0.0,0.0,0.684,0.0,4304896.0,0.0,38.0,2268229632.0,444256256.0,9867280384.0,21039308800.0,5952035.0,1727544.0
13-04 02:40:32,32.560,15.034,51.460,0.086,0.0,0.859,0.0,2154496.0,0.0,19.0,2268360704.0,444256256.0,9889964032.0,21016494080.0,3722490.0,1598621.0
13-04 02:40:33,33.074,15.199,50.432,0.691,0.0,0.604,0.0,51916800.0,0.0,121.0,2269757440.0,444260352.0,9916063744.0,20988993536.0,5849482.0,1677738.0
13-04 02:40:34,19.748,12.941,58.487,7.815,0.0,1.008,0.0,267415552.0,0.0,444.0,2269265920.0,444264448.0,9931386880.0,20974157824.0,4813494.0,1625083.0
13-04 02:40:35,14.899,10.774,64.562,9.259,0.0,0.505,0.0,270532608.0,0.0,461.0,2268598272.0,444264448.0,9942536192.0,20963676160.0,1546739.0,1514877.0
13-04 02:40:36,26.644,12.895,56.874,2.647,0.0,0.939,0.0,94543872.0,0.0,200.0,2270224384.0,444264448.0,9963618304.0,20940967936.0,8675484.0,1594533.0
13-04 02:40:37,32.562,15.167,51.500,0.086,0.0,0.686,0.0,2383872.0,0.0,31.0,2271309824.0,444268544.0,9986605056.0,20916891648.0,3753861.0,1618994.0
13-04 02:40:38,32.650,15.983,50.769,0.0,0.0,0.598,0.0,4345856.0,0.0,41.0,2272886784.0,444272640.0,10012626944.0,20889288704.0,5953713.0,1698917.0
13-04 02:40:39,32.594,15.102,51.451,0.085,0.0,0.768,0.0,2150400.0,0.0,20.0,2272882688.0,444272640.0,10035482624.0,20866437120.0,5591753.0,1547147.0
13-04 02:40:40,32.045,15.550,51.289,0.086,0.0,1.031,0.0,4325376.0,0.0,40.0,2273972224.0,444276736.0,10061029376.0,20839796736.0,4007251.0,1747223.0
13-04 02:40:41,32.275,15.622,51.330,0.086,0.0,0.687,0.0,2162688.0,0.0,19.0,2274091008.0,444276736.0,10084814848.0,20815892480.0,5524027.0,1501751.0
13-04 02:40:42,32.470,15.458,51.123,0.086,0.0,0.864,0.0,4329472.0,0.0,39.0,2275262464.0,444276736.0,10110435328.0,20789100544.0,6087750.0,1802203.0
13-04 02:40:43,33.333,15.391,50.680,0.0,0.0,0.595,0.0,2150400.0,0.0,19.0,2275426304.0,444284928.0,10134155264.0,20765208576.0,3574128.0,1522291.0
13-04 02:40:44,32.449,15.753,50.428,0.086,0.0,1.284,0.0,7495680.0,0.0,48.0,2276700160.0,444309504.0,10157772800.0,20740292608.0,5948821.0,1727049.0
13-04 02:40:45,32.174,15.217,51.913,0.0,0.0,0.696,0.0,2211840.0,0.0,20.0,2277511168.0,444309504.0,10182045696.0,20715208704.0,3682486.0,1578716.0
13-04 02:40:46,31.512,16.311,51.238,0.085,0.0,0.854,0.0,4325376.0,0.0,42.0,2277748736.0,444321792.0,10207535104.0,20689469440.0,5896563.0,1687290.0
13-04 02:40:47,35.239,14.932,48.805,0.171,0.0,0.853,0.0,18432000.0,0.0,59.0,2279677952.0,444321792.0,10228953088.0,20666122240.0,5793777.0,1654813.0
13-04 02:40:48,32.552,14.583,52.257,0.087,0.0,0.521,0.0,4345856.0,0.0,40.0,2279100416.0,444325888.0,10254172160.0,20641476608.0,3754086.0,1620903.0
13-04 02:40:49,32.124,15.803,51.209,0.086,0.0,0.777,0.0,4308992.0,0.0,40.0,2278633472.0,444325888.0,10280689664.0,20615426048.0,6006447.0,1735428.0
13-04 02:40:50,32.186,16.007,51.291,0.0,0.0,0.516,0.0,2146304.0,0.0,19.0,2280050688.0,444338176.0,10304274432.0,20590411776.0,4847231.0,1550910.0
13-04 02:40:51,32.266,15.138,51.817,0.087,0.0,0.692,0.0,4329472.0,0.0,41.0,2280349696.0,444338176.0,10329640960.0,20564746240.0,4737532.0,1740034.0
13-04 02:40:52,33.761,14.103,51.282,0.085,0.0,0.769,0.0,2154496.0,0.0,21.0,2280816640.0,444342272.0,10353328128.0,20540588032.0,5561041.0,1526386.0
13-04 02:40:53,33.219,15.798,50.213,0.085,0.0,0.683,0.0,4325376.0,0.0,39.0,2282024960.0,444346368.0,10378432512.0,20514271232.0,4002571.0,1752033.0
13-04 02:40:54,31.898,15.290,52.109,0.0,0.0,0.703,0.0,2158592.0,0.0,19.0,2281750528.0,444350464.0,10402156544.0,20490817536.0,5643274.0,1566510.0
13-04 02:40:55,32.014,15.663,51.549,0.086,0.0,0.688,0.0,4313088.0,0.0,38.0,2282840064.0,444350464.0,10428882944.0,20463001600.0,5605857.0,1337254.0
13-04 02:40:56,30.105,12.042,57.679,0.175,0.0,0.0,0.0,8536064.0,0.0,72.0,2284032000.0,444358656.0,10456969216.0,20433715200.0,442382.0,235102.0
13-04 02:40:57,32.528,11.044,56.342,0.086,0.0,0.0,0.0,6586368.0,0.0,63.0,2284367872.0,444387328.0,10483572736.0,20406747136.0,640885.0,313204.0
13-04 02:40:58,32.815,11.313,55.699,0.173,0.0,0.0,0.0,6512640.0,0.0,64.0,2284990464.0,444395520.0,10510737408.0,20378951680.0,443657.0,236887.0
13-04 02:40:59,32.095,12.753,54.983,0.169,0.0,0.0,0.0,6488064.0,0.0,61.0,2285350912.0,444399616.0,10538070016.0,20351254528.0,440161.0,232858.0
13-04 02:41:00,32.995,12.690,54.146,0.085,0.0,0.085,0.0,6475776.0,0.0,57.0,2285768704.0,444399616.0,10565271552.0,20323635200.0,441493.0,235114.0
13-04 02:41:01,34.757,12.553,52.092,0.512,0.0,0.085,0.0,40329216.0,0.0,121.0,2288398336.0,444411904.0,10620297216.0,20265967616.0,440845.0,234035.0
13-04 02:41:02,26.481,9.729,63.621,0.169,0.0,0.0,0.0,7798784.0,0.0,84.0,2288537600.0,444416000.0,10613551104.0,20272570368.0,445440.0,236348.0
13-04 02:41:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289283072.0,444416000.0,10614329344.0,20271046656.0,5210.0,7950.0
13-04 02:41:04,0.167,0.333,99.334,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2289278976.0,444420096.0,10614329344.0,20271046656.0,2469.0,2417.0
13-04 02:41:05,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289274880.0,444420096.0,10614333440.0,20271046656.0,1830.0,1672.0
13-04 02:41:06,0.084,0.753,92.971,6.192,0.0,0.0,0.0,230563840.0,0.0,389.0,2289315840.0,444420096.0,10614333440.0,20271005696.0,4259.0,5541.0
13-04 02:41:07,0.168,0.503,91.282,8.047,0.0,0.0,0.0,273678336.0,0.0,428.0,2289344512.0,444420096.0,10614337536.0,20270972928.0,2740.0,2975.0
13-04 02:41:08,4.630,3.956,89.310,1.936,0.0,0.168,0.0,63930368.0,0.0,102.0,2288783360.0,444420096.0,10617532416.0,20268339200.0,519655.0,516761.0
13-04 02:41:09,25.872,15.234,57.957,0.170,0.0,0.766,0.0,2215936.0,0.0,23.0,2289635328.0,444428288.0,10636750848.0,20248260608.0,3673231.0,1632139.0
13-04 02:41:10,33.757,14.419,50.721,0.085,0.0,1.018,0.0,2158592.0,0.0,19.0,2290786304.0,444432384.0,10660151296.0,20223705088.0,5819800.0,1706227.0
13-04 02:41:11,32.876,15.708,50.644,0.0,0.0,0.773,0.0,2183168.0,0.0,20.0,2291834880.0,444436480.0,10683994112.0,20198809600.0,5790622.0,1686123.0
13-04 02:41:12,32.222,15.812,51.111,0.085,0.0,0.769,0.0,4333568.0,0.0,38.0,2291654656.0,444436480.0,10709741568.0,20173242368.0,6071834.0,1820027.0
13-04 02:41:13,31.250,15.799,52.344,0.0,0.0,0.608,0.0,2174976.0,0.0,20.0,2292559872.0,444436480.0,10733359104.0,20148719616.0,3685396.0,1628576.0
13-04 02:41:14,31.488,16.609,50.865,0.0,0.0,1.038,0.0,4333568.0,0.0,38.0,2292043776.0,444436480.0,10758672384.0,20123922432.0,6211525.0,1894219.0
13-04 02:41:15,32.691,15.162,51.446,0.088,0.0,0.613,0.0,2179072.0,0.0,21.0,2294013952.0,444440576.0,10782568448.0,20098052096.0,5696010.0,1648206.0
13-04 02:41:16,32.021,16.524,50.257,0.086,0.0,1.113,0.0,4325376.0,0.0,38.0,2293796864.0,444444672.0,10808287232.0,20072546304.0,4143434.0,1879714.0
13-04 02:41:17,31.607,15.013,52.678,0.088,0.0,0.615,0.0,2170880.0,0.0,21.0,2295087104.0,444444672.0,10832044032.0,20047499264.0,5757443.0,1674736.0
13-04 02:41:18,32.704,15.966,50.472,0.0,0.0,0.858,0.0,4091904.0,0.0,26.0,2294509568.0,444444672.0,10858844160.0,20021276672.0,5901360.0,1753079.0
13-04 02:41:19,33.218,15.444,50.647,0.0,0.0,0.690,0.0,2400256.0,0.0,31.0,2296807424.0,444448768.0,10881613824.0,19996205056.0,5932182.0,1761407.0
13-04 02:41:20,31.529,17.182,50.859,0.0,0.0,0.430,0.0,4096000.0,0.0,26.0,2296799232.0,444448768.0,10908098560.0,19969728512.0,3775044.0,1679941.0
13-04 02:41:21,33.162,15.120,50.859,0.086,0.0,0.773,0.0,2412544.0,0.0,34.0,2297999360.0,444452864.0,10931449856.0,19945172992.0,6036907.0,1825358.0
13-04 02:41:22,32.897,14.660,51.571,0.087,0.0,0.785,0.0,2162688.0,0.0,19.0,2298699776.0,444452864.0,10954969088.0,19920953344.0,5720165.0,1660888.0
13-04 02:41:23,32.744,16.498,49.663,0.084,0.0,1.010,0.0,4354048.0,0.0,41.0,2299678720.0,444461056.0,10980851712.0,19894083584.0,6217573.0,1917796.0
13-04 02:41:24,33.077,15.299,50.940,0.0,0.0,0.684,0.0,2154496.0,0.0,19.0,2299740160.0,444465152.0,11004264448.0,19870605312.0,5729727.0,1672569.0
13-04 02:41:25,32.544,16.653,49.789,0.085,0.0,0.930,0.0,4313088.0,0.0,39.0,2300833792.0,444465152.0,11029635072.0,19844141056.0,4155611.0,1883082.0
13-04 02:41:26,32.069,15.776,51.379,0.0,0.0,0.776,0.0,2158592.0,0.0,19.0,2300755968.0,444465152.0,11053449216.0,19820404736.0,5692084.0,1640933.0
13-04 02:41:27,31.806,15.990,51.340,0.173,0.0,0.691,0.0,4218880.0,0.0,32.0,2303238144.0,444469248.0,11078971392.0,19792396288.0,5953897.0,1780450.0
13-04 02:41:28,32.0,15.478,51.826,0.0,0.0,0.696,0.0,2310144.0,0.0,28.0,2302447616.0,444477440.0,11102822400.0,19769327616.0,4139168.0,1755537.0
13-04 02:41:29,32.432,16.892,49.747,0.0,0.0,0.929,0.0,2158592.0,0.0,19.0,2302713856.0,444481536.0,11127533568.0,19744346112.0,5521597.0,1671823.0
13-04 02:41:30,33.052,16.526,49.747,0.084,0.0,0.590,0.0,4329472.0,0.0,38.0,2304847872.0,444481536.0,11151769600.0,19717976064.0,6125898.0,1870066.0
13-04 02:41:31,32.538,16.184,50.511,0.0,0.0,0.767,0.0,2158592.0,0.0,19.0,2304532480.0,444481536.0,11175956480.0,19694104576.0,5692787.0,1640317.0
13-04 02:41:32,31.414,16.143,51.658,0.087,0.0,0.698,0.0,4333568.0,0.0,40.0,2306547712.0,444489728.0,11201052672.0,19666984960.0,5565357.0,1912929.0
13-04 02:41:33,32.909,16.031,50.212,0.170,0.0,0.679,0.0,2162688.0,0.0,21.0,2305323008.0,444497920.0,11225178112.0,19644076032.0,4309628.0,1619731.0
13-04 02:41:34,31.822,15.780,51.613,0.0,0.0,0.785,0.0,4337664.0,0.0,41.0,2306162688.0,444506112.0,11251097600.0,19617308672.0,6182061.0,1899288.0
13-04 02:41:35,32.590,15.180,51.544,0.086,0.0,0.600,0.0,2154496.0,0.0,19.0,2307088384.0,444506112.0,11274452992.0,19593027584.0,5715336.0,1649466.0
13-04 02:41:36,32.842,15.685,50.780,0.0,0.0,0.693,0.0,4087808.0,0.0,26.0,2308280320.0,444506112.0,11300532224.0,19565756416.0,3964273.0,1788730.0
13-04 02:41:37,32.669,16.118,50.347,0.347,0.0,0.520,0.0,27787264.0,0.0,74.0,2308325376.0,444506112.0,11324248064.0,19541995520.0,5883235.0,1745102.0
13-04 02:41:38,21.854,12.925,55.867,8.588,0.0,0.765,0.0,272629760.0,0.0,459.0,2308698112.0,444506112.0,11340480512.0,19525390336.0,5871418.0,1741446.0
13-04 02:41:39,17.460,10.610,60.317,11.028,0.0,0.585,0.0,273702912.0,0.0,476.0,2308628480.0,444510208.0,11353710592.0,19512225792.0,2705022.0,1648048.0
13-04 02:41:40,27.521,13.590,56.496,1.795,0.0,0.598,0.0,90640384.0,0.0,196.0,2309439488.0,444514304.0,11374776320.0,19490344960.0,6714732.0,1651777.0
13-04 02:41:41,33.642,16.526,49.073,0.084,0.0,0.675,0.0,2387968.0,0.0,31.0,2310115328.0,444518400.0,11398524928.0,19465916416.0,6020102.0,1812124.0
13-04 02:41:42,33.079,16.285,49.873,0.0,0.0,0.763,0.0,2146304.0,0.0,19.0,2311397376.0,444518400.0,11422011392.0,19441147904.0,5766190.0,1682327.0
13-04 02:41:43,32.498,15.557,50.908,0.086,0.0,0.951,0.0,4317184.0,0.0,38.0,2311909376.0,444518400.0,11447971840.0,19414675456.0,6108446.0,1849079.0
13-04 02:41:44,33.276,15.078,50.953,0.087,0.0,0.607,0.0,2195456.0,0.0,22.0,2312937472.0,444526592.0,11471806464.0,19389804544.0,3674080.0,1628286.0
13-04 02:41:45,31.510,16.319,51.215,0.087,0.0,0.868,0.0,4313088.0,0.0,38.0,2312916992.0,444530688.0,11496853504.0,19364773888.0,6168066.0,1898104.0
13-04 02:41:46,33.219,15.668,50.428,0.0,0.0,0.685,0.0,2162688.0,0.0,19.0,2314133504.0,444530688.0,11520860160.0,19339550720.0,5638366.0,1614988.0
13-04 02:41:47,31.557,17.428,50.169,0.085,0.0,0.761,0.0,4317184.0,0.0,38.0,2315010048.0,444534784.0,11546058752.0,19313471488.0,6257226.0,1935836.0
13-04 02:41:48,33.534,14.569,51.207,0.0,0.0,0.690,0.0,2166784.0,0.0,19.0,2316034048.0,444538880.0,11570065408.0,19288436736.0,3967313.0,1645366.0
13-04 02:41:49,33.109,16.471,49.412,0.084,0.0,0.924,0.0,4116480.0,0.0,29.0,2316263424.0,444538880.0,11596230656.0,19262042112.0,5540819.0,1696519.0
13-04 02:41:50,33.276,15.956,49.915,0.085,0.0,0.768,0.0,2424832.0,0.0,33.0,2317398016.0,444547072.0,11618881536.0,19238248448.0,6085959.0,1853117.0
13-04 02:41:51,31.915,17.362,50.128,0.0,0.0,0.596,0.0,2150400.0,0.0,20.0,2317701120.0,444551168.0,11643170816.0,19213651968.0,5746202.0,1668376.0
13-04 02:41:52,33.757,15.437,50.042,0.085,0.0,0.679,0.0,4317184.0,0.0,38.0,2319073280.0,444559360.0,11668971520.0,19186470912.0,4051674.0,1823626.0
13-04 02:41:53,32.550,15.666,51.175,0.0,0.0,0.609,0.0,2166784.0,0.0,19.0,2318565376.0,444559360.0,11692511232.0,19163439104.0,5760782.0,1677969.0
13-04 02:41:54,31.986,16.595,50.387,0.086,0.0,0.946,0.0,4313088.0,0.0,38.0,2319163392.0,444563456.0,11718533120.0,19136815104.0,6194361.0,1911469.0
13-04 02:41:55,32.087,15.043,51.913,0.0,0.0,0.957,0.0,2158592.0,0.0,19.0,2320687104.0,444567552.0,11742109696.0,19111710720.0,5686544.0,1640745.0
13-04 02:41:56,32.121,16.797,50.216,0.173,0.0,0.693,0.0,10178560.0,0.0,60.0,2323701760.0,444571648.0,11765469184.0,19085332480.0,6185374.0,1893829.0
13-04 02:41:57,37.436,16.044,45.331,0.509,0.0,0.679,0.0,53444608.0,0.0,128.0,2323476480.0,444571648.0,11788226560.0,19062800384.0,3677790.0,1632468.0
13-04 02:41:58,33.419,15.686,49.787,0.085,0.0,1.023,0.0,2203648.0,0.0,19.0,2322968576.0,444571648.0,11812114432.0,19039420416.0,5794964.0,1698168.0
13-04 02:41:59,32.470,15.630,50.691,0.086,0.0,1.123,0.0,4313088.0,0.0,39.0,2323722240.0,444575744.0,11838623744.0,19012153344.0,6142196.0,1880988.0
13-04 02:42:00,32.562,15.510,51.157,0.0,0.0,0.771,0.0,2187264.0,0.0,20.0,2324193280.0,444575744.0,11861061632.0,18989244416.0,3845915.0,1636053.0
13-04 02:42:01,31.381,16.696,51.224,0.087,0.0,0.612,0.0,4317184.0,0.0,39.0,2326110208.0,444596224.0,11886788608.0,18961580032.0,6000810.0,1887241.0
13-04 02:42:02,31.491,15.614,51.842,0.175,0.0,0.877,0.0,2170880.0,0.0,21.0,2325827584.0,444600320.0,11911069696.0,18937577472.0,5659693.0,1628546.0
13-04 02:42:03,31.806,16.249,51.080,0.086,0.0,0.778,0.0,4313088.0,0.0,38.0,2327076864.0,444600320.0,11937161216.0,18910236672.0,6228410.0,1925983.0
13-04 02:42:04,32.671,15.557,50.821,0.0,0.0,0.951,0.0,2154496.0,0.0,19.0,2328375296.0,444608512.0,11960606720.0,18885484544.0,5715472.0,1650519.0
13-04 02:42:05,33.277,16.255,49.617,0.0,0.0,0.851,0.0,4182016.0,0.0,32.0,2329288704.0,444608512.0,11985629184.0,18859548672.0,3945797.0,1776971.0
13-04 02:42:06,32.297,16.494,50.604,0.0,0.0,0.604,0.0,2285568.0,0.0,25.0,2329923584.0,444608512.0,12009660416.0,18834882560.0,5884723.0,1737497.0
13-04 02:42:07,31.976,16.031,51.040,0.173,0.0,0.780,0.0,4083712.0,0.0,26.0,2330230784.0,444616704.0,12035661824.0,18808565760.0,5801485.0,1700295.0
13-04 02:42:08,32.757,15.212,51.340,0.0,0.0,0.691,0.0,2392064.0,0.0,33.0,2331009024.0,444624896.0,12059066368.0,18784374784.0,4060421.0,1833511.0
13-04 02:42:09,31.703,15.983,51.616,0.087,0.0,0.611,0.0,2162688.0,0.0,19.0,2331193344.0,444624896.0,12083548160.0,18759708672.0,5743705.0,1679997.0
13-04 02:42:10,17.806,12.236,61.013,7.932,0.0,1.013,0.0,244772864.0,0.0,427.0,2333249536.0,444624896.0,12098453504.0,18742747136.0,4946967.0,1762357.0
13-04 02:42:11,15.660,10.553,61.957,11.319,0.0,0.511,0.0,270532608.0,0.0,464.0,2332471296.0,444624896.0,12111343616.0,18730635264.0,1674868.0,1645223.0
13-04 02:42:12,22.650,12.479,58.803,5.385,0.0,0.684,0.0,163115008.0,0.0,313.0,2334236672.0,444624896.0,12126236672.0,18713976832.0,8765950.0,1622044.0
13-04 02:42:13,32.051,16.410,50.855,0.0,0.0,0.684,0.0,4272128.0,0.0,35.0,2334035968.0,444628992.0,12151627776.0,18688782336.0,5932554.0,1804001.0
13-04 02:42:14,32.294,15.584,51.169,0.173,0.0,0.779,0.0,2228224.0,0.0,25.0,2334834688.0,444633088.0,12175450112.0,18664157184.0,5909598.0,1748008.0
13-04 02:42:15,32.432,15.606,51.351,0.0,0.0,0.610,0.0,2174976.0,0.0,22.0,2336026624.0,444633088.0,12198883328.0,18639532032.0,5737667.0,1668548.0
13-04 02:42:16,31.747,15.571,51.298,0.087,0.0,1.298,0.0,4341760.0,0.0,41.0,2336563200.0,444641280.0,12224856064.0,18613014528.0,5380352.0,1884170.0
13-04 02:42:17,33.898,15.424,50.0,0.0,0.0,0.678,0.0,2162688.0,0.0,19.0,2337296384.0,444645376.0,12248567808.0,18588565504.0,4415095.0,1618064.0
13-04 02:42:18,33.045,15.398,50.606,0.0,0.0,0.952,0.0,4308992.0,0.0,39.0,2338910208.0,444649472.0,12273803264.0,18561712128.0,6218651.0,1922219.0
13-04 02:42:19,32.131,15.550,51.460,0.086,0.0,0.773,0.0,2154496.0,0.0,19.0,2339053568.0,444649472.0,12297416704.0,18537955328.0,3694372.0,1651651.0
13-04 02:42:20,31.320,16.566,51.165,0.086,0.0,0.863,0.0,4325376.0,0.0,40.0,2341998592.0,444661760.0,12323119104.0,18509295616.0,4001431.0,1795147.0
13-04 02:42:21,32.093,15.744,51.298,0.087,0.0,0.779,0.0,2150400.0,0.0,19.0,2342346752.0,444665856.0,12347043840.0,18485018624.0,6896831.0,1724468.0
13-04 02:42:22,32.790,15.536,50.644,0.0,0.0,1.030,0.0,2162688.0,0.0,19.0,2343141376.0,444665856.0,12369776640.0,18461491200.0,6759338.0,1695712.0
13-04 02:42:23,31.861,15.844,51.429,0.087,0.0,0.779,0.0,4308992.0,0.0,38.0,2344947712.0,444674048.0,12395655168.0,18433798144.0,6122096.0,1863449.0
13-04 02:42:24,32.381,15.325,51.688,0.0,0.0,0.606,0.0,2158592.0,0.0,19.0,2344349696.0,444678144.0,12418863104.0,18411184128.0,3725948.0,1651019.0
13-04 02:42:25,31.579,16.911,50.561,0.086,0.0,0.863,0.0,4321280.0,0.0,39.0,2350829568.0,444682240.0,12444934144.0,18378629120.0,6142543.0,1884155.0
13-04 02:42:26,32.988,15.199,51.036,0.086,0.0,0.691,0.0,2170880.0,0.0,21.0,2351173632.0,444686336.0,12468412416.0,18354802688.0,5719718.0,1659405.0
13-04 02:42:27,31.529,16.924,50.773,0.086,0.0,0.687,0.0,4341760.0,0.0,41.0,2352214016.0,444686336.0,12493983744.0,18328190976.0,6045823.0,1827434.0
13-04 02:42:28,31.869,15.935,51.680,0.0,0.0,0.517,0.0,2166784.0,0.0,21.0,2352635904.0,444686336.0,12517728256.0,18304024576.0,3901592.0,1687127.0
13-04 02:42:29,33.646,15.713,49.957,0.0,0.0,0.683,0.0,2158592.0,0.0,19.0,2352472064.0,444686336.0,12541796352.0,18280120320.0,5707267.0,1709879.0
13-04 02:42:30,32.727,15.758,50.649,0.087,0.0,0.779,0.0,4313088.0,0.0,38.0,2354642944.0,444686336.0,12567101440.0,18252644352.0,6105817.0,1864200.0
13-04 02:42:31,32.051,16.410,50.855,0.0,0.0,0.684,0.0,2154496.0,0.0,19.0,2355462144.0,444686336.0,12590485504.0,18228441088.0,5694136.0,1639896.0
13-04 02:42:32,32.103,16.137,50.901,0.0,0.0,0.858,0.0,4362240.0,0.0,42.0,2354597888.0,444698624.0,12616929280.0,18202849280.0,4644990.0,1883028.0
13-04 02:42:33,31.579,15.703,51.596,0.086,0.0,1.035,0.0,2146304.0,0.0,19.0,2356609024.0,444702720.0,12640374784.0,18177388544.0,5269296.0,1674963.0
13-04 02:42:34,32.137,15.587,51.664,0.0,0.0,0.613,0.0,4317184.0,0.0,38.0,2357071872.0,444702720.0,12665470976.0,18151829504.0,6159832.0,1891384.0
13-04 02:42:35,33.134,15.582,50.685,0.0,0.0,0.599,0.0,2166784.0,0.0,20.0,2358792192.0,444702720.0,12689113088.0,18126467072.0,5696911.0,1648208.0
13-04 02:42:36,32.205,15.451,51.476,0.087,0.0,0.781,0.0,4079616.0,0.0,26.0,2359599104.0,444702720.0,12713750528.0,18101022720.0,3822447.0,1692852.0
13-04 02:42:37,32.562,15.938,50.643,0.086,0.0,0.771,0.0,2392064.0,0.0,31.0,2360123392.0,444702720.0,12737892352.0,18076356608.0,6049930.0,1833367.0
13-04 02:42:38,32.491,16.028,50.697,0.174,0.0,0.610,0.0,2166784.0,0.0,21.0,2360143872.0,444706816.0,12761939968.0,18052284416.0,5749484.0,1666093.0
13-04 02:42:39,31.565,16.424,50.898,0.0,0.0,1.112,0.0,4313088.0,0.0,38.0,2362470400.0,444706816.0,12787306496.0,18024591360.0,6173515.0,1916323.0
13-04 02:42:40,31.990,17.212,49.874,0.0,0.0,0.924,0.0,2162688.0,0.0,19.0,2363109376.0,444710912.0,12811288576.0,17999966208.0,4834961.0,1621111.0
13-04 02:42:41,32.902,15.458,50.950,0.0,0.0,0.691,0.0,4349952.0,0.0,41.0,2363998208.0,444710912.0,12837105664.0,17973260288.0,5062689.0,1932283.0
13-04 02:42:42,26.553,13.447,53.617,5.362,0.0,1.021,0.0,173867008.0,0.0,292.0,2363740160.0,444710912.0,12855836672.0,17954787328.0,5716409.0,1645116.0
13-04 02:42:43,16.358,10.708,62.057,10.202,0.0,0.675,0.0,271581184.0,0.0,454.0,2365079552.0,444710912.0,12867248128.0,17942036480.0,2668747.0,1621238.0
13-04 02:42:44,19.494,11.224,60.591,8.101,0.0,0.591,0.0,232873984.0,0.0,419.0,2365710336.0,444719104.0,12882845696.0,17925799936.0,7120364.0,1681458.0
13-04 02:42:45,31.667,15.263,52.281,0.0,0.0,0.789,0.0,2162688.0,0.0,20.0,2365038592.0,444719104.0,12905652224.0,17903665152.0,5337242.0,1627286.0
13-04 02:42:46,31.148,16.911,50.906,0.0,0.0,1.035,0.0,4321280.0,0.0,38.0,2366115840.0,444731392.0,12931231744.0,17876996096.0,6212892.0,1920020.0
13-04 02:42:47,33.247,14.508,51.382,0.086,0.0,0.777,0.0,2158592.0,0.0,19.0,2366849024.0,444731392.0,12955291648.0,17852203008.0,5732294.0,1648572.0
13-04 02:42:48,32.388,16.323,50.258,0.086,0.0,0.945,0.0,4087808.0,0.0,26.0,2368376832.0,444735488.0,12980576256.0,17825386496.0,5926415.0,1756345.0
13-04 02:42:49,32.607,16.848,49.623,0.084,0.0,0.838,0.0,2379776.0,0.0,31.0,2368905216.0,444747776.0,13004550144.0,17800871936.0,3989260.0,1803250.0
13-04 02:42:50,31.657,16.392,51.171,0.087,0.0,0.694,0.0,2203648.0,0.0,26.0,2367885312.0,444755968.0,13028352000.0,17778081792.0,5691738.0,1635791.0
13-04 02:42:51,36.348,15.504,46.684,0.603,0.0,0.861,0.0,42438656.0,0.0,107.0,2370457600.0,444764160.0,13087940608.0,17715912704.0,6185813.0,1908578.0
13-04 02:42:52,32.118,16.233,50.868,0.087,0.0,0.694,0.0,5959680.0,0.0,33.0,2371657728.0,444772352.0,13076262912.0,17726382080.0,3590771.0,1579615.0
13-04 02:42:53,32.045,16.409,50.687,0.086,0.0,0.773,0.0,4313088.0,0.0,38.0,2371485696.0,444776448.0,13101858816.0,17700954112.0,6265006.0,1945357.0
13-04 02:42:54,32.762,16.209,50.600,0.0,0.0,0.429,0.0,2162688.0,0.0,19.0,2373259264.0,444776448.0,13125197824.0,17675841536.0,5666142.0,1625552.0
13-04 02:42:55,32.211,15.976,50.777,0.0,0.0,1.036,0.0,4079616.0,0.0,26.0,2373840896.0,444784640.0,13151035392.0,17649414144.0,5857185.0,1726570.0
13-04 02:42:56,32.208,15.844,51.082,0.173,0.0,0.693,0.0,2400256.0,0.0,33.0,2375127040.0,444792832.0,13174599680.0,17624555520.0,4603895.0,1852637.0
13-04 02:42:57,32.648,16.110,50.643,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2374852608.0,444796928.0,13198757888.0,17600667648.0,5207396.0,1655396.0
13-04 02:42:58,32.358,16.093,50.516,0.172,0.0,0.861,0.0,4304896.0,0.0,38.0,2375983104.0,444817408.0,13224132608.0,17574141952.0,6099841.0,1834881.0
13-04 02:42:59,30.582,17.029,51.781,0.0,0.0,0.608,0.0,2154496.0,0.0,19.0,2377216000.0,444817408.0,13248495616.0,17548546048.0,5697735.0,1656416.0
13-04 02:43:00,32.769,16.765,49.450,0.0,0.0,1.016,0.0,4317184.0,0.0,38.0,2378145792.0,444833792.0,13273894912.0,17522200576.0,6201228.0,1902306.0
13-04 02:43:01,31.665,16.048,51.337,0.0,0.0,0.949,0.0,2158592.0,0.0,19.0,2378522624.0,444837888.0,13297586176.0,17498128384.0,3679237.0,1628198.0
13-04 02:43:02,32.611,15.525,50.911,0.173,0.0,0.781,0.0,4325376.0,0.0,40.0,2379681792.0,444850176.0,13322891264.0,17471651840.0,6161835.0,1908217.0
13-04 02:43:03,31.897,15.690,51.379,0.086,0.0,0.948,0.0,2162688.0,0.0,19.0,2380722176.0,444858368.0,13346582528.0,17446912000.0,5686757.0,1634529.0
13-04 02:43:04,31.810,16.379,51.207,0.0,0.0,0.603,0.0,2174976.0,0.0,20.0,2380468224.0,444858368.0,13369778176.0,17423970304.0,3860329.0,1710285.0
13-04 02:43:05,32.084,15.606,51.439,0.087,0.0,0.785,0.0,4341760.0,0.0,39.0,2382241792.0,444870656.0,13395849216.0,17396113408.0,6113612.0,1887456.0
13-04 02:43:06,31.429,16.537,51.169,0.0,0.0,0.866,0.0,2158592.0,0.0,19.0,2383523840.0,444870656.0,13419442176.0,17371238400.0,5692736.0,1635135.0
13-04 02:43:07,31.969,16.463,50.610,0.087,0.0,0.871,0.0,4358144.0,0.0,43.0,2383843328.0,444878848.0,13445074944.0,17345277952.0,6124598.0,1831298.0
13-04 02:43:08,32.320,15.117,51.781,0.261,0.0,0.521,0.0,20430848.0,0.0,80.0,2385121280.0,444887040.0,13470167040.0,17318899712.0,5621376.0,1409005.0
13-04 02:43:09,31.787,12.715,55.326,0.172,0.0,0.0,0.0,6463488.0,0.0,59.0,2386657280.0,444895232.0,13496094720.0,17291427840.0,459210.0,252011.0
13-04 02:43:10,34.704,11.654,53.213,0.428,0.0,0.0,0.0,27357184.0,0.0,107.0,2388590592.0,444899328.0,13521248256.0,17264336896.0,495681.0,236663.0
13-04 02:43:11,31.891,13.062,54.877,0.170,0.0,0.0,0.0,6455296.0,0.0,57.0,2387509248.0,444919808.0,13549359104.0,17237286912.0,442315.0,235524.0
13-04 02:43:12,32.620,12.072,55.137,0.086,0.0,0.086,0.0,6459392.0,0.0,58.0,2389069824.0,444932096.0,13574963200.0,17210109952.0,442504.0,235854.0
13-04 02:43:13,31.845,12.103,55.880,0.172,0.0,0.0,0.0,6467584.0,0.0,59.0,2390319104.0,444940288.0,13602418688.0,17181396992.0,442420.0,235321.0
13-04 02:43:14,22.289,9.394,65.329,2.989,0.0,0.0,0.0,109264896.0,0.0,206.0,2391425024.0,444956672.0,13622210560.0,17160482816.0,294075.0,155880.0
13-04 02:43:15,0.167,0.502,91.381,7.950,0.0,0.0,0.0,269484032.0,0.0,450.0,2391240704.0,444956672.0,13623046144.0,17159831552.0,1302.0,1423.0
13-04 02:43:16,0.750,0.667,84.0,14.583,0.0,0.0,0.0,273473536.0,0.0,431.0,2391429120.0,444956672.0,13624635392.0,17158053888.0,3410.0,5067.0
13-04 02:43:17,32.738,11.054,56.037,0.170,0.0,0.0,0.0,6594560.0,0.0,63.0,2392408064.0,444956672.0,13650481152.0,17131229184.0,588754.0,313680.0
13-04 02:43:18,32.594,12.543,54.778,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,2392641536.0,444968960.0,13677838336.0,17103626240.0,440626.0,233512.0
13-04 02:43:19,32.611,10.928,56.288,0.173,0.0,0.0,0.0,6471680.0,0.0,59.0,2394882048.0,444981248.0,13704601600.0,17074610176.0,442902.0,237565.0
13-04 02:43:20,32.511,12.085,55.319,0.085,0.0,0.0,0.0,6479872.0,0.0,58.0,2395029504.0,444997632.0,13731676160.0,17047371776.0,441852.0,235604.0
13-04 02:43:21,33.193,12.838,53.885,0.084,0.0,0.0,0.0,6512640.0,0.0,62.0,2396069888.0,445005824.0,13758009344.0,17019990016.0,439887.0,232354.0
13-04 02:43:22,33.563,10.958,55.393,0.086,0.0,0.0,0.0,6459392.0,0.0,59.0,2396966912.0,445018112.0,13786640384.0,16990449664.0,458116.0,250945.0
13-04 02:43:23,31.261,11.840,56.644,0.256,0.0,0.0,0.0,8359936.0,0.0,64.0,2398724096.0,445034496.0,13814628352.0,16960688128.0,440730.0,233548.0
13-04 02:43:24,31.787,12.629,55.498,0.086,0.0,0.0,0.0,6680576.0,0.0,69.0,2398498816.0,445050880.0,13843075072.0,16932450304.0,588430.0,313481.0
13-04 02:43:25,32.532,12.189,55.021,0.258,0.0,0.0,0.0,10018816.0,0.0,71.0,2401013760.0,445075456.0,13869441024.0,16903544832.0,441692.0,235668.0
13-04 02:43:26,11.917,3.750,83.583,0.750,0.0,0.0,0.0,44240896.0,0.0,121.0,2402615296.0,445083648.0,13877264384.0,16894111744.0,153034.0,82748.0
13-04 02:43:27,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2402611200.0,445083648.0,13877268480.0,16894111744.0,3482.0,5255.0
13-04 02:43:28,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2402611200.0,445083648.0,13877268480.0,16894111744.0,6207.0,7162.0
13-04 02:43:29,0.084,0.168,99.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2403627008.0,445083648.0,13877268480.0,16893095936.0,1963.0,1962.0
13-04 02:43:30,0.084,0.334,99.582,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2403622912.0,445083648.0,13877272576.0,16893095936.0,2296.0,2838.0
13-04 02:43:31,0.167,0.334,99.331,0.167,0.0,0.0,0.0,77824.0,0.0,4.0,2403610624.0,445091840.0,13877276672.0,16893095936.0,2717.0,3156.0
13-04 02:43:32,0.167,0.501,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2403610624.0,445091840.0,13877276672.0,16893095936.0,3549.0,4701.0
13-04 02:43:33,3.015,2.513,94.305,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2403610624.0,445091840.0,13877276672.0,16893095936.0,303603.0,306433.0
13-04 02:43:34,24.174,14.435,60.696,0.0,0.0,0.696,0.0,28672.0,0.0,3.0,2401308672.0,445091840.0,13896466432.0,16876208128.0,3503412.0,1595148.0
13-04 02:43:35,31.401,14.273,53.287,0.087,0.0,0.952,0.0,4292608.0,0.0,35.0,2402721792.0,445091840.0,13920370688.0,16850890752.0,6276025.0,1988507.0
13-04 02:43:36,32.300,16.107,50.818,0.0,0.0,0.775,0.0,2183168.0,0.0,21.0,2403184640.0,445091840.0,13944692736.0,16826105856.0,5808402.0,1760734.0
13-04 02:43:37,33.304,14.879,51.211,0.087,0.0,0.519,0.0,2174976.0,0.0,22.0,2403790848.0,445095936.0,13968596992.0,16801591296.0,3755038.0,1716928.0
13-04 02:43:38,32.348,15.739,51.043,0.0,0.0,0.870,0.0,4313088.0,0.0,38.0,2405126144.0,445100032.0,13993828352.0,16775020544.0,6446384.0,2080883.0
13-04 02:43:39,32.851,16.255,50.383,0.0,0.0,0.511,0.0,2154496.0,0.0,19.0,2405212160.0,445100032.0,14017585152.0,16751177728.0,5740524.0,1706820.0
13-04 02:43:40,33.391,14.936,50.987,0.0,0.0,0.687,0.0,2154496.0,0.0,19.0,2406105088.0,445104128.0,14041817088.0,16726048768.0,5843095.0,1778682.0
13-04 02:43:41,31.616,15.808,51.703,0.087,0.0,0.786,0.0,4313088.0,0.0,41.0,2407911424.0,445108224.0,14067392512.0,16698662912.0,6436199.0,2086965.0
13-04 02:43:42,32.817,15.590,50.732,0.0,0.0,0.861,0.0,2158592.0,0.0,19.0,2407362560.0,445116416.0,14091124736.0,16675471360.0,5755140.0,1721409.0
13-04 02:43:43,32.269,15.617,51.165,0.173,0.0,0.777,0.0,2166784.0,0.0,21.0,2408837120.0,445120512.0,14114582528.0,16650534912.0,5918351.0,1818227.0
13-04 02:43:44,30.789,18.289,49.832,0.168,0.0,0.923,0.0,4182016.0,0.0,32.0,2407940096.0,445120512.0,14140637184.0,16625377280.0,6184363.0,1957518.0
13-04 02:43:45,31.911,16.894,50.085,0.0,0.0,1.109,0.0,2281472.0,0.0,25.0,2410803200.0,445124608.0,14164135936.0,16599011328.0,4052328.0,1880993.0
13-04 02:43:46,31.347,16.235,51.554,0.0,0.0,0.864,0.0,2146304.0,0.0,19.0,2410823680.0,445124608.0,14187384832.0,16575741952.0,5742984.0,1720808.0
13-04 02:43:47,31.775,16.450,50.823,0.173,0.0,0.779,0.0,4194304.0,0.0,33.0,2411036672.0,445132800.0,14212988928.0,16549916672.0,6123182.0,1908632.0
13-04 02:43:48,32.090,15.785,51.084,0.0,0.0,1.041,0.0,2277376.0,0.0,25.0,2413072384.0,445140992.0,14236946432.0,16523915264.0,6177905.0,1953199.0
13-04 02:43:49,32.320,16.073,50.738,0.0,0.0,0.869,0.0,2170880.0,0.0,21.0,2412273664.0,445145088.0,14260969472.0,16500686848.0,5836090.0,1778286.0
13-04 02:43:50,32.028,15.840,51.262,0.087,0.0,0.783,0.0,4112384.0,0.0,29.0,2414370816.0,445145088.0,14286110720.0,16473448448.0,6008403.0,1862961.0
13-04 02:43:51,27.398,14.520,54.192,3.198,0.0,0.691,8192.0,90742784.0,2.0,112.0,2415759360.0,445153280.0,14306160640.0,16452001792.0,6010375.0,1857268.0
13-04 02:43:52,18.392,12.489,56.630,11.463,0.0,1.027,0.0,271581184.0,0.0,405.0,2416267264.0,445157376.0,14318632960.0,16439017472.0,3074543.0,1911988.0
13-04 02:43:53,19.479,12.091,60.369,7.305,0.0,0.756,4096.0,243335168.0,1.0,441.0,2417762304.0,445157376.0,14337282048.0,16418873344.0,6986916.0,1808751.0
13-04 02:43:54,31.396,15.698,51.778,0.087,0.0,1.041,0.0,2154496.0,0.0,19.0,2416771072.0,445157376.0,14359760896.0,16397385728.0,3750035.0,1716327.0
13-04 02:43:55,31.588,16.052,51.245,0.086,0.0,1.030,0.0,2174976.0,0.0,22.0,2417643520.0,445161472.0,14383820800.0,16372449280.0,1810363.0,1746453.0
13-04 02:43:56,32.856,16.512,49.789,0.084,0.0,0.758,0.0,4317184.0,0.0,38.0,2417995776.0,445161472.0,14409641984.0,16346275840.0,4142236.0,1999041.0
13-04 02:43:57,33.534,14.617,50.989,0.0,0.0,0.860,0.0,2158592.0,0.0,19.0,2419499008.0,445161472.0,14433005568.0,16321409024.0,5778555.0,1753537.0
13-04 02:43:58,32.162,15.641,51.670,0.0,0.0,0.527,0.0,2150400.0,0.0,20.0,2419957760.0,445161472.0,14456393728.0,16297562112.0,3797250.0,1746769.0
13-04 02:43:59,31.680,15.840,51.610,0.0,0.0,0.870,0.0,4317184.0,0.0,38.0,2420473856.0,445165568.0,14482096128.0,16271339520.0,6324328.0,1997955.0
13-04 02:44:00,32.854,16.257,49.704,0.085,0.0,1.101,0.0,2179072.0,0.0,22.0,2421899264.0,445173760.0,14505787392.0,16246214656.0,9864942.0,1746093.0
13-04 02:44:01,32.544,17.075,49.366,0.085,0.0,0.930,0.0,2150400.0,0.0,19.0,2422349824.0,445177856.0,14529372160.0,16222175232.0,7894983.0,1815373.0
13-04 02:44:02,31.429,16.450,50.996,0.0,0.0,1.126,0.0,4308992.0,0.0,38.0,2423545856.0,445181952.0,14554488832.0,16195858432.0,6336391.0,1972718.0
13-04 02:44:03,31.606,16.667,51.209,0.086,0.0,0.432,0.0,2154496.0,0.0,20.0,2424766464.0,445186048.0,14579122176.0,16170000384.0,7892607.0,1829181.0
13-04 02:44:04,32.048,16.624,50.557,0.0,0.0,0.771,0.0,2158592.0,0.0,19.0,2425421824.0,445194240.0,14602280960.0,16146178048.0,5825740.0,1756116.0
13-04 02:44:05,31.728,16.423,50.817,0.086,0.0,0.946,0.0,4124672.0,0.0,39.0,2425757696.0,445202432.0,14627581952.0,16120532992.0,6361637.0,2058956.0
13-04 02:44:06,33.677,15.378,50.172,0.086,0.0,0.687,0.0,2211840.0,0.0,24.0,2426814464.0,445206528.0,14651613184.0,16095440896.0,5986987.0,1843462.0
13-04 02:44:07,32.281,15.088,52.105,0.0,0.0,0.526,0.0,2154496.0,0.0,19.0,2427027456.0,445206528.0,14675546112.0,16071294976.0,5781175.0,1733406.0
13-04 02:44:08,31.771,16.406,50.955,0.087,0.0,0.781,0.0,4120576.0,0.0,28.0,2428088320.0,445206528.0,14701187072.0,16044593152.0,6047523.0,1892578.0
13-04 02:44:09,31.897,16.379,50.776,0.0,0.0,0.948,0.0,2392064.0,0.0,31.0,2428710912.0,445206528.0,14724108288.0,16021049344.0,6290772.0,2009598.0
13-04 02:44:10,32.492,17.088,49.495,0.0,0.0,0.926,0.0,2158592.0,0.0,19.0,2429382656.0,445206528.0,14748110848.0,15996375040.0,3782678.0,1737887.0
13-04 02:44:11,33.333,15.606,50.297,0.085,0.0,0.679,0.0,2154496.0,0.0,19.0,2430038016.0,445206528.0,14771109888.0,15972720640.0,5871246.0,1785125.0
13-04 02:44:12,31.634,16.422,50.994,0.086,0.0,0.864,0.0,4345856.0,0.0,40.0,2430021632.0,445210624.0,14797471744.0,15946371072.0,6351874.0,2031632.0
13-04 02:44:13,32.437,15.872,50.824,0.087,0.0,0.781,0.0,2166784.0,0.0,19.0,2431893504.0,445210624.0,14820708352.0,15921262592.0,5798030.0,1748858.0
13-04 02:44:14,33.105,16.038,50.086,0.0,0.0,0.772,0.0,2150400.0,0.0,19.0,2431352832.0,445210624.0,14844448768.0,15898062848.0,5851939.0,1762199.0
13-04 02:44:15,32.534,16.353,50.514,0.086,0.0,0.514,0.0,4313088.0,0.0,38.0,2433523712.0,445210624.0,14869942272.0,15870398464.0,6378422.0,2041487.0
13-04 02:44:16,33.770,14.311,51.134,0.0,0.0,0.785,0.0,2150400.0,0.0,19.0,2434244608.0,445210624.0,14894198784.0,15845421056.0,5792819.0,1742489.0
13-04 02:44:17,32.155,16.552,50.603,0.0,0.0,0.690,0.0,2158592.0,0.0,19.0,2434105344.0,445210624.0,14918057984.0,15821701120.0,4700149.0,1784384.0
13-04 02:44:18,30.934,17.395,50.728,0.086,0.0,0.857,0.0,4349952.0,0.0,43.0,2436325376.0,445214720.0,14942859264.0,15794675712.0,5552707.0,2037802.0
13-04 02:44:19,33.476,15.457,50.299,0.0,0.0,0.769,0.0,2162688.0,0.0,20.0,2436374528.0,445218816.0,14965747712.0,15771734016.0,5830025.0,1740515.0
13-04 02:44:20,34.816,15.398,48.589,0.257,0.0,0.941,0.0,25276416.0,0.0,75.0,2437537792.0,445235200.0,14988267520.0,15748034560.0,5855604.0,1809692.0
13-04 02:44:21,30.835,17.227,50.818,0.086,0.0,1.034,0.0,4206592.0,0.0,30.0,2437644288.0,445235200.0,15013568512.0,15722627072.0,5977803.0,1830837.0
13-04 02:44:22,32.261,15.565,51.130,0.0,0.0,1.043,0.0,2310144.0,0.0,28.0,2438737920.0,445235200.0,15037030400.0,15698071552.0,6282201.0,2002955.0
13-04 02:44:23,31.837,17.104,48.603,1.524,0.0,0.931,0.0,106131456.0,0.0,199.0,2438262784.0,445239296.0,15061598208.0,15673974784.0,5814305.0,1749959.0
13-04 02:44:24,22.461,14.114,52.926,9.380,0.0,1.119,0.0,270544896.0,0.0,446.0,2438000640.0,445243392.0,15078842368.0,15656988672.0,5128944.0,1950003.0
13-04 02:44:25,15.959,11.630,59.593,12.054,0.0,0.764,0.0,270532608.0,0.0,452.0,2439356416.0,445243392.0,15091269632.0,15643205632.0,1750666.0,1719546.0
13-04 02:44:26,31.461,14.261,52.377,0.951,0.0,0.951,0.0,42643456.0,0.0,125.0,2440376320.0,445247488.0,15114690560.0,15618760704.0,9085043.0,1857626.0
13-04 02:44:27,32.041,16.107,51.077,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,2440609792.0,445247488.0,15139045376.0,15594172416.0,5771157.0,1736193.0
13-04 02:44:28,32.435,15.478,51.304,0.0,0.0,0.783,0.0,2154496.0,0.0,19.0,2441568256.0,445251584.0,15162638336.0,15569616896.0,3851907.0,1776222.0
13-04 02:44:29,32.0,15.304,51.739,0.087,0.0,0.870,0.0,4308992.0,0.0,38.0,2441551872.0,445251584.0,15188082688.0,15544188928.0,2350730.0,2041429.0
13-04 02:44:30,32.817,15.848,50.646,0.172,0.0,0.517,0.0,7872512.0,0.0,36.0,2443329536.0,445255680.0,15213031424.0,15517458432.0,2341884.0,1694780.0
13-04 02:44:31,35.525,16.567,46.371,0.512,0.0,1.025,0.0,43180032.0,0.0,100.0,2444460032.0,445255680.0,15233421312.0,15495938048.0,5817940.0,1748928.0
13-04 02:44:32,31.849,17.899,49.244,0.0,0.0,1.008,0.0,4247552.0,0.0,32.0,2445606912.0,445255680.0,15259136000.0,15469076480.0,10108934.0,1875679.0
13-04 02:44:33,32.763,14.970,50.984,0.086,0.0,1.198,0.0,2297856.0,0.0,26.0,2445238272.0,445255680.0,15282855936.0,15445725184.0,6247686.0,1945903.0
13-04 02:44:34,33.389,16.737,48.949,0.084,0.0,0.841,0.0,2166784.0,0.0,19.0,2445983744.0,445255680.0,15306792960.0,15421042688.0,7830229.0,1765357.0
13-04 02:44:35,32.502,15.305,51.247,0.086,0.0,0.860,0.0,2183168.0,0.0,22.0,2446610432.0,445263872.0,15330017280.0,15397183488.0,5847912.0,1765939.0
13-04 02:44:36,30.957,16.522,51.478,0.0,0.0,1.043,0.0,4329472.0,0.0,38.0,2447597568.0,445267968.0,15355244544.0,15370964992.0,6401546.0,2058487.0
13-04 02:44:37,32.738,16.667,50.085,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2448936960.0,445272064.0,15379042304.0,15345823744.0,7860538.0,1787717.0
13-04 02:44:38,33.219,15.969,49.957,0.0,0.0,0.854,0.0,2162688.0,0.0,19.0,2448564224.0,445272064.0,15402844160.0,15322394624.0,3806768.0,1731147.0
13-04 02:44:39,30.905,18.007,49.832,0.084,0.0,1.173,0.0,4202496.0,0.0,32.0,2449453056.0,445272064.0,15428734976.0,15295614976.0,6253946.0,2009311.0
13-04 02:44:40,33.818,15.240,50.171,0.0,0.0,0.771,0.0,2310144.0,0.0,29.0,2450087936.0,445284352.0,15452340224.0,15271362560.0,5991370.0,1841273.0
13-04 02:44:41,32.942,16.262,49.707,0.168,0.0,0.922,0.0,2187264.0,0.0,21.0,2450313216.0,445292544.0,15475650560.0,15247818752.0,5831812.0,1761924.0
13-04 02:44:42,31.261,16.550,51.138,0.0,0.0,1.051,0.0,4091904.0,0.0,26.0,2450640896.0,445292544.0,15501340672.0,15221800960.0,6037456.0,1873919.0
13-04 02:44:43,32.439,15.744,50.865,0.087,0.0,0.865,0.0,2387968.0,0.0,31.0,2453286912.0,445313024.0,15524573184.0,15195901952.0,6253563.0,1992367.0
13-04 02:44:44,31.007,15.989,52.208,0.088,0.0,0.707,0.0,2166784.0,0.0,19.0,2453319680.0,445313024.0,15548530688.0,15171911680.0,5793423.0,1737408.0
13-04 02:44:45,31.779,15.630,51.900,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,2454777856.0,445313024.0,15572250624.0,15146733568.0,5885129.0,1779032.0
13-04 02:44:46,32.646,16.409,50.172,0.0,0.0,0.773,0.0,4333568.0,0.0,38.0,2454405120.0,445313024.0,15597965312.0,15121391616.0,4889325.0,2032196.0
13-04 02:44:47,33.163,15.260,50.469,0.171,0.0,0.938,0.0,2199552.0,0.0,24.0,2455113728.0,445317120.0,15621361664.0,15097282560.0,5250876.0,1746896.0
13-04 02:44:48,31.768,16.909,50.555,0.0,0.0,0.769,0.0,2150400.0,0.0,19.0,2456526848.0,445321216.0,15645007872.0,15072219136.0,5832014.0,1745578.0
13-04 02:44:49,31.441,16.943,50.742,0.0,0.0,0.873,0.0,4304896.0,0.0,39.0,2457423872.0,445325312.0,15670439936.0,15045885952.0,6406737.0,2052022.0
13-04 02:44:50,33.679,15.544,49.741,0.0,0.0,1.036,0.0,2166784.0,0.0,20.0,2458116096.0,445325312.0,15694102528.0,15021531136.0,5837128.0,1772750.0
13-04 02:44:51,30.749,16.652,51.718,0.088,0.0,0.793,0.0,2158592.0,0.0,19.0,2457960448.0,445337600.0,15718289408.0,14997487616.0,5802032.0,1753461.0
13-04 02:44:52,32.119,16.695,50.0,0.085,0.0,1.102,0.0,4313088.0,0.0,38.0,2456944640.0,445341696.0,15744786432.0,14972002304.0,6452259.0,2078621.0
13-04 02:44:53,33.305,15.582,50.514,0.0,0.0,0.599,0.0,2183168.0,0.0,21.0,2458939392.0,445345792.0,15767810048.0,14946979840.0,5836686.0,1762868.0
13-04 02:44:54,32.550,14.883,51.523,0.0,0.0,1.044,0.0,2158592.0,0.0,19.0,2459623424.0,445345792.0,15791210496.0,14922895360.0,5772184.0,1730197.0
13-04 02:44:55,31.336,17.123,50.599,0.257,0.0,0.685,0.0,21303296.0,0.0,64.0,2460938240.0,445345792.0,15815471104.0,14897319936.0,3983246.0,1813805.0
13-04 02:44:56,21.085,12.161,55.818,9.799,0.0,1.137,0.0,268541952.0,0.0,454.0,2460307456.0,445345792.0,15832776704.0,14880645120.0,5142705.0,1957916.0
13-04 02:44:57,16.737,11.470,60.493,10.620,0.0,0.680,4096.0,271609856.0,1.0,464.0,2461949952.0,445349888.0,15844216832.0,14867558400.0,1767901.0,1733489.0
13-04 02:44:58,25.492,13.944,56.202,3.422,0.0,0.941,0.0,123465728.0,0.0,242.0,2466668544.0,445349888.0,15864909824.0,14842146816.0,8745987.0,1665787.0
13-04 02:44:59,30.762,16.301,51.972,0.175,0.0,0.789,0.0,4329472.0,0.0,41.0,2468003840.0,445358080.0,15889678336.0,14816034816.0,2274612.0,1996766.0
13-04 02:45:00,33.076,15.938,50.557,0.0,0.0,0.428,0.0,2154496.0,0.0,19.0,2469007360.0,445358080.0,15913738240.0,14790971392.0,3540702.0,1725149.0
13-04 02:45:01,32.905,15.767,50.728,0.0,0.0,0.600,0.0,2166784.0,0.0,20.0,2470592512.0,445362176.0,15936831488.0,14766288896.0,3804194.0,1726978.0
13-04 02:45:02,31.822,16.766,50.385,0.086,0.0,0.941,0.0,4214784.0,0.0,32.0,2471198720.0,445366272.0,15962521600.0,14739988480.0,9588768.0,1976833.0
13-04 02:45:03,31.849,16.353,50.428,0.086,0.0,1.284,0.0,2310144.0,0.0,27.0,2472071168.0,445366272.0,15985360896.0,14716276736.0,8719669.0,1866168.0
13-04 02:45:04,32.699,14.879,51.471,0.0,0.0,0.952,0.0,2150400.0,0.0,19.0,2472050688.0,445366272.0,16009199616.0,14692458496.0,5780905.0,1731693.0
13-04 02:45:05,30.973,16.106,51.681,0.088,0.0,1.150,0.0,4100096.0,0.0,29.0,2473279488.0,445370368.0,16034770944.0,14665654272.0,8034514.0,1853647.0
13-04 02:45:06,30.624,17.365,51.155,0.0,0.0,0.855,0.0,2387968.0,0.0,31.0,2473816064.0,445370368.0,16058052608.0,14641836032.0,6254260.0,1947108.0
13-04 02:45:07,32.280,16.140,50.897,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2474164224.0,445370368.0,16081494016.0,14618046464.0,5886180.0,1834459.0
13-04 02:45:08,32.219,16.110,50.728,0.0,0.0,0.943,0.0,2154496.0,0.0,19.0,2472792064.0,445370368.0,16105287680.0,14595624960.0,5774022.0,1730535.0
13-04 02:45:09,30.210,16.813,51.839,0.088,0.0,1.051,0.0,4255744.0,0.0,35.0,2475794432.0,445370368.0,16130535424.0,14567374848.0,6228678.0,1978042.0
13-04 02:45:10,32.929,15.251,50.953,0.087,0.0,0.780,0.0,2244608.0,0.0,25.0,2476789760.0,445374464.0,16154537984.0,14542372864.0,6088912.0,1897037.0
13-04 02:45:11,32.280,16.652,50.213,0.085,0.0,0.769,0.0,2154496.0,0.0,19.0,2477113344.0,445374464.0,16177917952.0,14518669312.0,3770047.0,1714294.0
13-04 02:45:12,32.500,16.121,50.345,0.086,0.0,0.948,0.0,4186112.0,0.0,32.0,2477981696.0,445386752.0,16203403264.0,14492303360.0,6069289.0,1886624.0
13-04 02:45:13,32.205,15.885,51.042,0.0,0.0,0.868,0.0,2306048.0,0.0,27.0,2477641728.0,445386752.0,16228171776.0,14467874816.0,6212820.0,1955313.0
13-04 02:45:14,32.203,16.271,50.678,0.0,0.0,0.847,0.0,2162688.0,0.0,19.0,2479144960.0,445386752.0,16251240448.0,14443302912.0,5887138.0,1761341.0
13-04 02:45:15,32.981,14.903,51.499,0.0,0.0,0.617,0.0,2191360.0,0.0,25.0,2479763456.0,445386752.0,16275611648.0,14418313216.0,5853766.0,1797547.0
13-04 02:45:16,31.759,15.398,51.619,0.175,0.0,1.050,0.0,4341760.0,0.0,40.0,2481401856.0,445390848.0,16300130304.0,14392152064.0,6282191.0,1977262.0
13-04 02:45:17,32.289,15.666,51.349,0.0,0.0,0.696,0.0,2150400.0,0.0,19.0,2482843648.0,445403136.0,16324014080.0,14366814208.0,5873026.0,1790923.0
13-04 02:45:18,32.255,15.472,51.486,0.0,0.0,0.787,0.0,2154496.0,0.0,20.0,2483773440.0,445415424.0,16348090368.0,14341795840.0,5854911.0,1774556.0
13-04 02:45:19,32.570,16.709,50.042,0.085,0.0,0.594,0.0,4313088.0,0.0,38.0,2483998720.0,445435904.0,16373338112.0,14316302336.0,6391494.0,2058836.0
13-04 02:45:20,30.975,16.393,51.682,0.0,0.0,0.949,0.0,2154496.0,0.0,19.0,2485243904.0,445435904.0,16396632064.0,14291763200.0,3777972.0,1722695.0
13-04 02:45:21,30.969,16.349,51.557,0.0,0.0,1.125,0.0,2158592.0,0.0,19.0,2484494336.0,445440000.0,16420519936.0,14268620800.0,5839890.0,1766361.0
13-04 02:45:22,31.661,16.263,50.865,0.173,0.0,1.038,0.0,4194304.0,0.0,34.0,2487017472.0,445444096.0,16445358080.0,14241255424.0,6095839.0,1899733.0
13-04 02:45:23,32.871,15.091,51.258,0.087,0.0,0.694,0.0,2281472.0,0.0,25.0,2487095296.0,445452288.0,16469991424.0,14216536064.0,6133754.0,1921613.0
13-04 02:45:24,33.079,15.946,50.127,0.0,0.0,0.848,0.0,2150400.0,0.0,19.0,2486595584.0,445456384.0,16493359104.0,14193664000.0,5834564.0,1753993.0
13-04 02:45:25,32.635,15.271,51.222,0.087,0.0,0.785,0.0,4075520.0,0.0,26.0,2488700928.0,445464576.0,16518270976.0,14166638592.0,5869532.0,1776098.0
13-04 02:45:26,30.977,16.667,51.396,0.087,0.0,0.873,0.0,5873664.0,0.0,41.0,2491125760.0,445464576.0,16541097984.0,14141386752.0,6344127.0,2026794.0
13-04 02:45:27,35.360,16.096,47.346,0.685,0.0,0.514,0.0,48852992.0,0.0,114.0,2489339904.0,445485056.0,16565149696.0,14119100416.0,3825032.0,1755971.0
13-04 02:45:28,25.323,14.212,51.938,7.235,0.0,1.292,0.0,220680192.0,0.0,366.0,2489597952.0,445485056.0,16582819840.0,14101172224.0,6129026.0,1922154.0
13-04 02:45:29,15.051,10.629,62.415,11.054,0.0,0.850,8192.0,269549568.0,2.0,464.0,2491121664.0,445493248.0,16594153472.0,14088306688.0,2632533.0,1655048.0
13-04 02:45:30,24.065,12.755,56.548,5.952,0.0,0.680,0.0,188342272.0,0.0,333.0,2497282048.0,445493248.0,16612454400.0,14063845376.0,8903514.0,1748813.0
13-04 02:45:31,31.469,15.997,51.486,0.0,0.0,1.049,0.0,2154496.0,0.0,19.0,2498158592.0,445493248.0,16635576320.0,14039846912.0,5709827.0,1698846.0
13-04 02:45:32,31.470,16.251,51.247,0.086,0.0,0.946,0.0,4317184.0,0.0,39.0,2498306048.0,445493248.0,16661807104.0,14013468672.0,4471638.0,2099695.0
13-04 02:45:33,32.391,15.596,51.071,0.086,0.0,0.857,0.0,2162688.0,0.0,21.0,2499588096.0,445497344.0,16685473792.0,13988515840.0,1694233.0,1577715.0
13-04 02:45:34,32.990,11.856,55.069,0.086,0.0,0.0,0.0,6479872.0,0.0,57.0,2500780032.0,445505536.0,16712146944.0,13960642560.0,2340110.0,290760.0
13-04 02:45:35,33.646,11.956,54.142,0.085,0.0,0.171,0.0,6467584.0,0.0,58.0,2503208960.0,445505536.0,16739213312.0,13931147264.0,4510611.0,280080.0
13-04 02:45:36,32.570,12.553,54.707,0.170,0.0,0.0,0.0,9719808.0,0.0,68.0,2506866688.0,445505536.0,16765980672.0,13900722176.0,442059.0,235733.0
13-04 02:45:37,32.128,12.447,55.172,0.168,0.0,0.084,0.0,8388608.0,0.0,78.0,2507087872.0,445521920.0,16794148864.0,13872316416.0,2585012.0,327669.0
13-04 02:45:38,34.639,11.749,53.090,0.522,0.0,0.0,0.0,31936512.0,0.0,116.0,2510065664.0,445530112.0,16818999296.0,13844480000.0,444016.0,237531.0
13-04 02:45:39,32.014,12.478,55.336,0.172,0.0,0.0,0.0,6459392.0,0.0,60.0,2509672448.0,445534208.0,16846274560.0,13817593856.0,459511.0,253440.0
13-04 02:45:40,32.155,11.897,55.776,0.172,0.0,0.0,0.0,6479872.0,0.0,59.0,2511269888.0,445542400.0,16873447424.0,13788815360.0,441212.0,234825.0
13-04 02:45:41,32.214,11.714,55.986,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,2511740928.0,445542400.0,16899817472.0,13761974272.0,440748.0,233950.0
13-04 02:45:42,32.446,12.361,55.021,0.172,0.0,0.0,0.0,6467584.0,0.0,58.0,2513711104.0,445546496.0,16927240192.0,13732577280.0,441030.0,234179.0
13-04 02:45:43,32.766,11.830,55.234,0.170,0.0,0.0,0.0,6463488.0,0.0,57.0,2513727488.0,445554688.0,16954294272.0,13705498624.0,442316.0,236513.0
13-04 02:45:44,31.373,12.447,56.095,0.085,0.0,0.0,0.0,8634368.0,0.0,78.0,2515009536.0,445558784.0,16983183360.0,13675323392.0,589514.0,315401.0
13-04 02:45:45,32.710,12.319,54.800,0.170,0.0,0.0,0.0,6520832.0,0.0,61.0,2516004864.0,445566976.0,17010290688.0,13647212544.0,441482.0,235322.0
13-04 02:45:46,34.182,11.026,54.623,0.170,0.0,0.0,0.0,6467584.0,0.0,57.0,2518593536.0,445571072.0,17036095488.0,13618814976.0,441235.0,234803.0
13-04 02:45:47,32.095,12.838,54.899,0.084,0.0,0.084,0.0,6467584.0,0.0,57.0,2519339008.0,445583360.0,17063686144.0,13590466560.0,442944.0,236455.0
13-04 02:45:48,32.028,12.010,55.875,0.087,0.0,0.0,0.0,6471680.0,0.0,57.0,2519523328.0,445591552.0,17091350528.0,13562609664.0,441720.0,234650.0
13-04 02:45:49,31.756,12.134,55.938,0.172,0.0,0.0,0.0,6459392.0,0.0,57.0,2521706496.0,445599744.0,17117810688.0,13533958144.0,442535.0,235717.0
13-04 02:45:50,31.948,12.121,55.844,0.087,0.0,0.0,0.0,6504448.0,0.0,64.0,2521227264.0,445603840.0,17145413632.0,13506830336.0,442766.0,235940.0
13-04 02:45:51,31.175,12.351,56.133,0.341,0.0,0.0,0.0,6512640.0,0.0,62.0,2523377664.0,445612032.0,17171349504.0,13478735872.0,443429.0,237517.0
13-04 02:45:52,32.735,11.111,55.983,0.171,0.0,0.0,0.0,8601600.0,0.0,73.0,2523828224.0,445612032.0,17200246784.0,13449388032.0,589925.0,314798.0
13-04 02:45:53,33.132,11.907,54.875,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2528452608.0,445612032.0,17228910592.0,13416099840.0,442540.0,236042.0
13-04 02:45:54,32.398,13.435,53.912,0.170,0.0,0.085,0.0,14311424.0,0.0,77.0,2529161216.0,445616128.0,17261006848.0,13383290880.0,443980.0,238342.0
13-04 02:45:55,34.172,13.010,52.038,0.781,0.0,0.0,0.0,52346880.0,0.0,145.0,2531381248.0,445624320.0,17280512000.0,13361557504.0,442613.0,235828.0
13-04 02:45:56,32.826,12.352,54.653,0.169,0.0,0.0,0.0,6463488.0,0.0,57.0,2531618816.0,445624320.0,17307447296.0,13334384640.0,442571.0,235658.0
13-04 02:45:57,31.857,12.692,55.196,0.256,0.0,0.0,0.0,6467584.0,0.0,59.0,2532270080.0,445628416.0,17334870016.0,13306306560.0,442336.0,236373.0
13-04 02:45:58,32.085,12.0,55.830,0.085,0.0,0.0,0.0,6283264.0,0.0,60.0,2533601280.0,445636608.0,17363451904.0,13276385280.0,429126.0,229646.0
13-04 02:45:59,10.389,4.223,85.304,0.084,0.0,0.0,0.0,4272128.0,0.0,35.0,2534363136.0,445644800.0,17373650944.0,13265416192.0,292526.0,154872.0
13-04 02:46:00,0.084,0.669,95.397,3.849,0.0,0.0,8192.0,154759168.0,2.0,222.0,2534322176.0,445652992.0,17373659136.0,13265440768.0,1915.0,2514.0
13-04 02:46:01,0.167,0.586,91.297,7.950,0.0,0.0,0.0,268435456.0,0.0,293.0,2534305792.0,445652992.0,17373675520.0,13265440768.0,1196.0,1279.0
13-04 02:46:02,0.084,0.419,96.985,2.513,0.0,0.0,0.0,184336384.0,0.0,236.0,2534305792.0,445652992.0,17373675520.0,13265440768.0,4035.0,6437.0
13-04 02:46:03,0.167,0.251,99.498,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2534297600.0,445657088.0,17373679616.0,13265440768.0,3963.0,4863.0
13-04 02:46:04,0.167,0.250,99.499,0.083,0.0,0.0,0.0,77824.0,0.0,3.0,2534420480.0,445657088.0,17373683712.0,13265313792.0,3948.0,5287.0
13-04 02:46:05,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2534420480.0,445657088.0,17373683712.0,13265313792.0,1926.0,1738.0
13-04 02:46:06,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2534420480.0,445657088.0,17373683712.0,13265313792.0,2514.0,2906.0
13-04 02:46:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2534547456.0,445657088.0,17373683712.0,13265186816.0,3064.0,3453.0
13-04 02:46:08,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2534543360.0,445657088.0,17373687808.0,13265186816.0,4250.0,3982.0
13-04 02:46:09,11.377,7.100,81.095,0.171,0.0,0.257,0.0,28672.0,0.0,4.0,2534621184.0,445661184.0,17381994496.0,13256798208.0,3334458.0,1249908.0
13-04 02:46:10,30.729,16.059,52.257,0.087,0.0,0.868,0.0,2154496.0,0.0,19.0,2534469632.0,445661184.0,17403805696.0,13235138560.0,3953889.0,1855214.0
13-04 02:46:11,32.762,15.094,51.201,0.0,0.0,0.943,0.0,2170880.0,0.0,19.0,2535612416.0,445661184.0,17427296256.0,13210505216.0,5809844.0,1818264.0
13-04 02:46:12,31.784,16.822,50.634,0.0,0.0,0.761,0.0,2179072.0,0.0,21.0,2535432192.0,445661184.0,17451941888.0,13186039808.0,5973997.0,1870892.0
13-04 02:46:13,30.908,17.466,50.342,0.086,0.0,1.199,0.0,4198400.0,0.0,32.0,2537754624.0,445673472.0,17476390912.0,13159256064.0,6028011.0,1921225.0
13-04 02:46:14,32.085,16.0,50.894,0.0,0.0,1.021,0.0,2318336.0,0.0,28.0,2537934848.0,445681664.0,17499983872.0,13135474688.0,4852343.0,2182361.0
13-04 02:46:15,32.097,16.135,50.992,0.086,0.0,0.690,0.0,2174976.0,0.0,22.0,2537906176.0,445685760.0,17524121600.0,13111361536.0,5624445.0,1866235.0
13-04 02:46:16,32.146,15.552,51.347,0.087,0.0,0.869,0.0,2154496.0,0.0,20.0,2538811392.0,445685760.0,17547628544.0,13086949376.0,5901416.0,1850211.0
13-04 02:46:17,32.423,15.870,50.939,0.0,0.0,0.768,0.0,2191360.0,0.0,20.0,2539167744.0,445685760.0,17571573760.0,13062647808.0,6043509.0,1929143.0
13-04 02:46:18,30.900,18.251,49.830,0.085,0.0,0.934,0.0,4083712.0,0.0,26.0,2540855296.0,445685760.0,17596456960.0,13036077056.0,6026759.0,1910209.0
13-04 02:46:19,32.586,14.828,51.552,0.086,0.0,0.948,0.0,2338816.0,0.0,28.0,2540699648.0,445685760.0,17620930560.0,13011759104.0,6299279.0,2068272.0
13-04 02:46:20,32.363,16.010,50.599,0.086,0.0,0.942,0.0,2236416.0,0.0,25.0,2542174208.0,445698048.0,17643335680.0,12987867136.0,6323364.0,2074440.0
13-04 02:46:21,32.737,15.260,50.810,0.0,0.0,1.194,0.0,2158592.0,0.0,19.0,2542784512.0,445702144.0,17667354624.0,12963233792.0,5970314.0,1891577.0
13-04 02:46:22,32.500,16.121,50.603,0.086,0.0,0.690,0.0,2158592.0,0.0,19.0,2542874624.0,445702144.0,17691820032.0,12938678272.0,5988404.0,1891024.0
13-04 02:46:23,30.208,17.101,51.736,0.0,0.0,0.955,0.0,2154496.0,0.0,19.0,2543837184.0,445702144.0,17714683904.0,12914851840.0,5898797.0,1858631.0
13-04 02:46:24,32.155,16.034,50.690,0.0,0.0,1.121,0.0,4186112.0,0.0,32.0,2544537600.0,445714432.0,17739272192.0,12889550848.0,6094300.0,1953855.0
13-04 02:46:25,31.174,16.494,51.554,0.0,0.0,0.777,0.0,2293760.0,0.0,28.0,2546057216.0,445714432.0,17763848192.0,12863455232.0,6430408.0,2129376.0
13-04 02:46:26,30.167,16.535,52.331,0.176,0.0,0.792,0.0,2174976.0,0.0,21.0,2546638848.0,445718528.0,17787961344.0,12838756352.0,6252200.0,2042946.0
13-04 02:46:27,31.552,17.303,50.042,0.085,0.0,1.018,0.0,2158592.0,0.0,19.0,2547146752.0,445718528.0,17811374080.0,12814835712.0,5975740.0,1880946.0
13-04 02:46:28,32.358,16.179,50.688,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,2548240384.0,445718528.0,17834979328.0,12790136832.0,7994493.0,1913086.0
13-04 02:46:29,30.950,17.001,51.439,0.0,0.0,0.610,0.0,2150400.0,0.0,20.0,2549489664.0,445718528.0,17858125824.0,12765741056.0,3899303.0,1847449.0
13-04 02:46:30,32.003,16.305,50.477,0.0,0.0,1.214,0.0,4210688.0,0.0,32.0,2549096448.0,445722624.0,17883803648.0,12740452352.0,6580455.0,2034384.0
13-04 02:46:31,31.049,16.912,51.258,0.087,0.0,0.694,0.0,2281472.0,0.0,25.0,2549714944.0,445726720.0,17907400704.0,12716232704.0,6188007.0,2185664.0
13-04 02:46:32,31.791,16.367,51.071,0.086,0.0,0.686,0.0,2170880.0,0.0,21.0,2550046720.0,445730816.0,17931128832.0,12692168704.0,5955906.0,1880447.0
13-04 02:46:33,31.059,16.010,51.969,0.087,0.0,0.875,0.0,2158592.0,0.0,19.0,2551451648.0,445730816.0,17954803712.0,12667088896.0,5956023.0,1887193.0
13-04 02:46:34,32.542,16.780,49.915,0.0,0.0,0.763,0.0,2158592.0,0.0,19.0,2551148544.0,445730816.0,17978773504.0,12643422208.0,6009314.0,1902894.0
13-04 02:46:35,31.570,16.809,50.683,0.085,0.0,0.853,0.0,2150400.0,0.0,19.0,2552344576.0,445730816.0,18002006016.0,12618993664.0,5941442.0,1866111.0
13-04 02:46:36,30.957,16.522,51.478,0.0,0.0,1.043,0.0,4194304.0,0.0,32.0,2552545280.0,445730816.0,18027900928.0,12592898048.0,6235068.0,2028053.0
13-04 02:46:37,31.310,16.045,48.309,3.382,0.0,0.954,0.0,165109760.0,0.0,285.0,2554470400.0,445730816.0,18048610304.0,12570263552.0,6346847.0,2093158.0
13-04 02:46:38,19.044,12.468,57.216,10.333,0.0,0.939,0.0,270544896.0,0.0,444.0,2555019264.0,445734912.0,18063806464.0,12554514432.0,5145780.0,2008475.0
13-04 02:46:39,22.466,12.922,57.264,6.672,0.0,0.676,0.0,200912896.0,0.0,368.0,2555408384.0,445734912.0,18081464320.0,12536467456.0,6984355.0,1863045.0
13-04 02:46:40,31.483,15.872,52.038,0.0,0.0,0.607,0.0,2158592.0,0.0,19.0,2555736064.0,445739008.0,18103746560.0,12513853440.0,5952433.0,1870100.0
13-04 02:46:41,33.562,17.339,47.725,0.343,0.0,1.030,0.0,29847552.0,0.0,83.0,2557190144.0,445747200.0,18125926400.0,12490211328.0,5759876.0,1770932.0
13-04 02:46:42,32.014,17.126,49.828,0.086,0.0,0.947,0.0,4247552.0,0.0,33.0,2558734336.0,445755392.0,18150539264.0,12464046080.0,8195103.0,1992515.0
13-04 02:46:43,31.190,15.986,51.694,0.0,0.0,1.129,0.0,2289664.0,0.0,25.0,2558111744.0,445759488.0,18175098880.0,12440104960.0,6574250.0,2189220.0
13-04 02:46:44,30.884,16.010,52.143,0.0,0.0,0.962,0.0,2174976.0,0.0,21.0,2558795776.0,445763584.0,18198605824.0,12415909888.0,5385155.0,1900802.0
13-04 02:46:45,33.390,15.843,49.915,0.085,0.0,0.767,0.0,2154496.0,0.0,19.0,2559139840.0,445763584.0,18221821952.0,12392349696.0,4528333.0,1861114.0
13-04 02:46:46,32.137,15.061,51.926,0.0,0.0,0.876,0.0,2187264.0,0.0,22.0,2560925696.0,445767680.0,18245619712.0,12366761984.0,5973542.0,1874248.0
13-04 02:46:47,31.826,16.894,50.341,0.0,0.0,0.939,0.0,2158592.0,0.0,19.0,2559787008.0,445767680.0,18269519872.0,12344000512.0,5954321.0,1878923.0
13-04 02:46:48,31.010,17.160,50.958,0.087,0.0,0.784,0.0,4202496.0,0.0,33.0,2561384448.0,445767680.0,18295033856.0,12316889088.0,6185072.0,1998995.0
13-04 02:46:49,32.358,15.577,51.205,0.0,0.0,0.861,0.0,2310144.0,0.0,26.0,2562154496.0,445767680.0,18318692352.0,12292460544.0,6479381.0,2161186.0
13-04 02:46:50,32.502,16.595,49.871,0.172,0.0,0.860,0.0,2174976.0,0.0,22.0,2562621440.0,445771776.0,18342125568.0,12268556288.0,6020046.0,1900263.0
13-04 02:46:51,32.021,16.695,50.599,0.0,0.0,0.685,0.0,2154496.0,0.0,19.0,2561961984.0,445771776.0,18366214144.0,12245127168.0,5977999.0,1892623.0
13-04 02:46:52,31.803,16.327,50.850,0.085,0.0,0.935,0.0,2158592.0,0.0,19.0,2563375104.0,445771776.0,18389135360.0,12220792832.0,6009493.0,1906020.0
13-04 02:46:53,31.497,16.265,51.205,0.0,0.0,1.033,0.0,2162688.0,0.0,19.0,2564255744.0,445771776.0,18412556288.0,12196491264.0,5929964.0,1865972.0
13-04 02:46:54,31.597,16.406,50.868,0.0,0.0,1.128,0.0,4186112.0,0.0,32.0,2565230592.0,445771776.0,18437881856.0,12170190848.0,6254263.0,2031727.0
13-04 02:46:55,31.634,16.681,50.735,0.086,0.0,0.864,0.0,2301952.0,0.0,28.0,2565853184.0,445775872.0,18461528064.0,12145917952.0,6442564.0,2098745.0
13-04 02:46:56,30.817,16.418,52.151,0.0,0.0,0.615,0.0,2158592.0,0.0,19.0,2566381568.0,445775872.0,18485334016.0,12121583616.0,5923520.0,1866892.0
13-04 02:46:57,31.325,16.351,51.291,0.086,0.0,0.947,0.0,2162688.0,0.0,19.0,2566991872.0,445775872.0,18508771328.0,12097536000.0,5998729.0,1886079.0
13-04 02:46:58,32.798,16.061,50.296,0.0,0.0,0.845,0.0,2150400.0,0.0,19.0,2568552448.0,445775872.0,18532274176.0,12072472576.0,6400244.0,1933861.0
13-04 02:46:59,32.760,17.627,48.409,0.430,0.0,0.774,0.0,31641600.0,0.0,77.0,2572685312.0,445784064.0,18581782528.0,12018823168.0,5617274.0,1875391.0
13-04 02:47:00,33.591,16.151,48.711,0.344,0.0,1.203,0.0,31768576.0,0.0,89.0,2573447168.0,445784064.0,18579611648.0,12020232192.0,6062424.0,1940750.0
13-04 02:47:01,31.207,17.092,50.425,0.170,0.0,1.105,0.0,2273280.0,0.0,27.0,2574536704.0,445788160.0,18603151360.0,11995598848.0,6314249.0,2028955.0
13-04 02:47:02,32.075,16.295,50.600,0.0,0.0,1.029,0.0,2277376.0,0.0,25.0,2574184448.0,445788160.0,18626867200.0,11972235264.0,6315611.0,2087646.0
13-04 02:47:03,32.709,15.673,50.937,0.0,0.0,0.681,0.0,2154496.0,0.0,19.0,2574950400.0,445792256.0,18650955776.0,11947376640.0,5947971.0,1870906.0
13-04 02:47:04,31.525,17.288,50.339,0.0,0.0,0.847,0.0,2154496.0,0.0,19.0,2574913536.0,445792256.0,18673913856.0,11924455424.0,5982129.0,1888348.0
13-04 02:47:05,32.474,15.808,50.859,0.0,0.0,0.859,0.0,2150400.0,0.0,19.0,2576064512.0,445796352.0,18697805824.0,11899408384.0,5949553.0,1864052.0
13-04 02:47:06,30.298,16.988,51.751,0.088,0.0,0.876,0.0,2183168.0,0.0,22.0,2576199680.0,445796352.0,18721828864.0,11875250176.0,6092810.0,1940819.0
13-04 02:47:07,31.697,16.021,50.991,0.086,0.0,1.206,0.0,4177920.0,0.0,31.0,2576285696.0,445808640.0,18746523648.0,11850457088.0,6151482.0,1977659.0
13-04 02:47:08,32.361,16.481,50.386,0.0,0.0,0.773,0.0,2281472.0,0.0,25.0,2577993728.0,445812736.0,18769891328.0,11825377280.0,6535337.0,2182193.0
13-04 02:47:09,31.728,16.509,47.291,3.267,0.0,1.204,0.0,126451712.0,0.0,221.0,2578280448.0,445812736.0,18791645184.0,11803336704.0,6124352.0,1975600.0
13-04 02:47:10,16.681,12.210,58.985,11.178,0.0,0.946,0.0,271581184.0,0.0,447.0,2578317312.0,445812736.0,18806386688.0,11788558336.0,2888960.0,1875690.0
13-04 02:47:11,17.869,11.082,60.309,10.223,0.0,0.515,0.0,267386880.0,0.0,452.0,2579161088.0,445812736.0,18819760128.0,11774341120.0,1857483.0,1810267.0
13-04 02:47:12,33.506,15.112,50.086,0.259,0.0,1.036,0.0,17596416.0,0.0,84.0,2594652160.0,445820928.0,18843996160.0,11734605824.0,13121850.0,1909577.0
13-04 02:47:13,32.368,15.843,51.107,0.085,0.0,0.596,0.0,2170880.0,0.0,21.0,2595262464.0,445833216.0,18867548160.0,11710431232.0,1906178.0,1870061.0
13-04 02:47:14,32.179,16.470,50.676,0.084,0.0,0.591,0.0,2154496.0,0.0,19.0,2596962304.0,445837312.0,18890956800.0,11685318656.0,3130799.0,1871391.0
13-04 02:47:15,33.277,16.132,49.662,0.0,0.0,0.929,0.0,2162688.0,0.0,19.0,2597543936.0,445841408.0,18914521088.0,11661168640.0,3933454.0,1868155.0
13-04 02:47:16,31.245,16.996,50.987,0.0,0.0,0.773,0.0,4255744.0,0.0,35.0,2598121472.0,445853696.0,18940035072.0,11635064832.0,6365111.0,2073156.0
13-04 02:47:17,32.616,15.835,50.688,0.0,0.0,0.861,0.0,2211840.0,0.0,22.0,2599907328.0,445853696.0,18963550208.0,11609763840.0,8157910.0,1959315.0
13-04 02:47:18,32.502,15.305,51.247,0.086,0.0,0.860,0.0,2187264.0,0.0,22.0,2598912000.0,445853696.0,18987311104.0,11586998272.0,7962723.0,1864573.0
13-04 02:47:19,31.873,16.667,50.430,0.086,0.0,0.945,0.0,2174976.0,0.0,21.0,2599284736.0,445857792.0,19010768896.0,11563163648.0,8025348.0,1904838.0
13-04 02:47:20,32.103,16.223,50.644,0.086,0.0,0.944,0.0,2162688.0,0.0,20.0,2601037824.0,445857792.0,19034271744.0,11537907712.0,5995626.0,1862005.0
13-04 02:47:21,31.688,16.710,50.476,0.087,0.0,1.039,0.0,4222976.0,0.0,33.0,2602098688.0,445857792.0,19058982912.0,11512135680.0,8072646.0,1942079.0
13-04 02:47:22,31.101,15.947,52.159,0.0,0.0,0.793,0.0,2154496.0,0.0,19.0,2601902080.0,445865984.0,19083177984.0,11488129024.0,6278090.0,2029653.0
13-04 02:47:23,31.915,16.426,50.894,0.0,0.0,0.766,0.0,2273280.0,0.0,25.0,2602557440.0,445874176.0,19107102720.0,11463540736.0,6633422.0,2052805.0
13-04 02:47:24,32.058,16.412,50.595,0.0,0.0,0.935,0.0,2154496.0,0.0,19.0,2602975232.0,445878272.0,19129696256.0,11440525312.0,5660186.0,1820189.0
13-04 02:47:25,31.987,17.256,49.747,0.084,0.0,0.926,0.0,2179072.0,0.0,22.0,2603352064.0,445882368.0,19153670144.0,11416170496.0,7986435.0,1927512.0
13-04 02:47:26,31.304,16.435,51.217,0.087,0.0,0.957,0.0,2146304.0,0.0,19.0,2605371392.0,445882368.0,19177615360.0,11390205952.0,5969473.0,1859090.0
13-04 02:47:27,32.222,16.154,50.855,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,2605359104.0,445882368.0,19201445888.0,11366387712.0,5979632.0,1905919.0
13-04 02:47:28,32.873,15.703,50.561,0.0,0.0,0.863,4096.0,4186112.0,1.0,33.0,2606206976.0,445886464.0,19226681344.0,11340300288.0,6233501.0,2006726.0
13-04 02:47:29,31.310,15.785,51.778,0.087,0.0,1.041,0.0,2297856.0,0.0,25.0,2606759936.0,445886464.0,19249680384.0,11316748288.0,6509272.0,2167735.0
13-04 02:47:30,32.069,15.948,50.862,0.172,0.0,0.948,0.0,2183168.0,0.0,22.0,2607022080.0,445890560.0,19273310208.0,11292852224.0,5901867.0,1823797.0
13-04 02:47:31,31.524,16.200,51.489,0.0,0.0,0.788,0.0,2170880.0,0.0,21.0,2608476160.0,445890560.0,19296792576.0,11267915776.0,5958288.0,1867155.0
13-04 02:47:32,31.202,16.709,50.980,0.085,0.0,1.023,0.0,2174976.0,0.0,19.0,2608361472.0,445890560.0,19320238080.0,11244584960.0,6061654.0,1951241.0
13-04 02:47:33,31.976,15.945,50.953,0.0,0.0,1.127,0.0,2154496.0,0.0,19.0,2608787456.0,445890560.0,19344125952.0,11220271104.0,5982628.0,1895049.0
13-04 02:47:34,31.364,16.421,51.260,0.0,0.0,0.956,0.0,4194304.0,0.0,33.0,2610311168.0,445890560.0,19369390080.0,11193483264.0,6087047.0,1936390.0
13-04 02:47:35,31.261,16.610,51.107,0.085,0.0,0.937,0.0,2240512.0,0.0,25.0,2611314688.0,445894656.0,19392634880.0,11169230848.0,6296929.0,2055085.0
13-04 02:47:36,31.802,16.464,50.780,0.0,0.0,0.953,0.0,2224128.0,0.0,24.0,2611298304.0,445898752.0,19416313856.0,11145564160.0,6311330.0,2059783.0
13-04 02:47:37,31.845,16.481,50.730,0.086,0.0,0.858,0.0,2146304.0,0.0,19.0,2611789824.0,445902848.0,19440095232.0,11121287168.0,5942341.0,1862682.0
13-04 02:47:38,31.515,15.758,51.688,0.0,0.0,1.039,0.0,2162688.0,0.0,19.0,2613116928.0,445902848.0,19463323648.0,11096731648.0,5837549.0,1763480.0
13-04 02:47:39,33.640,15.732,49.707,0.0,0.0,0.921,0.0,2150400.0,0.0,19.0,2612961280.0,445902848.0,19486699520.0,11073511424.0,6150180.0,1976575.0
13-04 02:47:40,32.127,16.451,50.474,0.086,0.0,0.861,0.0,4190208.0,0.0,32.0,2614542336.0,445902848.0,19512127488.0,11046502400.0,5893563.0,1827162.0
13-04 02:47:41,29.835,17.259,50.737,1.127,0.0,1.041,0.0,43642880.0,0.0,74.0,2614558720.0,445902848.0,19534893056.0,11023720448.0,6222449.0,2023234.0
13-04 02:47:42,20.190,11.734,56.687,10.613,0.0,0.777,0.0,268447744.0,0.0,436.0,2614583296.0,445906944.0,19548663808.0,11009921024.0,3276082.0,2053883.0
13-04 02:47:43,19.257,11.226,57.599,11.313,0.0,0.604,4096.0,269606912.0,1.0,466.0,2616008704.0,445911040.0,19560640512.0,10996514816.0,1961859.0,1876262.0
13-04 02:47:44,27.504,14.007,54.924,2.632,0.0,0.934,0.0,96739328.0,0.0,178.0,2616496128.0,445915136.0,19583410176.0,10973253632.0,12850342.0,1752769.0
13-04 02:47:45,30.881,17.280,50.984,0.0,0.0,0.855,0.0,4182016.0,0.0,32.0,2616209408.0,445915136.0,19609337856.0,10947612672.0,2217540.0,2012781.0
13-04 02:47:46,32.449,15.839,50.942,0.0,0.0,0.771,0.0,2285568.0,0.0,25.0,2618155008.0,445923328.0,19632074752.0,10922921984.0,3196543.0,1968984.0
13-04 02:47:47,32.325,15.385,51.513,0.086,0.0,0.691,0.0,2183168.0,0.0,21.0,2618646528.0,445935616.0,19655786496.0,10898706432.0,1834474.0,1795011.0
13-04 02:47:48,32.996,16.034,50.211,0.0,0.0,0.759,0.0,2162688.0,0.0,19.0,2618638336.0,445943808.0,19679309824.0,10875183104.0,5956121.0,1871331.0
13-04 02:47:49,33.044,15.525,50.737,0.0,0.0,0.694,0.0,2158592.0,0.0,19.0,2619330560.0,445943808.0,19702681600.0,10851119104.0,5983561.0,1869344.0
13-04 02:47:50,31.098,16.463,51.220,0.087,0.0,1.132,0.0,4235264.0,0.0,35.0,2620280832.0,445947904.0,19728711680.0,10824134656.0,8241959.0,1968097.0
13-04 02:47:51,31.810,14.675,52.460,0.088,0.0,0.967,0.0,2281472.0,0.0,25.0,2621022208.0,445947904.0,19751383040.0,10800721920.0,8306216.0,2099112.0
13-04 02:47:52,32.446,16.052,50.558,0.0,0.0,0.944,0.0,2158592.0,0.0,20.0,2621558784.0,445947904.0,19775139840.0,10776428544.0,10226371.0,2002508.0
13-04 02:47:53,31.665,16.911,50.475,0.173,0.0,0.777,0.0,2174976.0,0.0,21.0,2622816256.0,445952000.0,19798781952.0,10751524864.0,5899702.0,1802903.0
13-04 02:47:54,31.475,16.209,51.286,0.0,0.0,1.029,0.0,2187264.0,0.0,21.0,2622779392.0,445952000.0,19822178304.0,10728165376.0,5952242.0,1857978.0
13-04 02:47:55,32.644,15.848,50.732,0.0,0.0,0.775,0.0,2162688.0,0.0,19.0,2622885888.0,445956096.0,19846782976.0,10703450112.0,8007316.0,1909493.0
13-04 02:47:56,30.473,17.075,51.489,0.088,0.0,0.876,0.0,4198400.0,0.0,32.0,2624311296.0,445964288.0,19871305728.0,10677493760.0,6108912.0,1923888.0
13-04 02:47:57,30.670,17.182,50.859,0.086,0.0,1.203,0.0,2154496.0,0.0,19.0,2624237568.0,445968384.0,19895496704.0,10653372416.0,6201092.0,1973027.0
13-04 02:47:58,32.365,16.567,50.470,0.0,0.0,0.598,0.0,2277376.0,0.0,25.0,2625466368.0,445968384.0,19918475264.0,10629165056.0,6392165.0,2120444.0
13-04 02:47:59,31.944,15.625,51.736,0.087,0.0,0.608,0.0,2166784.0,0.0,21.0,2625245184.0,445972480.0,19941961728.0,10605895680.0,5966764.0,1876068.0
13-04 02:48:00,32.350,16.045,50.477,0.087,0.0,1.041,0.0,2166784.0,0.0,20.0,2627796992.0,445972480.0,19965218816.0,10580086784.0,5936116.0,1859805.0
13-04 02:48:01,33.130,15.478,50.783,0.0,0.0,0.609,0.0,2158592.0,0.0,19.0,2626973696.0,445972480.0,19988963328.0,10557165568.0,5978390.0,1885728.0
13-04 02:48:02,31.223,17.173,50.737,0.0,0.0,0.867,0.0,4190208.0,0.0,32.0,2627571712.0,445972480.0,20015079424.0,10530451456.0,5991340.0,1889671.0
13-04 02:48:03,31.806,15.039,52.290,0.0,0.0,0.864,0.0,1482752.0,0.0,24.0,2627858432.0,445972480.0,20037419008.0,10507825152.0,6330387.0,2021622.0
13-04 02:48:04,33.713,16.112,49.212,0.350,0.0,0.613,0.0,27295744.0,0.0,69.0,2629345280.0,445972480.0,20082577408.0,10461179904.0,5919813.0,1853139.0
13-04 02:48:05,34.450,16.924,47.251,0.515,0.0,0.859,4096.0,37588992.0,1.0,92.0,2630598656.0,445988864.0,20083470336.0,10459017216.0,6123680.0,1967880.0
13-04 02:48:06,33.020,16.510,49.444,0.0,0.0,1.027,0.0,4251648.0,0.0,32.0,2630074368.0,445988864.0,20109135872.0,10433875968.0,5987097.0,1904075.0
13-04 02:48:07,32.876,15.536,50.386,0.086,0.0,1.116,0.0,5541888.0,0.0,36.0,2631417856.0,445988864.0,20131790848.0,10409877504.0,6687310.0,2248087.0
13-04 02:48:08,32.316,17.133,49.958,0.0,0.0,0.594,0.0,2146304.0,0.0,20.0,2631921664.0,445988864.0,20155031552.0,10386132992.0,5985900.0,1903066.0
13-04 02:48:09,31.826,13.739,53.913,0.087,0.0,0.435,0.0,4313088.0,0.0,39.0,2632835072.0,446001152.0,20181471232.0,10358767616.0,5456431.0,1125206.0
13-04 02:48:10,32.451,12.383,54.996,0.171,0.0,0.0,0.0,8785920.0,0.0,69.0,2635161600.0,446001152.0,20206186496.0,10331725824.0,444406.0,239319.0
13-04 02:48:11,34.719,11.948,52.554,0.606,0.0,0.173,4096.0,34160640.0,1.0,116.0,2635399168.0,446017536.0,20232654848.0,10305003520.0,2260549.0,254348.0
13-04 02:48:12,32.195,12.383,55.252,0.171,0.0,0.0,0.0,6459392.0,0.0,58.0,2635227136.0,446017536.0,20260888576.0,10276941824.0,441764.0,234956.0
13-04 02:48:13,32.798,12.680,54.438,0.085,0.0,0.0,0.0,6459392.0,0.0,58.0,2635214848.0,446021632.0,20287594496.0,10250244096.0,442436.0,235315.0
13-04 02:48:14,10.799,4.762,74.660,9.779,0.0,0.0,4096.0,239968256.0,1.0,409.0,2637283328.0,446025728.0,20298125312.0,10237640704.0,147748.0,78899.0
13-04 02:48:15,0.251,0.752,83.124,15.873,0.0,0.0,0.0,273735680.0,0.0,460.0,2637266944.0,446029824.0,20298137600.0,10237640704.0,1181.0,1377.0
13-04 02:48:16,15.195,5.857,74.109,4.839,0.0,0.0,4096.0,142548992.0,1.0,237.0,2636685312.0,446029824.0,20311560192.0,10224799744.0,298260.0,161918.0
13-04 02:48:17,32.106,12.928,54.795,0.171,0.0,0.0,0.0,6471680.0,0.0,59.0,2637881344.0,446033920.0,20337725440.0,10197434368.0,442170.0,236317.0
13-04 02:48:18,31.795,12.735,55.299,0.171,0.0,0.0,0.0,6447104.0,0.0,57.0,2638516224.0,446038016.0,20364578816.0,10169942016.0,441086.0,234159.0
13-04 02:48:19,32.055,12.958,54.902,0.085,0.0,0.0,0.0,6459392.0,0.0,57.0,2638704640.0,446046208.0,20392382464.0,10141941760.0,442606.0,236930.0
13-04 02:48:20,31.534,12.168,56.213,0.086,0.0,0.0,0.0,6475776.0,0.0,60.0,2639163392.0,446046208.0,20420177920.0,10113687552.0,442764.0,237408.0
13-04 02:48:21,32.765,11.433,55.631,0.171,0.0,0.0,0.0,8585216.0,0.0,74.0,2640285696.0,446062592.0,20447563776.0,10085163008.0,587448.0,311428.0
13-04 02:48:22,32.330,11.608,55.976,0.086,0.0,0.0,0.0,6447104.0,0.0,57.0,2641465344.0,446062592.0,20474114048.0,10057433088.0,458375.0,251126.0
13-04 02:48:23,30.408,13.032,56.473,0.087,0.0,0.0,0.0,6455296.0,0.0,59.0,2640789504.0,446070784.0,20501098496.0,10031116288.0,440894.0,233985.0
13-04 02:48:24,32.713,13.018,54.100,0.169,0.0,0.0,0.0,6455296.0,0.0,57.0,2641494016.0,446074880.0,20529389568.0,10002116608.0,441892.0,235718.0
13-04 02:48:25,32.158,11.694,56.062,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,2643779584.0,446078976.0,20555292672.0,9973923840.0,443060.0,237919.0
13-04 02:48:26,32.208,11.255,56.364,0.087,0.0,0.087,0.0,6488064.0,0.0,58.0,2643365888.0,446078976.0,20582023168.0,9947607040.0,441920.0,235648.0
13-04 02:48:27,32.245,13.149,54.439,0.168,0.0,0.0,4096.0,6504448.0,1.0,62.0,2644123648.0,446091264.0,20608475136.0,9920385024.0,440900.0,234147.0
13-04 02:48:28,33.192,11.460,55.263,0.085,0.0,0.0,0.0,6467584.0,0.0,58.0,2645049344.0,446095360.0,20635561984.0,9892368384.0,443304.0,236749.0
13-04 02:48:29,31.745,12.0,55.915,0.255,0.0,0.085,0.0,8642560.0,0.0,80.0,2646646784.0,446099456.0,20664467456.0,9861861376.0,500879.0,266787.0
13-04 02:48:30,32.903,11.886,55.211,0.0,0.0,0.0,0.0,5537792.0,0.0,56.0,2646355968.0,446103552.0,20690595840.0,9836019712.0,461609.0,245598.0
13-04 02:48:31,32.570,12.299,54.962,0.170,0.0,0.0,0.0,6463488.0,0.0,57.0,2646835200.0,446111744.0,20717887488.0,9808240640.0,442877.0,236894.0
13-04 02:48:32,34.421,11.674,53.562,0.343,0.0,0.0,0.0,25157632.0,0.0,96.0,2647416832.0,446111744.0,20760559616.0,9764986880.0,442567.0,236161.0
13-04 02:48:33,34.182,13.995,51.145,0.679,0.0,0.0,4096.0,51929088.0,1.0,145.0,2649890816.0,446124032.0,20770172928.0,9752887296.0,441960.0,235687.0
13-04 02:48:34,31.865,11.313,56.649,0.173,0.0,0.0,0.0,8650752.0,0.0,77.0,2649903104.0,446124032.0,20799111168.0,9723936768.0,560323.0,299453.0
13-04 02:48:35,31.098,12.021,56.707,0.174,0.0,0.0,0.0,6508544.0,0.0,61.0,2651168768.0,446140416.0,20825890816.0,9695875072.0,470797.0,250059.0
13-04 02:48:36,33.049,12.095,54.770,0.085,0.0,0.0,0.0,6508544.0,0.0,59.0,2651598848.0,446140416.0,20852809728.0,9668526080.0,442647.0,236556.0
13-04 02:48:37,32.333,11.921,55.660,0.086,0.0,0.0,0.0,6483968.0,0.0,57.0,2652495872.0,446140416.0,20879691776.0,9640747008.0,442114.0,235598.0
13-04 02:48:38,32.594,12.116,55.034,0.256,0.0,0.0,0.0,6512640.0,0.0,60.0,2652663808.0,446148608.0,20907356160.0,9612906496.0,442723.0,237144.0
13-04 02:48:39,31.593,11.923,56.397,0.087,0.0,0.0,0.0,6463488.0,0.0,58.0,2653941760.0,446152704.0,20934074368.0,9584906240.0,167679.0,99811.0
13-04 02:48:40,30.697,12.415,56.548,0.340,0.0,0.0,0.0,6479872.0,0.0,60.0,2654728192.0,446164992.0,20962148352.0,9556033536.0,1996.0,2648.0
13-04 02:48:41,30.525,11.264,58.126,0.086,0.0,0.0,0.0,8650752.0,0.0,79.0,2655240192.0,446164992.0,20990889984.0,9526779904.0,2509.0,3708.0
13-04 02:48:42,31.142,11.419,57.353,0.087,0.0,0.0,0.0,6447104.0,0.0,57.0,2656047104.0,446164992.0,21017432064.0,9499430912.0,1654.0,1994.0
13-04 02:48:43,32.562,10.968,56.298,0.171,0.0,0.0,0.0,6455296.0,0.0,57.0,2657546240.0,446173184.0,21044576256.0,9470779392.0,2196.0,2824.0
13-04 02:48:44,31.158,11.488,57.267,0.087,0.0,0.0,0.0,6447104.0,0.0,59.0,2657730560.0,446177280.0,21072769024.0,9442398208.0,21364.0,23536.0
13-04 02:48:45,31.714,15.686,51.407,0.085,0.0,1.108,0.0,6676480.0,0.0,51.0,2660315136.0,446181376.0,21095403520.0,9417175040.0,4058174.0,1899367.0
13-04 02:48:46,33.476,17.506,47.737,0.427,0.0,0.854,4096.0,32165888.0,1.0,84.0,2659811328.0,446189568.0,21118681088.0,9394393088.0,4021985.0,1954772.0
13-04 02:48:47,31.705,15.853,51.414,0.086,0.0,0.943,0.0,1953792.0,0.0,19.0,2660868096.0,446193664.0,21142028288.0,9369985024.0,6008009.0,1964312.0
13-04 02:48:48,31.336,16.695,50.856,0.0,0.0,1.113,0.0,2158592.0,0.0,19.0,2659266560.0,446193664.0,21166096384.0,9347518464.0,6099204.0,2000411.0
13-04 02:48:49,31.972,16.160,50.912,0.0,0.0,0.956,0.0,2158592.0,0.0,19.0,2662506496.0,446193664.0,21189312512.0,9321062400.0,6146635.0,2023243.0
13-04 02:48:50,30.621,16.710,51.881,0.0,0.0,0.787,0.0,2158592.0,0.0,19.0,2661744640.0,446193664.0,21213454336.0,9297682432.0,6160850.0,2036774.0
13-04 02:48:51,27.672,16.724,48.017,6.638,0.0,0.948,8192.0,243806208.0,2.0,302.0,2663862272.0,446205952.0,21233426432.0,9275580416.0,6745853.0,2358523.0
13-04 02:48:52,18.912,11.831,56.995,11.572,0.0,0.691,4096.0,270594048.0,1.0,314.0,2664357888.0,446210048.0,21249118208.0,9259388928.0,2963959.0,1980446.0
13-04 02:48:53,19.897,12.521,58.662,8.319,0.0,0.600,4096.0,257855488.0,1.0,386.0,2668232704.0,446214144.0,21265252352.0,9239375872.0,3198379.0,2018613.0
13-04 02:48:54,32.542,15.932,50.763,0.0,0.0,0.763,0.0,2158592.0,0.0,19.0,2667679744.0,446218240.0,21288382464.0,9216794624.0,2570415.0,1915308.0
13-04 02:48:55,30.235,17.202,51.520,0.0,0.0,1.043,0.0,2154496.0,0.0,19.0,2669084672.0,446218240.0,21312245760.0,9191526400.0,6089787.0,2002597.0
13-04 02:48:56,32.244,15.563,51.333,0.0,0.0,0.860,0.0,2158592.0,0.0,19.0,2670927872.0,446222336.0,21335388160.0,9166536704.0,7979493.0,1925965.0
13-04 02:48:57,32.653,15.816,50.425,0.0,0.0,1.105,0.0,2166784.0,0.0,19.0,2670563328.0,446226432.0,21358776320.0,9143508992.0,6129660.0,1992152.0
13-04 02:48:58,31.728,17.025,50.473,0.172,0.0,0.602,0.0,2179072.0,0.0,22.0,2671390720.0,446230528.0,21382553600.0,9118900224.0,4115293.0,2014764.0
13-04 02:48:59,31.538,16.247,51.173,0.087,0.0,0.956,0.0,2174976.0,0.0,19.0,2672168960.0,446230528.0,21406547968.0,9094127616.0,6205690.0,2016250.0
13-04 02:49:00,30.783,16.435,52.0,0.0,0.0,0.783,0.0,4222976.0,0.0,35.0,2672840704.0,446230528.0,21431771136.0,9068232704.0,8058053.0,1994320.0
13-04 02:49:01,31.525,16.021,51.593,0.0,0.0,0.861,0.0,2158592.0,0.0,19.0,2674470912.0,446234624.0,21454897152.0,9043472384.0,8295938.0,2070639.0
13-04 02:49:02,30.503,16.811,51.646,0.0,0.0,1.040,0.0,962560.0,0.0,25.0,2673926144.0,446238720.0,21477351424.0,9021558784.0,8280124.0,1971549.0
13-04 02:49:03,32.483,15.646,50.850,0.0,0.0,1.020,0.0,2162688.0,0.0,19.0,2675933184.0,446238720.0,21500444672.0,8996458496.0,8222528.0,2095569.0
13-04 02:49:04,30.876,17.346,50.997,0.087,0.0,0.694,0.0,2170880.0,0.0,21.0,2676355072.0,446242816.0,21524271104.0,8972206080.0,8172876.0,2067357.0
13-04 02:49:05,32.014,15.128,51.803,0.0,0.0,1.055,0.0,2150400.0,0.0,20.0,2676359168.0,446242816.0,21548228608.0,8948244480.0,8146041.0,2008878.0
13-04 02:49:06,31.864,16.780,50.424,0.085,0.0,0.847,0.0,2162688.0,0.0,19.0,2677460992.0,446246912.0,21571629056.0,8923738112.0,6482322.0,2067113.0
13-04 02:49:07,31.510,16.319,51.302,0.0,0.0,0.868,0.0,2154496.0,0.0,19.0,2678427648.0,446246912.0,21595082752.0,8899317760.0,5866699.0,2002297.0
13-04 02:49:08,32.556,16.235,49.914,0.086,0.0,1.209,0.0,4194304.0,0.0,32.0,2677932032.0,446259200.0,21621379072.0,8873504768.0,8073398.0,2012297.0
13-04 02:49:09,30.837,16.388,51.894,0.0,0.0,0.881,0.0,2158592.0,0.0,19.0,2680905728.0,446267392.0,21644353536.0,8847548416.0,6286108.0,2092675.0
13-04 02:49:10,31.115,16.768,51.080,0.086,0.0,0.951,0.0,2187264.0,0.0,22.0,2680066048.0,446279680.0,21667872768.0,8824856576.0,6234123.0,2091796.0
13-04 02:49:11,30.078,16.827,52.136,0.0,0.0,0.959,0.0,2150400.0,0.0,19.0,2680131584.0,446279680.0,21691473920.0,8801189888.0,6234370.0,2037511.0
13-04 02:49:12,30.903,16.580,51.736,0.087,0.0,0.694,0.0,2158592.0,0.0,19.0,2681131008.0,446279680.0,21715791872.0,8775872512.0,6191479.0,2045337.0
13-04 02:49:13,31.271,16.924,51.031,0.086,0.0,0.687,0.0,2158592.0,0.0,19.0,2682064896.0,446283776.0,21738774528.0,8751951872.0,6360195.0,2101138.0
13-04 02:49:14,33.220,15.843,49.915,0.085,0.0,0.937,0.0,2285568.0,0.0,25.0,2683371520.0,446283776.0,21762441216.0,8726978560.0,8301344.0,2138383.0
13-04 02:49:15,32.599,14.714,51.894,0.0,0.0,0.793,0.0,5652480.0,0.0,29.0,2688274432.0,446291968.0,21785788416.0,8698720256.0,6442652.0,2175067.0
13-04 02:49:16,36.530,15.867,45.597,0.959,0.0,1.046,8192.0,66142208.0,2.0,145.0,2690932736.0,446304256.0,21857017856.0,8624820224.0,5970055.0,1884818.0
13-04 02:49:17,32.881,16.610,49.746,0.0,0.0,0.763,0.0,2220032.0,0.0,19.0,2689323008.0,446304256.0,21831802880.0,8651644928.0,6345419.0,2133165.0
13-04 02:49:18,32.189,16.309,50.730,0.0,0.0,0.773,0.0,2183168.0,0.0,21.0,2689966080.0,446304256.0,21856235520.0,8626569216.0,6133348.0,2000911.0
13-04 02:49:19,31.588,15.969,51.483,0.087,0.0,0.873,0.0,2162688.0,0.0,19.0,2690101248.0,446304256.0,21879259136.0,8603410432.0,6176062.0,2022965.0
13-04 02:49:20,31.747,16.176,51.211,0.0,0.0,0.865,0.0,2166784.0,0.0,22.0,2691166208.0,446304256.0,21902782464.0,8578822144.0,6213479.0,2064108.0
13-04 02:49:21,32.161,16.810,50.086,0.0,0.0,0.943,0.0,2150400.0,0.0,19.0,2691670016.0,446304256.0,21926580224.0,8554520576.0,6119941.0,1985912.0
13-04 02:49:22,32.350,16.045,50.824,0.173,0.0,0.607,0.0,2174976.0,0.0,21.0,2692816896.0,446308352.0,21950054400.0,8529895424.0,8145469.0,2037615.0
13-04 02:49:23,21.758,13.737,58.703,4.949,0.0,0.853,0.0,105009152.0,0.0,184.0,2694365184.0,446312448.0,21968191488.0,8510205952.0,5919368.0,1901074.0
13-04 02:49:24,5.565,2.824,75.914,15.615,0.0,0.083,0.0,271581184.0,0.0,438.0,2693136384.0,446312448.0,21971582976.0,8508043264.0,1900728.0,1272223.0
13-04 02:49:25,5.0,2.500,78.500,13.833,0.0,0.167,0.0,273678336.0,0.0,436.0,2693124096.0,446312448.0,21974642688.0,8504995840.0,712556.0,1252004.0
13-04 02:49:26,32.496,15.425,51.386,0.173,0.0,0.520,0.0,7127040.0,0.0,51.0,2693267456.0,446316544.0,21997670400.0,8481820672.0,2709048.0,1604234.0
13-04 02:49:27,29.192,18.332,50.738,0.0,0.0,1.738,0.0,0.0,0.0,0.0,2706104320.0,446316544.0,22019579904.0,8447074304.0,4266656.0,2043563.0
13-04 02:49:28,31.212,14.385,53.793,0.0,0.0,0.610,0.0,139264.0,0.0,8.0,2707161088.0,446320640.0,22040846336.0,8424747008.0,11264150.0,2548274.0
13-04 02:49:29,31.480,18.135,48.760,0.086,0.0,1.540,0.0,2027520.0,0.0,13.0,2707595264.0,446324736.0,22064906240.0,8400248832.0,4100464.0,2017789.0
13-04 02:49:30,31.521,15.633,51.997,0.0,0.0,0.850,0.0,2105344.0,0.0,15.0,2709254144.0,446324736.0,22087581696.0,8375914496.0,4677589.0,2237299.0
13-04 02:49:31,30.095,16.912,51.518,0.0,0.0,1.474,0.0,237568.0,0.0,12.0,2708799488.0,446324736.0,22109073408.0,8354877440.0,8752739.0,2344277.0
13-04 02:49:32,30.271,16.710,51.794,0.087,0.0,1.137,0.0,2039808.0,0.0,13.0,2709839872.0,446324736.0,22133137408.0,8329773056.0,7119597.0,1936661.0
13-04 02:49:33,32.624,17.036,49.744,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2710515712.0,446324736.0,22156726272.0,8305508352.0,11161260.0,2043236.0
13-04 02:49:34,32.383,15.717,51.036,0.0,0.0,0.864,0.0,2183168.0,0.0,21.0,2712289280.0,446328832.0,22180139008.0,8280317952.0,8414285.0,2102170.0
13-04 02:49:35,30.823,16.450,51.429,0.087,0.0,1.212,0.0,2056192.0,0.0,13.0,2712502272.0,446328832.0,22203731968.0,8256512000.0,6250108.0,2056841.0
13-04 02:49:36,31.320,15.703,51.941,0.086,0.0,0.949,0.0,225280.0,0.0,12.0,2712276992.0,446332928.0,22225534976.0,8234930176.0,8296047.0,2119565.0
13-04 02:49:37,31.004,16.157,51.965,0.0,0.0,0.873,0.0,2162688.0,0.0,19.0,2713358336.0,446332928.0,22248902656.0,8210481152.0,8222849.0,2028930.0
13-04 02:49:38,31.579,17.148,50.509,0.0,0.0,0.764,0.0,2166784.0,0.0,19.0,2713456640.0,446332928.0,22272720896.0,8186564608.0,6291735.0,2091044.0
13-04 02:49:39,32.991,16.068,50.342,0.0,0.0,0.598,0.0,2162688.0,0.0,19.0,2714157056.0,446332928.0,22296977408.0,8161607680.0,6842957.0,2075272.0
13-04 02:49:40,32.161,16.123,50.686,0.0,0.0,1.029,0.0,2174976.0,0.0,21.0,2716090368.0,446337024.0,22319448064.0,8137199616.0,7562636.0,2034312.0
13-04 02:49:41,32.738,16.327,50.085,0.085,0.0,0.765,0.0,2191360.0,0.0,22.0,2716553216.0,446337024.0,22342942720.0,8113242112.0,6224508.0,2069156.0
13-04 02:49:42,32.216,16.409,50.344,0.086,0.0,0.945,0.0,2154496.0,0.0,19.0,2716307456.0,446345216.0,22366830592.0,8089591808.0,6189500.0,2037344.0
13-04 02:49:43,30.882,17.042,51.384,0.0,0.0,0.692,0.0,4087808.0,0.0,28.0,2714767360.0,446345216.0,22393114624.0,8064847872.0,6087067.0,1966943.0
13-04 02:49:44,33.784,15.963,49.324,0.0,0.0,0.929,0.0,2265088.0,0.0,25.0,2717782016.0,446345216.0,22416003072.0,8038944768.0,6120815.0,1956543.0
13-04 02:49:45,32.502,16.165,50.215,0.0,0.0,1.118,0.0,2187264.0,0.0,22.0,2718277632.0,446345216.0,22439444480.0,8015007744.0,6260282.0,2110097.0
13-04 02:49:46,32.684,16.596,49.704,0.169,0.0,0.847,0.0,2183168.0,0.0,22.0,2718908416.0,446357504.0,22463119360.0,7990689792.0,6354351.0,2052527.0
13-04 02:49:47,31.732,17.153,50.515,0.0,0.0,0.600,0.0,2154496.0,0.0,19.0,2719498240.0,446357504.0,22487052288.0,7966167040.0,6174184.0,2088189.0
13-04 02:49:48,31.651,17.109,50.299,0.0,0.0,0.941,0.0,2228224.0,0.0,22.0,2720509952.0,446361600.0,22510624768.0,7941578752.0,6227033.0,2073992.0
13-04 02:49:49,32.189,16.738,50.300,0.086,0.0,0.687,0.0,2199552.0,0.0,22.0,2721591296.0,446361600.0,22533795840.0,7917326336.0,8355079.0,2124699.0
13-04 02:49:50,32.738,15.731,50.510,0.0,0.0,1.020,0.0,2154496.0,0.0,19.0,2721615872.0,446369792.0,22557847552.0,7893241856.0,6235960.0,2063859.0
13-04 02:49:51,32.542,16.186,50.0,0.0,0.0,1.271,0.0,2158592.0,0.0,19.0,2721681408.0,446377984.0,22581202944.0,7869812736.0,6353001.0,2112087.0
13-04 02:49:52,31.624,16.923,50.769,0.085,0.0,0.598,0.0,2162688.0,0.0,21.0,2723938304.0,446386176.0,22604271616.0,7844478976.0,6115166.0,1998116.0
13-04 02:49:53,31.979,15.730,51.253,0.0,0.0,1.037,0.0,2162688.0,0.0,19.0,2723586048.0,446390272.0,22627766272.0,7821332480.0,6163924.0,2031820.0
13-04 02:49:54,32.310,16.795,49.957,0.0,0.0,0.938,0.0,2154496.0,0.0,19.0,2723393536.0,446390272.0,22651793408.0,7797497856.0,6141891.0,2020979.0
13-04 02:49:55,33.076,15.550,49.656,0.687,0.0,1.031,0.0,59252736.0,0.0,112.0,2724847616.0,446390272.0,22675046400.0,7772790784.0,6111925.0,1987623.0
13-04 02:49:56,30.408,17.202,45.178,5.908,0.0,1.303,0.0,271581184.0,0.0,445.0,2725928960.0,446390272.0,22697095168.0,7749660672.0,7370572.0,2147637.0
13-04 02:49:57,20.958,12.489,56.715,9.239,0.0,0.599,0.0,269484032.0,0.0,431.0,2725187584.0,446390272.0,22713307136.0,7734190080.0,2215221.0,2068027.0
13-04 02:49:58,28.292,15.378,53.866,1.614,0.0,0.850,0.0,89518080.0,0.0,177.0,2726825984.0,446398464.0,22733627392.0,7712223232.0,3910275.0,1838214.0
13-04 02:49:59,32.167,16.212,50.512,0.085,0.0,1.024,0.0,4198400.0,0.0,34.0,2726645760.0,446402560.0,22759161856.0,7686864896.0,4116582.0,2009503.0
13-04 02:50:00,32.031,16.907,50.212,0.085,0.0,0.765,0.0,2273280.0,0.0,25.0,2728513536.0,446410752.0,22782435328.0,7661715456.0,8421802.0,2108575.0
13-04 02:50:01,31.426,16.652,50.897,0.085,0.0,0.939,0.0,2162688.0,0.0,19.0,2728542208.0,446410752.0,22806130688.0,7637991424.0,4091216.0,2004194.0
13-04 02:50:02,31.574,16.436,51.298,0.0,0.0,0.692,0.0,2166784.0,0.0,20.0,2729070592.0,446414848.0,22829596672.0,7613992960.0,4093734.0,2000302.0
13-04 02:50:03,32.328,16.499,50.084,0.0,0.0,1.089,0.0,2183168.0,0.0,20.0,2727510016.0,446414848.0,22854475776.0,7590674432.0,4086808.0,1978814.0
13-04 02:50:04,32.216,15.722,51.375,0.086,0.0,0.601,0.0,2183168.0,0.0,21.0,2730209280.0,446418944.0,22877630464.0,7564816384.0,5912375.0,1757244.0
13-04 02:50:05,32.642,16.149,50.432,0.0,0.0,0.777,0.0,2162688.0,0.0,19.0,2729938944.0,446418944.0,22900760576.0,7541956608.0,10167490.0,2052335.0
13-04 02:50:06,31.882,15.679,51.568,0.087,0.0,0.784,0.0,2162688.0,0.0,19.0,2731802624.0,446423040.0,22924574720.0,7516274688.0,8235774.0,2051481.0
13-04 02:50:07,33.420,15.065,50.216,0.0,0.0,1.299,0.0,2166784.0,0.0,19.0,2731696128.0,446423040.0,22947766272.0,7493189632.0,10188855.0,2031908.0
13-04 02:50:08,32.504,16.833,49.502,0.0,0.0,1.161,0.0,2150400.0,0.0,19.0,2732781568.0,446423040.0,22971486208.0,7468384256.0,8096084.0,1961671.0
13-04 02:50:09,33.103,15.517,50.603,0.0,0.0,0.776,0.0,2162688.0,0.0,19.0,2734022656.0,446427136.0,22994399232.0,7444226048.0,6045408.0,1756711.0
13-04 02:50:10,32.702,12.909,54.217,0.172,0.0,0.0,0.0,6492160.0,0.0,59.0,2734366720.0,446435328.0,23022059520.0,7416213504.0,56650.0,35453.0
13-04 02:50:11,31.911,11.945,55.973,0.171,0.0,0.0,0.0,7122944.0,0.0,75.0,2735747072.0,446439424.0,23050313728.0,7386574848.0,1923577.0,24987.0
13-04 02:50:12,30.345,11.983,57.586,0.086,0.0,0.0,0.0,6492160.0,0.0,61.0,2736340992.0,446447616.0,23077105664.0,7359180800.0,2694.0,3033.0
13-04 02:50:13,29.488,12.056,58.283,0.173,0.0,0.0,0.0,8622080.0,0.0,76.0,2736238592.0,446447616.0,23106478080.0,7329910784.0,3987.0,5373.0
13-04 02:50:14,31.040,12.210,56.664,0.086,0.0,0.0,0.0,9707520.0,0.0,68.0,2737717248.0,446455808.0,23132594176.0,7302307840.0,1367.0,1490.0
13-04 02:50:15,32.024,12.212,55.594,0.171,0.0,0.0,0.0,6434816.0,0.0,58.0,2738483200.0,446455808.0,23159320576.0,7274815488.0,2083.0,2911.0
13-04 02:50:16,31.682,11.956,56.106,0.256,0.0,0.0,0.0,9908224.0,0.0,69.0,2739310592.0,446476288.0,23186591744.0,7246696448.0,1896.0,2551.0
13-04 02:50:17,36.646,11.668,50.475,1.210,0.0,0.0,0.0,86880256.0,0.0,202.0,2741624832.0,446484480.0,23287246848.0,7143718912.0,20576.0,21634.0
13-04 02:50:18,32.994,12.299,53.944,0.763,0.0,0.0,0.0,28131328.0,0.0,108.0,2740473856.0,446484480.0,23236403200.0,7195713536.0,1985.0,2525.0
13-04 02:50:19,30.544,12.683,56.601,0.173,0.0,0.0,0.0,6467584.0,0.0,58.0,2741030912.0,446496768.0,23263895552.0,7167651840.0,1635.0,2364.0
13-04 02:50:20,31.756,11.446,56.713,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,2741907456.0,446500864.0,23290949632.0,7139717120.0,3133.0,4731.0
13-04 02:50:21,30.651,11.558,57.534,0.171,0.0,0.086,0.0,8605696.0,0.0,77.0,2743058432.0,446513152.0,23319642112.0,7109861376.0,2279.0,3096.0
13-04 02:50:22,32.225,12.447,55.158,0.171,0.0,0.0,0.0,6471680.0,0.0,60.0,2742575104.0,446521344.0,23347990528.0,7081988096.0,1875.0,2467.0
13-04 02:50:23,31.990,11.835,56.089,0.086,0.0,0.0,0.0,6483968.0,0.0,62.0,2743746560.0,446525440.0,23374655488.0,7054147584.0,1396.0,1556.0
13-04 02:50:24,31.538,12.479,55.812,0.171,0.0,0.0,0.0,6434816.0,0.0,57.0,2743652352.0,446525440.0,23401861120.0,7027036160.0,2294.0,3397.0
13-04 02:50:25,32.137,12.308,55.556,0.0,0.0,0.0,0.0,6447104.0,0.0,58.0,2745303040.0,446525440.0,23430098944.0,6997147648.0,2703.0,3989.0
13-04 02:50:26,29.658,11.795,58.376,0.171,0.0,0.0,0.0,8581120.0,0.0,76.0,2745708544.0,446537728.0,23458476032.0,6968352768.0,1956.0,2593.0
13-04 02:50:27,31.818,12.710,55.471,0.0,0.0,0.0,0.0,6443008.0,0.0,57.0,2747305984.0,446541824.0,23485747200.0,6939480064.0,20009.0,21176.0
13-04 02:50:28,7.550,3.188,75.755,13.507,0.0,0.0,0.0,258842624.0,0.0,411.0,2747969536.0,446545920.0,23492136960.0,6932422656.0,3291.0,3495.0
13-04 02:50:29,0.251,0.586,82.929,16.234,0.0,0.0,0.0,272629760.0,0.0,312.0,2748485632.0,446545920.0,23492136960.0,6931906560.0,3759.0,5378.0
13-04 02:50:30,18.591,7.555,69.779,4.075,0.0,0.0,0.0,115036160.0,0.0,193.0,2747277312.0,446545920.0,23508226048.0,6917025792.0,2861.0,3405.0
13-04 02:50:31,30.368,12.575,56.972,0.086,0.0,0.0,0.0,6488064.0,0.0,61.0,2749353984.0,446550016.0,23534383104.0,6888787968.0,1803.0,1829.0
13-04 02:50:32,29.585,11.851,58.478,0.087,0.0,0.0,0.0,8585216.0,0.0,73.0,2749546496.0,446562304.0,23563575296.0,6859390976.0,3081.0,4139.0
13-04 02:50:33,31.976,12.214,55.725,0.085,0.0,0.0,0.0,6463488.0,0.0,58.0,2749140992.0,446562304.0,23591346176.0,6832025600.0,3045.0,4101.0
13-04 02:50:34,32.767,11.715,55.348,0.170,0.0,0.0,0.0,6467584.0,0.0,59.0,2751086592.0,446570496.0,23618154496.0,6803263488.0,19977.0,20528.0
13-04 02:50:35,30.163,11.911,57.841,0.086,0.0,0.0,0.0,7753728.0,0.0,77.0,2750742528.0,446574592.0,23646494720.0,6775263232.0,2735.0,3430.0
13-04 02:50:36,31.959,12.027,55.928,0.086,0.0,0.0,0.0,6496256.0,0.0,60.0,2751832064.0,446574592.0,23673929728.0,6746738688.0,2688.0,3156.0
13-04 02:50:37,30.855,13.162,55.812,0.171,0.0,0.0,0.0,6463488.0,0.0,58.0,2753769472.0,446578688.0,23700717568.0,6718009344.0,2910.0,4023.0
13-04 02:50:38,31.310,11.795,56.808,0.087,0.0,0.0,0.0,6443008.0,0.0,57.0,2753794048.0,446582784.0,23727656960.0,6691041280.0,2581.0,3693.0
13-04 02:50:39,31.552,11.897,56.466,0.086,0.0,0.0,0.0,6455296.0,0.0,57.0,2753839104.0,446595072.0,23756394496.0,6662246400.0,19280.0,19986.0
13-04 02:50:40,30.034,11.790,57.917,0.258,0.0,0.0,0.0,8486912.0,0.0,72.0,2755117056.0,446611456.0,23785259008.0,6632087552.0,1679.0,1879.0
13-04 02:50:41,32.614,11.562,55.220,0.604,0.0,0.0,0.0,29609984.0,0.0,110.0,2756857856.0,446615552.0,23832244224.0,6583357440.0,3304.0,4978.0
13-04 02:50:42,35.269,11.352,52.426,0.867,0.0,0.087,0.0,57978880.0,0.0,155.0,2757808128.0,446623744.0,23837310976.0,6577332224.0,19438.0,20120.0
13-04 02:50:43,31.601,12.436,55.792,0.170,0.0,0.0,0.0,6459392.0,0.0,57.0,2758606848.0,446631936.0,23864467456.0,6549368832.0,2289.0,3468.0
13-04 02:50:44,5.546,1.933,92.521,0.0,0.0,0.0,0.0,2043904.0,0.0,20.0,2758766592.0,446636032.0,23871795200.0,6541877248.0,2509.0,3709.0
13-04 02:50:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2758762496.0,446636032.0,23871799296.0,6541877248.0,2374.0,3163.0
13-04 02:50:46,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2758758400.0,446640128.0,23871799296.0,6541877248.0,1221.0,1531.0
13-04 02:50:47,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758758400.0,446640128.0,23871799296.0,6541877248.0,20519.0,20503.0
13-04 02:50:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758754304.0,446640128.0,23871803392.0,6541877248.0,3405.0,4009.0
13-04 02:50:49,0.251,0.167,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759397376.0,446640128.0,23871803392.0,6541234176.0,20299.0,19984.0
13-04 02:50:50,0.084,0.334,99.582,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2759397376.0,446640128.0,23871803392.0,6541234176.0,4220.0,5423.0
13-04 02:50:51,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759397376.0,446640128.0,23871803392.0,6541234176.0,3101.0,3285.0
13-04 02:50:52,0.084,0.167,99.665,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2759393280.0,446644224.0,23871803392.0,6541234176.0,4735.0,6414.0
13-04 02:50:53,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759385088.0,446644224.0,23871811584.0,6541234176.0,2122.0,1763.0
13-04 02:50:54,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758623232.0,446644224.0,23871811584.0,6541996032.0,3120.0,3364.0
13-04 02:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2758619136.0,446644224.0,23871815680.0,6541996032.0,2279.0,1871.0
13-04 02:50:56,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758619136.0,446644224.0,23871815680.0,6541996032.0,3578.0,4119.0
13-04 02:50:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758619136.0,446644224.0,23871815680.0,6541996032.0,1790.0,2501.0
13-04 02:50:58,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2758610944.0,446652416.0,23871815680.0,6541996032.0,4559.0,5624.0
13-04 02:50:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758610944.0,446652416.0,23871815680.0,6541996032.0,1076.0,1261.0
13-04 02:51:00,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2758606848.0,446652416.0,23871819776.0,6541996032.0,4167.0,6368.0
13-04 02:51:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758606848.0,446652416.0,23871819776.0,6541996032.0,1861.0,2498.0
13-04 02:51:02,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758602752.0,446652416.0,23871823872.0,6541996032.0,1342.0,1472.0
13-04 02:51:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758602752.0,446652416.0,23871823872.0,6541996032.0,1827.0,2435.0
13-04 02:51:04,0.250,0.250,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2758594560.0,446656512.0,23871827968.0,6541996032.0,4471.0,5813.0
13-04 02:51:05,0.084,0.502,93.896,5.518,0.0,0.0,0.0,233639936.0,0.0,270.0,2758590464.0,446656512.0,23871832064.0,6541996032.0,2252.0,1962.0
13-04 02:51:06,0.084,0.167,99.749,0.0,0.0,0.0,0.0,58183680.0,0.0,82.0,2758582272.0,446656512.0,23871832064.0,6542004224.0,1860.0,1709.0
13-04 02:51:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758582272.0,446656512.0,23871832064.0,6542004224.0,4048.0,5314.0
13-04 02:51:08,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758582272.0,446656512.0,23871832064.0,6542004224.0,2220.0,2053.0
13-04 02:51:09,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759221248.0,446656512.0,23871836160.0,6541361152.0,22584.0,24504.0
13-04 02:51:10,0.084,0.167,99.582,0.167,0.0,0.0,0.0,73728.0,0.0,6.0,2759217152.0,446660608.0,23871836160.0,6541361152.0,1925.0,1776.0
13-04 02:51:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759340032.0,446660608.0,23871840256.0,6541234176.0,2580.0,2840.0
13-04 02:51:12,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759340032.0,446660608.0,23871840256.0,6541234176.0,2774.0,3035.0
13-04 02:51:13,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759335936.0,446660608.0,23871844352.0,6541234176.0,2710.0,3852.0
13-04 02:51:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759335936.0,446660608.0,23871844352.0,6541234176.0,1880.0,2098.0
13-04 02:51:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759335936.0,446660608.0,23871844352.0,6541234176.0,2615.0,3786.0
13-04 02:51:16,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2759331840.0,446664704.0,23871844352.0,6541234176.0,2289.0,3533.0
13-04 02:51:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759327744.0,446664704.0,23871848448.0,6541234176.0,2939.0,4215.0
13-04 02:51:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759327744.0,446664704.0,23871848448.0,6541234176.0,1850.0,2544.0
13-04 02:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759327744.0,446664704.0,23871848448.0,6541234176.0,1840.0,2049.0
13-04 02:51:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759323648.0,446664704.0,23871852544.0,6541234176.0,1850.0,2543.0
13-04 02:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759315456.0,446664704.0,23871852544.0,6541242368.0,1862.0,2459.0
13-04 02:51:22,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2759311360.0,446668800.0,23871852544.0,6541242368.0,3264.0,4864.0
13-04 02:51:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759311360.0,446668800.0,23871852544.0,6541242368.0,2715.0,3876.0
13-04 02:51:24,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759180288.0,446668800.0,23871856640.0,6541369344.0,3451.0,5196.0
13-04 02:51:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759176192.0,446668800.0,23871860736.0,6541369344.0,1796.0,2458.0
13-04 02:51:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759176192.0,446668800.0,23871860736.0,6541369344.0,1342.0,1472.0
13-04 02:51:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759176192.0,446668800.0,23871860736.0,6541369344.0,1236.0,1328.0
13-04 02:51:28,0.249,0.332,99.252,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2759172096.0,446672896.0,23871860736.0,6541369344.0,3262.0,3421.0
13-04 02:51:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760073216.0,446672896.0,23871864832.0,6540464128.0,3489.0,4689.0
13-04 02:51:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2760065024.0,446672896.0,23871864832.0,6540472320.0,3011.0,4011.0
13-04 02:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760065024.0,446672896.0,23871864832.0,6540472320.0,3170.0,4247.0
13-04 02:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760065024.0,446672896.0,23871864832.0,6540472320.0,4319.0,6415.0
13-04 02:51:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760048640.0,446672896.0,23871873024.0,6540480512.0,1763.0,1780.0
13-04 02:51:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2760163328.0,446681088.0,23871877120.0,6540353536.0,2795.0,3442.0
13-04 02:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2760163328.0,446681088.0,23871877120.0,6540353536.0,1929.0,1871.0
13-04 02:51:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760163328.0,446681088.0,23871877120.0,6540353536.0,1928.0,1909.0
13-04 02:51:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760159232.0,446681088.0,23871881216.0,6540353536.0,3137.0,4117.0
13-04 02:51:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760159232.0,446681088.0,23871881216.0,6540353536.0,2391.0,2866.0
13-04 02:51:39,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2760155136.0,446685184.0,23871881216.0,6540353536.0,20871.0,22460.0
13-04 02:51:40,0.250,0.083,99.667,0.0,0.0,0.0,0.0,90112.0,0.0,9.0,2760155136.0,446685184.0,23871881216.0,6540353536.0,2727.0,4030.0
13-04 02:51:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760151040.0,446685184.0,23871885312.0,6540353536.0,2550.0,3652.0
13-04 02:51:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760151040.0,446685184.0,23871885312.0,6540353536.0,1862.0,2459.0
13-04 02:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760151040.0,446685184.0,23871885312.0,6540353536.0,1347.0,1468.0
13-04 02:51:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760151040.0,446685184.0,23871885312.0,6540353536.0,1986.0,2110.0
13-04 02:51:45,0.083,0.083,99.584,0.250,0.0,0.0,0.0,61440.0,0.0,6.0,2760142848.0,446689280.0,23871889408.0,6540353536.0,1956.0,2592.0
13-04 02:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760138752.0,446689280.0,23871893504.0,6540353536.0,2661.0,3898.0
13-04 02:51:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760138752.0,446689280.0,23871893504.0,6540353536.0,4075.0,5287.0
13-04 02:51:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760138752.0,446689280.0,23871893504.0,6540353536.0,3291.0,3932.0
13-04 02:51:49,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760142848.0,446689280.0,23871897600.0,6540345344.0,3745.0,4564.0
13-04 02:51:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2760134656.0,446689280.0,23871897600.0,6540353536.0,2124.0,1763.0
13-04 02:51:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2760130560.0,446693376.0,23871897600.0,6540353536.0,2828.0,2991.0
13-04 02:51:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760130560.0,446693376.0,23871897600.0,6540353536.0,2934.0,2975.0
13-04 02:51:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760126464.0,446693376.0,23871901696.0,6540353536.0,2914.0,3089.0
13-04 02:51:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760122368.0,446693376.0,23871905792.0,6540353536.0,3467.0,3667.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2760122368.0,446693376.0,23871905792.0,6540353536.0,3392.0,4052.0
13-04 02:51:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760122368.0,446693376.0,23871905792.0,6540353536.0,2867.0,3039.0
13-04 02:51:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2760114176.0,446697472.0,23871909888.0,6540353536.0,3918.0,6035.0
13-04 02:51:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760114176.0,446697472.0,23871909888.0,6540353536.0,3449.0,3508.0
13-04 02:51:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760114176.0,446697472.0,23871909888.0,6540353536.0,1706.0,1896.0
13-04 02:52:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2760114176.0,446697472.0,23871909888.0,6540353536.0,1730.0,2429.0
13-04 02:52:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760110080.0,446697472.0,23871913984.0,6540353536.0,2090.0,2774.0
13-04 02:52:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760110080.0,446697472.0,23871913984.0,6540353536.0,3364.0,5021.0
13-04 02:52:03,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2760105984.0,446701568.0,23871913984.0,6540353536.0,2764.0,3871.0
13-04 02:52:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760101888.0,446701568.0,23871918080.0,6540353536.0,4332.0,5714.0
13-04 02:52:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2760097792.0,446701568.0,23871922176.0,6540353536.0,2840.0,3132.0
13-04 02:52:06,2.931,0.754,96.315,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2773127168.0,446701568.0,23871963136.0,6527283200.0,16868.0,17688.0
13-04 02:52:07,0.919,0.585,97.828,0.668,0.0,0.0,0.0,0.0,0.0,0.0,2783797248.0,446701568.0,23871967232.0,6516609024.0,126948.0,120139.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-19.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-19",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.530,0.737,97.657,0.046,0.0,0.030,4908.105,1474013.495,0.708,12.159,978157568.0,435142656.0,771006464.0,31434768384.0,0.0,0.0
13-04 02:31:15,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979091456.0,435142656.0,771010560.0,31433830400.0,1955.0,2789.0
13-04 02:31:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,979218432.0,435142656.0,771010560.0,31433703424.0,1790.0,2393.0
13-04 02:31:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979214336.0,435142656.0,771014656.0,31433703424.0,1872.0,2047.0
13-04 02:31:18,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979206144.0,435142656.0,771014656.0,31433711616.0,3164.0,4731.0
13-04 02:31:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979333120.0,435142656.0,771014656.0,31433584640.0,1956.0,2485.0
13-04 02:31:20,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,979333120.0,435142656.0,771014656.0,31433584640.0,3157.0,5021.0
13-04 02:31:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,979333120.0,435142656.0,771014656.0,31433584640.0,3142.0,2641.0
13-04 02:31:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979320832.0,435142656.0,771018752.0,31433592832.0,3787.0,4435.0
13-04 02:31:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979443712.0,435142656.0,771022848.0,31433465856.0,2162.0,2502.0
13-04 02:31:24,0.333,0.333,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979443712.0,435142656.0,771022848.0,31433465856.0,2056.0,2642.0
13-04 02:31:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979435520.0,435142656.0,771022848.0,31433474048.0,1436.0,1563.0
13-04 02:31:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,53248.0,0.0,10.0,979431424.0,435150848.0,771018752.0,31433474048.0,1856.0,2460.0
13-04 02:31:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979423232.0,435150848.0,771026944.0,31433474048.0,4321.0,6526.0
13-04 02:31:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979550208.0,435150848.0,771026944.0,31433347072.0,1207.0,1220.0
13-04 02:31:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979550208.0,435150848.0,771026944.0,31433347072.0,3337.0,4192.0
13-04 02:31:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979550208.0,435150848.0,771026944.0,31433347072.0,2471.0,2926.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,979550208.0,435150848.0,771026944.0,31433347072.0,2617.0,3088.0
13-04 02:31:32,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,980008960.0,435154944.0,771031040.0,31432880128.0,1863.0,1829.0
13-04 02:31:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979804160.0,435154944.0,771031040.0,31433084928.0,5480.0,6619.0
13-04 02:31:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979927040.0,435154944.0,771035136.0,31432957952.0,2471.0,2992.0
13-04 02:31:35,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979927040.0,435154944.0,771035136.0,31432957952.0,3719.0,5287.0
13-04 02:31:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,979927040.0,435154944.0,771035136.0,31432957952.0,3779.0,5262.0
13-04 02:31:37,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979927040.0,435154944.0,771035136.0,31432957952.0,1817.0,1822.0
13-04 02:31:38,0.167,0.083,99.584,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,979927040.0,435154944.0,771035136.0,31432957952.0,2141.0,2165.0
13-04 02:31:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979922944.0,435154944.0,771039232.0,31432957952.0,1956.0,2550.0
13-04 02:31:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979922944.0,435154944.0,771039232.0,31432957952.0,3103.0,4768.0
13-04 02:31:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,11.0,979922944.0,435154944.0,771039232.0,31432957952.0,1268.0,1332.0
13-04 02:31:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979914752.0,435154944.0,771039232.0,31432966144.0,16274.0,17495.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979906560.0,435154944.0,771047424.0,31432966144.0,2276.0,2960.0
13-04 02:31:44,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,979902464.0,435154944.0,771051520.0,31432966144.0,2610.0,3628.0
13-04 02:31:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979902464.0,435154944.0,771051520.0,31432966144.0,2056.0,2683.0
13-04 02:31:46,0.166,0.166,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,979902464.0,435154944.0,771051520.0,31432966144.0,1790.0,2472.0
13-04 02:31:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979898368.0,435154944.0,771055616.0,31432966144.0,16399.0,16453.0
13-04 02:31:48,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979898368.0,435154944.0,771055616.0,31432966144.0,4290.0,4898.0
13-04 02:31:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979898368.0,435154944.0,771055616.0,31432966144.0,3326.0,4022.0
13-04 02:31:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,979894272.0,435159040.0,771055616.0,31432966144.0,16918.0,17530.0
13-04 02:31:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,979894272.0,435163136.0,771051520.0,31432966144.0,3392.0,3985.0
13-04 02:31:52,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980131840.0,435163136.0,771055616.0,31432724480.0,2273.0,1847.0
13-04 02:31:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980275200.0,435163136.0,771059712.0,31432577024.0,2788.0,2460.0
13-04 02:31:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980275200.0,435163136.0,771059712.0,31432577024.0,2808.0,2998.0
13-04 02:31:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980271104.0,435163136.0,771063808.0,31432577024.0,2767.0,2987.0
13-04 02:31:56,0.167,0.250,99.500,0.083,0.0,0.0,0.0,110592.0,0.0,8.0,980258816.0,435167232.0,771063808.0,31432585216.0,4015.0,5113.0
13-04 02:31:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980258816.0,435167232.0,771063808.0,31432585216.0,2928.0,4085.0
13-04 02:31:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980258816.0,435167232.0,771063808.0,31432585216.0,4918.0,6030.0
13-04 02:31:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980254720.0,435167232.0,771067904.0,31432585216.0,1296.0,1465.0
13-04 02:32:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980254720.0,435167232.0,771067904.0,31432585216.0,2450.0,3561.0
13-04 02:32:01,0.083,0.333,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,980254720.0,435167232.0,771067904.0,31432585216.0,1896.0,2551.0
13-04 02:32:02,0.0,0.250,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,980250624.0,435171328.0,771067904.0,31432585216.0,1268.0,1332.0
13-04 02:32:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980246528.0,435171328.0,771072000.0,31432585216.0,5807.0,7447.0
13-04 02:32:04,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,980242432.0,435171328.0,771076096.0,31432585216.0,3233.0,4049.0
13-04 02:32:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980242432.0,435171328.0,771076096.0,31432585216.0,2086.0,1871.0
13-04 02:32:06,0.584,0.167,99.249,0.0,0.0,0.0,0.0,151552.0,0.0,17.0,980242432.0,435175424.0,771072000.0,31432585216.0,10874.0,10321.0
13-04 02:32:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980365312.0,435175424.0,771076096.0,31432458240.0,1860.0,1709.0
13-04 02:32:08,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,980357120.0,435183616.0,771076096.0,31432458240.0,5352.0,5661.0
13-04 02:32:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980357120.0,435183616.0,771076096.0,31432458240.0,3494.0,4298.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980340736.0,435183616.0,771076096.0,31432474624.0,2774.0,3130.0
13-04 02:32:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,980336640.0,435183616.0,771080192.0,31432474624.0,3323.0,4192.0
13-04 02:32:12,0.334,0.500,99.166,0.0,0.0,0.0,36864.0,397312.0,2.0,30.0,984678400.0,435187712.0,771076096.0,31428132864.0,73933.0,111249.0
13-04 02:32:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,984543232.0,435187712.0,771473408.0,31427870720.0,4172.0,5380.0
13-04 02:32:14,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,984539136.0,435191808.0,771473408.0,31427870720.0,1730.0,2364.0
13-04 02:32:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,984535040.0,435191808.0,771477504.0,31427870720.0,1408.0,1538.0
13-04 02:32:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,984535040.0,435191808.0,771477504.0,31427870720.0,1767.0,2393.0
13-04 02:32:17,0.835,0.501,98.663,0.0,0.0,0.0,0.0,1163264.0,0.0,174.0,994172928.0,435195904.0,771493888.0,31418212352.0,75101.0,78936.0
13-04 02:32:18,4.431,1.171,94.314,0.084,0.0,0.0,0.0,258048.0,0.0,24.0,1036943360.0,435195904.0,771895296.0,31375040512.0,33143.0,28112.0
13-04 02:32:19,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1036873728.0,435195904.0,772001792.0,31375003648.0,17774.0,19064.0
13-04 02:32:20,0.335,0.167,99.331,0.167,0.0,0.0,0.0,753664.0,0.0,74.0,1037123584.0,435208192.0,771993600.0,31374749696.0,69579.0,52090.0
13-04 02:32:21,5.175,1.753,93.072,0.0,0.0,0.0,0.0,811008.0,0.0,144.0,1091633152.0,435216384.0,772231168.0,31319994368.0,62852.0,78271.0
13-04 02:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1092562944.0,435216384.0,772513792.0,31318781952.0,16064.0,18134.0
13-04 02:32:23,0.335,0.084,99.582,0.0,0.0,0.0,0.0,618496.0,0.0,44.0,1092562944.0,435216384.0,772513792.0,31318781952.0,42537.0,28845.0
13-04 02:32:24,1.425,1.509,96.899,0.084,0.0,0.084,0.0,839680.0,0.0,165.0,1100808192.0,435216384.0,772669440.0,31310381056.0,61054.0,50758.0
13-04 02:32:25,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1100988416.0,435216384.0,772820992.0,31310049280.0,20380.0,17776.0
13-04 02:32:26,0.167,0.167,99.417,0.250,0.0,0.0,0.0,229376.0,0.0,23.0,1100988416.0,435220480.0,772816896.0,31310049280.0,30121.0,19800.0
13-04 02:32:27,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1101041664.0,435220480.0,772890624.0,31309922304.0,11338.0,20045.0
13-04 02:32:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1101041664.0,435220480.0,772890624.0,31309922304.0,15516.0,20409.0
13-04 02:32:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1101168640.0,435220480.0,772890624.0,31309795328.0,14861.0,12124.0
13-04 02:32:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1101168640.0,435220480.0,772890624.0,31309795328.0,3231.0,4391.0
13-04 02:32:31,0.250,0.0,99.750,0.0,0.0,0.0,0.0,1212416.0,0.0,61.0,1101180928.0,435224576.0,772890624.0,31309778944.0,1763.0,1780.0
13-04 02:32:32,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1100959744.0,435228672.0,772894720.0,31309991936.0,1737.0,1829.0
13-04 02:32:33,7.294,5.004,87.447,0.0,0.0,0.254,0.0,0.0,0.0,0.0,1117020160.0,435228672.0,777912320.0,31288913920.0,829396.0,822411.0
13-04 02:32:34,20.051,9.556,69.881,0.0,0.0,0.512,0.0,2187264.0,0.0,24.0,1162833920.0,435228672.0,793497600.0,31227514880.0,3126731.0,1034762.0
13-04 02:32:35,20.0,10.295,69.451,0.0,0.0,0.253,0.0,2150400.0,0.0,22.0,1176481792.0,435236864.0,808751104.0,31198605312.0,3123971.0,1029972.0
13-04 02:32:36,18.750,10.017,70.719,0.086,0.0,0.428,0.0,2174976.0,0.0,23.0,1188257792.0,435236864.0,823599104.0,31171981312.0,3124761.0,1029325.0
13-04 02:32:37,20.455,9.596,69.529,0.0,0.0,0.421,0.0,2166784.0,0.0,20.0,1200259072.0,435236864.0,840327168.0,31143251968.0,3127213.0,1031115.0
13-04 02:32:38,19.247,9.752,70.145,0.171,0.0,0.684,0.0,2174976.0,0.0,22.0,1212846080.0,435240960.0,855502848.0,31115485184.0,3127081.0,1031987.0
13-04 02:32:39,20.455,9.680,69.444,0.0,0.0,0.421,0.0,2158592.0,0.0,20.0,1223712768.0,435245056.0,870772736.0,31089344512.0,3125031.0,1024543.0
13-04 02:32:40,19.795,9.471,70.392,0.0,0.0,0.341,0.0,2154496.0,0.0,20.0,1225551872.0,435249152.0,886325248.0,31071948800.0,3122126.0,1025214.0
13-04 02:32:41,20.067,10.202,69.309,0.0,0.0,0.422,0.0,2162688.0,0.0,19.0,1243918336.0,435249152.0,901513216.0,31038394368.0,3123270.0,1024993.0
13-04 02:32:42,18.127,10.739,70.790,0.086,0.0,0.258,0.0,2154496.0,0.0,19.0,1250152448.0,435249152.0,917168128.0,31016505344.0,3140575.0,1041707.0
13-04 02:32:43,19.631,10.570,69.295,0.084,0.0,0.419,0.0,2174976.0,0.0,20.0,1260077056.0,435249152.0,932782080.0,30990966784.0,3125105.0,1028716.0
13-04 02:32:44,20.506,9.620,69.451,0.084,0.0,0.338,0.0,2170880.0,0.0,21.0,1261322240.0,435257344.0,948289536.0,30974205952.0,3121746.0,1025865.0
13-04 02:32:45,19.679,10.135,69.764,0.084,0.0,0.338,0.0,2162688.0,0.0,19.0,1275367424.0,435257344.0,963448832.0,30945001472.0,3132210.0,1030652.0
13-04 02:32:46,20.068,9.568,69.941,0.0,0.0,0.423,0.0,2195456.0,0.0,22.0,1283059712.0,435257344.0,979120128.0,30921637888.0,3121486.0,1024424.0
13-04 02:32:47,20.017,10.261,69.302,0.0,0.0,0.421,0.0,2183168.0,0.0,19.0,1291079680.0,435261440.0,994848768.0,30897885184.0,3124570.0,1024782.0
13-04 02:32:48,19.064,10.298,70.128,0.085,0.0,0.426,0.0,2166784.0,0.0,19.0,1300762624.0,435269632.0,1010315264.0,30872727552.0,3126184.0,1025520.0
13-04 02:32:49,19.765,10.177,69.386,0.0,0.0,0.673,0.0,2170880.0,0.0,19.0,1309458432.0,435277824.0,1025101824.0,30849236992.0,3125240.0,1025478.0
13-04 02:32:50,18.946,10.450,70.008,0.085,0.0,0.510,0.0,2179072.0,0.0,21.0,1317158912.0,435281920.0,1040760832.0,30825873408.0,3125602.0,1026700.0
13-04 02:32:51,18.669,9.680,71.392,0.0,0.0,0.259,0.0,2260992.0,0.0,29.0,1324523520.0,435286016.0,1056137216.0,30803128320.0,3125442.0,1024545.0
13-04 02:32:52,20.085,9.702,69.532,0.085,0.0,0.596,0.0,2236416.0,0.0,19.0,1331027968.0,435286016.0,1071472640.0,30781288448.0,3126268.0,1027600.0
13-04 02:32:53,19.254,9.924,70.229,0.0,0.0,0.594,0.0,2166784.0,0.0,20.0,1333174272.0,435286016.0,1087356928.0,30763257856.0,3126934.0,1028140.0
13-04 02:32:54,19.881,10.025,69.669,0.0,0.0,0.425,0.0,2166784.0,0.0,19.0,1347616768.0,435290112.0,1102766080.0,30733402112.0,3125396.0,1026398.0
13-04 02:32:55,18.928,9.507,71.219,0.086,0.0,0.259,0.0,2166784.0,0.0,19.0,1347395584.0,435294208.0,1117855744.0,30718529536.0,3124071.0,1024825.0
13-04 02:32:56,20.805,9.480,69.128,0.168,0.0,0.419,0.0,2215936.0,0.0,25.0,1356070912.0,435298304.0,1134125056.0,30693580800.0,3130130.0,1030037.0
13-04 02:32:57,18.772,9.170,71.367,0.0,0.0,0.692,0.0,2195456.0,0.0,19.0,1363902464.0,435302400.0,1148547072.0,30671323136.0,3141216.0,1041523.0
13-04 02:32:58,18.430,10.580,70.478,0.0,0.0,0.512,0.0,2166784.0,0.0,19.0,1364217856.0,435306496.0,1165271040.0,30654279680.0,3125533.0,1025341.0
13-04 02:32:59,19.133,10.459,70.068,0.0,0.0,0.340,0.0,2166784.0,0.0,20.0,1382031360.0,435314688.0,1180446720.0,30621282304.0,3122975.0,1020385.0
13-04 02:33:00,20.085,9.191,70.128,0.085,0.0,0.511,0.0,2170880.0,0.0,20.0,1396097024.0,435318784.0,1195835392.0,30591823872.0,3128222.0,1028901.0
13-04 02:33:01,19.105,9.380,69.449,1.635,0.0,0.430,4096.0,61919232.0,1.0,153.0,1399783424.0,435331072.0,1210859520.0,30573101056.0,3126392.0,1025932.0
13-04 02:33:02,18.182,10.025,64.826,6.372,0.0,0.595,8192.0,266604544.0,2.0,512.0,1409318912.0,435339264.0,1224806400.0,30549610496.0,2977382.0,946849.0
13-04 02:33:03,20.339,10.339,66.949,1.864,0.0,0.508,0.0,74530816.0,0.0,169.0,1428660224.0,435347456.0,1242320896.0,30512746496.0,3270376.0,1102464.0
13-04 02:33:04,19.316,9.658,70.598,0.0,0.0,0.427,0.0,2166784.0,0.0,19.0,1432903680.0,435347456.0,1258012672.0,30492811264.0,3127172.0,1027946.0
13-04 02:33:05,19.461,10.447,69.419,0.084,0.0,0.590,4096.0,2174976.0,1.0,19.0,1433186304.0,435351552.0,1273376768.0,30477160448.0,3120250.0,1020717.0
13-04 02:33:06,20.153,9.439,69.898,0.0,0.0,0.510,0.0,2170880.0,0.0,19.0,1434259456.0,435355648.0,1289568256.0,30459891712.0,3122113.0,1023759.0
13-04 02:33:07,20.287,9.383,69.822,0.0,0.0,0.507,0.0,2162688.0,0.0,19.0,1446526976.0,435355648.0,1304219648.0,30432972800.0,3122112.0,1022954.0
13-04 02:33:08,18.723,10.638,70.043,0.170,0.0,0.426,0.0,2183168.0,0.0,21.0,1455607808.0,435363840.0,1320271872.0,30407831552.0,3127188.0,1026244.0
13-04 02:33:09,19.591,9.796,70.273,0.0,0.0,0.341,0.0,2203648.0,0.0,22.0,1464053760.0,435363840.0,1336078336.0,30383579136.0,3123122.0,1024442.0
13-04 02:33:10,18.412,11.571,69.510,0.084,0.0,0.422,0.0,2162688.0,0.0,19.0,1466535936.0,435367936.0,1351749632.0,30365421568.0,3122480.0,1024045.0
13-04 02:33:11,19.322,10.424,69.831,0.0,0.0,0.424,0.0,2170880.0,0.0,20.0,1473388544.0,435380224.0,1366597632.0,30343708672.0,3124047.0,1025827.0
13-04 02:33:12,19.525,10.102,69.694,0.085,0.0,0.594,0.0,2166784.0,0.0,20.0,1483382784.0,435384320.0,1381552128.0,30318755840.0,3158451.0,1060808.0
13-04 02:33:13,19.169,10.433,70.059,0.0,0.0,0.339,0.0,2162688.0,0.0,19.0,1490407424.0,435396608.0,1397719040.0,30295552000.0,3123128.0,1024048.0
13-04 02:33:14,19.072,10.549,69.620,0.253,0.0,0.506,0.0,2179072.0,0.0,21.0,1497522176.0,435400704.0,1412931584.0,30273220608.0,3121766.0,1022048.0
13-04 02:33:15,19.310,9.138,70.948,0.0,0.0,0.603,0.0,2158592.0,0.0,19.0,1503924224.0,435400704.0,1428623360.0,30251126784.0,3143525.0,1045253.0
13-04 02:33:16,19.863,8.990,70.634,0.086,0.0,0.428,0.0,2170880.0,0.0,19.0,1505992704.0,435408896.0,1444196352.0,30233477120.0,3118747.0,1020007.0
13-04 02:33:17,19.779,9.593,70.119,0.0,0.0,0.509,0.0,2162688.0,0.0,19.0,1514995712.0,435412992.0,1459060736.0,30209605632.0,3123018.0,1025894.0
13-04 02:33:18,17.863,10.940,70.684,0.085,0.0,0.427,0.0,2154496.0,0.0,19.0,1527013376.0,435412992.0,1474723840.0,30181924864.0,3123467.0,1023698.0
13-04 02:33:19,20.320,10.287,69.224,0.0,0.0,0.169,0.0,2170880.0,0.0,19.0,1542275072.0,435425280.0,1490939904.0,30150434816.0,3123540.0,1022916.0
13-04 02:33:20,19.234,10.383,69.872,0.085,0.0,0.426,0.0,2174976.0,0.0,21.0,1550065664.0,435433472.0,1506377728.0,30127198208.0,3122536.0,1024327.0
13-04 02:33:21,19.444,10.185,69.781,0.084,0.0,0.505,0.0,2179072.0,0.0,20.0,1554722816.0,435437568.0,1522110464.0,30106804224.0,3123184.0,1024564.0
13-04 02:33:22,18.991,10.009,70.488,0.086,0.0,0.428,0.0,2158592.0,0.0,19.0,1562603520.0,435441664.0,1537687552.0,30083342336.0,3142387.0,1041361.0
13-04 02:33:23,19.589,9.410,70.488,0.0,0.0,0.513,0.0,2162688.0,0.0,19.0,1573728256.0,435445760.0,1553379328.0,30056521728.0,3119365.0,1021851.0
13-04 02:33:24,19.475,9.738,70.279,0.0,0.0,0.508,0.0,2166784.0,0.0,19.0,1575518208.0,435449856.0,1567997952.0,30040109056.0,3127244.0,1029272.0
13-04 02:33:25,19.679,10.051,69.848,0.0,0.0,0.422,0.0,2166784.0,0.0,19.0,1586470912.0,435449856.0,1583075328.0,30014078976.0,3122240.0,1024164.0
13-04 02:33:26,19.205,10.406,69.882,0.254,0.0,0.254,0.0,2183168.0,0.0,24.0,1595932672.0,435453952.0,1598701568.0,29988986880.0,3122232.0,1022703.0
13-04 02:33:27,20.355,9.713,69.510,0.0,0.0,0.422,0.0,2166784.0,0.0,20.0,1605578752.0,435453952.0,1615179776.0,29962862592.0,3119629.0,1021426.0
13-04 02:33:28,18.127,10.309,71.048,0.086,0.0,0.430,0.0,2162688.0,0.0,19.0,1612984320.0,435458048.0,1629863936.0,29940768768.0,3124077.0,1026856.0
13-04 02:33:29,20.601,10.008,68.891,0.0,0.0,0.500,0.0,2162688.0,0.0,19.0,1626300416.0,435466240.0,1645363200.0,29911945216.0,3124855.0,1026611.0
13-04 02:33:30,18.852,9.769,70.780,0.086,0.0,0.514,0.0,2166784.0,0.0,19.0,1629249536.0,435470336.0,1661329408.0,29893025792.0,3126892.0,1027679.0
13-04 02:33:31,19.556,9.650,70.453,0.0,0.0,0.342,0.0,2174976.0,0.0,21.0,1638408192.0,435470336.0,1676042240.0,29869154304.0,3122671.0,1021961.0
13-04 02:33:32,18.127,10.395,70.704,0.258,0.0,0.515,0.0,2187264.0,0.0,22.0,1644474368.0,435482624.0,1692438528.0,29846679552.0,3115426.0,1020564.0
13-04 02:33:33,18.703,9.941,63.353,7.498,0.0,0.505,8192.0,262258688.0,2.0,500.0,1652023296.0,435490816.0,1705701376.0,29825859584.0,2984929.0,954565.0
13-04 02:33:34,18.455,8.841,66.009,6.180,0.0,0.515,4096.0,161607680.0,1.0,327.0,1653350400.0,435507200.0,1719775232.0,29810442240.0,3111484.0,1018227.0
13-04 02:33:35,21.053,9.491,68.939,0.086,0.0,0.431,90112.0,4333568.0,5.0,39.0,1663422464.0,435507200.0,1739235328.0,29780910080.0,3281187.0,1107804.0
13-04 02:33:36,19.363,10.813,69.405,0.0,0.0,0.419,0.0,2162688.0,0.0,19.0,1675825152.0,435507200.0,1753829376.0,29753913344.0,3128177.0,1025847.0
13-04 02:33:37,19.883,10.487,69.379,0.0,0.0,0.252,0.0,2158592.0,0.0,19.0,1679765504.0,435507200.0,1769697280.0,29734105088.0,3120470.0,1020358.0
13-04 02:33:38,19.052,10.500,69.771,0.169,0.0,0.508,0.0,2179072.0,0.0,21.0,1687396352.0,435515392.0,1786318848.0,29709844480.0,3127872.0,1028548.0
13-04 02:33:39,18.855,10.606,69.781,0.084,0.0,0.673,0.0,2166784.0,0.0,19.0,1701371904.0,435515392.0,1801039872.0,29681147904.0,3121353.0,1025267.0
13-04 02:33:40,19.593,9.839,70.144,0.0,0.0,0.424,0.0,2162688.0,0.0,19.0,1707925504.0,435523584.0,1816952832.0,29658673152.0,3123252.0,1026460.0
13-04 02:33:41,18.670,10.401,70.418,0.085,0.0,0.426,0.0,2166784.0,0.0,19.0,1715617792.0,435523584.0,1831481344.0,29636452352.0,3123068.0,1023325.0
13-04 02:33:42,18.793,10.034,70.493,0.0,0.0,0.680,0.0,2154496.0,0.0,19.0,1719226368.0,435527680.0,1846792192.0,29617528832.0,3140088.0,1040270.0
13-04 02:33:43,19.662,9.536,70.042,0.084,0.0,0.675,0.0,2170880.0,0.0,19.0,1731641344.0,435527680.0,1863847936.0,29588058112.0,3124408.0,1027415.0
13-04 02:33:44,20.017,9.628,69.764,0.169,0.0,0.422,0.0,2211840.0,0.0,24.0,1741934592.0,435531776.0,1877676032.0,29563932672.0,3125249.0,1024174.0
13-04 02:33:45,19.280,10.283,70.180,0.0,0.0,0.257,0.0,5607424.0,0.0,27.0,1744265216.0,435535872.0,1893810176.0,29545463808.0,3125798.0,1024700.0
13-04 02:33:46,20.508,8.898,70.0,0.085,0.0,0.508,0.0,2203648.0,0.0,21.0,1742745600.0,435535872.0,1908858880.0,29531934720.0,3124429.0,1025279.0
13-04 02:33:47,18.894,10.298,70.383,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,1763663872.0,435544064.0,1925390336.0,29494476800.0,3120206.0,1018298.0
13-04 02:33:48,18.622,10.459,70.493,0.0,0.0,0.425,0.0,2158592.0,0.0,19.0,1763463168.0,435548160.0,1939681280.0,29480382464.0,3132217.0,1029692.0
13-04 02:33:49,18.971,11.214,69.646,0.0,0.0,0.169,0.0,2158592.0,0.0,19.0,1771163648.0,435548160.0,1954930688.0,29457432576.0,3124154.0,1023248.0
13-04 02:33:50,18.723,9.750,71.009,0.173,0.0,0.345,0.0,2183168.0,0.0,21.0,1774178304.0,435552256.0,1971372032.0,29437972480.0,3115027.0,1019914.0
13-04 02:33:51,20.238,9.099,70.068,0.085,0.0,0.510,0.0,2158592.0,0.0,19.0,1781161984.0,435552256.0,1986834432.0,29415526400.0,3131961.0,1028587.0
13-04 02:33:52,19.473,9.949,70.068,0.0,0.0,0.510,0.0,2154496.0,0.0,19.0,1800351744.0,435552256.0,2001956864.0,29381214208.0,3124978.0,1023183.0
13-04 02:33:53,19.580,10.420,69.580,0.084,0.0,0.336,0.0,2162688.0,0.0,19.0,1807618048.0,435560448.0,2017792000.0,29358104576.0,3125739.0,1026162.0
13-04 02:33:54,18.942,9.983,70.563,0.0,0.0,0.512,0.0,2162688.0,0.0,19.0,1811189760.0,435568640.0,2033131520.0,29339185152.0,3124770.0,1021216.0
13-04 02:33:55,19.747,10.127,69.789,0.0,0.0,0.338,0.0,2158592.0,0.0,19.0,1819869184.0,435572736.0,2048319488.0,29315313664.0,3124629.0,1023414.0
13-04 02:33:56,18.547,10.171,70.513,0.171,0.0,0.598,0.0,2174976.0,0.0,21.0,1823277056.0,435585024.0,2063691776.0,29296521216.0,3127990.0,1027329.0
13-04 02:33:57,18.010,10.806,70.840,0.0,0.0,0.343,4096.0,2158592.0,1.0,19.0,1831555072.0,435593216.0,2079404032.0,29272522752.0,3120553.0,1021688.0
13-04 02:33:58,20.358,8.773,70.358,0.085,0.0,0.426,0.0,2166784.0,0.0,19.0,1835929600.0,435593216.0,2094710784.0,29252841472.0,3125285.0,1025674.0
13-04 02:33:59,19.657,9.013,70.987,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,1841389568.0,435597312.0,2110705664.0,29231382528.0,3125256.0,1023096.0
13-04 02:34:00,19.626,9.346,70.433,0.085,0.0,0.510,0.0,2162688.0,0.0,19.0,1846775808.0,435601408.0,2126393344.0,29210304512.0,3123726.0,1023424.0
13-04 02:34:01,19.896,8.651,71.194,0.0,0.0,0.260,0.0,2162688.0,0.0,19.0,1856270336.0,435609600.0,2142285824.0,29184909312.0,3125423.0,1026455.0
13-04 02:34:02,19.710,9.556,70.222,0.171,0.0,0.341,0.0,2179072.0,0.0,23.0,1858703360.0,435613696.0,2156609536.0,29168148480.0,3126919.0,1024656.0
13-04 02:34:03,19.338,10.008,70.144,0.085,0.0,0.424,0.0,2158592.0,0.0,19.0,1862340608.0,435613696.0,2173448192.0,29147672576.0,3127629.0,1024992.0
13-04 02:34:04,17.682,10.237,66.920,4.484,0.0,0.677,4096.0,172044288.0,1.0,327.0,1863450624.0,435617792.0,2185912320.0,29134094336.0,2979815.0,947988.0
13-04 02:34:05,10.110,6.740,72.452,10.278,0.0,0.421,8192.0,251469824.0,2.0,499.0,1876631552.0,435625984.0,2194821120.0,29111996416.0,3116845.0,1023455.0
13-04 02:34:06,30.565,13.185,55.565,0.086,0.0,0.599,0.0,4317184.0,0.0,38.0,1927610368.0,435630080.0,2219929600.0,29035905024.0,3277797.0,1105176.0
13-04 02:34:07,19.175,9.458,71.023,0.086,0.0,0.258,0.0,2183168.0,0.0,21.0,1931264000.0,435634176.0,2235285504.0,29016891392.0,3127591.0,1030901.0
13-04 02:34:08,19.088,10.304,70.101,0.169,0.0,0.338,0.0,2166784.0,0.0,20.0,1933729792.0,435638272.0,2249752576.0,28999954432.0,3129500.0,1026686.0
13-04 02:34:09,19.916,10.168,69.496,0.0,0.0,0.420,0.0,2162688.0,0.0,19.0,1937506304.0,435650560.0,2266152960.0,28979765248.0,3124247.0,1024624.0
13-04 02:34:10,18.010,10.635,71.012,0.0,0.0,0.343,0.0,2158592.0,0.0,19.0,1939226624.0,435658752.0,2282217472.0,28961972224.0,3141191.0,1045623.0
13-04 02:34:11,18.777,10.620,70.178,0.0,0.0,0.425,0.0,2158592.0,0.0,19.0,1940971520.0,435658752.0,2297315328.0,28945129472.0,3124944.0,1024182.0
13-04 02:34:12,18.127,9.714,71.726,0.087,0.0,0.347,0.0,2174976.0,0.0,19.0,1949650944.0,435666944.0,2312372224.0,28921384960.0,3142757.0,1041549.0
13-04 02:34:13,19.595,9.966,69.932,0.084,0.0,0.422,0.0,2170880.0,0.0,21.0,1952509952.0,435679232.0,2327023616.0,28903862272.0,3125631.0,1026033.0
13-04 02:34:14,19.039,9.605,70.669,0.086,0.0,0.600,0.0,2162688.0,0.0,19.0,1960816640.0,435683328.0,2342965248.0,28879609856.0,3125963.0,1027108.0
13-04 02:34:15,19.044,9.906,70.367,0.0,0.0,0.683,0.0,2162688.0,0.0,20.0,1966886912.0,435683328.0,2359369728.0,28857135104.0,3126716.0,1023699.0
13-04 02:34:16,19.113,10.154,70.392,0.085,0.0,0.256,0.0,4534272.0,0.0,28.0,1970171904.0,435687424.0,2373058560.0,28840157184.0,3127225.0,1026866.0
13-04 02:34:17,19.494,10.464,69.705,0.0,0.0,0.338,0.0,2199552.0,0.0,20.0,1972649984.0,435691520.0,2387533824.0,28823199744.0,3124183.0,1023452.0
13-04 02:34:18,19.798,10.278,69.503,0.084,0.0,0.337,0.0,2158592.0,0.0,19.0,1980178432.0,435691520.0,2404360192.0,28798844928.0,3127986.0,1025185.0
13-04 02:34:19,19.136,10.584,69.856,0.085,0.0,0.339,0.0,2199552.0,0.0,24.0,1986531328.0,435699712.0,2419331072.0,28777512960.0,3124496.0,1024589.0
13-04 02:34:20,19.729,10.161,69.856,0.0,0.0,0.254,0.0,2158592.0,0.0,20.0,1990205440.0,435703808.0,2435080192.0,28758085632.0,3125388.0,1023362.0
13-04 02:34:21,19.433,8.856,71.367,0.086,0.0,0.258,0.0,2150400.0,0.0,20.0,1991049216.0,435703808.0,2449952768.0,28742369280.0,3124485.0,1021965.0
13-04 02:34:22,18.914,10.602,70.059,0.0,0.0,0.424,0.0,2154496.0,0.0,19.0,1990049792.0,435707904.0,2466086912.0,28727230464.0,3127736.0,1023278.0
13-04 02:34:23,18.857,9.983,70.648,0.085,0.0,0.427,0.0,2154496.0,0.0,20.0,1990602752.0,435707904.0,2481152000.0,28711612416.0,3125203.0,1023103.0
13-04 02:34:24,19.402,9.744,70.513,0.0,0.0,0.342,0.0,2154496.0,0.0,19.0,1991294976.0,435707904.0,2496839680.0,28695232512.0,3123183.0,1024561.0
13-04 02:34:25,19.158,9.536,70.704,0.172,0.0,0.430,0.0,2174976.0,0.0,21.0,1991401472.0,435712000.0,2511974400.0,28679987200.0,3128108.0,1028166.0
13-04 02:34:26,19.156,10.211,69.789,0.084,0.0,0.759,0.0,2146304.0,0.0,19.0,1990770688.0,435712000.0,2527842304.0,28664750080.0,3121841.0,1024955.0
13-04 02:34:27,19.064,10.128,70.383,0.085,0.0,0.340,0.0,2154496.0,0.0,20.0,1990344704.0,435712000.0,2544410624.0,28648607744.0,3141505.0,1039759.0
13-04 02:34:28,19.344,9.499,70.984,0.0,0.0,0.173,0.0,2158592.0,0.0,19.0,1991417856.0,435712000.0,2558320640.0,28633624576.0,3125120.0,1026482.0
13-04 02:34:29,19.316,9.744,70.598,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,1994899456.0,435712000.0,2575028224.0,28613435392.0,3128454.0,1026372.0
13-04 02:34:30,19.231,9.915,70.342,0.085,0.0,0.427,0.0,2150400.0,0.0,19.0,1995833344.0,435712000.0,2589331456.0,28598198272.0,3124611.0,1024367.0
13-04 02:34:31,19.626,9.686,70.008,0.255,0.0,0.425,0.0,2170880.0,0.0,21.0,1999994880.0,435720192.0,2605731840.0,28577628160.0,3125898.0,1026077.0
13-04 02:34:32,19.456,9.261,70.603,0.0,0.0,0.680,0.0,2154496.0,0.0,19.0,2000175104.0,435728384.0,2620907520.0,28562264064.0,3131539.0,1029198.0
13-04 02:34:33,11.695,4.661,83.644,0.0,0.0,0.0,0.0,2170880.0,0.0,21.0,2001010688.0,435732480.0,2630868992.0,28551462912.0,2340927.0,255022.0
13-04 02:34:34,0.167,0.333,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2001395712.0,435732480.0,2631499776.0,28550447104.0,2700.0,2942.0
13-04 02:34:35,0.417,0.417,96.664,2.502,0.0,0.0,4096.0,86573056.0,1.0,174.0,2001375232.0,435748864.0,2631503872.0,28550447104.0,59753.0,8059.0
13-04 02:34:36,0.251,0.502,92.977,6.271,0.0,0.0,16384.0,266338304.0,4.0,487.0,2001391616.0,435761152.0,2631737344.0,28550184960.0,2617.0,3131.0
13-04 02:34:37,0.416,0.333,99.084,0.167,0.0,0.0,0.0,30490624.0,0.0,66.0,2001342464.0,435765248.0,2631782400.0,28550184960.0,20658.0,21710.0
13-04 02:34:38,0.250,0.250,99.500,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2001342464.0,435765248.0,2631782400.0,28550184960.0,2291.0,2841.0
13-04 02:34:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2001342464.0,435765248.0,2631782400.0,28550184960.0,2300.0,3023.0
13-04 02:34:40,2.757,2.339,94.820,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2001342464.0,435765248.0,2631782400.0,28550184960.0,273782.0,275460.0
13-04 02:34:41,18.174,9.386,71.928,0.0,0.0,0.512,0.0,0.0,0.0,0.0,2001006592.0,435765248.0,2645516288.0,28536786944.0,3176495.0,1156452.0
13-04 02:34:42,25.739,11.739,61.826,0.087,0.0,0.609,0.0,4313088.0,0.0,39.0,2001731584.0,435765248.0,2666602496.0,28514975744.0,3558005.0,1366400.0
13-04 02:34:43,21.202,11.760,66.524,0.172,0.0,0.343,0.0,2162688.0,0.0,22.0,2001125376.0,435769344.0,2684309504.0,28497870848.0,3362645.0,1252920.0
13-04 02:34:44,24.871,11.492,62.864,0.086,0.0,0.686,0.0,2158592.0,0.0,19.0,2001674240.0,435769344.0,2702839808.0,28478791680.0,5348164.0,1250225.0
13-04 02:34:45,26.667,13.162,59.658,0.0,0.0,0.513,0.0,2154496.0,0.0,19.0,2001231872.0,435777536.0,2722955264.0,28459110400.0,3365762.0,1258211.0
13-04 02:34:46,25.884,11.475,61.950,0.086,0.0,0.604,0.0,4317184.0,0.0,39.0,2000879616.0,435781632.0,2744856576.0,28437557248.0,3544726.0,1352788.0
13-04 02:34:47,22.477,11.366,65.564,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,2000093184.0,435785728.0,2762526720.0,28420669440.0,3359003.0,1253068.0
13-04 02:34:48,24.808,12.489,62.275,0.0,0.0,0.428,0.0,2154496.0,0.0,20.0,2001174528.0,435785728.0,2780745728.0,28401369088.0,5355697.0,1257426.0
13-04 02:34:49,26.379,12.155,60.776,0.172,0.0,0.517,0.0,2174976.0,0.0,21.0,1998155776.0,435793920.0,2801262592.0,28383862784.0,3365678.0,1250394.0
13-04 02:34:50,24.329,12.900,62.165,0.087,0.0,0.519,0.0,4325376.0,0.0,39.0,1998757888.0,435818496.0,2822238208.0,28362260480.0,3546192.0,1357336.0
13-04 02:34:51,20.826,11.962,66.867,0.0,0.0,0.344,0.0,2154496.0,0.0,19.0,1997914112.0,435826688.0,2839674880.0,28345659392.0,3364017.0,1256923.0
13-04 02:34:52,23.447,12.336,63.605,0.087,0.0,0.525,0.0,2162688.0,0.0,19.0,1998503936.0,435826688.0,2857824256.0,28326920192.0,5359102.0,1254712.0
13-04 02:34:53,25.826,12.783,61.043,0.0,0.0,0.348,0.0,2162688.0,0.0,19.0,1998819328.0,435830784.0,2878414848.0,28306010112.0,3343588.0,1244852.0
13-04 02:34:54,25.064,12.660,61.677,0.086,0.0,0.513,0.0,4317184.0,0.0,38.0,1998245888.0,435838976.0,2899931136.0,28285059072.0,3545005.0,1344953.0
13-04 02:34:55,21.675,11.054,66.667,0.173,0.0,0.432,0.0,2174976.0,0.0,21.0,1998737408.0,435843072.0,2917212160.0,28267282432.0,3375292.0,1267472.0
13-04 02:34:56,23.938,12.056,63.226,0.0,0.0,0.781,0.0,2162688.0,0.0,19.0,1997271040.0,435851264.0,2936233984.0,28249718784.0,5359499.0,1253141.0
13-04 02:34:57,27.140,11.729,60.616,0.086,0.0,0.428,0.0,2158592.0,0.0,19.0,1998651392.0,435859456.0,2955374592.0,28229189632.0,3358907.0,1253747.0
13-04 02:34:58,24.485,12.887,62.113,0.0,0.0,0.515,0.0,4341760.0,0.0,41.0,1999687680.0,435875840.0,2977685504.0,28205826048.0,3546575.0,1353860.0
13-04 02:34:59,22.032,11.699,65.670,0.085,0.0,0.512,0.0,5627904.0,0.0,30.0,2004226048.0,435875840.0,2994315264.0,28184657920.0,3354558.0,1247662.0
13-04 02:35:00,25.385,12.991,61.111,0.085,0.0,0.427,0.0,9175040.0,0.0,40.0,2004070400.0,435888128.0,3012755456.0,28166361088.0,5358531.0,1255357.0
13-04 02:35:01,25.455,13.160,60.779,0.087,0.0,0.519,0.0,2174976.0,0.0,22.0,2002903040.0,435892224.0,3033497600.0,28146782208.0,3333544.0,1239187.0
13-04 02:35:02,25.448,12.895,61.059,0.0,0.0,0.598,0.0,4329472.0,0.0,38.0,2003980288.0,435892224.0,3053752320.0,28125450240.0,3563479.0,1360194.0
13-04 02:35:03,22.194,10.883,66.410,0.086,0.0,0.428,0.0,2158592.0,0.0,19.0,2003881984.0,435896320.0,3071750144.0,28107546624.0,3364372.0,1259048.0
13-04 02:35:04,25.063,12.321,62.025,0.0,0.0,0.591,0.0,2166784.0,0.0,20.0,2004340736.0,435896320.0,3090661376.0,28088176640.0,5380638.0,1266375.0
13-04 02:35:05,27.064,12.936,59.660,0.085,0.0,0.255,0.0,2154496.0,0.0,19.0,2006630400.0,435896320.0,3110395904.0,28066152448.0,3336799.0,1242542.0
13-04 02:35:06,25.583,11.755,62.230,0.086,0.0,0.346,0.0,4337664.0,0.0,39.0,2005504000.0,435896320.0,3132092416.0,28045582336.0,3544405.0,1350392.0
13-04 02:35:07,22.003,10.873,66.524,0.086,0.0,0.514,0.0,2162688.0,0.0,21.0,2007105536.0,435904512.0,3149148160.0,28026916864.0,3369102.0,1260166.0
13-04 02:35:08,25.239,10.966,63.359,0.0,0.0,0.435,0.0,2166784.0,0.0,20.0,2006876160.0,435908608.0,3167817728.0,28008472576.0,5366099.0,1260257.0
13-04 02:35:09,26.609,12.532,60.258,0.0,0.0,0.601,0.0,2150400.0,0.0,20.0,2006929408.0,435908608.0,3188047872.0,27988189184.0,3352111.0,1250955.0
13-04 02:35:10,24.617,13.458,61.329,0.085,0.0,0.511,0.0,4313088.0,0.0,38.0,2006949888.0,435908608.0,3209994240.0,27966222336.0,3401475.0,1277456.0
13-04 02:35:11,21.142,10.145,66.667,1.705,0.0,0.341,4096.0,38617088.0,1.0,81.0,2007121920.0,435912704.0,3225894912.0,27950145536.0,3255968.0,1197123.0
13-04 02:35:12,3.377,2.389,79.654,14.333,0.0,0.247,8192.0,269688832.0,2.0,510.0,2007973888.0,435920896.0,3227942912.0,27947237376.0,448144.0,768515.0
13-04 02:35:13,8.801,3.521,76.362,11.232,0.0,0.084,4096.0,216309760.0,1.0,431.0,2007375872.0,435929088.0,3233030144.0,27942739968.0,2327954.0,865060.0
13-04 02:35:14,30.148,17.116,51.868,0.0,0.0,0.869,0.0,1839104.0,0.0,19.0,2012442624.0,435929088.0,3256324096.0,27914379264.0,5091155.0,1711871.0
13-04 02:35:15,30.862,16.983,51.207,0.0,0.0,0.948,0.0,2150400.0,0.0,19.0,2029273088.0,435929088.0,3279904768.0,27873968128.0,7062579.0,1544484.0
13-04 02:35:16,30.598,16.581,52.222,0.085,0.0,0.513,0.0,4321280.0,0.0,39.0,2030231552.0,435949568.0,3305054208.0,27847839744.0,5658704.0,1414663.0
13-04 02:35:17,31.294,14.948,53.234,0.087,0.0,0.437,0.0,4308992.0,0.0,38.0,2031362048.0,435953664.0,3329536000.0,27822223360.0,3482814.0,1316429.0
13-04 02:35:18,31.196,14.905,53.206,0.087,0.0,0.607,0.0,4313088.0,0.0,38.0,2030383104.0,435961856.0,3355455488.0,27797274624.0,3526242.0,1339665.0
13-04 02:35:19,30.644,15.794,52.704,0.172,0.0,0.687,4096.0,4321280.0,1.0,41.0,2031378432.0,435970048.0,3380113408.0,27771613184.0,4969023.0,1281999.0
13-04 02:35:20,27.665,12.860,59.137,0.085,0.0,0.254,0.0,2154496.0,0.0,19.0,2031382528.0,435974144.0,3399774208.0,27751944192.0,3917309.0,1310994.0
13-04 02:35:21,26.293,13.534,59.655,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,2031169536.0,435978240.0,3420250112.0,27731677184.0,3336204.0,1242587.0
13-04 02:35:22,23.379,12.969,63.140,0.0,0.0,0.512,0.0,4313088.0,0.0,39.0,2030874624.0,435982336.0,3440857088.0,27711361024.0,3563855.0,1359015.0
13-04 02:35:23,24.141,11.082,64.175,0.086,0.0,0.515,0.0,2150400.0,0.0,19.0,2032128000.0,435982336.0,3458842624.0,27692122112.0,5375140.0,1262576.0
13-04 02:35:24,26.230,12.683,60.311,0.086,0.0,0.690,0.0,2154496.0,0.0,19.0,2031308800.0,435982336.0,3478642688.0,27673141248.0,3351761.0,1251478.0
13-04 02:35:25,24.804,12.620,62.141,0.0,0.0,0.435,0.0,2166784.0,0.0,21.0,2031505408.0,435986432.0,3498758144.0,27652825088.0,3385412.0,1266591.0
13-04 02:35:26,23.464,11.860,63.823,0.085,0.0,0.768,0.0,4341760.0,0.0,41.0,2030534656.0,435990528.0,3519279104.0,27633270784.0,3510914.0,1334519.0
13-04 02:35:27,22.578,11.505,65.225,0.087,0.0,0.606,0.0,2154496.0,0.0,20.0,2030841856.0,435994624.0,3536187392.0,27616051200.0,5370562.0,1261032.0
13-04 02:35:28,24.957,13.085,61.092,0.0,0.0,0.867,0.0,2154496.0,0.0,19.0,2031816704.0,435998720.0,3556335616.0,27594924032.0,3344687.0,1247187.0
13-04 02:35:29,25.734,12.522,60.967,0.0,0.0,0.777,0.0,2158592.0,0.0,19.0,2033254400.0,435998720.0,3575668736.0,27574153216.0,3396983.0,1277612.0
13-04 02:35:30,22.782,11.433,65.017,0.171,0.0,0.597,0.0,4313088.0,0.0,38.0,2031890432.0,436002816.0,3596414976.0,27554766848.0,3503047.0,1327741.0
13-04 02:35:31,22.164,11.867,65.358,0.087,0.0,0.524,0.0,2162688.0,0.0,21.0,2031587328.0,436023296.0,3614609408.0,27536855040.0,5365284.0,1259993.0
13-04 02:35:32,25.537,13.070,60.791,0.0,0.0,0.602,0.0,2162688.0,0.0,19.0,2032218112.0,436023296.0,3633971200.0,27516862464.0,3357370.0,1253251.0
13-04 02:35:33,27.009,11.966,60.427,0.085,0.0,0.513,0.0,2162688.0,0.0,21.0,2031480832.0,436023296.0,3653783552.0,27497787392.0,3392124.0,1269067.0
13-04 02:35:34,22.809,11.745,64.851,0.085,0.0,0.511,0.0,4308992.0,0.0,38.0,2032381952.0,436031488.0,3673444352.0,27477217280.0,3512546.0,1338423.0
13-04 02:35:35,22.985,12.436,63.722,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,2032500736.0,436031488.0,3691458560.0,27459084288.0,5366599.0,1258407.0
13-04 02:35:36,26.689,12.404,60.051,0.086,0.0,0.770,0.0,2158592.0,0.0,19.0,2032013312.0,436031488.0,3711905792.0,27439124480.0,3357791.0,1252123.0
13-04 02:35:37,25.804,12.685,60.990,0.0,0.0,0.521,0.0,2166784.0,0.0,21.0,2033074176.0,436043776.0,3730640896.0,27419316224.0,3388314.0,1271973.0
13-04 02:35:38,22.128,12.340,64.681,0.170,0.0,0.681,0.0,4358144.0,0.0,40.0,2032386048.0,436043776.0,3751772160.0,27398873088.0,3507688.0,1335227.0
13-04 02:35:39,22.470,12.007,64.751,0.0,0.0,0.772,0.0,2146304.0,0.0,19.0,2032992256.0,436047872.0,3769073664.0,27380961280.0,5371944.0,1261213.0
13-04 02:35:40,27.163,12.284,60.294,0.0,0.0,0.260,0.0,2158592.0,0.0,19.0,2033123328.0,436047872.0,3788869632.0,27361034240.0,3345103.0,1247412.0
13-04 02:35:41,26.992,11.654,60.754,0.0,0.0,0.600,0.0,2150400.0,0.0,19.0,2032877568.0,436051968.0,3808919552.0,27341225984.0,3394829.0,1271471.0
13-04 02:35:42,11.571,8.446,79.392,0.084,0.0,0.507,0.0,2158592.0,0.0,19.0,2032693248.0,436060160.0,3820904448.0,27329417216.0,1348505.0,1257074.0
13-04 02:35:43,20.172,10.644,63.605,5.064,0.0,0.515,4096.0,112148480.0,1.0,213.0,2035404800.0,436068352.0,3834318848.0,27313283072.0,5979592.0,1203457.0
13-04 02:35:44,10.481,7.560,67.612,13.918,0.0,0.430,8192.0,261124096.0,2.0,493.0,2034712576.0,436076544.0,3843604480.0,27304681472.0,2864872.0,1172740.0
13-04 02:35:45,19.341,10.304,62.753,7.010,0.0,0.591,4096.0,171810816.0,1.0,335.0,2035765248.0,436080640.0,3858157568.0,27289071616.0,4981387.0,1252504.0
13-04 02:35:46,32.530,14.028,52.754,0.172,0.0,0.516,0.0,4321280.0,0.0,39.0,2036387840.0,436097024.0,3883794432.0,27262795776.0,3482347.0,1319161.0
13-04 02:35:47,32.493,14.596,52.476,0.0,0.0,0.434,0.0,4317184.0,0.0,38.0,2036428800.0,436105216.0,3909775360.0,27236765696.0,3836960.0,1352884.0
13-04 02:35:48,32.0,15.064,52.170,0.170,0.0,0.596,0.0,4337664.0,0.0,41.0,2037497856.0,436117504.0,3934597120.0,27210862592.0,5228601.0,1331469.0
13-04 02:35:49,31.639,14.110,53.637,0.175,0.0,0.438,0.0,9895936.0,0.0,58.0,2041823232.0,436121600.0,3957465088.0,27183665152.0,3510745.0,1336393.0
13-04 02:35:50,31.552,13.879,53.879,0.086,0.0,0.603,0.0,9134080.0,0.0,57.0,2043052032.0,436121600.0,3981225984.0,27158675456.0,3535370.0,1346886.0
13-04 02:35:51,23.117,11.775,64.589,0.0,0.0,0.519,0.0,2150400.0,0.0,19.0,2043457536.0,436125696.0,3999428608.0,27140063232.0,5368124.0,1258385.0
13-04 02:35:52,26.598,13.129,59.506,0.085,0.0,0.682,0.0,2146304.0,0.0,19.0,2043977728.0,436125696.0,4019154944.0,27119816704.0,3336847.0,1240459.0
13-04 02:35:53,25.916,13.299,60.273,0.0,0.0,0.512,0.0,2170880.0,0.0,22.0,2044567552.0,436125696.0,4039385088.0,27098996736.0,3390669.0,1269904.0
13-04 02:35:54,22.723,12.085,64.511,0.170,0.0,0.511,0.0,4345856.0,0.0,44.0,2044899328.0,436154368.0,4059340800.0,27078680576.0,3513878.0,1335122.0
13-04 02:35:55,22.318,11.505,65.484,0.0,0.0,0.692,0.0,2150400.0,0.0,20.0,2045493248.0,436158464.0,4076687360.0,27060736000.0,5354964.0,1250734.0
13-04 02:35:56,27.783,11.562,59.620,0.259,0.0,0.777,0.0,8867840.0,0.0,34.0,2048495616.0,436158464.0,4099678208.0,27034742784.0,3350310.0,1246557.0
13-04 02:35:57,26.871,13.776,58.673,0.0,0.0,0.680,4096.0,9412608.0,1.0,41.0,2047987712.0,436170752.0,4116168704.0,27018747904.0,3397830.0,1277491.0
13-04 02:35:58,22.860,11.045,65.582,0.0,0.0,0.514,0.0,4296704.0,0.0,38.0,2048761856.0,436187136.0,4136251392.0,26997874688.0,3502164.0,1324080.0
13-04 02:35:59,22.089,12.500,64.384,0.086,0.0,0.942,0.0,2142208.0,0.0,19.0,2048696320.0,436187136.0,4154642432.0,26979549184.0,5378780.0,1259202.0
13-04 02:36:00,26.621,12.619,59.983,0.086,0.0,0.691,0.0,2162688.0,0.0,21.0,2048897024.0,436191232.0,4173824000.0,26960162816.0,3335513.0,1241107.0
13-04 02:36:01,24.978,12.920,61.499,0.086,0.0,0.517,0.0,2150400.0,0.0,19.0,2049888256.0,436195328.0,4193177600.0,26939813888.0,3387759.0,1265294.0
13-04 02:36:02,23.550,10.303,65.541,0.087,0.0,0.519,0.0,4308992.0,0.0,38.0,2050138112.0,436203520.0,4213997568.0,26918735872.0,3512303.0,1335741.0
13-04 02:36:03,22.405,11.678,65.398,0.0,0.0,0.519,0.0,2146304.0,0.0,19.0,2051334144.0,436203520.0,4231315456.0,26900221952.0,5365887.0,1254265.0
13-04 02:36:04,26.184,12.748,60.637,0.086,0.0,0.345,0.0,2154496.0,0.0,19.0,2051772416.0,436203520.0,4251090944.0,26880008192.0,3345495.0,1243655.0
13-04 02:36:05,25.973,13.367,60.237,0.0,0.0,0.423,0.0,2154496.0,0.0,19.0,2051620864.0,436203520.0,4271177728.0,26860072960.0,3407729.0,1286805.0
13-04 02:36:06,22.270,11.780,65.176,0.172,0.0,0.602,0.0,4317184.0,0.0,40.0,2051874816.0,436215808.0,4291244032.0,26839740416.0,3507366.0,1331523.0
13-04 02:36:07,23.322,11.446,64.802,0.0,0.0,0.430,0.0,2146304.0,0.0,19.0,2052534272.0,436215808.0,4309303296.0,26821021696.0,5356034.0,1249640.0
13-04 02:36:08,26.821,12.511,60.326,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,2052759552.0,436215808.0,4328943616.0,26801156096.0,3365811.0,1254317.0
13-04 02:36:09,25.820,12.694,60.881,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,2054111232.0,436224000.0,4348280832.0,26780459008.0,3374000.0,1258408.0
13-04 02:36:10,22.620,10.917,65.764,0.087,0.0,0.611,0.0,4345856.0,0.0,40.0,2054492160.0,436228096.0,4368973824.0,26759380992.0,3513335.0,1336556.0
13-04 02:36:11,23.545,10.860,65.074,0.0,0.0,0.521,0.0,2150400.0,0.0,19.0,2055094272.0,436228096.0,4386574336.0,26741178368.0,5372875.0,1265667.0
13-04 02:36:12,26.176,12.746,59.966,0.171,0.0,0.941,0.0,2158592.0,0.0,21.0,2054103040.0,436236288.0,4406603776.0,26722131968.0,3344386.0,1252823.0
13-04 02:36:13,25.967,12.812,60.533,0.086,0.0,0.602,0.0,2158592.0,0.0,19.0,2055180288.0,436240384.0,4426944512.0,26700709888.0,3402743.0,1273813.0
13-04 02:36:14,22.127,11.921,65.437,0.086,0.0,0.429,0.0,4308992.0,0.0,38.0,2056208384.0,436248576.0,4446732288.0,26679885824.0,3509153.0,1332889.0
13-04 02:36:15,21.773,9.811,62.478,5.422,0.0,0.516,8192.0,169111552.0,2.0,312.0,2056278016.0,436256768.0,4461543424.0,26664996864.0,5243327.0,1193552.0
13-04 02:36:16,9.463,7.843,69.054,12.958,0.0,0.682,8192.0,267390976.0,2.0,474.0,2056454144.0,436264960.0,4470120448.0,26656235520.0,2311920.0,1171461.0
13-04 02:36:17,23.057,13.007,58.784,4.814,0.0,0.338,4096.0,113717248.0,1.0,240.0,2057359360.0,436269056.0,4489265152.0,26636181504.0,4388114.0,1326544.0
13-04 02:36:18,32.061,15.946,51.484,0.085,0.0,0.424,0.0,4104192.0,0.0,29.0,2058137600.0,436277248.0,4515143680.0,26609516544.0,3366797.0,1259011.0
13-04 02:36:19,30.963,14.744,53.426,0.0,0.0,0.867,0.0,2375680.0,0.0,31.0,2059030528.0,436281344.0,4537782272.0,26585980928.0,5419856.0,1317037.0
13-04 02:36:20,28.063,12.598,58.645,0.087,0.0,0.608,0.0,4300800.0,0.0,38.0,2059218944.0,436285440.0,4560687104.0,26562883584.0,3577582.0,1332170.0
13-04 02:36:21,26.471,13.062,59.862,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,2058989568.0,436285440.0,4581072896.0,26542727168.0,3377101.0,1264099.0
13-04 02:36:22,23.489,11.572,64.249,0.086,0.0,0.604,0.0,4337664.0,0.0,42.0,2061111296.0,436293632.0,4601290752.0,26520379392.0,3525889.0,1339486.0
13-04 02:36:23,22.810,11.101,65.221,0.173,0.0,0.694,0.0,2183168.0,0.0,23.0,2061123584.0,436301824.0,4619337728.0,26502311936.0,5358916.0,1256324.0
13-04 02:36:24,26.792,12.799,59.983,0.085,0.0,0.341,0.0,2146304.0,0.0,19.0,2060763136.0,436301824.0,4639088640.0,26482921472.0,3358787.0,1249518.0
13-04 02:36:25,26.466,11.638,61.207,0.0,0.0,0.690,0.0,2179072.0,0.0,20.0,2062397440.0,436301824.0,4659040256.0,26461335552.0,3373856.0,1260309.0
13-04 02:36:26,23.057,10.967,65.544,0.0,0.0,0.432,0.0,4304896.0,0.0,39.0,2061484032.0,436301824.0,4679000064.0,26442289152.0,3519618.0,1337325.0
13-04 02:36:27,22.346,12.329,64.384,0.171,0.0,0.771,0.0,2146304.0,0.0,20.0,2062962688.0,436305920.0,4696956928.0,26422849536.0,5371253.0,1259022.0
13-04 02:36:28,25.964,13.453,60.154,0.0,0.0,0.428,0.0,2166784.0,0.0,23.0,2062508032.0,436305920.0,4717334528.0,26402926592.0,3341072.0,1244424.0
13-04 02:36:29,27.203,12.627,59.661,0.0,0.0,0.508,0.0,2170880.0,0.0,21.0,2063761408.0,436310016.0,4737282048.0,26381721600.0,3390867.0,1270675.0
13-04 02:36:30,22.203,11.275,65.915,0.0,0.0,0.607,0.0,4313088.0,0.0,39.0,2063114240.0,436310016.0,4757737472.0,26361913344.0,3507128.0,1329917.0
13-04 02:36:31,23.600,10.594,65.116,0.172,0.0,0.517,0.0,2154496.0,0.0,19.0,2065203200.0,436310016.0,4774547456.0,26343014400.0,5359740.0,1253214.0
13-04 02:36:32,25.467,14.856,58.913,0.0,0.0,0.764,0.0,2146304.0,0.0,19.0,2064572416.0,436310016.0,4794372096.0,26323820544.0,3343122.0,1244363.0
13-04 02:36:33,27.013,13.087,59.396,0.0,0.0,0.503,0.0,2154496.0,0.0,19.0,2066055168.0,436314112.0,4814090240.0,26302615552.0,3404035.0,1278887.0
13-04 02:36:34,21.924,11.525,65.945,0.087,0.0,0.520,0.0,4317184.0,0.0,40.0,2066157568.0,436318208.0,4834271232.0,26282328064.0,3500790.0,1322155.0
13-04 02:36:35,23.574,12.085,63.830,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2066472960.0,436318208.0,4852625408.0,26263658496.0,5370820.0,1260319.0
13-04 02:36:36,25.519,12.457,61.246,0.087,0.0,0.692,0.0,2146304.0,0.0,19.0,2067496960.0,436322304.0,4871528448.0,26243727360.0,3359928.0,1254484.0
13-04 02:36:37,25.390,12.912,61.005,0.087,0.0,0.607,0.0,2150400.0,0.0,19.0,2067775488.0,436334592.0,4892344320.0,26222620672.0,3372177.0,1258990.0
13-04 02:36:38,23.854,11.121,64.431,0.085,0.0,0.509,0.0,4308992.0,0.0,38.0,2072236032.0,436338688.0,4911632384.0,26198867968.0,3515913.0,1339840.0
13-04 02:36:39,24.047,11.431,63.844,0.0,0.0,0.677,0.0,2158592.0,0.0,19.0,2072494080.0,436342784.0,4929880064.0,26180358144.0,5361367.0,1253518.0
13-04 02:36:40,26.121,13.103,60.431,0.172,0.0,0.172,0.0,2162688.0,0.0,21.0,2073653248.0,436350976.0,4949176320.0,26159894528.0,3153656.0,1035497.0
13-04 02:36:41,2.002,0.834,97.164,0.0,0.0,0.0,0.0,2150400.0,0.0,19.0,2073636864.0,436350976.0,4953763840.0,26155323392.0,147244.0,78157.0
13-04 02:36:42,2.411,1.330,96.093,0.0,0.0,0.166,0.0,561152.0,0.0,19.0,2073530368.0,436350976.0,4955267072.0,26153926656.0,426099.0,40385.0
13-04 02:36:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2073497600.0,436350976.0,4955807744.0,26153418752.0,2650.0,3744.0
13-04 02:36:44,0.333,0.416,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2073497600.0,436350976.0,4955807744.0,26153418752.0,3234.0,4468.0
13-04 02:36:45,0.167,0.500,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2073497600.0,436350976.0,4955807744.0,26153418752.0,2544.0,3718.0
13-04 02:36:46,0.084,0.251,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2073493504.0,436355072.0,4955807744.0,26153418752.0,2830.0,3894.0
13-04 02:36:47,0.251,0.669,91.388,7.692,0.0,0.0,4096.0,201093120.0,1.0,355.0,2073489408.0,436359168.0,4955807744.0,26153418752.0,2934.0,2998.0
13-04 02:36:48,8.480,7.389,74.475,9.320,0.0,0.336,4096.0,219348992.0,1.0,389.0,2074030080.0,436363264.0,4961341440.0,26147340288.0,995152.0,974512.0
13-04 02:36:49,28.874,16.257,54.276,0.0,0.0,0.593,0.0,2166784.0,0.0,20.0,2074710016.0,436367360.0,4983111680.0,26124886016.0,5543567.0,1456677.0
13-04 02:36:50,29.551,15.128,54.705,0.088,0.0,0.528,0.0,4087808.0,0.0,26.0,2074656768.0,436367360.0,5007691776.0,26100359168.0,3673887.0,1522443.0
13-04 02:36:51,27.949,13.077,58.632,0.085,0.0,0.256,0.0,2379776.0,0.0,31.0,2074918912.0,436371456.0,5028290560.0,26079494144.0,5736245.0,1551915.0
13-04 02:36:52,31.347,16.062,51.900,0.086,0.0,0.604,0.0,2158592.0,0.0,21.0,2076078080.0,436379648.0,5051498496.0,26055118848.0,3481169.0,1414839.0
13-04 02:36:53,29.099,13.476,56.652,0.0,0.0,0.773,0.0,4321280.0,0.0,41.0,2076336128.0,436400128.0,5074833408.0,26031505408.0,5889024.0,1644403.0
13-04 02:36:54,30.442,15.525,53.339,0.0,0.0,0.694,0.0,2150400.0,0.0,19.0,2076438528.0,436400128.0,5098442752.0,26007793664.0,3501068.0,1430368.0
13-04 02:36:55,28.376,15.043,55.726,0.171,0.0,0.684,0.0,4308992.0,0.0,38.0,2077765632.0,436408320.0,5121581056.0,25983320064.0,5837867.0,1607429.0
13-04 02:36:56,31.088,14.076,53.972,0.0,0.0,0.864,0.0,2183168.0,0.0,22.0,2078097408.0,436408320.0,5144334336.0,25960235008.0,3551082.0,1458896.0
13-04 02:36:57,30.026,14.840,54.616,0.0,0.0,0.518,0.0,4304896.0,0.0,39.0,2078507008.0,436408320.0,5168861184.0,25935298560.0,5812673.0,1595888.0
13-04 02:36:58,30.363,14.792,54.325,0.173,0.0,0.346,0.0,2183168.0,0.0,22.0,2080018432.0,436412416.0,5190344704.0,25912299520.0,3496216.0,1422129.0
13-04 02:36:59,31.489,14.809,52.596,0.426,0.0,0.681,4096.0,21786624.0,1.0,81.0,2080907264.0,436428800.0,5214130176.0,25887608832.0,5840334.0,1610853.0
13-04 02:37:00,30.736,15.587,52.890,0.0,0.0,0.788,0.0,2158592.0,0.0,19.0,2080870400.0,436428800.0,5237755904.0,25864019968.0,3551727.0,1455122.0
13-04 02:37:01,30.809,14.186,54.656,0.087,0.0,0.261,0.0,4308992.0,0.0,39.0,2080854016.0,436432896.0,5261934592.0,25839853568.0,5805945.0,1591441.0
13-04 02:37:02,29.725,15.550,54.124,0.0,0.0,0.601,0.0,2146304.0,0.0,19.0,2082811904.0,436432896.0,5283745792.0,25816084480.0,3563164.0,1457726.0
13-04 02:37:03,29.167,13.861,56.122,0.170,0.0,0.680,0.0,4325376.0,0.0,40.0,2082332672.0,436436992.0,5307682816.0,25792622592.0,5787650.0,1582993.0
13-04 02:37:04,29.381,14.956,54.779,0.0,0.0,0.885,0.0,2150400.0,0.0,19.0,2082963456.0,436436992.0,5330591744.0,25769082880.0,3524212.0,1441896.0
13-04 02:37:05,30.513,15.470,53.333,0.0,0.0,0.684,0.0,4308992.0,0.0,38.0,2084302848.0,436445184.0,5354967040.0,25743360000.0,5862565.0,1617235.0
13-04 02:37:06,29.417,15.405,54.395,0.087,0.0,0.696,0.0,2158592.0,0.0,19.0,2084892672.0,436449280.0,5377716224.0,25720016896.0,3606615.0,1481745.0
13-04 02:37:07,28.596,14.812,55.993,0.086,0.0,0.514,0.0,4292608.0,0.0,38.0,2089267200.0,436449280.0,5400473600.0,25692884992.0,5743990.0,1552340.0
13-04 02:37:08,31.633,14.371,53.401,0.0,0.0,0.595,0.0,2187264.0,0.0,23.0,2090422272.0,436449280.0,5423009792.0,25669193728.0,3537502.0,1452619.0
13-04 02:37:09,31.017,14.746,53.475,0.169,0.0,0.593,0.0,4321280.0,0.0,40.0,2090602496.0,436453376.0,5448007680.0,25644011520.0,5817560.0,1595338.0
13-04 02:37:10,29.716,15.676,53.747,0.086,0.0,0.775,0.0,2154496.0,0.0,19.0,2091630592.0,436453376.0,5470621696.0,25620369408.0,3580075.0,1468848.0
13-04 02:37:11,28.809,14.098,56.567,0.0,0.0,0.525,0.0,4300800.0,0.0,38.0,2090754048.0,436457472.0,5494685696.0,25597177856.0,5779383.0,1572534.0
13-04 02:37:12,30.901,15.365,52.961,0.086,0.0,0.687,0.0,2154496.0,0.0,19.0,2092589056.0,436461568.0,5516595200.0,25573429248.0,3589670.0,1483789.0
13-04 02:37:13,30.461,14.761,54.096,0.085,0.0,0.597,0.0,11038720.0,0.0,55.0,2093027328.0,436465664.0,5544800256.0,25544781824.0,5783545.0,1580482.0
13-04 02:37:14,29.877,14.323,55.185,0.0,0.0,0.615,0.0,4931584.0,0.0,32.0,2094657536.0,436469760.0,5561057280.0,25526890496.0,3546226.0,1453072.0
13-04 02:37:15,30.855,14.188,54.359,0.085,0.0,0.513,0.0,4329472.0,0.0,41.0,2094968832.0,436486144.0,5585108992.0,25502511104.0,5795720.0,1578885.0
13-04 02:37:16,31.520,14.853,53.022,0.086,0.0,0.518,0.0,2154496.0,0.0,19.0,2095177728.0,436486144.0,5608550400.0,25478860800.0,3638908.0,1498689.0
13-04 02:37:17,29.216,14.736,55.451,0.085,0.0,0.511,0.0,4308992.0,0.0,38.0,2095595520.0,436486144.0,5631582208.0,25455411200.0,5750125.0,1569985.0
13-04 02:37:18,29.569,14.483,52.845,2.155,0.0,0.948,4096.0,117432320.0,1.0,236.0,2096779264.0,436498432.0,5652889600.0,25432907776.0,3538256.0,1440106.0
13-04 02:37:19,14.383,9.362,65.702,9.787,0.0,0.766,8192.0,266342400.0,2.0,473.0,2098524160.0,436506624.0,5666181120.0,25417863168.0,4636043.0,1485337.0
13-04 02:37:20,13.978,9.060,65.833,10.440,0.0,0.690,8192.0,249225216.0,2.0,468.0,2109288448.0,436514816.0,5678084096.0,25395187712.0,4512429.0,1444192.0
13-04 02:37:21,32.250,15.997,50.984,0.086,0.0,0.684,0.0,2203648.0,0.0,24.0,2128875520.0,436523008.0,5702529024.0,25351147520.0,5519000.0,1458880.0
13-04 02:37:22,32.368,15.843,51.107,0.0,0.0,0.681,0.0,4300800.0,0.0,39.0,2129784832.0,436531200.0,5728071680.0,25324687360.0,3803996.0,1591053.0
13-04 02:37:23,30.848,15.938,52.442,0.171,0.0,0.600,0.0,4304896.0,0.0,39.0,2132090880.0,436539392.0,5752557568.0,25297887232.0,5812910.0,1581866.0
13-04 02:37:24,30.922,16.710,51.593,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,2132246528.0,436543488.0,5776281600.0,25274003456.0,3492356.0,1434381.0
13-04 02:37:25,31.561,15.432,52.485,0.0,0.0,0.523,0.0,4308992.0,0.0,39.0,2132369408.0,436543488.0,5801824256.0,25248337920.0,5794052.0,1583089.0
13-04 02:37:26,31.768,15.542,52.092,0.0,0.0,0.598,0.0,4308992.0,0.0,39.0,2132992000.0,436543488.0,5826383872.0,25223155712.0,3832993.0,1601633.0
13-04 02:37:27,33.305,14.651,51.193,0.170,0.0,0.681,0.0,2162688.0,0.0,21.0,2133700608.0,436547584.0,5849468928.0,25199357952.0,5524212.0,1444482.0
13-04 02:37:28,31.756,15.491,52.065,0.086,0.0,0.602,0.0,4313088.0,0.0,39.0,2135072768.0,436568064.0,5874675712.0,25172758528.0,3788427.0,1580341.0
13-04 02:37:29,31.615,15.808,51.804,0.0,0.0,0.773,0.0,4177920.0,0.0,32.0,2135797760.0,436576256.0,5900427264.0,25146273792.0,5671211.0,1524129.0
13-04 02:37:30,32.305,16.538,50.643,0.086,0.0,0.428,0.0,2281472.0,0.0,27.0,2137772032.0,436580352.0,5923536896.0,25121185792.0,3654002.0,1510689.0
13-04 02:37:31,31.646,16.793,50.549,0.0,0.0,1.013,0.0,4313088.0,0.0,38.0,2138554368.0,436584448.0,5949091840.0,25094844416.0,5783250.0,1578418.0
13-04 02:37:32,32.201,16.143,50.977,0.085,0.0,0.595,0.0,4186112.0,0.0,32.0,2138374144.0,436584448.0,5974454272.0,25069662208.0,3657878.0,1512515.0
13-04 02:37:33,32.618,15.193,51.245,0.086,0.0,0.858,0.0,2301952.0,0.0,28.0,2139074560.0,436588544.0,5998309376.0,25045102592.0,5671077.0,1523976.0
13-04 02:37:34,31.638,15.431,52.241,0.086,0.0,0.603,0.0,4304896.0,0.0,38.0,2140483584.0,436588544.0,6022959104.0,25019043840.0,3788821.0,1579772.0
13-04 02:37:35,32.847,15.437,51.115,0.086,0.0,0.515,0.0,4255744.0,0.0,35.0,2139914240.0,436592640.0,6049075200.0,24993492992.0,5671015.0,1522892.0
13-04 02:37:36,31.682,15.969,51.324,0.0,0.0,1.025,0.0,2203648.0,0.0,22.0,2140844032.0,436592640.0,6072500224.0,24969138176.0,3632758.0,1501643.0
13-04 02:37:37,31.369,14.991,52.686,0.087,0.0,0.867,0.0,4308992.0,0.0,38.0,2141630464.0,436592640.0,6097080320.0,24943771648.0,5821051.0,1601900.0
13-04 02:37:38,29.826,14.783,54.696,0.087,0.0,0.609,0.0,2162688.0,0.0,19.0,2142875648.0,436592640.0,6120001536.0,24919605248.0,3504816.0,1432229.0
13-04 02:37:39,28.780,14.433,56.186,0.086,0.0,0.515,0.0,4321280.0,0.0,40.0,2143256576.0,436596736.0,6143262720.0,24895959040.0,5869239.0,1628888.0
13-04 02:37:40,31.383,13.475,54.610,0.0,0.0,0.532,0.0,2146304.0,0.0,19.0,2143215616.0,436596736.0,6166212608.0,24873050112.0,3518916.0,1439711.0
13-04 02:37:41,30.356,14.050,54.900,0.087,0.0,0.607,0.0,4300800.0,0.0,38.0,2145112064.0,436596736.0,6189928448.0,24847437824.0,5857757.0,1618131.0
13-04 02:37:42,31.561,15.609,52.144,0.0,0.0,0.686,0.0,2166784.0,0.0,20.0,2145517568.0,436596736.0,6212943872.0,24824016896.0,3502639.0,1441067.0
13-04 02:37:43,31.352,14.040,54.005,0.086,0.0,0.517,0.0,4358144.0,0.0,44.0,2145456128.0,436600832.0,6237913088.0,24799105024.0,5850459.0,1617441.0
13-04 02:37:44,30.321,15.986,53.258,0.0,0.0,0.434,0.0,2154496.0,0.0,20.0,2147319808.0,436604928.0,6260084736.0,24775065600.0,3631313.0,1498988.0
13-04 02:37:45,29.776,13.769,55.508,0.258,0.0,0.688,4096.0,4333568.0,1.0,41.0,2147008512.0,436625408.0,6284488704.0,24750952448.0,5725780.0,1546755.0
13-04 02:37:46,31.720,14.952,52.550,0.259,0.0,0.519,4096.0,20819968.0,1.0,55.0,2148306944.0,436633600.0,6322294784.0,24711839744.0,3529201.0,1440511.0
13-04 02:37:47,29.774,14.757,54.774,0.087,0.0,0.608,0.0,6651904.0,0.0,52.0,2148560896.0,436645888.0,6330236928.0,24703631360.0,5811262.0,1594816.0
13-04 02:37:48,30.664,15.673,53.237,0.0,0.0,0.426,0.0,2158592.0,0.0,20.0,2150686720.0,436645888.0,6352265216.0,24679477248.0,3517507.0,1431162.0
13-04 02:37:49,29.508,14.754,55.047,0.086,0.0,0.604,0.0,4308992.0,0.0,38.0,2149679104.0,436658176.0,6377197568.0,24655540224.0,5867960.0,1619705.0
13-04 02:37:50,30.416,14.731,52.946,1.386,0.0,0.520,4096.0,89739264.0,1.0,177.0,2150793216.0,436662272.0,6399848448.0,24631771136.0,3454529.0,1396992.0
13-04 02:37:51,14.975,10.068,62.860,11.337,0.0,0.761,8192.0,270548992.0,2.0,503.0,2150891520.0,436678656.0,6411288576.0,24620216320.0,4709102.0,1522062.0
13-04 02:37:52,13.475,9.153,66.017,10.763,0.0,0.593,4096.0,262180864.0,1.0,483.0,2151895040.0,436682752.0,6421467136.0,24609030144.0,1414290.0,1382551.0
13-04 02:37:53,30.690,14.224,53.621,0.776,0.0,0.690,0.0,37867520.0,0.0,99.0,2156191744.0,436690944.0,6445912064.0,24580280320.0,8683762.0,1541213.0
13-04 02:37:54,31.330,15.966,51.845,0.086,0.0,0.773,0.0,4321280.0,0.0,38.0,2158571520.0,436719616.0,6470070272.0,24553713664.0,3814434.0,1592846.0
13-04 02:37:55,32.368,15.162,51.789,0.0,0.0,0.681,0.0,2158592.0,0.0,19.0,2158059520.0,436719616.0,6493995008.0,24530300928.0,5459858.0,1399662.0
13-04 02:37:56,31.074,15.229,53.081,0.088,0.0,0.528,0.0,4321280.0,0.0,38.0,2158239744.0,436723712.0,6518476800.0,24505634816.0,3842940.0,1606367.0
13-04 02:37:57,31.675,15.009,52.443,0.087,0.0,0.785,0.0,4206592.0,0.0,34.0,2159161344.0,436727808.0,6544130048.0,24479055872.0,5681093.0,1525425.0
13-04 02:37:58,32.216,15.893,51.031,0.086,0.0,0.773,0.0,2285568.0,0.0,25.0,2159669248.0,436731904.0,6568357888.0,24454316032.0,3582963.0,1471158.0
13-04 02:37:59,31.032,16.454,51.662,0.0,0.0,0.853,0.0,4317184.0,0.0,38.0,2160709632.0,436744192.0,6592942080.0,24428679168.0,5820862.0,1601509.0
13-04 02:38:00,30.870,15.478,52.870,0.087,0.0,0.696,0.0,2150400.0,0.0,19.0,2161438720.0,436744192.0,6616289280.0,24404602880.0,3634287.0,1495970.0
13-04 02:38:01,31.869,15.245,52.110,0.086,0.0,0.689,0.0,4325376.0,0.0,38.0,2162540544.0,436748288.0,6640447488.0,24379338752.0,5726987.0,1544899.0
13-04 02:38:02,31.085,16.311,51.836,0.085,0.0,0.683,0.0,4321280.0,0.0,38.0,2162745344.0,436756480.0,6666559488.0,24353013760.0,3802112.0,1597570.0
13-04 02:38:03,32.312,14.361,52.452,0.088,0.0,0.788,0.0,2174976.0,0.0,23.0,2163855360.0,436760576.0,6689456128.0,24329003008.0,5504918.0,1431621.0
13-04 02:38:04,30.928,15.636,52.491,0.086,0.0,0.859,0.0,4317184.0,0.0,38.0,2163732480.0,436764672.0,6714912768.0,24303665152.0,3833239.0,1613707.0
13-04 02:38:05,32.993,15.136,50.935,0.0,0.0,0.935,0.0,4325376.0,0.0,38.0,2164568064.0,436772864.0,6740152320.0,24277581824.0,5832614.0,1615210.0
13-04 02:38:06,32.098,16.175,51.053,0.0,0.0,0.674,0.0,2158592.0,0.0,19.0,2166218752.0,436772864.0,6763212800.0,24252870656.0,3477480.0,1417536.0
13-04 02:38:07,31.364,14.944,52.911,0.087,0.0,0.695,0.0,4341760.0,0.0,41.0,2166083584.0,436772864.0,6788337664.0,24227880960.0,5836230.0,1609526.0
13-04 02:38:08,31.834,15.398,52.336,0.0,0.0,0.433,0.0,2174976.0,0.0,23.0,2166243328.0,436781056.0,6812782592.0,24203268096.0,3637895.0,1494460.0
13-04 02:38:09,33.305,14.840,50.992,0.259,0.0,0.604,0.0,4317184.0,0.0,38.0,2167836672.0,436789248.0,6836903936.0,24177545216.0,5682078.0,1538773.0
13-04 02:38:10,31.917,14.744,52.819,0.087,0.0,0.434,0.0,4317184.0,0.0,38.0,2168393728.0,436789248.0,6862831616.0,24151060480.0,3787943.0,1573945.0
13-04 02:38:11,31.900,15.477,51.505,0.086,0.0,1.032,0.0,2150400.0,0.0,19.0,2170032128.0,436793344.0,6885146624.0,24127102976.0,5566658.0,1470693.0
13-04 02:38:12,30.397,16.494,52.418,0.0,0.0,0.691,0.0,4317184.0,0.0,39.0,2169040896.0,436793344.0,6911156224.0,24102084608.0,3775198.0,1581492.0
13-04 02:38:13,31.670,15.404,52.151,0.086,0.0,0.688,0.0,4325376.0,0.0,38.0,2170863616.0,436793344.0,6936186880.0,24075231232.0,5810441.0,1591157.0
13-04 02:38:14,30.009,14.651,54.810,0.0,0.0,0.530,0.0,2142208.0,0.0,19.0,2171117568.0,436793344.0,6959247360.0,24051916800.0,3462276.0,1407599.0
13-04 02:38:15,29.761,13.818,55.624,0.089,0.0,0.709,0.0,4329472.0,0.0,40.0,2171379712.0,436801536.0,6983524352.0,24027369472.0,5855063.0,1611978.0
13-04 02:38:16,32.041,15.073,52.196,0.0,0.0,0.689,0.0,2179072.0,0.0,20.0,2172420096.0,436801536.0,7006838784.0,24003014656.0,3552832.0,1452165.0
13-04 02:38:17,30.565,15.154,53.510,0.171,0.0,0.599,0.0,4317184.0,0.0,39.0,2172354560.0,436809728.0,7031439360.0,23978471424.0,5819395.0,1609505.0
13-04 02:38:18,30.060,14.643,54.694,0.0,0.0,0.603,0.0,2166784.0,0.0,22.0,2174115840.0,436809728.0,7053324288.0,23954825216.0,3544918.0,1449029.0
13-04 02:38:19,30.623,13.668,54.844,0.087,0.0,0.779,0.0,7536640.0,0.0,47.0,2174525440.0,436817920.0,7076458496.0,23931273216.0,5839428.0,1603525.0
13-04 02:38:20,29.870,14.805,54.545,0.087,0.0,0.693,0.0,2150400.0,0.0,20.0,2175328256.0,436817920.0,7098707968.0,23908220928.0,3549743.0,1449297.0
13-04 02:38:21,28.474,13.981,56.522,0.256,0.0,0.767,4096.0,16084992.0,1.0,77.0,2176258048.0,436826112.0,7120027648.0,23885963264.0,5850111.0,1609538.0
13-04 02:38:22,33.103,14.261,51.685,0.519,0.0,0.432,0.0,32718848.0,0.0,75.0,2177265664.0,436826112.0,7142031360.0,23862951936.0,3485519.0,1429607.0
13-04 02:38:23,16.337,10.146,62.081,11.092,0.0,0.344,8192.0,263196672.0,2.0,480.0,2176966656.0,436834304.0,7155531776.0,23849742336.0,4634071.0,1475361.0
13-04 02:38:24,13.185,8.562,65.582,12.158,0.0,0.514,8192.0,261185536.0,2.0,493.0,2176204800.0,436842496.0,7166013440.0,23840014336.0,1426438.0,1397929.0
13-04 02:38:25,24.786,12.693,58.233,3.516,0.0,0.772,0.0,100835328.0,0.0,189.0,2177339392.0,436846592.0,7184543744.0,23820345344.0,8613461.0,1508097.0
13-04 02:38:26,32.930,14.866,51.426,0.086,0.0,0.691,0.0,4304896.0,0.0,39.0,2178109440.0,436846592.0,7209627648.0,23794491392.0,3636181.0,1505699.0
13-04 02:38:27,32.651,15.686,51.066,0.085,0.0,0.512,0.0,4308992.0,0.0,40.0,2179289088.0,436858880.0,7234850816.0,23768076288.0,5816957.0,1592367.0
13-04 02:38:28,30.340,16.129,52.398,0.0,0.0,1.133,0.0,2150400.0,0.0,19.0,2180247552.0,436867072.0,7258484736.0,23743475712.0,3639508.0,1501392.0
13-04 02:38:29,32.522,14.522,52.261,0.087,0.0,0.609,4096.0,4304896.0,1.0,38.0,2179620864.0,436871168.0,7283863552.0,23718719488.0,5684254.0,1526774.0
13-04 02:38:30,31.947,13.805,53.274,0.177,0.0,0.796,0.0,4300800.0,0.0,38.0,2181763072.0,436883456.0,7309365248.0,23691063296.0,3776536.0,1578167.0
13-04 02:38:31,32.038,15.544,51.727,0.0,0.0,0.691,0.0,2187264.0,0.0,22.0,2181197824.0,436891648.0,7333441536.0,23667544064.0,5612309.0,1481325.0
13-04 02:38:32,33.391,13.775,52.223,0.0,0.0,0.610,0.0,4313088.0,0.0,40.0,2182049792.0,436895744.0,7358050304.0,23642079232.0,3693891.0,1537983.0
13-04 02:38:33,31.180,16.193,51.766,0.172,0.0,0.689,0.0,4313088.0,0.0,40.0,2183192576.0,436899840.0,7383781376.0,23615201280.0,5819430.0,1595179.0
13-04 02:38:34,31.565,15.652,52.261,0.0,0.0,0.522,0.0,2154496.0,0.0,19.0,2183434240.0,436899840.0,7407058944.0,23591682048.0,3533880.0,1444227.0
13-04 02:38:35,34.130,16.297,48.635,0.427,0.0,0.512,0.0,28729344.0,0.0,92.0,2185048064.0,436908032.0,7431471104.0,23565647872.0,5801415.0,1596384.0
13-04 02:38:36,32.007,14.965,52.336,0.087,0.0,0.606,0.0,4349952.0,0.0,39.0,2185543680.0,436920320.0,7457009664.0,23539601408.0,3793815.0,1581507.0
13-04 02:38:37,32.361,15.451,51.416,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,2186113024.0,436936704.0,7480160256.0,23515865088.0,5480829.0,1422737.0
13-04 02:38:38,31.451,15.465,52.302,0.174,0.0,0.608,0.0,4308992.0,0.0,39.0,2187575296.0,436940800.0,7505625088.0,23488933888.0,3832219.0,1604744.0
13-04 02:38:39,31.071,14.286,53.750,0.179,0.0,0.714,0.0,4337664.0,0.0,41.0,2187223040.0,436948992.0,7530860544.0,23464042496.0,5835273.0,1615909.0
13-04 02:38:40,32.365,16.225,51.067,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,2187517952.0,436948992.0,7554510848.0,23440097280.0,3450191.0,1400106.0
13-04 02:38:41,31.100,16.667,51.460,0.086,0.0,0.687,0.0,4300800.0,0.0,38.0,2188025856.0,436953088.0,7579860992.0,23414235136.0,5859136.0,1619792.0
13-04 02:38:42,31.741,15.956,51.365,0.085,0.0,0.853,0.0,4300800.0,0.0,38.0,2188218368.0,436953088.0,7605633024.0,23388270592.0,3805282.0,1600598.0
13-04 02:38:43,31.228,15.657,52.163,0.0,0.0,0.952,0.0,2158592.0,0.0,19.0,2190012416.0,436961280.0,7628337152.0,23363764224.0,5528937.0,1446334.0
13-04 02:38:44,31.720,15.644,51.858,0.086,0.0,0.691,0.0,4296704.0,0.0,38.0,2189598720.0,436961280.0,7654227968.0,23338287104.0,3757028.0,1573952.0
13-04 02:38:45,31.357,16.065,51.804,0.086,0.0,0.687,0.0,4198400.0,0.0,34.0,2191446016.0,436977664.0,7678640128.0,23312011264.0,5692017.0,1529440.0
13-04 02:38:46,31.196,15.858,52.253,0.0,0.0,0.693,0.0,2273280.0,0.0,25.0,2191269888.0,436977664.0,7703207936.0,23287619584.0,3610531.0,1490027.0
13-04 02:38:47,30.658,16.482,52.092,0.085,0.0,0.683,0.0,4304896.0,0.0,38.0,2192453632.0,436985856.0,7726968832.0,23262666752.0,5852780.0,1613176.0
13-04 02:38:48,23.428,9.130,67.183,0.086,0.0,0.172,0.0,4300800.0,0.0,38.0,2193293312.0,436985856.0,7747858432.0,23240937472.0,2852486.0,661695.0
13-04 02:38:49,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2193620992.0,436985856.0,7748165632.0,23240302592.0,2867.0,3040.0
13-04 02:38:50,0.417,0.500,99.083,0.0,0.0,0.0,0.0,212992.0,0.0,20.0,2193620992.0,436985856.0,7748165632.0,23240302592.0,56393.0,3602.0
13-04 02:38:51,0.0,0.500,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2193502208.0,436989952.0,7748407296.0,23240175616.0,4209.0,5470.0
13-04 02:38:52,0.417,0.417,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2194694144.0,436989952.0,7748411392.0,23238979584.0,2833.0,2884.0
13-04 02:38:53,0.167,0.417,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2194644992.0,436989952.0,7748415488.0,23239024640.0,3205.0,3446.0
13-04 02:38:54,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2194644992.0,436989952.0,7748415488.0,23239024640.0,3528.0,4168.0
13-04 02:38:55,0.503,0.419,87.762,11.316,0.0,0.0,12288.0,229482496.0,3.0,421.0,2194644992.0,437002240.0,7748403200.0,23239024640.0,35174.0,41850.0
13-04 02:38:56,19.711,12.234,57.264,10.280,0.0,0.510,4096.0,257019904.0,1.0,463.0,2193620992.0,437006336.0,7762104320.0,23226343424.0,3434050.0,1451050.0
13-04 02:38:57,30.603,16.121,52.241,0.517,0.0,0.517,0.0,30318592.0,0.0,81.0,2194968576.0,437010432.0,7786229760.0,23200866304.0,4082021.0,1653487.0
13-04 02:38:58,31.697,15.935,51.593,0.0,0.0,0.775,0.0,2387968.0,0.0,32.0,2195329024.0,437010432.0,7809884160.0,23176851456.0,5450557.0,1591881.0
13-04 02:38:59,32.155,15.345,51.638,0.086,0.0,0.776,0.0,4313088.0,0.0,38.0,2194821120.0,437014528.0,7835484160.0,23151755264.0,6043854.0,1758004.0
13-04 02:39:00,31.315,15.571,52.249,0.0,0.0,0.865,0.0,2187264.0,0.0,22.0,2196107264.0,437014528.0,7858737152.0,23127216128.0,3526912.0,1499939.0
13-04 02:39:01,31.347,16.321,51.295,0.086,0.0,0.950,0.0,4313088.0,0.0,40.0,2197299200.0,437022720.0,7884050432.0,23100702720.0,6061240.0,1772277.0
13-04 02:39:02,33.306,16.362,49.502,0.0,0.0,0.831,0.0,2158592.0,0.0,19.0,2197389312.0,437026816.0,7907889152.0,23076769792.0,3547437.0,1507566.0
13-04 02:39:03,30.983,15.927,52.393,0.087,0.0,0.609,4096.0,4321280.0,1.0,41.0,2198589440.0,437043200.0,7932944384.0,23050498048.0,6032739.0,1766214.0
13-04 02:39:04,32.072,15.907,51.247,0.0,0.0,0.774,0.0,2158592.0,0.0,19.0,2199445504.0,437047296.0,7956766720.0,23025815552.0,5577700.0,1528595.0
13-04 02:39:05,32.679,15.956,50.683,0.085,0.0,0.597,0.0,4308992.0,0.0,39.0,2200117248.0,437047296.0,7981551616.0,23000358912.0,4013235.0,1755298.0
13-04 02:39:06,32.404,15.244,51.742,0.087,0.0,0.523,0.0,2154496.0,0.0,21.0,2200031232.0,437047296.0,8005849088.0,22976147456.0,5629006.0,1539145.0
13-04 02:39:07,32.419,15.866,50.943,0.086,0.0,0.686,0.0,4317184.0,0.0,38.0,2201456640.0,437047296.0,8030740480.0,22949830656.0,5937037.0,1709397.0
13-04 02:39:08,30.863,15.955,52.485,0.0,0.0,0.697,0.0,2154496.0,0.0,19.0,2201616384.0,437047296.0,8054767616.0,22925643776.0,3726727.0,1602290.0
13-04 02:39:09,31.767,15.231,52.045,0.087,0.0,0.870,0.0,4321280.0,0.0,40.0,2201694208.0,437063680.0,8080625664.0,22899691520.0,5858436.0,1675201.0
13-04 02:39:10,31.179,15.721,51.965,0.087,0.0,1.048,0.0,4194304.0,0.0,32.0,2202382336.0,437071872.0,8105771008.0,22873849856.0,4012740.0,1666609.0
13-04 02:39:11,31.688,15.671,52.121,0.0,0.0,0.519,0.0,2269184.0,0.0,25.0,2203742208.0,437075968.0,8129486848.0,22848770048.0,5559352.0,1601402.0
13-04 02:39:12,31.787,16.495,50.945,0.086,0.0,0.687,0.0,4304896.0,0.0,38.0,2203287552.0,437075968.0,8155840512.0,22822871040.0,6025895.0,1771358.0
13-04 02:39:13,33.277,14.553,51.574,0.085,0.0,0.511,0.0,2158592.0,0.0,21.0,2204741632.0,437075968.0,8177950720.0,22799306752.0,3521582.0,1491599.0
13-04 02:39:14,32.570,16.285,50.466,0.0,0.0,0.679,0.0,4313088.0,0.0,38.0,2204852224.0,437075968.0,8204091392.0,22773055488.0,6060058.0,1782375.0
13-04 02:39:15,32.272,15.663,51.033,0.172,0.0,0.861,0.0,2187264.0,0.0,22.0,2205876224.0,437080064.0,8227889152.0,22748229632.0,5578026.0,1524181.0
13-04 02:39:16,32.437,15.091,51.431,0.0,0.0,1.041,0.0,4308992.0,0.0,38.0,2206806016.0,437088256.0,8252903424.0,22722277376.0,4020050.0,1758255.0
13-04 02:39:17,32.568,16.156,50.680,0.0,0.0,0.595,0.0,2154496.0,0.0,19.0,2207170560.0,437096448.0,8276119552.0,22698688512.0,5589671.0,1530573.0
13-04 02:39:18,31.661,15.744,51.817,0.087,0.0,0.692,0.0,4313088.0,0.0,38.0,2207748096.0,437096448.0,8301920256.0,22672310272.0,3938368.0,1722248.0
13-04 02:39:19,31.966,16.410,50.769,0.0,0.0,0.855,0.0,2154496.0,0.0,19.0,2209402880.0,437096448.0,8325267456.0,22647308288.0,5710117.0,1593282.0
13-04 02:39:20,32.513,16.214,50.509,0.085,0.0,0.679,0.0,4304896.0,0.0,38.0,2209443840.0,437104640.0,8350744576.0,22621782016.0,5927519.0,1713388.0
13-04 02:39:21,30.817,15.897,52.398,0.178,0.0,0.710,0.0,4194304.0,0.0,34.0,2210631680.0,437116928.0,8376406016.0,22594920448.0,3819590.0,1653552.0
13-04 02:39:22,32.361,15.708,51.330,0.0,0.0,0.601,0.0,2273280.0,0.0,25.0,2211303424.0,437121024.0,8399937536.0,22570713088.0,5747273.0,1618745.0
13-04 02:39:23,32.003,16.129,51.188,0.0,0.0,0.679,0.0,4341760.0,0.0,41.0,2212716544.0,437125120.0,8425123840.0,22544109568.0,6015620.0,1749541.0
13-04 02:39:24,33.904,14.212,51.370,0.0,0.0,0.514,0.0,2158592.0,0.0,20.0,2212438016.0,437125120.0,8449687552.0,22519824384.0,3575582.0,1530060.0
13-04 02:39:25,31.464,15.337,52.410,0.088,0.0,0.701,0.0,4308992.0,0.0,38.0,2213167104.0,437125120.0,8474296320.0,22494486528.0,6020476.0,1761598.0
13-04 02:39:26,32.378,15.430,50.759,0.759,0.0,0.675,4096.0,43237376.0,1.0,95.0,2213765120.0,437133312.0,8497631232.0,22470545408.0,4867013.0,1544626.0
13-04 02:39:27,18.213,11.319,59.915,9.872,0.0,0.681,8192.0,259002368.0,2.0,462.0,2213810176.0,437141504.0,8511324160.0,22456799232.0,4477595.0,1612096.0
13-04 02:39:28,12.762,8.566,65.385,12.413,0.0,0.874,8192.0,262189056.0,2.0,468.0,2214043648.0,437153792.0,8523067392.0,22444810240.0,2548732.0,1513927.0
13-04 02:39:29,23.773,14.126,58.226,3.445,0.0,0.431,0.0,114388992.0,0.0,210.0,2215231488.0,437161984.0,8540758016.0,22425923584.0,6571064.0,1501351.0
13-04 02:39:30,35.082,15.563,48.323,0.344,0.0,0.688,4096.0,32256000.0,1.0,101.0,2223718400.0,437178368.0,8565256192.0,22392922112.0,5988690.0,1749044.0
13-04 02:39:31,31.869,16.279,51.335,0.0,0.0,0.517,0.0,2199552.0,0.0,19.0,2224078848.0,437178368.0,8588972032.0,22368845824.0,5618024.0,1539499.0
13-04 02:39:32,31.592,15.753,51.627,0.086,0.0,0.942,0.0,4329472.0,0.0,39.0,2223689728.0,437178368.0,8614395904.0,22343811072.0,4009272.0,1758042.0
13-04 02:39:33,31.469,15.997,51.748,0.0,0.0,0.787,0.0,2166784.0,0.0,22.0,2224447488.0,437178368.0,8637165568.0,22320283648.0,5673557.0,1573714.0
13-04 02:39:34,31.745,16.766,50.809,0.255,0.0,0.426,0.0,4329472.0,0.0,40.0,2225430528.0,437182464.0,8663699456.0,22292762624.0,5902245.0,1696962.0
13-04 02:39:35,33.762,14.567,51.071,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2226049024.0,437186560.0,8686473216.0,22269366272.0,3778888.0,1629008.0
13-04 02:39:36,31.680,16.275,51.610,0.0,0.0,0.435,0.0,4308992.0,0.0,38.0,2227105792.0,437194752.0,8711766016.0,22243008512.0,5808015.0,1640968.0
13-04 02:39:37,32.014,16.265,50.861,0.172,0.0,0.688,0.0,16158720.0,0.0,58.0,2227318784.0,437202944.0,8733171712.0,22221381632.0,3786905.0,1631528.0
13-04 02:39:38,32.468,15.152,51.602,0.087,0.0,0.693,0.0,4366336.0,0.0,40.0,2229178368.0,437211136.0,8758878208.0,22193807360.0,5724549.0,1597944.0
13-04 02:39:39,31.293,16.983,50.690,0.086,0.0,0.948,0.0,4333568.0,0.0,38.0,2229153792.0,437219328.0,8783777792.0,22168924160.0,5294050.0,1794953.0
13-04 02:39:40,31.593,15.231,52.654,0.0,0.0,0.522,0.0,2166784.0,0.0,21.0,2228940800.0,437227520.0,8807669760.0,22145236992.0,4365704.0,1520317.0
13-04 02:39:41,31.456,15.685,51.820,0.087,0.0,0.953,0.0,4325376.0,0.0,39.0,2230501376.0,437243904.0,8832827392.0,22118502400.0,5984519.0,1720627.0
13-04 02:39:42,31.830,16.681,50.809,0.0,0.0,0.681,0.0,2162688.0,0.0,20.0,2231549952.0,437243904.0,8856109056.0,22094172160.0,3631588.0,1578317.0
13-04 02:39:43,32.699,14.533,51.990,0.087,0.0,0.692,0.0,4321280.0,0.0,38.0,2232553472.0,437243904.0,8881242112.0,22068035584.0,6002314.0,1741158.0
13-04 02:39:44,31.320,15.703,52.114,0.0,0.0,0.863,0.0,2150400.0,0.0,19.0,2232971264.0,437252096.0,8904642560.0,22044209152.0,5595083.0,1529123.0
13-04 02:39:45,33.130,14.647,51.351,0.174,0.0,0.697,0.0,4317184.0,0.0,39.0,2233401344.0,437260288.0,8929574912.0,22018838528.0,3987882.0,1742532.0
13-04 02:39:46,32.227,15.633,51.441,0.087,0.0,0.611,0.0,2174976.0,0.0,21.0,2233507840.0,437268480.0,8953778176.0,21994520576.0,5592301.0,1531542.0
13-04 02:39:47,31.288,16.508,51.340,0.086,0.0,0.778,0.0,4317184.0,0.0,38.0,2234793984.0,437268480.0,8979398656.0,21967613952.0,6003329.0,1745580.0
13-04 02:39:48,32.552,14.844,51.997,0.087,0.0,0.521,0.0,2207744.0,0.0,23.0,2235334656.0,437268480.0,9002442752.0,21944029184.0,3553030.0,1511875.0
13-04 02:39:49,32.320,15.378,51.434,0.0,0.0,0.869,0.0,4313088.0,0.0,40.0,2236665856.0,437268480.0,9027698688.0,21917442048.0,6038243.0,1766738.0
13-04 02:39:50,33.074,14.508,51.900,0.0,0.0,0.518,0.0,2158592.0,0.0,19.0,2237161472.0,437276672.0,9051611136.0,21893025792.0,3568262.0,1516940.0
13-04 02:39:51,31.125,15.693,52.310,0.174,0.0,0.697,0.0,4337664.0,0.0,41.0,2237964288.0,437280768.0,9076596736.0,21867233280.0,6013523.0,1756817.0
13-04 02:39:52,32.437,15.872,50.997,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,2238263296.0,437280768.0,9100099584.0,21843431424.0,5677620.0,1581309.0
13-04 02:39:53,31.002,16.062,52.073,0.0,0.0,0.864,0.0,4313088.0,0.0,38.0,2240180224.0,437293056.0,9124749312.0,21816852480.0,3880882.0,1678857.0
13-04 02:39:54,31.217,15.652,52.087,0.087,0.0,0.957,0.0,2158592.0,0.0,20.0,2240659456.0,437293056.0,9147793408.0,21793329152.0,5731744.0,1613227.0
13-04 02:39:55,32.011,14.727,52.469,0.0,0.0,0.794,0.0,4317184.0,0.0,39.0,2240659456.0,437305344.0,9174523904.0,21766586368.0,5701680.0,1703258.0
13-04 02:39:56,31.342,15.584,52.035,0.087,0.0,0.952,0.0,4096000.0,0.0,26.0,2240655360.0,437309440.0,9199525888.0,21741584384.0,3967440.0,1617534.0
13-04 02:39:57,30.882,16.522,51.730,0.087,0.0,0.779,0.0,2396160.0,0.0,33.0,2242428928.0,437317632.0,9222983680.0,21716344832.0,5849848.0,1667784.0
13-04 02:39:58,31.845,16.137,51.330,0.0,0.0,0.687,0.0,4198400.0,0.0,32.0,2242949120.0,437317632.0,9248149504.0,21690658816.0,4173208.0,1647912.0
13-04 02:39:59,25.897,13.077,55.299,5.043,0.0,0.684,8192.0,219357184.0,2.0,399.0,2243448832.0,437329920.0,9265762304.0,21672534016.0,5391183.0,1622551.0
13-04 02:40:00,14.444,9.060,61.197,14.530,0.0,0.769,12288.0,259002368.0,3.0,462.0,2243256320.0,437338112.0,9277628416.0,21660852224.0,2546352.0,1510213.0
13-04 02:40:01,19.023,10.797,61.011,8.483,0.0,0.686,4096.0,192618496.0,1.0,366.0,2244861952.0,437342208.0,9292845056.0,21644025856.0,6676804.0,1558621.0
13-04 02:40:02,31.414,15.620,52.269,0.0,0.0,0.698,0.0,2158592.0,0.0,19.0,2245386240.0,437346304.0,9315987456.0,21620355072.0,5639349.0,1557113.0
13-04 02:40:03,32.446,15.451,51.159,0.172,0.0,0.773,0.0,4337664.0,0.0,40.0,2246361088.0,437354496.0,9341693952.0,21593665536.0,5957723.0,1717375.0
13-04 02:40:04,30.648,16.287,52.189,0.0,0.0,0.876,0.0,2166784.0,0.0,19.0,2247036928.0,437354496.0,9364758528.0,21569925120.0,3706702.0,1589894.0
13-04 02:40:05,31.393,15.432,52.646,0.0,0.0,0.529,0.0,4325376.0,0.0,38.0,2248540160.0,437354496.0,9390571520.0,21542608896.0,5895670.0,1689664.0
13-04 02:40:06,31.406,15.272,52.286,0.0,0.0,1.035,0.0,4096000.0,0.0,26.0,2248204288.0,437358592.0,9415270400.0,21518241792.0,3760940.0,1618172.0
13-04 02:40:07,32.205,15.451,51.736,0.087,0.0,0.521,0.0,2412544.0,0.0,32.0,2249461760.0,437370880.0,9438765056.0,21493477376.0,5826465.0,1654003.0
13-04 02:40:08,32.062,15.598,51.300,0.087,0.0,0.953,0.0,4325376.0,0.0,41.0,2249850880.0,437370880.0,9463922688.0,21467930624.0,5967289.0,1718162.0
13-04 02:40:09,32.296,16.737,50.210,0.168,0.0,0.589,0.0,2170880.0,0.0,21.0,2250547200.0,437379072.0,9487810560.0,21443338240.0,3632991.0,1557476.0
13-04 02:40:10,31.838,15.391,52.155,0.0,0.0,0.616,4096.0,4337664.0,1.0,38.0,2251780096.0,437395456.0,9512767488.0,21417132032.0,5964354.0,1720432.0
13-04 02:40:11,32.353,16.090,51.125,0.0,0.0,0.433,0.0,2174976.0,0.0,21.0,2251853824.0,437399552.0,9536872448.0,21392949248.0,5044654.0,1517267.0
13-04 02:40:12,32.069,16.207,50.862,0.086,0.0,0.776,0.0,4321280.0,0.0,38.0,2252201984.0,437407744.0,9563017216.0,21366448128.0,4528463.0,1762643.0
13-04 02:40:13,32.474,15.722,51.289,0.0,0.0,0.515,0.0,2199552.0,0.0,23.0,2254024704.0,437407744.0,9585098752.0,21342543872.0,5589106.0,1524000.0
13-04 02:40:14,31.543,16.198,51.407,0.085,0.0,0.767,0.0,4325376.0,0.0,40.0,2254315520.0,437407744.0,9611399168.0,21315952640.0,4347415.0,1752874.0
13-04 02:40:15,30.922,15.935,52.283,0.086,0.0,0.775,0.0,2170880.0,0.0,21.0,2254442496.0,437415936.0,9634435072.0,21292781568.0,5258157.0,1527942.0
13-04 02:40:16,31.642,16.681,50.731,0.086,0.0,0.860,0.0,4313088.0,0.0,38.0,2255855616.0,437415936.0,9658855424.0,21266948096.0,6017605.0,1758756.0
13-04 02:40:17,31.786,15.061,52.802,0.0,0.0,0.350,0.0,2166784.0,0.0,19.0,2256224256.0,437415936.0,9682939904.0,21242494976.0,3599447.0,1529711.0
13-04 02:40:18,32.470,15.803,50.691,0.173,0.0,0.864,0.0,7778304.0,0.0,48.0,2257756160.0,437415936.0,9707827200.0,21216075776.0,5949930.0,1720210.0
13-04 02:40:19,34.966,16.132,47.804,0.338,0.0,0.760,0.0,30101504.0,0.0,75.0,2257440768.0,437436416.0,9730879488.0,21193318400.0,5633449.0,1537123.0
13-04 02:40:20,31.620,15.505,52.003,0.0,0.0,0.871,0.0,4366336.0,0.0,38.0,2258866176.0,437436416.0,9756069888.0,21166702592.0,3997781.0,1760745.0
13-04 02:40:21,32.622,15.628,50.897,0.085,0.0,0.769,0.0,2174976.0,0.0,21.0,2259599360.0,437444608.0,9779290112.0,21142740992.0,5595109.0,1532555.0
13-04 02:40:22,32.219,16.281,50.643,0.086,0.0,0.771,0.0,4321280.0,0.0,38.0,2260615168.0,437448704.0,9805246464.0,21115764736.0,3979167.0,1742213.0
13-04 02:40:23,31.771,15.451,52.344,0.0,0.0,0.434,0.0,2174976.0,0.0,20.0,2261336064.0,437452800.0,9827905536.0,21092380672.0,5643491.0,1559632.0
13-04 02:40:24,30.925,15.595,52.687,0.088,0.0,0.705,0.0,4313088.0,0.0,38.0,2262511616.0,437452800.0,9853022208.0,21066088448.0,5966918.0,1729424.0
13-04 02:40:25,32.990,15.378,50.945,0.0,0.0,0.687,0.0,2158592.0,0.0,19.0,2261516288.0,437456896.0,9877004288.0,21043097600.0,3682028.0,1580070.0
13-04 02:40:26,33.479,13.724,51.923,0.087,0.0,0.787,0.0,4317184.0,0.0,38.0,2262224896.0,437456896.0,9901867008.0,21017526272.0,5865883.0,1672430.0
13-04 02:40:27,31.779,16.149,51.123,0.173,0.0,0.777,0.0,4112384.0,0.0,29.0,2263732224.0,437460992.0,9927524352.0,20990357504.0,5882405.0,1689466.0
13-04 02:40:28,32.468,15.498,51.342,0.0,0.0,0.693,0.0,2396160.0,0.0,31.0,2264702976.0,437465088.0,9951412224.0,20965494784.0,3664709.0,1562230.0
13-04 02:40:29,30.756,16.160,52.042,0.087,0.0,0.956,0.0,4325376.0,0.0,38.0,2264879104.0,437465088.0,9976442880.0,20940288000.0,6066435.0,1790058.0
13-04 02:40:30,32.252,14.636,52.585,0.0,0.0,0.526,0.0,2166784.0,0.0,19.0,2265612288.0,437469184.0,10000347136.0,20915646464.0,4534543.0,1538344.0
13-04 02:40:31,30.669,15.204,50.391,3.041,0.0,0.695,4096.0,152793088.0,1.0,298.0,2267664384.0,437477376.0,10022903808.0,20891029504.0,4924316.0,1666749.0
13-04 02:40:32,13.811,10.230,63.001,12.447,0.0,0.512,8192.0,264245248.0,2.0,471.0,2268434432.0,437485568.0,10033586176.0,20879568896.0,4580979.0,1537366.0
13-04 02:40:33,13.151,11.272,65.670,9.223,0.0,0.683,4096.0,256049152.0,1.0,451.0,2267865088.0,437493760.0,10047463424.0,20866252800.0,1529221.0,1499439.0
13-04 02:40:34,33.018,14.789,51.505,0.0,0.0,0.688,0.0,2285568.0,0.0,25.0,2274041856.0,437497856.0,10070806528.0,20836728832.0,8775657.0,1616798.0
13-04 02:40:35,30.736,17.466,51.199,0.0,0.0,0.599,0.0,4329472.0,0.0,38.0,2275786752.0,437510144.0,10095415296.0,20810362880.0,5619632.0,1751843.0
13-04 02:40:36,32.082,16.468,50.683,0.0,0.0,0.768,0.0,2158592.0,0.0,19.0,2276352000.0,437510144.0,10119372800.0,20785840128.0,3930127.0,1488877.0
13-04 02:40:37,32.221,14.662,52.063,0.176,0.0,0.878,0.0,4325376.0,0.0,38.0,2277486592.0,437514240.0,10144063488.0,20760010752.0,6056465.0,1774891.0
13-04 02:40:38,32.966,15.424,50.932,0.0,0.0,0.678,4096.0,2195456.0,1.0,22.0,2277367808.0,437518336.0,10169094144.0,20735094784.0,3562845.0,1509800.0
13-04 02:40:39,31.849,16.524,51.027,0.086,0.0,0.514,0.0,4333568.0,0.0,41.0,2279096320.0,437526528.0,10193379328.0,20709072896.0,5945104.0,1674771.0
13-04 02:40:40,29.818,17.373,52.204,0.0,0.0,0.605,0.0,2162688.0,0.0,19.0,2278862848.0,437526528.0,10216869888.0,20685815808.0,5580478.0,1539737.0
13-04 02:40:41,31.658,14.550,53.175,0.088,0.0,0.529,0.0,4313088.0,0.0,38.0,2280984576.0,437526528.0,10241613824.0,20658950144.0,3991789.0,1734920.0
13-04 02:40:42,32.004,14.273,53.103,0.0,0.0,0.621,0.0,2183168.0,0.0,20.0,2280636416.0,437526528.0,10265849856.0,20635062272.0,5627569.0,1557753.0
13-04 02:40:43,32.937,15.535,50.509,0.085,0.0,0.934,0.0,4325376.0,0.0,41.0,2281398272.0,437530624.0,10290171904.0,20609974272.0,6055832.0,1775321.0
13-04 02:40:44,31.976,16.285,51.060,0.0,0.0,0.679,0.0,2166784.0,0.0,19.0,2282258432.0,437530624.0,10314113024.0,20585172992.0,3520015.0,1488546.0
13-04 02:40:45,33.083,17.167,48.917,0.250,0.0,0.583,0.0,7585792.0,0.0,52.0,2282508288.0,437534720.0,10338402304.0,20560629760.0,6037173.0,1763246.0
13-04 02:40:46,31.955,15.762,51.680,0.0,0.0,0.603,0.0,2154496.0,0.0,20.0,2283663360.0,437534720.0,10362433536.0,20535443456.0,3603913.0,1536639.0
13-04 02:40:47,32.140,15.633,51.528,0.087,0.0,0.611,0.0,10981376.0,0.0,57.0,2284015616.0,437534720.0,10389880832.0,20507643904.0,5975357.0,1728411.0
13-04 02:40:48,32.641,15.584,50.996,0.173,0.0,0.606,0.0,11800576.0,0.0,44.0,2285527040.0,437538816.0,10409484288.0,20486524928.0,5700149.0,1587684.0
13-04 02:40:49,32.124,15.458,51.986,0.0,0.0,0.432,0.0,4321280.0,0.0,41.0,2285789184.0,437538816.0,10434748416.0,20460998656.0,3925435.0,1707932.0
13-04 02:40:50,31.368,16.838,51.111,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2286759936.0,437542912.0,10457808896.0,20436963328.0,5754556.0,1604341.0
13-04 02:40:51,32.783,15.391,51.304,0.087,0.0,0.435,0.0,4317184.0,0.0,41.0,2288001024.0,437555200.0,10483392512.0,20410126336.0,5808499.0,1652962.0
13-04 02:40:52,31.458,16.624,51.236,0.085,0.0,0.597,0.0,4079616.0,0.0,26.0,2288410624.0,437563392.0,10508468224.0,20384632832.0,3808368.0,1634450.0
13-04 02:40:53,31.665,16.221,51.510,0.0,0.0,0.604,0.0,2416640.0,0.0,35.0,2289381376.0,437575680.0,10531278848.0,20360839168.0,5787859.0,1636966.0
13-04 02:40:54,32.131,15.893,51.289,0.172,0.0,0.515,0.0,4304896.0,0.0,38.0,2288652288.0,437583872.0,10557681664.0,20335157248.0,3998732.0,1658337.0
13-04 02:40:55,32.874,15.404,51.205,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,2290880512.0,437587968.0,10580131840.0,20310474752.0,5533914.0,1589570.0
13-04 02:40:56,32.007,13.294,54.615,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,2290319360.0,437592064.0,10607562752.0,20283600896.0,2680900.0,362436.0
13-04 02:40:57,31.088,12.435,56.304,0.173,0.0,0.0,0.0,6475776.0,0.0,59.0,2291306496.0,437604352.0,10634166272.0,20255997952.0,440251.0,232910.0
13-04 02:40:58,31.703,13.575,54.553,0.084,0.0,0.084,0.0,6500352.0,0.0,61.0,2293776384.0,437608448.0,10660962304.0,20226727936.0,493280.0,233435.0
13-04 02:40:59,32.100,11.532,56.282,0.086,0.0,0.0,0.0,6459392.0,0.0,59.0,2293059584.0,437620736.0,10688110592.0,20200284160.0,441475.0,234904.0
13-04 02:41:00,30.623,12.284,56.834,0.260,0.0,0.0,0.0,8638464.0,0.0,77.0,2295451648.0,437624832.0,10715906048.0,20170092544.0,587974.0,312708.0
13-04 02:41:01,32.305,12.768,54.756,0.171,0.0,0.0,0.0,9990144.0,0.0,68.0,2295341056.0,437633024.0,10743656448.0,20142444544.0,443071.0,238069.0
13-04 02:41:02,34.930,11.760,52.787,0.523,0.0,0.0,4096.0,37949440.0,1.0,122.0,2296922112.0,437645312.0,10769424384.0,20115083264.0,441782.0,235367.0
13-04 02:41:03,9.267,3.370,84.751,2.527,0.0,0.084,4096.0,83996672.0,1.0,192.0,2297286656.0,437657600.0,10778198016.0,20105932800.0,156937.0,86614.0
13-04 02:41:04,0.084,0.336,91.611,7.970,0.0,0.0,8192.0,258998272.0,2.0,449.0,2297577472.0,437665792.0,10778025984.0,20105805824.0,2478.0,2855.0
13-04 02:41:05,0.251,0.335,93.546,5.868,0.0,0.0,12288.0,261222400.0,3.0,423.0,2297552896.0,437678080.0,10778038272.0,20105805824.0,2645.0,2906.0
13-04 02:41:06,0.250,0.583,99.084,0.0,0.0,0.083,0.0,23883776.0,0.0,32.0,2297516032.0,437678080.0,10778075136.0,20105805824.0,1926.0,1833.0
13-04 02:41:07,0.167,0.418,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297511936.0,437678080.0,10778079232.0,20105805824.0,1986.0,1714.0
13-04 02:41:08,0.167,0.251,99.582,0.0,0.0,0.0,0.0,73728.0,0.0,4.0,2297511936.0,437678080.0,10778079232.0,20105805824.0,8858.0,12795.0
13-04 02:41:09,20.470,11.585,67.160,0.0,0.0,0.784,0.0,0.0,0.0,0.0,2297450496.0,437678080.0,10791727104.0,20092219392.0,3506154.0,1544990.0
13-04 02:41:10,31.388,15.031,52.874,0.177,0.0,0.531,0.0,4112384.0,0.0,28.0,2299133952.0,437682176.0,10816581632.0,20065677312.0,3758472.0,1664763.0
13-04 02:41:11,31.239,15.881,52.007,0.0,0.0,0.873,0.0,2420736.0,0.0,32.0,2298703872.0,437686272.0,10840625152.0,20042059776.0,6058182.0,1801438.0
13-04 02:41:12,33.901,16.184,49.404,0.0,0.0,0.511,0.0,2166784.0,0.0,19.0,2299518976.0,437698560.0,10864295936.0,20017561600.0,5621344.0,1585584.0
13-04 02:41:13,31.694,15.101,52.327,0.088,0.0,0.790,0.0,4345856.0,0.0,39.0,2299265024.0,437698560.0,10890555392.0,19991556096.0,6264009.0,1918634.0
13-04 02:41:14,31.703,15.459,52.227,0.0,0.0,0.611,0.0,2162688.0,0.0,19.0,2300514304.0,437702656.0,10913542144.0,19967315968.0,3652982.0,1598210.0
13-04 02:41:15,31.229,17.065,50.683,0.171,0.0,0.853,0.0,4345856.0,0.0,41.0,2301431808.0,437706752.0,10938634240.0,19941302272.0,6051175.0,1794730.0
13-04 02:41:16,32.701,15.789,50.820,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,2301362176.0,437710848.0,10962530304.0,19917471744.0,5868245.0,1738907.0
13-04 02:41:17,31.935,16.524,50.771,0.0,0.0,0.771,0.0,2166784.0,0.0,19.0,2303860736.0,437714944.0,10985791488.0,19891707904.0,5824518.0,1706838.0
13-04 02:41:18,32.031,16.737,50.467,0.085,0.0,0.680,0.0,4337664.0,0.0,41.0,2303672320.0,437714944.0,11011604480.0,19866083328.0,6058099.0,1814387.0
13-04 02:41:19,32.206,16.314,50.634,0.085,0.0,0.761,0.0,2166784.0,0.0,19.0,2304585728.0,437714944.0,11034693632.0,19842080768.0,3575306.0,1552602.0
13-04 02:41:20,30.987,16.910,51.245,0.0,0.0,0.858,0.0,4337664.0,0.0,39.0,2304888832.0,437714944.0,11060355072.0,19816116224.0,6346156.0,1981809.0
13-04 02:41:21,31.902,15.425,52.235,0.0,0.0,0.438,0.0,2166784.0,0.0,20.0,2306187264.0,437714944.0,11083206656.0,19791966208.0,5622257.0,1596992.0
13-04 02:41:22,32.845,15.172,51.207,0.172,0.0,0.603,0.0,4100096.0,0.0,28.0,2307403776.0,437723136.0,11108438016.0,19765510144.0,3998943.0,1736369.0
13-04 02:41:23,32.353,15.571,51.384,0.0,0.0,0.692,0.0,2396160.0,0.0,31.0,2307481600.0,437723136.0,11132600320.0,19741270016.0,5960217.0,1837066.0
13-04 02:41:24,31.239,16.723,51.188,0.085,0.0,0.764,0.0,2187264.0,0.0,22.0,2307805184.0,437731328.0,11156602880.0,19716935680.0,5751858.0,1666437.0
13-04 02:41:25,32.103,16.738,50.558,0.086,0.0,0.515,0.0,4317184.0,0.0,39.0,2308292608.0,437731328.0,11181858816.0,19691192320.0,6217842.0,1917050.0
13-04 02:41:26,32.180,15.398,51.644,0.0,0.0,0.779,0.0,2158592.0,0.0,19.0,2309181440.0,437731328.0,11205242880.0,19666919424.0,4100309.0,1654232.0
13-04 02:41:27,31.948,15.671,51.688,0.0,0.0,0.693,0.0,4186112.0,0.0,32.0,2310352896.0,437739520.0,11230777344.0,19640205312.0,5530954.0,1740114.0
13-04 02:41:28,32.476,16.367,50.386,0.086,0.0,0.686,0.0,2301952.0,0.0,27.0,2311430144.0,437747712.0,11254501376.0,19615395840.0,5970978.0,1779128.0
13-04 02:41:29,31.551,16.039,51.446,0.088,0.0,0.876,0.0,2154496.0,0.0,19.0,2311450624.0,437747712.0,11278315520.0,19591561216.0,5741945.0,1663083.0
13-04 02:41:30,31.834,15.657,51.817,0.087,0.0,0.606,0.0,4317184.0,0.0,38.0,2312949760.0,437751808.0,11303325696.0,19565047808.0,4099407.0,1846387.0
13-04 02:41:31,31.404,15.702,52.368,0.0,0.0,0.526,0.0,2162688.0,0.0,19.0,2312810496.0,437751808.0,11327512576.0,19541000192.0,5677793.0,1625188.0
13-04 02:41:32,32.905,15.681,50.643,0.086,0.0,0.686,0.0,4321280.0,0.0,39.0,2313740288.0,437760000.0,11352449024.0,19515125760.0,6234135.0,1921226.0
13-04 02:41:33,32.899,14.236,51.910,0.0,0.0,0.955,0.0,2174976.0,0.0,20.0,2314821632.0,437760000.0,11376214016.0,19490279424.0,5690141.0,1637454.0
13-04 02:41:34,30.366,16.318,51.920,0.175,0.0,1.222,0.0,4198400.0,0.0,32.0,2315534336.0,437764096.0,11401650176.0,19464126464.0,3888491.0,1742836.0
13-04 02:41:35,32.794,15.928,50.341,0.0,0.0,0.937,0.0,2330624.0,0.0,30.0,2316357632.0,437764096.0,11425239040.0,19439714304.0,6011641.0,1803809.0
13-04 02:41:36,32.176,16.596,50.550,0.085,0.0,0.593,0.0,2170880.0,0.0,20.0,2316730368.0,437764096.0,11448549376.0,19416031232.0,5755156.0,1670612.0
13-04 02:41:37,31.607,15.364,52.063,0.0,0.0,0.966,0.0,4317184.0,0.0,38.0,2317357056.0,437764096.0,11474345984.0,19389607936.0,6184607.0,1908407.0
13-04 02:41:38,32.964,15.843,50.426,0.0,0.0,0.767,0.0,2166784.0,0.0,19.0,2319020032.0,437768192.0,11497545728.0,19364741120.0,5695004.0,1639018.0
13-04 02:41:39,30.715,15.799,52.868,0.088,0.0,0.530,0.0,4304896.0,0.0,38.0,2319302656.0,437768192.0,11522846720.0,19339157504.0,4032571.0,1811617.0
13-04 02:41:40,32.216,15.808,50.430,0.859,0.0,0.687,4096.0,57978880.0,1.0,121.0,2319290368.0,437780480.0,11545935872.0,19316068352.0,5900179.0,1743604.0
13-04 02:41:41,20.979,13.199,55.594,9.528,0.0,0.699,8192.0,261165056.0,2.0,490.0,2320834560.0,437788672.0,11562188800.0,19298263040.0,4781365.0,1720048.0
13-04 02:41:42,14.567,10.197,63.068,11.568,0.0,0.600,8192.0,262172672.0,2.0,481.0,2320465920.0,437796864.0,11574988800.0,19285823488.0,1664979.0,1634138.0
13-04 02:41:43,24.789,13.322,56.492,4.469,0.0,0.927,4096.0,134524928.0,1.0,241.0,2321821696.0,437809152.0,11592953856.0,19266490368.0,8747004.0,1621142.0
13-04 02:41:44,30.884,16.535,51.794,0.087,0.0,0.700,0.0,4321280.0,0.0,39.0,2326831104.0,437817344.0,11619049472.0,19235377152.0,6221669.0,1917661.0
13-04 02:41:45,32.421,16.339,50.470,0.0,0.0,0.770,0.0,2158592.0,0.0,19.0,2328502272.0,437821440.0,11642159104.0,19210592256.0,5698703.0,1633407.0
13-04 02:41:46,32.694,14.473,51.787,0.087,0.0,0.959,0.0,2170880.0,0.0,21.0,2328965120.0,437825536.0,11665477632.0,19186806784.0,4236476.0,1710078.0
13-04 02:41:47,32.599,16.257,50.127,0.0,0.0,1.016,0.0,4317184.0,0.0,38.0,2330083328.0,437825536.0,11691073536.0,19160092672.0,5619210.0,1804422.0
13-04 02:41:48,33.741,14.598,50.874,0.087,0.0,0.699,0.0,2154496.0,0.0,19.0,2330734592.0,437825536.0,11713978368.0,19136536576.0,5681231.0,1644970.0
13-04 02:41:49,31.705,16.452,51.157,0.0,0.0,0.686,0.0,4321280.0,0.0,38.0,2331025408.0,437829632.0,11740282880.0,19109937152.0,6291389.0,1964835.0
13-04 02:41:50,31.716,16.031,51.820,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,2331766784.0,437833728.0,11763318784.0,19086155776.0,3698287.0,1635382.0
13-04 02:41:51,31.294,16.259,51.486,0.087,0.0,0.874,0.0,2199552.0,0.0,22.0,2332344320.0,437833728.0,11786678272.0,19062218752.0,5842956.0,1716651.0
13-04 02:41:52,32.522,16.0,50.870,0.174,0.0,0.435,0.0,4337664.0,0.0,42.0,2334302208.0,437846016.0,11811897344.0,19035029504.0,6083722.0,1843000.0
13-04 02:41:53,32.596,16.426,50.383,0.085,0.0,0.511,0.0,2174976.0,0.0,22.0,2335006720.0,437846016.0,11834769408.0,19011452928.0,5640518.0,1609061.0
13-04 02:41:54,31.897,16.293,51.121,0.0,0.0,0.690,0.0,4321280.0,0.0,38.0,2334679040.0,437850112.0,11861295104.0,18985250816.0,4227222.0,1919273.0
13-04 02:41:55,32.201,16.653,50.212,0.0,0.0,0.935,0.0,2162688.0,0.0,19.0,2335981568.0,437854208.0,11884232704.0,18961006592.0,5656265.0,1615854.0
13-04 02:41:56,31.846,15.836,51.444,0.087,0.0,0.787,0.0,4194304.0,0.0,32.0,2335993856.0,437854208.0,11909722112.0,18935504896.0,6052545.0,1832230.0
13-04 02:41:57,32.102,14.952,52.331,0.0,0.0,0.616,0.0,2277376.0,0.0,25.0,2337779712.0,437854208.0,11933380608.0,18910060544.0,5903656.0,1741971.0
13-04 02:41:58,34.254,16.739,47.541,0.690,0.0,0.777,4096.0,41607168.0,1.0,107.0,2338869248.0,437866496.0,11971399680.0,18870939648.0,3653458.0,1617131.0
13-04 02:41:59,32.402,15.983,50.568,0.349,0.0,0.699,0.0,21970944.0,0.0,79.0,2338443264.0,437878784.0,11979321344.0,18863431680.0,6301362.0,1939468.0
13-04 02:42:00,32.121,15.671,51.429,0.0,0.0,0.779,0.0,2166784.0,0.0,19.0,2339897344.0,437878784.0,12002091008.0,18839207936.0,5664048.0,1630544.0
13-04 02:42:01,32.716,14.815,51.675,0.088,0.0,0.705,0.0,2150400.0,0.0,20.0,2340179968.0,437878784.0,12026007552.0,18815008768.0,5837679.0,1707627.0
13-04 02:42:02,31.747,15.917,51.817,0.0,0.0,0.519,0.0,4308992.0,0.0,39.0,2340507648.0,437891072.0,12051570688.0,18789105664.0,4135733.0,1858489.0
13-04 02:42:03,31.959,16.409,51.117,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,2341494784.0,437899264.0,12074655744.0,18765025280.0,5637504.0,1610655.0
13-04 02:42:04,31.889,16.464,50.347,0.087,0.0,1.213,0.0,4329472.0,0.0,40.0,2342346752.0,437915648.0,12100083712.0,18738728960.0,6302743.0,1969530.0
13-04 02:42:05,31.620,15.854,52.091,0.0,0.0,0.436,0.0,2158592.0,0.0,19.0,2342699008.0,437915648.0,12124274688.0,18714185728.0,5699547.0,1637404.0
13-04 02:42:06,31.682,16.909,50.726,0.085,0.0,0.598,0.0,2179072.0,0.0,22.0,2342903808.0,437915648.0,12149497856.0,18688757760.0,3824959.0,1721514.0
13-04 02:42:07,32.041,16.624,50.560,0.0,0.0,0.775,0.0,4292608.0,0.0,35.0,2344271872.0,437915648.0,12172337152.0,18664550400.0,6098942.0,1841694.0
13-04 02:42:08,32.056,15.679,51.481,0.087,0.0,0.697,0.0,2207744.0,0.0,22.0,2345472000.0,437915648.0,12195876864.0,18639810560.0,5705357.0,1644263.0
13-04 02:42:09,30.822,17.295,50.942,0.0,0.0,0.942,0.0,4321280.0,0.0,38.0,2346557440.0,437915648.0,12221534208.0,18613067776.0,6175501.0,1888819.0
13-04 02:42:10,33.018,15.219,50.989,0.172,0.0,0.602,0.0,2174976.0,0.0,22.0,2345701376.0,437923840.0,12244819968.0,18590629888.0,3658356.0,1617378.0
13-04 02:42:11,30.350,17.732,51.066,0.085,0.0,0.767,0.0,4194304.0,0.0,32.0,2346991616.0,437923840.0,12270657536.0,18563502080.0,6004345.0,1798537.0
13-04 02:42:12,32.097,16.048,51.079,0.0,0.0,0.777,0.0,2285568.0,0.0,25.0,2347053056.0,437923840.0,12293484544.0,18540613632.0,5963151.0,1781712.0
13-04 02:42:13,20.877,12.193,58.509,7.719,0.0,0.702,8192.0,191692800.0,2.0,351.0,2348478464.0,437932032.0,12309942272.0,18522722304.0,5829069.0,1695322.0
13-04 02:42:14,15.952,10.549,62.264,10.377,0.0,0.858,4096.0,255983616.0,1.0,474.0,2346782720.0,437936128.0,12322852864.0,18511503360.0,2631414.0,1654496.0
13-04 02:42:15,18.120,10.513,61.453,8.974,0.0,0.940,4096.0,225677312.0,1.0,426.0,2350964736.0,437940224.0,12337606656.0,18492563456.0,6893596.0,1706872.0
13-04 02:42:16,32.383,15.371,51.468,0.0,0.0,0.777,0.0,2162688.0,0.0,21.0,2351468544.0,437948416.0,12361179136.0,18468478976.0,5740822.0,1658602.0
13-04 02:42:17,31.037,16.478,51.787,0.087,0.0,0.610,0.0,4186112.0,0.0,32.0,2352517120.0,437948416.0,12385771520.0,18442838016.0,6005625.0,1812079.0
13-04 02:42:18,32.530,15.491,51.291,0.0,0.0,0.688,0.0,2306048.0,0.0,28.0,2353315840.0,437948416.0,12409679872.0,18418130944.0,3835779.0,1710237.0
13-04 02:42:19,32.010,15.531,51.596,0.0,0.0,0.863,0.0,2162688.0,0.0,19.0,2353680384.0,437948416.0,12432904192.0,18394542080.0,3743781.0,1662726.0
13-04 02:42:20,32.258,16.042,50.915,0.087,0.0,0.697,0.0,4313088.0,0.0,39.0,2354298880.0,437952512.0,12458754048.0,18368069632.0,6169991.0,1886181.0
13-04 02:42:21,30.915,16.321,51.986,0.0,0.0,0.777,0.0,2150400.0,0.0,19.0,2356269056.0,437952512.0,12481867776.0,18342985728.0,5703580.0,1629893.0
13-04 02:42:22,30.729,16.418,51.800,0.176,0.0,0.878,0.0,4325376.0,0.0,40.0,2356781056.0,437964800.0,12507607040.0,18316722176.0,6170153.0,1885370.0
13-04 02:42:23,31.834,16.090,51.471,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,2357936128.0,437964800.0,12530982912.0,18292191232.0,5699545.0,1635854.0
13-04 02:42:24,31.941,16.014,51.349,0.0,0.0,0.696,0.0,2162688.0,0.0,19.0,2355404800.0,437964800.0,12554084352.0,18271621120.0,5816099.0,1702109.0
13-04 02:42:25,31.480,16.852,50.813,0.086,0.0,0.770,0.0,4304896.0,0.0,38.0,2355376128.0,437964800.0,12579901440.0,18245832704.0,6110797.0,1854694.0
13-04 02:42:26,31.282,16.752,51.197,0.085,0.0,0.684,0.0,2154496.0,0.0,19.0,2355654656.0,437968896.0,12602720256.0,18222731264.0,3941486.0,1632757.0
13-04 02:42:27,31.533,16.289,51.568,0.087,0.0,0.523,0.0,4325376.0,0.0,39.0,2355601408.0,437968896.0,12628836352.0,18196668416.0,5807782.0,1825558.0
13-04 02:42:28,32.498,15.385,51.167,0.086,0.0,0.864,0.0,2179072.0,0.0,25.0,2358231040.0,437972992.0,12651307008.0,18171564032.0,5913235.0,1747714.0
13-04 02:42:29,31.376,15.513,52.060,0.0,0.0,1.052,0.0,2154496.0,0.0,19.0,2358472704.0,437972992.0,12675149824.0,18147479552.0,5736637.0,1657308.0
13-04 02:42:30,31.396,16.132,51.778,0.0,0.0,0.694,0.0,4354048.0,0.0,43.0,2359226368.0,437989376.0,12700381184.0,18121478144.0,4132902.0,1871867.0
13-04 02:42:31,31.756,16.437,50.861,0.0,0.0,0.947,0.0,2158592.0,0.0,19.0,2359898112.0,437989376.0,12723392512.0,18097795072.0,5696613.0,1633015.0
13-04 02:42:32,31.212,16.303,51.700,0.087,0.0,0.697,0.0,4198400.0,0.0,32.0,2360414208.0,437993472.0,12748840960.0,18071826432.0,6027667.0,1819555.0
13-04 02:42:33,31.850,15.620,51.745,0.0,0.0,0.785,0.0,2281472.0,0.0,25.0,2362376192.0,438001664.0,12772110336.0,18046586880.0,5954253.0,1769184.0
13-04 02:42:34,32.186,16.265,50.602,0.172,0.0,0.775,8192.0,2174976.0,2.0,21.0,2361376768.0,438013952.0,12796080128.0,18023604224.0,3700485.0,1636268.0
13-04 02:42:35,32.520,15.519,51.003,0.0,0.0,0.959,0.0,4304896.0,0.0,38.0,2362187776.0,438018048.0,12821667840.0,17997201408.0,6125785.0,1861146.0
13-04 02:42:36,31.961,15.412,51.926,0.088,0.0,0.613,0.0,2162688.0,0.0,19.0,2363019264.0,438034432.0,12844994560.0,17973026816.0,5711022.0,1639312.0
13-04 02:42:37,31.170,17.336,50.384,0.0,0.0,1.110,0.0,4317184.0,0.0,39.0,2364301312.0,438038528.0,12870160384.0,17946574848.0,6235274.0,1925324.0
13-04 02:42:38,32.790,15.365,50.901,0.086,0.0,0.858,0.0,2158592.0,0.0,19.0,2363445248.0,438038528.0,12894527488.0,17923063808.0,3751250.0,1666889.0
13-04 02:42:39,32.070,15.066,52.159,0.0,0.0,0.705,0.0,4186112.0,0.0,32.0,2364293120.0,438038528.0,12920520704.0,17896222720.0,5799139.0,1686724.0
13-04 02:42:40,31.123,15.208,52.608,0.088,0.0,0.973,0.0,2330624.0,0.0,28.0,2365939712.0,438050816.0,12943577088.0,17871507456.0,6059549.0,1829288.0
13-04 02:42:41,31.616,15.895,51.790,0.0,0.0,0.699,0.0,2150400.0,0.0,19.0,2365870080.0,438054912.0,12966764544.0,17848385536.0,5697133.0,1636604.0
13-04 02:42:42,31.384,16.079,51.075,0.086,0.0,1.376,0.0,4313088.0,0.0,38.0,2367385600.0,438075392.0,12992122880.0,17821491200.0,4194455.0,1891807.0
13-04 02:42:43,31.196,16.638,51.300,0.0,0.0,0.867,0.0,2199552.0,0.0,23.0,2367737856.0,438075392.0,13015928832.0,17797332992.0,5669342.0,1634309.0
13-04 02:42:44,32.170,16.681,50.468,0.085,0.0,0.596,0.0,4190208.0,0.0,33.0,2368585728.0,438075392.0,13040631808.0,17771782144.0,5984909.0,1771927.0
13-04 02:42:45,27.085,14.359,53.998,4.041,0.0,0.516,4096.0,107995136.0,1.0,199.0,2369691648.0,438079488.0,13059809280.0,17751494656.0,5923171.0,1741446.0
13-04 02:42:46,15.483,10.864,61.249,11.548,0.0,0.855,8192.0,265322496.0,2.0,467.0,2369867776.0,438091776.0,13072408576.0,17738706944.0,2640075.0,1656104.0
13-04 02:42:47,14.494,10.549,63.379,10.978,0.0,0.600,8192.0,263270400.0,2.0,483.0,2369798144.0,438099968.0,13084192768.0,17726984192.0,1655584.0,1622221.0
13-04 02:42:48,30.901,14.936,52.618,0.687,0.0,0.858,0.0,37240832.0,0.0,83.0,2369691648.0,438099968.0,13108424704.0,17702858752.0,11066908.0,1781786.0
13-04 02:42:49,31.731,15.822,51.836,0.0,0.0,0.612,0.0,2158592.0,0.0,19.0,2372132864.0,438099968.0,13131231232.0,17677611008.0,5710841.0,1645382.0
13-04 02:42:50,33.016,15.338,51.040,0.087,0.0,0.520,0.0,4317184.0,0.0,38.0,2371600384.0,438099968.0,13157400576.0,17651974144.0,4153702.0,1875179.0
13-04 02:42:51,32.177,15.438,51.691,0.087,0.0,0.607,0.0,2150400.0,0.0,19.0,2372313088.0,438108160.0,13180694528.0,17627959296.0,5710223.0,1646576.0
13-04 02:42:52,31.675,16.056,51.571,0.087,0.0,0.611,0.0,2170880.0,0.0,21.0,2373185536.0,438116352.0,13203955712.0,17603817472.0,5789257.0,1676991.0
13-04 02:42:53,32.361,16.481,50.386,0.0,0.0,0.773,0.0,7798784.0,0.0,48.0,2373898240.0,438120448.0,13229711360.0,17577345024.0,6130001.0,1872147.0
13-04 02:42:54,34.348,16.435,48.0,0.522,0.0,0.696,4096.0,40603648.0,1.0,96.0,2375245824.0,438140928.0,13252214784.0,17553473536.0,3689523.0,1626251.0
13-04 02:42:55,32.174,16.261,50.696,0.087,0.0,0.783,0.0,4247552.0,0.0,32.0,2375655424.0,438145024.0,13277380608.0,17527894016.0,6034014.0,1817959.0
13-04 02:42:56,32.985,14.186,51.784,0.087,0.0,0.957,0.0,2281472.0,0.0,25.0,2375499776.0,438153216.0,13300420608.0,17505001472.0,5938524.0,1753747.0
13-04 02:42:57,31.416,16.395,51.330,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,2376544256.0,438161408.0,13324034048.0,17480335360.0,5720759.0,1658400.0
13-04 02:42:58,31.481,15.432,52.381,0.088,0.0,0.617,0.0,4325376.0,0.0,40.0,2377396224.0,438169600.0,13349175296.0,17454333952.0,4726524.0,1871307.0
13-04 02:42:59,31.711,16.946,50.503,0.0,0.0,0.839,0.0,2154496.0,0.0,19.0,2377359360.0,438173696.0,13373124608.0,17430417408.0,5111267.0,1624433.0
13-04 02:43:00,31.525,16.279,51.421,0.086,0.0,0.689,0.0,4087808.0,0.0,26.0,2377711616.0,438181888.0,13398487040.0,17404694528.0,5891782.0,1747146.0
13-04 02:43:01,32.396,16.539,50.554,0.0,0.0,0.512,0.0,2387968.0,0.0,31.0,2379247616.0,438190080.0,13421305856.0,17380331520.0,6131170.0,1868575.0
13-04 02:43:02,32.672,15.517,50.862,0.086,0.0,0.862,0.0,2158592.0,0.0,19.0,2380578816.0,438194176.0,13444423680.0,17355878400.0,3649811.0,1613389.0
13-04 02:43:03,31.565,15.740,51.583,0.086,0.0,1.027,0.0,4308992.0,0.0,38.0,2380222464.0,438198272.0,13469855744.0,17330798592.0,6092844.0,1827122.0
13-04 02:43:04,31.406,16.307,51.337,0.086,0.0,0.863,0.0,2166784.0,0.0,21.0,2380324864.0,438210560.0,13493391360.0,17307148288.0,5760383.0,1685379.0
13-04 02:43:05,31.134,17.005,50.846,0.0,0.0,1.015,0.0,2158592.0,0.0,19.0,2381885440.0,438214656.0,13516214272.0,17282760704.0,5886122.0,1727850.0
13-04 02:43:06,31.349,16.287,51.576,0.088,0.0,0.701,0.0,4313088.0,0.0,38.0,2381922304.0,438243328.0,13542014976.0,17256894464.0,4086623.0,1847659.0
13-04 02:43:07,32.052,15.197,51.965,0.0,0.0,0.786,0.0,2162688.0,0.0,19.0,2382696448.0,438259712.0,13565304832.0,17232814080.0,5716330.0,1646140.0
13-04 02:43:08,31.619,17.369,49.916,0.084,0.0,1.012,0.0,4341760.0,0.0,42.0,2384261120.0,438259712.0,13590474752.0,17206079488.0,6100854.0,1846625.0
13-04 02:43:09,31.962,11.997,55.870,0.086,0.0,0.086,0.0,6500352.0,0.0,60.0,2384572416.0,438276096.0,13616570368.0,17179656192.0,2642784.0,350696.0
13-04 02:43:10,33.019,12.521,54.202,0.257,0.0,0.0,0.0,22577152.0,0.0,100.0,2385117184.0,438317056.0,13642911744.0,17152729088.0,443782.0,237641.0
13-04 02:43:11,33.051,12.881,53.729,0.254,0.0,0.085,0.0,8765440.0,0.0,67.0,2387103744.0,438321152.0,13667672064.0,17125978112.0,495840.0,237502.0
13-04 02:43:12,32.857,13.277,53.445,0.420,0.0,0.0,0.0,25071616.0,0.0,98.0,2387062784.0,438333440.0,13694283776.0,17099395072.0,459792.0,253319.0
13-04 02:43:13,32.414,12.069,55.431,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,2387894272.0,438333440.0,13721796608.0,17071050752.0,441360.0,233821.0
13-04 02:43:14,32.622,12.383,54.910,0.085,0.0,0.0,4096.0,6455296.0,1.0,58.0,2388537344.0,438341632.0,13748273152.0,17043922944.0,441518.0,235126.0
13-04 02:43:15,31.352,12.489,56.072,0.086,0.0,0.0,0.0,6447104.0,0.0,58.0,2390360064.0,438353920.0,13774278656.0,17016082432.0,441726.0,235599.0
13-04 02:43:16,32.211,11.744,55.699,0.259,0.0,0.086,0.0,6471680.0,0.0,59.0,2390740992.0,438366208.0,13801869312.0,16988098560.0,442084.0,236098.0
13-04 02:43:17,32.594,11.860,54.778,0.768,0.0,0.0,0.0,43835392.0,0.0,119.0,2392420352.0,438374400.0,13826928640.0,16961351680.0,442374.0,236576.0
13-04 02:43:18,0.751,0.584,82.888,15.776,0.0,0.0,8192.0,265302016.0,2.0,470.0,2391494656.0,438382592.0,13830529024.0,16958668800.0,1146.0,1374.0
13-04 02:43:19,0.0,0.502,84.281,15.217,0.0,0.0,8192.0,262270976.0,2.0,424.0,2391711744.0,438386688.0,13830418432.0,16958558208.0,1554.0,1903.0
13-04 02:43:20,22.147,8.688,66.695,2.470,0.0,0.0,4096.0,79560704.0,1.0,167.0,2391834624.0,438390784.0,13849006080.0,16939843584.0,441680.0,235490.0
13-04 02:43:21,31.888,13.010,55.017,0.085,0.0,0.0,0.0,6463488.0,0.0,57.0,2393497600.0,438394880.0,13876117504.0,16911065088.0,441195.0,234754.0
13-04 02:43:22,32.368,12.181,55.196,0.256,0.0,0.0,0.0,6479872.0,0.0,61.0,2393686016.0,438398976.0,13903781888.0,16883208192.0,458443.0,251718.0
13-04 02:43:23,31.745,12.0,56.170,0.085,0.0,0.0,0.0,6483968.0,0.0,60.0,2395144192.0,438403072.0,13929811968.0,16855715840.0,441296.0,234806.0
13-04 02:43:24,31.705,12.339,55.784,0.171,0.0,0.0,0.0,6459392.0,0.0,60.0,2396119040.0,438403072.0,13956694016.0,16827858944.0,442890.0,237491.0
13-04 02:43:25,31.552,12.241,56.121,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,2396880896.0,438415360.0,13983539200.0,16800239616.0,458720.0,252437.0
13-04 02:43:26,32.214,12.059,55.469,0.172,0.0,0.086,0.0,6463488.0,0.0,57.0,2395951104.0,438415360.0,14010818560.0,16773890048.0,444121.0,238409.0
13-04 02:43:27,33.933,11.568,54.156,0.343,0.0,0.0,0.0,20787200.0,0.0,89.0,2398662656.0,438423552.0,14047686656.0,16734302208.0,440862.0,233746.0
13-04 02:43:28,3.769,1.843,93.635,0.754,0.0,0.0,4096.0,33374208.0,1.0,99.0,2399629312.0,438431744.0,14041137152.0,16739876864.0,155495.0,86263.0
13-04 02:43:29,0.250,0.499,99.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400010240.0,438431744.0,14041223168.0,16739409920.0,3261.0,3768.0
13-04 02:43:30,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400010240.0,438431744.0,14041223168.0,16739409920.0,3954.0,3975.0
13-04 02:43:31,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400006144.0,438431744.0,14041227264.0,16739409920.0,1763.0,1780.0
13-04 02:43:32,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400587776.0,438431744.0,14041227264.0,16738828288.0,2296.0,2903.0
13-04 02:43:33,0.417,0.417,99.167,0.0,0.0,0.0,0.0,69632.0,0.0,2.0,2400514048.0,438431744.0,14041227264.0,16738902016.0,6508.0,8539.0
13-04 02:43:34,17.111,10.404,71.711,0.086,0.0,0.688,0.0,12288.0,0.0,2.0,2399334400.0,438435840.0,14051999744.0,16729305088.0,3424383.0,1439395.0
13-04 02:43:35,32.247,15.094,52.144,0.0,0.0,0.515,0.0,2170880.0,0.0,19.0,2399510528.0,438439936.0,14076125184.0,16704999424.0,3715621.0,1693380.0
13-04 02:43:36,30.743,17.098,51.468,0.0,0.0,0.691,0.0,4190208.0,0.0,33.0,2400190464.0,438439936.0,14101348352.0,16679096320.0,5941824.0,1816497.0
13-04 02:43:37,30.649,17.316,51.255,0.0,0.0,0.779,0.0,2269184.0,0.0,25.0,2400710656.0,438444032.0,14124797952.0,16655122432.0,6225989.0,1954975.0
13-04 02:43:38,31.250,16.406,51.649,0.087,0.0,0.608,0.0,2150400.0,0.0,19.0,2400919552.0,438444032.0,14148583424.0,16631128064.0,5858801.0,1762849.0
13-04 02:43:39,31.386,15.432,52.310,0.0,0.0,0.872,0.0,2154496.0,0.0,19.0,2401595392.0,438444032.0,14171648000.0,16607387648.0,5931682.0,1795965.0
13-04 02:43:40,32.730,15.073,51.163,0.086,0.0,0.947,0.0,4321280.0,0.0,40.0,2402332672.0,438452224.0,14197608448.0,16580681728.0,4349632.0,2021210.0
13-04 02:43:41,31.858,15.278,51.823,0.087,0.0,0.955,0.0,2154496.0,0.0,20.0,2403864576.0,438452224.0,14220345344.0,16556412928.0,5786658.0,1742540.0
13-04 02:43:42,31.404,16.596,51.234,0.0,0.0,0.766,0.0,2138112.0,0.0,19.0,2405195776.0,438452224.0,14243729408.0,16531697664.0,5851079.0,1772748.0
13-04 02:43:43,31.223,17.280,50.556,0.0,0.0,0.941,0.0,4100096.0,0.0,29.0,2405490688.0,438452224.0,14269341696.0,16505790464.0,5992403.0,1847914.0
13-04 02:43:44,31.266,16.245,51.616,0.0,0.0,0.873,0.0,2400256.0,0.0,34.0,2406449152.0,438456320.0,14292209664.0,16481959936.0,6344426.0,2006026.0
13-04 02:43:45,30.617,16.981,51.715,0.0,0.0,0.686,0.0,2170880.0,0.0,20.0,2406518784.0,438456320.0,14316015616.0,16458084352.0,5818616.0,1765542.0
13-04 02:43:46,32.388,15.893,50.859,0.172,0.0,0.687,0.0,2158592.0,0.0,21.0,2407829504.0,438468608.0,14339731456.0,16433045504.0,5819931.0,1753916.0
13-04 02:43:47,31.655,16.809,50.427,0.0,0.0,1.109,0.0,4251648.0,0.0,36.0,2407866368.0,438468608.0,14365941760.0,16406798336.0,6334338.0,2032473.0
13-04 02:43:48,32.196,15.573,51.531,0.0,0.0,0.700,0.0,2207744.0,0.0,22.0,2408992768.0,438468608.0,14388645888.0,16382967808.0,3985026.0,1844876.0
13-04 02:43:49,30.963,16.305,51.778,0.0,0.0,0.954,0.0,2154496.0,0.0,19.0,2409299968.0,438468608.0,14412181504.0,16359124992.0,5870019.0,1778464.0
13-04 02:43:50,32.378,15.451,51.389,0.087,0.0,0.694,0.0,2158592.0,0.0,19.0,2410848256.0,438468608.0,14435647488.0,16334110720.0,5916640.0,1805246.0
13-04 02:43:51,32.669,14.905,51.560,0.087,0.0,0.780,0.0,4337664.0,0.0,42.0,2410577920.0,438472704.0,14461390848.0,16308633600.0,6354334.0,2037273.0
13-04 02:43:52,31.469,16.084,51.399,0.087,0.0,0.962,0.0,2162688.0,0.0,22.0,2411409408.0,438480896.0,14485016576.0,16284168192.0,5905996.0,1796337.0
13-04 02:43:53,30.743,16.062,52.504,0.0,0.0,0.691,0.0,2162688.0,0.0,20.0,2412650496.0,438480896.0,14507278336.0,16260665344.0,5879319.0,1770236.0
13-04 02:43:54,30.849,16.811,50.867,0.433,0.0,1.040,0.0,13144064.0,0.0,47.0,2413236224.0,438489088.0,14530764800.0,16236584960.0,3916903.0,1804381.0
13-04 02:43:55,18.328,12.162,57.770,10.726,0.0,1.014,12288.0,264245248.0,3.0,385.0,2413256704.0,438501376.0,14546358272.0,16220958720.0,2135147.0,1936736.0
13-04 02:43:56,16.319,10.677,60.764,11.632,0.0,0.608,8192.0,258998272.0,2.0,470.0,2414235648.0,438505472.0,14558060544.0,16208273408.0,3658799.0,1752722.0
13-04 02:43:57,26.280,13.652,56.570,2.901,0.0,0.597,4096.0,97964032.0,1.0,178.0,2415599616.0,438509568.0,14578245632.0,16186720256.0,3696932.0,1696275.0
13-04 02:43:58,31.983,15.862,50.862,0.345,0.0,0.948,0.0,4333568.0,0.0,41.0,2416082944.0,438513664.0,14603837440.0,16160641024.0,6232814.0,1983453.0
13-04 02:43:59,32.564,15.812,50.769,0.0,0.0,0.855,0.0,2150400.0,0.0,20.0,2417336320.0,438513664.0,14627651584.0,16135573504.0,5734521.0,1682200.0
13-04 02:44:00,32.795,15.973,50.382,0.0,0.0,0.850,0.0,2154496.0,0.0,19.0,2418106368.0,438517760.0,14650441728.0,16112009216.0,7887617.0,1763724.0
13-04 02:44:01,31.040,16.853,51.419,0.086,0.0,0.602,0.0,4300800.0,0.0,38.0,2418962432.0,438525952.0,14675714048.0,16085872640.0,8455330.0,2072285.0
13-04 02:44:02,31.441,15.197,52.314,0.0,0.0,1.048,0.0,2158592.0,0.0,20.0,2419445760.0,438525952.0,14698938368.0,16062164992.0,5831009.0,1741979.0
13-04 02:44:03,31.501,15.707,51.658,0.087,0.0,1.047,0.0,2150400.0,0.0,19.0,2420428800.0,438525952.0,14722502656.0,16037617664.0,7757390.0,1718046.0
13-04 02:44:04,31.897,16.121,51.121,0.086,0.0,0.776,0.0,2166784.0,0.0,21.0,2420584448.0,438530048.0,14745960448.0,16014000128.0,5990676.0,1852542.0
13-04 02:44:05,30.783,16.522,51.826,0.0,0.0,0.870,0.0,4313088.0,0.0,39.0,2421059584.0,438530048.0,14771892224.0,15987593216.0,6461794.0,2085255.0
13-04 02:44:06,31.111,16.923,50.940,0.0,0.0,1.026,0.0,2011136.0,0.0,20.0,2421305344.0,438530048.0,14795030528.0,15964209152.0,5832511.0,1750461.0
13-04 02:44:07,32.769,16.511,49.958,0.085,0.0,0.677,0.0,2154496.0,0.0,19.0,2422571008.0,438542336.0,14818177024.0,15939784704.0,5896078.0,1795992.0
13-04 02:44:08,31.337,16.319,51.389,0.0,0.0,0.955,0.0,4182016.0,0.0,32.0,2423656448.0,438542336.0,14842949632.0,15913926656.0,5993078.0,1842862.0
13-04 02:44:09,30.321,16.681,51.868,0.087,0.0,1.043,0.0,2281472.0,0.0,25.0,2424700928.0,438542336.0,14866640896.0,15889190912.0,6262194.0,1980959.0
13-04 02:44:10,32.766,16.085,50.298,0.0,0.0,0.851,0.0,2162688.0,0.0,21.0,2424516608.0,438550528.0,14890385408.0,15865622528.0,5781709.0,1731031.0
13-04 02:44:11,31.485,17.150,50.341,0.0,0.0,1.024,0.0,2162688.0,0.0,19.0,2426195968.0,438550528.0,14913323008.0,15841005568.0,5814715.0,1747082.0
13-04 02:44:12,31.515,16.104,51.169,0.087,0.0,1.126,0.0,4296704.0,0.0,38.0,2426519552.0,438554624.0,14939189248.0,15814811648.0,5127875.0,2099335.0
13-04 02:44:13,32.183,16.480,50.733,0.0,0.0,0.604,0.0,2158592.0,0.0,19.0,2426736640.0,438558720.0,14962806784.0,15790972928.0,5250543.0,1725136.0
13-04 02:44:14,32.0,15.130,51.826,0.0,0.0,1.043,0.0,2166784.0,0.0,19.0,2427883520.0,438562816.0,14986051584.0,15766577152.0,5659704.0,1727820.0
13-04 02:44:15,31.993,16.510,50.128,0.086,0.0,1.283,0.0,4083712.0,0.0,26.0,2428432384.0,438562816.0,15010742272.0,15741337600.0,5976822.0,1832306.0
13-04 02:44:16,30.210,17.250,51.576,0.175,0.0,0.788,0.0,2392064.0,0.0,33.0,2429390848.0,438566912.0,15034572800.0,15716544512.0,6411348.0,2054456.0
13-04 02:44:17,32.258,15.606,51.613,0.0,0.0,0.523,0.0,2183168.0,0.0,20.0,2430861312.0,438571008.0,15057960960.0,15691681792.0,5770352.0,1716891.0
13-04 02:44:18,32.165,15.513,51.446,0.088,0.0,0.789,0.0,2154496.0,0.0,22.0,2430337024.0,438571008.0,15082496000.0,15667671040.0,5853219.0,1776501.0
13-04 02:44:19,31.441,15.983,51.616,0.087,0.0,0.873,0.0,4186112.0,0.0,32.0,2431021056.0,438571008.0,15107641344.0,15641841664.0,6310385.0,2021748.0
13-04 02:44:20,32.253,16.297,50.512,0.0,0.0,0.939,0.0,2310144.0,0.0,28.0,2432204800.0,438583296.0,15130378240.0,15617908736.0,4281106.0,1845587.0
13-04 02:44:21,32.442,14.754,51.769,0.086,0.0,0.949,0.0,2174976.0,0.0,22.0,2432385024.0,438595584.0,15153836032.0,15594258432.0,5494828.0,1710045.0
13-04 02:44:22,33.130,16.391,49.085,0.262,0.0,1.133,0.0,25284608.0,0.0,74.0,2434752512.0,438599680.0,15175553024.0,15570169856.0,5872960.0,1783049.0
13-04 02:44:23,31.056,16.060,52.085,0.0,0.0,0.799,0.0,4349952.0,0.0,39.0,2433531904.0,438607872.0,15200821248.0,15546114048.0,6465904.0,2095460.0
13-04 02:44:24,31.973,16.071,51.105,0.085,0.0,0.765,0.0,2154496.0,0.0,19.0,2435215360.0,438607872.0,15223771136.0,15521480704.0,5825006.0,1749738.0
13-04 02:44:25,32.198,16.354,50.767,0.0,0.0,0.681,0.0,2150400.0,0.0,19.0,2434969600.0,438611968.0,15247466496.0,15498027008.0,5842541.0,1758151.0
13-04 02:44:26,32.300,15.418,51.249,0.086,0.0,0.947,0.0,2166784.0,0.0,22.0,2435551232.0,438611968.0,15272226816.0,15472685056.0,5932301.0,1808917.0
13-04 02:44:27,29.748,14.831,50.217,4.250,0.0,0.954,8192.0,226213888.0,2.0,415.0,2437128192.0,438628352.0,15293194240.0,15450124288.0,6213374.0,1957828.0
13-04 02:44:28,17.981,12.129,59.288,9.754,0.0,0.848,8192.0,264314880.0,2.0,479.0,2437242880.0,438636544.0,15305977856.0,15437217792.0,2894579.0,1864012.0
13-04 02:44:29,21.582,11.608,59.415,6.879,0.0,0.516,4096.0,191750144.0,1.0,349.0,2437472256.0,438640640.0,15324499968.0,15418462208.0,2894135.0,1735275.0
13-04 02:44:30,31.401,16.090,51.730,0.0,0.0,0.779,0.0,2158592.0,0.0,19.0,2437971968.0,438640640.0,15348142080.0,15394320384.0,2367591.0,1714427.0
13-04 02:44:31,30.957,15.826,52.174,0.087,0.0,0.957,0.0,4190208.0,0.0,32.0,2439684096.0,438640640.0,15372795904.0,15367954432.0,3999790.0,1852236.0
13-04 02:44:32,31.597,17.079,50.384,0.0,0.0,0.939,0.0,5787648.0,0.0,35.0,2440253440.0,438640640.0,15396323328.0,15343857664.0,8097114.0,1843350.0
13-04 02:44:33,34.922,16.724,46.534,0.607,0.0,1.213,12288.0,45395968.0,3.0,109.0,2441076736.0,438677504.0,15419019264.0,15320301568.0,7824233.0,1750513.0
13-04 02:44:34,31.620,16.795,50.728,0.086,0.0,0.771,0.0,2207744.0,0.0,19.0,2440118272.0,438685696.0,15442284544.0,15297986560.0,7970034.0,1816333.0
13-04 02:44:35,31.731,15.822,51.573,0.087,0.0,0.787,0.0,4321280.0,0.0,39.0,2441842688.0,438689792.0,15467945984.0,15270596608.0,7730857.0,2070007.0
13-04 02:44:36,32.580,15.552,51.086,0.0,0.0,0.782,0.0,2158592.0,0.0,19.0,2442407936.0,438689792.0,15491661824.0,15246315520.0,6475622.0,1703166.0
13-04 02:44:37,32.335,15.825,51.069,0.0,0.0,0.770,0.0,2150400.0,0.0,19.0,2442813440.0,438689792.0,15514365952.0,15223205888.0,5810250.0,1745547.0
13-04 02:44:38,31.962,16.538,50.471,0.086,0.0,0.943,0.0,4198400.0,0.0,32.0,2443423744.0,438689792.0,15539810304.0,15197151232.0,6066156.0,1859359.0
13-04 02:44:39,30.817,15.803,52.327,0.176,0.0,0.878,0.0,2289664.0,0.0,27.0,2443558912.0,438697984.0,15563923456.0,15172894720.0,6299845.0,2013120.0
13-04 02:44:40,31.326,16.579,51.309,0.0,0.0,0.785,0.0,2158592.0,0.0,19.0,2445336576.0,438697984.0,15587147776.0,15147892736.0,5763844.0,1688093.0
13-04 02:44:41,32.121,16.017,51.255,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,2445643776.0,438697984.0,15610609664.0,15124123648.0,5177544.0,1824104.0
13-04 02:44:42,30.877,16.228,51.930,0.0,0.0,0.965,4096.0,4198400.0,1.0,33.0,2446389248.0,438706176.0,15635501056.0,15098478592.0,4804355.0,1892479.0
13-04 02:44:43,31.282,15.685,51.820,0.087,0.0,1.127,0.0,2281472.0,0.0,25.0,2446856192.0,438706176.0,15659065344.0,15074447360.0,6193895.0,1949804.0
13-04 02:44:44,32.762,15.609,50.943,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,2447208448.0,438710272.0,15682600960.0,15050555392.0,5832620.0,1756780.0
13-04 02:44:45,32.830,16.709,49.538,0.0,0.0,0.924,0.0,2166784.0,0.0,21.0,2448658432.0,438714368.0,15705296896.0,15026405376.0,5937382.0,1790235.0
13-04 02:44:46,32.616,15.663,50.430,0.086,0.0,1.205,0.0,4313088.0,0.0,38.0,2448461824.0,438714368.0,15731023872.0,15000875008.0,6400794.0,2057785.0
13-04 02:44:47,31.565,16.174,51.565,0.087,0.0,0.609,0.0,2154496.0,0.0,19.0,2448650240.0,438714368.0,15755005952.0,14976704512.0,5877666.0,1782177.0
13-04 02:44:48,32.048,16.367,50.985,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2451116032.0,438718464.0,15777509376.0,14951731200.0,5814565.0,1733642.0
13-04 02:44:49,32.055,15.857,50.980,0.085,0.0,1.023,0.0,3301376.0,0.0,28.0,2450960384.0,438722560.0,15803174912.0,14926217216.0,5787958.0,1744810.0
13-04 02:44:50,31.234,16.911,51.251,0.0,0.0,0.604,0.0,3223552.0,0.0,34.0,2450694144.0,438730752.0,15826395136.0,14903255040.0,4425304.0,2041909.0
13-04 02:44:51,30.703,16.981,51.458,0.086,0.0,0.772,0.0,2166784.0,0.0,22.0,2451664896.0,438734848.0,15849926656.0,14878748672.0,5820858.0,1746477.0
13-04 02:44:52,30.539,17.451,51.155,0.0,0.0,0.855,0.0,2158592.0,0.0,19.0,2452434944.0,438734848.0,15873036288.0,14854868992.0,5880699.0,1783261.0
13-04 02:44:53,31.480,17.280,50.470,0.086,0.0,0.684,0.0,4169728.0,0.0,29.0,2453082112.0,438738944.0,15898460160.0,14828793856.0,5924991.0,1806527.0
13-04 02:44:54,31.917,15.872,51.344,0.0,0.0,0.867,0.0,2318336.0,0.0,32.0,2453491712.0,438751232.0,15921557504.0,14805274624.0,6354130.0,2015888.0
13-04 02:44:55,30.830,15.633,52.751,0.0,0.0,0.786,0.0,2142208.0,0.0,19.0,2454519808.0,438751232.0,15944708096.0,14781095936.0,5843534.0,1746521.0
13-04 02:44:56,30.412,17.526,51.117,0.086,0.0,0.859,0.0,2170880.0,0.0,19.0,2454306816.0,438751232.0,15967739904.0,14758277120.0,5795360.0,1708935.0
13-04 02:44:57,32.798,16.737,49.620,0.169,0.0,0.676,0.0,4190208.0,0.0,34.0,2456047616.0,438763520.0,15993565184.0,14730698752.0,6080611.0,1880791.0
13-04 02:44:58,31.396,16.305,51.605,0.0,0.0,0.694,0.0,913408.0,0.0,24.0,2454880256.0,438767616.0,16016265216.0,14709161984.0,3962089.0,1828339.0
13-04 02:44:59,30.551,16.351,49.398,2.926,0.0,0.775,4096.0,141578240.0,1.0,268.0,2456416256.0,438771712.0,16039727104.0,14684160000.0,2295455.0,2012676.0
13-04 02:45:00,16.851,10.809,61.191,10.213,0.0,0.936,12288.0,262418432.0,3.0,466.0,2456735744.0,438788096.0,16051605504.0,14671945728.0,3577091.0,1745343.0
13-04 02:45:01,16.862,11.997,60.738,9.564,0.0,0.839,8192.0,265453568.0,2.0,487.0,2457354240.0,438792192.0,16064905216.0,14658023424.0,2924527.0,1715429.0
13-04 02:45:02,32.830,16.709,49.370,0.252,0.0,0.840,0.0,10645504.0,0.0,48.0,2458308608.0,438792192.0,16090570752.0,14631403520.0,8807921.0,1802808.0
13-04 02:45:03,31.791,16.624,50.728,0.086,0.0,0.771,0.0,2179072.0,0.0,22.0,2459807744.0,438796288.0,16113127424.0,14607343616.0,7266701.0,1718891.0
13-04 02:45:04,31.728,17.283,50.301,0.086,0.0,0.602,0.0,4190208.0,0.0,33.0,2459451392.0,438800384.0,16139497472.0,14581325824.0,6859982.0,1857259.0
13-04 02:45:05,31.512,16.823,50.811,0.085,0.0,0.769,0.0,2281472.0,0.0,25.0,2461102080.0,438800384.0,16161370112.0,14557802496.0,7953882.0,1991481.0
13-04 02:45:06,32.277,15.839,51.027,0.0,0.0,0.856,0.0,2170880.0,0.0,22.0,2460516352.0,438808576.0,16185978880.0,14533771264.0,5846064.0,1750372.0
13-04 02:45:07,31.904,16.209,51.201,0.0,0.0,0.686,0.0,2170880.0,0.0,19.0,2462334976.0,438808576.0,16208605184.0,14509326336.0,5676661.0,1664934.0
13-04 02:45:08,31.680,16.275,51.349,0.087,0.0,0.609,0.0,4276224.0,0.0,35.0,2462674944.0,438808576.0,16234201088.0,14483390464.0,6383759.0,2034832.0
13-04 02:45:09,32.676,15.695,50.686,0.086,0.0,0.858,0.0,2228224.0,0.0,24.0,2462683136.0,438812672.0,16257458176.0,14460121088.0,6032441.0,1875934.0
13-04 02:45:10,33.024,15.963,50.084,0.0,0.0,0.929,0.0,2150400.0,0.0,19.0,2463756288.0,438812672.0,16280948736.0,14435557376.0,5765667.0,1711928.0
13-04 02:45:11,32.430,15.385,51.311,0.087,0.0,0.787,0.0,2154496.0,0.0,19.0,2464686080.0,438812672.0,16304726016.0,14410850304.0,5903684.0,1790398.0
13-04 02:45:12,31.763,16.056,51.396,0.0,0.0,0.785,0.0,4317184.0,0.0,38.0,2465251328.0,438812672.0,16330358784.0,14384652288.0,6462015.0,2098808.0
13-04 02:45:13,33.647,15.068,50.599,0.0,0.0,0.685,0.0,2158592.0,0.0,19.0,2466222080.0,438812672.0,16353918976.0,14360121344.0,5787473.0,1730493.0
13-04 02:45:14,30.522,16.696,52.0,0.087,0.0,0.696,0.0,2154496.0,0.0,19.0,2466955264.0,438820864.0,16376737792.0,14336561152.0,5863952.0,1756147.0
13-04 02:45:15,31.570,15.785,51.518,0.087,0.0,1.041,0.0,2195456.0,0.0,24.0,2466836480.0,438824960.0,16400818176.0,14312595456.0,4011984.0,1809905.0
13-04 02:45:16,31.551,15.776,51.884,0.088,0.0,0.701,4096.0,4292608.0,1.0,36.0,2467803136.0,438837248.0,16425762816.0,14286671872.0,6256921.0,2027881.0
13-04 02:45:17,31.491,16.316,51.579,0.0,0.0,0.614,0.0,2162688.0,0.0,19.0,2468974592.0,438841344.0,16448155648.0,14263103488.0,5809043.0,1720957.0
13-04 02:45:18,32.730,15.245,51.335,0.0,0.0,0.689,0.0,2154496.0,0.0,19.0,2469003264.0,438841344.0,16471961600.0,14239268864.0,5873056.0,1762211.0
13-04 02:45:19,31.142,17.042,51.125,0.0,0.0,0.692,0.0,4227072.0,0.0,35.0,2469957632.0,438845440.0,16496963584.0,14213308416.0,5971783.0,1848744.0
13-04 02:45:20,31.480,16.852,50.898,0.086,0.0,0.684,0.0,2256896.0,0.0,25.0,2469818368.0,438845440.0,16521408512.0,14189002752.0,6294090.0,1992393.0
13-04 02:45:21,31.826,15.391,51.826,0.087,0.0,0.870,0.0,2179072.0,0.0,23.0,2472259584.0,438849536.0,16543916032.0,14164049920.0,5793588.0,1733130.0
13-04 02:45:22,31.401,16.263,51.644,0.0,0.0,0.692,0.0,2170880.0,0.0,20.0,2471022592.0,438870016.0,16567529472.0,14141652992.0,4579644.0,1773777.0
13-04 02:45:23,31.043,16.348,51.565,0.174,0.0,0.870,0.0,4190208.0,0.0,32.0,2471309312.0,438874112.0,16592252928.0,14116638720.0,5305554.0,1851239.0
13-04 02:45:24,32.018,14.912,52.018,0.0,0.0,1.053,0.0,2269184.0,0.0,25.0,2472570880.0,438894592.0,16616554496.0,14091055104.0,6256004.0,1973385.0
13-04 02:45:25,32.289,14.883,52.132,0.0,0.0,0.696,0.0,2146304.0,0.0,19.0,2474057728.0,438894592.0,16639623168.0,14066499584.0,5847803.0,1759871.0
13-04 02:45:26,32.069,15.948,51.121,0.0,0.0,0.862,0.0,2154496.0,0.0,19.0,2473758720.0,438902784.0,16662016000.0,14044397568.0,5848752.0,1763122.0
13-04 02:45:27,33.532,15.319,50.043,0.0,0.0,1.106,0.0,4190208.0,0.0,34.0,2474721280.0,438906880.0,16687480832.0,14017966080.0,6156154.0,1913293.0
13-04 02:45:28,32.612,15.917,50.606,0.087,0.0,0.779,0.0,2269184.0,0.0,25.0,2475970560.0,438906880.0,16711069696.0,13993127936.0,6119931.0,1907829.0
13-04 02:45:29,30.716,16.841,51.745,0.087,0.0,0.611,0.0,2158592.0,0.0,22.0,2477076480.0,438915072.0,16734986240.0,13968097280.0,5815275.0,1737226.0
13-04 02:45:30,34.301,15.919,48.725,0.352,0.0,0.704,0.0,35966976.0,0.0,85.0,2478198784.0,438919168.0,16787521536.0,13914435584.0,5837193.0,1730263.0
13-04 02:45:31,32.297,16.408,48.100,2.073,0.0,1.123,4096.0,88788992.0,1.0,185.0,2477182976.0,438935552.0,16780103680.0,13922852864.0,4242487.0,1975767.0
13-04 02:45:32,17.136,11.679,58.738,11.083,0.0,1.364,4096.0,260046848.0,1.0,470.0,2478604288.0,438939648.0,16794017792.0,13907513344.0,5658875.0,1852901.0
13-04 02:45:33,17.218,11.450,58.270,12.383,0.0,0.679,8192.0,262230016.0,2.0,481.0,2478940160.0,438956032.0,16806965248.0,13894213632.0,1791252.0,1751164.0
13-04 02:45:34,25.738,10.633,60.928,2.278,0.0,0.422,4096.0,84172800.0,1.0,198.0,2480058368.0,438960128.0,16830193664.0,13869862912.0,2897735.0,533931.0
13-04 02:45:35,31.834,13.243,54.754,0.170,0.0,0.0,0.0,6447104.0,0.0,57.0,2479513600.0,438960128.0,16857411584.0,13843189760.0,2473509.0,254712.0
13-04 02:45:36,32.396,11.935,55.499,0.085,0.0,0.085,0.0,6463488.0,0.0,57.0,2480988160.0,438960128.0,16883232768.0,13815894016.0,2475312.0,250646.0
13-04 02:45:37,31.861,11.948,56.017,0.173,0.0,0.0,0.0,6451200.0,0.0,57.0,2481328128.0,438960128.0,16910258176.0,13788528640.0,443535.0,238103.0
13-04 02:45:38,32.305,12.254,55.270,0.171,0.0,0.0,0.0,9707520.0,0.0,69.0,2481307648.0,438968320.0,16936062976.0,13762736128.0,2453903.0,252002.0
13-04 02:45:39,31.098,12.369,56.359,0.174,0.0,0.0,0.0,6266880.0,0.0,61.0,2482679808.0,438980608.0,16962695168.0,13734719488.0,426864.0,229115.0
13-04 02:45:40,33.190,11.866,54.428,0.516,0.0,0.0,0.0,31932416.0,0.0,114.0,2484285440.0,438984704.0,16986767360.0,13709037568.0,441302.0,234895.0
13-04 02:45:41,32.678,11.891,55.261,0.171,0.0,0.0,0.0,6443008.0,0.0,58.0,2485030912.0,438996992.0,17013248000.0,13681799168.0,441103.0,234538.0
13-04 02:45:42,31.538,12.137,56.239,0.085,0.0,0.0,0.0,6471680.0,0.0,58.0,2485350400.0,438996992.0,17040216064.0,13654511616.0,458722.0,251908.0
13-04 02:45:43,31.756,11.532,56.627,0.086,0.0,0.0,0.0,8568832.0,0.0,73.0,2485125120.0,439005184.0,17068892160.0,13626052608.0,442465.0,236888.0
13-04 02:45:44,32.483,11.565,55.782,0.170,0.0,0.0,0.0,6516736.0,0.0,61.0,2485981184.0,439013376.0,17095155712.0,13598924800.0,587196.0,311014.0
13-04 02:45:45,31.642,12.468,55.718,0.172,0.0,0.0,0.0,6479872.0,0.0,60.0,2487390208.0,439033856.0,17122074624.0,13570576384.0,460029.0,254433.0
13-04 02:45:46,32.191,13.378,54.348,0.084,0.0,0.0,4096.0,6475776.0,1.0,58.0,2487529472.0,439050240.0,17148760064.0,13543735296.0,442248.0,236461.0
13-04 02:45:47,32.183,11.993,55.738,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,2487287808.0,439050240.0,17176145920.0,13516591104.0,441897.0,234566.0
13-04 02:45:48,31.982,11.189,56.740,0.088,0.0,0.0,0.0,6467584.0,0.0,57.0,2489032704.0,439050240.0,17202401280.0,13488590848.0,442943.0,236489.0
13-04 02:45:49,32.161,12.521,55.060,0.257,0.0,0.0,0.0,6471680.0,0.0,57.0,2489720832.0,439062528.0,17229811712.0,13460480000.0,443019.0,236357.0
13-04 02:45:50,31.288,12.187,56.353,0.173,0.0,0.0,0.0,6471680.0,0.0,57.0,2490404864.0,439066624.0,17256108032.0,13433495552.0,441482.0,233661.0
13-04 02:45:51,32.556,11.658,55.613,0.173,0.0,0.0,0.0,6471680.0,0.0,59.0,2490851328.0,439074816.0,17283526656.0,13405622272.0,442727.0,236094.0
13-04 02:45:52,31.547,11.322,57.044,0.086,0.0,0.0,0.0,6500352.0,0.0,61.0,2493435904.0,439074816.0,17309450240.0,13377114112.0,442072.0,234891.0
13-04 02:45:53,32.158,11.350,56.406,0.086,0.0,0.0,0.0,8642560.0,0.0,76.0,2492989440.0,439083008.0,17338490880.0,13348511744.0,591145.0,316859.0
13-04 02:45:54,31.806,12.187,55.834,0.173,0.0,0.0,0.0,6496256.0,0.0,58.0,2493997056.0,439091200.0,17365270528.0,13320716288.0,442831.0,236209.0
13-04 02:45:55,31.764,11.986,56.164,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2494910464.0,439095296.0,17391415296.0,13293654016.0,441981.0,234774.0
13-04 02:45:56,32.671,12.014,55.143,0.173,0.0,0.0,0.0,12140544.0,0.0,73.0,2494873600.0,439099392.0,17420230656.0,13264871424.0,441332.0,233734.0
13-04 02:45:57,35.193,11.502,52.017,1.288,0.0,0.0,4096.0,54509568.0,1.0,155.0,2496364544.0,439128064.0,17443287040.0,13240295424.0,443252.0,238323.0
13-04 02:45:58,31.615,12.457,55.756,0.172,0.0,0.0,0.0,6463488.0,0.0,57.0,2497949696.0,439132160.0,17470021632.0,13211971584.0,441428.0,235135.0
13-04 02:45:59,31.298,12.898,55.718,0.086,0.0,0.0,0.0,6455296.0,0.0,57.0,2497200128.0,439140352.0,17497427968.0,13185306624.0,441142.0,234406.0
13-04 02:46:00,31.783,12.748,55.383,0.086,0.0,0.0,0.0,6266880.0,0.0,57.0,2498023424.0,439140352.0,17524019200.0,13157892096.0,428408.0,230035.0
13-04 02:46:01,12.553,5.174,82.188,0.085,0.0,0.0,0.0,4296704.0,0.0,38.0,2498666496.0,439140352.0,17537597440.0,13143670784.0,293274.0,156103.0
13-04 02:46:02,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2498732032.0,439140352.0,17537785856.0,13143416832.0,2460.0,3650.0
13-04 02:46:03,0.167,0.084,99.498,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2498850816.0,439144448.0,17537789952.0,13143289856.0,5054.0,6301.0
13-04 02:46:04,0.084,0.252,92.534,7.047,0.0,0.084,8192.0,244359168.0,2.0,314.0,2498850816.0,439156736.0,17537777664.0,13143289856.0,7578.0,9480.0
13-04 02:46:05,0.251,0.251,92.218,7.280,0.0,0.0,12288.0,260067328.0,3.0,332.0,2498920448.0,439164928.0,17537802240.0,13143187456.0,2092.0,1763.0
13-04 02:46:06,0.167,0.500,99.333,0.0,0.0,0.0,0.0,60645376.0,0.0,97.0,2498859008.0,439164928.0,17537830912.0,13143220224.0,2734.0,3054.0
13-04 02:46:07,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2498875392.0,439164928.0,17537830912.0,13143203840.0,2580.0,2908.0
13-04 02:46:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2498871296.0,439164928.0,17537835008.0,13143203840.0,2995.0,3334.0
13-04 02:46:09,5.630,3.950,90.0,0.168,0.0,0.252,0.0,20480.0,0.0,3.0,2498011136.0,439173120.0,17541226496.0,13140664320.0,701864.0,629852.0
13-04 02:46:10,27.296,14.850,56.910,0.086,0.0,0.858,0.0,2060288.0,0.0,17.0,2498863104.0,439173120.0,17561772032.0,13119266816.0,3642217.0,1706280.0
13-04 02:46:11,30.026,16.362,52.742,0.0,0.0,0.870,0.0,2289664.0,0.0,25.0,2500022272.0,439181312.0,17584762880.0,13095108608.0,6356171.0,2071077.0
13-04 02:46:12,31.180,16.107,51.852,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,2499608576.0,439181312.0,17608118272.0,13072166912.0,5904835.0,1843650.0
13-04 02:46:13,32.584,15.557,50.821,0.086,0.0,0.951,0.0,2166784.0,0.0,20.0,2500460544.0,439181312.0,17631686656.0,13047746560.0,5946091.0,1864265.0
13-04 02:46:14,31.688,16.623,50.823,0.173,0.0,0.693,0.0,2187264.0,0.0,22.0,2502086656.0,439185408.0,17655595008.0,13022208000.0,5940853.0,1866734.0
13-04 02:46:15,31.570,16.392,50.911,0.0,0.0,1.127,0.0,4116480.0,0.0,29.0,2502369280.0,439185408.0,17680113664.0,12997406720.0,5980808.0,1888372.0
13-04 02:46:16,32.031,15.712,51.476,0.087,0.0,0.694,0.0,2260992.0,0.0,26.0,2503614464.0,439185408.0,17703473152.0,12972802048.0,6279982.0,2046619.0
13-04 02:46:17,31.858,16.233,51.215,0.087,0.0,0.608,0.0,2281472.0,0.0,25.0,2504437760.0,439197696.0,17727442944.0,12947996672.0,6486419.0,2163811.0
13-04 02:46:18,32.313,16.752,50.340,0.0,0.0,0.595,0.0,2150400.0,0.0,19.0,2504019968.0,439197696.0,17751433216.0,12924424192.0,5982390.0,1894726.0
13-04 02:46:19,30.454,16.841,51.745,0.0,0.0,0.960,0.0,2150400.0,0.0,19.0,2505179136.0,439197696.0,17774292992.0,12900405248.0,5902635.0,1838686.0
13-04 02:46:20,31.485,16.468,50.853,0.085,0.0,1.109,0.0,2170880.0,0.0,21.0,2506248192.0,439201792.0,17797857280.0,12875767808.0,6101041.0,1951284.0
13-04 02:46:21,31.579,15.962,51.596,0.086,0.0,0.777,0.0,2150400.0,0.0,19.0,2505998336.0,439201792.0,17821007872.0,12852867072.0,6014591.0,1914157.0
13-04 02:46:22,30.743,16.408,51.813,0.0,0.0,1.036,0.0,4079616.0,0.0,26.0,2506563584.0,439201792.0,17846251520.0,12827058176.0,6024717.0,1895674.0
13-04 02:46:23,32.534,15.582,50.685,0.0,0.0,1.199,0.0,2269184.0,0.0,25.0,2508652544.0,439201792.0,17869234176.0,12801986560.0,6157509.0,1985306.0
13-04 02:46:24,33.132,14.840,51.165,0.086,0.0,0.777,0.0,2281472.0,0.0,25.0,2508820480.0,439201792.0,17892696064.0,12778356736.0,6570137.0,2211399.0
13-04 02:46:25,32.264,15.265,51.605,0.0,0.0,0.867,0.0,2174976.0,0.0,20.0,2509373440.0,439205888.0,17916833792.0,12753661952.0,5947283.0,1855841.0
13-04 02:46:26,31.597,15.451,51.562,0.087,0.0,1.302,0.0,2179072.0,0.0,21.0,2509139968.0,439214080.0,17940164608.0,12730556416.0,5986311.0,1879444.0
13-04 02:46:27,33.250,16.583,49.330,0.0,0.0,0.838,0.0,2146304.0,0.0,19.0,2510942208.0,439214080.0,17963732992.0,12705185792.0,6008789.0,1906256.0
13-04 02:46:28,32.007,15.830,51.471,0.0,0.0,0.692,0.0,2154496.0,0.0,19.0,2510938112.0,439214080.0,17987227648.0,12681695232.0,5949720.0,1865718.0
13-04 02:46:29,31.771,16.406,50.955,0.0,0.0,0.868,0.0,4190208.0,0.0,33.0,2511601664.0,439218176.0,18012618752.0,12655636480.0,6129161.0,1970798.0
13-04 02:46:30,30.223,17.979,50.856,0.0,0.0,0.942,0.0,2244608.0,0.0,22.0,2512080896.0,439218176.0,18036875264.0,12630900736.0,6252699.0,2031655.0
13-04 02:46:31,31.534,16.795,50.728,0.086,0.0,0.857,0.0,2199552.0,0.0,22.0,2513166336.0,439218176.0,18059493376.0,12607197184.0,6419724.0,2118695.0
13-04 02:46:32,30.722,16.188,52.045,0.087,0.0,0.957,0.0,2170880.0,0.0,21.0,2513846272.0,439222272.0,18082578432.0,12583428096.0,5951817.0,1872307.0
13-04 02:46:33,32.062,15.771,51.127,0.0,0.0,1.040,0.0,2162688.0,0.0,19.0,2514407424.0,439222272.0,18106343424.0,12559101952.0,5956222.0,1881587.0
13-04 02:46:34,33.133,15.318,50.688,0.086,0.0,0.775,0.0,2154496.0,0.0,19.0,2514870272.0,439222272.0,18129895424.0,12535087104.0,5930684.0,1861248.0
13-04 02:46:35,31.142,16.522,51.557,0.0,0.0,0.779,0.0,2162688.0,0.0,19.0,2515165184.0,439222272.0,18153758720.0,12510928896.0,6168446.0,1965621.0
13-04 02:46:36,31.760,16.652,50.815,0.0,0.0,0.773,0.0,4194304.0,0.0,32.0,2517147648.0,439226368.0,18178379776.0,12484321280.0,6098567.0,1959431.0
13-04 02:46:37,31.520,15.976,51.382,0.0,0.0,1.123,0.0,2277376.0,0.0,25.0,2517852160.0,439226368.0,18201923584.0,12460072960.0,6580399.0,2192339.0
13-04 02:46:38,31.972,15.986,51.173,0.087,0.0,0.782,0.0,2170880.0,0.0,21.0,2518192128.0,439234560.0,18224959488.0,12436688896.0,5918659.0,1841645.0
13-04 02:46:39,31.394,16.938,50.727,0.0,0.0,0.941,0.0,2170880.0,0.0,22.0,2518474752.0,439234560.0,18249175040.0,12412190720.0,3960719.0,1860316.0
13-04 02:46:40,34.671,15.713,48.420,0.427,0.0,0.769,0.0,27287552.0,0.0,87.0,2520371200.0,439246848.0,18289676288.0,12369780736.0,6758535.0,1899244.0
13-04 02:46:41,23.834,16.753,46.459,12.090,0.0,0.864,12288.0,263557120.0,3.0,473.0,2520281088.0,439255040.0,18309644288.0,12349894656.0,7408208.0,2173839.0
13-04 02:46:42,16.869,11.765,59.429,10.986,0.0,0.952,8192.0,257949696.0,2.0,442.0,2522365952.0,439263232.0,18322280448.0,12335165440.0,1892089.0,1852532.0
13-04 02:46:43,23.585,13.465,56.432,5.746,0.0,0.772,4096.0,186245120.0,1.0,339.0,2523406336.0,439271424.0,18321027072.0,12335370240.0,10309396.0,1865573.0
13-04 02:46:44,32.989,15.418,50.732,0.086,0.0,0.775,0.0,2232320.0,0.0,22.0,2530127872.0,439279616.0,18344505344.0,12305162240.0,5898220.0,1839401.0
13-04 02:46:45,31.948,16.190,50.823,0.0,0.0,1.039,0.0,2179072.0,0.0,22.0,2530598912.0,439279616.0,18369671168.0,12279525376.0,5835325.0,1798461.0
13-04 02:46:46,30.882,16.522,51.644,0.0,0.0,0.952,0.0,4161536.0,0.0,29.0,2531409920.0,439279616.0,18393280512.0,12255105024.0,6240653.0,2041418.0
13-04 02:46:47,31.997,16.468,50.512,0.085,0.0,0.939,0.0,2310144.0,0.0,28.0,2533453824.0,439279616.0,18416025600.0,12230316032.0,6386439.0,2086245.0
13-04 02:46:48,31.941,14.970,52.219,0.0,0.0,0.870,0.0,2162688.0,0.0,19.0,2533945344.0,439283712.0,18439708672.0,12206137344.0,5988382.0,1885636.0
13-04 02:46:49,32.239,15.385,51.426,0.086,0.0,0.864,0.0,2179072.0,0.0,23.0,2533310464.0,439287808.0,18462908416.0,12183568384.0,5983087.0,1880186.0
13-04 02:46:50,31.379,16.466,51.293,0.0,0.0,0.862,0.0,2162688.0,0.0,19.0,2534010880.0,439287808.0,18486812672.0,12158963712.0,5957065.0,1885302.0
13-04 02:46:51,31.443,17.096,50.515,0.086,0.0,0.859,0.0,2154496.0,0.0,19.0,2534928384.0,439287808.0,18510888960.0,12133969920.0,6006371.0,1895242.0
13-04 02:46:52,32.824,15.691,50.551,0.085,0.0,0.848,0.0,4190208.0,0.0,32.0,2535510016.0,439291904.0,18535366656.0,12108906496.0,6111510.0,1952714.0
13-04 02:46:53,30.239,17.888,50.852,0.0,0.0,1.022,0.0,2154496.0,0.0,19.0,2535784448.0,439296000.0,18558562304.0,12085432320.0,6266237.0,2035953.0
13-04 02:46:54,33.651,14.792,50.779,0.087,0.0,0.692,0.0,2281472.0,0.0,25.0,2537529344.0,439296000.0,18581188608.0,12061061120.0,6453559.0,2138209.0
13-04 02:46:55,32.082,15.785,51.024,0.085,0.0,1.024,0.0,2162688.0,0.0,21.0,2539216896.0,439300096.0,18605187072.0,12035371008.0,6011070.0,1908837.0
13-04 02:46:56,31.272,16.028,51.829,0.0,0.0,0.871,0.0,2162688.0,0.0,19.0,2538962944.0,439300096.0,18628423680.0,12012388352.0,5976174.0,1879602.0
13-04 02:46:57,31.282,16.638,51.300,0.087,0.0,0.693,0.0,2150400.0,0.0,19.0,2538889216.0,439300096.0,18651779072.0,11989106688.0,5965326.0,1839027.0
13-04 02:46:58,32.283,16.354,50.426,0.0,0.0,0.937,0.0,2187264.0,0.0,20.0,2540433408.0,439300096.0,18674954240.0,11964387328.0,5967180.0,1899227.0
13-04 02:46:59,32.788,15.577,50.344,0.086,0.0,1.205,0.0,4079616.0,0.0,26.0,2540535808.0,439304192.0,18700521472.0,11938713600.0,6053917.0,1937269.0
13-04 02:47:00,33.304,15.178,50.304,0.087,0.0,1.127,0.0,5722112.0,0.0,35.0,2541686784.0,439304192.0,18723389440.0,11914694656.0,6245235.0,2023242.0
13-04 02:47:01,34.509,17.126,46.558,0.775,0.0,1.033,4096.0,54267904.0,1.0,121.0,2543771648.0,439312384.0,18798215168.0,11837775872.0,6451570.0,2091214.0
13-04 02:47:02,31.359,15.941,51.307,0.174,0.0,1.220,0.0,3829760.0,0.0,30.0,2543386624.0,439312384.0,18770210816.0,11866165248.0,6033858.0,1935988.0
13-04 02:47:03,32.594,15.870,50.768,0.0,0.0,0.768,0.0,2158592.0,0.0,19.0,2543607808.0,439312384.0,18794086400.0,11842068480.0,6026342.0,1908792.0
13-04 02:47:04,32.328,16.207,50.603,0.0,0.0,0.862,0.0,2154496.0,0.0,19.0,2544844800.0,439312384.0,18817040384.0,11817877504.0,5888474.0,1834175.0
13-04 02:47:05,31.937,14.834,52.531,0.0,0.0,0.698,0.0,2162688.0,0.0,19.0,2544578560.0,439312384.0,18840522752.0,11794661376.0,6090293.0,1947091.0
13-04 02:47:06,32.041,15.935,50.991,0.086,0.0,0.947,0.0,2154496.0,0.0,19.0,2544611328.0,439312384.0,18863992832.0,11771158528.0,6006958.0,1890816.0
13-04 02:47:07,31.712,15.725,51.520,0.174,0.0,0.869,0.0,4198400.0,0.0,34.0,2546286592.0,439320576.0,18888658944.0,11744808960.0,5987152.0,1882412.0
13-04 02:47:08,30.796,16.098,52.231,0.0,0.0,0.875,0.0,2154496.0,0.0,19.0,2546647040.0,439324672.0,18912083968.0,11721019392.0,6241673.0,2026330.0
13-04 02:47:09,29.948,17.814,51.291,0.086,0.0,0.861,0.0,2281472.0,0.0,25.0,2547490816.0,439324672.0,18935791616.0,11696467968.0,6479313.0,2130239.0
13-04 02:47:10,31.885,15.465,51.781,0.0,0.0,0.869,0.0,2162688.0,0.0,19.0,2548957184.0,439324672.0,18958413824.0,11672379392.0,5916448.0,1909158.0
13-04 02:47:11,31.520,16.494,51.123,0.0,0.0,0.864,0.0,2146304.0,0.0,19.0,2549407744.0,439324672.0,18982100992.0,11648241664.0,5978422.0,1786872.0
13-04 02:47:12,30.340,16.827,52.136,0.0,0.0,0.697,0.0,2154496.0,0.0,19.0,2549940224.0,439328768.0,19004788736.0,11625017344.0,6013953.0,1916250.0
13-04 02:47:13,15.214,8.120,67.009,9.145,0.0,0.513,4096.0,160432128.0,1.0,303.0,2549628928.0,439345152.0,19018895360.0,11611205632.0,1543511.0,1666644.0
13-04 02:47:14,3.953,2.439,79.479,14.045,0.0,0.084,8192.0,257994752.0,2.0,444.0,2549567488.0,439349248.0,19020992512.0,11609165824.0,1874240.0,1192575.0
13-04 02:47:15,9.359,3.963,73.946,12.732,0.0,0.0,12288.0,229437440.0,3.0,417.0,2550550528.0,439361536.0,19026812928.0,11602350080.0,872566.0,1287938.0
13-04 02:47:16,33.613,17.016,48.617,0.0,0.0,0.754,0.0,2031616.0,0.0,13.0,2549858304.0,439361536.0,19050893312.0,11578961920.0,5499655.0,1633090.0
13-04 02:47:17,27.170,18.837,52.604,0.0,0.0,1.389,0.0,0.0,0.0,0.0,2563653632.0,439361536.0,19071279104.0,11544780800.0,3871622.0,2134068.0
13-04 02:47:18,32.128,17.325,49.706,0.168,0.0,0.673,0.0,2203648.0,0.0,22.0,2580602880.0,439365632.0,19095646208.0,11503460352.0,13442537.0,2278986.0
13-04 02:47:19,29.432,17.467,52.140,0.0,0.0,0.961,0.0,122880.0,0.0,6.0,2581151744.0,439365632.0,19117064192.0,11481493504.0,8831295.0,2327476.0
13-04 02:47:20,30.981,17.900,50.086,0.0,0.0,1.033,0.0,2035712.0,0.0,16.0,2582278144.0,439365632.0,19139747840.0,11457683456.0,6065187.0,1921047.0
13-04 02:47:21,30.901,16.481,51.845,0.0,0.0,0.773,0.0,2166784.0,0.0,19.0,2582781952.0,439369728.0,19163127808.0,11433795584.0,8337197.0,2059637.0
13-04 02:47:22,33.044,14.224,51.691,0.087,0.0,0.954,0.0,1196032.0,0.0,10.0,2582630400.0,439373824.0,19187068928.0,11410001920.0,8348328.0,2046744.0
13-04 02:47:23,31.082,16.623,51.429,0.0,0.0,0.866,0.0,1093632.0,0.0,15.0,2582814720.0,439373824.0,19209027584.0,11387858944.0,6232134.0,2003640.0
13-04 02:47:24,32.444,15.835,50.602,0.086,0.0,1.033,0.0,2199552.0,0.0,24.0,2583896064.0,439382016.0,19231440896.0,11364356096.0,6013409.0,1834821.0
13-04 02:47:25,31.643,15.559,51.836,0.0,0.0,0.962,0.0,4169728.0,0.0,31.0,2585575424.0,439382016.0,19256483840.0,11337633792.0,6088175.0,1961724.0
13-04 02:47:26,31.115,16.854,50.994,0.086,0.0,0.951,0.0,2187264.0,0.0,22.0,2584334336.0,439382016.0,19279966208.0,11315392512.0,6286276.0,2048038.0
13-04 02:47:27,32.109,15.798,50.982,0.085,0.0,1.025,0.0,2277376.0,0.0,25.0,2585890816.0,439382016.0,19303964672.0,11289837568.0,6481317.0,2132851.0
13-04 02:47:28,32.594,16.297,50.256,0.0,0.0,0.853,0.0,2146304.0,0.0,19.0,2586619904.0,439382016.0,19327365120.0,11265708032.0,6118888.0,1961485.0
13-04 02:47:29,31.597,16.667,50.781,0.0,0.0,0.955,0.0,2162688.0,0.0,19.0,2587459584.0,439382016.0,19350548480.0,11241684992.0,5961441.0,1869418.0
13-04 02:47:30,31.330,16.652,51.245,0.086,0.0,0.687,0.0,2183168.0,0.0,22.0,2587537408.0,439394304.0,19374018560.0,11218124800.0,6018298.0,1882659.0
13-04 02:47:31,32.639,16.486,49.875,0.0,0.0,0.999,0.0,2174976.0,0.0,20.0,2588098560.0,439394304.0,19397439488.0,11194142720.0,5946699.0,1867150.0
13-04 02:47:32,31.507,16.866,50.599,0.0,0.0,1.027,0.0,2150400.0,0.0,19.0,2589519872.0,439394304.0,19420372992.0,11169787904.0,6034614.0,1873025.0
13-04 02:47:33,31.803,17.007,49.915,0.085,0.0,1.190,0.0,4194304.0,0.0,32.0,2589736960.0,439394304.0,19445608448.0,11144335360.0,5987621.0,1909591.0
13-04 02:47:34,30.661,16.035,52.247,0.0,0.0,1.057,0.0,2154496.0,0.0,20.0,2590109696.0,439394304.0,19469488128.0,11120082944.0,6267444.0,2032354.0
13-04 02:47:35,31.955,16.365,50.732,0.086,0.0,0.861,0.0,2306048.0,0.0,27.0,2591682560.0,439394304.0,19492126720.0,11095871488.0,6476036.0,2132042.0
13-04 02:47:36,31.496,16.010,51.619,0.0,0.0,0.875,0.0,2166784.0,0.0,21.0,2592587776.0,439398400.0,19515310080.0,11071778816.0,5964067.0,1869461.0
13-04 02:47:37,32.819,15.081,50.985,0.086,0.0,1.028,0.0,2158592.0,0.0,19.0,2592788480.0,439402496.0,19539054592.0,11047829504.0,5999888.0,1894060.0
13-04 02:47:38,31.602,15.493,51.849,0.0,0.0,1.056,0.0,2158592.0,0.0,19.0,2593951744.0,439402496.0,19562184704.0,11023536128.0,5824008.0,1680413.0
13-04 02:47:39,32.616,15.232,51.463,0.086,0.0,0.602,0.0,2154496.0,0.0,19.0,2594054144.0,439402496.0,19585523712.0,11000094720.0,6033863.0,1963730.0
13-04 02:47:40,32.059,16.247,50.912,0.0,0.0,0.782,0.0,4091904.0,0.0,27.0,2595065856.0,439402496.0,19611066368.0,10973540352.0,5981872.0,1877876.0
13-04 02:47:41,31.153,17.642,50.516,0.0,0.0,0.688,0.0,2260992.0,0.0,25.0,2594746368.0,439402496.0,19635339264.0,10949586944.0,6333504.0,2068937.0
13-04 02:47:42,32.118,15.538,51.476,0.087,0.0,0.781,0.0,2293760.0,0.0,27.0,2595303424.0,439406592.0,19658158080.0,10926206976.0,6452994.0,2128493.0
13-04 02:47:43,32.103,15.708,51.416,0.0,0.0,0.773,0.0,2150400.0,0.0,19.0,2596642816.0,439406592.0,19681882112.0,10901143552.0,5936075.0,1837299.0
13-04 02:47:44,31.946,16.483,50.722,0.0,0.0,0.850,0.0,2158592.0,0.0,19.0,2596560896.0,439410688.0,19705548800.0,10877554688.0,5984450.0,1856002.0
13-04 02:47:45,30.816,16.233,51.736,0.694,0.0,0.521,4096.0,41537536.0,1.0,106.0,2597920768.0,439418880.0,19727962112.0,10853773312.0,3974151.0,1902021.0
13-04 02:47:46,26.498,15.865,48.861,7.848,0.0,0.928,8192.0,262148096.0,2.0,452.0,2598182912.0,439427072.0,19747737600.0,10833727488.0,2434231.0,2133038.0
13-04 02:47:47,16.652,12.103,58.970,11.416,0.0,0.858,8192.0,256901120.0,2.0,454.0,2598846464.0,439435264.0,19761557504.0,10819235840.0,2971637.0,1856192.0
13-04 02:47:48,26.425,13.212,56.304,3.282,0.0,0.777,0.0,124440576.0,0.0,222.0,2599444480.0,439443456.0,19780657152.0,10799529984.0,5664245.0,1716498.0
13-04 02:47:49,31.693,16.753,50.777,0.086,0.0,0.691,0.0,4210688.0,0.0,33.0,2600574976.0,439443456.0,19806470144.0,10772586496.0,5456553.0,1918847.0
13-04 02:47:50,32.131,15.893,50.945,0.0,0.0,1.031,0.0,2289664.0,0.0,26.0,2601529344.0,439443456.0,19829489664.0,10748612608.0,7295036.0,2032301.0
13-04 02:47:51,31.362,17.138,50.814,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,2602127360.0,439443456.0,19852607488.0,10724896768.0,9645211.0,1873722.0
13-04 02:47:52,31.574,16.522,51.125,0.087,0.0,0.692,0.0,2162688.0,0.0,19.0,2602070016.0,439443456.0,19876257792.0,10701303808.0,7662085.0,1850458.0
13-04 02:47:53,32.558,15.418,51.507,0.0,0.0,0.517,0.0,2162688.0,0.0,19.0,2603708416.0,439443456.0,19898667008.0,10677256192.0,6294519.0,1861028.0
13-04 02:47:54,32.468,15.671,50.996,0.173,0.0,0.693,0.0,2187264.0,0.0,22.0,2603102208.0,439447552.0,19922939904.0,10653585408.0,7998513.0,1894545.0
13-04 02:47:55,31.336,17.123,50.514,0.0,0.0,1.027,0.0,4096000.0,0.0,29.0,2603446272.0,439447552.0,19948314624.0,10627866624.0,6069680.0,1895667.0
13-04 02:47:56,31.202,17.050,50.639,0.085,0.0,1.023,0.0,2297856.0,0.0,28.0,2603462656.0,439447552.0,19971358720.0,10604806144.0,6190648.0,1930523.0
13-04 02:47:57,33.163,15.901,50.255,0.0,0.0,0.680,0.0,2281472.0,0.0,25.0,2605350912.0,439451648.0,19994669056.0,10579603456.0,8465163.0,2171602.0
13-04 02:47:58,31.661,16.436,51.298,0.0,0.0,0.606,0.0,2150400.0,0.0,20.0,2605879296.0,439451648.0,20018200576.0,10555543552.0,6027672.0,1901528.0
13-04 02:47:59,32.570,16.709,49.958,0.0,0.0,0.763,0.0,2154496.0,0.0,19.0,2606153728.0,439451648.0,20042088448.0,10531381248.0,5955813.0,1869470.0
13-04 02:48:00,32.164,16.082,50.556,0.171,0.0,1.027,0.0,2154496.0,0.0,21.0,2607329280.0,439455744.0,20064649216.0,10507640832.0,5949096.0,1861385.0
13-04 02:48:01,31.371,16.344,51.406,0.0,0.0,0.879,0.0,2162688.0,0.0,19.0,2608103424.0,439455744.0,20088868864.0,10482647040.0,6139553.0,1967193.0
13-04 02:48:02,30.981,16.954,51.033,0.0,0.0,1.033,0.0,2162688.0,0.0,19.0,2609532928.0,439455744.0,20111577088.0,10458509312.0,5961380.0,1869238.0
13-04 02:48:03,29.800,17.202,51.781,0.0,0.0,1.216,4096.0,4227072.0,1.0,34.0,2609647616.0,439459840.0,20137320448.0,10432647168.0,4212117.0,1983350.0
13-04 02:48:04,32.099,15.079,51.764,0.176,0.0,0.882,0.0,2277376.0,0.0,25.0,2610733056.0,439459840.0,20160532480.0,10408349696.0,8367238.0,2081572.0
13-04 02:48:05,31.780,16.441,50.932,0.0,0.0,0.847,0.0,2158592.0,0.0,19.0,2610503680.0,439463936.0,20184539136.0,10384568320.0,6017649.0,1898484.0
13-04 02:48:06,32.378,15.191,51.389,0.087,0.0,0.955,0.0,2170880.0,0.0,21.0,2611478528.0,439476224.0,20207751168.0,10360369152.0,5972616.0,1874197.0
13-04 02:48:07,30.859,15.295,53.220,0.0,0.0,0.626,0.0,2154496.0,0.0,19.0,2611539968.0,439476224.0,20231245824.0,10336813056.0,5950239.0,1877365.0
13-04 02:48:08,31.976,15.598,51.386,0.0,0.0,1.040,0.0,2154496.0,0.0,19.0,2612932608.0,439476224.0,20254191616.0,10312474624.0,6064768.0,1919795.0
13-04 02:48:09,31.693,16.235,51.295,0.086,0.0,0.691,0.0,3510272.0,0.0,37.0,2613350400.0,439480320.0,20279754752.0,10286489600.0,6254120.0,1787197.0
13-04 02:48:10,35.165,12.257,51.902,0.676,0.0,0.0,0.0,42401792.0,0.0,127.0,2619731968.0,439496704.0,20336963584.0,10222882816.0,443405.0,239073.0
13-04 02:48:11,33.333,12.263,53.627,0.604,0.0,0.173,4096.0,34279424.0,1.0,120.0,2620489728.0,439517184.0,20329472000.0,10229596160.0,2261384.0,251133.0
13-04 02:48:12,32.261,12.870,54.615,0.254,0.0,0.0,0.0,6471680.0,0.0,61.0,2621177856.0,439525376.0,20355489792.0,10202882048.0,459922.0,253135.0
13-04 02:48:13,33.048,12.586,53.853,0.514,0.0,0.0,0.0,32722944.0,0.0,111.0,2621792256.0,439529472.0,20404076544.0,10153676800.0,442350.0,235872.0
13-04 02:48:14,33.082,12.814,53.936,0.168,0.0,0.0,0.0,10178560.0,0.0,70.0,2622439424.0,439533568.0,20407951360.0,10149150720.0,443097.0,236392.0
13-04 02:48:15,32.498,12.014,55.315,0.173,0.0,0.0,0.0,6451200.0,0.0,58.0,2621599744.0,439541760.0,20435066880.0,10122866688.0,442365.0,236665.0
13-04 02:48:16,31.002,12.003,56.908,0.086,0.0,0.0,0.0,6524928.0,0.0,64.0,2622767104.0,439549952.0,20461383680.0,10095374336.0,440840.0,233973.0
13-04 02:48:17,31.588,12.189,55.966,0.258,0.0,0.0,0.0,8577024.0,0.0,75.0,2625101824.0,439562240.0,20489322496.0,10065088512.0,587681.0,312278.0
13-04 02:48:18,9.675,4.003,74.062,12.260,0.0,0.0,8192.0,220672000.0,2.0,393.0,2624122880.0,439578624.0,20497362944.0,10058010624.0,1830.0,2549.0
13-04 02:48:19,0.168,0.670,85.678,13.484,0.0,0.0,8192.0,261099520.0,2.0,462.0,2624425984.0,439582720.0,20497182720.0,10057883648.0,2850.0,3992.0
13-04 02:48:20,12.426,4.511,76.851,6.213,0.0,0.0,0.0,158867456.0,0.0,260.0,2624847872.0,439586816.0,20507725824.0,10046914560.0,296447.0,160060.0
13-04 02:48:21,32.021,12.586,55.308,0.086,0.0,0.0,0.0,6459392.0,0.0,59.0,2626011136.0,439590912.0,20535193600.0,10018279424.0,441534.0,235251.0
13-04 02:48:22,31.473,11.683,56.670,0.174,0.0,0.0,0.0,6459392.0,0.0,57.0,2625695744.0,439590912.0,20561842176.0,9991946240.0,440587.0,233723.0
13-04 02:48:23,32.0,12.766,55.064,0.170,0.0,0.0,0.0,6483968.0,0.0,57.0,2627055616.0,439595008.0,20588589056.0,9963835392.0,442041.0,236292.0
13-04 02:48:24,32.586,11.897,55.259,0.259,0.0,0.0,0.0,6504448.0,0.0,61.0,2627276800.0,439615488.0,20615364608.0,9936818176.0,441364.0,234723.0
13-04 02:48:25,33.080,12.098,54.738,0.085,0.0,0.0,0.0,6496256.0,0.0,58.0,2630017024.0,439615488.0,20641624064.0,9907818496.0,444095.0,238105.0
13-04 02:48:26,32.325,11.927,55.661,0.086,0.0,0.0,0.0,6483968.0,0.0,57.0,2628370432.0,439615488.0,20669095936.0,9881993216.0,442773.0,237474.0
13-04 02:48:27,31.362,12.082,56.384,0.171,0.0,0.0,0.0,6496256.0,0.0,57.0,2629943296.0,439619584.0,20695756800.0,9853755392.0,441760.0,235517.0
13-04 02:48:28,30.156,12.392,57.366,0.087,0.0,0.0,0.0,8663040.0,0.0,76.0,2630778880.0,439631872.0,20724559872.0,9824104448.0,441298.0,234658.0
13-04 02:48:29,31.720,11.927,56.180,0.173,0.0,0.0,0.0,6500352.0,0.0,57.0,2631757824.0,439631872.0,20750725120.0,9796960256.0,589925.0,315173.0
13-04 02:48:30,31.611,12.489,55.728,0.172,0.0,0.0,4096.0,6553600.0,1.0,69.0,2632929280.0,439640064.0,20778131456.0,9768374272.0,442215.0,235783.0
13-04 02:48:31,31.384,12.382,56.062,0.172,0.0,0.0,0.0,6475776.0,0.0,57.0,2632921088.0,439640064.0,20804632576.0,9741881344.0,441702.0,235184.0
13-04 02:48:32,31.897,11.810,56.207,0.086,0.0,0.0,0.0,6479872.0,0.0,59.0,2633957376.0,439644160.0,20831354880.0,9714118656.0,443029.0,237217.0
13-04 02:48:33,31.314,12.201,56.314,0.171,0.0,0.0,0.0,5550080.0,0.0,56.0,2635358208.0,439648256.0,20856758272.0,9687310336.0,373879.0,199620.0
13-04 02:48:34,31.552,11.790,56.573,0.085,0.0,0.0,0.0,8486912.0,0.0,67.0,2635698176.0,439648256.0,20885307392.0,9658421248.0,444330.0,238025.0
13-04 02:48:35,33.447,12.917,53.208,0.428,0.0,0.0,0.0,29560832.0,0.0,109.0,2637451264.0,439660544.0,20931559424.0,9610403840.0,442253.0,235985.0
13-04 02:48:36,34.645,12.660,51.839,0.770,0.0,0.086,0.0,47538176.0,0.0,144.0,2636681216.0,439668736.0,20937826304.0,9604898816.0,442846.0,237210.0
13-04 02:48:37,31.507,13.099,55.308,0.086,0.0,0.0,0.0,6483968.0,0.0,58.0,2638057472.0,439668736.0,20964073472.0,9577275392.0,588735.0,313268.0
13-04 02:48:38,32.140,12.361,55.413,0.085,0.0,0.0,0.0,6479872.0,0.0,58.0,2638450688.0,439676928.0,20991479808.0,9549467648.0,442155.0,235806.0
13-04 02:48:39,31.148,12.252,56.514,0.086,0.0,0.0,0.0,6471680.0,0.0,57.0,2639585280.0,439676928.0,21017075712.0,9522737152.0,296697.0,159662.0
13-04 02:48:40,30.513,12.906,56.410,0.171,0.0,0.0,0.0,6483968.0,0.0,59.0,2640875520.0,439676928.0,21044801536.0,9493721088.0,1047.0,1224.0
13-04 02:48:41,31.298,12.383,56.149,0.170,0.0,0.0,0.0,6512640.0,0.0,62.0,2640809984.0,439689216.0,21071933440.0,9466642432.0,3602.0,5801.0
13-04 02:48:42,30.861,12.276,56.777,0.085,0.0,0.0,0.0,6451200.0,0.0,58.0,2642145280.0,439689216.0,21098868736.0,9438371840.0,19557.0,20214.0
13-04 02:48:43,30.703,12.436,56.775,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,2642239488.0,439689216.0,21126647808.0,9410498560.0,1173.0,1266.0
13-04 02:48:44,30.678,12.119,57.034,0.169,0.0,0.0,0.0,8617984.0,0.0,76.0,2644148224.0,439697408.0,21155127296.0,9380102144.0,3542.0,5295.0
13-04 02:48:45,32.155,14.397,52.845,0.086,0.0,0.517,0.0,4345856.0,0.0,41.0,2644439040.0,439705600.0,21179908096.0,9355022336.0,1312435.0,1218512.0
13-04 02:48:46,31.955,15.676,51.680,0.0,0.0,0.689,0.0,2158592.0,0.0,19.0,2646138880.0,439709696.0,21203587072.0,9329639424.0,5987928.0,1952354.0
13-04 02:48:47,31.688,15.325,51.948,0.087,0.0,0.952,0.0,2170880.0,0.0,21.0,2645626880.0,439713792.0,21227548672.0,9306185728.0,5735475.0,1969078.0
13-04 02:48:48,32.106,15.839,51.027,0.086,0.0,0.942,0.0,2158592.0,0.0,19.0,2646806528.0,439713792.0,21250002944.0,9282551808.0,5329501.0,1957932.0
13-04 02:48:49,31.448,16.281,51.243,0.0,0.0,1.028,0.0,2166784.0,0.0,19.0,2648563712.0,439713792.0,21273464832.0,9257332736.0,6501299.0,2021200.0
13-04 02:48:50,31.416,16.567,50.901,0.0,0.0,1.116,0.0,2154496.0,0.0,19.0,2648539136.0,439713792.0,21297127424.0,9233694720.0,6817018.0,2037324.0
13-04 02:48:51,30.324,16.564,52.060,0.0,0.0,1.052,0.0,2158592.0,0.0,21.0,2648485888.0,439713792.0,21320417280.0,9210458112.0,6155347.0,2007074.0
13-04 02:48:52,31.461,16.249,51.080,0.0,0.0,1.210,0.0,2150400.0,0.0,19.0,2649714688.0,439713792.0,21343657984.0,9185988608.0,4210547.0,2071228.0
13-04 02:48:53,31.830,16.170,51.064,0.085,0.0,0.851,0.0,2174976.0,0.0,21.0,2649821184.0,439730176.0,21366931456.0,9162592256.0,2139537.0,2041464.0
13-04 02:48:54,32.957,16.174,49.478,0.348,0.0,1.043,4096.0,26259456.0,1.0,69.0,2650746880.0,439742464.0,21410897920.0,9117687808.0,2775413.0,2012076.0
13-04 02:48:55,17.005,9.645,64.721,8.037,0.0,0.592,8192.0,187424768.0,2.0,280.0,2651656192.0,439754752.0,21402279936.0,9125384192.0,3837156.0,1856928.0
13-04 02:48:56,5.285,2.477,77.539,14.533,0.0,0.165,8192.0,261099520.0,2.0,318.0,2650963968.0,439762944.0,21405020160.0,9123328000.0,2026104.0,1206634.0
13-04 02:48:57,4.051,2.278,79.409,14.177,0.0,0.084,4096.0,255807488.0,1.0,383.0,2651176960.0,439767040.0,21407612928.0,9120518144.0,722118.0,1279465.0
13-04 02:48:58,29.727,12.692,55.707,1.278,0.0,0.596,0.0,44924928.0,0.0,89.0,2659315712.0,439767040.0,21427687424.0,9092304896.0,12080701.0,1593466.0
13-04 02:48:59,29.913,18.696,50.348,0.0,0.0,1.043,0.0,12288.0,0.0,2.0,2660487168.0,439775232.0,21450227712.0,9068584960.0,5274918.0,1928499.0
13-04 02:49:00,28.559,17.712,52.797,0.0,0.0,0.932,0.0,131072.0,0.0,7.0,2664636416.0,439775232.0,21470990336.0,9043673088.0,9482266.0,2310777.0
13-04 02:49:01,30.863,16.914,51.526,0.0,0.0,0.697,0.0,2031616.0,0.0,13.0,2665517056.0,439775232.0,21494566912.0,9019215872.0,8868742.0,2338225.0
13-04 02:49:02,29.795,17.551,51.798,0.0,0.0,0.856,0.0,131072.0,0.0,6.0,2666274816.0,439775232.0,21515108352.0,8997916672.0,8667857.0,2207158.0
13-04 02:49:03,30.656,17.271,50.950,0.0,0.0,1.123,0.0,2035712.0,0.0,13.0,2667229184.0,439783424.0,21538611200.0,8973451264.0,8664271.0,2090327.0
13-04 02:49:04,30.532,16.123,52.144,0.0,0.0,1.201,0.0,122880.0,0.0,6.0,2667294720.0,439791616.0,21560082432.0,8951906304.0,10587524.0,2449363.0
13-04 02:49:05,31.011,17.757,49.958,0.255,0.0,1.020,0.0,2195456.0,0.0,23.0,2668711936.0,439795712.0,21583056896.0,8927510528.0,6403720.0,2148642.0
13-04 02:49:06,31.966,17.350,49.915,0.0,0.0,0.769,0.0,2027520.0,0.0,13.0,2668457984.0,439795712.0,21606318080.0,8904503296.0,5942106.0,1919979.0
13-04 02:49:07,31.803,16.497,50.935,0.0,0.0,0.765,0.0,2195456.0,0.0,20.0,2670338048.0,439795712.0,21629509632.0,8879431680.0,8529075.0,2227941.0
13-04 02:49:08,31.722,16.539,50.636,0.0,0.0,1.103,0.0,122880.0,0.0,6.0,2670157824.0,439795712.0,21651353600.0,8857767936.0,6322678.0,2097821.0
13-04 02:49:09,30.655,15.808,52.489,0.0,0.0,1.048,0.0,2158592.0,0.0,19.0,2670780416.0,439799808.0,21674946560.0,8833548288.0,6309092.0,2123183.0
13-04 02:49:10,31.900,15.735,51.247,0.086,0.0,1.032,0.0,2158592.0,0.0,19.0,2672500736.0,439803904.0,21697634304.0,8809136128.0,6295761.0,2092841.0
13-04 02:49:11,31.798,15.725,51.347,0.087,0.0,1.043,0.0,2174976.0,0.0,21.0,2672422912.0,439816192.0,21721677824.0,8785158144.0,8239349.0,2044058.0
13-04 02:49:12,31.488,16.522,51.038,0.0,0.0,0.952,0.0,2150400.0,0.0,19.0,2672701440.0,439820288.0,21745053696.0,8761499648.0,6175361.0,2011549.0
13-04 02:49:13,31.064,17.191,50.809,0.085,0.0,0.851,0.0,2162688.0,0.0,19.0,2674749440.0,439824384.0,21768003584.0,8736497664.0,6232731.0,2068683.0
13-04 02:49:14,30.233,17.571,50.991,0.0,0.0,1.206,0.0,2158592.0,0.0,19.0,2674200576.0,439824384.0,21791678464.0,8713371648.0,6200644.0,2054353.0
13-04 02:49:15,30.809,16.954,51.291,0.0,0.0,0.947,0.0,2199552.0,0.0,25.0,2675486720.0,439824384.0,21814661120.0,8689102848.0,6199442.0,2035149.0
13-04 02:49:16,33.613,16.848,48.868,0.0,0.0,0.671,0.0,2908160.0,0.0,32.0,2674790400.0,439828480.0,21839945728.0,8664510464.0,6381399.0,2111885.0
13-04 02:49:17,30.743,16.738,51.751,0.085,0.0,0.683,0.0,2134016.0,0.0,21.0,2676342784.0,439832576.0,21862146048.0,8640753664.0,6051838.0,1977662.0
13-04 02:49:18,31.451,16.334,51.260,0.087,0.0,0.869,0.0,2281472.0,0.0,25.0,2676641792.0,439832576.0,21885440000.0,8617160704.0,6246146.0,2067406.0
13-04 02:49:19,32.093,15.571,51.644,0.0,0.0,0.692,4096.0,2146304.0,1.0,20.0,2678173696.0,439840768.0,21908328448.0,8592732160.0,8268802.0,2083481.0
13-04 02:49:20,31.130,16.348,51.652,0.087,0.0,0.783,0.0,2158592.0,0.0,19.0,2677260288.0,439840768.0,21932023808.0,8569950208.0,5973189.0,1926390.0
13-04 02:49:21,32.472,15.848,50.904,0.0,0.0,0.775,0.0,2150400.0,0.0,19.0,2679721984.0,439840768.0,21954621440.0,8544890880.0,6419233.0,2128193.0
13-04 02:49:22,31.651,16.424,50.984,0.0,0.0,0.941,0.0,2158592.0,0.0,19.0,2679857152.0,439848960.0,21978505216.0,8520863744.0,6219438.0,2053792.0
13-04 02:49:23,31.174,16.408,51.468,0.086,0.0,0.864,0.0,2166784.0,0.0,21.0,2680946688.0,439857152.0,22001930240.0,8496340992.0,6357728.0,2052093.0
13-04 02:49:24,31.336,16.353,51.113,0.086,0.0,1.113,0.0,2166784.0,0.0,19.0,2680414208.0,439861248.0,22026031104.0,8472768512.0,5949574.0,1995032.0
13-04 02:49:25,31.606,15.976,51.382,0.0,0.0,1.036,0.0,2146304.0,0.0,19.0,2681757696.0,439861248.0,22048608256.0,8448847872.0,2116710.0,2014699.0
13-04 02:49:26,31.574,16.511,51.064,0.0,0.0,0.851,0.0,2146304.0,0.0,19.0,2681815040.0,439861248.0,22072090624.0,8425308160.0,2490638.0,1938120.0
13-04 02:49:27,30.940,17.179,50.513,0.513,0.0,0.855,0.0,36843520.0,0.0,86.0,2682064896.0,439861248.0,22096080896.0,8401068032.0,3044537.0,2128818.0
13-04 02:49:28,29.871,16.910,46.438,5.579,0.0,1.202,4096.0,260046848.0,1.0,451.0,2684448768.0,439865344.0,22116110336.0,8378650624.0,9168136.0,1920304.0
13-04 02:49:29,21.536,12.710,54.722,9.974,0.0,1.059,8192.0,261181440.0,2.0,450.0,2684465152.0,439877632.0,22133981184.0,8360751104.0,2376338.0,2200586.0
13-04 02:49:30,26.448,13.656,55.575,3.544,0.0,0.778,4096.0,124604416.0,1.0,215.0,2685194240.0,439889920.0,22153461760.0,8340529152.0,8156286.0,1857081.0
13-04 02:49:31,32.819,15.596,50.557,0.086,0.0,0.943,0.0,4210688.0,0.0,32.0,2688737280.0,439898112.0,22180339712.0,8310099968.0,5779720.0,1760374.0
13-04 02:49:32,35.371,15.546,47.598,0.524,0.0,0.961,0.0,53182464.0,0.0,116.0,2690961408.0,439910400.0,22247518208.0,8240685056.0,8009224.0,1906820.0
13-04 02:49:33,31.790,16.856,50.131,0.175,0.0,1.048,4096.0,18530304.0,1.0,54.0,2691072000.0,439918592.0,22223847424.0,8264237056.0,10262026.0,2044282.0
13-04 02:49:34,32.189,16.137,50.558,0.086,0.0,1.030,0.0,2154496.0,0.0,19.0,2691223552.0,439922688.0,22247710720.0,8240218112.0,8130961.0,1981541.0
13-04 02:49:35,31.574,15.484,51.990,0.087,0.0,0.865,0.0,2183168.0,0.0,22.0,2692796416.0,439930880.0,22270324736.0,8216023040.0,6231124.0,2030286.0
13-04 02:49:36,31.969,17.647,49.190,0.085,0.0,1.108,0.0,2162688.0,0.0,19.0,2693136384.0,439930880.0,22293766144.0,8192241664.0,10136991.0,2012616.0
13-04 02:49:37,31.798,16.160,51.347,0.087,0.0,0.608,0.0,2154496.0,0.0,19.0,2693099520.0,439930880.0,22317678592.0,8168366080.0,6214383.0,2007987.0
13-04 02:49:38,32.414,15.690,51.034,0.0,0.0,0.862,0.0,2158592.0,0.0,19.0,2694115328.0,439930880.0,22340816896.0,8144211968.0,6219612.0,2055319.0
13-04 02:49:39,32.014,15.663,51.377,0.0,0.0,0.947,0.0,2174976.0,0.0,19.0,2695012352.0,439930880.0,22364491776.0,8119640064.0,8207229.0,2042584.0
13-04 02:49:40,31.181,17.247,50.552,0.0,0.0,1.020,0.0,2203648.0,0.0,21.0,2695053312.0,439934976.0,22388150272.0,8095936512.0,6240190.0,2050235.0
13-04 02:49:41,31.288,15.776,51.972,0.088,0.0,0.876,0.0,2187264.0,0.0,22.0,2695970816.0,439939072.0,22410764288.0,8072400896.0,6150602.0,2020670.0
13-04 02:49:42,31.638,16.034,51.379,0.086,0.0,0.862,0.0,2162688.0,0.0,19.0,2696192000.0,439939072.0,22434414592.0,8048529408.0,6160937.0,2031740.0
13-04 02:49:43,31.212,16.337,51.333,0.086,0.0,1.032,0.0,2162688.0,0.0,19.0,2697629696.0,439939072.0,22457372672.0,8024133632.0,6270754.0,2032549.0
13-04 02:49:44,31.665,17.084,50.475,0.0,0.0,0.777,0.0,2150400.0,0.0,19.0,2697670656.0,439939072.0,22481240064.0,8000225280.0,6329208.0,2011268.0
13-04 02:49:45,31.043,16.522,51.304,0.0,0.0,1.130,0.0,2158592.0,0.0,19.0,2700279808.0,439939072.0,22503788544.0,7975067648.0,7989643.0,2036509.0
13-04 02:49:46,31.250,16.610,51.113,0.086,0.0,0.942,0.0,2162688.0,0.0,19.0,2699661312.0,439939072.0,22527770624.0,7951704064.0,6221944.0,2059783.0
13-04 02:49:47,31.885,15.204,51.781,0.087,0.0,1.043,0.0,2170880.0,0.0,21.0,2701180928.0,439943168.0,22550552576.0,7927398400.0,6206611.0,2037882.0
13-04 02:49:48,32.526,15.484,50.952,0.087,0.0,0.952,0.0,2285568.0,0.0,25.0,2701201408.0,439959552.0,22574944256.0,7902969856.0,6435703.0,2166626.0
13-04 02:49:49,30.954,17.627,51.075,0.0,0.0,0.344,0.0,2158592.0,0.0,19.0,2702061568.0,439959552.0,22597922816.0,7879131136.0,6189366.0,2040715.0
13-04 02:49:50,32.297,16.321,50.518,0.0,0.0,0.864,0.0,2174976.0,0.0,22.0,2701602816.0,439963648.0,22622281728.0,7855226880.0,6205208.0,2045524.0
13-04 02:49:51,31.979,15.730,51.513,0.0,0.0,0.778,0.0,2195456.0,0.0,22.0,2703654912.0,439967744.0,22644371456.0,7831080960.0,5986250.0,1924815.0
13-04 02:49:52,31.611,16.537,51.077,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,2702860288.0,439967744.0,22668656640.0,7807590400.0,6342773.0,2130551.0
13-04 02:49:53,30.894,16.851,51.149,0.085,0.0,1.021,0.0,2170880.0,0.0,23.0,2704412672.0,439971840.0,22691512320.0,7783178240.0,6483042.0,2109378.0
13-04 02:49:54,31.749,17.487,49.915,0.0,0.0,0.849,0.0,2158592.0,0.0,19.0,2705063936.0,439971840.0,22715432960.0,7758606336.0,7797596.0,1923522.0
13-04 02:49:55,30.442,16.392,52.212,0.0,0.0,0.954,0.0,2158592.0,0.0,19.0,2706853888.0,439971840.0,22738501632.0,7733747712.0,6458411.0,2169563.0
13-04 02:49:56,32.155,15.690,51.207,0.0,0.0,0.948,0.0,2154496.0,0.0,19.0,2705719296.0,439971840.0,22762000384.0,7711383552.0,6133797.0,1938837.0
13-04 02:49:57,31.453,16.496,51.282,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,2707570688.0,439971840.0,22785449984.0,7686082560.0,4166975.0,2073137.0
13-04 02:49:58,32.560,15.120,51.460,0.0,0.0,0.859,0.0,2142208.0,0.0,19.0,2707423232.0,439975936.0,22809387008.0,7662288896.0,2163553.0,2038018.0
13-04 02:49:59,30.948,16.897,51.121,0.172,0.0,0.862,0.0,2174976.0,0.0,21.0,2708971520.0,439988224.0,22832254976.0,7637860352.0,3210145.0,2005764.0
13-04 02:50:00,30.409,16.780,46.763,4.855,0.0,1.193,8192.0,196378624.0,2.0,341.0,2709712896.0,439996416.0,22853804032.0,7615561728.0,7620897.0,2007324.0
13-04 02:50:01,21.570,14.150,53.581,9.836,0.0,0.863,8192.0,259117056.0,2.0,462.0,2710700032.0,440004608.0,22870257664.0,7598112768.0,2355912.0,2111088.0
13-04 02:50:02,20.495,12.980,56.277,9.052,0.0,1.196,4096.0,232136704.0,1.0,428.0,2711097344.0,440012800.0,22887837696.0,7580127232.0,8724057.0,2025618.0
13-04 02:50:03,31.504,15.752,52.301,0.0,0.0,0.442,0.0,2154496.0,0.0,19.0,2710847488.0,440012800.0,22910468096.0,7557746688.0,3890545.0,1882046.0
13-04 02:50:04,31.684,15.538,52.170,0.0,0.0,0.608,0.0,2162688.0,0.0,19.0,2712702976.0,440012800.0,22933909504.0,7532449792.0,5740825.0,1694306.0
13-04 02:50:05,31.379,16.552,51.379,0.086,0.0,0.603,0.0,2170880.0,0.0,21.0,2712301568.0,440016896.0,22957207552.0,7509549056.0,8034752.0,1960411.0
13-04 02:50:06,31.507,16.952,50.685,0.086,0.0,0.771,0.0,2166784.0,0.0,19.0,2713374720.0,440016896.0,22980808704.0,7484874752.0,8117188.0,1920903.0
13-04 02:50:07,30.594,16.259,52.185,0.0,0.0,0.962,0.0,2150400.0,0.0,19.0,2712829952.0,440016896.0,23004033024.0,7462195200.0,10152942.0,2051120.0
13-04 02:50:08,32.929,15.338,50.867,0.0,0.0,0.867,0.0,2154496.0,0.0,19.0,2714406912.0,440016896.0,23026933760.0,7437717504.0,8216210.0,1985944.0
13-04 02:50:09,30.397,17.530,51.382,0.0,0.0,0.691,0.0,2158592.0,0.0,19.0,2713747456.0,440016896.0,23051055104.0,7414255616.0,6199238.0,2095818.0
13-04 02:50:10,29.983,13.951,55.459,0.087,0.0,0.520,0.0,6471680.0,0.0,59.0,2715295744.0,440020992.0,23078486016.0,7385272320.0,2976062.0,557138.0
13-04 02:50:11,30.517,13.017,56.207,0.259,0.0,0.0,0.0,6488064.0,0.0,60.0,2716602368.0,440033280.0,23104405504.0,7358033920.0,2945.0,3218.0
13-04 02:50:12,31.040,12.382,56.492,0.0,0.0,0.086,0.0,6508544.0,0.0,58.0,2717052928.0,440041472.0,23131553792.0,7330426880.0,1942411.0,38177.0
13-04 02:50:13,30.086,12.328,57.414,0.172,0.0,0.0,4096.0,6467584.0,1.0,58.0,2717114368.0,440045568.0,23158992896.0,7302922240.0,1885.0,1727.0
13-04 02:50:14,31.538,11.208,57.081,0.087,0.0,0.087,0.0,6467584.0,0.0,57.0,2718670848.0,440045568.0,23185088512.0,7275270144.0,2289.0,3531.0
13-04 02:50:15,30.405,11.886,57.537,0.172,0.0,0.0,0.0,7127040.0,0.0,75.0,2720960512.0,440057856.0,23211864064.0,7246192640.0,1802.0,2497.0
13-04 02:50:16,32.192,11.644,56.079,0.086,0.0,0.0,0.0,6479872.0,0.0,61.0,2721038336.0,440057856.0,23239675904.0,7218302976.0,1242.0,1381.0
13-04 02:50:17,30.835,11.714,57.192,0.258,0.0,0.0,0.0,6483968.0,0.0,59.0,2721505280.0,440061952.0,23265951744.0,7191556096.0,3022.0,4308.0
13-04 02:50:18,30.985,12.564,56.197,0.255,0.0,0.0,0.0,9633792.0,0.0,67.0,2725253120.0,440061952.0,23293009920.0,7160750080.0,2650.0,3745.0
13-04 02:50:19,31.341,11.016,57.472,0.171,0.0,0.0,0.0,8626176.0,0.0,79.0,2727133184.0,440070144.0,23321853952.0,7130017792.0,1052.0,1220.0
13-04 02:50:20,31.383,12.892,55.640,0.085,0.0,0.0,0.0,9891840.0,0.0,67.0,2731413504.0,440074240.0,23347773440.0,7099813888.0,2481.0,3603.0
13-04 02:50:21,35.459,13.010,50.340,1.105,0.0,0.085,4096.0,69419008.0,1.0,175.0,2738540544.0,440098816.0,23433768960.0,7006666752.0,1755.0,2448.0
13-04 02:50:22,34.987,10.950,52.866,1.198,0.0,0.0,0.0,45346816.0,0.0,131.0,2738659328.0,440098816.0,23398887424.0,7041429504.0,3652.0,5378.0
13-04 02:50:23,31.431,12.606,55.792,0.170,0.0,0.0,4096.0,6467584.0,1.0,60.0,2740101120.0,440111104.0,23424913408.0,7013949440.0,1256.0,1584.0
13-04 02:50:24,31.347,11.658,56.822,0.173,0.0,0.0,0.0,6451200.0,0.0,57.0,2739859456.0,440111104.0,23452962816.0,6986141696.0,2349.0,3510.0
13-04 02:50:25,31.115,11.755,57.044,0.086,0.0,0.0,0.0,6463488.0,0.0,60.0,2741084160.0,440111104.0,23479545856.0,6958333952.0,1801.0,2485.0
13-04 02:50:26,31.466,12.414,55.948,0.172,0.0,0.0,0.0,6459392.0,0.0,57.0,2741063680.0,440123392.0,23506919424.0,6930968576.0,4635.0,5802.0
13-04 02:50:27,30.401,12.297,57.216,0.085,0.0,0.0,0.0,6488064.0,0.0,61.0,2741854208.0,440143872.0,23533473792.0,6903603200.0,2827.0,4189.0
13-04 02:50:28,30.652,12.532,56.732,0.085,0.0,0.0,0.0,8601600.0,0.0,77.0,2742804480.0,440147968.0,23562297344.0,6873825280.0,1666.0,2340.0
13-04 02:50:29,31.421,12.671,55.651,0.257,0.0,0.0,0.0,6475776.0,0.0,59.0,2743926784.0,440156160.0,23589261312.0,6845730816.0,1702.0,1776.0
13-04 02:50:30,31.534,12.339,56.041,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,2743697408.0,440156160.0,23617761280.0,6817460224.0,2945.0,4077.0
13-04 02:50:31,31.431,12.692,55.707,0.170,0.0,0.0,0.0,6455296.0,0.0,57.0,2745430016.0,440156160.0,23644934144.0,6788554752.0,3599.0,5244.0
13-04 02:50:32,29.224,11.983,58.103,0.690,0.0,0.0,4096.0,42045440.0,1.0,146.0,2746601472.0,440168448.0,23670734848.0,6761570304.0,2479.0,3239.0
13-04 02:50:33,2.423,1.504,80.869,15.205,0.0,0.0,8192.0,261099520.0,2.0,381.0,2746527744.0,440176640.0,23673307136.0,6759063552.0,1542.0,1643.0
13-04 02:50:34,0.419,0.503,84.912,14.166,0.0,0.0,8192.0,254816256.0,2.0,321.0,2746638336.0,440188928.0,23673819136.0,6758428672.0,5059.0,6172.0
13-04 02:50:35,20.620,8.298,68.148,2.850,0.0,0.084,0.0,91418624.0,0.0,149.0,2747379712.0,440193024.0,23692001280.0,6739501056.0,3570.0,5151.0
13-04 02:50:36,30.420,12.063,57.430,0.087,0.0,0.0,0.0,6578176.0,0.0,63.0,2746699776.0,440197120.0,23719661568.0,6712516608.0,2180.0,2351.0
13-04 02:50:37,30.717,12.969,56.229,0.085,0.0,0.0,0.0,6447104.0,0.0,57.0,2748174336.0,440197120.0,23746838528.0,6683865088.0,1697.0,1780.0
13-04 02:50:38,30.477,11.042,58.304,0.177,0.0,0.0,0.0,6451200.0,0.0,57.0,2748964864.0,440213504.0,23773888512.0,6656008192.0,2549.0,3757.0
13-04 02:50:39,30.348,12.174,57.391,0.087,0.0,0.0,0.0,6451200.0,0.0,57.0,2750259200.0,440217600.0,23801495552.0,6627102720.0,1890.0,2592.0
13-04 02:50:40,29.579,12.124,58.126,0.172,0.0,0.0,0.0,7737344.0,0.0,79.0,2751119360.0,440229888.0,23828733952.0,6598991872.0,2749.0,3939.0
13-04 02:50:41,30.510,11.927,57.390,0.173,0.0,0.0,0.0,6467584.0,0.0,60.0,2751123456.0,440242176.0,23856336896.0,6571372544.0,2334.0,3114.0
13-04 02:50:42,31.570,12.799,55.546,0.085,0.0,0.0,0.0,6451200.0,0.0,57.0,2752086016.0,440242176.0,23883374592.0,6543372288.0,20784.0,22486.0
13-04 02:50:43,29.974,12.598,57.255,0.174,0.0,0.0,0.0,6451200.0,0.0,57.0,2752917504.0,440242176.0,23910400000.0,6515515392.0,2021.0,2631.0
13-04 02:50:44,30.776,11.935,57.204,0.085,0.0,0.0,0.0,6463488.0,0.0,58.0,2753511424.0,440242176.0,23937695744.0,6487625728.0,1895.0,2588.0
13-04 02:50:45,31.701,11.340,56.787,0.172,0.0,0.0,0.0,9998336.0,0.0,71.0,2755211264.0,440242176.0,23964864512.0,6458757120.0,1141.0,1328.0
13-04 02:50:46,35.782,12.187,50.821,1.210,0.0,0.0,8192.0,74579968.0,2.0,182.0,2758098944.0,440254464.0,24058986496.0,6361735168.0,2454.0,3367.0
13-04 02:50:47,31.255,11.699,56.704,0.342,0.0,0.0,4096.0,11358208.0,1.0,87.0,2755973120.0,440270848.0,24019202048.0,6403629056.0,3482.0,4095.0
13-04 02:50:48,18.908,7.395,73.613,0.084,0.0,0.0,0.0,4198400.0,0.0,39.0,2756640768.0,440287232.0,24036048896.0,6386098176.0,3581.0,4250.0
13-04 02:50:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2757292032.0,440287232.0,24036159488.0,6385336320.0,3655.0,4390.0
13-04 02:50:50,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757287936.0,440287232.0,24036163584.0,6385336320.0,3426.0,4113.0
13-04 02:50:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757287936.0,440287232.0,24036163584.0,6385336320.0,3925.0,4684.0
13-04 02:50:52,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757763072.0,440287232.0,24036167680.0,6384857088.0,19825.0,19440.0
13-04 02:50:53,0.083,0.334,99.499,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2757787648.0,440291328.0,24036167680.0,6384828416.0,2215.0,1867.0
13-04 02:50:54,0.083,0.334,99.583,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2757787648.0,440291328.0,24036167680.0,6384828416.0,4299.0,5421.0
13-04 02:50:55,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757787648.0,440291328.0,24036167680.0,6384828416.0,2657.0,2393.0
13-04 02:50:56,0.333,0.333,99.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2757185536.0,440291328.0,24036171776.0,6385426432.0,2775.0,2932.0
13-04 02:50:57,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757021696.0,440291328.0,24036171776.0,6385590272.0,3298.0,5117.0
13-04 02:50:58,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757021696.0,440291328.0,24036171776.0,6385590272.0,1901.0,2575.0
13-04 02:50:59,0.250,0.250,99.417,0.083,0.0,0.0,0.0,45056.0,0.0,4.0,2757009408.0,440295424.0,24036179968.0,6385590272.0,3204.0,4889.0
13-04 02:51:00,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757005312.0,440295424.0,24036184064.0,6385590272.0,1746.0,1945.0
13-04 02:51:01,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757005312.0,440295424.0,24036184064.0,6385590272.0,1796.0,2459.0
13-04 02:51:02,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757005312.0,440295424.0,24036184064.0,6385590272.0,1916.0,2610.0
13-04 02:51:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757005312.0,440295424.0,24036184064.0,6385590272.0,2504.0,3710.0
13-04 02:51:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2757001216.0,440295424.0,24036188160.0,6385590272.0,5191.0,6016.0
13-04 02:51:05,0.167,0.084,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2756997120.0,440299520.0,24036188160.0,6385590272.0,3898.0,4715.0
13-04 02:51:06,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757124096.0,440299520.0,24036188160.0,6385463296.0,2514.0,2812.0
13-04 02:51:07,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757124096.0,440299520.0,24036188160.0,6385463296.0,2060.0,1920.0
13-04 02:51:08,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757246976.0,440299520.0,24036192256.0,6385336320.0,5873.0,7178.0
13-04 02:51:09,0.167,0.251,98.580,1.003,0.0,0.0,0.0,37830656.0,0.0,70.0,2757242880.0,440303616.0,24036192256.0,6385336320.0,2680.0,2998.0
13-04 02:51:10,0.167,0.167,95.900,3.766,0.0,0.0,8192.0,240558080.0,2.0,311.0,2757230592.0,440307712.0,24036200448.0,6385336320.0,3195.0,3582.0
13-04 02:51:11,0.083,0.334,99.333,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2757214208.0,440311808.0,24036212736.0,6385336320.0,3434.0,4190.0
13-04 02:51:12,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758447104.0,440311808.0,24036216832.0,6384099328.0,19882.0,19718.0
13-04 02:51:13,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758352896.0,440311808.0,24036216832.0,6384193536.0,1862.0,2459.0
13-04 02:51:14,0.084,0.167,99.749,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2758352896.0,440311808.0,24036216832.0,6384193536.0,3719.0,5369.0
13-04 02:51:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758352896.0,440311808.0,24036216832.0,6384193536.0,2710.0,3853.0
13-04 02:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758348800.0,440311808.0,24036220928.0,6384193536.0,981.0,1195.0
13-04 02:51:17,0.250,0.167,99.499,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2758344704.0,440315904.0,24036220928.0,6384193536.0,3104.0,4797.0
13-04 02:51:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758467584.0,440315904.0,24036225024.0,6384066560.0,2244.0,2927.0
13-04 02:51:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758467584.0,440315904.0,24036225024.0,6384066560.0,1393.0,1441.0
13-04 02:51:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,2758463488.0,440315904.0,24036229120.0,6384066560.0,2732.0,4082.0
13-04 02:51:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758463488.0,440315904.0,24036229120.0,6384066560.0,2056.0,2618.0
13-04 02:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758463488.0,440315904.0,24036229120.0,6384066560.0,1896.0,2550.0
13-04 02:51:23,0.083,0.083,99.500,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2758455296.0,440324096.0,24036229120.0,6384066560.0,2676.0,3828.0
13-04 02:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758451200.0,440324096.0,24036233216.0,6384066560.0,2724.0,3925.0
13-04 02:51:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758451200.0,440324096.0,24036233216.0,6384066560.0,1656.0,1837.0
13-04 02:51:26,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2758451200.0,440324096.0,24036233216.0,6384066560.0,2510.0,3669.0
13-04 02:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758578176.0,440324096.0,24036233216.0,6383939584.0,2710.0,3853.0
13-04 02:51:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758574080.0,440324096.0,24036237312.0,6383939584.0,1302.0,1423.0
13-04 02:51:29,0.166,0.250,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2758569984.0,440328192.0,24036237312.0,6383939584.0,3725.0,5287.0
13-04 02:51:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758561792.0,440328192.0,24036245504.0,6383939584.0,3680.0,4731.0
13-04 02:51:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2758561792.0,440328192.0,24036245504.0,6383939584.0,2391.0,2997.0
13-04 02:51:32,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759110656.0,440328192.0,24036245504.0,6383390720.0,1637.0,1738.0
13-04 02:51:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758946816.0,440328192.0,24036249600.0,6383550464.0,3171.0,4141.0
13-04 02:51:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758946816.0,440328192.0,24036249600.0,6383550464.0,3854.0,3886.0
13-04 02:51:35,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2758942720.0,440332288.0,24036249600.0,6383550464.0,4179.0,5763.0
13-04 02:51:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2758942720.0,440336384.0,24036245504.0,6383550464.0,2524.0,3041.0
13-04 02:51:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758938624.0,440336384.0,24036249600.0,6383550464.0,1903.0,1854.0
13-04 02:51:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758934528.0,440336384.0,24036253696.0,6383550464.0,2448.0,2925.0
13-04 02:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758930432.0,440336384.0,24036257792.0,6383550464.0,4482.0,7000.0
13-04 02:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758926336.0,440336384.0,24036261888.0,6383550464.0,1520.0,1812.0
13-04 02:51:41,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2758922240.0,440340480.0,24036261888.0,6383550464.0,1790.0,2501.0
13-04 02:51:42,0.166,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2758922240.0,440340480.0,24036261888.0,6383550464.0,19698.0,20331.0
13-04 02:51:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758914048.0,440340480.0,24036261888.0,6383558656.0,1966.0,2614.0
13-04 02:51:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758909952.0,440340480.0,24036265984.0,6383558656.0,1795.0,2497.0
13-04 02:51:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,9.0,2758909952.0,440340480.0,24036265984.0,6383558656.0,20529.0,21785.0
13-04 02:51:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758909952.0,440340480.0,24036265984.0,6383558656.0,2207.0,2976.0
13-04 02:51:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2758905856.0,440344576.0,24036265984.0,6383558656.0,3087.0,3148.0
13-04 02:51:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758897664.0,440344576.0,24036274176.0,6383558656.0,4146.0,5179.0
13-04 02:51:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758897664.0,440344576.0,24036274176.0,6383558656.0,2768.0,2948.0
13-04 02:51:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758897664.0,440344576.0,24036274176.0,6383558656.0,3081.0,3285.0
13-04 02:51:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758897664.0,440344576.0,24036274176.0,6383558656.0,3782.0,4435.0
13-04 02:51:52,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759548928.0,440344576.0,24036274176.0,6382907392.0,2025.0,1577.0
13-04 02:51:53,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2759524352.0,440348672.0,24036278272.0,6382923776.0,2147.0,1805.0
13-04 02:51:54,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759524352.0,440348672.0,24036278272.0,6382923776.0,3946.0,5245.0
13-04 02:51:55,0.083,0.166,99.751,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2759524352.0,440348672.0,24036278272.0,6382923776.0,3965.0,4732.0
13-04 02:51:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759524352.0,440348672.0,24036278272.0,6382923776.0,4901.0,4996.0
13-04 02:51:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2759524352.0,440348672.0,24036278272.0,6382923776.0,2584.0,3810.0
13-04 02:51:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759516160.0,440348672.0,24036286464.0,6382923776.0,1856.0,2501.0
13-04 02:51:59,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2759507968.0,440356864.0,24036286464.0,6382923776.0,1896.0,2551.0
13-04 02:52:00,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759507968.0,440356864.0,24036286464.0,6382923776.0,2211.0,2915.0
13-04 02:52:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759507968.0,440356864.0,24036286464.0,6382923776.0,1142.0,1290.0
13-04 02:52:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759503872.0,440356864.0,24036290560.0,6382923776.0,3918.0,6098.0
13-04 02:52:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759626752.0,440356864.0,24036294656.0,6382796800.0,2056.0,2616.0
13-04 02:52:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759622656.0,440356864.0,24036298752.0,6382796800.0,5514.0,6263.0
13-04 02:52:05,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2759618560.0,440360960.0,24036298752.0,6382796800.0,3872.0,4757.0
13-04 02:52:06,1.171,0.334,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2791370752.0,440360960.0,24036298752.0,6351044608.0,7975.0,7696.0
13-04 02:52:07,2.912,1.248,95.092,0.666,0.0,0.083,0.0,20480.0,0.0,2.0,2782711808.0,440360960.0,24036335616.0,6359666688.0,113160.0,107942.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-20.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","nasty-dirt",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.031,0.517,98.401,0.031,0.0,0.021,3719.765,1017931.592,0.461,11.554,1121767424.0,419004416.0,772763648.0,31305539584.0,0.0,0.0
13-04 02:31:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121804288.0,419004416.0,772767744.0,31305498624.0,15923.0,16905.0
13-04 02:31:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121755136.0,419004416.0,772767744.0,31305547776.0,5394.0,7062.0
13-04 02:31:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121714176.0,419004416.0,772767744.0,31305588736.0,2041.0,2646.0
13-04 02:31:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1121710080.0,419004416.0,772771840.0,31305588736.0,2690.0,3821.0
13-04 02:31:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121710080.0,419004416.0,772771840.0,31305588736.0,5903.0,7474.0
13-04 02:31:20,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1121710080.0,419004416.0,772771840.0,31305588736.0,2394.0,2754.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121710080.0,419004416.0,772771840.0,31305588736.0,3710.0,3752.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121710080.0,419004416.0,772771840.0,31305588736.0,2456.0,2609.0
13-04 02:31:23,0.0,0.250,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,1121701888.0,419008512.0,772775936.0,31305588736.0,2241.0,2809.0
13-04 02:31:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121697792.0,419008512.0,772780032.0,31305588736.0,4458.0,6630.0
13-04 02:31:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121697792.0,419008512.0,772780032.0,31305588736.0,2559.0,3344.0
13-04 02:31:26,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121824768.0,419008512.0,772780032.0,31305461760.0,3483.0,3601.0
13-04 02:31:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121824768.0,419008512.0,772780032.0,31305461760.0,2202.0,2742.0
13-04 02:31:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121820672.0,419008512.0,772784128.0,31305461760.0,5032.0,7701.0
13-04 02:31:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121820672.0,419008512.0,772784128.0,31305461760.0,1602.0,1719.0
13-04 02:31:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121947648.0,419008512.0,772784128.0,31305334784.0,2534.0,3321.0
13-04 02:31:31,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121947648.0,419008512.0,772784128.0,31305334784.0,2910.0,4058.0
13-04 02:31:32,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121943552.0,419012608.0,772784128.0,31305334784.0,2750.0,3859.0
13-04 02:31:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121935360.0,419012608.0,772792320.0,31305334784.0,2290.0,3022.0
13-04 02:31:34,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122324480.0,419012608.0,772792320.0,31304945664.0,2881.0,3163.0
13-04 02:31:35,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122316288.0,419012608.0,772792320.0,31304953856.0,4660.0,6137.0
13-04 02:31:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122316288.0,419012608.0,772792320.0,31304953856.0,2803.0,3246.0
13-04 02:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122316288.0,419012608.0,772792320.0,31304953856.0,4497.0,5955.0
13-04 02:31:38,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1122312192.0,419016704.0,772792320.0,31304953856.0,3604.0,4451.0
13-04 02:31:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1122312192.0,419016704.0,772792320.0,31304953856.0,3095.0,3511.0
13-04 02:31:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122304000.0,419016704.0,772800512.0,31304953856.0,3220.0,3763.0
13-04 02:31:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122430976.0,419016704.0,772800512.0,31304826880.0,2888.0,3280.0
13-04 02:31:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122426880.0,419016704.0,772804608.0,31304826880.0,3634.0,4402.0
13-04 02:31:43,0.083,0.250,99.584,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1122426880.0,419016704.0,772804608.0,31304826880.0,2974.0,3337.0
13-04 02:31:44,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1122422784.0,419016704.0,772808704.0,31304826880.0,3504.0,5164.0
13-04 02:31:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122422784.0,419016704.0,772808704.0,31304826880.0,17315.0,19107.0
13-04 02:31:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122041856.0,419016704.0,772808704.0,31305207808.0,3666.0,3891.0
13-04 02:31:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122168832.0,419016704.0,772808704.0,31305080832.0,3566.0,4256.0
13-04 02:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,1122160640.0,419020800.0,772812800.0,31305080832.0,2952.0,3201.0
13-04 02:31:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1122156544.0,419020800.0,772816896.0,31305080832.0,3578.0,4203.0
13-04 02:31:50,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1122279424.0,419024896.0,772816896.0,31304953856.0,3658.0,4062.0
13-04 02:31:51,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122279424.0,419024896.0,772816896.0,31304953856.0,3193.0,3394.0
13-04 02:31:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122279424.0,419024896.0,772816896.0,31304953856.0,4240.0,5512.0
13-04 02:31:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1122275328.0,419028992.0,772816896.0,31304953856.0,2473.0,2159.0
13-04 02:31:54,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122275328.0,419028992.0,772816896.0,31304953856.0,5180.0,6725.0
13-04 02:31:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122275328.0,419028992.0,772816896.0,31304953856.0,15670.0,15203.0
13-04 02:31:56,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1122263040.0,419033088.0,772825088.0,31304953856.0,4078.0,4921.0
13-04 02:31:57,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122263040.0,419033088.0,772825088.0,31304953856.0,2276.0,2987.0
13-04 02:31:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1122263040.0,419033088.0,772825088.0,31304953856.0,3539.0,5122.0
13-04 02:31:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122263040.0,419033088.0,772825088.0,31304953856.0,1722.0,1909.0
13-04 02:32:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122258944.0,419033088.0,772829184.0,31304953856.0,3329.0,5036.0
13-04 02:32:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122258944.0,419033088.0,772829184.0,31304953856.0,3038.0,4251.0
13-04 02:32:02,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122254848.0,419037184.0,772829184.0,31304953856.0,2881.0,4031.0
13-04 02:32:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122254848.0,419037184.0,772829184.0,31304953856.0,3024.0,4332.0
13-04 02:32:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122250752.0,419037184.0,772833280.0,31304953856.0,2166.0,2034.0
13-04 02:32:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122377728.0,419037184.0,772833280.0,31304826880.0,2106.0,1928.0
13-04 02:32:06,0.750,0.167,99.083,0.0,0.0,0.0,0.0,172032.0,0.0,18.0,1122541568.0,419037184.0,772837376.0,31304658944.0,11445.0,11143.0
13-04 02:32:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122541568.0,419037184.0,772837376.0,31304658944.0,2731.0,3033.0
13-04 02:32:08,0.250,0.083,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1122516992.0,419045376.0,772837376.0,31304675328.0,5162.0,7020.0
13-04 02:32:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122516992.0,419045376.0,772837376.0,31304675328.0,3354.0,4227.0
13-04 02:32:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122516992.0,419045376.0,772837376.0,31304675328.0,4234.0,5462.0
13-04 02:32:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,1122516992.0,419045376.0,772837376.0,31304675328.0,3448.0,3972.0
13-04 02:32:12,0.417,0.250,99.332,0.0,0.0,0.0,0.0,380928.0,0.0,30.0,1125089280.0,419061760.0,773193728.0,31301730304.0,46494.0,83651.0
13-04 02:32:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1125212160.0,419061760.0,773197824.0,31301603328.0,2820.0,3140.0
13-04 02:32:14,0.250,0.250,99.334,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1125593088.0,419065856.0,773201920.0,31301214208.0,2021.0,2628.0
13-04 02:32:15,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1125720064.0,419065856.0,773201920.0,31301087232.0,16418.0,17714.0
13-04 02:32:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1125466112.0,419065856.0,773201920.0,31301341184.0,5952.0,7609.0
13-04 02:32:17,1.173,0.838,97.906,0.084,0.0,0.0,0.0,1150976.0,0.0,170.0,1175019520.0,419069952.0,773406720.0,31251578880.0,75591.0,80305.0
13-04 02:32:18,3.607,0.839,95.470,0.0,0.0,0.084,0.0,229376.0,0.0,24.0,1178820608.0,419078144.0,773705728.0,31247470592.0,30636.0,30237.0
13-04 02:32:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1178820608.0,419078144.0,773705728.0,31247470592.0,16450.0,16688.0
13-04 02:32:20,0.251,0.585,98.997,0.084,0.0,0.084,0.0,933888.0,0.0,125.0,1182015488.0,419082240.0,782270464.0,31235706880.0,66818.0,54137.0
13-04 02:32:21,4.202,1.681,94.118,0.0,0.0,0.0,0.0,626688.0,0.0,90.0,1234718720.0,419086336.0,782561280.0,31182708736.0,25226.0,28856.0
13-04 02:32:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234444288.0,419086336.0,782565376.0,31182979072.0,14612.0,16626.0
13-04 02:32:23,1.675,0.168,98.157,0.0,0.0,0.0,0.0,733184.0,0.0,70.0,1235075072.0,419094528.0,782561280.0,31182344192.0,64329.0,50901.0
13-04 02:32:24,1.593,1.593,96.815,0.0,0.0,0.0,0.0,1789952.0,0.0,194.0,1244692480.0,419098624.0,782868480.0,31172415488.0,41634.0,29929.0
13-04 02:32:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1244819456.0,419098624.0,782868480.0,31172288512.0,17963.0,22491.0
13-04 02:32:26,0.250,0.167,99.333,0.250,0.0,0.0,0.0,212992.0,0.0,22.0,1245376512.0,419102720.0,782934016.0,31171661824.0,35710.0,22435.0
13-04 02:32:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245376512.0,419102720.0,782934016.0,31171661824.0,20919.0,18526.0
13-04 02:32:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245372416.0,419102720.0,782938112.0,31171661824.0,16432.0,19311.0
13-04 02:32:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245499392.0,419102720.0,782938112.0,31171534848.0,14578.0,10377.0
13-04 02:32:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245499392.0,419102720.0,782938112.0,31171534848.0,2910.0,4170.0
13-04 02:32:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1245499392.0,419102720.0,782938112.0,31171534848.0,1639.0,2039.0
13-04 02:32:32,0.334,0.084,99.499,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1246253056.0,419106816.0,782942208.0,31170772992.0,30088.0,33817.0
13-04 02:32:33,7.411,5.537,86.542,0.0,0.0,0.511,0.0,8192.0,0.0,2.0,1260093440.0,419106816.0,788041728.0,31151833088.0,891452.0,878376.0
13-04 02:32:34,18.884,9.785,70.644,0.086,0.0,0.601,0.0,2158592.0,0.0,22.0,1308606464.0,419115008.0,803377152.0,31087976448.0,3123021.0,1027495.0
13-04 02:32:35,18.803,10.0,70.598,0.0,0.0,0.598,0.0,2166784.0,0.0,22.0,1321627648.0,419115008.0,818819072.0,31059513344.0,3122774.0,1020187.0
13-04 02:32:36,18.674,9.075,71.728,0.0,0.0,0.524,4096.0,2170880.0,1.0,22.0,1330065408.0,419123200.0,834232320.0,31035654144.0,3123056.0,1019846.0
13-04 02:32:37,18.991,9.923,70.659,0.086,0.0,0.342,0.0,2166784.0,0.0,20.0,1344540672.0,419123200.0,849739776.0,31005671424.0,3121521.0,1016860.0
13-04 02:32:38,19.589,9.752,70.145,0.171,0.0,0.342,0.0,2179072.0,0.0,22.0,1354596352.0,419131392.0,865247232.0,30980100096.0,3122779.0,1018512.0
13-04 02:32:39,18.991,9.752,70.744,0.0,0.0,0.513,0.0,2166784.0,0.0,21.0,1364041728.0,419131392.0,880705536.0,30955196416.0,3121561.0,1016466.0
13-04 02:32:40,18.660,10.517,70.314,0.085,0.0,0.424,0.0,2158592.0,0.0,19.0,1379061760.0,419135488.0,896077824.0,30924800000.0,3127536.0,1023777.0
13-04 02:32:41,20.0,10.084,69.412,0.084,0.0,0.420,0.0,2158592.0,0.0,19.0,1388896256.0,419139584.0,911556608.0,30899482624.0,3118841.0,1015508.0
13-04 02:32:42,18.825,10.221,70.528,0.0,0.0,0.426,0.0,2154496.0,0.0,20.0,1393926144.0,419147776.0,926961664.0,30879039488.0,3122588.0,1018124.0
13-04 02:32:43,19.881,9.215,70.478,0.0,0.0,0.427,0.0,2170880.0,0.0,20.0,1400139776.0,419147776.0,942968832.0,30856818688.0,3123625.0,1020637.0
13-04 02:32:44,18.597,10.820,69.822,0.169,0.0,0.592,0.0,2191360.0,0.0,23.0,1410113536.0,419164160.0,957992960.0,30831804416.0,3122618.0,1019259.0
13-04 02:32:45,18.771,10.324,70.478,0.0,0.0,0.427,0.0,2158592.0,0.0,19.0,1418809344.0,419164160.0,973438976.0,30807662592.0,3139311.0,1035553.0
13-04 02:32:46,19.169,10.602,69.975,0.0,0.0,0.254,0.0,2183168.0,0.0,20.0,1426485248.0,419164160.0,988889088.0,30784536576.0,3121092.0,1018202.0
13-04 02:32:47,18.863,9.216,71.404,0.0,0.0,0.517,0.0,2162688.0,0.0,19.0,1439232000.0,419164160.0,1004253184.0,30756425728.0,3127087.0,1022019.0
13-04 02:32:48,19.508,9.754,70.059,0.085,0.0,0.594,0.0,2162688.0,0.0,19.0,1444806656.0,419164160.0,1019772928.0,30735331328.0,3127266.0,1022554.0
13-04 02:32:49,18.963,10.289,70.153,0.170,0.0,0.425,0.0,2301952.0,0.0,31.0,1452883968.0,419168256.0,1035182080.0,30711840768.0,3122720.0,1018499.0
13-04 02:32:50,19.915,9.447,70.298,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,1459404800.0,419168256.0,1050644480.0,30689857536.0,3121600.0,1018736.0
13-04 02:32:51,20.151,10.284,69.064,0.084,0.0,0.418,0.0,2166784.0,0.0,19.0,1468067840.0,419184640.0,1066487808.0,30665334784.0,3125656.0,1018840.0
13-04 02:32:52,19.100,10.357,69.864,0.0,0.0,0.679,0.0,2170880.0,0.0,19.0,1469210624.0,419184640.0,1081597952.0,30649081856.0,3124254.0,1019024.0
13-04 02:32:53,18.550,9.750,71.355,0.0,0.0,0.345,0.0,2166784.0,0.0,20.0,1479589888.0,419184640.0,1097121792.0,30623178752.0,3117343.0,1015466.0
13-04 02:32:54,22.035,9.504,68.124,0.0,0.0,0.336,0.0,2293760.0,0.0,29.0,1491271680.0,419188736.0,1112657920.0,30595956736.0,3127895.0,1019936.0
13-04 02:32:55,18.863,9.475,71.059,0.172,0.0,0.431,0.0,2179072.0,0.0,21.0,1498935296.0,419192832.0,1128226816.0,30572720128.0,3119995.0,1017009.0
13-04 02:32:56,19.165,10.136,70.443,0.0,0.0,0.256,32768.0,2170880.0,5.0,19.0,1507876864.0,419192832.0,1143762944.0,30548242432.0,3126360.0,1020557.0
13-04 02:32:57,19.729,9.992,69.771,0.085,0.0,0.423,0.0,2170880.0,0.0,19.0,1518600192.0,419205120.0,1159094272.0,30522175488.0,3121949.0,1021638.0
13-04 02:32:58,18.761,10.866,70.204,0.0,0.0,0.170,0.0,2174976.0,0.0,21.0,1518534656.0,419205120.0,1174659072.0,30506676224.0,3121514.0,1017099.0
13-04 02:32:59,17.990,9.544,65.203,6.503,0.0,0.760,12288.0,157581312.0,3.0,323.0,1518747648.0,419221504.0,1188818944.0,30492286976.0,2980132.0,943080.0
13-04 02:33:00,14.407,7.966,68.983,8.305,0.0,0.339,16384.0,203706368.0,4.0,407.0,1534234624.0,419241984.0,1198960640.0,30466637824.0,3089761.0,1000844.0
13-04 02:33:01,24.808,12.233,62.275,0.171,0.0,0.513,0.0,4366336.0,0.0,43.0,1562841088.0,419246080.0,1221283840.0,30415704064.0,3301149.0,1111826.0
13-04 02:33:02,19.765,10.385,69.430,0.084,0.0,0.335,0.0,2170880.0,0.0,19.0,1565454336.0,419250176.0,1236824064.0,30397546496.0,3122777.0,1018313.0
13-04 02:33:03,18.057,10.404,71.109,0.0,0.0,0.430,0.0,2162688.0,0.0,19.0,1565618176.0,419250176.0,1252327424.0,30381879296.0,3159354.0,1069928.0
13-04 02:33:04,20.0,9.746,69.661,0.0,0.0,0.593,0.0,2166784.0,0.0,19.0,1575854080.0,419254272.0,1267863552.0,30356103168.0,3125609.0,1022196.0
13-04 02:33:05,19.779,9.677,70.204,0.0,0.0,0.340,0.0,2170880.0,0.0,19.0,1576173568.0,419254272.0,1283289088.0,30340358144.0,3120534.0,1017494.0
13-04 02:33:06,19.730,10.202,69.646,0.084,0.0,0.337,0.0,2170880.0,0.0,19.0,1582682112.0,419254272.0,1298812928.0,30318325760.0,3128079.0,1022856.0
13-04 02:33:07,18.794,8.654,72.028,0.175,0.0,0.350,0.0,2174976.0,0.0,21.0,1588916224.0,419254272.0,1314308096.0,30296596480.0,3121752.0,1017735.0
13-04 02:33:08,17.926,9.139,72.496,0.0,0.0,0.439,0.0,2179072.0,0.0,21.0,1604878336.0,419258368.0,1329831936.0,30265106432.0,3127613.0,1021688.0
13-04 02:33:09,19.799,10.906,68.876,0.084,0.0,0.336,0.0,2203648.0,0.0,22.0,1607356416.0,419258368.0,1345384448.0,30247075840.0,3122929.0,1018157.0
13-04 02:33:10,18.525,10.377,70.755,0.086,0.0,0.257,0.0,2162688.0,0.0,19.0,1611243520.0,419258368.0,1360924672.0,30227648512.0,3119733.0,1015836.0
13-04 02:33:11,19.812,9.308,70.538,0.0,0.0,0.342,0.0,2170880.0,0.0,20.0,1615458304.0,419258368.0,1376264192.0,30208094208.0,3125097.0,1021444.0
13-04 02:33:12,19.543,9.898,69.882,0.0,0.0,0.677,0.0,2166784.0,0.0,20.0,1623224320.0,419266560.0,1392488448.0,30184095744.0,3124106.0,1019609.0
13-04 02:33:13,19.727,9.394,70.453,0.171,0.0,0.256,0.0,2174976.0,0.0,21.0,1631510528.0,419266560.0,1407438848.0,30160859136.0,3127061.0,1021431.0
13-04 02:33:14,19.437,9.633,70.503,0.0,0.0,0.426,0.0,2166784.0,0.0,19.0,1640972288.0,419266560.0,1423253504.0,30135582720.0,3116203.0,1013590.0
13-04 02:33:15,19.625,9.386,70.307,0.085,0.0,0.597,0.0,2162688.0,0.0,19.0,1644646400.0,419266560.0,1438498816.0,30116663296.0,3149429.0,1044144.0
13-04 02:33:16,18.986,9.794,70.619,0.0,0.0,0.601,0.0,2162688.0,0.0,19.0,1652932608.0,419266560.0,1453957120.0,30092918784.0,3125195.0,1019565.0
13-04 02:33:17,18.734,10.009,70.744,0.086,0.0,0.428,0.0,2166784.0,0.0,19.0,1655246848.0,419270656.0,1469415424.0,30075142144.0,3123076.0,1020134.0
13-04 02:33:18,19.660,9.957,70.043,0.0,0.0,0.340,0.0,2154496.0,0.0,19.0,1667928064.0,419270656.0,1485049856.0,30046826496.0,3119965.0,1017347.0
13-04 02:33:19,19.523,9.633,70.162,0.171,0.0,0.512,0.0,2179072.0,0.0,21.0,1685037056.0,419278848.0,1500565504.0,30014193664.0,3125835.0,1019518.0
13-04 02:33:20,19.882,9.898,69.797,0.0,0.0,0.423,0.0,2162688.0,0.0,19.0,1692708864.0,419278848.0,1516003328.0,29991084032.0,3138473.0,1035308.0
13-04 02:33:21,20.833,9.609,69.303,0.0,0.0,0.255,0.0,2183168.0,0.0,20.0,1697562624.0,419282944.0,1531461632.0,29970767872.0,3125437.0,1022753.0
13-04 02:33:22,19.121,9.647,70.629,0.0,0.0,0.603,0.0,2162688.0,0.0,19.0,1705566208.0,419287040.0,1547579392.0,29946642432.0,3124536.0,1021220.0
13-04 02:33:23,18.921,9.846,70.634,0.086,0.0,0.514,0.0,2158592.0,0.0,19.0,1716944896.0,419287040.0,1562484736.0,29920358400.0,3125081.0,1018547.0
13-04 02:33:24,19.205,10.491,70.051,0.085,0.0,0.169,0.0,2166784.0,0.0,19.0,1719451648.0,419287040.0,1578135552.0,29902200832.0,3119034.0,1016196.0
13-04 02:33:25,19.699,11.102,68.614,0.083,0.0,0.501,0.0,2195456.0,0.0,22.0,1727049728.0,419291136.0,1594023936.0,29878710272.0,3126086.0,1020432.0
13-04 02:33:26,18.873,9.991,70.623,0.085,0.0,0.427,0.0,2170880.0,0.0,21.0,1739821056.0,419291136.0,1609187328.0,29850775552.0,3115862.0,1011686.0
13-04 02:33:27,18.712,9.957,70.730,0.0,0.0,0.601,0.0,2166784.0,0.0,19.0,1747042304.0,419295232.0,1624854528.0,29827883008.0,3129389.0,1025569.0
13-04 02:33:28,19.746,9.831,69.915,0.085,0.0,0.424,0.0,2162688.0,0.0,19.0,1756610560.0,419295232.0,1640120320.0,29803048960.0,3122609.0,1018112.0
13-04 02:33:29,19.333,9.239,70.915,0.0,0.0,0.513,0.0,2162688.0,0.0,19.0,1764311040.0,419295232.0,1655656448.0,29779812352.0,3120245.0,1017359.0
13-04 02:33:30,18.522,10.875,67.884,2.464,0.0,0.255,4096.0,106917888.0,1.0,217.0,1771388928.0,419303424.0,1671147520.0,29757235200.0,3127207.0,1022722.0
13-04 02:33:31,18.220,9.746,62.288,9.322,0.0,0.424,12288.0,270438400.0,3.0,521.0,1771991040.0,419315712.0,1684262912.0,29743505408.0,2978765.0,944377.0
13-04 02:33:32,19.452,10.026,67.524,2.485,0.0,0.514,4096.0,59166720.0,1.0,146.0,1774931968.0,419315712.0,1702223872.0,29722603520.0,3260540.0,1087746.0
13-04 02:33:33,18.954,9.949,70.755,0.086,0.0,0.257,0.0,2170880.0,0.0,21.0,1788039168.0,419315712.0,1717686272.0,29694033920.0,3123645.0,1020086.0
13-04 02:33:34,18.702,10.077,70.623,0.0,0.0,0.598,0.0,2158592.0,0.0,19.0,1805045760.0,419319808.0,1733308416.0,29661401088.0,3128259.0,1022078.0
13-04 02:33:35,19.044,10.077,70.453,0.0,0.0,0.427,0.0,2174976.0,0.0,19.0,1811894272.0,419319808.0,1748807680.0,29639053312.0,3125955.0,1019479.0
13-04 02:33:36,17.835,10.303,71.602,0.0,0.0,0.260,0.0,2162688.0,0.0,19.0,1812070400.0,419323904.0,1764372480.0,29623308288.0,3122242.0,1016671.0
13-04 02:33:37,19.747,9.789,69.620,0.253,0.0,0.591,0.0,2187264.0,0.0,22.0,1820389376.0,419328000.0,1779793920.0,29599563776.0,3126231.0,1023176.0
13-04 02:33:38,20.809,9.183,69.503,0.0,0.0,0.505,0.0,2166784.0,0.0,19.0,1825677312.0,419332096.0,1795452928.0,29578612736.0,3124713.0,1020666.0
13-04 02:33:39,19.510,9.797,70.101,0.084,0.0,0.507,0.0,2166784.0,0.0,19.0,1841688576.0,419336192.0,1810800640.0,29547249664.0,3119489.0,1014810.0
13-04 02:33:40,18.905,9.666,70.744,0.0,0.0,0.684,0.0,2162688.0,0.0,19.0,1842434048.0,419340288.0,1826304000.0,29530996736.0,3126834.0,1020798.0
13-04 02:33:41,19.831,9.873,69.789,0.0,0.0,0.506,0.0,2166784.0,0.0,19.0,1850605568.0,419340288.0,1841876992.0,29507252224.0,3114936.0,1014323.0
13-04 02:33:42,18.622,10.799,70.238,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,1864290304.0,419356672.0,1857634304.0,29477793792.0,3150383.0,1040977.0
13-04 02:33:43,18.135,10.351,70.915,0.171,0.0,0.428,0.0,2195456.0,0.0,24.0,1876942848.0,419360768.0,1872912384.0,29449859072.0,3123175.0,1017837.0
13-04 02:33:44,19.468,9.177,71.098,0.0,0.0,0.257,0.0,2199552.0,0.0,22.0,1887408128.0,419360768.0,1888350208.0,29423955968.0,3121347.0,1017257.0
13-04 02:33:45,19.371,10.535,69.414,0.170,0.0,0.510,0.0,5632000.0,0.0,29.0,1888956416.0,419360768.0,1903497216.0,29407260672.0,3145530.0,1040350.0
13-04 02:33:46,18.041,10.223,71.306,0.0,0.0,0.430,0.0,2220032.0,0.0,21.0,1898684416.0,419364864.0,1918906368.0,29382119424.0,3126504.0,1023401.0
13-04 02:33:47,18.385,9.880,71.220,0.086,0.0,0.430,0.0,2158592.0,0.0,20.0,1905065984.0,419364864.0,1934491648.0,29360152576.0,3124003.0,1019753.0
13-04 02:33:48,19.508,9.839,70.314,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,1914003456.0,419364864.0,1949933568.0,29335773184.0,3128959.0,1022552.0
13-04 02:33:49,19.760,10.522,69.119,0.257,0.0,0.342,0.0,2170880.0,0.0,21.0,1914359808.0,419368960.0,1965318144.0,29320028160.0,3124168.0,1018163.0
13-04 02:33:50,19.195,9.512,70.694,0.086,0.0,0.514,0.0,2166784.0,0.0,19.0,1922129920.0,419368960.0,1980911616.0,29296664576.0,3124260.0,1018493.0
13-04 02:33:51,19.068,10.0,70.339,0.085,0.0,0.508,0.0,2158592.0,0.0,19.0,1926590464.0,419368960.0,1996767232.0,29276348416.0,3122585.0,1016507.0
13-04 02:33:52,19.882,10.615,69.334,0.0,0.0,0.168,0.0,2154496.0,0.0,19.0,1946030080.0,419368960.0,2011992064.0,29241683968.0,3143820.0,1038889.0
13-04 02:33:53,19.765,10.177,69.638,0.0,0.0,0.421,0.0,2162688.0,0.0,19.0,1953931264.0,419368960.0,2027581440.0,29218193408.0,3125565.0,1020024.0
13-04 02:33:54,19.116,10.365,70.093,0.0,0.0,0.425,0.0,2162688.0,0.0,19.0,1960275968.0,419373056.0,2043342848.0,29196083200.0,3121461.0,1017064.0
13-04 02:33:55,19.746,9.746,70.254,0.085,0.0,0.169,0.0,2170880.0,0.0,21.0,1966112768.0,419377152.0,2058579968.0,29175005184.0,3124915.0,1019898.0
13-04 02:33:56,19.729,9.907,70.025,0.085,0.0,0.254,0.0,2162688.0,0.0,19.0,1966809088.0,419377152.0,2074136576.0,29158752256.0,3128561.0,1021419.0
13-04 02:33:57,18.755,10.315,70.503,0.0,0.0,0.426,4096.0,2187264.0,1.0,20.0,1967087616.0,419385344.0,2089594880.0,29143007232.0,3125939.0,1018615.0
13-04 02:33:58,19.440,9.762,70.458,0.0,0.0,0.340,0.0,2162688.0,0.0,19.0,1971421184.0,419389440.0,2105573376.0,29122691072.0,3125051.0,1018881.0
13-04 02:33:59,19.108,10.943,69.613,0.084,0.0,0.253,0.0,2154496.0,0.0,19.0,1979961344.0,419405824.0,2120634368.0,29099073536.0,3120853.0,1017524.0
13-04 02:34:00,19.610,9.847,70.119,0.0,0.0,0.424,0.0,2162688.0,0.0,19.0,1987575808.0,419414016.0,2136121344.0,29075963904.0,3124980.0,1020518.0
13-04 02:34:01,18.299,10.309,70.876,0.172,0.0,0.344,0.0,2187264.0,0.0,22.0,1998860288.0,419422208.0,2151620608.0,29049171968.0,3124334.0,1019316.0
13-04 02:34:02,17.836,9.890,64.920,7.016,0.0,0.338,12288.0,237944832.0,3.0,453.0,2000388096.0,419438592.0,2164744192.0,29034504192.0,2980856.0,942083.0
13-04 02:34:03,16.428,9.014,66.723,7.329,0.0,0.505,8192.0,186859520.0,2.0,380.0,2012844032.0,419446784.0,2179792896.0,29006991360.0,3110597.0,1012370.0
13-04 02:34:04,22.479,12.051,65.043,0.0,0.0,0.427,0.0,4325376.0,0.0,38.0,2043158528.0,419467264.0,2198216704.0,28958232576.0,3286008.0,1104027.0
13-04 02:34:05,17.805,9.939,71.824,0.086,0.0,0.346,0.0,2162688.0,0.0,19.0,2053226496.0,419467264.0,2214178816.0,28932202496.0,3125301.0,1018849.0
13-04 02:34:06,19.048,8.745,71.688,0.0,0.0,0.519,0.0,2166784.0,0.0,19.0,2056155136.0,419471360.0,2229215232.0,28914233344.0,3123185.0,1016306.0
13-04 02:34:07,18.914,10.348,70.314,0.170,0.0,0.254,0.0,2174976.0,0.0,21.0,2055880704.0,419495936.0,2244829184.0,28898869248.0,3120824.0,1015661.0
13-04 02:34:08,18.426,9.343,71.713,0.087,0.0,0.433,0.0,2179072.0,0.0,21.0,2060005376.0,419495936.0,2260291584.0,28879282176.0,3133361.0,1027872.0
13-04 02:34:09,18.468,10.638,70.468,0.0,0.0,0.426,0.0,2166784.0,0.0,19.0,2064220160.0,419495936.0,2276012032.0,28859346944.0,3126027.0,1019904.0
13-04 02:34:10,19.796,9.516,70.263,0.085,0.0,0.340,0.0,2162688.0,0.0,19.0,2070507520.0,419500032.0,2291306496.0,28837761024.0,3124831.0,1018106.0
13-04 02:34:11,18.982,9.146,71.527,0.0,0.0,0.345,0.0,2162688.0,0.0,19.0,2078375936.0,419504128.0,2306830336.0,28814364672.0,3125352.0,1019744.0
13-04 02:34:12,19.763,9.839,70.059,0.0,0.0,0.339,0.0,2179072.0,0.0,20.0,2087559168.0,419512320.0,2322272256.0,28789731328.0,3124231.0,1017584.0
13-04 02:34:13,18.462,10.342,70.342,0.256,0.0,0.598,0.0,2187264.0,0.0,22.0,2095935488.0,419512320.0,2337894400.0,28765732864.0,3123160.0,1018833.0
13-04 02:34:14,18.986,9.622,70.704,0.0,0.0,0.687,0.0,2166784.0,0.0,19.0,2104602624.0,419512320.0,2353352704.0,28741607424.0,3126731.0,1018643.0
13-04 02:34:15,18.991,9.752,70.830,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,2112311296.0,419512320.0,2368880640.0,28718370816.0,3142132.0,1036041.0
13-04 02:34:16,20.236,9.696,69.477,0.0,0.0,0.590,0.0,4542464.0,0.0,29.0,2119589888.0,419516416.0,2382548992.0,28697419776.0,3132208.0,1026424.0
13-04 02:34:17,19.881,10.410,69.283,0.171,0.0,0.256,0.0,2220032.0,0.0,20.0,2131386368.0,419516416.0,2398179328.0,28669992960.0,3122132.0,1017849.0
13-04 02:34:18,19.039,9.777,70.755,0.0,0.0,0.429,0.0,2162688.0,0.0,20.0,2133573632.0,419516416.0,2414022656.0,28651962368.0,3126930.0,1018750.0
13-04 02:34:19,19.347,8.856,71.195,0.172,0.0,0.430,0.0,2195456.0,0.0,25.0,2134482944.0,419524608.0,2429104128.0,28635963392.0,3124157.0,1017477.0
13-04 02:34:20,19.442,10.144,69.738,0.0,0.0,0.676,4096.0,2166784.0,1.0,21.0,2134831104.0,419528704.0,2444750848.0,28619964416.0,3122456.0,1018642.0
13-04 02:34:21,18.739,9.966,70.869,0.0,0.0,0.426,0.0,2154496.0,0.0,20.0,2134515712.0,419532800.0,2460172288.0,28604854272.0,3124426.0,1017306.0
13-04 02:34:22,19.428,10.429,69.554,0.084,0.0,0.505,0.0,2150400.0,0.0,19.0,2134634496.0,419536896.0,2475667456.0,28589236224.0,3123442.0,1017033.0
13-04 02:34:23,19.358,10.397,69.653,0.0,0.0,0.592,0.0,2170880.0,0.0,22.0,2135216128.0,419540992.0,2491207680.0,28573110272.0,3125081.0,1019824.0
13-04 02:34:24,19.092,9.760,70.719,0.0,0.0,0.428,0.0,2154496.0,0.0,19.0,2135384064.0,419540992.0,2506657792.0,28557492224.0,3126646.0,1021581.0
13-04 02:34:25,18.595,10.197,70.523,0.257,0.0,0.428,0.0,2174976.0,0.0,21.0,2135293952.0,419557376.0,2522222592.0,28542001152.0,3127442.0,1019741.0
13-04 02:34:26,19.003,9.372,71.195,0.0,0.0,0.430,0.0,2150400.0,0.0,19.0,2135318528.0,419557376.0,2537689088.0,28526510080.0,3121873.0,1017449.0
13-04 02:34:27,19.510,10.220,69.848,0.084,0.0,0.338,0.0,2154496.0,0.0,19.0,2136473600.0,419561472.0,2553282560.0,28509757440.0,3127008.0,1019725.0
13-04 02:34:28,18.692,10.875,69.924,0.085,0.0,0.425,0.0,2158592.0,0.0,19.0,2145136640.0,419561472.0,2568753152.0,28485623808.0,3127282.0,1019406.0
13-04 02:34:29,19.949,9.122,70.247,0.0,0.0,0.682,0.0,2154496.0,0.0,19.0,2145980416.0,419561472.0,2584289280.0,28469243904.0,3125319.0,1019403.0
13-04 02:34:30,19.404,9.447,70.468,0.0,0.0,0.681,0.0,2150400.0,0.0,19.0,2146078720.0,419561472.0,2599809024.0,28453625856.0,3122138.0,1018389.0
13-04 02:34:31,19.512,10.261,69.722,0.084,0.0,0.421,0.0,2170880.0,0.0,21.0,2146250752.0,419569664.0,2615246848.0,28438007808.0,3129647.0,1023715.0
13-04 02:34:32,20.085,9.492,70.0,0.085,0.0,0.339,0.0,2154496.0,0.0,19.0,2146140160.0,419569664.0,2630848512.0,28422516736.0,3121146.0,1014411.0
13-04 02:34:33,11.233,4.392,80.152,4.054,0.0,0.169,4096.0,148987904.0,1.0,300.0,2145705984.0,419577856.0,2641567744.0,28412223488.0,2271673.0,181253.0
13-04 02:34:34,0.168,0.419,93.792,5.621,0.0,0.0,8192.0,264126464.0,2.0,513.0,2146197504.0,419581952.0,2641588224.0,28411707392.0,4120.0,5093.0
13-04 02:34:35,0.416,0.582,99.002,0.0,0.0,0.0,0.0,237568.0,0.0,20.0,2146328576.0,419590144.0,2641821696.0,28411334656.0,58581.0,5235.0
13-04 02:34:36,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2146832384.0,419590144.0,2641825792.0,28410826752.0,3617.0,4656.0
13-04 02:34:37,0.084,0.251,99.582,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2146820096.0,419598336.0,2641829888.0,28410826752.0,2520.0,2349.0
13-04 02:34:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2146816000.0,419598336.0,2641833984.0,28410826752.0,3438.0,3851.0
13-04 02:34:39,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2146816000.0,419598336.0,2641833984.0,28410826752.0,4683.0,6584.0
13-04 02:34:40,2.862,3.114,93.939,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2146181120.0,419598336.0,2642722816.0,28410572800.0,359632.0,359688.0
13-04 02:34:41,19.746,12.542,67.373,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2145345536.0,419598336.0,2659557376.0,28394573824.0,3212849.0,1173313.0
13-04 02:34:42,23.240,11.959,63.953,0.170,0.0,0.679,0.0,4313088.0,0.0,38.0,2146127872.0,419622912.0,2677161984.0,28376162304.0,3513999.0,1330553.0
13-04 02:34:43,22.664,11.332,65.484,0.087,0.0,0.433,0.0,2174976.0,0.0,23.0,2146721792.0,419627008.0,2694230016.0,28358496256.0,5374332.0,1252836.0
13-04 02:34:44,25.084,14.274,60.051,0.084,0.0,0.507,0.0,2158592.0,0.0,19.0,2144587776.0,419627008.0,2714632192.0,28340228096.0,3349600.0,1240834.0
13-04 02:34:45,26.792,12.969,59.812,0.0,0.0,0.427,0.0,2150400.0,0.0,19.0,2144477184.0,419627008.0,2735439872.0,28319531008.0,3401379.0,1278030.0
13-04 02:34:46,23.208,11.433,65.017,0.085,0.0,0.256,0.0,4317184.0,0.0,38.0,2145443840.0,419639296.0,2754142208.0,28299849728.0,3511562.0,1330374.0
13-04 02:34:47,23.449,11.640,64.316,0.0,0.0,0.595,0.0,2154496.0,0.0,19.0,2146177024.0,419643392.0,2772275200.0,28280979456.0,5366810.0,1247340.0
13-04 02:34:48,26.186,13.305,59.746,0.169,0.0,0.593,0.0,2179072.0,0.0,22.0,2145280000.0,419647488.0,2793914368.0,28260233216.0,3356690.0,1248747.0
13-04 02:34:49,25.065,12.620,61.706,0.0,0.0,0.609,0.0,2166784.0,0.0,20.0,2144800768.0,419655680.0,2814455808.0,28240162816.0,3397268.0,1271216.0
13-04 02:34:50,22.385,11.236,65.860,0.086,0.0,0.432,0.0,4313088.0,0.0,38.0,2146615296.0,419659776.0,2831556608.0,28221243392.0,3508871.0,1325439.0
13-04 02:34:51,24.055,11.598,63.918,0.0,0.0,0.430,0.0,2150400.0,0.0,19.0,2146889728.0,419663872.0,2849726464.0,28202795008.0,5372497.0,1249310.0
13-04 02:34:52,26.825,12.394,60.357,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,2144731136.0,419663872.0,2871148544.0,28183531520.0,3350104.0,1241340.0
13-04 02:34:53,26.034,12.845,60.517,0.086,0.0,0.517,0.0,2154496.0,0.0,19.0,2146033664.0,419663872.0,2891591680.0,28161785856.0,3392486.0,1266995.0
13-04 02:34:54,23.504,10.855,64.872,0.171,0.0,0.598,0.0,4321280.0,0.0,40.0,2146295808.0,419672064.0,2910240768.0,28142866432.0,3508270.0,1325605.0
13-04 02:34:55,22.530,11.179,65.598,0.0,0.0,0.693,0.0,2158592.0,0.0,19.0,2146742272.0,419672064.0,2927165440.0,28125495296.0,5369169.0,1249499.0
13-04 02:34:56,26.135,12.425,60.668,0.086,0.0,0.686,0.0,2158592.0,0.0,19.0,2145751040.0,419672064.0,2949640192.0,28104011776.0,3363412.0,1248961.0
13-04 02:34:57,25.606,12.284,61.505,0.0,0.0,0.606,0.0,2150400.0,0.0,19.0,2145386496.0,419672064.0,2969432064.0,28084584448.0,3378231.0,1259079.0
13-04 02:34:58,22.432,11.473,65.497,0.086,0.0,0.514,0.0,4358144.0,0.0,43.0,2146590720.0,419680256.0,2988154880.0,28064649216.0,3513866.0,1330635.0
13-04 02:34:59,22.684,11.602,65.022,0.087,0.0,0.606,4096.0,5615616.0,1.0,28.0,2147991552.0,419688448.0,3004084224.0,28047310848.0,5372625.0,1250547.0
13-04 02:35:00,26.275,12.965,60.069,0.259,0.0,0.432,0.0,9199616.0,0.0,42.0,2146783232.0,419688448.0,3026554880.0,28026048512.0,3357408.0,1255330.0
13-04 02:35:01,27.451,12.276,59.847,0.085,0.0,0.341,0.0,2166784.0,0.0,20.0,2147172352.0,419688448.0,3045593088.0,28006621184.0,3393372.0,1263160.0
13-04 02:35:02,22.991,11.453,65.128,0.0,0.0,0.427,0.0,4337664.0,0.0,38.0,2148073472.0,419700736.0,3064487936.0,27986812928.0,3513881.0,1328779.0
13-04 02:35:03,22.619,11.905,64.796,0.0,0.0,0.680,0.0,2158592.0,0.0,19.0,2148864000.0,419700736.0,3081719808.0,27968790528.0,5367067.0,1251360.0
13-04 02:35:04,25.702,12.018,61.754,0.088,0.0,0.439,0.0,2191360.0,0.0,21.0,2152472576.0,419700736.0,3104845824.0,27942055936.0,3358468.0,1248026.0
13-04 02:35:05,25.964,12.768,60.668,0.086,0.0,0.514,0.0,2162688.0,0.0,19.0,2152222720.0,419708928.0,3124088832.0,27923054592.0,3387915.0,1263259.0
13-04 02:35:06,22.622,11.482,65.296,0.171,0.0,0.428,0.0,4325376.0,0.0,40.0,2152923136.0,419708928.0,3141464064.0,27904978944.0,3512941.0,1330003.0
13-04 02:35:07,23.454,10.997,65.206,0.0,0.0,0.344,0.0,2154496.0,0.0,19.0,2153525248.0,419708928.0,3159220224.0,27886620672.0,5369654.0,1247784.0
13-04 02:35:08,26.522,11.652,61.391,0.0,0.0,0.435,0.0,2158592.0,0.0,19.0,2152132608.0,419708928.0,3181109248.0,27866124288.0,3332597.0,1235237.0
13-04 02:35:09,25.957,13.277,58.979,0.936,0.0,0.851,0.0,68411392.0,0.0,141.0,2152325120.0,419708928.0,3201265664.0,27845775360.0,3393844.0,1258227.0
13-04 02:35:10,9.957,6.695,69.099,13.648,0.0,0.601,16384.0,265392128.0,4.0,517.0,2153484288.0,419729408.0,3208163328.0,27837698048.0,3234996.0,1189285.0
13-04 02:35:11,18.942,10.410,63.908,6.314,0.0,0.427,4096.0,173150208.0,1.0,332.0,2154446848.0,419729408.0,3223089152.0,27821809664.0,3326492.0,1229131.0
13-04 02:35:12,25.195,12.381,61.472,0.173,0.0,0.779,0.0,4325376.0,0.0,41.0,2155487232.0,419733504.0,3245408256.0,27798446080.0,1504824.0,1331005.0
13-04 02:35:13,20.392,10.324,68.771,0.0,0.0,0.512,0.0,1839104.0,0.0,19.0,2155819008.0,419733504.0,3261583360.0,27781939200.0,3015381.0,1239911.0
13-04 02:35:14,17.802,10.051,71.721,0.0,0.0,0.426,0.0,0.0,0.0,0.0,2163269632.0,419733504.0,3275247616.0,27760824320.0,5203310.0,1160627.0
13-04 02:35:15,33.502,15.696,50.211,0.0,0.0,0.591,0.0,4304896.0,0.0,38.0,2165739520.0,419733504.0,3301384192.0,27732217856.0,6656158.0,1351280.0
13-04 02:35:16,32.964,14.225,51.704,0.170,0.0,0.937,4096.0,4308992.0,1.0,38.0,2169860096.0,419737600.0,3325501440.0,27703975936.0,4451739.0,1340395.0
13-04 02:35:17,32.973,15.404,51.124,0.0,0.0,0.500,0.0,4308992.0,0.0,38.0,2168983552.0,419737600.0,3351900160.0,27678453760.0,3500366.0,1322339.0
13-04 02:35:18,29.814,14.020,55.405,0.169,0.0,0.591,0.0,4329472.0,0.0,42.0,2172833792.0,419753984.0,3373174784.0,27653312512.0,3537820.0,1338615.0
13-04 02:35:19,23.801,12.329,63.271,0.0,0.0,0.599,0.0,2146304.0,0.0,19.0,2172022784.0,419753984.0,3393200128.0,27634098176.0,5362529.0,1243064.0
13-04 02:35:20,25.997,12.218,61.092,0.0,0.0,0.693,0.0,2158592.0,0.0,19.0,2171142144.0,419753984.0,3413864448.0,27614314496.0,3346940.0,1240573.0
13-04 02:35:21,26.128,12.851,60.170,0.170,0.0,0.681,0.0,4313088.0,0.0,38.0,2171645952.0,419753984.0,3434946560.0,27592728576.0,3555747.0,1357433.0
13-04 02:35:22,22.572,10.392,66.440,0.0,0.0,0.596,0.0,2154496.0,0.0,19.0,2172887040.0,419753984.0,3451101184.0,27575332864.0,3543489.0,1239504.0
13-04 02:35:23,26.293,12.241,60.776,0.086,0.0,0.603,0.0,2183168.0,0.0,22.0,2171539456.0,419753984.0,3471310848.0,27556470784.0,5181452.0,1250048.0
13-04 02:35:24,27.064,11.745,60.511,0.0,0.0,0.681,0.0,2150400.0,0.0,19.0,2171793408.0,419758080.0,3491680256.0,27535843328.0,3353728.0,1243450.0
13-04 02:35:25,24.209,12.746,62.447,0.086,0.0,0.513,0.0,4345856.0,0.0,41.0,2172227584.0,419758080.0,3512578048.0,27514511360.0,3535013.0,1339376.0
13-04 02:35:26,21.483,11.679,66.326,0.0,0.0,0.512,4096.0,2154496.0,1.0,20.0,2172669952.0,419762176.0,3528892416.0,27497750528.0,3538737.0,1249790.0
13-04 02:35:27,25.798,13.445,60.084,0.0,0.0,0.672,0.0,2154496.0,0.0,20.0,2170982400.0,419770368.0,3550167040.0,27478155264.0,5181089.0,1241830.0
13-04 02:35:28,26.091,12.831,60.393,0.086,0.0,0.599,0.0,2154496.0,0.0,19.0,2173358080.0,419770368.0,3566923776.0,27459022848.0,3353951.0,1244522.0
13-04 02:35:29,24.014,12.350,62.779,0.086,0.0,0.772,0.0,4333568.0,0.0,41.0,2171887616.0,419774464.0,3589754880.0,27437658112.0,3533642.0,1333973.0
13-04 02:35:30,22.616,11.561,65.316,0.084,0.0,0.422,0.0,2150400.0,0.0,19.0,2172694528.0,419774464.0,3605962752.0,27420643328.0,3504468.0,1269841.0
13-04 02:35:31,25.685,12.842,60.788,0.0,0.0,0.685,0.0,2154496.0,0.0,20.0,2172235776.0,419774464.0,3627311104.0,27399753728.0,5212189.0,1225382.0
13-04 02:35:32,25.734,12.522,61.140,0.086,0.0,0.518,0.0,2158592.0,0.0,19.0,2170605568.0,419774464.0,3648049152.0,27380645888.0,3376766.0,1255769.0
13-04 02:35:33,24.724,12.574,62.107,0.0,0.0,0.595,0.0,4317184.0,0.0,41.0,2171838464.0,419778560.0,3666747392.0,27360710656.0,3532992.0,1336557.0
13-04 02:35:34,21.011,10.113,68.178,0.0,0.0,0.697,0.0,2158592.0,0.0,19.0,2173726720.0,419778560.0,3683524608.0,27342045184.0,3367698.0,1258006.0
13-04 02:35:35,26.701,12.840,60.034,0.255,0.0,0.170,0.0,2162688.0,0.0,21.0,2172362752.0,419778560.0,3704061952.0,27322871808.0,5366848.0,1246247.0
13-04 02:35:36,25.543,12.598,61.251,0.087,0.0,0.521,0.0,2179072.0,0.0,21.0,2172882944.0,419778560.0,3723476992.0,27302936576.0,3354440.0,1246320.0
13-04 02:35:37,24.851,12.383,62.254,0.085,0.0,0.427,0.0,4321280.0,0.0,39.0,2172678144.0,419782656.0,3743105024.0,27283509248.0,3554587.0,1354679.0
13-04 02:35:38,22.889,11.149,65.372,0.0,0.0,0.591,0.0,2166784.0,0.0,19.0,2172526592.0,419786752.0,3762044928.0,27264716800.0,3407884.0,1259090.0
13-04 02:35:39,26.621,12.360,60.415,0.086,0.0,0.519,0.0,2150400.0,0.0,20.0,2172411904.0,419790848.0,3781619712.0,27245252608.0,5327179.0,1244576.0
13-04 02:35:40,26.293,13.571,59.881,0.0,0.0,0.254,0.0,2162688.0,0.0,19.0,2172956672.0,419790848.0,3802750976.0,27223576576.0,3349809.0,1243057.0
13-04 02:35:41,11.318,6.672,77.196,4.223,0.0,0.591,24576.0,166649856.0,6.0,325.0,2173800448.0,419823616.0,3810127872.0,27215323136.0,3040764.0,1068423.0
13-04 02:35:42,18.664,11.130,63.699,5.993,0.0,0.514,28672.0,270753792.0,7.0,520.0,2177454080.0,419848192.0,3824345088.0,27197427712.0,904937.0,1008475.0
13-04 02:35:43,28.096,13.920,54.910,2.306,0.0,0.769,0.0,105025536.0,0.0,214.0,2177355776.0,419852288.0,3850354688.0,27171512320.0,8179253.0,1670086.0
13-04 02:35:44,31.201,14.952,53.068,0.0,0.0,0.778,0.0,4345856.0,0.0,39.0,2180542464.0,419852288.0,3875524608.0,27143155712.0,3497585.0,1316385.0
13-04 02:35:45,32.261,13.913,53.217,0.0,0.0,0.609,0.0,4321280.0,0.0,38.0,2181193728.0,419872768.0,3901263872.0,27116744704.0,3547548.0,1359376.0
13-04 02:35:46,21.053,11.217,67.299,0.086,0.0,0.345,0.0,2162688.0,0.0,19.0,2183335936.0,419872768.0,3916263424.0,27099602944.0,3356324.0,1244444.0
13-04 02:35:47,23.454,11.426,64.605,0.086,0.0,0.430,0.0,2166784.0,0.0,21.0,2184855552.0,419889152.0,3933593600.0,27080736768.0,5384319.0,1259161.0
13-04 02:35:48,26.867,13.734,58.712,0.086,0.0,0.601,0.0,5361664.0,0.0,29.0,2183946240.0,419893248.0,3956264960.0,27058970624.0,3348686.0,1241759.0
13-04 02:35:49,25.726,12.222,61.368,0.171,0.0,0.513,0.0,9388032.0,0.0,45.0,2185682944.0,419893248.0,3970400256.0,27043098624.0,3405215.0,1279116.0
13-04 02:35:50,23.175,11.290,65.025,0.0,0.0,0.509,0.0,4354048.0,0.0,41.0,2185629696.0,419893248.0,3991023616.0,27022528512.0,3507193.0,1326669.0
13-04 02:35:51,26.149,13.784,59.566,0.0,0.0,0.501,0.0,2154496.0,0.0,20.0,2186506240.0,419897344.0,4012240896.0,27000430592.0,5381045.0,1253748.0
13-04 02:35:52,25.923,13.305,60.172,0.086,0.0,0.515,0.0,2154496.0,0.0,19.0,2185994240.0,419901440.0,4032172032.0,26981007360.0,3332442.0,1231130.0
13-04 02:35:53,24.221,11.419,63.668,0.087,0.0,0.606,0.0,4370432.0,0.0,45.0,2186117120.0,419901440.0,4051730432.0,26961326080.0,3539682.0,1340160.0
13-04 02:35:54,22.071,11.800,65.620,0.085,0.0,0.424,0.0,2146304.0,0.0,20.0,2188206080.0,419901440.0,4068941824.0,26942025728.0,3385389.0,1261947.0
13-04 02:35:55,25.473,12.737,61.274,0.0,0.0,0.516,0.0,2150400.0,0.0,20.0,2187415552.0,419901440.0,4089765888.0,26921992192.0,5356734.0,1247587.0
13-04 02:35:56,27.053,12.360,59.723,0.259,0.0,0.605,0.0,16084992.0,0.0,54.0,2188648448.0,419905536.0,4109127680.0,26901393408.0,3353761.0,1244054.0
13-04 02:35:57,24.373,11.927,63.181,0.086,0.0,0.432,0.0,4337664.0,0.0,39.0,2188505088.0,419905536.0,4129878016.0,26880786432.0,3537855.0,1341520.0
13-04 02:35:58,22.464,11.819,65.046,0.084,0.0,0.587,0.0,2154496.0,0.0,19.0,2189676544.0,419905536.0,4145811456.0,26863681536.0,3358957.0,1246443.0
13-04 02:35:59,25.705,12.895,60.632,0.256,0.0,0.512,0.0,2170880.0,0.0,22.0,2189533184.0,419909632.0,4167352320.0,26842279936.0,5369772.0,1248604.0
13-04 02:36:00,27.334,12.733,59.593,0.0,0.0,0.340,0.0,2154496.0,0.0,20.0,2190364672.0,419913728.0,4187144192.0,26821652480.0,3327135.0,1234367.0
13-04 02:36:01,23.990,12.296,62.769,0.086,0.0,0.860,0.0,4304896.0,0.0,38.0,2191683584.0,419921920.0,4207071232.0,26800398336.0,3566830.0,1355897.0
13-04 02:36:02,22.318,10.813,66.263,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,2192154624.0,419921920.0,4223488000.0,26783510528.0,3886845.0,1254387.0
13-04 02:36:03,25.459,11.986,62.117,0.0,0.0,0.437,0.0,2146304.0,0.0,19.0,2191269888.0,419926016.0,4246224896.0,26761654272.0,4830852.0,1236408.0
13-04 02:36:04,25.256,12.969,60.836,0.085,0.0,0.853,0.0,2158592.0,0.0,19.0,2191675392.0,419926016.0,4265611264.0,26741862400.0,3362840.0,1252518.0
13-04 02:36:05,23.997,12.383,62.852,0.171,0.0,0.598,0.0,4317184.0,0.0,40.0,2194341888.0,419930112.0,4283637760.0,26721165312.0,3527983.0,1330411.0
13-04 02:36:06,22.222,11.111,66.068,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,2194100224.0,419930112.0,4301148160.0,26703896576.0,3624241.0,1262239.0
13-04 02:36:07,25.904,12.565,61.015,0.0,0.0,0.516,0.0,2146304.0,0.0,19.0,2193727488.0,419938304.0,4320612352.0,26684796928.0,5114927.0,1246694.0
13-04 02:36:08,25.670,12.965,60.761,0.086,0.0,0.519,0.0,2195456.0,0.0,23.0,2195075072.0,419938304.0,4342304768.0,26661756928.0,3353462.0,1246314.0
13-04 02:36:09,24.467,12.191,62.489,0.0,0.0,0.853,0.0,4304896.0,0.0,39.0,2195234816.0,419942400.0,4362203136.0,26641694720.0,3538948.0,1339100.0
13-04 02:36:10,22.337,10.481,66.581,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2196865024.0,419942400.0,4378730496.0,26623537152.0,3953091.0,1259303.0
13-04 02:36:11,25.064,13.088,61.078,0.171,0.0,0.599,0.0,2166784.0,0.0,22.0,2196254720.0,419946496.0,4399210496.0,26603663360.0,4780705.0,1242919.0
13-04 02:36:12,26.083,11.958,61.265,0.087,0.0,0.607,0.0,2146304.0,0.0,19.0,2197110784.0,419950592.0,4417966080.0,26584047616.0,3361289.0,1258098.0
13-04 02:36:13,12.285,7.732,67.612,11.684,0.0,0.687,4096.0,247496704.0,1.0,467.0,2197762048.0,419958784.0,4427997184.0,26573357056.0,3262021.0,1196663.0
13-04 02:36:14,9.787,7.574,70.128,12.0,0.0,0.511,24576.0,273756160.0,6.0,526.0,2198532096.0,419979264.0,4436832256.0,26563731456.0,1630316.0,1162355.0
13-04 02:36:15,31.884,15.260,51.833,0.341,0.0,0.682,0.0,14872576.0,0.0,51.0,2209677312.0,419983360.0,4463472640.0,26525941760.0,7094386.0,1340613.0
13-04 02:36:16,31.507,15.925,51.712,0.0,0.0,0.856,0.0,4329472.0,0.0,39.0,2211426304.0,419983360.0,4488056832.0,26499608576.0,3499186.0,1323126.0
13-04 02:36:17,31.416,15.107,52.790,0.172,0.0,0.515,0.0,4325376.0,0.0,40.0,2210861056.0,419987456.0,4513632256.0,26474594304.0,3534297.0,1340387.0
13-04 02:36:18,26.979,12.426,59.915,0.085,0.0,0.596,0.0,4304896.0,0.0,38.0,2212528128.0,419991552.0,4534054912.0,26452500480.0,3538552.0,1342683.0
13-04 02:36:19,24.405,12.075,62.925,0.0,0.0,0.595,0.0,2166784.0,0.0,20.0,2212597760.0,419991552.0,4552855552.0,26433630208.0,5380346.0,1264820.0
13-04 02:36:20,26.476,12.066,61.111,0.087,0.0,0.260,0.0,2154496.0,0.0,19.0,2213666816.0,419991552.0,4573040640.0,26412376064.0,3356317.0,1245809.0
13-04 02:36:21,26.504,11.595,61.203,0.0,0.0,0.697,0.0,4345856.0,0.0,41.0,2213507072.0,420003840.0,4596424704.0,26389139456.0,3531893.0,1335068.0
13-04 02:36:22,22.513,11.551,65.346,0.084,0.0,0.506,0.0,2142208.0,0.0,19.0,2215202816.0,420003840.0,4611870720.0,26371997696.0,3564964.0,1255133.0
13-04 02:36:23,26.871,12.245,60.289,0.085,0.0,0.510,0.0,2166784.0,0.0,22.0,2213920768.0,420012032.0,4632477696.0,26352664576.0,5150647.0,1238502.0
13-04 02:36:24,25.820,12.781,60.881,0.086,0.0,0.432,0.0,2150400.0,0.0,19.0,2215411712.0,420012032.0,4652158976.0,26331492352.0,3357088.0,1247202.0
13-04 02:36:25,24.936,12.254,62.211,0.0,0.0,0.600,0.0,4321280.0,0.0,39.0,2216390656.0,420012032.0,4672385024.0,26310287360.0,3544400.0,1340739.0
13-04 02:36:26,21.765,11.140,66.238,0.086,0.0,0.771,0.0,2162688.0,0.0,20.0,2217758720.0,420012032.0,4689047552.0,26292256768.0,3728351.0,1263656.0
13-04 02:36:27,25.635,13.706,60.237,0.0,0.0,0.423,0.0,2142208.0,0.0,19.0,2214965248.0,420016128.0,4710326272.0,26273767424.0,5039227.0,1263162.0
13-04 02:36:28,26.039,13.910,59.288,0.0,0.0,0.763,0.0,2162688.0,0.0,22.0,2217570304.0,420016128.0,4730626048.0,26250862592.0,3319433.0,1230115.0
13-04 02:36:29,24.222,13.457,61.564,0.252,0.0,0.505,0.0,4341760.0,0.0,42.0,2219368448.0,420016128.0,4750159872.0,26229530624.0,3571273.0,1359482.0
13-04 02:36:30,21.859,10.499,67.212,0.0,0.0,0.430,0.0,2187264.0,0.0,21.0,2220388352.0,420020224.0,4766658560.0,26212007936.0,3737308.0,1248929.0
13-04 02:36:31,26.098,13.007,60.051,0.084,0.0,0.760,0.0,2158592.0,0.0,19.0,2219819008.0,420020224.0,4786941952.0,26192293888.0,4993422.0,1249099.0
13-04 02:36:32,25.064,13.981,60.358,0.0,0.0,0.597,4096.0,2158592.0,1.0,19.0,2220441600.0,420024320.0,4807868416.0,26170740736.0,3358204.0,1247329.0
13-04 02:36:33,24.492,12.542,62.373,0.085,0.0,0.508,0.0,4325376.0,0.0,38.0,2221809664.0,420028416.0,4827955200.0,26149281792.0,3536962.0,1338215.0
13-04 02:36:34,22.184,10.748,66.380,0.172,0.0,0.516,0.0,2174976.0,0.0,21.0,2223816704.0,420028416.0,4844105728.0,26131124224.0,3653736.0,1257920.0
13-04 02:36:35,24.827,13.322,61.505,0.0,0.0,0.346,0.0,2166784.0,0.0,19.0,2223124480.0,420028416.0,4864610304.0,26111311872.0,5072397.0,1237904.0
13-04 02:36:36,26.466,12.500,60.517,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,2223542272.0,420028416.0,4884504576.0,26090999808.0,3360124.0,1246151.0
13-04 02:36:37,24.165,11.997,63.153,0.171,0.0,0.514,0.0,4321280.0,0.0,38.0,2224279552.0,420028416.0,4904591360.0,26070175744.0,3547868.0,1349612.0
13-04 02:36:38,21.129,12.062,66.382,0.0,0.0,0.428,0.0,2166784.0,0.0,19.0,2225152000.0,420032512.0,4921618432.0,26052272128.0,3745114.0,1258159.0
13-04 02:36:39,25.258,12.801,61.426,0.0,0.0,0.515,0.0,2183168.0,0.0,20.0,2223759360.0,420032512.0,4942536704.0,26032746496.0,4987486.0,1245189.0
13-04 02:36:40,25.970,11.720,61.383,0.169,0.0,0.759,0.0,4341760.0,0.0,40.0,2225553408.0,420036608.0,4963115008.0,26010370048.0,3219904.0,1026172.0
13-04 02:36:41,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2225831936.0,420036608.0,4964360192.0,26008846336.0,3214.0,3594.0
13-04 02:36:42,2.174,1.338,96.488,0.0,0.0,0.0,0.0,540672.0,0.0,18.0,2226114560.0,420036608.0,4965982208.0,26006941696.0,409367.0,21715.0
13-04 02:36:43,0.250,0.334,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2226114560.0,420036608.0,4965982208.0,26006941696.0,4166.0,5132.0
13-04 02:36:44,0.334,0.417,98.249,1.001,0.0,0.0,8192.0,48295936.0,2.0,90.0,2226110464.0,420048896.0,4965974016.0,26006941696.0,21979.0,24144.0
13-04 02:36:45,0.168,0.503,91.450,7.879,0.0,0.0,32768.0,269504512.0,8.0,512.0,2226118656.0,420077568.0,4966064128.0,26006814720.0,19828.0,20474.0
13-04 02:36:46,0.168,0.168,97.567,2.097,0.0,0.0,4096.0,141746176.0,1.0,266.0,2226225152.0,420085760.0,4966076416.0,26006687744.0,4703.0,5864.0
13-04 02:36:47,0.167,0.334,99.499,0.0,0.0,0.0,0.0,73728.0,0.0,2.0,2226352128.0,420085760.0,4966076416.0,26006560768.0,20794.0,20867.0
13-04 02:36:48,11.542,7.329,80.539,0.0,0.0,0.590,0.0,0.0,0.0,0.0,2227208192.0,420085760.0,4971962368.0,25999818752.0,3114142.0,1078803.0
13-04 02:36:49,31.548,15.391,52.381,0.085,0.0,0.595,0.0,2154496.0,0.0,19.0,2226102272.0,420085760.0,4995784704.0,25977102336.0,3569282.0,1469784.0
13-04 02:36:50,28.830,13.511,57.057,0.0,0.0,0.602,0.0,4329472.0,0.0,38.0,2226655232.0,420085760.0,5020246016.0,25952088064.0,3813217.0,1592504.0
13-04 02:36:51,28.645,14.065,56.690,0.086,0.0,0.515,0.0,2162688.0,0.0,19.0,2227703808.0,420089856.0,5040943104.0,25930338304.0,5565837.0,1454828.0
13-04 02:36:52,31.282,15.338,52.600,0.087,0.0,0.693,0.0,4333568.0,0.0,40.0,2228224000.0,420102144.0,5067292672.0,25903456256.0,3798928.0,1579729.0
13-04 02:36:53,30.353,13.242,55.890,0.0,0.0,0.516,0.0,2162688.0,0.0,20.0,2228867072.0,420102144.0,5089251328.0,25880854528.0,5595612.0,1477088.0
13-04 02:36:54,30.823,14.199,54.113,0.0,0.0,0.866,0.0,2154496.0,0.0,19.0,2228486144.0,420110336.0,5111209984.0,25859268608.0,3597861.0,1474781.0
13-04 02:36:55,30.997,14.527,53.547,0.169,0.0,0.760,0.0,4325376.0,0.0,38.0,2231382016.0,420110336.0,5132857344.0,25834725376.0,5761679.0,1559766.0
13-04 02:36:56,29.113,15.504,54.608,0.0,0.0,0.775,0.0,2195456.0,0.0,22.0,2231296000.0,420114432.0,5157027840.0,25810636800.0,3631003.0,1495899.0
13-04 02:36:57,29.756,14.485,54.712,0.175,0.0,0.873,0.0,4325376.0,0.0,39.0,2230603776.0,420114432.0,5182226432.0,25786130432.0,5689358.0,1518265.0
13-04 02:36:58,29.915,15.214,53.932,0.085,0.0,0.855,0.0,4100096.0,0.0,28.0,2232418304.0,420118528.0,5206056960.0,25760481280.0,3697233.0,1530125.0
13-04 02:36:59,31.583,15.146,52.410,0.172,0.0,0.688,0.0,19918848.0,0.0,74.0,2233253888.0,420122624.0,5228204032.0,25737494528.0,5641473.0,1486947.0
13-04 02:37:00,30.416,14.645,54.159,0.087,0.0,0.693,0.0,4325376.0,0.0,38.0,2234273792.0,420130816.0,5252313088.0,25712357376.0,3718219.0,1547839.0
13-04 02:37:01,30.543,13.268,55.565,0.0,0.0,0.623,0.0,2166784.0,0.0,20.0,2235056128.0,420130816.0,5275148288.0,25688739840.0,5649868.0,1496025.0
13-04 02:37:02,29.088,14.974,55.336,0.086,0.0,0.516,0.0,4308992.0,0.0,38.0,2235752448.0,420130816.0,5296291840.0,25666899968.0,3860590.0,1613049.0
13-04 02:37:03,29.082,15.306,55.017,0.0,0.0,0.595,0.0,2170880.0,0.0,20.0,2235596800.0,420130816.0,5321207808.0,25642139648.0,5522227.0,1427975.0
13-04 02:37:04,30.598,15.470,53.077,0.256,0.0,0.598,0.0,4354048.0,0.0,41.0,2235977728.0,420130816.0,5345460224.0,25617506304.0,3706183.0,1534020.0
13-04 02:37:05,30.900,15.365,52.971,0.0,0.0,0.764,0.0,2158592.0,0.0,19.0,2236325888.0,420139008.0,5368086528.0,25594523648.0,5695862.0,1522719.0
13-04 02:37:06,30.380,14.937,54.008,0.0,0.0,0.675,0.0,4325376.0,0.0,38.0,2238844928.0,420143104.0,5390135296.0,25569951744.0,4876035.0,1591501.0
13-04 02:37:07,29.203,14.298,55.806,0.087,0.0,0.607,0.0,2154496.0,0.0,19.0,2238590976.0,420143104.0,5413179392.0,25547161600.0,4467029.0,1430862.0
13-04 02:37:08,29.467,15.808,53.866,0.086,0.0,0.773,0.0,4341760.0,0.0,39.0,2239897600.0,420143104.0,5438283776.0,25520750592.0,3835175.0,1601831.0
13-04 02:37:09,30.272,15.051,53.912,0.085,0.0,0.680,0.0,2166784.0,0.0,19.0,2238840832.0,420143104.0,5461561344.0,25498529792.0,5509102.0,1422283.0
13-04 02:37:10,29.662,14.831,54.814,0.087,0.0,0.607,0.0,4329472.0,0.0,40.0,2240217088.0,420143104.0,5484945408.0,25473769472.0,4327885.0,1616270.0
13-04 02:37:11,29.559,13.656,56.007,0.086,0.0,0.691,0.0,2195456.0,0.0,21.0,2241236992.0,420143104.0,5504339968.0,25453355008.0,5074630.0,1437175.0
13-04 02:37:12,28.769,15.251,55.026,0.0,0.0,0.953,0.0,4325376.0,0.0,38.0,2240901120.0,420143104.0,5531115520.0,25426915328.0,3826583.0,1602793.0
13-04 02:37:13,31.008,14.643,53.488,0.172,0.0,0.689,0.0,11653120.0,0.0,46.0,2243158016.0,420151296.0,5550493696.0,25405272064.0,5548803.0,1447397.0
13-04 02:37:14,30.061,13.380,55.604,0.087,0.0,0.869,0.0,4222976.0,0.0,33.0,2243268608.0,420151296.0,5574631424.0,25381023744.0,3686869.0,1521724.0
13-04 02:37:15,32.340,15.234,51.830,0.0,0.0,0.596,0.0,2281472.0,0.0,26.0,2243772416.0,420151296.0,5599080448.0,25356070912.0,5682820.0,1521274.0
13-04 02:37:16,30.530,14.971,53.827,0.084,0.0,0.589,4096.0,4329472.0,1.0,40.0,2244640768.0,420159488.0,5621489664.0,25332785152.0,3815733.0,1582661.0
13-04 02:37:17,29.366,15.378,54.648,0.087,0.0,0.521,0.0,2154496.0,0.0,19.0,2244755456.0,420159488.0,5646184448.0,25307975680.0,5560897.0,1460360.0
13-04 02:37:18,28.929,14.853,55.527,0.0,0.0,0.691,0.0,4313088.0,0.0,38.0,2246201344.0,420159488.0,5667069952.0,25285644288.0,3822464.0,1583788.0
13-04 02:37:19,30.105,14.572,54.974,0.087,0.0,0.262,0.0,2195456.0,0.0,25.0,2246774784.0,420159488.0,5691879424.0,25260261376.0,5547338.0,1451442.0
13-04 02:37:20,31.352,13.867,54.005,0.172,0.0,0.603,0.0,4300800.0,0.0,39.0,2247643136.0,420159488.0,5715025920.0,25236246528.0,3837800.0,1605114.0
13-04 02:37:21,24.324,12.584,56.672,5.743,0.0,0.676,4096.0,183558144.0,1.0,363.0,2248826880.0,420167680.0,5731627008.0,25218453504.0,5484500.0,1415061.0
13-04 02:37:22,13.541,8.999,64.340,12.363,0.0,0.757,8192.0,271597568.0,2.0,510.0,2249322496.0,420179968.0,5740888064.0,25208684544.0,1911970.0,1395762.0
13-04 02:37:23,16.438,8.733,64.983,9.332,0.0,0.514,8192.0,235995136.0,2.0,426.0,2249314304.0,420188160.0,5755645952.0,25193926656.0,7102610.0,1462446.0
13-04 02:37:24,31.638,15.345,52.414,0.0,0.0,0.603,0.0,2154496.0,0.0,19.0,2258391040.0,420188160.0,5780328448.0,25160167424.0,3556008.0,1454581.0
13-04 02:37:25,31.638,15.517,52.241,0.086,0.0,0.517,0.0,4304896.0,0.0,38.0,2261680128.0,420188160.0,5802070016.0,25135136768.0,5789148.0,1570523.0
13-04 02:37:26,31.443,16.151,51.804,0.086,0.0,0.515,0.0,4308992.0,0.0,40.0,2261188608.0,420188160.0,5830656000.0,25107042304.0,3784721.0,1572380.0
13-04 02:37:27,31.043,16.0,51.913,0.0,0.0,1.043,0.0,2150400.0,0.0,19.0,2260676608.0,420188160.0,5854289920.0,25083920384.0,5584409.0,1465422.0
13-04 02:37:28,32.483,15.391,51.361,0.085,0.0,0.680,0.0,4325376.0,0.0,40.0,2262155264.0,420192256.0,5880258560.0,25056468992.0,3713705.0,1535226.0
13-04 02:37:29,31.642,15.649,51.935,0.086,0.0,0.688,0.0,4300800.0,0.0,38.0,2262290432.0,420192256.0,5904936960.0,25031655424.0,5847720.0,1604807.0
13-04 02:37:30,31.434,15.889,51.727,0.086,0.0,0.864,0.0,2154496.0,0.0,19.0,2262540288.0,420196352.0,5929058304.0,25007280128.0,3548661.0,1449607.0
13-04 02:37:31,32.021,15.582,51.627,0.0,0.0,0.771,0.0,4313088.0,0.0,38.0,2263728128.0,420204544.0,5954166784.0,24980975616.0,5736253.0,1540957.0
13-04 02:37:32,31.153,16.265,51.807,0.086,0.0,0.688,0.0,4304896.0,0.0,38.0,2264608768.0,420208640.0,5978947584.0,24955310080.0,3806907.0,1586349.0
13-04 02:37:33,32.100,16.093,51.205,0.0,0.0,0.602,0.0,2150400.0,0.0,21.0,2265264128.0,420212736.0,6002401280.0,24931196928.0,5611156.0,1480440.0
13-04 02:37:34,32.037,16.145,51.141,0.085,0.0,0.592,0.0,4354048.0,0.0,42.0,2265407488.0,420216832.0,6028632064.0,24904818688.0,3663913.0,1509506.0
13-04 02:37:35,32.219,15.081,52.185,0.086,0.0,0.428,0.0,4313088.0,0.0,38.0,2267136000.0,420216832.0,6052864000.0,24878858240.0,5872630.0,1618041.0
13-04 02:37:36,33.763,14.863,50.773,0.0,0.0,0.601,0.0,2154496.0,0.0,19.0,2267475968.0,420216832.0,6075310080.0,24856072192.0,3498741.0,1427699.0
13-04 02:37:37,32.034,16.356,50.847,0.0,0.0,0.763,0.0,4308992.0,0.0,38.0,2268323840.0,420229120.0,6103085056.0,24827437056.0,5832610.0,1597176.0
13-04 02:37:38,32.423,15.529,51.280,0.085,0.0,0.683,0.0,4313088.0,0.0,38.0,2269192192.0,420229120.0,6126551040.0,24803102720.0,3788844.0,1579202.0
13-04 02:37:39,33.133,14.506,51.330,0.172,0.0,0.858,0.0,2179072.0,0.0,22.0,2270240768.0,420233216.0,6151602176.0,24776998912.0,5660610.0,1504905.0
13-04 02:37:40,32.493,14.770,52.215,0.174,0.0,0.348,0.0,4313088.0,0.0,38.0,2271096832.0,420241408.0,6176808960.0,24750927872.0,3663361.0,1512748.0
13-04 02:37:41,31.510,15.365,52.604,0.0,0.0,0.521,0.0,4308992.0,0.0,38.0,2271563776.0,420241408.0,6202232832.0,24725037056.0,5816832.0,1590678.0
13-04 02:37:42,31.610,16.186,51.271,0.085,0.0,0.847,0.0,2162688.0,0.0,20.0,2272260096.0,420241408.0,6225518592.0,24701054976.0,3629886.0,1494712.0
13-04 02:37:43,31.414,14.485,53.403,0.087,0.0,0.611,0.0,4386816.0,0.0,43.0,2273546240.0,420241408.0,6250311680.0,24674975744.0,5682272.0,1515712.0
13-04 02:37:44,29.170,15.056,54.748,0.086,0.0,0.941,0.0,4308992.0,0.0,39.0,2274189312.0,420241408.0,6272208896.0,24652435456.0,3826369.0,1592209.0
13-04 02:37:45,29.515,13.921,55.771,0.088,0.0,0.705,0.0,2166784.0,0.0,21.0,2273701888.0,420241408.0,6297980928.0,24627150848.0,5583757.0,1484987.0
13-04 02:37:46,32.491,14.286,52.091,0.348,0.0,0.784,4096.0,25337856.0,1.0,91.0,2276433920.0,420253696.0,6321311744.0,24601075712.0,3692556.0,1524263.0
13-04 02:37:47,31.029,15.008,53.626,0.0,0.0,0.337,0.0,2154496.0,0.0,19.0,2275651584.0,420253696.0,6344290304.0,24578879488.0,5658907.0,1502345.0
13-04 02:37:48,29.907,15.123,54.121,0.085,0.0,0.765,0.0,4263936.0,0.0,36.0,2276573184.0,420253696.0,6368288768.0,24553959424.0,3692140.0,1523712.0
13-04 02:37:49,30.223,14.983,54.024,0.086,0.0,0.685,0.0,2207744.0,0.0,22.0,2277978112.0,420253696.0,6388424704.0,24532418560.0,5659331.0,1502187.0
13-04 02:37:50,29.611,16.244,53.384,0.085,0.0,0.677,0.0,4259840.0,0.0,35.0,2278232064.0,420265984.0,6415048704.0,24505528320.0,3713623.0,1531082.0
13-04 02:37:51,29.620,15.371,54.231,0.086,0.0,0.691,0.0,2220032.0,0.0,24.0,2277646336.0,420274176.0,6438006784.0,24483147776.0,5703213.0,1527650.0
13-04 02:37:52,29.853,15.444,54.098,0.0,0.0,0.604,0.0,4313088.0,0.0,38.0,2279501824.0,420274176.0,6461198336.0,24458100736.0,3801215.0,1575366.0
13-04 02:37:53,30.316,14.774,52.605,1.879,0.0,0.427,8192.0,101818368.0,2.0,204.0,2281074688.0,420282368.0,6482157568.0,24435560448.0,5507188.0,1428007.0
13-04 02:37:54,16.767,10.834,61.221,10.404,0.0,0.774,4096.0,267403264.0,1.0,498.0,2281582592.0,420290560.0,6495625216.0,24421576704.0,3589945.0,1478709.0
13-04 02:37:55,14.261,8.591,65.722,10.739,0.0,0.687,8192.0,273813504.0,2.0,506.0,2282143744.0,420294656.0,6505918464.0,24410718208.0,1912799.0,1395806.0
13-04 02:37:56,29.888,15.159,53.488,0.517,0.0,0.947,0.0,23564288.0,0.0,68.0,2285735936.0,420298752.0,6529622016.0,24383418368.0,7204672.0,1513291.0
13-04 02:37:57,32.790,15.107,50.987,0.172,0.0,0.944,0.0,4321280.0,0.0,40.0,2284298240.0,420302848.0,6558031872.0,24356442112.0,5844166.0,1601997.0
13-04 02:37:58,31.615,16.753,50.945,0.0,0.0,0.687,0.0,2158592.0,0.0,19.0,2286731264.0,420302848.0,6581403648.0,24330637312.0,3554682.0,1446275.0
13-04 02:37:59,32.106,15.497,51.541,0.086,0.0,0.771,0.0,4308992.0,0.0,38.0,2286428160.0,420302848.0,6606925824.0,24305418240.0,5703826.0,1529609.0
13-04 02:38:00,33.561,15.115,50.640,0.085,0.0,0.598,0.0,4300800.0,0.0,38.0,2288115712.0,420306944.0,6632710144.0,24277942272.0,3837816.0,1602048.0
13-04 02:38:01,30.957,15.739,52.522,0.0,0.0,0.783,0.0,2166784.0,0.0,19.0,2289225728.0,420323328.0,6655774720.0,24253751296.0,5600727.0,1473605.0
13-04 02:38:02,32.158,15.735,51.763,0.086,0.0,0.258,0.0,4313088.0,0.0,38.0,2288082944.0,420323328.0,6680981504.0,24229687296.0,3729469.0,1549130.0
13-04 02:38:03,31.941,14.360,52.654,0.087,0.0,0.957,0.0,4321280.0,0.0,40.0,2288566272.0,420323328.0,6707216384.0,24202969088.0,5807747.0,1583537.0
13-04 02:38:04,32.704,15.279,51.416,0.086,0.0,0.515,0.0,2154496.0,0.0,19.0,2290995200.0,420323328.0,6730018816.0,24177737728.0,3540594.0,1442964.0
13-04 02:38:05,32.264,16.385,50.760,0.084,0.0,0.507,0.0,4317184.0,0.0,38.0,2291597312.0,420327424.0,6755610624.0,24151539712.0,5794261.0,1577921.0
13-04 02:38:06,31.754,14.386,53.158,0.0,0.0,0.702,4096.0,4345856.0,1.0,41.0,2291458048.0,420343808.0,6781140992.0,24126132224.0,3777873.0,1573085.0
13-04 02:38:07,33.016,15.471,50.821,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,2292502528.0,420343808.0,6805254144.0,24100974592.0,5572066.0,1456353.0
13-04 02:38:08,32.280,15.457,51.665,0.085,0.0,0.512,0.0,4317184.0,0.0,39.0,2294321152.0,420343808.0,6829387776.0,24075022336.0,3738115.0,1550830.0
13-04 02:38:09,32.694,14.473,52.049,0.087,0.0,0.697,0.0,4333568.0,0.0,42.0,2294026240.0,420343808.0,6855852032.0,24048852992.0,5798972.0,1578415.0
13-04 02:38:10,32.231,15.606,51.569,0.085,0.0,0.509,0.0,2158592.0,0.0,19.0,2295177216.0,420347904.0,6878941184.0,24024608768.0,3515718.0,1432261.0
13-04 02:38:11,31.507,15.753,51.798,0.0,0.0,0.942,0.0,4313088.0,0.0,38.0,2297483264.0,420347904.0,6900953088.0,24000290816.0,5835917.0,1599169.0
13-04 02:38:12,27.959,16.381,54.889,0.0,0.0,0.772,0.0,2154496.0,0.0,19.0,2297016320.0,420352000.0,6926336000.0,23975370752.0,3693822.0,1529983.0
13-04 02:38:13,28.734,13.275,57.205,0.087,0.0,0.699,0.0,4317184.0,0.0,38.0,2297057280.0,420352000.0,6949834752.0,23951831040.0,5643132.0,1491776.0
13-04 02:38:14,30.546,15.102,53.498,0.171,0.0,0.683,0.0,2179072.0,0.0,22.0,2298507264.0,420352000.0,6971686912.0,23928528896.0,3589959.0,1468526.0
13-04 02:38:15,30.567,16.173,52.498,0.085,0.0,0.677,0.0,4333568.0,0.0,39.0,2300444672.0,420356096.0,6994063360.0,23904210944.0,5871805.0,1622418.0
13-04 02:38:16,32.407,14.770,52.302,0.087,0.0,0.434,0.0,4349952.0,0.0,40.0,2299113472.0,420368384.0,7021539328.0,23878053888.0,3783624.0,1565682.0
13-04 02:38:17,29.915,15.385,53.932,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,2301571072.0,420368384.0,7041290240.0,23855845376.0,5547872.0,1449097.0
13-04 02:38:18,30.435,13.565,55.391,0.087,0.0,0.522,0.0,4313088.0,0.0,38.0,2300260352.0,420368384.0,7070314496.0,23828131840.0,3831247.0,1593465.0
13-04 02:38:19,30.397,14.421,54.404,0.086,0.0,0.691,0.0,5402624.0,0.0,28.0,2300776448.0,420368384.0,7090384896.0,23807545344.0,5454541.0,1393574.0
13-04 02:38:20,29.725,14.863,54.381,0.172,0.0,0.859,0.0,4288512.0,0.0,41.0,2303221760.0,420368384.0,7115116544.0,23780368384.0,3770465.0,1567205.0
13-04 02:38:21,28.130,13.894,57.290,0.172,0.0,0.515,0.0,13955072.0,0.0,55.0,2305077248.0,420376576.0,7130804224.0,23762817024.0,5716789.0,1528757.0
13-04 02:38:22,31.818,14.773,52.710,0.0,0.0,0.699,0.0,2150400.0,0.0,19.0,2305585152.0,420376576.0,7153475584.0,23739637760.0,3562222.0,1454411.0
13-04 02:38:23,31.687,14.651,53.066,0.0,0.0,0.596,0.0,4304896.0,0.0,39.0,2303627264.0,420376576.0,7180910592.0,23714160640.0,5790876.0,1569995.0
13-04 02:38:24,30.782,15.735,52.880,0.172,0.0,0.430,0.0,4251648.0,0.0,35.0,2305183744.0,420380672.0,7204777984.0,23688732672.0,3650614.0,1502237.0
13-04 02:38:25,29.665,13.586,55.374,0.860,0.0,0.516,4096.0,58466304.0,1.0,122.0,2306002944.0,420388864.0,7226093568.0,23666589696.0,5683866.0,1516602.0
13-04 02:38:26,18.471,11.426,59.622,9.794,0.0,0.687,4096.0,266350592.0,1.0,490.0,2306166784.0,420397056.0,7240462336.0,23652048896.0,3555388.0,1457962.0
13-04 02:38:27,12.511,8.936,66.213,11.660,0.0,0.681,8192.0,272719872.0,2.0,507.0,2306048000.0,420405248.0,7251054592.0,23641567232.0,1910334.0,1394546.0
13-04 02:38:28,28.923,14.843,54.283,1.357,0.0,0.594,0.0,61607936.0,0.0,135.0,2306576384.0,420405248.0,7275655168.0,23616438272.0,7246521.0,1535662.0
13-04 02:38:29,31.937,15.009,52.356,0.087,0.0,0.611,0.0,4194304.0,0.0,35.0,2307674112.0,420409344.0,7298732032.0,23592259584.0,5696013.0,1522330.0
13-04 02:38:30,31.391,15.913,52.174,0.0,0.0,0.522,0.0,2269184.0,0.0,25.0,2308132864.0,420409344.0,7324966912.0,23565565952.0,3638666.0,1499641.0
13-04 02:38:31,31.004,15.546,52.576,0.0,0.0,0.873,0.0,4341760.0,0.0,42.0,2309148672.0,420409344.0,7349755904.0,23539761152.0,5785146.0,1570805.0
13-04 02:38:32,31.475,16.038,51.372,0.257,0.0,0.858,0.0,4313088.0,0.0,41.0,2310123520.0,420413440.0,7375544320.0,23512993792.0,3817973.0,1594679.0
13-04 02:38:33,32.463,15.144,51.610,0.0,0.0,0.783,0.0,2150400.0,0.0,19.0,2310680576.0,420417536.0,7398735872.0,23489241088.0,5534254.0,1437898.0
13-04 02:38:34,33.049,15.503,50.596,0.085,0.0,0.767,0.0,7790592.0,0.0,48.0,2312175616.0,420417536.0,7424139264.0,23462342656.0,3789009.0,1579934.0
13-04 02:38:35,33.707,16.034,49.310,0.345,0.0,0.603,0.0,25292800.0,0.0,81.0,2312114176.0,420425728.0,7449542656.0,23436992512.0,5838165.0,1600510.0
13-04 02:38:36,32.261,14.783,52.522,0.0,0.0,0.435,0.0,2138112.0,0.0,19.0,2313723904.0,420425728.0,7472185344.0,23412740096.0,3491134.0,1419431.0
13-04 02:38:37,32.530,15.232,50.947,0.086,0.0,1.205,0.0,4313088.0,0.0,38.0,2314735616.0,420429824.0,7497977856.0,23385931776.0,5817672.0,1589688.0
13-04 02:38:38,31.034,15.690,52.414,0.086,0.0,0.776,0.0,2187264.0,0.0,24.0,2314964992.0,420433920.0,7521382400.0,23362293760.0,3653794.0,1506551.0
13-04 02:38:39,33.419,14.910,51.071,0.0,0.0,0.600,4096.0,4288512.0,1.0,35.0,2317443072.0,420438016.0,7544320000.0,23336873984.0,5674682.0,1513294.0
13-04 02:38:40,31.148,16.221,51.769,0.086,0.0,0.777,0.0,4304896.0,0.0,38.0,2316587008.0,420442112.0,7572656128.0,23309389824.0,3781953.0,1575170.0
13-04 02:38:41,32.048,16.024,51.157,0.086,0.0,0.686,0.0,4308992.0,0.0,38.0,2317692928.0,420442112.0,7596797952.0,23284142080.0,5828969.0,1591377.0
13-04 02:38:42,32.330,15.821,51.247,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2318979072.0,420442112.0,7622836224.0,23256817664.0,3449430.0,1401868.0
13-04 02:38:43,31.128,14.758,53.520,0.085,0.0,0.509,0.0,4308992.0,0.0,38.0,2320068608.0,420442112.0,7646113792.0,23232450560.0,6100594.0,1593915.0
13-04 02:38:44,31.364,15.291,52.824,0.087,0.0,0.434,0.0,2170880.0,0.0,23.0,2320551936.0,420442112.0,7669866496.0,23208214528.0,3575724.0,1465961.0
13-04 02:38:45,30.480,13.799,54.934,0.0,0.0,0.786,0.0,4304896.0,0.0,38.0,2321747968.0,420446208.0,7694573568.0,23182307328.0,5760056.0,1562668.0
13-04 02:38:46,29.776,14.974,54.733,0.086,0.0,0.430,0.0,2150400.0,0.0,19.0,2321494016.0,420446208.0,7716507648.0,23160627200.0,3624509.0,1495650.0
13-04 02:38:47,30.957,14.087,54.348,0.0,0.0,0.609,0.0,4321280.0,0.0,39.0,2325139456.0,420450304.0,7737892864.0,23135592448.0,5817905.0,1591759.0
13-04 02:38:48,19.466,8.096,72.179,0.086,0.0,0.172,0.0,4317184.0,0.0,39.0,2324643840.0,420454400.0,7758413824.0,23115563008.0,2768629.0,576289.0
13-04 02:38:49,0.0,0.250,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2324381696.0,420454400.0,7758422016.0,23115816960.0,4292.0,5565.0
13-04 02:38:50,0.500,0.500,99.0,0.0,0.0,0.0,0.0,204800.0,0.0,19.0,2324398080.0,420454400.0,7758659584.0,23115563008.0,58511.0,7365.0
13-04 02:38:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324525056.0,420454400.0,7758659584.0,23115436032.0,3113.0,3296.0
13-04 02:38:52,0.250,0.417,99.333,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2324647936.0,420454400.0,7758663680.0,23115309056.0,3679.0,4145.0
13-04 02:38:53,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324647936.0,420454400.0,7758663680.0,23115309056.0,2240.0,1886.0
13-04 02:38:54,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324783104.0,420454400.0,7758663680.0,23115173888.0,2480.0,2052.0
13-04 02:38:55,1.429,1.513,96.891,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,2324783104.0,420454400.0,7758663680.0,23115173888.0,145317.0,151168.0
13-04 02:38:56,22.185,12.701,64.522,0.0,0.0,0.593,0.0,0.0,0.0,0.0,2322714624.0,420454400.0,7774961664.0,23100944384.0,3378949.0,1420854.0
13-04 02:38:57,29.437,15.844,53.853,0.173,0.0,0.693,0.0,16281600.0,0.0,61.0,2323759104.0,420454400.0,7798759424.0,23076102144.0,6047042.0,1768297.0
13-04 02:38:58,23.621,12.241,55.517,7.931,0.0,0.690,8192.0,271581184.0,2.0,498.0,2325135360.0,420466688.0,7814475776.0,23058997248.0,3608562.0,1539669.0
13-04 02:38:59,17.918,10.580,60.922,9.898,0.0,0.683,12288.0,217563136.0,3.0,401.0,2323779584.0,420474880.0,7832604672.0,23042215936.0,5635974.0,1542991.0
13-04 02:39:00,32.048,16.281,51.071,0.086,0.0,0.514,0.0,2154496.0,0.0,19.0,2326638592.0,420474880.0,7855677440.0,23016284160.0,3640862.0,1548992.0
13-04 02:39:01,33.020,15.398,50.470,0.086,0.0,1.027,0.0,4341760.0,0.0,43.0,2326466560.0,420483072.0,7881318400.0,22990807040.0,5949452.0,1711804.0
13-04 02:39:02,31.935,15.925,51.113,0.086,0.0,0.942,0.0,4263936.0,0.0,37.0,2327609344.0,420483072.0,7907303424.0,22963679232.0,5827478.0,1647394.0
13-04 02:39:03,33.104,15.219,51.161,0.0,0.0,0.516,0.0,2215936.0,0.0,22.0,2328907776.0,420483072.0,7930494976.0,22939189248.0,3641840.0,1548745.0
13-04 02:39:04,32.164,16.424,50.385,0.086,0.0,0.941,0.0,4313088.0,0.0,42.0,2329726976.0,420491264.0,7953809408.0,22915047424.0,6075049.0,1779244.0
13-04 02:39:05,31.882,15.854,51.742,0.0,0.0,0.523,0.0,2162688.0,0.0,19.0,2331000832.0,420491264.0,7979397120.0,22888185856.0,5623638.0,1544503.0
13-04 02:39:06,33.018,15.047,51.075,0.086,0.0,0.774,0.0,4313088.0,0.0,38.0,2330824704.0,420503552.0,8004845568.0,22862901248.0,3913813.0,1683490.0
13-04 02:39:07,32.079,16.253,50.984,0.086,0.0,0.599,0.0,2166784.0,0.0,22.0,2331602944.0,420507648.0,8029073408.0,22837891072.0,5614964.0,1540039.0
13-04 02:39:08,32.258,16.469,50.849,0.085,0.0,0.340,0.0,4313088.0,0.0,38.0,2333356032.0,420507648.0,8051474432.0,22813736960.0,3989162.0,1738277.0
13-04 02:39:09,32.713,16.653,49.620,0.0,0.0,1.014,0.0,2174976.0,0.0,23.0,2332995584.0,420507648.0,8080646144.0,22784925696.0,5805741.0,1628085.0
13-04 02:39:10,32.403,16.159,50.677,0.085,0.0,0.677,0.0,4288512.0,0.0,35.0,2333384704.0,420511744.0,8104181760.0,22760996864.0,5752638.0,1612574.0
13-04 02:39:11,31.680,15.753,51.697,0.0,0.0,0.870,0.0,4313088.0,0.0,38.0,2334875648.0,420511744.0,8129634304.0,22734053376.0,3967672.0,1724750.0
13-04 02:39:12,32.300,15.590,51.335,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,2335633408.0,420524032.0,8153223168.0,22709694464.0,5567859.0,1505347.0
13-04 02:39:13,30.915,16.667,51.641,0.086,0.0,0.691,0.0,4317184.0,0.0,40.0,2336886784.0,420532224.0,8178827264.0,22682828800.0,3999614.0,1744496.0
13-04 02:39:14,31.217,16.435,52.0,0.087,0.0,0.261,0.0,2154496.0,0.0,19.0,2338193408.0,420532224.0,8202915840.0,22657433600.0,5610813.0,1534830.0
13-04 02:39:15,31.924,16.135,51.424,0.0,0.0,0.518,0.0,4304896.0,0.0,38.0,2338553856.0,420536320.0,8226938880.0,22633046016.0,6021293.0,1758398.0
13-04 02:39:16,31.757,16.723,50.591,0.084,0.0,0.845,0.0,2150400.0,0.0,19.0,2338275328.0,420536320.0,8251576320.0,22608687104.0,3659817.0,1559403.0
13-04 02:39:17,31.294,14.716,53.191,0.089,0.0,0.709,0.0,4308992.0,0.0,38.0,2339373056.0,420540416.0,8276934656.0,22582226944.0,5856470.0,1661282.0
13-04 02:39:18,31.098,16.463,51.655,0.087,0.0,0.697,4096.0,4075520.0,1.0,27.0,2339106816.0,420544512.0,8302817280.0,22556606464.0,5853749.0,1661850.0
13-04 02:39:19,32.476,15.510,51.157,0.171,0.0,0.686,0.0,2428928.0,0.0,35.0,2341830656.0,420544512.0,8325537792.0,22531162112.0,3767385.0,1617261.0
13-04 02:39:20,31.282,16.031,51.906,0.0,0.0,0.780,0.0,4308992.0,0.0,38.0,2340794368.0,420544512.0,8352501760.0,22505234432.0,6004952.0,1732590.0
13-04 02:39:21,31.414,15.794,52.094,0.0,0.0,0.698,0.0,2154496.0,0.0,19.0,2342596608.0,420544512.0,8374841344.0,22481092608.0,4431829.0,1529635.0
13-04 02:39:22,31.393,14.903,52.734,0.0,0.0,0.970,0.0,4300800.0,0.0,38.0,2343608320.0,420544512.0,8400744448.0,22454177792.0,5148739.0,1738082.0
13-04 02:39:23,32.522,15.304,51.391,0.087,0.0,0.696,0.0,2158592.0,0.0,19.0,2344890368.0,420544512.0,8423149568.0,22430490624.0,5598134.0,1523500.0
13-04 02:39:24,31.845,16.052,51.159,0.172,0.0,0.773,0.0,4378624.0,0.0,44.0,2344972288.0,420544512.0,8450506752.0,22403051520.0,3975777.0,1730119.0
13-04 02:39:25,32.289,15.318,51.523,0.0,0.0,0.870,0.0,2158592.0,0.0,20.0,2345992192.0,420544512.0,8474169344.0,22378369024.0,5632373.0,1544415.0
13-04 02:39:26,31.760,15.966,51.502,0.086,0.0,0.687,0.0,4304896.0,0.0,38.0,2347925504.0,420552704.0,8498257920.0,22352338944.0,5957065.0,1714263.0
13-04 02:39:27,31.461,16.595,51.167,0.0,0.0,0.778,0.0,3231744.0,0.0,23.0,2346160128.0,420556800.0,8525709312.0,22326648832.0,3833169.0,1651590.0
13-04 02:39:28,33.653,14.908,50.741,0.0,0.0,0.697,0.0,6709248.0,0.0,44.0,2348703744.0,420573184.0,8548302848.0,22301495296.0,5727339.0,1595204.0
13-04 02:39:29,31.138,16.938,48.674,2.481,0.0,0.770,8192.0,147984384.0,2.0,298.0,2350854144.0,420581376.0,8568094720.0,22279544832.0,5892658.0,1670594.0
13-04 02:39:30,13.601,10.094,64.756,10.864,0.0,0.684,4096.0,274743296.0,1.0,501.0,2350718976.0,420589568.0,8579907584.0,22267858944.0,1990380.0,1522651.0
13-04 02:39:31,14.177,10.357,64.516,10.357,0.0,0.594,8192.0,270594048.0,2.0,496.0,2352439296.0,420589568.0,8591147008.0,22254899200.0,1539777.0,1514863.0
13-04 02:39:32,31.168,15.013,52.853,0.263,0.0,0.702,0.0,12201984.0,0.0,49.0,2350956544.0,420593664.0,8615911424.0,22231613440.0,9385016.0,1625814.0
13-04 02:39:33,30.983,16.623,51.523,0.0,0.0,0.870,0.0,4079616.0,0.0,26.0,2350493696.0,420593664.0,8644534272.0,22203453440.0,5864239.0,1664569.0
13-04 02:39:34,32.231,16.624,50.212,0.085,0.0,0.848,0.0,2387968.0,0.0,31.0,2353438720.0,420593664.0,8667533312.0,22177509376.0,5764338.0,1607545.0
13-04 02:39:35,32.010,16.807,50.338,0.0,0.0,0.845,0.0,4313088.0,0.0,38.0,2353840128.0,420597760.0,8693342208.0,22151294976.0,3944088.0,1712204.0
13-04 02:39:36,33.333,15.292,50.773,0.086,0.0,0.515,0.0,2179072.0,0.0,21.0,2354421760.0,420601856.0,8716554240.0,22127497216.0,5548661.0,1499070.0
13-04 02:39:37,30.889,16.997,51.424,0.086,0.0,0.604,0.0,6610944.0,0.0,47.0,2357407744.0,420601856.0,8739536896.0,22101528576.0,5830447.0,1752477.0
13-04 02:39:38,33.419,15.167,50.643,0.171,0.0,0.600,0.0,13922304.0,0.0,49.0,2356359168.0,420601856.0,8763011072.0,22079102976.0,3765576.0,1511415.0
13-04 02:39:39,32.667,15.725,50.652,0.087,0.0,0.869,0.0,4329472.0,0.0,41.0,2357190656.0,420601856.0,8789688320.0,22051594240.0,6025372.0,1748279.0
13-04 02:39:40,30.789,16.565,51.951,0.0,0.0,0.694,4096.0,2154496.0,1.0,19.0,2356080640.0,420610048.0,8813330432.0,22029053952.0,3661981.0,1564442.0
13-04 02:39:41,31.966,16.410,50.769,0.0,0.0,0.855,0.0,4313088.0,0.0,38.0,2357960704.0,420610048.0,8838529024.0,22001975296.0,5951793.0,1710162.0
13-04 02:39:42,31.920,15.744,51.644,0.173,0.0,0.519,0.0,2170880.0,0.0,21.0,2358657024.0,420618240.0,8861728768.0,21978071040.0,5772047.0,1617272.0
13-04 02:39:43,33.472,16.277,49.499,0.0,0.0,0.751,0.0,4317184.0,0.0,38.0,2358677504.0,420618240.0,8887058432.0,21952720896.0,3814916.0,1643581.0
13-04 02:39:44,32.435,15.652,51.391,0.0,0.0,0.522,0.0,4308992.0,0.0,38.0,2359754752.0,420618240.0,8912326656.0,21926375424.0,5842520.0,1655646.0
13-04 02:39:45,31.810,16.207,51.207,0.0,0.0,0.776,0.0,2158592.0,0.0,19.0,2360614912.0,420618240.0,8935841792.0,21902000128.0,3706320.0,1586712.0
13-04 02:39:46,32.815,15.371,50.777,0.173,0.0,0.864,0.0,4313088.0,0.0,38.0,2360938496.0,420622336.0,8962830336.0,21874683904.0,6016706.0,1750173.0
13-04 02:39:47,31.321,15.486,52.406,0.0,0.0,0.787,0.0,2158592.0,0.0,19.0,2363822080.0,420626432.0,8982568960.0,21852057600.0,5570274.0,1515127.0
13-04 02:39:48,32.560,15.636,50.773,0.172,0.0,0.859,0.0,4358144.0,0.0,43.0,2365116416.0,420638720.0,9010589696.0,21822730240.0,4004963.0,1726675.0
13-04 02:39:49,33.477,14.840,50.906,0.0,0.0,0.777,0.0,2158592.0,0.0,20.0,2366615552.0,420638720.0,9033932800.0,21797888000.0,5638686.0,1558183.0
13-04 02:39:50,30.946,17.136,51.151,0.085,0.0,0.682,0.0,4317184.0,0.0,39.0,2367971328.0,420642816.0,9059291136.0,21771169792.0,5977868.0,1728816.0
13-04 02:39:51,32.174,15.913,51.391,0.0,0.0,0.522,0.0,2179072.0,0.0,20.0,2367717376.0,420642816.0,9083445248.0,21747269632.0,3679931.0,1571901.0
13-04 02:39:52,32.932,14.531,51.849,0.0,0.0,0.688,0.0,4329472.0,0.0,38.0,2367766528.0,420646912.0,9109323776.0,21721337856.0,5865095.0,1665028.0
13-04 02:39:53,31.135,15.040,53.298,0.0,0.0,0.528,0.0,2154496.0,0.0,19.0,2373214208.0,420646912.0,9133166592.0,21692047360.0,4526501.0,1651011.0
13-04 02:39:54,32.639,15.104,51.476,0.174,0.0,0.608,0.0,4333568.0,0.0,41.0,2375503872.0,420646912.0,9158496256.0,21664428032.0,5070223.0,1613287.0
13-04 02:39:55,32.003,15.351,51.865,0.0,0.0,0.781,0.0,4321280.0,0.0,39.0,2377707520.0,420646912.0,9180864512.0,21639856128.0,6048553.0,1767645.0
13-04 02:39:56,33.592,14.643,51.421,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2376298496.0,420651008.0,9207554048.0,21614571520.0,3621822.0,1541466.0
13-04 02:39:57,31.470,16.509,50.989,0.086,0.0,0.946,0.0,4304896.0,0.0,38.0,2377003008.0,420655104.0,9230548992.0,21590867968.0,5955255.0,1713509.0
13-04 02:39:58,31.634,15.466,52.373,0.0,0.0,0.527,0.0,2162688.0,0.0,19.0,2377990144.0,420655104.0,9256607744.0,21563822080.0,5626463.0,1540262.0
13-04 02:39:59,31.169,16.104,51.775,0.173,0.0,0.779,0.0,4337664.0,0.0,41.0,2379436032.0,420655104.0,9281142784.0,21537841152.0,3923239.0,1701099.0
13-04 02:40:00,33.476,14.384,51.370,0.0,0.0,0.771,0.0,2158592.0,0.0,19.0,2380541952.0,420655104.0,9305485312.0,21512392704.0,5606409.0,1524860.0
13-04 02:40:01,28.176,14.175,53.587,3.111,0.0,0.951,4096.0,65679360.0,1.0,134.0,2382622720.0,420659200.0,9325207552.0,21490585600.0,5974122.0,1730712.0
13-04 02:40:02,13.149,9.170,64.273,12.803,0.0,0.606,8192.0,271585280.0,2.0,493.0,2382528512.0,420667392.0,9335697408.0,21480181760.0,1957321.0,1494678.0
13-04 02:40:03,15.942,9.548,62.234,11.509,0.0,0.767,0.0,273678336.0,0.0,502.0,2382565376.0,420667392.0,9347375104.0,21468467200.0,1549125.0,1516684.0
13-04 02:40:04,28.991,13.805,55.134,1.467,0.0,0.604,0.0,63639552.0,0.0,150.0,2396946432.0,420667392.0,9371754496.0,21429706752.0,9495827.0,1690711.0
13-04 02:40:05,32.847,15.094,51.458,0.172,0.0,0.429,0.0,2170880.0,0.0,21.0,2398068736.0,420667392.0,9395077120.0,21405261824.0,5559122.0,1497887.0
13-04 02:40:06,30.703,17.496,50.858,0.172,0.0,0.772,0.0,4317184.0,0.0,38.0,2398986240.0,420667392.0,9421037568.0,21378383872.0,6030846.0,1742494.0
13-04 02:40:07,32.080,15.472,51.923,0.0,0.0,0.524,0.0,2174976.0,0.0,20.0,2400268288.0,420667392.0,9444671488.0,21353467904.0,3576498.0,1526048.0
13-04 02:40:08,31.406,15.876,51.769,0.0,0.0,0.949,0.0,4321280.0,0.0,40.0,2401103872.0,420667392.0,9469558784.0,21327745024.0,5979058.0,1724379.0
13-04 02:40:09,31.712,15.291,52.215,0.0,0.0,0.782,0.0,2166784.0,0.0,19.0,2400444416.0,420667392.0,9494020096.0,21303943168.0,3649929.0,1552822.0
13-04 02:40:10,32.061,16.624,50.466,0.0,0.0,0.848,0.0,4321280.0,0.0,38.0,2402877440.0,420671488.0,9516249088.0,21279277056.0,5944542.0,1712588.0
13-04 02:40:11,31.347,15.976,51.727,0.173,0.0,0.777,0.0,2174976.0,0.0,21.0,2401583104.0,420675584.0,9542512640.0,21254303744.0,5760792.0,1608599.0
13-04 02:40:12,31.712,15.639,52.129,0.0,0.0,0.521,0.0,4317184.0,0.0,38.0,2404077568.0,420675584.0,9567092736.0,21227229184.0,3811310.0,1642344.0
13-04 02:40:13,32.048,16.367,50.728,0.0,0.0,0.857,0.0,4341760.0,0.0,42.0,2403991552.0,420675584.0,9593257984.0,21201149952.0,5914621.0,1697806.0
13-04 02:40:14,32.650,16.154,50.598,0.085,0.0,0.513,0.0,2170880.0,0.0,23.0,2405285888.0,420675584.0,9616711680.0,21176401920.0,5696927.0,1573152.0
13-04 02:40:15,31.565,16.082,51.497,0.0,0.0,0.855,0.0,4304896.0,0.0,39.0,2405941248.0,420683776.0,9642221568.0,21150228480.0,4029295.0,1764318.0
13-04 02:40:16,31.688,16.190,51.169,0.087,0.0,0.866,0.0,2158592.0,0.0,19.0,2406072320.0,420683776.0,9666097152.0,21126221824.0,5581264.0,1514620.0
13-04 02:40:17,31.239,15.881,52.182,0.087,0.0,0.611,0.0,4329472.0,0.0,40.0,2407538688.0,420691968.0,9690759168.0,21100085248.0,3974015.0,1728127.0
13-04 02:40:18,32.681,16.681,49.957,0.085,0.0,0.596,0.0,2150400.0,0.0,19.0,2407440384.0,420691968.0,9715666944.0,21075275776.0,5595300.0,1522070.0
13-04 02:40:19,34.552,15.492,48.738,0.609,0.0,0.609,0.0,35725312.0,0.0,103.0,2413940736.0,420696064.0,9738981376.0,21045456896.0,6003994.0,1733385.0
13-04 02:40:20,32.530,15.577,51.119,0.0,0.0,0.775,0.0,2207744.0,0.0,19.0,2414071808.0,420704256.0,9763229696.0,21021069312.0,3592176.0,1521563.0
13-04 02:40:21,30.582,16.507,52.215,0.0,0.0,0.695,0.0,4304896.0,0.0,38.0,2415255552.0,420704256.0,9787650048.0,20995465216.0,5971191.0,1719307.0
13-04 02:40:22,34.356,15.431,49.616,0.085,0.0,0.512,0.0,2158592.0,0.0,19.0,2416525312.0,420704256.0,9811202048.0,20970643456.0,5721364.0,1598512.0
13-04 02:40:23,32.365,15.969,50.897,0.085,0.0,0.683,0.0,4341760.0,0.0,41.0,2416955392.0,420708352.0,9835057152.0,20946354176.0,3899388.0,1686832.0
13-04 02:40:24,30.676,16.638,51.646,0.087,0.0,0.953,0.0,4083712.0,0.0,27.0,2417455104.0,420708352.0,9862643712.0,20918267904.0,5843981.0,1654241.0
13-04 02:40:25,31.255,16.242,51.975,0.0,0.0,0.527,0.0,2379776.0,0.0,31.0,2419585024.0,420708352.0,9884442624.0,20894339072.0,5823570.0,1640561.0
13-04 02:40:26,30.936,16.551,51.906,0.0,0.0,0.607,0.0,4317184.0,0.0,38.0,2419130368.0,420708352.0,9912025088.0,20867211264.0,3928767.0,1697030.0
13-04 02:40:27,31.277,16.594,51.520,0.087,0.0,0.521,0.0,2158592.0,0.0,19.0,2420334592.0,420708352.0,9933844480.0,20844187648.0,5620966.0,1545743.0
13-04 02:40:28,31.272,15.941,52.003,0.087,0.0,0.697,0.0,4304896.0,0.0,38.0,2422145024.0,420708352.0,9960534016.0,20815687680.0,3958143.0,1718024.0
13-04 02:40:29,32.250,16.339,50.813,0.086,0.0,0.513,0.0,2174976.0,0.0,22.0,2422054912.0,420708352.0,9984561152.0,20791750656.0,5590249.0,1518166.0
13-04 02:40:30,31.040,16.853,51.247,0.0,0.0,0.860,0.0,4313088.0,0.0,38.0,2422566912.0,420708352.0,10010210304.0,20765589504.0,6029976.0,1751700.0
13-04 02:40:31,32.818,15.722,50.515,0.0,0.0,0.945,0.0,2154496.0,0.0,19.0,2423758848.0,420708352.0,10033524736.0,20741083136.0,3594880.0,1512516.0
13-04 02:40:32,33.049,15.713,50.555,0.0,0.0,0.683,0.0,4304896.0,0.0,38.0,2424397824.0,420708352.0,10059571200.0,20714397696.0,5975595.0,1734077.0
13-04 02:40:33,30.412,15.776,53.111,0.088,0.0,0.613,0.0,4083712.0,0.0,26.0,2425225216.0,420708352.0,10085261312.0,20687880192.0,5815381.0,1618533.0
13-04 02:40:34,14.384,10.017,63.784,10.788,0.0,1.027,8192.0,266121216.0,2.0,493.0,2427875328.0,420716544.0,10094321664.0,20676161536.0,2004760.0,1537979.0
13-04 02:40:35,12.585,10.119,65.051,11.650,0.0,0.595,8192.0,272785408.0,2.0,513.0,2427265024.0,420728832.0,10105720832.0,20665360384.0,1501639.0,1472193.0
13-04 02:40:36,24.764,12.554,58.126,3.869,0.0,0.688,4096.0,130560000.0,1.0,221.0,2427408384.0,420728832.0,10121949184.0,20648988672.0,9182610.0,1532589.0
13-04 02:40:37,31.483,16.392,51.431,0.087,0.0,0.607,0.0,4341760.0,0.0,39.0,2427801600.0,420728832.0,10150412288.0,20620132352.0,6005269.0,1726448.0
13-04 02:40:38,31.431,16.330,51.624,0.0,0.0,0.615,0.0,2154496.0,0.0,19.0,2428379136.0,420732928.0,10172342272.0,20597620736.0,5726944.0,1605567.0
13-04 02:40:39,31.552,15.517,51.897,0.086,0.0,0.948,0.0,4349952.0,0.0,41.0,2427559936.0,420732928.0,10198667264.0,20572114944.0,3804667.0,1595284.0
13-04 02:40:40,31.384,16.595,51.161,0.0,0.0,0.860,0.0,4255744.0,0.0,38.0,2428784640.0,420732928.0,10224918528.0,20544638976.0,5882372.0,1693803.0
13-04 02:40:41,33.846,14.872,50.598,0.085,0.0,0.598,0.0,2203648.0,0.0,22.0,2429440000.0,420732928.0,10247901184.0,20521000960.0,5740797.0,1595622.0
13-04 02:40:42,32.186,15.921,51.377,0.086,0.0,0.430,0.0,4337664.0,0.0,39.0,2430730240.0,420732928.0,10273988608.0,20493623296.0,3970617.0,1725520.0
13-04 02:40:43,32.458,15.573,51.356,0.0,0.0,0.612,0.0,2154496.0,0.0,19.0,2430894080.0,420732928.0,10296942592.0,20470505472.0,5601791.0,1526380.0
13-04 02:40:44,32.479,16.239,50.684,0.0,0.0,0.598,0.0,4308992.0,0.0,38.0,2431975424.0,420732928.0,10322505728.0,20443860992.0,3984687.0,1737061.0
13-04 02:40:45,31.168,15.452,52.502,0.176,0.0,0.702,0.0,5349376.0,0.0,29.0,2433241088.0,420732928.0,10344923136.0,20420177920.0,5591031.0,1522068.0
13-04 02:40:46,32.316,16.539,50.466,0.0,0.0,0.679,0.0,4362240.0,0.0,42.0,2433875968.0,420745216.0,10369929216.0,20394524672.0,6038074.0,1751772.0
13-04 02:40:47,30.850,16.039,52.498,0.088,0.0,0.526,0.0,2158592.0,0.0,20.0,2433613824.0,420745216.0,10394030080.0,20370685952.0,3570195.0,1518141.0
13-04 02:40:48,32.699,16.263,49.913,0.173,0.0,0.952,4096.0,20668416.0,1.0,82.0,2435567616.0,420753408.0,10416676864.0,20346077184.0,6030321.0,1754165.0
13-04 02:40:49,32.874,15.060,51.291,0.086,0.0,0.688,0.0,2162688.0,0.0,22.0,2437009408.0,420753408.0,10437754880.0,20323557376.0,3590733.0,1520835.0
13-04 02:40:50,32.121,15.411,51.688,0.087,0.0,0.693,0.0,4304896.0,0.0,39.0,2437304320.0,420753408.0,10465681408.0,20295335936.0,5973067.0,1726702.0
13-04 02:40:51,31.125,16.216,52.049,0.0,0.0,0.610,0.0,2162688.0,0.0,21.0,2438754304.0,420753408.0,10487980032.0,20271587328.0,5753216.0,1607370.0
13-04 02:40:52,31.212,15.519,52.659,0.087,0.0,0.523,0.0,4321280.0,0.0,40.0,2438111232.0,420765696.0,10515513344.0,20244684800.0,3845195.0,1663984.0
13-04 02:40:53,30.769,17.113,51.167,0.086,0.0,0.864,0.0,4079616.0,0.0,26.0,2438488064.0,420777984.0,10541203456.0,20218605568.0,5872926.0,1670494.0
13-04 02:40:54,31.641,17.090,50.677,0.0,0.0,0.592,0.0,2379776.0,0.0,31.0,2439884800.0,420777984.0,10563330048.0,20195082240.0,5756020.0,1605950.0
13-04 02:40:55,30.847,16.271,51.949,0.085,0.0,0.847,0.0,4300800.0,0.0,38.0,2440499200.0,420777984.0,10588667904.0,20169129984.0,3887006.0,1630604.0
13-04 02:40:56,32.959,11.130,55.738,0.086,0.0,0.086,0.0,6483968.0,0.0,58.0,2442059776.0,420777984.0,10612666368.0,20143570944.0,2477510.0,250338.0
13-04 02:40:57,32.502,11.952,55.374,0.172,0.0,0.0,0.0,6451200.0,0.0,57.0,2441285632.0,420786176.0,10642927616.0,20114075648.0,443859.0,237479.0
13-04 02:40:58,32.358,11.962,55.508,0.172,0.0,0.0,0.0,6500352.0,0.0,62.0,2442518528.0,420790272.0,10669367296.0,20086398976.0,493815.0,234630.0
13-04 02:40:59,32.192,13.271,54.452,0.086,0.0,0.0,0.0,6451200.0,0.0,58.0,2443018240.0,420790272.0,10696740864.0,20058525696.0,441254.0,234436.0
13-04 02:41:00,32.146,13.147,54.538,0.170,0.0,0.0,0.0,6455296.0,0.0,57.0,2444587008.0,420790272.0,10723917824.0,20029779968.0,441776.0,235634.0
13-04 02:41:01,32.350,11.622,55.941,0.087,0.0,0.0,0.0,9920512.0,0.0,67.0,2445586432.0,420798464.0,10750324736.0,20002365440.0,441974.0,235475.0
13-04 02:41:02,35.908,12.479,51.019,0.594,0.0,0.0,0.0,37998592.0,0.0,121.0,2446741504.0,420810752.0,10776158208.0,19975364608.0,442961.0,237544.0
13-04 02:41:03,11.148,5.113,83.738,0.0,0.0,0.0,4096.0,4485120.0,1.0,56.0,2447204352.0,420814848.0,10788261888.0,19962793984.0,297697.0,160406.0
13-04 02:41:04,0.0,0.335,99.498,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2447204352.0,420814848.0,10788261888.0,19962793984.0,2970.0,3369.0
13-04 02:41:05,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2447204352.0,420814848.0,10788261888.0,19962793984.0,3090.0,3411.0
13-04 02:41:06,0.168,0.335,93.965,5.532,0.0,0.0,4096.0,206036992.0,1.0,365.0,2447200256.0,420823040.0,10788265984.0,19962785792.0,4097.0,5188.0
13-04 02:41:07,0.168,0.503,91.527,7.802,0.0,0.0,12288.0,274866176.0,3.0,479.0,2447167488.0,420831232.0,10788290560.0,19962785792.0,3493.0,4402.0
13-04 02:41:08,1.337,1.838,96.825,0.0,0.0,0.0,0.0,95248384.0,0.0,133.0,2447286272.0,420831232.0,10788298752.0,19962658816.0,132961.0,137870.0
13-04 02:41:09,22.998,12.947,63.203,0.085,0.0,0.767,0.0,28672.0,0.0,3.0,2446413824.0,420831232.0,10805678080.0,19946151936.0,3437627.0,1498604.0
13-04 02:41:10,31.911,15.700,51.621,0.0,0.0,0.768,0.0,4317184.0,0.0,38.0,2447527936.0,420835328.0,10830958592.0,19919753216.0,6202059.0,1871853.0
13-04 02:41:11,31.076,16.319,51.910,0.087,0.0,0.608,0.0,2162688.0,0.0,20.0,2447192064.0,420835328.0,10854277120.0,19896770560.0,3630046.0,1598066.0
13-04 02:41:12,31.228,17.128,50.952,0.087,0.0,0.606,0.0,4308992.0,0.0,38.0,2447646720.0,420835328.0,10879172608.0,19871420416.0,6153650.0,1863121.0
13-04 02:41:13,32.496,15.165,51.386,0.0,0.0,0.953,0.0,2162688.0,0.0,20.0,2448576512.0,420835328.0,10903912448.0,19845750784.0,5724600.0,1630053.0
13-04 02:41:14,31.588,15.532,52.094,0.175,0.0,0.611,0.0,2150400.0,0.0,19.0,2449473536.0,420839424.0,10927161344.0,19821600768.0,4739135.0,1657974.0
13-04 02:41:15,32.474,16.151,50.687,0.086,0.0,0.601,0.0,4321280.0,0.0,40.0,2451009536.0,420847616.0,10952253440.0,19794964480.0,6741384.0,1879462.0
13-04 02:41:16,32.100,16.437,50.861,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2451292160.0,420847616.0,10976768000.0,19770167296.0,4108515.0,1606072.0
13-04 02:41:17,32.031,16.233,50.868,0.0,0.0,0.868,0.0,4304896.0,0.0,38.0,2453061632.0,420847616.0,10999746560.0,19745419264.0,6205592.0,1883428.0
13-04 02:41:18,32.261,15.478,51.478,0.087,0.0,0.696,0.0,2154496.0,0.0,20.0,2451763200.0,420847616.0,11026075648.0,19720388608.0,5688596.0,1631152.0
13-04 02:41:19,32.121,15.844,50.996,0.0,0.0,1.039,0.0,4308992.0,0.0,39.0,2453819392.0,420851712.0,11049205760.0,19695198208.0,4201669.0,1898277.0
13-04 02:41:20,32.250,16.082,51.240,0.0,0.0,0.428,0.0,2150400.0,0.0,19.0,2453073920.0,420851712.0,11075719168.0,19669430272.0,5667189.0,1607756.0
13-04 02:41:21,30.843,16.942,51.260,0.174,0.0,0.782,0.0,2162688.0,0.0,22.0,2454921216.0,420855808.0,11096244224.0,19647053824.0,5874659.0,1721842.0
13-04 02:41:22,31.983,15.948,51.207,0.086,0.0,0.776,0.0,4300800.0,0.0,38.0,2455801856.0,420855808.0,11123781632.0,19618635776.0,6120918.0,1848196.0
13-04 02:41:23,32.118,16.146,51.128,0.0,0.0,0.608,0.0,2154496.0,0.0,20.0,2455842816.0,420855808.0,11147481088.0,19594895360.0,3627654.0,1595223.0
13-04 02:41:24,31.201,16.595,51.426,0.086,0.0,0.691,0.0,4345856.0,0.0,44.0,2456838144.0,420855808.0,11173707776.0,19567673344.0,6218876.0,1901513.0
13-04 02:41:25,32.611,15.872,50.824,0.0,0.0,0.694,0.0,2146304.0,0.0,20.0,2458222592.0,420855808.0,11197284352.0,19542712320.0,5699938.0,1625800.0
13-04 02:41:26,31.670,16.781,50.258,0.172,0.0,1.119,0.0,4304896.0,0.0,38.0,2456051712.0,420855808.0,11223687168.0,19518480384.0,6198997.0,1884486.0
13-04 02:41:27,33.450,14.536,51.576,0.088,0.0,0.350,0.0,2166784.0,0.0,21.0,2456391680.0,420859904.0,11246301184.0,19495522304.0,3698277.0,1639435.0
13-04 02:41:28,31.261,17.185,51.036,0.0,0.0,0.518,0.0,3260416.0,0.0,25.0,2458062848.0,420859904.0,11272257536.0,19467894784.0,5908061.0,1728715.0
13-04 02:41:29,32.0,15.826,50.957,0.0,0.0,1.217,0.0,3219456.0,0.0,34.0,2459451392.0,420864000.0,11295330304.0,19443429376.0,5985094.0,1781500.0
13-04 02:41:30,31.034,17.586,50.862,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,2460405760.0,420864000.0,11319910400.0,19417894912.0,5744660.0,1652758.0
13-04 02:41:31,30.703,17.238,51.115,0.086,0.0,0.858,0.0,4304896.0,0.0,38.0,2461335552.0,420868096.0,11345612800.0,19391258624.0,4077692.0,1820500.0
13-04 02:41:32,31.924,16.307,51.251,0.0,0.0,0.518,0.0,2142208.0,0.0,19.0,2461659136.0,420880384.0,11367546880.0,19368988672.0,5658887.0,1601648.0
13-04 02:41:33,30.572,18.446,50.043,0.171,0.0,0.769,0.0,4317184.0,0.0,41.0,2462691328.0,420880384.0,11393900544.0,19341602816.0,6291592.0,1940133.0
13-04 02:41:34,31.794,15.331,51.829,0.0,0.0,1.045,0.0,2150400.0,0.0,19.0,2462740480.0,420884480.0,11418316800.0,19317133312.0,5708143.0,1629905.0
13-04 02:41:35,31.500,15.528,52.440,0.0,0.0,0.532,0.0,4300800.0,0.0,38.0,2463969280.0,420888576.0,11443499008.0,19290718208.0,4003586.0,1784618.0
13-04 02:41:36,32.775,14.449,51.894,0.0,0.0,0.881,0.0,2154496.0,0.0,19.0,2464079872.0,420888576.0,11467022336.0,19267084288.0,5801467.0,1682987.0
13-04 02:41:37,32.622,15.798,50.640,0.085,0.0,0.854,0.0,2146304.0,0.0,19.0,2464837632.0,420888576.0,11491966976.0,19241381888.0,5910830.0,1744074.0
13-04 02:41:38,33.134,15.713,50.470,0.085,0.0,0.598,0.0,4308992.0,0.0,38.0,2464673792.0,420888576.0,11517194240.0,19216318464.0,6080713.0,1828617.0
13-04 02:41:39,31.300,15.738,52.343,0.088,0.0,0.531,0.0,2166784.0,0.0,22.0,2466127872.0,420888576.0,11540451328.0,19191607296.0,3604970.0,1577159.0
13-04 02:41:40,31.716,15.858,51.473,0.087,0.0,0.867,0.0,4308992.0,0.0,38.0,2467463168.0,420888576.0,11565101056.0,19165622272.0,6271618.0,1932033.0
13-04 02:41:41,33.161,15.332,51.077,0.0,0.0,0.431,0.0,2150400.0,0.0,19.0,2468892672.0,420888576.0,11589214208.0,19140079616.0,5662178.0,1608366.0
13-04 02:41:42,31.878,15.546,51.528,0.087,0.0,0.961,4096.0,4304896.0,1.0,39.0,2469924864.0,420896768.0,11613970432.0,19114283008.0,6133142.0,1843347.0
13-04 02:41:43,25.779,13.927,51.730,7.872,0.0,0.692,12288.0,254025728.0,3.0,466.0,2470760448.0,420909056.0,11632283648.0,19095121920.0,3805069.0,1702206.0
13-04 02:41:44,14.445,10.662,61.737,12.554,0.0,0.602,4096.0,269545472.0,1.0,491.0,2470514688.0,420913152.0,11644375040.0,19083272192.0,4193985.0,1628910.0
13-04 02:41:45,16.538,11.054,62.382,9.254,0.0,0.771,4096.0,247627776.0,1.0,444.0,2473189376.0,420921344.0,11657281536.0,19067682816.0,5942537.0,1718780.0
13-04 02:41:46,31.830,16.305,50.911,0.087,0.0,0.867,0.0,2146304.0,0.0,19.0,2471014400.0,420925440.0,11683926016.0,19043209216.0,7143501.0,1646128.0
13-04 02:41:47,32.155,16.034,51.121,0.086,0.0,0.603,0.0,4251648.0,0.0,35.0,2471878656.0,420925440.0,11709902848.0,19016368128.0,3911414.0,1717029.0
13-04 02:41:48,32.411,16.335,50.648,0.0,0.0,0.605,0.0,2199552.0,0.0,22.0,2471981056.0,420925440.0,11733450752.0,18992717824.0,5924285.0,1756722.0
13-04 02:41:49,32.391,15.853,50.900,0.0,0.0,0.857,0.0,2158592.0,0.0,19.0,2472816640.0,420937728.0,11755585536.0,18969735168.0,5765174.0,1669227.0
13-04 02:41:50,31.467,17.218,50.466,0.170,0.0,0.679,0.0,4341760.0,0.0,43.0,2473013248.0,420945920.0,11782098944.0,18943016960.0,6226259.0,1910305.0
13-04 02:41:51,31.865,16.235,51.382,0.0,0.0,0.518,0.0,2166784.0,0.0,20.0,2473472000.0,420945920.0,11805782016.0,18918875136.0,3617497.0,1588802.0
13-04 02:41:52,31.272,17.073,50.697,0.0,0.0,0.958,0.0,4296704.0,0.0,39.0,2474561536.0,420958208.0,11831631872.0,18891923456.0,6217661.0,1901630.0
13-04 02:41:53,32.100,16.093,51.205,0.086,0.0,0.516,0.0,2150400.0,0.0,19.0,2475089920.0,420958208.0,11854696448.0,18868330496.0,5664914.0,1609237.0
13-04 02:41:54,31.534,16.795,50.728,0.0,0.0,0.943,0.0,4190208.0,0.0,32.0,2476302336.0,420958208.0,11879288832.0,18842525696.0,6051150.0,1812293.0
13-04 02:41:55,32.930,15.730,50.562,0.086,0.0,0.691,0.0,2265088.0,0.0,25.0,2476781568.0,420958208.0,11904524288.0,18816811008.0,3881369.0,1742475.0
13-04 02:41:56,32.854,16.681,49.704,0.085,0.0,0.677,0.0,4083712.0,0.0,28.0,2477789184.0,420962304.0,11929972736.0,18790350848.0,5819935.0,1689241.0
13-04 02:41:57,31.486,16.183,51.275,0.264,0.0,0.792,0.0,8110080.0,0.0,45.0,2481582080.0,420966400.0,11954208768.0,18762317824.0,6092215.0,1831691.0
13-04 02:41:58,37.360,15.272,45.902,0.690,0.0,0.777,4096.0,53477376.0,1.0,129.0,2483740672.0,420974592.0,11974725632.0,18739634176.0,3653306.0,1612608.0
13-04 02:41:59,32.442,16.480,50.388,0.0,0.0,0.690,0.0,4374528.0,0.0,41.0,2484424704.0,420978688.0,11999813632.0,18713858048.0,6223922.0,1902061.0
13-04 02:42:00,33.162,15.641,50.684,0.0,0.0,0.513,0.0,2179072.0,0.0,21.0,2484858880.0,420986880.0,12023750656.0,18689478656.0,5744608.0,1647707.0
13-04 02:42:01,32.702,16.265,50.344,0.172,0.0,0.516,0.0,4182016.0,0.0,32.0,2486079488.0,420986880.0,12049240064.0,18662768640.0,5973835.0,1770645.0
13-04 02:42:02,32.343,17.233,49.915,0.0,0.0,0.509,0.0,2285568.0,0.0,28.0,2486730752.0,420995072.0,12072751104.0,18638598144.0,5932535.0,1760354.0
13-04 02:42:03,32.121,15.758,51.342,0.087,0.0,0.693,0.0,4079616.0,0.0,26.0,2487619584.0,421007360.0,12099620864.0,18610827264.0,3756216.0,1664563.0
13-04 02:42:04,31.845,17.253,50.386,0.0,0.0,0.515,0.0,2387968.0,0.0,31.0,2488041472.0,421007360.0,12122103808.0,18587922432.0,6089273.0,1832687.0
13-04 02:42:05,32.874,15.835,50.516,0.0,0.0,0.775,0.0,2150400.0,0.0,19.0,2488975360.0,421007360.0,12145987584.0,18563104768.0,5716329.0,1635849.0
13-04 02:42:06,31.807,16.455,50.721,0.085,0.0,0.933,0.0,4308992.0,0.0,38.0,2489720832.0,421007360.0,12169728000.0,18538618880.0,6181476.0,1887590.0
13-04 02:42:07,33.621,14.741,50.776,0.0,0.0,0.862,0.0,2150400.0,0.0,19.0,2491023360.0,421007360.0,12194615296.0,18512429056.0,3629065.0,1576318.0
13-04 02:42:08,30.156,17.764,51.300,0.173,0.0,0.607,0.0,4276224.0,0.0,37.0,2490871808.0,421015552.0,12221091840.0,18486095872.0,6112769.0,1854649.0
13-04 02:42:09,32.896,14.786,51.444,0.0,0.0,0.875,0.0,2191360.0,0.0,22.0,2491637760.0,421015552.0,12244766720.0,18461655040.0,5853796.0,1708823.0
13-04 02:42:10,31.055,17.215,51.384,0.0,0.0,0.346,0.0,2158592.0,0.0,19.0,2492887040.0,421015552.0,12267360256.0,18437812224.0,5810901.0,1684507.0
13-04 02:42:11,31.794,16.115,51.220,0.087,0.0,0.784,0.0,4304896.0,0.0,38.0,2493734912.0,421019648.0,12292669440.0,18411651072.0,4126412.0,1862259.0
13-04 02:42:12,32.017,16.395,51.073,0.0,0.0,0.515,4096.0,2162688.0,1.0,19.0,2495582208.0,421023744.0,12313755648.0,18388713472.0,5640112.0,1594785.0
13-04 02:42:13,32.330,16.853,50.215,0.086,0.0,0.516,0.0,4304896.0,0.0,38.0,2495401984.0,421023744.0,12342304768.0,18360344576.0,6215790.0,1886648.0
13-04 02:42:14,31.782,15.803,51.712,0.088,0.0,0.615,0.0,2166784.0,0.0,22.0,2496061440.0,421027840.0,12366131200.0,18335854592.0,5723794.0,1651717.0
13-04 02:42:15,30.130,16.364,50.649,1.905,0.0,0.952,4096.0,99512320.0,1.0,199.0,2497429504.0,421031936.0,12387520512.0,18313093120.0,5078924.0,1816729.0
13-04 02:42:16,14.224,10.948,62.155,11.810,0.0,0.862,4096.0,272769024.0,1.0,494.0,2497978368.0,421036032.0,12399538176.0,18300522496.0,3189611.0,1654439.0
13-04 02:42:17,13.858,10.864,63.302,11.035,0.0,0.941,12288.0,269647872.0,3.0,501.0,2498277376.0,421048320.0,12412592128.0,18287157248.0,1618115.0,1601355.0
13-04 02:42:18,30.880,15.651,51.692,0.846,0.0,0.931,0.0,40325120.0,0.0,96.0,2498174976.0,421048320.0,12436082688.0,18263769088.0,9478586.0,1771721.0
13-04 02:42:19,30.823,16.462,51.926,0.088,0.0,0.701,0.0,2179072.0,0.0,22.0,2499141632.0,421048320.0,12462194688.0,18236690432.0,4002565.0,1634275.0
13-04 02:42:20,31.680,16.623,50.653,0.174,0.0,0.870,0.0,4304896.0,0.0,38.0,2500014080.0,421056512.0,12487536640.0,18210467840.0,5902673.0,1885819.0
13-04 02:42:21,32.236,15.425,51.646,0.0,0.0,0.693,0.0,2154496.0,0.0,19.0,2499547136.0,421056512.0,12511784960.0,18186686464.0,5651173.0,1598733.0
13-04 02:42:22,32.072,16.509,50.645,0.0,0.0,0.774,0.0,4304896.0,0.0,38.0,2500927488.0,421064704.0,12534599680.0,18162483200.0,6159976.0,1856021.0
13-04 02:42:23,32.511,14.978,51.894,0.0,0.0,0.617,0.0,2150400.0,0.0,19.0,2500096000.0,421064704.0,12561293312.0,18136621056.0,5692128.0,1624096.0
13-04 02:42:24,32.152,15.990,51.080,0.086,0.0,0.691,0.0,4079616.0,0.0,26.0,2501668864.0,421064704.0,12585050112.0,18111291392.0,5882964.0,1724556.0
13-04 02:42:25,31.942,16.014,50.767,0.170,0.0,1.107,0.0,2387968.0,0.0,33.0,2502569984.0,421068800.0,12609622016.0,18085814272.0,6133136.0,1854796.0
13-04 02:42:26,31.674,16.910,50.558,0.086,0.0,0.773,0.0,2166784.0,0.0,20.0,2502918144.0,421072896.0,12633104384.0,18061979648.0,5702504.0,1630104.0
13-04 02:42:27,33.653,14.996,50.392,0.087,0.0,0.872,0.0,4325376.0,0.0,41.0,2502885376.0,421076992.0,12659175424.0,18035937280.0,4178215.0,1880026.0
13-04 02:42:28,32.358,15.577,51.205,0.0,0.0,0.861,0.0,2179072.0,0.0,19.0,2504691712.0,421076992.0,12682649600.0,18010656768.0,5691594.0,1617949.0
13-04 02:42:29,33.362,15.705,49.830,0.085,0.0,1.019,0.0,4313088.0,0.0,39.0,2505535488.0,421076992.0,12706627584.0,17985835008.0,6190455.0,1898399.0
13-04 02:42:30,31.115,15.990,51.858,0.0,0.0,1.037,0.0,2150400.0,0.0,19.0,2506158080.0,421076992.0,12731850752.0,17959989248.0,3667843.0,1616305.0
13-04 02:42:31,31.401,16.436,51.384,0.0,0.0,0.779,0.0,4087808.0,0.0,28.0,2508447744.0,421081088.0,12755509248.0,17934036992.0,5858440.0,1713994.0
13-04 02:42:32,33.333,15.812,50.256,0.085,0.0,0.513,0.0,2387968.0,0.0,31.0,2508865536.0,421081088.0,12780630016.0,17908498432.0,6104153.0,1835633.0
13-04 02:42:33,32.196,15.048,51.794,0.0,0.0,0.962,0.0,2183168.0,0.0,21.0,2509512704.0,421081088.0,12802080768.0,17886400512.0,5669237.0,1612840.0
13-04 02:42:34,31.611,16.882,50.732,0.086,0.0,0.689,0.0,4313088.0,0.0,41.0,2509561856.0,421093376.0,12829974528.0,17858445312.0,6213772.0,1905553.0
13-04 02:42:35,32.007,15.031,52.255,0.0,0.0,0.707,0.0,2150400.0,0.0,19.0,2509316096.0,421093376.0,12854374400.0,17834291200.0,3683719.0,1623616.0
13-04 02:42:36,32.639,15.538,51.042,0.087,0.0,0.694,0.0,4313088.0,0.0,39.0,2511024128.0,421101568.0,12879753216.0,17807196160.0,6189903.0,1885788.0
13-04 02:42:37,32.286,15.445,51.658,0.087,0.0,0.524,0.0,2166784.0,0.0,21.0,2511413248.0,421105664.0,12903288832.0,17783267328.0,5682197.0,1613536.0
13-04 02:42:38,32.930,15.039,51.167,0.086,0.0,0.778,0.0,4083712.0,0.0,26.0,2512670720.0,421109760.0,12927471616.0,17757822976.0,5867548.0,1721899.0
13-04 02:42:39,32.956,14.560,51.613,0.0,0.0,0.872,0.0,2379776.0,0.0,31.0,2513096704.0,421109760.0,12952879104.0,17731989504.0,4019023.0,1802428.0
13-04 02:42:40,31.846,15.398,51.881,0.087,0.0,0.787,0.0,2150400.0,0.0,19.0,2514161664.0,421113856.0,12973723648.0,17710075904.0,5743676.0,1648311.0
13-04 02:42:41,32.407,15.899,50.999,0.0,0.0,0.695,0.0,4341760.0,0.0,41.0,2515795968.0,421122048.0,13001764864.0,17680392192.0,6180803.0,1885201.0
13-04 02:42:42,33.478,14.657,51.171,0.0,0.0,0.694,0.0,2150400.0,0.0,19.0,2516860928.0,421122048.0,13022003200.0,17659088896.0,3928072.0,1557212.0
13-04 02:42:43,32.090,16.045,50.824,0.087,0.0,0.954,0.0,4313088.0,0.0,41.0,2515673088.0,421122048.0,13050601472.0,17631678464.0,5958298.0,1961997.0
13-04 02:42:44,31.491,15.614,52.193,0.0,0.0,0.702,0.0,2154496.0,0.0,19.0,2516414464.0,421122048.0,13074145280.0,17607393280.0,5644969.0,1601987.0
13-04 02:42:45,32.414,15.862,51.121,0.086,0.0,0.517,0.0,4161536.0,0.0,29.0,2517061632.0,421126144.0,13099749376.0,17581137920.0,6033520.0,1811461.0
13-04 02:42:46,33.276,16.034,49.914,0.0,0.0,0.776,0.0,2297856.0,0.0,28.0,2520150016.0,421126144.0,13120856064.0,17556942848.0,5947792.0,1757148.0
13-04 02:42:47,33.162,15.470,50.427,0.0,0.0,0.940,0.0,2146304.0,0.0,19.0,2518257664.0,421134336.0,13147021312.0,17532661760.0,3692850.0,1628290.0
13-04 02:42:48,16.428,12.637,59.393,10.447,0.0,1.095,8192.0,260747264.0,2.0,471.0,2519977984.0,421142528.0,13158768640.0,17519185920.0,4486841.0,1788141.0
13-04 02:42:49,15.234,10.979,61.617,11.574,0.0,0.596,8192.0,272732160.0,2.0,507.0,2520641536.0,421150720.0,13170556928.0,17506725888.0,1643916.0,1611483.0
13-04 02:42:50,23.570,11.958,59.099,4.506,0.0,0.867,0.0,146903040.0,0.0,266.0,2519777280.0,421158912.0,13191086080.0,17487052800.0,11249865.0,1641929.0
13-04 02:42:51,31.611,16.796,50.904,0.086,0.0,0.603,0.0,7794688.0,0.0,48.0,2522320896.0,421167104.0,13215412224.0,17460174848.0,4159435.0,1875135.0
13-04 02:42:52,34.936,15.708,47.639,0.601,0.0,1.116,0.0,40624128.0,0.0,97.0,2521370624.0,421191680.0,13237993472.0,17438519296.0,5654225.0,1600181.0
13-04 02:42:53,32.174,15.739,51.304,0.0,0.0,0.783,0.0,2220032.0,0.0,19.0,2523611136.0,421191680.0,13261668352.0,17412603904.0,5735863.0,1643613.0
13-04 02:42:54,31.469,15.997,51.661,0.087,0.0,0.787,0.0,4325376.0,0.0,41.0,2523222016.0,421203968.0,13287481344.0,17387167744.0,6270438.0,1914124.0
13-04 02:42:55,32.671,15.298,51.426,0.086,0.0,0.519,0.0,2154496.0,0.0,19.0,2523389952.0,421203968.0,13311168512.0,17363312640.0,3623277.0,1604254.0
13-04 02:42:56,32.152,14.880,51.904,0.0,0.0,1.063,0.0,4308992.0,0.0,38.0,2525147136.0,421208064.0,13334265856.0,17338454016.0,6215675.0,1894374.0
13-04 02:42:57,32.143,15.331,51.742,0.0,0.0,0.784,0.0,2150400.0,0.0,19.0,2523598848.0,421208064.0,13360541696.0,17313726464.0,5722057.0,1644448.0
13-04 02:42:58,31.543,16.795,50.810,0.085,0.0,0.767,0.0,4079616.0,0.0,26.0,2526380032.0,421208064.0,13385789440.0,17285697536.0,5897882.0,1729812.0
13-04 02:42:59,32.548,14.921,51.571,0.087,0.0,0.873,0.0,2375680.0,0.0,31.0,2527514624.0,421208064.0,13409406976.0,17260945408.0,3976097.0,1774302.0
13-04 02:43:00,31.779,16.580,50.777,0.086,0.0,0.777,0.0,2166784.0,0.0,21.0,2527043584.0,421208064.0,13432655872.0,17238167552.0,5720970.0,1641747.0
13-04 02:43:01,30.990,16.406,51.562,0.0,0.0,1.042,0.0,4300800.0,0.0,38.0,2528321536.0,421208064.0,13459193856.0,17210351616.0,6209622.0,1898610.0
13-04 02:43:02,32.146,16.285,50.636,0.085,0.0,0.848,0.0,2154496.0,0.0,19.0,2529574912.0,421212160.0,13481832448.0,17186455552.0,5653458.0,1593871.0
13-04 02:43:03,31.135,16.359,51.627,0.0,0.0,0.880,0.0,4300800.0,0.0,38.0,2530562048.0,421212160.0,13507481600.0,17159819264.0,4170845.0,1875927.0
13-04 02:43:04,32.580,14.857,51.694,0.0,0.0,0.869,0.0,2154496.0,0.0,19.0,2530721792.0,421216256.0,13531508736.0,17135628288.0,5711893.0,1634972.0
13-04 02:43:05,32.266,15.657,51.211,0.087,0.0,0.779,0.0,2195456.0,0.0,23.0,2531409920.0,421224448.0,13554786304.0,17111654400.0,5923649.0,1730133.0
13-04 02:43:06,32.906,16.239,50.171,0.085,0.0,0.598,0.0,4325376.0,0.0,39.0,2533142528.0,421228544.0,13580648448.0,17084055552.0,6018543.0,1807831.0
13-04 02:43:07,33.333,14.987,51.077,0.0,0.0,0.603,0.0,2154496.0,0.0,19.0,2532921344.0,421232640.0,13603913728.0,17061007360.0,3755939.0,1661597.0
13-04 02:43:08,32.037,17.075,50.211,0.085,0.0,0.592,0.0,4341760.0,0.0,41.0,2534166528.0,421236736.0,13629190144.0,17034481664.0,6072078.0,1773841.0
13-04 02:43:09,33.305,13.254,53.186,0.255,0.0,0.0,0.0,22544384.0,0.0,101.0,2535542784.0,421244928.0,13653708800.0,17008578560.0,2514997.0,266767.0
13-04 02:43:10,32.045,12.629,55.155,0.172,0.0,0.0,0.0,8785920.0,0.0,69.0,2535964672.0,421244928.0,13680267264.0,16981598208.0,443282.0,236687.0
13-04 02:43:11,33.135,13.084,53.356,0.425,0.0,0.0,0.0,25083904.0,0.0,99.0,2536665088.0,421249024.0,13706788864.0,16954372096.0,494196.0,234043.0
13-04 02:43:12,32.460,13.187,54.184,0.169,0.0,0.0,0.0,6451200.0,0.0,57.0,2536583168.0,421249024.0,13734076416.0,16927166464.0,458984.0,251649.0
13-04 02:43:13,32.446,12.275,55.193,0.086,0.0,0.0,4096.0,6455296.0,1.0,58.0,2537070592.0,421273600.0,13761454080.0,16899276800.0,443799.0,237584.0
13-04 02:43:14,32.562,11.911,55.356,0.171,0.0,0.0,0.0,6447104.0,0.0,58.0,2538352640.0,421281792.0,13788401664.0,16871038976.0,441206.0,234574.0
13-04 02:43:15,32.749,12.615,54.553,0.084,0.0,0.0,0.0,8609792.0,0.0,76.0,2539905024.0,421294080.0,13815726080.0,16842149888.0,605596.0,329892.0
13-04 02:43:16,32.103,12.446,55.279,0.172,0.0,0.0,0.0,6459392.0,0.0,57.0,2540855296.0,421298176.0,13842993152.0,16813928448.0,444948.0,239389.0
13-04 02:43:17,31.277,12.853,55.613,0.257,0.0,0.0,0.0,6471680.0,0.0,59.0,2542333952.0,421298176.0,13868388352.0,16787054592.0,442101.0,236164.0
13-04 02:43:18,32.041,12.403,55.469,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,2541977600.0,421298176.0,13898301440.0,16757497856.0,441387.0,235064.0
13-04 02:43:19,33.191,11.634,55.090,0.086,0.0,0.0,0.0,6451200.0,0.0,58.0,2542596096.0,421302272.0,13925027840.0,16730148864.0,441913.0,235530.0
13-04 02:43:20,14.105,4.899,73.480,7.432,0.0,0.084,16384.0,197234688.0,4.0,378.0,2544263168.0,421326848.0,13936238592.0,16717246464.0,147675.0,78713.0
13-04 02:43:21,0.167,0.584,85.643,13.606,0.0,0.0,0.0,264130560.0,0.0,461.0,2544267264.0,421326848.0,13936250880.0,16717230080.0,2335.0,3111.0
13-04 02:43:22,10.397,4.227,69.315,16.061,0.0,0.0,0.0,185954304.0,0.0,305.0,2544254976.0,421326848.0,13946834944.0,16706658304.0,149889.0,82701.0
13-04 02:43:23,32.632,11.859,55.172,0.336,0.0,0.0,4096.0,6516736.0,1.0,62.0,2545020928.0,421335040.0,13972901888.0,16679817216.0,589232.0,314796.0
13-04 02:43:24,31.737,12.746,55.432,0.086,0.0,0.0,0.0,6463488.0,0.0,58.0,2545647616.0,421335040.0,13999783936.0,16652308480.0,442083.0,236058.0
13-04 02:43:25,32.393,11.880,55.556,0.171,0.0,0.0,0.0,6447104.0,0.0,57.0,2546716672.0,421347328.0,14027194368.0,16623816704.0,459456.0,253116.0
13-04 02:43:26,29.828,11.293,58.103,0.690,0.0,0.086,0.0,39370752.0,0.0,133.0,2549374976.0,421376000.0,14079586304.0,16568737792.0,446307.0,237894.0
13-04 02:43:27,1.169,0.334,98.247,0.250,0.0,0.0,0.0,12652544.0,0.0,30.0,2549121024.0,421380096.0,14051418112.0,16597155840.0,2075.0,2713.0
13-04 02:43:28,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2549121024.0,421380096.0,14051426304.0,16597147648.0,4684.0,6011.0
13-04 02:43:29,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2548994048.0,421380096.0,14051426304.0,16597274624.0,3349.0,5120.0
13-04 02:43:30,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2548994048.0,421380096.0,14051426304.0,16597274624.0,3243.0,4911.0
13-04 02:43:31,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2549121024.0,421380096.0,14051426304.0,16597147648.0,2107.0,2781.0
13-04 02:43:32,0.167,0.334,99.499,0.0,0.0,0.0,0.0,69632.0,0.0,2.0,2549116928.0,421380096.0,14051430400.0,16597147648.0,2761.0,3886.0
13-04 02:43:33,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2549116928.0,421380096.0,14051430400.0,16597147648.0,2166.0,2817.0
13-04 02:43:34,20.719,13.185,65.411,0.0,0.0,0.685,0.0,0.0,0.0,0.0,2547789824.0,421380096.0,14065999872.0,16583905280.0,3469734.0,1524868.0
13-04 02:43:35,33.162,14.948,51.289,0.172,0.0,0.430,0.0,2183168.0,0.0,21.0,2547478528.0,421384192.0,14088904704.0,16561307648.0,3672889.0,1659227.0
13-04 02:43:36,31.806,15.817,51.253,0.0,0.0,1.124,0.0,4308992.0,0.0,39.0,2549035008.0,421388288.0,14114201600.0,16534450176.0,6427596.0,2065091.0
13-04 02:43:37,31.709,15.146,52.259,0.0,0.0,0.886,0.0,2183168.0,0.0,20.0,2549764096.0,421396480.0,14138052608.0,16509861888.0,5807174.0,1727398.0
13-04 02:43:38,31.868,16.568,50.803,0.085,0.0,0.676,0.0,2150400.0,0.0,19.0,2550808576.0,421408768.0,14161739776.0,16485117952.0,5866608.0,1760913.0
13-04 02:43:39,31.298,16.853,50.903,0.0,0.0,0.946,0.0,4280320.0,0.0,36.0,2550562816.0,421412864.0,14188199936.0,16458899456.0,6162669.0,1919734.0
13-04 02:43:40,32.872,15.484,50.952,0.087,0.0,0.606,0.0,2207744.0,0.0,22.0,2551132160.0,421412864.0,14211592192.0,16434937856.0,6112620.0,1877495.0
13-04 02:43:41,32.965,15.378,50.722,0.0,0.0,0.935,0.0,2170880.0,0.0,22.0,2552971264.0,421416960.0,14235172864.0,16409513984.0,3754966.0,1719457.0
13-04 02:43:42,31.070,16.362,51.784,0.087,0.0,0.696,0.0,4190208.0,0.0,34.0,2553761792.0,421416960.0,14258540544.0,16385355776.0,5971960.0,1819676.0
13-04 02:43:43,31.983,16.207,50.862,0.086,0.0,0.862,0.0,2273280.0,0.0,25.0,2555260928.0,421421056.0,14283276288.0,16359116800.0,6318940.0,2011053.0
13-04 02:43:44,30.835,17.036,51.363,0.0,0.0,0.767,0.0,2174976.0,0.0,22.0,2554470400.0,421421056.0,14306701312.0,16336482304.0,5886348.0,1764237.0
13-04 02:43:45,31.103,15.812,51.781,0.0,0.0,1.303,0.0,2154496.0,0.0,19.0,2555428864.0,421421056.0,14331363328.0,16310861824.0,5791604.0,1744177.0
13-04 02:43:46,30.975,16.911,51.337,0.0,0.0,0.777,0.0,4308992.0,0.0,38.0,2556067840.0,421425152.0,14354845696.0,16286736384.0,6495260.0,2105445.0
13-04 02:43:47,32.594,16.297,50.341,0.085,0.0,0.683,4096.0,2170880.0,1.0,22.0,2557661184.0,421429248.0,14379720704.0,16260263936.0,5852283.0,1755867.0
13-04 02:43:48,32.472,15.848,50.904,0.086,0.0,0.689,0.0,2166784.0,0.0,19.0,2558566400.0,421429248.0,14402519040.0,16236560384.0,5790566.0,1721773.0
13-04 02:43:49,30.904,16.418,51.888,0.088,0.0,0.702,0.0,4202496.0,0.0,32.0,2559467520.0,421433344.0,14428770304.0,16209403904.0,6148490.0,1923969.0
13-04 02:43:50,33.418,15.221,50.425,0.0,0.0,0.935,0.0,2301952.0,0.0,28.0,2562088960.0,421433344.0,14449221632.0,16186331136.0,4163047.0,1927146.0
13-04 02:43:51,31.795,17.009,50.598,0.0,0.0,0.598,0.0,2150400.0,0.0,19.0,2560573440.0,421437440.0,14476701696.0,16160362496.0,5891389.0,1781756.0
13-04 02:43:52,31.887,14.880,51.107,1.151,0.0,0.974,0.0,87277568.0,0.0,161.0,2561359872.0,421437440.0,14498115584.0,16138162176.0,5922025.0,1802554.0
13-04 02:43:53,17.410,11.835,58.662,11.321,0.0,0.772,12288.0,270548992.0,3.0,489.0,2562953216.0,421449728.0,14513139712.0,16121532416.0,4530567.0,1885999.0
13-04 02:43:54,23.879,12.500,58.276,4.914,0.0,0.431,4096.0,154038272.0,1.0,280.0,2563899392.0,421453824.0,14532431872.0,16101289984.0,5339898.0,1733639.0
13-04 02:43:55,33.936,14.384,50.388,0.172,0.0,1.120,0.0,4083712.0,0.0,26.0,2564063232.0,421453824.0,14557347840.0,16076210176.0,1753411.0,1721758.0
13-04 02:43:56,32.285,16.992,49.873,0.0,0.0,0.850,0.0,2383872.0,0.0,31.0,2564329472.0,421457920.0,14581633024.0,16051654656.0,4159920.0,2008625.0
13-04 02:43:57,32.007,15.571,51.384,0.0,0.0,1.038,0.0,2146304.0,0.0,19.0,2564980736.0,421462016.0,14605152256.0,16027480064.0,3802897.0,1735277.0
13-04 02:43:58,31.245,16.996,50.730,0.086,0.0,0.944,0.0,2150400.0,0.0,19.0,2564857856.0,421466112.0,14630334464.0,16002416640.0,5971494.0,1829629.0
13-04 02:43:59,32.272,16.437,50.430,0.0,0.0,0.861,0.0,4325376.0,0.0,42.0,2567045120.0,421470208.0,14655057920.0,15975501824.0,6326650.0,1969120.0
13-04 02:44:00,31.320,15.962,51.855,0.086,0.0,0.777,0.0,2146304.0,0.0,19.0,2566782976.0,421470208.0,14679060480.0,15951761408.0,7794050.0,1714520.0
13-04 02:44:01,31.776,16.822,50.467,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,2567180288.0,421470208.0,14699331584.0,15931092992.0,7886551.0,1766314.0
13-04 02:44:02,30.607,16.271,51.715,0.0,0.0,1.407,0.0,4300800.0,0.0,38.0,2567200768.0,421474304.0,14727352320.0,15903047680.0,8419511.0,2012877.0
13-04 02:44:03,31.583,16.093,51.549,0.086,0.0,0.688,0.0,2162688.0,0.0,20.0,2569043968.0,421474304.0,14751125504.0,15877431296.0,5819037.0,1754172.0
13-04 02:44:04,31.359,15.941,51.829,0.087,0.0,0.784,0.0,2191360.0,0.0,22.0,2569195520.0,421478400.0,14775099392.0,15853301760.0,6636477.0,1732212.0
13-04 02:44:05,30.553,16.242,51.712,0.088,0.0,1.405,0.0,4046848.0,0.0,33.0,2570321920.0,421482496.0,14797426688.0,15829843968.0,7356623.0,1934671.0
13-04 02:44:06,31.322,14.907,52.972,0.0,0.0,0.799,0.0,2269184.0,0.0,25.0,2570481664.0,421486592.0,14823706624.0,15803400192.0,4155201.0,1917404.0
13-04 02:44:07,31.845,16.481,50.730,0.086,0.0,0.858,0.0,2154496.0,0.0,19.0,2571812864.0,421486592.0,14845931520.0,15779844096.0,5824955.0,1747196.0
13-04 02:44:08,31.949,16.695,50.424,0.0,0.0,0.932,0.0,2162688.0,0.0,19.0,2572398592.0,421486592.0,14869663744.0,15755526144.0,5897992.0,1778160.0
13-04 02:44:09,32.275,16.223,50.472,0.0,0.0,1.030,0.0,4345856.0,0.0,40.0,2573500416.0,421486592.0,14895910912.0,15728177152.0,6356670.0,2019494.0
13-04 02:44:10,31.611,16.537,50.991,0.086,0.0,0.775,0.0,2166784.0,0.0,21.0,2573873152.0,421490688.0,14919565312.0,15704145920.0,5790904.0,1726484.0
13-04 02:44:11,32.451,15.201,51.409,0.0,0.0,0.939,0.0,2150400.0,0.0,19.0,2574897152.0,421490688.0,14941970432.0,15680716800.0,5871251.0,1761961.0
13-04 02:44:12,32.411,15.990,50.648,0.086,0.0,0.864,0.0,4329472.0,0.0,38.0,2575679488.0,421490688.0,14968152064.0,15653752832.0,6432005.0,2060024.0
13-04 02:44:13,33.362,14.905,50.607,0.087,0.0,1.040,0.0,2162688.0,0.0,19.0,2576240640.0,421490688.0,14991785984.0,15629557760.0,5821397.0,1744223.0
13-04 02:44:14,31.020,16.367,51.757,0.0,0.0,0.857,0.0,2150400.0,0.0,19.0,2577543168.0,421494784.0,15015432192.0,15604604928.0,3913026.0,1787200.0
13-04 02:44:15,31.986,17.025,50.301,0.0,0.0,0.688,0.0,2162688.0,0.0,19.0,2576637952.0,421494784.0,15039479808.0,15581462528.0,5809263.0,1737656.0
13-04 02:44:16,31.288,16.508,51.167,0.086,0.0,0.951,0.0,4317184.0,0.0,40.0,2578386944.0,421498880.0,15064330240.0,15554859008.0,6396769.0,2023534.0
13-04 02:44:17,32.275,16.395,50.386,0.086,0.0,0.858,0.0,2158592.0,0.0,19.0,2579681280.0,421498880.0,15087226880.0,15530668032.0,5860851.0,1766277.0
13-04 02:44:18,31.293,16.897,51.121,0.0,0.0,0.690,0.0,2154496.0,0.0,19.0,2580881408.0,421498880.0,15108313088.0,15508381696.0,5801344.0,1731560.0
13-04 02:44:19,30.623,17.301,51.125,0.0,0.0,0.952,0.0,4239360.0,0.0,38.0,2581065728.0,421498880.0,15136301056.0,15480209408.0,6188939.0,1936261.0
13-04 02:44:20,31.838,16.048,50.906,0.0,0.0,1.208,0.0,6791168.0,0.0,40.0,2580459520.0,421502976.0,15161503744.0,15455608832.0,6083084.0,1870043.0
13-04 02:44:21,33.219,16.652,49.270,0.258,0.0,0.601,0.0,20836352.0,0.0,61.0,2583183360.0,421502976.0,15180632064.0,15433756672.0,5838848.0,1738018.0
13-04 02:44:22,31.703,17.285,50.169,0.084,0.0,0.759,4096.0,2174976.0,1.0,21.0,2583109632.0,421507072.0,15204823040.0,15409635328.0,3839465.0,1764136.0
13-04 02:44:23,31.861,16.190,50.996,0.087,0.0,0.866,0.0,4317184.0,0.0,38.0,2583904256.0,421507072.0,15230251008.0,15383412736.0,6536270.0,2118797.0
13-04 02:44:24,28.398,14.719,51.255,4.675,0.0,0.952,8192.0,184762368.0,2.0,335.0,2585264128.0,421515264.0,15248646144.0,15363649536.0,5933152.0,1803507.0
13-04 02:44:25,16.695,10.793,60.287,10.793,0.0,1.433,8192.0,269623296.0,2.0,495.0,2585260032.0,421523456.0,15261839360.0,15350452224.0,2232598.0,1736438.0
13-04 02:44:26,19.757,11.265,61.352,6.846,0.0,0.780,4096.0,225419264.0,1.0,406.0,2586124288.0,421527552.0,15278018560.0,15333404672.0,9486183.0,1797743.0
13-04 02:44:27,32.072,15.821,51.419,0.086,0.0,0.602,0.0,2166784.0,0.0,20.0,2583044096.0,421527552.0,15303147520.0,15311355904.0,5839460.0,1754857.0
13-04 02:44:28,31.547,17.200,50.475,0.086,0.0,0.691,0.0,4096000.0,0.0,28.0,2585919488.0,421527552.0,15326072832.0,15285555200.0,3799136.0,1738054.0
13-04 02:44:29,32.890,16.528,49.585,0.0,0.0,0.997,0.0,2387968.0,0.0,31.0,2585538560.0,421527552.0,15352532992.0,15259475968.0,2198844.0,1940653.0
13-04 02:44:30,32.756,15.598,51.040,0.087,0.0,0.520,0.0,2154496.0,0.0,19.0,2587426816.0,421531648.0,15373926400.0,15236190208.0,2430092.0,1757336.0
13-04 02:44:31,34.050,17.197,47.291,0.430,0.0,1.032,0.0,37896192.0,0.0,92.0,2590511104.0,421539840.0,15432491008.0,15174533120.0,3829723.0,1747940.0
13-04 02:44:32,32.927,15.505,50.523,0.174,0.0,0.871,4096.0,15298560.0,1.0,62.0,2590588928.0,421556224.0,15424827392.0,15182102528.0,8348798.0,1952001.0
13-04 02:44:33,32.325,16.076,51.080,0.0,0.0,0.519,0.0,2146304.0,0.0,19.0,2590195712.0,421556224.0,15448870912.0,15158452224.0,7841795.0,1742595.0
13-04 02:44:34,31.814,16.251,50.903,0.172,0.0,0.860,0.0,2191360.0,0.0,23.0,2592481280.0,421560320.0,15468613632.0,15136419840.0,7841967.0,1744156.0
13-04 02:44:35,32.453,16.269,50.0,0.0,0.0,1.278,0.0,4194304.0,0.0,32.0,2592477184.0,421560320.0,15496884224.0,15108153344.0,8209706.0,1920616.0
13-04 02:44:36,30.324,16.827,51.884,0.0,0.0,0.964,0.0,2285568.0,0.0,25.0,2593423360.0,421560320.0,15519162368.0,15084929024.0,6175352.0,1913862.0
13-04 02:44:37,32.061,16.539,50.297,0.0,0.0,1.103,0.0,2158592.0,0.0,19.0,2593824768.0,421560320.0,15543111680.0,15060578304.0,5834188.0,1753847.0
13-04 02:44:38,32.934,15.569,50.556,0.0,0.0,0.941,0.0,2154496.0,0.0,19.0,2594824192.0,421564416.0,15566336000.0,15036350464.0,5914887.0,1758816.0
13-04 02:44:39,32.906,15.897,50.0,0.171,0.0,1.026,0.0,4341760.0,0.0,41.0,2594185216.0,421564416.0,15592910848.0,15010414592.0,6398146.0,2052039.0
13-04 02:44:40,31.579,15.877,51.579,0.088,0.0,0.877,0.0,2154496.0,0.0,19.0,2595102720.0,421564416.0,15615082496.0,14987325440.0,5733215.0,1689309.0
13-04 02:44:41,30.385,16.550,52.014,0.088,0.0,0.963,0.0,2174976.0,0.0,20.0,2595250176.0,421564416.0,15640383488.0,14961876992.0,5929395.0,1805497.0
13-04 02:44:42,32.109,16.738,49.872,0.0,0.0,1.281,0.0,4206592.0,0.0,33.0,2597224448.0,421568512.0,15664013312.0,14936268800.0,6219902.0,1954636.0
13-04 02:44:43,32.939,15.963,50.422,0.0,0.0,0.676,0.0,2285568.0,0.0,25.0,2597228544.0,421568512.0,15689494528.0,14910783488.0,6042745.0,1847706.0
13-04 02:44:44,33.020,15.654,50.385,0.0,0.0,0.941,0.0,2154496.0,0.0,19.0,2598113280.0,421568512.0,15712194560.0,14887198720.0,3672259.0,1667026.0
13-04 02:44:45,30.295,17.882,51.302,0.174,0.0,0.347,0.0,4104192.0,0.0,28.0,2598952960.0,421572608.0,15738335232.0,14860214272.0,6041444.0,1839467.0
13-04 02:44:46,32.170,16.766,50.128,0.0,0.0,0.936,0.0,2379776.0,0.0,31.0,2598739968.0,421572608.0,15762231296.0,14836531200.0,6355346.0,2023373.0
13-04 02:44:47,32.170,16.511,50.298,0.0,0.0,1.021,0.0,2158592.0,0.0,19.0,2600415232.0,421572608.0,15785476096.0,14811611136.0,5837647.0,1763503.0
13-04 02:44:48,32.338,16.382,50.256,0.085,0.0,0.939,0.0,2183168.0,0.0,22.0,2601152512.0,421572608.0,15808987136.0,14787362816.0,5921561.0,1785477.0
13-04 02:44:49,32.904,15.722,50.515,0.086,0.0,0.773,0.0,4304896.0,0.0,39.0,2601115648.0,421576704.0,15834771456.0,14761611264.0,6387004.0,2033130.0
13-04 02:44:50,31.266,16.332,51.878,0.0,0.0,0.524,0.0,2150400.0,0.0,19.0,2602274816.0,421576704.0,15857868800.0,14737354752.0,5826548.0,1732976.0
13-04 02:44:51,31.480,16.938,50.642,0.086,0.0,0.855,0.0,2170880.0,0.0,22.0,2602434560.0,421580800.0,15881666560.0,14713393152.0,5754685.0,1704501.0
13-04 02:44:52,31.941,16.362,50.827,0.0,0.0,0.870,0.0,4186112.0,0.0,32.0,2603405312.0,421580800.0,15905779712.0,14688309248.0,4138339.0,1914453.0
13-04 02:44:53,31.703,15.983,51.965,0.0,0.0,0.349,0.0,2260992.0,0.0,25.0,2603896832.0,421580800.0,15931146240.0,14662451200.0,6173618.0,1925940.0
13-04 02:44:54,32.418,14.349,52.259,0.089,0.0,0.886,0.0,2183168.0,0.0,22.0,2605223936.0,421580800.0,15953838080.0,14638432256.0,5839478.0,1724800.0
13-04 02:44:55,32.093,15.657,51.038,0.087,0.0,1.125,0.0,2150400.0,0.0,19.0,2606682112.0,421580800.0,15974916096.0,14615896064.0,5948114.0,1810132.0
13-04 02:44:56,32.707,16.140,48.933,1.537,0.0,0.683,4096.0,119414784.0,1.0,257.0,2606841856.0,421588992.0,16000835584.0,14589808640.0,5987641.0,1818697.0
13-04 02:44:57,19.297,12.864,57.204,9.691,0.0,0.943,8192.0,274743296.0,2.0,494.0,2607341568.0,421593088.0,16014737408.0,14575403008.0,4636213.0,1955040.0
13-04 02:44:58,15.193,11.245,62.918,9.785,0.0,0.858,8192.0,269582336.0,2.0,486.0,2607951872.0,421601280.0,16027586560.0,14561935360.0,1771744.0,1735127.0
13-04 02:44:59,30.668,15.466,52.900,0.351,0.0,0.615,0.0,22446080.0,0.0,72.0,2608312320.0,421601280.0,16053686272.0,14535475200.0,5513938.0,1820601.0
13-04 02:45:00,31.082,16.277,51.948,0.0,0.0,0.693,0.0,2154496.0,0.0,20.0,2608422912.0,421617664.0,16077369344.0,14511665152.0,3460601.0,1676879.0
13-04 02:45:01,31.913,15.478,51.913,0.0,0.0,0.696,0.0,2207744.0,0.0,22.0,2608721920.0,421621760.0,16103755776.0,14484975616.0,3905870.0,1781913.0
13-04 02:45:02,31.753,17.782,49.450,0.085,0.0,0.931,0.0,4280320.0,0.0,36.0,2610294784.0,421621760.0,16126279680.0,14460878848.0,8403876.0,2016847.0
13-04 02:45:03,30.558,15.766,52.879,0.0,0.0,0.797,0.0,2179072.0,0.0,23.0,2610241536.0,421621760.0,16149598208.0,14437613568.0,7886607.0,1777950.0
13-04 02:45:04,31.464,15.162,52.147,0.088,0.0,1.139,0.0,2170880.0,0.0,20.0,2610929664.0,421621760.0,16174014464.0,14412509184.0,7849015.0,1731882.0
13-04 02:45:05,32.074,17.632,49.454,0.0,0.0,0.840,0.0,4186112.0,0.0,32.0,2611978240.0,421621760.0,16199430144.0,14386044928.0,6047608.0,1852078.0
13-04 02:45:06,32.930,15.385,50.735,0.086,0.0,0.864,0.0,2281472.0,0.0,25.0,2612998144.0,421629952.0,16222289920.0,14362157056.0,6190858.0,1904873.0
13-04 02:45:07,32.635,14.747,51.920,0.0,0.0,0.698,0.0,2158592.0,0.0,19.0,2614333440.0,421629952.0,16246034432.0,14337077248.0,5855969.0,1767457.0
13-04 02:45:08,32.552,14.844,51.562,0.0,0.0,1.042,0.0,2150400.0,0.0,19.0,2613669888.0,421646336.0,16269856768.0,14313902080.0,5918262.0,1780589.0
13-04 02:45:09,30.255,16.623,52.067,0.088,0.0,0.967,0.0,4325376.0,0.0,41.0,2614730752.0,421646336.0,16295653376.0,14287044608.0,6394411.0,2042704.0
13-04 02:45:10,32.409,15.511,51.473,0.087,0.0,0.520,0.0,2162688.0,0.0,19.0,2615492608.0,421646336.0,16318398464.0,14263537664.0,5795796.0,1731949.0
13-04 02:45:11,31.456,16.205,51.560,0.087,0.0,0.693,0.0,2158592.0,0.0,19.0,2616684544.0,421646336.0,16340508672.0,14240235520.0,5816853.0,1728718.0
13-04 02:45:12,31.637,17.727,49.703,0.0,0.0,0.933,0.0,4194304.0,0.0,32.0,2617073664.0,421650432.0,16366956544.0,14213394432.0,6093455.0,1885906.0
13-04 02:45:13,31.701,16.838,50.601,0.0,0.0,0.859,0.0,2306048.0,0.0,26.0,2619375616.0,421654528.0,16388259840.0,14189785088.0,6197535.0,1942282.0
13-04 02:45:14,33.046,15.577,50.602,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,2619351040.0,421654528.0,16413802496.0,14164267008.0,5814335.0,1715022.0
13-04 02:45:15,30.397,16.926,51.641,0.173,0.0,0.864,0.0,2183168.0,0.0,22.0,2617819136.0,421658624.0,16437985280.0,14141612032.0,5907428.0,1808244.0
13-04 02:45:16,31.379,16.466,51.207,0.0,0.0,0.948,0.0,4317184.0,0.0,38.0,2620215296.0,421662720.0,16462344192.0,14114852864.0,4389866.0,2030761.0
13-04 02:45:17,31.524,15.587,52.364,0.0,0.0,0.525,0.0,2195456.0,0.0,22.0,2621108224.0,421666816.0,16486002688.0,14090297344.0,5796580.0,1699536.0
13-04 02:45:18,33.164,16.413,49.831,0.085,0.0,0.508,0.0,2150400.0,0.0,19.0,2620698624.0,421666816.0,16510316544.0,14066393088.0,5799285.0,1741722.0
13-04 02:45:19,31.714,16.965,50.554,0.085,0.0,0.682,4096.0,3227648.0,1.0,24.0,2622382080.0,421687296.0,16533929984.0,14041075712.0,6036513.0,1854598.0
13-04 02:45:20,32.912,16.835,49.495,0.0,0.0,0.758,0.0,3231744.0,0.0,34.0,2621468672.0,421687296.0,16558907392.0,14017011712.0,6339843.0,2005736.0
13-04 02:45:21,34.041,15.365,49.660,0.0,0.0,0.934,0.0,2166784.0,0.0,21.0,2620342272.0,421691392.0,16582684672.0,13994356736.0,5731010.0,1680357.0
13-04 02:45:22,32.010,16.221,50.733,0.086,0.0,0.949,0.0,2154496.0,0.0,19.0,2622132224.0,421691392.0,16606318592.0,13968932864.0,5895690.0,1785551.0
13-04 02:45:23,31.682,16.823,50.470,0.085,0.0,0.939,0.0,4296704.0,0.0,39.0,2623053824.0,421691392.0,16631689216.0,13942640640.0,6477923.0,2086631.0
13-04 02:45:24,32.277,16.353,50.514,0.0,0.0,0.856,0.0,2154496.0,0.0,19.0,2624229376.0,421691392.0,16655540224.0,13917614080.0,3655381.0,1640820.0
13-04 02:45:25,30.141,16.520,52.548,0.0,0.0,0.791,0.0,2150400.0,0.0,19.0,2623913984.0,421691392.0,16678776832.0,13894692864.0,5926749.0,1791659.0
13-04 02:45:26,32.292,16.233,50.434,0.087,0.0,0.955,0.0,4190208.0,0.0,32.0,2625527808.0,421691392.0,16704733184.0,13867122688.0,6168594.0,1913497.0
13-04 02:45:27,32.247,15.780,50.686,0.086,0.0,1.201,0.0,5754880.0,0.0,37.0,2625495040.0,421695488.0,16727687168.0,13844197376.0,6066626.0,1865051.0
13-04 02:45:28,35.745,16.107,45.736,1.723,0.0,0.689,8192.0,108244992.0,2.0,219.0,2628468736.0,421707776.0,16748879872.0,13820018688.0,5809309.0,1725906.0
13-04 02:45:29,22.115,13.374,54.283,9.266,0.0,0.962,8192.0,266350592.0,2.0,479.0,2629914624.0,421720064.0,16765218816.0,13802221568.0,4681665.0,1961696.0
13-04 02:45:30,15.238,10.390,61.991,11.515,0.0,0.866,8192.0,269529088.0,2.0,492.0,2629091328.0,421728256.0,16778469376.0,13789786112.0,1714158.0,1666151.0
13-04 02:45:31,28.196,15.495,53.768,1.948,0.0,0.593,4096.0,85430272.0,1.0,173.0,2629271552.0,421728256.0,16802607104.0,13765468160.0,9793652.0,1729644.0
13-04 02:45:32,31.684,16.667,50.955,0.0,0.0,0.694,0.0,2396160.0,0.0,32.0,2629779456.0,421728256.0,16826286080.0,13741281280.0,5771647.0,1949401.0
13-04 02:45:33,32.014,16.351,50.775,0.086,0.0,0.775,0.0,2166784.0,0.0,21.0,2632179712.0,421732352.0,16847503360.0,13717659648.0,1709361.0,1694429.0
13-04 02:45:34,32.616,12.823,54.217,0.086,0.0,0.258,0.0,6467584.0,0.0,57.0,2631696384.0,421740544.0,16877486080.0,13688152064.0,2773163.0,578970.0
13-04 02:45:35,31.775,12.727,55.238,0.260,0.0,0.0,0.0,6483968.0,0.0,57.0,2632290304.0,421740544.0,16903954432.0,13661089792.0,2477999.0,251024.0
13-04 02:45:36,32.596,12.851,54.468,0.085,0.0,0.0,0.0,9658368.0,0.0,68.0,2635100160.0,421752832.0,16930050048.0,13632172032.0,2478610.0,249989.0
13-04 02:45:37,32.560,11.856,55.412,0.172,0.0,0.0,0.0,6508544.0,0.0,59.0,2634919936.0,421752832.0,16957075456.0,13605326848.0,441659.0,234248.0
13-04 02:45:38,32.938,12.870,54.022,0.169,0.0,0.0,0.0,15114240.0,0.0,80.0,2636398592.0,421756928.0,16988942336.0,13571977216.0,2440774.0,241261.0
13-04 02:45:39,32.079,12.318,55.004,0.599,0.0,0.0,0.0,25128960.0,0.0,112.0,2638577664.0,421756928.0,17009541120.0,13549199360.0,443288.0,237200.0
13-04 02:45:40,31.469,11.976,56.469,0.087,0.0,0.0,0.0,6586368.0,0.0,64.0,2638770176.0,421756928.0,17035411456.0,13523136512.0,589755.0,314786.0
13-04 02:45:41,31.873,11.942,56.014,0.172,0.0,0.0,0.0,6451200.0,0.0,57.0,2639011840.0,421756928.0,17063313408.0,13494992896.0,442441.0,235855.0
13-04 02:45:42,33.104,11.694,55.116,0.086,0.0,0.0,0.0,6455296.0,0.0,58.0,2639630336.0,421756928.0,17089916928.0,13467770880.0,443422.0,237630.0
13-04 02:45:43,32.109,12.553,55.167,0.085,0.0,0.085,0.0,6447104.0,0.0,57.0,2641195008.0,421765120.0,17115299840.0,13440815104.0,441847.0,234915.0
13-04 02:45:44,32.093,12.111,55.709,0.087,0.0,0.0,4096.0,6471680.0,1.0,60.0,2640179200.0,421777408.0,17144586240.0,13412532224.0,441859.0,235675.0
13-04 02:45:45,32.767,12.394,54.584,0.255,0.0,0.0,0.0,6504448.0,0.0,61.0,2641240064.0,421777408.0,17171652608.0,13384404992.0,459542.0,253822.0
13-04 02:45:46,32.051,12.650,55.128,0.085,0.0,0.085,0.0,6500352.0,0.0,58.0,2642382848.0,421777408.0,17198002176.0,13356912640.0,445126.0,239865.0
13-04 02:45:47,31.342,11.342,57.229,0.087,0.0,0.0,0.0,6496256.0,0.0,60.0,2642780160.0,421781504.0,17225854976.0,13328658432.0,442163.0,235110.0
13-04 02:45:48,31.783,11.714,56.245,0.258,0.0,0.0,0.0,8597504.0,0.0,73.0,2643976192.0,421789696.0,17252253696.0,13301055488.0,590089.0,315136.0
13-04 02:45:49,32.632,12.952,54.331,0.084,0.0,0.0,0.0,6467584.0,0.0,57.0,2644017152.0,421793792.0,17280860160.0,13272403968.0,443043.0,236253.0
13-04 02:45:50,32.562,12.425,54.927,0.086,0.0,0.0,0.0,6500352.0,0.0,61.0,2644496384.0,421797888.0,17308217344.0,13244563456.0,442668.0,236131.0
13-04 02:45:51,32.007,13.209,54.615,0.169,0.0,0.0,0.0,6483968.0,0.0,60.0,2645893120.0,421801984.0,17334181888.0,13217198080.0,443495.0,237252.0
13-04 02:45:52,32.757,11.582,55.575,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2646585344.0,421801984.0,17362903040.0,13187784704.0,443636.0,237409.0
13-04 02:45:53,33.135,11.980,54.715,0.170,0.0,0.0,0.0,6463488.0,0.0,57.0,2648563712.0,421801984.0,17386479616.0,13162229760.0,441611.0,233993.0
13-04 02:45:54,32.822,12.532,54.476,0.085,0.0,0.085,0.0,6471680.0,0.0,57.0,2648367104.0,421810176.0,17414541312.0,13134356480.0,444863.0,239634.0
13-04 02:45:55,35.394,13.633,50.381,0.593,0.0,0.0,4096.0,48898048.0,1.0,139.0,2651361280.0,421830656.0,17480003584.0,13065879552.0,443185.0,237107.0
13-04 02:45:56,31.877,12.254,55.527,0.343,0.0,0.0,0.0,17641472.0,0.0,83.0,2651054080.0,421830656.0,17465995264.0,13080195072.0,442994.0,236355.0
13-04 02:45:57,31.908,11.719,56.116,0.257,0.0,0.0,0.0,8634368.0,0.0,78.0,2651729920.0,421834752.0,17496604672.0,13048905728.0,529622.0,281961.0
13-04 02:45:58,32.010,11.389,56.514,0.086,0.0,0.0,0.0,6258688.0,0.0,57.0,2652536832.0,421834752.0,17522221056.0,13022482432.0,485750.0,258456.0
13-04 02:45:59,29.086,11.651,59.011,0.168,0.0,0.084,0.0,6447104.0,0.0,57.0,2653970432.0,421834752.0,17546264576.0,12997005312.0,440517.0,234937.0
13-04 02:46:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654023680.0,421834752.0,17547988992.0,12995227648.0,4609.0,5259.0
13-04 02:46:01,0.168,0.587,92.959,6.287,0.0,0.0,12288.0,239591424.0,3.0,337.0,2653990912.0,421847040.0,17548001280.0,12995235840.0,2649.0,3913.0
13-04 02:46:02,0.168,0.419,91.618,7.795,0.0,0.0,4096.0,274788352.0,1.0,344.0,2653966336.0,421851136.0,17548021760.0,12995235840.0,2262.0,2888.0
13-04 02:46:03,0.084,0.084,99.748,0.084,0.0,0.0,0.0,87932928.0,0.0,136.0,2653958144.0,421855232.0,17548025856.0,12995235840.0,3358.0,5063.0
13-04 02:46:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2653958144.0,421855232.0,17548025856.0,12995235840.0,5169.0,6055.0
13-04 02:46:05,0.250,0.250,99.499,0.0,0.0,0.0,0.0,69632.0,0.0,3.0,2653958144.0,421855232.0,17548025856.0,12995235840.0,3814.0,4675.0
13-04 02:46:06,0.167,0.500,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654355456.0,421855232.0,17548025856.0,12994838528.0,2146.0,1977.0
13-04 02:46:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2654355456.0,421855232.0,17548025856.0,12994838528.0,3534.0,4417.0
13-04 02:46:08,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654093312.0,421855232.0,17548034048.0,12995092480.0,5910.0,6941.0
13-04 02:46:09,5.917,4.734,88.926,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,2653659136.0,421855232.0,17551769600.0,12991791104.0,844894.0,770286.0
13-04 02:46:10,31.111,14.530,53.504,0.0,0.0,0.855,0.0,2174976.0,0.0,21.0,2654453760.0,421855232.0,17574895616.0,12967870464.0,3979641.0,1885665.0
13-04 02:46:11,30.303,15.931,52.727,0.0,0.0,1.039,4096.0,2166784.0,1.0,19.0,2656497664.0,421859328.0,17595949056.0,12944769024.0,7905186.0,1831399.0
13-04 02:46:12,31.917,16.045,51.431,0.0,0.0,0.607,0.0,2162688.0,0.0,19.0,2655993856.0,421859328.0,17621303296.0,12919918592.0,3830768.0,1782349.0
13-04 02:46:13,31.543,16.965,50.469,0.0,0.0,1.023,0.0,2179072.0,0.0,22.0,2656505856.0,421859328.0,17643077632.0,12897632256.0,5985838.0,1883042.0
13-04 02:46:14,31.757,17.821,49.240,0.084,0.0,1.098,0.0,4222976.0,0.0,35.0,2655707136.0,421859328.0,17671749632.0,12869758976.0,6124427.0,1949573.0
13-04 02:46:15,31.180,16.796,51.249,0.172,0.0,0.603,0.0,2289664.0,0.0,27.0,2658996224.0,421859328.0,17694191616.0,12844027904.0,6574870.0,2197291.0
13-04 02:46:16,32.241,15.690,51.293,0.0,0.0,0.776,0.0,2154496.0,0.0,20.0,2658795520.0,421859328.0,17718169600.0,12820250624.0,5999484.0,1894567.0
13-04 02:46:17,32.104,17.184,49.707,0.0,0.0,1.006,0.0,2154496.0,0.0,19.0,2659553280.0,421859328.0,17741778944.0,12795883520.0,5956777.0,1866790.0
13-04 02:46:18,31.610,16.695,50.678,0.0,0.0,1.017,0.0,2187264.0,0.0,21.0,2660896768.0,421863424.0,17764651008.0,12771663872.0,6008725.0,1896927.0
13-04 02:46:19,32.664,15.371,51.266,0.0,0.0,0.699,0.0,2166784.0,0.0,20.0,2660876288.0,421867520.0,17788768256.0,12747563008.0,6004521.0,1887543.0
13-04 02:46:20,31.830,16.511,50.638,0.085,0.0,0.936,0.0,4186112.0,0.0,32.0,2661793792.0,421867520.0,17813954560.0,12721459200.0,6064011.0,1905228.0
13-04 02:46:21,31.046,16.638,51.372,0.086,0.0,0.858,0.0,2183168.0,0.0,22.0,2663948288.0,421871616.0,17836707840.0,12696547328.0,6400061.0,2106843.0
13-04 02:46:22,32.072,16.079,50.903,0.086,0.0,0.860,0.0,2277376.0,0.0,25.0,2662457344.0,421871616.0,17861775360.0,12672970752.0,6298465.0,2038357.0
13-04 02:46:23,32.558,15.935,50.560,0.0,0.0,0.947,0.0,2158592.0,0.0,19.0,2664185856.0,421871616.0,17884385280.0,12648632320.0,6011322.0,1902270.0
13-04 02:46:24,32.732,15.808,50.687,0.086,0.0,0.687,0.0,2154496.0,0.0,19.0,2664620032.0,421871616.0,17907998720.0,12624584704.0,5968453.0,1861249.0
13-04 02:46:25,31.443,17.010,51.117,0.0,0.0,0.430,0.0,2146304.0,0.0,19.0,2666385408.0,421875712.0,17931186176.0,12599627776.0,5955628.0,1863107.0
13-04 02:46:26,31.678,16.610,51.113,0.0,0.0,0.599,0.0,2162688.0,0.0,19.0,2666807296.0,421875712.0,17955663872.0,12574728192.0,6101184.0,1939080.0
13-04 02:46:27,31.891,16.709,50.212,0.085,0.0,1.103,0.0,4190208.0,0.0,34.0,2666852352.0,421883904.0,17979871232.0,12550467584.0,6249141.0,2031719.0
13-04 02:46:28,31.376,15.863,51.709,0.0,0.0,1.052,0.0,2285568.0,0.0,25.0,2667749376.0,421883904.0,18004017152.0,12525424640.0,6481124.0,2144703.0
13-04 02:46:29,31.926,16.807,50.253,0.084,0.0,0.929,0.0,2150400.0,0.0,19.0,2670129152.0,421883904.0,18027003904.0,12500058112.0,5993661.0,1875011.0
13-04 02:46:30,31.023,16.031,51.906,0.0,0.0,1.040,0.0,2174976.0,0.0,19.0,2670227456.0,421883904.0,18050494464.0,12476469248.0,5950505.0,1871478.0
13-04 02:46:31,31.149,17.021,50.979,0.085,0.0,0.766,0.0,2150400.0,0.0,19.0,2669998080.0,421883904.0,18073886720.0,12453306368.0,5974386.0,1873816.0
13-04 02:46:32,30.061,17.266,51.709,0.0,0.0,0.964,0.0,2158592.0,0.0,19.0,2671677440.0,421883904.0,18097582080.0,12427931648.0,5983667.0,1875562.0
13-04 02:46:33,31.002,16.667,51.209,0.173,0.0,0.950,0.0,4198400.0,0.0,34.0,2672144384.0,421892096.0,18122854400.0,12402184192.0,6185998.0,1993679.0
13-04 02:46:34,31.136,16.652,51.431,0.0,0.0,0.781,0.0,2281472.0,0.0,25.0,2672549888.0,421896192.0,18147176448.0,12377452544.0,6610515.0,2208052.0
13-04 02:46:35,30.856,16.940,51.426,0.0,0.0,0.778,0.0,2146304.0,0.0,19.0,2672316416.0,421900288.0,18171174912.0,12353683456.0,5967178.0,1854377.0
13-04 02:46:36,32.678,15.483,51.155,0.0,0.0,0.684,0.0,2162688.0,0.0,19.0,2672861184.0,421900288.0,18194235392.0,12330078208.0,5938069.0,1847413.0
13-04 02:46:37,31.745,16.426,50.894,0.085,0.0,0.851,0.0,2158592.0,0.0,19.0,2673627136.0,421900288.0,18218119168.0,12305428480.0,6040896.0,1906777.0
13-04 02:46:38,25.364,15.938,49.529,8.312,0.0,0.857,12288.0,262537216.0,3.0,466.0,2676416512.0,421912576.0,18234269696.0,12286476288.0,4882832.0,2117029.0
13-04 02:46:39,16.923,10.940,59.316,11.880,0.0,0.940,8192.0,265396224.0,2.0,471.0,2675806208.0,421924864.0,18248278016.0,12273065984.0,1842466.0,1803676.0
13-04 02:46:40,27.411,15.059,53.807,2.707,0.0,1.015,0.0,113217536.0,0.0,205.0,2676264960.0,421928960.0,18267791360.0,12253089792.0,11414947.0,1802973.0
13-04 02:46:41,31.976,16.291,50.867,0.0,0.0,0.867,0.0,4194304.0,0.0,32.0,2677055488.0,421928960.0,18294693888.0,12225396736.0,6034219.0,1911442.0
13-04 02:46:42,33.765,16.062,48.618,0.518,0.0,1.036,4096.0,30027776.0,1.0,90.0,2678140928.0,421937152.0,18316820480.0,12202176512.0,6456647.0,2128384.0
13-04 02:46:43,31.858,16.319,51.128,0.0,0.0,0.694,0.0,2166784.0,0.0,19.0,2678837248.0,421945344.0,18337734656.0,12180557824.0,5965016.0,1862493.0
13-04 02:46:44,32.280,16.055,50.726,0.0,0.0,0.939,0.0,2162688.0,0.0,19.0,2679525376.0,421945344.0,18363125760.0,12154478592.0,5936523.0,1847948.0
13-04 02:46:45,30.298,16.637,52.189,0.088,0.0,0.788,0.0,2170880.0,0.0,21.0,2681028608.0,421953536.0,18384011264.0,12132081664.0,5966119.0,1867717.0
13-04 02:46:46,32.180,16.090,50.519,0.0,0.0,1.211,0.0,2154496.0,0.0,19.0,2681737216.0,421957632.0,18408157184.0,12107223040.0,6005218.0,1895725.0
13-04 02:46:47,32.697,14.831,51.431,0.087,0.0,0.954,0.0,4227072.0,0.0,35.0,2681061376.0,421957632.0,18434490368.0,12081565696.0,6074300.0,1911172.0
13-04 02:46:48,30.690,16.810,51.207,0.0,0.0,1.293,0.0,2158592.0,0.0,20.0,2681229312.0,421957632.0,18459414528.0,12056473600.0,6311115.0,2055139.0
13-04 02:46:49,32.936,16.0,50.213,0.0,0.0,0.851,0.0,2289664.0,0.0,25.0,2683076608.0,421957632.0,18482196480.0,12031844352.0,6416669.0,2098959.0
13-04 02:46:50,32.192,16.096,50.942,0.086,0.0,0.685,0.0,2187264.0,0.0,21.0,2682810368.0,421957632.0,18506469376.0,12007837696.0,5974907.0,1874196.0
13-04 02:46:51,32.074,15.905,51.406,0.088,0.0,0.527,0.0,2170880.0,0.0,21.0,2684059648.0,421957632.0,18529652736.0,11983405056.0,5936688.0,1851918.0
13-04 02:46:52,31.908,16.082,50.898,0.0,0.0,1.112,0.0,2158592.0,0.0,19.0,2684567552.0,421957632.0,18552782848.0,11959767040.0,6027028.0,1890380.0
13-04 02:46:53,29.038,18.094,52.162,0.0,0.0,0.706,0.0,2162688.0,0.0,19.0,2686578688.0,421957632.0,18575474688.0,11935064064.0,6006198.0,1882752.0
13-04 02:46:54,32.250,16.253,50.556,0.086,0.0,0.855,0.0,4194304.0,0.0,33.0,2685882368.0,421957632.0,18601771008.0,11909464064.0,6238435.0,2018951.0
13-04 02:46:55,31.261,17.036,50.937,0.0,0.0,0.767,0.0,2285568.0,0.0,25.0,2685726720.0,421957632.0,18625249280.0,11886141440.0,6467739.0,2123518.0
13-04 02:46:56,32.879,15.843,50.681,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2688131072.0,421957632.0,18648350720.0,11860635648.0,5966851.0,1843403.0
13-04 02:46:57,31.212,16.129,51.787,0.174,0.0,0.697,0.0,2191360.0,0.0,22.0,2686615552.0,421957632.0,18672472064.0,11838029824.0,5898746.0,1818550.0
13-04 02:46:58,30.934,17.224,51.071,0.086,0.0,0.686,0.0,2158592.0,0.0,19.0,2688565248.0,421957632.0,18693820416.0,11814731776.0,6083013.0,1947408.0
13-04 02:46:59,32.538,16.695,50.085,0.0,0.0,0.681,0.0,2158592.0,0.0,19.0,2689617920.0,421957632.0,18718564352.0,11788935168.0,6026303.0,1899363.0
13-04 02:47:00,34.727,17.577,46.416,0.427,0.0,0.853,0.0,46510080.0,0.0,109.0,2692030464.0,421961728.0,18781437952.0,11723644928.0,6008269.0,1897100.0
13-04 02:47:01,32.994,16.794,48.940,0.254,0.0,1.018,4096.0,16928768.0,1.0,61.0,2691428352.0,421969920.0,18767192064.0,11738484736.0,6239322.0,1981302.0
13-04 02:47:02,32.724,15.405,51.001,0.0,0.0,0.870,0.0,2281472.0,0.0,25.0,2693017600.0,421969920.0,18789347328.0,11714740224.0,6297419.0,2054143.0
13-04 02:47:03,32.158,15.305,51.419,0.086,0.0,1.032,0.0,2170880.0,0.0,21.0,2691735552.0,421974016.0,18813988864.0,11691376640.0,6196648.0,1974830.0
13-04 02:47:04,31.543,16.965,50.725,0.0,0.0,0.767,0.0,2158592.0,0.0,19.0,2693390336.0,421974016.0,18834817024.0,11668893696.0,6026022.0,1917792.0
13-04 02:47:05,31.148,16.393,51.596,0.086,0.0,0.777,0.0,2154496.0,0.0,19.0,2693812224.0,421974016.0,18860740608.0,11642548224.0,5977654.0,1855101.0
13-04 02:47:06,31.212,17.541,50.473,0.0,0.0,0.774,0.0,2154496.0,0.0,19.0,2694729728.0,421974016.0,18881302528.0,11621068800.0,5825219.0,1783721.0
13-04 02:47:07,30.917,16.419,51.790,0.087,0.0,0.786,0.0,4194304.0,0.0,32.0,2695331840.0,421974016.0,18909286400.0,11592482816.0,6108105.0,1933791.0
13-04 02:47:08,31.217,17.043,50.870,0.0,0.0,0.870,0.0,2166784.0,0.0,19.0,2696982528.0,421974016.0,18932592640.0,11567525888.0,6326673.0,2060147.0
13-04 02:47:09,31.885,15.986,51.347,0.087,0.0,0.695,0.0,2301952.0,0.0,27.0,2696531968.0,421978112.0,18956591104.0,11543973888.0,6368284.0,2069705.0
13-04 02:47:10,30.763,15.932,46.017,6.102,0.0,1.186,8192.0,231714816.0,2.0,409.0,2699112448.0,421986304.0,18974244864.0,11523731456.0,6197057.0,1984458.0
13-04 02:47:11,16.797,11.515,59.048,11.688,0.0,0.952,4096.0,270741504.0,1.0,492.0,2699145216.0,421990400.0,18989445120.0,11508494336.0,2361621.0,1832911.0
13-04 02:47:12,23.928,12.864,56.089,6.175,0.0,0.943,4096.0,177786880.0,1.0,343.0,2699988992.0,421998592.0,19007270912.0,11489816576.0,9435517.0,1799471.0
13-04 02:47:13,32.399,15.149,51.926,0.0,0.0,0.525,0.0,2154496.0,0.0,19.0,2699030528.0,422002688.0,19034062848.0,11463979008.0,1705805.0,1758271.0
13-04 02:47:14,31.008,17.140,50.732,0.086,0.0,1.034,0.0,4190208.0,0.0,32.0,2699550720.0,422002688.0,19059978240.0,11437543424.0,3409120.0,2022229.0
13-04 02:47:15,31.625,16.421,51.260,0.0,0.0,0.695,0.0,2310144.0,0.0,27.0,2700193792.0,422002688.0,19083268096.0,11413610496.0,2324425.0,2075738.0
13-04 02:47:16,32.437,15.438,51.344,0.0,0.0,0.781,0.0,2154496.0,0.0,19.0,2699714560.0,422002688.0,19106471936.0,11390885888.0,5989574.0,1867649.0
13-04 02:47:17,30.495,16.855,51.781,0.0,0.0,0.869,0.0,2162688.0,0.0,19.0,2701127680.0,422002688.0,19129569280.0,11366375424.0,7886408.0,1768751.0
13-04 02:47:18,32.085,16.085,50.894,0.0,0.0,0.936,0.0,2162688.0,0.0,19.0,2701520896.0,422002688.0,19153113088.0,11342438400.0,8033207.0,1898091.0
13-04 02:47:19,32.592,16.681,50.214,0.0,0.0,0.513,0.0,2199552.0,0.0,25.0,2703749120.0,422006784.0,19176230912.0,11317088256.0,8005206.0,1855258.0
13-04 02:47:20,31.245,15.927,51.697,0.174,0.0,0.957,0.0,4194304.0,0.0,33.0,2703437824.0,422006784.0,19201671168.0,11291959296.0,8277695.0,2034780.0
13-04 02:47:21,31.620,16.881,50.814,0.086,0.0,0.600,0.0,2289664.0,0.0,27.0,2703343616.0,422006784.0,19225714688.0,11268009984.0,6442221.0,2113356.0
13-04 02:47:22,32.416,16.079,50.645,0.0,0.0,0.860,0.0,2187264.0,0.0,20.0,2704560128.0,422006784.0,19246977024.0,11245531136.0,8025343.0,1873153.0
13-04 02:47:23,30.598,17.179,51.368,0.085,0.0,0.769,0.0,2150400.0,0.0,19.0,2706669568.0,422006784.0,19270881280.0,11219517440.0,6017987.0,1875592.0
13-04 02:47:24,32.258,17.148,49.915,0.0,0.0,0.679,0.0,2162688.0,0.0,19.0,2706571264.0,422006784.0,19294273536.0,11196223488.0,5912984.0,1809103.0
13-04 02:47:25,32.069,15.690,51.466,0.0,0.0,0.776,0.0,2154496.0,0.0,19.0,2706083840.0,422006784.0,19318808576.0,11172175872.0,5887164.0,1821498.0
13-04 02:47:26,31.443,16.495,51.031,0.086,0.0,0.945,0.0,2162688.0,0.0,19.0,2708234240.0,422006784.0,19339452416.0,11149381632.0,6051006.0,1910815.0
13-04 02:47:27,32.740,16.964,49.534,0.085,0.0,0.679,0.0,4194304.0,0.0,34.0,2707476480.0,422006784.0,19367837696.0,11121754112.0,6144936.0,1942997.0
13-04 02:47:28,30.068,18.143,50.937,0.0,0.0,0.852,0.0,2281472.0,0.0,26.0,2708197376.0,422006784.0,19390902272.0,11097968640.0,6482179.0,2147524.0
13-04 02:47:29,31.520,16.149,51.727,0.0,0.0,0.604,0.0,2158592.0,0.0,20.0,2709729280.0,422006784.0,19414290432.0,11073048576.0,6078908.0,1918863.0
13-04 02:47:30,32.149,16.751,50.169,0.085,0.0,0.846,0.0,2158592.0,0.0,19.0,2710261760.0,422006784.0,19436949504.0,11049857024.0,5984286.0,1859319.0
13-04 02:47:31,31.448,17.224,50.643,0.0,0.0,0.686,0.0,2150400.0,0.0,19.0,2711437312.0,422006784.0,19461234688.0,11024396288.0,6009288.0,1877002.0
13-04 02:47:32,34.572,14.088,50.648,0.0,0.0,0.691,0.0,2179072.0,0.0,21.0,2711715840.0,422006784.0,19482431488.0,11002920960.0,5828637.0,1775401.0
13-04 02:47:33,31.100,16.667,50.945,0.258,0.0,1.031,0.0,4104192.0,0.0,29.0,2712813568.0,422006784.0,19510366208.0,10973888512.0,6080854.0,1938945.0
13-04 02:47:34,31.547,16.076,51.426,0.0,0.0,0.951,0.0,2265088.0,0.0,26.0,2712481792.0,422010880.0,19534393344.0,10950189056.0,6209556.0,1975203.0
13-04 02:47:35,31.924,16.221,51.251,0.0,0.0,0.604,0.0,2269184.0,0.0,25.0,2713649152.0,422010880.0,19557986304.0,10925428736.0,6459488.0,2114872.0
13-04 02:47:36,32.644,16.107,50.560,0.0,0.0,0.689,0.0,2162688.0,0.0,19.0,2715054080.0,422010880.0,19579883520.0,10902126592.0,5972777.0,1872274.0
13-04 02:47:37,31.092,16.245,51.878,0.087,0.0,0.699,0.0,2158592.0,0.0,19.0,2714894336.0,422010880.0,19604488192.0,10877681664.0,5917827.0,1817099.0
13-04 02:47:38,29.991,18.081,51.157,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,2714898432.0,422010880.0,19627196416.0,10854969344.0,5923687.0,1754999.0
13-04 02:47:39,30.628,16.405,51.920,0.087,0.0,0.960,0.0,2170880.0,0.0,21.0,2715389952.0,422019072.0,19650826240.0,10830839808.0,6038815.0,1947419.0
13-04 02:47:40,31.049,17.693,50.650,0.0,0.0,0.607,0.0,4182016.0,0.0,32.0,2716803072.0,422019072.0,19675729920.0,10804523008.0,6122909.0,1932834.0
13-04 02:47:41,30.868,17.025,51.075,0.0,0.0,1.032,0.0,2281472.0,0.0,25.0,2717093888.0,422019072.0,19699867648.0,10780094464.0,6541451.0,2181284.0
13-04 02:47:42,29.838,15.431,49.275,4.518,0.0,0.938,8192.0,154808320.0,2.0,279.0,2718982144.0,422031360.0,19717570560.0,10760491008.0,5641134.0,1688699.0
13-04 02:47:43,19.324,14.298,55.026,10.225,0.0,1.127,8192.0,270581760.0,2.0,482.0,2718818304.0,422039552.0,19732996096.0,10745221120.0,4905494.0,2111649.0
13-04 02:47:44,19.007,11.216,60.531,8.733,0.0,0.514,8192.0,255115264.0,2.0,463.0,2719612928.0,422047744.0,19750354944.0,10727059456.0,3976952.0,1862050.0
13-04 02:47:45,31.854,16.188,51.349,0.087,0.0,0.522,0.0,2162688.0,0.0,21.0,2718957568.0,422051840.0,19775193088.0,10702872576.0,7491662.0,1868185.0
13-04 02:47:46,32.515,16.173,50.720,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,2719498240.0,422051840.0,19798429696.0,10679095296.0,1801659.0,1790746.0
13-04 02:47:47,31.682,17.250,50.213,0.085,0.0,0.769,0.0,2162688.0,0.0,19.0,2720157696.0,422051840.0,19822374912.0,10654490624.0,2943435.0,1823738.0
13-04 02:47:48,32.179,17.568,49.662,0.0,0.0,0.591,0.0,4202496.0,0.0,32.0,2721116160.0,422051840.0,19847786496.0,10628120576.0,6155487.0,1967877.0
13-04 02:47:49,30.198,17.084,51.769,0.0,0.0,0.949,0.0,2281472.0,0.0,25.0,2721390592.0,422051840.0,19870269440.0,10605363200.0,6341896.0,2044836.0
13-04 02:47:50,32.198,16.014,50.767,0.085,0.0,0.937,0.0,2158592.0,0.0,19.0,2722230272.0,422051840.0,19893809152.0,10580983808.0,8183896.0,1915984.0
13-04 02:47:51,31.818,15.866,51.201,0.086,0.0,1.029,0.0,2199552.0,0.0,24.0,2723004416.0,422051840.0,19917459456.0,10556559360.0,8021081.0,1893371.0
13-04 02:47:52,31.741,16.553,50.768,0.0,0.0,0.939,0.0,2154496.0,0.0,19.0,2724732928.0,422051840.0,19940806656.0,10531483648.0,7881523.0,1779161.0
13-04 02:47:53,31.456,15.858,51.733,0.087,0.0,0.867,0.0,2158592.0,0.0,20.0,2724716544.0,422051840.0,19964878848.0,10507427840.0,5964057.0,1823386.0
13-04 02:47:54,31.798,16.160,50.999,0.087,0.0,0.956,0.0,3100672.0,0.0,24.0,2725904384.0,422055936.0,19987083264.0,10484031488.0,7956838.0,1870643.0
13-04 02:47:55,31.115,16.854,51.253,0.0,0.0,0.778,0.0,3289088.0,0.0,31.0,2726506496.0,422055936.0,20012736512.0,10457776128.0,6213007.0,1972623.0
13-04 02:47:56,31.869,16.107,51.335,0.0,0.0,0.689,0.0,2281472.0,0.0,25.0,2726125568.0,422055936.0,20034465792.0,10436427776.0,6521700.0,2119171.0
13-04 02:47:57,32.171,15.519,51.613,0.087,0.0,0.610,0.0,2166784.0,0.0,21.0,2726449152.0,422055936.0,20060459008.0,10410110976.0,8061984.0,1914407.0
13-04 02:47:58,32.552,15.451,51.042,0.0,0.0,0.955,0.0,2154496.0,0.0,19.0,2727579648.0,422055936.0,20083757056.0,10385682432.0,5921514.0,1821697.0
13-04 02:47:59,32.697,15.611,50.997,0.087,0.0,0.607,0.0,2154496.0,0.0,19.0,2728726528.0,422055936.0,20107714560.0,10360578048.0,5987664.0,1874977.0
13-04 02:48:00,31.556,16.681,50.903,0.0,0.0,0.860,0.0,2166784.0,0.0,20.0,2730176512.0,422055936.0,20128473088.0,10338369536.0,6068745.0,1904056.0
13-04 02:48:01,32.522,15.826,50.957,0.087,0.0,0.609,0.0,4194304.0,0.0,32.0,2729418752.0,422055936.0,20156186624.0,10311413760.0,5925230.0,1847764.0
13-04 02:48:02,31.574,16.090,51.298,0.087,0.0,0.952,0.0,2162688.0,0.0,19.0,2730967040.0,422055936.0,20180148224.0,10285903872.0,6364502.0,2078908.0
13-04 02:48:03,31.537,14.664,53.092,0.088,0.0,0.618,0.0,2310144.0,0.0,28.0,2731982848.0,422055936.0,20203642880.0,10261393408.0,6346483.0,2044216.0
13-04 02:48:04,32.314,15.109,51.878,0.087,0.0,0.611,0.0,1355776.0,0.0,18.0,2734170112.0,422064128.0,20221718528.0,10241122304.0,5655829.0,1686964.0
13-04 02:48:05,35.875,15.598,47.227,0.433,0.0,0.867,4096.0,44314624.0,1.0,102.0,2737299456.0,422068224.0,20286226432.0,10173480960.0,5937718.0,1851001.0
13-04 02:48:06,32.874,17.298,48.967,0.172,0.0,0.688,0.0,22548480.0,0.0,70.0,2736787456.0,422068224.0,20273033216.0,10187186176.0,6175191.0,1964741.0
13-04 02:48:07,31.212,15.780,52.049,0.0,0.0,0.959,0.0,2154496.0,0.0,19.0,2736988160.0,422068224.0,20296568832.0,10163449856.0,6343054.0,2067540.0
13-04 02:48:08,32.297,16.062,51.036,0.086,0.0,0.518,0.0,5529600.0,0.0,36.0,2742824960.0,422072320.0,20318351360.0,10135826432.0,6387713.0,2083383.0
13-04 02:48:09,33.247,15.245,50.732,0.086,0.0,0.689,0.0,2154496.0,0.0,22.0,2743566336.0,422072320.0,20341927936.0,10111508480.0,5703878.0,1421799.0
13-04 02:48:10,31.763,11.780,56.370,0.087,0.0,0.0,0.0,6459392.0,0.0,58.0,2745270272.0,422076416.0,20368986112.0,10082742272.0,442928.0,237468.0
13-04 02:48:11,34.668,12.266,52.385,0.681,0.0,0.0,4096.0,36458496.0,1.0,126.0,2747936768.0,422088704.0,20393283584.0,10055766016.0,2263402.0,248843.0
13-04 02:48:12,31.853,11.785,56.191,0.171,0.0,0.0,0.0,8540160.0,0.0,71.0,2746888192.0,422088704.0,20422418432.0,10027679744.0,443386.0,237265.0
13-04 02:48:13,32.272,11.962,55.594,0.172,0.0,0.0,0.0,6590464.0,0.0,64.0,2746408960.0,422092800.0,20449275904.0,10001297408.0,589334.0,314008.0
13-04 02:48:14,29.723,10.225,57.712,2.340,0.0,0.0,4096.0,98549760.0,1.0,200.0,2748825600.0,422096896.0,20471435264.0,9976717312.0,312691.0,175501.0
13-04 02:48:15,0.167,0.835,83.876,15.121,0.0,0.0,8192.0,273608704.0,2.0,482.0,2749542400.0,422109184.0,20472627200.0,9974796288.0,19360.0,19679.0
13-04 02:48:16,0.084,0.752,82.373,16.792,0.0,0.0,8192.0,273973248.0,2.0,459.0,2749517824.0,422117376.0,20472643584.0,9974796288.0,5274.0,7021.0
13-04 02:48:17,30.854,13.440,55.452,0.169,0.0,0.085,0.0,10334208.0,0.0,80.0,2749767680.0,422121472.0,20499611648.0,9947574272.0,589289.0,315080.0
13-04 02:48:18,32.907,12.361,54.561,0.171,0.0,0.0,0.0,6467584.0,0.0,57.0,2749771776.0,422121472.0,20527988736.0,9919193088.0,441949.0,235882.0
13-04 02:48:19,31.764,11.815,56.336,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,2752053248.0,422121472.0,20553326592.0,9891573760.0,441189.0,234728.0
13-04 02:48:20,30.465,13.339,56.024,0.086,0.0,0.086,0.0,6467584.0,0.0,57.0,2751799296.0,422129664.0,20581650432.0,9863495680.0,442884.0,237113.0
13-04 02:48:21,31.521,13.679,54.630,0.170,0.0,0.0,0.0,6483968.0,0.0,60.0,2752479232.0,422133760.0,20609253376.0,9835208704.0,443410.0,238095.0
13-04 02:48:22,32.657,12.690,54.569,0.085,0.0,0.0,0.0,6459392.0,0.0,59.0,2753040384.0,422133760.0,20634263552.0,9809637376.0,441325.0,234795.0
13-04 02:48:23,32.778,11.306,55.741,0.175,0.0,0.0,0.0,6459392.0,0.0,57.0,2754269184.0,422133760.0,20662669312.0,9780002816.0,441323.0,234712.0
13-04 02:48:24,31.298,12.296,56.320,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2754236416.0,422133760.0,20689702912.0,9753001984.0,442170.0,236217.0
13-04 02:48:25,32.003,11.630,56.112,0.255,0.0,0.0,0.0,7540736.0,0.0,61.0,2756329472.0,422133760.0,20717228032.0,9723383808.0,460306.0,254215.0
13-04 02:48:26,31.201,11.927,56.698,0.086,0.0,0.086,0.0,7598080.0,0.0,73.0,2755510272.0,422137856.0,20745027584.0,9696399360.0,588670.0,313906.0
13-04 02:48:27,32.247,12.178,55.317,0.172,0.0,0.086,0.0,6504448.0,0.0,62.0,2756292608.0,422141952.0,20770893824.0,9669746688.0,441266.0,234618.0
13-04 02:48:28,31.873,12.543,55.498,0.086,0.0,0.0,0.0,6471680.0,0.0,58.0,2756390912.0,422150144.0,20798627840.0,9641906176.0,442038.0,235887.0
13-04 02:48:29,33.193,12.101,54.622,0.084,0.0,0.0,0.0,6455296.0,0.0,57.0,2757767168.0,422154240.0,20825071616.0,9614082048.0,440976.0,233932.0
13-04 02:48:30,31.475,12.521,55.918,0.086,0.0,0.0,0.0,7487488.0,0.0,67.0,2758770688.0,422154240.0,20853006336.0,9585143808.0,375736.0,203223.0
13-04 02:48:31,32.189,11.845,55.794,0.172,0.0,0.0,0.0,6688768.0,0.0,69.0,2759147520.0,422154240.0,20879597568.0,9558175744.0,587397.0,310980.0
13-04 02:48:32,32.189,12.790,54.850,0.172,0.0,0.0,0.0,9932800.0,0.0,67.0,2761867264.0,422154240.0,20904157184.0,9530896384.0,443762.0,239081.0
13-04 02:48:33,34.375,13.176,51.436,1.014,0.0,0.0,4096.0,56250368.0,1.0,151.0,2762600448.0,422162432.0,20980645888.0,9453666304.0,440768.0,234007.0
13-04 02:48:34,32.214,13.006,54.608,0.172,0.0,0.0,0.0,17215488.0,0.0,84.0,2763481088.0,422166528.0,20957192192.0,9476235264.0,443406.0,237569.0
13-04 02:48:35,31.754,11.667,56.404,0.175,0.0,0.0,0.0,6475776.0,0.0,58.0,2763149312.0,422174720.0,20985069568.0,9448681472.0,443645.0,237796.0
13-04 02:48:36,31.818,11.276,56.731,0.175,0.0,0.0,8192.0,6516736.0,2.0,59.0,2762657792.0,422182912.0,21012725760.0,9421508608.0,441916.0,234515.0
13-04 02:48:37,32.386,11.886,55.642,0.086,0.0,0.0,0.0,6483968.0,0.0,57.0,2763509760.0,422182912.0,21039874048.0,9393508352.0,442687.0,236346.0
13-04 02:48:38,31.931,12.704,55.279,0.086,0.0,0.0,0.0,6479872.0,0.0,57.0,2764697600.0,422182912.0,21066584064.0,9365610496.0,441932.0,235084.0
13-04 02:48:39,32.198,12.095,55.451,0.256,0.0,0.0,0.0,6529024.0,0.0,64.0,2765844480.0,422187008.0,21093273600.0,9337769984.0,296926.0,159185.0
13-04 02:48:40,29.604,11.962,58.262,0.172,0.0,0.0,0.0,8605696.0,0.0,77.0,2767097856.0,422191104.0,21121556480.0,9308229632.0,4572.0,6091.0
13-04 02:48:41,30.472,12.618,56.824,0.086,0.0,0.0,0.0,6488064.0,0.0,60.0,2767437824.0,422191104.0,21148803072.0,9280643072.0,3757.0,4730.0
13-04 02:48:42,31.329,12.616,55.885,0.169,0.0,0.0,0.0,6475776.0,0.0,57.0,2768629760.0,422191104.0,21174882304.0,9253371904.0,22076.0,23581.0
13-04 02:48:43,31.838,11.475,56.687,0.0,0.0,0.0,0.0,6447104.0,0.0,57.0,2768244736.0,422191104.0,21204774912.0,9223864320.0,3242.0,4215.0
13-04 02:48:44,32.149,11.265,56.412,0.173,0.0,0.0,4096.0,6459392.0,1.0,58.0,2769870848.0,422203392.0,21230612480.0,9196388352.0,1731.0,2042.0
13-04 02:48:45,32.432,13.426,53.618,0.174,0.0,0.349,0.0,4321280.0,0.0,42.0,2770419712.0,422203392.0,21256650752.0,9169801216.0,1283186.0,1284870.0
13-04 02:48:46,31.512,16.909,50.897,0.0,0.0,0.683,0.0,2158592.0,0.0,19.0,2770362368.0,422203392.0,21278715904.0,9147793408.0,5986235.0,1931496.0
13-04 02:48:47,33.918,15.951,48.729,0.438,0.0,0.964,0.0,36409344.0,0.0,97.0,2773229568.0,422203392.0,21302849536.0,9120792576.0,6052140.0,1957972.0
13-04 02:48:48,30.644,17.425,50.901,0.086,0.0,0.944,0.0,2060288.0,0.0,26.0,2772668416.0,422207488.0,21326680064.0,9097519104.0,6284152.0,2089362.0
13-04 02:48:49,31.497,15.577,52.065,0.0,0.0,0.861,0.0,2281472.0,0.0,25.0,2772160512.0,422211584.0,21350547456.0,9074155520.0,6283645.0,2093774.0
13-04 02:48:50,33.677,15.120,50.258,0.086,0.0,0.859,0.0,2158592.0,0.0,19.0,2774671360.0,422219776.0,21370802176.0,9051381760.0,6209822.0,2048532.0
13-04 02:48:51,27.312,14.693,54.451,2.679,0.0,0.864,4096.0,68595712.0,1.0,130.0,2775003136.0,422227968.0,21394317312.0,9027526656.0,6242583.0,2057350.0
13-04 02:48:52,4.054,2.027,78.716,15.118,0.0,0.084,8192.0,265412608.0,2.0,342.0,2775056384.0,422236160.0,21397041152.0,9024741376.0,1209239.0,1298892.0
13-04 02:48:53,3.004,1.717,79.142,15.966,0.0,0.172,8192.0,266354688.0,2.0,326.0,2775244800.0,422244352.0,21399773184.0,9021812736.0,727519.0,1270203.0
13-04 02:48:54,18.082,9.251,66.442,5.803,0.0,0.421,4096.0,140693504.0,1.0,246.0,2774388736.0,422248448.0,21412974592.0,9009463296.0,3168408.0,1372595.0
13-04 02:48:55,30.319,17.657,50.991,0.086,0.0,0.947,0.0,2035712.0,0.0,13.0,2774990848.0,422248448.0,21437034496.0,8984801280.0,4464390.0,1956751.0
13-04 02:48:56,28.485,19.307,50.909,0.0,0.0,1.299,0.0,0.0,0.0,0.0,2791530496.0,422248448.0,21457911808.0,8947384320.0,2394880.0,2102484.0
13-04 02:48:57,31.588,15.279,52.275,0.086,0.0,0.773,0.0,139264.0,0.0,8.0,2797355008.0,422252544.0,21478817792.0,8920649728.0,14746744.0,2571044.0
13-04 02:48:58,30.671,18.522,49.363,0.0,0.0,1.444,0.0,2039808.0,0.0,13.0,2798702592.0,422252544.0,21503164416.0,8894955520.0,2294802.0,2114016.0
13-04 02:48:59,32.416,15.047,52.107,0.0,0.0,0.430,0.0,2183168.0,0.0,21.0,2800455680.0,422256640.0,21524168704.0,8872194048.0,6743590.0,2319314.0
13-04 02:49:00,29.540,17.637,51.781,0.0,0.0,1.043,0.0,126976.0,0.0,6.0,2801278976.0,422256640.0,21548204032.0,8847335424.0,10693221.0,2271028.0
13-04 02:49:01,30.875,16.981,51.286,0.0,0.0,0.858,0.0,2027520.0,0.0,13.0,2801405952.0,422256640.0,21571887104.0,8823525376.0,6771799.0,2061611.0
13-04 02:49:02,31.020,17.738,50.386,0.0,0.0,0.857,0.0,2166784.0,0.0,19.0,2801098752.0,422256640.0,21596192768.0,8799526912.0,7648614.0,1887481.0
13-04 02:49:03,31.055,16.263,51.903,0.0,0.0,0.779,0.0,2166784.0,0.0,21.0,2801623040.0,422256640.0,21618970624.0,8776224768.0,10418634.0,2172533.0
13-04 02:49:04,31.076,16.233,51.562,0.0,0.0,1.128,0.0,122880.0,0.0,6.0,2802614272.0,422256640.0,21640167424.0,8754036736.0,8383440.0,2114823.0
13-04 02:49:05,32.214,16.107,50.818,0.086,0.0,0.775,0.0,2179072.0,0.0,22.0,2803781632.0,422256640.0,21662654464.0,8730382336.0,6270974.0,2074506.0
13-04 02:49:06,30.104,17.388,51.211,0.0,0.0,1.298,0.0,2158592.0,0.0,19.0,2805080064.0,422256640.0,21687730176.0,8704008192.0,8294025.0,2090383.0
13-04 02:49:07,32.821,15.983,50.256,0.0,0.0,0.940,0.0,2195456.0,0.0,22.0,2805534720.0,422256640.0,21708423168.0,8682860544.0,6311130.0,2107506.0
13-04 02:49:08,30.393,16.594,51.703,0.087,0.0,1.223,0.0,2998272.0,0.0,39.0,2805452800.0,422256640.0,21735243776.0,8656121856.0,6495587.0,2174220.0
13-04 02:49:09,30.863,16.652,51.700,0.087,0.0,0.697,0.0,2174976.0,0.0,21.0,2805915648.0,422256640.0,21755846656.0,8635056128.0,6172346.0,2026227.0
13-04 02:49:10,30.992,15.979,52.414,0.088,0.0,0.527,0.0,2162688.0,0.0,20.0,2806370304.0,422260736.0,21781671936.0,8608772096.0,8385545.0,2136334.0
13-04 02:49:11,30.157,17.045,51.836,0.0,0.0,0.962,0.0,2154496.0,0.0,20.0,2808000512.0,422260736.0,21803147264.0,8585666560.0,6151360.0,1988059.0
13-04 02:49:12,31.266,16.157,51.703,0.0,0.0,0.873,0.0,2166784.0,0.0,19.0,2806464512.0,422264832.0,21829795840.0,8560549888.0,6151984.0,1990415.0
13-04 02:49:13,31.325,16.695,51.119,0.172,0.0,0.688,0.0,2158592.0,0.0,19.0,2809053184.0,422273024.0,21849341952.0,8538406912.0,6128192.0,2005711.0
13-04 02:49:14,32.177,15.698,51.258,0.0,0.0,0.867,0.0,2166784.0,0.0,19.0,2808422400.0,422273024.0,21876228096.0,8512151552.0,6175993.0,2025354.0
13-04 02:49:15,33.133,15.318,50.688,0.086,0.0,0.775,0.0,2183168.0,0.0,22.0,2809692160.0,422273024.0,21899231232.0,8487878656.0,8179303.0,2014411.0
13-04 02:49:16,31.842,15.921,51.291,0.086,0.0,0.861,0.0,2158592.0,0.0,19.0,2810466304.0,422273024.0,21923643392.0,8462692352.0,4035634.0,1890996.0
13-04 02:49:17,33.159,15.009,51.047,0.0,0.0,0.785,0.0,2150400.0,0.0,19.0,2810638336.0,422277120.0,21945913344.0,8440246272.0,6130532.0,2033808.0
13-04 02:49:18,33.078,16.027,49.957,0.0,0.0,0.938,0.0,2150400.0,0.0,19.0,2811342848.0,422277120.0,21970747392.0,8414707712.0,6184163.0,2012097.0
13-04 02:49:19,32.929,15.511,50.693,0.0,0.0,0.867,0.0,2183168.0,0.0,21.0,2811731968.0,422277120.0,21993299968.0,8391766016.0,8165326.0,2015558.0
13-04 02:49:20,31.597,16.667,50.955,0.0,0.0,0.781,0.0,2158592.0,0.0,19.0,2812829696.0,422281216.0,22017552384.0,8366411776.0,6162901.0,2012789.0
13-04 02:49:21,31.088,16.753,51.295,0.086,0.0,0.777,0.0,2179072.0,0.0,21.0,2813292544.0,422285312.0,22041600000.0,8341897216.0,6177450.0,2006788.0
13-04 02:49:22,34.760,16.182,47.688,0.342,0.0,1.027,0.0,33734656.0,0.0,81.0,2815717376.0,422285312.0,22091096064.0,8289976320.0,6151989.0,1994562.0
13-04 02:49:23,34.468,16.426,47.489,0.426,0.0,1.191,4096.0,37928960.0,1.0,91.0,2817171456.0,422289408.0,22085165056.0,8294449152.0,8226121.0,2055646.0
13-04 02:49:24,15.431,9.207,65.388,9.463,0.0,0.512,8192.0,197128192.0,2.0,357.0,2816872448.0,422301696.0,22099476480.0,8280424448.0,3804069.0,1829758.0
13-04 02:49:25,3.895,2.371,78.408,15.241,0.0,0.085,8192.0,269533184.0,2.0,469.0,2817536000.0,422309888.0,22101852160.0,8277377024.0,720451.0,1263082.0
13-04 02:49:26,14.322,6.186,71.356,7.966,0.0,0.169,4096.0,186335232.0,1.0,339.0,2816991232.0,422313984.0,22111637504.0,8268132352.0,1369916.0,1326908.0
13-04 02:49:27,32.930,15.817,50.389,0.086,0.0,0.778,0.0,2043904.0,0.0,15.0,2816131072.0,422322176.0,22135246848.0,8245374976.0,3842173.0,1860437.0
13-04 02:49:28,28.861,19.409,50.549,0.0,0.0,1.181,0.0,73728.0,0.0,3.0,2817470464.0,422322176.0,22157434880.0,8221847552.0,2847928.0,2028693.0
13-04 02:49:29,32.272,16.093,51.119,0.0,0.0,0.516,0.0,2088960.0,0.0,16.0,2818134016.0,422322176.0,22180040704.0,8198578176.0,12436252.0,2448342.0
13-04 02:49:30,29.873,18.312,50.549,0.0,0.0,1.266,0.0,131072.0,0.0,6.0,2818408448.0,422322176.0,22201753600.0,8176590848.0,4616928.0,2253130.0
13-04 02:49:31,31.695,17.034,50.424,0.085,0.0,0.763,0.0,2064384.0,0.0,14.0,2819096576.0,422322176.0,22226190336.0,8151465984.0,6597666.0,1941078.0
13-04 02:49:32,30.271,16.973,52.231,0.0,0.0,0.525,0.0,126976.0,0.0,6.0,2820689920.0,422322176.0,22247026688.0,8129036288.0,8218379.0,2218324.0
13-04 02:49:33,29.623,18.836,50.428,0.086,0.0,1.027,0.0,2162688.0,0.0,21.0,2820395008.0,422326272.0,22270955520.0,8105398272.0,10678345.0,2274247.0
13-04 02:49:34,31.164,17.466,50.342,0.0,0.0,1.027,0.0,2179072.0,0.0,20.0,2820788224.0,422326272.0,22293479424.0,8082481152.0,8143515.0,1975831.0
13-04 02:49:35,31.055,16.522,51.557,0.087,0.0,0.779,0.0,2174976.0,0.0,19.0,2821697536.0,422326272.0,22317522944.0,8057528320.0,6548577.0,2189903.0
13-04 02:49:36,30.642,17.101,51.215,0.0,0.0,1.042,0.0,2043904.0,0.0,13.0,2821369856.0,422326272.0,22341193728.0,8034185216.0,10015781.0,1925308.0
13-04 02:49:37,31.152,15.881,51.920,0.087,0.0,0.960,0.0,2162688.0,0.0,19.0,2822062080.0,422326272.0,22364839936.0,8009846784.0,6159961.0,1979715.0
13-04 02:49:38,31.325,16.265,51.205,0.0,0.0,1.205,0.0,2162688.0,0.0,19.0,2823204864.0,422326272.0,22388363264.0,7985180672.0,8254906.0,2067922.0
13-04 02:49:39,31.352,17.485,49.957,0.172,0.0,1.034,0.0,2183168.0,0.0,21.0,2824777728.0,422326272.0,22409359360.0,7962611712.0,6199445.0,2000691.0
13-04 02:49:40,30.950,16.216,52.136,0.0,0.0,0.697,0.0,2162688.0,0.0,22.0,2824736768.0,422330368.0,22435049472.0,7936958464.0,6200759.0,2027122.0
13-04 02:49:41,32.275,15.794,50.730,0.0,0.0,1.202,0.0,2244608.0,0.0,22.0,2825527296.0,422330368.0,22459150336.0,7912067072.0,6274509.0,2081924.0
13-04 02:49:42,32.474,16.323,50.258,0.0,0.0,0.945,0.0,2211840.0,0.0,22.0,2825900032.0,422330368.0,22483353600.0,7887491072.0,8609282.0,2240174.0
13-04 02:49:43,31.034,17.155,51.121,0.086,0.0,0.603,0.0,2162688.0,0.0,19.0,2828734464.0,422330368.0,22503772160.0,7864238080.0,6136906.0,1960909.0
13-04 02:49:44,30.850,16.652,51.534,0.088,0.0,0.876,0.0,2166784.0,0.0,19.0,2828369920.0,422330368.0,22529093632.0,7839281152.0,6174033.0,1988138.0
13-04 02:49:45,32.216,16.065,50.773,0.086,0.0,0.859,0.0,2179072.0,0.0,22.0,2828472320.0,422330368.0,22552498176.0,7815774208.0,6155798.0,2030552.0
13-04 02:49:46,32.900,16.104,50.216,0.0,0.0,0.779,0.0,2162688.0,0.0,19.0,2828972032.0,422330368.0,22576328704.0,7791443968.0,6184316.0,2012348.0
13-04 02:49:47,31.986,16.079,51.075,0.0,0.0,0.860,0.0,2195456.0,0.0,22.0,2829705216.0,422334464.0,22600089600.0,7766945792.0,6145045.0,2009547.0
13-04 02:49:48,29.659,17.585,51.881,0.0,0.0,0.875,0.0,2162688.0,0.0,20.0,2830483456.0,422334464.0,22623698944.0,7742558208.0,6171639.0,2013535.0
13-04 02:49:49,32.313,16.497,50.425,0.0,0.0,0.765,0.0,2158592.0,0.0,21.0,2831683584.0,422334464.0,22645149696.0,7719907328.0,6204659.0,2029571.0
13-04 02:49:50,32.017,16.309,50.815,0.086,0.0,0.773,0.0,2187264.0,0.0,22.0,2833162240.0,422334464.0,22670176256.0,7693402112.0,7472036.0,1974989.0
13-04 02:49:51,32.087,15.565,51.391,0.0,0.0,0.957,0.0,2162688.0,0.0,19.0,2834481152.0,422334464.0,22692851712.0,7669407744.0,6859864.0,2038421.0
13-04 02:49:52,32.277,16.182,50.599,0.086,0.0,0.856,0.0,2162688.0,0.0,19.0,2834063360.0,422338560.0,22717173760.0,7645499392.0,6113625.0,1963977.0
13-04 02:49:53,31.705,16.881,50.728,0.0,0.0,0.686,0.0,2162688.0,0.0,19.0,2834341888.0,422338560.0,22740443136.0,7621951488.0,6247752.0,2074053.0
13-04 02:49:54,31.616,15.371,52.052,0.087,0.0,0.873,0.0,2154496.0,0.0,19.0,2835025920.0,422338560.0,22764232704.0,7597477888.0,6161398.0,2010572.0
13-04 02:49:55,31.387,16.920,50.508,0.0,0.0,1.184,0.0,2166784.0,0.0,19.0,2834657280.0,422338560.0,22787125248.0,7574953984.0,6094559.0,1948975.0
13-04 02:49:56,19.437,12.702,60.955,6.223,0.0,0.682,12288.0,160882688.0,3.0,290.0,2836033536.0,422354944.0,22803431424.0,7557255168.0,5904894.0,1843509.0
13-04 02:49:57,4.219,2.447,78.565,14.684,0.0,0.084,8192.0,273719296.0,2.0,476.0,2835464192.0,422359040.0,22806335488.0,7554916352.0,1180352.0,1271421.0
13-04 02:49:58,9.267,5.813,74.726,10.110,0.0,0.084,8192.0,218763264.0,2.0,397.0,2835636224.0,422367232.0,22812639232.0,7548432384.0,2461850.0,1354051.0
13-04 02:49:59,32.990,16.581,49.742,0.0,0.0,0.687,0.0,2031616.0,0.0,13.0,2835525632.0,422367232.0,22838091776.0,7523090432.0,4722114.0,1744746.0
13-04 02:50:00,27.826,18.783,52.0,0.0,0.0,1.391,0.0,0.0,0.0,0.0,2836840448.0,422367232.0,22859313152.0,7500554240.0,2855033.0,2108005.0
13-04 02:50:01,34.077,14.335,50.987,0.0,0.0,0.601,0.0,2166784.0,0.0,19.0,2837372928.0,422367232.0,22882684928.0,7476649984.0,10397258.0,2386477.0
13-04 02:50:02,29.690,17.470,51.635,0.086,0.0,1.119,0.0,143360.0,0.0,8.0,2838532096.0,422371328.0,22904557568.0,7453614080.0,4758003.0,2344850.0
13-04 02:50:03,31.842,15.175,52.193,0.0,0.0,0.789,0.0,2056192.0,0.0,14.0,2839928832.0,422379520.0,22925643776.0,7431122944.0,4082540.0,1982930.0
13-04 02:50:04,31.629,15.511,51.993,0.0,0.0,0.867,0.0,131072.0,0.0,6.0,2838806528.0,422379520.0,22949814272.0,7408074752.0,6569782.0,2075435.0
13-04 02:50:05,31.298,17.048,50.891,0.0,0.0,0.763,0.0,2166784.0,0.0,19.0,2840788992.0,422379520.0,22972571648.0,7383334912.0,8468753.0,2206628.0
13-04 02:50:06,31.657,16.132,51.171,0.087,0.0,0.954,0.0,2154496.0,0.0,19.0,2840473600.0,422379520.0,22997135360.0,7359086592.0,10477822.0,2081301.0
13-04 02:50:07,31.456,16.638,51.127,0.0,0.0,0.780,0.0,2158592.0,0.0,19.0,2848833536.0,422379520.0,23020384256.0,7327477760.0,8200650.0,2057037.0
13-04 02:50:08,32.883,16.061,50.465,0.085,0.0,0.507,0.0,2183168.0,0.0,21.0,2848772096.0,422383616.0,23044136960.0,7303782400.0,8273156.0,1998496.0
13-04 02:50:09,31.330,16.738,51.159,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,2851012608.0,422383616.0,23066738688.0,7278940160.0,7051099.0,1993742.0
13-04 02:50:10,30.756,14.519,54.381,0.086,0.0,0.258,0.0,4317184.0,0.0,39.0,2852630528.0,422383616.0,23090622464.0,7253438464.0,1769856.0,382369.0
13-04 02:50:11,31.085,12.297,56.533,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,2852417536.0,422383616.0,23119073280.0,7225200640.0,2946.0,3181.0
13-04 02:50:12,31.424,11.458,57.031,0.087,0.0,0.0,0.0,6471680.0,0.0,57.0,2853744640.0,422383616.0,23144460288.0,7198486528.0,1923997.0,14785.0
13-04 02:50:13,29.983,12.801,57.131,0.086,0.0,0.0,0.0,6492160.0,0.0,60.0,2854957056.0,422383616.0,23173836800.0,7167897600.0,4187.0,5690.0
13-04 02:50:14,30.111,12.233,57.399,0.257,0.0,0.0,0.0,8613888.0,0.0,75.0,2855251968.0,422387712.0,23200759808.0,7140675584.0,3047.0,4363.0
13-04 02:50:15,31.148,12.338,56.428,0.086,0.0,0.0,0.0,6090752.0,0.0,66.0,2856046592.0,422387712.0,23228203008.0,7112437760.0,19430.0,20238.0
13-04 02:50:16,31.239,11.800,56.876,0.085,0.0,0.0,0.0,7544832.0,0.0,73.0,2854952960.0,422387712.0,23255646208.0,7086088192.0,4316.0,5153.0
13-04 02:50:17,30.184,11.811,57.918,0.087,0.0,0.0,0.0,6455296.0,0.0,57.0,2856153088.0,422387712.0,23281922048.0,7058612224.0,2690.0,3860.0
13-04 02:50:18,31.908,12.575,55.346,0.171,0.0,0.0,0.0,9695232.0,0.0,68.0,2858070016.0,422395904.0,23308115968.0,7030493184.0,3010.0,4191.0
13-04 02:50:19,31.588,12.669,55.659,0.084,0.0,0.0,0.0,6443008.0,0.0,59.0,2858692608.0,422404096.0,23336628224.0,7001350144.0,3861.0,5694.0
13-04 02:50:20,30.930,12.424,56.473,0.174,0.0,0.0,0.0,9904128.0,0.0,70.0,2859421696.0,422412288.0,23362002944.0,6975238144.0,2001.0,2638.0
13-04 02:50:21,35.616,12.671,49.914,1.712,0.0,0.086,4096.0,87752704.0,1.0,201.0,2866417664.0,422424576.0,23464566784.0,6865666048.0,2569.0,3814.0
13-04 02:50:22,32.790,12.103,54.506,0.601,0.0,0.0,4096.0,27070464.0,1.0,109.0,2866397184.0,422432768.0,23412219904.0,6918025216.0,2795.0,4012.0
13-04 02:50:23,32.176,12.108,55.631,0.085,0.0,0.0,0.0,6463488.0,0.0,58.0,2866126848.0,422436864.0,23440801792.0,6889709568.0,1455.0,1871.0
13-04 02:50:24,30.979,11.489,57.362,0.170,0.0,0.0,0.0,8478720.0,0.0,70.0,2867703808.0,422436864.0,23467540480.0,6861393920.0,2053.0,2423.0
13-04 02:50:25,30.716,11.907,57.118,0.259,0.0,0.0,0.0,6602752.0,0.0,67.0,2867691520.0,422436864.0,23495360512.0,6833586176.0,2690.0,3928.0
13-04 02:50:26,30.450,12.370,57.180,0.0,0.0,0.0,0.0,6451200.0,0.0,57.0,2867609600.0,422436864.0,23522156544.0,6806872064.0,4283.0,7036.0
13-04 02:50:27,32.333,12.178,55.317,0.172,0.0,0.0,0.0,6483968.0,0.0,62.0,2868375552.0,422440960.0,23549386752.0,6778871808.0,1668.0,1761.0
13-04 02:50:28,24.704,9.983,61.506,3.807,0.0,0.0,4096.0,107667456.0,1.0,222.0,2869882880.0,422445056.0,23570747392.0,6755999744.0,2689.0,3963.0
13-04 02:50:29,0.0,0.754,84.925,14.322,0.0,0.0,4096.0,275779584.0,1.0,410.0,2869960704.0,422453248.0,23571177472.0,6755483648.0,2481.0,3195.0
13-04 02:50:30,1.259,0.420,88.413,9.908,0.0,0.0,8192.0,259330048.0,2.0,375.0,2869719040.0,422457344.0,23573430272.0,6753468416.0,19145.0,19659.0
13-04 02:50:31,31.525,11.972,56.331,0.172,0.0,0.0,0.0,6475776.0,0.0,60.0,2870128640.0,422457344.0,23600242688.0,6726246400.0,3483.0,5209.0
13-04 02:50:32,31.421,12.329,56.079,0.171,0.0,0.0,0.0,6447104.0,0.0,57.0,2871521280.0,422461440.0,23628115968.0,6696976384.0,1995.0,2744.0
13-04 02:50:33,31.245,13.378,55.292,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,2872061952.0,422461440.0,23655464960.0,6669086720.0,3344.0,5098.0
13-04 02:50:34,30.241,11.598,57.990,0.172,0.0,0.0,0.0,6451200.0,0.0,57.0,2875334656.0,422461440.0,23679414272.0,6641864704.0,3562.0,4412.0
13-04 02:50:35,31.132,12.178,56.604,0.086,0.0,0.0,0.0,6512640.0,0.0,60.0,2872754176.0,422461440.0,23709851648.0,6614007808.0,3880.0,4921.0
13-04 02:50:36,30.069,11.005,58.752,0.173,0.0,0.0,0.0,8486912.0,0.0,70.0,2873933824.0,422461440.0,23738101760.0,6584578048.0,3361.0,4364.0
13-04 02:50:37,31.489,12.681,55.660,0.170,0.0,0.0,0.0,6602752.0,0.0,66.0,2876723200.0,422465536.0,23764070400.0,6555815936.0,2693.0,2990.0
13-04 02:50:38,31.606,11.226,56.995,0.173,0.0,0.0,0.0,6463488.0,0.0,57.0,2875641856.0,422473728.0,23792635904.0,6528323584.0,2408.0,2340.0
13-04 02:50:39,30.663,12.317,57.020,0.0,0.0,0.0,0.0,6467584.0,0.0,57.0,2876919808.0,422477824.0,23819689984.0,6499987456.0,3775.0,4842.0
13-04 02:50:40,30.103,11.921,57.804,0.172,0.0,0.0,0.0,7749632.0,0.0,80.0,2877345792.0,422481920.0,23846670336.0,6472577024.0,3154.0,4042.0
13-04 02:50:41,32.338,11.945,55.631,0.085,0.0,0.0,0.0,6463488.0,0.0,58.0,2878320640.0,422490112.0,23874449408.0,6443814912.0,3469.0,4374.0
13-04 02:50:42,30.981,11.876,57.057,0.086,0.0,0.0,0.0,6443008.0,0.0,57.0,2878902272.0,422498304.0,23902875648.0,6414798848.0,3222.0,4089.0
13-04 02:50:43,32.400,12.299,55.131,0.170,0.0,0.0,0.0,6467584.0,0.0,59.0,2879279104.0,422506496.0,23930236928.0,6387052544.0,3388.0,4247.0
13-04 02:50:44,31.037,11.160,57.716,0.087,0.0,0.0,0.0,6447104.0,0.0,57.0,2880004096.0,422510592.0,23957127168.0,6359433216.0,2140.0,2480.0
13-04 02:50:45,31.926,13.345,54.223,0.422,0.0,0.084,4096.0,25124864.0,1.0,96.0,2884067328.0,422518784.0,23999213568.0,6313275392.0,20779.0,22578.0
13-04 02:50:46,33.707,12.586,52.500,1.207,0.0,0.0,0.0,62111744.0,0.0,160.0,2884370432.0,422526976.0,24008650752.0,6303526912.0,4793.0,5963.0
13-04 02:50:47,30.855,11.624,57.350,0.171,0.0,0.0,0.0,8462336.0,0.0,64.0,2885611520.0,422535168.0,24037240832.0,6273687552.0,4642.0,5743.0
13-04 02:50:48,9.908,3.694,86.398,0.0,0.0,0.0,0.0,2265088.0,0.0,32.0,2886348800.0,422535168.0,24046407680.0,6263783424.0,2207.0,1977.0
13-04 02:50:49,0.0,0.251,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2886348800.0,422535168.0,24046407680.0,6263783424.0,4903.0,4643.0
13-04 02:50:50,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2886348800.0,422535168.0,24046407680.0,6263783424.0,4065.0,5385.0
13-04 02:50:51,0.083,0.417,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886348800.0,422535168.0,24046407680.0,6263783424.0,3867.0,4557.0
13-04 02:50:52,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886344704.0,422535168.0,24046411776.0,6263783424.0,2998.0,3171.0
13-04 02:50:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2886340608.0,422535168.0,24046415872.0,6263783424.0,3124.0,3366.0
13-04 02:50:54,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886737920.0,422535168.0,24046415872.0,6263386112.0,4613.0,5943.0
13-04 02:50:55,0.084,0.167,99.582,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2886737920.0,422535168.0,24046415872.0,6263386112.0,3479.0,4225.0
13-04 02:50:56,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886717440.0,422535168.0,24046419968.0,6263402496.0,5126.0,5306.0
13-04 02:50:57,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885648384.0,422535168.0,24046419968.0,6264471552.0,2684.0,3966.0
13-04 02:50:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2885447680.0,422535168.0,24046419968.0,6264672256.0,2350.0,3061.0
13-04 02:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885443584.0,422535168.0,24046424064.0,6264672256.0,2840.0,3592.0
13-04 02:51:00,0.083,0.250,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2885439488.0,422535168.0,24046428160.0,6264672256.0,2876.0,4075.0
13-04 02:51:01,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885439488.0,422535168.0,24046428160.0,6264672256.0,2750.0,3969.0
13-04 02:51:02,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885435392.0,422535168.0,24046432256.0,6264672256.0,20102.0,21227.0
13-04 02:51:03,1.499,0.416,98.085,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2885562368.0,422535168.0,24046432256.0,6264545280.0,2824.0,4108.0
13-04 02:51:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885558272.0,422535168.0,24046436352.0,6264545280.0,3584.0,3962.0
13-04 02:51:05,0.167,0.501,96.408,2.924,0.0,0.0,4096.0,101777408.0,1.0,153.0,2885545984.0,422539264.0,24046444544.0,6264545280.0,2100.0,2034.0
13-04 02:51:06,0.084,0.252,95.302,4.362,0.0,0.0,4096.0,263675904.0,1.0,329.0,2885783552.0,422543360.0,24046456832.0,6264291328.0,4269.0,5735.0
13-04 02:51:07,0.167,0.417,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885251072.0,422543360.0,24046456832.0,6264823808.0,3191.0,3360.0
13-04 02:51:08,0.084,0.251,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2885246976.0,422543360.0,24046460928.0,6264823808.0,2760.0,3098.0
13-04 02:51:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885246976.0,422543360.0,24046460928.0,6264823808.0,4940.0,6522.0
13-04 02:51:10,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885242880.0,422543360.0,24046465024.0,6264823808.0,2974.0,3415.0
13-04 02:51:11,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2885242880.0,422543360.0,24046465024.0,6264823808.0,4262.0,5597.0
13-04 02:51:12,0.250,0.250,99.416,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2885238784.0,422547456.0,24046465024.0,6264823808.0,2725.0,3139.0
13-04 02:51:13,0.167,0.334,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2885234688.0,422547456.0,24046469120.0,6264823808.0,1982.0,2608.0
13-04 02:51:14,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885750784.0,422547456.0,24046469120.0,6264307712.0,3099.0,4328.0
13-04 02:51:15,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885877760.0,422547456.0,24046469120.0,6264180736.0,20398.0,21602.0
13-04 02:51:16,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885877760.0,422547456.0,24046469120.0,6264180736.0,4447.0,5243.0
13-04 02:51:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885877760.0,422547456.0,24046469120.0,6264180736.0,2870.0,4049.0
13-04 02:51:18,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2885984256.0,422551552.0,24046477312.0,6264061952.0,3083.0,4400.0
13-04 02:51:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885984256.0,422551552.0,24046477312.0,6264061952.0,2660.0,3831.0
13-04 02:51:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885980160.0,422551552.0,24046481408.0,6264061952.0,2519.0,3329.0
13-04 02:51:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885980160.0,422551552.0,24046481408.0,6264061952.0,1252.0,1467.0
13-04 02:51:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885980160.0,422551552.0,24046481408.0,6264061952.0,3675.0,5281.0
13-04 02:51:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2885980160.0,422551552.0,24046481408.0,6264061952.0,2130.0,2931.0
13-04 02:51:24,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2885976064.0,422551552.0,24046485504.0,6264061952.0,2784.0,3993.0
13-04 02:51:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2885976064.0,422551552.0,24046485504.0,6264061952.0,4476.0,6812.0
13-04 02:51:26,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885976064.0,422551552.0,24046485504.0,6264061952.0,4421.0,5167.0
13-04 02:51:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885976064.0,422551552.0,24046485504.0,6264061952.0,3110.0,4282.0
13-04 02:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2885971968.0,422551552.0,24046489600.0,6264061952.0,1322.0,1414.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885967872.0,422551552.0,24046493696.0,6264061952.0,2036.0,2692.0
13-04 02:51:30,0.0,0.167,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2885963776.0,422551552.0,24046497792.0,6264061952.0,2594.0,3439.0
13-04 02:51:31,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885963776.0,422551552.0,24046497792.0,6264061952.0,3384.0,5013.0
13-04 02:51:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885963776.0,422551552.0,24046497792.0,6264061952.0,3338.0,5138.0
13-04 02:51:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2886213632.0,422551552.0,24046501888.0,6263808000.0,1192.0,1425.0
13-04 02:51:34,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886221824.0,422551552.0,24046501888.0,6263799808.0,5010.0,6853.0
13-04 02:51:35,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2886348800.0,422551552.0,24046501888.0,6263672832.0,2699.0,2660.0
13-04 02:51:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2886340608.0,422551552.0,24046501888.0,6263681024.0,2810.0,3245.0
13-04 02:51:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886340608.0,422551552.0,24046501888.0,6263681024.0,3443.0,4358.0
13-04 02:51:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2885951488.0,422551552.0,24046510080.0,6264061952.0,2640.0,2431.0
13-04 02:51:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885951488.0,422551552.0,24046510080.0,6264061952.0,4636.0,6097.0
13-04 02:51:40,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885951488.0,422551552.0,24046510080.0,6264061952.0,4500.0,6431.0
13-04 02:51:41,0.083,0.083,99.750,0.083,0.0,0.0,0.0,73728.0,0.0,7.0,2885951488.0,422551552.0,24046510080.0,6264061952.0,3105.0,3670.0
13-04 02:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885951488.0,422551552.0,24046510080.0,6264061952.0,2126.0,2010.0
13-04 02:51:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2885947392.0,422551552.0,24046514176.0,6264061952.0,2829.0,3239.0
13-04 02:51:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885947392.0,422551552.0,24046514176.0,6264061952.0,3584.0,5393.0
13-04 02:51:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885955584.0,422551552.0,24046514176.0,6264053760.0,19951.0,20672.0
13-04 02:51:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885951488.0,422551552.0,24046518272.0,6264053760.0,5246.0,6655.0
13-04 02:51:47,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2885898240.0,422555648.0,24046518272.0,6264102912.0,4504.0,5758.0
13-04 02:51:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2885890048.0,422555648.0,24046526464.0,6264102912.0,4641.0,5809.0
13-04 02:51:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885890048.0,422555648.0,24046526464.0,6264102912.0,2388.0,2167.0
13-04 02:51:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886017024.0,422555648.0,24046526464.0,6263975936.0,2354.0,2076.0
13-04 02:51:51,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886017024.0,422555648.0,24046526464.0,6263975936.0,4105.0,5010.0
13-04 02:51:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886017024.0,422555648.0,24046526464.0,6263975936.0,19831.0,19550.0
13-04 02:51:53,0.167,0.167,99.417,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,2886131712.0,422559744.0,24046534656.0,6263848960.0,4679.0,5859.0
13-04 02:51:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886520832.0,422559744.0,24046534656.0,6263459840.0,4973.0,6716.0
13-04 02:51:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886647808.0,422559744.0,24046534656.0,6263332864.0,4955.0,6525.0
13-04 02:51:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886647808.0,422559744.0,24046534656.0,6263332864.0,2903.0,2647.0
13-04 02:51:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886647808.0,422559744.0,24046534656.0,6263332864.0,1353.0,1586.0
13-04 02:51:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2886770688.0,422559744.0,24046538752.0,6263205888.0,2387.0,3063.0
13-04 02:51:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2886770688.0,422559744.0,24046538752.0,6263205888.0,2216.0,2947.0
13-04 02:52:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2886770688.0,422559744.0,24046538752.0,6263205888.0,2070.0,2783.0
13-04 02:52:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886516736.0,422559744.0,24046538752.0,6263459840.0,2874.0,3785.0
13-04 02:52:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886508544.0,422559744.0,24046546944.0,6263459840.0,21751.0,24050.0
13-04 02:52:03,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2886496256.0,422559744.0,24046551040.0,6263468032.0,3932.0,6266.0
13-04 02:52:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886496256.0,422559744.0,24046551040.0,6263468032.0,20861.0,21435.0
13-04 02:52:05,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2886496256.0,422559744.0,24046551040.0,6263468032.0,2251.0,2064.0
13-04 02:52:06,1.756,0.334,97.910,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2931179520.0,422559744.0,24046587904.0,6218747904.0,8320.0,8283.0
13-04 02:52:07,2.248,1.332,95.670,0.749,0.0,0.0,0.0,0.0,0.0,0.0,2911461376.0,422559744.0,24046592000.0,6238461952.0,121588.0,118411.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-21.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","oblong-bubble",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.907,0.540,97.478,0.040,0.0,0.035,4451.822,1071848.454,0.551,11.867,1460957184.0,380473344.0,941215744.0,30836428800.0,0.0,0.0
13-04 02:31:15,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1459900416.0,380473344.0,941219840.0,30837481472.0,6098984.0,119519.0
13-04 02:31:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460027392.0,380473344.0,941219840.0,30837354496.0,2243.0,2961.0
13-04 02:31:17,1.167,0.250,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1458249728.0,380473344.0,941219840.0,30839132160.0,1789320.0,36891.0
13-04 02:31:18,0.0,0.167,99.749,0.084,0.0,0.0,0.0,53248.0,0.0,3.0,1457471488.0,380473344.0,941219840.0,30839910400.0,36904.0,64772.0
13-04 02:31:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1457451008.0,380473344.0,941223936.0,30839926784.0,3369.0,4108.0
13-04 02:31:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456680960.0,380473344.0,941223936.0,30840696832.0,4848.0,6228.0
13-04 02:31:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456660480.0,380473344.0,941228032.0,30840713216.0,3992.0,3495.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456279552.0,380473344.0,941228032.0,30841094144.0,6790.0,7193.0
13-04 02:31:23,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,1456541696.0,380473344.0,941228032.0,30840832000.0,10460.0,10782.0
13-04 02:31:24,5.676,0.417,93.656,0.083,0.0,0.167,0.0,180224.0,0.0,29.0,1457086464.0,380477440.0,941232128.0,30840279040.0,6078584.0,361900.0
13-04 02:31:25,2.667,0.500,96.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1457213440.0,380477440.0,941232128.0,30840152064.0,7330995.0,374831.0
13-04 02:31:26,2.755,0.334,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457401856.0,380477440.0,941236224.0,30839959552.0,7270962.0,363484.0
13-04 02:31:27,3.096,0.251,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1457336320.0,380477440.0,941236224.0,30840025088.0,10357400.0,410437.0
13-04 02:31:28,3.013,0.167,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457434624.0,380477440.0,941236224.0,30839926784.0,10072362.0,380702.0
13-04 02:31:29,3.664,0.167,95.920,0.167,0.0,0.083,0.0,61440.0,0.0,4.0,1457524736.0,380477440.0,941240320.0,30839832576.0,10032197.0,379268.0
13-04 02:31:30,3.253,0.167,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1457524736.0,380477440.0,941240320.0,30839832576.0,9967386.0,394929.0
13-04 02:31:31,3.258,0.334,96.408,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1458106368.0,380477440.0,941240320.0,30839250944.0,9145528.0,390717.0
13-04 02:31:32,3.491,0.416,96.093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1458409472.0,380477440.0,941244416.0,30838943744.0,8957870.0,373649.0
13-04 02:31:33,2.603,0.168,97.145,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1458372608.0,380477440.0,941244416.0,30838980608.0,9271641.0,391819.0
13-04 02:31:34,3.086,0.334,96.497,0.0,0.0,0.083,0.0,45056.0,0.0,2.0,1458466816.0,380477440.0,941248512.0,30838882304.0,9264776.0,396939.0
13-04 02:31:35,3.253,0.250,96.247,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1458421760.0,380485632.0,941248512.0,30838919168.0,9430478.0,386579.0
13-04 02:31:36,2.519,0.336,97.061,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1458675712.0,380485632.0,941248512.0,30838665216.0,9750942.0,413007.0
13-04 02:31:37,3.503,0.500,95.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455435776.0,380485632.0,941248512.0,30841905152.0,9521841.0,384871.0
13-04 02:31:38,2.594,0.251,97.071,0.0,0.0,0.084,0.0,73728.0,0.0,13.0,1455501312.0,380485632.0,941248512.0,30841839616.0,8616094.0,388136.0
13-04 02:31:39,3.503,0.250,96.247,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1456168960.0,380485632.0,941248512.0,30841171968.0,9476901.0,384715.0
13-04 02:31:40,3.086,0.500,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1456545792.0,380485632.0,941252608.0,30840791040.0,9349184.0,407286.0
13-04 02:31:41,2.922,0.334,96.494,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1456504832.0,380489728.0,941256704.0,30840823808.0,9127232.0,379404.0
13-04 02:31:42,2.762,0.251,96.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456754688.0,380489728.0,941260800.0,30840569856.0,8404544.0,369854.0
13-04 02:31:43,2.762,0.167,97.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457135616.0,380489728.0,941260800.0,30840188928.0,8423912.0,370054.0
13-04 02:31:44,3.422,0.417,95.993,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1458245632.0,380489728.0,941260800.0,30839078912.0,11091383.0,410088.0
13-04 02:31:45,3.096,0.167,96.653,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1457491968.0,380489728.0,941260800.0,30839832576.0,8996347.0,382156.0
13-04 02:31:46,3.086,0.334,96.497,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1458122752.0,380489728.0,941264896.0,30839197696.0,9808050.0,367948.0
13-04 02:31:47,3.353,0.335,96.144,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1458438144.0,380493824.0,941264896.0,30838878208.0,9836164.0,411061.0
13-04 02:31:48,2.671,0.250,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457860608.0,380493824.0,941268992.0,30839451648.0,8005355.0,355255.0
13-04 02:31:49,3.422,0.334,96.160,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1456209920.0,380493824.0,941268992.0,30841102336.0,9975046.0,415402.0
13-04 02:31:50,2.845,0.0,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1456238592.0,380493824.0,941273088.0,30841069568.0,9082034.0,364799.0
13-04 02:31:51,3.172,0.250,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1455951872.0,380493824.0,941273088.0,30841356288.0,9955246.0,398277.0
13-04 02:31:52,2.771,0.252,96.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456365568.0,380493824.0,941273088.0,30840942592.0,8975320.0,386853.0
13-04 02:31:53,2.843,0.251,96.656,0.167,0.0,0.084,0.0,36864.0,0.0,3.0,1456324608.0,380502016.0,941273088.0,30840975360.0,9652187.0,372107.0
13-04 02:31:54,3.172,0.334,96.411,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1455652864.0,380502016.0,941277184.0,30841643008.0,8863281.0,396223.0
13-04 02:31:55,1.664,0.166,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455685632.0,380502016.0,941277184.0,30841610240.0,1247662.0,277058.0
13-04 02:31:56,2.429,0.251,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1456103424.0,380502016.0,941277184.0,30841192448.0,6782867.0,379509.0
13-04 02:31:57,3.411,0.499,96.090,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455558656.0,380502016.0,941277184.0,30841737216.0,10121016.0,382977.0
13-04 02:31:58,3.336,0.334,96.247,0.0,0.0,0.083,0.0,32768.0,0.0,1.0,1455616000.0,380502016.0,941281280.0,30841675776.0,10041549.0,409190.0
13-04 02:31:59,3.177,0.084,96.488,0.167,0.0,0.084,0.0,36864.0,0.0,4.0,1455931392.0,380506112.0,941281280.0,30841356288.0,10074601.0,391389.0
13-04 02:32:00,3.0,0.583,96.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456058368.0,380506112.0,941281280.0,30841229312.0,10220899.0,373285.0
13-04 02:32:01,3.261,0.084,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1456185344.0,380506112.0,941281280.0,30841102336.0,10348170.0,378575.0
13-04 02:32:02,3.339,0.334,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1456308224.0,380506112.0,941285376.0,30840975360.0,9649554.0,386152.0
13-04 02:32:03,3.595,0.167,96.237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456308224.0,380506112.0,941285376.0,30840975360.0,10636643.0,399723.0
13-04 02:32:04,2.176,0.251,97.573,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1457065984.0,380506112.0,941289472.0,30840213504.0,9780116.0,141853.0
13-04 02:32:05,0.917,0.250,98.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1458585600.0,380510208.0,941289472.0,30838689792.0,2933054.0,37151.0
13-04 02:32:06,0.919,0.084,98.997,0.0,0.0,0.0,0.0,176128.0,0.0,17.0,1458872320.0,380510208.0,941297664.0,30838394880.0,1318215.0,26154.0
13-04 02:32:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1459380224.0,380510208.0,941297664.0,30837886976.0,12703.0,27049.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1459380224.0,380510208.0,941297664.0,30837886976.0,5807.0,7855.0
13-04 02:32:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1459761152.0,380510208.0,941297664.0,30837506048.0,5664.0,6047.0
13-04 02:32:10,0.083,0.167,99.500,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1459888128.0,380510208.0,941297664.0,30837379072.0,4150.0,5051.0
13-04 02:32:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,1459867648.0,380510208.0,941301760.0,30837395456.0,3406.0,3770.0
13-04 02:32:12,0.252,0.084,99.664,0.0,0.0,0.0,0.0,397312.0,0.0,30.0,1464082432.0,380518400.0,941658112.0,30832816128.0,48450.0,85867.0
13-04 02:32:13,5.175,0.501,94.157,0.0,0.0,0.167,0.0,176128.0,0.0,40.0,1463697408.0,380518400.0,941662208.0,30833197056.0,4649982.0,328446.0
13-04 02:32:14,3.344,0.334,96.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1463533568.0,380518400.0,941662208.0,30833360896.0,9743365.0,387040.0
13-04 02:32:15,3.497,0.250,96.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1463623680.0,380518400.0,941666304.0,30833266688.0,8993050.0,399978.0
13-04 02:32:16,3.020,0.252,96.644,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1463877632.0,380522496.0,941666304.0,30833008640.0,9734537.0,393327.0
13-04 02:32:17,4.634,1.601,93.682,0.0,0.0,0.084,0.0,1200128.0,0.0,174.0,1503870976.0,380522496.0,941940736.0,30792740864.0,9908695.0,516644.0
13-04 02:32:18,7.077,1.082,91.757,0.0,0.0,0.083,0.0,249856.0,0.0,23.0,1519427584.0,380522496.0,942170112.0,30776954880.0,9512589.0,407127.0
13-04 02:32:19,3.425,0.167,96.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1519104000.0,380522496.0,942170112.0,30777278464.0,8842634.0,403410.0
13-04 02:32:20,4.195,1.007,94.631,0.084,0.0,0.084,0.0,1265664.0,0.0,187.0,1529655296.0,380547072.0,942362624.0,30766510080.0,9911220.0,445876.0
13-04 02:32:21,7.435,1.754,90.727,0.0,0.0,0.084,0.0,278528.0,0.0,23.0,1571741696.0,380555264.0,942637056.0,30724141056.0,9612207.0,413279.0
13-04 02:32:22,2.680,0.419,96.734,0.168,0.0,0.0,0.0,32768.0,0.0,5.0,1571667968.0,380563456.0,942637056.0,30724206592.0,9450397.0,392131.0
13-04 02:32:23,3.509,0.752,95.656,0.0,0.0,0.084,0.0,753664.0,0.0,72.0,1572429824.0,380563456.0,942780416.0,30723301376.0,9182858.0,440540.0
13-04 02:32:24,4.694,1.425,93.797,0.0,0.0,0.084,0.0,708608.0,0.0,134.0,1581150208.0,380567552.0,942931968.0,30714425344.0,7210551.0,387783.0
13-04 02:32:25,2.502,0.334,96.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1581084672.0,380567552.0,942931968.0,30714490880.0,6768728.0,356416.0
13-04 02:32:26,1.170,0.084,98.747,0.0,0.0,0.0,0.0,188416.0,0.0,19.0,1581559808.0,380567552.0,942997504.0,30713950208.0,1799049.0,194711.0
13-04 02:32:27,4.163,0.416,95.171,0.083,0.0,0.167,0.0,24576.0,0.0,2.0,1581658112.0,380571648.0,942993408.0,30713851904.0,10440239.0,538579.0
13-04 02:32:28,3.833,0.583,95.417,0.0,0.0,0.167,0.0,24576.0,0.0,1.0,1581654016.0,380571648.0,942997504.0,30713851904.0,9854080.0,394867.0
13-04 02:32:29,3.676,0.251,96.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1581617152.0,380571648.0,942997504.0,30713888768.0,10003844.0,408497.0
13-04 02:32:30,3.833,0.250,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1581805568.0,380571648.0,943001600.0,30713696256.0,10657398.0,388674.0
13-04 02:32:31,3.015,0.335,96.650,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1582051328.0,380575744.0,943005696.0,30713442304.0,10072413.0,376663.0
13-04 02:32:32,3.503,0.417,96.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1582215168.0,380575744.0,943067136.0,30713217024.0,7903405.0,408401.0
13-04 02:32:33,11.513,6.975,81.008,0.084,0.0,0.420,0.0,4632576.0,0.0,10.0,1597874176.0,380575744.0,949366784.0,30691258368.0,11089565.0,1292809.0
13-04 02:32:34,23.157,9.714,66.522,0.087,0.0,0.520,0.0,2166784.0,0.0,23.0,1645379584.0,380579840.0,964661248.0,30628454400.0,13395962.0,1434439.0
13-04 02:32:35,22.614,10.404,66.380,0.0,0.0,0.602,0.0,2158592.0,0.0,22.0,1655640064.0,380588032.0,980115456.0,30602731520.0,13190486.0,1408143.0
13-04 02:32:36,23.155,10.602,65.564,0.085,0.0,0.594,0.0,2170880.0,0.0,22.0,1671155712.0,380604416.0,995524608.0,30571790336.0,13265033.0,1416453.0
13-04 02:32:37,24.829,9.130,65.700,0.0,0.0,0.341,0.0,2174976.0,0.0,20.0,1683890176.0,380604416.0,1011036160.0,30543544320.0,13449572.0,1424455.0
13-04 02:32:38,23.671,9.863,65.952,0.0,0.0,0.515,0.0,2170880.0,0.0,21.0,1694314496.0,380608512.0,1026457600.0,30517694464.0,13200711.0,1420075.0
13-04 02:32:39,22.906,10.684,65.726,0.171,0.0,0.513,0.0,2174976.0,0.0,22.0,1704484864.0,380608512.0,1042006016.0,30491975680.0,13872615.0,1391326.0
13-04 02:32:40,23.544,10.549,65.401,0.0,0.0,0.506,0.0,2158592.0,0.0,19.0,1714921472.0,380616704.0,1057484800.0,30466052096.0,12649728.0,1416868.0
13-04 02:32:41,22.959,10.714,65.731,0.0,0.0,0.595,0.0,2166784.0,0.0,19.0,1724960768.0,380616704.0,1072812032.0,30440685568.0,12483306.0,1421791.0
13-04 02:32:42,23.226,10.895,65.203,0.084,0.0,0.591,0.0,2166784.0,0.0,21.0,1732907008.0,380628992.0,1088315392.0,30417223680.0,12304300.0,1381620.0
13-04 02:32:43,23.210,9.577,66.695,0.086,0.0,0.431,0.0,2183168.0,0.0,22.0,1742962688.0,380633088.0,1103818752.0,30391660544.0,13696996.0,1428448.0
13-04 02:32:44,22.809,10.894,65.447,0.170,0.0,0.681,0.0,2199552.0,0.0,21.0,1751646208.0,380641280.0,1119395840.0,30367391744.0,12471006.0,1392877.0
13-04 02:32:45,23.749,10.263,65.140,0.085,0.0,0.763,0.0,2162688.0,0.0,19.0,1759199232.0,380641280.0,1134772224.0,30344462336.0,12737166.0,1405032.0
13-04 02:32:46,23.948,9.013,66.524,0.0,0.0,0.515,0.0,2183168.0,0.0,20.0,1769353216.0,380645376.0,1150324736.0,30318751744.0,12124603.0,1405507.0
13-04 02:32:47,22.611,10.751,66.126,0.0,0.0,0.512,0.0,2162688.0,0.0,19.0,1777651712.0,380649472.0,1165672448.0,30295101440.0,12639836.0,1407195.0
13-04 02:32:48,23.514,10.187,65.620,0.085,0.0,0.594,0.0,2736128.0,0.0,89.0,1785872384.0,380657664.0,1181122560.0,30271422464.0,12116581.0,1408442.0
13-04 02:32:49,23.359,10.230,65.814,0.0,0.0,0.597,0.0,2232320.0,0.0,19.0,1796431872.0,380657664.0,1196642304.0,30245343232.0,13571394.0,1438934.0
13-04 02:32:50,23.057,10.248,66.183,0.171,0.0,0.342,0.0,2183168.0,0.0,21.0,1798832128.0,380665856.0,1212080128.0,30227496960.0,12074988.0,1364000.0
13-04 02:32:51,23.745,10.298,65.191,0.0,0.0,0.766,0.0,2166784.0,0.0,19.0,1806467072.0,380665856.0,1227489280.0,30204452864.0,12841160.0,1429749.0
13-04 02:32:52,23.878,10.754,64.860,0.0,0.0,0.508,0.0,2179072.0,0.0,21.0,1814294528.0,380665856.0,1242976256.0,30181138432.0,12114002.0,1407013.0
13-04 02:32:53,22.297,10.304,66.892,0.084,0.0,0.422,0.0,2195456.0,0.0,26.0,1826127872.0,380665856.0,1258536960.0,30153744384.0,11286202.0,1165594.0
13-04 02:32:54,20.305,10.575,68.782,0.0,0.0,0.338,0.0,2203648.0,0.0,19.0,1830240256.0,380674048.0,1273987072.0,30134173696.0,5479619.0,1054468.0
13-04 02:32:55,18.958,10.248,70.111,0.171,0.0,0.512,0.0,2195456.0,0.0,22.0,1838362624.0,380674048.0,1289482240.0,30110556160.0,3771194.0,1034216.0
13-04 02:32:56,19.745,9.702,70.128,0.0,0.0,0.426,0.0,2170880.0,0.0,19.0,1848176640.0,380686336.0,1304924160.0,30085287936.0,3140503.0,1056347.0
13-04 02:32:57,29.138,11.379,59.052,0.086,0.0,0.345,0.0,2170880.0,0.0,21.0,1439330304.0,380694528.0,1320501248.0,30478548992.0,3161845.0,1064273.0
13-04 02:32:58,18.949,9.475,71.232,0.0,0.0,0.345,0.0,2195456.0,0.0,24.0,1437548544.0,380702720.0,1336025088.0,30464798720.0,3124877.0,1025296.0
13-04 02:32:59,18.490,9.549,71.701,0.0,0.0,0.260,0.0,2195456.0,0.0,22.0,1446666240.0,380710912.0,1351405568.0,30440292352.0,3116774.0,1018788.0
13-04 02:33:00,19.608,9.889,70.077,0.0,0.0,0.426,0.0,2166784.0,0.0,21.0,1454891008.0,380719104.0,1367044096.0,30416420864.0,3141695.0,1043640.0
13-04 02:33:01,19.506,9.540,70.358,0.170,0.0,0.426,0.0,2179072.0,0.0,23.0,1460756480.0,380727296.0,1382502400.0,30395088896.0,3125152.0,1026681.0
13-04 02:33:02,19.882,9.941,69.756,0.084,0.0,0.337,0.0,2179072.0,0.0,22.0,1472045056.0,380727296.0,1398005760.0,30368296960.0,3126627.0,1025409.0
13-04 02:33:03,19.145,10.085,67.778,2.393,0.0,0.598,0.0,106356736.0,0.0,220.0,1472237568.0,380755968.0,1413468160.0,30352613376.0,3128939.0,1029125.0
13-04 02:33:04,18.718,9.487,63.077,8.291,0.0,0.427,0.0,268435456.0,0.0,510.0,1479688192.0,380760064.0,1426661376.0,30331965440.0,2983865.0,952372.0
13-04 02:33:05,20.443,10.307,67.547,1.278,0.0,0.426,0.0,51621888.0,0.0,133.0,1501958144.0,380780544.0,1444495360.0,30291841024.0,3271943.0,1101037.0
13-04 02:33:06,19.068,10.254,70.085,0.0,0.0,0.593,0.0,2170880.0,0.0,21.0,1505837056.0,380788736.0,1460035584.0,30272413696.0,3128420.0,1032984.0
13-04 02:33:07,20.152,9.483,69.687,0.169,0.0,0.508,0.0,2174976.0,0.0,23.0,1510600704.0,380805120.0,1475571712.0,30252097536.0,3132118.0,1030162.0
13-04 02:33:08,19.169,10.602,69.975,0.085,0.0,0.170,0.0,2170880.0,0.0,21.0,1514905600.0,380805120.0,1491075072.0,30232289280.0,3128466.0,1029076.0
13-04 02:33:09,19.644,10.076,69.941,0.0,0.0,0.339,0.0,2203648.0,0.0,24.0,1529143296.0,380805120.0,1506676736.0,30202449920.0,3128113.0,1024010.0
13-04 02:33:10,19.625,10.239,69.710,0.0,0.0,0.427,0.0,2162688.0,0.0,21.0,1531744256.0,380809216.0,1522118656.0,30184402944.0,3130761.0,1033070.0
13-04 02:33:11,19.606,8.904,70.805,0.086,0.0,0.599,0.0,2166784.0,0.0,21.0,1534377984.0,380817408.0,1537634304.0,30166245376.0,3125941.0,1024106.0
13-04 02:33:12,18.426,9.429,71.713,0.0,0.0,0.433,0.0,2166784.0,0.0,20.0,1537359872.0,380825600.0,1553182720.0,30147706880.0,3129042.0,1027301.0
13-04 02:33:13,19.435,9.418,70.634,0.171,0.0,0.342,0.0,2174976.0,0.0,21.0,1547386880.0,380829696.0,1568690176.0,30122168320.0,3128427.0,1027032.0
13-04 02:33:14,19.662,9.958,69.873,0.0,0.0,0.506,0.0,2166784.0,0.0,19.0,1551458304.0,380833792.0,1584168960.0,30102614016.0,3125400.0,1028209.0
13-04 02:33:15,20.102,9.415,69.975,0.0,0.0,0.509,0.0,2166784.0,0.0,19.0,1559400448.0,380841984.0,1599582208.0,30079250432.0,3130248.0,1026807.0
13-04 02:33:16,19.664,10.168,69.832,0.084,0.0,0.252,0.0,2162688.0,0.0,19.0,1563918336.0,380841984.0,1615167488.0,30059147264.0,3125769.0,1023646.0
13-04 02:33:17,19.560,10.330,69.771,0.0,0.0,0.339,0.0,2179072.0,0.0,22.0,1570873344.0,380846080.0,1630760960.0,30036594688.0,3147749.0,1050104.0
13-04 02:33:18,18.525,10.206,70.755,0.086,0.0,0.429,0.0,2154496.0,0.0,19.0,1582194688.0,380854272.0,1646223360.0,30009802752.0,3125424.0,1022428.0
13-04 02:33:19,19.283,9.812,70.392,0.085,0.0,0.427,0.0,2338816.0,0.0,48.0,1598988288.0,380870656.0,1661792256.0,29977423872.0,3127989.0,1027875.0
13-04 02:33:20,18.589,9.983,70.998,0.0,0.0,0.430,0.0,2166784.0,0.0,20.0,1607770112.0,380878848.0,1677254656.0,29953171456.0,3126824.0,1027539.0
13-04 02:33:21,19.241,8.369,71.700,0.086,0.0,0.604,0.0,2174976.0,0.0,20.0,1612259328.0,380882944.0,1692823552.0,29933109248.0,3125774.0,1024059.0
13-04 02:33:22,19.214,10.162,70.453,0.0,0.0,0.171,0.0,2162688.0,0.0,19.0,1622028288.0,380887040.0,1708318720.0,29907841024.0,3127827.0,1028646.0
13-04 02:33:23,18.771,10.410,70.137,0.085,0.0,0.597,0.0,2166784.0,0.0,19.0,1627635712.0,380903424.0,1723772928.0,29886763008.0,3125923.0,1025180.0
13-04 02:33:24,19.169,10.093,70.314,0.0,0.0,0.424,0.0,2166784.0,0.0,19.0,1629319168.0,380907520.0,1739354112.0,29869494272.0,3131379.0,1032219.0
13-04 02:33:25,19.644,9.822,69.941,0.085,0.0,0.508,0.0,2179072.0,0.0,21.0,1639415808.0,380915712.0,1754771456.0,29843972096.0,3127260.0,1023495.0
13-04 02:33:26,19.044,9.650,70.709,0.085,0.0,0.512,0.0,2166784.0,0.0,21.0,1654546432.0,380915712.0,1770242048.0,29813370880.0,3124702.0,1023245.0
13-04 02:33:27,18.611,9.949,70.926,0.086,0.0,0.429,0.0,2187264.0,0.0,22.0,1662709760.0,380919808.0,1785946112.0,29789499392.0,3122674.0,1024120.0
13-04 02:33:28,18.946,10.365,70.263,0.0,0.0,0.425,0.0,2158592.0,0.0,19.0,1665257472.0,380919808.0,1801428992.0,29771468800.0,3131603.0,1030028.0
13-04 02:33:29,19.915,9.492,70.254,0.085,0.0,0.254,0.0,2162688.0,0.0,21.0,1672982528.0,380928000.0,1816948736.0,29748215808.0,3125478.0,1023937.0
13-04 02:33:30,19.084,10.178,70.059,0.0,0.0,0.679,0.0,2166784.0,0.0,19.0,1685680128.0,380940288.0,1832378368.0,29720076288.0,3125663.0,1024812.0
13-04 02:33:31,19.489,9.617,70.383,0.170,0.0,0.340,0.0,2191360.0,0.0,22.0,1689645056.0,380964864.0,1847816192.0,29700648960.0,3130981.0,1029488.0
13-04 02:33:32,19.539,9.471,70.563,0.0,0.0,0.427,0.0,2162688.0,0.0,19.0,1700589568.0,380973056.0,1863274496.0,29674237952.0,3122894.0,1022242.0
13-04 02:33:33,19.322,10.424,69.915,0.0,0.0,0.339,0.0,2162688.0,0.0,19.0,1711734784.0,380981248.0,1878945792.0,29647413248.0,3129037.0,1029042.0
13-04 02:33:34,19.596,10.261,69.218,0.505,0.0,0.421,0.0,26935296.0,0.0,67.0,1719013376.0,380985344.0,1894449152.0,29624627200.0,3130313.0,1025870.0
13-04 02:33:35,17.890,10.633,64.135,6.582,0.0,0.759,0.0,270893056.0,0.0,517.0,1727479808.0,380985344.0,1907613696.0,29602996224.0,2981802.0,949261.0
13-04 02:33:36,20.734,9.812,65.529,3.413,0.0,0.512,0.0,130248704.0,0.0,282.0,1743810560.0,381001728.0,1924661248.0,29569601536.0,3270256.0,1097542.0
13-04 02:33:37,18.814,9.622,70.962,0.172,0.0,0.430,0.0,2166784.0,0.0,21.0,1756266496.0,381009920.0,1941053440.0,29540745216.0,3129320.0,1030618.0
13-04 02:33:38,18.982,9.146,71.182,0.086,0.0,0.604,0.0,2166784.0,0.0,19.0,1756389376.0,381009920.0,1956421632.0,29525254144.0,3128283.0,1027550.0
13-04 02:33:39,18.103,9.914,71.552,0.086,0.0,0.345,0.0,2166784.0,0.0,19.0,1756516352.0,381018112.0,1972031488.0,29509509120.0,3132646.0,1034001.0
13-04 02:33:40,18.367,10.969,70.153,0.0,0.0,0.510,0.0,2166784.0,0.0,19.0,1765502976.0,381026304.0,1987543040.0,29485002752.0,3125935.0,1023241.0
13-04 02:33:41,19.165,10.307,70.187,0.0,0.0,0.341,0.0,2166784.0,0.0,19.0,1774911488.0,381030400.0,2003017728.0,29460115456.0,3129719.0,1029968.0
13-04 02:33:42,18.544,10.415,70.279,0.169,0.0,0.593,0.0,2170880.0,0.0,21.0,1774895104.0,381030400.0,2018525184.0,29444624384.0,3126558.0,1024221.0
13-04 02:33:43,17.747,10.666,70.990,0.0,0.0,0.597,0.0,2170880.0,0.0,19.0,1795215360.0,381034496.0,2034008064.0,29408817152.0,3127143.0,1025959.0
13-04 02:33:44,19.153,10.339,70.085,0.0,0.0,0.424,0.0,2199552.0,0.0,22.0,1803583488.0,381034496.0,2049511424.0,29384945664.0,3127831.0,1027469.0
13-04 02:33:45,19.606,9.932,69.863,0.171,0.0,0.428,0.0,5636096.0,0.0,29.0,1807036416.0,381038592.0,2064592896.0,29366407168.0,3129996.0,1028094.0
13-04 02:33:46,19.100,10.102,70.374,0.0,0.0,0.424,0.0,2215936.0,0.0,21.0,1806999552.0,381038592.0,2080120832.0,29350916096.0,3130196.0,1030153.0
13-04 02:33:47,18.525,9.777,71.098,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,1817227264.0,381046784.0,2095661056.0,29325139968.0,3145185.0,1046461.0
13-04 02:33:48,19.418,9.581,70.573,0.171,0.0,0.257,0.0,2170880.0,0.0,21.0,1819942912.0,381054976.0,2111094784.0,29306982400.0,3127377.0,1023819.0
13-04 02:33:49,18.484,10.733,70.358,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,1823895552.0,381075456.0,2126675968.0,29287428096.0,3129124.0,1029990.0
13-04 02:33:50,19.105,9.466,70.912,0.0,0.0,0.516,0.0,2166784.0,0.0,19.0,1832439808.0,381075456.0,2142130176.0,29263429632.0,3142735.0,1035669.0
13-04 02:33:51,19.149,9.702,70.638,0.085,0.0,0.426,0.0,2281472.0,0.0,40.0,1842925568.0,381079552.0,2157670400.0,29237399552.0,3131020.0,1026371.0
13-04 02:33:52,18.777,9.647,71.318,0.0,0.0,0.258,0.0,2162688.0,0.0,21.0,1861083136.0,381095936.0,2173145088.0,29203750912.0,3128712.0,1029344.0
13-04 02:33:53,19.523,9.378,70.759,0.085,0.0,0.256,0.0,2162688.0,0.0,19.0,1866842112.0,381095936.0,2188718080.0,29182418944.0,3128867.0,1025639.0
13-04 02:33:54,19.116,9.856,70.263,0.170,0.0,0.595,0.0,2174976.0,0.0,21.0,1874407424.0,381100032.0,2204258304.0,29159309312.0,3126623.0,1025391.0
13-04 02:33:55,19.333,9.239,71.001,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,1882447872.0,381108224.0,2219700224.0,29135818752.0,3129737.0,1028638.0
13-04 02:33:56,18.739,10.307,70.358,0.0,0.0,0.596,0.0,2162688.0,0.0,19.0,1886818304.0,381112320.0,2235260928.0,29115883520.0,3127216.0,1026579.0
13-04 02:33:57,19.562,10.540,69.562,0.084,0.0,0.253,0.0,2150400.0,0.0,19.0,1891778560.0,381116416.0,2250739712.0,29095440384.0,3126345.0,1024159.0
13-04 02:33:58,18.583,9.334,71.651,0.0,0.0,0.432,0.0,2166784.0,0.0,19.0,1897431040.0,381116416.0,2266292224.0,29074235392.0,3129471.0,1027273.0
13-04 02:33:59,18.509,10.111,71.037,0.0,0.0,0.343,0.0,2150400.0,0.0,19.0,1900605440.0,381116416.0,2281656320.0,29055696896.0,3126713.0,1026065.0
13-04 02:34:00,18.923,10.681,69.722,0.168,0.0,0.505,0.0,2174976.0,0.0,21.0,1905008640.0,381120512.0,2297311232.0,29035634688.0,3127397.0,1024375.0
13-04 02:34:01,18.622,10.629,70.068,0.085,0.0,0.595,0.0,2162688.0,0.0,19.0,1914482688.0,381124608.0,2312720384.0,29010747392.0,3128149.0,1024954.0
13-04 02:34:02,18.900,9.880,70.876,0.0,0.0,0.344,0.0,2166784.0,0.0,21.0,1921093632.0,381140992.0,2328322048.0,28988518400.0,3118559.0,1018129.0
13-04 02:34:03,19.191,9.294,71.170,0.0,0.0,0.344,0.0,2158592.0,0.0,19.0,1921126400.0,381157376.0,2343763968.0,28973027328.0,3137985.0,1040324.0
13-04 02:34:04,18.573,9.544,71.367,0.086,0.0,0.430,0.0,2158592.0,0.0,20.0,1928515584.0,381161472.0,2359353344.0,28950044672.0,3126880.0,1026338.0
13-04 02:34:05,18.926,9.889,70.588,0.085,0.0,0.512,0.0,2158592.0,0.0,19.0,1936076800.0,381165568.0,2374897664.0,28926935040.0,3126708.0,1024210.0
13-04 02:34:06,17.860,9.232,64.711,7.765,0.0,0.431,0.0,202403840.0,0.0,389.0,1936879616.0,381169664.0,2387992576.0,28913033216.0,2976719.0,944670.0
13-04 02:34:07,13.243,7.725,69.864,8.659,0.0,0.509,0.0,221089792.0,0.0,435.0,1952985088.0,381173760.0,2398498816.0,28886417408.0,3110581.0,1017182.0
13-04 02:34:08,26.463,13.232,59.966,0.0,0.0,0.339,0.0,4321280.0,0.0,38.0,1997942784.0,381181952.0,2421465088.0,28818485248.0,3295992.0,1118065.0
13-04 02:34:09,18.315,9.630,71.711,0.0,0.0,0.344,0.0,2162688.0,0.0,19.0,2000150528.0,381181952.0,2436939776.0,28800802816.0,3132317.0,1032307.0
13-04 02:34:10,18.531,10.675,70.538,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2000666624.0,381186048.0,2452418560.0,28784803840.0,3129001.0,1026509.0
13-04 02:34:11,18.547,10.171,70.684,0.085,0.0,0.513,0.0,2158592.0,0.0,19.0,2000433152.0,381190144.0,2468012032.0,28769439744.0,3127468.0,1025211.0
13-04 02:34:12,19.728,9.779,69.898,0.170,0.0,0.425,0.0,2187264.0,0.0,22.0,2000744448.0,381198336.0,2483437568.0,28753694720.0,3127660.0,1025259.0
13-04 02:34:13,19.276,10.438,69.781,0.0,0.0,0.505,0.0,2158592.0,0.0,19.0,2010578944.0,381202432.0,2498994176.0,28728299520.0,3125735.0,1022392.0
13-04 02:34:14,19.349,9.589,70.548,0.086,0.0,0.428,0.0,2162688.0,0.0,19.0,2020864000.0,381206528.0,2514608128.0,28702396416.0,3123142.0,1023183.0
13-04 02:34:15,19.113,9.727,70.819,0.085,0.0,0.256,0.0,2158592.0,0.0,19.0,2026160128.0,381210624.0,2530131968.0,28681572352.0,3134070.0,1029156.0
13-04 02:34:16,19.344,9.154,71.157,0.0,0.0,0.345,0.0,4542464.0,0.0,28.0,2028929024.0,381231104.0,2543722496.0,28665192448.0,3129717.0,1029546.0
13-04 02:34:17,19.366,9.512,70.523,0.086,0.0,0.514,0.0,2215936.0,0.0,21.0,2027995136.0,381235200.0,2559254528.0,28650590208.0,3145810.0,1043559.0
13-04 02:34:18,19.316,9.744,70.427,0.171,0.0,0.342,0.0,2170880.0,0.0,21.0,2035666944.0,381239296.0,2574688256.0,28627480576.0,3126548.0,1026568.0
13-04 02:34:19,19.300,9.564,70.709,0.0,0.0,0.427,0.0,2191360.0,0.0,22.0,2045321216.0,381247488.0,2590294016.0,28602212352.0,3126310.0,1024321.0
13-04 02:34:20,19.591,9.796,70.273,0.085,0.0,0.256,0.0,2154496.0,0.0,20.0,2047447040.0,381251584.0,2605813760.0,28584562688.0,3125600.0,1026864.0
13-04 02:34:21,19.052,10.415,70.025,0.0,0.0,0.508,0.0,2146304.0,0.0,20.0,2047549440.0,381255680.0,2621325312.0,28568944640.0,3127519.0,1030150.0
13-04 02:34:22,18.776,11.232,69.405,0.084,0.0,0.503,0.0,2265088.0,0.0,38.0,2047406080.0,381255680.0,2636832768.0,28553580544.0,3125379.0,1024821.0
13-04 02:34:23,18.414,10.571,70.588,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,2047684608.0,381263872.0,2652291072.0,28537835520.0,3128060.0,1027976.0
13-04 02:34:24,19.814,9.992,69.602,0.169,0.0,0.423,0.0,2162688.0,0.0,21.0,2049470464.0,381272064.0,2667892736.0,28520439808.0,3129965.0,1028145.0
13-04 02:34:25,19.983,9.354,70.238,0.0,0.0,0.425,0.0,2158592.0,0.0,19.0,2050031616.0,381276160.0,2683326464.0,28504440832.0,3128732.0,1027591.0
13-04 02:34:26,18.820,9.107,71.639,0.087,0.0,0.347,0.0,2146304.0,0.0,19.0,2049867776.0,381280256.0,2698850304.0,28489076736.0,3126308.0,1025061.0
13-04 02:34:27,19.011,10.656,70.077,0.0,0.0,0.256,0.0,2174976.0,0.0,24.0,2050002944.0,381284352.0,2714456064.0,28473331712.0,3126656.0,1025694.0
13-04 02:34:28,18.820,10.009,70.744,0.086,0.0,0.342,0.0,2154496.0,0.0,19.0,2049822720.0,381284352.0,2729873408.0,28458094592.0,3128248.0,1027966.0
13-04 02:34:29,18.653,9.672,71.244,0.0,0.0,0.432,0.0,2154496.0,0.0,19.0,2056900608.0,381288448.0,2745393152.0,28435492864.0,3127249.0,1024826.0
13-04 02:34:30,19.864,9.122,70.247,0.171,0.0,0.597,0.0,2154496.0,0.0,21.0,2058776576.0,381292544.0,2760908800.0,28418097152.0,3126218.0,1023041.0
13-04 02:34:31,19.273,10.313,69.907,0.0,0.0,0.507,0.0,2154496.0,0.0,19.0,2059182080.0,381296640.0,2776371200.0,28402225152.0,3129767.0,1030383.0
13-04 02:34:32,19.031,9.686,70.688,0.085,0.0,0.510,0.0,2150400.0,0.0,19.0,2059456512.0,381304832.0,2791960576.0,28386353152.0,3109136.0,1007469.0
13-04 02:34:33,11.213,4.651,84.053,0.0,0.0,0.083,0.0,2154496.0,0.0,19.0,2059907072.0,381308928.0,2801410048.0,28376449024.0,2223187.0,135126.0
13-04 02:34:34,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059907072.0,381308928.0,2801410048.0,28376449024.0,23095.0,24866.0
13-04 02:34:35,0.418,0.418,99.164,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,2059923456.0,381308928.0,2801647616.0,28376195072.0,58732.0,5697.0
13-04 02:34:36,0.083,0.417,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2059919360.0,381308928.0,2801651712.0,28376195072.0,3929.0,4779.0
13-04 02:34:37,0.251,0.334,96.237,3.177,0.0,0.0,0.0,126128128.0,0.0,241.0,2060718080.0,381308928.0,2801655808.0,28375392256.0,3068.0,3534.0
13-04 02:34:38,0.167,0.418,95.230,4.184,0.0,0.0,0.0,229625856.0,0.0,435.0,2060709888.0,381308928.0,2801655808.0,28375400448.0,5196.0,7131.0
13-04 02:34:39,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059821056.0,381308928.0,2801655808.0,28376289280.0,4972.0,5556.0
13-04 02:34:40,4.461,2.694,92.677,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2059542528.0,381308928.0,2804092928.0,28374130688.0,444141.0,441492.0
13-04 02:34:41,21.071,10.705,67.715,0.0,0.0,0.510,0.0,0.0,0.0,0.0,2059100160.0,381308928.0,2817708032.0,28360957952.0,3211686.0,1178010.0
13-04 02:34:42,21.558,12.381,65.455,0.173,0.0,0.433,0.0,4333568.0,0.0,41.0,2059370496.0,381321216.0,2838503424.0,28339879936.0,3531345.0,1352367.0
13-04 02:34:43,22.318,12.446,64.635,0.086,0.0,0.515,0.0,2150400.0,0.0,20.0,2059190272.0,381321216.0,2855796736.0,28322766848.0,5367165.0,1259000.0
13-04 02:34:44,26.598,12.003,60.794,0.0,0.0,0.604,0.0,2154496.0,0.0,19.0,2059337728.0,381325312.0,2875609088.0,28302802944.0,3356723.0,1251226.0
13-04 02:34:45,25.856,13.271,60.360,0.086,0.0,0.428,0.0,2170880.0,0.0,22.0,2059759616.0,381333504.0,2897047552.0,28280934400.0,3394361.0,1272486.0
13-04 02:34:46,21.698,11.492,66.123,0.086,0.0,0.600,0.0,4280320.0,0.0,35.0,2059685888.0,381333504.0,2915913728.0,28262141952.0,3516332.0,1337407.0
13-04 02:34:47,21.976,12.606,64.566,0.0,0.0,0.852,0.0,2154496.0,0.0,19.0,2060005376.0,381333504.0,2933309440.0,28244426752.0,5394705.0,1284986.0
13-04 02:34:48,26.881,13.187,59.341,0.169,0.0,0.423,0.0,2166784.0,0.0,23.0,2059636736.0,381341696.0,2953539584.0,28224557056.0,3353568.0,1247755.0
13-04 02:34:49,24.431,12.609,62.434,0.0,0.0,0.525,0.0,4083712.0,0.0,26.0,2059874304.0,381349888.0,2975006720.0,28202844160.0,3392413.0,1273316.0
13-04 02:34:50,22.383,11.915,65.191,0.0,0.0,0.511,0.0,2383872.0,0.0,32.0,2060316672.0,381353984.0,2993606656.0,28183797760.0,3515914.0,1336563.0
13-04 02:34:51,23.619,11.725,64.061,0.0,0.0,0.595,0.0,2146304.0,0.0,19.0,2060578816.0,381358080.0,3010899968.0,28166238208.0,5375928.0,1265154.0
13-04 02:34:52,25.955,11.979,61.545,0.0,0.0,0.521,0.0,2154496.0,0.0,19.0,2060464128.0,381358080.0,3030278144.0,28146974720.0,3341678.0,1240904.0
13-04 02:34:53,25.191,14.249,60.051,0.085,0.0,0.424,0.0,2207744.0,0.0,29.0,2060640256.0,381358080.0,3050799104.0,28126277632.0,3402084.0,1275643.0
13-04 02:34:54,23.289,11.937,63.773,0.167,0.0,0.835,0.0,4317184.0,0.0,40.0,2060906496.0,381362176.0,3071098880.0,28105707520.0,3520692.0,1342049.0
13-04 02:34:55,24.112,12.098,63.113,0.085,0.0,0.592,0.0,2154496.0,0.0,19.0,2061238272.0,381374464.0,3088531456.0,28087930880.0,5400933.0,1291190.0
13-04 02:34:56,25.430,12.887,60.911,0.0,0.0,0.773,0.0,2150400.0,0.0,19.0,2061152256.0,381382656.0,3107909632.0,28068630528.0,3325989.0,1234846.0
13-04 02:34:57,25.065,12.707,61.619,0.0,0.0,0.609,0.0,2207744.0,0.0,25.0,2061447168.0,381394944.0,3129569280.0,28046663680.0,3410356.0,1279430.0
13-04 02:34:58,23.529,12.017,63.866,0.084,0.0,0.504,0.0,4288512.0,0.0,35.0,2061238272.0,381411328.0,3148681216.0,28027744256.0,3516318.0,1341593.0
13-04 02:34:59,23.499,11.407,64.408,0.086,0.0,0.600,0.0,5627904.0,0.0,30.0,2063618048.0,381427712.0,3165716480.0,28008312832.0,5376790.0,1265085.0
13-04 02:35:00,26.027,13.784,59.503,0.171,0.0,0.514,0.0,9191424.0,0.0,42.0,2064211968.0,381440000.0,3185041408.0,27988381696.0,3344638.0,1244715.0
13-04 02:35:01,24.979,13.981,60.614,0.0,0.0,0.426,0.0,2162688.0,0.0,20.0,2064326656.0,381440000.0,3204861952.0,27968446464.0,3381673.0,1256392.0
13-04 02:35:02,22.966,12.034,64.407,0.0,0.0,0.593,0.0,4345856.0,0.0,41.0,2066821120.0,381452288.0,3225718784.0,27945082880.0,3529988.0,1353867.0
13-04 02:35:03,22.506,12.361,64.621,0.085,0.0,0.426,0.0,2158592.0,0.0,19.0,2066812928.0,381456384.0,3243057152.0,27927748608.0,5377307.0,1267196.0
13-04 02:35:04,26.907,11.740,60.668,0.0,0.0,0.686,0.0,2166784.0,0.0,19.0,2066808832.0,381480960.0,3262525440.0,27908259840.0,3308431.0,1223031.0
13-04 02:35:05,26.190,13.180,59.864,0.085,0.0,0.680,0.0,2179072.0,0.0,22.0,2066268160.0,381489152.0,3284643840.0,27886673920.0,3429913.0,1293709.0
13-04 02:35:06,23.568,12.697,63.154,0.166,0.0,0.415,0.0,4300800.0,0.0,37.0,2066624512.0,381489152.0,3303333888.0,27867627520.0,3519291.0,1337060.0
13-04 02:35:07,23.070,12.299,64.037,0.0,0.0,0.594,0.0,2150400.0,0.0,19.0,2065915904.0,381493248.0,3320578048.0,27851087872.0,5368955.0,1260243.0
13-04 02:35:08,25.621,13.882,60.154,0.0,0.0,0.343,0.0,2179072.0,0.0,20.0,2065760256.0,381493248.0,3340128256.0,27831693312.0,3364619.0,1257080.0
13-04 02:35:09,26.262,12.489,60.907,0.0,0.0,0.342,0.0,2162688.0,0.0,20.0,2065784832.0,381497344.0,3360043008.0,27811749888.0,3391003.0,1270702.0
13-04 02:35:10,23.678,11.503,64.232,0.084,0.0,0.504,0.0,4313088.0,0.0,38.0,2066034688.0,381497344.0,3380871168.0,27790671872.0,3512175.0,1334296.0
13-04 02:35:11,21.567,12.384,65.459,0.084,0.0,0.505,0.0,2158592.0,0.0,19.0,2065891328.0,381497344.0,3398410240.0,27773276160.0,3363037.0,1254695.0
13-04 02:35:12,11.510,7.506,80.317,0.083,0.0,0.584,0.0,20480.0,0.0,4.0,2066538496.0,381497344.0,3406778368.0,27764260864.0,1184262.0,1163480.0
13-04 02:35:13,20.253,10.549,65.148,3.460,0.0,0.591,0.0,113258496.0,0.0,214.0,2066870272.0,381497344.0,3420532736.0,27750174720.0,2892954.0,1178151.0
13-04 02:35:14,10.629,7.653,69.473,11.735,0.0,0.510,0.0,269484032.0,0.0,502.0,2066751488.0,381497344.0,3429007360.0,27741818880.0,3449960.0,1182505.0
13-04 02:35:15,18.734,9.666,64.671,6.245,0.0,0.684,0.0,175427584.0,0.0,340.0,2078650368.0,381501440.0,3443093504.0,27715829760.0,9166791.0,1258282.0
13-04 02:35:16,32.305,15.081,52.014,0.086,0.0,0.514,0.0,4308992.0,0.0,38.0,2097987584.0,381517824.0,3468333056.0,27671236608.0,3509227.0,1332559.0
13-04 02:35:17,32.631,15.177,51.518,0.169,0.0,0.506,0.0,4345856.0,0.0,42.0,2098290688.0,381526016.0,3493249024.0,27646009344.0,3528016.0,1349125.0
13-04 02:35:18,30.896,15.144,53.438,0.174,0.0,0.348,0.0,4308992.0,0.0,38.0,2098352128.0,381530112.0,3518926848.0,27620265984.0,3513813.0,1331970.0
13-04 02:35:19,31.148,16.048,52.286,0.0,0.0,0.518,0.0,4313088.0,0.0,38.0,2099007488.0,381542400.0,3544195072.0,27594330112.0,5552730.0,1360008.0
13-04 02:35:20,32.171,13.775,53.444,0.087,0.0,0.523,0.0,4308992.0,0.0,38.0,2099359744.0,381546496.0,3569201152.0,27568967680.0,3502345.0,1328903.0
13-04 02:35:21,30.332,15.297,54.108,0.0,0.0,0.262,0.0,4308992.0,0.0,38.0,2099220480.0,381554688.0,3594219520.0,27544080384.0,3545052.0,1351808.0
13-04 02:35:22,22.504,11.252,65.567,0.085,0.0,0.592,0.0,2158592.0,0.0,19.0,2099314688.0,381562880.0,3612217344.0,27525980160.0,5413297.0,1288703.0
13-04 02:35:23,24.847,12.293,62.162,0.174,0.0,0.523,0.0,2162688.0,0.0,21.0,2098835456.0,381566976.0,3630780416.0,27507892224.0,3323609.0,1232824.0
13-04 02:35:24,25.453,13.028,61.087,0.0,0.0,0.431,0.0,2154496.0,0.0,19.0,2099499008.0,381579264.0,3650420736.0,27487576064.0,3356978.0,1255706.0
13-04 02:35:25,24.570,11.684,63.058,0.0,0.0,0.687,0.0,4485120.0,0.0,66.0,2098954240.0,381591552.0,3672293376.0,27466235904.0,3551469.0,1355491.0
13-04 02:35:26,22.297,11.655,65.456,0.0,0.0,0.591,0.0,2150400.0,0.0,19.0,2100719616.0,381591552.0,3689873408.0,27446890496.0,5395083.0,1275301.0
13-04 02:35:27,26.644,12.901,59.949,0.084,0.0,0.422,0.0,2154496.0,0.0,20.0,2100649984.0,381595648.0,3708813312.0,27428016128.0,3313794.0,1230516.0
13-04 02:35:28,26.138,13.153,59.949,0.084,0.0,0.675,0.0,2154496.0,0.0,19.0,2100162560.0,381599744.0,3728216064.0,27409096704.0,3356943.0,1252968.0
13-04 02:35:29,24.177,11.438,63.692,0.087,0.0,0.607,0.0,4341760.0,0.0,41.0,2099023872.0,381616128.0,3749908480.0,27388526592.0,3556563.0,1356681.0
13-04 02:35:30,21.220,11.598,66.667,0.0,0.0,0.515,0.0,2166784.0,0.0,20.0,2100285440.0,381628416.0,3767500800.0,27369660416.0,5213581.0,1275925.0
13-04 02:35:31,25.106,14.128,60.255,0.0,0.0,0.511,0.0,2150400.0,0.0,19.0,2100494336.0,381628416.0,3786137600.0,27350814720.0,3520595.0,1240462.0
13-04 02:35:32,26.042,12.500,61.198,0.087,0.0,0.174,0.0,2166784.0,0.0,20.0,2100129792.0,381628416.0,3806437376.0,27330879488.0,3361306.0,1253597.0
13-04 02:35:33,24.506,11.522,63.457,0.0,0.0,0.516,0.0,4317184.0,0.0,38.0,2099937280.0,381632512.0,3827359744.0,27310145536.0,3539059.0,1349349.0
13-04 02:35:34,21.893,12.172,65.342,0.085,0.0,0.507,0.0,2158592.0,0.0,19.0,2100060160.0,381640704.0,3844911104.0,27292463104.0,4540628.0,1269518.0
13-04 02:35:35,26.236,13.831,59.011,0.251,0.0,0.671,0.0,2174976.0,0.0,22.0,2100006912.0,381644800.0,3863937024.0,27273486336.0,4197195.0,1252136.0
13-04 02:35:36,25.913,13.254,59.983,0.0,0.0,0.850,0.0,2162688.0,0.0,19.0,2099871744.0,381657088.0,3884122112.0,27253424128.0,3348310.0,1248048.0
13-04 02:35:37,25.211,12.479,61.720,0.0,0.0,0.590,0.0,4329472.0,0.0,41.0,2100350976.0,381669376.0,3904835584.0,27232219136.0,3550288.0,1351658.0
13-04 02:35:38,22.393,10.684,66.239,0.171,0.0,0.513,0.0,2166784.0,0.0,19.0,2100756480.0,381669376.0,3922501632.0,27214147584.0,5388636.0,1274443.0
13-04 02:35:39,25.215,13.167,61.015,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2100097024.0,381673472.0,3941400576.0,27195904000.0,3318700.0,1227187.0
13-04 02:35:40,27.004,12.574,59.831,0.0,0.0,0.591,0.0,2183168.0,0.0,20.0,2099888128.0,381677568.0,3960905728.0,27176603648.0,3359613.0,1251566.0
13-04 02:35:41,23.966,12.241,63.103,0.086,0.0,0.603,0.0,4349952.0,0.0,41.0,2100211712.0,381681664.0,3982671872.0,27154509824.0,3566608.0,1365288.0
13-04 02:35:42,11.314,7.903,80.116,0.0,0.0,0.666,0.0,0.0,0.0,0.0,2100609024.0,381681664.0,3991416832.0,27145367552.0,1391050.0,1166868.0
13-04 02:35:43,30.637,15.060,53.701,0.086,0.0,0.516,0.0,2158592.0,0.0,19.0,2101030912.0,381693952.0,4012826624.0,27123523584.0,7137274.0,1242243.0
13-04 02:35:44,31.212,15.735,52.966,0.0,0.0,0.086,0.0,4329472.0,0.0,39.0,2101239808.0,381702144.0,4037873664.0,27098259456.0,3545999.0,1352407.0
13-04 02:35:45,23.149,13.617,59.149,3.489,0.0,0.596,0.0,162062336.0,0.0,312.0,2101342208.0,381702144.0,4057882624.0,27078148096.0,3414065.0,1285009.0
13-04 02:35:46,11.567,8.131,67.309,12.406,0.0,0.587,0.0,272629760.0,0.0,504.0,2101403648.0,381702144.0,4066582528.0,27069386752.0,3430177.0,1176805.0
13-04 02:35:47,22.530,11.438,62.478,3.033,0.0,0.520,0.0,124022784.0,0.0,267.0,2101067776.0,381710336.0,4085309440.0,27050987520.0,5336114.0,1354867.0
13-04 02:35:48,31.570,15.091,52.819,0.087,0.0,0.434,0.0,4194304.0,0.0,32.0,2101452800.0,381714432.0,4110692352.0,27025215488.0,3372370.0,1258700.0
13-04 02:35:49,32.674,16.337,50.387,0.086,0.0,0.516,0.0,12726272.0,0.0,61.0,2100862976.0,381714432.0,4132073472.0,27004424192.0,3491363.0,1321803.0
13-04 02:35:50,22.126,11.755,65.341,0.173,0.0,0.605,0.0,4345856.0,0.0,41.0,2101129216.0,381726720.0,4152619008.0,26983600128.0,4064664.0,1351489.0
13-04 02:35:51,26.094,12.361,60.944,0.086,0.0,0.515,0.0,2154496.0,0.0,19.0,2101608448.0,381734912.0,4171939840.0,26963791872.0,4845377.0,1255142.0
13-04 02:35:52,26.065,13.032,60.477,0.085,0.0,0.341,0.0,2183168.0,0.0,22.0,2101202944.0,381739008.0,4191260672.0,26944872448.0,3344388.0,1243815.0
13-04 02:35:53,24.144,12.586,62.500,0.171,0.0,0.599,0.0,4354048.0,0.0,41.0,2101706752.0,381747200.0,4212969472.0,26922651648.0,3554764.0,1354368.0
13-04 02:35:54,22.708,11.606,65.349,0.0,0.0,0.336,0.0,2150400.0,0.0,20.0,2103005184.0,381747200.0,4230160384.0,26904162304.0,5015546.0,1269445.0
13-04 02:35:55,25.894,13.118,60.562,0.0,0.0,0.426,0.0,2154496.0,0.0,20.0,2102775808.0,381751296.0,4249354240.0,26885193728.0,3707061.0,1236354.0
13-04 02:35:56,27.320,11.471,60.508,0.175,0.0,0.525,0.0,16101376.0,0.0,54.0,2104225792.0,381763584.0,4268683264.0,26864402432.0,3365340.0,1252469.0
13-04 02:35:57,24.913,11.150,63.502,0.087,0.0,0.348,0.0,4509696.0,0.0,63.0,2104311808.0,381784064.0,4289949696.0,26843029504.0,3548392.0,1352503.0
13-04 02:35:58,21.300,11.548,66.553,0.171,0.0,0.428,0.0,2162688.0,0.0,21.0,2105692160.0,381784064.0,4307308544.0,26824290304.0,5256870.0,1266026.0
13-04 02:35:59,25.534,13.834,60.290,0.0,0.0,0.342,0.0,2146304.0,0.0,19.0,2105233408.0,381784064.0,4325724160.0,26806333440.0,3450084.0,1227724.0
13-04 02:36:00,26.151,12.424,60.990,0.0,0.0,0.434,0.0,2154496.0,0.0,19.0,2105556992.0,381788160.0,4346220544.0,26785509376.0,3338871.0,1241229.0
13-04 02:36:01,24.165,11.311,63.839,0.086,0.0,0.600,0.0,4304896.0,0.0,38.0,2105532416.0,381796352.0,4367187968.0,26764558336.0,3583217.0,1372384.0
13-04 02:36:02,22.650,10.598,66.410,0.0,0.0,0.342,0.0,2154496.0,0.0,19.0,2106208256.0,381800448.0,4384919552.0,26746146816.0,5395438.0,1273480.0
13-04 02:36:03,25.239,12.794,61.358,0.087,0.0,0.522,0.0,2154496.0,0.0,21.0,2106494976.0,381800448.0,4403298304.0,26727481344.0,3315706.0,1226745.0
13-04 02:36:04,26.049,11.626,61.626,0.0,0.0,0.699,0.0,2154496.0,0.0,19.0,2107351040.0,381800448.0,4423266304.0,26706657280.0,3385344.0,1269615.0
13-04 02:36:05,24.638,11.679,63.086,0.085,0.0,0.512,0.0,4304896.0,0.0,38.0,2107330560.0,381800448.0,4445126656.0,26684817408.0,3539491.0,1348849.0
13-04 02:36:06,21.144,10.919,67.418,0.087,0.0,0.433,0.0,2154496.0,0.0,19.0,2108375040.0,381808640.0,4462321664.0,26666569728.0,5397412.0,1272743.0
13-04 02:36:07,25.260,13.322,61.073,0.0,0.0,0.346,0.0,2142208.0,0.0,19.0,2108661760.0,381808640.0,4481372160.0,26647232512.0,3324587.0,1235829.0
13-04 02:36:08,25.492,13.345,60.393,0.086,0.0,0.684,0.0,2154496.0,0.0,19.0,2108735488.0,381808640.0,4501233664.0,26627297280.0,3375269.0,1263735.0
13-04 02:36:09,25.213,11.244,63.032,0.085,0.0,0.426,0.0,4317184.0,0.0,40.0,2109636608.0,381816832.0,4522418176.0,26605203456.0,3545903.0,1355267.0
13-04 02:36:10,21.862,11.272,66.268,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,2110541824.0,381820928.0,4539994112.0,26586718208.0,5393527.0,1271155.0
13-04 02:36:11,25.837,12.790,60.858,0.086,0.0,0.429,0.0,2150400.0,0.0,19.0,2110775296.0,381841408.0,4558585856.0,26567872512.0,3333508.0,1239611.0
13-04 02:36:12,26.053,13.070,60.619,0.0,0.0,0.258,0.0,2191360.0,0.0,24.0,2111090688.0,381845504.0,4578836480.0,26547302400.0,3361475.0,1255195.0
13-04 02:36:13,24.465,12.233,62.874,0.086,0.0,0.342,0.0,4308992.0,0.0,38.0,2111791104.0,381849600.0,4600225792.0,26525208576.0,3545632.0,1347844.0
13-04 02:36:14,21.922,11.973,65.514,0.084,0.0,0.506,0.0,2158592.0,0.0,19.0,2112360448.0,381853696.0,4617555968.0,26507304960.0,3670070.0,1258190.0
13-04 02:36:15,24.679,13.025,61.697,0.086,0.0,0.514,0.0,2154496.0,0.0,21.0,2112667648.0,381857792.0,4636037120.0,26488512512.0,5056054.0,1250590.0
13-04 02:36:16,26.758,13.293,59.520,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2112839680.0,381861888.0,4656304128.0,26468069376.0,3372519.0,1260698.0
13-04 02:36:17,23.011,12.746,59.709,4.021,0.0,0.513,0.0,222248960.0,0.0,427.0,2113675264.0,381861888.0,4675080192.0,26448457728.0,3404757.0,1286237.0
13-04 02:36:18,10.557,8.108,69.679,10.980,0.0,0.676,0.0,275775488.0,0.0,510.0,2113957888.0,381861888.0,4684230656.0,26439024640.0,3449228.0,1181404.0
13-04 02:36:19,27.913,13.565,56.696,1.217,0.0,0.609,0.0,47071232.0,0.0,118.0,2115137536.0,381878272.0,4705927168.0,26416132096.0,5270358.0,1324590.0
13-04 02:36:20,31.347,15.026,53.109,0.086,0.0,0.432,0.0,4300800.0,0.0,38.0,2114838528.0,381882368.0,4731453440.0,26390900736.0,3521745.0,1336712.0
13-04 02:36:21,29.709,13.014,56.849,0.086,0.0,0.342,0.0,4354048.0,0.0,43.0,2116321280.0,381894656.0,4754718720.0,26366140416.0,3536840.0,1347481.0
13-04 02:36:22,21.053,12.733,65.874,0.0,0.0,0.340,0.0,2154496.0,0.0,21.0,2116067328.0,381898752.0,4772655104.0,26348453888.0,5400523.0,1274158.0
13-04 02:36:23,26.139,12.124,61.221,0.0,0.0,0.516,0.0,2162688.0,0.0,21.0,2115870720.0,381902848.0,4790968320.0,26330333184.0,3323941.0,1235610.0
13-04 02:36:24,26.140,12.281,61.140,0.0,0.0,0.439,0.0,2146304.0,0.0,19.0,2116341760.0,381906944.0,4811571200.0,26309255168.0,3347965.0,1245186.0
13-04 02:36:25,24.153,12.373,62.797,0.169,0.0,0.508,0.0,4337664.0,0.0,39.0,2117201920.0,381911040.0,4832546816.0,26287415296.0,3565211.0,1361245.0
13-04 02:36:26,22.654,11.074,65.680,0.0,0.0,0.592,0.0,2158592.0,0.0,20.0,2117619712.0,381911040.0,4850233344.0,26269310976.0,5402315.0,1276810.0
13-04 02:36:27,25.990,11.790,61.360,0.258,0.0,0.602,0.0,2179072.0,0.0,22.0,2117984256.0,381911040.0,4868714496.0,26250465280.0,3320715.0,1231311.0
13-04 02:36:28,25.371,12.903,61.203,0.0,0.0,0.523,0.0,2252800.0,0.0,35.0,2118488064.0,381919232.0,4889534464.0,26229133312.0,3378717.0,1262939.0
13-04 02:36:29,23.600,12.059,63.824,0.086,0.0,0.431,0.0,4308992.0,0.0,38.0,2118410240.0,381923328.0,4910305280.0,26208436224.0,3535761.0,1345777.0
13-04 02:36:30,21.642,11.719,66.125,0.0,0.0,0.513,0.0,2154496.0,0.0,20.0,2119852032.0,381923328.0,4927852544.0,26189447168.0,5417293.0,1295262.0
13-04 02:36:31,26.389,11.806,61.285,0.0,0.0,0.521,0.0,2154496.0,0.0,19.0,2120298496.0,381927424.0,4946759680.0,26170089472.0,3315905.0,1226122.0
13-04 02:36:32,26.046,14.091,59.522,0.0,0.0,0.342,0.0,2142208.0,0.0,19.0,2121080832.0,381927424.0,4966293504.0,26149773312.0,3355341.0,1250531.0
13-04 02:36:33,24.123,11.463,63.559,0.171,0.0,0.684,0.0,4325376.0,0.0,40.0,2121310208.0,381939712.0,4988018688.0,26127806464.0,3561129.0,1356912.0
13-04 02:36:34,21.483,11.935,66.155,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,2122268672.0,381952000.0,5005402112.0,26109452288.0,5398212.0,1272499.0
13-04 02:36:35,25.690,13.017,60.862,0.0,0.0,0.431,0.0,2158592.0,0.0,19.0,2122850304.0,381964288.0,5023911936.0,26090348544.0,3323441.0,1234571.0
13-04 02:36:36,25.812,13.162,60.513,0.0,0.0,0.513,0.0,2146304.0,0.0,19.0,2122846208.0,381976576.0,5043965952.0,26070286336.0,3375527.0,1257724.0
13-04 02:36:37,23.948,12.275,63.348,0.086,0.0,0.343,0.0,4308992.0,0.0,39.0,2123546624.0,381980672.0,5065482240.0,26048065536.0,3538608.0,1348457.0
13-04 02:36:38,21.651,12.300,65.459,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,2124070912.0,381980672.0,5083029504.0,26029993984.0,5398042.0,1275070.0
13-04 02:36:39,25.577,13.259,60.565,0.086,0.0,0.513,0.0,2170880.0,0.0,21.0,2124812288.0,381980672.0,5101547520.0,26010734592.0,3342461.0,1252117.0
13-04 02:36:40,23.625,11.512,64.261,0.086,0.0,0.515,0.0,4304896.0,0.0,38.0,2124820480.0,381988864.0,5123624960.0,25988640768.0,3146477.0,953776.0
13-04 02:36:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2125250560.0,381988864.0,5123956736.0,25987878912.0,2652.0,2640.0
13-04 02:36:42,1.925,0.921,97.155,0.0,0.0,0.0,0.0,532480.0,0.0,18.0,2125275136.0,381992960.0,5125578752.0,25986228224.0,411516.0,27476.0
13-04 02:36:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2125271040.0,381992960.0,5125582848.0,25986228224.0,3089.0,3523.0
13-04 02:36:44,0.084,0.418,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2125271040.0,381992960.0,5125582848.0,25986228224.0,2976.0,4055.0
13-04 02:36:45,0.083,0.417,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2125398016.0,381992960.0,5125582848.0,25986101248.0,2750.0,3925.0
13-04 02:36:46,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2125398016.0,381992960.0,5125582848.0,25986101248.0,2319.0,3082.0
13-04 02:36:47,0.167,0.501,99.332,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2125271040.0,381992960.0,5125582848.0,25986228224.0,20866.0,21061.0
13-04 02:36:48,13.018,7.439,78.867,0.169,0.0,0.507,0.0,12849152.0,0.0,24.0,2125172736.0,381992960.0,5133361152.0,25978548224.0,3202138.0,1176221.0
13-04 02:36:49,22.940,12.234,56.160,7.986,0.0,0.680,0.0,274620416.0,0.0,507.0,2125328384.0,381992960.0,5149671424.0,25962082304.0,3488255.0,1426486.0
13-04 02:36:50,24.304,13.333,57.722,3.713,0.0,0.928,0.0,123330560.0,0.0,244.0,2131746816.0,381997056.0,5167394816.0,25937936384.0,3514788.0,1436261.0
13-04 02:36:51,31.453,15.470,52.308,0.171,0.0,0.598,0.0,4329472.0,0.0,40.0,2131968000.0,382001152.0,5193326592.0,25911779328.0,5721164.0,1545306.0
13-04 02:36:52,32.423,15.956,50.939,0.0,0.0,0.683,0.0,4304896.0,0.0,38.0,2133446656.0,382001152.0,5218131968.0,25885495296.0,4151834.0,1614553.0
13-04 02:36:53,31.601,16.184,51.278,0.0,0.0,0.937,0.0,2158592.0,0.0,19.0,2133979136.0,382009344.0,5241716736.0,25861369856.0,5317666.0,1495040.0
13-04 02:36:54,31.391,15.565,52.348,0.174,0.0,0.522,0.0,4296704.0,0.0,39.0,2134114304.0,382013440.0,5267861504.0,25835085824.0,4157422.0,1530431.0
13-04 02:36:55,30.729,15.972,52.517,0.0,0.0,0.781,0.0,4308992.0,0.0,38.0,2135965696.0,382017536.0,5292163072.0,25808928768.0,5362616.0,1612724.0
13-04 02:36:56,32.696,14.696,51.826,0.087,0.0,0.696,0.0,4116480.0,0.0,29.0,2136260608.0,382025728.0,5318144000.0,25782644736.0,3655078.0,1513704.0
13-04 02:36:57,31.228,14.360,53.806,0.087,0.0,0.519,0.0,2400256.0,0.0,35.0,2135670784.0,382042112.0,5341253632.0,25760108544.0,5661611.0,1518133.0
13-04 02:36:58,29.966,15.404,53.872,0.084,0.0,0.673,0.0,4325376.0,0.0,38.0,2136559616.0,382046208.0,5367152640.0,25733316608.0,3841619.0,1606316.0
13-04 02:36:59,30.225,15.803,53.195,0.173,0.0,0.604,0.0,19619840.0,0.0,62.0,2137337856.0,382054400.0,5386014720.0,25713668096.0,5545792.0,1455121.0
13-04 02:37:00,30.216,14.545,54.459,0.087,0.0,0.693,0.0,4419584.0,0.0,56.0,2138652672.0,382066688.0,5411328000.0,25687027712.0,5020331.0,1608846.0
13-04 02:37:01,30.035,15.538,53.993,0.0,0.0,0.434,0.0,2158592.0,0.0,20.0,2139037696.0,382070784.0,5433692160.0,25664274432.0,4343856.0,1441657.0
13-04 02:37:02,28.596,15.332,55.211,0.172,0.0,0.689,0.0,4325376.0,0.0,41.0,2139840512.0,382074880.0,5457809408.0,25639350272.0,5061910.0,1626065.0
13-04 02:37:03,30.112,14.064,55.220,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,2139537408.0,382078976.0,5479403520.0,25618055168.0,4329496.0,1430079.0
13-04 02:37:04,30.379,13.769,54.905,0.172,0.0,0.775,0.0,4308992.0,0.0,38.0,2141040640.0,382078976.0,5503967232.0,25591988224.0,4755754.0,1598095.0
13-04 02:37:05,31.458,15.004,52.856,0.0,0.0,0.682,0.0,2150400.0,0.0,19.0,2140966912.0,382083072.0,5526863872.0,25569161216.0,4599021.0,1448189.0
13-04 02:37:06,29.362,15.319,54.723,0.085,0.0,0.511,0.0,4308992.0,0.0,38.0,2142900224.0,382083072.0,5551104000.0,25542987776.0,5881572.0,1632426.0
13-04 02:37:07,28.947,15.959,54.414,0.085,0.0,0.594,0.0,2146304.0,0.0,19.0,2142892032.0,382083072.0,5573062656.0,25521037312.0,3502205.0,1426027.0
13-04 02:37:08,29.149,15.305,54.514,0.086,0.0,0.946,0.0,4341760.0,0.0,40.0,2144010240.0,382099456.0,5597011968.0,25495953408.0,5254982.0,1601519.0
13-04 02:37:09,31.764,14.298,53.425,0.0,0.0,0.514,0.0,2154496.0,0.0,19.0,2144727040.0,382099456.0,5619589120.0,25472659456.0,4117160.0,1452238.0
13-04 02:37:10,29.256,15.227,54.748,0.086,0.0,0.684,0.0,4300800.0,0.0,38.0,2145153024.0,382103552.0,5644185600.0,25447632896.0,5285231.0,1608753.0
13-04 02:37:11,28.927,14.764,55.622,0.0,0.0,0.687,0.0,2154496.0,0.0,19.0,2145394688.0,382115840.0,5665886208.0,25425678336.0,4044075.0,1417061.0
13-04 02:37:12,29.674,15.352,54.374,0.0,0.0,0.600,0.0,4308992.0,0.0,38.0,2146336768.0,382132224.0,5690433536.0,25400172544.0,5581471.0,1612664.0
13-04 02:37:13,31.765,15.630,51.765,0.168,0.0,0.672,0.0,11636736.0,0.0,49.0,2146213888.0,382136320.0,5710757888.0,25379966976.0,3792318.0,1445410.0
13-04 02:37:14,29.437,15.444,54.352,0.171,0.0,0.597,0.0,4378624.0,0.0,42.0,2146308096.0,382152704.0,5735190528.0,25355423744.0,4660220.0,1594209.0
13-04 02:37:15,31.228,13.927,54.066,0.087,0.0,0.692,0.0,2187264.0,0.0,21.0,2147106816.0,382152704.0,5757337600.0,25332477952.0,4754012.0,1476615.0
13-04 02:37:16,28.966,14.828,55.431,0.0,0.0,0.776,0.0,4308992.0,0.0,38.0,2147999744.0,382156800.0,5781962752.0,25306955776.0,4421824.0,1573390.0
13-04 02:37:17,30.626,15.398,53.215,0.085,0.0,0.677,0.0,2154496.0,0.0,19.0,2148237312.0,382156800.0,5803819008.0,25284861952.0,4925871.0,1470227.0
13-04 02:37:18,29.477,13.967,55.870,0.0,0.0,0.686,0.0,4313088.0,0.0,38.0,2149122048.0,382169088.0,5828268032.0,25259515904.0,4013404.0,1587416.0
13-04 02:37:19,30.703,14.571,54.120,0.0,0.0,0.607,0.0,2187264.0,0.0,22.0,2149580800.0,382177280.0,5850386432.0,25236930560.0,5388255.0,1476477.0
13-04 02:37:20,17.687,10.969,62.330,8.333,0.0,0.680,0.0,212422656.0,0.0,399.0,2149314560.0,382177280.0,5864341504.0,25223241728.0,3942380.0,1459631.0
13-04 02:37:21,12.799,9.215,67.747,9.727,0.0,0.512,0.0,273678336.0,0.0,511.0,2149793792.0,382177280.0,5874700288.0,25212403712.0,1418230.0,1392404.0
13-04 02:37:22,22.031,11.446,61.188,4.389,0.0,0.947,0.0,152780800.0,0.0,297.0,2150604800.0,382177280.0,5890752512.0,25195540480.0,7092428.0,1411450.0
13-04 02:37:23,32.558,15.332,51.163,0.086,0.0,0.861,0.0,4304896.0,0.0,39.0,2171133952.0,382177280.0,5916696576.0,25149067264.0,5877850.0,1626310.0
13-04 02:37:24,31.857,16.440,51.022,0.085,0.0,0.596,0.0,4317184.0,0.0,39.0,2170970112.0,382181376.0,5942235136.0,25123688448.0,3782788.0,1578526.0
13-04 02:37:25,32.400,16.455,50.127,0.085,0.0,0.933,0.0,2146304.0,0.0,19.0,2172104704.0,382185472.0,5965602816.0,25099182080.0,5546156.0,1455629.0
13-04 02:37:26,32.785,14.792,51.903,0.087,0.0,0.433,0.0,4313088.0,0.0,40.0,2172416000.0,382197760.0,5991817216.0,25072644096.0,3778886.0,1569546.0
13-04 02:37:27,31.434,15.285,52.504,0.086,0.0,0.691,0.0,4304896.0,0.0,38.0,2173341696.0,382201856.0,6016917504.0,25046614016.0,5807001.0,1602269.0
13-04 02:37:28,31.959,15.636,51.546,0.0,0.0,0.859,0.0,2162688.0,0.0,19.0,2173661184.0,382201856.0,6040596480.0,25022615552.0,3495281.0,1429032.0
13-04 02:37:29,31.882,14.721,52.613,0.087,0.0,0.697,0.0,4296704.0,0.0,38.0,2173603840.0,382214144.0,6065401856.0,24997855232.0,5846383.0,1611909.0
13-04 02:37:30,32.766,14.979,51.319,0.085,0.0,0.851,0.0,4317184.0,0.0,38.0,2175057920.0,382222336.0,6090731520.0,24971063296.0,3793686.0,1598735.0
13-04 02:37:31,30.857,16.434,52.273,0.0,0.0,0.437,0.0,2158592.0,0.0,19.0,2176344064.0,382226432.0,6114201600.0,24946302976.0,5548265.0,1456780.0
13-04 02:37:32,31.746,14.374,53.086,0.176,0.0,0.617,0.0,4501504.0,0.0,65.0,2176028672.0,382238720.0,6140788736.0,24920018944.0,3736609.0,1554617.0
13-04 02:37:33,32.465,14.931,51.910,0.0,0.0,0.694,0.0,4296704.0,0.0,38.0,2177122304.0,382242816.0,6165467136.0,24894242816.0,5837866.0,1600348.0
13-04 02:37:34,31.310,15.303,52.770,0.088,0.0,0.528,0.0,2154496.0,0.0,19.0,2177785856.0,382246912.0,6188797952.0,24870244352.0,3616737.0,1500309.0
13-04 02:37:35,32.171,14.473,52.223,0.087,0.0,1.046,0.0,4308992.0,0.0,38.0,2178154496.0,382259200.0,6214447104.0,24844214272.0,5695843.0,1530313.0
13-04 02:37:36,32.734,15.081,51.585,0.0,0.0,0.600,0.0,4300800.0,0.0,38.0,2179481600.0,382275584.0,6239514624.0,24817803264.0,4015682.0,1598754.0
13-04 02:37:37,32.707,15.457,51.067,0.171,0.0,0.598,0.0,2183168.0,0.0,22.0,2180096000.0,382275584.0,6263152640.0,24793550848.0,5460769.0,1522296.0
13-04 02:37:38,30.896,15.753,52.654,0.0,0.0,0.696,0.0,4308992.0,0.0,38.0,2180096000.0,382287872.0,6288998400.0,24767692800.0,3579753.0,1468015.0
13-04 02:37:39,32.479,14.786,51.709,0.085,0.0,0.940,0.0,4313088.0,0.0,38.0,2179993600.0,382304256.0,6315159552.0,24741617664.0,5894518.0,1647677.0
13-04 02:37:40,32.528,15.531,51.337,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,2180472832.0,382312448.0,6337781760.0,24718508032.0,3769425.0,1509827.0
13-04 02:37:41,30.095,13.790,55.421,0.0,0.0,0.694,0.0,4304896.0,0.0,38.0,2181455872.0,382316544.0,6362189824.0,24693112832.0,5583647.0,1539676.0
13-04 02:37:42,31.697,14.987,52.455,0.086,0.0,0.775,0.0,4349952.0,0.0,42.0,2182463488.0,382320640.0,6387335168.0,24666955776.0,3860387.0,1615377.0
13-04 02:37:43,31.032,15.175,53.197,0.171,0.0,0.426,0.0,2170880.0,0.0,21.0,2183434240.0,382324736.0,6410231808.0,24643084288.0,5482433.0,1436046.0
13-04 02:37:44,29.177,15.522,54.623,0.0,0.0,0.679,0.0,4317184.0,0.0,39.0,2184044544.0,382324736.0,6434193408.0,24618512384.0,4710990.0,1634616.0
13-04 02:37:45,30.311,13.244,55.911,0.0,0.0,0.533,0.0,2150400.0,0.0,19.0,2184065024.0,382328832.0,6456197120.0,24596484096.0,4669720.0,1424840.0
13-04 02:37:46,32.293,15.008,51.518,0.422,0.0,0.759,0.0,25346048.0,0.0,90.0,2185834496.0,382345216.0,6480441344.0,24570454016.0,3911668.0,1596468.0
13-04 02:37:47,31.207,13.707,54.397,0.0,0.0,0.690,0.0,2187264.0,0.0,22.0,2186444800.0,382349312.0,6502395904.0,24547885056.0,5461193.0,1457106.0
13-04 02:37:48,29.734,14.910,54.499,0.0,0.0,0.857,0.0,4321280.0,0.0,40.0,2190659584.0,382353408.0,6526619648.0,24519442432.0,4696903.0,1619015.0
13-04 02:37:49,29.852,15.057,54.569,0.174,0.0,0.348,0.0,2162688.0,0.0,21.0,2191028224.0,382357504.0,6549237760.0,24496451584.0,4685337.0,1432853.0
13-04 02:37:50,29.846,14.580,54.803,0.086,0.0,0.686,0.0,4317184.0,0.0,38.0,2191269888.0,382377984.0,6573355008.0,24472072192.0,3997334.0,1598437.0
13-04 02:37:51,30.132,14.273,55.154,0.0,0.0,0.441,0.0,2154496.0,0.0,19.0,2192420864.0,382386176.0,6596448256.0,24447819776.0,5374011.0,1447614.0
13-04 02:37:52,28.936,15.064,51.574,3.660,0.0,0.766,0.0,194494464.0,0.0,369.0,2193432576.0,382394368.0,6618112000.0,24425136128.0,5315281.0,1564150.0
13-04 02:37:53,13.559,9.576,64.492,11.864,0.0,0.508,0.0,268435456.0,0.0,482.0,2193063936.0,382394368.0,6628831232.0,24414785536.0,2278734.0,1407164.0
13-04 02:37:54,19.404,10.213,62.553,7.234,0.0,0.596,0.0,200183808.0,0.0,379.0,2194309120.0,382398464.0,6643392512.0,24398974976.0,5132839.0,1439611.0
13-04 02:37:55,32.763,15.483,50.984,0.086,0.0,0.684,0.0,4325376.0,0.0,41.0,2195226624.0,382418944.0,6668611584.0,24372817920.0,5840197.0,1601924.0
13-04 02:37:56,32.039,14.210,53.133,0.0,0.0,0.618,0.0,2158592.0,0.0,19.0,2195841024.0,382427136.0,6692368384.0,24348438528.0,3438519.0,1399503.0
13-04 02:37:57,32.112,14.921,52.094,0.0,0.0,0.873,0.0,4317184.0,0.0,41.0,2196652032.0,382439424.0,6718304256.0,24321679360.0,5862760.0,1619568.0
13-04 02:37:58,31.053,14.912,53.246,0.0,0.0,0.789,0.0,4329472.0,0.0,38.0,2196836352.0,382439424.0,6743642112.0,24296157184.0,3785250.0,1579954.0
13-04 02:37:59,33.136,15.385,50.465,0.0,0.0,1.014,0.0,2162688.0,0.0,19.0,2196561920.0,382439424.0,6766772224.0,24273301504.0,5517976.0,1443696.0
13-04 02:38:00,32.082,15.700,51.451,0.085,0.0,0.683,0.0,4317184.0,0.0,38.0,2197553152.0,382439424.0,6792699904.0,24246382592.0,3804882.0,1592048.0
13-04 02:38:01,31.709,16.154,51.453,0.171,0.0,0.513,0.0,4333568.0,0.0,41.0,2197729280.0,382451712.0,6818414592.0,24220479488.0,5829278.0,1604357.0
13-04 02:38:02,32.211,15.630,51.813,0.086,0.0,0.259,0.0,2166784.0,0.0,19.0,2198740992.0,382455808.0,6841778176.0,24196100096.0,3516002.0,1440340.0
13-04 02:38:03,31.298,15.993,52.107,0.086,0.0,0.516,0.0,4313088.0,0.0,38.0,2198659072.0,382455808.0,6866874368.0,24171085824.0,5756062.0,1566221.0
13-04 02:38:04,31.524,14.536,52.890,0.0,0.0,1.051,0.0,4464640.0,0.0,62.0,2199584768.0,382464000.0,6892097536.0,24144928768.0,3829396.0,1607286.0
13-04 02:38:05,32.097,15.272,51.855,0.086,0.0,0.690,0.0,2158592.0,0.0,19.0,2200723456.0,382464000.0,6915846144.0,24120041472.0,5587369.0,1473742.0
13-04 02:38:06,31.149,16.170,51.745,0.085,0.0,0.851,0.0,4349952.0,0.0,41.0,2201202688.0,382464000.0,6941540352.0,24093868032.0,3719242.0,1548237.0
13-04 02:38:07,31.873,15.979,51.117,0.086,0.0,0.945,0.0,4329472.0,0.0,43.0,2201755648.0,382476288.0,6966878208.0,24067964928.0,5864653.0,1622360.0
13-04 02:38:08,32.108,14.873,52.493,0.0,0.0,0.525,0.0,2158592.0,0.0,19.0,2202669056.0,382476288.0,6990725120.0,24043204608.0,3514772.0,1432958.0
13-04 02:38:09,30.009,15.686,53.538,0.0,0.0,0.767,0.0,4321280.0,0.0,38.0,2202685440.0,382484480.0,7015079936.0,24018825216.0,5786757.0,1587533.0
13-04 02:38:10,29.604,15.154,54.449,0.088,0.0,0.705,0.0,2158592.0,0.0,19.0,2203615232.0,382492672.0,7037505536.0,23995461632.0,3688645.0,1532980.0
13-04 02:38:11,31.234,15.319,52.681,0.085,0.0,0.681,0.0,4317184.0,0.0,39.0,2204344320.0,382492672.0,7062806528.0,23969431552.0,5712523.0,1545360.0
13-04 02:38:12,28.943,14.038,56.239,0.173,0.0,0.607,0.0,4087808.0,0.0,27.0,2205257728.0,382504960.0,7086260224.0,23945052160.0,3672137.0,1521947.0
13-04 02:38:13,29.512,14.713,55.090,0.086,0.0,0.599,0.0,2420736.0,0.0,33.0,2205519872.0,382504960.0,7108599808.0,23922450432.0,5711868.0,1538199.0
13-04 02:38:14,29.243,15.231,54.917,0.0,0.0,0.609,0.0,2150400.0,0.0,19.0,2206711808.0,382504960.0,7131246592.0,23898611712.0,3642817.0,1500296.0
13-04 02:38:15,30.796,14.628,53.892,0.086,0.0,0.599,0.0,4308992.0,0.0,38.0,2206507008.0,382504960.0,7155703808.0,23874359296.0,5702656.0,1531072.0
13-04 02:38:16,31.100,14.777,53.866,0.0,0.0,0.258,0.0,4333568.0,0.0,39.0,2208223232.0,382504960.0,7180435456.0,23847911424.0,4649206.0,1593154.0
13-04 02:38:17,31.743,13.877,53.599,0.087,0.0,0.694,0.0,2158592.0,0.0,19.0,2207907840.0,382509056.0,7203819520.0,23824838656.0,4726735.0,1463176.0
13-04 02:38:18,29.846,14.151,54.974,0.172,0.0,0.858,0.0,7512064.0,0.0,50.0,2210095104.0,382525440.0,7226888192.0,23799566336.0,5143762.0,1601583.0
13-04 02:38:19,30.085,15.556,53.761,0.0,0.0,0.598,0.0,2248704.0,0.0,22.0,2209468416.0,382529536.0,7249227776.0,23777849344.0,4205709.0,1438276.0
13-04 02:38:20,29.260,14.458,55.250,0.086,0.0,0.947,0.0,4325376.0,0.0,40.0,2210983936.0,382533632.0,7275012096.0,23750545408.0,4470066.0,1608967.0
13-04 02:38:21,28.223,12.805,58.101,0.174,0.0,0.697,0.0,13901824.0,0.0,54.0,2211229696.0,382541824.0,7292149760.0,23733153792.0,4958857.0,1473431.0
13-04 02:38:22,29.930,15.933,53.521,0.088,0.0,0.528,0.0,2158592.0,0.0,19.0,2211651584.0,382541824.0,7315091456.0,23709790208.0,3627785.0,1498286.0
13-04 02:38:23,30.348,14.783,54.261,0.0,0.0,0.609,0.0,4317184.0,0.0,40.0,2212306944.0,382554112.0,7339692032.0,23684521984.0,5708424.0,1531602.0
13-04 02:38:24,30.279,14.049,52.269,2.705,0.0,0.698,0.0,139661312.0,0.0,269.0,2213052416.0,382562304.0,7362498560.0,23660961792.0,5096172.0,1540345.0
13-04 02:38:25,13.548,9.314,67.316,9.314,0.0,0.508,0.0,271544320.0,0.0,486.0,2212966400.0,382562304.0,7373221888.0,23650324480.0,2438254.0,1399164.0
13-04 02:38:26,17.077,8.156,66.270,7.562,0.0,0.935,0.0,246648832.0,0.0,473.0,2214891520.0,382566400.0,7385833472.0,23635783680.0,5191391.0,1474192.0
13-04 02:38:27,32.149,15.251,51.906,0.087,0.0,0.607,0.0,2154496.0,0.0,19.0,2214854656.0,382570496.0,7409131520.0,23612518400.0,5507833.0,1426897.0
13-04 02:38:28,31.955,15.590,51.335,0.086,0.0,1.034,0.0,4321280.0,0.0,38.0,2214907904.0,382574592.0,7435104256.0,23586488320.0,4250924.0,1606676.0
13-04 02:38:29,32.066,15.039,52.290,0.0,0.0,0.605,0.0,4313088.0,0.0,38.0,2214858752.0,382574592.0,7460167680.0,23561474048.0,5385816.0,1588199.0
13-04 02:38:30,31.959,16.409,50.945,0.086,0.0,0.601,0.0,2166784.0,0.0,21.0,2216476672.0,382582784.0,7483936768.0,23536078848.0,3547101.0,1464424.0
13-04 02:38:31,31.480,16.082,51.583,0.086,0.0,0.770,0.0,4349952.0,0.0,43.0,2217693184.0,382582784.0,7509639168.0,23509159936.0,5785611.0,1573002.0
13-04 02:38:32,32.082,15.017,52.133,0.0,0.0,0.768,0.0,4329472.0,0.0,42.0,2218061824.0,382590976.0,7534403584.0,23484018688.0,3764234.0,1566257.0
13-04 02:38:33,31.480,16.510,51.326,0.086,0.0,0.599,0.0,2158592.0,0.0,19.0,2217791488.0,382590976.0,7558545408.0,23460147200.0,5547736.0,1458945.0
13-04 02:38:34,31.525,16.021,51.766,0.086,0.0,0.603,0.0,7794688.0,0.0,48.0,2219433984.0,382599168.0,7583051776.0,23433990144.0,3993294.0,1589025.0
13-04 02:38:35,32.819,16.195,49.957,0.343,0.0,0.686,0.0,25305088.0,0.0,81.0,2218704896.0,382603264.0,7608774656.0,23408992256.0,5651738.0,1615789.0
13-04 02:38:36,33.192,15.620,50.509,0.085,0.0,0.594,0.0,2371584.0,0.0,53.0,2219966464.0,382611456.0,7631757312.0,23384739840.0,3476603.0,1419758.0
13-04 02:38:37,31.798,15.117,52.129,0.087,0.0,0.869,0.0,4333568.0,0.0,39.0,2220097536.0,382623744.0,7658024960.0,23358328832.0,5849717.0,1624345.0
13-04 02:38:38,33.019,15.609,50.858,0.0,0.0,0.515,0.0,4333568.0,0.0,39.0,2221182976.0,382627840.0,7683473408.0,23331790848.0,3776857.0,1576921.0
13-04 02:38:39,32.118,15.625,51.476,0.087,0.0,0.694,0.0,2158592.0,0.0,19.0,2222247936.0,382636032.0,7706652672.0,23307538432.0,5615253.0,1503469.0
13-04 02:38:40,33.447,15.358,50.597,0.085,0.0,0.512,0.0,4329472.0,0.0,38.0,2222804992.0,382644224.0,7733133312.0,23280492544.0,3742838.0,1557564.0
13-04 02:38:41,32.244,15.907,51.247,0.086,0.0,0.516,0.0,4333568.0,0.0,38.0,2224054272.0,382652416.0,7758286848.0,23254081536.0,5811152.0,1590898.0
13-04 02:38:42,30.382,15.712,52.951,0.087,0.0,0.868,0.0,2179072.0,0.0,22.0,2224975872.0,382656512.0,7781281792.0,23230160896.0,3602356.0,1489976.0
13-04 02:38:43,29.285,14.298,56.072,0.0,0.0,0.345,0.0,4333568.0,0.0,38.0,2225332224.0,382664704.0,7805296640.0,23205781504.0,5743623.0,1552585.0
13-04 02:38:44,30.469,15.972,52.778,0.0,0.0,0.781,0.0,2158592.0,0.0,19.0,2226487296.0,382664704.0,7828140032.0,23181783040.0,3641690.0,1502069.0
13-04 02:38:45,31.037,14.286,53.827,0.170,0.0,0.680,0.0,4333568.0,0.0,38.0,2226888704.0,382668800.0,7852494848.0,23157022720.0,5710735.0,1539082.0
13-04 02:38:46,29.522,16.382,53.584,0.0,0.0,0.512,0.0,2166784.0,0.0,19.0,2227302400.0,382676992.0,7875309568.0,23133786112.0,3694978.0,1536791.0
13-04 02:38:47,30.769,14.017,54.188,0.171,0.0,0.855,0.0,4358144.0,0.0,41.0,2228285440.0,382701568.0,7899697152.0,23108390912.0,5714888.0,1545905.0
13-04 02:38:48,18.930,7.725,73.175,0.085,0.0,0.085,0.0,4333568.0,0.0,38.0,2228830208.0,382713856.0,7917805568.0,23089725440.0,2684603.0,488833.0
13-04 02:38:49,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2228826112.0,382713856.0,7917809664.0,23089725440.0,3227.0,3596.0
13-04 02:38:50,0.334,0.250,99.416,0.0,0.0,0.0,0.0,208896.0,0.0,19.0,2228838400.0,382713856.0,7918051328.0,23089471488.0,57564.0,5578.0
13-04 02:38:51,0.0,0.334,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2229092352.0,382713856.0,7918051328.0,23089217536.0,4538.0,5780.0
13-04 02:38:52,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2229092352.0,382713856.0,7918051328.0,23089217536.0,3915.0,4579.0
13-04 02:38:53,0.084,0.418,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2229211136.0,382717952.0,7918055424.0,23089090560.0,3174.0,3337.0
13-04 02:38:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2229338112.0,382717952.0,7918055424.0,23088963584.0,3107.0,3336.0
13-04 02:38:55,2.337,2.588,94.908,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,2229088256.0,382717952.0,7919067136.0,23088201728.0,249760.0,248942.0
13-04 02:38:56,21.397,12.489,64.279,1.310,0.0,0.524,0.0,101568512.0,0.0,183.0,2229682176.0,382717952.0,7934107648.0,23072567296.0,3388907.0,1432360.0
13-04 02:38:57,15.803,10.622,61.313,11.313,0.0,0.950,0.0,272769024.0,0.0,496.0,2229846016.0,382717952.0,7947440128.0,23059070976.0,4106813.0,1626849.0
13-04 02:38:58,23.887,13.784,58.048,3.596,0.0,0.685,0.0,124272640.0,0.0,238.0,2230362112.0,382726144.0,7965437952.0,23040548864.0,5196880.0,1499228.0
13-04 02:38:59,31.980,16.582,50.592,0.169,0.0,0.677,0.0,4349952.0,0.0,40.0,2229399552.0,382734336.0,7991091200.0,23015849984.0,5974973.0,1723658.0
13-04 02:39:00,31.170,16.311,51.324,0.085,0.0,1.110,0.0,2166784.0,0.0,19.0,2230935552.0,382734336.0,8014471168.0,22990934016.0,3749659.0,1613870.0
13-04 02:39:01,33.391,15.013,51.079,0.0,0.0,0.518,0.0,4349952.0,0.0,41.0,2231439360.0,382742528.0,8040243200.0,22964649984.0,5842813.0,1664781.0
13-04 02:39:02,31.414,16.850,50.635,0.085,0.0,1.016,0.0,4304896.0,0.0,39.0,2232684544.0,382750720.0,8066072576.0,22937567232.0,6001790.0,1735236.0
13-04 02:39:03,33.703,15.102,50.683,0.0,0.0,0.512,0.0,2162688.0,0.0,19.0,2233036800.0,382750720.0,8089174016.0,22914113536.0,3522331.0,1493594.0
13-04 02:39:04,32.644,15.590,50.732,0.086,0.0,0.947,0.0,4317184.0,0.0,39.0,2233704448.0,382754816.0,8115421184.0,22887194624.0,6032372.0,1763858.0
13-04 02:39:05,32.062,15.425,51.646,0.087,0.0,0.780,0.0,2179072.0,0.0,21.0,2234880000.0,382758912.0,8138850304.0,22862585856.0,5568533.0,1521642.0
13-04 02:39:06,32.590,15.609,50.943,0.086,0.0,0.772,0.0,4317184.0,0.0,39.0,2235629568.0,382763008.0,8164405248.0,22836277248.0,3995022.0,1735266.0
13-04 02:39:07,30.877,16.140,52.281,0.0,0.0,0.702,0.0,2191360.0,0.0,26.0,2235805696.0,382763008.0,8188227584.0,22812278784.0,5779762.0,1635169.0
13-04 02:39:08,31.212,15.693,52.223,0.087,0.0,0.785,0.0,4419584.0,0.0,56.0,2236723200.0,382763008.0,8213721088.0,22785867776.0,3808389.0,1643186.0
13-04 02:39:09,32.411,15.557,51.080,0.086,0.0,0.864,0.0,4321280.0,0.0,38.0,2237308928.0,382771200.0,8239030272.0,22759964672.0,6003560.0,1749259.0
13-04 02:39:10,33.106,15.102,50.853,0.0,0.0,0.939,0.0,2150400.0,0.0,19.0,2238337024.0,382771200.0,8262897664.0,22735069184.0,5598278.0,1527269.0
13-04 02:39:11,31.037,16.478,51.700,0.087,0.0,0.697,0.0,4337664.0,0.0,40.0,2238472192.0,382787584.0,8289529856.0,22708285440.0,3967261.0,1734919.0
13-04 02:39:12,31.904,16.552,50.686,0.086,0.0,0.772,0.0,2162688.0,0.0,19.0,2239217664.0,382791680.0,8312905728.0,22684160000.0,5559649.0,1506936.0
13-04 02:39:13,31.421,16.267,51.712,0.0,0.0,0.599,0.0,4321280.0,0.0,38.0,2240446464.0,382799872.0,8337952768.0,22657875968.0,4147303.0,1752403.0
13-04 02:39:14,32.468,15.584,51.082,0.0,0.0,0.866,0.0,2158592.0,0.0,19.0,2241372160.0,382799872.0,8361660416.0,22633242624.0,5590995.0,1601963.0
13-04 02:39:15,32.807,14.211,52.281,0.088,0.0,0.614,0.0,4321280.0,0.0,39.0,2242662400.0,382799872.0,8387039232.0,22606573568.0,5857092.0,1668249.0
13-04 02:39:16,32.938,15.326,50.974,0.0,0.0,0.762,0.0,4190208.0,0.0,32.0,2242437120.0,382812160.0,8412643328.0,22581182464.0,3878921.0,1672797.0
13-04 02:39:17,32.644,16.021,50.646,0.172,0.0,0.517,0.0,2306048.0,0.0,28.0,2244182016.0,382820352.0,8436285440.0,22555787264.0,5743719.0,1622696.0
13-04 02:39:18,31.920,15.398,51.903,0.0,0.0,0.779,0.0,4317184.0,0.0,38.0,2245070848.0,382820352.0,8461725696.0,22529458176.0,6008049.0,1745327.0
13-04 02:39:19,31.376,15.250,52.498,0.0,0.0,0.876,0.0,2158592.0,0.0,19.0,2244190208.0,382820352.0,8485543936.0,22506520576.0,3566941.0,1517915.0
13-04 02:39:20,32.492,16.751,50.0,0.0,0.0,0.758,0.0,4321280.0,0.0,38.0,2245558272.0,382824448.0,8511471616.0,22479220736.0,6011301.0,1752121.0
13-04 02:39:21,31.332,15.927,52.132,0.0,0.0,0.609,0.0,2158592.0,0.0,19.0,2246766592.0,382824448.0,8534847488.0,22454636544.0,5578260.0,1527901.0
13-04 02:39:22,32.143,16.667,50.340,0.170,0.0,0.680,0.0,4333568.0,0.0,41.0,2245259264.0,382849024.0,8560504832.0,22430461952.0,4003882.0,1744791.0
13-04 02:39:23,31.909,14.996,52.223,0.0,0.0,0.872,0.0,2191360.0,0.0,20.0,2246885376.0,382849024.0,8583766016.0,22405574656.0,5699474.0,1579740.0
13-04 02:39:24,31.277,16.881,51.071,0.086,0.0,0.686,0.0,4354048.0,0.0,41.0,2248028160.0,382873600.0,8609660928.0,22378512384.0,3997450.0,1689800.0
13-04 02:39:25,32.692,15.035,51.748,0.087,0.0,0.437,0.0,4321280.0,0.0,39.0,2248470528.0,382885888.0,8635002880.0,22352715776.0,5763322.0,1674083.0
13-04 02:39:26,31.130,16.522,52.0,0.0,0.0,0.348,0.0,2150400.0,0.0,19.0,2249457664.0,382889984.0,8659156992.0,22327570432.0,5665539.0,1564105.0
13-04 02:39:27,32.730,15.332,51.077,0.086,0.0,0.775,0.0,4321280.0,0.0,38.0,2250678272.0,382894080.0,8684040192.0,22301462528.0,3994442.0,1739452.0
13-04 02:39:28,22.881,14.407,54.576,7.373,0.0,0.763,0.0,227045376.0,0.0,423.0,2250809344.0,382898176.0,8702087168.0,22283280384.0,5654431.0,1569194.0
13-04 02:39:29,14.177,9.762,62.564,12.564,0.0,0.934,0.0,274812928.0,0.0,501.0,2250182656.0,382898176.0,8713146368.0,22272847872.0,1864865.0,1491832.0
13-04 02:39:30,21.039,11.255,60.519,6.494,0.0,0.693,0.0,178565120.0,0.0,349.0,2251636736.0,382898176.0,8728780800.0,22255759360.0,7344531.0,1580394.0
13-04 02:39:31,32.863,15.507,50.308,0.264,0.0,1.057,0.0,28786688.0,0.0,89.0,2252992512.0,382910464.0,8753364992.0,22229807104.0,5837550.0,1654768.0
13-04 02:39:32,31.304,16.174,52.0,0.0,0.0,0.522,0.0,2228224.0,0.0,23.0,2253385728.0,382918656.0,8777502720.0,22205267968.0,3717956.0,1590806.0
13-04 02:39:33,32.373,15.445,51.483,0.087,0.0,0.611,0.0,4313088.0,0.0,39.0,2254467072.0,382918656.0,8803213312.0,22178476032.0,6025281.0,1755752.0
13-04 02:39:34,31.942,16.525,50.681,0.085,0.0,0.767,0.0,2170880.0,0.0,21.0,2254995456.0,382926848.0,8826994688.0,22154158080.0,5596150.0,1531306.0
13-04 02:39:35,31.076,15.625,52.604,0.087,0.0,0.608,0.0,4321280.0,0.0,38.0,2254094336.0,382930944.0,8852430848.0,22129618944.0,3960852.0,1723869.0
13-04 02:39:36,33.305,15.807,50.127,0.085,0.0,0.676,0.0,2174976.0,0.0,20.0,2255261696.0,382939136.0,8875302912.0,22105571328.0,5578979.0,1518251.0
13-04 02:39:37,33.135,15.758,50.426,0.0,0.0,0.681,0.0,7667712.0,0.0,49.0,2256994304.0,382951424.0,8901509120.0,22077620224.0,6047883.0,1769138.0
13-04 02:39:38,32.205,16.059,51.042,0.174,0.0,0.521,0.0,12869632.0,0.0,48.0,2257076224.0,382959616.0,8922247168.0,22056792064.0,3620048.0,1545552.0
13-04 02:39:39,32.729,15.199,51.123,0.086,0.0,0.864,0.0,4321280.0,0.0,38.0,2258018304.0,382959616.0,8948416512.0,22029680640.0,5964440.0,1725767.0
13-04 02:39:40,32.205,14.931,51.562,0.087,0.0,1.215,0.0,2342912.0,0.0,46.0,2259456000.0,382963712.0,8971943936.0,22004711424.0,3770234.0,1622580.0
13-04 02:39:41,31.830,16.511,50.979,0.0,0.0,0.681,0.0,4284416.0,0.0,35.0,2259718144.0,382967808.0,8997343232.0,21979045888.0,5831560.0,1658708.0
13-04 02:39:42,31.239,15.881,51.920,0.087,0.0,0.873,0.0,4337664.0,0.0,42.0,2261860352.0,382971904.0,9022320640.0,21951922176.0,5855591.0,1666596.0
13-04 02:39:43,31.972,15.378,52.042,0.0,0.0,0.608,0.0,2162688.0,0.0,19.0,2261143552.0,382971904.0,9047056384.0,21927903232.0,3681208.0,1572467.0
13-04 02:39:44,33.478,14.657,51.171,0.0,0.0,0.694,0.0,4313088.0,0.0,38.0,2263101440.0,382976000.0,9071841280.0,21901156352.0,6031415.0,1768680.0
13-04 02:39:45,32.209,13.842,53.239,0.0,0.0,0.710,0.0,2162688.0,0.0,19.0,2264043520.0,382980096.0,9095323648.0,21876727808.0,3998352.0,1519724.0
13-04 02:39:46,31.705,16.452,50.900,0.257,0.0,0.686,0.0,4325376.0,0.0,40.0,2264485888.0,382988288.0,9121681408.0,21849919488.0,5600539.0,1755068.0
13-04 02:39:47,32.121,15.931,51.255,0.0,0.0,0.693,0.0,2158592.0,0.0,19.0,2265354240.0,382992384.0,9145143296.0,21825585152.0,5605298.0,1542414.0
13-04 02:39:48,31.565,16.510,51.155,0.0,0.0,0.770,0.0,4358144.0,0.0,41.0,2265694208.0,383008768.0,9170120704.0,21800251392.0,3934119.0,1711185.0
13-04 02:39:49,31.513,17.311,50.168,0.084,0.0,0.924,0.0,2158592.0,0.0,20.0,2266873856.0,383021056.0,9193611264.0,21775568896.0,5800086.0,1635179.0
13-04 02:39:50,32.705,16.267,50.514,0.086,0.0,0.428,0.0,4325376.0,0.0,39.0,2267348992.0,383029248.0,9219198976.0,21749497856.0,5797834.0,1635682.0
13-04 02:39:51,31.542,15.066,52.775,0.0,0.0,0.617,0.0,4325376.0,0.0,38.0,2267770880.0,383033344.0,9245241344.0,21723029504.0,4026796.0,1761515.0
13-04 02:39:52,31.893,15.903,51.772,0.086,0.0,0.346,0.0,2183168.0,0.0,22.0,2268336128.0,383045632.0,9268727808.0,21698965504.0,5630332.0,1543785.0
13-04 02:39:53,32.757,15.125,51.340,0.086,0.0,0.691,0.0,4321280.0,0.0,38.0,2270924800.0,383045632.0,9294266368.0,21670838272.0,5983660.0,1733664.0
13-04 02:39:54,31.315,16.522,51.557,0.0,0.0,0.606,0.0,2158592.0,0.0,20.0,2270793728.0,383045632.0,9317318656.0,21647917056.0,3595087.0,1524125.0
13-04 02:39:55,31.865,16.235,51.209,0.0,0.0,0.691,0.0,4349952.0,0.0,41.0,2271469568.0,383045632.0,9343602688.0,21620957184.0,5999818.0,1747655.0
13-04 02:39:56,32.674,15.993,51.075,0.0,0.0,0.258,0.0,2162688.0,0.0,19.0,2272141312.0,383049728.0,9367252992.0,21596631040.0,3565311.0,1512030.0
13-04 02:39:57,32.560,15.378,51.203,0.258,0.0,0.601,0.0,4341760.0,0.0,41.0,2273095680.0,383066112.0,9392758784.0,21570154496.0,5979265.0,1739541.0
13-04 02:39:58,30.454,16.667,51.832,0.087,0.0,0.960,0.0,2162688.0,0.0,19.0,2273996800.0,383066112.0,9416073216.0,21545938944.0,5819787.0,1652577.0
13-04 02:39:59,32.253,16.553,50.597,0.085,0.0,0.512,0.0,4321280.0,0.0,38.0,2273386496.0,383078400.0,9442091008.0,21520519168.0,3757095.0,1617236.0
13-04 02:40:00,29.407,16.492,50.175,2.880,0.0,1.047,0.0,169009152.0,0.0,329.0,2274988032.0,383078400.0,9465266176.0,21495742464.0,5887206.0,1688207.0
13-04 02:40:01,15.267,9.330,63.953,10.772,0.0,0.679,0.0,269484032.0,0.0,491.0,2276392960.0,383078400.0,9476849664.0,21482754048.0,3935709.0,1546089.0
13-04 02:40:02,16.467,10.206,66.038,6.690,0.0,0.600,0.0,240934912.0,0.0,459.0,2277105664.0,383086592.0,9490485248.0,21468397568.0,5330432.0,1557135.0
13-04 02:40:03,32.097,15.531,51.510,0.086,0.0,0.777,0.0,2170880.0,0.0,21.0,2278670336.0,383094784.0,9513951232.0,21443358720.0,5605426.0,1530270.0
13-04 02:40:04,30.917,16.157,52.314,0.0,0.0,0.611,0.0,4325376.0,0.0,38.0,2279747584.0,383094784.0,9538953216.0,21417279488.0,3998643.0,1742950.0
13-04 02:40:05,31.857,16.951,50.511,0.0,0.0,0.681,0.0,2162688.0,0.0,19.0,2280464384.0,383102976.0,9563164672.0,21392343040.0,5532664.0,1498575.0
13-04 02:40:06,32.471,16.528,49.917,0.083,0.0,1.002,0.0,4341760.0,0.0,39.0,2281533440.0,383111168.0,9587986432.0,21366444032.0,6055570.0,1774343.0
13-04 02:40:07,31.493,16.652,51.165,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,2282512384.0,383111168.0,9612079104.0,21341372416.0,3667048.0,1566201.0
13-04 02:40:08,32.077,14.636,52.585,0.088,0.0,0.613,0.0,4313088.0,0.0,38.0,2283298816.0,383119360.0,9637601280.0,21315055616.0,5891256.0,1684658.0
13-04 02:40:09,31.547,16.162,51.513,0.086,0.0,0.691,0.0,4100096.0,0.0,28.0,2286047232.0,383127552.0,9663029248.0,21286871040.0,5811157.0,1684947.0
13-04 02:40:10,33.219,15.451,50.558,0.086,0.0,0.687,0.0,2408448.0,0.0,31.0,2284691456.0,383131648.0,9686228992.0,21265022976.0,3792725.0,1593554.0
13-04 02:40:11,31.565,16.766,51.069,0.0,0.0,0.599,0.0,4321280.0,0.0,38.0,2285584384.0,383135744.0,9712111616.0,21238243328.0,6008072.0,1751578.0
13-04 02:40:12,32.965,15.973,50.467,0.0,0.0,0.595,0.0,2277376.0,0.0,40.0,2285518848.0,383139840.0,9735630848.0,21214785536.0,3571424.0,1526853.0
13-04 02:40:13,32.149,15.511,51.300,0.173,0.0,0.867,0.0,4366336.0,0.0,43.0,2287063040.0,383156224.0,9761468416.0,21187387392.0,6024858.0,1756609.0
13-04 02:40:14,31.478,16.087,51.739,0.0,0.0,0.696,0.0,2154496.0,0.0,20.0,2288357376.0,383156224.0,9784610816.0,21162950656.0,5566686.0,1513077.0
13-04 02:40:15,32.152,15.385,51.253,0.173,0.0,1.037,0.0,4329472.0,0.0,40.0,2288644096.0,383164416.0,9810878464.0,21136388096.0,3990995.0,1738498.0
13-04 02:40:16,32.734,15.938,50.643,0.0,0.0,0.686,0.0,2150400.0,0.0,19.0,2289688576.0,383176704.0,9833852928.0,21112356864.0,5700465.0,1590276.0
13-04 02:40:17,32.072,15.391,51.505,0.086,0.0,0.946,0.0,4329472.0,0.0,41.0,2290888704.0,383176704.0,9859436544.0,21085573120.0,5007359.0,1722769.0
13-04 02:40:18,34.354,16.327,48.129,0.255,0.0,0.935,0.0,27074560.0,0.0,70.0,2291376128.0,383176704.0,9905864704.0,21038657536.0,4688200.0,1621309.0
13-04 02:40:19,32.285,17.077,49.448,0.255,0.0,0.935,0.0,10838016.0,0.0,51.0,2292723712.0,383188992.0,9908219904.0,21034942464.0,5823277.0,1657096.0
13-04 02:40:20,31.906,15.472,52.185,0.0,0.0,0.437,0.0,4304896.0,0.0,38.0,2293788672.0,383201280.0,9934237696.0,21007847424.0,3994839.0,1744472.0
13-04 02:40:21,33.305,16.225,49.957,0.085,0.0,0.427,0.0,2166784.0,0.0,21.0,2294562816.0,383205376.0,9957302272.0,20984004608.0,5571960.0,1521544.0
13-04 02:40:22,31.294,15.734,52.185,0.0,0.0,0.787,0.0,4313088.0,0.0,38.0,2295996416.0,383209472.0,9982918656.0,20956950528.0,6030040.0,1755406.0
13-04 02:40:23,31.850,15.707,51.832,0.0,0.0,0.611,0.0,2146304.0,0.0,19.0,2295959552.0,383209472.0,10007011328.0,20932894720.0,3579133.0,1517218.0
13-04 02:40:24,32.511,14.537,52.247,0.088,0.0,0.617,0.0,4313088.0,0.0,38.0,2297184256.0,383209472.0,10032340992.0,20906340352.0,5916141.0,1701263.0
13-04 02:40:25,31.727,15.513,51.884,0.0,0.0,0.876,0.0,2158592.0,0.0,19.0,2298560512.0,383209472.0,10055630848.0,20881674240.0,5761747.0,1622407.0
13-04 02:40:26,32.192,15.668,51.284,0.086,0.0,0.771,0.0,4313088.0,0.0,38.0,2299224064.0,383209472.0,10081239040.0,20855402496.0,3857310.0,1670469.0
13-04 02:40:27,32.381,15.671,50.996,0.173,0.0,0.779,0.0,4239360.0,0.0,37.0,2299600896.0,383213568.0,10106810368.0,20829450240.0,5855391.0,1667710.0
13-04 02:40:28,32.087,14.957,52.435,0.0,0.0,0.522,0.0,2277376.0,0.0,25.0,2300780544.0,383213568.0,10130661376.0,20804419584.0,3700924.0,1587187.0
13-04 02:40:29,31.937,15.707,51.571,0.0,0.0,0.785,0.0,4317184.0,0.0,38.0,2300297216.0,383213568.0,10155638784.0,20779925504.0,6013865.0,1753459.0
13-04 02:40:30,32.258,15.519,51.264,0.0,0.0,0.959,0.0,2150400.0,0.0,19.0,2301419520.0,383213568.0,10179584000.0,20754857984.0,5573411.0,1516246.0
13-04 02:40:31,31.406,16.135,51.251,0.173,0.0,1.035,0.0,4313088.0,0.0,38.0,2302070784.0,383213568.0,10205769728.0,20728020992.0,3963064.0,1715087.0
13-04 02:40:32,32.873,15.444,49.439,1.639,0.0,0.604,0.0,103211008.0,0.0,205.0,2303348736.0,383221760.0,10229334016.0,20703170560.0,5667109.0,1578401.0
13-04 02:40:33,15.884,10.931,61.657,11.016,0.0,0.512,0.0,271581184.0,0.0,500.0,2303582208.0,383221760.0,10242080768.0,20690190336.0,4370165.0,1578680.0
13-04 02:40:34,14.286,9.177,64.935,11.082,0.0,0.519,0.0,273190912.0,0.0,496.0,2303393792.0,383221760.0,10253402112.0,20679057408.0,1583683.0,1536548.0
13-04 02:40:35,31.383,14.589,51.824,1.442,0.0,0.763,0.0,33714176.0,0.0,93.0,2305658880.0,383221760.0,10276511744.0,20653682688.0,9158411.0,1628204.0
13-04 02:40:36,32.289,14.708,52.045,0.0,0.0,0.957,0.0,2154496.0,0.0,19.0,2305712128.0,383221760.0,10300583936.0,20629557248.0,3679519.0,1584392.0
13-04 02:40:37,32.051,16.325,50.769,0.085,0.0,0.769,0.0,4341760.0,0.0,41.0,2307043328.0,383225856.0,10325917696.0,20602888192.0,5898204.0,1683323.0
13-04 02:40:38,32.042,15.405,51.761,0.088,0.0,0.704,0.0,4202496.0,0.0,35.0,2308759552.0,383229952.0,10351214592.0,20575870976.0,5865165.0,1688101.0
13-04 02:40:39,32.272,15.577,51.377,0.086,0.0,0.688,0.0,2277376.0,0.0,25.0,2308624384.0,383238144.0,10375483392.0,20551729152.0,3673299.0,1556159.0
13-04 02:40:40,32.676,16.038,50.515,0.086,0.0,0.686,0.0,4308992.0,0.0,38.0,2309931008.0,383254528.0,10400874496.0,20525015040.0,6009733.0,1743446.0
13-04 02:40:41,32.594,16.041,50.512,0.085,0.0,0.768,0.0,2179072.0,0.0,20.0,2309775360.0,383254528.0,10425196544.0,20500848640.0,5594645.0,1539509.0
13-04 02:40:42,32.522,15.217,51.652,0.0,0.0,0.609,0.0,4308992.0,0.0,38.0,2311581696.0,383254528.0,10450620416.0,20473618432.0,3964697.0,1716805.0
13-04 02:40:43,32.069,15.862,51.466,0.0,0.0,0.603,0.0,2150400.0,0.0,19.0,2312114176.0,383262720.0,10474160128.0,20449538048.0,5637625.0,1556127.0
13-04 02:40:44,33.019,15.952,50.086,0.172,0.0,0.772,0.0,7729152.0,0.0,75.0,2313297920.0,383275008.0,10498519040.0,20423983104.0,3925474.0,1699481.0
13-04 02:40:45,31.893,15.730,51.599,0.086,0.0,0.691,0.0,4079616.0,0.0,26.0,2314514432.0,383299584.0,10523975680.0,20397285376.0,5836805.0,1665666.0
13-04 02:40:46,33.362,15.477,50.301,0.172,0.0,0.688,0.0,16646144.0,0.0,63.0,2316529664.0,383324160.0,10558488576.0,20360732672.0,5751802.0,1610848.0
13-04 02:40:47,32.051,16.838,50.513,0.171,0.0,0.427,0.0,6361088.0,0.0,51.0,2316587008.0,383340544.0,10571497472.0,20347650048.0,3978322.0,1744265.0
13-04 02:40:48,32.592,15.312,51.155,0.0,0.0,0.941,0.0,2150400.0,0.0,21.0,2317045760.0,383340544.0,10594689024.0,20323999744.0,5610635.0,1536286.0
13-04 02:40:49,32.476,15.681,50.814,0.086,0.0,0.943,0.0,4321280.0,0.0,39.0,2317565952.0,383340544.0,10620755968.0,20297412608.0,5736450.0,1759175.0
13-04 02:40:50,31.463,16.752,51.020,0.085,0.0,0.680,0.0,2166784.0,0.0,22.0,2318696448.0,383344640.0,10644353024.0,20272680960.0,3825805.0,1497862.0
13-04 02:40:51,31.724,15.862,51.466,0.086,0.0,0.862,0.0,4300800.0,0.0,38.0,2319732736.0,383344640.0,10669125632.0,20246872064.0,6019794.0,1759617.0
13-04 02:40:52,31.675,15.358,52.182,0.0,0.0,0.785,0.0,2183168.0,0.0,23.0,2321051648.0,383348736.0,10693455872.0,20221218816.0,3806541.0,1530530.0
13-04 02:40:53,33.275,14.498,51.354,0.0,0.0,0.873,0.0,4313088.0,0.0,38.0,2321985536.0,383348736.0,10718359552.0,20195381248.0,5756640.0,1723559.0
13-04 02:40:54,31.952,15.371,51.554,0.086,0.0,1.036,0.0,2154496.0,0.0,19.0,2322034688.0,383356928.0,10742059008.0,20171624448.0,5726367.0,1597812.0
13-04 02:40:55,32.258,15.344,51.439,0.087,0.0,0.872,0.0,4313088.0,0.0,38.0,2322407424.0,383365120.0,10767810560.0,20145491968.0,3752022.0,1521678.0
13-04 02:40:56,32.103,12.532,55.193,0.172,0.0,0.0,0.0,6479872.0,0.0,59.0,2323742720.0,383385600.0,10795470848.0,20116475904.0,2474800.0,250958.0
13-04 02:40:57,31.882,10.889,57.143,0.087,0.0,0.0,0.0,6512640.0,0.0,63.0,2325372928.0,383385600.0,10824093696.0,20086222848.0,440772.0,233049.0
13-04 02:40:58,32.323,12.458,54.966,0.168,0.0,0.084,0.0,8593408.0,0.0,75.0,2325954560.0,383393792.0,10851426304.0,20058300416.0,642404.0,315341.0
13-04 02:40:59,31.670,12.565,55.594,0.172,0.0,0.0,0.0,6516736.0,0.0,59.0,2326499328.0,383406080.0,10877820928.0,20031348736.0,442366.0,236156.0
13-04 02:41:00,33.050,12.404,54.291,0.255,0.0,0.0,0.0,9945088.0,0.0,67.0,2328653824.0,383406080.0,10904567808.0,20002447360.0,441536.0,235042.0
13-04 02:41:01,34.866,11.535,53.079,0.520,0.0,0.0,0.0,38006784.0,0.0,122.0,2331713536.0,383414272.0,10929934336.0,19974012928.0,441472.0,234889.0
13-04 02:41:02,17.102,7.077,75.653,0.168,0.0,0.0,0.0,4526080.0,0.0,59.0,2331185152.0,383426560.0,10947473408.0,19956989952.0,302083.0,162776.0
13-04 02:41:03,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2331185152.0,383426560.0,10947473408.0,19956989952.0,10075.0,11869.0
13-04 02:41:04,0.167,0.335,98.745,0.753,0.0,0.0,4096.0,32997376.0,1.0,57.0,2331176960.0,383430656.0,10947477504.0,19956989952.0,7457.0,7966.0
13-04 02:41:05,0.251,0.585,91.228,7.853,0.0,0.084,0.0,268435456.0,0.0,488.0,2331164672.0,383430656.0,10947489792.0,19956989952.0,6661.0,7535.0
13-04 02:41:06,0.251,0.503,93.970,5.276,0.0,0.0,0.0,270532608.0,0.0,428.0,2331164672.0,383430656.0,10947489792.0,19956989952.0,5978.0,6403.0
13-04 02:41:07,3.096,0.921,95.649,0.251,0.0,0.084,0.0,18731008.0,0.0,34.0,2337267712.0,383434752.0,10947518464.0,19950854144.0,12275.0,12065.0
13-04 02:41:08,2.277,1.855,95.784,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336501760.0,383434752.0,10948030464.0,19951108096.0,247726.0,250893.0
13-04 02:41:09,22.801,13.749,62.938,0.0,0.0,0.512,0.0,0.0,0.0,0.0,2333089792.0,383434752.0,10964131840.0,19938418688.0,3443921.0,1506551.0
13-04 02:41:10,32.989,14.556,51.335,0.086,0.0,1.034,0.0,4329472.0,0.0,38.0,2333560832.0,383434752.0,10989277184.0,19912802304.0,6178389.0,1880175.0
13-04 02:41:11,31.783,16.021,51.852,0.0,0.0,0.345,0.0,2187264.0,0.0,20.0,2334060544.0,383438848.0,11012251648.0,19889324032.0,3625012.0,1584936.0
13-04 02:41:12,30.551,17.212,51.377,0.0,0.0,0.861,0.0,4202496.0,0.0,32.0,2335035392.0,383442944.0,11037622272.0,19862974464.0,5938732.0,1733174.0
13-04 02:41:13,31.436,15.412,52.277,0.088,0.0,0.788,0.0,2322432.0,0.0,28.0,2334908416.0,383447040.0,11061313536.0,19839406080.0,5913893.0,1743184.0
13-04 02:41:14,32.844,15.471,50.994,0.086,0.0,0.605,0.0,2162688.0,0.0,19.0,2336600064.0,383447040.0,11084857344.0,19814170624.0,5759699.0,1659626.0
13-04 02:41:15,30.269,16.826,52.038,0.087,0.0,0.781,0.0,4337664.0,0.0,38.0,2337419264.0,383451136.0,11110785024.0,19787419648.0,6195959.0,1889237.0
13-04 02:41:16,32.479,15.812,50.769,0.085,0.0,0.855,0.0,2338816.0,0.0,47.0,2337714176.0,383451136.0,11134033920.0,19763875840.0,3656034.0,1608486.0
13-04 02:41:17,32.100,16.954,50.0,0.0,0.0,0.947,0.0,4325376.0,0.0,38.0,2338230272.0,383455232.0,11160457216.0,19736932352.0,6192612.0,1887953.0
13-04 02:41:18,31.939,16.482,50.811,0.085,0.0,0.683,0.0,2162688.0,0.0,19.0,2338004992.0,383459328.0,11183894528.0,19713716224.0,5652782.0,1612099.0
13-04 02:41:19,32.939,15.963,50.084,0.084,0.0,0.929,0.0,4214784.0,0.0,34.0,2339483648.0,383463424.0,11208761344.0,19687366656.0,4051778.0,1810138.0
13-04 02:41:20,32.837,14.711,51.664,0.0,0.0,0.788,0.0,2297856.0,0.0,25.0,2339704832.0,383463424.0,11232935936.0,19662970880.0,5908230.0,1741986.0
13-04 02:41:21,31.379,16.293,51.293,0.0,0.0,1.034,0.0,2166784.0,0.0,20.0,2340687872.0,383471616.0,11256389632.0,19638525952.0,5741994.0,1657700.0
13-04 02:41:22,31.741,16.468,50.768,0.085,0.0,0.939,0.0,4325376.0,0.0,38.0,2341654528.0,383483904.0,11282399232.0,19611537408.0,6187027.0,1910993.0
13-04 02:41:23,32.498,15.644,51.080,0.0,0.0,0.778,0.0,2166784.0,0.0,19.0,2341703680.0,383483904.0,11306614784.0,19587272704.0,3688770.0,1631723.0
13-04 02:41:24,31.597,16.994,50.726,0.0,0.0,0.683,0.0,4349952.0,0.0,41.0,2343243776.0,383496192.0,11331936256.0,19560398848.0,6222097.0,1911636.0
13-04 02:41:25,32.325,16.076,50.994,0.086,0.0,0.519,0.0,2166784.0,0.0,22.0,2343768064.0,383504384.0,11355086848.0,19536715776.0,5682830.0,1633708.0
13-04 02:41:26,31.584,16.273,51.619,0.0,0.0,0.525,0.0,4313088.0,0.0,38.0,2345041920.0,383508480.0,11381342208.0,19509182464.0,6214481.0,1923550.0
13-04 02:41:27,32.269,15.358,51.941,0.086,0.0,0.345,0.0,2170880.0,0.0,22.0,2345385984.0,383512576.0,11404587008.0,19485589504.0,3656937.0,1611442.0
13-04 02:41:28,31.406,16.048,51.682,0.0,0.0,0.863,0.0,2162688.0,0.0,19.0,2346602496.0,383512576.0,11428323328.0,19460636672.0,5878460.0,1729060.0
13-04 02:41:29,32.536,16.225,50.470,0.085,0.0,0.683,0.0,4313088.0,0.0,39.0,2345951232.0,383520768.0,11453665280.0,19435937792.0,6059441.0,1838205.0
13-04 02:41:30,31.753,16.765,50.720,0.0,0.0,0.762,0.0,2158592.0,0.0,19.0,2348187648.0,383528960.0,11477118976.0,19410239488.0,5676557.0,1614182.0
13-04 02:41:31,31.250,15.972,51.476,0.174,0.0,1.128,0.0,4366336.0,0.0,42.0,2348691456.0,383541248.0,11502874624.0,19383967744.0,4209970.0,1906128.0
13-04 02:41:32,33.044,14.918,51.344,0.0,0.0,0.694,0.0,2158592.0,0.0,20.0,2349473792.0,383553536.0,11526635520.0,19359412224.0,5682864.0,1623025.0
13-04 02:41:33,31.115,16.768,51.080,0.0,0.0,1.037,0.0,4313088.0,0.0,38.0,2349654016.0,383565824.0,11552681984.0,19333173248.0,6227774.0,1918201.0
13-04 02:41:34,31.716,16.205,51.213,0.0,0.0,0.867,0.0,2162688.0,0.0,19.0,2351026176.0,383569920.0,11576311808.0,19308167168.0,5723978.0,1647190.0
13-04 02:41:35,31.959,16.237,50.859,0.086,0.0,0.859,0.0,4272128.0,0.0,35.0,2352160768.0,383578112.0,11601702912.0,19281633280.0,4275960.0,1758667.0
13-04 02:41:36,31.693,16.321,51.295,0.0,0.0,0.691,0.0,2215936.0,0.0,22.0,2352623616.0,383582208.0,11625394176.0,19257475072.0,5555007.0,1740848.0
13-04 02:41:37,32.056,15.592,51.394,0.087,0.0,0.871,0.0,2170880.0,0.0,22.0,2353909760.0,383586304.0,11649470464.0,19232108544.0,5828442.0,1698535.0
13-04 02:41:38,33.217,14.783,50.957,0.087,0.0,0.957,0.0,4325376.0,0.0,38.0,2354397184.0,383598592.0,11674718208.0,19206361088.0,6084505.0,1845890.0
13-04 02:41:39,31.697,16.365,51.163,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,2355068928.0,383614976.0,11698393088.0,19181998080.0,3681233.0,1634093.0
13-04 02:41:40,32.134,16.110,50.900,0.171,0.0,0.686,0.0,4321280.0,0.0,38.0,2355212288.0,383623168.0,11724574720.0,19155664896.0,6211835.0,1913651.0
13-04 02:41:41,31.360,15.371,51.413,0.972,0.0,0.883,0.0,74752000.0,0.0,147.0,2356776960.0,383623168.0,11748081664.0,19130593280.0,5673871.0,1621326.0
13-04 02:41:42,20.571,12.175,55.919,9.992,0.0,1.343,0.0,275775488.0,0.0,490.0,2357374976.0,383623168.0,11763007488.0,19115069440.0,4578284.0,1779003.0
13-04 02:41:43,15.267,10.687,60.729,12.638,0.0,0.679,0.0,272658432.0,0.0,491.0,2357485568.0,383627264.0,11775086592.0,19102875648.0,1626536.0,1601087.0
13-04 02:41:44,25.621,13.710,56.555,3.428,0.0,0.686,0.0,119611392.0,0.0,226.0,2357874688.0,383627264.0,11793887232.0,19083685888.0,9056139.0,1620472.0
13-04 02:41:45,31.741,17.833,49.488,0.0,0.0,0.939,0.0,4317184.0,0.0,38.0,2358919168.0,383639552.0,11819622400.0,19056893952.0,6157840.0,1883287.0
13-04 02:41:46,32.648,15.424,50.985,0.171,0.0,0.771,0.0,2154496.0,0.0,19.0,2360684544.0,383639552.0,11843198976.0,19031552000.0,5695436.0,1621633.0
13-04 02:41:47,30.990,16.667,51.476,0.0,0.0,0.868,0.0,4308992.0,0.0,38.0,2360025088.0,383643648.0,11868274688.0,19007131648.0,4165901.0,1884558.0
13-04 02:41:48,32.348,15.130,52.0,0.0,0.0,0.522,0.0,2162688.0,0.0,19.0,2361090048.0,383647744.0,11892649984.0,18981687296.0,5728234.0,1656716.0
13-04 02:41:49,32.958,14.792,51.125,0.087,0.0,1.038,0.0,4300800.0,0.0,50.0,2361843712.0,383660032.0,11917836288.0,18955735040.0,6000076.0,1794239.0
13-04 02:41:50,31.882,15.244,51.916,0.087,0.0,0.871,0.0,2330624.0,0.0,28.0,2363637760.0,383668224.0,11941175296.0,18930593792.0,5938046.0,1772491.0
13-04 02:41:51,31.401,14.808,53.167,0.0,0.0,0.624,0.0,2174976.0,0.0,20.0,2363944960.0,383668224.0,11964981248.0,18906480640.0,3722229.0,1649051.0
13-04 02:41:52,31.556,17.111,50.301,0.086,0.0,0.946,0.0,4317184.0,0.0,39.0,2364411904.0,383676416.0,11990220800.0,18880765952.0,6183000.0,1898275.0
13-04 02:41:53,32.247,16.038,51.029,0.0,0.0,0.686,0.0,2162688.0,0.0,19.0,2364882944.0,383684608.0,12014313472.0,18856194048.0,5704851.0,1633412.0
13-04 02:41:54,32.007,16.090,51.038,0.087,0.0,0.779,0.0,4317184.0,0.0,38.0,2367135744.0,383696896.0,12039077888.0,18829164544.0,6239759.0,1922891.0
13-04 02:41:55,31.983,16.207,50.776,0.086,0.0,0.948,0.0,2170880.0,0.0,21.0,2366693376.0,383709184.0,12063604736.0,18805067776.0,3658310.0,1625800.0
13-04 02:41:56,32.860,16.639,49.833,0.084,0.0,0.585,0.0,4186112.0,0.0,32.0,2367778816.0,383717376.0,12088987648.0,18778591232.0,5964431.0,1769838.0
13-04 02:41:57,34.783,15.772,48.593,0.085,0.0,0.767,0.0,16850944.0,0.0,59.0,2369052672.0,383733760.0,12119023616.0,18747265024.0,5862320.0,1713487.0
13-04 02:41:58,35.137,16.323,47.079,0.601,0.0,0.859,0.0,44654592.0,0.0,110.0,2370330624.0,383770624.0,12132581376.0,18732392448.0,5623436.0,1679030.0
13-04 02:41:59,31.446,16.289,51.045,0.174,0.0,1.045,0.0,4374528.0,0.0,38.0,2381561856.0,383770624.0,12158115840.0,18695626752.0,4321122.0,1890817.0
13-04 02:42:00,34.878,15.297,49.038,0.0,0.0,0.787,0.0,2158592.0,0.0,19.0,2382782464.0,383770624.0,12180619264.0,18671902720.0,5806788.0,1703421.0
13-04 02:42:01,32.348,15.739,51.130,0.087,0.0,0.696,0.0,2183168.0,0.0,21.0,2383233024.0,383782912.0,12204126208.0,18647932928.0,5759580.0,1665517.0
13-04 02:42:02,31.718,16.837,50.425,0.085,0.0,0.935,0.0,4345856.0,0.0,45.0,2384285696.0,383791104.0,12229943296.0,18621054976.0,6177239.0,1888558.0
13-04 02:42:03,31.533,15.854,51.916,0.0,0.0,0.697,0.0,2162688.0,0.0,19.0,2384146432.0,383803392.0,12254015488.0,18597109760.0,3680515.0,1621309.0
13-04 02:42:04,31.130,17.130,51.043,0.0,0.0,0.696,0.0,4345856.0,0.0,39.0,2384814080.0,383815680.0,12279717888.0,18570727424.0,6232016.0,1920028.0
13-04 02:42:05,32.444,16.179,50.861,0.086,0.0,0.430,0.0,2158592.0,0.0,19.0,2385694720.0,383836160.0,12302974976.0,18546569216.0,5646107.0,1608560.0
13-04 02:42:06,31.767,16.449,50.914,0.087,0.0,0.783,0.0,4186112.0,0.0,32.0,2386690048.0,383860736.0,12328726528.0,18519797760.0,6016401.0,1809756.0
13-04 02:42:07,31.874,15.324,51.839,0.088,0.0,0.876,0.0,2297856.0,0.0,27.0,2387165184.0,383885312.0,12352741376.0,18495283200.0,3905151.0,1732607.0
13-04 02:42:08,31.186,17.354,50.430,0.0,0.0,1.031,0.0,2158592.0,0.0,19.0,2388828160.0,383897600.0,12375764992.0,18470584320.0,5788701.0,1683292.0
13-04 02:42:09,33.674,15.686,49.872,0.085,0.0,0.682,0.0,4308992.0,0.0,38.0,2388967424.0,383901696.0,12401623040.0,18444582912.0,6091979.0,1848392.0
13-04 02:42:10,31.849,16.866,50.428,0.0,0.0,0.856,0.0,2162688.0,0.0,19.0,2389594112.0,383905792.0,12425682944.0,18419892224.0,5728823.0,1652342.0
13-04 02:42:11,31.502,17.425,50.300,0.0,0.0,0.773,0.0,4313088.0,0.0,38.0,2390863872.0,383913984.0,12451442688.0,18392854528.0,4148220.0,1876965.0
13-04 02:42:12,32.766,16.170,50.043,0.085,0.0,0.936,0.0,2170880.0,0.0,20.0,2390896640.0,383918080.0,12474929152.0,18369331200.0,5715615.0,1630790.0
13-04 02:42:13,32.785,16.522,50.087,0.087,0.0,0.519,0.0,4345856.0,0.0,41.0,2392023040.0,383926272.0,12500951040.0,18342174720.0,6118527.0,1864337.0
13-04 02:42:14,24.914,13.966,53.017,7.241,0.0,0.862,0.0,233783296.0,0.0,424.0,2392309760.0,383926272.0,12519251968.0,18323587072.0,5825241.0,1705726.0
13-04 02:42:15,15.274,11.224,61.688,11.224,0.0,0.591,0.0,271667200.0,0.0,493.0,2392236032.0,383926272.0,12531441664.0,18311471104.0,2298810.0,1635395.0
13-04 02:42:16,21.986,12.988,59.168,5.178,0.0,0.679,0.0,172638208.0,0.0,336.0,2392907776.0,383930368.0,12547825664.0,18294411264.0,7060823.0,1615765.0
13-04 02:42:17,32.045,16.323,50.859,0.0,0.0,0.773,0.0,3489792.0,0.0,26.0,2393939968.0,383934464.0,12573216768.0,18267983872.0,5924830.0,1770212.0
13-04 02:42:18,45.619,15.893,37.199,0.086,0.0,1.203,0.0,2965504.0,0.0,32.0,2553401344.0,383934464.0,12594274304.0,18087464960.0,5734937.0,2706204.0
13-04 02:42:19,58.510,11.177,29.805,0.085,0.0,0.423,0.0,69632.0,0.0,5.0,2787352576.0,383934464.0,12609286144.0,17838501888.0,4367975.0,1361777.0
13-04 02:42:20,58.018,12.091,28.967,0.0,0.0,0.924,0.0,2162688.0,0.0,19.0,2824048640.0,383934464.0,12625891328.0,17785200640.0,3905750.0,1760237.0
13-04 02:42:21,32.815,17.185,49.223,0.0,0.0,0.777,0.0,2314240.0,0.0,43.0,2829287424.0,383942656.0,12647780352.0,17758064640.0,6462488.0,1985221.0
13-04 02:42:22,32.092,16.312,50.621,0.0,0.0,0.975,0.0,2150400.0,0.0,19.0,2838097920.0,383950848.0,12671119360.0,17725906944.0,6296209.0,1891560.0
13-04 02:42:23,34.579,14.770,49.609,0.087,0.0,0.956,0.0,2162688.0,0.0,19.0,2857676800.0,383954944.0,12694409216.0,17683034112.0,6250652.0,1868656.0
13-04 02:42:24,33.760,17.050,48.167,0.085,0.0,0.938,0.0,4313088.0,0.0,38.0,2882568192.0,383954944.0,12719484928.0,17633067008.0,6739642.0,2137846.0
13-04 02:42:25,34.327,15.673,49.063,0.085,0.0,0.852,0.0,2166784.0,0.0,21.0,2889793536.0,383979520.0,12742664192.0,17602637824.0,6104386.0,1800277.0
13-04 02:42:26,33.040,15.641,50.351,0.088,0.0,0.879,0.0,2154496.0,0.0,19.0,2910507008.0,383983616.0,12765782016.0,17558802432.0,6202070.0,1852083.0
13-04 02:42:27,34.465,16.384,48.302,0.0,0.0,0.849,0.0,4317184.0,0.0,38.0,2930851840.0,383991808.0,12791275520.0,17512955904.0,4534978.0,2038646.0
13-04 02:42:28,35.310,14.908,48.997,0.0,0.0,0.785,0.0,2162688.0,0.0,20.0,2908291072.0,383995904.0,12814671872.0,17512116224.0,6109491.0,1797905.0
13-04 02:42:29,32.903,16.451,49.440,0.086,0.0,1.120,0.0,4087808.0,0.0,28.0,2779705344.0,384004096.0,12839690240.0,17615675392.0,6249914.0,1870022.0
13-04 02:42:30,34.746,16.441,47.966,0.0,0.0,0.847,0.0,2404352.0,0.0,33.0,2777071616.0,384008192.0,12862496768.0,17595498496.0,6272363.0,2025819.0
13-04 02:42:31,33.678,15.504,49.871,0.086,0.0,0.861,0.0,2220032.0,0.0,25.0,2781106176.0,384008192.0,12886110208.0,17567850496.0,4326473.0,1797913.0
13-04 02:42:32,34.170,15.571,49.308,0.087,0.0,0.865,0.0,4313088.0,0.0,38.0,2784354304.0,384020480.0,12911435776.0,17539264512.0,6592635.0,2043426.0
13-04 02:42:33,34.450,16.065,48.969,0.0,0.0,0.515,0.0,2191360.0,0.0,20.0,2792431616.0,384020480.0,12934868992.0,17507753984.0,6060128.0,1776076.0
13-04 02:42:34,34.394,15.305,49.097,0.0,0.0,1.204,0.0,2162688.0,0.0,19.0,2807361536.0,384020480.0,12957933568.0,17469759488.0,6288708.0,1917954.0
13-04 02:42:35,33.735,16.093,49.053,0.344,0.0,0.775,0.0,4345856.0,0.0,41.0,2810724352.0,384045056.0,12982517760.0,17441787904.0,4495082.0,2006467.0
13-04 02:42:36,34.134,15.780,49.228,0.086,0.0,0.772,0.0,2174976.0,0.0,20.0,2813947904.0,384045056.0,13006389248.0,17414692864.0,6048915.0,1757123.0
13-04 02:42:37,33.589,16.539,48.764,0.0,0.0,1.108,0.0,4194304.0,0.0,32.0,2816884736.0,384053248.0,13031792640.0,17386344448.0,6466018.0,1996053.0
13-04 02:42:38,34.362,15.938,49.100,0.0,0.0,0.600,0.0,2306048.0,0.0,31.0,2819473408.0,384065536.0,13054803968.0,17360732160.0,6352309.0,1939459.0
13-04 02:42:39,34.134,15.952,48.799,0.257,0.0,0.858,143360.0,2170880.0,33.0,21.0,2825613312.0,384200704.0,13078224896.0,17331036160.0,3977188.0,1836976.0
13-04 02:42:40,32.928,16.334,49.870,0.174,0.0,0.695,0.0,4341760.0,0.0,40.0,2831073280.0,384217088.0,13103341568.0,17300443136.0,6702699.0,2116373.0
13-04 02:42:41,33.362,15.767,49.826,0.261,0.0,0.784,0.0,2162688.0,0.0,19.0,2841100288.0,384217088.0,13127380992.0,17266376704.0,6182580.0,1884154.0
13-04 02:42:42,33.216,14.812,50.833,0.0,0.0,1.139,0.0,4096000.0,0.0,26.0,2843525120.0,384225280.0,13151715328.0,17239609344.0,6334736.0,1914002.0
13-04 02:42:43,33.967,16.162,48.401,0.605,0.0,0.864,0.0,2404352.0,0.0,32.0,2839912448.0,384233472.0,13175279616.0,17219649536.0,4562514.0,2095294.0
13-04 02:42:44,34.122,15.878,49.493,0.0,0.0,0.507,0.0,2191360.0,0.0,22.0,2839793664.0,384233472.0,13198954496.0,17196093440.0,6005879.0,1744631.0
13-04 02:42:45,33.362,16.073,49.522,0.174,0.0,0.869,0.0,4341760.0,0.0,42.0,2841804800.0,384253952.0,13224288256.0,17168728064.0,6655195.0,2096470.0
13-04 02:42:46,27.411,15.736,50.761,5.330,0.0,0.761,0.0,164048896.0,0.0,253.0,2842865664.0,384253952.0,13243195392.0,17148760064.0,6116999.0,1813363.0
13-04 02:42:47,17.842,11.215,58.879,11.385,0.0,0.680,0.0,274726912.0,0.0,488.0,2843598848.0,384253952.0,13255258112.0,17135964160.0,2737397.0,1815840.0
13-04 02:42:48,20.840,11.407,59.605,7.376,0.0,0.772,0.0,211001344.0,0.0,395.0,2845650944.0,384253952.0,13270192128.0,17118978048.0,7501972.0,1808957.0
13-04 02:42:49,33.509,15.215,50.396,0.0,0.0,0.880,0.0,2162688.0,0.0,19.0,2847322112.0,384258048.0,13294211072.0,17093283840.0,6111987.0,1810132.0
13-04 02:42:50,32.981,14.991,50.794,0.176,0.0,1.058,0.0,4280320.0,0.0,37.0,2849218560.0,384258048.0,13319802880.0,17065795584.0,6491849.0,1993750.0
13-04 02:42:51,33.476,16.781,49.229,0.0,0.0,0.514,0.0,2211840.0,0.0,22.0,2864824320.0,384258048.0,13341581312.0,17028411392.0,4540727.0,1849497.0
13-04 02:42:52,32.550,16.014,50.566,0.087,0.0,0.783,0.0,2154496.0,0.0,19.0,2880589824.0,384258048.0,13365854208.0,16988372992.0,5872088.0,1865872.0
13-04 02:42:53,33.707,16.034,49.138,0.0,0.0,1.121,0.0,4440064.0,0.0,60.0,2884808704.0,384262144.0,13390630912.0,16959373312.0,6591573.0,2056624.0
13-04 02:42:54,34.305,14.580,49.914,0.172,0.0,1.029,0.0,5652480.0,0.0,27.0,2890911744.0,384262144.0,13414838272.0,16929062912.0,6132798.0,1808480.0
13-04 02:42:55,36.239,15.641,46.667,0.513,0.0,0.940,0.0,40599552.0,0.0,98.0,2909138944.0,384274432.0,13435228160.0,16890433536.0,4041939.0,1776089.0
13-04 02:42:56,33.218,16.565,49.350,0.087,0.0,0.781,0.0,4362240.0,0.0,38.0,2921025536.0,384274432.0,13461688320.0,16852086784.0,6660021.0,2086929.0
13-04 02:42:57,32.548,16.143,50.611,0.0,0.0,0.698,0.0,2158592.0,0.0,19.0,2921390080.0,384274432.0,13484687360.0,16828723200.0,6094956.0,1789550.0
13-04 02:42:58,32.765,16.724,49.317,0.085,0.0,1.109,0.0,4186112.0,0.0,32.0,2922409984.0,384274432.0,13509689344.0,16802701312.0,6328226.0,1922982.0
13-04 02:42:59,32.691,15.600,50.920,0.0,0.0,0.789,0.0,2289664.0,0.0,25.0,2922168320.0,384274432.0,13533323264.0,16779309056.0,4407022.0,1957044.0
13-04 02:43:00,34.389,14.688,50.484,0.088,0.0,0.352,0.0,2166784.0,0.0,21.0,2926387200.0,384282624.0,13555855360.0,16752549888.0,6085943.0,1798717.0
13-04 02:43:01,32.835,15.581,50.880,0.0,0.0,0.704,0.0,4313088.0,0.0,38.0,2927546368.0,384286720.0,13581344768.0,16725897216.0,6609252.0,2072665.0
13-04 02:43:02,34.391,15.266,49.485,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,2928668672.0,384303104.0,13604659200.0,16701444096.0,6129466.0,1801862.0
13-04 02:43:03,33.390,16.182,49.658,0.086,0.0,0.685,0.0,4149248.0,0.0,27.0,2931527680.0,384311296.0,13629923328.0,16673312768.0,4254154.0,1881447.0
13-04 02:43:04,33.969,15.425,49.827,0.0,0.0,0.780,0.0,2387968.0,0.0,31.0,2936004608.0,384319488.0,13654040576.0,16644710400.0,6431889.0,1978740.0
13-04 02:43:05,34.081,15.013,49.957,0.086,0.0,0.863,0.0,2191360.0,0.0,22.0,2937180160.0,384327680.0,13677047808.0,16620519424.0,6049649.0,1771417.0
13-04 02:43:06,33.939,15.758,49.437,0.087,0.0,0.779,0.0,4313088.0,0.0,38.0,2937401344.0,384331776.0,13702725632.0,16594616320.0,6650890.0,2096605.0
13-04 02:43:07,33.391,15.780,50.044,0.087,0.0,0.697,0.0,2158592.0,0.0,19.0,2941644800.0,384331776.0,13725548544.0,16567549952.0,4009548.0,1745608.0
13-04 02:43:08,32.931,14.741,51.466,0.0,0.0,0.862,0.0,4292608.0,0.0,37.0,2942136320.0,384335872.0,13750370304.0,16542232576.0,6285932.0,1795542.0
13-04 02:43:09,32.727,11.948,55.152,0.173,0.0,0.0,0.0,6533120.0,0.0,61.0,2943062016.0,384335872.0,13778046976.0,16513630208.0,3031116.0,504073.0
13-04 02:43:10,35.098,12.126,52.348,0.342,0.0,0.085,0.0,22638592.0,0.0,104.0,2945462272.0,384356352.0,13803024384.0,16486232064.0,839722.0,395911.0
13-04 02:43:11,34.330,11.699,53.800,0.085,0.0,0.085,0.0,6459392.0,0.0,59.0,2945110016.0,384372736.0,13829947392.0,16459644928.0,890197.0,392741.0
13-04 02:43:12,34.318,11.642,53.606,0.434,0.0,0.0,0.0,27365376.0,0.0,108.0,2947395584.0,384405504.0,13854629888.0,16432644096.0,835902.0,395965.0
13-04 02:43:13,34.812,11.775,53.157,0.171,0.0,0.085,0.0,6467584.0,0.0,62.0,2947543040.0,384425984.0,13882015744.0,16405090304.0,841510.0,393847.0
13-04 02:43:14,33.108,12.669,53.970,0.253,0.0,0.0,0.0,6451200.0,0.0,58.0,2950017024.0,384430080.0,13907968000.0,16376659968.0,837363.0,394781.0
13-04 02:43:15,32.991,12.596,54.242,0.171,0.0,0.0,0.0,6455296.0,0.0,60.0,2915278848.0,384446464.0,13935009792.0,16384339968.0,824333.0,389309.0
13-04 02:43:16,33.951,12.047,53.833,0.084,0.0,0.084,0.0,6447104.0,0.0,58.0,2915848192.0,384454656.0,13961003008.0,16357769216.0,823169.0,391959.0
13-04 02:43:17,32.131,13.230,54.467,0.172,0.0,0.0,0.0,6447104.0,0.0,57.0,2915426304.0,384475136.0,13988118528.0,16331055104.0,868800.0,412144.0
13-04 02:43:18,24.217,8.383,62.066,5.250,0.0,0.085,0.0,138375168.0,0.0,274.0,2918219776.0,384499712.0,14008459264.0,16307896320.0,678400.0,315345.0
13-04 02:43:19,1.339,0.418,82.343,15.900,0.0,0.0,0.0,272633856.0,0.0,475.0,2919530496.0,384499712.0,14008459264.0,16306585600.0,432481.0,297708.0
13-04 02:43:20,6.639,2.605,80.588,10.168,0.0,0.0,0.0,229810176.0,0.0,339.0,2922127360.0,384503808.0,14011953152.0,16300490752.0,612309.0,249824.0
13-04 02:43:21,34.165,11.360,54.389,0.086,0.0,0.0,0.0,6434816.0,0.0,57.0,2928254976.0,384520192.0,14038937600.0,16267362304.0,825009.0,392490.0
13-04 02:43:22,33.814,12.542,53.390,0.169,0.0,0.085,0.0,6451200.0,0.0,58.0,2934194176.0,384532480.0,14066270208.0,16234078208.0,830753.0,391642.0
13-04 02:43:23,33.677,12.113,54.124,0.086,0.0,0.0,0.0,6471680.0,0.0,60.0,2934988800.0,384548864.0,14093713408.0,16205824000.0,818875.0,390889.0
13-04 02:43:24,32.671,12.014,55.143,0.086,0.0,0.086,0.0,6455296.0,0.0,58.0,2937655296.0,384573440.0,14119546880.0,16177299456.0,863429.0,396400.0
13-04 02:43:25,33.419,12.137,54.188,0.256,0.0,0.0,0.0,8683520.0,0.0,101.0,2943053824.0,384602112.0,14148308992.0,16143110144.0,832791.0,390488.0
13-04 02:43:26,33.642,12.985,53.204,0.084,0.0,0.084,0.0,6574080.0,0.0,63.0,2949750784.0,384610304.0,14174793728.0,16109920256.0,966407.0,467764.0
13-04 02:43:27,33.506,11.370,54.866,0.172,0.0,0.086,0.0,9981952.0,0.0,68.0,2953641984.0,384614400.0,14200676352.0,16080142336.0,842937.0,396728.0
13-04 02:43:28,14.646,4.293,80.219,0.758,0.0,0.084,0.0,44212224.0,0.0,119.0,2957492224.0,384634880.0,14210555904.0,16066392064.0,550331.0,244989.0
13-04 02:43:29,1.420,0.418,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2956599296.0,384634880.0,14210560000.0,16067280896.0,398170.0,161251.0
13-04 02:43:30,1.172,0.167,98.494,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2956713984.0,384638976.0,14210568192.0,16067153920.0,386169.0,161733.0
13-04 02:43:31,0.921,0.335,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2956713984.0,384638976.0,14210568192.0,16067153920.0,394703.0,161373.0
13-04 02:43:32,1.254,0.502,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2956836864.0,384638976.0,14210572288.0,16067026944.0,395271.0,162039.0
13-04 02:43:33,2.660,0.499,96.841,0.0,0.0,0.0,0.0,135168.0,0.0,3.0,2876588032.0,384638976.0,14210572288.0,16147275776.0,401507.0,168378.0
13-04 02:43:34,23.969,13.660,61.770,0.0,0.0,0.601,0.0,0.0,0.0,0.0,2833747968.0,384638976.0,14224809984.0,16175878144.0,3966635.0,1789517.0
13-04 02:43:35,33.451,13.769,51.986,0.088,0.0,0.706,0.0,2195456.0,0.0,22.0,2838597632.0,384655360.0,14246895616.0,16148926464.0,4168042.0,1875728.0
13-04 02:43:36,32.748,15.803,50.483,0.088,0.0,0.878,0.0,4255744.0,0.0,36.0,2842583040.0,384663552.0,14272122880.0,16119705600.0,6646737.0,2131819.0
13-04 02:43:37,33.826,15.391,49.913,0.0,0.0,0.870,0.0,2203648.0,0.0,22.0,2848432128.0,384663552.0,14295830528.0,16090148864.0,6341443.0,1964462.0
13-04 02:43:38,34.404,16.568,48.183,0.0,0.0,0.845,0.0,2146304.0,0.0,19.0,2857488384.0,384671744.0,14319431680.0,16057483264.0,6118300.0,1846493.0
13-04 02:43:39,32.815,16.580,49.482,0.086,0.0,1.036,0.0,4194304.0,0.0,32.0,2868899840.0,384675840.0,14345252864.0,16020246528.0,6337236.0,1979464.0
13-04 02:43:40,33.076,16.323,49.742,0.0,0.0,0.859,0.0,2318336.0,0.0,29.0,2877247488.0,384692224.0,14367776768.0,15989358592.0,6815127.0,2179044.0
13-04 02:43:41,32.507,15.678,51.019,0.0,0.0,0.797,0.0,2154496.0,0.0,20.0,2883018752.0,384700416.0,14391177216.0,15960178688.0,5236477.0,1910854.0
13-04 02:43:42,34.295,15.705,49.236,0.085,0.0,0.679,0.0,2138112.0,0.0,19.0,2889945088.0,384704512.0,14414749696.0,15929675776.0,5205640.0,1902486.0
13-04 02:43:43,33.651,15.785,49.350,0.087,0.0,1.127,0.0,4190208.0,0.0,32.0,2893033472.0,384708608.0,14439747584.0,15901585408.0,6374818.0,1993426.0
13-04 02:43:44,32.526,16.782,50.0,0.0,0.0,0.692,0.0,2273280.0,0.0,25.0,2894614528.0,384708608.0,14463803392.0,15875948544.0,6739229.0,2184915.0
13-04 02:43:45,33.305,15.358,50.475,0.086,0.0,0.777,0.0,2179072.0,0.0,23.0,2903842816.0,384720896.0,14486532096.0,15843979264.0,6196479.0,1890369.0
13-04 02:43:46,32.572,15.628,51.097,0.0,0.0,0.702,0.0,2146304.0,0.0,19.0,2910154752.0,384729088.0,14509211648.0,15814979584.0,6262630.0,1938978.0
13-04 02:43:47,33.730,17.162,48.513,0.085,0.0,0.510,0.0,4173824.0,0.0,33.0,2919784448.0,384729088.0,14534311936.0,15780249600.0,6379197.0,1992313.0
13-04 02:43:48,32.304,15.887,50.927,0.0,0.0,0.883,0.0,2285568.0,0.0,28.0,2922844160.0,384737280.0,14558535680.0,15752957952.0,6813790.0,2228732.0
13-04 02:43:49,34.165,15.318,49.914,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2923081728.0,384741376.0,14581821440.0,15729430528.0,6220195.0,1926901.0
13-04 02:43:50,32.522,16.087,50.696,0.174,0.0,0.522,0.0,2166784.0,0.0,21.0,2926612480.0,384741376.0,14605185024.0,15702536192.0,4140718.0,1840659.0
13-04 02:43:51,33.276,16.724,49.142,0.0,0.0,0.858,0.0,4206592.0,0.0,36.0,2928095232.0,384741376.0,14630621184.0,15675617280.0,6517890.0,2071410.0
13-04 02:43:52,33.847,16.024,49.186,0.086,0.0,0.857,0.0,2269184.0,0.0,26.0,2929561600.0,384741376.0,14653997056.0,15650775040.0,6632576.0,2123217.0
13-04 02:43:53,33.534,16.034,49.828,0.0,0.0,0.603,0.0,2162688.0,0.0,20.0,2932772864.0,384745472.0,14676733952.0,15624822784.0,6273446.0,1934229.0
13-04 02:43:54,33.710,15.725,50.130,0.087,0.0,0.348,0.0,2158592.0,0.0,19.0,2935074816.0,384753664.0,14699995136.0,15599251456.0,4153711.0,1887943.0
13-04 02:43:55,32.635,16.318,47.557,2.705,0.0,0.785,0.0,147910656.0,0.0,209.0,2936856576.0,384757760.0,14723530752.0,15573929984.0,2459539.0,2037781.0
13-04 02:43:56,19.423,13.316,55.810,10.772,0.0,0.679,0.0,272629760.0,0.0,481.0,2941693952.0,384757760.0,14738051072.0,15554572288.0,4396413.0,2095995.0
13-04 02:43:57,21.824,11.679,57.801,7.843,0.0,0.853,0.0,222584832.0,0.0,428.0,2951929856.0,384757760.0,14753660928.0,15528726528.0,4259586.0,1929315.0
13-04 02:43:58,33.190,15.305,50.129,0.086,0.0,1.290,0.0,2154496.0,0.0,19.0,2960297984.0,384765952.0,14777548800.0,15496462336.0,6110669.0,1857327.0
13-04 02:43:59,32.903,16.365,49.526,0.086,0.0,1.120,0.0,4177920.0,0.0,33.0,2964901888.0,384770048.0,14802374656.0,15467028480.0,6379509.0,1934415.0
13-04 02:44:00,34.326,14.361,50.788,0.0,0.0,0.525,0.0,2289664.0,0.0,27.0,2972037120.0,384774144.0,14826102784.0,15436161024.0,8579468.0,2111940.0
13-04 02:44:01,33.158,15.661,50.306,0.0,0.0,0.875,0.0,2150400.0,0.0,19.0,2983272448.0,384778240.0,14849626112.0,15401398272.0,8826453.0,1964158.0
13-04 02:44:02,32.540,17.077,49.448,0.0,0.0,0.935,0.0,2158592.0,0.0,20.0,2992074752.0,384782336.0,14872719360.0,15369498624.0,7754169.0,1880324.0
13-04 02:44:03,31.948,16.623,50.476,0.087,0.0,0.866,0.0,4317184.0,0.0,36.0,2993356800.0,384782336.0,14898139136.0,15342796800.0,6555228.0,2112610.0
13-04 02:44:04,34.345,14.484,49.957,0.0,0.0,1.214,0.0,2207744.0,0.0,23.0,2995105792.0,384798720.0,14921773056.0,15317397504.0,7783387.0,2017509.0
13-04 02:44:05,32.524,15.785,50.650,0.087,0.0,0.954,0.0,2183168.0,0.0,22.0,2996244480.0,384811008.0,14944333824.0,15293685760.0,7010956.0,1999574.0
13-04 02:44:06,33.681,14.844,50.694,0.0,0.0,0.781,0.0,2027520.0,0.0,20.0,2998439936.0,384815104.0,14968307712.0,15267512320.0,4347657.0,1877879.0
13-04 02:44:07,33.189,15.471,50.303,0.086,0.0,0.951,0.0,4304896.0,0.0,38.0,2999586816.0,384815104.0,14993653760.0,15241019392.0,6647520.0,2256125.0
13-04 02:44:08,33.651,15.351,50.217,0.0,0.0,0.781,0.0,2154496.0,0.0,19.0,3002097664.0,384815104.0,15016062976.0,15216099328.0,5976375.0,1887287.0
13-04 02:44:09,33.391,15.083,50.828,0.087,0.0,0.610,0.0,2162688.0,0.0,19.0,3004678144.0,384815104.0,15040086016.0,15189495808.0,6558005.0,2023418.0
13-04 02:44:10,32.180,17.301,49.567,0.0,0.0,0.952,0.0,2170880.0,0.0,21.0,3007930368.0,384823296.0,15062777856.0,15163543552.0,6296826.0,1932087.0
13-04 02:44:11,33.563,16.048,49.353,0.086,0.0,0.949,0.0,4321280.0,0.0,38.0,3010715648.0,384835584.0,15088488448.0,15135035392.0,6771562.0,2201829.0
13-04 02:44:12,33.990,16.010,49.401,0.0,0.0,0.599,0.0,2179072.0,0.0,20.0,3012202496.0,384847872.0,15111204864.0,15110819840.0,6166436.0,1865299.0
13-04 02:44:13,32.928,16.334,49.870,0.0,0.0,0.869,0.0,2154496.0,0.0,19.0,3014725632.0,384851968.0,15134756864.0,15084740608.0,6249232.0,1934756.0
13-04 02:44:14,31.854,16.014,50.914,0.087,0.0,1.131,0.0,2187264.0,0.0,22.0,3015495680.0,384856064.0,15158243328.0,15060480000.0,4342431.0,1955401.0
13-04 02:44:15,32.767,16.978,49.066,0.085,0.0,1.104,0.0,4308992.0,0.0,37.0,3016306688.0,384856064.0,15183781888.0,15034130432.0,6850959.0,2241964.0
13-04 02:44:16,33.628,14.916,50.927,0.0,0.0,0.530,0.0,2154496.0,0.0,19.0,3017281536.0,384860160.0,15206866944.0,15010066432.0,6158273.0,1878037.0
13-04 02:44:17,32.106,17.637,49.401,0.086,0.0,0.771,0.0,2150400.0,0.0,19.0,3017973760.0,384864256.0,15230361600.0,14985875456.0,6280515.0,1956284.0
13-04 02:44:18,32.721,15.398,51.006,0.0,0.0,0.875,0.0,4079616.0,0.0,26.0,3019763712.0,384872448.0,15255150592.0,14959288320.0,6318160.0,1967317.0
13-04 02:44:19,32.049,16.200,50.876,0.0,0.0,0.876,0.0,2379776.0,0.0,31.0,3012149248.0,384880640.0,15277916160.0,14944129024.0,6849872.0,2240864.0
13-04 02:44:20,33.851,15.285,49.914,0.086,0.0,0.864,0.0,2199552.0,0.0,24.0,2982514688.0,384884736.0,15301320704.0,14950354944.0,6199035.0,1907517.0
13-04 02:44:21,32.814,15.584,50.823,0.087,0.0,0.693,0.0,2166784.0,0.0,20.0,2982490112.0,384892928.0,15324774400.0,14926917632.0,6360705.0,1977869.0
13-04 02:44:22,35.897,16.325,46.923,0.256,0.0,0.598,0.0,25284608.0,0.0,74.0,2985054208.0,384892928.0,15346003968.0,14903123968.0,4155395.0,1857533.0
13-04 02:44:23,32.504,16.638,49.657,0.086,0.0,1.115,0.0,4362240.0,0.0,42.0,2985132032.0,384892928.0,15371497472.0,14877552640.0,6913504.0,2256491.0
13-04 02:44:24,32.872,16.003,50.260,0.0,0.0,0.865,0.0,2158592.0,0.0,19.0,2988220416.0,384892928.0,15394201600.0,14851760128.0,6193899.0,1905759.0
13-04 02:44:25,32.532,17.167,49.442,0.086,0.0,0.773,0.0,2174976.0,0.0,21.0,2993627136.0,384892928.0,15418191872.0,14822363136.0,6295041.0,1951461.0
13-04 02:44:26,32.980,15.296,50.840,0.088,0.0,0.796,0.0,2150400.0,0.0,19.0,2995261440.0,384892928.0,15440826368.0,14798094336.0,6268683.0,1928145.0
13-04 02:44:27,32.746,18.136,45.844,2.267,0.0,1.008,0.0,114266112.0,0.0,222.0,2999574528.0,384892928.0,15464726528.0,14769881088.0,6711162.0,2173527.0
13-04 02:44:28,18.330,11.102,58.348,11.274,0.0,0.947,0.0,271589376.0,0.0,488.0,3001946112.0,384892928.0,15478243328.0,14753992704.0,2858760.0,1972024.0
13-04 02:44:29,18.503,12.195,58.284,10.008,0.0,1.009,0.0,274726912.0,0.0,488.0,3004293120.0,384892928.0,15490969600.0,14738919424.0,2165197.0,1889059.0
13-04 02:44:30,31.261,16.580,51.036,0.432,0.0,0.691,0.0,15355904.0,0.0,79.0,3007066112.0,384909312.0,15515639808.0,14711459840.0,4310656.0,1930921.0
13-04 02:44:31,32.898,15.579,51.175,0.0,0.0,0.348,0.0,2158592.0,0.0,19.0,3010809856.0,384909312.0,15538577408.0,14684778496.0,4168431.0,1869448.0
13-04 02:44:32,33.422,16.049,49.559,0.088,0.0,0.882,0.0,2179072.0,0.0,22.0,3014508544.0,384909312.0,15562657792.0,14656999424.0,10280807.0,1913823.0
13-04 02:44:33,37.173,15.532,45.812,0.524,0.0,0.960,0.0,49033216.0,0.0,119.0,3018534912.0,384913408.0,15628599296.0,14587027456.0,7353016.0,2217943.0
13-04 02:44:34,32.963,16.396,49.360,0.085,0.0,1.196,0.0,4222976.0,0.0,29.0,3018543104.0,384925696.0,15609544704.0,14606061568.0,7657168.0,1910229.0
13-04 02:44:35,34.996,17.373,46.883,0.083,0.0,0.665,0.0,2183168.0,0.0,22.0,2979729408.0,384929792.0,15632642048.0,14621773824.0,8170351.0,1844417.0
13-04 02:44:36,33.915,15.519,49.869,0.0,0.0,0.697,0.0,2174976.0,0.0,20.0,2941124608.0,384929792.0,15655710720.0,14637309952.0,6326876.0,1940148.0
13-04 02:44:37,33.627,15.317,50.088,0.088,0.0,0.880,0.0,4321280.0,0.0,38.0,2897690624.0,384946176.0,15681273856.0,14655164416.0,6895858.0,2261003.0
13-04 02:44:38,33.784,16.976,48.480,0.0,0.0,0.760,0.0,2170880.0,0.0,19.0,2902810624.0,384946176.0,15704248320.0,14627069952.0,6191626.0,1889694.0
13-04 02:44:39,33.594,15.666,49.956,0.087,0.0,0.696,0.0,2162688.0,0.0,19.0,2906181632.0,384946176.0,15727718400.0,14600228864.0,6185908.0,1899837.0
13-04 02:44:40,34.142,15.858,49.133,0.087,0.0,0.780,0.0,2174976.0,0.0,21.0,2911285248.0,384950272.0,15751229440.0,14571610112.0,6343799.0,1963334.0
13-04 02:44:41,32.842,16.464,50.087,0.0,0.0,0.607,0.0,4202496.0,0.0,32.0,2917744640.0,384962560.0,15776256000.0,14540111872.0,6644237.0,2137196.0
13-04 02:44:42,33.391,16.393,49.439,0.0,0.0,0.777,0.0,2281472.0,0.0,25.0,2924933120.0,384962560.0,15799705600.0,14509473792.0,6515957.0,2071641.0
13-04 02:44:43,35.163,14.408,49.400,0.0,0.0,1.029,0.0,2162688.0,0.0,19.0,2934370304.0,384962560.0,15822446592.0,14477295616.0,6259992.0,1926463.0
13-04 02:44:44,33.884,15.812,49.348,0.0,0.0,0.956,0.0,2183168.0,0.0,20.0,2939420672.0,384962560.0,15845810176.0,14448881664.0,4125080.0,1872227.0
13-04 02:44:45,33.362,15.291,50.391,0.174,0.0,0.782,0.0,4222976.0,0.0,34.0,2942087168.0,384966656.0,15870980096.0,14421041152.0,6680647.0,2140600.0
13-04 02:44:46,32.958,16.003,49.654,0.087,0.0,1.298,0.0,2281472.0,0.0,25.0,2947649536.0,384983040.0,15894925312.0,14391517184.0,6474445.0,2043122.0
13-04 02:44:47,34.480,15.477,49.527,0.0,0.0,0.516,0.0,2166784.0,0.0,19.0,2958467072.0,384987136.0,15918292992.0,14357327872.0,6284280.0,1945662.0
13-04 02:44:48,33.448,16.038,49.485,0.0,0.0,1.029,0.0,2162688.0,0.0,19.0,2967072768.0,384987136.0,15941496832.0,14325518336.0,6244838.0,1918580.0
13-04 02:44:49,33.534,15.993,49.441,0.086,0.0,0.946,0.0,4321280.0,0.0,38.0,2977308672.0,384991232.0,15966314496.0,14290460672.0,6831072.0,2221504.0
13-04 02:44:50,33.103,15.862,50.172,0.0,0.0,0.862,0.0,2203648.0,0.0,24.0,2980405248.0,385003520.0,15990173696.0,14263492608.0,6204969.0,1899388.0
13-04 02:44:51,34.0,14.957,50.0,0.087,0.0,0.957,0.0,2158592.0,0.0,19.0,2983862272.0,385003520.0,16013021184.0,14237188096.0,6224858.0,1909253.0
13-04 02:44:52,33.305,16.524,49.401,0.0,0.0,0.771,0.0,2174976.0,0.0,23.0,2985218048.0,385003520.0,16037478400.0,14211375104.0,4258623.0,1920531.0
13-04 02:44:53,32.641,16.450,49.697,0.087,0.0,1.126,0.0,4284416.0,0.0,35.0,2985713664.0,385003520.0,16061902848.0,14186455040.0,6847290.0,2241284.0
13-04 02:44:54,33.221,16.314,49.281,0.085,0.0,1.099,0.0,2166784.0,0.0,20.0,2987982848.0,385019904.0,16085585920.0,14160486400.0,6145954.0,1842343.0
13-04 02:44:55,32.437,16.132,50.390,0.0,0.0,1.041,0.0,2179072.0,0.0,21.0,2988507136.0,385036288.0,16108474368.0,14137057280.0,6299701.0,1961080.0
13-04 02:44:56,33.304,15.867,49.869,0.087,0.0,0.872,0.0,4087808.0,0.0,26.0,2993430528.0,385036288.0,16133439488.0,14107168768.0,6273422.0,1927617.0
13-04 02:44:57,34.474,16.082,48.503,0.0,0.0,0.941,0.0,2379776.0,0.0,31.0,2994958336.0,385036288.0,16157245440.0,14081835008.0,6821352.0,2227972.0
13-04 02:44:58,34.204,14.534,50.218,0.0,0.0,1.044,0.0,2879488.0,0.0,34.0,2997760000.0,385044480.0,16181243904.0,14055026688.0,4272778.0,1926674.0
13-04 02:44:59,30.484,15.889,50.777,1.986,0.0,0.864,0.0,60555264.0,0.0,121.0,3004637184.0,385044480.0,16203763712.0,14025629696.0,2409941.0,2012153.0
13-04 02:45:00,18.390,12.119,57.373,11.102,0.0,1.017,0.0,271589376.0,0.0,488.0,3015663616.0,385044480.0,16216793088.0,14001573888.0,4009697.0,1941335.0
13-04 02:45:01,17.787,11.830,58.723,10.723,0.0,0.936,0.0,274690048.0,0.0,476.0,3021168640.0,385044480.0,16229720064.0,13983141888.0,2720189.0,1873899.0
13-04 02:45:02,30.068,15.247,52.811,1.193,0.0,0.681,0.0,62803968.0,0.0,152.0,3027267584.0,385052672.0,16249847808.0,13956907008.0,9844652.0,1958490.0
13-04 02:45:03,33.645,16.568,48.598,0.085,0.0,1.105,0.0,2228224.0,0.0,22.0,3036733440.0,385052672.0,16273477632.0,13923811328.0,8270072.0,1949919.0
13-04 02:45:04,33.534,16.423,49.269,0.0,0.0,0.774,0.0,2154496.0,0.0,19.0,3047821312.0,385052672.0,16297234432.0,13888966656.0,8182274.0,1868337.0
13-04 02:45:05,31.615,17.010,50.344,0.172,0.0,0.859,0.0,2220032.0,0.0,27.0,3051991040.0,385052672.0,16320266240.0,13861765120.0,6421642.0,2018092.0
13-04 02:45:06,32.926,16.157,49.782,0.087,0.0,1.048,0.0,4288512.0,0.0,35.0,3053711360.0,385056768.0,16345223168.0,13835083776.0,6871474.0,2105698.0
13-04 02:45:07,31.597,17.506,49.701,0.0,0.0,1.196,0.0,2187264.0,0.0,22.0,3054059520.0,385056768.0,16368738304.0,13811220480.0,7406944.0,1941044.0
13-04 02:45:08,32.903,15.935,50.129,0.086,0.0,0.947,0.0,2154496.0,0.0,19.0,3056623616.0,385056768.0,16391995392.0,13785399296.0,4873073.0,1909109.0
13-04 02:45:09,32.353,16.696,50.087,0.087,0.0,0.779,0.0,4190208.0,0.0,32.0,3059662848.0,385056768.0,16417591296.0,13756764160.0,6223641.0,1992261.0
13-04 02:45:10,32.763,17.023,49.102,0.086,0.0,1.027,0.0,2301952.0,0.0,27.0,3060547584.0,385064960.0,16440586240.0,13732876288.0,6841588.0,2155534.0
13-04 02:45:11,32.056,16.376,50.697,0.0,0.0,0.871,0.0,2154496.0,0.0,19.0,3062960128.0,385069056.0,16463835136.0,13707210752.0,6181954.0,1866833.0
13-04 02:45:12,33.673,15.731,49.575,0.0,0.0,1.020,0.0,2150400.0,0.0,19.0,3065769984.0,385069056.0,16487534592.0,13680701440.0,6205484.0,1917373.0
13-04 02:45:13,33.560,16.737,48.938,0.085,0.0,0.680,0.0,4190208.0,0.0,32.0,3068952576.0,385073152.0,16512778240.0,13652271104.0,6533782.0,2071964.0
13-04 02:45:14,33.507,15.492,50.218,0.0,0.0,0.783,0.0,2281472.0,0.0,25.0,3070140416.0,385093632.0,16536113152.0,13627727872.0,6580197.0,2062331.0
13-04 02:45:15,34.072,15.332,49.574,0.085,0.0,0.937,0.0,2166784.0,0.0,21.0,3070668800.0,385097728.0,16559747072.0,13603561472.0,6314609.0,1973199.0
13-04 02:45:16,33.714,15.189,50.395,0.0,0.0,0.702,0.0,2158592.0,0.0,19.0,3074334720.0,385101824.0,16582414336.0,13577224192.0,4555522.0,1864512.0
13-04 02:45:17,32.118,16.406,50.174,0.087,0.0,1.215,0.0,4276224.0,0.0,36.0,3076952064.0,385101824.0,16607907840.0,13549113344.0,6310949.0,2145668.0
13-04 02:45:18,32.137,17.607,49.145,0.0,0.0,1.111,0.0,2211840.0,0.0,22.0,3077955584.0,385114112.0,16631193600.0,13524811776.0,6372947.0,1986087.0
13-04 02:45:19,33.590,15.681,49.871,0.0,0.0,0.857,0.0,2154496.0,0.0,19.0,3079147520.0,385114112.0,16654667776.0,13500145664.0,6239027.0,1914541.0
13-04 02:45:20,33.277,15.574,50.043,0.085,0.0,1.021,0.0,2162688.0,0.0,19.0,3079553024.0,385118208.0,16677781504.0,13476622336.0,6251861.0,1921763.0
13-04 02:45:21,32.653,16.922,49.320,0.085,0.0,1.020,0.0,4354048.0,0.0,43.0,3078537216.0,385126400.0,16703553536.0,13451857920.0,6722429.0,2172309.0
13-04 02:45:22,33.191,15.911,49.786,0.0,0.0,1.112,0.0,2158592.0,0.0,20.0,3080753152.0,385126400.0,16726216704.0,13426978816.0,6370486.0,1991099.0
13-04 02:45:23,34.356,15.857,48.764,0.085,0.0,0.938,0.0,2158592.0,0.0,19.0,3081732096.0,385126400.0,16750174208.0,13402042368.0,6208276.0,1889245.0
13-04 02:45:24,33.391,15.789,49.957,0.0,0.0,0.863,0.0,2158592.0,0.0,19.0,3044196352.0,385130496.0,16772812800.0,13416935424.0,4658639.0,1924837.0
13-04 02:45:25,34.842,15.030,48.762,0.0,0.0,1.366,0.0,4308992.0,0.0,38.0,2962948096.0,385138688.0,16797962240.0,13473026048.0,6431308.0,2229800.0
13-04 02:45:26,33.537,16.070,49.432,0.0,0.0,0.961,0.0,2166784.0,0.0,21.0,2962067456.0,385146880.0,16821579776.0,13450280960.0,6167095.0,1858640.0
13-04 02:45:27,34.161,15.582,49.315,0.086,0.0,0.856,0.0,2150400.0,0.0,19.0,2966900736.0,385155072.0,16845180928.0,13421838336.0,6231795.0,1921754.0
13-04 02:45:28,33.681,16.059,49.479,0.0,0.0,0.781,0.0,2154496.0,0.0,19.0,2970394624.0,385155072.0,16868196352.0,13395329024.0,6321731.0,1958751.0
13-04 02:45:29,31.741,17.918,49.147,0.085,0.0,1.109,0.0,4313088.0,0.0,38.0,2977267712.0,385155072.0,16892878848.0,13363773440.0,6686344.0,2145866.0
13-04 02:45:30,34.208,14.961,49.869,0.0,0.0,0.962,0.0,2146304.0,0.0,19.0,2984046592.0,385155072.0,16916467712.0,13333405696.0,6363237.0,1962317.0
13-04 02:45:31,34.128,16.681,47.745,0.340,0.0,1.106,0.0,16515072.0,0.0,51.0,2994880512.0,385171456.0,16951435264.0,13287587840.0,6245658.0,1921552.0
13-04 02:45:32,24.380,15.398,48.845,10.351,0.0,1.027,0.0,258535424.0,0.0,458.0,2998390784.0,385171456.0,16973406208.0,13262106624.0,4507897.0,2112031.0
13-04 02:45:33,18.490,11.196,51.230,17.897,0.0,1.187,0.0,275853312.0,0.0,494.0,3002662912.0,385171456.0,16986562560.0,13244678144.0,1983911.0,1876925.0
13-04 02:45:34,19.358,6.593,59.341,14.624,0.0,0.085,0.0,173621248.0,0.0,363.0,3005689856.0,385175552.0,16982781952.0,13245427712.0,2805777.0,385187.0
13-04 02:45:35,33.988,12.297,53.544,0.171,0.0,0.0,0.0,6533120.0,0.0,58.0,3010473984.0,385175552.0,17008726016.0,13214699520.0,2876100.0,414633.0
13-04 02:45:36,32.337,11.248,56.151,0.176,0.0,0.088,0.0,6492160.0,0.0,60.0,3014979584.0,385187840.0,17035620352.0,13183287296.0,2870722.0,410183.0
13-04 02:45:37,33.703,12.031,54.096,0.171,0.0,0.0,0.0,6483968.0,0.0,57.0,3023233024.0,385196032.0,17062486016.0,13148160000.0,843015.0,395171.0
13-04 02:45:38,33.874,12.031,53.840,0.171,0.0,0.085,0.0,9666560.0,0.0,68.0,3033997312.0,385196032.0,17088483328.0,13111398400.0,2847928.0,408371.0
13-04 02:45:39,33.219,12.671,53.853,0.171,0.0,0.086,0.0,6504448.0,0.0,60.0,3038658560.0,385212416.0,17115041792.0,13080162304.0,736744.0,400527.0
13-04 02:45:40,34.186,12.020,53.538,0.171,0.0,0.085,0.0,15097856.0,0.0,78.0,3044458496.0,385216512.0,17147334656.0,13042065408.0,690455.0,367170.0
13-04 02:45:41,32.456,11.842,55.175,0.439,0.0,0.088,0.0,23097344.0,0.0,96.0,3002597376.0,385216512.0,17165373440.0,13065887744.0,714023.0,406616.0
13-04 02:45:42,31.889,11.352,56.586,0.173,0.0,0.0,0.0,8560640.0,0.0,74.0,3001806848.0,385220608.0,17194684416.0,13037363200.0,460558.0,268264.0
13-04 02:45:43,32.582,11.179,56.066,0.087,0.0,0.087,0.0,6533120.0,0.0,61.0,3004370944.0,385220608.0,17220882432.0,13008601088.0,607069.0,345934.0
13-04 02:45:44,32.823,12.330,54.762,0.085,0.0,0.0,0.0,6467584.0,0.0,58.0,3004993536.0,385228800.0,17248092160.0,12980760576.0,460554.0,268960.0
13-04 02:45:45,33.102,10.773,56.038,0.087,0.0,0.0,0.0,6455296.0,0.0,57.0,3006869504.0,385228800.0,17274073088.0,12952903680.0,459466.0,267281.0
13-04 02:45:46,32.472,11.370,55.814,0.345,0.0,0.0,0.0,6492160.0,0.0,61.0,3007512576.0,385241088.0,17301274624.0,12925046784.0,473460.0,284193.0
13-04 02:45:47,34.794,11.710,53.412,0.084,0.0,0.0,0.0,6463488.0,0.0,57.0,3014074368.0,385241088.0,17327079424.0,12892680192.0,1367331.0,568471.0
13-04 02:45:48,35.548,11.734,52.545,0.173,0.0,0.0,0.0,6467584.0,0.0,57.0,3024707584.0,385245184.0,17352695808.0,12856426496.0,1670189.0,588327.0
13-04 02:45:49,34.775,12.638,52.417,0.085,0.0,0.085,0.0,6500352.0,0.0,59.0,3039842304.0,385245184.0,17379352576.0,12814635008.0,1501240.0,575059.0
13-04 02:45:50,34.015,12.788,52.941,0.085,0.0,0.171,0.0,6459392.0,0.0,57.0,3057303552.0,385269760.0,17405579264.0,12770922496.0,1787235.0,592191.0
13-04 02:45:51,35.919,12.226,51.771,0.084,0.0,0.0,0.0,6479872.0,0.0,58.0,3080413184.0,385277952.0,17432367104.0,12721016832.0,1781186.0,594130.0
13-04 02:45:52,35.034,12.245,52.381,0.255,0.0,0.085,0.0,6504448.0,0.0,61.0,3086884864.0,385282048.0,17458319360.0,12688588800.0,1676402.0,580444.0
13-04 02:45:53,34.868,12.788,52.174,0.085,0.0,0.085,0.0,6479872.0,0.0,58.0,3092537344.0,385282048.0,17483714560.0,12657541120.0,1752819.0,592419.0
13-04 02:45:54,35.654,11.375,52.801,0.085,0.0,0.085,0.0,6467584.0,0.0,57.0,3101401088.0,385290240.0,17510412288.0,12621971456.0,1796528.0,596758.0
13-04 02:45:55,35.426,11.006,53.396,0.086,0.0,0.086,0.0,6455296.0,0.0,57.0,3107950592.0,385298432.0,17537011712.0,12588814336.0,1723873.0,588506.0
13-04 02:45:56,34.944,11.821,52.890,0.173,0.0,0.173,0.0,6455296.0,0.0,57.0,3117834240.0,385302528.0,17562759168.0,12553179136.0,1678398.0,585465.0
13-04 02:45:57,35.847,12.288,51.441,0.339,0.0,0.085,0.0,18653184.0,0.0,87.0,3118481408.0,385318912.0,17598205952.0,12517068800.0,1497094.0,574522.0
13-04 02:45:58,37.383,12.574,49.023,0.935,0.0,0.085,0.0,48025600.0,0.0,140.0,3121741824.0,385335296.0,17614299136.0,12497698816.0,1974278.0,612353.0
13-04 02:45:59,35.983,11.453,52.308,0.085,0.0,0.171,0.0,6463488.0,0.0,57.0,3123253248.0,385339392.0,17640243200.0,12470239232.0,1767266.0,600417.0
13-04 02:46:00,35.197,11.004,53.712,0.087,0.0,0.0,0.0,6451200.0,0.0,57.0,3124682752.0,385347584.0,17667280896.0,12441763840.0,1720770.0,587549.0
13-04 02:46:01,34.477,12.007,53.259,0.086,0.0,0.172,0.0,6258688.0,0.0,57.0,3129376768.0,385355776.0,17693167616.0,12411174912.0,1816422.0,587142.0
13-04 02:46:02,16.080,5.360,78.392,0.168,0.0,0.0,0.0,4308992.0,0.0,40.0,3131547648.0,385372160.0,17707327488.0,12394827776.0,1559729.0,512558.0
13-04 02:46:03,2.523,0.421,97.056,0.0,0.0,0.0,0.0,122880.0,0.0,1.0,3134275584.0,385372160.0,17707331584.0,12392095744.0,1332422.0,362817.0
13-04 02:46:04,3.086,0.334,96.580,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3136106496.0,385372160.0,17707339776.0,12390256640.0,1140981.0,351284.0
13-04 02:46:05,2.343,0.418,97.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3136483328.0,385372160.0,17707343872.0,12389875712.0,972997.0,352012.0
13-04 02:46:06,3.164,0.333,96.420,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3138342912.0,385372160.0,17707356160.0,12388003840.0,1469184.0,402010.0
13-04 02:46:07,2.934,0.168,96.563,0.251,0.0,0.084,0.0,61440.0,0.0,5.0,3140268032.0,385376256.0,17707364352.0,12386066432.0,1492436.0,384041.0
13-04 02:46:08,2.423,0.334,97.243,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3141959680.0,385376256.0,17707372544.0,12384366592.0,1384791.0,363977.0
13-04 02:46:09,10.354,4.745,80.242,4.314,0.0,0.345,0.0,193863680.0,0.0,277.0,3142250496.0,385376256.0,17712365568.0,12379082752.0,2304918.0,1256034.0
13-04 02:46:10,29.748,13.617,50.650,5.117,0.0,0.867,4096.0,273682432.0,1.0,294.0,3141419008.0,385380352.0,17729835008.0,12362440704.0,4667466.0,1971548.0
13-04 02:46:11,31.779,14.853,49.741,2.763,0.0,0.864,0.0,129040384.0,0.0,183.0,3142488064.0,385380352.0,17750945792.0,12340260864.0,9876071.0,2381673.0
13-04 02:46:12,34.599,16.118,48.186,0.084,0.0,1.013,0.0,2170880.0,0.0,21.0,3142234112.0,385384448.0,17774247936.0,12317208576.0,4934048.0,2172463.0
13-04 02:46:13,33.977,15.277,49.605,0.088,0.0,1.054,0.0,4194304.0,0.0,34.0,3146170368.0,385388544.0,17799147520.0,12288368640.0,7549324.0,2353487.0
13-04 02:46:14,34.635,14.497,49.826,0.0,0.0,1.042,0.0,2281472.0,0.0,25.0,3146440704.0,385388544.0,17822859264.0,12264386560.0,7879761.0,2515801.0
13-04 02:46:15,34.880,15.120,48.969,0.086,0.0,0.945,0.0,2195456.0,0.0,22.0,3149950976.0,385388544.0,17845444608.0,12238290944.0,7362374.0,2240609.0
13-04 02:46:16,34.399,15.212,49.265,0.0,0.0,1.124,0.0,2158592.0,0.0,19.0,3154890752.0,385392640.0,17868500992.0,12210290688.0,7305076.0,2255112.0
13-04 02:46:17,33.560,16.440,49.063,0.085,0.0,0.852,0.0,2191360.0,0.0,23.0,3158089728.0,385396736.0,17890963456.0,12184625152.0,7341378.0,2290800.0
13-04 02:46:18,34.625,16.451,47.890,0.0,0.0,1.034,0.0,2158592.0,0.0,19.0,3160862720.0,385396736.0,17914351616.0,12158464000.0,7306286.0,2260016.0
13-04 02:46:19,32.930,16.508,49.438,0.0,0.0,1.124,0.0,2154496.0,0.0,19.0,3161780224.0,385409024.0,17937403904.0,12134481920.0,7411131.0,2252932.0
13-04 02:46:20,34.068,16.525,48.814,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,3163377664.0,385409024.0,17960218624.0,12110069760.0,7256176.0,2222205.0
13-04 02:46:21,33.447,16.638,48.891,0.085,0.0,0.939,0.0,2191360.0,0.0,20.0,3165208576.0,385413120.0,17982795776.0,12085657600.0,7594066.0,2356696.0
13-04 02:46:22,34.238,14.974,49.387,0.088,0.0,1.313,0.0,4100096.0,0.0,28.0,3165696000.0,385417216.0,18007621632.0,12060340224.0,7238523.0,2227861.0
13-04 02:46:23,34.652,16.423,48.065,0.0,0.0,0.860,0.0,2265088.0,0.0,25.0,3165683712.0,385417216.0,18031251456.0,12036722688.0,7463108.0,2339717.0
13-04 02:46:24,34.055,15.511,49.220,0.0,0.0,1.213,0.0,2158592.0,0.0,19.0,3170283520.0,385417216.0,18053795840.0,12009578496.0,7507907.0,2359535.0
13-04 02:46:25,35.065,14.719,49.264,0.0,0.0,0.952,0.0,2162688.0,0.0,19.0,3170353152.0,385417216.0,18076950528.0,11986354176.0,7443016.0,2300358.0
13-04 02:46:26,33.391,16.309,49.099,0.0,0.0,1.202,0.0,2277376.0,0.0,25.0,3170639872.0,385417216.0,18099965952.0,11963052032.0,7809470.0,2534853.0
13-04 02:46:27,32.838,15.633,50.568,0.175,0.0,0.786,0.0,2174976.0,0.0,21.0,3171217408.0,385417216.0,18123149312.0,11939291136.0,6619253.0,2083179.0
13-04 02:46:28,32.483,16.327,50.0,0.0,0.0,1.190,0.0,2150400.0,0.0,19.0,3171528704.0,385417216.0,18146775040.0,11915354112.0,6070130.0,1981009.0
13-04 02:46:29,31.743,16.219,50.997,0.0,0.0,1.041,0.0,2154496.0,0.0,19.0,3171491840.0,385417216.0,18170081280.0,11892084736.0,5989834.0,1935820.0
13-04 02:46:30,34.079,16.007,49.312,0.0,0.0,0.602,0.0,2162688.0,0.0,19.0,3164151808.0,385417216.0,18193866752.0,11875639296.0,6001421.0,1937038.0
13-04 02:46:31,31.818,16.259,51.049,0.087,0.0,0.787,0.0,2154496.0,0.0,20.0,3130179584.0,385417216.0,18217111552.0,11886366720.0,6123581.0,2009750.0
13-04 02:46:32,33.044,16.826,49.003,0.087,0.0,1.041,0.0,4222976.0,0.0,34.0,3117961216.0,385421312.0,18242420736.0,11873271808.0,6198638.0,2047065.0
13-04 02:46:33,36.264,15.385,47.506,0.0,0.0,0.845,0.0,2314240.0,0.0,20.0,3047587840.0,385421312.0,18264719360.0,11921346560.0,7436062.0,2364445.0
13-04 02:46:34,36.550,15.286,47.225,0.0,0.0,0.939,0.0,2158592.0,0.0,19.0,3010265088.0,385429504.0,18287050752.0,11936329728.0,7774107.0,2301723.0
13-04 02:46:35,36.316,14.422,48.393,0.087,0.0,0.782,0.0,2154496.0,0.0,19.0,3022786560.0,385441792.0,18309140480.0,11901706240.0,7908797.0,2302256.0
13-04 02:46:36,34.699,15.955,48.300,0.087,0.0,0.959,0.0,2162688.0,0.0,19.0,3040931840.0,385441792.0,18331467776.0,11861233664.0,7991540.0,2340440.0
13-04 02:46:37,36.661,14.372,48.021,0.172,0.0,0.775,0.0,2179072.0,0.0,21.0,3055992832.0,385445888.0,18354401280.0,11823235072.0,8018512.0,2393505.0
13-04 02:46:38,35.831,14.815,47.976,0.0,0.0,1.378,0.0,2170880.0,0.0,20.0,3066658816.0,385445888.0,18376941568.0,11790028800.0,7935805.0,2368287.0
13-04 02:46:39,35.820,14.918,48.395,0.0,0.0,0.867,0.0,2158592.0,0.0,20.0,3076624384.0,385445888.0,18399674368.0,11757330432.0,5630684.0,2338842.0
13-04 02:46:40,35.576,16.316,47.351,0.0,0.0,0.757,0.0,2281472.0,0.0,24.0,3085684736.0,385445888.0,18422202368.0,11725742080.0,8566688.0,2379482.0
13-04 02:46:41,34.258,15.785,44.493,4.250,0.0,1.214,0.0,247508992.0,0.0,411.0,3104854016.0,385445888.0,18443259904.0,11685515264.0,6304028.0,2213323.0
13-04 02:46:42,23.714,12.642,53.793,8.806,0.0,1.046,0.0,273678336.0,0.0,477.0,3127758848.0,385445888.0,18458988544.0,11646881792.0,4690998.0,2557262.0
13-04 02:46:43,29.800,11.990,52.737,4.344,0.0,1.129,0.0,144875520.0,0.0,267.0,3140313088.0,385449984.0,18476843008.0,11616468992.0,11634245.0,2295312.0
13-04 02:46:44,38.946,15.561,44.303,0.425,0.0,0.765,0.0,29859840.0,0.0,82.0,3147927552.0,385449984.0,18497323008.0,11588374528.0,7876227.0,2237569.0
13-04 02:46:45,36.650,15.221,47.109,0.085,0.0,0.935,0.0,2195456.0,0.0,20.0,3150274560.0,385449984.0,18519597056.0,11563753472.0,8030784.0,2399966.0
13-04 02:46:46,34.908,15.398,48.469,0.0,0.0,1.225,0.0,2158592.0,0.0,19.0,3152257024.0,385449984.0,18542137344.0,11539230720.0,7300889.0,2369896.0
13-04 02:46:47,35.714,15.232,48.365,0.0,0.0,0.688,0.0,2158592.0,0.0,19.0,3153207296.0,385454080.0,18564661248.0,11515752448.0,8595724.0,2475335.0
13-04 02:46:48,34.204,16.014,48.564,0.087,0.0,1.131,0.0,3260416.0,0.0,26.0,3156037632.0,385458176.0,18589560832.0,11488018432.0,7921223.0,2432437.0
13-04 02:46:49,35.361,15.552,48.045,0.087,0.0,0.956,0.0,3145728.0,0.0,31.0,3160555520.0,385462272.0,18612224000.0,11460833280.0,7876223.0,2372492.0
13-04 02:46:50,35.922,15.870,47.270,0.0,0.0,0.939,0.0,2154496.0,0.0,19.0,3165433856.0,385466368.0,18635198464.0,11432976384.0,7773930.0,2441915.0
13-04 02:46:51,36.269,14.594,48.187,0.0,0.0,0.950,0.0,2150400.0,0.0,20.0,3168604160.0,385474560.0,18657271808.0,11407724544.0,8339262.0,2463449.0
13-04 02:46:52,35.030,15.444,48.318,0.0,0.0,1.208,0.0,2158592.0,0.0,19.0,3169509376.0,385474560.0,18680209408.0,11383881728.0,7934402.0,2476933.0
13-04 02:46:53,35.055,15.749,47.841,0.254,0.0,1.101,0.0,2220032.0,0.0,24.0,3170504704.0,385478656.0,18702860288.0,11360231424.0,7981493.0,2380646.0
13-04 02:46:54,36.054,15.731,47.194,0.0,0.0,1.020,0.0,2281472.0,0.0,25.0,3174219776.0,385478656.0,18725683200.0,11333693440.0,8224961.0,2523720.0
13-04 02:46:55,36.073,15.138,47.751,0.087,0.0,0.952,0.0,2162688.0,0.0,19.0,3176456192.0,385478656.0,18748342272.0,11308797952.0,7848116.0,2586256.0
13-04 02:46:56,35.284,15.371,48.297,0.0,0.0,1.048,0.0,2158592.0,0.0,19.0,3176763392.0,385478656.0,18771030016.0,11285803008.0,8550516.0,2397942.0
13-04 02:46:57,34.786,14.996,48.997,0.0,0.0,1.221,0.0,2150400.0,0.0,19.0,3178688512.0,385478656.0,18794283008.0,11260624896.0,7577204.0,2421154.0
13-04 02:46:58,35.473,14.744,48.656,0.087,0.0,1.041,0.0,2166784.0,0.0,21.0,3179421696.0,385482752.0,18816749568.0,11237421056.0,8157456.0,2443497.0
13-04 02:46:59,34.0,15.826,49.130,0.0,0.0,1.043,0.0,2154496.0,0.0,19.0,3181649920.0,385482752.0,18839838720.0,11212103680.0,7515744.0,2371134.0
13-04 02:47:00,35.574,16.085,47.319,0.0,0.0,1.021,0.0,2154496.0,0.0,19.0,3187539968.0,385482752.0,18862477312.0,11183575040.0,8156280.0,2451609.0
13-04 02:47:01,34.370,16.235,48.359,0.0,0.0,1.036,0.0,2158592.0,0.0,19.0,3189293056.0,385482752.0,18884993024.0,11159306240.0,7882091.0,2407314.0
13-04 02:47:02,35.401,15.504,47.804,0.086,0.0,1.206,0.0,2158592.0,0.0,19.0,3190706176.0,385482752.0,18907738112.0,11135148032.0,8357726.0,2425079.0
13-04 02:47:03,34.336,15.133,49.735,0.088,0.0,0.708,0.0,2347008.0,0.0,22.0,3191844864.0,385482752.0,18931122176.0,11110625280.0,8382217.0,2445033.0
13-04 02:47:04,36.010,17.271,45.682,0.259,0.0,0.777,0.0,20832256.0,0.0,57.0,3193868288.0,385482752.0,18970349568.0,11069374464.0,7743552.0,2392997.0
13-04 02:47:05,36.646,16.249,45.549,0.519,0.0,1.037,0.0,40620032.0,0.0,96.0,3195826176.0,385486848.0,18974568448.0,11063193600.0,7970745.0,2385814.0
13-04 02:47:06,34.432,15.265,49.089,0.0,0.0,1.214,0.0,2162688.0,0.0,20.0,3197218816.0,385490944.0,18997043200.0,11039322112.0,7963749.0,2400506.0
13-04 02:47:07,34.115,15.972,49.132,0.0,0.0,0.781,0.0,2158592.0,0.0,19.0,3198291968.0,385490944.0,19019857920.0,11015434240.0,8049280.0,2430600.0
13-04 02:47:08,34.682,15.835,48.451,0.172,0.0,0.861,0.0,2187264.0,0.0,22.0,3200823296.0,385495040.0,19042721792.0,10990034944.0,8332219.0,2411658.0
13-04 02:47:09,35.506,15.780,47.942,0.0,0.0,0.772,0.0,2158592.0,0.0,19.0,3201785856.0,385503232.0,19065368576.0,10966417408.0,8356908.0,2385274.0
13-04 02:47:10,35.314,15.159,48.407,0.0,0.0,1.120,0.0,2154496.0,0.0,19.0,3201576960.0,385503232.0,19088736256.0,10943258624.0,8137118.0,2389171.0
13-04 02:47:11,34.188,16.325,48.462,0.085,0.0,0.940,0.0,2158592.0,0.0,19.0,3203022848.0,385507328.0,19111206912.0,10919337984.0,7210627.0,2308010.0
13-04 02:47:12,33.447,17.235,48.208,0.0,0.0,1.109,0.0,4186112.0,0.0,32.0,3203977216.0,385507328.0,19136176128.0,10893414400.0,6989761.0,2313095.0
13-04 02:47:13,33.333,15.432,47.178,2.998,0.0,1.058,0.0,195219456.0,0.0,309.0,3206619136.0,385507328.0,19157016576.0,10869932032.0,4889370.0,2294591.0
13-04 02:47:14,24.072,14.754,54.098,5.867,0.0,1.208,0.0,274726912.0,0.0,441.0,3206864896.0,385507328.0,19174936576.0,10851766272.0,5326448.0,2588644.0
13-04 02:47:15,23.368,12.629,57.388,5.928,0.0,0.687,0.0,190279680.0,0.0,356.0,3207229440.0,385511424.0,19192205312.0,10834128896.0,1850506.0,1889212.0
13-04 02:47:16,33.076,15.853,50.129,0.086,0.0,0.857,0.0,2183168.0,0.0,20.0,3210100736.0,385515520.0,19215917056.0,10807541760.0,5753993.0,1811942.0
13-04 02:47:17,36.897,16.983,45.086,0.086,0.0,0.948,0.0,4190208.0,0.0,32.0,3182202880.0,385515520.0,19240329216.0,10811027456.0,8005132.0,1950704.0
13-04 02:47:18,33.219,15.921,50.0,0.0,0.0,0.861,0.0,2166784.0,0.0,22.0,3116068864.0,385523712.0,19263836160.0,10853646336.0,8906548.0,2130845.0
13-04 02:47:19,33.391,16.263,49.221,0.087,0.0,1.038,0.0,2314240.0,0.0,27.0,3102711808.0,385527808.0,19287273472.0,10843561984.0,7975283.0,2176345.0
13-04 02:47:20,33.826,16.435,48.435,0.0,0.0,1.304,0.0,2166784.0,0.0,19.0,3081023488.0,385531904.0,19309142016.0,10843377664.0,9077138.0,2313432.0
13-04 02:47:21,36.104,15.411,47.446,0.0,0.0,1.039,0.0,2154496.0,0.0,19.0,3095302144.0,385531904.0,19332186112.0,10806054912.0,8251919.0,2377950.0
13-04 02:47:22,36.522,14.870,47.478,0.087,0.0,1.043,0.0,2162688.0,0.0,19.0,3108249600.0,385540096.0,19354423296.0,10770862080.0,10583870.0,2395387.0
13-04 02:47:23,36.715,15.047,47.120,0.0,0.0,1.118,0.0,2174976.0,0.0,20.0,3126693888.0,385540096.0,19377184768.0,10729656320.0,8620452.0,2332379.0
13-04 02:47:24,35.839,15.210,48.164,0.0,0.0,0.787,0.0,2187264.0,0.0,22.0,3124940800.0,385540096.0,19399856128.0,10708738048.0,8566642.0,2385286.0
13-04 02:47:25,35.320,15.026,48.618,0.173,0.0,0.864,0.0,2215936.0,0.0,23.0,3136786432.0,385540096.0,19421614080.0,10675134464.0,8485615.0,2409477.0
13-04 02:47:26,34.291,15.579,49.173,0.0,0.0,0.957,0.0,2158592.0,0.0,20.0,3162853376.0,385540096.0,19444338688.0,10626342912.0,8782081.0,2430980.0
13-04 02:47:27,35.622,15.622,47.811,0.0,0.0,0.944,0.0,2162688.0,0.0,19.0,3176239104.0,385544192.0,19467235328.0,10590056448.0,8404396.0,2394514.0
13-04 02:47:28,35.739,15.217,47.826,0.0,0.0,1.217,0.0,2150400.0,0.0,19.0,3179360256.0,385544192.0,19489746944.0,10564423680.0,8466825.0,2369624.0
13-04 02:47:29,36.364,14.372,48.225,0.087,0.0,0.952,0.0,2150400.0,0.0,19.0,3183378432.0,385548288.0,19511676928.0,10538471424.0,8537533.0,2382369.0
13-04 02:47:30,35.199,16.200,47.243,0.085,0.0,1.272,0.0,2174976.0,0.0,21.0,3184492544.0,385548288.0,19534643200.0,10514391040.0,8475418.0,2372585.0
13-04 02:47:31,35.559,15.438,48.309,0.0,0.0,0.694,0.0,2150400.0,0.0,19.0,3188015104.0,385548288.0,19557437440.0,10488074240.0,8568602.0,2377913.0
13-04 02:47:32,34.542,15.803,48.618,0.0,0.0,1.036,0.0,2158592.0,0.0,19.0,3188338688.0,385556480.0,19580583936.0,10464595968.0,8515376.0,2405379.0
13-04 02:47:33,36.488,14.919,47.570,0.085,0.0,0.938,0.0,2297856.0,0.0,20.0,3190726656.0,385556480.0,19602894848.0,10439897088.0,8278260.0,2381244.0
13-04 02:47:34,34.786,15.726,48.462,0.0,0.0,1.026,0.0,2154496.0,0.0,19.0,3191353344.0,385556480.0,19625299968.0,10416865280.0,8484209.0,2409422.0
13-04 02:47:35,35.666,15.785,47.696,0.085,0.0,0.768,0.0,2220032.0,0.0,25.0,3193061376.0,385568768.0,19647705088.0,10392739840.0,8639172.0,2432745.0
13-04 02:47:36,34.318,15.812,48.914,0.0,0.0,0.956,0.0,2154496.0,0.0,19.0,3194523648.0,385572864.0,19670396928.0,10368581632.0,8692960.0,2405251.0
13-04 02:47:37,34.271,15.942,48.338,0.085,0.0,1.364,0.0,2170880.0,0.0,19.0,3195674624.0,385585152.0,19693285376.0,10344529920.0,9143064.0,2394626.0
13-04 02:47:38,35.410,15.870,47.952,0.0,0.0,0.768,0.0,2154496.0,0.0,19.0,3199926272.0,385589248.0,19715850240.0,10317709312.0,6579258.0,2258177.0
13-04 02:47:39,34.370,15.371,49.223,0.0,0.0,1.036,0.0,2158592.0,0.0,19.0,3201540096.0,385593344.0,19737821184.0,10294120448.0,7834455.0,2375986.0
13-04 02:47:40,35.190,16.456,47.257,0.084,0.0,1.013,0.0,2170880.0,0.0,21.0,3202445312.0,385605632.0,19761012736.0,10270011392.0,8679896.0,2443803.0
13-04 02:47:41,34.828,15.862,48.190,0.0,0.0,1.121,0.0,2154496.0,0.0,19.0,3204784128.0,385609728.0,19783241728.0,10245439488.0,8666293.0,2439002.0
13-04 02:47:42,35.836,16.126,46.843,0.085,0.0,1.109,0.0,2162688.0,0.0,20.0,3208818688.0,385609728.0,19805949952.0,10218696704.0,7728619.0,2310510.0
13-04 02:47:43,35.515,15.271,48.255,0.0,0.0,0.960,0.0,2150400.0,0.0,19.0,3209490432.0,385609728.0,19829153792.0,10194821120.0,8514050.0,2437426.0
13-04 02:47:44,34.701,15.385,48.974,0.0,0.0,0.940,0.0,2158592.0,0.0,19.0,3210039296.0,385609728.0,19851255808.0,10172170240.0,8893082.0,2473912.0
13-04 02:47:45,34.407,16.610,46.271,1.949,0.0,0.763,4096.0,150831104.0,1.0,283.0,3211583488.0,385617920.0,19874697216.0,10147176448.0,6355156.0,2409815.0
13-04 02:47:46,29.355,15.331,42.596,11.237,0.0,1.481,0.0,272629760.0,0.0,445.0,3217416192.0,385617920.0,19892948992.0,10123091968.0,5120315.0,2760871.0
13-04 02:47:47,24.370,12.773,49.832,12.185,0.0,0.840,0.0,237305856.0,0.0,407.0,3219427328.0,385626112.0,19908771840.0,10105249792.0,4487704.0,2350025.0
13-04 02:47:48,35.137,16.151,47.595,0.0,0.0,1.117,0.0,2162688.0,0.0,19.0,3220697088.0,385634304.0,19931557888.0,10081185792.0,9207778.0,2387712.0
13-04 02:47:49,33.710,15.899,49.175,0.087,0.0,1.129,0.0,2158592.0,0.0,19.0,3224014848.0,385638400.0,19953860608.0,10055561216.0,8436516.0,2377804.0
13-04 02:47:50,35.886,14.630,48.365,0.086,0.0,1.033,0.0,2179072.0,0.0,21.0,3226300416.0,385638400.0,19976445952.0,10030690304.0,10667418.0,2318682.0
13-04 02:47:51,34.915,15.847,47.966,0.0,0.0,1.271,0.0,2166784.0,0.0,19.0,3228987392.0,385638400.0,19998498816.0,10005950464.0,10548620.0,2444881.0
13-04 02:47:52,34.794,15.636,48.368,0.0,0.0,1.203,0.0,2158592.0,0.0,19.0,3232002048.0,385638400.0,20020740096.0,9980694528.0,10513214.0,2406791.0
13-04 02:47:53,35.209,15.772,47.741,0.085,0.0,1.194,0.0,2174976.0,0.0,22.0,3234627584.0,385642496.0,20043489280.0,9955315712.0,8878810.0,2420466.0
13-04 02:47:54,35.473,14.918,48.569,0.087,0.0,0.954,0.0,2154496.0,0.0,19.0,3236134912.0,385642496.0,20066631680.0,9930665984.0,10213817.0,2475389.0
13-04 02:47:55,35.794,15.451,47.639,0.086,0.0,1.030,0.0,2187264.0,0.0,21.0,3238813696.0,385650688.0,20088549376.0,9906061312.0,8098197.0,2325498.0
13-04 02:47:56,34.824,16.337,47.635,0.0,0.0,1.204,0.0,2158592.0,0.0,19.0,3240787968.0,385654784.0,20111237120.0,9881395200.0,8817022.0,2435352.0
13-04 02:47:57,35.214,16.410,47.350,0.0,0.0,1.026,0.0,2183168.0,0.0,20.0,3241238528.0,385654784.0,20133883904.0,9858297856.0,10494929.0,2494880.0
13-04 02:47:58,35.462,15.272,48.404,0.0,0.0,0.863,0.0,2174976.0,0.0,21.0,3242504192.0,385654784.0,20156370944.0,9834545152.0,8615321.0,2438853.0
13-04 02:47:59,36.101,14.860,47.990,0.0,0.0,1.049,0.0,2158592.0,0.0,19.0,3242070016.0,385654784.0,20179173376.0,9812176896.0,8321969.0,2394069.0
13-04 02:48:00,32.289,16.797,49.782,0.261,0.0,0.870,0.0,2228224.0,0.0,25.0,3241156608.0,385658880.0,20202348544.0,9789911040.0,9309738.0,2397375.0
13-04 02:48:01,32.350,17.173,49.436,0.0,0.0,1.041,0.0,2183168.0,0.0,22.0,3241943040.0,385658880.0,20226801664.0,9764671488.0,6471274.0,2156352.0
13-04 02:48:02,31.973,16.922,49.745,0.085,0.0,1.276,0.0,4161536.0,0.0,30.0,3243384832.0,385662976.0,20250689536.0,9739337728.0,6288450.0,2128814.0
13-04 02:48:03,33.874,15.529,50.0,0.0,0.0,0.597,0.0,2441216.0,0.0,27.0,3243278336.0,385662976.0,20275015680.0,9715118080.0,6583487.0,2252695.0
13-04 02:48:04,32.679,16.468,49.744,0.085,0.0,1.024,0.0,2162688.0,0.0,19.0,3243696128.0,385662976.0,20297932800.0,9691783168.0,6079456.0,2003422.0
13-04 02:48:05,32.482,15.141,51.673,0.0,0.0,0.704,0.0,2166784.0,0.0,19.0,3244224512.0,385662976.0,20321632256.0,9667555328.0,6085456.0,2033861.0
13-04 02:48:06,32.658,14.877,51.496,0.088,0.0,0.880,0.0,2183168.0,0.0,21.0,3246628864.0,385667072.0,20344029184.0,9642749952.0,6164470.0,2074185.0
13-04 02:48:07,36.364,15.266,47.513,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,3201662976.0,385667072.0,20366966784.0,9664778240.0,8099420.0,2362946.0
13-04 02:48:08,37.294,15.265,46.401,0.0,0.0,1.041,0.0,2158592.0,0.0,19.0,3117285376.0,385667072.0,20389515264.0,9726607360.0,8792276.0,2402247.0
13-04 02:48:09,37.981,14.457,46.364,0.086,0.0,1.112,0.0,4087808.0,0.0,26.0,3120324608.0,385667072.0,20413206528.0,9699876864.0,8884033.0,2067016.0
13-04 02:48:10,36.792,11.508,51.526,0.087,0.0,0.087,0.0,4567040.0,0.0,53.0,3136069632.0,385679360.0,20439187456.0,9658138624.0,2989931.0,760140.0
13-04 02:48:11,37.435,10.585,51.549,0.258,0.0,0.172,0.0,11321344.0,0.0,85.0,3159519232.0,385691648.0,20465881088.0,9607983104.0,5503034.0,841570.0
13-04 02:48:12,39.535,12.059,47.373,1.034,0.0,0.0,0.0,66826240.0,0.0,175.0,3166064640.0,385720320.0,20487868416.0,9579421696.0,2365574.0,714626.0
13-04 02:48:13,36.121,11.638,52.069,0.172,0.0,0.0,0.0,6447104.0,0.0,60.0,3179491328.0,385736704.0,20514009088.0,9539837952.0,1740711.0,696555.0
13-04 02:48:14,36.672,11.585,51.481,0.087,0.0,0.174,0.0,8761344.0,0.0,66.0,3199959040.0,385736704.0,20542554112.0,9490825216.0,4040370.0,833393.0
13-04 02:48:15,37.383,12.829,49.023,0.595,0.0,0.170,0.0,32026624.0,0.0,98.0,3215343616.0,385744896.0,20562989056.0,9454997504.0,3554586.0,764349.0
13-04 02:48:16,36.317,12.392,50.775,0.172,0.0,0.344,0.0,6463488.0,0.0,57.0,3219361792.0,385765376.0,20586754048.0,9427193856.0,3543428.0,828413.0
13-04 02:48:17,26.298,8.511,59.660,5.362,0.0,0.170,0.0,109056000.0,0.0,204.0,3219062784.0,385781760.0,20606373888.0,9407856640.0,3661867.0,779404.0
13-04 02:48:18,4.603,0.669,78.577,15.983,0.0,0.167,0.0,276824064.0,0.0,466.0,3220828160.0,385781760.0,20606386176.0,9406078976.0,3588684.0,626565.0
13-04 02:48:19,9.045,2.513,77.722,10.637,0.0,0.084,0.0,235606016.0,0.0,366.0,3223199744.0,385785856.0,20609454080.0,9400635392.0,3439145.0,683772.0
13-04 02:48:20,36.310,12.300,51.137,0.168,0.0,0.084,0.0,6488064.0,0.0,61.0,3228532736.0,385789952.0,20635639808.0,9369112576.0,3423080.0,813627.0
13-04 02:48:21,36.177,11.860,51.536,0.256,0.0,0.171,0.0,6455296.0,0.0,60.0,3229184000.0,385810432.0,20661809152.0,9342271488.0,3041357.0,778446.0
13-04 02:48:22,36.532,12.290,50.842,0.084,0.0,0.253,0.0,6451200.0,0.0,57.0,3232055296.0,385822720.0,20686909440.0,9314287616.0,4321015.0,872771.0
13-04 02:48:23,35.714,11.618,52.410,0.086,0.0,0.172,0.0,6443008.0,0.0,57.0,3235209216.0,385822720.0,20713185280.0,9284857856.0,3789110.0,813909.0
13-04 02:48:24,36.457,11.608,51.677,0.172,0.0,0.086,0.0,6455296.0,0.0,57.0,3238068224.0,385822720.0,20738863104.0,9256321024.0,4136378.0,839730.0
13-04 02:48:25,34.394,12.640,52.623,0.172,0.0,0.172,0.0,6443008.0,0.0,57.0,3239784448.0,385830912.0,20764889088.0,9228570624.0,3703997.0,816001.0
13-04 02:48:26,36.073,11.246,52.336,0.087,0.0,0.260,0.0,6467584.0,0.0,60.0,3241996288.0,385839104.0,20791586816.0,9199652864.0,3744344.0,808078.0
13-04 02:48:27,36.147,11.935,51.748,0.171,0.0,0.0,0.0,6443008.0,0.0,57.0,3242725376.0,385843200.0,20817346560.0,9173159936.0,3601658.0,804211.0
13-04 02:48:28,36.017,11.169,52.468,0.087,0.0,0.260,0.0,6463488.0,0.0,60.0,3244822528.0,385859584.0,20843266048.0,9145126912.0,3255229.0,776261.0
13-04 02:48:29,35.550,12.276,51.918,0.085,0.0,0.171,0.0,6467584.0,0.0,58.0,3245158400.0,385863680.0,20869480448.0,9118572544.0,3696407.0,803668.0
13-04 02:48:30,37.575,10.760,51.494,0.171,0.0,0.0,0.0,6463488.0,0.0,57.0,3247153152.0,385871872.0,20896399360.0,9089650688.0,3401953.0,791586.0
13-04 02:48:31,36.094,10.811,52.746,0.174,0.0,0.174,0.0,6459392.0,0.0,59.0,3248865280.0,385880064.0,20921819136.0,9062510592.0,3471629.0,787534.0
13-04 02:48:32,34.659,11.927,53.155,0.086,0.0,0.173,0.0,6516736.0,0.0,63.0,3251060736.0,385888256.0,20948172800.0,9033953280.0,3591879.0,806873.0
13-04 02:48:33,33.944,11.693,54.014,0.087,0.0,0.262,0.0,6475776.0,0.0,58.0,3254317056.0,385904640.0,20973899776.0,9004953600.0,3356765.0,785052.0
13-04 02:48:34,35.395,12.199,52.148,0.172,0.0,0.086,0.0,6471680.0,0.0,59.0,3256197120.0,385912832.0,20999852032.0,8977113088.0,3657214.0,800928.0
13-04 02:48:35,34.033,12.511,53.018,0.087,0.0,0.350,0.0,5537792.0,0.0,56.0,3260604416.0,385912832.0,21025525760.0,8947032064.0,3311370.0,754501.0
13-04 02:48:36,34.516,11.851,53.114,0.260,0.0,0.260,0.0,6500352.0,0.0,60.0,3264335872.0,385929216.0,21050744832.0,8918065152.0,3292028.0,771984.0
13-04 02:48:37,35.690,13.118,50.852,0.256,0.0,0.085,0.0,22974464.0,0.0,93.0,3265232896.0,385933312.0,21091164160.0,8876744704.0,1044519.0,642874.0
13-04 02:48:38,37.338,13.310,48.401,0.691,0.0,0.259,0.0,54284288.0,0.0,150.0,3269734400.0,385949696.0,21102395392.0,8860995584.0,3801252.0,838670.0
13-04 02:48:39,36.667,11.538,51.282,0.256,0.0,0.256,0.0,6479872.0,0.0,58.0,3274346496.0,385970176.0,21128331264.0,8830427136.0,3839802.0,767315.0
13-04 02:48:40,35.043,11.709,53.162,0.085,0.0,0.0,0.0,6475776.0,0.0,57.0,3274432512.0,385978368.0,21155282944.0,8803381248.0,2780191.0,583627.0
13-04 02:48:41,33.742,10.692,55.127,0.263,0.0,0.175,0.0,6496256.0,0.0,60.0,3276865536.0,385986560.0,21180870656.0,8775352320.0,2781510.0,552686.0
13-04 02:48:42,34.726,10.531,54.482,0.087,0.0,0.174,0.0,6467584.0,0.0,57.0,3278573568.0,385986560.0,21207134208.0,8747380736.0,3170725.0,601823.0
13-04 02:48:43,34.760,11.729,53.425,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,3282137088.0,385986560.0,21233442816.0,8717508608.0,2290618.0,528874.0
13-04 02:48:44,34.046,12.660,53.037,0.086,0.0,0.171,0.0,6516736.0,0.0,64.0,3284512768.0,385986560.0,21259255808.0,8689319936.0,3247078.0,572770.0
13-04 02:48:45,35.073,14.799,49.273,0.171,0.0,0.684,0.0,4313088.0,0.0,38.0,3285798912.0,385986560.0,21284352000.0,8662937600.0,4826996.0,2023696.0
13-04 02:48:46,34.291,15.927,48.564,0.0,0.0,1.218,0.0,2174976.0,0.0,21.0,3289120768.0,385986560.0,21306970112.0,8636997632.0,8959207.0,2449297.0
13-04 02:48:47,33.392,15.378,50.176,0.0,0.0,1.054,0.0,2162688.0,0.0,19.0,3287990272.0,385986560.0,21329321984.0,8615776256.0,8712469.0,2425183.0
13-04 02:48:48,33.073,15.104,51.128,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,3288772608.0,385990656.0,21353226240.0,8591085568.0,6508718.0,2242415.0
13-04 02:48:49,30.938,17.003,50.833,0.0,0.0,1.227,0.0,2174976.0,0.0,21.0,3289415680.0,385990656.0,21376147456.0,8567521280.0,6318246.0,2230841.0
13-04 02:48:50,32.556,15.630,50.950,0.086,0.0,0.777,0.0,2195456.0,0.0,19.0,3289198592.0,385990656.0,21399347200.0,8544538624.0,6228335.0,2174053.0
13-04 02:48:51,33.682,15.009,50.436,0.0,0.0,0.873,0.0,2162688.0,0.0,19.0,3292200960.0,385990656.0,21423185920.0,8517697536.0,6292343.0,2214408.0
13-04 02:48:52,31.897,16.207,50.690,0.086,0.0,1.121,0.0,2179072.0,0.0,21.0,3293011968.0,385994752.0,21446545408.0,8493522944.0,4321244.0,2237309.0
13-04 02:48:53,32.343,16.171,50.787,0.0,0.0,0.699,0.0,4079616.0,0.0,26.0,3293548544.0,385994752.0,21472120832.0,8467410944.0,2111864.0,2131037.0
13-04 02:48:54,34.331,14.349,48.239,2.201,0.0,0.880,0.0,132059136.0,0.0,169.0,3294396416.0,385994752.0,21493846016.0,8444837888.0,4331192.0,2460123.0
13-04 02:48:55,34.426,18.292,38.827,7.248,0.0,1.208,0.0,272629760.0,0.0,293.0,3208613888.0,385994752.0,21513355264.0,8511111168.0,8345438.0,3027467.0
13-04 02:48:56,25.021,12.041,52.861,9.223,0.0,0.854,0.0,273555456.0,0.0,401.0,3219251200.0,385994752.0,21527433216.0,8486395904.0,5455187.0,2457229.0
13-04 02:48:57,33.703,15.529,48.464,1.195,0.0,1.109,0.0,74215424.0,0.0,148.0,3231862784.0,385994752.0,21548216320.0,8453001216.0,16386521.0,2430902.0
13-04 02:48:58,35.506,15.609,48.027,0.086,0.0,0.772,0.0,2174976.0,0.0,21.0,3236069376.0,385998848.0,21570592768.0,8426414080.0,5635848.0,2600652.0
13-04 02:48:59,35.751,15.976,47.496,0.0,0.0,0.777,0.0,2166784.0,0.0,19.0,3254964224.0,386002944.0,21593104384.0,8385003520.0,11430113.0,2518715.0
13-04 02:49:00,36.520,14.040,48.062,0.086,0.0,1.292,0.0,2158592.0,0.0,20.0,3267612672.0,386011136.0,21614862336.0,8350588928.0,11742813.0,2664980.0
13-04 02:49:01,35.371,15.284,48.297,0.0,0.0,1.048,0.0,2183168.0,0.0,22.0,3258900480.0,386011136.0,21637152768.0,8337010688.0,9350546.0,2583284.0
13-04 02:49:02,35.793,16.539,46.735,0.0,0.0,0.933,0.0,2158592.0,0.0,19.0,3259858944.0,386011136.0,21659353088.0,8313851904.0,11477359.0,2487195.0
13-04 02:49:03,35.212,15.785,47.702,0.087,0.0,1.214,0.0,2195456.0,0.0,25.0,3260547072.0,386011136.0,21681942528.0,8290574336.0,13994756.0,2802604.0
13-04 02:49:04,35.658,15.780,47.079,0.174,0.0,1.308,0.0,8888320.0,0.0,37.0,3262230528.0,386011136.0,21708431360.0,8262402048.0,11492875.0,2696590.0
13-04 02:49:05,38.120,15.556,44.957,0.256,0.0,1.111,0.0,27766784.0,0.0,73.0,3266478080.0,386011136.0,21724930048.0,8241655808.0,10442363.0,2717574.0
13-04 02:49:06,35.503,16.568,46.577,0.085,0.0,1.268,0.0,1953792.0,0.0,19.0,3267846144.0,386011136.0,21747216384.0,8218001408.0,11581935.0,2732476.0
13-04 02:49:07,34.851,15.937,47.811,0.0,0.0,1.401,0.0,2035712.0,0.0,13.0,3269017600.0,386011136.0,21769957376.0,8194088960.0,9332981.0,2513308.0
13-04 02:49:08,37.320,15.098,46.735,0.085,0.0,0.763,0.0,2330624.0,0.0,23.0,3268886528.0,386011136.0,21792882688.0,8171294720.0,8657526.0,2495017.0
13-04 02:49:09,34.069,15.181,49.868,0.0,0.0,0.883,0.0,2162688.0,0.0,19.0,3270815744.0,386011136.0,21815463936.0,8146784256.0,10319053.0,2701022.0
13-04 02:49:10,35.567,14.863,48.625,0.0,0.0,0.945,0.0,122880.0,0.0,6.0,3272323072.0,386011136.0,21835419648.0,8125321216.0,11533694.0,2735977.0
13-04 02:49:11,35.862,15.690,47.328,0.086,0.0,1.034,0.0,2154496.0,0.0,19.0,3275968512.0,386011136.0,21857705984.0,8099389440.0,9997790.0,2672190.0
13-04 02:49:12,35.574,15.830,47.234,0.0,0.0,1.362,0.0,2162688.0,0.0,19.0,3276926976.0,386011136.0,21881081856.0,8075055104.0,10433738.0,2784232.0
13-04 02:49:13,35.248,16.014,47.781,0.087,0.0,0.870,0.0,2195456.0,0.0,23.0,3278467072.0,386015232.0,21903147008.0,8051445760.0,9368913.0,2721592.0
13-04 02:49:14,35.565,15.913,47.391,0.0,0.0,1.130,0.0,2158592.0,0.0,19.0,3279364096.0,386019328.0,21925818368.0,8027873280.0,10455114.0,2814475.0
13-04 02:49:15,36.824,15.193,46.781,0.086,0.0,1.116,0.0,2166784.0,0.0,19.0,3281981440.0,386019328.0,21948915712.0,8002158592.0,11065172.0,2589239.0
13-04 02:49:16,36.302,15.437,47.243,0.0,0.0,1.018,0.0,2146304.0,0.0,20.0,3282202624.0,386019328.0,21971681280.0,7979171840.0,9179096.0,2546080.0
13-04 02:49:17,36.481,15.279,47.210,0.0,0.0,1.030,0.0,2039808.0,0.0,13.0,3285766144.0,386019328.0,21993721856.0,7953567744.0,9454157.0,2598480.0
13-04 02:49:18,36.847,15.253,47.129,0.0,0.0,0.771,0.0,2166784.0,0.0,21.0,3286781952.0,386019328.0,22015938560.0,7930335232.0,10890945.0,2654754.0
13-04 02:49:19,35.843,15.056,48.161,0.0,0.0,0.941,0.0,131072.0,0.0,6.0,3287453696.0,386019328.0,22036123648.0,7909478400.0,11280994.0,2767253.0
13-04 02:49:20,35.330,14.802,48.811,0.088,0.0,0.969,0.0,2183168.0,0.0,22.0,3290488832.0,386031616.0,22059294720.0,7883259904.0,8749534.0,2576381.0
13-04 02:49:21,34.916,15.919,47.845,0.0,0.0,1.319,0.0,2899968.0,0.0,33.0,3293818880.0,386031616.0,22082473984.0,7856750592.0,10211010.0,2794516.0
13-04 02:49:22,35.727,15.311,48.097,0.0,0.0,0.865,0.0,2121728.0,0.0,19.0,3297148928.0,386031616.0,22104936448.0,7830958080.0,9605006.0,2530584.0
13-04 02:49:23,35.495,16.297,47.099,0.085,0.0,1.024,0.0,2170880.0,0.0,21.0,3298902016.0,386039808.0,22127755264.0,7806377984.0,12388580.0,2713790.0
13-04 02:49:24,35.739,16.065,47.079,0.0,0.0,1.117,0.0,2056192.0,0.0,14.0,3299491840.0,386039808.0,22150189056.0,7783354368.0,8099941.0,2707037.0
13-04 02:49:25,34.896,15.104,48.872,0.0,0.0,1.128,0.0,221184.0,0.0,12.0,3298893824.0,386043904.0,22170431488.0,7763705856.0,6377489.0,2669819.0
13-04 02:49:26,34.589,16.695,47.860,0.086,0.0,0.771,0.0,2162688.0,0.0,19.0,3299364864.0,386043904.0,22193201152.0,7740465152.0,5884584.0,2636005.0
13-04 02:49:27,32.715,18.634,40.809,6.071,0.0,1.771,0.0,266792960.0,0.0,392.0,3300040704.0,386043904.0,22214017024.0,7718973440.0,7886544.0,2907391.0
13-04 02:49:28,26.058,12.267,52.707,8.037,0.0,0.931,0.0,271597568.0,0.0,419.0,3304046592.0,386043904.0,22229221376.0,7699763200.0,7027362.0,2523294.0
13-04 02:49:29,35.249,13.894,47.599,2.316,0.0,0.943,0.0,114946048.0,0.0,219.0,3303608320.0,386043904.0,22250098688.0,7679324160.0,14945543.0,2645011.0
13-04 02:49:30,36.128,14.607,48.228,0.0,0.0,1.037,0.0,2154496.0,0.0,19.0,3307634688.0,386043904.0,22272520192.0,7652876288.0,7662026.0,2479613.0
13-04 02:49:31,36.246,15.657,46.972,0.087,0.0,1.038,0.0,4190208.0,0.0,32.0,3312222208.0,386043904.0,22296743936.0,7624065024.0,11813214.0,2504622.0
13-04 02:49:32,34.842,16.225,47.737,0.0,0.0,1.196,0.0,2158592.0,0.0,19.0,3312250880.0,386052096.0,22320275456.0,7600496640.0,9770609.0,2478261.0
13-04 02:49:33,36.145,14.458,48.107,0.0,0.0,1.291,0.0,2060288.0,0.0,15.0,3314655232.0,386056192.0,22341849088.0,7576514560.0,13727009.0,2721310.0
13-04 02:49:34,35.653,14.261,48.711,0.086,0.0,1.289,0.0,253952.0,0.0,13.0,3316072448.0,386056192.0,22363258880.0,7553687552.0,10793993.0,2474605.0
13-04 02:49:35,31.620,16.638,50.697,0.0,0.0,1.045,0.0,2162688.0,0.0,19.0,3316781056.0,386056192.0,22386331648.0,7529906176.0,7563992.0,2225110.0
13-04 02:49:36,33.680,15.325,50.043,0.0,0.0,0.952,0.0,2150400.0,0.0,19.0,3317649408.0,386060288.0,22410076160.0,7505289216.0,9077000.0,2244179.0
13-04 02:49:37,31.948,16.450,50.303,0.0,0.0,1.299,0.0,2158592.0,0.0,19.0,3320283136.0,386060288.0,22433394688.0,7479336960.0,6328255.0,2191736.0
13-04 02:49:38,36.356,16.062,46.028,0.432,0.0,1.123,0.0,36167680.0,0.0,91.0,3322376192.0,386072576.0,22487527424.0,7423098880.0,8319155.0,2265984.0
13-04 02:49:39,35.825,16.237,46.564,0.515,0.0,0.859,0.0,35864576.0,0.0,85.0,3321470976.0,386076672.0,22478860288.0,7432667136.0,6336690.0,2242686.0
13-04 02:49:40,33.884,15.639,49.348,0.0,0.0,1.129,0.0,2179072.0,0.0,19.0,3322040320.0,386076672.0,22501908480.0,7409049600.0,7315088.0,2457588.0
13-04 02:49:41,37.657,15.816,45.356,0.0,0.0,1.172,0.0,2154496.0,0.0,19.0,3324813312.0,386076672.0,22524657664.0,7383527424.0,10291960.0,2688165.0
13-04 02:49:42,36.797,16.623,45.628,0.0,0.0,0.952,0.0,2170880.0,0.0,19.0,3242631168.0,386076672.0,22546903040.0,7443464192.0,11784610.0,2711481.0
13-04 02:49:43,34.794,15.636,48.368,0.172,0.0,1.031,0.0,2207744.0,0.0,22.0,3247181824.0,386080768.0,22569877504.0,7415934976.0,6514579.0,2469240.0
13-04 02:49:44,35.983,15.284,47.686,0.087,0.0,0.961,0.0,2150400.0,0.0,19.0,3254423552.0,386080768.0,22592565248.0,7386005504.0,9319496.0,2637782.0
13-04 02:49:45,37.457,15.273,46.416,0.0,0.0,0.853,0.0,2158592.0,0.0,19.0,3269091328.0,386080768.0,22614851584.0,7349051392.0,8378095.0,2508592.0
13-04 02:49:46,35.529,15.511,47.834,0.087,0.0,1.040,0.0,2052096.0,0.0,13.0,3272065024.0,386084864.0,22637346816.0,7323578368.0,7632003.0,2494556.0
13-04 02:49:47,38.579,14.805,45.854,0.0,0.0,0.761,0.0,2162688.0,0.0,19.0,3264143360.0,386093056.0,22659579904.0,7309258752.0,10467012.0,2672527.0
13-04 02:49:48,34.987,16.168,47.562,0.171,0.0,1.112,0.0,2076672.0,0.0,15.0,3287302144.0,386093056.0,22681272320.0,7264407552.0,10919164.0,2776072.0
13-04 02:49:49,38.163,14.490,46.251,0.0,0.0,1.095,0.0,229376.0,0.0,12.0,3292590080.0,386093056.0,22702428160.0,7237963776.0,8591507.0,2712885.0
13-04 02:49:50,36.498,16.289,45.906,0.0,0.0,1.307,0.0,2166784.0,0.0,19.0,3298594816.0,386093056.0,22724567040.0,7209820160.0,13631915.0,2917175.0
13-04 02:49:51,34.703,15.822,48.601,0.0,0.0,0.874,0.0,2166784.0,0.0,19.0,3299536896.0,386093056.0,22747947008.0,7185498112.0,8938796.0,2737430.0
13-04 02:49:52,34.348,16.348,47.739,0.0,0.0,1.565,0.0,2158592.0,0.0,19.0,3300204544.0,386093056.0,22770077696.0,7162699776.0,10042304.0,2765142.0
13-04 02:49:53,35.889,15.941,46.690,0.087,0.0,1.394,0.0,2056192.0,0.0,15.0,3304230912.0,386093056.0,22792302592.0,7136448512.0,11236783.0,2763943.0
13-04 02:49:54,35.795,15.117,47.871,0.087,0.0,1.129,0.0,2162688.0,0.0,19.0,3305562112.0,386093056.0,22814887936.0,7112531968.0,8613516.0,2613839.0
13-04 02:49:55,36.168,15.292,47.595,0.0,0.0,0.945,0.0,2158592.0,0.0,19.0,3308314624.0,386093056.0,22837264384.0,7087403008.0,10596631.0,2807763.0
13-04 02:49:56,35.851,15.972,47.309,0.0,0.0,0.868,0.0,126976.0,0.0,6.0,3312783360.0,386093056.0,22857588736.0,7062609920.0,9386826.0,2817022.0
13-04 02:49:57,36.371,15.673,46.763,0.0,0.0,1.193,0.0,2166784.0,0.0,19.0,3313393664.0,386093056.0,22880309248.0,7039279104.0,10185620.0,2929130.0
13-04 02:49:58,36.059,15.663,47.332,0.086,0.0,0.861,0.0,2179072.0,0.0,21.0,3313553408.0,386093056.0,22902583296.0,7016845312.0,6049531.0,2870329.0
13-04 02:49:59,36.099,17.451,39.607,5.389,0.0,1.454,0.0,220815360.0,0.0,357.0,3313856512.0,386093056.0,22922276864.0,6996848640.0,11448420.0,2940402.0
13-04 02:50:00,28.299,15.278,46.007,9.115,0.0,1.302,0.0,270532608.0,0.0,443.0,3316617216.0,386093056.0,22940123136.0,6976241664.0,9501263.0,3345063.0
13-04 02:50:01,33.560,14.613,46.984,3.738,0.0,1.105,0.0,170291200.0,0.0,301.0,3322634240.0,386097152.0,22958686208.0,6951657472.0,14607238.0,2891461.0
13-04 02:50:02,35.884,16.412,46.769,0.0,0.0,0.935,0.0,2187264.0,0.0,22.0,3333120000.0,386097152.0,22981120000.0,6918737920.0,7696676.0,2614773.0
13-04 02:50:03,35.417,15.538,47.917,0.087,0.0,1.042,0.0,2174976.0,0.0,21.0,3336433664.0,386105344.0,23004020736.0,6892515328.0,7384710.0,2663291.0
13-04 02:50:04,35.299,15.438,48.135,0.0,0.0,1.127,0.0,2162688.0,0.0,21.0,3338006528.0,386109440.0,23026540544.0,6868418560.0,9035709.0,2402974.0
13-04 02:50:05,35.659,15.245,47.976,0.0,0.0,1.120,0.0,2162688.0,0.0,19.0,3339694080.0,386113536.0,23048376320.0,6844891136.0,12567565.0,2807478.0
13-04 02:50:06,35.580,15.700,47.355,0.085,0.0,1.280,0.0,2191360.0,0.0,20.0,3341406208.0,386113536.0,23071752192.0,6819803136.0,12675100.0,2756611.0
13-04 02:50:07,35.948,15.517,47.241,0.0,0.0,1.293,0.0,2166784.0,0.0,19.0,3341914112.0,386113536.0,23093514240.0,6797533184.0,11570787.0,2786444.0
13-04 02:50:08,35.590,15.451,47.656,0.087,0.0,1.215,0.0,2179072.0,0.0,21.0,3343622144.0,386113536.0,23116423168.0,6772916224.0,11833789.0,2606419.0
13-04 02:50:09,35.465,15.942,47.229,0.0,0.0,1.364,0.0,2027520.0,0.0,13.0,3344900096.0,386113536.0,23138267136.0,6749794304.0,10622968.0,2504346.0
13-04 02:50:10,36.332,12.254,51.071,0.171,0.0,0.171,0.0,4435968.0,0.0,44.0,3343970304.0,386113536.0,23163334656.0,6725656576.0,3402731.0,924611.0
13-04 02:50:11,35.928,11.634,52.096,0.086,0.0,0.257,0.0,6479872.0,0.0,59.0,3346173952.0,386129920.0,23189393408.0,6697377792.0,5109758.0,724293.0
13-04 02:50:12,34.364,12.027,53.351,0.086,0.0,0.172,0.0,6455296.0,0.0,57.0,3347042304.0,386134016.0,23215460352.0,6670438400.0,3635211.0,719280.0
13-04 02:50:13,34.492,11.381,53.519,0.348,0.0,0.261,0.0,6725632.0,0.0,65.0,3351228416.0,386138112.0,23242334208.0,6639374336.0,2554689.0,632740.0
13-04 02:50:14,34.089,11.160,54.577,0.087,0.0,0.087,0.0,6451200.0,0.0,57.0,3352551424.0,386138112.0,23268233216.0,6612152320.0,268104.0,461747.0
13-04 02:50:15,35.532,10.378,53.738,0.088,0.0,0.264,0.0,6451200.0,0.0,57.0,3356598272.0,386138112.0,23293792256.0,6582546432.0,4814407.0,878195.0
13-04 02:50:16,35.223,11.426,52.835,0.172,0.0,0.344,0.0,6455296.0,0.0,57.0,3359744000.0,386138112.0,23319154688.0,6554038272.0,4516487.0,794708.0
13-04 02:50:17,35.074,12.010,52.567,0.174,0.0,0.174,0.0,6451200.0,0.0,57.0,3363930112.0,386138112.0,23345950720.0,6523056128.0,3960143.0,784010.0
13-04 02:50:18,34.367,11.800,53.488,0.172,0.0,0.172,0.0,6492160.0,0.0,60.0,3365883904.0,386154496.0,23371169792.0,6495866880.0,3581503.0,726118.0
13-04 02:50:19,33.731,11.925,54.089,0.170,0.0,0.085,0.0,7151616.0,0.0,78.0,3368906752.0,386154496.0,23398051840.0,6465961984.0,2999635.0,681403.0
13-04 02:50:20,33.878,11.780,54.084,0.086,0.0,0.172,0.0,6475776.0,0.0,58.0,3371114496.0,386158592.0,23424700416.0,6437101568.0,3004380.0,563942.0
13-04 02:50:21,32.195,12.895,54.825,0.085,0.0,0.0,0.0,6443008.0,0.0,57.0,3374637056.0,386158592.0,23451238400.0,6407041024.0,166988.0,286802.0
13-04 02:50:22,33.044,12.056,54.640,0.173,0.0,0.087,0.0,9715712.0,0.0,68.0,3376705536.0,386170880.0,23476600832.0,6379597824.0,126964.0,227927.0
13-04 02:50:23,31.336,12.671,55.736,0.257,0.0,0.0,0.0,6463488.0,0.0,60.0,3380064256.0,386170880.0,23504338944.0,6348500992.0,125805.0,227234.0
13-04 02:50:24,32.792,12.980,53.886,0.256,0.0,0.085,0.0,22933504.0,0.0,92.0,3385528320.0,386174976.0,23543840768.0,6303531008.0,126036.0,227721.0
13-04 02:50:25,37.585,13.350,47.194,1.701,0.0,0.170,0.0,95625216.0,0.0,233.0,3392327680.0,386179072.0,23553089536.0,6287478784.0,125710.0,227269.0
13-04 02:50:26,31.470,12.726,55.632,0.086,0.0,0.086,0.0,6451200.0,0.0,57.0,3392528384.0,386179072.0,23580315648.0,6260051968.0,126599.0,228875.0
13-04 02:50:27,34.159,12.724,53.032,0.085,0.0,0.0,0.0,6451200.0,0.0,58.0,3345309696.0,386179072.0,23607472128.0,6280114176.0,128115.0,231398.0
13-04 02:50:28,32.203,12.881,54.661,0.169,0.0,0.085,0.0,6443008.0,0.0,57.0,3325116416.0,386191360.0,23633719296.0,6274048000.0,124570.0,225270.0
13-04 02:50:29,32.040,12.732,54.975,0.169,0.0,0.084,0.0,8597504.0,0.0,78.0,3292884992.0,386203648.0,23662817280.0,6277169152.0,126092.0,227767.0
13-04 02:50:30,32.730,12.403,54.608,0.172,0.0,0.086,0.0,6475776.0,0.0,60.0,3294511104.0,386207744.0,23690534912.0,6247821312.0,132890.0,235432.0
13-04 02:50:31,18.970,7.039,65.837,8.155,0.0,0.0,0.0,176037888.0,0.0,279.0,3280371712.0,386211840.0,23705362432.0,6247129088.0,126030.0,227485.0
13-04 02:50:32,2.178,0.586,81.072,16.164,0.0,0.0,0.0,272629760.0,0.0,299.0,3203424256.0,386211840.0,23705362432.0,6324076544.0,123397.0,222755.0
13-04 02:50:33,14.044,4.484,73.773,7.614,0.0,0.085,0.0,174219264.0,0.0,316.0,3202576384.0,386211840.0,23715749888.0,6314536960.0,125839.0,226935.0
13-04 02:50:34,31.810,12.241,55.603,0.172,0.0,0.172,0.0,6438912.0,0.0,57.0,3209089024.0,386220032.0,23742578688.0,6281187328.0,127378.0,228959.0
13-04 02:50:35,32.428,11.306,56.179,0.088,0.0,0.0,0.0,6455296.0,0.0,59.0,3216646144.0,386224128.0,23768985600.0,6247219200.0,138297.0,242834.0
13-04 02:50:36,35.456,11.790,52.496,0.086,0.0,0.172,0.0,6434816.0,0.0,57.0,3235397632.0,386224128.0,23795027968.0,6202425344.0,2225142.0,645851.0
13-04 02:50:37,37.050,11.578,51.029,0.172,0.0,0.172,0.0,6447104.0,0.0,57.0,3271364608.0,386228224.0,23819878400.0,6141603840.0,3570811.0,754748.0
13-04 02:50:38,36.498,11.150,52.091,0.087,0.0,0.174,0.0,6496256.0,0.0,59.0,3275423744.0,386236416.0,23846383616.0,6111031296.0,3747423.0,761439.0
13-04 02:50:39,34.752,12.511,52.476,0.087,0.0,0.174,0.0,6443008.0,0.0,57.0,3319009280.0,386236416.0,23871717376.0,6042112000.0,3824472.0,758160.0
13-04 02:50:40,36.945,11.177,51.451,0.171,0.0,0.256,0.0,6385664.0,0.0,55.0,3341402112.0,386244608.0,23897501696.0,5993926656.0,3459395.0,729416.0
13-04 02:50:41,34.825,11.404,53.421,0.175,0.0,0.175,0.0,6422528.0,0.0,57.0,3347259392.0,386244608.0,23923154944.0,5962416128.0,3122201.0,712153.0
13-04 02:50:42,37.278,11.665,50.803,0.0,0.0,0.254,0.0,4423680.0,0.0,44.0,3349979136.0,386256896.0,23946903552.0,5935935488.0,4642663.0,836683.0
13-04 02:50:43,35.335,10.879,53.351,0.174,0.0,0.261,0.0,6557696.0,0.0,58.0,3351650304.0,386265088.0,23972519936.0,5908639744.0,4083759.0,793178.0
13-04 02:50:44,34.539,11.542,53.575,0.172,0.0,0.172,0.0,7733248.0,0.0,79.0,3353440256.0,386269184.0,23999901696.0,5879463936.0,3476368.0,741702.0
13-04 02:50:45,34.858,12.511,52.373,0.086,0.0,0.173,0.0,6463488.0,0.0,60.0,3356393472.0,386277376.0,24025255936.0,5851148288.0,3803271.0,767230.0
13-04 02:50:46,35.219,11.397,52.871,0.257,0.0,0.257,0.0,6443008.0,0.0,58.0,3357229056.0,386277376.0,24051900416.0,5823668224.0,3866602.0,772067.0
13-04 02:50:47,35.777,11.344,52.705,0.0,0.0,0.175,0.0,6443008.0,0.0,57.0,3360817152.0,386281472.0,24077815808.0,5794160640.0,3641553.0,762087.0
13-04 02:50:48,35.390,11.397,52.785,0.171,0.0,0.257,0.0,6447104.0,0.0,60.0,3361742848.0,386297856.0,24103780352.0,5767254016.0,4088209.0,788604.0
13-04 02:50:49,33.740,11.683,54.316,0.174,0.0,0.087,0.0,9920512.0,0.0,67.0,3363663872.0,386297856.0,24128802816.0,5740310528.0,3389590.0,731912.0
13-04 02:50:50,39.394,11.688,48.052,0.606,0.0,0.260,0.0,56320000.0,0.0,147.0,3365801984.0,386310144.0,24203644928.0,5663318016.0,3701251.0,757657.0
13-04 02:50:51,36.301,12.500,50.599,0.428,0.0,0.171,0.0,27664384.0,0.0,102.0,3366563840.0,386310144.0,24179187712.0,5687013376.0,4039699.0,788321.0
13-04 02:50:52,33.650,11.389,54.530,0.173,0.0,0.259,0.0,6389760.0,0.0,61.0,3368075264.0,386330624.0,24205307904.0,5659361280.0,3799923.0,764359.0
13-04 02:50:53,5.374,0.420,94.039,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3371499520.0,386330624.0,24206737408.0,5654507520.0,3710459.0,755324.0
13-04 02:50:54,4.443,0.251,95.306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3371872256.0,386330624.0,24206745600.0,5654126592.0,3815879.0,770385.0
13-04 02:50:55,4.431,0.418,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3372654592.0,386330624.0,24206757888.0,5653331968.0,3835245.0,767204.0
13-04 02:50:56,5.509,0.584,93.573,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3375792128.0,386330624.0,24206761984.0,5650190336.0,3558442.0,748608.0
13-04 02:50:57,3.946,0.756,95.130,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3376353280.0,386330624.0,24206770176.0,5649620992.0,3789645.0,768877.0
13-04 02:50:58,4.591,0.501,94.741,0.0,0.0,0.167,0.0,36864.0,0.0,5.0,3378434048.0,386338816.0,24206778368.0,5647523840.0,3410365.0,736585.0
13-04 02:50:59,5.285,0.587,94.128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3380711424.0,386338816.0,24206786560.0,5645238272.0,3638216.0,753913.0
13-04 02:51:00,4.195,0.419,95.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3380924416.0,386338816.0,24206794752.0,5645017088.0,3865475.0,773362.0
13-04 02:51:01,4.420,0.667,94.579,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,3382530048.0,386347008.0,24206802944.0,5643395072.0,3650994.0,757284.0
13-04 02:51:02,5.117,0.336,94.379,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3386302464.0,386347008.0,24206807040.0,5639618560.0,3492617.0,740885.0
13-04 02:51:03,3.933,0.335,95.649,0.0,0.0,0.084,0.0,32768.0,0.0,2.0,3386961920.0,386347008.0,24206815232.0,5638950912.0,3655299.0,750219.0
13-04 02:51:04,4.420,0.584,94.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3388194816.0,386347008.0,24206819328.0,5637713920.0,3763662.0,769794.0
13-04 02:51:05,5.214,0.505,94.197,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3391324160.0,386347008.0,24206831616.0,5634572288.0,3774527.0,768296.0
13-04 02:51:06,3.592,0.501,95.739,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3391635456.0,386347008.0,24206835712.0,5634256896.0,2956722.0,695930.0
13-04 02:51:07,2.759,0.418,96.572,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3393052672.0,386347008.0,24206848000.0,5632827392.0,1232349.0,561141.0
13-04 02:51:08,5.686,0.836,84.532,8.863,0.0,0.084,0.0,170045440.0,0.0,198.0,3392839680.0,386347008.0,24206856192.0,5633032192.0,5217970.0,914095.0
13-04 02:51:09,5.188,0.669,82.929,10.879,0.0,0.335,0.0,215498752.0,0.0,257.0,3393126400.0,386347008.0,24206860288.0,5632741376.0,4992316.0,878243.0
13-04 02:51:10,4.417,0.583,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3394228224.0,386347008.0,24206872576.0,5631627264.0,3462960.0,745203.0
13-04 02:51:11,4.591,0.584,94.491,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3396485120.0,386347008.0,24206876672.0,5629366272.0,3391377.0,731346.0
13-04 02:51:12,5.100,0.502,94.231,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3397398528.0,386347008.0,24206884864.0,5628444672.0,4033523.0,791212.0
13-04 02:51:13,4.243,0.749,94.925,0.0,0.0,0.083,0.0,241664.0,0.0,5.0,3398664192.0,386347008.0,24206888960.0,5627174912.0,3377681.0,739500.0
13-04 02:51:14,4.286,0.420,95.210,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401347072.0,386347008.0,24206905344.0,5624475648.0,3228509.0,718214.0
13-04 02:51:15,4.351,0.502,94.979,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403087872.0,386347008.0,24206909440.0,5622730752.0,3125710.0,734402.0
13-04 02:51:16,3.359,0.336,96.054,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,3404173312.0,386351104.0,24206909440.0,5621641216.0,3557828.0,720833.0
13-04 02:51:17,2.517,0.419,96.980,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404877824.0,386351104.0,24206909440.0,5620936704.0,1483559.0,558540.0
13-04 02:51:18,2.515,0.419,96.982,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3407413248.0,386351104.0,24206913536.0,5618397184.0,1415275.0,531431.0
13-04 02:51:19,3.422,0.250,96.244,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3406778368.0,386351104.0,24206913536.0,5619032064.0,1623298.0,576285.0
13-04 02:51:20,2.351,0.168,97.313,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3407364096.0,386351104.0,24206929920.0,5618429952.0,1537896.0,555659.0
13-04 02:51:21,2.427,0.418,96.820,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3408138240.0,386351104.0,24206950400.0,5617635328.0,1453127.0,530789.0
13-04 02:51:22,2.605,0.336,96.975,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3408117760.0,386351104.0,24206970880.0,5617635328.0,1438399.0,521534.0
13-04 02:51:23,2.680,0.168,96.985,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3408347136.0,386351104.0,24206995456.0,5617381376.0,1472423.0,531898.0
13-04 02:51:24,3.086,0.334,96.580,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3406258176.0,386355200.0,24207015936.0,5619445760.0,1410441.0,519978.0
13-04 02:51:25,2.667,0.583,96.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3406262272.0,386355200.0,24207044608.0,5619412992.0,1601319.0,558769.0
13-04 02:51:26,2.748,0.250,96.586,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,3406213120.0,386355200.0,24207060992.0,5619445760.0,1476390.0,532319.0
13-04 02:51:27,2.673,0.251,97.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3406225408.0,386355200.0,24207081472.0,5619412992.0,1470369.0,534265.0
13-04 02:51:28,2.590,0.334,96.909,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3405570048.0,386355200.0,24207101952.0,5620047872.0,1368794.0,510199.0
13-04 02:51:29,2.335,0.417,97.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3405561856.0,386355200.0,24207110144.0,5620047872.0,965618.0,426873.0
13-04 02:51:30,1.750,0.250,98.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3396669440.0,386355200.0,24207114240.0,5628936192.0,143892.0,259457.0
13-04 02:51:31,1.250,0.250,98.250,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,3396796416.0,386359296.0,24207110144.0,5628809216.0,146649.0,264995.0
13-04 02:51:32,1.500,0.333,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3395268608.0,386359296.0,24207114240.0,5630332928.0,143466.0,258498.0
13-04 02:51:33,1.087,0.251,98.495,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3395268608.0,386359296.0,24207114240.0,5630332928.0,143700.0,258914.0
13-04 02:51:34,1.172,0.251,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3395387392.0,386359296.0,24207122432.0,5630205952.0,147243.0,263424.0
13-04 02:51:35,1.501,0.167,98.249,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3395514368.0,386359296.0,24207122432.0,5630078976.0,149419.0,265817.0
13-04 02:51:36,2.333,0.417,97.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3350691840.0,386359296.0,24207122432.0,5674901504.0,145480.0,261467.0
13-04 02:51:37,2.341,0.251,97.241,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3301298176.0,386359296.0,24207122432.0,5724295168.0,145534.0,260195.0
13-04 02:51:38,2.419,0.250,97.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260538880.0,386359296.0,24207126528.0,5765050368.0,142023.0,255443.0
13-04 02:51:39,2.250,0.167,97.417,0.0,0.0,0.167,0.0,45056.0,0.0,5.0,3263803392.0,386359296.0,24207126528.0,5761785856.0,146729.0,262578.0
13-04 02:51:40,2.003,0.250,97.746,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3250376704.0,386359296.0,24207126528.0,5775212544.0,144021.0,258951.0
13-04 02:51:41,2.174,0.167,97.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3224440832.0,386359296.0,24207126528.0,5801148416.0,143959.0,259030.0
13-04 02:51:42,2.415,0.250,97.252,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3227480064.0,386359296.0,24207134720.0,5798100992.0,142210.0,255909.0
13-04 02:51:43,1.757,0.251,97.908,0.084,0.0,0.0,0.0,204800.0,0.0,3.0,3232083968.0,386359296.0,24207134720.0,5793497088.0,145832.0,262363.0
13-04 02:51:44,2.339,0.167,97.327,0.0,0.0,0.167,0.0,36864.0,0.0,1.0,3236782080.0,386359296.0,24207134720.0,5788798976.0,145085.0,262010.0
13-04 02:51:45,2.508,0.167,97.157,0.0,0.0,0.167,0.0,28672.0,0.0,2.0,3238432768.0,386359296.0,24207134720.0,5787148288.0,144210.0,260144.0
13-04 02:51:46,2.596,0.084,97.320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3240079360.0,386359296.0,24207138816.0,5785497600.0,144114.0,259902.0
13-04 02:51:47,2.335,0.500,97.081,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3244650496.0,386359296.0,24207138816.0,5780926464.0,162976.0,278600.0
13-04 02:51:48,2.339,0.084,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3250491392.0,386359296.0,24207138816.0,5775085568.0,142475.0,255816.0
13-04 02:51:49,2.423,0.167,97.243,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,3256451072.0,386363392.0,24207142912.0,5769117696.0,146393.0,263677.0
13-04 02:51:50,1.915,0.333,97.752,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262541824.0,386363392.0,24207147008.0,5763022848.0,144581.0,259487.0
13-04 02:51:51,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3268763648.0,386363392.0,24207147008.0,5756801024.0,146174.0,262350.0
13-04 02:51:52,2.002,0.417,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3273113600.0,386363392.0,24207147008.0,5752451072.0,145860.0,261785.0
13-04 02:51:53,1.835,0.334,97.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3274727424.0,386363392.0,24207151104.0,5750833152.0,145746.0,261877.0
13-04 02:51:54,1.419,0.334,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3278278656.0,386363392.0,24207155200.0,5747277824.0,145467.0,261294.0
13-04 02:51:55,1.505,0.167,97.993,0.251,0.0,0.084,0.0,28672.0,0.0,4.0,3280687104.0,386367488.0,24207155200.0,5744865280.0,145739.0,261737.0
13-04 02:51:56,1.509,0.168,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3283861504.0,386367488.0,24207155200.0,5741690880.0,147138.0,262630.0
13-04 02:51:57,2.082,0.416,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3284619264.0,386367488.0,24207159296.0,5740929024.0,146820.0,264209.0
13-04 02:51:58,2.174,0.0,97.742,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3286392832.0,386367488.0,24207163392.0,5739151360.0,142454.0,257575.0
13-04 02:51:59,2.329,0.250,97.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3287154688.0,386367488.0,24207163392.0,5738389504.0,142486.0,258347.0
13-04 02:52:00,4.254,1.251,94.412,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,2772078592.0,386367488.0,24207134720.0,6253494272.0,146540.0,238485.0
13-04 02:52:01,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2772058112.0,386371584.0,24207134720.0,6253510656.0,3222.0,4552.0
13-04 02:52:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772062208.0,386371584.0,24207138816.0,6253502464.0,4531.0,7252.0
13-04 02:52:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2772062208.0,386371584.0,24207138816.0,6253502464.0,2790.0,3950.0
13-04 02:52:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772062208.0,386371584.0,24207138816.0,6253502464.0,2325.0,2203.0
13-04 02:52:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,2772189184.0,386371584.0,24207138816.0,6253375488.0,3900.0,4619.0
13-04 02:52:06,1.839,0.502,97.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774953984.0,386371584.0,24207179776.0,6250569728.0,8806.0,9126.0
13-04 02:52:07,1.920,1.002,95.576,1.503,0.0,0.0,0.0,28672.0,0.0,3.0,2793181184.0,386371584.0,24207183872.0,6232338432.0,119388.0,116693.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-22.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","oily-birds",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.557,0.541,97.830,0.037,0.0,0.034,4626.474,1101929.684,0.593,12.030,1503854592.0,384704512.0,762789888.0,30967726080.0,0.0,0.0
13-04 02:31:15,1.582,0.333,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504153600.0,384704512.0,762802176.0,30967414784.0,6059313.0,127986.0
13-04 02:31:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1504145408.0,384708608.0,762798080.0,30967422976.0,44937.0,6809.0
13-04 02:31:17,0.583,0.250,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504137216.0,384708608.0,762806272.0,30967422976.0,1775503.0,26406.0
13-04 02:31:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503920128.0,384708608.0,762806272.0,30967640064.0,6422.0,21077.0
13-04 02:31:19,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504559104.0,384708608.0,762806272.0,30967001088.0,2604.0,3163.0
13-04 02:31:20,0.167,0.167,99.334,0.333,0.0,0.0,0.0,32768.0,0.0,2.0,1504104448.0,384708608.0,762810368.0,30967451648.0,16181.0,16782.0
13-04 02:31:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1504108544.0,384708608.0,762810368.0,30967447552.0,3250.0,2935.0
13-04 02:31:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504104448.0,384708608.0,762814464.0,30967447552.0,4242.0,4962.0
13-04 02:31:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,1504088064.0,384708608.0,762814464.0,30967463936.0,2115.0,2255.0
13-04 02:31:24,5.268,0.334,94.231,0.0,0.0,0.167,0.0,98304.0,0.0,24.0,1504624640.0,384708608.0,762818560.0,30966923264.0,5979848.0,354751.0
13-04 02:31:25,2.592,0.251,97.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504591872.0,384708608.0,762818560.0,30966956032.0,7465923.0,387573.0
13-04 02:31:26,3.086,0.334,96.497,0.083,0.0,0.0,0.0,81920.0,0.0,5.0,1504714752.0,384712704.0,762818560.0,30966829056.0,8780412.0,392025.0
13-04 02:31:27,3.428,0.334,96.237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504874496.0,384712704.0,762818560.0,30966669312.0,9331469.0,416369.0
13-04 02:31:28,2.917,0.333,96.667,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,1504837632.0,384712704.0,762822656.0,30966702080.0,9514647.0,369438.0
13-04 02:31:29,3.580,0.333,95.920,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1505091584.0,384712704.0,762822656.0,30966448128.0,9778614.0,415613.0
13-04 02:31:30,3.099,0.168,96.734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505091584.0,384712704.0,762822656.0,30966448128.0,10377283.0,377977.0
13-04 02:31:31,3.005,0.501,96.494,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1505087488.0,384712704.0,762826752.0,30966448128.0,8978780.0,410898.0
13-04 02:31:32,3.420,0.334,96.163,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1505206272.0,384716800.0,762830848.0,30966321152.0,8958531.0,391640.0
13-04 02:31:33,3.005,0.334,96.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505206272.0,384716800.0,762830848.0,30966321152.0,9390075.0,388860.0
13-04 02:31:34,3.580,0.167,96.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1505533952.0,384716800.0,762830848.0,30965993472.0,9128638.0,407867.0
13-04 02:31:35,3.342,0.084,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1505726464.0,384716800.0,762830848.0,30965800960.0,9235423.0,367895.0
13-04 02:31:36,3.164,0.250,96.503,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1504952320.0,384720896.0,762826752.0,30966575104.0,10234210.0,420006.0
13-04 02:31:37,3.422,0.167,96.244,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1505325056.0,384720896.0,762834944.0,30966194176.0,9277373.0,364338.0
13-04 02:31:38,2.590,0.251,96.992,0.0,0.0,0.167,0.0,69632.0,0.0,13.0,1505325056.0,384720896.0,762834944.0,30966194176.0,8277743.0,384036.0
13-04 02:31:39,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1505742848.0,384720896.0,762839040.0,30965772288.0,9378967.0,401030.0
13-04 02:31:40,3.571,0.415,96.013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505828864.0,384720896.0,762839040.0,30965686272.0,9691807.0,411795.0
13-04 02:31:41,2.848,0.168,96.985,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1505984512.0,384720896.0,762843136.0,30965526528.0,9191313.0,384561.0
13-04 02:31:42,2.263,0.251,97.485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506205696.0,384720896.0,762843136.0,30965305344.0,7883048.0,375139.0
13-04 02:31:43,3.086,0.417,96.330,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1506201600.0,384724992.0,762843136.0,30965305344.0,8488227.0,389384.0
13-04 02:31:44,3.676,0.334,95.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1506451456.0,384724992.0,762847232.0,30965051392.0,10905381.0,404211.0
13-04 02:31:45,3.008,0.334,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506705408.0,384724992.0,762847232.0,30964797440.0,9000909.0,410102.0
13-04 02:31:46,3.091,0.334,96.491,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1506197504.0,384724992.0,762847232.0,30965305344.0,9889470.0,378548.0
13-04 02:31:47,3.008,0.418,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506197504.0,384724992.0,762847232.0,30965305344.0,9828312.0,415907.0
13-04 02:31:48,2.838,0.334,96.745,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1506385920.0,384724992.0,762855424.0,30965108736.0,8812703.0,375339.0
13-04 02:31:49,2.757,0.418,96.491,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,1506185216.0,384729088.0,762855424.0,30965305344.0,9063368.0,385714.0
13-04 02:31:50,3.091,0.334,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506725888.0,384729088.0,762855424.0,30964764672.0,9700658.0,418246.0
13-04 02:31:51,3.425,0.334,96.241,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1506025472.0,384733184.0,762851328.0,30965465088.0,9902905.0,386108.0
13-04 02:31:52,2.924,0.167,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1506177024.0,384733184.0,762859520.0,30965305344.0,8973037.0,407553.0
13-04 02:31:53,3.347,0.418,96.234,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1506242560.0,384733184.0,762859520.0,30965239808.0,10032214.0,377368.0
13-04 02:31:54,3.076,0.333,96.509,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1506631680.0,384733184.0,762859520.0,30964850688.0,7380624.0,386427.0
13-04 02:31:55,1.256,0.168,98.325,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1506295808.0,384737280.0,762863616.0,30965178368.0,1803902.0,293701.0
13-04 02:31:56,2.425,0.167,97.324,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1506295808.0,384737280.0,762863616.0,30965178368.0,7320906.0,380117.0
13-04 02:31:57,3.339,0.250,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1507074048.0,384737280.0,762863616.0,30964400128.0,10251117.0,398486.0
13-04 02:31:58,3.255,0.417,96.244,0.0,0.0,0.083,0.0,28672.0,0.0,1.0,1506406400.0,384737280.0,762863616.0,30965067776.0,9914995.0,408252.0
13-04 02:31:59,3.255,0.334,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1506607104.0,384737280.0,762863616.0,30964867072.0,9539793.0,408171.0
13-04 02:32:00,3.258,0.167,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506705408.0,384737280.0,762867712.0,30964764672.0,10612698.0,379694.0
13-04 02:32:01,3.506,0.250,96.160,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,1506701312.0,384741376.0,762867712.0,30964764672.0,9975771.0,403005.0
13-04 02:32:02,2.762,0.335,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506795520.0,384741376.0,762867712.0,30964670464.0,9067900.0,372817.0
13-04 02:32:03,3.425,0.418,96.157,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1507119104.0,384741376.0,762871808.0,30964342784.0,10625446.0,418626.0
13-04 02:32:04,2.496,0.499,97.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508122624.0,384741376.0,762875904.0,30963335168.0,10499481.0,163649.0
13-04 02:32:05,1.496,0.416,98.088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503780864.0,384741376.0,762875904.0,30967676928.0,3311384.0,46045.0
13-04 02:32:06,0.998,0.250,98.669,0.083,0.0,0.0,0.0,196608.0,0.0,20.0,1503182848.0,384741376.0,762875904.0,30968274944.0,1216309.0,25822.0
13-04 02:32:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503477760.0,384741376.0,762875904.0,30967980032.0,8261.0,23032.0
13-04 02:32:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503473664.0,384741376.0,762880000.0,30967980032.0,5418.0,5730.0
13-04 02:32:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503473664.0,384741376.0,762880000.0,30967980032.0,3762.0,4603.0
13-04 02:32:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503473664.0,384741376.0,762880000.0,30967980032.0,3953.0,4844.0
13-04 02:32:11,0.0,0.167,99.666,0.167,0.0,0.0,0.0,69632.0,0.0,4.0,1503469568.0,384745472.0,762880000.0,30967980032.0,3602.0,4117.0
13-04 02:32:12,0.334,0.334,99.333,0.0,0.0,0.0,0.0,401408.0,0.0,30.0,1507672064.0,384745472.0,763240448.0,30963417088.0,49798.0,88507.0
13-04 02:32:13,5.021,0.251,94.644,0.0,0.0,0.084,0.0,167936.0,0.0,38.0,1507897344.0,384745472.0,763244544.0,30963187712.0,4696328.0,350022.0
13-04 02:32:14,3.673,0.250,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1507725312.0,384745472.0,763244544.0,30963359744.0,9722261.0,423629.0
13-04 02:32:15,2.919,0.334,96.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1507643392.0,384745472.0,763244544.0,30963441664.0,8983645.0,375827.0
13-04 02:32:16,3.010,0.334,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1507897344.0,384745472.0,763244544.0,30963187712.0,9548875.0,408834.0
13-04 02:32:17,4.996,1.832,92.923,0.167,0.0,0.083,0.0,1236992.0,0.0,170.0,1552531456.0,384757760.0,763240448.0,30918545408.0,9927582.0,460612.0
13-04 02:32:18,6.934,0.835,92.231,0.0,0.0,0.0,0.0,221184.0,0.0,21.0,1563922432.0,384765952.0,763666432.0,30906720256.0,9367615.0,401099.0
13-04 02:32:19,3.253,0.417,96.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1564037120.0,384765952.0,763744256.0,30906527744.0,8998510.0,416808.0
13-04 02:32:20,4.402,1.080,94.352,0.0,0.0,0.166,0.0,1269760.0,0.0,182.0,1573855232.0,384786432.0,763723776.0,30896709632.0,9775428.0,450558.0
13-04 02:32:21,8.410,1.582,89.925,0.0,0.0,0.083,0.0,266240.0,0.0,22.0,1619881984.0,384790528.0,763998208.0,30850404352.0,10356137.0,421858.0
13-04 02:32:22,3.177,0.334,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1619226624.0,384790528.0,764227584.0,30850830336.0,9013380.0,426270.0
13-04 02:32:23,4.149,0.913,94.440,0.249,0.0,0.249,0.0,770048.0,0.0,74.0,1620172800.0,384802816.0,764215296.0,30849884160.0,9161365.0,410052.0
13-04 02:32:24,4.917,1.667,93.333,0.0,0.0,0.083,0.0,712704.0,0.0,134.0,1629990912.0,384806912.0,764448768.0,30839828480.0,7220502.0,397279.0
13-04 02:32:25,2.250,0.417,97.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1631256576.0,384806912.0,764522496.0,30838489088.0,5134319.0,367483.0
13-04 02:32:26,1.496,0.416,98.088,0.0,0.0,0.0,0.0,188416.0,0.0,19.0,1631637504.0,384815104.0,764514304.0,30838108160.0,3416961.0,169645.0
13-04 02:32:27,4.003,0.250,95.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1631686656.0,384815104.0,764592128.0,30837981184.0,9959444.0,565304.0
13-04 02:32:28,3.336,0.167,96.497,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1631686656.0,384815104.0,764592128.0,30837981184.0,10000388.0,408258.0
13-04 02:32:29,3.164,0.416,96.003,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,1631678464.0,384819200.0,764596224.0,30837981184.0,9648389.0,396069.0
13-04 02:32:30,3.431,0.167,96.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1632382976.0,384819200.0,764596224.0,30837276672.0,10795468.0,419438.0
13-04 02:32:31,3.422,0.334,96.160,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1632694272.0,384819200.0,764596224.0,30836965376.0,9985252.0,390615.0
13-04 02:32:32,2.592,0.585,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1633357824.0,384819200.0,764600320.0,30836297728.0,8009140.0,386359.0
13-04 02:32:33,11.630,6.112,81.834,0.0,0.0,0.424,0.0,4521984.0,0.0,8.0,1651240960.0,384819200.0,770510848.0,30812504064.0,10626769.0,1335485.0
13-04 02:32:34,23.942,10.745,64.805,0.0,0.0,0.508,0.0,2162688.0,0.0,23.0,1696722944.0,384819200.0,785199104.0,30752333824.0,13620370.0,1446223.0
13-04 02:32:35,22.924,9.516,66.869,0.173,0.0,0.519,0.0,2174976.0,0.0,24.0,1713217536.0,384823296.0,799576064.0,30721458176.0,12650055.0,1398375.0
13-04 02:32:36,24.182,9.552,65.663,0.0,0.0,0.602,0.0,2162688.0,0.0,21.0,1717870592.0,384823296.0,817713152.0,30698668032.0,13384691.0,1442203.0
13-04 02:32:37,23.294,10.836,65.444,0.0,0.0,0.427,0.0,2166784.0,0.0,20.0,1732247552.0,384823296.0,832364544.0,30669639680.0,12892521.0,1414646.0
13-04 02:32:38,23.214,10.034,65.986,0.085,0.0,0.680,0.0,2195456.0,0.0,22.0,1744576512.0,384835584.0,848646144.0,30641016832.0,12800468.0,1429711.0
13-04 02:32:39,23.935,10.392,64.906,0.0,0.0,0.767,0.0,2170880.0,0.0,21.0,1756774400.0,384843776.0,861990912.0,30615465984.0,14169015.0,1420910.0
13-04 02:32:40,23.757,10.615,65.206,0.0,0.0,0.421,0.0,2166784.0,0.0,19.0,1759211520.0,384843776.0,877223936.0,30597795840.0,12467590.0,1403145.0
13-04 02:32:41,25.042,9.528,64.755,0.169,0.0,0.506,0.0,2174976.0,0.0,21.0,1772785664.0,384843776.0,893779968.0,30567665664.0,12954061.0,1425729.0
13-04 02:32:42,23.494,9.380,66.609,0.0,0.0,0.516,0.0,2158592.0,0.0,20.0,1782886400.0,384847872.0,909467648.0,30541873152.0,12264922.0,1407245.0
13-04 02:32:43,23.433,10.300,65.837,0.086,0.0,0.343,0.0,2179072.0,0.0,22.0,1789214720.0,384856064.0,925134848.0,30519869440.0,13776912.0,1429681.0
13-04 02:32:44,24.660,8.929,65.731,0.0,0.0,0.680,20480.0,2183168.0,1.0,19.0,1793691648.0,384860160.0,941027328.0,30499495936.0,12977350.0,1414373.0
13-04 02:32:45,23.474,9.974,66.036,0.086,0.0,0.430,0.0,2162688.0,0.0,19.0,1806258176.0,384864256.0,955543552.0,30472409088.0,12708119.0,1423425.0
13-04 02:32:46,23.196,9.880,66.323,0.086,0.0,0.515,0.0,2187264.0,0.0,22.0,1813848064.0,384868352.0,972140544.0,30448218112.0,12127942.0,1418448.0
13-04 02:32:47,22.069,10.862,66.638,0.0,0.0,0.431,0.0,2158592.0,0.0,19.0,1825841152.0,384868352.0,985341952.0,30423023616.0,13474799.0,1434181.0
13-04 02:32:48,22.175,10.360,66.695,0.086,0.0,0.685,0.0,2744320.0,0.0,93.0,1834958848.0,384876544.0,1001852928.0,30397386752.0,11379023.0,1379366.0
13-04 02:32:49,23.356,9.429,66.696,0.0,0.0,0.519,0.0,2224128.0,0.0,19.0,1840205824.0,384884736.0,1017393152.0,30376591360.0,13609520.0,1445952.0
13-04 02:32:50,23.090,10.866,65.620,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,1848385536.0,384888832.0,1033396224.0,30352404480.0,12117879.0,1438069.0
13-04 02:32:51,22.845,9.655,66.897,0.086,0.0,0.517,0.0,2162688.0,0.0,19.0,1859657728.0,384897024.0,1049169920.0,30325350400.0,13027776.0,1399759.0
13-04 02:32:52,23.919,10.178,65.055,0.085,0.0,0.763,0.0,2183168.0,0.0,21.0,1865007104.0,384905216.0,1062666240.0,30306496512.0,12339676.0,1442587.0
13-04 02:32:53,22.608,9.738,67.062,0.0,0.0,0.593,0.0,2191360.0,0.0,24.0,1873932288.0,384917504.0,1079701504.0,30280523776.0,11784730.0,1161514.0
13-04 02:32:54,20.067,10.747,68.598,0.084,0.0,0.504,0.0,2195456.0,0.0,19.0,1878081536.0,384925696.0,1096691712.0,30259376128.0,5485190.0,1057900.0
13-04 02:32:55,19.604,9.114,70.851,0.086,0.0,0.344,0.0,2162688.0,0.0,19.0,1883848704.0,384929792.0,1110847488.0,30239449088.0,3767896.0,1039662.0
13-04 02:32:56,20.017,10.469,69.095,0.0,0.0,0.419,0.0,2166784.0,0.0,19.0,1891225600.0,384929792.0,1124675584.0,30218244096.0,3131836.0,1051137.0
13-04 02:32:57,19.741,10.345,69.483,0.0,0.0,0.431,0.0,2162688.0,0.0,21.0,1512390656.0,384933888.0,1141153792.0,30580596736.0,3137527.0,1042635.0
13-04 02:32:58,25.865,10.467,63.235,0.173,0.0,0.260,0.0,2215936.0,0.0,28.0,1486508032.0,384937984.0,1156128768.0,30591500288.0,3126855.0,1032620.0
13-04 02:32:59,20.118,9.848,69.613,0.0,0.0,0.421,0.0,2195456.0,0.0,22.0,1503657984.0,384942080.0,1171480576.0,30558994432.0,3112826.0,1020735.0
13-04 02:33:00,18.569,10.903,69.847,0.085,0.0,0.596,0.0,2166784.0,0.0,21.0,1511874560.0,384954368.0,1187520512.0,30534725632.0,3139827.0,1045578.0
13-04 02:33:01,18.563,9.752,71.172,0.0,0.0,0.513,0.0,2162688.0,0.0,21.0,1510162432.0,384954368.0,1204088832.0,30519869440.0,3124817.0,1030781.0
13-04 02:33:02,19.608,9.633,70.332,0.0,0.0,0.426,0.0,2174976.0,0.0,21.0,1523982336.0,384966656.0,1219588096.0,30490537984.0,3125102.0,1030452.0
13-04 02:33:03,19.125,9.691,68.096,2.659,0.0,0.429,0.0,110628864.0,0.0,228.0,1526870016.0,384970752.0,1234497536.0,30472736768.0,3159032.0,1080594.0
13-04 02:33:04,18.405,10.008,62.256,8.736,0.0,0.594,0.0,264265728.0,0.0,505.0,1535528960.0,384974848.0,1248083968.0,30450487296.0,2983174.0,959016.0
13-04 02:33:05,21.070,11.204,65.886,1.338,0.0,0.502,0.0,51642368.0,0.0,132.0,1557733376.0,384983040.0,1265860608.0,30410498048.0,3273445.0,1110652.0
13-04 02:33:06,19.338,10.008,69.975,0.0,0.0,0.679,0.0,2162688.0,0.0,21.0,1563553792.0,384995328.0,1281232896.0,30389293056.0,3124352.0,1031482.0
13-04 02:33:07,19.198,9.983,70.478,0.0,0.0,0.341,0.0,2166784.0,0.0,21.0,1564229632.0,385007616.0,1297006592.0,30372831232.0,3130805.0,1034651.0
13-04 02:33:08,19.064,10.298,70.298,0.085,0.0,0.255,0.0,2170880.0,0.0,21.0,1567903744.0,385011712.0,1313054720.0,30353104896.0,3128975.0,1033835.0
13-04 02:33:09,18.691,9.733,71.059,0.0,0.0,0.517,0.0,2224128.0,0.0,25.0,1583579136.0,385011712.0,1327472640.0,30323011584.0,3124799.0,1028318.0
13-04 02:33:10,20.167,10.667,68.500,0.083,0.0,0.583,0.0,2187264.0,0.0,24.0,1585246208.0,385015808.0,1342562304.0,30306250752.0,3129678.0,1036934.0
13-04 02:33:11,19.231,9.744,70.427,0.0,0.0,0.598,0.0,2166784.0,0.0,21.0,1589116928.0,385036288.0,1359241216.0,30285680640.0,3128154.0,1033129.0
13-04 02:33:12,19.145,9.573,70.598,0.085,0.0,0.598,0.0,2166784.0,0.0,22.0,1592729600.0,385044480.0,1374539776.0,30266761216.0,3126309.0,1031167.0
13-04 02:33:13,19.076,9.752,70.830,0.0,0.0,0.342,0.0,2162688.0,0.0,19.0,1598889984.0,385052672.0,1388703744.0,30246428672.0,3127516.0,1032784.0
13-04 02:33:14,20.069,8.576,70.840,0.086,0.0,0.429,0.0,2166784.0,0.0,19.0,1606520832.0,385064960.0,1406201856.0,30221287424.0,3123870.0,1030981.0
13-04 02:33:15,19.714,10.278,69.587,0.0,0.0,0.421,0.0,2162688.0,0.0,19.0,1613774848.0,385064960.0,1419517952.0,30200717312.0,3129117.0,1032400.0
13-04 02:33:16,18.573,9.630,71.195,0.172,0.0,0.430,0.0,2174976.0,0.0,21.0,1616031744.0,385073152.0,1436680192.0,30181289984.0,3123703.0,1027342.0
13-04 02:33:17,18.946,10.365,70.348,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,1626308608.0,385077248.0,1452683264.0,30155005952.0,3128323.0,1035369.0
13-04 02:33:18,18.884,9.528,71.159,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,1636397056.0,385085440.0,1467981824.0,30129610752.0,3124896.0,1028401.0
13-04 02:33:19,19.234,10.128,70.128,0.085,0.0,0.426,0.0,2310144.0,0.0,43.0,1652457472.0,385085440.0,1482547200.0,30098984960.0,3126959.0,1032873.0
13-04 02:33:20,18.809,10.809,69.957,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,1663074304.0,385085440.0,1497427968.0,30073487360.0,3144941.0,1050171.0
13-04 02:33:21,18.522,10.450,70.518,0.085,0.0,0.425,0.0,2179072.0,0.0,20.0,1666600960.0,385093632.0,1515225088.0,30052155392.0,3126861.0,1032409.0
13-04 02:33:22,19.745,9.787,70.043,0.085,0.0,0.340,0.0,2179072.0,0.0,21.0,1676881920.0,385097728.0,1530081280.0,30027014144.0,3142706.0,1047030.0
13-04 02:33:23,20.254,9.746,69.322,0.085,0.0,0.593,0.0,2162688.0,0.0,19.0,1684279296.0,385097728.0,1543127040.0,30006571008.0,3123894.0,1027813.0
13-04 02:33:24,18.531,9.650,71.050,0.0,0.0,0.769,0.0,2166784.0,0.0,19.0,1685307392.0,385105920.0,1559740416.0,29988921344.0,3127929.0,1034050.0
13-04 02:33:25,18.798,11.008,69.941,0.0,0.0,0.254,0.0,2162688.0,0.0,19.0,1696448512.0,385105920.0,1575518208.0,29962002432.0,3125528.0,1030576.0
13-04 02:33:26,19.423,9.754,70.314,0.085,0.0,0.424,0.0,2158592.0,0.0,19.0,1709215744.0,385122304.0,1591304192.0,29933432832.0,3125339.0,1030593.0
13-04 02:33:27,18.831,9.888,70.851,0.0,0.0,0.430,0.0,2170880.0,0.0,20.0,1717313536.0,385126400.0,1607708672.0,29908926464.0,3122740.0,1028484.0
13-04 02:33:28,19.270,9.932,70.204,0.255,0.0,0.340,0.0,2174976.0,0.0,21.0,1724317696.0,385130496.0,1620889600.0,29888737280.0,3130715.0,1035655.0
13-04 02:33:29,19.882,9.729,69.712,0.0,0.0,0.677,0.0,2170880.0,0.0,20.0,1739001856.0,385130496.0,1636044800.0,29858897920.0,3129164.0,1032661.0
13-04 02:33:30,20.185,9.588,69.807,0.0,0.0,0.421,0.0,2183168.0,0.0,19.0,1741103104.0,385130496.0,1653497856.0,29839343616.0,3124123.0,1031636.0
13-04 02:33:31,18.966,9.397,71.121,0.0,0.0,0.517,0.0,2166784.0,0.0,19.0,1749520384.0,385134592.0,1667407872.0,29817012224.0,3128077.0,1029803.0
13-04 02:33:32,19.192,10.690,69.613,0.084,0.0,0.421,0.0,2158592.0,0.0,19.0,1756180480.0,385138688.0,1683439616.0,29794316288.0,3138253.0,1043770.0
13-04 02:33:33,18.723,9.577,71.268,0.086,0.0,0.345,0.0,2166784.0,0.0,21.0,1764737024.0,385142784.0,1699672064.0,29769523200.0,3127702.0,1034918.0
13-04 02:33:34,18.464,9.577,70.751,0.690,0.0,0.518,0.0,26230784.0,0.0,68.0,1771466752.0,385142784.0,1715924992.0,29746540544.0,3130624.0,1034467.0
13-04 02:33:35,17.909,10.026,62.039,9.426,0.0,0.600,0.0,268435456.0,0.0,512.0,1779367936.0,385142784.0,1727672320.0,29726892032.0,2981530.0,955358.0
13-04 02:33:36,20.521,11.018,63.583,4.542,0.0,0.336,0.0,133062656.0,0.0,285.0,1793269760.0,385146880.0,1746026496.0,29694631936.0,3270037.0,1104013.0
13-04 02:33:37,19.234,9.957,70.298,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,1800765440.0,385155072.0,1761505280.0,29671649280.0,3130856.0,1037675.0
13-04 02:33:38,19.019,9.380,71.084,0.086,0.0,0.430,0.0,2174976.0,0.0,21.0,1803972608.0,385171456.0,1776820224.0,29653110784.0,3129270.0,1033413.0
13-04 02:33:39,19.286,10.025,70.263,0.0,0.0,0.425,0.0,2166784.0,0.0,19.0,1804484608.0,385171456.0,1791823872.0,29637595136.0,3126654.0,1030832.0
13-04 02:33:40,17.693,9.887,71.726,0.173,0.0,0.520,0.0,2174976.0,0.0,21.0,1818357760.0,385179648.0,1808265216.0,29607272448.0,3128296.0,1030343.0
13-04 02:33:41,19.623,9.169,70.780,0.0,0.0,0.428,0.0,2195456.0,0.0,20.0,1829236736.0,385183744.0,1822777344.0,29581877248.0,3127535.0,1033440.0
13-04 02:33:42,18.946,10.110,70.433,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,1833136128.0,385183744.0,1838686208.0,29562068992.0,3129562.0,1032996.0
13-04 02:33:43,20.388,9.604,69.334,0.168,0.0,0.505,0.0,2170880.0,0.0,19.0,1849196544.0,385191936.0,1853726720.0,29530959872.0,3128049.0,1032180.0
13-04 02:33:44,19.257,10.389,69.848,0.0,0.0,0.507,0.0,2199552.0,0.0,22.0,1856520192.0,385212416.0,1870761984.0,29506580480.0,3126602.0,1031498.0
13-04 02:33:45,20.508,9.407,69.492,0.169,0.0,0.424,0.0,5632000.0,0.0,29.0,1858007040.0,385224704.0,1886461952.0,29489381376.0,3126126.0,1031717.0
13-04 02:33:46,19.325,10.802,69.451,0.084,0.0,0.338,0.0,2228224.0,0.0,22.0,1858600960.0,385236992.0,1900240896.0,29474996224.0,3124767.0,1029144.0
13-04 02:33:47,19.932,8.944,70.698,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,1873747968.0,385236992.0,1915981824.0,29444108288.0,3128746.0,1034450.0
13-04 02:33:48,19.291,8.997,71.453,0.0,0.0,0.260,0.0,2158592.0,0.0,19.0,1878540288.0,385236992.0,1932521472.0,29422776320.0,3126602.0,1030623.0
13-04 02:33:49,18.971,10.624,69.815,0.084,0.0,0.506,0.0,2158592.0,0.0,19.0,1884254208.0,385241088.0,1948516352.0,29401063424.0,3127945.0,1032753.0
13-04 02:33:50,19.473,9.609,70.493,0.0,0.0,0.425,0.0,2166784.0,0.0,19.0,1886494720.0,385241088.0,1963798528.0,29383540736.0,3142766.0,1045265.0
13-04 02:33:51,19.185,10.187,70.204,0.085,0.0,0.340,0.0,2269184.0,0.0,37.0,1896853504.0,385257472.0,1979453440.0,29357510656.0,3129277.0,1035307.0
13-04 02:33:52,19.355,10.187,70.034,0.170,0.0,0.255,0.0,2166784.0,0.0,21.0,1902096384.0,385273856.0,1994383360.0,29337321472.0,3127415.0,1031242.0
13-04 02:33:53,19.421,9.881,70.528,0.0,0.0,0.170,0.0,2162688.0,0.0,19.0,1921777664.0,385290240.0,2009223168.0,29302784000.0,3125745.0,1029835.0
13-04 02:33:54,19.355,10.017,70.204,0.0,0.0,0.424,0.0,2162688.0,0.0,19.0,1927442432.0,385298432.0,2025136128.0,29281198080.0,3128032.0,1030344.0
13-04 02:33:55,19.349,9.418,70.890,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,1929232384.0,385298432.0,2041757696.0,29262786560.0,3130038.0,1035998.0
13-04 02:33:56,19.679,9.797,69.848,0.084,0.0,0.591,0.0,2162688.0,0.0,19.0,1932013568.0,385298432.0,2054975488.0,29246787584.0,3125065.0,1028501.0
13-04 02:33:57,19.064,10.213,70.553,0.0,0.0,0.170,0.0,2154496.0,0.0,19.0,1934999552.0,385298432.0,2071957504.0,29226819584.0,3130690.0,1035820.0
13-04 02:33:58,18.213,9.540,71.552,0.087,0.0,0.607,0.0,2183168.0,0.0,21.0,1943248896.0,385302528.0,2086481920.0,29204041728.0,3126609.0,1031805.0
13-04 02:33:59,19.444,10.859,69.276,0.084,0.0,0.337,0.0,2150400.0,0.0,19.0,1950466048.0,385302528.0,2103214080.0,29180092416.0,3126524.0,1031283.0
13-04 02:34:00,20.103,8.554,70.744,0.086,0.0,0.513,0.0,2162688.0,0.0,19.0,1958559744.0,385310720.0,2116919296.0,29158285312.0,3124860.0,1029420.0
13-04 02:34:01,19.250,9.710,70.528,0.0,0.0,0.511,0.0,2162688.0,0.0,19.0,1964261376.0,385310720.0,2135089152.0,29134413824.0,3126396.0,1032259.0
13-04 02:34:02,20.623,9.933,69.108,0.0,0.0,0.337,0.0,2158592.0,0.0,19.0,1974054912.0,385327104.0,2148769792.0,29110923264.0,3117773.0,1023223.0
13-04 02:34:03,18.044,11.720,69.730,0.084,0.0,0.422,0.0,2158592.0,0.0,19.0,1983082496.0,385339392.0,2165633024.0,29085020160.0,3137429.0,1042194.0
13-04 02:34:04,19.109,10.026,70.523,0.086,0.0,0.257,0.0,2183168.0,0.0,22.0,1984626688.0,385343488.0,2181066752.0,29068038144.0,3129227.0,1035691.0
13-04 02:34:05,19.113,9.898,70.563,0.085,0.0,0.341,0.0,2158592.0,0.0,19.0,1989881856.0,385355776.0,2196369408.0,29047468032.0,3126911.0,1031873.0
13-04 02:34:06,19.417,10.0,61.917,8.167,0.0,0.500,0.0,216117248.0,0.0,408.0,1990725632.0,385355776.0,2209169408.0,29033824256.0,2977478.0,950544.0
13-04 02:34:07,14.468,7.830,68.596,8.596,0.0,0.511,0.0,207360000.0,0.0,410.0,2004873216.0,385355776.0,2220367872.0,29008478208.0,3103036.0,1018385.0
13-04 02:34:08,25.126,12.857,61.092,0.168,0.0,0.756,0.0,4333568.0,0.0,40.0,2042888192.0,385368064.0,2240909312.0,28949909504.0,3304400.0,1128883.0
13-04 02:34:09,18.531,10.418,70.623,0.0,0.0,0.427,0.0,2162688.0,0.0,19.0,2053312512.0,385380352.0,2258931712.0,28921450496.0,3126111.0,1029633.0
13-04 02:34:10,19.643,9.524,70.408,0.255,0.0,0.170,0.0,2199552.0,0.0,23.0,2054262784.0,385388544.0,2273083392.0,28906340352.0,3127421.0,1032197.0
13-04 02:34:11,18.974,9.915,70.598,0.0,0.0,0.513,0.0,2158592.0,0.0,19.0,2056433664.0,385396736.0,2287951872.0,28889292800.0,3127626.0,1032505.0
13-04 02:34:12,18.954,9.777,70.840,0.086,0.0,0.343,0.0,2207744.0,0.0,21.0,2056679424.0,385396736.0,2305802240.0,28871196672.0,3148956.0,1053724.0
13-04 02:34:13,19.270,9.677,70.289,0.0,0.0,0.764,0.0,2179072.0,0.0,24.0,2064097280.0,385396736.0,2319589376.0,28849991680.0,3127174.0,1031487.0
13-04 02:34:14,19.847,9.839,70.144,0.0,0.0,0.170,0.0,2162688.0,0.0,19.0,2072784896.0,385404928.0,2335019008.0,28825866240.0,3122190.0,1027990.0
13-04 02:34:15,19.247,9.495,70.830,0.086,0.0,0.342,0.0,2158592.0,0.0,19.0,2079293440.0,385409024.0,2351616000.0,28802756608.0,3129137.0,1032117.0
13-04 02:34:16,20.713,9.253,69.779,0.170,0.0,0.085,0.0,4534272.0,0.0,28.0,2094522368.0,385409024.0,2364334080.0,28774809600.0,3126309.0,1031805.0
13-04 02:34:17,20.781,9.975,68.745,0.0,0.0,0.499,0.0,2220032.0,0.0,22.0,2094456832.0,385413120.0,2380763136.0,28758441984.0,3127235.0,1033123.0
13-04 02:34:18,18.174,9.991,71.146,0.086,0.0,0.603,0.0,2162688.0,0.0,19.0,2096504832.0,385417216.0,2394963968.0,28742189056.0,3127127.0,1032066.0
13-04 02:34:19,19.369,9.812,70.222,0.0,0.0,0.597,0.0,2187264.0,0.0,22.0,2095689728.0,385417216.0,2411876352.0,28726091776.0,3126382.0,1031934.0
13-04 02:34:20,18.903,10.717,70.042,0.084,0.0,0.253,0.0,2154496.0,0.0,20.0,2095722496.0,385421312.0,2426216448.0,28711714816.0,3143214.0,1047879.0
13-04 02:34:21,20.290,9.548,69.736,0.0,0.0,0.426,0.0,2154496.0,0.0,20.0,2096631808.0,385425408.0,2442698752.0,28694319104.0,3127149.0,1031647.0
13-04 02:34:22,19.027,9.983,70.307,0.171,0.0,0.512,0.0,2265088.0,0.0,37.0,2097528832.0,385425408.0,2457800704.0,28678320128.0,3127440.0,1032240.0
13-04 02:34:23,19.019,9.897,70.826,0.0,0.0,0.258,0.0,2162688.0,0.0,20.0,2099691520.0,385437696.0,2470989824.0,28662956032.0,3127031.0,1032252.0
13-04 02:34:24,19.525,9.847,70.119,0.085,0.0,0.424,0.0,2154496.0,0.0,19.0,2098581504.0,385458176.0,2489729024.0,28645306368.0,3125048.0,1028534.0
13-04 02:34:25,18.793,9.741,71.034,0.0,0.0,0.431,0.0,2158592.0,0.0,19.0,2099757056.0,385462272.0,2504548352.0,28629307392.0,3125475.0,1029254.0
13-04 02:34:26,19.430,10.720,69.430,0.084,0.0,0.335,0.0,2146304.0,0.0,19.0,2099068928.0,385466368.0,2520215552.0,28614324224.0,3128259.0,1034359.0
13-04 02:34:27,18.697,10.914,69.882,0.0,0.0,0.508,0.0,2154496.0,0.0,20.0,2104123392.0,385470464.0,2534965248.0,28594515968.0,3126155.0,1027962.0
13-04 02:34:28,18.605,9.647,71.146,0.172,0.0,0.431,0.0,2170880.0,0.0,21.0,2104180736.0,385482752.0,2550386688.0,28579024896.0,3128774.0,1035566.0
13-04 02:34:29,19.506,9.540,70.358,0.085,0.0,0.511,0.0,2158592.0,0.0,19.0,2109431808.0,385486848.0,2565955584.0,28558200832.0,3126729.0,1030570.0
13-04 02:34:30,19.576,9.915,70.085,0.0,0.0,0.424,0.0,2150400.0,0.0,19.0,2108719104.0,385486848.0,2581540864.0,28543328256.0,3126313.0,1032330.0
13-04 02:34:31,19.626,9.431,70.773,0.0,0.0,0.170,0.0,2158592.0,0.0,19.0,2107482112.0,385495040.0,2598387712.0,28527710208.0,3126288.0,1031229.0
13-04 02:34:32,18.158,9.731,71.764,0.0,0.0,0.348,0.0,2154496.0,0.0,19.0,2109177856.0,385495040.0,2611675136.0,28512727040.0,3113141.0,1018894.0
13-04 02:34:33,11.036,3.707,85.257,0.0,0.0,0.0,0.0,2162688.0,0.0,19.0,2108907520.0,385495040.0,2621849600.0,28502822912.0,2222568.0,141264.0
13-04 02:34:34,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2109378560.0,385495040.0,2623029248.0,28501172224.0,4342.0,5305.0
13-04 02:34:35,0.334,0.334,99.332,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2109399040.0,385495040.0,2623262720.0,28500918272.0,60263.0,8036.0
13-04 02:34:36,0.333,0.499,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109394944.0,385495040.0,2623266816.0,28500918272.0,3184.0,3722.0
13-04 02:34:37,0.083,0.250,95.746,3.837,0.0,0.083,0.0,128458752.0,0.0,243.0,2109775872.0,385495040.0,2623266816.0,28500537344.0,2124.0,2010.0
13-04 02:34:38,0.0,0.585,95.234,4.181,0.0,0.0,0.0,227524608.0,0.0,429.0,2109775872.0,385495040.0,2623266816.0,28500537344.0,5787.0,6692.0
13-04 02:34:39,0.334,0.334,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110451712.0,385495040.0,2623266816.0,28499861504.0,3777.0,4653.0
13-04 02:34:40,4.030,3.275,92.275,0.168,0.0,0.252,0.0,61440.0,0.0,5.0,2109763584.0,385495040.0,2625953792.0,28497862656.0,445538.0,444608.0
13-04 02:34:41,21.732,11.630,66.044,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,2109018112.0,385499136.0,2641416192.0,28483141632.0,3324511.0,1226308.0
13-04 02:34:42,21.175,11.150,67.156,0.086,0.0,0.432,0.0,2158592.0,0.0,19.0,2108588032.0,385499136.0,2658861056.0,28466126848.0,3398968.0,1294959.0
13-04 02:34:43,24.126,12.191,62.916,0.0,0.0,0.767,0.0,2187264.0,0.0,23.0,2110398464.0,385499136.0,2678263808.0,28444913664.0,5371965.0,1276935.0
13-04 02:34:44,25.258,13.230,60.997,0.0,0.0,0.515,0.0,2158592.0,0.0,19.0,2108309504.0,385503232.0,2698117120.0,28427145216.0,3353440.0,1255989.0
13-04 02:34:45,24.829,13.527,60.959,0.086,0.0,0.599,0.0,4255744.0,0.0,35.0,2108268544.0,385511424.0,2720624640.0,28404670464.0,3394202.0,1278467.0
13-04 02:34:46,22.475,12.626,64.394,0.168,0.0,0.337,0.0,2240512.0,0.0,25.0,2110267392.0,385511424.0,2736529408.0,28386766848.0,3514118.0,1341552.0
13-04 02:34:47,24.618,12.054,62.733,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,2111205376.0,385511424.0,2756292608.0,28366065664.0,5362670.0,1268411.0
13-04 02:34:48,26.117,12.285,61.082,0.0,0.0,0.515,0.0,2170880.0,0.0,23.0,2110525440.0,385527808.0,2775617536.0,28347404288.0,3381406.0,1271955.0
13-04 02:34:49,25.548,13.406,60.287,0.084,0.0,0.675,0.0,4317184.0,0.0,38.0,2111291392.0,385527808.0,2797834240.0,28324421632.0,3406623.0,1284149.0
13-04 02:34:50,22.654,11.496,65.511,0.0,0.0,0.338,0.0,2158592.0,0.0,19.0,2111352832.0,385527808.0,2814152704.0,28308041728.0,3508090.0,1348004.0
13-04 02:34:51,23.630,12.586,63.014,0.086,0.0,0.685,0.0,2150400.0,0.0,19.0,2112339968.0,385527808.0,2833362944.0,28287844352.0,5370133.0,1273371.0
13-04 02:34:52,25.340,13.861,60.119,0.170,0.0,0.510,0.0,2170880.0,0.0,21.0,2111242240.0,385527808.0,2852904960.0,28269400064.0,3356482.0,1260121.0
13-04 02:34:53,25.585,12.229,61.839,0.0,0.0,0.347,0.0,4374528.0,0.0,49.0,2110914560.0,385527808.0,2875826176.0,28246806528.0,3390543.0,1273696.0
13-04 02:34:54,21.880,11.368,66.068,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2112491520.0,385527808.0,2891202560.0,28229853184.0,3512162.0,1342143.0
13-04 02:34:55,23.935,12.351,62.947,0.0,0.0,0.767,0.0,2158592.0,0.0,19.0,2113658880.0,385527808.0,2911027200.0,28208861184.0,5365678.0,1269846.0
13-04 02:34:56,24.566,13.281,61.545,0.087,0.0,0.521,0.0,2158592.0,0.0,19.0,2115108864.0,385527808.0,2930135040.0,28188303360.0,3368653.0,1265561.0
13-04 02:34:57,25.386,12.950,61.235,0.0,0.0,0.429,0.0,4354048.0,0.0,41.0,2113368064.0,385527808.0,2952572928.0,28167606272.0,3525492.0,1342808.0
13-04 02:34:58,22.041,10.978,66.381,0.172,0.0,0.429,0.0,2166784.0,0.0,21.0,2116128768.0,385536000.0,2967834624.0,28149575680.0,3375048.0,1272677.0
13-04 02:34:59,24.031,12.403,62.963,0.086,0.0,0.517,0.0,5640192.0,0.0,30.0,2115203072.0,385548288.0,2987335680.0,28130988032.0,5359911.0,1266502.0
13-04 02:35:00,27.580,12.860,58.883,0.085,0.0,0.592,0.0,9207808.0,0.0,40.0,2115473408.0,385556480.0,3007229952.0,28110815232.0,3356845.0,1259959.0
13-04 02:35:01,25.323,12.661,61.413,0.0,0.0,0.603,0.0,4345856.0,0.0,39.0,2113937408.0,385560576.0,3029450752.0,28090126336.0,3527227.0,1339750.0
13-04 02:35:02,22.723,11.745,65.106,0.085,0.0,0.340,0.0,2154496.0,0.0,19.0,2116284416.0,385564672.0,3046121472.0,28071104512.0,3386113.0,1279804.0
13-04 02:35:03,23.246,13.102,63.145,0.0,0.0,0.507,0.0,2150400.0,0.0,19.0,2115645440.0,385564672.0,3065397248.0,28052467712.0,5366645.0,1271232.0
13-04 02:35:04,25.840,13.178,60.293,0.172,0.0,0.517,0.0,2179072.0,0.0,22.0,2116706304.0,385572864.0,3085766656.0,28031029248.0,3349343.0,1254262.0
13-04 02:35:05,25.639,13.118,60.477,0.085,0.0,0.681,0.0,4313088.0,0.0,38.0,2117595136.0,385585152.0,3106324480.0,28009570304.0,3548640.0,1361459.0
13-04 02:35:06,21.721,11.414,66.440,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,2117484544.0,385585152.0,3124465664.0,27991539712.0,3367298.0,1262043.0
13-04 02:35:07,24.123,12.489,62.789,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,2117308416.0,385585152.0,3143434240.0,27972747264.0,5362417.0,1270029.0
13-04 02:35:08,25.763,14.068,59.831,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,2117402624.0,385597440.0,3161874432.0,27954200576.0,3362085.0,1263458.0
13-04 02:35:09,25.387,12.565,61.618,0.086,0.0,0.344,0.0,4317184.0,0.0,39.0,2117681152.0,385601536.0,3185233920.0,27930558464.0,3387692.0,1273367.0
13-04 02:35:10,21.824,11.338,65.814,0.171,0.0,0.853,0.0,2166784.0,0.0,21.0,2119073792.0,385601536.0,3200856064.0,27913543680.0,3522208.0,1346768.0
13-04 02:35:11,21.597,12.605,65.378,0.0,0.0,0.420,0.0,2158592.0,0.0,19.0,2117742592.0,385605632.0,3219546112.0,27896180736.0,3368238.0,1264203.0
13-04 02:35:12,11.233,7.095,81.250,0.0,0.0,0.422,0.0,0.0,0.0,0.0,2117464064.0,385605632.0,3227951104.0,27888054272.0,1183238.0,1161500.0
13-04 02:35:13,19.747,11.139,65.401,3.207,0.0,0.506,0.0,112214016.0,0.0,214.0,2118656000.0,385605632.0,3241021440.0,27873792000.0,2889767.0,1180169.0
13-04 02:35:14,10.526,7.895,70.968,10.102,0.0,0.509,0.0,268435456.0,0.0,510.0,2118492160.0,385605632.0,3250401280.0,27864576000.0,3442209.0,1191206.0
13-04 02:35:15,19.693,9.122,65.217,5.371,0.0,0.597,0.0,177389568.0,0.0,349.0,2122768384.0,385613824.0,3264585728.0,27846107136.0,9167405.0,1273020.0
13-04 02:35:16,31.652,15.304,52.348,0.087,0.0,0.609,0.0,4321280.0,0.0,40.0,2138685440.0,385617920.0,3290054656.0,27804717056.0,3509447.0,1338223.0
13-04 02:35:17,31.783,14.729,52.885,0.086,0.0,0.517,0.0,4317184.0,0.0,39.0,2138251264.0,385626112.0,3315707904.0,27779489792.0,3516882.0,1339701.0
13-04 02:35:18,32.651,14.749,52.174,0.085,0.0,0.341,0.0,4321280.0,0.0,40.0,2137841664.0,385642496.0,3340427264.0,27755163648.0,3500792.0,1330576.0
13-04 02:35:19,31.882,14.199,53.136,0.087,0.0,0.697,0.0,4304896.0,0.0,38.0,2138148864.0,385650688.0,3366408192.0,27728867328.0,5550188.0,1366981.0
13-04 02:35:20,33.020,14.932,51.536,0.0,0.0,0.512,0.0,4308992.0,0.0,38.0,2138271744.0,385658880.0,3390771200.0,27704373248.0,3531101.0,1358251.0
13-04 02:35:21,29.668,14.485,55.148,0.087,0.0,0.611,0.0,4317184.0,0.0,38.0,2137706496.0,385671168.0,3416940544.0,27678756864.0,3534698.0,1351500.0
13-04 02:35:22,21.758,12.457,65.188,0.171,0.0,0.427,0.0,2187264.0,0.0,22.0,2138378240.0,385675264.0,3434561536.0,27660460032.0,5378410.0,1271405.0
13-04 02:35:23,26.293,12.845,60.172,0.0,0.0,0.690,0.0,2166784.0,0.0,22.0,2139320320.0,385679360.0,3453128704.0,27640946688.0,3318392.0,1236154.0
13-04 02:35:24,25.672,12.316,61.492,0.087,0.0,0.434,0.0,2154496.0,0.0,19.0,2139160576.0,385687552.0,3473244160.0,27620982784.0,3376506.0,1269002.0
13-04 02:35:25,23.090,12.017,64.120,0.086,0.0,0.687,0.0,4485120.0,0.0,63.0,2140102656.0,385695744.0,3493244928.0,27600031744.0,3538693.0,1353684.0
13-04 02:35:26,22.347,11.217,66.005,0.0,0.0,0.431,0.0,2154496.0,0.0,19.0,2139828224.0,385699840.0,3511398400.0,27582148608.0,5369022.0,1271143.0
13-04 02:35:27,26.478,12.768,60.326,0.0,0.0,0.428,0.0,2154496.0,0.0,20.0,2138931200.0,385708032.0,3532369920.0,27562065920.0,3345526.0,1250440.0
13-04 02:35:28,26.150,12.862,60.136,0.170,0.0,0.681,0.0,2166784.0,0.0,21.0,2139787264.0,385716224.0,3551059968.0,27542511616.0,3374166.0,1268540.0
13-04 02:35:29,23.224,10.745,65.598,0.0,0.0,0.433,0.0,4317184.0,0.0,38.0,2139594752.0,385720320.0,3572199424.0,27521560576.0,3521205.0,1344504.0
13-04 02:35:30,22.561,11.790,65.055,0.085,0.0,0.509,0.0,2158592.0,0.0,20.0,2139271168.0,385724416.0,3589029888.0,27505049600.0,5376948.0,1273704.0
13-04 02:35:31,26.857,12.263,60.363,0.0,0.0,0.518,0.0,2146304.0,0.0,19.0,2138640384.0,385724416.0,3608199168.0,27486511104.0,3328364.0,1240679.0
13-04 02:35:32,25.652,12.957,60.783,0.087,0.0,0.522,0.0,2162688.0,0.0,19.0,2140110848.0,385724416.0,3628945408.0,27464294400.0,3374164.0,1267110.0
13-04 02:35:33,23.554,12.075,64.116,0.0,0.0,0.255,0.0,4313088.0,0.0,38.0,2140663808.0,385728512.0,3649085440.0,27443597312.0,3537345.0,1353873.0
13-04 02:35:34,22.669,11.548,65.269,0.086,0.0,0.428,0.0,2166784.0,0.0,21.0,2141790208.0,385732608.0,3666599936.0,27424952320.0,5378965.0,1275677.0
13-04 02:35:35,26.518,13.174,59.709,0.0,0.0,0.599,0.0,2158592.0,0.0,20.0,2140389376.0,385732608.0,3686178816.0,27406774272.0,3344986.0,1251308.0
13-04 02:35:36,24.587,13.119,61.599,0.087,0.0,0.608,0.0,2158592.0,0.0,19.0,2140778496.0,385736704.0,3706863616.0,27385696256.0,3346343.0,1253183.0
13-04 02:35:37,23.862,11.973,63.491,0.084,0.0,0.590,0.0,4308992.0,0.0,38.0,2140782592.0,385736704.0,3726229504.0,27366326272.0,3547422.0,1358673.0
13-04 02:35:38,21.721,12.436,65.332,0.085,0.0,0.426,0.0,2162688.0,0.0,19.0,2142142464.0,385740800.0,3743281152.0,27347910656.0,5375722.0,1274000.0
13-04 02:35:39,26.184,13.092,60.207,0.0,0.0,0.517,0.0,2146304.0,0.0,19.0,2140905472.0,385748992.0,3763273728.0,27329146880.0,3341041.0,1247012.0
13-04 02:35:40,27.020,13.300,59.259,0.084,0.0,0.337,0.0,2174976.0,0.0,21.0,2141229056.0,385748992.0,3784118272.0,27307978752.0,3334374.0,1245641.0
13-04 02:35:41,22.299,12.187,64.823,0.086,0.0,0.605,0.0,4313088.0,0.0,38.0,2140418048.0,385748992.0,3804102656.0,27288805376.0,3569527.0,1372433.0
13-04 02:35:42,11.223,7.789,80.570,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2141208576.0,385748992.0,3812651008.0,27279466496.0,1947104.0,1171482.0
13-04 02:35:43,31.459,14.938,53.076,0.0,0.0,0.527,0.0,2154496.0,0.0,19.0,2141700096.0,385748992.0,3835523072.0,27256102912.0,6657993.0,1291982.0
13-04 02:35:44,30.922,14.470,54.005,0.086,0.0,0.517,0.0,4317184.0,0.0,38.0,2141605888.0,385748992.0,3860180992.0,27231539200.0,3468298.0,1320195.0
13-04 02:35:45,23.782,12.689,58.824,3.697,0.0,1.008,0.0,165388288.0,0.0,322.0,2142380032.0,385757184.0,3879325696.0,27211612160.0,3416649.0,1289608.0
13-04 02:35:46,10.886,7.848,68.776,11.899,0.0,0.591,0.0,266350592.0,0.0,499.0,2141859840.0,385757184.0,3887861760.0,27203596288.0,3657839.0,1184846.0
13-04 02:35:47,22.345,12.659,59.983,4.418,0.0,0.595,0.0,127156224.0,0.0,269.0,2144247808.0,385761280.0,3906408448.0,27182657536.0,5093848.0,1346627.0
13-04 02:35:48,31.277,15.465,52.650,0.0,0.0,0.608,0.0,2174976.0,0.0,23.0,2143375360.0,385761280.0,3933425664.0,27156512768.0,3361434.0,1260881.0
13-04 02:35:49,33.737,14.360,51.298,0.173,0.0,0.433,0.0,14708736.0,0.0,70.0,2143772672.0,385785856.0,3953590272.0,27135926272.0,3449850.0,1303422.0
13-04 02:35:50,24.270,13.178,61.802,0.083,0.0,0.667,0.0,4337664.0,0.0,41.0,2143522816.0,385798144.0,3973627904.0,27116126208.0,5590471.0,1407923.0
13-04 02:35:51,26.370,13.613,59.418,0.086,0.0,0.514,0.0,2150400.0,0.0,19.0,2142613504.0,385806336.0,3995316224.0,27095339008.0,3325471.0,1224928.0
13-04 02:35:52,25.500,12.707,61.184,0.087,0.0,0.522,0.0,2162688.0,0.0,21.0,2144305152.0,385806336.0,4013461504.0,27075502080.0,3380027.0,1270354.0
13-04 02:35:53,22.337,12.285,65.034,0.086,0.0,0.258,0.0,4354048.0,0.0,43.0,2143567872.0,385814528.0,4033998848.0,27055693824.0,3547084.0,1356121.0
13-04 02:35:54,23.083,11.158,65.077,0.085,0.0,0.596,0.0,2146304.0,0.0,20.0,2143567872.0,385818624.0,4051017728.0,27038670848.0,5376904.0,1273987.0
13-04 02:35:55,26.446,13.690,59.354,0.0,0.0,0.510,0.0,2150400.0,0.0,20.0,2143813632.0,385822720.0,4071047168.0,27018391552.0,3335805.0,1247190.0
13-04 02:35:56,27.704,14.309,57.321,0.083,0.0,0.582,0.0,16093184.0,0.0,54.0,2144276480.0,385839104.0,4090867712.0,26998091776.0,3329763.0,1241257.0
13-04 02:35:57,22.327,13.174,63.986,0.086,0.0,0.428,0.0,4472832.0,0.0,59.0,2143944704.0,385847296.0,4111622144.0,26977660928.0,3578447.0,1374638.0
13-04 02:35:58,22.934,11.804,64.418,0.253,0.0,0.590,0.0,2187264.0,0.0,25.0,2144559104.0,385847296.0,4128743424.0,26959925248.0,5383126.0,1274724.0
13-04 02:35:59,25.478,12.870,61.130,0.0,0.0,0.522,0.0,2146304.0,0.0,19.0,2146336768.0,385859584.0,4148756480.0,26938122240.0,3336379.0,1246472.0
13-04 02:36:00,26.453,12.229,60.711,0.087,0.0,0.520,0.0,2158592.0,0.0,19.0,2145599488.0,385863680.0,4168187904.0,26919424000.0,3395862.0,1277277.0
13-04 02:36:01,23.122,12.489,63.882,0.084,0.0,0.422,0.0,4304896.0,0.0,38.0,2145775616.0,385871872.0,4189569024.0,26897858560.0,3513232.0,1339302.0
13-04 02:36:02,22.509,11.254,65.808,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,2147815424.0,385871872.0,4206206976.0,26879180800.0,5373164.0,1273266.0
13-04 02:36:03,25.779,12.630,60.813,0.173,0.0,0.606,0.0,2158592.0,0.0,21.0,2147549184.0,385871872.0,4225228800.0,26860425216.0,3343070.0,1250595.0
13-04 02:36:04,26.311,12.640,60.533,0.0,0.0,0.516,0.0,2154496.0,0.0,19.0,2149019648.0,385880064.0,4246470656.0,26837704704.0,3390520.0,1275289.0
13-04 02:36:05,24.096,10.843,64.802,0.0,0.0,0.258,0.0,4304896.0,0.0,38.0,2148446208.0,385888256.0,4266209280.0,26818531328.0,3519505.0,1341086.0
13-04 02:36:06,22.840,11.206,64.927,0.086,0.0,0.941,0.0,2158592.0,0.0,19.0,2149437440.0,385888256.0,4284481536.0,26799267840.0,5378628.0,1275054.0
13-04 02:36:07,26.379,12.155,61.121,0.0,0.0,0.345,0.0,2146304.0,0.0,19.0,2150477824.0,385888256.0,4303048704.0,26779660288.0,3325518.0,1240336.0
13-04 02:36:08,25.235,14.029,59.966,0.086,0.0,0.684,0.0,2154496.0,0.0,19.0,2152136704.0,385896448.0,4323569664.0,26757472256.0,3397166.0,1279507.0
13-04 02:36:09,22.260,12.829,64.316,0.170,0.0,0.425,0.0,4317184.0,0.0,40.0,2151735296.0,385900544.0,4342886400.0,26738552832.0,3526157.0,1347764.0
13-04 02:36:10,22.581,12.139,64.686,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,2152730624.0,385904640.0,4361519104.0,26718920704.0,5385145.0,1276013.0
13-04 02:36:11,27.444,11.235,60.549,0.086,0.0,0.686,0.0,2150400.0,0.0,20.0,2151665664.0,385921024.0,4380205056.0,26701283328.0,3344112.0,1251524.0
13-04 02:36:12,25.524,12.325,61.713,0.0,0.0,0.437,0.0,2146304.0,0.0,19.0,2152337408.0,385925120.0,4401049600.0,26679762944.0,3363897.0,1259925.0
13-04 02:36:13,23.090,12.361,64.206,0.086,0.0,0.258,0.0,4308992.0,0.0,38.0,2152304640.0,385929216.0,4422283264.0,26658557952.0,3536064.0,1350061.0
13-04 02:36:14,21.311,11.217,67.127,0.0,0.0,0.345,0.0,2158592.0,0.0,20.0,2153418752.0,385945600.0,4438114304.0,26641596416.0,5353413.0,1284279.0
13-04 02:36:15,25.451,12.726,60.963,0.172,0.0,0.688,0.0,2154496.0,0.0,21.0,2155212800.0,385957888.0,4458106880.0,26619797504.0,3370286.0,1243018.0
13-04 02:36:16,26.850,12.995,59.552,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,2156859392.0,385957888.0,4477632512.0,26598625280.0,3357112.0,1256437.0
13-04 02:36:17,21.776,12.553,60.717,4.270,0.0,0.683,0.0,211783680.0,0.0,409.0,2155540480.0,385957888.0,4496760832.0,26580815872.0,3395658.0,1278771.0
13-04 02:36:18,10.468,7.574,69.362,12.170,0.0,0.426,0.0,267386880.0,0.0,490.0,2155999232.0,385957888.0,4505264128.0,26571853824.0,3660714.0,1188958.0
13-04 02:36:19,27.637,12.467,57.977,1.482,0.0,0.436,0.0,66535424.0,0.0,156.0,2156384256.0,385957888.0,4527493120.0,26549239808.0,5062980.0,1328861.0
13-04 02:36:20,32.644,14.643,52.369,0.0,0.0,0.345,0.0,4313088.0,0.0,38.0,2157776896.0,385966080.0,4551966720.0,26523365376.0,3507819.0,1343194.0
13-04 02:36:21,28.190,14.052,56.983,0.172,0.0,0.603,0.0,4358144.0,0.0,43.0,2156904448.0,385966080.0,4577153024.0,26499051520.0,3553402.0,1360360.0
13-04 02:36:22,22.704,11.005,65.771,0.0,0.0,0.520,0.0,2146304.0,0.0,19.0,2157142016.0,385966080.0,4593684480.0,26482282496.0,5383687.0,1278413.0
13-04 02:36:23,26.307,11.760,61.411,0.0,0.0,0.523,0.0,2158592.0,0.0,21.0,2158575616.0,385970176.0,4614119424.0,26460409856.0,3320919.0,1236627.0
13-04 02:36:24,26.581,12.564,60.256,0.085,0.0,0.513,0.0,2146304.0,0.0,19.0,2159689728.0,385974272.0,4633784320.0,26439626752.0,3358548.0,1259002.0
13-04 02:36:25,22.318,12.024,65.052,0.087,0.0,0.519,0.0,4333568.0,0.0,39.0,2161491968.0,385986560.0,4653174784.0,26418421760.0,3563705.0,1366492.0
13-04 02:36:26,22.965,10.797,65.553,0.0,0.0,0.686,0.0,2154496.0,0.0,19.0,2162987008.0,385986560.0,4670926848.0,26399174656.0,5376583.0,1274939.0
13-04 02:36:27,25.275,14.539,59.594,0.0,0.0,0.592,0.0,2158592.0,0.0,21.0,2162315264.0,385990656.0,4690092032.0,26380677120.0,3348224.0,1250852.0
13-04 02:36:28,26.180,13.219,60.343,0.086,0.0,0.172,0.0,2256896.0,0.0,35.0,2162401280.0,385990656.0,4712067072.0,26358616064.0,3367806.0,1262368.0
13-04 02:36:29,23.579,11.620,64.292,0.085,0.0,0.424,0.0,4308992.0,0.0,38.0,2161995776.0,385998848.0,4731510784.0,26339569664.0,3538781.0,1352700.0
13-04 02:36:30,22.523,12.193,64.691,0.0,0.0,0.593,0.0,2154496.0,0.0,20.0,2163138560.0,385998848.0,4748345344.0,26321592320.0,5381861.0,1276222.0
13-04 02:36:31,26.154,12.821,60.342,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2162987008.0,386002944.0,4769628160.0,26300456960.0,3337132.0,1244762.0
13-04 02:36:32,26.256,12.565,60.572,0.087,0.0,0.520,0.0,2170880.0,0.0,22.0,2163752960.0,386002944.0,4790444032.0,26278875136.0,3383402.0,1270303.0
13-04 02:36:33,23.162,11.709,64.359,0.085,0.0,0.684,0.0,4321280.0,0.0,41.0,2165489664.0,386007040.0,4808511488.0,26259066880.0,3523624.0,1346701.0
13-04 02:36:34,21.821,11.512,65.979,0.086,0.0,0.601,0.0,2154496.0,0.0,19.0,2166312960.0,386011136.0,4825980928.0,26240770048.0,5386315.0,1279427.0
13-04 02:36:35,26.667,13.165,59.578,0.0,0.0,0.591,0.0,2158592.0,0.0,19.0,2166345728.0,386011136.0,4847013888.0,26219704320.0,3341356.0,1249486.0
13-04 02:36:36,25.610,12.369,61.585,0.0,0.0,0.436,0.0,2146304.0,0.0,19.0,2165563392.0,386015232.0,4866330624.0,26201165824.0,3368955.0,1261155.0
13-04 02:36:37,22.078,11.948,65.368,0.087,0.0,0.519,0.0,4304896.0,0.0,38.0,2167078912.0,386052096.0,4886872064.0,26179072000.0,3539381.0,1355842.0
13-04 02:36:38,22.901,12.044,64.207,0.170,0.0,0.679,0.0,2166784.0,0.0,21.0,2167304192.0,386056192.0,4904165376.0,26161549312.0,5384438.0,1279540.0
13-04 02:36:39,26.334,12.909,60.327,0.0,0.0,0.430,0.0,2158592.0,0.0,19.0,2168848384.0,386060288.0,4924817408.0,26139348992.0,3346328.0,1251270.0
13-04 02:36:40,23.680,10.903,64.991,0.085,0.0,0.341,0.0,4304896.0,0.0,38.0,2167439360.0,386072576.0,4945788928.0,26119774208.0,3134594.0,955093.0
13-04 02:36:41,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2169057280.0,386072576.0,4945567744.0,26118377472.0,4990.0,6878.0
13-04 02:36:42,2.250,1.500,96.250,0.0,0.0,0.0,0.0,532480.0,0.0,18.0,2169114624.0,386080768.0,4946010112.0,26117869568.0,410014.0,24196.0
13-04 02:36:43,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2169204736.0,386080768.0,4947189760.0,26116599808.0,3292.0,3880.0
13-04 02:36:44,0.167,0.334,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2169204736.0,386080768.0,4947189760.0,26116599808.0,2535.0,3576.0
13-04 02:36:45,0.167,0.500,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2169204736.0,386080768.0,4947189760.0,26116599808.0,2436.0,3141.0
13-04 02:36:46,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2169327616.0,386080768.0,4947193856.0,26116472832.0,2410.0,3126.0
13-04 02:36:47,0.0,0.418,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2169323520.0,386084864.0,4947193856.0,26116472832.0,3254.0,3392.0
13-04 02:36:48,12.330,8.163,79.252,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2168782848.0,386084864.0,4955873280.0,26108334080.0,3192793.0,1175046.0
13-04 02:36:49,20.642,13.010,57.069,8.846,0.0,0.434,0.0,267096064.0,0.0,494.0,2169274368.0,386084864.0,4971687936.0,26092027904.0,3497431.0,1436454.0
13-04 02:36:50,23.143,11.054,60.017,5.268,0.0,0.518,0.0,144015360.0,0.0,283.0,2180337664.0,386088960.0,4987711488.0,26064936960.0,3517917.0,1447634.0
13-04 02:36:51,32.481,15.942,50.725,0.085,0.0,0.767,0.0,4317184.0,0.0,38.0,2180870144.0,386093056.0,5014474752.0,26037637120.0,5792869.0,1593976.0
13-04 02:36:52,32.041,14.470,52.541,0.0,0.0,0.947,0.0,4304896.0,0.0,38.0,2182402048.0,386093056.0,5038862336.0,26011717632.0,5842467.0,1628791.0
13-04 02:36:53,30.769,16.084,52.535,0.087,0.0,0.524,0.0,2154496.0,0.0,19.0,2182307840.0,386093056.0,5062688768.0,25987985408.0,3537951.0,1457441.0
13-04 02:36:54,32.968,15.936,50.506,0.084,0.0,0.506,0.0,4308992.0,0.0,39.0,2185850880.0,386101248.0,5088153600.0,25958969344.0,4851239.0,1571155.0
13-04 02:36:55,31.830,16.085,51.149,0.085,0.0,0.851,0.0,4308992.0,0.0,38.0,2185977856.0,386113536.0,5112958976.0,25934024704.0,4731579.0,1613652.0
13-04 02:36:56,32.286,14.485,52.356,0.087,0.0,0.785,0.0,2195456.0,0.0,24.0,2186608640.0,386117632.0,5136449536.0,25909899264.0,3491787.0,1428375.0
13-04 02:36:57,32.152,15.385,51.772,0.0,0.0,0.691,0.0,4304896.0,0.0,39.0,2188771328.0,386129920.0,5161828352.0,25882345472.0,5805756.0,1603518.0
13-04 02:36:58,30.164,14.607,54.278,0.173,0.0,0.778,0.0,7790592.0,0.0,48.0,2191335424.0,386138112.0,5186314240.0,25855287296.0,3827697.0,1607025.0
13-04 02:36:59,32.788,14.372,52.065,0.172,0.0,0.602,0.0,16187392.0,0.0,52.0,2193113088.0,386146304.0,5208616960.0,25831198720.0,5464445.0,1419754.0
13-04 02:37:00,30.397,14.680,54.145,0.086,0.0,0.691,0.0,4403200.0,0.0,52.0,2194100224.0,386146304.0,5233033216.0,25805795328.0,5927465.0,1657039.0
13-04 02:37:01,31.791,14.910,52.785,0.0,0.0,0.514,0.0,2158592.0,0.0,20.0,2194714624.0,386150400.0,5255770112.0,25782439936.0,3514222.0,1451649.0
13-04 02:37:02,28.338,14.815,56.072,0.086,0.0,0.689,0.0,4308992.0,0.0,40.0,2194407424.0,386154496.0,5279113216.0,25759399936.0,5880378.0,1640235.0
13-04 02:37:03,29.457,14.556,55.039,0.086,0.0,0.861,0.0,2158592.0,0.0,21.0,2193563648.0,386154496.0,5302906880.0,25736450048.0,3427625.0,1391813.0
13-04 02:37:04,29.362,15.064,54.723,0.085,0.0,0.766,0.0,4308992.0,0.0,38.0,2195435520.0,386183168.0,5326458880.0,25710997504.0,5926363.0,1660120.0
13-04 02:37:05,31.002,15.199,53.109,0.0,0.0,0.691,0.0,2150400.0,0.0,19.0,2194698240.0,386183168.0,5349105664.0,25689088000.0,3501811.0,1442229.0
13-04 02:37:06,28.0,15.130,56.0,0.0,0.0,0.870,0.0,4313088.0,0.0,38.0,2196029440.0,386195456.0,5372530688.0,25664319488.0,5860120.0,1632625.0
13-04 02:37:07,28.792,16.024,54.156,0.171,0.0,0.857,0.0,2146304.0,0.0,19.0,2196090880.0,386195456.0,5395189760.0,25641598976.0,3536169.0,1457580.0
13-04 02:37:08,29.192,14.683,55.430,0.087,0.0,0.608,0.0,4370432.0,0.0,46.0,2196627456.0,386195456.0,5419737088.0,25616515072.0,5854017.0,1619557.0
13-04 02:37:09,30.967,15.227,53.208,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,2197450752.0,386203648.0,5441818624.0,25593602048.0,3451548.0,1411788.0
13-04 02:37:10,30.241,14.261,55.155,0.086,0.0,0.258,0.0,4300800.0,0.0,38.0,2197782528.0,386203648.0,5466423296.0,25568665600.0,5923906.0,1663806.0
13-04 02:37:11,28.310,15.070,56.098,0.0,0.0,0.523,0.0,2154496.0,0.0,19.0,2198171648.0,386207744.0,5487947776.0,25546747904.0,3538626.0,1453638.0
13-04 02:37:12,30.130,14.113,54.978,0.087,0.0,0.693,0.0,4313088.0,0.0,38.0,2201141248.0,386211840.0,5511462912.0,25520259072.0,5818054.0,1597422.0
13-04 02:37:13,31.228,15.052,52.941,0.173,0.0,0.606,0.0,11620352.0,0.0,46.0,2200682496.0,386215936.0,5533843456.0,25498333184.0,3489032.0,1440324.0
13-04 02:37:14,28.093,15.206,56.100,0.086,0.0,0.515,0.0,4366336.0,0.0,42.0,2201436160.0,386232320.0,5556596736.0,25474809856.0,5883992.0,1628382.0
13-04 02:37:15,30.096,15.048,54.243,0.0,0.0,0.612,0.0,2150400.0,0.0,19.0,2200961024.0,386232320.0,5579476992.0,25452404736.0,3579655.0,1498467.0
13-04 02:37:16,27.802,14.075,57.341,0.174,0.0,0.608,0.0,4308992.0,0.0,38.0,2202128384.0,386236416.0,5603520512.0,25427189760.0,5815546.0,1594692.0
13-04 02:37:17,30.815,16.052,52.361,0.0,0.0,0.773,0.0,2154496.0,0.0,19.0,2204024832.0,386236416.0,5624659968.0,25404153856.0,3428293.0,1406484.0
13-04 02:37:18,27.281,14.509,57.428,0.0,0.0,0.782,0.0,4317184.0,0.0,38.0,2202664960.0,386240512.0,5649317888.0,25380851712.0,5029648.0,1643334.0
13-04 02:37:19,30.915,15.285,52.936,0.086,0.0,0.777,0.0,2187264.0,0.0,22.0,2202828800.0,386240512.0,5673082880.0,25356922880.0,4398830.0,1454021.0
13-04 02:37:20,28.003,14.261,52.636,4.322,0.0,0.778,0.0,196956160.0,0.0,385.0,2205167616.0,386248704.0,5693628416.0,25334030336.0,5782260.0,1594883.0
13-04 02:37:21,13.391,8.498,64.635,12.704,0.0,0.773,0.0,268435456.0,0.0,502.0,2204278784.0,386248704.0,5703061504.0,25325486080.0,1858541.0,1395014.0
13-04 02:37:22,20.034,10.232,62.081,6.879,0.0,0.774,0.0,183005184.0,0.0,357.0,2204147712.0,386256896.0,5720924160.0,25307746304.0,5119655.0,1451218.0
13-04 02:37:23,32.277,15.240,51.370,0.086,0.0,1.027,0.0,4304896.0,0.0,38.0,2206244864.0,386265088.0,5744558080.0,25282007040.0,5807389.0,1599652.0
13-04 02:37:24,31.760,16.309,51.159,0.0,0.0,0.773,0.0,2154496.0,0.0,19.0,2206003200.0,386265088.0,5769236480.0,25257570304.0,3554508.0,1459395.0
13-04 02:37:25,32.530,15.318,51.463,0.086,0.0,0.602,0.0,4313088.0,0.0,39.0,2211217408.0,386269184.0,5795381248.0,25226207232.0,5702664.0,1547173.0
13-04 02:37:26,31.913,15.304,52.0,0.087,0.0,0.696,0.0,4317184.0,0.0,40.0,2210385920.0,386277376.0,5821030400.0,25201381376.0,4046916.0,1609764.0
13-04 02:37:27,32.087,15.652,51.478,0.087,0.0,0.696,0.0,2154496.0,0.0,19.0,2213048320.0,386281472.0,5843566592.0,25176178688.0,5446199.0,1524004.0
13-04 02:37:28,31.061,16.135,52.200,0.086,0.0,0.518,0.0,4300800.0,0.0,38.0,2213797888.0,386289664.0,5870489600.0,25148497920.0,3660412.0,1518563.0
13-04 02:37:29,32.961,14.678,51.502,0.086,0.0,0.773,0.0,4296704.0,0.0,38.0,2219233280.0,386293760.0,5894508544.0,25119039488.0,5827618.0,1612279.0
13-04 02:37:30,31.869,15.590,51.593,0.086,0.0,0.861,0.0,4272128.0,0.0,35.0,2219954176.0,386293760.0,5919911936.0,25092915200.0,3637915.0,1514652.0
13-04 02:37:31,31.606,15.544,52.159,0.0,0.0,0.691,0.0,2203648.0,0.0,22.0,2219769856.0,386301952.0,5943230464.0,25069772800.0,5642657.0,1514323.0
13-04 02:37:32,32.556,15.199,51.468,0.086,0.0,0.691,0.0,4435968.0,0.0,60.0,2220130304.0,386306048.0,5969784832.0,25042853888.0,3811655.0,1599028.0
13-04 02:37:33,31.002,15.544,52.332,0.0,0.0,1.123,0.0,4313088.0,0.0,38.0,2221559808.0,386310144.0,5995016192.0,25016188928.0,5827506.0,1607916.0
13-04 02:37:34,33.190,15.862,50.517,0.086,0.0,0.345,0.0,2154496.0,0.0,21.0,2220683264.0,386322432.0,6019244032.0,24992825344.0,3454945.0,1414467.0
13-04 02:37:35,30.389,15.459,53.269,0.0,0.0,0.883,0.0,4313088.0,0.0,38.0,2222129152.0,386326528.0,6043697152.0,24966922240.0,5847877.0,1625361.0
13-04 02:37:36,31.756,15.060,52.151,0.086,0.0,0.947,0.0,4308992.0,0.0,38.0,2221699072.0,386326528.0,6070353920.0,24940695552.0,4703419.0,1620873.0
13-04 02:37:37,30.450,14.706,54.066,0.087,0.0,0.692,0.0,2150400.0,0.0,19.0,2223611904.0,386326528.0,6091358208.0,24917778432.0,4688477.0,1469146.0
13-04 02:37:38,28.961,15.162,55.196,0.170,0.0,0.511,0.0,4337664.0,0.0,41.0,2223263744.0,386326528.0,6116843520.0,24892641280.0,3815036.0,1600018.0
13-04 02:37:39,29.853,13.805,55.565,0.0,0.0,0.777,0.0,2158592.0,0.0,19.0,2224852992.0,386326528.0,6137253888.0,24870641664.0,5592689.0,1494762.0
13-04 02:37:40,32.614,13.978,52.632,0.173,0.0,0.604,0.0,4300800.0,0.0,38.0,2225868800.0,386330624.0,6162677760.0,24844197888.0,4542164.0,1596077.0
13-04 02:37:41,29.879,13.731,55.786,0.0,0.0,0.604,0.0,2158592.0,0.0,19.0,2225098752.0,386334720.0,6184906752.0,24822734848.0,4781957.0,1453197.0
13-04 02:37:42,30.405,15.245,53.661,0.0,0.0,0.689,0.0,4358144.0,0.0,42.0,2227458048.0,386342912.0,6208184320.0,24797089792.0,3927513.0,1611300.0
13-04 02:37:43,31.126,15.047,53.052,0.086,0.0,0.688,0.0,2158592.0,0.0,19.0,2228088832.0,386351104.0,6232748032.0,24771887104.0,5385545.0,1431763.0
13-04 02:37:44,28.474,15.175,55.669,0.085,0.0,0.597,0.0,4341760.0,0.0,45.0,2228924416.0,386351104.0,6255042560.0,24748756992.0,5936745.0,1673275.0
13-04 02:37:45,30.192,15.707,53.490,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,2228428800.0,386355200.0,6278496256.0,24725794816.0,3505388.0,1436943.0
13-04 02:37:46,29.890,15.919,53.006,0.339,0.0,0.847,0.0,25346048.0,0.0,90.0,2234859520.0,386383872.0,6302523392.0,24695308288.0,4729170.0,1592735.0
13-04 02:37:47,30.928,15.206,52.921,0.086,0.0,0.859,0.0,2154496.0,0.0,20.0,2236116992.0,386383872.0,6324776960.0,24671797248.0,4572155.0,1434790.0
13-04 02:37:48,28.887,14.698,55.565,0.0,0.0,0.850,0.0,4313088.0,0.0,39.0,2237227008.0,386400256.0,6347051008.0,24648396800.0,5904320.0,1643509.0
13-04 02:37:49,31.293,14.828,53.017,0.086,0.0,0.776,0.0,2150400.0,0.0,19.0,2235277312.0,386400256.0,6372868096.0,24624529408.0,3485874.0,1429760.0
13-04 02:37:50,28.730,15.090,55.584,0.085,0.0,0.512,0.0,4329472.0,0.0,40.0,2238590976.0,386420736.0,6394413056.0,24599650304.0,5004884.0,1635034.0
13-04 02:37:51,30.895,15.232,53.270,0.086,0.0,0.516,0.0,2154496.0,0.0,19.0,2237521920.0,386424832.0,6417547264.0,24577581056.0,4388978.0,1453485.0
13-04 02:37:52,28.856,13.778,53.466,3.293,0.0,0.607,0.0,155877376.0,0.0,306.0,2236960768.0,386428928.0,6440230912.0,24555454464.0,5751147.0,1570834.0
13-04 02:37:53,13.085,8.232,65.771,12.132,0.0,0.780,0.0,271532032.0,0.0,505.0,2236690432.0,386428928.0,6449913856.0,24546041856.0,1866373.0,1406300.0
13-04 02:37:54,17.642,8.520,66.265,6.885,0.0,0.688,0.0,229109760.0,0.0,433.0,2237595648.0,386433024.0,6464606208.0,24530440192.0,5132814.0,1456385.0
13-04 02:37:55,31.680,15.492,51.871,0.087,0.0,0.870,0.0,2158592.0,0.0,19.0,2236534784.0,386433024.0,6488244224.0,24507863040.0,5616309.0,1496553.0
13-04 02:37:56,31.174,16.235,51.727,0.086,0.0,0.777,0.0,4321280.0,0.0,41.0,2238435328.0,386453504.0,6513369088.0,24480817152.0,3696361.0,1539185.0
13-04 02:37:57,32.0,16.511,50.723,0.085,0.0,0.681,0.0,4304896.0,0.0,38.0,2238656512.0,386457600.0,6539206656.0,24454754304.0,5835484.0,1618909.0
13-04 02:37:58,30.510,16.335,52.118,0.173,0.0,0.864,0.0,4190208.0,0.0,32.0,2240090112.0,386465792.0,6563635200.0,24428883968.0,3638341.0,1503092.0
13-04 02:37:59,33.106,15.614,50.683,0.0,0.0,0.597,0.0,2277376.0,0.0,25.0,2240770048.0,386465792.0,6588284928.0,24403554304.0,5631703.0,1508670.0
13-04 02:38:00,31.115,16.335,51.685,0.086,0.0,0.778,0.0,4304896.0,0.0,38.0,2242199552.0,386469888.0,6613565440.0,24376840192.0,3825782.0,1606426.0
13-04 02:38:01,32.651,15.516,50.895,0.085,0.0,0.853,0.0,4313088.0,0.0,38.0,2242142208.0,386473984.0,6638379008.0,24352079872.0,5840312.0,1624166.0
13-04 02:38:02,32.289,15.057,51.958,0.087,0.0,0.609,0.0,2174976.0,0.0,21.0,2242555904.0,386473984.0,6662217728.0,24327827456.0,3425603.0,1396619.0
13-04 02:38:03,31.615,15.979,51.289,0.0,0.0,1.117,0.0,4308992.0,0.0,38.0,2243665920.0,386473984.0,6689042432.0,24299892736.0,5884801.0,1643610.0
13-04 02:38:04,31.429,15.411,52.208,0.087,0.0,0.866,0.0,4427776.0,0.0,57.0,2244743168.0,386478080.0,6713098240.0,24274755584.0,3802544.0,1598024.0
13-04 02:38:05,33.135,15.758,50.767,0.0,0.0,0.341,0.0,2162688.0,0.0,19.0,2243850240.0,386478080.0,6738452480.0,24250294272.0,5482266.0,1429088.0
13-04 02:38:06,32.637,14.708,51.958,0.087,0.0,0.609,0.0,4341760.0,0.0,41.0,2245750784.0,386478080.0,6762967040.0,24223879168.0,3793471.0,1589866.0
13-04 02:38:07,32.807,13.860,52.807,0.0,0.0,0.526,0.0,4304896.0,0.0,39.0,2246262784.0,386494464.0,6788517888.0,24197799936.0,5728726.0,1565816.0
13-04 02:38:08,32.437,15.438,51.605,0.087,0.0,0.434,0.0,2174976.0,0.0,21.0,2247241728.0,386494464.0,6811611136.0,24173727744.0,3638529.0,1507938.0
13-04 02:38:09,32.328,14.828,51.897,0.086,0.0,0.862,0.0,4321280.0,0.0,40.0,2246955008.0,386494464.0,6838071296.0,24147554304.0,5771733.0,1582416.0
13-04 02:38:10,31.191,15.253,52.956,0.086,0.0,0.514,0.0,4247552.0,0.0,35.0,2248122368.0,386506752.0,6862192640.0,24122253312.0,3985459.0,1546251.0
13-04 02:38:11,31.864,15.0,52.119,0.0,0.0,1.017,0.0,2211840.0,0.0,23.0,2249576448.0,386510848.0,6885556224.0,24097431552.0,5379440.0,1523797.0
13-04 02:38:12,30.009,13.443,55.941,0.087,0.0,0.520,0.0,4317184.0,0.0,38.0,2250776576.0,386510848.0,6908432384.0,24073355264.0,3854477.0,1623011.0
13-04 02:38:13,28.484,13.850,57.143,0.0,0.0,0.523,0.0,2154496.0,0.0,19.0,2250272768.0,386510848.0,6929936384.0,24052355072.0,5526986.0,1453145.0
13-04 02:38:14,30.630,14.582,53.926,0.173,0.0,0.690,0.0,4190208.0,0.0,32.0,2250948608.0,386510848.0,6956433408.0,24025182208.0,3694551.0,1530852.0
13-04 02:38:15,30.830,14.148,54.323,0.087,0.0,0.611,0.0,2293760.0,0.0,28.0,2250244096.0,386523136.0,6978158592.0,24004149248.0,5599633.0,1488012.0
13-04 02:38:16,30.469,14.062,54.688,0.087,0.0,0.694,0.0,4333568.0,0.0,39.0,2252099584.0,386527232.0,7001309184.0,23979139072.0,5923113.0,1657542.0
13-04 02:38:17,30.105,15.096,54.188,0.087,0.0,0.524,0.0,2158592.0,0.0,19.0,2250969088.0,386527232.0,7025471488.0,23956107264.0,3429599.0,1400788.0
13-04 02:38:18,29.105,13.640,56.473,0.174,0.0,0.608,0.0,7512064.0,0.0,48.0,2254008320.0,386531328.0,7049031680.0,23929503744.0,5934313.0,1659552.0
13-04 02:38:19,30.241,16.237,53.007,0.0,0.0,0.515,0.0,2215936.0,0.0,21.0,2253262848.0,386531328.0,7070601216.0,23908679680.0,3486182.0,1431237.0
13-04 02:38:20,30.494,14.566,54.089,0.085,0.0,0.767,0.0,6635520.0,0.0,50.0,2255945728.0,386551808.0,7093411840.0,23883165696.0,5898470.0,1648404.0
13-04 02:38:21,29.275,13.212,56.822,0.173,0.0,0.518,0.0,11603968.0,0.0,44.0,2254614528.0,386564096.0,7114035200.0,23863861248.0,3508785.0,1447339.0
13-04 02:38:22,31.538,16.068,51.538,0.085,0.0,0.769,0.0,4055040.0,0.0,24.0,2255138816.0,386572288.0,7139344384.0,23838019584.0,3713819.0,1549663.0
13-04 02:38:23,30.293,16.007,53.098,0.0,0.0,0.602,0.0,2396160.0,0.0,34.0,2258579456.0,386580480.0,7162560512.0,23811354624.0,5684927.0,1531533.0
13-04 02:38:24,28.696,14.436,53.893,2.275,0.0,0.700,0.0,111923200.0,0.0,218.0,2260209664.0,386588672.0,7183437824.0,23788838912.0,5724545.0,1561186.0
13-04 02:38:25,13.201,7.938,66.264,12.166,0.0,0.431,0.0,268435456.0,0.0,483.0,2259845120.0,386588672.0,7194230784.0,23778410496.0,1855398.0,1392788.0
13-04 02:38:26,12.489,9.388,67.183,10.336,0.0,0.603,0.0,271593472.0,0.0,496.0,2261704704.0,386596864.0,7204544512.0,23766228992.0,1418683.0,1392274.0
13-04 02:38:27,30.981,16.007,51.979,0.172,0.0,0.861,0.0,7757824.0,0.0,46.0,2267303936.0,386600960.0,7229956096.0,23735214080.0,9281402.0,1535059.0
13-04 02:38:28,31.271,16.065,51.546,0.086,0.0,1.031,0.0,4321280.0,0.0,38.0,2268749824.0,386600960.0,7254962176.0,23708762112.0,4937787.0,1618876.0
13-04 02:38:29,32.031,15.017,52.170,0.0,0.0,0.781,0.0,2150400.0,0.0,19.0,2270482432.0,386600960.0,7278551040.0,23683440640.0,4496843.0,1478795.0
13-04 02:38:30,33.305,14.261,51.665,0.085,0.0,0.683,0.0,4313088.0,0.0,38.0,2269683712.0,386605056.0,7303471104.0,23659315200.0,3669097.0,1524241.0
13-04 02:38:31,31.451,15.030,52.389,0.087,0.0,1.043,0.0,4337664.0,0.0,42.0,2269331456.0,386617344.0,7329693696.0,23633432576.0,5834095.0,1614718.0
13-04 02:38:32,30.963,15.872,52.212,0.087,0.0,0.867,0.0,2166784.0,0.0,22.0,2270220288.0,386621440.0,7352946688.0,23609286656.0,3651589.0,1511539.0
13-04 02:38:33,32.239,15.471,51.772,0.0,0.0,0.519,0.0,4304896.0,0.0,38.0,2271764480.0,386625536.0,7379206144.0,23581478912.0,5663842.0,1530485.0
13-04 02:38:34,33.191,15.188,50.683,0.171,0.0,0.768,0.0,7790592.0,0.0,48.0,2273042432.0,386629632.0,7404498944.0,23554904064.0,5311411.0,1619863.0
13-04 02:38:35,33.743,14.851,50.439,0.176,0.0,0.791,0.0,23203840.0,0.0,63.0,2273468416.0,386637824.0,7426433024.0,23532535808.0,4121360.0,1496299.0
13-04 02:38:36,30.915,16.062,52.159,0.086,0.0,0.777,0.0,4476928.0,0.0,62.0,2273632256.0,386641920.0,7452323840.0,23506477056.0,3672225.0,1523298.0
13-04 02:38:37,32.155,15.431,51.379,0.086,0.0,0.948,0.0,4317184.0,0.0,38.0,2275635200.0,386650112.0,7478374400.0,23478415360.0,5867847.0,1636237.0
13-04 02:38:38,31.515,16.190,51.775,0.087,0.0,0.433,0.0,2166784.0,0.0,21.0,2276655104.0,386658304.0,7501217792.0,23454543872.0,3867631.0,1522766.0
13-04 02:38:39,33.589,15.686,50.213,0.0,0.0,0.512,0.0,4317184.0,0.0,38.0,2275827712.0,386666496.0,7527653376.0,23428927488.0,5444398.0,1515887.0
13-04 02:38:40,31.154,16.469,51.528,0.085,0.0,0.764,0.0,4313088.0,0.0,38.0,2275717120.0,386674688.0,7552929792.0,23403753472.0,4204399.0,1603542.0
13-04 02:38:41,32.983,13.911,52.406,0.087,0.0,0.612,0.0,4190208.0,0.0,32.0,2278072320.0,386682880.0,7577231360.0,23377088512.0,5282653.0,1525183.0
13-04 02:38:42,32.416,15.649,51.333,0.0,0.0,0.602,0.0,2273280.0,0.0,25.0,2277343232.0,386695168.0,7601946624.0,23353090048.0,3560275.0,1467763.0
13-04 02:38:43,31.529,15.206,52.491,0.086,0.0,0.687,0.0,4317184.0,0.0,38.0,2278780928.0,386703360.0,7627546624.0,23326044160.0,5839070.0,1620411.0
13-04 02:38:44,30.954,15.993,52.193,0.086,0.0,0.774,0.0,4210688.0,0.0,36.0,2277879808.0,386711552.0,7652691968.0,23301791744.0,3727475.0,1558824.0
13-04 02:38:45,30.189,15.009,54.031,0.086,0.0,0.686,0.0,2277376.0,0.0,25.0,2278539264.0,386711552.0,7675691008.0,23278133248.0,5679758.0,1537182.0
13-04 02:38:46,30.207,14.286,55.077,0.0,0.0,0.430,0.0,4263936.0,0.0,35.0,2279153664.0,386715648.0,7700172800.0,23253032960.0,3702071.0,1547168.0
13-04 02:38:47,31.920,13.754,53.547,0.087,0.0,0.692,0.0,2203648.0,0.0,22.0,2279735296.0,386715648.0,7722258432.0,23230365696.0,5672016.0,1522726.0
13-04 02:38:48,19.477,6.914,73.272,0.084,0.0,0.253,0.0,4313088.0,0.0,38.0,2281287680.0,386719744.0,7737524224.0,23213543424.0,2709525.0,506699.0
13-04 02:38:49,0.333,0.167,99.167,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2281689088.0,386723840.0,7739404288.0,23211257856.0,4013.0,4961.0
13-04 02:38:50,0.500,0.416,99.084,0.0,0.0,0.0,0.0,208896.0,0.0,19.0,2281848832.0,386723840.0,7739498496.0,23211003904.0,74686.0,22307.0
13-04 02:38:51,0.084,0.251,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2281951232.0,386723840.0,7739650048.0,23210749952.0,5003.0,6333.0
13-04 02:38:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281947136.0,386723840.0,7739654144.0,23210749952.0,3331.0,3576.0
13-04 02:38:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281947136.0,386723840.0,7739654144.0,23210749952.0,3567.0,4345.0
13-04 02:38:54,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2282196992.0,386723840.0,7739658240.0,23210496000.0,2798.0,2988.0
13-04 02:38:55,2.099,1.595,96.054,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,2282192896.0,386727936.0,7739658240.0,23210496000.0,250459.0,250586.0
13-04 02:38:56,23.479,12.082,62.554,1.028,0.0,0.857,0.0,63737856.0,0.0,114.0,2283507712.0,386727936.0,7755235328.0,23193604096.0,3366522.0,1423821.0
13-04 02:38:57,16.024,10.026,62.554,10.626,0.0,0.771,0.0,269484032.0,0.0,490.0,2282717184.0,386727936.0,7767801856.0,23181828096.0,4168024.0,1648112.0
13-04 02:38:58,20.619,12.113,60.825,5.670,0.0,0.773,0.0,165761024.0,0.0,311.0,2282754048.0,386727936.0,7786119168.0,23163473920.0,5254839.0,1547223.0
13-04 02:38:59,33.449,15.204,50.565,0.087,0.0,0.695,0.0,4329472.0,0.0,41.0,2288955392.0,386740224.0,7810940928.0,23132438528.0,5943559.0,1718986.0
13-04 02:39:00,31.502,16.481,51.502,0.0,0.0,0.515,0.0,2162688.0,0.0,19.0,2287636480.0,386740224.0,7835062272.0,23109636096.0,3519113.0,1493980.0
13-04 02:39:01,32.230,15.157,51.916,0.087,0.0,0.610,0.0,4341760.0,0.0,43.0,2289496064.0,386760704.0,7861243904.0,23081574400.0,6002003.0,1761618.0
13-04 02:39:02,32.0,16.522,50.522,0.0,0.0,0.957,0.0,2154496.0,0.0,20.0,2289098752.0,386777088.0,7885041664.0,23058157568.0,5847855.0,1664582.0
13-04 02:39:03,31.917,15.351,52.212,0.087,0.0,0.434,0.0,4304896.0,0.0,39.0,2289922048.0,386781184.0,7910920192.0,23031451648.0,3801567.0,1648832.0
13-04 02:39:04,32.355,15.617,50.906,0.0,0.0,1.122,0.0,4300800.0,0.0,39.0,2291625984.0,386797568.0,7935361024.0,23005290496.0,5941996.0,1724238.0
13-04 02:39:05,31.993,16.339,50.898,0.086,0.0,0.684,0.0,2158592.0,0.0,19.0,2290503680.0,386801664.0,7960997888.0,22980771840.0,5552650.0,1518997.0
13-04 02:39:06,33.054,16.234,49.874,0.0,0.0,0.837,0.0,4296704.0,0.0,39.0,2291351552.0,386813952.0,7986184192.0,22954725376.0,3991262.0,1740385.0
13-04 02:39:07,31.393,15.873,51.852,0.088,0.0,0.794,0.0,2162688.0,0.0,22.0,2291904512.0,386818048.0,8010231808.0,22930120704.0,5616164.0,1548044.0
13-04 02:39:08,32.635,14.834,51.658,0.087,0.0,0.785,0.0,4395008.0,0.0,51.0,2291990528.0,386834432.0,8036188160.0,22904061952.0,3981683.0,1743976.0
13-04 02:39:09,32.487,16.328,50.423,0.0,0.0,0.761,0.0,2170880.0,0.0,22.0,2293006336.0,386834432.0,8059170816.0,22880063488.0,5820182.0,1667126.0
13-04 02:39:10,32.376,15.579,51.175,0.087,0.0,0.783,0.0,4284416.0,0.0,35.0,2294136832.0,386854912.0,8083582976.0,22854500352.0,5743203.0,1616608.0
13-04 02:39:11,32.024,15.532,51.658,0.0,0.0,0.785,0.0,4308992.0,0.0,38.0,2293534720.0,386859008.0,8111312896.0,22827368448.0,3981737.0,1745399.0
13-04 02:39:12,32.003,16.045,51.431,0.087,0.0,0.434,0.0,2150400.0,0.0,19.0,2295541760.0,386863104.0,8134324224.0,22802345984.0,5566945.0,1523350.0
13-04 02:39:13,30.506,17.481,51.157,0.0,0.0,0.857,0.0,4317184.0,0.0,40.0,2297008128.0,386867200.0,8160153600.0,22775046144.0,5123521.0,1779576.0
13-04 02:39:14,31.779,15.803,51.813,0.086,0.0,0.518,0.0,2154496.0,0.0,19.0,2297614336.0,386879488.0,8183017472.0,22751563776.0,4536791.0,1552407.0
13-04 02:39:15,32.463,15.318,51.088,0.087,0.0,1.044,0.0,4304896.0,0.0,38.0,2297458688.0,386879488.0,8209440768.0,22725296128.0,5976570.0,1746878.0
13-04 02:39:16,31.682,16.482,51.324,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,2298626048.0,386879488.0,8233369600.0,22700199936.0,3998733.0,1636530.0
13-04 02:39:17,32.300,16.107,50.818,0.086,0.0,0.689,0.0,4300800.0,0.0,38.0,2298642432.0,386891776.0,8258289664.0,22675251200.0,5480923.0,1591894.0
13-04 02:39:18,30.628,16.492,52.007,0.087,0.0,0.785,0.0,4296704.0,0.0,38.0,2301100032.0,386891776.0,8284000256.0,22647083008.0,6074782.0,1796547.0
13-04 02:39:19,31.017,16.073,51.868,0.087,0.0,0.956,0.0,2174976.0,0.0,22.0,2301198336.0,386904064.0,8306954240.0,22624018432.0,3576721.0,1531473.0
13-04 02:39:20,31.724,16.552,50.776,0.086,0.0,0.862,0.0,4304896.0,0.0,38.0,2300989440.0,386904064.0,8332849152.0,22598332416.0,5997103.0,1763936.0
13-04 02:39:21,32.576,15.197,51.616,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,2302070784.0,386904064.0,8357847040.0,22572253184.0,5597850.0,1545984.0
13-04 02:39:22,32.205,15.191,51.997,0.0,0.0,0.608,0.0,4296704.0,0.0,38.0,2301403136.0,386904064.0,8382492672.0,22548275200.0,3963969.0,1733877.0
13-04 02:39:23,31.767,15.927,51.610,0.087,0.0,0.609,0.0,2150400.0,0.0,19.0,2302853120.0,386908160.0,8406560768.0,22522753024.0,5725669.0,1609024.0
13-04 02:39:24,31.451,15.986,51.694,0.087,0.0,0.782,0.0,4362240.0,0.0,44.0,2304221184.0,386916352.0,8431849472.0,22496088064.0,4258911.0,1667997.0
13-04 02:39:25,32.080,15.559,51.399,0.175,0.0,0.787,0.0,4296704.0,0.0,39.0,2304995328.0,386920448.0,8458117120.0,22469042176.0,5608436.0,1769352.0
13-04 02:39:26,32.651,15.772,50.554,0.0,0.0,1.023,0.0,2146304.0,0.0,19.0,2304372736.0,386920448.0,8481492992.0,22446288896.0,5526639.0,1507051.0
13-04 02:39:27,32.097,16.048,50.992,0.0,0.0,0.863,0.0,4300800.0,0.0,38.0,2306744320.0,386928640.0,8507785216.0,22417616896.0,4020558.0,1762164.0
13-04 02:39:28,22.137,13.162,58.120,5.812,0.0,0.769,0.0,177250304.0,0.0,319.0,2306387968.0,386928640.0,8523632640.0,22402125824.0,5663842.0,1583362.0
13-04 02:39:29,14.043,10.043,63.064,12.340,0.0,0.511,0.0,268435456.0,0.0,496.0,2306555904.0,386928640.0,8533307392.0,22392283136.0,1902576.0,1495714.0
13-04 02:39:30,17.324,10.292,63.636,7.976,0.0,0.772,0.0,234840064.0,0.0,446.0,2307395584.0,386936832.0,8549789696.0,22374952960.0,7370613.0,1611807.0
13-04 02:39:31,34.402,15.685,48.787,0.347,0.0,0.780,0.0,26705920.0,0.0,74.0,2307424256.0,386945024.0,8571662336.0,22353043456.0,5596010.0,1540764.0
13-04 02:39:32,32.840,14.895,51.655,0.0,0.0,0.610,0.0,4362240.0,0.0,39.0,2306351104.0,386945024.0,8598028288.0,22327750656.0,3993238.0,1745544.0
13-04 02:39:33,31.043,16.435,51.739,0.0,0.0,0.783,0.0,2154496.0,0.0,19.0,2307915776.0,386945024.0,8621985792.0,22302228480.0,5625855.0,1552787.0
13-04 02:39:34,33.015,14.944,51.086,0.087,0.0,0.869,0.0,4308992.0,0.0,41.0,2309980160.0,386953216.0,8646594560.0,22275547136.0,5939341.0,1727470.0
13-04 02:39:35,31.712,15.812,51.347,0.087,0.0,1.043,0.0,2150400.0,0.0,19.0,2309931008.0,386953216.0,8669356032.0,22252834816.0,3825582.0,1657171.0
13-04 02:39:36,32.193,15.0,52.281,0.088,0.0,0.439,0.0,4317184.0,0.0,40.0,2310647808.0,386977792.0,8694681600.0,22226767872.0,5743443.0,1614180.0
13-04 02:39:37,31.687,17.206,50.0,0.170,0.0,0.937,0.0,6602752.0,0.0,47.0,2312622080.0,386985984.0,8719863808.0,22199603200.0,6040996.0,1780296.0
13-04 02:39:38,33.986,15.503,49.574,0.170,0.0,0.767,0.0,13897728.0,0.0,50.0,2312998912.0,386990080.0,8742957056.0,22176129024.0,3582459.0,1530616.0
13-04 02:39:39,33.164,16.244,49.577,0.0,0.0,1.015,0.0,4321280.0,0.0,38.0,2312716288.0,386994176.0,8770195456.0,22149169152.0,5967146.0,1741354.0
13-04 02:39:40,31.786,15.149,52.452,0.0,0.0,0.613,0.0,2293760.0,0.0,40.0,2314588160.0,386994176.0,8791793664.0,22125699072.0,3565898.0,1519391.0
13-04 02:39:41,32.763,15.911,50.556,0.086,0.0,0.684,0.0,4304896.0,0.0,38.0,2314428416.0,386994176.0,8818618368.0,22099034112.0,5984460.0,1749763.0
13-04 02:39:42,32.697,15.351,51.171,0.087,0.0,0.694,0.0,2166784.0,0.0,21.0,2315603968.0,386994176.0,8840912896.0,22075564032.0,5725242.0,1605593.0
13-04 02:39:43,32.045,15.979,51.203,0.086,0.0,0.687,0.0,4308992.0,0.0,38.0,2316255232.0,386994176.0,8867962880.0,22047862784.0,3840129.0,1663307.0
13-04 02:39:44,32.283,15.836,51.444,0.0,0.0,0.437,0.0,4304896.0,0.0,38.0,2316402688.0,386998272.0,8893280256.0,22022393856.0,5934833.0,1725954.0
13-04 02:39:45,31.657,15.785,51.691,0.087,0.0,0.781,0.0,2158592.0,0.0,19.0,2318229504.0,386998272.0,8916705280.0,21997142016.0,5709004.0,1602221.0
13-04 02:39:46,31.728,15.821,51.591,0.0,0.0,0.860,0.0,4308992.0,0.0,38.0,2317774848.0,387022848.0,8942379008.0,21971898368.0,3953340.0,1724819.0
13-04 02:39:47,32.517,15.035,51.661,0.087,0.0,0.699,0.0,2158592.0,0.0,19.0,2317963264.0,387026944.0,8966123520.0,21947961344.0,5617792.0,1551908.0
13-04 02:39:48,32.474,15.636,50.773,0.086,0.0,1.031,0.0,4349952.0,0.0,43.0,2318499840.0,387031040.0,8992022528.0,21921521664.0,3963888.0,1733457.0
13-04 02:39:49,32.586,16.034,50.517,0.0,0.0,0.862,0.0,2154496.0,0.0,20.0,2321084416.0,387031040.0,9015214080.0,21895745536.0,5657816.0,1571912.0
13-04 02:39:50,32.208,15.325,51.429,0.087,0.0,0.952,0.0,4304896.0,0.0,39.0,2321014784.0,387031040.0,9040662528.0,21870366720.0,5954386.0,1741951.0
13-04 02:39:51,32.513,15.959,50.764,0.0,0.0,0.764,0.0,4087808.0,0.0,26.0,2320662528.0,387039232.0,9066688512.0,21844684800.0,3836855.0,1669708.0
13-04 02:39:52,32.121,16.277,50.823,0.0,0.0,0.779,0.0,2383872.0,0.0,31.0,2321670144.0,387047424.0,9089835008.0,21820522496.0,5728384.0,1608025.0
13-04 02:39:53,33.418,15.646,50.255,0.0,0.0,0.680,0.0,4304896.0,0.0,38.0,2323808256.0,387051520.0,9115574272.0,21792641024.0,6016526.0,1764678.0
13-04 02:39:54,32.707,15.542,50.811,0.171,0.0,0.769,0.0,2174976.0,0.0,23.0,2323628032.0,387051520.0,9140125696.0,21768269824.0,3573161.0,1517461.0
13-04 02:39:55,31.853,16.652,50.555,0.085,0.0,0.854,0.0,4317184.0,0.0,39.0,2323259392.0,387072000.0,9166327808.0,21742415872.0,6004080.0,1762980.0
13-04 02:39:56,31.391,15.304,52.435,0.087,0.0,0.783,0.0,2158592.0,0.0,19.0,2329567232.0,387072000.0,9187524608.0,21714911232.0,3581650.0,1528942.0
13-04 02:39:57,31.004,16.245,51.965,0.0,0.0,0.786,0.0,4300800.0,0.0,38.0,2328809472.0,387088384.0,9215082496.0,21688094720.0,6006878.0,1766733.0
13-04 02:39:58,33.020,15.529,50.683,0.085,0.0,0.683,0.0,2158592.0,0.0,19.0,2331025408.0,387088384.0,9236795392.0,21664165888.0,5673276.0,1584265.0
13-04 02:39:59,31.877,16.024,51.328,0.086,0.0,0.686,0.0,4308992.0,0.0,38.0,2330456064.0,387096576.0,9264656384.0,21636866048.0,3913125.0,1706068.0
13-04 02:40:00,32.335,15.911,49.187,1.711,0.0,0.855,0.0,111751168.0,0.0,218.0,2332131328.0,387100672.0,9287012352.0,21612830720.0,5866006.0,1696577.0
13-04 02:40:01,14.863,9.880,63.316,11.082,0.0,0.859,0.0,268435456.0,0.0,494.0,2331467776.0,387100672.0,9297281024.0,21603225600.0,3950619.0,1537134.0
13-04 02:40:02,14.040,8.699,66.667,9.991,0.0,0.603,0.0,270532608.0,0.0,501.0,2332561408.0,387100672.0,9310105600.0,21589307392.0,1538433.0,1500567.0
13-04 02:40:03,31.966,14.274,52.393,0.513,0.0,0.855,0.0,31555584.0,0.0,93.0,2334121984.0,387117056.0,9332944896.0,21564891136.0,9479536.0,1673494.0
13-04 02:40:04,32.584,15.385,51.253,0.086,0.0,0.691,0.0,4091904.0,0.0,26.0,2332708864.0,387125248.0,9360416768.0,21538824192.0,4463566.0,1619901.0
13-04 02:40:05,31.965,14.934,52.314,0.0,0.0,0.786,0.0,2392064.0,0.0,31.0,2335371264.0,387125248.0,9382641664.0,21513936896.0,5138785.0,1689185.0
13-04 02:40:06,32.244,16.337,50.473,0.172,0.0,0.774,0.0,4341760.0,0.0,41.0,2335682560.0,387129344.0,9408987136.0,21487276032.0,5996671.0,1749015.0
13-04 02:40:07,32.202,15.318,51.958,0.0,0.0,0.522,0.0,2162688.0,0.0,19.0,2335555584.0,387129344.0,9433247744.0,21463142400.0,3559192.0,1514298.0
13-04 02:40:08,32.683,15.959,50.424,0.085,0.0,0.849,0.0,4304896.0,0.0,38.0,2337169408.0,387129344.0,9457115136.0,21437661184.0,5990597.0,1752221.0
13-04 02:40:09,32.253,16.297,50.683,0.085,0.0,0.683,0.0,2166784.0,0.0,22.0,2337460224.0,387129344.0,9482231808.0,21412253696.0,5637201.0,1563525.0
13-04 02:40:10,31.822,16.253,51.326,0.0,0.0,0.599,0.0,4317184.0,0.0,38.0,2338844672.0,387137536.0,9505640448.0,21387452416.0,3960462.0,1730245.0
13-04 02:40:11,32.614,15.358,51.079,0.086,0.0,0.863,0.0,2158592.0,0.0,19.0,2338975744.0,387145728.0,9529868288.0,21363085312.0,5664577.0,1578711.0
13-04 02:40:12,32.072,15.821,51.161,0.172,0.0,0.774,0.0,4415488.0,0.0,56.0,2339000320.0,387153920.0,9556320256.0,21336600576.0,3910293.0,1708195.0
13-04 02:40:13,31.845,16.137,51.073,0.0,0.0,0.944,0.0,2203648.0,0.0,23.0,2340552704.0,387162112.0,9579409408.0,21311950848.0,5769845.0,1632054.0
13-04 02:40:14,31.943,15.262,52.085,0.0,0.0,0.710,0.0,4313088.0,0.0,40.0,2341773312.0,387162112.0,9604337664.0,21285801984.0,5819747.0,1657897.0
13-04 02:40:15,30.265,15.929,52.566,0.088,0.0,1.150,0.0,4308992.0,0.0,38.0,2342219776.0,387166208.0,9630928896.0,21258760192.0,3988597.0,1740188.0
13-04 02:40:16,32.109,15.969,50.726,0.085,0.0,1.110,0.0,2142208.0,0.0,19.0,2342477824.0,387166208.0,9654800384.0,21234630656.0,5592463.0,1542730.0
13-04 02:40:17,32.161,15.952,50.943,0.0,0.0,0.943,0.0,4317184.0,0.0,38.0,2342367232.0,387166208.0,9679966208.0,21209575424.0,5990395.0,1749206.0
13-04 02:40:18,32.689,15.993,50.264,0.264,0.0,0.791,0.0,14368768.0,0.0,47.0,2342064128.0,387166208.0,9713991680.0,21175853056.0,3551053.0,1511497.0
13-04 02:40:19,33.105,16.467,49.400,0.257,0.0,0.772,0.0,23662592.0,0.0,78.0,2344067072.0,387182592.0,9728086016.0,21159739392.0,5998746.0,1755196.0
13-04 02:40:20,32.275,15.794,51.159,0.0,0.0,0.773,0.0,2146304.0,0.0,19.0,2345316352.0,387190784.0,9752522752.0,21134045184.0,3636838.0,1564759.0
13-04 02:40:21,31.451,16.247,51.434,0.0,0.0,0.869,0.0,4317184.0,0.0,38.0,2346209280.0,387190784.0,9776963584.0,21108711424.0,6010891.0,1772123.0
13-04 02:40:22,31.448,16.881,50.643,0.0,0.0,1.028,0.0,2146304.0,0.0,19.0,2346991616.0,387194880.0,9801863168.0,21083025408.0,5772523.0,1629128.0
13-04 02:40:23,32.962,16.182,50.171,0.086,0.0,0.599,0.0,4304896.0,0.0,38.0,2346496000.0,387211264.0,9827528704.0,21057839104.0,3741876.0,1605922.0
13-04 02:40:24,32.560,15.206,51.289,0.172,0.0,0.773,0.0,4317184.0,0.0,40.0,2348253184.0,387215360.0,9853149184.0,21030457344.0,6039310.0,1782876.0
13-04 02:40:25,32.648,16.195,50.728,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2349060096.0,387227648.0,9876082688.0,21006704640.0,5579882.0,1532351.0
13-04 02:40:26,33.847,14.739,50.471,0.0,0.0,0.943,0.0,4304896.0,0.0,38.0,2349690880.0,387231744.0,9902419968.0,20979732480.0,3970413.0,1731379.0
13-04 02:40:27,32.202,15.405,51.436,0.087,0.0,0.870,0.0,2150400.0,0.0,19.0,2349735936.0,387235840.0,9925967872.0,20956135424.0,5637785.0,1563346.0
13-04 02:40:28,32.090,15.872,51.084,0.087,0.0,0.867,0.0,4308992.0,0.0,38.0,2351329280.0,387248128.0,9951875072.0,20928622592.0,3910092.0,1704580.0
13-04 02:40:29,32.520,15.867,50.915,0.0,0.0,0.697,0.0,2162688.0,0.0,20.0,2352107520.0,387252224.0,9974616064.0,20905099264.0,5824731.0,1667131.0
13-04 02:40:30,32.066,15.385,51.513,0.173,0.0,0.864,0.0,4337664.0,0.0,41.0,2351263744.0,387252224.0,10001264640.0,20879294464.0,5815069.0,1656019.0
13-04 02:40:31,33.020,15.529,50.683,0.0,0.0,0.768,0.0,4304896.0,0.0,38.0,2352922624.0,387252224.0,10026262528.0,20852637696.0,3933143.0,1701387.0
13-04 02:40:32,33.506,15.238,49.870,0.693,0.0,0.693,0.0,46305280.0,0.0,101.0,2354593792.0,387252224.0,10050736128.0,20826492928.0,5599542.0,1554191.0
13-04 02:40:33,17.136,11.253,60.955,10.145,0.0,0.512,0.0,270532608.0,0.0,488.0,2355367936.0,387252224.0,10063998976.0,20812455936.0,4093122.0,1597061.0
13-04 02:40:34,15.287,9.713,63.007,11.233,0.0,0.760,0.0,272629760.0,0.0,498.0,2355761152.0,387252224.0,10072870912.0,20803190784.0,1597021.0,1553718.0
13-04 02:40:35,26.451,14.932,56.058,2.048,0.0,0.512,0.0,92340224.0,0.0,204.0,2355494912.0,387252224.0,10097623040.0,20778704896.0,9528845.0,1677619.0
13-04 02:40:36,31.990,16.209,51.115,0.086,0.0,0.600,0.0,2166784.0,0.0,21.0,2356330496.0,387256320.0,10120556544.0,20754931712.0,3563583.0,1526823.0
13-04 02:40:37,30.539,17.365,51.069,0.086,0.0,0.941,0.0,4345856.0,0.0,41.0,2357731328.0,387264512.0,10146545664.0,20727533568.0,6006583.0,1744051.0
13-04 02:40:38,33.156,14.273,51.950,0.0,0.0,0.621,0.0,2158592.0,0.0,19.0,2358448128.0,387264512.0,10169708544.0,20703653888.0,5568753.0,1537895.0
13-04 02:40:39,32.586,15.431,51.121,0.0,0.0,0.862,0.0,4308992.0,0.0,39.0,2358628352.0,387264512.0,10195189760.0,20677992448.0,3903181.0,1686334.0
13-04 02:40:40,31.496,16.098,51.706,0.0,0.0,0.700,0.0,2150400.0,0.0,19.0,2358898688.0,387264512.0,10219917312.0,20652994560.0,5796487.0,1641142.0
13-04 02:40:41,32.493,15.725,50.825,0.087,0.0,0.869,0.0,4341760.0,0.0,39.0,2359873536.0,387272704.0,10244726784.0,20627202048.0,5818953.0,1661064.0
13-04 02:40:42,31.088,16.753,51.209,0.173,0.0,0.777,0.0,4198400.0,0.0,34.0,2359676928.0,387276800.0,10270429184.0,20601692160.0,3895150.0,1690656.0
13-04 02:40:43,31.414,16.754,51.134,0.0,0.0,0.698,0.0,2285568.0,0.0,25.0,2360033280.0,387280896.0,10293911552.0,20577849344.0,5730185.0,1615218.0
13-04 02:40:44,32.241,15.690,50.948,0.172,0.0,0.948,0.0,7581696.0,0.0,53.0,2362691584.0,387284992.0,10318565376.0,20550533120.0,4043774.0,1735538.0
13-04 02:40:45,31.164,16.182,51.627,0.0,0.0,1.027,0.0,2301952.0,0.0,41.0,2362331136.0,387297280.0,10340343808.0,20529102848.0,5571942.0,1564851.0
13-04 02:40:46,33.626,14.399,51.185,0.0,0.0,0.790,0.0,6598656.0,0.0,49.0,2364522496.0,387305472.0,10365095936.0,20502151168.0,5997899.0,1751449.0
13-04 02:40:47,32.340,16.126,50.833,0.263,0.0,0.438,0.0,16187392.0,0.0,52.0,2365239296.0,387309568.0,10388660224.0,20477865984.0,3565501.0,1517733.0
13-04 02:40:48,30.959,15.215,52.595,0.176,0.0,1.055,0.0,4308992.0,0.0,41.0,2365145088.0,387321856.0,10415362048.0,20451246080.0,5983307.0,1747739.0
13-04 02:40:49,32.612,16.090,50.779,0.0,0.0,0.519,0.0,2158592.0,0.0,19.0,2366427136.0,387325952.0,10438746112.0,20426575872.0,5715608.0,1604969.0
13-04 02:40:50,31.574,16.003,51.557,0.173,0.0,0.692,0.0,4321280.0,0.0,40.0,2366885888.0,387334144.0,10464227328.0,20400627712.0,3860622.0,1677699.0
13-04 02:40:51,31.712,16.160,51.434,0.0,0.0,0.695,0.0,4304896.0,0.0,38.0,2367176704.0,387338240.0,10489397248.0,20375162880.0,6024648.0,1772016.0
13-04 02:40:52,33.190,15.352,50.858,0.0,0.0,0.600,0.0,2174976.0,0.0,20.0,2368495616.0,387338240.0,10512879616.0,20350361600.0,4739331.0,1552080.0
13-04 02:40:53,31.818,16.381,51.115,0.0,0.0,0.686,0.0,4313088.0,0.0,38.0,2367795200.0,387338240.0,10539966464.0,20323975168.0,4825779.0,1723141.0
13-04 02:40:54,31.574,16.090,51.384,0.087,0.0,0.865,0.0,2170880.0,0.0,22.0,2370457600.0,387346432.0,10562007040.0,20299264000.0,5592428.0,1539546.0
13-04 02:40:55,32.807,14.737,51.667,0.088,0.0,0.702,0.0,4304896.0,0.0,38.0,2369855488.0,387346432.0,10588278784.0,20273594368.0,3841159.0,1572942.0
13-04 02:40:56,32.236,13.586,54.008,0.084,0.0,0.084,0.0,6463488.0,0.0,57.0,2370924544.0,387350528.0,10615418880.0,20245381120.0,2480006.0,260968.0
13-04 02:40:57,31.678,12.414,55.822,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,2372538368.0,387354624.0,10642309120.0,20216872960.0,441507.0,234546.0
13-04 02:40:58,33.361,12.553,53.917,0.168,0.0,0.0,0.0,6496256.0,0.0,61.0,2372227072.0,387354624.0,10670526464.0,20188966912.0,496916.0,240282.0
13-04 02:40:59,32.109,11.785,55.935,0.171,0.0,0.0,0.0,8400896.0,0.0,64.0,2374766592.0,387362816.0,10697195520.0,20159750144.0,443419.0,238459.0
13-04 02:41:00,33.075,11.283,55.383,0.258,0.0,0.0,0.0,8814592.0,0.0,73.0,2375602176.0,387379200.0,10727395328.0,20128698368.0,587087.0,310863.0
13-04 02:41:01,35.319,12.511,51.574,0.511,0.0,0.085,0.0,39399424.0,0.0,129.0,2377248768.0,387399680.0,10751176704.0,20103249920.0,440624.0,233431.0
13-04 02:41:02,19.475,6.943,73.497,0.085,0.0,0.0,0.0,4485120.0,0.0,56.0,2376949760.0,387399680.0,10767839232.0,20086886400.0,300640.0,161264.0
13-04 02:41:03,0.167,0.501,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377486336.0,387399680.0,10769080320.0,20085108736.0,7334.0,9030.0
13-04 02:41:04,0.251,0.334,99.415,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2377486336.0,387399680.0,10769080320.0,20085108736.0,26517.0,28099.0
13-04 02:41:05,0.168,0.503,92.707,6.538,0.0,0.084,0.0,241303552.0,0.0,448.0,2377490432.0,387399680.0,10769084416.0,20085100544.0,5243.0,6086.0
13-04 02:41:06,0.168,0.419,92.366,7.047,0.0,0.0,0.0,269365248.0,0.0,459.0,2377486336.0,387403776.0,10769084416.0,20085100544.0,4103.0,4601.0
13-04 02:41:07,0.084,0.335,99.582,0.0,0.0,0.0,0.0,77578240.0,0.0,112.0,2377474048.0,387403776.0,10769096704.0,20085100544.0,5202.0,6107.0
13-04 02:41:08,5.892,2.104,92.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384216064.0,387403776.0,10769133568.0,20078321664.0,257487.0,260362.0
13-04 02:41:09,23.037,12.740,63.613,0.0,0.0,0.611,0.0,0.0,0.0,0.0,2380242944.0,387403776.0,10786533376.0,20064894976.0,3483597.0,1530161.0
13-04 02:41:10,31.601,16.440,50.852,0.085,0.0,1.022,0.0,4313088.0,0.0,38.0,2379390976.0,387411968.0,10811691008.0,20040581120.0,6129797.0,1873182.0
13-04 02:41:11,33.390,14.812,50.685,0.0,0.0,1.113,0.0,2166784.0,0.0,20.0,2379567104.0,387411968.0,10834837504.0,20017258496.0,3573240.0,1566316.0
13-04 02:41:12,32.294,16.190,50.390,0.173,0.0,0.952,0.0,4325376.0,0.0,40.0,2381545472.0,387424256.0,10861703168.0,19988402176.0,6260580.0,1921471.0
13-04 02:41:13,33.788,15.529,50.085,0.0,0.0,0.597,0.0,2162688.0,0.0,20.0,2380447744.0,387428352.0,10884497408.0,19966701568.0,5713970.0,1659590.0
13-04 02:41:14,31.570,16.894,50.512,0.085,0.0,0.939,0.0,4186112.0,0.0,32.0,2381733888.0,387432448.0,10910597120.0,19939311616.0,6013720.0,1811510.0
13-04 02:41:15,32.250,16.424,50.556,0.0,0.0,0.770,0.0,2277376.0,0.0,25.0,2383052800.0,387432448.0,10933637120.0,19914952704.0,5913732.0,1756280.0
13-04 02:41:16,32.536,16.055,50.555,0.0,0.0,0.854,0.0,2314240.0,0.0,41.0,2383818752.0,387432448.0,10958098432.0,19889725440.0,3714175.0,1648315.0
13-04 02:41:17,32.239,15.730,50.994,0.0,0.0,1.037,0.0,4313088.0,0.0,38.0,2385747968.0,387448832.0,10983071744.0,19862806528.0,6109574.0,1852756.0
13-04 02:41:18,31.680,15.666,51.523,0.174,0.0,0.957,0.0,2170880.0,0.0,22.0,2385678336.0,387448832.0,11006672896.0,19839275008.0,5696287.0,1652641.0
13-04 02:41:19,31.870,15.628,51.800,0.0,0.0,0.702,0.0,4325376.0,0.0,42.0,2386411520.0,387448832.0,11032461312.0,19812753408.0,4167864.0,1884602.0
13-04 02:41:20,33.534,14.655,51.034,0.086,0.0,0.690,0.0,2154496.0,0.0,19.0,2388373504.0,387448832.0,11055263744.0,19787988992.0,5729401.0,1668108.0
13-04 02:41:21,31.775,16.364,50.736,0.087,0.0,1.039,0.0,4325376.0,0.0,39.0,2386882560.0,387452928.0,11082342400.0,19762397184.0,6217962.0,1924279.0
13-04 02:41:22,33.079,16.031,49.788,0.085,0.0,1.018,0.0,2158592.0,0.0,19.0,2388156416.0,387452928.0,11105796096.0,19737669632.0,5722686.0,1660975.0
13-04 02:41:23,31.675,15.620,51.832,0.0,0.0,0.873,0.0,4354048.0,0.0,41.0,2389209088.0,387457024.0,11131879424.0,19710529536.0,4068002.0,1846953.0
13-04 02:41:24,32.247,16.724,49.828,0.086,0.0,1.115,0.0,2170880.0,0.0,21.0,2390466560.0,387457024.0,11155210240.0,19685941248.0,5757429.0,1672828.0
13-04 02:41:25,30.279,17.190,51.571,0.0,0.0,0.960,0.0,4177920.0,0.0,33.0,2391728128.0,387457024.0,11182059520.0,19657830400.0,5872416.0,1740062.0
13-04 02:41:26,32.592,15.654,50.470,0.086,0.0,1.198,0.0,2277376.0,0.0,25.0,2392993792.0,387465216.0,11204390912.0,19634225152.0,6086760.0,1865722.0
13-04 02:41:27,33.275,15.204,50.912,0.087,0.0,0.521,0.0,2150400.0,0.0,19.0,2393907200.0,387465216.0,11228778496.0,19608924160.0,3676291.0,1624185.0
13-04 02:41:28,32.118,15.799,51.389,0.0,0.0,0.694,0.0,4313088.0,0.0,38.0,2394542080.0,387477504.0,11253542912.0,19583512576.0,6136479.0,1875708.0
13-04 02:41:29,31.826,16.087,51.217,0.087,0.0,0.783,0.0,2154496.0,0.0,19.0,2394767360.0,387485696.0,11279167488.0,19557654528.0,5699320.0,1657826.0
13-04 02:41:30,31.466,16.810,50.603,0.086,0.0,1.034,0.0,4321280.0,0.0,40.0,2395283456.0,387502080.0,11304251392.0,19532038144.0,6222155.0,1919956.0
13-04 02:41:31,32.281,15.263,51.754,0.0,0.0,0.702,0.0,2162688.0,0.0,20.0,2396123136.0,387510272.0,11328327680.0,19507113984.0,4381554.0,1640120.0
13-04 02:41:32,31.424,16.927,50.781,0.0,0.0,0.868,0.0,4308992.0,0.0,39.0,2396655616.0,387522560.0,11353337856.0,19481559040.0,5461414.0,1890292.0
13-04 02:41:33,31.438,16.451,51.163,0.0,0.0,0.947,0.0,2150400.0,0.0,19.0,2398523392.0,387526656.0,11376529408.0,19456495616.0,5674819.0,1634005.0
13-04 02:41:34,32.316,17.048,49.788,0.0,0.0,0.848,0.0,4313088.0,0.0,38.0,2398539776.0,387526656.0,11402792960.0,19430215680.0,6048659.0,1828839.0
13-04 02:41:35,33.390,14.897,50.428,0.086,0.0,1.199,0.0,2150400.0,0.0,19.0,2400055296.0,387526656.0,11427028992.0,19404464128.0,5544867.0,1736890.0
13-04 02:41:36,31.724,16.379,50.776,0.086,0.0,1.034,0.0,4120576.0,0.0,29.0,2400428032.0,387526656.0,11452784640.0,19378335744.0,4120854.0,1698239.0
13-04 02:41:37,31.266,15.895,51.616,0.087,0.0,1.135,0.0,2379776.0,0.0,31.0,2400370688.0,387526656.0,11476512768.0,19354664960.0,6081134.0,1849992.0
13-04 02:41:38,32.580,15.117,51.086,0.087,0.0,1.129,0.0,2154496.0,0.0,19.0,2401677312.0,387526656.0,11499757568.0,19330113536.0,5735442.0,1671983.0
13-04 02:41:39,32.062,16.464,50.780,0.0,0.0,0.693,0.0,4333568.0,0.0,39.0,2403504128.0,387526656.0,11525652480.0,19302391808.0,4119890.0,1867361.0
13-04 02:41:40,32.398,16.497,50.0,0.0,0.0,1.105,0.0,2150400.0,0.0,19.0,2403115008.0,387526656.0,11549327360.0,19279106048.0,5752316.0,1681342.0
13-04 02:41:41,32.322,16.031,50.607,0.260,0.0,0.780,0.0,16109568.0,0.0,63.0,2404818944.0,387534848.0,11575144448.0,19251576832.0,6187026.0,1901796.0
13-04 02:41:42,24.762,13.506,54.459,6.061,0.0,1.212,0.0,271581184.0,0.0,498.0,2404687872.0,387534848.0,11592896512.0,19233955840.0,5762062.0,1678924.0
13-04 02:41:43,15.603,10.0,63.362,10.690,0.0,0.345,0.0,270299136.0,0.0,487.0,2406490112.0,387534848.0,11603238912.0,19221811200.0,2071839.0,1604683.0
13-04 02:41:44,20.310,11.446,60.585,6.799,0.0,0.861,0.0,197840896.0,0.0,372.0,2407583744.0,387547136.0,11621883904.0,19202060288.0,7314894.0,1667137.0
13-04 02:41:45,32.205,15.017,51.736,0.087,0.0,0.955,0.0,2154496.0,0.0,19.0,2406305792.0,387555328.0,11644702720.0,19180511232.0,5763318.0,1678578.0
13-04 02:41:46,32.328,15.948,50.776,0.0,0.0,0.948,0.0,4304896.0,0.0,38.0,2407755776.0,387563520.0,11670544384.0,19153211392.0,6169876.0,1889889.0
13-04 02:41:47,32.465,15.451,51.128,0.087,0.0,0.868,0.0,2166784.0,0.0,21.0,2407841792.0,387571712.0,11694755840.0,19128905728.0,3685577.0,1621384.0
13-04 02:41:48,31.239,16.492,51.134,0.087,0.0,1.047,0.0,4308992.0,0.0,38.0,2408980480.0,387584000.0,11720810496.0,19101700096.0,6165716.0,1901917.0
13-04 02:41:49,32.574,15.149,51.401,0.0,0.0,0.876,0.0,2248704.0,0.0,31.0,2409082880.0,387588096.0,11744858112.0,19077545984.0,5731442.0,1658980.0
13-04 02:41:50,31.880,17.265,50.0,0.085,0.0,0.769,0.0,4370432.0,0.0,42.0,2411917312.0,387600384.0,11768700928.0,19050856448.0,6067800.0,1862363.0
13-04 02:41:51,33.305,15.186,50.475,0.0,0.0,1.035,0.0,2146304.0,0.0,20.0,2411294720.0,387600384.0,11792723968.0,19027456000.0,3806287.0,1694831.0
13-04 02:41:52,31.245,17.339,50.472,0.0,0.0,0.944,0.0,4198400.0,0.0,32.0,2411581440.0,387600384.0,11820294144.0,18999599104.0,5933477.0,1770819.0
13-04 02:41:53,33.277,15.915,49.957,0.170,0.0,0.681,0.0,2297856.0,0.0,27.0,2414411776.0,387608576.0,11842461696.0,18974593024.0,6026199.0,1825028.0
13-04 02:41:54,33.362,15.952,49.828,0.0,0.0,0.858,0.0,2170880.0,0.0,22.0,2413780992.0,387608576.0,11867820032.0,18949865472.0,5732729.0,1665809.0
13-04 02:41:55,32.498,15.990,50.735,0.086,0.0,0.691,0.0,4308992.0,0.0,38.0,2415099904.0,387612672.0,11891986432.0,18924376064.0,4072322.0,1848347.0
13-04 02:41:56,33.532,15.660,49.872,0.0,0.0,0.936,0.0,2154496.0,0.0,19.0,2416361472.0,387612672.0,11916947456.0,18898153472.0,5704221.0,1649318.0
13-04 02:41:57,36.644,17.123,44.606,0.685,0.0,0.942,0.0,61468672.0,0.0,167.0,2416861184.0,387624960.0,11939954688.0,18874634240.0,6209807.0,1912360.0
13-04 02:41:58,31.861,15.931,51.602,0.087,0.0,0.519,0.0,2195456.0,0.0,19.0,2417987584.0,387633152.0,11962290176.0,18851164160.0,5742261.0,1675249.0
13-04 02:41:59,32.333,16.638,50.343,0.172,0.0,0.515,0.0,4325376.0,0.0,40.0,2418831360.0,387649536.0,11988058112.0,18824536064.0,3977700.0,1789854.0
13-04 02:42:00,35.198,16.523,47.332,0.0,0.0,0.947,0.0,2154496.0,0.0,19.0,2429837312.0,387657728.0,12011892736.0,18789687296.0,5887916.0,1749636.0
13-04 02:42:01,32.236,16.984,49.913,0.087,0.0,0.780,0.0,2158592.0,0.0,19.0,2429771776.0,387665920.0,12035166208.0,18766471168.0,5764537.0,1685336.0
13-04 02:42:02,31.942,16.951,50.170,0.0,0.0,0.937,0.0,4317184.0,0.0,38.0,2430234624.0,387678208.0,12061429760.0,18739732480.0,6158760.0,1893880.0
13-04 02:42:03,31.759,16.010,51.619,0.0,0.0,0.612,0.0,2158592.0,0.0,19.0,2432024576.0,387690496.0,12085379072.0,18713980928.0,3681954.0,1631849.0
13-04 02:42:04,32.935,15.700,50.512,0.085,0.0,0.768,0.0,4304896.0,0.0,38.0,2430550016.0,387694592.0,12109918208.0,18690912256.0,6219433.0,1924695.0
13-04 02:42:05,32.062,15.945,51.127,0.0,0.0,0.867,0.0,2191360.0,0.0,21.0,2431344640.0,387715072.0,12134080512.0,18665934848.0,5762947.0,1684851.0
13-04 02:42:06,33.011,14.925,51.097,0.0,0.0,0.966,0.0,4190208.0,0.0,32.0,2433355776.0,387719168.0,12159102976.0,18638897152.0,5939351.0,1776135.0
13-04 02:42:07,31.920,15.830,51.298,0.087,0.0,0.865,0.0,2281472.0,0.0,25.0,2432421888.0,387719168.0,12183810048.0,18615123968.0,3869871.0,1722076.0
13-04 02:42:08,32.936,15.404,50.468,0.085,0.0,1.106,0.0,2162688.0,0.0,19.0,2433273856.0,387719168.0,12207165440.0,18590916608.0,5835576.0,1722051.0
13-04 02:42:09,32.155,16.379,50.431,0.0,0.0,1.034,0.0,4341760.0,0.0,40.0,2434895872.0,387723264.0,12233191424.0,18563264512.0,6103934.0,1868829.0
13-04 02:42:10,33.134,15.798,50.213,0.0,0.0,0.854,0.0,2150400.0,0.0,19.0,2435616768.0,387727360.0,12256473088.0,18539257856.0,5656285.0,1625228.0
13-04 02:42:11,32.828,16.835,49.327,0.084,0.0,0.926,0.0,4329472.0,0.0,40.0,2436124672.0,387739648.0,12281532416.0,18513678336.0,4312882.0,1901887.0
13-04 02:42:12,33.135,15.888,49.958,0.085,0.0,0.935,0.0,2142208.0,0.0,19.0,2436919296.0,387739648.0,12305440768.0,18488975360.0,5546910.0,1624318.0
13-04 02:42:13,31.647,17.153,50.600,0.0,0.0,0.600,0.0,4308992.0,0.0,38.0,2437435392.0,387747840.0,12332310528.0,18461581312.0,6206201.0,1919899.0
13-04 02:42:14,26.143,13.287,54.012,5.695,0.0,0.863,0.0,135856128.0,0.0,238.0,2439487488.0,387747840.0,12348915712.0,18442924032.0,5805714.0,1711830.0
13-04 02:42:15,16.041,9.642,61.433,12.031,0.0,0.853,0.0,270639104.0,0.0,486.0,2438860800.0,387747840.0,12360359936.0,18432106496.0,2100279.0,1629641.0
13-04 02:42:16,15.463,10.705,62.702,10.535,0.0,0.595,0.0,270733312.0,0.0,487.0,2438811648.0,387751936.0,12375539712.0,18416971776.0,1634750.0,1603516.0
13-04 02:42:17,32.932,15.563,50.645,0.086,0.0,0.774,0.0,3268608.0,0.0,37.0,2439475200.0,387776512.0,12398645248.0,18393178112.0,11545218.0,1787566.0
13-04 02:42:18,46.678,15.673,36.542,0.085,0.0,1.022,0.0,2150400.0,0.0,20.0,2601787392.0,387776512.0,12417757184.0,18211753984.0,6667280.0,2562997.0
13-04 02:42:19,56.899,13.288,29.216,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2834817024.0,387776512.0,12436594688.0,17959886848.0,3875806.0,1737498.0
13-04 02:42:20,57.460,11.594,30.009,0.0,0.0,0.938,0.0,0.0,0.0,0.0,2874044416.0,387776512.0,12449300480.0,17907953664.0,3020952.0,1293393.0
13-04 02:42:21,34.343,15.311,49.481,0.087,0.0,0.779,0.0,2301952.0,0.0,41.0,2877038592.0,387776512.0,12473155584.0,17881104384.0,6574849.0,2060946.0
13-04 02:42:22,33.673,16.922,48.469,0.0,0.0,0.935,0.0,4190208.0,0.0,32.0,2889637888.0,387780608.0,12497866752.0,17843789824.0,6515929.0,2023242.0
13-04 02:42:23,34.910,15.305,48.581,0.086,0.0,1.118,0.0,2289664.0,0.0,27.0,2907406336.0,387796992.0,12521541632.0,17802330112.0,6565519.0,2042465.0
13-04 02:42:24,33.592,15.976,49.568,0.086,0.0,0.777,0.0,2158592.0,0.0,19.0,2933080064.0,387801088.0,12544606208.0,17753587712.0,6204014.0,1868057.0
13-04 02:42:25,34.462,15.712,49.132,0.0,0.0,0.694,0.0,4177920.0,0.0,32.0,2941755392.0,387813376.0,12569837568.0,17719668736.0,6461884.0,2007229.0
13-04 02:42:26,33.650,16.135,49.439,0.0,0.0,0.777,0.0,2289664.0,0.0,25.0,2960683008.0,387821568.0,12593397760.0,17677172736.0,6298143.0,1913732.0
13-04 02:42:27,33.706,16.251,49.097,0.086,0.0,0.860,0.0,2150400.0,0.0,19.0,2978578432.0,387825664.0,12617752576.0,17634918400.0,4070298.0,1791528.0
13-04 02:42:28,34.217,16.681,47.819,0.086,0.0,1.198,0.0,4329472.0,0.0,41.0,2916999168.0,387837952.0,12642226176.0,17672011776.0,6625568.0,2081726.0
13-04 02:42:29,33.885,15.767,49.564,0.0,0.0,0.784,0.0,2191360.0,0.0,29.0,2828484608.0,387846144.0,12665348096.0,17737396224.0,6126382.0,1818371.0
13-04 02:42:30,33.741,15.734,49.738,0.087,0.0,0.699,0.0,2150400.0,0.0,19.0,2825289728.0,387846144.0,12688211968.0,17717727232.0,6223567.0,1885342.0
13-04 02:42:31,34.021,15.979,49.055,0.0,0.0,0.945,0.0,4366336.0,0.0,44.0,2828861440.0,387850240.0,12714258432.0,17688104960.0,4505191.0,2019427.0
13-04 02:42:32,34.019,16.795,48.586,0.086,0.0,0.514,0.0,2146304.0,0.0,19.0,2831036416.0,387850240.0,12737908736.0,17662279680.0,6061661.0,1769861.0
13-04 02:42:33,34.303,16.168,48.332,0.171,0.0,1.027,0.0,4325376.0,0.0,40.0,2842075136.0,387854336.0,12762488832.0,17626656768.0,6627889.0,2090935.0
13-04 02:42:34,34.206,15.183,49.913,0.0,0.0,0.698,0.0,2191360.0,0.0,20.0,2854604800.0,387854336.0,12785750016.0,17590865920.0,6181993.0,1861451.0
13-04 02:42:35,33.247,16.279,49.785,0.0,0.0,0.689,0.0,2158592.0,0.0,19.0,2857496576.0,387858432.0,12808122368.0,17565597696.0,3997225.0,1750668.0
13-04 02:42:36,34.117,15.318,49.695,0.087,0.0,0.783,0.0,4308992.0,0.0,38.0,2860654592.0,387862528.0,12834832384.0,17535725568.0,6665016.0,2098429.0
13-04 02:42:37,34.694,15.391,48.895,0.0,0.0,1.020,0.0,2146304.0,0.0,19.0,2865647616.0,387870720.0,12857393152.0,17508163584.0,6117508.0,1823759.0
13-04 02:42:38,34.419,15.053,49.736,0.176,0.0,0.616,0.0,4116480.0,0.0,30.0,2867040256.0,387874816.0,12883509248.0,17480650752.0,6280826.0,1917773.0
13-04 02:42:39,34.671,16.311,48.249,0.0,0.0,0.769,0.0,2387968.0,0.0,31.0,2879258624.0,387874816.0,12906217472.0,17445724160.0,4453163.0,1997881.0
13-04 02:42:40,32.572,15.716,51.185,0.0,0.0,0.527,0.0,2150400.0,0.0,19.0,2887188480.0,387887104.0,12928098304.0,17415901184.0,6074357.0,1794913.0
13-04 02:42:41,34.085,15.265,49.696,0.087,0.0,0.867,0.0,4329472.0,0.0,39.0,2899546112.0,387887104.0,12955074560.0,17376567296.0,6642788.0,2096807.0
13-04 02:42:42,33.824,15.830,49.394,0.0,0.0,0.952,0.0,2162688.0,0.0,19.0,2902958080.0,387887104.0,12978163712.0,17350066176.0,6148695.0,1826982.0
13-04 02:42:43,33.503,16.370,48.685,0.085,0.0,1.357,0.0,4239360.0,0.0,37.0,2904387584.0,387891200.0,13004292096.0,17322504192.0,4249807.0,1887848.0
13-04 02:42:44,34.113,15.065,49.870,0.087,0.0,0.866,0.0,2277376.0,0.0,25.0,2905894912.0,387891200.0,13026238464.0,17299050496.0,6388103.0,1964683.0
13-04 02:42:45,33.907,15.835,49.484,0.0,0.0,0.775,0.0,2154496.0,0.0,20.0,2906243072.0,387895296.0,13051371520.0,17273565184.0,6109934.0,1818281.0
13-04 02:42:46,31.648,15.955,49.782,1.918,0.0,0.697,0.0,66019328.0,0.0,104.0,2906492928.0,387895296.0,13074472960.0,17250213888.0,6488642.0,2025089.0
13-04 02:42:47,17.250,10.589,59.436,11.870,0.0,0.854,0.0,267386880.0,0.0,481.0,2909773824.0,387895296.0,13084020736.0,17237385216.0,2523261.0,1792647.0
13-04 02:42:48,17.079,10.931,59.436,11.870,0.0,0.683,0.0,272646144.0,0.0,458.0,2912514048.0,387895296.0,13097512960.0,17221152768.0,2024359.0,1767738.0
13-04 02:42:49,31.556,15.477,50.903,1.204,0.0,0.860,0.0,47865856.0,0.0,115.0,2927427584.0,387903488.0,13119778816.0,17183965184.0,11991941.0,1972957.0
13-04 02:42:50,33.362,15.291,50.217,0.0,0.0,1.129,0.0,2158592.0,0.0,19.0,2928570368.0,387911680.0,13142999040.0,17159593984.0,6139556.0,1826030.0
13-04 02:42:51,33.391,15.344,50.218,0.0,0.0,1.046,0.0,2162688.0,0.0,19.0,2942517248.0,387911680.0,13167161344.0,17121484800.0,4650910.0,1852716.0
13-04 02:42:52,33.333,15.979,49.570,0.172,0.0,0.945,0.0,4300800.0,0.0,38.0,2957479936.0,387915776.0,13193584640.0,17080094720.0,6051597.0,2027370.0
13-04 02:42:53,34.809,14.410,49.826,0.174,0.0,0.781,0.0,2293760.0,0.0,38.0,2962837504.0,387919872.0,13214998528.0,17053319168.0,6133882.0,1826977.0
13-04 02:42:54,35.690,17.500,45.603,0.259,0.0,0.948,0.0,38199296.0,0.0,99.0,2970656768.0,387940352.0,13270667264.0,16989810688.0,6557968.0,2042598.0
13-04 02:42:55,33.333,16.753,48.877,0.259,0.0,0.777,0.0,10313728.0,0.0,41.0,2985349120.0,387944448.0,13264482304.0,16981299200.0,4122298.0,1824125.0
13-04 02:42:56,33.448,16.724,49.057,0.0,0.0,0.772,0.0,2150400.0,0.0,19.0,2999033856.0,387944448.0,13287239680.0,16944857088.0,6133652.0,1819818.0
13-04 02:42:57,32.252,16.652,50.394,0.0,0.0,0.701,0.0,4308992.0,0.0,38.0,3000037376.0,387964928.0,13313769472.0,16917303296.0,6604191.0,2068875.0
13-04 02:42:58,32.353,16.436,50.087,0.087,0.0,1.038,0.0,2166784.0,0.0,21.0,3000205312.0,387969024.0,13336371200.0,16894529536.0,6012404.0,1767389.0
13-04 02:42:59,31.658,15.785,51.411,0.088,0.0,1.058,0.0,4255744.0,0.0,35.0,3001360384.0,387969024.0,13362323456.0,16867422208.0,4514686.0,2022638.0
13-04 02:43:00,35.495,16.041,47.696,0.085,0.0,0.683,0.0,2211840.0,0.0,22.0,3004399616.0,387993600.0,13384413184.0,16842268672.0,6253103.0,1893205.0
13-04 02:43:01,34.439,15.816,48.810,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,3002695680.0,387993600.0,13408612352.0,16819773440.0,6124863.0,1827841.0
13-04 02:43:02,33.699,16.723,48.733,0.084,0.0,0.760,0.0,4313088.0,0.0,38.0,3006218240.0,387993600.0,13435129856.0,16789733376.0,6568995.0,2047488.0
13-04 02:43:03,33.964,16.681,48.925,0.086,0.0,0.344,0.0,2166784.0,0.0,21.0,3009900544.0,388001792.0,13457793024.0,16763379712.0,4327239.0,1810780.0
13-04 02:43:04,33.048,17.038,49.058,0.0,0.0,0.856,0.0,4395008.0,0.0,44.0,3014131712.0,388001792.0,13482799104.0,16734142464.0,6372065.0,2080761.0
13-04 02:43:05,33.363,15.236,50.525,0.0,0.0,0.876,0.0,2150400.0,0.0,19.0,3014946816.0,388014080.0,13506367488.0,16709746688.0,6156542.0,1839564.0
13-04 02:43:06,33.159,15.405,50.305,0.087,0.0,1.044,0.0,4079616.0,0.0,26.0,3015716864.0,388022272.0,13531512832.0,16683823104.0,6245953.0,1890717.0
13-04 02:43:07,34.148,15.284,49.694,0.0,0.0,0.873,0.0,2392064.0,0.0,31.0,3017314304.0,388026368.0,13556342784.0,16657391616.0,4889869.0,1963160.0
13-04 02:43:08,33.128,14.587,51.054,0.264,0.0,0.967,0.0,2179072.0,0.0,22.0,3018764288.0,388030464.0,13579218944.0,16633061376.0,5576674.0,1691863.0
13-04 02:43:09,33.107,12.649,53.990,0.170,0.0,0.085,0.0,8441856.0,0.0,68.0,3020349440.0,388042752.0,13607317504.0,16603365376.0,2957784.0,457405.0
13-04 02:43:10,33.593,12.554,53.593,0.260,0.0,0.0,0.0,22798336.0,0.0,111.0,3021467648.0,388055040.0,13633130496.0,16576421888.0,970252.0,471045.0
13-04 02:43:11,33.563,11.821,54.357,0.173,0.0,0.086,0.0,8785920.0,0.0,69.0,3024044032.0,388063232.0,13657395200.0,16549572608.0,893392.0,396638.0
13-04 02:43:12,34.421,12.532,52.704,0.343,0.0,0.0,0.0,25038848.0,0.0,97.0,3025014784.0,388083712.0,13684596736.0,16521379840.0,838571.0,392632.0
13-04 02:43:13,34.211,11.885,53.650,0.170,0.0,0.085,0.0,6479872.0,0.0,60.0,3025055744.0,388100096.0,13712650240.0,16493268992.0,828110.0,392075.0
13-04 02:43:14,32.554,12.381,54.892,0.173,0.0,0.0,0.0,6471680.0,0.0,59.0,3026771968.0,388124672.0,13737766912.0,16466411520.0,842636.0,395851.0
13-04 02:43:15,33.592,11.197,54.953,0.172,0.0,0.086,0.0,6447104.0,0.0,57.0,3028037632.0,388132864.0,13764284416.0,16438620160.0,828512.0,393412.0
13-04 02:43:16,34.412,12.351,53.152,0.085,0.0,0.0,0.0,6459392.0,0.0,57.0,3029536768.0,388145152.0,13791330304.0,16410062848.0,826810.0,393289.0
13-04 02:43:17,33.532,12.457,53.925,0.085,0.0,0.0,0.0,6447104.0,0.0,57.0,3030986752.0,388153344.0,13818413056.0,16381521920.0,857748.0,397032.0
13-04 02:43:18,34.599,11.303,53.494,0.518,0.0,0.086,0.0,29028352.0,0.0,96.0,3033624576.0,388173824.0,13845991424.0,16351285248.0,818996.0,392237.0
13-04 02:43:19,1.674,0.586,82.008,15.732,0.0,0.0,0.0,270532608.0,0.0,465.0,3035381760.0,388173824.0,13847511040.0,16348008448.0,338306.0,154308.0
13-04 02:43:20,1.254,0.669,83.278,14.716,0.0,0.084,0.0,270532608.0,0.0,421.0,3035561984.0,388173824.0,13847515136.0,16347824128.0,480272.0,186397.0
13-04 02:43:21,24.403,8.703,64.505,2.389,0.0,0.0,0.0,79704064.0,0.0,142.0,3038425088.0,388190208.0,13866278912.0,16326180864.0,821807.0,392285.0
13-04 02:43:22,33.191,12.766,53.872,0.085,0.0,0.085,0.0,6447104.0,0.0,58.0,3039649792.0,388210688.0,13894225920.0,16296988672.0,830373.0,391674.0
13-04 02:43:23,32.261,12.087,55.391,0.087,0.0,0.174,0.0,6504448.0,0.0,62.0,3040587776.0,388227072.0,13921112064.0,16269148160.0,811878.0,389707.0
13-04 02:43:24,33.190,12.069,54.569,0.172,0.0,0.0,0.0,6451200.0,0.0,59.0,3044651008.0,388231168.0,13948170240.0,16238022656.0,861708.0,395480.0
13-04 02:43:25,34.547,12.278,53.091,0.085,0.0,0.0,0.0,6635520.0,0.0,84.0,3049689088.0,388243456.0,13973549056.0,16207593472.0,837300.0,394632.0
13-04 02:43:26,33.677,11.684,54.381,0.172,0.0,0.086,0.0,6471680.0,0.0,58.0,3051307008.0,388247552.0,14000259072.0,16179261440.0,822960.0,395692.0
13-04 02:43:27,32.840,12.892,53.920,0.261,0.0,0.087,0.0,18661376.0,0.0,85.0,3052519424.0,388268032.0,14034923520.0,16143364096.0,844800.0,394026.0
13-04 02:43:28,6.050,1.765,91.429,0.756,0.0,0.0,0.0,35647488.0,0.0,105.0,3055001600.0,388284416.0,14032248832.0,16143540224.0,545073.0,243034.0
13-04 02:43:29,1.170,0.501,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054972928.0,388284416.0,14032228352.0,16143589376.0,395132.0,162292.0
13-04 02:43:30,1.254,0.418,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3055099904.0,388284416.0,14032228352.0,16143462400.0,388623.0,160083.0
13-04 02:43:31,1.175,0.336,98.489,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054333952.0,388284416.0,14032232448.0,16144224256.0,394020.0,160251.0
13-04 02:43:32,1.420,0.418,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054714880.0,388284416.0,14032232448.0,16143843328.0,395868.0,163235.0
13-04 02:43:33,2.261,0.419,97.152,0.084,0.0,0.084,0.0,90112.0,0.0,4.0,2933653504.0,388284416.0,14032236544.0,16264900608.0,402476.0,171415.0
13-04 02:43:34,26.244,12.607,60.463,0.0,0.0,0.686,0.0,69632.0,0.0,1.0,2887970816.0,388284416.0,14046887936.0,16295931904.0,3935670.0,1773144.0
13-04 02:43:35,32.745,15.269,51.368,0.0,0.0,0.618,0.0,2170880.0,0.0,19.0,2894438400.0,388292608.0,14068699136.0,16267644928.0,4208476.0,1908087.0
13-04 02:43:36,33.304,16.261,49.304,0.087,0.0,1.043,0.0,4304896.0,0.0,39.0,2898448384.0,388300800.0,14094757888.0,16237568000.0,6722705.0,2194201.0
13-04 02:43:37,32.028,17.232,49.782,0.0,0.0,0.957,0.0,2150400.0,0.0,19.0,2902425600.0,388304896.0,14118572032.0,16209772544.0,6204666.0,1904890.0
13-04 02:43:38,32.692,16.346,49.825,0.175,0.0,0.962,0.0,2170880.0,0.0,22.0,2911952896.0,388313088.0,14141083648.0,16177725440.0,6175304.0,1891721.0
13-04 02:43:39,32.958,16.219,49.610,0.087,0.0,1.127,0.0,4198400.0,0.0,35.0,2922926080.0,388329472.0,14167740416.0,16140079104.0,6567717.0,2117188.0
13-04 02:43:40,33.333,15.671,49.697,0.0,0.0,1.299,0.0,2285568.0,0.0,26.0,2925740032.0,388337664.0,14190522368.0,16114475008.0,6567326.0,2068101.0
13-04 02:43:41,32.986,15.278,50.955,0.0,0.0,0.781,0.0,2158592.0,0.0,20.0,2928693248.0,388337664.0,14214746112.0,16087298048.0,6272631.0,1949578.0
13-04 02:43:42,32.928,16.160,50.043,0.087,0.0,0.782,0.0,2138112.0,0.0,19.0,2932932608.0,388337664.0,14237966336.0,16059838464.0,4261774.0,1939704.0
13-04 02:43:43,33.420,15.840,49.608,0.174,0.0,0.957,0.0,4325376.0,0.0,40.0,2937225216.0,388358144.0,14263513088.0,16029978624.0,6633809.0,2143661.0
13-04 02:43:44,33.305,17.458,48.390,0.0,0.0,0.847,0.0,2158592.0,0.0,19.0,2949500928.0,388362240.0,14286532608.0,15994679296.0,6375987.0,1997215.0
13-04 02:43:45,33.391,16.179,49.570,0.0,0.0,0.861,0.0,2170880.0,0.0,21.0,2958749696.0,388366336.0,14310055936.0,15961903104.0,6249930.0,1933540.0
13-04 02:43:46,34.375,15.104,49.566,0.0,0.0,0.955,0.0,4091904.0,0.0,27.0,2970374144.0,388366336.0,14334939136.0,15925395456.0,6333743.0,1990094.0
13-04 02:43:47,34.569,15.603,48.879,0.086,0.0,0.862,0.0,2367488.0,0.0,32.0,2973257728.0,388370432.0,14358134784.0,15899312128.0,6735369.0,2183097.0
13-04 02:43:48,32.987,16.190,49.610,0.087,0.0,1.126,0.0,2174976.0,0.0,21.0,2975105024.0,388374528.0,14382710784.0,15872884736.0,6282259.0,1965772.0
13-04 02:43:49,33.537,15.418,49.826,0.087,0.0,1.132,0.0,2158592.0,0.0,19.0,2976120832.0,388374528.0,14405763072.0,15848816640.0,6113453.0,1886755.0
13-04 02:43:50,32.580,16.160,50.217,0.0,0.0,1.043,0.0,4341760.0,0.0,41.0,2976743424.0,388374528.0,14432038912.0,15821918208.0,4917207.0,2274497.0
13-04 02:43:51,34.391,15.866,49.142,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2978590720.0,388378624.0,14455869440.0,15796236288.0,6215042.0,1925367.0
13-04 02:43:52,34.696,14.261,50.0,0.0,0.0,1.043,0.0,2154496.0,0.0,20.0,2980900864.0,388378624.0,14478098432.0,15771697152.0,6175629.0,1893913.0
13-04 02:43:53,32.900,17.056,48.831,0.173,0.0,1.039,0.0,4194304.0,0.0,34.0,2986274816.0,388390912.0,14503727104.0,15740682240.0,6340146.0,1988451.0
13-04 02:43:54,32.748,15.540,50.746,0.0,0.0,0.966,0.0,2281472.0,0.0,25.0,2988019712.0,388390912.0,14527094784.0,15715569664.0,4792518.0,2231797.0
13-04 02:43:55,35.056,15.159,48.407,0.517,0.0,0.861,0.0,34844672.0,0.0,64.0,2992144384.0,388395008.0,14550585344.0,15687950336.0,2177045.0,1886101.0
13-04 02:43:56,25.195,14.632,51.515,7.792,0.0,0.866,0.0,268435456.0,0.0,434.0,3006922752.0,388395008.0,14567735296.0,15656022016.0,4346612.0,2080052.0
13-04 02:43:57,17.606,10.668,59.410,11.362,0.0,0.954,0.0,272564224.0,0.0,456.0,3017596928.0,388395008.0,14580658176.0,15632424960.0,4219967.0,1920892.0
13-04 02:43:58,28.634,15.057,53.960,1.480,0.0,0.870,0.0,67452928.0,0.0,164.0,3022135296.0,388399104.0,14605066240.0,15603474432.0,6180345.0,1898648.0
13-04 02:43:59,32.215,15.534,51.368,0.0,0.0,0.883,0.0,2277376.0,0.0,26.0,3031990272.0,388403200.0,14627332096.0,15571349504.0,6519960.0,2016761.0
13-04 02:44:00,34.130,15.870,48.976,0.0,0.0,1.024,0.0,2154496.0,0.0,19.0,3047038976.0,388411392.0,14651408384.0,15532216320.0,10229178.0,1945861.0
13-04 02:44:01,33.391,16.480,49.094,0.086,0.0,0.949,0.0,4071424.0,0.0,26.0,3058331648.0,388435968.0,14676369408.0,15495938048.0,8265408.0,1927186.0
13-04 02:44:02,33.763,15.808,49.485,0.0,0.0,0.945,0.0,2383872.0,0.0,31.0,3061112832.0,388448256.0,14699655168.0,15469858816.0,6802186.0,2182243.0
13-04 02:44:03,34.050,15.563,49.613,0.086,0.0,0.688,0.0,2187264.0,0.0,22.0,3063009280.0,388448256.0,14722969600.0,15444647936.0,6621855.0,1935264.0
13-04 02:44:04,34.081,15.789,49.094,0.086,0.0,0.949,0.0,2224128.0,0.0,21.0,3063640064.0,388452352.0,14746279936.0,15420702720.0,7484957.0,1899287.0
13-04 02:44:05,32.538,17.547,49.148,0.0,0.0,0.767,0.0,4055040.0,0.0,33.0,3066867712.0,388468736.0,14771662848.0,15392075776.0,6972907.0,2292312.0
13-04 02:44:06,33.133,16.481,49.614,0.0,0.0,0.773,0.0,2273280.0,0.0,25.0,3069755392.0,388472832.0,14794027008.0,15366819840.0,5318748.0,2092121.0
13-04 02:44:07,32.878,16.652,49.530,0.0,0.0,0.939,0.0,2150400.0,0.0,19.0,3070062592.0,388476928.0,14818828288.0,15341707264.0,5391645.0,1903486.0
13-04 02:44:08,32.757,16.162,49.697,0.259,0.0,1.124,0.0,2183168.0,0.0,22.0,3073847296.0,388485120.0,14841556992.0,15315185664.0,6036029.0,1929704.0
13-04 02:44:09,32.932,16.423,49.441,0.0,0.0,1.204,0.0,4308992.0,0.0,38.0,3077111808.0,388489216.0,14866972672.0,15286501376.0,7074380.0,2302290.0
13-04 02:44:10,32.090,16.826,49.957,0.0,0.0,1.127,0.0,2162688.0,0.0,19.0,3077353472.0,388493312.0,14892044288.0,15261184000.0,6253044.0,1918293.0
13-04 02:44:11,33.711,15.767,49.564,0.087,0.0,0.871,0.0,2154496.0,0.0,19.0,3079188480.0,388501504.0,14913536000.0,15237849088.0,6211817.0,1919132.0
13-04 02:44:12,33.535,16.335,48.920,0.0,0.0,1.210,0.0,2170880.0,0.0,22.0,3080073216.0,388501504.0,14938275840.0,15212224512.0,6355363.0,1975253.0
13-04 02:44:13,35.732,15.157,47.925,0.085,0.0,1.101,0.0,4321280.0,0.0,37.0,3080314880.0,388501504.0,14963105792.0,15187152896.0,6811464.0,2249129.0
13-04 02:44:14,32.639,15.625,50.781,0.0,0.0,0.955,0.0,2170880.0,0.0,22.0,3081842688.0,388509696.0,14986858496.0,15161864192.0,4508465.0,1877666.0
13-04 02:44:15,33.219,16.524,49.401,0.0,0.0,0.856,0.0,2150400.0,0.0,19.0,3081928704.0,388513792.0,15009320960.0,15139311616.0,5833526.0,1880443.0
13-04 02:44:16,34.281,15.073,49.268,0.086,0.0,1.292,0.0,4186112.0,0.0,32.0,3084664832.0,388513792.0,15034474496.0,15111421952.0,6414545.0,2017272.0
13-04 02:44:17,33.648,15.794,49.442,0.086,0.0,1.030,0.0,2265088.0,0.0,25.0,3084029952.0,388517888.0,15058231296.0,15088295936.0,6787915.0,2220551.0
13-04 02:44:18,33.421,15.358,50.436,0.087,0.0,0.698,0.0,2207744.0,0.0,23.0,3087966208.0,388517888.0,15080005632.0,15062585344.0,6224655.0,1922126.0
13-04 02:44:19,33.701,16.214,48.981,0.085,0.0,1.019,0.0,2150400.0,0.0,19.0,3087962112.0,388526080.0,15104892928.0,15037693952.0,6248419.0,1931133.0
13-04 02:44:20,33.275,17.550,48.393,0.0,0.0,0.782,32768.0,4349952.0,2.0,41.0,3089141760.0,388542464.0,15130570752.0,15010820096.0,6831305.0,2260258.0
13-04 02:44:21,32.297,17.358,49.396,0.173,0.0,0.777,0.0,11014144.0,0.0,42.0,3091464192.0,388550656.0,15158403072.0,14980657152.0,6193324.0,1893372.0
13-04 02:44:22,32.566,18.073,48.423,0.0,0.0,0.938,0.0,16470016.0,0.0,56.0,3090083840.0,388554752.0,15175245824.0,14965190656.0,4330283.0,1898658.0
13-04 02:44:23,32.868,15.693,50.218,0.174,0.0,1.046,0.0,2166784.0,0.0,21.0,3094970368.0,388579328.0,15198691328.0,14936834048.0,6220516.0,1962533.0
13-04 02:44:24,33.990,16.182,49.058,0.0,0.0,0.771,0.0,4300800.0,0.0,38.0,3095166976.0,388583424.0,15223529472.0,14911795200.0,6783134.0,2231566.0
13-04 02:44:25,33.135,16.269,49.489,0.0,0.0,1.107,0.0,2146304.0,0.0,19.0,3098914816.0,388587520.0,15247183872.0,14884388864.0,6284008.0,1968543.0
13-04 02:44:26,33.104,15.993,49.699,0.086,0.0,1.118,0.0,2162688.0,0.0,19.0,3102146560.0,388591616.0,15269695488.0,14858641408.0,6334183.0,1978928.0
13-04 02:44:27,33.046,16.480,49.612,0.086,0.0,0.777,0.0,4079616.0,0.0,26.0,3102359552.0,388603904.0,15296712704.0,14831398912.0,6335244.0,1983809.0
13-04 02:44:28,5.812,3.077,76.496,14.444,0.0,0.171,0.0,257953792.0,0.0,444.0,3103858688.0,388603904.0,15300390912.0,14826221568.0,3425801.0,1501993.0
13-04 02:44:29,4.553,1.460,78.694,15.206,0.0,0.086,0.0,270532608.0,0.0,481.0,3105615872.0,388603904.0,15302631424.0,14822223872.0,1033204.0,1274322.0
13-04 02:44:30,20.958,8.127,65.868,4.705,0.0,0.342,0.0,119255040.0,0.0,235.0,3105976320.0,388608000.0,15316336640.0,14808154112.0,2025595.0,1475025.0
13-04 02:44:31,32.828,18.771,47.222,0.0,0.0,1.178,0.0,2039808.0,0.0,13.0,3115122688.0,388612096.0,15339343872.0,14775996416.0,4251738.0,1831434.0
13-04 02:44:32,30.669,15.639,52.476,0.0,0.0,1.216,0.0,122880.0,0.0,6.0,3115905024.0,388612096.0,15361642496.0,14752915456.0,11567084.0,2679283.0
13-04 02:44:33,31.865,16.667,50.086,0.086,0.0,1.295,0.0,2117632.0,0.0,18.0,3115446272.0,388612096.0,15384211456.0,14730805248.0,6888658.0,2046410.0
13-04 02:44:34,34.320,16.568,48.183,0.085,0.0,0.845,0.0,5648384.0,0.0,29.0,3080372224.0,388616192.0,15406669824.0,14743416832.0,8197902.0,2137521.0
13-04 02:44:35,36.590,15.338,46.615,0.514,0.0,0.943,0.0,45502464.0,0.0,106.0,3078918144.0,388624384.0,15428567040.0,14722965504.0,8741196.0,2162842.0
13-04 02:44:36,33.763,15.636,49.656,0.0,0.0,0.945,0.0,2162688.0,0.0,19.0,3077898240.0,388632576.0,15453380608.0,14699163648.0,6521082.0,2049370.0
13-04 02:44:37,33.076,16.581,49.399,0.0,0.0,0.945,0.0,2154496.0,0.0,20.0,3042258944.0,388632576.0,15475818496.0,14712365056.0,6651113.0,2143938.0
13-04 02:44:38,35.038,15.686,48.423,0.085,0.0,0.767,0.0,2322432.0,0.0,30.0,3005153280.0,388636672.0,15498752000.0,14726533120.0,6813729.0,2225464.0
13-04 02:44:39,33.594,15.799,49.479,0.087,0.0,1.042,0.0,2158592.0,0.0,19.0,3004829696.0,388636672.0,15522672640.0,14702936064.0,6216877.0,1919830.0
13-04 02:44:40,33.800,15.324,50.0,0.0,0.0,0.876,0.0,2150400.0,0.0,19.0,3012104192.0,388636672.0,15544725504.0,14673608704.0,6302267.0,1951360.0
13-04 02:44:41,33.506,15.935,49.526,0.0,0.0,1.034,0.0,2158592.0,0.0,19.0,3014164480.0,388636672.0,15569027072.0,14647246848.0,6327346.0,1979405.0
13-04 02:44:42,33.594,16.146,49.392,0.087,0.0,0.781,0.0,4308992.0,0.0,38.0,3020976128.0,388644864.0,15594467328.0,14614986752.0,6816523.0,2242013.0
13-04 02:44:43,33.391,16.048,49.612,0.086,0.0,0.863,0.0,2174976.0,0.0,21.0,3026878464.0,388648960.0,15617785856.0,14585761792.0,6241927.0,1923546.0
13-04 02:44:44,32.895,16.579,49.912,0.0,0.0,0.614,0.0,2158592.0,0.0,19.0,3030589440.0,388648960.0,15640629248.0,14559207424.0,4144165.0,1886420.0
13-04 02:44:45,34.661,15.763,48.559,0.0,0.0,1.017,0.0,4190208.0,0.0,33.0,3035594752.0,388648960.0,15665655808.0,14529175552.0,6359107.0,1966547.0
13-04 02:44:46,32.224,16.112,50.263,0.088,0.0,1.313,0.0,2281472.0,0.0,25.0,3039121408.0,388648960.0,15690383360.0,14500921344.0,6768707.0,2206725.0
13-04 02:44:47,35.891,14.749,48.423,0.0,0.0,0.938,0.0,2154496.0,0.0,19.0,3045552128.0,388653056.0,15712346112.0,14472523776.0,6266849.0,1937501.0
13-04 02:44:48,32.989,16.451,49.785,0.0,0.0,0.775,0.0,2166784.0,0.0,21.0,3048984576.0,388661248.0,15736131584.0,14445297664.0,6232576.0,1917310.0
13-04 02:44:49,32.905,17.052,48.929,0.086,0.0,1.028,0.0,4202496.0,0.0,35.0,3055554560.0,388669440.0,15761821696.0,14413029376.0,6349933.0,1988269.0
13-04 02:44:50,32.803,15.296,51.017,0.088,0.0,0.796,0.0,2310144.0,0.0,27.0,3063185408.0,388673536.0,15784034304.0,14383181824.0,6720576.0,2193170.0
13-04 02:44:51,33.507,15.538,50.087,0.0,0.0,0.868,0.0,2158592.0,0.0,19.0,3066863616.0,388673536.0,15808884736.0,14354653184.0,6290522.0,1958052.0
13-04 02:44:52,33.131,16.176,49.827,0.087,0.0,0.779,0.0,2162688.0,0.0,19.0,3066957824.0,388677632.0,15831547904.0,14331891712.0,4155034.0,1881706.0
13-04 02:44:53,31.520,17.358,49.741,0.173,0.0,1.209,0.0,4231168.0,0.0,37.0,3068850176.0,388681728.0,15857381376.0,14304161792.0,6574747.0,2104333.0
13-04 02:44:54,32.845,17.328,49.224,0.0,0.0,0.603,0.0,2265088.0,0.0,26.0,3068755968.0,388681728.0,15881175040.0,14280462336.0,6503590.0,2051585.0
13-04 02:44:55,33.102,16.118,50.087,0.0,0.0,0.693,0.0,2154496.0,0.0,20.0,3072286720.0,388681728.0,15904468992.0,14253637632.0,6203075.0,1918990.0
13-04 02:44:56,34.174,14.870,49.652,0.087,0.0,1.217,0.0,2158592.0,0.0,21.0,3031789568.0,388681728.0,15927635968.0,14270967808.0,6304296.0,1949403.0
13-04 02:44:57,32.928,16.421,49.088,0.0,0.0,1.564,0.0,4186112.0,0.0,32.0,3033579520.0,388685824.0,15952539648.0,14244270080.0,6531998.0,2096405.0
13-04 02:44:58,34.970,15.590,48.407,0.172,0.0,0.861,0.0,2277376.0,0.0,27.0,3044421632.0,388685824.0,15975235584.0,14210732032.0,4506991.0,2064197.0
13-04 02:44:59,32.958,15.872,50.477,0.0,0.0,0.694,0.0,2166784.0,0.0,19.0,3045535744.0,388685824.0,15999623168.0,14185230336.0,2188392.0,1890606.0
13-04 02:45:00,24.546,13.742,52.895,7.952,0.0,0.864,0.0,212353024.0,0.0,374.0,3052351488.0,388685824.0,16016363520.0,14161674240.0,4369916.0,2132718.0
13-04 02:45:01,18.221,10.276,56.131,14.508,0.0,0.864,0.0,271409152.0,0.0,468.0,3066933248.0,388685824.0,16028241920.0,14135214080.0,2525783.0,1871293.0
13-04 02:45:02,23.524,11.719,52.778,11.111,0.0,0.868,0.0,183697408.0,0.0,361.0,3077033984.0,388689920.0,16046444544.0,14106906624.0,9832409.0,1854175.0
13-04 02:45:03,34.140,15.212,49.525,0.173,0.0,0.951,0.0,2957312.0,0.0,39.0,3084697600.0,388694016.0,16070516736.0,14075166720.0,8437375.0,2054436.0
13-04 02:45:04,33.799,15.284,50.480,0.0,0.0,0.437,0.0,2220032.0,0.0,20.0,3093180416.0,388698112.0,16093519872.0,14043676672.0,8143460.0,1857042.0
13-04 02:45:05,32.348,16.957,49.913,0.0,0.0,0.783,0.0,4190208.0,0.0,33.0,3103125504.0,388698112.0,16118915072.0,14008336384.0,6402601.0,2016788.0
13-04 02:45:06,33.218,16.176,49.913,0.087,0.0,0.606,0.0,2265088.0,0.0,25.0,3110375424.0,388702208.0,16142032896.0,13977964544.0,7625388.0,2119805.0
13-04 02:45:07,33.593,16.017,49.351,0.0,0.0,1.039,0.0,2179072.0,0.0,22.0,3111501824.0,388706304.0,16165773312.0,13953093632.0,7288554.0,1956373.0
13-04 02:45:08,33.820,16.223,49.099,0.086,0.0,0.773,0.0,2174976.0,0.0,22.0,3114811392.0,388706304.0,16188268544.0,13927288832.0,4130588.0,1868763.0
13-04 02:45:09,33.391,15.835,49.742,0.086,0.0,0.947,0.0,4313088.0,0.0,39.0,3116072960.0,388714496.0,16214728704.0,13899558912.0,6726928.0,2265914.0
13-04 02:45:10,34.689,14.533,49.740,0.087,0.0,0.952,0.0,2154496.0,0.0,19.0,3122356224.0,388714496.0,16238333952.0,13869670400.0,6407239.0,1934271.0
13-04 02:45:11,33.800,15.061,50.263,0.0,0.0,0.876,0.0,2150400.0,0.0,19.0,3122589696.0,388714496.0,16261197824.0,13846573056.0,6181688.0,1875793.0
13-04 02:45:12,34.291,14.883,50.044,0.0,0.0,0.783,0.0,2154496.0,0.0,19.0,3122577408.0,388726784.0,16285609984.0,13822160896.0,6371419.0,2029591.0
13-04 02:45:13,34.586,16.225,48.249,0.171,0.0,0.769,0.0,4333568.0,0.0,41.0,3127758848.0,388734976.0,16309653504.0,13792927744.0,6846160.0,2244031.0
13-04 02:45:14,33.912,15.004,50.130,0.0,0.0,0.954,0.0,2150400.0,0.0,19.0,3130109952.0,388747264.0,16332349440.0,13767868416.0,6150107.0,1857030.0
13-04 02:45:15,32.724,15.579,50.827,0.0,0.0,0.870,0.0,2146304.0,0.0,19.0,3133132800.0,388747264.0,16356331520.0,13740863488.0,6277797.0,1969889.0
13-04 02:45:16,34.923,15.673,48.637,0.0,0.0,0.767,0.0,2150400.0,0.0,19.0,3134566400.0,388747264.0,16378355712.0,13717405696.0,5873029.0,1936071.0
13-04 02:45:17,32.090,17.086,49.870,0.087,0.0,0.867,0.0,4296704.0,0.0,38.0,3133853696.0,388755456.0,16405020672.0,13691445248.0,5187032.0,2191649.0
13-04 02:45:18,33.701,16.553,48.727,0.085,0.0,0.934,0.0,2166784.0,0.0,21.0,3139444736.0,388755456.0,16427712512.0,13663162368.0,6208907.0,1917610.0
13-04 02:45:19,32.986,15.885,50.260,0.087,0.0,0.781,0.0,2146304.0,0.0,19.0,3144683520.0,388759552.0,16450908160.0,13634723840.0,6294017.0,1948947.0
13-04 02:45:20,32.815,17.185,49.309,0.0,0.0,0.691,0.0,4190208.0,0.0,32.0,3144179712.0,388763648.0,16476971008.0,13609160704.0,6347404.0,1998390.0
13-04 02:45:21,34.028,15.451,49.479,0.087,0.0,0.955,0.0,2269184.0,0.0,25.0,3148898304.0,388767744.0,16500523008.0,13580886016.0,6667543.0,2149982.0
13-04 02:45:22,34.017,15.128,50.085,0.0,0.0,0.769,0.0,2187264.0,0.0,20.0,3152162816.0,388775936.0,16524509184.0,13553627136.0,6210991.0,1923181.0
13-04 02:45:23,34.226,15.817,49.179,0.0,0.0,0.778,0.0,2207744.0,0.0,24.0,3155595264.0,388780032.0,16548331520.0,13526368256.0,6192561.0,1897481.0
13-04 02:45:24,31.786,16.200,50.876,0.088,0.0,1.051,0.0,4186112.0,0.0,36.0,3157450752.0,388780032.0,16572194816.0,13500649472.0,6543431.0,2107804.0
13-04 02:45:25,32.672,17.414,49.397,0.0,0.0,0.517,0.0,2277376.0,0.0,25.0,3157348352.0,388780032.0,16596865024.0,13476081664.0,4616775.0,2102458.0
13-04 02:45:26,33.275,15.986,49.870,0.087,0.0,0.782,0.0,2150400.0,0.0,19.0,3159191552.0,388788224.0,16618618880.0,13452476416.0,6210798.0,1895246.0
13-04 02:45:27,32.637,16.275,50.044,0.0,0.0,1.044,0.0,2154496.0,0.0,19.0,3160494080.0,388792320.0,16643788800.0,13425999872.0,6286083.0,1963159.0
13-04 02:45:28,32.391,17.138,49.272,0.171,0.0,1.028,0.0,4317184.0,0.0,40.0,3162628096.0,388804608.0,16668594176.0,13399048192.0,6824854.0,2236592.0
13-04 02:45:29,33.794,15.385,49.784,0.0,0.0,1.037,0.0,2154496.0,0.0,19.0,3162828800.0,388804608.0,16692031488.0,13375410176.0,6198323.0,1903155.0
13-04 02:45:30,33.651,15.484,50.260,0.0,0.0,0.606,0.0,2150400.0,0.0,19.0,3166158848.0,388804608.0,16714739712.0,13349371904.0,6183188.0,1888614.0
13-04 02:45:31,33.246,15.271,50.349,0.0,0.0,1.134,0.0,4190208.0,0.0,32.0,3170160640.0,388808704.0,16740089856.0,13320015872.0,6505063.0,2071272.0
13-04 02:45:32,32.468,15.671,47.532,3.550,0.0,0.779,0.0,157659136.0,0.0,274.0,3172962304.0,388808704.0,16761507840.0,13295796224.0,4562363.0,2147049.0
13-04 02:45:33,16.826,11.101,61.232,10.321,0.0,0.520,0.0,269500416.0,0.0,471.0,3175063552.0,388808704.0,16773320704.0,13281882112.0,1978047.0,1874665.0
13-04 02:45:34,6.045,1.763,84.551,7.557,0.0,0.084,0.0,239828992.0,0.0,449.0,3178442752.0,388816896.0,16778477568.0,13273337856.0,2656898.0,305424.0
13-04 02:45:35,34.987,13.142,51.262,0.522,0.0,0.087,0.0,40333312.0,0.0,120.0,3179274240.0,388845568.0,16835411968.0,13215543296.0,3318213.0,424197.0
13-04 02:45:36,34.070,13.169,52.421,0.255,0.0,0.085,0.0,22896640.0,0.0,94.0,3180134400.0,388866048.0,16830001152.0,13220073472.0,2425560.0,411874.0
13-04 02:45:37,32.797,13.220,53.898,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,3180777472.0,388870144.0,16855592960.0,13193834496.0,852165.0,397216.0
13-04 02:45:38,33.333,11.714,54.608,0.172,0.0,0.172,0.0,6488064.0,0.0,60.0,3181309952.0,388870144.0,16884600832.0,13164294144.0,2845881.0,418686.0
13-04 02:45:39,33.620,12.038,54.170,0.172,0.0,0.0,0.0,9736192.0,0.0,68.0,3187064832.0,388874240.0,16909578240.0,13133557760.0,716350.0,380502.0
13-04 02:45:40,34.014,11.820,53.912,0.170,0.0,0.085,0.0,6492160.0,0.0,59.0,3144417280.0,388886528.0,16936693760.0,13149077504.0,718875.0,374043.0
13-04 02:45:41,33.846,12.222,53.675,0.256,0.0,0.0,0.0,12918784.0,0.0,75.0,3150172160.0,388890624.0,16967712768.0,13112299520.0,678783.0,393857.0
13-04 02:45:42,33.847,11.825,53.813,0.428,0.0,0.086,0.0,25243648.0,0.0,97.0,3112488960.0,388907008.0,16987598848.0,13130080256.0,461123.0,269219.0
13-04 02:45:43,32.987,11.169,55.671,0.173,0.0,0.0,0.0,6459392.0,0.0,59.0,3027398656.0,388907008.0,17013567488.0,13189201920.0,460028.0,267880.0
13-04 02:45:44,32.158,12.382,55.202,0.258,0.0,0.0,0.0,8642560.0,0.0,80.0,3027222528.0,388915200.0,17041649664.0,13161287680.0,606742.0,346591.0
13-04 02:45:45,33.735,11.962,54.217,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,3026411520.0,388919296.0,17069481984.0,13134262272.0,459401.0,267819.0
13-04 02:45:46,32.996,12.068,54.768,0.169,0.0,0.0,0.0,6451200.0,0.0,57.0,3030016000.0,388923392.0,17095368704.0,13104766976.0,471457.0,282108.0
13-04 02:45:47,35.185,12.458,52.189,0.084,0.0,0.084,0.0,6463488.0,0.0,59.0,3045281792.0,388927488.0,17121284096.0,13063581696.0,1363222.0,554510.0
13-04 02:45:48,35.770,12.038,52.107,0.086,0.0,0.0,0.0,6455296.0,0.0,58.0,3062337536.0,388939776.0,17148485632.0,13019312128.0,1662066.0,587704.0
13-04 02:45:49,35.573,11.542,52.541,0.345,0.0,0.0,0.0,6496256.0,0.0,60.0,3075047424.0,388968448.0,17174679552.0,12980379648.0,1496687.0,574882.0
13-04 02:45:50,36.147,11.594,51.918,0.171,0.0,0.171,0.0,6455296.0,0.0,57.0,3088179200.0,388968448.0,17200836608.0,12941090816.0,1806237.0,612975.0
13-04 02:45:51,34.506,12.532,52.790,0.086,0.0,0.086,0.0,6447104.0,0.0,57.0,3102912512.0,388976640.0,17227378688.0,12899807232.0,1806290.0,591048.0
13-04 02:45:52,36.190,11.255,52.381,0.087,0.0,0.087,0.0,6455296.0,0.0,57.0,3109154816.0,388976640.0,17252499456.0,12868444160.0,1652686.0,584828.0
13-04 02:45:53,35.659,11.542,52.541,0.086,0.0,0.172,0.0,6483968.0,0.0,60.0,3118948352.0,388976640.0,17278693376.0,12832456704.0,1789696.0,590182.0
13-04 02:45:54,34.672,11.703,53.450,0.175,0.0,0.0,0.0,6504448.0,0.0,62.0,3137777664.0,388976640.0,17304481792.0,12787838976.0,1756202.0,595242.0
13-04 02:45:55,33.875,12.404,53.464,0.086,0.0,0.171,0.0,6451200.0,0.0,57.0,3151187968.0,388976640.0,17332355072.0,12746555392.0,1708690.0,588194.0
13-04 02:45:56,34.862,11.938,53.114,0.087,0.0,0.0,0.0,6447104.0,0.0,57.0,3178446848.0,388980736.0,17357996032.0,12693651456.0,1693281.0,590194.0
13-04 02:45:57,34.402,12.045,53.380,0.173,0.0,0.0,0.0,6455296.0,0.0,57.0,3182952448.0,388988928.0,17384132608.0,12663001088.0,1498899.0,575724.0
13-04 02:45:58,35.944,11.314,52.393,0.261,0.0,0.087,0.0,16482304.0,0.0,81.0,3185709056.0,388993024.0,17417502720.0,12626870272.0,1974562.0,615475.0
13-04 02:45:59,37.424,11.401,50.218,0.870,0.0,0.087,0.0,50274304.0,0.0,151.0,3195506688.0,389005312.0,17435250688.0,12599312384.0,1764773.0,601336.0
13-04 02:46:00,34.824,12.296,52.794,0.086,0.0,0.0,0.0,6447104.0,0.0,57.0,3197960192.0,389013504.0,17462165504.0,12569935872.0,1727373.0,590658.0
13-04 02:46:01,34.922,11.785,52.946,0.173,0.0,0.173,0.0,6455296.0,0.0,58.0,3200425984.0,389021696.0,17489166336.0,12540461056.0,1828346.0,599689.0
13-04 02:46:02,34.372,12.890,52.570,0.168,0.0,0.0,0.0,6250496.0,0.0,57.0,3203694592.0,389033984.0,17513377792.0,12512968704.0,1694442.0,584789.0
13-04 02:46:03,17.888,5.111,76.917,0.085,0.0,0.0,0.0,4284416.0,0.0,38.0,3207962624.0,389038080.0,17528025088.0,12494049280.0,1631081.0,519713.0
13-04 02:46:04,2.848,0.084,96.901,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3209375744.0,389038080.0,17529028608.0,12491632640.0,1136721.0,354716.0
13-04 02:46:05,2.013,0.503,97.483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3210063872.0,389038080.0,17529036800.0,12490936320.0,1014505.0,352844.0
13-04 02:46:06,2.515,0.419,96.982,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3211513856.0,389038080.0,17529044992.0,12489478144.0,1423930.0,398000.0
13-04 02:46:07,3.673,0.250,95.993,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3214999552.0,389038080.0,17529053184.0,12485984256.0,1502368.0,388734.0
13-04 02:46:08,2.097,0.252,97.567,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3216830464.0,389042176.0,17529057280.0,12484145152.0,1398911.0,368998.0
13-04 02:46:09,10.420,5.798,81.176,2.017,0.0,0.588,0.0,85774336.0,0.0,137.0,3217436672.0,389042176.0,17533530112.0,12479066112.0,2289159.0,1247541.0
13-04 02:46:10,31.446,15.592,46.516,5.139,0.0,1.307,0.0,272547840.0,0.0,375.0,3220213760.0,389042176.0,17552990208.0,12456828928.0,5093699.0,2211899.0
13-04 02:46:11,23.019,13.178,54.379,8.424,0.0,1.001,0.0,259764224.0,0.0,325.0,3218771968.0,389042176.0,17570893824.0,12440367104.0,5992197.0,2253493.0
13-04 02:46:12,35.690,15.0,48.448,0.0,0.0,0.862,0.0,2220032.0,0.0,22.0,3220733952.0,389042176.0,17592414208.0,12416884736.0,8657078.0,2223572.0
13-04 02:46:13,36.309,14.936,47.811,0.086,0.0,0.858,0.0,2158592.0,0.0,19.0,3222257664.0,389042176.0,17615646720.0,12392128512.0,7294897.0,2229443.0
13-04 02:46:14,34.093,15.337,49.518,0.175,0.0,0.876,0.0,2170880.0,0.0,21.0,3224784896.0,389050368.0,17639567360.0,12365672448.0,7325583.0,2232844.0
13-04 02:46:15,33.562,16.267,49.315,0.0,0.0,0.856,0.0,2154496.0,0.0,19.0,3226959872.0,389054464.0,17662152704.0,12340908032.0,7422866.0,2291801.0
13-04 02:46:16,33.304,16.652,49.263,0.0,0.0,0.781,0.0,2195456.0,0.0,24.0,3228008448.0,389058560.0,17685020672.0,12316987392.0,7344021.0,2286592.0
13-04 02:46:17,34.073,16.396,48.762,0.0,0.0,0.769,0.0,4091904.0,0.0,28.0,3231576064.0,389066752.0,17708224512.0,12290207744.0,7396950.0,2322161.0
13-04 02:46:18,34.462,15.799,48.698,0.0,0.0,1.042,0.0,2252800.0,0.0,25.0,3227189248.0,389070848.0,17731813376.0,12271001600.0,7522132.0,2383291.0
13-04 02:46:19,34.007,14.938,49.736,0.176,0.0,1.142,0.0,2260992.0,0.0,26.0,3227422720.0,389070848.0,17756430336.0,12246151168.0,7583932.0,2373752.0
13-04 02:46:20,35.478,15.749,48.095,0.0,0.0,0.677,0.0,2199552.0,0.0,22.0,3232296960.0,389070848.0,17779134464.0,12218572800.0,7694694.0,2478880.0
13-04 02:46:21,34.696,15.652,48.696,0.0,0.0,0.957,0.0,2154496.0,0.0,19.0,3235086336.0,389070848.0,17801396224.0,12193521664.0,7504842.0,2330402.0
13-04 02:46:22,33.969,16.291,48.787,0.087,0.0,0.867,0.0,2142208.0,0.0,19.0,3241472000.0,389079040.0,17823809536.0,12164714496.0,7300733.0,2281507.0
13-04 02:46:23,33.957,16.511,48.426,0.0,0.0,1.106,0.0,2150400.0,0.0,19.0,3240882176.0,389079040.0,17847287808.0,12141826048.0,7361044.0,2281130.0
13-04 02:46:24,34.882,14.899,49.255,0.088,0.0,0.876,0.0,2170880.0,0.0,21.0,3244355584.0,389091328.0,17870704640.0,12114923520.0,7340052.0,2279196.0
13-04 02:46:25,32.928,16.421,49.870,0.0,0.0,0.782,0.0,2154496.0,0.0,19.0,3245699072.0,389095424.0,17894535168.0,12089745408.0,7350528.0,2269597.0
13-04 02:46:26,36.007,14.211,48.736,0.0,0.0,1.046,0.0,2174976.0,0.0,20.0,3246718976.0,389099520.0,17916559360.0,12066697216.0,7260692.0,2251139.0
13-04 02:46:27,33.051,16.949,49.068,0.0,0.0,0.932,0.0,2154496.0,0.0,19.0,3246665728.0,389099520.0,17940918272.0,12042391552.0,6656228.0,2111399.0
13-04 02:46:28,31.288,17.891,49.870,0.0,0.0,0.951,0.0,4182016.0,0.0,32.0,3247976448.0,389099520.0,17965256704.0,12016742400.0,6171848.0,2043663.0
13-04 02:46:29,33.508,17.935,47.507,0.0,0.0,1.050,0.0,2215936.0,0.0,22.0,3204968448.0,389099520.0,17989050368.0,12035956736.0,6378917.0,2150918.0
13-04 02:46:30,34.119,15.707,49.302,0.175,0.0,0.698,0.0,2220032.0,0.0,24.0,3144589312.0,389099520.0,18012385280.0,12073000960.0,6343367.0,2133243.0
13-04 02:46:31,32.845,16.724,49.569,0.0,0.0,0.862,0.0,2146304.0,0.0,20.0,3110400000.0,389099520.0,18036318208.0,12083257344.0,6022597.0,1963331.0
13-04 02:46:32,33.046,15.444,50.561,0.0,0.0,0.949,0.0,2170880.0,0.0,19.0,3111432192.0,389099520.0,18059390976.0,12059152384.0,6058650.0,1981906.0
13-04 02:46:33,37.187,16.393,45.557,0.0,0.0,0.863,0.0,2142208.0,0.0,19.0,3081515008.0,389099520.0,18081398784.0,12067061760.0,7281089.0,2290052.0
13-04 02:46:34,35.035,16.696,47.145,0.087,0.0,1.038,0.0,2170880.0,0.0,22.0,3099901952.0,389107712.0,18103132160.0,12026933248.0,7796105.0,2344848.0
13-04 02:46:35,35.238,15.758,47.706,0.0,0.0,1.299,0.0,2150400.0,0.0,19.0,3109740544.0,389111808.0,18126290944.0,11993931776.0,7944187.0,2320873.0
13-04 02:46:36,36.253,15.265,47.528,0.087,0.0,0.867,0.0,2183168.0,0.0,21.0,3138994176.0,389120000.0,18147225600.0,11943735296.0,7982540.0,2348888.0
13-04 02:46:37,35.360,15.497,48.116,0.0,0.0,1.027,0.0,2162688.0,0.0,19.0,3144163328.0,389124096.0,18172129280.0,11913658368.0,8063998.0,2412971.0
13-04 02:46:38,36.157,15.371,47.598,0.0,0.0,0.873,0.0,2146304.0,0.0,19.0,3150213120.0,389128192.0,18193043456.0,11886690304.0,7832447.0,2327699.0
13-04 02:46:39,35.340,15.993,47.721,0.086,0.0,0.860,0.0,2306048.0,0.0,20.0,3168813056.0,389128192.0,18216177664.0,11844956160.0,5431482.0,2240706.0
13-04 02:46:40,36.672,15.280,47.029,0.0,0.0,1.019,0.0,2158592.0,0.0,19.0,3177508864.0,389128192.0,18239033344.0,11813404672.0,8392002.0,2300765.0
13-04 02:46:41,35.574,15.319,46.298,1.787,0.0,1.021,4096.0,111702016.0,1.0,201.0,3204870144.0,389136384.0,18261643264.0,11763425280.0,6416395.0,2294889.0
13-04 02:46:42,30.623,13.927,46.540,7.612,0.0,1.298,0.0,271581184.0,0.0,445.0,3211763712.0,389136384.0,18279092224.0,11739082752.0,6854453.0,2734880.0
13-04 02:46:43,23.230,11.485,55.872,8.290,0.0,1.123,0.0,267386880.0,0.0,436.0,3219812352.0,389136384.0,18294423552.0,11715702784.0,4264591.0,2342811.0
13-04 02:46:44,34.635,16.146,47.743,0.347,0.0,1.128,0.0,21536768.0,0.0,82.0,3223883776.0,389140480.0,18320572416.0,11685478400.0,13929489.0,2462109.0
13-04 02:46:45,38.177,14.961,45.486,0.258,0.0,1.118,0.0,27668480.0,0.0,81.0,3227348992.0,389148672.0,18337787904.0,11664789504.0,7890574.0,2355416.0
13-04 02:46:46,34.527,17.306,47.315,0.085,0.0,0.767,0.0,2183168.0,0.0,21.0,3228196864.0,389156864.0,18361040896.0,11640680448.0,7221607.0,2309140.0
13-04 02:46:47,35.745,15.504,47.287,0.0,0.0,1.464,0.0,2162688.0,0.0,19.0,3228688384.0,389156864.0,18384924672.0,11616305152.0,8486427.0,2415951.0
13-04 02:46:48,35.269,15.425,48.007,0.0,0.0,1.300,0.0,2166784.0,0.0,19.0,3231956992.0,389160960.0,18407325696.0,11590631424.0,7852666.0,2387601.0
13-04 02:46:49,35.702,15.251,47.747,0.087,0.0,1.213,0.0,2162688.0,0.0,19.0,3238580224.0,389173248.0,18429714432.0,11561607168.0,7948396.0,2385853.0
13-04 02:46:50,36.395,15.136,47.364,0.0,0.0,1.105,0.0,2199552.0,0.0,22.0,3241775104.0,389173248.0,18454126592.0,11534000128.0,7619464.0,2390371.0
13-04 02:46:51,34.477,17.153,47.341,0.086,0.0,0.943,0.0,2174976.0,0.0,21.0,3246706688.0,389173248.0,18475999232.0,11507195904.0,8275716.0,2428761.0
13-04 02:46:52,34.824,16.251,47.979,0.0,0.0,0.946,0.0,2150400.0,0.0,20.0,3248013312.0,389177344.0,18497966080.0,11483918336.0,7768074.0,2393392.0
13-04 02:46:53,34.904,15.358,48.604,0.0,0.0,1.134,0.0,2166784.0,0.0,19.0,3249864704.0,389189632.0,18521874432.0,11458146304.0,8038102.0,2404577.0
13-04 02:46:54,35.659,16.279,47.115,0.0,0.0,0.947,0.0,4206592.0,0.0,33.0,3250937856.0,389206016.0,18546880512.0,11432050688.0,8123750.0,2461899.0
13-04 02:46:55,36.387,14.607,47.882,0.086,0.0,1.037,0.0,2154496.0,0.0,19.0,3252334592.0,389218304.0,18568908800.0,11408613376.0,7447986.0,2408121.0
13-04 02:46:56,35.525,16.140,46.883,0.171,0.0,1.281,0.0,2191360.0,0.0,22.0,3253809152.0,389226496.0,18592186368.0,11383853056.0,8892949.0,2552655.0
13-04 02:46:57,33.941,16.493,48.698,0.087,0.0,0.781,0.0,2281472.0,0.0,25.0,3255209984.0,389234688.0,18614435840.0,11360194560.0,7929208.0,2607525.0
13-04 02:46:58,35.340,15.305,48.409,0.0,0.0,0.946,0.0,2187264.0,0.0,20.0,3257036800.0,389234688.0,18638061568.0,11334742016.0,8073141.0,2415332.0
13-04 02:46:59,35.627,14.983,48.171,0.087,0.0,1.132,0.0,2166784.0,0.0,19.0,3258826752.0,389234688.0,18660880384.0,11310133248.0,7668006.0,2445005.0
13-04 02:47:00,36.031,15.758,47.189,0.0,0.0,1.022,0.0,2154496.0,0.0,19.0,3260452864.0,389234688.0,18684063744.0,11285323776.0,8153959.0,2442366.0
13-04 02:47:01,35.467,15.484,48.097,0.087,0.0,0.865,0.0,2170880.0,0.0,21.0,3261001728.0,389234688.0,18706808832.0,11262029824.0,7854206.0,2412540.0
13-04 02:47:02,34.165,15.835,48.537,0.086,0.0,1.377,0.0,2158592.0,0.0,19.0,3262795776.0,389238784.0,18729373696.0,11237666816.0,8425100.0,2475131.0
13-04 02:47:03,35.763,15.952,47.341,0.0,0.0,0.943,0.0,2158592.0,0.0,19.0,3264389120.0,389238784.0,18753617920.0,11211829248.0,8321077.0,2453083.0
13-04 02:47:04,37.056,15.238,46.580,0.173,0.0,0.952,0.0,17555456.0,0.0,50.0,3268497408.0,389246976.0,18786263040.0,11175067648.0,7755522.0,2408020.0
13-04 02:47:05,37.595,16.765,44.030,0.423,0.0,1.185,0.0,44003328.0,0.0,105.0,3269763072.0,389255168.0,18796687360.0,11163369472.0,7890038.0,2358129.0
13-04 02:47:06,34.197,16.062,48.618,0.173,0.0,0.950,0.0,2187264.0,0.0,22.0,3272417280.0,389255168.0,18819186688.0,11138215936.0,7963048.0,2423277.0
13-04 02:47:07,35.021,15.794,47.897,0.0,0.0,1.288,0.0,2158592.0,0.0,19.0,3273220096.0,389263360.0,18841202688.0,11115388928.0,8021019.0,2413620.0
13-04 02:47:08,33.851,16.235,48.705,0.086,0.0,1.123,0.0,2158592.0,0.0,19.0,3276296192.0,389271552.0,18865774592.0,11087732736.0,8377835.0,2442772.0
13-04 02:47:09,35.671,16.017,47.532,0.0,0.0,0.779,0.0,2355200.0,0.0,23.0,3278798848.0,389271552.0,18888495104.0,11062509568.0,8341170.0,2380317.0
13-04 02:47:10,35.465,15.516,47.656,0.085,0.0,1.279,0.0,2154496.0,0.0,19.0,3281719296.0,389271552.0,18909401088.0,11038683136.0,8136213.0,2408032.0
13-04 02:47:11,34.805,15.498,48.571,0.087,0.0,1.039,0.0,2195456.0,0.0,22.0,3282329600.0,389271552.0,18934075392.0,11013398528.0,7150794.0,2294000.0
13-04 02:47:12,35.945,15.417,47.530,0.085,0.0,1.022,0.0,4206592.0,0.0,32.0,3283537920.0,389271552.0,18957676544.0,10988589056.0,7155593.0,2402489.0
13-04 02:47:13,33.476,16.052,47.983,1.459,0.0,1.030,0.0,67080192.0,0.0,106.0,3285782528.0,389271552.0,18980708352.0,10963312640.0,4928243.0,2318783.0
13-04 02:47:14,23.570,14.125,51.733,9.532,0.0,1.040,0.0,268435456.0,0.0,440.0,3284774912.0,389271552.0,18996641792.0,10948386816.0,5198390.0,2527879.0
13-04 02:47:15,17.677,12.553,60.547,8.625,0.0,0.598,0.0,270532608.0,0.0,417.0,3285442560.0,389271552.0,19010166784.0,10934194176.0,1937550.0,1943369.0
13-04 02:47:16,30.717,15.700,51.536,1.024,0.0,1.024,0.0,56025088.0,0.0,146.0,3287764992.0,389275648.0,19034148864.0,10907885568.0,6120490.0,2008225.0
13-04 02:47:17,33.912,16.479,48.829,0.087,0.0,0.694,0.0,2166784.0,0.0,23.0,3199123456.0,389283840.0,19058061312.0,10972606464.0,7878950.0,1883288.0
13-04 02:47:18,33.898,16.271,48.559,0.085,0.0,1.186,0.0,2158592.0,0.0,19.0,3198025728.0,389283840.0,19081670656.0,10950094848.0,9396545.0,1959749.0
13-04 02:47:19,31.965,16.769,50.044,0.0,0.0,1.223,0.0,2162688.0,0.0,19.0,3200004096.0,389287936.0,19103424512.0,10926358528.0,8758901.0,2017820.0
13-04 02:47:20,35.825,16.323,47.251,0.0,0.0,0.601,0.0,2158592.0,0.0,19.0,3158663168.0,389287936.0,19127074816.0,10944049152.0,6990849.0,2302431.0
13-04 02:47:21,37.145,13.830,48.138,0.0,0.0,0.887,0.0,4198400.0,0.0,32.0,3176239104.0,389296128.0,19151020032.0,10902519808.0,8129639.0,2308995.0
13-04 02:47:22,37.651,14.940,46.373,0.0,0.0,1.036,0.0,2162688.0,0.0,19.0,3147112448.0,389300224.0,19173380096.0,10909282304.0,10713848.0,2457878.0
13-04 02:47:23,35.147,15.803,47.841,0.086,0.0,1.123,0.0,2072576.0,0.0,15.0,3165167616.0,389300224.0,19196530688.0,10868076544.0,8573083.0,2341837.0
13-04 02:47:24,36.277,15.238,47.273,0.0,0.0,1.212,0.0,2297856.0,0.0,28.0,3170942976.0,389300224.0,19220299776.0,10838532096.0,8487393.0,2348908.0
13-04 02:47:25,37.295,14.987,46.253,0.086,0.0,1.378,0.0,2162688.0,0.0,20.0,3186929664.0,389304320.0,19241541632.0,10801299456.0,8472880.0,2420520.0
13-04 02:47:26,35.188,16.781,47.003,0.0,0.0,1.027,0.0,2150400.0,0.0,20.0,3218485248.0,389304320.0,19264827392.0,10746458112.0,8742062.0,2414050.0
13-04 02:47:27,34.866,15.611,48.482,0.0,0.0,1.041,0.0,2154496.0,0.0,19.0,3234234368.0,389304320.0,19286491136.0,10709045248.0,8537261.0,2438579.0
13-04 02:47:28,35.559,15.958,47.268,0.173,0.0,1.041,0.0,2183168.0,0.0,21.0,3240804352.0,389304320.0,19309793280.0,10679173120.0,8422658.0,2377009.0
13-04 02:47:29,35.726,16.325,46.923,0.0,0.0,1.026,0.0,2158592.0,0.0,20.0,3249463296.0,389304320.0,19331608576.0,10648698880.0,8652158.0,2446096.0
13-04 02:47:30,34.706,14.987,49.080,0.0,0.0,1.227,0.0,2179072.0,0.0,20.0,3256393728.0,389308416.0,19354169344.0,10619203584.0,8553354.0,2439878.0
13-04 02:47:31,35.490,14.773,48.514,0.0,0.0,1.224,0.0,2162688.0,0.0,19.0,3257122816.0,389308416.0,19376664576.0,10595979264.0,8596578.0,2403793.0
13-04 02:47:32,35.732,16.427,46.655,0.0,0.0,1.185,0.0,2162688.0,0.0,19.0,3264360448.0,389308416.0,19398500352.0,10566905856.0,8614595.0,2443681.0
13-04 02:47:33,36.678,14.965,46.972,0.173,0.0,1.211,0.0,2187264.0,0.0,22.0,3269316608.0,389312512.0,19421999104.0,10538446848.0,8372175.0,2438995.0
13-04 02:47:34,35.813,15.138,47.751,0.087,0.0,1.211,0.0,2158592.0,0.0,19.0,3268829184.0,389312512.0,19445035008.0,10515898368.0,8507461.0,2426465.0
13-04 02:47:35,34.948,16.176,47.664,0.0,0.0,1.211,0.0,2306048.0,0.0,28.0,3271565312.0,389312512.0,19467325440.0,10490871808.0,8785512.0,2543530.0
13-04 02:47:36,35.884,15.816,46.684,0.0,0.0,1.616,0.0,2150400.0,0.0,19.0,3273773056.0,389316608.0,19489439744.0,10466545664.0,10839932.0,2552198.0
13-04 02:47:37,33.882,16.638,48.527,0.087,0.0,0.867,0.0,2174976.0,0.0,19.0,3275706368.0,389316608.0,19512430592.0,10441621504.0,8444333.0,2397981.0
13-04 02:47:38,34.749,15.598,48.787,0.0,0.0,0.867,0.0,2179072.0,0.0,21.0,3279716352.0,389324800.0,19536572416.0,10413461504.0,5181629.0,2161725.0
13-04 02:47:39,34.425,15.133,49.381,0.0,0.0,1.062,0.0,2310144.0,0.0,21.0,3280023552.0,389332992.0,19559829504.0,10389889024.0,7822382.0,2403400.0
13-04 02:47:40,36.210,15.736,46.531,0.085,0.0,1.438,0.0,2162688.0,0.0,19.0,3282112512.0,389332992.0,19581980672.0,10365648896.0,9386417.0,2412639.0
13-04 02:47:41,34.588,16.025,48.599,0.0,0.0,0.788,0.0,2150400.0,0.0,19.0,3283337216.0,389337088.0,19604246528.0,10342154240.0,7957792.0,2468259.0
13-04 02:47:42,34.569,16.466,47.759,0.086,0.0,1.121,0.0,2162688.0,0.0,20.0,3287941120.0,389337088.0,19626987520.0,10314809344.0,7814797.0,2366824.0
13-04 02:47:43,35.621,14.683,48.566,0.087,0.0,1.043,0.0,2187264.0,0.0,22.0,3289214976.0,389337088.0,19649368064.0,10291154944.0,8426604.0,2402204.0
13-04 02:47:44,35.579,14.680,48.791,0.086,0.0,0.864,0.0,2179072.0,0.0,22.0,3290628096.0,389337088.0,19673030656.0,10266079232.0,8875549.0,2438744.0
13-04 02:47:45,34.646,15.136,49.344,0.0,0.0,0.875,0.0,5312512.0,0.0,25.0,3293290496.0,389337088.0,19694743552.0,10241703936.0,6348149.0,2446079.0
13-04 02:47:46,29.991,15.990,45.203,7.347,0.0,1.469,0.0,266219520.0,0.0,433.0,3296374784.0,389337088.0,19714564096.0,10218799104.0,5108456.0,2725853.0
13-04 02:47:47,22.251,11.598,57.045,7.990,0.0,1.117,0.0,273678336.0,0.0,432.0,3297587200.0,389337088.0,19727708160.0,10204442624.0,4362266.0,2293939.0
13-04 02:47:48,30.476,13.247,52.121,3.290,0.0,0.866,0.0,116490240.0,0.0,219.0,3298574336.0,389341184.0,19747180544.0,10183979008.0,9013916.0,2293170.0
13-04 02:47:49,34.727,17.065,47.099,0.085,0.0,1.024,0.0,4198400.0,0.0,32.0,3298787328.0,389345280.0,19772006400.0,10158936064.0,8271976.0,2305210.0
13-04 02:47:50,34.957,15.826,48.261,0.0,0.0,0.957,0.0,2162688.0,0.0,19.0,3301720064.0,389345280.0,19794812928.0,10133196800.0,11024609.0,2506135.0
13-04 02:47:51,36.332,15.424,46.958,0.0,0.0,1.285,0.0,2166784.0,0.0,19.0,3307716608.0,389345280.0,19817029632.0,10104983552.0,10522439.0,2436775.0
13-04 02:47:52,35.043,15.652,48.174,0.0,0.0,1.130,0.0,2277376.0,0.0,25.0,3307286528.0,389345280.0,19841425408.0,10081017856.0,10947132.0,2634685.0
13-04 02:47:53,34.583,17.036,47.274,0.085,0.0,1.022,0.0,2174976.0,0.0,21.0,3310792704.0,389353472.0,19863609344.0,10055319552.0,9297316.0,2434862.0
13-04 02:47:54,36.712,14.821,47.104,0.085,0.0,1.278,0.0,2158592.0,0.0,19.0,3313049600.0,389361664.0,19886694400.0,10029969408.0,9799261.0,2493602.0
13-04 02:47:55,35.945,16.269,46.763,0.0,0.0,1.022,0.0,2170880.0,0.0,19.0,3315630080.0,389365760.0,19909636096.0,10004443136.0,8154421.0,2356550.0
13-04 02:47:56,34.655,15.690,48.879,0.0,0.0,0.776,0.0,2154496.0,0.0,19.0,3314925568.0,389365760.0,19931840512.0,9982943232.0,9739220.0,2387347.0
13-04 02:47:57,36.073,15.138,47.751,0.0,0.0,1.038,0.0,2158592.0,0.0,19.0,3317678080.0,389365760.0,19954692096.0,9957339136.0,9434714.0,2492014.0
13-04 02:47:58,35.149,16.255,47.404,0.085,0.0,1.106,0.0,2174976.0,0.0,21.0,3317944320.0,389365760.0,19977437184.0,9934327808.0,8607739.0,2454291.0
13-04 02:47:59,37.091,14.200,47.418,0.086,0.0,1.205,0.0,2158592.0,0.0,19.0,3321724928.0,389373952.0,19998158848.0,9909817344.0,8383426.0,2433139.0
13-04 02:48:00,34.017,16.923,48.120,0.0,0.0,0.940,0.0,2195456.0,0.0,23.0,3322478592.0,389378048.0,20022927360.0,9884291072.0,9220527.0,2358502.0
13-04 02:48:01,33.961,15.227,49.701,0.0,0.0,1.112,0.0,2154496.0,0.0,19.0,3324559360.0,389386240.0,20044386304.0,9860743168.0,6465600.0,2185133.0
13-04 02:48:02,33.507,15.318,50.131,0.0,0.0,1.044,0.0,2154496.0,0.0,20.0,3324784640.0,389390336.0,20069306368.0,9835593728.0,6125758.0,2056464.0
13-04 02:48:03,33.783,16.175,48.778,0.253,0.0,1.011,0.0,2220032.0,0.0,23.0,3326103552.0,389390336.0,20092350464.0,9811230720.0,6011407.0,1973651.0
13-04 02:48:04,30.963,17.346,50.737,0.087,0.0,0.867,0.0,4186112.0,0.0,32.0,3325681664.0,389394432.0,20117135360.0,9786863616.0,6205965.0,2080538.0
13-04 02:48:05,32.815,15.717,50.432,0.086,0.0,0.950,0.0,2277376.0,0.0,25.0,3326763008.0,389402624.0,20141568000.0,9761341440.0,6693298.0,2363646.0
13-04 02:48:06,33.477,16.135,49.439,0.0,0.0,0.949,0.0,2158592.0,0.0,19.0,3329642496.0,389410816.0,20163776512.0,9736245248.0,6192759.0,2094986.0
13-04 02:48:07,37.511,14.952,46.327,0.0,0.0,1.210,0.0,2154496.0,0.0,19.0,3239456768.0,389419008.0,20187054080.0,9803145216.0,8094053.0,2389750.0
13-04 02:48:08,37.861,16.129,44.652,0.0,0.0,1.358,0.0,2158592.0,0.0,19.0,3161579520.0,389423104.0,20207509504.0,9860562944.0,8881690.0,2463248.0
13-04 02:48:09,37.780,15.146,45.697,0.172,0.0,1.205,0.0,2179072.0,0.0,21.0,3157127168.0,389431296.0,20231589888.0,9840926720.0,8597643.0,1912765.0
13-04 02:48:10,36.130,11.387,52.312,0.086,0.0,0.086,0.0,6619136.0,0.0,58.0,3182206976.0,389431296.0,20255555584.0,9791881216.0,2964363.0,759277.0
13-04 02:48:11,36.592,12.197,50.779,0.173,0.0,0.260,0.0,9121792.0,0.0,66.0,3203551232.0,389435392.0,20281647104.0,9744441344.0,5331851.0,781493.0
13-04 02:48:12,40.413,11.264,47.120,1.118,0.0,0.086,0.0,66945024.0,0.0,177.0,3215032320.0,389455872.0,20305022976.0,9709563904.0,2429107.0,734425.0
13-04 02:48:13,34.846,12.928,51.969,0.086,0.0,0.171,0.0,6504448.0,0.0,61.0,3231174656.0,389459968.0,20330762240.0,9667678208.0,1772153.0,700841.0
13-04 02:48:14,37.187,11.044,51.424,0.259,0.0,0.086,0.0,6471680.0,0.0,60.0,3271626752.0,389468160.0,20356235264.0,9601744896.0,4069294.0,840898.0
13-04 02:48:15,38.152,11.463,49.615,0.428,0.0,0.342,0.0,36458496.0,0.0,121.0,3288760320.0,389480448.0,20378677248.0,9562157056.0,3650328.0,838335.0
13-04 02:48:16,37.931,11.293,50.603,0.086,0.0,0.086,0.0,6455296.0,0.0,58.0,3293106176.0,389488640.0,20404895744.0,9531584512.0,3571426.0,833912.0
13-04 02:48:17,36.565,12.500,50.425,0.255,0.0,0.255,0.0,6463488.0,0.0,57.0,3292553216.0,389492736.0,20430598144.0,9506430976.0,3752860.0,842357.0
13-04 02:48:18,10.961,3.204,74.705,11.130,0.0,0.0,0.0,207638528.0,0.0,341.0,3295764480.0,389492736.0,20438581248.0,9495236608.0,3564107.0,624011.0
13-04 02:48:19,4.450,0.756,79.009,15.701,0.0,0.084,0.0,272646144.0,0.0,474.0,3298811904.0,389492736.0,20438872064.0,9491898368.0,3332306.0,616764.0
13-04 02:48:20,21.453,5.743,67.568,5.068,0.0,0.169,0.0,137850880.0,0.0,225.0,3307057152.0,389505024.0,20448239616.0,9474273280.0,3271876.0,746876.0
13-04 02:48:21,34.669,11.498,53.659,0.087,0.0,0.087,0.0,6451200.0,0.0,58.0,3309797376.0,389505024.0,20475961344.0,9443811328.0,3034165.0,781706.0
13-04 02:48:22,35.390,11.740,52.528,0.171,0.0,0.171,0.0,6455296.0,0.0,57.0,3310845952.0,389505024.0,20501450752.0,9417273344.0,4244173.0,865468.0
13-04 02:48:23,37.021,12.426,50.468,0.085,0.0,0.0,0.0,6438912.0,0.0,57.0,3313917952.0,389513216.0,20526993408.0,9388650496.0,3944838.0,825830.0
13-04 02:48:24,35.567,12.027,52.062,0.172,0.0,0.172,0.0,6471680.0,0.0,59.0,3313778688.0,389521408.0,20553977856.0,9361797120.0,4069485.0,842295.0
13-04 02:48:25,35.340,12.038,52.279,0.086,0.0,0.258,0.0,6455296.0,0.0,57.0,3314282496.0,389529600.0,20580503552.0,9334759424.0,3715993.0,813299.0
13-04 02:48:26,36.052,11.245,52.275,0.172,0.0,0.258,0.0,6463488.0,0.0,58.0,3316645888.0,389537792.0,20605415424.0,9307475968.0,3724879.0,806696.0
13-04 02:48:27,36.661,11.274,51.721,0.086,0.0,0.258,0.0,6459392.0,0.0,57.0,3323465728.0,389537792.0,20630958080.0,9275113472.0,3569496.0,805886.0
13-04 02:48:28,35.584,11.948,52.208,0.087,0.0,0.173,0.0,6443008.0,0.0,57.0,3325652992.0,389545984.0,20657397760.0,9246478336.0,3289886.0,779845.0
13-04 02:48:29,35.884,12.330,51.446,0.170,0.0,0.170,0.0,6475776.0,0.0,59.0,3326459904.0,389545984.0,20682878976.0,9220190208.0,3676650.0,813324.0
13-04 02:48:30,35.119,12.500,52.211,0.085,0.0,0.085,0.0,6463488.0,0.0,57.0,3328385024.0,389554176.0,20709249024.0,9191886848.0,3378124.0,784220.0
13-04 02:48:31,36.185,11.805,51.839,0.086,0.0,0.086,0.0,6455296.0,0.0,57.0,3328561152.0,389562368.0,20736651264.0,9164300288.0,3449889.0,790582.0
13-04 02:48:32,35.404,12.255,51.915,0.170,0.0,0.255,0.0,6496256.0,0.0,61.0,3330519040.0,389566464.0,20761194496.0,9137795072.0,3625021.0,809030.0
13-04 02:48:33,35.009,12.132,52.686,0.087,0.0,0.087,0.0,6459392.0,0.0,58.0,3331489792.0,389574656.0,20787916800.0,9110093824.0,3380224.0,784842.0
13-04 02:48:34,34.798,11.886,52.885,0.258,0.0,0.172,0.0,6492160.0,0.0,60.0,3334529024.0,389586944.0,20813414400.0,9081544704.0,3653134.0,814255.0
13-04 02:48:35,35.534,11.642,52.389,0.087,0.0,0.348,0.0,5582848.0,0.0,59.0,3339108352.0,389599232.0,20838146048.0,9052221440.0,3347654.0,752432.0
13-04 02:48:36,35.431,11.810,52.500,0.172,0.0,0.086,0.0,6463488.0,0.0,57.0,3340537856.0,389607424.0,20863959040.0,9024970752.0,3267351.0,773088.0
13-04 02:48:37,35.264,11.582,52.809,0.173,0.0,0.173,0.0,9916416.0,0.0,67.0,3341635584.0,389615616.0,20890673152.0,8997150720.0,1046705.0,646751.0
13-04 02:48:38,37.898,12.920,47.976,0.947,0.0,0.258,0.0,67170304.0,0.0,174.0,3345645568.0,389623808.0,20915388416.0,8968417280.0,3811274.0,845553.0
13-04 02:48:39,36.007,12.543,50.853,0.341,0.0,0.256,0.0,6578176.0,0.0,61.0,3348492288.0,389648384.0,20940804096.0,8940130304.0,3847715.0,779569.0
13-04 02:48:40,34.798,11.456,53.402,0.086,0.0,0.258,0.0,6651904.0,0.0,59.0,3346849792.0,389656576.0,20969742336.0,8912826368.0,2763817.0,567075.0
13-04 02:48:41,33.998,11.709,53.946,0.087,0.0,0.260,0.0,6471680.0,0.0,57.0,3349434368.0,389656576.0,20994473984.0,8885510144.0,2811725.0,558300.0
13-04 02:48:42,35.374,11.395,52.976,0.085,0.0,0.170,0.0,6467584.0,0.0,57.0,3357614080.0,389664768.0,21020147712.0,8851648512.0,3168995.0,599537.0
13-04 02:48:43,35.348,12.846,51.469,0.168,0.0,0.168,0.0,6471680.0,0.0,57.0,3359797248.0,389668864.0,21047132160.0,8822476800.0,2247180.0,530698.0
13-04 02:48:44,34.731,11.634,53.293,0.171,0.0,0.171,0.0,6516736.0,0.0,63.0,3360280576.0,389672960.0,21074014208.0,8795107328.0,3215647.0,579375.0
13-04 02:48:45,35.126,14.224,49.870,0.087,0.0,0.694,0.0,4337664.0,0.0,42.0,3362476032.0,389677056.0,21097746432.0,8769175552.0,4764327.0,1986050.0
13-04 02:48:46,35.831,15.848,47.373,0.0,0.0,0.947,0.0,2158592.0,0.0,19.0,3365187584.0,389677056.0,21120905216.0,8743305216.0,9033224.0,2487095.0
13-04 02:48:47,35.161,15.405,48.390,0.087,0.0,0.957,0.0,2158592.0,0.0,19.0,3365605376.0,389677056.0,21144489984.0,8719302656.0,8647250.0,2389987.0
13-04 02:48:48,31.023,17.244,50.693,0.0,0.0,1.040,0.0,4083712.0,0.0,26.0,3365793792.0,389685248.0,21170413568.0,8693182464.0,6496446.0,2246515.0
13-04 02:48:49,32.112,16.579,50.087,0.087,0.0,1.134,0.0,2281472.0,0.0,27.0,3366498304.0,389705728.0,21193838592.0,8669032448.0,6188968.0,2175341.0
13-04 02:48:50,32.435,16.261,50.174,0.0,0.0,1.130,0.0,2199552.0,0.0,21.0,3369943040.0,389705728.0,21215584256.0,8643842048.0,6365641.0,2267668.0
13-04 02:48:51,32.193,16.140,50.789,0.0,0.0,0.877,0.0,2162688.0,0.0,19.0,3368603648.0,389709824.0,21240016896.0,8620744704.0,6358503.0,2256963.0
13-04 02:48:52,32.926,15.284,50.742,0.087,0.0,0.961,0.0,2170880.0,0.0,19.0,3369771008.0,389718016.0,21262757888.0,8596828160.0,4294612.0,2235657.0
13-04 02:48:53,32.264,16.045,50.737,0.0,0.0,0.954,0.0,2154496.0,0.0,19.0,3371966464.0,389718016.0,21287563264.0,8569827328.0,2283037.0,2221414.0
13-04 02:48:54,35.365,14.850,48.841,0.0,0.0,0.944,0.0,2166784.0,0.0,19.0,3373797376.0,389718016.0,21309497344.0,8546062336.0,4249065.0,2460877.0
13-04 02:48:55,38.311,14.761,42.065,3.840,0.0,1.024,0.0,227807232.0,0.0,273.0,3200565248.0,389718016.0,21329137664.0,8699654144.0,8878173.0,2526066.0
13-04 02:48:56,34.805,15.959,40.407,7.470,0.0,1.358,0.0,269541376.0,0.0,293.0,3217653760.0,389718016.0,21349343232.0,8662360064.0,6880095.0,2998654.0
13-04 02:48:57,28.413,13.396,50.853,6.570,0.0,0.768,0.0,258134016.0,0.0,446.0,3249377280.0,389718016.0,21366276096.0,8613703680.0,5161232.0,2559783.0
13-04 02:48:58,37.875,15.767,44.644,0.0,0.0,1.714,0.0,2211840.0,0.0,22.0,3257843712.0,389722112.0,21388132352.0,8583376896.0,17347519.0,2705756.0
13-04 02:48:59,36.466,15.144,47.346,0.0,0.0,1.044,0.0,2162688.0,0.0,19.0,3292852224.0,389722112.0,21411741696.0,8524759040.0,9515792.0,2552052.0
13-04 02:49:00,36.395,15.598,46.707,0.087,0.0,1.213,0.0,2048000.0,0.0,16.0,3324489728.0,389722112.0,21433221120.0,8471642112.0,11406915.0,2474099.0
13-04 02:49:01,37.088,15.945,45.841,0.0,0.0,1.127,0.0,2166784.0,0.0,20.0,3329359872.0,389722112.0,21456244736.0,8443748352.0,11209566.0,2554729.0
13-04 02:49:02,36.851,15.571,46.453,0.087,0.0,1.038,0.0,2150400.0,0.0,20.0,3332009984.0,389726208.0,21477322752.0,8420016128.0,11424916.0,2480534.0
13-04 02:49:03,36.458,14.323,47.917,0.087,0.0,1.215,0.0,2162688.0,0.0,19.0,3331440640.0,389726208.0,21500243968.0,8397664256.0,11659047.0,2606008.0
13-04 02:49:04,35.911,14.863,48.196,0.0,0.0,1.031,0.0,2052096.0,0.0,13.0,3338485760.0,389726208.0,21522296832.0,8368566272.0,11554785.0,2734527.0
13-04 02:49:05,38.401,16.073,44.049,0.261,0.0,1.216,0.0,26574848.0,0.0,68.0,3348467712.0,389742592.0,21565612032.0,8315252736.0,12277711.0,2733546.0
13-04 02:49:06,34.866,15.872,47.875,0.087,0.0,1.301,0.0,8163328.0,0.0,37.0,3349168128.0,389750784.0,21563060224.0,8317095936.0,9994621.0,2876132.0
13-04 02:49:07,35.677,15.466,47.715,0.088,0.0,1.054,0.0,1990656.0,0.0,21.0,3352563712.0,389750784.0,21586501632.0,8290258944.0,9805209.0,2796946.0
13-04 02:49:08,36.537,15.065,47.446,0.087,0.0,0.866,0.0,2162688.0,0.0,19.0,3350110208.0,389750784.0,21606883328.0,8272330752.0,8798198.0,2604258.0
13-04 02:49:09,35.320,15.425,48.028,0.0,0.0,1.227,0.0,2162688.0,0.0,19.0,3351568384.0,389750784.0,21631270912.0,8246484992.0,11561137.0,2637042.0
13-04 02:49:10,35.972,14.776,48.197,0.088,0.0,0.967,0.0,2203648.0,0.0,17.0,3351871488.0,389750784.0,21652836352.0,8224616448.0,9902542.0,2640142.0
13-04 02:49:11,35.944,15.405,47.607,0.0,0.0,1.044,0.0,2154496.0,0.0,19.0,3353907200.0,389750784.0,21676474368.0,8198942720.0,9849343.0,2619576.0
13-04 02:49:12,36.828,13.865,48.354,0.0,0.0,0.953,0.0,2166784.0,0.0,19.0,3356549120.0,389754880.0,21698883584.0,8173887488.0,10166635.0,2690411.0
13-04 02:49:13,34.208,15.486,48.994,0.087,0.0,1.225,0.0,2048000.0,0.0,13.0,3359506432.0,389754880.0,21720596480.0,8149217280.0,9367508.0,2711522.0
13-04 02:49:14,36.797,14.892,47.446,0.0,0.0,0.866,0.0,233472.0,0.0,12.0,3360661504.0,389754880.0,21743165440.0,8125493248.0,10290210.0,2750159.0
13-04 02:49:15,35.720,16.221,46.678,0.086,0.0,1.294,0.0,2199552.0,0.0,23.0,3365462016.0,389758976.0,21763088384.0,8100765696.0,11269904.0,2707898.0
13-04 02:49:16,35.652,15.565,47.739,0.0,0.0,1.043,0.0,2162688.0,0.0,19.0,3365556224.0,389758976.0,21786267648.0,8077492224.0,10277875.0,2690300.0
13-04 02:49:17,34.662,16.464,47.574,0.0,0.0,1.300,0.0,2154496.0,0.0,19.0,3367718912.0,389758976.0,21810036736.0,8051560448.0,10668464.0,2880080.0
13-04 02:49:18,36.906,16.076,45.981,0.0,0.0,1.037,0.0,2162688.0,0.0,19.0,3370733568.0,389758976.0,21831270400.0,8027312128.0,10347040.0,2645923.0
13-04 02:49:19,34.146,15.854,48.432,0.087,0.0,1.481,0.0,2027520.0,0.0,13.0,3370065920.0,389758976.0,21853859840.0,8005390336.0,9817355.0,2592697.0
13-04 02:49:20,36.474,14.866,47.537,0.086,0.0,1.037,0.0,2207744.0,0.0,24.0,3370749952.0,389763072.0,21876490240.0,7982071808.0,8651564.0,2545757.0
13-04 02:49:21,35.442,15.771,48.007,0.0,0.0,0.780,0.0,2158592.0,0.0,20.0,3372523520.0,389763072.0,21899882496.0,7956905984.0,9856179.0,2606232.0
13-04 02:49:22,35.335,15.840,47.781,0.0,0.0,1.044,0.0,958464.0,0.0,25.0,3375050752.0,389763072.0,21920751616.0,7933509632.0,11271695.0,3080159.0
13-04 02:49:23,35.596,15.666,47.346,0.0,0.0,1.393,0.0,2162688.0,0.0,19.0,3377512448.0,389763072.0,21943029760.0,7908769792.0,11693788.0,2730111.0
13-04 02:49:24,35.763,16.724,46.569,0.0,0.0,0.943,0.0,2158592.0,0.0,19.0,3381309440.0,389763072.0,21965619200.0,7882383360.0,7786951.0,2548893.0
13-04 02:49:25,36.641,15.861,46.480,0.085,0.0,0.933,0.0,2117632.0,0.0,19.0,3381149696.0,389767168.0,21988020224.0,7860137984.0,6155639.0,2576687.0
13-04 02:49:26,35.114,15.412,48.424,0.0,0.0,1.051,0.0,2084864.0,0.0,16.0,3383508992.0,389767168.0,22011899904.0,7833899008.0,5759353.0,2577205.0
13-04 02:49:27,34.335,16.567,46.438,1.888,0.0,0.773,0.0,89120768.0,0.0,149.0,3385245696.0,389767168.0,22031556608.0,7812505600.0,7219481.0,2546908.0
13-04 02:49:28,30.789,15.780,43.139,8.834,0.0,1.458,0.0,267386880.0,0.0,405.0,3387404288.0,389767168.0,22049828864.0,7792074752.0,7539251.0,2932956.0
13-04 02:49:29,25.645,13.339,50.086,9.725,0.0,1.205,0.0,269373440.0,0.0,419.0,3386646528.0,389767168.0,22067679232.0,7774982144.0,5810353.0,2733886.0
13-04 02:49:30,35.708,13.896,48.373,0.704,0.0,1.319,0.0,30875648.0,0.0,101.0,3389190144.0,389771264.0,22089482240.0,7750631424.0,17294624.0,2509576.0
13-04 02:49:31,35.794,16.223,47.124,0.086,0.0,0.773,0.0,2285568.0,0.0,25.0,3389599744.0,389771264.0,22111838208.0,7727865856.0,11984361.0,2571012.0
13-04 02:49:32,35.397,15.170,48.126,0.0,0.0,1.308,0.0,2162688.0,0.0,19.0,3390885888.0,389771264.0,22135001088.0,7703416832.0,10697497.0,2595823.0
13-04 02:49:33,36.993,15.541,46.368,0.0,0.0,1.098,0.0,2154496.0,0.0,19.0,3391930368.0,389771264.0,22158843904.0,7678529536.0,13414758.0,2563544.0
13-04 02:49:34,33.967,15.903,49.006,0.0,0.0,1.124,0.0,2031616.0,0.0,13.0,3393777664.0,389771264.0,22180958208.0,7654567936.0,9813725.0,2375941.0
13-04 02:49:35,32.055,17.477,49.190,0.171,0.0,1.108,0.0,2306048.0,0.0,27.0,3393863680.0,389771264.0,22204489728.0,7630950400.0,8655811.0,2365129.0
13-04 02:49:36,32.639,16.406,50.0,0.0,0.0,0.955,0.0,2150400.0,0.0,19.0,3395252224.0,389771264.0,22227570688.0,7606480896.0,8248579.0,2199159.0
13-04 02:49:37,32.844,15.644,50.562,0.0,0.0,0.951,0.0,2162688.0,0.0,19.0,3396456448.0,389775360.0,22251180032.0,7581663232.0,6169147.0,2117472.0
13-04 02:49:38,32.309,15.891,50.395,0.176,0.0,1.229,0.0,5640192.0,0.0,29.0,3399331840.0,389787648.0,22273347584.0,7556608000.0,8425323.0,2340725.0
13-04 02:49:39,36.779,16.968,44.531,0.689,0.0,1.034,0.0,62877696.0,0.0,129.0,3403145216.0,389799936.0,22356668416.0,7469461504.0,6016445.0,2082585.0
13-04 02:49:40,34.017,16.154,48.547,0.085,0.0,1.197,0.0,5779456.0,0.0,33.0,3402727424.0,389804032.0,22318788608.0,7507755008.0,7216338.0,2405368.0
13-04 02:49:41,37.360,14.582,47.110,0.086,0.0,0.863,0.0,2158592.0,0.0,20.0,3403472896.0,389804032.0,22342615040.0,7483183104.0,10112832.0,2601535.0
13-04 02:49:42,35.812,15.385,47.863,0.0,0.0,0.940,0.0,2166784.0,0.0,19.0,3405275136.0,389804032.0,22365233152.0,7458762752.0,11763643.0,2715277.0
13-04 02:49:43,34.217,16.339,48.332,0.0,0.0,1.112,0.0,122880.0,0.0,6.0,3409645568.0,389808128.0,22385491968.0,7434129408.0,6506045.0,2471827.0
13-04 02:49:44,35.119,15.986,47.704,0.0,0.0,1.190,0.0,2162688.0,0.0,19.0,3409231872.0,389816320.0,22409117696.0,7410909184.0,9387890.0,2705204.0
13-04 02:49:45,35.751,16.297,47.184,0.0,0.0,0.768,0.0,2158592.0,0.0,20.0,3413024768.0,389816320.0,22429298688.0,7386935296.0,8720869.0,2739320.0
13-04 02:49:46,35.248,15.231,48.477,0.174,0.0,0.870,0.0,2199552.0,0.0,22.0,3411927040.0,389820416.0,22454075392.0,7363252224.0,7921816.0,2638144.0
13-04 02:49:47,37.736,14.494,46.312,0.0,0.0,1.458,0.0,2170880.0,0.0,19.0,3375570944.0,389820416.0,22476877824.0,7376805888.0,10684343.0,2791644.0
13-04 02:49:48,35.371,15.721,47.860,0.087,0.0,0.961,0.0,2162688.0,0.0,19.0,3375718400.0,389820416.0,22499246080.0,7354290176.0,11030627.0,2852863.0
13-04 02:49:49,35.500,15.825,47.562,0.086,0.0,1.027,0.0,2162688.0,0.0,19.0,3375300608.0,389820416.0,22521946112.0,7332007936.0,8392243.0,2622939.0
13-04 02:49:50,37.143,14.375,47.500,0.0,0.0,0.982,0.0,2035712.0,0.0,13.0,3378290688.0,389820416.0,22543814656.0,7307149312.0,13197998.0,2692634.0
13-04 02:49:51,36.869,15.141,46.963,0.0,0.0,1.027,0.0,2179072.0,0.0,21.0,3377795072.0,389820416.0,22566531072.0,7284928512.0,8731046.0,2635359.0
13-04 02:49:52,35.484,15.344,48.300,0.0,0.0,0.872,0.0,2154496.0,0.0,19.0,3380576256.0,389820416.0,22589407232.0,7259271168.0,9908296.0,2741405.0
13-04 02:49:53,36.575,15.491,46.644,0.0,0.0,1.291,0.0,126976.0,0.0,6.0,3384590336.0,389820416.0,22609645568.0,7235018752.0,11613233.0,2960091.0
13-04 02:49:54,34.805,16.104,48.052,0.087,0.0,0.952,0.0,2166784.0,0.0,19.0,3382980608.0,389824512.0,22631788544.0,7214481408.0,8829202.0,2727864.0
13-04 02:49:55,34.783,16.522,47.478,0.0,0.0,1.217,0.0,2150400.0,0.0,19.0,3384381440.0,389828608.0,22655684608.0,7189180416.0,10733885.0,2863324.0
13-04 02:49:56,37.079,15.557,46.327,0.086,0.0,0.951,0.0,2187264.0,0.0,21.0,3387850752.0,389832704.0,22677655552.0,7163736064.0,9269959.0,2784507.0
13-04 02:49:57,36.231,15.835,47.074,0.0,0.0,0.861,0.0,2158592.0,0.0,19.0,3389001728.0,389832704.0,22700773376.0,7139467264.0,10381153.0,3024836.0
13-04 02:49:58,34.752,16.247,48.045,0.0,0.0,0.956,0.0,2158592.0,0.0,19.0,3393343488.0,389836800.0,22724087808.0,7111806976.0,5714540.0,2705384.0
13-04 02:49:59,38.408,15.311,44.723,0.346,0.0,1.211,0.0,30191616.0,0.0,57.0,3394686976.0,389840896.0,22744977408.0,7089569792.0,11380794.0,2924024.0
13-04 02:50:00,11.319,3.660,73.021,11.745,0.0,0.255,0.0,266260480.0,0.0,440.0,3395248128.0,389840896.0,22748479488.0,7085506560.0,7753525.0,2519096.0
13-04 02:50:01,10.991,3.247,73.439,11.823,0.0,0.500,0.0,269570048.0,0.0,423.0,3398963200.0,389840896.0,22751748096.0,7078522880.0,5848943.0,2170399.0
13-04 02:50:02,29.336,11.303,56.601,1.639,0.0,1.122,0.0,67510272.0,0.0,129.0,3401195520.0,389844992.0,22768246784.0,7059787776.0,14757123.0,2302067.0
13-04 02:50:03,34.281,18.432,45.909,0.0,0.0,1.378,0.0,2064384.0,0.0,16.0,3407265792.0,389844992.0,22792028160.0,7029936128.0,7136932.0,2532037.0
13-04 02:50:04,35.030,15.617,48.404,0.0,0.0,0.949,0.0,126976.0,0.0,6.0,3411152896.0,389849088.0,22812864512.0,7005208576.0,9855144.0,2870392.0
13-04 02:50:05,34.660,15.119,49.160,0.088,0.0,0.973,0.0,2052096.0,0.0,16.0,3438387200.0,389857280.0,22833225728.0,6957604864.0,13924637.0,2945822.0
13-04 02:50:06,33.814,17.627,46.949,0.085,0.0,1.525,0.0,139264.0,0.0,8.0,3439489024.0,389861376.0,22855438336.0,6934286336.0,11732935.0,2828685.0
13-04 02:50:07,35.838,15.199,47.841,0.0,0.0,1.123,0.0,2031616.0,0.0,14.0,3449475072.0,389861376.0,22876991488.0,6902747136.0,11837448.0,2925800.0
13-04 02:50:08,33.736,16.911,48.059,0.0,0.0,1.294,0.0,135168.0,0.0,7.0,3448680448.0,389861376.0,22897156096.0,6883377152.0,13990911.0,3006518.0
13-04 02:50:09,34.672,16.769,47.249,0.087,0.0,1.223,0.0,2027520.0,0.0,13.0,3451039744.0,389865472.0,22920175616.0,6857994240.0,9113594.0,2441688.0
13-04 02:50:10,34.061,13.537,51.878,0.0,0.0,0.524,0.0,2277376.0,0.0,25.0,3451879424.0,389869568.0,22942597120.0,6834728960.0,3457871.0,950557.0
13-04 02:50:11,36.224,11.905,51.531,0.170,0.0,0.170,0.0,6500352.0,0.0,62.0,3453788160.0,389881856.0,22970232832.0,6805172224.0,5267528.0,736013.0
13-04 02:50:12,34.922,11.785,53.033,0.087,0.0,0.173,0.0,6475776.0,0.0,57.0,3456344064.0,389885952.0,22995337216.0,6777507840.0,3549745.0,735534.0
13-04 02:50:13,34.527,13.214,52.003,0.085,0.0,0.171,0.0,6459392.0,0.0,57.0,3457949696.0,389885952.0,23021887488.0,6749351936.0,2522767.0,626463.0
13-04 02:50:14,35.410,10.922,53.328,0.171,0.0,0.171,0.0,6443008.0,0.0,57.0,3464445952.0,389894144.0,23047733248.0,6717001728.0,265569.0,455665.0
13-04 02:50:15,35.069,12.500,52.170,0.087,0.0,0.174,0.0,6676480.0,0.0,59.0,3464552448.0,389898240.0,23074402304.0,6690222080.0,4807802.0,885237.0
13-04 02:50:16,34.666,11.642,53.258,0.261,0.0,0.174,0.0,6475776.0,0.0,60.0,3467972608.0,389902336.0,23101071360.0,6660128768.0,4546790.0,794889.0
13-04 02:50:17,34.456,12.349,52.936,0.086,0.0,0.173,0.0,6455296.0,0.0,57.0,3470569472.0,389914624.0,23125946368.0,6632644608.0,3884998.0,761095.0
13-04 02:50:18,34.602,12.197,52.941,0.087,0.0,0.173,0.0,6455296.0,0.0,57.0,3470934016.0,389918720.0,23152287744.0,6605934592.0,3576246.0,721894.0
13-04 02:50:19,33.362,12.565,53.899,0.173,0.0,0.0,0.0,6459392.0,0.0,57.0,3472953344.0,389926912.0,23178223616.0,6577971200.0,2965262.0,671165.0
13-04 02:50:20,33.710,11.816,54.214,0.087,0.0,0.174,0.0,7118848.0,0.0,76.0,3476037632.0,389935104.0,23205146624.0,6547955712.0,3089454.0,582389.0
13-04 02:50:21,33.163,12.415,54.252,0.085,0.0,0.085,0.0,6488064.0,0.0,61.0,3477815296.0,389935104.0,23232352256.0,6518972416.0,166191.0,286966.0
13-04 02:50:22,31.620,12.339,55.784,0.171,0.0,0.086,0.0,6500352.0,0.0,60.0,3477397504.0,389939200.0,23259656192.0,6492082176.0,127181.0,228768.0
13-04 02:50:23,32.596,11.404,55.830,0.170,0.0,0.0,0.0,11862016.0,0.0,87.0,3478794240.0,389947392.0,23286788096.0,6463545344.0,126977.0,229537.0
13-04 02:50:24,31.638,12.586,55.603,0.172,0.0,0.0,0.0,6443008.0,0.0,59.0,3479343104.0,389947392.0,23315083264.0,6434701312.0,126960.0,229624.0
13-04 02:50:25,33.703,11.519,54.608,0.171,0.0,0.0,0.0,9904128.0,0.0,67.0,3481034752.0,389951488.0,23341969408.0,6406119424.0,127772.0,231009.0
13-04 02:50:26,37.278,12.849,48.098,1.606,0.0,0.169,0.0,71618560.0,0.0,170.0,3482673152.0,389963776.0,23429246976.0,6317191168.0,124043.0,224716.0
13-04 02:50:27,34.444,11.966,52.222,1.282,0.0,0.085,0.0,43261952.0,0.0,127.0,3483320320.0,389971968.0,23390167040.0,6355615744.0,121741.0,220214.0
13-04 02:50:28,33.731,11.925,54.174,0.170,0.0,0.0,0.0,6459392.0,0.0,61.0,3482857472.0,389984256.0,23417933824.0,6328299520.0,126563.0,228698.0
13-04 02:50:29,32.333,12.178,55.232,0.172,0.0,0.086,0.0,6438912.0,0.0,57.0,3484602368.0,389992448.0,23445385216.0,6299095040.0,127499.0,230637.0
13-04 02:50:30,32.338,11.860,55.631,0.171,0.0,0.0,0.0,6438912.0,0.0,57.0,3484327936.0,390000640.0,23472283648.0,6272462848.0,128474.0,230100.0
13-04 02:50:31,33.878,12.382,53.654,0.086,0.0,0.0,0.0,6443008.0,0.0,61.0,3297894400.0,390004736.0,23499018240.0,6432157696.0,127746.0,230876.0
13-04 02:50:32,3.428,0.836,80.100,15.635,0.0,0.0,0.0,268324864.0,0.0,379.0,3303632896.0,390004736.0,23500943360.0,6424494080.0,121263.0,219396.0
13-04 02:50:33,2.259,0.418,81.925,15.230,0.0,0.167,0.0,274751488.0,0.0,320.0,3300319232.0,390004736.0,23500943360.0,6427807744.0,129430.0,232077.0
13-04 02:50:34,24.618,8.404,64.516,2.377,0.0,0.085,0.0,76578816.0,0.0,178.0,3304587264.0,390017024.0,23520489472.0,6403981312.0,125737.0,227834.0
13-04 02:50:35,32.930,11.236,55.661,0.173,0.0,0.0,0.0,6443008.0,0.0,58.0,3307241472.0,390021120.0,23547957248.0,6373855232.0,136163.0,237688.0
13-04 02:50:36,38.228,10.970,50.633,0.084,0.0,0.084,0.0,6438912.0,0.0,57.0,3332567040.0,390021120.0,23572742144.0,6323744768.0,2223001.0,644926.0
13-04 02:50:37,38.132,11.054,50.557,0.086,0.0,0.171,0.0,6447104.0,0.0,57.0,3371024384.0,390025216.0,23597768704.0,6260256768.0,3572048.0,748455.0
13-04 02:50:38,36.261,10.957,52.348,0.087,0.0,0.348,0.0,6447104.0,0.0,57.0,3374694400.0,390025216.0,23625039872.0,6229315584.0,3711051.0,762087.0
13-04 02:50:39,36.681,11.830,51.149,0.085,0.0,0.255,0.0,6447104.0,0.0,57.0,3405389824.0,390025216.0,23648841728.0,6174818304.0,3857255.0,769280.0
13-04 02:50:40,35.048,11.508,53.095,0.174,0.0,0.174,0.0,6488064.0,0.0,64.0,3439079424.0,390033408.0,23674077184.0,6115885056.0,3513234.0,734966.0
13-04 02:50:41,35.615,11.525,52.513,0.087,0.0,0.260,0.0,6336512.0,0.0,52.0,3443462144.0,390033408.0,23702437888.0,6083141632.0,3104333.0,711479.0
13-04 02:50:42,35.983,13.590,50.085,0.085,0.0,0.256,0.0,4415488.0,0.0,43.0,3451129856.0,390045696.0,23724613632.0,6053285888.0,4652291.0,836498.0
13-04 02:50:43,34.710,11.160,53.866,0.088,0.0,0.176,0.0,6496256.0,0.0,59.0,3452637184.0,390053888.0,23751462912.0,6024921088.0,4078904.0,788961.0
13-04 02:50:44,36.652,11.588,51.330,0.172,0.0,0.258,0.0,6475776.0,0.0,57.0,3462684672.0,390066176.0,23777087488.0,5989236736.0,3433264.0,734401.0
13-04 02:50:45,35.030,10.785,53.753,0.259,0.0,0.173,0.0,7847936.0,0.0,79.0,3461115904.0,390066176.0,23803621376.0,5964271616.0,3766068.0,769394.0
13-04 02:50:46,34.831,12.458,52.542,0.085,0.0,0.085,0.0,6508544.0,0.0,61.0,3464708096.0,390070272.0,23830736896.0,5933559808.0,3896767.0,764056.0
13-04 02:50:47,36.756,10.958,52.028,0.086,0.0,0.173,0.0,6463488.0,0.0,58.0,3463421952.0,390074368.0,23855575040.0,5910003712.0,3588016.0,744290.0
13-04 02:50:48,34.666,11.642,53.432,0.087,0.0,0.174,0.0,6459392.0,0.0,57.0,3462279168.0,390078464.0,23882846208.0,5883871232.0,4149461.0,790012.0
13-04 02:50:49,34.007,11.424,54.394,0.088,0.0,0.088,0.0,6471680.0,0.0,57.0,3464155136.0,390078464.0,23907758080.0,5857083392.0,3373907.0,729466.0
13-04 02:50:50,35.928,12.147,51.411,0.171,0.0,0.342,0.0,6500352.0,0.0,60.0,3464957952.0,390078464.0,23934517248.0,5829521408.0,3695770.0,773271.0
13-04 02:50:51,35.854,12.574,51.147,0.170,0.0,0.255,0.0,12148736.0,0.0,73.0,3463974912.0,390086656.0,23963271168.0,5801742336.0,4012210.0,782198.0
13-04 02:50:52,40.0,11.949,46.610,1.186,0.0,0.254,0.0,75505664.0,0.0,185.0,3467202560.0,390115328.0,23985201152.0,5776556032.0,3876388.0,776576.0
13-04 02:50:53,35.135,11.595,53.095,0.0,0.0,0.174,0.0,6483968.0,0.0,58.0,3468947456.0,390119424.0,24011202560.0,5748805632.0,3674073.0,746826.0
13-04 02:50:54,21.441,7.797,70.424,0.085,0.0,0.254,0.0,4202496.0,0.0,39.0,3469565952.0,390127616.0,24027713536.0,5731667968.0,3841350.0,763500.0
13-04 02:50:55,3.846,0.502,95.234,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,3470778368.0,390127616.0,24028377088.0,5729792000.0,3773524.0,764138.0
13-04 02:50:56,5.365,0.335,94.216,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3473502208.0,390127616.0,24028381184.0,5727064064.0,3569262.0,749040.0
13-04 02:50:57,3.607,0.419,95.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3475202048.0,390127616.0,24028389376.0,5725356032.0,3806695.0,766492.0
13-04 02:50:58,3.946,0.420,95.634,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3476594688.0,390127616.0,24028393472.0,5723959296.0,3421995.0,735602.0
13-04 02:50:59,5.042,0.336,94.538,0.0,0.0,0.084,0.0,32768.0,0.0,2.0,3480104960.0,390127616.0,24028405760.0,5720436736.0,3533063.0,737746.0
13-04 02:51:00,4.094,0.501,95.071,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,3480981504.0,390131712.0,24028413952.0,5719547904.0,3895261.0,775618.0
13-04 02:51:01,4.667,0.500,94.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3480440832.0,390131712.0,24028422144.0,5720080384.0,3708587.0,761041.0
13-04 02:51:02,4.794,0.252,94.870,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3484102656.0,390131712.0,24028430336.0,5716410368.0,3555641.0,740508.0
13-04 02:51:03,3.518,0.503,95.812,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3484585984.0,390131712.0,24028438528.0,5715918848.0,3689188.0,755568.0
13-04 02:51:04,3.936,0.419,95.477,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3485691904.0,390131712.0,24028442624.0,5714808832.0,3668786.0,755131.0
13-04 02:51:05,5.126,0.420,94.202,0.084,0.0,0.168,0.0,32768.0,0.0,4.0,3490959360.0,390131712.0,24028450816.0,5709533184.0,3816092.0,768317.0
13-04 02:51:06,3.512,0.418,96.070,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3492184064.0,390131712.0,24028454912.0,5708304384.0,2945469.0,692413.0
13-04 02:51:07,3.856,0.168,95.809,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3493191680.0,390131712.0,24028467200.0,5707284480.0,1214501.0,578904.0
13-04 02:51:08,5.021,0.418,94.226,0.0,0.0,0.335,0.0,5783552.0,0.0,31.0,3493982208.0,390131712.0,24028475392.0,5706485760.0,5188934.0,919616.0
13-04 02:51:09,5.462,0.756,85.882,7.731,0.0,0.168,0.0,269471744.0,0.0,316.0,3496366080.0,390131712.0,24028483584.0,5704093696.0,5076551.0,876863.0
13-04 02:51:10,3.694,0.420,95.634,0.252,0.0,0.0,0.0,130400256.0,0.0,152.0,3496255488.0,390135808.0,24028491776.0,5704192000.0,3437654.0,740220.0
13-04 02:51:11,4.530,0.503,94.799,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3497979904.0,390135808.0,24028495872.0,5702463488.0,3369399.0,730236.0
13-04 02:51:12,4.344,0.585,94.737,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3497926656.0,390135808.0,24028508160.0,5702504448.0,4024033.0,789680.0
13-04 02:51:13,4.323,0.665,94.929,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3498491904.0,390135808.0,24028512256.0,5701935104.0,3414860.0,738443.0
13-04 02:51:14,4.622,0.504,94.790,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3502080000.0,390135808.0,24028520448.0,5698338816.0,3190444.0,714252.0
13-04 02:51:15,3.682,0.586,95.565,0.084,0.0,0.084,0.0,221184.0,0.0,7.0,3502448640.0,390139904.0,24028524544.0,5697961984.0,3148386.0,741241.0
13-04 02:51:16,3.506,0.584,95.826,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3503079424.0,390139904.0,24028532736.0,5697323008.0,3535326.0,718478.0
13-04 02:51:17,2.745,0.416,96.755,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3502993408.0,390139904.0,24028536832.0,5697404928.0,1536595.0,555799.0
13-04 02:51:18,3.747,0.250,95.754,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3502993408.0,390139904.0,24028536832.0,5697404928.0,1366315.0,517980.0
13-04 02:51:19,2.843,0.334,96.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3503607808.0,390139904.0,24028536832.0,5696790528.0,1592717.0,568583.0
13-04 02:51:20,2.349,0.336,97.064,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,3503337472.0,390144000.0,24028536832.0,5697056768.0,1527262.0,567830.0
13-04 02:51:21,2.510,0.335,97.071,0.0,0.0,0.084,0.0,20480.0,0.0,3.0,3503312896.0,390144000.0,24028561408.0,5697056768.0,1460041.0,527286.0
13-04 02:51:22,2.588,0.417,96.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3503673344.0,390144000.0,24028581888.0,5696675840.0,1459565.0,529932.0
13-04 02:51:23,2.766,0.251,96.899,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3501768704.0,390144000.0,24028602368.0,5698560000.0,1472293.0,529334.0
13-04 02:51:24,2.678,0.502,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3500490752.0,390144000.0,24028631040.0,5699809280.0,1412837.0,517818.0
13-04 02:51:25,2.421,0.501,96.912,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3500429312.0,390148096.0,24028647424.0,5699850240.0,1594854.0,560723.0
13-04 02:51:26,2.258,0.251,97.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3500437504.0,390148096.0,24028672000.0,5699817472.0,1479654.0,531950.0
13-04 02:51:27,2.594,0.335,97.071,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3500511232.0,390148096.0,24028692480.0,5699723264.0,1467114.0,531819.0
13-04 02:51:28,2.343,0.251,97.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3500486656.0,390148096.0,24028717056.0,5699723264.0,1361383.0,510831.0
13-04 02:51:29,3.161,0.250,96.506,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3500470272.0,390148096.0,24028733440.0,5699723264.0,977079.0,432588.0
13-04 02:51:30,1.749,0.250,97.502,0.333,0.0,0.167,0.0,36864.0,0.0,3.0,3500466176.0,390152192.0,24028733440.0,5699723264.0,143690.0,259578.0
13-04 02:51:31,0.669,0.251,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500462080.0,390152192.0,24028737536.0,5699723264.0,145242.0,262469.0
13-04 02:51:32,1.585,0.334,98.082,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3500457984.0,390152192.0,24028741632.0,5699723264.0,143964.0,259641.0
13-04 02:51:33,1.254,0.167,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500457984.0,390152192.0,24028741632.0,5699723264.0,142468.0,257767.0
13-04 02:51:34,1.172,0.335,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500457984.0,390152192.0,24028741632.0,5699723264.0,149006.0,264887.0
13-04 02:51:35,1.341,0.335,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500580864.0,390152192.0,24028745728.0,5699596288.0,147320.0,262535.0
13-04 02:51:36,1.506,0.335,97.908,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3500576768.0,390152192.0,24028749824.0,5699596288.0,146674.0,263708.0
13-04 02:51:37,3.913,1.415,94.588,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3405160448.0,390152192.0,24028749824.0,5795012608.0,146090.0,261484.0
13-04 02:51:38,2.590,0.668,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3393425408.0,390152192.0,24028749824.0,5806747648.0,142791.0,255630.0
13-04 02:51:39,2.588,0.250,97.078,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3363844096.0,390152192.0,24028749824.0,5836328960.0,161268.0,276468.0
13-04 02:51:40,2.588,0.083,97.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3317858304.0,390152192.0,24028753920.0,5882310656.0,143132.0,257889.0
13-04 02:51:41,2.667,0.333,96.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3322081280.0,390152192.0,24028753920.0,5878087680.0,144526.0,259856.0
13-04 02:51:42,1.925,0.251,97.741,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3325444096.0,390156288.0,24028753920.0,5874720768.0,146435.0,263344.0
13-04 02:51:43,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3331305472.0,390156288.0,24028758016.0,5868855296.0,144703.0,260573.0
13-04 02:51:44,2.419,0.167,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3334111232.0,390156288.0,24028762112.0,5866045440.0,143674.0,259721.0
13-04 02:51:45,2.252,0.167,97.498,0.0,0.0,0.083,0.0,282624.0,0.0,9.0,3340554240.0,390156288.0,24028762112.0,5859602432.0,142738.0,257939.0
13-04 02:51:46,1.754,0.334,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3345887232.0,390156288.0,24028762112.0,5854269440.0,144603.0,260864.0
13-04 02:51:47,1.923,0.167,97.742,0.0,0.0,0.167,0.0,45056.0,0.0,4.0,3348381696.0,390156288.0,24028762112.0,5851774976.0,145605.0,260325.0
13-04 02:51:48,2.419,0.167,97.164,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,3350069248.0,390160384.0,24028766208.0,5850079232.0,146046.0,262451.0
13-04 02:51:49,2.165,0.416,97.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3354005504.0,390160384.0,24028766208.0,5846142976.0,145128.0,261214.0
13-04 02:51:50,2.508,0.251,97.241,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3352453120.0,390160384.0,24028766208.0,5847695360.0,163683.0,279867.0
13-04 02:51:51,2.087,0.083,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3360190464.0,390160384.0,24028770304.0,5839953920.0,145856.0,262545.0
13-04 02:51:52,2.083,0.167,97.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3366948864.0,390160384.0,24028774400.0,5833191424.0,161729.0,276637.0
13-04 02:51:53,1.505,0.167,97.993,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3373805568.0,390160384.0,24028774400.0,5826334720.0,144280.0,259437.0
13-04 02:51:54,1.174,0.168,98.574,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3379515392.0,390160384.0,24028778496.0,5820620800.0,145884.0,262197.0
13-04 02:51:55,1.835,0.250,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3381293056.0,390160384.0,24028778496.0,5818843136.0,145091.0,260709.0
13-04 02:51:56,1.753,0.250,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3382181888.0,390160384.0,24028778496.0,5817954304.0,146889.0,263698.0
13-04 02:51:57,1.593,0.335,98.072,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3382681600.0,390160384.0,24028786688.0,5817446400.0,145668.0,262493.0
13-04 02:51:58,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3383316480.0,390160384.0,24028786688.0,5816811520.0,142864.0,258290.0
13-04 02:51:59,1.753,0.334,97.663,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3385384960.0,390164480.0,24028786688.0,5814738944.0,143442.0,259278.0
13-04 02:52:00,3.846,1.087,95.067,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3393150976.0,390164480.0,24028790784.0,5806968832.0,148883.0,263607.0
13-04 02:52:01,1.086,0.501,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2871345152.0,390164480.0,24028762112.0,6328803328.0,43130.0,79780.0
13-04 02:52:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2871304192.0,390164480.0,24028762112.0,6328844288.0,2870.0,4048.0
13-04 02:52:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2871304192.0,390164480.0,24028762112.0,6328844288.0,2844.0,4097.0
13-04 02:52:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2871300096.0,390164480.0,24028766208.0,6328844288.0,4108.0,5478.0
13-04 02:52:05,0.333,0.083,99.501,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2871300096.0,390164480.0,24028766208.0,6328844288.0,4182.0,5623.0
13-04 02:52:06,2.331,0.583,97.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2876850176.0,390164480.0,24028766208.0,6323294208.0,8839.0,8780.0
13-04 02:52:07,2.248,0.999,95.754,0.916,0.0,0.083,0.0,20480.0,0.0,2.0,2891890688.0,390164480.0,24028798976.0,6308220928.0,135372.0,130586.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-23.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","rough-side",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.554,0.531,97.844,0.037,0.0,0.035,5031.295,1094641.158,0.654,11.971,1537806336.0,406495232.0,931143680.0,30743629824.0,0.0,0.0
13-04 02:31:15,1.669,0.083,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538969600.0,406495232.0,931147776.0,30742462464.0,6889017.0,104853.0
13-04 02:31:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538740224.0,406495232.0,931147776.0,30742691840.0,1537.0,2102.0
13-04 02:31:17,0.751,0.250,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538740224.0,406495232.0,931147776.0,30742691840.0,1776513.0,26561.0
13-04 02:31:18,0.333,0.083,99.584,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1538732032.0,406499328.0,931151872.0,30742691840.0,3550.0,18656.0
13-04 02:31:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538732032.0,406499328.0,931151872.0,30742691840.0,5624.0,7213.0
13-04 02:31:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,1538854912.0,406499328.0,931155968.0,30742564864.0,2864.0,3923.0
13-04 02:31:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538854912.0,406499328.0,931155968.0,30742564864.0,5129.0,6378.0
13-04 02:31:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539244032.0,406499328.0,931155968.0,30742175744.0,15697.0,15348.0
13-04 02:31:23,2.333,0.083,97.583,0.0,0.0,0.0,0.0,114688.0,0.0,24.0,1539354624.0,406499328.0,931160064.0,30742061056.0,458301.0,19597.0
13-04 02:31:24,3.434,0.084,96.482,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1539559424.0,406499328.0,931164160.0,30741852160.0,5248006.0,349170.0
13-04 02:31:25,2.993,0.249,96.675,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1540218880.0,406499328.0,931164160.0,30741192704.0,6773744.0,353226.0
13-04 02:31:26,2.931,0.168,96.734,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1538203648.0,406499328.0,931164160.0,30743207936.0,8446688.0,378982.0
13-04 02:31:27,2.669,0.584,96.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1537830912.0,406499328.0,931164160.0,30743580672.0,9325948.0,359581.0
13-04 02:31:28,2.931,0.251,96.817,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1537765376.0,406499328.0,931164160.0,30743646208.0,9903771.0,370088.0
13-04 02:31:29,3.175,0.334,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537888256.0,406499328.0,931168256.0,30743519232.0,10245575.0,392751.0
13-04 02:31:30,3.183,0.251,96.566,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538031616.0,406499328.0,931172352.0,30743371776.0,9219002.0,366294.0
13-04 02:31:31,2.845,0.167,96.820,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1538011136.0,406499328.0,931172352.0,30743392256.0,8981334.0,382143.0
13-04 02:31:32,3.094,0.167,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539354624.0,406499328.0,931172352.0,30742048768.0,10367112.0,372516.0
13-04 02:31:33,3.417,0.250,96.250,0.0,0.0,0.083,0.0,77824.0,0.0,10.0,1536483328.0,406499328.0,931176448.0,30744915968.0,9193968.0,378988.0
13-04 02:31:34,3.010,0.334,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1536610304.0,406499328.0,931176448.0,30744788992.0,9116646.0,355915.0
13-04 02:31:35,2.922,0.417,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1536770048.0,406499328.0,931176448.0,30744629248.0,9126955.0,375255.0
13-04 02:31:36,2.678,0.251,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1536802816.0,406499328.0,931176448.0,30744596480.0,9901889.0,368642.0
13-04 02:31:37,3.342,0.167,96.324,0.167,0.0,0.0,0.0,61440.0,0.0,13.0,1536880640.0,406499328.0,931176448.0,30744518656.0,9472233.0,400395.0
13-04 02:31:38,2.594,0.251,97.071,0.0,0.0,0.084,0.0,36864.0,0.0,4.0,1536995328.0,406503424.0,931184640.0,30744391680.0,8674969.0,358922.0
13-04 02:31:39,2.843,0.334,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539039232.0,406503424.0,931184640.0,30742347776.0,9812782.0,388558.0
13-04 02:31:40,3.169,0.250,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1537630208.0,406503424.0,931184640.0,30743756800.0,9113010.0,377495.0
13-04 02:31:41,3.245,0.416,96.339,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538420736.0,406503424.0,931188736.0,30742962176.0,9957829.0,361243.0
13-04 02:31:42,2.931,0.168,96.650,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,1539911680.0,406503424.0,931188736.0,30741471232.0,7334862.0,370662.0
13-04 02:31:43,2.504,0.250,97.245,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1540419584.0,406503424.0,931188736.0,30740963328.0,8888087.0,355868.0
13-04 02:31:44,2.857,0.336,96.723,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541308416.0,406503424.0,931188736.0,30740074496.0,9636135.0,385397.0
13-04 02:31:45,3.258,0.251,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541812224.0,406503424.0,931192832.0,30739566592.0,9118736.0,363692.0
13-04 02:31:46,3.420,0.167,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1542344704.0,406503424.0,931196928.0,30739030016.0,9952959.0,394833.0
13-04 02:31:47,3.086,0.250,96.497,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1543933952.0,406503424.0,931196928.0,30737440768.0,10241485.0,367626.0
13-04 02:31:48,3.328,0.416,96.007,0.166,0.0,0.083,0.0,45056.0,0.0,5.0,1542443008.0,406503424.0,931196928.0,30738931712.0,8286980.0,360026.0
13-04 02:31:49,2.508,0.585,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542307840.0,406503424.0,931201024.0,30739062784.0,8832397.0,357124.0
13-04 02:31:50,3.094,0.084,96.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1542438912.0,406503424.0,931201024.0,30738931712.0,10015560.0,379956.0
13-04 02:31:51,3.091,0.251,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542758400.0,406503424.0,931201024.0,30738612224.0,9710987.0,368715.0
13-04 02:31:52,3.172,0.250,96.578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542692864.0,406503424.0,931201024.0,30738677760.0,9236949.0,380465.0
13-04 02:31:53,3.175,0.084,96.658,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,1543098368.0,406503424.0,931209216.0,30738264064.0,9283420.0,381357.0
13-04 02:31:54,3.005,0.083,96.661,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1544208384.0,406503424.0,931209216.0,30737154048.0,8021510.0,343646.0
13-04 02:31:55,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1544081408.0,406503424.0,931209216.0,30737281024.0,1657710.0,293817.0
13-04 02:31:56,2.831,0.167,96.919,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1542557696.0,406503424.0,931209216.0,30738804736.0,6671991.0,355678.0
13-04 02:31:57,3.512,0.167,96.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541414912.0,406503424.0,931209216.0,30739947520.0,10728192.0,384289.0
13-04 02:31:58,3.164,0.333,96.420,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1541869568.0,406503424.0,931209216.0,30739492864.0,8990150.0,366808.0
13-04 02:31:59,2.926,0.167,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541668864.0,406503424.0,931209216.0,30739693568.0,9795281.0,364462.0
13-04 02:32:00,3.344,0.167,96.321,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1541668864.0,406503424.0,931209216.0,30739693568.0,10668589.0,398824.0
13-04 02:32:01,3.580,0.333,96.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1541730304.0,406503424.0,931213312.0,30739628032.0,10037541.0,362477.0
13-04 02:32:02,3.500,0.167,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1542803456.0,406503424.0,931217408.0,30738550784.0,9383915.0,373362.0
13-04 02:32:03,3.258,0.251,96.408,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1542627328.0,406503424.0,931217408.0,30738726912.0,10132852.0,369843.0
13-04 02:32:04,2.502,0.167,97.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543892992.0,406503424.0,931217408.0,30737461248.0,9724716.0,118690.0
13-04 02:32:05,1.419,0.167,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1543385088.0,406503424.0,931221504.0,30737965056.0,6069137.0,54619.0
13-04 02:32:06,1.002,0.167,98.664,0.167,0.0,0.0,0.0,176128.0,0.0,19.0,1543680000.0,406503424.0,931221504.0,30737670144.0,1317851.0,21946.0
13-04 02:32:07,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543680000.0,406503424.0,931221504.0,30737670144.0,7060.0,23496.0
13-04 02:32:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,1543680000.0,406503424.0,931221504.0,30737670144.0,3654.0,4496.0
13-04 02:32:09,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543671808.0,406503424.0,931229696.0,30737670144.0,2280.0,2130.0
13-04 02:32:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543671808.0,406503424.0,931229696.0,30737670144.0,2974.0,3378.0
13-04 02:32:11,0.083,0.167,99.583,0.083,0.0,0.083,0.0,81920.0,0.0,5.0,1543671808.0,406503424.0,931229696.0,30737670144.0,3764.0,4564.0
13-04 02:32:12,1.836,0.250,97.913,0.0,0.0,0.0,0.0,430080.0,0.0,41.0,1547636736.0,406511616.0,931581952.0,30733344768.0,47544.0,83499.0
13-04 02:32:13,4.337,0.334,95.246,0.0,0.0,0.083,0.0,49152.0,0.0,12.0,1547501568.0,406511616.0,931590144.0,30733471744.0,5441398.0,406398.0
13-04 02:32:14,2.771,0.084,97.145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547485184.0,406511616.0,931590144.0,30733488128.0,9645981.0,373010.0
13-04 02:32:15,2.919,0.417,96.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1547452416.0,406511616.0,931590144.0,30733520896.0,8597143.0,400423.0
13-04 02:32:16,2.929,0.418,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1549611008.0,406511616.0,931590144.0,30731362304.0,10047429.0,388661.0
13-04 02:32:17,5.201,1.510,93.037,0.168,0.0,0.084,45056.0,1200128.0,3.0,187.0,1591230464.0,406515712.0,931848192.0,30689480704.0,9911164.0,462529.0
13-04 02:32:18,6.589,0.917,92.160,0.083,0.0,0.250,0.0,241664.0,0.0,15.0,1601953792.0,406528000.0,932134912.0,30678458368.0,9042048.0,394376.0
13-04 02:32:19,2.924,0.334,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1601794048.0,406528000.0,932134912.0,30678618112.0,9610000.0,396233.0
13-04 02:32:20,5.092,1.669,93.072,0.0,0.0,0.167,0.0,1302528.0,0.0,185.0,1664671744.0,406544384.0,932315136.0,30615543808.0,9475483.0,452059.0
13-04 02:32:21,6.544,0.923,92.534,0.0,0.0,0.0,0.0,266240.0,0.0,22.0,1656901632.0,406548480.0,932610048.0,30623014912.0,9094751.0,385139.0
13-04 02:32:22,3.336,0.334,96.163,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,1656758272.0,406548480.0,932610048.0,30623158272.0,9338469.0,407572.0
13-04 02:32:23,4.508,0.417,94.741,0.334,0.0,0.0,0.0,1040384.0,0.0,130.0,1660223488.0,406560768.0,932659200.0,30619631616.0,9742197.0,438673.0
13-04 02:32:24,4.576,1.581,93.677,0.0,0.0,0.166,0.0,471040.0,0.0,83.0,1666953216.0,406560768.0,932909056.0,30612652032.0,7198521.0,395304.0
13-04 02:32:25,2.343,0.167,97.490,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665429504.0,406560768.0,932909056.0,30614175744.0,5804813.0,330769.0
13-04 02:32:26,1.085,0.167,98.664,0.0,0.0,0.083,0.0,188416.0,0.0,19.0,1665355776.0,406568960.0,932974592.0,30614175744.0,3360767.0,193144.0
13-04 02:32:27,4.087,0.250,95.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1665482752.0,406568960.0,932974592.0,30614048768.0,9110274.0,549657.0
13-04 02:32:28,3.010,0.251,96.572,0.167,0.0,0.0,0.0,700416.0,0.0,4.0,1665732608.0,406568960.0,932978688.0,30613794816.0,10094347.0,388995.0
13-04 02:32:29,3.096,0.251,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1665884160.0,406568960.0,932982784.0,30613639168.0,9845121.0,416077.0
13-04 02:32:30,3.255,0.334,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1666076672.0,406568960.0,932982784.0,30613446656.0,9413724.0,369971.0
13-04 02:32:31,3.010,0.334,96.572,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1666428928.0,406568960.0,932982784.0,30613094400.0,10452709.0,393657.0
13-04 02:32:32,3.843,0.752,95.238,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1674395648.0,406568960.0,932982784.0,30605127680.0,8843125.0,485428.0
13-04 02:32:33,12.595,7.101,79.713,0.0,0.0,0.592,0.0,0.0,0.0,0.0,1700679680.0,406568960.0,938299392.0,30573527040.0,11763090.0,1308754.0
13-04 02:32:34,23.689,10.491,65.228,0.085,0.0,0.508,0.0,2183168.0,0.0,25.0,1732878336.0,406577152.0,953692160.0,30525927424.0,12514572.0,1425349.0
13-04 02:32:35,23.031,10.838,65.622,0.085,0.0,0.423,0.0,2150400.0,0.0,22.0,1745567744.0,406597632.0,969986048.0,30496923648.0,13378800.0,1399125.0
13-04 02:32:36,24.076,9.544,65.864,0.0,0.0,0.516,0.0,2170880.0,0.0,22.0,1759191040.0,406605824.0,984641536.0,30468636672.0,13569830.0,1418796.0
13-04 02:32:37,22.770,11.045,65.760,0.0,0.0,0.425,0.0,2170880.0,0.0,20.0,1770430464.0,406605824.0,1001005056.0,30441033728.0,12248500.0,1392780.0
13-04 02:32:38,22.280,9.845,66.926,0.086,0.0,0.864,0.0,2170880.0,0.0,21.0,1782493184.0,406609920.0,1016369152.0,30413602816.0,13206257.0,1415399.0
13-04 02:32:39,23.149,10.809,65.362,0.0,0.0,0.681,0.0,2162688.0,0.0,20.0,1793757184.0,406618112.0,1031372800.0,30387326976.0,13609702.0,1388688.0
13-04 02:32:40,23.838,10.482,64.835,0.085,0.0,0.761,0.0,2174976.0,0.0,21.0,1799192576.0,406618112.0,1048190976.0,30365073408.0,12652821.0,1422339.0
13-04 02:32:41,24.010,9.857,65.628,0.0,0.0,0.505,0.0,2162688.0,0.0,19.0,1807740928.0,406630400.0,1062731776.0,30341971968.0,12449795.0,1378740.0
13-04 02:32:42,23.254,10.647,65.503,0.0,0.0,0.596,0.0,2166784.0,0.0,20.0,1817415680.0,406630400.0,1077854208.0,30317174784.0,13524832.0,1412639.0
13-04 02:32:43,23.328,9.777,66.467,0.086,0.0,0.343,0.0,2752512.0,0.0,86.0,1826017280.0,406630400.0,1092808704.0,30293618688.0,12527385.0,1426468.0
13-04 02:32:44,22.232,10.386,66.609,0.086,0.0,0.687,0.0,2191360.0,0.0,20.0,1837277184.0,406630400.0,1108312064.0,30266855424.0,12638854.0,1390835.0
13-04 02:32:45,23.680,10.136,65.588,0.0,0.0,0.596,0.0,2162688.0,0.0,19.0,1844092928.0,406634496.0,1124294656.0,30244052992.0,12286936.0,1399879.0
13-04 02:32:46,22.894,10.213,66.298,0.085,0.0,0.511,0.0,2199552.0,0.0,22.0,1853714432.0,406634496.0,1139802112.0,30218924032.0,13227043.0,1406355.0
13-04 02:32:47,22.405,9.862,67.128,0.0,0.0,0.606,0.0,2162688.0,0.0,19.0,1864151040.0,406638592.0,1155219456.0,30193065984.0,12602926.0,1400068.0
13-04 02:32:48,23.716,10.017,65.668,0.0,0.0,0.599,0.0,2232320.0,0.0,29.0,1870446592.0,406638592.0,1171140608.0,30170849280.0,12018238.0,1410922.0
13-04 02:32:49,23.445,10.672,65.462,0.084,0.0,0.336,0.0,2228224.0,0.0,19.0,1882570752.0,406646784.0,1185652736.0,30144204800.0,12582314.0,1419577.0
13-04 02:32:50,24.471,10.076,64.776,0.085,0.0,0.593,0.0,2162688.0,0.0,19.0,1885155328.0,406659072.0,1201983488.0,30125277184.0,13611979.0,1385652.0
13-04 02:32:51,21.926,10.576,66.896,0.0,0.0,0.602,0.0,2166784.0,0.0,20.0,1897144320.0,406675456.0,1217118208.0,30098137088.0,12083374.0,1418296.0
13-04 02:32:52,22.498,10.607,66.210,0.086,0.0,0.599,0.0,2203648.0,0.0,22.0,1901133824.0,406679552.0,1232474112.0,30078787584.0,12822570.0,1420384.0
13-04 02:32:53,22.567,9.216,67.873,0.0,0.0,0.345,0.0,2211840.0,0.0,28.0,1907429376.0,406687744.0,1248382976.0,30056574976.0,10863654.0,1126728.0
13-04 02:32:54,20.427,10.085,68.974,0.085,0.0,0.427,0.0,2203648.0,0.0,19.0,1914707968.0,406691840.0,1264287744.0,30033387520.0,8144951.0,1074839.0
13-04 02:32:55,19.064,9.099,71.317,0.0,0.0,0.520,0.0,2166784.0,0.0,19.0,1918193664.0,406700032.0,1279004672.0,30015176704.0,3798687.0,1038478.0
13-04 02:32:56,19.777,9.503,70.377,0.086,0.0,0.257,0.0,2170880.0,0.0,19.0,1930190848.0,406704128.0,1294925824.0,29987254272.0,3128600.0,1046178.0
13-04 02:32:57,19.109,9.426,71.037,0.0,0.0,0.428,0.0,2170880.0,0.0,21.0,1516453888.0,406712320.0,1310838784.0,30385070080.0,3125387.0,1035341.0
13-04 02:32:58,27.071,10.760,61.486,0.171,0.0,0.512,0.0,2215936.0,0.0,28.0,1526575104.0,406724608.0,1325555712.0,30360219648.0,3135438.0,1039172.0
13-04 02:32:59,18.974,9.316,71.197,0.0,0.0,0.513,0.0,2191360.0,0.0,22.0,1523773440.0,406728704.0,1340559360.0,30348013568.0,3136080.0,1035725.0
13-04 02:33:00,19.761,9.114,70.698,0.0,0.0,0.426,0.0,2174976.0,0.0,22.0,1525772288.0,406732800.0,1356017664.0,30330552320.0,2308584.0,1022299.0
13-04 02:33:01,20.340,10.213,69.021,0.085,0.0,0.340,0.0,2166784.0,0.0,21.0,1537916928.0,406740992.0,1372053504.0,30302363648.0,3933991.0,1037396.0
13-04 02:33:02,19.845,8.369,71.268,0.0,0.0,0.518,0.0,2174976.0,0.0,21.0,1536659456.0,406740992.0,1387847680.0,30287826944.0,3122042.0,1026084.0
13-04 02:33:03,19.180,8.980,68.265,3.139,0.0,0.436,0.0,129978368.0,0.0,265.0,1543458816.0,406745088.0,1403457536.0,30265413632.0,3165177.0,1089297.0
13-04 02:33:04,17.993,7.958,64.014,9.602,0.0,0.433,0.0,271454208.0,0.0,519.0,1548996608.0,406749184.0,1416581120.0,30246748160.0,2988680.0,958763.0
13-04 02:33:05,21.622,10.220,67.230,0.591,0.0,0.338,0.0,28790784.0,0.0,90.0,1569095680.0,406757376.0,1433993216.0,30209228800.0,3264078.0,1102823.0
13-04 02:33:06,19.485,9.957,70.129,0.086,0.0,0.343,0.0,2162688.0,0.0,19.0,1571180544.0,406757376.0,1449435136.0,30191702016.0,3123262.0,1029306.0
13-04 02:33:07,19.865,9.933,69.613,0.0,0.0,0.589,0.0,2166784.0,0.0,19.0,1579573248.0,406757376.0,1466028032.0,30166716416.0,3125024.0,1030005.0
13-04 02:33:08,20.236,9.612,69.646,0.0,0.0,0.506,0.0,2166784.0,0.0,19.0,1584357376.0,406765568.0,1480536064.0,30147416064.0,3120835.0,1028360.0
13-04 02:33:09,19.492,10.254,69.915,0.0,0.0,0.339,0.0,2203648.0,0.0,22.0,1594249216.0,406773760.0,1496125440.0,30121926656.0,3148973.0,1051451.0
13-04 02:33:10,19.289,10.321,69.712,0.169,0.0,0.508,0.0,2174976.0,0.0,21.0,1603620864.0,406777856.0,1512521728.0,30096154624.0,3122551.0,1029631.0
13-04 02:33:11,19.385,9.479,70.538,0.0,0.0,0.598,0.0,2166784.0,0.0,20.0,1612173312.0,406777856.0,1527558144.0,30072565760.0,3131410.0,1037171.0
13-04 02:33:12,18.793,10.374,70.323,0.085,0.0,0.425,0.0,2166784.0,0.0,20.0,1627316224.0,406781952.0,1542664192.0,30042312704.0,3121981.0,1027564.0
13-04 02:33:13,18.729,9.966,70.876,0.086,0.0,0.344,0.0,2162688.0,0.0,19.0,1631633408.0,406781952.0,1558597632.0,30022062080.0,3127934.0,1031429.0
13-04 02:33:14,19.731,9.992,69.857,0.0,0.0,0.420,0.0,2318336.0,0.0,39.0,1634099200.0,406781952.0,1573691392.0,30004502528.0,3119097.0,1023479.0
13-04 02:33:15,18.261,9.478,71.826,0.0,0.0,0.435,0.0,2179072.0,0.0,20.0,1636077568.0,406794240.0,1589178368.0,29987024896.0,3129066.0,1035008.0
13-04 02:33:16,19.523,9.378,70.418,0.171,0.0,0.512,0.0,2179072.0,0.0,21.0,1648156672.0,406806528.0,1605079040.0,29959032832.0,3127192.0,1031078.0
13-04 02:33:17,18.734,10.265,70.488,0.0,0.0,0.513,0.0,2166784.0,0.0,19.0,1652183040.0,406806528.0,1620480000.0,29939605504.0,3121929.0,1028225.0
13-04 02:33:18,20.085,8.974,70.513,0.0,0.0,0.427,0.0,2154496.0,0.0,19.0,1658765312.0,406814720.0,1636130816.0,29917364224.0,3127773.0,1031981.0
13-04 02:33:19,18.907,8.760,71.813,0.087,0.0,0.434,0.0,2170880.0,0.0,19.0,1665609728.0,406814720.0,1651671040.0,29894979584.0,3130542.0,1037898.0
13-04 02:33:20,20.034,10.185,69.192,0.084,0.0,0.505,0.0,2162688.0,0.0,19.0,1673097216.0,406814720.0,1666273280.0,29872889856.0,3124624.0,1029369.0
13-04 02:33:21,18.321,11.111,69.975,0.0,0.0,0.594,0.0,2174976.0,0.0,20.0,1690296320.0,406822912.0,1682272256.0,29839683584.0,3122774.0,1027006.0
13-04 02:33:22,18.213,9.966,71.134,0.086,0.0,0.601,0.0,2174976.0,0.0,21.0,1698050048.0,406835200.0,1698660352.0,29815529472.0,3137910.0,1047210.0
13-04 02:33:23,19.015,10.357,70.374,0.0,0.0,0.255,0.0,2166784.0,0.0,20.0,1703747584.0,406839296.0,1713688576.0,29794799616.0,3127458.0,1030643.0
13-04 02:33:24,20.388,9.941,69.166,0.084,0.0,0.421,0.0,2162688.0,0.0,19.0,1710505984.0,406843392.0,1729306624.0,29772419072.0,3128455.0,1032398.0
13-04 02:33:25,18.819,10.380,70.295,0.0,0.0,0.506,0.0,2166784.0,0.0,19.0,1724387328.0,406851584.0,1744756736.0,29743079424.0,3122586.0,1027543.0
13-04 02:33:26,18.228,10.733,70.443,0.0,0.0,0.596,0.0,2162688.0,0.0,20.0,1725583360.0,406851584.0,1759772672.0,29726867456.0,3121604.0,1028067.0
13-04 02:33:27,18.205,9.836,71.355,0.086,0.0,0.518,0.0,2170880.0,0.0,20.0,1742467072.0,406855680.0,1774817280.0,29694935040.0,3134546.0,1042298.0
13-04 02:33:28,19.031,10.620,69.839,0.085,0.0,0.425,0.0,2187264.0,0.0,24.0,1741963264.0,406863872.0,1790844928.0,29679403008.0,3124796.0,1028893.0
13-04 02:33:29,18.847,9.208,71.343,0.0,0.0,0.602,0.0,2170880.0,0.0,20.0,1755336704.0,406867968.0,1806700544.0,29650169856.0,3127747.0,1030739.0
13-04 02:33:30,19.218,9.269,71.088,0.0,0.0,0.425,0.0,2179072.0,0.0,19.0,1755779072.0,406872064.0,1821462528.0,29634961408.0,3135500.0,1035055.0
13-04 02:33:31,19.076,10.522,69.974,0.086,0.0,0.342,0.0,2166784.0,0.0,19.0,1775054848.0,406876160.0,1837416448.0,29599727616.0,3118140.0,1028114.0
13-04 02:33:32,19.525,9.593,70.289,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,1775312896.0,406880256.0,1853280256.0,29583601664.0,3130847.0,1031925.0
13-04 02:33:33,19.267,8.951,70.759,0.256,0.0,0.767,0.0,2183168.0,0.0,22.0,1791283200.0,406892544.0,1868021760.0,29552877568.0,3115952.0,1025188.0
13-04 02:33:34,19.950,9.975,69.153,0.671,0.0,0.251,0.0,33476608.0,0.0,78.0,1792323584.0,406896640.0,1883451392.0,29536403456.0,3137552.0,1035432.0
13-04 02:33:35,18.428,10.228,63.229,7.692,0.0,0.423,0.0,273752064.0,0.0,522.0,1792782336.0,406896640.0,1897119744.0,29522276352.0,2983457.0,958769.0
13-04 02:33:36,20.734,10.324,64.761,3.754,0.0,0.427,0.0,120930304.0,0.0,261.0,1801736192.0,406896640.0,1916350464.0,29494091776.0,3256981.0,1099670.0
13-04 02:33:37,19.185,10.272,70.204,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,1811079168.0,406900736.0,1930878976.0,29470216192.0,3131523.0,1034801.0
13-04 02:33:38,18.497,10.726,70.355,0.084,0.0,0.338,0.0,2166784.0,0.0,19.0,1820766208.0,406904832.0,1946902528.0,29444501504.0,3129744.0,1031733.0
13-04 02:33:39,19.250,10.051,70.017,0.085,0.0,0.596,0.0,2179072.0,0.0,21.0,1827651584.0,406908928.0,1961504768.0,29423009792.0,3122196.0,1026118.0
13-04 02:33:40,19.325,10.211,69.958,0.0,0.0,0.506,0.0,2162688.0,0.0,19.0,1830899712.0,406913024.0,1976758272.0,29404504064.0,3127967.0,1032557.0
13-04 02:33:41,19.459,9.814,70.220,0.0,0.0,0.508,0.0,2166784.0,0.0,19.0,1845886976.0,406921216.0,1992486912.0,29373779968.0,3125699.0,1029211.0
13-04 02:33:42,19.189,10.313,70.076,0.0,0.0,0.423,0.0,2158592.0,0.0,19.0,1859661824.0,406929408.0,2007564288.0,29344919552.0,3152446.0,1052521.0
13-04 02:33:43,19.306,10.330,69.856,0.085,0.0,0.423,0.0,2170880.0,0.0,19.0,1859121152.0,406933504.0,2024443904.0,29328576512.0,3118041.0,1026364.0
13-04 02:33:44,18.841,10.145,70.588,0.0,0.0,0.426,0.0,2203648.0,0.0,22.0,1862221824.0,406937600.0,2039074816.0,29310840832.0,3130316.0,1033963.0
13-04 02:33:45,20.707,9.596,69.108,0.084,0.0,0.505,0.0,5640192.0,0.0,31.0,1875480576.0,406941696.0,2054049792.0,29282603008.0,3126453.0,1031803.0
13-04 02:33:46,19.097,8.507,71.875,0.087,0.0,0.434,0.0,2297856.0,0.0,31.0,1892941824.0,406941696.0,2069618688.0,29249572864.0,3129042.0,1032961.0
13-04 02:33:47,19.052,9.397,71.293,0.0,0.0,0.259,0.0,2158592.0,0.0,19.0,1893793792.0,406941696.0,2085912576.0,29232427008.0,3126649.0,1030446.0
13-04 02:33:48,19.344,11.018,69.134,0.084,0.0,0.421,0.0,2158592.0,0.0,19.0,1894207488.0,406941696.0,2101497856.0,29216428032.0,3129004.0,1030017.0
13-04 02:33:49,19.072,10.549,69.958,0.084,0.0,0.338,0.0,2158592.0,0.0,19.0,1894178816.0,406953984.0,2116497408.0,29201444864.0,3124092.0,1028100.0
13-04 02:33:50,19.508,9.754,70.144,0.0,0.0,0.594,0.0,2166784.0,0.0,19.0,1904775168.0,406978560.0,2131177472.0,29176143872.0,3124655.0,1031126.0
13-04 02:33:51,18.996,11.213,69.205,0.167,0.0,0.418,0.0,2170880.0,0.0,21.0,1919045632.0,406990848.0,2147590144.0,29145448448.0,3133372.0,1033910.0
13-04 02:33:52,18.986,9.622,70.962,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,1922592768.0,407003136.0,2163589120.0,29125890048.0,3140034.0,1048474.0
13-04 02:33:53,20.084,10.209,69.289,0.0,0.0,0.418,0.0,2162688.0,0.0,19.0,1927491584.0,407007232.0,2178748416.0,29105827840.0,3133418.0,1035253.0
13-04 02:33:54,18.369,9.785,71.330,0.0,0.0,0.515,0.0,2162688.0,0.0,19.0,1931345920.0,407011328.0,2194026496.0,29086691328.0,3121578.0,1024068.0
13-04 02:33:55,19.383,9.434,70.755,0.0,0.0,0.429,0.0,2158592.0,0.0,19.0,1938206720.0,407011328.0,2209198080.0,29064658944.0,3129102.0,1034496.0
13-04 02:33:56,18.983,10.593,69.831,0.0,0.0,0.593,0.0,2162688.0,0.0,19.0,1947344896.0,407019520.0,2225197056.0,29039513600.0,3127858.0,1029297.0
13-04 02:33:57,18.826,9.413,71.330,0.086,0.0,0.345,0.0,2166784.0,0.0,21.0,1947537408.0,407019520.0,2240389120.0,29024129024.0,3126730.0,1031074.0
13-04 02:33:58,18.937,9.769,70.865,0.086,0.0,0.343,0.0,2162688.0,0.0,19.0,1962831872.0,407023616.0,2255761408.0,28993458176.0,3119380.0,1026132.0
13-04 02:33:59,18.939,10.269,70.118,0.0,0.0,0.673,0.0,2162688.0,0.0,21.0,1980444672.0,407027712.0,2272198656.0,28959404032.0,3131043.0,1032707.0
13-04 02:34:00,19.092,9.247,71.233,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,1989025792.0,407035904.0,2286313472.0,28936699904.0,3125696.0,1032693.0
13-04 02:34:01,19.796,9.176,70.348,0.085,0.0,0.595,0.0,2162688.0,0.0,19.0,1996640256.0,407040000.0,2302627840.0,28912766976.0,3128866.0,1035176.0
13-04 02:34:02,18.632,10.0,71.111,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2003247104.0,407040000.0,2317422592.0,28891365376.0,3131535.0,1033091.0
13-04 02:34:03,18.506,10.017,70.883,0.085,0.0,0.509,0.0,2195456.0,0.0,22.0,2008526848.0,407056384.0,2333323264.0,28870168576.0,3133229.0,1034636.0
13-04 02:34:04,20.359,9.666,69.547,0.086,0.0,0.342,0.0,2179072.0,0.0,25.0,2018463744.0,407064576.0,2348875776.0,28844670976.0,3118162.0,1026660.0
13-04 02:34:05,19.525,9.253,70.883,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,2025717760.0,407072768.0,2363863040.0,28822421504.0,3133206.0,1030724.0
13-04 02:34:06,18.128,9.532,62.213,9.447,0.0,0.681,0.0,227508224.0,0.0,432.0,2025897984.0,407072768.0,2377367552.0,28808736768.0,2984095.0,958691.0
13-04 02:34:07,15.714,9.076,66.723,7.899,0.0,0.588,0.0,195915776.0,0.0,388.0,2034999296.0,407085056.0,2391240704.0,28785750016.0,3032292.0,1015727.0
13-04 02:34:08,25.427,11.348,62.799,0.085,0.0,0.341,0.0,4317184.0,0.0,38.0,2052087808.0,407089152.0,2410835968.0,28749062144.0,3358383.0,1117584.0
13-04 02:34:09,20.336,10.084,69.244,0.084,0.0,0.252,0.0,2174976.0,0.0,21.0,2066325504.0,407097344.0,2427740160.0,28717912064.0,3130298.0,1036686.0
13-04 02:34:10,19.613,10.101,69.949,0.0,0.0,0.337,0.0,2158592.0,0.0,19.0,2067808256.0,407105536.0,2441928704.0,28702232576.0,3123016.0,1028621.0
13-04 02:34:11,20.051,9.222,70.474,0.0,0.0,0.254,0.0,2158592.0,0.0,19.0,2067472384.0,407113728.0,2457907200.0,28686581760.0,3126749.0,1030622.0
13-04 02:34:12,20.204,8.998,70.289,0.085,0.0,0.424,0.0,2174976.0,0.0,20.0,2067914752.0,407113728.0,2473054208.0,28670992384.0,3125989.0,1029284.0
13-04 02:34:13,19.549,10.526,69.340,0.0,0.0,0.585,0.0,2158592.0,0.0,19.0,2076082176.0,407130112.0,2488893440.0,28646969344.0,3130415.0,1033223.0
13-04 02:34:14,19.153,9.915,70.339,0.0,0.0,0.593,0.0,2162688.0,0.0,19.0,2081239040.0,407138304.0,2504339456.0,28626358272.0,3131587.0,1032362.0
13-04 02:34:15,19.154,9.318,70.923,0.086,0.0,0.518,0.0,2170880.0,0.0,21.0,2091585536.0,407146496.0,2519121920.0,28601221120.0,3117882.0,1026631.0
13-04 02:34:16,19.404,10.213,70.128,0.085,0.0,0.170,0.0,4513792.0,0.0,26.0,2093768704.0,407146496.0,2533187584.0,28584972288.0,3134671.0,1033527.0
13-04 02:34:17,19.452,9.254,70.951,0.0,0.0,0.343,0.0,2338816.0,0.0,40.0,2093260800.0,407146496.0,2549280768.0,28569387008.0,3123723.0,1029565.0
13-04 02:34:18,19.508,10.178,69.890,0.0,0.0,0.424,0.0,2179072.0,0.0,20.0,2093711360.0,407158784.0,2564096000.0,28554108928.0,3125683.0,1033466.0
13-04 02:34:19,18.745,10.348,70.314,0.085,0.0,0.509,0.0,2187264.0,0.0,22.0,2096390144.0,407171072.0,2579685376.0,28535828480.0,3127384.0,1028648.0
13-04 02:34:20,18.914,10.517,70.059,0.085,0.0,0.424,0.0,2150400.0,0.0,19.0,2107965440.0,407171072.0,2595725312.0,28508213248.0,3127633.0,1032600.0
13-04 02:34:21,20.0,10.0,69.661,0.085,0.0,0.254,0.0,2162688.0,0.0,22.0,2113343488.0,407171072.0,2611585024.0,28486975488.0,3127145.0,1031559.0
13-04 02:34:22,19.697,10.269,69.697,0.084,0.0,0.253,0.0,2150400.0,0.0,19.0,2113318912.0,407175168.0,2626748416.0,28471832576.0,3144607.0,1049394.0
13-04 02:34:23,20.201,10.059,69.237,0.0,0.0,0.503,0.0,2154496.0,0.0,19.0,2114109440.0,407187456.0,2641383424.0,28456394752.0,3123465.0,1026984.0
13-04 02:34:24,19.076,9.923,70.659,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,2114519040.0,407187456.0,2657345536.0,28440023040.0,3122340.0,1026811.0
13-04 02:34:25,18.955,10.615,69.840,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,2114445312.0,407199744.0,2672832512.0,28424597504.0,3128578.0,1031076.0
13-04 02:34:26,19.865,9.975,69.653,0.0,0.0,0.507,0.0,2150400.0,0.0,19.0,2114379776.0,407203840.0,2688385024.0,28409106432.0,3128302.0,1034480.0
13-04 02:34:27,19.319,9.787,70.468,0.085,0.0,0.340,0.0,2162688.0,0.0,21.0,2114129920.0,407212032.0,2704240640.0,28393492480.0,3132108.0,1034210.0
13-04 02:34:28,19.591,9.455,70.358,0.0,0.0,0.596,0.0,2154496.0,0.0,19.0,2115276800.0,407228416.0,2719404032.0,28377165824.0,3124299.0,1026864.0
13-04 02:34:29,19.333,9.752,70.573,0.0,0.0,0.342,0.0,2150400.0,0.0,20.0,2114899968.0,407228416.0,2735685632.0,28361261056.0,3125360.0,1031326.0
13-04 02:34:30,18.958,9.991,70.538,0.085,0.0,0.427,0.0,2146304.0,0.0,19.0,2120491008.0,407232512.0,2750812160.0,28340539392.0,3132412.0,1033984.0
13-04 02:34:31,20.068,9.653,69.687,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,2121392128.0,407232512.0,2766036992.0,28324413440.0,3125843.0,1030425.0
13-04 02:34:32,17.990,9.797,71.706,0.0,0.0,0.507,0.0,2150400.0,0.0,19.0,2120843264.0,407232512.0,2780966912.0,28310032384.0,3073879.0,971442.0
13-04 02:34:33,9.375,3.801,86.740,0.084,0.0,0.0,0.0,2170880.0,0.0,21.0,2120749056.0,407240704.0,2791362560.0,28299722752.0,150706.0,83223.0
13-04 02:34:34,0.500,0.667,98.833,0.0,0.0,0.0,0.0,196608.0,0.0,20.0,2120753152.0,407240704.0,2791366656.0,28299714560.0,79937.0,27425.0
13-04 02:34:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2121027584.0,407240704.0,2791600128.0,28299206656.0,4105.0,5168.0
13-04 02:34:36,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2119880704.0,407240704.0,2791604224.0,28300349440.0,4516.0,6001.0
13-04 02:34:37,0.167,0.334,95.163,4.337,0.0,0.0,0.0,147062784.0,0.0,278.0,2119864320.0,407240704.0,2791620608.0,28300349440.0,2993.0,3393.0
13-04 02:34:38,0.0,0.167,96.154,3.679,0.0,0.0,0.0,208654336.0,0.0,396.0,2119860224.0,407240704.0,2791624704.0,28300349440.0,2627.0,2990.0
13-04 02:34:39,0.0,0.167,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,2119987200.0,407240704.0,2791624704.0,28300222464.0,2955.0,3345.0
13-04 02:34:40,4.890,3.288,91.653,0.0,0.0,0.169,0.0,45056.0,0.0,2.0,2119315456.0,407240704.0,2794074112.0,28298444800.0,547928.0,543848.0
13-04 02:34:41,22.940,11.045,65.421,0.085,0.0,0.510,0.0,2150400.0,0.0,19.0,2118496256.0,407240704.0,2812542976.0,28280795136.0,3362310.0,1261106.0
13-04 02:34:42,21.610,12.203,65.508,0.0,0.0,0.678,0.0,2154496.0,0.0,19.0,2118713344.0,407244800.0,2827755520.0,28265361408.0,5395633.0,1284139.0
13-04 02:34:43,24.893,13.133,61.202,0.086,0.0,0.687,0.0,2150400.0,0.0,20.0,2118701056.0,407244800.0,2849353728.0,28243775488.0,3303239.0,1231231.0
13-04 02:34:44,25.512,13.311,60.666,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,2119499776.0,407248896.0,2867908608.0,28224417792.0,3388782.0,1274604.0
13-04 02:34:45,23.575,12.349,63.472,0.173,0.0,0.432,0.0,4313088.0,0.0,40.0,2119368704.0,407252992.0,2889240576.0,28203212800.0,3539326.0,1353990.0
13-04 02:34:46,22.222,10.508,66.925,0.0,0.0,0.345,0.0,2154496.0,0.0,19.0,2120208384.0,407252992.0,2905657344.0,28185956352.0,5337962.0,1286539.0
13-04 02:34:47,26.080,13.124,60.034,0.085,0.0,0.677,0.0,2150400.0,0.0,19.0,2119847936.0,407261184.0,2926899200.0,28165066752.0,3378072.0,1238233.0
13-04 02:34:48,25.705,13.066,60.803,0.0,0.0,0.427,0.0,2232320.0,0.0,32.0,2120704000.0,407261184.0,2945593344.0,28145516544.0,3334537.0,1244632.0
13-04 02:34:49,23.986,12.511,62.899,0.086,0.0,0.518,0.0,4321280.0,0.0,38.0,2119782400.0,407277568.0,2967449600.0,28124565504.0,3580868.0,1377209.0
13-04 02:34:50,22.373,11.441,65.593,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,2121781248.0,407285760.0,2983120896.0,28106887168.0,5396788.0,1287110.0
13-04 02:34:51,26.672,12.264,60.549,0.172,0.0,0.343,0.0,2158592.0,0.0,21.0,2121179136.0,407285760.0,3004534784.0,28086075392.0,3327864.0,1240345.0
13-04 02:34:52,26.835,12.827,59.916,0.0,0.0,0.422,0.0,2154496.0,0.0,19.0,2121216000.0,407293952.0,3023409152.0,28067155968.0,3375806.0,1278831.0
13-04 02:34:53,24.831,11.864,62.373,0.085,0.0,0.847,0.0,4304896.0,0.0,38.0,2120855552.0,407302144.0,3044077568.0,28046839808.0,3547657.0,1359608.0
13-04 02:34:54,21.743,11.044,66.695,0.0,0.0,0.518,0.0,2150400.0,0.0,19.0,2122567680.0,407302144.0,3061043200.0,28028162048.0,5396248.0,1285886.0
13-04 02:34:55,26.325,12.479,60.513,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2121285632.0,407306240.0,3082760192.0,28007723008.0,3307962.0,1231517.0
13-04 02:34:56,25.523,12.456,61.760,0.0,0.0,0.261,0.0,2150400.0,0.0,19.0,2121822208.0,407314432.0,3100618752.0,27989319680.0,3357904.0,1257192.0
13-04 02:34:57,24.153,10.947,64.118,0.174,0.0,0.608,0.0,4362240.0,0.0,43.0,2122452992.0,407318528.0,3122585600.0,27966717952.0,3565530.0,1368825.0
13-04 02:34:58,21.840,10.576,67.068,0.0,0.0,0.516,0.0,2154496.0,0.0,19.0,2123087872.0,407322624.0,3139223552.0,27949441024.0,5393861.0,1285150.0
13-04 02:34:59,26.491,13.458,59.540,0.085,0.0,0.426,0.0,5619712.0,0.0,28.0,2125672448.0,407326720.0,3159642112.0,27926433792.0,3331258.0,1243992.0
13-04 02:35:00,26.867,12.361,60.086,0.086,0.0,0.601,0.0,9187328.0,0.0,40.0,2126860288.0,407334912.0,3177713664.0,27907166208.0,3335275.0,1247250.0
13-04 02:35:01,24.659,11.689,63.055,0.085,0.0,0.512,0.0,4317184.0,0.0,39.0,2126692352.0,407339008.0,3199336448.0,27885707264.0,3574327.0,1371927.0
13-04 02:35:02,22.326,11.460,65.705,0.085,0.0,0.424,0.0,2183168.0,0.0,19.0,2127556608.0,407339008.0,3215343616.0,27868835840.0,5396097.0,1284741.0
13-04 02:35:03,26.347,12.746,60.308,0.086,0.0,0.513,0.0,2166784.0,0.0,21.0,2126913536.0,407343104.0,3236773888.0,27848044544.0,3332167.0,1245797.0
13-04 02:35:04,26.802,12.129,60.221,0.085,0.0,0.763,0.0,2170880.0,0.0,20.0,2126630912.0,407347200.0,3255279616.0,27829817344.0,3317713.0,1237463.0
13-04 02:35:05,24.893,11.502,62.918,0.0,0.0,0.687,0.0,4313088.0,0.0,38.0,2126512128.0,407351296.0,3276427264.0,27808784384.0,3579217.0,1375619.0
13-04 02:35:06,21.021,11.915,66.298,0.085,0.0,0.681,0.0,2154496.0,0.0,19.0,2126835712.0,407351296.0,3292315648.0,27792572416.0,5248981.0,1281891.0
13-04 02:35:07,26.979,12.340,60.085,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2125848576.0,407355392.0,3314843648.0,27771027456.0,3479152.0,1254972.0
13-04 02:35:08,26.117,12.285,60.825,0.0,0.0,0.773,0.0,2154496.0,0.0,19.0,2126082048.0,407359488.0,3333779456.0,27751854080.0,3385656.0,1273250.0
13-04 02:35:09,23.262,11.674,64.206,0.172,0.0,0.687,0.0,4337664.0,0.0,43.0,2126790656.0,407359488.0,3353767936.0,27731156992.0,3533016.0,1350162.0
13-04 02:35:10,21.843,11.263,66.297,0.0,0.0,0.597,0.0,2154496.0,0.0,19.0,2126434304.0,407359488.0,3372027904.0,27713253376.0,3362789.0,1261616.0
13-04 02:35:11,21.594,11.311,66.667,0.0,0.0,0.428,0.0,2154496.0,0.0,19.0,2127376384.0,407363584.0,3387969536.0,27696365568.0,3360690.0,1259672.0
13-04 02:35:12,11.111,6.838,81.624,0.0,0.0,0.427,0.0,0.0,0.0,0.0,2128125952.0,407363584.0,3395981312.0,27687604224.0,1184898.0,1164070.0
13-04 02:35:13,19.286,11.045,63.466,5.777,0.0,0.425,0.0,135917568.0,0.0,262.0,2128388096.0,407367680.0,3411492864.0,27671826432.0,2890875.0,1179865.0
13-04 02:35:14,10.241,7.401,69.535,12.478,0.0,0.344,0.0,270561280.0,0.0,511.0,2127785984.0,407367680.0,3420614656.0,27663306752.0,3451900.0,1186309.0
13-04 02:35:15,20.391,12.234,61.767,5.183,0.0,0.425,0.0,151863296.0,0.0,293.0,2143887360.0,407367680.0,3436802048.0,27631017984.0,9179385.0,1282992.0
13-04 02:35:16,32.391,14.653,52.185,0.086,0.0,0.686,0.0,4304896.0,0.0,38.0,2147147776.0,407379968.0,3460096000.0,27604451328.0,3498339.0,1335609.0
13-04 02:35:17,31.535,16.526,51.265,0.084,0.0,0.590,0.0,4317184.0,0.0,39.0,2147037184.0,407392256.0,3486351360.0,27578294272.0,3496003.0,1330841.0
13-04 02:35:18,31.379,15.259,52.500,0.086,0.0,0.776,0.0,4308992.0,0.0,38.0,2148126720.0,407404544.0,3511390208.0,27552153600.0,5551491.0,1366119.0
13-04 02:35:19,32.648,15.253,51.414,0.086,0.0,0.600,0.0,4321280.0,0.0,41.0,2146004992.0,407408640.0,3537944576.0,27527716864.0,3514147.0,1338698.0
13-04 02:35:20,32.678,14.200,52.010,0.171,0.0,0.941,0.0,4489216.0,0.0,64.0,2147643392.0,407408640.0,3562278912.0,27501744128.0,3479115.0,1320514.0
13-04 02:35:21,27.311,14.249,57.930,0.085,0.0,0.424,0.0,4313088.0,0.0,38.0,2148192256.0,407408640.0,3583823872.0,27479650304.0,3561007.0,1365963.0
13-04 02:35:22,24.465,12.660,62.447,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2146770944.0,407412736.0,3605331968.0,27459559424.0,5388457.0,1286144.0
13-04 02:35:23,27.656,12.648,59.359,0.0,0.0,0.337,0.0,2154496.0,0.0,19.0,2148089856.0,407416832.0,3623915520.0,27439652864.0,3345660.0,1251453.0
13-04 02:35:24,25.473,12.220,61.618,0.086,0.0,0.602,0.0,4308992.0,0.0,38.0,2148016128.0,407416832.0,3645829120.0,27417812992.0,3547873.0,1357495.0
13-04 02:35:25,21.521,10.804,66.984,0.086,0.0,0.605,0.0,2187264.0,0.0,22.0,2147360768.0,407416832.0,3661975552.0,27402321920.0,3364103.0,1262555.0
13-04 02:35:26,24.936,12.082,62.554,0.171,0.0,0.257,0.0,2166784.0,0.0,21.0,2147352576.0,407416832.0,3682205696.0,27382099968.0,5356476.0,1264342.0
13-04 02:35:27,25.628,12.554,61.212,0.087,0.0,0.519,0.0,2150400.0,0.0,20.0,2149011456.0,407416832.0,3701362688.0,27361284096.0,3372595.0,1265176.0
13-04 02:35:28,25.878,12.425,60.840,0.086,0.0,0.771,0.0,4313088.0,0.0,38.0,2148159488.0,407425024.0,3723378688.0,27340111872.0,3541352.0,1357856.0
13-04 02:35:29,21.937,10.968,66.495,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2148016128.0,407425024.0,3741425664.0,27322208256.0,3362254.0,1258898.0
13-04 02:35:30,24.439,11.399,63.472,0.0,0.0,0.691,0.0,2154496.0,0.0,20.0,2147635200.0,407429120.0,3760254976.0,27303755776.0,5366785.0,1268929.0
13-04 02:35:31,26.468,12.936,60.085,0.0,0.0,0.511,0.0,2150400.0,0.0,19.0,2147868672.0,407445504.0,3779010560.0,27284750336.0,3348978.0,1253845.0
13-04 02:35:32,26.244,12.264,60.635,0.172,0.0,0.686,0.0,4325376.0,0.0,40.0,2146181120.0,407453696.0,3801169920.0,27264270336.0,3551854.0,1361654.0
13-04 02:35:33,22.308,10.684,66.325,0.0,0.0,0.684,0.0,2154496.0,0.0,19.0,2148192256.0,407453696.0,3818676224.0,27244752896.0,3363462.0,1260757.0
13-04 02:35:34,24.336,11.997,63.068,0.086,0.0,0.514,0.0,2154496.0,0.0,19.0,2147827712.0,407453696.0,3837841408.0,27225952256.0,5366883.0,1269934.0
13-04 02:35:35,26.211,11.765,61.246,0.0,0.0,0.779,0.0,2154496.0,0.0,20.0,2148753408.0,407453696.0,3856334848.0,27206533120.0,3356795.0,1258734.0
13-04 02:35:36,26.284,12.586,60.445,0.086,0.0,0.599,0.0,4313088.0,0.0,38.0,2148569088.0,407465984.0,3878473728.0,27184566272.0,3543059.0,1360247.0
13-04 02:35:37,22.570,11.327,65.511,0.0,0.0,0.592,0.0,2154496.0,0.0,19.0,2148691968.0,407465984.0,3896508416.0,27166408704.0,3363367.0,1259019.0
13-04 02:35:38,23.905,11.121,64.186,0.175,0.0,0.613,0.0,2174976.0,0.0,21.0,2148728832.0,407465984.0,3915333632.0,27147546624.0,5376113.0,1277251.0
13-04 02:35:39,25.834,13.174,60.393,0.0,0.0,0.599,0.0,2146304.0,0.0,19.0,2149474304.0,407470080.0,3934068736.0,27128061952.0,3353146.0,1264432.0
13-04 02:35:40,23.636,13.939,61.818,0.087,0.0,0.519,0.0,4317184.0,0.0,38.0,2149314560.0,407474176.0,3955937280.0,27106349056.0,3551164.0,1355297.0
13-04 02:35:41,22.136,10.767,66.667,0.0,0.0,0.431,0.0,2158592.0,0.0,19.0,2149040128.0,407478272.0,3974365184.0,27088191488.0,3368166.0,1268395.0
13-04 02:35:42,12.797,7.712,79.153,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2148769792.0,407478272.0,3982512128.0,27080314880.0,3198821.0,1170816.0
13-04 02:35:43,31.986,15.047,52.365,0.086,0.0,0.516,0.0,4313088.0,0.0,38.0,2149216256.0,407490560.0,4008460288.0,27053907968.0,5543196.0,1363998.0
13-04 02:35:44,32.513,14.941,52.037,0.085,0.0,0.424,0.0,2191360.0,0.0,24.0,2150797312.0,407494656.0,4030619648.0,27030163456.0,3374622.0,1264035.0
13-04 02:35:45,21.562,12.394,61.630,3.990,0.0,0.424,0.0,182894592.0,0.0,351.0,2149785600.0,407502848.0,4048924672.0,27012861952.0,3363175.0,1261081.0
13-04 02:35:46,11.424,7.246,69.309,11.594,0.0,0.426,0.0,270532608.0,0.0,501.0,2150080512.0,407502848.0,4056764416.0,27004727296.0,3453242.0,1190492.0
13-04 02:35:47,24.525,11.226,60.967,2.850,0.0,0.432,0.0,105443328.0,0.0,229.0,2150735872.0,407515136.0,4077056000.0,26983768064.0,5284799.0,1337671.0
13-04 02:35:48,31.720,14.952,52.723,0.086,0.0,0.519,0.0,4308992.0,0.0,38.0,2150432768.0,407531520.0,4104347648.0,26956763136.0,3528597.0,1347464.0
13-04 02:35:49,31.728,15.907,51.333,0.344,0.0,0.688,0.0,12652544.0,0.0,62.0,2154987520.0,407552000.0,4124581888.0,26931953664.0,3364552.0,1262077.0
13-04 02:35:50,24.870,10.696,63.739,0.0,0.0,0.696,0.0,4280320.0,0.0,37.0,2154143744.0,407560192.0,4144431104.0,26912940032.0,5522501.0,1352920.0
13-04 02:35:51,26.840,13.160,59.307,0.0,0.0,0.693,0.0,2150400.0,0.0,19.0,2154741760.0,407560192.0,4164640768.0,26892132352.0,3348169.0,1250357.0
13-04 02:35:52,25.804,13.113,60.575,0.085,0.0,0.423,0.0,4456448.0,0.0,57.0,2156163072.0,407580672.0,4185800704.0,26869530624.0,3551736.0,1365430.0
13-04 02:35:53,22.012,10.490,66.638,0.086,0.0,0.774,0.0,2187264.0,0.0,22.0,2154520576.0,407580672.0,4205092864.0,26851880960.0,3369659.0,1267672.0
13-04 02:35:54,24.829,12.116,62.543,0.0,0.0,0.512,0.0,2158592.0,0.0,23.0,2157359104.0,407592960.0,4220534784.0,26833588224.0,5372658.0,1272853.0
13-04 02:35:55,25.108,13.460,60.569,0.173,0.0,0.690,0.0,2162688.0,0.0,22.0,2157289472.0,407597056.0,4241797120.0,26812391424.0,3346166.0,1251925.0
13-04 02:35:56,26.960,12.489,59.862,0.172,0.0,0.517,4096.0,18141184.0,1.0,66.0,2159263744.0,407617536.0,4262232064.0,26789961728.0,3396622.0,1277566.0
13-04 02:35:57,21.840,11.522,65.950,0.086,0.0,0.602,0.0,2273280.0,0.0,25.0,2157604864.0,407621632.0,4280946688.0,26772901888.0,3513393.0,1340329.0
13-04 02:35:58,23.993,12.511,62.896,0.0,0.0,0.600,0.0,2154496.0,0.0,19.0,2158440448.0,407625728.0,4299575296.0,26753433600.0,5370361.0,1270170.0
13-04 02:35:59,26.020,12.925,60.204,0.085,0.0,0.765,0.0,2142208.0,0.0,19.0,2158628864.0,407625728.0,4318932992.0,26733887488.0,3340736.0,1250284.0
13-04 02:36:00,26.438,12.189,60.601,0.0,0.0,0.773,0.0,4304896.0,0.0,38.0,2158362624.0,407629824.0,4340654080.0,26712428544.0,3550856.0,1356777.0
13-04 02:36:01,22.279,10.626,65.810,0.857,0.0,0.428,0.0,2166784.0,0.0,21.0,2159468544.0,407633920.0,4358512640.0,26693459968.0,3367681.0,1268236.0
13-04 02:36:02,25.532,11.489,62.298,0.085,0.0,0.596,0.0,2154496.0,0.0,19.0,2165731328.0,407633920.0,4378435584.0,26667274240.0,5354525.0,1263817.0
13-04 02:36:03,27.022,12.048,60.499,0.086,0.0,0.344,0.0,2146304.0,0.0,19.0,2167959552.0,407633920.0,4396494848.0,26646986752.0,3368939.0,1263148.0
13-04 02:36:04,25.064,13.214,61.125,0.085,0.0,0.512,0.0,4308992.0,0.0,38.0,2168041472.0,407650304.0,4418363392.0,26625019904.0,3539070.0,1352317.0
13-04 02:36:05,21.552,10.862,66.897,0.0,0.0,0.690,0.0,2150400.0,0.0,19.0,2168963072.0,407650304.0,4436488192.0,26605973504.0,3368309.0,1264622.0
13-04 02:36:06,25.190,12.342,61.877,0.085,0.0,0.507,0.0,2158592.0,0.0,19.0,2170617856.0,407650304.0,4452192256.0,26588614656.0,5378465.0,1275883.0
13-04 02:36:07,25.500,12.185,61.619,0.087,0.0,0.609,0.0,2158592.0,0.0,21.0,2170195968.0,407654400.0,4474503168.0,26566721536.0,3351678.0,1257644.0
13-04 02:36:08,25.344,12.285,61.856,0.0,0.0,0.515,0.0,4304896.0,0.0,38.0,2169872384.0,407658496.0,4496535552.0,26545008640.0,3541376.0,1353845.0
13-04 02:36:09,21.546,10.599,67.246,0.087,0.0,0.521,0.0,2158592.0,0.0,19.0,2170146816.0,407658496.0,4514291712.0,26526978048.0,3385222.0,1284405.0
13-04 02:36:10,25.021,11.870,62.511,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,2171555840.0,407658496.0,4532752384.0,26507108352.0,5369439.0,1270661.0
13-04 02:36:11,27.069,11.724,60.345,0.086,0.0,0.776,0.0,2146304.0,0.0,19.0,2171924480.0,407662592.0,4551999488.0,26487488512.0,3337933.0,1247328.0
13-04 02:36:12,24.481,13.149,61.765,0.0,0.0,0.606,0.0,4304896.0,0.0,38.0,2172350464.0,407670784.0,4573151232.0,26465902592.0,3554238.0,1359578.0
13-04 02:36:13,21.149,10.879,67.363,0.174,0.0,0.435,0.0,2162688.0,0.0,21.0,2171949056.0,407670784.0,4591837184.0,26447618048.0,3369671.0,1267190.0
13-04 02:36:14,23.600,11.456,64.341,0.086,0.0,0.517,0.0,2158592.0,0.0,19.0,2172416000.0,407670784.0,4609826816.0,26429161472.0,5369027.0,1270999.0
13-04 02:36:15,26.384,11.765,61.159,0.0,0.0,0.692,0.0,2142208.0,0.0,19.0,2173763584.0,407670784.0,4628877312.0,26408763392.0,3353720.0,1255023.0
13-04 02:36:16,26.460,12.801,60.223,0.086,0.0,0.430,0.0,4308992.0,0.0,38.0,2174390272.0,407670784.0,4650598400.0,26386415616.0,3540107.0,1354406.0
13-04 02:36:17,20.975,10.183,62.663,5.657,0.0,0.522,0.0,236548096.0,0.0,442.0,2175438848.0,407670784.0,4664684544.0,26371280896.0,3215808.0,1185659.0
13-04 02:36:18,10.410,7.253,68.857,12.969,0.0,0.512,0.0,270532608.0,0.0,502.0,2175918080.0,407670784.0,4673806336.0,26361679872.0,3455728.0,1190097.0
13-04 02:36:19,29.060,15.556,53.846,1.026,0.0,0.513,0.0,35766272.0,0.0,101.0,2175090688.0,407670784.0,4699009024.0,26337304576.0,5268405.0,1330455.0
13-04 02:36:20,32.167,15.273,52.048,0.0,0.0,0.512,0.0,4296704.0,0.0,38.0,2176512000.0,407674880.0,4723134464.0,26311753728.0,3494468.0,1325013.0
13-04 02:36:21,28.843,11.140,59.326,0.0,0.0,0.691,0.0,4341760.0,0.0,41.0,2176425984.0,407687168.0,4745175040.0,26289786880.0,3543602.0,1357404.0
13-04 02:36:22,24.744,12.713,62.031,0.085,0.0,0.427,0.0,2146304.0,0.0,19.0,2176905216.0,407691264.0,4765454336.0,26269024256.0,5387209.0,1288349.0
13-04 02:36:23,25.539,12.856,61.260,0.0,0.0,0.345,0.0,2289664.0,0.0,39.0,2176491520.0,407703552.0,4784201728.0,26250678272.0,3329145.0,1243122.0
13-04 02:36:24,25.685,12.928,60.788,0.086,0.0,0.514,0.0,4362240.0,0.0,42.0,2176688128.0,407719936.0,4806844416.0,26227822592.0,3554464.0,1365478.0
13-04 02:36:25,22.194,11.054,66.324,0.086,0.0,0.343,0.0,2154496.0,0.0,19.0,2178727936.0,407719936.0,4820549632.0,26212077568.0,3357273.0,1255530.0
13-04 02:36:26,24.120,12.275,62.833,0.086,0.0,0.687,0.0,2158592.0,0.0,20.0,2177933312.0,407724032.0,4843118592.0,26190299136.0,5363453.0,1266253.0
13-04 02:36:27,26.428,13.129,60.017,0.0,0.0,0.426,0.0,2142208.0,0.0,19.0,2179526656.0,407732224.0,4861800448.0,26170015744.0,3363704.0,1259911.0
13-04 02:36:28,25.517,12.414,61.552,0.086,0.0,0.431,0.0,4313088.0,0.0,40.0,2179756032.0,407736320.0,4883628032.0,26147954688.0,3525112.0,1341984.0
13-04 02:36:29,21.754,11.467,66.020,0.0,0.0,0.759,0.0,2166784.0,0.0,22.0,2180300800.0,407736320.0,4900605952.0,26130432000.0,3369107.0,1268992.0
13-04 02:36:30,26.593,11.215,61.512,0.170,0.0,0.510,0.0,2162688.0,0.0,22.0,2181554176.0,407736320.0,4918349824.0,26111434752.0,5356104.0,1261124.0
13-04 02:36:31,25.0,13.448,60.948,0.086,0.0,0.517,0.0,2154496.0,0.0,19.0,2181185536.0,407736320.0,4939845632.0,26090307584.0,3362285.0,1260939.0
13-04 02:36:32,24.851,13.920,60.888,0.0,0.0,0.342,0.0,4300800.0,0.0,38.0,2180874240.0,407740416.0,4960886784.0,26069573632.0,3530676.0,1344261.0
13-04 02:36:33,22.222,11.026,66.068,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2183086080.0,407744512.0,4978950144.0,26049294336.0,3365239.0,1265468.0
13-04 02:36:34,24.979,12.234,62.192,0.0,0.0,0.595,0.0,2154496.0,0.0,19.0,2182152192.0,407760896.0,4998283264.0,26030878720.0,5379407.0,1282424.0
13-04 02:36:35,26.655,12.124,60.533,0.086,0.0,0.602,0.0,2158592.0,0.0,19.0,2182496256.0,407769088.0,5018243072.0,26010566656.0,3353778.0,1255325.0
13-04 02:36:36,25.021,13.066,61.315,0.0,0.0,0.598,0.0,4308992.0,0.0,40.0,2184339456.0,407769088.0,5038493696.0,25988472832.0,3533809.0,1343955.0
13-04 02:36:37,22.031,11.102,66.523,0.0,0.0,0.344,0.0,2158592.0,0.0,19.0,2184400896.0,407777280.0,5056581632.0,25970315264.0,3370262.0,1268879.0
13-04 02:36:38,24.334,11.866,63.113,0.086,0.0,0.602,0.0,2154496.0,0.0,19.0,2183352320.0,407781376.0,5076647936.0,25951293440.0,5348155.0,1258280.0
13-04 02:36:39,26.271,13.136,60.085,0.0,0.0,0.508,0.0,2158592.0,0.0,19.0,2186371072.0,407781376.0,5094477824.0,25930444800.0,3351463.0,1254605.0
13-04 02:36:40,19.914,9.483,70.086,0.086,0.0,0.431,0.0,4304896.0,0.0,38.0,2187902976.0,407781376.0,5111611392.0,25911779328.0,3054415.0,864651.0
13-04 02:36:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187247616.0,407781376.0,5113917440.0,25910128640.0,3048.0,3499.0
13-04 02:36:42,2.099,0.924,96.809,0.168,0.0,0.0,0.0,544768.0,0.0,20.0,2187653120.0,407789568.0,5115535360.0,25908097024.0,409898.0,24550.0
13-04 02:36:43,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187649024.0,407789568.0,5115539456.0,25908097024.0,3477.0,4274.0
13-04 02:36:44,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187649024.0,407789568.0,5115539456.0,25908097024.0,2694.0,3386.0
13-04 02:36:45,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187644928.0,407789568.0,5115543552.0,25908097024.0,2990.0,4154.0
13-04 02:36:46,0.250,0.500,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187264000.0,407789568.0,5115543552.0,25908477952.0,2156.0,2874.0
13-04 02:36:47,0.084,0.251,99.665,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2187264000.0,407789568.0,5115543552.0,25908477952.0,3927.0,4356.0
13-04 02:36:48,16.074,9.983,73.012,0.508,0.0,0.423,0.0,30470144.0,0.0,60.0,2184929280.0,407789568.0,5126041600.0,25900314624.0,3288325.0,1286956.0
13-04 02:36:49,20.377,10.873,58.219,9.589,0.0,0.942,0.0,272629760.0,0.0,510.0,2186723328.0,407789568.0,5139058688.0,25885503488.0,3526961.0,1455140.0
13-04 02:36:50,24.003,12.998,58.839,3.206,0.0,0.953,0.0,107708416.0,0.0,215.0,2198937600.0,407793664.0,5159317504.0,25853026304.0,5629416.0,1503111.0
13-04 02:36:51,32.442,15.013,51.596,0.086,0.0,0.863,0.0,4292608.0,0.0,35.0,2199175168.0,407801856.0,5184319488.0,25827778560.0,3648202.0,1510498.0
13-04 02:36:52,32.322,15.165,51.820,0.0,0.0,0.693,0.0,4300800.0,0.0,38.0,2199674880.0,407810048.0,5209726976.0,25801863168.0,5830928.0,1625392.0
13-04 02:36:53,31.665,15.617,52.114,0.0,0.0,0.604,0.0,4083712.0,0.0,27.0,2200666112.0,407814144.0,5235384320.0,25775210496.0,3641743.0,1511384.0
13-04 02:36:54,32.391,15.338,51.328,0.086,0.0,0.857,0.0,2396160.0,0.0,35.0,2201714688.0,407818240.0,5258330112.0,25751212032.0,5679210.0,1535716.0
13-04 02:36:55,30.783,15.826,52.783,0.087,0.0,0.522,0.0,4419584.0,0.0,50.0,2202148864.0,407822336.0,5283336192.0,25725767680.0,3767752.0,1572086.0
13-04 02:36:56,31.802,15.425,51.993,0.0,0.0,0.780,0.0,4341760.0,0.0,41.0,2202947584.0,407834624.0,5309423616.0,25698869248.0,5812918.0,1611614.0
13-04 02:36:57,31.940,13.968,53.559,0.0,0.0,0.534,0.0,2150400.0,0.0,20.0,2203901952.0,407838720.0,5332865024.0,25674469376.0,3529760.0,1454527.0
13-04 02:36:58,29.245,14.237,55.575,0.172,0.0,0.772,0.0,7782400.0,0.0,48.0,2207469568.0,407851008.0,5356371968.0,25647382528.0,5833302.0,1615355.0
13-04 02:36:59,31.611,15.676,51.766,0.345,0.0,0.603,0.0,16199680.0,0.0,55.0,2206810112.0,407851008.0,5378703360.0,25625710592.0,3457247.0,1411937.0
13-04 02:37:00,30.658,14.688,53.800,0.085,0.0,0.769,0.0,4308992.0,0.0,38.0,2207883264.0,407859200.0,5403381760.0,25599950848.0,5854851.0,1626445.0
13-04 02:37:01,30.868,15.563,52.709,0.086,0.0,0.774,0.0,2154496.0,0.0,20.0,2208403456.0,407859200.0,5427130368.0,25575682048.0,3557997.0,1465487.0
13-04 02:37:02,28.632,15.556,55.385,0.0,0.0,0.427,0.0,4296704.0,0.0,38.0,2207584256.0,407867392.0,5450457088.0,25553166336.0,5832668.0,1616283.0
13-04 02:37:03,28.183,15.189,55.926,0.0,0.0,0.702,0.0,2150400.0,0.0,19.0,2210775040.0,407875584.0,5472485376.0,25527939072.0,3468105.0,1410757.0
13-04 02:37:04,29.887,14.422,54.996,0.174,0.0,0.521,0.0,4321280.0,0.0,41.0,2212012032.0,407875584.0,5496979456.0,25502208000.0,5879368.0,1644383.0
13-04 02:37:05,31.008,14.901,53.230,0.172,0.0,0.689,0.0,2158592.0,0.0,21.0,2213429248.0,407875584.0,5519224832.0,25478545408.0,3519706.0,1443917.0
13-04 02:37:06,28.176,15.039,56.007,0.0,0.0,0.778,0.0,4308992.0,0.0,38.0,2213781504.0,407879680.0,5544296448.0,25453117440.0,5836877.0,1618154.0
13-04 02:37:07,30.329,14.558,54.333,0.087,0.0,0.693,0.0,2146304.0,0.0,19.0,2213699584.0,407883776.0,5566308352.0,25431183360.0,3532041.0,1447275.0
13-04 02:37:08,28.201,15.225,55.969,0.087,0.0,0.519,0.0,4325376.0,0.0,39.0,2214940672.0,407891968.0,5589954560.0,25406287872.0,5853306.0,1628604.0
13-04 02:37:09,30.408,15.030,53.866,0.0,0.0,0.695,0.0,2158592.0,0.0,19.0,2213937152.0,407891968.0,5612789760.0,25384456192.0,3499358.0,1431891.0
13-04 02:37:10,29.739,14.522,55.043,0.087,0.0,0.609,0.0,4300800.0,0.0,38.0,2214400000.0,407891968.0,5636804608.0,25359978496.0,5877172.0,1641726.0
13-04 02:37:11,28.485,15.065,55.671,0.087,0.0,0.693,0.0,2166784.0,0.0,21.0,2214023168.0,407891968.0,5658669056.0,25338490880.0,3548662.0,1458212.0
13-04 02:37:12,29.177,14.632,55.411,0.087,0.0,0.693,0.0,4308992.0,0.0,38.0,2216222720.0,407891968.0,5683740672.0,25311219712.0,5804400.0,1593743.0
13-04 02:37:13,31.373,15.431,52.685,0.085,0.0,0.426,0.0,11632640.0,0.0,48.0,2217185280.0,407896064.0,5703569408.0,25290424320.0,3567837.0,1472830.0
13-04 02:37:14,29.543,14.212,55.642,0.0,0.0,0.603,0.0,4358144.0,0.0,40.0,2216955904.0,407896064.0,5727522816.0,25266700288.0,5800591.0,1590748.0
13-04 02:37:15,31.501,13.874,54.101,0.087,0.0,0.436,0.0,2154496.0,0.0,19.0,2217545728.0,407896064.0,5750374400.0,25243258880.0,3494346.0,1435071.0
13-04 02:37:16,28.916,14.114,56.110,0.086,0.0,0.775,0.0,4308992.0,0.0,38.0,2217684992.0,407900160.0,5774753792.0,25218736128.0,5867932.0,1631933.0
13-04 02:37:17,30.277,15.484,53.287,0.173,0.0,0.779,0.0,2170880.0,0.0,21.0,2218926080.0,407900160.0,5796352000.0,25195896832.0,3523980.0,1442536.0
13-04 02:37:18,28.449,14.053,56.727,0.0,0.0,0.771,0.0,4317184.0,0.0,38.0,2219614208.0,407908352.0,5821440000.0,25170112512.0,5852400.0,1629477.0
13-04 02:37:19,30.226,15.854,53.310,0.087,0.0,0.523,0.0,2191360.0,0.0,22.0,2221199360.0,407912448.0,5843333120.0,25146630144.0,3560442.0,1465398.0
13-04 02:37:20,16.354,9.796,62.862,10.392,0.0,0.596,0.0,236331008.0,0.0,439.0,2222505984.0,407912448.0,5853958144.0,25134698496.0,4020586.0,1472030.0
13-04 02:37:21,13.339,8.751,65.930,11.470,0.0,0.510,4096.0,272633856.0,1.0,513.0,2221715456.0,407916544.0,5864747008.0,25124696064.0,1416539.0,1389421.0
13-04 02:37:22,24.242,11.429,59.740,4.156,0.0,0.433,0.0,130117632.0,0.0,256.0,2223828992.0,407920640.0,5883346944.0,25103978496.0,8613516.0,1464830.0
13-04 02:37:23,31.869,15.676,51.680,0.172,0.0,0.603,0.0,4317184.0,0.0,41.0,2240024576.0,407920640.0,5908344832.0,25062785024.0,4254058.0,1575575.0
13-04 02:37:24,31.606,15.630,52.159,0.0,0.0,0.604,0.0,4317184.0,0.0,38.0,2240724992.0,407920640.0,5933576192.0,25036853248.0,5828238.0,1613593.0
13-04 02:37:25,33.475,15.424,50.169,0.085,0.0,0.847,0.0,2146304.0,0.0,19.0,2240901120.0,407920640.0,5957922816.0,25012330496.0,3533459.0,1458026.0
13-04 02:37:26,32.683,15.705,50.764,0.0,0.0,0.849,0.0,4308992.0,0.0,39.0,2241204224.0,407924736.0,5983121408.0,24986824704.0,5781175.0,1589353.0
13-04 02:37:27,31.869,14.987,52.283,0.086,0.0,0.775,0.0,4481024.0,0.0,60.0,2242543616.0,407924736.0,6008209408.0,24960397312.0,3833690.0,1613786.0
13-04 02:37:28,32.570,13.644,52.817,0.088,0.0,0.880,0.0,2170880.0,0.0,21.0,2242146304.0,407924736.0,6031335424.0,24937668608.0,3442193.0,1402155.0
13-04 02:37:29,32.558,14.556,52.024,0.086,0.0,0.775,0.0,4304896.0,0.0,39.0,2243727360.0,407932928.0,6056792064.0,24910622720.0,5912128.0,1652011.0
13-04 02:37:30,31.419,15.231,52.306,0.0,0.0,1.044,0.0,4304896.0,0.0,38.0,2245586944.0,407932928.0,6081679360.0,24883875840.0,5785960.0,1593855.0
13-04 02:37:31,31.739,14.957,52.609,0.087,0.0,0.609,0.0,2154496.0,0.0,19.0,2244894720.0,407932928.0,6105145344.0,24861102080.0,3474149.0,1416702.0
13-04 02:37:32,31.611,15.245,52.283,0.086,0.0,0.775,0.0,4333568.0,0.0,40.0,2246545408.0,407945216.0,6130712576.0,24833871872.0,5831759.0,1617784.0
13-04 02:37:33,31.059,15.573,52.756,0.087,0.0,0.525,0.0,4300800.0,0.0,38.0,2246930432.0,407957504.0,6156099584.0,24808087552.0,3798434.0,1591423.0
13-04 02:37:34,31.935,15.753,51.455,0.086,0.0,0.771,0.0,2191360.0,0.0,22.0,2246602752.0,407965696.0,6179536896.0,24784969728.0,4630515.0,1438198.0
13-04 02:37:35,31.543,16.795,50.980,0.085,0.0,0.597,0.0,4313088.0,0.0,38.0,2246795264.0,407969792.0,6205145088.0,24759164928.0,4667791.0,1596647.0
13-04 02:37:36,32.870,14.696,51.913,0.087,0.0,0.435,0.0,4304896.0,0.0,38.0,2249412608.0,407982080.0,6230171648.0,24731508736.0,5863511.0,1631040.0
13-04 02:37:37,31.640,14.439,53.209,0.0,0.0,0.713,0.0,2158592.0,0.0,19.0,2249342976.0,407986176.0,6253903872.0,24707842048.0,3482961.0,1423675.0
13-04 02:37:38,32.024,15.358,52.007,0.087,0.0,0.524,0.0,4313088.0,0.0,38.0,2249072640.0,407986176.0,6280118272.0,24681897984.0,5836374.0,1614796.0
13-04 02:37:39,31.002,15.803,52.332,0.086,0.0,0.777,0.0,4321280.0,0.0,41.0,2250665984.0,407986176.0,6306037760.0,24654385152.0,3775434.0,1588913.0
13-04 02:37:40,32.937,16.044,50.085,0.170,0.0,0.764,0.0,2162688.0,0.0,21.0,2251280384.0,407990272.0,6329303040.0,24630501376.0,5565875.0,1470225.0
13-04 02:37:41,31.775,14.719,52.727,0.0,0.0,0.779,0.0,4313088.0,0.0,38.0,2252218368.0,408006656.0,6354620416.0,24604229632.0,3745852.0,1571096.0
13-04 02:37:42,32.082,15.614,51.451,0.0,0.0,0.853,0.0,4358144.0,0.0,42.0,2253185024.0,408014848.0,6378864640.0,24579010560.0,5849203.0,1617836.0
13-04 02:37:43,32.070,14.009,53.392,0.088,0.0,0.441,0.0,2158592.0,0.0,19.0,2253246464.0,408023040.0,6402588672.0,24555216896.0,3500600.0,1437221.0
13-04 02:37:44,28.854,14.298,56.158,0.086,0.0,0.603,0.0,4313088.0,0.0,39.0,2253979648.0,408027136.0,6426591232.0,24530477056.0,5848055.0,1625754.0
13-04 02:37:45,30.363,15.917,53.114,0.0,0.0,0.606,0.0,2158592.0,0.0,19.0,2255089664.0,408027136.0,6448992256.0,24506966016.0,3490058.0,1428662.0
13-04 02:37:46,30.394,14.640,53.853,0.428,0.0,0.685,0.0,25313280.0,0.0,92.0,2256203776.0,408051712.0,6472122368.0,24482697216.0,5867279.0,1632667.0
13-04 02:37:47,31.119,15.210,53.234,0.0,0.0,0.437,0.0,2158592.0,0.0,20.0,2256465920.0,408059904.0,6494818304.0,24459730944.0,3461590.0,1408113.0
13-04 02:37:48,30.017,12.889,56.228,0.0,0.0,0.865,0.0,4325376.0,0.0,40.0,2255822848.0,408072192.0,6519328768.0,24435851264.0,5901109.0,1651120.0
13-04 02:37:49,31.574,14.383,53.362,0.085,0.0,0.596,0.0,2154496.0,0.0,19.0,2256678912.0,408080384.0,6541946880.0,24412368896.0,3501207.0,1436146.0
13-04 02:37:50,28.076,13.951,56.932,0.087,0.0,0.953,0.0,4317184.0,0.0,38.0,2257735680.0,408092672.0,6565875712.0,24387371008.0,5873745.0,1632832.0
13-04 02:37:51,30.435,15.739,53.304,0.0,0.0,0.522,0.0,2154496.0,0.0,19.0,2258575360.0,408100864.0,6588313600.0,24364085248.0,3517740.0,1440283.0
13-04 02:37:52,25.278,15.081,54.070,4.799,0.0,0.771,0.0,211898368.0,0.0,403.0,2258501632.0,408113152.0,6609833984.0,24342626304.0,5776354.0,1591129.0
13-04 02:37:53,14.117,8.960,66.272,9.975,0.0,0.676,0.0,273678336.0,0.0,488.0,2259038208.0,408113152.0,6619193344.0,24332730368.0,1902091.0,1403981.0
13-04 02:37:54,20.239,10.589,63.023,5.209,0.0,0.939,0.0,177123328.0,0.0,346.0,2260586496.0,408129536.0,6635347968.0,24315011072.0,7107707.0,1464856.0
13-04 02:37:55,31.854,14.795,52.654,0.0,0.0,0.696,0.0,4317184.0,0.0,39.0,2260430848.0,408141824.0,6660673536.0,24289828864.0,3757752.0,1567181.0
13-04 02:37:56,31.010,15.854,52.352,0.0,0.0,0.784,0.0,2158592.0,0.0,19.0,2261090304.0,408141824.0,6684024832.0,24265818112.0,5599285.0,1496938.0
13-04 02:37:57,30.560,15.324,53.415,0.175,0.0,0.525,0.0,4313088.0,0.0,38.0,2260680704.0,408141824.0,6709817344.0,24240435200.0,3752971.0,1566294.0
13-04 02:37:58,32.280,15.713,51.494,0.085,0.0,0.427,0.0,4325376.0,0.0,40.0,2262659072.0,408150016.0,6734929920.0,24213336064.0,5800897.0,1596294.0
13-04 02:37:59,32.055,15.857,51.321,0.0,0.0,0.767,0.0,2314240.0,0.0,35.0,2261856256.0,408166400.0,6759374848.0,24189677568.0,3512641.0,1441116.0
13-04 02:38:00,31.779,15.112,52.073,0.086,0.0,0.950,0.0,4304896.0,0.0,38.0,2263040000.0,408178688.0,6783684608.0,24164171776.0,5814944.0,1609877.0
13-04 02:38:01,31.168,15.189,53.205,0.0,0.0,0.439,0.0,4313088.0,0.0,38.0,2263244800.0,408178688.0,6809112576.0,24138539008.0,3796508.0,1589424.0
13-04 02:38:02,31.794,15.505,51.916,0.087,0.0,0.697,0.0,2158592.0,0.0,19.0,2262478848.0,408178688.0,6832435200.0,24115982336.0,3468804.0,1418440.0
13-04 02:38:03,32.302,14.777,52.148,0.0,0.0,0.773,0.0,4300800.0,0.0,38.0,2265051136.0,408186880.0,6857691136.0,24088145920.0,5854825.0,1627564.0
13-04 02:38:04,30.885,14.602,53.451,0.177,0.0,0.885,0.0,4333568.0,0.0,42.0,2265239552.0,408186880.0,6883082240.0,24062566400.0,5836631.0,1621487.0
13-04 02:38:05,32.397,13.784,53.292,0.088,0.0,0.439,0.0,2166784.0,0.0,19.0,2265464832.0,408190976.0,6906871808.0,24038547456.0,3506492.0,1440073.0
13-04 02:38:06,32.209,16.020,51.012,0.0,0.0,0.759,0.0,4345856.0,0.0,41.0,2267439104.0,408195072.0,6932766720.0,24010674176.0,5801484.0,1596866.0
13-04 02:38:07,31.735,14.821,52.572,0.174,0.0,0.697,0.0,4304896.0,0.0,39.0,2266914816.0,408199168.0,6957490176.0,23986470912.0,3817864.0,1610775.0
13-04 02:38:08,32.846,15.047,51.247,0.086,0.0,0.774,0.0,2162688.0,0.0,19.0,2267123712.0,408199168.0,6980632576.0,23963119616.0,5510163.0,1443787.0
13-04 02:38:09,31.525,15.590,51.766,0.172,0.0,0.947,0.0,4341760.0,0.0,41.0,2268520448.0,408199168.0,7006040064.0,23936315392.0,3780989.0,1581808.0
13-04 02:38:10,31.092,15.284,52.926,0.087,0.0,0.611,0.0,4304896.0,0.0,38.0,2269089792.0,408207360.0,7032045568.0,23909732352.0,5846931.0,1621577.0
13-04 02:38:11,32.439,15.138,51.903,0.0,0.0,0.519,0.0,2170880.0,0.0,20.0,2269798400.0,408207360.0,7055417344.0,23885651968.0,3507560.0,1442082.0
13-04 02:38:12,28.472,13.281,57.552,0.087,0.0,0.608,0.0,4317184.0,0.0,38.0,2270064640.0,408211456.0,7078305792.0,23862493184.0,5855333.0,1622179.0
13-04 02:38:13,30.060,14.729,54.866,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2271305728.0,408219648.0,7100751872.0,23838797824.0,3442460.0,1407670.0
13-04 02:38:14,28.371,15.762,55.079,0.088,0.0,0.701,0.0,4321280.0,0.0,41.0,2271887360.0,408219648.0,7125454848.0,23813513216.0,5896002.0,1629055.0
13-04 02:38:15,30.936,15.685,52.860,0.0,0.0,0.520,0.0,2166784.0,0.0,21.0,2271850496.0,408219648.0,7148584960.0,23790419968.0,3488681.0,1436321.0
13-04 02:38:16,29.697,15.325,54.372,0.087,0.0,0.519,0.0,4329472.0,0.0,39.0,2272735232.0,408223744.0,7172952064.0,23765164032.0,5852427.0,1628764.0
13-04 02:38:17,30.678,15.424,53.220,0.0,0.0,0.678,0.0,2162688.0,0.0,19.0,2273316864.0,408227840.0,7195488256.0,23742042112.0,3477817.0,1420776.0
13-04 02:38:18,28.966,15.172,55.259,0.086,0.0,0.517,0.0,7499776.0,0.0,48.0,2275483648.0,408240128.0,7218814976.0,23716536320.0,5875502.0,1633455.0
13-04 02:38:19,31.109,14.905,53.553,0.087,0.0,0.347,0.0,2203648.0,0.0,21.0,2274308096.0,408240128.0,7242481664.0,23694045184.0,3461413.0,1408491.0
13-04 02:38:20,30.940,13.504,54.615,0.085,0.0,0.855,0.0,6602752.0,0.0,50.0,2279055360.0,408248320.0,7263780864.0,23667990528.0,5914672.0,1657646.0
13-04 02:38:21,28.141,13.425,57.573,0.172,0.0,0.688,0.0,11620352.0,0.0,46.0,2278309888.0,408260608.0,7284301824.0,23648202752.0,3526194.0,1446075.0
13-04 02:38:22,31.928,15.404,51.893,0.0,0.0,0.775,0.0,4296704.0,0.0,38.0,2280386560.0,408264704.0,7309406208.0,23621017600.0,5872630.0,1626726.0
13-04 02:38:23,30.484,14.421,54.231,0.086,0.0,0.777,0.0,2154496.0,0.0,20.0,2283036672.0,408272896.0,7331872768.0,23595892736.0,3471380.0,1426897.0
13-04 02:38:24,27.935,14.567,53.385,3.513,0.0,0.600,0.0,157528064.0,0.0,296.0,2282024960.0,408276992.0,7354515456.0,23574257664.0,5786290.0,1593772.0
13-04 02:38:25,13.014,8.562,65.668,12.243,0.0,0.514,0.0,271581184.0,0.0,493.0,2282500096.0,408276992.0,7364063232.0,23564234752.0,1894436.0,1393580.0
13-04 02:38:26,17.021,9.532,64.426,8.255,0.0,0.766,0.0,228859904.0,0.0,437.0,2288472064.0,408276992.0,7379214336.0,23543111680.0,7151267.0,1485652.0
13-04 02:38:27,31.657,15.265,52.298,0.087,0.0,0.694,0.0,2166784.0,0.0,21.0,2304606208.0,408281088.0,7401488384.0,23504699392.0,3554800.0,1465338.0
13-04 02:38:28,31.357,16.753,51.203,0.086,0.0,0.601,0.0,4300800.0,0.0,38.0,2306686976.0,408297472.0,7427026944.0,23477063680.0,5772979.0,1587175.0
13-04 02:38:29,32.258,14.124,53.182,0.087,0.0,0.349,0.0,4317184.0,0.0,39.0,2306707456.0,408301568.0,7451807744.0,23452258304.0,3792136.0,1590201.0
13-04 02:38:30,32.280,16.055,51.067,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,2307780608.0,408305664.0,7475195904.0,23427792896.0,5578769.0,1484369.0
13-04 02:38:31,32.446,14.850,52.189,0.0,0.0,0.515,0.0,4517888.0,0.0,61.0,2307907584.0,408309760.0,7500627968.0,23402229760.0,3703046.0,1539248.0
13-04 02:38:32,31.959,14.863,51.976,0.086,0.0,1.117,0.0,4313088.0,0.0,39.0,2309009408.0,408322048.0,7526363136.0,23375380480.0,5835653.0,1610198.0
13-04 02:38:33,32.062,14.818,51.906,0.087,0.0,1.127,0.0,2162688.0,0.0,21.0,2309140480.0,408326144.0,7549915136.0,23351693312.0,3538563.0,1460252.0
13-04 02:38:34,32.155,14.914,51.897,0.172,0.0,0.862,0.0,7790592.0,0.0,48.0,2310524928.0,408334336.0,7574720512.0,23325495296.0,5797024.0,1599487.0
13-04 02:38:35,33.362,15.133,50.387,0.430,0.0,0.688,0.0,25313280.0,0.0,86.0,2311458816.0,408346624.0,7599636480.0,23299633152.0,3840873.0,1610325.0
13-04 02:38:36,32.258,14.908,51.874,0.087,0.0,0.872,0.0,2146304.0,0.0,19.0,2312429568.0,408350720.0,7622492160.0,23275802624.0,5469558.0,1426076.0
13-04 02:38:37,31.625,15.117,52.389,0.0,0.0,0.869,0.0,4317184.0,0.0,38.0,2312601600.0,408358912.0,7648509952.0,23249604608.0,3851856.0,1631318.0
13-04 02:38:38,31.381,15.559,52.273,0.0,0.0,0.787,0.0,4313088.0,0.0,38.0,2313408512.0,408358912.0,7673946112.0,23223361536.0,5835332.0,1616436.0
13-04 02:38:39,32.550,15.057,51.697,0.087,0.0,0.609,0.0,2170880.0,0.0,23.0,2313805824.0,408363008.0,7697846272.0,23199059968.0,3488376.0,1429183.0
13-04 02:38:40,32.308,15.641,51.538,0.171,0.0,0.342,0.0,4313088.0,0.0,38.0,2314657792.0,408363008.0,7723143168.0,23172911104.0,5773746.0,1581821.0
13-04 02:38:41,31.146,15.573,52.493,0.0,0.0,0.787,0.0,4317184.0,0.0,38.0,2314637312.0,408363008.0,7747932160.0,23148142592.0,3851641.0,1619281.0
13-04 02:38:42,32.190,14.160,52.858,0.088,0.0,0.704,0.0,2150400.0,0.0,19.0,2315321344.0,408371200.0,7772254208.0,23123128320.0,4000085.0,1435148.0
13-04 02:38:43,30.624,16.595,52.181,0.086,0.0,0.513,0.0,4317184.0,0.0,38.0,2315821056.0,408371200.0,7797407744.0,23097475072.0,5272192.0,1578029.0
13-04 02:38:44,31.201,15.337,52.498,0.175,0.0,0.789,0.0,4337664.0,0.0,41.0,2317697024.0,408375296.0,7822397440.0,23070605312.0,5871470.0,1631436.0
13-04 02:38:45,30.901,15.107,53.305,0.0,0.0,0.687,0.0,2158592.0,0.0,19.0,2316062720.0,408379392.0,7846547456.0,23048085504.0,3491902.0,1434721.0
13-04 02:38:46,28.205,15.726,55.299,0.085,0.0,0.684,0.0,4313088.0,0.0,38.0,2318749696.0,408383488.0,7869714432.0,23022227456.0,5840282.0,1604704.0
13-04 02:38:47,32.149,14.211,53.206,0.0,0.0,0.433,0.0,2154496.0,0.0,19.0,2318327808.0,408383488.0,7892783104.0,22999580672.0,3531294.0,1464034.0
13-04 02:38:48,15.847,5.508,78.390,0.085,0.0,0.169,0.0,4313088.0,0.0,38.0,2319364096.0,408383488.0,7907745792.0,22983581696.0,2599615.0,387630.0
13-04 02:38:49,0.250,0.250,99.499,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2319364096.0,408383488.0,7907745792.0,22983581696.0,4901.0,5088.0
13-04 02:38:50,0.668,0.167,98.998,0.167,0.0,0.0,0.0,217088.0,0.0,21.0,2319376384.0,408383488.0,7907987456.0,22983327744.0,57979.0,5663.0
13-04 02:38:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2319503360.0,408383488.0,7907987456.0,22983200768.0,2861.0,3146.0
13-04 02:38:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319249408.0,408383488.0,7907987456.0,22983454720.0,20988.0,21231.0
13-04 02:38:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319245312.0,408383488.0,7907991552.0,22983454720.0,3761.0,4503.0
13-04 02:38:54,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319241216.0,408383488.0,7907995648.0,22983454720.0,3036.0,3245.0
13-04 02:38:55,3.370,3.201,93.345,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2319241216.0,408383488.0,7907995648.0,22983454720.0,390344.0,389490.0
13-04 02:38:56,24.979,12.446,60.515,1.545,0.0,0.515,0.0,105742336.0,0.0,195.0,2317950976.0,408383488.0,7926165504.0,22966575104.0,3538373.0,1510733.0
13-04 02:38:57,14.688,9.906,62.425,12.383,0.0,0.598,0.0,271581184.0,0.0,498.0,2318643200.0,408383488.0,7938973696.0,22953074688.0,4199366.0,1562101.0
13-04 02:38:58,23.948,13.047,58.541,3.948,0.0,0.515,0.0,122593280.0,0.0,237.0,2319327232.0,408383488.0,7956398080.0,22934966272.0,4902013.0,1460916.0
13-04 02:38:59,31.969,15.505,51.655,0.087,0.0,0.784,0.0,4317184.0,0.0,38.0,2320347136.0,408383488.0,7981916160.0,22908428288.0,6033050.0,1767089.0
13-04 02:39:00,31.846,15.398,52.056,0.0,0.0,0.700,0.0,2158592.0,0.0,19.0,2321321984.0,408383488.0,8005525504.0,22883844096.0,5649456.0,1566807.0
13-04 02:39:01,31.917,16.132,51.344,0.0,0.0,0.607,0.0,4337664.0,0.0,41.0,2322124800.0,408391680.0,8031301632.0,22857256960.0,3902484.0,1693405.0
13-04 02:39:02,31.687,16.354,51.193,0.170,0.0,0.596,0.0,4325376.0,0.0,41.0,2322337792.0,408403968.0,8056586240.0,22831747072.0,5858703.0,1671350.0
13-04 02:39:03,32.121,16.017,51.429,0.0,0.0,0.433,0.0,2306048.0,0.0,37.0,2323152896.0,408408064.0,8080527360.0,22806986752.0,3753336.0,1624429.0
13-04 02:39:04,32.411,15.471,51.340,0.0,0.0,0.778,0.0,4304896.0,0.0,39.0,2324062208.0,408408064.0,8106131456.0,22780473344.0,6001526.0,1762723.0
13-04 02:39:05,32.520,14.996,51.874,0.0,0.0,0.610,0.0,2162688.0,0.0,19.0,2324930560.0,408412160.0,8130514944.0,22755217408.0,5585596.0,1536721.0
13-04 02:39:06,33.074,14.853,51.209,0.173,0.0,0.691,0.0,4313088.0,0.0,39.0,2324930560.0,408420352.0,8155705344.0,22730018816.0,3943838.0,1712902.0
13-04 02:39:07,32.021,15.923,51.531,0.0,0.0,0.525,0.0,2158592.0,0.0,20.0,2326335488.0,408420352.0,8179277824.0,22705041408.0,5714230.0,1601730.0
13-04 02:39:08,33.333,15.199,50.950,0.086,0.0,0.432,0.0,4333568.0,0.0,41.0,2327875584.0,408424448.0,8204931072.0,22677843968.0,5909982.0,1710163.0
13-04 02:39:09,31.986,15.563,51.677,0.0,0.0,0.774,0.0,4259840.0,0.0,35.0,2327633920.0,408444928.0,8230764544.0,22652231680.0,3817311.0,1652739.0
13-04 02:39:10,31.810,15.603,51.810,0.086,0.0,0.690,0.0,2203648.0,0.0,22.0,2328498176.0,408457216.0,8254291968.0,22627827712.0,5783298.0,1641319.0
13-04 02:39:11,31.818,16.467,50.858,0.086,0.0,0.772,0.0,4321280.0,0.0,38.0,2328543232.0,408457216.0,8279834624.0,22602240000.0,5380375.0,1741513.0
13-04 02:39:12,32.340,16.170,50.809,0.085,0.0,0.596,0.0,2162688.0,0.0,19.0,2330140672.0,408461312.0,8303185920.0,22577287168.0,4179446.0,1527518.0
13-04 02:39:13,32.024,15.096,51.920,0.0,0.0,0.960,0.0,4313088.0,0.0,38.0,2330980352.0,408485888.0,8328560640.0,22551048192.0,5974028.0,1745697.0
13-04 02:39:14,31.310,15.128,52.682,0.088,0.0,0.792,0.0,2179072.0,0.0,23.0,2330910720.0,408494080.0,8352669696.0,22527000576.0,3586606.0,1539297.0
13-04 02:39:15,30.936,16.291,51.733,0.087,0.0,0.953,0.0,4308992.0,0.0,38.0,2333282304.0,408506368.0,8377745408.0,22499540992.0,5994626.0,1756150.0
13-04 02:39:16,31.906,15.559,51.836,0.0,0.0,0.699,0.0,2150400.0,0.0,19.0,2332852224.0,408514560.0,8402374656.0,22475333632.0,5706436.0,1597225.0
13-04 02:39:17,31.969,16.028,51.481,0.174,0.0,0.348,0.0,4317184.0,0.0,38.0,2334535680.0,408522752.0,8427253760.0,22448762880.0,3852418.0,1669977.0
13-04 02:39:18,31.878,15.633,51.878,0.0,0.0,0.611,0.0,4308992.0,0.0,38.0,2333974528.0,408522752.0,8453435392.0,22423142400.0,6021519.0,1767142.0
13-04 02:39:19,33.189,15.298,50.908,0.086,0.0,0.519,0.0,2187264.0,0.0,22.0,2335375360.0,408522752.0,8476930048.0,22398246912.0,5505064.0,1552835.0
13-04 02:39:20,33.191,15.312,51.069,0.0,0.0,0.428,0.0,4308992.0,0.0,38.0,2335588352.0,408526848.0,8502562816.0,22372397056.0,4048517.0,1716287.0
13-04 02:39:21,31.639,15.162,52.235,0.088,0.0,0.876,0.0,2158592.0,0.0,19.0,2336915456.0,408535040.0,8526331904.0,22347292672.0,5621795.0,1557038.0
13-04 02:39:22,32.272,16.437,50.688,0.086,0.0,0.516,0.0,4300800.0,0.0,38.0,2336055296.0,408543232.0,8551731200.0,22322745344.0,3928643.0,1714105.0
13-04 02:39:23,31.826,15.652,51.826,0.0,0.0,0.696,0.0,2154496.0,0.0,19.0,2337202176.0,408543232.0,8575520768.0,22297808896.0,5798744.0,1650514.0
13-04 02:39:24,33.048,15.839,50.514,0.086,0.0,0.514,0.0,4354048.0,0.0,44.0,2337669120.0,408551424.0,8601051136.0,22271803392.0,5829885.0,1663158.0
13-04 02:39:25,31.561,15.693,51.874,0.087,0.0,0.785,0.0,4325376.0,0.0,41.0,2338144256.0,408551424.0,8627236864.0,22245142528.0,3972324.0,1736817.0
13-04 02:39:26,31.743,15.785,51.951,0.087,0.0,0.434,0.0,2150400.0,0.0,19.0,2338070528.0,408551424.0,8650588160.0,22221864960.0,5583565.0,1533775.0
13-04 02:39:27,33.477,15.232,50.516,0.0,0.0,0.775,0.0,4313088.0,0.0,38.0,2339721216.0,408555520.0,8676016128.0,22194782208.0,5454671.0,1748499.0
13-04 02:39:28,20.768,13.089,57.330,7.853,0.0,0.960,0.0,215154688.0,0.0,389.0,2340851712.0,408555520.0,8691249152.0,22178418688.0,4184902.0,1573010.0
13-04 02:39:29,15.825,8.640,61.933,12.917,0.0,0.684,0.0,272629760.0,0.0,491.0,2340057088.0,408555520.0,8704876544.0,22165585920.0,2122516.0,1509576.0
13-04 02:39:30,20.069,11.235,60.120,7.976,0.0,0.600,0.0,192368640.0,0.0,375.0,2342039552.0,408555520.0,8718958592.0,22149521408.0,7079017.0,1560232.0
13-04 02:39:31,34.132,15.997,48.417,0.428,0.0,1.027,0.0,26607616.0,0.0,74.0,2341896192.0,408580096.0,8742768640.0,22125830144.0,5737738.0,1615342.0
13-04 02:39:32,34.130,14.334,51.024,0.085,0.0,0.427,0.0,4366336.0,0.0,39.0,2342449152.0,408596480.0,8768065536.0,22099963904.0,5940374.0,1723267.0
13-04 02:39:33,31.979,15.557,51.599,0.0,0.0,0.864,0.0,2158592.0,0.0,19.0,2342739968.0,408600576.0,8791425024.0,22076309504.0,3786009.0,1639808.0
13-04 02:39:34,31.873,15.722,51.632,0.0,0.0,0.773,0.0,4313088.0,0.0,38.0,2344194048.0,408600576.0,8816877568.0,22049402880.0,5714302.0,1604005.0
13-04 02:39:35,30.602,16.391,51.962,0.087,0.0,0.959,0.0,4464640.0,0.0,57.0,2344632320.0,408604672.0,8841936896.0,22023901184.0,6068864.0,1790997.0
13-04 02:39:36,31.935,16.438,50.942,0.0,0.0,0.685,0.0,2158592.0,0.0,19.0,2345943040.0,408612864.0,8866295808.0,21998223360.0,3516005.0,1482027.0
13-04 02:39:37,32.877,15.668,50.771,0.171,0.0,0.514,0.0,6619136.0,0.0,49.0,2346029056.0,408612864.0,8890523648.0,21973909504.0,6040910.0,1785514.0
13-04 02:39:38,32.778,15.162,51.358,0.175,0.0,0.526,0.0,13877248.0,0.0,50.0,2346307584.0,408616960.0,8914034688.0,21950115840.0,3560795.0,1513289.0
13-04 02:39:39,33.100,14.323,51.878,0.0,0.0,0.699,0.0,4317184.0,0.0,38.0,2348511232.0,408629248.0,8938184704.0,21923749888.0,6030677.0,1772502.0
13-04 02:39:40,33.046,15.186,50.992,0.086,0.0,0.690,0.0,2154496.0,0.0,19.0,2348515328.0,408641536.0,8962043904.0,21899874304.0,5602730.0,1545333.0
13-04 02:39:41,32.131,15.550,51.460,0.086,0.0,0.773,0.0,4313088.0,0.0,39.0,2348732416.0,408653824.0,8987652096.0,21874036736.0,3915735.0,1706716.0
13-04 02:39:42,31.565,16.609,51.391,0.0,0.0,0.435,0.0,2166784.0,0.0,19.0,2349993984.0,408653824.0,9011109888.0,21849317376.0,5754678.0,1619180.0
13-04 02:39:43,31.496,15.573,52.231,0.087,0.0,0.612,0.0,4325376.0,0.0,41.0,2349924352.0,408653824.0,9036857344.0,21823639552.0,3867416.0,1682687.0
13-04 02:39:44,31.969,15.679,51.742,0.087,0.0,0.523,0.0,2174976.0,0.0,22.0,2350764032.0,408657920.0,9060425728.0,21799227392.0,5832830.0,1671216.0
13-04 02:39:45,31.814,15.821,51.247,0.086,0.0,1.032,0.0,4280320.0,0.0,35.0,2350321664.0,408670208.0,9085661184.0,21774422016.0,5842020.0,1673475.0
13-04 02:39:46,32.189,15.536,51.330,0.0,0.0,0.944,0.0,4313088.0,0.0,38.0,2351398912.0,408670208.0,9111113728.0,21747892224.0,3922835.0,1711542.0
13-04 02:39:47,33.419,15.120,50.859,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2350931968.0,408674304.0,9135714304.0,21723754496.0,5560750.0,1522055.0
13-04 02:39:48,32.504,15.780,51.115,0.086,0.0,0.515,0.0,4362240.0,0.0,43.0,2353295360.0,408682496.0,9160634368.0,21696462848.0,6028718.0,1769038.0
13-04 02:39:49,32.672,14.914,51.897,0.0,0.0,0.517,0.0,2166784.0,0.0,20.0,2352922624.0,408682496.0,9184038912.0,21673431040.0,3590022.0,1532016.0
13-04 02:39:50,33.532,15.745,49.957,0.085,0.0,0.681,0.0,4313088.0,0.0,39.0,2354634752.0,408686592.0,9209769984.0,21645983744.0,5994382.0,1750000.0
13-04 02:39:51,32.330,15.907,51.161,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,2355064832.0,408686592.0,9232949248.0,21622374400.0,3649920.0,1571412.0
13-04 02:39:52,30.923,15.767,52.526,0.0,0.0,0.784,0.0,4313088.0,0.0,38.0,2355867648.0,408698880.0,9258450944.0,21596057600.0,5975789.0,1746021.0
13-04 02:39:53,32.168,15.210,51.836,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,2355933184.0,408702976.0,9282752512.0,21571686400.0,5770297.0,1637162.0
13-04 02:39:54,31.939,16.225,50.726,0.256,0.0,0.854,0.0,4337664.0,0.0,41.0,2357297152.0,408707072.0,9307918336.0,21545152512.0,3760370.0,1621866.0
13-04 02:39:55,31.822,15.780,51.700,0.0,0.0,0.697,0.0,4321280.0,0.0,39.0,2358587392.0,408707072.0,9332994048.0,21518786560.0,6044122.0,1783786.0
13-04 02:39:56,32.155,15.776,51.293,0.0,0.0,0.776,0.0,2158592.0,0.0,19.0,2358779904.0,408707072.0,9357213696.0,21494374400.0,5577146.0,1530006.0
13-04 02:39:57,31.764,16.182,51.027,0.171,0.0,0.856,0.0,4304896.0,0.0,38.0,2359685120.0,408715264.0,9382158336.0,21468516352.0,3974959.0,1738904.0
13-04 02:39:58,31.756,16.351,51.291,0.0,0.0,0.602,0.0,2158592.0,0.0,19.0,2359791616.0,408715264.0,9406865408.0,21443702784.0,5623080.0,1556984.0
13-04 02:39:59,32.168,15.297,51.661,0.087,0.0,0.787,0.0,4325376.0,0.0,41.0,2361266176.0,408715264.0,9431842816.0,21417250816.0,5759242.0,1762735.0
13-04 02:40:00,31.115,16.768,49.265,2.161,0.0,0.691,0.0,145821696.0,0.0,280.0,2361663488.0,408715264.0,9455013888.0,21393682432.0,3834409.0,1528494.0
13-04 02:40:01,15.253,10.368,62.468,11.140,0.0,0.771,0.0,270483456.0,0.0,494.0,2362953728.0,408715264.0,9466712064.0,21380694016.0,4353563.0,1639748.0
13-04 02:40:02,15.816,9.354,65.901,8.418,0.0,0.510,0.0,263991296.0,0.0,499.0,2361475072.0,408715264.0,9482690560.0,21366194176.0,1524604.0,1497234.0
13-04 02:40:03,32.127,15.935,51.077,0.0,0.0,0.861,0.0,2150400.0,0.0,19.0,2362912768.0,408719360.0,9504268288.0,21343174656.0,9248717.0,1652304.0
13-04 02:40:04,31.178,15.678,51.993,0.0,0.0,1.151,0.0,4325376.0,0.0,38.0,2363621376.0,408723456.0,9530564608.0,21316165632.0,5981074.0,1745736.0
13-04 02:40:05,31.818,16.123,51.286,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,2364329984.0,408727552.0,9553444864.0,21292572672.0,3547971.0,1502425.0
13-04 02:40:06,31.373,16.624,50.895,0.085,0.0,1.023,0.0,4345856.0,0.0,41.0,2365665280.0,408735744.0,9578831872.0,21265842176.0,6017933.0,1759537.0
13-04 02:40:07,32.727,15.411,51.082,0.0,0.0,0.779,0.0,2289664.0,0.0,36.0,2366038016.0,408739840.0,9602596864.0,21241700352.0,3583450.0,1535089.0
13-04 02:40:08,31.169,16.710,51.602,0.087,0.0,0.433,0.0,4317184.0,0.0,38.0,2367557632.0,408739840.0,9628348416.0,21214429184.0,5998457.0,1754441.0
13-04 02:40:09,31.298,16.337,51.419,0.086,0.0,0.860,0.0,2154496.0,0.0,19.0,2367684608.0,408743936.0,9651654656.0,21190991872.0,5718223.0,1600140.0
13-04 02:40:10,31.699,15.762,51.664,0.088,0.0,0.788,0.0,4317184.0,0.0,38.0,2368585728.0,408748032.0,9677582336.0,21164158976.0,3819127.0,1655676.0
13-04 02:40:11,31.451,16.160,51.781,0.0,0.0,0.608,0.0,4313088.0,0.0,38.0,2369146880.0,408764416.0,9702957056.0,21138206720.0,5962402.0,1738924.0
13-04 02:40:12,32.479,15.385,51.368,0.085,0.0,0.684,0.0,2170880.0,0.0,23.0,2369957888.0,408768512.0,9726492672.0,21113856000.0,5697705.0,1591753.0
13-04 02:40:13,32.483,16.156,50.765,0.085,0.0,0.510,0.0,4358144.0,0.0,43.0,2369540096.0,408776704.0,9751949312.0,21088808960.0,3946008.0,1720535.0
13-04 02:40:14,33.023,16.088,50.381,0.0,0.0,0.508,0.0,2158592.0,0.0,20.0,2370883584.0,408784896.0,9775915008.0,21063491584.0,5599489.0,1540434.0
13-04 02:40:15,31.552,15.776,51.638,0.086,0.0,0.948,0.0,4313088.0,0.0,38.0,2370990080.0,408793088.0,9801117696.0,21038174208.0,4279456.0,1726779.0
13-04 02:40:16,32.010,15.272,51.941,0.0,0.0,0.777,0.0,2146304.0,0.0,19.0,2372149248.0,408805376.0,9824628736.0,21013491712.0,5264055.0,1536485.0
13-04 02:40:17,31.135,15.743,52.155,0.088,0.0,0.880,0.0,4300800.0,0.0,38.0,2372755456.0,408813568.0,9849933824.0,20987572224.0,5999365.0,1743690.0
13-04 02:40:18,34.157,16.610,48.552,0.256,0.0,0.426,0.0,20791296.0,0.0,59.0,2373246976.0,408813568.0,9890983936.0,20946030592.0,3702114.0,1593636.0
13-04 02:40:19,33.956,16.044,49.151,0.255,0.0,0.594,0.0,17059840.0,0.0,64.0,2373103616.0,408821760.0,9898856448.0,20938293248.0,5872202.0,1689734.0
13-04 02:40:20,32.461,15.096,51.658,0.0,0.0,0.785,0.0,4071424.0,0.0,26.0,2374709248.0,408821760.0,9923960832.0,20911583232.0,5841189.0,1673594.0
13-04 02:40:21,33.333,14.485,51.571,0.087,0.0,0.524,0.0,2392064.0,0.0,31.0,2375397376.0,408825856.0,9948123136.0,20886728704.0,3752452.0,1617370.0
13-04 02:40:22,31.184,15.901,52.208,0.088,0.0,0.618,0.0,4313088.0,0.0,38.0,2375593984.0,408829952.0,9973907456.0,20860743680.0,6036025.0,1784904.0
13-04 02:40:23,31.105,16.795,51.414,0.0,0.0,0.686,0.0,2154496.0,0.0,19.0,2377052160.0,408834048.0,9996992512.0,20836196352.0,3508773.0,1488883.0
13-04 02:40:24,32.933,15.437,50.772,0.172,0.0,0.686,0.0,4325376.0,0.0,41.0,2376757248.0,408834048.0,10023239680.0,20810244096.0,6071410.0,1789844.0
13-04 02:40:25,30.602,16.565,52.223,0.087,0.0,0.523,0.0,2154496.0,0.0,19.0,2378125312.0,408842240.0,10046603264.0,20785504256.0,5593825.0,1538545.0
13-04 02:40:26,31.366,15.419,52.511,0.0,0.0,0.705,0.0,4317184.0,0.0,38.0,2379927552.0,408842240.0,10071220224.0,20759085056.0,3968926.0,1727572.0
13-04 02:40:27,32.544,16.653,49.958,0.0,0.0,0.845,0.0,2150400.0,0.0,19.0,2380156928.0,408846336.0,10095271936.0,20734799872.0,5661964.0,1576736.0
13-04 02:40:28,31.438,16.193,51.593,0.086,0.0,0.689,0.0,4317184.0,0.0,38.0,2381303808.0,408858624.0,10120433664.0,20708478976.0,5935018.0,1718824.0
13-04 02:40:29,31.168,15.452,52.414,0.176,0.0,0.790,0.0,2183168.0,0.0,22.0,2381570048.0,408858624.0,10144894976.0,20683751424.0,3740381.0,1615655.0
13-04 02:40:30,31.884,15.942,51.407,0.0,0.0,0.767,0.0,4313088.0,0.0,38.0,2382929920.0,408858624.0,10169487360.0,20657799168.0,5863499.0,1687105.0
13-04 02:40:31,31.610,17.288,50.339,0.0,0.0,0.763,0.0,2166784.0,0.0,22.0,2384474112.0,408858624.0,10193436672.0,20632305664.0,5310362.0,1661108.0
13-04 02:40:32,31.092,15.983,50.917,1.048,0.0,0.961,0.0,78049280.0,0.0,169.0,2383339520.0,408875008.0,10218258432.0,20608602112.0,4271860.0,1620915.0
13-04 02:40:33,19.497,11.092,58.406,10.399,0.0,0.607,0.0,272629760.0,0.0,504.0,2383335424.0,408875008.0,10233282560.0,20593582080.0,5718679.0,1593624.0
13-04 02:40:34,13.135,8.757,64.974,12.697,0.0,0.438,0.0,271593472.0,0.0,496.0,2383986688.0,408875008.0,10244145152.0,20582068224.0,2124908.0,1511374.0
13-04 02:40:35,28.163,13.692,55.546,1.646,0.0,0.953,0.0,61456384.0,0.0,148.0,2385453056.0,408875008.0,10267275264.0,20557471744.0,7249182.0,1650285.0
13-04 02:40:36,32.353,15.917,50.952,0.0,0.0,0.779,0.0,2162688.0,0.0,19.0,2386251776.0,408875008.0,10291118080.0,20532830208.0,5622690.0,1556611.0
13-04 02:40:37,31.917,15.785,51.865,0.0,0.0,0.434,0.0,4341760.0,0.0,41.0,2386444288.0,408887296.0,10315874304.0,20507869184.0,3957900.0,1722645.0
13-04 02:40:38,30.756,16.667,51.546,0.086,0.0,0.945,0.0,2162688.0,0.0,19.0,2385874944.0,408891392.0,10340052992.0,20484255744.0,5635526.0,1545631.0
13-04 02:40:39,30.511,15.608,53.086,0.088,0.0,0.705,0.0,4468736.0,0.0,58.0,2387857408.0,408891392.0,10365014016.0,20457312256.0,3799188.0,1628350.0
13-04 02:40:40,31.728,16.595,50.903,0.0,0.0,0.774,0.0,2166784.0,0.0,19.0,2387529728.0,408891392.0,10388611072.0,20434042880.0,5877934.0,1675514.0
13-04 02:40:41,32.131,15.979,51.203,0.086,0.0,0.601,0.0,4345856.0,0.0,41.0,2387849216.0,408895488.0,10414862336.0,20407468032.0,5858561.0,1681938.0
13-04 02:40:42,32.515,16.342,50.212,0.085,0.0,0.847,0.0,4304896.0,0.0,38.0,2389274624.0,408907776.0,10440167424.0,20380725248.0,3955159.0,1656858.0
13-04 02:40:43,32.470,15.803,51.036,0.0,0.0,0.691,0.0,2162688.0,0.0,19.0,2389626880.0,408907776.0,10463133696.0,20357406720.0,5620230.0,1624554.0
13-04 02:40:44,32.383,15.630,51.123,0.086,0.0,0.777,0.0,7561216.0,0.0,50.0,2391916544.0,408915968.0,10487631872.0,20330610688.0,5993395.0,1748504.0
13-04 02:40:45,32.814,15.238,51.255,0.087,0.0,0.606,0.0,2150400.0,0.0,20.0,2391465984.0,408920064.0,10511773696.0,20306915328.0,3484235.0,1474466.0
13-04 02:40:46,31.897,16.466,50.862,0.0,0.0,0.776,0.0,6594560.0,0.0,49.0,2397708288.0,408924160.0,10535145472.0,20277297152.0,6094203.0,1805634.0
13-04 02:40:47,33.276,15.952,49.914,0.257,0.0,0.600,0.0,16171008.0,0.0,54.0,2397892608.0,408936448.0,10558672896.0,20253573120.0,3521377.0,1485764.0
13-04 02:40:48,31.937,15.532,51.571,0.087,0.0,0.873,0.0,4317184.0,0.0,41.0,2397716480.0,408936448.0,10584420352.0,20228001792.0,6050028.0,1791259.0
13-04 02:40:49,32.158,15.649,51.505,0.0,0.0,0.688,0.0,2170880.0,0.0,21.0,2398302208.0,408940544.0,10608168960.0,20203663360.0,5677376.0,1574361.0
13-04 02:40:50,30.695,15.655,52.682,0.176,0.0,0.792,0.0,4321280.0,0.0,39.0,2399711232.0,408940544.0,10633183232.0,20177240064.0,3903559.0,1694873.0
13-04 02:40:51,31.674,16.652,51.330,0.0,0.0,0.343,0.0,4079616.0,0.0,26.0,2400792576.0,408940544.0,10658435072.0,20150906880.0,5683257.0,1584635.0
13-04 02:40:52,31.854,15.318,51.958,0.0,0.0,0.870,0.0,2392064.0,0.0,32.0,2401746944.0,408940544.0,10682392576.0,20125995008.0,5925188.0,1717284.0
13-04 02:40:53,32.082,16.724,50.427,0.171,0.0,0.597,0.0,4325376.0,0.0,40.0,2402349056.0,408940544.0,10707419136.0,20100366336.0,3836345.0,1668710.0
13-04 02:40:54,32.320,15.204,51.694,0.087,0.0,0.695,0.0,2154496.0,0.0,19.0,2403332096.0,408940544.0,10731118592.0,20075683840.0,5748859.0,1620571.0
13-04 02:40:55,30.756,15.291,53.258,0.087,0.0,0.608,0.0,4313088.0,0.0,38.0,2404237312.0,408961024.0,10756673536.0,20049203200.0,5699835.0,1436231.0
13-04 02:40:56,32.368,12.947,54.600,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,2404380672.0,408965120.0,10783236096.0,20022493184.0,441955.0,234408.0
13-04 02:40:57,32.707,12.212,54.996,0.085,0.0,0.0,0.0,6463488.0,0.0,57.0,2404790272.0,408965120.0,10810843136.0,19994476544.0,493266.0,233491.0
13-04 02:40:58,32.599,12.870,54.361,0.169,0.0,0.0,0.0,6488064.0,0.0,62.0,2405896192.0,408989696.0,10837680128.0,19966509056.0,441900.0,235726.0
13-04 02:40:59,31.394,12.489,55.945,0.171,0.0,0.0,0.0,6520832.0,0.0,64.0,2406789120.0,408993792.0,10866323456.0,19936968704.0,443958.0,239336.0
13-04 02:41:00,32.540,11.810,55.565,0.085,0.0,0.0,0.0,8626176.0,0.0,73.0,2407649280.0,408993792.0,10895224832.0,19907207168.0,588899.0,314151.0
13-04 02:41:01,34.896,11.719,52.778,0.608,0.0,0.0,0.0,41385984.0,0.0,132.0,2408058880.0,408997888.0,10918244352.0,19883773952.0,441024.0,233796.0
13-04 02:41:02,20.391,7.647,71.793,0.085,0.0,0.085,0.0,4497408.0,0.0,56.0,2407612416.0,409014272.0,10937327616.0,19865120768.0,299596.0,160133.0
13-04 02:41:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407600128.0,409014272.0,10937430016.0,19865030656.0,4248.0,5892.0
13-04 02:41:04,0.084,0.168,99.581,0.168,0.0,0.0,0.0,8982528.0,0.0,14.0,2407600128.0,409014272.0,10937430016.0,19865030656.0,2556.0,2433.0
13-04 02:41:05,0.168,0.503,91.457,7.873,0.0,0.0,0.0,272658432.0,0.0,497.0,2407849984.0,409014272.0,10937434112.0,19864776704.0,2538.0,2960.0
13-04 02:41:06,0.168,0.503,93.294,6.035,0.0,0.0,0.0,270532608.0,0.0,452.0,2407968768.0,409014272.0,10937442304.0,19864649728.0,3907.0,4923.0
13-04 02:41:07,0.167,0.251,99.582,0.0,0.0,0.0,0.0,36519936.0,0.0,57.0,2407964672.0,409014272.0,10937446400.0,19864649728.0,3034.0,3484.0
13-04 02:41:08,7.429,3.172,89.149,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2420998144.0,409014272.0,10938400768.0,19850661888.0,406966.0,406932.0
13-04 02:41:09,25.451,13.328,60.361,0.0,0.0,0.860,0.0,12288.0,0.0,3.0,2409451520.0,409014272.0,10956705792.0,19843903488.0,3507295.0,1546784.0
13-04 02:41:10,32.990,15.464,50.687,0.0,0.0,0.859,0.0,4329472.0,0.0,38.0,2410287104.0,409014272.0,10982187008.0,19817586688.0,6041637.0,1820368.0
13-04 02:41:11,32.842,15.425,50.953,0.087,0.0,0.693,0.0,2387968.0,0.0,46.0,2409521152.0,409014272.0,11005890560.0,19794649088.0,3627449.0,1592590.0
13-04 02:41:12,31.239,16.351,51.377,0.172,0.0,0.861,0.0,4349952.0,0.0,39.0,2410086400.0,409018368.0,11032068096.0,19767902208.0,6209870.0,1880378.0
13-04 02:41:13,32.183,15.789,51.424,0.0,0.0,0.604,0.0,2174976.0,0.0,20.0,2411458560.0,409026560.0,11054997504.0,19743592448.0,5691230.0,1653920.0
13-04 02:41:14,32.842,15.858,50.607,0.0,0.0,0.693,0.0,4325376.0,0.0,38.0,2412085248.0,409030656.0,11080798208.0,19717160960.0,6236198.0,1925266.0
13-04 02:41:15,32.681,15.745,50.809,0.085,0.0,0.681,0.0,2166784.0,0.0,19.0,2412154880.0,409030656.0,11104456704.0,19693432832.0,5711630.0,1648476.0
13-04 02:41:16,31.175,17.973,49.915,0.0,0.0,0.937,0.0,4206592.0,0.0,33.0,2412965888.0,409034752.0,11129950208.0,19667124224.0,3944472.0,1775355.0
13-04 02:41:17,31.727,15.600,51.709,0.088,0.0,0.876,0.0,2301952.0,0.0,27.0,2414542848.0,409034752.0,11153784832.0,19641712640.0,5951698.0,1786927.0
13-04 02:41:18,30.944,15.909,52.185,0.087,0.0,0.874,0.0,2162688.0,0.0,19.0,2414551040.0,409034752.0,11177443328.0,19618045952.0,5796153.0,1697404.0
13-04 02:41:19,32.840,15.592,51.220,0.0,0.0,0.348,0.0,4325376.0,0.0,38.0,2415890432.0,409038848.0,11202879488.0,19591266304.0,6040275.0,1816697.0
13-04 02:41:20,31.206,16.171,52.010,0.087,0.0,0.524,0.0,2162688.0,0.0,19.0,2415767552.0,409038848.0,11227144192.0,19567124480.0,3687383.0,1636720.0
13-04 02:41:21,31.822,15.693,51.700,0.0,0.0,0.785,0.0,4325376.0,0.0,40.0,2417307648.0,409042944.0,11252162560.0,19540561920.0,6196349.0,1907405.0
13-04 02:41:22,32.526,15.657,51.211,0.0,0.0,0.606,0.0,2158592.0,0.0,19.0,2417254400.0,409047040.0,11276316672.0,19516456960.0,5711849.0,1663133.0
13-04 02:41:23,31.818,16.467,50.429,0.172,0.0,1.115,0.0,4366336.0,0.0,43.0,2418708480.0,409051136.0,11301449728.0,19489865728.0,6223160.0,1921588.0
13-04 02:41:24,32.550,15.144,51.436,0.0,0.0,0.870,0.0,2162688.0,0.0,19.0,2419642368.0,409059328.0,11325493248.0,19464880128.0,4696422.0,1627458.0
13-04 02:41:25,32.498,15.644,51.080,0.086,0.0,0.691,0.0,4190208.0,0.0,33.0,2419912704.0,409067520.0,11350892544.0,19439202304.0,4901910.0,1776124.0
13-04 02:41:26,31.952,16.062,51.295,0.086,0.0,0.604,0.0,2281472.0,0.0,25.0,2420555776.0,409067520.0,11374522368.0,19414929408.0,5971836.0,1787223.0
13-04 02:41:27,32.618,15.279,51.330,0.0,0.0,0.773,0.0,2162688.0,0.0,19.0,2421284864.0,409071616.0,11398373376.0,19390345216.0,5759726.0,1677416.0
13-04 02:41:28,32.021,15.573,51.881,0.0,0.0,0.525,0.0,4313088.0,0.0,38.0,2420174848.0,409083904.0,11423494144.0,19366322176.0,4124329.0,1864520.0
13-04 02:41:29,32.294,15.931,50.736,0.173,0.0,0.866,0.0,2170880.0,0.0,21.0,2421805056.0,409088000.0,11448012800.0,19340169216.0,5681933.0,1641195.0
13-04 02:41:30,31.074,16.197,52.025,0.0,0.0,0.704,0.0,4321280.0,0.0,38.0,2421686272.0,409100288.0,11473723392.0,19314565120.0,6232565.0,1921331.0
13-04 02:41:31,32.903,15.676,50.818,0.0,0.0,0.603,0.0,2166784.0,0.0,20.0,2424016896.0,409104384.0,11496910848.0,19289042944.0,5692100.0,1650885.0
13-04 02:41:32,30.573,16.211,52.423,0.0,0.0,0.793,0.0,4325376.0,0.0,39.0,2422640640.0,409116672.0,11523338240.0,19263979520.0,4161363.0,1877295.0
13-04 02:41:33,32.328,15.776,51.034,0.0,0.0,0.862,0.0,2150400.0,0.0,19.0,2425090048.0,409120768.0,11546673152.0,19238191104.0,5675840.0,1635755.0
13-04 02:41:34,30.889,17.256,50.906,0.086,0.0,0.863,0.0,2166784.0,0.0,20.0,2426015744.0,409128960.0,11569905664.0,19214024704.0,5955940.0,1785877.0
13-04 02:41:35,31.625,15.899,51.607,0.174,0.0,0.695,0.0,4349952.0,0.0,41.0,2426593280.0,409137152.0,11596107776.0,19187236864.0,5950348.0,1775596.0
13-04 02:41:36,31.625,16.073,51.694,0.0,0.0,0.608,0.0,2158592.0,0.0,19.0,2426986496.0,409137152.0,11619348480.0,19163602944.0,3732866.0,1656890.0
13-04 02:41:37,34.060,16.191,49.329,0.0,0.0,0.419,0.0,4317184.0,0.0,38.0,2427691008.0,409141248.0,11645308928.0,19136933888.0,6201978.0,1911439.0
13-04 02:41:38,32.411,15.298,51.253,0.086,0.0,0.951,0.0,2154496.0,0.0,19.0,2428100608.0,409141248.0,11668627456.0,19113205760.0,5696401.0,1650158.0
13-04 02:41:39,31.783,16.710,50.732,0.0,0.0,0.775,0.0,4329472.0,0.0,38.0,2429358080.0,409145344.0,11695427584.0,19085144064.0,6197136.0,1905079.0
13-04 02:41:40,32.292,15.365,51.736,0.087,0.0,0.521,0.0,2170880.0,0.0,21.0,2429431808.0,409145344.0,11718451200.0,19062046720.0,3680115.0,1638200.0
13-04 02:41:41,31.543,16.795,49.957,0.767,0.0,0.938,0.0,49586176.0,0.0,107.0,2430697472.0,409149440.0,11741179904.0,19038048256.0,5906958.0,1754122.0
13-04 02:41:42,15.884,11.102,61.315,10.760,0.0,0.939,0.0,270532608.0,0.0,487.0,2429603840.0,409149440.0,11755016192.0,19025305600.0,4373533.0,1732573.0
13-04 02:41:43,15.285,9.931,61.485,12.435,0.0,0.864,0.0,269565952.0,0.0,489.0,2432167936.0,409149440.0,11766108160.0,19011649536.0,1625753.0,1597387.0
13-04 02:41:44,22.575,12.961,58.541,5.150,0.0,0.773,0.0,156692480.0,0.0,300.0,2431533056.0,409157632.0,11783675904.0,18994708480.0,9189592.0,1636671.0
13-04 02:41:45,31.534,16.795,50.728,0.0,0.0,0.943,0.0,4321280.0,0.0,38.0,2432962560.0,409165824.0,11809374208.0,18967572480.0,6047020.0,1827398.0
13-04 02:41:46,31.760,16.738,50.472,0.172,0.0,0.858,0.0,2166784.0,0.0,21.0,2432348160.0,409165824.0,11833135104.0,18944425984.0,5889920.0,1747521.0
13-04 02:41:47,32.730,15.418,51.163,0.0,0.0,0.689,0.0,2158592.0,0.0,19.0,2434846720.0,409174016.0,11856642048.0,18918412288.0,5521684.0,1722096.0
13-04 02:41:48,32.702,15.921,50.775,0.0,0.0,0.602,0.0,4321280.0,0.0,38.0,2434244608.0,409174016.0,11882115072.0,18893541376.0,4325101.0,1802384.0
13-04 02:41:49,31.525,16.537,51.249,0.0,0.0,0.689,0.0,2162688.0,0.0,19.0,2434768896.0,409174016.0,11906179072.0,18868953088.0,5732372.0,1657909.0
13-04 02:41:50,31.197,17.949,50.171,0.085,0.0,0.598,0.0,4358144.0,0.0,41.0,2437111808.0,409178112.0,11931172864.0,18841612288.0,6161865.0,1890528.0
13-04 02:41:51,31.574,16.436,51.384,0.0,0.0,0.606,0.0,2179072.0,0.0,20.0,2437517312.0,409178112.0,11955159040.0,18817220608.0,5718044.0,1657937.0
13-04 02:41:52,31.491,15.789,51.754,0.175,0.0,0.789,0.0,4333568.0,0.0,41.0,2436202496.0,409182208.0,11981025280.0,18792665088.0,4198737.0,1914476.0
13-04 02:41:53,31.658,15.256,52.293,0.0,0.0,0.794,0.0,2158592.0,0.0,19.0,2436964352.0,409182208.0,12004405248.0,18768523264.0,5728428.0,1662557.0
13-04 02:41:54,32.419,16.209,50.429,0.0,0.0,0.943,0.0,2166784.0,0.0,19.0,2439016448.0,409186304.0,12028145664.0,18742726656.0,5847707.0,1730248.0
13-04 02:41:55,31.989,15.600,51.358,0.088,0.0,0.964,0.0,4321280.0,0.0,38.0,2439835648.0,409186304.0,12053467136.0,18716585984.0,6084352.0,1852575.0
13-04 02:41:56,31.716,16.031,51.473,0.0,0.0,0.780,0.0,2162688.0,0.0,19.0,2440359936.0,409186304.0,12077244416.0,18692284416.0,3716720.0,1641174.0
13-04 02:41:57,33.106,17.021,49.021,0.170,0.0,0.681,0.0,11198464.0,0.0,59.0,2442235904.0,409190400.0,12103049216.0,18664599552.0,6118254.0,1873943.0
13-04 02:41:58,35.877,16.228,46.754,0.702,0.0,0.439,0.0,52277248.0,0.0,127.0,2442027008.0,409210880.0,12123811840.0,18644025344.0,5754059.0,1673604.0
13-04 02:41:59,31.865,16.062,51.382,0.086,0.0,0.604,0.0,4366336.0,0.0,38.0,2443067392.0,409219072.0,12148994048.0,18617794560.0,6156452.0,1886741.0
13-04 02:42:00,31.753,15.116,52.415,0.089,0.0,0.626,0.0,2150400.0,0.0,20.0,2442551296.0,409219072.0,12173123584.0,18594181120.0,3693588.0,1644819.0
13-04 02:42:01,34.898,18.174,46.160,0.0,0.0,0.768,0.0,2162688.0,0.0,19.0,2456223744.0,409219072.0,12196425728.0,18557206528.0,5795024.0,1703538.0
13-04 02:42:02,32.289,15.666,50.827,0.087,0.0,1.131,0.0,4321280.0,0.0,39.0,2457698304.0,409219072.0,12221427712.0,18530729984.0,6184785.0,1897844.0
13-04 02:42:03,32.189,15.794,51.159,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,2459328512.0,409223168.0,12245118976.0,18505404416.0,5700230.0,1645819.0
13-04 02:42:04,32.818,15.893,49.914,0.515,0.0,0.859,0.0,4354048.0,0.0,40.0,2459783168.0,409235456.0,12270604288.0,18479452160.0,4196470.0,1906401.0
13-04 02:42:05,33.333,15.253,50.728,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,2459435008.0,409247744.0,12294770688.0,18455621632.0,5658898.0,1625890.0
13-04 02:42:06,31.822,16.914,50.828,0.0,0.0,0.436,0.0,4313088.0,0.0,38.0,2459971584.0,409255936.0,12320624640.0,18429222912.0,6203711.0,1897040.0
13-04 02:42:07,32.556,15.458,51.295,0.086,0.0,0.604,0.0,2158592.0,0.0,19.0,2461085696.0,409255936.0,12344414208.0,18404319232.0,4896398.0,1631957.0
13-04 02:42:08,31.668,14.808,52.810,0.0,0.0,0.714,0.0,2158592.0,0.0,19.0,2460880896.0,409255936.0,12367691776.0,18381246464.0,4657525.0,1748695.0
13-04 02:42:09,31.506,16.275,51.262,0.174,0.0,0.783,0.0,4313088.0,0.0,39.0,2463383552.0,409255936.0,12393078784.0,18353356800.0,6089405.0,1862421.0
13-04 02:42:10,32.642,16.321,50.259,0.086,0.0,0.691,0.0,2195456.0,0.0,22.0,2462486528.0,409268224.0,12418080768.0,18329239552.0,5723691.0,1660199.0
13-04 02:42:11,32.152,15.817,50.994,0.0,0.0,1.037,0.0,4313088.0,0.0,38.0,2464477184.0,409292800.0,12442378240.0,18302926848.0,6163584.0,1895817.0
13-04 02:42:12,32.205,15.885,51.389,0.087,0.0,0.434,0.0,2162688.0,0.0,19.0,2463834112.0,409296896.0,12466761728.0,18279182336.0,3633836.0,1603146.0
13-04 02:42:13,32.936,16.085,50.213,0.0,0.0,0.766,0.0,4308992.0,0.0,38.0,2464870400.0,409296896.0,12491821056.0,18253086720.0,6240441.0,1930763.0
13-04 02:42:14,23.723,14.805,54.632,5.887,0.0,0.952,0.0,177958912.0,0.0,319.0,2465484800.0,409296896.0,12511313920.0,18232979456.0,5756246.0,1686389.0
13-04 02:42:15,15.700,10.154,62.884,10.324,0.0,0.939,0.0,271581184.0,0.0,488.0,2465705984.0,409296896.0,12523352064.0,18220720128.0,2183961.0,1623772.0
13-04 02:42:16,18.862,10.790,60.408,9.176,0.0,0.765,0.0,228622336.0,0.0,438.0,2466742272.0,409300992.0,12538413056.0,18204618752.0,7303851.0,1696868.0
13-04 02:42:17,31.822,15.780,51.526,0.0,0.0,0.872,0.0,2195456.0,0.0,22.0,2467188736.0,409305088.0,12560949248.0,18181632000.0,5699700.0,1654031.0
13-04 02:42:18,48.291,15.043,35.470,0.0,0.0,1.197,0.0,2158592.0,0.0,19.0,2775384064.0,409305088.0,12582002688.0,17852383232.0,6709218.0,2600999.0
13-04 02:42:19,57.215,13.249,28.861,0.084,0.0,0.591,0.0,2187264.0,0.0,28.0,2860634112.0,409305088.0,12599201792.0,17749934080.0,3640773.0,1609477.0
13-04 02:42:20,54.288,12.864,31.732,0.0,0.0,1.115,0.0,2039808.0,0.0,13.0,2894934016.0,409305088.0,12614397952.0,17700438016.0,3521541.0,1549432.0
13-04 02:42:21,33.419,16.198,49.446,0.0,0.0,0.938,0.0,2277376.0,0.0,25.0,2897444864.0,409309184.0,12637564928.0,17674756096.0,6449918.0,1990058.0
13-04 02:42:22,35.334,15.180,48.542,0.086,0.0,0.858,0.0,2174976.0,0.0,21.0,2909634560.0,409313280.0,12660289536.0,17639837696.0,8825745.0,2192245.0
13-04 02:42:23,33.770,15.183,50.087,0.0,0.0,0.960,0.0,2158592.0,0.0,19.0,2929041408.0,409313280.0,12683931648.0,17596788736.0,4096067.0,1783508.0
13-04 02:42:24,34.138,15.776,49.310,0.0,0.0,0.776,0.0,2154496.0,0.0,19.0,2950959104.0,409317376.0,12706975744.0,17551822848.0,6270938.0,1903520.0
13-04 02:42:25,33.681,15.231,50.218,0.087,0.0,0.783,0.0,4308992.0,0.0,38.0,2959560704.0,409325568.0,12732682240.0,17517506560.0,6639389.0,2102601.0
13-04 02:42:26,34.522,15.565,49.478,0.0,0.0,0.435,0.0,2158592.0,0.0,19.0,2979594240.0,409329664.0,12755738624.0,17474412544.0,6012171.0,1762397.0
13-04 02:42:27,33.449,16.031,49.740,0.173,0.0,0.607,0.0,4100096.0,0.0,28.0,2998833152.0,409329664.0,12780638208.0,17430274048.0,6393720.0,1971302.0
13-04 02:42:28,34.655,16.207,48.534,0.0,0.0,0.603,0.0,2396160.0,0.0,32.0,2906292224.0,409329664.0,12804632576.0,17498820608.0,4417750.0,1956983.0
13-04 02:42:29,34.370,15.630,49.309,0.0,0.0,0.691,0.0,2154496.0,0.0,21.0,2847047680.0,409329664.0,12827353088.0,17535344640.0,6040950.0,1785646.0
13-04 02:42:30,32.860,15.542,50.533,0.0,0.0,1.066,0.0,4317184.0,0.0,38.0,2846584832.0,409341952.0,12852473856.0,17510674432.0,6666353.0,2108791.0
13-04 02:42:31,33.878,16.165,49.097,0.086,0.0,0.774,0.0,2211840.0,0.0,25.0,2851696640.0,409358336.0,12875456512.0,17482563584.0,6157200.0,1838734.0
13-04 02:42:32,33.881,15.817,49.611,0.173,0.0,0.519,0.0,2170880.0,0.0,21.0,2853285888.0,409362432.0,12899045376.0,17457381376.0,4114957.0,1807267.0
13-04 02:42:33,33.740,15.344,49.520,0.087,0.0,1.308,0.0,4313088.0,0.0,38.0,2864414720.0,409362432.0,12924391424.0,17420906496.0,6564376.0,2051806.0
13-04 02:42:34,34.444,15.897,48.974,0.0,0.0,0.684,0.0,2199552.0,0.0,20.0,2876735488.0,409366528.0,12947177472.0,17385795584.0,6144158.0,1819514.0
13-04 02:42:35,33.592,16.193,49.354,0.0,0.0,0.861,0.0,2162688.0,0.0,19.0,2880581632.0,409370624.0,12970270720.0,17358852096.0,5794573.0,1893687.0
13-04 02:42:36,34.462,15.919,48.772,0.085,0.0,0.762,0.0,4308992.0,0.0,38.0,2882248704.0,409378816.0,12996059136.0,17331388416.0,4917070.0,1995903.0
13-04 02:42:37,33.964,16.079,49.269,0.086,0.0,0.602,0.0,2191360.0,0.0,22.0,2886373376.0,409378816.0,13019648000.0,17303674880.0,6087110.0,1801795.0
13-04 02:42:38,32.566,15.752,50.796,0.088,0.0,0.796,0.0,4165632.0,0.0,29.0,2889084928.0,409387008.0,13044060160.0,17276542976.0,6379395.0,1950356.0
13-04 02:42:39,32.218,16.197,50.792,0.0,0.0,0.792,0.0,2310144.0,0.0,29.0,2902097920.0,409387008.0,13067595776.0,17239994368.0,4893805.0,1960525.0
13-04 02:42:40,34.383,14.698,50.306,0.0,0.0,0.612,0.0,2162688.0,0.0,19.0,2908897280.0,409395200.0,13090512896.0,17210269696.0,5573423.0,1796108.0
13-04 02:42:41,34.247,15.668,48.887,0.086,0.0,1.113,0.0,4308992.0,0.0,38.0,2923393024.0,409407488.0,13115703296.0,17170571264.0,6617601.0,2084753.0
13-04 02:42:42,33.538,14.799,50.963,0.088,0.0,0.613,0.0,2183168.0,0.0,21.0,2924924928.0,409415680.0,13139329024.0,17145405440.0,6139178.0,1821584.0
13-04 02:42:43,33.740,16.216,49.520,0.0,0.0,0.523,0.0,4194304.0,0.0,32.0,2925289472.0,409423872.0,13164969984.0,17119391744.0,6327161.0,1936037.0
13-04 02:42:44,33.988,15.969,49.103,0.085,0.0,0.854,0.0,2318336.0,0.0,29.0,2925432832.0,409444352.0,13187993600.0,17096204288.0,4329675.0,1921503.0
13-04 02:42:45,34.174,14.696,50.087,0.087,0.0,0.957,0.0,2154496.0,0.0,19.0,2927185920.0,409448448.0,13211344896.0,17071095808.0,6091090.0,1796021.0
13-04 02:42:46,32.090,16.132,49.003,1.908,0.0,0.867,0.0,98836480.0,0.0,155.0,2927886336.0,409448448.0,13234593792.0,17047146496.0,6532996.0,2039512.0
13-04 02:42:47,17.106,10.894,59.319,12.0,0.0,0.681,0.0,273711104.0,0.0,481.0,2928037888.0,409448448.0,13247168512.0,17034420224.0,2602040.0,1788294.0
13-04 02:42:48,18.268,9.691,60.978,10.720,0.0,0.343,0.0,267386880.0,0.0,460.0,2932723712.0,409448448.0,13257871360.0,17019031552.0,2030383.0,1765899.0
13-04 02:42:49,33.391,15.398,49.827,0.346,0.0,1.038,0.0,15618048.0,0.0,70.0,2945613824.0,409456640.0,13282848768.0,16981155840.0,11861800.0,1951714.0
13-04 02:42:50,34.348,15.043,50.0,0.087,0.0,0.522,0.0,2154496.0,0.0,19.0,2948268032.0,409464832.0,13306294272.0,16955047936.0,6022325.0,1772860.0
13-04 02:42:51,33.390,16.823,48.676,0.0,0.0,1.110,0.0,4304896.0,0.0,38.0,2964312064.0,409468928.0,13331435520.0,16913858560.0,6701987.0,2125046.0
13-04 02:42:52,32.530,16.867,49.914,0.086,0.0,0.602,0.0,2162688.0,0.0,21.0,2979844096.0,409477120.0,13354782720.0,16874971136.0,3979420.0,1737843.0
13-04 02:42:53,31.917,16.739,50.390,0.087,0.0,0.867,0.0,2158592.0,0.0,19.0,2981986304.0,409477120.0,13378433024.0,16849178624.0,6286568.0,1907736.0
13-04 02:42:54,34.848,16.498,47.727,0.084,0.0,0.842,0.0,7786496.0,0.0,51.0,2994872320.0,409477120.0,13403222016.0,16811503616.0,6499020.0,2011668.0
13-04 02:42:55,36.222,16.378,46.014,0.433,0.0,0.953,0.0,40525824.0,0.0,96.0,3012059136.0,409497600.0,13426024448.0,16771493888.0,6073167.0,1794930.0
13-04 02:42:56,32.951,15.548,50.530,0.088,0.0,0.883,0.0,4239360.0,0.0,32.0,3025793024.0,409513984.0,13451112448.0,16732655616.0,4469269.0,1998076.0
13-04 02:42:57,32.409,16.118,50.433,0.173,0.0,0.867,0.0,2289664.0,0.0,27.0,3025141760.0,409530368.0,13474115584.0,16710287360.0,6306443.0,1922168.0
13-04 02:42:58,34.274,15.470,49.487,0.085,0.0,0.684,0.0,2158592.0,0.0,19.0,3025920000.0,409542656.0,13497593856.0,16686018560.0,6050527.0,1768005.0
13-04 02:42:59,34.159,15.884,49.274,0.0,0.0,0.683,0.0,4313088.0,0.0,38.0,3026366464.0,409546752.0,13523062784.0,16660099072.0,6686220.0,2124207.0
13-04 02:43:00,33.916,14.948,50.524,0.0,0.0,0.612,0.0,2154496.0,0.0,19.0,3030347776.0,409546752.0,13546557440.0,16632623104.0,4069181.0,1791106.0
13-04 02:43:01,32.635,16.056,50.611,0.0,0.0,0.698,0.0,4186112.0,0.0,32.0,3031891968.0,409546752.0,13571809280.0,16605827072.0,6274259.0,1900265.0
13-04 02:43:02,32.310,17.477,49.275,0.085,0.0,0.853,0.0,2293760.0,0.0,27.0,3031314432.0,409550848.0,13595484160.0,16582725632.0,6441540.0,1995217.0
13-04 02:43:03,34.229,15.338,49.567,0.087,0.0,0.780,0.0,2154496.0,0.0,19.0,3036536832.0,409550848.0,13619208192.0,16553779200.0,6091390.0,1783605.0
13-04 02:43:04,33.995,15.186,50.043,0.0,0.0,0.777,0.0,4374528.0,0.0,39.0,3039834112.0,409550848.0,13644464128.0,16525225984.0,4588642.0,2062230.0
13-04 02:43:05,34.687,15.059,49.408,0.0,0.0,0.846,0.0,2158592.0,0.0,19.0,3040014336.0,409559040.0,13667737600.0,16501764096.0,6139691.0,1834919.0
13-04 02:43:06,32.358,17.212,49.570,0.0,0.0,0.861,0.0,4083712.0,0.0,26.0,3041460224.0,409567232.0,13692575744.0,16475471872.0,6266564.0,1895889.0
13-04 02:43:07,34.495,15.331,49.216,0.174,0.0,0.784,0.0,2412544.0,0.0,34.0,3044700160.0,409571328.0,13715996672.0,16448806912.0,6426359.0,1960836.0
13-04 02:43:08,32.907,14.834,51.662,0.0,0.0,0.597,0.0,4186112.0,0.0,32.0,3045748736.0,409575424.0,13741142016.0,16422608896.0,5791109.0,1612393.0
13-04 02:43:09,33.391,11.362,55.074,0.173,0.0,0.0,0.0,6606848.0,0.0,64.0,3046137856.0,409587712.0,13767884800.0,16395464704.0,1206222.0,477374.0
13-04 02:43:10,34.719,11.602,53.247,0.346,0.0,0.087,0.0,22560768.0,0.0,101.0,3048669184.0,409616384.0,13793415168.0,16367374336.0,886904.0,392038.0
13-04 02:43:11,33.812,11.496,54.438,0.169,0.0,0.085,0.0,6455296.0,0.0,59.0,3047849984.0,409628672.0,13819990016.0,16341606400.0,825709.0,390002.0
13-04 02:43:12,35.119,12.330,51.871,0.595,0.0,0.085,0.0,27332608.0,0.0,109.0,3050610688.0,409649152.0,13845123072.0,16313692160.0,834061.0,393749.0
13-04 02:43:13,33.131,12.111,54.585,0.087,0.0,0.087,0.0,6459392.0,0.0,57.0,3051524096.0,409673728.0,13871079424.0,16286797824.0,852959.0,395921.0
13-04 02:43:14,32.087,11.652,56.174,0.087,0.0,0.0,0.0,6459392.0,0.0,58.0,3052720128.0,409681920.0,13898129408.0,16258543616.0,839884.0,395312.0
13-04 02:43:15,33.420,11.314,55.178,0.087,0.0,0.0,0.0,6447104.0,0.0,57.0,3053846528.0,409681920.0,13924638720.0,16230907904.0,808426.0,389257.0
13-04 02:43:16,32.660,11.853,55.312,0.176,0.0,0.0,0.0,6443008.0,0.0,57.0,3053858816.0,409686016.0,13951574016.0,16203956224.0,841452.0,394873.0
13-04 02:43:17,34.586,11.614,53.629,0.171,0.0,0.0,0.0,6475776.0,0.0,59.0,3055476736.0,409706496.0,13979078656.0,16174813184.0,842688.0,395216.0
13-04 02:43:18,32.930,12.532,53.500,0.864,0.0,0.173,0.0,58216448.0,0.0,144.0,3057704960.0,409706496.0,14005932032.0,16145731584.0,825713.0,391869.0
13-04 02:43:19,1.672,0.836,81.689,15.803,0.0,0.0,0.0,273686528.0,0.0,472.0,3059101696.0,409706496.0,14007193600.0,16143073280.0,357022.0,162873.0
13-04 02:43:20,1.255,0.502,83.766,14.477,0.0,0.0,0.0,270532608.0,0.0,376.0,3059224576.0,409706496.0,14007197696.0,16142946304.0,407738.0,160724.0
13-04 02:43:21,27.835,10.825,64.519,-3.179,0.0,0.0,0.0,46923776.0,0.0,129.0,3061198848.0,409706496.0,14029811712.0,16118358016.0,854692.0,397569.0
13-04 02:43:22,32.846,12.038,54.858,0.258,0.0,0.0,0.0,6496256.0,0.0,60.0,3063885824.0,409743360.0,14055944192.0,16089501696.0,849125.0,412237.0
13-04 02:43:23,34.046,11.634,54.149,0.086,0.0,0.086,0.0,6475776.0,0.0,60.0,3064967168.0,409755648.0,14083231744.0,16061120512.0,846026.0,394104.0
13-04 02:43:24,32.180,12.024,55.623,0.087,0.0,0.087,0.0,6459392.0,0.0,59.0,3066535936.0,409772032.0,14110027776.0,16032739328.0,832378.0,393669.0
13-04 02:43:25,33.080,12.574,54.177,0.169,0.0,0.0,0.0,6455296.0,0.0,59.0,3069571072.0,409780224.0,14136397824.0,16003325952.0,831829.0,395577.0
13-04 02:43:26,33.108,12.669,54.139,0.084,0.0,0.0,0.0,6467584.0,0.0,59.0,3071426560.0,409788416.0,14162755584.0,15975104512.0,835760.0,395114.0
13-04 02:43:27,32.704,12.189,54.764,0.343,0.0,0.0,0.0,12136448.0,0.0,87.0,3073798144.0,409812992.0,14190161920.0,15945302016.0,836740.0,391361.0
13-04 02:43:28,15.436,5.201,78.440,0.839,0.0,0.084,0.0,44150784.0,0.0,119.0,3076370432.0,409845760.0,14200598528.0,15932260352.0,697580.0,320711.0
13-04 02:43:29,1.336,0.501,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3076366336.0,409845760.0,14200602624.0,15932260352.0,390900.0,160470.0
13-04 02:43:30,0.755,0.503,98.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3076235264.0,409845760.0,14200606720.0,15932387328.0,382426.0,160511.0
13-04 02:43:31,1.009,0.252,98.738,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3076108288.0,409845760.0,14200606720.0,15932514304.0,399192.0,161624.0
13-04 02:43:32,1.920,0.584,97.162,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,3033243648.0,409849856.0,14200610816.0,15975370752.0,413078.0,180320.0
13-04 02:43:33,3.676,1.337,94.904,0.0,0.0,0.084,0.0,65536.0,0.0,2.0,2992881664.0,409849856.0,14200619008.0,16015724544.0,567881.0,335752.0
13-04 02:43:34,27.320,13.058,58.935,0.0,0.0,0.687,0.0,0.0,0.0,0.0,2913742848.0,409849856.0,14217715712.0,16077766656.0,3830754.0,1711427.0
13-04 02:43:35,33.563,15.749,50.0,0.0,0.0,0.688,0.0,4202496.0,0.0,32.0,2914791424.0,409853952.0,14241726464.0,16052703232.0,6378322.0,1998519.0
13-04 02:43:36,33.507,15.753,49.869,0.0,0.0,0.870,0.0,2281472.0,0.0,26.0,2914410496.0,409858048.0,14265749504.0,16029057024.0,6630702.0,2139729.0
13-04 02:43:37,33.276,16.595,49.016,0.086,0.0,1.027,0.0,2183168.0,0.0,22.0,2921287680.0,409866240.0,14288773120.0,15999148032.0,4266105.0,1933368.0
13-04 02:43:38,33.563,16.007,49.656,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,2930049024.0,409874432.0,14312542208.0,15966609408.0,6089632.0,1838968.0
13-04 02:43:39,33.190,16.810,49.057,0.086,0.0,0.858,0.0,4272128.0,0.0,33.0,2936049664.0,409886720.0,14336798720.0,15936339968.0,6567470.0,2082541.0
13-04 02:43:40,33.046,16.351,50.0,0.0,0.0,0.602,0.0,2285568.0,0.0,26.0,2943496192.0,409894912.0,14360424448.0,15905259520.0,6596622.0,2116353.0
13-04 02:43:41,33.108,17.399,48.733,0.0,0.0,0.760,0.0,2162688.0,0.0,21.0,2949402624.0,409894912.0,14383435776.0,15876341760.0,6227013.0,1923279.0
13-04 02:43:42,32.756,16.205,49.913,0.173,0.0,0.953,0.0,2179072.0,0.0,22.0,2954158080.0,409915392.0,14406561792.0,15848439808.0,6285015.0,1955342.0
13-04 02:43:43,33.768,16.188,48.999,0.0,0.0,1.044,0.0,4198400.0,0.0,32.0,2958118912.0,409919488.0,14432198656.0,15818838016.0,6532988.0,2082549.0
13-04 02:43:44,33.217,15.297,50.699,0.087,0.0,0.699,0.0,2277376.0,0.0,25.0,2966339584.0,409923584.0,14455422976.0,15787388928.0,4656766.0,2086429.0
13-04 02:43:45,34.0,15.130,49.826,0.0,0.0,1.043,0.0,2162688.0,0.0,20.0,2974490624.0,409927680.0,14478647296.0,15756009472.0,6123866.0,1940039.0
13-04 02:43:46,32.556,16.753,49.914,0.086,0.0,0.691,0.0,2146304.0,0.0,19.0,2986156032.0,409931776.0,14501695488.0,15721291776.0,6249406.0,1934783.0
13-04 02:43:47,32.990,17.010,48.969,0.172,0.0,0.859,0.0,4272128.0,0.0,37.0,2991235072.0,409939968.0,14527414272.0,15690485760.0,6729286.0,2193451.0
13-04 02:43:48,33.621,15.948,49.483,0.0,0.0,0.948,0.0,2211840.0,0.0,22.0,2996531200.0,409944064.0,14551740416.0,15660859392.0,6411950.0,2020562.0
13-04 02:43:49,33.536,15.812,50.043,0.0,0.0,0.608,0.0,2158592.0,0.0,19.0,2996772864.0,409948160.0,14575095808.0,15637258240.0,6147559.0,1899209.0
13-04 02:43:50,32.461,16.230,50.087,0.0,0.0,1.222,0.0,4157440.0,0.0,30.0,3000516608.0,409956352.0,14599622656.0,15608979456.0,6356782.0,1980912.0
13-04 02:43:51,33.706,15.563,49.871,0.086,0.0,0.774,0.0,2383872.0,0.0,32.0,3002404864.0,409968640.0,14623031296.0,15583670272.0,6802389.0,2226017.0
13-04 02:43:52,33.507,15.104,50.174,0.087,0.0,1.128,0.0,2170880.0,0.0,22.0,3003199488.0,409976832.0,14646857728.0,15559041024.0,4128515.0,1876253.0
13-04 02:43:53,34.662,13.951,50.347,0.0,0.0,1.040,0.0,2158592.0,0.0,19.0,3005792256.0,409980928.0,14670340096.0,15532961792.0,6238433.0,1919830.0
13-04 02:43:54,32.426,18.043,48.766,0.085,0.0,0.681,0.0,4198400.0,0.0,33.0,3007242240.0,409985024.0,14695424000.0,15506423808.0,4403986.0,2028389.0
13-04 02:43:55,29.196,13.549,54.545,2.098,0.0,0.612,0.0,47984640.0,0.0,101.0,3011559424.0,409989120.0,14716882944.0,15480643584.0,2446588.0,2036872.0
13-04 02:43:56,5.152,2.196,83.868,8.699,0.0,0.084,0.0,267386880.0,0.0,426.0,3020734464.0,409989120.0,14719111168.0,15469240320.0,2939577.0,1300088.0
13-04 02:43:57,4.637,2.024,83.727,9.444,0.0,0.169,0.0,267419648.0,0.0,468.0,3029307392.0,409989120.0,14721507328.0,15458271232.0,1507489.0,1283222.0
13-04 02:43:58,30.670,14.089,53.694,1.031,0.0,0.515,0.0,37158912.0,0.0,81.0,3038076928.0,409993216.0,14742691840.0,15428313088.0,7270959.0,1646428.0
13-04 02:43:59,30.308,17.979,50.171,0.0,0.0,1.541,0.0,0.0,0.0,0.0,3060023296.0,409993216.0,14763618304.0,15385440256.0,5087968.0,2085576.0
13-04 02:44:00,33.622,15.338,50.347,0.0,0.0,0.693,0.0,2154496.0,0.0,20.0,3070566400.0,409993216.0,14786396160.0,15352119296.0,12729010.0,2413064.0
13-04 02:44:01,31.185,16.289,51.481,0.0,0.0,1.045,0.0,122880.0,0.0,6.0,3079753728.0,409993216.0,14807875584.0,15321452544.0,9248337.0,2454011.0
13-04 02:44:02,31.783,17.054,50.388,0.086,0.0,0.689,0.0,2174976.0,0.0,21.0,3088474112.0,409993216.0,14830792704.0,15289815040.0,6482284.0,2025586.0
13-04 02:44:03,32.520,15.693,50.741,0.087,0.0,0.959,0.0,2162688.0,0.0,19.0,3094257664.0,409993216.0,14854021120.0,15260803072.0,8825104.0,2281269.0
13-04 02:44:04,32.021,16.610,50.514,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,3094228992.0,409997312.0,14877351936.0,15237496832.0,6202117.0,2011429.0
13-04 02:44:05,32.193,16.754,50.526,0.0,0.0,0.526,0.0,2170880.0,0.0,22.0,3098611712.0,410009600.0,14900367360.0,15210086400.0,6662430.0,2134434.0
13-04 02:44:06,33.304,15.826,49.913,0.0,0.0,0.957,0.0,2162688.0,0.0,19.0,3098857472.0,410009600.0,14924341248.0,15185866752.0,6312179.0,1954133.0
13-04 02:44:07,32.866,15.600,50.570,0.175,0.0,0.789,0.0,4210688.0,0.0,35.0,3100741632.0,410009600.0,14949552128.0,15158771712.0,4307878.0,1990875.0
13-04 02:44:08,33.362,16.253,49.530,0.086,0.0,0.770,0.0,2277376.0,0.0,25.0,3103105024.0,410013696.0,14972280832.0,15133675520.0,8285764.0,2219123.0
13-04 02:44:09,33.935,15.893,49.485,0.086,0.0,0.601,0.0,2019328.0,0.0,20.0,3105701888.0,410017792.0,14995431424.0,15107923968.0,6709097.0,1943455.0
13-04 02:44:10,32.689,15.641,51.230,0.0,0.0,0.439,0.0,2228224.0,0.0,20.0,3109384192.0,410021888.0,15018913792.0,15080755200.0,4330268.0,1965202.0
13-04 02:44:11,33.219,16.395,49.356,0.0,0.0,1.030,0.0,4190208.0,0.0,32.0,3109978112.0,410025984.0,15043633152.0,15055437824.0,6372368.0,2009016.0
13-04 02:44:12,33.736,16.393,48.921,0.086,0.0,0.863,0.0,2314240.0,0.0,28.0,3113816064.0,410034176.0,15066959872.0,15028264960.0,6668278.0,2144247.0
13-04 02:44:13,32.989,16.710,49.699,0.0,0.0,0.603,0.0,2158592.0,0.0,19.0,3114020864.0,410034176.0,15091036160.0,15003983872.0,6350377.0,1987672.0
13-04 02:44:14,32.676,16.467,50.086,0.086,0.0,0.686,0.0,2162688.0,0.0,19.0,3116994560.0,410034176.0,15113625600.0,14978420736.0,6192810.0,1883964.0
13-04 02:44:15,32.868,15.867,50.567,0.0,0.0,0.697,0.0,4190208.0,0.0,32.0,3117023232.0,410050560.0,15139414016.0,14952587264.0,6444172.0,2047138.0
13-04 02:44:16,33.503,16.752,48.895,0.085,0.0,0.765,0.0,2273280.0,0.0,25.0,3118440448.0,410054656.0,15162572800.0,14928007168.0,6593630.0,2108889.0
13-04 02:44:17,33.682,15.620,49.825,0.087,0.0,0.785,0.0,2187264.0,0.0,21.0,3118804992.0,410058752.0,15186370560.0,14903840768.0,4248582.0,1924351.0
13-04 02:44:18,33.535,15.644,49.957,0.086,0.0,0.778,0.0,2166784.0,0.0,19.0,3120345088.0,410058752.0,15209336832.0,14879334400.0,6206877.0,1915461.0
13-04 02:44:19,32.709,15.508,50.802,0.0,0.0,0.980,0.0,4317184.0,0.0,38.0,3114635264.0,410062848.0,15234813952.0,14859563008.0,6857789.0,2240346.0
13-04 02:44:20,33.220,16.568,49.278,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,3086696448.0,410062848.0,15257792512.0,14864523264.0,6236159.0,1942952.0
13-04 02:44:21,33.333,16.962,48.861,0.0,0.0,0.844,0.0,2158592.0,0.0,19.0,3085938688.0,410062848.0,15281123328.0,14841950208.0,6275985.0,1926851.0
13-04 02:44:22,34.251,15.663,49.484,0.086,0.0,0.516,0.0,2203648.0,0.0,22.0,3049504768.0,410075136.0,15304183808.0,14855311360.0,6358766.0,1999710.0
13-04 02:44:23,33.616,16.596,48.942,0.0,0.0,0.847,0.0,4235264.0,0.0,35.0,3048964096.0,410079232.0,15329099776.0,14830931968.0,5946075.0,2023611.0
13-04 02:44:24,32.791,16.952,49.058,0.086,0.0,1.113,0.0,2289664.0,0.0,26.0,3052924928.0,410079232.0,15352594432.0,14803476480.0,7052488.0,2105735.0
13-04 02:44:25,33.988,16.823,48.164,0.171,0.0,0.854,0.0,19689472.0,0.0,58.0,3057913856.0,410095616.0,15391006720.0,14760058880.0,4242545.0,1921408.0
13-04 02:44:26,34.237,16.356,48.559,0.085,0.0,0.763,0.0,7737344.0,0.0,37.0,3060195328.0,410103808.0,15396749312.0,14752026624.0,6231971.0,1933098.0
13-04 02:44:27,32.018,16.053,50.088,0.877,0.0,0.965,0.0,40624128.0,0.0,87.0,3064016896.0,410107904.0,15420248064.0,14724702208.0,6413411.0,2022851.0
13-04 02:44:28,21.011,11.595,54.839,11.770,0.0,0.785,0.0,268435456.0,0.0,455.0,3068624896.0,410107904.0,15436251136.0,14704091136.0,4635102.0,2137437.0
13-04 02:44:29,18.617,11.272,57.558,11.358,0.0,1.196,0.0,268435456.0,0.0,486.0,3070431232.0,410107904.0,15448858624.0,14689677312.0,2185574.0,1913280.0
13-04 02:44:30,29.463,12.912,54.419,2.426,0.0,0.780,0.0,90824704.0,0.0,193.0,3076620288.0,410112000.0,15469744128.0,14662598656.0,2645199.0,1803727.0
13-04 02:44:31,32.588,16.251,50.387,0.086,0.0,0.688,0.0,4276224.0,0.0,35.0,3080953856.0,410112000.0,15492763648.0,14635245568.0,6689967.0,2164301.0
13-04 02:44:32,33.078,16.795,48.849,0.085,0.0,1.194,0.0,2183168.0,0.0,22.0,3084898304.0,410112000.0,15516454912.0,14607609856.0,8460174.0,1839045.0
13-04 02:44:33,34.659,14.693,49.784,0.0,0.0,0.864,0.0,2158592.0,0.0,19.0,3090649088.0,410116096.0,15539732480.0,14578577408.0,7883830.0,1858529.0
13-04 02:44:34,32.958,15.611,50.304,0.0,0.0,1.127,0.0,4186112.0,0.0,32.0,3090788352.0,410124288.0,15564677120.0,14553485312.0,6716449.0,2068207.0
13-04 02:44:35,33.561,15.969,49.445,0.085,0.0,0.939,0.0,2277376.0,0.0,25.0,3096555520.0,410128384.0,15589048320.0,14523342848.0,8423533.0,2143422.0
13-04 02:44:36,35.004,16.143,48.088,0.085,0.0,0.680,0.0,9973760.0,0.0,36.0,3057704960.0,410128384.0,15615090688.0,14536151040.0,6246833.0,1928145.0
13-04 02:44:37,36.116,15.466,46.924,0.615,0.0,0.879,0.0,40972288.0,0.0,99.0,3058331648.0,410140672.0,15633358848.0,14517243904.0,6232490.0,1936159.0
13-04 02:44:38,34.174,16.0,48.957,0.0,0.0,0.870,0.0,4145152.0,0.0,27.0,3021021184.0,410144768.0,15658549248.0,14529359872.0,6410840.0,2017740.0
13-04 02:44:39,32.644,16.451,49.871,0.0,0.0,1.034,0.0,2392064.0,0.0,32.0,3024195584.0,410157056.0,15681622016.0,14503100416.0,6684717.0,2180622.0
13-04 02:44:40,33.772,14.912,50.614,0.0,0.0,0.702,0.0,2170880.0,0.0,22.0,3024031744.0,410161152.0,15705370624.0,14479511552.0,6278775.0,1937121.0
13-04 02:44:41,34.178,15.472,49.563,0.087,0.0,0.699,0.0,2150400.0,0.0,19.0,3028881408.0,410173440.0,15728857088.0,14451163136.0,6194967.0,1900697.0
13-04 02:44:42,33.943,16.188,48.651,0.174,0.0,1.044,0.0,4112384.0,0.0,28.0,3034980352.0,410173440.0,15753457664.0,14420463616.0,6401783.0,2004410.0
13-04 02:44:43,32.934,16.253,49.530,0.0,0.0,1.283,0.0,2383872.0,0.0,31.0,3043713024.0,410185728.0,15776776192.0,14388400128.0,6797026.0,2234170.0
13-04 02:44:44,33.646,16.269,48.807,0.0,0.0,1.278,0.0,2158592.0,0.0,19.0,3050573824.0,410185728.0,15800569856.0,14357745664.0,6203175.0,1914651.0
13-04 02:44:45,33.506,15.676,49.871,0.0,0.0,0.947,0.0,2232320.0,0.0,20.0,3055673344.0,410185728.0,15823495168.0,14329720832.0,4070258.0,1818888.0
13-04 02:44:46,33.648,16.137,49.270,0.086,0.0,0.858,0.0,4194304.0,0.0,32.0,3066568704.0,410185728.0,15848615936.0,14293704704.0,6478439.0,2059846.0
13-04 02:44:47,34.459,15.238,49.524,0.0,0.0,0.779,0.0,2314240.0,0.0,27.0,3074498560.0,410185728.0,15871971328.0,14262419456.0,6803407.0,2224884.0
13-04 02:44:48,32.409,16.551,50.0,0.173,0.0,0.867,0.0,2166784.0,0.0,20.0,3081641984.0,410193920.0,15895310336.0,14231928832.0,6201018.0,1879714.0
13-04 02:44:49,33.642,16.610,48.820,0.0,0.0,0.927,0.0,2154496.0,0.0,19.0,3090763776.0,410193920.0,15919030272.0,14199087104.0,6281202.0,1957361.0
13-04 02:44:50,33.972,15.592,49.477,0.087,0.0,0.871,0.0,4194304.0,0.0,32.0,3098804224.0,410198016.0,15944163328.0,14165909504.0,6328657.0,1977794.0
13-04 02:44:51,33.705,16.467,49.057,0.0,0.0,0.772,0.0,2281472.0,0.0,25.0,3101454336.0,410202112.0,15967764480.0,14139654144.0,6726320.0,2191545.0
13-04 02:44:52,33.650,15.531,49.612,0.086,0.0,1.122,0.0,2170880.0,0.0,20.0,3102732288.0,410210304.0,15990984704.0,14115147776.0,6218289.0,1922993.0
13-04 02:44:53,32.719,15.877,50.614,0.088,0.0,0.702,0.0,2162688.0,0.0,20.0,3103375360.0,410222592.0,16014073856.0,14091403264.0,6252605.0,1947734.0
13-04 02:44:54,33.193,17.186,48.526,0.084,0.0,1.011,0.0,4333568.0,0.0,41.0,3103911936.0,410230784.0,16039481344.0,14065451008.0,4806983.0,2213530.0
13-04 02:44:55,33.390,16.058,49.703,0.0,0.0,0.850,0.0,2191360.0,0.0,22.0,3105140736.0,410234880.0,16062754816.0,14040944640.0,6233808.0,1918857.0
13-04 02:44:56,33.305,17.707,48.145,0.0,0.0,0.843,0.0,2158592.0,0.0,19.0,3108368384.0,410234880.0,16086478848.0,14013992960.0,6215777.0,1910471.0
13-04 02:44:57,32.870,16.435,49.913,0.0,0.0,0.783,0.0,2154496.0,0.0,19.0,3108540416.0,410238976.0,16109686784.0,13990608896.0,6287390.0,1955729.0
13-04 02:44:58,32.609,16.348,50.087,0.087,0.0,0.870,0.0,4333568.0,0.0,40.0,3115847680.0,410259456.0,16134864896.0,13958103040.0,4847403.0,2246416.0
13-04 02:44:59,32.599,15.242,51.366,0.0,0.0,0.793,0.0,2138112.0,0.0,19.0,3121041408.0,410267648.0,16158121984.0,13929644032.0,2140659.0,1879096.0
13-04 02:45:00,29.617,14.894,48.255,6.128,0.0,1.106,0.0,249159680.0,0.0,438.0,3124584448.0,410267648.0,16176967680.0,13907255296.0,4240550.0,2054642.0
13-04 02:45:01,18.073,11.083,58.483,11.509,0.0,0.853,0.0,270532608.0,0.0,470.0,3129434112.0,410267648.0,16188420096.0,13890953216.0,4162655.0,1869355.0
13-04 02:45:02,26.076,11.962,54.217,6.971,0.0,0.775,0.0,152129536.0,0.0,305.0,3136335872.0,410275840.0,16207998976.0,13864464384.0,8129471.0,1808699.0
13-04 02:45:03,31.818,17.045,50.0,0.175,0.0,0.962,0.0,2211840.0,0.0,25.0,3146825728.0,410279936.0,16232960000.0,13829009408.0,10342416.0,2006210.0
13-04 02:45:04,34.050,15.133,49.613,0.086,0.0,1.118,0.0,2949120.0,0.0,37.0,3150778368.0,410284032.0,16257400832.0,13800611840.0,6269012.0,1942020.0
13-04 02:45:05,32.879,16.780,49.148,0.085,0.0,1.107,0.0,4296704.0,0.0,35.0,3156709376.0,410288128.0,16280576000.0,13771501568.0,8386833.0,2233547.0
13-04 02:45:06,32.496,16.898,49.827,0.087,0.0,0.693,0.0,2150400.0,0.0,19.0,3160666112.0,410292224.0,16303468544.0,13744648192.0,6698748.0,1900384.0
13-04 02:45:07,33.644,16.017,49.576,0.0,0.0,0.763,0.0,2179072.0,0.0,21.0,3163029504.0,410300416.0,16327180288.0,13718564864.0,6205901.0,1936591.0
13-04 02:45:08,31.854,17.058,49.695,0.087,0.0,1.305,0.0,3248128.0,0.0,26.0,3163639808.0,410304512.0,16351907840.0,13693222912.0,6313775.0,1960644.0
13-04 02:45:09,31.419,16.797,50.827,0.0,0.0,0.957,0.0,3235840.0,0.0,34.0,3163566080.0,410312704.0,16375603200.0,13669593088.0,6617673.0,2210756.0
13-04 02:45:10,33.534,15.517,49.828,0.0,0.0,1.121,0.0,2162688.0,0.0,20.0,3165126656.0,410312704.0,16399159296.0,13644476416.0,4857140.0,1937027.0
13-04 02:45:11,33.592,15.717,50.086,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,3166662656.0,410312704.0,16422006784.0,13620092928.0,5696729.0,1868854.0
13-04 02:45:12,33.217,15.780,49.782,0.087,0.0,1.133,0.0,4194304.0,0.0,32.0,3167981568.0,410312704.0,16447004672.0,13593776128.0,6361590.0,1989217.0
13-04 02:45:13,31.882,16.289,50.261,0.523,0.0,1.045,0.0,2297856.0,0.0,27.0,3170062336.0,410316800.0,16470179840.0,13568516096.0,6803832.0,2219769.0
13-04 02:45:14,33.875,15.997,49.273,0.0,0.0,0.855,0.0,2150400.0,0.0,19.0,3174805504.0,410324992.0,16493629440.0,13540315136.0,6163803.0,1877257.0
13-04 02:45:15,32.498,15.817,50.389,0.0,0.0,1.296,0.0,2236416.0,0.0,23.0,3174420480.0,410324992.0,16516550656.0,13517778944.0,6245237.0,1940386.0
13-04 02:45:16,32.099,16.138,50.970,0.088,0.0,0.705,0.0,4087808.0,0.0,26.0,3175813120.0,410333184.0,16542457856.0,13490470912.0,6382765.0,1985152.0
13-04 02:45:17,33.362,15.899,49.957,0.0,0.0,0.782,0.0,2387968.0,0.0,31.0,3182051328.0,410333184.0,16565841920.0,13460848640.0,6748138.0,2176892.0
13-04 02:45:18,33.103,15.431,50.345,0.172,0.0,0.948,0.0,2179072.0,0.0,22.0,3183386624.0,410345472.0,16588869632.0,13436473344.0,4257520.0,1901336.0
13-04 02:45:19,32.959,16.048,50.129,0.0,0.0,0.863,0.0,2154496.0,0.0,19.0,3183575040.0,410345472.0,16612347904.0,13412806656.0,6198291.0,1931578.0
13-04 02:45:20,33.015,16.334,49.783,0.087,0.0,0.782,0.0,4075520.0,0.0,26.0,3184230400.0,410345472.0,16637501440.0,13386997760.0,6343652.0,1988893.0
13-04 02:45:21,33.504,15.470,50.0,0.0,0.0,1.026,0.0,2387968.0,0.0,31.0,3185717248.0,410345472.0,16660144128.0,13362868224.0,6774111.0,2206369.0
13-04 02:45:22,33.218,16.176,49.654,0.0,0.0,0.952,0.0,2154496.0,0.0,19.0,3186212864.0,410353664.0,16683843584.0,13338664960.0,6267265.0,1945171.0
13-04 02:45:23,32.130,15.493,51.408,0.088,0.0,0.880,0.0,2174976.0,0.0,21.0,3185922048.0,410353664.0,16707850240.0,13314949120.0,6185420.0,1885801.0
13-04 02:45:24,33.970,14.596,50.391,0.087,0.0,0.956,0.0,4218880.0,0.0,35.0,3187707904.0,410353664.0,16732651520.0,13288361984.0,6374069.0,1989908.0
13-04 02:45:25,33.160,16.146,49.826,0.0,0.0,0.868,0.0,2265088.0,0.0,26.0,3131953152.0,410357760.0,16755752960.0,13321011200.0,6734990.0,2188282.0
13-04 02:45:26,35.163,14.494,49.228,0.086,0.0,1.029,0.0,2154496.0,0.0,19.0,3069763584.0,410361856.0,16778665984.0,13360283648.0,4376826.0,1870412.0
13-04 02:45:27,34.828,14.914,49.224,0.0,0.0,1.034,0.0,2187264.0,0.0,20.0,3068248064.0,410370048.0,16801533952.0,13338923008.0,6057285.0,1936608.0
13-04 02:45:28,34.017,16.154,48.803,0.171,0.0,0.855,0.0,2179072.0,0.0,21.0,3069898752.0,410370048.0,16825262080.0,13313544192.0,6228474.0,1924936.0
13-04 02:45:29,33.680,15.152,50.303,0.0,0.0,0.866,0.0,4255744.0,0.0,35.0,3077124096.0,410378240.0,16849678336.0,13281894400.0,6787806.0,2188716.0
13-04 02:45:30,33.877,15.437,49.657,0.0,0.0,1.029,0.0,2203648.0,0.0,22.0,3082883072.0,410378240.0,16872665088.0,13253148672.0,6383170.0,1998876.0
13-04 02:45:31,34.134,16.467,48.628,0.0,0.0,0.772,0.0,2154496.0,0.0,19.0,3087458304.0,410386432.0,16896806912.0,13224423424.0,6212394.0,1921184.0
13-04 02:45:32,16.021,7.838,66.236,9.388,0.0,0.517,0.0,165801984.0,0.0,286.0,3093684224.0,410386432.0,16909344768.0,13205659648.0,3748081.0,1717680.0
13-04 02:45:33,4.545,2.273,77.609,15.488,0.0,0.084,0.0,269500416.0,0.0,471.0,3099009024.0,410386432.0,16911745024.0,13197934592.0,904256.0,1185257.0
13-04 02:45:34,8.744,3.396,77.080,10.696,0.0,0.085,0.0,209096704.0,0.0,387.0,3100229632.0,410386432.0,16917716992.0,13190742016.0,2624502.0,310108.0
13-04 02:45:35,32.103,16.738,49.957,0.0,0.0,1.202,0.0,2162688.0,0.0,20.0,3104616448.0,410390528.0,16939139072.0,13164929024.0,6327220.0,1206233.0
13-04 02:45:36,34.952,11.015,53.773,0.260,0.0,0.0,0.0,18608128.0,0.0,84.0,3106246656.0,410398720.0,16976449536.0,13125980160.0,838262.0,391309.0
13-04 02:45:37,34.247,12.928,51.884,0.771,0.0,0.171,0.0,44490752.0,0.0,131.0,3115274240.0,410411008.0,16991387648.0,13102002176.0,2856965.0,422197.0
13-04 02:45:38,34.556,12.031,53.242,0.171,0.0,0.0,0.0,6483968.0,0.0,60.0,3120369664.0,410419200.0,17018941440.0,13069344768.0,828341.0,394321.0
13-04 02:45:39,33.045,11.592,55.104,0.173,0.0,0.087,0.0,6483968.0,0.0,58.0,3129114624.0,410423296.0,17045524480.0,13034012672.0,698868.0,376669.0
13-04 02:45:40,32.641,12.294,54.978,0.087,0.0,0.0,0.0,6451200.0,0.0,57.0,3131691008.0,410435584.0,17071775744.0,13005172736.0,828667.0,387398.0
13-04 02:45:41,33.504,12.447,53.879,0.171,0.0,0.0,0.0,9695232.0,0.0,69.0,3123060736.0,410451968.0,17097535488.0,12988026880.0,576025.0,378677.0
13-04 02:45:42,31.675,10.995,57.243,0.087,0.0,0.0,0.0,8396800.0,0.0,77.0,3091435520.0,410460160.0,17126408192.0,12990771200.0,444755.0,259844.0
13-04 02:45:43,32.461,12.740,54.014,0.785,0.0,0.0,0.0,31895552.0,0.0,118.0,3093061632.0,410472448.0,17149992960.0,12965548032.0,607392.0,346781.0
13-04 02:45:44,33.533,11.463,54.748,0.171,0.0,0.086,0.0,6447104.0,0.0,58.0,3094048768.0,410488832.0,17176973312.0,12937564160.0,459268.0,267496.0
13-04 02:45:45,33.562,11.473,54.966,0.0,0.0,0.0,0.0,6529024.0,0.0,59.0,3095683072.0,410488832.0,17203339264.0,12909563904.0,461386.0,271058.0
13-04 02:45:46,32.297,12.176,55.354,0.086,0.0,0.086,0.0,6467584.0,0.0,57.0,3096690688.0,410501120.0,17230512128.0,12881371136.0,487121.0,302413.0
13-04 02:45:47,36.587,10.951,52.292,0.170,0.0,0.0,0.0,6471680.0,0.0,58.0,3103727616.0,410513408.0,17257349120.0,12847484928.0,1400372.0,555775.0
13-04 02:45:48,35.641,11.795,52.308,0.171,0.0,0.085,0.0,6471680.0,0.0,58.0,3112374272.0,410513408.0,17283018752.0,12813168640.0,1752639.0,598816.0
13-04 02:45:49,34.521,12.892,52.248,0.254,0.0,0.085,0.0,6496256.0,0.0,61.0,3116871680.0,410537984.0,17308807168.0,12782858240.0,1429364.0,570688.0
13-04 02:45:50,35.158,11.377,53.293,0.086,0.0,0.086,0.0,6475776.0,0.0,60.0,3141754880.0,410546176.0,17335492608.0,12731281408.0,1849217.0,595527.0
13-04 02:45:51,34.165,12.478,53.098,0.172,0.0,0.086,0.0,6471680.0,0.0,57.0,3167653888.0,410574848.0,17360470016.0,12680376320.0,1704421.0,581963.0
13-04 02:45:52,35.550,11.253,53.026,0.085,0.0,0.085,0.0,6463488.0,0.0,57.0,3177742336.0,410583040.0,17386815488.0,12643934208.0,1728832.0,606686.0
13-04 02:45:53,34.113,12.121,53.506,0.173,0.0,0.087,0.0,6483968.0,0.0,57.0,3183091712.0,410583040.0,17412927488.0,12612472832.0,1806142.0,597553.0
13-04 02:45:54,34.261,12.0,53.478,0.174,0.0,0.087,94208.0,6475776.0,1.0,59.0,3189710848.0,410607616.0,17439490048.0,12579266560.0,1690881.0,591836.0
13-04 02:45:55,35.324,11.859,52.481,0.168,0.0,0.168,0.0,6492160.0,0.0,62.0,3199750144.0,410615808.0,17465315328.0,12543393792.0,1767752.0,593426.0
13-04 02:45:56,35.456,10.757,53.614,0.0,0.0,0.172,0.0,6475776.0,0.0,57.0,3209138176.0,410619904.0,17491542016.0,12507774976.0,1676012.0,588856.0
13-04 02:45:57,35.902,11.685,52.159,0.169,0.0,0.085,0.0,6451200.0,0.0,57.0,3210940416.0,410624000.0,17517465600.0,12480045056.0,1456785.0,573797.0
13-04 02:45:58,34.689,10.986,54.152,0.087,0.0,0.087,0.0,6463488.0,0.0,57.0,3213185024.0,410624000.0,17544491008.0,12450775040.0,2008374.0,613991.0
13-04 02:45:59,35.500,11.548,52.524,0.257,0.0,0.171,0.0,9990144.0,0.0,71.0,3214630912.0,410628096.0,17569718272.0,12424097792.0,1824738.0,605389.0
13-04 02:46:00,37.629,11.856,49.399,0.859,0.0,0.258,0.0,56569856.0,0.0,158.0,3218251776.0,410648576.0,17594953728.0,12395220992.0,1751217.0,591594.0
13-04 02:46:01,35.135,11.655,52.956,0.169,0.0,0.084,0.0,6516736.0,0.0,58.0,3220619264.0,410648576.0,17620684800.0,12367122432.0,1761035.0,593245.0
13-04 02:46:02,35.391,11.478,53.043,0.087,0.0,0.0,0.0,6479872.0,0.0,57.0,3222302720.0,410656768.0,17647173632.0,12338941952.0,1740739.0,590800.0
13-04 02:46:03,34.130,12.799,52.986,0.085,0.0,0.0,0.0,6283264.0,0.0,57.0,3223314432.0,410660864.0,17673183232.0,12311916544.0,1787215.0,593461.0
13-04 02:46:04,28.192,9.683,61.868,0.171,0.0,0.086,0.0,6463488.0,0.0,59.0,3222241280.0,410673152.0,17696403456.0,12289757184.0,1001904.0,339304.0
13-04 02:46:05,2.261,0.251,97.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223490560.0,410673152.0,17697439744.0,12287471616.0,1157038.0,364691.0
13-04 02:46:06,2.762,0.167,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3225313280.0,410673152.0,17697452032.0,12285636608.0,1425416.0,395047.0
13-04 02:46:07,2.517,0.336,97.148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3226132480.0,410673152.0,17697456128.0,12284813312.0,1509548.0,404599.0
13-04 02:46:08,2.019,0.168,97.813,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3227078656.0,410673152.0,17697468416.0,12283854848.0,1379566.0,371787.0
13-04 02:46:09,12.764,6.340,77.937,2.620,0.0,0.338,0.0,114327552.0,0.0,175.0,3229687808.0,410673152.0,17704058880.0,12274655232.0,2567776.0,1421698.0
13-04 02:46:10,33.041,14.286,44.172,7.625,0.0,0.876,0.0,269492224.0,0.0,338.0,3235078144.0,410673152.0,17723551744.0,12249772032.0,7082358.0,2210300.0
13-04 02:46:11,21.918,11.901,52.140,13.271,0.0,0.771,0.0,265007104.0,0.0,340.0,3236745216.0,410673152.0,17739943936.0,12231712768.0,3769206.0,2234926.0
13-04 02:46:12,33.275,16.334,49.088,0.087,0.0,1.216,0.0,2215936.0,0.0,22.0,3239362560.0,410673152.0,17762619392.0,12206419968.0,10766315.0,2251738.0
13-04 02:46:13,34.966,15.206,48.797,0.0,0.0,1.031,0.0,2158592.0,0.0,19.0,3241500672.0,410677248.0,17785757696.0,12181139456.0,5280549.0,2201910.0
13-04 02:46:14,35.244,15.227,48.503,0.086,0.0,0.941,0.0,2191360.0,0.0,22.0,3244625920.0,410689536.0,17808539648.0,12155219968.0,7398639.0,2269608.0
13-04 02:46:15,33.964,16.337,48.753,0.0,0.0,0.946,0.0,2162688.0,0.0,19.0,3246481408.0,410693632.0,17831727104.0,12130172928.0,7312241.0,2235896.0
13-04 02:46:16,34.256,15.052,49.827,0.0,0.0,0.865,0.0,2199552.0,0.0,24.0,3247738880.0,410697728.0,17855037440.0,12105601024.0,7464622.0,2333145.0
13-04 02:46:17,33.967,16.162,48.833,0.0,0.0,1.037,0.0,4206592.0,0.0,33.0,3250040832.0,410697728.0,17879130112.0,12079206400.0,7130760.0,2222634.0
13-04 02:46:18,34.709,16.512,47.515,0.0,0.0,1.264,0.0,2150400.0,0.0,19.0,3250163712.0,410697728.0,17902088192.0,12056125440.0,7618258.0,2390593.0
13-04 02:46:19,33.506,16.149,49.309,0.086,0.0,0.950,0.0,2179072.0,0.0,21.0,3251843072.0,410705920.0,17924546560.0,12031979520.0,7552228.0,2361356.0
13-04 02:46:20,34.922,14.905,49.393,0.087,0.0,0.693,0.0,2482176.0,0.0,26.0,3252527104.0,410714112.0,17947963392.0,12007870464.0,7689694.0,2460338.0
13-04 02:46:21,34.332,16.267,48.716,0.0,0.0,0.685,0.0,2158592.0,0.0,19.0,3254505472.0,410718208.0,17971027968.0,11982823424.0,7488991.0,2376892.0
13-04 02:46:22,34.545,15.065,49.177,0.0,0.0,1.212,0.0,2146304.0,0.0,19.0,3258060800.0,410718208.0,17994141696.0,11956154368.0,7363731.0,2287472.0
13-04 02:46:23,34.987,16.168,47.904,0.086,0.0,0.855,0.0,2162688.0,0.0,19.0,3260616704.0,410718208.0,18017218560.0,11930521600.0,7384406.0,2275702.0
13-04 02:46:24,33.678,15.418,49.957,0.086,0.0,0.861,0.0,2187264.0,0.0,22.0,3263373312.0,410718208.0,18040160256.0,11904823296.0,7322717.0,2277838.0
13-04 02:46:25,33.590,17.009,48.205,0.085,0.0,1.111,0.0,2170880.0,0.0,22.0,3266068480.0,410718208.0,18062913536.0,11879374848.0,7350124.0,2269931.0
13-04 02:46:26,33.504,16.539,48.934,0.0,0.0,1.023,0.0,2158592.0,0.0,19.0,3266756608.0,410718208.0,18085699584.0,11855900672.0,7293894.0,2243974.0
13-04 02:46:27,32.584,16.508,50.130,0.086,0.0,0.691,0.0,2146304.0,0.0,19.0,3266473984.0,410722304.0,18109292544.0,11832586240.0,6516311.0,2083712.0
13-04 02:46:28,32.874,16.351,49.742,0.0,0.0,1.033,0.0,4083712.0,0.0,26.0,3267903488.0,410742784.0,18134814720.0,11805614080.0,6213452.0,2063634.0
13-04 02:46:29,31.255,17.336,50.128,0.085,0.0,1.196,0.0,2273280.0,0.0,27.0,3266834432.0,410746880.0,18158796800.0,11782696960.0,6370068.0,2146686.0
13-04 02:46:30,33.276,16.209,49.657,0.0,0.0,0.858,0.0,2289664.0,0.0,25.0,3222568960.0,410755072.0,18182803456.0,11802947584.0,6368443.0,2144884.0
13-04 02:46:31,33.247,16.753,49.227,0.0,0.0,0.773,0.0,2191360.0,0.0,21.0,3209981952.0,410755072.0,18205978624.0,11792359424.0,6007873.0,1962370.0
13-04 02:46:32,33.392,14.499,51.230,0.0,0.0,0.879,0.0,2183168.0,0.0,19.0,3178631168.0,410759168.0,18228273152.0,11801411584.0,6033120.0,1978999.0
13-04 02:46:33,36.505,14.706,47.924,0.0,0.0,0.865,0.0,2150400.0,0.0,19.0,3093536768.0,410759168.0,18251010048.0,11863769088.0,7443803.0,2328312.0
13-04 02:46:34,35.733,15.872,47.441,0.0,0.0,0.954,0.0,2166784.0,0.0,19.0,3102818304.0,410763264.0,18273357824.0,11832135680.0,7814274.0,2327473.0
13-04 02:46:35,37.328,14.397,47.241,0.172,0.0,0.862,0.0,2174976.0,0.0,21.0,3120578560.0,410775552.0,18296528896.0,11791192064.0,7930520.0,2336388.0
13-04 02:46:36,35.500,15.740,47.904,0.0,0.0,0.855,0.0,2158592.0,0.0,19.0,3140923392.0,410783744.0,18318331904.0,11749036032.0,7996910.0,2398974.0
13-04 02:46:37,35.039,14.918,48.569,0.087,0.0,1.388,0.0,2166784.0,0.0,19.0,3154370560.0,410787840.0,18340478976.0,11713437696.0,8018986.0,2350441.0
13-04 02:46:38,36.644,14.726,47.517,0.086,0.0,1.027,0.0,2154496.0,0.0,19.0,3157934080.0,410787840.0,18363219968.0,11687133184.0,7877119.0,2348150.0
13-04 02:46:39,35.174,15.548,48.343,0.085,0.0,0.850,0.0,2158592.0,0.0,19.0,3176878080.0,410787840.0,18385817600.0,11645591552.0,7482496.0,2306730.0
13-04 02:46:40,34.583,16.269,47.871,0.0,0.0,1.278,0.0,2187264.0,0.0,21.0,3186245632.0,410791936.0,18409000960.0,11613036544.0,6303660.0,2270989.0
13-04 02:46:41,34.563,16.038,47.256,1.286,0.0,0.858,0.0,86437888.0,0.0,150.0,3206266880.0,410791936.0,18431287296.0,11570728960.0,6556017.0,2339439.0
13-04 02:46:42,31.076,15.625,44.271,7.552,0.0,1.476,0.0,266321920.0,0.0,405.0,3221716992.0,410791936.0,18451099648.0,11535466496.0,6745368.0,2663861.0
13-04 02:46:43,22.403,11.674,55.966,8.841,0.0,1.116,0.0,272646144.0,0.0,442.0,3230031872.0,410791936.0,18464669696.0,11513581568.0,4385923.0,2317304.0
13-04 02:46:44,35.092,16.080,46.985,0.838,0.0,1.005,0.0,47009792.0,0.0,120.0,3235176448.0,410800128.0,18487144448.0,11485954048.0,13380918.0,2303251.0
13-04 02:46:45,38.455,15.365,44.618,0.347,0.0,1.215,0.0,29872128.0,0.0,86.0,3245207552.0,410812416.0,18507689984.0,11455365120.0,8172071.0,2388997.0
13-04 02:46:46,34.612,16.368,47.997,0.0,0.0,1.023,0.0,2297856.0,0.0,26.0,3246780416.0,410812416.0,18529783808.0,11431698432.0,7579340.0,2525811.0
13-04 02:46:47,35.908,15.620,47.368,0.0,0.0,1.104,0.0,2166784.0,0.0,19.0,3248418816.0,410812416.0,18553098240.0,11406745600.0,8696166.0,2495048.0
13-04 02:46:48,35.590,14.931,48.438,0.0,0.0,1.042,0.0,2166784.0,0.0,19.0,3250520064.0,410820608.0,18575892480.0,11381841920.0,7822179.0,2405463.0
13-04 02:46:49,35.456,16.523,47.332,0.0,0.0,0.688,0.0,2162688.0,0.0,19.0,3254468608.0,410824704.0,18598260736.0,11355521024.0,8340456.0,2414508.0
13-04 02:46:50,34.354,16.156,48.299,0.170,0.0,1.020,0.0,2379776.0,0.0,26.0,3256774656.0,410836992.0,18620760064.0,11330703360.0,7213460.0,2359493.0
13-04 02:46:51,36.410,15.043,47.436,0.085,0.0,1.026,0.0,2162688.0,0.0,19.0,3256639488.0,410841088.0,18643906560.0,11307687936.0,8258160.0,2428205.0
13-04 02:46:52,34.991,15.866,48.027,0.086,0.0,1.029,0.0,2154496.0,0.0,20.0,3257294848.0,410841088.0,18667216896.0,11283722240.0,7595100.0,2427476.0
13-04 02:46:53,35.171,14.873,48.906,0.0,0.0,1.050,0.0,2166784.0,0.0,19.0,3259412480.0,410841088.0,18689019904.0,11259801600.0,8232582.0,2431034.0
13-04 02:46:54,35.584,14.892,48.312,0.0,0.0,1.212,0.0,2158592.0,0.0,19.0,3262087168.0,410841088.0,18711756800.0,11234390016.0,7925384.0,2429525.0
13-04 02:46:55,33.687,15.561,49.425,0.177,0.0,1.149,0.0,2191360.0,0.0,22.0,3263889408.0,410841088.0,18734624768.0,11209719808.0,7604525.0,2383726.0
13-04 02:46:56,33.624,15.983,49.345,0.0,0.0,1.048,0.0,2162688.0,0.0,19.0,3265097728.0,410849280.0,18757251072.0,11185876992.0,8430084.0,2438016.0
13-04 02:46:57,33.799,15.895,49.258,0.0,0.0,1.048,0.0,2166784.0,0.0,19.0,3265675264.0,410853376.0,18779824128.0,11162722304.0,7562287.0,2435579.0
13-04 02:46:58,34.065,14.486,50.044,0.0,0.0,1.405,0.0,2158592.0,0.0,19.0,3268435968.0,410853376.0,18802380800.0,11137404928.0,8410747.0,2476687.0
13-04 02:46:59,35.627,15.070,48.606,0.087,0.0,0.610,0.0,2158592.0,0.0,19.0,3269984256.0,410853376.0,18825723904.0,11112513536.0,7339271.0,2346189.0
13-04 02:47:00,36.034,15.948,46.810,0.086,0.0,1.121,0.0,2199552.0,0.0,25.0,3275018240.0,410857472.0,18848165888.0,11085033472.0,8410912.0,2496717.0
13-04 02:47:01,33.909,15.617,48.921,0.0,0.0,1.553,0.0,2154496.0,0.0,19.0,3274903552.0,410857472.0,18870910976.0,11062403072.0,7700314.0,2378139.0
13-04 02:47:02,35.334,15.437,48.027,0.086,0.0,1.115,0.0,4091904.0,0.0,26.0,3275395072.0,410857472.0,18895011840.0,11037810688.0,8524791.0,2484997.0
13-04 02:47:03,33.680,16.883,48.485,0.0,0.0,0.952,0.0,2310144.0,0.0,26.0,3276832768.0,410861568.0,18918330368.0,11013050368.0,8194280.0,2410589.0
13-04 02:47:04,36.325,15.556,46.923,0.0,0.0,1.197,0.0,5619712.0,0.0,29.0,3282751488.0,410865664.0,18940936192.0,10984521728.0,7867611.0,2437540.0
13-04 02:47:05,39.175,15.893,43.385,0.601,0.0,0.945,0.0,47599616.0,0.0,104.0,3287068672.0,410890240.0,19008413696.0,10912702464.0,8028215.0,2442877.0
13-04 02:47:06,35.635,15.516,47.485,0.171,0.0,1.194,0.0,10309632.0,0.0,42.0,3286929408.0,410906624.0,18985459712.0,10935779328.0,8020450.0,2440423.0
13-04 02:47:07,34.231,15.812,48.827,0.0,0.0,1.129,0.0,2162688.0,0.0,19.0,3289583616.0,410906624.0,19007946752.0,10910638080.0,8211880.0,2479659.0
13-04 02:47:08,34.504,14.574,49.605,0.0,0.0,1.317,0.0,2162688.0,0.0,19.0,3290165248.0,410906624.0,19030507520.0,10887495680.0,8186483.0,2456174.0
13-04 02:47:09,36.217,15.861,46.735,0.085,0.0,1.103,0.0,2281472.0,0.0,25.0,3292057600.0,410914816.0,19053703168.0,10862399488.0,8639251.0,2489715.0
13-04 02:47:10,35.454,16.115,47.328,0.0,0.0,1.103,0.0,2170880.0,0.0,21.0,3292872704.0,410914816.0,19076288512.0,10838999040.0,8409096.0,2583553.0
13-04 02:47:11,34.552,14.883,49.782,0.087,0.0,0.696,0.0,2154496.0,0.0,19.0,3294883840.0,410914816.0,19098988544.0,10814287872.0,7106361.0,2335300.0
13-04 02:47:12,35.085,15.847,48.305,0.0,0.0,0.763,0.0,2162688.0,0.0,19.0,3296415744.0,410918912.0,19121942528.0,10789797888.0,7150640.0,2298492.0
13-04 02:47:13,33.646,16.269,48.807,0.256,0.0,1.022,0.0,16117760.0,0.0,40.0,3297939456.0,410931200.0,19144794112.0,10765410304.0,5053745.0,2316999.0
13-04 02:47:14,32.143,16.289,44.251,6.185,0.0,1.132,0.0,271581184.0,0.0,420.0,3297705984.0,410931200.0,19166130176.0,10744307712.0,4548882.0,2318406.0
13-04 02:47:15,18.221,11.976,57.314,11.805,0.0,0.684,0.0,270221312.0,0.0,426.0,3297517568.0,410931200.0,19180810240.0,10729816064.0,2422054.0,1954147.0
13-04 02:47:16,26.840,14.286,55.238,2.944,0.0,0.693,0.0,103550976.0,0.0,206.0,3298168832.0,410935296.0,19199909888.0,10710061056.0,5256965.0,1789900.0
13-04 02:47:17,33.477,15.749,49.914,0.0,0.0,0.861,0.0,4325376.0,0.0,39.0,3290222592.0,410935296.0,19225104384.0,10692812800.0,10354844.0,2144417.0
13-04 02:47:18,34.002,15.693,49.433,0.0,0.0,0.872,0.0,2158592.0,0.0,21.0,3197231104.0,410935296.0,19248742400.0,10762166272.0,8184931.0,2055969.0
13-04 02:47:19,34.375,16.639,48.226,0.084,0.0,0.676,0.0,2162688.0,0.0,19.0,3151253504.0,410935296.0,19271598080.0,10785288192.0,8073453.0,2000223.0
13-04 02:47:20,35.197,15.197,48.559,0.0,0.0,1.048,0.0,2314240.0,0.0,21.0,3131891712.0,410939392.0,19294502912.0,10781741056.0,7080291.0,2253979.0
13-04 02:47:21,35.866,13.781,48.852,0.177,0.0,1.325,0.0,2203648.0,0.0,23.0,3153813504.0,410939392.0,19316985856.0,10737336320.0,10348099.0,2406272.0
13-04 02:47:22,37.317,14.961,46.776,0.0,0.0,0.946,0.0,2158592.0,0.0,19.0,3165777920.0,410939392.0,19338158080.0,10704199680.0,8313556.0,2398389.0
13-04 02:47:23,34.987,15.666,48.303,0.087,0.0,0.957,0.0,2170880.0,0.0,19.0,3190833152.0,410939392.0,19360722944.0,10656579584.0,8790374.0,2362458.0
13-04 02:47:24,38.087,13.739,47.304,0.0,0.0,0.870,0.0,2162688.0,0.0,19.0,3193303040.0,410939392.0,19382005760.0,10632826880.0,8628163.0,2398117.0
13-04 02:47:25,36.583,15.358,46.937,0.0,0.0,1.122,0.0,2195456.0,0.0,22.0,3211571200.0,410939392.0,19406069760.0,10590494720.0,10109090.0,2503865.0
13-04 02:47:26,34.486,16.422,47.710,0.086,0.0,1.296,0.0,2183168.0,0.0,22.0,3245883392.0,410951680.0,19427598336.0,10534641664.0,8565901.0,2410423.0
13-04 02:47:27,35.264,15.843,47.785,0.0,0.0,1.107,0.0,2154496.0,0.0,20.0,3263504384.0,410955776.0,19449905152.0,10494709760.0,8992608.0,2416291.0
13-04 02:47:28,34.419,15.757,48.856,0.0,0.0,0.968,0.0,2158592.0,0.0,19.0,3264077824.0,410955776.0,19472506880.0,10471534592.0,6657963.0,2410616.0
13-04 02:47:29,36.874,15.630,46.718,0.0,0.0,0.777,0.0,2162688.0,0.0,19.0,3268358144.0,410955776.0,19495018496.0,10444742656.0,10518723.0,2459128.0
13-04 02:47:30,34.345,15.525,48.916,0.0,0.0,1.214,0.0,2154496.0,0.0,19.0,3270176768.0,410955776.0,19517444096.0,10420498432.0,8688159.0,2423952.0
13-04 02:47:31,35.720,14.582,48.663,0.259,0.0,0.777,0.0,2179072.0,0.0,21.0,3268882432.0,410968064.0,19541274624.0,10397949952.0,6459141.0,2360936.0
13-04 02:47:32,34.930,16.202,48.171,0.0,0.0,0.697,0.0,2158592.0,0.0,19.0,3271880704.0,410968064.0,19563290624.0,10372935680.0,10494704.0,2449085.0
13-04 02:47:33,35.140,16.084,47.902,0.0,0.0,0.874,0.0,2166784.0,0.0,19.0,3277922304.0,410968064.0,19585654784.0,10344529920.0,8477251.0,2436893.0
13-04 02:47:34,35.529,14.991,48.527,0.087,0.0,0.867,0.0,2158592.0,0.0,19.0,3279118336.0,410968064.0,19608399872.0,10320588800.0,7332037.0,2374926.0
13-04 02:47:35,36.075,15.167,47.558,0.086,0.0,1.114,0.0,2166784.0,0.0,22.0,3280465920.0,410972160.0,19631210496.0,10296426496.0,9546177.0,2439705.0
13-04 02:47:36,35.043,14.870,48.783,0.087,0.0,1.217,0.0,2240512.0,0.0,25.0,3280293888.0,410972160.0,19654352896.0,10273456128.0,8659207.0,2426403.0
13-04 02:47:37,35.069,15.538,48.090,0.087,0.0,1.215,0.0,2150400.0,0.0,19.0,3284430848.0,410972160.0,19676479488.0,10247192576.0,8452324.0,2399370.0
13-04 02:47:38,34.468,15.881,49.127,0.0,0.0,0.524,0.0,2174976.0,0.0,19.0,3288276992.0,410980352.0,19699208192.0,10220609536.0,7146975.0,2307453.0
13-04 02:47:39,34.021,16.753,48.282,0.0,0.0,0.945,0.0,2158592.0,0.0,19.0,3288952832.0,410988544.0,19722477568.0,10196656128.0,7916941.0,2279735.0
13-04 02:47:40,34.465,15.231,48.999,0.0,0.0,1.305,0.0,2166784.0,0.0,19.0,3289563136.0,410988544.0,19744473088.0,10174050304.0,8828938.0,2531574.0
13-04 02:47:41,34.087,16.435,48.174,0.174,0.0,1.130,0.0,2179072.0,0.0,21.0,3291291648.0,410996736.0,19767169024.0,10149617664.0,8551115.0,2413036.0
13-04 02:47:42,34.696,15.478,48.870,0.0,0.0,0.957,0.0,2158592.0,0.0,19.0,3293069312.0,411000832.0,19789737984.0,10125266944.0,5706407.0,2322781.0
13-04 02:47:43,36.285,15.477,47.291,0.0,0.0,0.946,0.0,2170880.0,0.0,20.0,3296534528.0,411000832.0,19811926016.0,10099613696.0,9270389.0,2504052.0
13-04 02:47:44,33.997,16.263,48.443,0.0,0.0,1.298,0.0,2158592.0,0.0,19.0,3297067008.0,411004928.0,19835330560.0,10075672576.0,10030763.0,2464485.0
13-04 02:47:45,34.635,15.017,49.479,0.0,0.0,0.868,0.0,2162688.0,0.0,19.0,3297583104.0,411004928.0,19857575936.0,10052911104.0,4648125.0,2467582.0
13-04 02:47:46,15.857,6.820,65.644,11.168,0.0,0.512,0.0,238800896.0,0.0,410.0,3303141376.0,411004928.0,19868340224.0,10036588544.0,5200708.0,2183877.0
13-04 02:47:47,7.686,1.943,75.0,15.118,0.0,0.253,0.0,269484032.0,0.0,432.0,3306409984.0,411004928.0,19870973952.0,10030686208.0,2101366.0,1624997.0
13-04 02:47:48,23.585,8.491,62.264,5.232,0.0,0.429,0.0,119873536.0,0.0,207.0,3306196992.0,411004928.0,19883655168.0,10018217984.0,8338253.0,1959726.0
13-04 02:47:49,32.522,19.130,47.304,0.087,0.0,0.957,0.0,2039808.0,0.0,13.0,3309355008.0,411009024.0,19906662400.0,9992048640.0,8087817.0,2242614.0
13-04 02:47:50,32.985,15.492,50.131,0.0,0.0,1.393,0.0,307200.0,0.0,8.0,3312816128.0,411009024.0,19927388160.0,9967861760.0,11757032.0,2894094.0
13-04 02:47:51,35.893,16.825,46.247,0.086,0.0,0.949,0.0,2072576.0,0.0,16.0,3317604352.0,411013120.0,19949948928.0,9940508672.0,10595770.0,2523886.0
13-04 02:47:52,33.616,16.384,49.151,0.0,0.0,0.849,0.0,126976.0,0.0,6.0,3318095872.0,411013120.0,19970805760.0,9919160320.0,13257847.0,2919869.0
13-04 02:47:53,32.607,17.262,48.997,0.087,0.0,1.046,0.0,2162688.0,0.0,19.0,3321294848.0,411013120.0,19993333760.0,9893433344.0,8564482.0,2502681.0
13-04 02:47:54,34.592,16.223,47.983,0.0,0.0,1.202,0.0,2043904.0,0.0,13.0,3322130432.0,411013120.0,20015833088.0,9870098432.0,8582597.0,2503507.0
13-04 02:47:55,34.733,15.661,48.994,0.0,0.0,0.612,0.0,2174976.0,0.0,20.0,3325214720.0,411017216.0,20037988352.0,9844854784.0,9034688.0,2495485.0
13-04 02:47:56,35.559,14.397,48.656,0.260,0.0,1.127,0.0,159744.0,0.0,9.0,3323514880.0,411017216.0,20058931200.0,9825611776.0,10338106.0,2515053.0
13-04 02:47:57,35.168,16.165,47.893,0.0,0.0,0.774,0.0,2158592.0,0.0,19.0,3325542400.0,411025408.0,20082151424.0,9800355840.0,8863270.0,2532280.0
13-04 02:47:58,33.941,16.319,48.524,0.0,0.0,1.215,0.0,2166784.0,0.0,19.0,3325923328.0,411033600.0,20104871936.0,9777246208.0,8308985.0,2430006.0
13-04 02:47:59,36.223,15.536,47.468,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3329777664.0,411037696.0,20127191040.0,9751068672.0,8721396.0,2511637.0
13-04 02:48:00,33.875,16.681,48.161,0.0,0.0,1.283,0.0,2170880.0,0.0,19.0,3329630208.0,411037696.0,20149846016.0,9728561152.0,9188218.0,2359927.0
13-04 02:48:01,33.447,16.808,48.472,0.085,0.0,1.188,0.0,2183168.0,0.0,21.0,3330727936.0,411037696.0,20173082624.0,9704226816.0,6255069.0,2155816.0
13-04 02:48:02,32.361,16.652,49.785,0.0,0.0,1.202,0.0,4194304.0,0.0,32.0,3330994176.0,411041792.0,20198477824.0,9678561280.0,6178529.0,2077528.0
13-04 02:48:03,31.878,16.157,51.179,0.087,0.0,0.699,0.0,2158592.0,0.0,19.0,3332513792.0,411041792.0,20221702144.0,9653817344.0,6339995.0,2129975.0
13-04 02:48:04,32.021,16.866,50.342,0.086,0.0,0.685,0.0,2314240.0,0.0,28.0,3333144576.0,411041792.0,20245368832.0,9629519872.0,6256201.0,2118459.0
13-04 02:48:05,32.048,16.110,50.728,0.0,0.0,1.114,0.0,2158592.0,0.0,19.0,3335725056.0,411045888.0,20268244992.0,9604059136.0,6361700.0,2180515.0
13-04 02:48:06,34.305,15.523,49.400,0.0,0.0,0.772,0.0,2154496.0,0.0,20.0,3338280960.0,411045888.0,20291530752.0,9578217472.0,6243830.0,2141263.0
13-04 02:48:07,34.602,15.484,48.616,0.087,0.0,1.211,0.0,2187264.0,0.0,21.0,3293392896.0,411045888.0,20314103808.0,9600532480.0,8289842.0,2415199.0
13-04 02:48:08,36.983,15.862,46.207,0.086,0.0,0.862,0.0,2183168.0,0.0,20.0,3206942720.0,411045888.0,20336427008.0,9664659456.0,8909429.0,2450322.0
13-04 02:48:09,36.427,14.744,48.049,0.0,0.0,0.781,0.0,4255744.0,0.0,37.0,3220185088.0,411045888.0,20361048064.0,9626796032.0,8679760.0,1812039.0
13-04 02:48:10,38.789,10.997,49.957,0.085,0.0,0.171,0.0,4378624.0,0.0,44.0,3243913216.0,411049984.0,20384694272.0,9579417600.0,3029532.0,749842.0
13-04 02:48:11,37.730,12.020,49.917,0.083,0.0,0.250,0.0,6467584.0,0.0,57.0,3271196672.0,411054080.0,20410564608.0,9526259712.0,5355132.0,803770.0
13-04 02:48:12,33.738,11.882,53.946,0.260,0.0,0.173,0.0,7831552.0,0.0,77.0,3265626112.0,411058176.0,20436905984.0,9505484800.0,2068107.0,738638.0
13-04 02:48:13,37.660,11.956,49.701,0.512,0.0,0.171,0.0,33714176.0,0.0,110.0,3271196672.0,411058176.0,20487180288.0,9449639936.0,2076908.0,717492.0
13-04 02:48:14,39.759,11.876,47.418,0.516,0.0,0.430,0.0,40865792.0,0.0,116.0,3300012032.0,411082752.0,20484390912.0,9423589376.0,3894737.0,758409.0
13-04 02:48:15,35.279,12.532,51.760,0.172,0.0,0.258,0.0,6459392.0,0.0,60.0,3323715584.0,411082752.0,20510564352.0,9373712384.0,3640181.0,837375.0
13-04 02:48:16,37.446,10.252,51.955,0.174,0.0,0.174,0.0,13131776.0,0.0,75.0,3328671744.0,411082752.0,20539043840.0,9340276736.0,3515604.0,828206.0
13-04 02:48:17,37.808,11.725,49.703,0.595,0.0,0.170,0.0,29794304.0,0.0,109.0,3331321856.0,411103232.0,20558999552.0,9317650432.0,3793359.0,861588.0
13-04 02:48:18,18.266,6.061,65.825,9.680,0.0,0.168,0.0,214937600.0,0.0,347.0,3333062656.0,411115520.0,20570382336.0,9304514560.0,3634321.0,698211.0
13-04 02:48:19,3.626,0.506,79.764,16.020,0.0,0.084,0.0,268435456.0,0.0,448.0,3335180288.0,411115520.0,20570390528.0,9302388736.0,3216338.0,614511.0
13-04 02:48:20,21.261,6.218,67.647,4.790,0.0,0.084,0.0,138072064.0,0.0,213.0,3338313728.0,411119616.0,20583206912.0,9286434816.0,3400804.0,745660.0
13-04 02:48:21,35.859,11.448,52.525,0.084,0.0,0.084,0.0,6459392.0,0.0,58.0,3339657216.0,411123712.0,20609036288.0,9259257856.0,3305515.0,799101.0
13-04 02:48:22,35.401,11.800,52.369,0.258,0.0,0.172,0.0,6520832.0,0.0,65.0,3341860864.0,411123712.0,20635353088.0,9230737408.0,3833248.0,850143.0
13-04 02:48:23,36.919,11.360,51.463,0.086,0.0,0.172,0.0,6459392.0,0.0,57.0,3343417344.0,411127808.0,20660748288.0,9203781632.0,4208478.0,845735.0
13-04 02:48:24,35.424,12.712,51.525,0.085,0.0,0.254,0.0,6455296.0,0.0,57.0,3346964480.0,411127808.0,20686454784.0,9174528000.0,3917537.0,842844.0
13-04 02:48:25,35.410,12.031,52.389,0.085,0.0,0.085,0.0,6451200.0,0.0,57.0,3348180992.0,411127808.0,20711968768.0,9147797504.0,3949927.0,824243.0
13-04 02:48:26,35.370,11.274,53.012,0.086,0.0,0.258,0.0,6451200.0,0.0,57.0,3350425600.0,411131904.0,20738764800.0,9118752768.0,3556076.0,793802.0
13-04 02:48:27,36.811,11.959,50.891,0.170,0.0,0.170,0.0,6467584.0,0.0,59.0,3350544384.0,411144192.0,20764577792.0,9092808704.0,3526603.0,799301.0
13-04 02:48:28,35.517,11.724,52.414,0.172,0.0,0.172,0.0,6463488.0,0.0,58.0,3350847488.0,411152384.0,20790448128.0,9066627072.0,3458738.0,791566.0
13-04 02:48:29,35.739,12.224,51.783,0.085,0.0,0.170,0.0,6471680.0,0.0,57.0,3351261184.0,411156480.0,20816281600.0,9040375808.0,3500143.0,802327.0
13-04 02:48:30,36.073,11.073,52.682,0.087,0.0,0.087,0.0,6471680.0,0.0,58.0,3352653824.0,411160576.0,20843220992.0,9012039680.0,3524891.0,798678.0
13-04 02:48:31,36.130,11.301,52.226,0.171,0.0,0.171,0.0,6475776.0,0.0,57.0,3356348416.0,411160576.0,20868386816.0,8983179264.0,3491806.0,787571.0
13-04 02:48:32,34.813,10.966,53.960,0.174,0.0,0.087,0.0,6496256.0,0.0,60.0,3356971008.0,411164672.0,20893954048.0,8956985344.0,3496249.0,794997.0
13-04 02:48:33,34.866,11.101,53.599,0.173,0.0,0.260,0.0,6504448.0,0.0,61.0,3359772672.0,411172864.0,20921266176.0,8926863360.0,3444187.0,788546.0
13-04 02:48:34,35.172,11.552,53.190,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,3360489472.0,411185152.0,20946567168.0,8900833280.0,3517909.0,797237.0
13-04 02:48:35,36.364,11.342,52.035,0.087,0.0,0.173,0.0,6463488.0,0.0,57.0,3364626432.0,411185152.0,20972670976.0,8870592512.0,3522663.0,790381.0
13-04 02:48:36,35.951,10.995,52.880,0.175,0.0,0.0,0.0,5541888.0,0.0,58.0,3366121472.0,411193344.0,20997722112.0,8844038144.0,2969401.0,725951.0
13-04 02:48:37,34.738,11.608,53.310,0.172,0.0,0.172,0.0,6488064.0,0.0,59.0,3368034304.0,411201536.0,21024301056.0,8815538176.0,1139517.0,649356.0
13-04 02:48:38,35.172,11.983,52.586,0.086,0.0,0.172,0.0,6455296.0,0.0,57.0,3369549824.0,411209728.0,21050548224.0,8787767296.0,3791969.0,841127.0
13-04 02:48:39,39.830,11.660,47.745,0.681,0.0,0.085,0.0,44625920.0,0.0,132.0,3373928448.0,411222016.0,21109764096.0,8724160512.0,3806637.0,761465.0
13-04 02:48:40,34.506,12.189,52.446,0.601,0.0,0.258,0.0,32444416.0,0.0,110.0,3374604288.0,411230208.0,21100650496.0,8732590080.0,2805852.0,576672.0
13-04 02:48:41,34.281,11.972,53.488,0.172,0.0,0.086,0.0,6471680.0,0.0,58.0,3375194112.0,411234304.0,21126148096.0,8706498560.0,2817581.0,564531.0
13-04 02:48:42,34.506,11.416,53.820,0.086,0.0,0.172,0.0,6492160.0,0.0,60.0,3379859456.0,411242496.0,21153570816.0,8674402304.0,3322718.0,610826.0
13-04 02:48:43,34.506,12.618,52.704,0.086,0.0,0.086,0.0,6463488.0,0.0,57.0,3383910400.0,411246592.0,21179613184.0,8644304896.0,2412346.0,543665.0
13-04 02:48:44,33.390,12.966,53.136,0.169,0.0,0.339,0.0,6467584.0,0.0,57.0,3384156160.0,411250688.0,21206851584.0,8616816640.0,2824702.0,552575.0
13-04 02:48:45,35.077,14.494,49.743,0.086,0.0,0.600,0.0,4366336.0,0.0,44.0,3387756544.0,411250688.0,21229998080.0,8590069760.0,5092068.0,2248374.0
13-04 02:48:46,34.220,15.866,48.542,0.086,0.0,1.286,0.0,2191360.0,0.0,22.0,3388858368.0,411258880.0,21252739072.0,8566218752.0,9238894.0,2539523.0
13-04 02:48:47,34.503,15.582,48.545,0.086,0.0,1.284,0.0,2174976.0,0.0,21.0,3392512000.0,411258880.0,21275250688.0,8540053504.0,8610377.0,2425066.0
13-04 02:48:48,31.873,16.924,50.086,0.0,0.0,1.117,0.0,2154496.0,0.0,20.0,3393134592.0,411258880.0,21298094080.0,8516587520.0,6512460.0,2259851.0
13-04 02:48:49,31.049,16.912,50.650,0.087,0.0,1.301,0.0,2158592.0,0.0,19.0,3394732032.0,411262976.0,21321994240.0,8491085824.0,6248132.0,2190016.0
13-04 02:48:50,31.261,16.667,51.123,0.086,0.0,0.864,0.0,2347008.0,0.0,22.0,3394908160.0,411262976.0,21345357824.0,8467546112.0,6274263.0,2217156.0
13-04 02:48:51,32.496,15.771,50.867,0.0,0.0,0.867,0.0,2158592.0,0.0,19.0,3394846720.0,411267072.0,21368893440.0,8444067840.0,6266379.0,2221714.0
13-04 02:48:52,32.528,15.962,50.475,0.086,0.0,0.949,0.0,2183168.0,0.0,21.0,3395751936.0,411267072.0,21392334848.0,8419721216.0,4267502.0,2225931.0
13-04 02:48:53,32.735,15.812,50.256,0.0,0.0,1.197,0.0,2150400.0,0.0,19.0,3396182016.0,411267072.0,21416271872.0,8395354112.0,2225368.0,2193550.0
13-04 02:48:54,34.936,15.107,48.670,0.0,0.0,1.288,0.0,2162688.0,0.0,19.0,3398586368.0,411275264.0,21438783488.0,8370429952.0,4686550.0,2501351.0
13-04 02:48:55,37.620,17.410,38.058,5.599,0.0,1.312,0.0,230617088.0,0.0,271.0,3309207552.0,411275264.0,21458898944.0,8439693312.0,8973546.0,2494685.0
13-04 02:48:56,29.077,14.754,45.815,8.973,0.0,1.381,0.0,271581184.0,0.0,311.0,3319836672.0,411275264.0,21477265408.0,8410697728.0,6262627.0,2854181.0
13-04 02:48:57,27.100,13.247,50.303,8.225,0.0,1.126,0.0,247271424.0,0.0,418.0,3334684672.0,411275264.0,21494005760.0,8379109376.0,7674539.0,2673843.0
13-04 02:48:58,36.196,14.549,47.940,0.088,0.0,1.227,0.0,2179072.0,0.0,21.0,3340513280.0,411283456.0,21515509760.0,8351768576.0,14752638.0,2568504.0
13-04 02:48:59,34.912,15.614,48.421,0.0,0.0,1.053,0.0,2162688.0,0.0,19.0,3353223168.0,411283456.0,21538123776.0,8316444672.0,9903924.0,2638978.0
13-04 02:49:00,35.529,15.425,47.747,0.0,0.0,1.300,0.0,2150400.0,0.0,19.0,3353530368.0,411283456.0,21560426496.0,8293834752.0,11263887.0,2432567.0
13-04 02:49:01,35.114,15.674,48.161,0.0,0.0,1.051,0.0,2039808.0,0.0,13.0,3359199232.0,411287552.0,21582614528.0,8265973760.0,11404906.0,2566445.0
13-04 02:49:02,36.878,15.266,46.998,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,3361566720.0,411287552.0,21605019648.0,8241201152.0,11020076.0,2403099.0
13-04 02:49:03,36.864,15.593,46.271,0.169,0.0,1.102,0.0,2174976.0,0.0,21.0,3363872768.0,411291648.0,21627084800.0,8216825856.0,11794719.0,2635611.0
13-04 02:49:04,35.775,15.247,47.785,0.0,0.0,1.193,0.0,2166784.0,0.0,19.0,3367071744.0,411295744.0,21649002496.0,8191705088.0,11622565.0,2729740.0
13-04 02:49:05,36.644,14.897,47.175,0.0,0.0,1.284,0.0,139264.0,0.0,7.0,3366391808.0,411295744.0,21669515264.0,8171872256.0,12184905.0,2735166.0
13-04 02:49:06,35.284,16.265,47.590,0.0,0.0,0.861,0.0,2162688.0,0.0,20.0,3369304064.0,411299840.0,21692108800.0,8146362368.0,9716464.0,2809889.0
13-04 02:49:07,34.199,17.056,47.446,0.087,0.0,1.212,0.0,2166784.0,0.0,21.0,3371139072.0,411303936.0,21714419712.0,8122212352.0,10033187.0,2775278.0
13-04 02:49:08,34.646,15.398,48.644,0.087,0.0,1.225,0.0,2187264.0,0.0,22.0,3373518848.0,411308032.0,21737316352.0,8096931840.0,10744692.0,2689676.0
13-04 02:49:09,35.447,15.899,47.350,0.0,0.0,1.303,0.0,2166784.0,0.0,19.0,3377254400.0,411308032.0,21759279104.0,8071233536.0,9468616.0,2604671.0
13-04 02:49:10,36.0,15.826,47.130,0.0,0.0,1.043,0.0,2035712.0,0.0,13.0,3378036736.0,411308032.0,21781864448.0,8047865856.0,10252536.0,2610597.0
13-04 02:49:11,38.723,15.064,44.851,0.426,0.0,0.936,0.0,34476032.0,0.0,90.0,3380146176.0,411312128.0,21802512384.0,8025104384.0,9637682.0,2561912.0
13-04 02:49:12,36.070,14.672,48.122,0.0,0.0,1.135,0.0,1994752.0,0.0,21.0,3382386688.0,411312128.0,21825048576.0,8000327680.0,10562378.0,2814395.0
13-04 02:49:13,34.367,15.058,49.424,0.089,0.0,1.063,0.0,139264.0,0.0,8.0,3381620736.0,411312128.0,21845557248.0,7980584960.0,8985291.0,2656187.0
13-04 02:49:14,36.254,15.636,46.907,0.0,0.0,1.203,0.0,2166784.0,0.0,19.0,3381497856.0,411312128.0,21868769280.0,7957495808.0,10096106.0,2753035.0
13-04 02:49:15,34.625,16.968,47.287,0.0,0.0,1.120,0.0,2162688.0,0.0,19.0,3385020416.0,411316224.0,21891137536.0,7931600896.0,11685385.0,2718358.0
13-04 02:49:16,35.228,16.021,47.631,0.0,0.0,1.120,0.0,2166784.0,0.0,19.0,3385118720.0,411316224.0,21913133056.0,7909507072.0,10064130.0,2650623.0
13-04 02:49:17,37.172,15.495,46.232,0.0,0.0,1.101,0.0,2158592.0,0.0,19.0,3389132800.0,411320320.0,21935345664.0,7883276288.0,10860553.0,2903113.0
13-04 02:49:18,34.915,17.373,46.271,0.085,0.0,1.356,0.0,2183168.0,0.0,21.0,3390590976.0,411320320.0,21958299648.0,7858864128.0,9550550.0,2617360.0
13-04 02:49:19,36.101,15.297,47.552,0.0,0.0,1.049,0.0,2031616.0,0.0,13.0,3394293760.0,411320320.0,21979983872.0,7833477120.0,9764345.0,2545221.0
13-04 02:49:20,34.839,15.725,48.480,0.087,0.0,0.869,0.0,2174976.0,0.0,22.0,3395465216.0,411320320.0,22002376704.0,7809912832.0,9950676.0,2621199.0
13-04 02:49:21,35.788,15.411,47.774,0.0,0.0,1.027,0.0,151552.0,0.0,9.0,3396124672.0,411324416.0,22023397376.0,7788228608.0,9528646.0,2689764.0
13-04 02:49:22,36.101,15.734,47.290,0.087,0.0,0.787,0.0,2142208.0,0.0,16.0,3398963200.0,411332608.0,22045872128.0,7762907136.0,11797887.0,2713946.0
13-04 02:49:23,35.031,15.628,48.200,0.088,0.0,1.054,0.0,2179072.0,0.0,21.0,3400994816.0,411340800.0,22068674560.0,7738064896.0,10331059.0,2762624.0
13-04 02:49:24,34.370,15.976,48.359,0.0,0.0,1.295,0.0,2166784.0,0.0,19.0,3401846784.0,411340800.0,22091489280.0,7714398208.0,8016779.0,2735030.0
13-04 02:49:25,35.411,15.758,47.965,0.0,0.0,0.866,0.0,2355200.0,0.0,20.0,3404959744.0,411340800.0,22113800192.0,7688974336.0,6129351.0,2689799.0
13-04 02:49:26,34.904,15.445,48.691,0.087,0.0,0.873,0.0,2191360.0,0.0,22.0,3406237696.0,411344896.0,22137376768.0,7664115712.0,6527674.0,2706835.0
13-04 02:49:27,33.504,14.701,48.889,2.051,0.0,0.855,0.0,104062976.0,0.0,171.0,3406565376.0,411344896.0,22159237120.0,7641927680.0,7469319.0,2608774.0
13-04 02:49:28,9.559,2.909,74.564,12.718,0.0,0.249,0.0,271609856.0,0.0,403.0,3409686528.0,411344896.0,22161297408.0,7636746240.0,4657232.0,1779851.0
13-04 02:49:29,9.974,2.302,77.835,9.463,0.0,0.426,0.0,251547648.0,0.0,434.0,3411914752.0,411344896.0,22164705280.0,7631110144.0,7878381.0,2058508.0
13-04 02:49:30,35.948,15.948,47.069,0.0,0.0,1.034,0.0,745472.0,0.0,13.0,3411660800.0,411344896.0,22186078208.0,7609991168.0,14426484.0,2454752.0
13-04 02:49:31,31.560,17.287,49.645,0.0,0.0,1.507,0.0,86016.0,0.0,6.0,3412361216.0,411344896.0,22207066112.0,7588302848.0,11907806.0,2709353.0
13-04 02:49:32,36.348,15.870,47.099,0.0,0.0,0.683,0.0,2035712.0,0.0,13.0,3414986752.0,411344896.0,22229397504.0,7563345920.0,12306630.0,2779645.0
13-04 02:49:33,32.498,17.027,49.092,0.086,0.0,1.296,0.0,143360.0,0.0,8.0,3415572480.0,411344896.0,22250266624.0,7541891072.0,14563086.0,2999067.0
13-04 02:49:34,33.851,16.926,48.532,0.0,0.0,0.691,0.0,2027520.0,0.0,13.0,3417817088.0,411344896.0,22272991232.0,7516921856.0,8450084.0,2238747.0
13-04 02:49:35,30.809,16.179,51.979,0.0,0.0,1.033,0.0,126976.0,0.0,6.0,3418075136.0,411344896.0,22294659072.0,7494995968.0,8432172.0,2502987.0
13-04 02:49:36,31.434,16.667,50.604,0.0,0.0,1.295,0.0,2150400.0,0.0,20.0,3418075136.0,411344896.0,22317498368.0,7472156672.0,8882932.0,2547676.0
13-04 02:49:37,32.143,16.638,50.348,0.087,0.0,0.784,0.0,2162688.0,0.0,19.0,3418472448.0,411344896.0,22341029888.0,7448227840.0,6207846.0,2162859.0
13-04 02:49:38,31.989,16.126,50.570,0.088,0.0,1.227,0.0,2048000.0,0.0,15.0,3419279360.0,411344896.0,22364778496.0,7423672320.0,8288843.0,2215220.0
13-04 02:49:39,34.079,17.212,47.849,0.0,0.0,0.861,0.0,2162688.0,0.0,19.0,3420696576.0,411344896.0,22387392512.0,7399641088.0,6196290.0,2194050.0
13-04 02:49:40,35.708,16.395,46.781,0.0,0.0,1.116,0.0,2166784.0,0.0,20.0,3381096448.0,411344896.0,22410637312.0,7415996416.0,9860040.0,2529816.0
13-04 02:49:41,37.101,15.013,46.937,0.0,0.0,0.949,0.0,122880.0,0.0,6.0,3341504512.0,411344896.0,22430748672.0,7435476992.0,9675876.0,2696011.0
13-04 02:49:42,36.751,15.725,46.481,0.087,0.0,0.956,0.0,2166784.0,0.0,19.0,3351990272.0,411348992.0,22452793344.0,7402942464.0,9944596.0,2721848.0
13-04 02:49:43,34.372,15.671,48.831,0.0,0.0,1.126,0.0,2154496.0,0.0,19.0,3361239040.0,411348992.0,22475911168.0,7370575872.0,6495047.0,2486789.0
13-04 02:49:44,36.998,14.572,47.557,0.087,0.0,0.785,0.0,2211840.0,0.0,25.0,3359023104.0,411348992.0,22498304000.0,7350398976.0,9875653.0,2702505.0
13-04 02:49:45,36.021,16.381,46.827,0.0,0.0,0.772,0.0,2191360.0,0.0,19.0,3369578496.0,411348992.0,22520807424.0,7317340160.0,8318802.0,2742372.0
13-04 02:49:46,35.862,15.862,47.328,0.086,0.0,0.862,0.0,2158592.0,0.0,19.0,3383750656.0,411348992.0,22543454208.0,7280521216.0,7732875.0,2499633.0
13-04 02:49:47,36.528,15.458,46.632,0.0,0.0,1.382,0.0,2035712.0,0.0,13.0,3389796352.0,411348992.0,22565863424.0,7252066304.0,10680684.0,2587560.0
13-04 02:49:48,37.148,15.201,46.541,0.085,0.0,1.025,0.0,5615616.0,0.0,29.0,3394699264.0,411348992.0,22588092416.0,7224934400.0,10241892.0,2652882.0
13-04 02:49:49,38.415,15.504,44.358,0.603,0.0,1.120,0.0,41332736.0,0.0,84.0,3395612672.0,411357184.0,22649982976.0,7162122240.0,10499499.0,2752421.0
13-04 02:49:50,38.805,16.162,43.855,0.253,0.0,0.926,0.0,25034752.0,0.0,67.0,3398672384.0,411357184.0,22629302272.0,7179743232.0,11914202.0,2940500.0
13-04 02:49:51,35.152,16.277,47.359,0.0,0.0,1.212,0.0,2162688.0,0.0,19.0,3404853248.0,411357184.0,22651768832.0,7151095808.0,9314706.0,2815255.0
13-04 02:49:52,36.609,15.043,47.130,0.0,0.0,1.217,0.0,2154496.0,0.0,19.0,3406217216.0,411357184.0,22674677760.0,7126822912.0,9923624.0,2854549.0
13-04 02:49:53,36.152,15.962,46.764,0.0,0.0,1.122,0.0,2039808.0,0.0,13.0,3407278080.0,411357184.0,22696701952.0,7103737856.0,11380549.0,2676589.0
13-04 02:49:54,36.410,16.257,46.147,0.085,0.0,1.101,0.0,2174976.0,0.0,21.0,3410087936.0,411365376.0,22718844928.0,7078776832.0,8125776.0,2591690.0
13-04 02:49:55,35.632,14.147,49.337,0.0,0.0,0.884,0.0,2326528.0,0.0,23.0,3409170432.0,411365376.0,22741286912.0,7057252352.0,10775928.0,2851666.0
13-04 02:49:56,35.159,13.869,50.0,0.0,0.0,0.972,0.0,122880.0,0.0,6.0,3410440192.0,411365376.0,22762291200.0,7034978304.0,9836175.0,2823061.0
13-04 02:49:57,35.727,15.499,47.548,0.088,0.0,1.138,0.0,2162688.0,0.0,19.0,3412242432.0,411369472.0,22784004096.0,7011459072.0,9690050.0,2987034.0
13-04 02:49:58,34.121,16.273,48.381,0.0,0.0,1.225,0.0,2170880.0,0.0,19.0,3415224320.0,411369472.0,22807199744.0,6985281536.0,6662475.0,2920024.0
13-04 02:49:59,33.706,13.929,48.581,2.408,0.0,1.376,0.0,83189760.0,0.0,152.0,3416772608.0,411369472.0,22828548096.0,6962384896.0,11712543.0,3085971.0
13-04 02:50:00,9.612,2.530,73.777,13.828,0.0,0.253,0.0,269484032.0,0.0,473.0,3418112000.0,411369472.0,22829772800.0,6959820800.0,6781919.0,2080608.0
13-04 02:50:01,10.304,2.703,75.760,10.811,0.0,0.422,0.0,269484032.0,0.0,403.0,3419353088.0,411369472.0,22832680960.0,6955671552.0,5659034.0,2195985.0
13-04 02:50:02,37.069,14.569,47.328,0.0,0.0,1.034,0.0,4665344.0,0.0,43.0,3448979456.0,411369472.0,22854025216.0,6904700928.0,14853190.0,2372982.0
13-04 02:50:03,33.766,17.403,47.273,0.0,0.0,1.558,0.0,0.0,0.0,0.0,3454160896.0,411369472.0,22875680768.0,6877863936.0,7113540.0,2549327.0
13-04 02:50:04,33.476,15.713,49.360,0.512,0.0,0.939,0.0,143360.0,0.0,8.0,3457540096.0,411369472.0,22896353280.0,6853812224.0,10595715.0,3153182.0
13-04 02:50:05,35.523,16.940,46.500,0.0,0.0,1.037,0.0,2043904.0,0.0,13.0,3521728512.0,411369472.0,22918643712.0,6767333376.0,11931569.0,2683911.0
13-04 02:50:06,32.889,16.089,49.689,0.0,0.0,1.333,0.0,126976.0,0.0,6.0,3520720896.0,411369472.0,22939205632.0,6747779072.0,13468546.0,2945757.0
13-04 02:50:07,35.052,16.065,47.852,0.0,0.0,1.031,0.0,2031616.0,0.0,13.0,3521216512.0,411369472.0,22961586176.0,6724902912.0,13469947.0,2774536.0
13-04 02:50:08,34.906,15.266,48.714,0.0,0.0,1.115,0.0,122880.0,0.0,6.0,3524833280.0,411369472.0,22981726208.0,6701146112.0,12052499.0,3032087.0
13-04 02:50:09,33.798,17.596,47.561,0.0,0.0,1.045,0.0,2174976.0,0.0,21.0,3525320704.0,411369472.0,23004184576.0,6678200320.0,8857994.0,2521954.0
13-04 02:50:10,34.256,14.619,50.519,0.173,0.0,0.433,0.0,4304896.0,0.0,38.0,3526012928.0,411369472.0,23028580352.0,6653112320.0,4126072.0,902961.0
13-04 02:50:11,35.209,12.106,52.430,0.085,0.0,0.171,0.0,6455296.0,0.0,57.0,3527843840.0,411377664.0,23054827520.0,6625026048.0,5164999.0,714535.0
13-04 02:50:12,35.525,11.443,52.775,0.085,0.0,0.171,0.0,6500352.0,0.0,61.0,3530334208.0,411381760.0,23080968192.0,6596390912.0,3496458.0,712154.0
13-04 02:50:13,33.707,12.155,53.966,0.086,0.0,0.086,0.0,6459392.0,0.0,59.0,3532070912.0,411385856.0,23106854912.0,6568763392.0,2207730.0,611721.0
13-04 02:50:14,33.131,11.448,55.160,0.173,0.0,0.087,0.0,6467584.0,0.0,59.0,3533316096.0,411385856.0,23133134848.0,6541238272.0,433128.0,471861.0
13-04 02:50:15,35.897,12.051,51.795,0.085,0.0,0.171,0.0,6234112.0,0.0,46.0,3534143488.0,411394048.0,23158587392.0,6514950144.0,4844798.0,867960.0
13-04 02:50:16,36.923,11.538,51.282,0.171,0.0,0.085,0.0,4554752.0,0.0,51.0,3536523264.0,411394048.0,23182098432.0,6489059328.0,4994646.0,840296.0
13-04 02:50:17,33.849,12.715,53.265,0.0,0.0,0.172,0.0,6459392.0,0.0,57.0,3538309120.0,411394048.0,23208738816.0,6460633088.0,3623664.0,734339.0
13-04 02:50:18,35.017,11.815,52.740,0.171,0.0,0.257,0.0,6467584.0,0.0,58.0,3547275264.0,411394048.0,23234818048.0,6425587712.0,3324966.0,701430.0
13-04 02:50:19,34.362,12.254,52.956,0.257,0.0,0.171,0.0,6475776.0,0.0,60.0,3549257728.0,411410432.0,23260635136.0,6397771776.0,3112964.0,681769.0
13-04 02:50:20,34.635,11.460,53.650,0.085,0.0,0.170,0.0,6455296.0,0.0,57.0,3550064640.0,411414528.0,23286439936.0,6371155968.0,2774305.0,536120.0
13-04 02:50:21,30.529,11.535,57.676,0.173,0.0,0.087,0.0,8630272.0,0.0,78.0,3551105024.0,411426816.0,23315542016.0,6341001216.0,155356.0,281818.0
13-04 02:50:22,31.357,12.801,55.670,0.172,0.0,0.0,0.0,6455296.0,0.0,57.0,3551858688.0,411430912.0,23341879296.0,6313906176.0,144769.0,246819.0
13-04 02:50:23,32.560,12.027,55.326,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,3552534528.0,411443200.0,23369318400.0,6285778944.0,126105.0,228387.0
13-04 02:50:24,31.497,12.737,55.508,0.172,0.0,0.086,0.0,7163904.0,0.0,81.0,3553230848.0,411459584.0,23396511744.0,6257872896.0,124962.0,226242.0
13-04 02:50:25,33.103,11.409,55.402,0.086,0.0,0.0,0.0,6623232.0,0.0,58.0,3553820672.0,411471872.0,23422607360.0,6231175168.0,124163.0,225003.0
13-04 02:50:26,34.468,11.915,53.447,0.170,0.0,0.0,0.0,9654272.0,0.0,67.0,3554992128.0,411475968.0,23449620480.0,6202986496.0,125766.0,227490.0
13-04 02:50:27,34.592,11.502,53.820,0.086,0.0,0.0,0.0,6500352.0,0.0,60.0,3510321152.0,411480064.0,23476752384.0,6220521472.0,126501.0,229315.0
13-04 02:50:28,32.598,12.988,54.329,0.085,0.0,0.0,0.0,6438912.0,0.0,57.0,3508174848.0,411480064.0,23503564800.0,6195855360.0,126113.0,228393.0
13-04 02:50:29,34.801,12.176,52.159,0.777,0.0,0.086,0.0,46931968.0,0.0,139.0,3509145600.0,411492352.0,23563108352.0,6135328768.0,123584.0,223729.0
13-04 02:50:30,35.714,13.776,48.980,1.531,0.0,0.0,0.0,71557120.0,0.0,191.0,3509923840.0,411500544.0,23552708608.0,6144942080.0,126644.0,229200.0
13-04 02:50:31,25.149,9.037,61.722,4.007,0.0,0.085,0.0,72216576.0,0.0,145.0,3468808192.0,411500544.0,23571984384.0,6166781952.0,125109.0,226456.0
13-04 02:50:32,2.254,0.668,81.052,15.943,0.0,0.083,0.0,267386880.0,0.0,333.0,3450712064.0,411500544.0,23573712896.0,6183149568.0,125735.0,227806.0
13-04 02:50:33,2.263,0.419,83.068,14.166,0.0,0.084,0.0,269484032.0,0.0,344.0,3373338624.0,411500544.0,23573712896.0,6260523008.0,122092.0,221029.0
13-04 02:50:34,32.003,11.885,55.772,0.255,0.0,0.085,0.0,12255232.0,0.0,110.0,3376541696.0,411525120.0,23601221632.0,6229786624.0,126244.0,227545.0
13-04 02:50:35,33.647,11.901,54.195,0.086,0.0,0.171,0.0,6516736.0,0.0,60.0,3383787520.0,411537408.0,23627485184.0,6196264960.0,222886.0,277777.0
13-04 02:50:36,35.621,11.990,52.129,0.174,0.0,0.087,0.0,6483968.0,0.0,59.0,3404001280.0,411557888.0,23652990976.0,6150524928.0,2441112.0,648207.0
13-04 02:50:37,37.153,11.372,51.128,0.087,0.0,0.260,0.0,4308992.0,0.0,38.0,3440218112.0,411557888.0,23676801024.0,6090498048.0,3517089.0,766742.0
13-04 02:50:38,36.979,11.719,50.868,0.174,0.0,0.260,0.0,6500352.0,0.0,62.0,3444830208.0,411557888.0,23703269376.0,6059417600.0,3966928.0,777404.0
13-04 02:50:39,36.509,12.479,50.590,0.084,0.0,0.337,0.0,6455296.0,0.0,57.0,3485171712.0,411557888.0,23728308224.0,5994037248.0,3735591.0,766141.0
13-04 02:50:40,36.371,11.264,52.193,0.0,0.0,0.172,0.0,6459392.0,0.0,57.0,3510341632.0,411557888.0,23754039296.0,5943136256.0,3463163.0,733238.0
13-04 02:50:41,36.371,11.840,51.278,0.341,0.0,0.170,0.0,6467584.0,0.0,59.0,3516665856.0,411561984.0,23779979264.0,5910867968.0,3014021.0,702190.0
13-04 02:50:42,36.592,11.246,51.817,0.0,0.0,0.346,0.0,6451200.0,0.0,57.0,3518210048.0,411566080.0,23805501440.0,5883797504.0,4828324.0,873083.0
13-04 02:50:43,34.140,12.187,53.328,0.173,0.0,0.173,0.0,6455296.0,0.0,57.0,3520868352.0,411570176.0,23831609344.0,5855027200.0,3953668.0,786927.0
13-04 02:50:44,35.813,11.246,52.855,0.087,0.0,0.0,0.0,6479872.0,0.0,58.0,3524837376.0,411582464.0,23858532352.0,5824122880.0,3233376.0,723893.0
13-04 02:50:45,34.854,11.360,53.270,0.172,0.0,0.344,0.0,6451200.0,0.0,57.0,3527917568.0,411594752.0,23882395648.0,5797167104.0,4029110.0,783203.0
13-04 02:50:46,35.182,10.919,53.293,0.347,0.0,0.260,0.0,6471680.0,0.0,59.0,3527135232.0,411619328.0,23909163008.0,5771157504.0,3920115.0,776168.0
13-04 02:50:47,35.634,10.699,53.494,0.086,0.0,0.086,0.0,6451200.0,0.0,57.0,3529945088.0,411619328.0,23935578112.0,5741932544.0,3639064.0,753823.0
13-04 02:50:48,35.244,11.634,52.866,0.086,0.0,0.171,0.0,6488064.0,0.0,58.0,3529850880.0,411623424.0,23960567808.0,5717032960.0,4059866.0,788825.0
13-04 02:50:49,35.004,11.300,53.356,0.170,0.0,0.170,0.0,7733248.0,0.0,79.0,3530395648.0,411627520.0,23987658752.0,5689393152.0,3166915.0,715610.0
13-04 02:50:50,36.434,11.197,52.110,0.086,0.0,0.172,0.0,6463488.0,0.0,59.0,3530493952.0,411631616.0,24015339520.0,5661609984.0,3922759.0,772935.0
13-04 02:50:51,33.419,12.853,53.128,0.257,0.0,0.343,0.0,6492160.0,0.0,60.0,3532234752.0,411639808.0,24040448000.0,5634752512.0,3957051.0,786660.0
13-04 02:50:52,35.386,11.275,53.079,0.087,0.0,0.173,0.0,6328320.0,0.0,52.0,3534716928.0,411643904.0,24066260992.0,5606453248.0,3861263.0,793187.0
13-04 02:50:53,35.986,12.193,51.482,0.085,0.0,0.254,0.0,6524928.0,0.0,59.0,3539230720.0,411652096.0,24092577792.0,5575614464.0,3638182.0,753312.0
13-04 02:50:54,35.116,11.389,53.236,0.086,0.0,0.173,0.0,6537216.0,0.0,60.0,3540877312.0,411652096.0,24119947264.0,5546598400.0,3722795.0,765515.0
13-04 02:50:55,38.322,12.976,47.924,0.692,0.0,0.087,0.0,53276672.0,0.0,133.0,3545313280.0,411672576.0,24185860096.0,5476229120.0,4073323.0,788062.0
13-04 02:50:56,36.396,11.219,51.678,0.618,0.0,0.088,0.0,31981568.0,0.0,109.0,3545849856.0,411688960.0,24167108608.0,5494427648.0,3603894.0,758612.0
13-04 02:50:57,35.107,11.330,53.219,0.086,0.0,0.258,0.0,6459392.0,0.0,57.0,3547389952.0,411693056.0,24192888832.0,5467103232.0,3619117.0,775977.0
13-04 02:50:58,6.078,1.249,92.506,0.083,0.0,0.083,0.0,2048000.0,0.0,21.0,3550298112.0,411693056.0,24196710400.0,5460373504.0,3368139.0,738377.0
13-04 02:50:59,5.180,0.418,94.236,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3553558528.0,411693056.0,24196718592.0,5457104896.0,3482670.0,743785.0
13-04 02:51:00,4.750,0.250,94.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554349056.0,411693056.0,24196722688.0,5456310272.0,4292783.0,835337.0
13-04 02:51:01,3.766,0.669,95.314,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3556081664.0,411697152.0,24196730880.0,5454565376.0,3481593.0,745797.0
13-04 02:51:02,5.021,0.418,94.393,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3558215680.0,411697152.0,24196739072.0,5452423168.0,3538961.0,755252.0
13-04 02:51:03,3.993,0.832,93.261,1.664,0.0,0.250,0.0,62619648.0,0.0,106.0,3558129664.0,411697152.0,24196747264.0,5452500992.0,3747629.0,766297.0
13-04 02:51:04,3.953,0.589,87.637,7.822,0.0,0.0,0.0,269484032.0,0.0,273.0,3559559168.0,411697152.0,24196755456.0,5451063296.0,3749569.0,770180.0
13-04 02:51:05,5.117,0.503,92.785,1.510,0.0,0.084,0.0,147120128.0,0.0,182.0,3561897984.0,411697152.0,24196763648.0,5448716288.0,3737409.0,773472.0
13-04 02:51:06,3.853,0.335,95.561,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3562397696.0,411697152.0,24196771840.0,5448208384.0,3459303.0,753813.0
13-04 02:51:07,3.161,0.416,96.256,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3562778624.0,411697152.0,24196780032.0,5447819264.0,501344.0,489674.0
13-04 02:51:08,5.453,0.587,93.792,0.0,0.0,0.168,0.0,69632.0,0.0,3.0,3563155456.0,411697152.0,24196784128.0,5447438336.0,5473501.0,933036.0
13-04 02:51:09,5.565,0.332,94.020,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3563397120.0,411697152.0,24196796416.0,5447184384.0,4623024.0,857882.0
13-04 02:51:10,4.027,0.419,95.470,0.0,0.0,0.084,0.0,229376.0,0.0,2.0,3564154880.0,411697152.0,24196800512.0,5446422528.0,4003358.0,800334.0
13-04 02:51:11,5.201,0.336,94.044,0.252,0.0,0.168,0.0,28672.0,0.0,3.0,3572621312.0,411697152.0,24196808704.0,5437947904.0,3705309.0,767271.0
13-04 02:51:12,3.769,0.503,95.561,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3573788672.0,411697152.0,24196816896.0,5436772352.0,3532372.0,766808.0
13-04 02:51:13,4.170,0.584,95.246,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3574927360.0,411697152.0,24196820992.0,5435629568.0,3543838.0,761532.0
13-04 02:51:14,5.184,0.418,94.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3575652352.0,411697152.0,24196833280.0,5434892288.0,2922282.0,706116.0
13-04 02:51:15,4.0,0.333,95.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3575480320.0,411697152.0,24196841472.0,5435056128.0,3337950.0,730031.0
13-04 02:51:16,3.104,0.419,96.225,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3576446976.0,411705344.0,24196841472.0,5434081280.0,3445825.0,768397.0
13-04 02:51:17,2.347,0.335,97.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3576700928.0,411705344.0,24196841472.0,5433827328.0,1484408.0,536143.0
13-04 02:51:18,2.676,0.502,96.739,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3576442880.0,411705344.0,24196845568.0,5434081280.0,1408399.0,520158.0
13-04 02:51:19,3.258,0.334,96.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3575943168.0,411705344.0,24196845568.0,5434580992.0,1548676.0,547977.0
13-04 02:51:20,2.498,0.583,96.753,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,3575943168.0,411705344.0,24196845568.0,5434580992.0,1470505.0,535434.0
13-04 02:51:21,2.917,0.083,96.667,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3576483840.0,411709440.0,24196841472.0,5434040320.0,1472617.0,530543.0
13-04 02:51:22,2.339,0.585,96.909,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3577204736.0,411709440.0,24196849664.0,5433311232.0,1552316.0,568983.0
13-04 02:51:23,3.175,0.251,96.491,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,3576934400.0,411709440.0,24196853760.0,5433577472.0,1469296.0,532917.0
13-04 02:51:24,2.843,0.418,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3575418880.0,411709440.0,24196857856.0,5435088896.0,1485024.0,533338.0
13-04 02:51:25,2.179,0.335,97.485,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3575545856.0,411709440.0,24196857856.0,5434961920.0,1469554.0,532241.0
13-04 02:51:26,2.660,0.582,96.675,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3575541760.0,411709440.0,24196861952.0,5434961920.0,1426376.0,516188.0
13-04 02:51:27,2.431,0.251,97.150,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,3574648832.0,411713536.0,24196861952.0,5435850752.0,1471178.0,533318.0
13-04 02:51:28,2.588,0.167,97.162,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3574648832.0,411713536.0,24196861952.0,5435850752.0,1496867.0,538853.0
13-04 02:51:29,2.502,0.250,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3573014528.0,411713536.0,24196861952.0,5437485056.0,746213.0,388067.0
13-04 02:51:30,1.004,0.084,98.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3573010432.0,411713536.0,24196866048.0,5437485056.0,145624.0,263129.0
13-04 02:51:31,1.499,0.250,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3573010432.0,411713536.0,24196866048.0,5437485056.0,143139.0,258436.0
13-04 02:51:32,2.258,0.251,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3486650368.0,411713536.0,24196866048.0,5523845120.0,142220.0,257303.0
13-04 02:51:33,1.926,0.251,97.655,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3478822912.0,411713536.0,24196866048.0,5531672576.0,143702.0,259936.0
13-04 02:51:34,2.170,0.250,97.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477811200.0,411713536.0,24196870144.0,5532680192.0,160466.0,272210.0
13-04 02:51:35,1.425,0.335,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478405120.0,411713536.0,24196874240.0,5532082176.0,146471.0,262496.0
13-04 02:51:36,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3482087424.0,411713536.0,24196874240.0,5528399872.0,144199.0,259733.0
13-04 02:51:37,3.088,0.584,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3390529536.0,411713536.0,24196874240.0,5619957760.0,149226.0,267111.0
13-04 02:51:38,2.907,0.249,96.761,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3394633728.0,411713536.0,24196878336.0,5615849472.0,140614.0,253655.0
13-04 02:51:39,1.917,0.417,97.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3398946816.0,411713536.0,24196878336.0,5611536384.0,144055.0,259176.0
13-04 02:51:40,1.923,0.167,97.910,0.0,0.0,0.0,0.0,114688.0,0.0,10.0,3405516800.0,411713536.0,24196878336.0,5604966400.0,143405.0,258256.0
13-04 02:51:41,2.007,0.334,97.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3407294464.0,411713536.0,24196878336.0,5603188736.0,144656.0,260461.0
13-04 02:51:42,1.756,0.251,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3412115456.0,411713536.0,24196882432.0,5598363648.0,144911.0,261824.0
13-04 02:51:43,2.092,0.167,97.741,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3417698304.0,411713536.0,24196886528.0,5592776704.0,143855.0,259116.0
13-04 02:51:44,1.917,0.333,97.333,0.250,0.0,0.167,0.0,24576.0,0.0,2.0,3419852800.0,411717632.0,24196886528.0,5590618112.0,142812.0,257800.0
13-04 02:51:45,1.843,0.084,98.074,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3422900224.0,411717632.0,24196886528.0,5587570688.0,144300.0,260958.0
13-04 02:51:46,1.681,0.168,98.151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3428737024.0,411717632.0,24196890624.0,5581729792.0,149105.0,267830.0
13-04 02:51:47,1.506,0.335,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3433435136.0,411717632.0,24196890624.0,5577031680.0,144812.0,260248.0
13-04 02:51:48,2.174,0.251,97.324,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3439529984.0,411717632.0,24196890624.0,5570936832.0,143263.0,258878.0
13-04 02:51:49,1.917,0.083,97.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3447652352.0,411717632.0,24196894720.0,5562810368.0,147931.0,262232.0
13-04 02:51:50,1.672,0.167,97.993,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3449933824.0,411721728.0,24196894720.0,5560524800.0,143682.0,258664.0
13-04 02:51:51,1.832,0.416,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3457294336.0,411721728.0,24196898816.0,5553160192.0,145188.0,261163.0
13-04 02:51:52,2.167,0.250,97.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3458310144.0,411721728.0,24196898816.0,5552144384.0,162397.0,278020.0
13-04 02:51:53,1.918,0.334,97.665,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3458945024.0,411721728.0,24196898816.0,5551509504.0,145046.0,261176.0
13-04 02:51:54,1.918,0.500,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3459317760.0,411721728.0,24196907008.0,5551128576.0,146790.0,264257.0
13-04 02:51:55,1.594,0.336,98.070,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3459571712.0,411721728.0,24196907008.0,5550874624.0,146968.0,262400.0
13-04 02:51:56,1.832,0.167,97.669,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3461345280.0,411725824.0,24196907008.0,5549096960.0,144669.0,260460.0
13-04 02:51:57,2.174,0.334,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3462361088.0,411725824.0,24196907008.0,5548081152.0,143882.0,260151.0
13-04 02:51:58,1.998,0.250,97.669,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3462991872.0,411725824.0,24196911104.0,5547446272.0,142464.0,257757.0
13-04 02:51:59,1.006,0.168,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466424320.0,411725824.0,24196915200.0,5544009728.0,142724.0,258759.0
13-04 02:52:00,2.165,0.416,97.336,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3476455424.0,411725824.0,24196915200.0,5533978624.0,143655.0,258971.0
13-04 02:52:01,4.020,1.340,94.472,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2945986560.0,411725824.0,24196861952.0,6064500736.0,116169.0,206083.0
13-04 02:52:02,0.250,0.167,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2945687552.0,411729920.0,24196861952.0,6064795648.0,3464.0,5178.0
13-04 02:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2945802240.0,411729920.0,24196866048.0,6064676864.0,1196.0,1438.0
13-04 02:52:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2945802240.0,411729920.0,24196866048.0,6064676864.0,2599.0,3001.0
13-04 02:52:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2945802240.0,411729920.0,24196866048.0,6064676864.0,2880.0,3246.0
13-04 02:52:06,2.759,0.502,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2948354048.0,411729920.0,24196902912.0,6062088192.0,11963.0,13975.0
13-04 02:52:07,1.172,0.837,97.322,0.669,0.0,0.0,0.0,0.0,0.0,0.0,2964877312.0,411729920.0,24196907008.0,6045560832.0,120893.0,116237.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-24.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","trained-zipper",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.100,0.287,98.558,0.031,0.0,0.023,2538.347,614500.944,0.346,5.000,1462280192.0,815177728.0,1296433152.0,30045184000.0,0.0,0.0
13-04 02:31:15,1.250,0.083,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463291904.0,815177728.0,1296441344.0,30044164096.0,5068727.0,74583.0
13-04 02:31:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463410688.0,815177728.0,1296441344.0,30044045312.0,497.0,996.0
13-04 02:31:17,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463410688.0,815177728.0,1296441344.0,30044045312.0,1773074.0,20680.0
13-04 02:31:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463193600.0,815177728.0,1296441344.0,30044262400.0,820.0,15058.0
13-04 02:31:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,1463029760.0,815177728.0,1296441344.0,30044426240.0,274.0,314.0
13-04 02:31:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,1463029760.0,815177728.0,1296441344.0,30044426240.0,454.0,314.0
13-04 02:31:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463029760.0,815177728.0,1296441344.0,30044426240.0,1280.0,260.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463029760.0,815177728.0,1296441344.0,30044426240.0,694.0,314.0
13-04 02:31:23,4.094,0.0,95.906,0.0,0.0,0.0,0.0,81920.0,0.0,20.0,1463349248.0,815177728.0,1296441344.0,30044106752.0,1576804.0,70393.0
13-04 02:31:24,2.005,0.251,97.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1463279616.0,815177728.0,1296445440.0,30044172288.0,4698707.0,335540.0
13-04 02:31:25,2.669,0.500,96.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463607296.0,815177728.0,1296445440.0,30043844608.0,8425731.0,367385.0
13-04 02:31:26,2.601,0.252,96.980,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1463312384.0,815177728.0,1296445440.0,30044139520.0,8953562.0,391235.0
13-04 02:31:27,3.258,0.251,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1464393728.0,815177728.0,1296445440.0,30043058176.0,9702118.0,380622.0
13-04 02:31:28,3.592,0.334,95.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1461211136.0,815177728.0,1296445440.0,30046240768.0,9937051.0,394808.0
13-04 02:31:29,3.081,0.083,96.753,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,1460809728.0,815177728.0,1296445440.0,30046642176.0,8973042.0,388737.0
13-04 02:31:30,2.929,0.335,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460613120.0,815177728.0,1296445440.0,30046838784.0,9831578.0,380801.0
13-04 02:31:31,3.574,0.249,96.010,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1460903936.0,815177728.0,1296445440.0,30046547968.0,9486970.0,385896.0
13-04 02:31:32,3.253,0.417,96.247,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1461444608.0,815177728.0,1296445440.0,30046007296.0,9799192.0,401931.0
13-04 02:31:33,2.750,0.500,96.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1461501952.0,815177728.0,1296445440.0,30045949952.0,8960381.0,376716.0
13-04 02:31:34,3.025,0.084,96.891,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1462427648.0,815177728.0,1296445440.0,30045024256.0,8970923.0,372091.0
13-04 02:31:35,3.172,0.167,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1460805632.0,815177728.0,1296445440.0,30046646272.0,9287242.0,394999.0
13-04 02:31:36,3.086,0.167,96.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462210560.0,815177728.0,1296445440.0,30045241344.0,9235820.0,393298.0
13-04 02:31:37,2.678,0.251,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1461915648.0,815177728.0,1296445440.0,30045536256.0,9809863.0,377566.0
13-04 02:31:38,2.848,0.168,96.817,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1461882880.0,815177728.0,1296445440.0,30045569024.0,8699933.0,401617.0
13-04 02:31:39,2.592,0.251,97.074,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1462009856.0,815177728.0,1296445440.0,30045442048.0,9390795.0,369177.0
13-04 02:31:40,3.096,0.167,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1462009856.0,815177728.0,1296445440.0,30045442048.0,9922652.0,403931.0
13-04 02:31:41,3.169,0.250,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462132736.0,815177728.0,1296449536.0,30045315072.0,9260703.0,384610.0
13-04 02:31:42,2.339,0.251,97.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462132736.0,815177728.0,1296449536.0,30045315072.0,7522037.0,340263.0
13-04 02:31:43,2.852,0.168,96.980,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462460416.0,815177728.0,1296449536.0,30044987392.0,8781193.0,407123.0
13-04 02:31:44,3.840,0.167,95.743,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1462358016.0,815177728.0,1296449536.0,30045089792.0,10131198.0,372104.0
13-04 02:31:45,3.250,0.417,96.333,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1462194176.0,815177728.0,1296449536.0,30045253632.0,9628615.0,396622.0
13-04 02:31:46,3.086,0.334,96.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463721984.0,815177728.0,1296449536.0,30043725824.0,9351603.0,374784.0
13-04 02:31:47,3.843,0.418,95.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463267328.0,815177728.0,1296449536.0,30044180480.0,10140500.0,397322.0
13-04 02:31:48,2.669,0.167,97.081,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462767616.0,815177728.0,1296449536.0,30044680192.0,8030324.0,348814.0
13-04 02:31:49,3.741,0.333,95.844,0.0,0.0,0.083,0.0,49152.0,0.0,9.0,1463357440.0,815177728.0,1296449536.0,30044090368.0,10451923.0,406006.0
13-04 02:31:50,2.929,0.167,96.736,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1461870592.0,815177728.0,1296449536.0,30045577216.0,8957210.0,382844.0
13-04 02:31:51,3.177,0.167,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1461878784.0,815177728.0,1296449536.0,30045569024.0,10068523.0,395698.0
13-04 02:31:52,2.845,0.335,96.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1461878784.0,815177728.0,1296449536.0,30045569024.0,9532563.0,406360.0
13-04 02:31:53,2.843,0.334,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1462005760.0,815177728.0,1296449536.0,30045442048.0,9023976.0,358728.0
13-04 02:31:54,2.506,0.251,97.243,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1462005760.0,815177728.0,1296449536.0,30045442048.0,6719995.0,376086.0
13-04 02:31:55,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460039680.0,815177728.0,1296449536.0,30047408128.0,1985426.0,282801.0
13-04 02:31:56,2.757,0.167,96.992,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1460101120.0,815177728.0,1296449536.0,30047346688.0,8512904.0,382236.0
13-04 02:31:57,3.261,0.167,96.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460355072.0,815177728.0,1296449536.0,30047092736.0,9530449.0,392653.0
13-04 02:31:58,2.768,0.168,96.980,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1460355072.0,815177728.0,1296449536.0,30047092736.0,10743068.0,396523.0
13-04 02:31:59,3.580,0.250,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1460482048.0,815177728.0,1296449536.0,30046965760.0,9572394.0,416708.0
13-04 02:32:00,2.922,0.250,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1460809728.0,815177728.0,1296449536.0,30046638080.0,9421408.0,353020.0
13-04 02:32:01,3.506,0.167,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460482048.0,815177728.0,1296449536.0,30046965760.0,10300675.0,402055.0
13-04 02:32:02,3.342,0.334,96.157,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1460482048.0,815177728.0,1296449536.0,30046965760.0,9780276.0,374063.0
13-04 02:32:03,3.096,0.251,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1460445184.0,815177728.0,1296453632.0,30046998528.0,10900261.0,408732.0
13-04 02:32:04,1.593,0.0,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463533568.0,815177728.0,1296453632.0,30043910144.0,8792148.0,98313.0
13-04 02:32:05,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463398400.0,815177728.0,1296453632.0,30044045312.0,3328126.0,35073.0
13-04 02:32:06,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463652352.0,815177728.0,1296453632.0,30043791360.0,654499.0,9682.0
13-04 02:32:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463779328.0,815177728.0,1296453632.0,30043664384.0,1001.0,14886.0
13-04 02:32:08,0.083,0.166,99.584,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1463906304.0,815177728.0,1296453632.0,30043537408.0,436.0,476.0
13-04 02:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1463906304.0,815177728.0,1296453632.0,30043537408.0,288.0,368.0
13-04 02:32:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463906304.0,815177728.0,1296453632.0,30043537408.0,214.0,314.0
13-04 02:32:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463906304.0,815177728.0,1296453632.0,30043537408.0,260.0,344.0
13-04 02:32:12,2.333,0.250,97.417,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,1463902208.0,815177728.0,1296457728.0,30043537408.0,625910.0,22694.0
13-04 02:32:13,3.099,0.168,96.650,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1460854784.0,815177728.0,1296457728.0,30046584832.0,4816793.0,383610.0
13-04 02:32:14,3.333,0.250,96.083,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1462206464.0,815177728.0,1296457728.0,30045233152.0,10769844.0,378698.0
13-04 02:32:15,3.172,0.250,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462104064.0,815177728.0,1296457728.0,30045335552.0,8938290.0,393539.0
13-04 02:32:16,3.500,0.083,96.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462452224.0,815177728.0,1296457728.0,30044987392.0,9442062.0,399859.0
13-04 02:32:17,3.096,0.251,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1459888128.0,815177728.0,1296457728.0,30047551488.0,9101531.0,351854.0
13-04 02:32:18,3.253,0.334,96.330,0.0,0.0,0.083,0.0,28672.0,0.0,2.0,1459691520.0,815177728.0,1296457728.0,30047748096.0,9955510.0,403523.0
13-04 02:32:19,3.347,0.0,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457070080.0,815177728.0,1296457728.0,30050369536.0,9490371.0,381108.0
13-04 02:32:20,2.682,0.168,96.982,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1456484352.0,815177728.0,1296457728.0,30050955264.0,9308061.0,365628.0
13-04 02:32:21,2.515,0.335,97.150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456963584.0,815177728.0,1296457728.0,30050476032.0,9210015.0,392128.0
13-04 02:32:22,3.350,0.0,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1455345664.0,815177728.0,1296457728.0,30052093952.0,9092392.0,349961.0
13-04 02:32:23,2.759,0.334,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455910912.0,815177728.0,1296457728.0,30051528704.0,8833273.0,380726.0
13-04 02:32:24,2.750,0.167,97.083,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1455087616.0,815177728.0,1296457728.0,30052352000.0,8122095.0,358369.0
13-04 02:32:25,2.003,0.167,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455267840.0,815177728.0,1296457728.0,30052171776.0,3745391.0,322788.0
13-04 02:32:26,1.918,0.167,97.665,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1456062464.0,815177728.0,1296457728.0,30051377152.0,5619666.0,226074.0
13-04 02:32:27,3.177,0.167,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457262592.0,815177728.0,1296457728.0,30050177024.0,8999134.0,490607.0
13-04 02:32:28,3.428,0.084,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457795072.0,815177728.0,1296457728.0,30049644544.0,10392095.0,379695.0
13-04 02:32:29,3.497,0.250,96.170,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1458327552.0,815177728.0,1296457728.0,30049112064.0,9781831.0,388871.0
13-04 02:32:30,2.762,0.251,96.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457311744.0,815177728.0,1296457728.0,30050127872.0,10157252.0,373329.0
13-04 02:32:31,3.342,0.084,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1457373184.0,815177728.0,1296457728.0,30050066432.0,10017463.0,376355.0
13-04 02:32:32,3.333,0.167,96.250,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1456418816.0,815177728.0,1296457728.0,30051020800.0,8053719.0,354389.0
13-04 02:32:33,3.010,0.418,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1457348608.0,815177728.0,1296457728.0,30050091008.0,9868937.0,398133.0
13-04 02:32:34,3.167,0.167,96.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1458642944.0,815177728.0,1296457728.0,30048796672.0,9732028.0,371497.0
13-04 02:32:35,3.015,0.335,96.650,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457688576.0,815177728.0,1296457728.0,30049751040.0,10408276.0,397638.0
13-04 02:32:36,3.081,0.250,96.586,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1458130944.0,815177728.0,1296457728.0,30049308672.0,9525905.0,358351.0
13-04 02:32:37,3.096,0.167,96.569,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1458831360.0,815177728.0,1296457728.0,30048608256.0,10119923.0,387123.0
13-04 02:32:38,3.253,0.167,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1459810304.0,815177728.0,1296457728.0,30047629312.0,10585110.0,392924.0
13-04 02:32:39,3.503,0.167,96.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1460039680.0,815177728.0,1296457728.0,30047399936.0,9887568.0,365385.0
13-04 02:32:40,2.934,0.335,96.731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460088832.0,815177728.0,1296457728.0,30047350784.0,9323257.0,435244.0
13-04 02:32:41,3.261,0.334,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1460482048.0,815177728.0,1296457728.0,30046957568.0,10313822.0,386192.0
13-04 02:32:42,2.848,0.084,96.985,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1460604928.0,815177728.0,1296461824.0,30046830592.0,9688081.0,364353.0
13-04 02:32:43,2.919,0.250,96.664,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1460920320.0,815177728.0,1296461824.0,30046515200.0,9149936.0,368660.0
13-04 02:32:44,3.086,0.334,96.497,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,1460551680.0,815177728.0,1296461824.0,30046883840.0,10418743.0,396497.0
13-04 02:32:45,2.843,0.334,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460776960.0,815177728.0,1296461824.0,30046658560.0,9790409.0,380767.0
13-04 02:32:46,2.850,0.168,96.899,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1461456896.0,815177728.0,1296461824.0,30045978624.0,9880260.0,396888.0
13-04 02:32:47,3.339,0.167,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1461542912.0,815177728.0,1296461824.0,30045892608.0,9221287.0,356666.0
13-04 02:32:48,2.833,0.250,96.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1461641216.0,815177728.0,1296461824.0,30045794304.0,8715906.0,366918.0
13-04 02:32:49,3.667,0.083,96.083,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1461862400.0,815177728.0,1296461824.0,30045573120.0,9618038.0,375805.0
13-04 02:32:50,3.172,0.250,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462312960.0,815177728.0,1296461824.0,30045122560.0,10209751.0,372707.0
13-04 02:32:51,3.175,0.167,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462116352.0,815177728.0,1296461824.0,30045319168.0,9040789.0,382267.0
13-04 02:32:52,3.420,0.167,96.330,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1462185984.0,815177728.0,1296461824.0,30045249536.0,10313794.0,396640.0
13-04 02:32:53,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460723712.0,815177728.0,1296461824.0,30046711808.0,6760057.0,66211.0
13-04 02:32:54,0.833,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460011008.0,815177728.0,1296461824.0,30047424512.0,2619849.0,23862.0
13-04 02:32:55,0.083,0.0,99.667,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1460006912.0,815177728.0,1296465920.0,30047424512.0,179731.0,3620.0
13-04 02:32:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1058787328.0,815177728.0,1296465920.0,30448644096.0,4780.0,20912.0
13-04 02:32:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1058275328.0,815177728.0,1296465920.0,30449156096.0,140.0,260.0
13-04 02:32:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1059356672.0,815177728.0,1296465920.0,30448074752.0,9350.0,6048.0
13-04 02:32:59,5.764,1.587,92.648,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1049477120.0,815177728.0,1296527360.0,30457892864.0,2710.0,5202.0
13-04 02:33:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,288.0,368.0
13-04 02:33:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,200.0,302.0
13-04 02:33:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,200.0,302.0
13-04 02:33:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,274.0,356.0
13-04 02:33:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,362.0,422.0
13-04 02:33:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,274.0,356.0
13-04 02:33:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,288.0,368.0
13-04 02:33:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,274.0,356.0
13-04 02:33:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,214.0,314.0
13-04 02:33:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,214.0,314.0
13-04 02:33:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,288.0,368.0
13-04 02:33:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,334.0,398.0
13-04 02:33:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,422.0,464.0
13-04 02:33:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,496.0,518.0
13-04 02:33:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,200.0,302.0
13-04 02:33:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,326.0,368.0
13-04 02:33:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,334.0,356.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,246.0,332.0
13-04 02:33:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,66.0,206.0
13-04 02:33:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,362.0,422.0
13-04 02:33:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,214.0,314.0
13-04 02:33:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,200.0,302.0
13-04 02:33:22,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,288.0,368.0
13-04 02:33:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,140.0,260.0
13-04 02:33:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,380.0,428.0
13-04 02:33:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,200.0,302.0
13-04 02:33:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,126.0,248.0
13-04 02:33:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,394.0,440.0
13-04 02:33:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,362.0,422.0
13-04 02:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,140.0,260.0
13-04 02:33:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,496.0,518.0
13-04 02:33:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,66.0,206.0
13-04 02:33:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,126.0,248.0
13-04 02:33:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,186.0,290.0
13-04 02:33:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,214.0,314.0
13-04 02:33:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,454.0,482.0
13-04 02:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,362.0,422.0
13-04 02:33:37,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,288.0,368.0
13-04 02:33:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,288.0,368.0
13-04 02:33:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,602.0,766.0
13-04 02:33:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,2242.0,3058.0
13-04 02:33:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,320.0,386.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,214.0,314.0
13-04 02:33:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,214.0,314.0
13-04 02:33:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,334.0,398.0
13-04 02:33:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,482.0,506.0
13-04 02:33:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048506368.0,815181824.0,1296445440.0,30458941440.0,288.0,368.0
13-04 02:33:47,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048506368.0,815181824.0,1296445440.0,30458941440.0,140.0,260.0
13-04 02:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,288.0,368.0
13-04 02:33:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,334.0,398.0
13-04 02:33:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,200.0,302.0
13-04 02:33:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,542.0,548.0
13-04 02:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,362.0,422.0
13-04 02:33:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,200.0,302.0
13-04 02:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,288.0,368.0
13-04 02:33:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,214.0,314.0
13-04 02:33:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,274.0,356.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,260.0,344.0
13-04 02:33:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,362.0,422.0
13-04 02:33:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,186.0,290.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,422.0,464.0
13-04 02:34:01,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,260.0,344.0
13-04 02:34:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,66.0,206.0
13-04 02:34:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,408.0,452.0
13-04 02:34:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,274.0,356.0
13-04 02:34:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,542.0,548.0
13-04 02:34:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,214.0,314.0
13-04 02:34:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,214.0,314.0
13-04 02:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,274.0,356.0
13-04 02:34:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,288.0,368.0
13-04 02:34:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,200.0,302.0
13-04 02:34:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,422.0,464.0
13-04 02:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,288.0,368.0
13-04 02:34:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,348.0,410.0
13-04 02:34:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,140.0,260.0
13-04 02:34:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,280.0,380.0
13-04 02:34:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,126.0,248.0
13-04 02:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,288.0,368.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,260.0,344.0
13-04 02:34:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,200.0,302.0
13-04 02:34:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,468.0,494.0
13-04 02:34:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,140.0,260.0
13-04 02:34:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,334.0,398.0
13-04 02:34:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,274.0,356.0
13-04 02:34:24,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,126.0,248.0
13-04 02:34:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,260.0,344.0
13-04 02:34:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,436.0,476.0
13-04 02:34:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,66.0,206.0
13-04 02:34:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,126.0,248.0
13-04 02:34:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,436.0,476.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,126.0,248.0
13-04 02:34:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,454.0,482.0
13-04 02:34:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,140.0,260.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,140.0,260.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,468.0,494.0
13-04 02:34:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,288.0,368.0
13-04 02:34:36,0.166,0.498,99.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,348.0,410.0
13-04 02:34:37,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,362.0,422.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,200.0,302.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,542.0,724.0
13-04 02:34:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,1058.0,1588.0
13-04 02:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,334.0,398.0
13-04 02:34:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,348.0,410.0
13-04 02:34:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,362.0,422.0
13-04 02:34:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,186.0,290.0
13-04 02:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,260.0,344.0
13-04 02:34:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,288.0,368.0
13-04 02:34:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,334.0,398.0
13-04 02:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,482.0,506.0
13-04 02:34:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,140.0,260.0
13-04 02:34:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,214.0,314.0
13-04 02:34:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,542.0,548.0
13-04 02:34:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,334.0,398.0
13-04 02:34:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,200.0,302.0
13-04 02:34:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,288.0,368.0
13-04 02:34:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,436.0,476.0
13-04 02:34:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,274.0,356.0
13-04 02:34:57,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,214.0,314.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,140.0,260.0
13-04 02:34:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,274.0,356.0
13-04 02:35:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,260.0,344.0
13-04 02:35:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,66.0,206.0
13-04 02:35:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048375296.0,815185920.0,1296453632.0,30459060224.0,140.0,260.0
13-04 02:35:03,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048367104.0,815185920.0,1296453632.0,30459068416.0,422.0,464.0
13-04 02:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048367104.0,815185920.0,1296453632.0,30459068416.0,482.0,506.0
13-04 02:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048367104.0,815185920.0,1296453632.0,30459068416.0,140.0,260.0
13-04 02:35:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048350720.0,815185920.0,1296453632.0,30459084800.0,288.0,368.0
13-04 02:35:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,4.0,1048350720.0,815185920.0,1296453632.0,30459084800.0,214.0,314.0
13-04 02:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048350720.0,815185920.0,1296453632.0,30459084800.0,468.0,494.0
13-04 02:35:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048350720.0,815185920.0,1296453632.0,30459084800.0,260.0,344.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,140.0,260.0
13-04 02:35:11,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,556.0,560.0
13-04 02:35:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,288.0,368.0
13-04 02:35:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,482.0,506.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,66.0,206.0
13-04 02:35:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,280.0,380.0
13-04 02:35:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,260.0,344.0
13-04 02:35:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,260.0,344.0
13-04 02:35:18,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,200.0,302.0
13-04 02:35:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,362.0,422.0
13-04 02:35:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,408.0,452.0
13-04 02:35:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,140.0,260.0
13-04 02:35:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,126.0,248.0
13-04 02:35:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,126.0,248.0
13-04 02:35:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,422.0,464.0
13-04 02:35:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1048338432.0,815185920.0,1296457728.0,30459092992.0,126.0,248.0
13-04 02:35:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,140.0,260.0
13-04 02:35:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,214.0,314.0
13-04 02:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,362.0,422.0
13-04 02:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,334.0,398.0
13-04 02:35:30,0.166,0.249,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,66.0,206.0
13-04 02:35:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,214.0,314.0
13-04 02:35:32,0.166,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,200.0,302.0
13-04 02:35:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,394.0,440.0
13-04 02:35:34,0.083,0.332,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,334.0,398.0
13-04 02:35:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,214.0,314.0
13-04 02:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,348.0,410.0
13-04 02:35:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,348.0,410.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,556.0,560.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,400.0,464.0
13-04 02:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,568.0,894.0
13-04 02:35:41,0.166,0.249,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,214.0,314.0
13-04 02:35:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,214.0,314.0
13-04 02:35:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,260.0,344.0
13-04 02:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,408.0,452.0
13-04 02:35:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,394.0,440.0
13-04 02:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,140.0,260.0
13-04 02:35:47,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,436.0,476.0
13-04 02:35:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048346624.0,815185920.0,1296457728.0,30459084800.0,362.0,422.0
13-04 02:35:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,140.0,260.0
13-04 02:35:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,260.0,344.0
13-04 02:35:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,214.0,314.0
13-04 02:35:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,380.0,428.0
13-04 02:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,496.0,518.0
13-04 02:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,288.0,368.0
13-04 02:35:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,214.0,314.0
13-04 02:35:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,422.0,464.0
13-04 02:35:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,140.0,260.0
13-04 02:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,320.0,386.0
13-04 02:35:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,126.0,248.0
13-04 02:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,436.0,476.0
13-04 02:36:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,66.0,206.0
13-04 02:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,274.0,356.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,260.0,344.0
13-04 02:36:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,436.0,476.0
13-04 02:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,334.0,398.0
13-04 02:36:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,214.0,314.0
13-04 02:36:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,302.0
13-04 02:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,496.0,518.0
13-04 02:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,334.0,398.0
13-04 02:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,422.0,464.0
13-04 02:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,288.0,368.0
13-04 02:36:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,288.0,368.0
13-04 02:36:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,302.0
13-04 02:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,302.0
13-04 02:36:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,458.0,476.0
13-04 02:36:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,302.0
13-04 02:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,362.0,422.0
13-04 02:36:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,140.0,260.0
13-04 02:36:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,362.0,422.0
13-04 02:36:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,186.0,290.0
13-04 02:36:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,302.0
13-04 02:36:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,126.0,248.0
13-04 02:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,348.0,410.0
13-04 02:36:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,334.0,398.0
13-04 02:36:25,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,140.0,260.0
13-04 02:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,422.0,464.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,140.0,260.0
13-04 02:36:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,320.0,386.0
13-04 02:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,260.0,344.0
13-04 02:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,260.0
13-04 02:36:31,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,246.0,290.0
13-04 02:36:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,408.0,410.0
13-04 02:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,408.0,410.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,496.0,476.0
13-04 02:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,260.0,302.0
13-04 02:36:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,214.0,314.0
13-04 02:36:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,200.0,260.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,454.0,440.0
13-04 02:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,334.0,356.0
13-04 02:36:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,708.0,972.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,570.0,530.0
13-04 02:36:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,348.0,368.0
13-04 02:36:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,348.0,368.0
13-04 02:36:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,246.0,290.0
13-04 02:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,320.0,344.0
13-04 02:36:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,394.0,440.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,260.0,302.0
13-04 02:36:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,394.0,398.0
13-04 02:36:49,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,422.0,422.0
13-04 02:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,736.0,518.0
13-04 02:36:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,1894.0,398.0
13-04 02:36:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,334.0,314.0
13-04 02:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,334.0,356.0
13-04 02:36:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,394.0,398.0
13-04 02:36:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,394.0,440.0
13-04 02:36:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,274.0,314.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,422.0,422.0
13-04 02:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,260.0,302.0
13-04 02:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,200.0,260.0
13-04 02:37:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,274.0,314.0
13-04 02:37:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,274.0,314.0
13-04 02:37:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,440.0,428.0
13-04 02:37:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,200.0,260.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1048313856.0,815190016.0,1296470016.0,30459101184.0,274.0,314.0
13-04 02:37:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048313856.0,815190016.0,1296470016.0,30459101184.0,348.0,410.0
13-04 02:37:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048313856.0,815190016.0,1296470016.0,30459101184.0,556.0,518.0
13-04 02:37:07,0.083,0.083,99.584,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,274.0,314.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,348.0,368.0
13-04 02:37:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,468.0,452.0
13-04 02:37:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,274.0,314.0
13-04 02:37:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,320.0,344.0
13-04 02:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,140.0,260.0
13-04 02:37:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,556.0,560.0
13-04 02:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,408.0,452.0
13-04 02:37:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,334.0,398.0
13-04 02:37:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,140.0,260.0
13-04 02:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,140.0,260.0
13-04 02:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,334.0,398.0
13-04 02:37:19,0.083,0.166,99.501,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,126.0,248.0
13-04 02:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,126.0,248.0
13-04 02:37:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,200.0,302.0
13-04 02:37:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,584.0,584.0
13-04 02:37:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,334.0,398.0
13-04 02:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,66.0,206.0
13-04 02:37:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,140.0,260.0
13-04 02:37:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,200.0,302.0
13-04 02:37:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,320.0,386.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,126.0,248.0
13-04 02:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,140.0,260.0
13-04 02:37:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,510.0,530.0
13-04 02:37:31,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,348.0,410.0
13-04 02:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,66.0,206.0
13-04 02:37:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,140.0,260.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,140.0,260.0
13-04 02:37:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,514.0,524.0
13-04 02:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,334.0,398.0
13-04 02:37:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048051712.0,815194112.0,1296474112.0,30459355136.0,214.0,314.0
13-04 02:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048051712.0,815194112.0,1296474112.0,30459355136.0,436.0,476.0
13-04 02:37:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1048051712.0,815194112.0,1296474112.0,30459355136.0,362.0,422.0
13-04 02:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048051712.0,815194112.0,1296474112.0,30459355136.0,768.0,1056.0
13-04 02:37:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048051712.0,815194112.0,1296474112.0,30459355136.0,200.0,302.0
13-04 02:37:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,288.0,368.0
13-04 02:37:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,260.0,344.0
13-04 02:37:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,200.0,302.0
13-04 02:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,320.0,386.0
13-04 02:37:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,288.0,368.0
13-04 02:37:47,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,482.0,506.0
13-04 02:37:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,288.0,368.0
13-04 02:37:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,274.0,356.0
13-04 02:37:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,348.0,410.0
13-04 02:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,274.0,356.0
13-04 02:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,274.0,356.0
13-04 02:37:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,334.0,398.0
13-04 02:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,348.0,410.0
13-04 02:37:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,274.0,356.0
13-04 02:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,288.0,368.0
13-04 02:37:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,288.0,368.0
13-04 02:37:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,274.0,356.0
13-04 02:37:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,66.0,206.0
13-04 02:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,200.0,302.0
13-04 02:38:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047986176.0,815194112.0,1296474112.0,30459420672.0,408.0,452.0
13-04 02:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047986176.0,815194112.0,1296474112.0,30459420672.0,260.0,344.0
13-04 02:38:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047986176.0,815194112.0,1296474112.0,30459420672.0,274.0,356.0
13-04 02:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047986176.0,815194112.0,1296474112.0,30459420672.0,214.0,314.0
13-04 02:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047986176.0,815194112.0,1296474112.0,30459420672.0,274.0,356.0
13-04 02:38:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047953408.0,815194112.0,1296474112.0,30459453440.0,482.0,506.0
13-04 02:38:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047953408.0,815194112.0,1296474112.0,30459453440.0,274.0,356.0
13-04 02:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047953408.0,815194112.0,1296474112.0,30459453440.0,274.0,356.0
13-04 02:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047953408.0,815194112.0,1296474112.0,30459453440.0,348.0,410.0
13-04 02:38:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,288.0,368.0
13-04 02:38:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,362.0,422.0
13-04 02:38:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,214.0,314.0
13-04 02:38:13,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,200.0,302.0
13-04 02:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,260.0,344.0
13-04 02:38:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,348.0,410.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,186.0,290.0
13-04 02:38:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,288.0,368.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,140.0,260.0
13-04 02:38:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,362.0,422.0
13-04 02:38:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,320.0,386.0
13-04 02:38:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,66.0,206.0
13-04 02:38:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,348.0,410.0
13-04 02:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,126.0,248.0
13-04 02:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,274.0,356.0
13-04 02:38:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,200.0,302.0
13-04 02:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,274.0,314.0
13-04 02:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,246.0,332.0
13-04 02:38:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,436.0,476.0
13-04 02:38:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,140.0,260.0
13-04 02:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,394.0,356.0
13-04 02:38:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,186.0,290.0
13-04 02:38:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,214.0,314.0
13-04 02:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,454.0,482.0
13-04 02:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,274.0,356.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,214.0,314.0
13-04 02:38:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,362.0,422.0
13-04 02:38:37,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,348.0,410.0
13-04 02:38:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,334.0,398.0
13-04 02:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,334.0,398.0
13-04 02:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,520.0,724.0
13-04 02:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,402.0,604.0
13-04 02:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,274.0,356.0
13-04 02:38:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,422.0,464.0
13-04 02:38:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,288.0,368.0
13-04 02:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,260.0,344.0
13-04 02:38:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:38:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,348.0,410.0
13-04 02:38:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,260.0,344.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,496.0,518.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:38:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,422.0,464.0
13-04 02:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,362.0,422.0
13-04 02:38:55,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:38:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:38:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:38:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:38:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,348.0,410.0
13-04 02:39:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:39:01,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,214.0,314.0
13-04 02:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:39:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,140.0,260.0
13-04 02:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:39:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,348.0,410.0
13-04 02:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,556.0,560.0
13-04 02:39:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,348.0,410.0
13-04 02:39:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,362.0,422.0
13-04 02:39:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,140.0,260.0
13-04 02:39:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,260.0,344.0
13-04 02:39:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,408.0,452.0
13-04 02:39:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:39:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,362.0,422.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,126.0,248.0
13-04 02:39:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,288.0,368.0
13-04 02:39:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,126.0,248.0
13-04 02:39:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,140.0,260.0
13-04 02:39:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,274.0,356.0
13-04 02:39:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,126.0,248.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,288.0,368.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,362.0,422.0
13-04 02:39:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,200.0,302.0
13-04 02:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,66.0,206.0
13-04 02:39:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,200.0,302.0
13-04 02:39:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,348.0,410.0
13-04 02:39:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,348.0,410.0
13-04 02:39:31,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,66.0,206.0
13-04 02:39:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,274.0,356.0
13-04 02:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,408.0,452.0
13-04 02:39:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,200.0,302.0
13-04 02:39:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,274.0,356.0
13-04 02:39:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,556.0,560.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,468.0,494.0
13-04 02:39:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,528.0,712.0
13-04 02:39:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,394.0,616.0
13-04 02:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,348.0,410.0
13-04 02:39:43,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1047912448.0,815222784.0,1296486400.0,30459453440.0,260.0,344.0
13-04 02:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047912448.0,815222784.0,1296486400.0,30459453440.0,140.0,260.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047912448.0,815222784.0,1296486400.0,30459453440.0,468.0,494.0
13-04 02:39:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047912448.0,815222784.0,1296486400.0,30459453440.0,348.0,410.0
13-04 02:39:47,0.582,0.083,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047912448.0,815222784.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,288.0,368.0
13-04 02:39:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,348.0,410.0
13-04 02:39:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,200.0,302.0
13-04 02:39:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,274.0,356.0
13-04 02:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,408.0,452.0
13-04 02:39:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,274.0,356.0
13-04 02:39:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,288.0,368.0
13-04 02:39:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,510.0,530.0
13-04 02:39:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,140.0,260.0
13-04 02:39:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,200.0,302.0
13-04 02:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,348.0,410.0
13-04 02:39:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,66.0,206.0
13-04 02:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,559.0,302.0
13-04 02:40:01,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,616.0,314.0
13-04 02:40:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,422.0,422.0
13-04 02:40:03,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,260.0,344.0
13-04 02:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,214.0,314.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,288.0,368.0
13-04 02:40:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,288.0,368.0
13-04 02:40:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,214.0,314.0
13-04 02:40:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,288.0,368.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,214.0,314.0
13-04 02:40:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,334.0,398.0
13-04 02:40:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,422.0,464.0
13-04 02:40:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,408.0,452.0
13-04 02:40:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,334.0,398.0
13-04 02:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,140.0,260.0
13-04 02:40:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,200.0,302.0
13-04 02:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,200.0,302.0
13-04 02:40:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,334.0,398.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,200.0,302.0
13-04 02:40:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,214.0,314.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,214.0,314.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047904256.0,815222784.0,1296494592.0,30459453440.0,214.0,314.0
13-04 02:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047904256.0,815222784.0,1296494592.0,30459453440.0,408.0,452.0
13-04 02:40:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047904256.0,815222784.0,1296494592.0,30459453440.0,126.0,248.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047904256.0,815222784.0,1296494592.0,30459453440.0,200.0,302.0
13-04 02:40:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047904256.0,815222784.0,1296494592.0,30459453440.0,334.0,398.0
13-04 02:40:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,288.0,368.0
13-04 02:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,200.0,302.0
13-04 02:40:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,140.0,260.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,214.0,314.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,260.0,344.0
13-04 02:40:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,140.0,260.0
13-04 02:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,334.0,398.0
13-04 02:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,362.0,422.0
13-04 02:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,348.0,410.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,214.0,314.0
13-04 02:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,542.0,724.0
13-04 02:40:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,468.0,670.0
13-04 02:40:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,140.0,260.0
13-04 02:40:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,362.0,422.0
13-04 02:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,200.0,302.0
13-04 02:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,260.0,344.0
13-04 02:40:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,214.0,314.0
13-04 02:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,288.0,368.0
13-04 02:40:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,348.0,410.0
13-04 02:40:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,362.0,422.0
13-04 02:40:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,200.0,302.0
13-04 02:40:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,288.0,368.0
13-04 02:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,348.0,410.0
13-04 02:40:55,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,348.0,410.0
13-04 02:40:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,274.0,356.0
13-04 02:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,260.0,344.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,348.0,410.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,200.0,302.0
13-04 02:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,274.0,356.0
13-04 02:41:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,126.0,248.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,200.0,302.0
13-04 02:41:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,408.0,452.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,348.0,410.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,408.0,452.0
13-04 02:41:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,140.0,260.0
13-04 02:41:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,288.0,368.0
13-04 02:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048281088.0,815222784.0,1296498688.0,30459072512.0,3025.0,2111.0
13-04 02:41:09,2.840,0.752,96.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1049346048.0,815222784.0,1296531456.0,30457974784.0,4744.0,5250.0
13-04 02:41:10,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048010752.0,815222784.0,1296498688.0,30459342848.0,422.0,464.0
13-04 02:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048010752.0,815222784.0,1296498688.0,30459342848.0,348.0,410.0
13-04 02:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,348.0,410.0
13-04 02:41:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,140.0,260.0
13-04 02:41:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,140.0,260.0
13-04 02:41:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,274.0,356.0
13-04 02:41:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,274.0,356.0
13-04 02:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,408.0,452.0
13-04 02:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,214.0,314.0
13-04 02:41:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,140.0,260.0
13-04 02:41:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,140.0,260.0
13-04 02:41:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,126.0,248.0
13-04 02:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,288.0,368.0
13-04 02:41:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,214.0,314.0
13-04 02:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,66.0,206.0
13-04 02:41:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,214.0,314.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,288.0,368.0
13-04 02:41:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,200.0,302.0
13-04 02:41:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,200.0,302.0
13-04 02:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,288.0,368.0
13-04 02:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,274.0,356.0
13-04 02:41:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,200.0,302.0
13-04 02:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,66.0,206.0
13-04 02:41:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,348.0,410.0
13-04 02:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,348.0,410.0
13-04 02:41:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,348.0,410.0
13-04 02:41:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,274.0,356.0
13-04 02:41:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,214.0,314.0
13-04 02:41:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,260.0,344.0
13-04 02:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,556.0,560.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,340.0,422.0
13-04 02:41:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,576.0,882.0
13-04 02:41:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,214.0,314.0
13-04 02:41:43,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,288.0,368.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,334.0,398.0
13-04 02:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,260.0,344.0
13-04 02:41:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,260.0,344.0
13-04 02:41:47,0.665,0.083,99.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,288.0,368.0
13-04 02:41:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047982080.0,815222784.0,1296502784.0,30459367424.0,408.0,452.0
13-04 02:41:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1047982080.0,815222784.0,1296502784.0,30459367424.0,288.0,368.0
13-04 02:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,422.0,464.0
13-04 02:41:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,348.0,410.0
13-04 02:41:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,200.0,302.0
13-04 02:41:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,274.0,356.0
13-04 02:41:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,348.0,410.0
13-04 02:41:55,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,274.0,356.0
13-04 02:41:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,214.0,314.0
13-04 02:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,288.0,368.0
13-04 02:41:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,348.0,410.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,140.0,260.0
13-04 02:42:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,440.0,302.0
13-04 02:42:01,2.254,0.751,96.828,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1051754496.0,815222784.0,1296506880.0,30455590912.0,5687.0,2945.0
13-04 02:42:02,1.166,0.250,98.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056632832.0,815222784.0,1296523264.0,30450696192.0,20147.0,18952.0
13-04 02:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,186.0,206.0
13-04 02:42:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,570.0,530.0
13-04 02:42:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,348.0,368.0
13-04 02:42:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,436.0,476.0
13-04 02:42:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,200.0,260.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,200.0,260.0
13-04 02:42:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,394.0,398.0
13-04 02:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,334.0,356.0
13-04 02:42:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,394.0,398.0
13-04 02:42:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,508.0,566.0
13-04 02:42:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,718.0,638.0
13-04 02:42:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,246.0,290.0
13-04 02:42:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,126.0,206.0
13-04 02:42:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,140.0,260.0
13-04 02:42:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,200.0,260.0
13-04 02:42:18,24.833,2.583,72.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1395376128.0,815222784.0,1296527360.0,30111948800.0,1295696.0,1233362.0
13-04 02:42:19,33.139,0.333,66.361,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1456357376.0,815222784.0,1296527360.0,30050967552.0,200.0,260.0
13-04 02:42:20,13.761,0.334,85.822,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1476132864.0,815222784.0,1296527360.0,30031192064.0,187154.0,100234.0
13-04 02:42:21,2.409,0.415,97.176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1481367552.0,815222784.0,1296531456.0,30025953280.0,378739.0,155711.0
13-04 02:42:22,2.087,0.083,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498603520.0,815222784.0,1296531456.0,30008717312.0,395586.0,159109.0
13-04 02:42:23,2.005,0.167,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1528631296.0,815222784.0,1296535552.0,29978685440.0,391682.0,158653.0
13-04 02:42:24,1.333,0.167,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1531772928.0,815222784.0,1296535552.0,29975543808.0,391585.0,157764.0
13-04 02:42:25,1.827,0.332,97.757,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1547386880.0,815222784.0,1296539648.0,29959925760.0,391733.0,157403.0
13-04 02:42:26,2.167,0.083,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1572524032.0,815222784.0,1296543744.0,29934784512.0,395841.0,157919.0
13-04 02:42:27,1.504,0.0,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1575952384.0,815222784.0,1296543744.0,29931356160.0,391668.0,158228.0
13-04 02:42:28,3.161,0.166,96.672,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1425121280.0,815222784.0,1296547840.0,30082183168.0,386260.0,156556.0
13-04 02:42:29,2.588,0.167,97.245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1420193792.0,815222784.0,1296547840.0,30087110656.0,389927.0,156830.0
13-04 02:42:30,1.750,0.333,97.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1425698816.0,815222784.0,1296551936.0,30081601536.0,398153.0,158817.0
13-04 02:42:31,1.501,0.083,98.415,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1427255296.0,815222784.0,1296551936.0,30080045056.0,381220.0,156387.0
13-04 02:42:32,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1434738688.0,815222784.0,1296560128.0,30072553472.0,394600.0,156964.0
13-04 02:42:33,2.002,0.250,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1448321024.0,815222784.0,1296564224.0,30058967040.0,395566.0,157789.0
13-04 02:42:34,1.917,0.0,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1450860544.0,815222784.0,1296564224.0,30056427520.0,392528.0,157568.0
13-04 02:42:35,1.255,0.084,98.577,0.084,0.0,0.0,0.0,57344.0,0.0,4.0,1452253184.0,815222784.0,1296568320.0,30055030784.0,392252.0,158156.0
13-04 02:42:36,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1454919680.0,815222784.0,1296568320.0,30052364288.0,392954.0,158077.0
13-04 02:42:37,2.990,0.166,96.761,0.0,0.0,0.083,0.0,24576.0,0.0,2.0,1457328128.0,815222784.0,1296572416.0,30049951744.0,385628.0,156555.0
13-04 02:42:38,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1467772928.0,815222784.0,1296572416.0,30039506944.0,399108.0,159043.0
13-04 02:42:39,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1474084864.0,815222784.0,1296576512.0,30033190912.0,397448.0,159516.0
13-04 02:42:40,1.084,0.167,98.415,0.250,0.0,0.083,0.0,57344.0,0.0,10.0,1487450112.0,815222784.0,1296576512.0,30019825664.0,392073.0,158660.0
13-04 02:42:41,1.256,0.084,98.660,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1492238336.0,815222784.0,1296580608.0,30015033344.0,379898.0,157088.0
13-04 02:42:42,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492615168.0,815222784.0,1296584704.0,30014652416.0,396944.0,158583.0
13-04 02:42:43,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1493377024.0,815222784.0,1296584704.0,30013890560.0,395422.0,158320.0
13-04 02:42:44,2.083,0.250,97.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1493499904.0,815222784.0,1296588800.0,30013763584.0,389068.0,156973.0
13-04 02:42:45,1.585,0.083,98.165,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1493753856.0,815222784.0,1296588800.0,30013509632.0,392276.0,157819.0
13-04 02:42:46,2.172,0.251,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1495019520.0,815222784.0,1296592896.0,30012239872.0,399905.0,158336.0
13-04 02:42:47,1.088,0.167,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1496289280.0,815222784.0,1296592896.0,30010970112.0,392068.0,157715.0
13-04 02:42:48,2.500,0.333,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500221440.0,815222784.0,1296596992.0,30007033856.0,377980.0,156550.0
13-04 02:42:49,1.501,0.167,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1501868032.0,815222784.0,1296601088.0,30005383168.0,392789.0,158383.0
13-04 02:42:50,1.330,0.249,98.171,0.166,0.0,0.083,0.0,24576.0,0.0,3.0,1511518208.0,815222784.0,1296601088.0,29995732992.0,403130.0,160491.0
13-04 02:42:51,1.090,0.084,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1528147968.0,815222784.0,1296605184.0,29979099136.0,389277.0,159284.0
13-04 02:42:52,1.252,0.250,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1534496768.0,815222784.0,1296605184.0,29972750336.0,395499.0,159748.0
13-04 02:42:53,1.254,0.084,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1536524288.0,815222784.0,1296609280.0,29970718720.0,391995.0,157288.0
13-04 02:42:54,1.254,0.334,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1551507456.0,815222784.0,1296609280.0,29955735552.0,392124.0,157417.0
13-04 02:42:55,2.0,0.167,97.583,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,1567883264.0,815222784.0,1296613376.0,29939355648.0,392474.0,157509.0
13-04 02:42:56,1.088,0.0,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1569153024.0,815222784.0,1296613376.0,29938085888.0,397119.0,158728.0
13-04 02:42:57,1.913,0.250,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1569275904.0,815222784.0,1296617472.0,29937958912.0,388689.0,157154.0
13-04 02:42:58,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1569525760.0,815222784.0,1296621568.0,29937704960.0,390891.0,157297.0
13-04 02:42:59,1.754,0.084,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1570668544.0,815222784.0,1296621568.0,29936562176.0,391963.0,156907.0
13-04 02:43:00,1.749,0.333,97.669,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1571807232.0,815222784.0,1296625664.0,29935419392.0,392291.0,157835.0
13-04 02:43:01,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1572315136.0,815222784.0,1296625664.0,29934911488.0,392608.0,157522.0
13-04 02:43:02,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1572311040.0,815222784.0,1296629760.0,29934911488.0,385556.0,156032.0
13-04 02:43:03,1.257,0.084,98.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1576116224.0,815222784.0,1296633856.0,29931102208.0,398500.0,158660.0
13-04 02:43:04,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1577889792.0,815222784.0,1296637952.0,29929324544.0,396708.0,158202.0
13-04 02:43:05,1.496,0.582,97.839,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1578266624.0,815222784.0,1296642048.0,29928943616.0,392197.0,157551.0
13-04 02:43:06,1.505,0.084,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1579663360.0,815222784.0,1296642048.0,29927546880.0,384675.0,157576.0
13-04 02:43:07,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583595520.0,815222784.0,1296646144.0,29923610624.0,395489.0,158555.0
13-04 02:43:08,0.921,0.168,98.827,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1583595520.0,815222784.0,1296646144.0,29923610624.0,392309.0,156908.0
13-04 02:43:09,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583591424.0,815222784.0,1296650240.0,29923610624.0,389405.0,158111.0
13-04 02:43:10,1.255,0.084,98.494,0.167,0.0,0.0,0.0,94208.0,0.0,3.0,1583591424.0,815222784.0,1296650240.0,29923610624.0,395668.0,157835.0
13-04 02:43:11,1.746,0.166,98.005,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1583714304.0,815222784.0,1296654336.0,29923483648.0,392554.0,157618.0
13-04 02:43:12,1.087,0.251,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583841280.0,815222784.0,1296654336.0,29923356672.0,392267.0,157691.0
13-04 02:43:13,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1584218112.0,815222784.0,1296658432.0,29922975744.0,396718.0,158171.0
13-04 02:43:14,1.418,0.083,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1584975872.0,815222784.0,1296662528.0,29922213888.0,395696.0,158046.0
13-04 02:43:15,2.073,0.498,97.181,0.249,0.0,0.0,0.0,49152.0,0.0,8.0,1547264000.0,815222784.0,1296662528.0,29959925760.0,385436.0,156668.0
13-04 02:43:16,1.750,0.250,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546772480.0,815222784.0,1296666624.0,29960413184.0,387246.0,156231.0
13-04 02:43:17,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549164544.0,815222784.0,1296666624.0,29958021120.0,395393.0,157519.0
13-04 02:43:18,1.671,0.084,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1550303232.0,815222784.0,1296670720.0,29956878336.0,392120.0,157367.0
13-04 02:43:19,1.583,0.083,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1552461824.0,815222784.0,1296670720.0,29954719744.0,374856.0,156954.0
13-04 02:43:20,1.503,0.334,97.997,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1555664896.0,815222784.0,1296674816.0,29951512576.0,409626.0,160068.0
13-04 02:43:21,1.333,0.500,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1558769664.0,815222784.0,1296678912.0,29948403712.0,392059.0,158236.0
13-04 02:43:22,1.498,0.166,98.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559437312.0,815222784.0,1296678912.0,29947736064.0,377019.0,156732.0
13-04 02:43:23,1.174,0.084,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559814144.0,815222784.0,1296683008.0,29947355136.0,375530.0,155601.0
13-04 02:43:24,2.087,0.167,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1562226688.0,815222784.0,1296683008.0,29944942592.0,428219.0,161510.0
13-04 02:43:25,1.918,0.083,97.915,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1567301632.0,815222784.0,1296687104.0,29939863552.0,384656.0,156461.0
13-04 02:43:26,1.170,0.167,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1568608256.0,815222784.0,1296687104.0,29938556928.0,391993.0,157855.0
13-04 02:43:27,1.086,0.334,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1572503552.0,815222784.0,1296691200.0,29934657536.0,395330.0,157957.0
13-04 02:43:28,1.587,0.0,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1573519360.0,815222784.0,1296691200.0,29933641728.0,391962.0,156883.0
13-04 02:43:29,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573515264.0,815222784.0,1296695296.0,29933641728.0,396791.0,158183.0
13-04 02:43:30,1.253,0.167,98.246,0.334,0.0,0.0,0.0,32768.0,0.0,3.0,1573765120.0,815222784.0,1296699392.0,29933387776.0,388236.0,157438.0
13-04 02:43:31,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573765120.0,815222784.0,1296699392.0,29933387776.0,393211.0,157152.0
13-04 02:43:32,1.668,0.250,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1565929472.0,815222784.0,1296703488.0,29941219328.0,388416.0,157220.0
13-04 02:43:33,2.335,0.250,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1451753472.0,815222784.0,1296703488.0,30055395328.0,394798.0,157934.0
13-04 02:43:34,2.246,0.333,97.421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1450426368.0,815222784.0,1296711680.0,30056714240.0,391087.0,157106.0
13-04 02:43:35,2.337,0.0,97.496,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1455411200.0,815222784.0,1296711680.0,30051729408.0,392826.0,158004.0
13-04 02:43:36,1.669,0.0,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460867072.0,815222784.0,1296715776.0,30046269440.0,388324.0,156959.0
13-04 02:43:37,1.174,0.168,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1464672256.0,815222784.0,1296719872.0,30042460160.0,392211.0,158141.0
13-04 02:43:38,1.915,0.167,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1474670592.0,815222784.0,1296719872.0,30032461824.0,384404.0,157227.0
13-04 02:43:39,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1483874304.0,815222784.0,1296723968.0,30023254016.0,376617.0,157889.0
13-04 02:43:40,2.248,0.083,97.419,0.167,0.0,0.083,0.0,86016.0,0.0,3.0,1486508032.0,815222784.0,1296723968.0,30020620288.0,423784.0,161017.0
13-04 02:43:41,1.506,0.418,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492324352.0,815222784.0,1296728064.0,30014799872.0,499746.0,312359.0
13-04 02:43:42,1.586,0.250,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1496190976.0,815222784.0,1296728064.0,30010933248.0,387473.0,157094.0
13-04 02:43:43,2.167,0.167,97.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499226112.0,815222784.0,1296732160.0,30007894016.0,392853.0,158142.0
13-04 02:43:44,0.999,0.583,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503805440.0,815222784.0,1296732160.0,30003314688.0,389713.0,158670.0
13-04 02:43:45,1.088,0.167,98.577,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1511133184.0,815222784.0,1296736256.0,29995982848.0,395412.0,158182.0
13-04 02:43:46,1.664,0.250,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1519669248.0,815222784.0,1296740352.0,29987442688.0,388991.0,157137.0
13-04 02:43:47,1.429,0.168,98.403,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1525256192.0,815222784.0,1296740352.0,29981855744.0,386059.0,157282.0
13-04 02:43:48,1.753,0.083,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1526013952.0,815222784.0,1296744448.0,29981093888.0,399787.0,158442.0
13-04 02:43:49,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1526775808.0,815222784.0,1296744448.0,29980332032.0,363109.0,157262.0
13-04 02:43:50,1.090,0.251,98.407,0.168,0.0,0.084,0.0,28672.0,0.0,5.0,1528295424.0,815222784.0,1296748544.0,29978808320.0,423068.0,161219.0
13-04 02:43:51,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1529438208.0,815222784.0,1296748544.0,29977665536.0,388846.0,156601.0
13-04 02:43:52,2.007,0.084,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1530769408.0,815222784.0,1296752640.0,29976330240.0,395695.0,158448.0
13-04 02:43:53,1.503,0.083,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1531080704.0,815222784.0,1296756736.0,29976014848.0,392345.0,157905.0
13-04 02:43:54,1.921,0.084,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1533333504.0,815222784.0,1296756736.0,29973762048.0,365543.0,154712.0
13-04 02:43:55,1.423,0.084,98.326,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1537617920.0,815222784.0,1296760832.0,29969473536.0,418814.0,161770.0
13-04 02:43:56,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543933952.0,815222784.0,1296760832.0,29963157504.0,392324.0,157112.0
13-04 02:43:57,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552183296.0,815222784.0,1296764928.0,29954904064.0,389054.0,157216.0
13-04 02:43:58,1.503,0.167,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1560309760.0,815222784.0,1296764928.0,29946777600.0,373323.0,155623.0
13-04 02:43:59,1.506,0.084,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1564209152.0,815222784.0,1296769024.0,29942874112.0,418225.0,160050.0
13-04 02:44:00,1.086,0.251,98.413,0.251,0.0,0.0,0.0,36864.0,0.0,3.0,1572716544.0,815222784.0,1296769024.0,29934366720.0,387943.0,157609.0
13-04 02:44:01,1.254,0.251,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1580077056.0,815222784.0,1296773120.0,29927002112.0,396511.0,158243.0
13-04 02:44:02,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583628288.0,815222784.0,1296777216.0,29923446784.0,388012.0,157500.0
13-04 02:44:03,1.088,0.167,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1584136192.0,815222784.0,1296777216.0,29922938880.0,304453.0,146940.0
13-04 02:44:04,0.834,0.250,98.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1586413568.0,815222784.0,1296785408.0,29920653312.0,243099.0,145045.0
13-04 02:44:05,1.087,0.084,98.746,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1586540544.0,815222784.0,1296785408.0,29920526336.0,631305.0,190080.0
13-04 02:44:06,1.501,0.083,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1587298304.0,815222784.0,1296789504.0,29919764480.0,392337.0,158170.0
13-04 02:44:07,1.173,0.168,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1590472704.0,815222784.0,1296789504.0,29916590080.0,295648.0,146939.0
13-04 02:44:08,1.003,0.0,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1590976512.0,815222784.0,1296793600.0,29916082176.0,290043.0,150683.0
13-04 02:44:09,1.668,0.167,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1593131008.0,815222784.0,1296797696.0,29913923584.0,537218.0,181621.0
13-04 02:44:10,1.337,0.167,98.413,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1594019840.0,815222784.0,1296797696.0,29913034752.0,416075.0,161094.0
13-04 02:44:11,2.163,0.166,97.671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1595191296.0,815222784.0,1296801792.0,29911859200.0,370057.0,155039.0
13-04 02:44:12,1.417,0.167,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596047360.0,815222784.0,1296801792.0,29911003136.0,399251.0,159862.0
13-04 02:44:13,1.086,0.0,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596170240.0,815222784.0,1296805888.0,29910876160.0,420848.0,160062.0
13-04 02:44:14,1.413,0.166,98.337,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1596170240.0,815222784.0,1296805888.0,29910876160.0,375981.0,155626.0
13-04 02:44:15,1.503,0.0,98.164,0.250,0.0,0.083,0.0,110592.0,0.0,4.0,1596293120.0,815222784.0,1296809984.0,29910749184.0,396776.0,157676.0
13-04 02:44:16,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596420096.0,815222784.0,1296809984.0,29910622208.0,386198.0,156656.0
13-04 02:44:17,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596416000.0,815222784.0,1296814080.0,29910622208.0,392969.0,158072.0
13-04 02:44:18,1.747,0.083,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596411904.0,815222784.0,1296818176.0,29910622208.0,395908.0,158254.0
13-04 02:44:19,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1557344256.0,815222784.0,1296818176.0,29949689856.0,397757.0,159216.0
13-04 02:44:20,1.253,0.084,98.580,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1556848640.0,815222784.0,1296822272.0,29950181376.0,399248.0,159248.0
13-04 02:44:21,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1557336064.0,815222784.0,1296822272.0,29949693952.0,402325.0,158623.0
13-04 02:44:22,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1561866240.0,815222784.0,1296826368.0,29945159680.0,410868.0,159318.0
13-04 02:44:23,1.503,0.0,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1565167616.0,815222784.0,1296826368.0,29941858304.0,387441.0,155834.0
13-04 02:44:24,1.085,0.083,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1565671424.0,815222784.0,1296830464.0,29941350400.0,383220.0,157497.0
13-04 02:44:25,1.582,0.167,98.085,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1567985664.0,815226880.0,1296830464.0,29939032064.0,401735.0,159571.0
13-04 02:44:26,1.749,0.250,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1571758080.0,815226880.0,1296834560.0,29935255552.0,392862.0,158280.0
13-04 02:44:27,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573912576.0,815226880.0,1296838656.0,29933096960.0,392630.0,158304.0
13-04 02:44:28,1.337,0.084,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1574801408.0,815226880.0,1296838656.0,29932208128.0,392724.0,157809.0
13-04 02:44:29,1.583,0.250,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1577336832.0,815226880.0,1296842752.0,29929668608.0,393061.0,158351.0
13-04 02:44:30,1.753,0.0,97.997,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1578987520.0,815226880.0,1296842752.0,29928017920.0,396922.0,158984.0
13-04 02:44:31,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1581776896.0,815226880.0,1296846848.0,29925224448.0,389106.0,156796.0
13-04 02:44:32,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583300608.0,815226880.0,1296846848.0,29923700736.0,390912.0,157390.0
13-04 02:44:33,1.250,0.083,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1586978816.0,815226880.0,1296850944.0,29920018432.0,389867.0,157517.0
13-04 02:44:34,1.080,0.581,98.339,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1587482624.0,815226880.0,1296855040.0,29919510528.0,352365.0,155037.0
13-04 02:44:35,1.751,0.083,97.998,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,1549844480.0,815226880.0,1296859136.0,29957144576.0,417759.0,161797.0
13-04 02:44:36,1.169,0.083,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1547145216.0,815226880.0,1296863232.0,29959839744.0,387078.0,157262.0
13-04 02:44:37,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1507905536.0,815226880.0,1296863232.0,29999079424.0,393422.0,159230.0
13-04 02:44:38,2.248,0.083,97.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1469210624.0,815226880.0,1296867328.0,30037770240.0,374164.0,156751.0
13-04 02:44:39,1.591,0.084,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1467985920.0,815226880.0,1296867328.0,30038994944.0,360274.0,157521.0
13-04 02:44:40,1.173,0.084,98.660,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1474838528.0,815226880.0,1296871424.0,30032138240.0,443885.0,164916.0
13-04 02:44:41,2.003,0.167,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1479344128.0,815226880.0,1296875520.0,30027628544.0,397633.0,159340.0
13-04 02:44:42,1.913,0.250,97.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1484611584.0,815226880.0,1296875520.0,30022361088.0,392741.0,158278.0
13-04 02:44:43,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492893696.0,815226880.0,1296879616.0,30014074880.0,392945.0,158185.0
13-04 02:44:44,2.252,0.167,97.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498320896.0,815226880.0,1296879616.0,30008647680.0,385123.0,156951.0
13-04 02:44:45,1.417,0.250,98.0,0.250,0.0,0.083,0.0,102400.0,0.0,4.0,1502031872.0,815226880.0,1296883712.0,30004932608.0,395327.0,157998.0
13-04 02:44:46,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506062336.0,815226880.0,1296883712.0,30000902144.0,397168.0,158509.0
13-04 02:44:47,2.003,0.167,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1514946560.0,815226880.0,1296887808.0,29992013824.0,394359.0,158199.0
13-04 02:44:48,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1526374400.0,815226880.0,1296887808.0,29980585984.0,392538.0,158075.0
13-04 02:44:49,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1529671680.0,815226880.0,1296891904.0,29977284608.0,388127.0,156516.0
13-04 02:44:50,1.504,0.167,98.246,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1537032192.0,815226880.0,1296896000.0,29969920000.0,389864.0,157776.0
13-04 02:44:51,1.751,0.167,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539317760.0,815226880.0,1296896000.0,29967634432.0,395551.0,158426.0
13-04 02:44:52,1.749,0.167,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540456448.0,815226880.0,1296900096.0,29966491648.0,392799.0,158041.0
13-04 02:44:53,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540964352.0,815226880.0,1296900096.0,29965983744.0,392314.0,157494.0
13-04 02:44:54,1.669,0.250,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541468160.0,815226880.0,1296904192.0,29965475840.0,392949.0,158028.0
13-04 02:44:55,1.751,0.083,97.998,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1543245824.0,815226880.0,1296904192.0,29963698176.0,396923.0,158621.0
13-04 02:44:56,1.750,0.083,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1544892416.0,815226880.0,1296908288.0,29962047488.0,389393.0,157281.0
13-04 02:44:57,1.913,0.250,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548062720.0,815226880.0,1296912384.0,29958873088.0,391624.0,158362.0
13-04 02:44:58,2.168,0.167,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554919424.0,815226880.0,1296912384.0,29952016384.0,394273.0,157437.0
13-04 02:44:59,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556185088.0,815226880.0,1296916480.0,29950746624.0,392589.0,157441.0
13-04 02:45:00,1.833,0.083,97.833,0.167,0.0,0.083,0.0,28672.0,0.0,5.0,1564057600.0,815226880.0,1296916480.0,29942874112.0,392945.0,157935.0
13-04 02:45:01,1.665,0.167,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1576554496.0,815226880.0,1296920576.0,29930373120.0,389301.0,157445.0
13-04 02:45:02,1.992,0.332,97.676,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1584885760.0,815226880.0,1296920576.0,29922041856.0,396203.0,158642.0
13-04 02:45:03,1.590,0.0,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1585762304.0,815226880.0,1296924672.0,29921161216.0,397128.0,158269.0
13-04 02:45:04,1.253,0.251,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1593032704.0,815226880.0,1296924672.0,29913890816.0,392692.0,157737.0
13-04 02:45:05,1.579,0.416,97.839,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1600901120.0,815226880.0,1296928768.0,29906018304.0,393202.0,158099.0
13-04 02:45:06,1.504,0.251,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1603907584.0,815226880.0,1296936960.0,29903003648.0,388480.0,157003.0
13-04 02:45:07,1.255,0.084,98.661,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1604542464.0,815226880.0,1296936960.0,29902368768.0,389172.0,157411.0
13-04 02:45:08,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1567326208.0,815226880.0,1296941056.0,29939580928.0,388359.0,157602.0
13-04 02:45:09,1.672,0.0,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1566466048.0,815226880.0,1296941056.0,29940441088.0,193576.0,135870.0
13-04 02:45:10,2.085,0.083,97.748,0.083,0.0,0.0,0.0,36864.0,0.0,3.0,1568411648.0,815226880.0,1296945152.0,29938491392.0,599783.0,185983.0
13-04 02:45:11,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1570791424.0,815226880.0,1296945152.0,29936111616.0,392524.0,157928.0
13-04 02:45:12,1.503,0.167,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1572151296.0,815226880.0,1296949248.0,29934747648.0,386313.0,158180.0
13-04 02:45:13,1.827,0.166,97.924,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1574940672.0,815226880.0,1296953344.0,29931954176.0,391911.0,158887.0
13-04 02:45:14,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1576751104.0,815226880.0,1296953344.0,29930143744.0,375433.0,157397.0
13-04 02:45:15,1.501,0.250,97.998,0.250,0.0,0.0,0.0,102400.0,0.0,4.0,1579601920.0,815226880.0,1296957440.0,29927288832.0,414057.0,160634.0
13-04 02:45:16,1.835,0.250,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1580523520.0,815226880.0,1296957440.0,29926367232.0,389518.0,157771.0
13-04 02:45:17,1.003,0.0,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1581535232.0,815226880.0,1296961536.0,29925351424.0,399273.0,159818.0
13-04 02:45:18,1.579,0.083,98.254,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1581780992.0,815226880.0,1296961536.0,29925105664.0,392977.0,158786.0
13-04 02:45:19,1.002,0.167,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583341568.0,815226880.0,1296965632.0,29923540992.0,392685.0,158203.0
13-04 02:45:20,1.503,0.167,98.247,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1584832512.0,815226880.0,1296965632.0,29922050048.0,392537.0,157652.0
13-04 02:45:21,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1588256768.0,815226880.0,1296969728.0,29918621696.0,392397.0,157359.0
13-04 02:45:22,1.738,0.579,97.599,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1590411264.0,815226880.0,1296973824.0,29916463104.0,392472.0,157990.0
13-04 02:45:23,1.172,0.084,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1590063104.0,815226880.0,1296973824.0,29916811264.0,392995.0,157712.0
13-04 02:45:24,1.836,0.167,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552183296.0,815226880.0,1296977920.0,29954686976.0,397451.0,158936.0
13-04 02:45:25,1.417,0.333,98.083,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1552437248.0,815226880.0,1296977920.0,29954433024.0,388463.0,157578.0
13-04 02:45:26,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554378752.0,815226880.0,1296982016.0,29952487424.0,393250.0,158371.0
13-04 02:45:27,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556111360.0,815226880.0,1296982016.0,29950754816.0,392579.0,157990.0
13-04 02:45:28,1.003,0.084,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1557385216.0,815226880.0,1296986112.0,29949476864.0,393137.0,158808.0
13-04 02:45:29,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1558999040.0,815226880.0,1296990208.0,29947858944.0,392935.0,158007.0
13-04 02:45:30,1.171,0.167,98.495,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1560776704.0,815226880.0,1296990208.0,29946081280.0,393136.0,158338.0
13-04 02:45:31,1.585,0.083,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1566392320.0,815226880.0,1296994304.0,29940461568.0,392815.0,158378.0
13-04 02:45:32,1.334,0.250,98.415,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1571598336.0,815226880.0,1296994304.0,29935255552.0,260696.0,142788.0
13-04 02:45:33,1.419,0.334,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1575309312.0,815226880.0,1296998400.0,29931540480.0,409206.0,165971.0
13-04 02:45:34,1.757,0.0,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1574060032.0,815226880.0,1296998400.0,29932789760.0,510442.0,175821.0
13-04 02:45:35,1.667,0.417,97.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1579589632.0,815226880.0,1297002496.0,29927256064.0,398102.0,159293.0
13-04 02:45:36,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1586061312.0,815226880.0,1297006592.0,29920780288.0,389799.0,157008.0
13-04 02:45:37,1.173,0.168,98.660,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1589104640.0,815226880.0,1297010688.0,29917732864.0,390735.0,157963.0
13-04 02:45:38,1.418,0.083,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1591640064.0,815226880.0,1297014784.0,29915193344.0,392403.0,157573.0
13-04 02:45:39,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592782848.0,815226880.0,1297014784.0,29914050560.0,233418.0,139678.0
13-04 02:45:40,1.083,0.083,98.583,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1592778752.0,815226880.0,1297018880.0,29914050560.0,395544.0,114684.0
13-04 02:45:41,0.667,0.167,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1595699200.0,815226880.0,1297018880.0,29911130112.0,83876.0,131525.0
13-04 02:45:42,0.334,0.0,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1596239872.0,815226880.0,1297018880.0,29910589440.0,19280.0,33982.0
13-04 02:45:43,0.584,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1585319936.0,815226880.0,1297018880.0,29921509376.0,17962.0,32582.0
13-04 02:45:44,0.666,0.166,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552179200.0,815226880.0,1297018880.0,29954650112.0,17446.0,31964.0
13-04 02:45:45,0.417,0.083,99.500,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1552687104.0,815226880.0,1297018880.0,29954142208.0,17360.0,31658.0
13-04 02:45:46,1.167,0.083,98.417,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1554210816.0,815226880.0,1297018880.0,29952618496.0,78500.0,82878.0
13-04 02:45:47,3.342,0.334,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1558556672.0,815226880.0,1297022976.0,29948268544.0,1003261.0,323370.0
13-04 02:45:48,4.167,0.417,95.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1568038912.0,815226880.0,1297031168.0,29938778112.0,1283609.0,356750.0
13-04 02:45:49,3.344,0.167,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573531648.0,815226880.0,1297035264.0,29933281280.0,1079119.0,342802.0
13-04 02:45:50,2.427,0.335,97.238,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1581678592.0,815226880.0,1297043456.0,29925126144.0,1336381.0,360192.0
13-04 02:45:51,2.435,0.168,97.145,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,1593831424.0,815226880.0,1297047552.0,29912969216.0,1297446.0,353031.0
13-04 02:45:52,3.005,0.083,96.828,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1597984768.0,815226880.0,1297055744.0,29908807680.0,1319028.0,356956.0
13-04 02:45:53,3.580,0.167,96.253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600294912.0,815226880.0,1297059840.0,29906493440.0,1290616.0,359117.0
13-04 02:45:54,2.429,0.084,97.320,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1608380416.0,815226880.0,1297068032.0,29898399744.0,1266938.0,356661.0
13-04 02:45:55,3.175,0.251,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1613582336.0,815226880.0,1297072128.0,29893193728.0,1326690.0,361334.0
13-04 02:45:56,3.250,0.167,96.500,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1621196800.0,815226880.0,1297076224.0,29885575168.0,1232672.0,353102.0
13-04 02:45:57,2.513,0.084,97.320,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1624109056.0,815226880.0,1297084416.0,29882654720.0,958222.0,331093.0
13-04 02:45:58,2.929,0.167,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1624072192.0,815226880.0,1297088512.0,29882687488.0,1599103.0,379442.0
13-04 02:45:59,2.601,0.168,97.232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625841664.0,815226880.0,1297096704.0,29880909824.0,1352364.0,355541.0
13-04 02:46:00,2.924,0.167,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1627394048.0,815226880.0,1297100800.0,29879353344.0,1299371.0,356457.0
13-04 02:46:01,2.588,0.167,96.995,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1628528640.0,815226880.0,1297108992.0,29878210560.0,1329564.0,359546.0
13-04 02:46:02,3.003,0.167,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1629159424.0,815226880.0,1297113088.0,29877575680.0,1325112.0,357998.0
13-04 02:46:03,2.345,0.168,97.404,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1630121984.0,815226880.0,1297121280.0,29876604928.0,1316912.0,356820.0
13-04 02:46:04,2.423,0.251,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1629908992.0,815226880.0,1297125376.0,29876813824.0,965995.0,334101.0
13-04 02:46:05,2.755,0.250,96.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1630441472.0,815226880.0,1297133568.0,29876273152.0,1315245.0,370787.0
13-04 02:46:06,2.678,0.167,96.987,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1632501760.0,815230976.0,1297133568.0,29874208768.0,1326646.0,385104.0
13-04 02:46:07,2.521,0.084,97.311,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1633054720.0,815230976.0,1297149952.0,29873639424.0,1508767.0,386217.0
13-04 02:46:08,2.752,0.250,96.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633652736.0,815230976.0,1297154048.0,29873037312.0,1352790.0,360637.0
13-04 02:46:09,2.417,0.250,97.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1634471936.0,815230976.0,1297162240.0,29872209920.0,1195330.0,352076.0
13-04 02:46:10,2.843,0.167,96.990,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1638227968.0,815230976.0,1297166336.0,29868449792.0,1417087.0,375703.0
13-04 02:46:11,2.843,0.251,96.572,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1639780352.0,815235072.0,1297170432.0,29866889216.0,1547694.0,381800.0
13-04 02:46:12,2.337,0.167,97.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640116224.0,815235072.0,1297178624.0,29866545152.0,1129184.0,344850.0
13-04 02:46:13,2.256,0.251,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1642393600.0,815235072.0,1297186816.0,29864259584.0,1343985.0,363283.0
13-04 02:46:14,3.008,0.167,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1644421120.0,815235072.0,1297190912.0,29862227968.0,1381110.0,361454.0
13-04 02:46:15,2.094,0.251,97.655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645178880.0,815235072.0,1297195008.0,29861466112.0,1393900.0,351948.0
13-04 02:46:16,2.513,0.084,97.236,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1645805568.0,815235072.0,1297203200.0,29860831232.0,1312072.0,358253.0
13-04 02:46:17,2.829,0.333,96.839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646215168.0,815235072.0,1297207296.0,29860417536.0,1201956.0,351298.0
13-04 02:46:18,2.838,0.083,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1645879296.0,815235072.0,1297215488.0,29860745216.0,1411102.0,366878.0
13-04 02:46:19,2.263,0.084,97.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1645408256.0,815235072.0,1297219584.0,29861212160.0,1376347.0,362869.0
13-04 02:46:20,2.829,0.250,96.922,0.0,0.0,0.0,0.0,188416.0,0.0,2.0,1645400064.0,815235072.0,1297227776.0,29861212160.0,1330558.0,361082.0
13-04 02:46:21,2.515,0.168,96.982,0.168,0.0,0.168,0.0,36864.0,0.0,4.0,1646157824.0,815235072.0,1297231872.0,29860450304.0,1334102.0,360029.0
13-04 02:46:22,1.923,0.251,97.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646276608.0,815235072.0,1297240064.0,29860323328.0,1324483.0,358381.0
13-04 02:46:23,1.843,0.419,97.571,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1648177152.0,815235072.0,1297244160.0,29858418688.0,1252290.0,354080.0
13-04 02:46:24,3.239,0.415,96.346,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653186560.0,815235072.0,1297252352.0,29853401088.0,1331543.0,359493.0
13-04 02:46:25,2.092,0.167,97.573,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1653153792.0,815235072.0,1297256448.0,29853429760.0,1331687.0,362011.0
13-04 02:46:26,2.263,0.168,97.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653870592.0,815235072.0,1297264640.0,29852704768.0,1299808.0,323956.0
13-04 02:46:27,0.751,0.083,98.999,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1654022144.0,815239168.0,1297264640.0,29852549120.0,374907.0,157340.0
13-04 02:46:28,0.418,0.167,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653739520.0,815239168.0,1297264640.0,29852831744.0,35887.0,64406.0
13-04 02:46:29,2.167,1.0,96.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611489280.0,815239168.0,1297264640.0,29895081984.0,35500.0,64580.0
13-04 02:46:30,0.584,0.083,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1609789440.0,815239168.0,1297264640.0,29896781824.0,35206.0,63884.0
13-04 02:46:31,0.752,0.084,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1609932800.0,815239168.0,1297264640.0,29896638464.0,35648.0,64688.0
13-04 02:46:32,1.913,0.250,97.587,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1567338496.0,815239168.0,1297264640.0,29939232768.0,115707.0,117738.0
13-04 02:46:33,6.015,1.754,92.231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1528291328.0,815239168.0,1297272832.0,29978271744.0,1433322.0,375894.0
13-04 02:46:34,5.184,0.836,93.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1490718720.0,815239168.0,1297276928.0,30015840256.0,1879441.0,416380.0
13-04 02:46:35,5.246,0.167,94.505,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1507651584.0,815239168.0,1297285120.0,29998899200.0,1782974.0,407737.0
13-04 02:46:36,4.100,0.335,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1528295424.0,815239168.0,1297289216.0,29978251264.0,1907339.0,420425.0
13-04 02:46:37,4.515,0.167,95.234,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1532702720.0,815239168.0,1297301504.0,29973831680.0,1993974.0,428956.0
13-04 02:46:38,4.485,0.249,95.100,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1540382720.0,815239168.0,1297305600.0,29966147584.0,1808994.0,420473.0
13-04 02:46:39,3.434,0.168,96.399,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549824000.0,815239168.0,1297313792.0,29956698112.0,1252374.0,386795.0
13-04 02:46:40,2.757,0.418,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559851008.0,815239168.0,1297317888.0,29946667008.0,222235.0,321768.0
13-04 02:46:41,3.667,0.167,96.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1573175296.0,815239168.0,1297326080.0,29933334528.0,580573.0,367155.0
13-04 02:46:42,3.853,0.168,95.896,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1594884096.0,815239168.0,1297330176.0,29911621632.0,1688045.0,465778.0
13-04 02:46:43,4.511,0.334,95.155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1613762560.0,815239168.0,1297338368.0,29892734976.0,2547487.0,521418.0
13-04 02:46:44,4.500,0.333,95.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1617825792.0,815239168.0,1297342464.0,29888667648.0,1874415.0,478322.0
13-04 02:46:45,4.100,0.251,95.565,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1619656704.0,815239168.0,1297350656.0,29886828544.0,2300492.0,519156.0
13-04 02:46:46,3.518,0.084,96.315,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1622032384.0,815239168.0,1297354752.0,29884448768.0,1230573.0,436723.0
13-04 02:46:47,3.434,0.419,95.896,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1622024192.0,815239168.0,1297362944.0,29884448768.0,2580292.0,527430.0
13-04 02:46:48,3.425,0.334,96.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624178688.0,815239168.0,1297367040.0,29882290176.0,1843564.0,489770.0
13-04 02:46:49,3.526,0.420,96.054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627123712.0,815239168.0,1297375232.0,29879336960.0,2304305.0,507039.0
13-04 02:46:50,4.083,0.333,95.417,0.0,0.0,0.167,0.0,147456.0,0.0,1.0,1628643328.0,815239168.0,1297379328.0,29877813248.0,1198543.0,445978.0
13-04 02:46:51,3.347,0.167,96.402,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1629151232.0,815239168.0,1297383424.0,29877301248.0,2205374.0,505671.0
13-04 02:46:52,3.175,0.418,96.074,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1630072832.0,815243264.0,1297387520.0,29876371456.0,1527494.0,464935.0
13-04 02:46:53,3.020,0.336,96.644,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1630478336.0,815243264.0,1297395712.0,29875957760.0,2113427.0,501903.0
13-04 02:46:54,3.437,0.251,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1630756864.0,815243264.0,1297403904.0,29875671040.0,1722393.0,476660.0
13-04 02:46:55,3.843,0.251,95.656,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,1633099776.0,815243264.0,1297408000.0,29873324032.0,1720692.0,477176.0
13-04 02:46:56,3.094,0.251,96.405,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1634267136.0,815243264.0,1297416192.0,29872148480.0,2251342.0,516147.0
13-04 02:46:57,3.253,0.167,96.247,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1634549760.0,815243264.0,1297420288.0,29871861760.0,1474870.0,471227.0
13-04 02:46:58,3.255,0.334,96.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1635270656.0,815243264.0,1297428480.0,29871132672.0,2379588.0,523783.0
13-04 02:46:59,3.010,0.251,96.572,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1637552128.0,815243264.0,1297432576.0,29868847104.0,1534246.0,473504.0
13-04 02:47:00,4.275,0.251,95.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1639415808.0,815243264.0,1297440768.0,29866975232.0,2198112.0,517617.0
13-04 02:47:01,3.250,0.250,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1640460288.0,815243264.0,1297444864.0,29865926656.0,1676839.0,490875.0
13-04 02:47:02,3.913,0.416,95.587,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1641562112.0,815243264.0,1297453056.0,29864816640.0,2392500.0,523480.0
13-04 02:47:03,3.661,0.499,95.757,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1642606592.0,815243264.0,1297457152.0,29863768064.0,2216687.0,515033.0
13-04 02:47:04,3.833,0.417,95.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645424640.0,815243264.0,1297465344.0,29860941824.0,1751632.0,472871.0
13-04 02:47:05,3.685,0.084,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1648689152.0,815243264.0,1297469440.0,29857673216.0,1883956.0,485898.0
13-04 02:47:06,3.574,0.083,96.093,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1648807936.0,815243264.0,1297477632.0,29857546240.0,1958984.0,493216.0
13-04 02:47:07,2.850,0.335,96.563,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1651658752.0,815243264.0,1297485824.0,29854687232.0,2065209.0,495832.0
13-04 02:47:08,3.015,0.251,96.650,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1652346880.0,815243264.0,1297494016.0,29853990912.0,2057487.0,491188.0
13-04 02:47:09,4.351,0.167,95.481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655521280.0,815243264.0,1297498112.0,29850812416.0,2501296.0,505406.0
13-04 02:47:10,3.420,0.167,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1655762944.0,815243264.0,1297506304.0,29850562560.0,1988814.0,470117.0
13-04 02:47:11,2.427,0.167,97.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1655885824.0,815243264.0,1297510400.0,29850435584.0,851469.0,400386.0
13-04 02:47:12,2.019,0.084,97.813,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656004608.0,815243264.0,1297518592.0,29850308608.0,1235595.0,400934.0
13-04 02:47:13,2.831,0.167,96.836,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1657020416.0,815243264.0,1297518592.0,29849292800.0,3150851.0,405029.0
13-04 02:47:14,1.086,0.084,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657319424.0,815243264.0,1297522688.0,29848989696.0,829728.0,236212.0
13-04 02:47:15,0.502,0.0,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657524224.0,815243264.0,1297522688.0,29848784896.0,54085.0,96884.0
13-04 02:47:16,0.584,0.167,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1657524224.0,815243264.0,1297522688.0,29848784896.0,53979.0,96380.0
13-04 02:47:17,1.250,0.0,98.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645944832.0,815243264.0,1297522688.0,29860364288.0,53079.0,96338.0
13-04 02:47:18,1.590,0.167,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1523077120.0,815243264.0,1297522688.0,29983232000.0,51854.0,94328.0
13-04 02:47:19,2.498,0.250,97.086,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1475960832.0,815243264.0,1297522688.0,30030348288.0,62543.0,106964.0
13-04 02:47:20,5.800,0.249,93.786,0.0,0.0,0.166,0.0,155648.0,0.0,4.0,1483837440.0,815243264.0,1297526784.0,30022467584.0,1181003.0,393510.0
13-04 02:47:21,4.845,0.334,94.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503834112.0,815243264.0,1297530880.0,30002466816.0,2367823.0,474956.0
13-04 02:47:22,5.912,0.500,93.505,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1519104000.0,815243264.0,1297539072.0,29987188736.0,2543643.0,485415.0
13-04 02:47:23,4.170,0.250,95.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1540489216.0,815243264.0,1297543168.0,29965799424.0,2572761.0,494037.0
13-04 02:47:24,4.758,0.250,94.741,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1545670656.0,815243264.0,1297551360.0,29960609792.0,2467941.0,480035.0
13-04 02:47:25,5.004,0.334,94.495,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,1566314496.0,815243264.0,1297555456.0,29939961856.0,2491407.0,480600.0
13-04 02:47:26,3.778,0.168,95.970,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1600208896.0,815243264.0,1297563648.0,29906059264.0,2598666.0,486305.0
13-04 02:47:27,4.413,0.333,95.254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612967936.0,815243264.0,1297567744.0,29893296128.0,2529654.0,492003.0
13-04 02:47:28,4.003,0.250,95.580,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1616957440.0,815243264.0,1297575936.0,29889298432.0,2432153.0,470246.0
13-04 02:47:29,4.595,0.251,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1621401600.0,815243264.0,1297580032.0,29884850176.0,2330479.0,473328.0
13-04 02:47:30,3.592,0.334,95.906,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1621151744.0,815243264.0,1297588224.0,29885091840.0,2542871.0,481374.0
13-04 02:47:31,3.830,0.416,95.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1621225472.0,815243264.0,1297592320.0,29885014016.0,2433659.0,485213.0
13-04 02:47:32,3.500,0.250,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1622044672.0,815243264.0,1297600512.0,29884186624.0,2429863.0,477239.0
13-04 02:47:33,4.678,0.334,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1624674304.0,815243264.0,1297604608.0,29881552896.0,2433462.0,477939.0
13-04 02:47:34,3.422,0.250,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1625268224.0,815243264.0,1297612800.0,29880950784.0,2330339.0,472111.0
13-04 02:47:35,3.586,0.334,95.663,0.334,0.0,0.083,0.0,32768.0,0.0,3.0,1625518080.0,815243264.0,1297616896.0,29880696832.0,2411800.0,496286.0
13-04 02:47:36,3.667,0.250,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1626238976.0,815243264.0,1297625088.0,29879967744.0,2581548.0,495801.0
13-04 02:47:37,3.509,0.251,96.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1627439104.0,815243264.0,1297633280.0,29878759424.0,2354161.0,478591.0
13-04 02:47:38,3.188,0.084,96.728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1630449664.0,815243264.0,1297637376.0,29875744768.0,1029566.0,394910.0
13-04 02:47:39,3.172,0.417,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1630633984.0,815243264.0,1297645568.0,29875552256.0,2320457.0,501592.0
13-04 02:47:40,3.353,0.084,96.312,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1631477760.0,815247360.0,1297653760.0,29874696192.0,2604993.0,513649.0
13-04 02:47:41,3.753,0.250,95.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1632583680.0,815247360.0,1297657856.0,29873586176.0,2573272.0,520787.0
13-04 02:47:42,3.943,0.252,95.805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635758080.0,815247360.0,1297661952.0,29870407680.0,1697688.0,465914.0
13-04 02:47:43,4.080,0.333,95.587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1636413440.0,815247360.0,1297670144.0,29869744128.0,2514322.0,521641.0
13-04 02:47:44,3.020,0.336,96.560,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636179968.0,815247360.0,1297674240.0,29869973504.0,2373636.0,495964.0
13-04 02:47:45,3.428,0.167,96.154,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1637384192.0,815247360.0,1297682432.0,29868761088.0,2735880.0,540301.0
13-04 02:47:46,4.243,0.333,95.424,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1638776832.0,815247360.0,1297690624.0,29867360256.0,2662517.0,526472.0
13-04 02:47:47,4.094,0.334,95.405,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1643085824.0,815247360.0,1297694720.0,29863047168.0,1468271.0,457678.0
13-04 02:47:48,9.251,1.934,88.562,0.0,0.0,0.252,0.0,2523136.0,0.0,9.0,1728602112.0,815247360.0,1310699520.0,29764526080.0,5808883.0,582202.0
13-04 02:47:49,3.940,0.671,95.390,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1731784704.0,815247360.0,1314586624.0,29757456384.0,2514461.0,529025.0
13-04 02:47:50,3.756,0.501,95.326,0.167,0.0,0.250,0.0,262144.0,0.0,4.0,1733459968.0,815247360.0,1314631680.0,29755736064.0,2913443.0,530543.0
13-04 02:47:51,10.795,0.837,88.285,0.0,0.0,0.084,0.0,114688.0,0.0,1.0,1714425856.0,815247360.0,1326854144.0,29762547712.0,2561200.0,523715.0
13-04 02:47:52,10.944,1.003,87.886,0.0,0.0,0.167,0.0,65536000.0,0.0,64.0,1693691904.0,815247360.0,1232232448.0,29877903360.0,2395281.0,507339.0
13-04 02:47:53,6.767,0.835,92.398,0.0,0.0,0.0,0.0,806912.0,0.0,3.0,1659506688.0,815247360.0,1297735680.0,29846585344.0,2123124.0,491781.0
13-04 02:47:54,3.598,0.084,96.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1659932672.0,815247360.0,1297739776.0,29846155264.0,2347058.0,517070.0
13-04 02:47:55,5.096,0.418,94.152,0.251,0.0,0.084,0.0,45056.0,0.0,7.0,1662246912.0,815247360.0,1297743872.0,29843836928.0,2824217.0,539514.0
13-04 02:47:56,3.763,0.251,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1662590976.0,815247360.0,1297747968.0,29843488768.0,2273344.0,510428.0
13-04 02:47:57,3.586,0.250,95.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1662758912.0,815247360.0,1297756160.0,29843312640.0,2723732.0,538668.0
13-04 02:47:58,2.607,0.252,96.972,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1663016960.0,815247360.0,1297764352.0,29843046400.0,2015786.0,496633.0
13-04 02:47:59,4.917,0.250,94.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1665921024.0,815247360.0,1297768448.0,29840138240.0,2765150.0,541458.0
13-04 02:48:00,1.844,0.168,97.821,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1666310144.0,815247360.0,1297772544.0,29839745024.0,2886593.0,383039.0
13-04 02:48:01,0.668,0.334,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1666564096.0,815247360.0,1297772544.0,29839491072.0,147434.0,201314.0
13-04 02:48:02,1.0,0.250,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1666818048.0,815247360.0,1297772544.0,29839237120.0,72093.0,129872.0
13-04 02:48:03,0.836,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1666818048.0,815247360.0,1297772544.0,29839237120.0,70405.0,127802.0
13-04 02:48:04,0.917,0.333,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1666818048.0,815247360.0,1297772544.0,29839237120.0,71054.0,128996.0
13-04 02:48:05,0.917,0.334,98.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1666818048.0,815247360.0,1297772544.0,29839237120.0,70773.0,128552.0
13-04 02:48:06,2.333,0.333,97.083,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,1667198976.0,815247360.0,1297772544.0,29838856192.0,338525.0,249254.0
13-04 02:48:07,5.681,1.003,93.233,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1571708928.0,815247360.0,1297780736.0,29934338048.0,2324845.0,499796.0
13-04 02:48:08,6.583,0.667,92.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1498697728.0,815247360.0,1297788928.0,30007341056.0,2924736.0,549105.0
13-04 02:48:09,5.210,0.252,94.454,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1504583680.0,815247360.0,1297797120.0,30001446912.0,2901634.0,541454.0
13-04 02:48:10,5.726,0.664,93.527,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1521147904.0,815247360.0,1297801216.0,29984878592.0,2548465.0,517447.0
13-04 02:48:11,5.083,0.250,94.417,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1537142784.0,815247360.0,1297809408.0,29968875520.0,3219326.0,571447.0
13-04 02:48:12,4.496,0.250,95.171,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1544335360.0,815247360.0,1297813504.0,29961678848.0,1392113.0,447561.0
13-04 02:48:13,4.435,0.502,95.063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1564303360.0,815247360.0,1297821696.0,29941702656.0,1863315.0,503864.0
13-04 02:48:14,5.250,0.333,94.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600925696.0,815247360.0,1297825792.0,29905076224.0,3578340.0,588331.0
13-04 02:48:15,5.008,0.250,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1612984320.0,815247360.0,1297833984.0,29893009408.0,3241445.0,604272.0
13-04 02:48:16,4.849,0.334,94.565,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1620410368.0,815247360.0,1297838080.0,29885579264.0,3130400.0,608948.0
13-04 02:48:17,4.355,0.251,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1620492288.0,815247360.0,1297846272.0,29885489152.0,3336084.0,603390.0
13-04 02:48:18,4.027,0.252,95.638,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,1622589440.0,815247360.0,1297850368.0,29883387904.0,3377221.0,611647.0
13-04 02:48:19,3.940,0.503,95.390,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1625653248.0,815247360.0,1297858560.0,29880315904.0,3242384.0,600130.0
13-04 02:48:20,4.754,0.250,94.912,0.0,0.0,0.083,0.0,147456.0,0.0,1.0,1630097408.0,815247360.0,1297862656.0,29875867648.0,3096587.0,585543.0
13-04 02:48:21,3.679,0.167,95.736,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,1630818304.0,815247360.0,1297870848.0,29875138560.0,2942267.0,574896.0
13-04 02:48:22,3.943,0.168,95.889,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1632272384.0,815247360.0,1297874944.0,29873680384.0,3566016.0,603195.0
13-04 02:48:23,4.439,0.335,93.300,1.926,0.0,0.0,0.0,81469440.0,0.0,218.0,1637457920.0,815247360.0,1297883136.0,29868486656.0,3553653.0,602215.0
13-04 02:48:24,4.580,0.416,94.921,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1637675008.0,815247360.0,1297887232.0,29868265472.0,3396266.0,586553.0
13-04 02:48:25,3.583,0.417,95.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1639157760.0,815247360.0,1297895424.0,29866774528.0,3465949.0,587606.0
13-04 02:48:26,3.269,0.251,96.228,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1640456192.0,815247360.0,1297899520.0,29865472000.0,3224061.0,574161.0
13-04 02:48:27,4.431,0.251,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1643376640.0,815247360.0,1297907712.0,29862543360.0,2939099.0,549812.0
13-04 02:48:28,3.506,0.250,96.077,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1643618304.0,815247360.0,1297911808.0,29862297600.0,3009604.0,561733.0
13-04 02:48:29,3.993,0.166,95.674,0.0,0.0,0.166,0.0,45056.0,0.0,2.0,1643929600.0,815247360.0,1297920000.0,29861978112.0,3231399.0,571003.0
13-04 02:48:30,3.428,0.251,96.237,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1644208128.0,815247360.0,1297924096.0,29861695488.0,3077863.0,563570.0
13-04 02:48:31,4.937,0.251,94.728,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1644699648.0,815247360.0,1297932288.0,29861195776.0,2963013.0,554491.0
13-04 02:48:32,3.094,0.418,96.321,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1644736512.0,815247360.0,1297936384.0,29861154816.0,3085055.0,556628.0
13-04 02:48:33,3.833,0.250,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1644982272.0,815247360.0,1297944576.0,29860900864.0,3056777.0,564155.0
13-04 02:48:34,4.398,0.415,95.021,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1646088192.0,815247360.0,1297948672.0,29859790848.0,2944702.0,551093.0
13-04 02:48:35,4.174,0.250,95.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1648365568.0,815247360.0,1297956864.0,29857505280.0,3052129.0,560272.0
13-04 02:48:36,3.342,0.167,96.241,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1648742400.0,815247360.0,1297960960.0,29857124352.0,2472074.0,517181.0
13-04 02:48:37,2.838,0.250,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649364992.0,815247360.0,1297973248.0,29856489472.0,884372.0,418570.0
13-04 02:48:38,3.592,0.251,95.906,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1650917376.0,815247360.0,1297977344.0,29854932992.0,3422584.0,614561.0
13-04 02:48:39,5.013,0.334,94.570,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1655066624.0,815247360.0,1297985536.0,29850775552.0,3564508.0,609457.0
13-04 02:48:40,3.506,0.250,96.160,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1655476224.0,815247360.0,1297989632.0,29850361856.0,2808095.0,572869.0
13-04 02:48:41,3.756,0.250,95.743,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1656418304.0,815251456.0,1297993728.0,29849411584.0,2777924.0,557391.0
13-04 02:48:42,4.564,0.332,95.021,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1656823808.0,815251456.0,1298001920.0,29848997888.0,3315431.0,598311.0
13-04 02:48:43,3.856,0.335,95.725,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1660547072.0,815251456.0,1298010112.0,29845266432.0,2253729.0,535769.0
13-04 02:48:44,3.099,0.168,96.566,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1661300736.0,815251456.0,1298014208.0,29844508672.0,2785278.0,540288.0
13-04 02:48:45,3.688,0.335,95.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1662341120.0,815251456.0,1298022400.0,29843460096.0,3495320.0,626649.0
13-04 02:48:46,3.843,0.167,95.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1663926272.0,815251456.0,1298026496.0,29841870848.0,3374311.0,543038.0
13-04 02:48:47,2.592,0.167,97.157,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1665253376.0,815251456.0,1298030592.0,29840539648.0,2098601.0,359904.0
13-04 02:48:48,0.753,0.084,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1665626112.0,815251456.0,1298030592.0,29840166912.0,360773.0,228689.0
13-04 02:48:49,1.085,0.083,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665761280.0,815251456.0,1298030592.0,29840031744.0,89364.0,161804.0
13-04 02:48:50,1.413,0.416,98.171,0.0,0.0,0.0,0.0,159744.0,0.0,1.0,1665761280.0,815251456.0,1298030592.0,29840031744.0,88970.0,161372.0
13-04 02:48:51,1.160,0.829,98.012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665761280.0,815251456.0,1298030592.0,29840031744.0,87951.0,159908.0
13-04 02:48:52,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665761280.0,815251456.0,1298030592.0,29840031744.0,88688.0,161168.0
13-04 02:48:53,0.752,0.167,98.663,0.251,0.0,0.167,0.0,65536.0,0.0,10.0,1665761280.0,815251456.0,1298030592.0,29840031744.0,90715.0,161532.0
13-04 02:48:54,5.583,1.167,93.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1666011136.0,815251456.0,1298034688.0,29839777792.0,2091415.0,530398.0
13-04 02:48:55,6.885,1.092,91.940,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1496018944.0,815251456.0,1298042880.0,30009761792.0,3092260.0,579661.0
13-04 02:48:56,7.185,0.251,92.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1503133696.0,815251456.0,1298046976.0,30002642944.0,3187134.0,576796.0
13-04 02:48:57,5.653,0.416,93.766,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1531490304.0,815251456.0,1298055168.0,29974278144.0,3477264.0,600439.0
13-04 02:48:58,5.607,0.418,93.891,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1547644928.0,815251456.0,1298059264.0,29958119424.0,3353317.0,611049.0
13-04 02:48:59,5.259,0.250,94.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1573511168.0,815251456.0,1298067456.0,29932244992.0,3447885.0,604080.0
13-04 02:49:00,5.671,0.417,93.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1606705152.0,815251456.0,1298071552.0,29899046912.0,3754260.0,634098.0
13-04 02:49:01,4.682,0.418,94.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1619247104.0,815251456.0,1298079744.0,29886496768.0,3010638.0,588082.0
13-04 02:49:02,5.013,0.251,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1622601728.0,815251456.0,1298083840.0,29883138048.0,3351121.0,617255.0
13-04 02:49:03,4.515,0.334,94.983,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,1622450176.0,815251456.0,1298092032.0,29883281408.0,3510011.0,635079.0
13-04 02:49:04,4.261,0.418,95.071,0.084,0.0,0.167,0.0,0.0,0.0,1.0,1623261184.0,815251456.0,1298096128.0,29882466304.0,3499770.0,628974.0
13-04 02:49:05,5.819,0.249,93.849,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1627922432.0,815251456.0,1298104320.0,29877796864.0,3709213.0,649618.0
13-04 02:49:06,3.782,0.420,95.714,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1629020160.0,815251456.0,1298108416.0,29876695040.0,3450707.0,643362.0
13-04 02:49:07,4.107,0.251,95.474,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1630314496.0,815251456.0,1298116608.0,29875392512.0,3707582.0,668949.0
13-04 02:49:08,3.930,0.418,95.485,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1632366592.0,815251456.0,1298124800.0,29873332224.0,2471438.0,574741.0
13-04 02:49:09,5.008,0.250,94.741,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1634177024.0,815251456.0,1298132992.0,29871513600.0,3731835.0,666172.0
13-04 02:49:10,4.493,0.333,95.008,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1633910784.0,815251456.0,1298137088.0,29871775744.0,3719837.0,665720.0
13-04 02:49:11,4.261,0.251,95.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1634566144.0,815251456.0,1298145280.0,29871112192.0,4272299.0,689241.0
13-04 02:49:12,4.858,0.251,94.807,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636405248.0,815251456.0,1298149376.0,29869268992.0,4060643.0,690962.0
13-04 02:49:13,4.239,0.249,95.179,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1638019072.0,815251456.0,1298157568.0,29867646976.0,2856795.0,617691.0
13-04 02:49:14,3.853,0.335,95.645,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1638457344.0,815251456.0,1298161664.0,29867204608.0,3566191.0,645645.0
13-04 02:49:15,4.686,0.251,94.895,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1642545152.0,815251456.0,1298169856.0,29863108608.0,3786621.0,648626.0
13-04 02:49:16,4.504,0.250,95.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1643593728.0,815251456.0,1298173952.0,29862055936.0,3821415.0,671635.0
13-04 02:49:17,3.946,0.420,95.550,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1645166592.0,815251456.0,1298182144.0,29860474880.0,4385817.0,718074.0
13-04 02:49:18,4.366,0.336,95.214,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1645735936.0,815251456.0,1298186240.0,29859901440.0,3772539.0,663343.0
13-04 02:49:19,4.580,0.416,94.588,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,1646108672.0,815251456.0,1298194432.0,29859520512.0,3912801.0,665381.0
13-04 02:49:20,3.853,0.168,95.980,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646034944.0,815251456.0,1298202624.0,29859586048.0,3078658.0,578461.0
13-04 02:49:21,4.576,0.333,94.925,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1645522944.0,815251456.0,1298206720.0,29860093952.0,3555228.0,649404.0
13-04 02:49:22,4.519,0.167,95.063,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1649229824.0,815251456.0,1298214912.0,29856378880.0,3827297.0,654332.0
13-04 02:49:23,4.663,0.416,94.754,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1650524160.0,815251456.0,1298219008.0,29855080448.0,3821675.0,660004.0
13-04 02:49:24,4.355,0.251,95.226,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1652551680.0,815251456.0,1298227200.0,29853044736.0,3929039.0,658000.0
13-04 02:49:25,4.530,0.252,95.050,0.0,0.0,0.168,0.0,204800.0,0.0,1.0,1652596736.0,815251456.0,1298231296.0,29852995584.0,4009842.0,669720.0
13-04 02:49:26,5.062,0.166,94.606,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1653235712.0,815251456.0,1298239488.0,29852348416.0,3691775.0,643615.0
13-04 02:49:27,4.010,0.334,95.489,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1653518336.0,815251456.0,1298243584.0,29852061696.0,3457815.0,624743.0
13-04 02:49:28,4.618,0.168,95.046,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1656938496.0,815251456.0,1298251776.0,29848633344.0,4024334.0,665440.0
13-04 02:49:29,4.013,0.251,95.485,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1658298368.0,815251456.0,1298255872.0,29847269376.0,3639264.0,617520.0
13-04 02:49:30,3.997,0.416,95.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1659146240.0,815251456.0,1298264064.0,29846413312.0,3744362.0,642996.0
13-04 02:49:31,4.762,0.334,94.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1661145088.0,815251456.0,1298268160.0,29844410368.0,3709885.0,628142.0
13-04 02:49:32,4.337,0.334,95.246,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1661960192.0,815251456.0,1298276352.0,29843587072.0,3717289.0,636906.0
13-04 02:49:33,3.763,0.334,95.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1661923328.0,815251456.0,1298280448.0,29843619840.0,3738281.0,638765.0
13-04 02:49:34,1.749,0.416,97.585,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1663283200.0,815251456.0,1298284544.0,29842255872.0,1903781.0,396413.0
13-04 02:49:35,1.417,0.250,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1663475712.0,815251456.0,1298284544.0,29842063360.0,112831.0,196812.0
13-04 02:49:36,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1663729664.0,815251456.0,1298284544.0,29841809408.0,106484.0,193484.0
13-04 02:49:37,1.340,0.168,98.409,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1663729664.0,815251456.0,1298284544.0,29841809408.0,106073.0,192872.0
13-04 02:49:38,1.501,0.0,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1663979520.0,815251456.0,1298288640.0,29841555456.0,105765.0,192164.0
13-04 02:49:39,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1665884160.0,815251456.0,1298288640.0,29839650816.0,105986.0,192566.0
13-04 02:49:40,2.838,0.083,96.578,0.250,0.0,0.250,0.0,32768.0,0.0,6.0,1666736128.0,815251456.0,1298292736.0,29838794752.0,1683952.0,496378.0
13-04 02:49:41,5.394,0.332,94.191,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1668190208.0,815251456.0,1298300928.0,29837332480.0,4307680.0,689257.0
13-04 02:49:42,3.853,0.168,95.980,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668153344.0,815251456.0,1298305024.0,29837365248.0,2816316.0,591248.0
13-04 02:49:43,3.333,0.250,96.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1668780032.0,815251456.0,1298313216.0,29836730368.0,256144.0,433568.0
13-04 02:49:44,5.079,0.500,94.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1662365696.0,815251456.0,1298317312.0,29843140608.0,3977994.0,717895.0
13-04 02:49:45,3.431,0.167,96.234,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1662418944.0,815251456.0,1298325504.0,29843079168.0,1636904.0,567426.0
13-04 02:49:46,3.500,0.583,95.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1663557632.0,815251456.0,1298329600.0,29841936384.0,1686421.0,566686.0
13-04 02:49:47,5.695,0.503,93.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1634844672.0,815251456.0,1298337792.0,29870641152.0,5316239.0,766794.0
13-04 02:49:48,4.261,0.251,95.238,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1634181120.0,815251456.0,1298345984.0,29871296512.0,3875933.0,696021.0
13-04 02:49:49,3.604,0.251,96.144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635000320.0,815251456.0,1298350080.0,29870473216.0,2493573.0,625337.0
13-04 02:49:50,5.690,0.251,93.724,0.084,0.0,0.251,0.0,24576.0,0.0,3.0,1635856384.0,815251456.0,1298354176.0,29869613056.0,5532291.0,834667.0
13-04 02:49:51,3.853,0.503,95.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636859904.0,815251456.0,1298362368.0,29868601344.0,2900172.0,660625.0
13-04 02:49:52,4.181,0.167,95.401,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1637933056.0,815251456.0,1298370560.0,29867520000.0,3624740.0,761377.0
13-04 02:49:53,5.514,0.418,93.818,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1637429248.0,815251456.0,1298374656.0,29868019712.0,5643734.0,863037.0
13-04 02:49:54,4.778,0.494,94.563,0.0,0.0,0.165,0.0,0.0,0.0,0.0,1636839424.0,815251456.0,1298382848.0,29868601344.0,1832166.0,628891.0
13-04 02:49:55,4.191,0.419,95.054,0.168,0.0,0.168,0.0,184320.0,0.0,4.0,1638166528.0,815251456.0,1298386944.0,29867270144.0,4674685.0,826259.0
13-04 02:49:56,5.532,0.251,94.216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1643114496.0,815251456.0,1298395136.0,29862313984.0,3860807.0,798298.0
13-04 02:49:57,4.355,0.586,94.724,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1644568576.0,815251456.0,1298399232.0,29860855808.0,5040644.0,839264.0
13-04 02:49:58,4.279,0.419,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1646407680.0,815251456.0,1298407424.0,29859008512.0,4728718.0,844750.0
13-04 02:49:59,6.370,0.503,92.959,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1647824896.0,815251456.0,1298411520.0,29857587200.0,6410152.0,1059072.0
13-04 02:50:00,5.369,0.419,93.960,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,1648291840.0,815251456.0,1298419712.0,29857112064.0,5497920.0,968913.0
13-04 02:50:01,5.927,0.417,93.322,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1648291840.0,815251456.0,1298423808.0,29857107968.0,4742567.0,937788.0
13-04 02:50:02,5.268,0.334,94.147,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1650507776.0,815251456.0,1298432000.0,29854883840.0,4046358.0,890410.0
13-04 02:50:03,5.017,0.251,94.482,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1651032064.0,815251456.0,1298436096.0,29854355456.0,3193081.0,846247.0
13-04 02:50:04,5.662,0.500,93.672,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1652109312.0,815251456.0,1298444288.0,29853270016.0,3317290.0,871209.0
13-04 02:50:05,6.214,0.331,93.289,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1652105216.0,815251456.0,1298448384.0,29853270016.0,3402911.0,907279.0
13-04 02:50:06,6.025,0.251,93.473,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1652604928.0,815251456.0,1298456576.0,29852762112.0,3489906.0,942929.0
13-04 02:50:07,6.078,0.500,93.256,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1653043200.0,815251456.0,1298464768.0,29852315648.0,3124222.0,940570.0
13-04 02:50:08,4.538,0.672,94.706,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1654456320.0,815251456.0,1298477056.0,29850890240.0,3261692.0,971564.0
13-04 02:50:09,6.478,0.581,92.774,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1656991744.0,815251456.0,1298485248.0,29848346624.0,3387155.0,1027730.0
13-04 02:50:10,5.769,0.502,93.311,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,1659355136.0,815251456.0,1298493440.0,29845975040.0,3028646.0,1063322.0
13-04 02:50:11,6.015,0.501,93.150,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1662742528.0,815251456.0,1298501632.0,29842579456.0,3662810.0,1158169.0
13-04 02:50:12,6.187,0.753,92.726,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1665622016.0,815251456.0,1298509824.0,29839691776.0,3802468.0,1202669.0
13-04 02:50:13,5.259,0.668,93.823,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1666732032.0,815251456.0,1298513920.0,29838577664.0,2062222.0,1090261.0
13-04 02:50:14,5.774,0.502,93.389,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1667543040.0,815251456.0,1298526208.0,29837754368.0,923518.0,1017602.0
13-04 02:50:15,7.820,0.582,91.265,0.166,0.0,0.166,0.0,32768.0,0.0,6.0,1668841472.0,815255552.0,1298526208.0,29836451840.0,5279227.0,1391311.0
13-04 02:50:16,6.527,0.753,92.301,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1671438336.0,815255552.0,1298538496.0,29833842688.0,4811345.0,1376898.0
13-04 02:50:17,7.358,0.502,91.890,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1675898880.0,815255552.0,1298546688.0,29829373952.0,3990658.0,1336121.0
13-04 02:50:18,6.287,0.671,92.875,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1677828096.0,815255552.0,1298554880.0,29827436544.0,3483594.0,1308004.0
13-04 02:50:19,6.700,0.586,92.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1679347712.0,815255552.0,1298563072.0,29825908736.0,3281748.0,1341520.0
13-04 02:50:20,5.593,0.584,93.322,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,1680723968.0,815255552.0,1298571264.0,29824524288.0,2838056.0,1207567.0
13-04 02:50:21,3.940,0.503,95.390,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1682132992.0,815255552.0,1298571264.0,29823115264.0,476010.0,983624.0
13-04 02:50:22,4.496,0.666,94.588,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1683107840.0,815255552.0,1298575360.0,29822136320.0,468551.0,974604.0
13-04 02:50:23,3.191,0.588,96.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1683107840.0,815255552.0,1298575360.0,29822136320.0,468191.0,975762.0
13-04 02:50:24,3.434,0.503,95.812,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1683488768.0,815255552.0,1298575360.0,29821755392.0,470451.0,979970.0
13-04 02:50:25,3.356,0.419,95.889,0.168,0.0,0.168,0.0,208896.0,0.0,4.0,1684115456.0,815259648.0,1298579456.0,29821120512.0,470019.0,978077.0
13-04 02:50:26,4.409,0.582,94.842,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1682022400.0,815259648.0,1298579456.0,29823213568.0,472437.0,982095.0
13-04 02:50:27,3.950,0.504,95.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1681702912.0,815259648.0,1298579456.0,29823533056.0,471653.0,980768.0
13-04 02:50:28,5.611,0.838,93.467,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1634705408.0,815259648.0,1298583552.0,29870526464.0,472323.0,981766.0
13-04 02:50:29,3.946,0.336,95.550,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1635827712.0,815259648.0,1298583552.0,29869404160.0,472541.0,983103.0
13-04 02:50:30,3.283,0.421,96.128,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1634828288.0,815259648.0,1298587648.0,29870399488.0,472797.0,1006358.0
13-04 02:50:31,3.950,0.504,95.126,0.252,0.0,0.168,0.0,36864.0,0.0,4.0,1636524032.0,815259648.0,1298587648.0,29868703744.0,469869.0,978890.0
13-04 02:50:32,4.500,0.500,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1637699584.0,815259648.0,1298587648.0,29867528192.0,473110.0,983056.0
13-04 02:50:33,3.521,0.419,95.893,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1637761024.0,815259648.0,1298587648.0,29867466752.0,472540.0,982606.0
13-04 02:50:34,3.763,0.418,95.569,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1638809600.0,815259648.0,1298587648.0,29866418176.0,472318.0,982137.0
13-04 02:50:35,5.180,0.585,94.069,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1642680320.0,815259648.0,1298587648.0,29862547456.0,606450.0,1047168.0
13-04 02:50:36,6.560,0.505,92.599,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1647693824.0,815259648.0,1298591744.0,29857529856.0,2895650.0,1419804.0
13-04 02:50:37,8.278,0.502,90.970,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1651048448.0,815259648.0,1298599936.0,29854167040.0,4122656.0,1537441.0
13-04 02:50:38,7.071,0.337,92.340,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1654865920.0,815259648.0,1298608128.0,29850341376.0,3945386.0,1554698.0
13-04 02:50:39,6.818,0.421,92.508,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1669038080.0,815259648.0,1298616320.0,29836161024.0,4003033.0,1562482.0
13-04 02:50:40,7.460,0.754,91.534,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1672646656.0,815259648.0,1298620416.0,29832548352.0,3813121.0,1588903.0
13-04 02:50:41,7.293,0.671,91.869,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1673908224.0,815259648.0,1298628608.0,29831278592.0,3822426.0,1612037.0
13-04 02:50:42,8.088,0.674,90.901,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1671868416.0,815263744.0,1298632704.0,29833310208.0,4893063.0,1725894.0
13-04 02:50:43,7.653,0.505,91.421,0.0,0.0,0.421,0.0,0.0,0.0,0.0,1674403840.0,815263744.0,1298640896.0,29830766592.0,4226793.0,1685876.0
13-04 02:50:44,7.466,0.755,91.443,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1679855616.0,815263744.0,1298644992.0,29825310720.0,3583799.0,1671512.0
13-04 02:50:45,8.285,0.921,90.377,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1681244160.0,815263744.0,1298653184.0,29823913984.0,4391655.0,1764497.0
13-04 02:50:46,7.673,0.751,91.159,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1682898944.0,815263744.0,1298657280.0,29822255104.0,4395621.0,1790581.0
13-04 02:50:47,8.425,0.674,90.564,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1684656128.0,815263744.0,1298669568.0,29820485632.0,4146598.0,1811690.0
13-04 02:50:48,8.466,0.587,90.612,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1686814720.0,815263744.0,1298673664.0,29818322944.0,4391288.0,1852810.0
13-04 02:50:49,8.027,0.753,91.054,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1688653824.0,815263744.0,1298681856.0,29816475648.0,3420880.0,1817208.0
13-04 02:50:50,8.992,0.420,90.420,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,1691516928.0,815263744.0,1298690048.0,29813604352.0,4674463.0,1938836.0
13-04 02:50:51,8.652,0.832,90.266,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1693839360.0,815263744.0,1298698240.0,29811273728.0,4390222.0,1949969.0
13-04 02:50:52,9.456,0.669,89.540,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1697312768.0,815263744.0,1298706432.0,29807792128.0,4248364.0,1964424.0
13-04 02:50:53,9.326,0.833,89.509,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1699864576.0,815263744.0,1298714624.0,29805232128.0,4296067.0,1983725.0
13-04 02:50:54,8.278,0.669,90.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1700253696.0,815263744.0,1298722816.0,29804834816.0,4100140.0,1991167.0
13-04 02:50:55,9.244,0.588,89.664,0.0,0.0,0.504,0.0,151552.0,0.0,2.0,1700257792.0,815263744.0,1298731008.0,29804822528.0,4734415.0,2083889.0
13-04 02:50:56,7.893,0.672,91.016,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1702879232.0,815263744.0,1298739200.0,29802192896.0,4121000.0,2072426.0
13-04 02:50:57,9.030,0.669,89.716,0.167,0.0,0.418,0.0,28672.0,0.0,3.0,1708175360.0,815263744.0,1298747392.0,29796888576.0,4169947.0,2091493.0
13-04 02:50:58,9.213,0.921,89.698,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1709121536.0,815263744.0,1298755584.0,29795934208.0,3991007.0,2111610.0
13-04 02:50:59,8.144,0.588,90.932,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1710432256.0,815263744.0,1298763776.0,29794615296.0,4017736.0,2152520.0
13-04 02:51:00,9.715,0.670,89.112,0.0,0.0,0.503,0.0,8192.0,0.0,1.0,1710518272.0,815263744.0,1298767872.0,29794525184.0,4675618.0,2235271.0
13-04 02:51:01,8.908,0.672,90.0,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1713864704.0,815263744.0,1298780160.0,29791166464.0,4211131.0,2221253.0
13-04 02:51:02,8.732,0.924,89.924,0.168,0.0,0.252,0.0,32768.0,0.0,3.0,1714720768.0,815263744.0,1298784256.0,29790306304.0,4202518.0,2253690.0
13-04 02:51:03,9.774,0.919,89.056,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1717149696.0,815263744.0,1298792448.0,29787869184.0,4363599.0,2288896.0
13-04 02:51:04,8.667,1.0,89.667,0.0,0.0,0.667,0.0,0.0,0.0,0.0,1719390208.0,815263744.0,1298800640.0,29785620480.0,4345074.0,2309742.0
13-04 02:51:05,10.500,0.750,88.333,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1722122240.0,815263744.0,1298808832.0,29782880256.0,4365631.0,2340353.0
13-04 02:51:06,8.992,0.672,89.832,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1724850176.0,815263744.0,1298817024.0,29780144128.0,3896630.0,2307013.0
13-04 02:51:07,6.975,0.672,91.849,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,1725513728.0,815263744.0,1298825216.0,29779472384.0,1252973.0,2086481.0
13-04 02:51:08,11.849,0.504,87.059,0.0,0.0,0.588,0.0,0.0,0.0,0.0,1727430656.0,815263744.0,1298837504.0,29777543168.0,6975879.0,2608770.0
13-04 02:51:09,9.076,0.588,89.832,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1730400256.0,815263744.0,1298853888.0,29774557184.0,4737609.0,2447939.0
13-04 02:51:10,9.244,1.345,89.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1731170304.0,815263744.0,1298870272.0,29773770752.0,4372358.0,2460577.0
13-04 02:51:11,9.396,0.587,89.849,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1732149248.0,815263744.0,1298890752.0,29772771328.0,4425903.0,2478662.0
13-04 02:51:12,8.975,0.593,90.008,0.085,0.0,0.339,0.0,16384.0,0.0,2.0,1735983104.0,815263744.0,1298907136.0,29768921088.0,4324967.0,2491077.0
13-04 02:51:13,9.312,0.671,89.597,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1738481664.0,815263744.0,1298927616.0,29766402048.0,4418325.0,2519685.0
13-04 02:51:14,9.748,0.840,89.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1740107776.0,815263744.0,1298948096.0,29764755456.0,3386556.0,2445813.0
13-04 02:51:15,8.151,0.924,90.504,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1741320192.0,815263744.0,1298968576.0,29763522560.0,4456291.0,2548251.0
13-04 02:51:16,9.496,0.840,89.328,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1744568320.0,815263744.0,1298989056.0,29760253952.0,3830483.0,2505981.0
13-04 02:51:17,8.043,0.995,90.381,0.083,0.0,0.498,0.0,16384.0,0.0,2.0,1745268736.0,815263744.0,1299001344.0,29759541248.0,2451127.0,2413275.0
13-04 02:51:18,8.569,0.749,90.183,0.0,0.0,0.499,0.0,0.0,0.0,0.0,1742913536.0,815263744.0,1299017728.0,29761880064.0,2285233.0,2375521.0
13-04 02:51:19,7.221,1.008,91.520,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1743294464.0,815263744.0,1299030016.0,29761486848.0,2301059.0,2375095.0
13-04 02:51:20,8.507,0.584,90.575,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1743466496.0,815263744.0,1299046400.0,29761298432.0,2295895.0,2381028.0
13-04 02:51:21,7.769,0.835,91.145,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1736216576.0,815263744.0,1299058688.0,29768536064.0,2292081.0,2375819.0
13-04 02:51:22,8.688,0.835,90.142,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1735364608.0,815267840.0,1299075072.0,29769367552.0,2328285.0,2390016.0
13-04 02:51:23,7.718,0.419,91.527,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1734844416.0,815267840.0,1299087360.0,29769875456.0,2291941.0,2376155.0
13-04 02:51:24,8.097,0.918,90.735,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1735168000.0,815267840.0,1299099648.0,29769539584.0,2381249.0,2395973.0
13-04 02:51:25,8.514,0.584,90.735,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1734983680.0,815267840.0,1299116032.0,29769707520.0,2236005.0,2360511.0
13-04 02:51:26,8.667,0.583,90.417,0.0,0.0,0.333,0.0,401408.0,0.0,4.0,1733492736.0,815267840.0,1299132416.0,29771182080.0,2391026.0,2408774.0
13-04 02:51:27,7.744,0.583,90.841,0.333,0.0,0.500,0.0,28672.0,0.0,3.0,1732898816.0,815267840.0,1299144704.0,29771763712.0,2304894.0,2382657.0
13-04 02:51:28,7.699,0.837,91.213,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1732919296.0,815267840.0,1299156992.0,29771730944.0,2334560.0,2386831.0
13-04 02:51:29,7.293,0.503,92.037,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1726976000.0,815267840.0,1299169280.0,29777661952.0,1474630.0,2211842.0
13-04 02:51:30,6.911,0.749,92.090,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1726889984.0,815267840.0,1299189760.0,29777727488.0,981406.0,2108854.0
13-04 02:51:31,6.266,0.835,92.732,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1727086592.0,815267840.0,1299214336.0,29777506304.0,978704.0,2108438.0
13-04 02:51:32,7.023,0.418,92.140,0.167,0.0,0.251,0.0,32768.0,0.0,3.0,1727410176.0,815267840.0,1299238912.0,29777158144.0,981388.0,2107367.0
13-04 02:51:33,6.360,0.586,92.887,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1727389696.0,815267840.0,1299259392.0,29777158144.0,979874.0,2107095.0
13-04 02:51:34,6.661,0.749,92.173,0.0,0.0,0.416,0.0,0.0,0.0,0.0,1727266816.0,815267840.0,1299283968.0,29777256448.0,985046.0,2113771.0
13-04 02:51:35,6.387,0.756,92.689,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1722658816.0,815267840.0,1299304448.0,29781843968.0,982416.0,2111613.0
13-04 02:51:36,6.266,0.585,92.732,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1707175936.0,815267840.0,1299324928.0,29797306368.0,983394.0,2114002.0
13-04 02:51:37,7.376,0.503,91.534,0.084,0.0,0.503,0.0,16384.0,0.0,2.0,1677799424.0,815267840.0,1299349504.0,29826658304.0,982482.0,2112631.0
13-04 02:51:38,5.813,0.927,92.923,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1676406784.0,815267840.0,1299374080.0,29828026368.0,969854.0,2086284.0
13-04 02:51:39,7.454,0.586,91.792,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1669099520.0,815267840.0,1299394560.0,29835313152.0,979714.0,2109148.0
13-04 02:51:40,6.533,0.838,92.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1670750208.0,815267840.0,1299415040.0,29833641984.0,981592.0,2110550.0
13-04 02:51:41,6.134,0.672,93.025,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1670909952.0,815267840.0,1299435520.0,29833461760.0,980712.0,2109198.0
13-04 02:51:42,6.946,0.669,91.967,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,1671151616.0,815267840.0,1299447808.0,29833207808.0,979706.0,2111658.0
13-04 02:51:43,6.611,0.586,92.385,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1673318400.0,815267840.0,1299447808.0,29831041024.0,979030.0,2108169.0
13-04 02:51:44,6.370,0.503,92.875,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1674903552.0,815267840.0,1299447808.0,29829455872.0,979568.0,2111466.0
13-04 02:51:45,7.041,0.671,92.037,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1675853824.0,815267840.0,1299447808.0,29828505600.0,979468.0,2107592.0
13-04 02:51:46,6.276,0.753,92.636,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1676369920.0,815267840.0,1299447808.0,29827989504.0,979530.0,2109854.0
13-04 02:51:47,6.313,0.505,92.845,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1677004800.0,815267840.0,1299447808.0,29827354624.0,979804.0,2110434.0
13-04 02:51:48,6.387,0.588,92.605,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,1677070336.0,815267840.0,1299447808.0,29827289088.0,977930.0,2107142.0
13-04 02:51:49,6.544,0.587,92.617,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1677996032.0,815267840.0,1299447808.0,29826363392.0,979900.0,2110956.0
13-04 02:51:50,6.381,0.504,92.863,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1679400960.0,815267840.0,1299447808.0,29824958464.0,981654.0,2113494.0
13-04 02:51:51,6.281,0.670,92.797,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1680920576.0,815267840.0,1299447808.0,29823438848.0,979882.0,2110673.0
13-04 02:51:52,6.411,0.833,92.423,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1683968000.0,815267840.0,1299447808.0,29820391424.0,979822.0,2110456.0
13-04 02:51:53,6.839,0.751,92.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1684942848.0,815267840.0,1299447808.0,29819416576.0,978074.0,2106722.0
13-04 02:51:54,5.853,0.920,92.809,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1685651456.0,815267840.0,1299447808.0,29818707968.0,979590.0,2110028.0
13-04 02:51:55,6.040,0.671,93.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1686069248.0,815267840.0,1299447808.0,29818290176.0,981522.0,2113242.0
13-04 02:51:56,7.023,0.669,92.057,0.0,0.0,0.251,0.0,315392.0,0.0,1.0,1686888448.0,815267840.0,1299447808.0,29817470976.0,979290.0,2109386.0
13-04 02:51:57,6.182,0.752,92.815,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1686855680.0,815267840.0,1299447808.0,29817503744.0,979302.0,2111166.0
13-04 02:51:58,7.423,0.584,91.827,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1687617536.0,815267840.0,1299447808.0,29816741888.0,973722.0,2099106.0
13-04 02:51:59,5.290,0.924,93.619,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1687777280.0,815267840.0,1299447808.0,29816582144.0,981150.0,2111114.0
13-04 02:52:00,7.089,0.917,91.660,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,1688862720.0,815267840.0,1299447808.0,29815496704.0,952606.0,2053460.0
13-04 02:52:01,8.536,1.423,89.791,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,1697927168.0,815267840.0,1299447808.0,29806432256.0,988041.0,2117847.0
13-04 02:52:02,1.253,0.668,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047203840.0,815267840.0,1299419136.0,30457184256.0,173234.0,366445.0
13-04 02:52:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047203840.0,815267840.0,1299419136.0,30457184256.0,214.0,314.0
13-04 02:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047203840.0,815267840.0,1299419136.0,30457184256.0,214.0,314.0
13-04 02:52:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047195648.0,815267840.0,1299419136.0,30457192448.0,140.0,260.0
13-04 02:52:06,2.759,0.753,96.321,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1051725824.0,815267840.0,1299419136.0,30452662272.0,13865.0,15313.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-25.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","whispered-milk",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.134,0.280,98.514,0.048,0.0,0.024,2370.113,617860.694,0.330,4.972,1384640512.0,698634240.0,1258950656.0,30276849664.0,0.0,0.0
13-04 02:31:15,0.833,0.167,99.001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,2620473.0,25757.0
13-04 02:31:16,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382928384.0,698634240.0,1258954752.0,30278557696.0,1773228.0,18043.0
13-04 02:31:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,903.0,1458.0
13-04 02:31:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,49152.0,0.0,4.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,904.0,14366.0
13-04 02:31:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,260.0,302.0
13-04 02:31:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,680.0,260.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,1026.0,248.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,560.0,302.0
13-04 02:31:23,4.250,0.167,95.583,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,1382694912.0,698634240.0,1258958848.0,30278787072.0,2283345.0,151247.0
13-04 02:31:24,2.502,0.250,97.081,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1382694912.0,698634240.0,1258958848.0,30278787072.0,5672666.0,346246.0
13-04 02:31:25,2.596,0.168,97.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382948864.0,698634240.0,1258958848.0,30278533120.0,9604512.0,388224.0
13-04 02:31:26,2.759,0.334,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382948864.0,698634240.0,1258958848.0,30278533120.0,8368339.0,371321.0
13-04 02:31:27,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1382916096.0,698634240.0,1258958848.0,30278565888.0,9797261.0,378162.0
13-04 02:31:28,3.589,0.334,96.077,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,1383202816.0,698634240.0,1258958848.0,30278279168.0,9810400.0,406602.0
13-04 02:31:29,3.167,0.250,96.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1381933056.0,698634240.0,1258958848.0,30279548928.0,9304622.0,355748.0
13-04 02:31:30,3.091,0.167,96.575,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1381933056.0,698634240.0,1258958848.0,30279548928.0,9506735.0,391611.0
13-04 02:31:31,3.580,0.250,96.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381171200.0,698634240.0,1258958848.0,30280310784.0,9725095.0,389184.0
13-04 02:31:32,3.005,0.167,96.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1381171200.0,698634240.0,1258958848.0,30280310784.0,9539207.0,403536.0
13-04 02:31:33,2.848,0.251,96.901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381171200.0,698634240.0,1258958848.0,30280310784.0,8946893.0,362108.0
13-04 02:31:34,2.852,0.084,97.064,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381171200.0,698634240.0,1258958848.0,30280310784.0,9004457.0,388355.0
13-04 02:31:35,3.005,0.334,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1381171200.0,698634240.0,1258958848.0,30280310784.0,9389417.0,376501.0
13-04 02:31:36,3.333,0.167,96.333,0.083,0.0,0.083,0.0,24576.0,0.0,4.0,1381298176.0,698634240.0,1258958848.0,30280183808.0,9788648.0,386774.0
13-04 02:31:37,3.005,0.167,96.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381298176.0,698634240.0,1258958848.0,30280183808.0,8864652.0,386657.0
13-04 02:31:38,2.689,0.0,97.311,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381298176.0,698634240.0,1258958848.0,30280183808.0,9120944.0,365062.0
13-04 02:31:39,3.086,0.250,96.580,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1381298176.0,698634240.0,1258958848.0,30280183808.0,9382042.0,391345.0
13-04 02:31:40,3.091,0.334,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1381265408.0,698634240.0,1258958848.0,30280216576.0,10065762.0,389963.0
13-04 02:31:41,3.008,0.084,96.658,0.167,0.0,0.084,0.0,57344.0,0.0,10.0,1381294080.0,698634240.0,1258962944.0,30280183808.0,8982500.0,385706.0
13-04 02:31:42,2.664,0.250,97.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381421056.0,698634240.0,1258962944.0,30280056832.0,6774066.0,345954.0
13-04 02:31:43,3.086,0.167,96.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1381736448.0,698634240.0,1258962944.0,30279741440.0,9886099.0,384722.0
13-04 02:31:44,3.420,0.334,96.163,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,1381928960.0,698634240.0,1258962944.0,30279548928.0,10115217.0,380549.0
13-04 02:31:45,3.512,0.084,96.405,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382592512.0,698634240.0,1258962944.0,30278885376.0,9537065.0,381361.0
13-04 02:31:46,2.678,0.335,96.904,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1382817792.0,698634240.0,1258962944.0,30278660096.0,9777154.0,378305.0
13-04 02:31:47,3.494,0.250,95.923,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,1383706624.0,698634240.0,1258962944.0,30277771264.0,9465245.0,389676.0
13-04 02:31:48,2.905,0.415,96.680,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,8271039.0,367531.0
13-04 02:31:49,3.350,0.168,96.399,0.0,0.0,0.084,0.0,49152.0,0.0,10.0,1383993344.0,698634240.0,1258962944.0,30277484544.0,10205930.0,404775.0
13-04 02:31:50,3.325,0.249,96.342,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1383960576.0,698634240.0,1258962944.0,30277517312.0,9298108.0,374440.0
13-04 02:31:51,3.180,0.167,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383960576.0,698634240.0,1258962944.0,30277517312.0,9997696.0,387132.0
13-04 02:31:52,2.838,0.167,96.828,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1383960576.0,698634240.0,1258962944.0,30277517312.0,9250326.0,375740.0
13-04 02:31:53,3.255,0.250,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1383960576.0,698634240.0,1258962944.0,30277517312.0,9370384.0,394775.0
13-04 02:31:54,1.923,0.167,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383706624.0,698634240.0,1258962944.0,30277771264.0,4177153.0,318747.0
13-04 02:31:55,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1383706624.0,698634240.0,1258962944.0,30277771264.0,3419711.0,305306.0
13-04 02:31:56,2.924,0.167,96.742,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1383739392.0,698634240.0,1258962944.0,30277738496.0,9566588.0,385922.0
13-04 02:31:57,3.010,0.167,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,9763910.0,378502.0
13-04 02:31:58,3.177,0.251,96.488,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,10391704.0,403134.0
13-04 02:31:59,2.926,0.251,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383866368.0,698634240.0,1258962944.0,30277611520.0,9526591.0,360898.0
13-04 02:32:00,3.411,0.333,96.090,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,10487456.0,395649.0
13-04 02:32:01,3.091,0.251,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,9373072.0,364661.0
13-04 02:32:02,2.850,0.168,96.982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,9699774.0,386024.0
13-04 02:32:03,3.414,0.250,96.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383960576.0,698634240.0,1258962944.0,30277517312.0,10677634.0,338187.0
13-04 02:32:04,1.668,0.167,97.915,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1386659840.0,698634240.0,1258962944.0,30274818048.0,8266697.0,88436.0
13-04 02:32:05,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1386881024.0,698634240.0,1258962944.0,30274596864.0,2207789.0,25223.0
13-04 02:32:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387008000.0,698634240.0,1258962944.0,30274469888.0,104963.0,2264.0
13-04 02:32:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387134976.0,698634240.0,1258962944.0,30274342912.0,570.0,14420.0
13-04 02:32:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387134976.0,698634240.0,1258962944.0,30274342912.0,200.0,302.0
13-04 02:32:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387134976.0,698634240.0,1258962944.0,30274342912.0,288.0,368.0
13-04 02:32:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1387134976.0,698634240.0,1258962944.0,30274342912.0,334.0,398.0
13-04 02:32:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387134976.0,698634240.0,1258962944.0,30274342912.0,348.0,410.0
13-04 02:32:12,3.917,0.167,95.833,0.0,0.0,0.083,0.0,90112.0,0.0,22.0,1387253760.0,698634240.0,1258971136.0,30274215936.0,935579.0,133127.0
13-04 02:32:13,2.750,0.250,96.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1387253760.0,698634240.0,1258971136.0,30274215936.0,7192257.0,349875.0
13-04 02:32:14,3.091,0.167,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1387220992.0,698634240.0,1258971136.0,30274248704.0,10358125.0,404898.0
13-04 02:32:15,3.177,0.084,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1384841216.0,698634240.0,1258971136.0,30276628480.0,8973281.0,372200.0
13-04 02:32:16,2.676,0.334,96.823,0.084,0.0,0.084,0.0,32768.0,0.0,6.0,1385222144.0,698634240.0,1258971136.0,30276247552.0,9386151.0,378079.0
13-04 02:32:17,3.753,0.167,96.080,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,1385222144.0,698634240.0,1258971136.0,30276247552.0,9722397.0,395570.0
13-04 02:32:18,2.766,0.168,97.066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385222144.0,698634240.0,1258971136.0,30276247552.0,9690140.0,389124.0
13-04 02:32:19,3.414,0.250,96.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1385537536.0,698634240.0,1258971136.0,30275932160.0,9199325.0,371555.0
13-04 02:32:20,3.003,0.167,96.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385603072.0,698634240.0,1258971136.0,30275866624.0,9467243.0,390555.0
13-04 02:32:21,3.169,0.250,96.497,0.0,0.0,0.083,0.0,16384.0,0.0,3.0,1385603072.0,698634240.0,1258971136.0,30275866624.0,8971082.0,376721.0
13-04 02:32:22,3.086,0.334,96.330,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1385598976.0,698638336.0,1258971136.0,30275866624.0,10089278.0,383524.0
13-04 02:32:23,2.838,0.167,96.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385345024.0,698638336.0,1258971136.0,30276120576.0,7839785.0,360983.0
13-04 02:32:24,2.423,0.167,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1385345024.0,698638336.0,1258971136.0,30276120576.0,7322621.0,364407.0
13-04 02:32:25,1.830,0.166,98.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385312256.0,698638336.0,1258971136.0,30276153344.0,3437774.0,260154.0
13-04 02:32:26,3.088,0.167,96.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385406464.0,698638336.0,1258971136.0,30276059136.0,6767258.0,411126.0
13-04 02:32:27,3.081,0.250,96.586,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1385472000.0,698638336.0,1258971136.0,30275993600.0,9662269.0,359258.0
13-04 02:32:28,3.255,0.334,96.244,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1385472000.0,698638336.0,1258971136.0,30275993600.0,10338033.0,392103.0
13-04 02:32:29,2.919,0.334,96.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385852928.0,698638336.0,1258971136.0,30275612672.0,9327221.0,368328.0
13-04 02:32:30,3.506,0.167,96.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1386106880.0,698638336.0,1258971136.0,30275358720.0,10854319.0,392428.0
13-04 02:32:31,3.258,0.418,96.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1386266624.0,698638336.0,1258971136.0,30275198976.0,9108943.0,375997.0
13-04 02:32:32,2.676,0.167,97.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1386233856.0,698638336.0,1258971136.0,30275231744.0,8975419.0,392744.0
13-04 02:32:33,3.164,0.250,96.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1386266624.0,698638336.0,1258971136.0,30275198976.0,9044951.0,347747.0
13-04 02:32:34,3.096,0.167,96.485,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1386233856.0,698638336.0,1258971136.0,30275231744.0,10068024.0,396831.0
13-04 02:32:35,3.506,0.334,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385725952.0,698638336.0,1258971136.0,30275739648.0,10390370.0,377230.0
13-04 02:32:36,3.497,0.083,96.420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385725952.0,698638336.0,1258971136.0,30275739648.0,9838067.0,371610.0
13-04 02:32:37,3.258,0.167,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385725952.0,698638336.0,1258971136.0,30275739648.0,9763781.0,390998.0
13-04 02:32:38,3.250,0.250,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1385791488.0,698638336.0,1258971136.0,30275674112.0,10254099.0,385693.0
13-04 02:32:39,3.339,0.167,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1384837120.0,698638336.0,1258971136.0,30276628480.0,10622255.0,376511.0
13-04 02:32:40,2.596,0.335,96.901,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1385091072.0,698638336.0,1258971136.0,30276374528.0,9168407.0,378086.0
13-04 02:32:41,2.852,0.336,96.812,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385050112.0,698638336.0,1258971136.0,30276415488.0,10180692.0,429538.0
13-04 02:32:42,3.094,0.167,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1382887424.0,698638336.0,1258975232.0,30278574080.0,9252853.0,382471.0
13-04 02:32:43,2.926,0.167,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382887424.0,698638336.0,1258975232.0,30278574080.0,9424518.0,364713.0
13-04 02:32:44,3.005,0.167,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1382887424.0,698638336.0,1258975232.0,30278574080.0,10409004.0,387126.0
13-04 02:32:45,3.420,0.083,96.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1383014400.0,698638336.0,1258975232.0,30278447104.0,9845862.0,371800.0
13-04 02:32:46,2.936,0.0,96.980,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1383141376.0,698638336.0,1258975232.0,30278320128.0,9558396.0,396748.0
13-04 02:32:47,3.234,0.498,96.269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382633472.0,698638336.0,1258975232.0,30278828032.0,9664486.0,353766.0
13-04 02:32:48,2.840,0.167,96.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383014400.0,698638336.0,1258975232.0,30278447104.0,8579446.0,358130.0
13-04 02:32:49,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1383522304.0,698638336.0,1258975232.0,30277939200.0,10192156.0,399668.0
13-04 02:32:50,3.339,0.334,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1383841792.0,698638336.0,1258975232.0,30277619712.0,9450735.0,368146.0
13-04 02:32:51,2.845,0.251,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1383776256.0,698638336.0,1258975232.0,30277685248.0,9610269.0,375459.0
13-04 02:32:52,2.843,0.167,96.823,0.167,0.0,0.0,0.0,69632.0,0.0,13.0,1383776256.0,698638336.0,1258975232.0,30277685248.0,9588040.0,324345.0
13-04 02:32:53,1.337,0.084,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383776256.0,698638336.0,1258975232.0,30277685248.0,5384184.0,50637.0
13-04 02:32:54,0.500,0.250,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383776256.0,698638336.0,1258975232.0,30277685248.0,2061790.0,21427.0
13-04 02:32:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383776256.0,698638336.0,1258975232.0,30277685248.0,719.0,1558.0
13-04 02:32:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,982941696.0,698638336.0,1258975232.0,30678519808.0,4333.0,20253.0
13-04 02:32:57,0.0,0.0,99.750,0.250,0.0,0.0,0.0,32768.0,0.0,4.0,982929408.0,698642432.0,1258975232.0,30678528000.0,320.0,386.0
13-04 02:32:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,982929408.0,698642432.0,1258975232.0,30678528000.0,214.0,314.0
13-04 02:32:59,5.936,1.756,92.224,0.0,0.0,0.084,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258926080.0,30691856384.0,11936.0,11098.0
13-04 02:33:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969641984.0,698642432.0,1258926080.0,30691864576.0,288.0,368.0
13-04 02:33:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969641984.0,698642432.0,1258926080.0,30691864576.0,422.0,464.0
13-04 02:33:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969641984.0,698642432.0,1258926080.0,30691864576.0,66.0,206.0
13-04 02:33:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,969641984.0,698642432.0,1258926080.0,30691864576.0,66.0,206.0
13-04 02:33:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,969641984.0,698642432.0,1258926080.0,30691864576.0,214.0,314.0
13-04 02:33:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969641984.0,698642432.0,1258926080.0,30691864576.0,394.0,440.0
13-04 02:33:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,334.0,398.0
13-04 02:33:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,436.0,476.0
13-04 02:33:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,436.0,476.0
13-04 02:33:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969658368.0,698642432.0,1258926080.0,30691848192.0,348.0,410.0
13-04 02:33:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,140.0,260.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,214.0,314.0
13-04 02:33:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,214.0,314.0
13-04 02:33:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,394.0,440.0
13-04 02:33:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,206.0,326.0
13-04 02:33:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,496.0,476.0
13-04 02:33:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,260.0
13-04 02:33:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,288.0,368.0
13-04 02:33:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,126.0,248.0
13-04 02:33:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,334.0,398.0
13-04 02:33:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,288.0,368.0
13-04 02:33:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,214.0,314.0
13-04 02:33:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,140.0,260.0
13-04 02:33:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,288.0,368.0
13-04 02:33:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:29,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,66.0,206.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,288.0,368.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,334.0,398.0
13-04 02:33:32,0.167,0.083,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,969654272.0,698642432.0,1258930176.0,30691848192.0,274.0,356.0
13-04 02:33:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,288.0,368.0
13-04 02:33:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,348.0,410.0
13-04 02:33:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,394.0,616.0
13-04 02:33:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,274.0,356.0
13-04 02:33:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,969654272.0,698642432.0,1258930176.0,30691848192.0,570.0,572.0
13-04 02:33:40,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,348.0,410.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,2250.0,3310.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,394.0,440.0
13-04 02:33:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,140.0,260.0
13-04 02:33:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,320.0,386.0
13-04 02:33:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,140.0,260.0
13-04 02:33:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,408.0,452.0
13-04 02:33:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,288.0,368.0
13-04 02:33:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,436.0,476.0
13-04 02:33:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,362.0,422.0
13-04 02:33:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969650176.0,698642432.0,1258934272.0,30691848192.0,200.0,302.0
13-04 02:33:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,334.0,398.0
13-04 02:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,140.0,260.0
13-04 02:33:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,468.0,494.0
13-04 02:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,408.0,452.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,288.0,368.0
13-04 02:33:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969650176.0,698642432.0,1258934272.0,30691848192.0,362.0,422.0
13-04 02:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,200.0,302.0
13-04 02:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969650176.0,698642432.0,1258934272.0,30691848192.0,140.0,260.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,334.0,398.0
13-04 02:34:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,140.0,260.0
13-04 02:34:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,126.0,248.0
13-04 02:34:02,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,969646080.0,698646528.0,1258934272.0,30691848192.0,140.0,260.0
13-04 02:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969646080.0,698646528.0,1258934272.0,30691848192.0,570.0,572.0
13-04 02:34:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,274.0,356.0
13-04 02:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,288.0,368.0
13-04 02:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,214.0,314.0
13-04 02:34:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,274.0,356.0
13-04 02:34:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969646080.0,698646528.0,1258934272.0,30691848192.0,274.0,356.0
13-04 02:34:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,214.0,314.0
13-04 02:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,334.0,398.0
13-04 02:34:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,422.0,464.0
13-04 02:34:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,288.0,368.0
13-04 02:34:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,348.0,410.0
13-04 02:34:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969646080.0,698646528.0,1258934272.0,30691848192.0,288.0,368.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,132.0,272.0
13-04 02:34:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,246.0,332.0
13-04 02:34:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,214.0,314.0
13-04 02:34:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,274.0,356.0
13-04 02:34:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,186.0,290.0
13-04 02:34:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969637888.0,698650624.0,1258938368.0,30691848192.0,274.0,356.0
13-04 02:34:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969637888.0,698650624.0,1258938368.0,30691848192.0,436.0,476.0
13-04 02:34:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969637888.0,698650624.0,1258938368.0,30691848192.0,274.0,356.0
13-04 02:34:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969637888.0,698650624.0,1258938368.0,30691848192.0,66.0,206.0
13-04 02:34:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969637888.0,698650624.0,1258938368.0,30691848192.0,214.0,314.0
13-04 02:34:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969637888.0,698650624.0,1258938368.0,30691848192.0,186.0,290.0
13-04 02:34:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969633792.0,698654720.0,1258938368.0,30691848192.0,334.0,398.0
13-04 02:34:27,0.166,0.166,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,66.0,206.0
13-04 02:34:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,288.0,368.0
13-04 02:34:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,348.0,410.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,140.0,260.0
13-04 02:34:31,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,200.0,302.0
13-04 02:34:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969633792.0,698654720.0,1258938368.0,30691848192.0,288.0,368.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,969633792.0,698654720.0,1258938368.0,30691848192.0,320.0,386.0
13-04 02:34:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,274.0,356.0
13-04 02:34:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,214.0,314.0
13-04 02:34:36,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,348.0,410.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,414.0,476.0
13-04 02:34:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,969633792.0,698654720.0,1258938368.0,30691848192.0,536.0,700.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,140.0,260.0
13-04 02:34:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,288.0,368.0
13-04 02:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,1272.0,1696.0
13-04 02:34:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,200.0,302.0
13-04 02:34:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,556.0,560.0
13-04 02:34:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,969629696.0,698658816.0,1258938368.0,30691848192.0,66.0,206.0
13-04 02:34:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969629696.0,698658816.0,1258938368.0,30691848192.0,334.0,398.0
13-04 02:34:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969629696.0,698658816.0,1258938368.0,30691848192.0,482.0,506.0
13-04 02:34:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969629696.0,698658816.0,1258938368.0,30691848192.0,274.0,356.0
13-04 02:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969629696.0,698658816.0,1258938368.0,30691848192.0,482.0,506.0
13-04 02:34:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969629696.0,698658816.0,1258938368.0,30691848192.0,140.0,260.0
13-04 02:34:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969625600.0,698662912.0,1258938368.0,30691848192.0,408.0,452.0
13-04 02:34:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969625600.0,698662912.0,1258938368.0,30691848192.0,348.0,410.0
13-04 02:34:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969625600.0,698662912.0,1258938368.0,30691848192.0,214.0,314.0
13-04 02:34:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969621504.0,698662912.0,1258942464.0,30691848192.0,348.0,410.0
13-04 02:34:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969621504.0,698662912.0,1258942464.0,30691848192.0,140.0,260.0
13-04 02:34:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969621504.0,698662912.0,1258942464.0,30691848192.0,348.0,410.0
13-04 02:34:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969617408.0,698667008.0,1258942464.0,30691848192.0,408.0,452.0
13-04 02:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969617408.0,698667008.0,1258942464.0,30691848192.0,140.0,260.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969617408.0,698667008.0,1258942464.0,30691848192.0,274.0,356.0
13-04 02:34:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969617408.0,698667008.0,1258942464.0,30691848192.0,214.0,314.0
13-04 02:35:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969617408.0,698667008.0,1258942464.0,30691848192.0,126.0,248.0
13-04 02:35:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969396224.0,698667008.0,1258942464.0,30692069376.0,274.0,356.0
13-04 02:35:02,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,408.0,452.0
13-04 02:35:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,969388032.0,698667008.0,1258942464.0,30692077568.0,200.0,302.0
13-04 02:35:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,288.0,368.0
13-04 02:35:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969388032.0,698667008.0,1258942464.0,30692077568.0,362.0,422.0
13-04 02:35:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,274.0,356.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,436.0,476.0
13-04 02:35:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,200.0,302.0
13-04 02:35:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,362.0,422.0
13-04 02:35:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969388032.0,698667008.0,1258942464.0,30692077568.0,200.0,302.0
13-04 02:35:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,334.0,398.0
13-04 02:35:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,340.0,422.0
13-04 02:35:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,140.0,260.0
13-04 02:35:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,348.0,410.0
13-04 02:35:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,186.0,290.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,200.0,302.0
13-04 02:35:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,260.0,344.0
13-04 02:35:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,274.0,356.0
13-04 02:35:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,422.0,464.0
13-04 02:35:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,126.0,248.0
13-04 02:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,200.0,302.0
13-04 02:35:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,260.0,344.0
13-04 02:35:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,200.0,302.0
13-04 02:35:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,969367552.0,698667008.0,1258946560.0,30692093952.0,408.0,452.0
13-04 02:35:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,140.0,260.0
13-04 02:35:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,214.0,314.0
13-04 02:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,214.0,314.0
13-04 02:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,362.0,422.0
13-04 02:35:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,969367552.0,698667008.0,1258946560.0,30692093952.0,334.0,398.0
13-04 02:35:37,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,969367552.0,698667008.0,1258946560.0,30692093952.0,274.0,356.0
13-04 02:35:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,454.0,658.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,288.0,368.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,408.0,452.0
13-04 02:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,969367552.0,698667008.0,1258946560.0,30692093952.0,348.0,410.0
13-04 02:35:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,320.0,562.0
13-04 02:35:43,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,969367552.0,698667008.0,1258946560.0,30692093952.0,422.0,464.0
13-04 02:35:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,274.0,356.0
13-04 02:35:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,200.0,302.0
13-04 02:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,200.0,302.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,422.0,464.0
13-04 02:35:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969367552.0,698667008.0,1258946560.0,30692093952.0,274.0,356.0
13-04 02:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,422.0,464.0
13-04 02:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,214.0,314.0
13-04 02:35:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,362.0,422.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,408.0,452.0
13-04 02:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969367552.0,698667008.0,1258946560.0,30692093952.0,140.0,260.0
13-04 02:35:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969367552.0,698667008.0,1258946560.0,30692093952.0,408.0,452.0
13-04 02:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,214.0,314.0
13-04 02:35:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,200.0,302.0
13-04 02:35:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,214.0,314.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,140.0,260.0
13-04 02:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,348.0,410.0
13-04 02:36:00,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969359360.0,698671104.0,1258950656.0,30692093952.0,348.0,410.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969359360.0,698671104.0,1258950656.0,30692093952.0,66.0,206.0
13-04 02:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969359360.0,698671104.0,1258950656.0,30692093952.0,334.0,398.0
13-04 02:36:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969359360.0,698671104.0,1258950656.0,30692093952.0,260.0,344.0
13-04 02:36:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969359360.0,698671104.0,1258950656.0,30692093952.0,274.0,356.0
13-04 02:36:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969359360.0,698671104.0,1258950656.0,30692093952.0,334.0,398.0
13-04 02:36:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969306112.0,698675200.0,1258950656.0,30692143104.0,362.0,422.0
13-04 02:36:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,570.0,572.0
13-04 02:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,200.0,302.0
13-04 02:36:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,348.0,410.0
13-04 02:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,348.0,410.0
13-04 02:36:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969306112.0,698675200.0,1258950656.0,30692143104.0,274.0,356.0
13-04 02:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,702.0,638.0
13-04 02:36:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,214.0,314.0
13-04 02:36:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969306112.0,698675200.0,1258950656.0,30692143104.0,66.0,206.0
13-04 02:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,454.0,482.0
13-04 02:36:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,200.0,302.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,66.0,206.0
13-04 02:36:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969306112.0,698675200.0,1258950656.0,30692143104.0,436.0,476.0
13-04 02:36:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,288.0,368.0
13-04 02:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,200.0,302.0
13-04 02:36:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,66.0,206.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969306112.0,698675200.0,1258950656.0,30692143104.0,348.0,410.0
13-04 02:36:29,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969302016.0,698679296.0,1258950656.0,30692143104.0,246.0,332.0
13-04 02:36:30,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969302016.0,698679296.0,1258950656.0,30692143104.0,394.0,398.0
13-04 02:36:31,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969293824.0,698679296.0,1258950656.0,30692151296.0,348.0,368.0
13-04 02:36:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969293824.0,698679296.0,1258950656.0,30692151296.0,260.0,302.0
13-04 02:36:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,274.0,314.0
13-04 02:36:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969289728.0,698679296.0,1258954752.0,30692151296.0,334.0,356.0
13-04 02:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:36:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,440.0,604.0
13-04 02:36:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,422.0,422.0
13-04 02:36:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,334.0,356.0
13-04 02:36:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969289728.0,698679296.0,1258954752.0,30692151296.0,454.0,440.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,528.0,712.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:36:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,334.0,356.0
13-04 02:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,274.0,314.0
13-04 02:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,200.0,302.0
13-04 02:36:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969289728.0,698679296.0,1258954752.0,30692151296.0,482.0,464.0
13-04 02:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,274.0,314.0
13-04 02:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,948.0,452.0
13-04 02:36:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,1534.0,314.0
13-04 02:36:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,602.0,506.0
13-04 02:36:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,969289728.0,698679296.0,1258954752.0,30692151296.0,348.0,368.0
13-04 02:36:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,260.0,302.0
13-04 02:36:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,542.0,506.0
13-04 02:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,186.0,248.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,260.0,302.0
13-04 02:36:58,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969289728.0,698679296.0,1258954752.0,30692151296.0,214.0,314.0
13-04 02:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,348.0,368.0
13-04 02:37:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,200.0,260.0
13-04 02:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,274.0,314.0
13-04 02:37:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:37:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969289728.0,698679296.0,1258954752.0,30692151296.0,200.0,260.0
13-04 02:37:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969289728.0,698679296.0,1258954752.0,30692151296.0,274.0,314.0
13-04 02:37:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,200.0,260.0
13-04 02:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,468.0,452.0
13-04 02:37:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,482.0,464.0
13-04 02:37:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,362.0,422.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,200.0,260.0
13-04 02:37:10,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969285632.0,698679296.0,1258958848.0,30692151296.0,274.0,314.0
13-04 02:37:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,422.0,422.0
13-04 02:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,348.0,410.0
13-04 02:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,288.0,368.0
13-04 02:37:15,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,362.0,422.0
13-04 02:37:16,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,969285632.0,698679296.0,1258958848.0,30692151296.0,186.0,290.0
13-04 02:37:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,186.0,290.0
13-04 02:37:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,200.0,302.0
13-04 02:37:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,274.0,356.0
13-04 02:37:22,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969285632.0,698679296.0,1258958848.0,30692151296.0,362.0,422.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,288.0,368.0
13-04 02:37:24,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,200.0,302.0
13-04 02:37:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,186.0,290.0
13-04 02:37:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,380.0,428.0
13-04 02:37:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,969285632.0,698679296.0,1258958848.0,30692151296.0,334.0,398.0
13-04 02:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,200.0,302.0
13-04 02:37:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,436.0,476.0
13-04 02:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969285632.0,698679296.0,1258958848.0,30692151296.0,274.0,356.0
13-04 02:37:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,214.0,314.0
13-04 02:37:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,214.0,314.0
13-04 02:37:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,468.0,494.0
13-04 02:37:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969285632.0,698679296.0,1258958848.0,30692151296.0,528.0,712.0
13-04 02:37:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969281536.0,698679296.0,1258962944.0,30692151296.0,362.0,422.0
13-04 02:37:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,274.0,356.0
13-04 02:37:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,362.0,422.0
13-04 02:37:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,320.0,562.0
13-04 02:37:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,482.0,506.0
13-04 02:37:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,126.0,248.0
13-04 02:37:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969281536.0,698679296.0,1258962944.0,30692151296.0,274.0,356.0
13-04 02:37:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,408.0,452.0
13-04 02:37:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,334.0,398.0
13-04 02:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,362.0,422.0
13-04 02:37:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,288.0,368.0
13-04 02:37:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,200.0,302.0
13-04 02:37:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969281536.0,698679296.0,1258962944.0,30692151296.0,408.0,452.0
13-04 02:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,362.0,422.0
13-04 02:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,274.0,356.0
13-04 02:37:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,214.0,314.0
13-04 02:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,288.0,368.0
13-04 02:37:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,274.0,356.0
13-04 02:37:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969281536.0,698679296.0,1258962944.0,30692151296.0,140.0,260.0
13-04 02:37:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,288.0,368.0
13-04 02:37:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,140.0,260.0
13-04 02:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969248768.0,698679296.0,1258962944.0,30692184064.0,200.0,302.0
13-04 02:38:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969199616.0,698679296.0,1258962944.0,30692233216.0,140.0,260.0
13-04 02:38:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969199616.0,698679296.0,1258962944.0,30692233216.0,140.0,260.0
13-04 02:38:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969199616.0,698679296.0,1258962944.0,30692233216.0,408.0,452.0
13-04 02:38:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969199616.0,698679296.0,1258962944.0,30692233216.0,288.0,368.0
13-04 02:38:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969199616.0,698679296.0,1258962944.0,30692233216.0,362.0,422.0
13-04 02:38:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969199616.0,698679296.0,1258962944.0,30692233216.0,274.0,356.0
13-04 02:38:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969183232.0,698679296.0,1258962944.0,30692249600.0,348.0,410.0
13-04 02:38:08,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969183232.0,698679296.0,1258962944.0,30692249600.0,140.0,260.0
13-04 02:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969183232.0,698679296.0,1258962944.0,30692249600.0,288.0,368.0
13-04 02:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969183232.0,698679296.0,1258962944.0,30692249600.0,408.0,452.0
13-04 02:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969183232.0,698679296.0,1258962944.0,30692249600.0,288.0,368.0
13-04 02:38:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,334.0,398.0
13-04 02:38:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969179136.0,698679296.0,1258967040.0,30692249600.0,422.0,464.0
13-04 02:38:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969179136.0,698679296.0,1258967040.0,30692249600.0,200.0,302.0
13-04 02:38:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,200.0,302.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,334.0,398.0
13-04 02:38:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,214.0,314.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,320.0,386.0
13-04 02:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,140.0,260.0
13-04 02:38:20,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,969179136.0,698679296.0,1258967040.0,30692249600.0,274.0,356.0
13-04 02:38:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,214.0,314.0
13-04 02:38:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,274.0,356.0
13-04 02:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,66.0,206.0
13-04 02:38:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,496.0,518.0
13-04 02:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,260.0,302.0
13-04 02:38:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969195520.0,698679296.0,1258967040.0,30692233216.0,66.0,206.0
13-04 02:38:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,140.0,260.0
13-04 02:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,140.0,260.0
13-04 02:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,348.0,410.0
13-04 02:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,320.0,302.0
13-04 02:38:31,0.665,0.083,99.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,214.0,314.0
13-04 02:38:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969068544.0,698679296.0,1258967040.0,30692360192.0,348.0,410.0
13-04 02:38:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,140.0,260.0
13-04 02:38:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,214.0,314.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,140.0,260.0
13-04 02:38:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,274.0,356.0
13-04 02:38:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,408.0,452.0
13-04 02:38:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969068544.0,698679296.0,1258967040.0,30692360192.0,676.0,820.0
13-04 02:38:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,334.0,398.0
13-04 02:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,362.0,422.0
13-04 02:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,200.0,302.0
13-04 02:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,380.0,604.0
13-04 02:38:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969068544.0,698679296.0,1258967040.0,30692360192.0,542.0,548.0
13-04 02:38:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,66.0,206.0
13-04 02:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,334.0,398.0
13-04 02:38:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,288.0,368.0
13-04 02:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969064448.0,698679296.0,1258971136.0,30692360192.0,362.0,422.0
13-04 02:38:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,200.0,302.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:38:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:38:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969064448.0,698679296.0,1258971136.0,30692360192.0,288.0,368.0
13-04 02:38:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,288.0,368.0
13-04 02:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,140.0,260.0
13-04 02:38:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,140.0,260.0
13-04 02:38:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,260.0,344.0
13-04 02:39:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,140.0,260.0
13-04 02:39:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969064448.0,698679296.0,1258971136.0,30692360192.0,334.0,398.0
13-04 02:39:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:39:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,140.0,260.0
13-04 02:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:39:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,362.0,422.0
13-04 02:39:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:39:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969064448.0,698679296.0,1258971136.0,30692360192.0,422.0,464.0
13-04 02:39:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,200.0,302.0
13-04 02:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:39:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,408.0,452.0
13-04 02:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:39:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,140.0,260.0
13-04 02:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,274.0,356.0
13-04 02:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,274.0,356.0
13-04 02:39:18,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,969064448.0,698679296.0,1258971136.0,30692360192.0,260.0,344.0
13-04 02:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,126.0,248.0
13-04 02:39:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,468.0,494.0
13-04 02:39:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,274.0,356.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,140.0,260.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969060352.0,698679296.0,1258975232.0,30692360192.0,126.0,248.0
13-04 02:39:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969060352.0,698679296.0,1258975232.0,30692360192.0,214.0,314.0
13-04 02:39:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,288.0,368.0
13-04 02:39:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,200.0,302.0
13-04 02:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,348.0,410.0
13-04 02:39:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,214.0,314.0
13-04 02:39:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,126.0,248.0
13-04 02:39:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969060352.0,698679296.0,1258975232.0,30692360192.0,66.0,206.0
13-04 02:39:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,436.0,476.0
13-04 02:39:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,126.0,248.0
13-04 02:39:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,140.0,260.0
13-04 02:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,214.0,314.0
13-04 02:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,436.0,476.0
13-04 02:39:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969060352.0,698679296.0,1258975232.0,30692360192.0,408.0,452.0
13-04 02:39:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,140.0,260.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,468.0,670.0
13-04 02:39:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,348.0,410.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,274.0,356.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,274.0,356.0
13-04 02:39:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969060352.0,698679296.0,1258975232.0,30692360192.0,468.0,670.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,482.0,506.0
13-04 02:39:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,140.0,260.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,274.0,356.0
13-04 02:39:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,214.0,314.0
13-04 02:39:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,348.0,410.0
13-04 02:39:48,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,969060352.0,698679296.0,1258975232.0,30692360192.0,408.0,452.0
13-04 02:39:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,214.0,314.0
13-04 02:39:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,200.0,302.0
13-04 02:39:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,436.0,476.0
13-04 02:39:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,214.0,314.0
13-04 02:39:53,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,969056256.0,698679296.0,1258979328.0,30692360192.0,408.0,452.0
13-04 02:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,214.0,314.0
13-04 02:39:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,288.0,368.0
13-04 02:39:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,200.0,302.0
13-04 02:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,200.0,302.0
13-04 02:39:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969056256.0,698679296.0,1258979328.0,30692360192.0,260.0,344.0
13-04 02:39:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969056256.0,698679296.0,1258979328.0,30692360192.0,66.0,206.0
13-04 02:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,855.0,518.0
13-04 02:40:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,616.0,314.0
13-04 02:40:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,334.0,356.0
13-04 02:40:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,200.0,302.0
13-04 02:40:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,288.0,368.0
13-04 02:40:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969056256.0,698679296.0,1258979328.0,30692360192.0,334.0,398.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,200.0,302.0
13-04 02:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,348.0,410.0
13-04 02:40:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,348.0,410.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,408.0,452.0
13-04 02:40:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,362.0,422.0
13-04 02:40:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969056256.0,698679296.0,1258979328.0,30692360192.0,214.0,314.0
13-04 02:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,274.0,356.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,274.0,356.0
13-04 02:40:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,288.0,368.0
13-04 02:40:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,260.0,344.0
13-04 02:40:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,140.0,260.0
13-04 02:40:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969052160.0,698683392.0,1258979328.0,30692360192.0,66.0,206.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,362.0,422.0
13-04 02:40:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,140.0,260.0
13-04 02:40:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,274.0,356.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,200.0,302.0
13-04 02:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,140.0,260.0
13-04 02:40:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,969052160.0,698683392.0,1258979328.0,30692360192.0,334.0,398.0
13-04 02:40:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,140.0,260.0
13-04 02:40:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,200.0,302.0
13-04 02:40:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,288.0,368.0
13-04 02:40:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:28,0.0,0.083,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,969048064.0,698683392.0,1258983424.0,30692360192.0,140.0,260.0
13-04 02:40:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,200.0,302.0
13-04 02:40:31,0.582,0.0,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,200.0,302.0
13-04 02:40:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969048064.0,698683392.0,1258983424.0,30692360192.0,422.0,464.0
13-04 02:40:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,200.0,302.0
13-04 02:40:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,602.0,766.0
13-04 02:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:40,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,288.0,368.0
13-04 02:40:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,394.0,616.0
13-04 02:40:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,468.0,494.0
13-04 02:40:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,422.0,464.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,200.0,302.0
13-04 02:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,334.0,398.0
13-04 02:40:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,482.0,506.0
13-04 02:40:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,436.0,476.0
13-04 02:40:52,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,288.0,368.0
13-04 02:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,140.0,260.0
13-04 02:40:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,334.0,398.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,140.0,260.0
13-04 02:40:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969043968.0,698683392.0,1258987520.0,30692360192.0,214.0,314.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,274.0,356.0
13-04 02:41:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,362.0,422.0
13-04 02:41:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,140.0,260.0
13-04 02:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,200.0,302.0
13-04 02:41:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,969043968.0,698683392.0,1258987520.0,30692360192.0,126.0,248.0
13-04 02:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,274.0,356.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,348.0,410.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,496.0,518.0
13-04 02:41:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,274.0,356.0
13-04 02:41:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,969043968.0,698683392.0,1258987520.0,30692360192.0,214.0,314.0
13-04 02:41:09,3.083,1.167,95.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,969256960.0,698683392.0,1258991616.0,30692143104.0,7569.0,7059.0
13-04 02:41:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969248768.0,698683392.0,1258991616.0,30692151296.0,200.0,302.0
13-04 02:41:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969248768.0,698683392.0,1258991616.0,30692151296.0,288.0,368.0
13-04 02:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969248768.0,698683392.0,1258991616.0,30692151296.0,214.0,314.0
13-04 02:41:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969248768.0,698683392.0,1258991616.0,30692151296.0,274.0,356.0
13-04 02:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,969248768.0,698683392.0,1258991616.0,30692151296.0,274.0,356.0
13-04 02:41:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969244672.0,698687488.0,1258991616.0,30692151296.0,288.0,368.0
13-04 02:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,274.0,356.0
13-04 02:41:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,140.0,260.0
13-04 02:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,274.0,356.0
13-04 02:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,274.0,356.0
13-04 02:41:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,260.0,344.0
13-04 02:41:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969244672.0,698687488.0,1258991616.0,30692151296.0,200.0,302.0
13-04 02:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,140.0,260.0
13-04 02:41:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,214.0,314.0
13-04 02:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,140.0,260.0
13-04 02:41:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,288.0,368.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,214.0,314.0
13-04 02:41:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969228288.0,698687488.0,1258991616.0,30692167680.0,274.0,356.0
13-04 02:41:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969228288.0,698687488.0,1258991616.0,30692167680.0,200.0,302.0
13-04 02:41:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969228288.0,698687488.0,1258991616.0,30692167680.0,126.0,248.0
13-04 02:41:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969228288.0,698687488.0,1258991616.0,30692167680.0,200.0,302.0
13-04 02:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,362.0,422.0
13-04 02:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,274.0,356.0
13-04 02:41:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969224192.0,698687488.0,1258995712.0,30692167680.0,200.0,302.0
13-04 02:41:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,214.0,314.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,422.0,464.0
13-04 02:41:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,200.0,302.0
13-04 02:41:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,334.0,398.0
13-04 02:41:38,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,969224192.0,698687488.0,1258995712.0,30692167680.0,354.0,434.0
13-04 02:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,969224192.0,698687488.0,1258995712.0,30692167680.0,610.0,754.0
13-04 02:41:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,260.0,344.0
13-04 02:41:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,362.0,422.0
13-04 02:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,314.0,538.0
13-04 02:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,969224192.0,698687488.0,1258995712.0,30692167680.0,348.0,410.0
13-04 02:41:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,969224192.0,698687488.0,1258995712.0,30692167680.0,394.0,440.0
13-04 02:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,140.0,260.0
13-04 02:41:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,214.0,314.0
13-04 02:41:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,362.0,422.0
13-04 02:41:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,348.0,410.0
13-04 02:41:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,969224192.0,698687488.0,1258995712.0,30692167680.0,348.0,410.0
13-04 02:41:50,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969224192.0,698687488.0,1258995712.0,30692167680.0,214.0,314.0
13-04 02:41:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,214.0,314.0
13-04 02:41:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,140.0,260.0
13-04 02:41:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,274.0,356.0
13-04 02:41:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,496.0,518.0
13-04 02:41:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,288.0,368.0
13-04 02:41:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969224192.0,698687488.0,1258995712.0,30692167680.0,348.0,410.0
13-04 02:41:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,66.0,206.0
13-04 02:41:58,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,214.0,314.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,200.0,302.0
13-04 02:42:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,740.0,302.0
13-04 02:42:01,0.583,0.417,99.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980164608.0,698687488.0,1259053056.0,30681169920.0,5507.0,2945.0
13-04 02:42:02,3.003,0.667,96.163,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,980299776.0,698687488.0,1259036672.0,30681051136.0,20175.0,19126.0
13-04 02:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980299776.0,698687488.0,1259036672.0,30681051136.0,542.0,464.0
13-04 02:42:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,200.0,260.0
13-04 02:42:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,408.0,410.0
13-04 02:42:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,260.0,302.0
13-04 02:42:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,45056.0,0.0,4.0,980295680.0,698687488.0,1259040768.0,30681051136.0,454.0,440.0
13-04 02:42:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,980295680.0,698687488.0,1259040768.0,30681051136.0,482.0,464.0
13-04 02:42:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,288.0,368.0
13-04 02:42:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,482.0,464.0
13-04 02:42:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,274.0,314.0
13-04 02:42:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980422656.0,698687488.0,1259040768.0,30680924160.0,286.0,404.0
13-04 02:42:13,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,980422656.0,698687488.0,1259040768.0,30680924160.0,348.0,368.0
13-04 02:42:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980422656.0,698687488.0,1259040768.0,30680924160.0,260.0,302.0
13-04 02:42:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980422656.0,698687488.0,1259040768.0,30680924160.0,320.0,344.0
13-04 02:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980422656.0,698687488.0,1259040768.0,30680924160.0,274.0,356.0
13-04 02:42:17,5.408,1.082,93.428,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1054228480.0,698687488.0,1259044864.0,30607114240.0,332205.0,318486.0
13-04 02:42:18,27.523,2.252,69.975,0.0,0.0,0.250,0.0,24576.0,0.0,6.0,1354305536.0,698687488.0,1259044864.0,30307037184.0,956728.0,897908.0
13-04 02:42:19,33.361,0.166,66.223,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1389453312.0,698687488.0,1259044864.0,30271889408.0,200.0,260.0
13-04 02:42:20,4.774,0.251,94.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1399377920.0,698687488.0,1259048960.0,30261960704.0,289498.0,140708.0
13-04 02:42:21,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1405853696.0,698687488.0,1259048960.0,30255484928.0,391444.0,158569.0
13-04 02:42:22,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423626240.0,698687488.0,1259053056.0,30237708288.0,390617.0,157618.0
13-04 02:42:23,1.753,0.167,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1450418176.0,698687488.0,1259053056.0,30210916352.0,397070.0,158426.0
13-04 02:42:24,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1453969408.0,698687488.0,1259057152.0,30207361024.0,383056.0,157587.0
13-04 02:42:25,1.669,0.167,98.080,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1470726144.0,698687488.0,1259061248.0,30190600192.0,400353.0,159450.0
13-04 02:42:26,1.753,0.250,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1496121344.0,698687488.0,1259061248.0,30165204992.0,386733.0,157018.0
13-04 02:42:27,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1496498176.0,698687488.0,1259065344.0,30164824064.0,387583.0,157994.0
13-04 02:42:28,2.914,0.250,96.836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1345015808.0,698687488.0,1259065344.0,30316306432.0,400647.0,157951.0
13-04 02:42:29,3.071,0.166,96.680,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1341075456.0,698687488.0,1259069440.0,30320242688.0,382389.0,157746.0
13-04 02:42:30,2.335,0.0,97.415,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1344249856.0,698687488.0,1259069440.0,30317068288.0,391880.0,157907.0
13-04 02:42:31,2.085,0.083,97.832,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1347801088.0,698687488.0,1259073536.0,30313512960.0,391731.0,158015.0
13-04 02:42:32,1.590,0.084,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1355292672.0,698687488.0,1259073536.0,30306021376.0,408069.0,160281.0
13-04 02:42:33,1.751,0.083,98.165,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,1365446656.0,698687488.0,1259077632.0,30295863296.0,379774.0,156720.0
13-04 02:42:34,1.756,0.084,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1370140672.0,698687488.0,1259081728.0,30291165184.0,388836.0,158587.0
13-04 02:42:35,1.417,0.083,98.167,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1373061120.0,698687488.0,1259081728.0,30288244736.0,387861.0,158858.0
13-04 02:42:36,1.419,0.0,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1374957568.0,698687488.0,1259089920.0,30286340096.0,392951.0,158998.0
13-04 02:42:37,2.328,0.166,97.506,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1378766848.0,698687488.0,1259089920.0,30282530816.0,392697.0,159242.0
13-04 02:42:38,1.917,0.250,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388412928.0,698687488.0,1259094016.0,30272880640.0,379093.0,156827.0
13-04 02:42:39,0.919,0.251,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1393364992.0,698687488.0,1259094016.0,30267928576.0,406580.0,161436.0
13-04 02:42:40,1.087,0.167,98.579,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1407614976.0,698687488.0,1259098112.0,30253674496.0,396677.0,160345.0
13-04 02:42:41,1.088,0.084,98.828,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1410498560.0,698687488.0,1259102208.0,30250786816.0,387605.0,157663.0
13-04 02:42:42,1.585,0.250,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1414688768.0,698687488.0,1259102208.0,30246596608.0,401111.0,158720.0
13-04 02:42:43,1.505,0.251,98.161,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1414811648.0,698687488.0,1259106304.0,30246469632.0,396695.0,158210.0
13-04 02:42:44,2.003,0.083,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1416843264.0,698687488.0,1259106304.0,30244438016.0,378706.0,156022.0
13-04 02:42:45,1.582,0.250,98.002,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1416835072.0,698691584.0,1259110400.0,30244438016.0,392368.0,157974.0
13-04 02:42:46,2.005,0.084,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1418104832.0,698691584.0,1259110400.0,30243168256.0,396802.0,158519.0
13-04 02:42:47,1.171,0.251,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1418354688.0,698691584.0,1259114496.0,30242914304.0,383227.0,157088.0
13-04 02:42:48,1.921,0.334,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421783040.0,698691584.0,1259114496.0,30239485952.0,316943.0,149508.0
13-04 02:42:49,1.751,0.167,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1423048704.0,698691584.0,1259118592.0,30238216192.0,476637.0,171193.0
13-04 02:42:50,1.499,0.167,98.251,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1433202688.0,698691584.0,1259122688.0,30228058112.0,396799.0,161317.0
13-04 02:42:51,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1446662144.0,698691584.0,1259122688.0,30214598656.0,383093.0,158421.0
13-04 02:42:52,1.168,0.250,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1452879872.0,698691584.0,1259126784.0,30208376832.0,392134.0,159079.0
13-04 02:42:53,1.336,0.167,98.414,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1459355648.0,698691584.0,1259126784.0,30201901056.0,392319.0,158919.0
13-04 02:42:54,1.251,0.334,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471414272.0,698691584.0,1259130880.0,30189838336.0,396889.0,158946.0
13-04 02:42:55,1.829,0.249,97.672,0.249,0.0,0.0,0.0,16384.0,0.0,2.0,1485000704.0,698691584.0,1259130880.0,30176251904.0,392344.0,158226.0
13-04 02:42:56,1.086,0.251,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1489186816.0,698691584.0,1259134976.0,30172061696.0,392454.0,157490.0
13-04 02:42:57,1.501,0.417,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490706432.0,698691584.0,1259139072.0,30170537984.0,383236.0,157023.0
13-04 02:42:58,1.420,0.084,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490706432.0,698691584.0,1259139072.0,30170537984.0,400722.0,158333.0
13-04 02:42:59,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492099072.0,698691584.0,1259143168.0,30169141248.0,392467.0,157991.0
13-04 02:43:00,1.841,0.084,97.992,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1492480000.0,698691584.0,1259143168.0,30168760320.0,387400.0,156685.0
13-04 02:43:01,1.336,0.083,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492475904.0,698691584.0,1259147264.0,30168760320.0,392393.0,157686.0
13-04 02:43:02,1.581,0.250,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1492602880.0,698691584.0,1259147264.0,30168633344.0,396589.0,158304.0
13-04 02:43:03,1.830,0.166,98.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1496788992.0,698691584.0,1259151360.0,30164443136.0,399235.0,158648.0
13-04 02:43:04,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498439680.0,698691584.0,1259151360.0,30162792448.0,385234.0,156358.0
13-04 02:43:05,1.415,0.0,98.418,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1498689536.0,698691584.0,1259155456.0,30162538496.0,388224.0,158749.0
13-04 02:43:06,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500590080.0,698691584.0,1259159552.0,30160633856.0,401177.0,159926.0
13-04 02:43:07,0.917,0.167,98.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500712960.0,698691584.0,1259163648.0,30160506880.0,392886.0,159465.0
13-04 02:43:08,1.086,0.167,98.747,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1502486528.0,698691584.0,1259167744.0,30158729216.0,303753.0,148363.0
13-04 02:43:09,0.918,0.167,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1502486528.0,698691584.0,1259167744.0,30158729216.0,476720.0,170043.0
13-04 02:43:10,1.418,0.0,98.332,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1502482432.0,698691584.0,1259171840.0,30158729216.0,392197.0,158797.0
13-04 02:43:11,1.003,0.167,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1502482432.0,698691584.0,1259171840.0,30158729216.0,384740.0,156683.0
13-04 02:43:12,1.087,0.251,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1502732288.0,698691584.0,1259175936.0,30158475264.0,395546.0,158035.0
13-04 02:43:13,1.170,0.251,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503109120.0,698691584.0,1259180032.0,30158094336.0,396581.0,158600.0
13-04 02:43:14,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462857728.0,698691584.0,1259180032.0,30198345728.0,395408.0,158005.0
13-04 02:43:15,1.503,0.167,98.247,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1465901056.0,698691584.0,1259184128.0,30195298304.0,384185.0,157023.0
13-04 02:43:16,1.997,0.166,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1427173376.0,698691584.0,1259184128.0,30234025984.0,392316.0,158661.0
13-04 02:43:17,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1426661376.0,698691584.0,1259188224.0,30234533888.0,396691.0,158616.0
13-04 02:43:18,1.415,0.083,98.501,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1430216704.0,698691584.0,1259188224.0,30230978560.0,308460.0,148606.0
13-04 02:43:19,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1432752128.0,698691584.0,1259192320.0,30228439040.0,484869.0,171488.0
13-04 02:43:20,1.003,0.251,98.495,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,1437704192.0,698691584.0,1259192320.0,30223486976.0,378910.0,157430.0
13-04 02:43:21,1.582,0.167,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1442144256.0,698691584.0,1259196416.0,30219042816.0,396365.0,159054.0
13-04 02:43:22,1.498,0.166,98.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1444933632.0,698691584.0,1259200512.0,30216249344.0,380479.0,157897.0
13-04 02:43:23,1.505,0.334,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1447329792.0,698691584.0,1259200512.0,30213853184.0,384474.0,158292.0
13-04 02:43:24,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1450119168.0,698691584.0,1259204608.0,30211059712.0,406910.0,159728.0
13-04 02:43:25,1.089,0.168,98.660,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1454563328.0,698691584.0,1259204608.0,30206615552.0,387549.0,158051.0
13-04 02:43:26,1.332,0.167,98.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455702016.0,698691584.0,1259208704.0,30205472768.0,384706.0,158588.0
13-04 02:43:27,1.500,0.083,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1463447552.0,698691584.0,1259208704.0,30197727232.0,409048.0,160774.0
13-04 02:43:28,1.503,0.334,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1465094144.0,698691584.0,1259212800.0,30196076544.0,391862.0,158032.0
13-04 02:43:29,1.501,0.083,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1467883520.0,698691584.0,1259216896.0,30193283072.0,392382.0,157564.0
13-04 02:43:30,1.418,0.250,97.998,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,1468264448.0,698691584.0,1259216896.0,30192902144.0,387527.0,156854.0
13-04 02:43:31,1.832,0.250,97.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1428135936.0,698691584.0,1259220992.0,30233026560.0,401625.0,158549.0
13-04 02:43:32,1.590,0.251,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1391775744.0,698691584.0,1259220992.0,30269386752.0,392614.0,158626.0
13-04 02:43:33,1.836,0.167,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1391935488.0,698691584.0,1259225088.0,30269222912.0,383172.0,157208.0
13-04 02:43:34,2.165,0.083,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1393975296.0,698691584.0,1259225088.0,30267183104.0,396206.0,158121.0
13-04 02:43:35,1.665,0.083,98.085,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1397907456.0,698691584.0,1259229184.0,30263246848.0,386690.0,157853.0
13-04 02:43:36,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1399939072.0,698691584.0,1259229184.0,30261215232.0,398385.0,159506.0
13-04 02:43:37,1.500,0.083,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1407803392.0,698691584.0,1259237376.0,30253342720.0,392289.0,158881.0
13-04 02:43:38,1.334,0.167,98.499,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1415925760.0,698691584.0,1259241472.0,30245216256.0,308360.0,148952.0
13-04 02:43:39,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1422655488.0,698691584.0,1259241472.0,30238486528.0,476513.0,170117.0
13-04 02:43:40,1.669,0.167,97.913,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1429635072.0,698691584.0,1259245568.0,30231502848.0,396861.0,159059.0
13-04 02:43:41,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1434206208.0,698691584.0,1259245568.0,30226931712.0,392038.0,158057.0
13-04 02:43:42,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1439662080.0,698691584.0,1259249664.0,30221471744.0,378914.0,156970.0
13-04 02:43:43,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1449394176.0,698691584.0,1259249664.0,30211739648.0,499826.0,312121.0
13-04 02:43:44,1.090,0.084,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455357952.0,698691584.0,1259253760.0,30205771776.0,401680.0,159760.0
13-04 02:43:45,1.334,0.334,98.249,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1461575680.0,698691584.0,1259257856.0,30199549952.0,383520.0,156781.0
13-04 02:43:46,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1465131008.0,698691584.0,1259257856.0,30195994624.0,392208.0,157263.0
13-04 02:43:47,1.254,0.167,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1465380864.0,698691584.0,1259261952.0,30195740672.0,405614.0,159732.0
13-04 02:43:48,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1467666432.0,698691584.0,1259261952.0,30193455104.0,322003.0,149927.0
13-04 02:43:49,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1468932096.0,698691584.0,1259266048.0,30192185344.0,453397.0,169703.0
13-04 02:43:50,0.835,0.334,98.663,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1469186048.0,698691584.0,1259266048.0,30191931392.0,405814.0,160399.0
13-04 02:43:51,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1470578688.0,698691584.0,1259270144.0,30190534656.0,374221.0,155493.0
13-04 02:43:52,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472610304.0,698691584.0,1259270144.0,30188503040.0,397149.0,158379.0
13-04 02:43:53,1.419,0.0,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1474256896.0,698691584.0,1259274240.0,30186852352.0,387825.0,158528.0
13-04 02:43:54,1.006,0.084,98.910,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1474633728.0,698691584.0,1259278336.0,30186471424.0,392410.0,159101.0
13-04 02:43:55,1.085,0.167,98.414,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1479585792.0,698691584.0,1259278336.0,30181519360.0,396750.0,159380.0
13-04 02:43:56,1.169,0.083,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1487327232.0,698691584.0,1259282432.0,30173773824.0,382436.0,157950.0
13-04 02:43:57,1.250,0.250,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490628608.0,698691584.0,1259282432.0,30170472448.0,362735.0,156307.0
13-04 02:43:58,1.500,0.083,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1492148224.0,698691584.0,1259286528.0,30168948736.0,428099.0,163977.0
13-04 02:43:59,1.340,0.168,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499385856.0,698691584.0,1259286528.0,30161711104.0,403725.0,159111.0
13-04 02:44:00,1.338,0.167,98.328,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1506746368.0,698691584.0,1259290624.0,30154346496.0,392869.0,157681.0
13-04 02:44:01,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508265984.0,698691584.0,1259294720.0,30152822784.0,392466.0,157329.0
13-04 02:44:02,1.173,0.168,98.576,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1508646912.0,698691584.0,1259294720.0,30152441856.0,387137.0,157254.0
13-04 02:44:03,1.084,0.083,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508769792.0,698691584.0,1259298816.0,30152314880.0,220529.0,137361.0
13-04 02:44:04,1.423,0.167,98.410,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1511563264.0,698691584.0,1259298816.0,30149521408.0,465968.0,172356.0
13-04 02:44:05,1.337,0.167,98.413,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1512448000.0,698691584.0,1259302912.0,30148632576.0,493732.0,174571.0
13-04 02:44:06,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1512701952.0,698691584.0,1259302912.0,30148378624.0,392229.0,157675.0
13-04 02:44:07,1.002,0.167,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1512697856.0,698691584.0,1259307008.0,30148378624.0,214724.0,137582.0
13-04 02:44:08,1.918,0.0,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1517137920.0,698691584.0,1259311104.0,30143934464.0,403642.0,164640.0
13-04 02:44:09,1.668,0.083,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1517260800.0,698691584.0,1259315200.0,30143807488.0,509154.0,179001.0
13-04 02:44:10,1.913,0.0,97.920,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1518018560.0,698691584.0,1259319296.0,30143045632.0,390014.0,156974.0
13-04 02:44:11,1.167,0.083,98.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1518145536.0,698691584.0,1259319296.0,30142918656.0,388578.0,157283.0
13-04 02:44:12,1.173,0.168,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1519919104.0,698691584.0,1259323392.0,30141140992.0,368257.0,155635.0
13-04 02:44:13,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1521188864.0,698691584.0,1259323392.0,30139871232.0,432970.0,162268.0
13-04 02:44:14,1.168,0.167,98.666,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1521438720.0,698691584.0,1259327488.0,30139617280.0,386211.0,157471.0
13-04 02:44:15,1.085,0.167,98.497,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1521438720.0,698691584.0,1259327488.0,30139617280.0,414028.0,159968.0
13-04 02:44:16,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1480929280.0,698691584.0,1259331584.0,30180122624.0,387562.0,157400.0
13-04 02:44:17,1.419,0.083,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1482956800.0,698691584.0,1259335680.0,30178091008.0,391985.0,158171.0
13-04 02:44:18,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1482829824.0,698691584.0,1259335680.0,30178217984.0,382990.0,156776.0
13-04 02:44:19,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1484222464.0,698691584.0,1259339776.0,30176821248.0,406430.0,158637.0
13-04 02:44:20,1.915,0.250,97.752,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1445969920.0,698691584.0,1259339776.0,30215073792.0,408411.0,159705.0
13-04 02:44:21,2.087,0.083,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1447649280.0,698691584.0,1259343872.0,30213390336.0,389526.0,157527.0
13-04 02:44:22,1.419,0.334,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1414000640.0,698691584.0,1259343872.0,30247038976.0,398686.0,158923.0
13-04 02:44:23,1.420,0.084,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1413996544.0,698691584.0,1259347968.0,30247038976.0,373531.0,156301.0
13-04 02:44:24,1.665,0.250,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1416409088.0,698691584.0,1259347968.0,30244626432.0,420037.0,161280.0
13-04 02:44:25,1.170,0.0,98.663,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1421484032.0,698691584.0,1259352064.0,30239547392.0,383962.0,158386.0
13-04 02:44:26,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1426178048.0,698691584.0,1259356160.0,30234849280.0,392586.0,157833.0
13-04 02:44:27,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1430876160.0,698691584.0,1259356160.0,30230151168.0,389133.0,158671.0
13-04 02:44:28,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1434681344.0,698691584.0,1259360256.0,30226341888.0,404698.0,160463.0
13-04 02:44:29,0.917,0.417,98.582,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1438236672.0,698691584.0,1259360256.0,30222786560.0,384461.0,158217.0
13-04 02:44:30,1.256,0.251,98.157,0.335,0.0,0.0,0.0,32768.0,0.0,3.0,1441280000.0,698691584.0,1259364352.0,30219739136.0,406077.0,159959.0
13-04 02:44:31,2.243,0.249,97.508,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1445216256.0,698691584.0,1259364352.0,30215802880.0,387639.0,157463.0
13-04 02:44:32,1.753,0.083,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1447624704.0,698691584.0,1259368448.0,30213390336.0,393176.0,158269.0
13-04 02:44:33,1.423,0.084,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1454858240.0,698691584.0,1259372544.0,30206152704.0,339489.0,150985.0
13-04 02:44:34,1.582,0.250,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457270784.0,698691584.0,1259372544.0,30203740160.0,412614.0,162961.0
13-04 02:44:35,1.503,0.167,98.080,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1460314112.0,698691584.0,1259376640.0,30200692736.0,402490.0,159300.0
13-04 02:44:36,1.754,0.334,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1420951552.0,698691584.0,1259376640.0,30240055296.0,387684.0,157649.0
13-04 02:44:37,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1424883712.0,698691584.0,1259380736.0,30236119040.0,362197.0,155716.0
13-04 02:44:38,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424244736.0,698691584.0,1259384832.0,30236753920.0,349137.0,153882.0
13-04 02:44:39,1.753,0.167,98.080,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1425510400.0,698691584.0,1259388928.0,30235484160.0,467425.0,171735.0
13-04 02:44:40,1.500,0.250,98.083,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1432240128.0,698691584.0,1259388928.0,30228754432.0,401789.0,159916.0
13-04 02:44:41,1.844,0.084,98.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1437315072.0,698691584.0,1259393024.0,30223675392.0,358727.0,154632.0
13-04 02:44:42,1.835,0.250,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1440739328.0,698691584.0,1259397120.0,30220247040.0,413101.0,161342.0
13-04 02:44:43,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1448992768.0,698691584.0,1259397120.0,30211993600.0,379052.0,156956.0
13-04 02:44:44,1.751,0.334,97.915,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1458765824.0,698691584.0,1259401216.0,30202216448.0,411024.0,159708.0
13-04 02:44:45,1.669,0.250,97.830,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1467269120.0,698695680.0,1259401216.0,30193709056.0,392467.0,158080.0
13-04 02:44:46,1.747,0.333,97.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1471582208.0,698695680.0,1259405312.0,30189391872.0,392752.0,158039.0
13-04 02:44:47,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1476407296.0,698695680.0,1259405312.0,30184566784.0,396316.0,159086.0
13-04 02:44:48,1.750,0.167,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1484369920.0,698695680.0,1259409408.0,30176600064.0,393975.0,158038.0
13-04 02:44:49,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492541440.0,698695680.0,1259413504.0,30168424448.0,383840.0,157932.0
13-04 02:44:50,1.672,0.084,97.910,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,1497874432.0,698695680.0,1259413504.0,30163091456.0,401201.0,158094.0
13-04 02:44:51,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499521024.0,698695680.0,1259417600.0,30161440768.0,392634.0,158327.0
13-04 02:44:52,1.418,0.250,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1502314496.0,698695680.0,1259417600.0,30158647296.0,396994.0,158473.0
13-04 02:44:53,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1501929472.0,698695680.0,1259421696.0,30159028224.0,383742.0,157083.0
13-04 02:44:54,1.589,0.084,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1502818304.0,698695680.0,1259421696.0,30158139392.0,397178.0,158697.0
13-04 02:44:55,1.006,0.084,98.826,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1503068160.0,698695680.0,1259425792.0,30157885440.0,387981.0,157991.0
13-04 02:44:56,1.503,0.334,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505226752.0,698695680.0,1259425792.0,30155726848.0,396979.0,158535.0
13-04 02:44:57,1.172,0.084,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505349632.0,698695680.0,1259429888.0,30155599872.0,389733.0,157649.0
13-04 02:44:58,1.910,0.249,97.841,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508139008.0,698695680.0,1259433984.0,30152806400.0,388083.0,158123.0
13-04 02:44:59,1.084,0.167,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1508392960.0,698695680.0,1259433984.0,30152552448.0,404845.0,160350.0
13-04 02:45:00,1.333,0.167,98.333,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1511436288.0,698695680.0,1259438080.0,30149505024.0,379586.0,157073.0
13-04 02:45:01,1.749,0.167,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1517785088.0,698695680.0,1259438080.0,30143156224.0,392576.0,158286.0
13-04 02:45:02,1.753,0.083,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1481465856.0,698695680.0,1259442176.0,30179471360.0,397377.0,158997.0
13-04 02:45:03,1.749,0.0,98.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1480671232.0,698695680.0,1259442176.0,30180265984.0,392473.0,158613.0
13-04 02:45:04,1.417,0.167,98.417,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1486286848.0,698695680.0,1259446272.0,30174646272.0,397202.0,158674.0
13-04 02:45:05,1.334,0.167,98.249,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,1491869696.0,698695680.0,1259450368.0,30169059328.0,384176.0,157946.0
13-04 02:45:06,1.421,0.0,98.579,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1494282240.0,698695680.0,1259450368.0,30166646784.0,402119.0,159454.0
13-04 02:45:07,1.414,0.166,98.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1495801856.0,698695680.0,1259454464.0,30165123072.0,392658.0,158142.0
13-04 02:45:08,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460248576.0,698695680.0,1259454464.0,30200676352.0,384105.0,157994.0
13-04 02:45:09,1.917,0.083,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1418465280.0,698695680.0,1259462656.0,30242451456.0,342780.0,155829.0
13-04 02:45:10,1.920,0.083,97.913,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1419755520.0,698695680.0,1259462656.0,30241161216.0,451573.0,166231.0
13-04 02:45:11,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1424556032.0,698695680.0,1259466752.0,30236356608.0,392589.0,158302.0
13-04 02:45:12,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1426968576.0,698695680.0,1259466752.0,30233944064.0,366364.0,155535.0
13-04 02:45:13,1.420,0.0,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1431027712.0,698695680.0,1259470848.0,30229880832.0,383938.0,158840.0
13-04 02:45:14,1.751,0.334,97.915,0.0,0.0,0.0,0.0,81920.0,0.0,4.0,1438515200.0,698695680.0,1259474944.0,30222389248.0,423687.0,162830.0
13-04 02:45:15,2.082,0.333,97.252,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1445879808.0,698695680.0,1259474944.0,30215024640.0,397086.0,158863.0
13-04 02:45:16,1.086,0.0,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1449558016.0,698695680.0,1259479040.0,30211342336.0,357300.0,155335.0
13-04 02:45:17,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1450700800.0,698695680.0,1259479040.0,30210199552.0,419622.0,163260.0
13-04 02:45:18,1.338,0.084,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1451077632.0,698695680.0,1259483136.0,30209818624.0,405959.0,159849.0
13-04 02:45:19,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1453998080.0,698695680.0,1259483136.0,30206898176.0,411217.0,160974.0
13-04 02:45:20,1.002,0.167,98.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1459326976.0,698695680.0,1259487232.0,30201565184.0,373771.0,156105.0
13-04 02:45:21,1.171,0.084,98.662,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1463513088.0,698695680.0,1259491328.0,30197374976.0,385013.0,157585.0
13-04 02:45:22,1.578,0.249,98.090,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1469100032.0,698695680.0,1259491328.0,30191788032.0,390813.0,158384.0
13-04 02:45:23,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1470619648.0,698695680.0,1259495424.0,30190264320.0,375619.0,155751.0
13-04 02:45:24,1.336,0.083,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471541248.0,698695680.0,1259495424.0,30189342720.0,419637.0,161893.0
13-04 02:45:25,1.084,0.250,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1472774144.0,698695680.0,1259499520.0,30188105728.0,384168.0,157392.0
13-04 02:45:26,1.334,0.167,98.249,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1476710400.0,698695680.0,1259499520.0,30184169472.0,393406.0,158156.0
13-04 02:45:27,2.078,0.166,97.672,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1480896512.0,698695680.0,1259503616.0,30179979264.0,377484.0,156307.0
13-04 02:45:28,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1481277440.0,698695680.0,1259503616.0,30179598336.0,413040.0,160740.0
13-04 02:45:29,1.835,0.167,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1484447744.0,698695680.0,1259507712.0,30176423936.0,400824.0,159367.0
13-04 02:45:30,1.664,0.083,98.253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1491300352.0,698695680.0,1259511808.0,30169567232.0,385045.0,157088.0
13-04 02:45:31,1.004,0.084,98.661,0.251,0.0,0.0,0.0,24576.0,0.0,4.0,1495236608.0,698695680.0,1259511808.0,30165630976.0,380583.0,157543.0
13-04 02:45:32,1.084,0.083,98.749,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1501454336.0,698695680.0,1259515904.0,30159409152.0,188287.0,133913.0
13-04 02:45:33,1.255,0.251,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508691968.0,698695680.0,1259515904.0,30152171520.0,558553.0,182714.0
13-04 02:45:34,2.085,0.167,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1512116224.0,698695680.0,1259520000.0,30148743168.0,440957.0,168201.0
13-04 02:45:35,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1516433408.0,698695680.0,1259520000.0,30144425984.0,393070.0,158220.0
13-04 02:45:36,1.418,0.334,98.165,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1524174848.0,698695680.0,1259524096.0,30136680448.0,393011.0,158144.0
13-04 02:45:37,1.173,0.084,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1530773504.0,698695680.0,1259528192.0,30130077696.0,388009.0,157137.0
13-04 02:45:38,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1532551168.0,698695680.0,1259528192.0,30128300032.0,392900.0,158135.0
13-04 02:45:39,1.085,0.167,98.664,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1532674048.0,698695680.0,1259532288.0,30128173056.0,158553.0,131663.0
13-04 02:45:40,1.165,0.166,98.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1532542976.0,698695680.0,1259536384.0,30128300032.0,422156.0,102129.0
13-04 02:45:41,0.334,0.083,99.332,0.250,0.0,0.0,0.0,61440.0,0.0,10.0,1533337600.0,698695680.0,1259536384.0,30127505408.0,38163.0,119317.0
13-04 02:45:42,0.584,0.083,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1522798592.0,698695680.0,1259536384.0,30138044416.0,18878.0,33518.0
13-04 02:45:43,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490927616.0,698695680.0,1259536384.0,30169915392.0,17848.0,32428.0
13-04 02:45:44,0.584,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490546688.0,698695680.0,1259536384.0,30170296320.0,17860.0,32504.0
13-04 02:45:45,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1491054592.0,698695680.0,1259536384.0,30169788416.0,17726.0,32408.0
13-04 02:45:46,2.248,0.250,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1493843968.0,698695680.0,1259540480.0,30166994944.0,316977.0,161376.0
13-04 02:45:47,3.411,0.166,96.256,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1496502272.0,698695680.0,1259548672.0,30164328448.0,1137700.0,341250.0
13-04 02:45:48,3.586,0.250,96.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1503481856.0,698695680.0,1259552768.0,30157344768.0,1236586.0,354641.0
13-04 02:45:49,4.264,0.084,95.652,0.0,0.0,0.0,0.0,81920.0,0.0,2.0,1508556800.0,698695680.0,1259556864.0,30152265728.0,1085486.0,342027.0
13-04 02:45:50,2.757,0.084,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1513119744.0,698695680.0,1259565056.0,30147694592.0,1326478.0,359806.0
13-04 02:45:51,2.912,0.166,96.755,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1517686784.0,698695680.0,1259569152.0,30143123456.0,1317523.0,355284.0
13-04 02:45:52,2.764,0.168,96.901,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1520852992.0,698695680.0,1259577344.0,30139949056.0,1340160.0,361468.0
13-04 02:45:53,2.689,0.0,97.311,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1523261440.0,698695680.0,1259581440.0,30137536512.0,1323176.0,359879.0
13-04 02:45:54,3.005,0.167,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1532141568.0,698695680.0,1259589632.0,30128648192.0,1273241.0,349667.0
13-04 02:45:55,2.510,0.167,97.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1539756032.0,698695680.0,1259593728.0,30121029632.0,1295529.0,356359.0
13-04 02:45:56,2.343,0.167,97.490,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545842688.0,698695680.0,1259601920.0,30114934784.0,1098305.0,345077.0
13-04 02:45:57,2.845,0.167,96.736,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1547870208.0,698695680.0,1259606016.0,30112903168.0,1231099.0,350882.0
13-04 02:45:58,2.998,0.167,96.836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548115968.0,698695680.0,1259614208.0,30112649216.0,1418051.0,377275.0
13-04 02:45:59,3.245,0.250,96.423,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1549381632.0,698695680.0,1259618304.0,30111379456.0,1309927.0,359718.0
13-04 02:46:00,2.914,0.250,96.836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552547840.0,698695680.0,1259626496.0,30108205056.0,1412193.0,364223.0
13-04 02:46:01,2.759,0.167,97.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552035840.0,698695680.0,1259630592.0,30108712960.0,1303048.0,358409.0
13-04 02:46:02,2.347,0.0,97.569,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1553289216.0,698703872.0,1259638784.0,30107443200.0,1300972.0,361141.0
13-04 02:46:03,2.755,0.250,96.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1553920000.0,698703872.0,1259642880.0,30106808320.0,1341865.0,362240.0
13-04 02:46:04,2.752,0.334,96.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1552896000.0,698703872.0,1259651072.0,30107824128.0,792430.0,326189.0
13-04 02:46:05,2.583,0.250,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1553272832.0,698703872.0,1259655168.0,30107443200.0,1398804.0,383300.0
13-04 02:46:06,2.508,0.167,97.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554538496.0,698703872.0,1259659264.0,30106173440.0,1442995.0,388590.0
13-04 02:46:07,3.088,0.250,96.494,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1558847488.0,698703872.0,1259667456.0,30101856256.0,1496566.0,382094.0
13-04 02:46:08,1.930,0.168,97.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1558966272.0,698703872.0,1259675648.0,30101729280.0,1411711.0,362067.0
13-04 02:46:09,2.187,0.084,97.729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559453696.0,698703872.0,1259679744.0,30101237760.0,994526.0,343188.0
13-04 02:46:10,3.408,0.166,96.259,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1561571328.0,698703872.0,1259687936.0,30099111936.0,1622111.0,384004.0
13-04 02:46:11,2.929,0.167,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1561784320.0,698703872.0,1259696128.0,30098890752.0,1311490.0,358431.0
13-04 02:46:12,2.498,0.333,96.836,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1561014272.0,698707968.0,1259700224.0,30099652608.0,1197954.0,355276.0
13-04 02:46:13,2.421,0.250,97.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1562021888.0,698707968.0,1259708416.0,30098636800.0,1300741.0,368125.0
13-04 02:46:14,2.678,0.251,97.071,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1562017792.0,698707968.0,1259712512.0,30098636800.0,1441566.0,370120.0
13-04 02:46:15,2.748,0.167,97.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1562390528.0,698707968.0,1259720704.0,30098255872.0,1473101.0,372082.0
13-04 02:46:16,2.092,0.167,97.741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1562767360.0,698707968.0,1259724800.0,30097874944.0,1299680.0,356855.0
13-04 02:46:17,2.755,0.167,96.828,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,1565933568.0,698707968.0,1259732992.0,30094700544.0,1223320.0,352341.0
13-04 02:46:18,2.090,0.167,97.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566310400.0,698707968.0,1259737088.0,30094319616.0,1384192.0,365201.0
13-04 02:46:19,2.922,0.0,97.078,0.0,0.0,0.0,0.0,184320.0,0.0,1.0,1565032448.0,698707968.0,1259745280.0,30095589376.0,1419966.0,366903.0
13-04 02:46:20,2.504,0.417,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1566806016.0,698707968.0,1259749376.0,30093811712.0,1385955.0,363295.0
13-04 02:46:21,2.343,0.167,97.406,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1568448512.0,698707968.0,1259757568.0,30092161024.0,1239242.0,350734.0
13-04 02:46:22,2.504,0.167,97.078,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1568952320.0,698707968.0,1259761664.0,30091653120.0,1264967.0,352923.0
13-04 02:46:23,2.590,0.334,96.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1570213888.0,698707968.0,1259769856.0,30090383360.0,1306692.0,356207.0
13-04 02:46:24,2.429,0.251,97.320,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1570590720.0,698707968.0,1259773952.0,30090002432.0,1317314.0,357950.0
13-04 02:46:25,2.513,0.0,97.404,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1572237312.0,698707968.0,1259778048.0,30088351744.0,1318025.0,361429.0
13-04 02:46:26,1.836,0.083,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1573883904.0,698707968.0,1259782144.0,30086701056.0,1263828.0,272042.0
13-04 02:46:27,0.668,0.084,99.165,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1573756928.0,698707968.0,1259782144.0,30086828032.0,93817.0,130064.0
13-04 02:46:28,0.834,0.250,98.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1528426496.0,698707968.0,1259782144.0,30132158464.0,36446.0,65126.0
13-04 02:46:29,1.0,0.083,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1527664640.0,698707968.0,1259782144.0,30132920320.0,34985.0,63482.0
13-04 02:46:30,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1483857920.0,698707968.0,1259782144.0,30176727040.0,35722.0,64742.0
13-04 02:46:31,1.168,0.083,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1483096064.0,698707968.0,1259782144.0,30177488896.0,35560.0,64622.0
13-04 02:46:32,3.175,0.919,95.906,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1444868096.0,698707968.0,1259790336.0,30215708672.0,441512.0,198503.0
13-04 02:46:33,5.083,0.833,93.833,0.167,0.0,0.083,0.0,4096.0,0.0,1.0,1409564672.0,698707968.0,1259794432.0,30251008000.0,1680375.0,398712.0
13-04 02:46:34,4.988,0.166,94.763,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1419239424.0,698707968.0,1259802624.0,30241325056.0,1805269.0,416887.0
13-04 02:46:35,4.921,0.167,94.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1436598272.0,698707968.0,1259806720.0,30223962112.0,1810467.0,415046.0
13-04 02:46:36,4.254,0.334,95.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1452716032.0,698707968.0,1259814912.0,30207836160.0,1904735.0,422901.0
13-04 02:46:37,3.595,0.084,96.321,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1465409536.0,698707968.0,1259819008.0,30195138560.0,1992449.0,426219.0
13-04 02:46:38,4.080,0.333,95.420,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1471119360.0,698707968.0,1259823104.0,30189424640.0,1766531.0,414225.0
13-04 02:46:39,3.759,0.167,95.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1486221312.0,698707968.0,1259831296.0,30174314496.0,863186.0,352674.0
13-04 02:46:40,2.174,0.251,97.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503481856.0,698707968.0,1259839488.0,30157045760.0,165248.0,317795.0
13-04 02:46:41,3.817,0.332,95.768,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1522171904.0,698707968.0,1259847680.0,30138347520.0,1090639.0,407214.0
13-04 02:46:42,3.523,0.336,96.141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1535848448.0,698707968.0,1259851776.0,30124666880.0,1782609.0,468085.0
13-04 02:46:43,4.746,0.333,94.838,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1537744896.0,698707968.0,1259859968.0,30122762240.0,2184428.0,494405.0
13-04 02:46:44,3.920,0.167,95.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1539645440.0,698707968.0,1259864064.0,30120857600.0,1880149.0,482431.0
13-04 02:46:45,4.667,0.167,95.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541541888.0,698707968.0,1259872256.0,30118952960.0,2199601.0,509618.0
13-04 02:46:46,3.425,0.251,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1542553600.0,698707968.0,1259876352.0,30117937152.0,1768927.0,467212.0
13-04 02:46:47,3.428,0.334,96.070,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1543434240.0,698707968.0,1259884544.0,30117048320.0,2448325.0,522258.0
13-04 02:46:48,3.261,0.084,96.488,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1546096640.0,698707968.0,1259888640.0,30114381824.0,1099456.0,424892.0
13-04 02:46:49,3.843,0.167,95.823,0.0,0.0,0.167,0.0,155648.0,0.0,2.0,1549008896.0,698707968.0,1259896832.0,30111461376.0,2251368.0,513804.0
13-04 02:46:50,3.434,0.168,96.231,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1551290368.0,698707968.0,1259900928.0,30109175808.0,1669016.0,485381.0
13-04 02:46:51,4.250,0.250,95.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1554997248.0,698707968.0,1259909120.0,30105460736.0,2615135.0,540339.0
13-04 02:46:52,2.687,0.252,96.977,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1555214336.0,698707968.0,1259913216.0,30105239552.0,1429236.0,465465.0
13-04 02:46:53,3.840,0.083,95.659,0.250,0.0,0.167,0.0,36864.0,0.0,4.0,1558413312.0,698707968.0,1259921408.0,30102032384.0,2278118.0,514163.0
13-04 02:46:54,3.744,0.250,95.923,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1560408064.0,698707968.0,1259925504.0,30100033536.0,1367736.0,456379.0
13-04 02:46:55,3.005,0.250,96.494,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1560653824.0,698707968.0,1259933696.0,30099779584.0,1940284.0,493363.0
13-04 02:46:56,3.583,0.333,96.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1561030656.0,698707968.0,1259937792.0,30099398656.0,1843412.0,492796.0
13-04 02:46:57,2.682,0.335,96.815,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1561403392.0,698707968.0,1259945984.0,30099017728.0,1856802.0,499970.0
13-04 02:46:58,3.350,0.419,96.064,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1563938816.0,698707968.0,1259950080.0,30096478208.0,2043915.0,505313.0
13-04 02:46:59,3.191,0.168,96.558,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1565200384.0,698707968.0,1259958272.0,30095208448.0,1595245.0,491869.0
13-04 02:47:00,3.258,0.334,96.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1565831168.0,698707968.0,1259962368.0,30094573568.0,2419373.0,539669.0
13-04 02:47:01,3.180,0.251,96.402,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1565822976.0,698707968.0,1259970560.0,30094573568.0,1864183.0,501583.0
13-04 02:47:02,3.177,0.334,96.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566547968.0,698707968.0,1259974656.0,30093844480.0,2322897.0,534168.0
13-04 02:47:03,3.193,0.252,96.387,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1568063488.0,698707968.0,1259982848.0,30092320768.0,1796195.0,486387.0
13-04 02:47:04,3.997,0.167,95.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1569710080.0,698707968.0,1259986944.0,30090670080.0,2030100.0,498844.0
13-04 02:47:05,3.247,0.333,96.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1570463744.0,698707968.0,1259995136.0,30089908224.0,1670586.0,482531.0
13-04 02:47:06,3.509,0.167,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1571983360.0,698707968.0,1259999232.0,30088384512.0,2035722.0,504606.0
13-04 02:47:07,3.018,0.251,96.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1572864000.0,698707968.0,1260007424.0,30087495680.0,2090987.0,509437.0
13-04 02:47:08,3.258,0.334,96.157,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1573621760.0,698707968.0,1260011520.0,30086733824.0,2312249.0,505992.0
13-04 02:47:09,3.420,0.417,96.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1574506496.0,698707968.0,1260015616.0,30085844992.0,2254991.0,488024.0
13-04 02:47:10,3.183,0.168,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1575858176.0,698707968.0,1260027904.0,30084481024.0,2209511.0,489215.0
13-04 02:47:11,2.581,0.250,97.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1578172416.0,698707968.0,1260032000.0,30082162688.0,302178.0,364160.0
13-04 02:47:12,1.926,0.168,97.571,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1578676224.0,698707968.0,1260036096.0,30081654784.0,1910853.0,416271.0
13-04 02:47:13,3.086,0.250,96.414,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1580232704.0,698707968.0,1260036096.0,30080098304.0,3137681.0,388985.0
13-04 02:47:14,0.501,0.0,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1580707840.0,698707968.0,1260036096.0,30079623168.0,134165.0,172093.0
13-04 02:47:15,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1580707840.0,698707968.0,1260036096.0,30079623168.0,55431.0,98450.0
13-04 02:47:16,0.585,0.167,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1580707840.0,698707968.0,1260036096.0,30079623168.0,54247.0,96614.0
13-04 02:47:17,0.838,0.168,98.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1569660928.0,698707968.0,1260036096.0,30090670080.0,52517.0,95534.0
13-04 02:47:18,0.919,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537662976.0,698707968.0,1260036096.0,30122668032.0,53328.0,96848.0
13-04 02:47:19,1.923,0.084,97.826,0.084,0.0,0.084,0.0,155648.0,0.0,3.0,1484804096.0,698707968.0,1260044288.0,30175518720.0,242968.0,179759.0
13-04 02:47:20,3.759,0.334,95.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1491017728.0,698707968.0,1260048384.0,30169300992.0,1940255.0,453639.0
13-04 02:47:21,6.444,1.004,92.469,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1436123136.0,698707968.0,1260052480.0,30224191488.0,2286561.0,467199.0
13-04 02:47:22,5.676,0.167,94.073,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1418215424.0,698707968.0,1260060672.0,30242091008.0,2416736.0,465222.0
13-04 02:47:23,4.271,0.419,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1435828224.0,698707968.0,1260064768.0,30224474112.0,2500300.0,489806.0
13-04 02:47:24,5.083,0.250,94.583,0.0,0.0,0.083,0.0,36864.0,0.0,4.0,1448296448.0,698707968.0,1260072960.0,30211997696.0,2540449.0,491078.0
13-04 02:47:25,4.420,0.500,94.996,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1467211776.0,698707968.0,1260077056.0,30193078272.0,2575715.0,490742.0
13-04 02:47:26,4.090,0.417,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1489899520.0,698707968.0,1260085248.0,30170382336.0,2371414.0,471459.0
13-04 02:47:27,3.943,0.252,95.805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505259520.0,698707968.0,1260089344.0,30155018240.0,2413520.0,473547.0
13-04 02:47:28,4.0,0.250,95.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1525030912.0,698707968.0,1260097536.0,30135238656.0,2545421.0,492819.0
13-04 02:47:29,4.257,0.250,95.242,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1539944448.0,698707968.0,1260101632.0,30120321024.0,2436153.0,481143.0
13-04 02:47:30,3.518,0.251,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541332992.0,698707968.0,1260109824.0,30118924288.0,2576049.0,489002.0
13-04 02:47:31,4.097,0.334,95.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1546694656.0,698707968.0,1260113920.0,30113558528.0,2460911.0,483285.0
13-04 02:47:32,2.941,0.084,96.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1547288576.0,698707968.0,1260122112.0,30112956416.0,2348755.0,481574.0
13-04 02:47:33,3.673,0.167,95.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1550077952.0,698707968.0,1260126208.0,30110162944.0,2272754.0,469526.0
13-04 02:47:34,3.196,0.168,96.384,0.168,0.0,0.084,0.0,28672.0,0.0,5.0,1551306752.0,698707968.0,1260134400.0,30108925952.0,2391669.0,472511.0
13-04 02:47:35,3.604,0.084,96.312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552224256.0,698707968.0,1260138496.0,30108004352.0,2550827.0,489165.0
13-04 02:47:36,3.910,0.416,95.591,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1553739776.0,698707968.0,1260146688.0,30106480640.0,2530068.0,499380.0
13-04 02:47:37,3.601,0.084,96.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1554530304.0,698707968.0,1260150784.0,30105686016.0,2398036.0,478440.0
13-04 02:47:38,2.757,0.167,97.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556140032.0,698707968.0,1260158976.0,30104068096.0,572362.0,366123.0
13-04 02:47:39,3.353,0.251,96.312,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1557024768.0,698707968.0,1260163072.0,30103179264.0,2688820.0,521149.0
13-04 02:47:40,3.685,0.503,95.645,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1557270528.0,698707968.0,1260171264.0,30102925312.0,2702223.0,535602.0
13-04 02:47:41,3.188,0.168,96.644,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1557389312.0,698707968.0,1260179456.0,30102798336.0,2607452.0,520748.0
13-04 02:47:42,3.756,0.334,95.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1558175744.0,698707968.0,1260187648.0,30102003712.0,1874022.0,469586.0
13-04 02:47:43,3.515,0.335,96.151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560059904.0,698707968.0,1260191744.0,30100115456.0,2017767.0,502500.0
13-04 02:47:44,3.604,0.168,95.977,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1563209728.0,698707968.0,1260199936.0,30096957440.0,2722421.0,548757.0
13-04 02:47:45,3.018,0.251,96.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1564508160.0,698707968.0,1260204032.0,30095654912.0,2535796.0,518067.0
13-04 02:47:46,3.353,0.251,96.312,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1567387648.0,698707968.0,1260212224.0,30092767232.0,2366987.0,514942.0
13-04 02:47:47,3.512,0.167,96.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1569320960.0,698707968.0,1260216320.0,30090829824.0,1897779.0,488016.0
13-04 02:47:48,3.515,0.251,96.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1571057664.0,698707968.0,1260224512.0,30089084928.0,3210593.0,574625.0
13-04 02:47:49,3.993,0.166,95.591,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,1572925440.0,698707968.0,1260228608.0,30087213056.0,2366703.0,509988.0
13-04 02:47:50,3.414,0.250,96.170,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1573330944.0,698707968.0,1260236800.0,30086799360.0,2680801.0,541010.0
13-04 02:47:51,3.361,0.336,96.303,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1575231488.0,698707968.0,1260240896.0,30084894720.0,2445153.0,516556.0
13-04 02:47:52,3.664,0.167,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1575731200.0,698707968.0,1260249088.0,30084386816.0,2399618.0,528142.0
13-04 02:47:53,3.843,0.334,95.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1576267776.0,698707968.0,1260253184.0,30083846144.0,2670573.0,531682.0
13-04 02:47:54,2.929,0.167,96.569,0.251,0.0,0.084,0.0,245760.0,0.0,4.0,1576226816.0,698707968.0,1260261376.0,30083878912.0,1928761.0,485114.0
13-04 02:47:55,3.509,0.501,95.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1578000384.0,698707968.0,1260265472.0,30082101248.0,2546721.0,523190.0
13-04 02:47:56,4.409,0.250,95.258,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1579388928.0,698707968.0,1260273664.0,30080704512.0,2391444.0,522725.0
13-04 02:47:57,3.775,0.084,96.141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1579765760.0,698707968.0,1260277760.0,30080323584.0,2701668.0,535944.0
13-04 02:47:58,2.766,0.168,96.982,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1580011520.0,698707968.0,1260285952.0,30080069632.0,2262082.0,517771.0
13-04 02:47:59,2.682,0.335,96.731,0.168,0.0,0.084,0.0,36864.0,0.0,3.0,1581404160.0,698707968.0,1260290048.0,30078672896.0,2417175.0,471705.0
13-04 02:48:00,1.923,0.084,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1583435776.0,698707968.0,1260290048.0,30076641280.0,2610139.0,348724.0
13-04 02:48:01,0.669,0.0,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583816704.0,698707968.0,1260290048.0,30076260352.0,115676.0,189278.0
13-04 02:48:02,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583943680.0,698707968.0,1260290048.0,30076133376.0,71916.0,129956.0
13-04 02:48:03,1.002,0.083,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583943680.0,698707968.0,1260290048.0,30076133376.0,70023.0,127040.0
13-04 02:48:04,0.669,0.084,99.163,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1583943680.0,698707968.0,1260290048.0,30076133376.0,70538.0,128138.0
13-04 02:48:05,2.922,0.751,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1528963072.0,698707968.0,1260290048.0,30131113984.0,70686.0,128246.0
13-04 02:48:06,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1501147136.0,698707968.0,1260298240.0,30158921728.0,742830.0,334962.0
13-04 02:48:07,4.983,0.415,94.601,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1461907456.0,698707968.0,1260302336.0,30198157312.0,2717378.0,522896.0
13-04 02:48:08,6.500,0.333,93.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1420218368.0,698707968.0,1260310528.0,30239838208.0,2795808.0,538963.0
13-04 02:48:09,4.754,0.250,94.912,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1442594816.0,698707968.0,1260314624.0,30217457664.0,2581959.0,522826.0
13-04 02:48:10,6.411,0.250,93.089,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1453981696.0,698707968.0,1260322816.0,30206062592.0,3016137.0,554511.0
13-04 02:48:11,4.682,0.167,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1480290304.0,698707968.0,1260331008.0,30179745792.0,2845331.0,541074.0
13-04 02:48:12,3.491,0.416,96.093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1493614592.0,698707968.0,1260339200.0,30166413312.0,987904.0,425543.0
13-04 02:48:13,5.008,0.417,94.491,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1508499456.0,698707968.0,1260343296.0,30151524352.0,2666642.0,566706.0
13-04 02:48:14,4.362,0.336,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1530552320.0,698707968.0,1260351488.0,30129463296.0,3266821.0,576822.0
13-04 02:48:15,5.764,0.418,93.651,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1545371648.0,698707968.0,1260355584.0,30114639872.0,3932639.0,663526.0
13-04 02:48:16,5.075,0.416,94.343,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1549299712.0,698707968.0,1260363776.0,30110703616.0,3045510.0,594073.0
13-04 02:48:17,4.020,0.503,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1550090240.0,698707968.0,1260367872.0,30109908992.0,3208643.0,606237.0
13-04 02:48:18,4.435,0.335,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1551953920.0,698707968.0,1260376064.0,30108037120.0,3427401.0,611963.0
13-04 02:48:19,3.763,0.334,95.736,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1552203776.0,698707968.0,1260380160.0,30107783168.0,3283981.0,602405.0
13-04 02:48:20,3.940,0.335,95.557,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1555148800.0,698707968.0,1260388352.0,30104829952.0,3183322.0,591976.0
13-04 02:48:21,4.003,0.334,95.496,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1555144704.0,698707968.0,1260392448.0,30104829952.0,3371540.0,593265.0
13-04 02:48:22,4.184,0.335,95.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1557741568.0,698707968.0,1260400640.0,30102224896.0,3515111.0,596954.0
13-04 02:48:23,4.257,0.501,95.159,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1559322624.0,698707968.0,1260404736.0,30100639744.0,3234495.0,568364.0
13-04 02:48:24,3.350,0.251,96.315,0.0,0.0,0.084,0.0,151552.0,0.0,1.0,1560109056.0,698707968.0,1260412928.0,30099845120.0,3207645.0,570791.0
13-04 02:48:25,4.254,0.417,95.163,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1562611712.0,698707968.0,1260417024.0,30097338368.0,3265135.0,577267.0
13-04 02:48:26,3.750,0.250,95.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1563299840.0,698707968.0,1260425216.0,30096642048.0,3157657.0,566880.0
13-04 02:48:27,4.496,0.333,95.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1565392896.0,698707968.0,1260429312.0,30094544896.0,2931175.0,554156.0
13-04 02:48:28,3.824,0.249,95.844,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1565638656.0,698707968.0,1260437504.0,30094290944.0,3019997.0,554636.0
13-04 02:48:29,3.846,0.251,95.736,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1568362496.0,698707968.0,1260441600.0,30091563008.0,3165752.0,566676.0
13-04 02:48:30,3.506,0.250,96.077,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1568419840.0,698707968.0,1260449792.0,30091497472.0,3152568.0,573495.0
13-04 02:48:31,4.341,0.167,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1570955264.0,698707968.0,1260453888.0,30088957952.0,2998174.0,554595.0
13-04 02:48:32,3.344,0.251,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1571106816.0,698707968.0,1260462080.0,30088798208.0,3028750.0,553699.0
13-04 02:48:33,3.682,0.335,95.983,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573195776.0,698707968.0,1260466176.0,30086705152.0,3067560.0,568005.0
13-04 02:48:34,3.183,0.251,96.482,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1573920768.0,698707968.0,1260474368.0,30085971968.0,2980965.0,553754.0
13-04 02:48:35,4.0,0.500,95.167,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1574486016.0,698707968.0,1260478464.0,30085402624.0,3068058.0,564806.0
13-04 02:48:36,3.010,0.084,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1574604800.0,698707968.0,1260486656.0,30085275648.0,1672973.0,467315.0
13-04 02:48:37,3.350,0.503,96.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1576665088.0,698707968.0,1260490752.0,30083211264.0,1899979.0,506387.0
13-04 02:48:38,3.917,0.250,95.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1576878080.0,698707968.0,1260498944.0,30082990080.0,3355405.0,608619.0
13-04 02:48:39,4.655,0.416,94.846,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1578938368.0,698707968.0,1260503040.0,30080925696.0,3614634.0,626463.0
13-04 02:48:40,3.266,0.168,96.315,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1579372544.0,698707968.0,1260511232.0,30080483328.0,2894779.0,564315.0
13-04 02:48:41,4.330,0.167,95.420,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1580380160.0,698707968.0,1260519424.0,30079467520.0,2800923.0,570265.0
13-04 02:48:42,3.261,0.418,96.154,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1580658688.0,698707968.0,1260527616.0,30079180800.0,3252800.0,603031.0
13-04 02:48:43,3.277,0.168,96.555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1585004544.0,698707968.0,1260531712.0,30074830848.0,1527735.0,487005.0
13-04 02:48:44,3.180,0.335,96.402,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1585422336.0,698707968.0,1260539904.0,30074404864.0,3377089.0,586245.0
13-04 02:48:45,4.678,0.167,94.904,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1586307072.0,698707968.0,1260544000.0,30073516032.0,3514189.0,636641.0
13-04 02:48:46,2.924,0.418,96.408,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1586302976.0,698707968.0,1260548096.0,30073516032.0,3765709.0,526752.0
13-04 02:48:47,1.590,0.167,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1587191808.0,698707968.0,1260548096.0,30072627200.0,898986.0,256602.0
13-04 02:48:48,0.835,0.083,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1587572736.0,698707968.0,1260548096.0,30072246272.0,163575.0,213451.0
13-04 02:48:49,1.167,0.167,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1587572736.0,698707968.0,1260548096.0,30072246272.0,89220.0,161624.0
13-04 02:48:50,1.087,0.167,98.662,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1587572736.0,698707968.0,1260548096.0,30072246272.0,88734.0,161198.0
13-04 02:48:51,1.253,0.084,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1587953664.0,698707968.0,1260548096.0,30071865344.0,88393.0,160712.0
13-04 02:48:52,1.248,0.250,98.336,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1588080640.0,698707968.0,1260548096.0,30071738368.0,88393.0,160712.0
13-04 02:48:53,2.759,0.418,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499066368.0,698707968.0,1260552192.0,30160748544.0,276291.0,253771.0
13-04 02:48:54,5.0,0.417,94.417,0.0,0.0,0.167,0.0,143360.0,0.0,1.0,1457504256.0,698707968.0,1260556288.0,30202306560.0,2485465.0,535040.0
13-04 02:48:55,5.927,0.668,93.239,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1433997312.0,698707968.0,1260564480.0,30225805312.0,3283751.0,598917.0
13-04 02:48:56,6.068,0.333,93.267,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,1457176576.0,698707968.0,1260572672.0,30202617856.0,3251491.0,571891.0
13-04 02:48:57,6.015,0.334,93.567,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1474027520.0,698707968.0,1260576768.0,30185762816.0,3204301.0,584179.0
13-04 02:48:58,5.574,0.250,94.093,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1496875008.0,698707968.0,1260584960.0,30162907136.0,3431794.0,610571.0
13-04 02:48:59,5.430,0.418,94.152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1531695104.0,698707968.0,1260589056.0,30128082944.0,3783423.0,639116.0
13-04 02:49:00,4.900,0.498,94.518,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1544097792.0,698707968.0,1260597248.0,30115672064.0,3084668.0,571145.0
13-04 02:49:01,5.426,0.250,94.240,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1546121216.0,698712064.0,1260601344.0,30113640448.0,3289626.0,607672.0
13-04 02:49:02,4.523,0.335,95.142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546272768.0,698712064.0,1260609536.0,30113480704.0,3420369.0,633889.0
13-04 02:49:03,4.257,0.250,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1546362880.0,698712064.0,1260613632.0,30113386496.0,3458516.0,624144.0
13-04 02:49:04,5.167,0.333,94.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1551241216.0,698712064.0,1260621824.0,30108499968.0,3877816.0,662806.0
13-04 02:49:05,4.366,0.084,95.550,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556000768.0,698712064.0,1260625920.0,30103736320.0,3470117.0,620400.0
13-04 02:49:06,4.504,0.250,95.079,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1557008384.0,698712064.0,1260634112.0,30102720512.0,3634551.0,649167.0
13-04 02:49:07,4.921,0.417,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1557512192.0,698712064.0,1260638208.0,30102212608.0,3916115.0,673751.0
13-04 02:49:08,3.673,0.250,95.993,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1557598208.0,698712064.0,1260646400.0,30102118400.0,2515148.0,590474.0
13-04 02:49:09,4.655,0.499,94.763,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1557975040.0,698712064.0,1260650496.0,30101737472.0,3725824.0,669491.0
13-04 02:49:10,3.604,0.419,95.809,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1558380544.0,698712064.0,1260658688.0,30101323776.0,3662324.0,653989.0
13-04 02:49:11,4.766,0.334,94.398,0.251,0.0,0.251,0.0,32768.0,0.0,3.0,1563992064.0,698712064.0,1260666880.0,30095704064.0,4046430.0,690589.0
13-04 02:49:12,4.094,0.418,95.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566236672.0,698712064.0,1260675072.0,30093451264.0,3611551.0,651357.0
13-04 02:49:13,4.243,0.333,95.258,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1567121408.0,698712064.0,1260679168.0,30092562432.0,3566395.0,660276.0
13-04 02:49:14,4.100,0.335,95.565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1568509952.0,698712064.0,1260687360.0,30091165696.0,2718174.0,602240.0
13-04 02:49:15,4.583,0.417,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1568821248.0,698712064.0,1260691456.0,30090850304.0,4499113.0,710868.0
13-04 02:49:16,4.097,0.251,95.318,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,1568972800.0,698712064.0,1260699648.0,30090690560.0,4254244.0,696487.0
13-04 02:49:17,5.162,0.333,94.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1572524032.0,698712064.0,1260703744.0,30087135232.0,3999912.0,677728.0
13-04 02:49:18,3.782,0.336,95.798,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1572962304.0,698712064.0,1260711936.0,30086688768.0,3929460.0,671161.0
13-04 02:49:19,3.673,0.167,95.993,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1573433344.0,698712064.0,1260716032.0,30086213632.0,3213784.0,600422.0
13-04 02:49:20,3.679,0.334,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1574219776.0,698712064.0,1260724224.0,30085419008.0,3246941.0,595700.0
13-04 02:49:21,4.428,0.251,95.155,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1576214528.0,698712064.0,1260728320.0,30083420160.0,4031057.0,671855.0
13-04 02:49:22,4.333,0.333,95.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1576841216.0,698712064.0,1260736512.0,30082785280.0,3910154.0,655650.0
13-04 02:49:23,3.840,0.250,95.826,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1577467904.0,698712064.0,1260744704.0,30082150400.0,3604103.0,641393.0
13-04 02:49:24,4.854,0.167,94.979,0.0,0.0,0.0,0.0,184320.0,0.0,1.0,1581780992.0,698712064.0,1260748800.0,30077833216.0,4304252.0,672587.0
13-04 02:49:25,3.350,0.251,96.231,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1582882816.0,698712064.0,1260756992.0,30076723200.0,3780794.0,634870.0
13-04 02:49:26,3.580,0.500,95.504,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,1583579136.0,698712064.0,1260761088.0,30076022784.0,3575790.0,618285.0
13-04 02:49:27,5.333,0.167,94.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1587187712.0,698712064.0,1260769280.0,30072406016.0,3773557.0,639875.0
13-04 02:49:28,3.917,0.250,95.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1587691520.0,698712064.0,1260773376.0,30071898112.0,3710666.0,628475.0
13-04 02:49:29,2.944,0.252,96.720,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1589907456.0,698712064.0,1260781568.0,30069673984.0,3575585.0,623877.0
13-04 02:49:30,3.620,0.084,96.128,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1588580352.0,698712064.0,1260785664.0,30070996992.0,3617062.0,615339.0
13-04 02:49:31,3.347,0.502,96.151,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1587666944.0,698716160.0,1260793856.0,30071898112.0,3798313.0,640513.0
13-04 02:49:32,3.595,0.334,95.903,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1586679808.0,698716160.0,1260797952.0,30072881152.0,3753441.0,630165.0
13-04 02:49:33,3.583,0.417,95.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1586642944.0,698716160.0,1260802048.0,30072913920.0,3923307.0,592884.0
13-04 02:49:34,1.582,0.083,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1586167808.0,698716160.0,1260802048.0,30073389056.0,711269.0,306928.0
13-04 02:49:35,0.999,0.333,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1587564544.0,698716160.0,1260802048.0,30071992320.0,106503.0,192224.0
13-04 02:49:36,0.755,0.084,98.909,0.252,0.0,0.0,0.0,16384.0,0.0,2.0,1588072448.0,698720256.0,1260797952.0,30071484416.0,106133.0,192914.0
13-04 02:49:37,2.075,0.166,97.676,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1590480896.0,698720256.0,1260802048.0,30069071872.0,106502.0,193424.0
13-04 02:49:38,1.337,0.084,98.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1590480896.0,698720256.0,1260802048.0,30069071872.0,106400.0,193346.0
13-04 02:49:39,2.002,0.667,97.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1590476800.0,698720256.0,1260806144.0,30069071872.0,134557.0,217990.0
13-04 02:49:40,5.021,0.502,94.310,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1549012992.0,698720256.0,1260814336.0,30110527488.0,2822049.0,609905.0
13-04 02:49:41,4.925,0.417,94.407,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1556275200.0,698720256.0,1260818432.0,30103261184.0,4274259.0,691531.0
13-04 02:49:42,3.778,0.336,95.634,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1560485888.0,698720256.0,1260830720.0,30099038208.0,1734229.0,519465.0
13-04 02:49:43,3.008,0.167,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560481792.0,698720256.0,1260834816.0,30099038208.0,1073029.0,494760.0
13-04 02:49:44,4.849,0.418,94.649,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1569869824.0,698720256.0,1260843008.0,30089641984.0,4126385.0,737090.0
13-04 02:49:45,3.667,0.250,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1577611264.0,698720256.0,1260847104.0,30081896448.0,851817.0,518159.0
13-04 02:49:46,4.599,0.334,95.067,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560997888.0,698720256.0,1260855296.0,30098501632.0,2531705.0,615699.0
13-04 02:49:47,5.092,0.501,94.073,0.083,0.0,0.250,0.0,32768.0,0.0,3.0,1551949824.0,698720256.0,1260859392.0,30107545600.0,5773811.0,796344.0
13-04 02:49:48,3.856,0.251,95.893,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552195584.0,698720256.0,1260867584.0,30107291648.0,2676799.0,630044.0
13-04 02:49:49,4.261,0.334,95.238,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1555111936.0,698720256.0,1260871680.0,30104371200.0,3524068.0,673332.0
13-04 02:49:50,5.285,0.503,94.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1560547328.0,698720256.0,1260879872.0,30098927616.0,5112934.0,818439.0
13-04 02:49:51,3.930,0.251,95.652,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1561526272.0,698720256.0,1260883968.0,30097944576.0,3681662.0,721824.0
13-04 02:49:52,4.758,0.501,94.658,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1566154752.0,698720256.0,1260892160.0,30093307904.0,3131885.0,704684.0
13-04 02:49:53,5.653,0.416,93.682,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1566781440.0,698720256.0,1260900352.0,30092673024.0,5438293.0,841518.0
13-04 02:49:54,3.033,0.168,96.799,0.0,0.0,0.0,0.0,167936.0,0.0,4.0,1567346688.0,698720256.0,1260904448.0,30092103680.0,2066579.0,623617.0
13-04 02:49:55,4.439,0.503,94.891,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1566863360.0,698720256.0,1260912640.0,30092578816.0,3843334.0,769308.0
13-04 02:49:56,5.188,0.418,94.226,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1565175808.0,698720256.0,1260916736.0,30094262272.0,5112399.0,862152.0
13-04 02:49:57,3.623,0.084,96.040,0.253,0.0,0.0,0.0,28672.0,0.0,3.0,1565487104.0,698720256.0,1260924928.0,30093942784.0,3813422.0,743052.0
13-04 02:49:58,6.104,0.334,93.311,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1569988608.0,698720256.0,1260929024.0,30089437184.0,6047599.0,964790.0
13-04 02:49:59,6.177,0.167,93.406,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1571598336.0,698720256.0,1260937216.0,30087819264.0,6542857.0,1037444.0
13-04 02:50:00,5.745,0.500,93.672,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1572581376.0,698720256.0,1260941312.0,30086832128.0,5203944.0,894408.0
13-04 02:50:01,5.004,0.417,94.329,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1572667392.0,698720256.0,1260949504.0,30086737920.0,4711067.0,842025.0
13-04 02:50:02,3.526,0.252,95.802,0.084,0.0,0.336,0.0,16384.0,0.0,2.0,1573044224.0,698720256.0,1260953600.0,30086356992.0,3612673.0,726530.0
13-04 02:50:03,4.351,0.418,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1573703680.0,698720256.0,1260961792.0,30085689344.0,3104826.0,678351.0
13-04 02:50:04,4.264,0.334,95.401,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573634048.0,698720256.0,1260965888.0,30085754880.0,3144166.0,686801.0
13-04 02:50:05,3.523,0.252,96.057,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1574100992.0,698720256.0,1260974080.0,30085279744.0,3535042.0,718438.0
13-04 02:50:06,4.829,0.333,94.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1574416384.0,698720256.0,1260978176.0,30084960256.0,3332158.0,700491.0
13-04 02:50:07,4.647,0.498,94.606,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,1574662144.0,698720256.0,1260986368.0,30084706304.0,3193739.0,683666.0
13-04 02:50:08,3.277,0.420,96.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1574658048.0,698720256.0,1260990464.0,30084706304.0,3184092.0,691196.0
13-04 02:50:09,4.264,0.418,95.151,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1575665664.0,698720256.0,1260998656.0,30083690496.0,3172469.0,678308.0
13-04 02:50:10,3.595,0.418,95.736,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1576169472.0,698720256.0,1261002752.0,30083182592.0,3021421.0,673139.0
13-04 02:50:11,3.782,0.252,95.966,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1579208704.0,698720256.0,1261010944.0,30080135168.0,3556904.0,723613.0
13-04 02:50:12,4.188,0.335,95.226,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1580662784.0,698720256.0,1261019136.0,30078672896.0,3338049.0,696904.0
13-04 02:50:13,3.342,0.251,96.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1582747648.0,698720256.0,1261027328.0,30076579840.0,1263212.0,532650.0
13-04 02:50:14,3.598,0.167,96.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1584676864.0,698720256.0,1261035520.0,30074642432.0,1209938.0,538367.0
13-04 02:50:15,5.324,0.333,94.176,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1586638848.0,698720256.0,1261039616.0,30072676352.0,5010345.0,871268.0
13-04 02:50:16,5.042,0.504,94.286,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1587838976.0,698720256.0,1261047808.0,30071468032.0,4962055.0,857884.0
13-04 02:50:17,4.493,0.333,94.925,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,1590120448.0,698720256.0,1261051904.0,30069182464.0,3986217.0,754581.0
13-04 02:50:18,3.769,0.168,95.812,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1591128064.0,698720256.0,1261060096.0,30068166656.0,3113440.0,682941.0
13-04 02:50:19,4.587,0.167,95.079,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1593475072.0,698720256.0,1261064192.0,30065815552.0,3073910.0,666092.0
13-04 02:50:20,2.172,0.251,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1593757696.0,698720256.0,1261064192.0,30065532928.0,1712029.0,434398.0
13-04 02:50:21,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1593757696.0,698720256.0,1261064192.0,30065532928.0,125036.0,226472.0
13-04 02:50:22,1.672,0.084,98.077,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1594011648.0,698720256.0,1261064192.0,30065278976.0,123458.0,224240.0
13-04 02:50:23,1.498,0.333,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1594011648.0,698720256.0,1261064192.0,30065278976.0,123725.0,225008.0
13-04 02:50:24,1.833,0.167,98.0,0.0,0.0,0.0,0.0,155648.0,0.0,1.0,1594011648.0,698720256.0,1261064192.0,30065278976.0,123344.0,224342.0
13-04 02:50:25,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1594519552.0,698720256.0,1261064192.0,30064771072.0,123592.0,224336.0
13-04 02:50:26,1.506,0.084,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1594519552.0,698720256.0,1261064192.0,30064771072.0,123385.0,224282.0
13-04 02:50:27,1.501,0.500,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1594519552.0,698720256.0,1261064192.0,30064771072.0,123237.0,224174.0
13-04 02:50:28,1.832,0.250,97.669,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,1594519552.0,698720256.0,1261064192.0,30064771072.0,122132.0,222164.0
13-04 02:50:29,1.586,0.167,98.164,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1594519552.0,698720256.0,1261064192.0,30064771072.0,123739.0,225020.0
13-04 02:50:30,3.242,0.499,96.176,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1405198336.0,698720256.0,1261064192.0,30254092288.0,122794.0,223208.0
13-04 02:50:31,2.922,0.167,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1411039232.0,698720256.0,1261064192.0,30248251392.0,119245.0,217262.0
13-04 02:50:32,2.005,0.084,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409134592.0,698720256.0,1261064192.0,30250156032.0,123974.0,225098.0
13-04 02:50:33,1.833,0.333,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1413070848.0,698720256.0,1261064192.0,30246219776.0,122929.0,223466.0
13-04 02:50:34,1.750,0.250,97.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1415991296.0,698720256.0,1261064192.0,30243299328.0,121235.0,220304.0
13-04 02:50:35,3.506,0.167,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1427255296.0,698720256.0,1261068288.0,30232031232.0,647798.0,385680.0
13-04 02:50:36,7.095,0.334,92.571,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1452167168.0,698720256.0,1261076480.0,30207111168.0,3193667.0,713609.0
13-04 02:50:37,5.532,0.251,93.881,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1478860800.0,698720256.0,1261080576.0,30180413440.0,3779409.0,761376.0
13-04 02:50:38,6.733,0.582,92.519,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1491419136.0,698720256.0,1261088768.0,30167846912.0,3709387.0,755788.0
13-04 02:50:39,5.453,0.336,94.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541763072.0,698720256.0,1261096960.0,30117494784.0,3874377.0,769893.0
13-04 02:50:40,4.351,0.335,95.063,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1547247616.0,698720256.0,1261101056.0,30112006144.0,3028386.0,694729.0
13-04 02:50:41,6.020,0.669,93.227,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1550159872.0,698720256.0,1261109248.0,30109085696.0,4091666.0,789431.0
13-04 02:50:42,4.606,0.419,94.807,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1551708160.0,698720256.0,1261117440.0,30107529216.0,4336879.0,803277.0
13-04 02:50:43,4.587,0.250,95.079,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1554460672.0,698720256.0,1261125632.0,30104768512.0,3664725.0,755177.0
13-04 02:50:44,5.833,0.167,93.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1560264704.0,698720256.0,1261129728.0,30098960384.0,2928750.0,690600.0
13-04 02:50:45,4.111,0.587,94.966,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1560571904.0,698724352.0,1261137920.0,30098640896.0,4383871.0,816897.0
13-04 02:50:46,4.271,0.251,95.226,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1561518080.0,698724352.0,1261142016.0,30097690624.0,3803903.0,766543.0
13-04 02:50:47,4.866,0.419,94.631,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1559986176.0,698724352.0,1261150208.0,30099214336.0,3999115.0,779201.0
13-04 02:50:48,3.785,0.168,95.963,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1560231936.0,698724352.0,1261158400.0,30098960384.0,3762948.0,757951.0
13-04 02:50:49,3.601,0.251,95.980,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1560260608.0,698724352.0,1261162496.0,30098927616.0,2662970.0,669452.0
13-04 02:50:50,5.034,0.419,94.379,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1560854528.0,698724352.0,1261170688.0,30098325504.0,4724905.0,834711.0
13-04 02:50:51,4.0,0.417,95.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1562152960.0,698724352.0,1261174784.0,30097022976.0,3762924.0,758070.0
13-04 02:50:52,3.930,0.334,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1562431488.0,698724352.0,1261182976.0,30096736256.0,3720428.0,751113.0
13-04 02:50:53,5.184,0.502,94.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1563918336.0,698724352.0,1261187072.0,30095245312.0,3707013.0,755512.0
13-04 02:50:54,4.170,0.334,95.329,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1565085696.0,698724352.0,1261195264.0,30094069760.0,3810759.0,760518.0
13-04 02:50:55,4.097,0.334,95.234,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,1565016064.0,698724352.0,1261199360.0,30094135296.0,3746568.0,760639.0
13-04 02:50:56,5.017,0.167,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566404608.0,698724352.0,1261207552.0,30092738560.0,3738903.0,758503.0
13-04 02:50:57,4.010,0.418,95.322,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1568210944.0,698724352.0,1261211648.0,30090928128.0,3544558.0,741650.0
13-04 02:50:58,3.763,0.251,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1568550912.0,698724352.0,1261219840.0,30090579968.0,3471874.0,726466.0
13-04 02:50:59,5.109,0.335,94.389,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1573117952.0,698724352.0,1261223936.0,30086008832.0,3760044.0,761180.0
13-04 02:51:00,4.511,0.167,95.238,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1573810176.0,698724352.0,1261232128.0,30085308416.0,3941483.0,776833.0
13-04 02:51:01,3.694,0.504,95.718,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1575075840.0,698724352.0,1261236224.0,30084038656.0,3436160.0,734238.0
13-04 02:51:02,4.198,0.504,95.214,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1577160704.0,698724352.0,1261244416.0,30081945600.0,3657003.0,750132.0
13-04 02:51:03,3.598,0.502,95.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1579094016.0,698724352.0,1261248512.0,30080008192.0,3585880.0,745932.0
13-04 02:51:04,4.409,0.416,94.925,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,1580421120.0,698724352.0,1261256704.0,30078672896.0,3563321.0,742411.0
13-04 02:51:05,4.778,0.419,94.552,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1583300608.0,698724352.0,1261264896.0,30075785216.0,3807750.0,765649.0
13-04 02:51:06,3.086,0.500,96.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1585602560.0,698724352.0,1261268992.0,30073479168.0,2233365.0,627969.0
13-04 02:51:07,3.020,0.252,96.560,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1585913856.0,698724352.0,1261277184.0,30073159680.0,2224148.0,650024.0
13-04 02:51:08,5.546,0.336,93.950,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1585242112.0,698724352.0,1261281280.0,30073827328.0,6255088.0,984730.0
13-04 02:51:09,3.849,0.335,95.816,0.0,0.0,0.0,0.0,221184.0,0.0,2.0,1585934336.0,698724352.0,1261289472.0,30073126912.0,3534662.0,743370.0
13-04 02:51:10,3.853,0.419,95.394,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1586720768.0,698728448.0,1261293568.0,30072332288.0,3363625.0,733503.0
13-04 02:51:11,4.937,0.251,94.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1591697408.0,698728448.0,1261301760.0,30067347456.0,4181135.0,802866.0
13-04 02:51:12,3.840,0.417,95.576,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1592070144.0,698728448.0,1261309952.0,30066966528.0,3329123.0,726457.0
13-04 02:51:13,4.268,0.251,95.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1592569856.0,698728448.0,1261318144.0,30066458624.0,3506260.0,740465.0
13-04 02:51:14,4.663,0.167,95.004,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1594470400.0,698728448.0,1261322240.0,30064553984.0,1932352.0,603582.0
13-04 02:51:15,4.181,0.334,95.234,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1596878848.0,698728448.0,1261326336.0,30062141440.0,5231607.0,832996.0
13-04 02:51:16,2.598,0.251,97.066,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1596903424.0,698728448.0,1261326336.0,30062116864.0,2006722.0,660818.0
13-04 02:51:17,3.177,0.334,96.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1599537152.0,698728448.0,1261326336.0,30059483136.0,1440312.0,532173.0
13-04 02:51:18,2.745,0.416,96.672,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1599602688.0,698728448.0,1261326336.0,30059417600.0,1468343.0,542019.0
13-04 02:51:19,2.265,0.168,97.567,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1599569920.0,698728448.0,1261326336.0,30059450368.0,1605008.0,566738.0
13-04 02:51:20,2.500,0.250,97.0,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1599676416.0,698728448.0,1261346816.0,30059323392.0,1493443.0,538901.0
13-04 02:51:21,2.922,0.167,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1599655936.0,698728448.0,1261367296.0,30059323392.0,1338266.0,501707.0
13-04 02:51:22,3.091,0.418,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1599762432.0,698728448.0,1261387776.0,30059196416.0,1601045.0,557775.0
13-04 02:51:23,2.755,0.250,96.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1598726144.0,698728448.0,1261408256.0,30060212224.0,1404217.0,514773.0
13-04 02:51:24,2.667,0.167,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598959616.0,698728448.0,1261428736.0,30059958272.0,1406352.0,515515.0
13-04 02:51:25,2.829,0.250,96.672,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1598943232.0,698728448.0,1261445120.0,30059958272.0,1533436.0,541688.0
13-04 02:51:26,2.423,0.251,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1598922752.0,698728448.0,1261465600.0,30059958272.0,1455854.0,524580.0
13-04 02:51:27,2.343,0.418,97.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1592045568.0,698728448.0,1261486080.0,30066814976.0,1483506.0,532878.0
13-04 02:51:28,2.261,0.419,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1592029184.0,698728448.0,1261502464.0,30066814976.0,1527800.0,542434.0
13-04 02:51:29,1.669,0.083,98.164,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1590882304.0,698728448.0,1261506560.0,30067957760.0,272078.0,283095.0
13-04 02:51:30,1.505,0.167,98.077,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,1590882304.0,698728448.0,1261506560.0,30067957760.0,141316.0,255382.0
13-04 02:51:31,1.007,0.168,98.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1590882304.0,698728448.0,1261506560.0,30067957760.0,140490.0,254745.0
13-04 02:51:32,1.668,0.334,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1590882304.0,698728448.0,1261506560.0,30067957760.0,141392.0,256610.0
13-04 02:51:33,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1590882304.0,698728448.0,1261506560.0,30067957760.0,141998.0,257777.0
13-04 02:51:34,1.835,0.083,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1590816768.0,698728448.0,1261506560.0,30068023296.0,144728.0,259193.0
13-04 02:51:35,2.413,0.250,97.255,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1578119168.0,698728448.0,1261506560.0,30080720896.0,141318.0,256315.0
13-04 02:51:36,3.592,1.420,94.820,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1499824128.0,698728448.0,1261506560.0,30159015936.0,142054.0,256709.0
13-04 02:51:37,2.087,0.167,97.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1501425664.0,698728448.0,1261506560.0,30157414400.0,137822.0,249981.0
13-04 02:51:38,3.833,1.333,94.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1410256896.0,698728448.0,1261506560.0,30248583168.0,140874.0,255268.0
13-04 02:51:39,2.682,0.0,97.318,0.0,0.0,0.0,0.0,233472.0,0.0,5.0,1411653632.0,698728448.0,1261506560.0,30247186432.0,141230.0,256923.0
13-04 02:51:40,2.167,0.167,97.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1417240576.0,698728448.0,1261506560.0,30241599488.0,142014.0,256881.0
13-04 02:51:41,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421049856.0,698728448.0,1261506560.0,30237790208.0,141036.0,255870.0
13-04 02:51:42,1.920,0.083,97.746,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1427394560.0,698728448.0,1261510656.0,30231441408.0,141924.0,257482.0
13-04 02:51:43,1.421,0.251,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1434918912.0,698728448.0,1261510656.0,30223917056.0,140550.0,254787.0
13-04 02:51:44,1.756,0.167,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1440473088.0,698728448.0,1261510656.0,30218362880.0,140846.0,255661.0
13-04 02:51:45,1.757,0.084,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1441996800.0,698728448.0,1261510656.0,30216839168.0,142044.0,257566.0
13-04 02:51:46,2.087,0.083,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1443647488.0,698728448.0,1261510656.0,30215188480.0,142220.0,258180.0
13-04 02:51:47,2.170,0.083,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1445298176.0,698728448.0,1261510656.0,30213537792.0,141480.0,256676.0
13-04 02:51:48,2.256,0.167,97.410,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1446313984.0,698728448.0,1261510656.0,30212521984.0,140814.0,255467.0
13-04 02:51:49,1.675,0.084,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1450123264.0,698728448.0,1261510656.0,30208712704.0,139986.0,253897.0
13-04 02:51:50,1.832,0.167,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1461297152.0,698728448.0,1261510656.0,30197538816.0,141478.0,256754.0
13-04 02:51:51,1.993,0.166,97.757,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1467645952.0,698728448.0,1261510656.0,30191190016.0,142294.0,258234.0
13-04 02:51:52,1.338,0.334,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1474502656.0,698728448.0,1261510656.0,30184333312.0,142072.0,257831.0
13-04 02:51:53,1.590,0.0,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1475137536.0,698728448.0,1261510656.0,30183698432.0,141614.0,256772.0
13-04 02:51:54,1.340,0.168,98.325,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1475899392.0,698728448.0,1261510656.0,30182936576.0,142220.0,257939.0
13-04 02:51:55,1.587,0.251,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1476915200.0,698728448.0,1261510656.0,30181920768.0,142072.0,257831.0
13-04 02:51:56,1.998,0.167,97.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1477931008.0,698728448.0,1261510656.0,30180904960.0,141406.0,256622.0
13-04 02:51:57,1.676,0.168,98.072,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1480343552.0,698728448.0,1261510656.0,30178492416.0,140370.0,254836.0
13-04 02:51:58,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1481105408.0,698728448.0,1261510656.0,30177730560.0,141540.0,256784.0
13-04 02:51:59,1.423,0.167,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1483137024.0,698728448.0,1261510656.0,30175698944.0,141008.0,255846.0
13-04 02:52:00,2.0,0.333,97.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1489739776.0,698728448.0,1261510656.0,30169096192.0,141996.0,257614.0
13-04 02:52:01,3.0,0.250,96.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1505472512.0,698728448.0,1261539328.0,30153334784.0,145205.0,258612.0
13-04 02:52:02,3.091,1.086,95.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969125888.0,698728448.0,1261461504.0,30689759232.0,79378.0,146113.0
13-04 02:52:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969125888.0,698728448.0,1261461504.0,30689759232.0,260.0,344.0
13-04 02:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,969125888.0,698728448.0,1261461504.0,30689759232.0,348.0,410.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969125888.0,698728448.0,1261461504.0,30689759232.0,200.0,302.0
13-04 02:52:06,3.667,1.583,94.500,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,987353088.0,698732544.0,1261490176.0,30671499264.0,111105.0,108913.0
13-04 02:52:07,0.0,0.0,99.248,0.752,0.0,0.0,0.0,45056.0,0.0,2.0,987750400.0,698732544.0,1261498368.0,30671093760.0,13020.0,13104.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-26.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-26",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,2.112,0.563,97.240,0.040,0.0,0.045,4755.643,1060266.852,0.552,10.079,1534492672.0,898072576.0,1406795776.0,29779714048.0,0.0,0.0
13-04 02:31:15,1.163,0.498,98.339,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539784704.0,898072576.0,1406799872.0,29774417920.0,5513121.0,61651.0
13-04 02:31:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540128768.0,898072576.0,1406803968.0,29774069760.0,174576.0,8453.0
13-04 02:31:17,0.917,0.083,98.833,0.167,0.0,0.0,0.0,53248.0,0.0,4.0,1537957888.0,898072576.0,1406808064.0,29776236544.0,1613186.0,27277.0
13-04 02:31:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538969600.0,898072576.0,1406812160.0,29775220736.0,4387.0,18620.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538969600.0,898072576.0,1406812160.0,29775220736.0,6947.0,6510.0
13-04 02:31:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538965504.0,898072576.0,1406816256.0,29775220736.0,4595.0,3221.0
13-04 02:31:21,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538965504.0,898072576.0,1406816256.0,29775220736.0,3647.0,3222.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1538961408.0,898072576.0,1406820352.0,29775220736.0,5505.0,4810.0
13-04 02:31:23,4.003,0.334,95.580,0.083,0.0,0.0,0.0,114688.0,0.0,26.0,1536114688.0,898076672.0,1406820352.0,29778063360.0,2265876.0,106859.0
13-04 02:31:24,2.010,0.084,97.822,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1535901696.0,898076672.0,1406828544.0,29778268160.0,4538797.0,336943.0
13-04 02:31:25,2.845,0.251,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1536024576.0,898076672.0,1406832640.0,29778141184.0,7033011.0,355948.0
13-04 02:31:26,2.596,0.168,97.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1536913408.0,898076672.0,1406832640.0,29777252352.0,8371756.0,367847.0
13-04 02:31:27,3.091,0.167,96.658,0.0,0.0,0.084,0.0,36864.0,0.0,2.0,1537036288.0,898076672.0,1406836736.0,29777125376.0,9933253.0,383380.0
13-04 02:31:28,3.258,0.167,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1537036288.0,898076672.0,1406836736.0,29777125376.0,9533659.0,383147.0
13-04 02:31:29,2.922,0.167,96.745,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1537159168.0,898076672.0,1406840832.0,29776998400.0,9536161.0,357049.0
13-04 02:31:30,3.673,0.250,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537609728.0,898076672.0,1406840832.0,29776547840.0,10619023.0,386514.0
13-04 02:31:31,3.741,0.333,95.761,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1537425408.0,898076672.0,1406840832.0,29776732160.0,8963681.0,356973.0
13-04 02:31:32,2.757,0.084,97.160,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1537249280.0,898076672.0,1406844928.0,29776904192.0,8977416.0,378869.0
13-04 02:31:33,2.924,0.334,96.742,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1537404928.0,898076672.0,1406849024.0,29776744448.0,9798712.0,382452.0
13-04 02:31:34,2.929,0.084,96.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537527808.0,898076672.0,1406853120.0,29776617472.0,9133862.0,370039.0
13-04 02:31:35,3.420,0.250,96.247,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1537654784.0,898076672.0,1406853120.0,29776490496.0,9652067.0,376262.0
13-04 02:31:36,2.838,0.167,96.912,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1538031616.0,898076672.0,1406857216.0,29776109568.0,9393632.0,378024.0
13-04 02:31:37,3.005,0.250,96.661,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1538031616.0,898076672.0,1406857216.0,29776109568.0,9266483.0,378338.0
13-04 02:31:38,2.919,0.167,96.914,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1538060288.0,898076672.0,1406861312.0,29776076800.0,8818448.0,371324.0
13-04 02:31:39,3.667,0.083,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538023424.0,898076672.0,1406865408.0,29776109568.0,9952115.0,388704.0
13-04 02:31:40,3.503,0.083,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538023424.0,898076672.0,1406865408.0,29776109568.0,9471552.0,375766.0
13-04 02:31:41,2.919,0.250,96.664,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1538015232.0,898076672.0,1406873600.0,29776109568.0,9050370.0,375352.0
13-04 02:31:42,2.924,0.167,96.742,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1538015232.0,898076672.0,1406873600.0,29776109568.0,8022517.0,374968.0
13-04 02:31:43,2.343,0.167,97.406,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1538011136.0,898076672.0,1406877696.0,29776109568.0,8244343.0,351464.0
13-04 02:31:44,4.326,0.250,95.341,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538138112.0,898076672.0,1406877696.0,29775982592.0,10831458.0,405315.0
13-04 02:31:45,3.167,0.167,96.667,0.0,0.0,0.0,0.0,131072.0,0.0,8.0,1538117632.0,898076672.0,1406898176.0,29775982592.0,9111240.0,353706.0
13-04 02:31:46,3.331,0.416,96.087,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1538117632.0,898076672.0,1406898176.0,29775982592.0,9690644.0,392627.0
13-04 02:31:47,3.013,0.167,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1538621440.0,898076672.0,1406902272.0,29775474688.0,9607829.0,367610.0
13-04 02:31:48,3.010,0.167,96.656,0.0,0.0,0.167,0.0,40960.0,0.0,4.0,1538744320.0,898076672.0,1406906368.0,29775347712.0,9219502.0,397243.0
13-04 02:31:49,2.917,0.167,96.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1539063808.0,898076672.0,1406910464.0,29775024128.0,8556909.0,369496.0
13-04 02:31:50,3.253,0.334,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1539502080.0,898076672.0,1406910464.0,29774585856.0,9446313.0,379094.0
13-04 02:31:51,2.852,0.336,96.644,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1540132864.0,898080768.0,1406910464.0,29773950976.0,10019929.0,409050.0
13-04 02:31:52,3.091,0.167,96.575,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1540251648.0,898080768.0,1406918656.0,29773824000.0,9085255.0,364160.0
13-04 02:31:53,3.261,0.167,96.572,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1540374528.0,898080768.0,1406922752.0,29773697024.0,9968272.0,409000.0
13-04 02:31:54,2.506,0.167,97.243,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1540517888.0,898080768.0,1406926848.0,29773549568.0,6765351.0,342482.0
13-04 02:31:55,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540239360.0,898080768.0,1406930944.0,29773824000.0,1264263.0,311116.0
13-04 02:31:56,2.429,0.419,97.069,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1540399104.0,898080768.0,1406935040.0,29773660160.0,8333275.0,371223.0
13-04 02:31:57,3.580,0.250,96.087,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1540231168.0,898080768.0,1406939136.0,29773824000.0,10212899.0,387808.0
13-04 02:31:58,3.253,0.167,96.497,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1540534272.0,898080768.0,1406939136.0,29773520896.0,9494922.0,388911.0
13-04 02:31:59,2.843,0.167,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1540206592.0,898080768.0,1406939136.0,29773848576.0,9529370.0,363516.0
13-04 02:32:00,3.420,0.167,96.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540489216.0,898080768.0,1406943232.0,29773561856.0,10436178.0,372352.0
13-04 02:32:01,2.993,0.416,96.426,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1540583424.0,898080768.0,1406943232.0,29773467648.0,9870085.0,375694.0
13-04 02:32:02,3.015,0.168,96.817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540612096.0,898080768.0,1406947328.0,29773434880.0,9564715.0,367711.0
13-04 02:32:03,3.250,0.250,96.250,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1540861952.0,898080768.0,1406951424.0,29773180928.0,9997837.0,378769.0
13-04 02:32:04,2.256,0.084,97.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541435392.0,898080768.0,1406951424.0,29772607488.0,9787965.0,96760.0
13-04 02:32:05,0.920,0.0,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542000640.0,898080768.0,1406955520.0,29772038144.0,4989644.0,53556.0
13-04 02:32:06,0.334,0.083,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1542762496.0,898080768.0,1406955520.0,29771276288.0,841279.0,11728.0
13-04 02:32:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1542758400.0,898080768.0,1406959616.0,29771276288.0,4688.0,18208.0
13-04 02:32:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542160384.0,898080768.0,1406959616.0,29771874304.0,4441.0,4185.0
13-04 02:32:09,0.167,0.167,99.500,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1541865472.0,898080768.0,1406963712.0,29772165120.0,8144.0,6336.0
13-04 02:32:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541861376.0,898080768.0,1406967808.0,29772165120.0,3787.0,3045.0
13-04 02:32:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541857280.0,898080768.0,1406971904.0,29772165120.0,5586.0,4886.0
13-04 02:32:12,3.830,0.333,95.837,0.0,0.0,0.0,0.0,90112.0,0.0,22.0,1541853184.0,898080768.0,1406976000.0,29772165120.0,920716.0,94646.0
13-04 02:32:13,2.092,0.251,97.657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542111232.0,898080768.0,1406980096.0,29771902976.0,6422518.0,368108.0
13-04 02:32:14,2.680,0.335,96.985,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1542074368.0,898080768.0,1406984192.0,29771935744.0,9304255.0,386865.0
13-04 02:32:15,2.931,0.084,96.734,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1542533120.0,898080768.0,1406984192.0,29771476992.0,9009179.0,408566.0
13-04 02:32:16,2.764,0.419,96.817,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1542365184.0,898080768.0,1406988288.0,29771640832.0,9305478.0,366966.0
13-04 02:32:17,3.180,0.084,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1539825664.0,898080768.0,1406988288.0,29774180352.0,10148584.0,400497.0
13-04 02:32:18,2.759,0.502,96.739,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1539948544.0,898080768.0,1406992384.0,29774053376.0,9225619.0,397782.0
13-04 02:32:19,2.594,0.251,97.071,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1540960256.0,898080768.0,1406996480.0,29773037568.0,9245027.0,372165.0
13-04 02:32:20,3.331,0.333,96.336,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,1540927488.0,898080768.0,1406996480.0,29773070336.0,9415969.0,398131.0
13-04 02:32:21,3.008,0.334,96.491,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1540919296.0,898084864.0,1407000576.0,29773070336.0,9786665.0,397905.0
13-04 02:32:22,3.172,0.250,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1540952064.0,898084864.0,1407000576.0,29773037568.0,9004487.0,369891.0
13-04 02:32:23,3.245,0.333,96.339,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1539887104.0,898084864.0,1407004672.0,29774098432.0,9206748.0,381956.0
13-04 02:32:24,2.838,0.334,96.828,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1539358720.0,898084864.0,1407004672.0,29774626816.0,7632298.0,368409.0
13-04 02:32:25,2.0,0.167,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539424256.0,898084864.0,1407004672.0,29774561280.0,3992685.0,303574.0
13-04 02:32:26,2.500,0.167,97.333,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1540182016.0,898084864.0,1407008768.0,29773799424.0,4032329.0,361290.0
13-04 02:32:27,3.255,0.250,96.327,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1540177920.0,898084864.0,1407012864.0,29773799424.0,10019204.0,390507.0
13-04 02:32:28,3.250,0.250,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1542078464.0,898084864.0,1407016960.0,29771894784.0,9713943.0,381536.0
13-04 02:32:29,3.253,0.334,96.330,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1542561792.0,898084864.0,1407016960.0,29771411456.0,10209786.0,384746.0
13-04 02:32:30,3.094,0.167,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1542332416.0,898084864.0,1407016960.0,29771640832.0,9817438.0,380567.0
13-04 02:32:31,3.500,0.333,96.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539334144.0,898084864.0,1407021056.0,29774635008.0,10094927.0,409659.0
13-04 02:32:32,3.003,0.167,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1539534848.0,898084864.0,1407021056.0,29774434304.0,8174346.0,367594.0
13-04 02:32:33,3.003,0.250,96.580,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1539530752.0,898084864.0,1407025152.0,29774434304.0,9410542.0,376569.0
13-04 02:32:34,3.431,0.335,96.234,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1539497984.0,898084864.0,1407025152.0,29774467072.0,9905513.0,413703.0
13-04 02:32:35,3.491,0.333,96.093,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1537818624.0,898084864.0,1407033344.0,29776138240.0,9654863.0,373222.0
13-04 02:32:36,3.005,0.334,96.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538387968.0,898084864.0,1407033344.0,29775568896.0,10463803.0,387151.0
13-04 02:32:37,3.015,0.335,96.566,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1538514944.0,898084864.0,1407033344.0,29775441920.0,9586227.0,392165.0
13-04 02:32:38,3.164,0.250,96.503,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538543616.0,898084864.0,1407037440.0,29775409152.0,9670201.0,375451.0
13-04 02:32:39,3.342,0.0,96.575,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1538633728.0,898084864.0,1407041536.0,29775314944.0,10584796.0,392648.0
13-04 02:32:40,3.670,0.417,95.913,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1538633728.0,898084864.0,1407041536.0,29775314944.0,9968934.0,394727.0
13-04 02:32:41,2.421,0.501,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538723840.0,898084864.0,1407045632.0,29775220736.0,8994877.0,414767.0
13-04 02:32:42,2.766,0.251,96.982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539248128.0,898084864.0,1407049728.0,29774692352.0,9266719.0,385132.0
13-04 02:32:43,2.764,0.168,96.901,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1539321856.0,898084864.0,1407053824.0,29774614528.0,10747238.0,402171.0
13-04 02:32:44,2.766,0.168,97.066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539895296.0,898084864.0,1407057920.0,29774036992.0,9657789.0,370800.0
13-04 02:32:45,3.177,0.251,96.321,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,1539952640.0,898084864.0,1407057920.0,29773979648.0,9033106.0,395225.0
13-04 02:32:46,3.239,0.249,96.512,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539952640.0,898084864.0,1407057920.0,29773979648.0,9489222.0,380872.0
13-04 02:32:47,3.107,0.084,96.809,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1538551808.0,898084864.0,1407062016.0,29775376384.0,10246353.0,400335.0
13-04 02:32:48,3.172,0.167,96.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538547712.0,898084864.0,1407066112.0,29775376384.0,8551963.0,383358.0
13-04 02:32:49,3.253,0.334,96.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538998272.0,898084864.0,1407070208.0,29774921728.0,9836910.0,411220.0
13-04 02:32:50,3.172,0.167,96.578,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1538637824.0,898084864.0,1407070208.0,29775282176.0,9085994.0,367130.0
13-04 02:32:51,3.253,0.334,96.247,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1538789376.0,898084864.0,1407078400.0,29775122432.0,9783589.0,407029.0
13-04 02:32:52,2.762,0.167,97.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538785280.0,898084864.0,1407082496.0,29775122432.0,9527150.0,378597.0
13-04 02:32:53,2.090,0.084,97.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541079040.0,898084864.0,1407082496.0,29772828672.0,7382882.0,86813.0
13-04 02:32:54,0.916,0.167,98.918,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1540440064.0,898084864.0,1407086592.0,29773463552.0,4418201.0,58149.0
13-04 02:32:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,114688.0,0.0,4.0,1540694016.0,898084864.0,1407086592.0,29773209600.0,182668.0,12301.0
13-04 02:32:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134985216.0,898084864.0,1407090688.0,30178914304.0,14044.0,32991.0
13-04 02:32:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134485504.0,898084864.0,1407094784.0,30179409920.0,3658.0,3735.0
13-04 02:32:58,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134465024.0,898084864.0,1407098880.0,30179426304.0,5574.0,4180.0
13-04 02:32:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1135943680.0,898084864.0,1407098880.0,30177947648.0,11325.0,8495.0
13-04 02:33:00,6.088,1.585,92.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123528704.0,898084864.0,1407078400.0,30190383104.0,12272.0,12698.0
13-04 02:33:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1123528704.0,898084864.0,1407078400.0,30190383104.0,2428.0,3107.0
13-04 02:33:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123524608.0,898084864.0,1407082496.0,30190383104.0,5055.0,4183.0
13-04 02:33:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123524608.0,898084864.0,1407082496.0,30190383104.0,3283.0,4390.0
13-04 02:33:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123524608.0,898084864.0,1407082496.0,30190383104.0,4415.0,4232.0
13-04 02:33:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123520512.0,898084864.0,1407086592.0,30190383104.0,4997.0,3718.0
13-04 02:33:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1123516416.0,898084864.0,1407090688.0,30190383104.0,7522.0,5726.0
13-04 02:33:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123516416.0,898084864.0,1407090688.0,30190383104.0,2303.0,3090.0
13-04 02:33:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123512320.0,898084864.0,1407094784.0,30190383104.0,7888.0,6038.0
13-04 02:33:09,0.083,0.083,98.832,1.001,0.0,0.0,0.0,12288.0,0.0,2.0,1123508224.0,898084864.0,1407098880.0,30190383104.0,3271.0,3561.0
13-04 02:33:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123508224.0,898084864.0,1407098880.0,30190383104.0,6628.0,5799.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123504128.0,898084864.0,1407102976.0,30190383104.0,3966.0,4748.0
13-04 02:33:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123495936.0,898084864.0,1407111168.0,30190383104.0,6822.0,5539.0
13-04 02:33:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123495936.0,898084864.0,1407111168.0,30190383104.0,3894.0,3064.0
13-04 02:33:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123495936.0,898084864.0,1407111168.0,30190383104.0,1385.0,2427.0
13-04 02:33:15,0.083,0.167,99.417,0.250,0.0,0.083,0.0,16384.0,0.0,4.0,1123491840.0,898084864.0,1407115264.0,30190383104.0,8714.0,7208.0
13-04 02:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123487744.0,898084864.0,1407119360.0,30190383104.0,3875.0,3991.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123483648.0,898084864.0,1407123456.0,30190383104.0,5971.0,5093.0
13-04 02:33:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123483648.0,898084864.0,1407123456.0,30190383104.0,4045.0,3245.0
13-04 02:33:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123479552.0,898084864.0,1407127552.0,30190383104.0,5821.0,7449.0
13-04 02:33:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123479552.0,898084864.0,1407127552.0,30190383104.0,6096.0,5202.0
13-04 02:33:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1123475456.0,898084864.0,1407131648.0,30190383104.0,705.0,1306.0
13-04 02:33:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123475456.0,898084864.0,1407131648.0,30190383104.0,3797.0,3873.0
13-04 02:33:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123475456.0,898084864.0,1407131648.0,30190383104.0,5782.0,5793.0
13-04 02:33:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123467264.0,898084864.0,1407139840.0,30190383104.0,7421.0,5944.0
13-04 02:33:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123467264.0,898084864.0,1407139840.0,30190383104.0,5442.0,3996.0
13-04 02:33:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,7.0,1123467264.0,898084864.0,1407139840.0,30190383104.0,2688.0,3678.0
13-04 02:33:27,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1123463168.0,898084864.0,1407143936.0,30190383104.0,2942.0,2589.0
13-04 02:33:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123463168.0,898084864.0,1407143936.0,30190383104.0,3282.0,4388.0
13-04 02:33:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123459072.0,898084864.0,1407148032.0,30190383104.0,6793.0,6421.0
13-04 02:33:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123459072.0,898084864.0,1407148032.0,30190383104.0,1935.0,2004.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,2.0,1123454976.0,898084864.0,1407152128.0,30190383104.0,5215.0,3833.0
13-04 02:33:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,1123450880.0,898084864.0,1407156224.0,30190383104.0,6943.0,6002.0
13-04 02:33:33,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1123323904.0,898084864.0,1407156224.0,30190510080.0,2622.0,3229.0
13-04 02:33:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123319808.0,898084864.0,1407160320.0,30190510080.0,4752.0,3699.0
13-04 02:33:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123319808.0,898084864.0,1407160320.0,30190510080.0,3240.0,3574.0
13-04 02:33:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123315712.0,898084864.0,1407164416.0,30190510080.0,6684.0,5539.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123311616.0,898084864.0,1407168512.0,30190510080.0,3896.0,4742.0
13-04 02:33:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123311616.0,898084864.0,1407168512.0,30190510080.0,3756.0,3062.0
13-04 02:33:39,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123307520.0,898084864.0,1407172608.0,30190510080.0,7070.0,7315.0
13-04 02:33:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123303424.0,898084864.0,1407176704.0,30190510080.0,7475.0,5610.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123303424.0,898084864.0,1407176704.0,30190510080.0,5578.0,4886.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123233792.0,898084864.0,1407180800.0,30190575616.0,7998.0,7361.0
13-04 02:33:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123229696.0,898084864.0,1407184896.0,30190575616.0,1517.0,1911.0
13-04 02:33:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123225600.0,898084864.0,1407188992.0,30190575616.0,3895.0,3965.0
13-04 02:33:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1123221504.0,898084864.0,1407193088.0,30190575616.0,3044.0,2614.0
13-04 02:33:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123229696.0,898084864.0,1407193088.0,30190567424.0,10084.0,10605.0
13-04 02:33:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123233792.0,898084864.0,1407197184.0,30190559232.0,7420.0,11389.0
13-04 02:33:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123229696.0,898084864.0,1407201280.0,30190559232.0,6768.0,10317.0
13-04 02:33:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123225600.0,898084864.0,1407205376.0,30190559232.0,9077.0,11416.0
13-04 02:33:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123221504.0,898084864.0,1407209472.0,30190559232.0,7402.0,11530.0
13-04 02:33:51,0.0,0.167,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1123217408.0,898084864.0,1407213568.0,30190559232.0,5838.0,10231.0
13-04 02:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123217408.0,898084864.0,1407213568.0,30190559232.0,7494.0,11612.0
13-04 02:33:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123229696.0,898084864.0,1407217664.0,30190542848.0,10810.0,13283.0
13-04 02:33:54,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1123225600.0,898084864.0,1407221760.0,30190542848.0,8194.0,14138.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123221504.0,898084864.0,1407225856.0,30190542848.0,7877.0,10819.0
13-04 02:33:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123217408.0,898084864.0,1407229952.0,30190542848.0,9087.0,11685.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123213312.0,898084864.0,1407234048.0,30190542848.0,2941.0,2523.0
13-04 02:33:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123213312.0,898084864.0,1407234048.0,30190542848.0,2648.0,3248.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123213312.0,898084864.0,1407234048.0,30190542848.0,3143.0,2705.0
13-04 02:34:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1123213312.0,898084864.0,1407234048.0,30190542848.0,2950.0,3512.0
13-04 02:34:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,9.0,1123209216.0,898084864.0,1407238144.0,30190542848.0,6422.0,7451.0
13-04 02:34:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123209216.0,898084864.0,1407238144.0,30190542848.0,6983.0,6026.0
13-04 02:34:03,0.083,0.0,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1123209216.0,898084864.0,1407246336.0,30190534656.0,6378.0,4627.0
13-04 02:34:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123205120.0,898084864.0,1407250432.0,30190534656.0,8702.0,7338.0
13-04 02:34:05,0.166,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1123205120.0,898084864.0,1407250432.0,30190534656.0,1455.0,1731.0
13-04 02:34:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1123205120.0,898084864.0,1407250432.0,30190534656.0,2143.0,2925.0
13-04 02:34:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123205120.0,898084864.0,1407250432.0,30190534656.0,4111.0,3271.0
13-04 02:34:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1123201024.0,898084864.0,1407254528.0,30190534656.0,6370.0,5989.0
13-04 02:34:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123196928.0,898084864.0,1407258624.0,30190534656.0,4931.0,3718.0
13-04 02:34:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123192832.0,898084864.0,1407262720.0,30190534656.0,4748.0,5992.0
13-04 02:34:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123192832.0,898084864.0,1407262720.0,30190534656.0,3662.0,2973.0
13-04 02:34:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123188736.0,898084864.0,1407266816.0,30190534656.0,7823.0,6102.0
13-04 02:34:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123188736.0,898084864.0,1407266816.0,30190534656.0,5549.0,4863.0
13-04 02:34:14,0.334,0.084,99.582,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123160064.0,898084864.0,1407287296.0,30190542848.0,7377.0,8471.0
13-04 02:34:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1123160064.0,898084864.0,1407287296.0,30190542848.0,3820.0,3925.0
13-04 02:34:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123151872.0,898084864.0,1407295488.0,30190542848.0,10290.0,8380.0
13-04 02:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123147776.0,898084864.0,1407299584.0,30190542848.0,765.0,1382.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123147776.0,898084864.0,1407299584.0,30190542848.0,3597.0,3758.0
13-04 02:34:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123147776.0,898084864.0,1407299584.0,30190542848.0,6437.0,7023.0
13-04 02:34:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123143680.0,898084864.0,1407303680.0,30190542848.0,5121.0,4639.0
13-04 02:34:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123139584.0,898084864.0,1407307776.0,30190542848.0,5938.0,5002.0
13-04 02:34:22,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123139584.0,898084864.0,1407307776.0,30190542848.0,2940.0,2523.0
13-04 02:34:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123135488.0,898084864.0,1407311872.0,30190542848.0,4461.0,3986.0
13-04 02:34:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123135488.0,898084864.0,1407311872.0,30190542848.0,6786.0,6427.0
13-04 02:34:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123131392.0,898084864.0,1407315968.0,30190542848.0,605.0,1217.0
13-04 02:34:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123131392.0,898084864.0,1407315968.0,30190542848.0,5520.0,5674.0
13-04 02:34:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1123127296.0,898084864.0,1407320064.0,30190542848.0,3598.0,3625.0
13-04 02:34:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123123200.0,898084864.0,1407324160.0,30190542848.0,6095.0,5135.0
13-04 02:34:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123123200.0,898084864.0,1407324160.0,30190542848.0,2587.0,3173.0
13-04 02:34:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123119104.0,898084864.0,1407328256.0,30190542848.0,5280.0,3833.0
13-04 02:34:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123119104.0,898084864.0,1407328256.0,30190542848.0,5374.0,3998.0
13-04 02:34:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123115008.0,898084864.0,1407332352.0,30190542848.0,2328.0,3460.0
13-04 02:34:33,0.083,0.167,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1123115008.0,898084864.0,1407332352.0,30190542848.0,4051.0,4444.0
13-04 02:34:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123110912.0,898084864.0,1407336448.0,30190542848.0,5719.0,6570.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1123110912.0,898084864.0,1407336448.0,30190542848.0,6095.0,4372.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1123106816.0,898084864.0,1407340544.0,30190542848.0,3241.0,3578.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123106816.0,898084864.0,1407340544.0,30190542848.0,4442.0,4322.0
13-04 02:34:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123102720.0,898084864.0,1407344640.0,30190542848.0,7232.0,5115.0
13-04 02:34:39,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1123098624.0,898084864.0,1407348736.0,30190542848.0,2646.0,2482.0
13-04 02:34:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1123094528.0,898084864.0,1407352832.0,30190542848.0,5481.0,4729.0
13-04 02:34:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1123094528.0,898084864.0,1407352832.0,30190542848.0,5780.0,6577.0
13-04 02:34:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123090432.0,898084864.0,1407356928.0,30190542848.0,4243.0,5157.0
13-04 02:34:43,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1123090432.0,898084864.0,1407356928.0,30190542848.0,2748.0,2543.0
13-04 02:34:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123086336.0,898084864.0,1407361024.0,30190542848.0,6877.0,6904.0
13-04 02:34:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123082240.0,898084864.0,1407365120.0,30190542848.0,4148.0,3268.0
13-04 02:34:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1123082240.0,898084864.0,1407365120.0,30190542848.0,7357.0,6385.0
13-04 02:34:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123078144.0,898084864.0,1407369216.0,30190542848.0,9103.0,11462.0
13-04 02:34:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123069952.0,898084864.0,1407377408.0,30190542848.0,7423.0,11522.0
13-04 02:34:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123069952.0,898084864.0,1407377408.0,30190542848.0,10042.0,14428.0
13-04 02:34:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123065856.0,898084864.0,1407381504.0,30190542848.0,7435.0,11505.0
13-04 02:34:51,0.0,0.167,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1123061760.0,898084864.0,1407385600.0,30190542848.0,6233.0,10696.0
13-04 02:34:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123061760.0,898084864.0,1407385600.0,30190542848.0,6805.0,10286.0
13-04 02:34:53,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123057664.0,898084864.0,1407389696.0,30190542848.0,9223.0,13243.0
13-04 02:34:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123049472.0,898084864.0,1407397888.0,30190542848.0,11443.0,13349.0
13-04 02:34:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123049472.0,898084864.0,1407397888.0,30190542848.0,7455.0,11866.0
13-04 02:34:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123045376.0,898084864.0,1407401984.0,30190542848.0,7301.0,11259.0
13-04 02:34:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123041280.0,898084864.0,1407406080.0,30190542848.0,3165.0,2732.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123041280.0,898084864.0,1407406080.0,30190542848.0,5523.0,5543.0
13-04 02:34:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123037184.0,898084864.0,1407410176.0,30190542848.0,1359.0,2477.0
13-04 02:35:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123037184.0,898084864.0,1407410176.0,30190542848.0,2528.0,3197.0
13-04 02:35:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123037184.0,898084864.0,1407410176.0,30190542848.0,3592.0,3737.0
13-04 02:35:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1123049472.0,898084864.0,1407414272.0,30190526464.0,6288.0,4835.0
13-04 02:35:03,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1123037184.0,898084864.0,1407418368.0,30190534656.0,8217.0,7197.0
13-04 02:35:04,0.250,0.083,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123008512.0,898084864.0,1407438848.0,30190542848.0,12506.0,11343.0
13-04 02:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123008512.0,898084864.0,1407438848.0,30190542848.0,3312.0,3646.0
13-04 02:35:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123004416.0,898084864.0,1407442944.0,30190542848.0,3312.0,3645.0
13-04 02:35:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1123004416.0,898084864.0,1407442944.0,30190542848.0,4581.0,4324.0
13-04 02:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123004416.0,898084864.0,1407442944.0,30190542848.0,2103.0,2876.0
13-04 02:35:09,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1123000320.0,898084864.0,1407447040.0,30190542848.0,3311.0,3579.0
13-04 02:35:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1123000320.0,898084864.0,1407447040.0,30190542848.0,6818.0,5542.0
13-04 02:35:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1123004416.0,898084864.0,1407451136.0,30190534656.0,7335.0,5026.0
13-04 02:35:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123000320.0,898084864.0,1407455232.0,30190534656.0,6257.0,6112.0
13-04 02:35:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122996224.0,898084864.0,1407459328.0,30190534656.0,3730.0,2971.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122996224.0,898084864.0,1407459328.0,30190534656.0,4708.0,5686.0
13-04 02:35:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1122992128.0,898084864.0,1407463424.0,30190534656.0,4212.0,3336.0
13-04 02:35:16,0.250,0.0,99.750,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1122992128.0,898084864.0,1407463424.0,30190534656.0,5716.0,5856.0
13-04 02:35:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1122992128.0,898084864.0,1407463424.0,30190534656.0,3242.0,4341.0
13-04 02:35:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122988032.0,898084864.0,1407467520.0,30190534656.0,3142.0,2704.0
13-04 02:35:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122983936.0,898084864.0,1407471616.0,30190534656.0,6603.0,4724.0
13-04 02:35:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122979840.0,898084864.0,1407475712.0,30190534656.0,5478.0,4055.0
13-04 02:35:21,0.083,0.0,99.499,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,1122975744.0,898084864.0,1407479808.0,30190534656.0,3835.0,5466.0
13-04 02:35:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122971648.0,898084864.0,1407483904.0,30190534656.0,2428.0,3038.0
13-04 02:35:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1122971648.0,898084864.0,1407483904.0,30190534656.0,4953.0,4987.0
13-04 02:35:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122971648.0,898084864.0,1407483904.0,30190534656.0,6195.0,5248.0
13-04 02:35:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122967552.0,898084864.0,1407488000.0,30190534656.0,705.0,1306.0
13-04 02:35:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122967552.0,898084864.0,1407488000.0,30190534656.0,4351.0,4952.0
13-04 02:35:27,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1122963456.0,898084864.0,1407492096.0,30190534656.0,7739.0,5287.0
13-04 02:35:28,0.333,0.333,99.333,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122959360.0,898084864.0,1407496192.0,30190534656.0,5514.0,5652.0
13-04 02:35:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122955264.0,898084864.0,1407500288.0,30190534656.0,5579.0,5585.0
13-04 02:35:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122955264.0,898084864.0,1407500288.0,30190534656.0,3143.0,2707.0
13-04 02:35:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122955264.0,898084864.0,1407500288.0,30190534656.0,2781.0,2871.0
13-04 02:35:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122951168.0,898084864.0,1407504384.0,30190534656.0,4152.0,5320.0
13-04 02:35:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122951168.0,898084864.0,1407504384.0,30190534656.0,3043.0,2614.0
13-04 02:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1122934784.0,898084864.0,1407520768.0,30190534656.0,9223.0,9691.0
13-04 02:35:35,0.083,0.249,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122930688.0,898084864.0,1407524864.0,30190534656.0,4897.0,5176.0
13-04 02:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1122926592.0,898084864.0,1407528960.0,30190534656.0,10419.0,7599.0
13-04 02:35:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122922496.0,898084864.0,1407533056.0,30190534656.0,6297.0,6054.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122918400.0,898084864.0,1407537152.0,30190534656.0,4826.0,3627.0
13-04 02:35:39,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1122918400.0,898084864.0,1407537152.0,30190534656.0,2646.0,2518.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122914304.0,898084864.0,1407541248.0,30190534656.0,3140.0,3488.0
13-04 02:35:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122914304.0,898084864.0,1407541248.0,30190534656.0,3300.0,3621.0
13-04 02:35:42,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122914304.0,898084864.0,1407541248.0,30190534656.0,4733.0,4868.0
13-04 02:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122910208.0,898084864.0,1407545344.0,30190534656.0,7553.0,5758.0
13-04 02:35:44,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122906112.0,898084864.0,1407549440.0,30190534656.0,6789.0,6285.0
13-04 02:35:45,0.0,0.167,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1122902016.0,898084864.0,1407553536.0,30190534656.0,5275.0,3907.0
13-04 02:35:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,106496.0,0.0,5.0,1122902016.0,898084864.0,1407553536.0,30190534656.0,5161.0,6282.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122897920.0,898084864.0,1407557632.0,30190534656.0,6350.0,10786.0
13-04 02:35:48,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122893824.0,898084864.0,1407561728.0,30190534656.0,6704.0,10238.0
13-04 02:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122893824.0,898084864.0,1407561728.0,30190534656.0,8705.0,12198.0
13-04 02:35:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,53248.0,0.0,6.0,1122889728.0,898084864.0,1407565824.0,30190534656.0,4409.0,8883.0
13-04 02:35:51,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122885632.0,898084864.0,1407569920.0,30190534656.0,10776.0,13256.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122877440.0,898084864.0,1407578112.0,30190534656.0,7361.0,11340.0
13-04 02:35:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122873344.0,898084864.0,1407582208.0,30190534656.0,14156.0,16370.0
13-04 02:35:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122869248.0,898084864.0,1407586304.0,30190534656.0,9515.0,13644.0
13-04 02:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1122873344.0,898084864.0,1407590400.0,30190526464.0,5183.0,10353.0
13-04 02:35:56,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1122865152.0,898088960.0,1407594496.0,30190526464.0,5638.0,9702.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122865152.0,898088960.0,1407594496.0,30190526464.0,1874.0,1962.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122865152.0,898088960.0,1407594496.0,30190526464.0,4253.0,4732.0
13-04 02:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122861056.0,898088960.0,1407598592.0,30190526464.0,3657.0,3737.0
13-04 02:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122856960.0,898088960.0,1407602688.0,30190526464.0,7427.0,5979.0
13-04 02:36:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122856960.0,898088960.0,1407602688.0,30190526464.0,7792.0,6914.0
13-04 02:36:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1122852864.0,898088960.0,1407606784.0,30190526464.0,4706.0,4722.0
13-04 02:36:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122848768.0,898088960.0,1407610880.0,30190526464.0,3697.0,3785.0
13-04 02:36:04,0.250,0.250,99.501,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122832384.0,898088960.0,1407627264.0,30190526464.0,11554.0,10588.0
13-04 02:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122828288.0,898088960.0,1407631360.0,30190526464.0,1449.0,1708.0
13-04 02:36:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122828288.0,898088960.0,1407631360.0,30190526464.0,3278.0,3556.0
13-04 02:36:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122791424.0,898088960.0,1407635456.0,30190559232.0,6366.0,6131.0
13-04 02:36:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122791424.0,898088960.0,1407635456.0,30190559232.0,8264.0,8059.0
13-04 02:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122787328.0,898088960.0,1407639552.0,30190559232.0,4740.0,4457.0
13-04 02:36:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122783232.0,898088960.0,1407643648.0,30190559232.0,4738.0,3975.0
13-04 02:36:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122783232.0,898088960.0,1407643648.0,30190559232.0,4955.0,3701.0
13-04 02:36:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122779136.0,898088960.0,1407647744.0,30190559232.0,3891.0,3064.0
13-04 02:36:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122779136.0,898088960.0,1407647744.0,30190559232.0,3537.0,3230.0
13-04 02:36:14,0.0,0.167,98.749,1.084,0.0,0.0,0.0,16384.0,0.0,4.0,1122775040.0,898088960.0,1407651840.0,30190559232.0,3298.0,3257.0
13-04 02:36:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122775040.0,898088960.0,1407651840.0,30190559232.0,7951.0,7031.0
13-04 02:36:16,0.0,0.083,99.833,0.0,0.0,0.083,0.0,98304.0,0.0,1.0,1122770944.0,898088960.0,1407655936.0,30190559232.0,7606.0,7613.0
13-04 02:36:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1122766848.0,898088960.0,1407660032.0,30190559232.0,5941.0,6621.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122766848.0,898088960.0,1407660032.0,30190559232.0,4209.0,3267.0
13-04 02:36:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122762752.0,898088960.0,1407664128.0,30190559232.0,4270.0,3342.0
13-04 02:36:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1122762752.0,898088960.0,1407664128.0,30190559232.0,865.0,1502.0
13-04 02:36:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1122762752.0,898088960.0,1407664128.0,30190559232.0,805.0,1463.0
13-04 02:36:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122762752.0,898088960.0,1407664128.0,30190559232.0,1775.0,1868.0
13-04 02:36:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122758656.0,898088960.0,1407668224.0,30190559232.0,7135.0,5820.0
13-04 02:36:24,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122750464.0,898088960.0,1407676416.0,30190559232.0,10822.0,10983.0
13-04 02:36:25,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1122746368.0,898088960.0,1407680512.0,30190559232.0,5152.0,5162.0
13-04 02:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122742272.0,898088960.0,1407684608.0,30190559232.0,3063.0,2638.0
13-04 02:36:27,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122742272.0,898088960.0,1407684608.0,30190559232.0,4111.0,3177.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122738176.0,898088960.0,1407688704.0,30190559232.0,965.0,1532.0
13-04 02:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122738176.0,898088960.0,1407688704.0,30190559232.0,605.0,1283.0
13-04 02:36:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1122734080.0,898088960.0,1407692800.0,30190559232.0,6097.0,5027.0
13-04 02:36:31,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122742272.0,898088960.0,1407692800.0,30190551040.0,7980.0,6957.0
13-04 02:36:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122738176.0,898088960.0,1407696896.0,30190551040.0,5383.0,5940.0
13-04 02:36:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122734080.0,898088960.0,1407700992.0,30190551040.0,3342.0,4325.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122734080.0,898088960.0,1407700992.0,30190551040.0,3810.0,3136.0
13-04 02:36:35,0.250,0.166,99.584,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122713600.0,898088960.0,1407721472.0,30190551040.0,11453.0,10547.0
13-04 02:36:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122713600.0,898088960.0,1407721472.0,30190551040.0,2646.0,2408.0
13-04 02:36:37,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122709504.0,898088960.0,1407725568.0,30190551040.0,5982.0,4321.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122705408.0,898088960.0,1407729664.0,30190551040.0,5741.0,5045.0
13-04 02:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122705408.0,898088960.0,1407729664.0,30190551040.0,3857.0,3221.0
13-04 02:36:40,0.335,0.0,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122701312.0,898088960.0,1407733760.0,30190551040.0,6818.0,7225.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122697216.0,898088960.0,1407737856.0,30190551040.0,4636.0,5898.0
13-04 02:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122697216.0,898088960.0,1407737856.0,30190551040.0,4378.0,3835.0
13-04 02:36:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122693120.0,898088960.0,1407741952.0,30190551040.0,3775.0,3047.0
13-04 02:36:44,0.083,0.333,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122693120.0,898088960.0,1407741952.0,30190551040.0,6544.0,4579.0
13-04 02:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122689024.0,898088960.0,1407746048.0,30190551040.0,3913.0,4392.0
13-04 02:36:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122689024.0,898088960.0,1407746048.0,30190551040.0,5941.0,5989.0
13-04 02:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122684928.0,898088960.0,1407750144.0,30190551040.0,5657.0,9657.0
13-04 02:36:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122680832.0,898088960.0,1407754240.0,30190551040.0,11683.0,14404.0
13-04 02:36:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1122680832.0,898088960.0,1407754240.0,30190551040.0,6254.0,10686.0
13-04 02:36:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122676736.0,898088960.0,1407758336.0,30190551040.0,7026.0,11714.0
13-04 02:36:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1122672640.0,898088960.0,1407762432.0,30190551040.0,11875.0,12280.0
13-04 02:36:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122668544.0,898088960.0,1407766528.0,30190551040.0,8908.0,12369.0
13-04 02:36:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122664448.0,898088960.0,1407770624.0,30190551040.0,6451.0,10770.0
13-04 02:36:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122664448.0,898088960.0,1407770624.0,30190551040.0,10151.0,13450.0
13-04 02:36:55,0.167,0.167,99.584,0.083,0.0,0.0,0.0,53248.0,0.0,6.0,1122656256.0,898088960.0,1407778816.0,30190551040.0,7302.0,11332.0
13-04 02:36:56,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122652160.0,898088960.0,1407782912.0,30190551040.0,6909.0,10412.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122648064.0,898088960.0,1407787008.0,30190551040.0,7471.0,7547.0
13-04 02:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122648064.0,898088960.0,1407787008.0,30190551040.0,5601.0,5665.0
13-04 02:36:59,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122639872.0,898088960.0,1407795200.0,30190551040.0,6574.0,4530.0
13-04 02:37:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1122639872.0,898088960.0,1407795200.0,30190551040.0,3404.0,4458.0
13-04 02:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1122639872.0,898088960.0,1407795200.0,30190551040.0,1934.0,2029.0
13-04 02:37:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122639872.0,898088960.0,1407795200.0,30190551040.0,2841.0,2873.0
13-04 02:37:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122643968.0,898088960.0,1407799296.0,30190542848.0,5514.0,5609.0
13-04 02:37:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122627584.0,898088960.0,1407815680.0,30190542848.0,11457.0,11930.0
13-04 02:37:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1122623488.0,898088960.0,1407819776.0,30190542848.0,6163.0,4373.0
13-04 02:37:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122623488.0,898088960.0,1407819776.0,30190542848.0,4498.0,4151.0
13-04 02:37:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122619392.0,898088960.0,1407823872.0,30190542848.0,7043.0,5708.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122316288.0,898088960.0,1407827968.0,30190841856.0,4474.0,4235.0
13-04 02:37:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122230272.0,898088960.0,1407832064.0,30190923776.0,2717.0,2411.0
13-04 02:37:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122230272.0,898088960.0,1407832064.0,30190923776.0,3988.0,3156.0
13-04 02:37:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122226176.0,898088960.0,1407836160.0,30190923776.0,6364.0,6057.0
13-04 02:37:12,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1122226176.0,898088960.0,1407836160.0,30190923776.0,4482.0,4234.0
13-04 02:37:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122222080.0,898088960.0,1407840256.0,30190923776.0,7889.0,6682.0
13-04 02:37:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122217984.0,898088960.0,1407844352.0,30190923776.0,8007.0,7606.0
13-04 02:37:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122213888.0,898088960.0,1407848448.0,30190923776.0,3043.0,2616.0
13-04 02:37:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122213888.0,898088960.0,1407848448.0,30190923776.0,3758.0,3851.0
13-04 02:37:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122209792.0,898088960.0,1407852544.0,30190923776.0,4765.0,4349.0
13-04 02:37:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122209792.0,898088960.0,1407852544.0,30190923776.0,865.0,1441.0
13-04 02:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122209792.0,898088960.0,1407852544.0,30190923776.0,3202.0,2750.0
13-04 02:37:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122205696.0,898088960.0,1407856640.0,30190923776.0,10338.0,9843.0
13-04 02:37:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122201600.0,898088960.0,1407860736.0,30190923776.0,4475.0,3527.0
13-04 02:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122201600.0,898088960.0,1407860736.0,30190923776.0,3954.0,5609.0
13-04 02:37:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122197504.0,898088960.0,1407864832.0,30190923776.0,3043.0,2683.0
13-04 02:37:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122197504.0,898088960.0,1407864832.0,30190923776.0,2978.0,2617.0
13-04 02:37:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122193408.0,898088960.0,1407868928.0,30190923776.0,4172.0,3288.0
13-04 02:37:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,131072.0,0.0,5.0,1122193408.0,898088960.0,1407868928.0,30190923776.0,4535.0,5630.0
13-04 02:37:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122185216.0,898088960.0,1407877120.0,30190923776.0,9370.0,7007.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122181120.0,898088960.0,1407881216.0,30190923776.0,2429.0,3106.0
13-04 02:37:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122181120.0,898088960.0,1407881216.0,30190923776.0,3699.0,3785.0
13-04 02:37:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1122177024.0,898088960.0,1407885312.0,30190923776.0,2903.0,3021.0
13-04 02:37:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122177024.0,898088960.0,1407885312.0,30190923776.0,5679.0,5675.0
13-04 02:37:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122172928.0,898088960.0,1407889408.0,30190923776.0,4957.0,4088.0
13-04 02:37:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122172928.0,898088960.0,1407889408.0,30190923776.0,2076.0,2145.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122168832.0,898088960.0,1407893504.0,30190923776.0,4209.0,3963.0
13-04 02:37:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1122168832.0,898088960.0,1407893504.0,30190923776.0,6390.0,7594.0
13-04 02:37:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1122164736.0,898088960.0,1407897600.0,30190923776.0,10188.0,7438.0
13-04 02:37:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122160640.0,898088960.0,1407901696.0,30190923776.0,3857.0,3156.0
13-04 02:37:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122156544.0,898088960.0,1407905792.0,30190923776.0,2151.0,3025.0
13-04 02:37:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122156544.0,898088960.0,1407905792.0,30190923776.0,4827.0,3628.0
13-04 02:37:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1122152448.0,898088960.0,1407909888.0,30190923776.0,4508.0,4323.0
13-04 02:37:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122152448.0,898088960.0,1407909888.0,30190923776.0,4308.0,4143.0
13-04 02:37:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122099200.0,898088960.0,1407913984.0,30190972928.0,3547.0,4047.0
13-04 02:37:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122099200.0,898088960.0,1407913984.0,30190972928.0,7474.0,6956.0
13-04 02:37:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122095104.0,898088960.0,1407918080.0,30190972928.0,6136.0,5186.0
13-04 02:37:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122091008.0,898088960.0,1407922176.0,30190972928.0,1873.0,1963.0
13-04 02:37:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122091008.0,898088960.0,1407922176.0,30190972928.0,6975.0,6601.0
13-04 02:37:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1122086912.0,898088960.0,1407926272.0,30190972928.0,7020.0,10967.0
13-04 02:37:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122086912.0,898088960.0,1407926272.0,30190972928.0,7402.0,11358.0
13-04 02:37:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122078720.0,898088960.0,1407934464.0,30190972928.0,10455.0,14168.0
13-04 02:37:50,0.749,0.0,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122078720.0,898088960.0,1407934464.0,30190972928.0,6846.0,10217.0
13-04 02:37:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122074624.0,898088960.0,1407938560.0,30190972928.0,8541.0,13476.0
13-04 02:37:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122070528.0,898088960.0,1407942656.0,30190972928.0,6352.0,10890.0
13-04 02:37:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1122066432.0,898088960.0,1407946752.0,30190972928.0,8016.0,11002.0
13-04 02:37:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122066432.0,898088960.0,1407946752.0,30190972928.0,8631.0,11987.0
13-04 02:37:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122062336.0,898088960.0,1407950848.0,30190972928.0,9186.0,11656.0
13-04 02:37:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122058240.0,898088960.0,1407954944.0,30190972928.0,9183.0,13167.0
13-04 02:37:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122054144.0,898088960.0,1407959040.0,30190972928.0,2530.0,3132.0
13-04 02:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122054144.0,898088960.0,1407959040.0,30190972928.0,3692.0,3828.0
13-04 02:37:59,0.167,0.083,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1122045952.0,898088960.0,1407967232.0,30190972928.0,6289.0,5736.0
13-04 02:38:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122045952.0,898088960.0,1407967232.0,30190972928.0,2630.0,3222.0
13-04 02:38:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1122009088.0,898088960.0,1407971328.0,30191005696.0,5124.0,4761.0
13-04 02:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122009088.0,898088960.0,1407971328.0,30191005696.0,4957.0,4089.0
13-04 02:38:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1122004992.0,898088960.0,1407975424.0,30191005696.0,3659.0,3769.0
13-04 02:38:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122000896.0,898088960.0,1407979520.0,30191005696.0,5063.0,3718.0
13-04 02:38:05,0.0,0.167,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1122000896.0,898088960.0,1407979520.0,30191005696.0,4126.0,4881.0
13-04 02:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121980416.0,898088960.0,1407983616.0,30191022080.0,7296.0,5043.0
13-04 02:38:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121980416.0,898088960.0,1407983616.0,30191022080.0,4383.0,4207.0
13-04 02:38:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121976320.0,898088960.0,1407987712.0,30191022080.0,5193.0,5473.0
13-04 02:38:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1121972224.0,898088960.0,1407991808.0,30191022080.0,4187.0,3803.0
13-04 02:38:10,0.0,0.167,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1121972224.0,898088960.0,1407991808.0,30191022080.0,4583.0,4325.0
13-04 02:38:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1121968128.0,898088960.0,1407995904.0,30191022080.0,5608.0,4837.0
13-04 02:38:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121964032.0,898088960.0,1408000000.0,30191022080.0,4542.0,4308.0
13-04 02:38:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121964032.0,898088960.0,1408000000.0,30191022080.0,6819.0,5476.0
13-04 02:38:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121959936.0,898088960.0,1408004096.0,30191022080.0,3102.0,2659.0
13-04 02:38:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1121959936.0,898088960.0,1408004096.0,30191022080.0,4211.0,3270.0
13-04 02:38:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121959936.0,898088960.0,1408004096.0,30191022080.0,4248.0,5369.0
13-04 02:38:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121955840.0,898088960.0,1408008192.0,30191022080.0,5473.0,5633.0
13-04 02:38:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121951744.0,898088960.0,1408012288.0,30191022080.0,4250.0,4863.0
13-04 02:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121951744.0,898088960.0,1408012288.0,30191022080.0,3145.0,2707.0
13-04 02:38:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1121947648.0,898088960.0,1408016384.0,30191022080.0,6354.0,5803.0
13-04 02:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121943552.0,898088960.0,1408020480.0,30191022080.0,5218.0,3834.0
13-04 02:38:22,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1121943552.0,898088960.0,1408020480.0,30191022080.0,4610.0,5180.0
13-04 02:38:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121943552.0,898088960.0,1408020480.0,30191022080.0,5316.0,3922.0
13-04 02:38:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121939456.0,898088960.0,1408024576.0,30191022080.0,2627.0,3221.0
13-04 02:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121935360.0,898088960.0,1408028672.0,30191022080.0,2093.0,3605.0
13-04 02:38:26,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121935360.0,898088960.0,1408028672.0,30191022080.0,4312.0,3358.0
13-04 02:38:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121931264.0,898088960.0,1408032768.0,30191022080.0,3522.0,3736.0
13-04 02:38:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121927168.0,898088960.0,1408036864.0,30191022080.0,7077.0,5746.0
13-04 02:38:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121927168.0,898088960.0,1408036864.0,30191022080.0,5274.0,3905.0
13-04 02:38:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121923072.0,898088960.0,1408040960.0,30191022080.0,2708.0,3173.0
13-04 02:38:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1121918976.0,898088960.0,1408045056.0,30191022080.0,5861.0,5901.0
13-04 02:38:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121914880.0,898088960.0,1408049152.0,30191022080.0,5258.0,5940.0
13-04 02:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121914880.0,898088960.0,1408049152.0,30191022080.0,1459.0,2567.0
13-04 02:38:34,0.0,0.083,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1121906688.0,898093056.0,1408053248.0,30191022080.0,3815.0,3104.0
13-04 02:38:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121906688.0,898093056.0,1408053248.0,30191022080.0,5479.0,4795.0
13-04 02:38:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121902592.0,898093056.0,1408057344.0,30191022080.0,5445.0,4821.0
13-04 02:38:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121898496.0,898093056.0,1408061440.0,30191022080.0,7789.0,6261.0
13-04 02:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121898496.0,898093056.0,1408061440.0,30191022080.0,4057.0,3338.0
13-04 02:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121894400.0,898093056.0,1408065536.0,30191022080.0,4368.0,4217.0
13-04 02:38:40,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,1121894400.0,898093056.0,1408065536.0,30191022080.0,4965.0,5312.0
13-04 02:38:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121890304.0,898093056.0,1408069632.0,30191022080.0,1577.0,1922.0
13-04 02:38:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121890304.0,898093056.0,1408069632.0,30191022080.0,5108.0,4013.0
13-04 02:38:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121886208.0,898093056.0,1408073728.0,30191022080.0,4676.0,4521.0
13-04 02:38:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1120862208.0,898093056.0,1416462336.0,30183657472.0,8734.0,7198.0
13-04 02:38:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1120858112.0,898093056.0,1416466432.0,30183657472.0,3530.0,3695.0
13-04 02:38:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1120854016.0,898093056.0,1416470528.0,30183657472.0,6777.0,6355.0
13-04 02:38:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120854016.0,898093056.0,1416470528.0,30183657472.0,9181.0,13133.0
13-04 02:38:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120849920.0,898093056.0,1416474624.0,30183657472.0,5756.0,9772.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120845824.0,898093056.0,1416478720.0,30183657472.0,6331.0,10645.0
13-04 02:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1120841728.0,898093056.0,1416482816.0,30183657472.0,6847.0,10130.0
13-04 02:38:51,0.0,0.084,99.666,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1120837632.0,898093056.0,1416486912.0,30183657472.0,10813.0,13079.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120837632.0,898093056.0,1416486912.0,30183657472.0,5599.0,9577.0
13-04 02:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120817152.0,898093056.0,1416491008.0,30183673856.0,9283.0,13288.0
13-04 02:38:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120813056.0,898093056.0,1416495104.0,30183673856.0,8217.0,11116.0
13-04 02:38:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1120808960.0,898093056.0,1416499200.0,30183673856.0,6292.0,10748.0
13-04 02:38:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1120808960.0,898093056.0,1416499200.0,30183673856.0,9821.0,13160.0
13-04 02:38:57,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1120804864.0,898093056.0,1416503296.0,30183673856.0,3143.0,4349.0
13-04 02:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120800768.0,898093056.0,1416507392.0,30183673856.0,2589.0,3172.0
13-04 02:38:59,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121181696.0,898093056.0,1416507392.0,30183292928.0,7913.0,5523.0
13-04 02:39:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121177600.0,898093056.0,1416511488.0,30183292928.0,3044.0,2616.0
13-04 02:39:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121177600.0,898093056.0,1416511488.0,30183292928.0,1932.0,2005.0
13-04 02:39:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121173504.0,898093056.0,1416515584.0,30183292928.0,6196.0,6362.0
13-04 02:39:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1121165312.0,898093056.0,1416523776.0,30183292928.0,3757.0,3827.0
13-04 02:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121165312.0,898093056.0,1416523776.0,30183292928.0,3927.0,3153.0
13-04 02:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121161216.0,898093056.0,1416527872.0,30183292928.0,6917.0,7204.0
13-04 02:39:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1121161216.0,898093056.0,1416527872.0,30183292928.0,3559.0,4360.0
13-04 02:39:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121157120.0,898093056.0,1416531968.0,30183292928.0,3831.0,3062.0
13-04 02:39:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121157120.0,898093056.0,1416531968.0,30183292928.0,4894.0,3669.0
13-04 02:39:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121153024.0,898093056.0,1416536064.0,30183292928.0,8402.0,5653.0
13-04 02:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121148928.0,898093056.0,1416540160.0,30183292928.0,4099.0,4864.0
13-04 02:39:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1121148928.0,898093056.0,1416540160.0,30183292928.0,5678.0,4836.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121144832.0,898093056.0,1416544256.0,30183292928.0,4480.0,4233.0
13-04 02:39:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121144832.0,898093056.0,1416544256.0,30183292928.0,4605.0,4306.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121140736.0,898093056.0,1416548352.0,30183292928.0,4313.0,4936.0
13-04 02:39:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1121140736.0,898093056.0,1416548352.0,30183292928.0,3337.0,3348.0
13-04 02:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121136640.0,898093056.0,1416552448.0,30183292928.0,4015.0,4075.0
13-04 02:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121132544.0,898093056.0,1416556544.0,30183292928.0,7821.0,5323.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121132544.0,898093056.0,1416556544.0,30183292928.0,3016.0,4141.0
13-04 02:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121128448.0,898093056.0,1416560640.0,30183292928.0,7263.0,5723.0
13-04 02:39:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1121128448.0,898093056.0,1416560640.0,30183292928.0,1895.0,2085.0
13-04 02:39:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1121124352.0,898093056.0,1416564736.0,30183292928.0,4035.0,5650.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121124352.0,898093056.0,1416564736.0,30183292928.0,2428.0,3040.0
13-04 02:39:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121120256.0,898093056.0,1416568832.0,30183292928.0,5216.0,3833.0
13-04 02:39:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1121120256.0,898093056.0,1416568832.0,30183292928.0,3158.0,3299.0
13-04 02:39:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1121116160.0,898093056.0,1416572928.0,30183292928.0,1970.0,2095.0
13-04 02:39:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1121116160.0,898093056.0,1416572928.0,30183292928.0,4767.0,4345.0
13-04 02:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121112064.0,898093056.0,1416577024.0,30183292928.0,6687.0,6196.0
13-04 02:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121107968.0,898093056.0,1416581120.0,30183292928.0,5087.0,4678.0
13-04 02:39:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121103872.0,898093056.0,1416585216.0,30183292928.0,3697.0,3718.0
13-04 02:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121103872.0,898093056.0,1416585216.0,30183292928.0,2013.0,3580.0
13-04 02:39:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121103872.0,898093056.0,1416585216.0,30183292928.0,6197.0,4741.0
13-04 02:39:32,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1121120256.0,898093056.0,1416585216.0,30183276544.0,4112.0,3660.0
13-04 02:39:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121116160.0,898093056.0,1416589312.0,30183276544.0,3759.0,3828.0
13-04 02:39:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121112064.0,898093056.0,1416593408.0,30183276544.0,3753.0,3064.0
13-04 02:39:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121107968.0,898093056.0,1416597504.0,30183276544.0,6944.0,7342.0
13-04 02:39:36,0.250,0.083,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1121099776.0,898093056.0,1416605696.0,30183276544.0,7319.0,5100.0
13-04 02:39:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1121099776.0,898093056.0,1416605696.0,30183276544.0,5189.0,6039.0
13-04 02:39:38,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1121099776.0,898093056.0,1416605696.0,30183276544.0,2486.0,2319.0
13-04 02:39:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121095680.0,898093056.0,1416609792.0,30183276544.0,5678.0,4978.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121095680.0,898093056.0,1416609792.0,30183276544.0,4568.0,4432.0
13-04 02:39:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121091584.0,898093056.0,1416613888.0,30183276544.0,5084.0,3852.0
13-04 02:39:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121087488.0,898093056.0,1416617984.0,30183276544.0,7754.0,6039.0
13-04 02:39:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121083392.0,898093056.0,1416622080.0,30183276544.0,5642.0,5648.0
13-04 02:39:44,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1121083392.0,898093056.0,1416622080.0,30183276544.0,4351.0,4955.0
13-04 02:39:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121083392.0,898093056.0,1416622080.0,30183276544.0,1459.0,2566.0
13-04 02:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121079296.0,898093056.0,1416626176.0,30183276544.0,4987.0,4579.0
13-04 02:39:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1121079296.0,898093056.0,1416626176.0,30183276544.0,6485.0,11393.0
13-04 02:39:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121075200.0,898093056.0,1416630272.0,30183276544.0,9785.0,12789.0
13-04 02:39:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121071104.0,898093056.0,1416634368.0,30183276544.0,10945.0,13341.0
13-04 02:39:50,0.083,0.167,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1121067008.0,898093056.0,1416638464.0,30183276544.0,6748.0,10317.0
13-04 02:39:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121062912.0,898093056.0,1416642560.0,30183276544.0,10225.0,14003.0
13-04 02:39:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121058816.0,898093056.0,1416646656.0,30183276544.0,6706.0,10136.0
13-04 02:39:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121058816.0,898093056.0,1416646656.0,30183276544.0,5023.0,10168.0
13-04 02:39:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121054720.0,898093056.0,1416650752.0,30183276544.0,6653.0,11131.0
13-04 02:39:55,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1121054720.0,898093056.0,1416650752.0,30183276544.0,6127.0,10755.0
13-04 02:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1121050624.0,898093056.0,1416654848.0,30183276544.0,9739.0,12733.0
13-04 02:39:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1121153024.0,898093056.0,1416679424.0,30183149568.0,12909.0,11499.0
13-04 02:39:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121148928.0,898093056.0,1416683520.0,30183149568.0,7957.0,7007.0
13-04 02:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121144832.0,898093056.0,1416687616.0,30183149568.0,1359.0,2478.0
13-04 02:40:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1121144832.0,898093056.0,1416687616.0,30183149568.0,5969.0,5260.0
13-04 02:40:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121140736.0,898093056.0,1416691712.0,30183149568.0,1127.0,1365.0
13-04 02:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121140736.0,898093056.0,1416691712.0,30183149568.0,3047.0,3053.0
13-04 02:40:03,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121140736.0,898093056.0,1416691712.0,30183149568.0,4253.0,4864.0
13-04 02:40:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121136640.0,898093056.0,1416695808.0,30183149568.0,7886.0,6038.0
13-04 02:40:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121132544.0,898093056.0,1416699904.0,30183149568.0,5029.0,3810.0
13-04 02:40:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121144832.0,898093056.0,1416712192.0,30183124992.0,3726.0,2974.0
13-04 02:40:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121390592.0,898093056.0,1416712192.0,30182879232.0,7059.0,7318.0
13-04 02:40:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,212992.0,0.0,4.0,1121390592.0,898093056.0,1416712192.0,30182879232.0,4140.0,3773.0
13-04 02:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121386496.0,898093056.0,1416716288.0,30182879232.0,3826.0,3065.0
13-04 02:40:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121382400.0,898093056.0,1416720384.0,30182879232.0,6432.0,6065.0
13-04 02:40:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1121382400.0,898093056.0,1416720384.0,30182879232.0,3928.0,3156.0
13-04 02:40:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121378304.0,898093056.0,1416724480.0,30182879232.0,6303.0,6056.0
13-04 02:40:13,0.334,0.083,99.416,0.083,0.0,0.083,0.0,40960.0,0.0,5.0,1121505280.0,898093056.0,1416724480.0,30182752256.0,4954.0,3670.0
13-04 02:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121505280.0,898093056.0,1416724480.0,30182752256.0,1774.0,1872.0
13-04 02:40:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121497088.0,898093056.0,1416732672.0,30182752256.0,6683.0,6368.0
13-04 02:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121497088.0,898093056.0,1416732672.0,30182752256.0,5416.0,6023.0
13-04 02:40:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121497088.0,898093056.0,1416732672.0,30182752256.0,4171.0,3254.0
13-04 02:40:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1121492992.0,898093056.0,1416736768.0,30182752256.0,8213.0,7650.0
13-04 02:40:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1121488896.0,898093056.0,1416740864.0,30182752256.0,4608.0,5212.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121484800.0,898093056.0,1416744960.0,30182752256.0,4209.0,3271.0
13-04 02:40:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121484800.0,898093056.0,1416744960.0,30182752256.0,605.0,1218.0
13-04 02:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121484800.0,898093056.0,1416744960.0,30182752256.0,2488.0,3017.0
13-04 02:40:23,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121484800.0,898093056.0,1416744960.0,30182752256.0,5027.0,4572.0
13-04 02:40:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121480704.0,898093056.0,1416749056.0,30182752256.0,4331.0,3386.0
13-04 02:40:25,0.083,0.166,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,1121476608.0,898093056.0,1416753152.0,30182752256.0,5519.0,5543.0
13-04 02:40:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121472512.0,898093056.0,1416757248.0,30182752256.0,6106.0,6712.0
13-04 02:40:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121472512.0,898093056.0,1416757248.0,30182752256.0,1835.0,1945.0
13-04 02:40:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121468416.0,898093056.0,1416761344.0,30182752256.0,5382.0,3924.0
13-04 02:40:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1121468416.0,898093056.0,1416761344.0,30182752256.0,5016.0,4967.0
13-04 02:40:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121464320.0,898093056.0,1416765440.0,30182752256.0,2790.0,3380.0
13-04 02:40:31,0.083,0.167,99.583,0.167,0.0,0.0,0.0,229376.0,0.0,43.0,1121464320.0,898093056.0,1416765440.0,30182752256.0,2647.0,3182.0
13-04 02:40:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121464320.0,898093056.0,1416765440.0,30182752256.0,7704.0,7267.0
13-04 02:40:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121468416.0,898093056.0,1416769536.0,30182744064.0,5000.0,6161.0
13-04 02:40:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121464320.0,898093056.0,1416773632.0,30182744064.0,5991.0,4345.0
13-04 02:40:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1121464320.0,898093056.0,1416773632.0,30182744064.0,2587.0,2408.0
13-04 02:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121460224.0,898093056.0,1416777728.0,30182744064.0,7488.0,5231.0
13-04 02:40:37,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1121456128.0,898093056.0,1416781824.0,30182744064.0,3817.0,3104.0
13-04 02:40:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1121452032.0,898093056.0,1416785920.0,30182744064.0,3588.0,4375.0
13-04 02:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121447936.0,898093056.0,1416790016.0,30182744064.0,2486.0,2317.0
13-04 02:40:40,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121447936.0,898093056.0,1416790016.0,30182744064.0,4310.0,4140.0
13-04 02:40:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121447936.0,898093056.0,1416790016.0,30182744064.0,6331.0,7689.0
13-04 02:40:42,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121443840.0,898093056.0,1416794112.0,30182744064.0,5676.0,4976.0
13-04 02:40:43,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121439744.0,898093056.0,1416798208.0,30182744064.0,8595.0,6563.0
13-04 02:40:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121435648.0,898093056.0,1416802304.0,30182744064.0,3303.0,2870.0
13-04 02:40:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121435648.0,898093056.0,1416802304.0,30182744064.0,5215.0,3831.0
13-04 02:40:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,81920.0,0.0,1.0,1121431552.0,898093056.0,1416806400.0,30182744064.0,3561.0,4178.0
13-04 02:40:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121431552.0,898093056.0,1416806400.0,30182744064.0,6984.0,12068.0
13-04 02:40:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1121435648.0,898093056.0,1416810496.0,30182735872.0,7685.0,12027.0
13-04 02:40:49,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121431552.0,898093056.0,1416814592.0,30182735872.0,11925.0,16416.0
13-04 02:40:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1121427456.0,898093056.0,1416818688.0,30182735872.0,8919.0,11449.0
13-04 02:40:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121423360.0,898093056.0,1416822784.0,30182735872.0,8687.0,12105.0
13-04 02:40:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121419264.0,898093056.0,1416826880.0,30182735872.0,6946.0,10344.0
13-04 02:40:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121419264.0,898093056.0,1416826880.0,30182735872.0,7820.0,10789.0
13-04 02:40:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121415168.0,898093056.0,1416830976.0,30182735872.0,6292.0,10721.0
13-04 02:40:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1121415168.0,898093056.0,1416830976.0,30182735872.0,7244.0,12193.0
13-04 02:40:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121411072.0,898093056.0,1416835072.0,30182735872.0,9735.0,12947.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121406976.0,898093056.0,1416839168.0,30182735872.0,2361.0,3037.0
13-04 02:40:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121402880.0,898093056.0,1416843264.0,30182735872.0,4829.0,4421.0
13-04 02:40:59,0.083,0.167,99.667,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1121386496.0,898093056.0,1416859648.0,30182735872.0,8930.0,9965.0
13-04 02:41:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1121390592.0,898093056.0,1416863744.0,30182727680.0,7813.0,5323.0
13-04 02:41:01,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1121390592.0,898093056.0,1416863744.0,30182727680.0,1359.0,2478.0
13-04 02:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121390592.0,898093056.0,1416863744.0,30182727680.0,3993.0,5121.0
13-04 02:41:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121386496.0,898093056.0,1416867840.0,30182727680.0,6480.0,4578.0
13-04 02:41:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121509376.0,898093056.0,1416871936.0,30182600704.0,3820.0,3204.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121505280.0,898093056.0,1416876032.0,30182600704.0,5789.0,6507.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1121505280.0,898093056.0,1416876032.0,30182600704.0,5686.0,4978.0
13-04 02:41:07,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1121501184.0,898093056.0,1416880128.0,30182600704.0,6258.0,4535.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121501184.0,898093056.0,1416880128.0,30182600704.0,1489.0,1822.0
13-04 02:41:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121886208.0,898093056.0,1416884224.0,30182211584.0,8880.0,7667.0
13-04 02:41:10,3.005,0.751,96.244,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1124065280.0,898093056.0,1416888320.0,30180028416.0,10722.0,9826.0
13-04 02:41:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1124048896.0,898093056.0,1416896512.0,30180036608.0,6655.0,5516.0
13-04 02:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124048896.0,898093056.0,1416896512.0,30180036608.0,3511.0,5202.0
13-04 02:41:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1124044800.0,898093056.0,1416900608.0,30180036608.0,3823.0,3136.0
13-04 02:41:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124040704.0,898093056.0,1416904704.0,30180036608.0,3077.0,2773.0
13-04 02:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124040704.0,898093056.0,1416904704.0,30180036608.0,3797.0,3874.0
13-04 02:41:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1124040704.0,898093056.0,1416904704.0,30180036608.0,8277.0,6813.0
13-04 02:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124036608.0,898093056.0,1416908800.0,30180036608.0,3005.0,2567.0
13-04 02:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124036608.0,898093056.0,1416908800.0,30180036608.0,7467.0,7519.0
13-04 02:41:19,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1124032512.0,898093056.0,1416912896.0,30180036608.0,3859.0,3940.0
13-04 02:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1124028416.0,898093056.0,1416916992.0,30180036608.0,5073.0,5128.0
13-04 02:41:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,126976.0,0.0,3.0,1124024320.0,898093056.0,1416921088.0,30180036608.0,3837.0,5401.0
13-04 02:41:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124024320.0,898093056.0,1416921088.0,30180036608.0,705.0,1306.0
13-04 02:41:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124020224.0,898093056.0,1416925184.0,30180036608.0,10052.0,6582.0
13-04 02:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124020224.0,898093056.0,1416925184.0,30180036608.0,6748.0,6325.0
13-04 02:41:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1124016128.0,898093056.0,1416929280.0,30180036608.0,1913.0,3554.0
13-04 02:41:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124016128.0,898093056.0,1416929280.0,30180036608.0,4411.0,3452.0
13-04 02:41:27,0.417,0.0,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1124012032.0,898093056.0,1416933376.0,30180036608.0,3759.0,3793.0
13-04 02:41:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124012032.0,898093056.0,1416933376.0,30180036608.0,2688.0,3265.0
13-04 02:41:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124007936.0,898093056.0,1416937472.0,30180036608.0,4512.0,5118.0
13-04 02:41:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124007936.0,898093056.0,1416937472.0,30180036608.0,4213.0,3336.0
13-04 02:41:31,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1124003840.0,898093056.0,1416941568.0,30180036608.0,3007.0,2565.0
13-04 02:41:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1124003840.0,898093056.0,1416941568.0,30180036608.0,8328.0,7321.0
13-04 02:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123999744.0,898093056.0,1416945664.0,30180036608.0,5313.0,3925.0
13-04 02:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123995648.0,898093056.0,1416949760.0,30180036608.0,3135.0,3530.0
13-04 02:41:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1123995648.0,898093056.0,1416949760.0,30180036608.0,4701.0,6157.0
13-04 02:41:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123991552.0,898093056.0,1416953856.0,30180036608.0,6849.0,5566.0
13-04 02:41:37,0.0,0.167,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1123987456.0,898093056.0,1416957952.0,30180036608.0,5482.0,4796.0
13-04 02:41:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123987456.0,898093056.0,1416957952.0,30180036608.0,1316.0,1665.0
13-04 02:41:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123983360.0,898093056.0,1416962048.0,30180036608.0,5082.0,3851.0
13-04 02:41:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123983360.0,898093056.0,1416962048.0,30180036608.0,5581.0,4888.0
13-04 02:41:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1123979264.0,898093056.0,1416966144.0,30180036608.0,2587.0,2473.0
13-04 02:41:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123975168.0,898093056.0,1416970240.0,30180036608.0,5577.0,4821.0
13-04 02:41:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123971072.0,898093056.0,1416974336.0,30180036608.0,7732.0,7323.0
13-04 02:41:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123966976.0,898093056.0,1416978432.0,30180036608.0,5074.0,5146.0
13-04 02:41:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1123966976.0,898093056.0,1416978432.0,30180036608.0,3732.0,3878.0
13-04 02:41:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123962880.0,898093056.0,1416982528.0,30180036608.0,6646.0,6781.0
13-04 02:41:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1123962880.0,898093056.0,1416982528.0,30180036608.0,6167.0,10894.0
13-04 02:41:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123958784.0,898093056.0,1416986624.0,30180036608.0,8980.0,11435.0
13-04 02:41:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123954688.0,898093056.0,1416990720.0,30180036608.0,4309.0,8971.0
13-04 02:41:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123954688.0,898093056.0,1416990720.0,30180036608.0,6806.0,10246.0
13-04 02:41:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123950592.0,898093056.0,1416994816.0,30180036608.0,9798.0,12668.0
13-04 02:41:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123942400.0,898093056.0,1417003008.0,30180036608.0,10637.0,15743.0
13-04 02:41:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123942400.0,898093056.0,1417003008.0,30180036608.0,5578.0,9604.0
13-04 02:41:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123938304.0,898093056.0,1417007104.0,30180036608.0,9020.0,11630.0
13-04 02:41:55,0.0,0.167,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1123934208.0,898093056.0,1417011200.0,30180036608.0,7660.0,12133.0
13-04 02:41:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1123930112.0,898093056.0,1417015296.0,30180036608.0,7850.0,10910.0
13-04 02:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123930112.0,898093056.0,1417015296.0,30180036608.0,6751.0,6263.0
13-04 02:41:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1123926016.0,898093056.0,1417019392.0,30180036608.0,3165.0,2733.0
13-04 02:41:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123926016.0,898093056.0,1417019392.0,30180036608.0,4410.0,5031.0
13-04 02:42:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123921920.0,898093056.0,1417023488.0,30180036608.0,6749.0,6406.0
13-04 02:42:01,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1123921920.0,898093056.0,1417023488.0,30180036608.0,2005.0,1439.0
13-04 02:42:02,2.673,0.501,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1127084032.0,898093056.0,1417056256.0,30176841728.0,10365.0,7993.0
13-04 02:42:03,0.917,0.167,98.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1132355584.0,898093056.0,1417048064.0,30171578368.0,22750.0,20865.0
13-04 02:42:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132355584.0,898093056.0,1417048064.0,30171578368.0,7425.0,5114.0
13-04 02:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132478464.0,898093056.0,1417052160.0,30171451392.0,7558.0,6626.0
13-04 02:42:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132728320.0,898093056.0,1417056256.0,30171197440.0,3373.0,3619.0
13-04 02:42:07,0.083,0.167,98.668,1.082,0.0,0.0,0.0,28672.0,0.0,2.0,1132728320.0,898093056.0,1417056256.0,30171197440.0,4739.0,5990.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132724224.0,898093056.0,1417060352.0,30171197440.0,4090.0,3246.0
13-04 02:42:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1132597248.0,898093056.0,1417060352.0,30171324416.0,2554.0,2316.0
13-04 02:42:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1132584960.0,898093056.0,1417064448.0,30171332608.0,6438.0,5006.0
13-04 02:42:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132576768.0,898093056.0,1417064448.0,30171340800.0,8314.0,6375.0
13-04 02:42:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132572672.0,898093056.0,1417068544.0,30171340800.0,3946.0,3138.0
13-04 02:42:13,0.084,0.0,99.749,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1132568576.0,898093056.0,1417072640.0,30171340800.0,4692.0,4311.0
13-04 02:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132564480.0,898093056.0,1417076736.0,30171340800.0,6134.0,6752.0
13-04 02:42:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1132552192.0,898093056.0,1417080832.0,30171348992.0,2588.0,3129.0
13-04 02:42:16,0.166,0.166,99.584,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1132552192.0,898093056.0,1417080832.0,30171348992.0,6911.0,6493.0
13-04 02:42:17,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1163354112.0,898093056.0,1417084928.0,30140542976.0,12357.0,9473.0
13-04 02:42:18,24.662,2.956,72.044,0.0,0.0,0.338,0.0,0.0,0.0,0.0,1486442496.0,898093056.0,1417089024.0,29817450496.0,1278766.0,1164820.0
13-04 02:42:19,33.222,0.167,66.528,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1533292544.0,898093056.0,1417093120.0,29770596352.0,1833.0,1935.0
13-04 02:42:20,10.908,0.500,88.593,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,1551314944.0,898093056.0,1417101312.0,29752565760.0,229322.0,116860.0
13-04 02:42:21,1.754,0.251,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554997248.0,898093056.0,1417101312.0,29748883456.0,398523.0,162417.0
13-04 02:42:22,1.754,0.251,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573146624.0,898093056.0,1417109504.0,29730725888.0,398165.0,163000.0
13-04 02:42:23,1.920,0.334,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1602854912.0,898093056.0,1417113600.0,29701013504.0,383850.0,160771.0
13-04 02:42:24,1.337,0.0,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604247552.0,898093056.0,1417117696.0,29699616768.0,389098.0,158831.0
13-04 02:42:25,2.078,0.166,97.589,0.166,0.0,0.0,0.0,32768.0,0.0,4.0,1620881408.0,898093056.0,1417117696.0,29682982912.0,398195.0,161501.0
13-04 02:42:26,1.505,0.334,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641697280.0,898093056.0,1417125888.0,29662158848.0,404476.0,161903.0
13-04 02:42:27,1.339,0.251,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649692672.0,898093056.0,1417129984.0,29654159360.0,386761.0,159604.0
13-04 02:42:28,2.667,0.250,97.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1495539712.0,898093056.0,1417134080.0,29808308224.0,398578.0,160761.0
13-04 02:42:29,2.673,0.167,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1495347200.0,898093056.0,1417138176.0,29808496640.0,399645.0,162603.0
13-04 02:42:30,2.082,0.167,97.585,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1500102656.0,898093056.0,1417142272.0,29803737088.0,403102.0,166597.0
13-04 02:42:31,1.749,0.167,98.002,0.0,0.0,0.083,0.0,102400.0,0.0,3.0,1502380032.0,898093056.0,1417150464.0,29801451520.0,389220.0,161375.0
13-04 02:42:32,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1511137280.0,898093056.0,1417154560.0,29792690176.0,393178.0,160446.0
13-04 02:42:33,1.753,0.250,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1521291264.0,898093056.0,1417158656.0,29782532096.0,406798.0,161888.0
13-04 02:42:34,2.003,0.083,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1525096448.0,898093056.0,1417162752.0,29778722816.0,381732.0,157154.0
13-04 02:42:35,1.504,0.084,98.329,0.084,0.0,0.0,0.0,57344.0,0.0,3.0,1527123968.0,898093056.0,1417166848.0,29776691200.0,396792.0,162629.0
13-04 02:42:36,1.333,0.167,98.417,0.0,0.0,0.083,0.0,32768.0,0.0,4.0,1529151488.0,898093056.0,1417170944.0,29774659584.0,408780.0,165725.0
13-04 02:42:37,2.417,0.167,97.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1532063744.0,898093056.0,1417179136.0,29771739136.0,400135.0,164467.0
13-04 02:42:38,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540222976.0,898093056.0,1417183232.0,29763575808.0,354454.0,157138.0
13-04 02:42:39,1.334,0.083,98.499,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1547669504.0,898093056.0,1417191424.0,29756121088.0,433756.0,171551.0
13-04 02:42:40,1.332,0.333,98.085,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1560870912.0,898093056.0,1417195520.0,29742915584.0,404188.0,164632.0
13-04 02:42:41,1.500,0.083,98.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1564422144.0,898093056.0,1417199616.0,29739360256.0,387796.0,160106.0
13-04 02:42:42,1.841,0.084,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1564798976.0,898093056.0,1417203712.0,29738979328.0,393297.0,162010.0
13-04 02:42:43,1.004,0.251,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1565814784.0,898093056.0,1417203712.0,29737963520.0,408715.0,161231.0
13-04 02:42:44,2.007,0.084,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1566945280.0,898093056.0,1417216000.0,29736820736.0,378364.0,156719.0
13-04 02:42:45,1.918,0.167,97.748,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1567571968.0,898093056.0,1417224192.0,29736185856.0,405557.0,167467.0
13-04 02:42:46,1.839,0.251,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1569857536.0,898093056.0,1417224192.0,29733900288.0,401757.0,166302.0
13-04 02:42:47,1.255,0.084,98.577,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1569849344.0,898093056.0,1417232384.0,29733900288.0,397668.0,167464.0
13-04 02:42:48,2.508,0.084,97.408,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1575432192.0,898093056.0,1417236480.0,29728313344.0,370009.0,166764.0
13-04 02:42:49,1.585,0.167,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1575424000.0,898093056.0,1417244672.0,29728313344.0,427130.0,172010.0
13-04 02:42:50,1.750,0.333,97.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1586212864.0,898093056.0,1417248768.0,29717520384.0,394714.0,166703.0
13-04 02:42:51,1.583,0.333,98.0,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1602207744.0,898093056.0,1417252864.0,29701521408.0,398498.0,168156.0
13-04 02:42:52,1.754,0.084,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1608552448.0,898093056.0,1417256960.0,29695172608.0,400157.0,169355.0
13-04 02:42:53,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610575872.0,898093056.0,1417265152.0,29693140992.0,421027.0,173194.0
13-04 02:42:54,1.832,0.333,97.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625677824.0,898093056.0,1417273344.0,29678030848.0,390970.0,171150.0
13-04 02:42:55,2.082,0.250,97.585,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1641426944.0,898093056.0,1417277440.0,29662277632.0,397233.0,167923.0
13-04 02:42:56,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642954752.0,898093056.0,1417281536.0,29660745728.0,411101.0,169569.0
13-04 02:42:57,1.504,0.334,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1643585536.0,898093056.0,1417285632.0,29660110848.0,381965.0,159717.0
13-04 02:42:58,1.173,0.251,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1643962368.0,898093056.0,1417289728.0,29659729920.0,399941.0,161350.0
13-04 02:42:59,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647005696.0,898093056.0,1417293824.0,29656682496.0,388601.0,157961.0
13-04 02:43:00,1.672,0.0,98.077,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1647128576.0,898093056.0,1417297920.0,29656555520.0,404359.0,161506.0
13-04 02:43:01,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647120384.0,898093056.0,1417306112.0,29656555520.0,391965.0,162547.0
13-04 02:43:02,1.420,0.334,98.246,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1647374336.0,898093056.0,1417306112.0,29656301568.0,399075.0,165155.0
13-04 02:43:03,1.917,0.083,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1651556352.0,898093056.0,1417314304.0,29652111360.0,402746.0,162871.0
13-04 02:43:04,1.501,0.250,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1651556352.0,898093056.0,1417314304.0,29652111360.0,391578.0,161113.0
13-04 02:43:05,1.585,0.167,98.082,0.167,0.0,0.0,0.0,86016.0,0.0,3.0,1652056064.0,898093056.0,1417322496.0,29651603456.0,396881.0,161138.0
13-04 02:43:06,1.838,0.084,98.079,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1653321728.0,898093056.0,1417326592.0,29650333696.0,394986.0,160716.0
13-04 02:43:07,1.334,0.167,98.499,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1655222272.0,898093056.0,1417330688.0,29648429056.0,393722.0,159730.0
13-04 02:43:08,1.084,0.250,98.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1655218176.0,898093056.0,1417334784.0,29648429056.0,367799.0,160964.0
13-04 02:43:09,1.169,0.167,98.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1655341056.0,898093056.0,1417338880.0,29648302080.0,417800.0,166593.0
13-04 02:43:10,1.421,0.084,98.244,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1655586816.0,898093056.0,1417347072.0,29648048128.0,412720.0,162788.0
13-04 02:43:11,0.923,0.252,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655582720.0,898093056.0,1417351168.0,29648048128.0,404481.0,164801.0
13-04 02:43:12,1.088,0.335,98.577,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1655578624.0,898093056.0,1417355264.0,29648048128.0,394504.0,161849.0
13-04 02:43:13,1.421,0.0,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656115200.0,898093056.0,1417359360.0,29647507456.0,400177.0,161615.0
13-04 02:43:14,1.339,0.167,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656840192.0,898093056.0,1417363456.0,29646778368.0,395125.0,160438.0
13-04 02:43:15,1.667,0.250,97.917,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1619914752.0,898093056.0,1417371648.0,29683695616.0,384152.0,158499.0
13-04 02:43:16,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1618989056.0,898093056.0,1417375744.0,29684617216.0,398098.0,164365.0
13-04 02:43:17,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1622282240.0,898093056.0,1417383936.0,29681315840.0,402678.0,164213.0
13-04 02:43:18,1.669,0.167,98.080,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1623044096.0,898093056.0,1417383936.0,29680553984.0,355741.0,154074.0
13-04 02:43:19,1.500,0.167,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1623764992.0,898093056.0,1417392128.0,29679824896.0,412185.0,166204.0
13-04 02:43:20,1.423,0.251,98.243,0.084,0.0,0.0,0.0,28672.0,0.0,5.0,1627217920.0,898097152.0,1417396224.0,29676363776.0,395861.0,163323.0
13-04 02:43:21,1.744,0.249,97.841,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1630642176.0,898097152.0,1417400320.0,29672935424.0,414370.0,165914.0
13-04 02:43:22,1.170,0.251,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1631272960.0,898097152.0,1417404416.0,29672300544.0,366167.0,158523.0
13-04 02:43:23,1.501,0.167,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1632407552.0,898097152.0,1417412608.0,29671157760.0,409689.0,162177.0
13-04 02:43:24,2.003,0.167,97.830,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1635454976.0,898097152.0,1417412608.0,29668110336.0,422886.0,165625.0
13-04 02:43:25,1.165,0.333,98.170,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1637609472.0,898097152.0,1417416704.0,29665951744.0,381444.0,159751.0
13-04 02:43:26,1.168,0.083,98.749,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1640521728.0,898097152.0,1417424896.0,29663031296.0,394685.0,160570.0
13-04 02:43:27,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642713088.0,898097152.0,1417424896.0,29660839936.0,402026.0,164655.0
13-04 02:43:28,1.582,0.083,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645592576.0,898097152.0,1417433088.0,29657952256.0,405861.0,164060.0
13-04 02:43:29,1.166,0.250,98.585,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1645588480.0,898097152.0,1417437184.0,29657952256.0,399110.0,162262.0
13-04 02:43:30,0.922,0.251,98.743,0.084,0.0,0.0,0.0,32768.0,0.0,7.0,1645584384.0,898097152.0,1417441280.0,29657952256.0,384124.0,162270.0
13-04 02:43:31,1.171,0.251,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1645707264.0,898097152.0,1417445376.0,29657825280.0,403087.0,164632.0
13-04 02:43:32,2.089,0.084,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1563054080.0,898097152.0,1417449472.0,29740474368.0,394575.0,160053.0
13-04 02:43:33,2.423,0.084,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1523220480.0,898097152.0,1417457664.0,29780299776.0,391387.0,160693.0
13-04 02:43:34,2.246,0.166,97.587,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1525760000.0,898097152.0,1417457664.0,29777760256.0,414418.0,166622.0
13-04 02:43:35,2.248,0.083,97.502,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1530011648.0,898097152.0,1417465856.0,29773500416.0,390955.0,159791.0
13-04 02:43:36,1.667,0.083,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1533820928.0,898097152.0,1417465856.0,29769691136.0,388354.0,161573.0
13-04 02:43:37,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537495040.0,898097152.0,1417474048.0,29766008832.0,393175.0,160984.0
13-04 02:43:38,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549303808.0,898097152.0,1417474048.0,29754200064.0,366294.0,157523.0
13-04 02:43:39,1.420,0.334,98.162,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1558437888.0,898097152.0,1417482240.0,29745057792.0,414037.0,166356.0
13-04 02:43:40,1.913,0.083,97.754,0.166,0.0,0.083,0.0,98304.0,0.0,3.0,1560784896.0,898097152.0,1417486336.0,29742706688.0,424952.0,166223.0
13-04 02:43:41,1.496,0.249,98.171,0.0,0.0,0.083,0.0,81920.0,0.0,1.0,1565159424.0,898097152.0,1417490432.0,29738328064.0,383661.0,160166.0
13-04 02:43:42,1.749,0.167,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1570451456.0,898097152.0,1417498624.0,29733027840.0,398507.0,164526.0
13-04 02:43:43,1.998,0.083,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1575399424.0,898097152.0,1417498624.0,29728079872.0,501956.0,309612.0
13-04 02:43:44,0.837,0.251,98.912,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1582374912.0,898097152.0,1417506816.0,29721096192.0,409338.0,164735.0
13-04 02:43:45,1.089,0.168,98.660,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,1588465664.0,898097152.0,1417510912.0,29715001344.0,395830.0,161802.0
13-04 02:43:46,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596964864.0,898097152.0,1417519104.0,29706493952.0,383756.0,161862.0
13-04 02:43:47,1.417,0.250,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1601150976.0,898097152.0,1417523200.0,29702303744.0,394289.0,167240.0
13-04 02:43:48,1.337,0.084,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601142784.0,898097152.0,1417531392.0,29702303744.0,392153.0,168568.0
13-04 02:43:49,0.838,0.168,98.995,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1602154496.0,898097152.0,1417535488.0,29701287936.0,385451.0,172747.0
13-04 02:43:50,1.583,0.167,97.917,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,1604943872.0,898097152.0,1417539584.0,29698494464.0,429318.0,173770.0
13-04 02:43:51,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1605451776.0,898097152.0,1417547776.0,29697978368.0,397817.0,166984.0
13-04 02:43:52,2.741,0.083,97.176,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1606213632.0,898097152.0,1417547776.0,29697216512.0,401272.0,170647.0
13-04 02:43:53,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1608327168.0,898097152.0,1417560064.0,29695090688.0,402329.0,172328.0
13-04 02:43:54,1.920,0.083,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611403264.0,898097152.0,1417564160.0,29692010496.0,392253.0,168993.0
13-04 02:43:55,1.251,0.167,98.415,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1611649024.0,898097152.0,1417572352.0,29691756544.0,376009.0,167072.0
13-04 02:43:56,1.168,0.083,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1618882560.0,898097152.0,1417576448.0,29684518912.0,421549.0,170674.0
13-04 02:43:57,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1630433280.0,898097152.0,1417580544.0,29672964096.0,365590.0,162152.0
13-04 02:43:58,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634492416.0,898097152.0,1417584640.0,29668900864.0,431196.0,165133.0
13-04 02:43:59,1.339,0.167,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1638297600.0,898097152.0,1417588736.0,29665091584.0,409804.0,165554.0
13-04 02:44:00,1.423,0.167,98.159,0.251,0.0,0.0,0.0,40960.0,0.0,5.0,1649307648.0,898097152.0,1417592832.0,29654077440.0,386922.0,159283.0
13-04 02:44:01,1.668,0.334,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658896384.0,898097152.0,1417592832.0,29644488704.0,408726.0,163737.0
13-04 02:44:02,1.754,0.251,97.995,0.0,0.0,0.0,0.0,20480.0,0.0,6.0,1660895232.0,898097152.0,1417601024.0,29642481664.0,403953.0,168739.0
13-04 02:44:03,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1660968960.0,898097152.0,1417621504.0,29642387456.0,262192.0,143679.0
13-04 02:44:04,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1662263296.0,898097152.0,1417629696.0,29641084928.0,368393.0,165859.0
13-04 02:44:05,1.418,0.250,98.249,0.083,0.0,0.0,0.0,32768.0,0.0,4.0,1664417792.0,898097152.0,1417633792.0,29638926336.0,554024.0,183852.0
13-04 02:44:06,1.252,0.167,98.497,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1666068480.0,898097152.0,1417633792.0,29637275648.0,390856.0,161595.0
13-04 02:44:07,1.005,0.168,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1667076096.0,898097152.0,1417641984.0,29636259840.0,267902.0,146804.0
13-04 02:44:08,1.581,0.250,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668059136.0,898097152.0,1417641984.0,29635276800.0,384122.0,165678.0
13-04 02:44:09,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1671671808.0,898097152.0,1417650176.0,29631655936.0,478711.0,179260.0
13-04 02:44:10,1.003,0.167,98.662,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1672269824.0,898097152.0,1417654272.0,29631053824.0,404527.0,165543.0
13-04 02:44:11,1.838,0.084,98.079,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1674043392.0,898097152.0,1417658368.0,29629276160.0,392289.0,160653.0
13-04 02:44:12,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673867264.0,898097152.0,1417662464.0,29629448192.0,397991.0,164030.0
13-04 02:44:13,1.247,0.249,98.337,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1673904128.0,898097152.0,1417670656.0,29629403136.0,428853.0,166631.0
13-04 02:44:14,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673900032.0,898097152.0,1417674752.0,29629403136.0,389993.0,162135.0
13-04 02:44:15,1.255,0.084,98.410,0.167,0.0,0.084,0.0,32768.0,0.0,5.0,1674027008.0,898097152.0,1417674752.0,29629276160.0,379970.0,159421.0
13-04 02:44:16,1.420,0.084,98.496,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1674903552.0,898097152.0,1417687040.0,29628387328.0,418974.0,165542.0
13-04 02:44:17,1.417,0.167,98.333,0.0,0.0,0.083,0.0,110592.0,0.0,1.0,1675153408.0,898097152.0,1417691136.0,29628133376.0,384550.0,159590.0
13-04 02:44:18,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1675149312.0,898097152.0,1417695232.0,29628133376.0,394951.0,160976.0
13-04 02:44:19,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634004992.0,898097152.0,1417699328.0,29669273600.0,405026.0,165806.0
13-04 02:44:20,1.674,0.084,98.075,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1595846656.0,898101248.0,1417699328.0,29707427840.0,404465.0,162552.0
13-04 02:44:21,1.749,0.250,98.002,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1598144512.0,898101248.0,1417711616.0,29705117696.0,406945.0,164200.0
13-04 02:44:22,1.255,0.084,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1599897600.0,898101248.0,1417715712.0,29703360512.0,415259.0,162466.0
13-04 02:44:23,1.417,0.333,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1599950848.0,898101248.0,1417719808.0,29703303168.0,375338.0,158213.0
13-04 02:44:24,0.920,0.251,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1604771840.0,898101248.0,1417723904.0,29698478080.0,417693.0,166490.0
13-04 02:44:25,1.749,0.167,97.918,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,1607561216.0,898101248.0,1417728000.0,29695684608.0,413181.0,165327.0
13-04 02:44:26,1.414,0.250,98.336,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1610223616.0,898101248.0,1417732096.0,29693018112.0,389622.0,160929.0
13-04 02:44:27,1.254,0.084,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1613012992.0,898101248.0,1417736192.0,29690224640.0,374855.0,161547.0
13-04 02:44:28,1.167,0.333,98.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1616433152.0,898101248.0,1417744384.0,29686796288.0,414282.0,165368.0
13-04 02:44:29,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1617698816.0,898101248.0,1417748480.0,29685526528.0,395975.0,162828.0
13-04 02:44:30,1.333,0.083,98.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1621250048.0,898105344.0,1417748480.0,29681971200.0,404728.0,163706.0
13-04 02:44:31,1.255,0.167,98.577,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1623273472.0,898105344.0,1417756672.0,29679939584.0,388051.0,161285.0
13-04 02:44:32,1.744,0.166,98.090,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1631047680.0,898105344.0,1417760768.0,29672161280.0,401293.0,163915.0
13-04 02:44:33,1.504,0.334,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1591836672.0,898105344.0,1417764864.0,29711368192.0,388918.0,160309.0
13-04 02:44:34,1.913,0.333,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560649728.0,898105344.0,1417768960.0,29742551040.0,355591.0,160984.0
13-04 02:44:35,1.421,0.167,98.244,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1559244800.0,898105344.0,1417773056.0,29743951872.0,428953.0,164551.0
13-04 02:44:36,1.504,0.0,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1564065792.0,898105344.0,1417777152.0,29739126784.0,398485.0,162701.0
13-04 02:44:37,1.253,0.334,98.413,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1564823552.0,898105344.0,1417781248.0,29738364928.0,359263.0,160232.0
13-04 02:44:38,1.174,0.084,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1566298112.0,898105344.0,1417785344.0,29736886272.0,428396.0,168988.0
13-04 02:44:39,1.589,0.084,98.328,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1570779136.0,898105344.0,1417793536.0,29732397056.0,361207.0,161900.0
13-04 02:44:40,2.008,0.084,97.657,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,1576235008.0,898105344.0,1417797632.0,29726937088.0,408547.0,164316.0
13-04 02:44:41,1.668,0.167,98.165,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,1577119744.0,898105344.0,1417801728.0,29726048256.0,413690.0,162118.0
13-04 02:44:42,2.256,0.084,97.661,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1581305856.0,898105344.0,1417805824.0,29721858048.0,405491.0,164663.0
13-04 02:44:43,1.251,0.167,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1586380800.0,898105344.0,1417809920.0,29716779008.0,400375.0,162506.0
13-04 02:44:44,1.582,0.250,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1595006976.0,898105344.0,1417818112.0,29708144640.0,390063.0,160686.0
13-04 02:44:45,1.084,0.334,98.415,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1604530176.0,898105344.0,1417818112.0,29698621440.0,380654.0,159789.0
13-04 02:44:46,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1614548992.0,898105344.0,1417830400.0,29688590336.0,416638.0,168648.0
13-04 02:44:47,1.589,0.251,98.161,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1623052288.0,898105344.0,1417834496.0,29680082944.0,406700.0,170835.0
13-04 02:44:48,1.833,0.0,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1627488256.0,898105344.0,1417842688.0,29675638784.0,402773.0,169505.0
13-04 02:44:49,1.751,0.417,97.832,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1632182272.0,898105344.0,1417846784.0,29670940672.0,393839.0,170123.0
13-04 02:44:50,1.918,0.250,97.832,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1633193984.0,898105344.0,1417850880.0,29669924864.0,399508.0,167922.0
13-04 02:44:51,1.334,0.167,98.249,0.167,0.0,0.083,0.0,4096.0,0.0,1.0,1634078720.0,898105344.0,1417854976.0,29669036032.0,392610.0,169110.0
13-04 02:44:52,1.501,0.250,98.249,0.0,0.0,0.0,0.0,110592.0,0.0,4.0,1634582528.0,898105344.0,1417859072.0,29668528128.0,404118.0,167972.0
13-04 02:44:53,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1636601856.0,898105344.0,1417871360.0,29666496512.0,408174.0,170487.0
13-04 02:44:54,1.002,0.083,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1636982784.0,898105344.0,1417871360.0,29666115584.0,406004.0,171070.0
13-04 02:44:55,1.505,0.084,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1639895040.0,898105344.0,1417879552.0,29663195136.0,383539.0,168184.0
13-04 02:44:56,1.084,0.250,98.499,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1643954176.0,898105344.0,1417883648.0,29659131904.0,405548.0,172112.0
13-04 02:44:57,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652711424.0,898105344.0,1417887744.0,29650370560.0,388417.0,160719.0
13-04 02:44:58,1.509,0.168,98.324,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1657311232.0,898105344.0,1417891840.0,29645766656.0,404456.0,161861.0
13-04 02:44:59,2.0,0.250,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1661972480.0,898105344.0,1417895936.0,29641101312.0,397185.0,163112.0
13-04 02:45:00,1.168,0.167,98.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1666379776.0,898105344.0,1417900032.0,29636689920.0,395823.0,161306.0
13-04 02:45:01,1.003,0.167,98.746,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,1673904128.0,898109440.0,1417904128.0,29629157376.0,392872.0,160323.0
13-04 02:45:02,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1677324288.0,898109440.0,1417912320.0,29625729024.0,393768.0,161821.0
13-04 02:45:03,1.337,0.251,98.413,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1678082048.0,898109440.0,1417916416.0,29624967168.0,404953.0,163782.0
13-04 02:45:04,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1678237696.0,898109440.0,1417920512.0,29624807424.0,400688.0,161760.0
13-04 02:45:05,1.256,0.168,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1679851520.0,898109440.0,1417924608.0,29623189504.0,392801.0,162374.0
13-04 02:45:06,1.420,0.251,97.995,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1681747968.0,898109440.0,1417932800.0,29621284864.0,401928.0,164457.0
13-04 02:45:07,1.917,0.083,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1643909120.0,898109440.0,1417932800.0,29659123712.0,400402.0,161040.0
13-04 02:45:08,1.668,0.250,98.082,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1642762240.0,898109440.0,1417936896.0,29660266496.0,403223.0,161984.0
13-04 02:45:09,0.999,0.250,98.668,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1646436352.0,898109440.0,1417945088.0,29656584192.0,256848.0,148226.0
13-04 02:45:10,1.005,0.168,98.827,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1648082944.0,898109440.0,1417949184.0,29654933504.0,540086.0,182414.0
13-04 02:45:11,1.338,0.084,98.411,0.167,0.0,0.0,0.0,86016.0,0.0,3.0,1648963584.0,898109440.0,1417957376.0,29654044672.0,382816.0,159477.0
13-04 02:45:12,1.171,0.084,98.746,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,1651376128.0,898109440.0,1417957376.0,29651632128.0,377245.0,158997.0
13-04 02:45:13,0.920,0.167,98.913,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1653907456.0,898109440.0,1417965568.0,29649092608.0,407136.0,170793.0
13-04 02:45:14,1.169,0.083,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656446976.0,898109440.0,1417965568.0,29646553088.0,372224.0,157760.0
13-04 02:45:15,1.168,0.250,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1656946688.0,898109440.0,1417973760.0,29646045184.0,406816.0,166546.0
13-04 02:45:16,1.420,0.251,98.162,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1657794560.0,898109440.0,1417981952.0,29645189120.0,425106.0,166547.0
13-04 02:45:17,1.835,0.083,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1659727872.0,898109440.0,1417986048.0,29643251712.0,404386.0,161264.0
13-04 02:45:18,1.253,0.084,98.663,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1662676992.0,898109440.0,1417990144.0,29640298496.0,396524.0,161790.0
13-04 02:45:19,1.583,0.333,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628262400.0,898109440.0,1417994240.0,29674708992.0,401430.0,163868.0
13-04 02:45:20,2.073,0.332,97.512,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1629126656.0,898109440.0,1418006528.0,29673832448.0,387951.0,171057.0
13-04 02:45:21,1.085,0.167,98.497,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1632014336.0,898109440.0,1418018816.0,29670932480.0,400380.0,162866.0
13-04 02:45:22,1.498,0.166,98.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1632641024.0,898109440.0,1418027008.0,29670297600.0,395594.0,161485.0
13-04 02:45:23,1.174,0.0,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633402880.0,898109440.0,1418027008.0,29669535744.0,387924.0,161318.0
13-04 02:45:24,1.421,0.084,98.495,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1635934208.0,898109440.0,1418035200.0,29666996224.0,416657.0,162190.0
13-04 02:45:25,2.002,0.167,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1628602368.0,898109440.0,1418039296.0,29674323968.0,384742.0,159460.0
13-04 02:45:26,1.586,0.250,98.080,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1598554112.0,898109440.0,1418039296.0,29704372224.0,394776.0,159743.0
13-04 02:45:27,2.409,0.249,97.342,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1599606784.0,898109440.0,1418047488.0,29703311360.0,387546.0,163505.0
13-04 02:45:28,1.172,0.0,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1602904064.0,898109440.0,1418051584.0,29700009984.0,407406.0,164001.0
13-04 02:45:29,1.168,0.167,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1606074368.0,898109440.0,1418055680.0,29696835584.0,401248.0,163003.0
13-04 02:45:30,1.255,0.167,98.577,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1613815808.0,898109440.0,1418059776.0,29689090048.0,414704.0,168266.0
13-04 02:45:31,1.585,0.250,97.998,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1625235456.0,898109440.0,1418067968.0,29677662208.0,353497.0,157031.0
13-04 02:45:32,1.170,0.084,98.663,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,1627140096.0,898109440.0,1418067968.0,29675757568.0,263900.0,144912.0
13-04 02:45:33,1.255,0.251,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628848128.0,898109440.0,1418076160.0,29674041344.0,452185.0,171788.0
13-04 02:45:34,1.676,0.0,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633222656.0,898109440.0,1418080256.0,29669662720.0,508250.0,179644.0
13-04 02:45:35,2.328,0.166,97.423,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1638551552.0,898109440.0,1418084352.0,29664329728.0,401488.0,162897.0
13-04 02:45:36,1.334,0.334,98.165,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1640574976.0,898113536.0,1418088448.0,29662298112.0,399893.0,162856.0
13-04 02:45:37,1.339,0.167,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1644253184.0,898113536.0,1418092544.0,29658615808.0,390181.0,161114.0
13-04 02:45:38,1.583,0.333,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646022656.0,898113536.0,1418100736.0,29656838144.0,398113.0,164665.0
13-04 02:45:39,1.672,0.084,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1608736768.0,898113536.0,1418100736.0,29694124032.0,202589.0,138551.0
13-04 02:45:40,0.921,0.167,98.912,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1610276864.0,898113536.0,1418108928.0,29692575744.0,437586.0,122640.0
13-04 02:45:41,0.664,0.249,98.837,0.166,0.0,0.083,0.0,94208.0,0.0,3.0,1612140544.0,898113536.0,1418113024.0,29690707968.0,51692.0,127364.0
13-04 02:45:42,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612136448.0,898113536.0,1418117120.0,29690707968.0,23613.0,38651.0
13-04 02:45:43,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610485760.0,898113536.0,1418117120.0,29692358656.0,22074.0,36523.0
13-04 02:45:44,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610993664.0,898113536.0,1418117120.0,29691850752.0,21412.0,35818.0
13-04 02:45:45,0.500,0.083,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1611497472.0,898113536.0,1418121216.0,29691342848.0,23079.0,37716.0
13-04 02:45:46,1.582,0.083,98.251,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1614606336.0,898113536.0,1418125312.0,29688229888.0,164404.0,114111.0
13-04 02:45:47,3.096,0.167,96.485,0.167,0.0,0.084,0.0,32768.0,0.0,6.0,1624432640.0,898113536.0,1418137600.0,29678391296.0,1044362.0,338747.0
13-04 02:45:48,4.428,0.251,95.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1636073472.0,898113536.0,1418145792.0,29666742272.0,1285309.0,367151.0
13-04 02:45:49,3.0,0.250,96.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1643712512.0,898113536.0,1418158080.0,29659090944.0,1033356.0,352198.0
13-04 02:45:50,2.680,0.168,97.069,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1651068928.0,898113536.0,1418166272.0,29651726336.0,1355834.0,369107.0
13-04 02:45:51,3.094,0.167,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1661693952.0,898113536.0,1418174464.0,29641093120.0,1408542.0,373983.0
13-04 02:45:52,2.680,0.168,96.901,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1668575232.0,898113536.0,1418182656.0,29634203648.0,1286150.0,367045.0
13-04 02:45:53,3.658,0.083,96.259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1676943360.0,898113536.0,1418194944.0,29625823232.0,1255082.0,365567.0
13-04 02:45:54,2.676,0.251,96.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1680584704.0,898113536.0,1418203136.0,29622173696.0,1239634.0,367047.0
13-04 02:45:55,2.998,0.250,96.586,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1682006016.0,898113536.0,1418211328.0,29620744192.0,1402662.0,376531.0
13-04 02:45:56,2.594,0.418,96.904,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1684881408.0,898113536.0,1418223616.0,29617856512.0,1255528.0,367723.0
13-04 02:45:57,2.836,0.167,96.831,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1687064576.0,898113536.0,1418231808.0,29615665152.0,941840.0,334483.0
13-04 02:45:58,2.590,0.251,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691279360.0,898113536.0,1418240000.0,29611442176.0,1596090.0,385712.0
13-04 02:45:59,2.757,0.334,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1696190464.0,898113536.0,1418248192.0,29606522880.0,1279624.0,358204.0
13-04 02:46:00,2.990,0.332,96.595,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1698582528.0,898113536.0,1418268672.0,29604110336.0,1314855.0,361796.0
13-04 02:46:01,2.673,0.418,96.825,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1701781504.0,898113536.0,1418276864.0,29600903168.0,1384008.0,369777.0
13-04 02:46:02,2.757,0.334,96.909,0.0,0.0,0.0,0.0,126976.0,0.0,3.0,1702879232.0,898113536.0,1418289152.0,29599793152.0,1407527.0,366371.0
13-04 02:46:03,2.601,0.168,97.232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704521728.0,898113536.0,1418297344.0,29598142464.0,1343647.0,365591.0
13-04 02:46:04,1.678,0.168,98.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1705148416.0,898113536.0,1418305536.0,29597507584.0,798387.0,326719.0
13-04 02:46:05,2.588,0.167,97.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1705140224.0,898113536.0,1418313728.0,29597507584.0,1412200.0,381003.0
13-04 02:46:06,2.261,0.251,97.404,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1706369024.0,898113536.0,1418321920.0,29596270592.0,1371540.0,390878.0
13-04 02:46:07,2.183,0.168,97.397,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1707282432.0,898113536.0,1418330112.0,29595348992.0,1417387.0,386948.0
13-04 02:46:08,2.676,0.084,97.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1707782144.0,898113536.0,1418338304.0,29594841088.0,1510161.0,373811.0
13-04 02:46:09,2.833,0.333,96.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1711300608.0,898113536.0,1418346496.0,29591314432.0,1208026.0,357320.0
13-04 02:46:10,3.013,0.167,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714335744.0,898113536.0,1418354688.0,29588271104.0,1382340.0,369515.0
13-04 02:46:11,2.263,0.251,97.485,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1714409472.0,898113536.0,1418362880.0,29588189184.0,1245851.0,365525.0
13-04 02:46:12,3.328,0.166,96.339,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,1714569216.0,898113536.0,1418375168.0,29588017152.0,1282004.0,365789.0
13-04 02:46:13,2.676,0.251,96.906,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1715924992.0,898113536.0,1418383360.0,29586653184.0,1273832.0,369748.0
13-04 02:46:14,3.005,0.334,96.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716551680.0,898113536.0,1418391552.0,29586018304.0,1544802.0,379278.0
13-04 02:46:15,2.101,0.168,97.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1717342208.0,898113536.0,1418395648.0,29585223680.0,1410446.0,373999.0
13-04 02:46:16,2.423,0.334,97.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1719095296.0,898113536.0,1418403840.0,29583462400.0,1330422.0,360308.0
13-04 02:46:17,2.429,0.251,97.152,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,1718550528.0,898113536.0,1418420224.0,29583990784.0,1257862.0,353571.0
13-04 02:46:18,2.256,0.167,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1718853632.0,898113536.0,1418424320.0,29583683584.0,1377261.0,367449.0
13-04 02:46:19,1.931,0.252,97.817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1718841344.0,898113536.0,1418436608.0,29583683584.0,1361915.0,365317.0
13-04 02:46:20,2.838,0.334,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1718927360.0,898113536.0,1418444800.0,29583589376.0,1357293.0,366550.0
13-04 02:46:21,3.328,0.083,96.589,0.0,0.0,0.0,0.0,212992.0,0.0,1.0,1720475648.0,898113536.0,1418452992.0,29582032896.0,1218648.0,353812.0
13-04 02:46:22,2.924,0.167,96.742,0.167,0.0,0.0,0.0,57344.0,0.0,9.0,1725251584.0,898113536.0,1418457088.0,29577252864.0,1389254.0,365358.0
13-04 02:46:23,2.345,0.168,97.404,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1726271488.0,898113536.0,1418469376.0,29576220672.0,1304098.0,363332.0
13-04 02:46:24,2.256,0.167,97.577,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1726930944.0,898113536.0,1418473472.0,29575557120.0,1316781.0,364207.0
13-04 02:46:25,2.840,0.251,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1729585152.0,898113536.0,1418485760.0,29572890624.0,1380518.0,365479.0
13-04 02:46:26,1.679,0.252,98.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730056192.0,898113536.0,1418489856.0,29572415488.0,1387052.0,316326.0
13-04 02:46:27,0.585,0.167,98.997,0.167,0.0,0.084,0.0,32768.0,0.0,4.0,1730211840.0,898113536.0,1418493952.0,29572255744.0,159099.0,142065.0
13-04 02:46:28,0.500,0.0,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1730207744.0,898113536.0,1418498048.0,29572255744.0,39516.0,69048.0
13-04 02:46:29,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730207744.0,898113536.0,1418498048.0,29572255744.0,38143.0,66551.0
13-04 02:46:30,0.500,0.167,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1730203648.0,898113536.0,1418502144.0,29572255744.0,40822.0,70302.0
13-04 02:46:31,1.338,0.084,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1639178240.0,898113536.0,1418502144.0,29663281152.0,38506.0,67285.0
13-04 02:46:32,2.577,0.166,97.257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640341504.0,898113536.0,1418506240.0,29662113792.0,195936.0,148210.0
13-04 02:46:33,5.500,0.583,93.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1549357056.0,898113536.0,1418518528.0,29753085952.0,1503797.0,386911.0
13-04 02:46:34,4.682,0.251,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1558794240.0,898113536.0,1418526720.0,29743640576.0,1788433.0,413280.0
13-04 02:46:35,4.841,0.167,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1579548672.0,898113536.0,1418530816.0,29722882048.0,1950739.0,424658.0
13-04 02:46:36,4.587,0.334,95.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1597190144.0,898113536.0,1418543104.0,29705228288.0,1926242.0,425266.0
13-04 02:46:37,3.923,0.167,95.826,0.0,0.0,0.083,0.0,81920.0,0.0,3.0,1609916416.0,898113536.0,1418551296.0,29692493824.0,1938054.0,425823.0
13-04 02:46:38,3.766,0.167,95.732,0.167,0.0,0.167,0.0,49152.0,0.0,5.0,1616576512.0,898113536.0,1418559488.0,29685825536.0,1724083.0,420896.0
13-04 02:46:39,4.160,0.250,95.591,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627549696.0,898113536.0,1418567680.0,29674844160.0,1238426.0,384274.0
13-04 02:46:40,2.682,0.084,97.150,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1637187584.0,898113536.0,1418579968.0,29665193984.0,187794.0,325238.0
13-04 02:46:41,3.325,0.416,96.176,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1657495552.0,898113536.0,1418588160.0,29644877824.0,660335.0,378440.0
13-04 02:46:42,3.840,0.250,95.743,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1680248832.0,898113536.0,1418596352.0,29622116352.0,1802109.0,478586.0
13-04 02:46:43,4.420,0.334,94.912,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,1688715264.0,898113536.0,1418604544.0,29613641728.0,2483754.0,521825.0
13-04 02:46:44,4.073,0.416,95.428,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1691119616.0,898113536.0,1418612736.0,29611229184.0,1824733.0,479568.0
13-04 02:46:45,4.359,0.251,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1694703616.0,898113536.0,1418616832.0,29607641088.0,2406081.0,516833.0
13-04 02:46:46,3.264,0.335,96.318,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1695166464.0,898113536.0,1418629120.0,29607165952.0,1387800.0,443200.0
13-04 02:46:47,3.434,0.335,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1695662080.0,898113536.0,1418641408.0,29606658048.0,2689148.0,540969.0
13-04 02:46:48,3.013,0.167,96.569,0.167,0.0,0.084,0.0,40960.0,0.0,5.0,1698697216.0,898117632.0,1418649600.0,29603610624.0,1295994.0,451332.0
13-04 02:46:49,4.504,0.334,95.079,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1704050688.0,898117632.0,1418657792.0,29598248960.0,2462961.0,535291.0
13-04 02:46:50,3.177,0.251,96.321,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1705394176.0,898117632.0,1418670080.0,29596893184.0,1370517.0,464277.0
13-04 02:46:51,3.592,0.501,95.823,0.0,0.0,0.084,0.0,155648.0,0.0,3.0,1705398272.0,898117632.0,1418678272.0,29596880896.0,2447846.0,532514.0
13-04 02:46:52,3.096,0.251,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1706782720.0,898117632.0,1418690560.0,29595484160.0,1409576.0,469567.0
13-04 02:46:53,3.185,0.335,96.228,0.251,0.0,0.0,0.0,45056.0,0.0,5.0,1710202880.0,898117632.0,1418698752.0,29592055808.0,2285593.0,519449.0
13-04 02:46:54,3.347,0.251,96.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1711972352.0,898117632.0,1418706944.0,29590278144.0,1291706.0,446983.0
13-04 02:46:55,3.682,0.418,95.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1712852992.0,898117632.0,1418715136.0,29589389312.0,1935929.0,499600.0
13-04 02:46:56,3.005,0.334,96.411,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,1712840704.0,898117632.0,1418727424.0,29589389312.0,2103811.0,510914.0
13-04 02:46:57,2.843,0.167,96.906,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1714139136.0,898117632.0,1418731520.0,29588086784.0,1460505.0,473002.0
13-04 02:46:58,3.010,0.334,96.321,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1714601984.0,898117632.0,1418743808.0,29587611648.0,2487852.0,529974.0
13-04 02:46:59,3.512,0.167,96.237,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1715101696.0,898117632.0,1418752000.0,29587103744.0,1429217.0,471490.0
13-04 02:47:00,3.763,0.251,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1717092352.0,898117632.0,1418760192.0,29585104896.0,2420162.0,538079.0
13-04 02:47:01,2.922,0.167,96.661,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1717248000.0,898117632.0,1418764288.0,29584945152.0,1618970.0,481675.0
13-04 02:47:02,3.509,0.251,96.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1717780480.0,898117632.0,1418772480.0,29584404480.0,2488361.0,543442.0
13-04 02:47:03,3.175,0.251,96.408,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,1718403072.0,898117632.0,1418784768.0,29583769600.0,2086012.0,512657.0
13-04 02:47:04,3.209,0.169,96.537,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1721950208.0,898117632.0,1418792960.0,29580214272.0,1872220.0,486186.0
13-04 02:47:05,3.101,0.251,96.647,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724035072.0,898117632.0,1418801152.0,29578121216.0,1827545.0,488922.0
13-04 02:47:06,2.926,0.167,96.739,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1724440576.0,898117632.0,1418809344.0,29577707520.0,2014464.0,493723.0
13-04 02:47:07,2.843,0.334,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1725005824.0,898117632.0,1418817536.0,29577134080.0,1918908.0,492410.0
13-04 02:47:08,3.353,0.251,96.228,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1726361600.0,898117632.0,1418825728.0,29575770112.0,2172493.0,503160.0
13-04 02:47:09,3.923,0.334,95.743,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1727557632.0,898117632.0,1418833920.0,29574565888.0,2451286.0,501053.0
13-04 02:47:10,2.601,0.252,96.980,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1727614976.0,898117632.0,1418842112.0,29574500352.0,2005869.0,480187.0
13-04 02:47:11,2.826,0.499,96.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728589824.0,898117632.0,1418850304.0,29573517312.0,668290.0,392760.0
13-04 02:47:12,2.256,0.334,97.243,0.0,0.0,0.167,0.0,94208.0,0.0,1.0,1729249280.0,898117632.0,1418858496.0,29572849664.0,1345857.0,398047.0
13-04 02:47:13,2.007,0.334,97.575,0.084,0.0,0.0,0.0,20480.0,0.0,4.0,1729372160.0,898117632.0,1418862592.0,29572722688.0,3269323.0,412341.0
13-04 02:47:14,1.085,0.167,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1729843200.0,898117632.0,1418866688.0,29572247552.0,602802.0,216754.0
13-04 02:47:15,0.749,0.250,98.918,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1729843200.0,898117632.0,1418866688.0,29572247552.0,59824.0,102609.0
13-04 02:47:16,0.418,0.084,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1729843200.0,898117632.0,1418866688.0,29572247552.0,58412.0,101948.0
13-04 02:47:17,2.660,0.582,96.758,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642672128.0,898117632.0,1418874880.0,29659410432.0,57451.0,99933.0
13-04 02:47:18,1.997,0.166,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596821504.0,898117632.0,1418874880.0,29705261056.0,52925.0,94825.0
13-04 02:47:19,2.002,0.083,97.748,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1598808064.0,898117632.0,1418874880.0,29703274496.0,105531.0,137278.0
13-04 02:47:20,3.589,0.250,96.160,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610584064.0,898117632.0,1418887168.0,29691486208.0,1313432.0,412988.0
13-04 02:47:21,4.682,0.418,94.816,0.0,0.0,0.084,0.0,147456.0,0.0,2.0,1624637440.0,898117632.0,1418899456.0,29677420544.0,2459394.0,483153.0
13-04 02:47:22,4.603,0.502,94.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1599803392.0,898117632.0,1418907648.0,29702246400.0,2353677.0,482813.0
13-04 02:47:23,4.762,0.334,94.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1608970240.0,898117632.0,1418915840.0,29693071360.0,2690991.0,508533.0
13-04 02:47:24,5.329,0.333,94.005,0.250,0.0,0.083,0.0,32768.0,0.0,4.0,1614618624.0,898117632.0,1418919936.0,29687418880.0,2540429.0,494090.0
13-04 02:47:25,4.508,0.250,95.242,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1641996288.0,898117632.0,1418932224.0,29660028928.0,2540230.0,487573.0
13-04 02:47:26,4.655,0.249,94.929,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1671921664.0,898117632.0,1418940416.0,29630095360.0,2642087.0,501320.0
13-04 02:47:27,4.097,0.418,95.485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673297920.0,898117632.0,1418964992.0,29628694528.0,2340438.0,486109.0
13-04 02:47:28,4.674,0.250,94.992,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1679003648.0,898117632.0,1418973184.0,29622980608.0,2498329.0,489430.0
13-04 02:47:29,4.417,0.333,95.083,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1690583040.0,898117632.0,1418985472.0,29611388928.0,2505972.0,497951.0
13-04 02:47:30,3.759,0.251,95.906,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1695711232.0,898117632.0,1418989568.0,29606256640.0,2461913.0,493973.0
13-04 02:47:31,3.837,0.417,95.663,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1696694272.0,898117632.0,1419001856.0,29605261312.0,2436090.0,493935.0
13-04 02:47:32,3.523,0.168,96.141,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,1699102720.0,898117632.0,1419005952.0,29602848768.0,2418825.0,496049.0
13-04 02:47:33,4.023,0.419,95.557,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1701761024.0,898117632.0,1419014144.0,29600182272.0,2433838.0,488619.0
13-04 02:47:34,3.336,0.417,95.913,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1702006784.0,898117632.0,1419022336.0,29599928320.0,2201575.0,474263.0
13-04 02:47:35,3.347,0.335,96.151,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1702662144.0,898117632.0,1419034624.0,29599260672.0,2638011.0,521905.0
13-04 02:47:36,4.153,0.332,95.349,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1704275968.0,898117632.0,1419038720.0,29597642752.0,2410676.0,495038.0
13-04 02:47:37,3.926,0.334,95.656,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1706487808.0,898117632.0,1419051008.0,29595418624.0,2388270.0,489576.0
13-04 02:47:38,2.335,0.417,97.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1706921984.0,898117632.0,1419059200.0,29594976256.0,853016.0,392245.0
13-04 02:47:39,3.595,0.167,95.987,0.084,0.0,0.167,0.0,12288.0,0.0,1.0,1707454464.0,898117632.0,1419067392.0,29594435584.0,2807696.0,539419.0
13-04 02:47:40,3.112,0.252,96.468,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,1708433408.0,898117632.0,1419071488.0,29593452544.0,2555381.0,528014.0
13-04 02:47:41,3.099,0.503,96.315,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1708961792.0,898117632.0,1419083776.0,29592911872.0,2554912.0,518789.0
13-04 02:47:42,3.846,0.334,95.652,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1712226304.0,898117632.0,1419087872.0,29589643264.0,1616193.0,472471.0
13-04 02:47:43,3.586,0.334,95.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1712214016.0,898117632.0,1419100160.0,29589643264.0,2311503.0,529912.0
13-04 02:47:44,3.589,0.334,95.993,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1713799168.0,898117632.0,1419104256.0,29588054016.0,2580564.0,531262.0
13-04 02:47:45,3.747,0.250,95.587,0.167,0.0,0.250,0.0,28672.0,0.0,4.0,1716895744.0,898121728.0,1419116544.0,29584941056.0,2467988.0,536539.0
13-04 02:47:46,3.607,0.252,96.057,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1719803904.0,898121728.0,1419124736.0,29582024704.0,2766034.0,550898.0
13-04 02:47:47,2.855,0.168,96.977,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1721692160.0,898121728.0,1419141120.0,29580120064.0,1397218.0,479231.0
13-04 02:47:48,3.676,0.334,95.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1721688064.0,898121728.0,1419145216.0,29580120064.0,3344487.0,602776.0
13-04 02:47:49,3.420,0.334,95.997,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1722593280.0,898121728.0,1419161600.0,29579198464.0,2346422.0,536312.0
13-04 02:47:50,3.840,0.334,95.492,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1725853696.0,898121728.0,1419169792.0,29575929856.0,2852904.0,564328.0
13-04 02:47:51,4.013,0.334,95.652,0.0,0.0,0.0,0.0,217088.0,0.0,4.0,1728393216.0,898121728.0,1419177984.0,29573382144.0,2598036.0,549283.0
13-04 02:47:52,3.018,0.335,96.647,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728512000.0,898121728.0,1419186176.0,29573255168.0,2348285.0,536724.0
13-04 02:47:53,3.094,0.334,96.405,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1730150400.0,898121728.0,1419198464.0,29571604480.0,2245923.0,525498.0
13-04 02:47:54,3.837,0.334,95.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1731792896.0,898121728.0,1419206656.0,29569953792.0,2234500.0,531150.0
13-04 02:47:55,4.678,0.418,94.570,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1735872512.0,898125824.0,1419218944.0,29565857792.0,2797816.0,562155.0
13-04 02:47:56,3.673,0.417,95.743,0.0,0.0,0.167,0.0,20480.0,0.0,4.0,1735958528.0,898125824.0,1419223040.0,29565767680.0,2517847.0,544344.0
13-04 02:47:57,3.094,0.334,96.405,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1736851456.0,898125824.0,1419231232.0,29564866560.0,2682559.0,550598.0
13-04 02:47:58,2.850,0.503,96.479,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1737256960.0,898125824.0,1419239424.0,29564452864.0,1688314.0,493882.0
13-04 02:47:59,3.936,0.335,95.645,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1736196096.0,898125824.0,1419251712.0,29565501440.0,2915243.0,548541.0
13-04 02:48:00,1.668,0.334,97.498,0.250,0.0,0.250,0.0,40960.0,0.0,3.0,1737023488.0,898125824.0,1419251712.0,29564674048.0,2746483.0,376136.0
13-04 02:48:01,1.168,0.167,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737842688.0,898125824.0,1419255808.0,29563850752.0,147919.0,205310.0
13-04 02:48:02,0.837,0.084,99.079,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1737969664.0,898125824.0,1419255808.0,29563723776.0,76732.0,133070.0
13-04 02:48:03,0.919,0.251,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737961472.0,898125824.0,1419264000.0,29563723776.0,75757.0,133419.0
13-04 02:48:04,0.921,0.0,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737961472.0,898125824.0,1419264000.0,29563723776.0,74939.0,132380.0
13-04 02:48:05,0.753,0.084,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1737957376.0,898125824.0,1419268096.0,29563723776.0,73049.0,131706.0
13-04 02:48:06,3.010,0.920,95.903,0.084,0.0,0.084,0.0,45056.0,0.0,9.0,1693315072.0,898125824.0,1419272192.0,29608361984.0,497353.0,282635.0
13-04 02:48:07,4.017,0.335,95.481,0.0,0.0,0.167,0.0,32768.0,0.0,8.0,1605644288.0,898125824.0,1419280384.0,29696024576.0,2391101.0,505600.0
13-04 02:48:08,6.628,0.663,92.543,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1571594240.0,898125824.0,1419292672.0,29730062336.0,2989897.0,556096.0
13-04 02:48:09,5.662,0.167,94.005,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1587208192.0,898125824.0,1419296768.0,29714444288.0,2661681.0,524613.0
13-04 02:48:10,5.784,0.503,93.713,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1595387904.0,898125824.0,1419309056.0,29706252288.0,2959426.0,547854.0
13-04 02:48:11,4.825,0.416,94.676,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1624137728.0,898125824.0,1419317248.0,29677494272.0,3109322.0,559224.0
13-04 02:48:12,3.015,0.251,96.650,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1634287616.0,898125824.0,1419325440.0,29667336192.0,1090729.0,430627.0
13-04 02:48:13,4.946,0.335,94.719,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1643077632.0,898125824.0,1419329536.0,29658542080.0,2131152.0,522639.0
13-04 02:48:14,4.682,0.418,94.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1675825152.0,898125824.0,1419341824.0,29625782272.0,3635515.0,596803.0
13-04 02:48:15,5.276,0.251,94.472,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691942912.0,898125824.0,1419345920.0,29609660416.0,3462056.0,632289.0
13-04 02:48:16,4.678,0.501,94.570,0.167,0.0,0.084,0.0,20480.0,0.0,4.0,1694568448.0,898125824.0,1419358208.0,29607022592.0,2988532.0,604402.0
13-04 02:48:17,4.261,0.418,95.238,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1695318016.0,898125824.0,1419370496.0,29606260736.0,3229605.0,603054.0
13-04 02:48:18,4.114,0.336,95.298,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1696993280.0,898125824.0,1419378688.0,29604577280.0,3276056.0,611257.0
13-04 02:48:19,3.523,0.168,96.057,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1699110912.0,898125824.0,1419386880.0,29602451456.0,3328859.0,609911.0
13-04 02:48:20,4.286,0.420,95.294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705959424.0,898125824.0,1419395072.0,29595594752.0,3097235.0,590349.0
13-04 02:48:21,3.756,0.501,95.492,0.167,0.0,0.083,0.0,176128.0,0.0,4.0,1706397696.0,898125824.0,1419403264.0,29595148288.0,3150280.0,586476.0
13-04 02:48:22,3.688,0.419,95.725,0.0,0.0,0.168,0.0,90112.0,0.0,1.0,1709117440.0,898125824.0,1419411456.0,29592420352.0,3168888.0,577847.0
13-04 02:48:23,4.913,0.250,94.671,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,1709236224.0,898125824.0,1419419648.0,29592293376.0,3746777.0,623199.0
13-04 02:48:24,3.434,0.335,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1709604864.0,898125824.0,1419431936.0,29591912448.0,3501721.0,599760.0
13-04 02:48:25,3.667,0.417,95.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1710071808.0,898125824.0,1419440128.0,29591437312.0,3463030.0,594682.0
13-04 02:48:26,4.481,0.249,95.187,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1712287744.0,898125824.0,1419448320.0,29589213184.0,3115485.0,563666.0
13-04 02:48:27,3.769,0.419,95.645,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1715007488.0,898125824.0,1419456512.0,29586485248.0,2866425.0,550989.0
13-04 02:48:28,3.428,0.167,96.321,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1716301824.0,898125824.0,1419464704.0,29585182720.0,3235107.0,570078.0
13-04 02:48:29,3.526,0.252,96.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1717186560.0,898125824.0,1419468800.0,29584293888.0,3056733.0,566933.0
13-04 02:48:30,3.344,0.418,96.070,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1717809152.0,898125824.0,1419481088.0,29583659008.0,3179151.0,581461.0
13-04 02:48:31,4.337,0.417,95.079,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,1722183680.0,898125824.0,1419489280.0,29579276288.0,3014801.0,556421.0
13-04 02:48:32,3.015,0.335,96.482,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1722302464.0,898125824.0,1419497472.0,29579149312.0,2943604.0,548581.0
13-04 02:48:33,3.923,0.250,95.743,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1724104704.0,898125824.0,1419505664.0,29577338880.0,3072123.0,576164.0
13-04 02:48:34,3.580,0.416,95.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724760064.0,898125824.0,1419513856.0,29576675328.0,3130349.0,565858.0
13-04 02:48:35,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1727356928.0,898125824.0,1419522048.0,29574070272.0,2979576.0,560863.0
13-04 02:48:36,3.005,0.417,96.411,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,1727537152.0,898125824.0,1419530240.0,29573881856.0,2183188.0,504223.0
13-04 02:48:37,2.682,0.168,97.066,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1728634880.0,898125824.0,1419542528.0,29572771840.0,1281381.0,449407.0
13-04 02:48:38,3.515,0.335,95.900,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,1730437120.0,898125824.0,1419550720.0,29570961408.0,3172203.0,605852.0
13-04 02:48:39,4.599,0.418,94.732,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1732206592.0,898125824.0,1419558912.0,29569183744.0,3761491.0,629717.0
13-04 02:48:40,3.417,0.500,95.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1732579328.0,898125824.0,1419567104.0,29568802816.0,2831900.0,569731.0
13-04 02:48:41,3.518,0.503,95.812,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1734983680.0,898125824.0,1419575296.0,29566390272.0,2805376.0,569377.0
13-04 02:48:42,3.272,0.168,96.477,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1735745536.0,898125824.0,1419583488.0,29565620224.0,3412556.0,612423.0
13-04 02:48:43,4.254,0.334,95.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1741451264.0,898125824.0,1419591680.0,29559906304.0,1777185.0,503119.0
13-04 02:48:44,3.506,0.417,95.910,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1742110720.0,898125824.0,1419599872.0,29559238656.0,3197148.0,570818.0
13-04 02:48:45,4.170,0.334,95.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1743052800.0,898125824.0,1419608064.0,29558288384.0,3521523.0,633544.0
13-04 02:48:46,2.605,0.252,96.975,0.0,0.0,0.168,0.0,16384.0,0.0,5.0,1743745024.0,898125824.0,1419616256.0,29557587968.0,3498240.0,547626.0
13-04 02:48:47,2.588,0.501,96.745,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1741037568.0,898125824.0,1419624448.0,29560287232.0,1597263.0,331454.0
13-04 02:48:48,1.169,0.083,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1741672448.0,898125824.0,1419624448.0,29559652352.0,299287.0,231643.0
13-04 02:48:49,1.169,0.250,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1741668352.0,898125824.0,1419628544.0,29559652352.0,100485.0,175992.0
13-04 02:48:50,1.332,0.250,98.335,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1741664256.0,898125824.0,1419632640.0,29559652352.0,93778.0,170065.0
13-04 02:48:51,1.170,0.334,98.413,0.0,0.0,0.084,0.0,159744.0,0.0,1.0,1741660160.0,898125824.0,1419636736.0,29559652352.0,96142.0,171489.0
13-04 02:48:52,1.169,0.250,98.331,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1741656064.0,898125824.0,1419640832.0,29559652352.0,97417.0,172471.0
13-04 02:48:53,3.344,1.505,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1693720576.0,898125824.0,1419644928.0,29607583744.0,117775.0,205295.0
13-04 02:48:54,4.674,0.501,94.574,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1694953472.0,898125824.0,1419657216.0,29606338560.0,2247420.0,542500.0
13-04 02:48:55,8.917,1.167,89.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1572282368.0,898125824.0,1419661312.0,29729005568.0,3155559.0,596096.0
13-04 02:48:56,6.427,0.501,93.072,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1595727872.0,898125824.0,1419673600.0,29705547776.0,3412057.0,589963.0
13-04 02:48:57,4.774,0.419,94.724,0.0,0.0,0.084,0.0,90112.0,0.0,1.0,1616928768.0,898125824.0,1419677696.0,29684342784.0,3394053.0,601470.0
13-04 02:48:58,5.439,0.335,93.975,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1632280576.0,898125824.0,1419689984.0,29668978688.0,3451254.0,623706.0
13-04 02:48:59,4.762,0.418,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1665105920.0,898125824.0,1419694080.0,29636149248.0,3248052.0,595750.0
13-04 02:49:00,4.854,0.335,94.728,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1692196864.0,898125824.0,1419706368.0,29609046016.0,3688358.0,637811.0
13-04 02:49:01,4.614,0.252,95.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1695395840.0,898125824.0,1419714560.0,29605838848.0,2952006.0,596464.0
13-04 02:49:02,4.686,0.335,94.895,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1698021376.0,898125824.0,1419722752.0,29603205120.0,3276434.0,624082.0
13-04 02:49:03,4.643,0.498,94.610,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1698902016.0,898125824.0,1419730944.0,29602316288.0,3504154.0,636148.0
13-04 02:49:04,4.854,0.167,94.895,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1702735872.0,898125824.0,1419739136.0,29598474240.0,3686693.0,656207.0
13-04 02:49:05,5.083,0.417,94.500,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1707024384.0,898125824.0,1419767808.0,29594157056.0,3528191.0,649997.0
13-04 02:49:06,4.010,0.418,95.405,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1707909120.0,898125824.0,1419771904.0,29593268224.0,3464462.0,654160.0
13-04 02:49:07,4.275,0.335,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1708916736.0,898125824.0,1419780096.0,29592252416.0,4018056.0,691582.0
13-04 02:49:08,3.691,0.419,95.554,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,1710845952.0,898125824.0,1419788288.0,29590315008.0,2730286.0,604319.0
13-04 02:49:09,4.181,0.334,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1711398912.0,898125824.0,1419804672.0,29589745664.0,3534879.0,667625.0
13-04 02:49:10,3.843,0.334,95.656,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1711742976.0,898125824.0,1419808768.0,29589397504.0,3669578.0,650628.0
13-04 02:49:11,4.500,0.500,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1714429952.0,898125824.0,1419821056.0,29586698240.0,4277454.0,706206.0
13-04 02:49:12,4.275,0.503,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1715027968.0,898125824.0,1419825152.0,29586096128.0,3951978.0,676418.0
13-04 02:49:13,3.756,0.334,95.576,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1716035584.0,898125824.0,1419833344.0,29585080320.0,2998295.0,643042.0
13-04 02:49:14,3.196,0.505,96.215,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1716441088.0,898125824.0,1419841536.0,29584666624.0,3278654.0,639927.0
13-04 02:49:15,5.184,0.251,94.482,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1719128064.0,898125824.0,1419853824.0,29581967360.0,4176620.0,690471.0
13-04 02:49:16,3.451,0.337,96.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1719209984.0,898125824.0,1419874304.0,29581864960.0,3840641.0,682880.0
13-04 02:49:17,4.746,0.416,94.588,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1721380864.0,898125824.0,1419890688.0,29579677696.0,4413083.0,725845.0
13-04 02:49:18,4.515,0.334,94.983,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1722613760.0,898125824.0,1419898880.0,29578436608.0,3312770.0,637358.0
13-04 02:49:19,3.923,0.334,95.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723367424.0,898125824.0,1419907072.0,29577674752.0,3798267.0,659216.0
13-04 02:49:20,4.323,0.499,95.012,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,1724362752.0,898125824.0,1419915264.0,29576671232.0,3927769.0,651308.0
13-04 02:49:21,4.603,0.251,94.979,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1725509632.0,898125824.0,1419923456.0,29575516160.0,3182621.0,628438.0
13-04 02:49:22,3.833,0.333,95.667,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1726464000.0,898125824.0,1419927552.0,29574557696.0,3823383.0,658788.0
13-04 02:49:23,3.526,0.420,95.802,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1727209472.0,898125824.0,1419939840.0,29573799936.0,3936439.0,667167.0
13-04 02:49:24,4.587,0.250,94.912,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1729884160.0,898125824.0,1419948032.0,29571117056.0,3686415.0,638982.0
13-04 02:49:25,4.341,0.334,95.075,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1731477504.0,898125824.0,1419956224.0,29569515520.0,4109430.0,674906.0
13-04 02:49:26,3.679,0.418,95.819,0.0,0.0,0.084,0.0,221184.0,0.0,3.0,1732198400.0,898125824.0,1419964416.0,29568786432.0,3527171.0,623331.0
13-04 02:49:27,4.489,0.333,95.012,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1730818048.0,898125824.0,1419976704.0,29570154496.0,3709945.0,650848.0
13-04 02:49:28,4.198,0.168,95.298,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,1732673536.0,898125824.0,1419997184.0,29568278528.0,3413082.0,625129.0
13-04 02:49:29,3.592,0.334,95.823,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1733173248.0,898125824.0,1420005376.0,29567770624.0,4023011.0,666880.0
13-04 02:49:30,3.604,0.251,96.144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1734688768.0,898125824.0,1420013568.0,29566246912.0,3794970.0,657948.0
13-04 02:49:31,5.083,0.417,94.417,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1737818112.0,898125824.0,1420025856.0,29563105280.0,3735827.0,634666.0
13-04 02:49:32,3.592,0.334,95.906,0.0,0.0,0.167,0.0,131072.0,0.0,1.0,1738072064.0,898125824.0,1420029952.0,29562847232.0,3765423.0,639367.0
13-04 02:49:33,3.595,0.251,96.070,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1738629120.0,898125824.0,1420042240.0,29562277888.0,3799420.0,624697.0
13-04 02:49:34,1.669,0.250,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1738506240.0,898125824.0,1420042240.0,29562400768.0,1593889.0,367788.0
13-04 02:49:35,1.830,0.083,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1739100160.0,898125824.0,1420046336.0,29561802752.0,109165.0,196378.0
13-04 02:49:36,1.085,0.167,98.664,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,1739100160.0,898125824.0,1420046336.0,29561802752.0,110326.0,198337.0
13-04 02:49:37,1.587,0.251,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1740238848.0,898125824.0,1420050432.0,29560659968.0,110279.0,195235.0
13-04 02:49:38,1.590,0.167,97.992,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1740996608.0,898125824.0,1420054528.0,29559898112.0,113632.0,197032.0
13-04 02:49:39,1.833,0.167,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1742389248.0,898125824.0,1420058624.0,29558501376.0,107368.0,194234.0
13-04 02:49:40,3.509,0.334,95.906,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1742663680.0,898125824.0,1420070912.0,29558214656.0,2208057.0,557031.0
13-04 02:49:41,4.268,0.251,95.397,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1742913536.0,898125824.0,1420075008.0,29557960704.0,3947748.0,679281.0
13-04 02:49:42,3.753,0.334,95.746,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1743253504.0,898125824.0,1420083200.0,29557612544.0,2684549.0,585708.0
13-04 02:49:43,4.060,0.497,95.278,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1745158144.0,898125824.0,1420091392.0,29555699712.0,550741.0,458886.0
13-04 02:49:44,3.862,0.420,95.382,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,1745657856.0,898125824.0,1420099584.0,29555191808.0,4779102.0,779591.0
13-04 02:49:45,3.408,0.416,96.010,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1746407424.0,898125824.0,1420111872.0,29554429952.0,919962.0,502152.0
13-04 02:49:46,3.010,0.418,96.321,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1746530304.0,898125824.0,1420115968.0,29554302976.0,1428212.0,552224.0
13-04 02:49:47,5.532,0.335,93.881,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,1709686784.0,898125824.0,1420136448.0,29591126016.0,6145244.0,820109.0
13-04 02:49:48,3.598,0.502,95.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1709678592.0,898125824.0,1420144640.0,29591126016.0,3296344.0,668255.0
13-04 02:49:49,3.023,0.252,96.390,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1709891584.0,898125824.0,1420152832.0,29590904832.0,2386170.0,621235.0
13-04 02:49:50,6.250,0.250,93.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1710710784.0,898125824.0,1420161024.0,29590077440.0,5901256.0,866270.0
13-04 02:49:51,3.601,0.419,95.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1711046656.0,898125824.0,1420173312.0,29589729280.0,2780431.0,667184.0
13-04 02:49:52,4.892,0.415,94.527,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,1711042560.0,898125824.0,1420177408.0,29589729280.0,3588130.0,754901.0
13-04 02:49:53,5.139,0.421,94.356,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1711091712.0,898125824.0,1420189696.0,29589667840.0,6326929.0,905251.0
13-04 02:49:54,3.664,0.333,95.837,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1711276032.0,898125824.0,1420197888.0,29589475328.0,1066027.0,579666.0
13-04 02:49:55,4.020,0.335,95.226,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1711198208.0,898125824.0,1420210176.0,29589540864.0,4775457.0,829718.0
13-04 02:49:56,5.356,0.335,94.226,0.0,0.0,0.084,0.0,167936.0,0.0,6.0,1715105792.0,898125824.0,1420218368.0,29585625088.0,4199193.0,818626.0
13-04 02:49:57,3.532,0.336,95.879,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,1716555776.0,898125824.0,1420226560.0,29584166912.0,4314363.0,785578.0
13-04 02:49:58,5.171,0.417,94.162,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,1717530624.0,898125824.0,1420234752.0,29583183872.0,5181734.0,874832.0
13-04 02:49:59,5.843,0.501,93.155,0.334,0.0,0.167,0.0,28672.0,0.0,3.0,1720442880.0,898125824.0,1420242944.0,29580263424.0,6414160.0,1046724.0
13-04 02:50:00,5.602,0.334,93.729,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1723224064.0,898125824.0,1420251136.0,29577474048.0,5817818.0,948477.0
13-04 02:50:01,4.534,0.420,94.878,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1726746624.0,898125824.0,1420259328.0,29573943296.0,4729653.0,843538.0
13-04 02:50:02,3.936,0.168,95.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1728069632.0,898125824.0,1420271616.0,29572608000.0,3636499.0,729915.0
13-04 02:50:03,4.261,0.501,95.155,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1728282624.0,898125824.0,1420279808.0,29572386816.0,3301145.0,697408.0
13-04 02:50:04,4.417,0.250,94.917,0.083,0.0,0.333,0.0,16384.0,0.0,2.0,1728303104.0,898125824.0,1420288000.0,29572358144.0,3402817.0,701961.0
13-04 02:50:05,4.243,0.416,95.341,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728454656.0,898125824.0,1420296192.0,29572198400.0,3263493.0,694496.0
13-04 02:50:06,4.254,0.334,95.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1728573440.0,898125824.0,1420304384.0,29572071424.0,3365132.0,704914.0
13-04 02:50:07,5.058,0.415,94.444,0.0,0.0,0.083,0.0,94208.0,0.0,1.0,1728057344.0,898125824.0,1420312576.0,29572579328.0,3025554.0,670323.0
13-04 02:50:08,3.425,0.501,95.906,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,1728114688.0,898125824.0,1420320768.0,29572513792.0,3277176.0,693019.0
13-04 02:50:09,3.833,0.333,95.583,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1728073728.0,898125824.0,1420328960.0,29572546560.0,3113386.0,682917.0
13-04 02:50:10,4.774,0.419,94.724,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1730412544.0,898125824.0,1420341248.0,29570195456.0,3493292.0,706321.0
13-04 02:50:11,4.077,0.250,95.591,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1731166208.0,898125824.0,1420345344.0,29569437696.0,3165482.0,685214.0
13-04 02:50:12,3.033,0.505,96.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1733058560.0,898125824.0,1420357632.0,29567533056.0,3456193.0,711598.0
13-04 02:50:13,3.431,0.418,95.983,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1734225920.0,898125824.0,1420365824.0,29566357504.0,1821125.0,576733.0
13-04 02:50:14,3.589,0.250,96.077,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1736577024.0,898134016.0,1420374016.0,29563990016.0,657836.0,491356.0
13-04 02:50:15,4.583,0.500,94.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1736646656.0,898134016.0,1420382208.0,29563912192.0,5032209.0,892146.0
13-04 02:50:16,4.854,0.251,94.728,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1740218368.0,898134016.0,1420390400.0,29560332288.0,4902878.0,848087.0
13-04 02:50:17,4.348,0.418,94.900,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1742594048.0,898134016.0,1420402688.0,29557944320.0,3854555.0,748927.0
13-04 02:50:18,3.926,0.167,95.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1743024128.0,898134016.0,1420414976.0,29557501952.0,3331745.0,697227.0
13-04 02:50:19,3.840,0.501,95.326,0.250,0.0,0.083,0.0,45056.0,0.0,5.0,1743847424.0,898134016.0,1420419072.0,29556674560.0,3012917.0,672618.0
13-04 02:50:20,2.755,0.501,96.578,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1745592320.0,898134016.0,1420427264.0,29554921472.0,2321215.0,508337.0
13-04 02:50:21,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745076224.0,898134016.0,1420427264.0,29555437568.0,137536.0,232442.0
13-04 02:50:22,1.003,0.334,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745199104.0,898134016.0,1420431360.0,29555310592.0,124903.0,225265.0
13-04 02:50:23,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745199104.0,898134016.0,1420431360.0,29555310592.0,128451.0,229429.0
13-04 02:50:24,1.338,0.251,98.244,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,1745199104.0,898134016.0,1420431360.0,29555310592.0,125646.0,227071.0
13-04 02:50:25,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1745195008.0,898134016.0,1420435456.0,29555310592.0,128913.0,228606.0
13-04 02:50:26,1.586,0.167,98.164,0.0,0.0,0.083,0.0,147456.0,0.0,1.0,1745326080.0,898134016.0,1420439552.0,29555175424.0,129796.0,230214.0
13-04 02:50:27,1.255,0.251,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745707008.0,898134016.0,1420439552.0,29554794496.0,126560.0,227114.0
13-04 02:50:28,4.674,1.169,94.073,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1653624832.0,898134016.0,1420443648.0,29646872576.0,125722.0,224354.0
13-04 02:50:29,3.342,0.418,96.241,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1607946240.0,898134016.0,1420443648.0,29692551168.0,125558.0,227046.0
13-04 02:50:30,2.417,0.250,97.083,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1559240704.0,898134016.0,1420447744.0,29741252608.0,122740.0,221914.0
13-04 02:50:31,2.161,0.416,97.340,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1563779072.0,898134016.0,1420447744.0,29736714240.0,127528.0,228287.0
13-04 02:50:32,1.838,0.167,97.995,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1565261824.0,898134016.0,1420451840.0,29735227392.0,130149.0,230048.0
13-04 02:50:33,1.835,0.167,97.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1569198080.0,898134016.0,1420451840.0,29731291136.0,126765.0,227754.0
13-04 02:50:34,1.915,0.167,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1575415808.0,898134016.0,1420455936.0,29725069312.0,129731.0,229328.0
13-04 02:50:35,3.325,0.249,96.259,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,1584173056.0,898134016.0,1420460032.0,29716307968.0,382373.0,328134.0
13-04 02:50:36,6.994,0.333,91.424,1.166,0.0,0.083,0.0,16384.0,0.0,2.0,1607716864.0,898134016.0,1420472320.0,29692751872.0,2837852.0,686732.0
13-04 02:50:37,6.020,0.418,93.478,0.0,0.0,0.084,0.0,73728.0,0.0,1.0,1631010816.0,898134016.0,1420480512.0,29669449728.0,3733072.0,766159.0
13-04 02:50:38,6.583,0.250,92.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1640779776.0,898134016.0,1420484608.0,29659676672.0,3541328.0,754675.0
13-04 02:50:39,5.021,0.586,94.393,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1690353664.0,898134016.0,1420496896.0,29610090496.0,3854986.0,776602.0
13-04 02:50:40,5.804,0.332,93.698,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,1697550336.0,898134016.0,1420505088.0,29602885632.0,3564741.0,744623.0
13-04 02:50:41,6.339,0.417,92.911,0.167,0.0,0.167,0.0,20480.0,0.0,4.0,1701187584.0,898138112.0,1420513280.0,29599236096.0,3584178.0,761379.0
13-04 02:50:42,5.092,0.584,94.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1702125568.0,898138112.0,1420525568.0,29598285824.0,4251072.0,808142.0
13-04 02:50:43,5.013,0.167,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1705488384.0,898138112.0,1420529664.0,29594918912.0,3897334.0,776471.0
13-04 02:50:44,5.912,0.250,93.672,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1706872832.0,898138112.0,1420541952.0,29593522176.0,3100068.0,709925.0
13-04 02:50:45,4.606,0.251,94.975,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1706864640.0,898138112.0,1420550144.0,29593522176.0,4126014.0,804417.0
13-04 02:50:46,4.667,0.333,94.750,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1708158976.0,898138112.0,1420558336.0,29592219648.0,4146899.0,803400.0
13-04 02:50:47,5.667,0.333,93.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1711984640.0,898138112.0,1420570624.0,29588381696.0,3496772.0,755519.0
13-04 02:50:48,4.439,0.251,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1712263168.0,898138112.0,1420582912.0,29588090880.0,4082305.0,798770.0
13-04 02:50:49,3.604,0.419,95.893,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1713397760.0,898138112.0,1420587008.0,29586952192.0,2765908.0,690074.0
13-04 02:50:50,5.662,0.500,93.755,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1714741248.0,898138112.0,1420599296.0,29585596416.0,4538792.0,844049.0
13-04 02:50:51,3.704,0.253,95.875,0.084,0.0,0.084,0.0,28672.0,0.0,5.0,1714663424.0,898138112.0,1420607488.0,29585666048.0,3692525.0,766312.0
13-04 02:50:52,4.568,0.498,94.684,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1715269632.0,898138112.0,1420619776.0,29585047552.0,3840272.0,788122.0
13-04 02:50:53,5.518,0.334,94.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1717706752.0,898138112.0,1420627968.0,29582602240.0,3834217.0,786553.0
13-04 02:50:54,4.017,0.418,95.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1718812672.0,898138112.0,1420636160.0,29581488128.0,3738781.0,775527.0
13-04 02:50:55,5.162,0.500,94.172,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1722486784.0,898138112.0,1420644352.0,29577805824.0,4085010.0,810548.0
13-04 02:50:56,4.774,0.084,94.807,0.168,0.0,0.168,0.0,49152.0,0.0,5.0,1724473344.0,898138112.0,1420656640.0,29575806976.0,3467596.0,753871.0
13-04 02:50:57,4.825,0.333,94.592,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1725128704.0,898138112.0,1420664832.0,29575143424.0,3606035.0,754590.0
13-04 02:50:58,4.750,0.250,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1725722624.0,898138112.0,1420673024.0,29574541312.0,3261589.0,715741.0
13-04 02:50:59,4.622,0.336,94.958,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1728155648.0,898138112.0,1420685312.0,29572096000.0,3678506.0,761395.0
13-04 02:51:00,4.420,0.667,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1728978944.0,898138112.0,1420689408.0,29571268608.0,4229647.0,814324.0
13-04 02:51:01,4.754,0.584,94.329,0.167,0.0,0.167,0.0,32768.0,0.0,6.0,1730187264.0,898138112.0,1420718080.0,29570031616.0,3406488.0,748239.0
13-04 02:51:02,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1731645440.0,898138112.0,1420722176.0,29568569344.0,3639992.0,759048.0
13-04 02:51:03,3.688,0.251,95.809,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1731858432.0,898138112.0,1420730368.0,29568348160.0,3779397.0,769637.0
13-04 02:51:04,4.603,0.418,94.895,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1732960256.0,898138112.0,1420738560.0,29567238144.0,3657232.0,762294.0
13-04 02:51:05,4.674,0.334,94.908,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736470528.0,898138112.0,1420750848.0,29563715584.0,3743143.0,767279.0
13-04 02:51:06,3.428,0.418,95.819,0.167,0.0,0.167,0.0,245760.0,0.0,8.0,1737900032.0,898142208.0,1420759040.0,29562273792.0,3089325.0,714984.0
13-04 02:51:07,2.678,0.167,96.987,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1738141696.0,898142208.0,1420767232.0,29562023936.0,834328.0,512741.0
13-04 02:51:08,6.156,0.499,93.178,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1739055104.0,898142208.0,1420779520.0,29561098240.0,5721089.0,972174.0
13-04 02:51:09,4.020,0.503,95.310,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1739141120.0,898142208.0,1420783616.0,29561008128.0,4315904.0,832106.0
13-04 02:51:10,4.359,0.335,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1740713984.0,898142208.0,1420795904.0,29559422976.0,3932116.0,810793.0
13-04 02:51:11,4.862,0.335,94.552,0.168,0.0,0.084,0.0,40960.0,0.0,5.0,1742770176.0,898146304.0,1420800000.0,29557358592.0,4034454.0,803466.0
13-04 02:51:12,3.685,0.335,95.812,0.0,0.0,0.168,0.0,106496.0,0.0,1.0,1743077376.0,898146304.0,1420812288.0,29557039104.0,3289475.0,734705.0
13-04 02:51:13,3.862,0.336,95.718,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744089088.0,898146304.0,1420816384.0,29556023296.0,3382529.0,745743.0
13-04 02:51:14,4.599,0.251,95.067,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1744584704.0,898146304.0,1420828672.0,29555515392.0,2619633.0,677420.0
13-04 02:51:15,3.930,0.334,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1745117184.0,898146304.0,1420832768.0,29554978816.0,4032827.0,767593.0
13-04 02:51:16,3.997,0.333,95.420,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1745211392.0,898146304.0,1420836864.0,29554880512.0,2932998.0,753322.0
13-04 02:51:17,2.517,0.168,97.232,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1746186240.0,898146304.0,1420845056.0,29553897472.0,1593510.0,559886.0
13-04 02:51:18,2.922,0.083,96.745,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1746198528.0,898146304.0,1420849152.0,29553881088.0,1378615.0,515373.0
13-04 02:51:19,2.261,0.168,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1746194432.0,898146304.0,1420853248.0,29553881088.0,1580214.0,557166.0
13-04 02:51:20,2.252,0.167,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1746255872.0,898146304.0,1420853248.0,29553819648.0,1342386.0,507184.0
13-04 02:51:21,2.341,0.251,97.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1746321408.0,898146304.0,1420853248.0,29553754112.0,1599321.0,556534.0
13-04 02:51:22,2.423,0.251,96.992,0.167,0.0,0.167,0.0,24576.0,0.0,4.0,1744539648.0,898146304.0,1420857344.0,29555531776.0,1358312.0,510134.0
13-04 02:51:23,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1744572416.0,898146304.0,1420857344.0,29555499008.0,1544671.0,549782.0
13-04 02:51:24,2.425,0.251,97.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744281600.0,898146304.0,1420861440.0,29555785728.0,1474726.0,531983.0
13-04 02:51:25,2.172,0.251,97.577,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1744314368.0,898146304.0,1420861440.0,29555752960.0,1465876.0,531048.0
13-04 02:51:26,2.005,0.334,97.577,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1744277504.0,898146304.0,1420865536.0,29555785728.0,1454976.0,528919.0
13-04 02:51:27,2.335,0.334,97.248,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1744433152.0,898146304.0,1420869632.0,29555625984.0,1456633.0,530991.0
13-04 02:51:28,3.008,0.167,96.658,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1743577088.0,898146304.0,1420869632.0,29556482048.0,1396833.0,518901.0
13-04 02:51:29,1.339,0.0,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1743511552.0,898146304.0,1420869632.0,29556547584.0,637923.0,363089.0
13-04 02:51:30,1.585,0.334,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1743507456.0,898146304.0,1420873728.0,29556547584.0,145518.0,261253.0
13-04 02:51:31,1.585,0.167,98.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1743503360.0,898146304.0,1420877824.0,29556547584.0,148298.0,262046.0
13-04 02:51:32,2.090,0.585,97.324,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1703632896.0,898146304.0,1420877824.0,29596418048.0,147305.0,262192.0
13-04 02:51:33,1.587,0.334,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1698004992.0,898146304.0,1420881920.0,29602041856.0,143213.0,258395.0
13-04 02:51:34,1.504,0.167,98.162,0.084,0.0,0.084,0.0,16384.0,0.0,4.0,1698549760.0,898146304.0,1420881920.0,29601497088.0,148112.0,260877.0
13-04 02:51:35,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698689024.0,898146304.0,1420886016.0,29601353728.0,148769.0,264694.0
13-04 02:51:36,3.983,1.079,94.938,0.0,0.0,0.0,0.0,53248.0,0.0,1.0,1656655872.0,898146304.0,1420890112.0,29643382784.0,148385.0,262576.0
13-04 02:51:37,2.421,0.250,97.245,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1611173888.0,898146304.0,1420890112.0,29688864768.0,145380.0,257449.0
13-04 02:51:38,2.341,0.167,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1595363328.0,898146304.0,1420894208.0,29704671232.0,142335.0,257572.0
13-04 02:51:39,1.839,0.334,97.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1572085760.0,898146304.0,1420894208.0,29727948800.0,149193.0,261611.0
13-04 02:51:40,2.413,0.083,97.255,0.166,0.0,0.083,0.0,24576.0,0.0,2.0,1572970496.0,898146304.0,1420898304.0,29727059968.0,144778.0,259345.0
13-04 02:51:41,1.343,0.168,98.489,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1578393600.0,898146304.0,1420902400.0,29721632768.0,145811.0,262371.0
13-04 02:51:42,1.590,0.251,98.075,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1583755264.0,898146304.0,1420906496.0,29716267008.0,144966.0,258060.0
13-04 02:51:43,1.918,0.334,97.665,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1587818496.0,898146304.0,1420906496.0,29712203776.0,146072.0,262824.0
13-04 02:51:44,2.007,0.251,97.742,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1592131584.0,898146304.0,1420910592.0,29707886592.0,147128.0,261633.0
13-04 02:51:45,1.921,0.334,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596321792.0,898146304.0,1420910592.0,29703696384.0,146148.0,260734.0
13-04 02:51:46,1.759,0.168,97.906,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1599492096.0,898146304.0,1420914688.0,29700521984.0,144692.0,259588.0
13-04 02:51:47,2.003,0.417,97.496,0.0,0.0,0.083,0.0,86016.0,0.0,1.0,1604186112.0,898146304.0,1420918784.0,29695823872.0,149818.0,268685.0
13-04 02:51:48,1.586,0.250,98.164,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1609768960.0,898146304.0,1420922880.0,29690236928.0,151009.0,270863.0
13-04 02:51:49,2.080,0.250,97.504,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1614716928.0,898146304.0,1420926976.0,29685284864.0,151256.0,269537.0
13-04 02:51:50,1.838,0.084,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1621315584.0,898146304.0,1420931072.0,29678682112.0,146938.0,265997.0
13-04 02:51:51,1.503,0.250,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1625882624.0,898146304.0,1420935168.0,29674110976.0,149192.0,267342.0
13-04 02:51:52,1.174,0.168,98.406,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1628803072.0,898146304.0,1420935168.0,29671190528.0,150359.0,270805.0
13-04 02:51:53,1.664,0.166,98.003,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,1631211520.0,898146304.0,1420939264.0,29668777984.0,149606.0,268452.0
13-04 02:51:54,1.669,0.0,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1631387648.0,898146304.0,1420943360.0,29668597760.0,146953.0,266540.0
13-04 02:51:55,1.664,0.250,97.920,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1631764480.0,898146304.0,1420947456.0,29668216832.0,148419.0,266086.0
13-04 02:51:56,1.835,0.167,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1632272384.0,898146304.0,1420947456.0,29667708928.0,151392.0,270181.0
13-04 02:51:57,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634299904.0,898146304.0,1420951552.0,29665677312.0,147792.0,262586.0
13-04 02:51:58,2.0,0.083,97.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1635311616.0,898146304.0,1420955648.0,29664661504.0,143989.0,259876.0
13-04 02:51:59,1.591,0.168,98.157,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1639243776.0,898146304.0,1420959744.0,29660725248.0,147257.0,262879.0
13-04 02:52:00,1.756,0.084,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1644703744.0,898146304.0,1420959744.0,29655265280.0,146363.0,260264.0
13-04 02:52:01,1.340,0.168,98.492,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1647370240.0,898146304.0,1420959744.0,29652598784.0,143854.0,259857.0
13-04 02:52:02,3.604,0.671,95.641,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1663868928.0,898146304.0,1420963840.0,29636096000.0,150398.0,263839.0
13-04 02:52:03,0.835,0.668,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123319808.0,898146304.0,1420939264.0,30176669696.0,40950.0,73659.0
13-04 02:52:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1123278848.0,898146304.0,1420955648.0,30176694272.0,10919.0,11084.0
13-04 02:52:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123266560.0,898146304.0,1420959744.0,30176702464.0,5060.0,3719.0
13-04 02:52:06,3.255,1.586,95.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1137606656.0,898146304.0,1420996608.0,30162325504.0,26414.0,25781.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-27.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","sorrowful-act",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.054,0.275,98.629,0.019,0.0,0.022,2608.121,580724.616,0.378,4.884,1595871232.0,917557248.0,1419055104.0,29686591488.0,0.0,0.0
13-04 02:31:15,0.417,0.083,99.333,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,1598013440.0,917561344.0,1419059200.0,29684441088.0,1659014.0,22478.0
13-04 02:31:16,0.417,0.083,99.499,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1598337024.0,917561344.0,1419063296.0,29684113408.0,1778536.0,26973.0
13-04 02:31:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1597997056.0,917561344.0,1419067392.0,29684449280.0,3997.0,3250.0
13-04 02:31:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598246912.0,917561344.0,1419071488.0,29684195328.0,3311.0,15799.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598373888.0,917561344.0,1419071488.0,29684068352.0,2951.0,3549.0
13-04 02:31:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598373888.0,917561344.0,1419071488.0,29684068352.0,4955.0,3528.0
13-04 02:31:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1598369792.0,917561344.0,1419075584.0,29684068352.0,7796.0,6521.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598365696.0,917561344.0,1419079680.0,29684068352.0,6087.0,4328.0
13-04 02:31:23,4.261,0.251,95.405,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,1598099456.0,917561344.0,1419083776.0,29684330496.0,2289085.0,152706.0
13-04 02:31:24,2.419,0.250,97.248,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1598230528.0,917561344.0,1419087872.0,29684195328.0,6066993.0,353200.0
13-04 02:31:25,3.177,0.167,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1598357504.0,917561344.0,1419087872.0,29684068352.0,9812810.0,383391.0
13-04 02:31:26,2.510,0.251,97.155,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1598607360.0,917561344.0,1419091968.0,29683814400.0,7349883.0,377820.0
13-04 02:31:27,2.919,0.417,96.414,0.167,0.0,0.083,0.0,49152.0,0.0,4.0,1598603264.0,917561344.0,1419091968.0,29683818496.0,10099767.0,381585.0
13-04 02:31:28,3.506,0.167,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1598824448.0,917561344.0,1419096064.0,29683593216.0,10197226.0,401723.0
13-04 02:31:29,2.929,0.251,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598992384.0,917561344.0,1419096064.0,29683425280.0,9758109.0,384064.0
13-04 02:31:30,2.845,0.335,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1599115264.0,917561344.0,1419100160.0,29683298304.0,9802257.0,394157.0
13-04 02:31:31,3.503,0.250,96.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1599365120.0,917561344.0,1419104256.0,29683044352.0,9314498.0,398023.0
13-04 02:31:32,3.088,0.167,96.661,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1599746048.0,917561344.0,1419104256.0,29682663424.0,8958380.0,352869.0
13-04 02:31:33,2.929,0.167,96.736,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1599840256.0,917561344.0,1419104256.0,29682569216.0,8994132.0,374953.0
13-04 02:31:34,2.848,0.168,96.985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1599868928.0,917561344.0,1419108352.0,29682536448.0,9112816.0,379600.0
13-04 02:31:35,2.922,0.417,96.661,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1599991808.0,917561344.0,1419112448.0,29682409472.0,10042038.0,387348.0
13-04 02:31:36,3.013,0.251,96.653,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1600114688.0,917561344.0,1419116544.0,29682282496.0,9420091.0,375914.0
13-04 02:31:37,2.678,0.251,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1600536576.0,917561344.0,1419116544.0,29681860608.0,9007865.0,373706.0
13-04 02:31:38,3.008,0.251,96.742,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1600364544.0,917561344.0,1419120640.0,29682028544.0,9125262.0,380168.0
13-04 02:31:39,3.167,0.250,96.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1600491520.0,917561344.0,1419120640.0,29681901568.0,9636356.0,379242.0
13-04 02:31:40,3.830,0.250,95.754,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1600188416.0,917561344.0,1419124736.0,29682200576.0,9657796.0,390399.0
13-04 02:31:41,2.592,0.167,97.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1600102400.0,917561344.0,1419128832.0,29682282496.0,8597175.0,359745.0
13-04 02:31:42,2.671,0.250,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600106496.0,917561344.0,1419132928.0,29682274304.0,7726293.0,373067.0
13-04 02:31:43,3.331,0.167,96.503,0.0,0.0,0.0,0.0,114688.0,0.0,4.0,1600356352.0,917561344.0,1419137024.0,29682020352.0,9810447.0,379013.0
13-04 02:31:44,3.747,0.333,95.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600356352.0,917561344.0,1419137024.0,29682020352.0,10215223.0,386542.0
13-04 02:31:45,3.177,0.167,96.572,0.084,0.0,0.0,0.0,77824.0,0.0,17.0,1600671744.0,917561344.0,1419141120.0,29681700864.0,9174208.0,387359.0
13-04 02:31:46,3.500,0.250,96.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600221184.0,917561344.0,1419145216.0,29682147328.0,10339580.0,386631.0
13-04 02:31:47,3.253,0.250,96.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600348160.0,917561344.0,1419145216.0,29682020352.0,9026475.0,380271.0
13-04 02:31:48,2.673,0.167,97.076,0.0,0.0,0.084,0.0,32768.0,0.0,8.0,1600405504.0,917561344.0,1419149312.0,29681958912.0,8276699.0,350805.0
13-04 02:31:49,3.744,0.250,95.923,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1600724992.0,917561344.0,1419149312.0,29681639424.0,10076494.0,408242.0
13-04 02:31:50,2.845,0.0,96.904,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,1600720896.0,917561344.0,1419153408.0,29681639424.0,9368980.0,356537.0
13-04 02:31:51,3.414,0.333,96.253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600843776.0,917561344.0,1419157504.0,29681512448.0,9545630.0,404852.0
13-04 02:31:52,2.922,0.167,96.745,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1600970752.0,917561344.0,1419157504.0,29681385472.0,9107859.0,358979.0
13-04 02:31:53,3.255,0.334,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601097728.0,917561344.0,1419157504.0,29681258496.0,9779247.0,383177.0
13-04 02:31:54,2.502,0.167,97.331,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1600712704.0,917561344.0,1419161600.0,29681639424.0,4883154.0,352123.0
13-04 02:31:55,1.587,0.0,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600712704.0,917561344.0,1419161600.0,29681639424.0,1796364.0,281891.0
13-04 02:31:56,3.420,0.334,96.163,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1600708608.0,917561344.0,1419165696.0,29681639424.0,10089172.0,399466.0
13-04 02:31:57,3.175,0.167,96.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1600958464.0,917561344.0,1419169792.0,29681385472.0,10484005.0,385459.0
13-04 02:31:58,3.172,0.250,96.578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600958464.0,917561344.0,1419169792.0,29681385472.0,9673021.0,401027.0
13-04 02:31:59,3.094,0.251,96.572,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1601044480.0,917561344.0,1419177984.0,29681291264.0,10084315.0,357109.0
13-04 02:32:00,3.431,0.167,96.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600897024.0,917561344.0,1419177984.0,29681438720.0,10671663.0,410161.0
13-04 02:32:01,3.008,0.167,96.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1600532480.0,917561344.0,1419182080.0,29681799168.0,10050662.0,373098.0
13-04 02:32:02,3.169,0.417,96.247,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1600557056.0,917565440.0,1419186176.0,29681766400.0,10235960.0,394182.0
13-04 02:32:03,3.172,0.250,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600552960.0,917565440.0,1419190272.0,29681766400.0,10349286.0,317854.0
13-04 02:32:04,1.833,0.0,98.167,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1601568768.0,917565440.0,1419190272.0,29680750592.0,6664968.0,68881.0
13-04 02:32:05,0.750,0.167,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601564672.0,917565440.0,1419194368.0,29680750592.0,2419968.0,25878.0
13-04 02:32:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1601560576.0,917565440.0,1419198464.0,29680750592.0,4768.0,5201.0
13-04 02:32:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601687552.0,917565440.0,1419198464.0,29680623616.0,4001.0,16527.0
13-04 02:32:08,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1601687552.0,917565440.0,1419198464.0,29680623616.0,4033.0,3322.0
13-04 02:32:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1601683456.0,917565440.0,1419202560.0,29680623616.0,4690.0,4426.0
13-04 02:32:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1601679360.0,917565440.0,1419206656.0,29680623616.0,4648.0,2898.0
13-04 02:32:11,0.249,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601798144.0,917565440.0,1419214848.0,29680496640.0,6922.0,5709.0
13-04 02:32:12,4.090,0.250,95.659,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,1601511424.0,917565440.0,1419218944.0,29680779264.0,940810.0,138438.0
13-04 02:32:13,2.850,0.419,96.647,0.0,0.0,0.084,0.0,77824.0,0.0,1.0,1601421312.0,917565440.0,1419218944.0,29680869376.0,8125160.0,385354.0
13-04 02:32:14,3.604,0.251,95.977,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1601388544.0,917565440.0,1419218944.0,29680902144.0,9812240.0,394202.0
13-04 02:32:15,3.177,0.167,96.488,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,1596448768.0,917565440.0,1419223040.0,29685837824.0,9001049.0,386651.0
13-04 02:32:16,2.926,0.418,96.656,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1596338176.0,917565440.0,1419223040.0,29685948416.0,9265239.0,387170.0
13-04 02:32:17,3.414,0.416,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1597349888.0,917565440.0,1419227136.0,29684932608.0,10074183.0,385115.0
13-04 02:32:18,3.094,0.167,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1597603840.0,917565440.0,1419227136.0,29684678656.0,9174500.0,393962.0
13-04 02:32:19,2.768,0.084,97.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1597599744.0,917565440.0,1419231232.0,29684678656.0,9516260.0,378222.0
13-04 02:32:20,3.420,0.334,95.997,0.167,0.0,0.083,0.0,36864.0,0.0,6.0,1596674048.0,917565440.0,1419235328.0,29685600256.0,9053074.0,371381.0
13-04 02:32:21,3.169,0.167,96.497,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1596764160.0,917565440.0,1419239424.0,29685506048.0,9206250.0,387412.0
13-04 02:32:22,3.422,0.167,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596829696.0,917565440.0,1419239424.0,29685440512.0,10258883.0,394602.0
13-04 02:32:23,2.667,0.250,96.917,0.0,0.0,0.167,0.0,32768.0,0.0,8.0,1596448768.0,917565440.0,1419239424.0,29685821440.0,7695147.0,343384.0
13-04 02:32:24,2.840,0.167,96.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596571648.0,917565440.0,1419243520.0,29685694464.0,7615635.0,373269.0
13-04 02:32:25,1.587,0.167,97.911,0.251,0.0,0.084,0.0,40960.0,0.0,6.0,1596571648.0,917565440.0,1419243520.0,29685694464.0,3987480.0,283256.0
13-04 02:32:26,2.755,0.250,96.912,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1596567552.0,917565440.0,1419247616.0,29685694464.0,5665804.0,397355.0
13-04 02:32:27,3.420,0.334,96.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1596563456.0,917565440.0,1419251712.0,29685694464.0,10441918.0,394856.0
13-04 02:32:28,2.926,0.251,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1596305408.0,917565440.0,1419255808.0,29685948416.0,9731131.0,374691.0
13-04 02:32:29,2.855,0.168,96.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596301312.0,917565440.0,1419259904.0,29685948416.0,10159739.0,386987.0
13-04 02:32:30,3.756,0.334,95.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596428288.0,917565440.0,1419259904.0,29685821440.0,10568130.0,406658.0
13-04 02:32:31,2.598,0.168,96.982,0.168,0.0,0.084,0.0,32768.0,0.0,4.0,1596428288.0,917565440.0,1419259904.0,29685821440.0,9084948.0,351751.0
13-04 02:32:32,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1596428288.0,917565440.0,1419259904.0,29685821440.0,8856543.0,394655.0
13-04 02:32:33,3.428,0.084,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596424192.0,917565440.0,1419264000.0,29685821440.0,9789969.0,375087.0
13-04 02:32:34,3.417,0.417,96.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1596485632.0,917565440.0,1419268096.0,29685755904.0,10626322.0,401800.0
13-04 02:32:35,3.604,0.084,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1592598528.0,917565440.0,1419272192.0,29689638912.0,10344582.0,402968.0
13-04 02:32:36,3.177,0.334,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592475648.0,917565440.0,1419276288.0,29689757696.0,10182796.0,365357.0
13-04 02:32:37,3.175,0.334,96.408,0.0,0.0,0.084,0.0,32768.0,0.0,6.0,1592492032.0,917569536.0,1419288576.0,29689724928.0,9849853.0,394887.0
13-04 02:32:38,3.673,0.167,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592451072.0,917569536.0,1419296768.0,29689757696.0,10281460.0,401923.0
13-04 02:32:39,3.910,0.416,95.674,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592446976.0,917569536.0,1419300864.0,29689757696.0,10835773.0,359114.0
13-04 02:32:40,3.255,0.250,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1592446976.0,917569536.0,1419300864.0,29689757696.0,9154185.0,398534.0
13-04 02:32:41,3.336,0.334,96.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592569856.0,917569536.0,1419304960.0,29689630720.0,9712955.0,441390.0
13-04 02:32:42,2.926,0.251,96.739,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1592610816.0,917569536.0,1419313152.0,29689581568.0,8956452.0,355905.0
13-04 02:32:43,3.577,0.416,95.674,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,1592524800.0,917569536.0,1419317248.0,29689663488.0,9751428.0,400368.0
13-04 02:32:44,3.261,0.334,96.405,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592651776.0,917569536.0,1419317248.0,29689536512.0,10568506.0,384380.0
13-04 02:32:45,2.840,0.334,96.742,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1592610816.0,917573632.0,1419321344.0,29689569280.0,9407097.0,376214.0
13-04 02:32:46,3.188,0.0,96.812,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1592573952.0,917573632.0,1419325440.0,29689602048.0,8986754.0,396668.0
13-04 02:32:47,3.008,0.167,96.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1592639488.0,917573632.0,1419325440.0,29689536512.0,9647432.0,365319.0
13-04 02:32:48,3.913,0.250,95.754,0.0,0.0,0.083,0.0,118784.0,0.0,3.0,1592672256.0,917573632.0,1419325440.0,29689503744.0,8951473.0,372904.0
13-04 02:32:49,3.342,0.251,96.241,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1592762368.0,917573632.0,1419329536.0,29689409536.0,9403876.0,373656.0
13-04 02:32:50,3.177,0.251,96.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592762368.0,917573632.0,1419329536.0,29689409536.0,10191818.0,368284.0
13-04 02:32:51,3.500,0.250,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1592758272.0,917573632.0,1419333632.0,29689409536.0,9242936.0,386620.0
13-04 02:32:52,2.515,0.168,97.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592786944.0,917573632.0,1419337728.0,29689376768.0,9330012.0,308401.0
13-04 02:32:53,1.332,0.250,98.418,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1594654720.0,917573632.0,1419341824.0,29687504896.0,4756988.0,52480.0
13-04 02:32:54,0.583,0.167,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1594654720.0,917573632.0,1419341824.0,29687504896.0,1834262.0,21920.0
13-04 02:32:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1594654720.0,917573632.0,1419341824.0,29687504896.0,3102.0,2796.0
13-04 02:32:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190322176.0,917573632.0,1419345920.0,30091833344.0,7084.0,22318.0
13-04 02:32:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190109184.0,917573632.0,1419345920.0,30092046336.0,4903.0,4604.0
13-04 02:32:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1190105088.0,917573632.0,1419350016.0,30092046336.0,3149.0,2716.0
13-04 02:32:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190100992.0,917573632.0,1419354112.0,30092046336.0,9196.0,7811.0
13-04 02:33:00,6.224,2.075,91.286,0.249,0.0,0.166,0.0,32768.0,0.0,4.0,1177939968.0,917573632.0,1419419648.0,30104141824.0,15461.0,13492.0
13-04 02:33:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175990272.0,917573632.0,1419304960.0,30106206208.0,1625.0,1233.0
13-04 02:33:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175986176.0,917573632.0,1419309056.0,30106206208.0,2014.0,2219.0
13-04 02:33:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175986176.0,917573632.0,1419309056.0,30106206208.0,3661.0,2342.0
13-04 02:33:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175973888.0,917573632.0,1419313152.0,30106214400.0,2170.0,1450.0
13-04 02:33:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175973888.0,917573632.0,1419313152.0,30106214400.0,8129.0,6389.0
13-04 02:33:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1175965696.0,917573632.0,1419321344.0,30106214400.0,7968.0,6016.0
13-04 02:33:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175965696.0,917573632.0,1419321344.0,30106214400.0,4688.0,4491.0
13-04 02:33:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175953408.0,917573632.0,1419325440.0,30106222592.0,3539.0,2318.0
13-04 02:33:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175953408.0,917573632.0,1419325440.0,30106222592.0,4035.0,3323.0
13-04 02:33:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175953408.0,917573632.0,1419325440.0,30106222592.0,4032.0,3322.0
13-04 02:33:11,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175949312.0,917573632.0,1419329536.0,30106222592.0,2763.0,2577.0
13-04 02:33:12,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175949312.0,917573632.0,1419329536.0,30106222592.0,3991.0,3304.0
13-04 02:33:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175941120.0,917573632.0,1419337728.0,30106222592.0,4160.0,3208.0
13-04 02:33:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175945216.0,917573632.0,1419341824.0,30106214400.0,3961.0,2696.0
13-04 02:33:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1175941120.0,917573632.0,1419345920.0,30106214400.0,7654.0,6714.0
13-04 02:33:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175941120.0,917573632.0,1419345920.0,30106214400.0,1486.0,1051.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175937024.0,917573632.0,1419350016.0,30106214400.0,2655.0,1747.0
13-04 02:33:18,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175932928.0,917577728.0,1419350016.0,30106214400.0,4285.0,3527.0
13-04 02:33:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175932928.0,917577728.0,1419350016.0,30106214400.0,4713.0,5240.0
13-04 02:33:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1175924736.0,917577728.0,1419358208.0,30106214400.0,4892.0,2996.0
13-04 02:33:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175924736.0,917577728.0,1419358208.0,30106214400.0,4905.0,2972.0
13-04 02:33:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175920640.0,917577728.0,1419362304.0,30106214400.0,3006.0,3805.0
13-04 02:33:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1175920640.0,917577728.0,1419362304.0,30106214400.0,4004.0,4134.0
13-04 02:33:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1175912448.0,917581824.0,1419366400.0,30106214400.0,1386.0,1002.0
13-04 02:33:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1175912448.0,917581824.0,1419366400.0,30106214400.0,3668.0,2268.0
13-04 02:33:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175875584.0,917581824.0,1419386880.0,30106230784.0,8677.0,9388.0
13-04 02:33:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175875584.0,917581824.0,1419386880.0,30106230784.0,4378.0,3479.0
13-04 02:33:28,0.166,0.332,99.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175871488.0,917581824.0,1419390976.0,30106230784.0,3309.0,2948.0
13-04 02:33:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175871488.0,917581824.0,1419390976.0,30106230784.0,2593.0,1705.0
13-04 02:33:30,0.0,0.167,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1175859200.0,917585920.0,1419399168.0,30106230784.0,7628.0,5666.0
13-04 02:33:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175867392.0,917585920.0,1419399168.0,30106222592.0,5502.0,6081.0
13-04 02:33:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175863296.0,917585920.0,1419403264.0,30106222592.0,2696.0,1796.0
13-04 02:33:33,0.083,0.166,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1175863296.0,917585920.0,1419403264.0,30106222592.0,3309.0,2916.0
13-04 02:33:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175863296.0,917585920.0,1419403264.0,30106222592.0,2105.0,1408.0
13-04 02:33:35,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,6.0,1175855104.0,917590016.0,1419407360.0,30106222592.0,3370.0,2227.0
13-04 02:33:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175855104.0,917590016.0,1419407360.0,30106222592.0,2278.0,3115.0
13-04 02:33:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175851008.0,917590016.0,1419411456.0,30106222592.0,7470.0,5283.0
13-04 02:33:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175846912.0,917590016.0,1419415552.0,30106222592.0,5124.0,4049.0
13-04 02:33:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175842816.0,917590016.0,1419419648.0,30106222592.0,7406.0,5284.0
13-04 02:33:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175838720.0,917590016.0,1419423744.0,30106222592.0,4375.0,4158.0
13-04 02:33:41,0.083,0.167,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1175797760.0,917590016.0,1419423744.0,30106263552.0,2238.0,1590.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175797760.0,917590016.0,1419423744.0,30106263552.0,5756.0,6174.0
13-04 02:33:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175793664.0,917590016.0,1419427840.0,30106263552.0,869.0,754.0
13-04 02:33:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175793664.0,917590016.0,1419427840.0,30106263552.0,7432.0,4486.0
13-04 02:33:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175785472.0,917590016.0,1419436032.0,30106263552.0,7538.0,7693.0
13-04 02:33:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175781376.0,917590016.0,1419440128.0,30106263552.0,2594.0,1705.0
13-04 02:33:47,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1175781376.0,917590016.0,1419440128.0,30106263552.0,2854.0,3507.0
13-04 02:33:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175777280.0,917590016.0,1419444224.0,30106263552.0,6957.0,5019.0
13-04 02:33:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175777280.0,917590016.0,1419444224.0,30106263552.0,2796.0,3459.0
13-04 02:33:50,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175777280.0,917590016.0,1419444224.0,30106263552.0,257.0,397.0
13-04 02:33:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1175773184.0,917590016.0,1419448320.0,30106263552.0,5140.0,3611.0
13-04 02:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175773184.0,917590016.0,1419448320.0,30106263552.0,5135.0,4738.0
13-04 02:33:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175764992.0,917594112.0,1419452416.0,30106263552.0,5580.0,4257.0
13-04 02:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175744512.0,917594112.0,1419456512.0,30106279936.0,3346.0,2965.0
13-04 02:33:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175740416.0,917594112.0,1419460608.0,30106279936.0,6550.0,4704.0
13-04 02:33:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175740416.0,917594112.0,1419460608.0,30106279936.0,2245.0,2335.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175736320.0,917594112.0,1419464704.0,30106279936.0,1585.0,1184.0
13-04 02:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1175736320.0,917594112.0,1419464704.0,30106279936.0,1386.0,1002.0
13-04 02:33:59,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175732224.0,917594112.0,1419468800.0,30106279936.0,4322.0,3438.0
13-04 02:34:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175732224.0,917594112.0,1419468800.0,30106279936.0,5940.0,6454.0
13-04 02:34:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175732224.0,917594112.0,1419468800.0,30106279936.0,4285.0,3890.0
13-04 02:34:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1175724032.0,917594112.0,1419476992.0,30106279936.0,6219.0,3783.0
13-04 02:34:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175724032.0,917594112.0,1419476992.0,30106279936.0,5559.0,5709.0
13-04 02:34:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1175719936.0,917594112.0,1419481088.0,30106279936.0,3636.0,2409.0
13-04 02:34:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1175719936.0,917594112.0,1419481088.0,30106279936.0,1041.0,845.0
13-04 02:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175715840.0,917594112.0,1419485184.0,30106279936.0,4094.0,3363.0
13-04 02:34:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175715840.0,917594112.0,1419485184.0,30106279936.0,6534.0,4763.0
13-04 02:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1175711744.0,917594112.0,1419489280.0,30106279936.0,7435.0,5234.0
13-04 02:34:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175707648.0,917594112.0,1419493376.0,30106279936.0,2275.0,1499.0
13-04 02:34:10,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,1175707648.0,917594112.0,1419493376.0,30106279936.0,3769.0,3581.0
13-04 02:34:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175703552.0,917594112.0,1419497472.0,30106279936.0,6496.0,4637.0
13-04 02:34:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175699456.0,917594112.0,1419501568.0,30106279936.0,5100.0,3886.0
13-04 02:34:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175699456.0,917594112.0,1419501568.0,30106279936.0,2863.0,2669.0
13-04 02:34:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175695360.0,917594112.0,1419505664.0,30106279936.0,4730.0,4309.0
13-04 02:34:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175687168.0,917594112.0,1419505664.0,30106288128.0,1627.0,1233.0
13-04 02:34:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175678976.0,917598208.0,1419509760.0,30106288128.0,6003.0,3576.0
13-04 02:34:17,0.250,0.166,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175670784.0,917598208.0,1419517952.0,30106288128.0,5628.0,5774.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175670784.0,917598208.0,1419517952.0,30106288128.0,157.0,306.0
13-04 02:34:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175670784.0,917598208.0,1419517952.0,30106288128.0,4855.0,3938.0
13-04 02:34:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175666688.0,917598208.0,1419522048.0,30106288128.0,5825.0,5957.0
13-04 02:34:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175662592.0,917598208.0,1419526144.0,30106288128.0,6870.0,5022.0
13-04 02:34:22,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1175662592.0,917598208.0,1419526144.0,30106288128.0,3429.0,3110.0
13-04 02:34:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175654400.0,917598208.0,1419534336.0,30106288128.0,6291.0,4308.0
13-04 02:34:24,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175654400.0,917598208.0,1419534336.0,30106288128.0,1031.0,1650.0
13-04 02:34:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175654400.0,917598208.0,1419534336.0,30106288128.0,2733.0,3389.0
13-04 02:34:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175654400.0,917598208.0,1419534336.0,30106288128.0,1427.0,1051.0
13-04 02:34:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175650304.0,917598208.0,1419538432.0,30106288128.0,5193.0,3237.0
13-04 02:34:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1175646208.0,917598208.0,1419542528.0,30106288128.0,3447.0,4565.0
13-04 02:34:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175646208.0,917598208.0,1419542528.0,30106288128.0,8046.0,5634.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175642112.0,917598208.0,1419546624.0,30106288128.0,3440.0,2616.0
13-04 02:34:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175638016.0,917598208.0,1419550720.0,30106288128.0,5691.0,4273.0
13-04 02:34:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175638016.0,917598208.0,1419550720.0,30106288128.0,2081.0,2219.0
13-04 02:34:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,98304.0,0.0,5.0,1175638016.0,917598208.0,1419550720.0,30106288128.0,3561.0,3557.0
13-04 02:34:34,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175633920.0,917598208.0,1419554816.0,30106288128.0,6196.0,4581.0
13-04 02:34:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175629824.0,917598208.0,1419558912.0,30106288128.0,4549.0,4423.0
13-04 02:34:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175629824.0,917598208.0,1419558912.0,30106288128.0,2259.0,1647.0
13-04 02:34:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175625728.0,917598208.0,1419563008.0,30106288128.0,6301.0,4631.0
13-04 02:34:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1175621632.0,917598208.0,1419567104.0,30106288128.0,3207.0,2062.0
13-04 02:34:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175621632.0,917598208.0,1419567104.0,30106288128.0,4061.0,3414.0
13-04 02:34:40,0.0,0.167,99.584,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1175617536.0,917598208.0,1419571200.0,30106288128.0,5036.0,3819.0
13-04 02:34:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175617536.0,917598208.0,1419571200.0,30106288128.0,5021.0,3926.0
13-04 02:34:42,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175580672.0,917598208.0,1419575296.0,30106320896.0,3909.0,4244.0
13-04 02:34:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1175576576.0,917598208.0,1419579392.0,30106320896.0,5766.0,3577.0
13-04 02:34:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175576576.0,917598208.0,1419579392.0,30106320896.0,4218.0,4800.0
13-04 02:34:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1175572480.0,917598208.0,1419583488.0,30106320896.0,1386.0,1034.0
13-04 02:34:46,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1175568384.0,917598208.0,1419587584.0,30106320896.0,7926.0,5489.0
13-04 02:34:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175568384.0,917598208.0,1419587584.0,30106320896.0,2173.0,2353.0
13-04 02:34:48,0.418,0.084,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175560192.0,917598208.0,1419595776.0,30106320896.0,3667.0,2268.0
13-04 02:34:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175560192.0,917598208.0,1419595776.0,30106320896.0,4774.0,5416.0
13-04 02:34:50,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175556096.0,917598208.0,1419599872.0,30106320896.0,4673.0,3760.0
13-04 02:34:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175556096.0,917598208.0,1419599872.0,30106320896.0,811.0,1475.0
13-04 02:34:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175552000.0,917598208.0,1419603968.0,30106320896.0,5548.0,4132.0
13-04 02:34:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175552000.0,917598208.0,1419603968.0,30106320896.0,3950.0,2941.0
13-04 02:34:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175547904.0,917598208.0,1419608064.0,30106320896.0,8058.0,5630.0
13-04 02:34:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175543808.0,917598208.0,1419612160.0,30106320896.0,2240.0,2353.0
13-04 02:34:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175543808.0,917598208.0,1419612160.0,30106320896.0,3251.0,2874.0
13-04 02:34:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175535616.0,917602304.0,1419616256.0,30106320896.0,5135.0,4768.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175535616.0,917602304.0,1419616256.0,30106320896.0,2179.0,2312.0
13-04 02:34:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175535616.0,917602304.0,1419616256.0,30106320896.0,3468.0,3082.0
13-04 02:35:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175531520.0,917602304.0,1419620352.0,30106320896.0,6143.0,5188.0
13-04 02:35:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175281664.0,917602304.0,1419624448.0,30106566656.0,4868.0,3013.0
13-04 02:35:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175269376.0,917602304.0,1419628544.0,30106574848.0,2613.0,1730.0
13-04 02:35:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175265280.0,917606400.0,1419628544.0,30106574848.0,4617.0,5189.0
13-04 02:35:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175277568.0,917606400.0,1419632640.0,30106558464.0,6236.0,5822.0
13-04 02:35:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1175277568.0,917606400.0,1419632640.0,30106558464.0,5749.0,3552.0
13-04 02:35:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175273472.0,917606400.0,1419636736.0,30106558464.0,2111.0,1408.0
13-04 02:35:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175273472.0,917606400.0,1419636736.0,30106558464.0,3479.0,2244.0
13-04 02:35:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1175269376.0,917606400.0,1419640832.0,30106558464.0,5164.0,3958.0
13-04 02:35:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175265280.0,917606400.0,1419644928.0,30106558464.0,5035.0,3884.0
13-04 02:35:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1175265280.0,917606400.0,1419644928.0,30106558464.0,4846.0,4588.0
13-04 02:35:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175261184.0,917606400.0,1419649024.0,30106558464.0,2930.0,2668.0
13-04 02:35:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175261184.0,917606400.0,1419649024.0,30106558464.0,5858.0,5143.0
13-04 02:35:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175257088.0,917606400.0,1419653120.0,30106558464.0,4441.0,2758.0
13-04 02:35:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175252992.0,917606400.0,1419657216.0,30106558464.0,3977.0,3049.0
13-04 02:35:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1175248896.0,917610496.0,1419657216.0,30106558464.0,2982.0,2037.0
13-04 02:35:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175244800.0,917610496.0,1419661312.0,30106558464.0,1981.0,2129.0
13-04 02:35:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175244800.0,917610496.0,1419661312.0,30106558464.0,6786.0,4969.0
13-04 02:35:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1175240704.0,917610496.0,1419665408.0,30106558464.0,3409.0,3039.0
13-04 02:35:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175240704.0,917610496.0,1419665408.0,30106558464.0,4711.0,5373.0
13-04 02:35:20,0.083,0.166,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,1175232512.0,917614592.0,1419669504.0,30106558464.0,2657.0,1747.0
13-04 02:35:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175228416.0,917614592.0,1419673600.0,30106558464.0,2727.0,3432.0
13-04 02:35:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175224320.0,917614592.0,1419677696.0,30106558464.0,6183.0,3878.0
13-04 02:35:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175203840.0,917614592.0,1419698176.0,30106558464.0,8057.0,8013.0
13-04 02:35:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175179264.0,917614592.0,1419698176.0,30106583040.0,4581.0,3627.0
13-04 02:35:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175175168.0,917614592.0,1419702272.0,30106583040.0,5484.0,4091.0
13-04 02:35:26,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,1175171072.0,917614592.0,1419706368.0,30106583040.0,3962.0,4117.0
13-04 02:35:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175171072.0,917614592.0,1419706368.0,30106583040.0,3410.0,3008.0
13-04 02:35:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175166976.0,917614592.0,1419710464.0,30106583040.0,3835.0,4043.0
13-04 02:35:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175166976.0,917614592.0,1419710464.0,30106583040.0,5913.0,4476.0
13-04 02:35:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175162880.0,917614592.0,1419714560.0,30106583040.0,2236.0,1868.0
13-04 02:35:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175162880.0,917614592.0,1419714560.0,30106583040.0,4833.0,2922.0
13-04 02:35:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175158784.0,917614592.0,1419718656.0,30106583040.0,3407.0,2974.0
13-04 02:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1175154688.0,917614592.0,1419722752.0,30106583040.0,3798.0,4026.0
13-04 02:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175154688.0,917614592.0,1419722752.0,30106583040.0,4113.0,3872.0
13-04 02:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175150592.0,917614592.0,1419726848.0,30106583040.0,6401.0,4655.0
13-04 02:35:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175150592.0,917614592.0,1419726848.0,30106583040.0,4061.0,3414.0
13-04 02:35:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175146496.0,917614592.0,1419730944.0,30106583040.0,4959.0,3862.0
13-04 02:35:38,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175142400.0,917614592.0,1419735040.0,30106583040.0,2140.0,1499.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175142400.0,917614592.0,1419735040.0,30106583040.0,4062.0,3413.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175138304.0,917614592.0,1419739136.0,30106583040.0,5058.0,3846.0
13-04 02:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175138304.0,917614592.0,1419739136.0,30106583040.0,5837.0,3740.0
13-04 02:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175134208.0,917614592.0,1419743232.0,30106583040.0,5244.0,4278.0
13-04 02:35:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1175130112.0,917614592.0,1419747328.0,30106583040.0,4798.0,5078.0
13-04 02:35:44,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1175121920.0,917618688.0,1419751424.0,30106583040.0,5295.0,4807.0
13-04 02:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175121920.0,917618688.0,1419751424.0,30106583040.0,1386.0,1002.0
13-04 02:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175121920.0,917618688.0,1419751424.0,30106583040.0,2653.0,1747.0
13-04 02:35:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1175117824.0,917618688.0,1419755520.0,30106583040.0,4481.0,3570.0
13-04 02:35:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175113728.0,917618688.0,1419759616.0,30106583040.0,5479.0,4166.0
13-04 02:35:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175113728.0,917618688.0,1419759616.0,30106583040.0,3470.0,3109.0
13-04 02:35:50,0.083,0.167,99.584,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1175109632.0,917618688.0,1419763712.0,30106583040.0,4446.0,3595.0
13-04 02:35:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175109632.0,917618688.0,1419763712.0,30106583040.0,5234.0,4828.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175101440.0,917618688.0,1419771904.0,30106583040.0,2080.0,2154.0
13-04 02:35:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1175228416.0,917618688.0,1419771904.0,30106456064.0,6968.0,5487.0
13-04 02:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175224320.0,917618688.0,1419776000.0,30106456064.0,2199.0,2304.0
13-04 02:35:55,0.166,0.249,99.418,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,1175220224.0,917618688.0,1419780096.0,30106456064.0,5488.0,4091.0
13-04 02:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175220224.0,917618688.0,1419780096.0,30106456064.0,457.0,579.0
13-04 02:35:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175216128.0,917618688.0,1419784192.0,30106456064.0,6395.0,5585.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175216128.0,917618688.0,1419784192.0,30106456064.0,2014.0,2220.0
13-04 02:35:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175212032.0,917618688.0,1419788288.0,30106456064.0,4480.0,3535.0
13-04 02:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175207936.0,917618688.0,1419792384.0,30106456064.0,4716.0,4861.0
13-04 02:36:01,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1175207936.0,917618688.0,1419792384.0,30106456064.0,3250.0,2873.0
13-04 02:36:02,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175207936.0,917618688.0,1419792384.0,30106456064.0,4827.0,2964.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175203840.0,917618688.0,1419796480.0,30106456064.0,1626.0,1233.0
13-04 02:36:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175199744.0,917618688.0,1419800576.0,30106456064.0,8387.0,7088.0
13-04 02:36:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175199744.0,917618688.0,1419800576.0,30106456064.0,1815.0,2064.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175195648.0,917618688.0,1419804672.0,30106456064.0,4548.0,2807.0
13-04 02:36:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175158784.0,917618688.0,1419808768.0,30106488832.0,4675.0,2881.0
13-04 02:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175158784.0,917618688.0,1419808768.0,30106488832.0,5817.0,5096.0
13-04 02:36:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175154688.0,917618688.0,1419812864.0,30106488832.0,5302.0,4000.0
13-04 02:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175150592.0,917618688.0,1419816960.0,30106488832.0,3645.0,3880.0
13-04 02:36:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175150592.0,917618688.0,1419816960.0,30106488832.0,941.0,754.0
13-04 02:36:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175150592.0,917618688.0,1419816960.0,30106488832.0,4746.0,4498.0
13-04 02:36:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,98304.0,0.0,7.0,1175146496.0,917618688.0,1419821056.0,30106488832.0,7005.0,4683.0
13-04 02:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175142400.0,917618688.0,1419825152.0,30106488832.0,2561.0,1680.0
13-04 02:36:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175142400.0,917618688.0,1419825152.0,30106488832.0,6294.0,3841.0
13-04 02:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175138304.0,917618688.0,1419829248.0,30106488832.0,4319.0,3952.0
13-04 02:36:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175134208.0,917618688.0,1419833344.0,30106488832.0,5006.0,4696.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1175134208.0,917618688.0,1419833344.0,30106488832.0,1428.0,1051.0
13-04 02:36:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175130112.0,917618688.0,1419837440.0,30106488832.0,5475.0,6634.0
13-04 02:36:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175130112.0,917618688.0,1419837440.0,30106488832.0,3470.0,3016.0
13-04 02:36:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175130112.0,917618688.0,1419837440.0,30106488832.0,4894.0,2964.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175126016.0,917618688.0,1419841536.0,30106488832.0,1452.0,1068.0
13-04 02:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175121920.0,917618688.0,1419845632.0,30106488832.0,5004.0,3232.0
13-04 02:36:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175117824.0,917618688.0,1419849728.0,30106488832.0,5878.0,4913.0
13-04 02:36:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1175113728.0,917618688.0,1419853824.0,30106488832.0,3331.0,2909.0
13-04 02:36:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175109632.0,917618688.0,1419857920.0,30106488832.0,4658.0,5173.0
13-04 02:36:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175109632.0,917618688.0,1419857920.0,30106488832.0,2590.0,1747.0
13-04 02:36:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1175109632.0,917618688.0,1419857920.0,30106488832.0,3268.0,2899.0
13-04 02:36:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175105536.0,917618688.0,1419862016.0,30106488832.0,4419.0,3461.0
13-04 02:36:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1175101440.0,917618688.0,1419866112.0,30106488832.0,4997.0,3528.0
13-04 02:36:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175101440.0,917618688.0,1419866112.0,30106488832.0,2555.0,1614.0
13-04 02:36:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175097344.0,917618688.0,1419870208.0,30106488832.0,2199.0,2262.0
13-04 02:36:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175097344.0,917618688.0,1419870208.0,30106488832.0,4979.0,5459.0
13-04 02:36:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175093248.0,917618688.0,1419874304.0,30106488832.0,2753.0,2578.0
13-04 02:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175089152.0,917618688.0,1419878400.0,30106488832.0,8139.0,6870.0
13-04 02:36:36,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175089152.0,917618688.0,1419878400.0,30106488832.0,6806.0,4115.0
13-04 02:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175212032.0,917618688.0,1419882496.0,30106361856.0,2253.0,1647.0
13-04 02:36:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175212032.0,917618688.0,1419882496.0,30106361856.0,3429.0,2195.0
13-04 02:36:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175207936.0,917618688.0,1419886592.0,30106361856.0,4536.0,2807.0
13-04 02:36:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175203840.0,917618688.0,1419890688.0,30106361856.0,3043.0,2413.0
13-04 02:36:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175203840.0,917618688.0,1419890688.0,30106361856.0,3408.0,3614.0
13-04 02:36:42,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175203840.0,917618688.0,1419890688.0,30106361856.0,6258.0,6825.0
13-04 02:36:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1175199744.0,917618688.0,1419894784.0,30106361856.0,7489.0,5416.0
13-04 02:36:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1175195648.0,917618688.0,1419898880.0,30106361856.0,3569.0,3064.0
13-04 02:36:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175191552.0,917618688.0,1419902976.0,30106361856.0,7185.0,5628.0
13-04 02:36:46,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175191552.0,917618688.0,1419902976.0,30106361856.0,3696.0,2359.0
13-04 02:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175187456.0,917618688.0,1419907072.0,30106361856.0,3883.0,2401.0
13-04 02:36:48,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175187456.0,917618688.0,1419907072.0,30106361856.0,971.0,1566.0
13-04 02:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175187456.0,917618688.0,1419907072.0,30106361856.0,5433.0,6541.0
13-04 02:36:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175183360.0,917618688.0,1419911168.0,30106361856.0,3259.0,1747.0
13-04 02:36:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175179264.0,917618688.0,1419915264.0,30106361856.0,8076.0,4810.0
13-04 02:36:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175175168.0,917618688.0,1419919360.0,30106361856.0,5313.0,4845.0
13-04 02:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175175168.0,917618688.0,1419919360.0,30106361856.0,1445.0,1002.0
13-04 02:36:54,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1175130112.0,917618688.0,1419939840.0,30106386432.0,12703.0,10552.0
13-04 02:36:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175130112.0,917618688.0,1419939840.0,30106386432.0,3143.0,2783.0
13-04 02:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175121920.0,917618688.0,1419948032.0,30106386432.0,1725.0,2827.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175121920.0,917618688.0,1419948032.0,30106386432.0,1031.0,1609.0
13-04 02:36:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175117824.0,917618688.0,1419952128.0,30106386432.0,5423.0,4025.0
13-04 02:36:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175117824.0,917618688.0,1419952128.0,30106386432.0,4413.0,3528.0
13-04 02:37:00,0.166,0.166,99.501,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,1175113728.0,917618688.0,1419956224.0,30106386432.0,4874.0,3452.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175109632.0,917618688.0,1419960320.0,30106386432.0,5597.0,4239.0
13-04 02:37:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175109632.0,917618688.0,1419960320.0,30106386432.0,3210.0,2782.0
13-04 02:37:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1175105536.0,917618688.0,1419964416.0,30106386432.0,3823.0,2359.0
13-04 02:37:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1175105536.0,917618688.0,1419964416.0,30106386432.0,2362.0,2045.0
13-04 02:37:05,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1175101440.0,917618688.0,1419968512.0,30106386432.0,5503.0,5750.0
13-04 02:37:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175101440.0,917618688.0,1419968512.0,30106386432.0,6395.0,4581.0
13-04 02:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175093248.0,917618688.0,1419976704.0,30106386432.0,5951.0,5237.0
13-04 02:37:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175093248.0,917618688.0,1419976704.0,30106386432.0,3598.0,2392.0
13-04 02:37:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175089152.0,917618688.0,1419980800.0,30106386432.0,2270.0,1499.0
13-04 02:37:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175085056.0,917618688.0,1419984896.0,30106386432.0,6848.0,4024.0
13-04 02:37:11,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1175085056.0,917618688.0,1419984896.0,30106386432.0,2235.0,1408.0
13-04 02:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175085056.0,917618688.0,1419984896.0,30106386432.0,5857.0,5145.0
13-04 02:37:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1175080960.0,917618688.0,1419988992.0,30106386432.0,5977.0,5230.0
13-04 02:37:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1175076864.0,917618688.0,1419993088.0,30106386432.0,6397.0,5768.0
13-04 02:37:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175076864.0,917618688.0,1419993088.0,30106386432.0,2301.0,2427.0
13-04 02:37:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175072768.0,917618688.0,1419997184.0,30106386432.0,1525.0,1142.0
13-04 02:37:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175072768.0,917618688.0,1419997184.0,30106386432.0,2556.0,1688.0
13-04 02:37:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175068672.0,917618688.0,1420001280.0,30106386432.0,3702.0,2359.0
13-04 02:37:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175064576.0,917618688.0,1420005376.0,30106386432.0,6950.0,5088.0
13-04 02:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175064576.0,917618688.0,1420005376.0,30106386432.0,971.0,1607.0
13-04 02:37:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175064576.0,917618688.0,1420005376.0,30106386432.0,5825.0,7504.0
13-04 02:37:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175056384.0,917618688.0,1420013568.0,30106386432.0,6061.0,3618.0
13-04 02:37:23,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175056384.0,917618688.0,1420013568.0,30106386432.0,4653.0,3946.0
13-04 02:37:24,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1175056384.0,917618688.0,1420013568.0,30106386432.0,3666.0,3259.0
13-04 02:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175052288.0,917618688.0,1420017664.0,30106386432.0,2695.0,1796.0
13-04 02:37:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175048192.0,917618688.0,1420021760.0,30106386432.0,6418.0,4376.0
13-04 02:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175048192.0,917618688.0,1420021760.0,30106386432.0,1978.0,2130.0
13-04 02:37:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175044096.0,917618688.0,1420025856.0,30106386432.0,3883.0,2443.0
13-04 02:37:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175040000.0,917618688.0,1420029952.0,30106386432.0,3962.0,4019.0
13-04 02:37:30,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175035904.0,917618688.0,1420034048.0,30106386432.0,6184.0,7266.0
13-04 02:37:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175031808.0,917618688.0,1420038144.0,30106386432.0,2424.0,1688.0
13-04 02:37:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175031808.0,917618688.0,1420038144.0,30106386432.0,3662.0,2268.0
13-04 02:37:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175031808.0,917618688.0,1420038144.0,30106386432.0,2630.0,1796.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175027712.0,917618688.0,1420042240.0,30106386432.0,3366.0,2195.0
13-04 02:37:35,0.0,0.084,99.833,0.084,0.0,0.0,0.0,36864.0,0.0,7.0,1175027712.0,917618688.0,1420042240.0,30106386432.0,4376.0,4195.0
13-04 02:37:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175023616.0,917618688.0,1420046336.0,30106386432.0,5230.0,4066.0
13-04 02:37:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175019520.0,917618688.0,1420050432.0,30106386432.0,6855.0,5709.0
13-04 02:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1175015424.0,917618688.0,1420054528.0,30106386432.0,5267.0,5660.0
13-04 02:37:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175011328.0,917618688.0,1420058624.0,30106386432.0,4478.0,2807.0
13-04 02:37:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1175011328.0,917618688.0,1420058624.0,30106386432.0,4699.0,2940.0
13-04 02:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175011328.0,917618688.0,1420058624.0,30106386432.0,3268.0,2136.0
13-04 02:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174958080.0,917618688.0,1420062720.0,30106435584.0,1149.0,1147.0
13-04 02:37:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174958080.0,917618688.0,1420062720.0,30106435584.0,1683.0,2057.0
13-04 02:37:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174953984.0,917618688.0,1420066816.0,30106435584.0,7311.0,5914.0
13-04 02:37:45,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1174949888.0,917618688.0,1420070912.0,30106435584.0,5742.0,4323.0
13-04 02:37:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1174949888.0,917618688.0,1420070912.0,30106435584.0,4971.0,4541.0
13-04 02:37:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174945792.0,917618688.0,1420075008.0,30106435584.0,4766.0,4361.0
13-04 02:37:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1174945792.0,917618688.0,1420075008.0,30106435584.0,417.0,562.0
13-04 02:37:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174941696.0,917618688.0,1420079104.0,30106435584.0,6911.0,4997.0
13-04 02:37:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174941696.0,917618688.0,1420079104.0,30106435584.0,317.0,439.0
13-04 02:37:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1174937600.0,917618688.0,1420083200.0,30106435584.0,7014.0,6500.0
13-04 02:37:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174933504.0,917618688.0,1420087296.0,30106435584.0,2553.0,1656.0
13-04 02:37:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174933504.0,917618688.0,1420087296.0,30106435584.0,5683.0,4249.0
13-04 02:37:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174929408.0,917618688.0,1420091392.0,30106435584.0,6945.0,6664.0
13-04 02:37:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174929408.0,917618688.0,1420091392.0,30106435584.0,3251.0,2874.0
13-04 02:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174925312.0,917618688.0,1420095488.0,30106435584.0,2081.0,2220.0
13-04 02:37:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174925312.0,917618688.0,1420095488.0,30106435584.0,3862.0,2450.0
13-04 02:37:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1174921216.0,917618688.0,1420099584.0,30106435584.0,3370.0,2990.0
13-04 02:37:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174904832.0,917618688.0,1420115968.0,30106435584.0,9884.0,10020.0
13-04 02:38:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174863872.0,917618688.0,1420124160.0,30106468352.0,10301.0,8391.0
13-04 02:38:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174810624.0,917618688.0,1420128256.0,30106517504.0,5026.0,3178.0
13-04 02:38:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174806528.0,917618688.0,1420132352.0,30106517504.0,2082.0,2154.0
13-04 02:38:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174806528.0,917618688.0,1420132352.0,30106517504.0,3961.0,4017.0
13-04 02:38:04,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174806528.0,917618688.0,1420132352.0,30106517504.0,4034.0,3256.0
13-04 02:38:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174802432.0,917618688.0,1420136448.0,30106517504.0,2758.0,2652.0
13-04 02:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174786048.0,917618688.0,1420136448.0,30106533888.0,2270.0,1541.0
13-04 02:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174781952.0,917618688.0,1420140544.0,30106533888.0,6922.0,4206.0
13-04 02:38:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174777856.0,917618688.0,1420144640.0,30106533888.0,3376.0,2153.0
13-04 02:38:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174777856.0,917618688.0,1420144640.0,30106533888.0,6797.0,7045.0
13-04 02:38:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1174781952.0,917618688.0,1420148736.0,30106525696.0,6784.0,4024.0
13-04 02:38:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174777856.0,917618688.0,1420152832.0,30106525696.0,4646.0,4473.0
13-04 02:38:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174777856.0,917618688.0,1420152832.0,30106525696.0,3065.0,2849.0
13-04 02:38:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,1174773760.0,917618688.0,1420156928.0,30106525696.0,2822.0,2652.0
13-04 02:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174773760.0,917618688.0,1420156928.0,30106525696.0,2595.0,1705.0
13-04 02:38:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174769664.0,917618688.0,1420161024.0,30106525696.0,1327.0,960.0
13-04 02:38:16,0.167,0.167,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1174765568.0,917618688.0,1420165120.0,30106525696.0,9187.0,6277.0
13-04 02:38:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174765568.0,917618688.0,1420165120.0,30106525696.0,4253.0,3436.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1174761472.0,917618688.0,1420169216.0,30106525696.0,3410.0,3007.0
13-04 02:38:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174761472.0,917618688.0,1420169216.0,30106525696.0,4321.0,4459.0
13-04 02:38:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174753280.0,917618688.0,1420177408.0,30106525696.0,10174.0,10872.0
13-04 02:38:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174740992.0,917618688.0,1420189696.0,30106525696.0,2039.0,2138.0
13-04 02:38:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1174736896.0,917618688.0,1420193792.0,30106525696.0,1526.0,1142.0
13-04 02:38:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1174732800.0,917618688.0,1420197888.0,30106525696.0,5012.0,3224.0
13-04 02:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174732800.0,917618688.0,1420197888.0,30106525696.0,7568.0,6165.0
13-04 02:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174728704.0,917618688.0,1420201984.0,30106525696.0,4415.0,3527.0
13-04 02:38:26,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174728704.0,917618688.0,1420201984.0,30106525696.0,3350.0,2964.0
13-04 02:38:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174724608.0,917618688.0,1420206080.0,30106525696.0,4252.0,3438.0
13-04 02:38:28,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1174724608.0,917618688.0,1420206080.0,30106525696.0,2753.0,3346.0
13-04 02:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174720512.0,917618688.0,1420210176.0,30106525696.0,2590.0,1779.0
13-04 02:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174720512.0,917618688.0,1420210176.0,30106525696.0,4020.0,4034.0
13-04 02:38:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174700032.0,917618688.0,1420230656.0,30106525696.0,10841.0,10532.0
13-04 02:38:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174695936.0,917618688.0,1420234752.0,30106525696.0,5034.0,3104.0
13-04 02:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174691840.0,917618688.0,1420238848.0,30106525696.0,5548.0,4132.0
13-04 02:38:34,0.166,0.083,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1174695936.0,917618688.0,1420242944.0,30106517504.0,2690.0,2511.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174695936.0,917618688.0,1420242944.0,30106517504.0,4187.0,3487.0
13-04 02:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174691840.0,917618688.0,1420247040.0,30106517504.0,4680.0,4490.0
13-04 02:38:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174691840.0,917618688.0,1420247040.0,30106517504.0,870.0,754.0
13-04 02:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174687744.0,917618688.0,1420251136.0,30106517504.0,5193.0,4050.0
13-04 02:38:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174687744.0,917618688.0,1420251136.0,30106517504.0,3961.0,3321.0
13-04 02:38:40,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174683648.0,917618688.0,1420255232.0,30106517504.0,5904.0,3685.0
13-04 02:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174679552.0,917618688.0,1420259328.0,30106517504.0,6855.0,5640.0
13-04 02:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174679552.0,917618688.0,1420259328.0,30106517504.0,3386.0,2364.0
13-04 02:38:43,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174675456.0,917618688.0,1420263424.0,30106517504.0,4536.0,2881.0
13-04 02:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174675456.0,917618688.0,1420263424.0,30106517504.0,2240.0,2770.0
13-04 02:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1174671360.0,917618688.0,1420267520.0,30106517504.0,1765.0,2916.0
13-04 02:38:46,0.333,0.083,99.418,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,1174667264.0,917622784.0,1420267520.0,30106517504.0,5586.0,4182.0
13-04 02:38:47,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1174663168.0,917622784.0,1420271616.0,30106517504.0,6879.0,4886.0
13-04 02:38:48,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1174659072.0,917622784.0,1420275712.0,30106517504.0,3666.0,2268.0
13-04 02:38:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174659072.0,917622784.0,1420275712.0,30106517504.0,4163.0,4296.0
13-04 02:38:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1174654976.0,917622784.0,1420279808.0,30106517504.0,6690.0,4770.0
13-04 02:38:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174654976.0,917622784.0,1420279808.0,30106517504.0,1565.0,2735.0
13-04 02:38:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174650880.0,917622784.0,1420283904.0,30106517504.0,2034.0,2244.0
13-04 02:38:53,0.166,0.166,99.667,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1174650880.0,917622784.0,1420283904.0,30106517504.0,4580.0,3693.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174646784.0,917622784.0,1420288000.0,30106517504.0,5348.0,4941.0
13-04 02:38:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1174642688.0,917622784.0,1420292096.0,30106517504.0,3764.0,2359.0
13-04 02:38:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174642688.0,917622784.0,1420292096.0,30106517504.0,3950.0,3000.0
13-04 02:38:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174638592.0,917622784.0,1420296192.0,30106517504.0,6141.0,5259.0
13-04 02:38:58,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174634496.0,917622784.0,1420300288.0,30106517504.0,4317.0,3438.0
13-04 02:38:59,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174634496.0,917622784.0,1420300288.0,30106517504.0,1647.0,1226.0
13-04 02:39:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174634496.0,917622784.0,1420300288.0,30106517504.0,4770.0,3436.0
13-04 02:39:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174630400.0,917622784.0,1420304384.0,30106517504.0,3390.0,4425.0
13-04 02:39:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174630400.0,917622784.0,1420304384.0,30106517504.0,4579.0,3692.0
13-04 02:39:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174634496.0,917622784.0,1420308480.0,30106509312.0,2429.0,1614.0
13-04 02:39:04,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1174626304.0,917622784.0,1420316672.0,30106509312.0,4450.0,2716.0
13-04 02:39:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1174634496.0,917622784.0,1420316672.0,30106501120.0,5964.0,4071.0
13-04 02:39:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174630400.0,917622784.0,1420320768.0,30106501120.0,4139.0,4914.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174630400.0,917622784.0,1420320768.0,30106501120.0,4603.0,2923.0
13-04 02:39:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174626304.0,917622784.0,1420324864.0,30106501120.0,4683.0,2989.0
13-04 02:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174622208.0,917622784.0,1420328960.0,30106501120.0,7028.0,5733.0
13-04 02:39:10,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174622208.0,917622784.0,1420328960.0,30106501120.0,1795.0,2104.0
13-04 02:39:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174618112.0,917622784.0,1420333056.0,30106501120.0,2270.0,1573.0
13-04 02:39:12,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174618112.0,917622784.0,1420333056.0,30106501120.0,3993.0,3273.0
13-04 02:39:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174614016.0,917622784.0,1420337152.0,30106501120.0,5203.0,3976.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174614016.0,917622784.0,1420337152.0,30106501120.0,3760.0,2359.0
13-04 02:39:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174601728.0,917622784.0,1420349440.0,30106501120.0,13848.0,12848.0
13-04 02:39:16,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1174589440.0,917622784.0,1420361728.0,30106501120.0,3349.0,2964.0
13-04 02:39:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1174589440.0,917622784.0,1420361728.0,30106501120.0,4419.0,3461.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174585344.0,917622784.0,1420365824.0,30106501120.0,357.0,488.0
13-04 02:39:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174585344.0,917622784.0,1420365824.0,30106501120.0,5135.0,4768.0
13-04 02:39:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1174581248.0,917622784.0,1420369920.0,30106501120.0,2693.0,3372.0
13-04 02:39:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174581248.0,917622784.0,1420369920.0,30106501120.0,5682.0,4343.0
13-04 02:39:22,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1174577152.0,917622784.0,1420374016.0,30106501120.0,3407.0,3040.0
13-04 02:39:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1174573056.0,917622784.0,1420378112.0,30106501120.0,5763.0,4485.0
13-04 02:39:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174573056.0,917622784.0,1420378112.0,30106501120.0,7403.0,6619.0
13-04 02:39:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1174568960.0,917622784.0,1420382208.0,30106501120.0,2593.0,1705.0
13-04 02:39:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174564864.0,917622784.0,1420386304.0,30106501120.0,3923.0,2524.0
13-04 02:39:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174564864.0,917622784.0,1420386304.0,30106501120.0,1428.0,1051.0
13-04 02:39:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,114688.0,0.0,3.0,1174560768.0,917622784.0,1420390400.0,30106501120.0,3205.0,2825.0
13-04 02:39:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174560768.0,917622784.0,1420390400.0,30106501120.0,3412.0,3039.0
13-04 02:39:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174560768.0,917622784.0,1420390400.0,30106501120.0,4556.0,5214.0
13-04 02:39:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174556672.0,917622784.0,1420394496.0,30106501120.0,3600.0,2268.0
13-04 02:39:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1174552576.0,917622784.0,1420398592.0,30106501120.0,6795.0,6432.0
13-04 02:39:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174552576.0,917622784.0,1420398592.0,30106501120.0,1360.0,1051.0
13-04 02:39:34,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1174548480.0,917622784.0,1420402688.0,30106501120.0,6849.0,4206.0
13-04 02:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174544384.0,917622784.0,1420406784.0,30106501120.0,2951.0,2833.0
13-04 02:39:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174540288.0,917622784.0,1420410880.0,30106501120.0,3143.0,2062.0
13-04 02:39:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1174544384.0,917622784.0,1420414976.0,30106492928.0,6073.0,5812.0
13-04 02:39:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174544384.0,917622784.0,1420414976.0,30106492928.0,1684.0,2088.0
13-04 02:39:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174540288.0,917622784.0,1420419072.0,30106492928.0,7302.0,5193.0
13-04 02:39:40,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1174536192.0,917622784.0,1420423168.0,30106492928.0,4022.0,3299.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174536192.0,917622784.0,1420423168.0,30106492928.0,3896.0,3322.0
13-04 02:39:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174532096.0,917622784.0,1420427264.0,30106492928.0,6992.0,4417.0
13-04 02:39:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174528000.0,917622784.0,1420431360.0,30106492928.0,5269.0,4085.0
13-04 02:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174523904.0,917622784.0,1420435456.0,30106492928.0,2597.0,1705.0
13-04 02:39:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174523904.0,917622784.0,1420435456.0,30106492928.0,811.0,1476.0
13-04 02:39:46,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1174523904.0,917622784.0,1420435456.0,30106492928.0,5395.0,5455.0
13-04 02:39:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174519808.0,917622784.0,1420439552.0,30106492928.0,2818.0,3480.0
13-04 02:39:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174515712.0,917622784.0,1420443648.0,30106492928.0,5480.0,4133.0
13-04 02:39:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174515712.0,917622784.0,1420443648.0,30106492928.0,3607.0,3217.0
13-04 02:39:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174511616.0,917622784.0,1420447744.0,30106492928.0,8997.0,6052.0
13-04 02:39:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174511616.0,917622784.0,1420447744.0,30106492928.0,1520.0,1216.0
13-04 02:39:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1174507520.0,917622784.0,1420451840.0,30106492928.0,3726.0,2310.0
13-04 02:39:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174507520.0,917622784.0,1420451840.0,30106492928.0,1525.0,2687.0
13-04 02:39:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174503424.0,917622784.0,1420455936.0,30106492928.0,5701.0,4326.0
13-04 02:39:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1174499328.0,917622784.0,1420460032.0,30106492928.0,5204.0,4879.0
13-04 02:39:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174499328.0,917622784.0,1420460032.0,30106492928.0,3411.0,2941.0
13-04 02:39:57,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1174495232.0,917622784.0,1420464128.0,30106492928.0,3401.0,3424.0
13-04 02:39:58,0.0,0.0,99.582,0.418,0.0,0.0,0.0,69632.0,0.0,9.0,1174368256.0,917622784.0,1420464128.0,30106619904.0,5487.0,4090.0
13-04 02:39:59,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174364160.0,917622784.0,1420468224.0,30106619904.0,3863.0,2450.0
13-04 02:40:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1174360064.0,917622784.0,1420472320.0,30106619904.0,4028.0,2783.0
13-04 02:40:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174360064.0,917622784.0,1420472320.0,30106619904.0,4824.0,3529.0
13-04 02:40:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174355968.0,917622784.0,1420476416.0,30106619904.0,2547.0,1688.0
13-04 02:40:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1174355968.0,917622784.0,1420476416.0,30106619904.0,4558.0,5211.0
13-04 02:40:04,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174351872.0,917622784.0,1420480512.0,30106619904.0,4033.0,3322.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174335488.0,917622784.0,1420480512.0,30106636288.0,2963.0,2693.0
13-04 02:40:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174339584.0,917622784.0,1420484608.0,30106628096.0,5264.0,4017.0
13-04 02:40:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174339584.0,917622784.0,1420484608.0,30106628096.0,6906.0,4599.0
13-04 02:40:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1174331392.0,917622784.0,1420492800.0,30106628096.0,4133.0,3412.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174327296.0,917622784.0,1420496896.0,30106628096.0,2272.0,1573.0
13-04 02:40:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174327296.0,917622784.0,1420496896.0,30106628096.0,4189.0,2974.0
13-04 02:40:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174323200.0,917622784.0,1420500992.0,30106628096.0,8058.0,6462.0
13-04 02:40:12,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174319104.0,917622784.0,1420505088.0,30106628096.0,2763.0,2577.0
13-04 02:40:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174319104.0,917622784.0,1420505088.0,30106628096.0,5854.0,5080.0
13-04 02:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174315008.0,917622784.0,1420509184.0,30106628096.0,4387.0,3618.0
13-04 02:40:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174315008.0,917622784.0,1420509184.0,30106628096.0,1526.0,1142.0
13-04 02:40:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174310912.0,917622784.0,1420513280.0,30106628096.0,1328.0,960.0
13-04 02:40:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1174310912.0,917622784.0,1420513280.0,30106628096.0,5782.0,4691.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174302720.0,917622784.0,1420521472.0,30106628096.0,1445.0,1174.0
13-04 02:40:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174298624.0,917622784.0,1420525568.0,30106628096.0,9490.0,8015.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174298624.0,917622784.0,1420525568.0,30106628096.0,4416.0,3529.0
13-04 02:40:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174294528.0,917622784.0,1420529664.0,30106628096.0,2869.0,3505.0
13-04 02:40:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174294528.0,917622784.0,1420529664.0,30106628096.0,2428.0,1614.0
13-04 02:40:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174290432.0,917622784.0,1420533760.0,30106628096.0,5987.0,4660.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174290432.0,917622784.0,1420533760.0,30106628096.0,1387.0,1002.0
13-04 02:40:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174286336.0,917622784.0,1420537856.0,30106628096.0,2080.0,2221.0
13-04 02:40:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174286336.0,917622784.0,1420537856.0,30106628096.0,4408.0,3676.0
13-04 02:40:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174282240.0,917622784.0,1420541952.0,30106628096.0,8060.0,5672.0
13-04 02:40:28,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,1174278144.0,917622784.0,1420546048.0,30106628096.0,3798.0,3995.0
13-04 02:40:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174274048.0,917622784.0,1420550144.0,30106628096.0,2327.0,2903.0
13-04 02:40:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1174274048.0,917622784.0,1420550144.0,30106628096.0,6074.0,5198.0
13-04 02:40:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174274048.0,917622784.0,1420550144.0,30106628096.0,2331.0,2006.0
13-04 02:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174269952.0,917622784.0,1420554240.0,30106628096.0,4419.0,3529.0
13-04 02:40:33,0.249,0.083,99.585,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1174269952.0,917622784.0,1420554240.0,30106628096.0,1426.0,1051.0
13-04 02:40:34,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1174265856.0,917622784.0,1420558336.0,30106628096.0,6355.0,4778.0
13-04 02:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1174261760.0,917622784.0,1420562432.0,30106628096.0,6302.0,4630.0
13-04 02:40:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174257664.0,917622784.0,1420566528.0,30106628096.0,5355.0,4109.0
13-04 02:40:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174257664.0,917622784.0,1420566528.0,30106628096.0,2792.0,2602.0
13-04 02:40:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1174241280.0,917622784.0,1420582912.0,30106628096.0,7412.0,7610.0
13-04 02:40:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1174237184.0,917622784.0,1420587008.0,30106628096.0,5846.0,5185.0
13-04 02:40:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174224896.0,917626880.0,1420595200.0,30106628096.0,5392.0,3716.0
13-04 02:40:41,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174216704.0,917626880.0,1420595200.0,30106636288.0,5719.0,5080.0
13-04 02:40:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174212608.0,917626880.0,1420599296.0,30106636288.0,3371.0,2227.0
13-04 02:40:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174208512.0,917626880.0,1420603392.0,30106636288.0,5337.0,4261.0
13-04 02:40:44,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1174208512.0,917626880.0,1420603392.0,30106636288.0,3697.0,2359.0
13-04 02:40:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174204416.0,917626880.0,1420607488.0,30106636288.0,3837.0,3979.0
13-04 02:40:46,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1174204416.0,917626880.0,1420607488.0,30106636288.0,2014.0,2154.0
13-04 02:40:47,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174200320.0,917626880.0,1420611584.0,30106636288.0,3761.0,2359.0
13-04 02:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174200320.0,917626880.0,1420611584.0,30106636288.0,4565.0,4121.0
13-04 02:40:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174331392.0,917626880.0,1420615680.0,30106501120.0,6910.0,5071.0
13-04 02:40:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174327296.0,917626880.0,1420619776.0,30106501120.0,4918.0,5494.0
13-04 02:40:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174323200.0,917626880.0,1420623872.0,30106501120.0,4933.0,3013.0
13-04 02:40:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1174323200.0,917626880.0,1420623872.0,30106501120.0,1979.0,2062.0
13-04 02:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174323200.0,917626880.0,1420623872.0,30106501120.0,2594.0,1705.0
13-04 02:40:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174319104.0,917626880.0,1420627968.0,30106501120.0,6370.0,7106.0
13-04 02:40:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174319104.0,917626880.0,1420627968.0,30106501120.0,2497.0,1614.0
13-04 02:40:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174315008.0,917626880.0,1420632064.0,30106501120.0,6104.0,3667.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174310912.0,917626880.0,1420636160.0,30106501120.0,2213.0,2335.0
13-04 02:40:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174310912.0,917626880.0,1420636160.0,30106501120.0,6302.0,5423.0
13-04 02:40:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174306816.0,917626880.0,1420640256.0,30106501120.0,2748.0,2329.0
13-04 02:41:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174302720.0,917626880.0,1420644352.0,30106501120.0,2435.0,2051.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174302720.0,917626880.0,1420644352.0,30106501120.0,4420.0,3462.0
13-04 02:41:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1174298624.0,917626880.0,1420648448.0,30106501120.0,5486.0,4091.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174294528.0,917626880.0,1420652544.0,30106501120.0,3962.0,4085.0
13-04 02:41:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174294528.0,917626880.0,1420652544.0,30106501120.0,3473.0,2286.0
13-04 02:41:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1174290432.0,917626880.0,1420656640.0,30106501120.0,4687.0,4491.0
13-04 02:41:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174290432.0,917626880.0,1420656640.0,30106501120.0,4193.0,3487.0
13-04 02:41:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174286336.0,917626880.0,1420660736.0,30106501120.0,5261.0,4050.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174282240.0,917626880.0,1420664832.0,30106501120.0,5676.0,3412.0
13-04 02:41:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174282240.0,917626880.0,1420664832.0,30106501120.0,2044.0,1408.0
13-04 02:41:10,3.422,0.835,95.492,0.250,0.0,0.0,0.0,69632.0,0.0,11.0,1176633344.0,917626880.0,1420730368.0,30104084480.0,14458.0,13120.0
13-04 02:41:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175306240.0,917626880.0,1420681216.0,30105460736.0,6373.0,4630.0
13-04 02:41:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175302144.0,917626880.0,1420685312.0,30105460736.0,2825.0,2552.0
13-04 02:41:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175302144.0,917626880.0,1420685312.0,30105460736.0,1795.0,2105.0
13-04 02:41:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,98304.0,0.0,2.0,1175302144.0,917626880.0,1420685312.0,30105460736.0,5072.0,4697.0
13-04 02:41:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1175298048.0,917626880.0,1420689408.0,30105460736.0,6971.0,5071.0
13-04 02:41:16,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175302144.0,917626880.0,1420693504.0,30105452544.0,3761.0,2433.0
13-04 02:41:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175302144.0,917626880.0,1420693504.0,30105452544.0,2078.0,2221.0
13-04 02:41:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175298048.0,917626880.0,1420697600.0,30105452544.0,3597.0,2268.0
13-04 02:41:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175298048.0,917626880.0,1420697600.0,30105452544.0,4713.0,5307.0
13-04 02:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175293952.0,917626880.0,1420701696.0,30105452544.0,5053.0,3647.0
13-04 02:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175289856.0,917626880.0,1420705792.0,30105452544.0,3383.0,4468.0
13-04 02:41:22,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175289856.0,917626880.0,1420705792.0,30105452544.0,5581.0,4255.0
13-04 02:41:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175285760.0,917626880.0,1420709888.0,30105452544.0,1507.0,1262.0
13-04 02:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175285760.0,917626880.0,1420709888.0,30105452544.0,5685.0,4273.0
13-04 02:41:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175281664.0,917626880.0,1420713984.0,30105452544.0,3998.0,4144.0
13-04 02:41:26,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175277568.0,917626880.0,1420718080.0,30105452544.0,2753.0,1838.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175277568.0,917626880.0,1420718080.0,30105452544.0,3783.0,2352.0
13-04 02:41:28,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175273472.0,917626880.0,1420722176.0,30105452544.0,3313.0,2916.0
13-04 02:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175273472.0,917626880.0,1420722176.0,30105452544.0,5136.0,4700.0
13-04 02:41:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175273472.0,917626880.0,1420722176.0,30105452544.0,5589.0,5868.0
13-04 02:41:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175269376.0,917626880.0,1420726272.0,30105452544.0,2551.0,1730.0
13-04 02:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175269376.0,917626880.0,1420726272.0,30105452544.0,5420.0,5368.0
13-04 02:41:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175265280.0,917626880.0,1420730368.0,30105452544.0,4934.0,3013.0
13-04 02:41:34,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175261184.0,917626880.0,1420734464.0,30105452544.0,2892.0,2758.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175261184.0,917626880.0,1420734464.0,30105452544.0,5580.0,3461.0
13-04 02:41:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175257088.0,917626880.0,1420738560.0,30105452544.0,4517.0,4400.0
13-04 02:41:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175252992.0,917626880.0,1420742656.0,30105452544.0,3309.0,2153.0
13-04 02:41:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175252992.0,917626880.0,1420742656.0,30105452544.0,5581.0,3461.0
13-04 02:41:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175248896.0,917626880.0,1420746752.0,30105452544.0,2436.0,3283.0
13-04 02:41:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1175240704.0,917626880.0,1420746752.0,30105460736.0,4576.0,4409.0
13-04 02:41:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175236608.0,917626880.0,1420750848.0,30105460736.0,5166.0,4066.0
13-04 02:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175232512.0,917626880.0,1420754944.0,30105460736.0,3374.0,2153.0
13-04 02:41:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175224320.0,917626880.0,1420763136.0,30105460736.0,9975.0,7403.0
13-04 02:41:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1175220224.0,917626880.0,1420767232.0,30105460736.0,3827.0,2467.0
13-04 02:41:45,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175220224.0,917626880.0,1420767232.0,30105460736.0,3342.0,3008.0
13-04 02:41:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1175216128.0,917626880.0,1420771328.0,30105460736.0,157.0,306.0
13-04 02:41:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1175216128.0,917626880.0,1420771328.0,30105460736.0,3904.0,4044.0
13-04 02:41:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175224320.0,917626880.0,1420771328.0,30105452544.0,2136.0,2335.0
13-04 02:41:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,102400.0,0.0,5.0,1175220224.0,917626880.0,1420775424.0,30105452544.0,6458.0,5586.0
13-04 02:41:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175216128.0,917626880.0,1420779520.0,30105452544.0,5688.0,4274.0
13-04 02:41:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1175212032.0,917626880.0,1420783616.0,30105452544.0,5490.0,4091.0
13-04 02:41:52,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1175212032.0,917626880.0,1420783616.0,30105452544.0,3410.0,2941.0
13-04 02:41:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175207936.0,917626880.0,1420787712.0,30105452544.0,2594.0,1705.0
13-04 02:41:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175207936.0,917626880.0,1420787712.0,30105452544.0,4534.0,3640.0
13-04 02:41:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175207936.0,917626880.0,1420787712.0,30105452544.0,2393.0,2935.0
13-04 02:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175203840.0,917626880.0,1420791808.0,30105452544.0,3311.0,2949.0
13-04 02:41:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175199744.0,917626880.0,1420795904.0,30105452544.0,6890.0,6495.0
13-04 02:41:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175199744.0,917626880.0,1420795904.0,30105452544.0,3149.0,2783.0
13-04 02:41:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175195648.0,917626880.0,1420800000.0,30105452544.0,2528.0,1705.0
13-04 02:42:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175195648.0,917626880.0,1420800000.0,30105452544.0,5273.0,3270.0
13-04 02:42:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175191552.0,917626880.0,1420804096.0,30105452544.0,5379.0,3529.0
13-04 02:42:02,0.167,0.334,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1178656768.0,917626880.0,1420808192.0,30101983232.0,6826.0,4931.0
13-04 02:42:03,2.995,1.165,95.757,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1186291712.0,917626880.0,1420845056.0,30094311424.0,23076.0,21780.0
13-04 02:42:04,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,2.0,1186287616.0,917626880.0,1420849152.0,30094311424.0,5261.0,3975.0
13-04 02:42:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186283520.0,917626880.0,1420853248.0,30094311424.0,4607.0,2807.0
13-04 02:42:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186283520.0,917626880.0,1420853248.0,30094311424.0,3538.0,3787.0
13-04 02:42:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1186279424.0,917626880.0,1420857344.0,30094311424.0,7499.0,5192.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186279424.0,917626880.0,1420857344.0,30094311424.0,1755.0,2015.0
13-04 02:42:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186279424.0,917626880.0,1420857344.0,30094311424.0,2437.0,1632.0
13-04 02:42:10,0.167,0.167,99.583,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1186402304.0,917626880.0,1420861440.0,30094184448.0,10124.0,7234.0
13-04 02:42:11,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1186398208.0,917626880.0,1420865536.0,30094184448.0,3658.0,2392.0
13-04 02:42:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186385920.0,917626880.0,1420869632.0,30094192640.0,2764.0,3016.0
13-04 02:42:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1186512896.0,917626880.0,1420869632.0,30094065664.0,6350.0,4682.0
13-04 02:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186508800.0,917626880.0,1420873728.0,30094065664.0,3449.0,4558.0
13-04 02:42:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186504704.0,917626880.0,1420877824.0,30094065664.0,1487.0,1051.0
13-04 02:42:16,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1186500608.0,917626880.0,1420881920.0,30094065664.0,5545.0,4133.0
13-04 02:42:17,6.589,0.751,92.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1265225728.0,917626880.0,1420881920.0,30015340544.0,368900.0,353402.0
13-04 02:42:18,27.517,2.097,70.218,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1562587136.0,917626880.0,1420890112.0,29717970944.0,927137.0,866674.0
13-04 02:42:19,33.527,0.250,66.223,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1597313024.0,917626880.0,1420894208.0,29683240960.0,7071.0,6664.0
13-04 02:42:20,4.264,0.084,95.569,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1605361664.0,917626880.0,1420906496.0,29675180032.0,303939.0,150332.0
13-04 02:42:21,2.167,0.0,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612333056.0,917626880.0,1420918784.0,29668196352.0,403530.0,165949.0
13-04 02:42:22,1.757,0.251,97.908,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1629724672.0,917626880.0,1420922880.0,29650800640.0,401226.0,160812.0
13-04 02:42:23,2.089,0.167,97.744,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1656389632.0,917626880.0,1420922880.0,29624135680.0,380532.0,157889.0
13-04 02:42:24,1.668,0.167,98.082,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,1661247488.0,917626880.0,1420931072.0,29619269632.0,397346.0,162838.0
13-04 02:42:25,1.674,0.418,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1677594624.0,917626880.0,1420931072.0,29602922496.0,394642.0,158611.0
13-04 02:42:26,2.341,0.167,97.492,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1701457920.0,917626880.0,1420939264.0,29579051008.0,395937.0,161734.0
13-04 02:42:27,1.338,0.251,98.244,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1703608320.0,917626880.0,1420947456.0,29576892416.0,392341.0,161109.0
13-04 02:42:28,2.588,0.334,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1553903616.0,917626880.0,1420947456.0,29726597120.0,400836.0,160813.0
13-04 02:42:29,2.752,0.083,97.164,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1549324288.0,917626880.0,1420955648.0,29731168256.0,395235.0,162278.0
13-04 02:42:30,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554403328.0,917626880.0,1420955648.0,29726089216.0,393621.0,158801.0
13-04 02:42:31,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556586496.0,917626880.0,1420963840.0,29723897856.0,384830.0,158592.0
13-04 02:42:32,1.915,0.167,97.669,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1565814784.0,917635072.0,1420963840.0,29714661376.0,414498.0,161560.0
13-04 02:42:33,2.337,0.250,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1575456768.0,917635072.0,1420972032.0,29705011200.0,400078.0,160605.0
13-04 02:42:34,2.083,0.250,97.583,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1578496000.0,917635072.0,1420980224.0,29701963776.0,382919.0,158401.0
13-04 02:42:35,2.0,0.250,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1580175360.0,917635072.0,1420984320.0,29700280320.0,398487.0,163458.0
13-04 02:42:36,1.836,0.250,97.913,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,1581789184.0,917635072.0,1420988416.0,29698662400.0,396249.0,159405.0
13-04 02:42:37,2.833,0.167,96.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1585852416.0,917635072.0,1420988416.0,29694599168.0,393167.0,159187.0
13-04 02:42:38,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1597771776.0,917635072.0,1420996608.0,29682671616.0,382347.0,160832.0
13-04 02:42:39,2.002,0.250,97.748,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1602727936.0,917635072.0,1421000704.0,29677711360.0,420830.0,163322.0
13-04 02:42:40,1.838,0.167,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1617707008.0,917635072.0,1421004800.0,29662728192.0,378797.0,158040.0
13-04 02:42:41,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1619099648.0,917635072.0,1421008896.0,29661331456.0,401016.0,160118.0
13-04 02:42:42,1.917,0.333,97.583,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1619726336.0,917635072.0,1421017088.0,29660696576.0,403654.0,163031.0
13-04 02:42:43,1.674,0.167,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1619849216.0,917635072.0,1421021184.0,29660569600.0,396293.0,160140.0
13-04 02:42:44,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1620860928.0,917635072.0,1421025280.0,29659553792.0,395136.0,160325.0
13-04 02:42:45,1.836,0.083,97.997,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1620983808.0,917635072.0,1421029376.0,29659426816.0,395574.0,160107.0
13-04 02:42:46,2.254,0.250,97.496,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1622118400.0,917635072.0,1421037568.0,29658284032.0,385807.0,160717.0
13-04 02:42:47,1.504,0.084,98.162,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,1622622208.0,917635072.0,1421041664.0,29657776128.0,400778.0,159531.0
13-04 02:42:48,2.502,0.167,97.331,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1628459008.0,917635072.0,1421045760.0,29651935232.0,306782.0,151242.0
13-04 02:42:49,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1628835840.0,917635072.0,1421049856.0,29651554304.0,486524.0,172808.0
13-04 02:42:50,1.669,0.083,98.164,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1643208704.0,917635072.0,1421058048.0,29637173248.0,391899.0,161822.0
13-04 02:42:51,1.832,0.250,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1659170816.0,917635072.0,1421062144.0,29621207040.0,388163.0,161738.0
13-04 02:42:52,1.669,0.167,98.080,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1661702144.0,917635072.0,1421070336.0,29618667520.0,413779.0,163883.0
13-04 02:42:53,2.003,0.083,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1667162112.0,917635072.0,1421070336.0,29613207552.0,403312.0,162713.0
13-04 02:42:54,1.500,0.333,98.083,0.0,0.0,0.083,0.0,98304.0,0.0,1.0,1682612224.0,917635072.0,1421078528.0,29597749248.0,388015.0,157542.0
13-04 02:42:55,1.506,0.084,98.410,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1695723520.0,917635072.0,1421078528.0,29584637952.0,394125.0,159609.0
13-04 02:42:56,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1696227328.0,917635072.0,1421082624.0,29584130048.0,393289.0,158328.0
13-04 02:42:57,1.754,0.251,97.828,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1696493568.0,917635072.0,1421103104.0,29583843328.0,391488.0,166749.0
13-04 02:42:58,1.251,0.334,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1696456704.0,917635072.0,1421107200.0,29583876096.0,408890.0,161404.0
13-04 02:42:59,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698226176.0,917635072.0,1421115392.0,29582098432.0,386278.0,160120.0
13-04 02:43:00,1.339,0.084,98.577,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1698353152.0,917635072.0,1421115392.0,29581971456.0,407639.0,163180.0
13-04 02:43:01,1.334,0.250,98.332,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1698471936.0,917635072.0,1421123584.0,29581844480.0,398270.0,163333.0
13-04 02:43:02,1.174,0.084,98.575,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1699356672.0,917635072.0,1421127680.0,29580955648.0,389618.0,158250.0
13-04 02:43:03,1.499,0.083,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704177664.0,917635072.0,1421131776.0,29576130560.0,404865.0,160580.0
13-04 02:43:04,1.256,0.0,98.744,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1704427520.0,917635072.0,1421135872.0,29575876608.0,387148.0,159106.0
13-04 02:43:05,1.419,0.167,98.414,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1704804352.0,917635072.0,1421139968.0,29575495680.0,393411.0,160057.0
13-04 02:43:06,1.506,0.0,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1707339776.0,917635072.0,1421144064.0,29572956160.0,395952.0,162189.0
13-04 02:43:07,1.167,0.167,98.500,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1707966464.0,917639168.0,1421148160.0,29572321280.0,403226.0,161611.0
13-04 02:43:08,1.085,0.167,98.748,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1708085248.0,917639168.0,1421156352.0,29572194304.0,303139.0,152161.0
13-04 02:43:09,1.581,0.166,98.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1708081152.0,917639168.0,1421160448.0,29572194304.0,483625.0,175117.0
13-04 02:43:10,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1708326912.0,917639168.0,1421168640.0,29571940352.0,405719.0,162311.0
13-04 02:43:11,1.415,0.333,98.251,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1708843008.0,917639168.0,1421168640.0,29571424256.0,393437.0,158307.0
13-04 02:43:12,1.417,0.250,98.0,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1708838912.0,917639168.0,1421172736.0,29571424256.0,394486.0,158624.0
13-04 02:43:13,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1708834816.0,917639168.0,1421176832.0,29571424256.0,401975.0,164086.0
13-04 02:43:14,1.504,0.334,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1671450624.0,917639168.0,1421185024.0,29608800256.0,402703.0,159749.0
13-04 02:43:15,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1672744960.0,917639168.0,1421189120.0,29607501824.0,377134.0,155781.0
13-04 02:43:16,1.669,0.334,97.997,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1672327168.0,917639168.0,1421197312.0,29607911424.0,384744.0,163643.0
13-04 02:43:17,1.253,0.084,98.496,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1673129984.0,917639168.0,1421201408.0,29607104512.0,416240.0,163857.0
13-04 02:43:18,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1675411456.0,917639168.0,1421205504.0,29604818944.0,301172.0,149010.0
13-04 02:43:19,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1675911168.0,917639168.0,1421213696.0,29604311040.0,491234.0,174845.0
13-04 02:43:20,0.921,0.167,98.828,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1679593472.0,917639168.0,1421213696.0,29600628736.0,386683.0,161650.0
13-04 02:43:21,1.169,0.167,98.664,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1681969152.0,917639168.0,1421217792.0,29598248960.0,387870.0,159761.0
13-04 02:43:22,1.007,0.0,98.742,0.252,0.0,0.0,0.0,32768.0,0.0,3.0,1684660224.0,917639168.0,1421225984.0,29595549696.0,401838.0,161637.0
13-04 02:43:23,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1684910080.0,917639168.0,1421230080.0,29595295744.0,384109.0,159289.0
13-04 02:43:24,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1688842240.0,917639168.0,1421234176.0,29591359488.0,426982.0,164235.0
13-04 02:43:25,1.583,0.167,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1690234880.0,917639168.0,1421238272.0,29589962752.0,378632.0,161380.0
13-04 02:43:26,1.336,0.083,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1693102080.0,917639168.0,1421246464.0,29587087360.0,389334.0,160423.0
13-04 02:43:27,1.089,0.251,98.576,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1694158848.0,917643264.0,1421246464.0,29586026496.0,413495.0,163344.0
13-04 02:43:28,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1697705984.0,917643264.0,1421254656.0,29582471168.0,387036.0,156788.0
13-04 02:43:29,1.581,0.250,98.170,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1698340864.0,917643264.0,1421254656.0,29581836288.0,393838.0,159596.0
13-04 02:43:30,1.665,0.083,98.168,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1698713600.0,917643264.0,1421262848.0,29581455360.0,397884.0,161835.0
13-04 02:43:31,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698709504.0,917643264.0,1421266944.0,29581455360.0,399517.0,159312.0
13-04 02:43:32,2.0,0.250,97.583,0.083,0.0,0.083,0.0,49152.0,0.0,5.0,1620742144.0,917643264.0,1421271040.0,29659418624.0,390176.0,161871.0
13-04 02:43:33,2.417,0.250,97.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1578881024.0,917643264.0,1421279232.0,29701271552.0,400398.0,161751.0
13-04 02:43:34,2.087,0.083,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1582116864.0,917643264.0,1421279232.0,29698035712.0,409476.0,161415.0
13-04 02:43:35,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1584631808.0,917643264.0,1421287424.0,29695512576.0,386427.0,159611.0
13-04 02:43:36,1.587,0.167,98.246,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1588215808.0,917643264.0,1421291520.0,29691924480.0,390765.0,159342.0
13-04 02:43:37,1.667,0.250,97.833,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1594687488.0,917643264.0,1421295616.0,29685448704.0,395734.0,161895.0
13-04 02:43:38,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604591616.0,917643264.0,1421295616.0,29675544576.0,306653.0,149424.0
13-04 02:43:39,1.671,0.084,98.162,0.0,0.0,0.084,0.0,20480.0,0.0,6.0,1612267520.0,917643264.0,1421303808.0,29667860480.0,491778.0,179993.0
13-04 02:43:40,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614974976.0,917643264.0,1421324288.0,29665132544.0,398411.0,159940.0
13-04 02:43:41,2.089,0.167,97.661,0.0,0.0,0.084,0.0,69632.0,0.0,1.0,1618272256.0,917643264.0,1421328384.0,29661831168.0,396142.0,162391.0
13-04 02:43:42,1.586,0.167,97.913,0.334,0.0,0.0,0.0,45056.0,0.0,5.0,1623724032.0,917643264.0,1421336576.0,29656371200.0,396131.0,161070.0
13-04 02:43:43,1.751,0.334,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1636233216.0,917643264.0,1421336576.0,29643862016.0,500755.0,311704.0
13-04 02:43:44,1.583,0.333,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642057728.0,917643264.0,1429733376.0,29629640704.0,411020.0,164813.0
13-04 02:43:45,1.912,0.166,97.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1649037312.0,917643264.0,1429737472.0,29622657024.0,382478.0,156254.0
13-04 02:43:46,1.337,0.251,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653186560.0,917643264.0,1429745664.0,29618499584.0,381586.0,160577.0
13-04 02:43:47,1.506,0.084,98.243,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1654988800.0,917643264.0,1429753856.0,29616689152.0,412744.0,160130.0
13-04 02:43:48,1.751,0.083,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1654988800.0,917643264.0,1429753856.0,29616689152.0,320743.0,151627.0
13-04 02:43:49,1.337,0.251,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1655361536.0,917643264.0,1429762048.0,29616308224.0,458931.0,175635.0
13-04 02:43:50,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655615488.0,917643264.0,1429762048.0,29616054272.0,409066.0,160605.0
13-04 02:43:51,1.255,0.251,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658527744.0,917643264.0,1429770240.0,29613133824.0,387503.0,162562.0
13-04 02:43:52,2.252,0.250,97.331,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1659412480.0,917643264.0,1429774336.0,29612244992.0,408768.0,163284.0
13-04 02:43:53,1.918,0.083,97.998,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1660514304.0,917643264.0,1429782528.0,29611134976.0,393031.0,160081.0
13-04 02:43:54,2.082,0.250,97.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1662324736.0,917643264.0,1429782528.0,29609324544.0,388750.0,157782.0
13-04 02:43:55,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1669840896.0,917643264.0,1429790720.0,29601800192.0,386480.0,157873.0
13-04 02:43:56,1.170,0.418,98.413,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1680723968.0,917643264.0,1429794816.0,29590913024.0,401663.0,164921.0
13-04 02:43:57,1.338,0.167,98.328,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1684783104.0,917643264.0,1429798912.0,29586849792.0,354940.0,156270.0
13-04 02:43:58,1.423,0.167,98.410,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1690238976.0,917643264.0,1429803008.0,29581389824.0,442157.0,166311.0
13-04 02:43:59,1.583,0.333,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1698615296.0,917643264.0,1429807104.0,29573009408.0,402113.0,162790.0
13-04 02:44:00,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1709023232.0,917643264.0,1429811200.0,29562597376.0,394059.0,160825.0
13-04 02:44:01,1.586,0.083,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1713082368.0,917643264.0,1429815296.0,29558534144.0,401441.0,160028.0
13-04 02:44:02,1.586,0.167,98.164,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1713324032.0,917647360.0,1429823488.0,29558280192.0,381560.0,159530.0
13-04 02:44:03,1.336,0.167,98.497,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1713446912.0,917647360.0,1429827584.0,29558153216.0,230395.0,141305.0
13-04 02:44:04,1.668,0.250,97.998,0.0,0.0,0.083,0.0,102400.0,0.0,1.0,1715949568.0,917647360.0,1429831680.0,29555646464.0,496202.0,177995.0
13-04 02:44:05,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716740096.0,917647360.0,1429835776.0,29554851840.0,480586.0,173845.0
13-04 02:44:06,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1717121024.0,917647360.0,1429835776.0,29554470912.0,390998.0,159879.0
13-04 02:44:07,1.003,0.167,98.746,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1717112832.0,917647360.0,1429843968.0,29554470912.0,212306.0,139886.0
13-04 02:44:08,0.918,0.250,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1720979456.0,917647360.0,1429848064.0,29550600192.0,420530.0,168609.0
13-04 02:44:09,1.418,0.167,98.415,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1722691584.0,917647360.0,1429852160.0,29548883968.0,512845.0,181829.0
13-04 02:44:10,1.830,0.083,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723060224.0,917647360.0,1429864448.0,29548503040.0,400911.0,161963.0
13-04 02:44:11,1.593,0.168,98.240,0.0,0.0,0.0,0.0,81920.0,0.0,4.0,1723949056.0,917647360.0,1429864448.0,29547614208.0,387369.0,160083.0
13-04 02:44:12,1.747,0.250,97.671,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1724067840.0,917647360.0,1429872640.0,29547487232.0,366436.0,155235.0
13-04 02:44:13,1.332,0.333,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724067840.0,917647360.0,1429872640.0,29547487232.0,441052.0,167394.0
13-04 02:44:14,1.337,0.084,98.580,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,1724190720.0,917647360.0,1429876736.0,29547360256.0,381831.0,160960.0
13-04 02:44:15,1.503,0.167,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724436480.0,917647360.0,1429884928.0,29547106304.0,411502.0,161062.0
13-04 02:44:16,1.256,0.168,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724432384.0,917647360.0,1429889024.0,29547106304.0,379471.0,157508.0
13-04 02:44:17,1.252,0.083,98.414,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1724551168.0,917647360.0,1429897216.0,29546979328.0,406344.0,161829.0
13-04 02:44:18,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725054976.0,917647360.0,1429901312.0,29546471424.0,389407.0,159607.0
13-04 02:44:19,1.586,0.250,98.164,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1684160512.0,917647360.0,1429909504.0,29587357696.0,404539.0,163334.0
13-04 02:44:20,1.836,0.167,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1687621632.0,917647360.0,1429909504.0,29583896576.0,420493.0,164054.0
13-04 02:44:21,1.252,0.334,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1687326720.0,917647360.0,1429917696.0,29584183296.0,390447.0,158358.0
13-04 02:44:22,1.500,0.333,98.083,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1689358336.0,917647360.0,1429917696.0,29582151680.0,420686.0,163191.0
13-04 02:44:23,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1690525696.0,917647360.0,1429925888.0,29580976128.0,366697.0,156364.0
13-04 02:44:24,1.503,0.250,98.164,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1691381760.0,917647360.0,1429925888.0,29580120064.0,419855.0,163435.0
13-04 02:44:25,2.0,0.167,97.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1697722368.0,917647360.0,1429934080.0,29573771264.0,405153.0,163382.0
13-04 02:44:26,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1699622912.0,917647360.0,1429938176.0,29571866624.0,391499.0,159288.0
13-04 02:44:27,1.333,0.083,98.333,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1700884480.0,917647360.0,1429946368.0,29570596864.0,391058.0,161143.0
13-04 02:44:28,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1702694912.0,917647360.0,1429950464.0,29568782336.0,397800.0,158988.0
13-04 02:44:29,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704943616.0,917647360.0,1429950464.0,29566533632.0,402075.0,162301.0
13-04 02:44:30,1.086,0.167,98.747,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1708744704.0,917647360.0,1429958656.0,29562724352.0,400631.0,163413.0
13-04 02:44:31,1.499,0.333,98.085,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1709629440.0,917647360.0,1429962752.0,29561835520.0,393596.0,159565.0
13-04 02:44:32,1.671,0.0,98.079,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,1712545792.0,917647360.0,1429966848.0,29558915072.0,392684.0,160259.0
13-04 02:44:33,1.256,0.084,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713430528.0,917647360.0,1429970944.0,29558026240.0,337824.0,152228.0
13-04 02:44:34,1.747,0.250,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1705058304.0,917647360.0,1429975040.0,29566394368.0,420605.0,166411.0
13-04 02:44:35,1.334,0.167,98.499,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1674817536.0,917647360.0,1429983232.0,29596626944.0,408684.0,162222.0
13-04 02:44:36,1.339,0.167,98.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1664135168.0,917647360.0,1429983232.0,29607309312.0,393281.0,159708.0
13-04 02:44:37,2.417,0.167,97.333,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1593294848.0,917647360.0,1429987328.0,29678145536.0,360838.0,160236.0
13-04 02:44:38,1.836,0.167,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1593024512.0,917647360.0,1429991424.0,29678411776.0,377525.0,160667.0
13-04 02:44:39,2.421,0.0,97.579,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1597980672.0,917647360.0,1429999616.0,29673447424.0,455377.0,173270.0
13-04 02:44:40,1.674,0.167,98.159,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1601277952.0,917647360.0,1430003712.0,29670146048.0,376027.0,157070.0
13-04 02:44:41,1.917,0.250,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1606098944.0,917647360.0,1430007808.0,29665320960.0,384841.0,160249.0
13-04 02:44:42,1.753,0.334,97.746,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1617903616.0,917647360.0,1430011904.0,29653512192.0,422090.0,164763.0
13-04 02:44:43,2.407,0.249,97.344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625010176.0,917647360.0,1430016000.0,29646401536.0,381304.0,159245.0
13-04 02:44:44,1.918,0.083,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628303360.0,917647360.0,1430024192.0,29643100160.0,415886.0,162603.0
13-04 02:44:45,1.838,0.084,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1631350784.0,917647360.0,1430024192.0,29640052736.0,398947.0,161021.0
13-04 02:44:46,2.174,0.167,97.659,0.0,0.0,0.0,0.0,98304.0,0.0,4.0,1639849984.0,917647360.0,1430032384.0,29631545344.0,391489.0,160957.0
13-04 02:44:47,1.835,0.167,97.748,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1648603136.0,917647360.0,1430040576.0,29622784000.0,414615.0,164036.0
13-04 02:44:48,1.591,0.251,98.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657483264.0,917647360.0,1430048768.0,29613895680.0,379876.0,157383.0
13-04 02:44:49,1.338,0.167,98.495,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1662689280.0,917647360.0,1430048768.0,29608689664.0,398942.0,163831.0
13-04 02:44:50,1.509,0.084,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668272128.0,917647360.0,1430052864.0,29603102720.0,401108.0,161854.0
13-04 02:44:51,1.504,0.251,98.246,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1669152768.0,917647360.0,1430061056.0,29602213888.0,395709.0,160639.0
13-04 02:44:52,1.586,0.250,97.997,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1670418432.0,917647360.0,1430065152.0,29600944128.0,395700.0,160694.0
13-04 02:44:53,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1670873088.0,917647360.0,1430073344.0,29600481280.0,398668.0,161297.0
13-04 02:44:54,1.339,0.167,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1671933952.0,917647360.0,1430073344.0,29599420416.0,398023.0,162817.0
13-04 02:44:55,1.585,0.250,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1672818688.0,917647360.0,1430077440.0,29598531584.0,385399.0,157781.0
13-04 02:44:56,1.754,0.084,98.162,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1674084352.0,917647360.0,1430081536.0,29597261824.0,394281.0,160057.0
13-04 02:44:57,2.252,0.334,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1676238848.0,917647360.0,1430085632.0,29595103232.0,400126.0,161776.0
13-04 02:44:58,1.418,0.334,98.165,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1678520320.0,917647360.0,1430089728.0,29592817664.0,394034.0,158697.0
13-04 02:44:59,1.421,0.167,98.411,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1684480000.0,917647360.0,1430097920.0,29586849792.0,405014.0,164045.0
13-04 02:45:00,1.503,0.167,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1694633984.0,917647360.0,1430102016.0,29576691712.0,387914.0,160201.0
13-04 02:45:01,1.173,0.335,98.492,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1701486592.0,917647360.0,1430106112.0,29569835008.0,402745.0,161902.0
13-04 02:45:02,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705033728.0,917647360.0,1430114304.0,29566279680.0,388412.0,159447.0
13-04 02:45:03,1.665,0.333,97.835,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1714556928.0,917647360.0,1430114304.0,29556756480.0,411892.0,162701.0
13-04 02:45:04,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723187200.0,917647360.0,1430118400.0,29548122112.0,390116.0,157307.0
13-04 02:45:05,1.503,0.417,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728770048.0,917647360.0,1430122496.0,29542535168.0,393537.0,161784.0
13-04 02:45:06,1.254,0.084,98.579,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1728888832.0,917647360.0,1430130688.0,29542408192.0,402436.0,162190.0
13-04 02:45:07,1.832,0.083,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1729773568.0,917647360.0,1430134784.0,29541519360.0,397761.0,161709.0
13-04 02:45:08,1.585,0.334,97.915,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1731547136.0,917647360.0,1430138880.0,29539741696.0,380485.0,159083.0
13-04 02:45:09,1.173,0.084,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1732681728.0,917647360.0,1430147072.0,29538598912.0,352157.0,160399.0
13-04 02:45:10,1.503,0.167,98.247,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1732677632.0,917647360.0,1430151168.0,29538598912.0,453688.0,173946.0
13-04 02:45:11,1.665,0.083,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1734053888.0,917647360.0,1430171648.0,29537202176.0,403454.0,160194.0
13-04 02:45:12,1.337,0.167,98.496,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1735831552.0,917647360.0,1430171648.0,29535424512.0,368502.0,158962.0
13-04 02:45:13,1.338,0.167,98.161,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,1737986048.0,917647360.0,1430175744.0,29533265920.0,423695.0,164255.0
13-04 02:45:14,1.337,0.251,98.413,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1738231808.0,917647360.0,1430183936.0,29533011968.0,416474.0,164910.0
13-04 02:45:15,1.582,0.167,98.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1738481664.0,917647360.0,1430188032.0,29532758016.0,342842.0,154996.0
13-04 02:45:16,1.829,0.166,98.005,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1740128256.0,917647360.0,1430192128.0,29531107328.0,397652.0,162205.0
13-04 02:45:17,1.167,0.250,98.500,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1740247040.0,917647360.0,1430200320.0,29530980352.0,435142.0,167756.0
13-04 02:45:18,1.089,0.168,98.576,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1740238848.0,917647360.0,1430208512.0,29530980352.0,394099.0,158804.0
13-04 02:45:19,1.172,0.167,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1740238848.0,917647360.0,1430208512.0,29530980352.0,389581.0,162396.0
13-04 02:45:20,1.501,0.167,98.332,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1740230656.0,917647360.0,1430216704.0,29530980352.0,396247.0,160137.0
13-04 02:45:21,1.585,0.167,98.165,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1740226560.0,917647360.0,1430220800.0,29530980352.0,402072.0,161347.0
13-04 02:45:22,1.085,0.334,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1740345344.0,917647360.0,1430228992.0,29530853376.0,396033.0,161811.0
13-04 02:45:23,1.418,0.250,98.082,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1740087296.0,917647360.0,1430233088.0,29531107328.0,383374.0,160662.0
13-04 02:45:24,2.078,0.083,97.839,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1699069952.0,917647360.0,1430237184.0,29572120576.0,418275.0,162451.0
13-04 02:45:25,1.833,0.167,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698660352.0,917647360.0,1430241280.0,29572526080.0,388320.0,159625.0
13-04 02:45:26,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1700331520.0,917647360.0,1430245376.0,29570850816.0,399625.0,161031.0
13-04 02:45:27,1.170,0.0,98.747,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1702612992.0,917647360.0,1430249472.0,29568565248.0,385808.0,161471.0
13-04 02:45:28,1.336,0.083,98.414,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1704775680.0,917647360.0,1430253568.0,29566398464.0,405000.0,161987.0
13-04 02:45:29,1.667,0.167,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1706168320.0,917647360.0,1430257664.0,29565001728.0,410549.0,163509.0
13-04 02:45:30,1.421,0.251,98.328,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1710481408.0,917647360.0,1430261760.0,29560684544.0,388728.0,160538.0
13-04 02:45:31,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714155520.0,917647360.0,1430269952.0,29557002240.0,378948.0,159499.0
13-04 02:45:32,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1714528256.0,917647360.0,1430278144.0,29556621312.0,191686.0,137675.0
13-04 02:45:33,1.757,0.084,98.075,0.084,0.0,0.0,0.0,32768.0,0.0,4.0,1716654080.0,917647360.0,1430278144.0,29554495488.0,576595.0,185276.0
13-04 02:45:34,1.835,0.334,97.832,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1719730176.0,917647360.0,1430282240.0,29551415296.0,437275.0,169937.0
13-04 02:45:35,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1719345152.0,917647360.0,1430286336.0,29551796224.0,399257.0,162652.0
13-04 02:45:36,1.664,0.250,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1722384384.0,917647360.0,1430294528.0,29548748800.0,401541.0,162480.0
13-04 02:45:37,1.499,0.333,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723654144.0,917647360.0,1430294528.0,29547479040.0,387843.0,159827.0
13-04 02:45:38,1.504,0.251,98.079,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1727836160.0,917647360.0,1430302720.0,29543288832.0,397556.0,161608.0
13-04 02:45:39,0.836,0.084,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728208896.0,917647360.0,1430310912.0,29542907904.0,150113.0,132904.0
13-04 02:45:40,1.083,0.167,98.667,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1728270336.0,917647360.0,1430315008.0,29542842368.0,430877.0,105528.0
13-04 02:45:41,0.752,0.0,99.248,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1719095296.0,917647360.0,1430315008.0,29552017408.0,42150.0,122857.0
13-04 02:45:42,1.333,0.167,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665003520.0,917647360.0,1430315008.0,29606109184.0,22489.0,34997.0
13-04 02:45:43,1.080,0.166,98.505,0.249,0.0,0.0,0.0,49152.0,0.0,5.0,1599098880.0,917647360.0,1430319104.0,29672009728.0,22605.0,35817.0
13-04 02:45:44,0.583,0.0,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601126400.0,917647360.0,1430323200.0,29669978112.0,20987.0,36716.0
13-04 02:45:45,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1602646016.0,917647360.0,1430327296.0,29668454400.0,22495.0,35124.0
13-04 02:45:46,2.917,0.0,97.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610256384.0,917647360.0,1430335488.0,29660835840.0,335517.0,168032.0
13-04 02:45:47,3.185,0.335,96.312,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1621299200.0,917647360.0,1430339584.0,29649788928.0,1176942.0,340693.0
13-04 02:45:48,4.114,0.168,95.718,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1635282944.0,917647360.0,1430355968.0,29635788800.0,1232673.0,354680.0
13-04 02:45:49,3.515,0.251,95.983,0.084,0.0,0.167,0.0,106496.0,0.0,3.0,1637183488.0,917647360.0,1430360064.0,29633884160.0,1082597.0,345643.0
13-04 02:45:50,3.003,0.417,96.580,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1661640704.0,917647360.0,1430376448.0,29609410560.0,1330482.0,368239.0
13-04 02:45:51,3.253,0.334,96.330,0.0,0.0,0.083,0.0,90112.0,0.0,1.0,1675145216.0,917647360.0,1430396928.0,29595885568.0,1359648.0,364000.0
13-04 02:45:52,3.336,0.083,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1678213120.0,917647360.0,1430405120.0,29592809472.0,1284348.0,357709.0
13-04 02:45:53,4.409,0.250,95.258,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1683324928.0,917647360.0,1430413312.0,29587689472.0,1353323.0,365410.0
13-04 02:45:54,3.010,0.334,96.488,0.084,0.0,0.084,0.0,61440.0,0.0,6.0,1707315200.0,917647360.0,1430421504.0,29563691008.0,1275519.0,355872.0
13-04 02:45:55,2.931,0.084,96.985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722544128.0,917647360.0,1430429696.0,29548453888.0,1268040.0,358683.0
13-04 02:45:56,2.517,0.168,97.232,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1735012352.0,917647360.0,1430437888.0,29535977472.0,1170918.0,352212.0
13-04 02:45:57,3.005,0.083,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1735479296.0,917647360.0,1430446080.0,29535502336.0,1175864.0,347418.0
13-04 02:45:58,3.096,0.167,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1736740864.0,917647360.0,1430454272.0,29534232576.0,1435536.0,379583.0
13-04 02:45:59,3.670,0.250,95.913,0.167,0.0,0.0,0.0,45056.0,0.0,8.0,1741463552.0,917647360.0,1430462464.0,29529501696.0,1320859.0,362583.0
13-04 02:46:00,3.013,0.084,96.820,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1742184448.0,917647360.0,1430470656.0,29528772608.0,1392476.0,369270.0
13-04 02:46:01,2.345,0.084,97.571,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1742934016.0,917647360.0,1430482944.0,29528010752.0,1323266.0,357159.0
13-04 02:46:02,2.504,0.250,97.245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1744072704.0,917647360.0,1430487040.0,29526867968.0,1284254.0,350041.0
13-04 02:46:03,2.843,0.167,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1747492864.0,917647360.0,1430495232.0,29523439616.0,1329829.0,359913.0
13-04 02:46:04,2.012,0.168,97.653,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,1747611648.0,917647360.0,1430503424.0,29523312640.0,788269.0,329403.0
13-04 02:46:05,2.762,0.335,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1749377024.0,917647360.0,1430515712.0,29521534976.0,1475457.0,390238.0
13-04 02:46:06,2.752,0.334,96.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1751912448.0,917647360.0,1430519808.0,29518995456.0,1391430.0,392186.0
13-04 02:46:07,3.512,0.167,96.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1755328512.0,917647360.0,1430532096.0,29515567104.0,1515363.0,389387.0
13-04 02:46:08,2.259,0.167,97.490,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1756209152.0,917647360.0,1430540288.0,29514678272.0,1547287.0,376009.0
13-04 02:46:09,2.664,0.167,97.086,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1756200960.0,917647360.0,1430548480.0,29514678272.0,996976.0,340815.0
13-04 02:46:10,2.845,0.167,96.987,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1757720576.0,917647360.0,1430552576.0,29513154560.0,1492416.0,373228.0
13-04 02:46:11,3.081,0.167,96.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1758150656.0,917647360.0,1430564864.0,29512712192.0,1235425.0,359687.0
13-04 02:46:12,2.494,0.249,97.091,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1758269440.0,917647360.0,1430573056.0,29512585216.0,1096457.0,359488.0
13-04 02:46:13,2.936,0.168,96.896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1761124352.0,917647360.0,1430577152.0,29509726208.0,1472448.0,388078.0
13-04 02:46:14,2.337,0.417,96.912,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,1761046528.0,917647360.0,1430589440.0,29509791744.0,1518052.0,378461.0
13-04 02:46:15,2.425,0.084,97.492,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1761165312.0,917647360.0,1430597632.0,29509664768.0,1418749.0,373222.0
13-04 02:46:16,2.510,0.084,97.406,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1761918976.0,917647360.0,1430605824.0,29508902912.0,1329817.0,359396.0
13-04 02:46:17,2.341,0.084,97.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1762418688.0,917647360.0,1430614016.0,29508395008.0,1082512.0,345910.0
13-04 02:46:18,2.926,0.418,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1764564992.0,917647360.0,1430626304.0,29506236416.0,1461060.0,362963.0
13-04 02:46:19,3.185,0.084,96.563,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,1767350272.0,917647360.0,1430634496.0,29503442944.0,1453511.0,372073.0
13-04 02:46:20,2.506,0.251,97.160,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1767755776.0,917647360.0,1430642688.0,29503029248.0,1426895.0,369139.0
13-04 02:46:21,2.178,0.168,97.655,0.0,0.0,0.0,0.0,180224.0,0.0,1.0,1770000384.0,917647360.0,1430650880.0,29500776448.0,1112249.0,348402.0
13-04 02:46:22,3.164,0.250,96.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1772687360.0,917647360.0,1430663168.0,29498077184.0,1381622.0,362927.0
13-04 02:46:23,2.510,0.167,97.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1773031424.0,917647360.0,1430667264.0,29497729024.0,1282232.0,358736.0
13-04 02:46:24,3.253,0.334,96.163,0.167,0.0,0.083,0.0,135168.0,0.0,6.0,1774415872.0,917647360.0,1430679552.0,29496332288.0,1395590.0,368429.0
13-04 02:46:25,3.083,0.250,96.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1776508928.0,917647360.0,1430683648.0,29494235136.0,1295396.0,363263.0
13-04 02:46:26,1.759,0.0,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1776816128.0,917647360.0,1430691840.0,29493919744.0,1249994.0,273431.0
13-04 02:46:27,0.667,0.167,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1777197056.0,917647360.0,1430691840.0,29493538816.0,95759.0,133292.0
13-04 02:46:28,0.999,0.167,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1739354112.0,917647360.0,1430695936.0,29531377664.0,41792.0,68444.0
13-04 02:46:29,0.920,0.167,98.829,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1724370944.0,917647360.0,1430695936.0,29546360832.0,36684.0,65085.0
13-04 02:46:30,1.503,0.167,98.331,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1644650496.0,917647360.0,1430700032.0,29626077184.0,40631.0,68522.0
13-04 02:46:31,1.170,0.167,98.663,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1644240896.0,917647360.0,1430704128.0,29626482688.0,39899.0,66803.0
13-04 02:46:32,2.256,0.084,97.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1651220480.0,917647360.0,1430708224.0,29619499008.0,460064.0,207179.0
13-04 02:46:33,4.254,0.250,95.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1618448384.0,917647360.0,1430720512.0,29652258816.0,1682144.0,404853.0
13-04 02:46:34,4.191,0.168,95.474,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,1626415104.0,917647360.0,1430724608.0,29644288000.0,1815959.0,413356.0
13-04 02:46:35,4.690,0.419,94.891,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1644875776.0,917647360.0,1430736896.0,29625815040.0,1805156.0,418507.0
13-04 02:46:36,4.010,0.334,95.656,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1661341696.0,917647360.0,1430745088.0,29609340928.0,1952275.0,436730.0
13-04 02:46:37,4.017,0.251,95.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1669648384.0,917647360.0,1430757376.0,29601021952.0,1983544.0,428841.0
13-04 02:46:38,4.355,0.251,95.394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1676087296.0,917647360.0,1430761472.0,29594578944.0,1773277.0,415500.0
13-04 02:46:39,3.258,0.334,96.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1694453760.0,917647360.0,1430773760.0,29576200192.0,831706.0,354926.0
13-04 02:46:40,3.322,0.332,96.179,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1711210496.0,917647360.0,1430777856.0,29559439360.0,171064.0,322043.0
13-04 02:46:41,4.013,0.167,95.736,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1726849024.0,917647360.0,1430790144.0,29543788544.0,1080837.0,410137.0
13-04 02:46:42,4.682,0.167,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1733414912.0,917647360.0,1430794240.0,29537218560.0,1893606.0,478106.0
13-04 02:46:43,4.348,0.334,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1742929920.0,917647360.0,1430802432.0,29527695360.0,2152593.0,491809.0
13-04 02:46:44,4.508,0.250,95.242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745715200.0,917647360.0,1430810624.0,29524901888.0,1966802.0,496703.0
13-04 02:46:45,4.027,0.336,95.554,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1748115456.0,917647360.0,1430822912.0,29522489344.0,2112297.0,509506.0
13-04 02:46:46,3.583,0.250,95.917,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1748111360.0,917647360.0,1430827008.0,29522489344.0,1736715.0,471649.0
13-04 02:46:47,3.766,0.251,95.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1750605824.0,917647360.0,1430839296.0,29519982592.0,2574870.0,541782.0
13-04 02:46:48,3.010,0.418,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1752948736.0,917647360.0,1430851584.0,29517627392.0,997348.0,422381.0
13-04 02:46:49,4.351,0.084,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1757483008.0,917647360.0,1430859776.0,29513084928.0,2398221.0,534515.0
13-04 02:46:50,3.185,0.419,96.228,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,1758781440.0,917647360.0,1430867968.0,29511778304.0,1571058.0,475327.0
13-04 02:46:51,4.481,0.415,94.938,0.0,0.0,0.166,0.0,172032.0,0.0,4.0,1759531008.0,917647360.0,1430876160.0,29511020544.0,2893740.0,560197.0
13-04 02:46:52,3.083,0.417,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1759776768.0,917647360.0,1430884352.0,29510766592.0,1119592.0,448173.0
13-04 02:46:53,4.398,0.249,95.104,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1759236096.0,917647360.0,1430888448.0,29511303168.0,2524218.0,535567.0
13-04 02:46:54,3.497,0.333,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1763028992.0,917647360.0,1430900736.0,29507497984.0,1208908.0,446360.0
13-04 02:46:55,3.434,0.251,95.980,0.251,0.0,0.084,0.0,36864.0,0.0,4.0,1765306368.0,917647360.0,1430908928.0,29505212416.0,1987367.0,503931.0
13-04 02:46:56,3.015,0.335,96.399,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1765298176.0,917647360.0,1430917120.0,29505212416.0,1742939.0,495276.0
13-04 02:46:57,3.099,0.335,96.566,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1765289984.0,917647360.0,1430925312.0,29505212416.0,1841448.0,513940.0
13-04 02:46:58,3.277,0.084,96.555,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1766010880.0,917647360.0,1430933504.0,29504483328.0,2003948.0,513032.0
13-04 02:46:59,3.264,0.251,96.485,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1767718912.0,917647360.0,1430941696.0,29502767104.0,1639062.0,499731.0
13-04 02:47:00,3.856,0.335,95.557,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1769963520.0,917647360.0,1430949888.0,29500514304.0,2551190.0,550631.0
13-04 02:47:01,3.177,0.418,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1770082304.0,917647360.0,1430958080.0,29500387328.0,1775828.0,502905.0
13-04 02:47:02,3.837,0.167,95.746,0.0,0.0,0.250,0.0,32768.0,0.0,5.0,1770643456.0,917647360.0,1430970368.0,29499813888.0,2408260.0,540952.0
13-04 02:47:03,3.269,0.251,96.312,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1772765184.0,917647360.0,1430974464.0,29497688064.0,1653030.0,477931.0
13-04 02:47:04,4.254,0.083,95.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1773703168.0,917647360.0,1430986752.0,29496737792.0,2024563.0,504466.0
13-04 02:47:05,3.088,0.250,96.494,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1774043136.0,917647360.0,1430994944.0,29496389632.0,1671772.0,481122.0
13-04 02:47:06,3.574,0.333,95.927,0.0,0.0,0.166,0.0,12288.0,0.0,3.0,1774415872.0,917647360.0,1431003136.0,29496008704.0,2037207.0,507444.0
13-04 02:47:07,3.353,0.419,96.228,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1775353856.0,917647360.0,1431007232.0,29495066624.0,2199528.0,517222.0
13-04 02:47:08,3.676,0.334,95.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1777065984.0,917647360.0,1431019520.0,29493342208.0,2391122.0,520884.0
13-04 02:47:09,4.083,0.250,95.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1778585600.0,917647360.0,1431023616.0,29491818496.0,2144615.0,486884.0
13-04 02:47:10,3.350,0.251,96.231,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1778950144.0,917647360.0,1431040000.0,29491437568.0,2173902.0,496116.0
13-04 02:47:11,2.092,0.251,97.573,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1779707904.0,917647360.0,1431044096.0,29490675712.0,284711.0,366449.0
13-04 02:47:12,3.172,0.167,96.578,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1780842496.0,917647360.0,1431052288.0,29489532928.0,1968620.0,417195.0
13-04 02:47:13,2.585,0.334,96.997,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1780862976.0,917647360.0,1431064576.0,29489500160.0,3093492.0,389807.0
13-04 02:47:14,0.752,0.084,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1780944896.0,917647360.0,1431076864.0,29489405952.0,130687.0,172562.0
13-04 02:47:15,0.500,0.083,99.166,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1780944896.0,917647360.0,1431076864.0,29489405952.0,56368.0,100249.0
13-04 02:47:16,0.669,0.084,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1780940800.0,917647360.0,1431080960.0,29489405952.0,57656.0,98351.0
13-04 02:47:17,2.838,0.584,96.578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725321216.0,917647360.0,1431085056.0,29545021440.0,60753.0,100249.0
13-04 02:47:18,1.086,0.0,98.914,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1694978048.0,917647360.0,1431093248.0,29575356416.0,56696.0,98711.0
13-04 02:47:19,2.411,0.416,97.091,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1697411072.0,917647360.0,1431093248.0,29572923392.0,274785.0,199626.0
13-04 02:47:20,4.268,0.335,95.397,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1706868736.0,917647360.0,1431105536.0,29563453440.0,1899262.0,442550.0
13-04 02:47:21,5.671,0.334,93.828,0.083,0.0,0.083,0.0,159744.0,0.0,3.0,1624854528.0,917647360.0,1431109632.0,29645463552.0,2169703.0,458451.0
13-04 02:47:22,5.828,0.333,93.755,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1643524096.0,917647360.0,1431117824.0,29626785792.0,2429737.0,486989.0
13-04 02:47:23,4.766,0.251,94.900,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1651359744.0,917647360.0,1431126016.0,29618941952.0,2580116.0,507371.0
13-04 02:47:24,5.356,0.335,94.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1661792256.0,917647360.0,1431134208.0,29608501248.0,2490283.0,486716.0
13-04 02:47:25,4.188,0.251,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1690640384.0,917647360.0,1431142400.0,29579644928.0,2616263.0,497073.0
13-04 02:47:26,4.667,0.250,94.833,0.250,0.0,0.0,0.0,40960.0,0.0,6.0,1707610112.0,917647360.0,1431154688.0,29562662912.0,2514881.0,495796.0
13-04 02:47:27,3.950,0.420,95.630,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717895168.0,917647360.0,1431158784.0,29552373760.0,2468413.0,486075.0
13-04 02:47:28,4.583,0.250,95.0,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1738035200.0,917647360.0,1431171072.0,29532221440.0,2530181.0,485392.0
13-04 02:47:29,3.589,0.250,96.077,0.0,0.0,0.083,0.0,86016.0,0.0,1.0,1747017728.0,917647360.0,1431175168.0,29523234816.0,2434386.0,483557.0
13-04 02:47:30,3.766,0.167,95.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1748340736.0,917647360.0,1431187456.0,29521899520.0,2580453.0,503804.0
13-04 02:47:31,4.344,0.251,95.155,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,1750618112.0,917647360.0,1431191552.0,29519618048.0,2414067.0,482609.0
13-04 02:47:32,4.080,0.167,95.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1751941120.0,917647360.0,1431203840.0,29518282752.0,2294245.0,472898.0
13-04 02:47:33,3.521,0.251,96.228,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1752727552.0,917647360.0,1431212032.0,29517488128.0,2314302.0,479502.0
13-04 02:47:34,3.673,0.167,96.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1752748032.0,917647360.0,1431220224.0,29517459456.0,2459479.0,489238.0
13-04 02:47:35,3.766,0.167,95.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1754775552.0,917647360.0,1431224320.0,29515427840.0,2479307.0,491680.0
13-04 02:47:36,3.515,0.251,96.067,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1757302784.0,917647360.0,1431236608.0,29512888320.0,2606115.0,497734.0
13-04 02:47:37,3.849,0.251,95.900,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1760247808.0,917647360.0,1431244800.0,29509935104.0,2433098.0,495631.0
13-04 02:47:38,2.755,0.250,96.995,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1761239040.0,917647360.0,1431269376.0,29508919296.0,472450.0,369630.0
13-04 02:47:39,3.347,0.418,96.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1761517568.0,917647360.0,1431277568.0,29508632576.0,2733285.0,529618.0
13-04 02:47:40,4.402,0.498,94.934,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1761300480.0,917647360.0,1431289856.0,29508837376.0,2713474.0,533570.0
13-04 02:47:41,3.933,0.335,95.649,0.084,0.0,0.0,0.0,32768.0,0.0,6.0,1762848768.0,917647360.0,1431293952.0,29507284992.0,2601463.0,525813.0
13-04 02:47:42,3.339,0.417,96.077,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1763729408.0,917647360.0,1431302144.0,29506396160.0,1968887.0,484294.0
13-04 02:47:43,3.425,0.167,96.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1763876864.0,917647360.0,1431314432.0,29506236416.0,1972637.0,506747.0
13-04 02:47:44,3.837,0.417,95.663,0.0,0.0,0.083,0.0,28672.0,0.0,6.0,1765867520.0,917647360.0,1431322624.0,29504237568.0,2655500.0,540276.0
13-04 02:47:45,3.280,0.168,96.384,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1767669760.0,917647360.0,1431330816.0,29502427136.0,2618968.0,529617.0
13-04 02:47:46,3.607,0.168,96.057,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1771597824.0,917647360.0,1431339008.0,29498490880.0,2197749.0,522012.0
13-04 02:47:47,3.431,0.251,96.318,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1772040192.0,917647360.0,1431347200.0,29498040320.0,1907231.0,496961.0
13-04 02:47:48,3.926,0.418,95.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774186496.0,917647360.0,1431355392.0,29495885824.0,3452886.0,588172.0
13-04 02:47:49,3.512,0.251,96.237,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1776107520.0,917647360.0,1431367680.0,29493952512.0,2302882.0,514542.0
13-04 02:47:50,4.090,0.334,95.492,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1777750016.0,917647360.0,1431375872.0,29492301824.0,2607941.0,547638.0
13-04 02:47:51,3.018,0.168,96.479,0.168,0.0,0.168,0.0,200704.0,0.0,3.0,1778978816.0,917647360.0,1431384064.0,29491064832.0,2404244.0,527069.0
13-04 02:47:52,3.023,0.336,96.558,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780240384.0,917647360.0,1431392256.0,29489795072.0,2358046.0,528965.0
13-04 02:47:53,3.518,0.419,95.896,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1782042624.0,917647360.0,1431400448.0,29487984640.0,2483987.0,534654.0
13-04 02:47:54,4.090,0.417,95.492,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1784102912.0,917647360.0,1431404544.0,29485920256.0,2265954.0,525333.0
13-04 02:47:55,3.417,0.250,96.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1784217600.0,917647360.0,1431416832.0,29485793280.0,2662386.0,543091.0
13-04 02:47:56,3.682,0.251,95.816,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1785450496.0,917647360.0,1431420928.0,29484556288.0,2315472.0,519391.0
13-04 02:47:57,3.769,0.251,95.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788018688.0,917647360.0,1431433216.0,29481975808.0,2591954.0,536801.0
13-04 02:47:58,3.682,0.335,95.816,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1788002304.0,917647360.0,1431441408.0,29481984000.0,2318734.0,544652.0
13-04 02:47:59,3.177,0.167,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1789640704.0,917647360.0,1431453696.0,29480333312.0,2353056.0,470973.0
13-04 02:48:00,2.165,0.333,97.502,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1789861888.0,917647360.0,1431453696.0,29480112128.0,2626479.0,355785.0
13-04 02:48:01,1.003,0.167,98.580,0.251,0.0,0.0,0.0,36864.0,0.0,4.0,1790402560.0,917647360.0,1431453696.0,29479571456.0,120713.0,190441.0
13-04 02:48:02,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1790398464.0,917647360.0,1431457792.0,29479571456.0,74784.0,131447.0
13-04 02:48:03,1.331,0.083,98.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1790779392.0,917647360.0,1431457792.0,29479190528.0,72124.0,130908.0
13-04 02:48:04,0.836,0.167,98.913,0.0,0.0,0.084,0.0,98304.0,0.0,1.0,1790775296.0,917647360.0,1431461888.0,29479190528.0,73479.0,131216.0
13-04 02:48:05,2.664,0.666,96.669,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1731956736.0,917647360.0,1431465984.0,29538004992.0,75607.0,130567.0
13-04 02:48:06,2.762,0.167,97.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705947136.0,917647360.0,1431470080.0,29564010496.0,844072.0,347392.0
13-04 02:48:07,5.657,0.499,93.511,0.166,0.0,0.166,0.0,20480.0,0.0,4.0,1632768000.0,917647360.0,1431482368.0,29637177344.0,2686461.0,534622.0
13-04 02:48:08,5.946,0.251,93.802,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640804352.0,917647360.0,1431490560.0,29629132800.0,2767622.0,524724.0
13-04 02:48:09,4.702,0.252,94.878,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1657253888.0,917647360.0,1431498752.0,29612675072.0,2723403.0,530130.0
13-04 02:48:10,5.514,0.418,94.069,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1671110656.0,917647360.0,1431506944.0,29598810112.0,3016945.0,557949.0
13-04 02:48:11,4.493,0.416,94.925,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1693171712.0,917647360.0,1431515136.0,29576740864.0,2708517.0,530400.0
13-04 02:48:12,4.003,0.250,95.496,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1711480832.0,917647360.0,1431523328.0,29558423552.0,977093.0,432113.0
13-04 02:48:13,5.008,0.250,94.658,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1729216512.0,917647360.0,1431535616.0,29540675584.0,2776061.0,567022.0
13-04 02:48:14,4.866,0.0,95.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1747083264.0,917647360.0,1431539712.0,29522804736.0,3120844.0,563315.0
13-04 02:48:15,5.162,0.333,94.255,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1748148224.0,917647360.0,1431552000.0,29521727488.0,4188368.0,681755.0
13-04 02:48:16,5.162,0.250,94.505,0.0,0.0,0.083,0.0,28672.0,0.0,7.0,1750933504.0,917647360.0,1431560192.0,29518934016.0,2990108.0,592126.0
13-04 02:48:17,4.355,0.251,95.142,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1751162880.0,917647360.0,1431584768.0,29518680064.0,3109497.0,604990.0
13-04 02:48:18,4.359,0.419,95.222,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1754456064.0,917647360.0,1431592960.0,29515378688.0,3181376.0,598675.0
13-04 02:48:19,4.355,0.335,95.226,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1758662656.0,917647360.0,1431609344.0,29511155712.0,3392552.0,614597.0
13-04 02:48:20,4.174,0.250,95.492,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1759547392.0,917647360.0,1431613440.0,29510266880.0,3310828.0,594239.0
13-04 02:48:21,4.037,0.421,95.542,0.0,0.0,0.0,0.0,163840.0,0.0,3.0,1761144832.0,917647360.0,1431625728.0,29508657152.0,3538411.0,606086.0
13-04 02:48:22,4.007,0.250,95.409,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1762131968.0,917647360.0,1431629824.0,29507665920.0,3166751.0,580921.0
13-04 02:48:23,3.936,0.168,95.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1763135488.0,917647360.0,1431642112.0,29506650112.0,3256553.0,577965.0
13-04 02:48:24,3.759,0.251,95.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1763258368.0,917647360.0,1431646208.0,29506523136.0,3352719.0,590806.0
13-04 02:48:25,4.344,0.418,95.155,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1765437440.0,917647360.0,1431658496.0,29504331776.0,3400628.0,583457.0
13-04 02:48:26,3.688,0.335,95.893,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1767333888.0,917647360.0,1431666688.0,29502427136.0,3120795.0,562755.0
13-04 02:48:27,3.342,0.501,95.990,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,1768214528.0,917647360.0,1431674880.0,29501538304.0,2909481.0,557940.0
13-04 02:48:28,3.347,0.167,96.402,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1768206336.0,917647360.0,1431683072.0,29501538304.0,3019144.0,546967.0
13-04 02:48:29,3.694,0.336,95.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1771913216.0,917647360.0,1431691264.0,29497823232.0,3311025.0,583589.0
13-04 02:48:30,4.007,0.334,95.576,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1773142016.0,917647360.0,1431699456.0,29496586240.0,3105547.0,567137.0
13-04 02:48:31,3.907,0.166,95.844,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1773797376.0,917647360.0,1431711744.0,29495918592.0,2956752.0,552514.0
13-04 02:48:32,3.759,0.418,95.572,0.084,0.0,0.167,0.0,28672.0,0.0,4.0,1776013312.0,917647360.0,1431715840.0,29493698560.0,3008181.0,548961.0
13-04 02:48:33,3.923,0.417,95.576,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1778954240.0,917647360.0,1431728128.0,29490745344.0,3074492.0,564740.0
13-04 02:48:34,3.772,0.0,96.060,0.0,0.0,0.168,0.0,98304.0,0.0,1.0,1780760576.0,917647360.0,1431732224.0,29488934912.0,2943723.0,556650.0
13-04 02:48:35,3.987,0.332,95.598,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1780842496.0,917647360.0,1431744512.0,29488840704.0,3108033.0,561429.0
13-04 02:48:36,2.924,0.334,96.742,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1781960704.0,917647360.0,1431769088.0,29487697920.0,1622704.0,467480.0
13-04 02:48:37,3.679,0.334,95.569,0.251,0.0,0.167,0.0,65536.0,0.0,6.0,1783062528.0,917647360.0,1431777280.0,29486587904.0,2077573.0,514440.0
13-04 02:48:38,4.344,0.334,95.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1783214080.0,917647360.0,1431785472.0,29486428160.0,3365908.0,611911.0
13-04 02:48:39,4.243,0.416,95.175,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1783713792.0,917647360.0,1431793664.0,29485920256.0,3723116.0,634828.0
13-04 02:48:40,4.090,0.334,95.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786691584.0,917647360.0,1431801856.0,29482934272.0,2979722.0,568039.0
13-04 02:48:41,3.258,0.251,96.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1786867712.0,917647360.0,1431814144.0,29482745856.0,2588396.0,547729.0
13-04 02:48:42,4.508,0.334,95.075,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1788133376.0,917647360.0,1431818240.0,29481476096.0,3360574.0,608775.0
13-04 02:48:43,2.926,0.251,96.739,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1788407808.0,917647360.0,1431830528.0,29481189376.0,1422181.0,473045.0
13-04 02:48:44,3.361,0.336,96.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1790623744.0,917647360.0,1431838720.0,29478965248.0,3250770.0,586811.0
13-04 02:48:45,4.177,0.418,95.405,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1791025152.0,917647360.0,1431846912.0,29478555648.0,3533864.0,631630.0
13-04 02:48:46,3.667,0.333,95.750,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1795497984.0,917647360.0,1431851008.0,29474078720.0,3784199.0,528270.0
13-04 02:48:47,1.583,0.333,97.917,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1795969024.0,917647360.0,1431855104.0,29473603584.0,878102.0,258142.0
13-04 02:48:48,1.085,0.167,98.664,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1796345856.0,917647360.0,1431859200.0,29473222656.0,142953.0,217491.0
13-04 02:48:49,0.838,0.0,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1796341760.0,917647360.0,1431863296.0,29473222656.0,91718.0,164763.0
13-04 02:48:50,1.089,0.084,98.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1796718592.0,917647360.0,1431867392.0,29472841728.0,94987.0,163769.0
13-04 02:48:51,1.167,0.250,98.583,0.0,0.0,0.0,0.0,167936.0,0.0,4.0,1797095424.0,917647360.0,1431871488.0,29472460800.0,89726.0,161760.0
13-04 02:48:52,1.004,0.167,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1797095424.0,917647360.0,1431871488.0,29472460800.0,93352.0,165187.0
13-04 02:48:53,3.005,0.334,96.494,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,1707446272.0,917647360.0,1431875584.0,29562105856.0,303027.0,256895.0
13-04 02:48:54,7.041,0.838,92.037,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1619070976.0,917647360.0,1431883776.0,29650472960.0,2527824.0,547478.0
13-04 02:48:55,6.449,0.335,93.049,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1640546304.0,917647360.0,1431891968.0,29628989440.0,3289248.0,596173.0
13-04 02:48:56,5.417,0.417,94.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1672060928.0,917647360.0,1431900160.0,29597466624.0,3270746.0,576821.0
13-04 02:48:57,5.021,0.335,94.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1681760256.0,917647360.0,1431912448.0,29587755008.0,3269223.0,589402.0
13-04 02:48:58,5.662,0.416,93.589,0.083,0.0,0.250,0.0,32768.0,0.0,4.0,1706041344.0,917647360.0,1431916544.0,29563469824.0,3294938.0,610453.0
13-04 02:48:59,5.853,0.334,93.645,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1736564736.0,917647360.0,1431928832.0,29532934144.0,3831210.0,640858.0
13-04 02:49:00,4.279,0.503,95.050,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1745764352.0,917647360.0,1431932928.0,29523730432.0,3269634.0,597478.0
13-04 02:49:01,5.100,0.167,94.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1751535616.0,917647360.0,1431945216.0,29517946880.0,3185521.0,607321.0
13-04 02:49:02,4.351,0.084,95.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1751654400.0,917647360.0,1431949312.0,29517824000.0,3311720.0,624737.0
13-04 02:49:03,4.370,0.252,95.210,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1753960448.0,917647360.0,1431961600.0,29515505664.0,3552800.0,640630.0
13-04 02:49:04,5.034,0.336,94.547,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1760935936.0,917647360.0,1431965696.0,29508526080.0,3967599.0,664029.0
13-04 02:49:05,4.351,0.167,95.397,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1761816576.0,917647360.0,1431977984.0,29507633152.0,3421055.0,636548.0
13-04 02:49:06,4.500,0.417,94.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1763110912.0,917647360.0,1431986176.0,29506330624.0,3474204.0,632195.0
13-04 02:49:07,4.866,0.084,95.050,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1763418112.0,917647360.0,1431994368.0,29506015232.0,4149377.0,703341.0
13-04 02:49:08,4.087,0.250,95.329,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1763758080.0,917647360.0,1432002560.0,29505667072.0,2308974.0,578941.0
13-04 02:49:09,4.758,0.334,94.825,0.0,0.0,0.083,0.0,114688.0,0.0,3.0,1764225024.0,917647360.0,1432014848.0,29505187840.0,3896713.0,686027.0
13-04 02:49:10,3.943,0.252,95.554,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1765965824.0,917647360.0,1432018944.0,29503442944.0,3841702.0,677360.0
13-04 02:49:11,4.921,0.417,94.662,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1769603072.0,917647360.0,1432031232.0,29499793408.0,4064826.0,692370.0
13-04 02:49:12,3.359,0.420,96.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1769914368.0,917647360.0,1432039424.0,29499473920.0,3559893.0,659270.0
13-04 02:49:13,4.504,0.250,94.912,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,1773457408.0,917647360.0,1432047616.0,29495922688.0,3377020.0,648892.0
13-04 02:49:14,4.337,0.250,95.329,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1775452160.0,917647360.0,1432055808.0,29493919744.0,2693282.0,616433.0
13-04 02:49:15,5.004,0.250,94.579,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1776902144.0,917647360.0,1432068096.0,29492457472.0,4456792.0,708139.0
13-04 02:49:16,4.854,0.251,94.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1778991104.0,917647360.0,1432072192.0,29490364416.0,4368477.0,719231.0
13-04 02:49:17,4.526,0.419,94.887,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1778298880.0,917647360.0,1432084480.0,29491044352.0,3828108.0,680863.0
13-04 02:49:18,4.023,0.168,95.557,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1778843648.0,917647360.0,1432092672.0,29490491392.0,3430768.0,640751.0
13-04 02:49:19,4.595,0.251,95.071,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1779466240.0,917647360.0,1432104960.0,29489856512.0,3760496.0,667164.0
13-04 02:49:20,4.174,0.334,95.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1781137408.0,917647360.0,1432117248.0,29488173056.0,3548307.0,613799.0
13-04 02:49:21,3.859,0.587,95.470,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1782657024.0,917647360.0,1432121344.0,29486649344.0,3995824.0,685750.0
13-04 02:49:22,4.090,0.334,95.492,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1783087104.0,917647360.0,1432133632.0,29486206976.0,3714320.0,637327.0
13-04 02:49:23,4.104,0.335,95.561,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1784004608.0,917647360.0,1432137728.0,29485285376.0,3661241.0,658487.0
13-04 02:49:24,4.583,0.583,94.667,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1785741312.0,917647360.0,1432150016.0,29483536384.0,3912052.0,649365.0
13-04 02:49:25,4.333,0.333,95.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1787195392.0,917647360.0,1432154112.0,29482078208.0,3821950.0,651128.0
13-04 02:49:26,3.269,0.838,95.725,0.0,0.0,0.168,0.0,225280.0,0.0,4.0,1787490304.0,917647360.0,1440649216.0,29473288192.0,3716108.0,648993.0
13-04 02:49:27,4.257,0.334,95.242,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1788403712.0,917647360.0,1440563200.0,29472460800.0,3640217.0,631482.0
13-04 02:49:28,3.853,0.335,95.561,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1789317120.0,917647360.0,1440571392.0,29471539200.0,3425616.0,629736.0
13-04 02:49:29,3.601,0.586,95.645,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,1791250432.0,917647360.0,1440575488.0,29469601792.0,3980489.0,652832.0
13-04 02:49:30,4.181,0.334,95.401,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1793077248.0,917647360.0,1440587776.0,29467762688.0,3803116.0,647125.0
13-04 02:49:31,4.508,0.334,95.075,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1796247552.0,917647360.0,1440591872.0,29464588288.0,3747378.0,638171.0
13-04 02:49:32,4.333,0.417,95.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1796395008.0,917647360.0,1440604160.0,29464428544.0,3792612.0,647055.0
13-04 02:49:33,3.840,0.417,95.659,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1796927488.0,917647360.0,1440612352.0,29463887872.0,3872435.0,594015.0
13-04 02:49:34,1.665,0.167,97.918,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1797115904.0,917647360.0,1440612352.0,29463699456.0,788782.0,315302.0
13-04 02:49:35,1.003,0.084,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1797111808.0,917647360.0,1440616448.0,29463699456.0,112834.0,199067.0
13-04 02:49:36,1.841,0.251,97.908,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1797857280.0,917647360.0,1440632832.0,29462937600.0,112930.0,198780.0
13-04 02:49:37,1.250,0.167,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1798361088.0,917647360.0,1440636928.0,29462429696.0,107886.0,194439.0
13-04 02:49:38,1.172,0.167,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1798483968.0,917647360.0,1440641024.0,29462302720.0,110333.0,194693.0
13-04 02:49:39,1.508,0.084,98.157,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1798483968.0,917647360.0,1440641024.0,29462302720.0,157794.0,230707.0
13-04 02:49:40,4.010,0.334,95.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1799270400.0,917647360.0,1440649216.0,29461508096.0,2764555.0,597732.0
13-04 02:49:41,5.034,0.336,94.463,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1765195776.0,917647360.0,1440661504.0,29495570432.0,4173217.0,688660.0
13-04 02:49:42,4.742,0.333,94.842,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1767092224.0,917647360.0,1440669696.0,29493665792.0,1891186.0,534868.0
13-04 02:49:43,3.258,0.501,96.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1771651072.0,917647360.0,1440681984.0,29489094656.0,1159636.0,491460.0
13-04 02:49:44,5.579,0.333,93.838,0.083,0.0,0.167,0.0,114688.0,0.0,3.0,1772376064.0,917647360.0,1440686080.0,29488365568.0,4792778.0,770505.0
13-04 02:49:45,3.494,0.250,96.173,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1778745344.0,917647360.0,1440698368.0,29481984000.0,282389.0,471258.0
13-04 02:49:46,4.181,0.334,95.401,0.0,0.0,0.084,0.0,36864.0,0.0,4.0,1778679808.0,917647360.0,1440702464.0,29482045440.0,2746386.0,621176.0
13-04 02:49:47,5.931,0.418,93.484,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1759600640.0,917647360.0,1440731136.0,29501095936.0,6072916.0,797852.0
13-04 02:49:48,4.177,0.418,95.238,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1762070528.0,917647360.0,1440739328.0,29498617856.0,2061181.0,597698.0
13-04 02:49:49,4.195,0.419,95.134,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,1763454976.0,917647360.0,1440747520.0,29497225216.0,3391497.0,679791.0
13-04 02:49:50,5.139,0.337,94.440,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1765449728.0,917647360.0,1440759808.0,29495218176.0,5615001.0,841875.0
13-04 02:49:51,5.092,0.250,94.574,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1768484864.0,917647360.0,1440768000.0,29492174848.0,3660594.0,731396.0
13-04 02:49:52,4.348,0.418,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1768890368.0,917647360.0,1440776192.0,29491761152.0,3186298.0,706096.0
13-04 02:49:53,5.985,0.665,93.184,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1770500096.0,917647360.0,1440784384.0,29490143232.0,5528743.0,850298.0
13-04 02:49:54,3.030,0.253,96.380,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,1771257856.0,917647360.0,1440792576.0,29489377280.0,1968569.0,615347.0
13-04 02:49:55,4.821,0.499,94.597,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1771286528.0,917647360.0,1440800768.0,29489340416.0,3447754.0,738103.0
13-04 02:49:56,5.430,0.835,93.567,0.0,0.0,0.167,0.0,155648.0,0.0,3.0,1772924928.0,917647360.0,1440813056.0,29487689728.0,5380015.0,898270.0
13-04 02:49:57,4.523,0.251,95.142,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1773682688.0,917647360.0,1440817152.0,29486927872.0,3249282.0,703140.0
13-04 02:49:58,5.621,0.587,93.540,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1775448064.0,917647360.0,1440829440.0,29485150208.0,6186334.0,952540.0
13-04 02:49:59,5.858,0.669,93.138,0.167,0.0,0.167,0.0,28672.0,0.0,2.0,1775099904.0,917647360.0,1440833536.0,29485494272.0,6827626.0,1056883.0
13-04 02:50:00,5.927,0.334,93.489,0.083,0.0,0.167,0.0,0.0,0.0,1.0,1774927872.0,917647360.0,1440845824.0,29485654016.0,5087174.0,891866.0
13-04 02:50:01,4.929,0.334,94.570,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1776951296.0,917647360.0,1440849920.0,29483626496.0,4807388.0,834113.0
13-04 02:50:02,4.591,0.334,94.908,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1783070720.0,917647360.0,1440862208.0,29477494784.0,3464308.0,712212.0
13-04 02:50:03,4.020,0.251,95.561,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1783853056.0,917647360.0,1440870400.0,29476704256.0,3172855.0,685266.0
13-04 02:50:04,3.846,0.334,95.652,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,1784668160.0,917647360.0,1440878592.0,29475880960.0,3088294.0,681719.0
13-04 02:50:05,4.337,0.250,95.246,0.083,0.0,0.083,0.0,4096.0,0.0,1.0,1784881152.0,917647360.0,1440886784.0,29475659776.0,3487182.0,706006.0
13-04 02:50:06,4.663,0.250,95.004,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1784836096.0,917647360.0,1440899072.0,29475692544.0,3365436.0,700672.0
13-04 02:50:07,4.829,0.333,94.671,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1784864768.0,917647360.0,1440903168.0,29475659776.0,3295776.0,699404.0
13-04 02:50:08,4.500,0.167,95.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1784598528.0,917647360.0,1440915456.0,29475913728.0,3135172.0,679217.0
13-04 02:50:09,3.930,0.418,95.485,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1785733120.0,917647360.0,1440923648.0,29474770944.0,3167257.0,676136.0
13-04 02:50:10,4.904,0.416,94.431,0.083,0.0,0.166,0.0,20480.0,0.0,4.0,1785790464.0,917647360.0,1440931840.0,29474705408.0,3464198.0,717743.0
13-04 02:50:11,3.613,0.420,95.798,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1786540032.0,917647360.0,1440944128.0,29473943552.0,3193916.0,686738.0
13-04 02:50:12,5.050,0.497,94.288,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1787387904.0,917647360.0,1440952320.0,29473087488.0,3273490.0,686798.0
13-04 02:50:13,3.431,0.167,96.234,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1789673472.0,917647360.0,1440960512.0,29470793728.0,1274802.0,533819.0
13-04 02:50:14,3.518,0.251,96.231,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1790205952.0,917647360.0,1440968704.0,29470253056.0,1180150.0,555835.0
13-04 02:50:15,5.034,0.503,94.128,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1790414848.0,917651456.0,1440976896.0,29470031872.0,5150781.0,872757.0
13-04 02:50:16,5.021,0.586,94.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1793236992.0,917651456.0,1440980992.0,29467205632.0,4868386.0,848406.0
13-04 02:50:17,4.523,0.335,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1794494464.0,917651456.0,1440993280.0,29465935872.0,3989673.0,757730.0
13-04 02:50:18,4.348,0.167,95.401,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1798578176.0,917651456.0,1441005568.0,29461839872.0,3114718.0,689409.0
13-04 02:50:19,3.859,0.336,95.721,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1800568832.0,917651456.0,1441013760.0,29459841024.0,3279747.0,673630.0
13-04 02:50:20,2.667,0.250,96.667,0.250,0.0,0.167,0.0,16384.0,0.0,2.0,1800441856.0,917651456.0,1441017856.0,29459963904.0,1524847.0,415140.0
13-04 02:50:21,1.330,0.499,98.171,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1800531968.0,917651456.0,1441017856.0,29459873792.0,133555.0,233063.0
13-04 02:50:22,1.503,0.250,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1800650752.0,917651456.0,1441026048.0,29459746816.0,129347.0,229302.0
13-04 02:50:23,1.339,0.084,98.577,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1801031680.0,917651456.0,1441026048.0,29459365888.0,123566.0,224676.0
13-04 02:50:24,1.509,0.084,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801031680.0,917651456.0,1441026048.0,29459365888.0,124755.0,225780.0
13-04 02:50:25,1.581,0.333,97.754,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1801027584.0,917651456.0,1441030144.0,29459365888.0,127817.0,227317.0
13-04 02:50:26,1.668,0.250,97.998,0.0,0.0,0.083,0.0,143360.0,0.0,1.0,1801027584.0,917651456.0,1441030144.0,29459365888.0,124704.0,225350.0
13-04 02:50:27,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801023488.0,917651456.0,1441034240.0,29459365888.0,126862.0,226273.0
13-04 02:50:28,1.591,0.251,98.157,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1754677248.0,917651456.0,1441034240.0,29505712128.0,127422.0,227388.0
13-04 02:50:29,1.917,0.083,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1755381760.0,917651456.0,1441038336.0,29505003520.0,125302.0,224754.0
13-04 02:50:30,3.333,0.333,96.250,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1620283392.0,917651456.0,1441046528.0,29640093696.0,135627.0,234181.0
13-04 02:50:31,2.506,0.167,97.160,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1620283392.0,917651456.0,1441058816.0,29640081408.0,126349.0,225162.0
13-04 02:50:32,1.672,0.084,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1620307968.0,917651456.0,1441062912.0,29640052736.0,126765.0,228882.0
13-04 02:50:33,2.002,0.167,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1624498176.0,917651456.0,1441062912.0,29635862528.0,123036.0,222225.0
13-04 02:50:34,2.168,0.250,97.415,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1629573120.0,917651456.0,1441067008.0,29630783488.0,125116.0,226593.0
13-04 02:50:35,4.097,0.167,95.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642614784.0,917651456.0,1441071104.0,29617737728.0,746364.0,407123.0
13-04 02:50:36,6.790,0.671,92.372,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1666097152.0,917651456.0,1441083392.0,29594243072.0,3228235.0,719978.0
13-04 02:50:37,5.863,0.335,93.467,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,1687293952.0,917651456.0,1441091584.0,29573038080.0,3653406.0,756181.0
13-04 02:50:38,6.339,0.500,92.911,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1704394752.0,917651456.0,1441099776.0,29555929088.0,3832549.0,766389.0
13-04 02:50:39,6.162,0.500,93.006,0.0,0.0,0.333,0.0,28672.0,0.0,6.0,1753870336.0,917651456.0,1441107968.0,29506445312.0,3885612.0,780533.0
13-04 02:50:40,5.180,0.334,94.319,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1756368896.0,917651456.0,1441120256.0,29503934464.0,3054620.0,703015.0
13-04 02:50:41,6.850,0.334,92.648,0.0,0.0,0.167,0.0,16384.0,0.0,5.0,1760968704.0,917651456.0,1441124352.0,29499330560.0,3920974.0,783362.0
13-04 02:50:42,5.828,0.333,93.755,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1761464320.0,917651456.0,1441136640.0,29498822656.0,4338331.0,813182.0
13-04 02:50:43,4.690,0.168,94.807,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1762951168.0,917651456.0,1441140736.0,29497331712.0,3725846.0,765978.0
13-04 02:50:44,6.015,0.334,93.651,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1764462592.0,917651456.0,1441153024.0,29495808000.0,2840396.0,688652.0
13-04 02:50:45,4.849,0.334,94.649,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1765183488.0,917651456.0,1441165312.0,29495074816.0,4500796.0,829452.0
13-04 02:50:46,4.595,0.334,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1765081088.0,917651456.0,1441169408.0,29495173120.0,3742887.0,762721.0
13-04 02:50:47,4.946,0.503,94.049,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,1766375424.0,917651456.0,1441177600.0,29493870592.0,4013185.0,783081.0
13-04 02:50:48,4.188,0.335,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1767124992.0,917651456.0,1441189888.0,29493108736.0,3790612.0,765841.0
13-04 02:50:49,3.688,0.251,95.977,0.0,0.0,0.084,0.0,98304.0,0.0,1.0,1767587840.0,917651456.0,1441202176.0,29492633600.0,2794674.0,679081.0
13-04 02:50:50,5.532,0.419,93.881,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,1769299968.0,917651456.0,1441206272.0,29490917376.0,4692449.0,848496.0
13-04 02:50:51,4.330,0.416,95.171,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1769857024.0,917651456.0,1441218560.0,29490348032.0,3681237.0,757352.0
13-04 02:50:52,4.671,0.417,94.662,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1771245568.0,917651456.0,1441226752.0,29488951296.0,3808868.0,770897.0
13-04 02:50:53,5.351,0.334,94.314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1773801472.0,917651456.0,1441239040.0,29486383104.0,3681985.0,766269.0
13-04 02:50:54,4.257,0.501,95.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1775353856.0,917651456.0,1441243136.0,29484826624.0,4011384.0,778805.0
13-04 02:50:55,4.366,0.336,95.298,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1775759360.0,917651456.0,1441251328.0,29484412928.0,3508489.0,751411.0
13-04 02:50:56,5.593,0.083,94.073,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,1777655808.0,917651456.0,1441259520.0,29482508288.0,3817662.0,768595.0
13-04 02:50:57,3.950,0.504,95.294,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,1778950144.0,917651456.0,1441267712.0,29481205760.0,3497897.0,749190.0
13-04 02:50:58,4.435,0.502,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780277248.0,917651456.0,1441275904.0,29479870464.0,3657656.0,759907.0
13-04 02:50:59,4.866,0.0,94.966,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1781313536.0,917651456.0,1441284096.0,29478825984.0,3472975.0,737361.0
13-04 02:51:00,4.271,0.335,95.142,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1783271424.0,917651456.0,1441296384.0,29476855808.0,4123917.0,806616.0
13-04 02:51:01,4.184,0.418,95.230,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1784942592.0,917651456.0,1441304576.0,29475176448.0,3388022.0,735529.0
13-04 02:51:02,4.766,0.334,94.649,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1787445248.0,917651456.0,1441312768.0,29472665600.0,3650386.0,752662.0
13-04 02:51:03,4.020,0.419,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788932096.0,917651456.0,1441320960.0,29471170560.0,3617247.0,758720.0
13-04 02:51:04,4.845,0.334,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1789206528.0,917651456.0,1441329152.0,29470887936.0,3737480.0,764285.0
13-04 02:51:05,4.534,0.336,95.046,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790849024.0,917651456.0,1441337344.0,29469237248.0,3693005.0,760604.0
13-04 02:51:06,3.509,0.334,96.074,0.0,0.0,0.084,0.0,221184.0,0.0,4.0,1791311872.0,917651456.0,1441349632.0,29468762112.0,2271880.0,645560.0
13-04 02:51:07,4.160,0.250,95.175,0.250,0.0,0.166,0.0,28672.0,0.0,3.0,1791819776.0,917651456.0,1441357824.0,29468246016.0,2417934.0,677146.0
13-04 02:51:08,6.151,0.499,93.017,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1792606208.0,917651456.0,1441366016.0,29467451392.0,5389855.0,929046.0
13-04 02:51:09,4.746,0.333,94.838,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1793110016.0,917651456.0,1441370112.0,29466943488.0,3827413.0,781473.0
13-04 02:51:10,5.333,0.333,94.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1794527232.0,917651456.0,1441382400.0,29465513984.0,4289475.0,815588.0
13-04 02:51:11,5.162,0.500,94.172,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1797308416.0,917651456.0,1441390592.0,29462724608.0,3867877.0,785664.0
13-04 02:51:12,3.766,0.502,95.565,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1799016448.0,917651456.0,1441398784.0,29461008384.0,3170065.0,730833.0
13-04 02:51:13,5.079,0.583,94.088,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1802309632.0,917651456.0,1441406976.0,29457707008.0,3517476.0,754347.0
13-04 02:51:14,4.428,0.251,95.238,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1802678272.0,917651456.0,1441419264.0,29457326080.0,2181499.0,644289.0
13-04 02:51:15,3.926,0.418,95.489,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1803182080.0,917651456.0,1441423360.0,29456818176.0,5012209.0,811966.0
13-04 02:51:16,3.013,0.167,96.653,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,1803177984.0,917651456.0,1441427456.0,29456818176.0,1996219.0,698447.0
13-04 02:51:17,3.589,0.250,95.993,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1804984320.0,917651456.0,1441431552.0,29455007744.0,1394536.0,512754.0
13-04 02:51:18,2.508,0.251,97.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1805168640.0,917651456.0,1441435648.0,29454819328.0,1462705.0,528171.0
13-04 02:51:19,2.339,0.418,97.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1805324288.0,917651456.0,1441439744.0,29454659584.0,1579476.0,555886.0
13-04 02:51:20,1.928,0.168,97.737,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1805959168.0,917651456.0,1441439744.0,29454024704.0,1474609.0,530217.0
13-04 02:51:21,2.673,0.167,97.160,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1806974976.0,917651456.0,1441439744.0,29453008896.0,1314294.0,498781.0
13-04 02:51:22,3.015,0.251,96.650,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800818688.0,917651456.0,1441443840.0,29459161088.0,1628494.0,564533.0
13-04 02:51:23,2.922,0.334,96.494,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1800192000.0,917651456.0,1441447936.0,29459783680.0,1382293.0,508455.0
13-04 02:51:24,2.498,0.083,97.252,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1799950336.0,917651456.0,1441447936.0,29460025344.0,1422555.0,521444.0
13-04 02:51:25,2.345,0.168,97.404,0.0,0.0,0.084,0.0,90112.0,0.0,1.0,1799979008.0,917651456.0,1441452032.0,29459992576.0,1532456.0,545110.0
13-04 02:51:26,2.176,0.335,97.322,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,1799974912.0,917651456.0,1441456128.0,29459992576.0,1453699.0,525552.0
13-04 02:51:27,2.829,0.250,96.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1800097792.0,917651456.0,1441460224.0,29459865600.0,1479387.0,533089.0
13-04 02:51:28,3.169,0.250,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1800130560.0,917651456.0,1441460224.0,29459832832.0,1560937.0,548272.0
13-04 02:51:29,1.423,0.084,98.243,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1800097792.0,917651456.0,1441460224.0,29459865600.0,237930.0,275740.0
13-04 02:51:30,1.754,0.167,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800105984.0,917651456.0,1441460224.0,29459857408.0,148154.0,262951.0
13-04 02:51:31,1.417,0.333,98.250,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1800097792.0,917651456.0,1441468416.0,29459857408.0,148226.0,263695.0
13-04 02:51:32,1.086,0.251,98.663,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1800097792.0,917651456.0,1441468416.0,29459857408.0,142757.0,259042.0
13-04 02:51:33,1.005,0.168,98.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800097792.0,917651456.0,1441468416.0,29459857408.0,146331.0,261357.0
13-04 02:51:34,1.832,0.083,98.002,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1800085504.0,917651456.0,1441488896.0,29459849216.0,153685.0,265914.0
13-04 02:51:35,1.841,0.502,97.406,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1800081408.0,917651456.0,1441492992.0,29459849216.0,148105.0,260514.0
13-04 02:51:36,2.085,0.250,97.581,0.0,0.0,0.083,0.0,53248.0,0.0,1.0,1752084480.0,917651456.0,1441492992.0,29507846144.0,145009.0,259830.0
13-04 02:51:37,3.013,0.921,95.983,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1661546496.0,917651456.0,1441497088.0,29598380032.0,143185.0,257417.0
13-04 02:51:38,2.658,0.166,96.927,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1663516672.0,917651456.0,1441497088.0,29596409856.0,145441.0,257351.0
13-04 02:51:39,1.926,0.251,97.822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1623449600.0,917651456.0,1441501184.0,29636472832.0,149304.0,264023.0
13-04 02:51:40,2.500,0.167,97.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1625624576.0,917651456.0,1441505280.0,29634293760.0,144870.0,260588.0
13-04 02:51:41,2.498,0.250,97.002,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1630461952.0,917651456.0,1441505280.0,29629456384.0,146043.0,261241.0
13-04 02:51:42,2.502,0.250,97.081,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1638457344.0,917651456.0,1441509376.0,29621456896.0,141821.0,253179.0
13-04 02:51:43,2.007,0.251,97.742,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1643249664.0,917651456.0,1441509376.0,29616664576.0,143674.0,256841.0
13-04 02:51:44,1.839,0.251,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646800896.0,917651456.0,1441513472.0,29613109248.0,147302.0,261573.0
13-04 02:51:45,2.998,0.083,96.753,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1649971200.0,917651456.0,1441517568.0,29609934848.0,147603.0,261860.0
13-04 02:51:46,3.003,0.334,96.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1651748864.0,917651456.0,1441517568.0,29608157184.0,145409.0,260946.0
13-04 02:51:47,2.685,0.168,96.896,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1650348032.0,917651456.0,1441521664.0,29609553920.0,145918.0,261897.0
13-04 02:51:48,1.674,0.167,98.075,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1655672832.0,917651456.0,1441529856.0,29604220928.0,146500.0,261447.0
13-04 02:51:49,2.005,0.251,97.577,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1663164416.0,917651456.0,1441529856.0,29596729344.0,149255.0,264652.0
13-04 02:51:50,2.092,0.335,97.490,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1670017024.0,917651456.0,1441533952.0,29589872640.0,141280.0,254254.0
13-04 02:51:51,2.090,0.167,97.742,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1677795328.0,917651456.0,1441533952.0,29582094336.0,141120.0,254850.0
13-04 02:51:52,1.841,0.167,97.908,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1678520320.0,917651456.0,1441538048.0,29581365248.0,143148.0,257542.0
13-04 02:51:53,2.085,0.334,97.331,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,1683472384.0,917651456.0,1441538048.0,29576413184.0,148708.0,262517.0
13-04 02:51:54,2.341,0.251,97.408,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1683849216.0,917651456.0,1441542144.0,29576032256.0,146470.0,260270.0
13-04 02:51:55,1.754,0.167,97.911,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1685753856.0,917651456.0,1441542144.0,29574127616.0,144782.0,261219.0
13-04 02:51:56,3.078,0.250,96.589,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1689006080.0,917651456.0,1441546240.0,29570871296.0,146868.0,260635.0
13-04 02:51:57,1.753,0.417,97.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1689047040.0,917651456.0,1441550336.0,29570826240.0,146858.0,261866.0
13-04 02:51:58,2.007,0.084,97.910,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1691459584.0,917651456.0,1441550336.0,29568413696.0,143444.0,258733.0
13-04 02:51:59,1.505,0.167,98.161,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1695391744.0,917651456.0,1441554432.0,29564477440.0,144580.0,259730.0
13-04 02:52:00,1.759,0.084,98.157,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1704755200.0,917651456.0,1441554432.0,29555113984.0,142540.0,255956.0
13-04 02:52:01,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1707614208.0,917651456.0,1441554432.0,29552254976.0,149137.0,262767.0
13-04 02:52:02,2.577,0.333,96.924,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1715195904.0,917651456.0,1441558528.0,29544669184.0,146214.0,259240.0
13-04 02:52:03,3.601,1.173,95.059,0.0,0.0,0.168,0.0,61440.0,0.0,3.0,1175015424.0,917651456.0,1441509376.0,30084898816.0,95009.0,166252.0
13-04 02:52:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175011328.0,917651456.0,1441513472.0,30084898816.0,6560.0,5271.0
13-04 02:52:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175011328.0,917651456.0,1441513472.0,30084898816.0,2763.0,2577.0
13-04 02:52:06,3.926,1.253,94.820,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1192665088.0,917651456.0,1441546240.0,30067212288.0,99467.0,96844.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-28.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","vital-office",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,0.939,0.220,98.806,0.016,0.0,0.020,2128.276,465775.318,0.302,3.380,1603477504.0,858697728.0,1378439168.0,29778460672.0,0.0,0.0
13-04 02:31:15,0.751,0.083,99.083,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1604898816.0,858697728.0,1378443264.0,29777035264.0,3860804.0,45671.0
13-04 02:31:16,0.167,0.083,99.667,0.0,0.0,0.083,0.0,45056.0,0.0,11.0,1604743168.0,858697728.0,1378443264.0,29777190912.0,384191.0,14807.0
13-04 02:31:17,0.749,0.083,99.167,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1604739072.0,858697728.0,1378447360.0,29777190912.0,1399546.0,19371.0
13-04 02:31:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604358144.0,858697728.0,1378447360.0,29777571840.0,2712.0,16801.0
13-04 02:31:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1604354048.0,858697728.0,1378451456.0,29777571840.0,7094.0,5731.0
13-04 02:31:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1604349952.0,858697728.0,1378455552.0,29777571840.0,4732.0,3363.0
13-04 02:31:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604349952.0,858697728.0,1378455552.0,29777571840.0,3548.0,3199.0
13-04 02:31:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604349952.0,858697728.0,1378455552.0,29777571840.0,5503.0,4639.0
13-04 02:31:23,4.090,0.083,95.743,0.0,0.0,0.083,0.0,94208.0,0.0,23.0,1604214784.0,858697728.0,1378463744.0,29777698816.0,2264370.0,109497.0
13-04 02:31:24,2.085,0.334,97.581,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1604370432.0,858697728.0,1378467840.0,29777539072.0,5609921.0,340197.0
13-04 02:31:25,3.515,0.167,96.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604337664.0,858697728.0,1378467840.0,29777571840.0,8131900.0,363623.0
13-04 02:31:26,2.513,0.251,97.152,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1604493312.0,858697728.0,1378471936.0,29777412096.0,7527949.0,365275.0
13-04 02:31:27,2.848,0.335,96.817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604714496.0,858697728.0,1378471936.0,29777190912.0,9892957.0,386177.0
13-04 02:31:28,4.160,0.333,95.507,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604837376.0,858697728.0,1378476032.0,29777063936.0,10026626.0,389923.0
13-04 02:31:29,3.661,0.166,96.173,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1604853760.0,858697728.0,1378476032.0,29777047552.0,9555967.0,374934.0
13-04 02:31:30,4.094,0.084,95.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1603231744.0,858697728.0,1378480128.0,29778665472.0,10480728.0,397831.0
13-04 02:31:31,3.250,0.250,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1603166208.0,858697728.0,1378480128.0,29778731008.0,8952193.0,362308.0
13-04 02:31:32,3.350,0.335,96.147,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,1603325952.0,858697728.0,1378480128.0,29778571264.0,8971160.0,378791.0
13-04 02:31:33,3.015,0.168,96.734,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1603575808.0,858697728.0,1378484224.0,29778317312.0,9514764.0,370074.0
13-04 02:31:34,3.096,0.251,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1603665920.0,858697728.0,1378488320.0,29778223104.0,9353480.0,366080.0
13-04 02:31:35,3.431,0.167,96.402,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1603919872.0,858697728.0,1378488320.0,29777969152.0,9828792.0,386322.0
13-04 02:31:36,3.333,0.333,96.167,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1603964928.0,858697728.0,1378508800.0,29777903616.0,9415617.0,385579.0
13-04 02:31:37,3.509,0.251,96.074,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1604055040.0,858697728.0,1378512896.0,29777809408.0,9271813.0,376523.0
13-04 02:31:38,3.500,0.167,96.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1604087808.0,858697728.0,1378512896.0,29777776640.0,8553761.0,372768.0
13-04 02:31:39,3.353,0.168,96.479,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604182016.0,858697728.0,1378512896.0,29777682432.0,9822289.0,388576.0
13-04 02:31:40,3.253,0.167,96.497,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,1604304896.0,858697728.0,1378516992.0,29777555456.0,9100726.0,373362.0
13-04 02:31:41,2.931,0.168,96.817,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1604296704.0,858697728.0,1378525184.0,29777555456.0,9085572.0,370893.0
13-04 02:31:42,3.837,0.083,95.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1604550656.0,858697728.0,1378525184.0,29777301504.0,8046686.0,361321.0
13-04 02:31:43,3.172,0.250,96.411,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1604673536.0,858697728.0,1378529280.0,29777174528.0,8847692.0,372997.0
13-04 02:31:44,4.170,0.250,95.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1605304320.0,858697728.0,1378533376.0,29776539648.0,10778696.0,396790.0
13-04 02:31:45,3.336,0.500,96.163,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1605304320.0,858697728.0,1378533376.0,29776539648.0,9115867.0,370273.0
13-04 02:31:46,3.521,0.168,96.228,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1605746688.0,858697728.0,1378537472.0,29776093184.0,10029774.0,396697.0
13-04 02:31:47,3.175,0.167,96.575,0.0,0.0,0.084,0.0,57344.0,0.0,10.0,1605808128.0,858697728.0,1378537472.0,29776031744.0,9508459.0,359607.0
13-04 02:31:48,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1605935104.0,858697728.0,1378537472.0,29775904768.0,8402802.0,360021.0
13-04 02:31:49,3.933,0.167,95.649,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1606057984.0,858697728.0,1378541568.0,29775777792.0,9759844.0,368341.0
13-04 02:31:50,3.422,0.334,96.244,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1605804032.0,858697728.0,1378541568.0,29776031744.0,9378485.0,380293.0
13-04 02:31:51,3.183,0.251,96.482,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1605832704.0,858697728.0,1378545664.0,29775998976.0,9417923.0,393062.0
13-04 02:31:52,3.494,0.416,96.007,0.0,0.0,0.083,0.0,90112.0,0.0,1.0,1606238208.0,858697728.0,1378549760.0,29775589376.0,9553791.0,375532.0
13-04 02:31:53,3.264,0.251,96.485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1607192576.0,858697728.0,1378549760.0,29774635008.0,10059114.0,396647.0
13-04 02:31:54,3.005,0.167,96.745,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1607315456.0,858697728.0,1378553856.0,29774508032.0,6226602.0,342727.0
13-04 02:31:55,1.170,0.0,98.580,0.251,0.0,0.0,0.0,45056.0,0.0,5.0,1607696384.0,858697728.0,1378553856.0,29774127104.0,1261485.0,308548.0
13-04 02:31:56,3.172,0.167,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1608077312.0,858697728.0,1378553856.0,29773746176.0,8425053.0,356314.0
13-04 02:31:57,3.091,0.334,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1608359936.0,858697728.0,1378557952.0,29773459456.0,10342469.0,392097.0
13-04 02:31:58,3.431,0.251,96.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1608830976.0,858697728.0,1378562048.0,29772984320.0,9820283.0,391046.0
13-04 02:31:59,3.344,0.167,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1609080832.0,858697728.0,1378566144.0,29772730368.0,10084574.0,379172.0
13-04 02:32:00,3.342,0.251,96.241,0.084,0.0,0.084,0.0,24576.0,0.0,4.0,1609113600.0,858697728.0,1378566144.0,29772697600.0,11009608.0,386146.0
13-04 02:32:01,3.088,0.417,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1609170944.0,858697728.0,1378570240.0,29772636160.0,10006054.0,376591.0
13-04 02:32:02,3.926,0.251,95.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1609744384.0,858697728.0,1378570240.0,29772062720.0,9903368.0,365865.0
13-04 02:32:03,4.417,0.083,95.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1609711616.0,858697728.0,1378570240.0,29772095488.0,10183940.0,364827.0
13-04 02:32:04,2.087,0.167,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611235328.0,858697728.0,1378570240.0,29770571776.0,8542053.0,83397.0
13-04 02:32:05,0.665,0.249,99.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1611612160.0,858697728.0,1378574336.0,29770190848.0,2498963.0,30865.0
13-04 02:32:06,0.334,0.083,99.416,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1612111872.0,858701824.0,1378578432.0,29769682944.0,585415.0,12102.0
13-04 02:32:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612361728.0,858701824.0,1378582528.0,29769428992.0,10786.0,22977.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612230656.0,858701824.0,1378586624.0,29769555968.0,3373.0,3721.0
13-04 02:32:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612230656.0,858701824.0,1378586624.0,29769555968.0,5157.0,3917.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612230656.0,858701824.0,1378586624.0,29769555968.0,2660.0,2411.0
13-04 02:32:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1612222464.0,858701824.0,1378594816.0,29769555968.0,2558.0,2319.0
13-04 02:32:12,3.667,0.250,95.833,0.167,0.0,0.083,0.0,102400.0,0.0,23.0,1611337728.0,858701824.0,1378598912.0,29770436608.0,919411.0,93277.0
13-04 02:32:13,2.585,0.083,97.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611366400.0,858701824.0,1378603008.0,29770403840.0,6448793.0,362708.0
13-04 02:32:14,2.924,0.251,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611333632.0,858701824.0,1378603008.0,29770436608.0,9276966.0,376317.0
13-04 02:32:15,3.003,0.417,96.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611583488.0,858701824.0,1378607104.0,29770182656.0,9009219.0,402468.0
13-04 02:32:16,3.328,0.250,96.339,0.0,0.0,0.083,0.0,12288.0,0.0,4.0,1611579392.0,858701824.0,1378611200.0,29770182656.0,9738961.0,372422.0
13-04 02:32:17,3.175,0.251,96.491,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,1611575296.0,858701824.0,1378615296.0,29770182656.0,10097340.0,394643.0
13-04 02:32:18,3.083,0.417,96.250,0.167,0.0,0.083,0.0,24576.0,0.0,1.0,1611575296.0,858701824.0,1378615296.0,29770182656.0,9294352.0,398837.0
13-04 02:32:19,2.926,0.167,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611448320.0,858701824.0,1378615296.0,29770309632.0,8943047.0,366106.0
13-04 02:32:20,2.852,0.168,96.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1611448320.0,858701824.0,1378615296.0,29770309632.0,9447018.0,391618.0
13-04 02:32:21,3.250,0.250,96.500,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1611792384.0,858701824.0,1378619392.0,29769961472.0,10189125.0,400646.0
13-04 02:32:22,3.096,0.167,96.736,0.0,0.0,0.0,0.0,45056.0,0.0,9.0,1612333056.0,858701824.0,1378619392.0,29769420800.0,8968930.0,368272.0
13-04 02:32:23,2.673,0.418,96.742,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1612328960.0,858701824.0,1378623488.0,29769420800.0,8908545.0,389457.0
13-04 02:32:24,2.924,0.251,96.742,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1612357632.0,858701824.0,1378627584.0,29769388032.0,7395093.0,379928.0
13-04 02:32:25,1.920,0.250,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612320768.0,858701824.0,1378631680.0,29769420800.0,4541825.0,303040.0
13-04 02:32:26,2.417,0.083,97.417,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1612320768.0,858701824.0,1378631680.0,29769420800.0,4025056.0,356878.0
13-04 02:32:27,3.339,0.334,96.244,0.0,0.0,0.083,0.0,77824.0,0.0,1.0,1612320768.0,858701824.0,1378631680.0,29769420800.0,10306362.0,384563.0
13-04 02:32:28,3.253,0.334,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612574720.0,858701824.0,1378631680.0,29769166848.0,10247089.0,389025.0
13-04 02:32:29,3.180,0.167,96.402,0.167,0.0,0.084,0.0,49152.0,0.0,5.0,1612697600.0,858701824.0,1378635776.0,29769039872.0,10332532.0,395665.0
13-04 02:32:30,3.497,0.250,96.087,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1612693504.0,858701824.0,1378639872.0,29769039872.0,9972726.0,394484.0
13-04 02:32:31,3.417,0.417,96.167,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1612693504.0,858701824.0,1378639872.0,29769039872.0,10464404.0,407421.0
13-04 02:32:32,2.664,0.333,96.919,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612689408.0,858701824.0,1378643968.0,29769039872.0,7857097.0,367534.0
13-04 02:32:33,2.848,0.335,96.734,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1612812288.0,858701824.0,1378648064.0,29768912896.0,9777064.0,381114.0
13-04 02:32:34,4.0,0.250,95.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1612812288.0,858701824.0,1378648064.0,29768912896.0,10572088.0,413134.0
13-04 02:32:35,3.169,0.083,96.580,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1612812288.0,858701824.0,1378648064.0,29768912896.0,10193620.0,373738.0
13-04 02:32:36,3.414,0.416,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612808192.0,858701824.0,1378652160.0,29768912896.0,10739319.0,392695.0
13-04 02:32:37,3.670,0.167,96.163,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1612836864.0,858701824.0,1378656256.0,29768880128.0,9314848.0,393693.0
13-04 02:32:38,2.764,0.168,96.985,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1612804096.0,858701824.0,1378656256.0,29768912896.0,10182537.0,377985.0
13-04 02:32:39,3.018,0.168,96.731,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1612931072.0,858701824.0,1378656256.0,29768785920.0,10919352.0,393183.0
13-04 02:32:40,3.253,0.167,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1613021184.0,858701824.0,1378660352.0,29768691712.0,9489319.0,406023.0
13-04 02:32:41,3.339,0.250,96.244,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1613045760.0,858701824.0,1378668544.0,29768658944.0,9160004.0,370867.0
13-04 02:32:42,2.840,0.084,96.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1612959744.0,858701824.0,1378672640.0,29768740864.0,9721465.0,440086.0
13-04 02:32:43,3.339,0.334,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612926976.0,858701824.0,1378672640.0,29768773632.0,10316927.0,400641.0
13-04 02:32:44,3.0,0.250,96.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1613086720.0,858701824.0,1378672640.0,29768613888.0,9395259.0,368066.0
13-04 02:32:45,2.931,0.168,96.901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1613082624.0,858701824.0,1378676736.0,29768613888.0,9291618.0,386019.0
13-04 02:32:46,3.161,0.166,96.339,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,1613078528.0,858701824.0,1378680832.0,29768613888.0,9317499.0,390357.0
13-04 02:32:47,2.838,0.417,96.661,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1613238272.0,858701824.0,1378680832.0,29768454144.0,10343130.0,384088.0
13-04 02:32:48,3.167,0.167,96.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610825728.0,858701824.0,1378680832.0,29770866688.0,8044340.0,371762.0
13-04 02:32:49,3.667,0.250,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1610801152.0,858701824.0,1378680832.0,29770891264.0,10388728.0,418639.0
13-04 02:32:50,3.164,0.250,96.503,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1610919936.0,858701824.0,1378689024.0,29770764288.0,8958579.0,373477.0
13-04 02:32:51,3.250,0.333,96.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1611046912.0,858701824.0,1378689024.0,29770637312.0,9662724.0,395721.0
13-04 02:32:52,2.917,0.333,96.583,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1611329536.0,858701824.0,1378693120.0,29770350592.0,9354819.0,365960.0
13-04 02:32:53,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612730368.0,858701824.0,1378693120.0,29768949760.0,6116753.0,66669.0
13-04 02:32:54,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612439552.0,858701824.0,1378693120.0,29769240576.0,2208289.0,29916.0
13-04 02:32:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1612435456.0,858701824.0,1378697216.0,29769240576.0,93465.0,4380.0
13-04 02:32:56,0.0,0.334,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1200300032.0,858701824.0,1378697216.0,30181376000.0,11012.0,25482.0
13-04 02:32:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1200287744.0,858701824.0,1378701312.0,30181384192.0,3759.0,3854.0
13-04 02:32:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1200283648.0,858701824.0,1378705408.0,30181384192.0,4927.0,4515.0
13-04 02:32:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200279552.0,858701824.0,1378709504.0,30181384192.0,5213.0,3835.0
13-04 02:33:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1200279552.0,858701824.0,1378709504.0,30181384192.0,1807.0,1964.0
13-04 02:33:01,6.030,1.843,92.127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188835328.0,858701824.0,1378660352.0,30192877568.0,18124.0,17645.0
13-04 02:33:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1188823040.0,858701824.0,1378664448.0,30192885760.0,4113.0,3181.0
13-04 02:33:03,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188823040.0,858701824.0,1378664448.0,30192885760.0,2134.0,2188.0
13-04 02:33:04,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1188831232.0,858701824.0,1378664448.0,30192877568.0,6064.0,4283.0
13-04 02:33:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188827136.0,858701824.0,1378668544.0,30192877568.0,1655.0,1849.0
13-04 02:33:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,1188806656.0,858701824.0,1378689024.0,30192877568.0,11648.0,10887.0
13-04 02:33:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188806656.0,858701824.0,1378689024.0,30192877568.0,6789.0,5452.0
13-04 02:33:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188802560.0,858701824.0,1378693120.0,30192877568.0,4639.0,4400.0
13-04 02:33:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188802560.0,858701824.0,1378693120.0,30192877568.0,4381.0,4079.0
13-04 02:33:10,0.167,0.0,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1188790272.0,858701824.0,1378697216.0,30192885760.0,5652.0,4888.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1188786176.0,858701824.0,1378701312.0,30192885760.0,2718.0,2454.0
13-04 02:33:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188782080.0,858701824.0,1378705408.0,30192885760.0,3995.0,3157.0
13-04 02:33:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188777984.0,858701824.0,1378709504.0,30192885760.0,5926.0,4657.0
13-04 02:33:14,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188777984.0,858701824.0,1378709504.0,30192885760.0,5384.0,3925.0
13-04 02:33:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1188769792.0,858701824.0,1378717696.0,30192885760.0,5826.0,6392.0
13-04 02:33:16,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1188769792.0,858701824.0,1378717696.0,30192885760.0,5480.0,6026.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1188769792.0,858701824.0,1378717696.0,30192885760.0,5280.0,3833.0
13-04 02:33:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188765696.0,858701824.0,1378721792.0,30192885760.0,1875.0,1962.0
13-04 02:33:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188765696.0,858701824.0,1378721792.0,30192885760.0,2630.0,3158.0
13-04 02:33:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188761600.0,858701824.0,1378725888.0,30192885760.0,5384.0,3924.0
13-04 02:33:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188761600.0,858701824.0,1378725888.0,30192885760.0,3142.0,2707.0
13-04 02:33:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1188757504.0,858701824.0,1378729984.0,30192885760.0,8139.0,7158.0
13-04 02:33:23,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1188753408.0,858701824.0,1378734080.0,30192885760.0,4867.0,4441.0
13-04 02:33:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188753408.0,858701824.0,1378734080.0,30192885760.0,3699.0,3721.0
13-04 02:33:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188749312.0,858701824.0,1378738176.0,30192885760.0,2460.0,3131.0
13-04 02:33:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1188749312.0,858701824.0,1378738176.0,30192885760.0,4398.0,3904.0
13-04 02:33:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1188745216.0,858701824.0,1378742272.0,30192885760.0,4373.0,3403.0
13-04 02:33:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1188745216.0,858701824.0,1378742272.0,30192885760.0,2876.0,2525.0
13-04 02:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188745216.0,858701824.0,1378742272.0,30192885760.0,2878.0,2525.0
13-04 02:33:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188741120.0,858701824.0,1378746368.0,30192885760.0,7128.0,6187.0
13-04 02:33:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1188737024.0,858701824.0,1378750464.0,30192885760.0,7660.0,7249.0
13-04 02:33:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,1188732928.0,858701824.0,1378754560.0,30192885760.0,6789.0,6354.0
13-04 02:33:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188732928.0,858701824.0,1378754560.0,30192885760.0,1772.0,1871.0
13-04 02:33:34,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1188728832.0,858701824.0,1378758656.0,30192885760.0,2978.0,2616.0
13-04 02:33:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188728832.0,858701824.0,1378758656.0,30192885760.0,2035.0,2093.0
13-04 02:33:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188724736.0,858701824.0,1378762752.0,30192885760.0,3202.0,2747.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1188724736.0,858701824.0,1378762752.0,30192885760.0,4113.0,3243.0
13-04 02:33:38,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188720640.0,858701824.0,1378766848.0,30192885760.0,5488.0,5585.0
13-04 02:33:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188720640.0,858701824.0,1378766848.0,30192885760.0,2823.0,3553.0
13-04 02:33:40,0.167,0.083,99.666,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1188691968.0,858701824.0,1378787328.0,30192893952.0,14661.0,13636.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188687872.0,858701824.0,1378791424.0,30192893952.0,1774.0,1866.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,1188687872.0,858701824.0,1378791424.0,30192893952.0,5169.0,5266.0
13-04 02:33:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188683776.0,858701824.0,1378795520.0,30192893952.0,6450.0,4958.0
13-04 02:33:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188683776.0,858701824.0,1378795520.0,30192893952.0,665.0,1254.0
13-04 02:33:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188679680.0,858701824.0,1378799616.0,30192893952.0,1973.0,2050.0
13-04 02:33:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1188675584.0,858701824.0,1378803712.0,30192893952.0,5445.0,3993.0
13-04 02:33:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1188671488.0,858701824.0,1378807808.0,30192893952.0,6947.0,7997.0
13-04 02:33:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188667392.0,858701824.0,1378811904.0,30192893952.0,5383.0,3921.0
13-04 02:33:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188675584.0,858701824.0,1378811904.0,30192885760.0,1975.0,2050.0
13-04 02:33:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188675584.0,858701824.0,1378811904.0,30192885760.0,1874.0,2024.0
13-04 02:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1188671488.0,858701824.0,1378816000.0,30192885760.0,4357.0,3830.0
13-04 02:33:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1188671488.0,858701824.0,1378816000.0,30192885760.0,5026.0,4592.0
13-04 02:33:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188671488.0,858701824.0,1378816000.0,30192885760.0,3044.0,2678.0
13-04 02:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188667392.0,858701824.0,1378820096.0,30192885760.0,9080.0,7710.0
13-04 02:33:55,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188663296.0,858701824.0,1378824192.0,30192885760.0,5442.0,3993.0
13-04 02:33:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188659200.0,858701824.0,1378828288.0,30192885760.0,4733.0,4433.0
13-04 02:33:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1188659200.0,858701824.0,1378828288.0,30192885760.0,3382.0,4412.0
13-04 02:33:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1188655104.0,858701824.0,1378832384.0,30192885760.0,3040.0,2611.0
13-04 02:33:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188655104.0,858701824.0,1378832384.0,30192885760.0,665.0,1254.0
13-04 02:34:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188655104.0,858701824.0,1378832384.0,30192885760.0,3005.0,2630.0
13-04 02:34:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1188651008.0,858701824.0,1378836480.0,30192885760.0,3256.0,3231.0
13-04 02:34:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1188646912.0,858701824.0,1378840576.0,30192885760.0,8921.0,5974.0
13-04 02:34:03,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1188651008.0,858701824.0,1378844672.0,30192877568.0,3916.0,3990.0
13-04 02:34:04,0.0,0.167,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1188651008.0,858701824.0,1378844672.0,30192877568.0,3988.0,3194.0
13-04 02:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188646912.0,858701824.0,1378848768.0,30192877568.0,5104.0,5490.0
13-04 02:34:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188646912.0,858701824.0,1378848768.0,30192877568.0,4382.0,4138.0
13-04 02:34:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1188646912.0,858701824.0,1378848768.0,30192877568.0,2620.0,2358.0
13-04 02:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1188642816.0,858701824.0,1378852864.0,30192877568.0,2718.0,2514.0
13-04 02:34:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188642816.0,858701824.0,1378852864.0,30192877568.0,3927.0,3152.0
13-04 02:34:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1188638720.0,858701824.0,1378856960.0,30192877568.0,7366.0,5112.0
13-04 02:34:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188634624.0,858701824.0,1378861056.0,30192877568.0,6325.0,6113.0
13-04 02:34:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1188630528.0,858701824.0,1378865152.0,30192877568.0,4411.0,4229.0
13-04 02:34:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1188630528.0,858701824.0,1378865152.0,30192877568.0,5293.0,5051.0
13-04 02:34:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1188626432.0,858701824.0,1378869248.0,30192877568.0,5667.0,4658.0
13-04 02:34:15,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188626432.0,858701824.0,1378869248.0,30192877568.0,3071.0,2630.0
13-04 02:34:16,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1188618240.0,858701824.0,1378877440.0,30192877568.0,3875.0,3938.0
13-04 02:34:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1188618240.0,858701824.0,1378877440.0,30192877568.0,5380.0,3921.0
13-04 02:34:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188614144.0,858701824.0,1378881536.0,30192877568.0,5228.0,4789.0
13-04 02:34:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1188614144.0,858701824.0,1378881536.0,30192877568.0,1259.0,2389.0
13-04 02:34:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187721216.0,858701824.0,1387274240.0,30185377792.0,5534.0,4132.0
13-04 02:34:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187717120.0,858701824.0,1387278336.0,30185377792.0,4252.0,4867.0
13-04 02:34:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187717120.0,858701824.0,1387278336.0,30185377792.0,5027.0,4598.0
13-04 02:34:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187713024.0,858701824.0,1387282432.0,30185377792.0,4364.0,3863.0
13-04 02:34:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187713024.0,858701824.0,1387282432.0,30185377792.0,2941.0,2592.0
13-04 02:34:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187708928.0,858701824.0,1387286528.0,30185377792.0,4371.0,3403.0
13-04 02:34:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187708928.0,858701824.0,1387286528.0,30185377792.0,3757.0,3859.0
13-04 02:34:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187704832.0,858701824.0,1387290624.0,30185377792.0,1995.0,2046.0
13-04 02:34:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187704832.0,858701824.0,1387290624.0,30185377792.0,5151.0,3833.0
13-04 02:34:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187700736.0,858701824.0,1387294720.0,30185377792.0,4511.0,5120.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187700736.0,858701824.0,1387294720.0,30185377792.0,4709.0,4722.0
13-04 02:34:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1187696640.0,858701824.0,1387298816.0,30185377792.0,2945.0,2523.0
13-04 02:34:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187696640.0,858701824.0,1387298816.0,30185377792.0,5124.0,4175.0
13-04 02:34:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187692544.0,858701824.0,1387302912.0,30185377792.0,4465.0,3966.0
13-04 02:34:34,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187692544.0,858701824.0,1387302912.0,30185377792.0,3595.0,3759.0
13-04 02:34:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187688448.0,858701824.0,1387307008.0,30185377792.0,5275.0,3908.0
13-04 02:34:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187684352.0,858701824.0,1387311104.0,30185377792.0,4902.0,4533.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1187684352.0,858701824.0,1387311104.0,30185377792.0,1519.0,2643.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187684352.0,858701824.0,1387311104.0,30185377792.0,1709.0,1872.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187680256.0,858701824.0,1387315200.0,30185377792.0,6215.0,5394.0
13-04 02:34:40,0.0,0.083,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1187676160.0,858701824.0,1387319296.0,30185377792.0,5640.0,4146.0
13-04 02:34:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187676160.0,858701824.0,1387319296.0,30185377792.0,1874.0,2026.0
13-04 02:34:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1187676160.0,858701824.0,1387319296.0,30185377792.0,2859.0,3300.0
13-04 02:34:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187667968.0,858701824.0,1387327488.0,30185377792.0,10509.0,8078.0
13-04 02:34:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187667968.0,858701824.0,1387327488.0,30185377792.0,4565.0,5545.0
13-04 02:34:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187663872.0,858701824.0,1387331584.0,30185377792.0,4048.0,3179.0
13-04 02:34:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187663872.0,858701824.0,1387331584.0,30185377792.0,3043.0,2616.0
13-04 02:34:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1187659776.0,858701824.0,1387335680.0,30185377792.0,3759.0,3828.0
13-04 02:34:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187655680.0,858701824.0,1387339776.0,30185377792.0,1934.0,2004.0
13-04 02:34:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187651584.0,858701824.0,1387343872.0,30185377792.0,6586.0,4669.0
13-04 02:34:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187577856.0,858701824.0,1387343872.0,30185451520.0,1873.0,1962.0
13-04 02:34:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1187573760.0,858701824.0,1387347968.0,30185451520.0,5087.0,4678.0
13-04 02:34:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1187569664.0,858701824.0,1387352064.0,30185451520.0,6390.0,6955.0
13-04 02:34:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187569664.0,858701824.0,1387352064.0,30185451520.0,2880.0,2523.0
13-04 02:34:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187565568.0,858701824.0,1387356160.0,30185451520.0,4989.0,5059.0
13-04 02:34:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187565568.0,858701824.0,1387356160.0,30185451520.0,4271.0,3309.0
13-04 02:34:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187565568.0,858701824.0,1387356160.0,30185451520.0,3203.0,2749.0
13-04 02:34:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187561472.0,858701824.0,1387360256.0,30185451520.0,605.0,1283.0
13-04 02:34:58,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187561472.0,858701824.0,1387360256.0,30185451520.0,5478.0,4013.0
13-04 02:34:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187557376.0,858701824.0,1387364352.0,30185451520.0,3717.0,3843.0
13-04 02:35:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187557376.0,858701824.0,1387364352.0,30185451520.0,3043.0,2616.0
13-04 02:35:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1187438592.0,858701824.0,1387372544.0,30185562112.0,10157.0,8178.0
13-04 02:35:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187438592.0,858701824.0,1387372544.0,30185562112.0,1816.0,2401.0
13-04 02:35:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187434496.0,858701824.0,1387376640.0,30185562112.0,2430.0,3043.0
13-04 02:35:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187426304.0,858701824.0,1387376640.0,30185570304.0,6510.0,5160.0
13-04 02:35:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187422208.0,858701824.0,1387380736.0,30185570304.0,3826.0,3064.0
13-04 02:35:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187422208.0,858701824.0,1387380736.0,30185570304.0,2593.0,2412.0
13-04 02:35:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187418112.0,858701824.0,1387384832.0,30185570304.0,6843.0,5458.0
13-04 02:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187409920.0,858701824.0,1387384832.0,30185578496.0,3471.0,3748.0
13-04 02:35:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187409920.0,858701824.0,1387384832.0,30185578496.0,2657.0,2478.0
13-04 02:35:10,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187393536.0,858701824.0,1387393024.0,30185586688.0,11083.0,8695.0
13-04 02:35:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187393536.0,858701824.0,1387393024.0,30185586688.0,1389.0,1662.0
13-04 02:35:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1187393536.0,858701824.0,1387393024.0,30185586688.0,4964.0,3623.0
13-04 02:35:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187389440.0,858701824.0,1387397120.0,30185586688.0,4800.0,4012.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187385344.0,858701824.0,1387401216.0,30185586688.0,4468.0,3910.0
13-04 02:35:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187385344.0,858701824.0,1387401216.0,30185586688.0,2060.0,2144.0
13-04 02:35:16,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1187381248.0,858705920.0,1387401216.0,30185586688.0,3141.0,4287.0
13-04 02:35:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187368960.0,858705920.0,1387405312.0,30185594880.0,6616.0,4762.0
13-04 02:35:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1187364864.0,858705920.0,1387409408.0,30185594880.0,6518.0,6217.0
13-04 02:35:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187360768.0,858705920.0,1387413504.0,30185594880.0,3043.0,2618.0
13-04 02:35:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187356672.0,858705920.0,1387417600.0,30185594880.0,3001.0,2565.0
13-04 02:35:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187356672.0,858705920.0,1387417600.0,30185594880.0,3205.0,2750.0
13-04 02:35:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1187352576.0,858705920.0,1387421696.0,30185594880.0,3917.0,4018.0
13-04 02:35:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,3.0,1187352576.0,858705920.0,1387421696.0,30185594880.0,3398.0,3346.0
13-04 02:35:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187352576.0,858705920.0,1387421696.0,30185594880.0,6746.0,6272.0
13-04 02:35:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187344384.0,858705920.0,1387429888.0,30185594880.0,3183.0,4239.0
13-04 02:35:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187340288.0,858705920.0,1387433984.0,30185594880.0,7623.0,5207.0
13-04 02:35:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1187340288.0,858705920.0,1387433984.0,30185594880.0,3854.0,3985.0
13-04 02:35:28,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187340288.0,858705920.0,1387433984.0,30185594880.0,4306.0,3405.0
13-04 02:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187336192.0,858705920.0,1387438080.0,30185594880.0,1834.0,1915.0
13-04 02:35:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187336192.0,858705920.0,1387438080.0,30185594880.0,4953.0,4094.0
13-04 02:35:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187332096.0,858705920.0,1387442176.0,30185594880.0,3202.0,2782.0
13-04 02:35:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1187332096.0,858705920.0,1387442176.0,30185594880.0,2173.0,3815.0
13-04 02:35:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1187328000.0,858705920.0,1387446272.0,30185594880.0,6136.0,5186.0
13-04 02:35:34,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187328000.0,858705920.0,1387446272.0,30185594880.0,5019.0,4993.0
13-04 02:35:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187323904.0,858705920.0,1387450368.0,30185594880.0,5317.0,3925.0
13-04 02:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187319808.0,858705920.0,1387454464.0,30185594880.0,5283.0,3834.0
13-04 02:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187319808.0,858705920.0,1387454464.0,30185594880.0,1974.0,2054.0
13-04 02:35:38,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187319808.0,858705920.0,1387454464.0,30185594880.0,1867.0,2037.0
13-04 02:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187315712.0,858705920.0,1387458560.0,30185594880.0,4971.0,4781.0
13-04 02:35:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187315712.0,858705920.0,1387458560.0,30185594880.0,3651.0,3810.0
13-04 02:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187311616.0,858705920.0,1387462656.0,30185594880.0,4768.0,4348.0
13-04 02:35:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187311616.0,858705920.0,1387462656.0,30185594880.0,3979.0,4171.0
13-04 02:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1187307520.0,858705920.0,1387466752.0,30185594880.0,4165.0,4173.0
13-04 02:35:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187303424.0,858705920.0,1387470848.0,30185594880.0,7717.0,5271.0
13-04 02:35:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187303424.0,858705920.0,1387470848.0,30185594880.0,865.0,1437.0
13-04 02:35:46,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1187303424.0,858705920.0,1387470848.0,30185594880.0,1807.0,1958.0
13-04 02:35:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1187299328.0,858705920.0,1387474944.0,30185594880.0,5698.0,5794.0
13-04 02:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187295232.0,858705920.0,1387479040.0,30185594880.0,7777.0,5269.0
13-04 02:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187291136.0,858705920.0,1387483136.0,30185594880.0,1459.0,2564.0
13-04 02:35:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187291136.0,858705920.0,1387483136.0,30185594880.0,3004.0,2564.0
13-04 02:35:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187291136.0,858705920.0,1387483136.0,30185594880.0,2527.0,3129.0
13-04 02:35:52,0.749,0.083,98.918,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1187409920.0,858705920.0,1387491328.0,30185467904.0,6246.0,5330.0
13-04 02:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,3.0,1187405824.0,858705920.0,1387495424.0,30185467904.0,5639.0,4563.0
13-04 02:35:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1187405824.0,858705920.0,1387495424.0,30185467904.0,4929.0,4513.0
13-04 02:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187401728.0,858705920.0,1387499520.0,30185467904.0,4346.0,3453.0
13-04 02:35:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187401728.0,858705920.0,1387499520.0,30185467904.0,2421.0,3115.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187397632.0,858705920.0,1387503616.0,30185467904.0,4042.0,3180.0
13-04 02:35:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1187397632.0,858705920.0,1387503616.0,30185467904.0,2628.0,3224.0
13-04 02:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187393536.0,858705920.0,1387507712.0,30185467904.0,4332.0,3355.0
13-04 02:36:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187393536.0,858705920.0,1387507712.0,30185467904.0,2529.0,3133.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187389440.0,858705920.0,1387511808.0,30185467904.0,5678.0,5329.0
13-04 02:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187389440.0,858705920.0,1387511808.0,30185467904.0,4311.0,3357.0
13-04 02:36:03,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187385344.0,858705920.0,1387515904.0,30185467904.0,1895.0,2020.0
13-04 02:36:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187381248.0,858705920.0,1387520000.0,30185467904.0,7557.0,5735.0
13-04 02:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187377152.0,858705920.0,1387524096.0,30185467904.0,6749.0,5477.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187377152.0,858705920.0,1387524096.0,30185467904.0,2845.0,2495.0
13-04 02:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1187328000.0,858705920.0,1387524096.0,30185517056.0,4549.0,4233.0
13-04 02:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187328000.0,858705920.0,1387524096.0,30185517056.0,1549.0,1799.0
13-04 02:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187323904.0,858705920.0,1387528192.0,30185517056.0,4382.0,4144.0
13-04 02:36:10,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187319808.0,858705920.0,1387532288.0,30185517056.0,4542.0,4308.0
13-04 02:36:11,0.250,0.083,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187315712.0,858705920.0,1387536384.0,30185517056.0,7332.0,5027.0
13-04 02:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187315712.0,858705920.0,1387536384.0,30185517056.0,5216.0,3926.0
13-04 02:36:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187311616.0,858705920.0,1387540480.0,30185517056.0,7565.0,6364.0
13-04 02:36:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187438592.0,858705920.0,1387540480.0,30185390080.0,3431.0,3434.0
13-04 02:36:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187434496.0,858705920.0,1387544576.0,30185390080.0,2133.0,2134.0
13-04 02:36:16,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1187434496.0,858705920.0,1387544576.0,30185390080.0,3600.0,3692.0
13-04 02:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187557376.0,858705920.0,1387548672.0,30185263104.0,4885.0,4463.0
13-04 02:36:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187553280.0,858705920.0,1387552768.0,30185263104.0,3633.0,3784.0
13-04 02:36:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187553280.0,858705920.0,1387552768.0,30185263104.0,4214.0,3268.0
13-04 02:36:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187549184.0,858705920.0,1387556864.0,30185263104.0,6053.0,5121.0
13-04 02:36:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187545088.0,858705920.0,1387560960.0,30185263104.0,4311.0,3362.0
13-04 02:36:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1187545088.0,858705920.0,1387560960.0,30185263104.0,3760.0,3919.0
13-04 02:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1187540992.0,858705920.0,1387565056.0,30185263104.0,3897.0,3903.0
13-04 02:36:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187536896.0,858705920.0,1387569152.0,30185263104.0,1519.0,2645.0
13-04 02:36:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187532800.0,858705920.0,1387573248.0,30185263104.0,9036.0,6479.0
13-04 02:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1187532800.0,858705920.0,1387573248.0,30185263104.0,2033.0,2096.0
13-04 02:36:27,0.167,0.083,99.500,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,1187532800.0,858705920.0,1387573248.0,30185263104.0,2488.0,3116.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187528704.0,858705920.0,1387577344.0,30185263104.0,3004.0,2568.0
13-04 02:36:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187524608.0,858705920.0,1387581440.0,30185263104.0,5970.0,5095.0
13-04 02:36:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187508224.0,858705920.0,1387581440.0,30185279488.0,2746.0,2784.0
13-04 02:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187508224.0,858705920.0,1387581440.0,30185279488.0,4928.0,4441.0
13-04 02:36:32,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1187504128.0,858705920.0,1387585536.0,30185279488.0,5826.0,5533.0
13-04 02:36:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1187500032.0,858705920.0,1387589632.0,30185279488.0,4987.0,4483.0
13-04 02:36:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187500032.0,858705920.0,1387589632.0,30185279488.0,1896.0,1946.0
13-04 02:36:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187495936.0,858705920.0,1387593728.0,30185279488.0,7901.0,5887.0
13-04 02:36:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187491840.0,858705920.0,1387597824.0,30185279488.0,1966.0,2053.0
13-04 02:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187393536.0,858705920.0,1387597824.0,30185377792.0,5085.0,4574.0
13-04 02:36:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187389440.0,858705920.0,1387601920.0,30185377792.0,3206.0,2707.0
13-04 02:36:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187389440.0,858705920.0,1387601920.0,30185377792.0,3712.0,3930.0
13-04 02:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187389440.0,858705920.0,1387601920.0,30185377792.0,2033.0,2055.0
13-04 02:36:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187385344.0,858705920.0,1387606016.0,30185377792.0,3919.0,3953.0
13-04 02:36:42,0.249,0.166,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1187381248.0,858705920.0,1387610112.0,30185377792.0,7347.0,5958.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187381248.0,858705920.0,1387610112.0,30185377792.0,2806.0,2859.0
13-04 02:36:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187377152.0,858705920.0,1387614208.0,30185377792.0,4888.0,4393.0
13-04 02:36:45,0.0,0.167,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187377152.0,858705920.0,1387614208.0,30185377792.0,4687.0,4045.0
13-04 02:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187373056.0,858705920.0,1387618304.0,30185377792.0,3916.0,3480.0
13-04 02:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187373056.0,858705920.0,1387618304.0,30185377792.0,2194.0,2187.0
13-04 02:36:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187368960.0,858705920.0,1387622400.0,30185377792.0,5480.0,5521.0
13-04 02:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187368960.0,858705920.0,1387622400.0,30185377792.0,5186.0,4696.0
13-04 02:36:50,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187364864.0,858705920.0,1387626496.0,30185377792.0,2172.0,2036.0
13-04 02:36:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187360768.0,858705920.0,1387630592.0,30185377792.0,7061.0,3964.0
13-04 02:36:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187360768.0,858705920.0,1387630592.0,30185377792.0,3875.0,3852.0
13-04 02:36:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187356672.0,858705920.0,1387634688.0,30185377792.0,4230.0,3221.0
13-04 02:36:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187352576.0,858705920.0,1387638784.0,30185377792.0,6515.0,5868.0
13-04 02:36:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187348480.0,858705920.0,1387642880.0,30185377792.0,1876.0,1963.0
13-04 02:36:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187344384.0,858705920.0,1387646976.0,30185377792.0,5963.0,5091.0
13-04 02:36:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1187340288.0,858710016.0,1387646976.0,30185377792.0,7526.0,7508.0
13-04 02:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,4.0,1187336192.0,858710016.0,1387651072.0,30185377792.0,3097.0,2691.0
13-04 02:36:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187336192.0,858710016.0,1387651072.0,30185377792.0,2034.0,2054.0
13-04 02:37:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187332096.0,858710016.0,1387655168.0,30185377792.0,2940.0,2526.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187332096.0,858710016.0,1387655168.0,30185377792.0,4371.0,3362.0
13-04 02:37:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1187328000.0,858710016.0,1387659264.0,30185377792.0,2607.0,3125.0
13-04 02:37:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187328000.0,858710016.0,1387659264.0,30185377792.0,4861.0,4442.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1187319808.0,858710016.0,1387667456.0,30185377792.0,8872.0,6477.0
13-04 02:37:05,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187319808.0,858710016.0,1387667456.0,30185377792.0,2557.0,2320.0
13-04 02:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187315712.0,858710016.0,1387671552.0,30185377792.0,5296.0,5497.0
13-04 02:37:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187315712.0,858710016.0,1387671552.0,30185377792.0,2653.0,2411.0
13-04 02:37:08,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1187311616.0,858710016.0,1387675648.0,30185377792.0,7495.0,5118.0
13-04 02:37:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1187307520.0,858710016.0,1387679744.0,30185377792.0,3938.0,3149.0
13-04 02:37:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187307520.0,858710016.0,1387679744.0,30185377792.0,4989.0,3718.0
13-04 02:37:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187303424.0,858710016.0,1387683840.0,30185377792.0,5744.0,5046.0
13-04 02:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187299328.0,858710016.0,1387687936.0,30185377792.0,5549.0,4797.0
13-04 02:37:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187299328.0,858710016.0,1387687936.0,30185377792.0,2360.0,2648.0
13-04 02:37:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1187295232.0,858710016.0,1387692032.0,30185377792.0,3952.0,4466.0
13-04 02:37:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187295232.0,858710016.0,1387692032.0,30185377792.0,5996.0,5045.0
13-04 02:37:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187291136.0,858710016.0,1387696128.0,30185377792.0,3263.0,2791.0
13-04 02:37:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187291136.0,858710016.0,1387696128.0,30185377792.0,5248.0,3925.0
13-04 02:37:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187287040.0,858710016.0,1387700224.0,30185377792.0,1359.0,2545.0
13-04 02:37:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187287040.0,858710016.0,1387700224.0,30185377792.0,5206.0,3877.0
13-04 02:37:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187282944.0,858710016.0,1387704320.0,30185377792.0,4768.0,4349.0
13-04 02:37:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187282944.0,858710016.0,1387704320.0,30185377792.0,2033.0,2095.0
13-04 02:37:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187278848.0,858710016.0,1387708416.0,30185377792.0,6651.0,7200.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187278848.0,858710016.0,1387708416.0,30185377792.0,1875.0,1964.0
13-04 02:37:24,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187274752.0,858710016.0,1387712512.0,30185377792.0,6585.0,4671.0
13-04 02:37:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187270656.0,858710016.0,1387716608.0,30185377792.0,2428.0,2976.0
13-04 02:37:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187254272.0,858710016.0,1387732992.0,30185377792.0,10709.0,10186.0
13-04 02:37:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187250176.0,858710016.0,1387737088.0,30185377792.0,925.0,1485.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187246080.0,858710016.0,1387741184.0,30185377792.0,5384.0,3926.0
13-04 02:37:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187241984.0,858710016.0,1387745280.0,30185377792.0,6093.0,5171.0
13-04 02:37:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187241984.0,858710016.0,1387745280.0,30185377792.0,2429.0,3107.0
13-04 02:37:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187237888.0,858710016.0,1387749376.0,30185377792.0,4671.0,4773.0
13-04 02:37:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1187233792.0,858714112.0,1387749376.0,30185377792.0,3952.0,3529.0
13-04 02:37:33,0.166,0.166,99.667,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1187229696.0,858714112.0,1387753472.0,30185377792.0,5378.0,3926.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187229696.0,858714112.0,1387753472.0,30185377792.0,2430.0,3043.0
13-04 02:37:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1187225600.0,858714112.0,1387757568.0,30185377792.0,5565.0,4623.0
13-04 02:37:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187221504.0,858714112.0,1387761664.0,30185377792.0,7159.0,5708.0
13-04 02:37:37,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1187217408.0,858714112.0,1387765760.0,30185377792.0,3600.0,3696.0
13-04 02:37:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187217408.0,858714112.0,1387765760.0,30185377792.0,2073.0,2142.0
13-04 02:37:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187217408.0,858714112.0,1387765760.0,30185377792.0,3383.0,3077.0
13-04 02:37:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187213312.0,858714112.0,1387769856.0,30185377792.0,2428.0,2971.0
13-04 02:37:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187213312.0,858714112.0,1387769856.0,30185377792.0,4634.0,4282.0
13-04 02:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187209216.0,858714112.0,1387773952.0,30185377792.0,1939.0,2025.0
13-04 02:37:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1187209216.0,858714112.0,1387773952.0,30185377792.0,6469.0,5135.0
13-04 02:37:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187205120.0,858714112.0,1387778048.0,30185377792.0,8118.0,7136.0
13-04 02:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187201024.0,858714112.0,1387782144.0,30185377792.0,1774.0,1871.0
13-04 02:37:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187201024.0,858714112.0,1387782144.0,30185377792.0,2945.0,2525.0
13-04 02:37:47,0.751,0.0,99.249,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187176448.0,858714112.0,1387798528.0,30185385984.0,9159.0,10254.0
13-04 02:37:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187172352.0,858714112.0,1387802624.0,30185385984.0,4173.0,3253.0
13-04 02:37:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187168256.0,858714112.0,1387806720.0,30185385984.0,2728.0,3313.0
13-04 02:37:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187168256.0,858714112.0,1387806720.0,30185385984.0,4146.0,3266.0
13-04 02:37:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187164160.0,858714112.0,1387810816.0,30185385984.0,5581.0,5617.0
13-04 02:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187164160.0,858714112.0,1387810816.0,30185385984.0,6197.0,5314.0
13-04 02:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187160064.0,858714112.0,1387814912.0,30185385984.0,1834.0,1911.0
13-04 02:37:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187160064.0,858714112.0,1387814912.0,30185385984.0,3697.0,3782.0
13-04 02:37:55,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187155968.0,858714112.0,1387819008.0,30185385984.0,4045.0,3246.0
13-04 02:37:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187155968.0,858714112.0,1387819008.0,30185385984.0,5026.0,4507.0
13-04 02:37:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187168256.0,858714112.0,1387823104.0,30185369600.0,5644.0,5752.0
13-04 02:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187168256.0,858714112.0,1387823104.0,30185369600.0,4899.0,4533.0
13-04 02:37:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187160064.0,858714112.0,1387831296.0,30185369600.0,6807.0,5220.0
13-04 02:38:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187155968.0,858714112.0,1387835392.0,30185369600.0,3143.0,2707.0
13-04 02:38:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187155968.0,858714112.0,1387835392.0,30185369600.0,2230.0,3373.0
13-04 02:38:02,0.083,0.166,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1187106816.0,858714112.0,1387835392.0,30185418752.0,3105.0,2658.0
13-04 02:38:03,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187102720.0,858714112.0,1387839488.0,30185418752.0,4211.0,3270.0
13-04 02:38:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187102720.0,858714112.0,1387839488.0,30185418752.0,8664.0,5845.0
13-04 02:38:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187098624.0,858714112.0,1387843584.0,30185418752.0,5135.0,5403.0
13-04 02:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187094528.0,858714112.0,1387847680.0,30185418752.0,5125.0,3758.0
13-04 02:38:07,0.0,0.167,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,1187086336.0,858718208.0,1387851776.0,30185418752.0,4481.0,4233.0
13-04 02:38:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1187086336.0,858718208.0,1387851776.0,30185418752.0,2559.0,2317.0
13-04 02:38:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187086336.0,858718208.0,1387851776.0,30185418752.0,4079.0,3703.0
13-04 02:38:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187082240.0,858718208.0,1387855872.0,30185418752.0,4497.0,4290.0
13-04 02:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187078144.0,858718208.0,1387859968.0,30185418752.0,7560.0,5159.0
13-04 02:38:12,0.167,0.083,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,6.0,1187196928.0,858722304.0,1387864064.0,30185291776.0,2818.0,2543.0
13-04 02:38:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187192832.0,858722304.0,1387868160.0,30185291776.0,8766.0,7110.0
13-04 02:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187192832.0,858722304.0,1387868160.0,30185291776.0,2073.0,3625.0
13-04 02:38:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187192832.0,858722304.0,1387868160.0,30185291776.0,2946.0,2526.0
13-04 02:38:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187188736.0,858722304.0,1387872256.0,30185291776.0,4924.0,4507.0
13-04 02:38:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187184640.0,858722304.0,1387876352.0,30185291776.0,6708.0,4744.0
13-04 02:38:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,8.0,1187180544.0,858726400.0,1387876352.0,30185291776.0,2589.0,3272.0
13-04 02:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187180544.0,858726400.0,1387876352.0,30185291776.0,5228.0,4779.0
13-04 02:38:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187176448.0,858726400.0,1387880448.0,30185291776.0,8394.0,7020.0
13-04 02:38:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187299328.0,858726400.0,1387884544.0,30185164800.0,4351.0,4890.0
13-04 02:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187299328.0,858726400.0,1387884544.0,30185164800.0,3760.0,3853.0
13-04 02:38:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187295232.0,858726400.0,1387888640.0,30185164800.0,1875.0,1964.0
13-04 02:38:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187291136.0,858730496.0,1387888640.0,30185164800.0,5544.0,4091.0
13-04 02:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187287040.0,858730496.0,1387892736.0,30185164800.0,4204.0,3270.0
13-04 02:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187282944.0,858730496.0,1387896832.0,30185164800.0,3658.0,3770.0
13-04 02:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187282944.0,858730496.0,1387896832.0,30185164800.0,3041.0,2616.0
13-04 02:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187282944.0,858730496.0,1387896832.0,30185164800.0,3857.0,3919.0
13-04 02:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187278848.0,858730496.0,1387900928.0,30185164800.0,3597.0,3629.0
13-04 02:38:30,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187274752.0,858734592.0,1387900928.0,30185164800.0,4888.0,4350.0
13-04 02:38:31,0.0,0.166,99.834,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187266560.0,858734592.0,1387909120.0,30185164800.0,4527.0,3956.0
13-04 02:38:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187262464.0,858734592.0,1387913216.0,30185164800.0,7812.0,5399.0
13-04 02:38:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187258368.0,858734592.0,1387917312.0,30185164800.0,765.0,1383.0
13-04 02:38:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187258368.0,858734592.0,1387917312.0,30185164800.0,1774.0,1873.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187258368.0,858734592.0,1387917312.0,30185164800.0,4210.0,3272.0
13-04 02:38:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187254272.0,858734592.0,1387921408.0,30185164800.0,4344.0,4999.0
13-04 02:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187254272.0,858734592.0,1387921408.0,30185164800.0,4959.0,4509.0
13-04 02:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187254272.0,858734592.0,1387921408.0,30185164800.0,1319.0,2431.0
13-04 02:38:39,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187246080.0,858734592.0,1387929600.0,30185164800.0,8035.0,5713.0
13-04 02:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187246080.0,858734592.0,1387929600.0,30185164800.0,4013.0,3647.0
13-04 02:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187241984.0,858734592.0,1387933696.0,30185164800.0,2976.0,2613.0
13-04 02:38:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1187241984.0,858734592.0,1387933696.0,30185164800.0,1259.0,2385.0
13-04 02:38:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1187241984.0,858734592.0,1387933696.0,30185164800.0,5562.0,6284.0
13-04 02:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1187352576.0,858734592.0,1387950080.0,30185037824.0,9687.0,9739.0
13-04 02:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187348480.0,858734592.0,1387954176.0,30185037824.0,5899.0,5091.0
13-04 02:38:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187344384.0,858734592.0,1387958272.0,30185037824.0,6190.0,4740.0
13-04 02:38:47,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1187344384.0,858734592.0,1387958272.0,30185037824.0,3077.0,2702.0
13-04 02:38:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187340288.0,858734592.0,1387962368.0,30185037824.0,4275.0,3309.0
13-04 02:38:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187340288.0,858734592.0,1387962368.0,30185037824.0,665.0,1355.0
13-04 02:38:50,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187336192.0,858734592.0,1387966464.0,30185037824.0,5581.0,5619.0
13-04 02:38:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187332096.0,858734592.0,1387970560.0,30185037824.0,3799.0,3812.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187332096.0,858734592.0,1387970560.0,30185037824.0,3959.0,4101.0
13-04 02:38:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187328000.0,858734592.0,1387974656.0,30185037824.0,4112.0,3180.0
13-04 02:38:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187328000.0,858734592.0,1387974656.0,30185037824.0,5374.0,3966.0
13-04 02:38:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187323904.0,858734592.0,1387978752.0,30185037824.0,7205.0,5746.0
13-04 02:38:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187319808.0,858734592.0,1387982848.0,30185037824.0,3330.0,3345.0
13-04 02:38:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187319808.0,858734592.0,1387982848.0,30185037824.0,2587.0,3204.0
13-04 02:38:58,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187315712.0,858734592.0,1387986944.0,30185037824.0,3658.0,3767.0
13-04 02:38:59,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1187315712.0,858734592.0,1387986944.0,30185037824.0,1874.0,2026.0
13-04 02:39:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187311616.0,858734592.0,1387991040.0,30185037824.0,7664.0,7244.0
13-04 02:39:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1187311616.0,858734592.0,1387991040.0,30185037824.0,5355.0,4214.0
13-04 02:39:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187307520.0,858734592.0,1387995136.0,30185037824.0,4297.0,3020.0
13-04 02:39:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187303424.0,858734592.0,1387999232.0,30185037824.0,1875.0,1962.0
13-04 02:39:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187299328.0,858734592.0,1388003328.0,30185037824.0,5550.0,4797.0
13-04 02:39:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1187299328.0,858734592.0,1388003328.0,30185037824.0,7048.0,5772.0
13-04 02:39:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187295232.0,858734592.0,1388007424.0,30185037824.0,4570.0,4778.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187291136.0,858734592.0,1388011520.0,30185037824.0,1789.0,2029.0
13-04 02:39:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187287040.0,858734592.0,1388015616.0,30185037824.0,6092.0,4446.0
13-04 02:39:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187287040.0,858734592.0,1388015616.0,30185037824.0,6652.0,5450.0
13-04 02:39:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187282944.0,858734592.0,1388019712.0,30185037824.0,3530.0,3270.0
13-04 02:39:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1187274752.0,858738688.0,1388023808.0,30185037824.0,6779.0,5494.0
13-04 02:39:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187274752.0,858738688.0,1388023808.0,30185037824.0,1589.0,1913.0
13-04 02:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187270656.0,858738688.0,1388027904.0,30185037824.0,7241.0,5450.0
13-04 02:39:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187266560.0,858738688.0,1388032000.0,30185037824.0,5520.0,5611.0
13-04 02:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187266560.0,858738688.0,1388032000.0,30185037824.0,3886.0,4429.0
13-04 02:39:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187262464.0,858738688.0,1388036096.0,30185037824.0,8333.0,6891.0
13-04 02:39:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1187262464.0,858738688.0,1388036096.0,30185037824.0,1772.0,1872.0
13-04 02:39:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1187258368.0,858738688.0,1388040192.0,30185037824.0,4047.0,3180.0
13-04 02:39:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187258368.0,858738688.0,1388040192.0,30185037824.0,4046.0,3180.0
13-04 02:39:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187254272.0,858738688.0,1388044288.0,30185037824.0,5066.0,4625.0
13-04 02:39:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1187254272.0,858738688.0,1388044288.0,30185037824.0,3136.0,2750.0
13-04 02:39:22,0.0,0.0,99.667,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,1187250176.0,858738688.0,1388048384.0,30185037824.0,4019.0,4110.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187250176.0,858738688.0,1388048384.0,30185037824.0,6589.0,6177.0
13-04 02:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187246080.0,858738688.0,1388052480.0,30185037824.0,4795.0,5847.0
13-04 02:39:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187250176.0,858738688.0,1388056576.0,30185029632.0,5439.0,4000.0
13-04 02:39:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187250176.0,858738688.0,1388056576.0,30185029632.0,4110.0,3181.0
13-04 02:39:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187246080.0,858738688.0,1388060672.0,30185029632.0,4931.0,4508.0
13-04 02:39:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187246080.0,858738688.0,1388060672.0,30185029632.0,1807.0,1964.0
13-04 02:39:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187241984.0,858738688.0,1388064768.0,30185029632.0,6130.0,5261.0
13-04 02:39:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187241984.0,858738688.0,1388064768.0,30185029632.0,3044.0,2618.0
13-04 02:39:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187237888.0,858738688.0,1388068864.0,30185029632.0,3856.0,3953.0
13-04 02:39:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187237888.0,858738688.0,1388068864.0,30185029632.0,4349.0,4893.0
13-04 02:39:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1187233792.0,858738688.0,1388072960.0,30185029632.0,2940.0,2527.0
13-04 02:39:34,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1187233792.0,858738688.0,1388072960.0,30185029632.0,4248.0,3363.0
13-04 02:39:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187229696.0,858738688.0,1388077056.0,30185029632.0,1774.0,1937.0
13-04 02:39:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187225600.0,858738688.0,1388081152.0,30185029632.0,5344.0,3875.0
13-04 02:39:37,0.915,0.166,98.835,0.0,0.0,0.083,0.0,16384.0,0.0,5.0,1187213312.0,858738688.0,1388101632.0,30185021440.0,13557.0,12340.0
13-04 02:39:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187209216.0,858738688.0,1388105728.0,30185021440.0,2424.0,3114.0
13-04 02:39:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187209216.0,858738688.0,1388105728.0,30185021440.0,1525.0,2568.0
13-04 02:39:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187205120.0,858738688.0,1388109824.0,30185021440.0,3869.0,4093.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187205120.0,858738688.0,1388109824.0,30185021440.0,1873.0,1964.0
13-04 02:39:42,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187205120.0,858738688.0,1388109824.0,30185021440.0,3009.0,2709.0
13-04 02:39:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187201024.0,858738688.0,1388113920.0,30185021440.0,9941.0,7050.0
13-04 02:39:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187196928.0,858738688.0,1388118016.0,30185021440.0,4858.0,4485.0
13-04 02:39:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187196928.0,858738688.0,1388118016.0,30185021440.0,4374.0,3405.0
13-04 02:39:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187192832.0,858738688.0,1388122112.0,30185021440.0,2689.0,3298.0
13-04 02:39:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1187192832.0,858738688.0,1388122112.0,30185021440.0,3131.0,3168.0
13-04 02:39:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187188736.0,858738688.0,1388126208.0,30185021440.0,4196.0,3388.0
13-04 02:39:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187188736.0,858738688.0,1388126208.0,30185021440.0,5265.0,6377.0
13-04 02:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187184640.0,858738688.0,1388130304.0,30185021440.0,2942.0,2526.0
13-04 02:39:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187180544.0,858738688.0,1388134400.0,30185021440.0,6512.0,4530.0
13-04 02:39:52,0.083,0.083,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1187180544.0,858738688.0,1388134400.0,30185021440.0,5617.0,5701.0
13-04 02:39:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1187176448.0,858738688.0,1388138496.0,30185021440.0,4314.0,3362.0
13-04 02:39:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187176448.0,858738688.0,1388138496.0,30185021440.0,4860.0,4515.0
13-04 02:39:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187172352.0,858738688.0,1388142592.0,30185021440.0,1774.0,1938.0
13-04 02:39:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187172352.0,858738688.0,1388142592.0,30185021440.0,2942.0,2526.0
13-04 02:39:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1187168256.0,858738688.0,1388146688.0,30185021440.0,3878.0,4510.0
13-04 02:39:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1187168256.0,858738688.0,1388146688.0,30185021440.0,1974.0,2054.0
13-04 02:39:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187164160.0,858738688.0,1388150784.0,30185021440.0,7794.0,6919.0
13-04 02:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187160064.0,858738688.0,1388154880.0,30185021440.0,5677.0,3926.0
13-04 02:40:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187155968.0,858738688.0,1388158976.0,30185021440.0,4607.0,3346.0
13-04 02:40:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187155968.0,858738688.0,1388158976.0,30185021440.0,3458.0,4064.0
13-04 02:40:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1187151872.0,858742784.0,1388158976.0,30185021440.0,3143.0,2709.0
13-04 02:40:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187147776.0,858742784.0,1388163072.0,30185021440.0,4600.0,4353.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187147776.0,858742784.0,1388163072.0,30185021440.0,2558.0,2316.0
13-04 02:40:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187143680.0,858742784.0,1388167168.0,30185021440.0,5486.0,4797.0
13-04 02:40:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187139584.0,858742784.0,1388171264.0,30185021440.0,5586.0,4887.0
13-04 02:40:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1187135488.0,858742784.0,1388175360.0,30185021440.0,6552.0,5166.0
13-04 02:40:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187131392.0,858742784.0,1388179456.0,30185021440.0,3888.0,3138.0
13-04 02:40:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187127296.0,858742784.0,1388183552.0,30185021440.0,6263.0,4465.0
13-04 02:40:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187127296.0,858742784.0,1388183552.0,30185021440.0,4315.0,4145.0
13-04 02:40:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187123200.0,858742784.0,1388187648.0,30185021440.0,5708.0,4964.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187123200.0,858742784.0,1388187648.0,30185021440.0,3801.0,5036.0
13-04 02:40:14,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187119104.0,858742784.0,1388191744.0,30185021440.0,5381.0,3926.0
13-04 02:40:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187119104.0,858742784.0,1388191744.0,30185021440.0,1934.0,2006.0
13-04 02:40:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187119104.0,858742784.0,1388191744.0,30185021440.0,3045.0,2618.0
13-04 02:40:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187115008.0,858742784.0,1388195840.0,30185021440.0,6478.0,4622.0
13-04 02:40:18,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1187110912.0,858742784.0,1388199936.0,30185021440.0,5659.0,4732.0
13-04 02:40:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187106816.0,858742784.0,1388204032.0,30185021440.0,6750.0,6333.0
13-04 02:40:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187106816.0,858742784.0,1388204032.0,30185021440.0,1319.0,2464.0
13-04 02:40:21,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187106816.0,858742784.0,1388204032.0,30185021440.0,3182.0,4304.0
13-04 02:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187102720.0,858742784.0,1388208128.0,30185021440.0,6091.0,5162.0
13-04 02:40:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187102720.0,858742784.0,1388208128.0,30185021440.0,5411.0,4059.0
13-04 02:40:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187098624.0,858742784.0,1388212224.0,30185021440.0,2977.0,2618.0
13-04 02:40:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187094528.0,858742784.0,1388216320.0,30185021440.0,3038.0,2757.0
13-04 02:40:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187094528.0,858742784.0,1388216320.0,30185021440.0,3042.0,2617.0
13-04 02:40:27,0.083,0.0,99.666,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1187090432.0,858742784.0,1388220416.0,30185021440.0,6548.0,4580.0
13-04 02:40:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1187090432.0,858742784.0,1388220416.0,30185021440.0,2526.0,3134.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1187086336.0,858742784.0,1388224512.0,30185021440.0,2780.0,3849.0
13-04 02:40:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187086336.0,858742784.0,1388224512.0,30185021440.0,5413.0,5563.0
13-04 02:40:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187082240.0,858742784.0,1388228608.0,30185021440.0,4415.0,3454.0
13-04 02:40:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1187078144.0,858742784.0,1388232704.0,30185021440.0,1836.0,1947.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187078144.0,858742784.0,1388232704.0,30185021440.0,6669.0,4664.0
13-04 02:40:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187074048.0,858742784.0,1388236800.0,30185021440.0,5442.0,3968.0
13-04 02:40:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187074048.0,858742784.0,1388236800.0,30185021440.0,2461.0,3134.0
13-04 02:40:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187074048.0,858742784.0,1388236800.0,30185021440.0,2877.0,2593.0
13-04 02:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187069952.0,858742784.0,1388240896.0,30185021440.0,3143.0,2709.0
13-04 02:40:38,0.0,0.167,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187069952.0,858746880.0,1388244992.0,30185013248.0,5253.0,6851.0
13-04 02:40:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187065856.0,858746880.0,1388249088.0,30185013248.0,4214.0,3271.0
13-04 02:40:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187061760.0,858746880.0,1388253184.0,30185013248.0,2115.0,2335.0
13-04 02:40:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187061760.0,858746880.0,1388253184.0,30185013248.0,5482.0,4015.0
13-04 02:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187057664.0,858746880.0,1388257280.0,30185013248.0,2879.0,2526.0
13-04 02:40:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1187057664.0,858746880.0,1388257280.0,30185013248.0,7794.0,5918.0
13-04 02:40:44,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187053568.0,858746880.0,1388261376.0,30185013248.0,3183.0,4300.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187057664.0,858746880.0,1388265472.0,30185005056.0,5575.0,5725.0
13-04 02:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187057664.0,858746880.0,1388265472.0,30185005056.0,1974.0,2053.0
13-04 02:40:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187053568.0,858746880.0,1388269568.0,30185005056.0,3044.0,2616.0
13-04 02:40:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187164160.0,858746880.0,1388285952.0,30184878080.0,8355.0,9108.0
13-04 02:40:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187164160.0,858746880.0,1388285952.0,30184878080.0,2979.0,2616.0
13-04 02:40:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187155968.0,858746880.0,1388294144.0,30184878080.0,7584.0,5232.0
13-04 02:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187155968.0,858746880.0,1388294144.0,30184878080.0,4110.0,3243.0
13-04 02:40:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187155968.0,858746880.0,1388294144.0,30184878080.0,5813.0,7518.0
13-04 02:40:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187151872.0,858746880.0,1388298240.0,30184878080.0,4272.0,3344.0
13-04 02:40:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187147776.0,858746880.0,1388302336.0,30184878080.0,3797.0,3878.0
13-04 02:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187147776.0,858746880.0,1388302336.0,30184878080.0,765.0,1382.0
13-04 02:40:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187147776.0,858746880.0,1388302336.0,30184878080.0,1774.0,1871.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187143680.0,858746880.0,1388306432.0,30184878080.0,4963.0,4597.0
13-04 02:40:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187139584.0,858746880.0,1388310528.0,30184878080.0,7620.0,5141.0
13-04 02:40:59,0.0,0.083,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1187131392.0,858746880.0,1388318720.0,30184878080.0,7695.0,8177.0
13-04 02:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187131392.0,858746880.0,1388318720.0,30184878080.0,4267.0,3383.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187127296.0,858746880.0,1388322816.0,30184878080.0,3043.0,2616.0
13-04 02:41:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1187069952.0,858746880.0,1388322816.0,30184935424.0,2876.0,2525.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1187065856.0,858746880.0,1388326912.0,30184935424.0,1519.0,2643.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1187065856.0,858746880.0,1388326912.0,30184935424.0,6165.0,4372.0
13-04 02:41:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187061760.0,858746880.0,1388331008.0,30184935424.0,3893.0,3246.0
13-04 02:41:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187061760.0,858746880.0,1388331008.0,30184935424.0,5622.0,6549.0
13-04 02:41:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1187057664.0,858746880.0,1388335104.0,30184935424.0,4957.0,3701.0
13-04 02:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187053568.0,858746880.0,1388339200.0,30184935424.0,7331.0,5134.0
13-04 02:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187053568.0,858746880.0,1388339200.0,30184935424.0,3927.0,3155.0
13-04 02:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187049472.0,858746880.0,1388343296.0,30184935424.0,4246.0,3793.0
13-04 02:41:11,3.175,0.835,95.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189859328.0,858746880.0,1388351488.0,30182117376.0,9250.0,9473.0
13-04 02:41:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189638144.0,858746880.0,1388351488.0,30182338560.0,3728.0,2970.0
13-04 02:41:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1189629952.0,858750976.0,1388355584.0,30182338560.0,6974.0,5189.0
13-04 02:41:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189625856.0,858750976.0,1388359680.0,30182338560.0,6850.0,6394.0
13-04 02:41:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1189621760.0,858750976.0,1388363776.0,30182338560.0,6093.0,5170.0
13-04 02:41:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189613568.0,858750976.0,1388363776.0,30182346752.0,5380.0,3926.0
13-04 02:41:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189609472.0,858750976.0,1388367872.0,30182346752.0,865.0,1475.0
13-04 02:41:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1189609472.0,858750976.0,1388367872.0,30182346752.0,605.0,1219.0
13-04 02:41:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1189609472.0,858750976.0,1388367872.0,30182346752.0,4407.0,3495.0
13-04 02:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1189605376.0,858750976.0,1388371968.0,30182346752.0,2741.0,3652.0
13-04 02:41:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189605376.0,858750976.0,1388371968.0,30182346752.0,5383.0,3926.0
13-04 02:41:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1189601280.0,858750976.0,1388376064.0,30182346752.0,6816.0,7953.0
13-04 02:41:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189597184.0,858750976.0,1388380160.0,30182346752.0,6549.0,4580.0
13-04 02:41:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189593088.0,858750976.0,1388384256.0,30182346752.0,5341.0,3974.0
13-04 02:41:25,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1189593088.0,858750976.0,1388384256.0,30182346752.0,1907.0,2054.0
13-04 02:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189593088.0,858750976.0,1388384256.0,30182346752.0,2548.0,3091.0
13-04 02:41:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189588992.0,858750976.0,1388388352.0,30182346752.0,3860.0,3944.0
13-04 02:41:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189588992.0,858750976.0,1388388352.0,30182346752.0,4209.0,3313.0
13-04 02:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189588992.0,858750976.0,1388388352.0,30182346752.0,3102.0,2725.0
13-04 02:41:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189584896.0,858750976.0,1388392448.0,30182346752.0,3836.0,5406.0
13-04 02:41:31,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1189584896.0,858750976.0,1388392448.0,30182346752.0,5186.0,4255.0
13-04 02:41:32,0.584,0.083,99.332,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1189560320.0,858750976.0,1388400640.0,30182363136.0,10565.0,7472.0
13-04 02:41:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189560320.0,858750976.0,1388400640.0,30182363136.0,1774.0,1871.0
13-04 02:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189556224.0,858750976.0,1388404736.0,30182363136.0,1908.0,2054.0
13-04 02:41:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189556224.0,858750976.0,1388404736.0,30182363136.0,2428.0,3039.0
13-04 02:41:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1189556224.0,858750976.0,1388404736.0,30182363136.0,4216.0,3270.0
13-04 02:41:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1189552128.0,858750976.0,1388408832.0,30182363136.0,5515.0,4106.0
13-04 02:41:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1189548032.0,858750976.0,1388412928.0,30182363136.0,2581.0,3248.0
13-04 02:41:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189548032.0,858750976.0,1388412928.0,30182363136.0,3302.0,4386.0
13-04 02:41:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189543936.0,858750976.0,1388417024.0,30182363136.0,6629.0,4853.0
13-04 02:41:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1189539840.0,858750976.0,1388421120.0,30182363136.0,5443.0,4000.0
13-04 02:41:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1189539840.0,858750976.0,1388421120.0,30182363136.0,705.0,1376.0
13-04 02:41:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1189535744.0,858750976.0,1388425216.0,30182363136.0,2385.0,3623.0
13-04 02:41:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1189535744.0,858750976.0,1388425216.0,30182363136.0,5402.0,4475.0
13-04 02:41:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189531648.0,858750976.0,1388429312.0,30182363136.0,4172.0,3288.0
13-04 02:41:46,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1189527552.0,858750976.0,1388433408.0,30182363136.0,7858.0,6853.0
13-04 02:41:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189523456.0,858750976.0,1388437504.0,30182363136.0,5087.0,4681.0
13-04 02:41:48,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1189523456.0,858750976.0,1388437504.0,30182363136.0,1872.0,1963.0
13-04 02:41:49,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189523456.0,858750976.0,1388437504.0,30182363136.0,5127.0,4689.0
13-04 02:41:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189519360.0,858750976.0,1388441600.0,30182363136.0,2877.0,2525.0
13-04 02:41:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189519360.0,858750976.0,1388441600.0,30182363136.0,1359.0,2543.0
13-04 02:41:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1189515264.0,858750976.0,1388445696.0,30182363136.0,7420.0,5947.0
13-04 02:41:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1189515264.0,858750976.0,1388445696.0,30182363136.0,4868.0,4371.0
13-04 02:41:54,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1189511168.0,858750976.0,1388449792.0,30182363136.0,6742.0,6344.0
13-04 02:41:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1189507072.0,858750976.0,1388453888.0,30182363136.0,4311.0,3820.0
13-04 02:41:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189507072.0,858750976.0,1388453888.0,30182363136.0,3042.0,2617.0
13-04 02:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1189502976.0,858750976.0,1388457984.0,30182363136.0,4413.0,3453.0
13-04 02:41:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189502976.0,858750976.0,1388457984.0,30182363136.0,1976.0,2054.0
13-04 02:41:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189498880.0,858750976.0,1388462080.0,30182363136.0,2942.0,2525.0
13-04 02:42:00,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1189498880.0,858750976.0,1388462080.0,30182363136.0,6435.0,6620.0
13-04 02:42:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189494784.0,858750976.0,1388466176.0,30182363136.0,5409.0,3408.0
13-04 02:42:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1189490688.0,858750976.0,1388470272.0,30182363136.0,4117.0,3922.0
13-04 02:42:03,2.002,0.584,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233866752.0,858750976.0,1388527616.0,30137929728.0,7513.0,5365.0
13-04 02:42:04,1.750,0.333,97.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200037888.0,858750976.0,1388515328.0,30171770880.0,26980.0,23562.0
13-04 02:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200078848.0,858750976.0,1388515328.0,30171729920.0,1549.0,1754.0
13-04 02:42:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1200074752.0,858750976.0,1388519424.0,30171729920.0,3828.0,3062.0
13-04 02:42:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1200074752.0,858750976.0,1388519424.0,30171729920.0,5357.0,5469.0
13-04 02:42:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200070656.0,858750976.0,1388523520.0,30171729920.0,5611.0,4793.0
13-04 02:42:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200193536.0,858750976.0,1388527616.0,30171602944.0,5279.0,3955.0
13-04 02:42:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,2.0,1200189440.0,858750976.0,1388531712.0,30171602944.0,6412.0,5053.0
13-04 02:42:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200185344.0,858750976.0,1388535808.0,30171602944.0,6192.0,4279.0
13-04 02:42:12,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1200185344.0,858750976.0,1388535808.0,30171602944.0,4601.0,4207.0
13-04 02:42:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1200181248.0,858750976.0,1388539904.0,30171602944.0,2526.0,2663.0
13-04 02:42:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200177152.0,858750976.0,1388544000.0,30171602944.0,3863.0,3919.0
13-04 02:42:15,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1200173056.0,858750976.0,1388548096.0,30171602944.0,4898.0,4529.0
13-04 02:42:16,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200173056.0,858750976.0,1388548096.0,30171602944.0,3037.0,2688.0
13-04 02:42:17,1.836,0.334,97.663,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1231323136.0,858750976.0,1388552192.0,30140448768.0,13715.0,10950.0
13-04 02:42:18,26.534,2.405,70.813,0.0,0.0,0.249,0.0,28672.0,0.0,3.0,1553281024.0,858750976.0,1388560384.0,29818482688.0,1296634.0,1217528.0
13-04 02:42:19,33.250,0.167,66.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600389120.0,858750976.0,1388560384.0,29771374592.0,4140.0,3268.0
13-04 02:42:20,10.833,0.417,88.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1623875584.0,858750976.0,1388564480.0,29747884032.0,229328.0,114607.0
13-04 02:42:21,2.243,0.166,97.591,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627299840.0,858750976.0,1388568576.0,29744455680.0,393198.0,159431.0
13-04 02:42:22,2.168,0.167,97.581,0.083,0.0,0.0,0.0,12288.0,0.0,1.0,1645576192.0,858750976.0,1388576768.0,29726171136.0,396723.0,161792.0
13-04 02:42:23,1.923,0.084,97.910,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1675509760.0,858750976.0,1388576768.0,29696237568.0,395833.0,162665.0
13-04 02:42:24,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1677697024.0,858750976.0,1388580864.0,29694046208.0,383058.0,158855.0
13-04 02:42:25,1.667,0.250,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1693945856.0,858750976.0,1388584960.0,29677793280.0,397158.0,162189.0
13-04 02:42:26,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1717047296.0,858750976.0,1388593152.0,29654683648.0,403110.0,160245.0
13-04 02:42:27,1.253,0.334,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722249216.0,858750976.0,1388597248.0,29649477632.0,385167.0,159281.0
13-04 02:42:28,3.003,0.083,96.747,0.167,0.0,0.0,0.0,36864.0,0.0,7.0,1568632832.0,858750976.0,1388597248.0,29803094016.0,407633.0,162699.0
13-04 02:42:29,2.750,0.250,97.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1568292864.0,858750976.0,1388605440.0,29803425792.0,388449.0,158752.0
13-04 02:42:30,1.835,0.167,97.832,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1569996800.0,858750976.0,1388605440.0,29801721856.0,403084.0,164294.0
13-04 02:42:31,1.915,0.167,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573797888.0,858750976.0,1388613632.0,29797912576.0,392187.0,160833.0
13-04 02:42:32,1.671,0.084,98.246,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1579884544.0,858750976.0,1388621824.0,29791817728.0,393631.0,163020.0
13-04 02:42:33,2.167,0.250,97.417,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,1588928512.0,858750976.0,1388625920.0,29782769664.0,400769.0,160497.0
13-04 02:42:34,2.419,0.083,97.498,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1593208832.0,858750976.0,1388630016.0,29778485248.0,387620.0,158925.0
13-04 02:42:35,1.749,0.250,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596633088.0,858750976.0,1388634112.0,29775056896.0,394810.0,160321.0
13-04 02:42:36,1.835,0.083,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598566400.0,858750976.0,1388638208.0,29773119488.0,409891.0,163216.0
13-04 02:42:37,2.343,0.084,97.490,0.0,0.0,0.084,0.0,45056.0,0.0,1.0,1601323008.0,858750976.0,1388642304.0,29770358784.0,389446.0,159198.0
13-04 02:42:38,2.083,0.167,97.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1608937472.0,858750976.0,1388646400.0,29762740224.0,359291.0,156141.0
13-04 02:42:39,1.420,0.251,98.329,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1615265792.0,858750976.0,1388666880.0,29756391424.0,436130.0,174441.0
13-04 02:42:40,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629224960.0,858750976.0,1388675072.0,29742424064.0,407984.0,164905.0
13-04 02:42:41,1.753,0.083,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1633542144.0,858750976.0,1388675072.0,29738106880.0,381530.0,157710.0
13-04 02:42:42,2.080,0.166,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1637093376.0,858750976.0,1388679168.0,29734551552.0,390565.0,158710.0
13-04 02:42:43,1.420,0.084,98.329,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1637085184.0,858750976.0,1388687360.0,29734551552.0,411963.0,164341.0
13-04 02:42:44,1.836,0.334,97.830,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1637974016.0,858750976.0,1388687360.0,29733662720.0,386118.0,158551.0
13-04 02:42:45,1.504,0.084,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1637961728.0,858750976.0,1388699648.0,29733662720.0,399189.0,163377.0
13-04 02:42:46,2.577,0.166,97.257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1639862272.0,858750976.0,1388703744.0,29731758080.0,396076.0,162273.0
13-04 02:42:47,1.581,0.250,98.170,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1640112128.0,858750976.0,1388707840.0,29731504128.0,391332.0,157945.0
13-04 02:42:48,2.419,0.167,97.248,0.167,0.0,0.0,0.0,131072.0,0.0,6.0,1643409408.0,858750976.0,1388711936.0,29728202752.0,366996.0,160723.0
13-04 02:42:49,2.0,0.333,97.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1645051904.0,858750976.0,1388720128.0,29726552064.0,423581.0,165864.0
13-04 02:42:50,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653174272.0,858750976.0,1388724224.0,29718425600.0,400610.0,161436.0
13-04 02:42:51,1.582,0.250,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1666379776.0,858750976.0,1388724224.0,29705220096.0,391965.0,158348.0
13-04 02:42:52,1.669,0.250,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1675005952.0,858750976.0,1388732416.0,29696585728.0,397127.0,162249.0
13-04 02:42:53,1.753,0.334,97.830,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1679699968.0,858750976.0,1388736512.0,29691887616.0,408432.0,163212.0
13-04 02:42:54,1.747,0.250,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1691631616.0,858750976.0,1388740608.0,29679951872.0,388181.0,160520.0
13-04 02:42:55,1.586,0.250,98.080,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1706610688.0,858750976.0,1388744704.0,29664968704.0,391505.0,159350.0
13-04 02:42:56,1.581,0.333,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710542848.0,858750976.0,1388748800.0,29661032448.0,401783.0,162256.0
13-04 02:42:57,2.002,0.167,97.832,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1712553984.0,858750976.0,1388752896.0,29659017216.0,395293.0,163329.0
13-04 02:42:58,1.419,0.167,98.247,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1712422912.0,858750976.0,1388756992.0,29659144192.0,398022.0,160282.0
13-04 02:42:59,1.591,0.084,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715208192.0,858750976.0,1388765184.0,29656350720.0,393565.0,159435.0
13-04 02:43:00,1.503,0.250,98.247,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1717366784.0,858750976.0,1388765184.0,29654192128.0,402028.0,162749.0
13-04 02:43:01,1.086,0.084,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717485568.0,858750976.0,1388773376.0,29654065152.0,389825.0,160927.0
13-04 02:43:02,1.002,0.167,98.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1717612544.0,858750976.0,1388773376.0,29653938176.0,396757.0,162463.0
13-04 02:43:03,1.339,0.084,98.494,0.084,0.0,0.0,0.0,32768.0,0.0,6.0,1721667584.0,858750976.0,1388781568.0,29649874944.0,394371.0,159713.0
13-04 02:43:04,1.257,0.084,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723953152.0,858750976.0,1388781568.0,29647589376.0,392300.0,159352.0
13-04 02:43:05,1.581,0.416,98.003,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1723564032.0,858750976.0,1388789760.0,29647970304.0,398994.0,162648.0
13-04 02:43:06,1.333,0.167,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723809792.0,858750976.0,1388797952.0,29647716352.0,397355.0,164389.0
13-04 02:43:07,1.087,0.0,98.913,0.0,0.0,0.0,0.0,94208.0,0.0,7.0,1723809792.0,858750976.0,1388797952.0,29647716352.0,394925.0,161655.0
13-04 02:43:08,1.414,0.166,98.170,0.250,0.0,0.0,0.0,32768.0,0.0,5.0,1723924480.0,858755072.0,1388806144.0,29647589376.0,366786.0,159775.0
13-04 02:43:09,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724051456.0,858755072.0,1388806144.0,29647462400.0,428585.0,164206.0
13-04 02:43:10,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724170240.0,858755072.0,1388814336.0,29647335424.0,411017.0,164427.0
13-04 02:43:11,1.171,0.251,98.579,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1724170240.0,858755072.0,1388814336.0,29647335424.0,401259.0,163631.0
13-04 02:43:12,1.499,0.250,98.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724669952.0,858755072.0,1388822528.0,29646827520.0,393639.0,160225.0
13-04 02:43:13,1.254,0.167,98.411,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1725173760.0,858755072.0,1388826624.0,29646319616.0,396263.0,160693.0
13-04 02:43:14,1.583,0.083,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1725931520.0,858755072.0,1388830720.0,29645557760.0,387254.0,158438.0
13-04 02:43:15,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1689735168.0,858755072.0,1388838912.0,29681745920.0,388101.0,159016.0
13-04 02:43:16,1.664,0.166,98.087,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1688969216.0,858755072.0,1388843008.0,29682507776.0,397606.0,163491.0
13-04 02:43:17,1.004,0.167,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691754496.0,858755072.0,1388851200.0,29679714304.0,397001.0,161098.0
13-04 02:43:18,1.336,0.167,98.414,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1692512256.0,858755072.0,1388855296.0,29678952448.0,368020.0,160088.0
13-04 02:43:19,1.334,0.250,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1693143040.0,858755072.0,1388859392.0,29678317568.0,419335.0,163898.0
13-04 02:43:20,1.503,0.167,98.247,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1697583104.0,858755072.0,1388863488.0,29673873408.0,391539.0,167616.0
13-04 02:43:21,1.585,0.167,98.165,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1701498880.0,858755072.0,1388883968.0,29669937152.0,418145.0,164905.0
13-04 02:43:22,1.337,0.167,98.496,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1702383616.0,858755072.0,1388888064.0,29669048320.0,387962.0,159434.0
13-04 02:43:23,1.583,0.167,98.0,0.250,0.0,0.0,0.0,126976.0,0.0,4.0,1702760448.0,858759168.0,1388888064.0,29668667392.0,370895.0,157545.0
13-04 02:43:24,2.660,0.249,97.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1706176512.0,858759168.0,1388900352.0,29665239040.0,427206.0,165455.0
13-04 02:43:25,1.340,0.084,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1708081152.0,858759168.0,1388900352.0,29663334400.0,387098.0,160181.0
13-04 02:43:26,1.0,0.333,98.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1711755264.0,858759168.0,1388908544.0,29659652096.0,405672.0,164448.0
13-04 02:43:27,1.501,0.083,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1712893952.0,858759168.0,1388912640.0,29658509312.0,395170.0,161020.0
13-04 02:43:28,1.665,0.250,97.918,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1716064256.0,858759168.0,1388916736.0,29655334912.0,407331.0,162236.0
13-04 02:43:29,0.921,0.251,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716318208.0,858759168.0,1388916736.0,29655080960.0,394036.0,159847.0
13-04 02:43:30,1.254,0.084,98.662,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1716293632.0,858759168.0,1388941312.0,29655080960.0,387361.0,164983.0
13-04 02:43:31,1.334,0.250,98.332,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1716924416.0,858759168.0,1388945408.0,29654446080.0,400605.0,161787.0
13-04 02:43:32,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1637814272.0,858759168.0,1388949504.0,29733552128.0,395361.0,162151.0
13-04 02:43:33,2.331,0.250,97.169,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1595494400.0,858759168.0,1388957696.0,29775863808.0,392142.0,161477.0
13-04 02:43:34,1.835,0.250,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1599344640.0,858759168.0,1388957696.0,29772013568.0,411552.0,164044.0
13-04 02:43:35,1.753,0.250,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604022272.0,858759168.0,1388965888.0,29767327744.0,391773.0,160962.0
13-04 02:43:36,1.169,0.250,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1606434816.0,858759168.0,1388965888.0,29764915200.0,391639.0,162037.0
13-04 02:43:37,1.751,0.167,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612013568.0,858759168.0,1388974080.0,29759328256.0,389558.0,159136.0
13-04 02:43:38,1.582,0.167,98.085,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1622802432.0,858759168.0,1388978176.0,29748535296.0,364634.0,158427.0
13-04 02:43:39,1.833,0.167,98.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1630416896.0,858759168.0,1388982272.0,29740916736.0,412866.0,165159.0
13-04 02:43:40,2.087,0.0,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1632444416.0,858759168.0,1388986368.0,29738885120.0,422391.0,164926.0
13-04 02:43:41,1.836,0.167,97.913,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1636376576.0,858759168.0,1388990464.0,29734948864.0,388239.0,160089.0
13-04 02:43:42,1.503,0.167,98.331,0.0,0.0,0.0,0.0,90112.0,0.0,2.0,1641955328.0,858759168.0,1388998656.0,29729361920.0,399805.0,162787.0
13-04 02:43:43,1.671,0.167,97.828,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1653579776.0,858759168.0,1388998656.0,29717737472.0,498177.0,311441.0
13-04 02:43:44,1.087,0.251,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1659555840.0,858759168.0,1389002752.0,29711757312.0,390752.0,159430.0
13-04 02:43:45,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1667297280.0,858759168.0,1389006848.0,29704011776.0,406269.0,162678.0
13-04 02:43:46,1.586,0.167,98.247,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1670840320.0,858759168.0,1389019136.0,29700456448.0,386675.0,159547.0
13-04 02:43:47,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1671565312.0,858759168.0,1389023232.0,29699727360.0,396164.0,161056.0
13-04 02:43:48,1.336,0.334,98.164,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1672232960.0,858759168.0,1389023232.0,29699059712.0,384512.0,158993.0
13-04 02:43:49,1.995,0.083,97.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1672605696.0,858759168.0,1389031424.0,29698678784.0,385227.0,161811.0
13-04 02:43:50,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1672986624.0,858759168.0,1389031424.0,29698297856.0,422585.0,165001.0
13-04 02:43:51,1.998,0.167,97.752,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1675010048.0,858759168.0,1389039616.0,29696266240.0,392956.0,159304.0
13-04 02:43:52,1.997,0.250,97.671,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1677025280.0,858759168.0,1389056000.0,29694234624.0,408502.0,170787.0
13-04 02:43:53,1.667,0.083,98.167,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1681334272.0,858759168.0,1389064192.0,29689917440.0,391818.0,160159.0
13-04 02:43:54,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1686409216.0,858759168.0,1389068288.0,29684838400.0,376432.0,160619.0
13-04 02:43:55,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691365376.0,858759168.0,1389072384.0,29679878144.0,382676.0,160586.0
13-04 02:43:56,1.501,0.083,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1699233792.0,858759168.0,1389076480.0,29672005632.0,424488.0,165502.0
13-04 02:43:57,1.498,0.166,98.170,0.083,0.0,0.083,0.0,16384.0,0.0,3.0,1707229184.0,858759168.0,1389080576.0,29664006144.0,399837.0,163011.0
13-04 02:43:58,1.667,0.250,97.833,0.250,0.0,0.0,0.0,143360.0,0.0,3.0,1715097600.0,858759168.0,1389084672.0,29656133632.0,394726.0,159635.0
13-04 02:43:59,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1720295424.0,858759168.0,1389092864.0,29650927616.0,407625.0,163281.0
13-04 02:44:00,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1726386176.0,858759168.0,1389096960.0,29644832768.0,386922.0,158988.0
13-04 02:44:01,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1730068480.0,858759168.0,1389096960.0,29641150464.0,404350.0,160276.0
13-04 02:44:02,1.753,0.083,98.164,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1731203072.0,858759168.0,1389105152.0,29640007680.0,397457.0,162575.0
13-04 02:44:03,1.088,0.084,98.577,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1731317760.0,858767360.0,1389109248.0,29639880704.0,263418.0,144519.0
13-04 02:44:04,1.415,0.250,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1732075520.0,858767360.0,1389113344.0,29639118848.0,366591.0,163362.0
13-04 02:44:05,1.998,0.250,97.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1734483968.0,858767360.0,1389117440.0,29636706304.0,553204.0,183295.0
13-04 02:44:06,1.415,0.250,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736257536.0,858767360.0,1389121536.0,29634928640.0,396748.0,163095.0
13-04 02:44:07,1.004,0.251,98.745,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1738153984.0,858767360.0,1389129728.0,29633024000.0,275388.0,148206.0
13-04 02:44:08,1.500,0.083,98.250,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1738162176.0,858767360.0,1389129728.0,29633015808.0,372108.0,164236.0
13-04 02:44:09,1.333,0.167,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1741201408.0,858767360.0,1389137920.0,29629968384.0,476792.0,176832.0
13-04 02:44:10,1.333,0.083,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1741451264.0,858767360.0,1389142016.0,29629714432.0,407097.0,162745.0
13-04 02:44:11,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1741701120.0,858767360.0,1389146112.0,29629460480.0,390912.0,163329.0
13-04 02:44:12,1.833,0.167,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1744740352.0,858767360.0,1389154304.0,29626413056.0,395506.0,160121.0
13-04 02:44:13,1.334,0.083,98.499,0.083,0.0,0.0,0.0,126976.0,0.0,11.0,1744994304.0,858767360.0,1389154304.0,29626159104.0,425260.0,165385.0
13-04 02:44:14,1.170,0.167,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1744990208.0,858767360.0,1389158400.0,29626159104.0,392181.0,160679.0
13-04 02:44:15,1.418,0.083,98.499,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1744986112.0,858767360.0,1389162496.0,29626159104.0,386635.0,160953.0
13-04 02:44:16,1.334,0.334,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745227776.0,858767360.0,1389174784.0,29625905152.0,422496.0,163852.0
13-04 02:44:17,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745354752.0,858767360.0,1389174784.0,29625778176.0,383571.0,160447.0
13-04 02:44:18,1.499,0.333,97.918,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1745993728.0,858771456.0,1389182976.0,29625126912.0,396517.0,159892.0
13-04 02:44:19,1.499,0.167,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1746370560.0,858771456.0,1389187072.0,29624745984.0,392925.0,159118.0
13-04 02:44:20,1.925,0.167,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1699426304.0,858771456.0,1389191168.0,29671686144.0,407345.0,162870.0
13-04 02:44:21,1.995,0.166,97.756,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1669320704.0,858771456.0,1389195264.0,29701787648.0,400700.0,160611.0
13-04 02:44:22,1.251,0.167,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668648960.0,858771456.0,1389199360.0,29702455296.0,420691.0,167946.0
13-04 02:44:23,1.418,0.167,98.332,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1673973760.0,858771456.0,1389207552.0,29697122304.0,368804.0,157508.0
13-04 02:44:24,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1674608640.0,858771456.0,1389207552.0,29696487424.0,417743.0,163276.0
13-04 02:44:25,1.254,0.167,98.495,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1677520896.0,858771456.0,1389215744.0,29693566976.0,415032.0,167514.0
13-04 02:44:26,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1684119552.0,858771456.0,1389219840.0,29686964224.0,391816.0,161015.0
13-04 02:44:27,1.336,0.083,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1686147072.0,858771456.0,1389223936.0,29684932608.0,388443.0,161067.0
13-04 02:44:28,1.663,0.249,97.007,0.998,0.0,0.083,0.0,40960.0,0.0,5.0,1689444352.0,858771456.0,1389228032.0,29681631232.0,395546.0,160944.0
13-04 02:44:29,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1690206208.0,858771456.0,1389228032.0,29680869376.0,397714.0,160925.0
13-04 02:44:30,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691467776.0,858771456.0,1389236224.0,29679599616.0,400104.0,160816.0
13-04 02:44:31,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1694384128.0,858771456.0,1389240320.0,29676679168.0,386641.0,161387.0
13-04 02:44:32,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1699966976.0,858771456.0,1389244416.0,29671092224.0,396406.0,160856.0
13-04 02:44:33,1.500,0.250,98.083,0.167,0.0,0.0,0.0,114688.0,0.0,4.0,1704026112.0,858771456.0,1389248512.0,29667028992.0,393643.0,159767.0
13-04 02:44:34,1.917,0.417,97.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1669988352.0,858771456.0,1389256704.0,29701058560.0,352043.0,159461.0
13-04 02:44:35,1.833,0.167,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1669087232.0,858771456.0,1389260800.0,29701955584.0,427222.0,164017.0
13-04 02:44:36,1.591,0.335,98.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629220864.0,858771456.0,1389264896.0,29741817856.0,401273.0,163288.0
13-04 02:44:37,1.832,0.167,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628962816.0,858771456.0,1389268992.0,29742071808.0,371479.0,159407.0
13-04 02:44:38,1.500,0.083,98.167,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1632264192.0,858771456.0,1389268992.0,29738770432.0,410780.0,162826.0
13-04 02:44:39,1.420,0.084,98.413,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1636192256.0,858771456.0,1389277184.0,29734834176.0,358863.0,160846.0
13-04 02:44:40,1.753,0.083,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640124416.0,858771456.0,1389281280.0,29730897920.0,411070.0,166356.0
13-04 02:44:41,1.997,0.250,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1644564480.0,858771456.0,1389285376.0,29726453760.0,421538.0,165072.0
13-04 02:44:42,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647984640.0,858771456.0,1389293568.0,29723025408.0,398367.0,164428.0
13-04 02:44:43,1.418,0.167,98.249,0.167,0.0,0.0,0.0,86016.0,0.0,3.0,1651032064.0,858771456.0,1389293568.0,29719977984.0,398970.0,162489.0
13-04 02:44:44,1.417,0.167,98.417,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1660039168.0,858771456.0,1389301760.0,29710962688.0,389354.0,160413.0
13-04 02:44:45,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1670672384.0,858771456.0,1389301760.0,29700329472.0,383538.0,160215.0
13-04 02:44:46,1.667,0.083,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1672220672.0,858771456.0,1389309952.0,29698772992.0,417324.0,166111.0
13-04 02:44:47,1.498,0.333,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1683517440.0,858771456.0,1389314048.0,29687472128.0,405503.0,163293.0
13-04 02:44:48,1.583,0.167,98.083,0.167,0.0,0.0,0.0,61440.0,0.0,11.0,1693409280.0,858775552.0,1389322240.0,29677568000.0,392506.0,160419.0
13-04 02:44:49,1.591,0.335,97.990,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1702281216.0,858775552.0,1389338624.0,29668679680.0,396133.0,168834.0
13-04 02:44:50,2.080,0.083,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703542784.0,858775552.0,1389346816.0,29667409920.0,398011.0,163307.0
13-04 02:44:51,1.254,0.251,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703534592.0,858775552.0,1389355008.0,29667409920.0,391228.0,159783.0
13-04 02:44:52,1.664,0.166,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703661568.0,858775552.0,1389355008.0,29667282944.0,402253.0,162571.0
13-04 02:44:53,1.751,0.167,97.915,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1705422848.0,858783744.0,1389363200.0,29665505280.0,402792.0,163310.0
13-04 02:44:54,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1705897984.0,858783744.0,1389363200.0,29665030144.0,392146.0,159588.0
13-04 02:44:55,1.665,0.167,98.168,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1708081152.0,858783744.0,1389371392.0,29662838784.0,393197.0,161574.0
13-04 02:44:56,1.253,0.084,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1710874624.0,858783744.0,1389371392.0,29660045312.0,394897.0,160433.0
13-04 02:44:57,1.664,0.166,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715437568.0,858783744.0,1389379584.0,29655474176.0,397558.0,164334.0
13-04 02:44:58,1.418,0.083,98.332,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1719369728.0,858783744.0,1389383680.0,29651537920.0,396560.0,160995.0
13-04 02:44:59,1.836,0.083,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723301888.0,858783744.0,1389387776.0,29647601664.0,393758.0,158935.0
13-04 02:45:00,1.167,0.167,98.667,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1727741952.0,858783744.0,1389391872.0,29643157504.0,392964.0,161949.0
13-04 02:45:01,1.417,0.417,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1734606848.0,858783744.0,1389400064.0,29636284416.0,397810.0,161975.0
13-04 02:45:02,1.749,0.167,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1738903552.0,858783744.0,1389404160.0,29631983616.0,393872.0,161529.0
13-04 02:45:03,1.586,0.083,98.247,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1742962688.0,858783744.0,1389408256.0,29627920384.0,406636.0,161147.0
13-04 02:45:04,1.583,0.250,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1746894848.0,858783744.0,1389412352.0,29623984128.0,398328.0,163180.0
13-04 02:45:05,1.583,0.250,98.167,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1747779584.0,858783744.0,1389416448.0,29623095296.0,391188.0,159720.0
13-04 02:45:06,1.420,0.084,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1748660224.0,858783744.0,1389424640.0,29622206464.0,398577.0,162672.0
13-04 02:45:07,1.830,0.166,98.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1749671936.0,858783744.0,1389428736.0,29621190656.0,397351.0,161578.0
13-04 02:45:08,1.253,0.167,98.329,0.251,0.0,0.0,0.0,126976.0,0.0,4.0,1751482368.0,858783744.0,1389428736.0,29619380224.0,399254.0,159788.0
13-04 02:45:09,0.917,0.083,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1751568384.0,858783744.0,1389436928.0,29619286016.0,249034.0,148061.0
13-04 02:45:10,1.337,0.167,98.496,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1753976832.0,858783744.0,1389441024.0,29616873472.0,556547.0,185436.0
13-04 02:45:11,1.253,0.167,98.496,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1754603520.0,858783744.0,1389449216.0,29616238592.0,390398.0,162037.0
13-04 02:45:12,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1756123136.0,858783744.0,1389453312.0,29614714880.0,393124.0,162981.0
13-04 02:45:13,1.418,0.167,98.249,0.083,0.0,0.083,0.0,86016.0,0.0,3.0,1756372992.0,858783744.0,1389457408.0,29614460928.0,396331.0,161600.0
13-04 02:45:14,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758146560.0,858783744.0,1389461504.0,29612683264.0,360868.0,156405.0
13-04 02:45:15,1.172,0.084,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1759543296.0,858783744.0,1389461504.0,29611286528.0,401944.0,163145.0
13-04 02:45:16,1.503,0.083,98.414,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1761185792.0,858783744.0,1389469696.0,29609635840.0,420829.0,164612.0
13-04 02:45:17,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1761181696.0,858783744.0,1389473792.0,29609635840.0,408342.0,163801.0
13-04 02:45:18,2.583,0.083,97.0,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,1764470784.0,858787840.0,1389481984.0,29606334464.0,394355.0,162209.0
13-04 02:45:19,1.002,0.167,98.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1764466688.0,858787840.0,1389486080.0,29606334464.0,397228.0,162975.0
13-04 02:45:20,1.086,0.251,98.663,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1764585472.0,858787840.0,1389494272.0,29606207488.0,390493.0,162310.0
13-04 02:45:21,1.251,0.250,98.415,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1764839424.0,858787840.0,1389494272.0,29605953536.0,397760.0,160125.0
13-04 02:45:22,1.336,0.083,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1764835328.0,858787840.0,1389498368.0,29605953536.0,400805.0,163550.0
13-04 02:45:23,1.170,0.251,98.496,0.084,0.0,0.0,0.0,32768.0,0.0,6.0,1764573184.0,858787840.0,1389506560.0,29606207488.0,380984.0,159934.0
13-04 02:45:24,1.917,0.083,98.0,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1726656512.0,858787840.0,1389506560.0,29644124160.0,417992.0,163897.0
13-04 02:45:25,1.829,0.0,98.088,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1727143936.0,858787840.0,1389514752.0,29643628544.0,382927.0,158055.0
13-04 02:45:26,2.005,0.167,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1644445696.0,858787840.0,1389514752.0,29726326784.0,398148.0,163369.0
13-04 02:45:27,1.995,0.333,97.589,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1645834240.0,858787840.0,1389522944.0,29724930048.0,392566.0,161501.0
13-04 02:45:28,1.756,0.167,97.826,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1650147328.0,858787840.0,1389527040.0,29720612864.0,402436.0,162803.0
13-04 02:45:29,1.086,0.251,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1654714368.0,858787840.0,1389531136.0,29716041728.0,399197.0,160846.0
13-04 02:45:30,1.753,0.167,98.080,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1659785216.0,858787840.0,1389539328.0,29710962688.0,409438.0,162864.0
13-04 02:45:31,1.839,0.084,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1662832640.0,858787840.0,1389539328.0,29707915264.0,355597.0,156418.0
13-04 02:45:32,1.417,0.167,98.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1667014656.0,858787840.0,1389547520.0,29703725056.0,260034.0,144898.0
13-04 02:45:33,1.754,0.167,98.079,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1670316032.0,858787840.0,1389547520.0,29700423680.0,461786.0,174312.0
13-04 02:45:34,2.415,0.250,97.336,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1673703424.0,858787840.0,1389555712.0,29697028096.0,500121.0,179877.0
13-04 02:45:35,1.750,0.167,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1678053376.0,858787840.0,1389555712.0,29692678144.0,394110.0,160345.0
13-04 02:45:36,1.668,0.250,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1679949824.0,858787840.0,1389563904.0,29690773504.0,409101.0,162545.0
13-04 02:45:37,1.833,0.167,98.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1686171648.0,858787840.0,1389563904.0,29684551680.0,396471.0,160724.0
13-04 02:45:38,1.585,0.167,98.082,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1689591808.0,858787840.0,1389572096.0,29681123328.0,386204.0,158928.0
13-04 02:45:39,1.586,0.250,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652383744.0,858787840.0,1389576192.0,29718327296.0,201470.0,138755.0
13-04 02:45:40,1.830,0.166,97.920,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1656061952.0,858787840.0,1389580288.0,29714644992.0,436144.0,123261.0
13-04 02:45:41,0.584,0.083,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657741312.0,858787840.0,1389584384.0,29712961536.0,51617.0,127576.0
13-04 02:45:42,0.582,0.166,99.168,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1656975360.0,858787840.0,1389588480.0,29713723392.0,23808.0,36915.0
13-04 02:45:43,0.499,0.250,99.002,0.250,0.0,0.0,0.0,94208.0,0.0,4.0,1657610240.0,858787840.0,1389588480.0,29713088512.0,22109.0,36567.0
13-04 02:45:44,0.583,0.0,99.417,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1657991168.0,858787840.0,1389588480.0,29712707584.0,19099.0,34821.0
13-04 02:45:45,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657987072.0,858787840.0,1389592576.0,29712707584.0,23177.0,36310.0
13-04 02:45:46,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1659768832.0,858787840.0,1389596672.0,29710921728.0,169169.0,113423.0
13-04 02:45:47,3.670,0.083,96.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1664458752.0,858787840.0,1389604864.0,29706223616.0,1043178.0,330744.0
13-04 02:45:48,4.730,0.249,94.855,0.166,0.0,0.0,0.0,57344.0,0.0,6.0,1671434240.0,858787840.0,1389613056.0,29699239936.0,1293381.0,359231.0
13-04 02:45:49,3.917,0.333,95.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1683357696.0,858787840.0,1389625344.0,29687304192.0,1022653.0,341194.0
13-04 02:45:50,3.005,0.417,96.578,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1704423424.0,858787840.0,1389637632.0,29666226176.0,1338866.0,367731.0
13-04 02:45:51,3.010,0.167,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724608512.0,858787840.0,1389641728.0,29646036992.0,1393343.0,362845.0
13-04 02:45:52,3.169,0.334,96.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736278016.0,858787840.0,1389654016.0,29634355200.0,1286053.0,360722.0
13-04 02:45:53,3.336,0.167,96.330,0.083,0.0,0.083,0.0,32768.0,0.0,4.0,1739956224.0,858787840.0,1389658112.0,29630672896.0,1287721.0,358792.0
13-04 02:45:54,2.762,0.084,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1748738048.0,858787840.0,1389670400.0,29621878784.0,1252782.0,357951.0
13-04 02:45:55,3.503,0.334,96.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1755811840.0,858787840.0,1389674496.0,29614800896.0,1384646.0,367229.0
13-04 02:45:56,3.331,0.333,96.170,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1761517568.0,858787840.0,1389682688.0,29609086976.0,1209654.0,356714.0
13-04 02:45:57,2.755,0.167,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1761636352.0,858787840.0,1389690880.0,29608960000.0,995978.0,337703.0
13-04 02:45:58,3.747,0.333,95.670,0.167,0.0,0.083,0.0,40960.0,0.0,7.0,1763876864.0,858787840.0,1389703168.0,29606707200.0,1590282.0,388287.0
13-04 02:45:59,3.344,0.251,96.405,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1765171200.0,858787840.0,1389711360.0,29605404672.0,1277990.0,361513.0
13-04 02:46:00,2.836,0.334,96.747,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1767575552.0,858787840.0,1389719552.0,29602992128.0,1339065.0,363828.0
13-04 02:46:01,2.506,0.084,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1771380736.0,858787840.0,1389723648.0,29599182848.0,1344081.0,364411.0
13-04 02:46:02,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1772290048.0,858787840.0,1389731840.0,29598265344.0,1389036.0,361941.0
13-04 02:46:03,2.759,0.167,96.906,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1773776896.0,858787840.0,1389740032.0,29596770304.0,1362921.0,364052.0
13-04 02:46:04,2.413,0.250,97.255,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1774022656.0,858787840.0,1389748224.0,29596516352.0,767077.0,324567.0
13-04 02:46:05,2.919,0.250,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1774518272.0,858787840.0,1389760512.0,29596008448.0,1412834.0,382558.0
13-04 02:46:06,2.845,0.251,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1776705536.0,858787840.0,1389764608.0,29593817088.0,1366796.0,391242.0
13-04 02:46:07,3.081,0.083,96.753,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1777168384.0,858787840.0,1389776896.0,29593341952.0,1420057.0,385440.0
13-04 02:46:08,2.752,0.167,96.997,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1779699712.0,858787840.0,1389785088.0,29590802432.0,1509884.0,374634.0
13-04 02:46:09,2.592,0.251,97.157,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1780326400.0,858787840.0,1389793280.0,29590167552.0,1205251.0,358360.0
13-04 02:46:10,2.263,0.168,97.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1782603776.0,858787840.0,1389801472.0,29587881984.0,1386739.0,372670.0
13-04 02:46:11,2.836,0.250,96.831,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1782325248.0,858787840.0,1389809664.0,29588152320.0,1279014.0,368349.0
13-04 02:46:12,2.907,0.249,96.844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1783939072.0,858787840.0,1389813760.0,29586534400.0,1263393.0,366213.0
13-04 02:46:13,2.831,0.167,96.669,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,1784688640.0,858787840.0,1389826048.0,29585772544.0,1402803.0,378778.0
13-04 02:46:14,2.513,0.168,97.236,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1786462208.0,858787840.0,1389830144.0,29583994880.0,1456914.0,371203.0
13-04 02:46:15,2.341,0.167,97.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788862464.0,858787840.0,1389842432.0,29581582336.0,1360736.0,360968.0
13-04 02:46:16,2.261,0.168,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788342272.0,858787840.0,1389854720.0,29582090240.0,1369025.0,370871.0
13-04 02:46:17,3.242,0.083,96.509,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1790115840.0,858787840.0,1389858816.0,29580312576.0,1206394.0,349881.0
13-04 02:46:18,3.008,0.084,96.742,0.167,0.0,0.0,0.0,221184.0,0.0,4.0,1792262144.0,858787840.0,1389871104.0,29578153984.0,1394362.0,363629.0
13-04 02:46:19,2.258,0.167,97.492,0.0,0.0,0.084,0.0,106496.0,0.0,4.0,1792479232.0,858787840.0,1389875200.0,29577932800.0,1356866.0,364065.0
13-04 02:46:20,2.745,0.333,96.922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793388544.0,858787840.0,1389887488.0,29577011200.0,1347490.0,365844.0
13-04 02:46:21,2.671,0.250,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1794019328.0,858787840.0,1389891584.0,29576376320.0,1205200.0,355210.0
13-04 02:46:22,2.990,0.249,96.595,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1795657728.0,858787840.0,1389903872.0,29574725632.0,1410313.0,371308.0
13-04 02:46:23,2.256,0.167,97.410,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1797427200.0,858787840.0,1389912064.0,29572947968.0,1286462.0,360169.0
13-04 02:46:24,3.0,0.167,96.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1797165056.0,858787840.0,1389920256.0,29573201920.0,1309251.0,363591.0
13-04 02:46:25,2.510,0.167,97.238,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1797664768.0,858787840.0,1389928448.0,29572694016.0,1376044.0,366458.0
13-04 02:46:26,1.998,0.333,97.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1797656576.0,858787840.0,1389936640.0,29572694016.0,1385567.0,316469.0
13-04 02:46:27,0.835,0.0,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1797865472.0,858787840.0,1389936640.0,29572485120.0,169972.0,142421.0
13-04 02:46:28,1.333,0.667,97.917,0.083,0.0,0.0,0.0,16384.0,0.0,1.0,1798418432.0,858787840.0,1389936640.0,29571932160.0,39370.0,68937.0
13-04 02:46:29,1.421,0.502,98.077,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1755828224.0,858787840.0,1389940736.0,29614518272.0,38181.0,66307.0
13-04 02:46:30,1.251,0.083,98.582,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1741430784.0,858787840.0,1389940736.0,29628915712.0,40500.0,69593.0
13-04 02:46:31,1.084,0.083,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1707118592.0,858787840.0,1389940736.0,29663227904.0,39908.0,67996.0
13-04 02:46:32,2.252,0.167,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1663201280.0,858787840.0,1389948928.0,29707137024.0,193554.0,144684.0
13-04 02:46:33,4.257,0.501,95.242,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1655943168.0,858787840.0,1389957120.0,29714386944.0,1495535.0,386849.0
13-04 02:46:34,4.337,0.417,94.996,0.167,0.0,0.083,0.0,32768.0,0.0,6.0,1641828352.0,858787840.0,1389965312.0,29728493568.0,1806422.0,415139.0
13-04 02:46:35,5.175,0.417,94.324,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1660956672.0,858787840.0,1389977600.0,29709352960.0,1926348.0,426917.0
13-04 02:46:36,4.020,0.168,95.812,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1680031744.0,858787840.0,1389981696.0,29690273792.0,1910168.0,425175.0
13-04 02:46:37,4.073,0.416,95.345,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1685102592.0,858787840.0,1389989888.0,29685194752.0,1951105.0,429701.0
13-04 02:46:38,4.428,0.084,95.489,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1692151808.0,858787840.0,1389998080.0,29678137344.0,1791833.0,416263.0
13-04 02:46:39,3.821,0.332,95.598,0.249,0.0,0.0,0.0,16384.0,0.0,2.0,1709465600.0,858787840.0,1390006272.0,29660815360.0,1174585.0,373797.0
13-04 02:46:40,2.423,0.334,97.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1720758272.0,858787840.0,1390014464.0,29649514496.0,186394.0,322246.0
13-04 02:46:41,3.987,0.332,95.515,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,1735217152.0,858787840.0,1390030848.0,29635039232.0,644741.0,381767.0
13-04 02:46:42,3.607,0.252,96.057,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1752354816.0,858787840.0,1390034944.0,29617897472.0,1818571.0,478489.0
13-04 02:46:43,4.174,0.334,95.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1761484800.0,858787840.0,1390047232.0,29608755200.0,2442957.0,517067.0
13-04 02:46:44,4.282,0.084,95.550,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1763258368.0,858787840.0,1390051328.0,29606977536.0,1847457.0,489486.0
13-04 02:46:45,4.821,0.249,94.846,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1765675008.0,858787840.0,1390063616.0,29604548608.0,2331059.0,525519.0
13-04 02:46:46,3.347,0.167,96.402,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1765892096.0,858787840.0,1390067712.0,29604327424.0,1428894.0,446848.0
13-04 02:46:47,3.595,0.418,95.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1768169472.0,858787840.0,1390075904.0,29602041856.0,2599680.0,538970.0
13-04 02:46:48,3.099,0.168,96.650,0.0,0.0,0.084,0.0,163840.0,0.0,2.0,1768947712.0,858787840.0,1390092288.0,29601247232.0,1757812.0,482153.0
13-04 02:46:49,3.940,0.335,95.474,0.251,0.0,0.0,0.0,110592.0,0.0,5.0,1772875776.0,858787840.0,1390100480.0,29597310976.0,2250935.0,508939.0
13-04 02:46:50,3.250,0.333,96.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1775407104.0,858787840.0,1390108672.0,29594771456.0,1222934.0,448321.0
13-04 02:46:51,3.685,0.251,96.064,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1775779840.0,858787840.0,1390116864.0,29594390528.0,2284572.0,516307.0
13-04 02:46:52,3.417,0.167,96.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1776533504.0,858787840.0,1390125056.0,29593628672.0,1554557.0,486723.0
13-04 02:46:53,3.586,0.250,96.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1779191808.0,858787840.0,1390133248.0,29590962176.0,2194670.0,512938.0
13-04 02:46:54,4.402,0.249,95.100,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1781854208.0,858787840.0,1390137344.0,29588295680.0,1404917.0,453879.0
13-04 02:46:55,3.180,0.167,96.485,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1782984704.0,858787840.0,1390149632.0,29587152896.0,1920133.0,491613.0
13-04 02:46:56,3.497,0.167,96.170,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1784250368.0,858787840.0,1390153728.0,29585883136.0,2096284.0,513195.0
13-04 02:46:57,2.762,0.335,96.736,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1784709120.0,858787840.0,1390170112.0,29585408000.0,1558805.0,492579.0
13-04 02:46:58,3.506,0.167,96.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1785212928.0,858787840.0,1390174208.0,29584900096.0,2352044.0,526988.0
13-04 02:46:59,3.431,0.251,96.067,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1787494400.0,858787840.0,1390178304.0,29582614528.0,1497251.0,477804.0
13-04 02:47:00,3.607,0.336,95.973,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1791102976.0,858787840.0,1390190592.0,29578993664.0,2368361.0,537117.0
13-04 02:47:01,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1791221760.0,858787840.0,1390198784.0,29578866688.0,1673228.0,488887.0
13-04 02:47:02,3.661,0.333,95.757,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1792958464.0,858787840.0,1390206976.0,29577121792.0,2479036.0,545084.0
13-04 02:47:03,3.342,0.167,96.408,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1795239936.0,858787840.0,1390211072.0,29574836224.0,2015599.0,507070.0
13-04 02:47:04,4.017,0.251,95.481,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1796911104.0,858787840.0,1390223360.0,29573152768.0,1956654.0,495696.0
13-04 02:47:05,3.188,0.084,96.644,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1798774784.0,858787840.0,1390231552.0,29571280896.0,1781576.0,485773.0
13-04 02:47:06,3.255,0.167,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1799077888.0,858787840.0,1390243840.0,29570965504.0,1994947.0,497355.0
13-04 02:47:07,3.094,0.251,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800155136.0,858787840.0,1390247936.0,29569884160.0,1988711.0,499123.0
13-04 02:47:08,3.497,0.250,96.170,0.0,0.0,0.083,0.0,28672.0,0.0,5.0,1801035776.0,858787840.0,1390256128.0,29568995328.0,2168792.0,496992.0
13-04 02:47:09,3.846,0.334,95.569,0.167,0.0,0.084,0.0,32768.0,0.0,6.0,1801949184.0,858787840.0,1390264320.0,29568073728.0,2425883.0,505548.0
13-04 02:47:10,3.500,0.250,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1802289152.0,858787840.0,1390272512.0,29567725568.0,2062282.0,482003.0
13-04 02:47:11,3.073,0.249,96.595,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1802915840.0,858787840.0,1390280704.0,29567090688.0,631866.0,387035.0
13-04 02:47:12,2.502,0.250,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1802907648.0,858787840.0,1390288896.0,29567090688.0,1408734.0,409361.0
13-04 02:47:13,2.258,0.251,97.241,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,1804046336.0,858787840.0,1390292992.0,29565947904.0,3337980.0,413837.0
13-04 02:47:14,1.501,0.083,98.332,0.083,0.0,0.0,0.0,12288.0,0.0,1.0,1804427264.0,858787840.0,1390292992.0,29565566976.0,472827.0,208433.0
13-04 02:47:15,0.832,0.166,98.918,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1804423168.0,858787840.0,1390297088.0,29565566976.0,58439.0,100333.0
13-04 02:47:16,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1804423168.0,858787840.0,1390297088.0,29565566976.0,58761.0,99272.0
13-04 02:47:17,3.169,0.751,96.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1736867840.0,858787840.0,1390301184.0,29633118208.0,54464.0,97602.0
13-04 02:47:18,2.678,0.586,96.736,0.0,0.0,0.0,0.0,167936.0,0.0,3.0,1624702976.0,858787840.0,1390305280.0,29745278976.0,54599.0,97333.0
13-04 02:47:19,2.243,0.166,97.508,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1626021888.0,858787840.0,1390313472.0,29743951872.0,96369.0,134065.0
13-04 02:47:20,4.750,0.333,94.667,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,1634914304.0,858787840.0,1390321664.0,29735051264.0,1360438.0,415046.0
13-04 02:47:21,4.917,0.333,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1655812096.0,858787840.0,1390325760.0,29714149376.0,2452633.0,485088.0
13-04 02:47:22,5.975,0.415,93.527,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1677258752.0,858787840.0,1390338048.0,29692690432.0,2394929.0,490455.0
13-04 02:47:23,4.485,0.415,94.934,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,1694453760.0,858787840.0,1390346240.0,29675487232.0,2663537.0,505613.0
13-04 02:47:24,4.766,0.334,94.732,0.0,0.0,0.167,0.0,90112.0,0.0,3.0,1696251904.0,858787840.0,1390358528.0,29673676800.0,2481679.0,491823.0
13-04 02:47:25,4.362,0.252,95.302,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1724690432.0,858787840.0,1390362624.0,29645234176.0,2538116.0,501895.0
13-04 02:47:26,4.167,0.500,95.250,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1757564928.0,858787840.0,1390374912.0,29612347392.0,2636165.0,501913.0
13-04 02:47:27,4.073,0.416,95.262,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1762893824.0,858787840.0,1390379008.0,29607014400.0,2343525.0,483068.0
13-04 02:47:28,4.341,0.250,95.326,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1764659200.0,858787840.0,1390391296.0,29605236736.0,2509674.0,488645.0
13-04 02:47:29,4.428,0.501,95.071,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1769132032.0,858787840.0,1390395392.0,29600759808.0,2439321.0,501231.0
13-04 02:47:30,2.864,0.084,96.714,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1768960000.0,858787840.0,1390407680.0,29600919552.0,2534848.0,500107.0
13-04 02:47:31,4.013,0.251,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1770004480.0,858787840.0,1390411776.0,29599870976.0,2445875.0,489976.0
13-04 02:47:32,3.500,0.417,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1770401792.0,858787840.0,1390424064.0,29599461376.0,2417164.0,494662.0
13-04 02:47:33,4.370,0.168,95.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774522368.0,858787840.0,1390432256.0,29595332608.0,2422173.0,498124.0
13-04 02:47:34,3.177,0.418,96.321,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1775030272.0,858787840.0,1390440448.0,29594816512.0,2339496.0,485113.0
13-04 02:47:35,3.264,0.418,96.067,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1775247360.0,858787840.0,1390444544.0,29594595328.0,2509044.0,503658.0
13-04 02:47:36,3.589,0.167,96.160,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1775521792.0,858787840.0,1390456832.0,29594308608.0,2423299.0,498286.0
13-04 02:47:37,4.431,0.334,95.067,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1778978816.0,858787840.0,1390460928.0,29590847488.0,2369361.0,496281.0
13-04 02:47:38,2.421,0.334,97.245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1779183616.0,858787840.0,1390477312.0,29590626304.0,850321.0,393872.0
13-04 02:47:39,3.583,0.250,96.0,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1779146752.0,858787840.0,1390481408.0,29590659072.0,2684734.0,525536.0
13-04 02:47:40,3.264,0.335,96.151,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,1779552256.0,858787840.0,1390489600.0,29590245376.0,2596723.0,529214.0
13-04 02:47:41,3.434,0.419,96.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780088832.0,858787840.0,1390493696.0,29589704704.0,2574065.0,531450.0
13-04 02:47:42,4.337,0.250,95.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1784995840.0,858787840.0,1390505984.0,29584785408.0,1704302.0,472878.0
13-04 02:47:43,4.319,0.415,95.266,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1785368576.0,858787840.0,1390514176.0,29584404480.0,2277833.0,516299.0
13-04 02:47:44,3.512,0.167,96.237,0.0,0.0,0.084,0.0,32768.0,0.0,7.0,1786535936.0,858787840.0,1390522368.0,29583228928.0,2565498.0,522571.0
13-04 02:47:45,3.342,0.501,95.990,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1787416576.0,858787840.0,1390530560.0,29582340096.0,2520420.0,542853.0
13-04 02:47:46,4.344,0.167,95.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1793216512.0,858787840.0,1390538752.0,29576531968.0,2727467.0,539018.0
13-04 02:47:47,3.425,0.167,96.324,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1795448832.0,858787840.0,1390546944.0,29574291456.0,1591277.0,471593.0
13-04 02:47:48,3.595,0.334,96.070,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1795256320.0,858787840.0,1390563328.0,29574467584.0,3134914.0,571680.0
13-04 02:47:49,3.183,0.335,96.315,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1795633152.0,858787840.0,1390567424.0,29574086656.0,2366111.0,530354.0
13-04 02:47:50,3.344,0.334,96.237,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1795723264.0,858787840.0,1390579712.0,29573984256.0,2832860.0,551363.0
13-04 02:47:51,4.443,0.168,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800798208.0,858787840.0,1390583808.0,29568905216.0,2563023.0,532207.0
13-04 02:47:52,2.689,0.336,96.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800855552.0,858787840.0,1390592000.0,29568839680.0,2336537.0,522402.0
13-04 02:47:53,3.509,0.167,96.241,0.0,0.0,0.084,0.0,208896.0,0.0,1.0,1801957376.0,858787840.0,1390600192.0,29567729664.0,2330760.0,523520.0
13-04 02:47:54,3.339,0.250,96.160,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1802166272.0,858787840.0,1390612480.0,29567508480.0,2240810.0,521085.0
13-04 02:47:55,4.778,0.251,94.635,0.251,0.0,0.084,0.0,40960.0,0.0,5.0,1802915840.0,858791936.0,1390620672.0,29566746624.0,2696701.0,540883.0
13-04 02:47:56,3.595,0.251,96.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1802842112.0,858791936.0,1390628864.0,29566812160.0,2481369.0,526564.0
13-04 02:47:57,3.503,0.417,96.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1803538432.0,858791936.0,1390632960.0,29566111744.0,2713412.0,553717.0
13-04 02:47:58,3.420,0.083,96.247,0.083,0.0,0.167,0.0,12288.0,0.0,4.0,1804165120.0,858791936.0,1390641152.0,29565476864.0,1841913.0,505483.0
13-04 02:47:59,4.439,0.168,95.394,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1807568896.0,858791936.0,1390665728.0,29562048512.0,2772896.0,527584.0
13-04 02:48:00,2.082,0.167,97.585,0.167,0.0,0.0,0.0,65536.0,0.0,6.0,1807695872.0,858791936.0,1390665728.0,29561921536.0,2775893.0,372459.0
13-04 02:48:01,0.916,0.250,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1808068608.0,858791936.0,1390673920.0,29561540608.0,140742.0,201136.0
13-04 02:48:02,0.753,0.167,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808195584.0,858791936.0,1390673920.0,29561413632.0,77302.0,133411.0
13-04 02:48:03,1.083,0.167,98.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808195584.0,858791936.0,1390673920.0,29561413632.0,73122.0,130100.0
13-04 02:48:04,0.835,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808191488.0,858791936.0,1390678016.0,29561413632.0,73377.0,130813.0
13-04 02:48:05,1.0,0.167,98.583,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1808187392.0,858791936.0,1390682112.0,29561413632.0,75261.0,132804.0
13-04 02:48:06,2.585,0.167,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809453056.0,858791936.0,1390686208.0,29560143872.0,496295.0,282451.0
13-04 02:48:07,4.254,0.334,95.163,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1712414720.0,858791936.0,1390698496.0,29657169920.0,2433586.0,507726.0
13-04 02:48:08,6.661,0.500,92.756,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1634877440.0,858791936.0,1390702592.0,29734703104.0,2929838.0,549459.0
13-04 02:48:09,6.395,0.332,93.189,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1636192256.0,858791936.0,1390714880.0,29733376000.0,2675253.0,526931.0
13-04 02:48:10,6.556,0.581,92.780,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1654632448.0,858791936.0,1390723072.0,29714927616.0,3104216.0,558706.0
13-04 02:48:11,4.599,0.418,94.816,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1682079744.0,858791936.0,1390735360.0,29687468032.0,2961971.0,547415.0
13-04 02:48:12,3.580,0.167,96.253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1686994944.0,858791936.0,1390739456.0,29682548736.0,1092123.0,430718.0
13-04 02:48:13,4.866,0.252,94.715,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1695875072.0,858791936.0,1390747648.0,29673660416.0,2163887.0,531294.0
13-04 02:48:14,5.180,0.334,94.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1734090752.0,858791936.0,1390751744.0,29635440640.0,3596999.0,603484.0
13-04 02:48:15,5.316,0.415,94.186,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1759887360.0,858791936.0,1390764032.0,29609631744.0,3410514.0,622321.0
13-04 02:48:16,4.523,0.168,95.226,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1765376000.0,858791936.0,1390768128.0,29604139008.0,3036267.0,607060.0
13-04 02:48:17,5.338,0.250,94.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1765711872.0,858791936.0,1390780416.0,29603790848.0,3214634.0,601498.0
13-04 02:48:18,4.678,0.251,94.904,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1766678528.0,858791936.0,1390796800.0,29602807808.0,3322724.0,618053.0
13-04 02:48:19,4.087,0.417,95.413,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1769177088.0,858791936.0,1390804992.0,29600301056.0,3360336.0,613521.0
13-04 02:48:20,4.862,0.251,94.719,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1778597888.0,858791936.0,1390813184.0,29590872064.0,3038675.0,589462.0
13-04 02:48:21,3.356,0.336,96.057,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1779601408.0,858796032.0,1390821376.0,29589856256.0,3158265.0,589752.0
13-04 02:48:22,3.846,0.251,95.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781116928.0,858796032.0,1390829568.0,29588332544.0,3175735.0,587078.0
13-04 02:48:23,4.264,0.418,95.234,0.0,0.0,0.084,0.0,147456.0,0.0,1.0,1781743616.0,858796032.0,1390837760.0,29587697664.0,3703028.0,624619.0
13-04 02:48:24,4.191,0.251,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781227520.0,858796032.0,1390845952.0,29588205568.0,3540410.0,605156.0
13-04 02:48:25,3.926,0.251,95.739,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1781854208.0,858796032.0,1390854144.0,29587570688.0,3498492.0,597925.0
13-04 02:48:26,3.269,0.251,96.060,0.251,0.0,0.168,0.0,32768.0,0.0,5.0,1782349824.0,858796032.0,1390866432.0,29587062784.0,3036948.0,561919.0
13-04 02:48:27,4.337,0.250,95.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786281984.0,858796032.0,1390870528.0,29583126528.0,2914481.0,557534.0
13-04 02:48:28,4.083,0.500,95.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1789005824.0,858796032.0,1390882816.0,29580390400.0,3199738.0,569300.0
13-04 02:48:29,4.143,0.331,95.360,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1789190144.0,858796032.0,1390891008.0,29580197888.0,3127141.0,574473.0
13-04 02:48:30,3.598,0.335,95.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1789313024.0,858796032.0,1390895104.0,29580070912.0,3126909.0,577777.0
13-04 02:48:31,4.682,0.502,94.732,0.0,0.0,0.084,0.0,32768.0,0.0,4.0,1790664704.0,858796032.0,1390907392.0,29578706944.0,2977500.0,562407.0
13-04 02:48:32,3.101,0.251,96.563,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790943232.0,858796032.0,1390915584.0,29578420224.0,3027047.0,555341.0
13-04 02:48:33,4.149,0.415,95.353,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1792462848.0,858796032.0,1390919680.0,29576896512.0,3052628.0,577052.0
13-04 02:48:34,3.428,0.251,96.070,0.0,0.0,0.251,0.0,86016.0,0.0,1.0,1792737280.0,858796032.0,1390931968.0,29576609792.0,3087461.0,568080.0
13-04 02:48:35,5.004,0.250,94.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1797521408.0,858796032.0,1390940160.0,29571817472.0,2995869.0,563432.0
13-04 02:48:36,3.010,0.334,96.405,0.251,0.0,0.0,0.0,69632.0,0.0,8.0,1797763072.0,858796032.0,1390952448.0,29571563520.0,2182787.0,503665.0
13-04 02:48:37,2.914,0.167,96.753,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1798680576.0,858796032.0,1390956544.0,29570641920.0,1261901.0,447027.0
13-04 02:48:38,3.676,0.167,95.990,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1799905280.0,858796032.0,1390968832.0,29569404928.0,3234525.0,610809.0
13-04 02:48:39,4.941,0.503,94.472,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800728576.0,858796032.0,1390977024.0,29568573440.0,3769165.0,635338.0
13-04 02:48:40,3.020,0.168,96.644,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1801031680.0,858796032.0,1390985216.0,29568262144.0,2842593.0,569878.0
13-04 02:48:41,3.264,0.335,96.067,0.251,0.0,0.084,0.0,28672.0,0.0,4.0,1801822208.0,858796032.0,1390989312.0,29567467520.0,2723058.0,564666.0
13-04 02:48:42,4.398,0.166,95.187,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1802162176.0,858796032.0,1390997504.0,29567119360.0,3330237.0,608595.0
13-04 02:48:43,4.821,0.416,94.680,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1806598144.0,858796032.0,1391005696.0,29562675200.0,1877165.0,515153.0
13-04 02:48:44,3.099,0.419,96.399,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1806811136.0,858796032.0,1391013888.0,29562454016.0,3229998.0,574473.0
13-04 02:48:45,3.933,0.251,95.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1807859712.0,858796032.0,1391026176.0,29561393152.0,3499372.0,635887.0
13-04 02:48:46,2.850,0.251,96.479,0.168,0.0,0.251,0.0,20480.0,0.0,4.0,1810272256.0,858800128.0,1399435264.0,29550567424.0,3537744.0,558068.0
13-04 02:48:47,2.256,0.084,97.577,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1810591744.0,858800128.0,1399435264.0,29550247936.0,1557585.0,320315.0
13-04 02:48:48,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1811857408.0,858800128.0,1399443456.0,29548974080.0,296546.0,225059.0
13-04 02:48:49,0.668,0.083,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1811820544.0,858800128.0,1399443456.0,29549010944.0,91086.0,164082.0
13-04 02:48:50,1.246,0.166,98.588,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1811816448.0,858800128.0,1399447552.0,29549010944.0,89666.0,161672.0
13-04 02:48:51,1.002,0.083,98.915,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1811816448.0,858800128.0,1399447552.0,29549010944.0,91002.0,162678.0
13-04 02:48:52,0.918,0.083,98.748,0.167,0.0,0.083,0.0,16384.0,0.0,3.0,1811812352.0,858800128.0,1399451648.0,29549010944.0,93866.0,164608.0
13-04 02:48:53,1.336,0.250,98.414,0.0,0.0,0.0,0.0,159744.0,0.0,5.0,1811423232.0,858800128.0,1399459840.0,29549391872.0,109618.0,186097.0
13-04 02:48:54,3.997,0.500,95.337,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1811415040.0,858800128.0,1399468032.0,29549391872.0,2248716.0,546263.0
13-04 02:48:55,5.828,0.250,93.838,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1678589952.0,858800128.0,1399476224.0,29682208768.0,3152417.0,588299.0
13-04 02:48:56,5.789,0.252,93.960,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1675984896.0,858800128.0,1399480320.0,29684809728.0,3407364.0,590938.0
13-04 02:48:57,6.099,0.501,93.233,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1670684672.0,858800128.0,1399488512.0,29690101760.0,3374701.0,587968.0
13-04 02:48:58,5.676,0.334,93.907,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1686315008.0,858800128.0,1399496704.0,29674463232.0,3458539.0,618407.0
13-04 02:48:59,5.922,0.334,93.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704243200.0,858800128.0,1399504896.0,29656526848.0,3290666.0,596567.0
13-04 02:49:00,5.281,0.251,94.384,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744199680.0,858800128.0,1399513088.0,29616562176.0,3658874.0,629343.0
13-04 02:49:01,5.338,0.083,94.495,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1765773312.0,858800128.0,1399525376.0,29594976256.0,2964345.0,602598.0
13-04 02:49:02,5.083,0.583,94.250,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1769832448.0,858800128.0,1399529472.0,29590913024.0,3274850.0,612459.0
13-04 02:49:03,4.534,0.336,95.046,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1769058304.0,858800128.0,1399541760.0,29591674880.0,3516088.0,644671.0
13-04 02:49:04,4.591,0.417,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1769181184.0,858800128.0,1399545856.0,29591547904.0,3789247.0,657884.0
13-04 02:49:05,4.191,0.251,95.222,0.0,0.0,0.335,0.0,4096.0,0.0,2.0,1773359104.0,858800128.0,1399558144.0,29587357696.0,3493476.0,642301.0
13-04 02:49:06,5.105,0.167,94.561,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1780428800.0,858800128.0,1399566336.0,29580279808.0,3427380.0,643203.0
13-04 02:49:07,4.515,0.251,94.983,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1781026816.0,858800128.0,1399570432.0,29579677696.0,4001276.0,686254.0
13-04 02:49:08,4.409,0.333,95.175,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1782636544.0,858800128.0,1399582720.0,29578055680.0,2668288.0,599877.0
13-04 02:49:09,4.770,0.167,94.895,0.0,0.0,0.167,0.0,94208.0,0.0,1.0,1784279040.0,858800128.0,1399590912.0,29576404992.0,3673616.0,667560.0
13-04 02:49:10,4.023,0.251,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1784582144.0,858800128.0,1399603200.0,29576089600.0,3617395.0,652326.0
13-04 02:49:11,3.846,0.334,95.652,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1784897536.0,858800128.0,1399607296.0,29575770112.0,4211680.0,696799.0
13-04 02:49:12,4.264,0.418,94.900,0.251,0.0,0.167,0.0,32768.0,0.0,3.0,1786470400.0,858800128.0,1399619584.0,29574184960.0,3962933.0,686885.0
13-04 02:49:13,4.104,0.168,95.561,0.0,0.0,0.168,0.0,32768.0,0.0,4.0,1789231104.0,858800128.0,1399623680.0,29571420160.0,3154444.0,639646.0
13-04 02:49:14,3.353,0.335,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790169088.0,858800128.0,1399635968.0,29570469888.0,3117813.0,629094.0
13-04 02:49:15,4.341,0.334,95.075,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1791242240.0,858800128.0,1399640064.0,29569392640.0,4118577.0,672724.0
13-04 02:49:16,4.678,0.501,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790660608.0,858800128.0,1399652352.0,29569961984.0,3917743.0,682669.0
13-04 02:49:17,4.087,0.500,95.246,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1792307200.0,858800128.0,1399656448.0,29568311296.0,4356423.0,721885.0
13-04 02:49:18,4.174,0.584,95.159,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1792655360.0,858800128.0,1399672832.0,29567946752.0,3398043.0,634165.0
13-04 02:49:19,4.674,0.334,94.658,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,1796014080.0,858800128.0,1399681024.0,29564579840.0,4018243.0,670890.0
13-04 02:49:20,3.756,0.417,95.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1796513792.0,858800128.0,1399689216.0,29564071936.0,3800792.0,618451.0
13-04 02:49:21,3.917,0.333,95.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1797332992.0,858800128.0,1399693312.0,29563248640.0,3077727.0,617763.0
13-04 02:49:22,5.008,0.334,94.407,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1798844416.0,858800128.0,1399705600.0,29561724928.0,3865550.0,654315.0
13-04 02:49:23,3.359,0.336,96.138,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1799258112.0,858800128.0,1399705600.0,29561311232.0,3865647.0,664635.0
13-04 02:49:24,4.587,0.167,95.079,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1799335936.0,858800128.0,1399721984.0,29561217024.0,3793875.0,649983.0
13-04 02:49:25,4.100,0.335,95.565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1800790016.0,858800128.0,1399726080.0,29559758848.0,4062763.0,660939.0
13-04 02:49:26,3.933,0.502,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1803448320.0,858800128.0,1399738368.0,29557088256.0,3492910.0,627516.0
13-04 02:49:27,4.254,0.167,95.413,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,1804169216.0,858800128.0,1399746560.0,29556359168.0,3700571.0,641520.0
13-04 02:49:28,4.100,0.335,95.397,0.0,0.0,0.167,0.0,221184.0,0.0,2.0,1806647296.0,858800128.0,1399754752.0,29553872896.0,3468099.0,638424.0
13-04 02:49:29,4.094,0.418,95.405,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,1806036992.0,858800128.0,1399762944.0,29554475008.0,4056307.0,656606.0
13-04 02:49:30,3.846,0.251,95.903,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1806311424.0,858800128.0,1399771136.0,29554192384.0,3741913.0,647922.0
13-04 02:49:31,3.830,0.250,95.670,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1806307328.0,858800128.0,1399775232.0,29554192384.0,3752845.0,633170.0
13-04 02:49:32,4.917,0.333,94.500,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1808289792.0,858800128.0,1399791616.0,29552193536.0,3801160.0,644218.0
13-04 02:49:33,4.094,0.167,95.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809682432.0,858800128.0,1399795712.0,29550796800.0,3707473.0,620130.0
13-04 02:49:34,1.756,0.0,98.244,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1810444288.0,858800128.0,1399795712.0,29550034944.0,1550896.0,364086.0
13-04 02:49:35,0.918,0.083,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1810567168.0,858800128.0,1399799808.0,29549907968.0,108287.0,192019.0
13-04 02:49:36,0.999,0.250,98.668,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1811070976.0,858800128.0,1399803904.0,29549400064.0,112750.0,198243.0
13-04 02:49:37,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1811070976.0,858800128.0,1399803904.0,29549400064.0,106957.0,194586.0
13-04 02:49:38,1.503,0.083,98.247,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1811066880.0,858800128.0,1399808000.0,29549400064.0,108804.0,195149.0
13-04 02:49:39,1.334,0.334,98.249,0.0,0.0,0.083,0.0,98304.0,0.0,4.0,1811062784.0,858800128.0,1399812096.0,29549400064.0,113384.0,200309.0
13-04 02:49:40,4.837,0.584,94.495,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1772040192.0,858800128.0,1399820288.0,29588414464.0,2212741.0,547546.0
13-04 02:49:41,6.151,0.582,93.101,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1741213696.0,858800128.0,1399828480.0,29619232768.0,3998290.0,670666.0
13-04 02:49:42,5.320,0.333,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1742331904.0,858800128.0,1399840768.0,29618102272.0,2625551.0,576530.0
13-04 02:49:43,2.855,0.336,96.809,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1750970368.0,858800128.0,1399844864.0,29609459712.0,582794.0,460827.0
13-04 02:49:44,6.167,0.500,93.083,0.083,0.0,0.167,0.0,45056.0,0.0,5.0,1748774912.0,858800128.0,1399857152.0,29611642880.0,4089892.0,733397.0
13-04 02:49:45,4.496,0.167,95.254,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1754644480.0,858800128.0,1399861248.0,29605769216.0,1281907.0,548713.0
13-04 02:49:46,4.564,0.498,94.855,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1765138432.0,858800128.0,1399873536.0,29595262976.0,1820380.0,587337.0
13-04 02:49:47,5.941,0.502,93.305,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1781129216.0,858800128.0,1399881728.0,29579264000.0,5687442.0,799060.0
13-04 02:49:48,4.348,0.334,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1781403648.0,858800128.0,1399894016.0,29578977280.0,3454644.0,681864.0
13-04 02:49:49,4.454,0.168,95.210,0.0,0.0,0.168,0.0,32768.0,0.0,4.0,1783812096.0,858800128.0,1399898112.0,29576564736.0,2822387.0,643923.0
13-04 02:49:50,6.302,0.663,92.786,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1786245120.0,858800128.0,1399910400.0,29574119424.0,5576181.0,850324.0
13-04 02:49:51,3.913,0.500,95.420,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1787064320.0,858800128.0,1399914496.0,29573296128.0,2695719.0,650486.0
13-04 02:49:52,4.610,0.335,94.971,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1787023360.0,858800128.0,1399926784.0,29573324800.0,3712588.0,771103.0
13-04 02:49:53,5.374,0.252,94.123,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1788379136.0,858800128.0,1399934976.0,29571960832.0,5781603.0,866788.0
13-04 02:49:54,3.741,0.249,95.345,0.499,0.0,0.166,0.0,16384.0,0.0,2.0,1788432384.0,858800128.0,1399943168.0,29571899392.0,1653932.0,622515.0
13-04 02:49:55,5.272,0.251,94.226,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1790394368.0,858800128.0,1399951360.0,29569929216.0,4439585.0,817040.0
13-04 02:49:56,4.770,0.335,94.644,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1791557632.0,858800128.0,1399959552.0,29568757760.0,4457740.0,837306.0
13-04 02:49:57,4.519,0.418,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1791741952.0,858800128.0,1399967744.0,29568565248.0,4502285.0,807218.0
13-04 02:49:58,5.448,0.335,94.049,0.0,0.0,0.168,0.0,151552.0,0.0,1.0,1793794048.0,858800128.0,1399975936.0,29566504960.0,5334609.0,904204.0
13-04 02:49:59,6.355,0.334,93.060,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1799217152.0,858800128.0,1399984128.0,29561073664.0,6405282.0,1041125.0
13-04 02:50:00,5.276,0.503,94.054,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1798844416.0,858800128.0,1399992320.0,29561438208.0,5636432.0,939251.0
13-04 02:50:01,5.347,0.501,93.901,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1798590464.0,858800128.0,1400004608.0,29561679872.0,4704984.0,846664.0
13-04 02:50:02,4.595,0.334,94.737,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1800015872.0,858800128.0,1400012800.0,29560246272.0,3657478.0,736674.0
13-04 02:50:03,3.926,0.418,95.572,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1800036352.0,858800128.0,1400020992.0,29560217600.0,3305410.0,702824.0
13-04 02:50:04,3.946,0.252,95.550,0.168,0.0,0.084,0.0,32768.0,0.0,6.0,1800761344.0,858800128.0,1400029184.0,29559484416.0,3294162.0,697050.0
13-04 02:50:05,4.580,0.500,94.838,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1801797632.0,858800128.0,1400041472.0,29558435840.0,3261283.0,692831.0
13-04 02:50:06,3.691,0.503,95.554,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1801981952.0,858800128.0,1400045568.0,29558247424.0,3470336.0,719599.0
13-04 02:50:07,3.843,0.251,95.739,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1801908224.0,858800128.0,1400053760.0,29558312960.0,3021950.0,673751.0
13-04 02:50:08,5.066,0.498,94.435,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801805824.0,858800128.0,1400061952.0,29558407168.0,3231524.0,697231.0
13-04 02:50:09,4.268,0.167,95.314,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1803735040.0,858800128.0,1400070144.0,29556469760.0,3102927.0,678372.0
13-04 02:50:10,4.080,0.583,95.254,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1805086720.0,858800128.0,1400082432.0,29555105792.0,3471749.0,715818.0
13-04 02:50:11,4.996,0.167,94.754,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1807872000.0,858800128.0,1400090624.0,29552312320.0,3198518.0,684076.0
13-04 02:50:12,5.145,0.332,94.274,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1809420288.0,858800128.0,1400098816.0,29550755840.0,3469796.0,715200.0
13-04 02:50:13,3.417,0.250,96.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1810268160.0,858800128.0,1400107008.0,29549899776.0,1747172.0,578462.0
13-04 02:50:14,3.339,0.250,96.077,0.083,0.0,0.250,0.0,98304.0,0.0,3.0,1811529728.0,858804224.0,1400111104.0,29548630016.0,914602.0,512827.0
13-04 02:50:15,5.281,0.419,94.216,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1812025344.0,858804224.0,1400123392.0,29548122112.0,5099879.0,869347.0
13-04 02:50:16,5.583,0.333,93.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1811800064.0,858804224.0,1400127488.0,29548343296.0,4788246.0,843240.0
13-04 02:50:17,4.439,0.251,95.142,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,1813315584.0,858804224.0,1400135680.0,29546819584.0,3751417.0,742838.0
13-04 02:50:18,3.930,0.334,95.569,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,1815584768.0,858804224.0,1400152064.0,29544534016.0,3169058.0,684139.0
13-04 02:50:19,4.020,0.503,95.142,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,1820237824.0,858804224.0,1400164352.0,29539868672.0,3130557.0,690826.0
13-04 02:50:20,2.172,0.334,97.327,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1820364800.0,858804224.0,1400164352.0,29539741696.0,2247030.0,505285.0
13-04 02:50:21,1.496,0.249,98.171,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1821503488.0,858804224.0,1400168448.0,29538598912.0,138480.0,233811.0
13-04 02:50:22,1.665,0.333,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1821630464.0,858804224.0,1400168448.0,29538471936.0,127327.0,226761.0
13-04 02:50:23,1.839,0.251,97.910,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1822261248.0,858804224.0,1400172544.0,29537837056.0,126126.0,226472.0
13-04 02:50:24,1.336,0.167,98.331,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1822261248.0,858804224.0,1400172544.0,29537837056.0,126482.0,227309.0
13-04 02:50:25,1.500,0.083,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1822769152.0,858804224.0,1400172544.0,29537329152.0,124369.0,224742.0
13-04 02:50:26,2.005,0.418,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1822765056.0,858804224.0,1400176640.0,29537329152.0,125981.0,226203.0
13-04 02:50:27,2.671,0.835,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1729814528.0,858804224.0,1400180736.0,29630275584.0,127997.0,228513.0
13-04 02:50:28,2.248,0.167,97.502,0.0,0.0,0.083,0.0,147456.0,0.0,3.0,1728286720.0,858804224.0,1400184832.0,29631799296.0,126551.0,223602.0
13-04 02:50:29,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730445312.0,858804224.0,1400184832.0,29629640704.0,125079.0,226813.0
13-04 02:50:30,1.505,0.334,97.910,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,1732980736.0,858804224.0,1400188928.0,29627101184.0,131137.0,231534.0
13-04 02:50:31,2.333,0.167,97.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1733996544.0,858804224.0,1400188928.0,29626085376.0,127719.0,229131.0
13-04 02:50:32,2.252,0.334,97.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1671409664.0,858804224.0,1400193024.0,29688668160.0,124900.0,225086.0
13-04 02:50:33,2.252,0.250,97.498,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1644875776.0,858804224.0,1400193024.0,29715202048.0,125750.0,225766.0
13-04 02:50:34,1.925,0.084,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647648768.0,858804224.0,1400193024.0,29712429056.0,122824.0,220501.0
13-04 02:50:35,3.325,0.166,96.426,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1652686848.0,858804224.0,1400201216.0,29707382784.0,386274.0,337499.0
13-04 02:50:36,6.444,0.418,92.887,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1678770176.0,858804224.0,1400213504.0,29681287168.0,2902323.0,692479.0
13-04 02:50:37,6.078,0.416,93.256,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1704697856.0,858804224.0,1400221696.0,29655351296.0,3701518.0,758444.0
13-04 02:50:38,6.583,0.333,92.833,0.0,0.0,0.250,0.0,24576.0,0.0,5.0,1720082432.0,858804224.0,1400229888.0,29639958528.0,3545964.0,745828.0
13-04 02:50:39,6.005,0.250,93.661,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1754992640.0,858804224.0,1400238080.0,29605040128.0,3954979.0,779593.0
13-04 02:50:40,5.667,0.417,93.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1771524096.0,858804224.0,1400246272.0,29588500480.0,3369234.0,730313.0
13-04 02:50:41,5.602,0.334,93.813,0.084,0.0,0.167,0.0,20480.0,0.0,4.0,1774706688.0,858804224.0,1400270848.0,29585293312.0,3682226.0,763627.0
13-04 02:50:42,5.188,0.502,94.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1777205248.0,858804224.0,1400279040.0,29582786560.0,4211102.0,801978.0
13-04 02:50:43,4.929,0.334,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1780748288.0,858804224.0,1400291328.0,29579231232.0,3928683.0,777545.0
13-04 02:50:44,5.412,0.500,94.005,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1782902784.0,858804224.0,1400295424.0,29577072640.0,3129086.0,714605.0
13-04 02:50:45,4.682,0.167,94.816,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1783271424.0,858804224.0,1400307712.0,29576691712.0,4185071.0,800193.0
13-04 02:50:46,5.171,0.250,94.245,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,1784823808.0,858804224.0,1400311808.0,29575135232.0,4038333.0,788571.0
13-04 02:50:47,5.421,0.167,94.162,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1786650624.0,858804224.0,1400324096.0,29573296128.0,3576676.0,748129.0
13-04 02:50:48,4.107,0.419,95.474,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787289600.0,858804224.0,1400336384.0,29572644864.0,3931248.0,782100.0
13-04 02:50:49,4.100,0.335,95.481,0.0,0.0,0.084,0.0,122880.0,0.0,3.0,1787760640.0,858804224.0,1400344576.0,29572165632.0,2759090.0,683228.0
13-04 02:50:50,5.912,0.333,93.589,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1787912192.0,858804224.0,1400348672.0,29572009984.0,4635572.0,844191.0
13-04 02:50:51,3.940,0.335,95.474,0.168,0.0,0.084,0.0,20480.0,0.0,4.0,1788174336.0,858804224.0,1400373248.0,29571723264.0,3723447.0,773504.0
13-04 02:50:52,5.029,0.251,94.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788325888.0,858804224.0,1400381440.0,29571563520.0,3820503.0,781946.0
13-04 02:50:53,4.925,0.250,94.741,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1790308352.0,858804224.0,1400397824.0,29569564672.0,3796416.0,769645.0
13-04 02:50:54,4.177,0.418,95.238,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1790906368.0,858804224.0,1400406016.0,29568958464.0,3716388.0,762462.0
13-04 02:50:55,5.254,0.417,94.245,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1792962560.0,858804224.0,1400410112.0,29566898176.0,4047049.0,800100.0
13-04 02:50:56,4.519,0.335,94.979,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1794727936.0,858804224.0,1400422400.0,29565120512.0,3484278.0,748731.0
13-04 02:50:57,4.344,0.334,95.071,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1796788224.0,858804224.0,1400426496.0,29563056128.0,3524960.0,745085.0
13-04 02:50:58,5.088,0.417,94.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1798012928.0,858804224.0,1400438784.0,29561819136.0,3368066.0,739128.0
13-04 02:50:59,5.158,0.250,94.426,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1798733824.0,858804224.0,1400446976.0,29561090048.0,3753361.0,775420.0
13-04 02:51:00,4.758,0.334,94.741,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1799680000.0,858804224.0,1400455168.0,29560135680.0,4100823.0,802223.0
13-04 02:51:01,5.500,0.417,93.833,0.083,0.0,0.167,0.0,20480.0,0.0,4.0,1801510912.0,858804224.0,1400463360.0,29558296576.0,3441748.0,745493.0
13-04 02:51:02,4.674,0.250,94.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1803313152.0,858804224.0,1400471552.0,29556486144.0,3736329.0,773471.0
13-04 02:51:03,4.097,0.418,95.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1804320768.0,858804224.0,1400479744.0,29555470336.0,3656977.0,763199.0
13-04 02:51:04,4.845,0.251,94.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1805201408.0,858804224.0,1400487936.0,29554581504.0,3691745.0,764733.0
13-04 02:51:05,4.351,0.335,95.230,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1807605760.0,858804224.0,1400496128.0,29552168960.0,3772517.0,770248.0
13-04 02:51:06,3.846,0.251,95.652,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1808736256.0,858804224.0,1400508416.0,29551026176.0,3021994.0,713936.0
13-04 02:51:07,3.081,0.167,96.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1808695296.0,858804224.0,1400516608.0,29551058944.0,820902.0,518400.0
13-04 02:51:08,6.250,0.583,92.833,0.0,0.0,0.333,0.0,217088.0,0.0,2.0,1812021248.0,858804224.0,1400524800.0,29547724800.0,5771177.0,960231.0
13-04 02:51:09,4.576,0.582,94.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1812934656.0,858804224.0,1400532992.0,29546803200.0,4329084.0,820421.0
13-04 02:51:10,5.180,0.501,94.319,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1816670208.0,858804224.0,1400541184.0,29543059456.0,4030862.0,804028.0
13-04 02:51:11,4.829,0.333,94.421,0.250,0.0,0.167,0.0,40960.0,0.0,5.0,1818058752.0,858804224.0,1400549376.0,29541662720.0,3880656.0,785260.0
13-04 02:51:12,4.010,0.334,95.405,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1819099136.0,858804224.0,1400557568.0,29540614144.0,3373087.0,745302.0
13-04 02:51:13,4.996,0.500,94.255,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,1820483584.0,858804224.0,1400569856.0,29539217408.0,3430082.0,753417.0
13-04 02:51:14,4.170,0.417,95.163,0.0,0.0,0.250,0.0,16384.0,0.0,5.0,1821351936.0,858804224.0,1400590336.0,29538328576.0,2491511.0,673311.0
13-04 02:51:15,4.254,0.417,95.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1821884416.0,858804224.0,1400598528.0,29537787904.0,4259548.0,770036.0
13-04 02:51:16,3.589,0.417,95.910,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,1822961664.0,858804224.0,1400598528.0,29536710656.0,2693308.0,726515.0
13-04 02:51:17,3.177,0.334,96.237,0.167,0.0,0.084,0.0,20480.0,0.0,3.0,1823907840.0,858804224.0,1400606720.0,29535756288.0,1588998.0,557489.0
13-04 02:51:18,2.757,0.084,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1823903744.0,858804224.0,1400610816.0,29535756288.0,1384170.0,513147.0
13-04 02:51:19,2.341,0.167,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1824350208.0,858804224.0,1400610816.0,29535309824.0,1538262.0,547420.0
13-04 02:51:20,2.333,0.250,97.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1824292864.0,858804224.0,1400610816.0,29535367168.0,1369951.0,512884.0
13-04 02:51:21,2.752,0.250,96.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1824575488.0,858804224.0,1400614912.0,29535080448.0,1622153.0,564119.0
13-04 02:51:22,3.008,0.334,96.408,0.167,0.0,0.084,0.0,24576.0,0.0,4.0,1824538624.0,858804224.0,1400619008.0,29535113216.0,1361844.0,512894.0
13-04 02:51:23,3.258,0.251,96.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1818316800.0,858804224.0,1400619008.0,29541335040.0,1524878.0,537841.0
13-04 02:51:24,2.345,0.335,97.236,0.0,0.0,0.084,0.0,118784.0,0.0,1.0,1818312704.0,858804224.0,1400623104.0,29541335040.0,1479614.0,534601.0
13-04 02:51:25,2.417,0.417,97.083,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1818308608.0,858804224.0,1400627200.0,29541335040.0,1470426.0,534675.0
13-04 02:51:26,2.588,0.334,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1818304512.0,858804224.0,1400631296.0,29541335040.0,1467401.0,531450.0
13-04 02:51:27,3.580,0.416,95.920,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1818337280.0,858804224.0,1400631296.0,29541302272.0,1519884.0,541969.0
13-04 02:51:28,2.254,0.167,97.412,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,1818431488.0,858804224.0,1400631296.0,29541208064.0,1322338.0,503226.0
13-04 02:51:29,1.925,0.251,97.824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1818427392.0,858804224.0,1400635392.0,29541208064.0,637976.0,360341.0
13-04 02:51:30,1.003,0.251,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1818427392.0,858804224.0,1400635392.0,29541208064.0,143155.0,259726.0
13-04 02:51:31,3.500,1.0,95.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1809453056.0,858804224.0,1400639488.0,29550178304.0,148579.0,261187.0
13-04 02:51:32,1.669,0.083,98.164,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1779441664.0,858804224.0,1400639488.0,29580189696.0,143585.0,259154.0
13-04 02:51:33,1.668,0.167,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1771405312.0,858804224.0,1400643584.0,29588221952.0,144450.0,259399.0
13-04 02:51:34,1.505,0.084,98.244,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1772449792.0,858804224.0,1400647680.0,29587173376.0,150709.0,262217.0
13-04 02:51:35,3.983,0.747,95.187,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1739182080.0,858804224.0,1400647680.0,29620441088.0,143288.0,258675.0
13-04 02:51:36,2.662,0.416,96.922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1681530880.0,858804224.0,1400651776.0,29678088192.0,143600.0,257631.0
13-04 02:51:37,2.010,0.168,97.822,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1636839424.0,858804224.0,1400651776.0,29722779648.0,147455.0,262022.0
13-04 02:51:38,2.092,0.084,97.741,0.0,0.0,0.084,0.0,40960.0,0.0,1.0,1645211648.0,858804224.0,1400655872.0,29714403328.0,141828.0,256017.0
13-04 02:51:39,2.092,0.251,97.657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647624192.0,858804224.0,1400655872.0,29711990784.0,147429.0,261936.0
13-04 02:51:40,2.005,0.084,97.661,0.167,0.0,0.084,0.0,24576.0,0.0,2.0,1651175424.0,858804224.0,1400659968.0,29708435456.0,148107.0,263020.0
13-04 02:51:41,1.925,0.251,97.657,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1657614336.0,858804224.0,1400664064.0,29701992448.0,140915.0,254678.0
13-04 02:51:42,2.504,0.083,97.329,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1661456384.0,858804224.0,1400664064.0,29698150400.0,144604.0,259084.0
13-04 02:51:43,1.998,0.250,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1664503808.0,858804224.0,1400664064.0,29695102976.0,144927.0,260835.0
13-04 02:51:44,2.089,0.334,97.577,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1666404352.0,858804224.0,1400668160.0,29693198336.0,147430.0,262073.0
13-04 02:51:45,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1669705728.0,858804224.0,1400668160.0,29689896960.0,144761.0,259872.0
13-04 02:51:46,2.743,0.166,96.924,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1672876032.0,858804224.0,1400672256.0,29686722560.0,146991.0,261598.0
13-04 02:51:47,1.917,0.417,97.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1681510400.0,858804224.0,1400672256.0,29678088192.0,145393.0,260975.0
13-04 02:51:48,1.759,0.168,97.990,0.0,0.0,0.084,0.0,32768.0,0.0,6.0,1686196224.0,858804224.0,1400684544.0,29673390080.0,149270.0,262415.0
13-04 02:51:49,1.997,0.250,97.587,0.0,0.0,0.166,0.0,16384.0,0.0,4.0,1697370112.0,858804224.0,1400684544.0,29662216192.0,143502.0,259822.0
13-04 02:51:50,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1699528704.0,858804224.0,1400684544.0,29660057600.0,143390.0,258377.0
13-04 02:51:51,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1703460864.0,858804224.0,1400688640.0,29656121344.0,143027.0,256881.0
13-04 02:51:52,1.668,0.167,97.915,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1703460864.0,858804224.0,1400688640.0,29656121344.0,145769.0,261833.0
13-04 02:51:53,1.843,0.168,97.990,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1704091648.0,858804224.0,1400692736.0,29655486464.0,146061.0,260680.0
13-04 02:51:54,2.163,0.250,97.421,0.0,0.0,0.166,0.0,65536.0,0.0,1.0,1704087552.0,858804224.0,1400696832.0,29655486464.0,148517.0,262363.0
13-04 02:51:55,2.259,0.167,97.490,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1706246144.0,858804224.0,1400696832.0,29653327872.0,144647.0,259721.0
13-04 02:51:56,2.082,0.167,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1706242048.0,858804224.0,1400700928.0,29653327872.0,146525.0,261458.0
13-04 02:51:57,2.415,0.250,97.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710432256.0,858804224.0,1400700928.0,29649137664.0,143189.0,259254.0
13-04 02:51:58,2.250,0.500,96.917,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1717411840.0,858804224.0,1400705024.0,29642153984.0,145163.0,258840.0
13-04 02:51:59,1.750,0.333,97.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1717919744.0,858804224.0,1400705024.0,29641646080.0,142624.0,257125.0
13-04 02:52:00,1.921,0.167,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1721221120.0,858804224.0,1400705024.0,29638344704.0,142682.0,257506.0
13-04 02:52:01,1.338,0.334,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1733533696.0,858804224.0,1400709120.0,29626028032.0,151237.0,264695.0
13-04 02:52:02,1.674,0.251,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1744957440.0,858804224.0,1400713216.0,29614600192.0,145115.0,260610.0
13-04 02:52:03,3.342,0.418,96.241,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1785978880.0,858804224.0,1400750080.0,29573541888.0,152077.0,265994.0
13-04 02:52:04,2.0,1.250,96.500,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,1189244928.0,858804224.0,1400668160.0,30170357760.0,60300.0,106620.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188884480.0,858804224.0,1400668160.0,30170718208.0,3824.0,3060.0
13-04 02:52:06,3.088,1.503,95.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1201840128.0,858804224.0,1400700928.0,30157729792.0,22730.0,24389.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-29.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","academic-development",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.001,0.230,98.715,0.030,0.0,0.023,2203.488,475600.391,0.309,3.387,1612627968.0,854216704.0,1382293504.0,29769936896.0,0.0,0.0
13-04 02:31:15,1.833,0.0,98.167,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1612177408.0,854216704.0,1382309888.0,29770371072.0,5931536.0,71948.0
13-04 02:31:16,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612169216.0,854216704.0,1382309888.0,29770379264.0,3264.0,4125.0
13-04 02:31:17,0.418,0.0,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612165120.0,854216704.0,1382313984.0,29770379264.0,1776027.0,22129.0
13-04 02:31:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612165120.0,854216704.0,1382313984.0,29770379264.0,8798.0,21269.0
13-04 02:31:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1612288000.0,854216704.0,1382318080.0,29770252288.0,4198.0,3446.0
13-04 02:31:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,2.0,1612288000.0,854216704.0,1382318080.0,29770252288.0,5267.0,4086.0
13-04 02:31:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612537856.0,854216704.0,1382322176.0,29769998336.0,8962.0,5547.0
13-04 02:31:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,9.0,1612533760.0,854216704.0,1382326272.0,29769998336.0,4876.0,4305.0
13-04 02:31:23,4.170,0.167,95.580,0.0,0.0,0.083,0.0,94208.0,0.0,23.0,1611939840.0,854216704.0,1382326272.0,29770592256.0,2261998.0,102873.0
13-04 02:31:24,1.757,0.167,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611636736.0,854216704.0,1382334464.0,29770887168.0,3906166.0,319293.0
13-04 02:31:25,2.669,0.334,96.914,0.0,0.0,0.083,0.0,45056.0,0.0,4.0,1611964416.0,854216704.0,1382334464.0,29770559488.0,7271577.0,370947.0
13-04 02:31:26,2.922,0.334,96.578,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1612091392.0,854216704.0,1382334464.0,29770432512.0,8182024.0,381282.0
13-04 02:31:27,3.747,0.333,95.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1611792384.0,854216704.0,1382338560.0,29770727424.0,10504712.0,413361.0
13-04 02:31:28,3.500,0.167,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612308480.0,854216704.0,1382342656.0,29770207232.0,9519079.0,394577.0
13-04 02:31:29,3.008,0.334,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611882496.0,854216704.0,1382342656.0,29770633216.0,9071330.0,401748.0
13-04 02:31:30,3.177,0.167,96.488,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1612713984.0,854216704.0,1382346752.0,29769797632.0,10635249.0,404181.0
13-04 02:31:31,3.010,0.251,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612861440.0,854216704.0,1382350848.0,29769646080.0,9274329.0,381840.0
13-04 02:31:32,3.175,0.251,96.408,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1614548992.0,854216704.0,1382350848.0,29767958528.0,9143843.0,424954.0
13-04 02:31:33,3.601,0.168,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1614098432.0,854216704.0,1382350848.0,29768409088.0,8988922.0,360430.0
13-04 02:31:34,3.258,0.167,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612353536.0,854216704.0,1382354944.0,29770149888.0,9216809.0,386515.0
13-04 02:31:35,2.843,0.167,96.906,0.0,0.0,0.084,0.0,16384.0,0.0,3.0,1612034048.0,854216704.0,1382359040.0,29770465280.0,9581283.0,397527.0
13-04 02:31:36,2.929,0.251,96.736,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1612161024.0,854216704.0,1382359040.0,29770338304.0,9895756.0,392651.0
13-04 02:31:37,2.924,0.251,96.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1611988992.0,854216704.0,1382363136.0,29770506240.0,9418485.0,389969.0
13-04 02:31:38,3.169,0.334,96.330,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1612939264.0,854216704.0,1382367232.0,29769551872.0,8510315.0,401999.0
13-04 02:31:39,3.175,0.167,96.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1613901824.0,854216704.0,1382367232.0,29768589312.0,10224263.0,385127.0
13-04 02:31:40,2.934,0.168,96.899,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1613799424.0,854216704.0,1382367232.0,29768691712.0,9308115.0,397046.0
13-04 02:31:41,2.510,0.335,96.987,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1614409728.0,854216704.0,1382371328.0,29768077312.0,8982551.0,409434.0
13-04 02:31:42,2.590,0.084,97.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1614917632.0,854216704.0,1382375424.0,29767565312.0,8353852.0,360744.0
13-04 02:31:43,3.088,0.334,96.327,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1614204928.0,854216704.0,1382379520.0,29768273920.0,7966782.0,405266.0
13-04 02:31:44,3.172,0.334,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1613955072.0,854216704.0,1382383616.0,29768519680.0,10779673.0,384862.0
13-04 02:31:45,2.924,0.501,96.491,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1614049280.0,854216704.0,1382383616.0,29768425472.0,9402314.0,411716.0
13-04 02:31:46,3.910,0.333,95.757,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614331904.0,854216704.0,1382387712.0,29768138752.0,9556836.0,375493.0
13-04 02:31:47,3.005,0.250,96.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614000128.0,854216704.0,1382391808.0,29768466432.0,9234639.0,391069.0
13-04 02:31:48,2.757,0.251,96.992,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1614327808.0,854216704.0,1382391808.0,29768138752.0,8918049.0,378985.0
13-04 02:31:49,2.929,0.167,96.569,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1614319616.0,854220800.0,1382395904.0,29768138752.0,9337115.0,396878.0
13-04 02:31:50,3.008,0.084,96.825,0.0,0.0,0.084,0.0,122880.0,0.0,9.0,1614647296.0,854220800.0,1382395904.0,29767811072.0,9089206.0,374963.0
13-04 02:31:51,3.328,0.499,96.173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614315520.0,854220800.0,1382400000.0,29768138752.0,10338646.0,405457.0
13-04 02:31:52,3.506,0.167,96.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1611833344.0,854220800.0,1382400000.0,29770620928.0,9152240.0,408438.0
13-04 02:31:53,2.845,0.167,96.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612025856.0,854220800.0,1382404096.0,29770424320.0,9773980.0,382245.0
13-04 02:31:54,2.757,0.167,96.909,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,1611988992.0,854224896.0,1382400000.0,29770461184.0,7089720.0,378388.0
13-04 02:31:55,1.665,0.083,98.168,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1611517952.0,854224896.0,1382408192.0,29770924032.0,1268288.0,312385.0
13-04 02:31:56,3.161,0.250,96.339,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1611661312.0,854224896.0,1382412288.0,29770776576.0,7881426.0,359845.0
13-04 02:31:57,2.926,0.251,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1611399168.0,854224896.0,1382412288.0,29771038720.0,10336313.0,397892.0
13-04 02:31:58,3.342,0.418,96.241,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1607319552.0,854224896.0,1382412288.0,29775118336.0,9821426.0,404726.0
13-04 02:31:59,3.328,0.416,96.173,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1607880704.0,854224896.0,1382416384.0,29774553088.0,9540334.0,416725.0
13-04 02:32:00,3.005,0.167,96.578,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1608511488.0,854224896.0,1382420480.0,29773918208.0,9939256.0,359579.0
13-04 02:32:01,3.339,0.334,96.244,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1608704000.0,854224896.0,1382420480.0,29773725696.0,9992434.0,402108.0
13-04 02:32:02,2.934,0.084,96.899,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1608667136.0,854224896.0,1382424576.0,29773758464.0,9775395.0,403863.0
13-04 02:32:03,3.422,0.167,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1608691712.0,854224896.0,1382428672.0,29773729792.0,10054663.0,403901.0
13-04 02:32:04,2.333,0.250,97.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1608876032.0,854224896.0,1382428672.0,29773545472.0,9785468.0,115646.0
13-04 02:32:05,1.0,0.083,98.750,0.167,0.0,0.0,0.0,16384.0,0.0,1.0,1610145792.0,854224896.0,1382432768.0,29772271616.0,4560310.0,54793.0
13-04 02:32:06,0.416,0.250,99.417,-0.083,0.0,0.0,0.0,16384.0,0.0,5.0,1610141696.0,854224896.0,1382432768.0,29772275712.0,1315749.0,20543.0
13-04 02:32:07,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1610391552.0,854224896.0,1382436864.0,29772021760.0,8092.0,19944.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610518528.0,854224896.0,1382436864.0,29771894784.0,6995.0,5966.0
13-04 02:32:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610514432.0,854224896.0,1382440960.0,29771894784.0,4863.0,3820.0
13-04 02:32:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610514432.0,854224896.0,1382440960.0,29771894784.0,6123.0,4746.0
13-04 02:32:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1610506240.0,854224896.0,1382449152.0,29771894784.0,7243.0,6083.0
13-04 02:32:12,3.993,0.166,95.840,0.0,0.0,0.0,0.0,86016.0,0.0,21.0,1607196672.0,854224896.0,1382453248.0,29775200256.0,664522.0,44210.0
13-04 02:32:13,2.339,0.167,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607323648.0,854224896.0,1382457344.0,29775069184.0,5497561.0,377553.0
13-04 02:32:14,3.420,0.334,96.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1607417856.0,854224896.0,1382461440.0,29774970880.0,10459889.0,420419.0
13-04 02:32:15,3.003,0.250,96.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1607315456.0,854224896.0,1382465536.0,29775069184.0,8650141.0,356366.0
13-04 02:32:16,2.845,0.418,96.736,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1607725056.0,854224896.0,1382465536.0,29774659584.0,9379322.0,453740.0
13-04 02:32:17,3.086,0.250,96.414,0.083,0.0,0.167,0.0,20480.0,0.0,4.0,1607163904.0,854224896.0,1382465536.0,29775220736.0,9719864.0,379267.0
13-04 02:32:18,2.845,0.335,96.736,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1607815168.0,854224896.0,1382469632.0,29774565376.0,9377556.0,383362.0
13-04 02:32:19,2.601,0.168,97.148,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607483392.0,854224896.0,1382473728.0,29774893056.0,9276403.0,373318.0
13-04 02:32:20,2.936,0.168,96.896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1607610368.0,854224896.0,1382473728.0,29774766080.0,9729758.0,386736.0
13-04 02:32:21,3.250,0.250,96.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1607733248.0,854224896.0,1382477824.0,29774639104.0,9388442.0,395851.0
13-04 02:32:22,2.850,0.251,96.899,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1607729152.0,854224896.0,1382481920.0,29774639104.0,9257070.0,383455.0
13-04 02:32:23,3.091,0.084,96.575,0.251,0.0,0.0,0.0,32768.0,0.0,4.0,1608065024.0,854224896.0,1382481920.0,29774303232.0,8590926.0,368992.0
13-04 02:32:24,2.513,0.168,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607684096.0,854224896.0,1382481920.0,29774684160.0,8345119.0,376621.0
13-04 02:32:25,1.920,0.334,97.746,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1607598080.0,854224896.0,1382486016.0,29774766080.0,4332730.0,340907.0
13-04 02:32:26,1.587,0.167,98.162,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1607725056.0,854224896.0,1382486016.0,29774639104.0,3983668.0,279067.0
13-04 02:32:27,2.519,0.336,97.145,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1607974912.0,854224896.0,1382490112.0,29774385152.0,9396157.0,426101.0
13-04 02:32:28,3.177,0.251,96.321,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,1607970816.0,854224896.0,1382494208.0,29774385152.0,9685432.0,396927.0
13-04 02:32:29,3.261,0.084,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1608097792.0,854224896.0,1382494208.0,29774258176.0,10231105.0,383809.0
13-04 02:32:30,3.747,0.167,95.920,0.0,0.0,0.167,0.0,40960.0,0.0,9.0,1606443008.0,854224896.0,1382498304.0,29775908864.0,10490164.0,398438.0
13-04 02:32:31,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1606475776.0,854224896.0,1382498304.0,29775876096.0,9352020.0,367976.0
13-04 02:32:32,2.755,0.250,96.912,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1606438912.0,854224896.0,1382502400.0,29775908864.0,8566123.0,373799.0
13-04 02:32:33,2.840,0.251,96.825,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1607487488.0,854224896.0,1382506496.0,29774856192.0,8667778.0,391085.0
13-04 02:32:34,2.917,0.333,96.500,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1607069696.0,854224896.0,1382506496.0,29775273984.0,10549083.0,371746.0
13-04 02:32:35,3.175,0.167,96.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607192576.0,854224896.0,1382510592.0,29775147008.0,9540756.0,397079.0
13-04 02:32:36,3.008,0.251,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607282688.0,854224896.0,1382514688.0,29775052800.0,9824942.0,371064.0
13-04 02:32:37,2.852,0.168,96.896,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1607442432.0,854224896.0,1382514688.0,29774893056.0,10356479.0,388171.0
13-04 02:32:38,3.344,0.084,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607532544.0,854224896.0,1382518784.0,29774798848.0,9949932.0,409166.0
13-04 02:32:39,3.497,0.333,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1608269824.0,854224896.0,1382518784.0,29774061568.0,10422650.0,377238.0
13-04 02:32:40,3.172,0.083,96.578,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1607516160.0,854224896.0,1382522880.0,29774811136.0,9245927.0,382462.0
13-04 02:32:41,3.336,0.334,96.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1607983104.0,854224896.0,1382526976.0,29774340096.0,9587399.0,376351.0
13-04 02:32:42,3.169,0.334,96.497,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1606479872.0,854224896.0,1382531072.0,29775839232.0,9400782.0,388802.0
13-04 02:32:43,3.250,0.333,96.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1606672384.0,854224896.0,1382531072.0,29775646720.0,9779996.0,378761.0
13-04 02:32:44,3.250,0.417,96.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1608040448.0,854224896.0,1382535168.0,29774274560.0,10381047.0,392223.0
13-04 02:32:45,3.003,0.334,96.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1607520256.0,854224896.0,1382539264.0,29774790656.0,9371216.0,380551.0
13-04 02:32:46,3.568,0.249,95.934,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1608036352.0,854224896.0,1382539264.0,29774274560.0,9163951.0,393154.0
13-04 02:32:47,2.919,0.250,96.664,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1608429568.0,854224896.0,1382559744.0,29773860864.0,9847985.0,389384.0
13-04 02:32:48,3.172,0.250,96.494,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1608380416.0,854224896.0,1382563840.0,29773905920.0,8959916.0,364002.0
13-04 02:32:49,3.339,0.334,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1608425472.0,854224896.0,1382563840.0,29773860864.0,10198185.0,407132.0
13-04 02:32:50,3.175,0.084,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1609109504.0,854224896.0,1382567936.0,29773172736.0,9099159.0,393277.0
13-04 02:32:51,3.008,0.167,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1609564160.0,854224896.0,1382567936.0,29772718080.0,9220638.0,351304.0
13-04 02:32:52,2.766,0.251,96.815,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1609846784.0,854224896.0,1382572032.0,29772431360.0,9292164.0,398642.0
13-04 02:32:53,1.506,0.084,98.410,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1611689984.0,854224896.0,1382572032.0,29770588160.0,8007032.0,84167.0
13-04 02:32:54,1.002,0.250,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1611968512.0,854224896.0,1382576128.0,29770305536.0,4698080.0,50886.0
13-04 02:32:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1611919360.0,854224896.0,1382580224.0,29770350592.0,277097.0,9984.0
13-04 02:32:56,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1207140352.0,854224896.0,1382580224.0,30175129600.0,9977.0,25026.0
13-04 02:32:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1206005760.0,854224896.0,1382584320.0,30176260096.0,6010.0,5828.0
13-04 02:32:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1206005760.0,854224896.0,1382584320.0,30176260096.0,4080.0,3373.0
13-04 02:32:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1205993472.0,854224896.0,1382588416.0,30176268288.0,5608.0,4980.0
13-04 02:33:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1205989376.0,854224896.0,1382592512.0,30176268288.0,4005.0,3396.0
13-04 02:33:01,2.090,0.669,97.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1263566848.0,854224896.0,1382592512.0,30118690816.0,12903.0,10004.0
13-04 02:33:02,3.843,1.003,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1192030208.0,854224896.0,1382547456.0,30190272512.0,7948.0,9483.0
13-04 02:33:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,6.0,1192030208.0,854224896.0,1382547456.0,30190272512.0,5297.0,4043.0
13-04 02:33:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192030208.0,854224896.0,1382547456.0,30190272512.0,5681.0,5013.0
13-04 02:33:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1192026112.0,854224896.0,1382551552.0,30190272512.0,6440.0,5444.0
13-04 02:33:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1192022016.0,854224896.0,1382555648.0,30190272512.0,6368.0,5217.0
13-04 02:33:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192017920.0,854224896.0,1382559744.0,30190272512.0,8147.0,6522.0
13-04 02:33:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1192017920.0,854224896.0,1382559744.0,30190272512.0,5307.0,4145.0
13-04 02:33:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192013824.0,854224896.0,1382563840.0,30190272512.0,5071.0,4003.0
13-04 02:33:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192013824.0,854224896.0,1382563840.0,30190272512.0,4022.0,3581.0
13-04 02:33:11,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192009728.0,854224896.0,1382567936.0,30190272512.0,4448.0,4358.0
13-04 02:33:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192005632.0,854224896.0,1382572032.0,30190272512.0,7747.0,6247.0
13-04 02:33:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1192001536.0,854224896.0,1382576128.0,30190272512.0,8876.0,6839.0
13-04 02:33:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191997440.0,854224896.0,1382580224.0,30190272512.0,4650.0,3834.0
13-04 02:33:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191997440.0,854224896.0,1382580224.0,30190272512.0,3279.0,2957.0
13-04 02:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191985152.0,854224896.0,1382584320.0,30190280704.0,9171.0,9590.0
13-04 02:33:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191985152.0,854224896.0,1382584320.0,30190280704.0,4222.0,3552.0
13-04 02:33:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191981056.0,854224896.0,1382588416.0,30190280704.0,3208.0,2932.0
13-04 02:33:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191981056.0,854224896.0,1382588416.0,30190280704.0,5799.0,5036.0
13-04 02:33:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191976960.0,854224896.0,1382592512.0,30190280704.0,6341.0,4752.0
13-04 02:33:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191972864.0,854224896.0,1382596608.0,30190280704.0,4992.0,5403.0
13-04 02:33:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191972864.0,854224896.0,1382596608.0,30190280704.0,5564.0,4265.0
13-04 02:33:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191968768.0,854224896.0,1382600704.0,30190280704.0,3353.0,3040.0
13-04 02:33:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191968768.0,854224896.0,1382600704.0,30190280704.0,7435.0,6849.0
13-04 02:33:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191972864.0,854224896.0,1382604800.0,30190272512.0,6111.0,5374.0
13-04 02:33:26,0.083,0.166,99.584,0.166,0.0,0.0,0.0,16384.0,0.0,4.0,1191972864.0,854224896.0,1382604800.0,30190272512.0,3211.0,3374.0
13-04 02:33:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191972864.0,854224896.0,1382604800.0,30190272512.0,6711.0,4894.0
13-04 02:33:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191968768.0,854224896.0,1382608896.0,30190272512.0,5331.0,4132.0
13-04 02:33:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191964672.0,854224896.0,1382612992.0,30190272512.0,6936.0,6742.0
13-04 02:33:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191960576.0,854224896.0,1382617088.0,30190272512.0,5370.0,4140.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1191960576.0,854224896.0,1382617088.0,30190272512.0,3059.0,2888.0
13-04 02:33:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191952384.0,854228992.0,1382621184.0,30190272512.0,7179.0,5939.0
13-04 02:33:33,0.833,0.083,99.083,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191952384.0,854228992.0,1382621184.0,30190272512.0,4633.0,4383.0
13-04 02:33:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191948288.0,854228992.0,1382625280.0,30190272512.0,3354.0,3040.0
13-04 02:33:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191948288.0,854228992.0,1382625280.0,30190272512.0,2871.0,2733.0
13-04 02:33:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191944192.0,854228992.0,1382629376.0,30190272512.0,5937.0,5283.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191944192.0,854228992.0,1382629376.0,30190272512.0,7190.0,5308.0
13-04 02:33:38,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191936000.0,854233088.0,1382633472.0,30190272512.0,4587.0,4430.0
13-04 02:33:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191936000.0,854233088.0,1382633472.0,30190272512.0,1613.0,1978.0
13-04 02:33:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1191931904.0,854233088.0,1382637568.0,30190272512.0,10304.0,8375.0
13-04 02:33:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1191927808.0,854233088.0,1382641664.0,30190272512.0,5609.0,4977.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191927808.0,854233088.0,1382641664.0,30190272512.0,2910.0,2781.0
13-04 02:33:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191923712.0,854233088.0,1382645760.0,30190272512.0,4012.0,3748.0
13-04 02:33:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191927808.0,854233088.0,1382649856.0,30190264320.0,6405.0,5558.0
13-04 02:33:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191923712.0,854233088.0,1382653952.0,30190264320.0,7116.0,5905.0
13-04 02:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191923712.0,854233088.0,1382653952.0,30190264320.0,4936.0,4258.0
13-04 02:33:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191919616.0,854233088.0,1382658048.0,30190264320.0,3637.0,3044.0
13-04 02:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191919616.0,854233088.0,1382658048.0,30190264320.0,6720.0,6634.0
13-04 02:33:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191915520.0,854233088.0,1382662144.0,30190264320.0,5543.0,4235.0
13-04 02:33:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1191911424.0,854233088.0,1382666240.0,30190264320.0,4094.0,3577.0
13-04 02:33:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191911424.0,854233088.0,1382666240.0,30190264320.0,6875.0,5025.0
13-04 02:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191907328.0,854233088.0,1382670336.0,30190264320.0,5003.0,5263.0
13-04 02:33:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191907328.0,854233088.0,1382670336.0,30190264320.0,4727.0,4579.0
13-04 02:33:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191903232.0,854233088.0,1382674432.0,30190264320.0,7130.0,5911.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191903232.0,854233088.0,1382674432.0,30190264320.0,5394.0,4130.0
13-04 02:33:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191903232.0,854233088.0,1382674432.0,30190264320.0,4382.0,4312.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191903232.0,854233088.0,1382682624.0,30190256128.0,6705.0,5804.0
13-04 02:33:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191903232.0,854233088.0,1382682624.0,30190256128.0,3207.0,2929.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191903232.0,854233088.0,1382682624.0,30190256128.0,8111.0,5762.0
13-04 02:34:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191899136.0,854233088.0,1382686720.0,30190256128.0,3462.0,3727.0
13-04 02:34:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191829504.0,854233088.0,1382707200.0,30190305280.0,9425.0,9698.0
13-04 02:34:02,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191829504.0,854233088.0,1382707200.0,30190305280.0,6256.0,5446.0
13-04 02:34:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191825408.0,854233088.0,1382711296.0,30190305280.0,6320.0,4582.0
13-04 02:34:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191821312.0,854233088.0,1382715392.0,30190305280.0,5345.0,4177.0
13-04 02:34:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191821312.0,854233088.0,1382715392.0,30190305280.0,7030.0,5804.0
13-04 02:34:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1191817216.0,854233088.0,1382719488.0,30190305280.0,4548.0,4513.0
13-04 02:34:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191817216.0,854233088.0,1382719488.0,30190305280.0,5950.0,4362.0
13-04 02:34:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1191813120.0,854233088.0,1382723584.0,30190305280.0,5370.0,4139.0
13-04 02:34:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191813120.0,854233088.0,1382723584.0,30190305280.0,6385.0,6261.0
13-04 02:34:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191809024.0,854233088.0,1382727680.0,30190305280.0,3981.0,3558.0
13-04 02:34:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191804928.0,854233088.0,1382731776.0,30190305280.0,8880.0,6102.0
13-04 02:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191804928.0,854233088.0,1382731776.0,30190305280.0,6525.0,4942.0
13-04 02:34:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191800832.0,854233088.0,1382735872.0,30190305280.0,4348.0,4331.0
13-04 02:34:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191800832.0,854233088.0,1382735872.0,30190305280.0,5068.0,5286.0
13-04 02:34:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191796736.0,854233088.0,1382739968.0,30190305280.0,5752.0,4454.0
13-04 02:34:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191788544.0,854233088.0,1382748160.0,30190305280.0,6985.0,6143.0
13-04 02:34:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191788544.0,854233088.0,1382748160.0,30190305280.0,3912.0,4112.0
13-04 02:34:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191784448.0,854233088.0,1382752256.0,30190305280.0,4840.0,4634.0
13-04 02:34:19,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1191784448.0,854233088.0,1382752256.0,30190305280.0,3401.0,3057.0
13-04 02:34:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191780352.0,854233088.0,1382756352.0,30190305280.0,9701.0,7445.0
13-04 02:34:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191780352.0,854233088.0,1382756352.0,30190305280.0,6098.0,5321.0
13-04 02:34:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191776256.0,854233088.0,1382760448.0,30190305280.0,6434.0,4789.0
13-04 02:34:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191772160.0,854233088.0,1382764544.0,30190305280.0,4929.0,4579.0
13-04 02:34:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191772160.0,854233088.0,1382764544.0,30190305280.0,3638.0,3979.0
13-04 02:34:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191772160.0,854233088.0,1382764544.0,30190305280.0,2870.0,2670.0
13-04 02:34:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191768064.0,854233088.0,1382768640.0,30190305280.0,7238.0,6015.0
13-04 02:34:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191763968.0,854233088.0,1382772736.0,30190305280.0,6504.0,5653.0
13-04 02:34:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191763968.0,854233088.0,1382772736.0,30190305280.0,4675.0,3804.0
13-04 02:34:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191763968.0,854233088.0,1382772736.0,30190305280.0,7150.0,6796.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191755776.0,854233088.0,1382780928.0,30190305280.0,4207.0,3498.0
13-04 02:34:31,0.083,0.167,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1191763968.0,854233088.0,1382780928.0,30190297088.0,7033.0,5160.0
13-04 02:34:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191763968.0,854233088.0,1382780928.0,30190297088.0,2763.0,2608.0
13-04 02:34:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191759872.0,854233088.0,1382785024.0,30190297088.0,3672.0,3976.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191755776.0,854233088.0,1382789120.0,30190297088.0,9953.0,8095.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191751680.0,854233088.0,1382793216.0,30190297088.0,3383.0,3904.0
13-04 02:34:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1191751680.0,854233088.0,1382793216.0,30190297088.0,2959.0,2736.0
13-04 02:34:37,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1191751680.0,854233088.0,1382793216.0,30190297088.0,6465.0,4698.0
13-04 02:34:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191747584.0,854233088.0,1382797312.0,30190297088.0,6259.0,5454.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191743488.0,854233088.0,1382801408.0,30190297088.0,6520.0,4772.0
13-04 02:34:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191743488.0,854233088.0,1382801408.0,30190297088.0,5235.0,5006.0
13-04 02:34:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191739392.0,854233088.0,1382805504.0,30190297088.0,4784.0,4559.0
13-04 02:34:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191739392.0,854233088.0,1382805504.0,30190297088.0,4978.0,4741.0
13-04 02:34:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1191731200.0,854237184.0,1382809600.0,30190297088.0,5093.0,4372.0
13-04 02:34:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191731200.0,854237184.0,1382809600.0,30190297088.0,2822.0,2650.0
13-04 02:34:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191727104.0,854237184.0,1382813696.0,30190297088.0,9697.0,7897.0
13-04 02:34:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191727104.0,854237184.0,1382813696.0,30190297088.0,7015.0,6274.0
13-04 02:34:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191723008.0,854237184.0,1382817792.0,30190297088.0,3712.0,3992.0
13-04 02:34:48,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191710720.0,854241280.0,1382825984.0,30190297088.0,6766.0,5747.0
13-04 02:34:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191710720.0,854241280.0,1382825984.0,30190297088.0,4386.0,3611.0
13-04 02:34:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191710720.0,854241280.0,1382825984.0,30190297088.0,4156.0,4317.0
13-04 02:34:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191706624.0,854241280.0,1382830080.0,30190297088.0,5444.0,4215.0
13-04 02:34:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191706624.0,854241280.0,1382830080.0,30190297088.0,4841.0,4630.0
13-04 02:34:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191702528.0,854241280.0,1382834176.0,30190297088.0,5533.0,4314.0
13-04 02:34:54,0.167,0.167,99.500,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1191657472.0,854241280.0,1382854656.0,30190321664.0,13209.0,13633.0
13-04 02:34:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191657472.0,854241280.0,1382854656.0,30190321664.0,5430.0,4223.0
13-04 02:34:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191653376.0,854241280.0,1382858752.0,30190321664.0,7044.0,6779.0
13-04 02:34:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191649280.0,854241280.0,1382862848.0,30190321664.0,3160.0,2915.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191649280.0,854241280.0,1382862848.0,30190321664.0,3717.0,3154.0
13-04 02:34:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191649280.0,854241280.0,1382862848.0,30190321664.0,4389.0,4241.0
13-04 02:35:00,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1191645184.0,854241280.0,1382866944.0,30190321664.0,4778.0,3893.0
13-04 02:35:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191645184.0,854241280.0,1382866944.0,30190321664.0,6810.0,4984.0
13-04 02:35:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1191784448.0,854241280.0,1382871040.0,30190178304.0,2960.0,2794.0
13-04 02:35:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191780352.0,854241280.0,1382875136.0,30190178304.0,7137.0,5973.0
13-04 02:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191780352.0,854241280.0,1382875136.0,30190178304.0,8884.0,7281.0
13-04 02:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191776256.0,854241280.0,1382879232.0,30190178304.0,4951.0,4822.0
13-04 02:35:06,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191776256.0,854241280.0,1382879232.0,30190178304.0,5669.0,4255.0
13-04 02:35:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191772160.0,854241280.0,1382883328.0,30190178304.0,2491.0,2418.0
13-04 02:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191768064.0,854241280.0,1382887424.0,30190178304.0,8129.0,6652.0
13-04 02:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191768064.0,854241280.0,1382887424.0,30190178304.0,2425.0,2419.0
13-04 02:35:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191763968.0,854241280.0,1382891520.0,30190178304.0,7529.0,6467.0
13-04 02:35:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1191763968.0,854241280.0,1382891520.0,30190178304.0,6344.0,4903.0
13-04 02:35:12,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191759872.0,854241280.0,1382895616.0,30190178304.0,5727.0,5170.0
13-04 02:35:13,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1191755776.0,854241280.0,1382899712.0,30190178304.0,9053.0,6957.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191755776.0,854241280.0,1382899712.0,30190178304.0,4662.0,4328.0
13-04 02:35:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191751680.0,854241280.0,1382903808.0,30190178304.0,3530.0,3860.0
13-04 02:35:16,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191735296.0,854241280.0,1382903808.0,30190194688.0,5211.0,4646.0
13-04 02:35:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191731200.0,854241280.0,1382907904.0,30190194688.0,4158.0,3439.0
13-04 02:35:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1191731200.0,854241280.0,1382907904.0,30190194688.0,5877.0,5199.0
13-04 02:35:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191731200.0,854241280.0,1382907904.0,30190194688.0,5340.0,5018.0
13-04 02:35:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191718912.0,854241280.0,1382920192.0,30190194688.0,12038.0,8719.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191727104.0,854241280.0,1382920192.0,30190186496.0,2862.0,2699.0
13-04 02:35:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191723008.0,854241280.0,1382924288.0,30190186496.0,4426.0,5203.0
13-04 02:35:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191723008.0,854241280.0,1382924288.0,30190186496.0,4315.0,4028.0
13-04 02:35:24,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1191723008.0,854241280.0,1382924288.0,30190186496.0,4849.0,4679.0
13-04 02:35:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191718912.0,854241280.0,1382928384.0,30190186496.0,2708.0,2665.0
13-04 02:35:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191718912.0,854241280.0,1382928384.0,30190186496.0,7107.0,5203.0
13-04 02:35:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191714816.0,854241280.0,1382932480.0,30190186496.0,5536.0,5818.0
13-04 02:35:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191714816.0,854241280.0,1382932480.0,30190186496.0,6418.0,4678.0
13-04 02:35:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191706624.0,854241280.0,1382940672.0,30190186496.0,7517.0,6172.0
13-04 02:35:30,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191706624.0,854241280.0,1382940672.0,30190186496.0,4129.0,3389.0
13-04 02:35:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1191706624.0,854241280.0,1382940672.0,30190186496.0,2887.0,3508.0
13-04 02:35:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191706624.0,854241280.0,1382940672.0,30190186496.0,4730.0,3878.0
13-04 02:35:33,0.998,0.083,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191702528.0,854241280.0,1382944768.0,30190186496.0,4791.0,4615.0
13-04 02:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191702528.0,854241280.0,1382944768.0,30190186496.0,7387.0,6563.0
13-04 02:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191698432.0,854241280.0,1382948864.0,30190186496.0,3931.0,3264.0
13-04 02:35:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1191694336.0,854241280.0,1382952960.0,30190186496.0,8620.0,6827.0
13-04 02:35:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191690240.0,854241280.0,1382957056.0,30190186496.0,3833.0,3171.0
13-04 02:35:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191690240.0,854241280.0,1382957056.0,30190186496.0,4944.0,4626.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191686144.0,854241280.0,1382961152.0,30190186496.0,3129.0,2957.0
13-04 02:35:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191686144.0,854241280.0,1382961152.0,30190186496.0,4139.0,3443.0
13-04 02:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191682048.0,854241280.0,1382965248.0,30190186496.0,4333.0,3569.0
13-04 02:35:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191682048.0,854241280.0,1382965248.0,30190186496.0,3563.0,3821.0
13-04 02:35:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191677952.0,854241280.0,1382969344.0,30190186496.0,7549.0,6265.0
13-04 02:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1191677952.0,854241280.0,1382969344.0,30190186496.0,6849.0,6248.0
13-04 02:35:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191673856.0,854241280.0,1382973440.0,30190186496.0,6627.0,4830.0
13-04 02:35:46,0.0,0.250,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1191669760.0,854241280.0,1382977536.0,30190186496.0,8019.0,7671.0
13-04 02:35:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191669760.0,854241280.0,1382977536.0,30190186496.0,4275.0,3494.0
13-04 02:35:48,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191669760.0,854241280.0,1382977536.0,30190186496.0,5254.0,4123.0
13-04 02:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191665664.0,854241280.0,1382981632.0,30190186496.0,1701.0,2045.0
13-04 02:35:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191661568.0,854241280.0,1382985728.0,30190186496.0,7451.0,6104.0
13-04 02:35:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191661568.0,854241280.0,1382985728.0,30190186496.0,3866.0,3264.0
13-04 02:35:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191653376.0,854241280.0,1382993920.0,30190186496.0,6494.0,7250.0
13-04 02:35:53,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1191653376.0,854241280.0,1382993920.0,30190186496.0,5721.0,4845.0
13-04 02:35:54,0.166,0.083,99.418,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1191649280.0,854241280.0,1382998016.0,30190186496.0,8745.0,6893.0
13-04 02:35:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191645184.0,854241280.0,1383002112.0,30190186496.0,5147.0,3935.0
13-04 02:35:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191645184.0,854241280.0,1383002112.0,30190186496.0,4155.0,4319.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191645184.0,854241280.0,1383002112.0,30190186496.0,5348.0,4117.0
13-04 02:35:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191641088.0,854241280.0,1383006208.0,30190186496.0,4901.0,4705.0
13-04 02:35:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191636992.0,854241280.0,1383010304.0,30190186496.0,8717.0,6918.0
13-04 02:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1191636992.0,854241280.0,1383010304.0,30190186496.0,3087.0,3690.0
13-04 02:36:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191632896.0,854241280.0,1383014400.0,30190186496.0,2911.0,2781.0
13-04 02:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191632896.0,854241280.0,1383014400.0,30190186496.0,6945.0,5109.0
13-04 02:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191628800.0,854241280.0,1383018496.0,30190186496.0,5813.0,4497.0
13-04 02:36:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191628800.0,854241280.0,1383018496.0,30190186496.0,6215.0,5987.0
13-04 02:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191624704.0,854241280.0,1383022592.0,30190186496.0,4286.0,3595.0
13-04 02:36:06,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1191620608.0,854241280.0,1383026688.0,30190186496.0,7728.0,6214.0
13-04 02:36:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191616512.0,854241280.0,1383030784.0,30190186496.0,7718.0,7136.0
13-04 02:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191583744.0,854241280.0,1383030784.0,30190219264.0,7014.0,4971.0
13-04 02:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191579648.0,854241280.0,1383034880.0,30190219264.0,4499.0,3706.0
13-04 02:36:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191579648.0,854241280.0,1383034880.0,30190219264.0,4669.0,3761.0
13-04 02:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191575552.0,854241280.0,1383038976.0,30190219264.0,5828.0,5416.0
13-04 02:36:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191571456.0,854245376.0,1383038976.0,30190219264.0,6488.0,4851.0
13-04 02:36:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191510016.0,854245376.0,1383043072.0,30190276608.0,4880.0,3796.0
13-04 02:36:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191493632.0,854245376.0,1383059456.0,30190276608.0,11771.0,11018.0
13-04 02:36:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191489536.0,854245376.0,1383063552.0,30190276608.0,7581.0,6249.0
13-04 02:36:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,118784.0,0.0,4.0,1191485440.0,854245376.0,1383067648.0,30190276608.0,7607.0,7528.0
13-04 02:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191485440.0,854245376.0,1383067648.0,30190276608.0,2185.0,2388.0
13-04 02:36:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191481344.0,854249472.0,1383067648.0,30190276608.0,2662.0,2519.0
13-04 02:36:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191477248.0,854249472.0,1383071744.0,30190276608.0,4142.0,3446.0
13-04 02:36:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191477248.0,854249472.0,1383071744.0,30190276608.0,5002.0,4664.0
13-04 02:36:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191473152.0,854249472.0,1383075840.0,30190276608.0,5952.0,4374.0
13-04 02:36:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191469056.0,854249472.0,1383079936.0,30190276608.0,6186.0,5486.0
13-04 02:36:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191464960.0,854249472.0,1383084032.0,30190276608.0,7352.0,6083.0
13-04 02:36:24,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191456768.0,854253568.0,1383088128.0,30190276608.0,7235.0,7010.0
13-04 02:36:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191297024.0,854253568.0,1383108608.0,30190415872.0,10590.0,10387.0
13-04 02:36:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191297024.0,854253568.0,1383108608.0,30190415872.0,1705.0,2105.0
13-04 02:36:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191297024.0,854253568.0,1383108608.0,30190415872.0,6437.0,6513.0
13-04 02:36:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191292928.0,854253568.0,1383112704.0,30190415872.0,5991.0,4567.0
13-04 02:36:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191292928.0,854253568.0,1383112704.0,30190415872.0,3990.0,3307.0
13-04 02:36:30,0.083,0.167,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191288832.0,854253568.0,1383116800.0,30190415872.0,12296.0,9699.0
13-04 02:36:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191284736.0,854253568.0,1383120896.0,30190415872.0,4497.0,4751.0
13-04 02:36:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191284736.0,854253568.0,1383120896.0,30190415872.0,5508.0,4152.0
13-04 02:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191284736.0,854253568.0,1383120896.0,30190415872.0,3770.0,3997.0
13-04 02:36:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191280640.0,854253568.0,1383124992.0,30190415872.0,3470.0,3191.0
13-04 02:36:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191276544.0,854253568.0,1383129088.0,30190415872.0,6182.0,5892.0
13-04 02:36:36,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191276544.0,854253568.0,1383129088.0,30190415872.0,5440.0,4152.0
13-04 02:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191272448.0,854253568.0,1383133184.0,30190415872.0,7021.0,5093.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191268352.0,854253568.0,1383137280.0,30190415872.0,4185.0,3390.0
13-04 02:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191268352.0,854253568.0,1383137280.0,30190415872.0,8618.0,7498.0
13-04 02:36:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191264256.0,854253568.0,1383141376.0,30190415872.0,3673.0,3904.0
13-04 02:36:41,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1191264256.0,854253568.0,1383141376.0,30190415872.0,4287.0,3481.0
13-04 02:36:42,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1191260160.0,854257664.0,1383141376.0,30190415872.0,2217.0,2429.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191256064.0,854257664.0,1383145472.0,30190415872.0,3050.0,2827.0
13-04 02:36:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191256064.0,854257664.0,1383145472.0,30190415872.0,9718.0,7424.0
13-04 02:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191251968.0,854257664.0,1383149568.0,30190415872.0,6437.0,5342.0
13-04 02:36:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191247872.0,854257664.0,1383153664.0,30190415872.0,6160.0,4938.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191161856.0,854257664.0,1383157760.0,30190497792.0,6448.0,5579.0
13-04 02:36:48,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1191161856.0,854257664.0,1383157760.0,30190497792.0,7720.0,7018.0
13-04 02:36:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191157760.0,854257664.0,1383161856.0,30190497792.0,1565.0,1890.0
13-04 02:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191157760.0,854257664.0,1383161856.0,30190497792.0,1981.0,2139.0
13-04 02:36:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1191157760.0,854257664.0,1383161856.0,30190497792.0,6771.0,4935.0
13-04 02:36:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,854257664.0,1383165952.0,30190497792.0,5104.0,3901.0
13-04 02:36:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191153664.0,854257664.0,1383165952.0,30190497792.0,6438.0,4915.0
13-04 02:36:54,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1191149568.0,854257664.0,1383170048.0,30190497792.0,7584.0,6703.0
13-04 02:36:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191161856.0,854257664.0,1383174144.0,30190481408.0,7040.0,6007.0
13-04 02:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,854257664.0,1383182336.0,30190481408.0,6528.0,6299.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,854257664.0,1383182336.0,30190481408.0,4495.0,3663.0
13-04 02:36:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191149568.0,854257664.0,1383186432.0,30190481408.0,2307.0,3060.0
13-04 02:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191149568.0,854257664.0,1383186432.0,30190481408.0,5852.0,4442.0
13-04 02:37:00,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191149568.0,854257664.0,1383186432.0,30190481408.0,3325.0,3009.0
13-04 02:37:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191149568.0,854257664.0,1383186432.0,30190481408.0,3017.0,2733.0
13-04 02:37:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191145472.0,854257664.0,1383190528.0,30190481408.0,8457.0,7120.0
13-04 02:37:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191141376.0,854257664.0,1383194624.0,30190481408.0,8818.0,5984.0
13-04 02:37:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191137280.0,854257664.0,1383198720.0,30190481408.0,9305.0,7717.0
13-04 02:37:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191133184.0,854257664.0,1383202816.0,30190481408.0,4752.0,4607.0
13-04 02:37:06,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191133184.0,854257664.0,1383202816.0,30190481408.0,3507.0,3939.0
13-04 02:37:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191129088.0,854257664.0,1383206912.0,30190481408.0,5120.0,4012.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191129088.0,854257664.0,1383206912.0,30190481408.0,3559.0,3108.0
13-04 02:37:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191129088.0,854257664.0,1383206912.0,30190481408.0,6238.0,4582.0
13-04 02:37:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191120896.0,854257664.0,1383215104.0,30190481408.0,8261.0,6597.0
13-04 02:37:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191120896.0,854257664.0,1383215104.0,30190481408.0,3994.0,3515.0
13-04 02:37:12,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191120896.0,854257664.0,1383215104.0,30190481408.0,5912.0,5297.0
13-04 02:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191116800.0,854257664.0,1383219200.0,30190481408.0,7703.0,5495.0
13-04 02:37:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191112704.0,854257664.0,1383223296.0,30190481408.0,3436.0,3836.0
13-04 02:37:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1191239680.0,854257664.0,1383223296.0,30190354432.0,5365.0,5530.0
13-04 02:37:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191235584.0,854257664.0,1383227392.0,30190354432.0,5191.0,4584.0
13-04 02:37:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191219200.0,854257664.0,1383227392.0,30190370816.0,4931.0,4656.0
13-04 02:37:18,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191165952.0,854257664.0,1383231488.0,30190419968.0,6418.0,4678.0
13-04 02:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191161856.0,854257664.0,1383235584.0,30190419968.0,7736.0,5440.0
13-04 02:37:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191161856.0,854257664.0,1383235584.0,30190419968.0,4875.0,4688.0
13-04 02:37:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191157760.0,854257664.0,1383239680.0,30190419968.0,3374.0,3662.0
13-04 02:37:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,854257664.0,1383243776.0,30190419968.0,5392.0,4271.0
13-04 02:37:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,854257664.0,1383243776.0,30190419968.0,1753.0,2118.0
13-04 02:37:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191153664.0,854257664.0,1383243776.0,30190419968.0,7936.0,7189.0
13-04 02:37:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191149568.0,854257664.0,1383247872.0,30190419968.0,3463.0,3795.0
13-04 02:37:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1191149568.0,854257664.0,1383247872.0,30190419968.0,4349.0,4152.0
13-04 02:37:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191149568.0,854257664.0,1383247872.0,30190419968.0,8598.0,6783.0
13-04 02:37:28,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191137280.0,854257664.0,1383260160.0,30190419968.0,8601.0,6818.0
13-04 02:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191133184.0,854257664.0,1383264256.0,30190419968.0,7030.0,5203.0
13-04 02:37:30,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191133184.0,854257664.0,1383264256.0,30190419968.0,5698.0,5973.0
13-04 02:37:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1191133184.0,854257664.0,1383264256.0,30190419968.0,4667.0,4542.0
13-04 02:37:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191129088.0,854257664.0,1383268352.0,30190419968.0,2455.0,3307.0
13-04 02:37:33,0.752,0.084,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191129088.0,854257664.0,1383268352.0,30190419968.0,5248.0,4026.0
13-04 02:37:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191124992.0,854257664.0,1383272448.0,30190419968.0,3318.0,3050.0
13-04 02:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191124992.0,854257664.0,1383272448.0,30190419968.0,5508.0,4191.0
13-04 02:37:36,0.0,0.250,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1191120896.0,854257664.0,1383276544.0,30190419968.0,8875.0,6639.0
13-04 02:37:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191116800.0,854257664.0,1383280640.0,30190419968.0,6201.0,5411.0
13-04 02:37:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191112704.0,854257664.0,1383284736.0,30190419968.0,5435.0,5725.0
13-04 02:37:39,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191112704.0,854257664.0,1383284736.0,30190419968.0,4270.0,3571.0
13-04 02:37:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191108608.0,854257664.0,1383288832.0,30190419968.0,6011.0,4896.0
13-04 02:37:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191108608.0,854257664.0,1383288832.0,30190419968.0,2851.0,3550.0
13-04 02:37:42,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,1191104512.0,854257664.0,1383292928.0,30190419968.0,3119.0,2869.0
13-04 02:37:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191104512.0,854257664.0,1383292928.0,30190419968.0,7192.0,5591.0
13-04 02:37:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191100416.0,854257664.0,1383297024.0,30190419968.0,6664.0,5856.0
13-04 02:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191096320.0,854257664.0,1383301120.0,30190419968.0,5453.0,3931.0
13-04 02:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191096320.0,854257664.0,1383301120.0,30190419968.0,4178.0,3882.0
13-04 02:37:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191096320.0,854257664.0,1383301120.0,30190419968.0,6803.0,7070.0
13-04 02:37:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1191092224.0,854257664.0,1383305216.0,30190419968.0,4039.0,3351.0
13-04 02:37:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191088128.0,854257664.0,1383309312.0,30190419968.0,4437.0,4321.0
13-04 02:37:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191088128.0,854257664.0,1383309312.0,30190419968.0,6715.0,4893.0
13-04 02:37:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191084032.0,854257664.0,1383313408.0,30190419968.0,5913.0,5218.0
13-04 02:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191079936.0,854257664.0,1383317504.0,30190419968.0,4328.0,3569.0
13-04 02:37:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191079936.0,854257664.0,1383317504.0,30190419968.0,4524.0,3693.0
13-04 02:37:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191071744.0,854261760.0,1383321600.0,30190419968.0,7770.0,7157.0
13-04 02:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191071744.0,854261760.0,1383321600.0,30190419968.0,4210.0,3495.0
13-04 02:37:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191067648.0,854261760.0,1383325696.0,30190419968.0,5003.0,4795.0
13-04 02:37:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191067648.0,854261760.0,1383325696.0,30190419968.0,5882.0,5210.0
13-04 02:37:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191063552.0,854261760.0,1383329792.0,30190419968.0,4573.0,3711.0
13-04 02:37:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191063552.0,854261760.0,1383329792.0,30190419968.0,5650.0,4846.0
13-04 02:38:00,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1191051264.0,854265856.0,1383337984.0,30190419968.0,7052.0,5798.0
13-04 02:38:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1191047168.0,854265856.0,1383342080.0,30190419968.0,4379.0,3719.0
13-04 02:38:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1191047168.0,854265856.0,1383342080.0,30190419968.0,2737.0,2801.0
13-04 02:38:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191010304.0,854265856.0,1383346176.0,30190452736.0,6199.0,5408.0
13-04 02:38:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1190993920.0,854265856.0,1383346176.0,30190469120.0,5683.0,4378.0
13-04 02:38:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191084032.0,854265856.0,1383350272.0,30190374912.0,7449.0,6868.0
13-04 02:38:06,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191075840.0,854269952.0,1383354368.0,30190374912.0,4238.0,3579.0
13-04 02:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191075840.0,854269952.0,1383354368.0,30190374912.0,7146.0,5151.0
13-04 02:38:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191071744.0,854269952.0,1383358464.0,30190374912.0,6586.0,5484.0
13-04 02:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191071744.0,854269952.0,1383358464.0,30190374912.0,3605.0,3098.0
13-04 02:38:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191067648.0,854269952.0,1383362560.0,30190374912.0,7029.0,5934.0
13-04 02:38:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191063552.0,854269952.0,1383366656.0,30190374912.0,6494.0,5061.0
13-04 02:38:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191059456.0,854274048.0,1383366656.0,30190374912.0,6495.0,6324.0
13-04 02:38:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1191055360.0,854274048.0,1383370752.0,30190374912.0,7891.0,6388.0
13-04 02:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191051264.0,854274048.0,1383374848.0,30190374912.0,2667.0,2576.0
13-04 02:38:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191051264.0,854274048.0,1383374848.0,30190374912.0,2443.0,3249.0
13-04 02:38:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191051264.0,854274048.0,1383374848.0,30190374912.0,8829.0,6497.0
13-04 02:38:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191047168.0,854274048.0,1383378944.0,30190374912.0,7618.0,5589.0
13-04 02:38:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1191038976.0,854278144.0,1383383040.0,30190374912.0,2714.0,2591.0
13-04 02:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191038976.0,854278144.0,1383383040.0,30190374912.0,3166.0,2915.0
13-04 02:38:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191034880.0,854278144.0,1383387136.0,30190374912.0,7468.0,6568.0
13-04 02:38:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191030784.0,854278144.0,1383391232.0,30190374912.0,5596.0,5855.0
13-04 02:38:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191030784.0,854278144.0,1383391232.0,30190374912.0,3979.0,3278.0
13-04 02:38:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191026688.0,854278144.0,1383395328.0,30190374912.0,6148.0,5391.0
13-04 02:38:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191022592.0,854278144.0,1383399424.0,30190374912.0,6170.0,5474.0
13-04 02:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191022592.0,854278144.0,1383399424.0,30190374912.0,5101.0,3915.0
13-04 02:38:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191018496.0,854278144.0,1383403520.0,30190374912.0,5342.0,4113.0
13-04 02:38:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191018496.0,854278144.0,1383403520.0,30190374912.0,3834.0,4130.0
13-04 02:38:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191018496.0,854278144.0,1383403520.0,30190374912.0,5973.0,5517.0
13-04 02:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191014400.0,854278144.0,1383407616.0,30190374912.0,7523.0,5331.0
13-04 02:38:30,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191010304.0,854278144.0,1383411712.0,30190374912.0,4590.0,5244.0
13-04 02:38:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,6.0,1191006208.0,854278144.0,1383415808.0,30190374912.0,6432.0,5980.0
13-04 02:38:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191002112.0,854278144.0,1383419904.0,30190374912.0,7752.0,5436.0
13-04 02:38:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190998016.0,854278144.0,1383424000.0,30190374912.0,5001.0,3894.0
13-04 02:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190998016.0,854278144.0,1383424000.0,30190374912.0,2097.0,2323.0
13-04 02:38:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190998016.0,854278144.0,1383424000.0,30190374912.0,3010.0,2807.0
13-04 02:38:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,98304.0,0.0,3.0,1190989824.0,854282240.0,1383428096.0,30190374912.0,3227.0,2988.0
13-04 02:38:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190989824.0,854282240.0,1383428096.0,30190374912.0,5807.0,5038.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190985728.0,854282240.0,1383432192.0,30190374912.0,6940.0,5644.0
13-04 02:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190981632.0,854282240.0,1383436288.0,30190374912.0,6837.0,6676.0
13-04 02:38:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1190981632.0,854282240.0,1383436288.0,30190374912.0,7377.0,5395.0
13-04 02:38:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190977536.0,854282240.0,1383440384.0,30190374912.0,4277.0,3564.0
13-04 02:38:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190977536.0,854282240.0,1383440384.0,30190374912.0,3603.0,3305.0
13-04 02:38:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190973440.0,854282240.0,1383444480.0,30190374912.0,4030.0,3779.0
13-04 02:38:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190973440.0,854282240.0,1383444480.0,30190374912.0,5585.0,4842.0
13-04 02:38:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190969344.0,854282240.0,1383448576.0,30190374912.0,3933.0,4232.0
13-04 02:38:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190969344.0,854282240.0,1383448576.0,30190374912.0,9744.0,8630.0
13-04 02:38:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190965248.0,854282240.0,1383452672.0,30190374912.0,7926.0,6303.0
13-04 02:38:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1190961152.0,854282240.0,1383456768.0,30190374912.0,7118.0,5866.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190961152.0,854282240.0,1383456768.0,30190374912.0,2185.0,2388.0
13-04 02:38:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190957056.0,854282240.0,1383460864.0,30190374912.0,4185.0,3431.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190957056.0,854282240.0,1383460864.0,30190374912.0,3092.0,2917.0
13-04 02:38:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190957056.0,854282240.0,1383460864.0,30190374912.0,5330.0,4134.0
13-04 02:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190952960.0,854282240.0,1383464960.0,30190374912.0,5836.0,5196.0
13-04 02:38:54,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1190948864.0,854282240.0,1383469056.0,30190374912.0,7621.0,7895.0
13-04 02:38:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190948864.0,854282240.0,1383469056.0,30190374912.0,5248.0,4026.0
13-04 02:38:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190944768.0,854282240.0,1383473152.0,30190374912.0,6164.0,4523.0
13-04 02:38:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1190940672.0,854282240.0,1383477248.0,30190374912.0,5382.0,5440.0
13-04 02:38:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190940672.0,854282240.0,1383477248.0,30190374912.0,3340.0,3114.0
13-04 02:38:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190936576.0,854282240.0,1383481344.0,30190374912.0,4037.0,3323.0
13-04 02:39:00,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190936576.0,854282240.0,1383481344.0,30190374912.0,5359.0,4083.0
13-04 02:39:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190932480.0,854282240.0,1383485440.0,30190374912.0,7439.0,5680.0
13-04 02:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190928384.0,854282240.0,1383489536.0,30190374912.0,6863.0,6634.0
13-04 02:39:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1190924288.0,854282240.0,1383493632.0,30190374912.0,4832.0,4631.0
13-04 02:39:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190920192.0,854282240.0,1383497728.0,30190374912.0,5095.0,4100.0
13-04 02:39:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190916096.0,854282240.0,1383501824.0,30190374912.0,6281.0,4671.0
13-04 02:39:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1190871040.0,854286336.0,1383518208.0,30190399488.0,11847.0,11793.0
13-04 02:39:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190866944.0,854286336.0,1383522304.0,30190399488.0,2545.0,2537.0
13-04 02:39:08,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190866944.0,854286336.0,1383522304.0,30190399488.0,5962.0,5247.0
13-04 02:39:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190862848.0,854286336.0,1383526400.0,30190399488.0,6183.0,4582.0
13-04 02:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190862848.0,854286336.0,1383526400.0,30190399488.0,6568.0,6531.0
13-04 02:39:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1190858752.0,854286336.0,1383530496.0,30190399488.0,7341.0,5413.0
13-04 02:39:12,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190854656.0,854286336.0,1383534592.0,30190399488.0,3990.0,3377.0
13-04 02:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1190850560.0,854286336.0,1383538688.0,30190399488.0,11524.0,8472.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190850560.0,854286336.0,1383538688.0,30190399488.0,1789.0,2077.0
13-04 02:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190850560.0,854286336.0,1383538688.0,30190399488.0,3293.0,3481.0
13-04 02:39:16,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1190846464.0,854286336.0,1383542784.0,30190399488.0,7960.0,6763.0
13-04 02:39:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190842368.0,854286336.0,1383546880.0,30190399488.0,3844.0,4281.0
13-04 02:39:18,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1190842368.0,854286336.0,1383546880.0,30190399488.0,4033.0,3353.0
13-04 02:39:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190842368.0,854286336.0,1383546880.0,30190399488.0,6478.0,4752.0
13-04 02:39:20,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190834176.0,854286336.0,1383555072.0,30190399488.0,7490.0,7026.0
13-04 02:39:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190834176.0,854286336.0,1383555072.0,30190399488.0,5444.0,4151.0
13-04 02:39:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191084032.0,854286336.0,1383559168.0,30190145536.0,4533.0,3721.0
13-04 02:39:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1191084032.0,854286336.0,1383559168.0,30190145536.0,3713.0,3991.0
13-04 02:39:24,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191084032.0,854286336.0,1383559168.0,30190145536.0,5199.0,4969.0
13-04 02:39:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191079936.0,854286336.0,1383563264.0,30190145536.0,7758.0,6091.0
13-04 02:39:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191075840.0,854286336.0,1383567360.0,30190145536.0,3206.0,2931.0
13-04 02:39:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191075840.0,854286336.0,1383567360.0,30190145536.0,4829.0,4707.0
13-04 02:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191071744.0,854286336.0,1383571456.0,30190145536.0,5476.0,4240.0
13-04 02:39:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191071744.0,854286336.0,1383571456.0,30190145536.0,7832.0,7140.0
13-04 02:39:30,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191067648.0,854286336.0,1383575552.0,30190145536.0,4634.0,4449.0
13-04 02:39:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191067648.0,854286336.0,1383575552.0,30190145536.0,4238.0,3537.0
13-04 02:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191063552.0,854286336.0,1383579648.0,30190145536.0,3804.0,3149.0
13-04 02:39:33,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191063552.0,854286336.0,1383579648.0,30190145536.0,1949.0,2246.0
13-04 02:39:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191059456.0,854286336.0,1383583744.0,30190145536.0,6922.0,5740.0
13-04 02:39:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191051264.0,854286336.0,1383591936.0,30190145536.0,2822.0,2652.0
13-04 02:39:36,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191051264.0,854286336.0,1383591936.0,30190145536.0,8643.0,6776.0
13-04 02:39:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191047168.0,854286336.0,1383596032.0,30190145536.0,8881.0,7559.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191043072.0,854286336.0,1383600128.0,30190145536.0,4191.0,3488.0
13-04 02:39:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191043072.0,854286336.0,1383600128.0,30190145536.0,4990.0,4740.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191038976.0,854286336.0,1383604224.0,30190145536.0,2797.0,3081.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191038976.0,854286336.0,1383604224.0,30190145536.0,6261.0,5453.0
13-04 02:39:42,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191034880.0,854286336.0,1383608320.0,30190145536.0,5145.0,4007.0
13-04 02:39:43,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191034880.0,854286336.0,1383608320.0,30190145536.0,7755.0,6412.0
13-04 02:39:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191030784.0,854286336.0,1383612416.0,30190145536.0,2943.0,2809.0
13-04 02:39:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191026688.0,854286336.0,1383616512.0,30190145536.0,8071.0,6413.0
13-04 02:39:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1191026688.0,854286336.0,1383616512.0,30190145536.0,3616.0,4418.0
13-04 02:39:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190998016.0,854286336.0,1383636992.0,30190153728.0,11950.0,11160.0
13-04 02:39:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190998016.0,854286336.0,1383636992.0,30190153728.0,4720.0,3821.0
13-04 02:39:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190993920.0,854286336.0,1383641088.0,30190153728.0,3931.0,3264.0
13-04 02:39:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1190993920.0,854286336.0,1383641088.0,30190153728.0,7921.0,7076.0
13-04 02:39:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190989824.0,854286336.0,1383645184.0,30190153728.0,3265.0,3008.0
13-04 02:39:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190989824.0,854286336.0,1383645184.0,30190153728.0,6370.0,4661.0
13-04 02:39:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190985728.0,854286336.0,1383649280.0,30190153728.0,4325.0,3637.0
13-04 02:39:54,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190985728.0,854286336.0,1383649280.0,30190153728.0,5927.0,6125.0
13-04 02:39:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190981632.0,854286336.0,1383653376.0,30190153728.0,5339.0,5028.0
13-04 02:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190977536.0,854286336.0,1383657472.0,30190153728.0,7415.0,6082.0
13-04 02:39:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190977536.0,854286336.0,1383657472.0,30190153728.0,6517.0,6860.0
13-04 02:39:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1190977536.0,854286336.0,1383657472.0,30190153728.0,5092.0,3992.0
13-04 02:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190973440.0,854286336.0,1383661568.0,30190153728.0,4424.0,3605.0
13-04 02:40:00,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1190969344.0,854286336.0,1383665664.0,30190153728.0,5187.0,4696.0
13-04 02:40:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190969344.0,854286336.0,1383665664.0,30190153728.0,8015.0,6264.0
13-04 02:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190965248.0,854286336.0,1383669760.0,30190153728.0,3877.0,3247.0
13-04 02:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190965248.0,854286336.0,1383669760.0,30190153728.0,4396.0,3679.0
13-04 02:40:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190961152.0,854286336.0,1383673856.0,30190153728.0,7737.0,7053.0
13-04 02:40:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1190957056.0,854286336.0,1383677952.0,30190153728.0,7095.0,5877.0
13-04 02:40:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190957056.0,854286336.0,1383677952.0,30190153728.0,3217.0,3035.0
13-04 02:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190948864.0,854286336.0,1383686144.0,30190153728.0,6433.0,5515.0
13-04 02:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190928384.0,854286336.0,1383706624.0,30190153728.0,12650.0,11539.0
13-04 02:40:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190928384.0,854286336.0,1383706624.0,30190153728.0,5112.0,4019.0
13-04 02:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190924288.0,854286336.0,1383710720.0,30190153728.0,7194.0,5200.0
13-04 02:40:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190920192.0,854286336.0,1383714816.0,30190153728.0,6049.0,4686.0
13-04 02:40:12,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190920192.0,854286336.0,1383714816.0,30190153728.0,5675.0,5119.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1190916096.0,854286336.0,1383718912.0,30190153728.0,6557.0,6018.0
13-04 02:40:14,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190916096.0,854286336.0,1383718912.0,30190153728.0,2543.0,3274.0
13-04 02:40:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190912000.0,854286336.0,1383723008.0,30190153728.0,6916.0,5844.0
13-04 02:40:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1190912000.0,854286336.0,1383723008.0,30190153728.0,7583.0,6714.0
13-04 02:40:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190907904.0,854286336.0,1383727104.0,30190153728.0,6072.0,4836.0
13-04 02:40:18,0.084,0.084,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1190887424.0,854286336.0,1383747584.0,30190153728.0,12126.0,11420.0
13-04 02:40:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190887424.0,854286336.0,1383747584.0,30190153728.0,3713.0,3993.0
13-04 02:40:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190883328.0,854286336.0,1383751680.0,30190153728.0,7664.0,6279.0
13-04 02:40:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,151552.0,0.0,3.0,1190879232.0,854286336.0,1383755776.0,30190153728.0,4927.0,4665.0
13-04 02:40:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190879232.0,854286336.0,1383755776.0,30190153728.0,5456.0,5796.0
13-04 02:40:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190879232.0,854286336.0,1383755776.0,30190153728.0,5330.0,4200.0
13-04 02:40:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190875136.0,854286336.0,1383759872.0,30190153728.0,6953.0,6066.0
13-04 02:40:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190875136.0,854286336.0,1383759872.0,30190153728.0,4188.0,3461.0
13-04 02:40:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1190871040.0,854286336.0,1383763968.0,30190153728.0,5902.0,4533.0
13-04 02:40:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190866944.0,854286336.0,1383768064.0,30190153728.0,3985.0,3339.0
13-04 02:40:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190866944.0,854286336.0,1383768064.0,30190153728.0,7268.0,5975.0
13-04 02:40:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190862848.0,854286336.0,1383772160.0,30190153728.0,7139.0,7309.0
13-04 02:40:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190858752.0,854286336.0,1383776256.0,30190153728.0,4289.0,3523.0
13-04 02:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190858752.0,854286336.0,1383776256.0,30190153728.0,3760.0,4012.0
13-04 02:40:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190854656.0,854286336.0,1383780352.0,30190153728.0,5297.0,4043.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1190854656.0,854286336.0,1383780352.0,30190153728.0,4034.0,3355.0
13-04 02:40:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190854656.0,854286336.0,1383780352.0,30190153728.0,3924.0,3338.0
13-04 02:40:35,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1190850560.0,854286336.0,1383784448.0,30190153728.0,7058.0,7563.0
13-04 02:40:36,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1190850560.0,854286336.0,1383784448.0,30190153728.0,5296.0,4044.0
13-04 02:40:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190846464.0,854286336.0,1383788544.0,30190153728.0,5705.0,5071.0
13-04 02:40:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190842368.0,854286336.0,1383792640.0,30190153728.0,8392.0,6392.0
13-04 02:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190838272.0,854286336.0,1383796736.0,30190153728.0,1949.0,2215.0
13-04 02:40:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190834176.0,854286336.0,1383800832.0,30190153728.0,2085.0,2361.0
13-04 02:40:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190834176.0,854286336.0,1383800832.0,30190153728.0,8325.0,6677.0
13-04 02:40:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1190830080.0,854286336.0,1383804928.0,30190153728.0,5030.0,4758.0
13-04 02:40:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190830080.0,854286336.0,1383804928.0,30190153728.0,3130.0,2925.0
13-04 02:40:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190825984.0,854286336.0,1383809024.0,30190153728.0,5864.0,5111.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190821888.0,854286336.0,1383813120.0,30190153728.0,7678.0,5467.0
13-04 02:40:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190821888.0,854286336.0,1383813120.0,30190153728.0,5624.0,5469.0
13-04 02:40:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190817792.0,854286336.0,1383817216.0,30190153728.0,3354.0,3105.0
13-04 02:40:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1190817792.0,854286336.0,1383817216.0,30190153728.0,5783.0,4947.0
13-04 02:40:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190813696.0,854286336.0,1383821312.0,30190153728.0,3305.0,4565.0
13-04 02:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190809600.0,854286336.0,1383825408.0,30190153728.0,8044.0,5712.0
13-04 02:40:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1190809600.0,854286336.0,1383825408.0,30190153728.0,4781.0,4555.0
13-04 02:40:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190805504.0,854286336.0,1383829504.0,30190153728.0,8445.0,6672.0
13-04 02:40:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190801408.0,854286336.0,1383833600.0,30190153728.0,5716.0,4429.0
13-04 02:40:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190801408.0,854286336.0,1383833600.0,30190153728.0,4795.0,4604.0
13-04 02:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190797312.0,854286336.0,1383837696.0,30190153728.0,4925.0,4706.0
13-04 02:40:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1190797312.0,854286336.0,1383837696.0,30190153728.0,5683.0,5857.0
13-04 02:40:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190793216.0,854286336.0,1383841792.0,30190153728.0,4943.0,3948.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1190793216.0,854286336.0,1383841792.0,30190153728.0,4841.0,4597.0
13-04 02:40:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190793216.0,854286336.0,1383841792.0,30190153728.0,7050.0,5643.0
13-04 02:41:00,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190789120.0,854286336.0,1383845888.0,30190153728.0,6690.0,5653.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190785024.0,854286336.0,1383849984.0,30190153728.0,3256.0,3001.0
13-04 02:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190785024.0,854286336.0,1383849984.0,30190153728.0,7745.0,5536.0
13-04 02:41:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190780928.0,854286336.0,1383854080.0,30190153728.0,2295.0,3135.0
13-04 02:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190780928.0,854286336.0,1383854080.0,30190153728.0,5724.0,5163.0
13-04 02:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190776832.0,854286336.0,1383858176.0,30190153728.0,6070.0,6059.0
13-04 02:41:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190776832.0,854286336.0,1383858176.0,30190153728.0,6440.0,4704.0
13-04 02:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190772736.0,854286336.0,1383862272.0,30190153728.0,5063.0,3999.0
13-04 02:41:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1190768640.0,854286336.0,1383866368.0,30190153728.0,5605.0,4357.0
13-04 02:41:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190768640.0,854286336.0,1383866368.0,30190153728.0,6239.0,4621.0
13-04 02:41:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190764544.0,854286336.0,1383870464.0,30190153728.0,5882.0,4363.0
13-04 02:41:11,1.674,0.502,97.824,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234415616.0,854286336.0,1383878656.0,30146494464.0,14368.0,11764.0
13-04 02:41:12,1.170,0.501,97.995,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,1192214528.0,854286336.0,1383882752.0,30188691456.0,5385.0,7236.0
13-04 02:41:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192214528.0,854286336.0,1383882752.0,30188691456.0,7000.0,5904.0
13-04 02:41:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1192210432.0,854286336.0,1383886848.0,30188691456.0,6567.0,4851.0
13-04 02:41:15,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192210432.0,854286336.0,1383886848.0,30188691456.0,2809.0,2624.0
13-04 02:41:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192173568.0,854286336.0,1383890944.0,30188724224.0,8704.0,6391.0
13-04 02:41:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192169472.0,854286336.0,1383895040.0,30188724224.0,5907.0,4681.0
13-04 02:41:18,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1192165376.0,854286336.0,1383899136.0,30188724224.0,5358.0,4115.0
13-04 02:41:19,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192165376.0,854286336.0,1383899136.0,30188724224.0,2367.0,3176.0
13-04 02:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1192161280.0,854286336.0,1383903232.0,30188724224.0,3713.0,3931.0
13-04 02:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1192161280.0,854286336.0,1383903232.0,30188724224.0,5406.0,5473.0
13-04 02:41:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192157184.0,854286336.0,1383907328.0,30188724224.0,8280.0,7481.0
13-04 02:41:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192153088.0,854286336.0,1383911424.0,30188724224.0,7783.0,5460.0
13-04 02:41:24,0.0,0.084,99.499,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,1192148992.0,854290432.0,1383911424.0,30188724224.0,6649.0,5881.0
13-04 02:41:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1192144896.0,854290432.0,1383915520.0,30188724224.0,4129.0,3390.0
13-04 02:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,1192144896.0,854290432.0,1383915520.0,30188724224.0,4901.0,4773.0
13-04 02:41:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192140800.0,854290432.0,1383919616.0,30188724224.0,6003.0,5287.0
13-04 02:41:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1192140800.0,854290432.0,1383919616.0,30188724224.0,3685.0,3066.0
13-04 02:41:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192136704.0,854290432.0,1383923712.0,30188724224.0,4881.0,4651.0
13-04 02:41:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1192128512.0,854294528.0,1383927808.0,30188724224.0,6099.0,5377.0
13-04 02:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1192128512.0,854294528.0,1383927808.0,30188724224.0,5646.0,4341.0
13-04 02:41:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192128512.0,854294528.0,1383927808.0,30188724224.0,2824.0,2650.0
13-04 02:41:33,0.750,0.167,99.083,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1192120320.0,854294528.0,1383936000.0,30188724224.0,6808.0,5446.0
13-04 02:41:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192116224.0,854294528.0,1383940096.0,30188724224.0,8701.0,7547.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192116224.0,854294528.0,1383940096.0,30188724224.0,3561.0,3222.0
13-04 02:41:36,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1192108032.0,854298624.0,1383944192.0,30188724224.0,4040.0,3356.0
13-04 02:41:37,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1192108032.0,854298624.0,1383944192.0,30188724224.0,4301.0,5166.0
13-04 02:41:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1192103936.0,854298624.0,1383948288.0,30188724224.0,7817.0,5550.0
13-04 02:41:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192099840.0,854298624.0,1383952384.0,30188724224.0,5988.0,4566.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192099840.0,854298624.0,1383952384.0,30188724224.0,4287.0,3522.0
13-04 02:41:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1192095744.0,854298624.0,1383956480.0,30188724224.0,2751.0,3493.0
13-04 02:41:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1192095744.0,854298624.0,1383956480.0,30188724224.0,3169.0,3515.0
13-04 02:41:43,0.0,0.167,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1192091648.0,854298624.0,1383960576.0,30188724224.0,7481.0,5700.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1192071168.0,854298624.0,1383981056.0,30188724224.0,13519.0,13666.0
13-04 02:41:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192067072.0,854298624.0,1383985152.0,30188724224.0,2757.0,2684.0
13-04 02:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192067072.0,854298624.0,1383985152.0,30188724224.0,6494.0,6130.0
13-04 02:41:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192062976.0,854298624.0,1383989248.0,30188724224.0,5803.0,5037.0
13-04 02:41:48,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1192058880.0,854302720.0,1383989248.0,30188724224.0,7565.0,5349.0
13-04 02:41:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192054784.0,854302720.0,1383993344.0,30188724224.0,3204.0,2934.0
13-04 02:41:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192054784.0,854302720.0,1383993344.0,30188724224.0,3117.0,2934.0
13-04 02:41:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192050688.0,854302720.0,1383997440.0,30188724224.0,3109.0,4409.0
13-04 02:41:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192050688.0,854302720.0,1383997440.0,30188724224.0,12605.0,9039.0
13-04 02:41:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1192046592.0,854302720.0,1384001536.0,30188724224.0,3118.0,3564.0
13-04 02:41:54,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1192042496.0,854302720.0,1384005632.0,30188724224.0,4181.0,4489.0
13-04 02:41:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1192026112.0,854302720.0,1384005632.0,30188740608.0,5650.0,4832.0
13-04 02:41:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1192026112.0,854302720.0,1384005632.0,30188740608.0,11306.0,8075.0
13-04 02:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192017920.0,854302720.0,1384013824.0,30188740608.0,2085.0,2295.0
13-04 02:41:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192017920.0,854302720.0,1384013824.0,30188740608.0,2037.0,2346.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1192017920.0,854302720.0,1384013824.0,30188740608.0,6950.0,6536.0
13-04 02:42:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1192013824.0,854302720.0,1384017920.0,30188740608.0,5906.0,4316.0
13-04 02:42:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1192009728.0,854302720.0,1384022016.0,30188740608.0,7183.0,5377.0
13-04 02:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192009728.0,854302720.0,1384022016.0,30188740608.0,4242.0,3630.0
13-04 02:42:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192009728.0,854302720.0,1384022016.0,30188740608.0,4900.0,4625.0
13-04 02:42:04,3.503,0.917,95.496,0.0,0.0,0.083,0.0,24576.0,0.0,4.0,1204682752.0,854302720.0,1384083456.0,30176006144.0,27083.0,24307.0
13-04 02:42:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203126272.0,854302720.0,1384071168.0,30177574912.0,8115.0,5650.0
13-04 02:42:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1203126272.0,854302720.0,1384071168.0,30177574912.0,4981.0,4834.0
13-04 02:42:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203126272.0,854302720.0,1384071168.0,30177574912.0,3868.0,3184.0
13-04 02:42:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203249152.0,854302720.0,1384075264.0,30177447936.0,8283.0,7242.0
13-04 02:42:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1203245056.0,854302720.0,1384079360.0,30177447936.0,8807.0,6107.0
13-04 02:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1203240960.0,854302720.0,1384083456.0,30177447936.0,3800.0,3702.0
13-04 02:42:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203240960.0,854302720.0,1384083456.0,30177447936.0,4575.0,4437.0
13-04 02:42:12,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1203236864.0,854302720.0,1384087552.0,30177447936.0,5399.0,4343.0
13-04 02:42:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203236864.0,854302720.0,1384087552.0,30177447936.0,9473.0,7398.0
13-04 02:42:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1203232768.0,854302720.0,1384091648.0,30177447936.0,1887.0,2209.0
13-04 02:42:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1203224576.0,854302720.0,1384099840.0,30177447936.0,9469.0,7158.0
13-04 02:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203224576.0,854302720.0,1384099840.0,30177447936.0,5336.0,4518.0
13-04 02:42:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203625984.0,854302720.0,1384103936.0,30177042432.0,9333.0,6349.0
13-04 02:42:18,25.292,2.588,71.786,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1543393280.0,854302720.0,1384108032.0,29837271040.0,1299779.0,1240791.0
13-04 02:42:19,33.055,0.250,66.694,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1603579904.0,854302720.0,1384108032.0,29777084416.0,3589.0,3984.0
13-04 02:42:20,14.048,0.333,85.619,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1626685440.0,854302720.0,1384112128.0,29753974784.0,191949.0,106974.0
13-04 02:42:21,1.918,0.167,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633280000.0,854302720.0,1384120320.0,29747372032.0,391883.0,161011.0
13-04 02:42:22,2.161,0.166,97.589,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1647501312.0,854302720.0,1384120320.0,29733150720.0,402416.0,161897.0
13-04 02:42:23,2.007,0.084,97.826,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1672380416.0,854302720.0,1384128512.0,29708263424.0,394436.0,162762.0
13-04 02:42:24,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1679228928.0,854302720.0,1384136704.0,29701406720.0,399366.0,165934.0
13-04 02:42:25,1.753,0.167,97.997,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1691795456.0,854302720.0,1384140800.0,29688836096.0,401068.0,163415.0
13-04 02:42:26,2.090,0.167,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1709187072.0,854302720.0,1384144896.0,29671440384.0,393997.0,159773.0
13-04 02:42:27,1.756,0.084,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1721503744.0,854302720.0,1384144896.0,29659123712.0,404603.0,164201.0
13-04 02:42:28,3.325,0.249,96.176,0.249,0.0,0.0,0.0,16384.0,0.0,2.0,1569914880.0,854302720.0,1384153088.0,29810704384.0,392395.0,161537.0
13-04 02:42:29,2.755,0.167,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1567543296.0,854302720.0,1384157184.0,29813071872.0,389873.0,161101.0
13-04 02:42:30,1.836,0.083,97.997,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1574559744.0,854302720.0,1384177664.0,29806034944.0,399206.0,168173.0
13-04 02:42:31,1.674,0.167,98.159,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1576075264.0,854302720.0,1384185856.0,29804511232.0,398288.0,161700.0
13-04 02:42:32,2.002,0.250,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1584074752.0,854302720.0,1384185856.0,29796511744.0,400426.0,160801.0
13-04 02:42:33,2.502,0.334,96.997,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1596256256.0,854302720.0,1384194048.0,29784322048.0,405251.0,162444.0
13-04 02:42:34,2.417,0.333,97.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600700416.0,854302720.0,1384194048.0,29779877888.0,394541.0,161626.0
13-04 02:42:35,1.838,0.084,97.995,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1602850816.0,854302720.0,1384202240.0,29777719296.0,395656.0,160586.0
13-04 02:42:36,1.591,0.251,98.157,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1604755456.0,854302720.0,1384202240.0,29775814656.0,390764.0,161795.0
13-04 02:42:37,2.831,0.250,96.836,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1608937472.0,854302720.0,1384210432.0,29771624448.0,386618.0,159981.0
13-04 02:42:38,2.165,0.250,97.502,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1618075648.0,854302720.0,1384214528.0,29762482176.0,394329.0,161417.0
13-04 02:42:39,1.253,0.167,98.580,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1624674304.0,854302720.0,1384218624.0,29755879424.0,405403.0,165546.0
13-04 02:42:40,1.419,0.083,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1638506496.0,854302720.0,1384226816.0,29742039040.0,410864.0,164806.0
13-04 02:42:41,1.583,0.250,98.083,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1643835392.0,854302720.0,1384230912.0,29736706048.0,389909.0,159528.0
13-04 02:42:42,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1644847104.0,854302720.0,1384235008.0,29735690240.0,402251.0,162776.0
13-04 02:42:43,1.671,0.167,97.995,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1645101056.0,854302720.0,1384235008.0,29735436288.0,408250.0,161584.0
13-04 02:42:44,2.092,0.084,97.824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645731840.0,854302720.0,1384239104.0,29734801408.0,382641.0,160738.0
13-04 02:42:45,1.915,0.167,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646481408.0,854302720.0,1384251392.0,29734039552.0,391499.0,160686.0
13-04 02:42:46,1.923,0.167,97.826,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1646731264.0,854302720.0,1384255488.0,29733785600.0,390980.0,161769.0
13-04 02:42:47,1.917,0.083,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647104000.0,854302720.0,1384263680.0,29733404672.0,409951.0,165310.0
13-04 02:42:48,2.425,0.084,97.324,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,1651924992.0,854302720.0,1384267776.0,29728579584.0,383801.0,161637.0
13-04 02:42:49,1.674,0.167,98.075,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,1651920896.0,854302720.0,1384271872.0,29728579584.0,413091.0,165017.0
13-04 02:42:50,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1661984768.0,854302720.0,1384271872.0,29718515712.0,395015.0,163524.0
13-04 02:42:51,1.668,0.250,97.998,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1678450688.0,854302720.0,1384280064.0,29702041600.0,383273.0,162312.0
13-04 02:42:52,1.751,0.250,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1684799488.0,854302720.0,1384280064.0,29695692800.0,402439.0,164527.0
13-04 02:42:53,1.672,0.084,97.993,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1687203840.0,854302720.0,1384288256.0,29693280256.0,395035.0,161094.0
13-04 02:42:54,1.913,0.333,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1702436864.0,854302720.0,1384292352.0,29678043136.0,402564.0,164901.0
13-04 02:42:55,2.078,0.166,97.589,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1718902784.0,854302720.0,1384300544.0,29661569024.0,397713.0,161057.0
13-04 02:42:56,1.252,0.167,98.497,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1719947264.0,854302720.0,1384304640.0,29660520448.0,402605.0,163385.0
13-04 02:42:57,1.838,0.167,97.995,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1720201216.0,854302720.0,1384304640.0,29660266496.0,397982.0,161103.0
13-04 02:42:58,1.586,0.083,98.247,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1720193024.0,854302720.0,1384312832.0,29660266496.0,403784.0,161957.0
13-04 02:42:59,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722064896.0,854302720.0,1384312832.0,29658394624.0,392694.0,160659.0
13-04 02:43:00,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722982400.0,854302720.0,1384316928.0,29657473024.0,398332.0,165261.0
13-04 02:43:01,1.499,0.416,98.085,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1722978304.0,854302720.0,1384321024.0,29657473024.0,394264.0,163019.0
13-04 02:43:02,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725255680.0,854302720.0,1384329216.0,29655187456.0,395804.0,161257.0
13-04 02:43:03,1.337,0.251,98.329,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1729691648.0,854302720.0,1384337408.0,29650743296.0,392256.0,159831.0
13-04 02:43:04,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1729814528.0,854302720.0,1384341504.0,29650616320.0,400910.0,162613.0
13-04 02:43:05,1.338,0.084,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1730064384.0,854302720.0,1384345600.0,29650362368.0,390231.0,161655.0
13-04 02:43:06,1.669,0.334,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1731334144.0,854302720.0,1384345600.0,29649092608.0,396954.0,161750.0
13-04 02:43:07,1.667,0.0,98.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1733484544.0,854302720.0,1384353792.0,29646934016.0,411578.0,165423.0
13-04 02:43:08,1.164,0.499,98.088,0.083,0.0,0.166,0.0,20480.0,0.0,4.0,1733484544.0,854302720.0,1384353792.0,29646934016.0,381267.0,162116.0
13-04 02:43:09,1.501,0.250,98.249,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1733476352.0,854302720.0,1384361984.0,29646934016.0,413246.0,168144.0
13-04 02:43:10,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725718528.0,854302720.0,1384366080.0,29654687744.0,395402.0,162045.0
13-04 02:43:11,1.252,0.167,98.497,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1696088064.0,854302720.0,1384374272.0,29684310016.0,404890.0,162408.0
13-04 02:43:12,1.089,0.084,98.827,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1694859264.0,854302720.0,1384378368.0,29685534720.0,399952.0,165359.0
13-04 02:43:13,1.336,0.167,98.331,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1696632832.0,854302720.0,1384382464.0,29683757056.0,401225.0,161295.0
13-04 02:43:14,1.421,0.251,98.244,0.0,0.0,0.084,0.0,16384.0,0.0,3.0,1697771520.0,854302720.0,1384386560.0,29682614272.0,399078.0,162532.0
13-04 02:43:15,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1699799040.0,854302720.0,1384390656.0,29680582656.0,375791.0,159006.0
13-04 02:43:16,1.920,0.083,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703473152.0,854302720.0,1384398848.0,29676900352.0,396331.0,160358.0
13-04 02:43:17,1.172,0.251,98.577,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1704615936.0,854302720.0,1384398848.0,29675757568.0,415513.0,171251.0
13-04 02:43:18,1.333,0.500,97.917,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1706131456.0,854302720.0,1384407040.0,29674233856.0,378104.0,159053.0
13-04 02:43:19,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1706377216.0,854302720.0,1384415232.0,29673979904.0,414869.0,171454.0
13-04 02:43:20,1.665,0.167,98.085,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1707515904.0,854302720.0,1384419328.0,29672837120.0,371987.0,158238.0
13-04 02:43:21,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1711796224.0,854302720.0,1384423424.0,29668552704.0,414942.0,164560.0
13-04 02:43:22,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714364416.0,854302720.0,1384427520.0,29665980416.0,357878.0,157006.0
13-04 02:43:23,1.171,0.251,98.411,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1717661696.0,854302720.0,1384431616.0,29662679040.0,397273.0,161618.0
13-04 02:43:24,1.339,0.167,98.410,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1720074240.0,854302720.0,1384431616.0,29660266496.0,454841.0,172488.0
13-04 02:43:25,2.333,0.167,97.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723875328.0,854302720.0,1384439808.0,29656457216.0,389681.0,159870.0
13-04 02:43:26,1.333,0.250,98.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1724256256.0,854302720.0,1384439808.0,29656076288.0,373196.0,160553.0
13-04 02:43:27,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724375040.0,854302720.0,1384448000.0,29655949312.0,418512.0,166145.0
13-04 02:43:28,1.172,0.167,98.159,0.502,0.0,0.0,0.0,40960.0,0.0,5.0,1724628992.0,854302720.0,1384456192.0,29655687168.0,390070.0,160463.0
13-04 02:43:29,1.581,0.250,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724755968.0,854302720.0,1384456192.0,29655560192.0,413085.0,164211.0
13-04 02:43:30,1.503,0.167,98.331,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1724874752.0,854302720.0,1384464384.0,29655433216.0,379288.0,160880.0
13-04 02:43:31,1.425,0.0,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725890560.0,854302720.0,1384464384.0,29654417408.0,408229.0,161801.0
13-04 02:43:32,1.332,0.416,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1726009344.0,854302720.0,1384472576.0,29654290432.0,384483.0,159471.0
13-04 02:43:33,3.414,0.250,96.170,0.083,0.0,0.083,0.0,32768.0,0.0,4.0,1606762496.0,854306816.0,1384476672.0,29773529088.0,407387.0,164379.0
13-04 02:43:34,2.167,0.083,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612926976.0,854306816.0,1384480768.0,29767360512.0,409844.0,164370.0
13-04 02:43:35,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616916480.0,854306816.0,1384488960.0,29763362816.0,381947.0,161232.0
13-04 02:43:36,1.749,0.083,98.085,0.0,0.0,0.083,0.0,86016.0,0.0,1.0,1619836928.0,854306816.0,1384488960.0,29760442368.0,396543.0,163498.0
13-04 02:43:37,1.582,0.167,98.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626591232.0,854306816.0,1384497152.0,29753679872.0,390848.0,162359.0
13-04 02:43:38,1.585,0.334,97.915,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1637605376.0,854306816.0,1384497152.0,29742665728.0,391692.0,160756.0
13-04 02:43:39,2.002,0.167,97.748,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1643786240.0,854306816.0,1384505344.0,29736476672.0,387733.0,163144.0
13-04 02:43:40,1.844,0.0,98.156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645469696.0,854306816.0,1384505344.0,29734793216.0,425870.0,163322.0
13-04 02:43:41,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646985216.0,854306816.0,1384513536.0,29733269504.0,390546.0,161621.0
13-04 02:43:42,2.165,0.333,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1648603136.0,854306816.0,1384513536.0,29731651584.0,402627.0,162981.0
13-04 02:43:43,2.089,0.167,97.661,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1652629504.0,854306816.0,1384521728.0,29727617024.0,395588.0,163058.0
13-04 02:43:44,1.668,0.250,98.082,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1660047360.0,854306816.0,1384529920.0,29720190976.0,387073.0,161631.0
13-04 02:43:45,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1666396160.0,854306816.0,1384529920.0,29713842176.0,399152.0,160840.0
13-04 02:43:46,1.586,0.250,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1674891264.0,854306816.0,1384542208.0,29705334784.0,393124.0,161377.0
13-04 02:43:47,1.586,0.083,98.247,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1677209600.0,854306816.0,1384542208.0,29703016448.0,399654.0,161647.0
13-04 02:43:48,1.590,0.167,97.908,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1677422592.0,854306816.0,1384550400.0,29702795264.0,404726.0,162012.0
13-04 02:43:49,1.420,0.167,98.413,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1678438400.0,854306816.0,1384550400.0,29701779456.0,372685.0,164118.0
13-04 02:43:50,2.250,0.083,97.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1680592896.0,854306816.0,1384554496.0,29699620864.0,421885.0,164042.0
13-04 02:43:51,1.750,0.250,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1680584704.0,854306816.0,1384562688.0,29699620864.0,388583.0,163519.0
13-04 02:43:52,1.668,0.167,98.082,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1681469440.0,854306816.0,1384566784.0,29698732032.0,411764.0,164559.0
13-04 02:43:53,2.502,0.083,97.164,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1684508672.0,854306816.0,1384574976.0,29695684608.0,392892.0,160455.0
13-04 02:43:54,1.671,0.167,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1685905408.0,854306816.0,1384574976.0,29694287872.0,389617.0,161434.0
13-04 02:43:55,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1687932928.0,854306816.0,1384579072.0,29692256256.0,366985.0,156299.0
13-04 02:43:56,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1697705984.0,854306816.0,1384583168.0,29682479104.0,401880.0,163613.0
13-04 02:43:57,1.504,0.334,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1706205184.0,854306816.0,1384591360.0,29673971712.0,398093.0,165498.0
13-04 02:43:58,1.583,0.167,98.083,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1710522368.0,854306816.0,1384591360.0,29669654528.0,409440.0,162771.0
13-04 02:43:59,1.499,0.333,98.085,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1716105216.0,854306816.0,1384595456.0,29664067584.0,419617.0,165864.0
13-04 02:44:00,1.256,0.168,98.576,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1726382080.0,854306816.0,1384603648.0,29653782528.0,391297.0,162400.0
13-04 02:44:01,1.587,0.334,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1735368704.0,854306816.0,1384607744.0,29644791808.0,397213.0,161741.0
13-04 02:44:02,1.830,0.333,97.671,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1737396224.0,854306816.0,1384611840.0,29642760192.0,399516.0,163874.0
13-04 02:44:03,1.505,0.084,98.411,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1737519104.0,854306816.0,1384615936.0,29642633216.0,293586.0,147876.0
13-04 02:44:04,1.339,0.084,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1738022912.0,854306816.0,1384620032.0,29642125312.0,249713.0,149692.0
13-04 02:44:05,1.504,0.334,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1741320192.0,854306816.0,1384624128.0,29638823936.0,655863.0,197130.0
13-04 02:44:06,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1741946880.0,854306816.0,1384632320.0,29638189056.0,389747.0,159862.0
13-04 02:44:07,1.005,0.168,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1742069760.0,854306816.0,1384636416.0,29638062080.0,288359.0,149493.0
13-04 02:44:08,1.415,0.167,98.168,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1743335424.0,854306816.0,1384640512.0,29636792320.0,345308.0,163797.0
13-04 02:44:09,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1746501632.0,854306816.0,1384648704.0,29633617920.0,502246.0,180738.0
13-04 02:44:10,1.087,0.167,98.662,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1747005440.0,854306816.0,1384652800.0,29633110016.0,414641.0,163213.0
13-04 02:44:11,1.760,0.0,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747128320.0,854306816.0,1384656896.0,29632983040.0,393007.0,160945.0
13-04 02:44:12,1.006,0.168,98.826,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1747255296.0,854306816.0,1384656896.0,29632856064.0,402930.0,163636.0
13-04 02:44:13,1.749,0.167,97.918,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1706995712.0,854306816.0,1384665088.0,29673107456.0,417012.0,165365.0
13-04 02:44:14,1.420,0.084,98.496,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1706741760.0,854306816.0,1384665088.0,29673361408.0,377698.0,161213.0
13-04 02:44:15,1.421,0.084,98.411,0.0,0.0,0.084,0.0,36864.0,0.0,5.0,1707253760.0,854306816.0,1384693760.0,29672820736.0,398210.0,168629.0
13-04 02:44:16,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1709752320.0,854306816.0,1384701952.0,29670313984.0,404495.0,164649.0
13-04 02:44:17,1.667,0.167,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1710006272.0,854306816.0,1384701952.0,29670060032.0,409431.0,164494.0
13-04 02:44:18,1.419,0.334,97.997,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1711890432.0,854306816.0,1384710144.0,29668167680.0,500645.0,315388.0
13-04 02:44:19,1.833,0.167,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714999296.0,854306816.0,1384710144.0,29665058816.0,385998.0,158262.0
13-04 02:44:20,1.586,0.250,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1716768768.0,854306816.0,1384718336.0,29663281152.0,410567.0,162233.0
13-04 02:44:21,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717149696.0,854306816.0,1384718336.0,29662900224.0,400207.0,162729.0
13-04 02:44:22,1.669,0.250,98.080,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1718030336.0,854306816.0,1384726528.0,29662011392.0,426650.0,166199.0
13-04 02:44:23,1.583,0.333,97.833,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1722466304.0,854306816.0,1384734720.0,29657567232.0,384545.0,160339.0
13-04 02:44:24,1.332,0.416,98.251,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1723609088.0,854306816.0,1384734720.0,29656424448.0,404817.0,165397.0
13-04 02:44:25,1.005,0.251,98.744,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1726758912.0,854306816.0,1384759296.0,29653250048.0,427403.0,171571.0
13-04 02:44:26,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731964928.0,854306816.0,1384759296.0,29648044032.0,386067.0,161057.0
13-04 02:44:27,1.003,0.167,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1735766016.0,854306816.0,1384767488.0,29644234752.0,379303.0,160051.0
13-04 02:44:28,0.836,0.0,98.997,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1736400896.0,854306816.0,1384767488.0,29643599872.0,407865.0,163364.0
13-04 02:44:29,1.248,0.166,98.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736519680.0,854306816.0,1384775680.0,29643472896.0,394305.0,162901.0
13-04 02:44:30,1.089,0.084,98.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1736343552.0,854306816.0,1384779776.0,29643644928.0,409633.0,168212.0
13-04 02:44:31,1.003,0.084,98.913,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1736257536.0,854306816.0,1384783872.0,29643726848.0,401983.0,164388.0
13-04 02:44:32,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1736249344.0,854306816.0,1384792064.0,29643726848.0,395225.0,161613.0
13-04 02:44:33,1.583,0.167,98.083,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1736249344.0,854306816.0,1384792064.0,29643726848.0,387818.0,161919.0
13-04 02:44:34,2.492,0.249,97.259,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1697226752.0,854306816.0,1384800256.0,29682741248.0,351787.0,158048.0
13-04 02:44:35,1.918,0.083,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655418880.0,854306816.0,1384800256.0,29724549120.0,438707.0,168463.0
13-04 02:44:36,1.750,0.167,98.083,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1656619008.0,854306816.0,1384808448.0,29723340800.0,389752.0,160633.0
13-04 02:44:37,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1662021632.0,854306816.0,1384812544.0,29717934080.0,372435.0,159928.0
13-04 02:44:38,1.917,0.167,97.667,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1628594176.0,854306816.0,1384816640.0,29751357440.0,395080.0,165025.0
13-04 02:44:39,1.753,0.167,97.997,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1632808960.0,854306816.0,1384824832.0,29747134464.0,414148.0,168392.0
13-04 02:44:40,1.587,0.251,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1638445056.0,854306816.0,1384824832.0,29741498368.0,389577.0,164264.0
13-04 02:44:41,1.839,0.084,97.993,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1646436352.0,854306816.0,1384833024.0,29733498880.0,403620.0,162921.0
13-04 02:44:42,1.838,0.251,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1652273152.0,854306816.0,1384837120.0,29727657984.0,410009.0,163660.0
13-04 02:44:43,1.589,0.334,97.993,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1656078336.0,854306816.0,1384841216.0,29723848704.0,393075.0,163073.0
13-04 02:44:44,1.923,0.084,97.910,0.0,0.0,0.084,0.0,69632.0,0.0,1.0,1659887616.0,854306816.0,1384841216.0,29720039424.0,390125.0,159191.0
13-04 02:44:45,1.671,0.251,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1664831488.0,854306816.0,1384849408.0,29715087360.0,379292.0,160116.0
13-04 02:44:46,1.587,0.084,98.246,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1666609152.0,854306816.0,1384849408.0,29713309696.0,406778.0,167790.0
13-04 02:44:47,1.505,0.167,98.328,0.0,0.0,0.0,0.0,114688.0,0.0,1.0,1675104256.0,854306816.0,1384861696.0,29704802304.0,411261.0,163366.0
13-04 02:44:48,1.753,0.167,97.830,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1677762560.0,854306816.0,1384869888.0,29702135808.0,394961.0,161149.0
13-04 02:44:49,1.590,0.084,98.243,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1684492288.0,854306816.0,1384869888.0,29695406080.0,403696.0,164825.0
13-04 02:44:50,1.750,0.250,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1686642688.0,854306816.0,1384878080.0,29693247488.0,389888.0,160739.0
13-04 02:44:51,1.830,0.083,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1690066944.0,854306816.0,1384882176.0,29689819136.0,403047.0,161364.0
13-04 02:44:52,1.506,0.084,98.326,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1690951680.0,854306816.0,1384886272.0,29688930304.0,396307.0,160106.0
13-04 02:44:53,1.838,0.251,97.828,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1692221440.0,854306816.0,1384886272.0,29687660544.0,400139.0,163740.0
13-04 02:44:54,1.832,0.250,97.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1693986816.0,854306816.0,1384898560.0,29685882880.0,398067.0,165346.0
13-04 02:44:55,1.338,0.084,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1694998528.0,854306816.0,1384902656.0,29684867072.0,390370.0,160600.0
13-04 02:44:56,1.590,0.167,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1696276480.0,854306816.0,1384902656.0,29683589120.0,399704.0,161095.0
13-04 02:44:57,1.505,0.084,98.411,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1700077568.0,854306816.0,1384910848.0,29679779840.0,399785.0,162332.0
13-04 02:44:58,1.173,0.084,98.492,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1704648704.0,854306816.0,1384910848.0,29675208704.0,416323.0,164006.0
13-04 02:44:59,1.585,0.417,97.915,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1710354432.0,854306816.0,1384919040.0,29669494784.0,383558.0,161242.0
13-04 02:45:00,1.504,0.167,98.329,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1715953664.0,854306816.0,1384939520.0,29663875072.0,403722.0,168284.0
13-04 02:45:01,1.753,0.167,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1684103168.0,854306816.0,1384943616.0,29695721472.0,390911.0,162686.0
13-04 02:45:02,1.912,0.166,97.922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1693331456.0,854306816.0,1384947712.0,29686489088.0,395252.0,163289.0
13-04 02:45:03,1.419,0.167,98.247,0.083,0.0,0.083,0.0,61440.0,0.0,4.0,1699561472.0,854306816.0,1384951808.0,29680254976.0,421000.0,165721.0
13-04 02:45:04,1.085,0.250,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703075840.0,854306816.0,1384960000.0,29676732416.0,378458.0,160557.0
13-04 02:45:05,1.252,0.250,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1708154880.0,854306816.0,1384960000.0,29671653376.0,400524.0,164524.0
13-04 02:45:06,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715384320.0,854306816.0,1384968192.0,29664415744.0,397083.0,162494.0
13-04 02:45:07,1.835,0.250,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1718427648.0,854306816.0,1384972288.0,29661368320.0,401939.0,163015.0
13-04 02:45:08,1.672,0.0,98.161,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1721090048.0,854306816.0,1384976384.0,29658701824.0,392287.0,160169.0
13-04 02:45:09,1.249,0.167,98.418,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1721597952.0,854306816.0,1384976384.0,29658193920.0,198092.0,140666.0
13-04 02:45:10,1.418,0.334,98.249,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1725394944.0,854306816.0,1384988672.0,29654384640.0,600661.0,191154.0
13-04 02:45:11,1.255,0.0,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1727041536.0,854306816.0,1384992768.0,29652733952.0,406822.0,164680.0
13-04 02:45:12,1.503,0.083,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730813952.0,854306816.0,1384996864.0,29648957440.0,388791.0,165124.0
13-04 02:45:13,1.168,0.167,98.415,0.167,0.0,0.083,0.0,45056.0,0.0,5.0,1733124096.0,854306816.0,1385005056.0,29646639104.0,392367.0,163120.0
13-04 02:45:14,1.747,0.250,98.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737408512.0,854306816.0,1385005056.0,29642354688.0,422840.0,167050.0
13-04 02:45:15,1.170,0.167,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1739464704.0,854306816.0,1385013248.0,29640290304.0,365587.0,157687.0
13-04 02:45:16,1.826,0.249,97.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1739464704.0,854306816.0,1385013248.0,29640290304.0,402105.0,165644.0
13-04 02:45:17,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1739833344.0,854306816.0,1385025536.0,29639909376.0,409244.0,165007.0
13-04 02:45:18,1.249,0.250,98.335,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1739833344.0,854306816.0,1385025536.0,29639909376.0,400127.0,162057.0
13-04 02:45:19,1.003,0.084,98.830,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,1739829248.0,854306816.0,1385029632.0,29639909376.0,403969.0,165971.0
13-04 02:45:20,1.920,0.250,97.830,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1701330944.0,854306816.0,1385041920.0,29678395392.0,390845.0,162864.0
13-04 02:45:21,1.917,0.250,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1701793792.0,854306816.0,1385041920.0,29677932544.0,407566.0,164735.0
13-04 02:45:22,1.921,0.084,97.995,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1704628224.0,854306816.0,1385050112.0,29675089920.0,396733.0,161884.0
13-04 02:45:23,1.499,0.167,98.251,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1704890368.0,854306816.0,1385050112.0,29674827776.0,392154.0,161483.0
13-04 02:45:24,1.254,0.084,98.662,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1709072384.0,854306816.0,1385058304.0,29670637568.0,400304.0,162583.0
13-04 02:45:25,1.667,0.333,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1677328384.0,854306816.0,1385058304.0,29702381568.0,395033.0,161997.0
13-04 02:45:26,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1678589952.0,854306816.0,1385066496.0,29701111808.0,397405.0,163635.0
13-04 02:45:27,1.827,0.166,98.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1683918848.0,854306816.0,1385070592.0,29695778816.0,388206.0,161377.0
13-04 02:45:28,1.169,0.250,98.414,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1689251840.0,854306816.0,1385070592.0,29690445824.0,405634.0,163417.0
13-04 02:45:29,1.667,0.167,98.167,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1695846400.0,854306816.0,1385078784.0,29683843072.0,408690.0,166434.0
13-04 02:45:30,2.421,0.167,97.412,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1699807232.0,854306816.0,1385082880.0,29679878144.0,409752.0,166471.0
13-04 02:45:31,1.582,0.416,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1701167104.0,854306816.0,1385091072.0,29678510080.0,368322.0,157320.0
13-04 02:45:32,0.920,0.251,98.829,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1705230336.0,854306816.0,1385091072.0,29674446848.0,265548.0,146183.0
13-04 02:45:33,2.583,0.0,97.0,0.417,0.0,0.0,0.0,16384.0,0.0,2.0,1708523520.0,854306816.0,1385099264.0,29671145472.0,436036.0,171856.0
13-04 02:45:34,1.835,0.167,97.915,0.0,0.0,0.083,0.0,24576.0,0.0,4.0,1712713728.0,854306816.0,1385099264.0,29666955264.0,498397.0,178260.0
13-04 02:45:35,1.005,0.084,98.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713598464.0,854306816.0,1385103360.0,29666066432.0,400326.0,164216.0
13-04 02:45:36,1.500,0.333,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717780480.0,854306816.0,1385111552.0,29661876224.0,405949.0,164251.0
13-04 02:45:37,1.419,0.167,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1719934976.0,854306816.0,1385115648.0,29659717632.0,395573.0,162094.0
13-04 02:45:38,1.257,0.084,98.575,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1724502016.0,854306816.0,1385119744.0,29655146496.0,396792.0,161002.0
13-04 02:45:39,1.331,0.250,98.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1725005824.0,854306816.0,1385123840.0,29654638592.0,225730.0,143859.0
13-04 02:45:40,1.420,0.084,98.413,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1725759488.0,854306816.0,1385132032.0,29653876736.0,439268.0,124718.0
13-04 02:45:41,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1681858560.0,854306816.0,1385132032.0,29697777664.0,49438.0,127099.0
13-04 02:45:42,0.667,0.0,99.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1682493440.0,854306816.0,1385132032.0,29697142784.0,20147.0,34607.0
13-04 02:45:43,0.334,0.084,99.415,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1683128320.0,854306816.0,1385132032.0,29696507904.0,26781.0,40423.0
13-04 02:45:44,0.500,0.167,99.333,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1682903040.0,854306816.0,1393229824.0,29688635392.0,22988.0,36334.0
13-04 02:45:45,0.500,0.167,99.334,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1683365888.0,854306816.0,1393528832.0,29687873536.0,23248.0,36500.0
13-04 02:45:46,1.341,0.084,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1685520384.0,854306816.0,1393532928.0,29685714944.0,124197.0,101897.0
13-04 02:45:47,3.250,0.167,96.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1691852800.0,854306816.0,1393549312.0,29679366144.0,1070263.0,330586.0
13-04 02:45:48,3.515,0.251,96.234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705816064.0,854306816.0,1393553408.0,29665398784.0,1253198.0,359303.0
13-04 02:45:49,3.167,0.417,96.250,0.167,0.0,0.0,0.0,94208.0,0.0,4.0,1713766400.0,854306816.0,1393557504.0,29657444352.0,1050626.0,344103.0
13-04 02:45:50,2.836,0.250,96.747,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1725607936.0,854306816.0,1393569792.0,29645590528.0,1316618.0,363339.0
13-04 02:45:51,3.003,0.167,96.664,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1738838016.0,854306816.0,1393577984.0,29632352256.0,1388385.0,364082.0
13-04 02:45:52,2.762,0.084,97.155,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1741750272.0,854306816.0,1393586176.0,29629431808.0,1284884.0,362142.0
13-04 02:45:53,3.005,0.250,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1747931136.0,854306816.0,1393594368.0,29623242752.0,1244264.0,352669.0
13-04 02:45:54,3.180,0.167,96.569,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,1758584832.0,854306816.0,1393606656.0,29612576768.0,1285264.0,363950.0
13-04 02:45:55,3.250,0.250,96.417,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1762324480.0,854306816.0,1393610752.0,29608833024.0,1373275.0,367508.0
13-04 02:45:56,2.995,0.083,96.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1767272448.0,854306816.0,1393618944.0,29603876864.0,1290553.0,359043.0
13-04 02:45:57,2.178,0.251,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1769357312.0,854306816.0,1393627136.0,29601783808.0,875423.0,327713.0
13-04 02:45:58,2.341,0.418,97.074,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1772142592.0,854306816.0,1393635328.0,29598990336.0,1627379.0,393657.0
13-04 02:45:59,2.673,0.167,96.909,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1775181824.0,854306816.0,1393643520.0,29595942912.0,1316219.0,362593.0
13-04 02:46:00,2.914,0.083,96.836,0.083,0.0,0.083,0.0,4096.0,0.0,2.0,1777586176.0,854306816.0,1393651712.0,29593530368.0,1327220.0,364228.0
13-04 02:46:01,3.411,0.250,96.256,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1779101696.0,854306816.0,1393659904.0,29592006656.0,1307449.0,365089.0
13-04 02:46:02,2.510,0.251,97.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1780457472.0,854306816.0,1393672192.0,29590638592.0,1360550.0,364162.0
13-04 02:46:03,2.585,0.334,96.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1781243904.0,854306816.0,1393676288.0,29589848064.0,1390443.0,368231.0
13-04 02:46:04,2.671,0.334,96.912,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1781235712.0,854306816.0,1393684480.0,29589848064.0,884191.0,334695.0
13-04 02:46:05,2.755,0.250,96.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1781858304.0,854306816.0,1393696768.0,29589213184.0,1347840.0,376040.0
13-04 02:46:06,2.353,0.252,97.311,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1783246848.0,854306816.0,1393704960.0,29587816448.0,1317301.0,387150.0
13-04 02:46:07,3.910,0.250,95.840,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1785188352.0,854306816.0,1393713152.0,29585866752.0,1506734.0,394100.0
13-04 02:46:08,2.829,0.166,96.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1785638912.0,854306816.0,1393717248.0,29585412096.0,1450450.0,368971.0
13-04 02:46:09,2.179,0.168,97.485,0.084,0.0,0.084,0.0,28672.0,0.0,5.0,1787666432.0,854306816.0,1393729536.0,29583372288.0,1130234.0,354496.0
13-04 02:46:10,2.601,0.503,96.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1789693952.0,854306816.0,1393733632.0,29581340672.0,1496219.0,383242.0
13-04 02:46:11,3.420,0.0,96.497,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1789665280.0,854306816.0,1393762304.0,29581340672.0,1285776.0,374417.0
13-04 02:46:12,2.836,0.334,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1789734912.0,854306816.0,1393770496.0,29581262848.0,1190432.0,358279.0
13-04 02:46:13,2.843,0.418,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1792118784.0,854306816.0,1393782784.0,29578866688.0,1294306.0,367877.0
13-04 02:46:14,3.333,0.417,96.167,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1791733760.0,854306816.0,1393786880.0,29579247616.0,1562562.0,386031.0
13-04 02:46:15,2.673,0.167,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790599168.0,854306816.0,1393799168.0,29580369920.0,1423963.0,372194.0
13-04 02:46:16,2.335,0.167,97.331,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1791315968.0,854306816.0,1393807360.0,29579644928.0,1308242.0,364978.0
13-04 02:46:17,2.583,0.417,97.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1791557632.0,854306816.0,1393819648.0,29579390976.0,1318035.0,364698.0
13-04 02:46:18,2.667,0.167,97.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1791680512.0,854306816.0,1393823744.0,29579264000.0,1346503.0,366333.0
13-04 02:46:19,2.094,0.251,97.571,0.084,0.0,0.0,0.0,208896.0,0.0,4.0,1792827392.0,854306816.0,1393836032.0,29578104832.0,1381302.0,368328.0
13-04 02:46:20,2.669,0.250,96.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1795174400.0,854306816.0,1393840128.0,29575753728.0,1420119.0,371554.0
13-04 02:46:21,2.673,0.167,96.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1796112384.0,854306816.0,1393852416.0,29574803456.0,1172920.0,354917.0
13-04 02:46:22,2.508,0.167,97.241,0.0,0.0,0.084,0.0,98304.0,0.0,3.0,1798647808.0,854306816.0,1393856512.0,29572263936.0,1357310.0,367423.0
13-04 02:46:23,2.265,0.252,97.399,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800925184.0,854306816.0,1393864704.0,29569978368.0,1319207.0,363872.0
13-04 02:46:24,3.333,0.250,96.083,0.167,0.0,0.167,0.0,36864.0,0.0,6.0,1803104256.0,854306816.0,1393876992.0,29567787008.0,1309989.0,361725.0
13-04 02:46:25,2.843,0.167,96.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1804333056.0,854306816.0,1393885184.0,29566550016.0,1322420.0,361268.0
13-04 02:46:26,3.156,0.249,96.512,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1804705792.0,854306816.0,1393893376.0,29566169088.0,1377860.0,323215.0
13-04 02:46:27,0.586,0.084,99.247,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1805168640.0,854306816.0,1393893376.0,29565706240.0,288402.0,152350.0
13-04 02:46:28,1.167,0.500,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805082624.0,854306816.0,1393897472.0,29565788160.0,42439.0,71774.0
13-04 02:46:29,2.836,0.917,96.080,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1715859456.0,854306816.0,1393897472.0,29655011328.0,38689.0,67652.0
13-04 02:46:30,2.174,0.753,97.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1700577280.0,854306816.0,1393901568.0,29670289408.0,42781.0,69564.0
13-04 02:46:31,1.332,0.167,98.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1667305472.0,854306816.0,1393905664.0,29703557120.0,40787.0,67816.0
13-04 02:46:32,3.824,1.746,94.347,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1621962752.0,854306816.0,1393905664.0,29748899840.0,123047.0,129444.0
13-04 02:46:33,4.010,0.251,95.739,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1634594816.0,854306816.0,1393917952.0,29736255488.0,1492066.0,389687.0
13-04 02:46:34,4.896,0.249,94.855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1651949568.0,854306816.0,1393930240.0,29718888448.0,1856490.0,418660.0
13-04 02:46:35,4.599,0.251,94.732,0.251,0.0,0.167,0.0,16384.0,0.0,2.0,1671086080.0,854306816.0,1393934336.0,29699747840.0,1837338.0,422118.0
13-04 02:46:36,3.833,0.333,95.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1690030080.0,854306816.0,1393942528.0,29680795648.0,1904058.0,428618.0
13-04 02:46:37,3.837,0.250,95.830,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1697214464.0,854306816.0,1393963008.0,29673590784.0,2013895.0,444963.0
13-04 02:46:38,4.583,0.500,94.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1696907264.0,854306816.0,1393975296.0,29673885696.0,1754737.0,418762.0
13-04 02:46:39,3.907,0.333,95.677,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1721573376.0,854306816.0,1393983488.0,29649211392.0,1260228.0,388137.0
13-04 02:46:40,2.671,0.334,96.912,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1736925184.0,854306816.0,1393995776.0,29633847296.0,212429.0,329720.0
13-04 02:46:41,3.331,0.333,96.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1754566656.0,854306816.0,1394003968.0,29616197632.0,602378.0,374357.0
13-04 02:46:42,4.013,0.251,95.652,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1763323904.0,854306816.0,1394008064.0,29607436288.0,1754025.0,478892.0
13-04 02:46:43,4.080,0.500,95.254,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1765916672.0,854306816.0,1394016256.0,29604835328.0,2578290.0,526240.0
13-04 02:46:44,4.678,0.251,95.071,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1771245568.0,854306816.0,1394024448.0,29599498240.0,1824107.0,476768.0
13-04 02:46:45,3.428,0.334,95.819,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,1772449792.0,854306816.0,1394032640.0,29598285824.0,2407987.0,521796.0
13-04 02:46:46,2.523,0.336,97.056,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1772564480.0,854306816.0,1394036736.0,29598167040.0,1217510.0,434630.0
13-04 02:46:47,3.425,0.501,95.906,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1775087616.0,854306816.0,1394053120.0,29595627520.0,2698621.0,537478.0
13-04 02:46:48,3.255,0.167,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1776177152.0,854306816.0,1394061312.0,29594529792.0,1261375.0,442287.0
13-04 02:46:49,3.950,0.168,95.714,0.0,0.0,0.168,0.0,159744.0,0.0,3.0,1779257344.0,854306816.0,1394073600.0,29591437312.0,2179578.0,511028.0
13-04 02:46:50,3.676,0.167,95.823,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1780649984.0,854306816.0,1394077696.0,29590040576.0,1804013.0,495964.0
13-04 02:46:51,3.428,0.167,96.237,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1780748288.0,854306816.0,1394106368.0,29589913600.0,2244595.0,529745.0
13-04 02:46:52,3.013,0.251,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781125120.0,854306816.0,1394110464.0,29589532672.0,1516938.0,471972.0
13-04 02:46:53,3.336,0.167,96.330,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1781366784.0,854306816.0,1394122752.0,29589278720.0,2255097.0,516934.0
13-04 02:46:54,4.017,0.251,95.732,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1783648256.0,854306816.0,1394126848.0,29586993152.0,1465874.0,467480.0
13-04 02:46:55,3.172,0.334,96.160,0.250,0.0,0.083,0.0,45056.0,0.0,5.0,1786298368.0,854310912.0,1394139136.0,29584326656.0,1686537.0,478353.0
13-04 02:46:56,3.592,0.167,96.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787113472.0,854310912.0,1394147328.0,29583503360.0,2338685.0,528934.0
13-04 02:46:57,2.596,0.335,96.901,0.0,0.0,0.168,0.0,118784.0,0.0,1.0,1787674624.0,854310912.0,1394159616.0,29582929920.0,1388783.0,476307.0
13-04 02:46:58,3.682,0.167,96.151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1788239872.0,854310912.0,1394163712.0,29582360576.0,2568645.0,548579.0
13-04 02:46:59,3.434,0.251,96.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790459904.0,854310912.0,1394176000.0,29580128256.0,1325004.0,466922.0
13-04 02:47:00,3.101,0.168,96.312,0.168,0.0,0.251,0.0,45056.0,0.0,5.0,1791598592.0,854310912.0,1394180096.0,29578985472.0,2304969.0,534849.0
13-04 02:47:01,3.015,0.251,96.566,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1791844352.0,854310912.0,1394188288.0,29578731520.0,1725838.0,502809.0
13-04 02:47:02,3.094,0.502,96.237,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1792188416.0,854310912.0,1394196480.0,29578379264.0,2458385.0,543757.0
13-04 02:47:03,3.112,0.252,96.468,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1794093056.0,854310912.0,1394225152.0,29576445952.0,2224625.0,527196.0
13-04 02:47:04,3.759,0.334,95.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1798946816.0,854310912.0,1394229248.0,29571588096.0,1747267.0,479769.0
13-04 02:47:05,3.344,0.334,96.154,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1799282688.0,854310912.0,1394241536.0,29571239936.0,1933930.0,499970.0
13-04 02:47:06,3.091,0.251,96.575,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1800003584.0,854310912.0,1394249728.0,29570510848.0,1970168.0,495988.0
13-04 02:47:07,2.852,0.252,96.896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801486336.0,854310912.0,1394262016.0,29569015808.0,1954482.0,498170.0
13-04 02:47:08,2.860,0.168,96.888,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1803186176.0,854310912.0,1394266112.0,29567311872.0,1984161.0,493506.0
13-04 02:47:09,3.598,0.251,96.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1804902400.0,854310912.0,1394274304.0,29565587456.0,2681707.0,525909.0
13-04 02:47:10,3.417,0.167,96.083,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1807368192.0,854310912.0,1394282496.0,29563113472.0,1880082.0,467933.0
13-04 02:47:11,2.917,0.167,96.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1807867904.0,854310912.0,1394290688.0,29562605568.0,807861.0,398943.0
13-04 02:47:12,2.179,0.251,97.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808621568.0,854310912.0,1394298880.0,29561843712.0,1242610.0,405577.0
13-04 02:47:13,2.007,0.418,97.324,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1810214912.0,854310912.0,1394302976.0,29560246272.0,3203464.0,411223.0
13-04 02:47:14,1.172,0.0,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1810644992.0,854310912.0,1394307072.0,29559812096.0,783002.0,234385.0
13-04 02:47:15,0.753,0.084,99.080,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1810903040.0,854310912.0,1394311168.0,29559549952.0,61099.0,102426.0
13-04 02:47:16,1.250,0.333,98.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1767612416.0,854310912.0,1394315264.0,29602836480.0,60272.0,99761.0
13-04 02:47:17,1.750,0.167,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1711620096.0,854310912.0,1394319360.0,29658824704.0,57107.0,99184.0
13-04 02:47:18,2.002,0.083,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1658073088.0,854310912.0,1394323456.0,29712367616.0,56788.0,100628.0
13-04 02:47:19,2.252,0.083,97.665,0.0,0.0,0.0,0.0,155648.0,0.0,4.0,1627734016.0,854310912.0,1394323456.0,29742706688.0,70949.0,120358.0
13-04 02:47:20,4.090,0.417,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1640427520.0,854310912.0,1394331648.0,29730004992.0,1516938.0,429270.0
13-04 02:47:21,5.088,0.334,94.329,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1662889984.0,854315008.0,1394339840.0,29707530240.0,2396035.0,483105.0
13-04 02:47:22,5.342,0.250,94.324,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1682087936.0,854315008.0,1394348032.0,29688324096.0,2181272.0,471856.0
13-04 02:47:23,4.090,0.250,95.576,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1700839424.0,854315008.0,1394356224.0,29669564416.0,2664269.0,499995.0
13-04 02:47:24,5.329,0.333,94.172,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1700892672.0,854315008.0,1394364416.0,29669502976.0,2554730.0,494131.0
13-04 02:47:25,4.013,0.418,95.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731231744.0,854315008.0,1394372608.0,29639155712.0,2623262.0,507470.0
13-04 02:47:26,4.087,0.500,95.163,0.083,0.0,0.167,0.0,20480.0,0.0,4.0,1764171776.0,854319104.0,1394380800.0,29606203392.0,2534710.0,499408.0
13-04 02:47:27,3.598,0.251,96.067,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1767014400.0,854319104.0,1394393088.0,29603348480.0,2334342.0,482865.0
13-04 02:47:28,4.100,0.251,95.649,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1770266624.0,854319104.0,1394397184.0,29600092160.0,2468540.0,479830.0
13-04 02:47:29,4.330,0.250,95.337,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1774051328.0,854319104.0,1394405376.0,29596299264.0,2375501.0,492573.0
13-04 02:47:30,3.589,0.417,95.910,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1774026752.0,854319104.0,1394413568.0,29596315648.0,2604851.0,502488.0
13-04 02:47:31,3.275,0.252,96.138,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,1775190016.0,854319104.0,1394421760.0,29595144192.0,2436821.0,486390.0
13-04 02:47:32,3.272,0.336,96.393,0.0,0.0,0.0,0.0,110592.0,0.0,3.0,1775464448.0,854319104.0,1394434048.0,29594857472.0,2425724.0,492740.0
13-04 02:47:33,4.954,0.252,94.794,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1777111040.0,854319104.0,1394438144.0,29593206784.0,2453697.0,489522.0
13-04 02:47:34,3.008,0.334,96.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1777352704.0,854319104.0,1394450432.0,29592952832.0,2212856.0,475842.0
13-04 02:47:35,3.497,0.416,96.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1777602560.0,854319104.0,1394454528.0,29592698880.0,2541690.0,500798.0
13-04 02:47:36,3.010,0.418,96.321,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,1777750016.0,854319104.0,1394466816.0,29592539136.0,2538233.0,494986.0
13-04 02:47:37,3.943,0.336,95.638,0.0,0.0,0.084,0.0,32768.0,0.0,5.0,1781870592.0,854319104.0,1394470912.0,29588414464.0,2296403.0,480044.0
13-04 02:47:38,2.337,0.417,97.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1782398976.0,854319104.0,1394483200.0,29587873792.0,1019097.0,407944.0
13-04 02:47:39,2.843,0.418,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1782390784.0,854319104.0,1394491392.0,29587873792.0,2618443.0,514715.0
13-04 02:47:40,3.422,0.250,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1783238656.0,854319104.0,1394499584.0,29587017728.0,2501211.0,515891.0
13-04 02:47:41,3.339,0.417,96.077,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1783738368.0,854319104.0,1394507776.0,29586509824.0,2659235.0,536057.0
13-04 02:47:42,4.111,0.252,95.554,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1787445248.0,854319104.0,1394515968.0,29582794752.0,1593547.0,474539.0
13-04 02:47:43,3.583,0.167,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1788325888.0,854319104.0,1394524160.0,29581905920.0,2471208.0,531119.0
13-04 02:47:44,3.018,0.251,96.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788665856.0,854319104.0,1394532352.0,29581557760.0,2436583.0,515583.0
13-04 02:47:45,3.255,0.250,96.327,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1789579264.0,854319104.0,1394540544.0,29580636160.0,2573281.0,545512.0
13-04 02:47:46,3.601,0.419,95.645,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1791950848.0,854319104.0,1394552832.0,29578252288.0,2777595.0,556159.0
13-04 02:47:47,3.266,0.168,96.566,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1795657728.0,854319104.0,1394556928.0,29574541312.0,1082222.0,442958.0
13-04 02:47:48,3.595,0.334,95.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1797292032.0,854319104.0,1394573312.0,29572890624.0,3473933.0,597796.0
13-04 02:47:49,2.941,0.168,96.723,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1798778880.0,854319104.0,1394577408.0,29571399680.0,2478403.0,548564.0
13-04 02:47:50,3.691,0.168,95.889,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1801695232.0,854319104.0,1394589696.0,29568471040.0,2927392.0,564060.0
13-04 02:47:51,3.923,0.250,95.659,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1803874304.0,854319104.0,1394593792.0,29566287872.0,2562594.0,534437.0
13-04 02:47:52,2.929,0.335,96.569,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1804369920.0,854319104.0,1394606080.0,29565779968.0,2278073.0,523804.0
13-04 02:47:53,3.350,0.084,96.566,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1805123584.0,854319104.0,1394614272.0,29565018112.0,2619821.0,542529.0
13-04 02:47:54,3.101,0.251,96.479,0.0,0.0,0.168,0.0,212992.0,0.0,1.0,1806372864.0,854319104.0,1394622464.0,29563760640.0,1846060.0,504426.0
13-04 02:47:55,4.754,0.167,94.996,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1808920576.0,854319104.0,1394626560.0,29561208832.0,2430063.0,514559.0
13-04 02:47:56,3.827,0.333,95.591,0.166,0.0,0.083,0.0,28672.0,0.0,3.0,1809317888.0,854323200.0,1394638848.0,29560795136.0,2502720.0,532918.0
13-04 02:47:57,3.350,0.168,96.315,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,1809883136.0,854323200.0,1394642944.0,29560225792.0,2896738.0,558940.0
13-04 02:47:58,2.857,0.168,96.891,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1810411520.0,854323200.0,1394655232.0,29559685120.0,1960682.0,508958.0
13-04 02:47:59,4.992,0.499,94.426,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1815609344.0,854323200.0,1394663424.0,29554479104.0,2916661.0,545175.0
13-04 02:48:00,1.841,0.251,97.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1816240128.0,854323200.0,1394667520.0,29553844224.0,2744244.0,374837.0
13-04 02:48:01,1.082,0.167,98.585,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1816870912.0,854323200.0,1394671616.0,29553209344.0,153649.0,205731.0
13-04 02:48:02,0.671,0.084,99.245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1816870912.0,854323200.0,1394671616.0,29553209344.0,77467.0,133823.0
13-04 02:48:03,0.919,0.084,98.914,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1816866816.0,854323200.0,1394675712.0,29553209344.0,75572.0,133253.0
13-04 02:48:04,1.167,0.083,98.667,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1816862720.0,854323200.0,1394679808.0,29553209344.0,76419.0,133459.0
13-04 02:48:05,1.249,0.167,98.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1816862720.0,854323200.0,1394679808.0,29553209344.0,74444.0,131484.0
13-04 02:48:06,2.005,0.0,97.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1816862720.0,854323200.0,1394679808.0,29553209344.0,430998.0,266902.0
13-04 02:48:07,4.610,0.671,94.384,0.251,0.0,0.084,0.0,110592.0,0.0,6.0,1711411200.0,854323200.0,1394692096.0,29658648576.0,2423950.0,508240.0
13-04 02:48:08,6.250,0.333,93.333,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1631191040.0,854323200.0,1394704384.0,29738856448.0,2812093.0,530926.0
13-04 02:48:09,5.828,0.416,93.589,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1642049536.0,854323200.0,1394712576.0,29727989760.0,2856280.0,544855.0
13-04 02:48:10,6.344,0.250,93.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1661906944.0,854323200.0,1394724864.0,29708120064.0,2646663.0,530686.0
13-04 02:48:11,4.904,0.499,94.514,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1689206784.0,854323200.0,1394728960.0,29680816128.0,3275653.0,578028.0
13-04 02:48:12,3.598,0.335,95.900,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1692336128.0,854323200.0,1394741248.0,29677674496.0,1247655.0,440570.0
13-04 02:48:13,4.606,0.419,94.807,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1705156608.0,854323200.0,1394745344.0,29664849920.0,2033475.0,512734.0
13-04 02:48:14,4.682,0.502,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744125952.0,854323200.0,1394753536.0,29625872384.0,3747320.0,608198.0
13-04 02:48:15,5.338,0.250,94.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1764474880.0,854323200.0,1394757632.0,29605519360.0,3273877.0,608689.0
13-04 02:48:16,5.096,0.167,94.737,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1771823104.0,854323200.0,1394769920.0,29598158848.0,2949140.0,600252.0
13-04 02:48:17,4.610,0.419,94.803,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1777364992.0,854327296.0,1394778112.0,29592604672.0,3221039.0,596282.0
13-04 02:48:18,4.181,0.251,95.401,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1778618368.0,854327296.0,1394794496.0,29591334912.0,3527461.0,619972.0
13-04 02:48:19,4.519,0.335,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1783631872.0,854327296.0,1394798592.0,29586317312.0,3272002.0,608492.0
13-04 02:48:20,4.174,0.334,95.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1783582720.0,854327296.0,1394810880.0,29586354176.0,3019364.0,580070.0
13-04 02:48:21,3.840,0.417,95.576,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1783422976.0,854327296.0,1394814976.0,29586509824.0,3687116.0,624902.0
13-04 02:48:22,3.759,0.251,95.656,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1783570432.0,854327296.0,1394827264.0,29586350080.0,3135690.0,574888.0
13-04 02:48:23,4.742,0.333,94.842,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1784995840.0,854327296.0,1394831360.0,29584920576.0,3530484.0,596859.0
13-04 02:48:24,4.104,0.168,95.729,0.0,0.0,0.0,0.0,147456.0,0.0,1.0,1787748352.0,854327296.0,1394839552.0,29582159872.0,3452057.0,593069.0
13-04 02:48:25,3.094,0.502,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788596224.0,854327296.0,1394847744.0,29581303808.0,3077470.0,560572.0
13-04 02:48:26,3.425,0.418,96.157,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1789378560.0,854327296.0,1394860032.0,29580509184.0,3268911.0,579904.0
13-04 02:48:27,3.943,0.168,95.638,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,1789059072.0,854331392.0,1394868224.0,29580816384.0,2890450.0,548271.0
13-04 02:48:28,2.691,0.252,96.888,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1789104128.0,854331392.0,1394876416.0,29580763136.0,3069889.0,559509.0
13-04 02:48:29,3.679,0.167,96.070,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,1789603840.0,854331392.0,1394884608.0,29580255232.0,3222122.0,577682.0
13-04 02:48:30,3.350,0.251,96.231,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1790451712.0,854331392.0,1394892800.0,29579399168.0,3044717.0,561363.0
13-04 02:48:31,4.128,0.253,95.619,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1794228224.0,854331392.0,1394896896.0,29575618560.0,3077287.0,569908.0
13-04 02:48:32,3.191,0.168,96.474,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1795960832.0,854331392.0,1394909184.0,29573873664.0,3049013.0,554542.0
13-04 02:48:33,3.673,0.167,95.910,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1798045696.0,854331392.0,1394917376.0,29571780608.0,2986816.0,570145.0
13-04 02:48:34,3.913,0.500,95.337,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1798451200.0,854331392.0,1394925568.0,29571366912.0,3144988.0,571772.0
13-04 02:48:35,4.188,0.335,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1802158080.0,854331392.0,1394933760.0,29567651840.0,2935694.0,553328.0
13-04 02:48:36,3.500,0.250,96.083,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1802747904.0,854331392.0,1394946048.0,29567049728.0,2339778.0,521762.0
13-04 02:48:37,2.261,0.251,97.152,0.168,0.0,0.168,0.0,98304.0,0.0,6.0,1803505664.0,854331392.0,1394950144.0,29566287872.0,968330.0,426745.0
13-04 02:48:38,3.923,0.334,95.576,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1804857344.0,854331392.0,1394962432.0,29564923904.0,3408319.0,623975.0
13-04 02:48:39,4.933,0.334,94.649,0.0,0.0,0.084,0.0,40960.0,0.0,4.0,1806028800.0,854331392.0,1394966528.0,29563748352.0,3639680.0,619027.0
13-04 02:48:40,2.768,0.336,96.728,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1806143488.0,854331392.0,1394978816.0,29563621376.0,2834211.0,564700.0
13-04 02:48:41,3.512,0.334,96.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1806901248.0,854331392.0,1394982912.0,29562859520.0,2852235.0,575082.0
13-04 02:48:42,3.509,0.501,95.656,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1807777792.0,854331392.0,1394995200.0,29561970688.0,3405772.0,606876.0
13-04 02:48:43,4.184,0.335,95.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1812996096.0,854331392.0,1395003392.0,29556744192.0,1937876.0,519535.0
13-04 02:48:44,3.008,0.501,96.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1813348352.0,854331392.0,1395011584.0,29556383744.0,2905596.0,548060.0
13-04 02:48:45,3.840,0.167,95.826,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1814106112.0,854331392.0,1395015680.0,29555621888.0,3553674.0,627349.0
13-04 02:48:46,3.175,0.501,96.157,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1814982656.0,854331392.0,1395027968.0,29554733056.0,3387268.0,557488.0
13-04 02:48:47,3.180,0.167,96.569,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1814593536.0,854331392.0,1395036160.0,29555113984.0,1914292.0,349658.0
13-04 02:48:48,1.083,0.167,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1814847488.0,854331392.0,1395036160.0,29554860032.0,367149.0,234555.0
13-04 02:48:49,0.671,0.335,98.994,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1815224320.0,854331392.0,1395040256.0,29554479104.0,95210.0,165225.0
13-04 02:48:50,1.087,0.167,98.662,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1815220224.0,854331392.0,1395044352.0,29554479104.0,92062.0,163645.0
13-04 02:48:51,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1815220224.0,854331392.0,1395044352.0,29554479104.0,93131.0,165340.0
13-04 02:48:52,0.752,0.167,98.914,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1815216128.0,854331392.0,1395048448.0,29554479104.0,93488.0,165687.0
13-04 02:48:53,1.170,0.251,98.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1814917120.0,854331392.0,1395048448.0,29554778112.0,103133.0,177227.0
13-04 02:48:54,4.118,0.420,95.462,0.0,0.0,0.0,0.0,143360.0,0.0,1.0,1815592960.0,854331392.0,1395052544.0,29554098176.0,2243282.0,542405.0
13-04 02:48:55,7.602,0.668,91.562,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1645002752.0,854331392.0,1395064832.0,29724676096.0,2948989.0,572911.0
13-04 02:48:56,6.683,0.418,92.815,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1658368000.0,854331392.0,1395089408.0,29711286272.0,3425413.0,600390.0
13-04 02:48:57,5.643,0.415,93.776,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1686855680.0,854331392.0,1395097600.0,29682790400.0,3479119.0,600842.0
13-04 02:48:58,6.192,0.084,93.473,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1699672064.0,854331392.0,1395105792.0,29669965824.0,3398907.0,615439.0
13-04 02:48:59,4.833,0.167,94.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1726902272.0,854331392.0,1395113984.0,29642727424.0,3208690.0,584329.0
13-04 02:49:00,5.990,0.333,93.594,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1761300480.0,854331392.0,1395126272.0,29608316928.0,3857374.0,642862.0
13-04 02:49:01,4.443,0.335,95.054,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1774403584.0,854331392.0,1395134464.0,29595205632.0,2960091.0,585629.0
13-04 02:49:02,5.180,0.418,94.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1779851264.0,854331392.0,1395142656.0,29589749760.0,3299746.0,614916.0
13-04 02:49:03,4.177,0.585,95.071,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1780707328.0,854331392.0,1395146752.0,29588889600.0,3510679.0,647810.0
13-04 02:49:04,4.366,0.336,95.130,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,1781805056.0,854331392.0,1395159040.0,29587779584.0,3557218.0,651530.0
13-04 02:49:05,5.800,0.414,93.703,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1784373248.0,854331392.0,1395163136.0,29585207296.0,3667478.0,660120.0
13-04 02:49:06,4.184,0.418,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1785442304.0,854331392.0,1395175424.0,29584125952.0,3438406.0,653792.0
13-04 02:49:07,4.184,0.418,95.146,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,1786609664.0,854331392.0,1395183616.0,29582950400.0,3846564.0,684990.0
13-04 02:49:08,4.348,0.251,95.234,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1787383808.0,854335488.0,1395195904.0,29582159872.0,2690853.0,602342.0
13-04 02:49:09,4.264,0.585,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1789538304.0,854335488.0,1395200000.0,29580001280.0,3382904.0,653328.0
13-04 02:49:10,4.261,0.251,95.238,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1789906944.0,854335488.0,1395212288.0,29579620352.0,3746919.0,671606.0
13-04 02:49:11,3.778,0.336,95.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790283776.0,854335488.0,1395216384.0,29579239424.0,4388143.0,713272.0
13-04 02:49:12,5.004,0.334,94.495,0.0,0.0,0.167,0.0,126976.0,0.0,4.0,1790398464.0,854335488.0,1395228672.0,29579112448.0,4047515.0,698906.0
13-04 02:49:13,3.601,0.503,95.645,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1791602688.0,854335488.0,1395232768.0,29577904128.0,2787200.0,626183.0
13-04 02:49:14,3.917,0.500,95.333,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,1792000000.0,854335488.0,1395245056.0,29577494528.0,3596033.0,667758.0
13-04 02:49:15,5.008,0.417,94.407,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1798029312.0,854335488.0,1395249152.0,29571461120.0,3822891.0,665085.0
13-04 02:49:16,4.663,0.416,94.921,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1798553600.0,854335488.0,1395261440.0,29570924544.0,4029895.0,697712.0
13-04 02:49:17,4.023,0.503,95.474,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1800355840.0,854335488.0,1395269632.0,29569114112.0,4365168.0,722952.0
13-04 02:49:18,4.742,0.582,94.260,0.166,0.0,0.250,0.0,28672.0,0.0,3.0,1801220096.0,854335488.0,1395281920.0,29568237568.0,3422269.0,649713.0
13-04 02:49:19,3.523,0.419,96.057,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801416704.0,854335488.0,1395290112.0,29568032768.0,4219675.0,688951.0
13-04 02:49:20,3.266,0.251,96.399,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1803788288.0,854335488.0,1395298304.0,29565652992.0,2518961.0,549761.0
13-04 02:49:21,4.845,0.251,94.653,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1803915264.0,854335488.0,1395302400.0,29565521920.0,4079040.0,688621.0
13-04 02:49:22,4.090,0.417,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1804566528.0,854335488.0,1395314688.0,29564858368.0,3993577.0,670106.0
13-04 02:49:23,3.933,0.335,95.481,0.084,0.0,0.167,0.0,28672.0,0.0,4.0,1803927552.0,854339584.0,1395318784.0,29565489152.0,3841928.0,660439.0
13-04 02:49:24,4.348,0.418,95.151,0.0,0.0,0.084,0.0,184320.0,0.0,1.0,1804894208.0,854339584.0,1395331072.0,29564510208.0,4038137.0,658299.0
13-04 02:49:25,4.355,0.168,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1805901824.0,854339584.0,1395339264.0,29563494400.0,3946445.0,657683.0
13-04 02:49:26,4.097,0.251,95.485,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1807892480.0,854339584.0,1395351552.0,29561491456.0,3442646.0,619660.0
13-04 02:49:27,3.685,0.335,95.980,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1808744448.0,854339584.0,1395355648.0,29560635392.0,3715809.0,642854.0
13-04 02:49:28,4.671,0.334,94.495,0.250,0.0,0.250,0.0,45056.0,0.0,5.0,1814667264.0,854339584.0,1395367936.0,29554700288.0,3332619.0,620533.0
13-04 02:49:29,3.676,0.251,95.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1815265280.0,854339584.0,1395372032.0,29554098176.0,3847729.0,643700.0
13-04 02:49:30,4.174,0.417,95.242,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1815638016.0,854339584.0,1395380224.0,29553717248.0,3927046.0,666756.0
13-04 02:49:31,4.837,0.417,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1816350720.0,854339584.0,1395388416.0,29552996352.0,3718391.0,629847.0
13-04 02:49:32,3.747,0.333,95.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1816379392.0,854339584.0,1395400704.0,29552955392.0,3708577.0,636032.0
13-04 02:49:33,4.040,0.253,95.539,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,1816748032.0,854339584.0,1395412992.0,29552574464.0,3782013.0,643157.0
13-04 02:49:34,1.838,0.167,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1816940544.0,854339584.0,1395412992.0,29552381952.0,1841630.0,384486.0
13-04 02:49:35,1.331,0.166,98.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1816997888.0,854339584.0,1395417088.0,29552320512.0,111334.0,197065.0
13-04 02:49:36,1.169,0.167,98.581,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1816997888.0,854339584.0,1395417088.0,29552320512.0,109851.0,196860.0
13-04 02:49:37,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1816997888.0,854339584.0,1395417088.0,29552320512.0,111102.0,197792.0
13-04 02:49:38,2.170,0.167,97.412,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1818136576.0,854339584.0,1395421184.0,29551177728.0,110267.0,196082.0
13-04 02:49:39,1.504,0.084,98.329,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,1819148288.0,854339584.0,1395425280.0,29550161920.0,114003.0,198827.0
13-04 02:49:40,3.010,0.167,96.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1820282880.0,854339584.0,1395433472.0,29549019136.0,1866478.0,518465.0
13-04 02:49:41,6.167,1.167,92.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1776848896.0,854339584.0,1395441664.0,29592444928.0,4269407.0,699472.0
13-04 02:49:42,4.177,0.334,95.322,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1781161984.0,854339584.0,1395453952.0,29588119552.0,2698329.0,589326.0
13-04 02:49:43,3.833,0.417,95.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1786748928.0,854339584.0,1395458048.0,29582528512.0,347382.0,440621.0
13-04 02:49:44,4.519,0.418,94.728,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,1791148032.0,854339584.0,1395466240.0,29578121216.0,4604016.0,763837.0
13-04 02:49:45,3.930,0.167,95.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1793966080.0,854339584.0,1395474432.0,29575294976.0,1297586.0,534350.0
13-04 02:49:46,3.664,0.333,95.754,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1801445376.0,854339584.0,1395486720.0,29567803392.0,1353155.0,538411.0
13-04 02:49:47,5.458,0.504,93.955,0.0,0.0,0.084,0.0,94208.0,0.0,4.0,1781567488.0,854339584.0,1395494912.0,29587673088.0,5863188.0,805172.0
13-04 02:49:48,5.311,0.415,94.108,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1785298944.0,854339584.0,1395511296.0,29583925248.0,3648109.0,684923.0
13-04 02:49:49,3.756,0.250,95.659,0.083,0.0,0.250,0.0,57344.0,0.0,6.0,1785098240.0,854339584.0,1395515392.0,29584121856.0,2516932.0,634110.0
13-04 02:49:50,5.602,0.669,93.562,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1787420672.0,854339584.0,1395523584.0,29581791232.0,5854527.0,848134.0
13-04 02:49:51,3.840,0.334,95.576,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1788329984.0,854339584.0,1395531776.0,29580873728.0,2794386.0,649699.0
13-04 02:49:52,5.079,0.250,94.505,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1792286720.0,854339584.0,1395544064.0,29576904704.0,3156151.0,715664.0
13-04 02:49:53,5.760,0.501,93.573,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1791967232.0,854339584.0,1395548160.0,29577220096.0,6285634.0,886702.0
13-04 02:49:54,3.264,0.251,96.234,0.251,0.0,0.0,0.0,180224.0,0.0,4.0,1792237568.0,854339584.0,1395560448.0,29576937472.0,1097936.0,565871.0
13-04 02:49:55,5.109,0.335,94.389,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1793847296.0,854339584.0,1395568640.0,29575319552.0,5084993.0,835252.0
13-04 02:49:56,4.866,0.336,94.631,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1797173248.0,854339584.0,1395576832.0,29571985408.0,3744091.0,771641.0
13-04 02:49:57,5.551,0.331,93.786,0.0,0.0,0.331,0.0,4096.0,0.0,2.0,1795760128.0,854339584.0,1395589120.0,29573386240.0,4752216.0,805033.0
13-04 02:49:58,4.599,0.334,94.816,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1796046848.0,854339584.0,1395593216.0,29573095424.0,4979464.0,852807.0
13-04 02:49:59,5.863,0.503,93.300,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,1796288512.0,854339584.0,1395605504.0,29572841472.0,6480014.0,1058970.0
13-04 02:50:00,5.268,0.502,94.064,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1798950912.0,854339584.0,1395609600.0,29570174976.0,5369193.0,966376.0
13-04 02:50:01,5.956,0.336,93.624,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1803038720.0,854339584.0,1395617792.0,29566078976.0,4700078.0,948653.0
13-04 02:50:02,5.588,0.250,93.995,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1805377536.0,854339584.0,1395625984.0,29563731968.0,3837886.0,910137.0
13-04 02:50:03,5.219,0.253,94.192,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1806413824.0,854339584.0,1395638272.0,29562683392.0,3232535.0,904173.0
13-04 02:50:04,4.599,0.669,94.482,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1806635008.0,854339584.0,1395646464.0,29562454016.0,3295442.0,937633.0
13-04 02:50:05,5.579,0.833,93.256,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1807388672.0,854339584.0,1395654656.0,29561692160.0,3619343.0,1000307.0
13-04 02:50:06,6.203,0.335,93.210,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1808343040.0,854339584.0,1395666944.0,29560725504.0,3312416.0,1011278.0
13-04 02:50:07,5.602,0.418,93.813,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1809403904.0,854339584.0,1395675136.0,29559656448.0,3261473.0,1038857.0
13-04 02:50:08,6.035,0.587,93.294,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1812385792.0,854339584.0,1395683328.0,29556666368.0,3342851.0,1107943.0
13-04 02:50:09,6.045,0.504,93.115,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,1812910080.0,854339584.0,1395695616.0,29556129792.0,3290110.0,1180061.0
13-04 02:50:10,5.877,0.504,93.535,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1815355392.0,854339584.0,1395703808.0,29553676288.0,3273343.0,1215430.0
13-04 02:50:11,6.605,0.585,92.475,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,1817595904.0,854339584.0,1395716096.0,29551423488.0,3630592.0,1264866.0
13-04 02:50:12,6.850,0.251,92.648,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1818951680.0,854339584.0,1395728384.0,29550055424.0,3700128.0,1318239.0
13-04 02:50:13,6.656,0.832,92.346,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1822240768.0,854339584.0,1395740672.0,29546754048.0,2176865.0,1229226.0
13-04 02:50:14,5.764,0.585,93.400,0.084,0.0,0.167,0.0,28672.0,0.0,5.0,1825402880.0,854339584.0,1395752960.0,29543579648.0,897634.0,1175307.0
13-04 02:50:15,6.902,0.337,92.340,0.0,0.0,0.421,0.0,0.0,0.0,0.0,1826869248.0,854339584.0,1395761152.0,29542105088.0,5092642.0,1559922.0
13-04 02:50:16,7.317,0.505,91.842,0.0,0.0,0.336,0.0,12288.0,0.0,2.0,1827807232.0,854339584.0,1395769344.0,29541158912.0,5180585.0,1581661.0
13-04 02:50:17,6.081,0.507,92.990,0.0,0.0,0.422,0.0,69632.0,0.0,1.0,1831313408.0,854339584.0,1395785728.0,29537636352.0,4095161.0,1542388.0
13-04 02:50:18,7.370,0.586,91.709,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1835028480.0,854339584.0,1395793920.0,29533913088.0,3572160.0,1524121.0
13-04 02:50:19,6.807,0.588,92.101,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,1836912640.0,854339584.0,1395806208.0,29532016640.0,3435436.0,1554208.0
13-04 02:50:20,6.650,0.748,92.269,0.0,0.0,0.333,0.0,4096.0,0.0,2.0,1839771648.0,854339584.0,1395834880.0,29529128960.0,2890192.0,1429742.0
13-04 02:50:21,5.653,0.499,93.599,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1844592640.0,854339584.0,1395838976.0,29524303872.0,584496.0,1234834.0
13-04 02:50:22,4.606,0.503,94.640,0.0,0.0,0.251,0.0,53248.0,0.0,8.0,1843351552.0,854339584.0,1395843072.0,29525540864.0,586684.0,1241469.0
13-04 02:50:23,4.766,0.585,94.314,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1843793920.0,854339584.0,1395843072.0,29525098496.0,590293.0,1246373.0
13-04 02:50:24,5.062,0.581,93.859,0.083,0.0,0.415,0.0,225280.0,0.0,4.0,1844293632.0,854339584.0,1395851264.0,29524590592.0,589848.0,1247506.0
13-04 02:50:25,4.862,0.671,94.216,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1844420608.0,854339584.0,1395851264.0,29524463616.0,589643.0,1244028.0
13-04 02:50:26,4.526,0.419,94.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1844412416.0,854339584.0,1395859456.0,29524463616.0,593201.0,1251030.0
13-04 02:50:27,4.118,0.756,94.790,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1844473856.0,854339584.0,1395859456.0,29524402176.0,596105.0,1251803.0
13-04 02:50:28,4.268,0.502,94.895,0.0,0.0,0.335,0.0,12288.0,0.0,2.0,1844404224.0,854339584.0,1395867648.0,29524463616.0,594905.0,1252360.0
13-04 02:50:29,5.311,0.664,93.527,0.249,0.0,0.249,0.0,32768.0,0.0,4.0,1844432896.0,854339584.0,1395871744.0,29524430848.0,589670.0,1244144.0
13-04 02:50:30,4.599,0.669,94.398,0.0,0.0,0.334,0.0,4096.0,0.0,2.0,1844142080.0,854339584.0,1395875840.0,29524717568.0,593094.0,1267974.0
13-04 02:50:31,5.145,0.581,93.942,0.0,0.0,0.332,0.0,0.0,0.0,0.0,1843978240.0,854339584.0,1395879936.0,29524877312.0,591625.0,1247207.0
13-04 02:50:32,5.390,0.746,93.615,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1843679232.0,854339584.0,1395879936.0,29525176320.0,592854.0,1248451.0
13-04 02:50:33,5.237,0.499,94.098,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,1843372032.0,854339584.0,1395884032.0,29525479424.0,592679.0,1246374.0
13-04 02:50:34,4.754,0.667,94.245,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1843372032.0,854339584.0,1395884032.0,29525479424.0,589895.0,1248283.0
13-04 02:50:35,4.626,0.589,94.533,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1843372032.0,854339584.0,1395884032.0,29525479424.0,754679.0,1327221.0
13-04 02:50:36,6.628,0.755,92.366,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1843752960.0,854339584.0,1395892224.0,29525090304.0,3172107.0,1695408.0
13-04 02:50:37,7.563,0.672,91.513,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1844822016.0,854339584.0,1395904512.0,29524008960.0,4037263.0,1780615.0
13-04 02:50:38,7.167,0.590,91.990,0.0,0.0,0.253,0.0,12288.0,0.0,2.0,1847177216.0,854339584.0,1395916800.0,29521641472.0,4177223.0,1817696.0
13-04 02:50:39,7.311,0.672,91.681,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1849028608.0,854339584.0,1395920896.0,29519785984.0,4124454.0,1845960.0
13-04 02:50:40,7.053,0.924,91.604,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,1851351040.0,854339584.0,1395929088.0,29517455360.0,3915526.0,1855611.0
13-04 02:50:41,8.305,0.503,90.772,0.0,0.0,0.419,0.0,4096.0,0.0,2.0,1851559936.0,854339584.0,1395937280.0,29517238272.0,3985865.0,1902897.0
13-04 02:50:42,8.718,0.671,90.360,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1851871232.0,854339584.0,1395949568.0,29516914688.0,4923169.0,2018439.0
13-04 02:50:43,8.536,0.837,90.209,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1852108800.0,854339584.0,1395953664.0,29516673024.0,4337380.0,2008094.0
13-04 02:50:44,8.047,0.503,90.947,0.0,0.0,0.503,0.0,16384.0,0.0,2.0,1853972480.0,854339584.0,1395965952.0,29514797056.0,3721204.0,2006291.0
13-04 02:50:45,8.932,0.584,89.983,0.0,0.0,0.501,0.0,16384.0,0.0,2.0,1855180800.0,854339584.0,1395970048.0,29513584640.0,4649016.0,2131215.0
13-04 02:50:46,9.213,0.670,89.782,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1857232896.0,854339584.0,1395982336.0,29511520256.0,4683847.0,2177398.0
13-04 02:50:47,8.536,0.586,90.460,0.0,0.0,0.418,0.0,81920.0,0.0,1.0,1860009984.0,854339584.0,1395994624.0,29508730880.0,4114880.0,2168206.0
13-04 02:50:48,9.742,0.749,89.176,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1864216576.0,854339584.0,1396006912.0,29504512000.0,4595395.0,2249707.0
13-04 02:50:49,8.634,1.006,89.858,0.0,0.0,0.503,0.0,8192.0,0.0,2.0,1867431936.0,854339584.0,1396015104.0,29501288448.0,3405329.0,2182483.0
13-04 02:50:50,9.030,0.753,89.465,0.251,0.0,0.502,0.0,45056.0,0.0,5.0,1868439552.0,854339584.0,1396027392.0,29500268544.0,5269790.0,2370490.0
13-04 02:50:51,10.067,0.671,88.926,0.0,0.0,0.336,0.0,4096.0,0.0,2.0,1871425536.0,854339584.0,1396039680.0,29497270272.0,4434548.0,2351951.0
13-04 02:50:52,8.312,1.008,90.260,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1874145280.0,854339584.0,1396051968.0,29494538240.0,4304024.0,2360457.0
13-04 02:50:53,9.715,0.754,89.280,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1876525056.0,854339584.0,1396060160.0,29492150272.0,4452796.0,2449573.0
13-04 02:50:54,9.304,1.174,89.103,0.0,0.0,0.419,0.0,151552.0,0.0,2.0,1880764416.0,854339584.0,1396072448.0,29487898624.0,4305758.0,2471032.0
13-04 02:50:55,8.824,1.092,89.580,0.084,0.0,0.420,0.0,45056.0,0.0,5.0,1880707072.0,854339584.0,1396084736.0,29487943680.0,4858689.0,2557217.0
13-04 02:50:56,9.756,0.757,88.982,0.0,0.0,0.505,0.0,0.0,0.0,0.0,1881456640.0,854339584.0,1396092928.0,29487185920.0,4276633.0,2539470.0
13-04 02:50:57,9.766,0.668,89.232,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1885528064.0,854339584.0,1396105216.0,29483102208.0,4329877.0,2569001.0
13-04 02:50:58,9.548,1.256,88.861,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1887752192.0,854339584.0,1396117504.0,29480865792.0,4069798.0,2580147.0
13-04 02:50:59,10.209,1.172,88.033,0.0,0.0,0.586,0.0,8192.0,0.0,1.0,1886314496.0,854339584.0,1396125696.0,29482295296.0,4489104.0,2637455.0
13-04 02:51:00,9.068,0.756,89.589,0.252,0.0,0.336,0.0,40960.0,0.0,5.0,1888681984.0,854343680.0,1396137984.0,29479911424.0,4811250.0,2699235.0
13-04 02:51:01,10.926,1.084,87.490,0.0,0.0,0.500,0.0,4096.0,0.0,2.0,1891737600.0,854343680.0,1396146176.0,29476847616.0,4471661.0,2721998.0
13-04 02:51:02,9.705,0.928,88.861,0.0,0.0,0.506,0.0,12288.0,0.0,3.0,1895890944.0,854343680.0,1396158464.0,29472681984.0,4372503.0,2753967.0
13-04 02:51:03,9.524,1.003,89.056,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1898229760.0,854343680.0,1396166656.0,29470334976.0,4523877.0,2821443.0
13-04 02:51:04,11.139,1.005,87.521,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1900621824.0,854343680.0,1396178944.0,29467930624.0,4677822.0,2851562.0
13-04 02:51:05,10.226,0.587,88.768,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,1902526464.0,854343680.0,1396191232.0,29466013696.0,4409874.0,2846625.0
13-04 02:51:06,9.145,0.931,89.670,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,1906950144.0,854343680.0,1396199424.0,29461581824.0,3541045.0,2828686.0
13-04 02:51:07,8.677,1.011,89.890,0.0,0.0,0.421,0.0,0.0,0.0,0.0,1908793344.0,854343680.0,1396211712.0,29459726336.0,2287585.0,2754592.0
13-04 02:51:08,10.972,1.256,87.186,0.0,0.0,0.586,0.0,0.0,0.0,0.0,1909297152.0,854343680.0,1396224000.0,29459210240.0,6744698.0,3173181.0
13-04 02:51:09,11.883,1.004,86.695,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1907445760.0,854343680.0,1396240384.0,29461045248.0,5472534.0,3072804.0
13-04 02:51:10,10.411,1.259,87.741,0.084,0.0,0.504,0.0,16384.0,0.0,2.0,1911930880.0,854343680.0,1396260864.0,29456539648.0,4343291.0,3024246.0
13-04 02:51:11,10.747,0.756,87.993,0.0,0.0,0.504,0.0,12288.0,0.0,2.0,1915359232.0,854343680.0,1396281344.0,29453090816.0,5010747.0,3113768.0
13-04 02:51:12,10.953,0.836,87.375,0.0,0.0,0.836,0.0,0.0,0.0,0.0,1920311296.0,854343680.0,1396310016.0,29448110080.0,4471602.0,3101598.0
13-04 02:51:13,10.151,0.839,88.507,0.0,0.0,0.503,0.0,0.0,0.0,0.0,1923182592.0,854343680.0,1396334592.0,29445214208.0,4562251.0,3136804.0
13-04 02:51:14,11.474,0.670,87.437,0.0,0.0,0.419,0.0,4096.0,0.0,2.0,1927745536.0,854343680.0,1396355072.0,29440630784.0,3680663.0,3102452.0
13-04 02:51:15,9.773,1.095,88.711,0.084,0.0,0.337,0.0,16384.0,0.0,2.0,1931403264.0,854343680.0,1396379648.0,29436948480.0,4790364.0,3199339.0
13-04 02:51:16,10.261,1.009,88.141,0.084,0.0,0.505,0.0,16384.0,0.0,2.0,1934315520.0,854343680.0,1396400128.0,29434015744.0,4110274.0,3187159.0
13-04 02:51:17,9.213,0.754,89.698,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1934360576.0,854343680.0,1396412416.0,29433958400.0,2776206.0,3088073.0
13-04 02:51:18,9.556,1.257,88.600,0.0,0.0,0.587,0.0,0.0,0.0,0.0,1923248128.0,854343680.0,1396432896.0,29445050368.0,2622589.0,3059242.0
13-04 02:51:19,8.564,0.924,90.176,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1922666496.0,854343680.0,1396449280.0,29445615616.0,2557132.0,3056632.0
13-04 02:51:20,10.134,1.173,88.275,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,1922813952.0,854343680.0,1396469760.0,29445447680.0,2621979.0,3065110.0
13-04 02:51:21,8.732,0.756,90.008,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1922379776.0,854343680.0,1396486144.0,29445865472.0,2712771.0,3082552.0
13-04 02:51:22,10.282,1.078,87.977,0.0,0.0,0.663,0.0,98304.0,0.0,3.0,1913516032.0,854343680.0,1396502528.0,29454712832.0,2530005.0,3045826.0
13-04 02:51:23,8.634,1.006,89.941,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1913004032.0,854343680.0,1396518912.0,29455208448.0,2630862.0,3057282.0
13-04 02:51:24,9.791,0.837,88.870,0.0,0.0,0.502,0.0,405504.0,0.0,3.0,1912803328.0,854343680.0,1396535296.0,29455392768.0,2746883.0,3090890.0
13-04 02:51:25,9.349,1.169,88.815,0.167,0.0,0.501,0.0,32768.0,0.0,5.0,1912209408.0,854343680.0,1396572160.0,29455949824.0,2536195.0,3053772.0
13-04 02:51:26,9.683,0.751,89.149,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1912729600.0,854343680.0,1396584448.0,29455417344.0,2570689.0,3044654.0
13-04 02:51:27,9.599,1.002,89.065,0.0,0.0,0.334,0.0,32768.0,0.0,3.0,1911439360.0,854343680.0,1396596736.0,29456695296.0,2624248.0,3059850.0
13-04 02:51:28,9.129,1.005,89.280,0.0,0.0,0.586,0.0,0.0,0.0,0.0,1911390208.0,854343680.0,1396613120.0,29456728064.0,2601809.0,3018049.0
13-04 02:51:29,8.536,0.669,90.377,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1911496704.0,854343680.0,1396633600.0,29456601088.0,1804642.0,2899096.0
13-04 02:51:30,8.555,1.246,89.701,0.083,0.0,0.415,0.0,16384.0,0.0,2.0,1911975936.0,854343680.0,1396662272.0,29456093184.0,1306139.0,2801220.0
13-04 02:51:31,7.943,0.585,90.970,0.0,0.0,0.502,0.0,0.0,0.0,0.0,1912414208.0,854343680.0,1396682752.0,29455634432.0,1296887.0,2796764.0
13-04 02:51:32,8.180,0.751,90.651,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1912410112.0,854343680.0,1396711424.0,29455609856.0,1290183.0,2791690.0
13-04 02:51:33,9.492,0.833,89.425,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1911914496.0,854343680.0,1396736000.0,29456080896.0,1291394.0,2790085.0
13-04 02:51:34,8.347,0.751,90.651,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,1910009856.0,854343680.0,1396760576.0,29457960960.0,1299795.0,2799757.0
13-04 02:51:35,7.256,0.917,91.243,0.250,0.0,0.334,0.0,28672.0,0.0,3.0,1909600256.0,854343680.0,1396785152.0,29458345984.0,1292399.0,2794549.0
13-04 02:51:36,9.273,0.668,89.641,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1910120448.0,854343680.0,1396805632.0,29457805312.0,1287483.0,2785432.0
13-04 02:51:37,7.853,0.919,90.977,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,1910386688.0,854343680.0,1396834304.0,29457510400.0,1297691.0,2795638.0
13-04 02:51:38,8.696,0.669,90.301,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,1904652288.0,854343680.0,1396854784.0,29463224320.0,1288320.0,2786403.0
13-04 02:51:39,7.660,0.749,90.841,0.0,0.0,0.749,0.0,0.0,0.0,0.0,1904119808.0,854343680.0,1396879360.0,29463732224.0,1293568.0,2792660.0
13-04 02:51:40,8.264,0.835,90.484,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,1904443392.0,854343680.0,1396903936.0,29463384064.0,1283740.0,2772440.0
13-04 02:51:41,8.605,0.919,90.226,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1903144960.0,854343680.0,1396924416.0,29464662016.0,1295446.0,2799769.0
13-04 02:51:42,7.197,0.753,91.464,0.0,0.0,0.586,0.0,0.0,0.0,0.0,1900494848.0,854343680.0,1396932608.0,29467303936.0,1289020.0,2789822.0
13-04 02:51:43,8.543,0.670,90.536,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1897906176.0,854343680.0,1396936704.0,29469888512.0,1288498.0,2789005.0
13-04 02:51:44,7.531,0.837,91.381,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1897549824.0,854343680.0,1396953088.0,29470228480.0,1292376.0,2787814.0
13-04 02:51:45,7.557,0.672,91.100,0.168,0.0,0.504,0.0,16384.0,0.0,2.0,1897795584.0,854343680.0,1396957184.0,29469978624.0,1289705.0,2793095.0
13-04 02:51:46,8.354,0.585,90.727,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1898278912.0,854343680.0,1396965376.0,29469487104.0,1299815.0,2798396.0
13-04 02:51:47,8.020,0.835,90.810,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1897922560.0,854343680.0,1396969472.0,29469839360.0,1291089.0,2792510.0
13-04 02:51:48,7.712,0.671,91.282,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,1897922560.0,854343680.0,1396969472.0,29469839360.0,1287766.0,2786852.0
13-04 02:51:49,7.718,0.755,91.191,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1895194624.0,854343680.0,1396969472.0,29472567296.0,1292620.0,2796429.0
13-04 02:51:50,6.981,0.925,91.842,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1894830080.0,854343680.0,1396973568.0,29472927744.0,1290440.0,2793390.0
13-04 02:51:51,8.590,0.834,90.158,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,1895260160.0,854343680.0,1396973568.0,29472497664.0,1293950.0,2792758.0
13-04 02:51:52,7.245,0.674,91.660,0.0,0.0,0.421,0.0,0.0,0.0,0.0,1895059456.0,854343680.0,1396973568.0,29472698368.0,1286481.0,2788294.0
13-04 02:51:53,7.860,0.753,91.054,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1895260160.0,854343680.0,1396973568.0,29472497664.0,1294304.0,2797673.0
13-04 02:51:54,8.104,0.668,90.894,0.0,0.0,0.334,0.0,344064.0,0.0,3.0,1895227392.0,854343680.0,1396981760.0,29472522240.0,1296773.0,2798621.0
13-04 02:51:55,7.137,0.672,91.940,0.0,0.0,0.252,0.0,4096.0,0.0,2.0,1895239680.0,854343680.0,1397002240.0,29472489472.0,1300045.0,2794927.0
13-04 02:51:56,8.180,1.002,90.317,0.167,0.0,0.334,0.0,24576.0,0.0,2.0,1892245504.0,854343680.0,1397006336.0,29475479552.0,1287386.0,2786975.0
13-04 02:51:57,7.256,1.001,91.159,0.0,0.0,0.584,0.0,126976.0,0.0,1.0,1892642816.0,854343680.0,1397006336.0,29475082240.0,1288142.0,2789252.0
13-04 02:51:58,8.013,0.668,90.985,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1892315136.0,854343680.0,1397006336.0,29475409920.0,1286743.0,2781827.0
13-04 02:51:59,7.866,1.004,90.879,0.0,0.0,0.251,0.0,45056.0,0.0,6.0,1892311040.0,854343680.0,1397010432.0,29475409920.0,1286107.0,2787583.0
13-04 02:52:00,7.976,0.840,90.932,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1891950592.0,854343680.0,1397010432.0,29475770368.0,1290991.0,2790706.0
13-04 02:52:01,7.940,0.910,90.571,0.0,0.0,0.579,0.0,0.0,0.0,0.0,1892306944.0,854343680.0,1397014528.0,29475409920.0,1285581.0,2786005.0
13-04 02:52:02,7.906,0.757,90.749,0.168,0.0,0.421,0.0,12288.0,0.0,2.0,1892093952.0,854343680.0,1397014528.0,29475622912.0,1291111.0,2787950.0
13-04 02:52:03,6.706,0.838,92.037,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1891954688.0,854343680.0,1397018624.0,29475758080.0,1295185.0,2792497.0
13-04 02:52:04,11.445,2.172,85.965,0.0,0.0,0.418,0.0,20480.0,0.0,4.0,1193054208.0,854343680.0,1397055488.0,30174621696.0,1228061.0,2631215.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191936000.0,854343680.0,1396977664.0,30175817728.0,4910.0,3837.0
13-04 02:52:06,3.255,0.751,95.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1201766400.0,854343680.0,1396977664.0,30165987328.0,17924.0,20216.0
13-04 02:52:07,0.752,0.585,97.911,0.752,0.0,0.0,0.0,0.0,0.0,0.0,1212084224.0,854343680.0,1397010432.0,30155636736.0,110540.0,106956.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-30.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","filthy-daughter",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.709,0.470,97.648,0.128,0.0,0.046,4887.008,1289972.161,0.622,7.000,1720324096.0,1048780800.0,2793783296.0,28056186880.0,0.0,0.0
13-04 02:31:15,1.743,0.083,98.174,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1719103488.0,1048780800.0,2795057152.0,28056133632.0,3903373.0,43102.0
13-04 02:31:16,0.0,0.084,99.499,0.418,0.0,0.0,0.0,487424.0,0.0,6.0,1718882304.0,1048780800.0,2795307008.0,28056104960.0,11829.0,880478.0
13-04 02:31:17,0.417,0.167,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1718923264.0,1048780800.0,2795491328.0,28055879680.0,1778938.0,22042.0
13-04 02:31:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1719291904.0,1048780800.0,2795495424.0,28055506944.0,9547.0,21143.0
13-04 02:31:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1719287808.0,1048780800.0,2795499520.0,28055506944.0,5647.0,5333.0
13-04 02:31:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1719287808.0,1048780800.0,2795499520.0,28055506944.0,4876.0,4705.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1719287808.0,1048780800.0,2795499520.0,28055506944.0,5002.0,3674.0
13-04 02:31:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,2.0,1719283712.0,1048780800.0,2795503616.0,28055506944.0,6760.0,6594.0
13-04 02:31:23,4.762,0.334,94.737,0.0,0.0,0.167,0.0,98304.0,0.0,24.0,1719189504.0,1048780800.0,2795503616.0,28055601152.0,2802878.0,305802.0
13-04 02:31:24,4.603,0.669,92.887,1.674,0.0,0.167,0.0,2285568.0,0.0,26.0,1718300672.0,1048780800.0,2799800320.0,28052193280.0,8536852.0,5652191.0
13-04 02:31:25,5.872,0.671,91.695,1.678,0.0,0.084,4096.0,2285568.0,1.0,25.0,1718648832.0,1048784896.0,2804772864.0,28046868480.0,11890197.0,6227778.0
13-04 02:31:26,5.029,1.090,91.869,1.928,0.0,0.084,0.0,2326528.0,0.0,26.0,1717927936.0,1048784896.0,2809901056.0,28042461184.0,11643147.0,5981140.0
13-04 02:31:27,5.649,0.759,91.062,2.361,0.0,0.169,0.0,2920448.0,0.0,46.0,1717940224.0,1048784896.0,2815717376.0,28036632576.0,13639473.0,6113720.0
13-04 02:31:28,5.719,0.925,91.085,2.103,0.0,0.168,0.0,2301952.0,0.0,28.0,1718804480.0,1048784896.0,2820870144.0,28030615552.0,13069369.0,7076552.0
13-04 02:31:29,5.068,0.760,92.399,1.689,0.0,0.084,0.0,2293760.0,0.0,24.0,1719410688.0,1048784896.0,2825609216.0,28025270272.0,13237902.0,5968194.0
13-04 02:31:30,6.198,0.838,91.290,1.508,0.0,0.168,0.0,2281472.0,0.0,24.0,1719820288.0,1048784896.0,2830585856.0,28019884032.0,13870667.0,5980248.0
13-04 02:31:31,6.255,0.751,90.909,1.835,0.0,0.250,0.0,2285568.0,0.0,26.0,1715015680.0,1048784896.0,2835554304.0,28019720192.0,12586824.0,5989863.0
13-04 02:31:32,6.119,1.006,90.863,1.928,0.0,0.084,0.0,2826240.0,0.0,26.0,1713762304.0,1048784896.0,2841567232.0,28014960640.0,12752630.0,6090743.0
13-04 02:31:33,4.874,0.840,92.101,2.017,0.0,0.168,0.0,2301952.0,0.0,28.0,1714384896.0,1048784896.0,2846244864.0,28009660416.0,12538907.0,6947488.0
13-04 02:31:34,5.667,1.0,91.833,1.333,0.0,0.167,0.0,1708032.0,0.0,18.0,1715900416.0,1048784896.0,2850856960.0,28003532800.0,12845384.0,4858361.0
13-04 02:31:35,6.355,0.753,90.134,2.425,0.0,0.334,0.0,2854912.0,0.0,31.0,1716350976.0,1048784896.0,2856247296.0,27997691904.0,12926394.0,7221598.0
13-04 02:31:36,6.162,1.082,90.924,1.665,0.0,0.167,0.0,2289664.0,0.0,27.0,1716080640.0,1048784896.0,2861850624.0,27992358912.0,13291320.0,6011603.0
13-04 02:31:37,5.537,0.839,90.604,2.768,0.0,0.252,0.0,56287232.0,0.0,114.0,1715793920.0,1048784896.0,2866515968.0,27987980288.0,13136394.0,4920584.0
13-04 02:31:38,5.917,1.250,90.167,2.583,0.0,0.083,0.0,10756096.0,0.0,43.0,1715945472.0,1048784896.0,2871414784.0,27982929920.0,11689150.0,7105101.0
13-04 02:31:39,5.848,0.668,91.479,1.671,0.0,0.334,0.0,2277376.0,0.0,24.0,1716539392.0,1048784896.0,2876538880.0,27977211904.0,13158296.0,5935507.0
13-04 02:31:40,6.035,0.754,91.031,2.012,0.0,0.168,0.0,2846720.0,0.0,31.0,1716539392.0,1048784896.0,2882088960.0,27971661824.0,13202767.0,7141985.0
13-04 02:31:41,5.448,0.838,91.618,1.844,0.0,0.251,0.0,2281472.0,0.0,24.0,1716736000.0,1048784896.0,2887217152.0,27966337024.0,12600326.0,6023216.0
13-04 02:31:42,5.750,1.0,91.333,1.667,0.0,0.250,0.0,2289664.0,0.0,26.0,1716383744.0,1048784896.0,2892148736.0,27961757696.0,11312843.0,6016951.0
13-04 02:31:43,5.197,0.922,92.037,1.676,0.0,0.168,0.0,2277376.0,0.0,24.0,1715675136.0,1048784896.0,2897833984.0,27956781056.0,12509673.0,5961492.0
13-04 02:31:44,5.659,0.845,91.639,1.689,0.0,0.169,0.0,2285568.0,0.0,24.0,1716953088.0,1048784896.0,2902888448.0,27950448640.0,14382623.0,6057420.0
13-04 02:31:45,5.551,0.505,91.926,1.766,0.0,0.252,0.0,3010560.0,0.0,38.0,1716158464.0,1048784896.0,2908237824.0,27945893888.0,12571259.0,6018089.0
13-04 02:31:46,5.995,0.916,90.674,1.998,0.0,0.416,0.0,2281472.0,0.0,25.0,1716490240.0,1048784896.0,2913165312.0,27940634624.0,13554606.0,7076267.0
13-04 02:31:47,5.745,1.332,90.924,1.665,0.0,0.333,0.0,2338816.0,0.0,28.0,1717256192.0,1048784896.0,2918002688.0,27935031296.0,12718630.0,6015546.0
13-04 02:31:48,4.958,0.924,92.185,1.681,0.0,0.252,0.0,2273280.0,0.0,24.0,1717018624.0,1048784896.0,2923098112.0,27930173440.0,12665567.0,5917885.0
13-04 02:31:49,5.931,0.919,91.145,1.754,0.0,0.251,0.0,2281472.0,0.0,24.0,1717735424.0,1048784896.0,2928062464.0,27924492288.0,12801288.0,6054622.0
13-04 02:31:50,5.435,1.087,91.722,1.589,0.0,0.167,0.0,2281472.0,0.0,24.0,1717338112.0,1048784896.0,2933190656.0,27919761408.0,13312828.0,5940296.0
13-04 02:31:51,6.578,1.082,89.759,2.415,0.0,0.167,0.0,2842624.0,0.0,30.0,1715159040.0,1048784896.0,2938974208.0,27916156928.0,13481437.0,6447689.0
13-04 02:31:52,5.681,1.253,90.977,1.838,0.0,0.251,0.0,2342912.0,0.0,29.0,1713573888.0,1048784896.0,2943672320.0,27913043968.0,12639865.0,6736833.0
13-04 02:31:53,6.633,1.327,90.050,1.824,0.0,0.166,0.0,2281472.0,0.0,24.0,1711095808.0,1048784896.0,2948984832.0,27910209536.0,13813892.0,6042332.0
13-04 02:31:54,4.439,0.838,92.881,1.591,0.0,0.251,0.0,2285568.0,0.0,26.0,1710678016.0,1048784896.0,2954272768.0,27905339392.0,8979534.0,5299946.0
13-04 02:31:55,4.023,0.838,93.127,1.760,0.0,0.251,0.0,2826240.0,0.0,26.0,1710288896.0,1048784896.0,2959568896.0,27900432384.0,6086531.0,5324944.0
13-04 02:31:56,5.021,0.753,92.134,1.841,0.0,0.251,0.0,2285568.0,0.0,24.0,1710260224.0,1048784896.0,2964942848.0,27895087104.0,11754360.0,7245854.0
13-04 02:31:57,5.863,0.838,91.709,1.424,0.0,0.168,0.0,2277376.0,0.0,24.0,1710206976.0,1048784896.0,2969645056.0,27890438144.0,13742848.0,5973664.0
13-04 02:31:58,6.650,0.998,90.191,1.746,0.0,0.416,0.0,2322432.0,0.0,30.0,1710264320.0,1048784896.0,2975207424.0,27884818432.0,13674808.0,7219585.0
13-04 02:31:59,6.146,0.997,90.615,1.993,0.0,0.249,4096.0,2281472.0,1.0,25.0,1710866432.0,1048788992.0,2979753984.0,27879665664.0,13121182.0,5996617.0
13-04 02:32:00,5.378,0.840,92.017,1.597,0.0,0.168,0.0,2297856.0,0.0,24.0,1711517696.0,1048788992.0,2984939520.0,27873828864.0,13835404.0,5943546.0
13-04 02:32:01,5.523,1.088,91.548,1.757,0.0,0.084,0.0,2269184.0,0.0,24.0,1711194112.0,1048788992.0,2990014464.0,27869077504.0,13307057.0,5973048.0
13-04 02:32:02,6.218,0.756,91.092,1.849,0.0,0.084,0.0,2338816.0,0.0,36.0,1711915008.0,1048788992.0,2995027968.0,27863343104.0,13249036.0,5978974.0
13-04 02:32:03,5.714,0.924,91.008,2.185,0.0,0.168,0.0,2859008.0,0.0,32.0,1711742976.0,1048788992.0,3000889344.0,27857653760.0,13920671.0,7142815.0
13-04 02:32:04,1.928,0.084,97.988,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715372032.0,1048788992.0,3001778176.0,27853135872.0,9923870.0,113917.0
13-04 02:32:05,0.750,0.167,98.833,0.250,0.0,0.0,0.0,159744.0,0.0,6.0,1715396608.0,1048788992.0,3001782272.0,27853107200.0,2439831.0,184524.0
13-04 02:32:06,1.002,0.083,98.915,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1716047872.0,1048788992.0,3001892864.0,27852345344.0,439248.0,72302.0
13-04 02:32:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,51863552.0,0.0,83.0,1716424704.0,1048788992.0,3001896960.0,27851964416.0,6358.0,19033.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,26378240.0,0.0,42.0,1716146176.0,1048788992.0,3001905152.0,27852234752.0,6630.0,6035.0
13-04 02:32:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716146176.0,1048788992.0,3001905152.0,27852234752.0,5199.0,5123.0
13-04 02:32:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716142080.0,1048788992.0,3001909248.0,27852234752.0,8551.0,7433.0
13-04 02:32:11,0.084,0.0,99.749,0.167,0.0,0.0,0.0,40960.0,0.0,2.0,1716137984.0,1048788992.0,3001913344.0,27852234752.0,9641.0,8583.0
13-04 02:32:12,4.007,0.250,95.743,0.0,0.0,0.0,0.0,86016.0,0.0,21.0,1714044928.0,1048788992.0,3001913344.0,27854327808.0,1255839.0,213265.0
13-04 02:32:13,4.678,0.835,92.982,1.337,0.0,0.167,0.0,2277376.0,0.0,24.0,1713975296.0,1048788992.0,3006189568.0,27850121216.0,8943975.0,5922987.0
13-04 02:32:14,6.114,1.089,90.955,1.591,0.0,0.251,0.0,2318336.0,0.0,26.0,1714708480.0,1048788992.0,3011031040.0,27844546560.0,14074271.0,6107489.0
13-04 02:32:15,5.588,1.168,91.076,1.918,0.0,0.250,0.0,2830336.0,0.0,26.0,1714585600.0,1048788992.0,3016974336.0,27838726144.0,12578281.0,6030087.0
13-04 02:32:16,5.294,1.092,91.513,2.017,0.0,0.084,0.0,2326528.0,0.0,31.0,1713164288.0,1048788992.0,3021664256.0,27835457536.0,12636329.0,7049070.0
13-04 02:32:17,5.537,1.091,91.359,1.846,0.0,0.168,0.0,2297856.0,0.0,26.0,1712779264.0,1048788992.0,3026882560.0,27830624256.0,13508525.0,6027135.0
13-04 02:32:18,6.005,0.834,91.243,1.751,0.0,0.167,0.0,2273280.0,0.0,24.0,1712283648.0,1048788992.0,3032158208.0,27825844224.0,13263186.0,6025292.0
13-04 02:32:19,5.369,1.091,91.443,1.846,0.0,0.252,0.0,2293760.0,0.0,26.0,1712803840.0,1048788992.0,3037118464.0,27820363776.0,12772327.0,6055030.0
13-04 02:32:20,6.422,0.917,90.659,1.918,0.0,0.083,0.0,2985984.0,0.0,37.0,1712242688.0,1048788992.0,3042705408.0,27815337984.0,13159925.0,7175931.0
13-04 02:32:21,5.764,1.003,91.312,1.754,0.0,0.167,0.0,2273280.0,0.0,24.0,1712599040.0,1048788992.0,3048251392.0,27809435648.0,13334342.0,5993015.0
13-04 02:32:22,5.490,0.676,91.976,1.689,0.0,0.169,0.0,2301952.0,0.0,26.0,1713053696.0,1048788992.0,3053522944.0,27803709440.0,12999485.0,6031063.0
13-04 02:32:23,5.281,0.754,92.205,1.676,0.0,0.084,0.0,2273280.0,0.0,24.0,1712226304.0,1048788992.0,3058180096.0,27799879680.0,11837752.0,5905085.0
13-04 02:32:24,5.719,0.925,91.505,1.682,0.0,0.168,0.0,2859008.0,0.0,29.0,1711210496.0,1048788992.0,3063836672.0,27795238912.0,11944310.0,6089365.0
13-04 02:32:25,4.174,0.751,93.489,1.503,0.0,0.083,0.0,1736704.0,0.0,22.0,1711525888.0,1048788992.0,3068186624.0,27790573568.0,6071407.0,4309722.0
13-04 02:32:26,4.845,0.501,93.901,0.501,0.0,0.251,0.0,577536.0,0.0,8.0,1711714304.0,1048788992.0,3070111744.0,27788460032.0,8439114.0,3748464.0
13-04 02:32:27,6.839,1.251,87.990,3.586,0.0,0.334,0.0,4558848.0,0.0,48.0,1711620096.0,1048788992.0,3079114752.0,27779551232.0,14717095.0,10863410.0
13-04 02:32:28,6.349,0.668,90.894,2.005,0.0,0.084,0.0,2846720.0,0.0,30.0,1711833088.0,1048788992.0,3084546048.0,27773906944.0,13331413.0,6011996.0
13-04 02:32:29,6.318,1.081,90.607,1.663,0.0,0.333,0.0,2297856.0,0.0,26.0,1712435200.0,1048788992.0,3089719296.0,27768131584.0,13417174.0,7111316.0
13-04 02:32:30,5.659,0.760,91.554,1.774,0.0,0.253,0.0,2273280.0,0.0,24.0,1712484352.0,1048788992.0,3094884352.0,27762917376.0,14481919.0,6055738.0
13-04 02:32:31,4.971,0.758,92.081,2.022,0.0,0.168,4096.0,2338816.0,1.0,27.0,1712455680.0,1048793088.0,3100045312.0,27757780992.0,13448135.0,5932150.0
13-04 02:32:32,6.894,0.748,90.282,1.827,0.0,0.249,0.0,2818048.0,0.0,26.0,1711984640.0,1048793088.0,3105411072.0,27752886272.0,11636874.0,6064982.0
13-04 02:32:33,5.448,1.006,91.450,1.928,0.0,0.168,0.0,2310144.0,0.0,28.0,1711792128.0,1048793088.0,3110629376.0,27747860480.0,13080153.0,6774094.0
13-04 02:32:34,6.940,0.753,90.301,1.756,0.0,0.251,0.0,2293760.0,0.0,26.0,1712582656.0,1048793088.0,3115741184.0,27741958144.0,14211948.0,6463650.0
13-04 02:32:35,6.043,1.076,91.060,1.573,0.0,0.248,0.0,2281472.0,0.0,24.0,1712312320.0,1048793088.0,3120787456.0,27737182208.0,13221812.0,5927680.0
13-04 02:32:36,5.705,0.839,91.611,1.678,0.0,0.168,0.0,2277376.0,0.0,24.0,1713467392.0,1048793088.0,3125985280.0,27730829312.0,13560673.0,5978986.0
13-04 02:32:37,6.511,1.002,90.150,2.087,0.0,0.250,0.0,2887680.0,0.0,40.0,1714786304.0,1048793088.0,3131604992.0,27723890688.0,13732746.0,6098118.0
13-04 02:32:38,4.886,0.842,92.249,1.685,0.0,0.337,0.0,2297856.0,0.0,28.0,1715150848.0,1048793088.0,3136679936.0,27718451200.0,13249286.0,7086412.0
13-04 02:32:39,5.387,0.842,91.835,1.684,0.0,0.253,0.0,2289664.0,0.0,24.0,1715560448.0,1048793088.0,3141763072.0,27712958464.0,14241581.0,5973176.0
13-04 02:32:40,5.542,0.756,91.856,1.679,0.0,0.168,0.0,2293760.0,0.0,26.0,1715990528.0,1048793088.0,3146891264.0,27707400192.0,13266608.0,6010261.0
13-04 02:32:41,6.088,1.418,90.659,1.668,0.0,0.167,0.0,2281472.0,0.0,24.0,1715924992.0,1048793088.0,3151908864.0,27702448128.0,13460505.0,6041879.0
13-04 02:32:42,5.936,0.753,90.886,2.174,0.0,0.251,0.0,2846720.0,0.0,30.0,1714585600.0,1048793088.0,3157504000.0,27698192384.0,12624087.0,6542945.0
13-04 02:32:43,5.863,0.921,91.290,1.759,0.0,0.168,0.0,2273280.0,0.0,23.0,1714311168.0,1048793088.0,3162722304.0,27693248512.0,13897455.0,5438674.0
13-04 02:32:44,6.025,0.921,90.962,1.757,0.0,0.335,0.0,2285568.0,0.0,25.0,1715122176.0,1048793088.0,3167862784.0,27687297024.0,13899455.0,7177682.0
13-04 02:32:45,5.528,1.005,91.374,1.759,0.0,0.335,0.0,2301952.0,0.0,26.0,1714753536.0,1048793088.0,3173249024.0,27682279424.0,13359553.0,6085167.0
13-04 02:32:46,5.365,0.587,92.037,1.760,0.0,0.251,0.0,2273280.0,0.0,24.0,1714995200.0,1048793088.0,3177861120.0,27677425664.0,12419471.0,5881877.0
13-04 02:32:47,5.764,1.003,88.638,4.344,0.0,0.251,0.0,46223360.0,0.0,101.0,1713991680.0,1048797184.0,3182997504.0,27673288704.0,13685054.0,5833659.0
13-04 02:32:48,6.395,0.997,84.967,7.309,0.0,0.332,4096.0,64188416.0,1.0,119.0,1715003392.0,1048797184.0,3188510720.0,27666763776.0,11908925.0,7203523.0
13-04 02:32:49,6.397,0.926,90.741,1.768,0.0,0.168,0.0,2281472.0,0.0,24.0,1714970624.0,1048797184.0,3193663488.0,27661643776.0,14154208.0,6069918.0
13-04 02:32:50,6.063,1.246,90.947,1.578,0.0,0.166,0.0,2371584.0,0.0,28.0,1714741248.0,1048797184.0,3198689280.0,27656847360.0,12634634.0,6045764.0
13-04 02:32:51,6.711,0.829,90.555,1.657,0.0,0.249,0.0,2813952.0,0.0,25.0,1715146752.0,1048797184.0,3204227072.0,27650904064.0,13479405.0,6015020.0
13-04 02:32:52,5.819,1.081,90.607,2.328,0.0,0.166,0.0,2326528.0,0.0,29.0,1715425280.0,1048797184.0,3209146368.0,27645706240.0,12636927.0,7041376.0
13-04 02:32:53,1.669,0.167,98.080,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1714909184.0,1048797184.0,3210506240.0,27644862464.0,7183704.0,80489.0
13-04 02:32:54,0.667,0.167,98.666,0.500,0.0,0.0,0.0,155648.0,0.0,7.0,1714946048.0,1048797184.0,3210514432.0,27644817408.0,2217080.0,209609.0
13-04 02:32:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1714851840.0,1048797184.0,3210608640.0,27644817408.0,96747.0,8798.0
13-04 02:32:56,0.084,0.418,99.415,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1306140672.0,1048797184.0,3210612736.0,28053524480.0,19183.0,33626.0
13-04 02:32:57,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1305206784.0,1048797184.0,3210633216.0,28054437888.0,5104.0,5350.0
13-04 02:32:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1305206784.0,1048797184.0,3210633216.0,28054437888.0,3762.0,3508.0
13-04 02:32:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1305202688.0,1048797184.0,3210637312.0,28054437888.0,9292.0,7543.0
13-04 02:33:00,0.0,0.167,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,1305198592.0,1048797184.0,3210641408.0,28054437888.0,9095.0,7868.0
13-04 02:33:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1305198592.0,1048797184.0,3210641408.0,28054437888.0,7075.0,6283.0
13-04 02:33:02,6.182,1.671,92.147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298907136.0,1048797184.0,3210706944.0,28060663808.0,19286.0,16218.0
13-04 02:33:03,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1297215488.0,1048797184.0,3210625024.0,28062437376.0,4931.0,4227.0
13-04 02:33:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297215488.0,1048797184.0,3210625024.0,28062437376.0,6573.0,7466.0
13-04 02:33:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297207296.0,1048797184.0,3210633216.0,28062437376.0,5265.0,5126.0
13-04 02:33:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1297207296.0,1048797184.0,3210633216.0,28062437376.0,8053.0,7139.0
13-04 02:33:07,3.096,0.753,96.151,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1243418624.0,1048797184.0,3210670080.0,28116189184.0,13736.0,12185.0
13-04 02:33:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,1241460736.0,1048797184.0,3210588160.0,28118228992.0,5165.0,3811.0
13-04 02:33:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241456640.0,1048797184.0,3210592256.0,28118228992.0,7451.0,5174.0
13-04 02:33:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241452544.0,1048797184.0,3210596352.0,28118228992.0,4582.0,4327.0
13-04 02:33:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241444352.0,1048797184.0,3210596352.0,28118237184.0,3493.0,3816.0
13-04 02:33:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1241440256.0,1048797184.0,3210600448.0,28118237184.0,3451.0,5202.0
13-04 02:33:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241440256.0,1048797184.0,3210600448.0,28118237184.0,4979.0,5818.0
13-04 02:33:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241440256.0,1048797184.0,3210600448.0,28118237184.0,5345.0,3899.0
13-04 02:33:15,0.167,0.250,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241436160.0,1048797184.0,3210604544.0,28118237184.0,11421.0,10295.0
13-04 02:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241415680.0,1048797184.0,3210625024.0,28118237184.0,6967.0,5115.0
13-04 02:33:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241411584.0,1048797184.0,3210629120.0,28118237184.0,6757.0,7124.0
13-04 02:33:18,0.083,0.083,99.666,0.167,0.0,0.0,0.0,15429632.0,0.0,24.0,1241407488.0,1048797184.0,3210633216.0,28118237184.0,3043.0,2614.0
13-04 02:33:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241407488.0,1048797184.0,3210633216.0,28118237184.0,2767.0,4907.0
13-04 02:33:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241403392.0,1048797184.0,3210637312.0,28118237184.0,2429.0,2973.0
13-04 02:33:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241403392.0,1048797184.0,3210637312.0,28118237184.0,3341.0,4435.0
13-04 02:33:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241399296.0,1048797184.0,3210641408.0,28118237184.0,7266.0,5818.0
13-04 02:33:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1241395200.0,1048797184.0,3210645504.0,28118237184.0,6377.0,4561.0
13-04 02:33:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241395200.0,1048797184.0,3210645504.0,28118237184.0,2528.0,3067.0
13-04 02:33:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,122880.0,0.0,1.0,1241391104.0,1048797184.0,3210649600.0,28118237184.0,6551.0,4578.0
13-04 02:33:26,0.0,0.083,99.833,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1241391104.0,1048797184.0,3210649600.0,28118237184.0,2221.0,2763.0
13-04 02:33:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241329664.0,1048797184.0,3210653696.0,28118294528.0,8158.0,8761.0
13-04 02:33:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,1241329664.0,1048797184.0,3210653696.0,28118294528.0,1359.0,2475.0
13-04 02:33:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1241329664.0,1048797184.0,3210653696.0,28118294528.0,7036.0,5656.0
13-04 02:33:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1241321472.0,1048797184.0,3210661888.0,28118294528.0,5836.0,5422.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241321472.0,1048797184.0,3210661888.0,28118294528.0,3791.0,3914.0
13-04 02:33:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241317376.0,1048797184.0,3210665984.0,28118294528.0,5483.0,4013.0
13-04 02:33:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241317376.0,1048797184.0,3210665984.0,28118294528.0,1873.0,1962.0
13-04 02:33:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241313280.0,1048797184.0,3210670080.0,28118294528.0,4368.0,4216.0
13-04 02:33:35,0.167,0.083,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1241313280.0,1048797184.0,3210670080.0,28118294528.0,5878.0,6642.0
13-04 02:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241309184.0,1048797184.0,3210674176.0,28118294528.0,2553.0,2317.0
13-04 02:33:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241300992.0,1048797184.0,3210682368.0,28118294528.0,6063.0,4347.0
13-04 02:33:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241300992.0,1048797184.0,3210682368.0,28118294528.0,4509.0,4259.0
13-04 02:33:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1241296896.0,1048797184.0,3210686464.0,28118294528.0,2773.0,2526.0
13-04 02:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241292800.0,1048797184.0,3210690560.0,28118294528.0,8756.0,8014.0
13-04 02:33:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241288704.0,1048797184.0,3210694656.0,28118294528.0,6580.0,5449.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241288704.0,1048797184.0,3210694656.0,28118294528.0,1578.0,1916.0
13-04 02:33:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1241284608.0,1048797184.0,3210698752.0,28118294528.0,3340.0,3668.0
13-04 02:33:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241284608.0,1048797184.0,3210698752.0,28118294528.0,6650.0,6147.0
13-04 02:33:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241280512.0,1048797184.0,3210702848.0,28118294528.0,5380.0,3921.0
13-04 02:33:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241280512.0,1048797184.0,3210702848.0,28118294528.0,2426.0,3036.0
13-04 02:33:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241276416.0,1048797184.0,3210706944.0,28118294528.0,5279.0,3833.0
13-04 02:33:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241272320.0,1048797184.0,3210711040.0,28118294528.0,3325.0,2865.0
13-04 02:33:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241272320.0,1048797184.0,3210711040.0,28118294528.0,8503.0,8230.0
13-04 02:33:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241268224.0,1048797184.0,3210715136.0,28118294528.0,1459.0,2568.0
13-04 02:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241268224.0,1048797184.0,3210715136.0,28118294528.0,8040.0,8645.0
13-04 02:33:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241214976.0,1048797184.0,3210735616.0,28118327296.0,5908.0,6073.0
13-04 02:33:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241214976.0,1048797184.0,3210735616.0,28118327296.0,7376.0,7394.0
13-04 02:33:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241210880.0,1048797184.0,3210739712.0,28118327296.0,5416.0,4012.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241206784.0,1048797184.0,3210743808.0,28118327296.0,2878.0,2522.0
13-04 02:33:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1241206784.0,1048797184.0,3210743808.0,28118327296.0,3732.0,3875.0
13-04 02:33:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241210880.0,1048797184.0,3210747904.0,28118319104.0,5744.0,5840.0
13-04 02:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241210880.0,1048797184.0,3210747904.0,28118319104.0,3657.0,3765.0
13-04 02:33:59,0.751,0.250,98.915,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241210880.0,1048797184.0,3210747904.0,28118319104.0,1874.0,1959.0
13-04 02:34:00,0.0,0.166,99.834,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1241206784.0,1048797184.0,3210752000.0,28118319104.0,5359.0,5952.0
13-04 02:34:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1241202688.0,1048797184.0,3210756096.0,28118319104.0,10129.0,9177.0
13-04 02:34:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241198592.0,1048797184.0,3210760192.0,28118319104.0,2942.0,2525.0
13-04 02:34:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1241198592.0,1048797184.0,3210760192.0,28118319104.0,4306.0,3403.0
13-04 02:34:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241194496.0,1048797184.0,3210764288.0,28118319104.0,4380.0,4076.0
13-04 02:34:05,0.083,0.167,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,1241194496.0,1048797184.0,3210764288.0,28118319104.0,5674.0,4944.0
13-04 02:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241190400.0,1048797184.0,3210768384.0,28118319104.0,3726.0,3036.0
13-04 02:34:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241190400.0,1048797184.0,3210768384.0,28118319104.0,1589.0,1847.0
13-04 02:34:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241182208.0,1048797184.0,3210776576.0,28118319104.0,4483.0,4232.0
13-04 02:34:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241178112.0,1048797184.0,3210780672.0,28118319104.0,7895.0,7787.0
13-04 02:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241174016.0,1048797184.0,3210784768.0,28118319104.0,5112.0,3865.0
13-04 02:34:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1241174016.0,1048797184.0,3210784768.0,28118319104.0,5831.0,5187.0
13-04 02:34:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241169920.0,1048797184.0,3210788864.0,28118319104.0,6230.0,4372.0
13-04 02:34:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241169920.0,1048797184.0,3210788864.0,28118319104.0,4151.0,3383.0
13-04 02:34:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241165824.0,1048797184.0,3210792960.0,28118319104.0,5675.0,6154.0
13-04 02:34:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241165824.0,1048797184.0,3210792960.0,28118319104.0,891.0,1488.0
13-04 02:34:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241165824.0,1048797184.0,3210792960.0,28118319104.0,3343.0,4432.0
13-04 02:34:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241161728.0,1048797184.0,3210797056.0,28118319104.0,8080.0,7057.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1241157632.0,1048797184.0,3210801152.0,28118319104.0,3859.0,3920.0
13-04 02:34:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241157632.0,1048797184.0,3210801152.0,28118319104.0,5871.0,5003.0
13-04 02:34:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241153536.0,1048797184.0,3210805248.0,28118319104.0,5280.0,3834.0
13-04 02:34:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241149440.0,1048797184.0,3210809344.0,28118319104.0,2487.0,3080.0
13-04 02:34:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241149440.0,1048797184.0,3210809344.0,28118319104.0,965.0,1565.0
13-04 02:34:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1241145344.0,1048797184.0,3210813440.0,28118319104.0,5836.0,6334.0
13-04 02:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241145344.0,1048797184.0,3210813440.0,28118319104.0,6091.0,5230.0
13-04 02:34:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241141248.0,1048797184.0,3210817536.0,28118319104.0,2313.0,3856.0
13-04 02:34:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241141248.0,1048797184.0,3210817536.0,28118319104.0,5317.0,3988.0
13-04 02:34:27,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1241137152.0,1048797184.0,3210821632.0,28118319104.0,9806.0,8790.0
13-04 02:34:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241133056.0,1048797184.0,3210825728.0,28118319104.0,4765.0,4347.0
13-04 02:34:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241133056.0,1048797184.0,3210825728.0,28118319104.0,3103.0,2688.0
13-04 02:34:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241128960.0,1048797184.0,3210829824.0,28118319104.0,3639.0,4224.0
13-04 02:34:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241128960.0,1048797184.0,3210829824.0,28118319104.0,3006.0,2599.0
13-04 02:34:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241128960.0,1048797184.0,3210829824.0,28118319104.0,1459.0,2567.0
13-04 02:34:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1241124864.0,1048797184.0,3210833920.0,28118319104.0,12734.0,12889.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241104384.0,1048797184.0,3210854400.0,28118319104.0,6911.0,5779.0
13-04 02:34:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,118784.0,0.0,3.0,1241100288.0,1048797184.0,3210858496.0,28118319104.0,6848.0,5630.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241096192.0,1048797184.0,3210862592.0,28118319104.0,3362.0,3695.0
13-04 02:34:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241096192.0,1048797184.0,3210862592.0,28118319104.0,3654.0,2971.0
13-04 02:34:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1241096192.0,1048797184.0,3210862592.0,28118319104.0,3756.0,3060.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241092096.0,1048797184.0,3210866688.0,28118319104.0,3756.0,3060.0
13-04 02:34:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241083904.0,1048797184.0,3210874880.0,28118319104.0,7796.0,8206.0
13-04 02:34:41,0.083,0.0,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,1241083904.0,1048797184.0,3210874880.0,28118319104.0,2885.0,4228.0
13-04 02:34:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241079808.0,1048797184.0,3210878976.0,28118319104.0,5513.0,4885.0
13-04 02:34:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241079808.0,1048797184.0,3210878976.0,28118319104.0,4948.0,3698.0
13-04 02:34:44,0.333,0.166,99.501,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241075712.0,1048797184.0,3210883072.0,28118319104.0,13342.0,12244.0
13-04 02:34:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241182208.0,1048797184.0,3210903552.0,28118192128.0,2363.0,2423.0
13-04 02:34:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241182208.0,1048797184.0,3210903552.0,28118192128.0,3145.0,2704.0
13-04 02:34:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241178112.0,1048797184.0,3210907648.0,28118192128.0,4310.0,4940.0
13-04 02:34:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241178112.0,1048797184.0,3210907648.0,28118192128.0,4512.0,5086.0
13-04 02:34:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241174016.0,1048797184.0,3210911744.0,28118192128.0,3183.0,4301.0
13-04 02:34:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241182208.0,1048797184.0,3210911744.0,28118183936.0,4172.0,3251.0
13-04 02:34:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241178112.0,1048797184.0,3210915840.0,28118183936.0,8308.0,6400.0
13-04 02:34:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241174016.0,1048797184.0,3210919936.0,28118183936.0,3854.0,4011.0
13-04 02:34:53,0.084,0.0,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,1241174016.0,1048797184.0,3210919936.0,28118183936.0,1807.0,1959.0
13-04 02:34:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1241169920.0,1048797184.0,3210924032.0,28118183936.0,7819.0,6722.0
13-04 02:34:55,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241169920.0,1048797184.0,3210924032.0,28118183936.0,3076.0,4282.0
13-04 02:34:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241165824.0,1048797184.0,3210928128.0,28118183936.0,5421.0,5385.0
13-04 02:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241161728.0,1048797184.0,3210932224.0,28118183936.0,5515.0,5678.0
13-04 02:34:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241169920.0,1048797184.0,3210932224.0,28118175744.0,4511.0,5057.0
13-04 02:34:59,0.0,0.250,99.584,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1241165824.0,1048797184.0,3210936320.0,28118175744.0,6552.0,4576.0
13-04 02:35:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241161728.0,1048797184.0,3210940416.0,28118175744.0,6037.0,5602.0
13-04 02:35:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241161728.0,1048797184.0,3210940416.0,28118175744.0,3951.0,3528.0
13-04 02:35:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241169920.0,1048797184.0,3210940416.0,28118167552.0,3043.0,2613.0
13-04 02:35:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241165824.0,1048797184.0,3210944512.0,28118167552.0,2481.0,3156.0
13-04 02:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1241165824.0,1048797184.0,3210944512.0,28118167552.0,5938.0,5618.0
13-04 02:35:05,0.0,0.250,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241161728.0,1048797184.0,3210948608.0,28118167552.0,6895.0,7227.0
13-04 02:35:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241157632.0,1048797184.0,3210952704.0,28118167552.0,6333.0,6037.0
13-04 02:35:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241153536.0,1048797184.0,3210956800.0,28118167552.0,6263.0,4461.0
13-04 02:35:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241153536.0,1048797184.0,3210956800.0,28118167552.0,2624.0,2317.0
13-04 02:35:09,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1241149440.0,1048797184.0,3210960896.0,28118167552.0,4054.0,3227.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241149440.0,1048797184.0,3210960896.0,28118167552.0,4998.0,3716.0
13-04 02:35:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,110592.0,0.0,3.0,1241145344.0,1048797184.0,3210964992.0,28118167552.0,5133.0,5403.0
13-04 02:35:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241141248.0,1048797184.0,3210969088.0,28118167552.0,2423.0,3315.0
13-04 02:35:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1241137152.0,1048797184.0,3210973184.0,28118167552.0,9510.0,8260.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1241133056.0,1048797184.0,3210977280.0,28118167552.0,5702.0,6367.0
13-04 02:35:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241133056.0,1048797184.0,3210977280.0,28118167552.0,5318.0,4058.0
13-04 02:35:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241128960.0,1048797184.0,3210981376.0,28118167552.0,2884.0,2967.0
13-04 02:35:17,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1241128960.0,1048797184.0,3210981376.0,28118167552.0,4344.0,3598.0
13-04 02:35:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241124864.0,1048797184.0,3210985472.0,28118167552.0,3042.0,2614.0
13-04 02:35:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241124864.0,1048797184.0,3210985472.0,28118167552.0,605.0,1215.0
13-04 02:35:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241124864.0,1048797184.0,3210985472.0,28118167552.0,6266.0,7012.0
13-04 02:35:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1241116672.0,1048797184.0,3210993664.0,28118167552.0,5931.0,5043.0
13-04 02:35:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241116672.0,1048797184.0,3210993664.0,28118167552.0,6289.0,6891.0
13-04 02:35:23,0.083,0.083,99.583,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1241112576.0,1048797184.0,3210997760.0,28118167552.0,7491.0,6572.0
13-04 02:35:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241112576.0,1048797184.0,3210997760.0,28118167552.0,805.0,1396.0
13-04 02:35:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241108480.0,1048797184.0,3211001856.0,28118167552.0,4173.0,3221.0
13-04 02:35:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241108480.0,1048797184.0,3211001856.0,28118167552.0,2462.0,3064.0
13-04 02:35:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241104384.0,1048797184.0,3211005952.0,28118167552.0,7422.0,5980.0
13-04 02:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241100288.0,1048797184.0,3211010048.0,28118167552.0,3658.0,3766.0
13-04 02:35:29,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241100288.0,1048797184.0,3211010048.0,28118167552.0,4643.0,5136.0
13-04 02:35:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241096192.0,1048797184.0,3211014144.0,28118167552.0,7603.0,7174.0
13-04 02:35:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241088000.0,1048797184.0,3211014144.0,28118175744.0,1259.0,2387.0
13-04 02:35:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241083904.0,1048797184.0,3211018240.0,28118175744.0,5124.0,4243.0
13-04 02:35:33,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1241083904.0,1048797184.0,3211018240.0,28118175744.0,1896.0,1985.0
13-04 02:35:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241079808.0,1048797184.0,3211022336.0,28118175744.0,6346.0,5011.0
13-04 02:35:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1241079808.0,1048797184.0,3211022336.0,28118175744.0,3341.0,3603.0
13-04 02:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1241075712.0,1048797184.0,3211026432.0,28118175744.0,6706.0,5427.0
13-04 02:35:37,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1241071616.0,1048797184.0,3211030528.0,28118175744.0,5127.0,5411.0
13-04 02:35:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241071616.0,1048797184.0,3211030528.0,28118175744.0,5880.0,6704.0
13-04 02:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241067520.0,1048797184.0,3211034624.0,28118175744.0,7224.0,4975.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241063424.0,1048797184.0,3211038720.0,28118175744.0,3397.0,3231.0
13-04 02:35:41,0.083,0.083,99.667,0.167,0.0,0.0,0.0,110592.0,0.0,5.0,1241063424.0,1048797184.0,3211038720.0,28118175744.0,5220.0,4065.0
13-04 02:35:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241059328.0,1048797184.0,3211042816.0,28118175744.0,3691.0,3064.0
13-04 02:35:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241059328.0,1048797184.0,3211042816.0,28118175744.0,10118.0,11298.0
13-04 02:35:44,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241034752.0,1048797184.0,3211067392.0,28118175744.0,4576.0,3689.0
13-04 02:35:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241030656.0,1048797184.0,3211071488.0,28118175744.0,5618.0,7146.0
13-04 02:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241030656.0,1048797184.0,3211071488.0,28118175744.0,4867.0,4441.0
13-04 02:35:47,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1241026560.0,1048797184.0,3211075584.0,28118175744.0,1876.0,1958.0
13-04 02:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1241026560.0,1048797184.0,3211075584.0,28118175744.0,4046.0,3175.0
13-04 02:35:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241022464.0,1048797184.0,3211079680.0,28118175744.0,7325.0,5954.0
13-04 02:35:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241022464.0,1048797184.0,3211079680.0,28118175744.0,4925.0,4478.0
13-04 02:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241018368.0,1048797184.0,3211083776.0,28118175744.0,2629.0,3219.0
13-04 02:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241018368.0,1048797184.0,3211083776.0,28118175744.0,3631.0,3783.0
13-04 02:35:53,0.585,0.0,99.164,0.251,0.0,0.0,0.0,32768.0,0.0,5.0,1241014272.0,1048797184.0,3211087872.0,28118175744.0,7658.0,8157.0
13-04 02:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241010176.0,1048797184.0,3211091968.0,28118175744.0,3102.0,2659.0
13-04 02:35:55,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1241010176.0,1048797184.0,3211091968.0,28118175744.0,2428.0,2974.0
13-04 02:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1241014272.0,1048797184.0,3211096064.0,28118167552.0,4212.0,3268.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241014272.0,1048797184.0,3211096064.0,28118167552.0,4987.0,4585.0
13-04 02:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241006080.0,1048797184.0,3211104256.0,28118167552.0,6951.0,6488.0
13-04 02:35:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241006080.0,1048797184.0,3211104256.0,28118167552.0,3043.0,2614.0
13-04 02:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241006080.0,1048797184.0,3211104256.0,28118167552.0,4956.0,4091.0
13-04 02:36:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241001984.0,1048797184.0,3211108352.0,28118167552.0,3731.0,3880.0
13-04 02:36:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240997888.0,1048797184.0,3211112448.0,28118167552.0,5026.0,6153.0
13-04 02:36:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240997888.0,1048797184.0,3211112448.0,28118167552.0,4314.0,3361.0
13-04 02:36:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1240993792.0,1048797184.0,3211116544.0,28118167552.0,6909.0,6099.0
13-04 02:36:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1240989696.0,1048797184.0,3211120640.0,28118167552.0,3827.0,3066.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240989696.0,1048797184.0,3211120640.0,28118167552.0,5864.0,5139.0
13-04 02:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240985600.0,1048797184.0,3211124736.0,28118167552.0,6751.0,5542.0
13-04 02:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1240969216.0,1048797184.0,3211124736.0,28118183936.0,3892.0,3064.0
13-04 02:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240965120.0,1048797184.0,3211128832.0,28118183936.0,3373.0,3656.0
13-04 02:36:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1240961024.0,1048797184.0,3211132928.0,28118183936.0,4519.0,5763.0
13-04 02:36:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240961024.0,1048797184.0,3211132928.0,28118183936.0,2825.0,2501.0
13-04 02:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1240956928.0,1048797184.0,3211137024.0,28118183936.0,9168.0,7101.0
13-04 02:36:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240956928.0,1048797184.0,3211137024.0,28118183936.0,2758.0,2502.0
13-04 02:36:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1240952832.0,1048797184.0,3211141120.0,28118183936.0,7016.0,7012.0
13-04 02:36:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240944640.0,1048797184.0,3211149312.0,28118183936.0,4471.0,3477.0
13-04 02:36:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1240944640.0,1048797184.0,3211149312.0,28118183936.0,1707.0,1869.0
13-04 02:36:17,0.0,0.166,99.667,0.166,0.0,0.0,0.0,45056.0,0.0,5.0,1240940544.0,1048797184.0,3211153408.0,28118183936.0,2868.0,3569.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240940544.0,1048797184.0,3211153408.0,28118183936.0,7339.0,7376.0
13-04 02:36:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241063424.0,1048797184.0,3211157504.0,28118056960.0,7200.0,5820.0
13-04 02:36:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241059328.0,1048797184.0,3211161600.0,28118056960.0,2727.0,3316.0
13-04 02:36:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241059328.0,1048797184.0,3211161600.0,28118056960.0,3532.0,3695.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241055232.0,1048797184.0,3211165696.0,28118056960.0,3138.0,2749.0
13-04 02:36:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1241055232.0,1048797184.0,3211165696.0,28118056960.0,3692.0,3829.0
13-04 02:36:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241051136.0,1048797184.0,3211169792.0,28118056960.0,4827.0,4425.0
13-04 02:36:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241051136.0,1048797184.0,3211169792.0,28118056960.0,5192.0,5150.0
13-04 02:36:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241047040.0,1048797184.0,3211173888.0,28118056960.0,2428.0,2978.0
13-04 02:36:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241042944.0,1048797184.0,3211177984.0,28118056960.0,8011.0,7081.0
13-04 02:36:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1241042944.0,1048797184.0,3211177984.0,28118056960.0,4235.0,3264.0
13-04 02:36:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1241038848.0,1048797184.0,3211182080.0,28118056960.0,6296.0,5320.0
13-04 02:36:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241038848.0,1048797184.0,3211182080.0,28118056960.0,3145.0,4695.0
13-04 02:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1241034752.0,1048797184.0,3211186176.0,28118056960.0,3007.0,2525.0
13-04 02:36:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241034752.0,1048797184.0,3211186176.0,28118056960.0,4895.0,4464.0
13-04 02:36:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241030656.0,1048797184.0,3211190272.0,28118056960.0,5539.0,5525.0
13-04 02:36:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241030656.0,1048797184.0,3211190272.0,28118056960.0,4493.0,4213.0
13-04 02:36:35,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1241026560.0,1048797184.0,3211194368.0,28118056960.0,3018.0,3199.0
13-04 02:36:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241026560.0,1048797184.0,3211194368.0,28118056960.0,6708.0,5450.0
13-04 02:36:37,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241018368.0,1048797184.0,3211202560.0,28118056960.0,6154.0,4373.0
13-04 02:36:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241034752.0,1048797184.0,3211202560.0,28118040576.0,4464.0,4279.0
13-04 02:36:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241034752.0,1048797184.0,3211202560.0,28118040576.0,5642.0,4929.0
13-04 02:36:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241030656.0,1048797184.0,3211206656.0,28118040576.0,7460.0,6647.0
13-04 02:36:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241026560.0,1048797184.0,3211210752.0,28118040576.0,1604.0,1830.0
13-04 02:36:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241022464.0,1048797184.0,3211214848.0,28118040576.0,5223.0,5496.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1241022464.0,1048797184.0,3211214848.0,28118040576.0,2766.0,2528.0
13-04 02:36:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241018368.0,1048797184.0,3211218944.0,28118040576.0,5995.0,5003.0
13-04 02:36:45,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241018368.0,1048797184.0,3211218944.0,28118040576.0,2187.0,2613.0
13-04 02:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241018368.0,1048797184.0,3211218944.0,28118040576.0,5581.0,5719.0
13-04 02:36:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241010176.0,1048797184.0,3211227136.0,28118040576.0,5307.0,3924.0
13-04 02:36:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241014272.0,1048797184.0,3211231232.0,28118032384.0,6202.0,6872.0
13-04 02:36:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241010176.0,1048797184.0,3211235328.0,28118032384.0,4391.0,3386.0
13-04 02:36:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241010176.0,1048797184.0,3211235328.0,28118032384.0,3940.0,3783.0
13-04 02:36:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1241006080.0,1048797184.0,3211239424.0,28118032384.0,4817.0,2823.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241006080.0,1048797184.0,3211239424.0,28118032384.0,1995.0,1962.0
13-04 02:36:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,1241006080.0,1048797184.0,3211239424.0,28118032384.0,3720.0,3670.0
13-04 02:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241001984.0,1048797184.0,3211243520.0,28118032384.0,5786.0,4765.0
13-04 02:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240997888.0,1048797184.0,3211247616.0,28118032384.0,7247.0,7409.0
13-04 02:36:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240993792.0,1048797184.0,3211251712.0,28118032384.0,7807.0,6806.0
13-04 02:36:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240989696.0,1048797184.0,3211255808.0,28118032384.0,4731.0,5281.0
13-04 02:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1240989696.0,1048797184.0,3211255808.0,28118032384.0,2972.0,2617.0
13-04 02:36:59,0.0,0.083,99.667,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1240989696.0,1048797184.0,3211255808.0,28118032384.0,885.0,1425.0
13-04 02:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240989696.0,1048797184.0,3211255808.0,28118032384.0,1676.0,2223.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240985600.0,1048797184.0,3211259904.0,28118032384.0,3757.0,3854.0
13-04 02:37:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240985600.0,1048797184.0,3211259904.0,28118032384.0,5634.0,4146.0
13-04 02:37:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240989696.0,1048797184.0,3211264000.0,28118024192.0,6586.0,6173.0
13-04 02:37:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1240985600.0,1048797184.0,3211268096.0,28118024192.0,6999.0,6185.0
13-04 02:37:05,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1240981504.0,1048797184.0,3211272192.0,28118024192.0,5887.0,6599.0
13-04 02:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1240977408.0,1048797184.0,3211276288.0,28118024192.0,5015.0,3699.0
13-04 02:37:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240977408.0,1048797184.0,3211276288.0,28118024192.0,3434.0,3720.0
13-04 02:37:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240596480.0,1048797184.0,3211276288.0,28118405120.0,1615.0,1754.0
13-04 02:37:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1240592384.0,1048797184.0,3211280384.0,28118405120.0,3887.0,3062.0
13-04 02:37:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240588288.0,1048797184.0,3211284480.0,28118405120.0,9411.0,6593.0
13-04 02:37:11,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1240588288.0,1048797184.0,3211284480.0,28118405120.0,3433.0,3620.0
13-04 02:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240584192.0,1048797184.0,3211288576.0,28118405120.0,9266.0,7085.0
13-04 02:37:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240596480.0,1048797184.0,3211292672.0,28118388736.0,3331.0,3604.0
13-04 02:37:14,0.167,0.167,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1240596480.0,1048797184.0,3211292672.0,28118388736.0,10062.0,12187.0
13-04 02:37:15,0.083,0.166,99.751,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240580096.0,1048797184.0,3211309056.0,28118388736.0,3433.0,3086.0
13-04 02:37:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240576000.0,1048797184.0,3211313152.0,28118388736.0,4507.0,5113.0
13-04 02:37:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240576000.0,1048797184.0,3211313152.0,28118388736.0,3283.0,2960.0
13-04 02:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1240506368.0,1048797184.0,3211317248.0,28118454272.0,4115.0,3179.0
13-04 02:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240498176.0,1048797184.0,3211325440.0,28118454272.0,6195.0,5257.0
13-04 02:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240494080.0,1048797184.0,3211329536.0,28118454272.0,5581.0,5653.0
13-04 02:37:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1240494080.0,1048797184.0,3211329536.0,28118454272.0,8471.0,8073.0
13-04 02:37:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240489984.0,1048797184.0,3211333632.0,28118454272.0,1359.0,2409.0
13-04 02:37:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240489984.0,1048797184.0,3211333632.0,28118454272.0,4243.0,3427.0
13-04 02:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240489984.0,1048797184.0,3211333632.0,28118454272.0,665.0,1291.0
13-04 02:37:25,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1240485888.0,1048797184.0,3211337728.0,28118454272.0,1259.0,2388.0
13-04 02:37:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,114688.0,0.0,5.0,1240485888.0,1048797184.0,3211337728.0,28118454272.0,7933.0,5824.0
13-04 02:37:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240481792.0,1048797184.0,3211341824.0,28118454272.0,5978.0,5975.0
13-04 02:37:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240477696.0,1048797184.0,3211345920.0,28118454272.0,5935.0,5004.0
13-04 02:37:29,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240473600.0,1048797184.0,3211350016.0,28118454272.0,6029.0,5199.0
13-04 02:37:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240473600.0,1048797184.0,3211350016.0,28118454272.0,4152.0,5280.0
13-04 02:37:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1240473600.0,1048797184.0,3211350016.0,28118454272.0,2628.0,3220.0
13-04 02:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240469504.0,1048797184.0,3211354112.0,28118454272.0,3142.0,2705.0
13-04 02:37:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1240469504.0,1048797184.0,3211354112.0,28118454272.0,4175.0,3251.0
13-04 02:37:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240465408.0,1048797184.0,3211358208.0,28118454272.0,6131.0,5967.0
13-04 02:37:35,0.083,0.167,99.500,0.250,0.0,0.0,0.0,32768.0,0.0,5.0,1240461312.0,1048797184.0,3211362304.0,28118454272.0,9865.0,9666.0
13-04 02:37:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240440832.0,1048797184.0,3211382784.0,28118454272.0,7665.0,7040.0
13-04 02:37:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240440832.0,1048797184.0,3211382784.0,28118454272.0,3342.0,3671.0
13-04 02:37:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240440832.0,1048797184.0,3211382784.0,28118454272.0,4921.0,3715.0
13-04 02:37:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240436736.0,1048797184.0,3211386880.0,28118454272.0,4367.0,4216.0
13-04 02:37:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240432640.0,1048797184.0,3211390976.0,28118454272.0,5643.0,4959.0
13-04 02:37:41,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,8.0,1240432640.0,1048797184.0,3211390976.0,28118454272.0,3342.0,3667.0
13-04 02:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240428544.0,1048797184.0,3211395072.0,28118454272.0,2685.0,2567.0
13-04 02:37:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240428544.0,1048797184.0,3211395072.0,28118454272.0,6134.0,5964.0
13-04 02:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240420352.0,1048797184.0,3211403264.0,28118454272.0,8207.0,6378.0
13-04 02:37:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240420352.0,1048797184.0,3211403264.0,28118454272.0,765.0,1350.0
13-04 02:37:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240420352.0,1048797184.0,3211403264.0,28118454272.0,7856.0,7362.0
13-04 02:37:47,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1240416256.0,1048797184.0,3211407360.0,28118454272.0,4050.0,4524.0
13-04 02:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240412160.0,1048797184.0,3211411456.0,28118454272.0,4801.0,4436.0
13-04 02:37:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240412160.0,1048797184.0,3211411456.0,28118454272.0,2588.0,3202.0
13-04 02:37:50,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240408064.0,1048797184.0,3211415552.0,28118454272.0,1875.0,1958.0
13-04 02:37:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240403968.0,1048797184.0,3211419648.0,28118454272.0,5520.0,5605.0
13-04 02:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240403968.0,1048797184.0,3211419648.0,28118454272.0,7301.0,5876.0
13-04 02:37:53,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1240399872.0,1048797184.0,3211423744.0,28118454272.0,4766.0,4344.0
13-04 02:37:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240399872.0,1048797184.0,3211423744.0,28118454272.0,4111.0,3176.0
13-04 02:37:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240387584.0,1048797184.0,3211427840.0,28118462464.0,2528.0,3128.0
13-04 02:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240383488.0,1048797184.0,3211431936.0,28118462464.0,2548.0,3181.0
13-04 02:37:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240383488.0,1048797184.0,3211431936.0,28118462464.0,6294.0,5408.0
13-04 02:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1240379392.0,1048797184.0,3211436032.0,28118462464.0,2073.0,3751.0
13-04 02:37:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1240379392.0,1048797184.0,3211436032.0,28118462464.0,7195.0,6254.0
13-04 02:38:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240375296.0,1048797184.0,3211440128.0,28118462464.0,3746.0,4258.0
13-04 02:38:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,102400.0,0.0,1.0,1240371200.0,1048797184.0,3211444224.0,28118462464.0,6156.0,5175.0
13-04 02:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240371200.0,1048797184.0,3211444224.0,28118462464.0,4112.0,3179.0
13-04 02:38:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1240350720.0,1048797184.0,3211448320.0,28118478848.0,6691.0,6262.0
13-04 02:38:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240350720.0,1048797184.0,3211448320.0,28118478848.0,2556.0,2317.0
13-04 02:38:05,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1240346624.0,1048797184.0,3211452416.0,28118478848.0,3473.0,3677.0
13-04 02:38:06,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240342528.0,1048797184.0,3211456512.0,28118478848.0,4641.0,4399.0
13-04 02:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240342528.0,1048797184.0,3211456512.0,28118478848.0,5058.0,3824.0
13-04 02:38:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1240342528.0,1048797184.0,3211456512.0,28118478848.0,2797.0,4095.0
13-04 02:38:09,0.0,0.084,99.833,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1240236032.0,1048797184.0,3211464704.0,28118577152.0,15107.0,13259.0
13-04 02:38:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240227840.0,1048797184.0,3211481088.0,28118568960.0,4970.0,4695.0
13-04 02:38:11,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1240223744.0,1048797184.0,3211485184.0,28118568960.0,5420.0,4794.0
13-04 02:38:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240223744.0,1048797184.0,3211485184.0,28118568960.0,2839.0,2709.0
13-04 02:38:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240219648.0,1048797184.0,3211489280.0,28118568960.0,6878.0,5614.0
13-04 02:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240219648.0,1048797184.0,3211489280.0,28118568960.0,2428.0,3039.0
13-04 02:38:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240215552.0,1048797184.0,3211493376.0,28118568960.0,2689.0,3229.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1240211456.0,1048797184.0,3211497472.0,28118568960.0,3146.0,2704.0
13-04 02:38:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1240211456.0,1048797184.0,3211497472.0,28118568960.0,6813.0,6370.0
13-04 02:38:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240207360.0,1048797184.0,3211501568.0,28118568960.0,5626.0,5821.0
13-04 02:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240203264.0,1048797184.0,3211505664.0,28118568960.0,4801.0,4371.0
13-04 02:38:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1240203264.0,1048797184.0,3211505664.0,28118568960.0,2021.0,2522.0
13-04 02:38:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240203264.0,1048797184.0,3211505664.0,28118568960.0,7175.0,5836.0
13-04 02:38:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240203264.0,1048797184.0,3211513856.0,28118560768.0,4569.0,5189.0
13-04 02:38:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240199168.0,1048797184.0,3211517952.0,28118560768.0,1834.0,1942.0
13-04 02:38:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240199168.0,1048797184.0,3211517952.0,28118560768.0,1875.0,1959.0
13-04 02:38:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240195072.0,1048797184.0,3211522048.0,28118560768.0,7361.0,5838.0
13-04 02:38:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240195072.0,1048797184.0,3211522048.0,28118560768.0,8371.0,6398.0
13-04 02:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240190976.0,1048797184.0,3211526144.0,28118560768.0,4051.0,5606.0
13-04 02:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240190976.0,1048797184.0,3211526144.0,28118560768.0,3633.0,3783.0
13-04 02:38:29,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1240186880.0,1048797184.0,3211530240.0,28118560768.0,2526.0,3129.0
13-04 02:38:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240186880.0,1048797184.0,3211530240.0,28118560768.0,7842.0,7314.0
13-04 02:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1240182784.0,1048797184.0,3211534336.0,28118560768.0,3497.0,3436.0
13-04 02:38:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240178688.0,1048797184.0,3211538432.0,28118560768.0,7483.0,5514.0
13-04 02:38:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1240178688.0,1048797184.0,3211538432.0,28118560768.0,4047.0,3180.0
13-04 02:38:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240174592.0,1048797184.0,3211542528.0,28118560768.0,4708.0,4508.0
13-04 02:38:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240174592.0,1048797184.0,3211542528.0,28118560768.0,3140.0,3489.0
13-04 02:38:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,126976.0,0.0,3.0,1240178688.0,1048797184.0,3211546624.0,28118552576.0,5716.0,6576.0
13-04 02:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240174592.0,1048797184.0,3211550720.0,28118552576.0,5641.0,4932.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240170496.0,1048797184.0,3211554816.0,28118552576.0,4819.0,3701.0
13-04 02:38:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239773184.0,1048797184.0,3219697664.0,28110807040.0,5538.0,4871.0
13-04 02:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239650304.0,1048797184.0,3219947520.0,28110680064.0,3787.0,3155.0
13-04 02:38:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1239650304.0,1048797184.0,3219947520.0,28110680064.0,5414.0,4797.0
13-04 02:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239646208.0,1048797184.0,3219951616.0,28110680064.0,1517.0,1845.0
13-04 02:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1239646208.0,1048797184.0,3219951616.0,28110680064.0,6293.0,6034.0
13-04 02:38:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239642112.0,1048797184.0,3219955712.0,28110680064.0,6776.0,6805.0
13-04 02:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239638016.0,1048797184.0,3219959808.0,28110680064.0,4866.0,4438.0
13-04 02:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239638016.0,1048797184.0,3219959808.0,28110680064.0,5418.0,4015.0
13-04 02:38:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1239633920.0,1048797184.0,3219963904.0,28110680064.0,2750.0,3370.0
13-04 02:38:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239633920.0,1048797184.0,3219963904.0,28110680064.0,605.0,1218.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239629824.0,1048797184.0,3219968000.0,28110680064.0,5414.0,4016.0
13-04 02:38:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239629824.0,1048797184.0,3219968000.0,28110680064.0,4769.0,4351.0
13-04 02:38:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1239625728.0,1048797184.0,3219972096.0,28110680064.0,4866.0,4440.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239625728.0,1048797184.0,3219972096.0,28110680064.0,2649.0,3217.0
13-04 02:38:53,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1239621632.0,1048797184.0,3219976192.0,28110680064.0,6107.0,6650.0
13-04 02:38:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239613440.0,1048797184.0,3219984384.0,28110680064.0,3162.0,2734.0
13-04 02:38:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239613440.0,1048797184.0,3219984384.0,28110680064.0,4928.0,4482.0
13-04 02:38:56,0.167,0.084,99.749,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239609344.0,1048797184.0,3219988480.0,28110680064.0,8251.0,8764.0
13-04 02:38:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239592960.0,1048797184.0,3220004864.0,28110680064.0,7015.0,6664.0
13-04 02:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239588864.0,1048797184.0,3220008960.0,28110680064.0,5931.0,5003.0
13-04 02:38:59,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1239584768.0,1048797184.0,3220013056.0,28110680064.0,3042.0,2616.0
13-04 02:39:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239584768.0,1048797184.0,3220013056.0,28110680064.0,3440.0,3977.0
13-04 02:39:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239584768.0,1048797184.0,3220013056.0,28110680064.0,5840.0,5839.0
13-04 02:39:02,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239580672.0,1048797184.0,3220017152.0,28110680064.0,7363.0,5458.0
13-04 02:39:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239576576.0,1048797184.0,3220021248.0,28110680064.0,1419.0,2553.0
13-04 02:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239576576.0,1048797184.0,3220021248.0,28110680064.0,3413.0,3672.0
13-04 02:39:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1239572480.0,1048797184.0,3220025344.0,28110680064.0,9123.0,6758.0
13-04 02:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1239568384.0,1048797184.0,3220029440.0,28110680064.0,5279.0,4310.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1239568384.0,1048797184.0,3220029440.0,28110680064.0,5070.0,5466.0
13-04 02:39:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239564288.0,1048797184.0,3220033536.0,28110680064.0,2778.0,2526.0
13-04 02:39:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239572480.0,1048797184.0,3220033536.0,28110671872.0,5235.0,5496.0
13-04 02:39:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239568384.0,1048797184.0,3220037632.0,28110671872.0,4480.0,4297.0
13-04 02:39:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1239564288.0,1048797184.0,3220041728.0,28110671872.0,6785.0,5451.0
13-04 02:39:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239560192.0,1048797184.0,3220045824.0,28110671872.0,5177.0,4020.0
13-04 02:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239560192.0,1048797184.0,3220045824.0,28110671872.0,3694.0,3398.0
13-04 02:39:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239556096.0,1048797184.0,3220049920.0,28110671872.0,5720.0,5794.0
13-04 02:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239556096.0,1048797184.0,3220049920.0,28110671872.0,8116.0,7569.0
13-04 02:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239552000.0,1048797184.0,3220054016.0,28110671872.0,605.0,1218.0
13-04 02:39:17,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1239552000.0,1048797184.0,3220054016.0,28110671872.0,2488.0,3086.0
13-04 02:39:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1239547904.0,1048797184.0,3220058112.0,28110671872.0,5562.0,4227.0
13-04 02:39:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239547904.0,1048797184.0,3220058112.0,28110671872.0,3793.0,3919.0
13-04 02:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239543808.0,1048797184.0,3220062208.0,28110671872.0,6446.0,4531.0
13-04 02:39:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239543808.0,1048797184.0,3220062208.0,28110671872.0,2073.0,3724.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239539712.0,1048797184.0,3220066304.0,28110671872.0,4253.0,4799.0
13-04 02:39:23,0.083,0.167,99.583,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1239539712.0,1048797184.0,3220066304.0,28110671872.0,4862.0,4514.0
13-04 02:39:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239535616.0,1048797184.0,3220070400.0,28110671872.0,9315.0,9114.0
13-04 02:39:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239511040.0,1048797184.0,3220094976.0,28110671872.0,4128.0,4206.0
13-04 02:39:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239511040.0,1048797184.0,3220094976.0,28110671872.0,5442.0,3966.0
13-04 02:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239506944.0,1048797184.0,3220099072.0,28110671872.0,3855.0,3948.0
13-04 02:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239506944.0,1048797184.0,3220099072.0,28110671872.0,5477.0,5527.0
13-04 02:39:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1239502848.0,1048797184.0,3220103168.0,28110671872.0,3899.0,4034.0
13-04 02:39:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239498752.0,1048797184.0,3220107264.0,28110671872.0,7754.0,7411.0
13-04 02:39:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239494656.0,1048797184.0,3220111360.0,28110671872.0,4768.0,4416.0
13-04 02:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239494656.0,1048797184.0,3220111360.0,28110671872.0,4092.0,5212.0
13-04 02:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239494656.0,1048797184.0,3220111360.0,28110671872.0,4346.0,3452.0
13-04 02:39:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239490560.0,1048797184.0,3220115456.0,28110671872.0,3657.0,2975.0
13-04 02:39:35,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1239490560.0,1048797184.0,3220115456.0,28110671872.0,3234.0,3653.0
13-04 02:39:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1239486464.0,1048797184.0,3220119552.0,28110671872.0,4576.0,4327.0
13-04 02:39:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239482368.0,1048797184.0,3220123648.0,28110671872.0,7423.0,7268.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239478272.0,1048797184.0,3220127744.0,28110671872.0,6746.0,5539.0
13-04 02:39:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1239478272.0,1048797184.0,3220127744.0,28110671872.0,3591.0,2970.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239474176.0,1048797184.0,3220131840.0,28110671872.0,4966.0,5379.0
13-04 02:39:41,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1239470080.0,1048797184.0,3220135936.0,28110671872.0,4925.0,3718.0
13-04 02:39:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239470080.0,1048797184.0,3220135936.0,28110671872.0,4468.0,4276.0
13-04 02:39:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239470080.0,1048797184.0,3220135936.0,28110671872.0,2679.0,2575.0
13-04 02:39:44,0.667,0.083,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239465984.0,1048797184.0,3220140032.0,28110671872.0,6055.0,5185.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239465984.0,1048797184.0,3220140032.0,28110671872.0,2035.0,2128.0
13-04 02:39:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239461888.0,1048797184.0,3220144128.0,28110671872.0,5161.0,5781.0
13-04 02:39:47,0.083,0.083,99.583,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1239457792.0,1048797184.0,3220148224.0,28110671872.0,6122.0,5637.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239457792.0,1048797184.0,3220148224.0,28110671872.0,3243.0,2861.0
13-04 02:39:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239453696.0,1048797184.0,3220152320.0,28110671872.0,3144.0,4185.0
13-04 02:39:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239449600.0,1048797184.0,3220156416.0,28110671872.0,8948.0,5925.0
13-04 02:39:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239445504.0,1048797184.0,3220160512.0,28110671872.0,5065.0,4684.0
13-04 02:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239445504.0,1048797184.0,3220160512.0,28110671872.0,765.0,1380.0
13-04 02:39:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,4.0,1239445504.0,1048797184.0,3220160512.0,28110671872.0,1419.0,2521.0
13-04 02:39:54,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239441408.0,1048797184.0,3220164608.0,28110671872.0,6136.0,6731.0
13-04 02:39:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239441408.0,1048797184.0,3220164608.0,28110671872.0,3063.0,2641.0
13-04 02:39:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239437312.0,1048797184.0,3220168704.0,28110671872.0,5620.0,5700.0
13-04 02:39:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239429120.0,1048797184.0,3220176896.0,28110671872.0,7543.0,6586.0
13-04 02:39:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239425024.0,1048797184.0,3220180992.0,28110671872.0,6378.0,4484.0
13-04 02:39:59,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1239425024.0,1048797184.0,3220180992.0,28110671872.0,2529.0,3064.0
13-04 02:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239425024.0,1048797184.0,3220180992.0,28110671872.0,2195.0,2422.0
13-04 02:40:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1239420928.0,1048797184.0,3220185088.0,28110671872.0,5688.0,4346.0
13-04 02:40:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239420928.0,1048797184.0,3220185088.0,28110671872.0,4825.0,4349.0
13-04 02:40:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239416832.0,1048797184.0,3220189184.0,28110671872.0,4942.0,6125.0
13-04 02:40:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239412736.0,1048797184.0,3220193280.0,28110671872.0,6916.0,5741.0
13-04 02:40:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1239408640.0,1048797184.0,3220197376.0,28110671872.0,5708.0,4927.0
13-04 02:40:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239408640.0,1048797184.0,3220197376.0,28110671872.0,4895.0,3624.0
13-04 02:40:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239404544.0,1048797184.0,3220201472.0,28110671872.0,3887.0,3139.0
13-04 02:40:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239400448.0,1048797184.0,3220205568.0,28110671872.0,5794.0,5514.0
13-04 02:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239400448.0,1048797184.0,3220205568.0,28110671872.0,1489.0,1758.0
13-04 02:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239400448.0,1048797184.0,3220205568.0,28110671872.0,4480.0,4235.0
13-04 02:40:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,98304.0,0.0,3.0,1239396352.0,1048797184.0,3220209664.0,28110671872.0,6989.0,5634.0
13-04 02:40:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239400448.0,1048797184.0,3220213760.0,28110663680.0,6351.0,6361.0
13-04 02:40:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1239400448.0,1048797184.0,3220213760.0,28110663680.0,4474.0,4276.0
13-04 02:40:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239396352.0,1048797184.0,3220217856.0,28110663680.0,2943.0,2525.0
13-04 02:40:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239392256.0,1048797184.0,3220221952.0,28110663680.0,6905.0,6470.0
13-04 02:40:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1239392256.0,1048797184.0,3220221952.0,28110663680.0,2976.0,2616.0
13-04 02:40:17,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1239392256.0,1048797184.0,3220221952.0,28110663680.0,885.0,1466.0
13-04 02:40:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239392256.0,1048797184.0,3220221952.0,28110663680.0,3964.0,4637.0
13-04 02:40:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239388160.0,1048797184.0,3220226048.0,28110663680.0,2977.0,2616.0
13-04 02:40:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239384064.0,1048797184.0,3220230144.0,28110663680.0,7377.0,7459.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239379968.0,1048797184.0,3220234240.0,28110663680.0,5383.0,3924.0
13-04 02:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239379968.0,1048797184.0,3220234240.0,28110663680.0,4986.0,4491.0
13-04 02:40:23,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1239375872.0,1048797184.0,3220238336.0,28110663680.0,4766.0,4345.0
13-04 02:40:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1239371776.0,1048797184.0,3220242432.0,28110663680.0,3799.0,3942.0
13-04 02:40:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239371776.0,1048797184.0,3220242432.0,28110663680.0,1419.0,2551.0
13-04 02:40:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239371776.0,1048797184.0,3220242432.0,28110663680.0,3102.0,2658.0
13-04 02:40:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239371776.0,1048797184.0,3220242432.0,28110663680.0,3760.0,3856.0
13-04 02:40:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239367680.0,1048797184.0,3220246528.0,28110663680.0,5383.0,3924.0
13-04 02:40:29,0.0,0.167,99.500,0.334,0.0,0.0,0.0,32768.0,0.0,5.0,1239355392.0,1048797184.0,3220258816.0,28110663680.0,10750.0,10694.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239355392.0,1048797184.0,3220258816.0,28110663680.0,4570.0,4679.0
13-04 02:40:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239351296.0,1048797184.0,3220262912.0,28110663680.0,3103.0,2655.0
13-04 02:40:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239293952.0,1048797184.0,3220262912.0,28110721024.0,3181.0,4239.0
13-04 02:40:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239293952.0,1048797184.0,3220262912.0,28110721024.0,1867.0,2006.0
13-04 02:40:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239289856.0,1048797184.0,3220267008.0,28110721024.0,5148.0,3885.0
13-04 02:40:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1239285760.0,1048797184.0,3220271104.0,28110721024.0,6221.0,4416.0
13-04 02:40:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1239285760.0,1048797184.0,3220271104.0,28110721024.0,4918.0,3761.0
13-04 02:40:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239281664.0,1048797184.0,3220275200.0,28110721024.0,5478.0,4862.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239277568.0,1048797184.0,3220279296.0,28110721024.0,9381.0,9023.0
13-04 02:40:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239273472.0,1048797184.0,3220283392.0,28110721024.0,3541.0,5366.0
13-04 02:40:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239273472.0,1048797184.0,3220283392.0,28110721024.0,2720.0,2594.0
13-04 02:40:41,0.0,0.0,99.917,0.083,0.0,0.0,0.0,81920.0,0.0,3.0,1239273472.0,1048797184.0,3220283392.0,28110721024.0,2547.0,2459.0
13-04 02:40:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239269376.0,1048797184.0,3220287488.0,28110721024.0,5991.0,4348.0
13-04 02:40:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1239265280.0,1048797184.0,3220291584.0,28110721024.0,3690.0,3065.0
13-04 02:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239265280.0,1048797184.0,3220291584.0,28110721024.0,4272.0,3312.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239261184.0,1048797184.0,3220295680.0,28110721024.0,6237.0,6693.0
13-04 02:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239257088.0,1048797184.0,3220299776.0,28110721024.0,7006.0,6625.0
13-04 02:40:47,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1239257088.0,1048797184.0,3220299776.0,28110721024.0,5522.0,5611.0
13-04 02:40:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1239252992.0,1048797184.0,3220303872.0,28110721024.0,2781.0,3769.0
13-04 02:40:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239248896.0,1048797184.0,3220307968.0,28110721024.0,4228.0,3329.0
13-04 02:40:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239248896.0,1048797184.0,3220307968.0,28110721024.0,705.0,1308.0
13-04 02:40:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239244800.0,1048797184.0,3220312064.0,28110721024.0,6417.0,4578.0
13-04 02:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239244800.0,1048797184.0,3220312064.0,28110721024.0,7856.0,6920.0
13-04 02:40:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1239240704.0,1048797184.0,3220316160.0,28110721024.0,2035.0,2097.0
13-04 02:40:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239236608.0,1048797184.0,3220320256.0,28110721024.0,3243.0,4346.0
13-04 02:40:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239236608.0,1048797184.0,3220320256.0,28110721024.0,4702.0,4349.0
13-04 02:40:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239232512.0,1048797184.0,3220324352.0,28110721024.0,2975.0,2616.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239232512.0,1048797184.0,3220324352.0,28110721024.0,4094.0,5726.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239232512.0,1048797184.0,3220324352.0,28110721024.0,3162.0,2766.0
13-04 02:40:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,7.0,1239228416.0,1048797184.0,3220328448.0,28110721024.0,4498.0,4009.0
13-04 02:41:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239224320.0,1048797184.0,3220332544.0,28110721024.0,8046.0,6661.0
13-04 02:41:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239216128.0,1048797184.0,3220340736.0,28110721024.0,6521.0,6168.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239216128.0,1048797184.0,3220340736.0,28110721024.0,4093.0,5217.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239212032.0,1048797184.0,3220344832.0,28110721024.0,1929.0,2048.0
13-04 02:41:04,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1239212032.0,1048797184.0,3220344832.0,28110721024.0,7918.0,6196.0
13-04 02:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239207936.0,1048797184.0,3220348928.0,28110721024.0,2616.0,2395.0
13-04 02:41:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239207936.0,1048797184.0,3220348928.0,28110721024.0,2203.0,3000.0
13-04 02:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239203840.0,1048797184.0,3220353024.0,28110721024.0,4446.0,4145.0
13-04 02:41:08,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239203840.0,1048797184.0,3220353024.0,28110721024.0,6365.0,6102.0
13-04 02:41:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239199744.0,1048797184.0,3220357120.0,28110721024.0,5683.0,4980.0
13-04 02:41:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1239195648.0,1048797184.0,3220361216.0,28110721024.0,10447.0,11170.0
13-04 02:41:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239175168.0,1048797184.0,3220381696.0,28110721024.0,7700.0,5449.0
13-04 02:41:12,3.172,0.918,95.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1243664384.0,1048797184.0,3220443136.0,28106170368.0,12858.0,11624.0
13-04 02:41:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1242001408.0,1048797184.0,3220389888.0,28107886592.0,5467.0,5357.0
13-04 02:41:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1242001408.0,1048797184.0,3220389888.0,28107886592.0,1319.0,2462.0
13-04 02:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1242001408.0,1048797184.0,3220389888.0,28107886592.0,4867.0,4375.0
13-04 02:41:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,118784.0,0.0,3.0,1241997312.0,1048797184.0,3220393984.0,28107886592.0,3116.0,4299.0
13-04 02:41:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241997312.0,1048797184.0,3220393984.0,28107886592.0,6095.0,5067.0
13-04 02:41:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241993216.0,1048797184.0,3220398080.0,28107886592.0,4390.0,3548.0
13-04 02:41:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241993216.0,1048797184.0,3220398080.0,28107886592.0,3598.0,3695.0
13-04 02:41:20,0.083,0.250,99.583,0.0,0.0,0.083,0.0,32768.0,0.0,5.0,1241989120.0,1048797184.0,3220402176.0,28107886592.0,11065.0,11053.0
13-04 02:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241968640.0,1048797184.0,3220422656.0,28107886592.0,6457.0,5590.0
13-04 02:41:22,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241968640.0,1048797184.0,3220422656.0,28107886592.0,2588.0,3207.0
13-04 02:41:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241956352.0,1048797184.0,3220426752.0,28107894784.0,1975.0,2053.0
13-04 02:41:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241956352.0,1048797184.0,3220426752.0,28107894784.0,4350.0,4953.0
13-04 02:41:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241952256.0,1048797184.0,3220430848.0,28107894784.0,3699.0,3787.0
13-04 02:41:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241952256.0,1048797184.0,3220430848.0,28107894784.0,5866.0,5002.0
13-04 02:41:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241948160.0,1048797184.0,3220434944.0,28107894784.0,4924.0,4574.0
13-04 02:41:28,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241948160.0,1048797184.0,3220434944.0,28107894784.0,6625.0,6265.0
13-04 02:41:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1241944064.0,1048797184.0,3220439040.0,28107894784.0,3103.0,2690.0
13-04 02:41:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241939968.0,1048797184.0,3220443136.0,28107894784.0,3498.0,4115.0
13-04 02:41:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241931776.0,1048797184.0,3220443136.0,28107902976.0,5067.0,4623.0
13-04 02:41:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241923584.0,1048797184.0,3220451328.0,28107902976.0,8863.0,9471.0
13-04 02:41:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241907200.0,1048797184.0,3220467712.0,28107902976.0,3964.0,4115.0
13-04 02:41:34,0.0,0.083,99.583,0.250,0.0,0.083,0.0,20480.0,0.0,3.0,1241903104.0,1048797184.0,3220471808.0,28107902976.0,8132.0,7146.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241899008.0,1048797184.0,3220475904.0,28107902976.0,3922.0,3149.0
13-04 02:41:36,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241899008.0,1048797184.0,3220475904.0,28107902976.0,4569.0,4400.0
13-04 02:41:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241894912.0,1048797184.0,3220480000.0,28107902976.0,4859.0,3719.0
13-04 02:41:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241890816.0,1048797184.0,3220484096.0,28107902976.0,5410.0,4798.0
13-04 02:41:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1241890816.0,1048797184.0,3220484096.0,28107902976.0,3199.0,3564.0
13-04 02:41:40,0.666,0.167,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241890816.0,1048797184.0,3220484096.0,28107902976.0,3184.0,4024.0
13-04 02:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241886720.0,1048797184.0,3220488192.0,28107902976.0,6054.0,4324.0
13-04 02:41:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241882624.0,1048797184.0,3220492288.0,28107902976.0,5718.0,6511.0
13-04 02:41:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241882624.0,1048797184.0,3220492288.0,28107902976.0,6217.0,4448.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241878528.0,1048797184.0,3220496384.0,28107902976.0,6454.0,5862.0
13-04 02:41:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241874432.0,1048797184.0,3220500480.0,28107902976.0,1259.0,2390.0
13-04 02:41:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,1241874432.0,1048797184.0,3220500480.0,28107902976.0,5441.0,3999.0
13-04 02:41:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241870336.0,1048797184.0,3220504576.0,28107902976.0,3596.0,3692.0
13-04 02:41:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241870336.0,1048797184.0,3220504576.0,28107902976.0,2689.0,3266.0
13-04 02:41:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241870336.0,1048797184.0,3220504576.0,28107902976.0,3142.0,2704.0
13-04 02:41:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241866240.0,1048797184.0,3220508672.0,28107902976.0,4309.0,3435.0
13-04 02:41:51,0.166,0.083,99.501,0.166,0.0,0.083,0.0,139264.0,0.0,5.0,1241862144.0,1048797184.0,3220512768.0,28107902976.0,7176.0,7342.0
13-04 02:41:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241858048.0,1048797184.0,3220516864.0,28107902976.0,4110.0,3181.0
13-04 02:41:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241858048.0,1048797184.0,3220516864.0,28107902976.0,4251.0,4867.0
13-04 02:41:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241853952.0,1048797184.0,3220520960.0,28107902976.0,2033.0,2127.0
13-04 02:41:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241853952.0,1048797184.0,3220520960.0,28107902976.0,7140.0,7159.0
13-04 02:41:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1241849856.0,1048797184.0,3220525056.0,28107902976.0,1775.0,1873.0
13-04 02:41:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241849856.0,1048797184.0,3220525056.0,28107902976.0,8532.0,6625.0
13-04 02:41:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241845760.0,1048797184.0,3220529152.0,28107902976.0,1319.0,2460.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241845760.0,1048797184.0,3220529152.0,28107902976.0,2629.0,3159.0
13-04 02:42:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241841664.0,1048797184.0,3220533248.0,28107902976.0,9718.0,9003.0
13-04 02:42:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241837568.0,1048797184.0,3220537344.0,28107902976.0,8437.0,5839.0
13-04 02:42:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241837568.0,1048797184.0,3220537344.0,28107902976.0,3627.0,2825.0
13-04 02:42:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241833472.0,1048797184.0,3220541440.0,28107902976.0,1953.0,1980.0
13-04 02:42:04,1.085,0.334,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1260163072.0,1048797184.0,3220549632.0,28089565184.0,10852.0,8885.0
13-04 02:42:05,2.500,0.833,96.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253089280.0,1048797184.0,3220586496.0,28096602112.0,24602.0,22459.0
13-04 02:42:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253339136.0,1048797184.0,3220590592.0,28096348160.0,2043.0,2838.0
13-04 02:42:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253339136.0,1048797184.0,3220590592.0,28096348160.0,4569.0,4163.0
13-04 02:42:08,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253326848.0,1048797184.0,3220594688.0,28096356352.0,4506.0,4416.0
13-04 02:42:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,1253449728.0,1048797184.0,3220598784.0,28096229376.0,6319.0,6151.0
13-04 02:42:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253445632.0,1048797184.0,3220602880.0,28096229376.0,9178.0,7784.0
13-04 02:42:11,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253441536.0,1048797184.0,3220606976.0,28096229376.0,6222.0,4415.0
13-04 02:42:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253441536.0,1048797184.0,3220606976.0,28096229376.0,3331.0,3531.0
13-04 02:42:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253441536.0,1048797184.0,3220606976.0,28096229376.0,4128.0,3442.0
13-04 02:42:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1253437440.0,1048797184.0,3220611072.0,28096229376.0,4511.0,4983.0
13-04 02:42:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253421056.0,1048797184.0,3220611072.0,28096245760.0,1920.0,2017.0
13-04 02:42:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253421056.0,1048797184.0,3220611072.0,28096245760.0,2886.0,2965.0
13-04 02:42:17,1.168,0.167,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1276977152.0,1048797184.0,3220615168.0,28072685568.0,10104.0,7205.0
13-04 02:42:18,25.211,2.614,71.922,0.0,0.0,0.253,0.0,12288.0,0.0,2.0,1602592768.0,1048797184.0,3220623360.0,27747061760.0,1283854.0,1225180.0
13-04 02:42:19,33.250,0.250,66.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655156736.0,1048797184.0,3220627456.0,27694493696.0,6646.0,6248.0
13-04 02:42:20,11.529,0.501,87.886,0.084,0.0,0.0,0.0,36864.0,0.0,5.0,1675853824.0,1048797184.0,3220627456.0,27673796608.0,225957.0,112318.0
13-04 02:42:21,1.921,0.0,98.079,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1679429632.0,1048797184.0,3220639744.0,27670208512.0,388485.0,158135.0
13-04 02:42:22,1.995,0.333,97.589,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1697042432.0,1048797184.0,3220643840.0,27652591616.0,389154.0,161291.0
13-04 02:42:23,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1726623744.0,1048797184.0,3220647936.0,27623006208.0,395300.0,162292.0
13-04 02:42:24,1.253,0.084,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1728778240.0,1048797184.0,3220652032.0,27620847616.0,394176.0,161980.0
13-04 02:42:25,1.839,0.167,97.742,0.167,0.0,0.084,0.0,45056.0,0.0,5.0,1744773120.0,1048797184.0,3220656128.0,27604848640.0,398859.0,160577.0
13-04 02:42:26,2.090,0.334,97.575,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1765969920.0,1048797184.0,3220664320.0,27583643648.0,385185.0,160824.0
13-04 02:42:27,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1773457408.0,1048797184.0,3220668416.0,27576152064.0,411431.0,166830.0
13-04 02:42:28,2.508,0.334,97.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1619177472.0,1048797184.0,3220672512.0,27730427904.0,393725.0,159706.0
13-04 02:42:29,2.750,0.167,97.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1617997824.0,1048797184.0,3220680704.0,27731599360.0,396639.0,159395.0
13-04 02:42:30,1.754,0.084,97.995,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,1623486464.0,1048797184.0,3220680704.0,27726110720.0,392615.0,162214.0
13-04 02:42:31,1.669,0.083,98.247,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1625128960.0,1048797184.0,3220688896.0,27724460032.0,391532.0,162520.0
13-04 02:42:32,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633636352.0,1048797184.0,3220688896.0,27715952640.0,397052.0,162190.0
13-04 02:42:33,2.165,0.083,97.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645182976.0,1048797184.0,3220697088.0,27704397824.0,406573.0,160396.0
13-04 02:42:34,1.757,0.084,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1648992256.0,1048797184.0,3220697088.0,27700588544.0,393364.0,163516.0
13-04 02:42:35,1.253,0.084,98.580,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1650757632.0,1048797184.0,3220709376.0,27698810880.0,393788.0,162998.0
13-04 02:42:36,1.585,0.167,98.249,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1653547008.0,1048797184.0,3220713472.0,27696017408.0,396273.0,162280.0
13-04 02:42:37,2.343,0.084,97.573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656967168.0,1048797184.0,3220721664.0,27692589056.0,409561.0,161825.0
13-04 02:42:38,1.583,0.417,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1664110592.0,1048797184.0,3220725760.0,27685441536.0,354378.0,156736.0
13-04 02:42:39,1.585,0.250,98.082,0.0,0.0,0.083,0.0,73728.0,0.0,8.0,1672704000.0,1048797184.0,3220729856.0,27676844032.0,421758.0,167756.0
13-04 02:42:40,1.254,0.251,98.077,0.334,0.0,0.084,0.0,28672.0,0.0,3.0,1685159936.0,1048797184.0,3220733952.0,27664384000.0,398686.0,161775.0
13-04 02:42:41,1.750,0.250,98.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1689980928.0,1048797184.0,3220738048.0,27659558912.0,397224.0,161731.0
13-04 02:42:42,1.669,0.250,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1690611712.0,1048797184.0,3220742144.0,27658924032.0,389866.0,160857.0
13-04 02:42:43,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691242496.0,1048797184.0,3220746240.0,27658289152.0,418364.0,166901.0
13-04 02:42:44,1.923,0.084,97.826,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1691742208.0,1048797184.0,3220754432.0,27657781248.0,388079.0,160090.0
13-04 02:42:45,1.747,0.166,97.671,0.333,0.0,0.083,0.0,32768.0,0.0,3.0,1691865088.0,1048797184.0,3220758528.0,27657654272.0,397870.0,160950.0
13-04 02:42:46,2.094,0.084,97.822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1692876800.0,1048797184.0,3220762624.0,27656638464.0,398817.0,163754.0
13-04 02:42:47,1.251,0.334,98.415,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1693126656.0,1048797184.0,3220766720.0,27656384512.0,387246.0,156639.0
13-04 02:42:48,2.423,0.084,97.410,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1698078720.0,1048797184.0,3220766720.0,27651432448.0,367851.0,158061.0
13-04 02:42:49,1.420,0.084,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698070528.0,1048797184.0,3220774912.0,27651432448.0,411381.0,165089.0
13-04 02:42:50,1.169,0.250,98.414,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1708224512.0,1048797184.0,3220779008.0,27641274368.0,412846.0,165123.0
13-04 02:42:51,1.830,0.416,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724850176.0,1048797184.0,3220787200.0,27624640512.0,397089.0,163782.0
13-04 02:42:52,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731067904.0,1048797184.0,3220791296.0,27618418688.0,402194.0,164292.0
13-04 02:42:53,1.505,0.167,98.328,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1732333568.0,1048797184.0,3220795392.0,27617148928.0,393880.0,161839.0
13-04 02:42:54,1.341,0.084,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1748037632.0,1048797184.0,3220803584.0,27601436672.0,402046.0,162468.0
13-04 02:42:55,1.583,0.417,97.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1765085184.0,1048797184.0,3220803584.0,27584389120.0,378697.0,156111.0
13-04 02:42:56,1.170,0.251,98.496,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,1766731776.0,1048797184.0,3220807680.0,27582738432.0,394135.0,159723.0
13-04 02:42:57,1.835,0.167,97.998,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1767239680.0,1048797184.0,3220807680.0,27582230528.0,404396.0,164628.0
13-04 02:42:58,1.086,0.167,98.747,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1767612416.0,1048797184.0,3220815872.0,27581849600.0,404195.0,164940.0
13-04 02:42:59,2.078,0.166,97.589,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1769132032.0,1048797184.0,3220819968.0,27580325888.0,399385.0,161093.0
13-04 02:43:00,2.002,0.167,97.748,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1769631744.0,1048797184.0,3220828160.0,27579817984.0,402957.0,164843.0
13-04 02:43:01,1.501,0.250,98.249,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1770004480.0,1048797184.0,3220836352.0,27579437056.0,389879.0,162246.0
13-04 02:43:02,1.417,0.250,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1770131456.0,1048797184.0,3220836352.0,27579310080.0,387817.0,159183.0
13-04 02:43:03,1.754,0.084,98.162,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1775837184.0,1048797184.0,3220844544.0,27573596160.0,394276.0,160853.0
13-04 02:43:04,1.582,0.250,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1775964160.0,1048797184.0,3220844544.0,27573469184.0,404596.0,162437.0
13-04 02:43:05,1.750,0.167,97.917,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1776332800.0,1048797184.0,3220856832.0,27573088256.0,388999.0,160305.0
13-04 02:43:06,1.503,0.083,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1777094656.0,1048797184.0,3220856832.0,27572326400.0,402819.0,161680.0
13-04 02:43:07,0.917,0.167,98.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1777848320.0,1048797184.0,3220865024.0,27571564544.0,401414.0,163162.0
13-04 02:43:08,1.003,0.167,98.830,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1778102272.0,1048797184.0,3220865024.0,27571310592.0,369624.0,163133.0
13-04 02:43:09,1.340,0.084,98.576,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1778094080.0,1048797184.0,3220873216.0,27571310592.0,425107.0,165820.0
13-04 02:43:10,1.333,0.333,98.167,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1778212864.0,1048797184.0,3220881408.0,27571183616.0,402767.0,160548.0
13-04 02:43:11,1.253,0.251,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1778339840.0,1048797184.0,3220881408.0,27571056640.0,386443.0,158324.0
13-04 02:43:12,1.003,0.167,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1778331648.0,1048797184.0,3220889600.0,27571056640.0,402753.0,164480.0
13-04 02:43:13,1.414,0.166,98.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1779601408.0,1048797184.0,3220889600.0,27569786880.0,400339.0,163459.0
13-04 02:43:14,1.084,0.083,98.832,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,1779851264.0,1048797184.0,3220893696.0,27569532928.0,390541.0,158163.0
13-04 02:43:15,1.253,0.084,98.496,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1780228096.0,1048797184.0,3220897792.0,27569152000.0,390505.0,160836.0
13-04 02:43:16,1.173,0.251,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781362688.0,1048797184.0,3220905984.0,27568009216.0,405234.0,165555.0
13-04 02:43:17,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1781895168.0,1048797184.0,3220914176.0,27567468544.0,392892.0,161696.0
13-04 02:43:18,1.500,0.333,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1782243328.0,1048797184.0,3220914176.0,27567120384.0,471605.0,309700.0
13-04 02:43:19,1.338,0.251,98.411,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1782272000.0,1048797184.0,3220918272.0,27567087616.0,417136.0,162868.0
13-04 02:43:20,1.418,0.250,98.165,0.167,0.0,0.0,0.0,49152.0,0.0,7.0,1786204160.0,1048797184.0,3220922368.0,27563151360.0,400240.0,161827.0
13-04 02:43:21,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786703872.0,1048797184.0,3220930560.0,27562643456.0,395323.0,160539.0
13-04 02:43:22,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787846656.0,1048797184.0,3220930560.0,27561500672.0,384473.0,160076.0
13-04 02:43:23,1.256,0.168,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1788346368.0,1048797184.0,3220938752.0,27560992768.0,353330.0,156089.0
13-04 02:43:24,2.163,0.083,97.587,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1792278528.0,1048797184.0,3220942848.0,27557056512.0,454243.0,171403.0
13-04 02:43:25,1.254,0.084,98.579,0.084,0.0,0.0,0.0,32768.0,0.0,4.0,1793036288.0,1048797184.0,3220946944.0,27556294656.0,396824.0,161315.0
13-04 02:43:26,0.838,0.084,99.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793282048.0,1048797184.0,3220955136.0,27556040704.0,394960.0,162722.0
13-04 02:43:27,1.085,0.250,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793409024.0,1048797184.0,3220955136.0,27555913728.0,398620.0,161938.0
13-04 02:43:28,1.420,0.334,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793404928.0,1048797184.0,3220959232.0,27555913728.0,392493.0,160635.0
13-04 02:43:29,1.001,0.083,98.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793527808.0,1048797184.0,3220963328.0,27555786752.0,406316.0,162632.0
13-04 02:43:30,1.003,0.084,98.747,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1793646592.0,1048797184.0,3220971520.0,27555659776.0,385465.0,161642.0
13-04 02:43:31,1.750,0.167,98.083,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1785942016.0,1048797184.0,3220975616.0,27563360256.0,402311.0,162549.0
13-04 02:43:32,2.172,0.334,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673592832.0,1048797184.0,3220979712.0,27675705344.0,391893.0,161992.0
13-04 02:43:33,2.492,0.332,97.093,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1630535680.0,1048797184.0,3220987904.0,27718754304.0,394612.0,160755.0
13-04 02:43:34,1.923,0.084,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1637724160.0,1048797184.0,3220987904.0,27711565824.0,410297.0,162518.0
13-04 02:43:35,1.833,0.083,98.0,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,1640992768.0,1048797184.0,3221000192.0,27708284928.0,385443.0,162823.0
13-04 02:43:36,1.587,0.0,98.413,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1646325760.0,1048797184.0,3221000192.0,27702951936.0,394310.0,161109.0
13-04 02:43:37,1.750,0.250,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652305920.0,1048797184.0,3221008384.0,27696963584.0,389620.0,162386.0
13-04 02:43:38,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658667008.0,1048797184.0,3221008384.0,27690602496.0,377851.0,159220.0
13-04 02:43:39,2.085,0.167,97.665,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1663164416.0,1048797184.0,3221016576.0,27686096896.0,397028.0,165586.0
13-04 02:43:40,1.835,0.083,97.915,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1665351680.0,1048797184.0,3221020672.0,27683905536.0,432624.0,165487.0
13-04 02:43:41,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668136960.0,1048797184.0,3221028864.0,27681112064.0,389342.0,159390.0
13-04 02:43:42,1.258,0.084,98.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1672704000.0,1048797184.0,3221032960.0,27676540928.0,394796.0,163231.0
13-04 02:43:43,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1682223104.0,1048797184.0,3221037056.0,27667017728.0,399355.0,162658.0
13-04 02:43:44,1.084,0.250,98.666,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1690599424.0,1048797184.0,3221041152.0,27658637312.0,393295.0,160909.0
13-04 02:43:45,1.339,0.0,98.410,0.251,0.0,0.0,0.0,40960.0,0.0,5.0,1699356672.0,1048797184.0,3221045248.0,27649875968.0,401107.0,165419.0
13-04 02:43:46,0.921,0.168,98.827,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1703161856.0,1048797184.0,3221049344.0,27646066688.0,395209.0,162417.0
13-04 02:43:47,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705316352.0,1048797184.0,3221053440.0,27643908096.0,387879.0,160207.0
13-04 02:43:48,1.750,0.167,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705562112.0,1048797184.0,3221061632.0,27643654144.0,394786.0,161096.0
13-04 02:43:49,1.337,0.167,98.496,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1706541056.0,1048797184.0,3221065728.0,27642671104.0,378250.0,162195.0
13-04 02:43:50,1.505,0.167,98.077,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,1707077632.0,1048797184.0,3221069824.0,27642130432.0,424841.0,163664.0
13-04 02:43:51,1.750,0.167,98.083,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1707454464.0,1048797184.0,3221073920.0,27641749504.0,390108.0,161844.0
13-04 02:43:52,2.254,0.167,97.579,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1711927296.0,1048797184.0,3221078016.0,27637272576.0,405565.0,166071.0
13-04 02:43:53,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1712398336.0,1048797184.0,3221082112.0,27636797440.0,394926.0,160453.0
13-04 02:43:54,1.917,0.167,97.833,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1717092352.0,1048797184.0,3221086208.0,27632099328.0,388053.0,164164.0
13-04 02:43:55,1.253,0.251,98.329,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1729400832.0,1048797184.0,3221094400.0,27619782656.0,401519.0,161637.0
13-04 02:43:56,1.503,0.250,98.247,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1740099584.0,1048797184.0,3221094400.0,27609083904.0,396840.0,161569.0
13-04 02:43:57,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745137664.0,1048797184.0,3221102592.0,27604037632.0,402156.0,162401.0
13-04 02:43:58,1.581,0.166,98.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1755037696.0,1048797184.0,3221106688.0,27594133504.0,362090.0,156911.0
13-04 02:43:59,1.506,0.167,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1766973440.0,1048797184.0,3221106688.0,27582197760.0,433599.0,166945.0
13-04 02:44:00,1.756,0.084,97.993,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1776361472.0,1048797184.0,3221114880.0,27572801536.0,384831.0,161141.0
13-04 02:44:01,1.667,0.167,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1780928512.0,1048797184.0,3221118976.0,27568230400.0,399886.0,162320.0
13-04 02:44:02,1.501,0.250,98.165,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1781809152.0,1048797184.0,3221127168.0,27567341568.0,407021.0,164504.0
13-04 02:44:03,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1781936128.0,1048797184.0,3221127168.0,27567214592.0,277346.0,149013.0
13-04 02:44:04,1.749,0.083,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1782435840.0,1048797184.0,3221135360.0,27566706688.0,343982.0,158845.0
13-04 02:44:05,1.590,0.084,98.243,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1783447552.0,1048797184.0,3221139456.0,27565690880.0,571552.0,185175.0
13-04 02:44:06,1.501,0.167,98.249,0.0,0.0,0.083,0.0,81920.0,0.0,1.0,1783947264.0,1048797184.0,3221147648.0,27565182976.0,393823.0,162035.0
13-04 02:44:07,1.333,0.167,98.500,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1786355712.0,1048797184.0,3221151744.0,27562770432.0,273493.0,148441.0
13-04 02:44:08,1.091,0.084,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787875328.0,1048797184.0,3221155840.0,27561246720.0,334565.0,159339.0
13-04 02:44:09,1.665,0.167,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1789517824.0,1048797184.0,3221164032.0,27559596032.0,510937.0,181489.0
13-04 02:44:10,1.418,0.167,98.249,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1789771776.0,1048797184.0,3221164032.0,27559342080.0,416790.0,162979.0
13-04 02:44:11,2.498,0.083,97.336,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1794494464.0,1048797184.0,3221172224.0,27554611200.0,391235.0,161504.0
13-04 02:44:12,1.169,0.083,98.748,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1794969600.0,1048797184.0,3221172224.0,27554136064.0,397028.0,163023.0
13-04 02:44:13,0.838,0.084,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1795088384.0,1048797184.0,3221180416.0,27554009088.0,424028.0,163932.0
13-04 02:44:14,1.003,0.167,98.747,0.0,0.0,0.084,0.0,69632.0,0.0,1.0,1795084288.0,1048797184.0,3221184512.0,27554009088.0,381887.0,158527.0
13-04 02:44:15,1.417,0.333,98.0,0.250,0.0,0.0,0.0,32768.0,0.0,5.0,1795080192.0,1048797184.0,3221188608.0,27554009088.0,400978.0,164749.0
13-04 02:44:16,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1795072000.0,1048797184.0,3221196800.0,27554009088.0,397235.0,161368.0
13-04 02:44:17,1.253,0.167,98.580,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1795072000.0,1048797184.0,3221196800.0,27554009088.0,395541.0,160666.0
13-04 02:44:18,1.258,0.168,98.574,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1795825664.0,1048797184.0,3221204992.0,27553247232.0,399438.0,163824.0
13-04 02:44:19,1.998,0.250,97.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758490624.0,1048797184.0,3221209088.0,27590578176.0,405463.0,162296.0
13-04 02:44:20,1.586,0.0,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758232576.0,1048797184.0,3221213184.0,27590832128.0,396096.0,160383.0
13-04 02:44:21,1.169,0.334,98.331,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1759371264.0,1048797184.0,3221217280.0,27589689344.0,405988.0,163767.0
13-04 02:44:22,1.423,0.167,98.410,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1761017856.0,1048797184.0,3221221376.0,27588038656.0,411348.0,163010.0
13-04 02:44:23,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1762029568.0,1048797184.0,3221225472.0,27587022848.0,373412.0,157799.0
13-04 02:44:24,1.496,0.416,97.922,0.0,0.0,0.166,0.0,12288.0,0.0,3.0,1763549184.0,1048797184.0,3221229568.0,27585499136.0,415085.0,163824.0
13-04 02:44:25,1.339,0.251,98.410,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1766588416.0,1048797184.0,3221237760.0,27582451712.0,416532.0,165567.0
13-04 02:44:26,1.172,0.084,98.494,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1770778624.0,1048797184.0,3221237760.0,27578261504.0,383159.0,160566.0
13-04 02:44:27,1.586,0.083,98.331,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1771655168.0,1048797184.0,3221250048.0,27577372672.0,402992.0,164720.0
13-04 02:44:28,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1772924928.0,1048797184.0,3221250048.0,27576102912.0,402278.0,162956.0
13-04 02:44:29,1.251,0.083,98.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1774350336.0,1048797184.0,3221254144.0,27574673408.0,392146.0,160316.0
13-04 02:44:30,1.169,0.250,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1777102848.0,1048797184.0,3221262336.0,27571912704.0,396414.0,161754.0
13-04 02:44:31,1.087,0.334,98.411,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1779515392.0,1048797184.0,3221262336.0,27569500160.0,391005.0,161748.0
13-04 02:44:32,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781411840.0,1048797184.0,3221270528.0,27567595520.0,406244.0,163149.0
13-04 02:44:33,1.170,0.334,98.496,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1781538816.0,1048797184.0,3221270528.0,27567468544.0,385784.0,161506.0
13-04 02:44:34,1.753,0.0,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1742938112.0,1048797184.0,3221282816.0,27606056960.0,356890.0,159388.0
13-04 02:44:35,2.254,0.250,97.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1660649472.0,1048797184.0,3221282816.0,27688345600.0,434457.0,166675.0
13-04 02:44:36,1.921,0.167,97.828,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1660579840.0,1048797184.0,3221291008.0,27688407040.0,395695.0,160806.0
13-04 02:44:37,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665454080.0,1048797184.0,3221299200.0,27683524608.0,375200.0,161554.0
13-04 02:44:38,1.750,0.083,98.167,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1669767168.0,1048797184.0,3221303296.0,27679207424.0,381129.0,160063.0
13-04 02:44:39,1.591,0.084,98.325,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1674334208.0,1048797184.0,3221307392.0,27674636288.0,373937.0,165177.0
13-04 02:44:40,1.170,0.167,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1679028224.0,1048797184.0,3221311488.0,27669938176.0,446266.0,168317.0
13-04 02:44:41,1.589,0.084,98.161,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1687150592.0,1048797184.0,3221315584.0,27661811712.0,401905.0,163640.0
13-04 02:44:42,1.334,0.250,98.332,0.0,0.0,0.083,0.0,90112.0,0.0,1.0,1693331456.0,1048797184.0,3221323776.0,27655622656.0,398617.0,162973.0
13-04 02:44:43,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1697804288.0,1048797184.0,3221327872.0,27651145728.0,392098.0,162586.0
13-04 02:44:44,1.421,0.084,98.495,0.0,0.0,0.0,0.0,102400.0,0.0,4.0,1699962880.0,1048797184.0,3221327872.0,27648987136.0,394299.0,160633.0
13-04 02:44:45,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1706938368.0,1048797184.0,3221336064.0,27642003456.0,399897.0,161706.0
13-04 02:44:46,1.495,0.498,97.591,0.332,0.0,0.083,0.0,28672.0,0.0,3.0,1718738944.0,1048797184.0,3221344256.0,27630194688.0,394860.0,162986.0
13-04 02:44:47,1.917,0.083,97.917,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1727119360.0,1048797184.0,3221344256.0,27621814272.0,401729.0,161602.0
13-04 02:44:48,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1735114752.0,1048797184.0,3221348352.0,27613814784.0,383017.0,160785.0
13-04 02:44:49,1.912,0.249,97.839,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1735872512.0,1048797184.0,3221352448.0,27613052928.0,404950.0,162889.0
13-04 02:44:50,1.337,0.251,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1736122368.0,1048797184.0,3221356544.0,27612798976.0,392164.0,161655.0
13-04 02:44:51,1.504,0.167,98.162,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1737007104.0,1048797184.0,3221360640.0,27611910144.0,404381.0,162397.0
13-04 02:44:52,1.423,0.084,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737252864.0,1048797184.0,3221368832.0,27611656192.0,398890.0,161460.0
13-04 02:44:53,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737756672.0,1048797184.0,3221372928.0,27611148288.0,405338.0,165615.0
13-04 02:44:54,1.583,0.167,98.250,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1739784192.0,1048797184.0,3221377024.0,27609116672.0,386117.0,159245.0
13-04 02:44:55,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1742446592.0,1048797184.0,3221381120.0,27606450176.0,392841.0,161353.0
13-04 02:44:56,1.424,0.084,98.409,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1745616896.0,1048797184.0,3221385216.0,27603275776.0,402343.0,162209.0
13-04 02:44:57,1.253,0.251,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747517440.0,1048797184.0,3221389312.0,27601371136.0,398891.0,165971.0
13-04 02:44:58,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1757798400.0,1048797184.0,3221393408.0,27591086080.0,398317.0,163492.0
13-04 02:44:59,1.499,0.250,98.251,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1767440384.0,1048797184.0,3221401600.0,27581435904.0,390533.0,158795.0
13-04 02:45:00,1.496,0.249,98.171,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1770360832.0,1048797184.0,3221401600.0,27578515456.0,399505.0,165472.0
13-04 02:45:01,1.169,0.250,98.414,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1774542848.0,1048797184.0,3221409792.0,27574325248.0,401344.0,162444.0
13-04 02:45:02,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787617280.0,1048797184.0,3221413888.0,27561246720.0,395235.0,162439.0
13-04 02:45:03,1.587,0.334,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1795993600.0,1048797184.0,3221417984.0,27552866304.0,399060.0,160787.0
13-04 02:45:04,1.338,0.167,98.495,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1797132288.0,1048797184.0,3221422080.0,27551723520.0,396085.0,164086.0
13-04 02:45:05,1.829,0.166,98.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1797509120.0,1048797184.0,3221426176.0,27551342592.0,391859.0,159144.0
13-04 02:45:06,1.585,0.167,97.998,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1797881856.0,1048797184.0,3221434368.0,27550961664.0,393267.0,160966.0
13-04 02:45:07,1.582,0.333,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1800417280.0,1048797184.0,3221438464.0,27548422144.0,395993.0,163655.0
13-04 02:45:08,1.419,0.083,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1800536064.0,1048797184.0,3221446656.0,27548295168.0,389132.0,158830.0
13-04 02:45:09,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1800781824.0,1048797184.0,3221454848.0,27548041216.0,233187.0,145528.0
13-04 02:45:10,1.913,0.166,97.920,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1802813440.0,1048797184.0,3221454848.0,27546009600.0,582887.0,187029.0
13-04 02:45:11,0.921,0.084,98.912,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1806614528.0,1048797184.0,3221463040.0,27542200320.0,398115.0,164531.0
13-04 02:45:12,1.168,0.083,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1807249408.0,1048797184.0,3221463040.0,27541565440.0,387869.0,161329.0
13-04 02:45:13,1.833,0.333,97.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1808130048.0,1048797184.0,3221471232.0,27540676608.0,386962.0,162797.0
13-04 02:45:14,1.586,0.167,98.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1808384000.0,1048797184.0,3221471232.0,27540422656.0,383373.0,163432.0
13-04 02:45:15,1.501,0.167,98.332,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1809387520.0,1048797184.0,3221483520.0,27539406848.0,421218.0,164240.0
13-04 02:45:16,1.751,0.167,97.915,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1811546112.0,1048797184.0,3221483520.0,27537248256.0,394051.0,159196.0
13-04 02:45:17,1.582,0.167,98.251,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1811537920.0,1048797184.0,3221491712.0,27537248256.0,398600.0,161744.0
13-04 02:45:18,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1811660800.0,1048797184.0,3221495808.0,27537121280.0,395592.0,161979.0
13-04 02:45:19,1.169,0.334,98.497,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1811656704.0,1048797184.0,3221499904.0,27537121280.0,411866.0,162576.0
13-04 02:45:20,1.504,0.084,98.329,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1811652608.0,1048797184.0,3221504000.0,27537121280.0,386049.0,163624.0
13-04 02:45:21,1.337,0.167,98.329,0.167,0.0,0.0,0.0,61440.0,0.0,6.0,1811775488.0,1048797184.0,3221508096.0,27536994304.0,396676.0,162428.0
13-04 02:45:22,1.258,0.252,98.490,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1771945984.0,1048797184.0,3221512192.0,27576819712.0,397655.0,161573.0
13-04 02:45:23,1.417,0.167,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1769988096.0,1048797184.0,3221516288.0,27578773504.0,389630.0,161013.0
13-04 02:45:24,1.339,0.084,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1729425408.0,1048797184.0,3221520384.0,27619332096.0,417673.0,166722.0
13-04 02:45:25,1.590,0.084,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1732452352.0,1048797184.0,3221528576.0,27616296960.0,380550.0,158840.0
13-04 02:45:26,1.170,0.167,98.496,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1735057408.0,1048797184.0,3221532672.0,27613687808.0,397113.0,160949.0
13-04 02:45:27,1.420,0.167,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1737084928.0,1048797184.0,3221536768.0,27611656192.0,396780.0,161677.0
13-04 02:45:28,1.917,0.333,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1743302656.0,1048797184.0,3221540864.0,27605434368.0,399597.0,163736.0
13-04 02:45:29,1.503,0.250,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1747615744.0,1048797184.0,3221544960.0,27601117184.0,409396.0,164794.0
13-04 02:45:30,1.917,0.250,97.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1750790144.0,1048797184.0,3221544960.0,27597942784.0,405866.0,163655.0
13-04 02:45:31,1.420,0.167,98.246,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,1751543808.0,1048797184.0,3221553152.0,27597180928.0,361490.0,157371.0
13-04 02:45:32,1.925,0.251,97.824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1756618752.0,1048797184.0,3221557248.0,27592101888.0,262986.0,147662.0
13-04 02:45:33,1.496,0.166,98.254,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1757532160.0,1048797184.0,3221565440.0,27591180288.0,440792.0,170803.0
13-04 02:45:34,1.993,0.249,97.757,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1761558528.0,1048797184.0,3221569536.0,27587149824.0,507996.0,177927.0
13-04 02:45:35,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1766252544.0,1048797184.0,3221573632.0,27582451712.0,404398.0,162700.0
13-04 02:45:36,1.334,0.334,98.082,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1770942464.0,1048797184.0,3221581824.0,27577753600.0,403325.0,162142.0
13-04 02:45:37,2.0,0.083,97.833,0.0,0.0,0.083,0.0,16384.0,0.0,3.0,1774018560.0,1048797184.0,3221585920.0,27574673408.0,395183.0,165055.0
13-04 02:45:38,1.173,0.084,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1775501312.0,1048797184.0,3221594112.0,27573182464.0,385469.0,161845.0
13-04 02:45:39,1.003,0.084,98.914,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1775501312.0,1048797184.0,3221594112.0,27573182464.0,216935.0,140480.0
13-04 02:45:40,1.668,0.334,97.915,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1690730496.0,1048797184.0,3221602304.0,27657945088.0,435431.0,124700.0
13-04 02:45:41,1.170,0.084,98.580,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1691074560.0,1048797184.0,3221606400.0,27657596928.0,52658.0,128443.0
13-04 02:45:42,0.502,0.084,99.415,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1689559040.0,1048797184.0,3221606400.0,27659112448.0,21182.0,35453.0
13-04 02:45:43,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1690447872.0,1048797184.0,3221606400.0,27658223616.0,21456.0,35313.0
13-04 02:45:44,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691967488.0,1048797184.0,3221610496.0,27656699904.0,24622.0,39101.0
13-04 02:45:45,0.334,0.083,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1692598272.0,1048797184.0,3221614592.0,27656065024.0,22462.0,36600.0
13-04 02:45:46,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1697677312.0,1048797184.0,3221614592.0,27650985984.0,143691.0,114732.0
13-04 02:45:47,4.013,0.334,95.234,0.251,0.0,0.167,0.0,28672.0,0.0,4.0,1706590208.0,1048797184.0,3221626880.0,27642060800.0,1065555.0,332581.0
13-04 02:45:48,4.330,0.333,95.254,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724833792.0,1048797184.0,3221630976.0,27623813120.0,1266611.0,359994.0
13-04 02:45:49,3.506,0.250,96.160,0.0,0.0,0.083,0.0,69632.0,0.0,1.0,1734483968.0,1048797184.0,3221643264.0,27614150656.0,1030031.0,340308.0
13-04 02:45:50,3.595,0.167,96.237,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1748942848.0,1048797184.0,3221647360.0,27599687680.0,1349553.0,366330.0
13-04 02:45:51,2.850,0.168,96.815,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1764548608.0,1048797184.0,3221659648.0,27584069632.0,1365838.0,360916.0
13-04 02:45:52,2.931,0.168,96.734,0.168,0.0,0.0,0.0,110592.0,0.0,4.0,1767968768.0,1048797184.0,3221667840.0,27580641280.0,1288946.0,361278.0
13-04 02:45:53,3.747,0.167,96.003,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1775833088.0,1048797184.0,3221676032.0,27572768768.0,1267970.0,355630.0
13-04 02:45:54,2.922,0.250,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1787920384.0,1048797184.0,3221684224.0,27560673280.0,1274833.0,358307.0
13-04 02:45:55,3.339,0.250,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1796984832.0,1048797184.0,3221696512.0,27551596544.0,1396492.0,363740.0
13-04 02:45:56,3.010,0.334,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810980864.0,1048797184.0,3221700608.0,27537596416.0,1217633.0,354007.0
13-04 02:45:57,2.660,0.333,96.924,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1811857408.0,1048797184.0,3221712896.0,27536707584.0,973268.0,333678.0
13-04 02:45:58,3.264,0.167,96.569,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1813377024.0,1048797184.0,3221716992.0,27535183872.0,1581427.0,385680.0
13-04 02:45:59,3.005,0.250,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1816891392.0,1048797184.0,3221725184.0,27531661312.0,1296625.0,361231.0
13-04 02:46:00,2.185,0.084,97.647,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1818185728.0,1048797184.0,3221733376.0,27530358784.0,1347086.0,363686.0
13-04 02:46:01,3.333,0.417,96.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1824780288.0,1048797184.0,3221741568.0,27523756032.0,1328012.0,364227.0
13-04 02:46:02,3.331,0.083,96.503,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1824899072.0,1048797184.0,3221749760.0,27523629056.0,1386465.0,363808.0
13-04 02:46:03,2.506,0.167,97.243,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1824923648.0,1048797184.0,3221757952.0,27523596288.0,1330012.0,362660.0
13-04 02:46:04,2.094,0.168,97.655,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1826308096.0,1048797184.0,3221770240.0,27522199552.0,844039.0,327342.0
13-04 02:46:05,2.748,0.250,96.836,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1827155968.0,1048797184.0,3221778432.0,27521343488.0,1395862.0,379413.0
13-04 02:46:06,2.598,0.084,97.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1827905536.0,1048797184.0,3221790720.0,27520581632.0,1316407.0,384320.0
13-04 02:46:07,2.924,0.251,96.575,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1829675008.0,1048797184.0,3221798912.0,27518803968.0,1470143.0,387420.0
13-04 02:46:08,2.181,0.168,97.651,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1830809600.0,1048797184.0,3221807104.0,27517661184.0,1491710.0,373602.0
13-04 02:46:09,3.081,0.167,96.669,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1831182336.0,1048797184.0,3221815296.0,27517280256.0,1093851.0,350695.0
13-04 02:46:10,2.510,0.084,97.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1831682048.0,1048797184.0,3221823488.0,27516772352.0,1484676.0,377807.0
13-04 02:46:11,2.510,0.084,97.406,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1831833600.0,1048797184.0,3221831680.0,27516612608.0,1502541.0,379240.0
13-04 02:46:12,2.096,0.251,97.485,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1831915520.0,1048797184.0,3221843968.0,27516518400.0,1177734.0,350420.0
13-04 02:46:13,2.583,0.333,97.083,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1834065920.0,1048797184.0,3221852160.0,27514359808.0,1304193.0,364578.0
13-04 02:46:14,3.169,0.083,96.747,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1834151936.0,1048797184.0,3221860352.0,27514265600.0,1432042.0,364115.0
13-04 02:46:15,2.172,0.251,97.410,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1836654592.0,1048797184.0,3221864448.0,27511758848.0,1374889.0,360550.0
13-04 02:46:16,2.838,0.250,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1838456832.0,1048797184.0,3221872640.0,27509948416.0,1302993.0,360835.0
13-04 02:46:17,2.831,0.333,96.503,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1839591424.0,1048797184.0,3221880832.0,27508805632.0,1225859.0,357414.0
13-04 02:46:18,2.421,0.083,97.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1839583232.0,1048797184.0,3221889024.0,27508805632.0,1429855.0,372478.0
13-04 02:46:19,2.429,0.084,97.404,0.0,0.0,0.084,0.0,192512.0,0.0,3.0,1840586752.0,1048797184.0,3221901312.0,27507789824.0,1364420.0,367140.0
13-04 02:46:20,2.178,0.168,97.487,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1842388992.0,1048797184.0,3221909504.0,27505979392.0,1336395.0,363189.0
13-04 02:46:21,2.757,0.334,96.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1845649408.0,1048797184.0,3221917696.0,27502710784.0,1360863.0,362151.0
13-04 02:46:22,3.081,0.333,96.420,0.167,0.0,0.0,0.0,102400.0,0.0,4.0,1848053760.0,1048797184.0,3221925888.0,27500298240.0,1314314.0,358768.0
13-04 02:46:23,3.180,0.167,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1848713216.0,1048797184.0,3221934080.0,27499630592.0,1237083.0,356967.0
13-04 02:46:24,2.673,0.167,97.076,0.0,0.0,0.084,0.0,32768.0,0.0,5.0,1848705024.0,1048797184.0,3221942272.0,27499630592.0,1301950.0,362464.0
13-04 02:46:25,2.498,0.333,97.086,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1849552896.0,1048797184.0,3221950464.0,27498774528.0,1362392.0,365678.0
13-04 02:46:26,2.007,0.251,97.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1849798656.0,1048797184.0,3221958656.0,27498520576.0,1386553.0,318254.0
13-04 02:46:27,0.835,0.084,98.997,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1850052608.0,1048797184.0,3221958656.0,27498266624.0,215424.0,148798.0
13-04 02:46:28,0.667,0.167,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1850429440.0,1048797184.0,3221962752.0,27497885696.0,40653.0,68679.0
13-04 02:46:29,0.502,0.0,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850425344.0,1048797184.0,3221966848.0,27497885696.0,36472.0,65321.0
13-04 02:46:30,1.753,0.501,97.746,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1794654208.0,1048797184.0,3221966848.0,27553656832.0,40097.0,67738.0
13-04 02:46:31,2.995,1.082,95.840,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1749913600.0,1048797184.0,3221970944.0,27598393344.0,37940.0,67492.0
13-04 02:46:32,3.910,0.998,95.092,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1673945088.0,1048797184.0,3221970944.0,27674361856.0,165657.0,135989.0
13-04 02:46:33,4.908,0.083,94.759,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1680826368.0,1048797184.0,3221983232.0,27667468288.0,1531845.0,391734.0
13-04 02:46:34,4.817,0.332,94.767,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1698787328.0,1048797184.0,3221995520.0,27649495040.0,1799019.0,420404.0
13-04 02:46:35,4.941,0.168,94.891,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1716338688.0,1048797184.0,3221999616.0,27631939584.0,1913042.0,424890.0
13-04 02:46:36,4.010,0.418,95.489,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1730699264.0,1048797184.0,3222016000.0,27617562624.0,1902845.0,422369.0
13-04 02:46:37,3.753,0.334,95.913,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1742663680.0,1048797184.0,3222020096.0,27605594112.0,1967916.0,428016.0
13-04 02:46:38,3.853,0.335,95.645,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1744621568.0,1048797184.0,3222032384.0,27603623936.0,1733502.0,411362.0
13-04 02:46:39,3.772,0.168,96.060,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1759186944.0,1048797184.0,3222036480.0,27589054464.0,1244823.0,376061.0
13-04 02:46:40,2.755,0.334,96.912,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1775935488.0,1048797184.0,3222048768.0,27572293632.0,184241.0,319381.0
13-04 02:46:41,3.734,0.581,95.685,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1794023424.0,1048797184.0,3222056960.0,27554197504.0,693903.0,376060.0
13-04 02:46:42,4.097,0.251,95.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1810579456.0,1048797184.0,3222069248.0,27537629184.0,1717523.0,464076.0
13-04 02:46:43,4.341,0.334,94.908,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,1813114880.0,1048797184.0,3222073344.0,27535089664.0,2474292.0,517090.0
13-04 02:46:44,4.275,0.084,95.474,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,1817165824.0,1048797184.0,3222085632.0,27531026432.0,1869468.0,481050.0
13-04 02:46:45,4.195,0.336,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1817669632.0,1048797184.0,3222089728.0,27530518528.0,2322639.0,521828.0
13-04 02:46:46,3.425,0.334,96.241,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1818296320.0,1048797184.0,3222097920.0,27529883648.0,1379595.0,444767.0
13-04 02:46:47,3.763,0.334,95.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1818923008.0,1048797184.0,3222106112.0,27529248768.0,2586248.0,532290.0
13-04 02:46:48,3.586,0.334,95.746,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1822085120.0,1048797184.0,3222118400.0,27526074368.0,1795491.0,484897.0
13-04 02:46:49,4.674,0.417,94.741,0.0,0.0,0.167,0.0,155648.0,0.0,2.0,1827348480.0,1048797184.0,3222126592.0,27520802816.0,2278440.0,507058.0
13-04 02:46:50,3.497,0.333,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1828163584.0,1048797184.0,3222134784.0,27519979520.0,1206637.0,447375.0
13-04 02:46:51,4.073,0.416,95.428,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1827917824.0,1048797184.0,3222142976.0,27520217088.0,2255641.0,514400.0
13-04 02:46:52,3.183,0.168,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1829539840.0,1048797184.0,3222155264.0,27518582784.0,1492603.0,466467.0
13-04 02:46:53,3.023,0.084,96.558,0.168,0.0,0.168,0.0,36864.0,0.0,4.0,1830584320.0,1048797184.0,3222159360.0,27517534208.0,2182123.0,506447.0
13-04 02:46:54,3.856,0.084,95.809,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1834352640.0,1048797184.0,3222167552.0,27513757696.0,1529845.0,470301.0
13-04 02:46:55,3.275,0.168,96.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1834344448.0,1048797184.0,3222175744.0,27513757696.0,1879128.0,502754.0
13-04 02:46:56,3.747,0.167,96.003,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1835479040.0,1048797184.0,3222183936.0,27512614912.0,2146244.0,517048.0
13-04 02:46:57,3.342,0.334,96.241,0.0,0.0,0.084,0.0,86016.0,0.0,1.0,1836359680.0,1048797184.0,3222192128.0,27511726080.0,1505333.0,487476.0
13-04 02:46:58,3.997,0.333,95.504,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1836634112.0,1048797184.0,3222204416.0,27511439360.0,2393632.0,536418.0
13-04 02:46:59,3.766,0.335,95.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1840148480.0,1048797184.0,3222212608.0,27507916800.0,1637870.0,496818.0
13-04 02:47:00,3.255,0.334,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1840521216.0,1048797184.0,3222220800.0,27507535872.0,2192182.0,520595.0
13-04 02:47:01,3.422,0.250,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1840676864.0,1048797184.0,3222224896.0,27507376128.0,1675414.0,492733.0
13-04 02:47:02,3.425,0.251,96.157,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,1841143808.0,1048797184.0,3222233088.0,27506900992.0,2399525.0,533421.0
13-04 02:47:03,3.769,0.251,95.896,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1843548160.0,1048797184.0,3222241280.0,27504488448.0,2093371.0,513215.0
13-04 02:47:04,3.685,0.251,95.896,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1847382016.0,1048797184.0,3222249472.0,27500646400.0,1896799.0,490041.0
13-04 02:47:05,3.013,0.335,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1847721984.0,1048797184.0,3222261760.0,27500294144.0,1873329.0,496421.0
13-04 02:47:06,3.336,0.334,96.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1848483840.0,1048797184.0,3222274048.0,27499520000.0,1966721.0,500131.0
13-04 02:47:07,2.771,0.252,96.977,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1848729600.0,1048797184.0,3222282240.0,27499266048.0,2035487.0,505725.0
13-04 02:47:08,4.250,0.417,95.083,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1851768832.0,1048797184.0,3222290432.0,27496218624.0,2124868.0,493772.0
13-04 02:47:09,3.175,0.251,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1854808064.0,1048797184.0,3222298624.0,27493171200.0,2454392.0,500388.0
13-04 02:47:10,3.253,0.334,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1855406080.0,1048797184.0,3222302720.0,27492569088.0,2024944.0,474678.0
13-04 02:47:11,2.179,0.168,97.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1856155648.0,1048797184.0,3222315008.0,27491807232.0,685450.0,390104.0
13-04 02:47:12,2.345,0.335,97.236,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1857036288.0,1048797184.0,3222323200.0,27490918400.0,1350486.0,408703.0
13-04 02:47:13,2.676,0.334,96.823,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1859477504.0,1048797184.0,3222327296.0,27488473088.0,3265503.0,416218.0
13-04 02:47:14,1.417,0.167,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1860325376.0,1048797184.0,3222335488.0,27487617024.0,612018.0,221911.0
13-04 02:47:15,0.916,0.167,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1860325376.0,1048797184.0,3222335488.0,27487617024.0,56946.0,99252.0
13-04 02:47:16,1.586,0.417,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842393088.0,1048797184.0,3222335488.0,27505549312.0,56620.0,99735.0
13-04 02:47:17,2.003,0.835,97.162,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1767600128.0,1048797184.0,3222339584.0,27580338176.0,54251.0,97236.0
13-04 02:47:18,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1765457920.0,1048797184.0,3222339584.0,27582480384.0,54311.0,97279.0
13-04 02:47:19,1.586,0.083,98.164,0.167,0.0,0.0,0.0,176128.0,0.0,7.0,1766887424.0,1048797184.0,3222343680.0,27581046784.0,73986.0,127428.0
13-04 02:47:20,3.853,0.419,95.645,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1774915584.0,1048797184.0,3222347776.0,27573014528.0,1252756.0,409619.0
13-04 02:47:21,5.088,0.250,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1740955648.0,1048797184.0,3222360064.0,27606962176.0,2519252.0,496197.0
13-04 02:47:22,6.600,0.835,92.565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704271872.0,1048797184.0,3222368256.0,27643637760.0,2564715.0,496862.0
13-04 02:47:23,5.241,0.333,94.343,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1717592064.0,1048797184.0,3222380544.0,27630305280.0,2573523.0,494773.0
13-04 02:47:24,5.088,0.500,94.078,0.167,0.0,0.167,0.0,32768.0,0.0,2.0,1728270336.0,1048797184.0,3222384640.0,27619622912.0,2391817.0,481125.0
13-04 02:47:25,4.104,0.335,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1751543808.0,1048797184.0,3222392832.0,27596341248.0,2540866.0,488917.0
13-04 02:47:26,4.246,0.333,95.337,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1775091712.0,1048797184.0,3222401024.0,27572785152.0,2633531.0,496334.0
13-04 02:47:27,4.845,0.167,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1784066048.0,1048797184.0,3222409216.0,27563802624.0,2363644.0,487612.0
13-04 02:47:28,4.326,0.416,95.175,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1801392128.0,1048797184.0,3222417408.0,27546468352.0,2473529.0,484042.0
13-04 02:47:29,3.782,0.252,95.798,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,1815310336.0,1048797184.0,3222433792.0,27532533760.0,2496968.0,497685.0
13-04 02:47:30,3.759,0.334,95.739,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1815851008.0,1048797184.0,3222437888.0,27531988992.0,2536879.0,496907.0
13-04 02:47:31,4.020,0.251,95.645,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1817198592.0,1048797184.0,3222450176.0,27530629120.0,2424328.0,491765.0
13-04 02:47:32,3.518,0.335,95.980,0.0,0.0,0.168,0.0,86016.0,0.0,1.0,1820749824.0,1048797184.0,3222454272.0,27527073792.0,2378057.0,485753.0
13-04 02:47:33,4.177,0.334,95.405,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1824296960.0,1048797184.0,3222462464.0,27523518464.0,2483169.0,489627.0
13-04 02:47:34,3.598,0.084,96.067,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1824927744.0,1048797184.0,3222466560.0,27522883584.0,2308636.0,471480.0
13-04 02:47:35,4.326,0.416,95.008,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1827483648.0,1048797184.0,3222482944.0,27520311296.0,2471332.0,500387.0
13-04 02:47:36,3.350,0.419,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1830330368.0,1048797184.0,3222491136.0,27517456384.0,2461602.0,491472.0
13-04 02:47:37,4.188,0.168,95.645,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1831206912.0,1048797184.0,3222503424.0,27516567552.0,2333583.0,484945.0
13-04 02:47:38,2.588,0.334,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1831866368.0,1048797184.0,3222511616.0,27515899904.0,952107.0,393159.0
13-04 02:47:39,3.664,0.333,96.003,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1832906752.0,1048797184.0,3222519808.0,27514851328.0,2572884.0,520436.0
13-04 02:47:40,4.315,0.498,95.021,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1833754624.0,1048797184.0,3222528000.0,27513995264.0,2648138.0,521910.0
13-04 02:47:41,3.280,0.168,96.384,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1834008576.0,1048797184.0,3222536192.0,27513733120.0,2567586.0,515753.0
13-04 02:47:42,3.769,0.168,96.064,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1833598976.0,1048797184.0,3222540288.0,27514138624.0,1701712.0,466884.0
13-04 02:47:43,3.356,0.336,96.141,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1834033152.0,1048797184.0,3222552576.0,27513692160.0,2353062.0,514041.0
13-04 02:47:44,3.336,0.417,95.997,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1834405888.0,1048797184.0,3222560768.0,27513311232.0,2476132.0,509551.0
13-04 02:47:45,4.013,0.334,95.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1836937216.0,1048797184.0,3222573056.0,27510767616.0,2529411.0,526123.0
13-04 02:47:46,3.255,0.584,96.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1837613056.0,1048797184.0,3222577152.0,27510087680.0,2790862.0,543425.0
13-04 02:47:47,4.0,0.333,95.583,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1840488448.0,1048797184.0,3222589440.0,27507200000.0,1552464.0,467139.0
13-04 02:47:48,3.428,0.334,96.070,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1841025024.0,1048797184.0,3222593536.0,27506659328.0,3150805.0,570400.0
13-04 02:47:49,3.691,0.419,95.721,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1843613696.0,1048797184.0,3222605824.0,27504058368.0,2319708.0,516165.0
13-04 02:47:50,3.107,0.252,96.641,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1844183040.0,1048797184.0,3222609920.0,27503484928.0,2910714.0,551711.0
13-04 02:47:51,4.254,0.250,95.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1847595008.0,1048797184.0,3222626304.0,27500056576.0,2574147.0,539321.0
13-04 02:47:52,3.025,0.084,96.807,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1848098816.0,1048797184.0,3222630400.0,27499548672.0,2507193.0,531238.0
13-04 02:47:53,3.099,0.251,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1850437632.0,1048797184.0,3222638592.0,27497201664.0,2091530.0,497355.0
13-04 02:47:54,3.676,0.251,95.990,0.084,0.0,0.0,0.0,237568.0,0.0,5.0,1851985920.0,1048797184.0,3222646784.0,27495645184.0,2210209.0,516461.0
13-04 02:47:55,4.177,0.334,95.322,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1854771200.0,1048797184.0,3222654976.0,27492851712.0,2748348.0,543814.0
13-04 02:47:56,4.073,0.249,95.594,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1855082496.0,1048797184.0,3222663168.0,27492532224.0,2538144.0,536850.0
13-04 02:47:57,3.667,0.417,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1856561152.0,1048797184.0,3222675456.0,27491041280.0,2632285.0,539832.0
13-04 02:47:58,2.936,0.252,96.644,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1859444736.0,1048797184.0,3222679552.0,27488153600.0,1862491.0,498312.0
13-04 02:47:59,3.676,0.251,95.739,0.251,0.0,0.084,0.0,36864.0,0.0,5.0,1860575232.0,1048797184.0,3222691840.0,27487010816.0,2821773.0,533878.0
13-04 02:48:00,1.753,0.083,98.080,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1861304320.0,1048797184.0,3222691840.0,27486281728.0,2776275.0,369501.0
13-04 02:48:01,0.835,0.167,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1861849088.0,1048797184.0,3222695936.0,27485732864.0,142821.0,200778.0
13-04 02:48:02,0.585,0.167,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1861849088.0,1048797184.0,3222695936.0,27485732864.0,75953.0,133936.0
13-04 02:48:03,1.083,0.167,98.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1861844992.0,1048797184.0,3222700032.0,27485732864.0,77882.0,134299.0
13-04 02:48:04,0.669,0.167,98.912,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,1861840896.0,1048797184.0,3222704128.0,27485732864.0,74902.0,132021.0
13-04 02:48:05,0.999,0.333,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1863106560.0,1048797184.0,3222708224.0,27484463104.0,77957.0,135520.0
13-04 02:48:06,2.764,0.168,96.901,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1773473792.0,1048797184.0,3222716416.0,27574087680.0,431776.0,270603.0
13-04 02:48:07,6.750,1.417,91.833,0.0,0.0,0.0,0.0,90112.0,0.0,3.0,1729110016.0,1048797184.0,3222720512.0,27618447360.0,2478654.0,510966.0
13-04 02:48:08,6.589,0.334,92.911,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1696391168.0,1048797184.0,3222732800.0,27651153920.0,2869209.0,538786.0
13-04 02:48:09,5.653,0.333,93.932,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1714425856.0,1048797184.0,3222740992.0,27633111040.0,2745357.0,538783.0
13-04 02:48:10,5.750,0.417,93.667,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1722642432.0,1048797184.0,3222749184.0,27624886272.0,2824153.0,539864.0
13-04 02:48:11,5.180,0.418,94.403,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1755615232.0,1048797184.0,3222757376.0,27591905280.0,3088640.0,562606.0
13-04 02:48:12,4.160,0.250,95.507,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1770237952.0,1048797184.0,3222765568.0,27577274368.0,1253077.0,442578.0
13-04 02:48:13,4.508,0.250,94.992,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1784766464.0,1048797184.0,3222773760.0,27562737664.0,2152484.0,524699.0
13-04 02:48:14,5.167,0.417,94.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1802629120.0,1048797184.0,3222786048.0,27544862720.0,3574602.0,601421.0
13-04 02:48:15,5.175,0.250,94.240,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1817755648.0,1048797184.0,3222798336.0,27529723904.0,3260506.0,602928.0
13-04 02:48:16,5.004,0.167,94.829,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1822322688.0,1048797184.0,3222802432.0,27525152768.0,3069919.0,610544.0
13-04 02:48:17,4.933,0.251,94.732,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1824026624.0,1048797184.0,3222814720.0,27523436544.0,3304397.0,606901.0
13-04 02:48:18,4.610,0.168,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1824976896.0,1048797184.0,3222818816.0,27522482176.0,3295656.0,603258.0
13-04 02:48:19,4.083,0.500,95.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1825447936.0,1048797184.0,3222822912.0,27522007040.0,3386179.0,620047.0
13-04 02:48:20,4.746,0.416,94.671,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1829052416.0,1048797184.0,3222835200.0,27518390272.0,3092733.0,584967.0
13-04 02:48:21,3.936,0.168,95.896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1830920192.0,1048797184.0,3222843392.0,27516514304.0,3029729.0,582741.0
13-04 02:48:22,4.428,0.418,94.987,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1833328640.0,1048797184.0,3222851584.0,27514097664.0,3446150.0,595923.0
13-04 02:48:23,3.849,0.251,95.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1835188224.0,1048797184.0,3222859776.0,27512229888.0,3577298.0,600195.0
13-04 02:48:24,3.526,0.420,96.054,0.0,0.0,0.0,0.0,147456.0,0.0,1.0,1837273088.0,1048797184.0,3222872064.0,27510132736.0,3518711.0,602924.0
13-04 02:48:25,4.094,0.334,95.322,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1838047232.0,1048797184.0,3222876160.0,27509354496.0,3414862.0,584638.0
13-04 02:48:26,3.425,0.167,96.157,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1839857664.0,1048797184.0,3222888448.0,27507531776.0,3044147.0,565000.0
13-04 02:48:27,3.830,0.333,95.754,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1840455680.0,1048797184.0,3222892544.0,27506929664.0,2948134.0,556045.0
13-04 02:48:28,3.359,0.252,96.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1840701440.0,1048797184.0,3222900736.0,27506675712.0,3180630.0,562097.0
13-04 02:48:29,4.007,0.417,95.409,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1842561024.0,1048797184.0,3222913024.0,27504803840.0,3132090.0,576682.0
13-04 02:48:30,3.428,0.418,95.903,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1842712576.0,1048797184.0,3222921216.0,27504644096.0,3093033.0,568663.0
13-04 02:48:31,4.243,0.499,95.092,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1844068352.0,1048797184.0,3222929408.0,27503280128.0,3014991.0,565793.0
13-04 02:48:32,3.425,0.251,96.241,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1844981760.0,1048797184.0,3222937600.0,27502358528.0,3069753.0,555787.0
13-04 02:48:33,3.529,0.252,96.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1845891072.0,1048797184.0,3222949888.0,27501436928.0,3003704.0,561650.0
13-04 02:48:34,3.434,0.251,96.315,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1846108160.0,1048797184.0,3222953984.0,27501215744.0,3141194.0,574078.0
13-04 02:48:35,3.604,0.419,95.641,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,1848025088.0,1048797184.0,3222970368.0,27499282432.0,2967928.0,557504.0
13-04 02:48:36,3.099,0.168,96.650,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1849643008.0,1048797184.0,3222974464.0,27497660416.0,2248543.0,517148.0
13-04 02:48:37,3.506,0.250,96.160,0.0,0.0,0.083,0.0,73728.0,0.0,1.0,1854332928.0,1048797184.0,3222982656.0,27492962304.0,1170249.0,445546.0
13-04 02:48:38,3.434,0.419,96.064,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1855684608.0,1048797184.0,3222999040.0,27491594240.0,3306916.0,613367.0
13-04 02:48:39,4.762,0.251,94.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1857196032.0,1048797184.0,3223007232.0,27490074624.0,3658137.0,628636.0
13-04 02:48:40,3.750,0.167,95.750,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1857982464.0,1048797184.0,3223015424.0,27489280000.0,2750775.0,560372.0
13-04 02:48:41,4.580,0.333,95.004,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1859878912.0,1048797184.0,3223023616.0,27487375360.0,2858264.0,581090.0
13-04 02:48:42,3.670,0.334,95.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1860128768.0,1048797184.0,3223027712.0,27487121408.0,3283836.0,603348.0
13-04 02:48:43,4.094,0.251,95.489,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1862909952.0,1048797184.0,3223040000.0,27484327936.0,2019977.0,529035.0
13-04 02:48:44,3.344,0.334,96.154,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1863286784.0,1048797184.0,3223044096.0,27483947008.0,3081772.0,564154.0
13-04 02:48:45,4.104,0.419,95.310,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1865113600.0,1048797184.0,3223056384.0,27482107904.0,3501852.0,624646.0
13-04 02:48:46,3.664,0.250,96.003,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1865519104.0,1048797184.0,3223064576.0,27481694208.0,3471230.0,553931.0
13-04 02:48:47,2.339,0.251,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1866055680.0,1048797184.0,3223068672.0,27481153536.0,1760019.0,335028.0
13-04 02:48:48,1.249,0.167,98.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1866436608.0,1048797184.0,3223068672.0,27480772608.0,304219.0,225127.0
13-04 02:48:49,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1866436608.0,1048797184.0,3223068672.0,27480772608.0,90275.0,163791.0
13-04 02:48:50,1.254,0.167,98.411,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1866940416.0,1048797184.0,3223072768.0,27480264704.0,89945.0,162167.0
13-04 02:48:51,1.251,0.250,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1867321344.0,1048797184.0,3223072768.0,27479883776.0,94411.0,167221.0
13-04 02:48:52,1.083,0.333,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1867317248.0,1048797184.0,3223076864.0,27479883776.0,91731.0,162460.0
13-04 02:48:53,1.754,0.167,97.911,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1778761728.0,1048797184.0,3223076864.0,27568439296.0,109264.0,186914.0
13-04 02:48:54,5.351,0.669,93.980,0.0,0.0,0.0,0.0,155648.0,0.0,3.0,1785294848.0,1048797184.0,3223089152.0,27561893888.0,2252074.0,546449.0
13-04 02:48:55,7.648,0.665,91.604,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,1704308736.0,1048797184.0,3223097344.0,27642871808.0,3153278.0,581988.0
13-04 02:48:56,6.172,0.334,93.161,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,1729753088.0,1048797184.0,3223109632.0,27617415168.0,3365083.0,580517.0
13-04 02:48:57,5.653,0.499,93.766,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1747017728.0,1048797184.0,3223113728.0,27600146432.0,3423804.0,598120.0
13-04 02:48:58,5.184,0.502,94.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1768390656.0,1048797184.0,3223121920.0,27578765312.0,3335519.0,604741.0
13-04 02:48:59,5.021,0.418,94.477,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1800204288.0,1048797184.0,3223130112.0,27546943488.0,3363593.0,602283.0
13-04 02:49:00,5.347,0.418,94.152,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1821147136.0,1048797184.0,3223142400.0,27525988352.0,3662669.0,621867.0
13-04 02:49:01,4.900,0.415,94.435,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1821929472.0,1048797184.0,3223150592.0,27525197824.0,2995277.0,594205.0
13-04 02:49:02,4.587,0.334,94.912,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1822175232.0,1048797184.0,3223158784.0,27524943872.0,3271038.0,604041.0
13-04 02:49:03,4.591,0.334,94.992,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1823121408.0,1048797184.0,3223166976.0,27523989504.0,3513378.0,634589.0
13-04 02:49:04,5.430,0.251,94.236,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,1827491840.0,1048797184.0,3223175168.0,27519610880.0,3711498.0,655154.0
13-04 02:49:05,4.034,0.420,95.378,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1831796736.0,1048797184.0,3223187456.0,27515293696.0,3575634.0,638879.0
13-04 02:49:06,4.508,0.250,94.992,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1833439232.0,1048797184.0,3223195648.0,27513643008.0,3396413.0,647496.0
13-04 02:49:07,5.162,0.666,94.088,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1835114496.0,1048797184.0,3223203840.0,27511959552.0,3992715.0,687562.0
13-04 02:49:08,4.163,0.333,95.420,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1835331584.0,1048797184.0,3223216128.0,27511730176.0,2669304.0,608146.0
13-04 02:49:09,5.241,0.416,94.260,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1837096960.0,1048797184.0,3223228416.0,27509952512.0,3655452.0,664621.0
13-04 02:49:10,4.496,0.416,94.921,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1839185920.0,1048797184.0,3223232512.0,27507859456.0,3481862.0,647009.0
13-04 02:49:11,4.606,0.251,94.891,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,1841086464.0,1048797184.0,3223244800.0,27505946624.0,4369154.0,709966.0
13-04 02:49:12,4.428,0.418,95.155,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1841299456.0,1048797184.0,3223248896.0,27505729536.0,3946720.0,684759.0
13-04 02:49:13,3.930,0.334,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1841385472.0,1048797184.0,3223257088.0,27505635328.0,3064249.0,643915.0
13-04 02:49:14,4.523,0.251,95.142,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1841344512.0,1048797184.0,3223265280.0,27505668096.0,3271740.0,631933.0
13-04 02:49:15,4.917,0.417,94.500,0.0,0.0,0.167,0.0,32768.0,0.0,5.0,1844154368.0,1048797184.0,3223281664.0,27502841856.0,4100105.0,679847.0
13-04 02:49:16,4.326,0.333,95.008,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,1844785152.0,1048797184.0,3223285760.0,27502206976.0,3939417.0,676814.0
13-04 02:49:17,5.307,0.580,94.030,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1846423552.0,1048797184.0,3223298048.0,27500556288.0,4287814.0,719627.0
13-04 02:49:18,4.205,0.421,95.374,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1845854208.0,1048797184.0,3223302144.0,27501121536.0,3608909.0,645816.0
13-04 02:49:19,4.163,0.333,95.254,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1846165504.0,1048797184.0,3223310336.0,27500802048.0,3934208.0,665150.0
13-04 02:49:20,4.337,0.334,95.079,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,1847681024.0,1048797184.0,3223318528.0,27499278336.0,3239104.0,597148.0
13-04 02:49:21,4.181,0.334,95.318,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1849737216.0,1048797184.0,3223326720.0,27497213952.0,3400181.0,634276.0
13-04 02:49:22,4.591,0.250,94.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1851629568.0,1048797184.0,3223339008.0,27495309312.0,3967082.0,680044.0
13-04 02:49:23,4.341,0.167,95.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1851682816.0,1048797184.0,3223347200.0,27495247872.0,3874865.0,659990.0
13-04 02:49:24,3.856,0.335,95.641,0.0,0.0,0.168,0.0,188416.0,0.0,1.0,1854976000.0,1048797184.0,3223355392.0,27491946496.0,3722535.0,643558.0
13-04 02:49:25,4.268,0.335,95.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1855160320.0,1048797184.0,3223363584.0,27491753984.0,4077364.0,662880.0
13-04 02:49:26,3.785,0.252,95.711,0.168,0.0,0.084,0.0,40960.0,0.0,5.0,1855852544.0,1048797184.0,3223367680.0,27491057664.0,3579258.0,634017.0
13-04 02:49:27,4.013,0.251,95.652,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1856385024.0,1048797184.0,3223375872.0,27490516992.0,3635173.0,639708.0
13-04 02:49:28,4.591,0.334,94.992,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1860284416.0,1048797184.0,3223384064.0,27486609408.0,3995587.0,662851.0
13-04 02:49:29,3.515,0.251,96.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1860972544.0,1048797184.0,3223392256.0,27485913088.0,3698358.0,633492.0
13-04 02:49:30,4.348,0.334,95.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1864232960.0,1048797184.0,3223400448.0,27482644480.0,3657048.0,638615.0
13-04 02:49:31,3.772,0.168,95.725,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1865232384.0,1048797184.0,3223416832.0,27481628672.0,3845652.0,651365.0
13-04 02:49:32,3.862,0.420,95.634,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1866366976.0,1048797184.0,3223425024.0,27480485888.0,3639792.0,623630.0
13-04 02:49:33,4.177,0.251,95.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1868107776.0,1048797184.0,3223429120.0,27478740992.0,3732199.0,625532.0
13-04 02:49:34,1.920,0.167,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1868640256.0,1048797184.0,3223437312.0,27478200320.0,1624246.0,369150.0
13-04 02:49:35,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1868513280.0,1048797184.0,3223437312.0,27478327296.0,108794.0,194279.0
13-04 02:49:36,2.250,0.167,97.417,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,1868636160.0,1048797184.0,3223441408.0,27478200320.0,111101.0,196992.0
13-04 02:49:37,1.501,0.250,98.249,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1868636160.0,1048797184.0,3223441408.0,27478200320.0,109607.0,194334.0
13-04 02:49:38,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1868632064.0,1048797184.0,3223445504.0,27478200320.0,112604.0,198035.0
13-04 02:49:39,2.513,1.340,96.147,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1868627968.0,1048797184.0,3223449600.0,27478200320.0,112281.0,197987.0
13-04 02:49:40,4.030,0.420,95.382,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1830842368.0,1048797184.0,3223461888.0,27515973632.0,2015029.0,537407.0
13-04 02:49:41,5.338,0.500,93.995,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1829789696.0,1048797184.0,3223465984.0,27517022208.0,4174697.0,678604.0
13-04 02:49:42,4.435,0.251,94.979,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,1786540032.0,1048797184.0,3223478272.0,27560259584.0,2642191.0,582687.0
13-04 02:49:43,4.149,0.249,95.519,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1788919808.0,1048797184.0,3223482368.0,27557875712.0,472725.0,461453.0
13-04 02:49:44,6.030,0.419,93.551,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1791705088.0,1048797184.0,3223490560.0,27555082240.0,4083380.0,727593.0
13-04 02:49:45,4.576,0.333,94.925,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1798471680.0,1048797184.0,3223502848.0,27548303360.0,1379737.0,546248.0
13-04 02:49:46,4.020,0.251,95.645,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1806983168.0,1048797184.0,3223511040.0,27539783680.0,1749866.0,584653.0
13-04 02:49:47,6.187,0.502,92.893,0.167,0.0,0.251,0.0,122880.0,0.0,6.0,1815576576.0,1048797184.0,3223523328.0,27531177984.0,5500990.0,783672.0
13-04 02:49:48,4.583,0.583,94.667,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,1827250176.0,1048797184.0,3223527424.0,27519500288.0,3703545.0,684374.0
13-04 02:49:49,4.674,0.417,94.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1830412288.0,1048797184.0,3223539712.0,27516325888.0,2793756.0,653669.0
13-04 02:49:50,5.378,0.420,94.034,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1831772160.0,1048797184.0,3223543808.0,27514961920.0,5458133.0,843375.0
13-04 02:49:51,4.264,0.251,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1834397696.0,1048797184.0,3223556096.0,27512324096.0,2825064.0,662700.0
13-04 02:49:52,4.841,0.417,94.324,0.250,0.0,0.167,0.0,16384.0,0.0,2.0,1836138496.0,1048797184.0,3223560192.0,27510579200.0,3754209.0,763987.0
13-04 02:49:53,5.435,0.418,94.064,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1838661632.0,1048797184.0,3223572480.0,27508043776.0,5730019.0,871771.0
13-04 02:49:54,4.261,0.501,95.155,0.0,0.0,0.084,0.0,151552.0,0.0,1.0,1841041408.0,1048797184.0,3223576576.0,27505659904.0,1558980.0,616903.0
13-04 02:49:55,4.622,0.504,94.706,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1842298880.0,1048797184.0,3223588864.0,27504390144.0,4591724.0,826957.0
13-04 02:49:56,5.814,0.498,93.522,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1843630080.0,1048797184.0,3223597056.0,27503050752.0,4165217.0,824719.0
13-04 02:49:57,4.786,0.420,94.458,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,1844523008.0,1048797184.0,3223621632.0,27502133248.0,4798058.0,838741.0
13-04 02:49:58,5.769,0.334,93.813,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1845907456.0,1048797184.0,3223629824.0,27500740608.0,5058327.0,899439.0
13-04 02:49:59,6.182,0.418,93.150,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,1850474496.0,1048797184.0,3223638016.0,27496165376.0,6272488.0,1042446.0
13-04 02:50:00,5.476,0.337,94.103,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1851097088.0,1048797184.0,3223646208.0,27495534592.0,5636858.0,1002027.0
13-04 02:50:01,5.843,0.584,93.239,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1851822080.0,1048797184.0,3223654400.0,27494801408.0,4668965.0,940853.0
13-04 02:50:02,4.698,0.419,94.715,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1852477440.0,1048797184.0,3223666688.0,27494133760.0,3749876.0,871971.0
13-04 02:50:03,5.038,0.252,94.626,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1852878848.0,1048797184.0,3223674880.0,27493724160.0,3304199.0,860510.0
13-04 02:50:04,5.347,0.334,94.069,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1854451712.0,1048797184.0,3223687168.0,27492139008.0,3361274.0,890189.0
13-04 02:50:05,5.877,0.252,93.787,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1855078400.0,1048797184.0,3223695360.0,27491504128.0,3397048.0,916125.0
13-04 02:50:06,5.755,0.417,93.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1856151552.0,1048797184.0,3223703552.0,27490422784.0,3539526.0,943959.0
13-04 02:50:07,5.122,0.252,94.291,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1857761280.0,1048797184.0,3223711744.0,27488804864.0,3030873.0,939953.0
13-04 02:50:08,5.872,0.587,93.289,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1859432448.0,1048797184.0,3223724032.0,27487121408.0,3333200.0,987801.0
13-04 02:50:09,6.395,0.332,92.940,0.0,0.0,0.332,0.0,0.0,0.0,0.0,1861484544.0,1048797184.0,3223736320.0,27485057024.0,3260293.0,1015336.0
13-04 02:50:10,5.676,0.918,93.155,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,1864392704.0,1048797184.0,3223748608.0,27482136576.0,3201702.0,1087632.0
13-04 02:50:11,6.516,0.334,92.732,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1868382208.0,1048797184.0,3223756800.0,27478138880.0,3700348.0,1182128.0
13-04 02:50:12,5.813,0.590,93.345,0.084,0.0,0.168,0.0,28672.0,0.0,5.0,1869803520.0,1048797184.0,3223764992.0,27476709376.0,3669133.0,1205139.0
13-04 02:50:13,5.294,0.336,94.202,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1871822848.0,1048797184.0,3223777280.0,27474677760.0,1927302.0,1080486.0
13-04 02:50:14,5.439,0.251,94.059,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1873084416.0,1048797184.0,3223785472.0,27473408000.0,1056192.0,1050284.0
13-04 02:50:15,8.027,0.502,91.221,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,1871646720.0,1048797184.0,3223797760.0,27474833408.0,5329532.0,1425707.0
13-04 02:50:16,6.778,0.586,92.218,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1870491648.0,1048797184.0,3223805952.0,27475980288.0,4834779.0,1394052.0
13-04 02:50:17,7.095,0.417,92.154,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,1870745600.0,1048797184.0,3223814144.0,27475718144.0,4030346.0,1350134.0
13-04 02:50:18,6.695,0.586,92.469,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1872220160.0,1048797184.0,3223826432.0,27474231296.0,3531261.0,1336897.0
13-04 02:50:19,6.498,0.422,92.827,0.0,0.0,0.253,0.0,8192.0,0.0,1.0,1873940480.0,1048797184.0,3223838720.0,27472498688.0,3282937.0,1335513.0
13-04 02:50:20,4.690,0.419,94.389,0.0,0.0,0.503,0.0,4096.0,0.0,2.0,1874169856.0,1048797184.0,3223842816.0,27472265216.0,2567928.0,1175372.0
13-04 02:50:21,4.090,0.668,95.075,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1876418560.0,1048797184.0,3223846912.0,27470012416.0,476043.0,981458.0
13-04 02:50:22,4.428,0.251,94.820,0.334,0.0,0.167,0.0,135168.0,0.0,4.0,1876410368.0,1048797184.0,3223855104.0,27470012416.0,472073.0,980123.0
13-04 02:50:23,3.604,0.587,95.557,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1876856832.0,1048797184.0,3223855104.0,27469565952.0,470833.0,979998.0
13-04 02:50:24,4.326,0.749,94.842,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1878339584.0,1048797184.0,3223863296.0,27468075008.0,479005.0,986993.0
13-04 02:50:25,4.489,0.499,94.763,0.0,0.0,0.249,0.0,188416.0,0.0,1.0,1878499328.0,1048797184.0,3223863296.0,27467915264.0,478942.0,990548.0
13-04 02:50:26,3.523,0.419,95.889,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,1878589440.0,1048797184.0,3223867392.0,27467821056.0,475729.0,990413.0
13-04 02:50:27,4.428,0.418,94.904,0.084,0.0,0.167,0.0,28672.0,0.0,3.0,1878585344.0,1048797184.0,3223871488.0,27467821056.0,475910.0,991261.0
13-04 02:50:28,4.264,0.251,95.234,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1878835200.0,1048797184.0,3223875584.0,27467567104.0,474504.0,991996.0
13-04 02:50:29,3.592,0.418,95.656,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1878835200.0,1048797184.0,3223875584.0,27467567104.0,478231.0,995710.0
13-04 02:50:30,3.933,0.335,95.565,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1879113728.0,1048797184.0,3223883776.0,27467280384.0,478463.0,1020279.0
13-04 02:50:31,3.188,0.587,95.805,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,1879076864.0,1048797184.0,3223887872.0,27467313152.0,477460.0,998262.0
13-04 02:50:32,4.770,0.418,94.644,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1833017344.0,1048797184.0,3223887872.0,27513372672.0,476455.0,995049.0
13-04 02:50:33,3.610,0.252,95.970,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1834885120.0,1048797184.0,3223891968.0,27511500800.0,475711.0,996696.0
13-04 02:50:34,3.926,0.501,95.322,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1835008000.0,1048797184.0,3223896064.0,27511373824.0,475785.0,999094.0
13-04 02:50:35,4.454,0.420,95.042,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1836756992.0,1048797184.0,3223900160.0,27509620736.0,693498.0,1097380.0
13-04 02:50:36,7.853,0.752,91.228,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1841246208.0,1048797184.0,3223912448.0,27505119232.0,3150426.0,1454051.0
13-04 02:50:37,7.667,0.667,91.333,0.0,0.0,0.333,0.0,12288.0,0.0,2.0,1849872384.0,1048797184.0,3223920640.0,27496484864.0,4089966.0,1544838.0
13-04 02:50:38,8.667,0.667,90.333,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1852620800.0,1048797184.0,3223932928.0,27493724160.0,3866883.0,1551265.0
13-04 02:50:39,6.818,0.589,92.256,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1867538432.0,1048797184.0,3223937024.0,27478802432.0,4100212.0,1592999.0
13-04 02:50:40,8.250,0.667,90.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1873838080.0,1048797184.0,3223949312.0,27472490496.0,3764784.0,1588896.0
13-04 02:50:41,8.027,0.753,90.886,0.0,0.0,0.334,0.0,4096.0,0.0,2.0,1879048192.0,1048797184.0,3223953408.0,27467276288.0,4118457.0,1645532.0
13-04 02:50:42,7.789,0.586,91.374,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,1880850432.0,1048797184.0,3223965696.0,27465461760.0,4526943.0,1701870.0
13-04 02:50:43,8.472,0.997,90.116,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,1884454912.0,1048797184.0,3223973888.0,27461849088.0,4341120.0,1716552.0
13-04 02:50:44,7.466,0.671,91.443,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1883938816.0,1048797184.0,3223982080.0,27462356992.0,3512182.0,1680050.0
13-04 02:50:45,8.536,0.669,90.544,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1885892608.0,1048797184.0,3223994368.0,27460390912.0,4575497.0,1798788.0
13-04 02:50:46,8.047,0.754,90.780,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1888075776.0,1048797184.0,3224002560.0,27458199552.0,4457469.0,1817055.0
13-04 02:50:47,8.151,0.336,91.176,0.0,0.0,0.336,0.0,28672.0,0.0,6.0,1890672640.0,1048797184.0,3224010752.0,27455594496.0,3995219.0,1799874.0
13-04 02:50:48,8.816,0.672,90.092,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,1890689024.0,1048797184.0,3224023040.0,27455565824.0,4427030.0,1869649.0
13-04 02:50:49,6.571,0.842,92.418,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1890840576.0,1048797184.0,3224031232.0,27455406080.0,3195510.0,1806544.0
13-04 02:50:50,9.341,1.001,89.408,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,1894318080.0,1048797184.0,3224043520.0,27451916288.0,4900566.0,1989314.0
13-04 02:50:51,8.165,0.673,90.825,0.0,0.0,0.337,0.0,4096.0,0.0,2.0,1896775680.0,1048797184.0,3224055808.0,27449446400.0,4315316.0,1961927.0
13-04 02:50:52,7.970,0.587,91.107,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,1897590784.0,1048797184.0,3224068096.0,27448619008.0,4202918.0,1963378.0
13-04 02:50:53,9.160,0.588,89.748,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,1899802624.0,1048797184.0,3224076288.0,27446398976.0,4392310.0,2002343.0
13-04 02:50:54,8.097,1.002,90.484,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1901330432.0,1048797184.0,3224088576.0,27444858880.0,4207024.0,2037255.0
13-04 02:50:55,8.655,0.756,90.084,0.0,0.0,0.504,0.0,163840.0,0.0,5.0,1902166016.0,1048797184.0,3224096768.0,27444015104.0,4643383.0,2090473.0
13-04 02:50:56,8.809,0.587,90.185,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1904979968.0,1048797184.0,3224109056.0,27441188864.0,4065493.0,2047671.0
13-04 02:50:57,8.718,0.754,90.193,0.0,0.0,0.335,0.0,98304.0,0.0,3.0,1906188288.0,1048797184.0,3224117248.0,27439972352.0,4170489.0,2093793.0
13-04 02:50:58,8.242,0.757,90.328,0.168,0.0,0.505,0.0,28672.0,0.0,3.0,1909125120.0,1048797184.0,3224125440.0,27437027328.0,4063862.0,2116286.0
13-04 02:50:59,9.045,0.921,89.698,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1913188352.0,1048797184.0,3224141824.0,27432947712.0,4002783.0,2124015.0
13-04 02:51:00,8.179,0.675,90.809,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1914011648.0,1048797184.0,3224145920.0,27432120320.0,4775468.0,2242454.0
13-04 02:51:01,10.241,0.583,88.759,0.0,0.0,0.416,0.0,4096.0,0.0,2.0,1917677568.0,1048797184.0,3224158208.0,27428442112.0,4114993.0,2212084.0
13-04 02:51:02,9.213,0.670,89.615,0.0,0.0,0.503,0.0,32768.0,0.0,3.0,1920655360.0,1048797184.0,3224170496.0,27425452032.0,4257346.0,2252431.0
13-04 02:51:03,10.368,0.836,88.378,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,1921888256.0,1048797184.0,3224182784.0,27424206848.0,4224387.0,2276717.0
13-04 02:51:04,9.076,0.840,89.748,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1925926912.0,1048797184.0,3224190976.0,27420160000.0,4386045.0,2324782.0
13-04 02:51:05,9.296,0.921,89.615,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1928744960.0,1048797184.0,3224203264.0,27417329664.0,4409496.0,2339622.0
13-04 02:51:06,9.900,0.749,89.018,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1928921088.0,1048797184.0,3224215552.0,27417141248.0,3808849.0,2319308.0
13-04 02:51:07,7.538,0.503,91.457,0.0,0.0,0.503,0.0,12288.0,0.0,2.0,1930309632.0,1048797184.0,3224227840.0,27415740416.0,1399386.0,2137676.0
13-04 02:51:08,11.686,0.918,86.811,0.167,0.0,0.417,0.0,16384.0,0.0,2.0,1931436032.0,1048797184.0,3224236032.0,27414605824.0,6913665.0,2637395.0
13-04 02:51:09,9.492,0.749,89.425,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1932660736.0,1048797184.0,3224256512.0,27413360640.0,4746091.0,2461411.0
13-04 02:51:10,9.899,0.755,89.094,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1936764928.0,1048797184.0,3224281088.0,27409231872.0,4293926.0,2458280.0
13-04 02:51:11,9.341,0.917,89.241,0.0,0.0,0.500,0.0,0.0,0.0,0.0,1941094400.0,1048797184.0,3224301568.0,27404881920.0,4690412.0,2496090.0
13-04 02:51:12,10.562,0.671,88.516,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1943920640.0,1048797184.0,3224326144.0,27402031104.0,4193310.0,2464376.0
13-04 02:51:13,9.333,0.833,89.333,0.083,0.0,0.417,0.0,16384.0,0.0,2.0,1945468928.0,1048797184.0,3224342528.0,27400466432.0,4213660.0,2486209.0
13-04 02:51:14,10.109,1.086,88.388,0.0,0.0,0.418,0.0,4096.0,0.0,2.0,1945321472.0,1048797184.0,3224371200.0,27400585216.0,3305547.0,2430505.0
13-04 02:51:15,8.924,1.001,89.491,0.0,0.0,0.584,0.0,0.0,0.0,0.0,1946628096.0,1048797184.0,3224391680.0,27399258112.0,4836336.0,2566440.0
13-04 02:51:16,9.160,0.756,89.664,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1946034176.0,1048797184.0,3224412160.0,27399831552.0,3656932.0,2530405.0
13-04 02:51:17,7.305,0.672,91.520,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1947168768.0,1048797184.0,3224424448.0,27398684672.0,2359280.0,2389233.0
13-04 02:51:18,7.976,0.924,90.596,0.084,0.0,0.420,0.0,32768.0,0.0,4.0,1947398144.0,1048797184.0,3224444928.0,27398434816.0,2285825.0,2372346.0
13-04 02:51:19,7.305,0.840,91.436,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1947443200.0,1048797184.0,3224461312.0,27398373376.0,2324511.0,2388621.0
13-04 02:51:20,8.278,0.836,90.635,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1945874432.0,1048797184.0,3224477696.0,27399925760.0,2231715.0,2368320.0
13-04 02:51:21,7.131,0.755,91.695,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1946177536.0,1048797184.0,3224494080.0,27399606272.0,2465441.0,2419714.0
13-04 02:51:22,8.550,0.671,90.528,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,1946091520.0,1048797184.0,3224510464.0,27399675904.0,2169600.0,2358031.0
13-04 02:51:23,7.815,0.756,91.092,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,1945948160.0,1048797184.0,3224522752.0,27399806976.0,2396621.0,2399314.0
13-04 02:51:24,8.257,0.834,90.492,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1943740416.0,1048797184.0,3224543232.0,27401994240.0,2364881.0,2396919.0
13-04 02:51:25,8.681,0.751,90.484,0.0,0.0,0.083,0.0,393216.0,0.0,4.0,1943756800.0,1048797184.0,3224559616.0,27401961472.0,2248082.0,2351107.0
13-04 02:51:26,7.795,0.671,91.199,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1936605184.0,1048797184.0,3224576000.0,27409096704.0,2262921.0,2382227.0
13-04 02:51:27,8.652,0.832,90.183,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1936445440.0,1048797184.0,3224592384.0,27409240064.0,2354843.0,2393471.0
13-04 02:51:28,7.744,0.833,90.674,0.250,0.0,0.500,0.0,36864.0,0.0,4.0,1936728064.0,1048797184.0,3224604672.0,27408945152.0,2291371.0,2379774.0
13-04 02:51:29,7.654,0.832,91.265,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,1936609280.0,1048797184.0,3224625152.0,27409043456.0,1445991.0,2206611.0
13-04 02:51:30,7.173,0.500,91.993,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,1936302080.0,1048797184.0,3224649728.0,27409326080.0,993506.0,2122567.0
13-04 02:51:31,6.511,0.417,92.905,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936564224.0,1048797184.0,3224674304.0,27409039360.0,986132.0,2114492.0
13-04 02:51:32,7.923,0.500,91.326,0.0,0.0,0.250,0.0,90112.0,0.0,1.0,1936445440.0,1048797184.0,3224702976.0,27409129472.0,989486.0,2115842.0
13-04 02:51:33,6.761,0.835,92.154,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1936482304.0,1048797184.0,3224727552.0,27409068032.0,982693.0,2113617.0
13-04 02:51:34,7.155,0.832,91.514,0.0,0.0,0.499,0.0,32768.0,0.0,5.0,1936486400.0,1048797184.0,3224756224.0,27409035264.0,982773.0,2100570.0
13-04 02:51:35,6.020,0.585,92.977,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1936498688.0,1048797184.0,3224776704.0,27409002496.0,989496.0,2118378.0
13-04 02:51:36,6.381,0.588,92.779,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1934024704.0,1048797184.0,3224801280.0,27411451904.0,984721.0,2111383.0
13-04 02:51:37,8.298,2.096,89.355,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1884033024.0,1048797184.0,3224821760.0,27461423104.0,982558.0,2110018.0
13-04 02:51:38,7.311,0.504,91.933,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1887002624.0,1048797184.0,3224850432.0,27458424832.0,985183.0,2113317.0
13-04 02:51:39,5.690,1.004,92.971,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,1885278208.0,1048797184.0,3224870912.0,27460128768.0,989729.0,2121015.0
13-04 02:51:40,7.053,0.672,91.940,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1885917184.0,1048797184.0,3224899584.0,27459461120.0,987751.0,2117203.0
13-04 02:51:41,6.114,0.670,92.965,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1886085120.0,1048797184.0,3224920064.0,27459272704.0,975697.0,2095352.0
13-04 02:51:42,7.280,0.502,92.050,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1886670848.0,1048797184.0,3224928256.0,27458678784.0,984863.0,2115715.0
13-04 02:51:43,6.454,0.587,92.540,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,1889570816.0,1048797184.0,3224928256.0,27455778816.0,979915.0,2105453.0
13-04 02:51:44,6.594,0.835,92.321,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1890009088.0,1048797184.0,3224932352.0,27455336448.0,983269.0,2111659.0
13-04 02:51:45,7.161,0.583,91.923,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,1890295808.0,1048797184.0,3224932352.0,27455049728.0,983801.0,2116819.0
13-04 02:51:46,6.511,0.835,92.404,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1890893824.0,1048797184.0,3224936448.0,27454447616.0,982298.0,2111072.0
13-04 02:51:47,6.281,0.503,93.049,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1891053568.0,1048797184.0,3224936448.0,27454287872.0,984236.0,2118148.0
13-04 02:51:48,7.429,0.751,91.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1890643968.0,1048797184.0,3224940544.0,27454693376.0,987335.0,2117111.0
13-04 02:51:49,6.438,0.669,92.391,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,1892958208.0,1048797184.0,3224944640.0,27452375040.0,984288.0,2116294.0
13-04 02:51:50,7.167,0.750,91.833,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1886990336.0,1048797184.0,3224944640.0,27458342912.0,982775.0,2111943.0
13-04 02:51:51,6.511,0.668,92.571,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1890770944.0,1048797184.0,3224948736.0,27454558208.0,986793.0,2116377.0
13-04 02:51:52,6.683,0.501,92.565,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1891303424.0,1048797184.0,3224948736.0,27454025728.0,982731.0,2116190.0
13-04 02:51:53,6.454,0.838,92.540,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1891299328.0,1048797184.0,3224952832.0,27454025728.0,980867.0,2112914.0
13-04 02:51:54,6.255,0.584,92.744,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1891872768.0,1048797184.0,3224952832.0,27453452288.0,988810.0,2121134.0
13-04 02:51:55,6.700,0.586,92.127,0.251,0.0,0.335,0.0,360448.0,0.0,7.0,1892311040.0,1048797184.0,3224956928.0,27453009920.0,986336.0,2117034.0
13-04 02:51:56,6.438,0.502,92.893,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1892401152.0,1048797184.0,3224961024.0,27452915712.0,983177.0,2112605.0
13-04 02:51:57,6.449,0.670,92.379,0.0,0.0,0.503,0.0,16384.0,0.0,4.0,1893195776.0,1048797184.0,3224961024.0,27452121088.0,984633.0,2117064.0
13-04 02:51:58,6.417,0.917,92.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1893953536.0,1048797184.0,3224965120.0,27451359232.0,989021.0,2117988.0
13-04 02:51:59,6.505,0.500,92.661,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1894547456.0,1048797184.0,3224969216.0,27450761216.0,980260.0,2105661.0
13-04 02:52:00,6.577,0.590,92.327,0.253,0.0,0.253,0.0,49152.0,0.0,5.0,1895882752.0,1048797184.0,3224969216.0,27449425920.0,981371.0,2113708.0
13-04 02:52:01,6.605,0.669,92.391,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1890775040.0,1048797184.0,3224969216.0,27454533632.0,984392.0,2117783.0
13-04 02:52:02,5.941,0.502,93.305,0.0,0.0,0.251,0.0,69632.0,0.0,1.0,1891020800.0,1048797184.0,3224977408.0,27454279680.0,983956.0,2111788.0
13-04 02:52:03,7.488,0.416,91.930,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1894232064.0,1048797184.0,3224981504.0,27451064320.0,981914.0,2113323.0
13-04 02:52:04,5.803,0.757,93.103,0.0,0.0,0.336,0.0,4096.0,0.0,2.0,1901252608.0,1048797184.0,3224981504.0,27444043776.0,990755.0,2118395.0
13-04 02:52:05,5.448,1.928,92.372,0.168,0.0,0.084,0.0,94208.0,0.0,9.0,1241600000.0,1048797184.0,3224936448.0,28103741440.0,523602.0,1109314.0
13-04 02:52:06,3.177,1.254,95.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1249898496.0,1048797184.0,3224973312.0,28095406080.0,24671.0,25575.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-31.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-31",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,2.197,0.541,97.036,0.169,0.0,0.057,5336.704,1474284.054,0.557,8.846,1712914432.0,1040486400.0,2782318592.0,28083355648.0,0.0,0.0
13-04 02:31:16,0.500,0.083,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1712971776.0,1040486400.0,2783150080.0,28082466816.0,1377103.0,21401.0
13-04 02:31:17,0.502,0.084,98.997,0.418,0.0,0.0,0.0,483328.0,0.0,6.0,1713995776.0,1040486400.0,2783596544.0,28080996352.0,1781971.0,462696.0
13-04 02:31:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713803264.0,1040486400.0,2783588352.0,28081197056.0,6453.0,6274.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1713926144.0,1040486400.0,2783592448.0,28081070080.0,9779.0,21021.0
13-04 02:31:20,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1713922048.0,1040486400.0,2783596544.0,28081070080.0,7127.0,7692.0
13-04 02:31:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713922048.0,1040486400.0,2783596544.0,28081070080.0,4521.0,3598.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713922048.0,1040486400.0,2783596544.0,28081070080.0,5823.0,4162.0
13-04 02:31:23,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1713922048.0,1040486400.0,2783596544.0,28081070080.0,5670.0,6052.0
13-04 02:31:24,5.532,0.168,93.713,0.419,0.0,0.168,0.0,684032.0,0.0,32.0,1712328704.0,1040486400.0,2784047104.0,28082212864.0,3942449.0,1332803.0
13-04 02:31:25,4.500,0.917,92.583,1.833,0.0,0.167,0.0,2269184.0,0.0,26.0,1710706688.0,1040486400.0,2789662720.0,28078219264.0,10168926.0,3696490.0
13-04 02:31:26,5.374,0.840,90.344,3.359,0.0,0.084,4096.0,43409408.0,1.0,75.0,1710145536.0,1040490496.0,2794590208.0,28073848832.0,12649862.0,3275342.0
13-04 02:31:27,5.333,1.0,89.333,4.0,0.0,0.333,0.0,22999040.0,0.0,68.0,1711153152.0,1040490496.0,2800103424.0,28067328000.0,11613739.0,4380430.0
13-04 02:31:28,5.843,0.751,91.402,1.836,0.0,0.167,0.0,2260992.0,0.0,24.0,1710284800.0,1040490496.0,2805116928.0,28063182848.0,13901192.0,3843688.0
13-04 02:31:29,5.667,0.833,91.250,2.167,0.0,0.083,0.0,2285568.0,0.0,29.0,1711390720.0,1040490496.0,2809913344.0,28057280512.0,12942227.0,4269357.0
13-04 02:31:30,5.188,1.088,91.799,1.674,0.0,0.251,0.0,2330624.0,0.0,26.0,1712517120.0,1040490496.0,2814414848.0,28051652608.0,13911282.0,3830981.0
13-04 02:31:31,6.370,0.671,90.947,1.844,0.0,0.168,0.0,2265088.0,0.0,24.0,1711443968.0,1040490496.0,2820710400.0,28046430208.0,12946097.0,3922346.0
13-04 02:31:32,4.946,0.838,91.869,2.096,0.0,0.251,0.0,2826240.0,0.0,30.0,1708933120.0,1040490496.0,2825707520.0,28043943936.0,12337484.0,3731437.0
13-04 02:31:33,4.766,0.920,92.726,1.338,0.0,0.251,0.0,1695744.0,0.0,18.0,1710288896.0,1040490496.0,2830786560.0,28037509120.0,12473954.0,3762768.0
13-04 02:31:34,5.356,0.837,91.130,2.343,0.0,0.335,0.0,2826240.0,0.0,29.0,1711362048.0,1040490496.0,2835849216.0,28031373312.0,13153647.0,3847769.0
13-04 02:31:35,5.509,1.002,91.319,2.087,0.0,0.083,0.0,2265088.0,0.0,25.0,1711419392.0,1040490496.0,2841337856.0,28025827328.0,12499570.0,4402382.0
13-04 02:31:36,4.634,0.758,92.334,2.106,0.0,0.168,0.0,2367488.0,0.0,45.0,1711153152.0,1040490496.0,2846851072.0,28020580352.0,13816261.0,3221645.0
13-04 02:31:37,4.882,0.673,92.172,2.104,0.0,0.168,0.0,2269184.0,0.0,27.0,1711816704.0,1040490496.0,2850942976.0,28015824896.0,13055105.0,4411930.0
13-04 02:31:38,4.954,0.588,92.275,1.931,0.0,0.252,0.0,2822144.0,0.0,26.0,1712193536.0,1040490496.0,2857361408.0,28009029632.0,12047540.0,3803638.0
13-04 02:31:39,4.858,1.173,91.541,2.345,0.0,0.084,0.0,2371584.0,0.0,29.0,1712766976.0,1040490496.0,2861846528.0,28003971072.0,12812710.0,3815328.0
13-04 02:31:40,5.686,0.836,91.137,2.090,0.0,0.251,0.0,2265088.0,0.0,25.0,1712349184.0,1040490496.0,2866634752.0,27999600640.0,13126347.0,4372878.0
13-04 02:31:41,5.518,0.669,92.057,1.672,0.0,0.084,0.0,2326528.0,0.0,28.0,1711808512.0,1040490496.0,2872029184.0,27994746880.0,13328276.0,3746273.0
13-04 02:31:42,4.786,0.672,92.779,1.595,0.0,0.168,0.0,2265088.0,0.0,24.0,1711845376.0,1040490496.0,2877140992.0,27989598208.0,11666796.0,3785880.0
13-04 02:31:43,5.421,1.001,91.660,1.751,0.0,0.167,0.0,2265088.0,0.0,24.0,1713074176.0,1040490496.0,2881703936.0,27983806464.0,11702503.0,3871915.0
13-04 02:31:44,5.736,0.998,91.272,1.746,0.0,0.249,0.0,2265088.0,0.0,24.0,1713623040.0,1040490496.0,2885906432.0,27979055104.0,13950268.0,3722697.0
13-04 02:31:45,5.471,0.589,91.414,2.273,0.0,0.253,0.0,2842624.0,0.0,29.0,1712721920.0,1040490496.0,2892746752.0,27973115904.0,13105210.0,3938246.0
13-04 02:31:46,4.858,0.921,92.044,2.094,0.0,0.084,0.0,2314240.0,0.0,30.0,1713754112.0,1040490496.0,2897408000.0,27967422464.0,12641558.0,4292568.0
13-04 02:31:47,6.198,0.503,91.206,1.926,0.0,0.168,0.0,2260992.0,0.0,24.0,1713532928.0,1040490496.0,2902118400.0,27962933248.0,13917508.0,3817128.0
13-04 02:31:48,4.874,0.924,91.849,2.185,0.0,0.168,0.0,2265088.0,0.0,24.0,1712668672.0,1040490496.0,2907844608.0,27958071296.0,12987826.0,3840837.0
13-04 02:31:49,5.486,0.748,91.687,1.912,0.0,0.166,0.0,2265088.0,0.0,24.0,1712721920.0,1040490496.0,2912948224.0,27952914432.0,11648734.0,3789582.0
13-04 02:31:50,6.162,0.833,90.758,2.248,0.0,0.0,0.0,2822144.0,0.0,30.0,1714757632.0,1040490496.0,2917261312.0,27946565632.0,13207378.0,4338500.0
13-04 02:31:51,5.528,0.670,92.127,1.508,0.0,0.168,0.0,2269184.0,0.0,25.0,1713344512.0,1040490496.0,2923540480.0,27941699584.0,13471484.0,3362748.0
13-04 02:31:52,4.557,0.591,92.658,2.110,0.0,0.084,0.0,2297856.0,0.0,27.0,1715658752.0,1040490496.0,2927616000.0,27935309824.0,13266606.0,3732105.0
13-04 02:31:53,5.907,0.582,91.181,2.080,0.0,0.250,0.0,2277376.0,0.0,25.0,1714839552.0,1040490496.0,2932584448.0,27931160576.0,12336270.0,4329715.0
13-04 02:31:54,5.299,0.673,91.842,2.019,0.0,0.168,0.0,2269184.0,0.0,24.0,1715593216.0,1040490496.0,2937724928.0,27925266432.0,13670549.0,3934350.0
13-04 02:31:55,4.020,0.754,92.462,2.596,0.0,0.168,0.0,2830336.0,0.0,31.0,1712013312.0,1040490496.0,2944004096.0,27922567168.0,7488512.0,3748649.0
13-04 02:31:56,3.109,0.924,93.782,2.017,0.0,0.168,8192.0,24514560.0,2.0,48.0,1713074176.0,1040498688.0,2947350528.0,27918151680.0,5360992.0,1965655.0
13-04 02:31:57,6.078,0.833,86.928,5.995,0.0,0.167,0.0,69079040.0,0.0,121.0,1712009216.0,1040498688.0,2953515008.0,27913052160.0,13898177.0,6088780.0
13-04 02:31:58,5.462,0.672,91.765,1.849,0.0,0.252,0.0,2260992.0,0.0,24.0,1713954816.0,1040498688.0,2959233024.0,27905388544.0,14571540.0,3936509.0
13-04 02:31:59,4.778,0.754,92.791,1.509,0.0,0.168,0.0,2260992.0,0.0,24.0,1710477312.0,1040498688.0,2963353600.0,27904745472.0,12530130.0,3746900.0
13-04 02:32:00,5.838,0.584,91.743,1.751,0.0,0.083,0.0,2269184.0,0.0,25.0,1709912064.0,1040498688.0,2969206784.0,27899457536.0,13529298.0,3753726.0
13-04 02:32:01,5.709,1.008,91.436,1.679,0.0,0.168,0.0,2818048.0,0.0,26.0,1710870528.0,1040498688.0,2974797824.0,27892908032.0,14554568.0,3877288.0
13-04 02:32:02,6.0,0.917,90.667,2.167,0.0,0.250,0.0,2293760.0,0.0,29.0,1706532864.0,1040498688.0,2979872768.0,27892170752.0,13958177.0,3801327.0
13-04 02:32:03,5.597,0.919,91.395,1.921,0.0,0.167,0.0,2265088.0,0.0,24.0,1706844160.0,1040498688.0,2984427520.0,27887304704.0,13875511.0,3831409.0
13-04 02:32:04,4.181,0.502,93.562,1.589,0.0,0.167,0.0,1753088.0,0.0,31.0,1707372544.0,1040498688.0,2987966464.0,27883237376.0,12577086.0,3279186.0
13-04 02:32:05,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1708462080.0,1040498688.0,2988802048.0,27881312256.0,5801715.0,54955.0
13-04 02:32:06,0.583,0.250,98.668,0.500,0.0,0.0,0.0,155648.0,0.0,6.0,1710489600.0,1040498688.0,2988806144.0,27879280640.0,2534461.0,139472.0
13-04 02:32:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,16.0,1710559232.0,1040498688.0,2988924928.0,27879092224.0,12902.0,13157.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710927872.0,1040498688.0,2988937216.0,27878711296.0,7716.0,19581.0
13-04 02:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710919680.0,1040498688.0,2988945408.0,27878711296.0,5875.0,4776.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710919680.0,1040498688.0,2988945408.0,27878711296.0,6883.0,5264.0
13-04 02:32:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710915584.0,1040498688.0,2988949504.0,27878711296.0,9133.0,8601.0
13-04 02:32:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,4.0,1710915584.0,1040498688.0,2988949504.0,27878711296.0,7123.0,7035.0
13-04 02:32:13,4.774,0.670,94.054,0.503,0.0,0.0,0.0,651264.0,0.0,26.0,1710923776.0,1040498688.0,2989400064.0,27878252544.0,2484509.0,1266953.0
13-04 02:32:14,5.034,0.923,91.946,2.013,0.0,0.084,0.0,2371584.0,0.0,25.0,1709834240.0,1040498688.0,2994110464.0,27874631680.0,12364598.0,3758075.0
13-04 02:32:15,5.760,0.668,91.152,2.254,0.0,0.167,0.0,2826240.0,0.0,29.0,1710653440.0,1040498688.0,3000057856.0,27867865088.0,12701357.0,3897482.0
13-04 02:32:16,5.505,1.001,91.159,2.168,0.0,0.167,0.0,2269184.0,0.0,25.0,1710759936.0,1040498688.0,3005497344.0,27862319104.0,13105401.0,4342034.0
13-04 02:32:17,5.931,0.585,91.395,1.838,0.0,0.251,4096.0,2375680.0,1.0,33.0,1702350848.0,1040502784.0,3010940928.0,27865280512.0,13342030.0,3850496.0
13-04 02:32:18,5.745,1.082,91.091,1.832,0.0,0.250,0.0,2260992.0,0.0,24.0,1702354944.0,1040502784.0,3015462912.0,27860754432.0,13274488.0,3816068.0
13-04 02:32:19,4.219,1.181,92.743,1.688,0.0,0.169,0.0,2801664.0,0.0,26.0,1701744640.0,1040502784.0,3021344768.0,27855482880.0,12530311.0,3884887.0
13-04 02:32:20,6.224,0.830,90.456,2.324,0.0,0.166,0.0,2285568.0,0.0,28.0,1701986304.0,1040502784.0,3026259968.0,27850326016.0,12816156.0,4398390.0
13-04 02:32:21,4.954,0.756,92.275,1.763,0.0,0.252,0.0,2260992.0,0.0,24.0,1703006208.0,1040502784.0,3030974464.0,27844591616.0,13502126.0,3845813.0
13-04 02:32:22,5.824,0.749,91.431,1.830,0.0,0.166,0.0,2273280.0,0.0,26.0,1703428096.0,1040502784.0,3036049408.0,27839094784.0,12982551.0,3819994.0
13-04 02:32:23,5.369,0.839,91.359,2.265,0.0,0.168,0.0,2822144.0,0.0,29.0,1703706624.0,1040502784.0,3042652160.0,27832213504.0,12868551.0,3893967.0
13-04 02:32:24,4.946,1.006,92.372,1.593,0.0,0.084,0.0,2244608.0,0.0,21.0,1704173568.0,1040502784.0,3048067072.0,27826331648.0,12561055.0,3752202.0
13-04 02:32:25,4.023,0.503,93.965,1.341,0.0,0.168,0.0,1728512.0,0.0,22.0,1705435136.0,1040502784.0,3050762240.0,27822374912.0,9092076.0,3613421.0
13-04 02:32:26,4.003,0.500,94.245,1.168,0.0,0.083,0.0,1699840.0,0.0,18.0,1704603648.0,1040502784.0,3054931968.0,27819036672.0,6661470.0,2863065.0
13-04 02:32:27,6.344,1.169,89.983,2.337,0.0,0.167,0.0,65073152.0,0.0,126.0,1704267776.0,1040502784.0,3062718464.0,27811586048.0,11459405.0,4805354.0
13-04 02:32:28,5.076,0.508,91.963,2.284,0.0,0.169,0.0,2846720.0,0.0,35.0,1705390080.0,1040502784.0,3067711488.0,27805470720.0,13522253.0,4980026.0
13-04 02:32:29,5.532,0.671,91.702,1.844,0.0,0.251,0.0,2260992.0,0.0,24.0,1704480768.0,1040502784.0,3073929216.0,27800162304.0,14025586.0,3882014.0
13-04 02:32:30,5.784,0.587,91.450,2.096,0.0,0.084,0.0,2260992.0,0.0,24.0,1705152512.0,1040502784.0,3078631424.0,27794788352.0,14071396.0,3855881.0
13-04 02:32:31,5.051,0.926,91.835,2.104,0.0,0.084,0.0,2260992.0,0.0,24.0,1706463232.0,1040502784.0,3082940416.0,27789168640.0,13345173.0,3840381.0
13-04 02:32:32,5.193,0.838,91.876,2.010,0.0,0.084,0.0,2318336.0,0.0,27.0,1702854656.0,1040502784.0,3088437248.0,27787280384.0,12773822.0,3706780.0
13-04 02:32:33,5.210,0.924,91.345,2.437,0.0,0.084,0.0,2834432.0,0.0,32.0,1702785024.0,1040502784.0,3094298624.0,27781488640.0,12802511.0,4502363.0
13-04 02:32:34,5.109,1.089,92.044,1.759,0.0,0.0,0.0,2260992.0,0.0,24.0,1703903232.0,1040502784.0,3098603520.0,27776065536.0,13544043.0,3821946.0
13-04 02:32:35,5.828,0.999,91.424,1.582,0.0,0.167,0.0,2260992.0,0.0,24.0,1704153088.0,1040502784.0,3104100352.0,27770318848.0,13354504.0,3899256.0
13-04 02:32:36,5.858,0.837,91.548,1.506,0.0,0.251,0.0,2269184.0,0.0,24.0,1702371328.0,1040502784.0,3109154816.0,27767046144.0,13989092.0,3817438.0
13-04 02:32:37,6.015,0.668,91.395,1.754,0.0,0.167,0.0,2805760.0,0.0,26.0,1704091648.0,1040502784.0,3114430464.0,27760050176.0,14551226.0,3917489.0
13-04 02:32:38,4.553,0.506,92.074,2.361,0.0,0.506,0.0,2310144.0,0.0,32.0,1703432192.0,1040502784.0,3119910912.0,27755229184.0,13168189.0,4355448.0
13-04 02:32:39,5.285,0.839,91.946,1.678,0.0,0.252,0.0,2306048.0,0.0,33.0,1705234432.0,1040502784.0,3124854784.0,27748483072.0,14113109.0,3799043.0
13-04 02:32:40,5.868,0.838,91.199,1.928,0.0,0.168,0.0,2277376.0,0.0,24.0,1704505344.0,1040502784.0,3130470400.0,27743596544.0,13658113.0,3884817.0
13-04 02:32:41,5.458,0.672,91.604,2.099,0.0,0.168,0.0,2809856.0,0.0,26.0,1704542208.0,1040502784.0,3135660032.0,27738370048.0,13063925.0,3844188.0
13-04 02:32:42,5.109,0.503,91.709,2.513,0.0,0.168,0.0,2338816.0,0.0,40.0,1705492480.0,1040502784.0,3140501504.0,27732578304.0,12895690.0,4311093.0
13-04 02:32:43,4.778,0.922,92.037,2.096,0.0,0.168,0.0,2260992.0,0.0,24.0,1705533440.0,1040502784.0,3146084352.0,27726954496.0,13013104.0,3798590.0
13-04 02:32:44,5.514,0.919,91.646,1.671,0.0,0.251,0.0,2277376.0,0.0,26.0,1705148416.0,1040502784.0,3150843904.0,27722579968.0,13701220.0,3940640.0
13-04 02:32:45,5.542,0.672,91.940,1.763,0.0,0.084,0.0,2269184.0,0.0,24.0,1706336256.0,1040502784.0,3155918848.0,27716317184.0,13282930.0,3847988.0
13-04 02:32:46,5.417,1.167,91.0,2.333,0.0,0.083,0.0,2830336.0,0.0,29.0,1704632320.0,1040502784.0,3162230784.0,27711709184.0,12713124.0,3902656.0
13-04 02:32:47,4.702,0.672,92.527,2.015,0.0,0.084,0.0,2285568.0,0.0,27.0,1705299968.0,1040502784.0,3166793728.0,27706478592.0,12765646.0,4268171.0
13-04 02:32:48,4.866,1.007,92.534,1.342,0.0,0.252,0.0,1691648.0,0.0,18.0,1705742336.0,1040502784.0,3171045376.0,27701784576.0,12707186.0,3330451.0
13-04 02:32:49,5.042,0.840,91.513,2.521,0.0,0.084,0.0,2932736.0,0.0,33.0,1706102784.0,1040502784.0,3176480768.0,27695988736.0,13785585.0,4360516.0
13-04 02:32:50,5.193,0.838,91.876,1.926,0.0,0.168,0.0,2265088.0,0.0,24.0,1705816064.0,1040502784.0,3181711360.0,27691044864.0,12742428.0,3787251.0
13-04 02:32:51,5.365,0.922,91.618,1.928,0.0,0.168,4096.0,2793472.0,1.0,27.0,1707753472.0,1040506880.0,3186765824.0,27684048896.0,13204794.0,3891818.0
13-04 02:32:52,5.565,1.080,91.030,2.243,0.0,0.083,0.0,2326528.0,0.0,28.0,1706307584.0,1040506880.0,3192176640.0,27680083968.0,12577776.0,3799191.0
13-04 02:32:53,4.344,0.919,93.066,1.420,0.0,0.251,0.0,1695744.0,0.0,19.0,1707454464.0,1040506880.0,3195371520.0,27675742208.0,13423044.0,3388217.0
13-04 02:32:54,0.917,0.083,99.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1708187648.0,1040506880.0,3196719104.0,27673661440.0,2909112.0,34006.0
13-04 02:32:55,0.501,0.167,98.831,0.501,0.0,0.0,0.0,139264.0,0.0,6.0,1708441600.0,1040506880.0,3196719104.0,27673407488.0,1840354.0,111267.0
13-04 02:32:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1708597248.0,1040506880.0,3196817408.0,27673153536.0,4352.0,4736.0
13-04 02:32:57,0.167,0.250,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1313013760.0,1040506880.0,3196817408.0,28068737024.0,15626.0,29502.0
13-04 02:32:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1311801344.0,1040506880.0,3196825600.0,28069941248.0,7117.0,6267.0
13-04 02:32:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1311789056.0,1040506880.0,3196829696.0,28069949440.0,5753.0,5420.0
13-04 02:33:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1311789056.0,1040506880.0,3196829696.0,28069949440.0,9354.0,7546.0
13-04 02:33:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,2.0,1311784960.0,1040506880.0,3196833792.0,28069949440.0,7152.0,7350.0
13-04 02:33:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,80924672.0,0.0,108.0,1311784960.0,1040506880.0,3196833792.0,28069949440.0,4865.0,4229.0
13-04 02:33:03,4.849,1.003,94.147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1328136192.0,1040506880.0,3196837888.0,28053594112.0,14961.0,11394.0
13-04 02:33:04,1.417,0.917,97.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1302466560.0,1040506880.0,3196809216.0,28079292416.0,9626.0,10793.0
13-04 02:33:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1302462464.0,1040506880.0,3196813312.0,28079292416.0,7254.0,5537.0
13-04 02:33:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1302458368.0,1040506880.0,3196817408.0,28079292416.0,7863.0,6689.0
13-04 02:33:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,1302450176.0,1040506880.0,3196825600.0,28079292416.0,8024.0,7239.0
13-04 02:33:08,2.922,0.584,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1307955200.0,1040506880.0,3196825600.0,28073787392.0,10550.0,10289.0
13-04 02:33:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255510016.0,1040506880.0,3196801024.0,28126257152.0,6432.0,5537.0
13-04 02:33:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,1255510016.0,1040506880.0,3196801024.0,28126257152.0,6304.0,6054.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255505920.0,1040506880.0,3196805120.0,28126257152.0,7630.0,6297.0
13-04 02:33:12,0.083,0.083,99.834,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1255505920.0,1040506880.0,3196805120.0,28126257152.0,5263.0,3900.0
13-04 02:33:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1255501824.0,1040506880.0,3196809216.0,28126257152.0,2676.0,2467.0
13-04 02:33:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1255501824.0,1040506880.0,3196809216.0,28126257152.0,3311.0,3579.0
13-04 02:33:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255497728.0,1040506880.0,3196813312.0,28126257152.0,3284.0,4389.0
13-04 02:33:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255497728.0,1040506880.0,3196813312.0,28126257152.0,4496.0,3886.0
13-04 02:33:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,1255493632.0,1040506880.0,3196817408.0,28126257152.0,4349.0,4949.0
13-04 02:33:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255493632.0,1040506880.0,3196817408.0,28126257152.0,6134.0,5185.0
13-04 02:33:19,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255489536.0,1040506880.0,3196821504.0,28126257152.0,4900.0,4524.0
13-04 02:33:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255485440.0,1040506880.0,3196825600.0,28126257152.0,6505.0,4633.0
13-04 02:33:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255481344.0,1040506880.0,3196829696.0,28126257152.0,2943.0,2523.0
13-04 02:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255481344.0,1040506880.0,3196829696.0,28126257152.0,3282.0,4323.0
13-04 02:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255481344.0,1040506880.0,3196829696.0,28126257152.0,1774.0,1869.0
13-04 02:33:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1255731200.0,1040506880.0,3196833792.0,28126003200.0,3597.0,3759.0
13-04 02:33:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255731200.0,1040506880.0,3196833792.0,28126003200.0,5024.0,4568.0
13-04 02:33:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1255727104.0,1040506880.0,3196837888.0,28126003200.0,6789.0,6284.0
13-04 02:33:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1255723008.0,1040506880.0,3196841984.0,28126003200.0,7455.0,6390.0
13-04 02:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255718912.0,1040506880.0,3196846080.0,28126003200.0,6197.0,5256.0
13-04 02:33:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255714816.0,1040506880.0,3196850176.0,28126003200.0,2548.0,3190.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255714816.0,1040506880.0,3196850176.0,28126003200.0,3817.0,3898.0
13-04 02:33:31,0.0,0.0,99.667,0.250,0.0,0.083,0.0,40960.0,0.0,5.0,1255714816.0,1040506880.0,3196850176.0,28126003200.0,3204.0,2745.0
13-04 02:33:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255710720.0,1040506880.0,3196854272.0,28126003200.0,4906.0,6031.0
13-04 02:33:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255710720.0,1040506880.0,3196854272.0,28126003200.0,3182.0,4229.0
13-04 02:33:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1255706624.0,1040506880.0,3196858368.0,28126003200.0,5500.0,4008.0
13-04 02:33:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255706624.0,1040506880.0,3196858368.0,28126003200.0,6328.0,4641.0
13-04 02:33:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255702528.0,1040506880.0,3196862464.0,28126003200.0,4899.0,5307.0
13-04 02:33:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1255690240.0,1040506880.0,3196866560.0,28126011392.0,4924.0,3718.0
13-04 02:33:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255686144.0,1040506880.0,3196870656.0,28126011392.0,3781.0,3119.0
13-04 02:33:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255682048.0,1040506880.0,3196874752.0,28126011392.0,4789.0,4711.0
13-04 02:33:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255682048.0,1040506880.0,3196874752.0,28126011392.0,4080.0,4831.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255677952.0,1040506880.0,3196878848.0,28126011392.0,6575.0,6286.0
13-04 02:33:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1255673856.0,1040506880.0,3196882944.0,28126011392.0,5480.0,4792.0
13-04 02:33:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255673856.0,1040506880.0,3196882944.0,28126011392.0,8837.0,8225.0
13-04 02:33:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255669760.0,1040506880.0,3196887040.0,28126011392.0,3815.0,3098.0
13-04 02:33:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255669760.0,1040506880.0,3196887040.0,28126011392.0,2587.0,3201.0
13-04 02:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255665664.0,1040506880.0,3196891136.0,28126011392.0,4105.0,3248.0
13-04 02:33:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255665664.0,1040506880.0,3196891136.0,28126011392.0,6391.0,4982.0
13-04 02:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255661568.0,1040506880.0,3196895232.0,28126011392.0,2827.0,4808.0
13-04 02:33:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1255661568.0,1040506880.0,3196895232.0,28126011392.0,5216.0,3825.0
13-04 02:33:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255657472.0,1040506880.0,3196899328.0,28126011392.0,6109.0,6774.0
13-04 02:33:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255653376.0,1040506880.0,3196903424.0,28126011392.0,3105.0,2653.0
13-04 02:33:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1255653376.0,1040506880.0,3196903424.0,28126011392.0,5183.0,5058.0
13-04 02:33:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255649280.0,1040506880.0,3196907520.0,28126011392.0,3102.0,2686.0
13-04 02:33:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255649280.0,1040506880.0,3196907520.0,28126011392.0,4964.0,4597.0
13-04 02:33:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255645184.0,1040506880.0,3196911616.0,28126011392.0,4145.0,3263.0
13-04 02:33:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255641088.0,1040506880.0,3196915712.0,28126011392.0,4213.0,3265.0
13-04 02:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255641088.0,1040506880.0,3196915712.0,28126011392.0,3698.0,3778.0
13-04 02:33:58,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255636992.0,1040506880.0,3196919808.0,28126011392.0,6948.0,7988.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1255755776.0,1040506880.0,3196919808.0,28125892608.0,3242.0,4371.0
13-04 02:34:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255751680.0,1040506880.0,3196923904.0,28125892608.0,5245.0,4803.0
13-04 02:34:01,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1255751680.0,1040506880.0,3196923904.0,28125892608.0,5638.0,4627.0
13-04 02:34:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,1255747584.0,1040506880.0,3196928000.0,28125892608.0,5248.0,3919.0
13-04 02:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255747584.0,1040506880.0,3196928000.0,28125892608.0,5354.0,5446.0
13-04 02:34:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255743488.0,1040506880.0,3196932096.0,28125892608.0,3104.0,2716.0
13-04 02:34:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255739392.0,1040506880.0,3196936192.0,28125892608.0,4543.0,4204.0
13-04 02:34:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255739392.0,1040506880.0,3196936192.0,28125892608.0,3472.0,3673.0
13-04 02:34:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1255735296.0,1040506880.0,3196940288.0,28125892608.0,5670.0,4907.0
13-04 02:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255735296.0,1040506880.0,3196940288.0,28125892608.0,4970.0,5306.0
13-04 02:34:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255731200.0,1040506880.0,3196944384.0,28125892608.0,5261.0,3896.0
13-04 02:34:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255706624.0,1040506880.0,3196952576.0,28125908992.0,6884.0,5537.0
13-04 02:34:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255702528.0,1040506880.0,3196956672.0,28125908992.0,7568.0,6356.0
13-04 02:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255702528.0,1040506880.0,3196956672.0,28125908992.0,1755.0,1939.0
13-04 02:34:13,0.083,0.166,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1255702528.0,1040506880.0,3196956672.0,28125908992.0,2951.0,3813.0
13-04 02:34:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255698432.0,1040506880.0,3196960768.0,28125908992.0,6942.0,5755.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255694336.0,1040506880.0,3196964864.0,28125908992.0,4402.0,3915.0
13-04 02:34:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255694336.0,1040506880.0,3196964864.0,28125908992.0,3597.0,3758.0
13-04 02:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255690240.0,1040506880.0,3196968960.0,28125908992.0,6427.0,6521.0
13-04 02:34:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255690240.0,1040506880.0,3196968960.0,28125908992.0,5967.0,5095.0
13-04 02:34:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1255686144.0,1040506880.0,3196973056.0,28125908992.0,4365.0,3445.0
13-04 02:34:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255686144.0,1040506880.0,3196973056.0,28125908992.0,2428.0,3040.0
13-04 02:34:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255682048.0,1040506880.0,3196977152.0,28125908992.0,1935.0,2004.0
13-04 02:34:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255682048.0,1040506880.0,3196977152.0,28125908992.0,6297.0,5350.0
13-04 02:34:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255677952.0,1040506880.0,3196981248.0,28125908992.0,3797.0,5449.0
13-04 02:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1255661568.0,1040506880.0,3196997632.0,28125908992.0,8371.0,8945.0
13-04 02:34:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255657472.0,1040506880.0,3197001728.0,28125908992.0,5420.0,5515.0
13-04 02:34:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255653376.0,1040506880.0,3197005824.0,28125908992.0,6485.0,4576.0
13-04 02:34:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1255653376.0,1040506880.0,3197005824.0,28125908992.0,6034.0,5091.0
13-04 02:34:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255649280.0,1040506880.0,3197009920.0,28125908992.0,2590.0,3200.0
13-04 02:34:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255649280.0,1040506880.0,3197009920.0,28125908992.0,2727.0,3314.0
13-04 02:34:30,0.333,0.0,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255645184.0,1040506880.0,3197014016.0,28125908992.0,7418.0,6057.0
13-04 02:34:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255645184.0,1040506880.0,3197014016.0,28125908992.0,3855.0,3438.0
13-04 02:34:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255641088.0,1040506880.0,3197018112.0,28125908992.0,7317.0,8959.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255636992.0,1040506880.0,3197022208.0,28125908992.0,4145.0,3270.0
13-04 02:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1255636992.0,1040506880.0,3197022208.0,28125908992.0,6291.0,5735.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1255632896.0,1040506880.0,3197026304.0,28125908992.0,4142.0,3330.0
13-04 02:34:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255632896.0,1040506880.0,3197026304.0,28125908992.0,3757.0,3064.0
13-04 02:34:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1255628800.0,1040506880.0,3197030400.0,28125908992.0,4473.0,4307.0
13-04 02:34:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255628800.0,1040506880.0,3197030400.0,28125908992.0,2070.0,2860.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255624704.0,1040506880.0,3197034496.0,28125908992.0,6400.0,4738.0
13-04 02:34:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255620608.0,1040506880.0,3197038592.0,28125908992.0,7958.0,7787.0
13-04 02:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255616512.0,1040506880.0,3197042688.0,28125908992.0,6937.0,5281.0
13-04 02:34:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1255620608.0,1040506880.0,3197046784.0,28125900800.0,3466.0,3713.0
13-04 02:34:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255616512.0,1040506880.0,3197050880.0,28125900800.0,7628.0,7064.0
13-04 02:34:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255616512.0,1040506880.0,3197050880.0,28125900800.0,2714.0,2450.0
13-04 02:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255612416.0,1040506880.0,3197054976.0,28125900800.0,4155.0,4614.0
13-04 02:34:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255620608.0,1040506880.0,3197054976.0,28125892608.0,1379.0,2533.0
13-04 02:34:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255317504.0,1040506880.0,3197059072.0,28126191616.0,7858.0,6918.0
13-04 02:34:48,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255104512.0,1040506880.0,3197063168.0,28126400512.0,5519.0,5608.0
13-04 02:34:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255100416.0,1040506880.0,3197067264.0,28126400512.0,6486.0,4578.0
13-04 02:34:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255100416.0,1040506880.0,3197067264.0,28126400512.0,605.0,1218.0
13-04 02:34:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255100416.0,1040506880.0,3197067264.0,28126400512.0,4760.0,4391.0
13-04 02:34:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255104512.0,1040506880.0,3197071360.0,28126392320.0,3205.0,2750.0
13-04 02:34:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255104512.0,1040506880.0,3197071360.0,28126392320.0,1419.0,2548.0
13-04 02:34:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1255100416.0,1040506880.0,3197075456.0,28126392320.0,2847.0,3807.0
13-04 02:34:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254318080.0,1040506880.0,3205222400.0,28119027712.0,8302.0,6472.0
13-04 02:34:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254326272.0,1040506880.0,3205468160.0,28118773760.0,6236.0,6754.0
13-04 02:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254322176.0,1040506880.0,3205472256.0,28118773760.0,4273.0,3312.0
13-04 02:34:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254322176.0,1040506880.0,3205472256.0,28118773760.0,4411.0,3452.0
13-04 02:34:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1254318080.0,1040506880.0,3205476352.0,28118773760.0,1776.0,1868.0
13-04 02:35:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1254318080.0,1040506880.0,3205476352.0,28118773760.0,5584.0,5612.0
13-04 02:35:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254313984.0,1040506880.0,3205480448.0,28118773760.0,3143.0,4249.0
13-04 02:35:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1254330368.0,1040506880.0,3205480448.0,28118757376.0,5061.0,4690.0
13-04 02:35:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254359040.0,1040506880.0,3205484544.0,28118724608.0,6156.0,5207.0
13-04 02:35:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1254354944.0,1040506880.0,3205488640.0,28118724608.0,3044.0,2614.0
13-04 02:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254354944.0,1040506880.0,3205488640.0,28118724608.0,8727.0,6237.0
13-04 02:35:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1254350848.0,1040506880.0,3205492736.0,28118724608.0,3964.0,4679.0
13-04 02:35:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,1254346752.0,1040506880.0,3205496832.0,28118724608.0,1615.0,1796.0
13-04 02:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254346752.0,1040506880.0,3205496832.0,28118724608.0,5715.0,4930.0
13-04 02:35:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254342656.0,1040506880.0,3205500928.0,28118724608.0,4543.0,4371.0
13-04 02:35:10,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254342656.0,1040506880.0,3205500928.0,28118724608.0,5135.0,5403.0
13-04 02:35:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254338560.0,1040506880.0,3205505024.0,28118724608.0,5456.0,5145.0
13-04 02:35:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1254338560.0,1040506880.0,3205505024.0,28118724608.0,5061.0,3720.0
13-04 02:35:13,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1254334464.0,1040506880.0,3205509120.0,28118724608.0,8082.0,6360.0
13-04 02:35:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254326272.0,1040506880.0,3205517312.0,28118724608.0,3311.0,3579.0
13-04 02:35:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254293504.0,1040506880.0,3205533696.0,28118740992.0,9633.0,9651.0
13-04 02:35:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254289408.0,1040506880.0,3205537792.0,28118740992.0,4608.0,5208.0
13-04 02:35:17,0.167,0.0,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1254289408.0,1040506880.0,3205537792.0,28118740992.0,2530.0,3132.0
13-04 02:35:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254285312.0,1040506880.0,3205541888.0,28118740992.0,5580.0,5651.0
13-04 02:35:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254285312.0,1040506880.0,3205541888.0,28118740992.0,5217.0,3833.0
13-04 02:35:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254281216.0,1040506880.0,3205545984.0,28118740992.0,4251.0,4866.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254281216.0,1040506880.0,3205545984.0,28118740992.0,4887.0,4466.0
13-04 02:35:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254277120.0,1040506880.0,3205550080.0,28118740992.0,5481.0,4015.0
13-04 02:35:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1254277120.0,1040506880.0,3205550080.0,28118740992.0,1974.0,2055.0
13-04 02:35:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1254277120.0,1040506880.0,3205550080.0,28118740992.0,2822.0,3930.0
13-04 02:35:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254273024.0,1040506880.0,3205554176.0,28118740992.0,3658.0,3705.0
13-04 02:35:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254264832.0,1040506880.0,3205554176.0,28118749184.0,4834.0,4530.0
13-04 02:35:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254256640.0,1040506880.0,3205562368.0,28118749184.0,6788.0,6353.0
13-04 02:35:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254256640.0,1040506880.0,3205562368.0,28118749184.0,6444.0,4562.0
13-04 02:35:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1254252544.0,1040506880.0,3205566464.0,28118749184.0,3082.0,4143.0
13-04 02:35:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254252544.0,1040506880.0,3205566464.0,28118749184.0,4987.0,4553.0
13-04 02:35:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254248448.0,1040506880.0,3205570560.0,28118749184.0,3241.0,2798.0
13-04 02:35:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254248448.0,1040506880.0,3205570560.0,28118749184.0,2588.0,3141.0
13-04 02:35:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254244352.0,1040506880.0,3205574656.0,28118749184.0,3657.0,3672.0
13-04 02:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,13.0,1254244352.0,1040506880.0,3205574656.0,28118749184.0,6692.0,6264.0
13-04 02:35:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1254240256.0,1040506880.0,3205578752.0,28118749184.0,6282.0,5014.0
13-04 02:35:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254240256.0,1040506880.0,3205578752.0,28118749184.0,5413.0,4731.0
13-04 02:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1254236160.0,1040506880.0,3205582848.0,28118749184.0,4034.0,3314.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254232064.0,1040506880.0,3205586944.0,28118749184.0,1519.0,1849.0
13-04 02:35:39,0.250,0.0,99.750,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1254232064.0,1040506880.0,3205586944.0,28118749184.0,9368.0,8813.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254227968.0,1040506880.0,3205591040.0,28118749184.0,3746.0,3107.0
13-04 02:35:41,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1254227968.0,1040506880.0,3205591040.0,28118749184.0,4907.0,5680.0
13-04 02:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254223872.0,1040506880.0,3205595136.0,28118749184.0,4413.0,4231.0
13-04 02:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254219776.0,1040506880.0,3205599232.0,28118749184.0,8254.0,6134.0
13-04 02:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1254219776.0,1040506880.0,3205599232.0,28118749184.0,5896.0,5568.0
13-04 02:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254215680.0,1040506880.0,3205603328.0,28118749184.0,3102.0,2655.0
13-04 02:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254211584.0,1040506880.0,3205607424.0,28118749184.0,4272.0,3341.0
13-04 02:35:47,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1254207488.0,1040506880.0,3205611520.0,28118749184.0,3678.0,5680.0
13-04 02:35:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254207488.0,1040506880.0,3205611520.0,28118749184.0,7364.0,5811.0
13-04 02:35:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1254203392.0,1040506880.0,3205615616.0,28118749184.0,1935.0,2032.0
13-04 02:35:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254203392.0,1040506880.0,3205615616.0,28118749184.0,3630.0,3781.0
13-04 02:35:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254199296.0,1040506880.0,3205619712.0,28118749184.0,4929.0,4475.0
13-04 02:35:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254195200.0,1040506880.0,3205623808.0,28118749184.0,5997.0,5041.0
13-04 02:35:53,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1254195200.0,1040506880.0,3205623808.0,28118749184.0,1775.0,1934.0
13-04 02:35:54,0.501,0.0,99.499,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1254178816.0,1040506880.0,3205640192.0,28118749184.0,9141.0,10322.0
13-04 02:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254182912.0,1040506880.0,3205644288.0,28118740992.0,8367.0,6476.0
13-04 02:35:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254178816.0,1040506880.0,3205648384.0,28118740992.0,3283.0,4387.0
13-04 02:35:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254178816.0,1040506880.0,3205648384.0,28118740992.0,1807.0,1963.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254174720.0,1040506880.0,3205652480.0,28118740992.0,2529.0,3130.0
13-04 02:35:59,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1254174720.0,1040506880.0,3205652480.0,28118740992.0,7752.0,6867.0
13-04 02:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1254170624.0,1040506880.0,3205656576.0,28118740992.0,4544.0,5207.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254170624.0,1040506880.0,3205656576.0,28118740992.0,5086.0,4163.0
13-04 02:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254301696.0,1040506880.0,3205660672.0,28118605824.0,8667.0,6237.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254297600.0,1040506880.0,3205664768.0,28118605824.0,1419.0,2616.0
13-04 02:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1254297600.0,1040506880.0,3205664768.0,28118605824.0,1259.0,2321.0
13-04 02:36:05,0.083,0.0,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1254293504.0,1040506880.0,3205668864.0,28118605824.0,6326.0,6622.0
13-04 02:36:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254289408.0,1040506880.0,3205672960.0,28118605824.0,4682.0,4415.0
13-04 02:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254289408.0,1040506880.0,3205672960.0,28118605824.0,6067.0,4281.0
13-04 02:36:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254285312.0,1040506880.0,3205677056.0,28118605824.0,7698.0,6843.0
13-04 02:36:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1254248448.0,1040506880.0,3205681152.0,28118638592.0,4955.0,3703.0
13-04 02:36:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254215680.0,1040506880.0,3205681152.0,28118671360.0,4317.0,4142.0
13-04 02:36:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1254211584.0,1040506880.0,3205685248.0,28118671360.0,4899.0,4206.0
13-04 02:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1254211584.0,1040506880.0,3205685248.0,28118671360.0,2797.0,4096.0
13-04 02:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254211584.0,1040506880.0,3205685248.0,28118671360.0,2593.0,2412.0
13-04 02:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254207488.0,1040506880.0,3205689344.0,28118671360.0,8671.0,7909.0
13-04 02:36:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254203392.0,1040506880.0,3205693440.0,28118671360.0,5869.0,5001.0
13-04 02:36:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254203392.0,1040506880.0,3205693440.0,28118671360.0,4366.0,4354.0
13-04 02:36:17,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,1254199296.0,1040506880.0,3205697536.0,28118671360.0,3758.0,3829.0
13-04 02:36:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254195200.0,1040506880.0,3205701632.0,28118671360.0,4059.0,4131.0
13-04 02:36:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254191104.0,1040506880.0,3205705728.0,28118671360.0,4764.0,4348.0
13-04 02:36:20,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254191104.0,1040506880.0,3205705728.0,28118671360.0,2943.0,2525.0
13-04 02:36:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254187008.0,1040506880.0,3205709824.0,28118671360.0,6709.0,6319.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1254182912.0,1040506880.0,3205713920.0,28118671360.0,4471.0,5002.0
13-04 02:36:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1254182912.0,1040506880.0,3205713920.0,28118671360.0,3851.0,3992.0
13-04 02:36:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254178816.0,1040506880.0,3205718016.0,28118671360.0,2944.0,2523.0
13-04 02:36:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254178816.0,1040506880.0,3205718016.0,28118671360.0,7165.0,7139.0
13-04 02:36:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254174720.0,1040506880.0,3205722112.0,28118671360.0,4967.0,4531.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254170624.0,1040506880.0,3205726208.0,28118671360.0,3730.0,3877.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254170624.0,1040506880.0,3205726208.0,28118671360.0,4795.0,4479.0
13-04 02:36:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1254166528.0,1040506880.0,3205730304.0,28118671360.0,3045.0,2616.0
13-04 02:36:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254166528.0,1040506880.0,3205730304.0,28118671360.0,8493.0,8131.0
13-04 02:36:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254170624.0,1040506880.0,3205734400.0,28118663168.0,2487.0,2975.0
13-04 02:36:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254166528.0,1040506880.0,3205738496.0,28118663168.0,3363.0,2938.0
13-04 02:36:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1254166528.0,1040506880.0,3205738496.0,28118663168.0,3819.0,3856.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254166528.0,1040506880.0,3205738496.0,28118663168.0,2488.0,3040.0
13-04 02:36:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1254162432.0,1040506880.0,3205742592.0,28118663168.0,7907.0,6196.0
13-04 02:36:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254158336.0,1040506880.0,3205746688.0,28118663168.0,7262.0,6301.0
13-04 02:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254154240.0,1040506880.0,3205750784.0,28118663168.0,7461.0,6712.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254154240.0,1040506880.0,3205750784.0,28118663168.0,2546.0,2319.0
13-04 02:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1254150144.0,1040506880.0,3205754880.0,28118663168.0,4497.0,4181.0
13-04 02:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254150144.0,1040506880.0,3205754880.0,28118663168.0,2820.0,2710.0
13-04 02:36:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1254146048.0,1040506880.0,3205758976.0,28118663168.0,5928.0,4610.0
13-04 02:36:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254141952.0,1040506880.0,3205763072.0,28118663168.0,6392.0,6144.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254141952.0,1040506880.0,3205763072.0,28118663168.0,4035.0,3447.0
13-04 02:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1254137856.0,1040506880.0,3205767168.0,28118663168.0,5937.0,6704.0
13-04 02:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254137856.0,1040506880.0,3205767168.0,28118663168.0,4294.0,3261.0
13-04 02:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254121472.0,1040506880.0,3205783552.0,28118663168.0,11291.0,11499.0
13-04 02:36:47,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1254117376.0,1040506880.0,3205787648.0,28118663168.0,3696.0,3786.0
13-04 02:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254113280.0,1040506880.0,3205791744.0,28118663168.0,1539.0,2593.0
13-04 02:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1254113280.0,1040506880.0,3205791744.0,28118663168.0,4828.0,4279.0
13-04 02:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254105088.0,1040506880.0,3205799936.0,28118663168.0,6249.0,5329.0
13-04 02:36:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254105088.0,1040506880.0,3205799936.0,28118663168.0,9209.0,8112.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254109184.0,1040506880.0,3205804032.0,28118654976.0,5313.0,3176.0
13-04 02:36:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1254105088.0,1040506880.0,3205808128.0,28118654976.0,2154.0,2092.0
13-04 02:36:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1254105088.0,1040506880.0,3205808128.0,28118654976.0,665.0,1217.0
13-04 02:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254105088.0,1040506880.0,3205808128.0,28118654976.0,4453.0,3925.0
13-04 02:36:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254100992.0,1040506880.0,3205812224.0,28118654976.0,4986.0,4514.0
13-04 02:36:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1254100992.0,1040506880.0,3205812224.0,28118654976.0,3856.0,5387.0
13-04 02:36:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254096896.0,1040506880.0,3205816320.0,28118654976.0,6754.0,6197.0
13-04 02:36:59,0.083,0.0,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1254092800.0,1040506880.0,3205820416.0,28118654976.0,7198.0,5749.0
13-04 02:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254088704.0,1040506880.0,3205824512.0,28118654976.0,5083.0,4601.0
13-04 02:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254088704.0,1040506880.0,3205824512.0,28118654976.0,4929.0,4438.0
13-04 02:37:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254088704.0,1040506880.0,3205824512.0,28118654976.0,1995.0,2079.0
13-04 02:37:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254084608.0,1040506880.0,3205828608.0,28118654976.0,1869.0,1963.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1254080512.0,1040506880.0,3205832704.0,28118654976.0,4960.0,4532.0
13-04 02:37:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1254080512.0,1040506880.0,3205832704.0,28118654976.0,4933.0,6498.0
13-04 02:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254080512.0,1040506880.0,3205832704.0,28118654976.0,8218.0,7971.0
13-04 02:37:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254072320.0,1040506880.0,3205840896.0,28118654976.0,7323.0,5167.0
13-04 02:37:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254072320.0,1040506880.0,3205840896.0,28118654976.0,4958.0,3624.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254068224.0,1040506880.0,3205844992.0,28118654976.0,3913.0,3090.0
13-04 02:37:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254068224.0,1040506880.0,3205844992.0,28118654976.0,2617.0,2385.0
13-04 02:37:11,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1254064128.0,1040506880.0,3205849088.0,28118654976.0,4350.0,4486.0
13-04 02:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254064128.0,1040506880.0,3205849088.0,28118654976.0,5155.0,3809.0
13-04 02:37:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254060032.0,1040506880.0,3205853184.0,28118654976.0,2817.0,2576.0
13-04 02:37:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1254060032.0,1040506880.0,3205853184.0,28118654976.0,7713.0,8485.0
13-04 02:37:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254055936.0,1040506880.0,3205857280.0,28118654976.0,9221.0,8076.0
13-04 02:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254051840.0,1040506880.0,3205861376.0,28118654976.0,3154.0,2840.0
13-04 02:37:17,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1253748736.0,1040506880.0,3205865472.0,28118953984.0,3957.0,3524.0
13-04 02:37:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253539840.0,1040506880.0,3205865472.0,28119162880.0,1835.0,1976.0
13-04 02:37:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1253539840.0,1040506880.0,3205865472.0,28119162880.0,1909.0,2050.0
13-04 02:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253539840.0,1040506880.0,3205865472.0,28119162880.0,4864.0,4436.0
13-04 02:37:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1253535744.0,1040506880.0,3205869568.0,28119162880.0,7103.0,5653.0
13-04 02:37:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253527552.0,1040506880.0,3205877760.0,28119162880.0,4451.0,4977.0
13-04 02:37:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253523456.0,1040506880.0,3205881856.0,28119162880.0,3203.0,4358.0
13-04 02:37:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253523456.0,1040506880.0,3205881856.0,28119162880.0,5343.0,3875.0
13-04 02:37:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253519360.0,1040506880.0,3205885952.0,28119162880.0,2629.0,3222.0
13-04 02:37:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253519360.0,1040506880.0,3205885952.0,28119162880.0,3244.0,2798.0
13-04 02:37:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1253519360.0,1040506880.0,3205885952.0,28119162880.0,3130.0,3234.0
13-04 02:37:28,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253515264.0,1040506880.0,3205890048.0,28119162880.0,5207.0,3876.0
13-04 02:37:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253515264.0,1040506880.0,3205890048.0,28119162880.0,2113.0,3735.0
13-04 02:37:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253511168.0,1040506880.0,3205894144.0,28119162880.0,9322.0,9415.0
13-04 02:37:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253507072.0,1040506880.0,3205898240.0,28119162880.0,4326.0,3426.0
13-04 02:37:32,0.083,0.167,99.667,0.0,0.0,0.083,0.0,24576.0,0.0,4.0,1253507072.0,1040506880.0,3205898240.0,28119162880.0,4926.0,4447.0
13-04 02:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253502976.0,1040506880.0,3205902336.0,28119162880.0,1875.0,1962.0
13-04 02:37:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253511168.0,1040506880.0,3205902336.0,28119154688.0,3598.0,3757.0
13-04 02:37:35,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1253507072.0,1040506880.0,3205906432.0,28119154688.0,2752.0,2501.0
13-04 02:37:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253507072.0,1040506880.0,3205906432.0,28119154688.0,6246.0,4963.0
13-04 02:37:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253502976.0,1040506880.0,3205910528.0,28119154688.0,6090.0,4414.0
13-04 02:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253498880.0,1040506880.0,3205914624.0,28119154688.0,3913.0,4773.0
13-04 02:37:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253498880.0,1040506880.0,3205914624.0,28119154688.0,6593.0,6403.0
13-04 02:37:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253494784.0,1040506880.0,3205918720.0,28119154688.0,6479.0,6347.0
13-04 02:37:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1253490688.0,1040506880.0,3205922816.0,28119154688.0,4567.0,3882.0
13-04 02:37:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253490688.0,1040506880.0,3205922816.0,28119154688.0,2072.0,2926.0
13-04 02:37:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253486592.0,1040506880.0,3205926912.0,28119154688.0,6320.0,4572.0
13-04 02:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253437440.0,1040506880.0,3205926912.0,28119203840.0,3863.0,3336.0
13-04 02:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253433344.0,1040506880.0,3205931008.0,28119203840.0,2689.0,3264.0
13-04 02:37:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253400576.0,1040506880.0,3205931008.0,28119236608.0,7176.0,7341.0
13-04 02:37:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253404672.0,1040506880.0,3205935104.0,28119228416.0,4235.0,3394.0
13-04 02:37:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1253400576.0,1040506880.0,3205939200.0,28119228416.0,7000.0,6955.0
13-04 02:37:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253400576.0,1040506880.0,3205939200.0,28119228416.0,2430.0,3041.0
13-04 02:37:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253396480.0,1040506880.0,3205943296.0,28119228416.0,3045.0,2617.0
13-04 02:37:51,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253396480.0,1040506880.0,3205943296.0,28119228416.0,5318.0,3926.0
13-04 02:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253392384.0,1040506880.0,3205947392.0,28119228416.0,665.0,1259.0
13-04 02:37:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1253392384.0,1040506880.0,3205947392.0,28119228416.0,3755.0,3828.0
13-04 02:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1253388288.0,1040506880.0,3205951488.0,28119228416.0,7266.0,5821.0
13-04 02:37:55,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253384192.0,1040506880.0,3205955584.0,28119228416.0,3444.0,4557.0
13-04 02:37:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253380096.0,1040506880.0,3205959680.0,28119228416.0,6073.0,6621.0
13-04 02:37:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253376000.0,1040506880.0,3205963776.0,28119228416.0,3244.0,2798.0
13-04 02:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1253376000.0,1040506880.0,3205963776.0,28119228416.0,3203.0,2750.0
13-04 02:37:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253376000.0,1040506880.0,3205963776.0,28119228416.0,5343.0,3875.0
13-04 02:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253371904.0,1040506880.0,3205967872.0,28119228416.0,3945.0,4492.0
13-04 02:38:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253371904.0,1040506880.0,3205967872.0,28119228416.0,2942.0,2526.0
13-04 02:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253367808.0,1040506880.0,3205971968.0,28119228416.0,5222.0,5750.0
13-04 02:38:03,0.0,0.166,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1253367808.0,1040506880.0,3205971968.0,28119228416.0,5879.0,5955.0
13-04 02:38:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253371904.0,1040506880.0,3205976064.0,28119220224.0,6619.0,6336.0
13-04 02:38:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253335040.0,1040506880.0,3205980160.0,28119252992.0,4380.0,4208.0
13-04 02:38:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253335040.0,1040506880.0,3205980160.0,28119252992.0,2560.0,2317.0
13-04 02:38:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1253330944.0,1040506880.0,3205984256.0,28119252992.0,4932.0,3714.0
13-04 02:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253330944.0,1040506880.0,3205984256.0,28119252992.0,5175.0,3845.0
13-04 02:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253294080.0,1040506880.0,3205988352.0,28119285760.0,5752.0,4979.0
13-04 02:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253294080.0,1040506880.0,3205988352.0,28119285760.0,3404.0,4100.0
13-04 02:38:11,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1253289984.0,1040506880.0,3205992448.0,28119285760.0,7426.0,7315.0
13-04 02:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253285888.0,1040506880.0,3205996544.0,28119285760.0,4415.0,4299.0
13-04 02:38:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253285888.0,1040506880.0,3205996544.0,28119285760.0,8220.0,7532.0
13-04 02:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253265408.0,1040506880.0,3206000640.0,28119302144.0,2625.0,2320.0
13-04 02:38:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253265408.0,1040506880.0,3206000640.0,28119302144.0,3145.0,2707.0
13-04 02:38:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253261312.0,1040506880.0,3206004736.0,28119302144.0,5025.0,4507.0
13-04 02:38:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1253261312.0,1040506880.0,3206004736.0,28119302144.0,4144.0,3268.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253257216.0,1040506880.0,3206008832.0,28119302144.0,3037.0,2691.0
13-04 02:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253257216.0,1040506880.0,3206008832.0,28119302144.0,3082.0,4205.0
13-04 02:38:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253253120.0,1040506880.0,3206012928.0,28119302144.0,6584.0,6243.0
13-04 02:38:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253249024.0,1040506880.0,3206017024.0,28119302144.0,6974.0,6957.0
13-04 02:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253249024.0,1040506880.0,3206017024.0,28119302144.0,805.0,1397.0
13-04 02:38:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253244928.0,1040506880.0,3206021120.0,28119302144.0,4174.0,3221.0
13-04 02:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253244928.0,1040506880.0,3206021120.0,28119302144.0,5905.0,5092.0
13-04 02:38:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253240832.0,1040506880.0,3206025216.0,28119302144.0,3163.0,2732.0
13-04 02:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253236736.0,1040506880.0,3206029312.0,28119302144.0,1833.0,1869.0
13-04 02:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253236736.0,1040506880.0,3206029312.0,28119302144.0,7339.0,7407.0
13-04 02:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253232640.0,1040506880.0,3206033408.0,28119302144.0,3897.0,3968.0
13-04 02:38:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,90112.0,0.0,3.0,1253228544.0,1040506880.0,3206037504.0,28119302144.0,3174.0,4304.0
13-04 02:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1253228544.0,1040506880.0,3206037504.0,28119302144.0,6234.0,5346.0
13-04 02:38:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253224448.0,1040506880.0,3206041600.0,28119302144.0,5504.0,3922.0
13-04 02:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253220352.0,1040506880.0,3206045696.0,28119302144.0,6182.0,5781.0
13-04 02:38:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253220352.0,1040506880.0,3206045696.0,28119302144.0,1773.0,1869.0
13-04 02:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253216256.0,1040506880.0,3206049792.0,28119302144.0,3852.0,3892.0
13-04 02:38:35,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1253216256.0,1040506880.0,3206049792.0,28119302144.0,5571.0,4926.0
13-04 02:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253212160.0,1040506880.0,3206053888.0,28119302144.0,4502.0,4364.0
13-04 02:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253208064.0,1040506880.0,3206057984.0,28119302144.0,3299.0,3586.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253208064.0,1040506880.0,3206057984.0,28119302144.0,4062.0,4837.0
13-04 02:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253208064.0,1040506880.0,3206057984.0,28119302144.0,7156.0,5009.0
13-04 02:38:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253203968.0,1040506880.0,3206062080.0,28119302144.0,3829.0,3309.0
13-04 02:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1253199872.0,1040506880.0,3206066176.0,28119302144.0,5224.0,5056.0
13-04 02:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1253199872.0,1040506880.0,3206066176.0,28119302144.0,3654.0,2974.0
13-04 02:38:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253195776.0,1040506880.0,3206070272.0,28119302144.0,4673.0,4351.0
13-04 02:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253195776.0,1040506880.0,3206070272.0,28119302144.0,5853.0,6823.0
13-04 02:38:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253191680.0,1040506880.0,3206074368.0,28119302144.0,4524.0,3964.0
13-04 02:38:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253191680.0,1040506880.0,3206074368.0,28119302144.0,4413.0,5031.0
13-04 02:38:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1253187584.0,1040506880.0,3206078464.0,28119302144.0,2942.0,2527.0
13-04 02:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253187584.0,1040506880.0,3206078464.0,28119302144.0,6137.0,5186.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253183488.0,1040506880.0,3206082560.0,28119302144.0,4433.0,3445.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253179392.0,1040506880.0,3206086656.0,28119302144.0,5027.0,4601.0
13-04 02:38:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253179392.0,1040506880.0,3206086656.0,28119302144.0,4409.0,4962.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253179392.0,1040506880.0,3206086656.0,28119302144.0,5640.0,5721.0
13-04 02:38:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253175296.0,1040506880.0,3206090752.0,28119302144.0,2748.0,3339.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253175296.0,1040506880.0,3206090752.0,28119302144.0,5417.0,5451.0
13-04 02:38:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253171200.0,1040506880.0,3206094848.0,28119302144.0,6444.0,4529.0
13-04 02:38:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253167104.0,1040506880.0,3206098944.0,28119302144.0,3757.0,3762.0
13-04 02:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253167104.0,1040506880.0,3206098944.0,28119302144.0,3307.0,3248.0
13-04 02:38:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253158912.0,1040506880.0,3206107136.0,28119302144.0,7728.0,6256.0
13-04 02:38:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253154816.0,1040506880.0,3206111232.0,28119302144.0,2944.0,2525.0
13-04 02:39:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253154816.0,1040506880.0,3206111232.0,28119302144.0,5750.0,7456.0
13-04 02:39:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253154816.0,1040506880.0,3206111232.0,28119302144.0,1479.0,2596.0
13-04 02:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253150720.0,1040506880.0,3206115328.0,28119302144.0,5454.0,5608.0
13-04 02:39:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253150720.0,1040506880.0,3206115328.0,28119302144.0,5342.0,3876.0
13-04 02:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253146624.0,1040506880.0,3206119424.0,28119302144.0,3596.0,3694.0
13-04 02:39:05,0.083,0.083,99.750,0.083,0.0,0.0,0.0,90112.0,0.0,3.0,1253146624.0,1040506880.0,3206119424.0,28119302144.0,3861.0,3155.0
13-04 02:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253142528.0,1040506880.0,3206123520.0,28119302144.0,8540.0,6231.0
13-04 02:39:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1253138432.0,1040506880.0,3206127616.0,28119302144.0,7218.0,7483.0
13-04 02:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253134336.0,1040506880.0,3206131712.0,28119302144.0,2203.0,2999.0
13-04 02:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253134336.0,1040506880.0,3206131712.0,28119302144.0,1389.0,1732.0
13-04 02:39:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253134336.0,1040506880.0,3206131712.0,28119302144.0,3659.0,2975.0
13-04 02:39:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253130240.0,1040506880.0,3206135808.0,28119302144.0,8318.0,7619.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1253126144.0,1040506880.0,3206139904.0,28119302144.0,5909.0,5108.0
13-04 02:39:13,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1253126144.0,1040506880.0,3206139904.0,28119302144.0,5612.0,4835.0
13-04 02:39:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253122048.0,1040506880.0,3206144000.0,28119302144.0,4894.0,3624.0
13-04 02:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253117952.0,1040506880.0,3206148096.0,28119302144.0,5556.0,5696.0
13-04 02:39:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253117952.0,1040506880.0,3206148096.0,28119302144.0,4230.0,4704.0
13-04 02:39:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1253113856.0,1040506880.0,3206152192.0,28119302144.0,2527.0,3127.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253113856.0,1040506880.0,3206152192.0,28119302144.0,3044.0,2616.0
13-04 02:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253113856.0,1040506880.0,3206152192.0,28119302144.0,4766.0,4344.0
13-04 02:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253109760.0,1040506880.0,3206156288.0,28119302144.0,5119.0,4731.0
13-04 02:39:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253105664.0,1040506880.0,3206160384.0,28119302144.0,6783.0,6391.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253101568.0,1040506880.0,3206164480.0,28119302144.0,5935.0,4999.0
13-04 02:39:23,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1253101568.0,1040506880.0,3206164480.0,28119302144.0,1876.0,2026.0
13-04 02:39:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253101568.0,1040506880.0,3206164480.0,28119302144.0,3897.0,5474.0
13-04 02:39:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253097472.0,1040506880.0,3206168576.0,28119302144.0,5600.0,4538.0
13-04 02:39:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253097472.0,1040506880.0,3206168576.0,28119302144.0,3043.0,2612.0
13-04 02:39:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253093376.0,1040506880.0,3206172672.0,28119302144.0,5968.0,5023.0
13-04 02:39:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253089280.0,1040506880.0,3206176768.0,28119302144.0,2528.0,3127.0
13-04 02:39:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1253085184.0,1040506880.0,3206180864.0,28119302144.0,6038.0,5091.0
13-04 02:39:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253081088.0,1040506880.0,3206184960.0,28119302144.0,4414.0,5022.0
13-04 02:39:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253081088.0,1040506880.0,3206184960.0,28119302144.0,5454.0,5543.0
13-04 02:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253076992.0,1040506880.0,3206189056.0,28119302144.0,3324.0,2862.0
13-04 02:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253076992.0,1040506880.0,3206189056.0,28119302144.0,3697.0,3848.0
13-04 02:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253076992.0,1040506880.0,3206189056.0,28119302144.0,765.0,1378.0
13-04 02:39:35,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,1253068800.0,1040506880.0,3206197248.0,28119302144.0,11846.0,9164.0
13-04 02:39:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253068800.0,1040506880.0,3206197248.0,28119302144.0,2747.0,2539.0
13-04 02:39:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253064704.0,1040506880.0,3206201344.0,28119302144.0,3172.0,3510.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253072896.0,1040506880.0,3206201344.0,28119293952.0,5411.0,6181.0
13-04 02:39:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253072896.0,1040506880.0,3206201344.0,28119293952.0,3711.0,3086.0
13-04 02:39:40,0.083,0.083,99.751,0.0,0.0,0.083,0.0,81920.0,0.0,1.0,1253068800.0,1040506880.0,3206205440.0,28119293952.0,7809.0,7068.0
13-04 02:39:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253064704.0,1040506880.0,3206209536.0,28119293952.0,4628.0,3952.0
13-04 02:39:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253064704.0,1040506880.0,3206209536.0,28119293952.0,2687.0,2498.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253060608.0,1040506880.0,3206213632.0,28119293952.0,7198.0,5023.0
13-04 02:39:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1253056512.0,1040506880.0,3206217728.0,28119293952.0,7765.0,7086.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253056512.0,1040506880.0,3206217728.0,28119293952.0,3142.0,4246.0
13-04 02:39:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253052416.0,1040506880.0,3206221824.0,28119293952.0,3974.0,4060.0
13-04 02:39:47,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,7.0,1253052416.0,1040506880.0,3206221824.0,28119293952.0,8050.0,7489.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252921344.0,1040506880.0,3206225920.0,28119420928.0,1459.0,2496.0
13-04 02:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252921344.0,1040506880.0,3206225920.0,28119420928.0,4175.0,3218.0
13-04 02:39:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252917248.0,1040506880.0,3206230016.0,28119420928.0,665.0,1354.0
13-04 02:39:51,0.833,0.167,99.001,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253044224.0,1040506880.0,3206230016.0,28119293952.0,6134.0,5115.0
13-04 02:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253167104.0,1040506880.0,3206234112.0,28119166976.0,8631.0,6717.0
13-04 02:39:53,0.0,0.167,99.584,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,1253163008.0,1040506880.0,3206238208.0,28119166976.0,3084.0,4205.0
13-04 02:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253163008.0,1040506880.0,3206238208.0,28119166976.0,6748.0,6269.0
13-04 02:39:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253158912.0,1040506880.0,3206242304.0,28119166976.0,3204.0,2746.0
13-04 02:39:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253158912.0,1040506880.0,3206242304.0,28119166976.0,2528.0,3130.0
13-04 02:39:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253154816.0,1040506880.0,3206246400.0,28119166976.0,3659.0,3734.0
13-04 02:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253154816.0,1040506880.0,3206246400.0,28119166976.0,5212.0,5251.0
13-04 02:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253158912.0,1040506880.0,3206250496.0,28119158784.0,4304.0,3400.0
13-04 02:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253158912.0,1040506880.0,3206250496.0,28119158784.0,6124.0,5252.0
13-04 02:40:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253154816.0,1040506880.0,3206254592.0,28119158784.0,3363.0,2565.0
13-04 02:40:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253150720.0,1040506880.0,3206258688.0,28119158784.0,4712.0,4937.0
13-04 02:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253130240.0,1040506880.0,3206262784.0,28119175168.0,6847.0,6352.0
13-04 02:40:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253126144.0,1040506880.0,3206266880.0,28119175168.0,3599.0,3691.0
13-04 02:40:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253126144.0,1040506880.0,3206266880.0,28119175168.0,4540.0,4238.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253122048.0,1040506880.0,3206270976.0,28119175168.0,2243.0,2948.0
13-04 02:40:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253122048.0,1040506880.0,3206270976.0,28119175168.0,6320.0,4544.0
13-04 02:40:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253117952.0,1040506880.0,3206275072.0,28119175168.0,5187.0,4329.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253113856.0,1040506880.0,3206279168.0,28119175168.0,5616.0,4794.0
13-04 02:40:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1253113856.0,1040506880.0,3206279168.0,28119175168.0,5017.0,3806.0
13-04 02:40:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253109760.0,1040506880.0,3206283264.0,28119175168.0,4363.0,6170.0
13-04 02:40:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1253109760.0,1040506880.0,3206283264.0,28119175168.0,7882.0,6179.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253105664.0,1040506880.0,3206287360.0,28119175168.0,1688.0,1940.0
13-04 02:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253105664.0,1040506880.0,3206287360.0,28119175168.0,5715.0,4953.0
13-04 02:40:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253101568.0,1040506880.0,3206291456.0,28119175168.0,2464.0,3127.0
13-04 02:40:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253101568.0,1040506880.0,3206291456.0,28119175168.0,4313.0,3361.0
13-04 02:40:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1253097472.0,1040506880.0,3206295552.0,28119175168.0,8392.0,6395.0
13-04 02:40:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253093376.0,1040506880.0,3206299648.0,28119175168.0,4611.0,5601.0
13-04 02:40:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253089280.0,1040506880.0,3206303744.0,28119175168.0,3142.0,4220.0
13-04 02:40:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253089280.0,1040506880.0,3206303744.0,28119175168.0,4110.0,3180.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253089280.0,1040506880.0,3206303744.0,28119175168.0,3145.0,2708.0
13-04 02:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253085184.0,1040506880.0,3206307840.0,28119175168.0,1934.0,2033.0
13-04 02:40:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1253085184.0,1040506880.0,3206307840.0,28119175168.0,1519.0,2607.0
13-04 02:40:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253081088.0,1040506880.0,3206311936.0,28119175168.0,8928.0,7480.0
13-04 02:40:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253081088.0,1040506880.0,3206311936.0,28119175168.0,5778.0,5863.0
13-04 02:40:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253076992.0,1040506880.0,3206316032.0,28119175168.0,5580.0,5653.0
13-04 02:40:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253072896.0,1040506880.0,3206320128.0,28119175168.0,3657.0,3770.0
13-04 02:40:28,0.0,0.083,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1253072896.0,1040506880.0,3206320128.0,28119175168.0,6064.0,5322.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253068800.0,1040506880.0,3206324224.0,28119175168.0,1992.0,2079.0
13-04 02:40:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253052416.0,1040506880.0,3206340608.0,28119175168.0,12778.0,12202.0
13-04 02:40:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253048320.0,1040506880.0,3206344704.0,28119175168.0,7048.0,6093.0
13-04 02:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253044224.0,1040506880.0,3206348800.0,28119175168.0,3795.0,5356.0
13-04 02:40:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253044224.0,1040506880.0,3206348800.0,28119175168.0,2013.0,3577.0
13-04 02:40:34,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1253040128.0,1040506880.0,3206352896.0,28119175168.0,6445.0,4593.0
13-04 02:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253036032.0,1040506880.0,3206356992.0,28119175168.0,4670.0,4487.0
13-04 02:40:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252958208.0,1040506880.0,3206361088.0,28119248896.0,3758.0,3064.0
13-04 02:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252958208.0,1040506880.0,3206361088.0,28119248896.0,5993.0,4281.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252954112.0,1040506880.0,3206365184.0,28119248896.0,4820.0,3701.0
13-04 02:40:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1252950016.0,1040506880.0,3206369280.0,28119248896.0,6910.0,7707.0
13-04 02:40:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,98304.0,0.0,3.0,1252950016.0,1040506880.0,3206369280.0,28119248896.0,3007.0,4480.0
13-04 02:40:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252950016.0,1040506880.0,3206369280.0,28119248896.0,4766.0,4068.0
13-04 02:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252945920.0,1040506880.0,3206373376.0,28119248896.0,2071.0,2856.0
13-04 02:40:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252945920.0,1040506880.0,3206373376.0,28119248896.0,4922.0,3781.0
13-04 02:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1252941824.0,1040506880.0,3206377472.0,28119248896.0,6880.0,5889.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1252937728.0,1040506880.0,3206381568.0,28119248896.0,3104.0,2655.0
13-04 02:40:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1252933632.0,1040506880.0,3206385664.0,28119248896.0,9714.0,8826.0
13-04 02:40:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252933632.0,1040506880.0,3206385664.0,28119248896.0,2429.0,3103.0
13-04 02:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252929536.0,1040506880.0,3206389760.0,28119248896.0,2877.0,2522.0
13-04 02:40:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1252929536.0,1040506880.0,3206389760.0,28119248896.0,4824.0,5772.0
13-04 02:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1252929536.0,1040506880.0,3206389760.0,28119248896.0,4246.0,3361.0
13-04 02:40:51,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252925440.0,1040506880.0,3206393856.0,28119248896.0,3698.0,3784.0
13-04 02:40:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1252925440.0,1040506880.0,3206393856.0,28119248896.0,3103.0,2687.0
13-04 02:40:53,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252921344.0,1040506880.0,3206397952.0,28119248896.0,4828.0,4485.0
13-04 02:40:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1252917248.0,1040506880.0,3206402048.0,28119248896.0,3077.0,4182.0
13-04 02:40:55,0.166,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1252917248.0,1040506880.0,3206402048.0,28119248896.0,8367.0,6439.0
13-04 02:40:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252913152.0,1040506880.0,3206406144.0,28119248896.0,2034.0,2091.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252913152.0,1040506880.0,3206406144.0,28119248896.0,2034.0,2092.0
13-04 02:40:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1252909056.0,1040506880.0,3206410240.0,28119248896.0,6235.0,6816.0
13-04 02:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1252909056.0,1040506880.0,3206410240.0,28119248896.0,4312.0,3423.0
13-04 02:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1252904960.0,1040506880.0,3206414336.0,28119248896.0,5237.0,5306.0
13-04 02:41:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252900864.0,1040506880.0,3206418432.0,28119248896.0,4861.0,4426.0
13-04 02:41:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252900864.0,1040506880.0,3206418432.0,28119248896.0,7214.0,7426.0
13-04 02:41:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252896768.0,1040506880.0,3206422528.0,28119248896.0,805.0,1396.0
13-04 02:41:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1252896768.0,1040506880.0,3206422528.0,28119248896.0,5935.0,4931.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1252892672.0,1040506880.0,3206426624.0,28119248896.0,3471.0,3773.0
13-04 02:41:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252888576.0,1040506880.0,3206430720.0,28119248896.0,4903.0,5306.0
13-04 02:41:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252884480.0,1040506880.0,3206434816.0,28119248896.0,4988.0,3788.0
13-04 02:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252884480.0,1040506880.0,3206434816.0,28119248896.0,6065.0,4276.0
13-04 02:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252880384.0,1040506880.0,3206438912.0,28119248896.0,6880.0,5679.0
13-04 02:41:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1252876288.0,1040506880.0,3206443008.0,28119248896.0,2143.0,2923.0
13-04 02:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1252876288.0,1040506880.0,3206443008.0,28119248896.0,6755.0,6431.0
13-04 02:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252872192.0,1040506880.0,3206447104.0,28119248896.0,3900.0,4681.0
13-04 02:41:13,2.922,0.668,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260462080.0,1040506880.0,3206451200.0,28111654912.0,13693.0,11881.0
13-04 02:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255796736.0,1040506880.0,3206451200.0,28116320256.0,3192.0,2899.0
13-04 02:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1255796736.0,1040506880.0,3206451200.0,28116320256.0,4113.0,3180.0
13-04 02:41:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1255792640.0,1040506880.0,3206455296.0,28116320256.0,4889.0,4499.0
13-04 02:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255788544.0,1040506880.0,3206459392.0,28116320256.0,3796.0,3809.0
13-04 02:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255788544.0,1040506880.0,3206459392.0,28116320256.0,2975.0,2616.0
13-04 02:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255784448.0,1040506880.0,3206463488.0,28116320256.0,6525.0,6172.0
13-04 02:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1255784448.0,1040506880.0,3206463488.0,28116320256.0,3144.0,2709.0
13-04 02:41:21,0.083,0.083,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1255780352.0,1040506880.0,3206467584.0,28116320256.0,4501.0,5545.0
13-04 02:41:22,0.083,0.083,99.584,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1255780352.0,1040506880.0,3206467584.0,28116320256.0,5623.0,5634.0
13-04 02:41:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255776256.0,1040506880.0,3206471680.0,28116320256.0,3104.0,2658.0
13-04 02:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255772160.0,1040506880.0,3206475776.0,28116320256.0,4204.0,3342.0
13-04 02:41:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255772160.0,1040506880.0,3206475776.0,28116320256.0,3002.0,2565.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255768064.0,1040506880.0,3206479872.0,28116320256.0,3857.0,3948.0
13-04 02:41:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255763968.0,1040506880.0,3206483968.0,28116320256.0,7625.0,6824.0
13-04 02:41:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255763968.0,1040506880.0,3206483968.0,28116320256.0,2033.0,2093.0
13-04 02:41:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1255763968.0,1040506880.0,3206483968.0,28116320256.0,5449.0,5650.0
13-04 02:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255759872.0,1040506880.0,3206488064.0,28116320256.0,7854.0,6986.0
13-04 02:41:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255755776.0,1040506880.0,3206492160.0,28116320256.0,2547.0,3157.0
13-04 02:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255755776.0,1040506880.0,3206492160.0,28116320256.0,865.0,1441.0
13-04 02:41:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255755776.0,1040506880.0,3206492160.0,28116320256.0,7925.0,5899.0
13-04 02:41:34,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,1255751680.0,1040506880.0,3206496256.0,28116320256.0,4940.0,6055.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255747584.0,1040506880.0,3206500352.0,28116320256.0,4895.0,3811.0
13-04 02:41:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255747584.0,1040506880.0,3206500352.0,28116320256.0,4920.0,3826.0
13-04 02:41:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255739392.0,1040506880.0,3206508544.0,28116320256.0,4408.0,4235.0
13-04 02:41:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255735296.0,1040506880.0,3206512640.0,28116320256.0,4443.0,5801.0
13-04 02:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255735296.0,1040506880.0,3206512640.0,28116320256.0,3915.0,3197.0
13-04 02:41:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255731200.0,1040506880.0,3206516736.0,28116320256.0,4707.0,4609.0
13-04 02:41:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255731200.0,1040506880.0,3206516736.0,28116320256.0,4838.0,4068.0
13-04 02:41:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255727104.0,1040506880.0,3206520832.0,28116320256.0,8573.0,7300.0
13-04 02:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255723008.0,1040506880.0,3206524928.0,28116320256.0,2652.0,2411.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1255723008.0,1040506880.0,3206524928.0,28116320256.0,4545.0,4977.0
13-04 02:41:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1255718912.0,1040506880.0,3206529024.0,28116320256.0,4330.0,3354.0
13-04 02:41:46,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255718912.0,1040506880.0,3206529024.0,28116320256.0,4863.0,4416.0
13-04 02:41:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255714816.0,1040506880.0,3206533120.0,28116320256.0,4863.0,4442.0
13-04 02:41:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255837696.0,1040506880.0,3206537216.0,28116193280.0,3918.0,4024.0
13-04 02:41:49,0.584,0.167,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255837696.0,1040506880.0,3206537216.0,28116193280.0,6849.0,6330.0
13-04 02:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1255809024.0,1040506880.0,3206541312.0,28116217856.0,2944.0,2525.0
13-04 02:41:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255809024.0,1040506880.0,3206541312.0,28116217856.0,2464.0,3132.0
13-04 02:41:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255825408.0,1040506880.0,3206541312.0,28116201472.0,1807.0,1960.0
13-04 02:41:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255821312.0,1040506880.0,3206545408.0,28116201472.0,4885.0,4430.0
13-04 02:41:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1255821312.0,1040506880.0,3206545408.0,28116201472.0,7589.0,5232.0
13-04 02:41:55,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1255817216.0,1040506880.0,3206549504.0,28116201472.0,2667.0,4680.0
13-04 02:41:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255796736.0,1040506880.0,3206569984.0,28116201472.0,12435.0,12162.0
13-04 02:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255796736.0,1040506880.0,3206569984.0,28116201472.0,3633.0,3784.0
13-04 02:41:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255792640.0,1040506880.0,3206574080.0,28116201472.0,3003.0,2599.0
13-04 02:41:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255792640.0,1040506880.0,3206574080.0,28116201472.0,2628.0,3221.0
13-04 02:42:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255788544.0,1040506880.0,3206578176.0,28116201472.0,4712.0,5363.0
13-04 02:42:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255788544.0,1040506880.0,3206578176.0,28116201472.0,6376.0,5346.0
13-04 02:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255784448.0,1040506880.0,3206582272.0,28116201472.0,4025.0,2523.0
13-04 02:42:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255784448.0,1040506880.0,3206582272.0,28116201472.0,10731.0,9368.0
13-04 02:42:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1255776256.0,1040506880.0,3206590464.0,28116201472.0,2054.0,2034.0
13-04 02:42:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255776256.0,1040506880.0,3206590464.0,28116201472.0,5711.0,4884.0
13-04 02:42:06,3.425,0.668,95.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1265283072.0,1040506880.0,3206623232.0,28106661888.0,25523.0,22740.0
13-04 02:42:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264574464.0,1040506880.0,3206615040.0,28107378688.0,3948.0,3135.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264697344.0,1040506880.0,3206619136.0,28107251712.0,3371.0,3577.0
13-04 02:42:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,1264693248.0,1040506880.0,3206623232.0,28107251712.0,5672.0,4836.0
13-04 02:42:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1264693248.0,1040506880.0,3206623232.0,28107251712.0,8185.0,7944.0
13-04 02:42:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1264533504.0,1040506880.0,3206639616.0,28107395072.0,16092.0,15344.0
13-04 02:42:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264525312.0,1040506880.0,3206647808.0,28107395072.0,3847.0,3015.0
13-04 02:42:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264521216.0,1040506880.0,3206651904.0,28107395072.0,1449.0,1739.0
13-04 02:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1264521216.0,1040506880.0,3206651904.0,28107395072.0,5194.0,3968.0
13-04 02:42:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1264517120.0,1040506880.0,3206656000.0,28107395072.0,2588.0,3132.0
13-04 02:42:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264517120.0,1040506880.0,3206656000.0,28107395072.0,6273.0,5399.0
13-04 02:42:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264513024.0,1040506880.0,3206660096.0,28107395072.0,5520.0,5608.0
13-04 02:42:18,9.468,1.080,89.452,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1369702400.0,1040506880.0,3206660096.0,28002205696.0,424987.0,389835.0
13-04 02:42:19,27.621,1.581,70.715,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1642409984.0,1040506880.0,3206668288.0,27729489920.0,874139.0,781712.0
13-04 02:42:20,33.583,0.167,66.167,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1684561920.0,1040506880.0,3206672384.0,27687333888.0,10044.0,9673.0
13-04 02:42:21,2.007,0.167,97.742,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1689006080.0,1040506880.0,3206672384.0,27682889728.0,309562.0,147785.0
13-04 02:42:22,2.167,0.083,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698779136.0,1040506880.0,3206676480.0,27673112576.0,409708.0,164422.0
13-04 02:42:23,2.331,0.167,97.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715785728.0,1040506880.0,3206684672.0,27656097792.0,395233.0,161366.0
13-04 02:42:24,1.421,0.084,98.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1741053952.0,1040506880.0,3206684672.0,27630829568.0,381999.0,159099.0
13-04 02:42:25,1.173,0.0,98.827,0.0,0.0,0.0,0.0,135168.0,0.0,3.0,1745997824.0,1040506880.0,3206692864.0,27625877504.0,406632.0,163408.0
13-04 02:42:26,2.250,0.250,97.417,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1766182912.0,1040506880.0,3206696960.0,27605688320.0,398936.0,163348.0
13-04 02:42:27,1.668,0.334,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786871808.0,1040506880.0,3206705152.0,27584991232.0,400293.0,167578.0
13-04 02:42:28,1.423,0.084,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786556416.0,1040506880.0,3206709248.0,27585302528.0,377543.0,150593.0
13-04 02:42:29,2.094,0.251,97.655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1639952384.0,1040506880.0,3206713344.0,27731902464.0,404755.0,165825.0
13-04 02:42:30,2.914,0.250,96.836,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,1636433920.0,1040506880.0,3206717440.0,27735416832.0,401304.0,165206.0
13-04 02:42:31,1.917,0.167,97.583,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1638543360.0,1040506880.0,3206725632.0,27733299200.0,395792.0,162440.0
13-04 02:42:32,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640189952.0,1040506880.0,3206729728.0,27731648512.0,389257.0,163621.0
13-04 02:42:33,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649455104.0,1040506880.0,3206733824.0,27722379264.0,402608.0,162326.0
13-04 02:42:34,2.167,0.0,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1661509632.0,1040506880.0,3206742016.0,27710316544.0,400284.0,165857.0
13-04 02:42:35,2.167,0.083,97.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1663668224.0,1040506880.0,3206742016.0,27708157952.0,395038.0,164141.0
13-04 02:42:36,1.586,0.167,98.080,0.083,0.0,0.083,0.0,16384.0,0.0,3.0,1666072576.0,1040506880.0,3206750208.0,27705745408.0,396873.0,159282.0
13-04 02:42:37,2.083,0.083,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668104192.0,1040506880.0,3206750208.0,27703713792.0,392043.0,159108.0
13-04 02:42:38,2.419,0.334,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1671020544.0,1040506880.0,3206754304.0,27700793344.0,400239.0,162876.0
13-04 02:42:39,1.667,0.167,98.167,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,1683124224.0,1040506880.0,3206762496.0,27688681472.0,382948.0,160117.0
13-04 02:42:40,1.088,0.167,98.745,0.0,0.0,0.0,0.0,53248.0,0.0,6.0,1688526848.0,1040506880.0,3206770688.0,27683270656.0,413101.0,166599.0
13-04 02:42:41,1.583,0.083,98.0,0.250,0.0,0.083,0.0,36864.0,0.0,3.0,1702203392.0,1040506880.0,3206774784.0,27669590016.0,399997.0,170055.0
13-04 02:42:42,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703882752.0,1040506880.0,3206778880.0,27667906560.0,399205.0,162001.0
13-04 02:42:43,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704128512.0,1040506880.0,3206787072.0,27667652608.0,384199.0,160166.0
13-04 02:42:44,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704886272.0,1040506880.0,3206791168.0,27666890752.0,406154.0,161850.0
13-04 02:42:45,1.754,0.167,97.995,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,1705136128.0,1040506880.0,3206795264.0,27666636800.0,382896.0,157924.0
13-04 02:42:46,1.671,0.251,97.995,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,1705132032.0,1040506880.0,3206799360.0,27666636800.0,405777.0,161481.0
13-04 02:42:47,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1707413504.0,1040506880.0,3206803456.0,27664351232.0,395731.0,161385.0
13-04 02:42:48,1.505,0.0,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710956544.0,1040506880.0,3206807552.0,27660804096.0,395998.0,163690.0
13-04 02:42:49,2.003,0.083,97.913,0.0,0.0,0.0,0.0,24576.0,0.0,7.0,1713729536.0,1040506880.0,3206828032.0,27658010624.0,288160.0,157604.0
13-04 02:42:50,1.504,0.167,98.329,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1713848320.0,1040506880.0,3206836224.0,27657883648.0,505853.0,179029.0
13-04 02:42:51,1.086,0.167,98.580,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1728958464.0,1040506880.0,3206836224.0,27642773504.0,399315.0,162866.0
13-04 02:42:52,1.420,0.167,98.413,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1743679488.0,1040506880.0,3206844416.0,27628044288.0,366521.0,157099.0
13-04 02:42:53,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1746472960.0,1040506880.0,3206844416.0,27625250816.0,418632.0,166255.0
13-04 02:42:54,2.003,0.083,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1752686592.0,1040506880.0,3206852608.0,27619028992.0,403764.0,162013.0
13-04 02:42:55,1.173,0.168,98.660,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1768804352.0,1040506880.0,3206860800.0,27602903040.0,398643.0,162418.0
13-04 02:42:56,1.993,0.166,97.591,0.249,0.0,0.0,0.0,16384.0,0.0,1.0,1781878784.0,1040506880.0,3206864896.0,27589824512.0,392513.0,160351.0
13-04 02:42:57,1.170,0.167,98.580,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1782128640.0,1040506880.0,3206868992.0,27589570560.0,399949.0,160339.0
13-04 02:42:58,1.583,0.250,98.083,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1782378496.0,1040506880.0,3206873088.0,27589316608.0,395985.0,165409.0
13-04 02:42:59,1.172,0.167,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1782247424.0,1040506880.0,3206877184.0,27589443584.0,397373.0,159415.0
13-04 02:43:00,1.757,0.084,98.159,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1785163776.0,1040506880.0,3206881280.0,27586523136.0,387538.0,161132.0
13-04 02:43:01,1.420,0.251,98.329,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1785540608.0,1040506880.0,3206885376.0,27586142208.0,407858.0,165296.0
13-04 02:43:02,1.253,0.084,98.580,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1785659392.0,1040506880.0,3206893568.0,27586015232.0,391511.0,158696.0
13-04 02:43:03,1.669,0.334,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1788387328.0,1040506880.0,3206897664.0,27583283200.0,395202.0,163861.0
13-04 02:43:04,1.339,0.0,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1792000000.0,1040506880.0,3206901760.0,27579666432.0,402589.0,162460.0
13-04 02:43:05,2.085,0.0,97.915,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1792249856.0,1040506880.0,3206905856.0,27579412480.0,398050.0,161096.0
13-04 02:43:06,1.499,0.167,98.085,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1792245760.0,1040506880.0,3206909952.0,27579412480.0,382494.0,159913.0
13-04 02:43:07,1.333,0.083,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1792372736.0,1040506880.0,3206909952.0,27579285504.0,406645.0,165571.0
13-04 02:43:08,0.917,0.250,98.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1792364544.0,1040506880.0,3206918144.0,27579285504.0,397160.0,160913.0
13-04 02:43:09,1.168,0.167,98.582,0.0,0.0,0.083,0.0,69632.0,0.0,3.0,1792471040.0,1040506880.0,3206938624.0,27579158528.0,310143.0,158970.0
13-04 02:43:10,1.668,0.083,98.249,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1792589824.0,1040506880.0,3206946816.0,27579031552.0,481995.0,175683.0
13-04 02:43:11,1.501,0.250,97.998,0.167,0.0,0.083,0.0,4096.0,0.0,1.0,1792581632.0,1040506880.0,3206955008.0,27579031552.0,410382.0,164219.0
13-04 02:43:12,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1792704512.0,1040506880.0,3206959104.0,27578904576.0,396482.0,161574.0
13-04 02:43:13,1.334,0.167,98.415,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1792823296.0,1040506880.0,3206967296.0,27578777600.0,386041.0,158728.0
13-04 02:43:14,1.253,0.167,98.580,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1794347008.0,1040506880.0,3206967296.0,27577253888.0,404485.0,161592.0
13-04 02:43:15,1.337,0.167,98.413,0.0,0.0,0.084,0.0,28672.0,0.0,2.0,1794469888.0,1040506880.0,3206971392.0,27577126912.0,394915.0,161720.0
13-04 02:43:16,1.334,0.167,98.249,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,1794719744.0,1040506880.0,3206975488.0,27576872960.0,392316.0,160395.0
13-04 02:43:17,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1795600384.0,1040506880.0,3206983680.0,27575984128.0,372484.0,158175.0
13-04 02:43:18,1.340,0.084,98.576,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1795723264.0,1040506880.0,3206987776.0,27575857152.0,426709.0,167321.0
13-04 02:43:19,1.169,0.083,98.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1796227072.0,1040506880.0,3206991872.0,27575349248.0,279006.0,149519.0
13-04 02:43:20,1.257,0.0,98.743,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1797873664.0,1040506880.0,3206995968.0,27573698560.0,514249.0,177512.0
13-04 02:43:21,1.415,0.250,98.251,0.083,0.0,0.0,0.0,8192.0,0.0,3.0,1799393280.0,1040506880.0,3207000064.0,27572174848.0,392338.0,161801.0
13-04 02:43:22,0.919,0.167,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801801728.0,1040506880.0,3207004160.0,27569762304.0,370315.0,161583.0
13-04 02:43:23,1.331,0.250,98.419,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1801924608.0,1040506880.0,3207008256.0,27569635328.0,413287.0,164249.0
13-04 02:43:24,1.753,0.083,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1802428416.0,1040506880.0,3207012352.0,27569127424.0,396163.0,161289.0
13-04 02:43:25,1.925,0.084,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1807155200.0,1040506880.0,3207016448.0,27564396544.0,408923.0,163423.0
13-04 02:43:26,1.001,0.083,98.749,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1807753216.0,1040506880.0,3207020544.0,27563794432.0,393260.0,165031.0
13-04 02:43:27,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1807953920.0,1040506880.0,3207028736.0,27563585536.0,395822.0,161941.0
13-04 02:43:28,1.005,0.168,98.827,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1807994880.0,1040506880.0,3207032832.0,27563540480.0,403515.0,162718.0
13-04 02:43:29,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808117760.0,1040506880.0,3207036928.0,27563413504.0,393328.0,159251.0
13-04 02:43:30,1.336,0.083,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1808240640.0,1040506880.0,3207041024.0,27563286528.0,397528.0,163197.0
13-04 02:43:31,1.171,0.084,98.579,0.167,0.0,0.0,0.0,8192.0,0.0,3.0,1808236544.0,1040506880.0,3207045120.0,27563286528.0,393917.0,162909.0
13-04 02:43:32,1.423,0.167,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1768574976.0,1040506880.0,3207049216.0,27602944000.0,401951.0,164542.0
13-04 02:43:33,2.502,0.083,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1679470592.0,1040506880.0,3207053312.0,27692044288.0,387738.0,159189.0
13-04 02:43:34,2.502,0.167,97.248,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1646272512.0,1040506880.0,3207061504.0,27725234176.0,393582.0,161318.0
13-04 02:43:35,2.328,0.249,97.423,0.0,0.0,0.0,0.0,110592.0,0.0,2.0,1651294208.0,1040506880.0,3207065600.0,27720208384.0,401590.0,164119.0
13-04 02:43:36,2.005,0.167,97.744,0.084,0.0,0.0,0.0,4096.0,0.0,1.0,1654059008.0,1040506880.0,3207073792.0,27717435392.0,401156.0,161108.0
13-04 02:43:37,1.757,0.0,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1657487360.0,1040506880.0,3207073792.0,27714007040.0,387779.0,159981.0
13-04 02:43:38,1.756,0.251,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1667510272.0,1040506880.0,3207081984.0,27703975936.0,400821.0,161899.0
13-04 02:43:39,2.248,0.083,97.669,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1674747904.0,1040506880.0,3207081984.0,27696738304.0,300963.0,148499.0
13-04 02:43:40,1.839,0.167,97.910,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,1678168064.0,1040506880.0,3207090176.0,27693309952.0,498733.0,181997.0
13-04 02:43:41,2.250,0.167,97.500,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1680478208.0,1040506880.0,3207098368.0,27690991616.0,395877.0,158378.0
13-04 02:43:42,2.259,0.167,97.573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1683361792.0,1040506880.0,3207102464.0,27688103936.0,399971.0,163821.0
13-04 02:43:43,2.087,0.167,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1688432640.0,1040506880.0,3207110656.0,27683024896.0,400683.0,161641.0
13-04 02:43:44,2.094,0.168,97.739,0.0,0.0,0.0,0.0,86016.0,0.0,2.0,1699475456.0,1040506880.0,3207114752.0,27671977984.0,493812.0,307926.0
13-04 02:43:45,1.668,0.083,98.165,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1708314624.0,1040506880.0,3207118848.0,27663134720.0,404320.0,163068.0
13-04 02:43:46,1.174,0.251,98.575,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1717198848.0,1040506880.0,3207122944.0,27654246400.0,387929.0,162550.0
13-04 02:43:47,1.995,0.166,97.756,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1720115200.0,1040506880.0,3207127040.0,27651325952.0,373475.0,157697.0
13-04 02:43:48,1.668,0.083,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1720492032.0,1040506880.0,3207131136.0,27650945024.0,417915.0,165087.0
13-04 02:43:49,1.668,0.167,98.082,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1721757696.0,1040506880.0,3207135232.0,27649675264.0,304617.0,150971.0
13-04 02:43:50,1.672,0.084,98.244,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1722544128.0,1040506880.0,3207143424.0,27648880640.0,481014.0,174018.0
13-04 02:43:51,1.668,0.167,97.915,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,1722761216.0,1040506880.0,3207147520.0,27648659456.0,412473.0,164239.0
13-04 02:43:52,1.917,0.167,97.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723654144.0,1040506880.0,3207151616.0,27647762432.0,371774.0,161085.0
13-04 02:43:53,2.579,0.083,97.255,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1727967232.0,1040506880.0,3207155712.0,27643445248.0,422575.0,164166.0
13-04 02:43:54,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1729740800.0,1040506880.0,3207159808.0,27641667584.0,393180.0,161856.0
13-04 02:43:55,1.256,0.084,98.576,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1732444160.0,1040506880.0,3207163904.0,27638960128.0,401407.0,164108.0
13-04 02:43:56,1.504,0.167,98.329,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1745223680.0,1040506880.0,3207168000.0,27626176512.0,392373.0,161287.0
13-04 02:43:57,1.338,0.167,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1758425088.0,1040506880.0,3207172096.0,27612971008.0,381477.0,160416.0
13-04 02:43:58,1.833,0.0,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1761722368.0,1040506880.0,3207176192.0,27609669632.0,358566.0,157336.0
13-04 02:43:59,1.337,0.084,98.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1769586688.0,1040506880.0,3207184384.0,27601797120.0,449789.0,167059.0
13-04 02:44:00,1.668,0.334,97.998,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1785712640.0,1040506880.0,3207184384.0,27585671168.0,393621.0,164106.0
13-04 02:44:01,1.836,0.083,97.997,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1794973696.0,1040506880.0,3207192576.0,27576401920.0,395433.0,160669.0
13-04 02:44:02,1.589,0.084,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1796624384.0,1040506880.0,3207192576.0,27574751232.0,400518.0,161173.0
13-04 02:44:03,1.581,0.333,98.003,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1796743168.0,1040506880.0,3207200768.0,27574624256.0,392991.0,163375.0
13-04 02:44:04,1.500,0.167,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1797120000.0,1040506880.0,3207204864.0,27574243328.0,197827.0,138468.0
13-04 02:44:05,1.503,0.167,98.331,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1799143424.0,1040506880.0,3207213056.0,27572211712.0,544231.0,182644.0
13-04 02:44:06,1.419,0.167,98.247,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1799647232.0,1040506880.0,3207217152.0,27571703808.0,455935.0,173800.0
13-04 02:44:07,1.253,0.084,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1799643136.0,1040506880.0,3207221248.0,27571703808.0,400433.0,162475.0
13-04 02:44:08,0.836,0.084,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1802141696.0,1040506880.0,3207229440.0,27569197056.0,184887.0,135989.0
13-04 02:44:09,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1804333056.0,1040506880.0,3207229440.0,27567005696.0,418917.0,168827.0
13-04 02:44:10,1.587,0.167,98.246,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1804926976.0,1040506880.0,3207237632.0,27566403584.0,532510.0,185263.0
13-04 02:44:11,1.337,0.0,98.496,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1805844480.0,1040506880.0,3207241728.0,27565481984.0,403599.0,163316.0
13-04 02:44:12,2.0,0.250,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1807368192.0,1040506880.0,3207249920.0,27563950080.0,385383.0,160489.0
13-04 02:44:13,1.419,0.083,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808130048.0,1040506880.0,3207249920.0,27563188224.0,394509.0,160405.0
13-04 02:44:14,1.255,0.167,98.577,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1808248832.0,1040506880.0,3207258112.0,27563061248.0,422718.0,166115.0
13-04 02:44:15,1.003,0.167,98.829,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1808240640.0,1040506880.0,3207266304.0,27563061248.0,370286.0,159997.0
13-04 02:44:16,1.501,0.250,98.082,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1808240640.0,1040506880.0,3207266304.0,27563061248.0,438208.0,165970.0
13-04 02:44:17,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808359424.0,1040506880.0,3207274496.0,27562934272.0,363784.0,158071.0
13-04 02:44:18,1.090,0.168,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808359424.0,1040506880.0,3207274496.0,27562934272.0,400374.0,161397.0
13-04 02:44:19,1.256,0.0,98.744,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1808736256.0,1040506880.0,3207278592.0,27562553344.0,402314.0,159651.0
13-04 02:44:20,1.993,0.166,97.757,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1766498304.0,1040506880.0,3207282688.0,27604787200.0,393777.0,162137.0
13-04 02:44:21,1.836,0.167,97.830,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1735069696.0,1040506880.0,3207286784.0,27636211712.0,413670.0,165778.0
13-04 02:44:22,1.830,0.166,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1735741440.0,1040506880.0,3207294976.0,27635531776.0,406422.0,164220.0
13-04 02:44:23,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1738276864.0,1040506880.0,3207299072.0,27632992256.0,418614.0,166206.0
13-04 02:44:24,1.671,0.084,98.246,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1740271616.0,1040506880.0,3207303168.0,27630993408.0,372833.0,156389.0
13-04 02:44:25,1.333,0.250,98.417,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1744969728.0,1040506880.0,3207303168.0,27626295296.0,412838.0,166011.0
13-04 02:44:26,1.254,0.167,98.411,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,1749278720.0,1040506880.0,3207311360.0,27621978112.0,405809.0,163100.0
13-04 02:44:27,1.836,0.083,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1752068096.0,1040506880.0,3207315456.0,27619184640.0,391083.0,161219.0
13-04 02:44:28,1.665,0.250,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1753460736.0,1040506880.0,3207319552.0,27617787904.0,401788.0,165479.0
13-04 02:44:29,1.754,0.084,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1754980352.0,1040506880.0,3207323648.0,27616264192.0,396437.0,160357.0
13-04 02:44:30,2.167,0.083,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1757638656.0,1040506880.0,3207331840.0,27613597696.0,391904.0,162507.0
13-04 02:44:31,1.747,0.166,97.920,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1764175872.0,1040506880.0,3207335936.0,27607056384.0,401328.0,161403.0
13-04 02:44:32,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1768173568.0,1040506880.0,3207335936.0,27603058688.0,385777.0,160085.0
13-04 02:44:33,1.585,0.250,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774133248.0,1040506880.0,3207344128.0,27597090816.0,408160.0,162898.0
13-04 02:44:34,1.500,0.083,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1775144960.0,1040506880.0,3207348224.0,27596075008.0,310335.0,151926.0
13-04 02:44:35,1.998,0.250,97.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1734967296.0,1040506880.0,3207352320.0,27636248576.0,452473.0,172314.0
13-04 02:44:36,1.583,0.167,98.167,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1737408512.0,1040506880.0,3207356416.0,27633803264.0,403817.0,162820.0
13-04 02:44:37,1.744,0.166,98.090,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1737928704.0,1040506880.0,3207360512.0,27633278976.0,387352.0,159954.0
13-04 02:44:38,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1740206080.0,1040506880.0,3207368704.0,27630993408.0,369573.0,158840.0
13-04 02:44:39,2.078,0.249,97.589,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1701097472.0,1040506880.0,3207368704.0,27670102016.0,346449.0,157940.0
13-04 02:44:40,2.421,0.417,97.162,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1702383616.0,1040506880.0,3207376896.0,27668807680.0,479269.0,181679.0
13-04 02:44:41,1.757,0.0,98.075,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1706491904.0,1040506880.0,3207401472.0,27664674816.0,399577.0,163928.0
13-04 02:44:42,1.252,0.167,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1708924928.0,1040506880.0,3207405568.0,27662237696.0,389232.0,164926.0
13-04 02:44:43,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717178368.0,1040506880.0,3207405568.0,27653984256.0,414193.0,164162.0
13-04 02:44:44,1.172,0.084,98.661,0.0,0.0,0.084,0.0,69632.0,0.0,1.0,1725931520.0,1040506880.0,3207413760.0,27645222912.0,380822.0,157890.0
13-04 02:44:45,1.838,0.084,98.079,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1731133440.0,1040506880.0,3207417856.0,27640016896.0,404201.0,161998.0
13-04 02:44:46,1.668,0.083,97.998,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1738240000.0,1040506880.0,3207421952.0,27632906240.0,407915.0,164346.0
13-04 02:44:47,1.832,0.250,97.835,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1748262912.0,1040506880.0,3207430144.0,27622875136.0,372914.0,160077.0
13-04 02:44:48,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758674944.0,1040506880.0,3207430144.0,27612463104.0,420770.0,167476.0
13-04 02:44:49,2.167,0.167,97.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1762000896.0,1040506880.0,3207438336.0,27609128960.0,396069.0,160580.0
13-04 02:44:50,1.333,0.333,98.250,0.0,0.0,0.083,0.0,12288.0,0.0,4.0,1763360768.0,1040506880.0,3207442432.0,27607764992.0,388068.0,161622.0
13-04 02:44:51,1.585,0.167,98.165,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1765896192.0,1040506880.0,3207446528.0,27605225472.0,404963.0,161066.0
13-04 02:44:52,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1769832448.0,1040506880.0,3207446528.0,27601289216.0,391605.0,161208.0
13-04 02:44:53,1.419,0.167,98.414,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1772363776.0,1040506880.0,3207454720.0,27598749696.0,400091.0,161781.0
13-04 02:44:54,1.581,0.250,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1772355584.0,1040506880.0,3207462912.0,27598749696.0,394041.0,161999.0
13-04 02:44:55,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774256128.0,1040506880.0,3207467008.0,27596845056.0,402233.0,163536.0
13-04 02:44:56,1.253,0.167,98.413,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1776791552.0,1040506880.0,3207471104.0,27594305536.0,393599.0,160838.0
13-04 02:44:57,1.331,0.166,98.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1777426432.0,1040506880.0,3207471104.0,27593670656.0,391155.0,164881.0
13-04 02:44:58,1.419,0.167,98.414,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1779322880.0,1040506880.0,3207479296.0,27591766016.0,404218.0,164352.0
13-04 02:44:59,1.665,0.250,98.085,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1783386112.0,1040506880.0,3207479296.0,27587702784.0,389417.0,158355.0
13-04 02:45:00,1.756,0.251,97.993,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1788329984.0,1040506880.0,3207487488.0,27582750720.0,406905.0,167659.0
13-04 02:45:01,1.414,0.083,98.087,0.333,0.0,0.083,0.0,32768.0,0.0,3.0,1789341696.0,1040506880.0,3207491584.0,27581734912.0,400914.0,162946.0
13-04 02:45:02,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793581056.0,1040506880.0,3207499776.0,27577487360.0,398119.0,164258.0
13-04 02:45:03,1.749,0.167,97.918,0.0,0.0,0.167,0.0,45056.0,0.0,2.0,1802162176.0,1040506880.0,3207503872.0,27568902144.0,393435.0,158998.0
13-04 02:45:04,1.419,0.167,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1806467072.0,1040506880.0,3207507968.0,27564593152.0,396027.0,162491.0
13-04 02:45:05,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1807478784.0,1040506880.0,3207512064.0,27563577344.0,398471.0,164006.0
13-04 02:45:06,1.253,0.167,98.496,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1810305024.0,1040506880.0,3207512064.0,27560751104.0,388555.0,158550.0
13-04 02:45:07,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1815597056.0,1040506880.0,3207520256.0,27555450880.0,401039.0,160866.0
13-04 02:45:08,1.667,0.167,98.167,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1781243904.0,1040506880.0,3207524352.0,27589799936.0,400233.0,163771.0
13-04 02:45:09,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1779146752.0,1040506880.0,3207528448.0,27591892992.0,356734.0,158105.0
13-04 02:45:10,1.415,0.167,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1781551104.0,1040506880.0,3207536640.0,27589480448.0,403525.0,169697.0
13-04 02:45:11,1.337,0.167,98.413,0.084,0.0,0.0,0.0,20480.0,0.0,4.0,1785131008.0,1040506880.0,3207544832.0,27585892352.0,440446.0,170945.0
13-04 02:45:12,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786740736.0,1040506880.0,3207553024.0,27584274432.0,377217.0,157241.0
13-04 02:45:13,1.583,0.250,98.167,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1788993536.0,1040506880.0,3207553024.0,27582021632.0,380662.0,161032.0
13-04 02:45:14,2.082,0.083,97.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1792446464.0,1040506880.0,3207561216.0,27578560512.0,416999.0,165827.0
13-04 02:45:15,1.504,0.0,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1794826240.0,1040506880.0,3207561216.0,27576180736.0,406907.0,160535.0
13-04 02:45:16,1.251,0.167,98.415,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1795997696.0,1040506880.0,3207565312.0,27575005184.0,343301.0,156253.0
13-04 02:45:17,1.419,0.0,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1796628480.0,1040506880.0,3207569408.0,27574370304.0,398235.0,165463.0
13-04 02:45:18,2.250,0.167,97.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1797386240.0,1040506880.0,3207573504.0,27573608448.0,450473.0,172271.0
13-04 02:45:19,1.331,0.083,98.586,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1800802304.0,1040506880.0,3207585792.0,27570180096.0,398992.0,159841.0
13-04 02:45:20,1.333,0.083,98.500,0.0,0.0,0.083,0.0,81920.0,0.0,1.0,1802039296.0,1040506880.0,3207585792.0,27568943104.0,397860.0,165563.0
13-04 02:45:21,1.668,0.167,97.915,0.250,0.0,0.0,0.0,32768.0,0.0,5.0,1805238272.0,1040506880.0,3207593984.0,27565735936.0,395153.0,159787.0
13-04 02:45:22,1.586,0.250,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1765179392.0,1040506880.0,3207593984.0,27605794816.0,393053.0,162470.0
13-04 02:45:23,1.923,0.084,97.993,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1724358656.0,1040506880.0,3207598080.0,27646611456.0,396475.0,159111.0
13-04 02:45:24,1.750,0.083,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1725554688.0,1040506880.0,3207602176.0,27645411328.0,387768.0,160103.0
13-04 02:45:25,1.333,0.250,98.417,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,1727864832.0,1040506880.0,3207606272.0,27643097088.0,404857.0,163257.0
13-04 02:45:26,1.338,0.0,98.579,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1729540096.0,1040506880.0,3207614464.0,27641413632.0,386945.0,163854.0
13-04 02:45:27,1.749,0.167,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1732362240.0,1040506880.0,3207618560.0,27638587392.0,408787.0,165915.0
13-04 02:45:28,1.915,0.167,97.918,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1738670080.0,1040506880.0,3207626752.0,27632271360.0,392585.0,161073.0
13-04 02:45:29,2.002,0.0,97.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1742192640.0,1040506880.0,3207626752.0,27628748800.0,403382.0,161168.0
13-04 02:45:30,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1744125952.0,1040506880.0,3207630848.0,27626811392.0,396420.0,163441.0
13-04 02:45:31,2.002,0.0,97.915,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1747836928.0,1040506880.0,3207634944.0,27623096320.0,403857.0,165507.0
13-04 02:45:32,2.0,0.250,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1753624576.0,1040506880.0,3207655424.0,27617288192.0,379058.0,158159.0
13-04 02:45:33,1.338,0.0,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758965760.0,1040506880.0,3207655424.0,27611947008.0,161712.0,133780.0
13-04 02:45:34,1.754,0.167,98.079,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1765654528.0,1040506880.0,3207663616.0,27605250048.0,602221.0,195337.0
13-04 02:45:35,1.418,0.334,98.249,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1776631808.0,1040506880.0,3207671808.0,27594264576.0,442561.0,172345.0
13-04 02:45:36,1.419,0.250,98.080,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1781927936.0,1040506880.0,3207675904.0,27588964352.0,396653.0,164025.0
13-04 02:45:37,1.836,0.167,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1784459264.0,1040506880.0,3207684096.0,27586424832.0,403132.0,159311.0
13-04 02:45:38,1.501,0.167,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1785475072.0,1040506880.0,3207684096.0,27585409024.0,397886.0,161961.0
13-04 02:45:39,1.503,0.083,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1785790464.0,1040506880.0,3207688192.0,27585089536.0,391953.0,159529.0
13-04 02:45:40,1.333,0.167,98.500,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1785720832.0,1040506880.0,3207692288.0,27585155072.0,115264.0,125694.0
13-04 02:45:41,1.836,0.083,97.997,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1787600896.0,1040506880.0,3207716864.0,27583250432.0,436455.0,191599.0
13-04 02:45:42,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787883520.0,1040506880.0,3207720960.0,27582963712.0,44593.0,46709.0
13-04 02:45:43,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787879424.0,1040506880.0,3207725056.0,27582963712.0,26607.0,40312.0
13-04 02:45:44,0.500,0.083,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1788383232.0,1040506880.0,3207729152.0,27582455808.0,21299.0,36425.0
13-04 02:45:45,0.833,0.250,98.918,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1745981440.0,1040506880.0,3207729152.0,27624857600.0,21893.0,35635.0
13-04 02:45:46,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1746132992.0,1040506880.0,3207733248.0,27624701952.0,20445.0,35587.0
13-04 02:45:47,2.246,0.166,97.338,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1749778432.0,1040506880.0,3207733248.0,27621056512.0,404777.0,191605.0
13-04 02:45:48,2.759,0.251,96.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1757515776.0,1040506880.0,3207741440.0,27613310976.0,1161339.0,342159.0
13-04 02:45:49,3.589,0.250,96.160,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1775542272.0,1040506880.0,3207745536.0,27595280384.0,1228008.0,358183.0
13-04 02:45:50,2.267,0.084,97.565,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1787940864.0,1040506880.0,3207757824.0,27582869504.0,1136768.0,348168.0
13-04 02:45:51,3.086,0.250,96.664,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1800790016.0,1040506880.0,3207766016.0,27570012160.0,1355276.0,370281.0
13-04 02:45:52,2.919,0.334,96.664,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1804492800.0,1040506880.0,3207778304.0,27566297088.0,1273968.0,356330.0
13-04 02:45:53,2.840,0.084,96.909,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1806675968.0,1040506880.0,3207786496.0,27564105728.0,1360911.0,363948.0
13-04 02:45:54,3.175,0.251,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1812541440.0,1040506880.0,3207794688.0,27558232064.0,1333628.0,358943.0
13-04 02:45:55,2.848,0.168,96.985,0.0,0.0,0.0,0.0,135168.0,0.0,3.0,1822060544.0,1040506880.0,3207798784.0,27548708864.0,1274435.0,358678.0
13-04 02:45:56,2.678,0.251,97.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1828143104.0,1040506880.0,3207811072.0,27542614016.0,1271671.0,361450.0
13-04 02:45:57,2.914,0.333,96.669,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1833787392.0,1040506880.0,3207815168.0,27536965632.0,1214482.0,355481.0
13-04 02:45:58,2.345,0.168,97.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1835139072.0,1040506880.0,3207827456.0,27535601664.0,1163893.0,356397.0
13-04 02:45:59,2.757,0.334,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1835859968.0,1040506880.0,3207835648.0,27534872576.0,1435972.0,370960.0
13-04 02:46:00,3.422,0.167,96.244,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1837821952.0,1040506880.0,3207843840.0,27532902400.0,1302396.0,359560.0
13-04 02:46:01,3.005,0.334,96.661,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1839943680.0,1040506880.0,3207847936.0,27530776576.0,1330935.0,358828.0
13-04 02:46:02,3.512,0.084,96.154,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1841967104.0,1040506880.0,3207856128.0,27528744960.0,1302426.0,359554.0
13-04 02:46:03,2.178,0.168,97.571,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1841700864.0,1040506880.0,3207868416.0,27528998912.0,1352068.0,364120.0
13-04 02:46:04,2.922,0.167,96.828,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1841479680.0,1040506880.0,3207872512.0,27529216000.0,1379996.0,365806.0
13-04 02:46:05,2.170,0.250,97.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1841176576.0,1040506880.0,3207884800.0,27529506816.0,736748.0,328098.0
13-04 02:46:06,3.322,0.249,96.262,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,1842724864.0,1040506880.0,3207892992.0,27527950336.0,1515908.0,394370.0
13-04 02:46:07,2.766,0.251,96.899,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1843351552.0,1040506880.0,3207901184.0,27527315456.0,1273246.0,383895.0
13-04 02:46:08,3.336,0.250,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1844772864.0,1040506880.0,3207909376.0,27525885952.0,1616620.0,393785.0
13-04 02:46:09,2.337,0.250,97.412,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1846218752.0,1040506880.0,3207921664.0,27524427776.0,1511001.0,375406.0
13-04 02:46:10,2.256,0.167,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1847865344.0,1040506880.0,3207925760.0,27522777088.0,1059101.0,345901.0
13-04 02:46:11,2.592,0.167,97.241,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1848356864.0,1040506880.0,3207942144.0,27522269184.0,1472038.0,373694.0
13-04 02:46:12,2.588,0.167,97.078,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1850335232.0,1040506880.0,3207950336.0,27520282624.0,1223767.0,356820.0
13-04 02:46:13,2.178,0.168,97.655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1852149760.0,1040506880.0,3207958528.0,27518459904.0,1062673.0,357592.0
13-04 02:46:14,2.926,0.084,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1854050304.0,1040506880.0,3207962624.0,27516555264.0,1514278.0,391922.0
13-04 02:46:15,2.678,0.167,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1855258624.0,1040506880.0,3207974912.0,27515334656.0,1465629.0,371807.0
13-04 02:46:16,2.504,0.083,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1855193088.0,1040506880.0,3207979008.0,27515396096.0,1439846.0,373549.0
13-04 02:46:17,2.833,0.167,96.833,0.083,0.0,0.083,0.0,32768.0,0.0,4.0,1855406080.0,1040506880.0,3207987200.0,27515174912.0,1313368.0,360912.0
13-04 02:46:18,2.676,0.084,97.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1857077248.0,1040506880.0,3207999488.0,27513491456.0,1124968.0,350966.0
13-04 02:46:19,2.012,0.251,97.737,0.0,0.0,0.0,0.0,180224.0,0.0,1.0,1857929216.0,1040506880.0,3208003584.0,27512635392.0,1509988.0,376635.0
13-04 02:46:20,2.337,0.334,97.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1859952640.0,1040506880.0,3208011776.0,27510603776.0,1436021.0,371136.0
13-04 02:46:21,3.250,0.250,96.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1863880704.0,1040506880.0,3208019968.0,27506667520.0,1371902.0,368288.0
13-04 02:46:22,2.743,0.249,96.841,0.083,0.0,0.083,0.0,40960.0,0.0,5.0,1864589312.0,1040506880.0,3208028160.0,27505950720.0,1137717.0,349760.0
13-04 02:46:23,2.174,0.167,97.492,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1864372224.0,1040506880.0,3208036352.0,27506159616.0,1391384.0,371763.0
13-04 02:46:24,3.094,0.167,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1864093696.0,1040506880.0,3208048640.0,27506425856.0,1296626.0,359669.0
13-04 02:46:25,2.506,0.084,97.327,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1864671232.0,1040506880.0,3208056832.0,27505840128.0,1345269.0,367805.0
13-04 02:46:26,2.090,0.251,97.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1864708096.0,1040506880.0,3208081408.0,27505778688.0,1300461.0,364596.0
13-04 02:46:27,1.667,0.167,97.917,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1865216000.0,1040506880.0,3208089600.0,27505262592.0,1180494.0,252933.0
13-04 02:46:28,0.667,0.0,99.333,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1865723904.0,1040506880.0,3208089600.0,27504754688.0,82226.0,126174.0
13-04 02:46:29,2.254,1.252,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1845542912.0,1040506880.0,3208089600.0,27524935680.0,38863.0,68072.0
13-04 02:46:30,1.086,0.084,98.830,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1772445696.0,1040506880.0,3208093696.0,27598028800.0,41106.0,68843.0
13-04 02:46:31,1.750,0.167,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1761001472.0,1040506880.0,3208093696.0,27609473024.0,39186.0,68396.0
13-04 02:46:32,1.836,0.751,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715601408.0,1040506880.0,3208097792.0,27654868992.0,42590.0,69783.0
13-04 02:46:33,3.008,0.251,96.658,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1696198656.0,1040506880.0,3208101888.0,27674267648.0,557909.0,233514.0
13-04 02:46:34,4.406,0.249,95.262,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1710665728.0,1040506880.0,3208110080.0,27659792384.0,1657767.0,403291.0
13-04 02:46:35,5.004,0.334,94.579,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1723252736.0,1040506880.0,3208122368.0,27647193088.0,1882139.0,416529.0
13-04 02:46:36,4.337,0.334,95.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1743663104.0,1040506880.0,3208126464.0,27626778624.0,1820797.0,421697.0
13-04 02:46:37,3.425,0.167,96.324,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1758191616.0,1040506880.0,3208138752.0,27612237824.0,1943725.0,430999.0
13-04 02:46:38,4.090,0.250,95.492,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1760407552.0,1040506880.0,3208142848.0,27610017792.0,1927891.0,423199.0
13-04 02:46:39,4.090,0.250,95.576,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1768902656.0,1040506880.0,3208155136.0,27601510400.0,1745659.0,414137.0
13-04 02:46:40,3.328,0.333,96.256,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1791115264.0,1040506880.0,3208163328.0,27579289600.0,776800.0,352006.0
13-04 02:46:41,3.247,0.083,96.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1813323776.0,1040506880.0,3208175616.0,27557068800.0,173371.0,330617.0
13-04 02:46:42,3.833,0.500,95.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1827348480.0,1040506880.0,3208183808.0,27543035904.0,1235221.0,427572.0
13-04 02:46:43,4.268,0.251,95.397,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1828925440.0,1040506880.0,3208192000.0,27541450752.0,1912202.0,483898.0
13-04 02:46:44,3.926,0.334,95.656,0.0,0.0,0.084,0.0,20480.0,0.0,3.0,1831075840.0,1040506880.0,3208200192.0,27539292160.0,2128662.0,491699.0
13-04 02:46:45,3.950,0.252,95.714,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1832464384.0,1040506880.0,3208208384.0,27537895424.0,2012690.0,508202.0
13-04 02:46:46,4.007,0.167,95.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1832583168.0,1040506880.0,3208216576.0,27537768448.0,1930766.0,495374.0
13-04 02:46:47,3.096,0.251,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1833656320.0,1040506880.0,3208224768.0,27536687104.0,1808626.0,474124.0
13-04 02:46:48,3.109,0.420,96.303,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,1835806720.0,1040506880.0,3208232960.0,27534528512.0,2494046.0,525480.0
13-04 02:46:49,3.445,0.084,96.303,0.0,0.0,0.168,0.0,159744.0,0.0,3.0,1841283072.0,1040506880.0,3208245248.0,27529039872.0,1104227.0,430863.0
13-04 02:46:50,3.753,0.334,95.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1842966528.0,1040506880.0,3208249344.0,27527352320.0,2387599.0,530124.0
13-04 02:46:51,3.010,0.502,96.488,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1842606080.0,1040506880.0,3208261632.0,27527700480.0,1588815.0,478237.0
13-04 02:46:52,4.013,0.251,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1843736576.0,1040506880.0,3208269824.0,27526561792.0,2883302.0,570822.0
13-04 02:46:53,2.269,0.336,97.143,0.252,0.0,0.0,0.0,28672.0,0.0,3.0,1844568064.0,1040506880.0,3208278016.0,27525722112.0,1007395.0,440964.0
13-04 02:46:54,4.858,0.168,94.975,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1849294848.0,1040506880.0,3208282112.0,27520991232.0,2734766.0,549024.0
13-04 02:46:55,2.351,0.168,97.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1850138624.0,1040506880.0,3208294400.0,27520135168.0,1222395.0,453103.0
13-04 02:46:56,3.091,0.418,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850642432.0,1040506880.0,3208298496.0,27519627264.0,1978563.0,505875.0
13-04 02:46:57,3.088,0.250,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1851392000.0,1040506880.0,3208310784.0,27518865408.0,1651001.0,482129.0
13-04 02:46:58,3.673,0.334,95.659,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1852780544.0,1040506880.0,3208318976.0,27517468672.0,1892368.0,510332.0
13-04 02:46:59,3.275,0.336,96.390,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1856389120.0,1040506880.0,3208331264.0,27513847808.0,1840546.0,500044.0
13-04 02:47:00,3.258,0.084,96.575,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1856827392.0,1040506880.0,3208335360.0,27513405440.0,1744310.0,505162.0
13-04 02:47:01,3.589,0.250,96.077,0.0,0.0,0.083,0.0,69632.0,0.0,1.0,1857208320.0,1040506880.0,3208339456.0,27513020416.0,2499206.0,545607.0
13-04 02:47:02,2.843,0.084,96.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1858117632.0,1040506880.0,3208347648.0,27512102912.0,1727931.0,501370.0
13-04 02:47:03,3.518,0.335,95.896,0.168,0.0,0.084,0.0,20480.0,0.0,4.0,1859219456.0,1040506880.0,3208355840.0,27510992896.0,2445370.0,549230.0
13-04 02:47:04,3.503,0.417,95.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1862602752.0,1040506880.0,3208368128.0,27507597312.0,1605294.0,475804.0
13-04 02:47:05,3.350,0.335,96.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1863135232.0,1040506880.0,3208376320.0,27507056640.0,2028748.0,510421.0
13-04 02:47:06,3.083,0.167,96.583,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,1863380992.0,1040506880.0,3208384512.0,27506802688.0,1694857.0,486710.0
13-04 02:47:07,3.094,0.251,96.488,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1864007680.0,1040506880.0,3208392704.0,27506167808.0,2027607.0,504972.0
13-04 02:47:08,3.506,0.501,95.743,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1865142272.0,1040506880.0,3208400896.0,27505025024.0,2404535.0,532560.0
13-04 02:47:09,3.943,0.168,95.805,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1868972032.0,1040506880.0,3208409088.0,27501187072.0,2347653.0,508926.0
13-04 02:47:10,2.836,0.417,96.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1870110720.0,1040506880.0,3208417280.0,27500040192.0,2174723.0,493273.0
13-04 02:47:11,2.691,0.084,97.056,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,1870508032.0,1040506880.0,3208429568.0,27499630592.0,2002844.0,482429.0
13-04 02:47:12,2.178,0.168,97.655,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1871704064.0,1040506880.0,3208441856.0,27498422272.0,242036.0,363975.0
13-04 02:47:13,3.015,0.335,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1874046976.0,1040506880.0,3208450048.0,27496071168.0,2196271.0,423769.0
13-04 02:47:14,2.838,0.250,96.494,0.167,0.0,0.250,0.0,20480.0,0.0,4.0,1873809408.0,1040506880.0,3208450048.0,27496308736.0,2866203.0,368142.0
13-04 02:47:15,0.997,0.0,98.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1873977344.0,1040506880.0,3208454144.0,27496136704.0,120525.0,167313.0
13-04 02:47:16,0.750,0.167,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873977344.0,1040506880.0,3208454144.0,27496136704.0,62320.0,104992.0
13-04 02:47:17,1.586,0.501,97.913,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1830486016.0,1040506880.0,3208454144.0,27539628032.0,56656.0,98608.0
13-04 02:47:18,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1782927360.0,1040506880.0,3208458240.0,27587182592.0,56256.0,99478.0
13-04 02:47:19,1.086,0.167,98.747,0.0,0.0,0.0,0.0,151552.0,0.0,2.0,1783746560.0,1040506880.0,3208458240.0,27586363392.0,61103.0,102931.0
13-04 02:47:20,1.921,0.084,97.744,0.167,0.0,0.084,0.0,28672.0,0.0,2.0,1786982400.0,1040506880.0,3208462336.0,27583123456.0,333043.0,223276.0
13-04 02:47:21,5.509,1.419,92.988,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1749966848.0,1040506880.0,3208470528.0,27620130816.0,2002650.0,452091.0
13-04 02:47:22,5.092,0.334,94.491,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1756803072.0,1040506880.0,3208482816.0,27613282304.0,2127550.0,462168.0
13-04 02:47:23,4.417,0.500,95.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1729990656.0,1040506880.0,3208491008.0,27640086528.0,2452517.0,481344.0
13-04 02:47:24,4.786,0.336,94.794,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1736425472.0,1040506880.0,3208499200.0,27633643520.0,2613283.0,511221.0
13-04 02:47:25,4.686,0.418,94.728,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1751437312.0,1040506880.0,3208507392.0,27618623488.0,2558467.0,498505.0
13-04 02:47:26,4.671,0.334,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1777512448.0,1040506880.0,3208519680.0,27592536064.0,2589145.0,496956.0
13-04 02:47:27,4.333,0.417,95.167,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1795411968.0,1040506880.0,3208523776.0,27574632448.0,2445344.0,495754.0
13-04 02:47:28,4.595,0.251,95.155,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1805910016.0,1040506880.0,3208536064.0,27564122112.0,2541874.0,492175.0
13-04 02:47:29,4.671,0.250,95.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1821962240.0,1040506880.0,3208544256.0,27548061696.0,2499597.0,487549.0
13-04 02:47:30,3.347,0.335,96.151,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1830653952.0,1040506880.0,3208552448.0,27539361792.0,2415441.0,492570.0
13-04 02:47:31,4.020,0.084,95.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1834106880.0,1040506880.0,3208556544.0,27535904768.0,2531331.0,494433.0
13-04 02:47:32,3.821,0.415,95.598,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1835110400.0,1040506880.0,3208568832.0,27534888960.0,2348913.0,480015.0
13-04 02:47:33,3.509,0.251,96.157,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1835896832.0,1040506880.0,3208572928.0,27534098432.0,2431561.0,487662.0
13-04 02:47:34,3.269,0.251,96.479,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1837379584.0,1040506880.0,3208585216.0,27532603392.0,2289143.0,478765.0
13-04 02:47:35,3.598,0.167,96.067,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1837662208.0,1040506880.0,3208589312.0,27532316672.0,2610991.0,510509.0
13-04 02:47:36,3.255,0.250,96.327,0.0,0.0,0.167,0.0,81920.0,0.0,1.0,1839333376.0,1040506880.0,3208601600.0,27530633216.0,2451915.0,491670.0
13-04 02:47:37,3.846,0.334,95.819,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842053120.0,1040506880.0,3208609792.0,27527905280.0,2366627.0,484497.0
13-04 02:47:38,3.583,0.333,96.0,0.0,0.0,0.083,0.0,28672.0,0.0,5.0,1843785728.0,1040506880.0,3208622080.0,27526160384.0,2427119.0,493462.0
13-04 02:47:39,3.013,0.167,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1844957184.0,1040506880.0,3208626176.0,27524984832.0,564265.0,376797.0
13-04 02:47:40,3.188,0.336,96.309,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1845551104.0,1040506880.0,3208634368.0,27524382720.0,2655070.0,533014.0
13-04 02:47:41,2.609,0.421,96.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1846333440.0,1040506880.0,3208646656.0,27523588096.0,2687268.0,540550.0
13-04 02:47:42,4.170,0.334,95.413,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1846988800.0,1040506880.0,3208658944.0,27522920448.0,2598912.0,532019.0
13-04 02:47:43,3.350,0.251,96.315,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1847709696.0,1040506880.0,3208667136.0,27522191360.0,2251659.0,498702.0
13-04 02:47:44,2.936,0.336,96.560,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1849225216.0,1040506880.0,3208675328.0,27520667648.0,1965078.0,516421.0
13-04 02:47:45,3.096,0.251,96.569,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1849597952.0,1040506880.0,3208683520.0,27520286720.0,2385598.0,529205.0
13-04 02:47:46,3.930,0.251,95.569,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,1852510208.0,1040506880.0,3208691712.0,27517366272.0,2869804.0,546070.0
13-04 02:47:47,2.840,0.501,96.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1855262720.0,1040506880.0,3208699904.0,27514605568.0,1944249.0,508837.0
13-04 02:47:48,2.929,0.251,96.736,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1856221184.0,1040506880.0,3208724480.0,27513622528.0,2184262.0,522576.0
13-04 02:47:49,3.196,0.252,96.468,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1857552384.0,1040506880.0,3208728576.0,27512287232.0,3250392.0,576926.0
13-04 02:47:50,3.431,0.335,96.151,0.084,0.0,0.0,0.0,36864.0,0.0,3.0,1858682880.0,1040506880.0,3208740864.0,27511144448.0,2524887.0,526012.0
13-04 02:47:51,4.319,0.498,95.100,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1862832128.0,1040506880.0,3208749056.0,27506987008.0,2585041.0,549598.0
13-04 02:47:52,3.008,0.251,96.575,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1863589888.0,1040506880.0,3208757248.0,27506221056.0,2327340.0,517103.0
13-04 02:47:53,3.425,0.167,96.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1865396224.0,1040506880.0,3208765440.0,27504406528.0,2240965.0,518504.0
13-04 02:47:54,3.266,0.335,96.315,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1867165696.0,1040506880.0,3208773632.0,27502628864.0,2440303.0,529156.0
13-04 02:47:55,4.094,0.084,95.489,0.251,0.0,0.084,0.0,245760.0,0.0,4.0,1869316096.0,1040506880.0,3208781824.0,27500470272.0,2389213.0,526304.0
13-04 02:47:56,2.857,0.168,96.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1869975552.0,1040506880.0,3208790016.0,27499802624.0,2707539.0,549969.0
13-04 02:47:57,3.843,0.334,95.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1870049280.0,1040506880.0,3208798208.0,27499720704.0,2343188.0,521716.0
13-04 02:47:58,2.926,0.251,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1870016512.0,1040506880.0,3208810496.0,27499741184.0,2436753.0,526904.0
13-04 02:47:59,3.759,0.334,95.823,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1872109568.0,1040506880.0,3208814592.0,27497644032.0,2378098.0,537481.0
13-04 02:48:00,2.759,0.167,96.739,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1873207296.0,1040506880.0,3208826880.0,27496534016.0,2527697.0,467927.0
13-04 02:48:01,1.838,0.167,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873539072.0,1040506880.0,3208826880.0,27496202240.0,2309299.0,370630.0
13-04 02:48:02,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873969152.0,1040506880.0,3208826880.0,27495772160.0,116029.0,147892.0
13-04 02:48:03,0.669,0.084,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873965056.0,1040506880.0,3208830976.0,27495772160.0,77036.0,134597.0
13-04 02:48:04,0.837,0.084,98.996,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1874214912.0,1040506880.0,3208835072.0,27495518208.0,77630.0,135068.0
13-04 02:48:05,1.663,0.166,98.005,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1875865600.0,1040506880.0,3208835072.0,27493867520.0,76092.0,134316.0
13-04 02:48:06,0.669,0.084,99.163,0.0,0.0,0.084,0.0,86016.0,0.0,1.0,1875861504.0,1040506880.0,3208839168.0,27493867520.0,74507.0,131548.0
13-04 02:48:07,3.747,0.083,96.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1831923712.0,1040506880.0,3208843264.0,27537801216.0,1046090.0,380172.0
13-04 02:48:08,4.599,0.585,94.816,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1745379328.0,1040506880.0,3208851456.0,27624337408.0,2735548.0,529429.0
13-04 02:48:09,6.156,0.333,93.428,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1748664320.0,1040506880.0,3208876032.0,27621027840.0,2785261.0,542600.0
13-04 02:48:10,5.058,0.415,94.444,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1762770944.0,1040506880.0,3208888320.0,27606908928.0,2755750.0,537770.0
13-04 02:48:11,5.259,0.167,94.324,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1776128000.0,1040506880.0,3208900608.0,27593539584.0,2927096.0,553430.0
13-04 02:48:12,3.685,0.251,95.980,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1792053248.0,1040506880.0,3208908800.0,27577606144.0,2735822.0,530426.0
13-04 02:48:13,3.269,0.168,96.563,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1803534336.0,1040506880.0,3208916992.0,27566116864.0,780246.0,411465.0
13-04 02:48:14,4.599,0.251,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1817112576.0,1040506880.0,3208925184.0,27552530432.0,3042602.0,587594.0
13-04 02:48:15,4.366,0.168,95.466,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1823154176.0,1040506880.0,3208933376.0,27546480640.0,3116706.0,561476.0
13-04 02:48:16,5.294,0.331,93.962,0.083,0.0,0.331,0.0,16384.0,0.0,2.0,1830653952.0,1040506880.0,3208941568.0,27538972672.0,4008945.0,663661.0
13-04 02:48:17,3.926,0.334,95.572,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1834516480.0,1040506880.0,3208949760.0,27535101952.0,3240738.0,596110.0
13-04 02:48:18,4.261,0.167,95.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1835552768.0,1040506880.0,3208957952.0,27534057472.0,3072199.0,602163.0
13-04 02:48:19,4.587,0.500,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1839480832.0,1040506880.0,3208970240.0,27530117120.0,3121771.0,604264.0
13-04 02:48:20,3.926,0.251,95.656,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1840742400.0,1040506880.0,3208978432.0,27528847360.0,3450455.0,618402.0
13-04 02:48:21,3.933,0.167,95.816,0.084,0.0,0.0,0.0,28672.0,0.0,5.0,1842315264.0,1040506880.0,3208986624.0,27527266304.0,3262978.0,596603.0
13-04 02:48:22,4.341,0.334,95.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1845133312.0,1040506880.0,3208990720.0,27524444160.0,3462837.0,604485.0
13-04 02:48:23,3.425,0.167,96.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1845530624.0,1040506880.0,3209003008.0,27524034560.0,3230343.0,581855.0
13-04 02:48:24,3.759,0.167,96.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1845985280.0,1040506880.0,3209007104.0,27523575808.0,3317462.0,583326.0
13-04 02:48:25,3.598,0.251,96.067,0.0,0.0,0.084,0.0,184320.0,0.0,7.0,1848672256.0,1040506880.0,3209015296.0,27520880640.0,3279762.0,571654.0
13-04 02:48:26,4.087,0.250,95.246,0.334,0.0,0.083,0.0,36864.0,0.0,4.0,1849393152.0,1040506880.0,3209023488.0,27520151552.0,3241538.0,583310.0
13-04 02:48:27,3.598,0.251,96.067,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1851445248.0,1040506880.0,3209035776.0,27518087168.0,3119119.0,570186.0
13-04 02:48:28,3.601,0.168,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1852022784.0,1040506880.0,3209060352.0,27517485056.0,3051138.0,561116.0
13-04 02:48:29,3.099,0.251,96.650,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1853665280.0,1040506880.0,3209068544.0,27515834368.0,3268884.0,573490.0
13-04 02:48:30,3.926,0.167,95.823,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1857069056.0,1040506880.0,3217219584.0,27504279552.0,2942201.0,547115.0
13-04 02:48:31,3.099,0.335,96.315,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1857449984.0,1040506880.0,3217473536.0,27503644672.0,3116818.0,575338.0
13-04 02:48:32,3.434,0.335,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1859543040.0,1040506880.0,3217477632.0,27501547520.0,2934875.0,551187.0
13-04 02:48:33,3.434,0.168,96.399,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1860100096.0,1040506880.0,3217489920.0,27500978176.0,3156860.0,559498.0
13-04 02:48:34,4.073,0.333,95.428,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1862443008.0,1040506880.0,3217498112.0,27498627072.0,3111488.0,574588.0
13-04 02:48:35,3.512,0.167,96.154,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1863258112.0,1040506880.0,3217506304.0,27497803776.0,2950749.0,552349.0
13-04 02:48:36,3.840,0.250,95.743,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1865121792.0,1040506880.0,3217514496.0,27495931904.0,3100198.0,566150.0
13-04 02:48:37,2.598,0.084,97.150,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1866158080.0,1040506880.0,3217526784.0,27494883328.0,1362420.0,453638.0
13-04 02:48:38,3.512,0.251,96.237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1867669504.0,1040506880.0,3217539072.0,27493359616.0,2498470.0,544397.0
13-04 02:48:39,3.688,0.251,95.977,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1868427264.0,1040506880.0,3217543168.0,27492597760.0,3282464.0,614909.0
13-04 02:48:40,4.254,0.334,95.329,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1870192640.0,1040506880.0,3217555456.0,27490820096.0,3735304.0,625754.0
13-04 02:48:41,3.856,0.084,95.893,0.168,0.0,0.0,0.0,131072.0,0.0,3.0,1871011840.0,1040506880.0,3217563648.0,27489992704.0,2800563.0,562351.0
13-04 02:48:42,3.509,0.334,96.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1872211968.0,1040506880.0,3217567744.0,27488788480.0,2694882.0,556713.0
13-04 02:48:43,4.0,0.250,95.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1874202624.0,1040506880.0,3217580032.0,27486785536.0,3085160.0,601647.0
13-04 02:48:44,3.428,0.167,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1877204992.0,1040506880.0,3217592320.0,27483770880.0,1696861.0,492822.0
13-04 02:48:45,3.685,0.335,95.812,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1877299200.0,1040506880.0,3217596416.0,27483672576.0,3275123.0,592165.0
13-04 02:48:46,3.673,0.250,95.743,0.167,0.0,0.167,0.0,40960.0,0.0,5.0,1877663744.0,1040506880.0,3217608704.0,27483295744.0,3239868.0,625183.0
13-04 02:48:47,3.099,0.251,96.650,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1879437312.0,1040506880.0,3217612800.0,27481518080.0,3985690.0,531351.0
13-04 02:48:48,1.417,0.167,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1879654400.0,1040506880.0,3217616896.0,27481296896.0,696116.0,242469.0
13-04 02:48:49,1.005,0.0,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1880637440.0,1040506880.0,3217616896.0,27480313856.0,106656.0,215274.0
13-04 02:48:50,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1881309184.0,1040506880.0,3217620992.0,27479638016.0,94001.0,166071.0
13-04 02:48:51,1.247,0.166,98.421,0.083,0.0,0.083,0.0,32768.0,0.0,4.0,1881812992.0,1040506880.0,3217625088.0,27479130112.0,91890.0,162624.0
13-04 02:48:52,0.838,0.084,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1881808896.0,1040506880.0,3217629184.0,27479130112.0,91943.0,162969.0
13-04 02:48:53,1.418,0.334,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1869139968.0,1040506880.0,3217629184.0,27491799040.0,92106.0,163263.0
13-04 02:48:54,3.003,0.250,96.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1792978944.0,1040506880.0,3217629184.0,27567960064.0,499201.0,295029.0
13-04 02:48:55,4.770,0.335,94.895,0.0,0.0,0.0,0.0,143360.0,0.0,1.0,1749839872.0,1040506880.0,3217641472.0,27611086848.0,2617171.0,546017.0
13-04 02:48:56,5.448,0.587,93.881,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1756864512.0,1040506880.0,3217645568.0,27604058112.0,3247185.0,602533.0
13-04 02:48:57,5.560,0.332,93.776,0.249,0.0,0.083,0.0,28672.0,0.0,3.0,1778176000.0,1040506880.0,3217657856.0,27582734336.0,3469177.0,592044.0
13-04 02:48:58,5.250,0.333,94.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1785712640.0,1040506880.0,3217666048.0,27575189504.0,3344646.0,618996.0
13-04 02:48:59,4.606,0.251,95.142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808277504.0,1040506880.0,3217674240.0,27552616448.0,3030471.0,592916.0
13-04 02:49:00,5.071,0.416,94.347,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,1829568512.0,1040506880.0,3217682432.0,27531317248.0,3614541.0,630045.0
13-04 02:49:01,5.008,0.417,94.407,0.0,0.0,0.167,0.0,24576.0,0.0,4.0,1834291200.0,1040506880.0,3217690624.0,27526586368.0,3590083.0,628805.0
13-04 02:49:02,3.856,0.251,95.474,0.168,0.0,0.251,0.0,32768.0,0.0,3.0,1837580288.0,1040506880.0,3217698816.0,27523289088.0,3201326.0,602750.0
13-04 02:49:03,4.023,0.419,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1837793280.0,1040506880.0,3217711104.0,27523063808.0,3350887.0,650500.0
13-04 02:49:04,5.394,0.166,94.440,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1838960640.0,1040506880.0,3217715200.0,27521892352.0,3596507.0,653718.0
13-04 02:49:05,4.690,0.335,94.807,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1842987008.0,1040506880.0,3217723392.0,27517857792.0,3908819.0,676143.0
13-04 02:49:06,4.264,0.167,95.401,0.0,0.0,0.167,0.0,20480.0,0.0,4.0,1846120448.0,1040506880.0,3217731584.0,27514716160.0,3397761.0,644602.0
13-04 02:49:07,3.772,0.251,95.725,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1847062528.0,1040506880.0,3217743872.0,27513761792.0,3463919.0,641767.0
13-04 02:49:08,4.428,0.334,94.987,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1846706176.0,1040506880.0,3217752064.0,27514109952.0,4084166.0,701389.0
13-04 02:49:09,3.350,0.251,96.315,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1848156160.0,1040506880.0,3217760256.0,27512651776.0,2433221.0,583775.0
13-04 02:49:10,4.174,0.501,95.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1848901632.0,1040506880.0,3217776640.0,27511889920.0,3749843.0,686287.0
13-04 02:49:11,4.195,0.419,95.218,0.0,0.0,0.168,0.0,94208.0,0.0,4.0,1852014592.0,1040506880.0,3217780736.0,27508772864.0,4017810.0,688618.0
13-04 02:49:12,3.769,0.419,95.477,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,1852534784.0,1040506880.0,3217793024.0,27508240384.0,4040287.0,698121.0
13-04 02:49:13,3.679,0.418,95.736,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1852559360.0,1040506880.0,3217801216.0,27508207616.0,3510880.0,650063.0
13-04 02:49:14,3.685,0.419,95.729,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1854488576.0,1040506880.0,3217809408.0,27506270208.0,3070959.0,633562.0
13-04 02:49:15,4.013,0.251,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1854922752.0,1040506880.0,3217817600.0,27505827840.0,3041793.0,644815.0
13-04 02:49:16,4.097,0.334,95.318,0.0,0.0,0.251,0.0,20480.0,0.0,4.0,1856028672.0,1040506880.0,3217825792.0,27504713728.0,4078481.0,686929.0
13-04 02:49:17,4.762,0.418,94.653,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1856081920.0,1040506880.0,3217833984.0,27504652288.0,4695786.0,740782.0
13-04 02:49:18,4.435,0.335,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1858265088.0,1040506880.0,3217842176.0,27502460928.0,3607653.0,662321.0
13-04 02:49:19,3.930,0.418,95.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1859018752.0,1040506880.0,3217850368.0,27501699072.0,3594653.0,658515.0
13-04 02:49:20,3.356,0.168,96.393,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1859485696.0,1040506880.0,3217858560.0,27501223936.0,3639611.0,650491.0
13-04 02:49:21,4.406,0.499,94.763,0.0,0.0,0.333,0.0,12288.0,0.0,2.0,1862021120.0,1040506880.0,3217866752.0,27498680320.0,3758388.0,648946.0
13-04 02:49:22,4.027,0.084,95.638,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1865056256.0,1040506880.0,3217874944.0,27495636992.0,4075792.0,685675.0
13-04 02:49:23,4.643,0.332,94.942,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1867968512.0,1040506880.0,3217883136.0,27492716544.0,3657278.0,632150.0
13-04 02:49:24,4.097,0.167,95.569,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1868754944.0,1040506880.0,3217891328.0,27491921920.0,3637441.0,657074.0
13-04 02:49:25,4.087,0.334,95.413,0.0,0.0,0.167,0.0,184320.0,0.0,1.0,1870114816.0,1040506880.0,3217899520.0,27490553856.0,3789356.0,647253.0
13-04 02:49:26,3.930,0.251,95.652,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1870479360.0,1040506880.0,3217911808.0,27490177024.0,3779041.0,649561.0
13-04 02:49:27,3.766,0.335,95.565,0.335,0.0,0.0,0.0,40960.0,0.0,5.0,1873145856.0,1040506880.0,3217915904.0,27487506432.0,3726732.0,642037.0
13-04 02:49:28,4.184,0.335,95.314,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1874493440.0,1040506880.0,3217928192.0,27486146560.0,3663062.0,643440.0
13-04 02:49:29,3.356,0.252,96.393,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1875189760.0,1040506880.0,3217932288.0,27485446144.0,3566764.0,640320.0
13-04 02:49:30,4.170,0.250,95.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1875243008.0,1040506880.0,3217940480.0,27485384704.0,3931570.0,658063.0
13-04 02:49:31,3.866,0.252,95.798,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1874980864.0,1040506880.0,3217948672.0,27485638656.0,3727686.0,642118.0
13-04 02:49:32,3.691,0.252,95.889,0.0,0.0,0.168,0.0,32768.0,0.0,4.0,1875828736.0,1040506880.0,3217960960.0,27484778496.0,3735887.0,640373.0
13-04 02:49:33,3.843,0.251,95.739,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1876430848.0,1040506880.0,3217969152.0,27484168192.0,3807132.0,646718.0
13-04 02:49:34,4.439,0.251,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1878487040.0,1040506880.0,3217977344.0,27482103808.0,3901950.0,580941.0
13-04 02:49:35,1.169,0.083,98.664,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1879261184.0,1040506880.0,3217981440.0,27481325568.0,498644.0,289443.0
13-04 02:49:36,0.919,0.167,98.830,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1879306240.0,1040506880.0,3217981440.0,27481280512.0,113564.0,198519.0
13-04 02:49:37,1.668,0.250,97.832,0.250,0.0,0.0,0.0,49152.0,0.0,7.0,1879556096.0,1040506880.0,3217985536.0,27481026560.0,108976.0,195030.0
13-04 02:49:38,1.089,0.168,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1879556096.0,1040506880.0,3217985536.0,27481026560.0,111342.0,197622.0
13-04 02:49:39,1.171,0.251,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1879805952.0,1040506880.0,3217989632.0,27480772608.0,110275.0,196250.0
13-04 02:49:40,3.156,0.831,95.930,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1880182784.0,1040506880.0,3217993728.0,27480391680.0,394500.0,280319.0
13-04 02:49:41,4.921,0.834,93.995,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1841696768.0,1040506880.0,3218006016.0,27518865408.0,2844407.0,595641.0
13-04 02:49:42,5.583,0.667,93.500,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,1841369088.0,1040506880.0,3218014208.0,27519184896.0,4311307.0,699294.0
13-04 02:49:43,3.763,0.167,95.819,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1844473856.0,1040506880.0,3218022400.0,27516071936.0,1453481.0,513226.0
13-04 02:49:44,3.107,0.168,96.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851924480.0,1040506880.0,3218030592.0,27508613120.0,1202407.0,495862.0
13-04 02:49:45,5.500,0.417,93.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1854103552.0,1040506880.0,3218042880.0,27506421760.0,4753963.0,778876.0
13-04 02:49:46,2.929,0.251,96.653,0.0,0.0,0.167,0.0,86016.0,0.0,1.0,1849688064.0,1040506880.0,3218051072.0,27510829056.0,283802.0,475395.0
13-04 02:49:47,4.282,0.168,95.466,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1851899904.0,1040506880.0,3218055168.0,27508613120.0,3201085.0,652086.0
13-04 02:49:48,5.412,0.500,93.838,0.083,0.0,0.167,0.0,45056.0,0.0,7.0,1845993472.0,1040506880.0,3218067456.0,27514507264.0,6015371.0,805112.0
13-04 02:49:49,4.246,0.167,95.420,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1848745984.0,1040506880.0,3218075648.0,27511746560.0,1667292.0,574764.0
13-04 02:49:50,4.686,0.502,94.728,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1849339904.0,1040506880.0,3218083840.0,27511144448.0,3739322.0,695091.0
13-04 02:49:51,5.117,0.336,94.379,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1850507264.0,1040506880.0,3218092032.0,27509968896.0,5390698.0,832117.0
13-04 02:49:52,4.530,0.336,94.966,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1852813312.0,1040506880.0,3218100224.0,27507654656.0,3941413.0,744478.0
13-04 02:49:53,3.673,0.334,95.492,0.167,0.0,0.334,0.0,32768.0,0.0,4.0,1853698048.0,1040506880.0,3218108416.0,27506761728.0,3152796.0,695319.0
13-04 02:49:54,5.250,0.333,94.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1853530112.0,1040506880.0,3218116608.0,27506921472.0,5157622.0,830506.0
13-04 02:49:55,4.257,0.250,95.242,0.0,0.0,0.250,0.0,151552.0,0.0,1.0,1854767104.0,1040506880.0,3218124800.0,27505676288.0,2488051.0,666419.0
13-04 02:49:56,4.177,0.418,95.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1854910464.0,1040506880.0,3218132992.0,27505524736.0,2932037.0,689011.0
13-04 02:49:57,5.523,0.251,94.059,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1856204800.0,1040506880.0,3218141184.0,27504222208.0,5800730.0,926156.0
13-04 02:49:58,4.104,0.419,95.059,0.168,0.0,0.251,0.0,45056.0,0.0,5.0,1858760704.0,1040506880.0,3218153472.0,27501654016.0,3116844.0,681397.0
13-04 02:49:59,5.374,0.420,94.039,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1859932160.0,1040506880.0,3218157568.0,27500478464.0,6434386.0,994158.0
13-04 02:50:00,6.104,0.502,93.227,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1859584000.0,1040506880.0,3218169856.0,27500814336.0,6719952.0,1052674.0
13-04 02:50:01,5.197,0.335,94.300,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1860603904.0,1040506880.0,3218173952.0,27499790336.0,4908389.0,871134.0
13-04 02:50:02,4.344,0.418,94.987,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1860841472.0,1040506880.0,3218186240.0,27499540480.0,4755678.0,842107.0
13-04 02:50:03,5.473,0.249,94.030,0.083,0.0,0.166,0.0,28672.0,0.0,4.0,1863593984.0,1040506880.0,3218194432.0,27496779776.0,3527226.0,721102.0
13-04 02:50:04,4.007,0.417,95.326,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1864667136.0,1040506880.0,3218202624.0,27495698432.0,3111504.0,684770.0
13-04 02:50:05,3.431,0.502,95.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1866125312.0,1040506880.0,3218210816.0,27494232064.0,3183700.0,690267.0
13-04 02:50:06,5.175,0.334,94.407,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1866522624.0,1040506880.0,3218219008.0,27493826560.0,3549822.0,719314.0
13-04 02:50:07,3.509,0.418,95.906,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1867034624.0,1040506880.0,3218231296.0,27493302272.0,3201235.0,690822.0
13-04 02:50:08,3.930,0.334,95.401,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,1867030528.0,1040506880.0,3218235392.0,27493302272.0,3229091.0,691327.0
13-04 02:50:09,4.246,0.333,95.337,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1867022336.0,1040506880.0,3218243584.0,27493302272.0,3167703.0,681084.0
13-04 02:50:10,4.107,0.335,95.390,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,1868406784.0,1040506880.0,3218255872.0,27491905536.0,3265833.0,691567.0
13-04 02:50:11,4.333,0.583,94.833,0.0,0.0,0.250,0.0,16384.0,0.0,5.0,1869283328.0,1040506880.0,3218268160.0,27491016704.0,3494651.0,726562.0
13-04 02:50:12,4.264,0.334,95.401,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1870372864.0,1040506880.0,3218288640.0,27489906688.0,3100305.0,683776.0
13-04 02:50:13,4.013,0.502,95.151,0.167,0.0,0.167,0.0,49152.0,0.0,5.0,1871921152.0,1040506880.0,3218300928.0,27488346112.0,3297686.0,693578.0
13-04 02:50:14,3.255,0.167,96.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1873051648.0,1040506880.0,3218309120.0,27487207424.0,1068605.0,518191.0
13-04 02:50:15,3.264,0.167,96.402,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1873297408.0,1040506880.0,3218317312.0,27486953472.0,1484513.0,584725.0
13-04 02:50:16,4.275,0.503,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1873670144.0,1040506880.0,3218321408.0,27486576640.0,5339658.0,878932.0
13-04 02:50:17,5.509,0.501,93.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1876201472.0,1040506880.0,3218333696.0,27484033024.0,4801348.0,842457.0
13-04 02:50:18,4.170,0.417,95.163,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1877655552.0,1040506880.0,3218341888.0,27482570752.0,3903534.0,757489.0
13-04 02:50:19,3.920,0.417,95.580,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1877913600.0,1040506880.0,3218350080.0,27482304512.0,3022908.0,676998.0
13-04 02:50:20,4.268,0.167,95.481,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1882652672.0,1040506880.0,3218358272.0,27477557248.0,3153839.0,649573.0
13-04 02:50:21,2.329,0.166,97.338,0.0,0.0,0.166,0.0,94208.0,0.0,1.0,1882431488.0,1040506880.0,3218362368.0,27477774336.0,1378006.0,407707.0
13-04 02:50:22,1.086,0.084,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1883025408.0,1040506880.0,3218366464.0,27477176320.0,127787.0,228830.0
13-04 02:50:23,1.499,0.083,98.168,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1883279360.0,1040506880.0,3218366464.0,27476922368.0,123646.0,223592.0
13-04 02:50:24,1.003,0.167,98.747,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1883275264.0,1040506880.0,3218370560.0,27476922368.0,124998.0,227553.0
13-04 02:50:25,1.336,0.083,98.497,0.0,0.0,0.083,0.0,159744.0,0.0,1.0,1883275264.0,1040506880.0,3218370560.0,27476922368.0,128401.0,228892.0
13-04 02:50:26,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883279360.0,1040506880.0,3218374656.0,27476914176.0,128459.0,229158.0
13-04 02:50:27,1.826,0.332,97.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1883275264.0,1040506880.0,3218378752.0,27476914176.0,128812.0,228511.0
13-04 02:50:28,1.341,0.084,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883275264.0,1040506880.0,3218378752.0,27476914176.0,128407.0,229221.0
13-04 02:50:29,2.007,0.418,97.408,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1821089792.0,1040506880.0,3218382848.0,27539095552.0,127842.0,228103.0
13-04 02:50:30,1.668,0.167,98.082,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1790853120.0,1040506880.0,3218382848.0,27569332224.0,126172.0,226405.0
13-04 02:50:31,1.838,0.251,97.911,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1708875776.0,1040506880.0,3218386944.0,27651305472.0,128672.0,230071.0
13-04 02:50:32,1.920,0.0,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1711468544.0,1040506880.0,3218386944.0,27648712704.0,124861.0,225745.0
13-04 02:50:33,1.585,0.334,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1714003968.0,1040506880.0,3218391040.0,27646173184.0,127705.0,227931.0
13-04 02:50:34,2.082,0.083,97.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1719717888.0,1040506880.0,3218391040.0,27640459264.0,128781.0,228876.0
13-04 02:50:35,1.749,0.250,97.752,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1725935616.0,1040506880.0,3218395136.0,27634237440.0,129357.0,231177.0
13-04 02:50:36,4.003,0.334,95.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1732661248.0,1040506880.0,3218399232.0,27627507712.0,802101.0,435980.0
13-04 02:50:37,6.633,0.504,92.527,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1769066496.0,1040506880.0,3218407424.0,27591094272.0,3509258.0,752795.0
13-04 02:50:38,6.192,0.167,93.473,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1773912064.0,1040506880.0,3218419712.0,27586236416.0,3488920.0,743616.0
13-04 02:50:39,6.561,0.415,92.857,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1802248192.0,1040506880.0,3218427904.0,27557892096.0,4029023.0,784218.0
13-04 02:50:40,4.774,0.586,94.389,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1835065344.0,1040506880.0,3218436096.0,27525066752.0,3653255.0,764998.0
13-04 02:50:41,5.750,0.500,93.417,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,1837719552.0,1040506880.0,3218444288.0,27522404352.0,3043276.0,701473.0
13-04 02:50:42,5.126,0.336,94.538,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1839771648.0,1040506880.0,3218456576.0,27520339968.0,4313023.0,828101.0
13-04 02:50:43,4.937,0.418,94.644,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1841303552.0,1040506880.0,3218468864.0,27518795776.0,4075654.0,792816.0
13-04 02:50:44,5.518,0.585,93.813,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1847812096.0,1040506880.0,3218477056.0,27512279040.0,3719243.0,762357.0
13-04 02:50:45,3.926,0.418,95.656,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1848885248.0,1040506880.0,3218485248.0,27511197696.0,3010478.0,705265.0
13-04 02:50:46,3.797,0.253,95.612,0.169,0.0,0.169,0.0,45056.0,0.0,6.0,1850212352.0,1040506880.0,3218493440.0,27509862400.0,4416434.0,823306.0
13-04 02:50:47,5.356,0.167,94.310,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1851240448.0,1040506880.0,3218501632.0,27508826112.0,3719087.0,757660.0
13-04 02:50:48,4.333,0.500,95.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1851240448.0,1040506880.0,3218509824.0,27508817920.0,3905721.0,783072.0
13-04 02:50:49,4.599,0.167,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1852026880.0,1040506880.0,3218518016.0,27508023296.0,3744813.0,769850.0
13-04 02:50:50,5.667,0.333,93.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1853833216.0,1040506880.0,3218526208.0,27506208768.0,3144661.0,711750.0
13-04 02:50:51,4.100,0.335,95.314,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,1854550016.0,1040506880.0,3218534400.0,27505483776.0,4486778.0,836637.0
13-04 02:50:52,4.184,0.335,95.314,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1854910464.0,1040506880.0,3218542592.0,27505115136.0,3691207.0,770688.0
13-04 02:50:53,5.175,0.501,94.157,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1856499712.0,1040506880.0,3218554880.0,27503513600.0,3817248.0,775193.0
13-04 02:50:54,4.170,0.417,95.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1857413120.0,1040506880.0,3218558976.0,27502596096.0,3706352.0,756640.0
13-04 02:50:55,4.003,0.334,95.413,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1859026944.0,1040506880.0,3218571264.0,27500969984.0,3878609.0,773392.0
13-04 02:50:56,4.542,0.336,94.954,0.084,0.0,0.084,0.0,118784.0,0.0,5.0,1859805184.0,1040506880.0,3218583552.0,27500179456.0,3637172.0,760008.0
13-04 02:50:57,3.843,0.251,95.572,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1860497408.0,1040506880.0,3218587648.0,27499483136.0,3719883.0,770009.0
13-04 02:50:58,3.943,0.503,95.554,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1862234112.0,1040506880.0,3218595840.0,27497738240.0,3480362.0,752029.0
13-04 02:50:59,5.569,0.416,93.849,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1865883648.0,1040506880.0,3218604032.0,27494080512.0,3663436.0,764873.0
13-04 02:51:00,3.688,0.335,95.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1866276864.0,1040506880.0,3218616320.0,27493675008.0,3687830.0,765306.0
13-04 02:51:01,4.264,0.334,95.151,0.0,0.0,0.251,0.0,40960.0,0.0,5.0,1868603392.0,1040506880.0,3218620416.0,27491344384.0,3927413.0,789619.0
13-04 02:51:02,5.167,0.417,94.167,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1868681216.0,1040506880.0,3218632704.0,27491254272.0,3434966.0,745503.0
13-04 02:51:03,3.607,0.336,95.973,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1869058048.0,1040506880.0,3218636800.0,27490873344.0,3774133.0,764662.0
13-04 02:51:04,4.013,0.418,95.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1869840384.0,1040506880.0,3218649088.0,27490078720.0,3590688.0,759620.0
13-04 02:51:05,5.657,0.250,93.844,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1872154624.0,1040506880.0,3218653184.0,27487760384.0,3626267.0,763013.0
13-04 02:51:06,3.843,0.501,95.405,0.167,0.0,0.084,0.0,32768.0,0.0,4.0,1872973824.0,1040506880.0,3218665472.0,27486928896.0,3507859.0,758524.0
13-04 02:51:07,3.417,0.500,95.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1874010112.0,1040506880.0,3218677760.0,27485880320.0,2313071.0,655263.0
13-04 02:51:08,5.158,0.582,94.093,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1876197376.0,1040506880.0,3218681856.0,27483688960.0,2964526.0,735621.0
13-04 02:51:09,4.275,0.419,95.054,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1877962752.0,1040506880.0,3218694144.0,27481911296.0,5166404.0,907611.0
13-04 02:51:10,3.529,0.336,96.050,0.0,0.0,0.084,0.0,221184.0,0.0,1.0,1878396928.0,1040506880.0,3218702336.0,27481468928.0,3609437.0,772166.0
13-04 02:51:11,5.038,0.252,94.374,0.168,0.0,0.168,0.0,40960.0,0.0,5.0,1882796032.0,1040506880.0,3218714624.0,27477057536.0,4336604.0,821770.0
13-04 02:51:12,3.526,0.168,95.970,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1883774976.0,1040506880.0,3218722816.0,27476070400.0,3860401.0,785283.0
13-04 02:51:13,4.0,0.250,95.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1884684288.0,1040506880.0,3218731008.0,27475152896.0,3011517.0,720463.0
13-04 02:51:14,5.175,0.250,94.324,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1886265344.0,1040506880.0,3218739200.0,27473563648.0,3596403.0,754089.0
13-04 02:51:15,3.422,0.334,96.160,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1886224384.0,1040506880.0,3218747392.0,27473596416.0,2223389.0,647242.0
13-04 02:51:16,3.923,0.584,95.242,0.167,0.0,0.083,0.0,32768.0,0.0,4.0,1886519296.0,1040506880.0,3218755584.0,27473293312.0,5151576.0,864094.0
13-04 02:51:17,3.261,0.251,96.321,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1886208000.0,1040506880.0,3218755584.0,27473604608.0,1636911.0,621824.0
13-04 02:51:18,2.669,0.250,97.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885847552.0,1040506880.0,3218759680.0,27473960960.0,1475144.0,534086.0
13-04 02:51:19,2.094,0.168,97.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885843456.0,1040506880.0,3218763776.0,27473960960.0,1384196.0,513536.0
13-04 02:51:20,2.170,0.417,97.245,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1886539776.0,1040506880.0,3218763776.0,27473264640.0,1570336.0,553516.0
13-04 02:51:21,2.176,0.167,97.322,0.167,0.0,0.167,0.0,57344.0,0.0,8.0,1886728192.0,1040506880.0,3218767872.0,27473072128.0,1478492.0,536814.0
13-04 02:51:22,3.253,0.167,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1885528064.0,1040506880.0,3218771968.0,27474268160.0,1544344.0,545976.0
13-04 02:51:23,3.088,0.250,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1880887296.0,1040506880.0,3218771968.0,27478908928.0,1403530.0,521790.0
13-04 02:51:24,2.010,0.335,97.655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1880752128.0,1040506880.0,3218776064.0,27479040000.0,1405629.0,518938.0
13-04 02:51:25,2.664,0.250,96.919,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1880752128.0,1040506880.0,3218776064.0,27479040000.0,1606347.0,560348.0
13-04 02:51:26,2.339,0.251,97.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1880748032.0,1040506880.0,3218780160.0,27479040000.0,1448896.0,527710.0
13-04 02:51:27,2.335,0.334,97.081,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1881067520.0,1040506880.0,3218780160.0,27478720512.0,1485225.0,533115.0
13-04 02:51:28,3.425,0.167,96.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1879236608.0,1040506880.0,3218784256.0,27480547328.0,1482809.0,535642.0
13-04 02:51:29,2.258,0.167,97.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1878712320.0,1040506880.0,3218784256.0,27481071616.0,1393651.0,515359.0
13-04 02:51:30,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1878708224.0,1040506880.0,3218788352.0,27481071616.0,217181.0,280186.0
13-04 02:51:31,1.926,0.168,97.822,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,1878704128.0,1040506880.0,3218792448.0,27481071616.0,147240.0,261437.0
13-04 02:51:32,1.420,0.251,98.329,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1878704128.0,1040506880.0,3218792448.0,27481071616.0,145324.0,262228.0
13-04 02:51:33,1.832,0.250,97.585,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1878700032.0,1040506880.0,3218796544.0,27481071616.0,144956.0,260441.0
13-04 02:51:34,1.836,0.250,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1878953984.0,1040506880.0,3218796544.0,27480817664.0,143792.0,258185.0
13-04 02:51:35,2.506,0.919,96.575,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1878949888.0,1040506880.0,3218800640.0,27480817664.0,151455.0,264126.0
13-04 02:51:36,5.500,2.167,92.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1775374336.0,1040506880.0,3218800640.0,27584393216.0,145186.0,261147.0
13-04 02:51:37,3.753,0.584,95.580,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1701908480.0,1040506880.0,3218804736.0,27657854976.0,143775.0,255062.0
13-04 02:51:38,2.510,0.167,97.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1700757504.0,1040506880.0,3218804736.0,27659005952.0,144537.0,258388.0
13-04 02:51:39,2.415,0.250,97.169,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1703321600.0,1040506880.0,3218812928.0,27656433664.0,147112.0,260312.0
13-04 02:51:40,2.085,0.167,97.748,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,1708404736.0,1040506880.0,3218817024.0,27651346432.0,143955.0,258991.0
13-04 02:51:41,2.331,0.250,97.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1714020352.0,1040506880.0,3218821120.0,27645726720.0,148375.0,260539.0
13-04 02:51:42,2.339,0.251,97.327,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1719447552.0,1040506880.0,3218821120.0,27640299520.0,144836.0,260311.0
13-04 02:51:43,2.427,0.167,97.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1725284352.0,1040506880.0,3218825216.0,27634458624.0,144005.0,258947.0
13-04 02:51:44,2.421,0.334,97.245,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1730936832.0,1040506880.0,3218825216.0,27628806144.0,145878.0,261195.0
13-04 02:51:45,2.833,0.250,96.667,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,1732898816.0,1040506880.0,3218829312.0,27626840064.0,147402.0,261645.0
13-04 02:51:46,2.669,0.250,96.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736486912.0,1040506880.0,3218829312.0,27623251968.0,146714.0,260506.0
13-04 02:51:47,2.421,0.167,97.412,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1740513280.0,1040506880.0,3218833408.0,27619221504.0,145045.0,260316.0
13-04 02:51:48,2.764,0.168,96.985,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1746075648.0,1040506880.0,3218837504.0,27613655040.0,145878.0,258917.0
13-04 02:51:49,1.425,0.084,98.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1749651456.0,1040506880.0,3218837504.0,27610079232.0,144899.0,260196.0
13-04 02:51:50,1.591,0.251,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1757900800.0,1040506880.0,3218841600.0,27601825792.0,146219.0,260906.0
13-04 02:51:51,2.085,0.167,97.665,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1761456128.0,1040506880.0,3218841600.0,27598270464.0,143831.0,261044.0
13-04 02:51:52,1.923,0.084,97.910,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1766281216.0,1040506880.0,3218841600.0,27593445376.0,142005.0,256287.0
13-04 02:51:53,2.003,0.167,97.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1766912000.0,1040506880.0,3218845696.0,27592810496.0,146479.0,261330.0
13-04 02:51:54,2.090,0.167,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1767288832.0,1040506880.0,3218849792.0,27592429568.0,147632.0,262253.0
13-04 02:51:55,1.997,0.416,97.504,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1768050688.0,1040506880.0,3218849792.0,27591667712.0,147127.0,261513.0
13-04 02:51:56,1.505,0.0,98.495,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1768562688.0,1040506880.0,3218853888.0,27591151616.0,145022.0,260442.0
13-04 02:51:57,1.833,0.167,97.500,0.333,0.0,0.167,0.0,49152.0,0.0,5.0,1770336256.0,1040506880.0,3218857984.0,27589373952.0,147157.0,262373.0
13-04 02:51:58,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1771352064.0,1040506880.0,3218857984.0,27588358144.0,145453.0,259929.0
13-04 02:51:59,2.087,0.167,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1773891584.0,1040506880.0,3218857984.0,27585818624.0,143183.0,258654.0
13-04 02:52:00,1.587,0.084,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1778585600.0,1040506880.0,3218862080.0,27581120512.0,147367.0,264285.0
13-04 02:52:01,1.928,0.168,97.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787727872.0,1040506880.0,3218862080.0,27571978240.0,145715.0,261604.0
13-04 02:52:02,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1792294912.0,1040506880.0,3218866176.0,27567407104.0,144237.0,258990.0
13-04 02:52:03,1.505,0.251,98.077,0.084,0.0,0.084,0.0,24576.0,0.0,4.0,1800798208.0,1040506880.0,3218870272.0,27558899712.0,144618.0,258123.0
13-04 02:52:04,1.757,0.335,97.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1814765568.0,1040506880.0,3218870272.0,27544932352.0,147227.0,261401.0
13-04 02:52:05,2.333,0.250,97.333,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1823395840.0,1040506880.0,3218874368.0,27536297984.0,147566.0,262748.0
13-04 02:52:06,4.268,1.255,94.393,0.0,0.0,0.084,0.0,86016.0,0.0,1.0,1258311680.0,1040506880.0,3218911232.0,28101345280.0,133335.0,231801.0
13-04 02:52:07,4.007,1.252,94.658,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1274806272.0,1040506880.0,3218882560.0,28084879360.0,115066.0,109622.0
13-04 02:52:08,0.0,0.083,99.083,0.833,0.0,0.0,0.0,61440.0,0.0,3.0,1273679872.0,1040506880.0,3218886656.0,28086001664.0,12193.0,11721.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-peer-slave-32.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-32",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:14 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:14,1.170,0.278,98.504,0.016,0.0,0.031,2730.861,601470.289,0.432,2.294,1650790400.0,495374336.0,1804247040.0,29668663296.0,0.0,0.0
13-04 02:31:15,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652801536.0,495374336.0,1804259328.0,29666639872.0,3577850.0,39811.0
13-04 02:31:16,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652985856.0,495374336.0,1804259328.0,29666455552.0,1524937.0,21116.0
13-04 02:31:17,0.167,0.083,99.500,0.167,0.0,0.083,0.0,32768.0,0.0,2.0,1652981760.0,495374336.0,1804263424.0,29666455552.0,254863.0,3972.0
13-04 02:31:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,126976.0,0.0,10.0,1653108736.0,495374336.0,1804263424.0,29666328576.0,3703.0,16899.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653358592.0,495374336.0,1804267520.0,29666074624.0,4414.0,3532.0
13-04 02:31:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653358592.0,495374336.0,1804267520.0,29666074624.0,5555.0,4635.0
13-04 02:31:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653354496.0,495374336.0,1804271616.0,29666074624.0,5382.0,3532.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653350400.0,495374336.0,1804275712.0,29666074624.0,2861.0,1607.0
13-04 02:31:23,3.933,0.167,95.732,0.167,0.0,0.0,0.0,114688.0,0.0,26.0,1650388992.0,495374336.0,1804271616.0,29669040128.0,2264558.0,106450.0
13-04 02:31:24,2.423,0.167,97.327,0.0,0.0,0.084,0.0,36864.0,0.0,2.0,1650163712.0,495374336.0,1804279808.0,29669257216.0,5691072.0,363528.0
13-04 02:31:25,2.757,0.251,96.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650487296.0,495374336.0,1804283904.0,29668929536.0,8141987.0,360907.0
13-04 02:31:26,3.411,0.166,96.339,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1652043776.0,495374336.0,1804283904.0,29667373056.0,8156310.0,374943.0
13-04 02:31:27,3.088,0.167,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1651081216.0,495374336.0,1804288000.0,29668331520.0,9959131.0,382197.0
13-04 02:31:28,3.420,0.417,96.080,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1651118080.0,495374336.0,1804288000.0,29668294656.0,9942305.0,382523.0
13-04 02:31:29,3.169,0.250,96.414,0.083,0.0,0.083,0.0,32768.0,0.0,4.0,1652015104.0,495374336.0,1804292096.0,29667393536.0,10051723.0,381927.0
13-04 02:31:30,3.328,0.333,96.173,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1651965952.0,495374336.0,1804292096.0,29667442688.0,9279231.0,363846.0
13-04 02:31:31,2.924,0.167,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1652432896.0,495374336.0,1804296192.0,29666971648.0,8970562.0,389775.0
13-04 02:31:32,3.247,0.083,96.586,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1652232192.0,495374336.0,1804300288.0,29667168256.0,9103643.0,354465.0
13-04 02:31:33,2.764,0.168,97.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652801536.0,495374336.0,1804300288.0,29666598912.0,9380835.0,379579.0
13-04 02:31:34,3.833,0.250,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1652674560.0,495374336.0,1804304384.0,29666721792.0,10502228.0,391509.0
13-04 02:31:35,2.922,0.083,96.745,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1652736000.0,495374336.0,1804304384.0,29666660352.0,9100056.0,384754.0
13-04 02:31:36,3.091,0.167,96.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652731904.0,495374336.0,1804308480.0,29666660352.0,9213499.0,365396.0
13-04 02:31:37,2.919,0.167,96.831,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1654157312.0,495374336.0,1804312576.0,29665230848.0,9194943.0,377134.0
13-04 02:31:38,3.247,0.250,96.503,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1653469184.0,495374336.0,1804316672.0,29665914880.0,8897008.0,380171.0
13-04 02:31:39,3.651,0.332,95.934,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1653297152.0,495374336.0,1804320768.0,29666082816.0,10033022.0,377280.0
13-04 02:31:40,3.010,0.251,96.739,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1653096448.0,495374336.0,1804320768.0,29666283520.0,9543800.0,386150.0
13-04 02:31:41,3.091,0.251,96.575,0.084,0.0,0.0,0.0,24576.0,0.0,2.0,1653608448.0,495374336.0,1804328960.0,29665763328.0,9379741.0,381570.0
13-04 02:31:42,2.337,0.167,97.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1654452224.0,495374336.0,1804333056.0,29664915456.0,6638333.0,349217.0
13-04 02:31:43,3.344,0.084,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1654018048.0,495374336.0,1804333056.0,29665349632.0,9956257.0,388420.0
13-04 02:31:44,3.595,0.251,96.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1653772288.0,495374336.0,1804337152.0,29665591296.0,10062190.0,389202.0
13-04 02:31:45,3.169,0.417,96.330,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1653964800.0,495374336.0,1804341248.0,29665394688.0,9558331.0,385080.0
13-04 02:31:46,3.250,0.250,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1655177216.0,495374336.0,1804341248.0,29664182272.0,9684417.0,353124.0
13-04 02:31:47,2.936,0.168,96.812,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,1654661120.0,495378432.0,1804345344.0,29664690176.0,9689370.0,380426.0
13-04 02:31:48,2.508,0.167,97.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1654460416.0,495378432.0,1804349440.0,29664886784.0,8113313.0,348609.0
13-04 02:31:49,3.086,0.167,96.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1654358016.0,495378432.0,1804349440.0,29664989184.0,9572861.0,383402.0
13-04 02:31:50,3.425,0.084,96.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1654652928.0,495378432.0,1804349440.0,29664694272.0,9757658.0,376972.0
13-04 02:31:51,2.766,0.168,97.066,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1654644736.0,495378432.0,1804353536.0,29664698368.0,9590881.0,380541.0
13-04 02:31:52,3.414,0.250,96.087,0.167,0.0,0.083,0.0,40960.0,0.0,6.0,1654808576.0,495378432.0,1804353536.0,29664534528.0,9617181.0,374659.0
13-04 02:31:53,2.836,0.500,96.414,0.250,0.0,0.0,0.0,122880.0,0.0,7.0,1655328768.0,495378432.0,1804357632.0,29664010240.0,9399076.0,379291.0
13-04 02:31:54,2.905,0.332,96.763,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1654931456.0,495378432.0,1804357632.0,29664407552.0,6086457.0,362900.0
13-04 02:31:55,1.254,0.167,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1654034432.0,495378432.0,1804361728.0,29665300480.0,1244609.0,275137.0
13-04 02:31:56,3.245,0.416,96.256,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1654452224.0,495378432.0,1804361728.0,29664882688.0,8795350.0,377957.0
13-04 02:31:57,4.257,0.250,95.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652781056.0,495378432.0,1804365824.0,29666549760.0,10820219.0,397127.0
13-04 02:31:58,2.678,0.167,96.987,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1651650560.0,495378432.0,1804369920.0,29667676160.0,9656593.0,372371.0
13-04 02:31:59,3.164,0.250,96.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653055488.0,495378432.0,1804369920.0,29666271232.0,9759129.0,363378.0
13-04 02:32:00,3.253,0.500,96.247,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1653932032.0,495378432.0,1804369920.0,29665394688.0,10821947.0,384158.0
13-04 02:32:01,3.253,0.250,96.330,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1654059008.0,495378432.0,1804374016.0,29665263616.0,10221568.0,369033.0
13-04 02:32:02,3.420,0.167,96.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652957184.0,495378432.0,1804378112.0,29666361344.0,10203716.0,383200.0
13-04 02:32:03,2.917,0.500,96.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1654702080.0,495378432.0,1804378112.0,29664616448.0,10304142.0,355256.0
13-04 02:32:04,2.0,0.333,97.583,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1656700928.0,495378432.0,1804382208.0,29662613504.0,7753091.0,67059.0
13-04 02:32:05,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657131008.0,495378432.0,1804382208.0,29662183424.0,2758365.0,29481.0
13-04 02:32:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1657155584.0,495378432.0,1804386304.0,29662154752.0,106829.0,3416.0
13-04 02:32:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657409536.0,495378432.0,1804386304.0,29661900800.0,5738.0,18404.0
13-04 02:32:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657659392.0,495378432.0,1804390400.0,29661646848.0,4646.0,3882.0
13-04 02:32:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657786368.0,495378432.0,1804390400.0,29661519872.0,5155.0,3503.0
13-04 02:32:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1657782272.0,495378432.0,1804394496.0,29661519872.0,4139.0,3419.0
13-04 02:32:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657778176.0,495378432.0,1804398592.0,29661519872.0,1003.0,830.0
13-04 02:32:12,3.750,0.250,95.917,0.0,0.0,0.083,0.0,94208.0,0.0,22.0,1655980032.0,495378432.0,1804402688.0,29663313920.0,921427.0,93374.0
13-04 02:32:13,2.596,0.251,97.152,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1656242176.0,495378432.0,1804410880.0,29663043584.0,6762308.0,387376.0
13-04 02:32:14,3.003,0.334,96.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656369152.0,495378432.0,1804410880.0,29662916608.0,9219525.0,373379.0
13-04 02:32:15,3.331,0.416,96.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1657008128.0,495378432.0,1804410880.0,29662277632.0,9276085.0,392216.0
13-04 02:32:16,3.250,0.417,96.167,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1656872960.0,495378432.0,1804414976.0,29662408704.0,10068712.0,394951.0
13-04 02:32:17,3.592,0.167,96.241,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1656221696.0,495378432.0,1804414976.0,29663059968.0,9578766.0,397515.0
13-04 02:32:18,2.669,0.334,96.914,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1656426496.0,495378432.0,1804419072.0,29662851072.0,8955558.0,367933.0
13-04 02:32:19,2.517,0.168,97.315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656483840.0,495378432.0,1804423168.0,29662789632.0,9036249.0,371706.0
13-04 02:32:20,3.422,0.334,96.160,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1656803328.0,495378432.0,1804423168.0,29662470144.0,10418737.0,406302.0
13-04 02:32:21,3.169,0.250,96.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656864768.0,495378432.0,1804423168.0,29662408704.0,9188036.0,389938.0
13-04 02:32:22,3.266,0.084,96.399,0.168,0.0,0.084,0.0,45056.0,0.0,6.0,1650462720.0,495378432.0,1804427264.0,29668806656.0,9040477.0,372482.0
13-04 02:32:23,3.094,0.167,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1650634752.0,495378432.0,1804431360.0,29668630528.0,9385494.0,386332.0
13-04 02:32:24,2.581,0.333,96.919,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1650462720.0,495378432.0,1804431360.0,29668802560.0,7235517.0,375278.0
13-04 02:32:25,2.002,0.167,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1650884608.0,495378432.0,1804435456.0,29668376576.0,4083782.0,299507.0
13-04 02:32:26,2.087,0.334,97.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649815552.0,495378432.0,1804435456.0,29669445632.0,4924427.0,359858.0
13-04 02:32:27,3.013,0.251,96.569,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1649483776.0,495378432.0,1804439552.0,29669773312.0,10068212.0,405294.0
13-04 02:32:28,3.104,0.168,96.644,0.0,0.0,0.084,0.0,118784.0,0.0,11.0,1649709056.0,495378432.0,1804439552.0,29669548032.0,10423873.0,390503.0
13-04 02:32:29,3.177,0.167,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1649594368.0,495378432.0,1804455936.0,29669646336.0,10371284.0,392087.0
13-04 02:32:30,3.347,0.084,96.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649786880.0,495378432.0,1804460032.0,29669449728.0,9609469.0,445211.0
13-04 02:32:31,3.342,0.334,96.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650135040.0,495378432.0,1804460032.0,29669101568.0,10429980.0,391243.0
13-04 02:32:32,2.673,0.167,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1650159616.0,495378432.0,1804464128.0,29669072896.0,8696356.0,375627.0
13-04 02:32:33,3.336,0.250,96.247,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1650475008.0,495378432.0,1804468224.0,29668753408.0,9547133.0,386153.0
13-04 02:32:34,3.503,0.334,96.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650663424.0,495378432.0,1804468224.0,29668564992.0,9529503.0,387696.0
13-04 02:32:35,3.167,0.500,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1650794496.0,495378432.0,1804468224.0,29668433920.0,10648844.0,405839.0
13-04 02:32:36,3.185,0.251,96.563,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650659328.0,495378432.0,1804472320.0,29668564992.0,10641994.0,422529.0
13-04 02:32:37,2.755,0.417,96.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650655232.0,495378432.0,1804476416.0,29668564992.0,9469902.0,379237.0
13-04 02:32:38,3.506,0.334,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650651136.0,495378432.0,1804480512.0,29668564992.0,10551111.0,410631.0
13-04 02:32:39,3.422,0.167,96.160,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,1650900992.0,495378432.0,1804484608.0,29668311040.0,10240998.0,393285.0
13-04 02:32:40,2.845,0.418,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1650896896.0,495378432.0,1804488704.0,29668311040.0,9513278.0,382937.0
13-04 02:32:41,3.336,0.083,96.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650962432.0,495378432.0,1804488704.0,29668245504.0,9285003.0,388179.0
13-04 02:32:42,3.010,0.167,96.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1650888704.0,495378432.0,1804496896.0,29668311040.0,10802342.0,398103.0
13-04 02:32:43,3.253,0.250,96.497,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1650888704.0,495378432.0,1804496896.0,29668311040.0,9067230.0,392725.0
13-04 02:32:44,3.258,0.167,96.491,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1651265536.0,495378432.0,1804500992.0,29667930112.0,9544288.0,393475.0
13-04 02:32:45,2.840,0.251,96.658,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1651642368.0,495378432.0,1804505088.0,29667549184.0,8977566.0,369212.0
13-04 02:32:46,2.934,0.168,96.731,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1652531200.0,495378432.0,1804505088.0,29666660352.0,10759204.0,390259.0
13-04 02:32:47,3.175,0.167,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652527104.0,495378432.0,1804509184.0,29666660352.0,9423664.0,401153.0
13-04 02:32:48,2.590,0.251,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652531200.0,495378432.0,1804513280.0,29666652160.0,8381934.0,357446.0
13-04 02:32:49,3.759,0.167,96.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652752384.0,495378432.0,1804513280.0,29666430976.0,9534173.0,404393.0
13-04 02:32:50,2.764,0.335,96.901,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1652912128.0,495378432.0,1804513280.0,29666271232.0,9652761.0,371808.0
13-04 02:32:51,3.167,0.167,96.417,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1653231616.0,495378432.0,1804513280.0,29665951744.0,9264998.0,379054.0
13-04 02:32:52,3.175,0.167,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653415936.0,495378432.0,1804517376.0,29665763328.0,10534718.0,378534.0
13-04 02:32:53,1.747,0.083,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653542912.0,495378432.0,1804517376.0,29665636352.0,4644682.0,51524.0
13-04 02:32:54,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652940800.0,495378432.0,1804521472.0,29666234368.0,2211929.0,25130.0
13-04 02:32:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1652916224.0,495378432.0,1804525568.0,29666254848.0,183211.0,5417.0
13-04 02:32:56,0.0,0.334,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1248661504.0,495378432.0,1804525568.0,30070509568.0,6578.0,22977.0
13-04 02:32:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1247481856.0,495378432.0,1804529664.0,30071685120.0,4583.0,3601.0
13-04 02:32:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1247481856.0,495378432.0,1804529664.0,30071685120.0,813.0,1476.0
13-04 02:32:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1247481856.0,495378432.0,1804529664.0,30071685120.0,3929.0,2530.0
13-04 02:33:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1247477760.0,495378432.0,1804533760.0,30071685120.0,2591.0,1783.0
13-04 02:33:01,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1247465472.0,495378432.0,1804537856.0,30071693312.0,3212.0,2827.0
13-04 02:33:02,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1247465472.0,495378432.0,1804537856.0,30071693312.0,2599.0,1709.0
13-04 02:33:03,5.858,1.590,92.301,0.084,0.0,0.167,0.0,98304.0,0.0,2.0,1239445504.0,495378432.0,1804537856.0,30079713280.0,17532.0,15476.0
13-04 02:33:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235734528.0,495378432.0,1804496896.0,30083465216.0,6477.0,4726.0
13-04 02:33:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1235734528.0,495378432.0,1804496896.0,30083465216.0,3853.0,3876.0
13-04 02:33:06,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235709952.0,495378432.0,1804513280.0,30083473408.0,3346.0,2064.0
13-04 02:33:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235709952.0,495378432.0,1804513280.0,30083473408.0,6332.0,4549.0
13-04 02:33:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1235705856.0,495378432.0,1804517376.0,30083473408.0,1927.0,2120.0
13-04 02:33:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235697664.0,495378432.0,1804517376.0,30083481600.0,2926.0,2215.0
13-04 02:33:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235693568.0,495378432.0,1804521472.0,30083481600.0,6378.0,4635.0
13-04 02:33:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235816448.0,495378432.0,1804525568.0,30083354624.0,8713.0,5941.0
13-04 02:33:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1235812352.0,495378432.0,1804529664.0,30083354624.0,850.0,654.0
13-04 02:33:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235808256.0,495378432.0,1804533760.0,30083354624.0,5492.0,3659.0
13-04 02:33:14,0.669,0.0,99.080,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1235808256.0,495378432.0,1804533760.0,30083354624.0,2497.0,1616.0
13-04 02:33:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235804160.0,495378432.0,1804537856.0,30083354624.0,2985.0,3542.0
13-04 02:33:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235804160.0,495378432.0,1804537856.0,30083354624.0,1489.0,1055.0
13-04 02:33:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235800064.0,495378432.0,1804541952.0,30083354624.0,4839.0,2924.0
13-04 02:33:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235795968.0,495378432.0,1804546048.0,30083354624.0,5844.0,5729.0
13-04 02:33:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235779584.0,495378432.0,1804562432.0,30083354624.0,5523.0,4119.0
13-04 02:33:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235779584.0,495378432.0,1804562432.0,30083354624.0,2632.0,1802.0
13-04 02:33:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235779584.0,495378432.0,1804562432.0,30083354624.0,1429.0,1055.0
13-04 02:33:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235775488.0,495378432.0,1804566528.0,30083354624.0,3533.0,2270.0
13-04 02:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235783680.0,495378432.0,1804566528.0,30083346432.0,1671.0,2767.0
13-04 02:33:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235779584.0,495378432.0,1804570624.0,30083346432.0,3721.0,2418.0
13-04 02:33:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235779584.0,495378432.0,1804570624.0,30083346432.0,1263.0,962.0
13-04 02:33:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235775488.0,495378432.0,1804574720.0,30083346432.0,6604.0,6152.0
13-04 02:33:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235775488.0,495378432.0,1804574720.0,30083346432.0,2559.0,1658.0
13-04 02:33:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235771392.0,495378432.0,1804578816.0,30083346432.0,6139.0,3764.0
13-04 02:33:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235771392.0,495378432.0,1804578816.0,30083346432.0,1439.0,1046.0
13-04 02:33:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235767296.0,495378432.0,1804582912.0,30083346432.0,5303.0,5770.0
13-04 02:33:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235705856.0,495378432.0,1804587008.0,30083403776.0,5685.0,4354.0
13-04 02:33:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,8.0,1235705856.0,495378432.0,1804587008.0,30083403776.0,1516.0,1623.0
13-04 02:33:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235705856.0,495378432.0,1804587008.0,30083403776.0,2236.0,2900.0
13-04 02:33:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235697664.0,495378432.0,1804595200.0,30083403776.0,9911.0,9743.0
13-04 02:33:35,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235697664.0,495378432.0,1804595200.0,30083403776.0,7012.0,8810.0
13-04 02:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235697664.0,495378432.0,1804595200.0,30083403776.0,6260.0,7645.0
13-04 02:33:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235689472.0,495378432.0,1804603392.0,30083403776.0,6890.0,8801.0
13-04 02:33:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,176128.0,0.0,8.0,1235689472.0,495378432.0,1804603392.0,30083403776.0,5129.0,6975.0
13-04 02:33:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235689472.0,495378432.0,1804603392.0,30083403776.0,8243.0,9130.0
13-04 02:33:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235685376.0,495378432.0,1804607488.0,30083403776.0,8161.0,9532.0
13-04 02:33:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235681280.0,495378432.0,1804611584.0,30083403776.0,8337.0,9964.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235677184.0,495378432.0,1804615680.0,30083403776.0,5924.0,8316.0
13-04 02:33:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,1235673088.0,495378432.0,1804619776.0,30083403776.0,7118.0,8363.0
13-04 02:33:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235673088.0,495378432.0,1804619776.0,30083403776.0,2498.0,1616.0
13-04 02:33:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235664896.0,495378432.0,1804627968.0,30083403776.0,5099.0,3184.0
13-04 02:33:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235664896.0,495378432.0,1804627968.0,30083403776.0,2599.0,1709.0
13-04 02:33:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235660800.0,495378432.0,1804632064.0,30083403776.0,2079.0,2297.0
13-04 02:33:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235660800.0,495378432.0,1804632064.0,30083403776.0,4255.0,3374.0
13-04 02:33:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235656704.0,495378432.0,1804636160.0,30083403776.0,3601.0,2270.0
13-04 02:33:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235656704.0,495378432.0,1804636160.0,30083403776.0,4008.0,4075.0
13-04 02:33:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235652608.0,495378432.0,1804640256.0,30083403776.0,3728.0,2344.0
13-04 02:33:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235648512.0,495378432.0,1804644352.0,30083403776.0,2701.0,1802.0
13-04 02:33:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235648512.0,495378432.0,1804644352.0,30083403776.0,7238.0,6588.0
13-04 02:33:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235615744.0,495378432.0,1804660736.0,30083420160.0,2431.0,1616.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235615744.0,495378432.0,1804660736.0,30083420160.0,1017.0,1664.0
13-04 02:33:56,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1235611648.0,495378432.0,1804664832.0,30083420160.0,3668.0,2270.0
13-04 02:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235611648.0,495378432.0,1804664832.0,30083420160.0,3253.0,2879.0
13-04 02:33:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235611648.0,495378432.0,1804664832.0,30083420160.0,2531.0,1709.0
13-04 02:33:59,0.166,0.332,99.502,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235607552.0,495378432.0,1804668928.0,30083420160.0,5587.0,4186.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235603456.0,495378432.0,1804673024.0,30083420160.0,3823.0,2511.0
13-04 02:34:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235603456.0,495378432.0,1804673024.0,30083420160.0,1533.0,1148.0
13-04 02:34:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235599360.0,495378432.0,1804677120.0,30083420160.0,2367.0,1616.0
13-04 02:34:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1235599360.0,495378432.0,1804677120.0,30083420160.0,6100.0,5600.0
13-04 02:34:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235599360.0,495378432.0,1804677120.0,30083420160.0,5076.0,3980.0
13-04 02:34:05,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235595264.0,495378432.0,1804681216.0,30083420160.0,2891.0,2620.0
13-04 02:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235591168.0,495378432.0,1804685312.0,30083420160.0,3484.0,2250.0
13-04 02:34:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235591168.0,495378432.0,1804685312.0,30083420160.0,5103.0,3888.0
13-04 02:34:08,0.0,0.084,99.749,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1235587072.0,495378432.0,1804689408.0,30083420160.0,5781.0,3539.0
13-04 02:34:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235587072.0,495378432.0,1804689408.0,30083420160.0,1105.0,923.0
13-04 02:34:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235582976.0,495378432.0,1804693504.0,30083420160.0,4653.0,2904.0
13-04 02:34:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235582976.0,495378432.0,1804693504.0,30083420160.0,5104.0,3886.0
13-04 02:34:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235578880.0,495378432.0,1804697600.0,30083420160.0,3383.0,2157.0
13-04 02:34:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1235578880.0,495378432.0,1804697600.0,30083420160.0,6235.0,5303.0
13-04 02:34:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1235582976.0,495378432.0,1804701696.0,30083411968.0,1569.0,2739.0
13-04 02:34:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235582976.0,495378432.0,1804701696.0,30083411968.0,3767.0,2429.0
13-04 02:34:16,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235574784.0,495378432.0,1804709888.0,30083411968.0,3804.0,2456.0
13-04 02:34:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235574784.0,495378432.0,1804709888.0,30083411968.0,2103.0,2279.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1235570688.0,495378432.0,1804713984.0,30083411968.0,3705.0,2363.0
13-04 02:34:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235570688.0,495378432.0,1804713984.0,30083411968.0,4998.0,3059.0
13-04 02:34:20,0.250,0.166,99.418,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1235566592.0,495378432.0,1804718080.0,30083411968.0,5456.0,4034.0
13-04 02:34:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235562496.0,495378432.0,1804722176.0,30083411968.0,363.0,494.0
13-04 02:34:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235562496.0,495378432.0,1804722176.0,30083411968.0,3372.0,2963.0
13-04 02:34:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235562496.0,495378432.0,1804722176.0,30083411968.0,1429.0,1055.0
13-04 02:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235558400.0,495378432.0,1804726272.0,30083411968.0,2144.0,2297.0
13-04 02:34:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235558400.0,495378432.0,1804726272.0,30083411968.0,4484.0,3540.0
13-04 02:34:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1235554304.0,495378432.0,1804730368.0,30083411968.0,5555.0,4521.0
13-04 02:34:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235554304.0,495378432.0,1804730368.0,30083411968.0,5331.0,3991.0
13-04 02:34:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235550208.0,495378432.0,1804734464.0,30083411968.0,3768.0,2363.0
13-04 02:34:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235546112.0,495378432.0,1804738560.0,30083411968.0,4770.0,2924.0
13-04 02:34:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235546112.0,495378432.0,1804738560.0,30083411968.0,1833.0,2925.0
13-04 02:34:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235546112.0,495378432.0,1804738560.0,30083411968.0,261.0,401.0
13-04 02:34:32,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235546112.0,495378432.0,1804738560.0,30083411968.0,4450.0,3579.0
13-04 02:34:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235542016.0,495378432.0,1804742656.0,30083411968.0,4678.0,4302.0
13-04 02:34:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235537920.0,495378432.0,1804746752.0,30083411968.0,9331.0,10263.0
13-04 02:34:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235533824.0,495378432.0,1804750848.0,30083411968.0,3965.0,6256.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235533824.0,495378432.0,1804750848.0,30083411968.0,8469.0,8845.0
13-04 02:34:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1235529728.0,495378432.0,1804754944.0,30083411968.0,8941.0,10490.0
13-04 02:34:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1235472384.0,495378432.0,1804771328.0,30083452928.0,8058.0,9573.0
13-04 02:34:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235402752.0,495378432.0,1804775424.0,30083518464.0,5803.0,7604.0
13-04 02:34:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235402752.0,495378432.0,1804775424.0,30083518464.0,8060.0,9389.0
13-04 02:34:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235398656.0,495378432.0,1804779520.0,30083518464.0,7438.0,8250.0
13-04 02:34:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235394560.0,495378432.0,1804783616.0,30083518464.0,5968.0,8364.0
13-04 02:34:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1235394560.0,495378432.0,1804783616.0,30083518464.0,6501.0,9048.0
13-04 02:34:44,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1235390464.0,495378432.0,1804787712.0,30083518464.0,4804.0,3017.0
13-04 02:34:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235386368.0,495378432.0,1804791808.0,30083518464.0,2557.0,1658.0
13-04 02:34:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235386368.0,495378432.0,1804791808.0,30083518464.0,2187.0,2252.0
13-04 02:34:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1235382272.0,495378432.0,1804795904.0,30083518464.0,7333.0,4367.0
13-04 02:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1235374080.0,495378432.0,1804804096.0,30083518464.0,3889.0,2511.0
13-04 02:34:49,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235374080.0,495378432.0,1804804096.0,30083518464.0,813.0,1477.0
13-04 02:34:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1235374080.0,495378432.0,1804804096.0,30083518464.0,2751.0,2261.0
13-04 02:34:51,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235369984.0,495378432.0,1804808192.0,30083518464.0,2187.0,2316.0
13-04 02:34:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235369984.0,495378432.0,1804808192.0,30083518464.0,5396.0,3990.0
13-04 02:34:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1235365888.0,495378432.0,1804812288.0,30083518464.0,3009.0,2655.0
13-04 02:34:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235365888.0,495378432.0,1804812288.0,30083518464.0,5592.0,4185.0
13-04 02:34:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235361792.0,495378432.0,1804816384.0,30083518464.0,4998.0,3091.0
13-04 02:34:56,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235357696.0,495378432.0,1804820480.0,30083518464.0,2699.0,1876.0
13-04 02:34:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235357696.0,495378432.0,1804820480.0,30083518464.0,1328.0,962.0
13-04 02:34:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235353600.0,495378432.0,1804824576.0,30083518464.0,2774.0,3421.0
13-04 02:34:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235353600.0,495378432.0,1804824576.0,30083518464.0,2365.0,1616.0
13-04 02:35:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235353600.0,495378432.0,1804824576.0,30083518464.0,8298.0,7037.0
13-04 02:35:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235337216.0,495378432.0,1804840960.0,30083518464.0,4322.0,3438.0
13-04 02:35:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235443712.0,495378432.0,1804845056.0,30083407872.0,261.0,401.0
13-04 02:35:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1235238912.0,495378432.0,1804845056.0,30083612672.0,5027.0,3759.0
13-04 02:35:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235234816.0,495378432.0,1804849152.0,30083612672.0,3442.0,2231.0
13-04 02:35:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235234816.0,495378432.0,1804849152.0,30083612672.0,5208.0,3981.0
13-04 02:35:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235214336.0,495378432.0,1804853248.0,30083629056.0,3384.0,2157.0
13-04 02:35:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235210240.0,495378432.0,1804857344.0,30083629056.0,6310.0,4634.0
13-04 02:35:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1235202048.0,495378432.0,1804857344.0,30083637248.0,3544.0,3290.0
13-04 02:35:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235197952.0,495378432.0,1804861440.0,30083637248.0,2905.0,2698.0
13-04 02:35:10,0.166,0.249,99.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235197952.0,495378432.0,1804861440.0,30083637248.0,5721.0,3465.0
13-04 02:35:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235193856.0,495378432.0,1804865536.0,30083637248.0,4823.0,4314.0
13-04 02:35:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235148800.0,495378432.0,1804877824.0,30083670016.0,4485.0,2811.0
13-04 02:35:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1235144704.0,495378432.0,1804881920.0,30083670016.0,5391.0,3597.0
13-04 02:35:14,0.750,0.083,99.0,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1235140608.0,495378432.0,1804886016.0,30083670016.0,3185.0,2877.0
13-04 02:35:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235140608.0,495378432.0,1804886016.0,30083670016.0,4322.0,3505.0
13-04 02:35:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235136512.0,495378432.0,1804890112.0,30083670016.0,3354.0,2971.0
13-04 02:35:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235136512.0,495378432.0,1804890112.0,30083670016.0,873.0,1552.0
13-04 02:35:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1235136512.0,495378432.0,1804890112.0,30083670016.0,2695.0,1844.0
13-04 02:35:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1235132416.0,495378432.0,1804894208.0,30083670016.0,2430.0,1616.0
13-04 02:35:20,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235128320.0,495378432.0,1804898304.0,30083670016.0,1652.0,1264.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235124224.0,495378432.0,1804902400.0,30083670016.0,6588.0,4746.0
13-04 02:35:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235124224.0,495378432.0,1804902400.0,30083670016.0,5254.0,3695.0
13-04 02:35:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1235120128.0,495378432.0,1804906496.0,30083670016.0,4420.0,3533.0
13-04 02:35:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235116032.0,495378432.0,1804910592.0,30083670016.0,1337.0,953.0
13-04 02:35:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235116032.0,495378432.0,1804910592.0,30083670016.0,3967.0,4121.0
13-04 02:35:26,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1235116032.0,495378432.0,1804910592.0,30083670016.0,1428.0,1055.0
13-04 02:35:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235111936.0,495378432.0,1804914688.0,30083670016.0,1534.0,1148.0
13-04 02:35:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1235111936.0,495378432.0,1804914688.0,30083670016.0,4313.0,3512.0
13-04 02:35:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235107840.0,495378432.0,1804918784.0,30083670016.0,2636.0,1802.0
13-04 02:35:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235107840.0,495378432.0,1804918784.0,30083670016.0,6239.0,3914.0
13-04 02:35:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235103744.0,495378432.0,1804922880.0,30083670016.0,3254.0,2878.0
13-04 02:35:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235099648.0,495378432.0,1804926976.0,30083670016.0,3639.0,2363.0
13-04 02:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1235099648.0,495378432.0,1804926976.0,30083670016.0,1685.0,1825.0
13-04 02:35:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235099648.0,495378432.0,1804926976.0,30083670016.0,7669.0,10032.0
13-04 02:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235095552.0,495378432.0,1804931072.0,30083670016.0,8025.0,9355.0
13-04 02:35:36,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235091456.0,495378432.0,1804935168.0,30083670016.0,4127.0,6480.0
13-04 02:35:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235091456.0,495378432.0,1804935168.0,30083670016.0,11294.0,11834.0
13-04 02:35:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235075072.0,495378432.0,1804951552.0,30083670016.0,11693.0,11027.0
13-04 02:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235066880.0,495378432.0,1804959744.0,30083670016.0,5906.0,7791.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235066880.0,495378432.0,1804959744.0,30083670016.0,6891.0,8858.0
13-04 02:35:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235062784.0,495378432.0,1804963840.0,30083670016.0,6200.0,7539.0
13-04 02:35:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235058688.0,495378432.0,1804967936.0,30083670016.0,5555.0,8979.0
13-04 02:35:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235058688.0,495378432.0,1804967936.0,30083670016.0,7624.0,9568.0
13-04 02:35:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235054592.0,495378432.0,1804972032.0,30083670016.0,1532.0,1148.0
13-04 02:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235054592.0,495378432.0,1804972032.0,30083670016.0,4822.0,2966.0
13-04 02:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235050496.0,495378432.0,1804976128.0,30083670016.0,5876.0,3578.0
13-04 02:35:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235046400.0,495378432.0,1804980224.0,30083670016.0,2599.0,1709.0
13-04 02:35:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1235042304.0,495378432.0,1804984320.0,30083670016.0,3256.0,2878.0
13-04 02:35:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1235042304.0,495378432.0,1804984320.0,30083670016.0,5940.0,5817.0
13-04 02:35:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1235025920.0,495378432.0,1805000704.0,30083670016.0,915.0,1571.0
13-04 02:35:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235025920.0,495378432.0,1805000704.0,30083670016.0,2146.0,2298.0
13-04 02:35:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235021824.0,495378432.0,1805004800.0,30083670016.0,3665.0,2270.0
13-04 02:35:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,114688.0,0.0,1.0,1235017728.0,495378432.0,1805008896.0,30083670016.0,7304.0,4492.0
13-04 02:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235013632.0,495378432.0,1805012992.0,30083670016.0,1261.0,962.0
13-04 02:35:55,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235013632.0,495378432.0,1805012992.0,30083670016.0,2186.0,2316.0
13-04 02:35:56,0.167,0.083,99.667,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1235009536.0,495378432.0,1805017088.0,30083670016.0,3212.0,2827.0
13-04 02:35:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235009536.0,495378432.0,1805017088.0,30083670016.0,4291.0,3533.0
13-04 02:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1235005440.0,495378432.0,1805021184.0,30083670016.0,2600.0,1709.0
13-04 02:35:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235005440.0,495378432.0,1805021184.0,30083670016.0,1490.0,1129.0
13-04 02:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235005440.0,495378432.0,1805021184.0,30083670016.0,3311.0,2885.0
13-04 02:36:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1235001344.0,495378432.0,1805025280.0,30083670016.0,8522.0,6359.0
13-04 02:36:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234976768.0,495378432.0,1805041664.0,30083678208.0,2498.0,1616.0
13-04 02:36:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1234972672.0,495378432.0,1805045760.0,30083678208.0,3578.0,3681.0
13-04 02:36:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234972672.0,495378432.0,1805045760.0,30083678208.0,2275.0,1545.0
13-04 02:36:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234972672.0,495378432.0,1805045760.0,30083678208.0,5274.0,3979.0
13-04 02:36:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234968576.0,495378432.0,1805049856.0,30083678208.0,4138.0,3419.0
13-04 02:36:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234968576.0,495378432.0,1805049856.0,30083678208.0,5162.0,3895.0
13-04 02:36:08,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234915328.0,495378432.0,1805053952.0,30083727360.0,7048.0,4286.0
13-04 02:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234911232.0,495378432.0,1805058048.0,30083727360.0,943.0,756.0
13-04 02:36:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234911232.0,495378432.0,1805058048.0,30083727360.0,7489.0,5279.0
13-04 02:36:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234907136.0,495378432.0,1805062144.0,30083727360.0,2205.0,1959.0
13-04 02:36:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234903040.0,495378432.0,1805066240.0,30083727360.0,1765.0,2019.0
13-04 02:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234903040.0,495378432.0,1805066240.0,30083727360.0,3708.0,3426.0
13-04 02:36:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234903040.0,495378432.0,1805066240.0,30083727360.0,7174.0,4232.0
13-04 02:36:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234898944.0,495378432.0,1805070336.0,30083727360.0,1629.0,1186.0
13-04 02:36:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234898944.0,495378432.0,1805070336.0,30083727360.0,5693.0,4279.0
13-04 02:36:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234894848.0,495378432.0,1805074432.0,30083727360.0,3725.0,2344.0
13-04 02:36:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234890752.0,495378432.0,1805078528.0,30083727360.0,2535.0,1709.0
13-04 02:36:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234890752.0,495378432.0,1805078528.0,30083727360.0,2635.0,3235.0
13-04 02:36:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234890752.0,495378432.0,1805078528.0,30083727360.0,228.0,341.0
13-04 02:36:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234886656.0,495378432.0,1805082624.0,30083727360.0,4872.0,3017.0
13-04 02:36:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234882560.0,495378432.0,1805086720.0,30083727360.0,3246.0,2854.0
13-04 02:36:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1234882560.0,495378432.0,1805086720.0,30083727360.0,4123.0,3138.0
13-04 02:36:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234874368.0,495378432.0,1805094912.0,30083727360.0,5489.0,4093.0
13-04 02:36:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234874368.0,495378432.0,1805094912.0,30083727360.0,1949.0,2103.0
13-04 02:36:26,0.167,0.0,99.583,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,1234870272.0,495378432.0,1805099008.0,30083727360.0,5944.0,3764.0
13-04 02:36:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234866176.0,495378432.0,1805103104.0,30083727360.0,747.0,1476.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1234866176.0,495378432.0,1805103104.0,30083727360.0,1599.0,1148.0
13-04 02:36:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234866176.0,495378432.0,1805103104.0,30083727360.0,5585.0,4227.0
13-04 02:36:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234862080.0,495378432.0,1805107200.0,30083727360.0,2833.0,2077.0
13-04 02:36:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234862080.0,495378432.0,1805107200.0,30083727360.0,3181.0,2879.0
13-04 02:36:32,0.167,0.167,99.584,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1234857984.0,495378432.0,1805111296.0,30083727360.0,5247.0,3660.0
13-04 02:36:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1234857984.0,495378432.0,1805111296.0,30083727360.0,6319.0,4348.0
13-04 02:36:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1234853888.0,495378432.0,1805115392.0,30083727360.0,6563.0,9505.0
13-04 02:36:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234849792.0,495378432.0,1805119488.0,30083727360.0,5254.0,6936.0
13-04 02:36:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234849792.0,495378432.0,1805119488.0,30083727360.0,4025.0,6315.0
13-04 02:36:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234845696.0,495378432.0,1805123584.0,30083727360.0,9358.0,10167.0
13-04 02:36:38,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,5.0,1234841600.0,495378432.0,1805127680.0,30083727360.0,6362.0,7696.0
13-04 02:36:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234841600.0,495378432.0,1805127680.0,30083727360.0,7530.0,8294.0
13-04 02:36:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234837504.0,495378432.0,1805131776.0,30083727360.0,9252.0,10073.0
13-04 02:36:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234833408.0,495378432.0,1805135872.0,30083727360.0,7113.0,8993.0
13-04 02:36:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234829312.0,495378432.0,1805139968.0,30083727360.0,7155.0,9130.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234825216.0,495378432.0,1805144064.0,30083727360.0,7076.0,8334.0
13-04 02:36:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1234821120.0,495378432.0,1805148160.0,30083727360.0,1653.0,1190.0
13-04 02:36:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234821120.0,495378432.0,1805148160.0,30083727360.0,5148.0,4397.0
13-04 02:36:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234808832.0,495378432.0,1805160448.0,30083727360.0,6041.0,3671.0
13-04 02:36:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234804736.0,495378432.0,1805164544.0,30083727360.0,3312.0,2878.0
13-04 02:36:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234800640.0,495378432.0,1805168640.0,30083727360.0,4544.0,3606.0
13-04 02:36:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234800640.0,495378432.0,1805168640.0,30083727360.0,2797.0,3393.0
13-04 02:36:50,0.250,0.083,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234796544.0,495378432.0,1805172736.0,30083727360.0,1911.0,1129.0
13-04 02:36:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234796544.0,495378432.0,1805172736.0,30083727360.0,2871.0,1055.0
13-04 02:36:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234792448.0,495378432.0,1805176832.0,30083727360.0,4798.0,2822.0
13-04 02:36:53,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234792448.0,495378432.0,1805176832.0,30083727360.0,4994.0,3017.0
13-04 02:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234788352.0,495378432.0,1805180928.0,30083727360.0,1077.0,1662.0
13-04 02:36:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234784256.0,495378432.0,1805185024.0,30083727360.0,2611.0,1774.0
13-04 02:36:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1234780160.0,495378432.0,1805189120.0,30083727360.0,7881.0,5830.0
13-04 02:36:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234780160.0,495378432.0,1805189120.0,30083727360.0,3313.0,2812.0
13-04 02:36:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1234776064.0,495378432.0,1805193216.0,30083727360.0,2797.0,3392.0
13-04 02:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234776064.0,495378432.0,1805193216.0,30083727360.0,219.0,308.0
13-04 02:37:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234776064.0,495378432.0,1805193216.0,30083727360.0,3925.0,2530.0
13-04 02:37:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234771968.0,495378432.0,1805197312.0,30083727360.0,4802.0,2822.0
13-04 02:37:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1234767872.0,495378432.0,1805201408.0,30083727360.0,4478.0,3466.0
13-04 02:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1234767872.0,495378432.0,1805201408.0,30083727360.0,4795.0,4376.0
13-04 02:37:04,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234763776.0,495378432.0,1805205504.0,30083727360.0,5679.0,3372.0
13-04 02:37:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234771968.0,495378432.0,1805205504.0,30083719168.0,2315.0,1596.0
13-04 02:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1234767872.0,495378432.0,1805209600.0,30083719168.0,2274.0,1503.0
13-04 02:37:07,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234767872.0,495378432.0,1805209600.0,30083719168.0,2311.0,3027.0
13-04 02:37:08,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1234767872.0,495378432.0,1805209600.0,30083719168.0,4258.0,2964.0
13-04 02:37:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234763776.0,495378432.0,1805213696.0,30083719168.0,8891.0,5561.0
13-04 02:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234759680.0,495378432.0,1805217792.0,30083719168.0,3629.0,2808.0
13-04 02:37:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234755584.0,495378432.0,1805221888.0,30083719168.0,5223.0,3895.0
13-04 02:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234751488.0,495378432.0,1805225984.0,30083719168.0,5206.0,3980.0
13-04 02:37:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1234751488.0,495378432.0,1805225984.0,30083719168.0,5097.0,3430.0
13-04 02:37:14,0.669,0.0,99.164,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234747392.0,495378432.0,1805230080.0,30083719168.0,1731.0,2808.0
13-04 02:37:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234747392.0,495378432.0,1805230080.0,30083719168.0,159.0,308.0
13-04 02:37:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234747392.0,495378432.0,1805230080.0,30083719168.0,2820.0,1918.0
13-04 02:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234747392.0,495378432.0,1805230080.0,30083719168.0,6040.0,3671.0
13-04 02:37:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234743296.0,495378432.0,1805234176.0,30083719168.0,4256.0,3373.0
13-04 02:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234739200.0,495378432.0,1805238272.0,30083719168.0,3253.0,2877.0
13-04 02:37:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234739200.0,495378432.0,1805238272.0,30083719168.0,2532.0,1709.0
13-04 02:37:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1234735104.0,495378432.0,1805242368.0,30083719168.0,7057.0,6429.0
13-04 02:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234718720.0,495378432.0,1805258752.0,30083719168.0,1489.0,1129.0
13-04 02:37:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234718720.0,495378432.0,1805258752.0,30083719168.0,3442.0,3646.0
13-04 02:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234714624.0,495378432.0,1805262848.0,30083719168.0,3251.0,2877.0
13-04 02:37:25,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234714624.0,495378432.0,1805262848.0,30083719168.0,5041.0,3110.0
13-04 02:37:26,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234710528.0,495378432.0,1805266944.0,30083719168.0,1323.0,1004.0
13-04 02:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234706432.0,495378432.0,1805271040.0,30083719168.0,3767.0,2363.0
13-04 02:37:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234702336.0,495378432.0,1805275136.0,30083719168.0,5136.0,4709.0
13-04 02:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234702336.0,495378432.0,1805275136.0,30083719168.0,2598.0,1709.0
13-04 02:37:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234698240.0,495378432.0,1805279232.0,30083719168.0,3803.0,2401.0
13-04 02:37:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234698240.0,495378432.0,1805279232.0,30083719168.0,3366.0,3040.0
13-04 02:37:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1234694144.0,495378432.0,1805283328.0,30083719168.0,5455.0,4635.0
13-04 02:37:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1234640896.0,495378432.0,1805287424.0,30083768320.0,4123.0,3226.0
13-04 02:37:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234640896.0,495378432.0,1805287424.0,30083768320.0,5134.0,6956.0
13-04 02:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234636800.0,495378432.0,1805291520.0,30083768320.0,7592.0,8366.0
13-04 02:37:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234636800.0,495378432.0,1805291520.0,30083768320.0,6466.0,7797.0
13-04 02:37:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234632704.0,495378432.0,1805295616.0,30083768320.0,6764.0,8728.0
13-04 02:37:38,0.083,0.166,99.501,0.166,0.0,0.083,0.0,122880.0,0.0,4.0,1234636800.0,495378432.0,1805299712.0,30083760128.0,8972.0,11848.0
13-04 02:37:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234632704.0,495378432.0,1805303808.0,30083760128.0,8120.0,9055.0
13-04 02:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234628608.0,495378432.0,1805307904.0,30083760128.0,8534.0,9011.0
13-04 02:37:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234624512.0,495378432.0,1805312000.0,30083760128.0,4067.0,6408.0
13-04 02:37:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1234624512.0,495378432.0,1805312000.0,30083760128.0,7640.0,8434.0
13-04 02:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234620416.0,495378432.0,1805316096.0,30083760128.0,4690.0,7161.0
13-04 02:37:44,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234620416.0,495378432.0,1805316096.0,30083760128.0,7277.0,4325.0
13-04 02:37:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234616320.0,495378432.0,1805320192.0,30083760128.0,3052.0,4111.0
13-04 02:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234612224.0,495378432.0,1805324288.0,30083760128.0,6147.0,5449.0
13-04 02:37:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234612224.0,495378432.0,1805324288.0,30083760128.0,1449.0,1078.0
13-04 02:37:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1234608128.0,495378432.0,1805328384.0,30083760128.0,2701.0,1802.0
13-04 02:37:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234608128.0,495378432.0,1805328384.0,30083760128.0,159.0,308.0
13-04 02:37:50,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1234608128.0,495378432.0,1805328384.0,30083760128.0,4996.0,3059.0
13-04 02:37:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234604032.0,495378432.0,1805332480.0,30083760128.0,4872.0,3017.0
13-04 02:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234604032.0,495378432.0,1805332480.0,30083760128.0,882.0,1542.0
13-04 02:37:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234599936.0,495378432.0,1805336576.0,30083760128.0,8771.0,7367.0
13-04 02:37:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234595840.0,495378432.0,1805340672.0,30083760128.0,3400.0,3500.0
13-04 02:37:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234595840.0,495378432.0,1805340672.0,30083760128.0,3868.0,2456.0
13-04 02:37:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234591744.0,495378432.0,1805344768.0,30083760128.0,2957.0,2571.0
13-04 02:37:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234575360.0,495378432.0,1805344768.0,30083776512.0,3666.0,2270.0
13-04 02:37:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234571264.0,495378432.0,1805348864.0,30083776512.0,1431.0,1055.0
13-04 02:37:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234567168.0,495378432.0,1805352960.0,30083776512.0,2601.0,1709.0
13-04 02:38:00,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234567168.0,495378432.0,1805352960.0,30083776512.0,3246.0,2952.0
13-04 02:38:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234558976.0,495378432.0,1805361152.0,30083776512.0,5138.0,4774.0
13-04 02:38:02,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1234558976.0,495378432.0,1805361152.0,30083776512.0,4318.0,3439.0
13-04 02:38:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234558976.0,495378432.0,1805361152.0,30083776512.0,6263.0,4339.0
13-04 02:38:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1234554880.0,495378432.0,1805365248.0,30083776512.0,4911.0,4443.0
13-04 02:38:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234472960.0,495378432.0,1805381632.0,30083842048.0,943.0,756.0
13-04 02:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234472960.0,495378432.0,1805381632.0,30083842048.0,3443.0,2199.0
13-04 02:38:07,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234472960.0,495378432.0,1805381632.0,30083842048.0,5269.0,4055.0
13-04 02:38:08,0.084,0.0,99.833,0.084,0.0,0.0,0.0,98304.0,0.0,5.0,1234468864.0,495378432.0,1805385728.0,30083842048.0,3522.0,3841.0
13-04 02:38:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1234464768.0,495378432.0,1805389824.0,30083842048.0,6492.0,4252.0
13-04 02:38:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234460672.0,495378432.0,1805393920.0,30083842048.0,5823.0,3558.0
13-04 02:38:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234460672.0,495378432.0,1805393920.0,30083842048.0,2768.0,2579.0
13-04 02:38:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234456576.0,495378432.0,1805398016.0,30083842048.0,3510.0,2199.0
13-04 02:38:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234456576.0,495378432.0,1805398016.0,30083842048.0,4159.0,2911.0
13-04 02:38:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,7.0,1234456576.0,495378432.0,1805398016.0,30083842048.0,1744.0,1740.0
13-04 02:38:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234452480.0,495378432.0,1805402112.0,30083842048.0,3829.0,2437.0
13-04 02:38:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234448384.0,495378432.0,1805406208.0,30083842048.0,1889.0,2029.0
13-04 02:38:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234448384.0,495378432.0,1805406208.0,30083842048.0,6278.0,5447.0
13-04 02:38:18,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234444288.0,495378432.0,1805410304.0,30083842048.0,4896.0,2998.0
13-04 02:38:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234444288.0,495378432.0,1805410304.0,30083842048.0,4321.0,3438.0
13-04 02:38:20,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1234440192.0,495378432.0,1805414400.0,30083842048.0,1591.0,1190.0
13-04 02:38:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234436096.0,495378432.0,1805418496.0,30083842048.0,2432.0,1616.0
13-04 02:38:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234436096.0,495378432.0,1805418496.0,30083842048.0,2763.0,1876.0
13-04 02:38:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1234436096.0,495378432.0,1805418496.0,30083842048.0,4611.0,4301.0
13-04 02:38:24,0.083,0.333,99.584,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234432000.0,495378432.0,1805422592.0,30083842048.0,3441.0,3513.0
13-04 02:38:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234432000.0,495378432.0,1805422592.0,30083842048.0,3414.0,2972.0
13-04 02:38:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234427904.0,495378432.0,1805426688.0,30083842048.0,4318.0,3373.0
13-04 02:38:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234436096.0,495378432.0,1805426688.0,30083833856.0,4996.0,3091.0
13-04 02:38:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234432000.0,495378432.0,1805430784.0,30083833856.0,2601.0,1709.0
13-04 02:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234427904.0,495378432.0,1805434880.0,30083833856.0,2556.0,1690.0
13-04 02:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234427904.0,495378432.0,1805434880.0,30083833856.0,2754.0,1802.0
13-04 02:38:31,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234419712.0,495378432.0,1805443072.0,30083833856.0,2265.0,2518.0
13-04 02:38:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234419712.0,495378432.0,1805443072.0,30083833856.0,2797.0,3437.0
13-04 02:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234419712.0,495378432.0,1805443072.0,30083833856.0,5192.0,3787.0
13-04 02:38:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234415616.0,495378432.0,1805447168.0,30083833856.0,6236.0,7556.0
13-04 02:38:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234415616.0,495378432.0,1805447168.0,30083833856.0,7058.0,9085.0
13-04 02:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1234411520.0,495378432.0,1805451264.0,30083833856.0,11118.0,10905.0
13-04 02:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234407424.0,495378432.0,1805455360.0,30083833856.0,6261.0,7744.0
13-04 02:38:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234403328.0,495378432.0,1805459456.0,30083833856.0,6405.0,7657.0
13-04 02:38:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234399232.0,495378432.0,1805463552.0,30083833856.0,7757.0,9594.0
13-04 02:38:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234399232.0,495378432.0,1805463552.0,30083833856.0,6302.0,7557.0
13-04 02:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234395136.0,495378432.0,1805467648.0,30083833856.0,6442.0,9307.0
13-04 02:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234391040.0,495378432.0,1805471744.0,30083833856.0,5033.0,7009.0
13-04 02:38:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,98304.0,0.0,2.0,1234386944.0,495378432.0,1805475840.0,30083833856.0,9467.0,10136.0
13-04 02:38:44,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1234382848.0,495378432.0,1805479936.0,30083833856.0,4322.0,3505.0
13-04 02:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234378752.0,495378432.0,1805484032.0,30083833856.0,6096.0,4277.0
13-04 02:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1234378752.0,495378432.0,1805484032.0,30083833856.0,873.0,1551.0
13-04 02:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234374656.0,495378432.0,1805488128.0,30083833856.0,5038.0,3110.0
13-04 02:38:48,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234374656.0,495378432.0,1805488128.0,30083833856.0,261.0,401.0
13-04 02:38:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234374656.0,495378432.0,1805488128.0,30083833856.0,2018.0,2225.0
13-04 02:38:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234370560.0,495378432.0,1805492224.0,30083833856.0,5561.0,4279.0
13-04 02:38:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234493440.0,495378432.0,1805496320.0,30083706880.0,3019.0,2786.0
13-04 02:38:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234493440.0,495378432.0,1805496320.0,30083706880.0,1490.0,1129.0
13-04 02:38:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234493440.0,495378432.0,1805496320.0,30083706880.0,6628.0,4840.0
13-04 02:38:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234489344.0,495378432.0,1805500416.0,30083706880.0,3603.0,2270.0
13-04 02:38:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234485248.0,495378432.0,1805504512.0,30083706880.0,270.0,392.0
13-04 02:38:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234485248.0,495378432.0,1805504512.0,30083706880.0,1490.0,1129.0
13-04 02:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234485248.0,495378432.0,1805504512.0,30083706880.0,4481.0,3574.0
13-04 02:38:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,8.0,1234481152.0,495378432.0,1805508608.0,30083706880.0,5816.0,5659.0
13-04 02:38:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234456576.0,495378432.0,1805524992.0,30083715072.0,4415.0,3606.0
13-04 02:39:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234456576.0,495378432.0,1805524992.0,30083715072.0,5802.0,3578.0
13-04 02:39:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234452480.0,495378432.0,1805529088.0,30083715072.0,3700.0,2363.0
13-04 02:39:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1234448384.0,495378432.0,1805533184.0,30083715072.0,2188.0,2316.0
13-04 02:39:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234444288.0,495378432.0,1805537280.0,30083715072.0,1582.0,1732.0
13-04 02:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234444288.0,495378432.0,1805537280.0,30083715072.0,3440.0,2199.0
13-04 02:39:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234444288.0,495378432.0,1805537280.0,30083715072.0,4064.0,3307.0
13-04 02:39:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234440192.0,495378432.0,1805541376.0,30083715072.0,5244.0,4073.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234436096.0,495378432.0,1805545472.0,30083715072.0,6850.0,4100.0
13-04 02:39:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234432000.0,495378432.0,1805549568.0,30083715072.0,8261.0,5993.0
13-04 02:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234427904.0,495378432.0,1805553664.0,30083715072.0,1597.0,1924.0
13-04 02:39:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234427904.0,495378432.0,1805553664.0,30083715072.0,1207.0,984.0
13-04 02:39:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234427904.0,495378432.0,1805553664.0,30083715072.0,3384.0,2157.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234427904.0,495378432.0,1805553664.0,30083715072.0,3697.0,2948.0
13-04 02:39:13,0.166,0.249,99.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1234423808.0,495378432.0,1805557760.0,30083715072.0,7088.0,5280.0
13-04 02:39:14,0.585,0.084,99.247,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1234419712.0,495378432.0,1805561856.0,30083715072.0,1430.0,1055.0
13-04 02:39:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234419712.0,495378432.0,1805561856.0,30083715072.0,7859.0,5501.0
13-04 02:39:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234415616.0,495378432.0,1805565952.0,30083715072.0,3083.0,2720.0
13-04 02:39:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234411520.0,495378432.0,1805570048.0,30083715072.0,2593.0,1751.0
13-04 02:39:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,4.0,1234411520.0,495378432.0,1805570048.0,30083715072.0,975.0,1611.0
13-04 02:39:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234411520.0,495378432.0,1805570048.0,30083715072.0,363.0,494.0
13-04 02:39:20,0.249,0.166,99.418,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,1234411520.0,495378432.0,1805570048.0,30083715072.0,3085.0,2785.0
13-04 02:39:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234407424.0,495378432.0,1805574144.0,30083715072.0,6209.0,3764.0
13-04 02:39:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234403328.0,495378432.0,1805578240.0,30083715072.0,6691.0,4914.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234399232.0,495378432.0,1805582336.0,30083715072.0,6101.0,5598.0
13-04 02:39:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234399232.0,495378432.0,1805582336.0,30083715072.0,3724.0,2344.0
13-04 02:39:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234395136.0,495378432.0,1805586432.0,30083715072.0,813.0,1410.0
13-04 02:39:26,0.0,0.083,99.583,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,1234395136.0,495378432.0,1805586432.0,30083715072.0,4125.0,3225.0
13-04 02:39:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234395136.0,495378432.0,1805586432.0,30083715072.0,1532.0,1148.0
13-04 02:39:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234391040.0,495378432.0,1805590528.0,30083715072.0,813.0,1477.0
13-04 02:39:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234391040.0,495378432.0,1805590528.0,30083715072.0,2557.0,1658.0
13-04 02:39:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234391040.0,495378432.0,1805590528.0,30083715072.0,8544.0,5072.0
13-04 02:39:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234386944.0,495378432.0,1805594624.0,30083715072.0,5416.0,5162.0
13-04 02:39:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234382848.0,495378432.0,1805598720.0,30083715072.0,3210.0,2858.0
13-04 02:39:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1234378752.0,495378432.0,1805602816.0,30083715072.0,2752.0,2386.0
13-04 02:39:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234378752.0,495378432.0,1805602816.0,30083715072.0,5236.0,7055.0
13-04 02:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234370560.0,495378432.0,1805611008.0,30083715072.0,6407.0,7782.0
13-04 02:39:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234370560.0,495378432.0,1805611008.0,30083715072.0,6258.0,7680.0
13-04 02:39:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234366464.0,495378432.0,1805615104.0,30083715072.0,5847.0,8181.0
13-04 02:39:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,16384.0,0.0,4.0,1234366464.0,495378432.0,1805615104.0,30083715072.0,12593.0,12871.0
13-04 02:39:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234358272.0,495378432.0,1805623296.0,30083715072.0,9159.0,9520.0
13-04 02:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234354176.0,495378432.0,1805627392.0,30083715072.0,6333.0,9295.0
13-04 02:39:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234350080.0,495378432.0,1805631488.0,30083715072.0,8673.0,9096.0
13-04 02:39:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234345984.0,495378432.0,1805635584.0,30083715072.0,5135.0,7028.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234354176.0,495378432.0,1805635584.0,30083706880.0,4859.0,7379.0
13-04 02:39:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234370560.0,495378432.0,1805635584.0,30083690496.0,1431.0,1055.0
13-04 02:39:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234366464.0,495378432.0,1805639680.0,30083690496.0,7275.0,4325.0
13-04 02:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234362368.0,495378432.0,1805643776.0,30083690496.0,3843.0,3981.0
13-04 02:39:47,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1234362368.0,495378432.0,1805643776.0,30083690496.0,5651.0,4260.0
13-04 02:39:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234358272.0,495378432.0,1805647872.0,30083690496.0,3312.0,2953.0
13-04 02:39:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234354176.0,495378432.0,1805651968.0,30083690496.0,1328.0,962.0
13-04 02:39:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1233870848.0,495378432.0,1814134784.0,30075691008.0,1532.0,1148.0
13-04 02:39:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234092032.0,495378432.0,1814040576.0,30075564032.0,1330.0,962.0
13-04 02:39:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234092032.0,495378432.0,1814040576.0,30075564032.0,3802.0,2456.0
13-04 02:39:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,7.0,1234087936.0,495378432.0,1814044672.0,30075564032.0,7844.0,5778.0
13-04 02:39:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234083840.0,495378432.0,1814048768.0,30075564032.0,2499.0,1616.0
13-04 02:39:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234083840.0,495378432.0,1814048768.0,30075564032.0,5813.0,4428.0
13-04 02:39:56,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1234206720.0,495378432.0,1814052864.0,30075437056.0,3906.0,4048.0
13-04 02:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234202624.0,495378432.0,1814056960.0,30075437056.0,873.0,1453.0
13-04 02:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1234202624.0,495378432.0,1814056960.0,30075437056.0,2700.0,1802.0
13-04 02:39:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234202624.0,495378432.0,1814056960.0,30075437056.0,2496.0,1616.0
13-04 02:40:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234198528.0,495378432.0,1814061056.0,30075437056.0,5359.0,3059.0
13-04 02:40:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234198528.0,495378432.0,1814061056.0,30075437056.0,3104.0,1802.0
13-04 02:40:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1234194432.0,495378432.0,1814065152.0,30075437056.0,4694.0,4116.0
13-04 02:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234194432.0,495378432.0,1814065152.0,30075437056.0,6523.0,4608.0
13-04 02:40:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234190336.0,495378432.0,1814069248.0,30075437056.0,3834.0,3205.0
13-04 02:40:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234186240.0,495378432.0,1814073344.0,30075437056.0,2251.0,3026.0
13-04 02:40:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234186240.0,495378432.0,1814073344.0,30075437056.0,3418.0,2250.0
13-04 02:40:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234178048.0,495378432.0,1814081536.0,30075437056.0,3283.0,2064.0
13-04 02:40:08,0.083,0.250,99.583,0.083,0.0,0.0,0.0,40960.0,0.0,9.0,1234178048.0,495378432.0,1814081536.0,30075437056.0,5949.0,3600.0
13-04 02:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234173952.0,495378432.0,1814085632.0,30075437056.0,3280.0,2064.0
13-04 02:40:10,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234173952.0,495378432.0,1814085632.0,30075437056.0,4653.0,2904.0
13-04 02:40:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234169856.0,495378432.0,1814089728.0,30075437056.0,3402.0,2212.0
13-04 02:40:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234178048.0,495378432.0,1814089728.0,30075428864.0,5793.0,5148.0
13-04 02:40:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234173952.0,495378432.0,1814093824.0,30075428864.0,3513.0,3386.0
13-04 02:40:14,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,6.0,1234169856.0,495378432.0,1814097920.0,30075428864.0,5814.0,5818.0
13-04 02:40:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234157568.0,495378432.0,1814110208.0,30075428864.0,2337.0,1514.0
13-04 02:40:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234153472.0,495378432.0,1814114304.0,30075428864.0,3933.0,2498.0
13-04 02:40:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234153472.0,495378432.0,1814114304.0,30075428864.0,2430.0,1616.0
13-04 02:40:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234149376.0,495378432.0,1814118400.0,30075428864.0,5036.0,3110.0
13-04 02:40:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234149376.0,495378432.0,1814118400.0,30075428864.0,3088.0,2720.0
13-04 02:40:20,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234145280.0,495378432.0,1814122496.0,30075428864.0,3822.0,2511.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234141184.0,495378432.0,1814126592.0,30075428864.0,2671.0,3393.0
13-04 02:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234141184.0,495378432.0,1814126592.0,30075428864.0,1981.0,2131.0
13-04 02:40:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234141184.0,495378432.0,1814126592.0,30075428864.0,3807.0,2456.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234137088.0,495378432.0,1814130688.0,30075428864.0,5175.0,4555.0
13-04 02:40:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234120704.0,495378432.0,1814147072.0,30075428864.0,279.0,392.0
13-04 02:40:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234120704.0,495378432.0,1814147072.0,30075428864.0,9326.0,7009.0
13-04 02:40:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234116608.0,495378432.0,1814151168.0,30075428864.0,3662.0,2270.0
13-04 02:40:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,110592.0,0.0,2.0,1234116608.0,495378432.0,1814151168.0,30075428864.0,2246.0,2325.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234112512.0,495378432.0,1814155264.0,30075428864.0,4356.0,3465.0
13-04 02:40:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234108416.0,495378432.0,1814159360.0,30075428864.0,1389.0,1036.0
13-04 02:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1234108416.0,495378432.0,1814159360.0,30075428864.0,2200.0,2517.0
13-04 02:40:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1234108416.0,495378432.0,1814159360.0,30075428864.0,2597.0,1709.0
13-04 02:40:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234104320.0,495378432.0,1814163456.0,30075428864.0,4060.0,3226.0
13-04 02:40:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234104320.0,495378432.0,1814163456.0,30075428864.0,9201.0,10063.0
13-04 02:40:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234100224.0,495378432.0,1814167552.0,30075428864.0,9124.0,10006.0
13-04 02:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234096128.0,495378432.0,1814171648.0,30075428864.0,7816.0,9134.0
13-04 02:40:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234092032.0,495378432.0,1814175744.0,30075428864.0,8146.0,9433.0
13-04 02:40:38,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234087936.0,495378432.0,1814179840.0,30075428864.0,4576.0,7001.0
13-04 02:40:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234083840.0,495378432.0,1814183936.0,30075428864.0,5493.0,8274.0
13-04 02:40:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234079744.0,495378432.0,1814188032.0,30075428864.0,8578.0,8937.0
13-04 02:40:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234075648.0,495378432.0,1814192128.0,30075428864.0,7371.0,8249.0
13-04 02:40:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234075648.0,495378432.0,1814192128.0,30075428864.0,7057.0,8817.0
13-04 02:40:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1234071552.0,495378432.0,1814196224.0,30075428864.0,10705.0,10591.0
13-04 02:40:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234067456.0,495378432.0,1814200320.0,30075428864.0,2084.0,2157.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234063360.0,495378432.0,1814204416.0,30075428864.0,2619.0,1764.0
13-04 02:40:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234063360.0,495378432.0,1814204416.0,30075428864.0,2186.0,2252.0
13-04 02:40:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1234059264.0,495378432.0,1814208512.0,30075428864.0,3273.0,3427.0
13-04 02:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1234059264.0,495378432.0,1814208512.0,30075428864.0,1491.0,1097.0
13-04 02:40:49,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1234059264.0,495378432.0,1814208512.0,30075428864.0,7211.0,4325.0
13-04 02:40:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234055168.0,495378432.0,1814212608.0,30075428864.0,3149.0,2719.0
13-04 02:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234051072.0,495378432.0,1814216704.0,30075428864.0,2694.0,1876.0
13-04 02:40:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234051072.0,495378432.0,1814216704.0,30075428864.0,4420.0,3532.0
13-04 02:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234046976.0,495378432.0,1814220800.0,30075428864.0,5849.0,4954.0
13-04 02:40:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234042880.0,495378432.0,1814224896.0,30075428864.0,321.0,475.0
13-04 02:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234042880.0,495378432.0,1814224896.0,30075428864.0,1429.0,1055.0
13-04 02:40:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234042880.0,495378432.0,1814224896.0,30075428864.0,2246.0,2359.0
13-04 02:40:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234042880.0,495378432.0,1814224896.0,30075428864.0,5871.0,3578.0
13-04 02:40:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234038784.0,495378432.0,1814228992.0,30075428864.0,4935.0,3017.0
13-04 02:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234034688.0,495378432.0,1814233088.0,30075428864.0,2599.0,1709.0
13-04 02:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234034688.0,495378432.0,1814233088.0,30075428864.0,2731.0,3400.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234030592.0,495378432.0,1814237184.0,30075428864.0,5525.0,4120.0
13-04 02:41:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234030592.0,495378432.0,1814237184.0,30075428864.0,1328.0,962.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,6.0,1234026496.0,495378432.0,1814241280.0,30075428864.0,3204.0,3288.0
13-04 02:41:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234026496.0,495378432.0,1814241280.0,30075428864.0,1764.0,1952.0
13-04 02:41:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234026496.0,495378432.0,1814241280.0,30075428864.0,10396.0,6081.0
13-04 02:41:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234018304.0,495378432.0,1814249472.0,30075428864.0,2765.0,2579.0
13-04 02:41:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234018304.0,495378432.0,1814249472.0,30075428864.0,5309.0,4073.0
13-04 02:41:08,0.083,0.083,99.584,0.250,0.0,0.0,0.0,57344.0,0.0,6.0,1234014208.0,495378432.0,1814253568.0,30075428864.0,7107.0,5369.0
13-04 02:41:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234010112.0,495378432.0,1814257664.0,30075428864.0,1828.0,1628.0
13-04 02:41:10,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234010112.0,495378432.0,1814257664.0,30075428864.0,3347.0,2064.0
13-04 02:41:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234006016.0,495378432.0,1814261760.0,30075428864.0,1111.0,849.0
13-04 02:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234006016.0,495378432.0,1814261760.0,30075428864.0,3316.0,2157.0
13-04 02:41:13,3.091,1.003,95.906,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1236131840.0,495378432.0,1814265856.0,30073298944.0,16054.0,13750.0
13-04 02:41:14,0.668,0.083,99.082,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235070976.0,495378432.0,1814269952.0,30074355712.0,4929.0,3059.0
13-04 02:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235066880.0,495378432.0,1814274048.0,30074355712.0,2182.0,2359.0
13-04 02:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1235066880.0,495378432.0,1814274048.0,30074355712.0,6966.0,6360.0
13-04 02:41:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235042304.0,495378432.0,1814298624.0,30074355712.0,1431.0,1055.0
13-04 02:41:18,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1235042304.0,495378432.0,1814298624.0,30074355712.0,1530.0,1148.0
13-04 02:41:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235042304.0,495378432.0,1814298624.0,30074355712.0,2560.0,1690.0
13-04 02:41:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235042304.0,495378432.0,1814298624.0,30074355712.0,3666.0,2270.0
13-04 02:41:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235038208.0,495378432.0,1814302720.0,30074355712.0,4525.0,3559.0
13-04 02:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235038208.0,495378432.0,1814302720.0,30074355712.0,2433.0,1616.0
13-04 02:41:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1235030016.0,495378432.0,1814310912.0,30074355712.0,6859.0,4933.0
13-04 02:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235030016.0,495378432.0,1814310912.0,30074355712.0,3149.0,2719.0
13-04 02:41:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235030016.0,495378432.0,1814310912.0,30074355712.0,1077.0,1736.0
13-04 02:41:26,0.083,0.083,99.583,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1235030016.0,495378432.0,1814310912.0,30074355712.0,6477.0,5820.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235013632.0,495378432.0,1814327296.0,30074355712.0,363.0,494.0
13-04 02:41:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235013632.0,495378432.0,1814327296.0,30074355712.0,5034.0,3184.0
13-04 02:41:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235005440.0,495378432.0,1814335488.0,30074355712.0,6142.0,5261.0
13-04 02:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235132416.0,495378432.0,1814335488.0,30074228736.0,1431.0,1055.0
13-04 02:41:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235132416.0,495378432.0,1814335488.0,30074228736.0,2715.0,1937.0
13-04 02:41:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235128320.0,495378432.0,1814339584.0,30074228736.0,4346.0,3605.0
13-04 02:41:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235124224.0,495378432.0,1814343680.0,30074228736.0,4079.0,3175.0
13-04 02:41:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235124224.0,495378432.0,1814343680.0,30074228736.0,6956.0,8793.0
13-04 02:41:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235120128.0,495378432.0,1814347776.0,30074228736.0,6304.0,7621.0
13-04 02:41:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235120128.0,495378432.0,1814347776.0,30074228736.0,10012.0,11253.0
13-04 02:41:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235111936.0,495378432.0,1814355968.0,30074228736.0,4085.0,6504.0
13-04 02:41:38,0.083,0.0,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,7.0,1235107840.0,495378432.0,1814360064.0,30074228736.0,9995.0,10224.0
13-04 02:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1235107840.0,495378432.0,1814360064.0,30074228736.0,5134.0,6960.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235103744.0,495378432.0,1814364160.0,30074228736.0,6956.0,8866.0
13-04 02:41:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235099648.0,495378432.0,1814368256.0,30074228736.0,6364.0,7771.0
13-04 02:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235099648.0,495378432.0,1814368256.0,30074228736.0,6360.0,7928.0
13-04 02:41:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1235095552.0,495378432.0,1814372352.0,30074228736.0,9673.0,11691.0
13-04 02:41:44,0.0,0.167,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1235087360.0,495378432.0,1814380544.0,30074228736.0,4358.0,3467.0
13-04 02:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235087360.0,495378432.0,1814380544.0,30074228736.0,3830.0,2437.0
13-04 02:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235087360.0,495378432.0,1814380544.0,30074228736.0,1430.0,1055.0
13-04 02:41:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235083264.0,495378432.0,1814384640.0,30074228736.0,3666.0,2270.0
13-04 02:41:48,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235083264.0,495378432.0,1814384640.0,30074228736.0,2120.0,2318.0
13-04 02:41:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235083264.0,495378432.0,1814384640.0,30074228736.0,3821.0,2479.0
13-04 02:41:50,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235079168.0,495378432.0,1814388736.0,30074228736.0,1388.0,1004.0
13-04 02:41:51,0.166,0.166,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235079168.0,495378432.0,1814388736.0,30074228736.0,8053.0,6136.0
13-04 02:41:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235070976.0,495378432.0,1814396928.0,30074228736.0,2808.0,3458.0
13-04 02:41:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235070976.0,495378432.0,1814396928.0,30074228736.0,2601.0,1709.0
13-04 02:41:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1235066880.0,495378432.0,1814401024.0,30074228736.0,2558.0,1658.0
13-04 02:41:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235066880.0,495378432.0,1814401024.0,30074228736.0,3255.0,2878.0
13-04 02:41:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235066880.0,495378432.0,1814401024.0,30074228736.0,5126.0,3786.0
13-04 02:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235062784.0,495378432.0,1814405120.0,30074228736.0,2695.0,1844.0
13-04 02:41:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1235062784.0,495378432.0,1814405120.0,30074228736.0,2042.0,2205.0
13-04 02:41:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235062784.0,495378432.0,1814405120.0,30074228736.0,7205.0,4325.0
13-04 02:42:00,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235054592.0,495378432.0,1814413312.0,30074228736.0,3098.0,3326.0
13-04 02:42:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235054592.0,495378432.0,1814413312.0,30074228736.0,1341.0,401.0
13-04 02:42:02,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235054592.0,495378432.0,1814413312.0,30074228736.0,6520.0,3787.0
13-04 02:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235050496.0,495378432.0,1814417408.0,30074228736.0,4203.0,3175.0
13-04 02:42:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235050496.0,495378432.0,1814417408.0,30074228736.0,2760.0,2578.0
13-04 02:42:05,1.001,0.417,98.582,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1252810752.0,495378432.0,1814417408.0,30056468480.0,10290.0,6722.0
13-04 02:42:06,2.583,0.583,96.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1247244288.0,495378432.0,1814466560.0,30061985792.0,20758.0,19101.0
13-04 02:42:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245782016.0,495378432.0,1814470656.0,30063443968.0,6434.0,4633.0
13-04 02:42:08,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1245782016.0,495378432.0,1814470656.0,30063443968.0,5954.0,5242.0
13-04 02:42:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1245782016.0,495378432.0,1814470656.0,30063443968.0,2044.0,1410.0
13-04 02:42:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1245904896.0,495378432.0,1814474752.0,30063316992.0,4674.0,2885.0
13-04 02:42:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245904896.0,495378432.0,1814474752.0,30063316992.0,3375.0,2157.0
13-04 02:42:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245900800.0,495378432.0,1814478848.0,30063316992.0,3994.0,3232.0
13-04 02:42:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1245900800.0,495378432.0,1814478848.0,30063316992.0,2923.0,2216.0
13-04 02:42:14,0.166,0.166,99.418,0.250,0.0,0.0,0.0,102400.0,0.0,4.0,1245896704.0,495378432.0,1814482944.0,30063316992.0,4644.0,3698.0
13-04 02:42:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1245888512.0,495378432.0,1814491136.0,30063316992.0,3765.0,2363.0
13-04 02:42:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1245872128.0,495378432.0,1814507520.0,30063316992.0,6343.0,5202.0
13-04 02:42:17,3.0,0.583,96.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292091392.0,495378432.0,1814507520.0,30017097728.0,109428.0,102676.0
13-04 02:42:18,26.522,2.335,70.892,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1607962624.0,495378432.0,1814511616.0,29701222400.0,1188720.0,1080948.0
13-04 02:42:19,33.333,0.083,66.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649098752.0,495378432.0,1814515712.0,29660082176.0,5685.0,4278.0
13-04 02:42:20,8.870,0.251,90.711,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1668018176.0,495378432.0,1814515712.0,29641162752.0,237940.0,120958.0
13-04 02:42:21,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1674993664.0,495378432.0,1814523904.0,29634179072.0,389292.0,159736.0
13-04 02:42:22,2.170,0.083,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1692643328.0,495378432.0,1814523904.0,29616529408.0,394696.0,160227.0
13-04 02:42:23,2.0,0.417,97.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1720573952.0,495378432.0,1814528000.0,29588594688.0,388676.0,160330.0
13-04 02:42:24,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722822656.0,495378432.0,1814532096.0,29586341888.0,400462.0,162045.0
13-04 02:42:25,1.920,0.167,97.830,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1740369920.0,495378432.0,1814540288.0,29568786432.0,395230.0,160019.0
13-04 02:42:26,2.339,0.251,97.327,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1766645760.0,495378432.0,1814548480.0,29542502400.0,410268.0,161262.0
13-04 02:42:27,1.419,0.167,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1767911424.0,495378432.0,1814552576.0,29541232640.0,382819.0,160501.0
13-04 02:42:28,2.924,0.084,96.992,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1612607488.0,495378432.0,1814556672.0,29696532480.0,401685.0,160620.0
13-04 02:42:29,2.592,0.167,97.241,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1609326592.0,495378432.0,1814556672.0,29699813376.0,401691.0,160625.0
13-04 02:42:30,2.329,0.166,97.338,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1613737984.0,495378432.0,1814564864.0,29695393792.0,380793.0,160007.0
13-04 02:42:31,1.832,0.083,98.085,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1617178624.0,495378432.0,1814564864.0,29691953152.0,393706.0,159515.0
13-04 02:42:32,1.337,0.334,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625300992.0,495378432.0,1814568960.0,29683826688.0,389594.0,157442.0
13-04 02:42:33,2.163,0.250,97.587,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1634824192.0,495378432.0,1814568960.0,29674303488.0,402060.0,160855.0
13-04 02:42:34,2.002,0.083,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1637793792.0,495378432.0,1814581248.0,29671321600.0,400519.0,166531.0
13-04 02:42:35,1.504,0.167,98.162,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1643438080.0,495378432.0,1814589440.0,29665669120.0,403037.0,168725.0
13-04 02:42:36,1.665,0.250,98.085,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1644580864.0,495378432.0,1814589440.0,29664526336.0,402600.0,165317.0
13-04 02:42:37,2.500,0.167,97.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647747072.0,495378432.0,1814597632.0,29661351936.0,388801.0,163889.0
13-04 02:42:38,1.998,0.167,97.835,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1655193600.0,495378432.0,1814597632.0,29653905408.0,359223.0,164983.0
13-04 02:42:39,1.833,0.167,98.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1660813312.0,495378432.0,1814609920.0,29648273408.0,443106.0,172665.0
13-04 02:42:40,1.254,0.084,98.411,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1675288576.0,495378432.0,1814609920.0,29633798144.0,396723.0,164506.0
13-04 02:42:41,1.912,0.333,97.756,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1679347712.0,495378432.0,1814614016.0,29629734912.0,401842.0,167954.0
13-04 02:42:42,1.995,0.249,97.672,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1682636800.0,495378432.0,1814626304.0,29626433536.0,393032.0,163688.0
13-04 02:42:43,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1683271680.0,495378432.0,1814626304.0,29625798656.0,415562.0,168047.0
13-04 02:42:44,2.089,0.084,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1684025344.0,495378432.0,1814634496.0,29625036800.0,387888.0,158965.0
13-04 02:42:45,1.504,0.251,98.162,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1684398080.0,495378432.0,1814642688.0,29624655872.0,392598.0,159329.0
13-04 02:42:46,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1685155840.0,495378432.0,1814646784.0,29623894016.0,378775.0,157607.0
13-04 02:42:47,1.419,0.250,98.247,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1685663744.0,495378432.0,1814646784.0,29623386112.0,403283.0,162168.0
13-04 02:42:48,2.415,0.083,97.502,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1688576000.0,495378432.0,1814654976.0,29620465664.0,358582.0,157840.0
13-04 02:42:49,1.917,0.167,97.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1690927104.0,495378432.0,1814654976.0,29618114560.0,431488.0,164956.0
13-04 02:42:50,1.668,0.083,98.082,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1699868672.0,495378432.0,1814663168.0,29609164800.0,399585.0,161005.0
13-04 02:42:51,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1712435200.0,495378432.0,1814667264.0,29596594176.0,398284.0,161386.0
13-04 02:42:52,1.417,0.333,98.250,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1719418880.0,495378432.0,1814667264.0,29589610496.0,384169.0,158708.0
13-04 02:42:53,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1726267392.0,495378432.0,1814675456.0,29582753792.0,402337.0,161994.0
13-04 02:42:54,1.420,0.334,98.246,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1738457088.0,495378432.0,1814675456.0,29570564096.0,410053.0,164159.0
13-04 02:42:55,1.667,0.333,97.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1750253568.0,495378432.0,1814687744.0,29558755328.0,393923.0,159760.0
13-04 02:42:56,1.744,0.249,97.924,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1755078656.0,495378432.0,1814687744.0,29553930240.0,386021.0,158600.0
13-04 02:42:57,1.669,0.250,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1757741056.0,495378432.0,1814691840.0,29551263744.0,390320.0,157798.0
13-04 02:42:58,1.337,0.167,98.496,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1758715904.0,495378432.0,1814700032.0,29550280704.0,407155.0,160975.0
13-04 02:42:59,1.913,0.333,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1760018432.0,495378432.0,1814700032.0,29548978176.0,383370.0,158094.0
13-04 02:43:00,2.087,0.083,97.663,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1760649216.0,495382528.0,1814700032.0,29548343296.0,394280.0,158621.0
13-04 02:43:01,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1760645120.0,495382528.0,1814704128.0,29548343296.0,395183.0,159999.0
13-04 02:43:02,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1760886784.0,495382528.0,1814716416.0,29548089344.0,395038.0,160486.0
13-04 02:43:03,1.906,0.580,97.514,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1764438016.0,495382528.0,1814720512.0,29544534016.0,403043.0,164421.0
13-04 02:43:04,1.663,0.499,97.839,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1766211584.0,495382528.0,1814724608.0,29542756352.0,391507.0,158771.0
13-04 02:43:05,1.174,0.084,98.575,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1766719488.0,495382528.0,1814724608.0,29542248448.0,392511.0,158987.0
13-04 02:43:06,2.579,0.166,97.255,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1770774528.0,495382528.0,1814732800.0,29538185216.0,407036.0,160656.0
13-04 02:43:07,1.166,0.250,98.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1772167168.0,495382528.0,1814736896.0,29536788480.0,383334.0,160469.0
13-04 02:43:08,1.414,0.416,98.170,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,1773436928.0,495382528.0,1814736896.0,29535518720.0,357139.0,156101.0
13-04 02:43:09,1.083,0.250,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774096384.0,495382528.0,1814745088.0,29534851072.0,441147.0,170047.0
13-04 02:43:10,1.413,0.416,97.922,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1774063616.0,495382528.0,1814745088.0,29534883840.0,400894.0,162943.0
13-04 02:43:11,1.749,0.250,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1774051328.0,495382528.0,1814757376.0,29534883840.0,402824.0,161633.0
13-04 02:43:12,1.089,0.168,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774010368.0,495382528.0,1814765568.0,29534916608.0,391373.0,160567.0
13-04 02:43:13,1.420,0.084,98.496,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1774424064.0,495382528.0,1814765568.0,29534502912.0,394909.0,159754.0
13-04 02:43:14,2.588,0.250,97.162,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1776832512.0,495382528.0,1814769664.0,29532090368.0,392626.0,158230.0
13-04 02:43:15,1.087,0.167,98.579,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1739276288.0,495382528.0,1814773760.0,29569642496.0,387262.0,158957.0
13-04 02:43:16,1.997,0.083,97.920,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1738858496.0,495382528.0,1814777856.0,29570056192.0,395272.0,160021.0
13-04 02:43:17,1.423,0.084,98.494,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1740627968.0,495382528.0,1814786048.0,29568278528.0,413645.0,164545.0
13-04 02:43:18,1.749,0.250,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1741258752.0,495382528.0,1814790144.0,29567643648.0,342338.0,154823.0
13-04 02:43:19,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1743323136.0,495382528.0,1814790144.0,29565579264.0,445886.0,169598.0
13-04 02:43:20,1.338,0.251,98.328,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1746931712.0,495382528.0,1814798336.0,29561962496.0,374981.0,155832.0
13-04 02:43:21,1.503,0.250,98.247,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1749884928.0,495382528.0,1814798336.0,29559009280.0,407410.0,162426.0
13-04 02:43:22,1.415,0.250,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1750634496.0,495382528.0,1814810624.0,29558247424.0,374654.0,159063.0
13-04 02:43:23,1.589,0.084,98.328,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1751298048.0,495382528.0,1814814720.0,29557579776.0,395337.0,160550.0
13-04 02:43:24,1.421,0.251,98.328,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1752567808.0,495382528.0,1814814720.0,29556310016.0,418063.0,163821.0
13-04 02:43:25,1.750,0.250,97.750,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1758748672.0,495382528.0,1814822912.0,29550120960.0,387038.0,157379.0
13-04 02:43:26,1.170,0.084,98.747,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1759256576.0,495382528.0,1814822912.0,29549613056.0,398654.0,161809.0
13-04 02:43:27,1.172,0.167,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1763692544.0,495382528.0,1814831104.0,29545168896.0,395738.0,160302.0
13-04 02:43:28,1.252,0.250,98.497,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1764454400.0,495382528.0,1814831104.0,29544407040.0,403878.0,165995.0
13-04 02:43:29,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1764458496.0,495382528.0,1814859776.0,29544374272.0,394627.0,159823.0
13-04 02:43:30,1.253,0.251,98.329,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1764933632.0,495382528.0,1814859776.0,29543899136.0,403551.0,159845.0
13-04 02:43:31,1.503,0.083,98.414,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1765027840.0,495382528.0,1814859776.0,29543804928.0,406261.0,161907.0
13-04 02:43:32,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1765552128.0,495382528.0,1814872064.0,29543268352.0,498207.0,310438.0
13-04 02:43:33,2.498,0.250,97.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1685737472.0,495382528.0,1814872064.0,29623083008.0,396172.0,159740.0
13-04 02:43:34,2.165,0.250,97.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1684770816.0,495382528.0,1814876160.0,29624045568.0,386790.0,164483.0
13-04 02:43:35,2.337,0.334,97.078,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1647534080.0,495382528.0,1814876160.0,29661282304.0,398242.0,166398.0
13-04 02:43:36,2.0,0.083,97.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645764608.0,495382528.0,1814888448.0,29663039488.0,394722.0,165259.0
13-04 02:43:37,1.421,0.167,98.411,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1654153216.0,495382528.0,1814896640.0,29654642688.0,401529.0,167761.0
13-04 02:43:38,1.336,0.083,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1661771776.0,495382528.0,1814896640.0,29647024128.0,357181.0,162102.0
13-04 02:43:39,1.503,0.167,98.331,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1665609728.0,495382528.0,1814900736.0,29643182080.0,433745.0,173007.0
13-04 02:43:40,1.754,0.167,97.995,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1673568256.0,495382528.0,1814908928.0,29635215360.0,407793.0,166888.0
13-04 02:43:41,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1680134144.0,495382528.0,1814913024.0,29628645376.0,397898.0,166359.0
13-04 02:43:42,1.420,0.251,98.329,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1685999616.0,495382528.0,1814921216.0,29622771712.0,400272.0,166550.0
13-04 02:43:43,2.005,0.167,97.828,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,1687805952.0,495382528.0,1814925312.0,29620961280.0,405140.0,169391.0
13-04 02:43:44,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1691959296.0,495382528.0,1814929408.0,29616803840.0,402279.0,162731.0
13-04 02:43:45,1.912,0.249,97.589,0.249,0.0,0.0,0.0,28672.0,0.0,3.0,1696874496.0,495382528.0,1814933504.0,29611884544.0,384100.0,158384.0
13-04 02:43:46,1.414,0.582,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1707565056.0,495382528.0,1814941696.0,29601185792.0,389166.0,159987.0
13-04 02:43:47,1.419,0.167,98.414,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1711718400.0,495382528.0,1814945792.0,29597028352.0,400129.0,160123.0
13-04 02:43:48,1.581,0.333,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716187136.0,495382528.0,1814953984.0,29592551424.0,371304.0,158194.0
13-04 02:43:49,1.420,0.084,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1716854784.0,495382528.0,1814953984.0,29591883776.0,397901.0,162681.0
13-04 02:43:50,1.503,0.167,98.164,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1718050816.0,495382528.0,1814962176.0,29590679552.0,412513.0,161469.0
13-04 02:43:51,1.920,0.083,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1718972416.0,495382528.0,1814962176.0,29589757952.0,400640.0,160686.0
13-04 02:43:52,1.583,0.250,98.167,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1720233984.0,495382528.0,1814970368.0,29588488192.0,391372.0,160533.0
13-04 02:43:53,2.250,0.250,97.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1721376768.0,495382528.0,1814970368.0,29587345408.0,401099.0,161631.0
13-04 02:43:54,1.836,0.0,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1722257408.0,495382528.0,1814978560.0,29586456576.0,378675.0,158488.0
13-04 02:43:55,1.833,0.167,97.917,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1722933248.0,495382528.0,1814982656.0,29585776640.0,381631.0,159463.0
13-04 02:43:56,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1727209472.0,495382528.0,1814986752.0,29581496320.0,426903.0,165855.0
13-04 02:43:57,1.417,0.333,98.250,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1734316032.0,495382528.0,1814990848.0,29574385664.0,353021.0,157170.0
13-04 02:43:58,1.751,0.167,98.082,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1742675968.0,495382528.0,1815011328.0,29566005248.0,434253.0,165414.0
13-04 02:43:59,1.255,0.084,98.577,0.0,0.0,0.084,0.0,114688.0,0.0,1.0,1749401600.0,495382528.0,1815015424.0,29559275520.0,393328.0,159442.0
13-04 02:44:00,1.579,0.416,97.672,0.249,0.0,0.083,0.0,32768.0,0.0,3.0,1755746304.0,495382528.0,1815019520.0,29552926720.0,398180.0,161922.0
13-04 02:44:01,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1764630528.0,495382528.0,1815023616.0,29544038400.0,396615.0,159308.0
13-04 02:44:02,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1770848256.0,495382528.0,1815027712.0,29537816576.0,394121.0,158936.0
13-04 02:44:03,1.583,0.250,98.167,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1775165440.0,495382528.0,1815027712.0,29533499392.0,267681.0,147125.0
13-04 02:44:04,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1775538176.0,495382528.0,1815035904.0,29533118464.0,414870.0,167596.0
13-04 02:44:05,1.501,0.250,98.082,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1776459776.0,495382528.0,1815035904.0,29532196864.0,523250.0,178981.0
13-04 02:44:06,1.170,0.334,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1778196480.0,495382528.0,1815044096.0,29530451968.0,382660.0,158878.0
13-04 02:44:07,1.336,0.250,98.414,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1779208192.0,495382528.0,1815048192.0,29529436160.0,258411.0,148279.0
13-04 02:44:08,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1779433472.0,495382528.0,1815068672.0,29529190400.0,413536.0,166733.0
13-04 02:44:09,1.419,0.167,98.414,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1781493760.0,495382528.0,1815072768.0,29527126016.0,453109.0,174345.0
13-04 02:44:10,1.586,0.167,98.080,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1783746560.0,495382528.0,1815072768.0,29524873216.0,412033.0,162577.0
13-04 02:44:11,1.421,0.251,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1785389056.0,495382528.0,1815080960.0,29523222528.0,382460.0,159951.0
13-04 02:44:12,1.582,0.250,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786146816.0,495382528.0,1815085056.0,29522460672.0,389920.0,160566.0
13-04 02:44:13,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787285504.0,495382528.0,1815089152.0,29521317888.0,445710.0,165533.0
13-04 02:44:14,1.171,0.084,98.746,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1789440000.0,495382528.0,1815093248.0,29519159296.0,379037.0,160855.0
13-04 02:44:15,1.085,0.334,98.497,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1790070784.0,495382528.0,1815097344.0,29518524416.0,396238.0,159462.0
13-04 02:44:16,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1790058496.0,495382528.0,1815109632.0,29518524416.0,405766.0,161504.0
13-04 02:44:17,1.418,0.167,98.415,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1790025728.0,495382528.0,1815109632.0,29518557184.0,382789.0,159925.0
13-04 02:44:18,1.836,0.0,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1750290432.0,495382528.0,1815117824.0,29558284288.0,407923.0,161228.0
13-04 02:44:19,1.499,0.250,98.168,0.0,0.0,0.083,0.0,102400.0,0.0,4.0,1749733376.0,495382528.0,1815121920.0,29558837248.0,398852.0,159318.0
13-04 02:44:20,1.577,0.249,97.842,0.332,0.0,0.0,0.0,28672.0,0.0,3.0,1751703552.0,495382528.0,1815126016.0,29556862976.0,393355.0,162429.0
13-04 02:44:21,1.830,0.333,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714388992.0,495382528.0,1815130112.0,29594173440.0,414183.0,163303.0
13-04 02:44:22,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716932608.0,495382528.0,1815134208.0,29591625728.0,413043.0,162786.0
13-04 02:44:23,1.334,0.250,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1718427648.0,495382528.0,1815134208.0,29590130688.0,375547.0,158570.0
13-04 02:44:24,1.419,0.0,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1721839616.0,495382528.0,1815142400.0,29586710528.0,408720.0,161509.0
13-04 02:44:25,1.665,0.167,98.002,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1721970688.0,495382528.0,1815146496.0,29586575360.0,401165.0,160638.0
13-04 02:44:26,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1726029824.0,495382528.0,1815150592.0,29582512128.0,390190.0,159763.0
13-04 02:44:27,1.503,0.083,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1728692224.0,495382528.0,1815154688.0,29579845632.0,365281.0,156190.0
13-04 02:44:28,1.424,0.251,98.325,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1730211840.0,495382528.0,1815158784.0,29578321920.0,424806.0,165938.0
13-04 02:44:29,1.419,0.167,98.414,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1734266880.0,495382528.0,1815166976.0,29574258688.0,402468.0,163027.0
13-04 02:44:30,1.671,0.084,98.079,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,1737560064.0,495382528.0,1815175168.0,29570957312.0,396833.0,159883.0
13-04 02:44:31,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1742036992.0,495382528.0,1815175168.0,29566480384.0,383319.0,159009.0
13-04 02:44:32,1.504,0.084,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1746812928.0,495382528.0,1815175168.0,29561704448.0,401743.0,160651.0
13-04 02:44:33,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1750032384.0,495382528.0,1815179264.0,29558480896.0,386679.0,160813.0
13-04 02:44:34,1.826,0.332,97.759,0.0,0.0,0.083,0.0,86016.0,0.0,1.0,1753927680.0,495382528.0,1815187456.0,29554577408.0,379408.0,164697.0
13-04 02:44:35,1.418,0.167,98.082,0.250,0.0,0.083,0.0,40960.0,0.0,5.0,1754558464.0,495382528.0,1815191552.0,29553942528.0,405685.0,167263.0
13-04 02:44:36,1.665,0.250,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1754554368.0,495382528.0,1815195648.0,29553942528.0,406843.0,169288.0
13-04 02:44:37,1.665,0.250,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1754800128.0,495382528.0,1815203840.0,29553688576.0,365910.0,162397.0
13-04 02:44:38,1.836,0.167,97.913,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1714274304.0,495382528.0,1815207936.0,29594210304.0,418188.0,172542.0
13-04 02:44:39,2.089,0.084,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716539392.0,495382528.0,1815228416.0,29591924736.0,387563.0,169041.0
13-04 02:44:40,1.170,0.167,98.496,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1718579200.0,495382528.0,1815236608.0,29589876736.0,394127.0,166144.0
13-04 02:44:41,2.080,0.166,97.754,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1678389248.0,495382528.0,1815236608.0,29630066688.0,426362.0,170515.0
13-04 02:44:42,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1687334912.0,495382528.0,1815244800.0,29621112832.0,397441.0,165264.0
13-04 02:44:43,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1693405184.0,495382528.0,1815252992.0,29615034368.0,404756.0,170907.0
13-04 02:44:44,1.171,0.251,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698705408.0,495382528.0,1815252992.0,29609734144.0,390958.0,159548.0
13-04 02:44:45,1.167,0.250,98.333,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1706475520.0,495382528.0,1815261184.0,29601955840.0,397189.0,162973.0
13-04 02:44:46,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714720768.0,495382528.0,1815269376.0,29593702400.0,392412.0,160422.0
13-04 02:44:47,1.918,0.0,98.082,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1720684544.0,495382528.0,1815273472.0,29587734528.0,400793.0,159977.0
13-04 02:44:48,1.414,0.333,98.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1726779392.0,495382528.0,1815273472.0,29581639680.0,394943.0,160272.0
13-04 02:44:49,1.997,0.333,97.671,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,1732993024.0,495382528.0,1815281664.0,29575417856.0,397911.0,164653.0
13-04 02:44:50,1.917,0.250,97.500,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1738018816.0,495382528.0,1815302144.0,29570371584.0,393945.0,158965.0
13-04 02:44:51,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1740972032.0,495382528.0,1815302144.0,29567418368.0,392098.0,158838.0
13-04 02:44:52,1.254,0.251,98.495,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1742614528.0,495382528.0,1815310336.0,29565767680.0,405308.0,163793.0
13-04 02:44:53,1.579,0.416,97.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1745911808.0,495382528.0,1815314432.0,29562466304.0,399248.0,160379.0
13-04 02:44:54,1.421,0.084,98.495,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1750495232.0,495382528.0,1815318528.0,29557878784.0,390261.0,159073.0
13-04 02:44:55,1.336,0.083,98.497,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1751859200.0,495382528.0,1815318528.0,29556514816.0,394045.0,160603.0
13-04 02:44:56,1.915,0.083,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1752645632.0,495382528.0,1815326720.0,29555720192.0,391985.0,158801.0
13-04 02:44:57,1.252,0.167,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1754304512.0,495382528.0,1815326720.0,29554061312.0,390812.0,161125.0
13-04 02:44:58,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1756073984.0,495382528.0,1815334912.0,29552283648.0,401596.0,159781.0
13-04 02:44:59,1.336,0.083,98.581,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1756196864.0,495382528.0,1815339008.0,29552156672.0,394041.0,162116.0
13-04 02:45:00,1.250,0.167,98.417,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1757495296.0,495382528.0,1815343104.0,29550854144.0,403555.0,162359.0
13-04 02:45:01,1.578,0.332,98.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1760755712.0,495382528.0,1815351296.0,29547585536.0,396896.0,162783.0
13-04 02:45:02,1.589,0.167,98.244,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1766096896.0,495382528.0,1815351296.0,29542244352.0,382793.0,158446.0
13-04 02:45:03,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1766969344.0,495382528.0,1815359488.0,29541363712.0,410594.0,164448.0
13-04 02:45:04,1.421,0.084,98.495,0.0,0.0,0.0,0.0,114688.0,0.0,2.0,1772298240.0,495382528.0,1815363584.0,29536030720.0,410610.0,161591.0
13-04 02:45:05,1.336,0.250,98.331,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,1779658752.0,495382528.0,1815367680.0,29528666112.0,373608.0,155308.0
13-04 02:45:06,1.250,0.250,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1784352768.0,495382528.0,1815371776.0,29523968000.0,391898.0,159353.0
13-04 02:45:07,1.498,0.250,98.253,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1785495552.0,495382528.0,1815371776.0,29522825216.0,407210.0,163313.0
13-04 02:45:08,1.254,0.084,98.579,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1789296640.0,495382528.0,1815379968.0,29519015936.0,399555.0,164529.0
13-04 02:45:09,0.837,0.335,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1792073728.0,495382528.0,1815396352.0,29516222464.0,289842.0,151285.0
13-04 02:45:10,1.826,0.498,97.427,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1795051520.0,495382528.0,1815404544.0,29513236480.0,505046.0,176190.0
13-04 02:45:11,1.174,0.084,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1796796416.0,495382528.0,1815404544.0,29511491584.0,395202.0,160275.0
13-04 02:45:12,0.836,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1797263360.0,495382528.0,1815412736.0,29511016448.0,385573.0,159762.0
13-04 02:45:13,1.330,0.333,98.254,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1798373376.0,495382528.0,1815412736.0,29509906432.0,406467.0,163751.0
13-04 02:45:14,1.759,0.084,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800941568.0,495382528.0,1815416832.0,29507334144.0,356356.0,156031.0
13-04 02:45:15,1.587,0.084,98.162,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1802616832.0,495382528.0,1815425024.0,29505650688.0,402692.0,160507.0
13-04 02:45:16,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1802964992.0,495382528.0,1815425024.0,29505302528.0,427355.0,164767.0
13-04 02:45:17,1.585,0.250,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1804095488.0,495382528.0,1815437312.0,29504159744.0,399305.0,164565.0
13-04 02:45:18,1.583,0.083,98.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1805488128.0,495382528.0,1815441408.0,29502763008.0,401749.0,162807.0
13-04 02:45:19,1.0,0.250,98.667,0.0,0.0,0.083,0.0,69632.0,0.0,1.0,1805991936.0,495382528.0,1815445504.0,29502255104.0,390671.0,160695.0
13-04 02:45:20,1.501,0.417,97.915,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1806114816.0,495382528.0,1815449600.0,29502128128.0,391885.0,158448.0
13-04 02:45:21,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1806204928.0,495382528.0,1815453696.0,29502033920.0,399714.0,160521.0
13-04 02:45:22,1.415,0.250,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1806360576.0,495382528.0,1815457792.0,29501874176.0,391793.0,158795.0
13-04 02:45:23,1.835,0.250,97.915,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1765052416.0,495382528.0,1815461888.0,29543178240.0,386181.0,162382.0
13-04 02:45:24,1.256,0.251,98.492,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1764626432.0,495382528.0,1815470080.0,29543596032.0,411830.0,162485.0
13-04 02:45:25,1.171,0.167,98.495,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1766318080.0,495382528.0,1815470080.0,29541904384.0,393796.0,160467.0
13-04 02:45:26,1.751,0.083,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1728397312.0,495382528.0,1815478272.0,29579816960.0,393694.0,162864.0
13-04 02:45:27,1.827,0.332,97.841,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1726337024.0,495382528.0,1815478272.0,29581877248.0,381867.0,159465.0
13-04 02:45:28,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731796992.0,495382528.0,1815486464.0,29576409088.0,417348.0,163925.0
13-04 02:45:29,1.334,0.167,98.332,0.0,0.0,0.167,0.0,24576.0,0.0,5.0,1734397952.0,495382528.0,1815486464.0,29573808128.0,395533.0,159352.0
13-04 02:45:30,1.667,0.417,97.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1735565312.0,495382528.0,1815494656.0,29572632576.0,406591.0,161343.0
13-04 02:45:31,1.252,0.250,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1738858496.0,495382528.0,1815502848.0,29569331200.0,356769.0,153411.0
13-04 02:45:32,1.750,0.167,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1743302656.0,495382528.0,1815502848.0,29564887040.0,248697.0,144964.0
13-04 02:45:33,1.833,0.167,97.917,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1744887808.0,495382528.0,1815506944.0,29563297792.0,484022.0,177132.0
13-04 02:45:34,1.503,0.334,98.080,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1747767296.0,495382528.0,1815515136.0,29560410112.0,491929.0,183247.0
13-04 02:45:35,2.161,0.166,97.423,0.249,0.0,0.0,0.0,16384.0,0.0,2.0,1751318528.0,495382528.0,1815519232.0,29556854784.0,397270.0,164336.0
13-04 02:45:36,1.579,0.333,98.088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1756999680.0,495382528.0,1815519232.0,29551173632.0,400474.0,168672.0
13-04 02:45:37,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1762263040.0,495382528.0,1815527424.0,29545902080.0,410184.0,168427.0
13-04 02:45:38,1.002,0.167,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1763364864.0,495382528.0,1815535616.0,29544792064.0,398810.0,166285.0
13-04 02:45:39,1.251,0.167,98.582,0.0,0.0,0.0,0.0,114688.0,0.0,4.0,1768955904.0,495382528.0,1815539712.0,29539196928.0,183662.0,141367.0
13-04 02:45:40,0.838,0.168,98.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1770283008.0,495382528.0,1815543808.0,29537865728.0,435828.0,120105.0
13-04 02:45:41,0.500,0.083,99.249,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1771520000.0,495382528.0,1815547904.0,29536624640.0,49390.0,130144.0
13-04 02:45:42,0.417,0.250,99.333,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1771638784.0,495382528.0,1815547904.0,29536505856.0,27474.0,43618.0
13-04 02:45:43,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1771618304.0,495382528.0,1815568384.0,29536505856.0,26418.0,43669.0
13-04 02:45:44,0.999,0.167,98.834,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1760579584.0,495382528.0,1815572480.0,29547540480.0,25158.0,36872.0
13-04 02:45:45,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1727324160.0,495382528.0,1815576576.0,29580791808.0,18811.0,32813.0
13-04 02:45:46,1.498,0.166,98.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731698688.0,495382528.0,1815576576.0,29576417280.0,206348.0,132620.0
13-04 02:45:47,3.673,0.167,95.993,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1696256000.0,495382528.0,1815584768.0,29611851776.0,1059613.0,330184.0
13-04 02:45:48,4.100,0.084,95.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1704660992.0,495382528.0,1815597056.0,29603434496.0,1321195.0,362202.0
13-04 02:45:49,3.817,0.249,95.934,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1713127424.0,495382528.0,1815601152.0,29594963968.0,1001620.0,337179.0
13-04 02:45:50,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1734565888.0,495382528.0,1815605248.0,29573521408.0,1386566.0,356597.0
13-04 02:45:51,3.177,0.167,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1750016000.0,495382528.0,1815617536.0,29558059008.0,1319873.0,354301.0
13-04 02:45:52,2.998,0.250,96.586,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,1762201600.0,495382528.0,1815621632.0,29545869312.0,1310925.0,359114.0
13-04 02:45:53,2.845,0.335,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1764597760.0,495382528.0,1815633920.0,29543460864.0,1270729.0,359037.0
13-04 02:45:54,3.161,0.250,96.589,0.0,0.0,0.0,0.0,114688.0,0.0,3.0,1771954176.0,495382528.0,1815646208.0,29536092160.0,1222754.0,350682.0
13-04 02:45:55,3.509,0.167,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1778266112.0,495382528.0,1815650304.0,29529776128.0,1398755.0,365608.0
13-04 02:45:56,2.843,0.167,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1794289664.0,495382528.0,1815658496.0,29513744384.0,1189588.0,350809.0
13-04 02:45:57,2.671,0.167,96.828,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1799045120.0,495382528.0,1815666688.0,29508980736.0,1062765.0,345584.0
13-04 02:45:58,3.339,0.250,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1804341248.0,495382528.0,1815670784.0,29503680512.0,1549701.0,385033.0
13-04 02:45:59,3.583,0.250,96.167,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1806835712.0,495382528.0,1815683072.0,29501173760.0,1291435.0,358013.0
13-04 02:46:00,3.096,0.167,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809526784.0,495382528.0,1815687168.0,29498478592.0,1340414.0,363258.0
13-04 02:46:01,3.250,0.167,96.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1812983808.0,495382528.0,1815699456.0,29495009280.0,1372110.0,365551.0
13-04 02:46:02,2.673,0.251,96.909,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1814024192.0,495382528.0,1815707648.0,29493960704.0,1377808.0,365362.0
13-04 02:46:03,3.728,0.249,95.940,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1816334336.0,495382528.0,1815715840.0,29491642368.0,1311961.0,361000.0
13-04 02:46:04,2.331,0.500,97.169,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1817055232.0,495382528.0,1815724032.0,29490913280.0,753338.0,325154.0
13-04 02:46:05,2.757,0.084,96.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1817874432.0,495382528.0,1815732224.0,29490085888.0,1423353.0,383430.0
13-04 02:46:06,2.833,0.417,96.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1820090368.0,495382528.0,1815736320.0,29487865856.0,1444683.0,387485.0
13-04 02:46:07,2.757,0.167,96.825,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1821888512.0,495382528.0,1815748608.0,29486055424.0,1380922.0,376953.0
13-04 02:46:08,2.926,0.084,96.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1823756288.0,495382528.0,1815752704.0,29484183552.0,1552887.0,378783.0
13-04 02:46:09,2.673,0.084,97.160,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,1825386496.0,495382528.0,1815764992.0,29482541056.0,1113406.0,349751.0
13-04 02:46:10,2.590,0.334,96.909,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,1825153024.0,495382528.0,1815773184.0,29482766336.0,1417042.0,370900.0
13-04 02:46:11,2.831,0.167,96.836,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1824833536.0,495382528.0,1815777280.0,29483081728.0,1300424.0,369127.0
13-04 02:46:12,2.504,0.167,97.162,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1825370112.0,495382528.0,1815789568.0,29482532864.0,1242234.0,364457.0
13-04 02:46:13,2.581,0.167,97.086,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1826758656.0,495382528.0,1815797760.0,29481136128.0,1260030.0,369312.0
13-04 02:46:14,2.926,0.084,96.990,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1828659200.0,495382528.0,1815801856.0,29479231488.0,1533839.0,382305.0
13-04 02:46:15,3.003,0.167,96.831,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1829285888.0,495382528.0,1815810048.0,29478596608.0,1423078.0,371525.0
13-04 02:46:16,2.838,0.083,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1829928960.0,495382528.0,1815822336.0,29477941248.0,1355509.0,363003.0
13-04 02:46:17,2.331,0.416,97.002,0.167,0.0,0.083,0.0,36864.0,0.0,5.0,1830596608.0,495382528.0,1815830528.0,29477265408.0,1240499.0,359217.0
13-04 02:46:18,2.752,0.167,96.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1831346176.0,495382528.0,1815842816.0,29476503552.0,1361368.0,366969.0
13-04 02:46:19,2.905,0.415,96.598,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1832132608.0,495382528.0,1815851008.0,29475708928.0,1396949.0,365192.0
13-04 02:46:20,2.826,0.333,96.758,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1833074688.0,495382528.0,1815859200.0,29474758656.0,1351968.0,364569.0
13-04 02:46:21,2.585,0.167,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1835003904.0,495382528.0,1815867392.0,29472821248.0,1202288.0,353106.0
13-04 02:46:22,3.005,0.250,96.661,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1839529984.0,495382528.0,1815879680.0,29468282880.0,1385037.0,357609.0
13-04 02:46:23,2.254,0.167,97.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1840066560.0,495382528.0,1815883776.0,29467742208.0,1277484.0,354935.0
13-04 02:46:24,2.998,0.167,96.753,0.0,0.0,0.083,0.0,180224.0,0.0,2.0,1841967104.0,495382528.0,1815891968.0,29465833472.0,1346689.0,363145.0
13-04 02:46:25,2.667,0.250,97.083,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1842262016.0,495382528.0,1815896064.0,29465534464.0,1376654.0,365658.0
13-04 02:46:26,2.413,0.083,97.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1842421760.0,495382528.0,1815908352.0,29465362432.0,1368654.0,306549.0
13-04 02:46:27,0.749,0.250,99.001,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1842253824.0,495382528.0,1815908352.0,29465530368.0,110971.0,138466.0
13-04 02:46:28,0.584,0.083,99.083,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1842319360.0,495382528.0,1815916544.0,29465456640.0,38788.0,67911.0
13-04 02:46:29,0.666,0.167,99.084,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1842319360.0,495382528.0,1815916544.0,29465456640.0,35502.0,64412.0
13-04 02:46:30,1.002,0.167,98.831,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1799749632.0,495382528.0,1815916544.0,29508026368.0,40335.0,67617.0
13-04 02:46:31,1.087,0.084,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786093568.0,495382528.0,1815920640.0,29521678336.0,36007.0,63860.0
13-04 02:46:32,4.0,1.167,94.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710821376.0,495382528.0,1815924736.0,29596946432.0,270673.0,162755.0
13-04 02:46:33,4.431,0.334,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1673875456.0,495382528.0,1815932928.0,29633884160.0,1543516.0,393558.0
13-04 02:46:34,4.104,0.168,95.561,0.168,0.0,0.0,0.0,28672.0,0.0,5.0,1688535040.0,495382528.0,1815941120.0,29619216384.0,1802527.0,420916.0
13-04 02:46:35,5.237,0.166,94.514,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1700876288.0,495382528.0,1815949312.0,29606866944.0,1893798.0,426415.0
13-04 02:46:36,4.094,0.251,95.572,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1721040896.0,495382528.0,1815973888.0,29586677760.0,1967816.0,437577.0
13-04 02:46:37,4.474,0.331,95.112,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1727139840.0,495382528.0,1815986176.0,29580566528.0,1956407.0,439956.0
13-04 02:46:38,3.846,0.418,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1732804608.0,495382528.0,1815990272.0,29574897664.0,1763654.0,423282.0
13-04 02:46:39,3.589,0.167,95.993,0.250,0.0,0.0,0.0,32768.0,0.0,6.0,1747267584.0,495382528.0,1815998464.0,29560426496.0,1096541.0,377001.0
13-04 02:46:40,2.922,0.167,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1762496512.0,495382528.0,1816006656.0,29545189376.0,175673.0,324322.0
13-04 02:46:41,3.339,0.167,96.411,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1780989952.0,495382528.0,1816018944.0,29526683648.0,778731.0,394350.0
13-04 02:46:42,3.840,0.334,95.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1797050368.0,495382528.0,1816023040.0,29510619136.0,1861522.0,489487.0
13-04 02:46:43,4.992,0.250,94.676,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1802940416.0,495382528.0,1816039424.0,29504712704.0,2323491.0,515562.0
13-04 02:46:44,4.003,0.334,95.413,0.167,0.0,0.083,0.0,118784.0,0.0,3.0,1806327808.0,495382528.0,1816047616.0,29501317120.0,1822805.0,478952.0
13-04 02:46:45,4.975,0.332,94.610,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1807147008.0,495382528.0,1816051712.0,29500493824.0,2411233.0,520440.0
13-04 02:46:46,3.264,0.251,96.402,0.0,0.0,0.084,0.0,32768.0,0.0,5.0,1807773696.0,495382528.0,1816059904.0,29499858944.0,1496859.0,444242.0
13-04 02:46:47,3.840,0.334,95.743,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1810051072.0,495382528.0,1816072192.0,29497569280.0,2736848.0,544601.0
13-04 02:46:48,2.833,0.417,96.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1811304448.0,495382528.0,1816084480.0,29496303616.0,1175325.0,433268.0
13-04 02:46:49,4.435,0.251,95.230,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,1818185728.0,495382528.0,1816088576.0,29489418240.0,2460777.0,522044.0
13-04 02:46:50,3.167,0.333,96.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1821134848.0,495382528.0,1816096768.0,29486460928.0,1309200.0,450420.0
13-04 02:46:51,3.993,0.250,95.591,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,1821822976.0,495382528.0,1816104960.0,29485764608.0,2567716.0,530685.0
13-04 02:46:52,3.167,0.333,96.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1823207424.0,495382528.0,1816117248.0,29484367872.0,1440113.0,460011.0
13-04 02:46:53,3.676,0.167,95.990,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1824600064.0,495382528.0,1816121344.0,29482971136.0,2244148.0,511881.0
13-04 02:46:54,3.500,0.167,96.0,0.167,0.0,0.167,0.0,180224.0,0.0,4.0,1826971648.0,495382528.0,1816129536.0,29480591360.0,1220200.0,432861.0
13-04 02:46:55,3.673,0.334,95.910,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1828044800.0,495382528.0,1816137728.0,29479510016.0,1972751.0,501877.0
13-04 02:46:56,3.096,0.167,96.653,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1828503552.0,495382528.0,1816162304.0,29479026688.0,2008216.0,502106.0
13-04 02:46:57,3.494,0.333,96.090,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1829736448.0,495382528.0,1816166400.0,29477789696.0,1610371.0,485465.0
13-04 02:46:58,3.339,0.501,95.910,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1830932480.0,495382528.0,1816178688.0,29476581376.0,2337785.0,527445.0
13-04 02:46:59,3.342,0.084,96.241,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,1833562112.0,495382528.0,1816182784.0,29473947648.0,1509539.0,487617.0
13-04 02:47:00,3.604,0.251,96.060,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1835229184.0,495382528.0,1816199168.0,29472264192.0,2479456.0,545464.0
13-04 02:47:01,2.926,0.251,96.739,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1836400640.0,495382528.0,1816203264.0,29471088640.0,1620095.0,487746.0
13-04 02:47:02,3.023,0.168,96.809,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1837891584.0,495382528.0,1816207360.0,29469593600.0,2522076.0,546422.0
13-04 02:47:03,4.080,0.333,95.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1839022080.0,495382528.0,1816215552.0,29468454912.0,1910707.0,494729.0
13-04 02:47:04,4.077,0.250,95.341,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,1842216960.0,495382528.0,1816227840.0,29465247744.0,1976056.0,490804.0
13-04 02:47:05,3.408,0.333,96.259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842655232.0,495382528.0,1816231936.0,29464805376.0,1708064.0,484222.0
13-04 02:47:06,2.850,0.335,96.731,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1842896896.0,495382528.0,1816244224.0,29464551424.0,2023870.0,500886.0
13-04 02:47:07,3.494,0.250,96.173,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1843400704.0,495382528.0,1816248320.0,29464043520.0,1914236.0,495988.0
13-04 02:47:08,3.846,0.334,95.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1845501952.0,495382528.0,1816260608.0,29461929984.0,2260096.0,508089.0
13-04 02:47:09,4.156,0.416,95.096,0.249,0.0,0.083,0.0,24576.0,0.0,4.0,1846956032.0,495382528.0,1816264704.0,29460471808.0,2371008.0,506812.0
13-04 02:47:10,3.239,0.498,96.096,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1847418880.0,495382528.0,1816276992.0,29459996672.0,2133889.0,488279.0
13-04 02:47:11,2.667,0.333,97.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1848299520.0,495382528.0,1816285184.0,29459107840.0,527192.0,381825.0
13-04 02:47:12,2.256,0.418,97.160,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1849724928.0,495382528.0,1816289280.0,29457678336.0,1571289.0,410476.0
13-04 02:47:13,2.504,0.334,97.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850826752.0,495382528.0,1816297472.0,29456568320.0,3236994.0,407491.0
13-04 02:47:14,0.668,0.251,99.081,0.0,0.0,0.0,0.0,94208.0,0.0,4.0,1851478016.0,495382528.0,1816297472.0,29455917056.0,403696.0,201579.0
13-04 02:47:15,1.334,0.167,98.415,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1851965440.0,495382528.0,1816301568.0,29455425536.0,56255.0,98813.0
13-04 02:47:16,2.585,1.084,96.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1837314048.0,495382528.0,1816301568.0,29470076928.0,57980.0,99142.0
13-04 02:47:17,2.912,0.666,96.423,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1712885760.0,495382528.0,1816309760.0,29594497024.0,53419.0,95673.0
13-04 02:47:18,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713016832.0,495382528.0,1816313856.0,29594361856.0,55455.0,97880.0
13-04 02:47:19,2.085,0.167,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715548160.0,495382528.0,1816313856.0,29591830528.0,155728.0,154147.0
13-04 02:47:20,4.003,0.083,95.913,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1729613824.0,495382528.0,1816326144.0,29577752576.0,1330611.0,414023.0
13-04 02:47:21,5.329,0.500,94.088,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1697091584.0,495382528.0,1816334336.0,29610266624.0,2475908.0,485795.0
13-04 02:47:22,5.096,0.251,94.486,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1713192960.0,495382528.0,1816338432.0,29594161152.0,2434820.0,484079.0
13-04 02:47:23,4.583,0.333,95.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1727717376.0,495382528.0,1816346624.0,29579628544.0,2652218.0,500966.0
13-04 02:47:24,5.439,0.251,94.310,0.0,0.0,0.0,0.0,151552.0,0.0,2.0,1734856704.0,495382528.0,1816354816.0,29572481024.0,2532675.0,497559.0
13-04 02:47:25,4.580,0.416,94.921,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1765351424.0,495382528.0,1816363008.0,29541978112.0,2592069.0,492451.0
13-04 02:47:26,3.930,0.334,95.401,0.251,0.0,0.084,0.0,36864.0,0.0,4.0,1789501440.0,495382528.0,1816371200.0,29517819904.0,2552842.0,489854.0
13-04 02:47:27,4.420,0.167,95.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1792856064.0,495382528.0,1816379392.0,29514457088.0,2399200.0,473676.0
13-04 02:47:28,3.526,0.252,96.138,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1804148736.0,495382528.0,1816387584.0,29503156224.0,2471227.0,486066.0
13-04 02:47:29,4.013,0.418,95.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1814630400.0,495382528.0,1816395776.0,29492666368.0,2554432.0,497512.0
13-04 02:47:30,3.744,0.416,95.591,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1815556096.0,495382528.0,1816403968.0,29491732480.0,2443526.0,485958.0
13-04 02:47:31,3.920,0.417,95.413,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1818898432.0,495382528.0,1816412160.0,29488381952.0,2378670.0,477181.0
13-04 02:47:32,3.673,0.334,95.826,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1821679616.0,495382528.0,1816420352.0,29485592576.0,2476390.0,500920.0
13-04 02:47:33,3.688,0.251,95.893,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1821007872.0,495382528.0,1816428544.0,29486256128.0,2287315.0,478707.0
13-04 02:47:34,3.010,0.418,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1821376512.0,495382528.0,1816440832.0,29485875200.0,2293338.0,480794.0
13-04 02:47:35,3.759,0.251,95.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1822388224.0,495382528.0,1816444928.0,29484859392.0,2644175.0,510590.0
13-04 02:47:36,3.682,0.251,95.816,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1823846400.0,495382528.0,1816457216.0,29483388928.0,2455182.0,505850.0
13-04 02:47:37,3.933,0.335,95.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1826406400.0,495382528.0,1816465408.0,29480820736.0,2409358.0,491414.0
13-04 02:47:38,2.417,0.333,97.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1827725312.0,495382528.0,1816477696.0,29479489536.0,696640.0,385164.0
13-04 02:47:39,3.266,0.419,96.231,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1827975168.0,495382528.0,1816481792.0,29479235584.0,2935134.0,550803.0
13-04 02:47:40,4.160,0.333,95.424,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1828794368.0,495382528.0,1816489984.0,29478408192.0,2650787.0,544384.0
13-04 02:47:41,3.344,0.334,95.987,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,1829445632.0,495382528.0,1816502272.0,29477744640.0,2567786.0,531265.0
13-04 02:47:42,4.239,0.416,95.179,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1829941248.0,495382528.0,1816514560.0,29477236736.0,1559476.0,460557.0
13-04 02:47:43,3.993,0.333,95.591,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1830223872.0,495382528.0,1816518656.0,29476950016.0,2148583.0,516570.0
13-04 02:47:44,3.196,0.168,96.552,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,1830342656.0,495382528.0,1816526848.0,29476823040.0,2799968.0,553334.0
13-04 02:47:45,3.750,0.333,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1830539264.0,495382528.0,1816539136.0,29476614144.0,2358891.0,517638.0
13-04 02:47:46,4.184,0.335,95.397,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1834450944.0,495382528.0,1816543232.0,29472698368.0,2652282.0,546449.0
13-04 02:47:47,2.762,0.335,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1834242048.0,495382528.0,1816559616.0,29472890880.0,1508276.0,464982.0
13-04 02:47:48,3.523,0.168,96.141,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1834721280.0,495382528.0,1816563712.0,29472407552.0,3482455.0,607390.0
13-04 02:47:49,3.843,0.167,95.906,0.0,0.0,0.084,0.0,106496.0,0.0,6.0,1836576768.0,495382528.0,1816576000.0,29470539776.0,2197336.0,504926.0
13-04 02:47:50,3.437,0.168,96.396,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1839120384.0,495382528.0,1816580096.0,29467992064.0,2729696.0,543608.0
13-04 02:47:51,3.361,0.252,96.303,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1841676288.0,495382528.0,1816588288.0,29465427968.0,2593521.0,527790.0
13-04 02:47:52,2.929,0.418,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1842081792.0,495382528.0,1816596480.0,29465014272.0,2391492.0,529469.0
13-04 02:47:53,3.667,0.417,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1844391936.0,495382528.0,1816604672.0,29462695936.0,2364648.0,524320.0
13-04 02:47:54,2.934,0.251,96.731,0.0,0.0,0.084,0.0,208896.0,0.0,4.0,1844924416.0,495382528.0,1816612864.0,29462155264.0,2208347.0,519012.0
13-04 02:47:55,4.766,0.167,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1847611392.0,495382528.0,1816621056.0,29459460096.0,2855611.0,556173.0
13-04 02:47:56,3.747,0.167,95.587,0.250,0.0,0.250,0.0,32768.0,0.0,5.0,1848483840.0,495382528.0,1816629248.0,29458579456.0,2342886.0,524532.0
13-04 02:47:57,3.344,0.418,96.237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1849401344.0,495382528.0,1816641536.0,29457649664.0,2639713.0,542645.0
13-04 02:47:58,2.764,0.251,96.901,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1849397248.0,495382528.0,1816645632.0,29457649664.0,1844739.0,500230.0
13-04 02:47:59,4.013,0.251,95.736,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1850949632.0,495382528.0,1816653824.0,29456089088.0,2753025.0,522143.0
13-04 02:48:00,1.754,0.251,97.911,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1851387904.0,495382528.0,1816662016.0,29455642624.0,2738722.0,369565.0
13-04 02:48:01,0.754,0.084,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851502592.0,495382528.0,1816666112.0,29455523840.0,137955.0,197913.0
13-04 02:48:02,1.249,0.083,98.418,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1851822080.0,495382528.0,1816666112.0,29455204352.0,75354.0,131404.0
13-04 02:48:03,0.835,0.167,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1851785216.0,495382528.0,1816670208.0,29455237120.0,77243.0,133174.0
13-04 02:48:04,0.919,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851785216.0,495382528.0,1816670208.0,29455237120.0,72825.0,129984.0
13-04 02:48:05,1.582,0.167,98.168,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1839812608.0,495382528.0,1816674304.0,29467205632.0,73809.0,130156.0
13-04 02:48:06,2.504,0.083,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810767872.0,495382528.0,1816674304.0,29496250368.0,545807.0,304562.0
13-04 02:48:07,4.257,0.417,95.242,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1725612032.0,495382528.0,1816686592.0,29581393920.0,2458199.0,511596.0
13-04 02:48:08,6.360,0.335,93.222,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1682788352.0,495382528.0,1816694784.0,29624209408.0,2921356.0,534839.0
13-04 02:48:09,5.088,0.500,94.329,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1698873344.0,495382528.0,1816702976.0,29608116224.0,2622821.0,528879.0
13-04 02:48:10,6.355,0.251,93.227,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1716555776.0,495382528.0,1816711168.0,29590425600.0,3255168.0,566165.0
13-04 02:48:11,4.017,0.586,95.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1741398016.0,495382528.0,1816723456.0,29565571072.0,2811296.0,542689.0
13-04 02:48:12,3.738,0.332,95.930,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1751158784.0,495382528.0,1816727552.0,29555806208.0,1086181.0,428695.0
13-04 02:48:13,4.946,0.251,94.552,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1761132544.0,495382528.0,1816735744.0,29545824256.0,2166881.0,522269.0
13-04 02:48:14,5.750,0.167,94.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1794260992.0,495382528.0,1816743936.0,29512687616.0,3627979.0,604102.0
13-04 02:48:15,5.167,0.250,94.500,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1807777792.0,495382528.0,1816752128.0,29499162624.0,3648426.0,632820.0
13-04 02:48:16,5.505,0.417,93.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1812246528.0,495382528.0,1816760320.0,29494685696.0,3005198.0,606735.0
13-04 02:48:17,4.413,0.333,95.087,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1813983232.0,495382528.0,1816768512.0,29492940800.0,3175473.0,599049.0
13-04 02:48:18,4.774,0.168,94.975,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1818099712.0,495382528.0,1816780800.0,29488812032.0,3320793.0,606049.0
13-04 02:48:19,3.607,0.336,95.973,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1821478912.0,495382528.0,1816788992.0,29485424640.0,3332166.0,615786.0
13-04 02:48:20,4.515,0.334,95.151,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1824182272.0,495382528.0,1816797184.0,29482713088.0,3093903.0,589227.0
13-04 02:48:21,4.323,0.499,95.096,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1824485376.0,495382528.0,1816805376.0,29482401792.0,3006905.0,585857.0
13-04 02:48:22,4.181,0.334,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1824604160.0,495382528.0,1816813568.0,29482274816.0,3283176.0,586008.0
13-04 02:48:23,3.946,0.168,95.634,0.084,0.0,0.168,0.0,20480.0,0.0,4.0,1826598912.0,495382528.0,1816821760.0,29480271872.0,3707309.0,615004.0
13-04 02:48:24,3.843,0.251,95.739,0.0,0.0,0.167,0.0,233472.0,0.0,5.0,1827160064.0,495382528.0,1816829952.0,29479702528.0,3593130.0,613595.0
13-04 02:48:25,3.682,0.251,95.900,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,1825484800.0,495382528.0,1816838144.0,29481369600.0,3432187.0,583719.0
13-04 02:48:26,3.913,0.416,95.587,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1825333248.0,495382528.0,1816846336.0,29481512960.0,3095751.0,568961.0
13-04 02:48:27,4.580,0.250,95.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1828311040.0,495382528.0,1816854528.0,29478526976.0,2862200.0,547551.0
13-04 02:48:28,3.188,0.252,96.225,0.336,0.0,0.0,0.0,28672.0,0.0,3.0,1828839424.0,495382528.0,1816862720.0,29477990400.0,3115467.0,558890.0
13-04 02:48:29,4.549,0.414,94.872,0.0,0.0,0.165,0.0,0.0,0.0,0.0,1830453248.0,495382528.0,1816870912.0,29476368384.0,3159806.0,575096.0
13-04 02:48:30,3.094,0.585,96.237,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1831141376.0,495382528.0,1816879104.0,29475672064.0,3079654.0,563982.0
13-04 02:48:31,4.420,0.417,95.079,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1833304064.0,495382528.0,1816891392.0,29473497088.0,3040065.0,565664.0
13-04 02:48:32,3.339,0.250,96.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1833631744.0,495382528.0,1816895488.0,29473165312.0,2986778.0,549175.0
13-04 02:48:33,3.997,0.250,95.504,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1835089920.0,495382528.0,1816907776.0,29471694848.0,3064598.0,573912.0
13-04 02:48:34,3.509,0.251,96.074,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1835335680.0,495382528.0,1816911872.0,29471444992.0,3131538.0,573143.0
13-04 02:48:35,4.017,0.418,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1839104000.0,495382528.0,1816924160.0,29467664384.0,3009115.0,556681.0
13-04 02:48:36,3.013,0.167,96.820,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1839824896.0,495382528.0,1816932352.0,29466935296.0,2021855.0,505268.0
13-04 02:48:37,2.850,0.335,96.815,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1840668672.0,495382528.0,1816944640.0,29466079232.0,1538122.0,478549.0
13-04 02:48:38,3.494,0.499,95.674,0.166,0.0,0.166,0.0,36864.0,0.0,5.0,1841901568.0,495382528.0,1816952832.0,29464838144.0,3131578.0,596495.0
13-04 02:48:39,4.845,0.167,94.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1843576832.0,495382528.0,1816961024.0,29463154688.0,3786722.0,638948.0
13-04 02:48:40,3.509,0.167,96.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1843945472.0,495382528.0,1816973312.0,29462773760.0,2847804.0,564712.0
13-04 02:48:41,3.846,0.251,95.819,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1846956032.0,495382528.0,1816977408.0,29459759104.0,2786533.0,581561.0
13-04 02:48:42,4.319,0.249,95.266,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1846878208.0,495382528.0,1816985600.0,29459828736.0,3416558.0,608523.0
13-04 02:48:43,3.503,0.417,95.746,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1849253888.0,495382528.0,1816997888.0,29457440768.0,1551066.0,502388.0
13-04 02:48:44,3.188,0.168,96.560,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1850068992.0,495382528.0,1817006080.0,29456617472.0,3485695.0,588494.0
13-04 02:48:45,4.090,0.334,95.326,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1849372672.0,495382528.0,1817018368.0,29457301504.0,3551947.0,632093.0
13-04 02:48:46,2.939,0.168,96.809,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1851002880.0,495382528.0,1817022464.0,29455667200.0,3538298.0,535433.0
13-04 02:48:47,2.331,0.083,97.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1852108800.0,495382528.0,1817034752.0,29454548992.0,1313887.0,296395.0
13-04 02:48:48,1.003,0.084,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1852387328.0,495382528.0,1817034752.0,29454270464.0,206482.0,214742.0
13-04 02:48:49,0.753,0.251,98.829,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1852641280.0,495382528.0,1817034752.0,29454016512.0,91576.0,162133.0
13-04 02:48:50,1.250,0.167,98.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1855430656.0,495382528.0,1817038848.0,29451223040.0,90270.0,161639.0
13-04 02:48:51,1.253,0.167,98.580,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1856192512.0,495382528.0,1817038848.0,29450461184.0,90522.0,162782.0
13-04 02:48:52,1.333,0.167,98.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1856188416.0,495382528.0,1817042944.0,29450461184.0,89567.0,161434.0
13-04 02:48:53,1.839,0.167,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1810976768.0,495382528.0,1817042944.0,29495672832.0,122276.0,207664.0
13-04 02:48:54,5.171,0.917,93.745,0.0,0.0,0.167,0.0,155648.0,0.0,4.0,1812377600.0,495382528.0,1817047040.0,29494267904.0,2251886.0,544240.0
13-04 02:48:55,7.840,1.251,90.659,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1688317952.0,495382528.0,1817059328.0,29618315264.0,3154723.0,586754.0
13-04 02:48:56,6.433,0.418,93.066,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1714487296.0,495382528.0,1817071616.0,29592133632.0,3407650.0,589456.0
13-04 02:48:57,5.740,0.250,94.010,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1731301376.0,495382528.0,1817075712.0,29575315456.0,3390000.0,590425.0
13-04 02:48:58,5.676,0.501,93.740,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1748713472.0,495382528.0,1817083904.0,29557895168.0,3604057.0,633287.0
13-04 02:48:59,5.021,0.335,94.477,0.0,0.0,0.167,0.0,94208.0,0.0,4.0,1786146816.0,495382528.0,1817092096.0,29520453632.0,3425820.0,604179.0
13-04 02:49:00,4.762,0.251,94.737,0.167,0.0,0.084,0.0,20480.0,0.0,4.0,1808302080.0,495382528.0,1817096192.0,29498294272.0,3352105.0,605925.0
13-04 02:49:01,5.263,0.167,94.486,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1811230720.0,495382528.0,1817120768.0,29495341056.0,2950821.0,596146.0
13-04 02:49:02,4.428,0.418,95.071,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1813409792.0,495382528.0,1817128960.0,29493153792.0,3283434.0,617033.0
13-04 02:49:03,4.271,0.168,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1814257664.0,495382528.0,1817137152.0,29492297728.0,3532724.0,640914.0
13-04 02:49:04,4.614,0.336,94.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1816379392.0,495382528.0,1817145344.0,29490167808.0,3865197.0,657472.0
13-04 02:49:05,4.758,0.417,94.574,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,1819541504.0,495382528.0,1817157632.0,29486993408.0,3396774.0,635892.0
13-04 02:49:06,4.100,0.418,95.481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1820913664.0,495382528.0,1817161728.0,29485617152.0,3561515.0,655770.0
13-04 02:49:07,4.523,0.419,94.975,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1821675520.0,495382528.0,1817174016.0,29484843008.0,3965076.0,683384.0
13-04 02:49:08,5.124,0.579,94.215,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1823551488.0,495382528.0,1817178112.0,29482962944.0,2784940.0,610151.0
13-04 02:49:09,3.940,0.335,95.557,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,1825472512.0,495382528.0,1817190400.0,29481029632.0,3581257.0,664903.0
13-04 02:49:10,4.163,0.333,95.171,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1825624064.0,495382528.0,1817194496.0,29480873984.0,3610374.0,647844.0
13-04 02:49:11,4.845,0.418,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1827999744.0,495382528.0,1817206784.0,29478486016.0,4223773.0,697160.0
13-04 02:49:12,3.853,0.419,95.729,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1827991552.0,495382528.0,1817210880.0,29478490112.0,3836038.0,678887.0
13-04 02:49:13,4.391,0.497,95.029,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1828712448.0,495382528.0,1817223168.0,29477756928.0,3195074.0,640926.0
13-04 02:49:14,3.843,0.334,95.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1830346752.0,495382528.0,1817231360.0,29476114432.0,3080146.0,626104.0
13-04 02:49:15,5.509,0.668,93.656,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1835974656.0,495382528.0,1817239552.0,29470478336.0,4414951.0,691808.0
13-04 02:49:16,3.521,0.335,96.060,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1837518848.0,495382528.0,1817247744.0,29468925952.0,3909559.0,681314.0
13-04 02:49:17,4.754,0.250,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1837621248.0,495382528.0,1817260032.0,29468811264.0,4158289.0,711859.0
13-04 02:49:18,4.734,0.498,94.684,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1837772800.0,495382528.0,1817268224.0,29468651520.0,3348269.0,631554.0
13-04 02:49:19,3.766,0.335,95.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1838071808.0,495382528.0,1817276416.0,29468344320.0,3770577.0,660049.0
13-04 02:49:20,4.073,0.499,95.179,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1838297088.0,495382528.0,1817292800.0,29468102656.0,3977233.0,638077.0
13-04 02:49:21,3.788,0.337,95.791,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1840771072.0,495382528.0,1817292800.0,29465628672.0,3320140.0,636195.0
13-04 02:49:22,3.926,0.334,95.572,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1841995776.0,495382528.0,1817300992.0,29464395776.0,3896485.0,657427.0
13-04 02:49:23,3.923,0.501,95.409,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1842499584.0,495382528.0,1817309184.0,29463883776.0,3785091.0,663464.0
13-04 02:49:24,4.261,0.251,95.238,0.0,0.0,0.251,0.0,188416.0,0.0,3.0,1843625984.0,495382528.0,1817321472.0,29462745088.0,3817446.0,647824.0
13-04 02:49:25,4.667,0.250,94.750,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,1844613120.0,495382528.0,1817329664.0,29461749760.0,4000264.0,657871.0
13-04 02:49:26,3.920,0.250,95.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1844686848.0,495382528.0,1817337856.0,29461667840.0,3444741.0,623066.0
13-04 02:49:27,3.104,0.503,96.141,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1845067776.0,495382528.0,1817341952.0,29461282816.0,3742762.0,640104.0
13-04 02:49:28,5.324,0.333,94.260,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1850482688.0,495382528.0,1817354240.0,29455855616.0,3431839.0,631480.0
13-04 02:49:29,3.670,0.500,95.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850793984.0,495382528.0,1817358336.0,29455540224.0,3955033.0,646468.0
13-04 02:49:30,3.676,0.251,95.739,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1851252736.0,495382528.0,1817370624.0,29455069184.0,3757967.0,646290.0
13-04 02:49:31,4.766,0.334,94.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1852076032.0,495382528.0,1817374720.0,29454241792.0,3924210.0,646951.0
13-04 02:49:32,3.759,0.251,95.739,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1852702720.0,495382528.0,1817387008.0,29453602816.0,3725692.0,636256.0
13-04 02:49:33,3.342,0.334,96.157,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1852940288.0,495382528.0,1817395200.0,29453357056.0,3705587.0,606573.0
13-04 02:49:34,1.838,0.0,98.162,0.0,0.0,0.0,0.0,114688.0,0.0,7.0,1853513728.0,495382528.0,1817399296.0,29452779520.0,1450883.0,364697.0
13-04 02:49:35,0.920,0.251,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1853657088.0,495382528.0,1817415680.0,29452619776.0,114466.0,203141.0
13-04 02:49:36,1.339,0.167,98.243,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1855176704.0,495382528.0,1817419776.0,29451096064.0,109875.0,198890.0
13-04 02:49:37,2.326,0.249,97.259,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1858224128.0,495382528.0,1817419776.0,29448048640.0,110066.0,197936.0
13-04 02:49:38,1.007,0.084,98.909,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1859108864.0,495382528.0,1817423872.0,29447159808.0,114723.0,201958.0
13-04 02:49:39,2.759,1.171,95.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1859104768.0,495382528.0,1817427968.0,29447159808.0,111102.0,199173.0
13-04 02:49:40,4.825,0.333,94.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1824358400.0,495382528.0,1817432064.0,29481902080.0,2402133.0,584836.0
13-04 02:49:41,4.446,0.503,94.883,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1823084544.0,495382528.0,1817448448.0,29483159552.0,4054753.0,683643.0
13-04 02:49:42,4.983,0.249,94.601,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1827700736.0,495382528.0,1817456640.0,29478535168.0,2403360.0,572595.0
13-04 02:49:43,3.759,0.251,95.990,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1831403520.0,495382528.0,1817468928.0,29474820096.0,742907.0,478093.0
13-04 02:49:44,5.092,0.334,94.240,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,1833680896.0,495382528.0,1817473024.0,29472538624.0,4831830.0,771995.0
13-04 02:49:45,3.088,0.417,96.411,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1841922048.0,495382528.0,1817485312.0,29464285184.0,667337.0,486343.0
13-04 02:49:46,4.153,0.415,95.349,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1849921536.0,495382528.0,1817489408.0,29456281600.0,1700838.0,565964.0
13-04 02:49:47,5.719,0.421,93.692,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,1822294016.0,495382528.0,1817501696.0,29483896832.0,6099968.0,804510.0
13-04 02:49:48,3.862,0.336,95.718,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1823928320.0,495382528.0,1817509888.0,29482254336.0,3060664.0,637892.0
13-04 02:49:49,3.676,0.418,95.823,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1824616448.0,495382528.0,1817522176.0,29481553920.0,2620757.0,626843.0
13-04 02:49:50,5.378,0.504,94.118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1824997376.0,495382528.0,1817526272.0,29481168896.0,5966617.0,857687.0
13-04 02:49:51,3.523,0.336,95.889,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1824919552.0,495382528.0,1817534464.0,29481238528.0,2793254.0,651879.0
13-04 02:49:52,3.538,0.337,95.956,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1825292288.0,495382528.0,1817542656.0,29480857600.0,3621366.0,738995.0
13-04 02:49:53,5.360,0.503,93.970,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1828380672.0,495382528.0,1817550848.0,29477761024.0,6177016.0,888782.0
13-04 02:49:54,3.353,0.335,96.228,0.0,0.0,0.084,0.0,163840.0,0.0,3.0,1830477824.0,495382528.0,1817563136.0,29475651584.0,1119203.0,561333.0
13-04 02:49:55,4.829,0.333,94.588,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1831284736.0,495382528.0,1817567232.0,29474840576.0,4496517.0,798359.0
13-04 02:49:56,4.794,0.421,94.617,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1833816064.0,495382528.0,1817579520.0,29472296960.0,4551221.0,834622.0
13-04 02:49:57,5.017,0.084,94.565,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1836130304.0,495382528.0,1817587712.0,29469974528.0,3954877.0,763563.0
13-04 02:49:58,5.848,0.251,93.734,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1837350912.0,495382528.0,1817595904.0,29468745728.0,5415272.0,893761.0
13-04 02:49:59,6.650,0.249,92.851,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1838022656.0,495382528.0,1817600000.0,29468069888.0,6604288.0,1048612.0
13-04 02:50:00,5.546,0.420,93.950,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1841065984.0,495382528.0,1817612288.0,29465014272.0,5772184.0,956054.0
13-04 02:50:01,5.254,0.417,94.078,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1842515968.0,495382528.0,1817620480.0,29463556096.0,4545840.0,832500.0
13-04 02:50:02,4.742,0.499,94.676,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1843994624.0,495382528.0,1817628672.0,29462069248.0,3565859.0,717383.0
13-04 02:50:03,4.275,0.335,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1844174848.0,495382528.0,1817636864.0,29461880832.0,3279047.0,698416.0
13-04 02:50:04,4.097,0.251,95.569,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,1845436416.0,495382528.0,1817645056.0,29460611072.0,3307263.0,698566.0
13-04 02:50:05,4.330,0.500,95.171,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1845944320.0,495382528.0,1817649152.0,29460099072.0,3227530.0,689413.0
13-04 02:50:06,4.257,0.334,95.326,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1846341632.0,495382528.0,1817661440.0,29459689472.0,3431155.0,710265.0
13-04 02:50:07,4.686,0.502,94.812,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1846878208.0,495382528.0,1817669632.0,29459144704.0,3180529.0,694082.0
13-04 02:50:08,4.268,0.167,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1846673408.0,495382528.0,1817677824.0,29459341312.0,3273266.0,700044.0
13-04 02:50:09,3.356,0.336,96.141,0.0,0.0,0.168,0.0,24576.0,0.0,6.0,1846919168.0,495382528.0,1817686016.0,29459087360.0,3028222.0,669612.0
13-04 02:50:10,4.706,0.168,95.042,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1850241024.0,495382528.0,1817698304.0,29455753216.0,3518700.0,717663.0
13-04 02:50:11,3.604,0.503,95.725,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1850900480.0,495382528.0,1817706496.0,29455085568.0,3255268.0,695843.0
13-04 02:50:12,4.083,0.500,95.167,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1852452864.0,495382528.0,1817710592.0,29453529088.0,3374393.0,698610.0
13-04 02:50:13,3.679,0.167,96.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1853382656.0,495382528.0,1817722880.0,29452587008.0,1638587.0,563138.0
13-04 02:50:14,3.670,0.334,95.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1854431232.0,495382528.0,1817731072.0,29451530240.0,804613.0,507490.0
13-04 02:50:15,4.837,0.667,94.162,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1854902272.0,495382528.0,1817739264.0,29451051008.0,4931163.0,873846.0
13-04 02:50:16,5.167,0.833,93.833,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1858134016.0,495382528.0,1817747456.0,29447811072.0,5271946.0,874528.0
13-04 02:50:17,4.257,0.501,94.908,0.167,0.0,0.167,0.0,20480.0,0.0,4.0,1861832704.0,495382528.0,1817759744.0,29444100096.0,3676265.0,734548.0
13-04 02:50:18,4.090,0.584,95.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1864302592.0,495382528.0,1817763840.0,29441626112.0,3218198.0,690676.0
13-04 02:50:19,4.163,0.333,95.420,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1865273344.0,495382528.0,1817776128.0,29440643072.0,3120141.0,680138.0
13-04 02:50:20,3.180,0.251,96.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1866342400.0,495382528.0,1817784320.0,29439565824.0,2082719.0,478875.0
13-04 02:50:21,1.170,0.167,98.580,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1866752000.0,495382528.0,1817788416.0,29439152128.0,130225.0,228740.0
13-04 02:50:22,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1866752000.0,495382528.0,1817788416.0,29439152128.0,124548.0,224904.0
13-04 02:50:23,1.997,0.333,97.421,0.166,0.0,0.083,0.0,32768.0,0.0,3.0,1867005952.0,495382528.0,1817788416.0,29438898176.0,129513.0,228389.0
13-04 02:50:24,1.589,0.167,98.244,0.0,0.0,0.0,0.0,159744.0,0.0,1.0,1867001856.0,495382528.0,1817792512.0,29438898176.0,125392.0,226436.0
13-04 02:50:25,1.506,0.167,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1867001856.0,495382528.0,1817792512.0,29438898176.0,129604.0,228370.0
13-04 02:50:26,1.839,0.167,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1867132928.0,495382528.0,1817796608.0,29438763008.0,123579.0,224717.0
13-04 02:50:27,1.669,0.167,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1867132928.0,495382528.0,1817796608.0,29438763008.0,127086.0,226679.0
13-04 02:50:28,2.176,0.167,97.573,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1772343296.0,495382528.0,1817800704.0,29533548544.0,124591.0,223613.0
13-04 02:50:29,2.326,0.166,97.259,0.166,0.0,0.083,0.0,24576.0,0.0,2.0,1775452160.0,495382528.0,1817800704.0,29530439680.0,124746.0,222648.0
13-04 02:50:30,2.083,0.333,97.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725706240.0,495382528.0,1817804800.0,29580181504.0,125305.0,224599.0
13-04 02:50:31,1.835,0.167,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731133440.0,495382528.0,1817804800.0,29574754304.0,126792.0,227597.0
13-04 02:50:32,1.925,0.167,97.908,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1732272128.0,495382528.0,1817808896.0,29573611520.0,132573.0,231909.0
13-04 02:50:33,1.920,0.167,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1733652480.0,495382528.0,1817825280.0,29572214784.0,125938.0,227697.0
13-04 02:50:34,2.163,0.250,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1738256384.0,495382528.0,1817825280.0,29567610880.0,127343.0,230764.0
13-04 02:50:35,4.160,0.166,95.424,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,1700831232.0,495382528.0,1817829376.0,29605031936.0,415791.0,351749.0
13-04 02:50:36,6.706,0.419,92.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723326464.0,495382528.0,1817837568.0,29582528512.0,3132140.0,718548.0
13-04 02:50:37,5.626,0.504,93.703,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1747480576.0,495382528.0,1817845760.0,29558366208.0,3547948.0,752195.0
13-04 02:50:38,6.750,0.333,92.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1758134272.0,495382528.0,1817858048.0,29547700224.0,3663513.0,766186.0
13-04 02:50:39,5.495,0.583,93.838,0.0,0.0,0.083,0.0,98304.0,0.0,1.0,1804124160.0,495382528.0,1817866240.0,29501702144.0,3962069.0,784935.0
13-04 02:50:40,4.718,0.253,94.861,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1812869120.0,495382528.0,1817878528.0,29492944896.0,3240913.0,723079.0
13-04 02:50:41,6.255,0.500,93.078,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1820119040.0,495382528.0,1817886720.0,29485686784.0,3712534.0,766219.0
13-04 02:50:42,5.175,0.417,94.324,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1820327936.0,495382528.0,1817894912.0,29485469696.0,4292401.0,816015.0
13-04 02:50:43,5.066,0.415,94.352,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1822289920.0,495382528.0,1817903104.0,29483499520.0,3850527.0,774405.0
13-04 02:50:44,5.583,0.333,94.0,0.0,0.0,0.083,0.0,24576.0,0.0,7.0,1828171776.0,495382528.0,1817915392.0,29477605376.0,3062097.0,706750.0
13-04 02:50:45,4.191,0.335,95.222,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1829687296.0,495382528.0,1817935872.0,29476069376.0,4278125.0,808095.0
13-04 02:50:46,4.572,0.499,94.763,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1830146048.0,495382528.0,1817944064.0,29475602432.0,4015129.0,784776.0
13-04 02:50:47,5.029,0.335,94.552,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1830932480.0,495382528.0,1817956352.0,29474803712.0,3597923.0,746688.0
13-04 02:50:48,4.191,0.335,95.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1831841792.0,495382528.0,1817964544.0,29473886208.0,4046607.0,788280.0
13-04 02:50:49,3.670,0.500,95.580,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1832083456.0,495382528.0,1817976832.0,29473632256.0,2633622.0,673869.0
13-04 02:50:50,5.902,0.499,93.267,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,1832108032.0,495382528.0,1817980928.0,29473603584.0,4577439.0,835098.0
13-04 02:50:51,4.809,0.498,94.610,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1832058880.0,495382528.0,1817997312.0,29473636352.0,3726292.0,767500.0
13-04 02:50:52,4.100,0.335,95.146,0.0,0.0,0.418,0.0,12288.0,0.0,2.0,1831587840.0,495382528.0,1817997312.0,29474107392.0,3870151.0,781963.0
13-04 02:50:53,4.946,0.335,94.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1834749952.0,495382528.0,1818009600.0,29470932992.0,3871550.0,783008.0
13-04 02:50:54,4.094,0.501,95.405,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1837600768.0,495382528.0,1818017792.0,29468073984.0,3754119.0,769692.0
13-04 02:50:55,5.004,0.167,94.495,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,1838510080.0,495382528.0,1818025984.0,29467156480.0,3859794.0,773629.0
13-04 02:50:56,4.678,0.251,94.820,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1838841856.0,495382528.0,1818038272.0,29466812416.0,3634475.0,756892.0
13-04 02:50:57,4.177,0.418,95.322,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1840214016.0,495382528.0,1818042368.0,29465436160.0,3559319.0,755415.0
13-04 02:50:58,4.250,0.250,95.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1840775168.0,495382528.0,1818050560.0,29464866816.0,3438620.0,740776.0
13-04 02:50:59,5.435,0.167,94.231,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1842700288.0,495382528.0,1818058752.0,29462933504.0,3692971.0,766465.0
13-04 02:51:00,4.817,0.332,94.518,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,1843736576.0,495382528.0,1818066944.0,29461889024.0,4016598.0,793313.0
13-04 02:51:01,4.034,0.420,95.210,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1846263808.0,495382528.0,1818079232.0,29459349504.0,3469788.0,750374.0
13-04 02:51:02,4.515,0.167,95.067,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1848455168.0,495382528.0,1818087424.0,29457149952.0,3773764.0,766807.0
13-04 02:51:03,3.682,0.335,95.983,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850040320.0,495382528.0,1818091520.0,29455560704.0,3623173.0,751200.0
13-04 02:51:04,4.595,0.334,95.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850621952.0,495382528.0,1818103808.0,29454966784.0,3635232.0,753253.0
13-04 02:51:05,4.275,0.335,95.138,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1851219968.0,495382528.0,1818107904.0,29454364672.0,3731139.0,766462.0
13-04 02:51:06,3.350,0.251,96.315,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1852162048.0,495382528.0,1818120192.0,29453410304.0,2926974.0,697001.0
13-04 02:51:07,3.169,0.417,96.330,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1852887040.0,495382528.0,1818124288.0,29452681216.0,1170846.0,551900.0
13-04 02:51:08,6.025,0.335,93.389,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1853087744.0,495382528.0,1818140672.0,29452464128.0,5658060.0,959190.0
13-04 02:51:09,4.261,0.334,95.155,0.0,0.0,0.251,0.0,221184.0,0.0,1.0,1852567552.0,495382528.0,1818157056.0,29452967936.0,4167718.0,813278.0
13-04 02:51:10,4.174,0.417,94.992,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,1853288448.0,495382528.0,1818169344.0,29452234752.0,4040011.0,807018.0
13-04 02:51:11,5.505,0.417,93.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1859059712.0,495382528.0,1818177536.0,29446455296.0,3935509.0,781511.0
13-04 02:51:12,3.682,0.418,95.816,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1861332992.0,495382528.0,1818185728.0,29444173824.0,3362665.0,740782.0
13-04 02:51:13,3.843,0.418,95.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1862094848.0,495382528.0,1818189824.0,29443407872.0,3485399.0,755310.0
13-04 02:51:14,5.071,0.333,94.347,0.0,0.0,0.249,0.0,106496.0,0.0,1.0,1864302592.0,495382528.0,1818202112.0,29441187840.0,2318997.0,653956.0
13-04 02:51:15,4.351,0.418,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1865502720.0,495382528.0,1818206208.0,29439983616.0,4491939.0,780663.0
13-04 02:51:16,2.433,0.252,97.064,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1865162752.0,495382528.0,1818214400.0,29440315392.0,2473757.0,710764.0
13-04 02:51:17,2.924,0.334,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1865965568.0,495382528.0,1818218496.0,29439508480.0,1660505.0,569638.0
13-04 02:51:18,3.083,0.167,96.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1867014144.0,495382528.0,1818218496.0,29438459904.0,1366946.0,507250.0
13-04 02:51:19,2.254,0.501,97.162,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,1867137024.0,495382528.0,1818222592.0,29438332928.0,1568554.0,551699.0
13-04 02:51:20,2.343,0.251,97.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1867481088.0,495382528.0,1818226688.0,29437984768.0,1406398.0,516089.0
13-04 02:51:21,2.341,0.334,97.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1867546624.0,495382528.0,1818226688.0,29437919232.0,1521806.0,540709.0
13-04 02:51:22,2.678,0.251,96.820,0.167,0.0,0.084,0.0,20480.0,0.0,4.0,1867546624.0,495382528.0,1818226688.0,29437919232.0,1439682.0,526963.0
13-04 02:51:23,3.411,0.250,96.256,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1865654272.0,495382528.0,1818230784.0,29439807488.0,1406793.0,517620.0
13-04 02:51:24,2.256,0.418,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1865506816.0,495382528.0,1818234880.0,29439950848.0,1511575.0,537914.0
13-04 02:51:25,2.258,0.334,97.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1865375744.0,495382528.0,1818234880.0,29440081920.0,1474858.0,530917.0
13-04 02:51:26,2.588,0.334,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1865506816.0,495382528.0,1818234880.0,29439950848.0,1495364.0,536060.0
13-04 02:51:27,2.504,0.167,97.245,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1865502720.0,495382528.0,1818238976.0,29439950848.0,1469989.0,530141.0
13-04 02:51:28,3.161,0.250,96.339,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1864867840.0,495382528.0,1818243072.0,29440581632.0,1362406.0,509211.0
13-04 02:51:29,2.0,0.250,97.667,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1862250496.0,495382528.0,1818243072.0,29443198976.0,578468.0,347518.0
13-04 02:51:30,1.664,0.166,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1862037504.0,495382528.0,1818243072.0,29443411968.0,146166.0,259081.0
13-04 02:51:31,1.587,0.251,98.162,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1862033408.0,495382528.0,1818247168.0,29443411968.0,148252.0,262702.0
13-04 02:51:32,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1862017024.0,495382528.0,1818263552.0,29443411968.0,141247.0,254894.0
13-04 02:51:33,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1862017024.0,495382528.0,1818263552.0,29443411968.0,145864.0,260594.0
13-04 02:51:34,1.509,0.168,97.988,0.251,0.0,0.084,0.0,45056.0,0.0,5.0,1861816320.0,495382528.0,1818267648.0,29443608576.0,154482.0,269105.0
13-04 02:51:35,1.505,0.334,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1861844992.0,495382528.0,1818271744.0,29443575808.0,147094.0,264711.0
13-04 02:51:36,3.491,1.247,95.096,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1815347200.0,495382528.0,1818271744.0,29490073600.0,145009.0,262372.0
13-04 02:51:37,3.518,0.921,95.561,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1679851520.0,495382528.0,1818275840.0,29625565184.0,150269.0,265262.0
13-04 02:51:38,3.013,0.167,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1677139968.0,495382528.0,1818279936.0,29628272640.0,147092.0,262736.0
13-04 02:51:39,2.339,0.167,97.410,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,1679982592.0,495382528.0,1818284032.0,29625425920.0,145610.0,257691.0
13-04 02:51:40,2.502,0.167,97.081,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1683755008.0,495382528.0,1818288128.0,29621649408.0,146642.0,262336.0
13-04 02:51:41,2.592,0.167,97.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1688608768.0,495382528.0,1818288128.0,29616795648.0,149754.0,265124.0
13-04 02:51:42,2.413,0.250,97.171,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1694478336.0,495382528.0,1818292224.0,29610921984.0,147424.0,265183.0
13-04 02:51:43,2.337,0.334,97.329,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1700823040.0,495382528.0,1818296320.0,29604573184.0,149287.0,266965.0
13-04 02:51:44,1.678,0.084,98.154,0.0,0.0,0.084,0.0,102400.0,0.0,3.0,1705517056.0,495382528.0,1818300416.0,29599875072.0,145351.0,260852.0
13-04 02:51:45,1.756,0.334,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1706786816.0,495382528.0,1818300416.0,29598605312.0,143125.0,258153.0
13-04 02:51:46,1.841,0.167,97.824,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1708974080.0,495382528.0,1818304512.0,29596413952.0,147535.0,261848.0
13-04 02:51:47,2.500,0.250,97.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1710333952.0,495382528.0,1818308608.0,29595049984.0,142014.0,254793.0
13-04 02:51:48,1.915,0.333,97.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717186560.0,495382528.0,1818312704.0,29588193280.0,146909.0,259417.0
13-04 02:51:49,2.498,0.167,97.252,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1721581568.0,495382528.0,1818316800.0,29583794176.0,143780.0,258379.0
13-04 02:51:50,1.593,0.168,98.240,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1734197248.0,495382528.0,1818316800.0,29571178496.0,143276.0,258532.0
13-04 02:51:51,1.667,0.250,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1738387456.0,495382528.0,1818316800.0,29566988288.0,143174.0,258037.0
13-04 02:51:52,1.425,0.168,98.240,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,1744605184.0,495382528.0,1818320896.0,29560766464.0,143510.0,257378.0
13-04 02:51:53,1.508,0.168,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745494016.0,495382528.0,1818320896.0,29559877632.0,147867.0,262640.0
13-04 02:51:54,2.331,0.167,97.419,0.0,0.0,0.083,0.0,28672.0,0.0,8.0,1746124800.0,495382528.0,1818324992.0,29559242752.0,145176.0,259514.0
13-04 02:51:55,2.085,0.250,97.665,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1746124800.0,495382528.0,1818324992.0,29559242752.0,143122.0,256808.0
13-04 02:51:56,2.256,0.251,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1746755584.0,495382528.0,1818329088.0,29558607872.0,148004.0,262332.0
13-04 02:51:57,2.085,0.500,97.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1748021248.0,495382528.0,1818333184.0,29557338112.0,145524.0,259113.0
13-04 02:51:58,2.096,0.084,97.569,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1750306816.0,495382528.0,1818333184.0,29555052544.0,143156.0,258223.0
13-04 02:51:59,2.741,0.332,96.844,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1752293376.0,495382528.0,1818333184.0,29553065984.0,141945.0,256114.0
13-04 02:52:00,1.420,0.251,98.246,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1756745728.0,495382528.0,1818337280.0,29548609536.0,143348.0,258646.0
13-04 02:52:01,2.244,0.249,97.257,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1766682624.0,495382528.0,1818337280.0,29538672640.0,144566.0,257900.0
13-04 02:52:02,1.590,0.084,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1775058944.0,495382528.0,1818341376.0,29530292224.0,142017.0,257825.0
13-04 02:52:03,1.759,0.335,97.822,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781280768.0,495382528.0,1818341376.0,29524070400.0,149372.0,262571.0
13-04 02:52:04,1.747,0.666,97.338,0.166,0.0,0.083,0.0,20480.0,0.0,3.0,1789698048.0,495382528.0,1818345472.0,29515649024.0,149971.0,262600.0
13-04 02:52:05,2.417,0.333,97.167,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1803948032.0,495382528.0,1818349568.0,29501394944.0,146245.0,259647.0
13-04 02:52:06,8.264,2.170,89.482,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1253400576.0,495382528.0,1818382336.0,30051909632.0,152114.0,226316.0
13-04 02:52:07,0.669,0.084,98.579,0.669,0.0,0.0,0.0,0.0,0.0,0.0,1255563264.0,495382528.0,1818329088.0,30049800192.0,145909.0,132901.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-zookeeper-slave-41.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-41",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,0.232,0.110,99.511,0.134,0.0,0.014,2329.332,543495.669,0.314,6.416,1828564992.0,885444608.0,1599893504.0,29305171968.0,0.0,0.0
13-04 02:31:16,1.915,0.083,97.502,0.416,0.0,0.083,0.0,110592.0,0.0,16.0,1836720128.0,885444608.0,1599913984.0,29296996352.0,27598.0,40815.0
13-04 02:31:17,0.083,0.083,99.249,0.584,0.0,0.0,0.0,102400.0,0.0,15.0,1836699648.0,885444608.0,1599926272.0,29297004544.0,27377.0,38374.0
13-04 02:31:18,0.084,0.0,99.164,0.753,0.0,0.0,0.0,196608.0,0.0,27.0,1836695552.0,885444608.0,1599930368.0,29297004544.0,165325.0,280667.0
13-04 02:31:19,0.417,0.0,99.167,0.417,0.0,0.0,0.0,249856.0,0.0,9.0,1836609536.0,885444608.0,1600143360.0,29296877568.0,95168.0,207910.0
13-04 02:31:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,2.0,1836609536.0,885444608.0,1600143360.0,29296877568.0,9912.0,9680.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1836609536.0,885444608.0,1600143360.0,29296877568.0,8545.0,7238.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1836605440.0,885444608.0,1600147456.0,29296877568.0,9560.0,7478.0
13-04 02:31:23,0.0,0.084,99.749,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,1836605440.0,885444608.0,1600147456.0,29296877568.0,9298.0,10071.0
13-04 02:31:24,0.167,0.167,99.167,0.416,0.0,0.083,0.0,122880.0,0.0,18.0,1836593152.0,885444608.0,1600159744.0,29296877568.0,26362.0,36768.0
13-04 02:31:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1836593152.0,885444608.0,1600159744.0,29296877568.0,23852.0,24410.0
13-04 02:31:26,0.167,0.167,99.249,0.417,0.0,0.0,0.0,102400.0,0.0,18.0,1836556288.0,885444608.0,1600172032.0,29296902144.0,23568.0,32318.0
13-04 02:31:27,0.083,0.167,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1831165952.0,885444608.0,1600180224.0,29302284288.0,27474.0,39057.0
13-04 02:31:28,0.334,0.0,98.913,0.753,0.0,0.0,0.0,155648.0,0.0,24.0,1830948864.0,885444608.0,1600192512.0,29302489088.0,27213.0,37677.0
13-04 02:31:29,0.083,0.083,99.249,0.500,0.0,0.083,0.0,155648.0,0.0,27.0,1830936576.0,885444608.0,1600204800.0,29302489088.0,24976.0,36479.0
13-04 02:31:30,0.083,0.083,99.332,0.501,0.0,0.0,0.0,106496.0,0.0,22.0,1830924288.0,885444608.0,1600217088.0,29302489088.0,27883.0,38588.0
13-04 02:31:31,0.167,0.167,99.167,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1830916096.0,885444608.0,1600225280.0,29302489088.0,26269.0,38068.0
13-04 02:31:32,0.084,0.0,99.332,0.585,0.0,0.0,0.0,126976.0,0.0,19.0,1830903808.0,885444608.0,1600237568.0,29302489088.0,40260.0,51528.0
13-04 02:31:33,1.417,0.167,97.500,0.917,0.0,0.0,0.0,151552.0,0.0,22.0,1831776256.0,885444608.0,1600253952.0,29301600256.0,24423.0,36161.0
13-04 02:31:34,0.0,0.084,99.415,0.502,0.0,0.0,0.0,114688.0,0.0,16.0,1831768064.0,885444608.0,1600262144.0,29301600256.0,28067.0,39272.0
13-04 02:31:35,0.250,0.083,99.167,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1832017920.0,885444608.0,1600274432.0,29301338112.0,25888.0,37166.0
13-04 02:31:36,0.084,0.084,99.331,0.502,0.0,0.0,0.0,81920.0,0.0,16.0,1831997440.0,885444608.0,1600286720.0,29301346304.0,28543.0,40483.0
13-04 02:31:37,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,18.0,1831985152.0,885444608.0,1600299008.0,29301346304.0,25259.0,36440.0
13-04 02:31:38,0.083,0.083,98.831,1.002,0.0,0.0,0.0,139264.0,0.0,18.0,1831972864.0,885444608.0,1600311296.0,29301346304.0,28216.0,39510.0
13-04 02:31:39,0.417,0.083,99.082,0.417,0.0,0.0,0.0,110592.0,0.0,14.0,1831964672.0,885444608.0,1600319488.0,29301346304.0,27050.0,38232.0
13-04 02:31:40,0.083,0.083,98.999,0.834,0.0,0.0,0.0,114688.0,0.0,18.0,1831948288.0,885444608.0,1600335872.0,29301346304.0,25167.0,35522.0
13-04 02:31:41,0.250,0.083,99.167,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1831940096.0,885444608.0,1600344064.0,29301346304.0,26173.0,38336.0
13-04 02:31:42,0.0,0.0,99.247,0.753,0.0,0.0,0.0,135168.0,0.0,19.0,1831923712.0,885444608.0,1600360448.0,29301346304.0,38700.0,50505.0
13-04 02:31:43,0.083,0.083,98.998,0.835,0.0,0.0,0.0,118784.0,0.0,17.0,1831915520.0,885444608.0,1600368640.0,29301346304.0,25732.0,36677.0
13-04 02:31:44,0.167,0.167,99.333,0.334,0.0,0.0,0.0,118784.0,0.0,16.0,1831899136.0,885444608.0,1600385024.0,29301346304.0,25797.0,37900.0
13-04 02:31:45,0.167,0.0,99.415,0.418,0.0,0.0,0.0,86016.0,0.0,18.0,1831890944.0,885444608.0,1600393216.0,29301346304.0,26265.0,37271.0
13-04 02:31:46,2.998,0.167,96.420,0.416,0.0,0.0,0.0,90112.0,0.0,18.0,1840640000.0,885444608.0,1600405504.0,29292584960.0,25045.0,37170.0
13-04 02:31:47,2.671,0.0,96.995,0.334,0.0,0.0,0.0,102400.0,0.0,22.0,1844948992.0,885444608.0,1600413696.0,29288267776.0,24556.0,36202.0
13-04 02:31:48,0.167,0.083,98.832,0.917,0.0,0.0,0.0,155648.0,0.0,24.0,1840402432.0,885444608.0,1600430080.0,29292797952.0,27551.0,39331.0
13-04 02:31:49,0.250,0.083,99.0,0.583,0.0,0.083,0.0,155648.0,0.0,22.0,1840349184.0,885444608.0,1600442368.0,29292838912.0,25008.0,36787.0
13-04 02:31:50,0.167,0.083,99.333,0.417,0.0,0.0,0.0,110592.0,0.0,21.0,1840340992.0,885444608.0,1600450560.0,29292838912.0,26766.0,37810.0
13-04 02:31:51,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,18.0,1840201728.0,885444608.0,1600462848.0,29292965888.0,23022.0,35156.0
13-04 02:31:52,0.250,0.167,99.084,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1840193536.0,885444608.0,1600471040.0,29292965888.0,26879.0,39241.0
13-04 02:31:53,0.334,0.083,98.499,1.084,0.0,0.0,0.0,196608.0,0.0,23.0,1840177152.0,885444608.0,1600487424.0,29292965888.0,25666.0,37849.0
13-04 02:31:54,0.250,0.167,98.916,0.667,0.0,0.0,0.0,143360.0,0.0,19.0,1840164864.0,885444608.0,1600499712.0,29292965888.0,25022.0,35471.0
13-04 02:31:55,0.334,0.167,99.082,0.417,0.0,0.0,0.0,176128.0,0.0,25.0,1839910912.0,885444608.0,1600507904.0,29293211648.0,42803.0,54258.0
13-04 02:31:56,0.167,0.083,99.165,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,1839886336.0,885444608.0,1600524288.0,29293219840.0,28634.0,38425.0
13-04 02:31:57,2.413,0.333,96.922,0.333,0.0,0.0,0.0,86016.0,0.0,18.0,1845956608.0,885444608.0,1600532480.0,29287141376.0,22666.0,32155.0
13-04 02:31:58,0.334,0.0,98.914,0.752,0.0,0.0,0.0,163840.0,0.0,24.0,1843511296.0,885444608.0,1600540672.0,29289578496.0,25488.0,37220.0
13-04 02:31:59,0.084,0.0,99.247,0.669,0.0,0.0,0.0,139264.0,0.0,17.0,1843523584.0,885444608.0,1600552960.0,29289553920.0,24186.0,35163.0
13-04 02:32:00,0.167,0.083,99.249,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1843642368.0,885444608.0,1600561152.0,29289426944.0,28100.0,39708.0
13-04 02:32:01,4.409,0.083,94.759,0.749,0.0,0.0,0.0,106496.0,0.0,17.0,1850101760.0,885444608.0,1600577536.0,29282951168.0,24186.0,37119.0
13-04 02:32:02,0.167,0.083,99.082,0.668,0.0,0.0,0.0,102400.0,0.0,15.0,1850597376.0,885444608.0,1600589824.0,29282443264.0,24905.0,35725.0
13-04 02:32:03,0.250,0.167,98.834,0.749,0.0,0.0,0.0,135168.0,0.0,19.0,1850716160.0,885444608.0,1600598016.0,29282316288.0,27072.0,39372.0
13-04 02:32:04,0.083,0.0,99.332,0.501,0.0,0.083,0.0,139264.0,0.0,22.0,1850830848.0,885444608.0,1600610304.0,29282189312.0,28712.0,40102.0
13-04 02:32:05,0.167,0.084,99.248,0.501,0.0,0.0,0.0,110592.0,0.0,22.0,1850818560.0,885444608.0,1600622592.0,29282189312.0,42194.0,52999.0
13-04 02:32:06,0.500,0.167,98.833,0.500,0.0,0.0,0.0,86016.0,0.0,16.0,1850806272.0,885444608.0,1600634880.0,29282189312.0,26449.0,36323.0
13-04 02:32:07,3.833,0.167,94.667,1.333,0.0,0.0,0.0,372736.0,0.0,70.0,1851043840.0,885444608.0,1600651264.0,29281935360.0,136667.0,240573.0
13-04 02:32:08,2.167,0.083,95.750,2.0,0.0,0.0,0.0,339968.0,0.0,22.0,1851453440.0,885444608.0,1600876544.0,29281300480.0,160155.0,299746.0
13-04 02:32:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1851453440.0,885444608.0,1600876544.0,29281300480.0,8731.0,7642.0
13-04 02:32:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851453440.0,885444608.0,1600876544.0,29281300480.0,9325.0,10673.0
13-04 02:32:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851465728.0,885444608.0,1600880640.0,29281284096.0,10010.0,10888.0
13-04 02:32:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1851461632.0,885444608.0,1600884736.0,29281284096.0,9268.0,9432.0
13-04 02:32:13,0.083,0.083,99.416,0.417,0.0,0.0,0.0,126976.0,0.0,14.0,1851453440.0,885444608.0,1600892928.0,29281284096.0,24328.0,34895.0
13-04 02:32:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851453440.0,885444608.0,1600892928.0,29281284096.0,7850.0,6954.0
13-04 02:32:15,0.167,0.250,99.0,0.583,0.0,0.0,0.0,110592.0,0.0,14.0,1852346368.0,885444608.0,1600905216.0,29280378880.0,23691.0,33661.0
13-04 02:32:16,0.083,0.167,98.999,0.751,0.0,0.0,0.0,90112.0,0.0,9.0,1852334080.0,885444608.0,1600917504.0,29280378880.0,25045.0,35782.0
13-04 02:32:17,0.334,0.083,99.416,0.167,0.0,0.0,0.0,188416.0,0.0,50.0,1852317696.0,885444608.0,1600925696.0,29280387072.0,63876.0,66439.0
13-04 02:32:18,1.913,0.0,97.421,0.666,0.0,0.0,0.0,143360.0,0.0,18.0,1852280832.0,885444608.0,1600954368.0,29280395264.0,43124.0,50841.0
13-04 02:32:19,0.836,0.084,98.746,0.334,0.0,0.0,0.0,110592.0,0.0,12.0,1852391424.0,885444608.0,1600970752.0,29280268288.0,40563.0,52115.0
13-04 02:32:20,0.250,0.167,99.167,0.417,0.0,0.0,0.0,167936.0,0.0,38.0,1852383232.0,885444608.0,1600978944.0,29280268288.0,68694.0,73916.0
13-04 02:32:21,0.167,0.083,99.165,0.584,0.0,0.0,0.0,176128.0,0.0,30.0,1852305408.0,885444608.0,1601007616.0,29280317440.0,54503.0,62580.0
13-04 02:32:22,1.835,0.083,97.665,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1855979520.0,885444608.0,1601015808.0,29276635136.0,39366.0,50242.0
13-04 02:32:23,0.167,0.167,98.831,0.835,0.0,0.0,0.0,143360.0,0.0,18.0,1852805120.0,885444608.0,1601028096.0,29279797248.0,37199.0,49950.0
13-04 02:32:24,0.417,0.083,99.249,0.167,0.0,0.083,0.0,241664.0,0.0,53.0,1852514304.0,885444608.0,1601052672.0,29280063488.0,85184.0,80649.0
13-04 02:32:25,0.167,0.0,99.499,0.334,0.0,0.0,0.0,114688.0,0.0,12.0,1852497920.0,885444608.0,1601069056.0,29280063488.0,64689.0,74798.0
13-04 02:32:26,0.083,0.0,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1852489728.0,885444608.0,1601077248.0,29280063488.0,35415.0,49396.0
13-04 02:32:27,0.083,0.083,99.249,0.584,0.0,0.0,0.0,98304.0,0.0,13.0,1852477440.0,885444608.0,1601089536.0,29280063488.0,43817.0,55106.0
13-04 02:32:28,0.167,0.0,99.165,0.668,0.0,0.0,0.0,114688.0,0.0,15.0,1852465152.0,885444608.0,1601101824.0,29280063488.0,40145.0,46682.0
13-04 02:32:29,0.083,0.167,99.166,0.584,0.0,0.0,0.0,155648.0,0.0,17.0,1852452864.0,885444608.0,1601114112.0,29280063488.0,39335.0,51648.0
13-04 02:32:30,1.083,0.083,98.250,0.500,0.0,0.083,0.0,114688.0,0.0,15.0,1845968896.0,885444608.0,1601122304.0,29286539264.0,28232.0,41405.0
13-04 02:32:31,0.083,0.083,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1846337536.0,885444608.0,1601134592.0,29286158336.0,24527.0,35697.0
13-04 02:32:32,0.0,0.0,99.582,0.418,0.0,0.0,0.0,77824.0,0.0,14.0,1846325248.0,885444608.0,1601146880.0,29286158336.0,25599.0,36927.0
13-04 02:32:33,0.499,0.250,98.502,0.749,0.0,0.0,0.0,114688.0,0.0,13.0,1846312960.0,885444608.0,1601159168.0,29286158336.0,26009.0,37915.0
13-04 02:32:34,0.584,0.0,99.249,0.167,0.0,0.0,0.0,118784.0,0.0,14.0,1846304768.0,885444608.0,1601167360.0,29286158336.0,23540.0,35074.0
13-04 02:32:35,0.167,0.167,99.165,0.501,0.0,0.0,0.0,73728.0,0.0,10.0,1847316480.0,885444608.0,1601179648.0,29285134336.0,26842.0,38466.0
13-04 02:32:36,0.167,0.167,98.832,0.834,0.0,0.0,0.0,94208.0,0.0,11.0,1847291904.0,885444608.0,1601196032.0,29285142528.0,24850.0,36660.0
13-04 02:32:37,0.083,0.0,99.416,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1847283712.0,885444608.0,1601204224.0,29285142528.0,28729.0,39199.0
13-04 02:32:38,0.167,0.083,99.083,0.667,0.0,0.0,0.0,118784.0,0.0,15.0,1847271424.0,885444608.0,1601216512.0,29285142528.0,25538.0,38100.0
13-04 02:32:39,0.251,0.167,99.081,0.501,0.0,0.0,0.0,135168.0,0.0,17.0,1844408320.0,885444608.0,1601228800.0,29287993344.0,59721.0,85647.0
13-04 02:32:40,0.083,0.083,99.333,0.500,0.0,0.0,0.0,114688.0,0.0,19.0,1844031488.0,885444608.0,1601241088.0,29288357888.0,25920.0,38383.0
13-04 02:32:41,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1844273152.0,885444608.0,1601253376.0,29288103936.0,25273.0,35965.0
13-04 02:32:42,0.083,0.083,99.333,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1844387840.0,885444608.0,1601265664.0,29287976960.0,41696.0,52505.0
13-04 02:32:43,0.167,0.083,99.082,0.668,0.0,0.0,0.0,122880.0,0.0,17.0,1844756480.0,885444608.0,1601277952.0,29287596032.0,26019.0,38197.0
13-04 02:32:44,0.084,0.0,99.415,0.501,0.0,0.0,0.0,135168.0,0.0,16.0,1844871168.0,885444608.0,1601290240.0,29287469056.0,27612.0,39757.0
13-04 02:32:45,0.083,0.083,99.249,0.584,0.0,0.0,0.0,73728.0,0.0,10.0,1845112832.0,885444608.0,1601302528.0,29287215104.0,25950.0,36680.0
13-04 02:32:46,0.167,0.083,99.167,0.500,0.0,0.083,0.0,81920.0,0.0,14.0,1845489664.0,885444608.0,1601314816.0,29286825984.0,26837.0,38981.0
13-04 02:32:47,0.250,0.0,99.249,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1845858304.0,885444608.0,1601327104.0,29286445056.0,26169.0,36646.0
13-04 02:32:48,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,17.0,1846099968.0,885444608.0,1601339392.0,29286191104.0,24006.0,35080.0
13-04 02:32:49,0.167,0.083,99.332,0.417,0.0,0.0,0.0,110592.0,0.0,14.0,1846353920.0,885444608.0,1601347584.0,29285928960.0,27489.0,39421.0
13-04 02:32:50,0.333,0.083,99.168,0.416,0.0,0.0,0.0,114688.0,0.0,17.0,1846468608.0,885444608.0,1601359872.0,29285801984.0,24747.0,36011.0
13-04 02:32:51,0.334,0.0,99.333,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1846837248.0,885444608.0,1601372160.0,29285421056.0,26614.0,39388.0
13-04 02:32:52,0.501,0.0,99.082,0.417,0.0,0.0,0.0,73728.0,0.0,10.0,1847078912.0,885444608.0,1601384448.0,29285167104.0,24833.0,35820.0
13-04 02:32:53,0.083,0.167,98.582,1.084,0.0,0.083,0.0,163840.0,0.0,20.0,1847447552.0,885444608.0,1601396736.0,29284786176.0,28025.0,40828.0
13-04 02:32:54,0.167,0.0,99.499,0.334,0.0,0.0,0.0,106496.0,0.0,12.0,1847566336.0,885444608.0,1601404928.0,29284659200.0,23970.0,35689.0
13-04 02:32:55,0.167,0.084,99.332,0.418,0.0,0.0,0.0,139264.0,0.0,18.0,1848967168.0,885444608.0,1601417216.0,29283246080.0,44278.0,54546.0
13-04 02:32:56,0.751,0.167,97.832,1.251,0.0,0.0,0.0,278528.0,0.0,42.0,1848938496.0,885444608.0,1601429504.0,29283262464.0,108918.0,193545.0
13-04 02:32:57,0.167,0.167,98.749,0.917,0.0,0.0,0.0,282624.0,0.0,26.0,1848971264.0,885444608.0,1601650688.0,29283008512.0,180589.0,339202.0
13-04 02:32:58,0.167,0.167,99.416,0.250,0.0,0.0,0.0,45056.0,0.0,3.0,1848971264.0,885444608.0,1601650688.0,29283008512.0,8012.0,8755.0
13-04 02:32:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1848971264.0,885444608.0,1601650688.0,29283008512.0,10468.0,10052.0
13-04 02:33:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1848967168.0,885444608.0,1601654784.0,29283008512.0,9400.0,10610.0
13-04 02:33:01,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1848967168.0,885444608.0,1601654784.0,29283008512.0,9690.0,8878.0
13-04 02:33:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1849094144.0,885444608.0,1601654784.0,29282881536.0,8661.0,9511.0
13-04 02:33:03,0.250,0.0,99.416,0.334,0.0,0.0,0.0,57344.0,0.0,4.0,1849094144.0,885444608.0,1601654784.0,29282881536.0,9463.0,9603.0
13-04 02:33:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1849090048.0,885444608.0,1601658880.0,29282881536.0,6838.0,6572.0
13-04 02:33:05,0.167,0.083,99.667,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,1849032704.0,885444608.0,1601658880.0,29282938880.0,9250.0,8109.0
13-04 02:33:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1849032704.0,885444608.0,1601658880.0,29282938880.0,9553.0,11305.0
13-04 02:33:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1849032704.0,885444608.0,1601658880.0,29282938880.0,28062.0,26872.0
13-04 02:33:08,0.167,0.083,99.499,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,1849028608.0,885444608.0,1601662976.0,29282938880.0,10221.0,11384.0
13-04 02:33:09,3.253,0.834,95.079,0.834,0.0,0.0,0.0,0.0,0.0,0.0,1303216128.0,885444608.0,1601699840.0,29828714496.0,16306.0,18578.0
13-04 02:33:10,0.167,0.083,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,1298673664.0,885444608.0,1601589248.0,29833367552.0,25130.0,28580.0
13-04 02:33:11,2.671,0.501,96.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1307348992.0,885444608.0,1601613824.0,29824667648.0,11189.0,7283.0
13-04 02:33:12,0.668,0.250,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299046400.0,885444608.0,1601597440.0,29832986624.0,5426.0,5972.0
13-04 02:33:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299046400.0,885444608.0,1601597440.0,29832986624.0,8564.0,7076.0
13-04 02:33:14,0.083,0.083,99.584,0.250,0.0,0.0,0.0,106496.0,0.0,15.0,1299038208.0,885444608.0,1601597440.0,29832994816.0,5246.0,3723.0
13-04 02:33:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,1299046400.0,885444608.0,1601597440.0,29832986624.0,7535.0,7623.0
13-04 02:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299034112.0,885444608.0,1601601536.0,29832994816.0,6359.0,6646.0
13-04 02:33:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601601536.0,29832994816.0,7790.0,6765.0
13-04 02:33:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601601536.0,29832994816.0,5791.0,5618.0
13-04 02:33:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601601536.0,29832994816.0,7380.0,6470.0
13-04 02:33:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1299030016.0,885444608.0,1601605632.0,29832994816.0,4532.0,4431.0
13-04 02:33:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299140608.0,885444608.0,1601605632.0,29832884224.0,5885.0,4785.0
13-04 02:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299140608.0,885444608.0,1601605632.0,29832884224.0,6511.0,6050.0
13-04 02:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299140608.0,885444608.0,1601605632.0,29832884224.0,7435.0,6553.0
13-04 02:33:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299136512.0,885444608.0,1601609728.0,29832884224.0,6231.0,6690.0
13-04 02:33:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1299136512.0,885444608.0,1601609728.0,29832884224.0,25120.0,24739.0
13-04 02:33:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1299136512.0,885444608.0,1601609728.0,29832884224.0,4897.0,4396.0
13-04 02:33:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299136512.0,885444608.0,1601609728.0,29832884224.0,7227.0,7165.0
13-04 02:33:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299132416.0,885444608.0,1601613824.0,29832884224.0,4089.0,3975.0
13-04 02:33:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299132416.0,885444608.0,1601613824.0,29832884224.0,8017.0,7503.0
13-04 02:33:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299132416.0,885444608.0,1601613824.0,29832884224.0,5105.0,5478.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299132416.0,885444608.0,1601613824.0,29832884224.0,7016.0,5103.0
13-04 02:33:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1299128320.0,885444608.0,1601617920.0,29832884224.0,6730.0,7003.0
13-04 02:33:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299128320.0,885444608.0,1601617920.0,29832884224.0,6738.0,5614.0
13-04 02:33:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1299128320.0,885444608.0,1601617920.0,29832884224.0,8329.0,8739.0
13-04 02:33:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299140608.0,885444608.0,1601622016.0,29832867840.0,5784.0,4172.0
13-04 02:33:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299132416.0,885444608.0,1601622016.0,29832876032.0,6748.0,6643.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299132416.0,885444608.0,1601622016.0,29832876032.0,6008.0,4449.0
13-04 02:33:38,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1299128320.0,885444608.0,1601626112.0,29832876032.0,6628.0,7043.0
13-04 02:33:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299128320.0,885444608.0,1601626112.0,29832876032.0,7452.0,7877.0
13-04 02:33:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299111936.0,885444608.0,1601626112.0,29832892416.0,6108.0,6617.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1299111936.0,885444608.0,1601626112.0,29832892416.0,6972.0,6492.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1299107840.0,885444608.0,1601630208.0,29832892416.0,5225.0,6259.0
13-04 02:33:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299107840.0,885444608.0,1601630208.0,29832892416.0,6200.0,4168.0
13-04 02:33:44,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1299103744.0,885444608.0,1601634304.0,29832892416.0,4942.0,4453.0
13-04 02:33:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299103744.0,885444608.0,1601634304.0,29832892416.0,6108.0,4217.0
13-04 02:33:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299099648.0,885444608.0,1601638400.0,29832892416.0,6257.0,6716.0
13-04 02:33:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299099648.0,885444608.0,1601638400.0,29832892416.0,6976.0,6587.0
13-04 02:33:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299099648.0,885444608.0,1601638400.0,29832892416.0,6916.0,6959.0
13-04 02:33:49,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1299107840.0,885444608.0,1601638400.0,29832884224.0,7160.0,7147.0
13-04 02:33:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299103744.0,885444608.0,1601642496.0,29832884224.0,5668.0,5660.0
13-04 02:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1299111936.0,885444608.0,1601642496.0,29832876032.0,6296.0,4263.0
13-04 02:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299111936.0,885444608.0,1601642496.0,29832876032.0,6050.0,5188.0
13-04 02:33:53,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299111936.0,885444608.0,1601642496.0,29832876032.0,6722.0,5345.0
13-04 02:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1299099648.0,885444608.0,1601646592.0,29832884224.0,6294.0,6716.0
13-04 02:33:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1299116032.0,885444608.0,1601646592.0,29832867840.0,43131.0,42136.0
13-04 02:33:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299099648.0,885444608.0,1601646592.0,29832884224.0,7012.0,7911.0
13-04 02:33:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299095552.0,885444608.0,1601650688.0,29832884224.0,8452.0,9065.0
13-04 02:33:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299095552.0,885444608.0,1601650688.0,29832884224.0,7267.0,5676.0
13-04 02:33:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299095552.0,885444608.0,1601650688.0,29832884224.0,5910.0,4956.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299095552.0,885444608.0,1601650688.0,29832884224.0,4957.0,4438.0
13-04 02:34:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1299095552.0,885444608.0,1601650688.0,29832884224.0,5779.0,4798.0
13-04 02:34:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601654784.0,29832884224.0,6078.0,5213.0
13-04 02:34:03,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299091456.0,885444608.0,1601654784.0,29832884224.0,8702.0,9649.0
13-04 02:34:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601654784.0,29832884224.0,5544.0,4660.0
13-04 02:34:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601654784.0,29832884224.0,7294.0,6376.0
13-04 02:34:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299087360.0,885444608.0,1601658880.0,29832884224.0,5460.0,5504.0
13-04 02:34:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1299087360.0,885444608.0,1601658880.0,29832884224.0,6297.0,5639.0
13-04 02:34:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299087360.0,885444608.0,1601658880.0,29832884224.0,7017.0,7250.0
13-04 02:34:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1299091456.0,885444608.0,1601662976.0,29832876032.0,6668.0,5300.0
13-04 02:34:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601662976.0,29832876032.0,4081.0,3138.0
13-04 02:34:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299099648.0,885444608.0,1601662976.0,29832867840.0,7164.0,6309.0
13-04 02:34:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299099648.0,885444608.0,1601662976.0,29832867840.0,8348.0,8096.0
13-04 02:34:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1299062784.0,885444608.0,1601667072.0,29832900608.0,5214.0,3616.0
13-04 02:34:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299062784.0,885444608.0,1601667072.0,29832900608.0,4676.0,4898.0
13-04 02:34:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299197952.0,885444608.0,1601667072.0,29832765440.0,8857.0,8938.0
13-04 02:34:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,1299185664.0,885444608.0,1601671168.0,29832773632.0,3948.0,3902.0
13-04 02:34:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299181568.0,885444608.0,1601675264.0,29832773632.0,6265.0,6296.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299181568.0,885444608.0,1601675264.0,29832773632.0,3955.0,3860.0
13-04 02:34:19,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1299181568.0,885444608.0,1601675264.0,29832773632.0,5923.0,4980.0
13-04 02:34:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299181568.0,885444608.0,1601675264.0,29832773632.0,4734.0,4241.0
13-04 02:34:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299181568.0,885444608.0,1601675264.0,29832773632.0,5662.0,4692.0
13-04 02:34:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299177472.0,885444608.0,1601679360.0,29832773632.0,7361.0,8451.0
13-04 02:34:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299177472.0,885444608.0,1601679360.0,29832773632.0,7298.0,7283.0
13-04 02:34:24,0.750,0.0,99.167,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1299177472.0,885444608.0,1601679360.0,29832773632.0,4217.0,3134.0
13-04 02:34:25,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1299169280.0,885444608.0,1601679360.0,29832781824.0,26355.0,25918.0
13-04 02:34:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1299165184.0,885444608.0,1601683456.0,29832781824.0,4805.0,4239.0
13-04 02:34:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299165184.0,885444608.0,1601683456.0,29832781824.0,24573.0,24248.0
13-04 02:34:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299165184.0,885444608.0,1601683456.0,29832781824.0,4182.0,3159.0
13-04 02:34:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1299165184.0,885444608.0,1601683456.0,29832781824.0,7168.0,7187.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299161088.0,885444608.0,1601687552.0,29832781824.0,6044.0,5940.0
13-04 02:34:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1299161088.0,885444608.0,1601687552.0,29832781824.0,6417.0,5313.0
13-04 02:34:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299161088.0,885444608.0,1601687552.0,29832781824.0,7503.0,8022.0
13-04 02:34:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299156992.0,885444608.0,1601691648.0,29832781824.0,6254.0,6035.0
13-04 02:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299156992.0,885444608.0,1601691648.0,29832781824.0,5405.0,5751.0
13-04 02:34:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299300352.0,885444608.0,1601691648.0,29832638464.0,6189.0,6066.0
13-04 02:34:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299292160.0,885444608.0,1601691648.0,29832646656.0,5781.0,4125.0
13-04 02:34:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1299292160.0,885444608.0,1601691648.0,29832646656.0,7906.0,6488.0
13-04 02:34:38,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299288064.0,885444608.0,1601695744.0,29832646656.0,5855.0,6557.0
13-04 02:34:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299288064.0,885444608.0,1601695744.0,29832646656.0,19501.0,23119.0
13-04 02:34:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299103744.0,885444608.0,1601699840.0,29832826880.0,6363.0,5925.0
13-04 02:34:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299103744.0,885444608.0,1601699840.0,29832826880.0,7940.0,7987.0
13-04 02:34:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299103744.0,885444608.0,1601699840.0,29832826880.0,3395.0,2823.0
13-04 02:34:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1299103744.0,885444608.0,1601699840.0,29832826880.0,5785.0,4799.0
13-04 02:34:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1299103744.0,885444608.0,1601699840.0,29832826880.0,3368.0,2777.0
13-04 02:34:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601703936.0,29832835072.0,23892.0,24285.0
13-04 02:34:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299091456.0,885444608.0,1601703936.0,29832835072.0,4266.0,4448.0
13-04 02:34:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601703936.0,29832835072.0,9314.0,9440.0
13-04 02:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299087360.0,885444608.0,1601708032.0,29832835072.0,6164.0,6558.0
13-04 02:34:49,0.0,0.083,99.584,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,1299034112.0,885444608.0,1601712128.0,29832884224.0,5666.0,5599.0
13-04 02:34:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601712128.0,29832884224.0,5091.0,4441.0
13-04 02:34:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,1299034112.0,885444608.0,1601712128.0,29832884224.0,6665.0,6383.0
13-04 02:34:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601712128.0,29832884224.0,4243.0,3180.0
13-04 02:34:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601712128.0,29832884224.0,6020.0,4969.0
13-04 02:34:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298522112.0,885444608.0,1601716224.0,29833392128.0,6829.0,7843.0
13-04 02:34:55,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1298530304.0,885444608.0,1601716224.0,29833383936.0,28025.0,28554.0
13-04 02:34:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1298513920.0,885444608.0,1601716224.0,29833400320.0,5375.0,4946.0
13-04 02:34:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298513920.0,885444608.0,1601716224.0,29833400320.0,7230.0,7255.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298509824.0,885444608.0,1601720320.0,29833400320.0,3958.0,2977.0
13-04 02:34:59,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298509824.0,885444608.0,1601720320.0,29833400320.0,6600.0,6132.0
13-04 02:35:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296089088.0,885444608.0,1601720320.0,29835821056.0,3460.0,2823.0
13-04 02:35:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1296089088.0,885444608.0,1601720320.0,29835821056.0,4633.0,3794.0
13-04 02:35:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1295986688.0,885444608.0,1601720320.0,29835923456.0,7574.0,8067.0
13-04 02:35:03,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295974400.0,885444608.0,1601724416.0,29835931648.0,8591.0,8649.0
13-04 02:35:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295974400.0,885444608.0,1601724416.0,29835931648.0,24043.0,23590.0
13-04 02:35:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295974400.0,885444608.0,1601724416.0,29835931648.0,7781.0,5930.0
13-04 02:35:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295970304.0,885444608.0,1601728512.0,29835931648.0,5092.0,4767.0
13-04 02:35:07,0.0,0.167,99.667,0.167,0.0,0.0,0.0,98304.0,0.0,4.0,1295970304.0,885444608.0,1601728512.0,29835931648.0,6642.0,5272.0
13-04 02:35:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295970304.0,885444608.0,1601728512.0,29835931648.0,6962.0,6441.0
13-04 02:35:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295970304.0,885444608.0,1601728512.0,29835931648.0,8433.0,7030.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295958016.0,885444608.0,1601732608.0,29835939840.0,6553.0,5246.0
13-04 02:35:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295958016.0,885444608.0,1601732608.0,29835939840.0,8139.0,8977.0
13-04 02:35:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295958016.0,885444608.0,1601732608.0,29835939840.0,6233.0,5967.0
13-04 02:35:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295953920.0,885444608.0,1601736704.0,29835939840.0,7075.0,7188.0
13-04 02:35:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295953920.0,885444608.0,1601736704.0,29835939840.0,4245.0,3295.0
13-04 02:35:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601736704.0,29836709888.0,23948.0,21966.0
13-04 02:35:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601736704.0,29836709888.0,6756.0,7351.0
13-04 02:35:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295183872.0,885444608.0,1601736704.0,29836709888.0,5141.0,3654.0
13-04 02:35:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601740800.0,29836709888.0,6005.0,6463.0
13-04 02:35:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1295179776.0,885444608.0,1601740800.0,29836709888.0,6379.0,5928.0
13-04 02:35:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295175680.0,885444608.0,1601744896.0,29836709888.0,6235.0,6624.0
13-04 02:35:21,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295036416.0,885444608.0,1601748992.0,29836845056.0,7239.0,6810.0
13-04 02:35:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295036416.0,885444608.0,1601748992.0,29836845056.0,4274.0,4096.0
13-04 02:35:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295036416.0,885444608.0,1601748992.0,29836845056.0,7420.0,6442.0
13-04 02:35:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1295036416.0,885444608.0,1601748992.0,29836845056.0,5023.0,4507.0
13-04 02:35:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295036416.0,885444608.0,1601748992.0,29836845056.0,26637.0,26736.0
13-04 02:35:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,2.0,1295032320.0,885444608.0,1601753088.0,29836845056.0,4798.0,4242.0
13-04 02:35:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601753088.0,29836845056.0,8328.0,8064.0
13-04 02:35:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1295032320.0,885444608.0,1601753088.0,29836845056.0,4584.0,5116.0
13-04 02:35:29,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601753088.0,29836845056.0,7385.0,6507.0
13-04 02:35:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295028224.0,885444608.0,1601757184.0,29836845056.0,23034.0,21535.0
13-04 02:35:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,885444608.0,1601757184.0,29836845056.0,8429.0,7501.0
13-04 02:35:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,885444608.0,1601757184.0,29836845056.0,6347.0,6109.0
13-04 02:35:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295032320.0,885444608.0,1601761280.0,29836836864.0,7104.0,5588.0
13-04 02:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601761280.0,29836836864.0,7681.0,6946.0
13-04 02:35:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295175680.0,885444608.0,1601761280.0,29836693504.0,7687.0,7587.0
13-04 02:35:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,106496.0,0.0,22.0,1295163392.0,885444608.0,1601765376.0,29836701696.0,7274.0,6926.0
13-04 02:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295171584.0,885444608.0,1601765376.0,29836693504.0,7190.0,6696.0
13-04 02:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295171584.0,885444608.0,1601765376.0,29836693504.0,5332.0,4729.0
13-04 02:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295175680.0,885444608.0,1601769472.0,29836685312.0,5788.0,5184.0
13-04 02:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295175680.0,885444608.0,1601769472.0,29836685312.0,5123.0,3586.0
13-04 02:35:41,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295175680.0,885444608.0,1601769472.0,29836685312.0,7888.0,7033.0
13-04 02:35:42,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1295175680.0,885444608.0,1601769472.0,29836685312.0,6530.0,6964.0
13-04 02:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295171584.0,885444608.0,1601773568.0,29836685312.0,6641.0,5231.0
13-04 02:35:44,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601773568.0,29836677120.0,6325.0,6821.0
13-04 02:35:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295171584.0,885444608.0,1601773568.0,29836685312.0,7329.0,7412.0
13-04 02:35:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295171584.0,885444608.0,1601773568.0,29836685312.0,4360.0,3499.0
13-04 02:35:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295167488.0,885444608.0,1601777664.0,29836685312.0,6475.0,6060.0
13-04 02:35:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295167488.0,885444608.0,1601777664.0,29836685312.0,5863.0,4890.0
13-04 02:35:49,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295167488.0,885444608.0,1601777664.0,29836685312.0,5855.0,4787.0
13-04 02:35:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295167488.0,885444608.0,1601777664.0,29836685312.0,3896.0,3880.0
13-04 02:35:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295290368.0,885444608.0,1601781760.0,29836558336.0,9786.0,10600.0
13-04 02:35:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295286272.0,885444608.0,1601785856.0,29836558336.0,3167.0,2690.0
13-04 02:35:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295294464.0,885444608.0,1601785856.0,29836550144.0,5939.0,4936.0
13-04 02:35:54,0.083,0.0,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,1295294464.0,885444608.0,1601785856.0,29836550144.0,5358.0,6202.0
13-04 02:35:55,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601785856.0,29836660736.0,24237.0,23139.0
13-04 02:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,1295179776.0,885444608.0,1601789952.0,29836660736.0,5802.0,5868.0
13-04 02:35:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601789952.0,29836660736.0,5732.0,4758.0
13-04 02:35:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601789952.0,29836660736.0,6344.0,6827.0
13-04 02:35:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,1295187968.0,885444608.0,1601789952.0,29836652544.0,7037.0,6965.0
13-04 02:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601794048.0,29836652544.0,5717.0,5702.0
13-04 02:36:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601794048.0,29836652544.0,6211.0,5304.0
13-04 02:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601794048.0,29836652544.0,5490.0,5450.0
13-04 02:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601794048.0,29836652544.0,5860.0,4785.0
13-04 02:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601794048.0,29836652544.0,5555.0,5545.0
13-04 02:36:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295179776.0,885444608.0,1601798144.0,29836652544.0,10265.0,8927.0
13-04 02:36:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601798144.0,29836652544.0,6819.0,6474.0
13-04 02:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601798144.0,29836652544.0,7824.0,5929.0
13-04 02:36:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295159296.0,885444608.0,1601802240.0,29836668928.0,6082.0,6644.0
13-04 02:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295126528.0,885444608.0,1601802240.0,29836701696.0,6452.0,5204.0
13-04 02:36:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295126528.0,885444608.0,1601802240.0,29836701696.0,4872.0,3516.0
13-04 02:36:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1295077376.0,885444608.0,1601802240.0,29836750848.0,6866.0,6540.0
13-04 02:36:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601806336.0,29836750848.0,6634.0,6242.0
13-04 02:36:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601806336.0,29836750848.0,7586.0,6670.0
13-04 02:36:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295200256.0,885444608.0,1601806336.0,29836623872.0,7449.0,7395.0
13-04 02:36:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294942208.0,885444608.0,1601810432.0,29836877824.0,5826.0,4786.0
13-04 02:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294942208.0,885444608.0,1601810432.0,29836877824.0,6451.0,8002.0
13-04 02:36:17,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1294942208.0,885444608.0,1601810432.0,29836877824.0,6284.0,4312.0
13-04 02:36:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294942208.0,885444608.0,1601810432.0,29836877824.0,3167.0,2661.0
13-04 02:36:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1294942208.0,885444608.0,1601810432.0,29836877824.0,5852.0,5817.0
13-04 02:36:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294938112.0,885444608.0,1601814528.0,29836877824.0,7737.0,8169.0
13-04 02:36:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295056896.0,885444608.0,1601814528.0,29836759040.0,6389.0,5350.0
13-04 02:36:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295056896.0,885444608.0,1601814528.0,29836759040.0,5295.0,6264.0
13-04 02:36:23,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1295056896.0,885444608.0,1601814528.0,29836759040.0,6085.0,5010.0
13-04 02:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295048704.0,885444608.0,1601822720.0,29836759040.0,5523.0,5371.0
13-04 02:36:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295048704.0,885444608.0,1601822720.0,29836759040.0,24310.0,23851.0
13-04 02:36:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,1295048704.0,885444608.0,1601822720.0,29836759040.0,5765.0,5935.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295048704.0,885444608.0,1601822720.0,29836759040.0,5795.0,4824.0
13-04 02:36:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295044608.0,885444608.0,1601826816.0,29836759040.0,7179.0,7163.0
13-04 02:36:29,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1295044608.0,885444608.0,1601826816.0,29836759040.0,5014.0,4466.0
13-04 02:36:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295044608.0,885444608.0,1601826816.0,29836759040.0,5490.0,4798.0
13-04 02:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,1295044608.0,885444608.0,1601826816.0,29836759040.0,8125.0,8022.0
13-04 02:36:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295040512.0,885444608.0,1601830912.0,29836759040.0,4083.0,3242.0
13-04 02:36:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295040512.0,885444608.0,1601830912.0,29836759040.0,8861.0,8244.0
13-04 02:36:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295040512.0,885444608.0,1601830912.0,29836759040.0,7127.0,7381.0
13-04 02:36:35,0.167,0.0,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1295040512.0,885444608.0,1601830912.0,29836759040.0,8049.0,6852.0
13-04 02:36:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295036416.0,885444608.0,1601835008.0,29836759040.0,5930.0,5345.0
13-04 02:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295036416.0,885444608.0,1601835008.0,29836759040.0,8787.0,7748.0
13-04 02:36:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295036416.0,885444608.0,1601835008.0,29836759040.0,7713.0,7542.0
13-04 02:36:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601839104.0,29836759040.0,6378.0,6064.0
13-04 02:36:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601839104.0,29836759040.0,5987.0,5075.0
13-04 02:36:41,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1295032320.0,885444608.0,1601839104.0,29836759040.0,7172.0,5822.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601839104.0,29836759040.0,5509.0,5519.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,885444608.0,1601843200.0,29836759040.0,8145.0,7732.0
13-04 02:36:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,885444608.0,1601843200.0,29836759040.0,5427.0,5341.0
13-04 02:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,885444608.0,1601843200.0,29836759040.0,6512.0,5495.0
13-04 02:36:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1295028224.0,885444608.0,1601843200.0,29836759040.0,5934.0,4890.0
13-04 02:36:47,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295024128.0,885444608.0,1601847296.0,29836759040.0,5788.0,5640.0
13-04 02:36:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295024128.0,885444608.0,1601847296.0,29836759040.0,6236.0,6619.0
13-04 02:36:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295024128.0,885444608.0,1601847296.0,29836759040.0,5954.0,4942.0
13-04 02:36:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295024128.0,885444608.0,1601847296.0,29836759040.0,3681.0,3278.0
13-04 02:36:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295020032.0,885444608.0,1601851392.0,29836759040.0,8747.0,8225.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295020032.0,885444608.0,1601851392.0,29836759040.0,7043.0,6620.0
13-04 02:36:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295020032.0,885444608.0,1601851392.0,29836759040.0,6340.0,4312.0
13-04 02:36:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295020032.0,885444608.0,1601851392.0,29836759040.0,5356.0,4649.0
13-04 02:36:55,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601855488.0,29836742656.0,27415.0,25831.0
13-04 02:36:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1295020032.0,885444608.0,1601859584.0,29836750848.0,6855.0,7701.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295020032.0,885444608.0,1601859584.0,29836750848.0,5136.0,4536.0
13-04 02:36:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295015936.0,885444608.0,1601863680.0,29836750848.0,6925.0,7911.0
13-04 02:36:59,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295015936.0,885444608.0,1601863680.0,29836750848.0,7555.0,7546.0
13-04 02:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295015936.0,885444608.0,1601863680.0,29836750848.0,4397.0,4444.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295015936.0,885444608.0,1601863680.0,29836750848.0,5138.0,4495.0
13-04 02:37:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295015936.0,885444608.0,1601863680.0,29836750848.0,4151.0,4041.0
13-04 02:37:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295011840.0,885444608.0,1601867776.0,29836750848.0,6352.0,5861.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1295011840.0,885444608.0,1601867776.0,29836750848.0,4174.0,3156.0
13-04 02:37:05,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1295011840.0,885444608.0,1601867776.0,29836750848.0,7881.0,7174.0
13-04 02:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,1295011840.0,885444608.0,1601867776.0,29836750848.0,7660.0,8322.0
13-04 02:37:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1295007744.0,885444608.0,1601871872.0,29836750848.0,6846.0,5164.0
13-04 02:37:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295007744.0,885444608.0,1601871872.0,29836750848.0,6923.0,7028.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295007744.0,885444608.0,1601871872.0,29836750848.0,6601.0,4834.0
13-04 02:37:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295007744.0,885444608.0,1601871872.0,29836750848.0,7248.0,6346.0
13-04 02:37:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295003648.0,885444608.0,1601875968.0,29836750848.0,5859.0,4968.0
13-04 02:37:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295003648.0,885444608.0,1601875968.0,29836750848.0,8102.0,7631.0
13-04 02:37:13,0.751,0.0,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294987264.0,885444608.0,1601875968.0,29836767232.0,6836.0,4483.0
13-04 02:37:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294966784.0,885444608.0,1601880064.0,29836783616.0,6779.0,7302.0
13-04 02:37:15,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295609856.0,885444608.0,1601880064.0,29836140544.0,8821.0,8721.0
13-04 02:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295609856.0,885444608.0,1601880064.0,29836140544.0,3112.0,2529.0
13-04 02:37:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295601664.0,885444608.0,1601880064.0,29836148736.0,6012.0,5028.0
13-04 02:37:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295597568.0,885444608.0,1601884160.0,29836148736.0,7146.0,7068.0
13-04 02:37:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295597568.0,885444608.0,1601884160.0,29836148736.0,5259.0,4870.0
13-04 02:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295597568.0,885444608.0,1601884160.0,29836148736.0,5941.0,4913.0
13-04 02:37:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1295597568.0,885444608.0,1601884160.0,29836148736.0,8140.0,7731.0
13-04 02:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295593472.0,885444608.0,1601888256.0,29836148736.0,5418.0,5451.0
13-04 02:37:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295593472.0,885444608.0,1601888256.0,29836148736.0,7361.0,7324.0
13-04 02:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295593472.0,885444608.0,1601888256.0,29836148736.0,3468.0,2848.0
13-04 02:37:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295593472.0,885444608.0,1601888256.0,29836148736.0,25200.0,24689.0
13-04 02:37:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295589376.0,885444608.0,1601892352.0,29836148736.0,6180.0,6710.0
13-04 02:37:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295589376.0,885444608.0,1601892352.0,29836148736.0,6643.0,5997.0
13-04 02:37:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295585280.0,885444608.0,1601896448.0,29836148736.0,5003.0,4490.0
13-04 02:37:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295585280.0,885444608.0,1601896448.0,29836148736.0,6436.0,5461.0
13-04 02:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601900544.0,29836656640.0,5522.0,4733.0
13-04 02:37:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601900544.0,29836656640.0,9187.0,9257.0
13-04 02:37:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601900544.0,29836656640.0,6074.0,5969.0
13-04 02:37:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295081472.0,885444608.0,1601900544.0,29836648448.0,6708.0,4578.0
13-04 02:37:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295077376.0,885444608.0,1601904640.0,29836648448.0,5740.0,5160.0
13-04 02:37:35,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295212544.0,885444608.0,1601904640.0,29836513280.0,8185.0,8650.0
13-04 02:37:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,1295212544.0,885444608.0,1601904640.0,29836513280.0,5748.0,4187.0
13-04 02:37:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295208448.0,885444608.0,1601908736.0,29836513280.0,6381.0,6341.0
13-04 02:37:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295208448.0,885444608.0,1601908736.0,29836513280.0,4638.0,3586.0
13-04 02:37:39,0.083,0.0,99.833,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,1295159296.0,885444608.0,1601908736.0,29836562432.0,8447.0,8902.0
13-04 02:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295159296.0,885444608.0,1601908736.0,29836562432.0,5864.0,7129.0
13-04 02:37:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1295155200.0,885444608.0,1601912832.0,29836562432.0,5732.0,4757.0
13-04 02:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295155200.0,885444608.0,1601912832.0,29836562432.0,5876.0,4731.0
13-04 02:37:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295155200.0,885444608.0,1601912832.0,29836562432.0,6848.0,6293.0
13-04 02:37:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295155200.0,885444608.0,1601912832.0,29836562432.0,6470.0,5988.0
13-04 02:37:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295278080.0,885444608.0,1601916928.0,29836435456.0,4859.0,3931.0
13-04 02:37:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295278080.0,885444608.0,1601916928.0,29836435456.0,4771.0,5098.0
13-04 02:37:47,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295278080.0,885444608.0,1601916928.0,29836435456.0,23824.0,24334.0
13-04 02:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295286272.0,885444608.0,1601916928.0,29836427264.0,6490.0,5994.0
13-04 02:37:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295282176.0,885444608.0,1601921024.0,29836427264.0,6704.0,6156.0
13-04 02:37:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,885444608.0,1601921024.0,29836427264.0,6311.0,5477.0
13-04 02:37:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,885444608.0,1601921024.0,29836427264.0,5742.0,5690.0
13-04 02:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,885444608.0,1601921024.0,29836427264.0,5676.0,4728.0
13-04 02:37:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295282176.0,885444608.0,1601921024.0,29836427264.0,6276.0,5206.0
13-04 02:37:54,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1295269888.0,885444608.0,1601925120.0,29836435456.0,6082.0,6577.0
13-04 02:37:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295286272.0,885444608.0,1601925120.0,29836419072.0,27168.0,27358.0
13-04 02:37:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1295278080.0,885444608.0,1601925120.0,29836427264.0,4921.0,4393.0
13-04 02:37:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295273984.0,885444608.0,1601929216.0,29836427264.0,7267.0,7217.0
13-04 02:37:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295273984.0,885444608.0,1601929216.0,29836427264.0,4801.0,4309.0
13-04 02:37:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1295273984.0,885444608.0,1601929216.0,29836427264.0,5971.0,4035.0
13-04 02:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295269888.0,885444608.0,1601933312.0,29836427264.0,5157.0,4778.0
13-04 02:38:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295269888.0,885444608.0,1601933312.0,29836427264.0,6720.0,5300.0
13-04 02:38:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295265792.0,885444608.0,1601937408.0,29836427264.0,4778.0,5205.0
13-04 02:38:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295265792.0,885444608.0,1601937408.0,29836427264.0,6929.0,7029.0
13-04 02:38:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295265792.0,885444608.0,1601937408.0,29836427264.0,7143.0,7300.0
13-04 02:38:05,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1295261696.0,885444608.0,1601941504.0,29836427264.0,8948.0,8026.0
13-04 02:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295261696.0,885444608.0,1601941504.0,29836427264.0,6984.0,5659.0
13-04 02:38:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295261696.0,885444608.0,1601941504.0,29836427264.0,7792.0,5881.0
13-04 02:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295261696.0,885444608.0,1601941504.0,29836427264.0,4031.0,3138.0
13-04 02:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295257600.0,885444608.0,1601945600.0,29836427264.0,6659.0,5321.0
13-04 02:38:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295224832.0,885444608.0,1601945600.0,29836460032.0,4344.0,3411.0
13-04 02:38:11,0.083,0.083,99.583,0.167,0.0,0.083,0.0,49152.0,0.0,3.0,1295233024.0,885444608.0,1601945600.0,29836451840.0,9804.0,9484.0
13-04 02:38:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295212544.0,885444608.0,1601949696.0,29836468224.0,7506.0,8148.0
13-04 02:38:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295220736.0,885444608.0,1601949696.0,29836460032.0,6954.0,7167.0
13-04 02:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1295220736.0,885444608.0,1601949696.0,29836460032.0,6937.0,6353.0
13-04 02:38:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1295220736.0,885444608.0,1601949696.0,29836460032.0,5016.0,4541.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295216640.0,885444608.0,1601953792.0,29836460032.0,4674.0,3702.0
13-04 02:38:17,0.083,0.0,99.667,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,1295216640.0,885444608.0,1601953792.0,29836460032.0,24426.0,23003.0
13-04 02:38:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295216640.0,885444608.0,1601953792.0,29836460032.0,5518.0,5565.0
13-04 02:38:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295216640.0,885444608.0,1601953792.0,29836460032.0,6611.0,6089.0
13-04 02:38:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295212544.0,885444608.0,1601957888.0,29836460032.0,7637.0,9104.0
13-04 02:38:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295339520.0,885444608.0,1601957888.0,29836333056.0,7321.0,7553.0
13-04 02:38:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295339520.0,885444608.0,1601957888.0,29836333056.0,3469.0,2893.0
13-04 02:38:23,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1295339520.0,885444608.0,1601957888.0,29836333056.0,5433.0,3882.0
13-04 02:38:24,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295339520.0,885444608.0,1601957888.0,29836333056.0,4237.0,3163.0
13-04 02:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295335424.0,885444608.0,1601961984.0,29836333056.0,27743.0,27174.0
13-04 02:38:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1295343616.0,885444608.0,1601961984.0,29836324864.0,4235.0,3072.0
13-04 02:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295343616.0,885444608.0,1601961984.0,29836324864.0,7532.0,7756.0
13-04 02:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295343616.0,885444608.0,1601961984.0,29836324864.0,6243.0,6741.0
13-04 02:38:29,0.0,0.167,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1295339520.0,885444608.0,1601966080.0,29836324864.0,7849.0,8413.0
13-04 02:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295339520.0,885444608.0,1601966080.0,29836324864.0,6555.0,5138.0
13-04 02:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,1295339520.0,885444608.0,1601966080.0,29836324864.0,5822.0,4168.0
13-04 02:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295331328.0,885444608.0,1601974272.0,29836324864.0,5750.0,5208.0
13-04 02:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295331328.0,885444608.0,1601974272.0,29836324864.0,4969.0,3766.0
13-04 02:38:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295339520.0,885444608.0,1601974272.0,29836316672.0,4543.0,4322.0
13-04 02:38:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295101952.0,885444608.0,1601974272.0,29836554240.0,8315.0,8741.0
13-04 02:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295089664.0,885444608.0,1601978368.0,29836562432.0,6146.0,5964.0
13-04 02:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295089664.0,885444608.0,1601978368.0,29836562432.0,7273.0,6389.0
13-04 02:38:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295081472.0,885444608.0,1601978368.0,29836570624.0,6581.0,6936.0
13-04 02:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295077376.0,885444608.0,1601982464.0,29836570624.0,7356.0,6471.0
13-04 02:38:40,0.752,0.0,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295077376.0,885444608.0,1601982464.0,29836570624.0,5185.0,3810.0
13-04 02:38:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295077376.0,885444608.0,1601982464.0,29836570624.0,7300.0,7243.0
13-04 02:38:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295077376.0,885444608.0,1601982464.0,29836570624.0,5508.0,5145.0
13-04 02:38:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295077376.0,885444608.0,1601982464.0,29836570624.0,5960.0,4872.0
13-04 02:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601986560.0,29836570624.0,7117.0,7135.0
13-04 02:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601986560.0,29836570624.0,24659.0,23100.0
13-04 02:38:46,0.083,0.083,99.750,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,1295073280.0,885444608.0,1601986560.0,29836570624.0,5330.0,5317.0
13-04 02:38:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1295077376.0,885444608.0,1601990656.0,29836562432.0,5823.0,6026.0
13-04 02:38:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295077376.0,885444608.0,1601990656.0,29836562432.0,6265.0,6732.0
13-04 02:38:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1295077376.0,885444608.0,1601990656.0,29836562432.0,6016.0,4064.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295085568.0,885444608.0,1601990656.0,29836554240.0,4738.0,5164.0
13-04 02:38:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295081472.0,885444608.0,1601994752.0,29836554240.0,7943.0,7574.0
13-04 02:38:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295208448.0,885444608.0,1601994752.0,29836427264.0,4376.0,4408.0
13-04 02:38:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1295208448.0,885444608.0,1601994752.0,29836427264.0,6904.0,5416.0
13-04 02:38:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295208448.0,885444608.0,1601994752.0,29836427264.0,7450.0,9001.0
13-04 02:38:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295093760.0,885444608.0,1601998848.0,29836537856.0,27027.0,26044.0
13-04 02:38:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295093760.0,885444608.0,1601998848.0,29836537856.0,5096.0,3586.0
13-04 02:38:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295093760.0,885444608.0,1601998848.0,29836537856.0,23205.0,22787.0
13-04 02:38:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295093760.0,885444608.0,1601998848.0,29836537856.0,4897.0,4217.0
13-04 02:38:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295089664.0,885444608.0,1602002944.0,29836537856.0,8144.0,7666.0
13-04 02:39:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295089664.0,885444608.0,1602002944.0,29836537856.0,5306.0,4714.0
13-04 02:39:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295089664.0,885444608.0,1602002944.0,29836537856.0,6937.0,7097.0
13-04 02:39:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295089664.0,885444608.0,1602002944.0,29836537856.0,5505.0,4962.0
13-04 02:39:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295085568.0,885444608.0,1602007040.0,29836537856.0,7008.0,7122.0
13-04 02:39:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295081472.0,885444608.0,1602011136.0,29836537856.0,5074.0,4581.0
13-04 02:39:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295089664.0,885444608.0,1602011136.0,29836529664.0,7803.0,5923.0
13-04 02:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295089664.0,885444608.0,1602011136.0,29836529664.0,5753.0,4756.0
13-04 02:39:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295212544.0,885444608.0,1602015232.0,29836402688.0,8142.0,7795.0
13-04 02:39:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295212544.0,885444608.0,1602015232.0,29836402688.0,6753.0,6538.0
13-04 02:39:09,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295212544.0,885444608.0,1602015232.0,29836402688.0,5919.0,4893.0
13-04 02:39:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295212544.0,885444608.0,1602015232.0,29836402688.0,7810.0,7476.0
13-04 02:39:11,0.0,0.0,99.833,0.083,0.0,0.083,0.0,28672.0,0.0,6.0,1295208448.0,885444608.0,1602019328.0,29836402688.0,5923.0,5034.0
13-04 02:39:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295208448.0,885444608.0,1602019328.0,29836402688.0,6488.0,6072.0
13-04 02:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295208448.0,885444608.0,1602019328.0,29836402688.0,7921.0,6242.0
13-04 02:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295204352.0,885444608.0,1602023424.0,29836402688.0,4769.0,4304.0
13-04 02:39:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295466496.0,885444608.0,1602023424.0,29836140544.0,6533.0,5204.0
13-04 02:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295458304.0,885444608.0,1602023424.0,29836148736.0,8257.0,9317.0
13-04 02:39:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295454208.0,885444608.0,1602027520.0,29836148736.0,10038.0,10488.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295454208.0,885444608.0,1602027520.0,29836148736.0,3526.0,3051.0
13-04 02:39:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295454208.0,885444608.0,1602027520.0,29836148736.0,5691.0,4691.0
13-04 02:39:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295454208.0,885444608.0,1602027520.0,29836148736.0,25218.0,25034.0
13-04 02:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,1295446016.0,885444608.0,1602027520.0,29836156928.0,4521.0,3507.0
13-04 02:39:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295392768.0,885444608.0,1602031616.0,29836206080.0,4609.0,5006.0
13-04 02:39:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295392768.0,885444608.0,1602031616.0,29836206080.0,5913.0,6093.0
13-04 02:39:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,1295392768.0,885444608.0,1602031616.0,29836206080.0,4062.0,4038.0
13-04 02:39:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295392768.0,885444608.0,1602031616.0,29836206080.0,25353.0,25179.0
13-04 02:39:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295392768.0,885444608.0,1602031616.0,29836206080.0,6359.0,6757.0
13-04 02:39:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295388672.0,885444608.0,1602035712.0,29836206080.0,7412.0,7708.0
13-04 02:39:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295388672.0,885444608.0,1602035712.0,29836206080.0,4084.0,3043.0
13-04 02:39:29,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1295388672.0,885444608.0,1602035712.0,29836206080.0,5433.0,5479.0
13-04 02:39:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295388672.0,885444608.0,1602035712.0,29836206080.0,6113.0,5991.0
13-04 02:39:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295384576.0,885444608.0,1602039808.0,29836206080.0,6772.0,4735.0
13-04 02:39:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295384576.0,885444608.0,1602039808.0,29836206080.0,6488.0,6491.0
13-04 02:39:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295384576.0,885444608.0,1602039808.0,29836206080.0,7498.0,8452.0
13-04 02:39:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295380480.0,885444608.0,1602043904.0,29836206080.0,5297.0,5676.0
13-04 02:39:35,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295515648.0,885444608.0,1602043904.0,29836070912.0,6508.0,4483.0
13-04 02:39:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295511552.0,885444608.0,1602048000.0,29836070912.0,6762.0,6979.0
13-04 02:39:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295511552.0,885444608.0,1602048000.0,29836070912.0,7102.0,6299.0
13-04 02:39:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295507456.0,885444608.0,1602052096.0,29836070912.0,5047.0,5408.0
13-04 02:39:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295507456.0,885444608.0,1602052096.0,29836070912.0,6640.0,4665.0
13-04 02:39:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295507456.0,885444608.0,1602052096.0,29836070912.0,6394.0,6938.0
13-04 02:39:41,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1295507456.0,885444608.0,1602052096.0,29836070912.0,7521.0,6585.0
13-04 02:39:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295503360.0,885444608.0,1602056192.0,29836070912.0,24558.0,24157.0
13-04 02:39:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295503360.0,885444608.0,1602056192.0,29836070912.0,8757.0,8901.0
13-04 02:39:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295503360.0,885444608.0,1602056192.0,29836070912.0,5155.0,3624.0
13-04 02:39:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295499264.0,885444608.0,1602060288.0,29836070912.0,4403.0,3356.0
13-04 02:39:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1295499264.0,885444608.0,1602060288.0,29836070912.0,5589.0,5540.0
13-04 02:39:47,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295499264.0,885444608.0,1602060288.0,29836070912.0,6120.0,5030.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295499264.0,885444608.0,1602060288.0,29836070912.0,5378.0,4851.0
13-04 02:39:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295499264.0,885444608.0,1602060288.0,29836070912.0,7194.0,7282.0
13-04 02:39:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295495168.0,885444608.0,1602064384.0,29836070912.0,6343.0,6829.0
13-04 02:39:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1295495168.0,885444608.0,1602064384.0,29836070912.0,6540.0,6085.0
13-04 02:39:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295495168.0,885444608.0,1602064384.0,29836070912.0,6422.0,5915.0
13-04 02:39:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295491072.0,885444608.0,1602068480.0,29836070912.0,7170.0,5776.0
13-04 02:39:54,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295482880.0,885444608.0,1602068480.0,29836079104.0,4579.0,5030.0
13-04 02:39:55,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1296117760.0,885444608.0,1602068480.0,29835444224.0,42437.0,40882.0
13-04 02:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1296117760.0,885444608.0,1602068480.0,29835444224.0,9105.0,9019.0
13-04 02:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296117760.0,885444608.0,1602068480.0,29835444224.0,7446.0,6538.0
13-04 02:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296113664.0,885444608.0,1602072576.0,29835444224.0,8681.0,9314.0
13-04 02:39:59,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1296113664.0,885444608.0,1602072576.0,29835444224.0,6848.0,6365.0
13-04 02:40:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295732736.0,885444608.0,1602072576.0,29835825152.0,6661.0,5830.0
13-04 02:40:01,0.585,0.0,99.415,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295728640.0,885444608.0,1602076672.0,29835825152.0,6781.0,6949.0
13-04 02:40:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295728640.0,885444608.0,1602076672.0,29835825152.0,22859.0,22059.0
13-04 02:40:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295736832.0,885444608.0,1602076672.0,29835816960.0,5790.0,4421.0
13-04 02:40:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295736832.0,885444608.0,1602076672.0,29835816960.0,8361.0,9479.0
13-04 02:40:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1295732736.0,885444608.0,1602080768.0,29835816960.0,7332.0,6580.0
13-04 02:40:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295732736.0,885444608.0,1602080768.0,29835816960.0,5933.0,4010.0
13-04 02:40:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1295728640.0,885444608.0,1602084864.0,29835816960.0,25006.0,23296.0
13-04 02:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295728640.0,885444608.0,1602084864.0,29835816960.0,7729.0,6987.0
13-04 02:40:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295724544.0,885444608.0,1602088960.0,29835816960.0,5695.0,4913.0
13-04 02:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295732736.0,885444608.0,1602088960.0,29835808768.0,6933.0,7026.0
13-04 02:40:11,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295740928.0,885444608.0,1602088960.0,29835800576.0,6509.0,5115.0
13-04 02:40:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295736832.0,885444608.0,1602093056.0,29835800576.0,7144.0,7495.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295736832.0,885444608.0,1602093056.0,29835800576.0,7194.0,6416.0
13-04 02:40:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295736832.0,885444608.0,1602093056.0,29835800576.0,4747.0,5055.0
13-04 02:40:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295745024.0,885444608.0,1602093056.0,29835792384.0,6860.0,5456.0
13-04 02:40:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1295740928.0,885444608.0,1602097152.0,29835792384.0,3737.0,3700.0
13-04 02:40:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295740928.0,885444608.0,1602097152.0,29835792384.0,7211.0,5974.0
13-04 02:40:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295740928.0,885444608.0,1602097152.0,29835792384.0,6471.0,5949.0
13-04 02:40:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297137664.0,885444608.0,1602097152.0,29834395648.0,9000.0,10061.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297141760.0,885444608.0,1602101248.0,29834387456.0,4251.0,3204.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,1297133568.0,885444608.0,1602101248.0,29834395648.0,5344.0,5347.0
13-04 02:40:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1297133568.0,885444608.0,1602101248.0,29834395648.0,5872.0,5996.0
13-04 02:40:23,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1297133568.0,885444608.0,1602101248.0,29834395648.0,5830.0,5847.0
13-04 02:40:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1297137664.0,885444608.0,1602105344.0,29834387456.0,5829.0,5619.0
13-04 02:40:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297137664.0,885444608.0,1602105344.0,29834387456.0,25159.0,25217.0
13-04 02:40:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1297113088.0,885444608.0,1602105344.0,29834412032.0,7057.0,6585.0
13-04 02:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297113088.0,885444608.0,1602105344.0,29834412032.0,4064.0,3205.0
13-04 02:40:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1297113088.0,885444608.0,1602105344.0,29834412032.0,4767.0,5114.0
13-04 02:40:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1297227776.0,885444608.0,1602109440.0,29834293248.0,7253.0,6352.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297227776.0,885444608.0,1602109440.0,29834293248.0,6350.0,5290.0
13-04 02:40:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297227776.0,885444608.0,1602109440.0,29834293248.0,10693.0,10225.0
13-04 02:40:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297215488.0,885444608.0,1602113536.0,29834301440.0,6013.0,6981.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297215488.0,885444608.0,1602113536.0,29834301440.0,5696.0,4126.0
13-04 02:40:34,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297215488.0,885444608.0,1602113536.0,29834301440.0,6151.0,5861.0
13-04 02:40:35,0.167,0.167,99.084,0.583,0.0,0.0,0.0,24576.0,0.0,3.0,1297223680.0,885444608.0,1602113536.0,29834293248.0,6284.0,5182.0
13-04 02:40:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297219584.0,885444608.0,1602117632.0,29834293248.0,5597.0,4938.0
13-04 02:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296023552.0,885444608.0,1602117632.0,29835489280.0,8984.0,7974.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295949824.0,885444608.0,1602117632.0,29835563008.0,5152.0,5587.0
13-04 02:40:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295941632.0,885444608.0,1602125824.0,29835563008.0,7563.0,7507.0
13-04 02:40:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295941632.0,885444608.0,1602125824.0,29835563008.0,6358.0,7004.0
13-04 02:40:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295941632.0,885444608.0,1602125824.0,29835563008.0,4915.0,4490.0
13-04 02:40:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295941632.0,885444608.0,1602125824.0,29835563008.0,5430.0,4910.0
13-04 02:40:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295937536.0,885444608.0,1602129920.0,29835563008.0,7028.0,5483.0
13-04 02:40:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295937536.0,885444608.0,1602129920.0,29835563008.0,3886.0,3807.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295937536.0,885444608.0,1602129920.0,29835563008.0,5975.0,4960.0
13-04 02:40:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295937536.0,885444608.0,1602129920.0,29835563008.0,5753.0,5660.0
13-04 02:40:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295937536.0,885444608.0,1602129920.0,29835563008.0,8323.0,7936.0
13-04 02:40:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295933440.0,885444608.0,1602134016.0,29835563008.0,5489.0,6426.0
13-04 02:40:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295933440.0,885444608.0,1602134016.0,29835563008.0,5005.0,4404.0
13-04 02:40:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295933440.0,885444608.0,1602134016.0,29835563008.0,5425.0,5474.0
13-04 02:40:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,5.0,1295925248.0,885444608.0,1602134016.0,29835571200.0,6632.0,6103.0
13-04 02:40:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295921152.0,885444608.0,1602138112.0,29835571200.0,5399.0,4079.0
13-04 02:40:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1295921152.0,885444608.0,1602138112.0,29835571200.0,7418.0,6429.0
13-04 02:40:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1295921152.0,885444608.0,1602138112.0,29835571200.0,6362.0,5898.0
13-04 02:40:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295163392.0,885444608.0,1602142208.0,29836324864.0,27114.0,28579.0
13-04 02:40:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1295163392.0,885444608.0,1602142208.0,29836324864.0,5479.0,5491.0
13-04 02:40:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295163392.0,885444608.0,1602142208.0,29836324864.0,6518.0,4677.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295163392.0,885444608.0,1602142208.0,29836324864.0,3856.0,3794.0
13-04 02:40:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295163392.0,885444608.0,1602142208.0,29836324864.0,5499.0,5480.0
13-04 02:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1295159296.0,885444608.0,1602146304.0,29836324864.0,3203.0,2661.0
13-04 02:41:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295159296.0,885444608.0,1602146304.0,29836324864.0,6202.0,4259.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295159296.0,885444608.0,1602146304.0,29836324864.0,7960.0,10457.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295159296.0,885444608.0,1602146304.0,29836324864.0,7950.0,8480.0
13-04 02:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295155200.0,885444608.0,1602150400.0,29836324864.0,5220.0,3768.0
13-04 02:41:05,0.083,0.083,99.583,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1295155200.0,885444608.0,1602150400.0,29836324864.0,7361.0,6497.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,885444608.0,1602150400.0,29836197888.0,5777.0,4824.0
13-04 02:41:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,885444608.0,1602150400.0,29836197888.0,23020.0,21841.0
13-04 02:41:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295278080.0,885444608.0,1602154496.0,29836197888.0,6203.0,5740.0
13-04 02:41:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295278080.0,885444608.0,1602154496.0,29836197888.0,6145.0,4221.0
13-04 02:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295278080.0,885444608.0,1602154496.0,29836197888.0,7210.0,7204.0
13-04 02:41:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295278080.0,885444608.0,1602154496.0,29836197888.0,6570.0,5299.0
13-04 02:41:12,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295269888.0,885444608.0,1602162688.0,29836197888.0,25230.0,27169.0
13-04 02:41:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295269888.0,885444608.0,1602162688.0,29836197888.0,6638.0,5366.0
13-04 02:41:14,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295269888.0,885444608.0,1602162688.0,29836197888.0,5131.0,4332.0
13-04 02:41:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295904768.0,885444608.0,1602162688.0,29835563008.0,5848.0,4895.0
13-04 02:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295900672.0,885444608.0,1602166784.0,29835563008.0,4644.0,4148.0
13-04 02:41:17,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295900672.0,885444608.0,1602166784.0,29835563008.0,7125.0,7102.0
13-04 02:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295900672.0,885444608.0,1602166784.0,29835563008.0,5801.0,4356.0
13-04 02:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295900672.0,885444608.0,1602166784.0,29835563008.0,5630.0,5600.0
13-04 02:41:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295896576.0,885444608.0,1602170880.0,29835563008.0,8204.0,9274.0
13-04 02:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1295888384.0,885444608.0,1602170880.0,29835571200.0,5697.0,4717.0
13-04 02:41:22,3.003,1.001,95.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299480576.0,885444608.0,1602228224.0,29831921664.0,12698.0,12059.0
13-04 02:41:23,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1298579456.0,885444608.0,1602174976.0,29832876032.0,7732.0,6992.0
13-04 02:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298571264.0,885444608.0,1602174976.0,29832884224.0,5056.0,4441.0
13-04 02:41:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298571264.0,885444608.0,1602174976.0,29832884224.0,25683.0,24739.0
13-04 02:41:26,0.916,0.083,99.001,0.0,0.0,0.0,0.0,65536.0,0.0,10.0,1298558976.0,885444608.0,1602179072.0,29832892416.0,5820.0,5728.0
13-04 02:41:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298558976.0,885444608.0,1602179072.0,29832892416.0,5271.0,3707.0
13-04 02:41:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298558976.0,885444608.0,1602179072.0,29832892416.0,4341.0,4440.0
13-04 02:41:29,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1298558976.0,885444608.0,1602179072.0,29832892416.0,7722.0,8333.0
13-04 02:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298554880.0,885444608.0,1602183168.0,29832892416.0,5177.0,5450.0
13-04 02:41:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1298554880.0,885444608.0,1602183168.0,29832892416.0,6537.0,5319.0
13-04 02:41:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298554880.0,885444608.0,1602183168.0,29832892416.0,6185.0,5964.0
13-04 02:41:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298554880.0,885444608.0,1602183168.0,29832892416.0,7070.0,6507.0
13-04 02:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298550784.0,885444608.0,1602187264.0,29832892416.0,6633.0,6563.0
13-04 02:41:35,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1298558976.0,885444608.0,1602187264.0,29832884224.0,7426.0,5865.0
13-04 02:41:36,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,4.0,1298558976.0,885444608.0,1602187264.0,29832884224.0,5649.0,4938.0
13-04 02:41:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298554880.0,885444608.0,1602191360.0,29832884224.0,7967.0,6960.0
13-04 02:41:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298563072.0,885444608.0,1602191360.0,29832876032.0,8057.0,8994.0
13-04 02:41:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298563072.0,885444608.0,1602191360.0,29832876032.0,6010.0,5010.0
13-04 02:41:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298976768.0,885444608.0,1602191360.0,29832462336.0,9249.0,7150.0
13-04 02:41:41,6.005,1.418,92.327,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1302360064.0,885444608.0,1596096512.0,29835173888.0,11789.0,11191.0
13-04 02:41:42,5.750,1.667,92.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1303941120.0,885444608.0,1596104704.0,29833584640.0,14266.0,13348.0
13-04 02:41:43,0.500,0.167,99.084,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1299300352.0,885444608.0,1596051456.0,29838278656.0,8361.0,8059.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299288064.0,885444608.0,1596055552.0,29838286848.0,7746.0,8847.0
13-04 02:41:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299288064.0,885444608.0,1596055552.0,29838286848.0,6618.0,6106.0
13-04 02:41:46,0.083,0.0,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,2.0,1299296256.0,885444608.0,1596055552.0,29838278656.0,5470.0,6205.0
13-04 02:41:47,5.417,1.667,92.583,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,1307213824.0,885444608.0,1596112896.0,29830303744.0,15748.0,12657.0
13-04 02:41:48,3.422,0.918,95.242,0.417,0.0,0.0,0.0,0.0,0.0,0.0,1300246528.0,885444608.0,1596116992.0,29837266944.0,12077.0,11230.0
13-04 02:41:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299578880.0,885444608.0,1596067840.0,29837983744.0,6507.0,4714.0
13-04 02:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299570688.0,885444608.0,1596067840.0,29837991936.0,5442.0,5408.0
13-04 02:41:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299992576.0,885444608.0,1596067840.0,29837570048.0,11098.0,8864.0
13-04 02:41:52,6.266,0.835,91.980,0.919,0.0,0.0,0.0,122880.0,0.0,10.0,1334259712.0,885444608.0,1596096512.0,29803274240.0,29236.0,28819.0
13-04 02:41:53,0.250,0.083,99.083,0.584,0.0,0.0,0.0,81920.0,0.0,6.0,1335513088.0,885444608.0,1596104704.0,29802012672.0,7913.0,7557.0
13-04 02:41:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1336078336.0,885444608.0,1596104704.0,29801447424.0,6876.0,7157.0
13-04 02:41:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1336344576.0,885444608.0,1596108800.0,29801177088.0,25242.0,23821.0
13-04 02:41:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,3.0,1336336384.0,885444608.0,1596108800.0,29801185280.0,4109.0,4164.0
13-04 02:41:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,2.0,1336336384.0,885444608.0,1596108800.0,29801185280.0,6769.0,6411.0
13-04 02:41:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,2.0,1336336384.0,885444608.0,1596108800.0,29801185280.0,4556.0,3803.0
13-04 02:41:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1336332288.0,885444608.0,1596112896.0,29801185280.0,9610.0,10254.0
13-04 02:42:00,0.167,0.0,99.582,0.251,0.0,0.0,0.0,69632.0,0.0,14.0,1336332288.0,885444608.0,1596112896.0,29801185280.0,7582.0,8395.0
13-04 02:42:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,20.0,1337212928.0,885444608.0,1596121088.0,29800296448.0,11371.0,10713.0
13-04 02:42:02,0.167,0.250,99.500,0.083,0.0,0.0,0.0,49152.0,0.0,18.0,1338736640.0,885444608.0,1596121088.0,29798772736.0,8700.0,8652.0
13-04 02:42:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1338687488.0,885444608.0,1596121088.0,29798821888.0,10963.0,11251.0
13-04 02:42:04,0.167,0.083,99.667,0.0,0.0,0.083,0.0,32768.0,0.0,16.0,1339318272.0,885444608.0,1596125184.0,29798187008.0,11218.0,11334.0
13-04 02:42:05,0.167,0.083,99.499,0.250,0.0,0.0,0.0,61440.0,0.0,17.0,1339441152.0,885444608.0,1596129280.0,29798060032.0,11084.0,11086.0
13-04 02:42:06,0.333,0.0,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,12.0,1339441152.0,885444608.0,1596129280.0,29798060032.0,8550.0,8457.0
13-04 02:42:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,15.0,1339428864.0,885444608.0,1596133376.0,29798068224.0,28841.0,29186.0
13-04 02:42:08,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1339555840.0,885444608.0,1596133376.0,29797941248.0,9424.0,8983.0
13-04 02:42:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1339682816.0,885444608.0,1596133376.0,29797814272.0,9623.0,8173.0
13-04 02:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1339682816.0,885444608.0,1596133376.0,29797814272.0,7167.0,7936.0
13-04 02:42:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,102400.0,0.0,17.0,1339678720.0,885444608.0,1596137472.0,29797814272.0,7158.0,5713.0
13-04 02:42:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1339678720.0,885444608.0,1596137472.0,29797814272.0,7886.0,8461.0
13-04 02:42:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1339805696.0,885444608.0,1596137472.0,29797687296.0,6637.0,4989.0
13-04 02:42:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340055552.0,885444608.0,1596141568.0,29797433344.0,6978.0,7262.0
13-04 02:42:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340067840.0,885444608.0,1596145664.0,29797416960.0,5481.0,4011.0
13-04 02:42:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1340051456.0,885444608.0,1596145664.0,29797433344.0,4848.0,5333.0
13-04 02:42:17,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1340051456.0,885444608.0,1596145664.0,29797433344.0,8098.0,7115.0
13-04 02:42:18,0.167,0.083,99.166,0.584,0.0,0.0,0.0,118784.0,0.0,16.0,1340968960.0,885444608.0,1596182528.0,29796478976.0,49605.0,88383.0
13-04 02:42:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340964864.0,885444608.0,1596186624.0,29796478976.0,8831.0,8051.0
13-04 02:42:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340964864.0,885444608.0,1596186624.0,29796478976.0,6122.0,5924.0
13-04 02:42:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340964864.0,885444608.0,1596186624.0,29796478976.0,7351.0,7402.0
13-04 02:42:22,0.333,0.167,99.167,0.333,0.0,0.0,0.0,81920.0,0.0,14.0,1341202432.0,885444608.0,1596203008.0,29796225024.0,22998.0,36217.0
13-04 02:42:23,0.334,0.083,99.416,0.167,0.0,0.0,0.0,69632.0,0.0,15.0,1343860736.0,885444608.0,1596211200.0,29793558528.0,24661.0,46316.0
13-04 02:42:24,0.250,0.0,99.167,0.500,0.0,0.083,0.0,81920.0,0.0,14.0,1344102400.0,885444608.0,1596223488.0,29793304576.0,21420.0,33343.0
13-04 02:42:25,0.167,0.0,99.499,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1344344064.0,885444608.0,1596235776.0,29793050624.0,62521.0,74921.0
13-04 02:42:26,0.083,0.083,99.583,0.250,0.0,0.0,0.0,118784.0,0.0,17.0,1344589824.0,885444608.0,1596243968.0,29792796672.0,23834.0,35762.0
13-04 02:42:27,0.167,0.083,99.332,0.417,0.0,0.0,0.0,73728.0,0.0,10.0,1344827392.0,885444608.0,1596260352.0,29792542720.0,25923.0,37986.0
13-04 02:42:28,0.167,0.167,99.251,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,1345449984.0,885444608.0,1596272640.0,29791907840.0,24981.0,37943.0
13-04 02:42:29,0.250,0.083,99.249,0.417,0.0,0.0,0.0,131072.0,0.0,17.0,1346199552.0,885444608.0,1596284928.0,29791145984.0,23436.0,35386.0
13-04 02:42:30,0.417,0.083,99.165,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1348984832.0,885444608.0,1596293120.0,29788352512.0,22742.0,34984.0
13-04 02:42:31,0.167,0.0,99.416,0.417,0.0,0.0,0.0,122880.0,0.0,15.0,1349349376.0,885444608.0,1596309504.0,29787971584.0,25339.0,37912.0
13-04 02:42:32,0.333,0.166,98.918,0.582,0.0,0.0,0.0,98304.0,0.0,13.0,1349718016.0,885444608.0,1596321792.0,29787590656.0,22753.0,33852.0
13-04 02:42:33,0.083,0.167,99.500,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,1350090752.0,885444608.0,1596329984.0,29787209728.0,24440.0,35769.0
13-04 02:42:34,0.583,0.083,98.918,0.416,0.0,0.0,0.0,118784.0,0.0,17.0,1350967296.0,885444608.0,1596342272.0,29786320896.0,26185.0,38506.0
13-04 02:42:35,0.250,0.083,99.249,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1352220672.0,885444608.0,1596358656.0,29785051136.0,28951.0,41374.0
13-04 02:42:36,0.083,0.083,99.666,0.167,0.0,0.0,0.0,90112.0,0.0,22.0,1352720384.0,885444608.0,1596366848.0,29784543232.0,24212.0,36573.0
13-04 02:42:37,0.333,0.083,99.084,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1353089024.0,885444608.0,1596379136.0,29784162304.0,24801.0,36926.0
13-04 02:42:38,0.083,0.250,99.250,0.417,0.0,0.0,0.0,86016.0,0.0,16.0,1353707520.0,885444608.0,1596395520.0,29783527424.0,25653.0,37516.0
13-04 02:42:39,0.167,0.083,99.083,0.667,0.0,0.0,0.0,118784.0,0.0,19.0,1354084352.0,885444608.0,1596407808.0,29783138304.0,23783.0,34262.0
13-04 02:42:40,0.0,0.0,99.750,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,1354465280.0,885444608.0,1596416000.0,29782749184.0,22300.0,34464.0
13-04 02:42:41,0.167,0.167,99.167,0.500,0.0,0.0,0.0,110592.0,0.0,16.0,1354960896.0,885444608.0,1596428288.0,29782241280.0,24651.0,36696.0
13-04 02:42:42,0.334,0.0,99.166,0.500,0.0,0.0,0.0,86016.0,0.0,16.0,1355579392.0,885444608.0,1596444672.0,29781606400.0,22222.0,35271.0
13-04 02:42:43,0.083,0.167,99.500,0.250,0.0,0.0,0.0,69632.0,0.0,19.0,1356206080.0,885444608.0,1596452864.0,29780971520.0,26840.0,38820.0
13-04 02:42:44,0.083,0.0,99.332,0.584,0.0,0.0,0.0,98304.0,0.0,13.0,1356701696.0,885444608.0,1596465152.0,29780463616.0,22797.0,35735.0
13-04 02:42:45,0.0,0.083,99.249,0.668,0.0,0.0,0.0,118784.0,0.0,19.0,1356820480.0,885444608.0,1596481536.0,29780328448.0,24653.0,36914.0
13-04 02:42:46,0.167,0.083,99.167,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,1357312000.0,885444608.0,1596497920.0,29779820544.0,23402.0,35430.0
13-04 02:42:47,0.250,0.083,99.416,0.250,0.0,0.0,0.0,69632.0,0.0,19.0,1357811712.0,885444608.0,1596506112.0,29779312640.0,25026.0,35434.0
13-04 02:42:48,0.167,0.0,99.083,0.751,0.0,0.0,0.0,106496.0,0.0,17.0,1358434304.0,885444608.0,1596518400.0,29778677760.0,24006.0,36450.0
13-04 02:42:49,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,20.0,1358675968.0,885444608.0,1596530688.0,29778423808.0,26245.0,37880.0
13-04 02:42:50,0.250,0.167,99.084,0.500,0.0,0.0,0.0,98304.0,0.0,20.0,1359298560.0,885444608.0,1596542976.0,29777788928.0,20896.0,31840.0
13-04 02:42:51,0.250,0.166,99.002,0.582,0.0,0.0,0.0,106496.0,0.0,20.0,1359794176.0,885444608.0,1596555264.0,29777281024.0,24392.0,37646.0
13-04 02:42:52,0.084,0.084,99.165,0.668,0.0,0.0,0.0,106496.0,0.0,17.0,1359908864.0,885444608.0,1596567552.0,29777154048.0,23040.0,35618.0
13-04 02:42:53,0.083,0.083,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,19.0,1360408576.0,885444608.0,1596575744.0,29776646144.0,25019.0,37540.0
13-04 02:42:54,0.083,0.0,99.166,0.751,0.0,0.0,0.0,98304.0,0.0,13.0,1361027072.0,885444608.0,1596592128.0,29776011264.0,23238.0,36157.0
13-04 02:42:55,0.668,0.167,98.413,0.752,0.0,0.0,0.0,122880.0,0.0,21.0,1362419712.0,885444608.0,1596604416.0,29774606336.0,44077.0,54626.0
13-04 02:42:56,0.334,0.083,99.083,0.500,0.0,0.0,0.0,139264.0,0.0,24.0,1363922944.0,885444608.0,1596616704.0,29773090816.0,23802.0,37062.0
13-04 02:42:57,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1364168704.0,885444608.0,1596624896.0,29772836864.0,25202.0,37590.0
13-04 02:42:58,0.084,0.0,99.165,0.752,0.0,0.0,0.0,106496.0,0.0,17.0,1364664320.0,885444608.0,1596637184.0,29772328960.0,27264.0,39397.0
13-04 02:42:59,0.250,0.167,98.833,0.750,0.0,0.0,0.0,106496.0,0.0,17.0,1365028864.0,885444608.0,1596653568.0,29771948032.0,24211.0,34490.0
13-04 02:43:00,0.083,0.083,99.167,0.583,0.0,0.083,0.0,106496.0,0.0,20.0,1365671936.0,885444608.0,1596661760.0,29771296768.0,24746.0,36203.0
13-04 02:43:01,0.083,0.083,99.249,0.584,0.0,0.0,0.0,77824.0,0.0,12.0,1365913600.0,885444608.0,1596674048.0,29771042816.0,25922.0,38971.0
13-04 02:43:02,0.084,0.0,99.164,0.753,0.0,0.0,0.0,106496.0,0.0,17.0,1366540288.0,885444608.0,1596690432.0,29770399744.0,24918.0,37215.0
13-04 02:43:03,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,20.0,1366908928.0,885444608.0,1596702720.0,29770018816.0,22637.0,34347.0
13-04 02:43:04,0.0,0.083,99.416,0.501,0.0,0.0,0.0,90112.0,0.0,20.0,1367281664.0,885444608.0,1596710912.0,29769637888.0,24701.0,37946.0
13-04 02:43:05,0.084,0.0,99.248,0.668,0.0,0.0,0.0,110592.0,0.0,19.0,1367650304.0,885444608.0,1596723200.0,29769256960.0,25246.0,36926.0
13-04 02:43:06,0.166,0.166,99.002,0.666,0.0,0.0,0.0,163840.0,0.0,22.0,1368014848.0,885444608.0,1596739584.0,29768876032.0,23762.0,34735.0
13-04 02:43:07,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1368260608.0,885444608.0,1596747776.0,29768622080.0,25539.0,36828.0
13-04 02:43:08,0.250,0.083,99.083,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,1368883200.0,885444608.0,1596760064.0,29767987200.0,23347.0,35525.0
13-04 02:43:09,0.167,0.0,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,21.0,1369378816.0,885444608.0,1596772352.0,29767479296.0,23360.0,34656.0
13-04 02:43:10,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1369751552.0,885444608.0,1596780544.0,29767098368.0,24533.0,36018.0
13-04 02:43:11,0.084,0.084,99.248,0.585,0.0,0.0,0.0,159744.0,0.0,27.0,1370243072.0,885444608.0,1596796928.0,29766590464.0,25460.0,37061.0
13-04 02:43:12,0.249,0.083,99.002,0.665,0.0,0.0,0.0,118784.0,0.0,23.0,1370484736.0,885444608.0,1596809216.0,29766336512.0,25367.0,37184.0
13-04 02:43:13,0.251,0.0,99.165,0.585,0.0,0.0,0.0,114688.0,0.0,21.0,1371193344.0,885444608.0,1596821504.0,29765615616.0,26828.0,38023.0
13-04 02:43:14,0.250,0.0,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,23.0,1371942912.0,885444608.0,1596833792.0,29764853760.0,24740.0,37720.0
13-04 02:43:15,0.250,0.083,99.0,0.667,0.0,0.0,0.0,110592.0,0.0,19.0,1373069312.0,885444608.0,1596850176.0,29763710976.0,22919.0,33726.0
13-04 02:43:16,0.167,0.0,99.249,0.584,0.0,0.0,0.0,139264.0,0.0,24.0,1373696000.0,885444608.0,1596858368.0,29763076096.0,26588.0,38325.0
13-04 02:43:17,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1373937664.0,885444608.0,1596870656.0,29762822144.0,42019.0,54042.0
13-04 02:43:18,0.083,0.083,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,21.0,1374429184.0,885444608.0,1596887040.0,29762314240.0,23712.0,35713.0
13-04 02:43:19,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,19.0,1375051776.0,885444608.0,1596899328.0,29761679360.0,24670.0,35332.0
13-04 02:43:20,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1375424512.0,885444608.0,1596907520.0,29761298432.0,23031.0,35614.0
13-04 02:43:21,0.250,0.333,98.669,0.749,0.0,0.0,0.0,114688.0,0.0,17.0,1375793152.0,885444608.0,1596919808.0,29760917504.0,27634.0,40744.0
13-04 02:43:22,0.166,0.249,98.836,0.748,0.0,0.0,0.0,110592.0,0.0,19.0,1376538624.0,885444608.0,1596936192.0,29760155648.0,23476.0,36637.0
13-04 02:43:23,0.0,0.084,99.165,0.752,0.0,0.0,0.0,110592.0,0.0,19.0,1376907264.0,885444608.0,1596948480.0,29759774720.0,23884.0,35283.0
13-04 02:43:24,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,22.0,1377280000.0,885444608.0,1596956672.0,29759393792.0,24075.0,36437.0
13-04 02:43:25,0.833,0.167,98.333,0.667,0.0,0.0,0.0,110592.0,0.0,19.0,1382981632.0,885444608.0,1596968960.0,29753679872.0,43618.0,54584.0
13-04 02:43:26,0.250,0.083,98.918,0.749,0.0,0.0,0.0,163840.0,0.0,26.0,1383219200.0,885444608.0,1596985344.0,29753425920.0,23165.0,34009.0
13-04 02:43:27,0.167,0.167,99.083,0.583,0.0,0.0,0.0,90112.0,0.0,20.0,1383718912.0,885444608.0,1596993536.0,29752918016.0,26778.0,38564.0
13-04 02:43:28,0.250,0.167,98.918,0.666,0.0,0.0,0.0,114688.0,0.0,21.0,1384087552.0,885444608.0,1597005824.0,29752537088.0,23248.0,34688.0
13-04 02:43:29,0.167,0.083,99.0,0.750,0.0,0.0,0.0,114688.0,0.0,21.0,1384583168.0,885444608.0,1597018112.0,29752029184.0,24737.0,37586.0
13-04 02:43:30,0.0,0.083,99.165,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,1384947712.0,885444608.0,1597034496.0,29751648256.0,24459.0,36672.0
13-04 02:43:31,0.083,0.167,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,24.0,1385447424.0,885444608.0,1597042688.0,29751140352.0,26218.0,38472.0
13-04 02:43:32,0.250,0.0,98.916,0.834,0.0,0.0,0.0,131072.0,0.0,21.0,1386070016.0,885444608.0,1597054976.0,29750505472.0,24008.0,36588.0
13-04 02:43:33,0.0,0.0,99.248,0.752,0.0,0.0,0.0,110592.0,0.0,19.0,1386561536.0,885444608.0,1597071360.0,29749997568.0,22983.0,33962.0
13-04 02:43:34,0.084,0.0,99.415,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,1387061248.0,885444608.0,1597079552.0,29749489664.0,22395.0,34370.0
13-04 02:43:35,0.250,0.083,98.916,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,1387311104.0,885444608.0,1597091840.0,29749227520.0,23590.0,35005.0
13-04 02:43:36,0.083,0.167,99.001,0.749,0.0,0.0,0.0,106496.0,0.0,17.0,1387806720.0,885444608.0,1597104128.0,29748719616.0,23569.0,34869.0
13-04 02:43:37,0.084,0.084,99.499,0.334,0.0,0.0,0.0,114688.0,0.0,28.0,1388298240.0,885444608.0,1597112320.0,29748219904.0,25911.0,38752.0
13-04 02:43:38,0.0,0.083,99.249,0.668,0.0,0.0,0.0,114688.0,0.0,21.0,1388789760.0,885444608.0,1597128704.0,29747712000.0,24494.0,37678.0
13-04 02:43:39,0.250,0.083,99.083,0.583,0.0,0.0,0.0,118784.0,0.0,23.0,1389285376.0,885444608.0,1597140992.0,29747204096.0,25689.0,37376.0
13-04 02:43:40,0.083,0.166,99.251,0.416,0.0,0.083,0.0,94208.0,0.0,22.0,1389658112.0,885444608.0,1597149184.0,29746823168.0,21494.0,31602.0
13-04 02:43:41,0.083,0.0,99.333,0.584,0.0,0.0,0.0,147456.0,0.0,20.0,1390149632.0,885444608.0,1597165568.0,29746315264.0,28445.0,41064.0
13-04 02:43:42,0.084,0.0,99.332,0.585,0.0,0.0,0.0,143360.0,0.0,24.0,1390518272.0,885444608.0,1597177856.0,29745934336.0,38789.0,50469.0
13-04 02:43:43,0.0,0.083,99.167,0.667,0.0,0.083,0.0,118784.0,0.0,23.0,1391140864.0,885444608.0,1597190144.0,29745299456.0,23637.0,34319.0
13-04 02:43:44,0.167,0.083,99.333,0.417,0.0,0.0,0.0,106496.0,0.0,28.0,1391386624.0,885444608.0,1597198336.0,29745045504.0,25768.0,38741.0
13-04 02:43:45,0.334,0.083,98.999,0.584,0.0,0.0,0.0,122880.0,0.0,25.0,1391878144.0,885444608.0,1597214720.0,29744537600.0,25551.0,37322.0
13-04 02:43:46,0.0,0.084,99.248,0.668,0.0,0.0,0.0,139264.0,0.0,28.0,1392242688.0,885444608.0,1597231104.0,29744156672.0,24367.0,36511.0
13-04 02:43:47,0.333,0.166,98.836,0.665,0.0,0.0,0.0,135168.0,0.0,27.0,1392869376.0,885444608.0,1597239296.0,29743521792.0,43355.0,56908.0
13-04 02:43:48,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,24.0,1393238016.0,885444608.0,1597251584.0,29743140864.0,23706.0,35080.0
13-04 02:43:49,0.084,0.0,99.248,0.668,0.0,0.0,0.0,122880.0,0.0,25.0,1393479680.0,885444608.0,1597263872.0,29742886912.0,22526.0,33660.0
13-04 02:43:50,0.0,0.167,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,1393725440.0,885444608.0,1597272064.0,29742632960.0,21525.0,31728.0
13-04 02:43:51,0.167,0.167,99.083,0.583,0.0,0.0,0.0,122880.0,0.0,22.0,1394216960.0,885444608.0,1597288448.0,29742125056.0,24992.0,36663.0
13-04 02:43:52,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,23.0,1394585600.0,885444608.0,1597300736.0,29741744128.0,22492.0,34361.0
13-04 02:43:53,0.0,0.083,99.249,0.668,0.0,0.0,0.0,135168.0,0.0,27.0,1395085312.0,885444608.0,1597308928.0,29741236224.0,26930.0,38982.0
13-04 02:43:54,0.083,0.083,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,22.0,1395580928.0,885444608.0,1597321216.0,29740728320.0,23225.0,34679.0
13-04 02:43:55,0.250,0.0,99.249,0.501,0.0,0.0,0.0,102400.0,0.0,24.0,1396326400.0,885444608.0,1597337600.0,29739966464.0,62469.0,74973.0
13-04 02:43:56,0.084,0.0,99.247,0.669,0.0,0.0,0.0,122880.0,0.0,25.0,1396822016.0,885444608.0,1597349888.0,29739458560.0,27425.0,40486.0
13-04 02:43:57,0.0,0.083,99.084,0.833,0.0,0.0,0.0,155648.0,0.0,28.0,1397321728.0,885444608.0,1597358080.0,29738950656.0,23674.0,34836.0
13-04 02:43:58,0.0,0.083,99.416,0.501,0.0,0.0,0.0,118784.0,0.0,24.0,1397817344.0,885444608.0,1597370368.0,29738442752.0,23288.0,34450.0
13-04 02:43:59,0.167,0.083,98.999,0.751,0.0,0.0,0.0,118784.0,0.0,23.0,1398308864.0,885444608.0,1597386752.0,29737934848.0,23012.0,34671.0
13-04 02:44:00,0.084,0.0,99.164,0.753,0.0,0.0,0.0,122880.0,0.0,25.0,1398808576.0,885444608.0,1597394944.0,29737426944.0,24413.0,36658.0
13-04 02:44:01,0.250,0.083,99.166,0.500,0.0,0.0,0.0,102400.0,0.0,24.0,1399431168.0,885444608.0,1597407232.0,29736792064.0,24321.0,35530.0
13-04 02:44:02,0.084,0.0,99.415,0.501,0.0,0.0,0.0,102400.0,0.0,24.0,1400180736.0,885444608.0,1597419520.0,29736030208.0,24684.0,37213.0
13-04 02:44:03,0.0,0.250,99.0,0.750,0.0,0.0,0.0,143360.0,0.0,29.0,1400422400.0,885444608.0,1597431808.0,29735776256.0,26223.0,37416.0
13-04 02:44:04,0.167,0.083,99.0,0.750,0.0,0.0,0.0,122880.0,0.0,25.0,1401044992.0,885444608.0,1597444096.0,29735141376.0,26069.0,37002.0
13-04 02:44:05,0.167,0.167,99.166,0.500,0.0,0.0,0.0,102400.0,0.0,26.0,1401290752.0,885444608.0,1597452288.0,29734887424.0,25182.0,35044.0
13-04 02:44:06,0.167,0.0,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,23.0,1401782272.0,885444608.0,1597468672.0,29734379520.0,25457.0,38195.0
13-04 02:44:07,0.167,0.083,99.0,0.750,0.0,0.0,0.0,122880.0,0.0,25.0,1402404864.0,885444608.0,1597480960.0,29733744640.0,26535.0,38384.0
13-04 02:44:08,0.167,0.083,99.084,0.583,0.0,0.083,0.0,118784.0,0.0,30.0,1402527744.0,885444608.0,1597493248.0,29733609472.0,23733.0,36004.0
13-04 02:44:09,0.167,0.0,99.249,0.584,0.0,0.0,0.0,126976.0,0.0,27.0,1403027456.0,885444608.0,1597501440.0,29733101568.0,23089.0,33178.0
13-04 02:44:10,0.0,0.084,99.749,0.167,0.0,0.0,0.0,90112.0,0.0,29.0,1403518976.0,885444608.0,1597517824.0,29732593664.0,26583.0,38584.0
13-04 02:44:11,0.0,0.0,99.415,0.585,0.0,0.0,0.0,126976.0,0.0,27.0,1403760640.0,885444608.0,1597530112.0,29732339712.0,25267.0,37731.0
13-04 02:44:12,0.083,0.083,99.0,0.750,0.0,0.083,0.0,151552.0,0.0,24.0,1403883520.0,885444608.0,1597542400.0,29732204544.0,25984.0,37918.0
13-04 02:44:13,0.084,0.0,99.415,0.501,0.0,0.0,0.0,151552.0,0.0,26.0,1404256256.0,885444608.0,1597550592.0,29731823616.0,25067.0,35955.0
13-04 02:44:14,0.166,0.250,99.168,0.416,0.0,0.0,0.0,110592.0,0.0,30.0,1404874752.0,885444608.0,1597566976.0,29731188736.0,25233.0,38207.0
13-04 02:44:15,0.167,0.083,99.082,0.668,0.0,0.0,0.0,122880.0,0.0,25.0,1405874176.0,885444608.0,1597583360.0,29730172928.0,22751.0,34380.0
13-04 02:44:16,0.167,0.0,99.167,0.667,0.0,0.0,0.0,131072.0,0.0,29.0,1406623744.0,885444608.0,1597595648.0,29729411072.0,24070.0,36362.0
13-04 02:44:17,0.0,0.0,99.582,0.418,0.0,0.0,0.0,126976.0,0.0,27.0,1406742528.0,885444608.0,1597603840.0,29729284096.0,26352.0,37251.0
13-04 02:44:18,0.669,0.084,98.913,0.334,0.0,0.0,0.0,118784.0,0.0,30.0,1407107072.0,885444608.0,1597620224.0,29728903168.0,24834.0,37410.0
13-04 02:44:19,0.167,0.083,99.083,0.667,0.0,0.0,0.0,131072.0,0.0,29.0,1407475712.0,885444608.0,1597632512.0,29728522240.0,28420.0,39516.0
13-04 02:44:20,0.167,0.167,99.083,0.583,0.0,0.0,0.0,131072.0,0.0,29.0,1407975424.0,885444608.0,1597640704.0,29728014336.0,26239.0,38275.0
13-04 02:44:21,0.083,0.167,99.251,0.500,0.0,0.0,0.0,102400.0,0.0,26.0,1408471040.0,885444608.0,1597652992.0,29727506432.0,26125.0,37261.0
13-04 02:44:22,0.083,0.083,99.416,0.417,0.0,0.0,0.0,131072.0,0.0,32.0,1408835584.0,885444608.0,1597669376.0,29727125504.0,24058.0,36228.0
13-04 02:44:23,0.083,0.083,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1409204224.0,885444608.0,1597681664.0,29726744576.0,24757.0,35145.0
13-04 02:44:24,0.083,0.0,99.249,0.668,0.0,0.0,0.0,139264.0,0.0,29.0,1409576960.0,885444608.0,1597689856.0,29726363648.0,24099.0,35389.0
13-04 02:44:25,0.0,0.167,99.415,0.418,0.0,0.0,0.0,106496.0,0.0,28.0,1410072576.0,885444608.0,1597702144.0,29725855744.0,45746.0,58271.0
13-04 02:44:26,0.167,0.167,98.918,0.749,0.0,0.0,0.0,135168.0,0.0,28.0,1410310144.0,885444608.0,1597718528.0,29725601792.0,22582.0,34511.0
13-04 02:44:27,0.167,0.0,99.083,0.667,0.0,0.083,0.0,172032.0,0.0,31.0,1411063808.0,885444608.0,1597726720.0,29724839936.0,43742.0,55655.0
13-04 02:44:28,0.084,0.0,99.499,0.418,0.0,0.0,0.0,110592.0,0.0,30.0,1411313664.0,885444608.0,1597739008.0,29724577792.0,26548.0,38086.0
13-04 02:44:29,0.083,0.083,99.332,0.501,0.0,0.0,0.0,131072.0,0.0,30.0,1411936256.0,885444608.0,1597751296.0,29723942912.0,24237.0,36485.0
13-04 02:44:30,0.167,0.083,99.0,0.750,0.0,0.0,0.0,122880.0,0.0,25.0,1412300800.0,885444608.0,1597767680.0,29723561984.0,25200.0,37182.0
13-04 02:44:31,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,23.0,1412800512.0,885444608.0,1597775872.0,29723054080.0,23720.0,35060.0
13-04 02:44:32,0.083,0.083,99.083,0.751,0.0,0.0,0.0,102400.0,0.0,26.0,1413169152.0,885444608.0,1597788160.0,29722673152.0,25285.0,36506.0
13-04 02:44:33,0.083,0.083,99.082,0.751,0.0,0.0,0.0,122880.0,0.0,25.0,1413660672.0,885444608.0,1597804544.0,29722165248.0,25502.0,36308.0
13-04 02:44:34,0.250,0.167,98.831,0.751,0.0,0.0,0.0,135168.0,0.0,25.0,1414033408.0,885444608.0,1597812736.0,29721784320.0,24393.0,36861.0
13-04 02:44:35,0.250,0.0,99.166,0.584,0.0,0.0,0.0,98304.0,0.0,24.0,1415053312.0,885444608.0,1597825024.0,29720752128.0,26566.0,37015.0
13-04 02:44:36,0.084,0.0,99.165,0.752,0.0,0.0,0.0,131072.0,0.0,27.0,1415413760.0,885444608.0,1597837312.0,29720379392.0,27191.0,41000.0
13-04 02:44:37,0.0,0.167,99.082,0.751,0.0,0.0,0.0,135168.0,0.0,31.0,1415794688.0,885444608.0,1597845504.0,29719990272.0,26722.0,37541.0
13-04 02:44:38,0.0,0.084,99.415,0.501,0.0,0.0,0.0,102400.0,0.0,26.0,1416159232.0,885444608.0,1597861888.0,29719609344.0,24597.0,36132.0
13-04 02:44:39,0.083,0.083,99.0,0.833,0.0,0.0,0.0,122880.0,0.0,25.0,1416654848.0,885444608.0,1597874176.0,29719101440.0,25062.0,36027.0
13-04 02:44:40,0.167,0.0,99.083,0.751,0.0,0.0,0.0,143360.0,0.0,31.0,1417146368.0,885444608.0,1597882368.0,29718601728.0,22976.0,33808.0
13-04 02:44:41,0.084,0.0,99.248,0.668,0.0,0.0,0.0,126976.0,0.0,27.0,1417383936.0,885444608.0,1597898752.0,29718347776.0,24465.0,37225.0
13-04 02:44:42,0.083,0.167,99.249,0.500,0.0,0.0,0.0,110592.0,0.0,30.0,1417752576.0,885444608.0,1597911040.0,29717966848.0,25665.0,38974.0
13-04 02:44:43,0.083,0.083,99.167,0.583,0.0,0.083,0.0,131072.0,0.0,29.0,1418375168.0,885444608.0,1597923328.0,29717331968.0,25240.0,36745.0
13-04 02:44:44,0.083,0.083,99.332,0.501,0.0,0.0,0.0,139264.0,0.0,33.0,1418629120.0,885444608.0,1597931520.0,29717069824.0,23905.0,36546.0
13-04 02:44:45,0.167,0.083,99.333,0.417,0.0,0.0,0.0,122880.0,0.0,32.0,1419223040.0,885444608.0,1597947904.0,29716459520.0,24342.0,36568.0
13-04 02:44:46,0.0,0.083,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,27.0,1419464704.0,885444608.0,1597960192.0,29716205568.0,25080.0,36667.0
13-04 02:44:47,0.167,0.0,99.249,0.584,0.0,0.0,0.0,155648.0,0.0,24.0,1419964416.0,885444608.0,1597968384.0,29715697664.0,24117.0,34717.0
13-04 02:44:48,0.250,0.166,99.168,0.416,0.0,0.0,0.0,102400.0,0.0,26.0,1420328960.0,885444608.0,1597984768.0,29715316736.0,26007.0,38282.0
13-04 02:44:49,0.0,0.0,99.415,0.585,0.0,0.0,0.0,122880.0,0.0,25.0,1420824576.0,885444608.0,1597997056.0,29714808832.0,23567.0,35469.0
13-04 02:44:50,0.083,0.083,99.166,0.667,0.0,0.0,0.0,143360.0,0.0,35.0,1421193216.0,885444608.0,1598009344.0,29714427904.0,23656.0,35778.0
13-04 02:44:51,0.083,0.167,99.166,0.584,0.0,0.0,0.0,172032.0,0.0,38.0,1421819904.0,885444608.0,1598017536.0,29713793024.0,28195.0,42735.0
13-04 02:44:52,0.083,0.0,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,28.0,1422188544.0,885444608.0,1598029824.0,29713412096.0,22711.0,34715.0
13-04 02:44:53,0.0,0.167,99.167,0.667,0.0,0.0,0.0,126976.0,0.0,27.0,1422553088.0,885444608.0,1598046208.0,29713031168.0,23522.0,34134.0
13-04 02:44:54,0.167,0.167,99.083,0.583,0.0,0.0,0.0,139264.0,0.0,33.0,1423052800.0,885444608.0,1598054400.0,29712523264.0,24767.0,37174.0
13-04 02:44:55,0.167,0.084,99.248,0.418,0.0,0.084,0.0,110592.0,0.0,30.0,1423925248.0,885444608.0,1598070784.0,29711634432.0,45423.0,55805.0
13-04 02:44:56,0.166,0.166,99.002,0.665,0.0,0.0,0.0,135168.0,0.0,27.0,1424678912.0,885444608.0,1598078976.0,29710872576.0,22959.0,34237.0
13-04 02:44:57,0.167,0.083,99.083,0.667,0.0,0.0,0.0,184320.0,0.0,35.0,1424797696.0,885444608.0,1598087168.0,29710745600.0,26010.0,37225.0
13-04 02:44:58,0.084,0.0,99.331,0.585,0.0,0.0,0.0,131072.0,0.0,29.0,1425420288.0,885444608.0,1598099456.0,29710110720.0,25305.0,37578.0
13-04 02:44:59,0.083,0.083,99.332,0.501,0.0,0.0,0.0,118784.0,0.0,34.0,1425530880.0,885444608.0,1598115840.0,29709983744.0,28226.0,40017.0
13-04 02:45:00,0.333,0.0,98.917,0.750,0.0,0.0,0.0,135168.0,0.0,31.0,1426280448.0,885444608.0,1598128128.0,29709221888.0,25349.0,36869.0
13-04 02:45:01,0.083,0.0,99.249,0.668,0.0,0.0,0.0,167936.0,0.0,36.0,1426522112.0,885444608.0,1598140416.0,29708967936.0,24523.0,35350.0
13-04 02:45:02,0.167,0.083,99.250,0.500,0.0,0.0,0.0,110592.0,0.0,30.0,1426907136.0,885444608.0,1598152704.0,29708570624.0,24308.0,35312.0
13-04 02:45:03,0.083,0.0,99.165,0.668,0.0,0.083,0.0,139264.0,0.0,33.0,1427394560.0,885444608.0,1598164992.0,29708070912.0,24940.0,36164.0
13-04 02:45:04,0.083,0.167,99.0,0.750,0.0,0.0,0.0,139264.0,0.0,33.0,1427767296.0,885444608.0,1598173184.0,29707689984.0,25852.0,37901.0
13-04 02:45:05,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,28.0,1428258816.0,885444608.0,1598189568.0,29707182080.0,25491.0,37346.0
13-04 02:45:06,0.250,0.167,98.833,0.750,0.0,0.0,0.0,126976.0,0.0,27.0,1428627456.0,885444608.0,1598201856.0,29706801152.0,27243.0,40872.0
13-04 02:45:07,0.167,0.084,98.997,0.752,0.0,0.0,0.0,172032.0,0.0,33.0,1429123072.0,885444608.0,1598214144.0,29706293248.0,24661.0,35209.0
13-04 02:45:08,0.0,0.0,99.248,0.752,0.0,0.0,0.0,131072.0,0.0,29.0,1429745664.0,885444608.0,1598226432.0,29705658368.0,24588.0,35917.0
13-04 02:45:09,0.083,0.083,99.166,0.667,0.0,0.0,0.0,106496.0,0.0,28.0,1430118400.0,885444608.0,1598234624.0,29705277440.0,25730.0,36437.0
13-04 02:45:10,0.919,0.0,98.329,0.752,0.0,0.0,0.0,143360.0,0.0,35.0,1433915392.0,885444608.0,1598246912.0,29701468160.0,25062.0,35199.0
13-04 02:45:11,0.334,0.083,98.666,0.917,0.0,0.0,0.0,139264.0,0.0,31.0,1438339072.0,885444608.0,1598259200.0,29697032192.0,26574.0,37115.0
13-04 02:45:12,0.0,0.084,99.415,0.502,0.0,0.0,0.0,118784.0,0.0,30.0,1438449664.0,885444608.0,1598275584.0,29696905216.0,27099.0,40562.0
13-04 02:45:13,0.0,0.0,99.165,0.752,0.0,0.084,0.0,135168.0,0.0,31.0,1438818304.0,885444608.0,1598287872.0,29696524288.0,25424.0,36238.0
13-04 02:45:14,0.250,0.0,99.166,0.584,0.0,0.0,0.0,147456.0,0.0,37.0,1438937088.0,885444608.0,1598296064.0,29696397312.0,24452.0,35222.0
13-04 02:45:15,0.167,0.0,99.498,0.335,0.0,0.0,0.0,110592.0,0.0,30.0,1439424512.0,885444608.0,1598316544.0,29695889408.0,44666.0,57655.0
13-04 02:45:16,0.083,0.167,99.084,0.666,0.0,0.0,0.0,122880.0,0.0,25.0,1439539200.0,885444608.0,1598328832.0,29695762432.0,22731.0,33736.0
13-04 02:45:17,0.167,0.167,99.167,0.500,0.0,0.0,0.0,139264.0,0.0,29.0,1439531008.0,885444608.0,1598337024.0,29695762432.0,25069.0,36876.0
13-04 02:45:18,0.083,0.167,99.167,0.583,0.0,0.0,0.0,143360.0,0.0,35.0,1439522816.0,885444608.0,1598345216.0,29695762432.0,24808.0,35712.0
13-04 02:45:19,0.250,0.0,99.333,0.417,0.0,0.0,0.0,114688.0,0.0,32.0,1439629312.0,885444608.0,1598365696.0,29695635456.0,27463.0,40260.0
13-04 02:45:20,0.0,0.083,99.249,0.584,0.0,0.083,0.0,139264.0,0.0,33.0,1440002048.0,885444608.0,1598373888.0,29695254528.0,25203.0,36099.0
13-04 02:45:21,0.167,0.083,99.166,0.584,0.0,0.0,0.0,147456.0,0.0,37.0,1440116736.0,885444608.0,1598386176.0,29695127552.0,25622.0,37108.0
13-04 02:45:22,0.250,0.0,99.251,0.500,0.0,0.0,0.0,172032.0,0.0,32.0,1440358400.0,885444608.0,1598398464.0,29694873600.0,23780.0,35094.0
13-04 02:45:23,0.084,0.084,99.332,0.501,0.0,0.0,0.0,131072.0,0.0,29.0,1440473088.0,885444608.0,1598410752.0,29694746624.0,25045.0,36481.0
13-04 02:45:24,0.167,0.0,99.166,0.667,0.0,0.0,0.0,139264.0,0.0,33.0,1440714752.0,885444608.0,1598423040.0,29694492672.0,25828.0,37179.0
13-04 02:45:25,0.083,0.167,99.251,0.500,0.0,0.0,0.0,139264.0,0.0,33.0,1441341440.0,885444608.0,1598431232.0,29693857792.0,44969.0,55261.0
13-04 02:45:26,0.083,0.333,99.251,0.333,0.0,0.0,0.0,102400.0,0.0,26.0,1441710080.0,885444608.0,1598443520.0,29693476864.0,25022.0,39030.0
13-04 02:45:27,0.167,0.083,99.083,0.667,0.0,0.0,0.0,167936.0,0.0,34.0,1442074624.0,885444608.0,1598459904.0,29693095936.0,24329.0,35738.0
13-04 02:45:28,0.0,0.084,99.248,0.668,0.0,0.0,0.0,147456.0,0.0,29.0,1442447360.0,885444608.0,1598468096.0,29692715008.0,24218.0,35995.0
13-04 02:45:29,0.083,0.0,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,28.0,1442816000.0,885444608.0,1598480384.0,29692334080.0,24972.0,37164.0
13-04 02:45:30,0.083,0.083,99.249,0.584,0.0,0.0,0.0,135168.0,0.0,31.0,1443053568.0,885444608.0,1598496768.0,29692080128.0,24593.0,37505.0
13-04 02:45:31,0.167,0.083,99.0,0.750,0.0,0.0,0.0,143360.0,0.0,35.0,1443422208.0,885444608.0,1598509056.0,29691699200.0,25516.0,36404.0
13-04 02:45:32,0.167,0.167,99.251,0.416,0.0,0.0,0.0,151552.0,0.0,39.0,1443921920.0,885444608.0,1598517248.0,29691191296.0,23595.0,34880.0
13-04 02:45:33,0.083,0.167,98.999,0.751,0.0,0.0,0.0,135168.0,0.0,27.0,1444036608.0,885444608.0,1598529536.0,29691064320.0,25457.0,37220.0
13-04 02:45:34,0.083,0.333,99.085,0.499,0.0,0.0,0.0,114688.0,0.0,32.0,1444405248.0,885444608.0,1598541824.0,29690683392.0,21495.0,29900.0
13-04 02:45:35,0.167,0.0,98.914,0.919,0.0,0.0,0.0,151552.0,0.0,28.0,1445543936.0,885444608.0,1598554112.0,29689532416.0,28793.0,42880.0
13-04 02:45:36,0.167,0.083,99.165,0.584,0.0,0.0,0.0,106496.0,0.0,25.0,1445912576.0,885444608.0,1598566400.0,29689151488.0,25665.0,36206.0
13-04 02:45:37,0.083,0.167,98.918,0.833,0.0,0.0,0.0,143360.0,0.0,34.0,1446154240.0,885444608.0,1598578688.0,29688897536.0,26090.0,38752.0
13-04 02:45:38,0.499,0.166,98.670,0.665,0.0,0.0,0.0,155648.0,0.0,35.0,1446522880.0,885444608.0,1598590976.0,29688516608.0,25512.0,37406.0
13-04 02:45:39,0.083,0.167,99.249,0.501,0.0,0.0,0.0,102400.0,0.0,26.0,1446891520.0,885444608.0,1598603264.0,29688135680.0,24838.0,36704.0
13-04 02:45:40,0.083,0.167,99.001,0.749,0.0,0.0,0.0,147456.0,0.0,37.0,1447260160.0,885444608.0,1598615552.0,29687754752.0,23382.0,33725.0
13-04 02:45:41,0.334,0.167,97.661,1.838,0.0,0.0,0.0,1478656.0,0.0,47.0,1461170176.0,885444608.0,1599524864.0,29672935424.0,1326226.0,2607840.0
13-04 02:45:42,0.914,0.166,98.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462145024.0,885444608.0,1599856640.0,29671628800.0,5130.0,3715.0
13-04 02:45:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1462132736.0,885444608.0,1599860736.0,29671636992.0,5756.0,5850.0
13-04 02:45:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462132736.0,885444608.0,1599860736.0,29671636992.0,6879.0,7673.0
13-04 02:45:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462128640.0,885444608.0,1599864832.0,29671636992.0,7513.0,6708.0
13-04 02:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1462124544.0,885444608.0,1599868928.0,29671636992.0,7526.0,7586.0
13-04 02:45:47,0.249,0.166,98.919,0.582,0.0,0.083,0.0,114688.0,0.0,14.0,1462976512.0,885444608.0,1599905792.0,29670748160.0,68029.0,104948.0
13-04 02:45:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462976512.0,885444608.0,1599905792.0,29670748160.0,5356.0,4679.0
13-04 02:45:49,0.0,0.0,99.666,0.334,0.0,0.0,0.0,94208.0,0.0,16.0,1463345152.0,885444608.0,1599918080.0,29670367232.0,27299.0,40990.0
13-04 02:45:50,0.0,0.167,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1463705600.0,885444608.0,1599938560.0,29669986304.0,27020.0,43015.0
13-04 02:45:51,3.083,0.083,96.500,0.333,0.0,0.0,0.0,77824.0,0.0,12.0,1479639040.0,885444608.0,1599950848.0,29654040576.0,26030.0,40149.0
13-04 02:45:52,0.0,0.0,99.582,0.418,0.0,0.0,0.0,77824.0,0.0,10.0,1479675904.0,885444608.0,1599967232.0,29653987328.0,27370.0,44089.0
13-04 02:45:53,0.083,0.083,99.417,0.417,0.0,0.0,0.0,77824.0,0.0,10.0,1476485120.0,885444608.0,1599983616.0,29657161728.0,29761.0,47245.0
13-04 02:45:54,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,1476718592.0,885444608.0,1600004096.0,29656907776.0,29217.0,45163.0
13-04 02:45:55,0.250,0.083,99.250,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1477472256.0,885444608.0,1600020480.0,29656137728.0,47770.0,63408.0
13-04 02:45:56,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,12.0,1477836800.0,885444608.0,1600036864.0,29655756800.0,28743.0,45617.0
13-04 02:45:57,0.083,0.083,99.500,0.334,0.0,0.0,0.0,188416.0,0.0,18.0,1478328320.0,885444608.0,1600053248.0,29655248896.0,27990.0,43294.0
13-04 02:45:58,0.083,0.083,99.166,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1478692864.0,885444608.0,1600069632.0,29654867968.0,26894.0,42764.0
13-04 02:45:59,0.250,0.083,99.167,0.500,0.0,0.0,0.0,114688.0,0.0,15.0,1479057408.0,885444608.0,1600086016.0,29654487040.0,28041.0,42710.0
13-04 02:46:00,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,12.0,1479548928.0,885444608.0,1600102400.0,29653979136.0,28508.0,45716.0
13-04 02:46:01,0.083,0.083,99.249,0.584,0.0,0.0,0.0,102400.0,0.0,13.0,1479659520.0,885444608.0,1600118784.0,29653852160.0,29042.0,46983.0
13-04 02:46:02,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1479643136.0,885444608.0,1600135168.0,29653852160.0,29135.0,48076.0
13-04 02:46:03,0.083,0.167,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,10.0,1473400832.0,885444608.0,1600155648.0,29660073984.0,27486.0,43408.0
13-04 02:46:04,0.167,0.0,99.332,0.501,0.0,0.0,0.0,110592.0,0.0,17.0,1473511424.0,885444608.0,1600172032.0,29659947008.0,29515.0,45692.0
13-04 02:46:05,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1473622016.0,885444608.0,1600188416.0,29659820032.0,31084.0,46352.0
13-04 02:46:06,0.083,0.0,99.083,0.751,0.0,0.083,0.0,102400.0,0.0,13.0,1473605632.0,885444608.0,1600204800.0,29659820032.0,27866.0,42974.0
13-04 02:46:07,0.167,0.167,99.167,0.500,0.0,0.0,0.0,98304.0,0.0,17.0,1473589248.0,885444608.0,1600221184.0,29659820032.0,28148.0,41541.0
13-04 02:46:08,0.083,0.167,99.249,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,1474682880.0,885444608.0,1600237568.0,29658710016.0,28575.0,46269.0
13-04 02:46:09,0.083,0.167,99.001,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,1474662400.0,885444608.0,1600258048.0,29658710016.0,32356.0,50247.0
13-04 02:46:10,0.0,0.083,99.165,0.751,0.0,0.0,0.0,102400.0,0.0,13.0,1474768896.0,885444608.0,1600278528.0,29658583040.0,28912.0,47146.0
13-04 02:46:11,0.084,0.0,99.165,0.752,0.0,0.0,0.0,110592.0,0.0,14.0,1474752512.0,885444608.0,1600294912.0,29658583040.0,30158.0,48013.0
13-04 02:46:12,0.166,0.083,99.169,0.499,0.0,0.083,0.0,94208.0,0.0,17.0,1474736128.0,885444608.0,1600311296.0,29658583040.0,28451.0,44407.0
13-04 02:46:13,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,16.0,1474973696.0,885444608.0,1600327680.0,29658329088.0,28911.0,45408.0
13-04 02:46:14,0.083,0.083,99.251,0.583,0.0,0.0,0.0,81920.0,0.0,14.0,1475215360.0,885444608.0,1600339968.0,29658075136.0,26590.0,42391.0
13-04 02:46:15,0.167,0.167,99.166,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1476214784.0,885444608.0,1600364544.0,29657051136.0,45193.0,61233.0
13-04 02:46:16,0.083,0.083,99.083,0.751,0.0,0.0,0.0,102400.0,0.0,11.0,1476313088.0,885444608.0,1600385024.0,29656932352.0,29411.0,46199.0
13-04 02:46:17,0.083,0.083,99.249,0.584,0.0,0.0,0.0,86016.0,0.0,14.0,1476296704.0,885444608.0,1600401408.0,29656932352.0,31233.0,49584.0
13-04 02:46:18,0.0,0.083,99.333,0.500,0.0,0.083,0.0,86016.0,0.0,14.0,1476403200.0,885444608.0,1600421888.0,29656805376.0,30891.0,48245.0
13-04 02:46:19,0.167,0.083,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,13.0,1476517888.0,885444608.0,1600434176.0,29656678400.0,28717.0,43710.0
13-04 02:46:20,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,1476501504.0,885444608.0,1600450560.0,29656678400.0,27278.0,43481.0
13-04 02:46:21,0.083,0.333,99.085,0.499,0.0,0.0,0.0,90112.0,0.0,13.0,1476612096.0,885444608.0,1600466944.0,29656551424.0,28549.0,44636.0
13-04 02:46:22,0.0,0.083,99.250,0.583,0.0,0.083,0.0,77824.0,0.0,10.0,1476595712.0,885444608.0,1600483328.0,29656551424.0,27356.0,43569.0
13-04 02:46:23,0.167,0.167,99.084,0.583,0.0,0.0,0.0,77824.0,0.0,10.0,1476575232.0,885444608.0,1600503808.0,29656551424.0,28247.0,44165.0
13-04 02:46:24,0.083,0.0,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,1476493312.0,885444608.0,1600520192.0,29656616960.0,29789.0,47320.0
13-04 02:46:25,0.167,0.083,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1476476928.0,885444608.0,1600536576.0,29656616960.0,50113.0,68072.0
13-04 02:46:26,0.083,0.250,99.168,0.499,0.0,0.0,0.0,102400.0,0.0,13.0,1476456448.0,885444608.0,1600557056.0,29656616960.0,27316.0,43328.0
13-04 02:46:27,0.083,0.250,97.917,1.750,0.0,0.0,0.0,929792.0,0.0,47.0,1477111808.0,885444608.0,1601019904.0,29655498752.0,738697.0,1443720.0
13-04 02:46:28,0.083,0.0,99.249,0.668,0.0,0.0,0.0,151552.0,0.0,13.0,1477300224.0,885444608.0,1601236992.0,29655093248.0,11590.0,13899.0
13-04 02:46:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1477300224.0,885444608.0,1601236992.0,29655093248.0,4986.0,3731.0
13-04 02:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1477296128.0,885444608.0,1601241088.0,29655093248.0,7980.0,8281.0
13-04 02:46:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1477296128.0,885444608.0,1601241088.0,29655093248.0,6105.0,6324.0
13-04 02:46:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1477296128.0,885444608.0,1601241088.0,29655093248.0,6103.0,5233.0
13-04 02:46:33,0.083,0.167,99.001,0.749,0.0,0.0,0.0,126976.0,0.0,15.0,1477259264.0,885444608.0,1601277952.0,29655093248.0,50345.0,88134.0
13-04 02:46:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1477255168.0,885444608.0,1601282048.0,29655093248.0,7818.0,7908.0
13-04 02:46:35,0.0,0.083,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,1477242880.0,885444608.0,1601294336.0,29655093248.0,26418.0,40171.0
13-04 02:46:36,0.167,0.167,99.250,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1477226496.0,885444608.0,1601310720.0,29655093248.0,27281.0,42516.0
13-04 02:46:37,0.083,0.083,99.250,0.583,0.0,0.0,0.0,77824.0,0.0,10.0,1477206016.0,885444608.0,1601331200.0,29655093248.0,29924.0,46620.0
13-04 02:46:38,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1477443584.0,885444608.0,1601347584.0,29654839296.0,28148.0,43452.0
13-04 02:46:39,0.083,0.167,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,13.0,1477431296.0,885444608.0,1601359872.0,29654839296.0,31303.0,47365.0
13-04 02:46:40,0.0,0.083,99.166,0.667,0.0,0.083,0.0,106496.0,0.0,15.0,1477414912.0,885444608.0,1601376256.0,29654839296.0,26481.0,42432.0
13-04 02:46:41,0.167,0.083,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,17.0,1477398528.0,885444608.0,1601392640.0,29654839296.0,27290.0,43431.0
13-04 02:46:42,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,21.0,1477369856.0,885444608.0,1601404928.0,29654855680.0,20863.0,30674.0
13-04 02:46:43,0.0,0.083,99.583,0.334,0.0,0.0,0.0,73728.0,0.0,12.0,1477296128.0,885444608.0,1601413120.0,29654921216.0,22667.0,31665.0
13-04 02:46:44,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1477246976.0,885444608.0,1601429504.0,29654953984.0,27026.0,42661.0
13-04 02:46:45,0.083,0.0,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1477226496.0,885444608.0,1601449984.0,29654953984.0,32531.0,50457.0
13-04 02:46:46,0.083,0.083,99.583,0.250,0.0,0.0,0.0,81920.0,0.0,12.0,1477206016.0,885444608.0,1601470464.0,29654953984.0,29118.0,46224.0
13-04 02:46:47,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,15.0,1477189632.0,885444608.0,1601486848.0,29654953984.0,44630.0,60921.0
13-04 02:46:48,0.083,0.0,99.416,0.501,0.0,0.0,0.0,110592.0,0.0,17.0,1477173248.0,885444608.0,1601503232.0,29654953984.0,27602.0,41510.0
13-04 02:46:49,0.083,0.0,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,16.0,1477218304.0,885444608.0,1601519616.0,29654892544.0,34461.0,55019.0
13-04 02:46:50,0.084,0.084,99.331,0.502,0.0,0.0,0.0,114688.0,0.0,19.0,1477181440.0,885444608.0,1601540096.0,29654908928.0,45678.0,62116.0
13-04 02:46:51,0.166,0.166,99.251,0.416,0.0,0.0,0.0,114688.0,0.0,22.0,1477292032.0,885444608.0,1601556480.0,29654781952.0,30317.0,47184.0
13-04 02:46:52,0.083,0.0,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1477402624.0,885444608.0,1601572864.0,29654654976.0,24938.0,39350.0
13-04 02:46:53,0.0,0.083,99.249,0.667,0.0,0.0,0.0,110592.0,0.0,17.0,1477386240.0,885444608.0,1601589248.0,29654654976.0,31539.0,49391.0
13-04 02:46:54,0.083,0.0,99.333,0.500,0.0,0.083,0.0,110592.0,0.0,17.0,1477365760.0,885444608.0,1601609728.0,29654654976.0,24075.0,38863.0
13-04 02:46:55,0.167,0.083,99.332,0.417,0.0,0.0,0.0,90112.0,0.0,16.0,1478246400.0,885444608.0,1601626112.0,29653757952.0,47801.0,65346.0
13-04 02:46:56,0.167,0.0,99.416,0.417,0.0,0.0,0.0,110592.0,0.0,23.0,1478602752.0,885444608.0,1601642496.0,29653385216.0,29765.0,47164.0
13-04 02:46:57,0.0,0.084,99.498,0.418,0.0,0.0,0.0,155648.0,0.0,27.0,1478590464.0,885444608.0,1601654784.0,29653385216.0,28499.0,42506.0
13-04 02:46:58,0.166,0.083,99.085,0.666,0.0,0.0,0.0,114688.0,0.0,17.0,1478692864.0,885444608.0,1601679360.0,29653258240.0,33997.0,54379.0
13-04 02:46:59,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,16.0,1478680576.0,885444608.0,1601691648.0,29653258240.0,29539.0,44723.0
13-04 02:47:00,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,16.0,1478664192.0,885444608.0,1601708032.0,29653258240.0,30013.0,46185.0
13-04 02:47:01,0.0,0.0,99.332,0.668,0.0,0.0,0.0,110592.0,0.0,17.0,1478643712.0,885444608.0,1601728512.0,29653258240.0,26041.0,39766.0
13-04 02:47:02,0.416,0.083,99.084,0.416,0.0,0.0,0.0,163840.0,0.0,22.0,1480151040.0,885444608.0,1601744896.0,29651734528.0,30385.0,46969.0
13-04 02:47:03,0.083,0.083,99.167,0.667,0.0,0.0,0.0,110592.0,0.0,17.0,1480134656.0,885444608.0,1601761280.0,29651734528.0,27572.0,44124.0
13-04 02:47:04,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,20.0,1479991296.0,885444608.0,1601777664.0,29651861504.0,30456.0,48975.0
13-04 02:47:05,0.167,0.083,99.0,0.750,0.0,0.0,0.0,110592.0,0.0,17.0,1479974912.0,885444608.0,1601794048.0,29651861504.0,33079.0,51001.0
13-04 02:47:06,0.750,0.083,98.250,0.917,0.0,0.0,0.0,102400.0,0.0,13.0,1480081408.0,885444608.0,1601814528.0,29651734528.0,29065.0,44907.0
13-04 02:47:07,0.083,0.083,98.999,0.751,0.0,0.083,0.0,110592.0,0.0,17.0,1480073216.0,885444608.0,1601830912.0,29651726336.0,29303.0,45197.0
13-04 02:47:08,0.083,0.083,99.082,0.751,0.0,0.0,0.0,122880.0,0.0,19.0,1480056832.0,885444608.0,1601847296.0,29651726336.0,30349.0,48223.0
13-04 02:47:09,0.083,0.167,99.0,0.750,0.0,0.0,0.0,114688.0,0.0,19.0,1480036352.0,885444608.0,1601867776.0,29651726336.0,29583.0,46044.0
13-04 02:47:10,0.083,0.083,99.250,0.500,0.0,0.083,0.0,94208.0,0.0,18.0,1480019968.0,885444608.0,1601884160.0,29651726336.0,32057.0,49023.0
13-04 02:47:11,0.083,0.0,99.083,0.834,0.0,0.0,0.0,110592.0,0.0,15.0,1479999488.0,885444608.0,1601904640.0,29651726336.0,30976.0,48405.0
13-04 02:47:12,0.0,0.084,99.499,0.418,0.0,0.0,0.0,86016.0,0.0,14.0,1479983104.0,885444608.0,1601921024.0,29651726336.0,31178.0,49104.0
13-04 02:47:13,0.0,0.167,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,22.0,1479966720.0,885444608.0,1601937408.0,29651726336.0,26656.0,39492.0
13-04 02:47:14,0.0,0.084,98.580,1.337,0.0,0.0,0.0,208896.0,0.0,37.0,1479954432.0,885444608.0,1601949696.0,29651726336.0,60037.0,100296.0
13-04 02:47:15,0.167,0.167,98.666,1.001,0.0,0.0,0.0,765952.0,0.0,18.0,1480298496.0,885444608.0,1602629632.0,29650702336.0,718480.0,1396769.0
13-04 02:47:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1480294400.0,885444608.0,1602633728.0,29650702336.0,8178.0,8353.0
13-04 02:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1480294400.0,885444608.0,1602633728.0,29650702336.0,6060.0,5743.0
13-04 02:47:18,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1480294400.0,885444608.0,1602633728.0,29650702336.0,4442.0,3486.0
13-04 02:47:19,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1480294400.0,885444608.0,1602633728.0,29650702336.0,7148.0,6499.0
13-04 02:47:20,0.0,0.084,99.165,0.752,0.0,0.0,0.0,143360.0,0.0,19.0,1480249344.0,885444608.0,1602670592.0,29650710528.0,51076.0,89248.0
13-04 02:47:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1480372224.0,885444608.0,1602674688.0,29650583552.0,5616.0,4785.0
13-04 02:47:22,0.083,0.0,99.165,0.751,0.0,0.0,0.0,110592.0,0.0,18.0,1480359936.0,885444608.0,1602686976.0,29650583552.0,23133.0,36142.0
13-04 02:47:23,0.083,0.167,99.250,0.500,0.0,0.0,0.0,118784.0,0.0,17.0,1480343552.0,885444608.0,1602703360.0,29650583552.0,27332.0,43825.0
13-04 02:47:24,0.083,0.167,99.500,0.250,0.0,0.0,0.0,86016.0,0.0,16.0,1480331264.0,885444608.0,1602715648.0,29650583552.0,30753.0,46996.0
13-04 02:47:25,0.167,0.083,98.749,1.001,0.0,0.0,0.0,126976.0,0.0,14.0,1480306688.0,885444608.0,1602740224.0,29650583552.0,48280.0,65454.0
13-04 02:47:26,0.083,0.0,99.165,0.751,0.0,0.0,0.0,114688.0,0.0,19.0,1480290304.0,885444608.0,1602756608.0,29650583552.0,28471.0,44684.0
13-04 02:47:27,0.083,0.083,99.083,0.750,0.0,0.0,0.0,151552.0,0.0,22.0,1480282112.0,885444608.0,1602772992.0,29650575360.0,44858.0,62044.0
13-04 02:47:28,0.167,0.0,99.165,0.668,0.0,0.0,0.0,135168.0,0.0,21.0,1480265728.0,885444608.0,1602789376.0,29650575360.0,32158.0,49831.0
13-04 02:47:29,0.083,0.083,99.083,0.751,0.0,0.0,0.0,114688.0,0.0,19.0,1480245248.0,885444608.0,1602809856.0,29650575360.0,29219.0,45368.0
13-04 02:47:30,0.167,0.083,99.167,0.500,0.0,0.083,0.0,86016.0,0.0,16.0,1480232960.0,885444608.0,1602822144.0,29650575360.0,31596.0,49666.0
13-04 02:47:31,0.167,0.083,98.917,0.833,0.0,0.0,0.0,118784.0,0.0,18.0,1480216576.0,885444608.0,1602838528.0,29650575360.0,29490.0,45012.0
13-04 02:47:32,0.167,0.0,98.918,0.833,0.0,0.083,0.0,106496.0,0.0,15.0,1480196096.0,885444608.0,1602859008.0,29650575360.0,28454.0,45347.0
13-04 02:47:33,0.083,0.083,98.999,0.834,0.0,0.0,0.0,102400.0,0.0,13.0,1480179712.0,885444608.0,1602875392.0,29650575360.0,28227.0,45508.0
13-04 02:47:34,0.083,0.083,99.0,0.833,0.0,0.0,0.0,122880.0,0.0,15.0,1480290304.0,885444608.0,1602891776.0,29650448384.0,28419.0,43305.0
13-04 02:47:35,0.167,0.0,99.079,0.753,0.0,0.0,0.0,114688.0,0.0,19.0,1480273920.0,885444608.0,1602908160.0,29650448384.0,29873.0,45817.0
13-04 02:47:36,0.083,0.083,99.084,0.749,0.0,0.0,0.0,114688.0,0.0,19.0,1480265728.0,885444608.0,1602924544.0,29650440192.0,28301.0,42977.0
13-04 02:47:37,0.084,0.084,99.332,0.501,0.0,0.0,0.0,155648.0,0.0,20.0,1480245248.0,885444608.0,1602945024.0,29650440192.0,47819.0,66341.0
13-04 02:47:38,0.0,0.0,99.415,0.585,0.0,0.0,0.0,114688.0,0.0,19.0,1480228864.0,885444608.0,1602961408.0,29650440192.0,29966.0,48013.0
13-04 02:47:39,0.083,0.083,99.249,0.584,0.0,0.0,0.0,147456.0,0.0,22.0,1480212480.0,885444608.0,1602977792.0,29650440192.0,29600.0,45852.0
13-04 02:47:40,0.0,0.083,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1480200192.0,885444608.0,1602990080.0,29650440192.0,23466.0,34131.0
13-04 02:47:41,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1480183808.0,885444608.0,1603006464.0,29650440192.0,28691.0,46260.0
13-04 02:47:42,0.417,0.0,98.998,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1483849728.0,885444608.0,1603022848.0,29646757888.0,28243.0,44189.0
13-04 02:47:43,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,19.0,1484087296.0,885444608.0,1603039232.0,29646503936.0,27524.0,45020.0
13-04 02:47:44,0.0,0.083,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,15.0,1484206080.0,885444608.0,1603055616.0,29646368768.0,25261.0,38374.0
13-04 02:47:45,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,19.0,1484435456.0,885444608.0,1603080192.0,29646114816.0,28025.0,45780.0
13-04 02:47:46,0.249,0.166,98.587,0.998,0.0,0.0,0.0,126976.0,0.0,16.0,1484546048.0,885444608.0,1603096576.0,29645987840.0,31975.0,50354.0
13-04 02:47:47,0.0,0.084,99.332,0.585,0.0,0.0,0.0,118784.0,0.0,21.0,1484656640.0,885444608.0,1603112960.0,29645860864.0,30409.0,46812.0
13-04 02:47:48,0.333,0.250,98.752,0.666,0.0,0.0,0.0,118784.0,0.0,21.0,1484640256.0,885444608.0,1603129344.0,29645860864.0,30742.0,47926.0
13-04 02:47:49,0.0,0.084,99.332,0.585,0.0,0.0,0.0,126976.0,0.0,23.0,1484623872.0,885444608.0,1603145728.0,29645860864.0,27388.0,40206.0
13-04 02:47:50,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,20.0,1484607488.0,885444608.0,1603162112.0,29645860864.0,32102.0,52094.0
13-04 02:47:51,0.167,0.083,99.166,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1484591104.0,885444608.0,1603178496.0,29645860864.0,27866.0,44362.0
13-04 02:47:52,0.0,0.083,98.999,0.917,0.0,0.0,0.0,151552.0,0.0,21.0,1484570624.0,885444608.0,1603198976.0,29645860864.0,29700.0,46881.0
13-04 02:47:53,0.083,0.083,99.166,0.667,0.0,0.0,0.0,118784.0,0.0,21.0,1484681216.0,885444608.0,1603215360.0,29645733888.0,28296.0,45716.0
13-04 02:47:54,0.167,0.0,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,18.0,1484664832.0,885444608.0,1603231744.0,29645733888.0,29889.0,47021.0
13-04 02:47:55,0.250,0.0,98.915,0.835,0.0,0.0,0.0,102400.0,0.0,13.0,1485664256.0,885444608.0,1603248128.0,29644718080.0,47669.0,64772.0
13-04 02:47:56,0.0,0.167,99.083,0.750,0.0,0.0,0.0,122880.0,0.0,20.0,1485647872.0,885444608.0,1603264512.0,29644718080.0,28290.0,44090.0
13-04 02:47:57,0.166,0.083,99.002,0.666,0.0,0.083,0.0,143360.0,0.0,23.0,1485627392.0,885444608.0,1603284992.0,29644718080.0,30107.0,48519.0
13-04 02:47:58,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,17.0,1485611008.0,885444608.0,1603301376.0,29644718080.0,27926.0,44131.0
13-04 02:47:59,0.167,0.083,99.249,0.500,0.0,0.0,0.0,118784.0,0.0,22.0,1485594624.0,885444608.0,1603317760.0,29644718080.0,32382.0,49747.0
13-04 02:48:00,0.083,0.0,99.082,0.835,0.0,0.0,0.0,114688.0,0.0,19.0,1485705216.0,885444608.0,1603334144.0,29644591104.0,28090.0,43370.0
13-04 02:48:01,0.334,0.0,98.162,1.504,0.0,0.0,0.0,860160.0,0.0,32.0,1490092032.0,885444608.0,1603805184.0,29639733248.0,743928.0,1452948.0
13-04 02:48:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490735104.0,885444608.0,1604018176.0,29638877184.0,7629.0,5967.0
13-04 02:48:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490743296.0,885444608.0,1604018176.0,29638868992.0,8452.0,10543.0
13-04 02:48:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490878464.0,885444608.0,1604018176.0,29638733824.0,8147.0,7020.0
13-04 02:48:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1490874368.0,885444608.0,1604022272.0,29638733824.0,6501.0,5354.0
13-04 02:48:06,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,9.0,1490874368.0,885444608.0,1604022272.0,29638733824.0,46530.0,81856.0
13-04 02:48:07,0.0,0.0,99.666,0.334,0.0,0.0,0.0,40960.0,0.0,6.0,1490972672.0,885444608.0,1604059136.0,29638598656.0,10061.0,9834.0
13-04 02:48:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1490972672.0,885444608.0,1604059136.0,29638598656.0,12612.0,15534.0
13-04 02:48:09,0.0,0.167,99.083,0.751,0.0,0.0,0.0,102400.0,0.0,15.0,1491083264.0,885444608.0,1604075520.0,29638471680.0,25840.0,39349.0
13-04 02:48:10,0.083,0.0,99.249,0.668,0.0,0.0,0.0,94208.0,0.0,14.0,1491320832.0,885444608.0,1604091904.0,29638217728.0,48994.0,66693.0
13-04 02:48:11,0.250,0.167,99.084,0.500,0.0,0.0,0.0,102400.0,0.0,15.0,1491435520.0,885444608.0,1604104192.0,29638090752.0,29545.0,45688.0
13-04 02:48:12,1.756,0.0,97.742,0.502,0.0,0.0,0.0,126976.0,0.0,15.0,1498652672.0,885444608.0,1604124672.0,29630853120.0,30057.0,47278.0
13-04 02:48:13,0.333,0.083,99.001,0.500,0.0,0.083,0.0,90112.0,0.0,16.0,1499017216.0,885444608.0,1604141056.0,29630472192.0,28423.0,44056.0
13-04 02:48:14,0.083,0.083,98.999,0.834,0.0,0.0,0.0,106496.0,0.0,15.0,1499136000.0,885444608.0,1604157440.0,29630337024.0,26139.0,38597.0
13-04 02:48:15,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,17.0,1500020736.0,885444608.0,1604169728.0,29629440000.0,24170.0,36116.0
13-04 02:48:16,0.083,0.083,99.332,0.501,0.0,0.0,0.0,90112.0,0.0,16.0,1499992064.0,885444608.0,1604190208.0,29629448192.0,28723.0,39416.0
13-04 02:48:17,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,16.0,1499975680.0,885444608.0,1604206592.0,29629448192.0,28702.0,48855.0
13-04 02:48:18,0.083,0.0,99.416,0.501,0.0,0.0,0.0,114688.0,0.0,19.0,1499967488.0,885444608.0,1604222976.0,29629440000.0,31805.0,49148.0
13-04 02:48:19,0.167,0.167,98.834,0.833,0.0,0.0,0.0,90112.0,0.0,14.0,1499942912.0,885444608.0,1604247552.0,29629440000.0,32123.0,51556.0
13-04 02:48:20,1.334,0.083,98.082,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1505005568.0,885444608.0,1604263936.0,29624360960.0,29784.0,47319.0
13-04 02:48:21,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,18.0,1505243136.0,885444608.0,1604280320.0,29624107008.0,29440.0,46683.0
13-04 02:48:22,0.083,0.083,99.083,0.751,0.0,0.0,0.0,114688.0,0.0,18.0,1505226752.0,885444608.0,1604296704.0,29624107008.0,27894.0,44812.0
13-04 02:48:23,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,17.0,1495814144.0,885444608.0,1604313088.0,29633503232.0,27850.0,45324.0
13-04 02:48:24,0.0,0.083,99.082,0.835,0.0,0.0,0.0,110592.0,0.0,17.0,1495793664.0,885444608.0,1604333568.0,29633503232.0,30020.0,45655.0
13-04 02:48:25,0.083,0.167,99.167,0.500,0.0,0.083,0.0,94208.0,0.0,18.0,1495777280.0,885444608.0,1604349952.0,29633503232.0,51096.0,70225.0
13-04 02:48:26,0.0,0.083,98.831,1.085,0.0,0.0,0.0,139264.0,0.0,16.0,1495756800.0,885444608.0,1604370432.0,29633503232.0,30136.0,48202.0
13-04 02:48:27,0.0,0.0,99.166,0.834,0.0,0.0,0.0,163840.0,0.0,25.0,1495740416.0,885444608.0,1604386816.0,29633503232.0,29981.0,49743.0
13-04 02:48:28,0.669,0.084,98.746,0.502,0.0,0.0,0.0,114688.0,0.0,19.0,1495719936.0,885444608.0,1604407296.0,29633503232.0,29559.0,47789.0
13-04 02:48:29,0.166,0.166,99.002,0.666,0.0,0.0,0.0,118784.0,0.0,21.0,1495703552.0,885444608.0,1604423680.0,29633503232.0,27653.0,45103.0
13-04 02:48:30,0.0,0.084,99.332,0.585,0.0,0.0,0.0,126976.0,0.0,16.0,1495814144.0,885444608.0,1604440064.0,29633376256.0,28248.0,44273.0
13-04 02:48:31,0.083,0.167,99.084,0.583,0.0,0.083,0.0,143360.0,0.0,22.0,1495740416.0,885444608.0,1604456448.0,29633433600.0,28765.0,46344.0
13-04 02:48:32,0.084,0.0,99.248,0.668,0.0,0.0,0.0,114688.0,0.0,18.0,1495719936.0,885444608.0,1604476928.0,29633433600.0,30037.0,47564.0
13-04 02:48:33,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,19.0,1495703552.0,885444608.0,1604493312.0,29633433600.0,30384.0,47105.0
13-04 02:48:34,0.167,0.0,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,17.0,1495687168.0,885444608.0,1604509696.0,29633433600.0,34463.0,53499.0
13-04 02:48:35,0.250,0.083,99.0,0.667,0.0,0.0,0.0,114688.0,0.0,19.0,1496690688.0,885444608.0,1604530176.0,29632409600.0,28644.0,45677.0
13-04 02:48:36,0.166,0.250,99.002,0.582,0.0,0.0,0.0,126976.0,0.0,21.0,1496666112.0,885444608.0,1604546560.0,29632417792.0,29753.0,46539.0
13-04 02:48:37,0.167,0.0,99.248,0.585,0.0,0.0,0.0,110592.0,0.0,17.0,1496649728.0,885444608.0,1604562944.0,29632417792.0,27517.0,44477.0
13-04 02:48:38,0.167,0.0,99.417,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1496637440.0,885444608.0,1604575232.0,29632417792.0,30119.0,45464.0
13-04 02:48:39,0.083,0.083,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,1496621056.0,885444608.0,1604591616.0,29632417792.0,23318.0,34536.0
13-04 02:48:40,0.166,0.166,98.752,0.915,0.0,0.0,0.0,126976.0,0.0,14.0,1496600576.0,885444608.0,1604612096.0,29632417792.0,27958.0,46306.0
13-04 02:48:41,0.0,0.0,99.415,0.585,0.0,0.0,0.0,131072.0,0.0,23.0,1496584192.0,885444608.0,1604628480.0,29632417792.0,29636.0,46390.0
13-04 02:48:42,0.167,0.167,99.167,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1496571904.0,885444608.0,1604640768.0,29632417792.0,31577.0,48239.0
13-04 02:48:43,0.250,0.083,99.002,0.666,0.0,0.0,0.0,102400.0,0.0,13.0,1496551424.0,885444608.0,1604661248.0,29632417792.0,27854.0,44397.0
13-04 02:48:44,0.0,0.083,99.332,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1496535040.0,885444608.0,1604677632.0,29632417792.0,29480.0,45364.0
13-04 02:48:45,0.167,0.083,99.0,0.750,0.0,0.0,0.0,110592.0,0.0,17.0,1496514560.0,885444608.0,1604698112.0,29632417792.0,29771.0,46184.0
13-04 02:48:46,0.250,0.083,98.834,0.833,0.0,0.0,0.0,110592.0,0.0,17.0,1496498176.0,885444608.0,1604714496.0,29632417792.0,29605.0,46678.0
13-04 02:48:47,0.083,0.0,99.249,0.668,0.0,0.0,0.0,163840.0,0.0,20.0,1496477696.0,885444608.0,1604734976.0,29632417792.0,48691.0,65990.0
13-04 02:48:48,0.0,0.084,98.413,1.504,0.0,0.0,0.0,233472.0,0.0,42.0,1496457216.0,885444608.0,1604755456.0,29632417792.0,49969.0,83911.0
13-04 02:48:49,0.167,0.167,98.167,1.500,0.0,0.0,0.0,823296.0,0.0,25.0,1495912448.0,885444608.0,1605427200.0,29632290816.0,714464.0,1402601.0
13-04 02:48:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1495912448.0,885444608.0,1605427200.0,29632290816.0,8338.0,7987.0
13-04 02:48:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1495908352.0,885444608.0,1605431296.0,29632290816.0,6360.0,6845.0
13-04 02:48:52,0.250,0.0,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1496162304.0,885444608.0,1605431296.0,29632036864.0,6402.0,4423.0
13-04 02:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1496162304.0,885444608.0,1605431296.0,29632036864.0,8526.0,9182.0
13-04 02:48:54,0.0,0.0,99.248,0.752,0.0,0.0,0.0,114688.0,0.0,14.0,1496248320.0,885444608.0,1605472256.0,29631909888.0,47869.0,85414.0
13-04 02:48:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1496891392.0,885444608.0,1605472256.0,29631266816.0,23399.0,22681.0
13-04 02:48:56,0.0,0.0,99.583,0.417,0.0,0.0,0.0,73728.0,0.0,10.0,1496870912.0,885444608.0,1605484544.0,29631275008.0,25560.0,38672.0
13-04 02:48:57,0.250,0.083,99.251,0.416,0.0,0.0,0.0,135168.0,0.0,20.0,1496858624.0,885444608.0,1605496832.0,29631275008.0,26569.0,42157.0
13-04 02:48:58,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1496969216.0,885444608.0,1605513216.0,29631148032.0,28934.0,45115.0
13-04 02:48:59,0.0,0.167,99.417,0.416,0.0,0.0,0.0,86016.0,0.0,14.0,1496952832.0,885444608.0,1605529600.0,29631148032.0,29159.0,45625.0
13-04 02:49:00,0.083,0.167,99.167,0.583,0.0,0.0,0.0,102400.0,0.0,13.0,1496932352.0,885444608.0,1605550080.0,29631148032.0,29770.0,46796.0
13-04 02:49:01,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,13.0,1496915968.0,885444608.0,1605566464.0,29631148032.0,28041.0,45117.0
13-04 02:49:02,0.083,0.0,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,17.0,1496899584.0,885444608.0,1605582848.0,29631148032.0,28917.0,45499.0
13-04 02:49:03,0.166,0.166,99.251,0.416,0.0,0.0,0.0,98304.0,0.0,16.0,1496883200.0,885444608.0,1605599232.0,29631148032.0,27028.0,42473.0
13-04 02:49:04,0.083,0.0,99.499,0.417,0.0,0.0,0.0,77824.0,0.0,10.0,1496866816.0,885444608.0,1605615616.0,29631148032.0,30143.0,45609.0
13-04 02:49:05,0.0,0.083,99.416,0.417,0.0,0.083,0.0,77824.0,0.0,10.0,1496850432.0,885444608.0,1605632000.0,29631148032.0,27627.0,43407.0
13-04 02:49:06,0.0,0.0,99.666,0.334,0.0,0.0,0.0,90112.0,0.0,13.0,1496834048.0,885444608.0,1605648384.0,29631148032.0,30112.0,46990.0
13-04 02:49:07,0.083,0.083,99.334,0.500,0.0,0.0,0.0,86016.0,0.0,13.0,1496940544.0,885444608.0,1605668864.0,29631021056.0,46324.0,64329.0
13-04 02:49:08,0.0,0.167,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,1496924160.0,885444608.0,1605685248.0,29631021056.0,32120.0,47627.0
13-04 02:49:09,0.167,0.167,99.084,0.583,0.0,0.0,0.0,102400.0,0.0,13.0,1496907776.0,885444608.0,1605701632.0,29631021056.0,30268.0,46976.0
13-04 02:49:10,0.083,0.083,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1497018368.0,885444608.0,1605718016.0,29630894080.0,26685.0,39868.0
13-04 02:49:11,0.083,0.167,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1497001984.0,885444608.0,1605734400.0,29630894080.0,27965.0,44621.0
13-04 02:49:12,0.250,0.083,99.084,0.583,0.0,0.0,0.0,102400.0,0.0,13.0,1496985600.0,885444608.0,1605750784.0,29630894080.0,49703.0,66975.0
13-04 02:49:13,0.0,0.0,99.416,0.584,0.0,0.0,0.0,143360.0,0.0,16.0,1496965120.0,885444608.0,1605771264.0,29630894080.0,29924.0,47939.0
13-04 02:49:14,0.0,0.0,99.332,0.668,0.0,0.0,0.0,102400.0,0.0,13.0,1496944640.0,885444608.0,1605791744.0,29630894080.0,29516.0,48267.0
13-04 02:49:15,0.167,0.083,99.249,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1497194496.0,885444608.0,1605804032.0,29630631936.0,27136.0,42255.0
13-04 02:49:16,0.083,0.083,99.167,0.583,0.0,0.083,0.0,94208.0,0.0,15.0,1497165824.0,885444608.0,1605824512.0,29630640128.0,30564.0,48535.0
13-04 02:49:17,0.083,0.083,99.249,0.584,0.0,0.0,0.0,81920.0,0.0,12.0,1497272320.0,885444608.0,1605844992.0,29630513152.0,29079.0,46914.0
13-04 02:49:18,0.0,0.083,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,1497260032.0,885444608.0,1605865472.0,29630504960.0,29398.0,46251.0
13-04 02:49:19,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,12.0,1497243648.0,885444608.0,1605881856.0,29630504960.0,30230.0,48170.0
13-04 02:49:20,0.333,0.083,98.833,0.750,0.0,0.0,0.0,102400.0,0.0,13.0,1497227264.0,885444608.0,1605898240.0,29630504960.0,29597.0,45064.0
13-04 02:49:21,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,1497210880.0,885444608.0,1605914624.0,29630504960.0,29211.0,46455.0
13-04 02:49:22,0.083,0.083,99.083,0.750,0.0,0.0,0.0,139264.0,0.0,14.0,1497190400.0,885444608.0,1605935104.0,29630504960.0,28524.0,43935.0
13-04 02:49:23,0.501,0.0,98.747,0.752,0.0,0.0,0.0,106496.0,0.0,15.0,1497174016.0,885444608.0,1605951488.0,29630504960.0,30176.0,48743.0
13-04 02:49:24,0.083,0.0,99.166,0.751,0.0,0.0,0.0,131072.0,0.0,16.0,1497165824.0,885444608.0,1605967872.0,29630496768.0,28943.0,45607.0
13-04 02:49:25,0.083,0.083,99.250,0.583,0.0,0.0,0.0,81920.0,0.0,12.0,1497145344.0,885444608.0,1605988352.0,29630496768.0,49412.0,67563.0
13-04 02:49:26,0.166,0.166,99.168,0.499,0.0,0.0,0.0,81920.0,0.0,12.0,1497128960.0,885444608.0,1606004736.0,29630496768.0,31126.0,49668.0
13-04 02:49:27,0.083,0.0,99.083,0.834,0.0,0.0,0.0,139264.0,0.0,13.0,1497112576.0,885444608.0,1606021120.0,29630496768.0,27449.0,44571.0
13-04 02:49:28,0.083,0.083,98.999,0.834,0.0,0.0,0.0,106496.0,0.0,15.0,1497096192.0,885444608.0,1606037504.0,29630496768.0,28104.0,43790.0
13-04 02:49:29,0.250,0.166,98.752,0.832,0.0,0.0,0.0,126976.0,0.0,17.0,1497079808.0,885444608.0,1606053888.0,29630496768.0,28859.0,46564.0
13-04 02:49:30,0.083,0.083,98.999,0.751,0.0,0.083,0.0,106496.0,0.0,15.0,1497059328.0,885444608.0,1606074368.0,29630496768.0,30672.0,47315.0
13-04 02:49:31,0.167,0.083,99.251,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1497042944.0,885444608.0,1606090752.0,29630496768.0,29660.0,46811.0
13-04 02:49:32,0.083,0.0,99.249,0.668,0.0,0.0,0.0,102400.0,0.0,13.0,1497153536.0,885444608.0,1606107136.0,29630369792.0,28590.0,45974.0
13-04 02:49:33,0.083,0.083,98.832,1.001,0.0,0.0,0.0,135168.0,0.0,18.0,1497128960.0,885444608.0,1606131712.0,29630369792.0,32077.0,51216.0
13-04 02:49:34,0.167,0.083,98.917,0.833,0.0,0.0,0.0,151552.0,0.0,22.0,1497112576.0,885444608.0,1606148096.0,29630369792.0,29241.0,46801.0
13-04 02:49:35,0.333,0.167,98.167,1.333,0.0,0.0,0.0,868352.0,0.0,36.0,1497067520.0,885444608.0,1606828032.0,29629734912.0,740619.0,1450013.0
13-04 02:49:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1497067520.0,885444608.0,1606828032.0,29629734912.0,6733.0,5534.0
13-04 02:49:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1497063424.0,885444608.0,1606832128.0,29629734912.0,5034.0,3911.0
13-04 02:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1497063424.0,885444608.0,1606832128.0,29629734912.0,8502.0,10120.0
13-04 02:49:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1497071616.0,885444608.0,1606832128.0,29629726720.0,5815.0,5342.0
13-04 02:49:40,0.334,0.0,98.829,0.836,0.0,0.0,0.0,131072.0,0.0,16.0,1497288704.0,885444608.0,1606868992.0,29629472768.0,65557.0,103243.0
13-04 02:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1497284608.0,885444608.0,1606873088.0,29629472768.0,5611.0,6439.0
13-04 02:49:42,0.0,0.083,99.249,0.667,0.0,0.0,0.0,81920.0,0.0,13.0,1497280512.0,885444608.0,1606877184.0,29629472768.0,26288.0,38322.0
13-04 02:49:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1497268224.0,885444608.0,1606889472.0,29629472768.0,30322.0,47165.0
13-04 02:49:44,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,14.0,1497251840.0,885444608.0,1606905856.0,29629472768.0,23783.0,34826.0
13-04 02:49:45,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,16.0,1497235456.0,885444608.0,1606922240.0,29629472768.0,21465.0,31704.0
13-04 02:49:46,0.0,0.0,99.415,0.585,0.0,0.0,0.0,77824.0,0.0,10.0,1497223168.0,885444608.0,1606942720.0,29629464576.0,29923.0,45491.0
13-04 02:49:47,0.167,0.167,99.167,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1497219072.0,885444608.0,1606946816.0,29629464576.0,20942.0,31093.0
13-04 02:49:48,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,16.0,1497206784.0,885444608.0,1606959104.0,29629464576.0,27217.0,39892.0
13-04 02:49:49,0.083,0.250,99.084,0.583,0.0,0.0,0.0,114688.0,0.0,17.0,1497313280.0,885444608.0,1606979584.0,29629337600.0,32183.0,54761.0
13-04 02:49:50,0.083,0.083,99.500,0.334,0.0,0.0,0.0,94208.0,0.0,16.0,1497292800.0,885444608.0,1607000064.0,29629337600.0,26656.0,41176.0
13-04 02:49:51,0.083,0.167,99.167,0.583,0.0,0.0,0.0,118784.0,0.0,17.0,1497407488.0,885444608.0,1607012352.0,29629210624.0,26503.0,41938.0
13-04 02:49:52,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,18.0,1497387008.0,885444608.0,1607032832.0,29629210624.0,31995.0,50297.0
13-04 02:49:53,0.834,0.0,98.582,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1497366528.0,885444608.0,1607053312.0,29629210624.0,26537.0,42332.0
13-04 02:49:54,0.0,0.084,99.582,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1497354240.0,885444608.0,1607065600.0,29629210624.0,29167.0,45592.0
13-04 02:49:55,0.167,0.167,98.918,0.666,0.0,0.083,0.0,122880.0,0.0,17.0,1497591808.0,885444608.0,1607090176.0,29628948480.0,52007.0,72184.0
13-04 02:49:56,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1497706496.0,885444608.0,1607094272.0,29628829696.0,24048.0,34395.0
13-04 02:49:57,0.0,0.083,99.499,0.417,0.0,0.0,0.0,184320.0,0.0,19.0,1497686016.0,885444608.0,1607114752.0,29628829696.0,26526.0,43707.0
13-04 02:49:58,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1497661440.0,885444608.0,1607139328.0,29628829696.0,32337.0,49976.0
13-04 02:49:59,0.083,0.0,99.332,0.584,0.0,0.0,0.0,110592.0,0.0,17.0,1497649152.0,885444608.0,1607151616.0,29628829696.0,29221.0,45767.0
13-04 02:50:00,0.083,0.167,99.167,0.583,0.0,0.0,0.0,106496.0,0.0,13.0,1497001984.0,885444608.0,1607163904.0,29629464576.0,31666.0,51674.0
13-04 02:50:01,0.167,0.0,99.417,0.417,0.0,0.0,0.0,118784.0,0.0,15.0,1496977408.0,885444608.0,1607188480.0,29629464576.0,30227.0,49117.0
13-04 02:50:02,0.167,0.083,99.0,0.750,0.0,0.0,0.0,126976.0,0.0,14.0,1497083904.0,885444608.0,1607208960.0,29629337600.0,33081.0,51890.0
13-04 02:50:03,0.0,0.0,99.332,0.668,0.0,0.0,0.0,102400.0,0.0,13.0,1497067520.0,885444608.0,1607225344.0,29629337600.0,27316.0,44606.0
13-04 02:50:04,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1497055232.0,885444608.0,1607237632.0,29629337600.0,28195.0,41114.0
13-04 02:50:05,0.083,0.0,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1497034752.0,885444608.0,1607258112.0,29629337600.0,26681.0,41386.0
13-04 02:50:06,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1497022464.0,885444608.0,1607270400.0,29629337600.0,26280.0,39657.0
13-04 02:50:07,0.083,0.0,99.333,0.584,0.0,0.0,0.0,102400.0,0.0,13.0,1497006080.0,885444608.0,1607286784.0,29629337600.0,27277.0,42331.0
13-04 02:50:08,0.0,0.0,99.332,0.668,0.0,0.0,0.0,73728.0,0.0,10.0,1496993792.0,885444608.0,1607299072.0,29629337600.0,25774.0,38821.0
13-04 02:50:09,0.0,0.083,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1496973312.0,885444608.0,1607319552.0,29629337600.0,25596.0,38790.0
13-04 02:50:10,0.083,0.083,99.165,0.668,0.0,0.0,0.0,102400.0,0.0,13.0,1497096192.0,885444608.0,1607331840.0,29629202432.0,27866.0,41774.0
13-04 02:50:11,0.083,0.0,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1497096192.0,885444608.0,1607340032.0,29629194240.0,25617.0,40092.0
13-04 02:50:12,0.0,0.084,99.415,0.502,0.0,0.0,0.0,94208.0,0.0,15.0,1497075712.0,885444608.0,1607360512.0,29629194240.0,29437.0,43355.0
13-04 02:50:13,0.250,0.083,98.835,0.832,0.0,0.0,0.0,94208.0,0.0,9.0,1497059328.0,885444608.0,1607376896.0,29629194240.0,27445.0,42503.0
13-04 02:50:14,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1497186304.0,885444608.0,1607385088.0,29629059072.0,26854.0,40138.0
13-04 02:50:15,0.167,0.083,99.249,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1498193920.0,885444608.0,1607401472.0,29628035072.0,20561.0,30725.0
13-04 02:50:16,0.0,0.0,99.416,0.500,0.0,0.083,0.0,94208.0,0.0,15.0,1498165248.0,885444608.0,1607421952.0,29628043264.0,22649.0,34587.0
13-04 02:50:17,0.0,0.083,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,15.0,1498161152.0,885444608.0,1607426048.0,29628043264.0,29354.0,47854.0
13-04 02:50:18,0.083,0.0,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,14.0,1498144768.0,885444608.0,1607442432.0,29628043264.0,28601.0,45068.0
13-04 02:50:19,0.083,0.083,99.417,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,1498128384.0,885444608.0,1607458816.0,29628043264.0,28101.0,43190.0
13-04 02:50:20,0.0,0.083,99.165,0.751,0.0,0.0,0.0,98304.0,0.0,11.0,1498103808.0,885444608.0,1607483392.0,29628043264.0,27525.0,40881.0
13-04 02:50:21,0.084,0.084,97.828,2.005,0.0,0.0,0.0,675840.0,0.0,44.0,1498046464.0,885444608.0,1607921664.0,29627662336.0,477758.0,929250.0
13-04 02:50:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,12.0,1498042368.0,885444608.0,1607925760.0,29627662336.0,11807.0,14083.0
13-04 02:50:23,0.0,0.083,99.667,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,1498038272.0,885444608.0,1607929856.0,29627662336.0,11478.0,14062.0
13-04 02:50:24,0.167,0.083,99.500,0.250,0.0,0.0,0.0,57344.0,0.0,14.0,1498034176.0,885444608.0,1607933952.0,29627662336.0,13919.0,16535.0
13-04 02:50:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1498030080.0,885444608.0,1607938048.0,29627662336.0,31853.0,35704.0
13-04 02:50:26,0.0,0.083,99.666,0.250,0.0,0.0,0.0,61440.0,0.0,14.0,1498038272.0,885444608.0,1607938048.0,29627654144.0,13264.0,15051.0
13-04 02:50:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,126976.0,0.0,18.0,1498038272.0,885444608.0,1607946240.0,29627645952.0,11706.0,13983.0
13-04 02:50:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1498034176.0,885444608.0,1607950336.0,29627645952.0,12216.0,14153.0
13-04 02:50:29,0.0,0.0,99.750,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,1498034176.0,885444608.0,1607950336.0,29627645952.0,13557.0,16931.0
13-04 02:50:30,0.083,0.167,99.500,0.250,0.0,0.0,0.0,69632.0,0.0,21.0,1498030080.0,885444608.0,1607954432.0,29627645952.0,15737.0,20295.0
13-04 02:50:31,0.083,0.083,99.333,0.500,0.0,0.0,0.0,176128.0,0.0,8.0,1498157056.0,885444608.0,1608081408.0,29627392000.0,136730.0,262511.0
13-04 02:50:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1498157056.0,885444608.0,1608081408.0,29627392000.0,7070.0,4878.0
13-04 02:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498157056.0,885444608.0,1608081408.0,29627392000.0,6498.0,6320.0
13-04 02:50:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498152960.0,885444608.0,1608085504.0,29627392000.0,6468.0,6352.0
13-04 02:50:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498288128.0,885444608.0,1608085504.0,29627256832.0,7038.0,6977.0
13-04 02:50:36,0.167,0.083,99.001,0.749,0.0,0.0,0.0,110592.0,0.0,12.0,1498370048.0,885444608.0,1608122368.0,29627138048.0,49159.0,85326.0
13-04 02:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498370048.0,885444608.0,1608122368.0,29627138048.0,6419.0,6207.0
13-04 02:50:38,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1498353664.0,885444608.0,1608138752.0,29627138048.0,23840.0,34264.0
13-04 02:50:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1498341376.0,885444608.0,1608151040.0,29627138048.0,26435.0,41245.0
13-04 02:50:40,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1498329088.0,885444608.0,1608163328.0,29627138048.0,43884.0,57601.0
13-04 02:50:41,0.0,0.083,98.999,0.917,0.0,0.0,0.0,94208.0,0.0,9.0,1498312704.0,885444608.0,1608179712.0,29627138048.0,24724.0,37826.0
13-04 02:50:42,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,1498423296.0,885444608.0,1608196096.0,29627011072.0,26677.0,40036.0
13-04 02:50:43,0.083,0.167,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1498419200.0,885444608.0,1608208384.0,29627002880.0,24124.0,37138.0
13-04 02:50:44,0.083,0.083,99.0,0.750,0.0,0.083,0.0,102400.0,0.0,13.0,1498402816.0,885444608.0,1608224768.0,29627002880.0,27428.0,43305.0
13-04 02:50:45,0.0,0.083,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1498390528.0,885444608.0,1608237056.0,29627002880.0,24390.0,38427.0
13-04 02:50:46,0.167,0.0,99.250,0.583,0.0,0.0,0.0,81920.0,0.0,14.0,1498386432.0,885444608.0,1608249344.0,29626994688.0,26706.0,39428.0
13-04 02:50:47,0.167,0.083,99.250,0.500,0.0,0.0,0.0,102400.0,0.0,19.0,1498365952.0,885444608.0,1608269824.0,29626994688.0,26421.0,40438.0
13-04 02:50:48,0.0,0.0,99.248,0.752,0.0,0.0,0.0,110592.0,0.0,13.0,1498300416.0,885444608.0,1608286208.0,29627043840.0,25882.0,38448.0
13-04 02:50:49,0.0,0.083,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,14.0,1498288128.0,885444608.0,1608298496.0,29627043840.0,27881.0,42295.0
13-04 02:50:50,0.0,0.083,99.333,0.584,0.0,0.0,0.0,81920.0,0.0,14.0,1498398720.0,885444608.0,1608314880.0,29626916864.0,27442.0,41486.0
13-04 02:50:51,0.167,0.083,99.084,0.666,0.0,0.0,0.0,106496.0,0.0,12.0,1498382336.0,885444608.0,1608331264.0,29626916864.0,24556.0,39222.0
13-04 02:50:52,0.0,0.083,99.332,0.584,0.0,0.0,0.0,86016.0,0.0,15.0,1498370048.0,885444608.0,1608343552.0,29626916864.0,26094.0,40684.0
13-04 02:50:53,0.0,0.0,99.666,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,1498357760.0,885444608.0,1608355840.0,29626916864.0,25195.0,40094.0
13-04 02:50:54,0.083,0.0,99.333,0.584,0.0,0.0,0.0,102400.0,0.0,13.0,1498468352.0,885444608.0,1608372224.0,29626789888.0,26527.0,39651.0
13-04 02:50:55,0.084,0.084,99.415,0.418,0.0,0.0,0.0,77824.0,0.0,12.0,1498591232.0,885444608.0,1608384512.0,29626654720.0,45353.0,60643.0
13-04 02:50:56,0.167,0.167,99.333,0.333,0.0,0.0,0.0,77824.0,0.0,12.0,1498566656.0,885444608.0,1608400896.0,29626662912.0,28411.0,43144.0
13-04 02:50:57,0.167,0.083,99.083,0.667,0.0,0.0,0.0,159744.0,0.0,15.0,1498677248.0,885444608.0,1608417280.0,29626535936.0,25248.0,38905.0
13-04 02:50:58,0.0,0.083,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1498664960.0,885444608.0,1608429568.0,29626535936.0,27332.0,41544.0
13-04 02:50:59,0.167,0.0,99.417,0.417,0.0,0.0,0.0,118784.0,0.0,17.0,1498648576.0,885444608.0,1608445952.0,29626535936.0,25164.0,38699.0
13-04 02:51:00,0.0,0.0,99.583,0.417,0.0,0.0,0.0,73728.0,0.0,10.0,1498636288.0,885444608.0,1608458240.0,29626535936.0,23745.0,35940.0
13-04 02:51:01,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,1498619904.0,885444608.0,1608474624.0,29626535936.0,27003.0,40912.0
13-04 02:51:02,0.083,0.083,99.499,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1498607616.0,885444608.0,1608486912.0,29626535936.0,26675.0,40002.0
13-04 02:51:03,0.0,0.083,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1498595328.0,885444608.0,1608499200.0,29626535936.0,25455.0,37668.0
13-04 02:51:04,0.0,0.0,99.498,0.502,0.0,0.0,0.0,110592.0,0.0,13.0,1498574848.0,885444608.0,1608519680.0,29626535936.0,28687.0,42069.0
13-04 02:51:05,0.083,0.0,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1498562560.0,885444608.0,1608531968.0,29626535936.0,30088.0,46988.0
13-04 02:51:06,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1498546176.0,885444608.0,1608548352.0,29626535936.0,28644.0,42303.0
13-04 02:51:07,0.0,0.083,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,11.0,1498529792.0,885444608.0,1608564736.0,29626535936.0,23144.0,36586.0
13-04 02:51:08,0.0,0.083,99.416,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1498521600.0,885444608.0,1608572928.0,29626535936.0,25955.0,36175.0
13-04 02:51:09,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1498509312.0,885444608.0,1608585216.0,29626535936.0,23094.0,33778.0
13-04 02:51:10,0.083,0.083,98.999,0.834,0.0,0.0,0.0,98304.0,0.0,11.0,1498492928.0,885444608.0,1608601600.0,29626535936.0,27418.0,42514.0
13-04 02:51:11,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1498480640.0,885444608.0,1608613888.0,29626535936.0,25542.0,40275.0
13-04 02:51:12,0.167,0.167,98.834,0.833,0.0,0.0,0.0,94208.0,0.0,9.0,1498460160.0,885444608.0,1608634368.0,29626535936.0,27107.0,41007.0
13-04 02:51:13,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1498447872.0,885444608.0,1608646656.0,29626535936.0,28499.0,44408.0
13-04 02:51:14,0.083,0.083,99.251,0.500,0.0,0.083,0.0,77824.0,0.0,12.0,1498431488.0,885444608.0,1608663040.0,29626535936.0,28007.0,42156.0
13-04 02:51:15,0.084,0.0,99.331,0.585,0.0,0.0,0.0,86016.0,0.0,10.0,1499316224.0,885444608.0,1608675328.0,29625638912.0,25094.0,38278.0
13-04 02:51:16,0.083,0.167,98.833,0.917,0.0,0.0,0.0,139264.0,0.0,19.0,1499303936.0,885444608.0,1608687616.0,29625638912.0,33072.0,52094.0
13-04 02:51:17,0.416,0.083,98.168,1.332,0.0,0.0,0.0,421888.0,0.0,32.0,1499148288.0,885444608.0,1608962048.0,29625520128.0,306526.0,577703.0
13-04 02:51:18,0.083,0.167,99.583,0.167,0.0,0.0,0.0,57344.0,0.0,15.0,1499144192.0,885444608.0,1608966144.0,29625520128.0,14732.0,19607.0
13-04 02:51:19,0.916,0.083,98.751,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,1499140096.0,885444608.0,1608970240.0,29625520128.0,14865.0,20301.0
13-04 02:51:20,0.0,0.0,99.749,0.251,0.0,0.0,0.0,73728.0,0.0,17.0,1499131904.0,885444608.0,1608978432.0,29625520128.0,16752.0,20734.0
13-04 02:51:21,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,15.0,1499250688.0,885444608.0,1608986624.0,29625393152.0,18209.0,25925.0
13-04 02:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,19.0,1499250688.0,885444608.0,1608986624.0,29625393152.0,14179.0,17695.0
13-04 02:51:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,10.0,1499369472.0,885444608.0,1608994816.0,29625266176.0,11584.0,14507.0
13-04 02:51:24,0.0,0.083,99.666,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,1499365376.0,885444608.0,1608998912.0,29625266176.0,12622.0,14800.0
13-04 02:51:25,0.0,0.083,99.666,0.250,0.0,0.0,0.0,69632.0,0.0,17.0,1499361280.0,885444608.0,1609003008.0,29625266176.0,31667.0,33824.0
13-04 02:51:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,14.0,1499361280.0,885444608.0,1609003008.0,29625266176.0,11791.0,13312.0
13-04 02:51:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,1499361280.0,885444608.0,1609003008.0,29625266176.0,5553.0,5765.0
13-04 02:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,885444608.0,1609007104.0,29625266176.0,5807.0,5878.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,885444608.0,1609007104.0,29625266176.0,6144.0,6279.0
13-04 02:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,885444608.0,1609007104.0,29625266176.0,8746.0,9180.0
13-04 02:51:31,0.0,0.167,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,1499353088.0,885444608.0,1609011200.0,29625266176.0,6265.0,7176.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,1499353088.0,885444608.0,1609011200.0,29625266176.0,7009.0,4949.0
13-04 02:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499353088.0,885444608.0,1609011200.0,29625266176.0,5530.0,4994.0
13-04 02:51:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499353088.0,885444608.0,1609011200.0,29625266176.0,7015.0,6097.0
13-04 02:51:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499738112.0,885444608.0,1609015296.0,29624877056.0,8309.0,8151.0
13-04 02:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1499738112.0,885444608.0,1609015296.0,29624877056.0,7714.0,6226.0
13-04 02:51:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1499729920.0,885444608.0,1609015296.0,29624885248.0,8323.0,7916.0
13-04 02:51:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499729920.0,885444608.0,1609015296.0,29624885248.0,5095.0,4077.0
13-04 02:51:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499725824.0,885444608.0,1609019392.0,29624885248.0,8177.0,8167.0
13-04 02:51:40,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1499725824.0,885444608.0,1609019392.0,29624885248.0,7791.0,8985.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499725824.0,885444608.0,1609019392.0,29624885248.0,5110.0,4546.0
13-04 02:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1499725824.0,885444608.0,1609019392.0,29624885248.0,4895.0,3965.0
13-04 02:51:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1499721728.0,885444608.0,1609023488.0,29624885248.0,3738.0,3176.0
13-04 02:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499721728.0,885444608.0,1609023488.0,29624885248.0,7712.0,7979.0
13-04 02:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499729920.0,885444608.0,1609023488.0,29624877056.0,7287.0,7427.0
13-04 02:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499729920.0,885444608.0,1609023488.0,29624877056.0,6042.0,5178.0
13-04 02:51:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1499725824.0,885444608.0,1609027584.0,29624877056.0,6040.0,6022.0
13-04 02:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499848704.0,885444608.0,1609031680.0,29624750080.0,6512.0,7066.0
13-04 02:51:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1499848704.0,885444608.0,1609031680.0,29624750080.0,5983.0,5515.0
13-04 02:51:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499848704.0,885444608.0,1609031680.0,29624750080.0,5250.0,4799.0
13-04 02:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499848704.0,885444608.0,1609031680.0,29624750080.0,3704.0,3169.0
13-04 02:51:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1499844608.0,885444608.0,1609035776.0,29624750080.0,9577.0,10286.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499844608.0,885444608.0,1609035776.0,29624750080.0,6068.0,5102.0
13-04 02:51:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499844608.0,885444608.0,1609035776.0,29624750080.0,6677.0,5769.0
13-04 02:51:55,0.250,0.083,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1499099136.0,885444608.0,1609035776.0,29625495552.0,25085.0,24457.0
13-04 02:51:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499095040.0,885444608.0,1609039872.0,29625495552.0,6850.0,6353.0
13-04 02:51:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,11.0,1499095040.0,885444608.0,1609039872.0,29625495552.0,6642.0,7013.0
13-04 02:51:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499103232.0,885444608.0,1609039872.0,29625487360.0,5991.0,5090.0
13-04 02:51:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499226112.0,885444608.0,1609043968.0,29625360384.0,5292.0,5876.0
13-04 02:52:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499226112.0,885444608.0,1609043968.0,29625360384.0,8560.0,8118.0
13-04 02:52:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1499234304.0,885444608.0,1609043968.0,29625352192.0,5758.0,5806.0
13-04 02:52:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1499234304.0,885444608.0,1609043968.0,29625352192.0,7533.0,6235.0
13-04 02:52:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1499205632.0,885444608.0,1609048064.0,29625376768.0,4386.0,3376.0
13-04 02:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499205632.0,885444608.0,1609048064.0,29625376768.0,9481.0,8818.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499197440.0,885444608.0,1609048064.0,29625384960.0,7097.0,5823.0
13-04 02:52:06,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504751616.0,885444608.0,1609048064.0,29619830784.0,11875.0,9340.0
13-04 02:52:07,3.824,1.413,94.431,0.249,0.0,0.083,0.0,53248.0,0.0,3.0,1520066560.0,885444608.0,1609080832.0,29604483072.0,99262.0,96432.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-zookeeper-slave-42.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-42",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,0.216,0.101,99.534,0.136,0.0,0.013,2287.575,545049.136,0.319,6.332,2399514624.0,930062336.0,2199842816.0,28089655296.0,0.0,0.0
13-04 02:31:16,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,2399940608.0,930062336.0,2199851008.0,28089221120.0,19153.0,6890.0
13-04 02:31:17,0.0,0.083,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,15.0,2399981568.0,930062336.0,2199859200.0,28089171968.0,18855.0,10310.0
13-04 02:31:18,0.917,0.0,97.665,1.418,0.0,0.0,0.0,425984.0,0.0,36.0,2400849920.0,930062336.0,2199871488.0,28088291328.0,238007.0,9377.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2397343744.0,930062336.0,2200088576.0,28091580416.0,6180.0,7820.0
13-04 02:31:20,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397204480.0,930062336.0,2200088576.0,28091719680.0,4189.0,4379.0
13-04 02:31:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,52224000.0,0.0,80.0,2397204480.0,930062336.0,2200088576.0,28091719680.0,4454.0,3751.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397204480.0,930062336.0,2200088576.0,28091719680.0,6722.0,7626.0
13-04 02:31:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,81920.0,0.0,5.0,2397204480.0,930062336.0,2200088576.0,28091719680.0,3578.0,2737.0
13-04 02:31:24,0.417,0.167,98.581,0.751,0.0,0.083,0.0,151552.0,0.0,19.0,2397007872.0,930062336.0,2201427968.0,28090576896.0,1617006.0,79938.0
13-04 02:31:25,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397536256.0,930062336.0,2203566080.0,28087910400.0,2310302.0,100476.0
13-04 02:31:26,0.417,0.250,98.831,0.501,0.0,0.0,0.0,90112.0,0.0,16.0,2397061120.0,930062336.0,2206072832.0,28085878784.0,2422560.0,107073.0
13-04 02:31:27,0.585,0.167,98.747,0.501,0.0,0.0,0.0,90112.0,0.0,16.0,2397634560.0,930062336.0,2207911936.0,28083466240.0,2350437.0,117519.0
13-04 02:31:28,0.500,0.250,98.332,0.834,0.0,0.083,0.0,163840.0,0.0,20.0,2397048832.0,930062336.0,2210340864.0,28081623040.0,2467936.0,112487.0
13-04 02:31:29,0.584,0.167,98.666,0.500,0.0,0.083,0.0,172032.0,0.0,21.0,2397462528.0,930062336.0,2212274176.0,28079276032.0,2205470.0,101431.0
13-04 02:31:30,0.583,0.417,98.250,0.750,0.0,0.0,0.0,106496.0,0.0,13.0,2397704192.0,930062336.0,2214952960.0,28076355584.0,2526392.0,114108.0
13-04 02:31:31,0.084,0.334,99.080,0.502,0.0,0.0,0.0,94208.0,0.0,18.0,2398007296.0,930062336.0,2216681472.0,28074323968.0,2192575.0,102755.0
13-04 02:31:32,0.334,0.251,98.663,0.752,0.0,0.0,0.0,114688.0,0.0,15.0,2398019584.0,930062336.0,2219241472.0,28071751680.0,2410269.0,112004.0
13-04 02:31:33,0.334,0.167,98.411,1.003,0.0,0.084,0.0,159744.0,0.0,20.0,2398502912.0,930062336.0,2221010944.0,28069498880.0,2428047.0,115871.0
13-04 02:31:34,0.417,0.250,98.831,0.501,0.0,0.0,0.0,143360.0,0.0,20.0,2398543872.0,930062336.0,2223288320.0,28067180544.0,2337940.0,107331.0
13-04 02:31:35,0.417,0.250,98.748,0.501,0.0,0.083,0.0,94208.0,0.0,16.0,2398359552.0,930062336.0,2225885184.0,28064768000.0,2369170.0,112894.0
13-04 02:31:36,0.418,0.334,98.747,0.501,0.0,0.0,0.0,94208.0,0.0,18.0,2399055872.0,930062336.0,2227609600.0,28062347264.0,2297651.0,101954.0
13-04 02:31:37,0.167,0.334,98.915,0.501,0.0,0.083,0.0,94208.0,0.0,16.0,2399358976.0,930062336.0,2229813248.0,28059840512.0,2296316.0,104950.0
13-04 02:31:38,2.265,0.0,96.896,0.839,0.0,0.0,0.0,163840.0,0.0,22.0,2403192832.0,930062336.0,2232098816.0,28053721088.0,2425186.0,115707.0
13-04 02:31:39,0.250,0.167,99.165,0.417,0.0,0.0,0.0,151552.0,0.0,18.0,2402988032.0,930062336.0,2234556416.0,28051468288.0,2334250.0,99212.0
13-04 02:31:40,0.334,0.251,98.747,0.668,0.0,0.0,0.0,151552.0,0.0,19.0,2398793728.0,930062336.0,2236461056.0,28053757952.0,2345995.0,105219.0
13-04 02:31:41,0.251,0.167,99.081,0.418,0.0,0.084,0.0,94208.0,0.0,18.0,2398801920.0,930062336.0,2238615552.0,28051595264.0,2354078.0,104703.0
13-04 02:31:42,0.417,0.250,98.748,0.584,0.0,0.0,0.0,122880.0,0.0,19.0,2398928896.0,930062336.0,2240933888.0,28049149952.0,2330108.0,103284.0
13-04 02:31:43,0.417,0.167,98.748,0.584,0.0,0.083,0.0,135168.0,0.0,21.0,2398806016.0,930062336.0,2243436544.0,28046770176.0,2499264.0,114744.0
13-04 02:31:44,0.501,0.167,98.914,0.418,0.0,0.0,0.0,126976.0,0.0,18.0,2399203328.0,930062336.0,2245705728.0,28044103680.0,2483690.0,117505.0
13-04 02:31:45,0.251,0.251,99.080,0.418,0.0,0.0,0.0,90112.0,0.0,16.0,2399711232.0,930062336.0,2247483392.0,28041818112.0,2238902.0,112010.0
13-04 02:31:46,0.417,0.333,98.750,0.417,0.0,0.083,0.0,122880.0,0.0,19.0,2399625216.0,930062336.0,2249981952.0,28039405568.0,2249604.0,104659.0
13-04 02:31:47,0.417,0.250,98.831,0.501,0.0,0.0,0.0,86016.0,0.0,14.0,2399776768.0,930062336.0,2252275712.0,28036960256.0,2441038.0,102819.0
13-04 02:31:48,0.167,0.251,98.663,0.835,0.0,0.084,0.0,163840.0,0.0,20.0,2400583680.0,930062336.0,2254102528.0,28034326528.0,2213557.0,95423.0
13-04 02:31:49,0.250,0.250,98.664,0.751,0.0,0.083,0.0,167936.0,0.0,18.0,2400882688.0,930062336.0,2256470016.0,28031660032.0,2564604.0,114820.0
13-04 02:31:50,0.251,0.168,99.079,0.503,0.0,0.0,0.0,86016.0,0.0,16.0,2400706560.0,930062336.0,2259066880.0,28029239296.0,2398564.0,112588.0
13-04 02:31:51,0.084,0.335,99.162,0.419,0.0,0.0,0.0,110592.0,0.0,18.0,2401259520.0,930062336.0,2260926464.0,28026826752.0,2237710.0,105049.0
13-04 02:31:52,0.167,0.334,98.997,0.501,0.0,0.0,0.0,90112.0,0.0,16.0,2401259520.0,930062336.0,2263404544.0,28024348672.0,2455484.0,105039.0
13-04 02:31:53,0.334,0.251,98.329,1.003,0.0,0.084,0.0,155648.0,0.0,18.0,2401304576.0,930062336.0,2265739264.0,28021968896.0,2414403.0,106260.0
13-04 02:31:54,0.417,0.417,98.500,0.667,0.0,0.0,0.0,147456.0,0.0,17.0,2402295808.0,930062336.0,2267508736.0,28019208192.0,2296129.0,104715.0
13-04 02:31:55,0.334,0.167,98.662,0.753,0.0,0.084,0.0,167936.0,0.0,24.0,2402291712.0,930062336.0,2270052352.0,28016668672.0,2524309.0,119646.0
13-04 02:31:56,0.334,0.334,96.327,2.922,0.0,0.083,0.0,70008832.0,0.0,88.0,2402902016.0,930062336.0,2271895552.0,28014215168.0,2168400.0,95450.0
13-04 02:31:57,0.417,0.167,98.831,0.501,0.0,0.083,0.0,114688.0,0.0,20.0,2403139584.0,930062336.0,2274037760.0,28011835392.0,2418755.0,126106.0
13-04 02:31:58,0.250,0.500,98.499,0.667,0.0,0.083,0.0,139264.0,0.0,23.0,2402856960.0,930062336.0,2276786176.0,28009369600.0,2537261.0,117934.0
13-04 02:31:59,0.334,0.334,98.582,0.751,0.0,0.0,0.0,208896.0,0.0,29.0,2402852864.0,930062336.0,2278948864.0,28007211008.0,2266829.0,100786.0
13-04 02:32:00,0.251,0.418,98.914,0.418,0.0,0.0,0.0,94208.0,0.0,20.0,2403155968.0,930062336.0,2281058304.0,28004798464.0,2308691.0,106302.0
13-04 02:32:01,0.500,0.250,98.833,0.333,0.0,0.083,0.0,98304.0,0.0,18.0,2403811328.0,930062336.0,2282942464.0,28002258944.0,2351071.0,103263.0
13-04 02:32:02,0.334,0.167,98.831,0.668,0.0,0.0,0.0,143360.0,0.0,21.0,2403713024.0,930062336.0,2285359104.0,27999940608.0,2278040.0,104348.0
13-04 02:32:03,0.251,0.167,98.996,0.586,0.0,0.0,0.0,131072.0,0.0,19.0,2403749888.0,930062336.0,2287702016.0,27997560832.0,2463956.0,108493.0
13-04 02:32:04,0.167,0.167,99.083,0.584,0.0,0.0,0.0,147456.0,0.0,19.0,2404225024.0,930062336.0,2288496640.0,27996291072.0,984412.0,48633.0
13-04 02:32:05,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,18.0,2404499456.0,930062336.0,2288476160.0,27996037120.0,21135.0,11901.0
13-04 02:32:06,0.083,0.083,99.250,0.583,0.0,0.0,0.0,110592.0,0.0,19.0,2404868096.0,930062336.0,2288488448.0,27995656192.0,19302.0,6915.0
13-04 02:32:07,0.167,0.167,97.998,1.668,0.0,0.0,0.0,483328.0,0.0,84.0,2406248448.0,930062336.0,2288504832.0,27994259456.0,148514.0,19839.0
13-04 02:32:08,0.083,0.0,98.831,1.085,0.0,0.0,0.0,258048.0,0.0,20.0,2407800832.0,930062336.0,2288730112.0,27992481792.0,118060.0,7452.0
13-04 02:32:09,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407796736.0,930062336.0,2288734208.0,27992481792.0,6020.0,6765.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407796736.0,930062336.0,2288734208.0,27992481792.0,5037.0,4112.0
13-04 02:32:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407792640.0,930062336.0,2288738304.0,27992481792.0,5677.0,4962.0
13-04 02:32:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2407788544.0,930062336.0,2288742400.0,27992481792.0,4961.0,5382.0
13-04 02:32:13,0.250,0.250,98.751,0.666,0.0,0.083,0.0,143360.0,0.0,15.0,2407591936.0,930062336.0,2290081792.0,27991339008.0,1521780.0,66523.0
13-04 02:32:14,0.335,0.0,99.665,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2408128512.0,930062336.0,2292211712.0,27988672512.0,2448133.0,106562.0
13-04 02:32:15,0.251,0.334,98.829,0.585,0.0,0.0,0.0,102400.0,0.0,12.0,2408308736.0,930062336.0,2294476800.0,27986227200.0,2450916.0,104884.0
13-04 02:32:16,0.334,0.334,98.666,0.584,0.0,0.083,0.0,98304.0,0.0,11.0,2408415232.0,930062336.0,2296832000.0,27983765504.0,2255191.0,93857.0
13-04 02:32:17,0.502,0.084,99.164,0.251,0.0,0.0,0.0,204800.0,0.0,51.0,2408779776.0,930062336.0,2298687488.0,27981545472.0,2428095.0,130072.0
13-04 02:32:18,0.416,0.500,98.335,0.749,0.0,0.0,0.0,151552.0,0.0,18.0,2408779776.0,930062336.0,2301480960.0,27978752000.0,2559194.0,121538.0
13-04 02:32:19,0.500,0.250,98.499,0.667,0.0,0.083,0.0,151552.0,0.0,15.0,2407931904.0,930062336.0,2303614976.0,27977465856.0,2323082.0,119891.0
13-04 02:32:20,0.334,0.501,98.663,0.501,0.0,0.0,0.0,208896.0,0.0,51.0,2408402944.0,930062336.0,2305437696.0,27975172096.0,2339263.0,146263.0
13-04 02:32:21,0.501,0.250,98.748,0.501,0.0,0.0,0.0,122880.0,0.0,17.0,2408038400.0,930062336.0,2308182016.0,27972792320.0,2561081.0,133471.0
13-04 02:32:22,0.334,0.251,99.247,0.167,0.0,0.0,0.0,61440.0,0.0,13.0,2408267776.0,930062336.0,2310365184.0,27970379776.0,2426053.0,121044.0
13-04 02:32:23,0.668,0.334,97.997,1.002,0.0,0.0,0.0,155648.0,0.0,18.0,2408685568.0,930062336.0,2312232960.0,27968094208.0,2365629.0,122932.0
13-04 02:32:24,0.584,0.334,98.749,0.250,0.0,0.083,0.0,233472.0,0.0,53.0,2408972288.0,930062336.0,2314485760.0,27965554688.0,2408552.0,149107.0
13-04 02:32:25,0.417,0.250,98.750,0.583,0.0,0.0,0.0,77824.0,0.0,8.0,2408992768.0,930062336.0,2316402688.0,27963617280.0,1750714.0,92939.0
13-04 02:32:26,0.084,0.251,96.906,2.759,0.0,0.0,0.0,46985216.0,0.0,58.0,2409472000.0,930062336.0,2317541376.0,27961999360.0,1508829.0,64315.0
13-04 02:32:27,0.167,0.417,98.499,0.751,0.0,0.167,0.0,106496.0,0.0,11.0,2409127936.0,930062336.0,2321313792.0,27958571008.0,3924141.0,136217.0
13-04 02:32:28,0.084,0.168,99.077,0.671,0.0,0.0,0.0,122880.0,0.0,15.0,2409299968.0,930062336.0,2323427328.0,27956285440.0,2393059.0,126904.0
13-04 02:32:29,0.417,0.250,98.497,0.835,0.0,0.0,0.0,196608.0,0.0,19.0,2409467904.0,930062336.0,2325544960.0,27953999872.0,2365427.0,124167.0
13-04 02:32:30,0.251,0.251,99.079,0.418,0.0,0.0,0.0,81920.0,0.0,12.0,2409439232.0,930062336.0,2327891968.0,27951681536.0,2517882.0,109250.0
13-04 02:32:31,0.251,0.251,98.747,0.752,0.0,0.0,0.0,131072.0,0.0,22.0,2409521152.0,930062336.0,2330062848.0,27949428736.0,2318006.0,104759.0
13-04 02:32:32,0.334,0.250,98.832,0.500,0.0,0.083,0.0,81920.0,0.0,12.0,2409578496.0,930062336.0,2332291072.0,27947143168.0,2341372.0,100339.0
13-04 02:32:33,0.167,0.251,98.912,0.669,0.0,0.0,0.0,122880.0,0.0,13.0,2409869312.0,930062336.0,2334793728.0,27944349696.0,2505374.0,107860.0
13-04 02:32:34,0.335,0.167,99.079,0.418,0.0,0.0,0.0,122880.0,0.0,16.0,2411884544.0,930062336.0,2337222656.0,27939905536.0,2529297.0,111620.0
13-04 02:32:35,0.251,0.251,98.997,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2411741184.0,930062336.0,2339270656.0,27938000896.0,2250345.0,101905.0
13-04 02:32:36,0.250,0.584,98.666,0.417,0.0,0.083,0.0,90112.0,0.0,14.0,2411900928.0,930062336.0,2341564416.0,27935547392.0,2404428.0,106548.0
13-04 02:32:37,0.417,0.250,98.915,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2411696128.0,930062336.0,2343895040.0,27933421568.0,2548913.0,111437.0
13-04 02:32:38,0.335,0.084,98.996,0.586,0.0,0.0,0.0,131072.0,0.0,17.0,2412068864.0,930062336.0,2345672704.0,27931271168.0,2206189.0,101171.0
13-04 02:32:39,0.333,0.416,98.751,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,2412339200.0,930062336.0,2347847680.0,27928825856.0,2424239.0,106261.0
13-04 02:32:40,0.418,0.084,98.996,0.502,0.0,0.0,0.0,102400.0,0.0,13.0,2411683840.0,930062336.0,2350096384.0,27927232512.0,2298205.0,149997.0
13-04 02:32:41,0.251,0.251,98.747,0.752,0.0,0.0,0.0,102400.0,0.0,11.0,2412134400.0,930062336.0,2352349184.0,27924529152.0,2455765.0,110341.0
13-04 02:32:42,0.251,0.251,99.080,0.418,0.0,0.0,0.0,102400.0,0.0,16.0,2411642880.0,930062336.0,2354872320.0,27922497536.0,2321481.0,106302.0
13-04 02:32:43,0.251,0.167,98.828,0.753,0.0,0.0,0.0,147456.0,0.0,14.0,2412032000.0,930062336.0,2357149696.0,27919831040.0,2459546.0,104364.0
13-04 02:32:44,0.501,0.083,98.831,0.501,0.0,0.083,0.0,110592.0,0.0,14.0,2412314624.0,930062336.0,2359152640.0,27917545472.0,2376941.0,111277.0
13-04 02:32:45,0.168,0.168,99.079,0.586,0.0,0.0,0.0,81920.0,0.0,10.0,2411954176.0,930062336.0,2361704448.0,27915354112.0,2530462.0,138977.0
13-04 02:32:46,0.417,0.334,98.832,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2412134400.0,930062336.0,2363936768.0,27912941568.0,2183252.0,102752.0
13-04 02:32:47,0.416,0.416,98.585,0.500,0.0,0.083,0.0,98304.0,0.0,16.0,2411794432.0,930062336.0,2366275584.0,27910942720.0,2482537.0,114699.0
13-04 02:32:48,0.251,0.167,98.913,0.669,0.0,0.0,0.0,131072.0,0.0,17.0,2411798528.0,930062336.0,2368557056.0,27908657152.0,2421730.0,94824.0
13-04 02:32:49,0.335,0.167,99.079,0.418,0.0,0.0,0.0,147456.0,0.0,17.0,2412253184.0,930062336.0,2370260992.0,27906498560.0,2295526.0,111188.0
13-04 02:32:50,0.167,0.334,98.582,0.834,0.0,0.083,0.0,106496.0,0.0,11.0,2412208128.0,930062336.0,2372591616.0,27904212992.0,2377674.0,103816.0
13-04 02:32:51,0.335,0.167,99.331,0.167,0.0,0.0,0.0,61440.0,0.0,13.0,2412355584.0,930062336.0,2374508544.0,27902148608.0,2263199.0,102716.0
13-04 02:32:52,0.334,0.167,98.998,0.417,0.0,0.083,0.0,81920.0,0.0,10.0,2412216320.0,930062336.0,2376900608.0,27899895808.0,2418227.0,108936.0
13-04 02:32:53,0.167,0.083,98.998,0.751,0.0,0.0,0.0,155648.0,0.0,18.0,2412032000.0,930062336.0,2378100736.0,27898880000.0,1083883.0,52931.0
13-04 02:32:54,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,2412376064.0,930062336.0,2378137600.0,27898499072.0,19258.0,8020.0
13-04 02:32:55,0.084,0.084,98.997,0.835,0.0,0.0,0.0,159744.0,0.0,18.0,2412363776.0,930062336.0,2378149888.0,27898499072.0,36099.0,25149.0
13-04 02:32:56,0.0,0.167,94.987,4.845,0.0,0.0,0.0,60297216.0,0.0,85.0,2412519424.0,930062336.0,2378162176.0,27898331136.0,193581.0,11431.0
13-04 02:32:57,0.083,0.0,99.165,0.751,0.0,0.0,0.0,200704.0,0.0,17.0,2412355584.0,930062336.0,2378387456.0,27898269696.0,87980.0,25522.0
13-04 02:32:58,0.084,0.0,99.666,0.251,0.0,0.0,0.0,45056.0,0.0,3.0,2412343296.0,930062336.0,2378391552.0,27898277888.0,5936.0,6667.0
13-04 02:32:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,45056.0,0.0,5.0,2412343296.0,930062336.0,2378391552.0,27898277888.0,3762.0,3901.0
13-04 02:33:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412470272.0,930062336.0,2378391552.0,27898150912.0,4992.0,6186.0
13-04 02:33:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412470272.0,930062336.0,2378391552.0,27898150912.0,5419.0,6607.0
13-04 02:33:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2412470272.0,930062336.0,2378391552.0,27898150912.0,3808.0,3875.0
13-04 02:33:03,0.167,0.0,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,2412470272.0,930062336.0,2378391552.0,27898150912.0,5764.0,5816.0
13-04 02:33:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2412470272.0,930062336.0,2378391552.0,27898150912.0,5709.0,5572.0
13-04 02:33:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412466176.0,930062336.0,2378395648.0,27898150912.0,6377.0,6187.0
13-04 02:33:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2412466176.0,930062336.0,2378395648.0,27898150912.0,5233.0,4107.0
13-04 02:33:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412466176.0,930062336.0,2378395648.0,27898150912.0,4677.0,4389.0
13-04 02:33:08,0.083,0.083,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,2412466176.0,930062336.0,2378395648.0,27898150912.0,6608.0,7021.0
13-04 02:33:09,3.431,0.335,96.234,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2428227584.0,930062336.0,2378395648.0,27882389504.0,10511.0,8763.0
13-04 02:33:10,4.508,1.002,93.990,0.501,0.0,0.0,0.0,0.0,0.0,0.0,1300172800.0,930062336.0,2378563584.0,29010276352.0,24487.0,43806.0
13-04 02:33:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297928192.0,930062336.0,2378461184.0,29012623360.0,3768.0,3857.0
13-04 02:33:12,3.005,0.918,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298399232.0,930062336.0,2378436608.0,29012176896.0,9345.0,8899.0
13-04 02:33:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297592320.0,930062336.0,2378465280.0,29012955136.0,4694.0,5607.0
13-04 02:33:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,69632.0,0.0,4.0,1297592320.0,930062336.0,2378465280.0,29012955136.0,4068.0,4575.0
13-04 02:33:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297592320.0,930062336.0,2378465280.0,29012955136.0,2964.0,2352.0
13-04 02:33:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297670144.0,930062336.0,2378465280.0,29012877312.0,3333.0,3440.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297465344.0,930062336.0,2378465280.0,29013082112.0,3904.0,5203.0
13-04 02:33:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297473536.0,930062336.0,2378465280.0,29013073920.0,3705.0,4118.0
13-04 02:33:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1297481728.0,930062336.0,2378465280.0,29013065728.0,2701.0,3018.0
13-04 02:33:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1297481728.0,930062336.0,2378465280.0,29013065728.0,2962.0,3038.0
13-04 02:33:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297481728.0,930062336.0,2378465280.0,29013065728.0,3965.0,4830.0
13-04 02:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297477632.0,930062336.0,2378469376.0,29013065728.0,2114.0,2595.0
13-04 02:33:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297477632.0,930062336.0,2378469376.0,29013065728.0,4558.0,6371.0
13-04 02:33:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,2531.0,2007.0
13-04 02:33:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,4327.0,4704.0
13-04 02:33:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,6988.0,8070.0
13-04 02:33:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,20235.0,20575.0
13-04 02:33:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,3088.0,3174.0
13-04 02:33:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,2700.0,2279.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,4882.0,5296.0
13-04 02:33:31,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1297481728.0,930062336.0,2378473472.0,29013057536.0,5844.0,7983.0
13-04 02:33:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1297481728.0,930062336.0,2378473472.0,29013057536.0,3615.0,3466.0
13-04 02:33:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297481728.0,930062336.0,2378473472.0,29013057536.0,5969.0,7327.0
13-04 02:33:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297481728.0,930062336.0,2378473472.0,29013057536.0,2614.0,2973.0
13-04 02:33:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297477632.0,930062336.0,2378477568.0,29013057536.0,3167.0,2909.0
13-04 02:33:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297645568.0,930062336.0,2378477568.0,29012889600.0,3949.0,3896.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297485824.0,930062336.0,2378477568.0,29013049344.0,2569.0,2212.0
13-04 02:33:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1297477632.0,930062336.0,2378477568.0,29013057536.0,2805.0,2318.0
13-04 02:33:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297477632.0,930062336.0,2378477568.0,29013057536.0,5241.0,6062.0
13-04 02:33:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297477632.0,930062336.0,2378477568.0,29013057536.0,6063.0,8820.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,1297477632.0,930062336.0,2378477568.0,29013057536.0,2621.0,2921.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1297469440.0,930062336.0,2378485760.0,29013057536.0,5116.0,6697.0
13-04 02:33:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297469440.0,930062336.0,2378485760.0,29013057536.0,2435.0,2837.0
13-04 02:33:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,49152.0,0.0,8.0,1297469440.0,930062336.0,2378485760.0,29013057536.0,3447.0,3447.0
13-04 02:33:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,3071.0,3430.0
13-04 02:33:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,2802.0,3854.0
13-04 02:33:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,1792.0,1652.0
13-04 02:33:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,4041.0,6011.0
13-04 02:33:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,5257.0,7454.0
13-04 02:33:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,2592.0,3214.0
13-04 02:33:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,2601.0,2929.0
13-04 02:33:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,1333.0,1422.0
13-04 02:33:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,1847.0,1669.0
13-04 02:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,2486.0,3128.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,4758.0,6552.0
13-04 02:33:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1297584128.0,930062336.0,2378489856.0,29012938752.0,4329.0,5414.0
13-04 02:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,41373.0,43284.0
13-04 02:33:58,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,1204.0,1265.0
13-04 02:33:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,1953.0,1747.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,3460.0,3606.0
13-04 02:34:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,2966.0,2282.0
13-04 02:34:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1297420288.0,930062336.0,2378493952.0,29013098496.0,2922.0,3869.0
13-04 02:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297403904.0,930062336.0,2378493952.0,29013114880.0,4818.0,6527.0
13-04 02:34:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297403904.0,930062336.0,2378493952.0,29013114880.0,3511.0,3717.0
13-04 02:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1297403904.0,930062336.0,2378493952.0,29013114880.0,4599.0,5610.0
13-04 02:34:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1297403904.0,930062336.0,2378493952.0,29013114880.0,5211.0,5804.0
13-04 02:34:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297403904.0,930062336.0,2378493952.0,29013114880.0,3774.0,2685.0
13-04 02:34:08,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,2742.0,2973.0
13-04 02:34:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,4864.0,5345.0
13-04 02:34:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,21463.0,20970.0
13-04 02:34:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,4322.0,3889.0
13-04 02:34:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,4305.0,5510.0
13-04 02:34:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,5641.0,6144.0
13-04 02:34:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1297395712.0,930062336.0,2378502144.0,29013114880.0,6167.0,6797.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297391616.0,930062336.0,2378506240.0,29013114880.0,3416.0,4125.0
13-04 02:34:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1297018880.0,930062336.0,2378506240.0,29013487616.0,3228.0,3287.0
13-04 02:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297018880.0,930062336.0,2378506240.0,29013487616.0,4261.0,4640.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297018880.0,930062336.0,2378506240.0,29013487616.0,5146.0,5181.0
13-04 02:34:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1297018880.0,930062336.0,2378506240.0,29013487616.0,5468.0,5374.0
13-04 02:34:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1297018880.0,930062336.0,2378506240.0,29013487616.0,4805.0,6004.0
13-04 02:34:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,4359.0,4732.0
13-04 02:34:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,2208.0,2660.0
13-04 02:34:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,4261.0,4546.0
13-04 02:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,2955.0,2966.0
13-04 02:34:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,3539.0,4514.0
13-04 02:34:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,5228.0,5246.0
13-04 02:34:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,21743.0,22192.0
13-04 02:34:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,2512.0,3602.0
13-04 02:34:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,6912.0,7086.0
13-04 02:34:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,4105.0,5679.0
13-04 02:34:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,3916.0,4634.0
13-04 02:34:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,2514.0,2881.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,3322.0,2559.0
13-04 02:34:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,4298.0,4698.0
13-04 02:34:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,4071.0,3785.0
13-04 02:34:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296961536.0,930062336.0,2378518528.0,29013532672.0,4581.0,6046.0
13-04 02:34:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297022976.0,930062336.0,2378518528.0,29013471232.0,3785.0,4597.0
13-04 02:34:38,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1297022976.0,930062336.0,2378518528.0,29013471232.0,5911.0,5762.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297031168.0,930062336.0,2378518528.0,29013463040.0,4078.0,5434.0
13-04 02:34:40,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297031168.0,930062336.0,2378518528.0,29013463040.0,15466.0,20630.0
13-04 02:34:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1297121280.0,930062336.0,2378518528.0,29013372928.0,4055.0,3951.0
13-04 02:34:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297117184.0,930062336.0,2378522624.0,29013372928.0,2697.0,2251.0
13-04 02:34:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297117184.0,930062336.0,2378522624.0,29013372928.0,2727.0,2999.0
13-04 02:34:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1297117184.0,930062336.0,2378522624.0,29013372928.0,5014.0,5111.0
13-04 02:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297125376.0,930062336.0,2378522624.0,29013364736.0,4927.0,5776.0
13-04 02:34:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1297125376.0,930062336.0,2378522624.0,29013364736.0,4188.0,4848.0
13-04 02:34:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297072128.0,930062336.0,2378526720.0,29013413888.0,4422.0,4771.0
13-04 02:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297072128.0,930062336.0,2378526720.0,29013413888.0,3261.0,4835.0
13-04 02:34:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293479936.0,930062336.0,2378530816.0,29017001984.0,4104.0,4502.0
13-04 02:34:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293258752.0,930062336.0,2378530816.0,29017223168.0,20604.0,20658.0
13-04 02:34:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1293258752.0,930062336.0,2378530816.0,29017223168.0,3178.0,3632.0
13-04 02:34:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378530816.0,29017223168.0,3768.0,4293.0
13-04 02:34:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378530816.0,29017223168.0,3250.0,4099.0
13-04 02:34:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1293258752.0,930062336.0,2378530816.0,29017223168.0,2702.0,3762.0
13-04 02:34:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292996608.0,930062336.0,2378530816.0,29017485312.0,3574.0,3378.0
13-04 02:34:56,0.166,0.083,99.501,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1293164544.0,930062336.0,2378530816.0,29017317376.0,5252.0,6418.0
13-04 02:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293139968.0,930062336.0,2378530816.0,29017341952.0,20970.0,21783.0
13-04 02:34:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293131776.0,930062336.0,2378530816.0,29017350144.0,1858.0,2433.0
13-04 02:34:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293127680.0,930062336.0,2378534912.0,29017350144.0,2707.0,3006.0
13-04 02:35:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293127680.0,930062336.0,2378534912.0,29017350144.0,4596.0,5627.0
13-04 02:35:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293127680.0,930062336.0,2378534912.0,29017350144.0,2692.0,2117.0
13-04 02:35:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293533184.0,930062336.0,2378534912.0,29016944640.0,3860.0,5495.0
13-04 02:35:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378534912.0,29017223168.0,3029.0,3897.0
13-04 02:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378534912.0,29017223168.0,2932.0,3134.0
13-04 02:35:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,2.0,1293254656.0,930062336.0,2378534912.0,29017223168.0,4314.0,4766.0
13-04 02:35:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378534912.0,29017223168.0,5522.0,6257.0
13-04 02:35:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293250560.0,930062336.0,2378539008.0,29017223168.0,3910.0,4388.0
13-04 02:35:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293242368.0,930062336.0,2378539008.0,29017231360.0,4495.0,4618.0
13-04 02:35:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1293242368.0,930062336.0,2378539008.0,29017231360.0,3546.0,3471.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293234176.0,930062336.0,2378539008.0,29017239552.0,2344.0,1899.0
13-04 02:35:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1293234176.0,930062336.0,2378539008.0,29017239552.0,4555.0,4010.0
13-04 02:35:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1293107200.0,930062336.0,2378539008.0,29017366528.0,5924.0,6771.0
13-04 02:35:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378543104.0,29017366528.0,5505.0,6067.0
13-04 02:35:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293103104.0,930062336.0,2378543104.0,29017366528.0,7036.0,8689.0
13-04 02:35:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378543104.0,29017366528.0,2375.0,2796.0
13-04 02:35:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1293410304.0,930062336.0,2378543104.0,29017059328.0,2305.0,2703.0
13-04 02:35:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293111296.0,930062336.0,2378543104.0,29017358336.0,3260.0,3629.0
13-04 02:35:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293111296.0,930062336.0,2378543104.0,29017358336.0,2369.0,1940.0
13-04 02:35:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293107200.0,930062336.0,2378547200.0,29017358336.0,3470.0,3262.0
13-04 02:35:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1293107200.0,930062336.0,2378547200.0,29017358336.0,4110.0,6188.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,3883.0,3873.0
13-04 02:35:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,4377.0,5491.0
13-04 02:35:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,3255.0,4028.0
13-04 02:35:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,2862.0,3829.0
13-04 02:35:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,4790.0,4126.0
13-04 02:35:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,6117.0,6731.0
13-04 02:35:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,19491.0,19380.0
13-04 02:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,4298.0,5373.0
13-04 02:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,131072.0,0.0,23.0,1293099008.0,930062336.0,2378555392.0,29017358336.0,3721.0,4411.0
13-04 02:35:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293107200.0,930062336.0,2378555392.0,29017350144.0,3787.0,5260.0
13-04 02:35:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293107200.0,930062336.0,2378555392.0,29017350144.0,4980.0,6269.0
13-04 02:35:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293107200.0,930062336.0,2378555392.0,29017350144.0,2675.0,3109.0
13-04 02:35:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293107200.0,930062336.0,2378555392.0,29017350144.0,3462.0,3649.0
13-04 02:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1293107200.0,930062336.0,2378555392.0,29017350144.0,20542.0,19972.0
13-04 02:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378559488.0,29017350144.0,4372.0,4059.0
13-04 02:35:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378559488.0,29017182208.0,3118.0,3632.0
13-04 02:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293094912.0,930062336.0,2378559488.0,29017358336.0,5806.0,7198.0
13-04 02:35:38,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1293094912.0,930062336.0,2378559488.0,29017358336.0,6263.0,8204.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293094912.0,930062336.0,2378559488.0,29017358336.0,3576.0,3339.0
13-04 02:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,20796.0,22044.0
13-04 02:35:41,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,2330.0,2240.0
13-04 02:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,1399.0,1422.0
13-04 02:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,3315.0,4072.0
13-04 02:35:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,65536.0,0.0,6.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,4319.0,3878.0
13-04 02:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,4261.0,4608.0
13-04 02:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,7553.0,9213.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,5439.0,6903.0
13-04 02:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293086720.0,930062336.0,2378567680.0,29017358336.0,2279.0,2751.0
13-04 02:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293086720.0,930062336.0,2378567680.0,29017358336.0,2441.0,2795.0
13-04 02:35:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1293086720.0,930062336.0,2378567680.0,29017358336.0,2925.0,3014.0
13-04 02:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1293086720.0,930062336.0,2378567680.0,29017358336.0,2988.0,3252.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293082624.0,930062336.0,2378571776.0,29017358336.0,3601.0,3747.0
13-04 02:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293082624.0,930062336.0,2378571776.0,29017358336.0,2836.0,3163.0
13-04 02:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293082624.0,930062336.0,2378571776.0,29017358336.0,4494.0,5445.0
13-04 02:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293082624.0,930062336.0,2378571776.0,29017358336.0,4725.0,5644.0
13-04 02:35:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1293250560.0,930062336.0,2378571776.0,29017190400.0,4943.0,6144.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293205504.0,930062336.0,2378575872.0,29017231360.0,20115.0,20498.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293205504.0,930062336.0,2378575872.0,29017231360.0,2476.0,1990.0
13-04 02:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293205504.0,930062336.0,2378575872.0,29017231360.0,1692.0,1561.0
13-04 02:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293205504.0,930062336.0,2378575872.0,29017231360.0,3422.0,4865.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293205504.0,930062336.0,2378575872.0,29017231360.0,4513.0,5882.0
13-04 02:36:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293197312.0,930062336.0,2378575872.0,29017239552.0,3649.0,4169.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293197312.0,930062336.0,2378575872.0,29017239552.0,4167.0,4507.0
13-04 02:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1293197312.0,930062336.0,2378575872.0,29017239552.0,4563.0,4748.0
13-04 02:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293193216.0,930062336.0,2378579968.0,29017239552.0,3325.0,3334.0
13-04 02:36:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1293320192.0,930062336.0,2378579968.0,29017112576.0,4225.0,3983.0
13-04 02:36:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293320192.0,930062336.0,2378579968.0,29017112576.0,3520.0,3521.0
13-04 02:36:08,0.665,0.0,99.086,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1293271040.0,930062336.0,2378579968.0,29017161728.0,4463.0,4657.0
13-04 02:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378579968.0,29017161728.0,5307.0,6833.0
13-04 02:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378579968.0,29017161728.0,3522.0,4117.0
13-04 02:36:11,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293266944.0,930062336.0,2378584064.0,29017161728.0,5661.0,5657.0
13-04 02:36:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293266944.0,930062336.0,2378584064.0,29017161728.0,2363.0,1996.0
13-04 02:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293266944.0,930062336.0,2378584064.0,29017161728.0,3420.0,3363.0
13-04 02:36:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293266944.0,930062336.0,2378584064.0,29017161728.0,4667.0,5748.0
13-04 02:36:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293266944.0,930062336.0,2378584064.0,29017161728.0,2707.0,3006.0
13-04 02:36:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293492224.0,930062336.0,2378584064.0,29016936448.0,7071.0,8177.0
13-04 02:36:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293275136.0,930062336.0,2378584064.0,29017153536.0,3809.0,5107.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293275136.0,930062336.0,2378584064.0,29017153536.0,2969.0,3062.0
13-04 02:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1293271040.0,930062336.0,2378588160.0,29017153536.0,6897.0,7771.0
13-04 02:36:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293271040.0,930062336.0,2378588160.0,29017153536.0,1585.0,1535.0
13-04 02:36:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378588160.0,29017153536.0,3358.0,2710.0
13-04 02:36:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378588160.0,29017153536.0,3154.0,3134.0
13-04 02:36:23,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378588160.0,29017153536.0,4855.0,5765.0
13-04 02:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1293266944.0,930062336.0,2378592256.0,29017153536.0,2208.0,2727.0
13-04 02:36:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293266944.0,930062336.0,2378592256.0,29017153536.0,23980.0,25957.0
13-04 02:36:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,3680.0,4246.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,19647.0,19384.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,4934.0,5874.0
13-04 02:36:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,3427.0,2643.0
13-04 02:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,3772.0,4758.0
13-04 02:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,4541.0,5696.0
13-04 02:36:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,5837.0,6956.0
13-04 02:36:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378600448.0,29017153536.0,3423.0,3563.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378600448.0,29017153536.0,4390.0,4763.0
13-04 02:36:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293266944.0,930062336.0,2378600448.0,29017145344.0,4285.0,5043.0
13-04 02:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293451264.0,930062336.0,2378600448.0,29016961024.0,2955.0,2364.0
13-04 02:36:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293266944.0,930062336.0,2378600448.0,29017145344.0,4008.0,3781.0
13-04 02:36:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293266944.0,930062336.0,2378600448.0,29017145344.0,4137.0,5482.0
13-04 02:36:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,2818.0,2117.0
13-04 02:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,3357.0,4579.0
13-04 02:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,5326.0,7793.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,2264.0,1821.0
13-04 02:36:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,3949.0,5313.0
13-04 02:36:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,5061.0,4677.0
13-04 02:36:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,22222.0,22435.0
13-04 02:36:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,1453.0,1464.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,4461.0,4684.0
13-04 02:36:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,4332.0,5374.0
13-04 02:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,4790.0,5110.0
13-04 02:36:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,3547.0,4184.0
13-04 02:36:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,4200.0,3939.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,4917.0,5258.0
13-04 02:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,2442.0,2148.0
13-04 02:36:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,1768.0,1829.0
13-04 02:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293250560.0,930062336.0,2378608640.0,29017153536.0,4292.0,4545.0
13-04 02:36:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293410304.0,930062336.0,2378616832.0,29016985600.0,5053.0,6611.0
13-04 02:36:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378616832.0,29017137152.0,23164.0,24439.0
13-04 02:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378616832.0,29017137152.0,2427.0,2897.0
13-04 02:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1293258752.0,930062336.0,2378616832.0,29017137152.0,2451.0,2282.0
13-04 02:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378616832.0,29017137152.0,4234.0,5217.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1293258752.0,930062336.0,2378616832.0,29017137152.0,2826.0,2075.0
13-04 02:37:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,2334.0,1808.0
13-04 02:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,2630.0,2951.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,5676.0,6403.0
13-04 02:37:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,5413.0,6750.0
13-04 02:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,3706.0,3395.0
13-04 02:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,4131.0,4483.0
13-04 02:37:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,4420.0,4538.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293250560.0,930062336.0,2378625024.0,29017137152.0,3763.0,2979.0
13-04 02:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378625024.0,29017128960.0,21125.0,21794.0
13-04 02:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378625024.0,29017128960.0,4913.0,4862.0
13-04 02:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378625024.0,29017128960.0,4236.0,5350.0
13-04 02:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378625024.0,29017128960.0,5221.0,6775.0
13-04 02:37:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1293254656.0,930062336.0,2378629120.0,29017128960.0,4478.0,5215.0
13-04 02:37:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378629120.0,29017128960.0,1852.0,1694.0
13-04 02:37:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1294495744.0,930062336.0,2378629120.0,29015887872.0,3026.0,3038.0
13-04 02:37:17,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296175104.0,930062336.0,2378629120.0,29014208512.0,3250.0,4101.0
13-04 02:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296302080.0,930062336.0,2378629120.0,29014081536.0,1918.0,2474.0
13-04 02:37:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295835136.0,930062336.0,2378629120.0,29014548480.0,4157.0,4042.0
13-04 02:37:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295667200.0,930062336.0,2378629120.0,29014716416.0,3482.0,4973.0
13-04 02:37:21,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1295368192.0,930062336.0,2378629120.0,29015015424.0,5283.0,7565.0
13-04 02:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295286272.0,930062336.0,2378629120.0,29015097344.0,2219.0,2710.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,930062336.0,2378633216.0,29015097344.0,2546.0,2912.0
13-04 02:37:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,930062336.0,2378633216.0,29015097344.0,2204.0,1821.0
13-04 02:37:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,930062336.0,2378633216.0,29015351296.0,7166.0,8226.0
13-04 02:37:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295155200.0,930062336.0,2378633216.0,29015224320.0,1504.0,1538.0
13-04 02:37:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295155200.0,930062336.0,2378633216.0,29015224320.0,21064.0,21079.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295155200.0,930062336.0,2378633216.0,29015224320.0,3421.0,4968.0
13-04 02:37:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1295159296.0,930062336.0,2378637312.0,29015216128.0,4854.0,6221.0
13-04 02:37:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,930062336.0,2378637312.0,29015343104.0,4795.0,5798.0
13-04 02:37:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,930062336.0,2378641408.0,29015343104.0,2503.0,2183.0
13-04 02:37:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1295028224.0,930062336.0,2378641408.0,29015343104.0,4952.0,5870.0
13-04 02:37:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295020032.0,930062336.0,2378641408.0,29015351296.0,3322.0,3508.0
13-04 02:37:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295020032.0,930062336.0,2378641408.0,29015351296.0,6035.0,6084.0
13-04 02:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295020032.0,930062336.0,2378641408.0,29015351296.0,2907.0,3178.0
13-04 02:37:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1294589952.0,930062336.0,2378641408.0,29015781376.0,3827.0,5174.0
13-04 02:37:37,0.583,0.0,99.417,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294528512.0,930062336.0,2378641408.0,29015842816.0,5376.0,6070.0
13-04 02:37:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1294516224.0,930062336.0,2378645504.0,29015851008.0,4925.0,6743.0
13-04 02:37:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294516224.0,930062336.0,2378645504.0,29015851008.0,3452.0,3333.0
13-04 02:37:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294516224.0,930062336.0,2378645504.0,29015851008.0,21055.0,21276.0
13-04 02:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294450688.0,930062336.0,2378645504.0,29015916544.0,3041.0,2489.0
13-04 02:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294450688.0,930062336.0,2378645504.0,29015916544.0,1304.0,1356.0
13-04 02:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294450688.0,930062336.0,2378645504.0,29015916544.0,4399.0,4750.0
13-04 02:37:44,0.0,0.167,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1294450688.0,930062336.0,2378645504.0,29015916544.0,4384.0,4897.0
13-04 02:37:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,6721.0,8720.0
13-04 02:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,3280.0,3307.0
13-04 02:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,4622.0,5555.0
13-04 02:37:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,2314.0,2711.0
13-04 02:37:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,3437.0,3351.0
13-04 02:37:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,2725.0,3359.0
13-04 02:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,3408.0,3285.0
13-04 02:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294442496.0,930062336.0,2378653696.0,29015916544.0,1918.0,2475.0
13-04 02:37:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294442496.0,930062336.0,2378653696.0,29015916544.0,3838.0,5174.0
13-04 02:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294442496.0,930062336.0,2378653696.0,29015916544.0,2707.0,3758.0
13-04 02:37:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294434304.0,930062336.0,2378653696.0,29015924736.0,5814.0,7341.0
13-04 02:37:56,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294385152.0,930062336.0,2378653696.0,29015973888.0,3052.0,3104.0
13-04 02:37:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294323712.0,930062336.0,2378653696.0,29016035328.0,20275.0,20601.0
13-04 02:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294323712.0,930062336.0,2378653696.0,29016035328.0,3092.0,3066.0
13-04 02:37:59,0.0,0.166,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1294323712.0,930062336.0,2378653696.0,29016035328.0,2796.0,3101.0
13-04 02:38:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1294323712.0,930062336.0,2378653696.0,29016035328.0,3803.0,3964.0
13-04 02:38:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294270464.0,930062336.0,2378657792.0,29016084480.0,3315.0,4127.0
13-04 02:38:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294266368.0,930062336.0,2378661888.0,29016084480.0,4960.0,6581.0
13-04 02:38:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,3654.0,5052.0
13-04 02:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,2928.0,3003.0
13-04 02:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,2697.0,2105.0
13-04 02:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,3341.0,3643.0
13-04 02:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,21402.0,21937.0
13-04 02:38:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,5602.0,6884.0
13-04 02:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294381056.0,930062336.0,2378665984.0,29015965696.0,4951.0,4939.0
13-04 02:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294381056.0,930062336.0,2378665984.0,29015965696.0,22200.0,22349.0
13-04 02:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1294282752.0,930062336.0,2378665984.0,29016064000.0,3995.0,4005.0
13-04 02:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294282752.0,930062336.0,2378665984.0,29016064000.0,3057.0,3226.0
13-04 02:38:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294249984.0,930062336.0,2378665984.0,29016096768.0,4139.0,3704.0
13-04 02:38:14,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1294229504.0,930062336.0,2378670080.0,29016113152.0,4025.0,4571.0
13-04 02:38:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294229504.0,930062336.0,2378670080.0,29016113152.0,4070.0,4428.0
13-04 02:38:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294454784.0,930062336.0,2378670080.0,29015887872.0,3641.0,4131.0
13-04 02:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294237696.0,930062336.0,2378670080.0,29016104960.0,5102.0,7035.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294237696.0,930062336.0,2378670080.0,29016104960.0,2796.0,2958.0
13-04 02:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294237696.0,930062336.0,2378670080.0,29016104960.0,3810.0,3532.0
13-04 02:38:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294237696.0,930062336.0,2378670080.0,29016104960.0,4198.0,5360.0
13-04 02:38:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294233600.0,930062336.0,2378674176.0,29016104960.0,2360.0,2294.0
13-04 02:38:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294233600.0,930062336.0,2378674176.0,29016104960.0,3776.0,4349.0
13-04 02:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294233600.0,930062336.0,2378674176.0,29016104960.0,2013.0,1777.0
13-04 02:38:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294233600.0,930062336.0,2378674176.0,29016104960.0,4848.0,6483.0
13-04 02:38:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294360576.0,930062336.0,2378674176.0,29015977984.0,4403.0,6144.0
13-04 02:38:26,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,5.0,1294360576.0,930062336.0,2378674176.0,29015977984.0,2876.0,2445.0
13-04 02:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294360576.0,930062336.0,2378674176.0,29015977984.0,20205.0,20572.0
13-04 02:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294360576.0,930062336.0,2378674176.0,29015977984.0,1394.0,1421.0
13-04 02:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1294360576.0,930062336.0,2378674176.0,29015977984.0,6892.0,8548.0
13-04 02:38:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294356480.0,930062336.0,2378678272.0,29015977984.0,2800.0,3092.0
13-04 02:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294356480.0,930062336.0,2378678272.0,29015977984.0,4358.0,4214.0
13-04 02:38:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294356480.0,930062336.0,2378678272.0,29015977984.0,4144.0,4654.0
13-04 02:38:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294352384.0,930062336.0,2378682368.0,29015977984.0,4694.0,4840.0
13-04 02:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,1294352384.0,930062336.0,2378682368.0,29015977984.0,4345.0,4798.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294475264.0,930062336.0,2378686464.0,29015851008.0,3922.0,4597.0
13-04 02:38:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294643200.0,930062336.0,2378686464.0,29015683072.0,3158.0,3610.0
13-04 02:38:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,2542.0,2275.0
13-04 02:38:38,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,4172.0,5307.0
13-04 02:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,3189.0,4071.0
13-04 02:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,2079.0,2631.0
13-04 02:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,6046.0,7741.0
13-04 02:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,2308.0,2841.0
13-04 02:38:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,4000.0,4428.0
13-04 02:38:44,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,4112.0,4614.0
13-04 02:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,3664.0,4569.0
13-04 02:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,5632.0,6249.0
13-04 02:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,3512.0,3351.0
13-04 02:38:48,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,3060.0,3156.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,2714.0,2983.0
13-04 02:38:50,0.0,0.083,99.666,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,5567.0,7337.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294458880.0,930062336.0,2378694656.0,29015859200.0,3321.0,4034.0
13-04 02:38:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1294458880.0,930062336.0,2378694656.0,29015859200.0,21412.0,22008.0
13-04 02:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294458880.0,930062336.0,2378694656.0,29015859200.0,3595.0,4328.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294458880.0,930062336.0,2378694656.0,29015859200.0,2762.0,3760.0
13-04 02:38:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294450688.0,930062336.0,2378694656.0,29015867392.0,19653.0,19379.0
13-04 02:38:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1293938688.0,930062336.0,2378694656.0,29016379392.0,2551.0,3191.0
13-04 02:38:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294204928.0,930062336.0,2378694656.0,29016113152.0,20722.0,20118.0
13-04 02:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294204928.0,930062336.0,2378694656.0,29016113152.0,5152.0,6767.0
13-04 02:38:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1294204928.0,930062336.0,2378694656.0,29016113152.0,3809.0,5084.0
13-04 02:39:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294200832.0,930062336.0,2378698752.0,29016113152.0,3427.0,4979.0
13-04 02:39:01,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294200832.0,930062336.0,2378698752.0,29016113152.0,2980.0,3388.0
13-04 02:39:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294192640.0,930062336.0,2378698752.0,29016121344.0,2922.0,3961.0
13-04 02:39:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1294192640.0,930062336.0,2378698752.0,29016121344.0,2239.0,1993.0
13-04 02:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1294192640.0,930062336.0,2378698752.0,29016121344.0,3809.0,3513.0
13-04 02:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294192640.0,930062336.0,2378698752.0,29016121344.0,3320.0,3285.0
13-04 02:39:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1294204928.0,930062336.0,2378702848.0,29016104960.0,4765.0,6504.0
13-04 02:39:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294204928.0,930062336.0,2378702848.0,29016104960.0,3296.0,2752.0
13-04 02:39:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294200832.0,930062336.0,2378706944.0,29016104960.0,4500.0,5651.0
13-04 02:39:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1294200832.0,930062336.0,2378706944.0,29016104960.0,6947.0,8428.0
13-04 02:39:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294200832.0,930062336.0,2378706944.0,29016104960.0,2183.0,1894.0
13-04 02:39:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293901824.0,930062336.0,2378706944.0,29016403968.0,3931.0,3046.0
13-04 02:39:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293819904.0,930062336.0,2378706944.0,29016485888.0,3189.0,2408.0
13-04 02:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293819904.0,930062336.0,2378706944.0,29016485888.0,3611.0,3579.0
13-04 02:39:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1293819904.0,930062336.0,2378706944.0,29016485888.0,7421.0,9609.0
13-04 02:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293815808.0,930062336.0,2378711040.0,29016485888.0,20274.0,20571.0
13-04 02:39:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293303808.0,930062336.0,2378711040.0,29016997888.0,5898.0,8095.0
13-04 02:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293189120.0,930062336.0,2378711040.0,29017112576.0,5305.0,6257.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293180928.0,930062336.0,2378711040.0,29017120768.0,2216.0,1828.0
13-04 02:39:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293180928.0,930062336.0,2378711040.0,29017120768.0,2446.0,2795.0
13-04 02:39:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1293180928.0,930062336.0,2378711040.0,29017120768.0,1560.0,1541.0
13-04 02:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1293180928.0,930062336.0,2378711040.0,29017120768.0,4757.0,5583.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,3341.0,3584.0
13-04 02:39:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,2793.0,2146.0
13-04 02:39:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,4267.0,5468.0
13-04 02:39:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,7833.0,9208.0
13-04 02:39:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,2042.0,2631.0
13-04 02:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,20759.0,21141.0
13-04 02:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,3428.0,4994.0
13-04 02:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,3984.0,3692.0
13-04 02:39:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293172736.0,930062336.0,2378719232.0,29017120768.0,3658.0,3539.0
13-04 02:39:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293172736.0,930062336.0,2378719232.0,29017120768.0,3073.0,3244.0
13-04 02:39:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1293172736.0,930062336.0,2378719232.0,29017120768.0,3966.0,4953.0
13-04 02:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293172736.0,930062336.0,2378719232.0,29017120768.0,5315.0,6068.0
13-04 02:39:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1293172736.0,930062336.0,2378719232.0,29017120768.0,3520.0,4074.0
13-04 02:39:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293168640.0,930062336.0,2378723328.0,29017120768.0,2974.0,2566.0
13-04 02:39:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294016512.0,930062336.0,2378723328.0,29016272896.0,5649.0,6947.0
13-04 02:39:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1293684736.0,930062336.0,2378723328.0,29016604672.0,22070.0,21924.0
13-04 02:39:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293680640.0,930062336.0,2378727424.0,29016604672.0,6501.0,6958.0
13-04 02:39:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293680640.0,930062336.0,2378727424.0,29016604672.0,2441.0,2771.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293680640.0,930062336.0,2378727424.0,29016604672.0,19896.0,19508.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1293082624.0,930062336.0,2378727424.0,29017202688.0,3001.0,3541.0
13-04 02:39:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292791808.0,930062336.0,2378727424.0,29017493504.0,4514.0,6524.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,2896.0,3181.0
13-04 02:39:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,5223.0,6846.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,4761.0,5580.0
13-04 02:39:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,1978.0,2541.0
13-04 02:39:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,2458.0,2411.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,2572.0,3665.0
13-04 02:39:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292488704.0,930062336.0,2378731520.0,29017792512.0,5020.0,5831.0
13-04 02:39:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1292406784.0,930062336.0,2378731520.0,29017874432.0,3192.0,3219.0
13-04 02:39:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,3509.0,3249.0
13-04 02:39:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,4734.0,6861.0
13-04 02:39:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,2636.0,2958.0
13-04 02:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,3831.0,4378.0
13-04 02:39:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,3000.0,3872.0
13-04 02:39:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1292570624.0,930062336.0,2378735616.0,29017706496.0,3770.0,5451.0
13-04 02:39:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,19441.0,19314.0
13-04 02:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,2179.0,2619.0
13-04 02:39:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,4723.0,5582.0
13-04 02:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,2419.0,2614.0
13-04 02:40:01,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,5750.0,6814.0
13-04 02:40:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,2935.0,2462.0
13-04 02:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,5028.0,5737.0
13-04 02:40:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,3843.0,3605.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,3325.0,3340.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,3210.0,3531.0
13-04 02:40:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292394496.0,930062336.0,2378743808.0,29017874432.0,6878.0,7730.0
13-04 02:40:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1292394496.0,930062336.0,2378743808.0,29017874432.0,3551.0,4270.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1292394496.0,930062336.0,2378743808.0,29017874432.0,4424.0,3871.0
13-04 02:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292390400.0,930062336.0,2378747904.0,29017874432.0,4116.0,5330.0
13-04 02:40:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292390400.0,930062336.0,2378747904.0,29017874432.0,5873.0,5932.0
13-04 02:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,3713.0,3448.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,4033.0,4495.0
13-04 02:40:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,5190.0,5239.0
13-04 02:40:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,3969.0,5281.0
13-04 02:40:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292554240.0,930062336.0,2378752000.0,29017706496.0,4575.0,5753.0
13-04 02:40:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1292394496.0,930062336.0,2378752000.0,29017866240.0,20322.0,20596.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,1559.0,1579.0
13-04 02:40:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,4820.0,5555.0
13-04 02:40:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1292382208.0,930062336.0,2378756096.0,29017874432.0,3211.0,4307.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292374016.0,930062336.0,2378756096.0,29017882624.0,2603.0,1985.0
13-04 02:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,21191.0,22788.0
13-04 02:40:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,4686.0,5620.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,2733.0,3762.0
13-04 02:40:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,6111.0,6397.0
13-04 02:40:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,1777.0,1968.0
13-04 02:40:27,0.417,0.083,99.500,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,20462.0,19828.0
13-04 02:40:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,4206.0,5397.0
13-04 02:40:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292496896.0,930062336.0,2378760192.0,29017755648.0,5264.0,6995.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292496896.0,930062336.0,2378760192.0,29017755648.0,3678.0,4690.0
13-04 02:40:31,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1292496896.0,930062336.0,2378760192.0,29017755648.0,3157.0,3327.0
13-04 02:40:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1292496896.0,930062336.0,2378760192.0,29017755648.0,21246.0,21141.0
13-04 02:40:33,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292496896.0,930062336.0,2378760192.0,29017755648.0,3986.0,3693.0
13-04 02:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292492800.0,930062336.0,2378764288.0,29017755648.0,4141.0,4630.0
13-04 02:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292492800.0,930062336.0,2378764288.0,29017755648.0,4134.0,5001.0
13-04 02:40:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292034048.0,930062336.0,2378764288.0,29018214400.0,3368.0,4319.0
13-04 02:40:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1291874304.0,930062336.0,2378764288.0,29018374144.0,5219.0,6922.0
13-04 02:40:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1291874304.0,930062336.0,2378764288.0,29018374144.0,3039.0,2433.0
13-04 02:40:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291874304.0,930062336.0,2378764288.0,29018374144.0,5214.0,6073.0
13-04 02:40:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291874304.0,930062336.0,2378764288.0,29018374144.0,3344.0,3583.0
13-04 02:40:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291862016.0,930062336.0,2378768384.0,29018382336.0,4492.0,4951.0
13-04 02:40:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291862016.0,930062336.0,2378768384.0,29018382336.0,3680.0,4170.0
13-04 02:40:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291857920.0,930062336.0,2378772480.0,29018382336.0,3441.0,4183.0
13-04 02:40:44,0.0,0.167,99.667,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,1291857920.0,930062336.0,2378772480.0,29018382336.0,4270.0,3894.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291857920.0,930062336.0,2378772480.0,29018382336.0,6539.0,8484.0
13-04 02:40:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291857920.0,930062336.0,2378772480.0,29018382336.0,3116.0,3123.0
13-04 02:40:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378772480.0,29018374144.0,2546.0,2888.0
13-04 02:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,2992.0,3107.0
13-04 02:40:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,3659.0,3517.0
13-04 02:40:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,3374.0,3522.0
13-04 02:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,3749.0,5108.0
13-04 02:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,3456.0,5046.0
13-04 02:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,2016.0,1851.0
13-04 02:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,2892.0,3868.0
13-04 02:40:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1291988992.0,930062336.0,2378776576.0,29018247168.0,4319.0,4916.0
13-04 02:40:56,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1292156928.0,930062336.0,2378776576.0,29018079232.0,2768.0,3784.0
13-04 02:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378780672.0,29018365952.0,37645.0,37870.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378780672.0,29018365952.0,3525.0,4032.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,4599.0,5089.0
13-04 02:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,2771.0,2905.0
13-04 02:41:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,3295.0,4055.0
13-04 02:41:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,4294.0,5389.0
13-04 02:41:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,3190.0,4034.0
13-04 02:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,6414.0,6291.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291870208.0,930062336.0,2378784768.0,29018357760.0,3258.0,3309.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1291870208.0,930062336.0,2378784768.0,29018357760.0,3620.0,4388.0
13-04 02:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291870208.0,930062336.0,2378784768.0,29018357760.0,5046.0,5063.0
13-04 02:41:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1291870208.0,930062336.0,2378784768.0,29018357760.0,3849.0,3601.0
13-04 02:41:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291870208.0,930062336.0,2378784768.0,29018357760.0,5394.0,5519.0
13-04 02:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378788864.0,29018357760.0,23519.0,24810.0
13-04 02:41:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1291866112.0,930062336.0,2378788864.0,29018357760.0,4232.0,3800.0
13-04 02:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378788864.0,29018357760.0,3810.0,3449.0
13-04 02:41:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378788864.0,29018357760.0,3451.0,3353.0
13-04 02:41:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1291866112.0,930062336.0,2378788864.0,29018357760.0,6768.0,7912.0
13-04 02:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291862016.0,930062336.0,2378792960.0,29018357760.0,1953.0,1723.0
13-04 02:41:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1292410880.0,930062336.0,2378792960.0,29017808896.0,3616.0,4231.0
13-04 02:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292247040.0,930062336.0,2378797056.0,29017968640.0,3944.0,5293.0
13-04 02:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292247040.0,930062336.0,2378797056.0,29017968640.0,2962.0,3916.0
13-04 02:41:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292247040.0,930062336.0,2378797056.0,29017968640.0,5298.0,6169.0
13-04 02:41:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1292247040.0,930062336.0,2378797056.0,29017968640.0,1394.0,1421.0
13-04 02:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292238848.0,930062336.0,2378797056.0,29017976832.0,3195.0,4036.0
13-04 02:41:22,1.503,0.334,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1328156672.0,930062336.0,2378797056.0,28982059008.0,8686.0,7238.0
13-04 02:41:23,1.501,0.751,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295335424.0,930062336.0,2378854400.0,29014822912.0,5984.0,8673.0
13-04 02:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294364672.0,930062336.0,2378801152.0,29015846912.0,2390.0,3021.0
13-04 02:41:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294356480.0,930062336.0,2378801152.0,29015855104.0,4040.0,4479.0
13-04 02:41:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294348288.0,930062336.0,2378801152.0,29015863296.0,1419.0,1439.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1294348288.0,930062336.0,2378801152.0,29015863296.0,22489.0,23361.0
13-04 02:41:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294348288.0,930062336.0,2378801152.0,29015863296.0,3120.0,3199.0
13-04 02:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1294348288.0,930062336.0,2378801152.0,29015863296.0,3769.0,3021.0
13-04 02:41:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294348288.0,930062336.0,2378801152.0,29015863296.0,3496.0,3444.0
13-04 02:41:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294344192.0,930062336.0,2378805248.0,29015863296.0,6735.0,8491.0
13-04 02:41:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294344192.0,930062336.0,2378805248.0,29015863296.0,3423.0,4369.0
13-04 02:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1294344192.0,930062336.0,2378805248.0,29015863296.0,3901.0,4514.0
13-04 02:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294344192.0,930062336.0,2378805248.0,29015863296.0,3711.0,4753.0
13-04 02:41:35,0.083,0.083,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1294344192.0,930062336.0,2378805248.0,29015863296.0,3423.0,3538.0
13-04 02:41:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294508032.0,930062336.0,2378809344.0,29015695360.0,3000.0,3291.0
13-04 02:41:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1294348288.0,930062336.0,2378809344.0,29015855104.0,2743.0,2419.0
13-04 02:41:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1294348288.0,930062336.0,2378809344.0,29015855104.0,4266.0,5442.0
13-04 02:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294348288.0,930062336.0,2378809344.0,29015855104.0,4448.0,5764.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294340096.0,930062336.0,2378809344.0,29015863296.0,3580.0,4180.0
13-04 02:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294340096.0,930062336.0,2378809344.0,29015863296.0,3655.0,4672.0
13-04 02:41:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294348288.0,930062336.0,2378809344.0,29015855104.0,4748.0,5866.0
13-04 02:41:43,5.013,1.504,93.400,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1299189760.0,930062336.0,2372759552.0,29017063424.0,12662.0,10248.0
13-04 02:41:44,5.272,1.506,93.054,0.084,0.0,0.084,0.0,77824.0,0.0,2.0,1339568128.0,930062336.0,2372579328.0,28976865280.0,14951.0,13281.0
13-04 02:41:45,1.251,0.417,98.165,0.167,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,930062336.0,2372579328.0,29021151232.0,5413.0,5673.0
13-04 02:41:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293783040.0,930062336.0,2372530176.0,29022699520.0,5635.0,7752.0
13-04 02:41:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293774848.0,930062336.0,2372538368.0,29022699520.0,2506.0,2773.0
13-04 02:41:48,2.168,0.584,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299435520.0,930062336.0,2372538368.0,29017038848.0,7843.0,7843.0
13-04 02:41:49,4.929,1.504,93.066,0.501,0.0,0.0,0.0,16384.0,0.0,2.0,1324969984.0,930062336.0,2372591616.0,28991451136.0,15210.0,14230.0
13-04 02:41:50,1.835,0.500,97.248,0.417,0.0,0.0,0.0,77824.0,0.0,3.0,1294700544.0,930062336.0,2372603904.0,29021708288.0,5621.0,7170.0
13-04 02:41:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293881344.0,930062336.0,2372546560.0,29022584832.0,3761.0,3580.0
13-04 02:41:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293881344.0,930062336.0,2372546560.0,29022584832.0,2341.0,2804.0
13-04 02:41:53,3.088,0.835,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1303756800.0,930062336.0,2372546560.0,29012709376.0,16472.0,14598.0
13-04 02:41:54,3.661,0.333,94.759,1.248,0.0,0.0,0.0,237568.0,0.0,15.0,1330270208.0,930062336.0,2372571136.0,28986171392.0,16995.0,15825.0
13-04 02:41:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1330794496.0,930062336.0,2372587520.0,28985630720.0,5008.0,5797.0
13-04 02:41:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1331769344.0,930062336.0,2372587520.0,28984655872.0,6536.0,7486.0
13-04 02:41:57,0.417,0.167,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1331818496.0,930062336.0,2372587520.0,28984606720.0,22552.0,24271.0
13-04 02:41:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1332191232.0,930062336.0,2372587520.0,28984233984.0,2210.0,2726.0
13-04 02:41:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1332191232.0,930062336.0,2372587520.0,28984233984.0,3447.0,4207.0
13-04 02:42:00,0.083,0.0,99.583,0.334,0.0,0.0,0.0,122880.0,0.0,18.0,1332191232.0,930062336.0,2372587520.0,28984233984.0,4555.0,3352.0
13-04 02:42:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1332310016.0,930062336.0,2372595712.0,28984107008.0,5113.0,2918.0
13-04 02:42:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,31.0,1332305920.0,930062336.0,2372599808.0,28984107008.0,5300.0,3063.0
13-04 02:42:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1332305920.0,930062336.0,2372599808.0,28984107008.0,7080.0,7691.0
13-04 02:42:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1332305920.0,930062336.0,2372599808.0,28984107008.0,7726.0,8523.0
13-04 02:42:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,122880.0,0.0,30.0,1332432896.0,930062336.0,2372599808.0,28983980032.0,7932.0,7437.0
13-04 02:42:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1332428800.0,930062336.0,2372603904.0,28983980032.0,5302.0,4322.0
13-04 02:42:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1332428800.0,930062336.0,2372603904.0,28983980032.0,23145.0,23087.0
13-04 02:42:08,0.083,0.250,99.584,0.083,0.0,0.0,0.0,32768.0,0.0,16.0,1333440512.0,930062336.0,2372608000.0,28982964224.0,5751.0,3734.0
13-04 02:42:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1333440512.0,930062336.0,2372608000.0,28982964224.0,4302.0,3374.0
13-04 02:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1333440512.0,930062336.0,2372608000.0,28982964224.0,5331.0,5946.0
13-04 02:42:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1333440512.0,930062336.0,2372608000.0,28982964224.0,6466.0,7326.0
13-04 02:42:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1333440512.0,930062336.0,2372608000.0,28982964224.0,5317.0,5860.0
13-04 02:42:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1333436416.0,930062336.0,2372612096.0,28982964224.0,3947.0,3898.0
13-04 02:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1333436416.0,930062336.0,2372612096.0,28982964224.0,6010.0,6522.0
13-04 02:42:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1333436416.0,930062336.0,2372612096.0,28982964224.0,2394.0,2057.0
13-04 02:42:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1333407744.0,930062336.0,2372612096.0,28982992896.0,2648.0,2117.0
13-04 02:42:17,0.0,0.0,99.750,0.250,0.0,0.0,0.0,32768.0,0.0,4.0,1333698560.0,930062336.0,2372612096.0,28982702080.0,21027.0,21755.0
13-04 02:42:18,0.249,0.083,99.252,0.416,0.0,0.0,0.0,118784.0,0.0,14.0,1333690368.0,930062336.0,2372612096.0,28982710272.0,45271.0,6843.0
13-04 02:42:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1333649408.0,930062336.0,2372653056.0,28982710272.0,2718.0,3002.0
13-04 02:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1333649408.0,930062336.0,2372653056.0,28982710272.0,4916.0,7399.0
13-04 02:42:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1333645312.0,930062336.0,2372657152.0,28982710272.0,5687.0,6874.0
13-04 02:42:22,0.250,0.083,99.251,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,1333645312.0,930062336.0,2372657152.0,28982710272.0,17053.0,4510.0
13-04 02:42:23,0.083,0.0,99.666,0.250,0.0,0.0,0.0,53248.0,0.0,11.0,1333760000.0,930062336.0,2372669440.0,28982583296.0,19554.0,6568.0
13-04 02:42:24,0.167,0.0,99.500,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1333878784.0,930062336.0,2372677632.0,28982456320.0,17567.0,4461.0
13-04 02:42:25,0.083,0.0,99.416,0.501,0.0,0.0,0.0,135168.0,0.0,14.0,1333739520.0,930062336.0,2372689920.0,28982583296.0,19015.0,13300.0
13-04 02:42:26,0.083,0.0,99.416,0.500,0.0,0.0,0.0,69632.0,0.0,10.0,1333981184.0,930062336.0,2372702208.0,28982329344.0,18511.0,6477.0
13-04 02:42:27,0.083,0.083,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,9.0,1334353920.0,930062336.0,2372710400.0,28981948416.0,35605.0,23723.0
13-04 02:42:28,0.250,0.0,99.332,0.417,0.0,0.0,0.0,131072.0,0.0,16.0,1336119296.0,930062336.0,2372722688.0,28980170752.0,19659.0,9190.0
13-04 02:42:29,0.083,0.0,99.333,0.500,0.0,0.083,0.0,81920.0,0.0,14.0,1336360960.0,930062336.0,2372734976.0,28979916800.0,21423.0,9926.0
13-04 02:42:30,0.250,0.083,99.416,0.250,0.0,0.0,0.0,77824.0,0.0,17.0,1340788736.0,930062336.0,2372751360.0,28975472640.0,18894.0,6196.0
13-04 02:42:31,0.083,0.0,99.666,0.250,0.0,0.0,0.0,81920.0,0.0,14.0,1341161472.0,930062336.0,2372759552.0,28975091712.0,19389.0,6403.0
13-04 02:42:32,0.083,0.0,99.499,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1341911040.0,930062336.0,2372771840.0,28974329856.0,17266.0,4415.0
13-04 02:42:33,0.167,0.0,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1342025728.0,930062336.0,2372784128.0,28974202880.0,18833.0,6249.0
13-04 02:42:34,0.083,0.0,99.333,0.584,0.0,0.0,0.0,73728.0,0.0,10.0,1342398464.0,930062336.0,2372792320.0,28973821952.0,17744.0,5167.0
13-04 02:42:35,0.0,0.0,99.248,0.752,0.0,0.0,0.0,90112.0,0.0,9.0,1342640128.0,930062336.0,2372804608.0,28973568000.0,18747.0,6703.0
13-04 02:42:36,0.167,0.083,99.500,0.250,0.0,0.0,0.0,53248.0,0.0,11.0,1343442944.0,930062336.0,2372816896.0,28972752896.0,19794.0,9008.0
13-04 02:42:37,0.0,0.0,99.416,0.584,0.0,0.0,0.0,110592.0,0.0,20.0,1343385600.0,930062336.0,2372829184.0,28972797952.0,21153.0,9638.0
13-04 02:42:38,0.083,0.0,99.083,0.834,0.0,0.0,0.0,98304.0,0.0,13.0,1343500288.0,930062336.0,2372841472.0,28972670976.0,17120.0,5128.0
13-04 02:42:39,0.083,0.0,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,19.0,1344376832.0,930062336.0,2372853760.0,28971782144.0,19103.0,6452.0
13-04 02:42:40,0.0,0.083,99.667,0.250,0.0,0.0,0.0,81920.0,0.0,20.0,1344618496.0,930062336.0,2372866048.0,28971528192.0,17570.0,4443.0
13-04 02:42:41,0.083,0.0,99.165,0.751,0.0,0.0,0.0,94208.0,0.0,11.0,1344991232.0,930062336.0,2372874240.0,28971147264.0,18903.0,6094.0
13-04 02:42:42,0.0,0.083,99.083,0.834,0.0,0.0,0.0,102400.0,0.0,15.0,1345232896.0,930062336.0,2372886528.0,28970893312.0,17897.0,5534.0
13-04 02:42:43,0.167,0.0,99.500,0.333,0.0,0.0,0.0,53248.0,0.0,11.0,1345474560.0,930062336.0,2372898816.0,28970639360.0,17375.0,4411.0
13-04 02:42:44,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,18.0,1345720320.0,930062336.0,2372907008.0,28970385408.0,22190.0,11938.0
13-04 02:42:45,0.0,0.083,99.165,0.751,0.0,0.0,0.0,102400.0,0.0,15.0,1345957888.0,930062336.0,2372923392.0,28970131456.0,22278.0,11933.0
13-04 02:42:46,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,18.0,1346453504.0,930062336.0,2372935680.0,28969623552.0,17893.0,4750.0
13-04 02:42:47,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,19.0,1346568192.0,930062336.0,2372947968.0,28969496576.0,17989.0,5519.0
13-04 02:42:48,0.0,0.0,99.416,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,1346813952.0,930062336.0,2372956160.0,28969242624.0,17978.0,5845.0
13-04 02:42:49,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,19.0,1346924544.0,930062336.0,2372972544.0,28969115648.0,17368.0,5305.0
13-04 02:42:50,0.0,0.0,99.583,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1347166208.0,930062336.0,2372984832.0,28968861696.0,34555.0,22389.0
13-04 02:42:51,0.083,0.083,99.249,0.584,0.0,0.0,0.0,106496.0,0.0,17.0,1347538944.0,930062336.0,2372993024.0,28968480768.0,18352.0,4271.0
13-04 02:42:52,0.0,0.083,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,21.0,1347776512.0,930062336.0,2373009408.0,28968226816.0,36686.0,25524.0
13-04 02:42:53,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1348018176.0,930062336.0,2373021696.0,28967972864.0,21040.0,9948.0
13-04 02:42:54,0.0,0.0,99.498,0.502,0.0,0.0,0.0,81920.0,0.0,14.0,1348390912.0,930062336.0,2373029888.0,28967591936.0,20119.0,8984.0
13-04 02:42:55,0.0,0.0,99.415,0.585,0.0,0.0,0.0,147456.0,0.0,22.0,1348624384.0,930062336.0,2373042176.0,28967346176.0,17818.0,5811.0
13-04 02:42:56,0.167,0.083,99.167,0.583,0.0,0.0,0.0,110592.0,0.0,19.0,1349033984.0,930062336.0,2373054464.0,28966924288.0,18039.0,5773.0
13-04 02:42:57,0.0,0.083,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1349623808.0,930062336.0,2373066752.0,28966322176.0,35686.0,22498.0
13-04 02:42:58,0.0,0.083,99.251,0.666,0.0,0.0,0.0,110592.0,0.0,19.0,1349861376.0,930062336.0,2373074944.0,28966076416.0,16968.0,4596.0
13-04 02:42:59,0.0,0.0,99.415,0.585,0.0,0.0,0.0,106496.0,0.0,17.0,1350103040.0,930062336.0,2373087232.0,28965822464.0,18893.0,7748.0
13-04 02:43:00,0.167,0.0,99.416,0.417,0.0,0.0,0.0,131072.0,0.0,25.0,1350340608.0,930062336.0,2373103616.0,28965568512.0,18184.0,6686.0
13-04 02:43:01,0.083,0.083,99.166,0.667,0.0,0.0,0.0,131072.0,0.0,16.0,1350713344.0,930062336.0,2373111808.0,28965187584.0,20478.0,9982.0
13-04 02:43:02,0.0,0.0,99.333,0.667,0.0,0.0,0.0,106496.0,0.0,17.0,1350955008.0,930062336.0,2373124096.0,28964933632.0,16533.0,3996.0
13-04 02:43:03,0.083,0.083,99.084,0.749,0.0,0.0,0.0,110592.0,0.0,19.0,1351196672.0,930062336.0,2373136384.0,28964679680.0,19747.0,8411.0
13-04 02:43:04,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1351565312.0,930062336.0,2373148672.0,28964298752.0,18289.0,4958.0
13-04 02:43:05,0.167,0.0,99.081,0.752,0.0,0.0,0.0,98304.0,0.0,13.0,1351684096.0,930062336.0,2373156864.0,28964171776.0,19632.0,6398.0
13-04 02:43:06,0.083,0.0,99.166,0.751,0.0,0.0,0.0,106496.0,0.0,17.0,1352052736.0,930062336.0,2373169152.0,28963790848.0,18645.0,6856.0
13-04 02:43:07,0.0,0.0,99.416,0.584,0.0,0.0,0.0,98304.0,0.0,20.0,1352417280.0,930062336.0,2373185536.0,28963409920.0,19041.0,6086.0
13-04 02:43:08,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,16.0,1352663040.0,930062336.0,2373193728.0,28963155968.0,20690.0,8653.0
13-04 02:43:09,0.083,0.083,99.167,0.667,0.0,0.0,0.0,102400.0,0.0,15.0,1352777728.0,930062336.0,2373206016.0,28963028992.0,19438.0,6337.0
13-04 02:43:10,0.0,0.0,99.416,0.501,0.0,0.083,0.0,90112.0,0.0,20.0,1352892416.0,930062336.0,2373218304.0,28962902016.0,17965.0,6843.0
13-04 02:43:11,0.0,0.0,99.416,0.584,0.0,0.0,0.0,90112.0,0.0,18.0,1353011200.0,930062336.0,2373226496.0,28962775040.0,21316.0,8517.0
13-04 02:43:12,0.0,0.0,99.165,0.835,0.0,0.0,0.0,126976.0,0.0,20.0,1353129984.0,930062336.0,2373242880.0,28962639872.0,18270.0,5389.0
13-04 02:43:13,0.083,0.083,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,19.0,1353371648.0,930062336.0,2373255168.0,28962385920.0,19856.0,7784.0
13-04 02:43:14,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1353613312.0,930062336.0,2373267456.0,28962131968.0,19550.0,7537.0
13-04 02:43:15,0.0,0.0,99.165,0.835,0.0,0.0,0.0,118784.0,0.0,19.0,1353986048.0,930062336.0,2373275648.0,28961751040.0,18227.0,6500.0
13-04 02:43:16,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,19.0,1354649600.0,930062336.0,2373287936.0,28961075200.0,16362.0,3760.0
13-04 02:43:17,0.0,0.083,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,16.0,1354858496.0,930062336.0,2373300224.0,28960854016.0,18454.0,6423.0
13-04 02:43:18,0.0,0.083,99.083,0.834,0.0,0.0,0.0,114688.0,0.0,17.0,1355104256.0,930062336.0,2373308416.0,28960600064.0,19703.0,9160.0
13-04 02:43:19,0.0,0.0,99.416,0.584,0.0,0.0,0.0,114688.0,0.0,21.0,1355345920.0,930062336.0,2373320704.0,28960346112.0,17952.0,5729.0
13-04 02:43:20,0.083,0.083,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,20.0,1355837440.0,930062336.0,2373337088.0,28959838208.0,18268.0,7979.0
13-04 02:43:21,0.0,0.0,99.416,0.584,0.0,0.0,0.0,118784.0,0.0,23.0,1355952128.0,930062336.0,2373349376.0,28959711232.0,18298.0,4351.0
13-04 02:43:22,0.083,0.0,99.332,0.584,0.0,0.0,0.0,135168.0,0.0,24.0,1356312576.0,930062336.0,2373361664.0,28959338496.0,18940.0,6936.0
13-04 02:43:23,0.083,0.083,99.167,0.667,0.0,0.0,0.0,114688.0,0.0,21.0,1356554240.0,930062336.0,2373373952.0,28959084544.0,18230.0,6383.0
13-04 02:43:24,0.0,0.083,99.583,0.334,0.0,0.0,0.0,110592.0,0.0,26.0,1356922880.0,930062336.0,2373386240.0,28958703616.0,17918.0,6636.0
13-04 02:43:25,0.0,0.0,99.333,0.667,0.0,0.0,0.0,139264.0,0.0,24.0,1357168640.0,930062336.0,2373394432.0,28958449664.0,19911.0,8382.0
13-04 02:43:26,0.083,0.0,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,1357410304.0,930062336.0,2373406720.0,28958195712.0,16792.0,4268.0
13-04 02:43:27,0.500,0.083,98.999,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1357651968.0,930062336.0,2373419008.0,28957941760.0,37344.0,26720.0
13-04 02:43:28,0.083,0.083,99.167,0.666,0.0,0.0,0.0,114688.0,0.0,21.0,1357897728.0,930062336.0,2373427200.0,28957687808.0,18513.0,6263.0
13-04 02:43:29,0.0,0.083,99.332,0.584,0.0,0.0,0.0,147456.0,0.0,29.0,1358266368.0,930062336.0,2373439488.0,28957306880.0,19319.0,6637.0
13-04 02:43:30,0.083,0.0,99.249,0.667,0.0,0.0,0.0,131072.0,0.0,23.0,1358376960.0,930062336.0,2373455872.0,28957179904.0,17988.0,5995.0
13-04 02:43:31,0.083,0.0,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,26.0,1358491648.0,930062336.0,2373468160.0,28957052928.0,20571.0,8775.0
13-04 02:43:32,0.0,0.083,99.250,0.667,0.0,0.0,0.0,118784.0,0.0,23.0,1358737408.0,930062336.0,2373476352.0,28956798976.0,18352.0,6102.0
13-04 02:43:33,0.167,0.083,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,21.0,1358852096.0,930062336.0,2373488640.0,28956672000.0,20055.0,8088.0
13-04 02:43:34,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1358839808.0,930062336.0,2373500928.0,28956672000.0,19479.0,7355.0
13-04 02:43:35,0.083,0.0,99.165,0.751,0.0,0.0,0.0,135168.0,0.0,20.0,1359081472.0,930062336.0,2373513216.0,28956418048.0,19626.0,7529.0
13-04 02:43:36,0.167,0.083,99.082,0.668,0.0,0.0,0.0,114688.0,0.0,21.0,1359544320.0,930062336.0,2373525504.0,28955942912.0,19239.0,9009.0
13-04 02:43:37,0.083,0.083,99.334,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1359953920.0,930062336.0,2373537792.0,28955521024.0,18238.0,5164.0
13-04 02:43:38,0.167,0.083,98.917,0.833,0.0,0.0,0.0,106496.0,0.0,17.0,1360199680.0,930062336.0,2373545984.0,28955267072.0,18376.0,6839.0
13-04 02:43:39,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,17.0,1360568320.0,930062336.0,2373558272.0,28954886144.0,17428.0,5128.0
13-04 02:43:40,0.0,0.083,99.417,0.500,0.0,0.0,0.0,110592.0,0.0,21.0,1360674816.0,930062336.0,2373570560.0,28954767360.0,17654.0,6600.0
13-04 02:43:41,0.417,0.0,98.749,0.834,0.0,0.0,0.0,102400.0,0.0,15.0,1361436672.0,930062336.0,2373578752.0,28953997312.0,21054.0,8760.0
13-04 02:43:42,0.083,0.0,99.249,0.667,0.0,0.0,0.0,102400.0,0.0,15.0,1361911808.0,930062336.0,2373595136.0,28953505792.0,19576.0,8182.0
13-04 02:43:43,0.083,0.0,99.0,0.833,0.0,0.083,0.0,102400.0,0.0,15.0,1362153472.0,930062336.0,2373607424.0,28953251840.0,18852.0,7180.0
13-04 02:43:44,0.0,0.084,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,22.0,1362522112.0,930062336.0,2373619712.0,28952870912.0,21454.0,10136.0
13-04 02:43:45,0.0,0.083,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,21.0,1362640896.0,930062336.0,2373627904.0,28952743936.0,17483.0,5482.0
13-04 02:43:46,0.0,0.0,99.167,0.833,0.0,0.0,0.0,110592.0,0.0,19.0,1363009536.0,930062336.0,2373640192.0,28952363008.0,17384.0,4263.0
13-04 02:43:47,0.083,0.0,99.083,0.834,0.0,0.0,0.0,126976.0,0.0,24.0,1363251200.0,930062336.0,2373652480.0,28952109056.0,19105.0,7003.0
13-04 02:43:48,0.250,0.0,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1363492864.0,930062336.0,2373664768.0,28951855104.0,19550.0,8297.0
13-04 02:43:49,0.0,0.0,99.248,0.752,0.0,0.0,0.0,114688.0,0.0,21.0,1363861504.0,930062336.0,2373677056.0,28951474176.0,18704.0,5865.0
13-04 02:43:50,0.083,0.0,99.583,0.334,0.0,0.0,0.0,110592.0,0.0,26.0,1363972096.0,930062336.0,2373693440.0,28951347200.0,16151.0,5060.0
13-04 02:43:51,0.0,0.0,99.500,0.500,0.0,0.0,0.0,110592.0,0.0,24.0,1364217856.0,930062336.0,2373701632.0,28951093248.0,19024.0,5885.0
13-04 02:43:52,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,25.0,1364586496.0,930062336.0,2373713920.0,28950712320.0,19101.0,7793.0
13-04 02:43:53,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,25.0,1364701184.0,930062336.0,2373726208.0,28950585344.0,18331.0,7102.0
13-04 02:43:54,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1365069824.0,930062336.0,2373738496.0,28950204416.0,17107.0,5030.0
13-04 02:43:55,0.0,0.0,99.332,0.668,0.0,0.0,0.0,135168.0,0.0,22.0,1365188608.0,930062336.0,2373746688.0,28950077440.0,18316.0,5638.0
13-04 02:43:56,0.167,0.167,99.0,0.667,0.0,0.0,0.0,118784.0,0.0,23.0,1366405120.0,930062336.0,2373758976.0,28948848640.0,17745.0,6662.0
13-04 02:43:57,0.083,0.0,99.332,0.584,0.0,0.0,0.0,147456.0,0.0,26.0,1366568960.0,930062336.0,2373771264.0,28948672512.0,36804.0,24728.0
13-04 02:43:58,0.083,0.0,99.667,0.250,0.0,0.0,0.0,81920.0,0.0,25.0,1366679552.0,930062336.0,2373787648.0,28948545536.0,18964.0,8356.0
13-04 02:43:59,0.083,0.083,99.416,0.417,0.0,0.0,0.0,122880.0,0.0,25.0,1366798336.0,930062336.0,2373795840.0,28948418560.0,18592.0,6190.0
13-04 02:44:00,0.0,0.0,99.167,0.833,0.0,0.0,0.0,135168.0,0.0,25.0,1366913024.0,930062336.0,2373808128.0,28948291584.0,17479.0,5386.0
13-04 02:44:01,0.0,0.167,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1367027712.0,930062336.0,2373820416.0,28948164608.0,21377.0,10006.0
13-04 02:44:02,0.083,0.0,99.250,0.667,0.0,0.0,0.0,135168.0,0.0,25.0,1367146496.0,930062336.0,2373828608.0,28948037632.0,18201.0,5756.0
13-04 02:44:03,0.0,0.167,99.167,0.667,0.0,0.0,0.0,126976.0,0.0,27.0,1367388160.0,930062336.0,2373840896.0,28947783680.0,18127.0,6247.0
13-04 02:44:04,0.083,0.083,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1367756800.0,930062336.0,2373853184.0,28947402752.0,19515.0,8570.0
13-04 02:44:05,0.0,0.0,99.500,0.500,0.0,0.0,0.0,102400.0,0.0,26.0,1367998464.0,930062336.0,2373865472.0,28947148800.0,18697.0,9893.0
13-04 02:44:06,0.083,0.083,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1368350720.0,930062336.0,2373877760.0,28946784256.0,19242.0,4485.0
13-04 02:44:07,0.083,0.0,99.250,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1368592384.0,930062336.0,2373890048.0,28946530304.0,54890.0,41630.0
13-04 02:44:08,0.083,0.0,99.416,0.501,0.0,0.0,0.0,114688.0,0.0,28.0,1368834048.0,930062336.0,2373902336.0,28946276352.0,20724.0,9064.0
13-04 02:44:09,0.0,0.083,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,21.0,1369079808.0,930062336.0,2373910528.0,28946022400.0,17465.0,6656.0
13-04 02:44:10,0.083,0.083,99.333,0.500,0.0,0.0,0.0,118784.0,0.0,25.0,1369448448.0,930062336.0,2373922816.0,28945641472.0,19424.0,6911.0
13-04 02:44:11,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,1369694208.0,930062336.0,2373931008.0,28945387520.0,20425.0,6373.0
13-04 02:44:12,0.0,0.0,99.249,0.751,0.0,0.0,0.0,110592.0,0.0,19.0,1369931776.0,930062336.0,2373947392.0,28945133568.0,20061.0,9145.0
13-04 02:44:13,0.0,0.083,99.249,0.667,0.0,0.0,0.0,147456.0,0.0,26.0,1370173440.0,930062336.0,2373959680.0,28944879616.0,18851.0,5566.0
13-04 02:44:14,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,26.0,1370161152.0,930062336.0,2373971968.0,28944879616.0,20165.0,8904.0
13-04 02:44:15,0.083,0.0,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,23.0,1370152960.0,930062336.0,2373980160.0,28944879616.0,19056.0,7051.0
13-04 02:44:16,0.083,0.083,98.917,0.833,0.0,0.083,0.0,118784.0,0.0,23.0,1371242496.0,930062336.0,2373992448.0,28943777792.0,18535.0,6844.0
13-04 02:44:17,0.0,0.083,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,23.0,1371279360.0,930062336.0,2374004736.0,28943728640.0,17302.0,4442.0
13-04 02:44:18,0.083,0.0,99.416,0.501,0.0,0.0,0.0,106496.0,0.0,28.0,1371639808.0,930062336.0,2374017024.0,28943355904.0,18233.0,7235.0
13-04 02:44:19,0.0,0.083,99.333,0.583,0.0,0.0,0.0,135168.0,0.0,27.0,1371701248.0,930062336.0,2374025216.0,28943286272.0,18326.0,6895.0
13-04 02:44:20,0.0,0.167,99.001,0.833,0.0,0.0,0.0,126976.0,0.0,27.0,1371938816.0,930062336.0,2374041600.0,28943032320.0,18460.0,7878.0
13-04 02:44:21,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,24.0,1372049408.0,930062336.0,2374057984.0,28942905344.0,16928.0,4375.0
13-04 02:44:22,0.0,0.083,99.166,0.751,0.0,0.0,0.0,131072.0,0.0,26.0,1372422144.0,930062336.0,2374066176.0,28942524416.0,18617.0,8443.0
13-04 02:44:23,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,25.0,1372536832.0,930062336.0,2374078464.0,28942397440.0,17733.0,5030.0
13-04 02:44:24,0.167,0.083,99.251,0.500,0.0,0.0,0.0,147456.0,0.0,33.0,1372778496.0,930062336.0,2374090752.0,28942143488.0,19197.0,7218.0
13-04 02:44:25,0.0,0.0,99.583,0.417,0.0,0.0,0.0,143360.0,0.0,32.0,1373020160.0,930062336.0,2374103040.0,28941889536.0,18686.0,6369.0
13-04 02:44:26,0.083,0.167,99.167,0.583,0.0,0.0,0.0,135168.0,0.0,31.0,1373138944.0,930062336.0,2374111232.0,28941762560.0,19256.0,8146.0
13-04 02:44:27,0.083,0.083,99.249,0.584,0.0,0.0,0.0,135168.0,0.0,31.0,1373253632.0,930062336.0,2374123520.0,28941635584.0,36323.0,23967.0
13-04 02:44:28,0.083,0.083,99.417,0.416,0.0,0.0,0.0,106496.0,0.0,28.0,1373364224.0,930062336.0,2374139904.0,28941508608.0,17500.0,4889.0
13-04 02:44:29,0.0,0.167,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,25.0,1373736960.0,930062336.0,2374148096.0,28941127680.0,20747.0,9218.0
13-04 02:44:30,0.083,0.0,99.167,0.667,0.0,0.083,0.0,159744.0,0.0,33.0,1373978624.0,930062336.0,2374160384.0,28940873728.0,18258.0,6145.0
13-04 02:44:31,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,25.0,1374220288.0,930062336.0,2374172672.0,28940619776.0,20451.0,8871.0
13-04 02:44:32,0.083,0.0,99.500,0.417,0.0,0.0,0.0,114688.0,0.0,27.0,1374461952.0,930062336.0,2374184960.0,28940365824.0,17995.0,5900.0
13-04 02:44:33,0.0,0.083,99.249,0.667,0.0,0.0,0.0,135168.0,0.0,31.0,1374961664.0,930062336.0,2374193152.0,28939857920.0,20035.0,9162.0
13-04 02:44:34,0.250,0.167,99.0,0.583,0.0,0.0,0.0,118784.0,0.0,23.0,1377103872.0,930062336.0,2374209536.0,28937699328.0,19386.0,7468.0
13-04 02:44:35,0.167,0.083,99.251,0.500,0.0,0.0,0.0,118784.0,0.0,28.0,1377345536.0,930062336.0,2374221824.0,28937445376.0,18187.0,6557.0
13-04 02:44:36,0.083,0.083,99.165,0.668,0.0,0.0,0.0,126976.0,0.0,27.0,1377660928.0,930062336.0,2374230016.0,28937121792.0,19498.0,6347.0
13-04 02:44:37,0.083,0.0,99.249,0.668,0.0,0.0,0.0,131072.0,0.0,29.0,1377832960.0,930062336.0,2374242304.0,28936937472.0,19847.0,7804.0
13-04 02:44:38,0.166,0.083,99.251,0.499,0.0,0.0,0.0,102400.0,0.0,26.0,1377947648.0,930062336.0,2374254592.0,28936810496.0,19232.0,8319.0
13-04 02:44:39,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,27.0,1378447360.0,930062336.0,2374262784.0,28936302592.0,18584.0,6539.0
13-04 02:44:40,0.083,0.083,99.166,0.667,0.0,0.0,0.0,126976.0,0.0,27.0,1378562048.0,930062336.0,2374275072.0,28936175616.0,17333.0,6679.0
13-04 02:44:41,0.083,0.0,99.166,0.751,0.0,0.0,0.0,139264.0,0.0,29.0,1378926592.0,930062336.0,2374291456.0,28935794688.0,20768.0,8448.0
13-04 02:44:42,0.0,0.0,99.333,0.583,0.0,0.083,0.0,102400.0,0.0,26.0,1379168256.0,930062336.0,2374303744.0,28935540736.0,17028.0,4740.0
13-04 02:44:43,0.0,0.167,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1379287040.0,930062336.0,2374311936.0,28935413760.0,17769.0,5662.0
13-04 02:44:44,0.167,0.0,99.083,0.750,0.0,0.0,0.0,126976.0,0.0,27.0,1379782656.0,930062336.0,2374324224.0,28934905856.0,20735.0,8525.0
13-04 02:44:45,0.0,0.083,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,27.0,1379897344.0,930062336.0,2374336512.0,28934778880.0,20874.0,9746.0
13-04 02:44:46,0.0,0.0,99.249,0.751,0.0,0.0,0.0,151552.0,0.0,30.0,1380270080.0,930062336.0,2374344704.0,28934397952.0,18228.0,6594.0
13-04 02:44:47,0.083,0.083,99.083,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,1380384768.0,930062336.0,2374356992.0,28934270976.0,18235.0,6676.0
13-04 02:44:48,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,26.0,1380753408.0,930062336.0,2374369280.0,28933890048.0,18970.0,7113.0
13-04 02:44:49,0.0,0.083,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,23.0,1380995072.0,930062336.0,2374381568.0,28933636096.0,19766.0,7706.0
13-04 02:44:50,0.083,0.167,98.918,0.833,0.0,0.0,0.0,131072.0,0.0,29.0,1381363712.0,930062336.0,2374393856.0,28933255168.0,17901.0,5746.0
13-04 02:44:51,0.083,0.083,99.333,0.500,0.0,0.0,0.0,135168.0,0.0,31.0,1381601280.0,930062336.0,2374410240.0,28933001216.0,19580.0,6742.0
13-04 02:44:52,0.0,0.0,99.750,0.250,0.0,0.0,0.0,94208.0,0.0,27.0,1381842944.0,930062336.0,2374422528.0,28932747264.0,18990.0,6888.0
13-04 02:44:53,0.083,0.0,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,27.0,1381834752.0,930062336.0,2374430720.0,28932747264.0,18137.0,6645.0
13-04 02:44:54,0.0,0.0,99.499,0.501,0.0,0.0,0.0,122880.0,0.0,25.0,1382203392.0,930062336.0,2374443008.0,28932366336.0,19133.0,7998.0
13-04 02:44:55,0.332,0.083,99.086,0.498,0.0,0.0,0.0,122880.0,0.0,27.0,1382572032.0,930062336.0,2374455296.0,28931985408.0,18466.0,7067.0
13-04 02:44:56,0.167,0.084,99.248,0.501,0.0,0.0,0.0,122880.0,0.0,25.0,1382985728.0,930062336.0,2374463488.0,28931563520.0,20906.0,9105.0
13-04 02:44:57,0.083,0.167,98.751,0.999,0.0,0.0,0.0,135168.0,0.0,28.0,1383063552.0,930062336.0,2374479872.0,28931469312.0,35484.0,23481.0
13-04 02:44:58,0.417,0.0,98.999,0.584,0.0,0.0,0.0,143360.0,0.0,29.0,1383170048.0,930062336.0,2374492160.0,28931350528.0,19029.0,6915.0
13-04 02:44:59,0.0,0.0,99.582,0.418,0.0,0.0,0.0,114688.0,0.0,32.0,1383530496.0,930062336.0,2374504448.0,28930977792.0,17691.0,5765.0
13-04 02:45:00,0.167,0.083,99.167,0.583,0.0,0.0,0.0,159744.0,0.0,35.0,1383776256.0,930062336.0,2374512640.0,28930723840.0,17506.0,5638.0
13-04 02:45:01,0.0,0.083,99.249,0.668,0.0,0.0,0.0,135168.0,0.0,31.0,1384017920.0,930062336.0,2374524928.0,28930469888.0,20960.0,9734.0
13-04 02:45:02,0.334,0.083,99.416,0.167,0.0,0.0,0.0,106496.0,0.0,28.0,1388195840.0,930062336.0,2374537216.0,28926279680.0,16517.0,4211.0
13-04 02:45:03,0.083,0.083,99.167,0.667,0.0,0.0,0.0,176128.0,0.0,33.0,1388576768.0,930062336.0,2374545408.0,28925890560.0,20836.0,9407.0
13-04 02:45:04,0.083,0.0,99.250,0.667,0.0,0.0,0.0,135168.0,0.0,31.0,1388818432.0,930062336.0,2374557696.0,28925636608.0,20724.0,8947.0
13-04 02:45:05,0.250,0.083,99.250,0.417,0.0,0.0,0.0,106496.0,0.0,28.0,1388929024.0,930062336.0,2374574080.0,28925509632.0,19102.0,5620.0
13-04 02:45:06,0.083,0.0,99.499,0.417,0.0,0.0,0.0,131072.0,0.0,29.0,1389174784.0,930062336.0,2374582272.0,28925255680.0,17781.0,5677.0
13-04 02:45:07,0.167,0.0,98.998,0.835,0.0,0.0,0.0,147456.0,0.0,30.0,1389289472.0,930062336.0,2374594560.0,28925128704.0,20639.0,7943.0
13-04 02:45:08,0.0,0.083,99.249,0.667,0.0,0.0,0.0,139264.0,0.0,29.0,1389404160.0,930062336.0,2374606848.0,28925001728.0,19426.0,7504.0
13-04 02:45:09,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,28.0,1389518848.0,930062336.0,2374619136.0,28924874752.0,19242.0,7249.0
13-04 02:45:10,0.334,0.0,98.832,0.751,0.0,0.083,0.0,135168.0,0.0,31.0,1392558080.0,930062336.0,2374627328.0,28921827328.0,35749.0,24990.0
13-04 02:45:11,0.083,0.167,99.083,0.667,0.0,0.0,0.0,135168.0,0.0,31.0,1392922624.0,930062336.0,2374643712.0,28921446400.0,21037.0,8819.0
13-04 02:45:12,0.0,0.083,99.249,0.667,0.0,0.0,0.0,98304.0,0.0,24.0,1393164288.0,930062336.0,2374656000.0,28921192448.0,18631.0,6020.0
13-04 02:45:13,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,27.0,1393410048.0,930062336.0,2374664192.0,28920938496.0,20198.0,7701.0
13-04 02:45:14,0.0,0.084,99.165,0.752,0.0,0.0,0.0,147456.0,0.0,33.0,1393651712.0,930062336.0,2374676480.0,28920684544.0,19611.0,7940.0
13-04 02:45:15,0.0,0.0,99.417,0.583,0.0,0.0,0.0,98304.0,0.0,24.0,1393766400.0,930062336.0,2374688768.0,28920557568.0,17315.0,4561.0
13-04 02:45:16,0.167,0.083,98.999,0.751,0.0,0.0,0.0,118784.0,0.0,23.0,1394425856.0,930062336.0,2374696960.0,28919889920.0,18803.0,6913.0
13-04 02:45:17,0.0,0.0,99.332,0.668,0.0,0.0,0.0,122880.0,0.0,25.0,1394507776.0,930062336.0,2374709248.0,28919795712.0,18515.0,6828.0
13-04 02:45:18,0.083,0.083,99.084,0.749,0.0,0.0,0.0,135168.0,0.0,31.0,1394749440.0,930062336.0,2374721536.0,28919541760.0,18833.0,8014.0
13-04 02:45:19,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,26.0,1394987008.0,930062336.0,2374737920.0,28919287808.0,20175.0,7814.0
13-04 02:45:20,0.0,0.167,99.083,0.750,0.0,0.0,0.0,159744.0,0.0,32.0,1395232768.0,930062336.0,2374746112.0,28919033856.0,17985.0,6690.0
13-04 02:45:21,0.083,0.0,99.332,0.584,0.0,0.0,0.0,167936.0,0.0,38.0,1395597312.0,930062336.0,2374762496.0,28918652928.0,18895.0,7295.0
13-04 02:45:22,0.083,0.0,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,28.0,1395712000.0,930062336.0,2374774784.0,28918525952.0,17330.0,5758.0
13-04 02:45:23,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,27.0,1396084736.0,930062336.0,2374782976.0,28918145024.0,18938.0,6270.0
13-04 02:45:24,0.083,0.083,99.250,0.583,0.0,0.0,0.0,143360.0,0.0,35.0,1396326400.0,930062336.0,2374795264.0,28917891072.0,18125.0,6400.0
13-04 02:45:25,0.0,0.0,99.415,0.585,0.0,0.0,0.0,155648.0,0.0,32.0,1396568064.0,930062336.0,2374807552.0,28917637120.0,18655.0,7228.0
13-04 02:45:26,0.083,0.249,99.169,0.499,0.0,0.0,0.0,102400.0,0.0,26.0,1396809728.0,930062336.0,2374819840.0,28917383168.0,20904.0,8991.0
13-04 02:45:27,0.083,0.083,99.250,0.583,0.0,0.0,0.0,151552.0,0.0,33.0,1397055488.0,930062336.0,2374828032.0,28917129216.0,38282.0,27198.0
13-04 02:45:28,0.083,0.0,99.333,0.584,0.0,0.0,0.0,135168.0,0.0,31.0,1397420032.0,930062336.0,2374844416.0,28916748288.0,18422.0,7854.0
13-04 02:45:29,0.0,0.083,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,28.0,1397534720.0,930062336.0,2374856704.0,28916621312.0,19029.0,6280.0
13-04 02:45:30,0.0,0.083,99.332,0.584,0.0,0.0,0.0,143360.0,0.0,31.0,1397571584.0,930062336.0,2374864896.0,28916576256.0,18733.0,6306.0
13-04 02:45:31,0.0,0.0,99.583,0.417,0.0,0.0,0.0,147456.0,0.0,37.0,1397940224.0,930062336.0,2374877184.0,28916195328.0,18430.0,6437.0
13-04 02:45:32,0.0,0.083,99.499,0.417,0.0,0.0,0.0,135168.0,0.0,33.0,1398181888.0,930062336.0,2374889472.0,28915941376.0,19326.0,7713.0
13-04 02:45:33,0.083,0.0,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1398300672.0,930062336.0,2374897664.0,28915814400.0,19384.0,7704.0
13-04 02:45:34,0.083,0.0,99.417,0.500,0.0,0.0,0.0,110592.0,0.0,30.0,1398792192.0,930062336.0,2374914048.0,28915306496.0,19545.0,10002.0
13-04 02:45:35,0.167,0.083,98.917,0.833,0.0,0.0,0.0,192512.0,0.0,38.0,1398910976.0,930062336.0,2374922240.0,28915179520.0,40391.0,27402.0
13-04 02:45:36,0.083,0.083,99.416,0.417,0.0,0.0,0.0,110592.0,0.0,30.0,1399914496.0,930062336.0,2374938624.0,28914159616.0,17749.0,6115.0
13-04 02:45:37,0.250,0.0,99.167,0.583,0.0,0.0,0.0,159744.0,0.0,35.0,1400156160.0,930062336.0,2374946816.0,28913909760.0,37106.0,24524.0
13-04 02:45:38,0.083,0.0,99.249,0.667,0.0,0.0,0.0,143360.0,0.0,35.0,1400516608.0,930062336.0,2374959104.0,28913537024.0,18507.0,5743.0
13-04 02:45:39,0.0,0.0,99.500,0.500,0.0,0.0,0.0,102400.0,0.0,26.0,1400631296.0,930062336.0,2374971392.0,28913410048.0,18833.0,7339.0
13-04 02:45:40,0.0,0.083,99.166,0.751,0.0,0.0,0.0,139264.0,0.0,33.0,1400999936.0,930062336.0,2374983680.0,28913029120.0,18002.0,6168.0
13-04 02:45:41,0.584,0.167,97.331,1.918,0.0,0.0,0.0,1474560.0,0.0,45.0,1413427200.0,930062336.0,2375888896.0,28899696640.0,1300003.0,16815.0
13-04 02:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1413849088.0,930062336.0,2376228864.0,28898934784.0,5797.0,7387.0
13-04 02:45:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1413849088.0,930062336.0,2376228864.0,28898934784.0,3209.0,2414.0
13-04 02:45:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1413849088.0,930062336.0,2376228864.0,28898934784.0,6907.0,8857.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1413976064.0,930062336.0,2376228864.0,28898807808.0,20634.0,21274.0
13-04 02:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1413976064.0,930062336.0,2376228864.0,28898807808.0,1737.0,1645.0
13-04 02:45:47,0.083,0.0,99.167,0.750,0.0,0.0,0.0,131072.0,0.0,15.0,1414189056.0,930062336.0,2376269824.0,28898553856.0,43196.0,5099.0
13-04 02:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1414316032.0,930062336.0,2376269824.0,28898426880.0,4310.0,4942.0
13-04 02:45:49,0.083,0.083,99.417,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1414316032.0,930062336.0,2376269824.0,28898426880.0,21206.0,8521.0
13-04 02:45:50,0.083,0.083,99.499,0.334,0.0,0.0,0.0,106496.0,0.0,15.0,1414684672.0,930062336.0,2376282112.0,28898045952.0,21183.0,4115.0
13-04 02:45:51,0.083,0.0,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1414922240.0,930062336.0,2376298496.0,28897792000.0,22370.0,8063.0
13-04 02:45:52,0.0,0.083,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,10.0,1415413760.0,930062336.0,2376314880.0,28897284096.0,21380.0,4660.0
13-04 02:45:53,0.0,0.0,99.500,0.500,0.0,0.0,0.0,98304.0,0.0,11.0,1415651328.0,930062336.0,2376331264.0,28897030144.0,24304.0,7755.0
13-04 02:45:54,0.083,0.083,99.083,0.750,0.0,0.0,0.0,98304.0,0.0,11.0,1416015872.0,930062336.0,2376347648.0,28896649216.0,21029.0,4503.0
13-04 02:45:55,0.0,0.0,99.583,0.417,0.0,0.0,0.0,102400.0,0.0,13.0,1416253440.0,930062336.0,2376364032.0,28896395264.0,22785.0,5493.0
13-04 02:45:56,0.167,0.0,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1417416704.0,930062336.0,2376384512.0,28895211520.0,22593.0,6158.0
13-04 02:45:57,0.083,0.167,99.167,0.583,0.0,0.0,0.0,106496.0,0.0,15.0,1417494528.0,930062336.0,2376400896.0,28895117312.0,40113.0,24230.0
13-04 02:45:58,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1417596928.0,930062336.0,2376417280.0,28894998528.0,21539.0,5331.0
13-04 02:45:59,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1417834496.0,930062336.0,2376433664.0,28894744576.0,21292.0,6409.0
13-04 02:46:00,0.0,0.083,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1417949184.0,930062336.0,2376445952.0,28894617600.0,24325.0,7199.0
13-04 02:46:01,0.083,0.0,99.250,0.583,0.0,0.083,0.0,102400.0,0.0,13.0,1418186752.0,930062336.0,2376462336.0,28894363648.0,22766.0,5462.0
13-04 02:46:02,0.0,0.083,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,1418424320.0,930062336.0,2376478720.0,28894109696.0,41663.0,24652.0
13-04 02:46:03,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,11.0,1418915840.0,930062336.0,2376495104.0,28893601792.0,23939.0,6645.0
13-04 02:46:04,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1419022336.0,930062336.0,2376515584.0,28893474816.0,22391.0,5373.0
13-04 02:46:05,0.083,0.0,99.499,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1419513856.0,930062336.0,2376531968.0,28892966912.0,23638.0,5848.0
13-04 02:46:06,0.083,0.0,99.333,0.583,0.0,0.0,0.0,106496.0,0.0,15.0,1419751424.0,930062336.0,2376548352.0,28892712960.0,22817.0,7192.0
13-04 02:46:07,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,18.0,1419988992.0,930062336.0,2376564736.0,28892459008.0,22616.0,7488.0
13-04 02:46:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,10.0,1420230656.0,930062336.0,2376577024.0,28892205056.0,25064.0,7866.0
13-04 02:46:09,0.083,0.0,99.250,0.667,0.0,0.0,0.0,102400.0,0.0,11.0,1420595200.0,930062336.0,2376593408.0,28891824128.0,24336.0,4636.0
13-04 02:46:10,0.083,0.0,99.332,0.584,0.0,0.0,0.0,135168.0,0.0,21.0,1420828672.0,930062336.0,2376613888.0,28891570176.0,42181.0,23550.0
13-04 02:46:11,0.0,0.083,99.250,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1421189120.0,930062336.0,2376634368.0,28891189248.0,25817.0,9505.0
13-04 02:46:12,0.083,0.083,99.167,0.667,0.0,0.0,0.0,98304.0,0.0,11.0,1421426688.0,930062336.0,2376650752.0,28890935296.0,23464.0,5856.0
13-04 02:46:13,0.083,0.0,99.083,0.834,0.0,0.0,0.0,102400.0,0.0,13.0,1422172160.0,930062336.0,2376667136.0,28890173440.0,22557.0,3913.0
13-04 02:46:14,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1422409728.0,930062336.0,2376683520.0,28889919488.0,24479.0,9640.0
13-04 02:46:15,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1422651392.0,930062336.0,2376695808.0,28889665536.0,24621.0,7910.0
13-04 02:46:16,0.167,0.083,98.999,0.751,0.0,0.0,0.0,102400.0,0.0,11.0,1423437824.0,930062336.0,2376712192.0,28888862720.0,22561.0,5471.0
13-04 02:46:17,0.083,0.0,99.165,0.751,0.0,0.0,0.0,106496.0,0.0,12.0,1423380480.0,930062336.0,2376736768.0,28888895488.0,22874.0,4440.0
13-04 02:46:18,0.083,0.083,99.0,0.833,0.0,0.0,0.0,106496.0,0.0,12.0,1423736832.0,930062336.0,2376753152.0,28888522752.0,22284.0,5804.0
13-04 02:46:19,0.0,0.083,99.333,0.583,0.0,0.0,0.0,73728.0,0.0,10.0,1423974400.0,930062336.0,2376769536.0,28888268800.0,22871.0,7419.0
13-04 02:46:20,0.0,0.0,99.500,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1424216064.0,930062336.0,2376781824.0,28888014848.0,22098.0,4710.0
13-04 02:46:21,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1424453632.0,930062336.0,2376798208.0,28887760896.0,22439.0,4776.0
13-04 02:46:22,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,1424687104.0,930062336.0,2376818688.0,28887506944.0,23119.0,7426.0
13-04 02:46:23,0.334,0.0,99.164,0.502,0.0,0.0,0.0,77824.0,0.0,10.0,1424924672.0,930062336.0,2376835072.0,28887252992.0,22171.0,6166.0
13-04 02:46:24,0.0,0.083,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1425154048.0,930062336.0,2376851456.0,28887007232.0,23473.0,6433.0
13-04 02:46:25,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,12.0,1425485824.0,930062336.0,2376867840.0,28886659072.0,22432.0,5082.0
13-04 02:46:26,0.0,0.0,99.500,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1425723392.0,930062336.0,2376884224.0,28886405120.0,22160.0,6252.0
13-04 02:46:27,0.084,0.084,97.661,2.172,0.0,0.0,0.0,966656.0,0.0,47.0,1432731648.0,930062336.0,2377351168.0,28878929920.0,738970.0,32269.0
13-04 02:46:28,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,6.0,1433133056.0,930062336.0,2377584640.0,28878295040.0,6291.0,4368.0
13-04 02:46:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1433133056.0,930062336.0,2377584640.0,28878295040.0,4690.0,4854.0
13-04 02:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1433133056.0,930062336.0,2377584640.0,28878295040.0,2338.0,2142.0
13-04 02:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1433133056.0,930062336.0,2377584640.0,28878295040.0,6086.0,6975.0
13-04 02:46:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1433133056.0,930062336.0,2377584640.0,28878295040.0,3386.0,4160.0
13-04 02:46:33,0.167,0.0,98.916,0.917,0.0,0.0,0.0,131072.0,0.0,13.0,1433382912.0,930062336.0,2377588736.0,28878041088.0,44547.0,5899.0
13-04 02:46:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1433600000.0,930062336.0,2377625600.0,28877787136.0,4145.0,5508.0
13-04 02:46:35,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1433600000.0,930062336.0,2377625600.0,28877787136.0,21998.0,8108.0
13-04 02:46:36,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,12.0,1434390528.0,930062336.0,2377637888.0,28876984320.0,22912.0,6612.0
13-04 02:46:37,0.0,0.167,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1434849280.0,930062336.0,2377654272.0,28876509184.0,23116.0,4768.0
13-04 02:46:38,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,12.0,1435086848.0,930062336.0,2377670656.0,28876255232.0,21561.0,4378.0
13-04 02:46:39,0.083,0.0,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,11.0,1435451392.0,930062336.0,2377687040.0,28875874304.0,23473.0,7508.0
13-04 02:46:40,0.0,0.167,99.084,0.749,0.0,0.0,0.0,102400.0,0.0,13.0,1435688960.0,930062336.0,2377703424.0,28875620352.0,21741.0,5372.0
13-04 02:46:41,0.0,0.0,99.249,0.751,0.0,0.0,0.0,106496.0,0.0,15.0,1436053504.0,930062336.0,2377719808.0,28875239424.0,22528.0,7552.0
13-04 02:46:42,0.0,0.0,99.416,0.500,0.0,0.083,0.0,94208.0,0.0,18.0,1436291072.0,930062336.0,2377736192.0,28874985472.0,16631.0,9513.0
13-04 02:46:43,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1436409856.0,930062336.0,2377744384.0,28874858496.0,14998.0,5136.0
13-04 02:46:44,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,12.0,1436782592.0,930062336.0,2377752576.0,28874477568.0,23961.0,9026.0
13-04 02:46:45,0.083,0.083,99.251,0.582,0.0,0.0,0.0,98304.0,0.0,16.0,1436971008.0,930062336.0,2377768960.0,28874272768.0,25695.0,6748.0
13-04 02:46:46,0.0,0.0,99.750,0.250,0.0,0.0,0.0,61440.0,0.0,11.0,1437335552.0,930062336.0,2377785344.0,28873891840.0,21984.0,3604.0
13-04 02:46:47,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1437573120.0,930062336.0,2377801728.0,28873637888.0,23481.0,5770.0
13-04 02:46:48,0.083,0.0,99.083,0.833,0.0,0.0,0.0,110592.0,0.0,13.0,1437937664.0,930062336.0,2377818112.0,28873256960.0,18021.0,4726.0
13-04 02:46:49,0.0,0.0,99.249,0.751,0.0,0.0,0.0,102400.0,0.0,13.0,1438171136.0,930062336.0,2377838592.0,28873003008.0,26854.0,7355.0
13-04 02:46:50,0.0,0.0,99.249,0.751,0.0,0.0,0.0,102400.0,0.0,13.0,1438502912.0,930062336.0,2377854976.0,28872654848.0,21364.0,6031.0
13-04 02:46:51,0.084,0.0,99.415,0.502,0.0,0.0,0.0,86016.0,0.0,14.0,1441738752.0,930062336.0,2377871360.0,28869402624.0,24664.0,8121.0
13-04 02:46:52,0.083,0.083,99.334,0.500,0.0,0.0,0.0,102400.0,0.0,19.0,1442332672.0,930062336.0,2377887744.0,28868792320.0,21786.0,6780.0
13-04 02:46:53,0.0,0.0,99.583,0.417,0.0,0.0,0.0,106496.0,0.0,21.0,1442439168.0,930062336.0,2377908224.0,28868665344.0,25050.0,6314.0
13-04 02:46:54,0.083,0.0,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,15.0,1442676736.0,930062336.0,2377924608.0,28868411392.0,19985.0,3717.0
13-04 02:46:55,0.083,0.083,99.417,0.416,0.0,0.0,0.0,118784.0,0.0,14.0,1442676736.0,930062336.0,2377940992.0,28868395008.0,23232.0,4404.0
13-04 02:46:56,0.084,0.0,99.332,0.585,0.0,0.0,0.0,114688.0,0.0,19.0,1444450304.0,930062336.0,2377957376.0,28866605056.0,21584.0,4080.0
13-04 02:46:57,0.083,0.166,99.418,0.250,0.0,0.083,0.0,98304.0,0.0,22.0,1444438016.0,930062336.0,2377973760.0,28866600960.0,39971.0,26781.0
13-04 02:46:58,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,17.0,1444548608.0,930062336.0,2377990144.0,28866473984.0,26545.0,7264.0
13-04 02:46:59,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,16.0,1444646912.0,930062336.0,2378010624.0,28866355200.0,21196.0,6653.0
13-04 02:47:00,0.0,0.167,99.167,0.667,0.0,0.0,0.0,163840.0,0.0,23.0,1444634624.0,930062336.0,2378022912.0,28866355200.0,24859.0,7880.0
13-04 02:47:01,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1444618240.0,930062336.0,2378039296.0,28866355200.0,21364.0,6764.0
13-04 02:47:02,0.0,0.0,99.416,0.584,0.0,0.0,0.0,122880.0,0.0,23.0,1444601856.0,930062336.0,2378055680.0,28866355200.0,22765.0,4128.0
13-04 02:47:03,0.083,0.083,99.167,0.666,0.0,0.0,0.0,122880.0,0.0,23.0,1444712448.0,930062336.0,2378072064.0,28866228224.0,21755.0,4559.0
13-04 02:47:04,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,23.0,1444696064.0,930062336.0,2378088448.0,28866228224.0,46509.0,26811.0
13-04 02:47:05,0.0,0.0,99.583,0.417,0.0,0.0,0.0,110592.0,0.0,20.0,1444675584.0,930062336.0,2378108928.0,28866228224.0,25820.0,7138.0
13-04 02:47:06,0.083,0.0,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1444659200.0,930062336.0,2378125312.0,28866228224.0,23271.0,8098.0
13-04 02:47:07,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,21.0,1444769792.0,930062336.0,2378141696.0,28866101248.0,25407.0,8352.0
13-04 02:47:08,0.0,0.083,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,21.0,1444880384.0,930062336.0,2378158080.0,28865974272.0,23369.0,5887.0
13-04 02:47:09,0.0,0.0,99.333,0.667,0.0,0.0,0.0,110592.0,0.0,17.0,1444990976.0,930062336.0,2378174464.0,28865847296.0,23582.0,5690.0
13-04 02:47:10,0.083,0.083,99.250,0.583,0.0,0.0,0.0,110592.0,0.0,17.0,1445097472.0,930062336.0,2378194944.0,28865720320.0,24788.0,6764.0
13-04 02:47:11,0.0,0.0,99.082,0.918,0.0,0.0,0.0,139264.0,0.0,16.0,1445208064.0,930062336.0,2378211328.0,28865593344.0,27513.0,7882.0
13-04 02:47:12,0.0,0.0,99.332,0.668,0.0,0.0,0.0,106496.0,0.0,15.0,1445441536.0,930062336.0,2378231808.0,28865339392.0,23230.0,5601.0
13-04 02:47:13,0.0,0.0,99.500,0.500,0.0,0.0,0.0,98304.0,0.0,22.0,1445679104.0,930062336.0,2378248192.0,28865085440.0,20346.0,7384.0
13-04 02:47:14,0.167,0.167,98.333,1.333,0.0,0.0,0.0,266240.0,0.0,37.0,1446682624.0,930062336.0,2378260480.0,28864069632.0,223739.0,14518.0
13-04 02:47:15,0.0,0.0,99.165,0.835,0.0,0.0,0.0,712704.0,0.0,20.0,1452933120.0,930062336.0,2378866688.0,28857212928.0,519347.0,9827.0
13-04 02:47:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1453195264.0,930062336.0,2378948608.0,28856868864.0,3532.0,2477.0
13-04 02:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1453228032.0,930062336.0,2378952704.0,28856832000.0,21466.0,20046.0
13-04 02:47:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1453228032.0,930062336.0,2378952704.0,28856832000.0,3897.0,4387.0
13-04 02:47:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1453228032.0,930062336.0,2378952704.0,28856832000.0,3513.0,4170.0
13-04 02:47:20,0.083,0.0,99.166,0.751,0.0,0.0,0.0,139264.0,0.0,17.0,1453228032.0,930062336.0,2378952704.0,28856832000.0,43457.0,5257.0
13-04 02:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1453191168.0,930062336.0,2378989568.0,28856832000.0,6134.0,7492.0
13-04 02:47:22,0.0,0.0,99.416,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,1453191168.0,930062336.0,2378989568.0,28856832000.0,17998.0,5084.0
13-04 02:47:23,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,15.0,1453432832.0,930062336.0,2379001856.0,28856578048.0,24495.0,8117.0
13-04 02:47:24,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,16.0,1453408256.0,930062336.0,2379026432.0,28856578048.0,21522.0,4858.0
13-04 02:47:25,0.167,0.0,99.001,0.833,0.0,0.0,0.0,167936.0,0.0,22.0,1453649920.0,930062336.0,2379038720.0,28856324096.0,23401.0,4572.0
13-04 02:47:26,0.0,0.083,99.167,0.750,0.0,0.0,0.0,110592.0,0.0,17.0,1453629440.0,930062336.0,2379059200.0,28856324096.0,22877.0,6548.0
13-04 02:47:27,0.083,0.083,99.166,0.667,0.0,0.0,0.0,139264.0,0.0,22.0,1453740032.0,930062336.0,2379075584.0,28856197120.0,41363.0,23348.0
13-04 02:47:28,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,22.0,1453850624.0,930062336.0,2379091968.0,28856070144.0,23231.0,5353.0
13-04 02:47:29,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,19.0,1453961216.0,930062336.0,2379108352.0,28855943168.0,25917.0,10716.0
13-04 02:47:30,0.083,0.083,99.333,0.500,0.0,0.0,0.0,126976.0,0.0,21.0,1454071808.0,930062336.0,2379124736.0,28855816192.0,23073.0,6293.0
13-04 02:47:31,0.083,0.083,99.084,0.749,0.0,0.0,0.0,106496.0,0.0,15.0,1454186496.0,930062336.0,2379137024.0,28855689216.0,24460.0,8479.0
13-04 02:47:32,0.0,0.0,99.165,0.835,0.0,0.0,0.0,102400.0,0.0,13.0,1454419968.0,930062336.0,2379157504.0,28855435264.0,23752.0,5755.0
13-04 02:47:33,0.0,0.083,99.166,0.751,0.0,0.0,0.0,135168.0,0.0,16.0,1454657536.0,930062336.0,2379173888.0,28855181312.0,23221.0,4863.0
13-04 02:47:34,0.0,0.0,99.166,0.834,0.0,0.0,0.0,102400.0,0.0,13.0,1454895104.0,930062336.0,2379190272.0,28854927360.0,23064.0,6349.0
13-04 02:47:35,0.0,0.0,99.248,0.752,0.0,0.0,0.0,110592.0,0.0,17.0,1455005696.0,930062336.0,2379206656.0,28854800384.0,22339.0,4448.0
13-04 02:47:36,0.166,0.083,98.918,0.749,0.0,0.083,0.0,110592.0,0.0,17.0,1455919104.0,930062336.0,2379223040.0,28853870592.0,23971.0,7693.0
13-04 02:47:37,0.0,0.084,99.165,0.752,0.0,0.0,0.0,106496.0,0.0,15.0,1456250880.0,930062336.0,2379239424.0,28853522432.0,23727.0,5973.0
13-04 02:47:38,0.083,0.083,99.083,0.750,0.0,0.0,0.0,114688.0,0.0,15.0,1456361472.0,930062336.0,2379255808.0,28853395456.0,27722.0,12671.0
13-04 02:47:39,0.083,0.0,99.083,0.833,0.0,0.0,0.0,102400.0,0.0,13.0,1456594944.0,930062336.0,2379276288.0,28853141504.0,22534.0,6071.0
13-04 02:47:40,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1456697344.0,930062336.0,2379292672.0,28853022720.0,15745.0,3566.0
13-04 02:47:41,0.0,0.0,99.166,0.834,0.0,0.0,0.0,98304.0,0.0,11.0,1456943104.0,930062336.0,2379300864.0,28852768768.0,23442.0,5916.0
13-04 02:47:42,0.0,0.083,99.083,0.834,0.0,0.0,0.0,98304.0,0.0,11.0,1457180672.0,930062336.0,2379317248.0,28852514816.0,23015.0,4821.0
13-04 02:47:43,0.0,0.0,99.165,0.835,0.0,0.0,0.0,98304.0,0.0,11.0,1457291264.0,930062336.0,2379333632.0,28852387840.0,23335.0,5303.0
13-04 02:47:44,0.0,0.0,99.249,0.751,0.0,0.0,0.0,102400.0,0.0,13.0,1457528832.0,930062336.0,2379350016.0,28852133888.0,20908.0,6881.0
13-04 02:47:45,0.083,0.166,99.168,0.582,0.0,0.0,0.0,126976.0,0.0,21.0,1457766400.0,930062336.0,2379366400.0,28851879936.0,27493.0,11725.0
13-04 02:47:46,0.083,0.0,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,23.0,1457872896.0,930062336.0,2379386880.0,28851752960.0,23748.0,7146.0
13-04 02:47:47,0.0,0.083,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,21.0,1457983488.0,930062336.0,2379403264.0,28851625984.0,42424.0,25498.0
13-04 02:47:48,0.0,0.0,99.333,0.667,0.0,0.0,0.0,118784.0,0.0,21.0,1458475008.0,930062336.0,2379419648.0,28851118080.0,23051.0,4740.0
13-04 02:47:49,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,21.0,1458585600.0,930062336.0,2379436032.0,28850991104.0,18399.0,5408.0
13-04 02:47:50,0.0,0.083,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,21.0,1459081216.0,930062336.0,2379448320.0,28850483200.0,26302.0,4604.0
13-04 02:47:51,0.0,0.0,99.416,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1459191808.0,930062336.0,2379464704.0,28850356224.0,22495.0,4762.0
13-04 02:47:52,0.0,0.0,99.248,0.752,0.0,0.0,0.0,155648.0,0.0,23.0,1459556352.0,930062336.0,2379481088.0,28849975296.0,25617.0,8828.0
13-04 02:47:53,0.417,0.083,98.833,0.667,0.0,0.0,0.0,122880.0,0.0,23.0,1459916800.0,930062336.0,2379501568.0,28849594368.0,23169.0,5590.0
13-04 02:47:54,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,16.0,1460264960.0,930062336.0,2379526144.0,28849221632.0,27472.0,12873.0
13-04 02:47:55,0.0,0.0,99.165,0.835,0.0,0.0,0.0,118784.0,0.0,15.0,1460760576.0,930062336.0,2379538432.0,28848713728.0,21926.0,4165.0
13-04 02:47:56,0.083,0.167,99.083,0.667,0.0,0.0,0.0,114688.0,0.0,19.0,1461604352.0,930062336.0,2379554816.0,28847853568.0,22612.0,6269.0
13-04 02:47:57,0.083,0.0,99.250,0.583,0.0,0.083,0.0,135168.0,0.0,23.0,1461616640.0,930062336.0,2379571200.0,28847824896.0,59777.0,41119.0
13-04 02:47:58,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,19.0,1461735424.0,930062336.0,2379587584.0,28847689728.0,22291.0,4381.0
13-04 02:47:59,0.0,0.167,99.001,0.833,0.0,0.0,0.0,110592.0,0.0,17.0,1461846016.0,930062336.0,2379603968.0,28847562752.0,24343.0,6328.0
13-04 02:48:00,0.083,0.0,99.249,0.667,0.0,0.0,0.0,143360.0,0.0,25.0,1462083584.0,930062336.0,2379620352.0,28847308800.0,22129.0,6166.0
13-04 02:48:01,0.083,0.0,98.332,1.585,0.0,0.0,0.0,864256.0,0.0,34.0,1466445824.0,930062336.0,2380083200.0,28842483712.0,721967.0,11370.0
13-04 02:48:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1467101184.0,930062336.0,2380316672.0,28841594880.0,5325.0,7558.0
13-04 02:48:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1467097088.0,930062336.0,2380320768.0,28841594880.0,3916.0,4337.0
13-04 02:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1467097088.0,930062336.0,2380320768.0,28841594880.0,3487.0,3508.0
13-04 02:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1467097088.0,930062336.0,2380320768.0,28841594880.0,4272.0,3738.0
13-04 02:48:06,0.751,0.167,98.497,0.584,0.0,0.0,0.0,135168.0,0.0,16.0,1472303104.0,930062336.0,2380320768.0,28836388864.0,44272.0,6035.0
13-04 02:48:07,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473536000.0,930062336.0,2380357632.0,28835119104.0,4267.0,4826.0
13-04 02:48:08,0.083,0.083,99.417,0.416,0.0,0.0,0.0,69632.0,0.0,10.0,1473536000.0,930062336.0,2380357632.0,28835119104.0,17647.0,7599.0
13-04 02:48:09,0.0,0.0,99.415,0.585,0.0,0.0,0.0,139264.0,0.0,20.0,1473519616.0,930062336.0,2380374016.0,28835119104.0,23436.0,5817.0
13-04 02:48:10,0.0,0.0,99.499,0.501,0.0,0.0,0.0,110592.0,0.0,16.0,1473503232.0,930062336.0,2380390400.0,28835119104.0,25036.0,7975.0
13-04 02:48:11,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1473490944.0,930062336.0,2380402688.0,28835119104.0,21895.0,6889.0
13-04 02:48:12,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,17.0,1473474560.0,930062336.0,2380419072.0,28835119104.0,25322.0,7375.0
13-04 02:48:13,0.083,0.083,99.167,0.667,0.0,0.0,0.0,94208.0,0.0,18.0,1473585152.0,930062336.0,2380435456.0,28834992128.0,23392.0,7025.0
13-04 02:48:14,0.083,0.0,99.249,0.667,0.0,0.0,0.0,106496.0,0.0,17.0,1473568768.0,930062336.0,2380451840.0,28834992128.0,19002.0,7436.0
13-04 02:48:15,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,18.0,1468096512.0,930062336.0,2380464128.0,28840452096.0,22648.0,4516.0
13-04 02:48:16,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1468628992.0,930062336.0,2380480512.0,28839903232.0,22889.0,5331.0
13-04 02:48:17,0.167,0.083,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,16.0,1468461056.0,930062336.0,2380496896.0,28840054784.0,24297.0,6761.0
13-04 02:48:18,0.084,0.0,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,18.0,1468444672.0,930062336.0,2380513280.0,28840054784.0,28206.0,10104.0
13-04 02:48:19,0.167,0.0,99.083,0.751,0.0,0.0,0.0,106496.0,0.0,15.0,1468416000.0,930062336.0,2380533760.0,28840062976.0,22077.0,3836.0
13-04 02:48:20,0.083,0.0,99.167,0.750,0.0,0.0,0.0,106496.0,0.0,15.0,1468399616.0,930062336.0,2380550144.0,28840062976.0,24056.0,7331.0
13-04 02:48:21,0.0,0.083,99.082,0.835,0.0,0.0,0.0,114688.0,0.0,19.0,1468383232.0,930062336.0,2380566528.0,28840062976.0,23496.0,5706.0
13-04 02:48:22,0.0,0.083,99.167,0.749,0.0,0.0,0.0,122880.0,0.0,21.0,1468366848.0,930062336.0,2380582912.0,28840062976.0,22781.0,5404.0
13-04 02:48:23,0.0,0.0,99.165,0.835,0.0,0.0,0.0,110592.0,0.0,15.0,1468350464.0,930062336.0,2380599296.0,28840062976.0,24485.0,5672.0
13-04 02:48:24,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,19.0,1468334080.0,930062336.0,2380615680.0,28840062976.0,24038.0,5498.0
13-04 02:48:25,0.0,0.083,99.083,0.833,0.0,0.0,0.0,131072.0,0.0,16.0,1468309504.0,930062336.0,2380640256.0,28840062976.0,25369.0,6814.0
13-04 02:48:26,0.0,0.083,99.249,0.668,0.0,0.0,0.0,106496.0,0.0,17.0,1468289024.0,930062336.0,2380660736.0,28840062976.0,27093.0,9048.0
13-04 02:48:27,0.167,0.0,99.084,0.749,0.0,0.0,0.0,143360.0,0.0,23.0,1468272640.0,930062336.0,2380677120.0,28840062976.0,43748.0,26900.0
13-04 02:48:28,0.0,0.0,99.249,0.751,0.0,0.0,0.0,110592.0,0.0,17.0,1468256256.0,930062336.0,2380693504.0,28840062976.0,23154.0,4299.0
13-04 02:48:29,0.0,0.083,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,17.0,1468366848.0,930062336.0,2380709888.0,28839936000.0,25561.0,9110.0
13-04 02:48:30,0.0,0.083,99.084,0.833,0.0,0.0,0.0,118784.0,0.0,17.0,1468477440.0,930062336.0,2380726272.0,28839809024.0,23899.0,5855.0
13-04 02:48:31,0.0,0.0,99.248,0.752,0.0,0.0,0.0,106496.0,0.0,15.0,1468456960.0,930062336.0,2380746752.0,28839809024.0,24079.0,5217.0
13-04 02:48:32,0.167,0.0,99.084,0.749,0.0,0.0,0.0,118784.0,0.0,15.0,1468440576.0,930062336.0,2380763136.0,28839809024.0,22778.0,5464.0
13-04 02:48:33,0.0,0.083,99.249,0.667,0.0,0.0,0.0,110592.0,0.0,15.0,1468424192.0,930062336.0,2380779520.0,28839809024.0,25439.0,6869.0
13-04 02:48:34,0.0,0.0,99.416,0.584,0.0,0.0,0.0,86016.0,0.0,14.0,1468407808.0,930062336.0,2380795904.0,28839809024.0,25739.0,8250.0
13-04 02:48:35,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,16.0,1468391424.0,930062336.0,2380812288.0,28839809024.0,23377.0,6747.0
13-04 02:48:36,0.167,0.167,99.0,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1468923904.0,930062336.0,2380828672.0,28839260160.0,27018.0,10999.0
13-04 02:48:37,0.083,0.0,99.166,0.667,0.0,0.083,0.0,126976.0,0.0,20.0,1468997632.0,930062336.0,2380849152.0,28839165952.0,23982.0,8363.0
13-04 02:48:38,0.083,0.0,99.417,0.500,0.0,0.0,0.0,106496.0,0.0,18.0,1468985344.0,930062336.0,2380861440.0,28839165952.0,17520.0,4574.0
13-04 02:48:39,0.0,0.0,99.500,0.500,0.0,0.0,0.0,110592.0,0.0,19.0,1468973056.0,930062336.0,2380873728.0,28839165952.0,24129.0,4544.0
13-04 02:48:40,0.0,0.083,99.250,0.667,0.0,0.0,0.0,126976.0,0.0,16.0,1468952576.0,930062336.0,2380894208.0,28839165952.0,24225.0,6629.0
13-04 02:48:41,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,19.0,1468936192.0,930062336.0,2380910592.0,28839165952.0,21988.0,4620.0
13-04 02:48:42,0.083,0.0,99.416,0.501,0.0,0.0,0.0,110592.0,0.0,17.0,1468923904.0,930062336.0,2380922880.0,28839165952.0,24226.0,10382.0
13-04 02:48:43,0.0,0.0,99.666,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,1468858368.0,930062336.0,2380939264.0,28839215104.0,22433.0,4343.0
13-04 02:48:44,0.083,0.083,99.333,0.500,0.0,0.0,0.0,135168.0,0.0,20.0,1468968960.0,930062336.0,2380955648.0,28839088128.0,26248.0,10822.0
13-04 02:48:45,0.083,0.083,99.334,0.499,0.0,0.0,0.0,90112.0,0.0,16.0,1468948480.0,930062336.0,2380976128.0,28839088128.0,23909.0,6940.0
13-04 02:48:46,0.083,0.0,99.583,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1468932096.0,930062336.0,2380992512.0,28839088128.0,22642.0,5321.0
13-04 02:48:47,0.0,0.0,99.333,0.667,0.0,0.0,0.0,110592.0,0.0,13.0,1468915712.0,930062336.0,2381008896.0,28839088128.0,28132.0,4649.0
13-04 02:48:48,0.083,0.083,98.667,1.167,0.0,0.0,0.0,393216.0,0.0,39.0,1468895232.0,930062336.0,2381029376.0,28839088128.0,238664.0,9761.0
13-04 02:48:49,0.0,0.0,98.829,1.171,0.0,0.0,0.0,585728.0,0.0,22.0,1468895232.0,930062336.0,2381410304.0,28838707200.0,483817.0,10135.0
13-04 02:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1468604416.0,930062336.0,2381701120.0,28838707200.0,4296.0,5855.0
13-04 02:48:51,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1468604416.0,930062336.0,2381701120.0,28838707200.0,3303.0,4189.0
13-04 02:48:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1468604416.0,930062336.0,2381701120.0,28838707200.0,2604.0,2973.0
13-04 02:48:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1468604416.0,930062336.0,2381701120.0,28838707200.0,4471.0,6358.0
13-04 02:48:54,0.0,0.0,99.249,0.751,0.0,0.0,0.0,147456.0,0.0,15.0,1468600320.0,930062336.0,2381705216.0,28838707200.0,42893.0,4167.0
13-04 02:48:55,0.333,0.083,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1468547072.0,930062336.0,2381742080.0,28838723584.0,3758.0,3774.0
13-04 02:48:56,0.083,0.083,99.583,0.250,0.0,0.0,0.0,73728.0,0.0,10.0,1469161472.0,930062336.0,2381746176.0,28838105088.0,19480.0,6473.0
13-04 02:48:57,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,1469300736.0,930062336.0,2381758464.0,28837953536.0,39821.0,23340.0
13-04 02:48:58,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1469407232.0,930062336.0,2381770752.0,28837834752.0,21924.0,5120.0
13-04 02:48:59,0.0,0.0,99.500,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1469390848.0,930062336.0,2381787136.0,28837834752.0,22902.0,6571.0
13-04 02:49:00,0.0,0.0,99.166,0.834,0.0,0.0,0.0,143360.0,0.0,18.0,1469501440.0,930062336.0,2381803520.0,28837707776.0,21845.0,5898.0
13-04 02:49:01,0.0,0.0,99.332,0.668,0.0,0.0,0.0,106496.0,0.0,15.0,1469493248.0,930062336.0,2381819904.0,28837699584.0,24306.0,7599.0
13-04 02:49:02,0.0,0.083,99.083,0.750,0.0,0.083,0.0,122880.0,0.0,19.0,1469726720.0,930062336.0,2381840384.0,28837445632.0,24917.0,7880.0
13-04 02:49:03,0.083,0.0,99.333,0.583,0.0,0.0,0.0,81920.0,0.0,14.0,1469964288.0,930062336.0,2381856768.0,28837191680.0,20821.0,4370.0
13-04 02:49:04,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,1470205952.0,930062336.0,2381869056.0,28836937728.0,22899.0,5923.0
13-04 02:49:05,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1470443520.0,930062336.0,2381885440.0,28836683776.0,22724.0,5325.0
13-04 02:49:06,0.0,0.0,99.500,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1470554112.0,930062336.0,2381901824.0,28836556800.0,25085.0,7222.0
13-04 02:49:07,0.0,0.0,99.500,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1470791680.0,930062336.0,2381918208.0,28836302848.0,24243.0,6568.0
13-04 02:49:08,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1470902272.0,930062336.0,2381934592.0,28836175872.0,24762.0,8271.0
13-04 02:49:09,0.0,0.0,99.332,0.668,0.0,0.0,0.0,106496.0,0.0,15.0,1471135744.0,930062336.0,2381955072.0,28835921920.0,24142.0,6792.0
13-04 02:49:10,0.0,0.083,99.500,0.416,0.0,0.0,0.0,110592.0,0.0,20.0,1471119360.0,930062336.0,2381971456.0,28835921920.0,20464.0,5534.0
13-04 02:49:11,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1471234048.0,930062336.0,2381983744.0,28835794944.0,25180.0,8216.0
13-04 02:49:12,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,11.0,1471852544.0,930062336.0,2382000128.0,28835160064.0,24508.0,5511.0
13-04 02:49:13,0.083,0.0,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,12.0,1471836160.0,930062336.0,2382016512.0,28835160064.0,24495.0,4969.0
13-04 02:49:14,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,13.0,1471815680.0,930062336.0,2382036992.0,28835160064.0,25850.0,7932.0
13-04 02:49:15,0.0,0.0,99.583,0.417,0.0,0.0,0.0,106496.0,0.0,15.0,1471795200.0,930062336.0,2382057472.0,28835160064.0,38767.0,23617.0
13-04 02:49:16,0.083,0.083,99.249,0.584,0.0,0.0,0.0,131072.0,0.0,18.0,1472331776.0,930062336.0,2382069760.0,28834611200.0,23240.0,6406.0
13-04 02:49:17,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,15.0,1472409600.0,930062336.0,2382086144.0,28834516992.0,23533.0,6361.0
13-04 02:49:18,0.083,0.0,99.083,0.833,0.0,0.0,0.0,131072.0,0.0,16.0,1472520192.0,930062336.0,2382102528.0,28834390016.0,26392.0,7656.0
13-04 02:49:19,0.0,0.167,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1472499712.0,930062336.0,2382123008.0,28834390016.0,25229.0,7626.0
13-04 02:49:20,0.0,0.0,99.333,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1472483328.0,930062336.0,2382139392.0,28834390016.0,22498.0,5358.0
13-04 02:49:21,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,12.0,1472466944.0,930062336.0,2382155776.0,28834390016.0,22758.0,4996.0
13-04 02:49:22,0.250,0.0,99.165,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,1472450560.0,930062336.0,2382172160.0,28834390016.0,24852.0,10401.0
13-04 02:49:23,0.083,0.083,99.084,0.749,0.0,0.0,0.0,102400.0,0.0,13.0,1472430080.0,930062336.0,2382192640.0,28834390016.0,22160.0,4783.0
13-04 02:49:24,0.0,0.0,99.249,0.751,0.0,0.0,0.0,106496.0,0.0,15.0,1472413696.0,930062336.0,2382209024.0,28834390016.0,24122.0,6010.0
13-04 02:49:25,0.083,0.083,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1472524288.0,930062336.0,2382225408.0,28834263040.0,41686.0,24197.0
13-04 02:49:26,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1472503808.0,930062336.0,2382245888.0,28834263040.0,23042.0,4231.0
13-04 02:49:27,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,14.0,1472487424.0,930062336.0,2382262272.0,28834263040.0,57732.0,39835.0
13-04 02:49:28,0.083,0.083,98.999,0.834,0.0,0.0,0.0,126976.0,0.0,17.0,1472471040.0,930062336.0,2382278656.0,28834263040.0,24141.0,7308.0
13-04 02:49:29,0.083,0.0,99.083,0.834,0.0,0.0,0.0,102400.0,0.0,13.0,1472454656.0,930062336.0,2382295040.0,28834263040.0,23808.0,7730.0
13-04 02:49:30,0.083,0.0,99.083,0.834,0.0,0.0,0.0,122880.0,0.0,14.0,1472565248.0,930062336.0,2382311424.0,28834136064.0,25681.0,8619.0
13-04 02:49:31,0.0,0.0,99.500,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1472544768.0,930062336.0,2382331904.0,28834136064.0,24957.0,7296.0
13-04 02:49:32,0.0,0.0,99.166,0.834,0.0,0.0,0.0,106496.0,0.0,15.0,1472536576.0,930062336.0,2382348288.0,28834127872.0,23737.0,4701.0
13-04 02:49:33,0.0,0.083,98.832,1.084,0.0,0.0,0.0,147456.0,0.0,18.0,1472520192.0,930062336.0,2382364672.0,28834127872.0,24761.0,8248.0
13-04 02:49:34,0.0,0.0,99.083,0.833,0.0,0.083,0.0,135168.0,0.0,19.0,1472499712.0,930062336.0,2382385152.0,28834127872.0,29720.0,5382.0
13-04 02:49:35,0.083,0.083,98.332,1.501,0.0,0.0,0.0,831488.0,0.0,28.0,1472401408.0,930062336.0,2382864384.0,28833746944.0,717369.0,11397.0
13-04 02:49:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472987136.0,930062336.0,2383081472.0,28832944128.0,5445.0,6072.0
13-04 02:49:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1472823296.0,930062336.0,2383085568.0,28833103872.0,3520.0,4381.0
13-04 02:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1472823296.0,930062336.0,2383085568.0,28833103872.0,6092.0,7346.0
13-04 02:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472823296.0,930062336.0,2383085568.0,28833103872.0,2580.0,3179.0
13-04 02:49:40,0.0,0.0,99.415,0.585,0.0,0.0,0.0,114688.0,0.0,14.0,1472823296.0,930062336.0,2383085568.0,28833103872.0,44501.0,6551.0
13-04 02:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472786432.0,930062336.0,2383122432.0,28833103872.0,2523.0,1998.0
13-04 02:49:42,0.0,0.0,99.417,0.583,0.0,0.0,0.0,77824.0,0.0,12.0,1472786432.0,930062336.0,2383122432.0,28833103872.0,18471.0,5824.0
13-04 02:49:43,0.083,0.083,99.583,0.250,0.0,0.0,0.0,86016.0,0.0,14.0,1472774144.0,930062336.0,2383134720.0,28833103872.0,21656.0,3936.0
13-04 02:49:44,0.167,0.0,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1472757760.0,930062336.0,2383151104.0,28833103872.0,21962.0,9190.0
13-04 02:49:45,0.0,0.0,99.499,0.501,0.0,0.0,0.0,110592.0,0.0,17.0,1472745472.0,930062336.0,2383163392.0,28833103872.0,17775.0,8812.0
13-04 02:49:46,0.0,0.083,99.334,0.583,0.0,0.0,0.0,77824.0,0.0,10.0,1472733184.0,930062336.0,2383175680.0,28833103872.0,23129.0,6323.0
13-04 02:49:47,0.0,0.083,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,13.0,1472843776.0,930062336.0,2383192064.0,28832976896.0,16309.0,7190.0
13-04 02:49:48,0.083,0.0,99.167,0.750,0.0,0.0,0.0,106496.0,0.0,14.0,1472831488.0,930062336.0,2383204352.0,28832976896.0,18464.0,4053.0
13-04 02:49:49,0.0,0.0,99.165,0.835,0.0,0.0,0.0,131072.0,0.0,16.0,1471623168.0,930062336.0,2383216640.0,28834172928.0,29420.0,8398.0
13-04 02:49:50,0.0,0.083,99.417,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1471655936.0,930062336.0,2383237120.0,28834119680.0,20430.0,4432.0
13-04 02:49:51,0.0,0.083,99.167,0.750,0.0,0.0,0.0,102400.0,0.0,13.0,1471651840.0,930062336.0,2383249408.0,28834111488.0,20036.0,4563.0
13-04 02:49:52,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,16.0,1471635456.0,930062336.0,2383265792.0,28834111488.0,28289.0,9386.0
13-04 02:49:53,0.083,0.166,99.002,0.749,0.0,0.0,0.0,102400.0,0.0,13.0,1471614976.0,930062336.0,2383286272.0,28834111488.0,20628.0,6200.0
13-04 02:49:54,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,16.0,1471598592.0,930062336.0,2383302656.0,28834111488.0,22296.0,6926.0
13-04 02:49:55,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,13.0,1471586304.0,930062336.0,2383314944.0,28834111488.0,24549.0,3485.0
13-04 02:49:56,0.0,0.083,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,1472286720.0,930062336.0,2383335424.0,28833390592.0,16463.0,3925.0
13-04 02:49:57,0.083,0.083,99.083,0.751,0.0,0.0,0.0,102400.0,0.0,13.0,1472065536.0,930062336.0,2383351808.0,28833595392.0,42653.0,27513.0
13-04 02:49:58,0.083,0.0,99.333,0.583,0.0,0.0,0.0,81920.0,0.0,12.0,1472040960.0,930062336.0,2383368192.0,28833603584.0,23111.0,4297.0
13-04 02:49:59,0.0,0.083,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1472024576.0,930062336.0,2383384576.0,28833603584.0,25186.0,8082.0
13-04 02:50:00,0.083,0.0,99.166,0.751,0.0,0.0,0.0,135168.0,0.0,17.0,1472126976.0,930062336.0,2383400960.0,28833484800.0,27959.0,6951.0
13-04 02:50:01,0.0,0.083,99.333,0.500,0.0,0.083,0.0,81920.0,0.0,12.0,1472106496.0,930062336.0,2383421440.0,28833484800.0,27054.0,7139.0
13-04 02:50:02,0.083,0.0,99.167,0.750,0.0,0.0,0.0,102400.0,0.0,11.0,1472086016.0,930062336.0,2383441920.0,28833484800.0,24938.0,6183.0
13-04 02:50:03,0.0,0.0,99.332,0.668,0.0,0.0,0.0,106496.0,0.0,15.0,1472065536.0,930062336.0,2383462400.0,28833484800.0,22475.0,6227.0
13-04 02:50:04,0.0,0.0,99.666,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1472049152.0,930062336.0,2383478784.0,28833484800.0,21774.0,7448.0
13-04 02:50:05,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1472036864.0,930062336.0,2383491072.0,28833484800.0,21163.0,6770.0
13-04 02:50:06,0.0,0.0,99.583,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1472024576.0,930062336.0,2383503360.0,28833484800.0,21337.0,6003.0
13-04 02:50:07,0.0,0.083,99.333,0.583,0.0,0.0,0.0,106496.0,0.0,15.0,1472012288.0,930062336.0,2383515648.0,28833484800.0,21825.0,6830.0
13-04 02:50:08,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1471991808.0,930062336.0,2383536128.0,28833484800.0,21653.0,6248.0
13-04 02:50:09,0.0,0.083,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1471979520.0,930062336.0,2383548416.0,28833484800.0,22509.0,8582.0
13-04 02:50:10,0.0,0.083,99.167,0.749,0.0,0.0,0.0,98304.0,0.0,11.0,1471967232.0,930062336.0,2383560704.0,28833484800.0,20964.0,6707.0
13-04 02:50:11,0.084,0.0,99.582,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,1471950848.0,930062336.0,2383577088.0,28833484800.0,19613.0,3999.0
13-04 02:50:12,0.0,0.083,99.418,0.499,0.0,0.0,0.0,98304.0,0.0,18.0,1471938560.0,930062336.0,2383589376.0,28833484800.0,22016.0,9243.0
13-04 02:50:13,0.0,0.0,99.666,0.334,0.0,0.0,0.0,102400.0,0.0,13.0,1471926272.0,930062336.0,2383601664.0,28833484800.0,20612.0,5499.0
13-04 02:50:14,0.167,0.0,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1471905792.0,930062336.0,2383622144.0,28833484800.0,21398.0,8095.0
13-04 02:50:15,0.0,0.0,99.666,0.334,0.0,0.0,0.0,98304.0,0.0,15.0,1472020480.0,930062336.0,2383634432.0,28833357824.0,16086.0,4876.0
13-04 02:50:16,0.0,0.083,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,17.0,1472008192.0,930062336.0,2383642624.0,28833361920.0,19113.0,5553.0
13-04 02:50:17,0.167,0.0,99.500,0.250,0.0,0.083,0.0,86016.0,0.0,14.0,1472008192.0,930062336.0,2383654912.0,28833349632.0,26519.0,9932.0
13-04 02:50:18,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1471991808.0,930062336.0,2383671296.0,28833349632.0,23299.0,6411.0
13-04 02:50:19,0.0,0.167,99.417,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1471967232.0,930062336.0,2383687680.0,28833357824.0,21343.0,6458.0
13-04 02:50:20,0.0,0.0,99.416,0.584,0.0,0.0,0.0,122880.0,0.0,19.0,1471954944.0,930062336.0,2383699968.0,28833357824.0,19060.0,4111.0
13-04 02:50:21,0.0,0.083,98.165,1.751,0.0,0.0,0.0,684032.0,0.0,48.0,1471492096.0,930062336.0,2384162816.0,28833357824.0,464254.0,13183.0
13-04 02:50:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,11.0,1471500288.0,930062336.0,2384154624.0,28833357824.0,6683.0,2927.0
13-04 02:50:23,0.083,0.0,99.666,0.250,0.0,0.0,0.0,73728.0,0.0,16.0,1471500288.0,930062336.0,2384154624.0,28833357824.0,7790.0,4462.0
13-04 02:50:24,0.0,0.083,99.667,0.250,0.0,0.0,0.0,49152.0,0.0,11.0,1471504384.0,930062336.0,2384158720.0,28833349632.0,8497.0,5806.0
13-04 02:50:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,12.0,1471500288.0,930062336.0,2384162816.0,28833349632.0,8755.0,7460.0
13-04 02:50:26,0.083,0.0,99.667,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,1471500288.0,930062336.0,2384162816.0,28833349632.0,7628.0,4497.0
13-04 02:50:27,0.0,0.0,99.750,0.250,0.0,0.0,0.0,49152.0,0.0,11.0,1471492096.0,930062336.0,2384171008.0,28833349632.0,25694.0,23866.0
13-04 02:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1471488000.0,930062336.0,2384175104.0,28833349632.0,6420.0,2878.0
13-04 02:50:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,13.0,1471488000.0,930062336.0,2384175104.0,28833349632.0,7133.0,3684.0
13-04 02:50:30,0.083,0.166,99.168,0.582,0.0,0.0,0.0,249856.0,0.0,25.0,1471483904.0,930062336.0,2384179200.0,28833349632.0,138191.0,9546.0
13-04 02:50:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,5.0,1471488000.0,930062336.0,2384302080.0,28833222656.0,6671.0,6714.0
13-04 02:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471483904.0,930062336.0,2384306176.0,28833222656.0,4528.0,5693.0
13-04 02:50:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471483904.0,930062336.0,2384306176.0,28833222656.0,3061.0,3400.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1471483904.0,930062336.0,2384306176.0,28833222656.0,4705.0,4486.0
13-04 02:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471483904.0,930062336.0,2384306176.0,28833222656.0,4394.0,4744.0
13-04 02:50:36,0.084,0.0,99.332,0.585,0.0,0.0,0.0,114688.0,0.0,14.0,1471614976.0,930062336.0,2384343040.0,28833054720.0,43425.0,5396.0
13-04 02:50:37,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471578112.0,930062336.0,2384347136.0,28833087488.0,3582.0,3506.0
13-04 02:50:38,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,14.0,1471578112.0,930062336.0,2384347136.0,28833087488.0,17780.0,7312.0
13-04 02:50:39,0.0,0.0,99.500,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1471565824.0,930062336.0,2384359424.0,28833087488.0,19382.0,5295.0
13-04 02:50:40,0.0,0.0,99.416,0.584,0.0,0.0,0.0,77824.0,0.0,12.0,1471545344.0,930062336.0,2384371712.0,28833095680.0,20065.0,6100.0
13-04 02:50:41,0.083,0.083,99.167,0.666,0.0,0.0,0.0,110592.0,0.0,13.0,1471533056.0,930062336.0,2384384000.0,28833095680.0,21056.0,7755.0
13-04 02:50:42,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1471516672.0,930062336.0,2384400384.0,28833095680.0,18775.0,3992.0
13-04 02:50:43,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1471504384.0,930062336.0,2384412672.0,28833095680.0,20210.0,7959.0
13-04 02:50:44,0.0,0.083,99.249,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1471619072.0,930062336.0,2384424960.0,28832968704.0,23769.0,6968.0
13-04 02:50:45,0.083,0.083,99.334,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1471598592.0,930062336.0,2384445440.0,28832968704.0,20923.0,6520.0
13-04 02:50:46,0.0,0.083,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1471586304.0,930062336.0,2384457728.0,28832968704.0,20127.0,7181.0
13-04 02:50:47,0.0,0.083,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,1471574016.0,930062336.0,2384470016.0,28832968704.0,36609.0,23081.0
13-04 02:50:48,0.0,0.0,99.249,0.751,0.0,0.0,0.0,110592.0,0.0,14.0,1471561728.0,930062336.0,2384482304.0,28832968704.0,21212.0,8086.0
13-04 02:50:49,0.0,0.0,99.500,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1471553536.0,930062336.0,2384498688.0,28832960512.0,18552.0,4720.0
13-04 02:50:50,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,15.0,1471541248.0,930062336.0,2384510976.0,28832960512.0,38552.0,24285.0
13-04 02:50:51,0.250,0.083,98.832,0.834,0.0,0.0,0.0,98304.0,0.0,11.0,1471528960.0,930062336.0,2384523264.0,28832960512.0,19945.0,5180.0
13-04 02:50:52,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,17.0,1471512576.0,930062336.0,2384539648.0,28832960512.0,22676.0,9257.0
13-04 02:50:53,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,15.0,1471496192.0,930062336.0,2384556032.0,28832960512.0,20584.0,5444.0
13-04 02:50:54,0.083,0.083,99.084,0.749,0.0,0.0,0.0,98304.0,0.0,11.0,1471737856.0,930062336.0,2384568320.0,28832706560.0,21090.0,7355.0
13-04 02:50:55,0.333,0.0,99.167,0.500,0.0,0.0,0.0,114688.0,0.0,20.0,1471721472.0,930062336.0,2384584704.0,28832706560.0,19290.0,4180.0
13-04 02:50:56,0.167,0.083,99.250,0.500,0.0,0.0,0.0,73728.0,0.0,10.0,1472258048.0,930062336.0,2384596992.0,28832157696.0,20871.0,5996.0
13-04 02:50:57,0.0,0.0,99.082,0.918,0.0,0.0,0.0,98304.0,0.0,11.0,1472086016.0,930062336.0,2384609280.0,28832317440.0,37281.0,23756.0
13-04 02:50:58,0.0,0.0,99.500,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1472057344.0,930062336.0,2384629760.0,28832325632.0,21771.0,8081.0
13-04 02:50:59,0.0,0.0,99.499,0.501,0.0,0.0,0.0,81920.0,0.0,14.0,1472045056.0,930062336.0,2384642048.0,28832325632.0,20377.0,6504.0
13-04 02:51:00,0.083,0.083,99.251,0.583,0.0,0.0,0.0,86016.0,0.0,12.0,1472032768.0,930062336.0,2384654336.0,28832325632.0,21052.0,8207.0
13-04 02:51:01,0.083,0.0,99.166,0.751,0.0,0.0,0.0,98304.0,0.0,11.0,1472016384.0,930062336.0,2384670720.0,28832325632.0,19470.0,6056.0
13-04 02:51:02,0.167,0.083,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1472000000.0,930062336.0,2384687104.0,28832325632.0,19782.0,4050.0
13-04 02:51:03,0.0,0.0,99.417,0.583,0.0,0.0,0.0,94208.0,0.0,14.0,1471987712.0,930062336.0,2384699392.0,28832325632.0,19574.0,6333.0
13-04 02:51:04,0.083,0.0,99.249,0.668,0.0,0.0,0.0,98304.0,0.0,11.0,1472102400.0,930062336.0,2384711680.0,28832198656.0,22133.0,8190.0
13-04 02:51:05,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1472086016.0,930062336.0,2384728064.0,28832198656.0,21522.0,6693.0
13-04 02:51:06,0.0,0.0,99.749,0.251,0.0,0.0,0.0,81920.0,0.0,14.0,1472073728.0,930062336.0,2384740352.0,28832198656.0,23198.0,8960.0
13-04 02:51:07,0.0,0.083,99.167,0.750,0.0,0.0,0.0,98304.0,0.0,11.0,1472057344.0,930062336.0,2384756736.0,28832198656.0,19826.0,4591.0
13-04 02:51:08,0.0,0.0,99.667,0.333,0.0,0.0,0.0,94208.0,0.0,16.0,1472040960.0,930062336.0,2384773120.0,28832198656.0,18511.0,6618.0
13-04 02:51:09,0.083,0.083,99.500,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1472032768.0,930062336.0,2384781312.0,28832198656.0,21876.0,9417.0
13-04 02:51:10,0.083,0.0,99.250,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1472020480.0,930062336.0,2384793600.0,28832198656.0,24625.0,8271.0
13-04 02:51:11,0.0,0.083,99.583,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1472004096.0,930062336.0,2384809984.0,28832198656.0,22171.0,6897.0
13-04 02:51:12,0.083,0.0,99.251,0.583,0.0,0.083,0.0,102400.0,0.0,13.0,1472118784.0,930062336.0,2384822272.0,28832071680.0,20857.0,5790.0
13-04 02:51:13,0.083,0.083,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1472098304.0,930062336.0,2384842752.0,28832071680.0,20716.0,6640.0
13-04 02:51:14,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1472086016.0,930062336.0,2384855040.0,28832071680.0,22714.0,8237.0
13-04 02:51:15,0.0,0.0,99.583,0.417,0.0,0.0,0.0,73728.0,0.0,10.0,1472073728.0,930062336.0,2384867328.0,28832071680.0,19024.0,5061.0
13-04 02:51:16,0.167,0.083,98.916,0.834,0.0,0.0,0.0,159744.0,0.0,30.0,1472008192.0,930062336.0,2384879616.0,28832124928.0,27063.0,6408.0
13-04 02:51:17,0.0,0.083,98.666,1.168,0.0,0.083,0.0,434176.0,0.0,28.0,1472008192.0,930062336.0,2384941056.0,28832063488.0,281432.0,11361.0
13-04 02:51:18,0.0,0.083,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,1472032768.0,930062336.0,2385162240.0,28831817728.0,11531.0,5343.0
13-04 02:51:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,69632.0,0.0,17.0,1472028672.0,930062336.0,2385166336.0,28831817728.0,12315.0,7955.0
13-04 02:51:20,0.0,0.083,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,1472020480.0,930062336.0,2385174528.0,28831817728.0,9550.0,4565.0
13-04 02:51:21,0.083,0.083,99.417,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1472016384.0,930062336.0,2385178624.0,28831817728.0,10586.0,5565.0
13-04 02:51:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1472008192.0,930062336.0,2385186816.0,28831817728.0,26328.0,22022.0
13-04 02:51:23,0.0,0.0,99.666,0.334,0.0,0.0,0.0,49152.0,0.0,8.0,1472008192.0,930062336.0,2385186816.0,28831817728.0,6417.0,3816.0
13-04 02:51:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,49152.0,0.0,11.0,1472131072.0,930062336.0,2385190912.0,28831690752.0,7510.0,4605.0
13-04 02:51:25,0.0,0.083,99.666,0.250,0.0,0.0,0.0,98304.0,0.0,16.0,1472126976.0,930062336.0,2385195008.0,28831690752.0,8775.0,7345.0
13-04 02:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1472122880.0,930062336.0,2385199104.0,28831690752.0,9459.0,6420.0
13-04 02:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,4.0,1472122880.0,930062336.0,2385199104.0,28831690752.0,22446.0,22395.0
13-04 02:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1472122880.0,930062336.0,2385199104.0,28831690752.0,5040.0,5695.0
13-04 02:51:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472114688.0,930062336.0,2385207296.0,28831690752.0,2611.0,2495.0
13-04 02:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,6.0,1472114688.0,930062336.0,2385207296.0,28831690752.0,3937.0,4588.0
13-04 02:51:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1472122880.0,930062336.0,2385207296.0,28831682560.0,4324.0,4666.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472122880.0,930062336.0,2385207296.0,28831682560.0,3615.0,3631.0
13-04 02:51:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472884736.0,930062336.0,2385207296.0,28830920704.0,5457.0,6465.0
13-04 02:51:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473011712.0,930062336.0,2385207296.0,28830793728.0,4203.0,4864.0
13-04 02:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1473011712.0,930062336.0,2385207296.0,28830793728.0,2755.0,3141.0
13-04 02:51:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473728512.0,930062336.0,2385211392.0,28830072832.0,4068.0,4654.0
13-04 02:51:37,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1473777664.0,930062336.0,2385211392.0,28830023680.0,3702.0,4511.0
13-04 02:51:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473777664.0,930062336.0,2385211392.0,28830023680.0,4150.0,3379.0
13-04 02:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473904640.0,930062336.0,2385211392.0,28829896704.0,2266.0,2680.0
13-04 02:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473904640.0,930062336.0,2385211392.0,28829896704.0,5655.0,7031.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1473904640.0,930062336.0,2385211392.0,28829896704.0,5075.0,6564.0
13-04 02:51:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,3506.0,3328.0
13-04 02:51:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,4473.0,5347.0
13-04 02:51:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,6447.0,6690.0
13-04 02:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,1846.0,1785.0
13-04 02:51:46,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,2100.0,1808.0
13-04 02:51:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,3213.0,3219.0
13-04 02:51:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,8288.0,11223.0
13-04 02:51:49,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1473896448.0,930062336.0,2385219584.0,28829896704.0,3213.0,3220.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473896448.0,930062336.0,2385219584.0,28829896704.0,21461.0,21239.0
13-04 02:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473896448.0,930062336.0,2385219584.0,28829896704.0,4519.0,5488.0
13-04 02:51:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1473896448.0,930062336.0,2385219584.0,28829896704.0,2028.0,1821.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473298432.0,930062336.0,2385219584.0,28830494720.0,2638.0,3243.0
13-04 02:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473007616.0,930062336.0,2385219584.0,28830785536.0,2879.0,2161.0
13-04 02:51:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1473134592.0,930062336.0,2385219584.0,28830658560.0,3008.0,3926.0
13-04 02:51:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472688128.0,930062336.0,2385219584.0,28831105024.0,3313.0,4077.0
13-04 02:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472618496.0,930062336.0,2385219584.0,28831174656.0,21406.0,22753.0
13-04 02:51:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,1472618496.0,930062336.0,2385219584.0,28831174656.0,6719.0,8596.0
13-04 02:51:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472868352.0,930062336.0,2385223680.0,28830920704.0,3203.0,3261.0
13-04 02:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1472876544.0,930062336.0,2385223680.0,28830912512.0,2144.0,1920.0
13-04 02:52:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1472872448.0,930062336.0,2385227776.0,28830912512.0,2524.0,1960.0
13-04 02:52:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1472872448.0,930062336.0,2385227776.0,28830912512.0,2718.0,2330.0
13-04 02:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1472872448.0,930062336.0,2385227776.0,28830912512.0,4208.0,4856.0
13-04 02:52:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472880640.0,930062336.0,2385227776.0,28830904320.0,6058.0,8004.0
13-04 02:52:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472880640.0,930062336.0,2385227776.0,28830904320.0,5232.0,6741.0
13-04 02:52:06,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1486155776.0,930062336.0,2385231872.0,28817625088.0,10406.0,9696.0
13-04 02:52:07,3.003,1.418,95.246,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1495302144.0,930062336.0,2385264640.0,28808445952.0,110264.0,105322.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-zookeeper-slave-43.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-43",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,0.205,0.102,99.665,0.015,0.0,0.013,2067.493,529639.376,0.272,2.355,2110074880.0,823537664.0,2250121216.0,28435341312.0,0.0,0.0
13-04 02:31:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,14299136.0,0.0,24.0,2109849600.0,823537664.0,2250129408.0,28435558400.0,3090.0,2569.0
13-04 02:31:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,46587904.0,0.0,67.0,2109976576.0,823537664.0,2250129408.0,28435431424.0,5494.0,4280.0
13-04 02:31:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2109960192.0,823537664.0,2250145792.0,28435431424.0,6527.0,6317.0
13-04 02:31:19,0.0,0.083,99.666,0.250,0.0,0.0,0.0,110592.0,0.0,8.0,2109960192.0,823537664.0,2250145792.0,28435431424.0,1962.0,1505.0
13-04 02:31:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109956096.0,823537664.0,2250149888.0,28435431424.0,3768.0,3451.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109956096.0,823537664.0,2250149888.0,28435431424.0,3280.0,1598.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109952000.0,823537664.0,2250153984.0,28435431424.0,6519.0,4687.0
13-04 02:31:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109952000.0,823537664.0,2250153984.0,28435431424.0,2859.0,2672.0
13-04 02:31:24,0.916,0.333,98.585,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,2109538304.0,823537664.0,2251837440.0,28434161664.0,1812264.0,75658.0
13-04 02:31:25,0.084,0.334,99.582,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2109554688.0,823537664.0,2253852672.0,28432130048.0,2208603.0,83351.0
13-04 02:31:26,0.417,0.250,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109472768.0,823537664.0,2256093184.0,28429971456.0,2433849.0,89342.0
13-04 02:31:27,0.584,0.250,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109128704.0,823537664.0,2258214912.0,28428193792.0,2274642.0,93226.0
13-04 02:31:28,0.417,0.250,99.249,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,2109227008.0,823537664.0,2260520960.0,28425789440.0,2396368.0,94339.0
13-04 02:31:29,0.251,0.251,99.247,0.167,0.0,0.084,0.0,40960.0,0.0,3.0,2108772352.0,823537664.0,2263007232.0,28423757824.0,2513551.0,97644.0
13-04 02:31:30,0.250,0.334,99.416,0.0,0.0,0.0,0.0,147456.0,0.0,5.0,2109173760.0,823537664.0,2264891392.0,28421472256.0,2186770.0,86487.0
13-04 02:31:31,0.334,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109173760.0,823537664.0,2266923008.0,28419440640.0,2296148.0,94255.0
13-04 02:31:32,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109104128.0,823537664.0,2269151232.0,28417282048.0,2398876.0,92562.0
13-04 02:31:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109001728.0,823537664.0,2271412224.0,28415123456.0,2374087.0,94612.0
13-04 02:31:34,0.334,0.167,99.249,0.250,0.0,0.0,0.0,40960.0,0.0,3.0,2109009920.0,823537664.0,2273562624.0,28412964864.0,2382690.0,95515.0
13-04 02:31:35,0.583,0.250,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2108973056.0,823537664.0,2275758080.0,28410806272.0,2320252.0,94554.0
13-04 02:31:36,0.167,0.084,99.665,0.0,0.0,0.084,0.0,49152.0,0.0,11.0,2109005824.0,823537664.0,2277883904.0,28408647680.0,2325297.0,90746.0
13-04 02:31:37,0.250,0.583,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109087744.0,823537664.0,2280087552.0,28406362112.0,2327821.0,88233.0
13-04 02:31:38,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109083648.0,823537664.0,2282250240.0,28404203520.0,2263505.0,89511.0
13-04 02:31:39,0.752,0.167,98.914,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,2109157376.0,823537664.0,2284478464.0,28401901568.0,2450677.0,94106.0
13-04 02:31:40,0.418,0.167,99.414,0.0,0.0,0.0,0.0,8192.0,0.0,3.0,2109120512.0,823537664.0,2287054848.0,28399362048.0,2437577.0,95137.0
13-04 02:31:41,0.334,0.250,99.333,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,2109222912.0,823537664.0,2288857088.0,28397457408.0,2333123.0,92618.0
13-04 02:31:42,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109157376.0,823537664.0,2290954240.0,28395425792.0,2241296.0,84215.0
13-04 02:31:43,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109255680.0,823537664.0,2293276672.0,28393005056.0,2478859.0,96997.0
13-04 02:31:44,0.250,0.250,99.332,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,2109206528.0,823537664.0,2295611392.0,28390719488.0,2281622.0,90411.0
13-04 02:31:45,0.334,0.167,99.499,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2109194240.0,823537664.0,2297655296.0,28388687872.0,2206372.0,83353.0
13-04 02:31:46,0.167,0.251,99.498,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2109157376.0,823537664.0,2299723776.0,28386656256.0,2445144.0,95342.0
13-04 02:31:47,0.417,0.250,99.332,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2109186048.0,823537664.0,2302107648.0,28384243712.0,2360354.0,91418.0
13-04 02:31:48,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109235200.0,823537664.0,2304217088.0,28382085120.0,2341393.0,88314.0
13-04 02:31:49,0.418,0.084,99.248,0.251,0.0,0.0,0.0,45056.0,0.0,4.0,2109206528.0,823537664.0,2306531328.0,28379799552.0,2288614.0,91271.0
13-04 02:31:50,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109145088.0,823537664.0,2308751360.0,28377640960.0,2489197.0,101111.0
13-04 02:31:51,0.334,0.167,99.498,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2109198336.0,823537664.0,2310983680.0,28375355392.0,2323857.0,95346.0
13-04 02:31:52,0.334,0.251,99.415,0.0,0.0,0.0,0.0,60891136.0,0.0,62.0,2109095936.0,823537664.0,2313244672.0,28373196800.0,2224732.0,81972.0
13-04 02:31:53,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109108224.0,823537664.0,2315517952.0,28370911232.0,2426561.0,92942.0
13-04 02:31:54,0.251,0.084,99.247,0.335,0.0,0.084,0.0,73728.0,0.0,6.0,2109366272.0,823541760.0,2317606912.0,28368560128.0,2322657.0,94978.0
13-04 02:31:55,0.250,0.501,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109251584.0,823541760.0,2319941632.0,28366340096.0,2367326.0,99965.0
13-04 02:31:56,0.251,0.251,99.248,0.251,0.0,0.0,0.0,45056.0,0.0,4.0,2109140992.0,823545856.0,2321952768.0,28364435456.0,2262204.0,85995.0
13-04 02:31:57,0.334,0.251,99.415,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2109177856.0,823545856.0,2324201472.0,28362149888.0,2481294.0,102961.0
13-04 02:31:58,0.501,0.084,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2109136896.0,823545856.0,2326528000.0,28359864320.0,2328423.0,100004.0
13-04 02:31:59,0.334,0.334,99.166,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,2109198336.0,823545856.0,2328625152.0,28357705728.0,2265469.0,91737.0
13-04 02:32:00,0.251,0.251,99.498,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2109100032.0,823545856.0,2330763264.0,28355665920.0,2477370.0,101248.0
13-04 02:32:01,0.334,0.334,99.333,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2109206528.0,823545856.0,2332942336.0,28353380352.0,2378791.0,91709.0
13-04 02:32:02,0.417,0.250,99.250,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,2109194240.0,823545856.0,2335113216.0,28351221760.0,2246162.0,90707.0
13-04 02:32:03,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109095936.0,823545856.0,2337370112.0,28349063168.0,2264812.0,95691.0
13-04 02:32:04,0.167,0.083,99.416,0.334,0.0,0.0,0.0,61440.0,0.0,5.0,2109120512.0,823545856.0,2338234368.0,28348174336.0,919398.0,39861.0
13-04 02:32:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,106496.0,0.0,1.0,2109120512.0,823545856.0,2338234368.0,28348174336.0,6255.0,3915.0
13-04 02:32:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109116416.0,823545856.0,2338238464.0,28348174336.0,2757.0,2820.0
13-04 02:32:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109112320.0,823545856.0,2338242560.0,28348174336.0,6227.0,5505.0
13-04 02:32:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2109112320.0,823545856.0,2338242560.0,28348174336.0,4007.0,2751.0
13-04 02:32:09,0.249,0.166,99.335,0.249,0.0,0.0,0.0,40960.0,0.0,3.0,2108981248.0,823545856.0,2338246656.0,28348301312.0,7787.0,5964.0
13-04 02:32:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2108981248.0,823545856.0,2338246656.0,28348301312.0,3296.0,3071.0
13-04 02:32:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2108981248.0,823545856.0,2338246656.0,28348301312.0,1743.0,1434.0
13-04 02:32:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2108977152.0,823545856.0,2338250752.0,28348301312.0,6241.0,3966.0
13-04 02:32:13,0.500,0.167,99.334,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2108944384.0,823545856.0,2339934208.0,28346650624.0,1794094.0,65208.0
13-04 02:32:14,0.251,0.251,99.247,0.251,0.0,0.0,0.0,45056.0,0.0,5.0,2109087744.0,823545856.0,2341949440.0,28344492032.0,2180740.0,84678.0
13-04 02:32:15,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109022208.0,823545856.0,2344300544.0,28342206464.0,2496630.0,90521.0
13-04 02:32:16,0.500,0.167,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2109034496.0,823545856.0,2346319872.0,28340174848.0,2257644.0,84281.0
13-04 02:32:17,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109005824.0,823545856.0,2348634112.0,28337889280.0,2570251.0,97166.0
13-04 02:32:18,0.499,0.416,99.085,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2109091840.0,823545856.0,2350960640.0,28335476736.0,2357699.0,89880.0
13-04 02:32:19,0.500,0.167,98.749,0.584,0.0,0.0,0.0,40960.0,0.0,3.0,2109054976.0,823545856.0,2353029120.0,28333445120.0,2236190.0,90430.0
13-04 02:32:20,0.334,0.167,99.498,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2109022208.0,823545856.0,2355220480.0,28331286528.0,2450245.0,96179.0
13-04 02:32:21,0.417,0.250,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109026304.0,823545856.0,2357501952.0,28329000960.0,2382004.0,93155.0
13-04 02:32:22,0.251,0.167,99.582,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2108944384.0,823545856.0,2359742464.0,28326842368.0,2470423.0,96914.0
13-04 02:32:23,0.334,0.251,99.331,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2108964864.0,823545856.0,2362007552.0,28324556800.0,2337516.0,92231.0
13-04 02:32:24,0.334,0.167,99.249,0.250,0.0,0.0,0.0,45056.0,0.0,4.0,2109034496.0,823545856.0,2364096512.0,28322398208.0,2238586.0,88133.0
13-04 02:32:25,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2108952576.0,823545856.0,2366337024.0,28320239616.0,2492941.0,77116.0
13-04 02:32:26,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109210624.0,823545856.0,2367094784.0,28319223808.0,622835.0,29659.0
13-04 02:32:27,0.334,0.334,99.332,0.0,0.0,0.0,0.0,55918592.0,0.0,56.0,2108780544.0,823545856.0,2371215360.0,28315533312.0,4228254.0,102197.0
13-04 02:32:28,0.417,0.250,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109263872.0,823545856.0,2373017600.0,28313247744.0,2165580.0,91910.0
13-04 02:32:29,0.335,0.168,98.995,0.503,0.0,0.0,0.0,110592.0,0.0,12.0,2109526016.0,823545856.0,2375168000.0,28310835200.0,2514419.0,103704.0
13-04 02:32:30,0.417,0.083,99.416,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2109235200.0,823545856.0,2377490432.0,28308803584.0,2309360.0,88394.0
13-04 02:32:31,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109104128.0,823545856.0,2379780096.0,28306644992.0,2409036.0,92542.0
13-04 02:32:32,0.417,0.250,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109112320.0,823545856.0,2381803520.0,28304613376.0,2296194.0,85248.0
13-04 02:32:33,0.334,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109452288.0,823545856.0,2384130048.0,28301946880.0,2456186.0,95117.0
13-04 02:32:34,0.836,0.167,98.746,0.251,0.0,0.0,0.0,61440.0,0.0,5.0,2109779968.0,823545856.0,2386468864.0,28299280384.0,2340634.0,88050.0
13-04 02:32:35,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2109837312.0,823545856.0,2388570112.0,28297121792.0,2380669.0,94955.0
13-04 02:32:36,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2109624320.0,823545856.0,2391068672.0,28294836224.0,2470318.0,95148.0
13-04 02:32:37,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109956096.0,823545856.0,2393149440.0,28292423680.0,2304375.0,87077.0
13-04 02:32:38,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109952000.0,823545856.0,2395185152.0,28290392064.0,2390342.0,95304.0
13-04 02:32:39,0.417,0.167,99.416,0.0,0.0,0.0,0.0,53248.0,0.0,5.0,2110136320.0,823554048.0,2397474816.0,28287909888.0,2366939.0,138398.0
13-04 02:32:40,0.334,0.167,99.498,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,2110197760.0,823554048.0,2399571968.0,28285751296.0,2402100.0,89266.0
13-04 02:32:41,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110119936.0,823554048.0,2401808384.0,28283592704.0,2295516.0,93012.0
13-04 02:32:42,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110152704.0,823554048.0,2404061184.0,28281307136.0,2404363.0,97727.0
13-04 02:32:43,0.167,0.334,99.415,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,2110148608.0,823554048.0,2406350848.0,28279021568.0,2421987.0,90902.0
13-04 02:32:44,0.334,0.251,99.164,0.251,0.0,0.0,0.0,90112.0,0.0,8.0,2110136320.0,823554048.0,2408910848.0,28276473856.0,2499751.0,102248.0
13-04 02:32:45,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110300160.0,823554048.0,2410905600.0,28274315264.0,2149878.0,81844.0
13-04 02:32:46,0.334,0.250,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2110558208.0,823554048.0,2412933120.0,28272029696.0,2451900.0,102434.0
13-04 02:32:47,0.417,0.417,99.167,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2110287872.0,823554048.0,2415235072.0,28269998080.0,2335248.0,93851.0
13-04 02:32:48,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110291968.0,823554048.0,2417516544.0,28267712512.0,2275575.0,77232.0
13-04 02:32:49,0.418,0.084,99.080,0.334,0.0,0.084,0.0,57344.0,0.0,5.0,2110238720.0,823554048.0,2420109312.0,28265172992.0,2496855.0,105301.0
13-04 02:32:50,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110447616.0,823554048.0,2421932032.0,28263141376.0,2264345.0,90059.0
13-04 02:32:51,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113134592.0,823554048.0,2424070144.0,28258316288.0,2343567.0,87779.0
13-04 02:32:52,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113081344.0,823554048.0,2426281984.0,28256157696.0,2241167.0,90315.0
13-04 02:32:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113114112.0,823554048.0,2427265024.0,28255141888.0,973264.0,39155.0
13-04 02:32:54,0.083,0.083,99.750,0.083,0.0,0.0,0.0,57344.0,0.0,5.0,2113105920.0,823558144.0,2427269120.0,28255141888.0,6357.0,5498.0
13-04 02:32:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2113105920.0,823558144.0,2427269120.0,28255141888.0,2675.0,1897.0
13-04 02:32:56,0.083,0.083,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,6.0,2113089536.0,823558144.0,2427285504.0,28255141888.0,6814.0,7113.0
13-04 02:32:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2113089536.0,823558144.0,2427285504.0,28255141888.0,5309.0,3374.0
13-04 02:32:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113085440.0,823558144.0,2427289600.0,28255141888.0,2809.0,2911.0
13-04 02:32:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,4.0,2113081344.0,823558144.0,2427293696.0,28255141888.0,4194.0,2794.0
13-04 02:33:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,2113081344.0,823558144.0,2427293696.0,28255141888.0,3117.0,2210.0
13-04 02:33:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113077248.0,823558144.0,2427297792.0,28255141888.0,6367.0,6408.0
13-04 02:33:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,59973632.0,0.0,60.0,2113077248.0,823558144.0,2427297792.0,28255141888.0,3281.0,2377.0
13-04 02:33:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113073152.0,823558144.0,2427301888.0,28255141888.0,4955.0,3980.0
13-04 02:33:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,61440.0,0.0,3.0,2113073152.0,823558144.0,2427301888.0,28255141888.0,1631.0,1350.0
13-04 02:33:05,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2113073152.0,823558144.0,2427301888.0,28255141888.0,2816.0,1953.0
13-04 02:33:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2113069056.0,823558144.0,2427305984.0,28255141888.0,8482.0,6574.0
13-04 02:33:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113064960.0,823558144.0,2427310080.0,28255141888.0,5251.0,3396.0
13-04 02:33:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113064960.0,823558144.0,2427310080.0,28255141888.0,3548.0,2809.0
13-04 02:33:09,0.917,0.0,98.916,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,2113040384.0,823558144.0,2427318272.0,28255158272.0,7186.0,5384.0
13-04 02:33:10,3.094,1.087,95.401,0.418,0.0,0.0,0.0,0.0,0.0,0.0,1185239040.0,823558144.0,2427326464.0,29182951424.0,26179.0,30973.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1184940032.0,823558144.0,2427277312.0,29183299584.0,1759.0,2158.0
13-04 02:33:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1184935936.0,823558144.0,2427281408.0,29183299584.0,4483.0,2811.0
13-04 02:33:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184935936.0,823558144.0,2427281408.0,29183299584.0,3540.0,3363.0
13-04 02:33:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,1.0,1184931840.0,823558144.0,2427285504.0,29183299584.0,3772.0,2363.0
13-04 02:33:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,2.0,1184927744.0,823558144.0,2427289600.0,29183299584.0,1431.0,1055.0
13-04 02:33:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1184923648.0,823558144.0,2427293696.0,29183299584.0,6229.0,3737.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184923648.0,823558144.0,2427293696.0,29183299584.0,4458.0,3625.0
13-04 02:33:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184911360.0,823558144.0,2427297792.0,29183307776.0,1948.0,2070.0
13-04 02:33:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184903168.0,823558144.0,2427297792.0,29183315968.0,4547.0,4173.0
13-04 02:33:20,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1184817152.0,823558144.0,2427383808.0,29183315968.0,1485.0,1203.0
13-04 02:33:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184817152.0,823558144.0,2427383808.0,29183315968.0,4975.0,4605.0
13-04 02:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,13.0,1184813056.0,823558144.0,2427387904.0,29183315968.0,1531.0,1148.0
13-04 02:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184813056.0,823558144.0,2427387904.0,29183315968.0,3665.0,2270.0
13-04 02:33:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184808960.0,823558144.0,2427392000.0,29183315968.0,7630.0,5188.0
13-04 02:33:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184804864.0,823558144.0,2427396096.0,29183315968.0,3156.0,2817.0
13-04 02:33:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184800768.0,823562240.0,2427396096.0,29183315968.0,915.0,1569.0
13-04 02:33:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184800768.0,823562240.0,2427396096.0,29183315968.0,5690.0,4352.0
13-04 02:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184796672.0,823562240.0,2427400192.0,29183315968.0,2100.0,2246.0
13-04 02:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184796672.0,823562240.0,2427400192.0,29183315968.0,1440.0,1924.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,1184792576.0,823562240.0,2427404288.0,29183315968.0,5599.0,3558.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184792576.0,823562240.0,2427404288.0,29183315968.0,4160.0,2718.0
13-04 02:33:32,0.0,0.084,99.833,0.084,0.0,0.0,0.0,36864.0,0.0,7.0,1185247232.0,823562240.0,2393784320.0,29216481280.0,6588.0,6247.0
13-04 02:33:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185243136.0,823562240.0,2393788416.0,29216481280.0,6982.0,4930.0
13-04 02:33:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185239040.0,823562240.0,2393792512.0,29216481280.0,3714.0,3166.0
13-04 02:33:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185239040.0,823562240.0,2393792512.0,29216481280.0,3601.0,4280.0
13-04 02:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185234944.0,823562240.0,2393796608.0,29216481280.0,2654.0,2596.0
13-04 02:33:37,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1185234944.0,823562240.0,2393796608.0,29216481280.0,1888.0,1410.0
13-04 02:33:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185230848.0,823562240.0,2393800704.0,29216481280.0,6044.0,4086.0
13-04 02:33:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185128448.0,823562240.0,2393804800.0,29216579584.0,8062.0,7029.0
13-04 02:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185128448.0,823562240.0,2393804800.0,29216579584.0,2557.0,1658.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185124352.0,823562240.0,2393808896.0,29216579584.0,2184.0,2317.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1185124352.0,823562240.0,2393808896.0,29216579584.0,5258.0,3733.0
13-04 02:33:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1185120256.0,823562240.0,2393812992.0,29216579584.0,2204.0,1842.0
13-04 02:33:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185120256.0,823562240.0,2393812992.0,29216579584.0,2079.0,2264.0
13-04 02:33:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1185243136.0,823562240.0,2393817088.0,29216452608.0,3252.0,2876.0
13-04 02:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185239040.0,823562240.0,2393821184.0,29216452608.0,7414.0,5941.0
13-04 02:33:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1185234944.0,823562240.0,2393825280.0,29216452608.0,1335.0,953.0
13-04 02:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185234944.0,823562240.0,2393825280.0,29216452608.0,4253.0,3438.0
13-04 02:33:49,0.0,0.0,99.499,0.501,0.0,0.0,0.0,12288.0,0.0,2.0,1185230848.0,823562240.0,2393829376.0,29216452608.0,3864.0,2530.0
13-04 02:33:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1185230848.0,823562240.0,2393829376.0,29216452608.0,2599.0,1709.0
13-04 02:33:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185230848.0,823562240.0,2393829376.0,29216452608.0,1364.0,1055.0
13-04 02:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185226752.0,823562240.0,2393833472.0,29216452608.0,2042.0,2203.0
13-04 02:33:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1185230848.0,823562240.0,2393837568.0,29216444416.0,4422.0,3465.0
13-04 02:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1185230848.0,823562240.0,2393837568.0,29216444416.0,5705.0,6129.0
13-04 02:33:55,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1185226752.0,823562240.0,2393841664.0,29216444416.0,5974.0,3671.0
13-04 02:33:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185226752.0,823562240.0,2393841664.0,29216444416.0,4776.0,4466.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1185222656.0,823562240.0,2393845760.0,29216444416.0,1489.0,1097.0
13-04 02:33:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1185218560.0,823562240.0,2393849856.0,29216444416.0,2557.0,1690.0
13-04 02:33:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185218560.0,823562240.0,2393849856.0,29216444416.0,3772.0,2363.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185087488.0,823562240.0,2393853952.0,29216571392.0,5590.0,4185.0
13-04 02:34:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1185083392.0,823566336.0,2393853952.0,29216571392.0,2085.0,2222.0
13-04 02:34:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185083392.0,823566336.0,2393853952.0,29216571392.0,3805.0,2456.0
13-04 02:34:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1185067008.0,823566336.0,2393870336.0,29216571392.0,7918.0,8272.0
13-04 02:34:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185062912.0,823566336.0,2393874432.0,29216571392.0,4037.0,3326.0
13-04 02:34:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185062912.0,823566336.0,2393874432.0,29216571392.0,1045.0,849.0
13-04 02:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185058816.0,823566336.0,2393878528.0,29216571392.0,5677.0,3446.0
13-04 02:34:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1185058816.0,823566336.0,2393878528.0,29216571392.0,2382.0,1596.0
13-04 02:34:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1185054720.0,823566336.0,2393882624.0,29216571392.0,6599.0,4314.0
13-04 02:34:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185050624.0,823566336.0,2393886720.0,29216571392.0,6471.0,5767.0
13-04 02:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1185050624.0,823566336.0,2393886720.0,29216571392.0,1111.0,849.0
13-04 02:34:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185046528.0,823566336.0,2393890816.0,29216571392.0,4036.0,3325.0
13-04 02:34:12,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1185042432.0,823566336.0,2393894912.0,29216571392.0,7413.0,5101.0
13-04 02:34:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1185009664.0,823566336.0,2393911296.0,29216587776.0,6733.0,6265.0
13-04 02:34:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185009664.0,823566336.0,2393911296.0,29216587776.0,1430.0,1055.0
13-04 02:34:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185005568.0,823566336.0,2393915392.0,29216587776.0,2593.0,1783.0
13-04 02:34:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185005568.0,823566336.0,2393915392.0,29216587776.0,1497.0,1121.0
13-04 02:34:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185001472.0,823566336.0,2393919488.0,29216587776.0,2598.0,1709.0
13-04 02:34:18,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1185001472.0,823566336.0,2393919488.0,29216587776.0,5524.0,4185.0
13-04 02:34:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184993280.0,823566336.0,2393927680.0,29216587776.0,915.0,1569.0
13-04 02:34:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184993280.0,823566336.0,2393927680.0,29216587776.0,4476.0,3615.0
13-04 02:34:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184989184.0,823566336.0,2393931776.0,29216587776.0,2486.0,1732.0
13-04 02:34:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184989184.0,823566336.0,2393931776.0,29216587776.0,3245.0,2951.0
13-04 02:34:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184985088.0,823566336.0,2393935872.0,29216587776.0,3186.0,2878.0
13-04 02:34:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1184980992.0,823570432.0,2393935872.0,29216587776.0,5127.0,3787.0
13-04 02:34:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1184980992.0,823570432.0,2393935872.0,29216587776.0,1532.0,1148.0
13-04 02:34:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184976896.0,823570432.0,2393939968.0,29216587776.0,2696.0,3340.0
13-04 02:34:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184976896.0,823570432.0,2393939968.0,29216587776.0,6366.0,4306.0
13-04 02:34:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184972800.0,823570432.0,2393944064.0,29216587776.0,2570.0,3299.0
13-04 02:34:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1184968704.0,823570432.0,2393948160.0,29216587776.0,5508.0,3456.0
13-04 02:34:30,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184968704.0,823570432.0,2393948160.0,29216587776.0,3805.0,3399.0
13-04 02:34:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184964608.0,823570432.0,2393952256.0,29216587776.0,3028.0,2157.0
13-04 02:34:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184964608.0,823570432.0,2393952256.0,29216587776.0,1984.0,1577.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184964608.0,823570432.0,2393952256.0,29216587776.0,1823.0,1410.0
13-04 02:34:34,0.584,0.083,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184960512.0,823570432.0,2393956352.0,29216587776.0,5571.0,5149.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184964608.0,823570432.0,2393960448.0,29216579584.0,5267.0,4367.0
13-04 02:34:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184964608.0,823574528.0,2393964544.0,29216571392.0,6599.0,4119.0
13-04 02:34:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184964608.0,823574528.0,2393964544.0,29216571392.0,4426.0,4442.0
13-04 02:34:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184964608.0,823574528.0,2393964544.0,29216571392.0,3024.0,2865.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1185009664.0,823574528.0,2393968640.0,29216522240.0,14758.0,17023.0
13-04 02:34:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185009664.0,823574528.0,2393968640.0,29216522240.0,780.0,1415.0
13-04 02:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185005568.0,823574528.0,2393972736.0,29216522240.0,1365.0,1055.0
13-04 02:34:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1184997376.0,823578624.0,2393976832.0,29216522240.0,8279.0,4886.0
13-04 02:34:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184997376.0,823578624.0,2393976832.0,29216522240.0,3552.0,4196.0
13-04 02:34:44,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184997376.0,823578624.0,2393976832.0,29216522240.0,2656.0,1793.0
13-04 02:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1184993280.0,823578624.0,2393980928.0,29216522240.0,4261.0,3429.0
13-04 02:34:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184993280.0,823578624.0,2393980928.0,29216522240.0,873.0,1518.0
13-04 02:34:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1184989184.0,823578624.0,2393985024.0,29216522240.0,4455.0,3624.0
13-04 02:34:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184989184.0,823578624.0,2393985024.0,29216522240.0,279.0,456.0
13-04 02:34:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184985088.0,823578624.0,2393989120.0,29216522240.0,3805.0,2456.0
13-04 02:34:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1184964608.0,823578624.0,2394001408.0,29216530432.0,3943.0,3799.0
13-04 02:34:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184956416.0,823578624.0,2394009600.0,29216530432.0,8518.0,6662.0
13-04 02:34:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184952320.0,823578624.0,2394013696.0,29216530432.0,3766.0,2363.0
13-04 02:34:53,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184948224.0,823578624.0,2394017792.0,29216530432.0,2600.0,1709.0
13-04 02:34:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184931840.0,823578624.0,2394017792.0,29216546816.0,4572.0,4209.0
13-04 02:34:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184931840.0,823578624.0,2394017792.0,29216546816.0,2018.0,2223.0
13-04 02:34:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184931840.0,823578624.0,2394017792.0,29216546816.0,3511.0,3581.0
13-04 02:34:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184927744.0,823578624.0,2394021888.0,29216546816.0,1490.0,1129.0
13-04 02:34:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184923648.0,823578624.0,2394025984.0,29216546816.0,6689.0,4913.0
13-04 02:34:59,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1184923648.0,823578624.0,2394025984.0,29216546816.0,2568.0,1802.0
13-04 02:35:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,4.0,1184919552.0,823578624.0,2394030080.0,29216546816.0,1982.0,2131.0
13-04 02:35:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184919552.0,823578624.0,2394030080.0,29216546816.0,6948.0,5446.0
13-04 02:35:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184796672.0,823578624.0,2394034176.0,29216665600.0,4418.0,3573.0
13-04 02:35:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184796672.0,823578624.0,2394034176.0,29216665600.0,261.0,401.0
13-04 02:35:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184792576.0,823578624.0,2394038272.0,29216665600.0,5259.0,4060.0
13-04 02:35:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,53248.0,0.0,4.0,1184788480.0,823578624.0,2394042368.0,29216665600.0,3974.0,3258.0
13-04 02:35:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184788480.0,823578624.0,2394042368.0,29216665600.0,3383.0,2157.0
13-04 02:35:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1184788480.0,823578624.0,2394042368.0,29216665600.0,2279.0,1503.0
13-04 02:35:08,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184784384.0,823578624.0,2394046464.0,29216665600.0,7541.0,5287.0
13-04 02:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184780288.0,823578624.0,2394050560.0,29216665600.0,6633.0,5903.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184776192.0,823578624.0,2394054656.0,29216665600.0,3347.0,2064.0
13-04 02:35:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184772096.0,823582720.0,2394054656.0,29216665600.0,4164.0,3399.0
13-04 02:35:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184759808.0,823582720.0,2394058752.0,29216673792.0,2500.0,2094.0
13-04 02:35:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184768000.0,823582720.0,2394058752.0,29216665600.0,5141.0,3979.0
13-04 02:35:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184763904.0,823582720.0,2394062848.0,29216665600.0,2599.0,1709.0
13-04 02:35:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184763904.0,823582720.0,2394062848.0,29216665600.0,2701.0,1802.0
13-04 02:35:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184759808.0,823582720.0,2394066944.0,29216665600.0,5076.0,4699.0
13-04 02:35:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1184759808.0,823582720.0,2394066944.0,29216665600.0,1428.0,1055.0
13-04 02:35:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184755712.0,823582720.0,2394071040.0,29216665600.0,5483.0,4166.0
13-04 02:35:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184755712.0,823582720.0,2394071040.0,29216665600.0,2144.0,2297.0
13-04 02:35:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184755712.0,823582720.0,2394071040.0,29216665600.0,2597.0,1709.0
13-04 02:35:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184751616.0,823582720.0,2394075136.0,29216665600.0,4482.0,3574.0
13-04 02:35:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1184747520.0,823582720.0,2394079232.0,29216665600.0,2703.0,1802.0
13-04 02:35:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184747520.0,823582720.0,2394079232.0,29216665600.0,4962.0,3559.0
13-04 02:35:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184743424.0,823582720.0,2394083328.0,29216665600.0,1685.0,1825.0
13-04 02:35:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,1184739328.0,823582720.0,2394087424.0,29216665600.0,6074.0,5260.0
13-04 02:35:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184739328.0,823582720.0,2394087424.0,29216665600.0,2956.0,2571.0
13-04 02:35:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184735232.0,823582720.0,2394091520.0,29216665600.0,3372.0,3025.0
13-04 02:35:28,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184731136.0,823582720.0,2394095616.0,29216665600.0,6692.0,4840.0
13-04 02:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184731136.0,823582720.0,2394095616.0,29216665600.0,1888.0,1410.0
13-04 02:35:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184731136.0,823582720.0,2394095616.0,29216665600.0,2580.0,2671.0
13-04 02:35:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184727040.0,823582720.0,2394099712.0,29216665600.0,4229.0,2718.0
13-04 02:35:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184727040.0,823582720.0,2394099712.0,29216665600.0,2809.0,2805.0
13-04 02:35:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184722944.0,823582720.0,2394103808.0,29216665600.0,4394.0,2811.0
13-04 02:35:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184714752.0,823586816.0,2394107904.0,29216665600.0,5049.0,3980.0
13-04 02:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,2.0,1184714752.0,823586816.0,2394107904.0,29216665600.0,1884.0,2478.0
13-04 02:35:36,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184710656.0,823586816.0,2394112000.0,29216665600.0,8382.0,5921.0
13-04 02:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1184710656.0,823586816.0,2394112000.0,29216665600.0,1991.0,1503.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184706560.0,823586816.0,2394116096.0,29216665600.0,5243.0,4664.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184706560.0,823586816.0,2394116096.0,29216665600.0,1707.0,2417.0
13-04 02:35:40,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184702464.0,823586816.0,2394120192.0,29216665600.0,3923.0,2540.0
13-04 02:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184702464.0,823586816.0,2394120192.0,29216665600.0,2762.0,1844.0
13-04 02:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184698368.0,823586816.0,2394124288.0,29216665600.0,4743.0,2822.0
13-04 02:35:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184694272.0,823586816.0,2394128384.0,29216665600.0,7002.0,6548.0
13-04 02:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184694272.0,823586816.0,2394128384.0,29216665600.0,2617.0,1764.0
13-04 02:35:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184690176.0,823586816.0,2394132480.0,29216665600.0,2495.0,1616.0
13-04 02:35:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184690176.0,823586816.0,2394132480.0,29216665600.0,2186.0,2315.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184690176.0,823586816.0,2394132480.0,29216665600.0,1992.0,2122.0
13-04 02:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184686080.0,823586816.0,2394136576.0,29216665600.0,2600.0,1709.0
13-04 02:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184686080.0,823586816.0,2394136576.0,29216665600.0,2040.0,2172.0
13-04 02:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184681984.0,823586816.0,2394140672.0,29216665600.0,5845.0,4755.0
13-04 02:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184681984.0,823586816.0,2394140672.0,29216665600.0,3246.0,2885.0
13-04 02:35:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1184673792.0,823586816.0,2394148864.0,29216665600.0,7306.0,4492.0
13-04 02:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184673792.0,823586816.0,2394148864.0,29216665600.0,2497.0,1616.0
13-04 02:35:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184669696.0,823586816.0,2394152960.0,29216665600.0,4677.0,4236.0
13-04 02:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184669696.0,823586816.0,2394152960.0,29216665600.0,3187.0,2878.0
13-04 02:35:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184665600.0,823586816.0,2394157056.0,29216665600.0,1686.0,1824.0
13-04 02:35:57,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1184657408.0,823590912.0,2394161152.0,29216665600.0,3253.0,2878.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184657408.0,823590912.0,2394161152.0,29216665600.0,2085.0,2223.0
13-04 02:35:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184657408.0,823590912.0,2394161152.0,29216665600.0,4907.0,3110.0
13-04 02:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1184653312.0,823590912.0,2394165248.0,29216665600.0,4316.0,3512.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184649216.0,823590912.0,2394169344.0,29216665600.0,2558.0,1690.0
13-04 02:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184645120.0,823590912.0,2394173440.0,29216665600.0,6957.0,5471.0
13-04 02:36:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184645120.0,823590912.0,2394173440.0,29216665600.0,3534.0,2270.0
13-04 02:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184641024.0,823590912.0,2394177536.0,29216665600.0,3648.0,3880.0
13-04 02:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184641024.0,823590912.0,2394177536.0,29216665600.0,2993.0,2648.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184641024.0,823590912.0,2394177536.0,29216665600.0,1045.0,849.0
13-04 02:36:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184612352.0,823590912.0,2394181632.0,29216690176.0,6309.0,4633.0
13-04 02:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184608256.0,823590912.0,2394185728.0,29216690176.0,5150.0,3579.0
13-04 02:36:09,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,1184608256.0,823590912.0,2394185728.0,29216690176.0,4198.0,2963.0
13-04 02:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1184604160.0,823590912.0,2394189824.0,29216690176.0,3216.0,2064.0
13-04 02:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184587776.0,823590912.0,2394206208.0,29216690176.0,9477.0,8420.0
13-04 02:36:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184587776.0,823590912.0,2394206208.0,29216690176.0,3384.0,2157.0
13-04 02:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184583680.0,823590912.0,2394210304.0,29216690176.0,3096.0,2805.0
13-04 02:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1184583680.0,823590912.0,2394210304.0,29216690176.0,3251.0,2878.0
13-04 02:36:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184575488.0,823595008.0,2394214400.0,29216690176.0,2042.0,2204.0
13-04 02:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184571392.0,823595008.0,2394218496.0,29216690176.0,6129.0,3784.0
13-04 02:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184571392.0,823595008.0,2394218496.0,29216690176.0,3738.0,2456.0
13-04 02:36:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184571392.0,823595008.0,2394218496.0,29216690176.0,813.0,1477.0
13-04 02:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184567296.0,823595008.0,2394222592.0,29216690176.0,4368.0,3522.0
13-04 02:36:20,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184518144.0,823595008.0,2394222592.0,29216739328.0,3666.0,2270.0
13-04 02:36:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184514048.0,823595008.0,2394226688.0,29216739328.0,4026.0,4161.0
13-04 02:36:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184514048.0,823595008.0,2394226688.0,29216739328.0,2532.0,1709.0
13-04 02:36:23,0.166,0.166,99.584,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1184497664.0,823595008.0,2394243072.0,29216739328.0,4711.0,5083.0
13-04 02:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184497664.0,823595008.0,2394243072.0,29216739328.0,2853.0,2479.0
13-04 02:36:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184493568.0,823595008.0,2394247168.0,29216739328.0,4358.0,3531.0
13-04 02:36:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184489472.0,823595008.0,2394251264.0,29216739328.0,5714.0,4955.0
13-04 02:36:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1184485376.0,823599104.0,2394251264.0,29216739328.0,2600.0,1709.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184477184.0,823599104.0,2394259456.0,29216739328.0,5054.0,3133.0
13-04 02:36:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184477184.0,823599104.0,2394259456.0,29216739328.0,3058.0,2064.0
13-04 02:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184473088.0,823599104.0,2394263552.0,29216739328.0,3774.0,3266.0
13-04 02:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184473088.0,823599104.0,2394263552.0,29216739328.0,1536.0,2016.0
13-04 02:36:32,0.083,0.166,99.418,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1184473088.0,823599104.0,2394263552.0,29216739328.0,2868.0,2838.0
13-04 02:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184468992.0,823599104.0,2394267648.0,29216739328.0,5945.0,4841.0
13-04 02:36:34,0.669,0.0,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184464896.0,823599104.0,2394271744.0,29216739328.0,6495.0,4026.0
13-04 02:36:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1184460800.0,823599104.0,2394275840.0,29216739328.0,8044.0,6513.0
13-04 02:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184456704.0,823599104.0,2394279936.0,29216739328.0,2290.0,1805.0
13-04 02:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184456704.0,823599104.0,2394279936.0,29216739328.0,3839.0,3231.0
13-04 02:36:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184452608.0,823599104.0,2394284032.0,29216739328.0,4036.0,2963.0
13-04 02:36:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184436224.0,823599104.0,2394284032.0,29216755712.0,2934.0,3137.0
13-04 02:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184436224.0,823599104.0,2394284032.0,29216755712.0,288.0,341.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184432128.0,823599104.0,2394288128.0,29216755712.0,5706.0,4301.0
13-04 02:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184428032.0,823599104.0,2394292224.0,29216755712.0,6407.0,5446.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184428032.0,823599104.0,2394292224.0,29216755712.0,5583.0,3730.0
13-04 02:36:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184423936.0,823599104.0,2394296320.0,29216755712.0,2720.0,1783.0
13-04 02:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1184423936.0,823599104.0,2394296320.0,29216755712.0,321.0,401.0
13-04 02:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1184419840.0,823599104.0,2394300416.0,29216755712.0,4669.0,4174.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184419840.0,823599104.0,2394300416.0,29216755712.0,2042.0,2063.0
13-04 02:36:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184419840.0,823599104.0,2394300416.0,29216755712.0,3213.0,2783.0
13-04 02:36:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184415744.0,823599104.0,2394304512.0,29216755712.0,7402.0,4358.0
13-04 02:36:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184407552.0,823603200.0,2394308608.0,29216755712.0,5032.0,4682.0
13-04 02:36:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184403456.0,823603200.0,2394312704.0,29216755712.0,3890.0,1876.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184403456.0,823603200.0,2394312704.0,29216755712.0,3193.0,1709.0
13-04 02:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184403456.0,823603200.0,2394312704.0,29216755712.0,321.0,401.0
13-04 02:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184403456.0,823603200.0,2394312704.0,29216755712.0,3981.0,3040.0
13-04 02:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184399360.0,823603200.0,2394316800.0,29216755712.0,2304.0,2359.0
13-04 02:36:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1184399360.0,823603200.0,2394316800.0,29216755712.0,1647.0,2760.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184395264.0,823603200.0,2394320896.0,29216755712.0,11042.0,8538.0
13-04 02:36:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184391168.0,823603200.0,2394324992.0,29216755712.0,4998.0,3017.0
13-04 02:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184391168.0,823603200.0,2394324992.0,29216755712.0,1425.0,1055.0
13-04 02:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184387072.0,823603200.0,2394329088.0,29216755712.0,1457.0,1027.0
13-04 02:37:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184382976.0,823603200.0,2394333184.0,29216755712.0,3829.0,2363.0
13-04 02:37:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1184382976.0,823603200.0,2394333184.0,29216755712.0,1491.0,1055.0
13-04 02:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184378880.0,823603200.0,2394337280.0,29216755712.0,381.0,475.0
13-04 02:37:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184374784.0,823603200.0,2394341376.0,29216755712.0,7090.0,5669.0
13-04 02:37:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184362496.0,823603200.0,2394345472.0,29216763904.0,8825.0,7455.0
13-04 02:37:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184362496.0,823603200.0,2394345472.0,29216763904.0,5745.0,3372.0
13-04 02:37:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1184358400.0,823603200.0,2394349568.0,29216763904.0,2441.0,1596.0
13-04 02:37:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184358400.0,823603200.0,2394349568.0,29216763904.0,2401.0,1577.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184354304.0,823603200.0,2394353664.0,29216763904.0,4091.0,2945.0
13-04 02:37:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184342016.0,823603200.0,2394365952.0,29216763904.0,4711.0,4124.0
13-04 02:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184337920.0,823603200.0,2394370048.0,29216763904.0,4781.0,2904.0
13-04 02:37:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184337920.0,823603200.0,2394370048.0,29216763904.0,2238.0,1410.0
13-04 02:37:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184329728.0,823607296.0,2394374144.0,29216763904.0,7396.0,7056.0
13-04 02:37:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184325632.0,823607296.0,2394378240.0,29216763904.0,6205.0,5236.0
13-04 02:37:15,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1184325632.0,823607296.0,2394378240.0,29216763904.0,3930.0,2530.0
13-04 02:37:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184321536.0,823607296.0,2394382336.0,29216763904.0,1168.0,860.0
13-04 02:37:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184321536.0,823607296.0,2394382336.0,29216763904.0,261.0,401.0
13-04 02:37:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184321536.0,823607296.0,2394382336.0,29216763904.0,3871.0,2456.0
13-04 02:37:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184317440.0,823607296.0,2394386432.0,29216763904.0,321.0,475.0
13-04 02:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1184317440.0,823607296.0,2394386432.0,29216763904.0,4871.0,3017.0
13-04 02:37:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184313344.0,823607296.0,2394390528.0,29216763904.0,8720.0,8343.0
13-04 02:37:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184309248.0,823607296.0,2394394624.0,29216763904.0,4672.0,4209.0
13-04 02:37:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1184305152.0,823607296.0,2394398720.0,29216763904.0,2593.0,1783.0
13-04 02:37:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184305152.0,823607296.0,2394398720.0,29216763904.0,3979.0,3082.0
13-04 02:37:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184305152.0,823607296.0,2394398720.0,29216763904.0,1490.0,1129.0
13-04 02:37:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184305152.0,823607296.0,2394398720.0,29216763904.0,2855.0,2478.0
13-04 02:37:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184301056.0,823607296.0,2394402816.0,29216763904.0,3701.0,2363.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184296960.0,823607296.0,2394406912.0,29216763904.0,5178.0,4794.0
13-04 02:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184296960.0,823607296.0,2394406912.0,29216763904.0,4881.0,3886.0
13-04 02:37:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184292864.0,823607296.0,2394411008.0,29216763904.0,4885.0,3886.0
13-04 02:37:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184284672.0,823611392.0,2394415104.0,29216763904.0,3220.0,2231.0
13-04 02:37:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184272384.0,823611392.0,2394427392.0,29216763904.0,6418.0,6103.0
13-04 02:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184264192.0,823611392.0,2394435584.0,29216763904.0,3313.0,2833.0
13-04 02:37:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184260096.0,823611392.0,2394439680.0,29216763904.0,4975.0,4053.0
13-04 02:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184260096.0,823611392.0,2394439680.0,29216763904.0,4363.0,2904.0
13-04 02:37:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184256000.0,823611392.0,2394443776.0,29216763904.0,4468.0,3054.0
13-04 02:37:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1184256000.0,823611392.0,2394443776.0,29216763904.0,3951.0,5006.0
13-04 02:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184256000.0,823611392.0,2394443776.0,29216763904.0,720.0,756.0
13-04 02:37:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184251904.0,823611392.0,2394447872.0,29216763904.0,6916.0,4618.0
13-04 02:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184215040.0,823611392.0,2394451968.0,29216796672.0,2816.0,2030.0
13-04 02:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184198656.0,823611392.0,2394451968.0,29216813056.0,2041.0,2106.0
13-04 02:37:42,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1184190464.0,823615488.0,2394456064.0,29216813056.0,5997.0,3652.0
13-04 02:37:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184190464.0,823615488.0,2394456064.0,29216813056.0,4066.0,3683.0
13-04 02:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184186368.0,823615488.0,2394460160.0,29216813056.0,1551.0,1139.0
13-04 02:37:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184174080.0,823615488.0,2394472448.0,29216813056.0,8393.0,8721.0
13-04 02:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184169984.0,823615488.0,2394476544.0,29216813056.0,2600.0,1709.0
13-04 02:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184165888.0,823615488.0,2394480640.0,29216813056.0,3760.0,2405.0
13-04 02:37:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184161792.0,823619584.0,2394480640.0,29216813056.0,2143.0,2265.0
13-04 02:37:49,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184161792.0,823619584.0,2394480640.0,29216813056.0,1429.0,1055.0
13-04 02:37:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,4.0,1184157696.0,823619584.0,2394484736.0,29216813056.0,4938.0,3017.0
13-04 02:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184153600.0,823619584.0,2394488832.0,29216813056.0,4414.0,3539.0
13-04 02:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184153600.0,823619584.0,2394488832.0,29216813056.0,2497.0,1616.0
13-04 02:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184153600.0,823619584.0,2394488832.0,29216813056.0,1077.0,1736.0
13-04 02:37:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1184145408.0,823623680.0,2394492928.0,29216813056.0,8840.0,7432.0
13-04 02:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184141312.0,823623680.0,2394497024.0,29216813056.0,4577.0,4081.0
13-04 02:37:56,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1184141312.0,823623680.0,2394497024.0,29216813056.0,2597.0,1709.0
13-04 02:37:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184137216.0,823623680.0,2394501120.0,29216813056.0,1532.0,1148.0
13-04 02:37:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184137216.0,823623680.0,2394501120.0,29216813056.0,5870.0,3578.0
13-04 02:37:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184133120.0,823623680.0,2394505216.0,29216813056.0,3129.0,2868.0
13-04 02:38:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184129024.0,823623680.0,2394509312.0,29216813056.0,1449.0,1110.0
13-04 02:38:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184129024.0,823623680.0,2394509312.0,29216813056.0,4422.0,3530.0
13-04 02:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184124928.0,823623680.0,2394513408.0,29216813056.0,3289.0,2969.0
13-04 02:38:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184124928.0,823623680.0,2394513408.0,29216813056.0,3151.0,2719.0
13-04 02:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184120832.0,823623680.0,2394517504.0,29216813056.0,6373.0,4634.0
13-04 02:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1184112640.0,823623680.0,2394525696.0,29216813056.0,6036.0,4156.0
13-04 02:38:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184108544.0,823627776.0,2394525696.0,29216813056.0,3188.0,1962.0
13-04 02:38:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184104448.0,823627776.0,2394529792.0,29216813056.0,1927.0,2185.0
13-04 02:38:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184104448.0,823627776.0,2394529792.0,29216813056.0,6918.0,5187.0
13-04 02:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184100352.0,823627776.0,2394533888.0,29216813056.0,3809.0,3550.0
13-04 02:38:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184096256.0,823627776.0,2394537984.0,29216813056.0,5040.0,3820.0
13-04 02:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184014336.0,823627776.0,2394537984.0,29216894976.0,2316.0,1596.0
13-04 02:38:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1184014336.0,823627776.0,2394537984.0,29216894976.0,3868.0,3233.0
13-04 02:38:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184010240.0,823627776.0,2394542080.0,29216894976.0,8094.0,4866.0
13-04 02:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184006144.0,823627776.0,2394546176.0,29216894976.0,2718.0,1793.0
13-04 02:38:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1184006144.0,823627776.0,2394546176.0,29216894976.0,2403.0,2938.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183911936.0,823627776.0,2394550272.0,29216985088.0,3189.0,2878.0
13-04 02:38:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183907840.0,823631872.0,2394550272.0,29216985088.0,2659.0,1783.0
13-04 02:38:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183907840.0,823631872.0,2394550272.0,29216985088.0,3152.0,2783.0
13-04 02:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183903744.0,823631872.0,2394554368.0,29216985088.0,2646.0,3290.0
13-04 02:38:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1183899648.0,823631872.0,2394558464.0,29216985088.0,4934.0,3017.0
13-04 02:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183895552.0,823631872.0,2394562560.0,29216985088.0,4870.0,3017.0
13-04 02:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183895552.0,823631872.0,2394562560.0,29216985088.0,3252.0,2877.0
13-04 02:38:23,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183887360.0,823635968.0,2394566656.0,29216985088.0,3769.0,2363.0
13-04 02:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183887360.0,823635968.0,2394566656.0,29216985088.0,3566.0,3721.0
13-04 02:38:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1183883264.0,823635968.0,2394570752.0,29216985088.0,3992.0,4668.0
13-04 02:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183883264.0,823635968.0,2394570752.0,29216985088.0,4185.0,3225.0
13-04 02:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183879168.0,823635968.0,2394574848.0,29216985088.0,5489.0,4092.0
13-04 02:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183879168.0,823635968.0,2394574848.0,29216985088.0,3807.0,2456.0
13-04 02:38:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183875072.0,823635968.0,2394578944.0,29216985088.0,6378.0,4767.0
13-04 02:38:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183875072.0,823635968.0,2394578944.0,29216985088.0,2075.0,1410.0
13-04 02:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183870976.0,823635968.0,2394583040.0,29216985088.0,2748.0,2763.0
13-04 02:38:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183870976.0,823635968.0,2394583040.0,29216985088.0,3707.0,3240.0
13-04 02:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183866880.0,823635968.0,2394587136.0,29216985088.0,4128.0,2811.0
13-04 02:38:34,0.998,0.0,99.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183862784.0,823635968.0,2394591232.0,29216985088.0,3426.0,3780.0
13-04 02:38:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183858688.0,823640064.0,2394591232.0,29216985088.0,1991.0,1503.0
13-04 02:38:36,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1183842304.0,823640064.0,2394607616.0,29216985088.0,9492.0,7200.0
13-04 02:38:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183834112.0,823640064.0,2394615808.0,29216985088.0,4494.0,2946.0
13-04 02:38:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183830016.0,823640064.0,2394619904.0,29216985088.0,4967.0,4151.0
13-04 02:38:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183830016.0,823640064.0,2394619904.0,29216985088.0,2161.0,1791.0
13-04 02:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183830016.0,823640064.0,2394619904.0,29216985088.0,2231.0,2456.0
13-04 02:38:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1183830016.0,823640064.0,2394619904.0,29216985088.0,3385.0,4534.0
13-04 02:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183825920.0,823640064.0,2394624000.0,29216985088.0,1429.0,1055.0
13-04 02:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183821824.0,823640064.0,2394628096.0,29216985088.0,6038.0,3745.0
13-04 02:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183821824.0,823640064.0,2394628096.0,29216985088.0,2431.0,1616.0
13-04 02:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183817728.0,823640064.0,2394632192.0,29216985088.0,5096.0,3152.0
13-04 02:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183813632.0,823640064.0,2394636288.0,29216985088.0,4673.0,4219.0
13-04 02:38:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1183813632.0,823640064.0,2394636288.0,29216985088.0,2599.0,1709.0
13-04 02:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183813632.0,823640064.0,2394636288.0,29216985088.0,1328.0,962.0
13-04 02:38:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183813632.0,823640064.0,2394636288.0,29216985088.0,2223.0,3905.0
13-04 02:38:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183809536.0,823640064.0,2394640384.0,29216985088.0,3188.0,2877.0
13-04 02:38:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183805440.0,823640064.0,2394644480.0,29216985088.0,5039.0,3110.0
13-04 02:38:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1183801344.0,823644160.0,2394644480.0,29216985088.0,3726.0,2344.0
13-04 02:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183797248.0,823644160.0,2394648576.0,29216985088.0,4458.0,3624.0
13-04 02:38:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183793152.0,823644160.0,2394652672.0,29216985088.0,6293.0,4441.0
13-04 02:38:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1183793152.0,823644160.0,2394652672.0,29216985088.0,219.0,382.0
13-04 02:38:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183793152.0,823644160.0,2394652672.0,29216985088.0,3612.0,3738.0
13-04 02:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183793152.0,823644160.0,2394652672.0,29216985088.0,1981.0,2129.0
13-04 02:38:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183789056.0,823644160.0,2394656768.0,29216985088.0,4974.0,4604.0
13-04 02:38:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183784960.0,823644160.0,2394660864.0,29216985088.0,4185.0,3173.0
13-04 02:39:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183784960.0,823644160.0,2394660864.0,29216985088.0,5651.0,4228.0
13-04 02:39:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183780864.0,823644160.0,2394664960.0,29216985088.0,3609.0,2261.0
13-04 02:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183776768.0,823644160.0,2394669056.0,29216985088.0,4869.0,3017.0
13-04 02:39:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183776768.0,823644160.0,2394669056.0,29216985088.0,3509.0,3646.0
13-04 02:39:04,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183772672.0,823648256.0,2394669056.0,29216985088.0,1597.0,1924.0
13-04 02:39:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183768576.0,823648256.0,2394673152.0,29216985088.0,4198.0,3491.0
13-04 02:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183768576.0,823648256.0,2394673152.0,29216985088.0,3509.0,2231.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183764480.0,823648256.0,2394677248.0,29216985088.0,5140.0,3979.0
13-04 02:39:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183764480.0,823648256.0,2394677248.0,29216985088.0,2765.0,2578.0
13-04 02:39:09,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183756288.0,823648256.0,2394685440.0,29216985088.0,6366.0,4178.0
13-04 02:39:10,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183748096.0,823652352.0,2394689536.0,29216985088.0,8772.0,5983.0
13-04 02:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183748096.0,823652352.0,2394689536.0,29216985088.0,943.0,756.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1183731712.0,823652352.0,2394705920.0,29216985088.0,4400.0,4797.0
13-04 02:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183731712.0,823652352.0,2394705920.0,29216985088.0,2574.0,2897.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183727616.0,823652352.0,2394710016.0,29216985088.0,3153.0,2784.0
13-04 02:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183723520.0,823652352.0,2394714112.0,29216985088.0,8022.0,5660.0
13-04 02:39:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183723520.0,823652352.0,2394714112.0,29216985088.0,1428.0,1055.0
13-04 02:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183719424.0,823652352.0,2394718208.0,29216985088.0,4803.0,3017.0
13-04 02:39:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183715328.0,823652352.0,2394722304.0,29216985088.0,5459.0,4185.0
13-04 02:39:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823652352.0,2394722304.0,29216985088.0,1263.0,962.0
13-04 02:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823652352.0,2394722304.0,29216985088.0,483.0,578.0
13-04 02:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823652352.0,2394722304.0,29216985088.0,3152.0,2783.0
13-04 02:39:22,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183711232.0,823652352.0,2394726400.0,29216985088.0,2797.0,3463.0
13-04 02:39:23,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183711232.0,823652352.0,2394726400.0,29216985088.0,3314.0,2952.0
13-04 02:39:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183707136.0,823652352.0,2394730496.0,29216985088.0,6510.0,5083.0
13-04 02:39:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1183703040.0,823652352.0,2394734592.0,29216985088.0,7209.0,4325.0
13-04 02:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183703040.0,823652352.0,2394734592.0,29216985088.0,4292.0,3530.0
13-04 02:39:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183694848.0,823656448.0,2394738688.0,29216985088.0,1328.0,962.0
13-04 02:39:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1183694848.0,823656448.0,2394738688.0,29216985088.0,2181.0,2358.0
13-04 02:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183694848.0,823656448.0,2394738688.0,29216985088.0,3197.0,2250.0
13-04 02:39:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183690752.0,823656448.0,2394742784.0,29216985088.0,2088.0,3101.0
13-04 02:39:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183690752.0,823656448.0,2394742784.0,29216985088.0,2543.0,2579.0
13-04 02:39:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183686656.0,823656448.0,2394746880.0,29216985088.0,6895.0,4286.0
13-04 02:39:33,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,1183682560.0,823656448.0,2394750976.0,29216985088.0,4265.0,2811.0
13-04 02:39:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183678464.0,823656448.0,2394755072.0,29216985088.0,6603.0,4119.0
13-04 02:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183678464.0,823656448.0,2394755072.0,29216985088.0,846.0,798.0
13-04 02:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183678464.0,823656448.0,2394755072.0,29216985088.0,4096.0,3711.0
13-04 02:39:37,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183674368.0,823656448.0,2394759168.0,29216985088.0,3646.0,3231.0
13-04 02:39:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183657984.0,823656448.0,2394775552.0,29216985088.0,6127.0,6654.0
13-04 02:39:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183195136.0,823656448.0,2394775552.0,29217447936.0,2752.0,2918.0
13-04 02:39:40,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183174656.0,823656448.0,2394779648.0,29217464320.0,5058.0,3302.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183170560.0,823656448.0,2394783744.0,29217464320.0,4896.0,2966.0
13-04 02:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183162368.0,823656448.0,2394791936.0,29217464320.0,5939.0,3578.0
13-04 02:39:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183162368.0,823656448.0,2394791936.0,29217464320.0,1074.0,1208.0
13-04 02:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183162368.0,823656448.0,2394791936.0,29217464320.0,2084.0,2223.0
13-04 02:39:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183162368.0,823656448.0,2394791936.0,29217464320.0,3372.0,2992.0
13-04 02:39:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183158272.0,823656448.0,2394796032.0,29217464320.0,1430.0,1055.0
13-04 02:39:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183154176.0,823656448.0,2394800128.0,29217464320.0,6134.0,5202.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183154176.0,823656448.0,2394800128.0,29217464320.0,2120.0,2316.0
13-04 02:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183150080.0,823656448.0,2394804224.0,29217464320.0,7274.0,4325.0
13-04 02:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183023104.0,823656448.0,2394804224.0,29217591296.0,1983.0,2129.0
13-04 02:39:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183019008.0,823656448.0,2394808320.0,29217591296.0,2701.0,1802.0
13-04 02:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823656448.0,2394808320.0,29217591296.0,1977.0,2205.0
13-04 02:39:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183002624.0,823656448.0,2394824704.0,29217591296.0,5124.0,4555.0
13-04 02:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183002624.0,823656448.0,2394824704.0,29217591296.0,2852.0,2479.0
13-04 02:39:55,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182998528.0,823656448.0,2394828800.0,29217591296.0,5518.0,4258.0
13-04 02:39:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182994432.0,823656448.0,2394832896.0,29217591296.0,9389.0,7008.0
13-04 02:39:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1182994432.0,823656448.0,2394832896.0,29217591296.0,2737.0,3390.0
13-04 02:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182990336.0,823656448.0,2394836992.0,29217591296.0,1430.0,1055.0
13-04 02:39:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182990336.0,823656448.0,2394836992.0,29217591296.0,1486.0,1171.0
13-04 02:40:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1182986240.0,823656448.0,2394841088.0,29217591296.0,4783.0,3530.0
13-04 02:40:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182986240.0,823656448.0,2394841088.0,29217591296.0,1664.0,962.0
13-04 02:40:02,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1182982144.0,823656448.0,2394845184.0,29217591296.0,4544.0,3605.0
13-04 02:40:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182982144.0,823656448.0,2394845184.0,29217591296.0,4674.0,4173.0
13-04 02:40:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182978048.0,823656448.0,2394849280.0,29217591296.0,6879.0,4161.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1182973952.0,823656448.0,2394853376.0,29217591296.0,4916.0,3877.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182973952.0,823656448.0,2394853376.0,29217591296.0,1825.0,2091.0
13-04 02:40:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182973952.0,823656448.0,2394853376.0,29217591296.0,1045.0,849.0
13-04 02:40:08,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1182969856.0,823656448.0,2394857472.0,29217591296.0,4162.0,2870.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182978048.0,823656448.0,2394857472.0,29217583104.0,4877.0,4112.0
13-04 02:40:10,0.166,0.0,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182973952.0,823656448.0,2394861568.0,29217583104.0,4001.0,3231.0
13-04 02:40:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1182969856.0,823656448.0,2394865664.0,29217583104.0,9943.0,6637.0
13-04 02:40:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182969856.0,823656448.0,2394865664.0,29217583104.0,2314.0,1596.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182965760.0,823656448.0,2394869760.0,29217583104.0,4750.0,4038.0
13-04 02:40:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182961664.0,823656448.0,2394873856.0,29217583104.0,2556.0,1658.0
13-04 02:40:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182957568.0,823656448.0,2394877952.0,29217583104.0,3628.0,3668.0
13-04 02:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1182957568.0,823656448.0,2394877952.0,29217583104.0,1338.0,953.0
13-04 02:40:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182957568.0,823656448.0,2394877952.0,29217583104.0,2600.0,1709.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182953472.0,823656448.0,2394882048.0,29217583104.0,7313.0,5913.0
13-04 02:40:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182949376.0,823656448.0,2394886144.0,29217583104.0,1467.0,1148.0
13-04 02:40:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1182949376.0,823656448.0,2394886144.0,29217583104.0,5134.0,4675.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182945280.0,823656448.0,2394890240.0,29217583104.0,1429.0,1055.0
13-04 02:40:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1182953472.0,823656448.0,2394890240.0,29217574912.0,3724.0,2344.0
13-04 02:40:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182949376.0,823656448.0,2394894336.0,29217574912.0,3255.0,2811.0
13-04 02:40:24,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182949376.0,823656448.0,2394894336.0,29217574912.0,3508.0,3581.0
13-04 02:40:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182945280.0,823656448.0,2394898432.0,29217574912.0,4119.0,3165.0
13-04 02:40:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182941184.0,823656448.0,2394902528.0,29217574912.0,8312.0,4979.0
13-04 02:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1182941184.0,823656448.0,2394902528.0,29217574912.0,2017.0,2224.0
13-04 02:40:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182937088.0,823656448.0,2394906624.0,29217574912.0,3739.0,3953.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182937088.0,823656448.0,2394906624.0,29217574912.0,822.0,849.0
13-04 02:40:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182937088.0,823656448.0,2394906624.0,29217574912.0,3329.0,2250.0
13-04 02:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182932992.0,823656448.0,2394910720.0,29217574912.0,3809.0,3399.0
13-04 02:40:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1182932992.0,823656448.0,2394910720.0,29217574912.0,4296.0,2718.0
13-04 02:40:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183055872.0,823656448.0,2394914816.0,29217447936.0,6663.0,4193.0
13-04 02:40:34,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183178752.0,823656448.0,2394918912.0,29217320960.0,4470.0,4492.0
13-04 02:40:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183178752.0,823656448.0,2394918912.0,29217320960.0,4224.0,2718.0
13-04 02:40:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1183162368.0,823656448.0,2394935296.0,29217320960.0,5455.0,5745.0
13-04 02:40:37,0.0,0.0,99.750,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,1183162368.0,823656448.0,2394935296.0,29217320960.0,1578.0,2044.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183162368.0,823656448.0,2394935296.0,29217320960.0,822.0,849.0
13-04 02:40:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183158272.0,823656448.0,2394939392.0,29217320960.0,5717.0,4154.0
13-04 02:40:40,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183154176.0,823656448.0,2394943488.0,29217320960.0,5651.0,4150.0
13-04 02:40:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183150080.0,823656448.0,2394947584.0,29217320960.0,5035.0,3152.0
13-04 02:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183145984.0,823656448.0,2394951680.0,29217320960.0,4318.0,3372.0
13-04 02:40:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1183145984.0,823656448.0,2394951680.0,29217320960.0,3862.0,3430.0
13-04 02:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183145984.0,823656448.0,2394951680.0,29217320960.0,1532.0,1148.0
13-04 02:40:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183145984.0,823656448.0,2394951680.0,29217320960.0,975.0,1611.0
13-04 02:40:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183137792.0,823656448.0,2394959872.0,29217320960.0,3085.0,2785.0
13-04 02:40:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183137792.0,823656448.0,2394959872.0,29217320960.0,5756.0,4352.0
13-04 02:40:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183129600.0,823656448.0,2394968064.0,29217320960.0,5084.0,3641.0
13-04 02:40:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1183129600.0,823656448.0,2394968064.0,29217320960.0,3252.0,2811.0
13-04 02:40:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183129600.0,823656448.0,2394968064.0,29217320960.0,4524.0,3624.0
13-04 02:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183125504.0,823656448.0,2394972160.0,29217320960.0,4419.0,3531.0
13-04 02:40:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183125504.0,823656448.0,2394972160.0,29217320960.0,1260.0,962.0
13-04 02:40:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183125504.0,823656448.0,2394972160.0,29217320960.0,321.0,443.0
13-04 02:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183125504.0,823656448.0,2394972160.0,29217320960.0,2338.0,2992.0
13-04 02:40:55,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1183121408.0,823656448.0,2394976256.0,29217320960.0,6919.0,5006.0
13-04 02:40:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183117312.0,823656448.0,2394980352.0,29217320960.0,6977.0,5589.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183113216.0,823656448.0,2394984448.0,29217320960.0,4874.0,3017.0
13-04 02:40:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183109120.0,823656448.0,2394988544.0,29217320960.0,5589.0,4185.0
13-04 02:40:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183109120.0,823656448.0,2394988544.0,29217320960.0,363.0,494.0
13-04 02:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183109120.0,823656448.0,2394988544.0,29217320960.0,2042.0,2172.0
13-04 02:41:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1183105024.0,823660544.0,2394988544.0,29217320960.0,1731.0,2872.0
13-04 02:41:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183100928.0,823660544.0,2394992640.0,29217320960.0,4995.0,3091.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183096832.0,823660544.0,2394996736.0,29217320960.0,2663.0,1783.0
13-04 02:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183096832.0,823660544.0,2394996736.0,29217320960.0,4637.0,3360.0
13-04 02:41:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183092736.0,823660544.0,2395000832.0,29217320960.0,2867.0,2671.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183088640.0,823660544.0,2395004928.0,29217320960.0,9265.0,5520.0
13-04 02:41:07,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1183084544.0,823660544.0,2395009024.0,29217320960.0,4657.0,4434.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183084544.0,823660544.0,2395009024.0,29217320960.0,1699.0,2017.0
13-04 02:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183084544.0,823660544.0,2395009024.0,29217320960.0,4438.0,3889.0
13-04 02:41:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183088640.0,823660544.0,2395013120.0,29217312768.0,3714.0,2297.0
13-04 02:41:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1183088640.0,823660544.0,2395013120.0,29217312768.0,3317.0,2157.0
13-04 02:41:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183084544.0,823660544.0,2395017216.0,29217312768.0,4485.0,2811.0
13-04 02:41:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183084544.0,823660544.0,2395017216.0,29217312768.0,4748.0,4130.0
13-04 02:41:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183080448.0,823660544.0,2395021312.0,29217312768.0,3892.0,2456.0
13-04 02:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183076352.0,823660544.0,2395025408.0,29217312768.0,5355.0,4092.0
13-04 02:41:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823660544.0,2395025408.0,29217312768.0,2185.0,2315.0
13-04 02:41:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183076352.0,823660544.0,2395025408.0,29217312768.0,3525.0,3574.0
13-04 02:41:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183068160.0,823660544.0,2395033600.0,29217312768.0,1483.0,1139.0
13-04 02:41:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183064064.0,823660544.0,2395037696.0,29217312768.0,4424.0,3532.0
13-04 02:41:20,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183064064.0,823660544.0,2395037696.0,29217312768.0,2541.0,1700.0
13-04 02:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183064064.0,823660544.0,2395037696.0,29217312768.0,3085.0,2784.0
13-04 02:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183059968.0,823660544.0,2395041792.0,29217312768.0,5459.0,4186.0
13-04 02:41:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183059968.0,823660544.0,2395041792.0,29217312768.0,3123.0,2878.0
13-04 02:41:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183051776.0,823664640.0,2395045888.0,29217312768.0,4125.0,3226.0
13-04 02:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183064064.0,823664640.0,2395049984.0,29217296384.0,3666.0,2270.0
13-04 02:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1183064064.0,823664640.0,2395049984.0,29217296384.0,2205.0,2372.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183059968.0,823664640.0,2395054080.0,29217296384.0,5780.0,4820.0
13-04 02:41:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183059968.0,823664640.0,2395054080.0,29217296384.0,3151.0,2784.0
13-04 02:41:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183055872.0,823664640.0,2395058176.0,29217296384.0,5598.0,3558.0
13-04 02:41:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183055872.0,823664640.0,2395058176.0,29217296384.0,822.0,849.0
13-04 02:41:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183051776.0,823664640.0,2395062272.0,29217296384.0,6144.0,4675.0
13-04 02:41:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183051776.0,823664640.0,2395062272.0,29217296384.0,3981.0,3418.0
13-04 02:41:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183047680.0,823664640.0,2395066368.0,29217296384.0,2991.0,2064.0
13-04 02:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183043584.0,823664640.0,2395070464.0,29217296384.0,5104.0,4128.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183043584.0,823664640.0,2395070464.0,29217296384.0,2711.0,2671.0
13-04 02:41:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183039488.0,823664640.0,2395074560.0,29217296384.0,4060.0,3619.0
13-04 02:41:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183039488.0,823664640.0,2395074560.0,29217296384.0,1991.0,1503.0
13-04 02:41:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183035392.0,823664640.0,2395078656.0,29217296384.0,6754.0,4384.0
13-04 02:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183031296.0,823664640.0,2395082752.0,29217296384.0,7780.0,6279.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823664640.0,2395082752.0,29217296384.0,2262.0,2516.0
13-04 02:41:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823664640.0,2395082752.0,29217296384.0,3248.0,2853.0
13-04 02:41:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1183023104.0,823668736.0,2395086848.0,29217296384.0,483.0,642.0
13-04 02:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183023104.0,823668736.0,2395086848.0,29217296384.0,3152.0,2784.0
13-04 02:41:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823668736.0,2395090944.0,29217296384.0,5593.0,4184.0
13-04 02:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823668736.0,2395090944.0,29217296384.0,228.0,341.0
13-04 02:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1183014912.0,823668736.0,2395095040.0,29217296384.0,4833.0,2924.0
13-04 02:41:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183010816.0,823668736.0,2395099136.0,29217296384.0,6345.0,5445.0
13-04 02:41:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183010816.0,823668736.0,2395099136.0,29217296384.0,3151.0,2784.0
13-04 02:41:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183006720.0,823668736.0,2395103232.0,29217296384.0,683.0,1067.0
13-04 02:41:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183006720.0,823668736.0,2395103232.0,29217296384.0,3632.0,1980.0
13-04 02:41:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182998528.0,823668736.0,2395111424.0,29217296384.0,2738.0,3390.0
13-04 02:41:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1182998528.0,823668736.0,2395111424.0,29217296384.0,6192.0,4220.0
13-04 02:41:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182994432.0,823668736.0,2395115520.0,29217296384.0,3768.0,2363.0
13-04 02:41:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182994432.0,823668736.0,2395115520.0,29217296384.0,3670.0,3716.0
13-04 02:41:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182998528.0,823668736.0,2395119616.0,29217288192.0,4909.0,4606.0
13-04 02:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182994432.0,823668736.0,2395123712.0,29217288192.0,2530.0,1709.0
13-04 02:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182994432.0,823668736.0,2395123712.0,29217288192.0,3271.0,2901.0
13-04 02:41:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182990336.0,823668736.0,2395127808.0,29217288192.0,3416.0,3044.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182990336.0,823668736.0,2395127808.0,29217288192.0,2600.0,1709.0
13-04 02:42:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182986240.0,823668736.0,2395131904.0,29217288192.0,6100.0,3671.0
13-04 02:42:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1182986240.0,823668736.0,2395131904.0,29217288192.0,3456.0,1616.0
13-04 02:42:02,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182982144.0,823668736.0,2395136000.0,29217288192.0,6222.0,4279.0
13-04 02:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182990336.0,823668736.0,2395136000.0,29217280000.0,2924.0,2427.0
13-04 02:42:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182986240.0,823668736.0,2395140096.0,29217280000.0,3744.0,4007.0
13-04 02:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182969856.0,823668736.0,2395156480.0,29217280000.0,4891.0,4265.0
13-04 02:42:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1182969856.0,823668736.0,2395156480.0,29217280000.0,4941.0,3783.0
13-04 02:42:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1182965760.0,823668736.0,2395160576.0,29217280000.0,7772.0,5380.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182965760.0,823668736.0,2395160576.0,29217280000.0,1817.0,1563.0
13-04 02:42:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182961664.0,823668736.0,2395164672.0,29217280000.0,6428.0,4178.0
13-04 02:42:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182957568.0,823668736.0,2395168768.0,29217280000.0,3501.0,2199.0
13-04 02:42:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182957568.0,823668736.0,2395168768.0,29217280000.0,3487.0,3672.0
13-04 02:42:12,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1182957568.0,823668736.0,2395168768.0,29217280000.0,2375.0,1596.0
13-04 02:42:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1182953472.0,823668736.0,2395172864.0,29217280000.0,6533.0,5843.0
13-04 02:42:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182949376.0,823668736.0,2395176960.0,29217280000.0,4823.0,2998.0
13-04 02:42:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182949376.0,823668736.0,2395176960.0,29217280000.0,3415.0,2970.0
13-04 02:42:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182945280.0,823668736.0,2395181056.0,29217280000.0,3931.0,2456.0
13-04 02:42:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182945280.0,823668736.0,2395181056.0,29217280000.0,3788.0,2905.0
13-04 02:42:18,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1182937088.0,823672832.0,2395185152.0,29217280000.0,1560.0,1088.0
13-04 02:42:19,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1182937088.0,823672832.0,2395185152.0,29217280000.0,4371.0,3480.0
13-04 02:42:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182937088.0,823672832.0,2395185152.0,29217280000.0,915.0,1569.0
13-04 02:42:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1182932992.0,823672832.0,2395189248.0,29217280000.0,5519.0,4184.0
13-04 02:42:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182928896.0,823672832.0,2395193344.0,29217280000.0,3272.0,2792.0
13-04 02:42:23,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182924800.0,823672832.0,2395197440.0,29217280000.0,3242.0,2951.0
13-04 02:42:24,0.0,0.167,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1182920704.0,823672832.0,2395201536.0,29217280000.0,6420.0,4441.0
13-04 02:42:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182920704.0,823672832.0,2395201536.0,29217280000.0,1426.0,1055.0
13-04 02:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182916608.0,823672832.0,2395205632.0,29217280000.0,2847.0,2478.0
13-04 02:42:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182916608.0,823672832.0,2395205632.0,29217280000.0,2660.0,1709.0
13-04 02:42:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182900224.0,823672832.0,2395222016.0,29217280000.0,7625.0,7320.0
13-04 02:42:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1182900224.0,823672832.0,2395222016.0,29217280000.0,2151.0,1596.0
13-04 02:42:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182887936.0,823676928.0,2395230208.0,29217280000.0,6202.0,4782.0
13-04 02:42:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182883840.0,823676928.0,2395234304.0,29217280000.0,6149.0,4633.0
13-04 02:42:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182883840.0,823676928.0,2395234304.0,29217280000.0,2704.0,2605.0
13-04 02:42:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183145984.0,823676928.0,2395234304.0,29217017856.0,2246.0,2272.0
13-04 02:42:34,0.832,0.083,99.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183141888.0,823676928.0,2395238400.0,29217017856.0,6730.0,4119.0
13-04 02:42:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183141888.0,823676928.0,2395238400.0,29217017856.0,4322.0,2811.0
13-04 02:42:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1183133696.0,823681024.0,2395242496.0,29217017856.0,2183.0,1569.0
13-04 02:42:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183133696.0,823681024.0,2395242496.0,29217017856.0,5871.0,5418.0
13-04 02:42:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183129600.0,823681024.0,2395246592.0,29217017856.0,3788.0,2344.0
13-04 02:42:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183133696.0,823681024.0,2395250688.0,29217009664.0,6200.0,6215.0
13-04 02:42:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183133696.0,823681024.0,2395250688.0,29217009664.0,441.0,695.0
13-04 02:42:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183133696.0,823681024.0,2395250688.0,29217009664.0,3222.0,2818.0
13-04 02:42:42,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183129600.0,823681024.0,2395254784.0,29217009664.0,3600.0,2270.0
13-04 02:42:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183125504.0,823681024.0,2395258880.0,29217009664.0,5097.0,3152.0
13-04 02:42:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183125504.0,823681024.0,2395258880.0,29217009664.0,3252.0,2877.0
13-04 02:42:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183125504.0,823681024.0,2395258880.0,29217009664.0,2043.0,2172.0
13-04 02:42:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183121408.0,823681024.0,2395262976.0,29217009664.0,6362.0,5501.0
13-04 02:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183117312.0,823681024.0,2395267072.0,29217009664.0,2599.0,1709.0
13-04 02:42:48,0.083,0.083,99.333,0.500,0.0,0.0,0.0,20480.0,0.0,3.0,1183117312.0,823681024.0,2395267072.0,29217009664.0,2083.0,2223.0
13-04 02:42:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183113216.0,823681024.0,2395271168.0,29217009664.0,2533.0,1709.0
13-04 02:42:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183113216.0,823681024.0,2395271168.0,29217009664.0,3867.0,2456.0
13-04 02:42:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183113216.0,823681024.0,2395271168.0,29217009664.0,2079.0,2265.0
13-04 02:42:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183236096.0,823681024.0,2395275264.0,29216882688.0,2662.0,1783.0
13-04 02:42:53,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1183232000.0,823681024.0,2395279360.0,29216882688.0,6689.0,4846.0
13-04 02:42:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183227904.0,823681024.0,2395283456.0,29216882688.0,5330.0,5469.0
13-04 02:42:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183223808.0,823681024.0,2395287552.0,29216882688.0,3790.0,2913.0
13-04 02:42:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1183223808.0,823681024.0,2395287552.0,29216882688.0,3510.0,3646.0
13-04 02:42:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1183219712.0,823681024.0,2395291648.0,29216882688.0,3762.0,2405.0
13-04 02:42:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183219712.0,823681024.0,2395291648.0,29216882688.0,1397.0,995.0
13-04 02:42:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183211520.0,823685120.0,2395295744.0,29216882688.0,4526.0,3625.0
13-04 02:43:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183211520.0,823685120.0,2395295744.0,29216882688.0,2798.0,3464.0
13-04 02:43:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183207424.0,823685120.0,2395299840.0,29216882688.0,2496.0,1616.0
13-04 02:43:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183203328.0,823685120.0,2395303936.0,29216882688.0,7375.0,4492.0
13-04 02:43:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183203328.0,823685120.0,2395303936.0,29216882688.0,3843.0,4045.0
13-04 02:43:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183203328.0,823685120.0,2395303936.0,29216882688.0,2113.0,1410.0
13-04 02:43:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183199232.0,823685120.0,2395308032.0,29216882688.0,4382.0,2718.0
13-04 02:43:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183186944.0,823685120.0,2395320320.0,29216882688.0,3805.0,3722.0
13-04 02:43:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183309824.0,823685120.0,2395324416.0,29216755712.0,4589.0,4399.0
13-04 02:43:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183305728.0,823685120.0,2395328512.0,29216755712.0,5367.0,4145.0
13-04 02:43:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183305728.0,823685120.0,2395328512.0,29216755712.0,4750.0,3971.0
13-04 02:43:10,0.166,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183301632.0,823685120.0,2395332608.0,29216755712.0,7477.0,5287.0
13-04 02:43:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1183301632.0,823685120.0,2395332608.0,29216755712.0,2213.0,1503.0
13-04 02:43:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183297536.0,823685120.0,2395336704.0,29216755712.0,2172.0,1484.0
13-04 02:43:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183297536.0,823685120.0,2395336704.0,29216755712.0,3290.0,2055.0
13-04 02:43:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183293440.0,823685120.0,2395340800.0,29216755712.0,4356.0,3530.0
13-04 02:43:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183289344.0,823685120.0,2395344896.0,29216755712.0,2660.0,1783.0
13-04 02:43:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183289344.0,823685120.0,2395344896.0,29216755712.0,2629.0,3340.0
13-04 02:43:17,0.083,0.083,99.667,0.083,0.0,0.083,0.0,16384.0,0.0,4.0,1183272960.0,823685120.0,2395361280.0,29216755712.0,7800.0,7622.0
13-04 02:43:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1183272960.0,823685120.0,2395361280.0,29216755712.0,3769.0,2363.0
13-04 02:43:19,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183268864.0,823685120.0,2395365376.0,29216755712.0,2601.0,1709.0
13-04 02:43:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183268864.0,823685120.0,2395365376.0,29216755712.0,2763.0,1876.0
13-04 02:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183268864.0,823685120.0,2395365376.0,29216755712.0,1262.0,962.0
13-04 02:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183264768.0,823685120.0,2395369472.0,29216755712.0,4701.0,2924.0
13-04 02:43:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183260672.0,823685120.0,2395373568.0,29216755712.0,5179.0,4794.0
13-04 02:43:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183260672.0,823685120.0,2395373568.0,29216755712.0,4669.0,4375.0
13-04 02:43:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183256576.0,823685120.0,2395377664.0,29216755712.0,1364.0,1055.0
13-04 02:43:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183256576.0,823685120.0,2395377664.0,29216755712.0,4356.0,3532.0
13-04 02:43:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183248384.0,823685120.0,2395385856.0,29216755712.0,4423.0,3531.0
13-04 02:43:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183244288.0,823689216.0,2395385856.0,29216755712.0,423.0,568.0
13-04 02:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183240192.0,823689216.0,2395389952.0,29216755712.0,3374.0,2741.0
13-04 02:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183240192.0,823689216.0,2395389952.0,29216755712.0,6150.0,4634.0
13-04 02:43:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1183236096.0,823689216.0,2395394048.0,29216755712.0,4220.0,2792.0
13-04 02:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183240192.0,823689216.0,2395398144.0,29216747520.0,4468.0,4427.0
13-04 02:43:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183240192.0,823689216.0,2395398144.0,29216747520.0,924.0,942.0
13-04 02:43:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1183236096.0,823689216.0,2395402240.0,29216747520.0,6665.0,4119.0
13-04 02:43:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183232000.0,823689216.0,2395406336.0,29216747520.0,6805.0,5733.0
13-04 02:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183232000.0,823689216.0,2395406336.0,29216747520.0,1008.0,965.0
13-04 02:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183232000.0,823689216.0,2395406336.0,29216747520.0,2782.0,2946.0
13-04 02:43:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183227904.0,823689216.0,2395410432.0,29216747520.0,5105.0,4273.0
13-04 02:43:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183223808.0,823689216.0,2395414528.0,29216747520.0,5716.0,3797.0
13-04 02:43:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1183223808.0,823689216.0,2395414528.0,29216747520.0,2047.0,2197.0
13-04 02:43:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183223808.0,823689216.0,2395414528.0,29216747520.0,2772.0,1979.0
13-04 02:43:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183219712.0,823689216.0,2395418624.0,29216747520.0,1491.0,1097.0
13-04 02:43:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183203328.0,823689216.0,2395435008.0,29216747520.0,7669.0,7620.0
13-04 02:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183203328.0,823689216.0,2395435008.0,29216747520.0,3675.0,2261.0
13-04 02:43:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183199232.0,823689216.0,2395439104.0,29216747520.0,2718.0,1825.0
13-04 02:43:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1183199232.0,823689216.0,2395439104.0,29216747520.0,1077.0,1663.0
13-04 02:43:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183195136.0,823689216.0,2395443200.0,29216747520.0,6524.0,4681.0
13-04 02:43:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183195136.0,823689216.0,2395443200.0,29216747520.0,2489.0,1658.0
13-04 02:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183191040.0,823689216.0,2395447296.0,29216747520.0,3355.0,2970.0
13-04 02:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183186944.0,823689216.0,2395451392.0,29216747520.0,5237.0,4866.0
13-04 02:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183186944.0,823689216.0,2395451392.0,29216747520.0,2430.0,1616.0
13-04 02:43:52,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1183186944.0,823689216.0,2395451392.0,29216747520.0,2599.0,1709.0
13-04 02:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183182848.0,823689216.0,2395455488.0,29216747520.0,3828.0,2437.0
13-04 02:43:54,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183191040.0,823689216.0,2395455488.0,29216739328.0,5331.0,5469.0
13-04 02:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183186944.0,823689216.0,2395459584.0,29216739328.0,4422.0,3532.0
13-04 02:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183182848.0,823689216.0,2395463680.0,29216739328.0,2490.0,1658.0
13-04 02:43:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183182848.0,823689216.0,2395463680.0,29216739328.0,2702.0,1802.0
13-04 02:43:58,0.0,0.167,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,5.0,1183178752.0,823689216.0,2395467776.0,29216739328.0,5185.0,3726.0
13-04 02:43:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183174656.0,823689216.0,2395471872.0,29216739328.0,3187.0,2878.0
13-04 02:44:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183170560.0,823689216.0,2395475968.0,29216739328.0,1017.0,1662.0
13-04 02:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183170560.0,823689216.0,2395475968.0,29216739328.0,2555.0,1690.0
13-04 02:44:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183166464.0,823689216.0,2395480064.0,29216739328.0,5074.0,4633.0
13-04 02:44:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183158272.0,823693312.0,2395484160.0,29216739328.0,7928.0,5494.0
13-04 02:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183158272.0,823693312.0,2395484160.0,29216739328.0,2280.0,1503.0
13-04 02:44:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183158272.0,823693312.0,2395484160.0,29216739328.0,2214.0,1503.0
13-04 02:44:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1183154176.0,823693312.0,2395488256.0,29216739328.0,6328.0,4656.0
13-04 02:44:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183150080.0,823693312.0,2395492352.0,29216739328.0,3487.0,2250.0
13-04 02:44:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183150080.0,823693312.0,2395492352.0,29216739328.0,3078.0,2764.0
13-04 02:44:09,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1183145984.0,823697408.0,2395492352.0,29216739328.0,3579.0,3385.0
13-04 02:44:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183141888.0,823697408.0,2395496448.0,29216739328.0,2273.0,1577.0
13-04 02:44:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183137792.0,823697408.0,2395500544.0,29216739328.0,8130.0,6454.0
13-04 02:44:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183133696.0,823697408.0,2395504640.0,29216739328.0,5652.0,3465.0
13-04 02:44:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183133696.0,823697408.0,2395504640.0,29216739328.0,4006.0,3296.0
13-04 02:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183129600.0,823697408.0,2395508736.0,29216739328.0,4359.0,3531.0
13-04 02:44:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183129600.0,823697408.0,2395508736.0,29216739328.0,2043.0,2172.0
13-04 02:44:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183125504.0,823697408.0,2395512832.0,29216739328.0,2636.0,1802.0
13-04 02:44:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183113216.0,823697408.0,2395525120.0,29216739328.0,2974.0,3321.0
13-04 02:44:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183109120.0,823697408.0,2395529216.0,29216739328.0,2593.0,1751.0
13-04 02:44:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183109120.0,823697408.0,2395529216.0,29216739328.0,5236.0,4867.0
13-04 02:44:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183105024.0,823697408.0,2395533312.0,29216739328.0,3600.0,2270.0
13-04 02:44:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1183096832.0,823701504.0,2395537408.0,29216739328.0,6236.0,5394.0
13-04 02:44:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183096832.0,823701504.0,2395537408.0,29216739328.0,4423.0,3530.0
13-04 02:44:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183092736.0,823701504.0,2395541504.0,29216739328.0,261.0,401.0
13-04 02:44:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183092736.0,823701504.0,2395541504.0,29216739328.0,5250.0,3829.0
13-04 02:44:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183088640.0,823701504.0,2395545600.0,29216739328.0,2594.0,1783.0
13-04 02:44:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183088640.0,823701504.0,2395545600.0,29216739328.0,3568.0,3721.0
13-04 02:44:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183088640.0,823701504.0,2395545600.0,29216739328.0,1916.0,2129.0
13-04 02:44:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1183072256.0,823701504.0,2395561984.0,29216739328.0,6370.0,5237.0
13-04 02:44:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823701504.0,2395566080.0,29216731136.0,6148.0,4632.0
13-04 02:44:30,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183080448.0,823701504.0,2395570176.0,29216722944.0,4469.0,4492.0
13-04 02:44:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823701504.0,2395574272.0,29216722944.0,4364.0,2904.0
13-04 02:44:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823701504.0,2395574272.0,29216722944.0,786.0,756.0
13-04 02:44:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183072256.0,823701504.0,2395578368.0,29216722944.0,4978.0,4053.0
13-04 02:44:34,0.668,0.0,99.332,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183068160.0,823701504.0,2395582464.0,29216722944.0,3287.0,2231.0
13-04 02:44:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183068160.0,823701504.0,2395582464.0,29216722944.0,924.0,942.0
13-04 02:44:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183064064.0,823701504.0,2395586560.0,29216722944.0,6118.0,4475.0
13-04 02:44:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183064064.0,823701504.0,2395586560.0,29216722944.0,4441.0,3105.0
13-04 02:44:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183059968.0,823701504.0,2395590656.0,29216722944.0,8687.0,7168.0
13-04 02:44:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183059968.0,823701504.0,2395590656.0,29216722944.0,4222.0,4223.0
13-04 02:44:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183055872.0,823701504.0,2395594752.0,29216722944.0,1491.0,1129.0
13-04 02:44:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1183055872.0,823701504.0,2395594752.0,29216722944.0,2163.0,2423.0
13-04 02:44:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183055872.0,823701504.0,2395594752.0,29216722944.0,1077.0,1704.0
13-04 02:44:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183047680.0,823701504.0,2395602944.0,29216722944.0,7168.0,4306.0
13-04 02:44:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183047680.0,823701504.0,2395602944.0,29216722944.0,363.0,494.0
13-04 02:44:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183043584.0,823701504.0,2395607040.0,29216722944.0,3122.0,2811.0
13-04 02:44:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183043584.0,823701504.0,2395607040.0,29216722944.0,7432.0,5933.0
13-04 02:44:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823701504.0,2395611136.0,29216722944.0,2083.0,2223.0
13-04 02:44:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823701504.0,2395611136.0,29216722944.0,3767.0,2363.0
13-04 02:44:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823701504.0,2395611136.0,29216722944.0,1465.0,1148.0
13-04 02:44:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1183031296.0,823701504.0,2395619328.0,29216722944.0,8658.0,5602.0
13-04 02:44:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823701504.0,2395619328.0,29216722944.0,915.0,1569.0
13-04 02:44:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823701504.0,2395619328.0,29216722944.0,1398.0,1027.0
13-04 02:44:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183027200.0,823701504.0,2395623424.0,29216722944.0,3017.0,2784.0
13-04 02:44:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183027200.0,823701504.0,2395623424.0,29216722944.0,4124.0,3226.0
13-04 02:44:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183023104.0,823701504.0,2395627520.0,29216722944.0,6624.0,4881.0
13-04 02:44:56,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1183019008.0,823701504.0,2395631616.0,29216722944.0,5332.0,5468.0
13-04 02:44:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823701504.0,2395631616.0,29216722944.0,3722.0,2386.0
13-04 02:44:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823701504.0,2395631616.0,29216722944.0,1533.0,1148.0
13-04 02:44:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823701504.0,2395631616.0,29216722944.0,1429.0,1055.0
13-04 02:45:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183023104.0,823701504.0,2395635712.0,29216714752.0,5678.0,4742.0
13-04 02:45:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183019008.0,823701504.0,2395639808.0,29216714752.0,2599.0,1709.0
13-04 02:45:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183145984.0,823701504.0,2395639808.0,29216587776.0,2247.0,2358.0
13-04 02:45:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183145984.0,823701504.0,2395639808.0,29216587776.0,3826.0,2937.0
13-04 02:45:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183133696.0,823701504.0,2395652096.0,29216587776.0,8854.0,7490.0
13-04 02:45:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183133696.0,823701504.0,2395652096.0,29216587776.0,4780.0,2946.0
13-04 02:45:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1183129600.0,823701504.0,2395656192.0,29216587776.0,2238.0,1484.0
13-04 02:45:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183129600.0,823701504.0,2395656192.0,29216587776.0,3870.0,3232.0
13-04 02:45:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183125504.0,823701504.0,2395660288.0,29216587776.0,6499.0,4244.0
13-04 02:45:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183121408.0,823701504.0,2395664384.0,29216587776.0,4247.0,3420.0
13-04 02:45:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183121408.0,823701504.0,2395664384.0,29216587776.0,2317.0,1596.0
13-04 02:45:11,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1183117312.0,823701504.0,2395668480.0,29216587776.0,2377.0,3069.0
13-04 02:45:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183113216.0,823701504.0,2395672576.0,29216587776.0,8302.0,6482.0
13-04 02:45:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183113216.0,823701504.0,2395672576.0,29216587776.0,5681.0,3446.0
13-04 02:45:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183109120.0,823701504.0,2395676672.0,29216587776.0,4356.0,3532.0
13-04 02:45:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183109120.0,823701504.0,2395676672.0,29216587776.0,168.0,299.0
13-04 02:45:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,4.0,1183105024.0,823701504.0,2395680768.0,29216587776.0,2635.0,1802.0
13-04 02:45:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183105024.0,823701504.0,2395680768.0,29216587776.0,3593.0,2344.0
13-04 02:45:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183105024.0,823701504.0,2395680768.0,29216587776.0,363.0,494.0
13-04 02:45:19,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1183100928.0,823701504.0,2395684864.0,29216587776.0,6733.0,6362.0
13-04 02:45:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183096832.0,823701504.0,2395688960.0,29216587776.0,3415.0,3044.0
13-04 02:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183096832.0,823701504.0,2395688960.0,29216587776.0,3667.0,2270.0
13-04 02:45:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183100928.0,823701504.0,2395693056.0,29216579584.0,4423.0,3531.0
13-04 02:45:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183088640.0,823701504.0,2395705344.0,29216579584.0,3919.0,3843.0
13-04 02:45:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183084544.0,823701504.0,2395709440.0,29216579584.0,2913.0,2553.0
13-04 02:45:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183084544.0,823701504.0,2395709440.0,29216579584.0,3703.0,2363.0
13-04 02:45:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183080448.0,823701504.0,2395713536.0,29216579584.0,4420.0,3530.0
13-04 02:45:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183080448.0,823701504.0,2395713536.0,29216579584.0,2597.0,1709.0
13-04 02:45:28,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823701504.0,2395717632.0,29216579584.0,2697.0,3371.0
13-04 02:45:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823701504.0,2395717632.0,29216579584.0,5212.0,4114.0
13-04 02:45:30,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183072256.0,823701504.0,2395721728.0,29216579584.0,3162.0,2157.0
13-04 02:45:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183076352.0,823705600.0,2395721728.0,29216571392.0,4919.0,3978.0
13-04 02:45:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823705600.0,2395721728.0,29216571392.0,720.0,756.0
13-04 02:45:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1183055872.0,823705600.0,2395742208.0,29216571392.0,8305.0,6492.0
13-04 02:45:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183055872.0,823705600.0,2395742208.0,29216571392.0,2094.0,1596.0
13-04 02:45:35,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183051776.0,823705600.0,2395746304.0,29216571392.0,5470.0,5054.0
13-04 02:45:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,1183047680.0,823705600.0,2395750400.0,29216571392.0,3110.0,2180.0
13-04 02:45:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183043584.0,823705600.0,2395754496.0,29216571392.0,4096.0,3711.0
13-04 02:45:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1183043584.0,823705600.0,2395754496.0,29216571392.0,6353.0,5860.0
13-04 02:45:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823705600.0,2395758592.0,29216571392.0,4483.0,3076.0
13-04 02:45:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823705600.0,2395758592.0,29216571392.0,2700.0,1802.0
13-04 02:45:41,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183043584.0,823705600.0,2395762688.0,29216563200.0,3898.0,2680.0
13-04 02:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823705600.0,2395766784.0,29216563200.0,3966.0,4087.0
13-04 02:45:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1183039488.0,823705600.0,2395766784.0,29216563200.0,3565.0,3059.0
13-04 02:45:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183035392.0,823705600.0,2395770880.0,29216563200.0,4311.0,3513.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183035392.0,823705600.0,2395770880.0,29216563200.0,1532.0,1148.0
13-04 02:45:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823705600.0,2395774976.0,29216563200.0,5815.0,4362.0
13-04 02:45:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823705600.0,2395774976.0,29216563200.0,3533.0,2270.0
13-04 02:45:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1183023104.0,823709696.0,2395779072.0,29216563200.0,3354.0,2904.0
13-04 02:45:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183023104.0,823709696.0,2395779072.0,29216563200.0,2101.0,2246.0
13-04 02:45:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183023104.0,823709696.0,2395779072.0,29216563200.0,1017.0,1661.0
13-04 02:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1183019008.0,823709696.0,2395783168.0,29216563200.0,6651.0,4821.0
13-04 02:45:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183002624.0,823709696.0,2395799552.0,29216563200.0,6469.0,5310.0
13-04 02:45:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1182998528.0,823709696.0,2395803648.0,29216563200.0,3669.0,2270.0
13-04 02:45:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182998528.0,823709696.0,2395803648.0,29216563200.0,1684.0,1825.0
13-04 02:45:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182994432.0,823709696.0,2395807744.0,29216563200.0,3153.0,2784.0
13-04 02:45:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182994432.0,823709696.0,2395807744.0,29216563200.0,3869.0,2456.0
13-04 02:45:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182990336.0,823709696.0,2395811840.0,29216563200.0,3907.0,4045.0
13-04 02:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182990336.0,823709696.0,2395811840.0,29216563200.0,2043.0,2204.0
13-04 02:45:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182986240.0,823709696.0,2395815936.0,29216563200.0,4580.0,3697.0
13-04 02:46:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182986240.0,823709696.0,2395815936.0,29216563200.0,3704.0,2363.0
13-04 02:46:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182982144.0,823709696.0,2395820032.0,29216563200.0,3312.0,2919.0
13-04 02:46:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182982144.0,823709696.0,2395820032.0,29216563200.0,3704.0,2363.0
13-04 02:46:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182982144.0,823709696.0,2395820032.0,29216563200.0,2846.0,2520.0
13-04 02:46:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1182969856.0,823709696.0,2395840512.0,29216555008.0,10848.0,9168.0
13-04 02:46:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182969856.0,823709696.0,2395840512.0,29216555008.0,1759.0,2091.0
13-04 02:46:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182969856.0,823709696.0,2395840512.0,29216555008.0,943.0,756.0
13-04 02:46:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182965760.0,823709696.0,2395844608.0,29216555008.0,6375.0,4634.0
13-04 02:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182961664.0,823709696.0,2395848704.0,29216555008.0,3741.0,3550.0
13-04 02:46:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1182957568.0,823709696.0,2395852800.0,29216555008.0,6332.0,4085.0
13-04 02:46:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182957568.0,823709696.0,2395852800.0,29216555008.0,2289.0,1494.0
13-04 02:46:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1182949376.0,823709696.0,2395860992.0,29216555008.0,6266.0,4614.0
13-04 02:46:12,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1182945280.0,823713792.0,2395860992.0,29216555008.0,4385.0,2718.0
13-04 02:46:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1182941184.0,823713792.0,2395865088.0,29216555008.0,3555.0,4626.0
13-04 02:46:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182941184.0,823713792.0,2395865088.0,29216555008.0,1260.0,962.0
13-04 02:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182941184.0,823713792.0,2395865088.0,29216555008.0,3356.0,2969.0
13-04 02:46:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182937088.0,823713792.0,2395869184.0,29216555008.0,4956.0,3040.0
13-04 02:46:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182920704.0,823713792.0,2395885568.0,29216555008.0,5258.0,4584.0
13-04 02:46:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1182920704.0,823713792.0,2395885568.0,29216555008.0,4253.0,3437.0
13-04 02:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182916608.0,823713792.0,2395889664.0,29216555008.0,2761.0,1876.0
13-04 02:46:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1182916608.0,823713792.0,2395889664.0,29216555008.0,3253.0,2877.0
13-04 02:46:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1182916608.0,823713792.0,2395889664.0,29216555008.0,915.0,1570.0
13-04 02:46:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182912512.0,823713792.0,2395893760.0,29216555008.0,4256.0,3438.0
13-04 02:46:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1182904320.0,823717888.0,2395897856.0,29216555008.0,4320.0,3438.0
13-04 02:46:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182900224.0,823717888.0,2395901952.0,29216555008.0,6523.0,4608.0
13-04 02:46:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1182900224.0,823717888.0,2395901952.0,29216555008.0,2599.0,1709.0
13-04 02:46:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182883840.0,823717888.0,2395901952.0,29216571392.0,2617.0,1732.0
13-04 02:46:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182883840.0,823717888.0,2395901952.0,29216571392.0,168.0,299.0
13-04 02:46:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183006720.0,823717888.0,2395906048.0,29216444416.0,5817.0,4890.0
13-04 02:46:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183010816.0,823721984.0,2395906048.0,29216436224.0,2028.0,3093.0
13-04 02:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183006720.0,823721984.0,2395910144.0,29216436224.0,6322.0,4727.0
13-04 02:46:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183002624.0,823721984.0,2395914240.0,29216436224.0,6145.0,4674.0
13-04 02:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183002624.0,823721984.0,2395914240.0,29216436224.0,1950.0,1484.0
13-04 02:46:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182998528.0,823721984.0,2395918336.0,29216436224.0,6918.0,4962.0
13-04 02:46:34,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183502336.0,823721984.0,2395922432.0,29215928320.0,3168.0,2148.0
13-04 02:46:35,0.0,0.166,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1183502336.0,823721984.0,2395922432.0,29215928320.0,3879.0,3325.0
13-04 02:46:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183498240.0,823721984.0,2395926528.0,29215928320.0,2710.0,2671.0
13-04 02:46:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183498240.0,823721984.0,2395926528.0,29215928320.0,3662.0,3130.0
13-04 02:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183498240.0,823721984.0,2395926528.0,29215928320.0,4981.0,3979.0
13-04 02:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183494144.0,823721984.0,2395930624.0,29215928320.0,5582.0,3730.0
13-04 02:46:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183485952.0,823721984.0,2395938816.0,29215928320.0,2696.0,3305.0
13-04 02:46:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1183481856.0,823721984.0,2395942912.0,29215928320.0,5707.0,4478.0
13-04 02:46:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183490048.0,823721984.0,2395942912.0,29215920128.0,3474.0,3086.0
13-04 02:46:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183485952.0,823721984.0,2395947008.0,29215920128.0,2144.0,1768.0
13-04 02:46:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183485952.0,823721984.0,2395947008.0,29215920128.0,2597.0,1709.0
13-04 02:46:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183485952.0,823721984.0,2395947008.0,29215920128.0,3145.0,2827.0
13-04 02:46:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,1183465472.0,823721984.0,2395967488.0,29215920128.0,5348.0,4699.0
13-04 02:46:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183461376.0,823721984.0,2395971584.0,29215920128.0,5928.0,3620.0
13-04 02:46:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183461376.0,823721984.0,2395971584.0,29215920128.0,2145.0,2297.0
13-04 02:46:49,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183457280.0,823721984.0,2395975680.0,29215920128.0,2737.0,3325.0
13-04 02:46:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183457280.0,823721984.0,2395975680.0,29215920128.0,3829.0,2437.0
13-04 02:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1183453184.0,823721984.0,2395979776.0,29215920128.0,3661.0,2312.0
13-04 02:46:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183453184.0,823721984.0,2395979776.0,29215920128.0,3289.0,2969.0
13-04 02:46:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183444992.0,823726080.0,2395983872.0,29215920128.0,3087.0,2719.0
13-04 02:46:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183444992.0,823726080.0,2395983872.0,29215920128.0,4646.0,4393.0
13-04 02:46:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183440896.0,823726080.0,2395987968.0,29215920128.0,1429.0,1055.0
13-04 02:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183440896.0,823726080.0,2395987968.0,29215920128.0,6100.0,5535.0
13-04 02:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183436800.0,823726080.0,2395992064.0,29215920128.0,3184.0,2951.0
13-04 02:46:58,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183432704.0,823726080.0,2395996160.0,29215920128.0,4828.0,2998.0
13-04 02:46:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183432704.0,823726080.0,2395996160.0,29215920128.0,3703.0,2363.0
13-04 02:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183428608.0,823726080.0,2396000256.0,29215920128.0,915.0,1568.0
13-04 02:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183428608.0,823726080.0,2396000256.0,29215920128.0,2540.0,1700.0
13-04 02:47:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183428608.0,823726080.0,2396000256.0,29215920128.0,2432.0,1616.0
13-04 02:47:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183424512.0,823726080.0,2396004352.0,29215920128.0,7661.0,6751.0
13-04 02:47:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183424512.0,823726080.0,2396004352.0,29215920128.0,3319.0,2157.0
13-04 02:47:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183420416.0,823726080.0,2396008448.0,29215920128.0,4852.0,4593.0
13-04 02:47:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183416320.0,823726080.0,2396012544.0,29215920128.0,6822.0,4119.0
13-04 02:47:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183399936.0,823726080.0,2396028928.0,29215920128.0,4852.0,4426.0
13-04 02:47:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183399936.0,823726080.0,2396028928.0,29215920128.0,1663.0,1924.0
13-04 02:47:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183399936.0,823726080.0,2396028928.0,29215920128.0,2925.0,2216.0
13-04 02:47:10,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1183391744.0,823730176.0,2396033024.0,29215920128.0,4173.0,3291.0
13-04 02:47:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183391744.0,823730176.0,2396033024.0,29215920128.0,3934.0,3231.0
13-04 02:47:12,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183387648.0,823730176.0,2396037120.0,29215920128.0,6891.0,5843.0
13-04 02:47:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183379456.0,823730176.0,2396045312.0,29215920128.0,4133.0,2963.0
13-04 02:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823730176.0,2396049408.0,29215920128.0,7334.0,4399.0
13-04 02:47:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823730176.0,2396049408.0,29215920128.0,1389.0,962.0
13-04 02:47:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183375360.0,823730176.0,2396049408.0,29215920128.0,939.0,424.0
13-04 02:47:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823730176.0,2396049408.0,29215920128.0,903.0,494.0
13-04 02:47:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183371264.0,823730176.0,2396053504.0,29215920128.0,5627.0,5642.0
13-04 02:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183371264.0,823730176.0,2396053504.0,29215920128.0,2774.0,3485.0
13-04 02:47:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183490048.0,823730176.0,2396069888.0,29215784960.0,6326.0,5146.0
13-04 02:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183485952.0,823730176.0,2396073984.0,29215784960.0,5907.0,3671.0
13-04 02:47:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183485952.0,823730176.0,2396073984.0,29215784960.0,3664.0,2270.0
13-04 02:47:23,0.166,0.166,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183481856.0,823730176.0,2396078080.0,29215784960.0,3830.0,2437.0
13-04 02:47:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183477760.0,823730176.0,2396082176.0,29215784960.0,2912.0,2553.0
13-04 02:47:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183477760.0,823730176.0,2396082176.0,29215784960.0,2737.0,3323.0
13-04 02:47:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1183473664.0,823730176.0,2396086272.0,29215784960.0,915.0,1568.0
13-04 02:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183481856.0,823730176.0,2396086272.0,29215776768.0,3677.0,2261.0
13-04 02:47:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183473664.0,823734272.0,2396090368.0,29215776768.0,5003.0,4740.0
13-04 02:47:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183473664.0,823734272.0,2396090368.0,29215776768.0,5431.0,3465.0
13-04 02:47:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183469568.0,823734272.0,2396094464.0,29215776768.0,4389.0,2811.0
13-04 02:47:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183465472.0,823734272.0,2396098560.0,29215776768.0,4651.0,3447.0
13-04 02:47:32,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183461376.0,823734272.0,2396102656.0,29215776768.0,4511.0,2959.0
13-04 02:47:33,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183461376.0,823734272.0,2396102656.0,29215776768.0,2190.0,3120.0
13-04 02:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183461376.0,823734272.0,2396102656.0,29215776768.0,3808.0,3325.0
13-04 02:47:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183457280.0,823734272.0,2396106752.0,29215776768.0,3184.0,2064.0
13-04 02:47:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183457280.0,823734272.0,2396106752.0,29215776768.0,1644.0,2044.0
13-04 02:47:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183453184.0,823734272.0,2396110848.0,29215776768.0,8687.0,6226.0
13-04 02:47:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183440896.0,823734272.0,2404503552.0,29207396352.0,5745.0,3823.0
13-04 02:47:39,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183436800.0,823738368.0,2404503552.0,29207396352.0,1092.0,1188.0
13-04 02:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183436800.0,823738368.0,2404503552.0,29207396352.0,1035.0,1643.0
13-04 02:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183432704.0,823738368.0,2404507648.0,29207396352.0,3965.0,2606.0
13-04 02:47:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183432704.0,823738368.0,2404507648.0,29207396352.0,4476.0,3574.0
13-04 02:47:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183416320.0,823738368.0,2404524032.0,29207396352.0,7687.0,7025.0
13-04 02:47:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183412224.0,823738368.0,2404528128.0,29207396352.0,2658.0,1709.0
13-04 02:47:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1183408128.0,823738368.0,2404532224.0,29207396352.0,4544.0,3573.0
13-04 02:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183404032.0,823738368.0,2404536320.0,29207396352.0,2348.0,2425.0
13-04 02:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183531008.0,823738368.0,2404536320.0,29207269376.0,3727.0,2270.0
13-04 02:47:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183526912.0,823738368.0,2404540416.0,29207269376.0,3330.0,2857.0
13-04 02:47:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183526912.0,823738368.0,2404540416.0,29207269376.0,5028.0,3184.0
13-04 02:47:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183522816.0,823738368.0,2404544512.0,29207269376.0,1321.0,962.0
13-04 02:47:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1183522816.0,823738368.0,2404544512.0,29207269376.0,2631.0,3233.0
13-04 02:47:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183518720.0,823738368.0,2404548608.0,29207269376.0,6200.0,3764.0
13-04 02:47:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183518720.0,823738368.0,2404548608.0,29207269376.0,915.0,1569.0
13-04 02:47:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183514624.0,823738368.0,2404552704.0,29207269376.0,4737.0,4301.0
13-04 02:47:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183514624.0,823738368.0,2404552704.0,29207269376.0,4830.0,2924.0
13-04 02:47:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1183510528.0,823738368.0,2404556800.0,29207269376.0,4642.0,3698.0
13-04 02:47:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1183506432.0,823742464.0,2404556800.0,29207269376.0,2957.0,2437.0
13-04 02:47:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183629312.0,823742464.0,2404560896.0,29207142400.0,3797.0,3951.0
13-04 02:47:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183629312.0,823742464.0,2404560896.0,29207142400.0,3719.0,2344.0
13-04 02:48:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183625216.0,823742464.0,2404564992.0,29207142400.0,1592.0,1148.0
13-04 02:48:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1183625216.0,823742464.0,2404564992.0,29207142400.0,4893.0,2924.0
13-04 02:48:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183621120.0,823742464.0,2404569088.0,29207142400.0,3474.0,3044.0
13-04 02:48:03,0.0,0.083,99.667,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,1183617024.0,823746560.0,2404569088.0,29207142400.0,3509.0,3645.0
13-04 02:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183612928.0,823746560.0,2404573184.0,29207142400.0,3502.0,2199.0
13-04 02:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183612928.0,823746560.0,2404573184.0,29207142400.0,5815.0,5054.0
13-04 02:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183608832.0,823746560.0,2404577280.0,29207142400.0,3607.0,2324.0
13-04 02:48:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183604736.0,823746560.0,2404581376.0,29207142400.0,5165.0,3885.0
13-04 02:48:08,0.0,0.083,99.584,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1183604736.0,823746560.0,2404581376.0,29207142400.0,4215.0,2913.0
13-04 02:48:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183600640.0,823746560.0,2404585472.0,29207142400.0,3699.0,3393.0
13-04 02:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183600640.0,823746560.0,2404585472.0,29207142400.0,7079.0,4768.0
13-04 02:48:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183596544.0,823746560.0,2404589568.0,29207142400.0,5240.0,4071.0
13-04 02:48:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183596544.0,823746560.0,2404589568.0,29207142400.0,2826.0,2619.0
13-04 02:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183592448.0,823746560.0,2404593664.0,29207142400.0,4551.0,2811.0
13-04 02:48:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183588352.0,823750656.0,2404593664.0,29207142400.0,2246.0,2359.0
13-04 02:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183584256.0,823750656.0,2404597760.0,29207142400.0,1388.0,1036.0
13-04 02:48:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183580160.0,823750656.0,2404601856.0,29207142400.0,6861.0,4932.0
13-04 02:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183576064.0,823750656.0,2404605952.0,29207142400.0,5417.0,4166.0
13-04 02:48:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183571968.0,823750656.0,2404610048.0,29207142400.0,2084.0,2222.0
13-04 02:48:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183571968.0,823750656.0,2404610048.0,29207142400.0,2700.0,1802.0
13-04 02:48:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183571968.0,823750656.0,2404610048.0,29207142400.0,2527.0,1751.0
13-04 02:48:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183571968.0,823750656.0,2404610048.0,29207142400.0,813.0,1476.0
13-04 02:48:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183567872.0,823750656.0,2404614144.0,29207142400.0,3254.0,2876.0
13-04 02:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183563776.0,823750656.0,2404618240.0,29207142400.0,5966.0,3745.0
13-04 02:48:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183559680.0,823750656.0,2404622336.0,29207142400.0,6135.0,5691.0
13-04 02:48:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183559680.0,823750656.0,2404622336.0,29207142400.0,4318.0,3437.0
13-04 02:48:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183555584.0,823750656.0,2404626432.0,29207142400.0,5943.0,5121.0
13-04 02:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183555584.0,823750656.0,2404626432.0,29207142400.0,1430.0,1055.0
13-04 02:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183551488.0,823750656.0,2404630528.0,29207142400.0,2558.0,1658.0
13-04 02:48:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183485952.0,823750656.0,2404630528.0,29207207936.0,3982.0,3417.0
13-04 02:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183481856.0,823750656.0,2404634624.0,29207207936.0,5330.0,3372.0
13-04 02:48:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183477760.0,823750656.0,2404638720.0,29207207936.0,3808.0,3333.0
13-04 02:48:32,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183477760.0,823750656.0,2404638720.0,29207207936.0,3299.0,3839.0
13-04 02:48:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183473664.0,823750656.0,2404642816.0,29207207936.0,5880.0,4308.0
13-04 02:48:34,0.584,0.083,99.332,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183727616.0,823750656.0,2404642816.0,29206953984.0,4330.0,2811.0
13-04 02:48:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183723520.0,823750656.0,2404646912.0,29206953984.0,4983.0,3980.0
13-04 02:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1183723520.0,823750656.0,2404646912.0,29206953984.0,2160.0,1596.0
13-04 02:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183719424.0,823750656.0,2404651008.0,29206953984.0,3952.0,3568.0
13-04 02:48:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183719424.0,823750656.0,2404651008.0,29206953984.0,3286.0,2199.0
13-04 02:48:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1183715328.0,823750656.0,2404655104.0,29206953984.0,5256.0,4820.0
13-04 02:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823750656.0,2404655104.0,29206953984.0,5170.0,4866.0
13-04 02:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823750656.0,2404655104.0,29206953984.0,339.0,602.0
13-04 02:48:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183711232.0,823750656.0,2404659200.0,29206953984.0,3887.0,2479.0
13-04 02:48:43,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183719424.0,823754752.0,2404663296.0,29206937600.0,4481.0,3076.0
13-04 02:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183719424.0,823754752.0,2404663296.0,29206937600.0,4422.0,3532.0
13-04 02:48:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183719424.0,823754752.0,2404663296.0,29206937600.0,2085.0,2223.0
13-04 02:48:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823754752.0,2404667392.0,29206937600.0,3724.0,2312.0
13-04 02:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183711232.0,823754752.0,2404671488.0,29206937600.0,3738.0,3953.0
13-04 02:48:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183711232.0,823754752.0,2404671488.0,29206937600.0,2606.0,1700.0
13-04 02:48:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1183690752.0,823754752.0,2404691968.0,29206937600.0,9412.0,7762.0
13-04 02:48:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183686656.0,823754752.0,2404696064.0,29206937600.0,1490.0,1129.0
13-04 02:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183686656.0,823754752.0,2404696064.0,29206937600.0,2084.0,2223.0
13-04 02:48:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183682560.0,823754752.0,2404700160.0,29206937600.0,6696.0,4839.0
13-04 02:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183682560.0,823754752.0,2404700160.0,29206937600.0,159.0,308.0
13-04 02:48:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1183682560.0,823754752.0,2404700160.0,29206937600.0,5248.0,3829.0
13-04 02:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183678464.0,823754752.0,2404704256.0,29206937600.0,1017.0,1663.0
13-04 02:48:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183678464.0,823754752.0,2404704256.0,29206937600.0,6367.0,6124.0
13-04 02:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183674368.0,823754752.0,2404708352.0,29206937600.0,3725.0,2344.0
13-04 02:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183670272.0,823754752.0,2404712448.0,29206937600.0,5033.0,3184.0
13-04 02:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183666176.0,823754752.0,2404716544.0,29206937600.0,4771.0,2924.0
13-04 02:49:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1183666176.0,823754752.0,2404716544.0,29206937600.0,1055.0,1953.0
13-04 02:49:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183666176.0,823754752.0,2404716544.0,29206937600.0,5823.0,4451.0
13-04 02:49:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183666176.0,823754752.0,2404716544.0,29206937600.0,1491.0,1097.0
13-04 02:49:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183662080.0,823754752.0,2404720640.0,29206937600.0,2399.0,3034.0
13-04 02:49:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183657984.0,823754752.0,2404724736.0,29206937600.0,7088.0,5876.0
13-04 02:49:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183657984.0,823754752.0,2404724736.0,29206937600.0,4553.0,2811.0
13-04 02:49:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1183653888.0,823754752.0,2404728832.0,29206937600.0,5714.0,3539.0
13-04 02:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183653888.0,823754752.0,2404728832.0,29206937600.0,2280.0,1503.0
13-04 02:49:08,0.0,0.0,99.917,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1183649792.0,823754752.0,2404732928.0,29206937600.0,3282.0,2064.0
13-04 02:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183649792.0,823754752.0,2404732928.0,29206937600.0,4810.0,4079.0
13-04 02:49:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183645696.0,823754752.0,2404737024.0,29206937600.0,4073.0,3419.0
13-04 02:49:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1183645696.0,823754752.0,2404737024.0,29206937600.0,4655.0,4400.0
13-04 02:49:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183637504.0,823758848.0,2404741120.0,29206937600.0,3477.0,2292.0
13-04 02:49:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183637504.0,823758848.0,2404741120.0,29206937600.0,4381.0,3486.0
13-04 02:49:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183629312.0,823758848.0,2404749312.0,29206937600.0,8089.0,5660.0
13-04 02:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183629312.0,823758848.0,2404749312.0,29206937600.0,2403.0,1514.0
13-04 02:49:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1183629312.0,823758848.0,2404749312.0,29206937600.0,2698.0,1802.0
13-04 02:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183629312.0,823758848.0,2404749312.0,29206937600.0,1431.0,1055.0
13-04 02:49:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183625216.0,823758848.0,2404753408.0,29206937600.0,4562.0,5212.0
13-04 02:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183625216.0,823758848.0,2404753408.0,29206937600.0,2490.0,1658.0
13-04 02:49:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183621120.0,823758848.0,2404757504.0,29206937600.0,3355.0,2970.0
13-04 02:49:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183617024.0,823758848.0,2404761600.0,29206937600.0,2558.0,1690.0
13-04 02:49:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183612928.0,823758848.0,2404765696.0,29206937600.0,4483.0,3540.0
13-04 02:49:23,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183608832.0,823758848.0,2404769792.0,29206937600.0,6143.0,3764.0
13-04 02:49:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183604736.0,823762944.0,2404769792.0,29206937600.0,3339.0,3554.0
13-04 02:49:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183600640.0,823762944.0,2404773888.0,29206937600.0,3449.0,3517.0
13-04 02:49:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183600640.0,823762944.0,2404773888.0,29206937600.0,4676.0,4299.0
13-04 02:49:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183600640.0,823762944.0,2404773888.0,29206937600.0,1430.0,1055.0
13-04 02:49:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183600640.0,823762944.0,2404773888.0,29206937600.0,1916.0,2130.0
13-04 02:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183596544.0,823762944.0,2404777984.0,29206937600.0,5600.0,3558.0
13-04 02:49:30,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183592448.0,823762944.0,2404782080.0,29206937600.0,6623.0,4100.0
13-04 02:49:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183588352.0,823762944.0,2404786176.0,29206937600.0,4463.0,4500.0
13-04 02:49:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183588352.0,823762944.0,2404786176.0,29206937600.0,2057.0,1503.0
13-04 02:49:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183584256.0,823762944.0,2404790272.0,29206937600.0,1924.0,1503.0
13-04 02:49:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183580160.0,823762944.0,2404794368.0,29206937600.0,7843.0,6456.0
13-04 02:49:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183580160.0,823762944.0,2404794368.0,29206937600.0,2407.0,2288.0
13-04 02:49:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183576064.0,823762944.0,2404798464.0,29206937600.0,6043.0,4582.0
13-04 02:49:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183576064.0,823762944.0,2404798464.0,29206937600.0,2057.0,1569.0
13-04 02:49:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183571968.0,823762944.0,2404802560.0,29206937600.0,5808.0,4918.0
13-04 02:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183571968.0,823762944.0,2404802560.0,29206937600.0,4442.0,3056.0
13-04 02:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183567872.0,823762944.0,2404806656.0,29206937600.0,1077.0,1737.0
13-04 02:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183567872.0,823762944.0,2404806656.0,29206937600.0,2712.0,2003.0
13-04 02:49:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183563776.0,823762944.0,2404810752.0,29206937600.0,5484.0,4134.0
13-04 02:49:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183563776.0,823762944.0,2404810752.0,29206937600.0,3964.0,3589.0
13-04 02:49:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183563776.0,823762944.0,2404810752.0,29206937600.0,2084.0,2223.0
13-04 02:49:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183559680.0,823762944.0,2404814848.0,29206937600.0,5522.0,4227.0
13-04 02:49:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,3.0,1183555584.0,823762944.0,2404818944.0,29206937600.0,4185.0,3140.0
13-04 02:49:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183555584.0,823762944.0,2404818944.0,29206937600.0,4439.0,3553.0
13-04 02:49:48,0.0,0.0,99.750,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1183551488.0,823762944.0,2404823040.0,29206937600.0,321.0,475.0
13-04 02:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1183551488.0,823762944.0,2404823040.0,29206937600.0,2534.0,1709.0
13-04 02:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183547392.0,823762944.0,2404827136.0,29206937600.0,6594.0,4747.0
13-04 02:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183547392.0,823762944.0,2404827136.0,29206937600.0,1569.0,2737.0
13-04 02:49:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183543296.0,823762944.0,2404831232.0,29206937600.0,5751.0,4321.0
13-04 02:49:53,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183543296.0,823762944.0,2404831232.0,29206937600.0,1429.0,1055.0
13-04 02:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183539200.0,823762944.0,2404835328.0,29206937600.0,4023.0,3133.0
13-04 02:49:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183535104.0,823762944.0,2404839424.0,29206937600.0,3272.0,2933.0
13-04 02:49:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183535104.0,823762944.0,2404839424.0,29206937600.0,2786.0,2358.0
13-04 02:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183526912.0,823762944.0,2404847616.0,29206937600.0,5907.0,3671.0
13-04 02:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183526912.0,823762944.0,2404847616.0,29206937600.0,3943.0,4140.0
13-04 02:49:59,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1183522816.0,823762944.0,2404851712.0,29206937600.0,2569.0,3231.0
13-04 02:50:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183522816.0,823762944.0,2404851712.0,29206937600.0,4289.0,2498.0
13-04 02:50:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183522816.0,823762944.0,2404851712.0,29206937600.0,561.0,308.0
13-04 02:50:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183518720.0,823762944.0,2404855808.0,29206937600.0,5649.0,4119.0
13-04 02:50:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183518720.0,823762944.0,2404855808.0,29206937600.0,2703.0,1802.0
13-04 02:50:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183641600.0,823762944.0,2404859904.0,29206810624.0,3501.0,2305.0
13-04 02:50:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1183625216.0,823762944.0,2404876288.0,29206810624.0,6035.0,5021.0
13-04 02:50:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183625216.0,823762944.0,2404876288.0,29206810624.0,4485.0,2811.0
13-04 02:50:07,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183621120.0,823762944.0,2404880384.0,29206810624.0,6860.0,5707.0
13-04 02:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183617024.0,823762944.0,2404884480.0,29206810624.0,3522.0,3840.0
13-04 02:50:09,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183617024.0,823762944.0,2404884480.0,29206810624.0,5292.0,3659.0
13-04 02:50:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183612928.0,823762944.0,2404888576.0,29206810624.0,3253.0,1962.0
13-04 02:50:11,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1183612928.0,823762944.0,2404888576.0,29206810624.0,2213.0,1503.0
13-04 02:50:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183608832.0,823762944.0,2404892672.0,29206810624.0,4223.0,3473.0
13-04 02:50:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183604736.0,823762944.0,2404896768.0,29206810624.0,5201.0,3525.0
13-04 02:50:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183604736.0,823762944.0,2404896768.0,29206810624.0,3840.0,4046.0
13-04 02:50:15,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183600640.0,823762944.0,2404900864.0,29206810624.0,4421.0,3532.0
13-04 02:50:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1183600640.0,823762944.0,2404900864.0,29206810624.0,4421.0,3531.0
13-04 02:50:17,0.0,0.083,99.666,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1183584256.0,823762944.0,2404917248.0,29206810624.0,5218.0,4535.0
13-04 02:50:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183584256.0,823762944.0,2404917248.0,29206810624.0,3702.0,2363.0
13-04 02:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183584256.0,823762944.0,2404917248.0,29206810624.0,270.0,392.0
13-04 02:50:20,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183580160.0,823762944.0,2404921344.0,29206810624.0,2498.0,1616.0
13-04 02:50:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1183576064.0,823762944.0,2404925440.0,29206810624.0,4315.0,3512.0
13-04 02:50:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183576064.0,823762944.0,2404925440.0,29206810624.0,2961.0,3600.0
13-04 02:50:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183571968.0,823762944.0,2404929536.0,29206810624.0,4973.0,4604.0
13-04 02:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183571968.0,823762944.0,2404929536.0,29206810624.0,5190.0,3787.0
13-04 02:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183567872.0,823762944.0,2404933632.0,29206810624.0,3702.0,2363.0
13-04 02:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183571968.0,823762944.0,2404937728.0,29206802432.0,5256.0,3828.0
13-04 02:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183567872.0,823762944.0,2404941824.0,29206802432.0,2535.0,1709.0
13-04 02:50:28,0.0,0.083,99.500,0.417,0.0,0.0,0.0,20480.0,0.0,2.0,1183567872.0,823762944.0,2404941824.0,29206802432.0,1590.0,1222.0
13-04 02:50:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1183567872.0,823762944.0,2404941824.0,29206802432.0,2544.0,2578.0
13-04 02:50:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183563776.0,823762944.0,2404945920.0,29206802432.0,6704.0,5709.0
13-04 02:50:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183559680.0,823762944.0,2404950016.0,29206802432.0,3805.0,3398.0
13-04 02:50:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183567872.0,823762944.0,2404950016.0,29206794240.0,5018.0,4072.0
13-04 02:50:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183563776.0,823762944.0,2404954112.0,29206794240.0,5971.0,4791.0
13-04 02:50:34,0.583,0.083,99.167,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183559680.0,823762944.0,2404958208.0,29206794240.0,3162.0,2157.0
13-04 02:50:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183559680.0,823762944.0,2404958208.0,29206794240.0,3323.0,2324.0
13-04 02:50:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183563776.0,823762944.0,2404962304.0,29206786048.0,4792.0,3784.0
13-04 02:50:37,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183563776.0,823762944.0,2404962304.0,29206786048.0,4467.0,4494.0
13-04 02:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183563776.0,823762944.0,2404962304.0,29206786048.0,2263.0,2518.0
13-04 02:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183559680.0,823762944.0,2404966400.0,29206786048.0,4540.0,3151.0
13-04 02:50:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183555584.0,823762944.0,2404970496.0,29206786048.0,2527.0,1751.0
13-04 02:50:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183551488.0,823762944.0,2404974592.0,29206786048.0,5760.0,4345.0
13-04 02:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183551488.0,823762944.0,2404974592.0,29206786048.0,2610.0,1844.0
13-04 02:50:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183547392.0,823762944.0,2404978688.0,29206786048.0,4486.0,3573.0
13-04 02:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183547392.0,823762944.0,2404978688.0,29206786048.0,2204.0,2339.0
13-04 02:50:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183547392.0,823762944.0,2404978688.0,29206786048.0,3406.0,3427.0
13-04 02:50:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183543296.0,823762944.0,2404982784.0,29206786048.0,2305.0,2365.0
13-04 02:50:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183539200.0,823762944.0,2404986880.0,29206786048.0,6591.0,4746.0
13-04 02:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183539200.0,823762944.0,2404986880.0,29206786048.0,2599.0,1709.0
13-04 02:50:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183539200.0,823762944.0,2404986880.0,29206786048.0,1337.0,953.0
13-04 02:50:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183535104.0,823762944.0,2404990976.0,29206786048.0,6045.0,3671.0
13-04 02:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183531008.0,823762944.0,2404995072.0,29206786048.0,1549.0,1171.0
13-04 02:50:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1183531008.0,823762944.0,2404995072.0,29206786048.0,2737.0,3324.0
13-04 02:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183531008.0,823762944.0,2404995072.0,29206786048.0,3768.0,2363.0
13-04 02:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183526912.0,823762944.0,2404999168.0,29206786048.0,6467.0,6028.0
13-04 02:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183522816.0,823762944.0,2405003264.0,29206786048.0,3187.0,2876.0
13-04 02:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183510528.0,823762944.0,2405015552.0,29206786048.0,6777.0,6117.0
13-04 02:50:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1183506432.0,823762944.0,2405019648.0,29206786048.0,4767.0,2966.0
13-04 02:50:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,6.0,1183502336.0,823762944.0,2405023744.0,29206786048.0,1262.0,962.0
13-04 02:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183498240.0,823762944.0,2405027840.0,29206786048.0,2698.0,1802.0
13-04 02:51:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183498240.0,823762944.0,2405027840.0,29206786048.0,1731.0,2903.0
13-04 02:51:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183494144.0,823762944.0,2405031936.0,29206786048.0,6077.0,5259.0
13-04 02:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183490048.0,823762944.0,2405036032.0,29206786048.0,3312.0,2952.0
13-04 02:51:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183485952.0,823767040.0,2405036032.0,29206786048.0,3675.0,2261.0
13-04 02:51:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183481856.0,823767040.0,2405040128.0,29206786048.0,4553.0,2811.0
13-04 02:51:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183481856.0,823767040.0,2405040128.0,29206786048.0,2214.0,1503.0
13-04 02:51:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183481856.0,823767040.0,2405040128.0,29206786048.0,4491.0,2811.0
13-04 02:51:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183477760.0,823767040.0,2405044224.0,29206786048.0,2170.0,1484.0
13-04 02:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183477760.0,823767040.0,2405044224.0,29206786048.0,4036.0,3325.0
13-04 02:51:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1183473664.0,823767040.0,2405048320.0,29206786048.0,8582.0,8267.0
13-04 02:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183469568.0,823767040.0,2405052416.0,29206786048.0,2871.0,2736.0
13-04 02:51:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183465472.0,823767040.0,2405056512.0,29206786048.0,5718.0,3465.0
13-04 02:51:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183465472.0,823767040.0,2405056512.0,29206786048.0,2113.0,1410.0
13-04 02:51:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183461376.0,823767040.0,2405060608.0,29206786048.0,6108.0,3671.0
13-04 02:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183461376.0,823767040.0,2405060608.0,29206786048.0,3602.0,2270.0
13-04 02:51:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1183461376.0,823767040.0,2405060608.0,29206786048.0,1629.0,2779.0
13-04 02:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183457280.0,823767040.0,2405064704.0,29206786048.0,2283.0,3912.0
13-04 02:51:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183453184.0,823767040.0,2405068800.0,29206786048.0,4934.0,3017.0
13-04 02:51:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183453184.0,823767040.0,2405068800.0,29206786048.0,2657.0,1783.0
13-04 02:51:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183453184.0,823767040.0,2405068800.0,29206786048.0,2533.0,1709.0
13-04 02:51:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183449088.0,823767040.0,2405072896.0,29206786048.0,3871.0,2456.0
13-04 02:51:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183449088.0,823767040.0,2405072896.0,29206786048.0,2467.0,1556.0
13-04 02:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183432704.0,823767040.0,2405089280.0,29206786048.0,6288.0,5213.0
13-04 02:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183428608.0,823767040.0,2405093376.0,29206786048.0,5077.0,4633.0
13-04 02:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183428608.0,823767040.0,2405093376.0,29206786048.0,2993.0,4161.0
13-04 02:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183432704.0,823767040.0,2405097472.0,29206777856.0,5647.0,4260.0
13-04 02:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183432704.0,823767040.0,2405097472.0,29206777856.0,2855.0,2478.0
13-04 02:51:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1183428608.0,823767040.0,2405101568.0,29206777856.0,2527.0,1783.0
13-04 02:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183428608.0,823767040.0,2405101568.0,29206777856.0,1431.0,1055.0
13-04 02:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183424512.0,823767040.0,2405105664.0,29206777856.0,5499.0,3465.0
13-04 02:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183420416.0,823767040.0,2405109760.0,29206777856.0,4392.0,2853.0
13-04 02:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183416320.0,823767040.0,2405113856.0,29206777856.0,2577.0,2605.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1183412224.0,823767040.0,2405117952.0,29206777856.0,7215.0,6628.0
13-04 02:51:33,0.166,0.083,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,1183412224.0,823767040.0,2405117952.0,29206777856.0,3711.0,3232.0
13-04 02:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183408128.0,823767040.0,2405122048.0,29206777856.0,3976.0,3491.0
13-04 02:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183408128.0,823767040.0,2405122048.0,29206777856.0,1949.0,1484.0
13-04 02:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1183408128.0,823767040.0,2405122048.0,29206777856.0,2092.0,1596.0
13-04 02:51:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183404032.0,823767040.0,2405126144.0,29206777856.0,5263.0,3372.0
13-04 02:51:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183395840.0,823771136.0,2405130240.0,29206777856.0,4676.0,3198.0
13-04 02:51:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183404032.0,823771136.0,2405130240.0,29206769664.0,5032.0,4084.0
13-04 02:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183399936.0,823771136.0,2405134336.0,29206769664.0,6146.0,5260.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183399936.0,823771136.0,2405134336.0,29206769664.0,423.0,536.0
13-04 02:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183395840.0,823771136.0,2405138432.0,29206769664.0,2875.0,3666.0
13-04 02:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183379456.0,823771136.0,2405154816.0,29206769664.0,6521.0,5348.0
13-04 02:51:44,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1183379456.0,823771136.0,2405154816.0,29206769664.0,2761.0,1876.0
13-04 02:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183379456.0,823771136.0,2405154816.0,29206769664.0,1261.0,962.0
13-04 02:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823771136.0,2405158912.0,29206769664.0,2532.0,1709.0
13-04 02:51:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183379456.0,823771136.0,2405163008.0,29206761472.0,6821.0,4814.0
13-04 02:51:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823771136.0,2405167104.0,29206761472.0,5526.0,4185.0
13-04 02:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823771136.0,2405167104.0,29206761472.0,219.0,350.0
13-04 02:51:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183375360.0,823771136.0,2405167104.0,29206761472.0,4003.0,4211.0
13-04 02:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183371264.0,823771136.0,2405171200.0,29206761472.0,2018.0,2224.0
13-04 02:51:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183371264.0,823771136.0,2405171200.0,29206761472.0,261.0,401.0
13-04 02:51:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183367168.0,823771136.0,2405175296.0,29206761472.0,5999.0,3652.0
13-04 02:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183367168.0,823771136.0,2405175296.0,29206761472.0,5193.0,3787.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183363072.0,823771136.0,2405179392.0,29206761472.0,1793.0,1791.0
13-04 02:51:56,0.083,0.083,99.584,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1183354880.0,823775232.0,2405183488.0,29206761472.0,6594.0,4745.0
13-04 02:51:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183354880.0,823775232.0,2405183488.0,29206761472.0,5008.0,4699.0
13-04 02:51:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183354880.0,823775232.0,2405183488.0,29206761472.0,228.0,373.0
13-04 02:51:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183350784.0,823775232.0,2405187584.0,29206761472.0,3254.0,2811.0
13-04 02:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183350784.0,823775232.0,2405187584.0,29206761472.0,2598.0,1709.0
13-04 02:52:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183473664.0,823775232.0,2405191680.0,29206634496.0,2041.0,2204.0
13-04 02:52:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1183469568.0,823775232.0,2405195776.0,29206634496.0,6210.0,3764.0
13-04 02:52:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183465472.0,823775232.0,2405199872.0,29206634496.0,4482.0,3573.0
13-04 02:52:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1183461376.0,823775232.0,2405203968.0,29206634496.0,3971.0,3325.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183461376.0,823775232.0,2405203968.0,29206634496.0,2766.0,2513.0
13-04 02:52:06,1.172,0.251,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1213911040.0,823775232.0,2405240832.0,29176147968.0,9077.0,7822.0
13-04 02:52:07,2.585,1.334,95.079,1.001,0.0,0.0,0.0,94208.0,0.0,3.0,1205227520.0,823775232.0,2405244928.0,29184827392.0,113560.0,107379.0
13-04 02:52:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1205231616.0,823775232.0,2405249024.0,29184819200.0,5356.0,5652.0
13-04 02:52:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,3.0,1205223424.0,823775232.0,2405249024.0,29184827392.0,6609.0,4666.0
13-04 02:52:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1205219328.0,823775232.0,2405253120.0,29184827392.0,5621.0,3372.0


==> dstat/dstat-logs-2019-04-13-02-52-06/dstat-zookeeper-slave-44.csv <==
"Dstat 0.7.2 CSV output"
"Author:","Dag Wieers <dag@wieers.com>",,,,"URL:","http://dag.wieers.com/home-made/dstat/"
"Host:","slave-44",,,,"User:","dumi"
"Cmdline:","dstat -t -c -C total -d --disk-tps -m -n --integer --noheader --nocolor --output /data/dumi/dstat.log",,,,"Date:","13 Apr 2019 02:31:15 UTC"

"system","total cpu usage",,,,,,"dsk/total",,"dsk/total",,"memory usage",,,,"net/total",
"time","usr","sys","idl","wai","hiq","siq","read","writ","reads","writs","used","buff","cach","free","recv","send"
13-04 02:31:15,0.143,0.077,99.770,0.006,0.0,0.004,1819.661,309906.680,0.235,1.998,1089429504.0,705294336.0,1530204160.0,30294147072.0,0.0,0.0
13-04 02:31:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,705294336.0,1530208256.0,30293413888.0,3797.0,4228.0
13-04 02:31:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,705294336.0,1530216448.0,30293159936.0,3991.0,2530.0
13-04 02:31:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1090400256.0,705294336.0,1530220544.0,30293159936.0,6318.0,4220.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,705294336.0,1530220544.0,30293159936.0,4993.0,3017.0
13-04 02:31:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,705294336.0,1530220544.0,30293159936.0,543.0,494.0
13-04 02:31:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1090392064.0,705302528.0,1530220544.0,30293159936.0,4229.0,2720.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,705302528.0,1530224640.0,30293168128.0,801.0,401.0
13-04 02:31:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090379776.0,705302528.0,1530224640.0,30293168128.0,5813.0,4855.0
13-04 02:31:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,705302528.0,1530228736.0,30293168128.0,5196.0,4709.0
13-04 02:31:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,705302528.0,1530232832.0,30293168128.0,1549.0,1129.0
13-04 02:31:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1090367488.0,705302528.0,1530236928.0,30293168128.0,10449.0,7573.0
13-04 02:31:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090363392.0,705306624.0,1530236928.0,30293168128.0,423.0,494.0
13-04 02:31:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090359296.0,705306624.0,1530241024.0,30293168128.0,6118.0,4227.0
13-04 02:31:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,705306624.0,1530241024.0,30293168128.0,1494.0,1966.0
13-04 02:31:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090486272.0,705306624.0,1530241024.0,30293041152.0,2841.0,2704.0
13-04 02:31:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,705306624.0,1530245120.0,30293032960.0,3807.0,3326.0
13-04 02:31:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,705306624.0,1530245120.0,30293032960.0,4383.0,2885.0
13-04 02:31:33,0.0,0.166,99.584,0.166,0.0,0.083,0.0,24576.0,0.0,4.0,1090482176.0,705310720.0,1530249216.0,30293032960.0,6302.0,5244.0
13-04 02:31:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,705310720.0,1530253312.0,30293032960.0,3213.0,2231.0
13-04 02:31:35,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,705310720.0,1530253312.0,30293032960.0,6185.0,4661.0
13-04 02:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,705310720.0,1530257408.0,30293032960.0,1949.0,1410.0
13-04 02:31:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,705310720.0,1530257408.0,30293032960.0,3936.0,3368.0
13-04 02:31:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090469888.0,705310720.0,1530261504.0,30293032960.0,5370.0,5184.0
13-04 02:31:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,61440.0,0.0,9.0,1090465792.0,705314816.0,1530261504.0,30293032960.0,381.0,443.0
13-04 02:31:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090461696.0,705314816.0,1530265600.0,30293032960.0,8279.0,6304.0
13-04 02:31:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,705314816.0,1530269696.0,30293032960.0,3657.0,2344.0
13-04 02:31:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,705314816.0,1530269696.0,30293032960.0,1580.0,1376.0
13-04 02:31:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,705314816.0,1530269696.0,30293032960.0,1261.0,962.0
13-04 02:31:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090449408.0,705314816.0,1530277888.0,30293032960.0,2600.0,1709.0
13-04 02:31:45,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090445312.0,705318912.0,1530277888.0,30293032960.0,4356.0,3532.0
13-04 02:31:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090441216.0,705318912.0,1530281984.0,30293032960.0,3776.0,4047.0
13-04 02:31:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090441216.0,705318912.0,1530281984.0,30293032960.0,3213.0,2761.0
13-04 02:31:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090437120.0,705318912.0,1530286080.0,30293032960.0,4644.0,3773.0
13-04 02:31:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,4.0,1090433024.0,705318912.0,1530290176.0,30293032960.0,6103.0,3671.0
13-04 02:31:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090433024.0,705318912.0,1530290176.0,30293032960.0,1430.0,1055.0
13-04 02:31:51,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1090424832.0,705323008.0,1530294272.0,30293032960.0,2789.0,2352.0
13-04 02:31:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090424832.0,705323008.0,1530294272.0,30293032960.0,1328.0,962.0
13-04 02:31:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090424832.0,705323008.0,1530294272.0,30293032960.0,4714.0,4329.0
13-04 02:31:54,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090420736.0,705323008.0,1530298368.0,30293032960.0,4324.0,3372.0
13-04 02:31:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090416640.0,705323008.0,1530302464.0,30293032960.0,5239.0,4869.0
13-04 02:31:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,705323008.0,1530302464.0,30293032960.0,3506.0,3650.0
13-04 02:31:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090408448.0,705327104.0,1530306560.0,30293032960.0,4702.0,2924.0
13-04 02:31:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,705327104.0,1530310656.0,30293032960.0,3758.0,2437.0
13-04 02:31:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,705327104.0,1530310656.0,30293032960.0,1365.0,1055.0
13-04 02:32:00,0.166,0.249,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090404352.0,705327104.0,1530310656.0,30293032960.0,4116.0,3855.0
13-04 02:32:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090387968.0,705327104.0,1530327040.0,30293032960.0,2145.0,2297.0
13-04 02:32:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,705327104.0,1530331136.0,30293032960.0,6246.0,5289.0
13-04 02:32:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090379776.0,705331200.0,1530331136.0,30293032960.0,3595.0,3863.0
13-04 02:32:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,705331200.0,1530335232.0,30293032960.0,4858.0,3036.0
13-04 02:32:05,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090498560.0,705331200.0,1530339328.0,30292905984.0,5711.0,3539.0
13-04 02:32:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090498560.0,705331200.0,1530339328.0,30292905984.0,1069.0,798.0
13-04 02:32:07,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090498560.0,705331200.0,1530339328.0,30292905984.0,3383.0,2157.0
13-04 02:32:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,705331200.0,1530339328.0,30293032960.0,3745.0,3552.0
13-04 02:32:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,9.0,1090363392.0,705335296.0,1530343424.0,30293032960.0,5221.0,4180.0
13-04 02:32:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,705335296.0,1530347520.0,30293032960.0,4613.0,2853.0
13-04 02:32:11,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,705335296.0,1530347520.0,30293032960.0,4692.0,4431.0
13-04 02:32:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090355200.0,705335296.0,1530351616.0,30293032960.0,5204.0,3979.0
13-04 02:32:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090478080.0,705335296.0,1530355712.0,30292905984.0,7887.0,6381.0
13-04 02:32:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090461696.0,705335296.0,1530372096.0,30292905984.0,3827.0,2405.0
13-04 02:32:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090457600.0,705339392.0,1530372096.0,30292905984.0,981.0,1637.0
13-04 02:32:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090461696.0,705339392.0,1530376192.0,30292897792.0,3705.0,2363.0
13-04 02:32:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090457600.0,705339392.0,1530380288.0,30292897792.0,1387.0,1036.0
13-04 02:32:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,705339392.0,1530380288.0,30292897792.0,4524.0,3625.0
13-04 02:32:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,705339392.0,1530384384.0,30292897792.0,5458.0,4186.0
13-04 02:32:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,705339392.0,1530388480.0,30292897792.0,4901.0,4652.0
13-04 02:32:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090445312.0,705343488.0,1530388480.0,30292897792.0,321.0,475.0
13-04 02:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090445312.0,705343488.0,1530388480.0,30292897792.0,2660.0,1751.0
13-04 02:32:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090441216.0,705343488.0,1530392576.0,30292897792.0,6038.0,3671.0
13-04 02:32:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1090441216.0,705343488.0,1530392576.0,30292897792.0,915.0,1570.0
13-04 02:32:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090437120.0,705343488.0,1530396672.0,30292897792.0,2600.0,1709.0
13-04 02:32:26,0.0,0.083,99.583,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1090428928.0,705351680.0,1530396672.0,30292897792.0,5392.0,5545.0
13-04 02:32:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,705351680.0,1530400768.0,30292770816.0,6659.0,4747.0
13-04 02:32:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090551808.0,705351680.0,1530400768.0,30292770816.0,2700.0,1802.0
13-04 02:32:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090674688.0,705351680.0,1530404864.0,30292643840.0,2864.0,3295.0
13-04 02:32:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090670592.0,705351680.0,1530408960.0,30292643840.0,5536.0,3558.0
13-04 02:32:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090670592.0,705351680.0,1530408960.0,30292643840.0,1950.0,1452.0
13-04 02:32:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090662400.0,705355776.0,1530413056.0,30292643840.0,3095.0,2157.0
13-04 02:32:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090662400.0,705355776.0,1530413056.0,30292643840.0,3229.0,2222.0
13-04 02:32:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090658304.0,705355776.0,1530417152.0,30292643840.0,5466.0,5099.0
13-04 02:32:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090662400.0,705355776.0,1530421248.0,30292635648.0,7420.0,5382.0
13-04 02:32:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090662400.0,705355776.0,1530421248.0,30292635648.0,1889.0,1410.0
13-04 02:32:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090658304.0,705355776.0,1530425344.0,30292635648.0,3357.0,3915.0
13-04 02:32:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090658304.0,705355776.0,1530425344.0,30292635648.0,3867.0,2912.0
13-04 02:32:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090654208.0,705355776.0,1530429440.0,30292635648.0,2601.0,1709.0
13-04 02:32:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090654208.0,705355776.0,1530429440.0,30292635648.0,3701.0,2363.0
13-04 02:32:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090654208.0,705355776.0,1530429440.0,30292635648.0,3247.0,2951.0
13-04 02:32:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090781184.0,705355776.0,1530433536.0,30292504576.0,35600.0,51507.0
13-04 02:32:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090777088.0,705355776.0,1530437632.0,30292504576.0,7628.0,6109.0
13-04 02:32:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1090777088.0,705355776.0,1530437632.0,30292504576.0,3762.0,2405.0
13-04 02:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090772992.0,705355776.0,1530441728.0,30292504576.0,1430.0,1055.0
13-04 02:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090772992.0,705355776.0,1530441728.0,30292504576.0,1387.0,1036.0
13-04 02:32:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090768896.0,705355776.0,1530445824.0,30292504576.0,4524.0,3625.0
13-04 02:32:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090764800.0,705355776.0,1530449920.0,30292504576.0,3190.0,2878.0
13-04 02:32:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090760704.0,705355776.0,1530454016.0,30292504576.0,3826.0,2437.0
13-04 02:32:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090760704.0,705355776.0,1530454016.0,30292504576.0,2498.0,1616.0
13-04 02:32:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090756608.0,705355776.0,1530458112.0,30292504576.0,6346.0,5448.0
13-04 02:32:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090756608.0,705355776.0,1530458112.0,30292504576.0,3210.0,2793.0
13-04 02:32:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090752512.0,705355776.0,1530462208.0,30292504576.0,1430.0,1055.0
13-04 02:32:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090752512.0,705355776.0,1530462208.0,30292504576.0,2637.0,1802.0
13-04 02:32:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090748416.0,705355776.0,1530466304.0,30292504576.0,1981.0,2132.0
13-04 02:32:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1090744320.0,705355776.0,1530470400.0,30292504576.0,6609.0,5138.0
13-04 02:32:57,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090744320.0,705355776.0,1530470400.0,30292504576.0,4425.0,3531.0
13-04 02:32:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090740224.0,705355776.0,1530474496.0,30292504576.0,3702.0,2363.0
13-04 02:32:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1090740224.0,705355776.0,1530474496.0,30292504576.0,975.0,1644.0
13-04 02:33:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090736128.0,705355776.0,1530478592.0,30292504576.0,7963.0,5587.0
13-04 02:33:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,57344.0,0.0,6.0,1090732032.0,705359872.0,1530478592.0,30292504576.0,975.0,1611.0
13-04 02:33:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090732032.0,705359872.0,1530478592.0,30292504576.0,1169.0,860.0
13-04 02:33:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090727936.0,705359872.0,1530482688.0,30292504576.0,4780.0,4395.0
13-04 02:33:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090727936.0,705359872.0,1530482688.0,30292504576.0,5271.0,3979.0
13-04 02:33:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090723840.0,705359872.0,1530486784.0,30292504576.0,4513.0,2792.0
13-04 02:33:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090719744.0,705359872.0,1530490880.0,30292504576.0,4968.0,3581.0
13-04 02:33:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090715648.0,705363968.0,1530490880.0,30292504576.0,3384.0,2157.0
13-04 02:33:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090711552.0,705363968.0,1530494976.0,30292504576.0,5426.0,5125.0
13-04 02:33:09,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090707456.0,705363968.0,1530499072.0,30292504576.0,6458.0,4827.0
13-04 02:33:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090707456.0,705363968.0,1530499072.0,30292504576.0,1045.0,849.0
13-04 02:33:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090707456.0,705363968.0,1530499072.0,30292504576.0,4038.0,3260.0
13-04 02:33:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090703360.0,705363968.0,1530503168.0,30292504576.0,2870.0,2671.0
13-04 02:33:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090695168.0,705368064.0,1530507264.0,30292504576.0,7076.0,4235.0
13-04 02:33:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090695168.0,705368064.0,1530507264.0,30292504576.0,3668.0,2303.0
13-04 02:33:15,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090691072.0,705368064.0,1530511360.0,30292504576.0,1490.0,1129.0
13-04 02:33:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090691072.0,705368064.0,1530511360.0,30292504576.0,4609.0,3598.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090686976.0,705368064.0,1530515456.0,30292504576.0,2635.0,3298.0
13-04 02:33:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090686976.0,705368064.0,1530515456.0,30292504576.0,5750.0,4321.0
13-04 02:33:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1090682880.0,705372160.0,1530515456.0,30292504576.0,2855.0,2417.0
13-04 02:33:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090674688.0,705372160.0,1530523648.0,30292504576.0,933.0,1594.0
13-04 02:33:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090674688.0,705372160.0,1530523648.0,30292504576.0,3864.0,2498.0
13-04 02:33:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090670592.0,705372160.0,1530527744.0,30292504576.0,3700.0,2363.0
13-04 02:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090666496.0,705372160.0,1530531840.0,30292504576.0,4016.0,3207.0
13-04 02:33:24,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090666496.0,705372160.0,1530531840.0,30292504576.0,4252.0,3373.0
13-04 02:33:25,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090658304.0,705376256.0,1530535936.0,30292504576.0,2628.0,1844.0
13-04 02:33:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090658304.0,705376256.0,1530535936.0,30292504576.0,4058.0,4724.0
13-04 02:33:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090654208.0,705376256.0,1530540032.0,30292504576.0,5525.0,4187.0
13-04 02:33:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090654208.0,705376256.0,1530540032.0,30292504576.0,3374.0,2994.0
13-04 02:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090654208.0,705376256.0,1530540032.0,30292504576.0,786.0,756.0
13-04 02:33:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090650112.0,705376256.0,1530544128.0,30292504576.0,7636.0,4773.0
13-04 02:33:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1090641920.0,705380352.0,1530548224.0,30292504576.0,3094.0,2157.0
13-04 02:33:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090637824.0,705380352.0,1530552320.0,30292504576.0,4583.0,3529.0
13-04 02:33:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090637824.0,705380352.0,1530552320.0,30292504576.0,5224.0,5759.0
13-04 02:33:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090633728.0,705380352.0,1530556416.0,30292504576.0,2645.0,2672.0
13-04 02:33:35,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090633728.0,705380352.0,1530556416.0,30292504576.0,4164.0,2718.0
13-04 02:33:36,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090625536.0,705384448.0,1530560512.0,30292504576.0,3161.0,2157.0
13-04 02:33:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090625536.0,705384448.0,1530560512.0,30292504576.0,3846.0,3298.0
13-04 02:33:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090621440.0,705384448.0,1530564608.0,30292504576.0,2874.0,2309.0
13-04 02:33:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090621440.0,705384448.0,1530564608.0,30292504576.0,7039.0,4232.0
13-04 02:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090617344.0,705384448.0,1530568704.0,30292504576.0,3829.0,2437.0
13-04 02:33:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090613248.0,705384448.0,1530572800.0,30292504576.0,6498.0,6896.0
13-04 02:33:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090596864.0,705388544.0,1530585088.0,30292504576.0,2365.0,2546.0
13-04 02:33:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090592768.0,705388544.0,1530589184.0,30292504576.0,3152.0,2785.0
13-04 02:33:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090592768.0,705388544.0,1530589184.0,30292504576.0,2759.0,1876.0
13-04 02:33:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090592768.0,705388544.0,1530589184.0,30292504576.0,219.0,350.0
13-04 02:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090588672.0,705388544.0,1530593280.0,30292504576.0,873.0,1552.0
13-04 02:33:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090584576.0,705388544.0,1530597376.0,30292504576.0,8445.0,4979.0
13-04 02:33:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090580480.0,705392640.0,1530597376.0,30292504576.0,3777.0,2354.0
13-04 02:33:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090576384.0,705392640.0,1530601472.0,30292504576.0,3968.0,4088.0
13-04 02:33:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090576384.0,705392640.0,1530601472.0,30292504576.0,4976.0,4610.0
13-04 02:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090572288.0,705392640.0,1530605568.0,30292504576.0,423.0,568.0
13-04 02:33:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090568192.0,705392640.0,1530609664.0,30292504576.0,2600.0,1709.0
13-04 02:33:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090568192.0,705392640.0,1530609664.0,30292504576.0,3854.0,3040.0
13-04 02:33:54,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1090560000.0,705396736.0,1530613760.0,30292504576.0,3670.0,3656.0
13-04 02:33:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090555904.0,705396736.0,1530617856.0,30292504576.0,5416.0,4166.0
13-04 02:33:56,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090555904.0,705396736.0,1530617856.0,30292504576.0,8630.0,5750.0
13-04 02:33:57,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,705396736.0,1530621952.0,30292504576.0,2737.0,3260.0
13-04 02:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,705396736.0,1530621952.0,30292504576.0,1533.0,1148.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090547712.0,705396736.0,1530626048.0,30292504576.0,2018.0,2224.0
13-04 02:34:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090543616.0,705400832.0,1530626048.0,30292504576.0,1491.0,1129.0
13-04 02:34:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090543616.0,705400832.0,1530626048.0,30292504576.0,2497.0,1616.0
13-04 02:34:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090539520.0,705400832.0,1530630144.0,30292504576.0,2084.0,2223.0
13-04 02:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090535424.0,705400832.0,1530634240.0,30292504576.0,5873.0,4968.0
13-04 02:34:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090531328.0,705400832.0,1530638336.0,30292504576.0,6823.0,4119.0
13-04 02:34:05,0.665,0.083,99.252,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090531328.0,705400832.0,1530638336.0,30292504576.0,6343.0,4575.0
13-04 02:34:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090523136.0,705404928.0,1530642432.0,30292504576.0,2994.0,2746.0
13-04 02:34:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090523136.0,705404928.0,1530642432.0,30292504576.0,2281.0,1503.0
13-04 02:34:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090523136.0,705404928.0,1530642432.0,30292504576.0,2371.0,2679.0
13-04 02:34:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1090519040.0,705404928.0,1530646528.0,30292504576.0,6204.0,5081.0
13-04 02:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090519040.0,705404928.0,1530646528.0,30292504576.0,3868.0,3233.0
13-04 02:34:11,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090506752.0,705413120.0,1530650624.0,30292504576.0,4670.0,2927.0
13-04 02:34:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090502656.0,705413120.0,1530654720.0,30292504576.0,4719.0,2904.0
13-04 02:34:13,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090502656.0,705413120.0,1530654720.0,30292504576.0,7174.0,5905.0
13-04 02:34:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090498560.0,705413120.0,1530658816.0,30292504576.0,3891.0,2479.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090498560.0,705413120.0,1530658816.0,30292504576.0,2084.0,2224.0
13-04 02:34:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090494464.0,705413120.0,1530662912.0,30292504576.0,2109.0,2239.0
13-04 02:34:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090490368.0,705417216.0,1530662912.0,30292504576.0,3870.0,2456.0
13-04 02:34:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090486272.0,705417216.0,1530667008.0,30292504576.0,3314.0,2951.0
13-04 02:34:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090482176.0,705417216.0,1530671104.0,30292504576.0,4942.0,4634.0
13-04 02:34:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090482176.0,705417216.0,1530671104.0,30292504576.0,3826.0,2405.0
13-04 02:34:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090478080.0,705417216.0,1530675200.0,30292504576.0,6100.0,3713.0
13-04 02:34:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,705417216.0,1530675200.0,30292504576.0,321.0,475.0
13-04 02:34:23,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090473984.0,705417216.0,1530679296.0,30292504576.0,4677.0,4302.0
13-04 02:34:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090469888.0,705417216.0,1530683392.0,30292504576.0,3255.0,2877.0
13-04 02:34:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090469888.0,705417216.0,1530683392.0,30292504576.0,159.0,308.0
13-04 02:34:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090465792.0,705417216.0,1530687488.0,30292504576.0,11289.0,10293.0
13-04 02:34:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,705417216.0,1530703872.0,30292504576.0,2593.0,1783.0
13-04 02:34:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090445312.0,705417216.0,1530707968.0,30292504576.0,3698.0,2363.0
13-04 02:34:29,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1090445312.0,705417216.0,1530707968.0,30292504576.0,2705.0,2746.0
13-04 02:34:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090568192.0,705417216.0,1530712064.0,30292377600.0,6154.0,4633.0
13-04 02:34:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090564096.0,705417216.0,1530716160.0,30292377600.0,4394.0,2811.0
13-04 02:34:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090564096.0,705417216.0,1530716160.0,30292377600.0,1374.0,1925.0
13-04 02:34:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090564096.0,705417216.0,1530716160.0,30292377600.0,3516.0,3020.0
13-04 02:34:34,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090560000.0,705417216.0,1530720256.0,30292377600.0,4939.0,3930.0
13-04 02:34:35,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090555904.0,705417216.0,1530724352.0,30292377600.0,6174.0,4616.0
13-04 02:34:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090555904.0,705417216.0,1530724352.0,30292377600.0,1578.0,2111.0
13-04 02:34:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,705417216.0,1530728448.0,30292377600.0,6280.0,4708.0
13-04 02:34:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090551808.0,705417216.0,1530728448.0,30292377600.0,5296.0,4165.0
13-04 02:34:39,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090547712.0,705417216.0,1530732544.0,30292377600.0,2496.0,1616.0
13-04 02:34:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090547712.0,705417216.0,1530732544.0,30292377600.0,3357.0,2972.0
13-04 02:34:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090543616.0,705417216.0,1530736640.0,30292377600.0,1915.0,2131.0
13-04 02:34:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090543616.0,705417216.0,1530736640.0,30292377600.0,5152.0,3404.0
13-04 02:34:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090539520.0,705417216.0,1530740736.0,30292377600.0,5032.0,4682.0
13-04 02:34:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1090539520.0,705417216.0,1530740736.0,30292377600.0,3152.0,2786.0
13-04 02:34:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090535424.0,705417216.0,1530744832.0,30292377600.0,2701.0,1802.0
13-04 02:34:46,0.083,0.0,99.584,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1090531328.0,705421312.0,1530744832.0,30292377600.0,1549.0,1171.0
13-04 02:34:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090527232.0,705421312.0,1530748928.0,30292377600.0,4837.0,2924.0
13-04 02:34:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090527232.0,705421312.0,1530748928.0,30292377600.0,2246.0,2358.0
13-04 02:34:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090523136.0,705421312.0,1530753024.0,30292377600.0,2495.0,1616.0
13-04 02:34:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090519040.0,705421312.0,1530757120.0,30292377600.0,7111.0,5659.0
13-04 02:34:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090519040.0,705421312.0,1530757120.0,30292377600.0,3211.0,2828.0
13-04 02:34:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090510848.0,705425408.0,1530761216.0,30292377600.0,2737.0,3326.0
13-04 02:34:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090510848.0,705425408.0,1530761216.0,30292377600.0,1328.0,962.0
13-04 02:34:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,705425408.0,1530761216.0,30292377600.0,4969.0,3184.0
13-04 02:34:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090506752.0,705425408.0,1530765312.0,30292377600.0,3313.0,2921.0
13-04 02:34:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090498560.0,705425408.0,1530773504.0,30292377600.0,7426.0,5003.0
13-04 02:34:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090498560.0,705425408.0,1530773504.0,30292377600.0,3356.0,2972.0
13-04 02:34:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090494464.0,705429504.0,1530773504.0,30292377600.0,1981.0,2132.0
13-04 02:34:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,705429504.0,1530777600.0,30292377600.0,3375.0,2993.0
13-04 02:35:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090486272.0,705429504.0,1530781696.0,30292377600.0,3120.0,2878.0
13-04 02:35:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090486272.0,705429504.0,1530781696.0,30292377600.0,4125.0,3091.0
13-04 02:35:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090502656.0,705429504.0,1530781696.0,30292361216.0,1431.0,1055.0
13-04 02:35:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1090498560.0,705429504.0,1530785792.0,30292361216.0,6262.0,4348.0
13-04 02:35:04,0.166,0.166,99.584,0.083,0.0,0.0,0.0,57344.0,0.0,13.0,1090482176.0,705433600.0,1530789888.0,30292369408.0,7605.0,5361.0
13-04 02:35:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090482176.0,705433600.0,1530789888.0,30292369408.0,1699.0,2019.0
13-04 02:35:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,705433600.0,1530793984.0,30292369408.0,3588.0,3774.0
13-04 02:35:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090478080.0,705433600.0,1530793984.0,30292369408.0,4618.0,2811.0
13-04 02:35:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,705433600.0,1530798080.0,30292369408.0,4320.0,3037.0
13-04 02:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090473984.0,705433600.0,1530798080.0,30292369408.0,3658.0,3586.0
13-04 02:35:10,0.083,0.249,99.418,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,1090465792.0,705437696.0,1530802176.0,30292369408.0,5655.0,3465.0
13-04 02:35:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090465792.0,705437696.0,1530802176.0,30292369408.0,3972.0,3325.0
13-04 02:35:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090461696.0,705437696.0,1530806272.0,30292369408.0,5427.0,4497.0
13-04 02:35:13,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,705437696.0,1530810368.0,30292369408.0,6360.0,4252.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090457600.0,705437696.0,1530810368.0,30292369408.0,975.0,1613.0
13-04 02:35:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,705437696.0,1530814464.0,30292369408.0,4422.0,3533.0
13-04 02:35:16,0.083,0.083,99.667,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,1090449408.0,705441792.0,1530814464.0,30292369408.0,3796.0,2410.0
13-04 02:35:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090445312.0,705441792.0,1530818560.0,30292369408.0,3355.0,2970.0
13-04 02:35:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090445312.0,705441792.0,1530818560.0,30292369408.0,2530.0,1709.0
13-04 02:35:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1090441216.0,705441792.0,1530822656.0,30292369408.0,1990.0,2121.0
13-04 02:35:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090441216.0,705441792.0,1530822656.0,30292369408.0,2557.0,1690.0
13-04 02:35:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1090437120.0,705445888.0,1530822656.0,30292369408.0,7494.0,4502.0
13-04 02:35:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090433024.0,705445888.0,1530826752.0,30292369408.0,3392.0,4263.0
13-04 02:35:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,705445888.0,1530843136.0,30292369408.0,6010.0,5123.0
13-04 02:35:24,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090420736.0,705445888.0,1530847232.0,30292361216.0,3085.0,2784.0
13-04 02:35:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090420736.0,705445888.0,1530847232.0,30292361216.0,2761.0,1844.0
13-04 02:35:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,705445888.0,1530851328.0,30292361216.0,4576.0,4209.0
13-04 02:35:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090412544.0,705449984.0,1530851328.0,30292361216.0,3534.0,2270.0
13-04 02:35:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,705449984.0,1530859520.0,30292361216.0,2701.0,1802.0
13-04 02:35:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,705449984.0,1530859520.0,30292361216.0,2705.0,2679.0
13-04 02:35:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,705449984.0,1530863616.0,30292361216.0,4950.0,3951.0
13-04 02:35:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090396160.0,705449984.0,1530867712.0,30292361216.0,4569.0,4589.0
13-04 02:35:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090396160.0,705449984.0,1530867712.0,30292361216.0,3059.0,2064.0
13-04 02:35:33,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090387968.0,705454080.0,1530871808.0,30292361216.0,6922.0,4889.0
13-04 02:35:34,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1090387968.0,705454080.0,1530871808.0,30292361216.0,3155.0,2199.0
13-04 02:35:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,705454080.0,1530871808.0,30292361216.0,3234.0,3842.0
13-04 02:35:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090383872.0,705454080.0,1530875904.0,30292361216.0,3222.0,2157.0
13-04 02:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,705454080.0,1530875904.0,30292344832.0,3160.0,2157.0
13-04 02:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090396160.0,705454080.0,1530880000.0,30292344832.0,4248.0,3628.0
13-04 02:35:39,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,5.0,1090392064.0,705458176.0,1530880000.0,30292344832.0,4583.0,3698.0
13-04 02:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,705458176.0,1530884096.0,30292344832.0,6077.0,5263.0
13-04 02:35:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,705458176.0,1530888192.0,30292344832.0,1328.0,962.0
13-04 02:35:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090383872.0,705458176.0,1530888192.0,30292344832.0,4603.0,3827.0
13-04 02:35:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,705458176.0,1530888192.0,30292344832.0,2731.0,2871.0
13-04 02:35:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,705458176.0,1530892288.0,30292344832.0,4931.0,3059.0
13-04 02:35:45,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090375680.0,705462272.0,1530892288.0,30292344832.0,1438.0,1046.0
13-04 02:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,705462272.0,1530896384.0,30292344832.0,2495.0,1616.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090367488.0,705462272.0,1530900480.0,30292344832.0,4621.0,5289.0
13-04 02:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090367488.0,705462272.0,1530900480.0,30292344832.0,3828.0,2437.0
13-04 02:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090363392.0,705462272.0,1530904576.0,30292344832.0,3705.0,2363.0
13-04 02:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090363392.0,705462272.0,1530904576.0,30292344832.0,5844.0,4828.0
13-04 02:35:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090355200.0,705466368.0,1530908672.0,30292344832.0,3188.0,2878.0
13-04 02:35:52,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,705466368.0,1530908672.0,30292344832.0,1489.0,1097.0
13-04 02:35:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090351104.0,705466368.0,1530912768.0,30292344832.0,4738.0,4343.0
13-04 02:35:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1090277376.0,705466368.0,1530912768.0,30292418560.0,3092.0,2776.0
13-04 02:35:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,705466368.0,1530912768.0,30292418560.0,1328.0,962.0
13-04 02:35:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090273280.0,705466368.0,1530916864.0,30292418560.0,7681.0,5337.0
13-04 02:35:57,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090265088.0,705470464.0,1530920960.0,30292418560.0,2671.0,3394.0
13-04 02:35:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090260992.0,705470464.0,1530925056.0,30292418560.0,5842.0,3671.0
13-04 02:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,705470464.0,1530925056.0,30292418560.0,1982.0,2130.0
13-04 02:36:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,705470464.0,1530933248.0,30292418560.0,5039.0,3110.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,705470464.0,1530933248.0,30292418560.0,822.0,1469.0
13-04 02:36:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090252800.0,705470464.0,1530933248.0,30292418560.0,2338.0,2926.0
13-04 02:36:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090248704.0,705470464.0,1530937344.0,30292418560.0,7356.0,5076.0
13-04 02:36:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,705470464.0,1530937344.0,30292291584.0,2995.0,2714.0
13-04 02:36:05,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090498560.0,705470464.0,1530941440.0,30292164608.0,4096.0,3399.0
13-04 02:36:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090744320.0,705470464.0,1530941440.0,30291918848.0,3217.0,2064.0
13-04 02:36:07,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090682880.0,705470464.0,1530945536.0,30291976192.0,5757.0,3558.0
13-04 02:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090678784.0,705470464.0,1530949632.0,30291976192.0,4163.0,2870.0
13-04 02:36:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090678784.0,705470464.0,1530949632.0,30291976192.0,4996.0,4333.0
13-04 02:36:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090678784.0,705470464.0,1530949632.0,30291976192.0,2892.0,2653.0
13-04 02:36:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090674688.0,705470464.0,1530953728.0,30291976192.0,7239.0,4939.0
13-04 02:36:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090670592.0,705470464.0,1530957824.0,30291976192.0,4691.0,4495.0
13-04 02:36:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090670592.0,705470464.0,1530957824.0,30291976192.0,3994.0,2776.0
13-04 02:36:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090666496.0,705470464.0,1530961920.0,30291976192.0,4520.0,3667.0
13-04 02:36:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090666496.0,705470464.0,1530961920.0,30291976192.0,2496.0,1616.0
13-04 02:36:16,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090662400.0,705470464.0,1530966016.0,30291976192.0,4615.0,3707.0
13-04 02:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090662400.0,705470464.0,1530966016.0,30291976192.0,1490.0,1129.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090658304.0,705470464.0,1530970112.0,30291976192.0,3252.0,2878.0
13-04 02:36:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090658304.0,705470464.0,1530970112.0,30291976192.0,2144.0,2298.0
13-04 02:36:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090654208.0,705470464.0,1530974208.0,30291976192.0,3713.0,3786.0
13-04 02:36:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090650112.0,705470464.0,1530978304.0,30291976192.0,4996.0,3059.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090650112.0,705470464.0,1530978304.0,30291976192.0,3770.0,2363.0
13-04 02:36:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090650112.0,705470464.0,1530978304.0,30291976192.0,4174.0,3692.0
13-04 02:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090646016.0,705470464.0,1530982400.0,30291976192.0,5238.0,4835.0
13-04 02:36:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090641920.0,705470464.0,1530986496.0,30291976192.0,3313.0,2953.0
13-04 02:36:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090641920.0,705470464.0,1530986496.0,30291976192.0,3921.0,3041.0
13-04 02:36:27,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090633728.0,705474560.0,1530990592.0,30291976192.0,2186.0,2317.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090633728.0,705474560.0,1530990592.0,30291976192.0,3669.0,2270.0
13-04 02:36:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,3.0,1090629632.0,705474560.0,1530994688.0,30291976192.0,2638.0,2681.0
13-04 02:36:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090629632.0,705474560.0,1530994688.0,30291976192.0,3334.0,2283.0
13-04 02:36:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090625536.0,705474560.0,1530998784.0,30291976192.0,9075.0,7111.0
13-04 02:36:32,0.250,0.0,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090621440.0,705474560.0,1531002880.0,30291976192.0,3404.0,3541.0
13-04 02:36:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090596864.0,705482752.0,1531019264.0,30291976192.0,5204.0,4147.0
13-04 02:36:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1090592768.0,705482752.0,1531023360.0,30291976192.0,2501.0,2540.0
13-04 02:36:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090588672.0,705482752.0,1531027456.0,30291976192.0,6829.0,4158.0
13-04 02:36:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090588672.0,705482752.0,1531027456.0,30291976192.0,1984.0,1577.0
13-04 02:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090588672.0,705482752.0,1531027456.0,30291976192.0,2219.0,1596.0
13-04 02:36:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090584576.0,705482752.0,1531031552.0,30291976192.0,7863.0,5841.0
13-04 02:36:39,0.166,0.166,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090576384.0,705486848.0,1531035648.0,30291976192.0,2203.0,1768.0
13-04 02:36:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090576384.0,705486848.0,1531035648.0,30291976192.0,2900.0,3420.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090572288.0,705486848.0,1531039744.0,30291976192.0,2615.0,1690.0
13-04 02:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090572288.0,705486848.0,1531039744.0,30291976192.0,4662.0,3826.0
13-04 02:36:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090568192.0,705486848.0,1531043840.0,30291976192.0,4483.0,3532.0
13-04 02:36:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090568192.0,705486848.0,1531043840.0,30291976192.0,3718.0,2344.0
13-04 02:36:45,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090560000.0,705490944.0,1531047936.0,30291976192.0,1591.0,1148.0
13-04 02:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090560000.0,705490944.0,1531047936.0,30291976192.0,4677.0,4175.0
13-04 02:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090555904.0,705490944.0,1531052032.0,30291976192.0,4391.0,3431.0
13-04 02:36:48,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090555904.0,705490944.0,1531052032.0,30291976192.0,1548.0,1129.0
13-04 02:36:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090551808.0,705490944.0,1531056128.0,30291976192.0,3272.0,2828.0
13-04 02:36:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,705490944.0,1531056128.0,30291976192.0,6465.0,5449.0
13-04 02:36:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090543616.0,705495040.0,1531060224.0,30291976192.0,4059.0,1616.0
13-04 02:36:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090543616.0,705495040.0,1531060224.0,30291976192.0,4002.0,2437.0
13-04 02:36:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090539520.0,705495040.0,1531064320.0,30291976192.0,2849.0,2479.0
13-04 02:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090539520.0,705495040.0,1531064320.0,30291976192.0,4485.0,3533.0
13-04 02:36:55,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090539520.0,705495040.0,1531064320.0,30291976192.0,2144.0,2224.0
13-04 02:36:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090535424.0,705495040.0,1531068416.0,30291976192.0,6721.0,6035.0
13-04 02:36:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090514944.0,705499136.0,1531084800.0,30291976192.0,2077.0,2225.0
13-04 02:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,705499136.0,1531088896.0,30291976192.0,6817.0,4839.0
13-04 02:36:59,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,705499136.0,1531088896.0,30291976192.0,3313.0,2878.0
13-04 02:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,705499136.0,1531088896.0,30291976192.0,1388.0,962.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1090506752.0,705499136.0,1531092992.0,30291976192.0,4543.0,3606.0
13-04 02:37:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090506752.0,705499136.0,1531092992.0,30291976192.0,1549.0,1129.0
13-04 02:37:03,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090502656.0,705499136.0,1531097088.0,30291976192.0,4738.0,4303.0
13-04 02:37:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1090498560.0,705499136.0,1531101184.0,30291976192.0,3581.0,3776.0
13-04 02:37:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090494464.0,705499136.0,1531105280.0,30291976192.0,5038.0,3886.0
13-04 02:37:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090494464.0,705499136.0,1531105280.0,30291976192.0,4775.0,2946.0
13-04 02:37:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,705499136.0,1531109376.0,30291976192.0,6888.0,4119.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,705499136.0,1531113472.0,30292357120.0,3011.0,2197.0
13-04 02:37:09,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090097152.0,705507328.0,1531113472.0,30292357120.0,1105.0,849.0
13-04 02:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090097152.0,705507328.0,1531113472.0,30292357120.0,5736.0,5013.0
13-04 02:37:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090093056.0,705507328.0,1531117568.0,30292357120.0,3642.0,3914.0
13-04 02:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,705507328.0,1531121664.0,30292357120.0,3944.0,3225.0
13-04 02:37:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,705507328.0,1531121664.0,30292357120.0,5331.0,4021.0
13-04 02:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,705507328.0,1531129856.0,30292357120.0,9350.0,5633.0
13-04 02:37:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090076672.0,705511424.0,1531129856.0,30292357120.0,1448.0,1078.0
13-04 02:37:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090076672.0,705511424.0,1531129856.0,30292357120.0,1492.0,1097.0
13-04 02:37:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090076672.0,705511424.0,1531129856.0,30292357120.0,261.0,401.0
13-04 02:37:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,705511424.0,1531129856.0,30292230144.0,2016.0,2223.0
13-04 02:37:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,705511424.0,1531133952.0,30292230144.0,4046.0,5532.0
13-04 02:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,705511424.0,1531133952.0,30292230144.0,3770.0,2363.0
13-04 02:37:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090191360.0,705515520.0,1531138048.0,30292230144.0,7273.0,4399.0
13-04 02:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090187264.0,705515520.0,1531142144.0,30292230144.0,2914.0,2387.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,705515520.0,1531146240.0,30292230144.0,6035.0,3745.0
13-04 02:37:24,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,705515520.0,1531146240.0,30292230144.0,363.0,494.0
13-04 02:37:25,0.083,0.166,99.751,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090183168.0,705515520.0,1531146240.0,30292230144.0,159.0,308.0
13-04 02:37:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,705515520.0,1531146240.0,30292230144.0,4838.0,4437.0
13-04 02:37:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090174976.0,705519616.0,1531150336.0,30292230144.0,2603.0,3271.0
13-04 02:37:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,705519616.0,1531150336.0,30292230144.0,3807.0,3954.0
13-04 02:37:29,0.166,0.166,99.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090170880.0,705519616.0,1531154432.0,30292230144.0,6634.0,4212.0
13-04 02:37:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,705519616.0,1531158528.0,30292230144.0,3219.0,2231.0
13-04 02:37:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,705519616.0,1531162624.0,30292230144.0,6536.0,4119.0
13-04 02:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090162688.0,705519616.0,1531162624.0,30292230144.0,3413.0,2809.0
13-04 02:37:33,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090158592.0,705523712.0,1531162624.0,30292230144.0,2130.0,3189.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090154496.0,705523712.0,1531166720.0,30292230144.0,2051.0,1577.0
13-04 02:37:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,705523712.0,1531170816.0,30292230144.0,6107.0,4584.0
13-04 02:37:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1090146304.0,705523712.0,1531174912.0,30292230144.0,3095.0,2157.0
13-04 02:37:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090142208.0,705523712.0,1531179008.0,30292230144.0,5637.0,5083.0
13-04 02:37:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,705523712.0,1531179008.0,30292230144.0,4037.0,3037.0
13-04 02:37:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090134016.0,705527808.0,1531183104.0,30292230144.0,3598.0,2270.0
13-04 02:37:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1090256896.0,705527808.0,1531187200.0,30292103168.0,3768.0,2363.0
13-04 02:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,705527808.0,1531187200.0,30292103168.0,915.0,1570.0
13-04 02:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090256896.0,705527808.0,1531187200.0,30292103168.0,1635.0,2807.0
13-04 02:37:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,705527808.0,1531187200.0,30292168704.0,5108.0,3319.0
13-04 02:37:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,705527808.0,1531191296.0,30292168704.0,3770.0,2363.0
13-04 02:37:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090183168.0,705531904.0,1531191296.0,30292168704.0,3508.0,3531.0
13-04 02:37:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,705531904.0,1531195392.0,30292168704.0,5417.0,4167.0
13-04 02:37:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,705531904.0,1531199488.0,30292168704.0,4971.0,3152.0
13-04 02:37:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090170880.0,705531904.0,1531203584.0,30292168704.0,1389.0,1004.0
13-04 02:37:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,705531904.0,1531203584.0,30292168704.0,1532.0,1148.0
13-04 02:37:50,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090170880.0,705531904.0,1531203584.0,30292168704.0,2223.0,3908.0
13-04 02:37:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,705536000.0,1531203584.0,30292168704.0,2658.0,1751.0
13-04 02:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090162688.0,705536000.0,1531207680.0,30292168704.0,2660.0,1783.0
13-04 02:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090162688.0,705536000.0,1531207680.0,30292168704.0,4316.0,3373.0
13-04 02:37:54,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090158592.0,705536000.0,1531211776.0,30292168704.0,5229.0,4587.0
13-04 02:37:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,705536000.0,1531228160.0,30292168704.0,6036.0,3745.0
13-04 02:37:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,705536000.0,1531232256.0,30292168704.0,6331.0,6033.0
13-04 02:37:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090138112.0,705536000.0,1531232256.0,30292168704.0,2739.0,3393.0
13-04 02:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090138112.0,705536000.0,1531232256.0,30292168704.0,261.0,401.0
13-04 02:37:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,705536000.0,1531236352.0,30292168704.0,4317.0,3513.0
13-04 02:38:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090134016.0,705536000.0,1531236352.0,30292168704.0,1590.0,1190.0
13-04 02:38:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,705536000.0,1531236352.0,30292168704.0,1430.0,1055.0
13-04 02:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,705536000.0,1531244544.0,30292168704.0,4862.0,3091.0
13-04 02:38:03,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090125824.0,705536000.0,1531244544.0,30292168704.0,6951.0,5610.0
13-04 02:38:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090121728.0,705536000.0,1531248640.0,30292168704.0,4442.0,2760.0
13-04 02:38:05,0.583,0.083,99.333,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090121728.0,705536000.0,1531248640.0,30292168704.0,6114.0,5785.0
13-04 02:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,705536000.0,1531252736.0,30291914752.0,4206.0,3354.0
13-04 02:38:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1090371584.0,705536000.0,1531252736.0,30291914752.0,2827.0,2653.0
13-04 02:38:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090363392.0,705536000.0,1531260928.0,30291914752.0,3028.0,2308.0
13-04 02:38:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090363392.0,705536000.0,1531260928.0,30291914752.0,2766.0,2579.0
13-04 02:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090359296.0,705536000.0,1531265024.0,30291914752.0,4729.0,3105.0
13-04 02:38:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,705536000.0,1531269120.0,30291914752.0,6819.0,4193.0
13-04 02:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,705536000.0,1531269120.0,30291914752.0,4646.0,2946.0
13-04 02:38:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,705536000.0,1531273216.0,30291914752.0,5234.0,5049.0
13-04 02:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1090351104.0,705536000.0,1531273216.0,30291914752.0,4083.0,3948.0
13-04 02:38:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090334720.0,705536000.0,1531289600.0,30291914752.0,3969.0,4088.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090334720.0,705536000.0,1531289600.0,30291914752.0,2592.0,1783.0
13-04 02:38:17,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,705536000.0,1531293696.0,30291914752.0,1330.0,962.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090326528.0,705536000.0,1531297792.0,30291914752.0,5494.0,4092.0
13-04 02:38:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090326528.0,705536000.0,1531297792.0,30291914752.0,3804.0,2456.0
13-04 02:38:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090322432.0,705536000.0,1531301888.0,30291914752.0,4838.0,2924.0
13-04 02:38:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090322432.0,705536000.0,1531301888.0,30291914752.0,1017.0,1664.0
13-04 02:38:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090318336.0,705536000.0,1531305984.0,30291914752.0,3151.0,2784.0
13-04 02:38:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090318336.0,705536000.0,1531305984.0,30291914752.0,975.0,1612.0
13-04 02:38:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090318336.0,705536000.0,1531305984.0,30291914752.0,7008.0,6252.0
13-04 02:38:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090301952.0,705536000.0,1531322368.0,30291914752.0,2078.0,2298.0
13-04 02:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,705536000.0,1531326464.0,30291914752.0,6424.0,4442.0
13-04 02:38:27,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1090289664.0,705540096.0,1531330560.0,30291914752.0,7244.0,4418.0
13-04 02:38:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,705540096.0,1531334656.0,30291914752.0,3211.0,2793.0
13-04 02:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,705540096.0,1531334656.0,30291914752.0,888.0,849.0
13-04 02:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090285568.0,705540096.0,1531334656.0,30291914752.0,2830.0,2671.0
13-04 02:38:31,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,705540096.0,1531334656.0,30291914752.0,2543.0,2580.0
13-04 02:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090281472.0,705540096.0,1531338752.0,30291914752.0,5082.0,4146.0
13-04 02:38:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090273280.0,705544192.0,1531342848.0,30291914752.0,8803.0,6754.0
13-04 02:38:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090273280.0,705544192.0,1531342848.0,30291914752.0,3159.0,2157.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1090269184.0,705544192.0,1531346944.0,30291914752.0,4227.0,2718.0
13-04 02:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090277376.0,705544192.0,1531346944.0,30291906560.0,4176.0,4111.0
13-04 02:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,705544192.0,1531355136.0,30291906560.0,5560.0,3539.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,705544192.0,1531355136.0,30291906560.0,974.0,1114.0
13-04 02:38:39,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090269184.0,705544192.0,1531355136.0,30291906560.0,1981.0,2131.0
13-04 02:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090265088.0,705544192.0,1531359232.0,30291906560.0,4417.0,3574.0
13-04 02:38:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,705544192.0,1531367424.0,30291906560.0,6618.0,4915.0
13-04 02:38:42,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1090256896.0,705544192.0,1531367424.0,30291906560.0,2187.0,2318.0
13-04 02:38:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,705544192.0,1531371520.0,30291906560.0,3950.0,3691.0
13-04 02:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,705544192.0,1531371520.0,30291906560.0,3770.0,2363.0
13-04 02:38:45,0.083,0.0,99.416,0.501,0.0,0.0,0.0,163840.0,0.0,9.0,1090248704.0,705548288.0,1531371520.0,30291906560.0,5739.0,5508.0
13-04 02:38:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,705548288.0,1531387904.0,30291906560.0,1527.0,1190.0
13-04 02:38:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,705548288.0,1531387904.0,30291906560.0,3087.0,2785.0
13-04 02:38:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090228224.0,705548288.0,1531392000.0,30291906560.0,1653.0,1264.0
13-04 02:38:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,705548288.0,1531396096.0,30291906560.0,6694.0,4841.0
13-04 02:38:50,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090220032.0,705548288.0,1531400192.0,30291906560.0,2553.0,1658.0
13-04 02:38:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090215936.0,705552384.0,1531400192.0,30291906560.0,2739.0,3394.0
13-04 02:38:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090211840.0,705552384.0,1531404288.0,30291906560.0,5101.0,3184.0
13-04 02:38:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090211840.0,705552384.0,1531404288.0,30291906560.0,3915.0,3082.0
13-04 02:38:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,705552384.0,1531408384.0,30291906560.0,4009.0,4142.0
13-04 02:38:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,705552384.0,1531408384.0,30291906560.0,1977.0,2205.0
13-04 02:38:56,0.249,0.083,99.668,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090207744.0,705552384.0,1531408384.0,30291906560.0,1582.0,1733.0
13-04 02:38:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090207744.0,705556480.0,1531412480.0,30291898368.0,5036.0,3110.0
13-04 02:38:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,705556480.0,1531412480.0,30291898368.0,6728.0,4934.0
13-04 02:38:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090203648.0,705556480.0,1531416576.0,30291898368.0,3338.0,3398.0
13-04 02:39:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,705556480.0,1531416576.0,30291898368.0,321.0,475.0
13-04 02:39:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,705556480.0,1531416576.0,30291898368.0,3187.0,2877.0
13-04 02:39:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090195456.0,705556480.0,1531424768.0,30291898368.0,5424.0,4094.0
13-04 02:39:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090191360.0,705560576.0,1531424768.0,30291898368.0,2636.0,1802.0
13-04 02:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,705560576.0,1531424768.0,30291898368.0,4069.0,3298.0
13-04 02:39:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,705560576.0,1531428864.0,30291898368.0,4164.0,3369.0
13-04 02:39:06,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,705560576.0,1531428864.0,30291898368.0,3933.0,3232.0
13-04 02:39:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090183168.0,705560576.0,1531432960.0,30291898368.0,5623.0,3558.0
13-04 02:39:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,705560576.0,1531432960.0,30291898368.0,1716.0,1543.0
13-04 02:39:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090170880.0,705568768.0,1531437056.0,30291898368.0,5303.0,3617.0
13-04 02:39:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090031616.0,705568768.0,1539829760.0,30283644928.0,8211.0,6656.0
13-04 02:39:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,705568768.0,1539833856.0,30283644928.0,2776.0,2570.0
13-04 02:39:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090023424.0,705568768.0,1539837952.0,30283644928.0,4804.0,3487.0
13-04 02:39:13,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,705568768.0,1539837952.0,30283644928.0,1657.0,2000.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,705568768.0,1539842048.0,30283644928.0,5690.0,4280.0
13-04 02:39:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090015232.0,705572864.0,1539842048.0,30283644928.0,1323.0,1004.0
13-04 02:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,705572864.0,1539846144.0,30283644928.0,4456.0,3625.0
13-04 02:39:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1090007040.0,705572864.0,1539850240.0,30283644928.0,4863.0,3091.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,705572864.0,1539850240.0,30283644928.0,2591.0,1751.0
13-04 02:39:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,705572864.0,1539854336.0,30283644928.0,2145.0,2265.0
13-04 02:39:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1090011136.0,705572864.0,1539854336.0,30283636736.0,5006.0,4634.0
13-04 02:39:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1090007040.0,705572864.0,1539858432.0,30283636736.0,3825.0,2437.0
13-04 02:39:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090007040.0,705572864.0,1539858432.0,30283636736.0,3252.0,2879.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090002944.0,705572864.0,1539862528.0,30283636736.0,8184.0,7066.0
13-04 02:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,705572864.0,1539878912.0,30283636736.0,168.0,299.0
13-04 02:39:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,705572864.0,1539878912.0,30283636736.0,3866.0,2530.0
13-04 02:39:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,705572864.0,1539883008.0,30283628544.0,2752.0,2387.0
13-04 02:39:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089986560.0,705576960.0,1539883008.0,30283628544.0,3699.0,2363.0
13-04 02:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089982464.0,705576960.0,1539887104.0,30283628544.0,2799.0,3465.0
13-04 02:39:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,705576960.0,1539887104.0,30283628544.0,4402.0,4429.0
13-04 02:39:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,705576960.0,1539891200.0,30283628544.0,3153.0,2199.0
13-04 02:39:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,705576960.0,1539891200.0,30283628544.0,3816.0,3326.0
13-04 02:39:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,705576960.0,1539895296.0,30283628544.0,7706.0,4773.0
13-04 02:39:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1089970176.0,705581056.0,1539895296.0,30283628544.0,3578.0,3094.0
13-04 02:39:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,705581056.0,1539899392.0,30283628544.0,3056.0,2064.0
13-04 02:39:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,705581056.0,1539899392.0,30283628544.0,4468.0,4495.0
13-04 02:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,705581056.0,1539903488.0,30283628544.0,3872.0,3400.0
13-04 02:39:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,705581056.0,1539903488.0,30283628544.0,4369.0,2904.0
13-04 02:39:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1089957888.0,705581056.0,1539907584.0,30283628544.0,4017.0,3433.0
13-04 02:39:39,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089949696.0,705585152.0,1539911680.0,30283628544.0,6044.0,5233.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,705585152.0,1539911680.0,30283628544.0,3769.0,2363.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705585152.0,1539915776.0,30283628544.0,321.0,443.0
13-04 02:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089953792.0,705585152.0,1539915776.0,30283620352.0,3803.0,2456.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089953792.0,705585152.0,1539915776.0,30283620352.0,3265.0,3080.0
13-04 02:39:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705585152.0,1539923968.0,30283620352.0,2085.0,2225.0
13-04 02:39:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1089933312.0,705593344.0,1539928064.0,30283620352.0,5454.0,4261.0
13-04 02:39:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,705593344.0,1539928064.0,30283620352.0,2405.0,1514.0
13-04 02:39:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,705593344.0,1539932160.0,30283620352.0,3870.0,2456.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,705593344.0,1539932160.0,30283620352.0,3204.0,2901.0
13-04 02:39:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089929216.0,705593344.0,1539932160.0,30283620352.0,1017.0,1664.0
13-04 02:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089925120.0,705593344.0,1539936256.0,30283620352.0,2593.0,1751.0
13-04 02:39:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089921024.0,705597440.0,1539936256.0,30283620352.0,3766.0,2363.0
13-04 02:39:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089916928.0,705597440.0,1539940352.0,30283620352.0,3312.0,2887.0
13-04 02:39:53,0.166,0.0,99.834,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089916928.0,705597440.0,1539940352.0,30283620352.0,4546.0,4174.0
13-04 02:39:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089912832.0,705597440.0,1539944448.0,30283620352.0,3357.0,2971.0
13-04 02:39:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1089912832.0,705597440.0,1539944448.0,30283620352.0,4827.0,2998.0
13-04 02:39:56,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,705597440.0,1539948544.0,30283620352.0,7437.0,6687.0
13-04 02:39:57,0.083,0.083,99.500,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1089900544.0,705601536.0,1539952640.0,30283620352.0,1533.0,1148.0
13-04 02:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089900544.0,705601536.0,1539952640.0,30283620352.0,159.0,308.0
13-04 02:39:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089896448.0,705601536.0,1539956736.0,30283620352.0,5032.0,3152.0
13-04 02:40:00,0.166,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089896448.0,705601536.0,1539956736.0,30283620352.0,2048.0,2855.0
13-04 02:40:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705601536.0,1539956736.0,30283612160.0,1830.0,1055.0
13-04 02:40:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089900544.0,705601536.0,1539960832.0,30283612160.0,7292.0,6587.0
13-04 02:40:03,0.334,0.084,99.499,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1090011136.0,705601536.0,1539977216.0,30283485184.0,6397.0,6033.0
13-04 02:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,705601536.0,1539977216.0,30283485184.0,4450.0,2718.0
13-04 02:40:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090007040.0,705601536.0,1539981312.0,30283485184.0,5757.0,3558.0
13-04 02:40:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,705601536.0,1539985408.0,30283485184.0,2113.0,1410.0
13-04 02:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,705601536.0,1539985408.0,30283485184.0,2250.0,1596.0
13-04 02:40:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,705601536.0,1539989504.0,30283485184.0,6469.0,5768.0
13-04 02:40:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,705601536.0,1539989504.0,30283485184.0,2892.0,2188.0
13-04 02:40:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,705601536.0,1539993600.0,30283485184.0,4931.0,4862.0
13-04 02:40:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089994752.0,705601536.0,1539993600.0,30283485184.0,4074.0,3419.0
13-04 02:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,705601536.0,1539997696.0,30283485184.0,4381.0,2718.0
13-04 02:40:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,705601536.0,1539997696.0,30283485184.0,4552.0,2811.0
13-04 02:40:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,705601536.0,1539997696.0,30283485184.0,2598.0,1709.0
13-04 02:40:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1089986560.0,705601536.0,1540001792.0,30283485184.0,5210.0,3650.0
13-04 02:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089978368.0,705601536.0,1540009984.0,30283485184.0,1981.0,2131.0
13-04 02:40:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089978368.0,705601536.0,1540009984.0,30283485184.0,2759.0,1876.0
13-04 02:40:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,705601536.0,1540014080.0,30283485184.0,3906.0,4048.0
13-04 02:40:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,705601536.0,1540014080.0,30283485184.0,3315.0,2951.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089974272.0,705601536.0,1540014080.0,30283485184.0,915.0,1570.0
13-04 02:40:21,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089966080.0,705605632.0,1540018176.0,30283485184.0,5977.0,3671.0
13-04 02:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089961984.0,705605632.0,1540022272.0,30283485184.0,5003.0,3050.0
13-04 02:40:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,705605632.0,1540022272.0,30283485184.0,3923.0,3040.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,705605632.0,1540022272.0,30283476992.0,915.0,1570.0
13-04 02:40:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089966080.0,705605632.0,1540026368.0,30283476992.0,6946.0,5475.0
13-04 02:40:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,705605632.0,1540030464.0,30283476992.0,2811.0,2461.0
13-04 02:40:27,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1089957888.0,705609728.0,1540030464.0,30283476992.0,1077.0,1737.0
13-04 02:40:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,705609728.0,1540030464.0,30283476992.0,2738.0,3393.0
13-04 02:40:29,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,705609728.0,1540034560.0,30283476992.0,6665.0,4119.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1089949696.0,705609728.0,1540038656.0,30283476992.0,4264.0,2811.0
13-04 02:40:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,705609728.0,1540038656.0,30283468800.0,4390.0,2853.0
13-04 02:40:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,1089949696.0,705613824.0,1540042752.0,30283468800.0,8200.0,6667.0
13-04 02:40:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705613824.0,1540046848.0,30283468800.0,2144.0,2180.0
13-04 02:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705613824.0,1540046848.0,30283468800.0,1954.0,1410.0
13-04 02:40:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,705613824.0,1540050944.0,30283468800.0,2712.0,2671.0
13-04 02:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089941504.0,705613824.0,1540050944.0,30283468800.0,4413.0,3361.0
13-04 02:40:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089937408.0,705613824.0,1540055040.0,30283468800.0,5505.0,5149.0
13-04 02:40:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089921024.0,705617920.0,1540059136.0,30283476992.0,7410.0,4967.0
13-04 02:40:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705617920.0,1540063232.0,30283476992.0,5874.0,3578.0
13-04 02:40:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705617920.0,1540063232.0,30283476992.0,168.0,299.0
13-04 02:40:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705617920.0,1540063232.0,30283476992.0,2144.0,2298.0
13-04 02:40:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089912832.0,705617920.0,1540067328.0,30283476992.0,3250.0,2879.0
13-04 02:40:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,705617920.0,1540067328.0,30283476992.0,2808.0,2170.0
13-04 02:40:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089904640.0,705622016.0,1540071424.0,30283476992.0,813.0,1477.0
13-04 02:40:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705622016.0,1540071424.0,30283476992.0,5949.0,3569.0
13-04 02:40:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089900544.0,705622016.0,1540075520.0,30283476992.0,6244.0,5223.0
13-04 02:40:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089896448.0,705622016.0,1540079616.0,30283476992.0,6231.0,5077.0
13-04 02:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089880064.0,705622016.0,1540096000.0,30283476992.0,2180.0,2360.0
13-04 02:40:49,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089875968.0,705622016.0,1540100096.0,30283476992.0,2593.0,1783.0
13-04 02:40:50,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089871872.0,705626112.0,1540100096.0,30283476992.0,1429.0,1055.0
13-04 02:40:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089867776.0,705626112.0,1540104192.0,30283476992.0,1981.0,2130.0
13-04 02:40:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1089867776.0,705626112.0,1540104192.0,30283476992.0,5684.0,4352.0
13-04 02:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089863680.0,705626112.0,1540108288.0,30283476992.0,7143.0,4325.0
13-04 02:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089859584.0,705626112.0,1540112384.0,30283476992.0,3248.0,2920.0
13-04 02:40:55,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089867776.0,705626112.0,1540112384.0,30283468800.0,1982.0,2131.0
13-04 02:40:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089863680.0,705630208.0,1540112384.0,30283468800.0,5057.0,3788.0
13-04 02:40:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089859584.0,705630208.0,1540116480.0,30283468800.0,1137.0,1780.0
13-04 02:40:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089859584.0,705630208.0,1540116480.0,30283468800.0,2084.0,2224.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089855488.0,705630208.0,1540120576.0,30283468800.0,3150.0,2785.0
13-04 02:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089855488.0,705630208.0,1540120576.0,30283468800.0,1593.0,1222.0
13-04 02:41:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089851392.0,705630208.0,1540124672.0,30283468800.0,6526.0,4681.0
13-04 02:41:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089843200.0,705638400.0,1540124672.0,30283468800.0,6796.0,4933.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089839104.0,705638400.0,1540128768.0,30283468800.0,5345.0,5167.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089949696.0,705638400.0,1540145152.0,30283341824.0,3482.0,2250.0
13-04 02:41:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1089949696.0,705638400.0,1540145152.0,30283341824.0,2862.0,2714.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,705638400.0,1540145152.0,30283341824.0,1657.0,1999.0
13-04 02:41:07,0.167,0.0,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089945600.0,705638400.0,1540149248.0,30283341824.0,5038.0,3888.0
13-04 02:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705638400.0,1540149248.0,30283341824.0,5427.0,3690.0
13-04 02:41:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089941504.0,705638400.0,1540153344.0,30283341824.0,7444.0,5195.0
13-04 02:41:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089937408.0,705638400.0,1540157440.0,30283341824.0,3732.0,2544.0
13-04 02:41:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,705638400.0,1540161536.0,30283341824.0,4101.0,3325.0
13-04 02:41:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089933312.0,705638400.0,1540161536.0,30283341824.0,4487.0,2811.0
13-04 02:41:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089929216.0,705642496.0,1540161536.0,30283341824.0,2868.0,2672.0
13-04 02:41:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089925120.0,705642496.0,1540165632.0,30283341824.0,3146.0,2858.0
13-04 02:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089925120.0,705642496.0,1540165632.0,30283341824.0,3315.0,2921.0
13-04 02:41:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089921024.0,705642496.0,1540169728.0,30283341824.0,3254.0,2877.0
13-04 02:41:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089916928.0,705642496.0,1540173824.0,30283341824.0,5286.0,3819.0
13-04 02:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705642496.0,1540173824.0,30283341824.0,1388.0,1004.0
13-04 02:41:19,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1089912832.0,705646592.0,1540173824.0,30283341824.0,3247.0,2921.0
13-04 02:41:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705646592.0,1540182016.0,30283341824.0,4870.0,3017.0
13-04 02:41:21,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705646592.0,1540182016.0,30283341824.0,3255.0,2878.0
13-04 02:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089900544.0,705646592.0,1540186112.0,30283341824.0,2701.0,1802.0
13-04 02:41:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089896448.0,705646592.0,1540190208.0,30283341824.0,6459.0,6106.0
13-04 02:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089896448.0,705646592.0,1540190208.0,30283341824.0,915.0,1569.0
13-04 02:41:25,0.166,0.083,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1089888256.0,705650688.0,1540194304.0,30283341824.0,4933.0,3091.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089888256.0,705650688.0,1540194304.0,30283341824.0,2955.0,2573.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1089888256.0,705650688.0,1540194304.0,30283341824.0,1517.0,1575.0
13-04 02:41:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089884160.0,705650688.0,1540198400.0,30283341824.0,7203.0,4367.0
13-04 02:41:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,705650688.0,1540202496.0,30283214848.0,5506.0,5149.0
13-04 02:41:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1090007040.0,705650688.0,1540202496.0,30283214848.0,1542.0,2019.0
13-04 02:41:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,705654784.0,1540206592.0,30283214848.0,2771.0,2744.0
13-04 02:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,705654784.0,1540206592.0,30283206656.0,2541.0,2512.0
13-04 02:41:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,705654784.0,1540210688.0,30283206656.0,9295.0,6290.0
13-04 02:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,705654784.0,1540210688.0,30283206656.0,2117.0,1577.0
13-04 02:41:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,705654784.0,1540214784.0,30283206656.0,2579.0,2672.0
13-04 02:41:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,705654784.0,1540214784.0,30283206656.0,5368.0,3465.0
13-04 02:41:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089986560.0,705662976.0,1540218880.0,30283206656.0,3225.0,2157.0
13-04 02:41:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089982464.0,705662976.0,1540222976.0,30283206656.0,7281.0,7614.0
13-04 02:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,705662976.0,1540235264.0,30283206656.0,2342.0,3494.0
13-04 02:41:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1089966080.0,705662976.0,1540239360.0,30283206656.0,7208.0,4325.0
13-04 02:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1089966080.0,705662976.0,1540239360.0,30283206656.0,2531.0,1709.0
13-04 02:41:42,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089957888.0,705667072.0,1540243456.0,30283206656.0,813.0,1476.0
13-04 02:41:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,705667072.0,1540243456.0,30283206656.0,5859.0,4191.0
13-04 02:41:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,705667072.0,1540247552.0,30283206656.0,1328.0,962.0
13-04 02:41:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,705667072.0,1540247552.0,30283206656.0,5655.0,4260.0
13-04 02:41:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089949696.0,705667072.0,1540251648.0,30283206656.0,5176.0,4729.0
13-04 02:41:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,705667072.0,1540251648.0,30283206656.0,2018.0,2225.0
13-04 02:41:48,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089945600.0,705667072.0,1540255744.0,30283206656.0,2719.0,1793.0
13-04 02:41:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705667072.0,1540255744.0,30283206656.0,5488.0,4093.0
13-04 02:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,705667072.0,1540259840.0,30283206656.0,423.0,568.0
13-04 02:41:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089941504.0,705667072.0,1540259840.0,30283206656.0,5125.0,4555.0
13-04 02:41:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089921024.0,705667072.0,1540280320.0,30283206656.0,3150.0,2784.0
13-04 02:41:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705667072.0,1540284416.0,30283206656.0,8054.0,6264.0
13-04 02:41:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089916928.0,705667072.0,1540284416.0,30283206656.0,3314.0,2952.0
13-04 02:41:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089921024.0,705667072.0,1540288512.0,30283198464.0,1467.0,1148.0
13-04 02:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089921024.0,705667072.0,1540288512.0,30283198464.0,5651.0,4762.0
13-04 02:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705667072.0,1540292608.0,30283198464.0,4474.0,3647.0
13-04 02:41:58,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705667072.0,1540292608.0,30283198464.0,1429.0,1055.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705667072.0,1540292608.0,30283198464.0,321.0,443.0
13-04 02:42:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089912832.0,705667072.0,1540296704.0,30283198464.0,4600.0,3531.0
13-04 02:42:01,0.749,0.083,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,705667072.0,1540300800.0,30283198464.0,4892.0,2530.0
13-04 02:42:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089908736.0,705667072.0,1540300800.0,30283198464.0,4920.0,3438.0
13-04 02:42:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705667072.0,1540304896.0,30283198464.0,4318.0,3430.0
13-04 02:42:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705667072.0,1540304896.0,30283198464.0,3439.0,2231.0
13-04 02:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1089900544.0,705667072.0,1540308992.0,30283198464.0,6521.0,5248.0
13-04 02:42:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089900544.0,705667072.0,1540308992.0,30283198464.0,3089.0,2807.0
13-04 02:42:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089896448.0,705667072.0,1540313088.0,30283198464.0,3342.0,2064.0
13-04 02:42:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089515520.0,705667072.0,1540313088.0,30283579392.0,1783.0,1468.0
13-04 02:42:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089511424.0,705667072.0,1540317184.0,30283579392.0,8481.0,6167.0
13-04 02:42:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1089507328.0,705667072.0,1540321280.0,30283579392.0,6512.0,4834.0
13-04 02:42:11,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089515520.0,705667072.0,1540321280.0,30283571200.0,3582.0,3841.0
13-04 02:42:12,0.0,0.083,99.833,0.083,0.0,0.0,0.0,49152.0,0.0,6.0,1089507328.0,705671168.0,1540325376.0,30283571200.0,5716.0,3465.0
13-04 02:42:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089507328.0,705671168.0,1540325376.0,30283571200.0,1273.0,1016.0
13-04 02:42:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089507328.0,705671168.0,1540325376.0,30283571200.0,1489.0,1055.0
13-04 02:42:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089503232.0,705671168.0,1540329472.0,30283571200.0,4441.0,3482.0
13-04 02:42:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089503232.0,705671168.0,1540329472.0,30283571200.0,1489.0,1055.0
13-04 02:42:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,1089490944.0,705679360.0,1540333568.0,30283571200.0,6620.0,6010.0
13-04 02:42:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089486848.0,705679360.0,1540337664.0,30283571200.0,5646.0,4228.0
13-04 02:42:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089482752.0,705679360.0,1540341760.0,30283571200.0,4417.0,3466.0
13-04 02:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089482752.0,705679360.0,1540341760.0,30283571200.0,1296.0,860.0
13-04 02:42:21,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089482752.0,705679360.0,1540341760.0,30283571200.0,1594.0,1148.0
13-04 02:42:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089478656.0,705679360.0,1540345856.0,30283571200.0,5814.0,4354.0
13-04 02:42:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089474560.0,705683456.0,1540345856.0,30283571200.0,2752.0,2386.0
13-04 02:42:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,705683456.0,1540354048.0,30283571200.0,3374.0,2951.0
13-04 02:42:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089462272.0,705683456.0,1540358144.0,30283571200.0,6237.0,5290.0
13-04 02:42:26,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089462272.0,705683456.0,1540358144.0,30283571200.0,4669.0,4303.0
13-04 02:42:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089462272.0,705683456.0,1540358144.0,30283571200.0,4965.0,2957.0
13-04 02:42:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089458176.0,705683456.0,1540362240.0,30283571200.0,3015.0,2444.0
13-04 02:42:29,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089454080.0,705687552.0,1540362240.0,30283571200.0,2076.0,1452.0
13-04 02:42:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089449984.0,705687552.0,1540366336.0,30283571200.0,3279.0,2231.0
13-04 02:42:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089445888.0,705687552.0,1540370432.0,30283571200.0,5038.0,4054.0
13-04 02:42:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089445888.0,705687552.0,1540370432.0,30283571200.0,3872.0,3259.0
13-04 02:42:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089441792.0,705687552.0,1540374528.0,30283571200.0,6740.0,5736.0
13-04 02:42:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089437696.0,705687552.0,1540378624.0,30283571200.0,3118.0,2064.0
13-04 02:42:35,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089433600.0,705691648.0,1540378624.0,30283571200.0,6382.0,4727.0
13-04 02:42:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,705691648.0,1540378624.0,30283571200.0,1068.0,933.0
13-04 02:42:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089429504.0,705691648.0,1540382720.0,30283571200.0,2110.0,1577.0
13-04 02:42:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089429504.0,705691648.0,1540382720.0,30283571200.0,4951.0,4782.0
13-04 02:42:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089413120.0,705691648.0,1540399104.0,30283571200.0,5678.0,5254.0
13-04 02:42:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,4.0,1089409024.0,705691648.0,1540403200.0,30283571200.0,6140.0,5262.0
13-04 02:42:41,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089400832.0,705695744.0,1540407296.0,30283571200.0,2497.0,1616.0
13-04 02:42:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089400832.0,705695744.0,1540407296.0,30283571200.0,2186.0,2318.0
13-04 02:42:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1089396736.0,705695744.0,1540411392.0,30283571200.0,6937.0,4678.0
13-04 02:42:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089396736.0,705695744.0,1540411392.0,30283571200.0,1364.0,1055.0
13-04 02:42:45,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089396736.0,705695744.0,1540411392.0,30283571200.0,3865.0,2530.0
13-04 02:42:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705695744.0,1540415488.0,30283571200.0,1322.0,1036.0
13-04 02:42:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1089384448.0,705699840.0,1540419584.0,30283571200.0,3942.0,4073.0
13-04 02:42:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089384448.0,705699840.0,1540419584.0,30283571200.0,5413.0,4136.0
13-04 02:42:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089380352.0,705699840.0,1540423680.0,30283571200.0,3288.0,2971.0
13-04 02:42:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089380352.0,705699840.0,1540423680.0,30283571200.0,2044.0,2173.0
13-04 02:42:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089376256.0,705699840.0,1540427776.0,30283571200.0,4939.0,3017.0
13-04 02:42:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1089376256.0,705703936.0,1540423680.0,30283571200.0,1489.0,1129.0
13-04 02:42:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089368064.0,705703936.0,1540431872.0,30283571200.0,5192.0,3787.0
13-04 02:42:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089368064.0,705703936.0,1540431872.0,30283571200.0,4155.0,5592.0
13-04 02:42:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089351680.0,705703936.0,1540448256.0,30283571200.0,5099.0,3184.0
13-04 02:42:56,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,705703936.0,1540456448.0,30283571200.0,6912.0,5519.0
13-04 02:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,705703936.0,1540456448.0,30283571200.0,2739.0,3326.0
13-04 02:42:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089335296.0,705708032.0,1540460544.0,30283571200.0,3666.0,2270.0
13-04 02:42:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089335296.0,705708032.0,1540460544.0,30283571200.0,321.0,475.0
13-04 02:43:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,705708032.0,1540464640.0,30283571200.0,3930.0,2498.0
13-04 02:43:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,705708032.0,1540464640.0,30283571200.0,3702.0,2363.0
13-04 02:43:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,705708032.0,1540464640.0,30283571200.0,813.0,1412.0
13-04 02:43:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,705708032.0,1540468736.0,30283571200.0,6558.0,6200.0
13-04 02:43:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089318912.0,705712128.0,1540472832.0,30283571200.0,7958.0,4713.0
13-04 02:43:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089314816.0,705712128.0,1540476928.0,30283571200.0,3625.0,3935.0
13-04 02:43:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089314816.0,705712128.0,1540476928.0,30283571200.0,2402.0,2145.0
13-04 02:43:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089314816.0,705712128.0,1540476928.0,30283571200.0,3447.0,2157.0
13-04 02:43:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089310720.0,705712128.0,1540481024.0,30283571200.0,6620.0,4294.0
13-04 02:43:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089310720.0,705712128.0,1540481024.0,30283571200.0,3215.0,2064.0
13-04 02:43:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1089302528.0,705716224.0,1540485120.0,30283571200.0,2353.0,3187.0
13-04 02:43:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,705716224.0,1540485120.0,30283571200.0,3470.0,2349.0
13-04 02:43:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089298432.0,705716224.0,1540489216.0,30283571200.0,9356.0,7185.0
13-04 02:43:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089294336.0,705716224.0,1540493312.0,30283571200.0,4714.0,3947.0
13-04 02:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089294336.0,705716224.0,1540493312.0,30283571200.0,1428.0,1055.0
13-04 02:43:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,5.0,1089290240.0,705716224.0,1540497408.0,30283571200.0,1532.0,1148.0
13-04 02:43:16,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089286144.0,705720320.0,1540497408.0,30283571200.0,2778.0,1867.0
13-04 02:43:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089286144.0,705720320.0,1540497408.0,30283571200.0,7401.0,4938.0
13-04 02:43:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,705720320.0,1540501504.0,30283571200.0,261.0,401.0
13-04 02:43:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089277952.0,705720320.0,1540505600.0,30283571200.0,5214.0,6187.0
13-04 02:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089277952.0,705720320.0,1540505600.0,30283571200.0,4769.0,2924.0
13-04 02:43:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089273856.0,705720320.0,1540509696.0,30283571200.0,3314.0,2952.0
13-04 02:43:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1089269760.0,705724416.0,1540509696.0,30283571200.0,1532.0,1148.0
13-04 02:43:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089269760.0,705724416.0,1540509696.0,30283571200.0,2490.0,1690.0
13-04 02:43:24,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705724416.0,1540513792.0,30283444224.0,3872.0,2456.0
13-04 02:43:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089388544.0,705724416.0,1540517888.0,30283444224.0,3600.0,2270.0
13-04 02:43:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089388544.0,705724416.0,1540517888.0,30283444224.0,2992.0,4165.0
13-04 02:43:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1089384448.0,705728512.0,1540517888.0,30283444224.0,5460.0,4187.0
13-04 02:43:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089380352.0,705728512.0,1540530176.0,30283436032.0,3696.0,2405.0
13-04 02:43:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089380352.0,705728512.0,1540530176.0,30283436032.0,4752.0,5299.0
13-04 02:43:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089376256.0,705728512.0,1540534272.0,30283436032.0,3208.0,2138.0
13-04 02:43:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1089376256.0,705728512.0,1540534272.0,30283436032.0,4368.0,2904.0
13-04 02:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,705728512.0,1540538368.0,30283436032.0,3710.0,3234.0
13-04 02:43:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089372160.0,705728512.0,1540538368.0,30283436032.0,4482.0,3488.0
13-04 02:43:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,705728512.0,1540542464.0,30283436032.0,5147.0,4049.0
13-04 02:43:35,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,705728512.0,1540542464.0,30283436032.0,4985.0,3979.0
13-04 02:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089363968.0,705728512.0,1540546560.0,30283436032.0,3160.0,2157.0
13-04 02:43:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089363968.0,705728512.0,1540546560.0,30283436032.0,3920.0,3420.0
13-04 02:43:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,705728512.0,1540550656.0,30283436032.0,3859.0,3571.0
13-04 02:43:39,0.083,0.249,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089359872.0,705728512.0,1540550656.0,30283436032.0,3374.0,2495.0
13-04 02:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089355776.0,705728512.0,1540554752.0,30283436032.0,2083.0,2224.0
13-04 02:43:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089355776.0,705728512.0,1540554752.0,30283436032.0,4970.0,3110.0
13-04 02:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089351680.0,705728512.0,1540558848.0,30283436032.0,1983.0,2064.0
13-04 02:43:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089347584.0,705728512.0,1540562944.0,30283436032.0,7683.0,6216.0
13-04 02:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,705728512.0,1540562944.0,30283436032.0,3843.0,2540.0
13-04 02:43:45,0.083,0.166,99.667,0.083,0.0,0.0,0.0,81920.0,0.0,3.0,1089343488.0,705728512.0,1540567040.0,30283436032.0,3417.0,3044.0
13-04 02:43:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,705728512.0,1540567040.0,30283436032.0,1390.0,962.0
13-04 02:43:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089343488.0,705728512.0,1540567040.0,30283436032.0,3351.0,3044.0
13-04 02:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1089339392.0,705728512.0,1540571136.0,30283436032.0,2076.0,2266.0
13-04 02:43:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705728512.0,1540571136.0,30283436032.0,2597.0,1709.0
13-04 02:43:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1089339392.0,705728512.0,1540571136.0,30283436032.0,2425.0,1658.0
13-04 02:43:51,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089343488.0,705728512.0,1540575232.0,30283427840.0,6796.0,4933.0
13-04 02:43:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705728512.0,1540579328.0,30283427840.0,4524.0,3625.0
13-04 02:43:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089335296.0,705728512.0,1540583424.0,30283427840.0,4639.0,4282.0
13-04 02:43:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089335296.0,705728512.0,1540583424.0,30283427840.0,1430.0,1055.0
13-04 02:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089335296.0,705728512.0,1540583424.0,30283427840.0,2144.0,2266.0
13-04 02:43:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,705728512.0,1540587520.0,30283427840.0,4778.0,4396.0
13-04 02:43:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1089331200.0,705728512.0,1540587520.0,30283427840.0,2556.0,1690.0
13-04 02:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089327104.0,705728512.0,1540591616.0,30283427840.0,3992.0,3091.0
13-04 02:43:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089327104.0,705728512.0,1540591616.0,30283427840.0,3669.0,2270.0
13-04 02:44:00,0.583,0.083,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,705728512.0,1540599808.0,30283427840.0,7346.0,6083.0
13-04 02:44:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089314816.0,705728512.0,1540603904.0,30283427840.0,2016.0,2223.0
13-04 02:44:02,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089314816.0,705732608.0,1540599808.0,30283427840.0,4744.0,2822.0
13-04 02:44:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089310720.0,705732608.0,1540603904.0,30283427840.0,2441.0,3086.0
13-04 02:44:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089306624.0,705732608.0,1540608000.0,30283427840.0,2178.0,1410.0
13-04 02:44:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089306624.0,705732608.0,1540608000.0,30283427840.0,4133.0,3493.0
13-04 02:44:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,705732608.0,1540612096.0,30283427840.0,8056.0,4773.0
13-04 02:44:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089298432.0,705732608.0,1540616192.0,30283427840.0,3283.0,2064.0
13-04 02:44:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1089294336.0,705736704.0,1540616192.0,30283427840.0,4422.0,5196.0
13-04 02:44:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089290240.0,705736704.0,1540620288.0,30283427840.0,8420.0,6167.0
13-04 02:44:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,705736704.0,1540624384.0,30283427840.0,1105.0,891.0
13-04 02:44:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,705736704.0,1540624384.0,30283427840.0,2946.0,2874.0
13-04 02:44:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,705736704.0,1540628480.0,30283427840.0,5719.0,3465.0
13-04 02:44:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,705736704.0,1540628480.0,30283427840.0,4916.0,4065.0
13-04 02:44:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089277952.0,705740800.0,1540628480.0,30283427840.0,219.0,382.0
13-04 02:44:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089273856.0,705740800.0,1540632576.0,30283427840.0,4869.0,3017.0
13-04 02:44:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089396736.0,705740800.0,1540636672.0,30283300864.0,5199.0,4750.0
13-04 02:44:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089396736.0,705740800.0,1540636672.0,30283300864.0,3509.0,3521.0
13-04 02:44:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705740800.0,1540640768.0,30283300864.0,3704.0,2363.0
13-04 02:44:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705740800.0,1540640768.0,30283300864.0,3150.0,2785.0
13-04 02:44:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,102400.0,0.0,5.0,1089384448.0,705744896.0,1540644864.0,30283300864.0,3929.0,2498.0
13-04 02:44:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089384448.0,705744896.0,1540644864.0,30283300864.0,2593.0,1751.0
13-04 02:44:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089380352.0,705744896.0,1540648960.0,30283300864.0,3313.0,2952.0
13-04 02:44:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089380352.0,705744896.0,1540648960.0,30283300864.0,1671.0,2833.0
13-04 02:44:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089376256.0,705744896.0,1540653056.0,30283300864.0,4765.0,2998.0
13-04 02:44:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,1089376256.0,705744896.0,1540653056.0,30283300864.0,3151.0,2786.0
13-04 02:44:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089368064.0,705748992.0,1540657152.0,30283300864.0,4711.0,4395.0
13-04 02:44:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,705748992.0,1540657152.0,30283300864.0,3673.0,2456.0
13-04 02:44:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089363968.0,705748992.0,1540661248.0,30283300864.0,5023.0,3538.0
13-04 02:44:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,705748992.0,1540665344.0,30283300864.0,4390.0,2853.0
13-04 02:44:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089359872.0,705748992.0,1540665344.0,30283300864.0,2050.0,1577.0
13-04 02:44:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,705748992.0,1540665344.0,30283300864.0,2748.0,4262.0
13-04 02:44:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089347584.0,705753088.0,1540673536.0,30283300864.0,3917.0,3354.0
13-04 02:44:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,705753088.0,1540673536.0,30283300864.0,6919.0,4963.0
13-04 02:44:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,705753088.0,1540677632.0,30283300864.0,3815.0,3325.0
13-04 02:44:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089343488.0,705753088.0,1540677632.0,30283300864.0,2050.0,1545.0
13-04 02:44:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705753088.0,1540681728.0,30283300864.0,3095.0,2157.0
13-04 02:44:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1089339392.0,705757184.0,1540677632.0,30283300864.0,4395.0,2811.0
13-04 02:44:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,705757184.0,1540685824.0,30283300864.0,6865.0,5348.0
13-04 02:44:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089327104.0,705757184.0,1540689920.0,30283300864.0,4505.0,4126.0
13-04 02:44:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,705757184.0,1540689920.0,30283300864.0,4561.0,5218.0
13-04 02:44:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089449984.0,705757184.0,1540694016.0,30283173888.0,3699.0,2363.0
13-04 02:44:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089445888.0,705757184.0,1540698112.0,30283173888.0,2597.0,1709.0
13-04 02:44:43,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089441792.0,705761280.0,1540698112.0,30283173888.0,2205.0,1841.0
13-04 02:44:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089441792.0,705761280.0,1540698112.0,30283173888.0,3817.0,2657.0
13-04 02:44:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089437696.0,705761280.0,1540702208.0,30283173888.0,2077.0,2266.0
13-04 02:44:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089437696.0,705761280.0,1540702208.0,30283173888.0,3186.0,2878.0
13-04 02:44:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,705761280.0,1540706304.0,30283173888.0,3764.0,2437.0
13-04 02:44:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,705761280.0,1540706304.0,30283173888.0,5080.0,4700.0
13-04 02:44:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089425408.0,705765376.0,1540710400.0,30283173888.0,5547.0,4069.0
13-04 02:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089421312.0,705765376.0,1540714496.0,30283173888.0,2950.0,2512.0
13-04 02:44:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089421312.0,705765376.0,1540714496.0,30283173888.0,2600.0,1709.0
13-04 02:44:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089421312.0,705765376.0,1540714496.0,30283173888.0,1490.0,1097.0
13-04 02:44:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089425408.0,705765376.0,1540718592.0,30283165696.0,6432.0,6126.0
13-04 02:44:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089425408.0,705765376.0,1540718592.0,30283165696.0,159.0,308.0
13-04 02:44:55,0.083,0.0,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,3.0,1089417216.0,705769472.0,1540722688.0,30283165696.0,2703.0,1802.0
13-04 02:44:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089417216.0,705769472.0,1540722688.0,30283165696.0,8700.0,7510.0
13-04 02:44:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1089413120.0,705769472.0,1540726784.0,30283165696.0,3312.0,2951.0
13-04 02:44:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089409024.0,705769472.0,1540730880.0,30283165696.0,1431.0,1055.0
13-04 02:44:59,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089409024.0,705769472.0,1540730880.0,30283165696.0,5017.0,4470.0
13-04 02:45:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089392640.0,705769472.0,1540747264.0,30283165696.0,4975.0,3110.0
13-04 02:45:01,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089388544.0,705773568.0,1540747264.0,30283165696.0,3738.0,3955.0
13-04 02:45:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1089646592.0,705773568.0,1540751360.0,30282903552.0,219.0,350.0
13-04 02:45:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089646592.0,705773568.0,1540751360.0,30282903552.0,2661.0,1783.0
13-04 02:45:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089564672.0,705773568.0,1540759552.0,30282977280.0,4816.0,4502.0
13-04 02:45:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089564672.0,705773568.0,1540759552.0,30282977280.0,6311.0,4634.0
13-04 02:45:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089560576.0,705773568.0,1540763648.0,30282977280.0,4486.0,2811.0
13-04 02:45:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089544192.0,705777664.0,1540767744.0,30282985472.0,3383.0,2157.0
13-04 02:45:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089544192.0,705777664.0,1540767744.0,30282985472.0,4684.0,4040.0
13-04 02:45:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089540096.0,705777664.0,1540771840.0,30282985472.0,6682.0,4855.0
13-04 02:45:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089540096.0,705777664.0,1540771840.0,30282985472.0,1759.0,2060.0
13-04 02:45:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089536000.0,705777664.0,1540775936.0,30282985472.0,5946.0,5415.0
13-04 02:45:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1089531904.0,705781760.0,1540775936.0,30282985472.0,3444.0,2231.0
13-04 02:45:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089523712.0,705781760.0,1540784128.0,30282985472.0,5160.0,3431.0
13-04 02:45:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089523712.0,705781760.0,1540784128.0,30282985472.0,5424.0,4094.0
13-04 02:45:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089519616.0,705781760.0,1540788224.0,30282985472.0,2635.0,1802.0
13-04 02:45:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089519616.0,705781760.0,1540788224.0,30282985472.0,219.0,350.0
13-04 02:45:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089515520.0,705781760.0,1540792320.0,30282985472.0,6282.0,5381.0
13-04 02:45:18,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1089515520.0,705781760.0,1540792320.0,30282985472.0,3728.0,2344.0
13-04 02:45:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089511424.0,705781760.0,1540796416.0,30282985472.0,2740.0,3392.0
13-04 02:45:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089511424.0,705781760.0,1540796416.0,30282985472.0,2598.0,1709.0
13-04 02:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089507328.0,705781760.0,1540800512.0,30282985472.0,2659.0,1783.0
13-04 02:45:22,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089507328.0,705781760.0,1540800512.0,30282985472.0,3768.0,2363.0
13-04 02:45:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089503232.0,705781760.0,1540804608.0,30282985472.0,5942.0,4926.0
13-04 02:45:24,0.0,0.083,98.833,1.083,0.0,0.0,0.0,28672.0,0.0,4.0,1089503232.0,705781760.0,1540804608.0,30282985472.0,261.0,401.0
13-04 02:45:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089499136.0,705781760.0,1540808704.0,30282985472.0,2496.0,1616.0
13-04 02:45:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089495040.0,705781760.0,1540812800.0,30282985472.0,10044.0,8182.0
13-04 02:45:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089495040.0,705781760.0,1540812800.0,30282985472.0,1527.0,2720.0
13-04 02:45:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089490944.0,705781760.0,1540816896.0,30282985472.0,2635.0,1802.0
13-04 02:45:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089490944.0,705781760.0,1540816896.0,30282985472.0,4220.0,2792.0
13-04 02:45:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,122880.0,0.0,5.0,1089486848.0,705781760.0,1540820992.0,30282985472.0,3916.0,3418.0
13-04 02:45:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089486848.0,705781760.0,1540820992.0,30282985472.0,4093.0,2718.0
13-04 02:45:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089482752.0,705781760.0,1540825088.0,30282985472.0,4492.0,2946.0
13-04 02:45:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089478656.0,705781760.0,1540829184.0,30282985472.0,7773.0,6628.0
13-04 02:45:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089478656.0,705781760.0,1540829184.0,30282985472.0,3853.0,4917.0
13-04 02:45:35,0.083,0.166,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,16.0,1089474560.0,705781760.0,1540833280.0,30282985472.0,2237.0,1693.0
13-04 02:45:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089470464.0,705781760.0,1540837376.0,30282985472.0,4427.0,2904.0
13-04 02:45:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,705781760.0,1540841472.0,30282985472.0,4915.0,3980.0
13-04 02:45:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,705781760.0,1540841472.0,30282985472.0,3772.0,2776.0
13-04 02:45:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089462272.0,705781760.0,1540845568.0,30282985472.0,2532.0,1709.0
13-04 02:45:40,0.0,0.166,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1089462272.0,705781760.0,1540845568.0,30282985472.0,2143.0,2266.0
13-04 02:45:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089458176.0,705781760.0,1540849664.0,30282985472.0,3873.0,2456.0
13-04 02:45:42,0.083,0.167,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089454080.0,705785856.0,1540849664.0,30282985472.0,5791.0,5877.0
13-04 02:45:43,0.250,0.0,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089449984.0,705785856.0,1540853760.0,30282985472.0,4021.0,3005.0
13-04 02:45:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089449984.0,705785856.0,1540853760.0,30282985472.0,3433.0,3172.0
13-04 02:45:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089445888.0,705785856.0,1540857856.0,30282985472.0,2489.0,1690.0
13-04 02:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089445888.0,705785856.0,1540857856.0,30282985472.0,2598.0,1709.0
13-04 02:45:47,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089433600.0,705794048.0,1540861952.0,30282985472.0,2084.0,2223.0
13-04 02:45:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,705794048.0,1540861952.0,30282985472.0,6898.0,6524.0
13-04 02:45:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089429504.0,705794048.0,1540866048.0,30282985472.0,3831.0,2405.0
13-04 02:45:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089425408.0,705794048.0,1540870144.0,30282985472.0,2652.0,1825.0
13-04 02:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089425408.0,705794048.0,1540870144.0,30282985472.0,1531.0,1148.0
13-04 02:45:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089421312.0,705794048.0,1540874240.0,30282985472.0,6324.0,4301.0
13-04 02:45:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089417216.0,705798144.0,1540874240.0,30282985472.0,1532.0,1148.0
13-04 02:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089417216.0,705798144.0,1540874240.0,30282985472.0,1981.0,2132.0
13-04 02:45:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089413120.0,705798144.0,1540878336.0,30282985472.0,3868.0,2456.0
13-04 02:45:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089413120.0,705798144.0,1540878336.0,30282985472.0,6330.0,6032.0
13-04 02:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089409024.0,705798144.0,1540882432.0,30282985472.0,3150.0,2786.0
13-04 02:45:58,0.666,0.0,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089404928.0,705798144.0,1540886528.0,30282985472.0,4587.0,3699.0
13-04 02:45:59,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089396736.0,705802240.0,1540890624.0,30282985472.0,3665.0,2270.0
13-04 02:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089396736.0,705802240.0,1540890624.0,30282985472.0,423.0,536.0
13-04 02:46:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089396736.0,705802240.0,1540890624.0,30282985472.0,3723.0,2344.0
13-04 02:46:02,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705802240.0,1540894720.0,30282985472.0,2185.0,2318.0
13-04 02:46:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705802240.0,1540894720.0,30282985472.0,3805.0,3953.0
13-04 02:46:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089388544.0,705802240.0,1540898816.0,30282985472.0,6144.0,4200.0
13-04 02:46:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,86016.0,0.0,3.0,1089384448.0,705806336.0,1540898816.0,30282985472.0,3382.0,2157.0
13-04 02:46:06,0.166,0.0,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1089380352.0,705806336.0,1540902912.0,30282985472.0,5860.0,5081.0
13-04 02:46:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089376256.0,705806336.0,1540907008.0,30282985472.0,4670.0,2959.0
13-04 02:46:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,705806336.0,1540911104.0,30282985472.0,4097.0,2870.0
13-04 02:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,705806336.0,1540911104.0,30282985472.0,1699.0,2019.0
13-04 02:46:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089368064.0,705806336.0,1540915200.0,30282985472.0,4590.0,4401.0
13-04 02:46:11,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089359872.0,705810432.0,1540919296.0,30282985472.0,4798.0,3105.0
13-04 02:46:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089359872.0,705810432.0,1540919296.0,30282985472.0,4555.0,2844.0
13-04 02:46:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,705810432.0,1540919296.0,30282985472.0,2694.0,2845.0
13-04 02:46:14,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089355776.0,705810432.0,1540923392.0,30282985472.0,3825.0,2511.0
13-04 02:46:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089351680.0,705810432.0,1540927488.0,30282985472.0,5527.0,4186.0
13-04 02:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,705810432.0,1540931584.0,30282985472.0,3827.0,2405.0
13-04 02:46:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1089343488.0,705814528.0,1540931584.0,30282985472.0,4676.0,4174.0
13-04 02:46:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705814528.0,1540935680.0,30282985472.0,2119.0,2318.0
13-04 02:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705814528.0,1540935680.0,30282985472.0,2101.0,2150.0
13-04 02:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705814528.0,1540935680.0,30282985472.0,3666.0,2270.0
13-04 02:46:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705814528.0,1540935680.0,30282985472.0,1592.0,1222.0
13-04 02:46:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089331200.0,705814528.0,1540943872.0,30282985472.0,6592.0,4748.0
13-04 02:46:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089327104.0,705818624.0,1540943872.0,30282985472.0,4773.0,4469.0
13-04 02:46:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,705818624.0,1540943872.0,30282985472.0,1328.0,962.0
13-04 02:46:25,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089323008.0,705818624.0,1540947968.0,30282985472.0,3733.0,2303.0
13-04 02:46:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,705818624.0,1540952064.0,30282985472.0,6499.0,6061.0
13-04 02:46:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089318912.0,705818624.0,1540952064.0,30282985472.0,3479.0,4286.0
13-04 02:46:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,705818624.0,1540968448.0,30282985472.0,3764.0,2405.0
13-04 02:46:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089298432.0,705822720.0,1540968448.0,30282985472.0,4195.0,2811.0
13-04 02:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089294336.0,705822720.0,1540972544.0,30282985472.0,5039.0,4127.0
13-04 02:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089290240.0,705822720.0,1540976640.0,30282985472.0,3057.0,2064.0
13-04 02:46:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089290240.0,705822720.0,1540976640.0,30282985472.0,2748.0,2765.0
13-04 02:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089286144.0,705822720.0,1540980736.0,30282985472.0,4327.0,2811.0
13-04 02:46:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,705822720.0,1540980736.0,30282985472.0,3646.0,3234.0
13-04 02:46:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,3.0,1089277952.0,705826816.0,1540984832.0,30282985472.0,5704.0,5084.0
13-04 02:46:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089277952.0,705826816.0,1540984832.0,30282985472.0,924.0,942.0
13-04 02:46:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089277952.0,705826816.0,1540984832.0,30282985472.0,6688.0,4668.0
13-04 02:46:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1089273856.0,705826816.0,1540988928.0,30282985472.0,4521.0,4112.0
13-04 02:46:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089269760.0,705826816.0,1540993024.0,30282985472.0,4023.0,3665.0
13-04 02:46:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089261568.0,705826816.0,1541001216.0,30282985472.0,5038.0,3110.0
13-04 02:46:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089257472.0,705830912.0,1541001216.0,30282985472.0,1429.0,1055.0
13-04 02:46:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089257472.0,705830912.0,1541001216.0,30282985472.0,2635.0,3300.0
13-04 02:46:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089253376.0,705830912.0,1541005312.0,30282985472.0,3187.0,2877.0
13-04 02:46:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089253376.0,705830912.0,1541005312.0,30282985472.0,1544.0,1349.0
13-04 02:46:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089249280.0,705830912.0,1541009408.0,30282985472.0,4906.0,3110.0
13-04 02:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089249280.0,705830912.0,1541009408.0,30282985472.0,2357.0,2915.0
13-04 02:46:47,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089241088.0,705835008.0,1541013504.0,30282985472.0,5694.0,4213.0
13-04 02:46:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089236992.0,705835008.0,1541017600.0,30282985472.0,4673.0,2822.0
13-04 02:46:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089236992.0,705835008.0,1541017600.0,30282985472.0,4483.0,3575.0
13-04 02:46:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089232896.0,705835008.0,1541021696.0,30282985472.0,3901.0,3957.0
13-04 02:46:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089232896.0,705835008.0,1541021696.0,30282985472.0,1591.0,1190.0
13-04 02:46:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089232896.0,705835008.0,1541021696.0,30282985472.0,1327.0,962.0
13-04 02:46:53,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089220608.0,705843200.0,1541025792.0,30282985472.0,5097.0,3880.0
13-04 02:46:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089220608.0,705843200.0,1541025792.0,30282985472.0,3210.0,2858.0
13-04 02:46:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089216512.0,705843200.0,1541029888.0,30282985472.0,5585.0,4260.0
13-04 02:46:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089212416.0,705843200.0,1541033984.0,30282985472.0,6650.0,5171.0
13-04 02:46:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089208320.0,705843200.0,1541038080.0,30282985472.0,3085.0,2785.0
13-04 02:46:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089208320.0,705843200.0,1541038080.0,30282985472.0,3187.0,2878.0
13-04 02:46:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1089204224.0,705847296.0,1541038080.0,30282985472.0,1425.0,1097.0
13-04 02:47:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,705847296.0,1541042176.0,30282985472.0,3253.0,2879.0
13-04 02:47:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,705847296.0,1541042176.0,30282985472.0,2427.0,1690.0
13-04 02:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,705847296.0,1541042176.0,30282985472.0,1077.0,1737.0
13-04 02:47:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089196032.0,705847296.0,1541046272.0,30282985472.0,5939.0,3578.0
13-04 02:47:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089191936.0,705847296.0,1541050368.0,30282985472.0,8235.0,6549.0
13-04 02:47:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,90112.0,0.0,5.0,1089187840.0,705847296.0,1541054464.0,30282985472.0,2046.0,1410.0
13-04 02:47:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089187840.0,705847296.0,1541054464.0,30282985472.0,1759.0,2061.0
13-04 02:47:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1089183744.0,705847296.0,1541058560.0,30282985472.0,6723.0,5403.0
13-04 02:47:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088544768.0,705847296.0,1541062656.0,30283620352.0,6501.0,4177.0
13-04 02:47:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088544768.0,705847296.0,1541062656.0,30283620352.0,1003.0,830.0
13-04 02:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088540672.0,705847296.0,1541066752.0,30283620352.0,4162.0,3401.0
13-04 02:47:11,0.083,0.0,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1088540672.0,705847296.0,1541066752.0,30283620352.0,3046.0,2965.0
13-04 02:47:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088655360.0,705847296.0,1541079040.0,30283493376.0,9980.0,6690.0
13-04 02:47:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088655360.0,705847296.0,1541079040.0,30283493376.0,2112.0,1410.0
13-04 02:47:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088655360.0,705847296.0,1541079040.0,30283493376.0,3189.0,2878.0
13-04 02:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088651264.0,705847296.0,1541083136.0,30283493376.0,2621.0,1649.0
13-04 02:47:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088651264.0,705847296.0,1541083136.0,30283493376.0,4198.0,3013.0
13-04 02:47:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1088647168.0,705847296.0,1541087232.0,30283493376.0,3510.0,2786.0
13-04 02:47:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088647168.0,705847296.0,1541087232.0,30283493376.0,2719.0,1857.0
13-04 02:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088643072.0,705847296.0,1541091328.0,30283493376.0,3253.0,2878.0
13-04 02:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1088638976.0,705847296.0,1541095424.0,30283493376.0,2787.0,2315.0
13-04 02:47:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088634880.0,705847296.0,1541099520.0,30283493376.0,9033.0,6149.0
13-04 02:47:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088634880.0,705847296.0,1541099520.0,30283493376.0,2505.0,1607.0
13-04 02:47:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1088630784.0,705847296.0,1541103616.0,30283493376.0,3254.0,2877.0
13-04 02:47:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088630784.0,705847296.0,1541103616.0,30283493376.0,813.0,1477.0
13-04 02:47:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088630784.0,705847296.0,1541103616.0,30283493376.0,2532.0,1709.0
13-04 02:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088626688.0,705847296.0,1541107712.0,30283493376.0,4737.0,4376.0
13-04 02:47:27,0.166,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088626688.0,705847296.0,1541107712.0,30283493376.0,2492.0,1690.0
13-04 02:47:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088622592.0,705847296.0,1541111808.0,30283493376.0,2840.0,3486.0
13-04 02:47:29,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1088618496.0,705851392.0,1541111808.0,30283493376.0,5498.0,3465.0
13-04 02:47:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088614400.0,705851392.0,1541115904.0,30283493376.0,8136.0,6193.0
13-04 02:47:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088598016.0,705851392.0,1541132288.0,30283493376.0,6928.0,5780.0
13-04 02:47:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088598016.0,705851392.0,1541132288.0,30283493376.0,882.0,849.0
13-04 02:47:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088593920.0,705851392.0,1541136384.0,30283493376.0,2918.0,3424.0
13-04 02:47:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088593920.0,705851392.0,1541136384.0,30283493376.0,3317.0,2324.0
13-04 02:47:35,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088581632.0,705859584.0,1541140480.0,30283493376.0,3806.0,3325.0
13-04 02:47:36,0.083,0.083,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088577536.0,705859584.0,1541144576.0,30283493376.0,4983.0,3980.0
13-04 02:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088577536.0,705859584.0,1541144576.0,30283493376.0,5560.0,3465.0
13-04 02:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088573440.0,705859584.0,1541148672.0,30283493376.0,4534.0,3118.0
13-04 02:47:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088573440.0,705859584.0,1541148672.0,30283493376.0,1947.0,2028.0
13-04 02:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088569344.0,705859584.0,1541152768.0,30283493376.0,2880.0,1918.0
13-04 02:47:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,106496.0,0.0,3.0,1088565248.0,705863680.0,1541152768.0,30283493376.0,2307.0,2324.0
13-04 02:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088565248.0,705863680.0,1541152768.0,30283493376.0,3211.0,2784.0
13-04 02:47:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088561152.0,705863680.0,1541156864.0,30283493376.0,4082.0,2999.0
13-04 02:47:44,0.083,0.083,99.834,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1088557056.0,705863680.0,1541160960.0,30283493376.0,6416.0,5650.0
13-04 02:47:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088552960.0,705863680.0,1541165056.0,30283493376.0,1383.0,1004.0
13-04 02:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088552960.0,705863680.0,1541165056.0,30283493376.0,2701.0,1775.0
13-04 02:47:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088544768.0,705867776.0,1541169152.0,30283493376.0,5033.0,3110.0
13-04 02:47:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088540672.0,705867776.0,1541173248.0,30283493376.0,3433.0,2953.0
13-04 02:47:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088540672.0,705867776.0,1541173248.0,30283493376.0,3373.0,2920.0
13-04 02:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088536576.0,705867776.0,1541177344.0,30283493376.0,2010.0,2104.0
13-04 02:47:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088536576.0,705867776.0,1541177344.0,30283493376.0,1526.0,1148.0
13-04 02:47:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088532480.0,705867776.0,1541181440.0,30283493376.0,5550.0,4092.0
13-04 02:47:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1088528384.0,705871872.0,1541181440.0,30283493376.0,3210.0,2785.0
13-04 02:47:54,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088524288.0,705871872.0,1541185536.0,30283493376.0,5032.0,3110.0
13-04 02:47:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088524288.0,705871872.0,1541185536.0,30283493376.0,2763.0,1802.0
13-04 02:47:56,0.249,0.166,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,6.0,1088520192.0,705871872.0,1541189632.0,30283493376.0,7668.0,6622.0
13-04 02:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1088630784.0,705871872.0,1541206016.0,30283366400.0,3212.0,2786.0
13-04 02:47:58,0.666,0.0,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088630784.0,705871872.0,1541206016.0,30283366400.0,4062.0,4215.0
13-04 02:47:59,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1088622592.0,705875968.0,1541210112.0,30283366400.0,2086.0,2216.0
13-04 02:48:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088622592.0,705875968.0,1541210112.0,30283366400.0,3659.0,2270.0
13-04 02:48:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088622592.0,705875968.0,1541210112.0,30283366400.0,3239.0,2714.0
13-04 02:48:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088618496.0,705875968.0,1541214208.0,30283366400.0,3896.0,2568.0
13-04 02:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088614400.0,705875968.0,1541218304.0,30283366400.0,4375.0,3514.0
13-04 02:48:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088614400.0,705875968.0,1541218304.0,30283366400.0,3479.0,2250.0
13-04 02:48:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1088626688.0,705875968.0,1541222400.0,30283350016.0,4546.0,2811.0
13-04 02:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088626688.0,705875968.0,1541222400.0,30283350016.0,4096.0,3400.0
13-04 02:48:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088622592.0,705875968.0,1541226496.0,30283350016.0,3684.0,3935.0
13-04 02:48:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088622592.0,705875968.0,1541226496.0,30283350016.0,3665.0,3333.0
13-04 02:48:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088618496.0,705875968.0,1541230592.0,30283350016.0,8315.0,6246.0
13-04 02:48:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088602112.0,705875968.0,1541246976.0,30283350016.0,2278.0,1503.0
13-04 02:48:11,0.0,0.083,99.667,0.167,0.0,0.083,0.0,102400.0,0.0,3.0,1088589824.0,705884160.0,1541251072.0,30283350016.0,7616.0,5563.0
13-04 02:48:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088589824.0,705884160.0,1541251072.0,30283350016.0,4781.0,2946.0
13-04 02:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088589824.0,705884160.0,1541251072.0,30283350016.0,1823.0,1561.0
13-04 02:48:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088585728.0,705884160.0,1541255168.0,30283350016.0,3186.0,2811.0
13-04 02:48:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1088581632.0,705884160.0,1541259264.0,30283350016.0,6896.0,6524.0
13-04 02:48:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088581632.0,705884160.0,1541259264.0,30283350016.0,2720.0,1825.0
13-04 02:48:17,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088569344.0,705888256.0,1541267456.0,30283350016.0,3187.0,2878.0
13-04 02:48:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088569344.0,705888256.0,1541267456.0,30283350016.0,2598.0,1709.0
13-04 02:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088565248.0,705888256.0,1541271552.0,30283350016.0,3768.0,2363.0
13-04 02:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088565248.0,705888256.0,1541271552.0,30283350016.0,3829.0,2437.0
13-04 02:48:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088561152.0,705888256.0,1541275648.0,30283350016.0,1490.0,1097.0
13-04 02:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088561152.0,705888256.0,1541275648.0,30283350016.0,915.0,1569.0
13-04 02:48:23,0.250,0.167,99.500,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1088557056.0,705892352.0,1541275648.0,30283350016.0,9068.0,8933.0
13-04 02:48:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088663552.0,705892352.0,1541296128.0,30283223040.0,7248.0,5916.0
13-04 02:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088663552.0,705892352.0,1541296128.0,30283223040.0,321.0,475.0
13-04 02:48:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088663552.0,705892352.0,1541296128.0,30283223040.0,6360.0,4442.0
13-04 02:48:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088659456.0,705892352.0,1541300224.0,30283223040.0,5997.0,3652.0
13-04 02:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088655360.0,705892352.0,1541304320.0,30283223040.0,1533.0,1148.0
13-04 02:48:29,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088651264.0,705896448.0,1541304320.0,30283223040.0,2094.0,3029.0
13-04 02:48:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088647168.0,705896448.0,1541308416.0,30283223040.0,4631.0,4630.0
13-04 02:48:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1088647168.0,705896448.0,1541308416.0,30283223040.0,5430.0,3465.0
13-04 02:48:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088643072.0,705896448.0,1541312512.0,30283223040.0,3816.0,3325.0
13-04 02:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1088643072.0,705896448.0,1541312512.0,30283223040.0,2050.0,1577.0
13-04 02:48:34,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088638976.0,705896448.0,1541316608.0,30283223040.0,2013.0,1484.0
13-04 02:48:35,0.083,0.167,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1088630784.0,705900544.0,1541320704.0,30283223040.0,6667.0,4119.0
13-04 02:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088630784.0,705900544.0,1541320704.0,30283223040.0,4327.0,2811.0
13-04 02:48:37,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088626688.0,705900544.0,1541324800.0,30283223040.0,4594.0,4472.0
13-04 02:48:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088626688.0,705900544.0,1541324800.0,30283223040.0,4288.0,4477.0
13-04 02:48:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088737280.0,705900544.0,1541341184.0,30283096064.0,2737.0,3393.0
13-04 02:48:40,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088737280.0,705900544.0,1541341184.0,30283096064.0,5422.0,4092.0
13-04 02:48:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,102400.0,0.0,3.0,1088733184.0,705900544.0,1541345280.0,30283096064.0,2703.0,1802.0
13-04 02:48:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1088856064.0,705900544.0,1541349376.0,30282969088.0,3786.0,2418.0
13-04 02:48:43,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088856064.0,705900544.0,1541349376.0,30282969088.0,1530.0,1148.0
13-04 02:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088851968.0,705900544.0,1541353472.0,30282969088.0,6709.0,5041.0
13-04 02:48:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088851968.0,705900544.0,1541353472.0,30282969088.0,1983.0,2131.0
13-04 02:48:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088851968.0,705900544.0,1541353472.0,30282969088.0,1440.0,1046.0
13-04 02:48:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1088843776.0,705904640.0,1541357568.0,30282969088.0,2719.0,1793.0
13-04 02:48:48,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088843776.0,705904640.0,1541357568.0,30282969088.0,5666.0,5870.0
13-04 02:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088835584.0,705904640.0,1541365760.0,30282969088.0,2972.0,2467.0
13-04 02:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088831488.0,705904640.0,1541369856.0,30282969088.0,2660.0,1783.0
13-04 02:48:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088831488.0,705904640.0,1541369856.0,30282969088.0,5423.0,4093.0
13-04 02:48:52,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088827392.0,705904640.0,1541373952.0,30282969088.0,3355.0,2970.0
13-04 02:48:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1088823296.0,705908736.0,1541373952.0,30282969088.0,5099.0,3685.0
13-04 02:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088819200.0,705908736.0,1541378048.0,30282969088.0,2085.0,2224.0
13-04 02:48:55,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088819200.0,705908736.0,1541378048.0,30282969088.0,2497.0,1616.0
13-04 02:48:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088819200.0,705908736.0,1541378048.0,30282969088.0,2956.0,2573.0
13-04 02:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088815104.0,705908736.0,1541382144.0,30282969088.0,6176.0,5430.0
13-04 02:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088815104.0,705908736.0,1541382144.0,30282969088.0,1983.0,2131.0
13-04 02:48:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088811008.0,705908736.0,1541386240.0,30282969088.0,5754.0,4353.0
13-04 02:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088811008.0,705908736.0,1541386240.0,30282969088.0,1330.0,962.0
13-04 02:49:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088806912.0,705908736.0,1541390336.0,30282969088.0,5999.0,4921.0
13-04 02:49:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088806912.0,705908736.0,1541390336.0,30282969088.0,1429.0,1055.0
13-04 02:49:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088802816.0,705908736.0,1541394432.0,30282969088.0,2599.0,1709.0
13-04 02:49:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088798720.0,705908736.0,1541398528.0,30282969088.0,6213.0,4532.0
13-04 02:49:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1088794624.0,705912832.0,1541398528.0,30282969088.0,4053.0,3349.0
13-04 02:49:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1088794624.0,705912832.0,1541398528.0,30282969088.0,2113.0,1410.0
13-04 02:49:07,0.416,0.083,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088790528.0,705912832.0,1541402624.0,30282969088.0,6538.0,4800.0
13-04 02:49:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088786432.0,705912832.0,1541406720.0,30282969088.0,4854.0,4066.0
13-04 02:49:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1088786432.0,705912832.0,1541406720.0,30282969088.0,3412.0,3291.0
13-04 02:49:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088782336.0,705912832.0,1541410816.0,30282969088.0,3442.0,2199.0
13-04 02:49:11,0.083,0.0,99.667,0.250,0.0,0.0,0.0,77824.0,0.0,3.0,1088778240.0,705916928.0,1541410816.0,30282969088.0,7409.0,5289.0
13-04 02:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088774144.0,705916928.0,1541414912.0,30282969088.0,3989.0,4112.0
13-04 02:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1088757760.0,705916928.0,1541431296.0,30282969088.0,2214.0,1503.0
13-04 02:49:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088757760.0,705916928.0,1541431296.0,30282969088.0,2558.0,1690.0
13-04 02:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088753664.0,705916928.0,1541435392.0,30282969088.0,5110.0,4794.0
13-04 02:49:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088753664.0,705916928.0,1541435392.0,30282969088.0,3086.0,2720.0
13-04 02:49:17,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088745472.0,705921024.0,1541439488.0,30282969088.0,5033.0,3152.0
13-04 02:49:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088741376.0,705921024.0,1541443584.0,30282969088.0,5421.0,4092.0
13-04 02:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088741376.0,705921024.0,1541443584.0,30282969088.0,1423.0,1097.0
13-04 02:49:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088741376.0,705921024.0,1541443584.0,30282969088.0,2078.0,2298.0
13-04 02:49:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088737280.0,705921024.0,1541447680.0,30282969088.0,1431.0,1055.0
13-04 02:49:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088733184.0,705921024.0,1541451776.0,30282969088.0,3864.0,2530.0
13-04 02:49:23,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088724992.0,705925120.0,1541455872.0,30282969088.0,3536.0,2270.0
13-04 02:49:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088724992.0,705925120.0,1541455872.0,30282969088.0,7440.0,7413.0
13-04 02:49:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088704512.0,705925120.0,1541476352.0,30282969088.0,6658.0,4747.0
13-04 02:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088704512.0,705925120.0,1541476352.0,30282969088.0,1684.0,1826.0
13-04 02:49:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088704512.0,705925120.0,1541476352.0,30282969088.0,5524.0,4186.0
13-04 02:49:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088700416.0,705925120.0,1541480448.0,30282969088.0,1017.0,1663.0
13-04 02:49:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088692224.0,705933312.0,1541480448.0,30282969088.0,3052.0,2138.0
13-04 02:49:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088688128.0,705933312.0,1541484544.0,30282969088.0,924.0,942.0
13-04 02:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088688128.0,705933312.0,1541484544.0,30282969088.0,4876.0,3895.0
13-04 02:49:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088684032.0,705933312.0,1541488640.0,30282969088.0,4913.0,3981.0
13-04 02:49:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088679936.0,705933312.0,1541492736.0,30282969088.0,5686.0,4235.0
13-04 02:49:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088679936.0,705933312.0,1541492736.0,30282969088.0,6212.0,4609.0
13-04 02:49:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1088671744.0,705937408.0,1541496832.0,30282969088.0,2798.0,3222.0
13-04 02:49:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088671744.0,705937408.0,1541496832.0,30282969088.0,3263.0,2250.0
13-04 02:49:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088667648.0,705937408.0,1541500928.0,30282969088.0,4892.0,3878.0
13-04 02:49:38,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088667648.0,705937408.0,1541500928.0,30282969088.0,3809.0,2870.0
13-04 02:49:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088663552.0,705937408.0,1541505024.0,30282969088.0,1591.0,1222.0
13-04 02:49:40,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088663552.0,705937408.0,1541505024.0,30282969088.0,4378.0,3514.0
13-04 02:49:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,1088659456.0,705937408.0,1541509120.0,30282969088.0,4356.0,3531.0
13-04 02:49:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088659456.0,705937408.0,1541509120.0,30282969088.0,3118.0,2877.0
13-04 02:49:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088655360.0,705937408.0,1541513216.0,30282969088.0,4319.0,3438.0
13-04 02:49:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1088655360.0,705937408.0,1541513216.0,30282969088.0,2728.0,1817.0
13-04 02:49:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088651264.0,705937408.0,1541517312.0,30282969088.0,6057.0,6087.0
13-04 02:49:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,147456.0,0.0,4.0,1088634880.0,705937408.0,1541533696.0,30282969088.0,2558.0,1690.0
13-04 02:49:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088630784.0,705941504.0,1541533696.0,30282969088.0,2656.0,1751.0
13-04 02:49:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088630784.0,705941504.0,1541533696.0,30282969088.0,3160.0,2777.0
13-04 02:49:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088626688.0,705941504.0,1541537792.0,30282969088.0,4577.0,3740.0
13-04 02:49:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088622592.0,705941504.0,1541541888.0,30282969088.0,3255.0,2877.0
13-04 02:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088622592.0,705941504.0,1541541888.0,30282969088.0,3150.0,2785.0
13-04 02:49:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088622592.0,705941504.0,1541541888.0,30282969088.0,2083.0,2224.0
13-04 02:49:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088610304.0,705945600.0,1541550080.0,30282969088.0,4872.0,3017.0
13-04 02:49:54,0.666,0.0,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088606208.0,705945600.0,1541554176.0,30282969088.0,3821.0,2479.0
13-04 02:49:55,0.250,0.083,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088606208.0,705945600.0,1541554176.0,30282969088.0,4089.0,3844.0
13-04 02:49:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088593920.0,705945600.0,1541566464.0,30282969088.0,2954.0,2573.0
13-04 02:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088589824.0,705945600.0,1541570560.0,30282969088.0,4973.0,4543.0
13-04 02:49:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088585728.0,705945600.0,1541574656.0,30282969088.0,3702.0,2363.0
13-04 02:49:59,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1088581632.0,705949696.0,1541574656.0,30282969088.0,915.0,1570.0
13-04 02:50:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088577536.0,705949696.0,1541578752.0,30282969088.0,5882.0,4187.0
13-04 02:50:01,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088577536.0,705949696.0,1541578752.0,30282969088.0,2485.0,2223.0
13-04 02:50:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088573440.0,705949696.0,1541582848.0,30282969088.0,3925.0,2530.0
13-04 02:50:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088573440.0,705949696.0,1541582848.0,30282969088.0,5194.0,3787.0
13-04 02:50:04,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088569344.0,705949696.0,1541586944.0,30282969088.0,3927.0,3306.0
13-04 02:50:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1088561152.0,705957888.0,1541586944.0,30282969088.0,3681.0,2892.0
13-04 02:50:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088557056.0,705957888.0,1541591040.0,30282969088.0,5620.0,3372.0
13-04 02:50:07,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088557056.0,705957888.0,1541591040.0,30282969088.0,3689.0,3935.0
13-04 02:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088552960.0,705957888.0,1541595136.0,30282969088.0,3582.0,3384.0
13-04 02:50:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088552960.0,705957888.0,1541595136.0,30282969088.0,5288.0,3504.0
13-04 02:50:10,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088548864.0,705957888.0,1541599232.0,30282969088.0,5107.0,3888.0
13-04 02:50:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088667648.0,705961984.0,1541603328.0,30282842112.0,6537.0,4734.0
13-04 02:50:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088667648.0,705961984.0,1541603328.0,30282842112.0,1189.0,1050.0
13-04 02:50:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088663552.0,705961984.0,1541607424.0,30282842112.0,4485.0,2811.0
13-04 02:50:14,0.083,0.083,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1088598016.0,705961984.0,1541607424.0,30282907648.0,3414.0,3014.0
13-04 02:50:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088720896.0,705961984.0,1541611520.0,30282780672.0,2738.0,3393.0
13-04 02:50:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1088716800.0,705961984.0,1541615616.0,30282780672.0,3669.0,2270.0
13-04 02:50:17,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1088708608.0,705966080.0,1541619712.0,30282780672.0,6453.0,4487.0
13-04 02:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088708608.0,705966080.0,1541619712.0,30282780672.0,2558.0,1690.0
13-04 02:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1088708608.0,705966080.0,1541619712.0,30282780672.0,4323.0,3439.0
13-04 02:50:20,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088704512.0,705966080.0,1541623808.0,30282780672.0,1017.0,1663.0
13-04 02:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1088704512.0,705966080.0,1541623808.0,30282780672.0,4253.0,3439.0
13-04 02:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088700416.0,705966080.0,1541627904.0,30282780672.0,5063.0,4787.0
13-04 02:50:23,0.083,0.0,99.500,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,1088700416.0,705966080.0,1541627904.0,30282780672.0,2821.0,2419.0
13-04 02:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1088696320.0,705966080.0,1541632000.0,30282780672.0,4936.0,3017.0
13-04 02:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088815104.0,705966080.0,1541640192.0,30282653696.0,3932.0,2530.0
13-04 02:50:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088815104.0,705966080.0,1541640192.0,30282653696.0,2912.0,2554.0
13-04 02:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088815104.0,705966080.0,1541640192.0,30282653696.0,1430.0,1055.0
13-04 02:50:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088811008.0,705966080.0,1541644288.0,30282653696.0,3804.0,3954.0
13-04 02:50:29,0.166,0.0,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1088811008.0,705966080.0,1541644288.0,30282653696.0,4983.0,3914.0
13-04 02:50:30,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088933888.0,705966080.0,1541648384.0,30282526720.0,5630.0,5193.0
13-04 02:50:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088933888.0,705966080.0,1541648384.0,30282526720.0,1992.0,1503.0
13-04 02:50:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088929792.0,705966080.0,1541652480.0,30282526720.0,5430.0,3465.0
13-04 02:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088925696.0,705966080.0,1541656576.0,30282526720.0,4708.0,3594.0
13-04 02:50:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088925696.0,705966080.0,1541656576.0,30282526720.0,3097.0,2157.0
13-04 02:50:35,0.083,0.167,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1088921600.0,705966080.0,1541660672.0,30282526720.0,5663.0,5130.0
13-04 02:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088917504.0,705966080.0,1541664768.0,30282526720.0,4238.0,2709.0
13-04 02:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088917504.0,705966080.0,1541664768.0,30282526720.0,3260.0,2250.0
13-04 02:50:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088913408.0,705966080.0,1541668864.0,30282526720.0,4103.0,5275.0
13-04 02:50:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088913408.0,705966080.0,1541668864.0,30282526720.0,3213.0,2329.0
13-04 02:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088913408.0,705966080.0,1541668864.0,30282526720.0,2702.0,1802.0
13-04 02:50:41,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088905216.0,705970176.0,1541672960.0,30282526720.0,3727.0,2344.0
13-04 02:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088905216.0,705970176.0,1541672960.0,30282526720.0,3766.0,2363.0
13-04 02:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088901120.0,705970176.0,1541677056.0,30282526720.0,3371.0,2496.0
13-04 02:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088888832.0,705970176.0,1541681152.0,30282534912.0,3290.0,2971.0
13-04 02:50:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1088888832.0,705970176.0,1541681152.0,30282534912.0,4697.0,4294.0
13-04 02:50:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088884736.0,705970176.0,1541685248.0,30282534912.0,4975.0,4607.0
13-04 02:50:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088880640.0,705974272.0,1541685248.0,30282534912.0,3254.0,2878.0
13-04 02:50:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088880640.0,705974272.0,1541685248.0,30282534912.0,1424.0,1097.0
13-04 02:50:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088876544.0,705974272.0,1541689344.0,30282534912.0,3702.0,2363.0
13-04 02:50:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088872448.0,705974272.0,1541693440.0,30282534912.0,4373.0,3556.0
13-04 02:50:51,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1088868352.0,705974272.0,1541697536.0,30282534912.0,4805.0,3017.0
13-04 02:50:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088868352.0,705974272.0,1541697536.0,30282534912.0,3312.0,2952.0
13-04 02:50:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1088864256.0,705978368.0,1541697536.0,30282534912.0,261.0,401.0
13-04 02:50:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1088860160.0,705978368.0,1541701632.0,30282534912.0,3908.0,4047.0
13-04 02:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088860160.0,705978368.0,1541701632.0,30282534912.0,3312.0,2921.0
13-04 02:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1088856064.0,705978368.0,1541705728.0,30282534912.0,6615.0,5085.0
13-04 02:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088851968.0,705978368.0,1541709824.0,30282534912.0,381.0,517.0
13-04 02:50:58,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088847872.0,705978368.0,1541713920.0,30282534912.0,6141.0,3764.0
13-04 02:50:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088839680.0,705982464.0,1541718016.0,30282534912.0,5939.0,3578.0
13-04 02:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088835584.0,705982464.0,1541722112.0,30282534912.0,2800.0,3402.0
13-04 02:51:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1088835584.0,705982464.0,1541722112.0,30282534912.0,2083.0,2223.0
13-04 02:51:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088835584.0,705982464.0,1541722112.0,30282534912.0,3312.0,2921.0
13-04 02:51:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088831488.0,705982464.0,1541726208.0,30282534912.0,4575.0,4210.0
13-04 02:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088831488.0,705982464.0,1541726208.0,30282534912.0,2274.0,1577.0
13-04 02:51:05,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088823296.0,705986560.0,1541730304.0,30282534912.0,5656.0,3465.0
13-04 02:51:06,0.0,0.166,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088823296.0,705986560.0,1541730304.0,30282534912.0,4394.0,2709.0
13-04 02:51:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088819200.0,705986560.0,1541734400.0,30282534912.0,5717.0,3465.0
13-04 02:51:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088815104.0,705986560.0,1541738496.0,30282534912.0,4919.0,4067.0
13-04 02:51:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088811008.0,705986560.0,1541742592.0,30282534912.0,6859.0,8073.0
13-04 02:51:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088811008.0,705986560.0,1541742592.0,30282534912.0,3316.0,2157.0
13-04 02:51:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1088802816.0,705990656.0,1541746688.0,30282534912.0,4611.0,2885.0
13-04 02:51:12,0.166,0.166,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088802816.0,705990656.0,1541746688.0,30282534912.0,1327.0,1236.0
13-04 02:51:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088802816.0,705990656.0,1541746688.0,30282534912.0,2984.0,2227.0
13-04 02:51:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088798720.0,705990656.0,1541750784.0,30282534912.0,7202.0,4367.0
13-04 02:51:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088798720.0,705990656.0,1541750784.0,30282534912.0,1431.0,1055.0
13-04 02:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088794624.0,705990656.0,1541754880.0,30282534912.0,3152.0,2786.0
13-04 02:51:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088790528.0,705994752.0,1541754880.0,30282534912.0,4583.0,3666.0
13-04 02:51:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088786432.0,705994752.0,1541758976.0,30282534912.0,2102.0,2279.0
13-04 02:51:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088786432.0,705994752.0,1541758976.0,30282534912.0,2738.0,3393.0
13-04 02:51:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088782336.0,705994752.0,1541763072.0,30282534912.0,2496.0,1616.0
13-04 02:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088782336.0,705994752.0,1541763072.0,30282534912.0,3765.0,2363.0
13-04 02:51:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088778240.0,705994752.0,1541767168.0,30282534912.0,6394.0,4407.0
13-04 02:51:23,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088765952.0,706002944.0,1541771264.0,30282534912.0,4143.0,3217.0
13-04 02:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088765952.0,706002944.0,1541771264.0,30282534912.0,3254.0,2879.0
13-04 02:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088761856.0,706002944.0,1541775360.0,30282534912.0,3768.0,2363.0
13-04 02:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1088761856.0,706002944.0,1541775360.0,30282534912.0,4816.0,5922.0
13-04 02:51:27,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088757760.0,706002944.0,1541779456.0,30282534912.0,3204.0,2934.0
13-04 02:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088757760.0,706002944.0,1541779456.0,30282534912.0,2599.0,1709.0
13-04 02:51:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1088753664.0,706002944.0,1541783552.0,30282534912.0,3262.0,2250.0
13-04 02:51:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088749568.0,706002944.0,1541787648.0,30282534912.0,5332.0,3372.0
13-04 02:51:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,110592.0,0.0,4.0,1088745472.0,706002944.0,1541791744.0,30282534912.0,3094.0,2157.0
13-04 02:51:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088745472.0,706002944.0,1541791744.0,30282534912.0,3408.0,2805.0
13-04 02:51:33,0.249,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088741376.0,706002944.0,1541795840.0,30282534912.0,7716.0,7677.0
13-04 02:51:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088737280.0,706002944.0,1541799936.0,30282534912.0,3874.0,3399.0
13-04 02:51:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088733184.0,706007040.0,1541799936.0,30282534912.0,2705.0,2746.0
13-04 02:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088729088.0,706007040.0,1541804032.0,30282534912.0,4328.0,2811.0
13-04 02:51:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088729088.0,706007040.0,1541804032.0,30282534912.0,2093.0,1596.0
13-04 02:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088724992.0,706007040.0,1541808128.0,30282534912.0,7278.0,4738.0
13-04 02:51:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088724992.0,706007040.0,1541808128.0,30282534912.0,2244.0,1860.0
13-04 02:51:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088720896.0,706007040.0,1541812224.0,30282534912.0,5071.0,4744.0
13-04 02:51:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088716800.0,706011136.0,1541812224.0,30282534912.0,3351.0,4543.0
13-04 02:51:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088712704.0,706011136.0,1541816320.0,30282534912.0,3872.0,2456.0
13-04 02:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088712704.0,706011136.0,1541816320.0,30282534912.0,3458.0,3045.0
13-04 02:51:44,0.083,0.249,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088708608.0,706011136.0,1541820416.0,30282534912.0,1431.0,1055.0
13-04 02:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088708608.0,706011136.0,1541820416.0,30282534912.0,2777.0,2003.0
13-04 02:51:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088704512.0,706011136.0,1541824512.0,30282534912.0,5972.0,3671.0
13-04 02:51:47,0.0,0.166,98.669,1.082,0.0,0.083,0.0,12288.0,0.0,2.0,1088696320.0,706015232.0,1541828608.0,30282534912.0,4422.0,3532.0
13-04 02:51:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088696320.0,706015232.0,1541828608.0,30282534912.0,4467.0,5114.0
13-04 02:51:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088692224.0,706015232.0,1541832704.0,30282534912.0,2180.0,2392.0
13-04 02:51:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088692224.0,706015232.0,1541832704.0,30282534912.0,219.0,350.0
13-04 02:51:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088692224.0,706015232.0,1541832704.0,30282534912.0,3872.0,2456.0
13-04 02:51:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088692224.0,706015232.0,1541832704.0,30282534912.0,3668.0,2270.0
13-04 02:51:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1088684032.0,706019328.0,1541836800.0,30282534912.0,1424.0,1129.0
13-04 02:51:54,0.666,0.083,99.251,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088806912.0,706019328.0,1541840896.0,30282407936.0,9339.0,7668.0
13-04 02:51:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088790528.0,706019328.0,1541857280.0,30282407936.0,4250.0,3439.0
13-04 02:51:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088786432.0,706019328.0,1541861376.0,30282407936.0,4324.0,4984.0
13-04 02:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088786432.0,706019328.0,1541861376.0,30282407936.0,915.0,1569.0
13-04 02:51:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088786432.0,706019328.0,1541861376.0,30282407936.0,3661.0,2312.0
13-04 02:51:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1088778240.0,706027520.0,1541861376.0,30282407936.0,2599.0,1709.0
13-04 02:52:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088770048.0,706027520.0,1541869568.0,30282407936.0,261.0,401.0
13-04 02:52:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1088770048.0,706027520.0,1541869568.0,30282407936.0,3864.0,2498.0
13-04 02:52:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088765952.0,706027520.0,1541873664.0,30282407936.0,7268.0,4399.0
13-04 02:52:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088761856.0,706027520.0,1541877760.0,30282407936.0,6828.0,7033.0
13-04 02:52:04,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1088757760.0,706031616.0,1541877760.0,30282407936.0,1207.0,1016.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088753664.0,706031616.0,1541881856.0,30282407936.0,4692.0,4494.0
13-04 02:52:06,2.419,0.584,96.997,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1098452992.0,706031616.0,1541914624.0,30272675840.0,12336.0,10221.0
13-04 02:52:07,1.667,1.167,96.250,0.917,0.0,0.0,0.0,0.0,0.0,0.0,1113313280.0,706031616.0,1541939200.0,30257790976.0,153593.0,142702.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-client-slave-45.csv <==
12-04 08:29:39,0.163,0.074,99.751,0.007,0.0,0.005,1780.683,331201.928,0.239,1.992,1135710208.0,675143680.0,3125239808.0,28682981376.0,0.0,0.0
12-04 08:29:40,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134845952.0,675143680.0,3125256192.0,28683829248.0,7648.0,6182.0
12-04 08:29:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134968832.0,675143680.0,3125260288.0,28683702272.0,4384.0,3146.0
12-04 08:29:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134968832.0,675143680.0,3125260288.0,28683702272.0,1532.0,1148.0
12-04 08:29:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134964736.0,675143680.0,3125264384.0,28683702272.0,8445.0,4979.0
12-04 08:29:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134960640.0,675143680.0,3125268480.0,28683702272.0,4900.0,2966.0
12-04 08:29:45,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,1134956544.0,675151872.0,3125272576.0,28683694080.0,3870.0,2456.0
12-04 08:29:46,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1135079424.0,675151872.0,3125276672.0,28683567104.0,10996.0,8624.0
12-04 08:29:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135038464.0,675151872.0,3125301248.0,28683583488.0,5020.0,3373.0
12-04 08:29:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135034368.0,675151872.0,3125305344.0,28683583488.0,5732.0,3195.0
12-04 08:29:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135030272.0,675151872.0,3125309440.0,28683583488.0,4394.0,3625.0
12-04 08:29:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135030272.0,675151872.0,3125309440.0,28683583488.0,5972.0,3671.0
12-04 08:29:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135017984.0,675160064.0,3125313536.0,28683583488.0,2701.0,1802.0
12-04 08:29:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,143360.0,0.0,3.0,1135013888.0,675160064.0,3125317632.0,28683583488.0,3386.0,2493.0
12-04 08:29:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135013888.0,675160064.0,3125317632.0,28683583488.0,7209.0,4325.0
12-04 08:29:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135009792.0,675160064.0,3125321728.0,28683583488.0,6721.0,4362.0
12-04 08:29:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135005696.0,675160064.0,3125325824.0,28683583488.0,6042.0,3671.0
12-04 08:29:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,675160064.0,3125329920.0,28683583488.0,9104.0,6149.0
12-04 08:29:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134989312.0,675168256.0,3125334016.0,28683583488.0,4836.0,2924.0
12-04 08:29:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134989312.0,675168256.0,3125334016.0,28683583488.0,2803.0,1895.0
12-04 08:29:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134985216.0,675168256.0,3125338112.0,28683583488.0,3922.0,2912.0
12-04 08:30:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134985216.0,675168256.0,3125338112.0,28683583488.0,5124.0,2924.0
12-04 08:30:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134977024.0,675168256.0,3125346304.0,28683583488.0,4495.0,2783.0
12-04 08:30:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134977024.0,675168256.0,3125346304.0,28683583488.0,6410.0,3822.0
12-04 08:30:03,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134964736.0,675176448.0,3125350400.0,28683583488.0,11275.0,8244.0
12-04 08:30:04,0.083,0.0,99.917,0.0,0.0,0.0,8192.0,57344.0,2.0,2.0,1135202304.0,675184640.0,3125358592.0,28683329536.0,23100.0,21319.0
12-04 08:30:05,0.834,0.250,98.749,0.167,0.0,0.0,0.0,0.0,0.0,0.0,1144709120.0,675184640.0,3125362688.0,28673818624.0,24766.0,34281.0
12-04 08:30:06,2.170,0.417,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168629760.0,675184640.0,3125374976.0,28649885696.0,149103.0,145321.0
12-04 08:30:07,1.835,0.334,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183264768.0,675184640.0,3125387264.0,28635238400.0,183723.0,176274.0
12-04 08:30:08,2.176,0.418,97.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1204400128.0,675184640.0,3125391360.0,28614098944.0,131970.0,130187.0
12-04 08:30:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1204965376.0,675192832.0,3125395456.0,28613521408.0,16831.0,26968.0
12-04 08:30:10,5.588,0.417,93.411,0.500,0.0,0.083,0.0,8192.0,0.0,1.0,1232265216.0,675192832.0,3125391360.0,28586225664.0,141103.0,179335.0
12-04 08:30:11,39.047,2.592,55.686,2.676,0.0,0.0,0.0,0.0,0.0,0.0,1574883328.0,675192832.0,3125411840.0,28243587072.0,107694.0,65883.0
12-04 08:30:12,27.638,1.926,67.504,2.764,0.0,0.168,0.0,0.0,0.0,0.0,1645961216.0,675192832.0,3125420032.0,28172500992.0,7822652.0,3010500.0
12-04 08:30:13,5.946,0.503,91.290,2.094,0.0,0.168,0.0,4096.0,0.0,2.0,1135669248.0,675192832.0,3125428224.0,28682784768.0,1277027.0,2051014.0
12-04 08:30:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134460928.0,675192832.0,3125432320.0,28683988992.0,15954.0,21287.0
12-04 08:30:15,0.167,0.167,99.500,0.167,0.0,0.0,0.0,49152.0,0.0,9.0,1134575616.0,675201024.0,3125436416.0,28683862016.0,8002.0,5389.0
12-04 08:30:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134571520.0,675201024.0,3125440512.0,28683862016.0,7450.0,4444.0
12-04 08:30:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134567424.0,675201024.0,3125444608.0,28683862016.0,4564.0,2893.0
12-04 08:30:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134563328.0,675201024.0,3125448704.0,28683862016.0,4183.0,2588.0
12-04 08:30:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134559232.0,675201024.0,3125452800.0,28683862016.0,4976.0,3957.0
12-04 08:30:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134567424.0,675201024.0,3125452800.0,28683853824.0,5649.0,4206.0
12-04 08:30:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134555136.0,675209216.0,3125456896.0,28683853824.0,3957.0,2485.0
12-04 08:30:22,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134555136.0,675209216.0,3125456896.0,28683853824.0,6947.0,4577.0
12-04 08:30:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134546944.0,675209216.0,3125465088.0,28683853824.0,7791.0,4656.0
12-04 08:30:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134669824.0,675209216.0,3125469184.0,28683726848.0,8723.0,5191.0
12-04 08:30:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134665728.0,675209216.0,3125473280.0,28683726848.0,3131.0,2490.0
12-04 08:30:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134665728.0,675209216.0,3125473280.0,28683726848.0,2939.0,2808.0
12-04 08:30:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,163840.0,0.0,5.0,1134657536.0,675217408.0,3125473280.0,28683726848.0,7251.0,4709.0
12-04 08:30:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134780416.0,675217408.0,3125477376.0,28683599872.0,6455.0,3912.0
12-04 08:30:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134698496.0,675217408.0,3125186560.0,28683972608.0,4562.0,3547.0
12-04 08:30:30,0.749,0.167,99.084,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1144832000.0,675217408.0,3125190656.0,28673835008.0,6793.0,4382.0
12-04 08:30:31,6.850,0.835,91.312,1.003,0.0,0.0,0.0,0.0,0.0,0.0,1223471104.0,675217408.0,3125194752.0,28595191808.0,17523.0,14029.0
12-04 08:30:32,4.762,0.167,95.071,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1233584128.0,675217408.0,3125202944.0,28585070592.0,33513.0,19174.0
12-04 08:30:33,23.0,2.583,72.583,1.667,0.0,0.167,0.0,16384.0,0.0,3.0,1488678912.0,675225600.0,3125501952.0,28329668608.0,56339.0,100406.0
12-04 08:30:34,40.168,3.025,53.697,2.941,0.0,0.168,0.0,0.0,0.0,0.0,1645178880.0,675225600.0,3125506048.0,28173164544.0,6814847.0,1497175.0
12-04 08:30:35,12.657,0.838,85.666,0.671,0.0,0.168,0.0,172032.0,0.0,4.0,1666928640.0,675225600.0,3125510144.0,28151410688.0,2696260.0,4331167.0
12-04 08:30:36,13.405,0.749,84.929,0.333,0.0,0.583,0.0,0.0,0.0,0.0,1687400448.0,675225600.0,3125514240.0,28130934784.0,3407719.0,4534523.0
12-04 08:30:37,14.165,0.422,84.992,0.253,0.0,0.169,0.0,0.0,0.0,0.0,1707651072.0,675225600.0,3125522432.0,28110675968.0,3366810.0,4476538.0
12-04 08:30:38,13.054,0.502,85.858,0.335,0.0,0.251,0.0,0.0,0.0,0.0,1709527040.0,675225600.0,3125526528.0,28108795904.0,3426582.0,4482162.0
12-04 08:30:39,12.833,0.833,85.583,0.417,0.0,0.333,0.0,12288.0,0.0,2.0,1713393664.0,675233792.0,3125530624.0,28104916992.0,3388853.0,4496935.0
12-04 08:30:40,12.584,0.671,86.409,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1714909184.0,675233792.0,3125534720.0,28103397376.0,3388146.0,4477348.0
12-04 08:30:41,14.178,0.834,84.654,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1717633024.0,675233792.0,3125538816.0,28100669440.0,3407892.0,4500555.0
12-04 08:30:42,12.887,0.502,86.109,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1719902208.0,675233792.0,3125542912.0,28098396160.0,3381593.0,4460322.0
12-04 08:30:43,12.646,0.582,86.522,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1721790464.0,675233792.0,3125542912.0,28096507904.0,3366915.0,4468113.0
12-04 08:30:44,13.283,0.585,85.798,0.167,0.0,0.167,0.0,0.0,0.0,0.0,1725558784.0,675233792.0,3125547008.0,28092735488.0,3389719.0,4471645.0
12-04 08:30:45,13.317,0.670,85.343,0.335,0.0,0.335,0.0,24576.0,0.0,5.0,1724846080.0,675241984.0,3125551104.0,28093435904.0,3408508.0,4478920.0
12-04 08:30:46,12.081,0.587,86.829,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,1724723200.0,675241984.0,3125575680.0,28093534208.0,3378065.0,4487922.0
12-04 08:30:47,12.070,0.587,87.008,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1729339392.0,675241984.0,3125579776.0,28088913920.0,3403713.0,4486898.0
12-04 08:30:48,14.393,0.832,84.193,0.250,0.0,0.333,0.0,0.0,0.0,0.0,1726472192.0,675241984.0,3125583872.0,28091777024.0,3388334.0,4496630.0
12-04 08:30:49,11.745,0.671,87.164,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1726771200.0,675241984.0,3125583872.0,28091478016.0,3396853.0,4474395.0
12-04 08:30:50,10.981,0.754,87.594,0.419,0.0,0.251,0.0,24576.0,0.0,3.0,1727811584.0,675250176.0,3125587968.0,28090425344.0,3376946.0,4465794.0
12-04 08:30:51,11.937,0.668,86.644,0.334,0.0,0.417,0.0,12288.0,0.0,2.0,1727803392.0,675250176.0,3125587968.0,28090433536.0,3392437.0,4485957.0
12-04 08:30:52,13.149,0.586,85.762,0.335,0.0,0.168,0.0,0.0,0.0,0.0,1725198336.0,675250176.0,3125592064.0,28093034496.0,3404461.0,4490138.0
12-04 08:30:53,11.419,0.840,87.070,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1726369792.0,675250176.0,3125596160.0,28091858944.0,3390037.0,4473601.0
12-04 08:30:54,11.390,0.754,87.437,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1727606784.0,675250176.0,3125600256.0,28090617856.0,3376951.0,4475423.0
12-04 08:30:55,13.149,0.754,85.930,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,1728360448.0,675250176.0,3125604352.0,28089860096.0,3327099.0,4465081.0
12-04 08:30:56,12.427,0.751,86.155,0.250,0.0,0.417,0.0,24576.0,0.0,4.0,1729744896.0,675258368.0,3125604352.0,28088467456.0,3463927.0,4505576.0
12-04 08:30:57,11.269,0.668,87.896,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1731973120.0,675258368.0,3125608448.0,28086235136.0,3305056.0,4441018.0
12-04 08:30:58,12.898,0.754,85.846,0.419,0.0,0.084,0.0,0.0,0.0,0.0,1733742592.0,675258368.0,3125612544.0,28084461568.0,3450209.0,4478266.0
12-04 08:30:59,12.793,0.502,86.204,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1734885376.0,675258368.0,3125612544.0,28083318784.0,3415442.0,4497739.0
12-04 08:31:00,11.676,0.667,87.073,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1735475200.0,675258368.0,3125616640.0,28082724864.0,3312446.0,4479828.0
12-04 08:31:01,12.114,0.668,87.051,0.0,0.0,0.167,0.0,20480.0,0.0,4.0,1735770112.0,675258368.0,3125620736.0,28082425856.0,3460137.0,4462865.0
12-04 08:31:02,12.594,1.001,85.905,0.167,0.0,0.334,0.0,352256.0,0.0,19.0,1735634944.0,675266560.0,3125624832.0,28082548736.0,3397262.0,4515862.0
12-04 08:31:03,12.344,0.834,86.739,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736069120.0,675266560.0,3125624832.0,28082114560.0,3395947.0,4472761.0
12-04 08:31:04,11.345,0.840,87.563,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1737256960.0,675266560.0,3125628928.0,28080922624.0,3385735.0,4456138.0
12-04 08:31:05,11.632,0.502,87.615,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1737527296.0,675266560.0,3125637120.0,28080644096.0,3412505.0,4528675.0
12-04 08:31:06,13.058,0.505,86.268,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1738235904.0,675266560.0,3125641216.0,28079931392.0,3409118.0,4508377.0
12-04 08:31:07,11.799,0.669,87.197,0.0,0.0,0.335,0.0,266240.0,0.0,7.0,1738387456.0,675266560.0,3125649408.0,28079771648.0,3408267.0,4499795.0
12-04 08:31:08,12.270,0.751,85.726,1.002,0.0,0.250,0.0,12288.0,0.0,2.0,1738342400.0,675274752.0,3125657600.0,28079800320.0,3384997.0,4479152.0
12-04 08:31:09,13.462,0.502,78.010,7.609,0.0,0.418,0.0,0.0,0.0,0.0,1738883072.0,675274752.0,3125665792.0,28079251456.0,3425610.0,4535450.0
12-04 08:31:10,10.813,0.754,80.386,7.712,0.0,0.335,0.0,0.0,0.0,0.0,1739800576.0,675274752.0,3125669888.0,28078329856.0,3394537.0,4469159.0
12-04 08:31:11,10.849,0.673,80.740,7.401,0.0,0.336,0.0,0.0,0.0,0.0,1739796480.0,675274752.0,3125673984.0,28078329856.0,3413758.0,4514944.0
12-04 08:31:12,11.242,0.671,80.117,7.718,0.0,0.252,0.0,45056.0,0.0,4.0,1739587584.0,675274752.0,3125682176.0,28078530560.0,3405914.0,4527431.0
12-04 08:31:13,13.356,0.501,83.806,2.003,0.0,0.334,0.0,0.0,0.0,0.0,1740029952.0,675274752.0,3125706752.0,28078063616.0,3362655.0,4516790.0
12-04 08:31:14,11.893,0.670,87.186,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1740161024.0,675282944.0,3125719040.0,28077912064.0,3377683.0,4465541.0
12-04 08:31:15,11.251,0.672,87.573,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1740664832.0,675282944.0,3125723136.0,28077404160.0,3472910.0,4500273.0
12-04 08:31:16,13.054,0.669,85.774,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1740922880.0,675282944.0,3125723136.0,28077146112.0,3387259.0,4471859.0
12-04 08:31:17,11.390,0.838,87.437,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1740894208.0,675282944.0,3125727232.0,28077170688.0,3377534.0,4483862.0
12-04 08:31:18,11.863,0.501,86.967,0.334,0.0,0.334,0.0,0.0,0.0,0.0,1740857344.0,675282944.0,3125731328.0,28077203456.0,3403617.0,4476113.0
12-04 08:31:19,11.055,0.754,87.688,0.335,0.0,0.168,0.0,12288.0,0.0,2.0,1741012992.0,675291136.0,3125731328.0,28077039616.0,3373694.0,4475321.0
12-04 08:31:20,14.012,0.751,84.821,0.250,0.0,0.167,0.0,8192.0,0.0,1.0,1741004800.0,675291136.0,3125739520.0,28077039616.0,3416968.0,4504640.0
12-04 08:31:21,10.879,0.753,88.117,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1740767232.0,675291136.0,3125743616.0,28077273088.0,3387397.0,4468215.0
12-04 08:31:22,11.390,0.754,87.270,0.251,0.0,0.335,0.0,12288.0,0.0,2.0,1741025280.0,675291136.0,3125747712.0,28077010944.0,3393563.0,4455811.0
12-04 08:31:23,13.145,0.832,85.607,0.166,0.0,0.250,0.0,0.0,0.0,0.0,1743069184.0,675291136.0,3125747712.0,28074967040.0,3389052.0,4462482.0
12-04 08:31:24,10.774,0.589,88.215,0.168,0.0,0.253,0.0,0.0,0.0,0.0,1743572992.0,675291136.0,3125751808.0,28074459136.0,3347939.0,4538240.0
12-04 08:31:25,12.0,0.667,86.667,0.500,0.0,0.167,0.0,28672.0,0.0,5.0,1743634432.0,675299328.0,3125755904.0,28074385408.0,3389252.0,4500058.0
12-04 08:31:26,11.464,0.669,87.531,0.167,0.0,0.167,0.0,0.0,0.0,0.0,1742708736.0,675299328.0,3125760000.0,28075307008.0,3373686.0,4456770.0
12-04 08:31:27,12.437,1.002,86.227,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1742909440.0,675299328.0,3125760000.0,28075106304.0,3462769.0,4463190.0
12-04 08:31:28,11.529,0.835,86.967,0.167,0.0,0.501,0.0,0.0,0.0,0.0,1744048128.0,675299328.0,3125764096.0,28073963520.0,3328195.0,4506795.0
12-04 08:31:29,11.213,0.921,87.364,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1714139136.0,675299328.0,3125768192.0,28103868416.0,3374860.0,4479870.0
12-04 08:31:30,12.057,0.759,86.847,0.169,0.0,0.169,0.0,8192.0,0.0,2.0,1711198208.0,675299328.0,3125772288.0,28106805248.0,3316901.0,4427951.0
12-04 08:31:31,11.987,0.922,86.840,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1712164864.0,675307520.0,3125772288.0,28105830400.0,3472608.0,4540494.0
12-04 08:31:32,11.185,0.668,87.479,0.250,0.0,0.417,0.0,0.0,0.0,0.0,1712082944.0,675307520.0,3125780480.0,28105904128.0,3457608.0,4441250.0
12-04 08:31:33,11.819,0.503,87.343,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1712279552.0,675307520.0,3125780480.0,28105707520.0,3380157.0,4487941.0
12-04 08:31:34,10.126,0.418,89.038,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1711886336.0,675307520.0,3125784576.0,28106096640.0,2790650.0,3488826.0
12-04 08:31:35,1.250,0.0,98.417,0.333,0.0,0.0,0.0,0.0,0.0,0.0,1712050176.0,675307520.0,3125788672.0,28105928704.0,611771.0,13810.0
12-04 08:31:36,0.250,0.083,99.416,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1712173056.0,675307520.0,3125792768.0,28105801728.0,21426.0,12941.0
12-04 08:31:37,0.0,0.167,99.750,0.083,0.0,0.0,0.0,241664.0,0.0,9.0,1712414720.0,675315712.0,3125796864.0,28105547776.0,8580.0,7769.0
12-04 08:31:38,0.167,0.0,99.333,0.500,0.0,0.0,0.0,32768.0,0.0,3.0,1712390144.0,675315712.0,3125821440.0,28105547776.0,10287.0,9241.0
12-04 08:31:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,0.0,0.0,0.0,1712386048.0,675315712.0,3125825536.0,28105547776.0,3044.0,4914.0
12-04 08:31:40,0.083,0.083,99.501,0.333,0.0,0.0,0.0,0.0,0.0,0.0,1712386048.0,675315712.0,3125825536.0,28105547776.0,7041.0,7476.0
12-04 08:31:41,0.669,0.084,98.997,0.251,0.0,0.0,0.0,0.0,0.0,0.0,1712504832.0,675315712.0,3125833728.0,28105420800.0,7425.0,11726.0
12-04 08:31:42,19.967,1.830,72.879,5.158,0.0,0.166,0.0,0.0,0.0,0.0,1716068352.0,675315712.0,3125841920.0,28101849088.0,8391078.0,4026429.0
12-04 08:31:43,15.225,0.915,82.945,0.582,0.0,0.333,0.0,24576.0,0.0,4.0,1719320576.0,675323904.0,3125841920.0,28098588672.0,4025508.0,5516548.0
12-04 08:31:44,15.868,1.074,82.727,0.165,0.0,0.165,0.0,0.0,0.0,0.0,1712873472.0,675323904.0,3125846016.0,28105031680.0,3956259.0,5445416.0
12-04 08:31:45,14.750,0.667,84.167,0.167,0.0,0.250,0.0,0.0,0.0,0.0,1712418816.0,675323904.0,3125850112.0,28105482240.0,4049172.0,5546404.0
12-04 08:31:46,17.475,0.585,81.187,0.334,0.0,0.418,0.0,0.0,0.0,0.0,1714655232.0,675323904.0,3125854208.0,28103241728.0,5040683.0,6063996.0
12-04 08:31:47,14.654,1.166,83.597,0.250,0.0,0.333,0.0,4096.0,0.0,2.0,1714778112.0,675323904.0,3125854208.0,28103118848.0,4039757.0,5537472.0
12-04 08:31:48,14.0,0.833,84.583,0.250,0.0,0.333,0.0,16384.0,0.0,2.0,1715834880.0,675323904.0,3125858304.0,28102057984.0,3956702.0,5445588.0
12-04 08:31:49,14.681,0.923,83.557,0.336,0.0,0.503,0.0,12288.0,0.0,2.0,1715527680.0,675332096.0,3125866496.0,28102348800.0,3999642.0,5494971.0
12-04 08:31:50,17.267,0.754,81.559,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1716297728.0,675332096.0,3125870592.0,28101574656.0,4943390.0,5861609.0
12-04 08:31:51,14.393,0.915,84.276,0.083,0.0,0.333,0.0,0.0,0.0,0.0,1717383168.0,675332096.0,3125870592.0,28100489216.0,4028541.0,5522641.0
12-04 08:31:52,15.237,0.833,83.264,0.167,0.0,0.500,0.0,0.0,0.0,0.0,1715580928.0,675332096.0,3125878784.0,28102283264.0,3981624.0,5472603.0
12-04 08:31:53,14.669,0.754,84.074,0.335,0.0,0.168,0.0,12288.0,0.0,2.0,1717223424.0,675332096.0,3125878784.0,28100640768.0,4053467.0,5552925.0
12-04 08:31:54,16.915,0.746,81.592,0.249,0.0,0.498,0.0,0.0,0.0,0.0,1718206464.0,675332096.0,3125882880.0,28099653632.0,4873721.0,5803485.0
12-04 08:31:55,15.442,0.668,83.306,0.334,0.0,0.250,0.0,20480.0,0.0,4.0,1720373248.0,675340288.0,3125882880.0,28097478656.0,3963379.0,5502077.0
12-04 08:31:56,15.071,0.416,84.013,0.250,0.0,0.250,0.0,0.0,0.0,0.0,1720537088.0,675340288.0,3125882880.0,28097314816.0,3966281.0,5458093.0
12-04 08:31:57,13.770,0.756,85.055,0.252,0.0,0.168,0.0,4096.0,0.0,2.0,1721581568.0,675340288.0,3125886976.0,28096266240.0,4058457.0,5553807.0
12-04 08:31:58,17.627,0.919,80.618,0.501,0.0,0.334,0.0,16384.0,0.0,2.0,1722621952.0,675340288.0,3125895168.0,28095217664.0,4866955.0,5797844.0
12-04 08:31:59,14.657,0.670,84.087,0.251,0.0,0.335,0.0,0.0,0.0,0.0,1722302464.0,675340288.0,3125899264.0,28095533056.0,4002129.0,5584456.0
12-04 08:32:00,14.430,0.587,84.228,0.252,0.0,0.503,0.0,0.0,0.0,0.0,1722327040.0,675340288.0,3125903360.0,28095504384.0,3935824.0,5382852.0
12-04 08:32:01,15.417,0.750,83.083,0.417,0.0,0.333,0.0,24576.0,0.0,3.0,1725190144.0,675348480.0,3125903360.0,28092633088.0,4080365.0,5602187.0
12-04 08:32:02,16.110,0.584,82.888,0.167,0.0,0.250,0.0,0.0,0.0,0.0,1725104128.0,675348480.0,3125907456.0,28092715008.0,4685017.0,5580726.0
12-04 08:32:03,15.268,0.839,83.557,0.252,0.0,0.084,0.0,0.0,0.0,0.0,1725349888.0,675348480.0,3125911552.0,28092465152.0,4255496.0,5564554.0
12-04 08:32:04,15.772,0.587,83.138,0.252,0.0,0.252,0.0,12288.0,0.0,2.0,1723199488.0,675348480.0,3125911552.0,28094615552.0,4053601.0,5666779.0
12-04 08:32:05,13.796,1.087,84.950,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1724100608.0,675348480.0,3125915648.0,28093710336.0,4067936.0,5578909.0
12-04 08:32:06,17.377,0.501,81.621,0.0,0.0,0.501,0.0,0.0,0.0,0.0,1724604416.0,675348480.0,3125927936.0,28093194240.0,4878010.0,5808171.0
12-04 08:32:07,15.886,0.669,83.110,0.167,0.0,0.167,0.0,16384.0,0.0,4.0,1724809216.0,675356672.0,3125936128.0,28092973056.0,4059587.0,5553994.0
12-04 08:32:08,14.131,0.914,84.705,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1724813312.0,675356672.0,3125964800.0,28092940288.0,3978677.0,5488731.0
12-04 08:32:09,15.724,0.832,81.032,2.080,0.0,0.333,0.0,16384.0,0.0,2.0,1726222336.0,675356672.0,3125968896.0,28091527168.0,4033799.0,5533127.0
12-04 08:32:10,16.834,1.005,74.874,6.616,0.0,0.670,0.0,0.0,0.0,0.0,1727307776.0,675356672.0,3125977088.0,28090433536.0,4919971.0,5854369.0
12-04 08:32:11,14.037,0.581,76.910,7.973,0.0,0.498,0.0,0.0,0.0,0.0,1726812160.0,675356672.0,3125981184.0,28090925056.0,4034742.0,5536026.0
12-04 08:32:12,14.883,0.920,76.254,7.776,0.0,0.167,0.0,12288.0,0.0,2.0,1724944384.0,675364864.0,3125977088.0,28092788736.0,3975680.0,5511052.0
12-04 08:32:13,14.561,0.837,76.987,7.280,0.0,0.335,0.0,163840.0,0.0,2.0,1724661760.0,675364864.0,3125989376.0,28093059072.0,4089487.0,5561580.0
12-04 08:32:14,16.486,0.833,75.604,6.661,0.0,0.416,0.0,28672.0,0.0,3.0,1723396096.0,675364864.0,3125997568.0,28094316544.0,4855067.0,5817525.0
12-04 08:32:15,14.846,0.751,76.897,7.339,0.0,0.167,0.0,0.0,0.0,0.0,1722437632.0,675364864.0,3126001664.0,28095270912.0,3954371.0,5523456.0
12-04 08:32:16,14.238,0.670,77.806,7.035,0.0,0.251,0.0,4096.0,0.0,2.0,1721266176.0,675364864.0,3126087680.0,28096356352.0,3908145.0,5393604.0
12-04 08:32:17,15.737,0.583,76.020,7.410,0.0,0.250,0.0,0.0,0.0,0.0,1720467456.0,675364864.0,3126091776.0,28097150976.0,4006012.0,5520665.0
12-04 08:32:18,16.653,0.753,75.063,7.113,0.0,0.418,0.0,12288.0,0.0,2.0,1720639488.0,675373056.0,3126091776.0,28096970752.0,4838191.0,5670488.0
12-04 08:32:19,14.442,0.672,77.582,7.053,0.0,0.252,0.0,0.0,0.0,0.0,1719754752.0,675373056.0,3126095872.0,28097851392.0,4189418.0,5709276.0
12-04 08:32:20,15.847,0.751,75.563,7.506,0.0,0.334,0.0,16384.0,0.0,2.0,1721212928.0,675373056.0,3126095872.0,28096393216.0,4015305.0,5482587.0
12-04 08:32:21,15.755,0.498,78.524,4.643,0.0,0.580,0.0,0.0,0.0,0.0,1724305408.0,675373056.0,3126099968.0,28093296640.0,4049155.0,5570731.0
12-04 08:32:22,16.611,0.831,82.060,0.249,0.0,0.249,0.0,0.0,0.0,0.0,1724284928.0,675373056.0,3126104064.0,28093313024.0,4879245.0,5789832.0
12-04 08:32:23,14.753,0.671,84.074,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,1726947328.0,675381248.0,3126104064.0,28090642432.0,4034958.0,5511961.0
12-04 08:32:24,14.871,0.919,83.709,0.334,0.0,0.167,0.0,0.0,0.0,0.0,1727008768.0,675381248.0,3092475904.0,28124209152.0,3970300.0,5480420.0
12-04 08:32:25,14.357,0.584,84.474,0.250,0.0,0.334,0.0,12288.0,0.0,2.0,1727160320.0,675381248.0,3092480000.0,28124053504.0,4037987.0,5536966.0
12-04 08:32:26,17.652,0.833,80.933,0.250,0.0,0.333,0.0,4096.0,0.0,2.0,1728475136.0,675381248.0,3092480000.0,28122738688.0,4810890.0,5821542.0
12-04 08:32:27,14.238,0.833,84.430,0.0,0.0,0.500,0.0,0.0,0.0,0.0,1729650688.0,675381248.0,3092504576.0,28121538560.0,3956201.0,5513740.0
12-04 08:32:28,13.758,0.503,85.235,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,1731432448.0,675389440.0,3092504576.0,28119748608.0,3922296.0,5470092.0
12-04 08:32:29,14.979,0.669,84.100,0.167,0.0,0.084,0.0,0.0,0.0,0.0,1731547136.0,675389440.0,3092508672.0,28119629824.0,4053221.0,5493243.0
12-04 08:32:30,15.675,1.090,82.733,0.0,0.0,0.503,0.0,24576.0,0.0,4.0,1731502080.0,675389440.0,3092512768.0,28119670784.0,4696178.0,5671779.0
12-04 08:32:31,15.404,0.916,83.264,0.167,0.0,0.250,0.0,0.0,0.0,0.0,1731952640.0,675389440.0,3092516864.0,28119216128.0,4113920.0,5665977.0
12-04 08:32:32,15.004,0.754,83.655,0.335,0.0,0.251,0.0,0.0,0.0,0.0,1732145152.0,675389440.0,3092520960.0,28119019520.0,3941346.0,5547862.0
12-04 08:32:33,14.821,0.916,83.764,0.250,0.0,0.250,0.0,0.0,0.0,0.0,1732128768.0,675389440.0,3092525056.0,28119031808.0,4076139.0,5495651.0
12-04 08:32:34,15.869,0.840,82.620,0.336,0.0,0.336,0.0,24576.0,0.0,3.0,1732833280.0,675397632.0,3092529152.0,28118315008.0,4524615.0,5523331.0
12-04 08:32:35,15.913,0.921,82.663,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,1733087232.0,675397632.0,3092533248.0,28118056960.0,4375538.0,5666148.0
12-04 08:32:36,14.967,0.753,83.528,0.334,0.0,0.418,0.0,4096.0,0.0,2.0,1732882432.0,675397632.0,3092537344.0,28118257664.0,4280574.0,5644068.0
12-04 08:32:37,14.513,0.839,84.060,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1734254592.0,675397632.0,3092541440.0,28116881408.0,4027102.0,5546055.0
12-04 08:32:38,16.792,0.919,81.788,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1734983680.0,675397632.0,3092541440.0,28116152320.0,4867590.0,5792626.0
12-04 08:32:39,14.821,0.916,83.430,0.333,0.0,0.500,0.0,12288.0,0.0,2.0,1734909952.0,675405824.0,3092545536.0,28116213760.0,4036283.0,5533475.0
12-04 08:32:40,15.179,0.500,83.736,0.167,0.0,0.417,0.0,16384.0,0.0,2.0,1735356416.0,675405824.0,3092549632.0,28115763200.0,3958619.0,5441402.0
12-04 08:32:41,14.933,0.755,83.809,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1737994240.0,675405824.0,3092557824.0,28113117184.0,4092560.0,5606140.0
12-04 08:32:42,8.811,0.416,90.441,0.166,0.0,0.166,0.0,0.0,0.0,0.0,1737584640.0,675405824.0,3092557824.0,28113526784.0,2587992.0,2124950.0
12-04 08:32:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,118784.0,0.0,1.0,1737547776.0,675405824.0,3092561920.0,28113559552.0,3819.0,6979.0
12-04 08:32:44,0.084,0.084,99.415,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,1737535488.0,675414016.0,3092566016.0,28113559552.0,19374.0,13029.0
12-04 08:32:45,0.083,0.0,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1737785344.0,675414016.0,3092570112.0,28113305600.0,5386.0,14215.0
12-04 08:32:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,4096.0,0.0,2.0,1737785344.0,675414016.0,3092570112.0,28113305600.0,8068.0,10722.0
12-04 08:32:47,0.083,0.167,99.500,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1737908224.0,675414016.0,3092574208.0,28113178624.0,12551.0,14335.0
12-04 08:32:48,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,3.0,1737900032.0,675414016.0,3092582400.0,28113178624.0,11637.0,11564.0
12-04 08:32:49,12.291,1.672,83.863,2.090,0.0,0.084,0.0,0.0,0.0,0.0,1737949184.0,675414016.0,3092586496.0,28113125376.0,6411840.0,849219.0
12-04 08:32:50,15.526,0.918,81.135,2.170,0.0,0.250,0.0,28672.0,0.0,4.0,1737531392.0,675422208.0,3092590592.0,28113530880.0,3655800.0,6152733.0
12-04 08:32:51,20.034,0.922,77.955,0.587,0.0,0.503,0.0,0.0,0.0,0.0,1735172096.0,675422208.0,3092594688.0,28115886080.0,5872064.0,7185193.0
12-04 08:32:52,16.121,0.924,82.536,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1732755456.0,675422208.0,3092594688.0,28118302720.0,4372656.0,6267192.0
12-04 08:32:53,19.950,0.751,78.631,0.250,0.0,0.417,0.0,0.0,0.0,0.0,1731751936.0,675422208.0,3092598784.0,28119302144.0,5288474.0,6745410.0
12-04 08:32:54,19.028,0.671,79.631,0.335,0.0,0.335,0.0,0.0,0.0,0.0,1731473408.0,675422208.0,3092602880.0,28119576576.0,4721271.0,6474976.0
12-04 08:32:55,20.718,1.086,77.527,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1731022848.0,675422208.0,3092602880.0,28120027136.0,5791549.0,6863710.0
12-04 08:32:56,18.410,0.753,79.833,0.502,0.0,0.502,0.0,24576.0,0.0,4.0,1731633152.0,675430400.0,3092606976.0,28119404544.0,4338045.0,6318302.0
12-04 08:32:57,20.742,1.012,77.234,0.253,0.0,0.759,0.0,4096.0,0.0,2.0,1732313088.0,675430400.0,3092615168.0,28118716416.0,5374198.0,7190740.0
12-04 08:32:58,19.247,0.837,79.079,0.167,0.0,0.669,0.0,0.0,0.0,0.0,1733152768.0,675430400.0,3092615168.0,28117876736.0,4882786.0,6366886.0
12-04 08:32:59,20.051,0.590,78.349,0.337,0.0,0.674,0.0,0.0,0.0,0.0,1732292608.0,675430400.0,3092623360.0,28118728704.0,5476877.0,6654275.0
12-04 08:33:00,17.519,0.922,81.056,0.168,0.0,0.335,0.0,0.0,0.0,0.0,1732722688.0,675430400.0,3092623360.0,28118298624.0,4409898.0,6536094.0
12-04 08:33:01,20.519,0.670,78.057,0.335,0.0,0.419,0.0,16384.0,0.0,2.0,1734168576.0,675430400.0,3092627456.0,28116848640.0,5254516.0,6744380.0
12-04 08:33:02,18.540,1.091,79.446,0.336,0.0,0.587,0.0,12288.0,0.0,2.0,1734901760.0,675438592.0,3092627456.0,28116107264.0,4888470.0,6734090.0
12-04 08:33:03,18.450,0.927,80.202,0.337,0.0,0.084,0.0,0.0,0.0,0.0,1736052736.0,675438592.0,3092631552.0,28114952192.0,4689772.0,6459488.0
12-04 08:33:04,19.632,1.337,78.530,0.084,0.0,0.418,0.0,0.0,0.0,0.0,1736032256.0,675438592.0,3092639744.0,28114964480.0,4925543.0,6720916.0
12-04 08:33:05,18.540,1.091,79.530,0.168,0.0,0.671,0.0,12288.0,0.0,1.0,1737596928.0,675438592.0,3092652032.0,28113387520.0,5081634.0,6558484.0
12-04 08:33:06,20.333,1.0,77.917,0.250,0.0,0.500,0.0,12288.0,0.0,2.0,1739120640.0,675438592.0,3092656128.0,28111859712.0,4971668.0,6823184.0
12-04 08:33:07,20.369,0.754,78.039,0.335,0.0,0.503,0.0,4096.0,0.0,2.0,1739763712.0,675438592.0,3092664320.0,28111208448.0,5294019.0,6802468.0
12-04 08:33:08,18.052,0.840,80.353,0.504,0.0,0.252,0.0,24576.0,0.0,3.0,1739390976.0,675446784.0,3092668416.0,28111568896.0,4947356.0,6476004.0
12-04 08:33:09,19.582,1.004,78.828,0.167,0.0,0.418,0.0,0.0,0.0,0.0,1739583488.0,675446784.0,3092672512.0,28111372288.0,5185697.0,6903913.0
12-04 08:33:10,18.932,1.168,79.066,0.167,0.0,0.667,0.0,0.0,0.0,0.0,1738952704.0,675446784.0,3092676608.0,28111998976.0,5372482.0,6668795.0
12-04 08:33:11,18.923,0.589,79.983,0.168,0.0,0.336,0.0,0.0,0.0,0.0,1742331904.0,675446784.0,3092684800.0,28108611584.0,4754618.0,6635121.0
12-04 08:33:12,20.352,1.089,77.889,0.251,0.0,0.419,0.0,16384.0,0.0,2.0,1742721024.0,675446784.0,3092692992.0,28108214272.0,5356180.0,6901682.0
12-04 08:33:13,19.064,0.753,79.682,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,1743392768.0,675454976.0,3092701184.0,28107526144.0,5117536.0,6416640.0
12-04 08:33:14,19.012,0.754,79.564,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1745739776.0,675454976.0,3092709376.0,28105170944.0,4966318.0,6679023.0
12-04 08:33:15,20.269,0.673,78.385,0.168,0.0,0.505,0.0,0.0,0.0,0.0,1746161664.0,675454976.0,3092709376.0,28104749056.0,5305032.0,6884720.0
12-04 08:33:16,19.314,0.836,79.431,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1745723392.0,675454976.0,3092713472.0,28105183232.0,5224345.0,6639442.0
12-04 08:33:17,19.379,0.839,79.279,0.0,0.0,0.503,0.0,16384.0,0.0,4.0,1746030592.0,675454976.0,3092713472.0,28104876032.0,4853159.0,6662613.0
12-04 08:33:18,19.832,0.840,78.824,0.0,0.0,0.504,0.0,139264.0,0.0,1.0,1746120704.0,675454976.0,3092717568.0,28104781824.0,5230518.0,6745170.0
12-04 08:33:19,17.968,0.924,80.437,0.084,0.0,0.588,0.0,12288.0,0.0,2.0,1745408000.0,675463168.0,3092721664.0,28105482240.0,4572214.0,6395717.0
12-04 08:33:20,19.527,0.676,79.374,0.0,0.0,0.423,0.0,8192.0,0.0,2.0,1745002496.0,675463168.0,3092725760.0,28105883648.0,5488260.0,6846938.0
12-04 08:33:21,19.263,1.089,79.062,0.0,0.0,0.586,0.0,0.0,0.0,0.0,1744506880.0,675463168.0,3092729856.0,28106375168.0,5774878.0,6996961.0
12-04 08:33:22,17.770,1.174,77.955,2.515,0.0,0.587,0.0,32768.0,0.0,3.0,1745489920.0,675463168.0,3092733952.0,28105388032.0,4367621.0,6379212.0
12-04 08:33:23,19.347,1.005,72.948,6.365,0.0,0.335,0.0,16384.0,0.0,4.0,1744928768.0,675463168.0,3092733952.0,28105949184.0,5650621.0,6942717.0
12-04 08:33:24,16.681,0.754,75.524,6.790,0.0,0.251,0.0,0.0,0.0,0.0,1742884864.0,675463168.0,3092738048.0,28107988992.0,4365233.0,6344642.0
12-04 08:33:25,19.783,1.085,72.871,5.426,0.0,0.835,0.0,12288.0,0.0,2.0,1739853824.0,675471360.0,3092738048.0,28111011840.0,5518738.0,6936890.0
12-04 08:33:26,17.366,0.839,74.497,6.963,0.0,0.336,0.0,0.0,0.0,0.0,1739173888.0,675471360.0,3092742144.0,28111687680.0,4483882.0,6429387.0
12-04 08:33:27,18.609,0.671,72.758,7.544,0.0,0.419,0.0,12288.0,0.0,2.0,1738944512.0,675471360.0,3092746240.0,28111912960.0,5076787.0,6701829.0
12-04 08:33:28,18.760,0.921,72.529,7.286,0.0,0.503,0.0,4096.0,0.0,2.0,1740083200.0,675471360.0,3092750336.0,28110770176.0,5121860.0,6594546.0
12-04 08:33:29,18.760,0.838,74.121,6.030,0.0,0.251,0.0,0.0,0.0,0.0,1743486976.0,675471360.0,3092754432.0,28107362304.0,4724563.0,6607642.0
12-04 08:33:30,18.917,1.083,72.167,7.250,0.0,0.583,0.0,0.0,0.0,0.0,1747537920.0,675471360.0,3092758528.0,28103307264.0,5090541.0,6576835.0
12-04 08:33:31,21.202,0.668,72.120,5.760,0.0,0.250,0.0,12288.0,0.0,2.0,1751994368.0,675479552.0,3092758528.0,28098842624.0,5368764.0,6874991.0
12-04 08:33:32,17.494,0.925,74.769,6.476,0.0,0.336,0.0,0.0,0.0,0.0,1754644480.0,675479552.0,3092762624.0,28096188416.0,4591784.0,6242225.0
12-04 08:33:33,21.119,0.751,72.871,4.508,0.0,0.751,0.0,16384.0,0.0,2.0,1755688960.0,675479552.0,3092762624.0,28095143936.0,5470892.0,6990724.0
12-04 08:33:34,17.454,0.927,81.282,0.169,0.0,0.169,0.0,0.0,0.0,0.0,1756807168.0,675479552.0,3092774912.0,28094013440.0,4516035.0,6534168.0
12-04 08:33:35,18.515,1.418,79.399,0.250,0.0,0.417,0.0,0.0,0.0,0.0,1757732864.0,675479552.0,3092774912.0,28093087744.0,4778774.0,6784157.0
12-04 08:33:36,18.792,0.839,79.698,0.336,0.0,0.336,0.0,0.0,0.0,0.0,1758609408.0,675479552.0,3092779008.0,28092207104.0,4893713.0,6662282.0
12-04 08:33:37,18.174,0.838,80.067,0.419,0.0,0.503,0.0,12288.0,0.0,2.0,1759657984.0,675487744.0,3092783104.0,28091146240.0,4638143.0,6547520.0
12-04 08:33:38,19.578,0.759,78.987,0.253,0.0,0.422,0.0,12288.0,0.0,2.0,1759694848.0,675487744.0,3092787200.0,28091105280.0,5243417.0,6861291.0
12-04 08:33:39,18.713,0.835,79.950,0.0,0.0,0.501,0.0,0.0,0.0,0.0,1762263040.0,675487744.0,3092787200.0,28088537088.0,5067363.0,6594678.0
12-04 08:33:40,18.760,0.838,79.564,0.419,0.0,0.419,0.0,8192.0,0.0,1.0,1763475456.0,675487744.0,3092791296.0,28087320576.0,4978205.0,6493000.0
12-04 08:33:41,21.237,0.753,77.341,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1764868096.0,675487744.0,3092795392.0,28085923840.0,5462896.0,6917636.0
12-04 08:33:42,17.860,0.505,80.876,0.253,0.0,0.505,0.0,4096.0,0.0,2.0,1765965824.0,675487744.0,3092799488.0,28084822016.0,4758281.0,6394838.0
12-04 08:33:43,20.638,0.755,77.433,0.587,0.0,0.587,0.0,40960.0,0.0,5.0,1765666816.0,675495936.0,3092819968.0,28085092352.0,5251791.0,6896853.0
12-04 08:33:44,19.358,0.845,79.205,0.169,0.0,0.423,0.0,0.0,0.0,0.0,1769586688.0,675495936.0,3092828160.0,28081164288.0,5367560.0,6819964.0
12-04 08:33:45,19.195,1.006,79.380,0.084,0.0,0.335,0.0,0.0,0.0,0.0,1771868160.0,675495936.0,3092828160.0,28078882816.0,4882944.0,6370050.0
12-04 08:33:46,19.933,1.251,78.315,0.0,0.0,0.500,0.0,0.0,0.0,0.0,1774215168.0,675495936.0,3092832256.0,28076531712.0,5257757.0,6861766.0
12-04 08:33:47,20.370,0.673,78.451,0.0,0.0,0.505,0.0,0.0,0.0,0.0,1769820160.0,675495936.0,3092836352.0,28080922624.0,5268747.0,6685242.0
12-04 08:33:48,18.928,0.921,79.816,0.0,0.0,0.335,0.0,12288.0,0.0,2.0,1768030208.0,675495936.0,3092836352.0,28082712576.0,4997082.0,6632060.0
12-04 08:33:49,20.117,0.835,77.796,0.584,0.0,0.668,0.0,12288.0,0.0,2.0,1768706048.0,675504128.0,3092840448.0,28082024448.0,5250215.0,6487851.0
12-04 08:33:50,3.598,0.084,96.151,0.167,0.0,0.0,0.0,0.0,0.0,0.0,1768554496.0,675504128.0,3092844544.0,28082171904.0,1602660.0,259977.0
12-04 08:33:51,0.0,0.0,99.750,0.250,0.0,0.0,0.0,4096.0,0.0,2.0,1769091072.0,675504128.0,3092848640.0,28081631232.0,5206.0,9948.0
12-04 08:33:52,0.083,0.0,99.666,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1769086976.0,675504128.0,3092852736.0,28081631232.0,10286.0,12729.0
12-04 08:33:53,0.083,0.083,99.500,0.333,0.0,0.0,0.0,135168.0,0.0,1.0,1769213952.0,675504128.0,3092852736.0,28081504256.0,9768.0,12098.0
12-04 08:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1769209856.0,675504128.0,3092856832.0,28081504256.0,2178.0,2328.0
12-04 08:33:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1769201664.0,675512320.0,3092856832.0,28081504256.0,3871.0,2456.0
12-04 08:33:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1769197568.0,675512320.0,3092860928.0,28081504256.0,7735.0,4657.0
12-04 08:33:57,16.973,2.258,75.920,4.515,0.0,0.334,0.0,0.0,0.0,0.0,1769668608.0,675512320.0,3092865024.0,28081029120.0,7740276.0,2981837.0
12-04 08:33:58,20.267,0.751,77.731,0.417,0.0,0.834,0.0,0.0,0.0,0.0,1770500096.0,675512320.0,3092877312.0,28080185344.0,4940694.0,6543981.0
12-04 08:33:59,19.531,0.838,78.625,0.251,0.0,0.754,0.0,0.0,0.0,0.0,1757749248.0,675512320.0,3092877312.0,28092936192.0,4379469.0,6945311.0
12-04 08:34:00,21.022,0.921,77.052,0.251,0.0,0.754,0.0,12288.0,0.0,2.0,1742630912.0,675512320.0,3092881408.0,28108050432.0,5968963.0,7468909.0
12-04 08:34:01,20.367,0.668,77.880,0.167,0.0,0.918,0.0,12288.0,0.0,2.0,1741586432.0,675520512.0,3092881408.0,28109086720.0,4869684.0,6946150.0
12-04 08:34:02,21.980,1.174,75.839,0.252,0.0,0.755,0.0,4096.0,0.0,2.0,1743159296.0,675520512.0,3092889600.0,28107505664.0,6056202.0,7229234.0
12-04 08:34:03,19.565,0.669,78.846,0.251,0.0,0.669,0.0,12288.0,0.0,3.0,1742811136.0,675520512.0,3092914176.0,28107829248.0,4500741.0,7062313.0
12-04 08:34:04,22.464,0.838,75.775,0.251,0.0,0.671,0.0,0.0,0.0,0.0,1742856192.0,675520512.0,3092918272.0,28107780096.0,6163304.0,7483039.0
12-04 08:34:05,18.349,1.001,79.650,0.334,0.0,0.667,0.0,16384.0,0.0,2.0,1742123008.0,675520512.0,3092926464.0,28108505088.0,4439712.0,6853279.0
12-04 08:34:06,23.032,1.089,74.958,0.251,0.0,0.670,0.0,0.0,0.0,0.0,1745272832.0,675520512.0,3092934656.0,28105347072.0,6174066.0,7839911.0
12-04 08:34:07,15.365,0.840,83.123,0.420,0.0,0.252,0.0,12288.0,0.0,2.0,1749241856.0,675528704.0,3092942848.0,28101361664.0,4290954.0,5573240.0
12-04 08:34:08,12.238,1.090,86.169,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1752240128.0,675528704.0,3092946944.0,28098359296.0,4734388.0,3878638.0
12-04 08:34:09,14.755,1.349,83.137,0.253,0.0,0.506,0.0,0.0,0.0,0.0,1755774976.0,675528704.0,3092955136.0,28094816256.0,4923653.0,5388524.0
12-04 08:34:10,29.883,1.002,68.280,0.334,0.0,0.501,0.0,12288.0,0.0,2.0,1759776768.0,675528704.0,3092959232.0,28090810368.0,5695746.0,10990247.0
12-04 08:34:11,24.478,1.170,73.434,0.084,0.0,0.835,0.0,0.0,0.0,0.0,1764384768.0,675528704.0,3092963328.0,28086198272.0,5295158.0,8726526.0
12-04 08:34:12,20.638,1.091,77.685,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1769074688.0,675528704.0,3092967424.0,28081504256.0,5909373.0,7516612.0
12-04 08:34:13,22.586,0.924,75.567,0.420,0.0,0.504,0.0,16384.0,0.0,4.0,1777315840.0,675536896.0,3092975616.0,28073246720.0,5412277.0,7887649.0
12-04 08:34:14,21.452,1.169,76.544,0.334,0.0,0.501,0.0,0.0,0.0,0.0,1781071872.0,675536896.0,3093004288.0,28069462016.0,5670127.0,7288355.0
12-04 08:34:15,20.854,1.340,77.052,0.251,0.0,0.503,0.0,24576.0,0.0,3.0,1783480320.0,675536896.0,3093008384.0,28067049472.0,5252319.0,7294943.0
12-04 08:34:16,21.681,1.345,76.050,0.336,0.0,0.588,0.0,0.0,0.0,0.0,1783275520.0,675536896.0,3093012480.0,28067250176.0,5537152.0,7347402.0
12-04 08:34:17,21.141,0.839,77.265,0.336,0.0,0.419,0.0,0.0,0.0,0.0,1783799808.0,675536896.0,3093016576.0,28066721792.0,5531101.0,7018002.0
12-04 08:34:18,21.524,1.005,76.968,0.168,0.0,0.335,0.0,0.0,0.0,0.0,1786380288.0,675536896.0,3093016576.0,28064141312.0,5238258.0,7297484.0
12-04 08:34:19,21.776,0.921,76.884,0.251,0.0,0.168,0.0,24576.0,0.0,3.0,1787944960.0,675545088.0,3093020672.0,28062564352.0,5546645.0,7163907.0
12-04 08:34:20,21.291,0.671,77.284,0.251,0.0,0.503,0.0,0.0,0.0,0.0,1790013440.0,675545088.0,3093020672.0,28060495872.0,5167013.0,7008811.0
12-04 08:34:21,21.255,1.004,76.569,0.335,0.0,0.837,0.0,12288.0,0.0,2.0,1792794624.0,675545088.0,3093024768.0,28057710592.0,5679065.0,7376644.0
12-04 08:34:22,19.192,1.178,78.872,0.253,0.0,0.505,0.0,0.0,0.0,0.0,1794514944.0,675545088.0,3093028864.0,28055986176.0,4700756.0,6866732.0
12-04 08:34:23,21.692,0.838,76.801,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1797648384.0,675545088.0,3093032960.0,28052848640.0,5614703.0,7244551.0
12-04 08:34:24,19.613,1.094,78.451,0.337,0.0,0.505,0.0,0.0,0.0,0.0,1801662464.0,675545088.0,3093037056.0,28048830464.0,5038152.0,6810052.0
12-04 08:34:25,23.174,0.924,74.979,0.336,0.0,0.588,0.0,16384.0,0.0,4.0,1806225408.0,675553280.0,3093041152.0,28044255232.0,5851300.0,7741657.0
12-04 08:34:26,20.840,0.756,77.647,0.168,0.0,0.588,0.0,16384.0,0.0,2.0,1810583552.0,675553280.0,3093045248.0,28039892992.0,5113212.0,7387998.0
12-04 08:34:27,22.241,0.920,76.171,0.167,0.0,0.502,0.0,0.0,0.0,0.0,1818214400.0,675553280.0,3093045248.0,28032262144.0,5573168.0,7310190.0
12-04 08:34:28,19.849,1.262,78.385,0.168,0.0,0.336,0.0,184320.0,0.0,1.0,1822236672.0,675553280.0,3093049344.0,28028235776.0,5399491.0,7245452.0
12-04 08:34:29,19.714,0.842,78.770,0.421,0.0,0.253,0.0,0.0,0.0,0.0,1827852288.0,675553280.0,3093049344.0,28022620160.0,5080880.0,6921430.0
12-04 08:34:30,21.925,1.172,76.318,0.251,0.0,0.335,0.0,12288.0,0.0,2.0,1829679104.0,675561472.0,3093053440.0,28020781056.0,5568593.0,7463092.0
12-04 08:34:31,20.991,0.756,77.666,0.168,0.0,0.420,0.0,28672.0,0.0,3.0,1832599552.0,675561472.0,3093053440.0,28017860608.0,5280100.0,7269048.0
12-04 08:34:32,23.726,0.919,74.520,0.167,0.0,0.668,0.0,0.0,0.0,0.0,1836838912.0,675561472.0,3093061632.0,28013613056.0,5513200.0,7187123.0
12-04 08:34:33,21.119,1.002,77.129,0.250,0.0,0.501,0.0,0.0,0.0,0.0,1842147328.0,675561472.0,3093069824.0,28008296448.0,5310522.0,7334535.0
12-04 08:34:34,19.815,1.096,78.752,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1843691520.0,675561472.0,3093073920.0,28006748160.0,5242095.0,6986363.0
12-04 08:34:35,22.166,0.924,76.322,0.0,0.0,0.588,0.0,12288.0,0.0,4.0,1849716736.0,675561472.0,3093078016.0,28000718848.0,5275043.0,7488279.0
12-04 08:34:36,20.251,1.004,77.992,0.167,0.0,0.586,0.0,28672.0,0.0,4.0,1854857216.0,675569664.0,3093102592.0,27995545600.0,5059422.0,6886996.0
12-04 08:34:37,22.371,0.918,76.043,0.0,0.0,0.668,0.0,0.0,0.0,0.0,1862119424.0,675569664.0,3093102592.0,27988283392.0,5636988.0,7356118.0
12-04 08:34:38,21.405,0.585,77.759,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,1865195520.0,675569664.0,3093106688.0,27985203200.0,4864466.0,7019213.0
12-04 08:34:39,21.237,1.087,77.090,0.0,0.0,0.585,0.0,0.0,0.0,0.0,1867673600.0,675569664.0,3093110784.0,27982721024.0,5283861.0,7682924.0
12-04 08:34:40,19.832,1.092,78.655,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1873551360.0,675569664.0,3093114880.0,27976839168.0,5082562.0,6990328.0
12-04 08:34:41,20.771,1.005,77.889,0.0,0.0,0.335,0.0,12288.0,0.0,2.0,1878274048.0,675569664.0,3093118976.0,27972112384.0,4940544.0,7032298.0
12-04 08:34:42,22.762,1.255,73.054,2.594,0.0,0.335,0.0,12288.0,0.0,2.0,1887805440.0,675577856.0,3093123072.0,27962568704.0,5685306.0,7496596.0
12-04 08:34:43,20.335,0.837,70.293,7.950,0.0,0.586,0.0,0.0,0.0,0.0,1897611264.0,675577856.0,3093127168.0,27952758784.0,5146199.0,6999449.0
12-04 08:34:44,24.600,0.758,66.302,7.835,0.0,0.505,0.0,0.0,0.0,0.0,1902174208.0,675577856.0,3093127168.0,27948195840.0,5643523.0,7530323.0
12-04 08:34:45,19.596,0.841,71.236,7.906,0.0,0.421,0.0,0.0,0.0,0.0,1905807360.0,675577856.0,3093131264.0,27944558592.0,5206843.0,6928684.0
12-04 08:34:46,22.819,1.174,72.232,3.188,0.0,0.587,0.0,12288.0,0.0,2.0,1909297152.0,675577856.0,3093131264.0,27941068800.0,5682554.0,7442433.0
12-04 08:34:47,19.799,0.919,78.864,0.0,0.0,0.418,0.0,4096.0,0.0,2.0,1914425344.0,675577856.0,3093135360.0,27935936512.0,4862538.0,6648493.0
12-04 08:34:48,22.643,0.758,75.842,0.589,0.0,0.168,0.0,12288.0,0.0,2.0,1920888832.0,675586048.0,3093139456.0,27929460736.0,5611635.0,6995476.0
12-04 08:34:49,22.483,0.839,75.923,0.084,0.0,0.671,0.0,0.0,0.0,0.0,1927516160.0,675586048.0,3093143552.0,27922829312.0,5484307.0,7840780.0
12-04 08:34:50,22.334,0.840,76.154,0.168,0.0,0.504,0.0,8192.0,0.0,1.0,1931014144.0,675586048.0,3093147648.0,27919327232.0,5270622.0,7097379.0
12-04 08:34:51,20.034,0.926,78.367,0.253,0.0,0.421,0.0,16384.0,0.0,2.0,1938903040.0,675586048.0,3093151744.0,27911434240.0,5589253.0,7260598.0
12-04 08:34:52,23.909,1.091,74.161,0.252,0.0,0.587,0.0,0.0,0.0,0.0,1940905984.0,675586048.0,3093159936.0,27909423104.0,5293132.0,7286314.0
12-04 08:34:53,21.309,0.755,77.349,0.419,0.0,0.168,0.0,24576.0,0.0,3.0,1948356608.0,675594240.0,3093159936.0,27901964288.0,5613411.0,7296875.0
12-04 08:34:54,21.830,1.175,76.406,0.0,0.0,0.588,0.0,0.0,0.0,0.0,1951850496.0,675594240.0,3093159936.0,27898470400.0,5252126.0,7047447.0
12-04 08:34:55,20.837,0.753,77.992,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1956388864.0,675594240.0,3093164032.0,27893927936.0,5611661.0,7374049.0
12-04 08:34:56,22.473,0.752,76.274,0.0,0.0,0.501,0.0,0.0,0.0,0.0,1958330368.0,675594240.0,3093168128.0,27891982336.0,5137518.0,6976672.0
12-04 08:34:57,23.025,0.924,75.042,0.336,0.0,0.672,0.0,16384.0,0.0,4.0,1963675648.0,675594240.0,3093172224.0,27886632960.0,5814513.0,7338061.0
12-04 08:34:58,20.837,0.753,77.908,0.167,0.0,0.335,0.0,0.0,0.0,0.0,1970757632.0,675594240.0,3093196800.0,27879526400.0,5021859.0,7195600.0
12-04 08:34:59,22.735,0.839,75.587,0.336,0.0,0.503,0.0,12288.0,0.0,2.0,1970298880.0,675602432.0,3093200896.0,27879972864.0,5727237.0,7324360.0
12-04 08:35:00,20.0,0.840,78.403,0.252,0.0,0.504,0.0,0.0,0.0,0.0,1969217536.0,675602432.0,3093204992.0,27881050112.0,5116690.0,7209013.0
12-04 08:35:01,22.372,1.009,76.283,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1973653504.0,675602432.0,3093204992.0,27876614144.0,5527265.0,7341745.0
12-04 08:35:02,20.840,0.924,77.479,0.336,0.0,0.420,0.0,45056.0,0.0,2.0,1978081280.0,675602432.0,3093213184.0,27872178176.0,5087386.0,6896809.0
12-04 08:35:03,23.653,1.178,74.327,0.253,0.0,0.589,0.0,155648.0,0.0,1.0,1979252736.0,675602432.0,3093213184.0,27871006720.0,5783219.0,7432720.0
12-04 08:35:04,20.973,1.091,77.181,0.252,0.0,0.503,0.0,0.0,0.0,0.0,1979207680.0,675602432.0,3093217280.0,27871047680.0,5141616.0,7158740.0
12-04 08:35:05,21.776,1.089,76.298,0.335,0.0,0.503,0.0,12288.0,0.0,2.0,1984180224.0,675610624.0,3093225472.0,27866058752.0,5623097.0,7272850.0
12-04 08:35:06,21.339,1.004,76.820,0.335,0.0,0.502,0.0,0.0,0.0,0.0,1990770688.0,675610624.0,3093233664.0,27859460096.0,5187986.0,7179110.0
12-04 08:35:07,22.297,0.587,76.278,0.251,0.0,0.587,0.0,28672.0,0.0,3.0,1985388544.0,675610624.0,3093237760.0,27864838144.0,5309016.0,7429328.0
12-04 08:35:08,20.886,0.919,77.527,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1987440640.0,675610624.0,3093245952.0,27862777856.0,5417752.0,6992955.0
12-04 08:35:09,22.045,1.174,75.943,0.168,0.0,0.671,0.0,0.0,0.0,0.0,1993805824.0,675610624.0,3093250048.0,27856408576.0,5153522.0,7194672.0
12-04 08:35:10,20.707,1.178,77.441,0.168,0.0,0.505,0.0,24576.0,0.0,5.0,1999716352.0,675618816.0,3093258240.0,27850481664.0,5336744.0,7326458.0
12-04 08:35:11,21.176,1.008,77.059,0.252,0.0,0.504,0.0,4096.0,0.0,2.0,2002104320.0,675618816.0,3093262336.0,27848089600.0,5036150.0,7256496.0
12-04 08:35:12,22.697,1.256,75.461,0.251,0.0,0.335,0.0,16384.0,0.0,2.0,2006347776.0,675618816.0,3093270528.0,27843837952.0,5195143.0,7564580.0
12-04 08:35:13,21.075,0.840,77.330,0.336,0.0,0.420,0.0,0.0,0.0,0.0,2008588288.0,675618816.0,3093278720.0,27841589248.0,5050171.0,7061170.0
12-04 08:35:14,24.374,0.584,74.541,0.250,0.0,0.250,0.0,0.0,0.0,0.0,2012594176.0,675618816.0,3093282816.0,27837579264.0,5519974.0,7114105.0
12-04 08:35:15,22.259,1.004,75.983,0.251,0.0,0.502,0.0,0.0,0.0,0.0,2017906688.0,675618816.0,3093286912.0,27832262656.0,5019034.0,7233197.0
12-04 08:35:16,24.020,0.751,74.646,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,2022629376.0,675627008.0,3093286912.0,27827531776.0,5771269.0,7391988.0
12-04 08:35:17,21.739,1.003,76.839,0.0,0.0,0.418,0.0,12288.0,0.0,2.0,2028658688.0,675627008.0,3093291008.0,27821498368.0,5194230.0,7032550.0
12-04 08:35:18,22.092,0.586,76.402,0.251,0.0,0.669,0.0,45056.0,0.0,11.0,2032979968.0,675627008.0,3093291008.0,27817177088.0,5593173.0,7199183.0
12-04 08:35:19,22.898,0.999,75.520,0.083,0.0,0.500,0.0,0.0,0.0,0.0,2035568640.0,675627008.0,3093299200.0,27814580224.0,5431803.0,7378509.0
12-04 08:35:20,22.213,0.998,76.040,0.166,0.0,0.582,0.0,0.0,0.0,0.0,2040414208.0,675627008.0,3093299200.0,27809734656.0,5282063.0,7141967.0
12-04 08:35:21,22.204,0.918,76.210,0.167,0.0,0.501,0.0,4096.0,0.0,2.0,2042097664.0,675627008.0,3093303296.0,27808047104.0,5586578.0,7166170.0
12-04 08:35:22,21.220,1.003,77.193,0.334,0.0,0.251,0.0,28672.0,0.0,4.0,2046328832.0,675635200.0,3093311488.0,27803799552.0,5188845.0,7291195.0
12-04 08:35:23,22.967,1.174,75.189,0.168,0.0,0.503,0.0,0.0,0.0,0.0,2050252800.0,675635200.0,3093311488.0,27799875584.0,5546168.0,7021057.0
12-04 08:35:24,21.351,0.917,76.814,0.167,0.0,0.751,0.0,0.0,0.0,0.0,2054701056.0,675635200.0,3093315584.0,27795423232.0,5296538.0,7376130.0
12-04 08:35:25,21.925,1.004,76.318,0.335,0.0,0.418,0.0,8192.0,0.0,1.0,2052411392.0,675635200.0,3093319680.0,27797708800.0,5498339.0,7108411.0
12-04 08:35:26,21.417,0.927,76.981,0.169,0.0,0.506,0.0,0.0,0.0,0.0,2042351616.0,675635200.0,3093319680.0,27807768576.0,5229462.0,7377086.0
12-04 08:35:27,20.872,1.090,77.200,0.419,0.0,0.419,0.0,36864.0,0.0,5.0,2045472768.0,675643392.0,3093323776.0,27804635136.0,5656321.0,7157843.0
12-04 08:35:28,22.082,0.756,76.574,0.0,0.0,0.588,0.0,0.0,0.0,0.0,2050965504.0,675643392.0,3093327872.0,27799138304.0,5081533.0,7146040.0
12-04 08:35:29,22.166,1.092,76.322,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2052386816.0,675643392.0,3093331968.0,27797712896.0,5643046.0,7287064.0
12-04 08:35:30,22.194,0.921,76.549,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2055716864.0,675643392.0,3093336064.0,27794378752.0,5261825.0,7196317.0
12-04 08:35:31,22.941,0.924,75.966,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,2061443072.0,675643392.0,3093344256.0,27788644352.0,5614251.0,7348045.0
12-04 08:35:32,20.606,0.841,77.881,0.168,0.0,0.505,0.0,28672.0,0.0,4.0,2063994880.0,675651584.0,3093368832.0,27786059776.0,5345561.0,7127429.0
12-04 08:35:33,23.051,0.754,75.356,0.0,0.0,0.838,0.0,4096.0,0.0,1.0,2065936384.0,675651584.0,3093372928.0,27784114176.0,5295196.0,7118985.0
12-04 08:35:34,21.176,0.672,77.899,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2071449600.0,675651584.0,3093372928.0,27778600960.0,5380994.0,7298607.0
12-04 08:35:35,21.255,0.837,75.900,1.590,0.0,0.418,0.0,0.0,0.0,0.0,2072399872.0,675651584.0,3093377024.0,27777646592.0,5195504.0,7139082.0
12-04 08:35:36,22.567,1.258,75.336,0.419,0.0,0.419,0.0,0.0,0.0,0.0,2072260608.0,675651584.0,3093381120.0,27777781760.0,5530449.0,7264948.0
12-04 08:35:37,21.411,0.840,77.414,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2076110848.0,675651584.0,3093385216.0,27773927424.0,5273340.0,7261475.0
12-04 08:35:38,21.922,1.012,76.307,0.422,0.0,0.337,0.0,188416.0,0.0,5.0,2077835264.0,675659776.0,3093389312.0,27772190720.0,5721024.0,7248044.0
12-04 08:35:39,21.141,1.007,77.013,0.252,0.0,0.587,0.0,0.0,0.0,0.0,2078822400.0,675659776.0,3093389312.0,27771203584.0,4782662.0,6981820.0
12-04 08:35:40,21.398,1.011,76.917,0.168,0.0,0.505,0.0,0.0,0.0,0.0,2081918976.0,675659776.0,3093393408.0,27768102912.0,5666747.0,7330385.0
12-04 08:35:41,22.269,1.092,76.303,0.084,0.0,0.252,0.0,4096.0,0.0,2.0,2081517568.0,675659776.0,3093401600.0,27768496128.0,5182898.0,7178100.0
12-04 08:35:42,21.943,0.921,76.466,0.084,0.0,0.586,0.0,0.0,0.0,0.0,2086146048.0,675659776.0,3093401600.0,27763867648.0,5268604.0,7282049.0
12-04 08:35:43,20.995,1.012,77.403,0.253,0.0,0.337,0.0,32768.0,0.0,3.0,2090033152.0,675659776.0,3093405696.0,27759976448.0,5242058.0,7471926.0
12-04 08:35:44,21.141,0.671,77.433,0.336,0.0,0.419,0.0,12288.0,0.0,2.0,2092859392.0,675667968.0,3093409792.0,27757137920.0,4911365.0,6818423.0
12-04 08:35:45,23.401,0.673,75.505,0.084,0.0,0.337,0.0,0.0,0.0,0.0,2095693824.0,675667968.0,3093413888.0,27754299392.0,5199338.0,7451015.0
12-04 08:35:46,20.504,0.672,78.235,0.252,0.0,0.336,0.0,0.0,0.0,0.0,2097762304.0,675667968.0,3093417984.0,27752226816.0,5015107.0,6992459.0
12-04 08:35:47,22.399,1.091,75.923,0.336,0.0,0.252,0.0,0.0,0.0,0.0,2103328768.0,675667968.0,3093422080.0,27746656256.0,5493114.0,7204973.0
12-04 08:35:48,21.590,1.172,76.653,0.251,0.0,0.335,0.0,12288.0,0.0,2.0,2109145088.0,675667968.0,3093422080.0,27740839936.0,5373897.0,7160905.0
12-04 08:35:49,23.314,0.999,75.271,0.083,0.0,0.333,0.0,0.0,0.0,0.0,2112585728.0,675667968.0,3093426176.0,27737395200.0,5438578.0,7452438.0
12-04 08:35:50,21.841,1.004,76.402,0.167,0.0,0.586,0.0,20480.0,0.0,4.0,2116997120.0,675676160.0,3093430272.0,27732971520.0,5523725.0,7164140.0
12-04 08:35:51,22.055,1.003,76.274,0.167,0.0,0.501,0.0,0.0,0.0,0.0,2121883648.0,675676160.0,3093430272.0,27728084992.0,5214815.0,7173132.0
12-04 08:35:52,22.578,0.421,76.243,0.253,0.0,0.505,0.0,0.0,0.0,0.0,2123096064.0,675676160.0,3093434368.0,27726868480.0,5646132.0,7382155.0
12-04 08:35:53,22.250,0.750,76.417,0.250,0.0,0.333,0.0,28672.0,0.0,6.0,2131529728.0,675676160.0,3093438464.0,27718430720.0,5205092.0,7164634.0
12-04 08:35:54,24.017,0.753,74.477,0.251,0.0,0.502,0.0,4096.0,0.0,2.0,2134069248.0,675676160.0,3093442560.0,27715887104.0,5596703.0,7156896.0
12-04 08:35:55,21.189,0.921,77.471,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2136096768.0,675684352.0,3093467136.0,27713826816.0,5378635.0,7246214.0
12-04 08:35:56,22.548,0.838,76.194,0.084,0.0,0.335,0.0,0.0,0.0,0.0,2137247744.0,675684352.0,3093467136.0,27712675840.0,5534272.0,7425725.0
12-04 08:35:57,17.878,0.668,80.869,0.251,0.0,0.334,0.0,0.0,0.0,0.0,2143559680.0,675684352.0,3093471232.0,27706359808.0,4504801.0,5101305.0
12-04 08:35:58,4.837,0.083,94.579,0.500,0.0,0.0,0.0,16384.0,0.0,2.0,2145280000.0,675684352.0,3093475328.0,27704635392.0,1892760.0,36298.0
12-04 08:35:59,3.747,0.167,95.670,0.250,0.0,0.167,0.0,0.0,0.0,0.0,2146729984.0,675684352.0,3093479424.0,27703181312.0,1821205.0,37778.0
12-04 08:36:00,3.766,0.084,95.900,0.251,0.0,0.0,0.0,12288.0,0.0,1.0,2147770368.0,675684352.0,3093487616.0,27702132736.0,1816335.0,35504.0
12-04 08:36:01,5.662,0.083,93.838,0.416,0.0,0.0,0.0,20480.0,0.0,2.0,2149191680.0,675692544.0,3093487616.0,27700703232.0,2041498.0,36683.0
12-04 08:36:02,3.843,0.084,95.823,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2150887424.0,675692544.0,3093491712.0,27699003392.0,1893742.0,38587.0
12-04 08:36:03,3.843,0.084,95.739,0.334,0.0,0.0,0.0,0.0,0.0,0.0,2152259584.0,675692544.0,3093495808.0,27697627136.0,1892978.0,37223.0
12-04 08:36:04,3.673,0.083,95.910,0.250,0.0,0.083,0.0,16384.0,0.0,4.0,2154389504.0,675692544.0,3093495808.0,27695497216.0,1749299.0,51757.0
12-04 08:36:05,2.768,0.168,96.812,0.252,0.0,0.0,0.0,0.0,0.0,0.0,2154876928.0,675692544.0,3093504000.0,27695001600.0,1485625.0,60884.0
12-04 08:36:06,1.995,0.0,97.506,0.416,0.0,0.083,0.0,12288.0,0.0,2.0,2155528192.0,675700736.0,3093512192.0,27694333952.0,580375.0,50708.0
12-04 08:36:07,1.254,0.0,98.579,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2155905024.0,675700736.0,3093516288.0,27693953024.0,425345.0,58653.0
12-04 08:36:08,0.0,0.083,99.667,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2155892736.0,675700736.0,3093528576.0,27693953024.0,18911.0,40186.0
12-04 08:36:09,0.167,0.083,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2155888640.0,675700736.0,3093532672.0,27693953024.0,20316.0,40612.0
12-04 08:36:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2156011520.0,675700736.0,3093536768.0,27693826048.0,19253.0,29700.0
12-04 08:36:11,0.083,0.166,96.423,3.245,0.0,0.083,0.0,0.0,0.0,0.0,2155945984.0,675700736.0,3093544960.0,27693883392.0,15981.0,38188.0
12-04 08:36:12,0.167,0.0,91.402,8.431,0.0,0.0,0.0,12288.0,0.0,2.0,2155933696.0,675708928.0,3093549056.0,27693883392.0,22714.0,30199.0
12-04 08:36:13,8.641,1.007,85.906,4.446,0.0,0.0,0.0,155648.0,0.0,1.0,2158309376.0,675708928.0,3093557248.0,27691499520.0,4169735.0,217580.0
12-04 08:36:14,19.463,1.342,78.775,0.0,0.0,0.419,0.0,28672.0,0.0,3.0,2069475328.0,675708928.0,3093561344.0,27780329472.0,5726158.0,6531506.0
12-04 08:36:15,19.966,1.007,73.826,4.782,0.0,0.419,0.0,0.0,0.0,0.0,1991348224.0,675708928.0,3093569536.0,27858448384.0,5049278.0,7274178.0
12-04 08:36:16,23.232,0.842,67.256,8.165,0.0,0.505,0.0,4096.0,0.0,2.0,1874255872.0,675708928.0,3093569536.0,27975540736.0,5809748.0,7653631.0
12-04 08:36:17,13.025,0.756,77.563,8.319,0.0,0.336,0.0,0.0,0.0,0.0,1845334016.0,675708928.0,3093594112.0,28004438016.0,4709431.0,4510874.0
12-04 08:36:18,14.358,0.924,75.903,8.480,0.0,0.336,0.0,12288.0,0.0,2.0,1845161984.0,675717120.0,3093598208.0,28004597760.0,5043597.0,4823243.0
12-04 08:36:19,23.058,1.170,67.001,8.271,0.0,0.501,0.0,0.0,0.0,0.0,1844350976.0,675717120.0,3093598208.0,28005408768.0,4836028.0,8281270.0
12-04 08:36:20,27.273,0.842,63.805,7.744,0.0,0.337,0.0,16384.0,0.0,2.0,1845051392.0,675717120.0,3093602304.0,28004704256.0,6871204.0,9912003.0
12-04 08:36:21,26.946,1.172,66.778,4.603,0.0,0.502,0.0,0.0,0.0,0.0,1848659968.0,675717120.0,3093606400.0,28001091584.0,5320837.0,9191394.0
12-04 08:36:22,26.360,0.921,65.774,6.109,0.0,0.837,0.0,0.0,0.0,0.0,1856626688.0,675717120.0,3093610496.0,27993120768.0,6059567.0,9354975.0
12-04 08:36:23,22.475,0.758,67.340,8.923,0.0,0.505,0.0,0.0,0.0,0.0,1859735552.0,675717120.0,3093614592.0,27990007808.0,5929045.0,8190887.0
12-04 08:36:24,20.837,0.669,64.184,13.640,0.0,0.669,0.0,12288.0,0.0,2.0,1862430720.0,675725312.0,3093618688.0,27987300352.0,4981822.0,7330288.0
12-04 08:36:25,25.858,1.339,56.904,15.481,0.0,0.418,0.0,20480.0,0.0,4.0,1867042816.0,675725312.0,3093618688.0,27982688256.0,6699490.0,7965350.0
12-04 08:36:26,21.783,1.009,61.144,15.475,0.0,0.589,0.0,0.0,0.0,0.0,1872785408.0,675725312.0,3093622784.0,27976941568.0,4751996.0,7693923.0
12-04 08:36:27,23.283,0.754,60.972,14.154,0.0,0.838,0.0,0.0,0.0,0.0,1877327872.0,675725312.0,3093622784.0,27972399104.0,6290442.0,7523986.0
12-04 08:36:28,23.161,0.836,67.391,8.194,0.0,0.418,0.0,20480.0,0.0,6.0,1885040640.0,675725312.0,3093626880.0,27964682240.0,5452874.0,8010303.0
12-04 08:36:29,22.045,0.922,71.920,4.526,0.0,0.587,0.0,12288.0,0.0,2.0,1890021376.0,675733504.0,3093626880.0,27959693312.0,5617748.0,7639042.0
12-04 08:36:30,23.937,1.334,73.895,0.250,0.0,0.584,0.0,16384.0,0.0,2.0,1896374272.0,675733504.0,3093639168.0,27953328128.0,5990849.0,8071661.0
12-04 08:36:31,21.961,0.838,76.278,0.335,0.0,0.587,0.0,0.0,0.0,0.0,1898348544.0,675733504.0,3093647360.0,27951345664.0,5144908.0,7355981.0
12-04 08:36:32,24.623,0.838,73.869,0.0,0.0,0.670,0.0,0.0,0.0,0.0,1902067712.0,675733504.0,3093651456.0,27947622400.0,6222544.0,7948370.0
12-04 08:36:33,22.045,1.174,76.446,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1904574464.0,675733504.0,3093655552.0,27945111552.0,5262840.0,7667081.0
12-04 08:36:34,23.006,0.840,75.231,0.0,0.0,0.924,0.0,0.0,0.0,0.0,1911828480.0,675733504.0,3093655552.0,27937857536.0,6119636.0,7724651.0
12-04 08:36:35,23.096,0.753,75.146,0.418,0.0,0.586,0.0,32768.0,0.0,6.0,1916612608.0,675741696.0,3093659648.0,27933061120.0,5345275.0,7883014.0
12-04 08:36:36,23.973,1.006,74.267,0.251,0.0,0.503,0.0,0.0,0.0,0.0,1918001152.0,675741696.0,3093659648.0,27931672576.0,6040241.0,7741398.0
12-04 08:36:37,25.147,1.090,72.925,0.251,0.0,0.587,0.0,0.0,0.0,0.0,1922105344.0,675741696.0,3093663744.0,27927564288.0,5459230.0,7808501.0
12-04 08:36:38,21.309,1.174,77.097,0.0,0.0,0.419,0.0,4096.0,0.0,2.0,1923584000.0,675741696.0,3093667840.0,27926081536.0,5503216.0,7510382.0
12-04 08:36:39,23.154,1.174,75.0,0.252,0.0,0.419,0.0,0.0,0.0,0.0,1929138176.0,675741696.0,3093676032.0,27920519168.0,6177311.0,7859458.0
12-04 08:36:40,21.207,0.922,76.865,0.419,0.0,0.587,0.0,16384.0,0.0,2.0,1934761984.0,675741696.0,3093680128.0,27914891264.0,4967536.0,7510020.0
12-04 08:36:41,25.336,0.839,72.399,0.671,0.0,0.755,0.0,24576.0,0.0,3.0,1940770816.0,675749888.0,3093680128.0,27908874240.0,6323437.0,8043773.0
12-04 08:36:42,21.008,0.840,77.731,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1944981504.0,675749888.0,3093680128.0,27904663552.0,5210619.0,7567584.0
12-04 08:36:43,24.207,1.085,73.623,0.0,0.0,1.085,0.0,0.0,0.0,0.0,1947987968.0,675749888.0,3093684224.0,27901652992.0,6231969.0,8002558.0
12-04 08:36:44,22.850,0.843,73.356,2.530,0.0,0.422,0.0,0.0,0.0,0.0,1953361920.0,675749888.0,3093688320.0,27896274944.0,5159539.0,7770357.0
12-04 08:36:45,21.345,1.513,76.218,0.252,0.0,0.672,0.0,12288.0,0.0,2.0,1960169472.0,675749888.0,3093692416.0,27889463296.0,5488961.0,7619600.0
12-04 08:36:46,20.338,1.013,77.975,0.169,0.0,0.506,0.0,0.0,0.0,0.0,1961689088.0,675749888.0,3093692416.0,27887943680.0,5734021.0,6688724.0
12-04 08:36:47,11.794,0.674,86.689,0.421,0.0,0.421,0.0,12288.0,0.0,2.0,1963282432.0,675758080.0,3093696512.0,27886338048.0,4457995.0,4144708.0
12-04 08:36:48,13.283,0.919,85.380,0.167,0.0,0.251,0.0,143360.0,0.0,3.0,1963225088.0,675758080.0,3093700608.0,27886391296.0,4656333.0,4171333.0
12-04 08:36:49,18.571,0.756,80.168,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1967329280.0,675758080.0,3093704704.0,27882283008.0,4754045.0,6717268.0
12-04 08:36:50,31.967,0.837,66.444,0.251,0.0,0.502,0.0,32768.0,0.0,3.0,1974276096.0,675758080.0,3093708800.0,27875332096.0,6311451.0,9475840.0
12-04 08:36:51,26.171,1.003,71.906,0.334,0.0,0.585,0.0,0.0,0.0,0.0,1982173184.0,675758080.0,3093708800.0,27867435008.0,5230726.0,10264171.0
12-04 08:36:52,25.686,1.164,72.319,0.083,0.0,0.748,0.0,0.0,0.0,0.0,1990406144.0,675758080.0,3093712896.0,27859197952.0,5831336.0,9667794.0
12-04 08:36:53,26.628,1.002,71.285,0.250,0.0,0.835,0.0,12288.0,0.0,2.0,1992798208.0,675766272.0,3093716992.0,27856793600.0,6395937.0,8713540.0
12-04 08:36:54,25.901,0.922,72.255,0.251,0.0,0.671,0.0,0.0,0.0,0.0,1998426112.0,675766272.0,3093716992.0,27851165696.0,5399129.0,9227899.0
12-04 08:36:55,21.044,0.842,77.104,0.337,0.0,0.673,0.0,12288.0,0.0,2.0,2003623936.0,675766272.0,3093721088.0,27845963776.0,5865197.0,7551374.0
12-04 08:36:56,23.258,1.092,74.727,0.420,0.0,0.504,0.0,0.0,0.0,0.0,2007891968.0,675766272.0,3093725184.0,27841691648.0,5541644.0,7779910.0
12-04 08:36:57,22.807,0.668,75.522,0.334,0.0,0.668,0.0,4096.0,0.0,2.0,2008850432.0,675766272.0,3093729280.0,27840729088.0,5807748.0,7671243.0
12-04 08:36:58,23.174,1.175,75.147,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2013245440.0,675766272.0,3093729280.0,27836334080.0,5538709.0,7840610.0
12-04 08:36:59,23.225,1.003,74.603,0.334,0.0,0.835,0.0,12288.0,0.0,2.0,2015367168.0,675774464.0,3093737472.0,27834195968.0,5824464.0,7770972.0
12-04 08:37:00,22.613,0.754,75.712,0.251,0.0,0.670,0.0,24576.0,0.0,4.0,2020687872.0,675774464.0,3093737472.0,27828875264.0,5745215.0,8009769.0
12-04 08:37:01,22.297,1.174,75.775,0.335,0.0,0.419,0.0,0.0,0.0,0.0,2030309376.0,675774464.0,3093741568.0,27819249664.0,5679749.0,7608424.0
12-04 08:37:02,23.658,0.839,74.664,0.252,0.0,0.587,0.0,0.0,0.0,0.0,2037731328.0,675774464.0,3093745664.0,27811823616.0,5560468.0,7667942.0
12-04 08:37:03,23.192,1.081,75.145,0.249,0.0,0.333,0.0,16384.0,0.0,4.0,2041196544.0,675774464.0,3093749760.0,27808354304.0,5581553.0,7945833.0
12-04 08:37:04,22.605,1.008,75.462,0.252,0.0,0.672,0.0,0.0,0.0,0.0,2040889344.0,675774464.0,3093753856.0,27808657408.0,6018973.0,7620797.0
12-04 08:37:05,23.141,0.919,74.687,0.501,0.0,0.752,0.0,12288.0,0.0,2.0,2046160896.0,675782656.0,3093757952.0,27803373568.0,5255910.0,7811376.0
12-04 08:37:06,24.077,0.923,74.161,0.252,0.0,0.587,0.0,12288.0,0.0,2.0,2048741376.0,675782656.0,3093770240.0,27800780800.0,6402824.0,8027094.0
12-04 08:37:07,22.287,1.002,75.626,0.250,0.0,0.835,0.0,0.0,0.0,0.0,2052345856.0,675782656.0,3093774336.0,27797172224.0,5010994.0,7517636.0
12-04 08:37:08,22.754,1.259,74.811,0.336,0.0,0.840,0.0,0.0,0.0,0.0,2056867840.0,675782656.0,3093778432.0,27792646144.0,6111974.0,7840447.0
12-04 08:37:09,22.651,1.007,75.336,0.252,0.0,0.755,0.0,0.0,0.0,0.0,2062749696.0,675782656.0,3093786624.0,27786756096.0,5505258.0,7796091.0
12-04 08:37:10,21.735,0.927,76.748,0.084,0.0,0.505,0.0,8192.0,0.0,2.0,2065846272.0,675782656.0,3093790720.0,27783655424.0,5193381.0,7405750.0
12-04 08:37:11,25.421,0.589,72.896,0.253,0.0,0.842,0.0,40960.0,0.0,6.0,2071650304.0,675790848.0,3093794816.0,27777839104.0,6492627.0,8057047.0
12-04 08:37:12,23.154,0.923,75.168,0.252,0.0,0.503,0.0,0.0,0.0,0.0,2076340224.0,675790848.0,3093803008.0,27773140992.0,5164511.0,7866514.0
12-04 08:37:13,23.737,1.010,74.747,0.168,0.0,0.337,0.0,0.0,0.0,0.0,2077687808.0,675790848.0,3093811200.0,27771785216.0,6026363.0,7530340.0
12-04 08:37:14,21.572,1.338,76.254,0.167,0.0,0.669,0.0,0.0,0.0,0.0,2079367168.0,675790848.0,3093819392.0,27770097664.0,5646441.0,8210146.0
12-04 08:37:15,22.473,1.003,75.689,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2085396480.0,675790848.0,3093823488.0,27764064256.0,4960774.0,7122368.0
12-04 08:37:16,26.047,1.256,72.194,0.335,0.0,0.168,0.0,28672.0,0.0,4.0,2091958272.0,675799040.0,3093823488.0,27757494272.0,6329628.0,8139380.0
12-04 08:37:17,22.697,1.089,75.461,0.168,0.0,0.586,0.0,0.0,0.0,0.0,2098929664.0,675799040.0,3093823488.0,27750522880.0,5077389.0,7546264.0
12-04 08:37:18,23.316,1.178,74.916,0.0,0.0,0.589,0.0,0.0,0.0,0.0,2102685696.0,675799040.0,3093827584.0,27746762752.0,5967625.0,7984157.0
12-04 08:37:19,17.603,1.341,80.469,0.251,0.0,0.335,0.0,0.0,0.0,0.0,2108035072.0,675799040.0,3093831680.0,27741409280.0,5262624.0,6500391.0
12-04 08:37:20,12.553,0.674,86.099,0.253,0.0,0.421,0.0,4096.0,0.0,2.0,2109906944.0,675799040.0,3093835776.0,27739533312.0,4343712.0,4173854.0
12-04 08:37:21,13.373,0.841,85.366,0.252,0.0,0.168,0.0,16384.0,0.0,2.0,2115874816.0,675799040.0,3093839872.0,27733561344.0,4713810.0,4155147.0
12-04 08:37:22,21.549,0.673,76.852,0.505,0.0,0.421,0.0,12288.0,0.0,2.0,2127532032.0,675807232.0,3093843968.0,27721891840.0,5029573.0,6840948.0
12-04 08:37:23,29.593,1.247,68.412,0.333,0.0,0.416,0.0,135168.0,0.0,1.0,2136739840.0,675807232.0,3093848064.0,27712679936.0,6297799.0,10304444.0
12-04 08:37:24,29.657,1.003,68.505,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2144301056.0,675807232.0,3093848064.0,27705118720.0,5696989.0,10007453.0
12-04 08:37:25,25.667,1.333,72.500,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2156240896.0,675807232.0,3093852160.0,27693174784.0,5848946.0,9834883.0
12-04 08:37:26,29.372,0.837,69.038,0.251,0.0,0.502,0.0,28672.0,0.0,3.0,2166378496.0,675807232.0,3093852160.0,27683037184.0,6314805.0,9024087.0
12-04 08:37:27,22.148,0.923,76.594,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2174898176.0,675807232.0,3093860352.0,27674509312.0,5366870.0,8144403.0
12-04 08:37:28,23.678,1.259,74.391,0.168,0.0,0.504,0.0,12288.0,0.0,2.0,2182881280.0,675815424.0,3093864448.0,27666513920.0,5733950.0,7526280.0
12-04 08:37:29,24.557,0.675,73.924,0.0,0.0,0.844,0.0,0.0,0.0,0.0,2190442496.0,675815424.0,3093868544.0,27658948608.0,5785142.0,8269228.0
12-04 08:37:30,21.542,1.257,76.697,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2197233664.0,675815424.0,3093872640.0,27652153344.0,5561494.0,7540014.0
12-04 08:37:31,25.758,0.589,73.316,0.0,0.0,0.337,0.0,4096.0,0.0,2.0,2202386432.0,675815424.0,3093876736.0,27646996480.0,5864611.0,7837218.0
12-04 08:37:32,22.941,1.176,75.546,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,2205077504.0,675815424.0,3093901312.0,27644280832.0,5505281.0,7323072.0
12-04 08:37:33,24.685,1.008,69.773,3.694,0.0,0.840,0.0,12288.0,0.0,2.0,2204725248.0,675823616.0,3093905408.0,27644620800.0,5726680.0,8146109.0
12-04 08:37:34,22.708,1.093,67.283,8.410,0.0,0.505,0.0,0.0,0.0,0.0,2206273536.0,675823616.0,3093905408.0,27643072512.0,5667616.0,7835901.0
12-04 08:37:35,22.915,1.011,66.976,8.425,0.0,0.674,0.0,12288.0,0.0,3.0,2208972800.0,675823616.0,3093909504.0,27640369152.0,5755698.0,7479947.0
12-04 08:37:36,24.034,0.756,66.471,8.235,0.0,0.504,0.0,0.0,0.0,0.0,2212794368.0,675823616.0,3093913600.0,27636543488.0,5557178.0,7529425.0
12-04 08:37:37,23.401,0.926,66.835,8.333,0.0,0.505,0.0,12288.0,0.0,2.0,2216259584.0,675823616.0,3093913600.0,27633078272.0,5753945.0,8214610.0
12-04 08:37:38,23.161,1.003,66.890,8.528,0.0,0.418,0.0,28672.0,0.0,6.0,2218348544.0,675831808.0,3093917696.0,27630977024.0,5775854.0,7526664.0
12-04 08:37:39,24.686,1.088,65.523,8.368,0.0,0.335,0.0,0.0,0.0,0.0,2219393024.0,675831808.0,3093921792.0,27629928448.0,5694169.0,7497716.0
12-04 08:37:40,25.211,0.843,65.177,8.263,0.0,0.506,0.0,0.0,0.0,0.0,2223648768.0,675831808.0,3093925888.0,27625668608.0,5731740.0,7971656.0
12-04 08:37:41,21.608,1.089,68.342,8.375,0.0,0.586,0.0,0.0,0.0,0.0,2229583872.0,675831808.0,3093929984.0,27619729408.0,5493153.0,7949765.0
12-04 08:37:42,21.941,1.097,68.186,8.439,0.0,0.338,0.0,12288.0,0.0,2.0,2234761216.0,675831808.0,3093929984.0,27614552064.0,5606528.0,7317870.0
12-04 08:37:43,25.731,1.003,64.327,8.354,0.0,0.585,0.0,4096.0,0.0,2.0,2235924480.0,675831808.0,3093934080.0,27613384704.0,5937535.0,8056589.0
12-04 08:37:44,24.662,1.098,65.625,8.446,0.0,0.169,0.0,12288.0,0.0,2.0,2240114688.0,675840000.0,3093938176.0,27609182208.0,5397612.0,7512532.0
12-04 08:37:45,22.773,0.756,75.714,0.084,0.0,0.672,0.0,8192.0,0.0,2.0,2241978368.0,675840000.0,3093942272.0,27607314432.0,5934926.0,8043510.0
12-04 08:37:46,22.735,0.839,75.755,0.252,0.0,0.419,0.0,0.0,0.0,0.0,2248294400.0,675840000.0,3093942272.0,27600998400.0,5622308.0,7657052.0
12-04 08:37:47,24.937,1.004,73.389,0.251,0.0,0.418,0.0,0.0,0.0,0.0,2257534976.0,675840000.0,3093954560.0,27591745536.0,5303628.0,7689701.0
12-04 08:37:48,24.017,1.255,73.808,0.335,0.0,0.586,0.0,16384.0,0.0,2.0,2262827008.0,675840000.0,3093954560.0,27586453504.0,5692867.0,7374819.0
12-04 08:37:49,22.723,1.337,74.854,0.418,0.0,0.668,0.0,0.0,0.0,0.0,2269372416.0,675840000.0,3093954560.0,27579908096.0,5644769.0,8097027.0
12-04 08:37:50,21.429,1.176,76.303,0.588,0.0,0.504,0.0,28672.0,0.0,3.0,2271076352.0,675848192.0,3093958656.0,27578191872.0,5826880.0,7897874.0
12-04 08:37:51,24.199,0.927,74.368,0.169,0.0,0.337,0.0,0.0,0.0,0.0,2278969344.0,675848192.0,3093962752.0,27570294784.0,5437149.0,7502379.0
12-04 08:37:52,21.651,1.179,76.580,0.084,0.0,0.505,0.0,0.0,0.0,0.0,2282524672.0,675848192.0,3093966848.0,27566735360.0,5078023.0,7875114.0
12-04 08:37:53,24.121,1.005,73.786,0.503,0.0,0.586,0.0,139264.0,0.0,3.0,2289786880.0,675848192.0,3093970944.0,27559469056.0,5401772.0,8021063.0
12-04 08:37:54,21.380,1.010,76.431,0.673,0.0,0.505,0.0,0.0,0.0,0.0,2295332864.0,675848192.0,3093970944.0,27553923072.0,5349890.0,7457130.0
12-04 08:37:55,23.347,0.921,73.305,2.008,0.0,0.418,0.0,0.0,0.0,0.0,2301091840.0,675848192.0,3093975040.0,27548160000.0,5399963.0,7746432.0
12-04 08:37:56,24.916,1.091,67.534,6.124,0.0,0.336,0.0,12288.0,0.0,2.0,2306277376.0,675856384.0,3093987328.0,27542953984.0,5679547.0,7907338.0
12-04 08:37:57,23.909,1.007,66.695,7.466,0.0,0.923,0.0,0.0,0.0,0.0,2314346496.0,675856384.0,3093995520.0,27534876672.0,5343142.0,7646474.0
12-04 08:37:58,24.750,0.750,66.333,7.333,0.0,0.833,0.0,0.0,0.0,0.0,2317901824.0,675856384.0,3094036480.0,27531280384.0,5955097.0,8025054.0
12-04 08:37:59,25.568,1.346,65.097,7.401,0.0,0.589,0.0,12288.0,0.0,2.0,2324639744.0,675856384.0,3094081536.0,27524497408.0,5831990.0,8215907.0
12-04 08:38:00,24.624,1.169,67.112,6.761,0.0,0.334,0.0,4096.0,0.0,2.0,2329485312.0,675856384.0,3094138880.0,27519594496.0,5517598.0,7615366.0
12-04 08:38:01,24.392,1.257,66.806,6.790,0.0,0.754,0.0,0.0,0.0,0.0,2336546816.0,675856384.0,3094200320.0,27512471552.0,6013376.0,7820344.0
12-04 08:38:02,23.697,0.924,66.891,7.815,0.0,0.672,0.0,12288.0,0.0,2.0,2338340864.0,675864576.0,3094241280.0,27510628352.0,5254646.0,7915678.0
12-04 08:38:03,24.349,1.008,67.086,7.053,0.0,0.504,0.0,0.0,0.0,0.0,2339745792.0,675864576.0,3094294528.0,27509170176.0,5972999.0,8067012.0
12-04 08:38:04,24.979,1.006,65.801,7.544,0.0,0.671,0.0,0.0,0.0,0.0,2344054784.0,675864576.0,3094351872.0,27504803840.0,5403621.0,7537365.0
12-04 08:38:05,24.290,1.169,67.279,6.845,0.0,0.417,0.0,16384.0,0.0,2.0,2350563328.0,675864576.0,3094405120.0,27498242048.0,5691851.0,8217457.0
12-04 08:38:06,27.606,1.168,63.053,7.339,0.0,0.834,0.0,0.0,0.0,0.0,2355781632.0,675864576.0,3094470656.0,27492958208.0,5915579.0,7900608.0
12-04 08:38:07,22.185,1.334,68.557,7.339,0.0,0.584,0.0,0.0,0.0,0.0,2363445248.0,675864576.0,3094548480.0,27485216768.0,5256971.0,7827066.0
12-04 08:38:08,24.645,0.835,66.082,7.519,0.0,0.919,0.0,12288.0,0.0,2.0,2368258048.0,675872768.0,3094638592.0,27480305664.0,6085537.0,8121827.0
12-04 08:38:09,27.326,0.838,63.202,7.879,0.0,0.754,0.0,0.0,0.0,0.0,2376454144.0,675872768.0,3094745088.0,27472003072.0,5883107.0,8002428.0
12-04 08:38:10,22.876,1.009,67.283,8.074,0.0,0.757,0.0,28672.0,0.0,7.0,2381430784.0,675872768.0,3094855680.0,27466915840.0,5409709.0,8033599.0
12-04 08:38:11,26.316,1.003,64.662,7.352,0.0,0.668,0.0,0.0,0.0,0.0,2384433152.0,675872768.0,3094970368.0,27463798784.0,5536463.0,7897531.0
12-04 08:38:12,23.129,1.177,67.956,7.065,0.0,0.673,0.0,0.0,0.0,0.0,2392338432.0,675872768.0,3095093248.0,27455770624.0,5887947.0,7799964.0
12-04 08:38:13,27.440,1.001,64.137,6.839,0.0,0.584,0.0,0.0,0.0,0.0,2395975680.0,675872768.0,3095195648.0,27452030976.0,5846059.0,8047063.0
12-04 08:38:14,10.368,0.418,80.853,8.110,0.0,0.251,0.0,12288.0,0.0,2.0,2398498816.0,675880960.0,3095326720.0,27449368576.0,2915351.0,2221559.0
12-04 08:38:15,5.175,0.083,86.811,7.930,0.0,0.0,0.0,16384.0,0.0,2.0,2399047680.0,675880960.0,3095441408.0,27448705024.0,1929293.0,1726788.0
12-04 08:38:16,4.758,0.167,87.312,7.763,0.0,0.0,0.0,0.0,0.0,0.0,2399092736.0,675880960.0,3095523328.0,27448578048.0,1832390.0,116593.0
12-04 08:38:17,4.996,0.167,87.177,7.660,0.0,0.0,0.0,0.0,0.0,0.0,2399125504.0,675880960.0,3095523328.0,27448545280.0,1829667.0,109548.0
12-04 08:38:18,4.754,0.0,87.323,7.923,0.0,0.0,0.0,16384.0,0.0,4.0,2399789056.0,675880960.0,3095527424.0,27447877632.0,1864746.0,63175.0
12-04 08:38:19,4.094,0.084,88.053,7.769,0.0,0.0,0.0,12288.0,0.0,2.0,2401464320.0,675889152.0,3095531520.0,27446190080.0,1691377.0,21272.0
12-04 08:38:20,3.670,0.083,85.738,10.425,0.0,0.083,0.0,24576.0,0.0,5.0,2402504704.0,675889152.0,3095531520.0,27445149696.0,1634142.0,40947.0
12-04 08:38:21,4.348,0.0,79.766,15.886,0.0,0.0,0.0,0.0,0.0,0.0,2402754560.0,675889152.0,3095535616.0,27444895744.0,1846334.0,24077.0
12-04 08:38:22,3.930,0.0,79.766,16.221,0.0,0.084,0.0,0.0,0.0,0.0,2404143104.0,675889152.0,3095539712.0,27443503104.0,1666897.0,23967.0
12-04 08:38:23,3.917,0.167,80.0,15.917,0.0,0.0,0.0,0.0,0.0,0.0,2406625280.0,675889152.0,3095543808.0,27441016832.0,1519406.0,23593.0
12-04 08:38:24,2.089,0.0,85.129,12.782,0.0,0.0,0.0,0.0,0.0,0.0,2407440384.0,675889152.0,3095547904.0,27440197632.0,839894.0,32931.0
12-04 08:38:25,2.170,0.0,96.244,1.586,0.0,0.0,0.0,45056.0,0.0,5.0,2409246720.0,675897344.0,3095711744.0,27438219264.0,761778.0,34137.0
12-04 08:38:26,3.177,0.084,96.572,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2411372544.0,675897344.0,3095711744.0,27436093440.0,1363271.0,31860.0
12-04 08:38:27,3.673,0.0,95.993,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2412793856.0,675897344.0,3095719936.0,27434663936.0,1513116.0,33279.0
12-04 08:38:28,4.191,0.084,95.557,0.168,0.0,0.0,0.0,0.0,0.0,0.0,2414350336.0,675897344.0,3095719936.0,27433107456.0,1890655.0,38769.0
12-04 08:38:29,4.485,0.166,94.850,0.415,0.0,0.083,0.0,163840.0,0.0,1.0,2417299456.0,675897344.0,3095724032.0,27430154240.0,1818510.0,39687.0
12-04 08:38:30,4.496,0.167,95.087,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,2418466816.0,675897344.0,3095728128.0,27428982784.0,1821441.0,42266.0
12-04 08:38:31,4.983,0.249,94.435,0.332,0.0,0.0,0.0,16384.0,0.0,4.0,2421633024.0,675905536.0,3095732224.0,27425804288.0,1893091.0,41242.0
12-04 08:38:32,4.504,0.083,95.329,0.083,0.0,0.0,0.0,0.0,0.0,0.0,2423656448.0,675905536.0,3095736320.0,27423776768.0,1874801.0,41918.0
12-04 08:38:33,2.685,0.084,97.064,0.168,0.0,0.0,0.0,0.0,0.0,0.0,2424348672.0,675905536.0,3095740416.0,27423080448.0,1251425.0,19905.0
12-04 08:38:34,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424881152.0,675905536.0,3095748608.0,27422539776.0,284349.0,7557.0
12-04 08:38:35,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2425004032.0,675905536.0,3095752704.0,27422412800.0,63988.0,12787.0
12-04 08:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425004032.0,675905536.0,3095752704.0,27422412800.0,5761.0,3651.0
12-04 08:38:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424991744.0,675913728.0,3095756800.0,27422412800.0,3118.0,2064.0
12-04 08:38:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424991744.0,675913728.0,3095756800.0,27422412800.0,3444.0,2157.0
12-04 08:38:39,0.083,0.083,91.493,8.340,0.0,0.0,0.0,0.0,0.0,0.0,2425114624.0,675913728.0,3095760896.0,27422285824.0,13706.0,21368.0
12-04 08:38:40,0.0,0.0,91.646,8.354,0.0,0.0,0.0,0.0,0.0,0.0,2425106432.0,675913728.0,3095769088.0,27422285824.0,8358.0,6502.0
12-04 08:38:41,0.0,0.083,91.590,8.326,0.0,0.0,0.0,12288.0,0.0,2.0,2425102336.0,675913728.0,3095773184.0,27422285824.0,1389.0,962.0
12-04 08:38:42,0.0,0.0,93.328,6.672,0.0,0.0,0.0,4096.0,0.0,2.0,2425102336.0,675913728.0,3095773184.0,27422285824.0,6260.0,5533.0
12-04 08:38:43,0.083,0.083,99.500,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,2425344000.0,675921920.0,3095777280.0,27422031872.0,8324.0,18834.0
12-04 08:38:44,0.0,0.083,99.583,0.333,0.0,0.0,0.0,0.0,0.0,0.0,2425344000.0,675921920.0,3095777280.0,27422031872.0,5011.0,16856.0
12-04 08:38:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2425466880.0,675921920.0,3095781376.0,27421904896.0,8135.0,207955.0
12-04 08:38:46,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2425462784.0,675921920.0,3095785472.0,27421904896.0,7084.0,18056.0
12-04 08:38:47,5.500,0.667,92.667,1.083,0.0,0.083,0.0,0.0,0.0,0.0,2426347520.0,675921920.0,3095789568.0,27421016064.0,1378583.0,69154.0
12-04 08:38:48,23.372,2.254,67.947,6.177,0.0,0.250,0.0,0.0,0.0,0.0,2345058304.0,675921920.0,3095797760.0,27502297088.0,8653142.0,6272250.0
12-04 08:38:49,21.048,0.915,73.461,4.077,0.0,0.499,0.0,12288.0,0.0,2.0,2348093440.0,675930112.0,3095797760.0,27499253760.0,4831132.0,7395486.0
12-04 08:38:50,24.290,1.252,67.195,6.761,0.0,0.501,0.0,12288.0,0.0,3.0,2130817024.0,675930112.0,3095801856.0,27716526080.0,5811552.0,7754050.0
12-04 08:38:51,28.667,0.917,68.500,1.500,0.0,0.417,0.0,12288.0,0.0,2.0,2090496000.0,675930112.0,3095801856.0,27756847104.0,6576341.0,8664833.0
12-04 08:38:52,22.471,0.912,75.622,0.332,0.0,0.663,0.0,0.0,0.0,0.0,1998045184.0,675930112.0,3095810048.0,27849289728.0,5424533.0,7966395.0
12-04 08:38:53,22.814,0.833,75.604,0.250,0.0,0.500,0.0,0.0,0.0,0.0,1939587072.0,675930112.0,3095810048.0,27907747840.0,5186529.0,7825018.0
12-04 08:38:54,20.366,1.081,78.221,0.0,0.0,0.333,0.0,16384.0,0.0,4.0,1939890176.0,675930112.0,3095814144.0,27907440640.0,5251799.0,6647143.0
12-04 08:38:55,24.190,0.831,74.314,0.166,0.0,0.499,0.0,20480.0,0.0,3.0,1941356544.0,675938304.0,3095814144.0,27905966080.0,6355706.0,8636534.0
12-04 08:38:56,25.042,0.915,73.295,0.0,0.0,0.749,0.0,4096.0,0.0,2.0,1943756800.0,675938304.0,3095818240.0,27903561728.0,5792732.0,8586066.0
12-04 08:38:57,25.042,0.998,72.879,0.499,0.0,0.582,0.0,16384.0,0.0,2.0,1947058176.0,675938304.0,3095822336.0,27900256256.0,5804783.0,9025974.0
12-04 08:38:58,25.083,1.080,72.841,0.498,0.0,0.498,0.0,0.0,0.0,0.0,1953705984.0,675938304.0,3095830528.0,27893600256.0,6965174.0,8309328.0
12-04 08:38:59,25.603,0.831,72.569,0.416,0.0,0.582,0.0,0.0,0.0,0.0,1959313408.0,675938304.0,3095834624.0,27887988736.0,5689696.0,8625802.0
12-04 08:39:00,22.905,0.996,75.021,0.498,0.0,0.581,0.0,0.0,0.0,0.0,1966796800.0,675938304.0,3095834624.0,27880505344.0,5225371.0,7845494.0
12-04 08:39:01,24.257,1.155,73.432,0.413,0.0,0.743,0.0,28672.0,0.0,3.0,1972846592.0,675946496.0,3095838720.0,27874443264.0,6489287.0,8284160.0
12-04 08:39:02,25.166,1.407,72.682,0.248,0.0,0.497,0.0,12288.0,0.0,2.0,1977155584.0,675946496.0,3095838720.0,27870134272.0,5561472.0,8752604.0
12-04 08:39:03,21.577,1.079,76.515,0.249,0.0,0.581,0.0,0.0,0.0,0.0,1980284928.0,675946496.0,3095842816.0,27867000832.0,5133906.0,7431094.0
12-04 08:39:04,15.728,0.745,82.864,0.331,0.0,0.331,0.0,110592.0,0.0,1.0,1985556480.0,675946496.0,3095846912.0,27861725184.0,5094180.0,4443535.0
12-04 08:39:05,19.766,1.001,78.816,0.167,0.0,0.250,0.0,4096.0,0.0,2.0,1993338880.0,675946496.0,3095855104.0,27853934592.0,5572604.0,6327555.0
12-04 08:39:06,31.605,0.753,66.973,0.084,0.0,0.585,0.0,0.0,0.0,0.0,2003537920.0,675946496.0,3095863296.0,27843727360.0,6575762.0,10986457.0
12-04 08:39:07,25.771,1.334,72.227,0.417,0.0,0.250,0.0,45056.0,0.0,5.0,2010177536.0,675954688.0,3095867392.0,27837075456.0,5757898.0,9559896.0
12-04 08:39:08,26.076,1.076,71.937,0.248,0.0,0.662,0.0,0.0,0.0,0.0,2016202752.0,675954688.0,3095871488.0,27831046144.0,6034791.0,8839949.0
12-04 08:39:09,27.764,1.164,70.241,0.0,0.0,0.831,0.0,0.0,0.0,0.0,2029920256.0,675954688.0,3095879680.0,27817320448.0,6077268.0,9734735.0
12-04 08:39:10,22.929,1.088,75.230,0.251,0.0,0.502,0.0,0.0,0.0,0.0,2035945472.0,675954688.0,3095887872.0,27811287040.0,5833969.0,8204695.0
12-04 08:39:11,25.0,1.163,72.841,0.332,0.0,0.664,0.0,0.0,0.0,0.0,2042245120.0,675954688.0,3095891968.0,27804983296.0,6258998.0,8266537.0
12-04 08:39:12,25.643,1.245,72.282,0.332,0.0,0.498,0.0,24576.0,0.0,4.0,2046517248.0,675962880.0,3095896064.0,27800698880.0,5876055.0,8529994.0
12-04 08:39:13,23.588,1.163,74.668,0.083,0.0,0.498,0.0,0.0,0.0,0.0,2053578752.0,675962880.0,3095904256.0,27793629184.0,5769491.0,8302566.0
12-04 08:39:14,25.188,1.168,72.894,0.250,0.0,0.500,0.0,0.0,0.0,0.0,2058960896.0,675962880.0,3095912448.0,27788238848.0,6112161.0,8451899.0
12-04 08:39:15,23.314,1.332,74.771,0.250,0.0,0.333,0.0,0.0,0.0,0.0,2063675392.0,675962880.0,3095916544.0,27783520256.0,5975894.0,8026632.0
12-04 08:39:16,27.243,0.748,71.096,0.166,0.0,0.748,0.0,0.0,0.0,0.0,2067234816.0,675962880.0,3095920640.0,27779956736.0,5980550.0,8321740.0
12-04 08:39:17,24.172,0.911,74.172,0.331,0.0,0.414,0.0,32768.0,0.0,6.0,2069131264.0,675971072.0,3095924736.0,27778048000.0,5539418.0,8114011.0
12-04 08:39:18,24.626,0.915,73.544,0.250,0.0,0.666,0.0,0.0,0.0,0.0,2074087424.0,675971072.0,3095928832.0,27773087744.0,5851851.0,8453351.0
12-04 08:39:19,26.894,0.999,71.107,0.167,0.0,0.833,0.0,0.0,0.0,0.0,2081665024.0,675971072.0,3095932928.0,27765506048.0,6015140.0,8272426.0
12-04 08:39:20,24.155,0.907,73.784,0.247,0.0,0.907,0.0,0.0,0.0,0.0,2088304640.0,675971072.0,3095932928.0,27758866432.0,5955705.0,8342155.0
12-04 08:39:21,25.833,0.917,72.333,0.167,0.0,0.750,0.0,0.0,0.0,0.0,2093977600.0,675971072.0,3095937024.0,27753189376.0,5832189.0,7669426.0
12-04 08:39:22,25.228,0.830,73.278,0.166,0.0,0.498,0.0,12288.0,0.0,2.0,2096472064.0,675971072.0,3095941120.0,27750690816.0,5966281.0,8794377.0
12-04 08:39:23,23.096,0.921,75.063,0.335,0.0,0.586,0.0,12288.0,0.0,2.0,2101854208.0,675979264.0,3095941120.0,27745300480.0,6001361.0,8183238.0
12-04 08:39:24,27.583,0.833,70.833,0.167,0.0,0.583,0.0,0.0,0.0,0.0,2109472768.0,675979264.0,3095945216.0,27737677824.0,5785469.0,8517163.0
12-04 08:39:25,22.231,0.999,76.103,0.250,0.0,0.416,0.0,12288.0,0.0,3.0,2115391488.0,675979264.0,3095949312.0,27731755008.0,5521921.0,7801592.0
12-04 08:39:26,24.604,0.917,73.728,0.167,0.0,0.584,0.0,0.0,0.0,0.0,2119159808.0,675979264.0,3095953408.0,27727982592.0,6253680.0,8536029.0
12-04 08:39:27,26.062,1.082,72.523,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2125504512.0,675979264.0,3095961600.0,27721629696.0,6218122.0,8220993.0
12-04 08:39:28,23.813,1.082,74.355,0.0,0.0,0.749,0.0,16384.0,0.0,4.0,2130112512.0,675979264.0,3095961600.0,27717021696.0,5529179.0,8351711.0
12-04 08:39:29,22.776,1.330,75.062,0.166,0.0,0.665,0.0,24576.0,0.0,5.0,2136977408.0,675987456.0,3095990272.0,27710119936.0,5813513.0,8485820.0
12-04 08:39:30,26.483,1.170,71.930,0.0,0.0,0.418,0.0,8192.0,0.0,1.0,2139934720.0,675987456.0,3095990272.0,27707162624.0,6094604.0,8077373.0
12-04 08:39:31,24.979,1.003,73.350,0.0,0.0,0.668,0.0,0.0,0.0,0.0,2145419264.0,675987456.0,3095994368.0,27701673984.0,5824884.0,8222581.0
12-04 08:39:32,22.324,0.996,76.183,0.0,0.0,0.498,0.0,0.0,0.0,0.0,2151698432.0,675987456.0,3095998464.0,27695390720.0,5802886.0,7855004.0
12-04 08:39:33,14.855,0.996,83.983,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,2153263104.0,675987456.0,3096002560.0,27693821952.0,4810538.0,4432139.0
12-04 08:39:34,15.339,0.838,77.368,6.119,0.0,0.335,0.0,0.0,0.0,0.0,2154835968.0,675987456.0,3096002560.0,27692249088.0,4964824.0,4567776.0
12-04 08:39:35,24.295,0.912,66.418,7.960,0.0,0.415,0.0,28672.0,0.0,3.0,2165800960.0,675995648.0,3096010752.0,27681267712.0,5356349.0,7946341.0
12-04 08:39:36,33.445,0.751,58.215,6.839,0.0,0.751,0.0,0.0,0.0,0.0,2173325312.0,675995648.0,3096010752.0,27673743360.0,6274263.0,11074644.0
12-04 08:39:37,25.125,1.082,65.807,7.571,0.0,0.416,0.0,0.0,0.0,0.0,2179055616.0,675995648.0,3096014848.0,27668008960.0,5734893.0,9671057.0
12-04 08:39:38,27.755,1.326,62.552,7.871,0.0,0.497,0.0,16384.0,0.0,4.0,2187677696.0,675995648.0,3096018944.0,27659382784.0,6101190.0,9732250.0
12-04 08:39:39,29.549,0.668,61.102,8.013,0.0,0.668,0.0,167936.0,0.0,1.0,2194997248.0,675995648.0,3096023040.0,27652059136.0,6017038.0,9071534.0
12-04 08:39:40,25.125,1.248,64.975,7.987,0.0,0.666,0.0,0.0,0.0,0.0,2200961024.0,675995648.0,3096023040.0,27646095360.0,5960441.0,8989484.0
12-04 08:39:41,28.560,0.916,61.865,8.077,0.0,0.583,0.0,12288.0,0.0,2.0,2204590080.0,676003840.0,3096027136.0,27642454016.0,6344625.0,8467118.0
12-04 08:39:42,25.438,0.917,64.887,8.173,0.0,0.584,0.0,0.0,0.0,0.0,2215030784.0,676003840.0,3096031232.0,27632009216.0,5935437.0,9054993.0
12-04 08:39:43,25.579,1.159,65.149,7.450,0.0,0.662,0.0,32768.0,0.0,3.0,2229272576.0,676003840.0,3096031232.0,27617767424.0,5498487.0,7788019.0
12-04 08:39:44,24.626,1.165,73.627,0.0,0.0,0.582,0.0,0.0,0.0,0.0,2238902272.0,676003840.0,3096039424.0,27608129536.0,6295146.0,8334641.0
12-04 08:39:45,26.163,1.163,71.927,0.332,0.0,0.415,0.0,0.0,0.0,0.0,2247098368.0,676003840.0,3096039424.0,27599933440.0,5884959.0,7962087.0
12-04 08:39:46,24.833,0.917,73.667,0.167,0.0,0.417,0.0,0.0,0.0,0.0,2248876032.0,676003840.0,3096043520.0,27598151680.0,5831955.0,8681005.0
12-04 08:39:47,25.456,0.912,72.720,0.332,0.0,0.580,0.0,12288.0,0.0,2.0,2255491072.0,676012032.0,3096047616.0,27591524352.0,5618723.0,8025462.0
12-04 08:39:48,25.062,1.249,73.189,0.083,0.0,0.416,0.0,20480.0,0.0,4.0,2256642048.0,676012032.0,3096051712.0,27590369280.0,6302108.0,8511498.0
12-04 08:39:49,26.955,0.832,71.381,0.166,0.0,0.666,0.0,0.0,0.0,0.0,2260774912.0,676012032.0,3096051712.0,27586236416.0,6078948.0,8326046.0
12-04 08:39:50,24.230,1.249,74.188,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2266152960.0,676012032.0,3096059904.0,27580850176.0,5350992.0,8153589.0
12-04 08:39:51,24.959,1.244,72.554,0.415,0.0,0.829,0.0,0.0,0.0,0.0,2270273536.0,676012032.0,3096059904.0,27576729600.0,5981863.0,7951399.0
12-04 08:39:52,27.288,0.998,70.965,0.250,0.0,0.499,0.0,0.0,0.0,0.0,2273062912.0,676012032.0,3096068096.0,27573932032.0,6413876.0,8557080.0
12-04 08:39:53,26.290,0.832,71.963,0.416,0.0,0.499,0.0,24576.0,0.0,4.0,2277523456.0,676020224.0,3096068096.0,27569463296.0,5832515.0,8196895.0
12-04 08:39:54,25.332,0.831,73.007,0.332,0.0,0.498,0.0,0.0,0.0,0.0,2280706048.0,676020224.0,3096068096.0,27566280704.0,5388381.0,8361850.0
12-04 08:39:55,27.280,0.995,70.896,0.166,0.0,0.663,0.0,0.0,0.0,0.0,2285809664.0,676020224.0,3096072192.0,27561172992.0,6260170.0,7862284.0
12-04 08:39:56,26.342,0.923,71.980,0.168,0.0,0.587,0.0,0.0,0.0,0.0,2292576256.0,676020224.0,3096080384.0,27554398208.0,6259754.0,8206745.0
12-04 08:39:57,24.876,0.992,73.306,0.248,0.0,0.579,0.0,0.0,0.0,0.0,2296291328.0,676020224.0,3096084480.0,27550679040.0,5648129.0,8606902.0
12-04 08:39:58,24.834,1.163,73.090,0.249,0.0,0.664,0.0,4096.0,0.0,2.0,2302914560.0,676020224.0,3096088576.0,27544051712.0,5606981.0,8410063.0
12-04 08:39:59,28.216,0.996,66.971,3.154,0.0,0.664,0.0,28672.0,0.0,4.0,2309652480.0,676028416.0,3096088576.0,27537305600.0,6306636.0,7653199.0
12-04 08:40:00,25.353,0.998,66.750,6.484,0.0,0.416,0.0,12288.0,0.0,3.0,2316611584.0,676028416.0,3096109056.0,27530326016.0,6052283.0,8702093.0
12-04 08:40:01,27.423,1.408,62.469,8.119,0.0,0.580,0.0,0.0,0.0,0.0,2321854464.0,676028416.0,3096145920.0,27525046272.0,5639795.0,8795757.0
12-04 08:40:02,24.106,1.164,66.750,7.315,0.0,0.665,0.0,0.0,0.0,0.0,2328141824.0,676028416.0,3096207360.0,27518697472.0,5854495.0,8364926.0
12-04 08:40:03,25.645,1.082,65.029,7.577,0.0,0.666,0.0,0.0,0.0,0.0,2333433856.0,676028416.0,3096264704.0,27513348096.0,6093403.0,8134542.0
12-04 08:40:04,28.787,1.088,61.757,7.615,0.0,0.753,0.0,28672.0,0.0,6.0,2340352000.0,676028416.0,3096322048.0,27506372608.0,5686620.0,8674271.0
12-04 08:40:05,24.437,0.917,66.555,7.339,0.0,0.751,0.0,20480.0,0.0,3.0,2344280064.0,676036608.0,3096403968.0,27502354432.0,5847128.0,8628506.0
12-04 08:40:06,17.055,0.998,73.877,7.820,0.0,0.250,0.0,0.0,0.0,0.0,2351579136.0,676036608.0,3096489984.0,27494969344.0,4777280.0,5002778.0
12-04 08:40:07,15.480,1.076,75.414,7.616,0.0,0.414,0.0,0.0,0.0,0.0,2355183616.0,676036608.0,3096596480.0,27491258368.0,5019881.0,4691630.0
12-04 08:40:08,18.854,0.914,72.093,7.807,0.0,0.332,0.0,0.0,0.0,0.0,2360696832.0,676036608.0,3096698880.0,27485642752.0,5069449.0,5999832.0
12-04 08:40:09,29.309,1.166,61.116,7.744,0.0,0.666,0.0,12288.0,0.0,2.0,2376998912.0,676036608.0,3096850432.0,27469189120.0,6189091.0,9347542.0
12-04 08:40:10,33.612,0.669,57.441,7.943,0.0,0.334,0.0,4096.0,0.0,2.0,2383527936.0,676036608.0,3097001984.0,27462508544.0,6149100.0,11803968.0
12-04 08:40:11,31.588,1.413,57.855,8.396,0.0,0.748,0.0,28672.0,0.0,3.0,2393120768.0,676044800.0,3097206784.0,27452702720.0,6288196.0,11035640.0
12-04 08:40:12,25.314,1.593,65.298,7.209,0.0,0.587,0.0,0.0,0.0,0.0,2398240768.0,676044800.0,3097366528.0,27447422976.0,6029060.0,9741785.0
12-04 08:40:13,28.381,0.835,61.937,8.180,0.0,0.668,0.0,0.0,0.0,0.0,2403057664.0,676044800.0,3097550848.0,27442421760.0,6594245.0,9273322.0
12-04 08:40:14,27.667,1.250,63.500,6.667,0.0,0.917,0.0,192512.0,0.0,4.0,2412007424.0,676044800.0,3097686016.0,27433336832.0,5912068.0,9139613.0
12-04 08:40:15,24.603,1.339,69.205,4.268,0.0,0.586,0.0,0.0,0.0,0.0,2417238016.0,676044800.0,3097698304.0,27428093952.0,5453444.0,10281664.0
12-04 08:40:16,25.104,1.164,66.667,6.484,0.0,0.582,0.0,0.0,0.0,0.0,2423758848.0,676044800.0,3097710592.0,27421560832.0,5827663.0,8024806.0
12-04 08:40:17,25.769,1.330,66.334,5.902,0.0,0.665,0.0,12288.0,0.0,2.0,2434387968.0,676052992.0,3097714688.0,27410919424.0,6210419.0,8665404.0
12-04 08:40:18,28.583,1.250,63.833,5.750,0.0,0.583,0.0,0.0,0.0,0.0,2446348288.0,676052992.0,3097714688.0,27398959104.0,6118678.0,8350420.0
12-04 08:40:19,25.435,1.326,69.014,3.563,0.0,0.663,0.0,12288.0,0.0,2.0,2460012544.0,676052992.0,3097718784.0,27385290752.0,5851596.0,8812176.0
12-04 08:40:20,26.268,1.330,71.904,0.0,0.0,0.499,0.0,4096.0,0.0,2.0,2466152448.0,676052992.0,3097722880.0,27379146752.0,5410331.0,8108106.0
12-04 08:40:21,27.090,0.753,67.977,4.013,0.0,0.167,0.0,0.0,0.0,0.0,2467844096.0,676052992.0,3097726976.0,27377451008.0,6516113.0,8233351.0
12-04 08:40:22,27.506,1.160,62.303,8.285,0.0,0.746,0.0,0.0,0.0,0.0,2469445632.0,676052992.0,3097731072.0,27375845376.0,5981180.0,8714997.0
12-04 08:40:23,24.644,1.425,65.046,8.466,0.0,0.419,0.0,12288.0,0.0,2.0,2475692032.0,676061184.0,3097731072.0,27369590784.0,5688714.0,8629112.0
12-04 08:40:24,25.641,1.489,65.012,7.279,0.0,0.579,0.0,16384.0,0.0,2.0,2485280768.0,676061184.0,3099484160.0,27358248960.0,5675487.0,8391027.0
12-04 08:40:25,27.197,1.004,64.351,6.778,0.0,0.669,0.0,0.0,0.0,0.0,2492162048.0,676061184.0,3099615232.0,27351236608.0,6301293.0,8619944.0
12-04 08:40:26,26.500,1.417,63.750,7.583,0.0,0.750,0.0,0.0,0.0,0.0,2497716224.0,676061184.0,3099791360.0,27345506304.0,5875517.0,8367878.0
12-04 08:40:27,28.989,0.919,61.404,8.020,0.0,0.668,0.0,0.0,0.0,0.0,2502459392.0,676061184.0,3099959296.0,27340595200.0,5821863.0,8688805.0
12-04 08:40:28,23.794,1.082,66.639,7.737,0.0,0.749,0.0,12288.0,0.0,2.0,2507280384.0,676069376.0,3100147712.0,27335577600.0,5797679.0,8166655.0
12-04 08:40:29,26.145,1.082,65.112,7.327,0.0,0.333,0.0,0.0,0.0,0.0,2514866176.0,676069376.0,3100315648.0,27327823872.0,6083092.0,8600247.0
12-04 08:40:30,26.622,0.998,63.894,7.571,0.0,0.915,0.0,12288.0,0.0,2.0,2519547904.0,676069376.0,3100495872.0,27322961920.0,6183929.0,8538032.0
12-04 08:40:31,28.096,0.998,62.926,7.481,0.0,0.499,0.0,0.0,0.0,0.0,2520031232.0,676069376.0,3100659712.0,27322314752.0,5548256.0,8694130.0
12-04 08:40:32,25.755,0.923,65.940,6.879,0.0,0.503,0.0,0.0,0.0,0.0,2521399296.0,676069376.0,3100831744.0,27320774656.0,6242136.0,8289944.0
12-04 08:40:33,26.250,1.0,64.750,7.250,0.0,0.750,0.0,0.0,0.0,0.0,2521714688.0,676069376.0,3100999680.0,27320291328.0,5726701.0,8797304.0
12-04 08:40:34,27.652,0.752,63.241,7.602,0.0,0.752,0.0,12288.0,0.0,2.0,2521174016.0,676077568.0,3101097984.0,27320725504.0,5751949.0,8377741.0
12-04 08:40:35,24.729,0.916,67.527,6.328,0.0,0.500,0.0,16384.0,0.0,4.0,2525356032.0,676077568.0,3101102080.0,27316539392.0,5848869.0,8468933.0
12-04 08:40:36,28.417,1.083,62.333,7.833,0.0,0.333,0.0,20480.0,0.0,4.0,2533744640.0,676077568.0,3101106176.0,27308146688.0,6046002.0,8186580.0
12-04 08:40:37,17.221,1.165,73.211,8.070,0.0,0.333,0.0,0.0,0.0,0.0,2534117376.0,676077568.0,3101110272.0,27307769856.0,5247639.0,5651855.0
12-04 08:40:38,14.963,1.164,75.644,7.897,0.0,0.333,0.0,0.0,0.0,0.0,2535112704.0,676077568.0,3101114368.0,27306770432.0,3929808.0,4586425.0
12-04 08:40:39,17.370,0.993,73.366,7.940,0.0,0.331,0.0,12288.0,0.0,3.0,2537447424.0,676077568.0,3101118464.0,27304431616.0,4525195.0,5383549.0
12-04 08:40:40,23.977,1.170,67.168,7.352,0.0,0.334,0.0,45056.0,0.0,5.0,2540347392.0,676085760.0,3101122560.0,27301519360.0,5334042.0,7716035.0
12-04 08:40:41,28.941,0.667,62.135,7.590,0.0,0.667,0.0,0.0,0.0,0.0,2543673344.0,676085760.0,3101122560.0,27298193408.0,6277992.0,9482279.0
12-04 08:40:42,34.532,0.836,57.860,6.271,0.0,0.502,0.0,0.0,0.0,0.0,2553151488.0,676085760.0,3101126656.0,27288711168.0,6604589.0,13013046.0
12-04 08:40:43,35.441,0.915,55.408,7.820,0.0,0.416,0.0,0.0,0.0,0.0,2562420736.0,676085760.0,3102867456.0,27277701120.0,6692444.0,10369024.0
12-04 08:40:44,25.686,1.496,64.505,7.814,0.0,0.499,0.0,0.0,0.0,0.0,2565619712.0,676085760.0,3102887936.0,27274481664.0,6176483.0,9247339.0
12-04 08:40:45,29.534,0.749,61.231,7.903,0.0,0.582,0.0,12288.0,0.0,2.0,2567299072.0,676085760.0,3103059968.0,27272630272.0,5881578.0,9620137.0
12-04 08:40:46,28.749,1.326,61.475,7.871,0.0,0.580,0.0,16384.0,0.0,4.0,2570383360.0,676093952.0,3103240192.0,27269357568.0,6554632.0,9136792.0
12-04 08:40:47,24.563,1.166,65.945,7.744,0.0,0.583,0.0,0.0,0.0,0.0,2576384000.0,676093952.0,3103436800.0,27263160320.0,5751330.0,9082824.0
12-04 08:40:48,12.741,0.251,78.793,8.047,0.0,0.168,0.0,0.0,0.0,0.0,2582204416.0,676093952.0,3103617024.0,27257159680.0,3946235.0,3670729.0
12-04 08:40:49,4.583,0.250,87.083,8.083,0.0,0.0,0.0,139264.0,0.0,1.0,2582892544.0,676093952.0,3103670272.0,27256418304.0,1896989.0,234241.0
12-04 08:40:50,4.523,0.168,86.767,8.459,0.0,0.084,0.0,32768.0,0.0,3.0,2583527424.0,676093952.0,3103670272.0,27255783424.0,1870949.0,2145752.0
12-04 08:40:51,4.504,0.334,87.573,7.590,0.0,0.0,0.0,0.0,0.0,0.0,2583511040.0,676093952.0,3103686656.0,27255783424.0,1809801.0,4544838.0
12-04 08:40:52,4.591,0.250,86.477,8.598,0.0,0.083,0.0,12288.0,0.0,2.0,2583666688.0,676102144.0,3104284672.0,27255021568.0,2001111.0,319532.0
12-04 08:40:53,4.762,0.251,86.550,8.438,0.0,0.0,0.0,0.0,0.0,0.0,2583740416.0,676102144.0,3104464896.0,27254767616.0,1861448.0,335444.0
12-04 08:40:54,4.435,0.084,86.946,8.536,0.0,0.0,0.0,0.0,0.0,0.0,2583945216.0,676102144.0,3104641024.0,27254386688.0,1910974.0,296664.0
12-04 08:40:55,4.904,0.166,87.032,7.897,0.0,0.0,0.0,12288.0,0.0,2.0,2583863296.0,676102144.0,3104722944.0,27254386688.0,1903135.0,235493.0
12-04 08:40:56,3.853,0.251,88.107,7.789,0.0,0.0,0.0,4096.0,0.0,2.0,2583822336.0,676102144.0,3104731136.0,27254419456.0,1827145.0,231166.0
12-04 08:40:57,5.276,0.419,86.516,7.789,0.0,0.0,0.0,0.0,0.0,0.0,2585055232.0,676102144.0,3104739328.0,27253178368.0,1904101.0,237505.0
12-04 08:40:58,5.154,0.166,86.367,8.229,0.0,0.083,0.0,12288.0,0.0,2.0,2586279936.0,676110336.0,3104808960.0,27251875840.0,1913182.0,321458.0
12-04 08:40:59,4.351,0.084,87.197,8.368,0.0,0.0,0.0,0.0,0.0,0.0,2586263552.0,676110336.0,3105488896.0,27251212288.0,1910342.0,317290.0
12-04 08:41:00,5.448,0.335,85.834,8.382,0.0,0.0,0.0,16384.0,0.0,2.0,2587217920.0,676110336.0,3105677312.0,27250069504.0,1917992.0,323674.0
12-04 08:41:01,4.184,0.418,86.778,8.536,0.0,0.084,0.0,0.0,0.0,0.0,2587045888.0,676110336.0,3105849344.0,27250069504.0,2065936.0,334180.0
12-04 08:41:02,4.493,0.250,87.022,8.236,0.0,0.0,0.0,0.0,0.0,0.0,2587115520.0,676110336.0,3106033664.0,27249815552.0,1839527.0,310021.0
12-04 08:41:03,4.817,0.166,86.794,8.223,0.0,0.0,0.0,0.0,0.0,0.0,2587213824.0,676110336.0,3106189312.0,27249561600.0,1913587.0,306672.0
12-04 08:41:04,4.572,0.166,86.451,8.811,0.0,0.0,0.0,12288.0,0.0,2.0,2588413952.0,676118528.0,3106377728.0,27248164864.0,1696480.0,356938.0
12-04 08:41:05,4.083,0.167,87.500,8.250,0.0,0.0,0.0,0.0,0.0,0.0,2589831168.0,676118528.0,3106549760.0,27246575616.0,1622120.0,334877.0
12-04 08:41:06,4.370,0.336,86.975,8.319,0.0,0.0,0.0,12288.0,0.0,2.0,2591068160.0,676118528.0,3106709504.0,27245178880.0,1774451.0,338789.0
12-04 08:41:07,3.775,0.168,87.836,8.221,0.0,0.0,0.0,8192.0,0.0,1.0,2592227328.0,676118528.0,3106885632.0,27243843584.0,1871936.0,355624.0
12-04 08:41:08,4.929,0.084,86.967,8.020,0.0,0.0,0.0,4096.0,0.0,2.0,2592501760.0,676118528.0,3107053568.0,27243401216.0,1818850.0,343167.0
12-04 08:41:09,2.826,0.333,88.279,8.479,0.0,0.083,0.0,0.0,0.0,0.0,2593812480.0,676118528.0,3107241984.0,27241902080.0,888505.0,330144.0
12-04 08:41:10,2.335,0.167,88.407,9.008,0.0,0.083,0.0,28672.0,0.0,3.0,2594484224.0,676126720.0,3107418112.0,27241046016.0,670693.0,374700.0
12-04 08:41:11,4.007,0.417,86.895,8.681,0.0,0.0,0.0,16384.0,0.0,2.0,2597036032.0,676126720.0,3107598336.0,27238313984.0,1356947.0,325276.0
12-04 08:41:12,3.756,0.250,87.563,8.431,0.0,0.0,0.0,12288.0,0.0,3.0,2597670912.0,676126720.0,3107753984.0,27237523456.0,1622190.0,359156.0
12-04 08:41:13,4.424,0.250,86.978,8.347,0.0,0.0,0.0,0.0,0.0,0.0,2598051840.0,676126720.0,3107913728.0,27236982784.0,1624672.0,309523.0
12-04 08:41:14,4.742,0.499,86.356,8.319,0.0,0.083,0.0,16384.0,0.0,4.0,2574921728.0,676126720.0,3108024320.0,27260002304.0,1786197.0,326943.0
12-04 08:41:15,4.845,0.501,86.299,8.354,0.0,0.0,0.0,0.0,0.0,0.0,2574512128.0,676126720.0,3108261888.0,27260174336.0,1913419.0,304106.0
12-04 08:41:16,4.659,0.250,86.606,8.403,0.0,0.083,0.0,24576.0,0.0,4.0,2549153792.0,676134912.0,3108417536.0,27285368832.0,1804937.0,305037.0
12-04 08:41:17,3.425,0.251,88.304,8.020,0.0,0.0,0.0,0.0,0.0,0.0,2549166080.0,676134912.0,3108548608.0,27285225472.0,1512284.0,274377.0
12-04 08:41:18,0.832,0.083,94.842,4.243,0.0,0.0,0.0,4096.0,0.0,2.0,2549190656.0,676134912.0,3108651008.0,27285098496.0,207944.0,74802.0
12-04 08:41:19,0.083,0.083,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2549501952.0,676134912.0,3108720640.0,27284717568.0,3820.0,15819.0
12-04 08:41:20,0.083,0.0,99.667,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2549497856.0,676134912.0,3108724736.0,27284717568.0,5119.0,31589.0
12-04 08:41:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2549493760.0,676134912.0,3108728832.0,27284717568.0,54692.0,5138920.0
12-04 08:41:22,0.0,0.083,99.500,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,2549645312.0,676143104.0,3108728832.0,27284557824.0,4736.0,17153.0
12-04 08:41:23,14.908,2.010,79.564,3.350,0.0,0.168,0.0,0.0,0.0,0.0,2549149696.0,676143104.0,3108732928.0,27285049344.0,7485526.0,2039843.0
12-04 08:41:24,19.479,1.175,78.002,1.008,0.0,0.336,0.0,159744.0,0.0,1.0,2254856192.0,676143104.0,3108745216.0,27579330560.0,4197324.0,7334945.0
12-04 08:41:25,24.331,0.669,74.080,0.251,0.0,0.669,0.0,0.0,0.0,0.0,2166075392.0,676143104.0,3108749312.0,27668107264.0,7277388.0,8537328.0
12-04 08:41:26,26.566,0.919,71.763,0.251,0.0,0.501,0.0,28672.0,0.0,3.0,2093752320.0,676143104.0,3108753408.0,27740426240.0,5293457.0,8185698.0
12-04 08:41:27,20.521,1.009,77.796,0.252,0.0,0.421,0.0,0.0,0.0,0.0,2093363200.0,676143104.0,3108761600.0,27740807168.0,5621467.0,9025961.0
12-04 08:41:28,24.308,1.006,74.350,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2092392448.0,676151296.0,3108761600.0,27741769728.0,5804066.0,8588292.0
12-04 08:41:29,21.998,1.175,76.238,0.0,0.0,0.588,0.0,4096.0,0.0,2.0,2026283008.0,676151296.0,3108765696.0,27807875072.0,5643807.0,8240818.0
12-04 08:41:30,24.601,1.008,73.804,0.0,0.0,0.588,0.0,0.0,0.0,0.0,2025721856.0,676151296.0,3108786176.0,27808415744.0,6561237.0,8873666.0
12-04 08:41:31,25.105,0.840,73.468,0.0,0.0,0.588,0.0,0.0,0.0,0.0,2029457408.0,676151296.0,3108794368.0,27804672000.0,6917368.0,8578308.0
12-04 08:41:32,25.439,1.339,72.552,0.0,0.0,0.669,0.0,16384.0,0.0,2.0,2029432832.0,676151296.0,3108798464.0,27804692480.0,6076605.0,8892515.0
12-04 08:41:33,25.793,0.918,67.446,5.175,0.0,0.668,0.0,0.0,0.0,0.0,2037125120.0,676151296.0,3108802560.0,27796996096.0,5818017.0,8834694.0
12-04 08:41:34,24.181,1.175,66.331,7.725,0.0,0.588,0.0,12288.0,0.0,2.0,2042707968.0,676159488.0,3108806656.0,27791400960.0,5778603.0,8825583.0
12-04 08:41:35,24.311,1.086,66.834,7.352,0.0,0.418,0.0,0.0,0.0,0.0,2044243968.0,676159488.0,3108810752.0,27789860864.0,6070712.0,8776205.0
12-04 08:41:36,24.454,1.176,66.050,7.563,0.0,0.756,0.0,0.0,0.0,0.0,2047348736.0,676159488.0,3108810752.0,27786756096.0,6770451.0,8997600.0
12-04 08:41:37,24.937,1.084,65.471,8.007,0.0,0.500,0.0,12288.0,0.0,2.0,2050625536.0,676159488.0,3108810752.0,27783479296.0,6039389.0,8565645.0
12-04 08:41:38,26.901,0.919,63.158,8.187,0.0,0.835,0.0,4096.0,0.0,2.0,2057281536.0,676159488.0,3108814848.0,27776819200.0,6510853.0,8606268.0
12-04 08:41:39,25.898,1.337,64.495,7.769,0.0,0.501,0.0,0.0,0.0,0.0,2068455424.0,676159488.0,3108818944.0,27765641216.0,6052366.0,9196784.0
12-04 08:41:40,24.519,1.004,67.029,6.946,0.0,0.502,0.0,12288.0,0.0,2.0,2073206784.0,676167680.0,3108823040.0,27760877568.0,5800830.0,8710672.0
12-04 08:41:41,25.251,1.003,65.385,8.027,0.0,0.334,0.0,0.0,0.0,0.0,2075009024.0,676167680.0,3108827136.0,27759071232.0,6087086.0,8715886.0
12-04 08:41:42,26.043,0.918,65.025,7.513,0.0,0.501,0.0,24576.0,0.0,3.0,2081615872.0,676167680.0,3108831232.0,27752460288.0,6423319.0,8740783.0
12-04 08:41:43,25.796,1.926,70.268,1.508,0.0,0.503,0.0,0.0,0.0,0.0,2094698496.0,676167680.0,3108835328.0,27739373568.0,6366786.0,9062745.0
12-04 08:41:44,25.858,0.921,72.803,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2102603776.0,676167680.0,3108835328.0,27731468288.0,6400902.0,8804252.0
12-04 08:41:45,18.159,1.423,79.833,0.167,0.0,0.418,0.0,0.0,0.0,0.0,2106281984.0,676167680.0,3108839424.0,27727785984.0,4961325.0,6059463.0
12-04 08:41:46,14.094,1.007,83.977,0.503,0.0,0.419,0.0,28672.0,0.0,3.0,2111242240.0,676175872.0,3108839424.0,27722817536.0,5577714.0,4760679.0
12-04 08:41:47,19.253,0.996,79.004,0.332,0.0,0.415,0.0,24576.0,0.0,5.0,2116071424.0,676175872.0,3108843520.0,27717984256.0,6210631.0,6535228.0
12-04 08:41:48,28.930,1.338,68.980,0.084,0.0,0.669,0.0,0.0,0.0,0.0,2127699968.0,676175872.0,3108847616.0,27706351616.0,5554834.0,9103668.0
12-04 08:41:49,31.438,0.836,66.890,0.251,0.0,0.585,0.0,16384.0,0.0,4.0,2131345408.0,676175872.0,3108851712.0,27702702080.0,6011586.0,12187055.0
12-04 08:41:50,31.478,1.080,66.279,0.332,0.0,0.831,0.0,0.0,0.0,0.0,2139914240.0,676175872.0,3108855808.0,27694129152.0,6409330.0,10164568.0
12-04 08:41:51,29.240,1.170,68.839,0.334,0.0,0.418,0.0,0.0,0.0,0.0,2148356096.0,676175872.0,3108855808.0,27685687296.0,6418995.0,10002203.0
12-04 08:41:52,25.462,1.008,72.773,0.420,0.0,0.336,0.0,28672.0,0.0,6.0,2166505472.0,676184064.0,3108859904.0,27667525632.0,5917695.0,9573940.0
12-04 08:41:53,27.820,0.752,70.677,0.251,0.0,0.501,0.0,0.0,0.0,0.0,2177773568.0,676184064.0,3108868096.0,27656249344.0,6210082.0,9274342.0
12-04 08:41:54,26.750,1.333,70.917,0.167,0.0,0.833,0.0,118784.0,0.0,1.0,2184736768.0,676184064.0,3108872192.0,27649282048.0,6490707.0,9508660.0
12-04 08:41:55,26.369,1.095,72.030,0.168,0.0,0.337,0.0,0.0,0.0,0.0,2196840448.0,676184064.0,3108872192.0,27637178368.0,6238800.0,8821147.0
12-04 08:41:56,23.933,1.088,74.477,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2207703040.0,676184064.0,3108876288.0,27626311680.0,6457559.0,8936721.0
12-04 08:41:57,27.265,0.923,70.973,0.252,0.0,0.587,0.0,32768.0,0.0,3.0,2216841216.0,676184064.0,3108876288.0,27617173504.0,5847635.0,8850143.0
12-04 08:41:58,25.758,1.263,72.054,0.337,0.0,0.589,0.0,12288.0,0.0,2.0,2220146688.0,676192256.0,3108884480.0,27613851648.0,6031448.0,8891760.0
12-04 08:41:59,25.359,1.183,72.866,0.254,0.0,0.338,0.0,0.0,0.0,0.0,2226593792.0,676192256.0,3108888576.0,27607400448.0,6057152.0,8885284.0
12-04 08:42:00,25.793,1.002,72.371,0.250,0.0,0.584,0.0,0.0,0.0,0.0,2238533632.0,676192256.0,3108888576.0,27595460608.0,6481335.0,8821550.0
12-04 08:42:01,27.578,0.671,71.081,0.168,0.0,0.503,0.0,0.0,0.0,0.0,2249781248.0,676192256.0,3108892672.0,27584208896.0,6350185.0,8641045.0
12-04 08:42:02,23.826,1.342,73.909,0.252,0.0,0.671,0.0,20480.0,0.0,4.0,2258976768.0,676192256.0,3108896768.0,27575009280.0,5930757.0,8673831.0
12-04 08:42:03,25.774,1.172,72.050,0.167,0.0,0.837,0.0,0.0,0.0,0.0,2261491712.0,676192256.0,3108900864.0,27572490240.0,5950440.0,8766253.0
12-04 08:42:04,24.664,0.839,73.658,0.336,0.0,0.503,0.0,12288.0,0.0,2.0,2266185728.0,676200448.0,3108900864.0,27567788032.0,5904599.0,8592795.0
12-04 08:42:05,28.655,0.835,69.674,0.167,0.0,0.668,0.0,0.0,0.0,0.0,2274398208.0,676200448.0,3108904960.0,27559571456.0,6625333.0,8720109.0
12-04 08:42:06,25.879,1.256,71.943,0.168,0.0,0.754,0.0,0.0,0.0,0.0,2278793216.0,676200448.0,3108913152.0,27555168256.0,6284907.0,9093301.0
12-04 08:42:07,26.739,1.593,70.746,0.251,0.0,0.671,0.0,12288.0,0.0,2.0,2281422848.0,676200448.0,3108921344.0,27552530432.0,6590433.0,9009372.0
12-04 08:42:08,26.258,0.839,72.315,0.084,0.0,0.503,0.0,0.0,0.0,0.0,2286579712.0,676200448.0,3108925440.0,27547369472.0,5945497.0,9118001.0
12-04 08:42:09,25.063,1.420,72.849,0.251,0.0,0.418,0.0,0.0,0.0,0.0,2295427072.0,676200448.0,3108933632.0,27538513920.0,5905628.0,8444515.0
12-04 08:42:10,24.351,1.004,73.640,0.167,0.0,0.837,0.0,12288.0,0.0,2.0,2298888192.0,676208640.0,3117326336.0,27526651904.0,5552234.0,8342971.0
12-04 08:42:11,27.106,1.001,71.393,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2303942656.0,676208640.0,3117330432.0,27521593344.0,6315032.0,9135847.0
12-04 08:42:12,24.054,1.346,73.675,0.0,0.0,0.925,0.0,12288.0,0.0,2.0,2309050368.0,676208640.0,3117338624.0,27516477440.0,6575216.0,8865244.0
12-04 08:42:13,27.792,0.588,70.949,0.0,0.0,0.672,0.0,20480.0,0.0,3.0,2315468800.0,676208640.0,3117342720.0,27510054912.0,6718983.0,8835283.0
12-04 08:42:14,26.946,1.172,63.849,7.531,0.0,0.502,0.0,0.0,0.0,0.0,2323132416.0,676208640.0,3117355008.0,27502379008.0,6191706.0,8847033.0
12-04 08:42:15,25.548,1.096,70.152,2.867,0.0,0.337,0.0,12288.0,0.0,2.0,2326847488.0,676216832.0,3117363200.0,27498647552.0,6007173.0,8922174.0
12-04 08:42:16,23.766,1.172,74.477,0.251,0.0,0.335,0.0,0.0,0.0,0.0,2329686016.0,676216832.0,3117367296.0,27495804928.0,5617174.0,8382242.0
12-04 08:42:17,27.120,1.595,70.193,0.336,0.0,0.756,0.0,8192.0,0.0,1.0,2335674368.0,676216832.0,3117367296.0,27489816576.0,6156679.0,8778951.0
12-04 08:42:18,25.188,1.004,73.138,0.251,0.0,0.418,0.0,0.0,0.0,0.0,2343591936.0,676216832.0,3117371392.0,27481894912.0,6346228.0,9009860.0
12-04 08:42:19,23.846,1.259,74.223,0.252,0.0,0.420,0.0,12288.0,0.0,2.0,2356006912.0,676216832.0,3117371392.0,27469479936.0,6000900.0,8467152.0
12-04 08:42:20,25.314,0.754,73.177,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2361139200.0,676216832.0,3117371392.0,27464347648.0,6014473.0,8583283.0
12-04 08:42:21,25.710,1.252,72.371,0.250,0.0,0.417,0.0,28672.0,0.0,3.0,2366455808.0,676225024.0,3117379584.0,27459014656.0,5485317.0,8916703.0
12-04 08:42:22,27.023,1.001,70.892,0.250,0.0,0.834,0.0,12288.0,0.0,3.0,2374213632.0,676225024.0,3117391872.0,27451244544.0,6247309.0,8675904.0
12-04 08:42:23,25.985,1.257,71.836,0.251,0.0,0.671,0.0,0.0,0.0,0.0,2387374080.0,676225024.0,3117395968.0,27438080000.0,6074140.0,8459168.0
12-04 08:42:24,27.615,1.088,64.770,6.109,0.0,0.418,0.0,28672.0,0.0,6.0,2399653888.0,676225024.0,3117400064.0,27425796096.0,5913124.0,9272884.0
12-04 08:42:25,25.817,1.006,64.962,7.795,0.0,0.419,0.0,4096.0,0.0,2.0,2399940608.0,676225024.0,3117428736.0,27425480704.0,6046684.0,8994422.0
12-04 08:42:26,25.566,1.676,65.717,6.706,0.0,0.335,0.0,0.0,0.0,0.0,2403164160.0,676225024.0,3117506560.0,27422179328.0,6161852.0,9027463.0
12-04 08:42:27,29.633,1.002,61.269,7.763,0.0,0.334,0.0,12288.0,0.0,2.0,2412630016.0,676233216.0,3117576192.0,27412635648.0,5789974.0,8850091.0
12-04 08:42:28,26.891,1.176,64.202,7.059,0.0,0.672,0.0,0.0,0.0,0.0,2424320000.0,676233216.0,3117670400.0,27400851456.0,6592846.0,8598666.0
12-04 08:42:29,28.715,0.924,65.239,4.702,0.0,0.420,0.0,188416.0,0.0,3.0,2431799296.0,676233216.0,3117801472.0,27393241088.0,6180804.0,8966881.0
12-04 08:42:30,24.374,1.753,66.528,6.761,0.0,0.584,0.0,0.0,0.0,0.0,2433687552.0,676233216.0,3117875200.0,27391279104.0,6139203.0,9182772.0
12-04 08:42:31,26.991,1.006,67.225,4.443,0.0,0.335,0.0,0.0,0.0,0.0,2436714496.0,676233216.0,3117879296.0,27388248064.0,6060949.0,9178575.0
12-04 08:42:32,29.481,1.005,65.662,3.266,0.0,0.586,0.0,0.0,0.0,0.0,2447396864.0,676233216.0,3117883392.0,27377561600.0,6086223.0,8911589.0
12-04 08:42:33,27.371,1.248,63.810,6.822,0.0,0.749,0.0,12288.0,0.0,2.0,2450202624.0,676241408.0,3117887488.0,27374743552.0,6057243.0,8720354.0
12-04 08:42:34,27.410,1.006,65.130,5.784,0.0,0.671,0.0,12288.0,0.0,2.0,2451709952.0,676241408.0,3117891584.0,27373232128.0,6362207.0,9236656.0
12-04 08:42:35,29.051,0.756,66.667,2.939,0.0,0.588,0.0,0.0,0.0,0.0,2457550848.0,676241408.0,3117891584.0,27367391232.0,6144738.0,9083734.0
12-04 08:42:36,25.125,1.248,64.892,7.820,0.0,0.915,0.0,0.0,0.0,0.0,2466545664.0,676241408.0,3117895680.0,27358392320.0,6314629.0,8914736.0
12-04 08:42:37,25.669,1.087,64.298,8.278,0.0,0.669,0.0,0.0,0.0,0.0,2477895680.0,676241408.0,3117903872.0,27347034112.0,6123737.0,8957683.0
12-04 08:42:38,26.471,1.513,63.445,8.235,0.0,0.336,0.0,4096.0,0.0,2.0,2482073600.0,676241408.0,3117907968.0,27342852096.0,5911495.0,8690652.0
12-04 08:42:39,27.433,1.174,62.416,8.138,0.0,0.839,0.0,12288.0,0.0,2.0,2489999360.0,676249600.0,3117912064.0,27334914048.0,5841886.0,9066139.0
12-04 08:42:40,26.555,1.261,63.277,8.319,0.0,0.588,0.0,16384.0,0.0,2.0,2491932672.0,676249600.0,3117916160.0,27332976640.0,6465301.0,8973606.0
12-04 08:42:41,26.684,1.010,63.300,8.333,0.0,0.673,0.0,0.0,0.0,0.0,2493804544.0,676249600.0,3119702016.0,27329318912.0,6539824.0,9187852.0
12-04 08:42:42,25.479,1.415,64.197,7.993,0.0,0.916,0.0,0.0,0.0,0.0,2498330624.0,676249600.0,3120160768.0,27324334080.0,6170744.0,9154862.0
12-04 08:42:43,25.845,1.267,64.020,8.361,0.0,0.507,0.0,0.0,0.0,0.0,2506842112.0,676249600.0,3120168960.0,27315814400.0,6495926.0,9130547.0
12-04 08:42:44,27.889,0.921,62.814,7.705,0.0,0.670,0.0,0.0,0.0,0.0,2511691776.0,676249600.0,3120168960.0,27310964736.0,5869122.0,8639781.0
12-04 08:42:45,27.940,0.751,63.386,7.256,0.0,0.667,0.0,24576.0,0.0,4.0,2518040576.0,676257792.0,3120197632.0,27304579072.0,5746435.0,9120461.0
12-04 08:42:46,27.661,1.509,62.448,7.628,0.0,0.754,0.0,0.0,0.0,0.0,2525839360.0,676257792.0,3120898048.0,27296079872.0,6344007.0,8596411.0
12-04 08:42:47,27.326,1.174,63.537,7.376,0.0,0.587,0.0,4096.0,0.0,2.0,2537320448.0,676257792.0,3121045504.0,27284451328.0,6193985.0,9446912.0
12-04 08:42:48,25.839,1.678,64.681,7.299,0.0,0.503,0.0,0.0,0.0,0.0,2547867648.0,676257792.0,3121283072.0,27273666560.0,6368845.0,9159846.0
12-04 08:42:49,27.919,1.015,63.198,7.276,0.0,0.592,0.0,0.0,0.0,0.0,2551377920.0,676257792.0,3121500160.0,27269939200.0,6447988.0,8823968.0
12-04 08:42:50,25.898,1.086,64.077,8.187,0.0,0.752,0.0,16384.0,0.0,2.0,2553204736.0,676257792.0,3121655808.0,27267956736.0,6097978.0,9452154.0
12-04 08:42:51,18.677,1.256,71.776,7.873,0.0,0.419,0.0,12288.0,0.0,2.0,2556035072.0,676265984.0,3121848320.0,27264925696.0,4724809.0,5495542.0
12-04 08:42:52,18.174,1.183,72.866,7.523,0.0,0.254,0.0,12288.0,0.0,1.0,2557853696.0,676265984.0,3122024448.0,27262930944.0,4781310.0,6564176.0
12-04 08:42:53,16.555,1.254,73.579,8.194,0.0,0.418,0.0,0.0,0.0,0.0,2559451136.0,676265984.0,3122212864.0,27261145088.0,4628999.0,5162788.0
12-04 08:42:54,26.276,1.339,65.356,6.444,0.0,0.586,0.0,0.0,0.0,0.0,2561789952.0,676265984.0,3122393088.0,27258626048.0,6442755.0,8540761.0
12-04 08:42:55,32.998,1.424,62.730,1.759,0.0,1.089,0.0,12288.0,0.0,2.0,2568290304.0,676265984.0,3122499584.0,27252019200.0,7255075.0,12669997.0
12-04 08:42:56,28.811,1.256,63.819,5.193,0.0,0.921,0.0,0.0,0.0,0.0,2574954496.0,676265984.0,3122507776.0,27245346816.0,6253553.0,14186130.0
12-04 08:42:57,33.361,1.174,61.106,3.604,0.0,0.754,0.0,49152.0,0.0,9.0,2583515136.0,676274176.0,3122511872.0,27236773888.0,6398243.0,11406429.0
12-04 08:42:58,31.276,1.001,63.303,3.670,0.0,0.751,0.0,0.0,0.0,0.0,2594226176.0,676274176.0,3122536448.0,27226038272.0,6590304.0,10076494.0
12-04 08:42:59,26.134,1.345,72.017,0.0,0.0,0.504,0.0,12288.0,0.0,3.0,2604396544.0,676274176.0,3122536448.0,27215867904.0,5990685.0,9829203.0
12-04 08:43:00,27.787,0.845,63.429,7.264,0.0,0.676,0.0,16384.0,0.0,2.0,2609274880.0,676274176.0,3123064832.0,27210461184.0,6280411.0,9094024.0
12-04 08:43:01,27.635,1.079,63.237,7.303,0.0,0.747,0.0,0.0,0.0,0.0,2610409472.0,676274176.0,3123707904.0,27208683520.0,6185167.0,9467537.0
12-04 08:43:02,27.586,1.093,65.685,5.046,0.0,0.589,0.0,0.0,0.0,0.0,2614300672.0,676274176.0,3123900416.0,27204599808.0,6231386.0,8695535.0
12-04 08:43:03,30.134,0.918,61.770,6.344,0.0,0.835,0.0,12288.0,0.0,2.0,2613813248.0,676282368.0,3123920896.0,27205058560.0,6146908.0,9199391.0
12-04 08:43:04,25.0,0.839,66.443,7.215,0.0,0.503,0.0,159744.0,0.0,1.0,2614206464.0,676282368.0,3124178944.0,27204407296.0,6084429.0,9364740.0
12-04 08:43:05,26.717,1.005,64.405,7.538,0.0,0.335,0.0,28672.0,0.0,3.0,2615562240.0,676282368.0,3124424704.0,27202805760.0,6100393.0,8940759.0
12-04 08:43:06,27.658,1.329,62.874,7.475,0.0,0.664,0.0,0.0,0.0,0.0,2621472768.0,676282368.0,3124633600.0,27196686336.0,6103909.0,9308105.0
12-04 08:43:07,26.907,1.257,63.956,7.544,0.0,0.335,0.0,4096.0,0.0,2.0,2625466368.0,676282368.0,3124813824.0,27192512512.0,6378503.0,8922938.0
12-04 08:43:08,28.357,0.834,62.052,7.840,0.0,0.917,0.0,0.0,0.0,0.0,2631593984.0,676282368.0,3125010432.0,27186188288.0,6515192.0,8992670.0
12-04 08:43:09,27.592,1.421,62.375,7.860,0.0,0.753,0.0,12288.0,0.0,2.0,2640216064.0,676290560.0,3125186560.0,27177381888.0,6118959.0,9083436.0
12-04 08:43:10,24.645,1.420,65.497,7.686,0.0,0.752,0.0,16384.0,0.0,2.0,2648801280.0,676290560.0,3125366784.0,27168616448.0,5853113.0,9074500.0
12-04 08:43:11,27.143,1.261,63.109,7.899,0.0,0.588,0.0,0.0,0.0,0.0,2652094464.0,676290560.0,3125575680.0,27165114368.0,6019661.0,8807680.0
12-04 08:43:12,27.508,1.505,62.625,7.692,0.0,0.669,0.0,0.0,0.0,0.0,2651738112.0,676290560.0,3125735424.0,27165310976.0,6262650.0,9314084.0
12-04 08:43:13,25.105,1.506,64.686,8.033,0.0,0.669,0.0,0.0,0.0,0.0,2653159424.0,676290560.0,3125940224.0,27163684864.0,6183945.0,9119844.0
12-04 08:43:14,26.862,1.088,64.351,7.197,0.0,0.502,0.0,12288.0,0.0,2.0,2655031296.0,676298752.0,3126079488.0,27161665536.0,6492558.0,9259340.0
12-04 08:43:15,27.578,1.090,63.202,7.293,0.0,0.838,0.0,12288.0,0.0,2.0,2658766848.0,676298752.0,3126288384.0,27157721088.0,6552941.0,8951537.0
12-04 08:43:16,26.907,0.754,64.543,7.293,0.0,0.503,0.0,0.0,0.0,0.0,2659495936.0,676298752.0,3126505472.0,27156774912.0,5698248.0,8920378.0
12-04 08:43:17,26.325,1.093,64.844,7.149,0.0,0.589,0.0,0.0,0.0,0.0,2665324544.0,676298752.0,3126652928.0,27150798848.0,5723809.0,9087148.0
12-04 08:43:18,29.086,1.006,63.873,5.616,0.0,0.419,0.0,4096.0,0.0,2.0,2668380160.0,676298752.0,3126861824.0,27147534336.0,6223146.0,8947878.0
12-04 08:43:19,24.938,1.330,69.742,3.325,0.0,0.665,0.0,0.0,0.0,0.0,2673434624.0,676298752.0,3126927360.0,27142414336.0,6372142.0,9020942.0
12-04 08:43:20,26.894,1.332,63.614,7.744,0.0,0.416,0.0,28672.0,0.0,4.0,2678403072.0,676306944.0,3126943744.0,27137421312.0,6336607.0,9079391.0
12-04 08:43:21,27.129,1.252,63.272,7.596,0.0,0.751,0.0,0.0,0.0,0.0,2689642496.0,676306944.0,3127402496.0,27125723136.0,6368265.0,9171079.0
12-04 08:43:22,24.771,1.418,65.805,7.423,0.0,0.584,0.0,0.0,0.0,0.0,2693021696.0,676306944.0,3127607296.0,27122139136.0,6107375.0,8888993.0
12-04 08:43:23,23.766,1.423,66.025,8.285,0.0,0.502,0.0,0.0,0.0,0.0,2694189056.0,676306944.0,3127783424.0,27120795648.0,5640487.0,7640868.0
12-04 08:43:24,4.420,0.167,86.906,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2695163904.0,676306944.0,3127971840.0,27119632384.0,1113329.0,329343.0
12-04 08:43:25,4.188,0.251,87.186,8.291,0.0,0.084,0.0,0.0,0.0,0.0,2697121792.0,676306944.0,3128147968.0,27117498368.0,1405484.0,791665.0
12-04 08:43:26,8.067,0.420,83.529,7.815,0.0,0.168,0.0,24576.0,0.0,4.0,2698190848.0,676315136.0,3128344576.0,27116224512.0,2104831.0,6821397.0
12-04 08:43:27,4.003,0.167,87.239,8.507,0.0,0.083,0.0,12288.0,0.0,3.0,2699464704.0,676315136.0,3128504320.0,27114790912.0,1612305.0,331678.0
12-04 08:43:28,4.655,0.083,86.783,8.479,0.0,0.0,0.0,0.0,0.0,0.0,2701893632.0,676315136.0,3128709120.0,27112157184.0,1683942.0,339842.0
12-04 08:43:29,4.355,0.168,87.270,8.208,0.0,0.0,0.0,0.0,0.0,0.0,2702790656.0,676315136.0,3128860672.0,27111108608.0,1910289.0,327226.0
12-04 08:43:30,4.519,0.167,86.862,8.452,0.0,0.0,0.0,0.0,0.0,0.0,2703896576.0,676315136.0,3129053184.0,27109810176.0,1914536.0,320967.0
12-04 08:43:31,6.083,0.250,85.333,8.333,0.0,0.0,0.0,16384.0,0.0,2.0,2703732736.0,676315136.0,3129249792.0,27109777408.0,1918391.0,353681.0
12-04 08:43:32,5.066,0.166,86.130,8.555,0.0,0.083,0.0,28672.0,0.0,3.0,2703757312.0,676323328.0,3129438208.0,27109556224.0,1839375.0,337206.0
12-04 08:43:33,4.330,0.416,86.844,8.326,0.0,0.083,0.0,0.0,0.0,0.0,2703872000.0,676323328.0,3129610240.0,27109269504.0,1840987.0,340325.0
12-04 08:43:34,5.021,0.084,86.025,8.870,0.0,0.0,0.0,16384.0,0.0,4.0,2703806464.0,676323328.0,3129802752.0,27109142528.0,1993522.0,348768.0
12-04 08:43:35,4.678,0.167,81.287,13.784,0.0,0.084,0.0,0.0,0.0,0.0,2703884288.0,676323328.0,3129958400.0,27108909056.0,1966894.0,1459219.0
12-04 08:43:36,4.023,0.168,87.343,8.466,0.0,0.0,0.0,12288.0,0.0,2.0,2703687680.0,676323328.0,3130179584.0,27108884480.0,1898503.0,340258.0
12-04 08:43:37,5.158,0.333,86.106,8.403,0.0,0.0,0.0,12288.0,0.0,3.0,2703753216.0,676323328.0,3130368000.0,27108630528.0,1924921.0,340933.0
12-04 08:43:38,4.674,0.250,86.477,8.598,0.0,0.0,0.0,16384.0,0.0,4.0,2703626240.0,676331520.0,3130548224.0,27108569088.0,1991074.0,332108.0
12-04 08:43:39,4.508,0.250,87.396,7.846,0.0,0.0,0.0,135168.0,0.0,1.0,2704027648.0,676331520.0,3130720256.0,27107995648.0,1839164.0,322570.0
12-04 08:43:40,4.257,0.250,87.145,8.347,0.0,0.0,0.0,0.0,0.0,0.0,2704719872.0,676331520.0,3130916864.0,27107106816.0,1839365.0,351660.0
12-04 08:43:41,4.572,0.249,86.700,8.396,0.0,0.083,0.0,0.0,0.0,0.0,2707222528.0,676331520.0,3131080704.0,27104440320.0,1836388.0,319772.0
12-04 08:43:42,5.505,0.500,85.822,8.173,0.0,0.0,0.0,32768.0,0.0,3.0,2708045824.0,676331520.0,3131273216.0,27103424512.0,1994075.0,351539.0
12-04 08:43:43,4.184,0.251,87.113,8.452,0.0,0.0,0.0,0.0,0.0,0.0,2708357120.0,676331520.0,3131469824.0,27102916608.0,1836173.0,321736.0
12-04 08:43:44,4.504,0.0,87.073,8.340,0.0,0.083,0.0,12288.0,0.0,2.0,2709127168.0,676339712.0,3131645952.0,27101962240.0,1987792.0,347499.0
12-04 08:43:45,3.853,0.084,87.270,8.710,0.0,0.084,0.0,0.0,0.0,0.0,2709504000.0,676339712.0,3131838464.0,27101392896.0,1834436.0,332650.0
12-04 08:43:46,4.530,0.168,86.661,8.641,0.0,0.0,0.0,0.0,0.0,0.0,2709790720.0,676339712.0,3132002304.0,27100942336.0,2140211.0,345766.0
12-04 08:43:47,4.027,0.252,87.164,8.557,0.0,0.0,0.0,12288.0,0.0,2.0,2710544384.0,676339712.0,3132198912.0,27099992064.0,1841997.0,345798.0
12-04 08:43:48,3.917,0.333,87.833,7.833,0.0,0.083,0.0,0.0,0.0,0.0,2711937024.0,676339712.0,3132375040.0,27098423296.0,1833342.0,271802.0
12-04 08:43:49,4.100,0.251,87.531,8.117,0.0,0.0,0.0,0.0,0.0,0.0,2712674304.0,676339712.0,3132444672.0,27097616384.0,1832018.0,258708.0
12-04 08:43:50,4.184,0.167,87.615,8.033,0.0,0.0,0.0,16384.0,0.0,4.0,2689294336.0,676347904.0,3132452864.0,27120979968.0,1680472.0,246685.0
12-04 08:43:51,4.077,0.083,87.687,8.070,0.0,0.083,0.0,0.0,0.0,0.0,2688909312.0,676347904.0,3132456960.0,27121360896.0,1602257.0,241911.0
12-04 08:43:52,3.425,0.334,87.469,8.772,0.0,0.0,0.0,16384.0,0.0,2.0,2688942080.0,676347904.0,3132456960.0,27121328128.0,1601339.0,260696.0
12-04 08:43:53,3.339,0.083,88.648,7.930,0.0,0.0,0.0,0.0,0.0,0.0,2688438272.0,676347904.0,3133308928.0,27120979968.0,1444259.0,272614.0
12-04 08:43:54,0.083,0.083,97.915,1.918,0.0,0.0,0.0,0.0,0.0,0.0,2688712704.0,676347904.0,3133448192.0,27120566272.0,6714.0,25751.0
12-04 08:43:55,0.0,0.0,99.667,0.333,0.0,0.0,0.0,0.0,0.0,0.0,2688966656.0,676347904.0,3133448192.0,27120312320.0,6291.0,15861.0
12-04 08:43:56,0.083,0.083,99.416,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,2688950272.0,676356096.0,3133456384.0,27120312320.0,11760.0,23418.0
12-04 08:43:57,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2688942080.0,676356096.0,3133464576.0,27120312320.0,8392.0,17028.0
12-04 08:43:58,0.0,0.0,99.583,0.417,0.0,0.0,0.0,0.0,0.0,0.0,2688937984.0,676356096.0,3133468672.0,27120312320.0,5090.0,15220.0
12-04 08:43:59,20.367,1.920,74.207,3.172,0.0,0.334,0.0,0.0,0.0,0.0,2583429120.0,676356096.0,3133472768.0,27225817088.0,8478876.0,3098120.0
12-04 08:44:00,20.569,1.171,77.425,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2392543232.0,676356096.0,3133476864.0,27416698880.0,5115081.0,7046097.0
12-04 08:44:01,15.042,1.092,83.277,0.336,0.0,0.252,0.0,4096.0,0.0,2.0,2302279680.0,676356096.0,3133480960.0,27506958336.0,4373653.0,4962137.0
12-04 08:44:02,15.152,0.842,83.502,0.421,0.0,0.084,0.0,36864.0,0.0,5.0,2248654848.0,676364288.0,3133480960.0,27560574976.0,4677476.0,4986309.0
12-04 08:44:03,17.938,0.838,80.302,0.251,0.0,0.671,0.0,0.0,0.0,0.0,2186993664.0,676364288.0,3133485056.0,27622232064.0,5092078.0,5847859.0
12-04 08:44:04,25.861,1.092,71.872,0.168,0.0,1.008,0.0,0.0,0.0,0.0,2120445952.0,676364288.0,3133485056.0,27688779776.0,6634194.0,8912703.0
12-04 08:44:05,39.649,1.002,58.347,0.334,0.0,0.668,0.0,0.0,0.0,0.0,2084622336.0,676364288.0,3133493248.0,27724595200.0,7722262.0,15130369.0
12-04 08:44:06,23.490,1.091,74.832,0.168,0.0,0.419,0.0,0.0,0.0,0.0,2095120384.0,676364288.0,3133505536.0,27714084864.0,5960649.0,11938332.0
12-04 08:44:07,35.684,0.840,62.552,0.252,0.0,0.672,0.0,0.0,0.0,0.0,2116448256.0,676364288.0,3133509632.0,27692752896.0,7653108.0,12393335.0
12-04 08:44:08,29.648,1.005,68.174,0.419,0.0,0.754,0.0,40960.0,0.0,5.0,2122502144.0,676372480.0,3133513728.0,27686686720.0,6641495.0,10657953.0
12-04 08:44:09,32.502,1.164,65.337,0.166,0.0,0.831,0.0,16384.0,0.0,4.0,2142658560.0,676372480.0,3133517824.0,27666526208.0,7376240.0,12001792.0
12-04 08:44:10,26.639,0.840,71.765,0.252,0.0,0.504,0.0,0.0,0.0,0.0,2152251392.0,676372480.0,3133521920.0,27656929280.0,6128236.0,9256115.0
12-04 08:44:11,27.395,1.008,70.924,0.168,0.0,0.504,0.0,0.0,0.0,0.0,2155184128.0,676372480.0,3133530112.0,27653988352.0,6284353.0,9503462.0
12-04 08:44:12,26.505,1.087,71.739,0.0,0.0,0.669,0.0,12288.0,0.0,3.0,2170077184.0,676372480.0,3133530112.0,27639095296.0,6374665.0,9664203.0
12-04 08:44:13,26.774,0.845,71.453,0.253,0.0,0.676,0.0,16384.0,0.0,4.0,2174423040.0,676372480.0,3133538304.0,27634741248.0,6380931.0,9142888.0
12-04 08:44:14,26.968,0.670,71.189,0.335,0.0,0.838,0.0,155648.0,0.0,3.0,2184003584.0,676380672.0,3133546496.0,27625144320.0,6447637.0,9314468.0
12-04 08:44:15,30.285,0.923,67.785,0.252,0.0,0.755,0.0,0.0,0.0,0.0,2197159936.0,676380672.0,3133554688.0,27611979776.0,6545678.0,9486205.0
12-04 08:44:16,26.029,1.175,71.956,0.252,0.0,0.588,0.0,0.0,0.0,0.0,2200211456.0,676380672.0,3133554688.0,27608928256.0,6350682.0,9310771.0
12-04 08:44:17,27.052,1.005,71.106,0.335,0.0,0.503,0.0,0.0,0.0,0.0,2204352512.0,676380672.0,3133554688.0,27604787200.0,6357848.0,9369073.0
12-04 08:44:18,29.240,1.337,68.421,0.251,0.0,0.752,0.0,32768.0,0.0,3.0,2218102784.0,676380672.0,3133558784.0,27591032832.0,6439125.0,9032108.0
12-04 08:44:19,26.488,1.090,71.668,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2226003968.0,676380672.0,3133558784.0,27583131648.0,6309648.0,9624922.0
12-04 08:44:20,25.607,1.088,72.134,0.418,0.0,0.753,0.0,12288.0,0.0,2.0,2233024512.0,676388864.0,3133571072.0,27576090624.0,6530173.0,9386870.0
12-04 08:44:21,28.872,1.010,69.360,0.253,0.0,0.505,0.0,0.0,0.0,0.0,2249166848.0,676388864.0,3133571072.0,27559948288.0,6323838.0,8939161.0
12-04 08:44:22,28.524,1.168,69.475,0.334,0.0,0.500,0.0,0.0,0.0,0.0,2258341888.0,676388864.0,3133575168.0,27550769152.0,6301758.0,9350397.0
12-04 08:44:23,26.025,1.004,72.050,0.251,0.0,0.669,0.0,12288.0,0.0,2.0,2263949312.0,676388864.0,3133579264.0,27545157632.0,6387593.0,9292704.0
12-04 08:44:24,26.846,1.258,71.225,0.252,0.0,0.419,0.0,0.0,0.0,0.0,2274959360.0,676388864.0,3133583360.0,27534143488.0,6466874.0,9504801.0
12-04 08:44:25,29.322,1.186,68.559,0.254,0.0,0.678,0.0,0.0,0.0,0.0,2289364992.0,676388864.0,3133583360.0,27519737856.0,6490669.0,9021487.0
12-04 08:44:26,27.265,0.587,71.141,0.503,0.0,0.503,0.0,16384.0,0.0,4.0,2296885248.0,676397056.0,3133587456.0,27512205312.0,6285243.0,9337969.0
12-04 08:44:27,26.655,1.174,71.417,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2298994688.0,676397056.0,3133591552.0,27510091776.0,6507135.0,9363801.0
12-04 08:44:28,27.235,1.086,70.844,0.251,0.0,0.585,0.0,16384.0,0.0,2.0,2307543040.0,676397056.0,3133591552.0,27501543424.0,6884870.0,9651260.0
12-04 08:44:29,30.609,1.084,67.389,0.250,0.0,0.667,0.0,0.0,0.0,0.0,2325438464.0,676397056.0,3133599744.0,27483639808.0,6293497.0,9251596.0
12-04 08:44:30,29.156,1.003,69.256,0.251,0.0,0.334,0.0,0.0,0.0,0.0,2328600576.0,676397056.0,3133603840.0,27480473600.0,6257022.0,9315021.0
12-04 08:44:31,25.605,1.334,72.143,0.250,0.0,0.667,0.0,0.0,0.0,0.0,2331369472.0,676397056.0,3133612032.0,27477696512.0,6501522.0,9229655.0
12-04 08:44:32,27.523,1.334,70.559,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,2336714752.0,676405248.0,3133612032.0,27472343040.0,6062638.0,9375311.0
12-04 08:44:33,15.126,1.008,83.277,0.336,0.0,0.252,0.0,12288.0,0.0,2.0,2342404096.0,676405248.0,3133612032.0,27466653696.0,5628465.0,5138691.0
12-04 08:44:34,16.961,0.588,81.948,0.252,0.0,0.252,0.0,0.0,0.0,0.0,2352168960.0,676405248.0,3133620224.0,27456880640.0,4731327.0,4976200.0
12-04 08:44:35,19.799,1.174,78.272,0.252,0.0,0.503,0.0,0.0,0.0,0.0,2359644160.0,676405248.0,3133624320.0,27449401344.0,4988729.0,6811374.0
12-04 08:44:36,27.540,1.175,70.109,0.252,0.0,0.924,0.0,0.0,0.0,0.0,2367844352.0,676405248.0,3133624320.0,27441201152.0,6627602.0,8441636.0
12-04 08:44:37,34.336,1.086,63.409,0.418,0.0,0.752,0.0,20480.0,0.0,3.0,2371743744.0,676413440.0,3133628416.0,27437289472.0,6459866.0,10547776.0
12-04 08:44:38,31.098,1.090,67.058,0.251,0.0,0.503,0.0,20480.0,0.0,4.0,2378616832.0,676413440.0,3133628416.0,27430416384.0,6556047.0,12649672.0
12-04 08:44:39,31.359,1.251,66.222,0.417,0.0,0.751,0.0,0.0,0.0,0.0,2386092032.0,676413440.0,3133657088.0,27422912512.0,6663585.0,11237360.0
12-04 08:44:40,30.705,0.923,67.617,0.168,0.0,0.587,0.0,0.0,0.0,0.0,2403332096.0,676413440.0,3133661184.0,27405668352.0,6829209.0,9586127.0
12-04 08:44:41,32.803,0.586,65.439,0.251,0.0,0.921,0.0,0.0,0.0,0.0,2418868224.0,676413440.0,3133665280.0,27390128128.0,6554492.0,11149653.0
12-04 08:44:42,27.471,1.173,69.765,0.754,0.0,0.838,0.0,0.0,0.0,0.0,2432618496.0,676413440.0,3133665280.0,27376377856.0,6518870.0,10449818.0
12-04 08:44:43,29.525,1.501,60.467,8.007,0.0,0.500,0.0,28672.0,0.0,3.0,2446749696.0,676421632.0,3133681664.0,27362222080.0,6401775.0,9879728.0
12-04 08:44:44,29.958,1.088,60.084,8.201,0.0,0.669,0.0,12288.0,0.0,2.0,2462064640.0,676421632.0,3133734912.0,27346853888.0,6287400.0,9736235.0
12-04 08:44:45,27.806,1.256,62.395,7.705,0.0,0.838,0.0,0.0,0.0,0.0,2483515392.0,676421632.0,3133825024.0,27325313024.0,6474078.0,9876236.0
12-04 08:44:46,30.840,1.579,59.518,7.564,0.0,0.499,0.0,0.0,0.0,0.0,2503028736.0,676421632.0,3133935616.0,27305689088.0,6305543.0,9413801.0
12-04 08:44:47,31.795,0.923,59.480,7.131,0.0,0.671,0.0,12288.0,0.0,3.0,2510983168.0,676421632.0,3134046208.0,27297624064.0,6524816.0,9702390.0
12-04 08:44:48,27.219,1.675,62.647,7.873,0.0,0.586,0.0,0.0,0.0,0.0,2517692416.0,676421632.0,3134193664.0,27290767360.0,6564292.0,9498684.0
12-04 08:44:49,28.930,1.254,62.124,7.023,0.0,0.669,0.0,159744.0,0.0,7.0,2531708928.0,676429824.0,3134345216.0,27276591104.0,6499787.0,9280784.0
12-04 08:44:50,28.500,1.0,62.167,7.583,0.0,0.750,0.0,0.0,0.0,0.0,2533302272.0,676429824.0,3134550016.0,27274792960.0,6135101.0,9619306.0
12-04 08:44:51,28.846,1.254,61.120,7.943,0.0,0.836,0.0,0.0,0.0,0.0,2541727744.0,676429824.0,3134734336.0,27266183168.0,6588549.0,9479043.0
12-04 08:44:52,27.810,1.665,62.115,7.577,0.0,0.833,0.0,0.0,0.0,0.0,2546393088.0,676429824.0,3134943232.0,27261308928.0,6340729.0,9735494.0
12-04 08:44:53,30.326,1.170,60.317,7.352,0.0,0.835,0.0,0.0,0.0,0.0,2551943168.0,676429824.0,3135131648.0,27255570432.0,6580075.0,9867252.0
12-04 08:44:54,28.381,1.002,62.020,7.930,0.0,0.668,0.0,45056.0,0.0,5.0,2561273856.0,676438016.0,3135324160.0,27246039040.0,6574693.0,9501809.0
12-04 08:44:55,27.441,0.926,63.047,7.828,0.0,0.758,0.0,0.0,0.0,0.0,2570612736.0,676438016.0,3135524864.0,27236499456.0,6577786.0,9254665.0
12-04 08:44:56,31.658,1.173,59.380,7.035,0.0,0.754,0.0,0.0,0.0,0.0,2576125952.0,676438016.0,3135725568.0,27230785536.0,6378069.0,9967265.0
12-04 08:44:57,29.051,1.175,61.797,7.389,0.0,0.588,0.0,0.0,0.0,0.0,2585698304.0,676438016.0,3135918080.0,27221020672.0,6531998.0,9095041.0
12-04 08:44:58,27.759,1.087,62.793,7.525,0.0,0.836,0.0,0.0,0.0,0.0,2588684288.0,676438016.0,3136081920.0,27217870848.0,6388184.0,9819176.0
12-04 08:44:59,29.633,1.252,60.851,7.596,0.0,0.668,0.0,20480.0,0.0,4.0,2590662656.0,676438016.0,3136286720.0,27215687680.0,6737681.0,9524620.0
12-04 08:45:00,27.717,1.179,63.353,7.498,0.0,0.253,0.0,12288.0,0.0,2.0,2592391168.0,676446208.0,3136483328.0,27213754368.0,6378787.0,9752875.0
12-04 08:45:01,29.633,1.002,60.518,7.846,0.0,1.002,0.0,0.0,0.0,0.0,2595581952.0,676446208.0,3136696320.0,27210350592.0,6828785.0,8959966.0
12-04 08:45:02,30.486,1.089,60.720,6.951,0.0,0.754,0.0,0.0,0.0,0.0,2595659776.0,676446208.0,3136876544.0,27210092544.0,6158219.0,10122911.0
12-04 08:45:03,27.843,1.171,62.625,7.609,0.0,0.753,0.0,0.0,0.0,0.0,2599333888.0,676446208.0,3137081344.0,27206213632.0,5608402.0,8788527.0
12-04 08:45:04,19.547,1.258,70.889,7.634,0.0,0.671,0.0,40960.0,0.0,2.0,2603802624.0,676446208.0,3137277952.0,27201548288.0,4579963.0,7231843.0
12-04 08:45:05,15.539,1.420,74.687,7.937,0.0,0.418,0.0,0.0,0.0,0.0,2610176000.0,676446208.0,3137466368.0,27194986496.0,5151881.0,5326560.0
12-04 08:45:06,22.259,1.339,69.121,6.611,0.0,0.669,0.0,12288.0,0.0,2.0,2624159744.0,676454400.0,3137683456.0,27180777472.0,5234641.0,11263489.0
12-04 08:45:07,23.353,1.585,66.305,8.173,0.0,0.584,0.0,0.0,0.0,0.0,2643271680.0,676454400.0,3137859584.0,27161489408.0,4349945.0,8386123.0
12-04 08:45:08,29.293,1.094,61.785,7.239,0.0,0.589,0.0,0.0,0.0,0.0,2656669696.0,676454400.0,3138068480.0,27147882496.0,6066383.0,9453060.0
12-04 08:45:09,27.479,1.008,63.025,7.983,0.0,0.504,0.0,12288.0,0.0,2.0,2662211584.0,676454400.0,3138252800.0,27142156288.0,6432201.0,8969317.0
12-04 08:45:10,29.732,1.089,61.307,7.203,0.0,0.670,0.0,0.0,0.0,0.0,2666303488.0,676454400.0,3138461696.0,27137855488.0,6743925.0,8956986.0
12-04 08:45:11,36.516,1.256,52.848,8.626,0.0,0.754,0.0,0.0,0.0,0.0,2670727168.0,676454400.0,3138650112.0,27133243392.0,7269841.0,11611485.0
12-04 08:45:12,29.156,1.170,60.819,8.104,0.0,0.752,0.0,24576.0,0.0,5.0,2672107520.0,676462592.0,3138830336.0,27131674624.0,6549323.0,12055538.0
12-04 08:45:13,32.280,1.581,56.905,8.070,0.0,1.165,0.0,0.0,0.0,0.0,2676043776.0,676462592.0,3139072000.0,27127496704.0,7435833.0,12431018.0
12-04 08:45:14,26.628,1.419,64.023,7.346,0.0,0.584,0.0,16384.0,0.0,2.0,2682515456.0,676462592.0,3139235840.0,27120861184.0,6196864.0,9071593.0
12-04 08:45:15,33.724,1.255,56.067,7.950,0.0,1.004,0.0,0.0,0.0,0.0,2687209472.0,676462592.0,3139465216.0,27115937792.0,6779330.0,10550071.0
12-04 08:45:16,33.783,0.842,57.287,7.329,0.0,0.758,0.0,0.0,0.0,0.0,2700455936.0,676462592.0,3139649536.0,27102507008.0,6829347.0,10580302.0
12-04 08:45:17,31.020,0.920,58.779,8.696,0.0,0.585,0.0,28672.0,0.0,3.0,2711957504.0,676470784.0,3139846144.0,27090800640.0,6173293.0,9965800.0
12-04 08:45:18,29.883,0.835,60.768,7.679,0.0,0.835,0.0,0.0,0.0,0.0,2722607104.0,676470784.0,3140030464.0,27079966720.0,6415332.0,10546503.0
12-04 08:45:19,31.124,1.091,60.067,7.047,0.0,0.671,0.0,0.0,0.0,0.0,2727317504.0,676470784.0,3140218880.0,27075067904.0,6460675.0,9825735.0
12-04 08:45:20,31.012,0.995,59.950,7.380,0.0,0.663,0.0,12288.0,0.0,2.0,2728833024.0,676470784.0,3140427776.0,27073343488.0,6572475.0,10029402.0
12-04 08:45:21,27.977,1.166,62.115,7.910,0.0,0.833,0.0,0.0,0.0,0.0,2729893888.0,676470784.0,3140616192.0,27072094208.0,6414265.0,9648842.0
12-04 08:45:22,26.862,1.506,63.598,7.531,0.0,0.502,0.0,0.0,0.0,0.0,2732666880.0,676470784.0,3140825088.0,27069112320.0,6306822.0,9126767.0
12-04 08:45:23,30.460,1.590,59.833,7.448,0.0,0.669,0.0,16384.0,0.0,4.0,2740768768.0,676478976.0,3140997120.0,27060830208.0,6214449.0,9691711.0
12-04 08:45:24,27.433,0.923,63.926,6.963,0.0,0.755,0.0,172032.0,0.0,8.0,2744070144.0,676478976.0,3141181440.0,27057344512.0,6210861.0,9648326.0
12-04 08:45:25,32.691,0.922,57.586,8.047,0.0,0.754,0.0,28672.0,0.0,2.0,2749014016.0,676478976.0,3141398528.0,27052183552.0,7054807.0,10270893.0
12-04 08:45:26,28.332,1.006,62.280,7.879,0.0,0.503,0.0,0.0,0.0,0.0,2755039232.0,676478976.0,3141586944.0,27045969920.0,6546568.0,9733250.0
12-04 08:45:27,27.356,1.251,63.053,7.590,0.0,0.751,0.0,12288.0,0.0,3.0,2763538432.0,676478976.0,3141795840.0,27037261824.0,6303094.0,9354081.0
12-04 08:45:28,28.344,1.087,61.873,7.776,0.0,0.920,0.0,0.0,0.0,0.0,2767503360.0,676478976.0,3141984256.0,27033108480.0,6302264.0,9230004.0
12-04 08:45:29,30.563,1.092,60.285,7.557,0.0,0.504,0.0,12288.0,0.0,2.0,2769367040.0,676487168.0,3142201344.0,27031019520.0,6576423.0,9912887.0
12-04 08:45:30,29.589,1.174,61.442,7.125,0.0,0.671,0.0,12288.0,0.0,2.0,2770886656.0,676487168.0,3142369280.0,27029331968.0,6244346.0,9088743.0
12-04 08:45:31,29.333,1.250,61.500,7.417,0.0,0.500,0.0,0.0,0.0,0.0,2773426176.0,676487168.0,3142565888.0,27026595840.0,6494811.0,10128932.0
12-04 08:45:32,29.633,1.169,60.601,7.679,0.0,0.918,0.0,0.0,0.0,0.0,2776858624.0,676487168.0,3142766592.0,27022962688.0,6133460.0,8762549.0
12-04 08:45:33,28.631,1.175,61.377,7.725,0.0,1.092,0.0,4096.0,0.0,2.0,2783236096.0,676487168.0,3142950912.0,27016400896.0,6273658.0,10160387.0
12-04 08:45:34,26.566,1.170,63.743,7.937,0.0,0.585,0.0,4096.0,0.0,1.0,2785021952.0,676487168.0,3143163904.0,27014402048.0,6032693.0,9138263.0
12-04 08:45:35,30.576,1.170,59.566,8.020,0.0,0.668,0.0,28672.0,0.0,4.0,2799673344.0,676495360.0,3143335936.0,26999570432.0,5906464.0,8806517.0
12-04 08:45:36,29.062,1.173,62.312,6.951,0.0,0.503,0.0,0.0,0.0,0.0,2807840768.0,676495360.0,3143532544.0,26991206400.0,6649491.0,15880841.0
12-04 08:45:37,29.599,0.920,61.204,7.525,0.0,0.753,0.0,0.0,0.0,0.0,2813403136.0,676495360.0,3143745536.0,26985431040.0,6571258.0,9425556.0
12-04 08:45:38,27.852,1.174,63.423,6.628,0.0,0.923,0.0,0.0,0.0,0.0,2814050304.0,676495360.0,3143938048.0,26984591360.0,7354554.0,10105733.0
12-04 08:45:39,31.943,1.168,58.716,7.590,0.0,0.584,0.0,0.0,0.0,0.0,2815127552.0,676495360.0,3144134656.0,26983317504.0,6462017.0,9757723.0
12-04 08:45:40,31.720,1.002,59.098,7.429,0.0,0.751,0.0,12288.0,0.0,2.0,2819743744.0,676495360.0,3144323072.0,26978512896.0,6089038.0,9564486.0
12-04 08:45:41,22.559,1.347,67.761,7.912,0.0,0.421,0.0,12288.0,0.0,2.0,2820325376.0,676503552.0,3144511488.0,26977734656.0,5596518.0,7897534.0
12-04 08:45:42,16.625,1.092,73.720,8.228,0.0,0.336,0.0,0.0,0.0,0.0,2821046272.0,676503552.0,3144712192.0,26976813056.0,5527626.0,5284550.0
12-04 08:45:43,18.167,1.262,72.330,7.822,0.0,0.421,0.0,0.0,0.0,0.0,2825732096.0,676503552.0,3144904704.0,26971934720.0,5627838.0,5791731.0
12-04 08:45:44,29.766,1.003,61.538,7.191,0.0,0.502,0.0,4096.0,0.0,2.0,2830405632.0,676503552.0,3145121792.0,26967044096.0,5980854.0,8431975.0
12-04 08:45:45,33.864,1.257,56.245,7.963,0.0,0.671,0.0,0.0,0.0,0.0,2835591168.0,676503552.0,3145306112.0,26961674240.0,6728551.0,12076935.0
12-04 08:45:46,32.466,1.091,57.802,7.802,0.0,0.839,0.0,16384.0,0.0,2.0,2844557312.0,676503552.0,3145494528.0,26952519680.0,6465851.0,11544017.0
12-04 08:45:47,30.956,1.091,59.648,7.466,0.0,0.839,0.0,24576.0,0.0,4.0,2852106240.0,676511744.0,3145691136.0,26944765952.0,6728247.0,11562508.0
12-04 08:45:48,29.362,0.671,61.326,7.886,0.0,0.755,0.0,0.0,0.0,0.0,2853269504.0,676511744.0,3145887744.0,26943406080.0,6195964.0,9804792.0
12-04 08:45:49,34.419,0.668,56.809,7.268,0.0,0.835,0.0,0.0,0.0,0.0,2853838848.0,676511744.0,3146096640.0,26942627840.0,6408647.0,11142249.0
12-04 08:45:50,33.055,0.835,57.596,7.679,0.0,0.835,0.0,0.0,0.0,0.0,2856366080.0,676511744.0,3146272768.0,26939924480.0,6365369.0,10575367.0
12-04 08:45:51,31.092,1.008,59.244,8.151,0.0,0.504,0.0,12288.0,0.0,2.0,2859540480.0,676511744.0,3146481664.0,26936541184.0,6524052.0,10012798.0
12-04 08:45:52,29.274,1.084,60.300,8.424,0.0,0.917,0.0,0.0,0.0,0.0,2862645248.0,676511744.0,3146661888.0,26933256192.0,6443521.0,9428878.0
12-04 08:45:53,28.343,1.009,61.733,7.990,0.0,0.925,0.0,28672.0,0.0,3.0,2870460416.0,676519936.0,3146866688.0,26925228032.0,6575895.0,9610189.0
12-04 08:45:54,28.344,1.171,61.538,8.027,0.0,0.920,0.0,0.0,0.0,0.0,2874400768.0,676519936.0,3147051008.0,26921103360.0,6293994.0,9187003.0
12-04 08:45:55,29.540,1.172,61.506,7.364,0.0,0.418,0.0,4096.0,0.0,2.0,2886889472.0,676519936.0,3147251712.0,26908413952.0,6063084.0,9140520.0
12-04 08:45:56,29.825,1.170,60.735,7.769,0.0,0.501,0.0,16384.0,0.0,2.0,2892238848.0,676519936.0,3147444224.0,26902872064.0,6156942.0,9596551.0
12-04 08:45:57,30.750,1.417,58.917,8.083,0.0,0.833,0.0,0.0,0.0,0.0,2901774336.0,676519936.0,3147628544.0,26893152256.0,6398162.0,9151272.0
12-04 08:45:58,30.885,1.336,59.349,7.596,0.0,0.835,0.0,0.0,0.0,0.0,2899025920.0,676519936.0,3147845632.0,26895683584.0,6550572.0,10015768.0
12-04 08:45:59,24.958,0.840,66.050,7.479,0.0,0.672,0.0,139264.0,0.0,7.0,2901258240.0,676528128.0,3148021760.0,26893266944.0,6684766.0,7907437.0
12-04 08:46:00,9.114,0.167,82.107,8.445,0.0,0.167,0.0,0.0,0.0,0.0,2900406272.0,676528128.0,3148230656.0,26893910016.0,2453688.0,2325682.0
12-04 08:46:01,4.837,0.167,86.989,8.007,0.0,0.0,0.0,28672.0,0.0,3.0,2900213760.0,676528128.0,3148419072.0,26893914112.0,1777548.0,323945.0
12-04 08:46:02,4.424,0.167,86.895,8.514,0.0,0.0,0.0,12288.0,0.0,3.0,2900140032.0,676528128.0,3148603392.0,26893803520.0,1794466.0,335367.0
12-04 08:46:03,4.913,0.083,86.595,8.410,0.0,0.0,0.0,0.0,0.0,0.0,2900058112.0,676528128.0,3148812288.0,26893676544.0,1795981.0,345118.0
12-04 08:46:04,4.508,0.334,86.644,8.514,0.0,0.0,0.0,12288.0,0.0,2.0,2899828736.0,676536320.0,3149000704.0,26893709312.0,1853526.0,361091.0
12-04 08:46:05,4.424,0.167,86.811,8.514,0.0,0.083,0.0,0.0,0.0,0.0,2900025344.0,676536320.0,3149217792.0,26893295616.0,1702070.0,376662.0
12-04 08:46:06,4.754,0.250,86.906,8.007,0.0,0.083,0.0,16384.0,0.0,4.0,2899841024.0,676536320.0,3149402112.0,26893295616.0,1803053.0,6388548.0
12-04 08:46:07,4.027,0.252,87.164,8.557,0.0,0.0,0.0,0.0,0.0,0.0,2899869696.0,676536320.0,3149594624.0,26893074432.0,1704422.0,376036.0
12-04 08:46:08,3.830,0.416,87.011,8.659,0.0,0.083,0.0,0.0,0.0,0.0,2899861504.0,676536320.0,3149799424.0,26892877824.0,1550504.0,376088.0
12-04 08:46:09,2.929,0.167,88.117,8.787,0.0,0.0,0.0,0.0,0.0,0.0,2899804160.0,676536320.0,3149983744.0,26892750848.0,1086357.0,344370.0
12-04 08:46:10,2.092,0.251,88.870,8.787,0.0,0.0,0.0,12288.0,0.0,2.0,2899566592.0,676544512.0,3150196736.0,26892767232.0,828996.0,367803.0
12-04 08:46:11,3.491,0.249,88.030,8.146,0.0,0.083,0.0,16384.0,0.0,2.0,2899435520.0,676544512.0,3150389248.0,26892705792.0,1177527.0,369486.0
12-04 08:46:12,4.341,0.334,86.978,8.264,0.0,0.083,0.0,0.0,0.0,0.0,2899628032.0,676544512.0,3150577664.0,26892324864.0,1661588.0,365763.0
12-04 08:46:13,3.849,0.167,87.531,8.452,0.0,0.0,0.0,0.0,0.0,0.0,2899451904.0,676544512.0,3150786560.0,26892292096.0,1551923.0,353900.0
12-04 08:46:14,3.766,0.167,87.531,8.452,0.0,0.084,0.0,0.0,0.0,0.0,2899505152.0,676544512.0,3150987264.0,26892038144.0,1591393.0,357778.0
12-04 08:46:15,4.515,0.167,87.124,8.194,0.0,0.0,0.0,0.0,0.0,0.0,2899566592.0,676544512.0,3151179776.0,26891784192.0,1836800.0,340995.0
12-04 08:46:16,4.908,0.250,86.190,8.652,0.0,0.0,0.0,24576.0,0.0,4.0,2899599360.0,676552704.0,3151360000.0,26891563008.0,1912717.0,351975.0
12-04 08:46:17,4.500,0.333,86.833,8.333,0.0,0.0,0.0,0.0,0.0,0.0,2902274048.0,676552704.0,3151577088.0,26888671232.0,1759968.0,341613.0
12-04 08:46:18,4.420,0.250,86.572,8.757,0.0,0.0,0.0,0.0,0.0,0.0,2904088576.0,676552704.0,3151761408.0,26886672384.0,1843171.0,338217.0
12-04 08:46:19,4.020,0.168,87.353,8.375,0.0,0.084,0.0,0.0,0.0,0.0,2906144768.0,676552704.0,3151974400.0,26884403200.0,1764783.0,355656.0
12-04 08:46:20,4.591,0.334,86.394,8.598,0.0,0.083,0.0,4096.0,0.0,2.0,2906435584.0,676552704.0,3152158720.0,26883928064.0,1884641.0,351203.0
12-04 08:46:21,4.523,0.168,87.102,8.208,0.0,0.0,0.0,0.0,0.0,0.0,2906079232.0,676552704.0,3152388096.0,26884055040.0,1881364.0,346436.0
12-04 08:46:22,4.279,0.168,87.332,8.221,0.0,0.0,0.0,36864.0,0.0,5.0,2906259456.0,676560896.0,3152580608.0,26883674112.0,1912621.0,340630.0
12-04 08:46:23,4.825,0.250,86.606,8.319,0.0,0.0,0.0,0.0,0.0,0.0,2908098560.0,676560896.0,3152773120.0,26881642496.0,1835046.0,330834.0
12-04 08:46:24,4.515,0.167,86.873,8.445,0.0,0.0,0.0,0.0,0.0,0.0,2910732288.0,676560896.0,3152961536.0,26878820352.0,1836563.0,346269.0
12-04 08:46:25,4.900,0.249,86.628,8.223,0.0,0.0,0.0,0.0,0.0,0.0,2911617024.0,676560896.0,3153158144.0,26877739008.0,1913092.0,347697.0
12-04 08:46:26,4.188,0.251,86.935,8.626,0.0,0.0,0.0,0.0,0.0,0.0,2911723520.0,676560896.0,3153338368.0,26877452288.0,1614741.0,353022.0
12-04 08:46:27,4.341,0.334,86.728,8.598,0.0,0.0,0.0,12288.0,0.0,2.0,2911727616.0,676560896.0,3153555456.0,26877231104.0,1856368.0,350932.0
12-04 08:46:28,4.587,0.250,86.405,8.590,0.0,0.167,0.0,28672.0,0.0,3.0,2914058240.0,676569088.0,3153727488.0,26874720256.0,1829829.0,342936.0
12-04 08:46:29,2.421,0.250,90.067,7.262,0.0,0.0,0.0,4096.0,0.0,2.0,2914664448.0,676569088.0,3153944576.0,26873896960.0,1035629.0,233826.0
12-04 08:46:30,0.083,0.083,99.584,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2915057664.0,676569088.0,3154059264.0,26873389056.0,7059.0,14445.0
12-04 08:46:31,0.083,0.0,99.667,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2915053568.0,676569088.0,3154063360.0,26873389056.0,4999.0,13940.0
12-04 08:46:32,0.333,0.0,99.335,0.333,0.0,0.0,0.0,16384.0,0.0,2.0,2915180544.0,676569088.0,3154063360.0,26873262080.0,2006.0,11432.0
12-04 08:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2915434496.0,676569088.0,3154063360.0,26873008128.0,5136.0,4619.0
12-04 08:46:34,4.837,0.667,93.328,1.168,0.0,0.0,0.0,180224.0,0.0,4.0,2915414016.0,676577280.0,3154067456.0,26873016320.0,551093.0,62124.0
12-04 08:46:35,8.431,2.087,84.140,5.259,0.0,0.083,0.0,0.0,0.0,0.0,1136001024.0,676577280.0,3154075648.0,28652421120.0,6650816.0,4984941.0
12-04 08:46:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134002176.0,676577280.0,3154100224.0,28654395392.0,7771.0,4773.0
12-04 08:46:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133993984.0,676577280.0,3154108416.0,28654395392.0,9394.0,6396.0
12-04 08:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1133993984.0,676577280.0,3154108416.0,28654395392.0,5918.0,4341.0
12-04 08:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133989888.0,676577280.0,3154112512.0,28654395392.0,2727.0,2278.0
12-04 08:46:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133981696.0,676585472.0,3154112512.0,28654395392.0,2830.0,2981.0
12-04 08:46:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133850624.0,676585472.0,3154116608.0,28654522368.0,8545.0,5072.0
12-04 08:46:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133846528.0,676585472.0,3154120704.0,28654522368.0,261.0,401.0
12-04 08:46:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133846528.0,676585472.0,3154120704.0,28654522368.0,6040.0,3671.0
12-04 08:46:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,676585472.0,3154124800.0,28654522368.0,8547.0,5072.0
12-04 08:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133838336.0,676585472.0,3154128896.0,28654522368.0,9587.0,5726.0
12-04 08:46:46,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133948928.0,676593664.0,3154137088.0,28654395392.0,3599.0,2270.0
12-04 08:46:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133944832.0,676593664.0,3154141184.0,28654395392.0,2600.0,1709.0
12-04 08:46:48,0.0,0.166,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1133944832.0,676593664.0,3154141184.0,28654395392.0,4872.0,3017.0
12-04 08:46:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133940736.0,676593664.0,3154145280.0,28654395392.0,5159.0,5026.0
12-04 08:46:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,676593664.0,3154149376.0,28654395392.0,4832.0,2924.0
12-04 08:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,676593664.0,3154149376.0,28654395392.0,4871.0,3017.0
12-04 08:46:52,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133924352.0,676601856.0,3154153472.0,28654395392.0,12778.0,7818.0
12-04 08:46:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133916160.0,676601856.0,3154161664.0,28654395392.0,3602.0,2270.0
12-04 08:46:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133916160.0,676601856.0,3154161664.0,28654395392.0,5657.0,3801.0
12-04 08:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133912064.0,676601856.0,3154165760.0,28654395392.0,2703.0,1802.0
12-04 08:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133912064.0,676601856.0,3154165760.0,28654395392.0,4319.0,3440.0
12-04 08:46:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133907968.0,676601856.0,3154169856.0,28654395392.0,5038.0,3110.0
12-04 08:46:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1133895680.0,676610048.0,3154173952.0,28654395392.0,6162.0,4240.0
12-04 08:46:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133891584.0,676610048.0,3154178048.0,28654395392.0,3733.0,2336.0
12-04 08:47:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133887488.0,676610048.0,3154182144.0,28654395392.0,9752.0,5819.0
12-04 08:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133887488.0,676610048.0,3154182144.0,28654395392.0,3667.0,2270.0
12-04 08:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133883392.0,676610048.0,3154186240.0,28654395392.0,5806.0,3578.0
12-04 08:47:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133879296.0,676610048.0,3154190336.0,28654395392.0,8421.0,6558.0
12-04 08:47:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1133867008.0,676618240.0,3154194432.0,28654395392.0,12801.0,18183.0
12-04 08:47:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133862912.0,676618240.0,3154198528.0,28654395392.0,18066.0,28002.0
12-04 08:47:06,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133858816.0,676618240.0,3154202624.0,28654395392.0,20684.0,29031.0
12-04 08:47:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134104576.0,676618240.0,3154210816.0,28654141440.0,21349.0,31169.0
12-04 08:47:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134096384.0,676618240.0,3154219008.0,28654141440.0,22000.0,30580.0
12-04 08:47:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,155648.0,0.0,5.0,1134219264.0,676618240.0,3154223104.0,28654014464.0,19316.0,29687.0
12-04 08:47:10,0.083,0.0,99.667,0.167,0.0,0.083,0.0,16384.0,0.0,4.0,1134202880.0,676626432.0,3154231296.0,28654014464.0,21448.0,32049.0
12-04 08:47:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134198784.0,676626432.0,3154235392.0,28654014464.0,18066.0,27936.0
12-04 08:47:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134194688.0,676626432.0,3154239488.0,28654014464.0,19733.0,28928.0
12-04 08:47:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134313472.0,676626432.0,3154247680.0,28653887488.0,21655.0,29843.0
12-04 08:47:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134309376.0,676626432.0,3154251776.0,28653887488.0,12995.0,14602.0
12-04 08:47:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134297088.0,676626432.0,3154255872.0,28653895680.0,5940.0,3578.0
12-04 08:47:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134284800.0,676634624.0,3154259968.0,28653895680.0,363.0,494.0
12-04 08:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134284800.0,676634624.0,3154259968.0,28653895680.0,8375.0,4979.0
12-04 08:47:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134280704.0,676634624.0,3154264064.0,28653895680.0,3884.0,2657.0
12-04 08:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134272512.0,676634624.0,3154272256.0,28653895680.0,3078.0,2760.0
12-04 08:47:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134272512.0,676634624.0,3154272256.0,28653895680.0,2596.0,1709.0
12-04 08:47:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134264320.0,676634624.0,3154280448.0,28653895680.0,13085.0,8154.0
12-04 08:47:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134252032.0,676642816.0,3154284544.0,28653895680.0,2702.0,1802.0
12-04 08:47:23,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134252032.0,676642816.0,3154284544.0,28653895680.0,7267.0,4367.0
12-04 08:47:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134239744.0,676642816.0,3154288640.0,28653903872.0,3703.0,2363.0
12-04 08:47:25,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134235648.0,676642816.0,3154292736.0,28653903872.0,6109.0,3671.0
12-04 08:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134235648.0,676642816.0,3154292736.0,28653903872.0,3636.0,2363.0
12-04 08:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134231552.0,676642816.0,3154296832.0,28653903872.0,2498.0,1616.0
12-04 08:47:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134223360.0,676651008.0,3154296832.0,28653903872.0,4458.0,3625.0
12-04 08:47:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134219264.0,676651008.0,3154300928.0,28653903872.0,8444.0,4979.0
12-04 08:47:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134215168.0,676651008.0,3154305024.0,28653903872.0,5497.0,3465.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134206976.0,676651008.0,3154313216.0,28653903872.0,6435.0,4026.0
12-04 08:47:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134202880.0,676651008.0,3154317312.0,28653903872.0,7870.0,4866.0
12-04 08:47:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134202880.0,676651008.0,3154317312.0,28653903872.0,8542.0,6453.0
12-04 08:47:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134190592.0,676659200.0,3154321408.0,28653903872.0,3330.0,2250.0
12-04 08:47:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134190592.0,676659200.0,3154321408.0,28653903872.0,1890.0,1410.0
12-04 08:47:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134186496.0,676659200.0,3154325504.0,28653903872.0,3124.0,2064.0
12-04 08:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134186496.0,676659200.0,3154325504.0,28653903872.0,6770.0,4212.0
12-04 08:47:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134182400.0,676659200.0,3154329600.0,28653903872.0,7324.0,5289.0
12-04 08:47:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134178304.0,676659200.0,3154333696.0,28653903872.0,12431.0,7386.0
12-04 08:47:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134161920.0,676667392.0,3154341888.0,28653903872.0,6607.0,4678.0
12-04 08:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134149632.0,676667392.0,3154345984.0,28653912064.0,3803.0,2456.0
12-04 08:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134149632.0,676667392.0,3154345984.0,28653912064.0,3665.0,2270.0
12-04 08:47:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134149632.0,676667392.0,3154345984.0,28653912064.0,2625.0,2193.0
12-04 08:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,131072.0,0.0,2.0,1134145536.0,676667392.0,3154350080.0,28653912064.0,3996.0,2564.0
12-04 08:47:45,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134145536.0,676667392.0,3154350080.0,28653912064.0,5628.0,4279.0
12-04 08:47:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1134129152.0,676675584.0,3154358272.0,28653912064.0,7078.0,4325.0
12-04 08:47:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134125056.0,676675584.0,3154362368.0,28653912064.0,7108.0,4232.0
12-04 08:47:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134125056.0,676675584.0,3154362368.0,28653912064.0,8314.0,4979.0
12-04 08:47:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134116864.0,676675584.0,3154370560.0,28653912064.0,8718.0,8024.0
12-04 08:47:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134116864.0,676675584.0,3154370560.0,28653912064.0,159.0,308.0
12-04 08:47:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134112768.0,676675584.0,3154374656.0,28653912064.0,5939.0,3578.0
12-04 08:47:52,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134100480.0,676683776.0,3154378752.0,28653912064.0,3771.0,2363.0
12-04 08:47:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134096384.0,676683776.0,3154382848.0,28653912064.0,4458.0,3626.0
12-04 08:47:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134092288.0,676683776.0,3154386944.0,28653912064.0,5719.0,3801.0
12-04 08:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134088192.0,676683776.0,3154391040.0,28653912064.0,10522.0,6287.0
12-04 08:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134084096.0,676683776.0,3154395136.0,28653912064.0,3705.0,2363.0
12-04 08:47:57,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134080000.0,676683776.0,3154399232.0,28653912064.0,7335.0,4909.0
12-04 08:47:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134067712.0,676691968.0,3154403328.0,28653912064.0,6143.0,3764.0
12-04 08:47:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134067712.0,676691968.0,3154403328.0,28653912064.0,3772.0,2363.0
12-04 08:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134063616.0,676691968.0,3154407424.0,28653912064.0,2429.0,1616.0
12-04 08:48:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134063616.0,676691968.0,3154407424.0,28653912064.0,4973.0,3110.0
12-04 08:48:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134059520.0,676691968.0,3154411520.0,28653912064.0,6592.0,4748.0
12-04 08:48:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134055424.0,676691968.0,3154415616.0,28653912064.0,6423.0,4642.0
12-04 08:48:04,0.166,0.083,99.501,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1134043136.0,676700160.0,3154419712.0,28653912064.0,14348.0,18594.0
12-04 08:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134039040.0,676700160.0,3154423808.0,28653912064.0,18243.0,27630.0
12-04 08:48:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134030848.0,676700160.0,3154432000.0,28653912064.0,23966.0,32458.0
12-04 08:48:07,0.417,0.0,99.500,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,1134153728.0,676700160.0,3154436096.0,28653785088.0,17682.0,29248.0
12-04 08:48:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134145536.0,676700160.0,3154444288.0,28653785088.0,22301.0,30667.0
12-04 08:48:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134133248.0,676700160.0,3154448384.0,28653793280.0,19447.0,29760.0
12-04 08:48:10,0.0,0.167,99.583,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1134120960.0,676708352.0,3154452480.0,28653793280.0,24487.0,32392.0
12-04 08:48:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134112768.0,676708352.0,3154460672.0,28653793280.0,17448.0,27581.0
12-04 08:48:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134108672.0,676708352.0,3154464768.0,28653793280.0,22620.0,31652.0
12-04 08:48:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134100480.0,676708352.0,3154472960.0,28653793280.0,19590.0,28889.0
12-04 08:48:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,131072.0,0.0,1.0,1134092288.0,676708352.0,3154481152.0,28653793280.0,10006.0,11878.0
12-04 08:48:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134088192.0,676708352.0,3154485248.0,28653793280.0,4773.0,2924.0
12-04 08:48:16,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134080000.0,676716544.0,3154485248.0,28653793280.0,1428.0,1055.0
12-04 08:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134075904.0,676716544.0,3154489344.0,28653793280.0,5040.0,3110.0
12-04 08:48:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1134071808.0,676716544.0,3154493440.0,28653793280.0,9376.0,6535.0
12-04 08:48:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1134067712.0,676716544.0,3154497536.0,28653793280.0,5090.0,3576.0
12-04 08:48:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134067712.0,676716544.0,3154497536.0,28653793280.0,6138.0,3764.0
12-04 08:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134063616.0,676716544.0,3154501632.0,28653793280.0,3637.0,2363.0
12-04 08:48:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1134051328.0,676724736.0,3154505728.0,28653793280.0,2598.0,1709.0
12-04 08:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134047232.0,676724736.0,3154509824.0,28653793280.0,7102.0,4274.0
12-04 08:48:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134043136.0,676724736.0,3154513920.0,28653793280.0,4938.0,3017.0
12-04 08:48:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134039040.0,676724736.0,3154518016.0,28653793280.0,6038.0,3671.0
12-04 08:48:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134034944.0,676724736.0,3154522112.0,28653793280.0,4869.0,3017.0
12-04 08:48:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134034944.0,676724736.0,3154522112.0,28653793280.0,7864.0,5495.0
12-04 08:48:28,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1134018560.0,676732928.0,3154530304.0,28653793280.0,2499.0,1616.0
12-04 08:48:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134018560.0,676732928.0,3154530304.0,28653793280.0,7433.0,5031.0
12-04 08:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134014464.0,676732928.0,3154534400.0,28653793280.0,4535.0,2997.0
12-04 08:48:31,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134014464.0,676732928.0,3154534400.0,28653793280.0,1889.0,1410.0
12-04 08:48:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134010368.0,676732928.0,3154538496.0,28653793280.0,7800.0,4680.0
12-04 08:48:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134006272.0,676732928.0,3154542592.0,28653793280.0,12898.0,8360.0
12-04 08:48:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133993984.0,676741120.0,3154546688.0,28653793280.0,4160.0,2718.0
12-04 08:48:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133989888.0,676741120.0,3154550784.0,28653793280.0,6256.0,4728.0
12-04 08:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,676741120.0,3154554880.0,28653842432.0,2992.0,2064.0
12-04 08:48:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,676741120.0,3154554880.0,28653842432.0,6055.0,4527.0
12-04 08:48:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133932544.0,676741120.0,3154558976.0,28653842432.0,5498.0,3465.0
12-04 08:48:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133928448.0,676741120.0,3154563072.0,28653842432.0,3263.0,2250.0
12-04 08:48:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,16384.0,0.0,4.0,1133916160.0,676749312.0,3154567168.0,28653842432.0,11687.0,7694.0
12-04 08:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133912064.0,676749312.0,3154571264.0,28653842432.0,7210.0,4325.0
12-04 08:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133907968.0,676749312.0,3154575360.0,28653842432.0,6526.0,4748.0
12-04 08:48:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133903872.0,676749312.0,3154579456.0,28653842432.0,3701.0,2363.0
12-04 08:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133903872.0,676749312.0,3154579456.0,28653842432.0,3703.0,2363.0
12-04 08:48:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133899776.0,676749312.0,3154583552.0,28653842432.0,4939.0,3017.0
12-04 08:48:46,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1133891584.0,676757504.0,3154583552.0,28653842432.0,6075.0,3764.0
12-04 08:48:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133887488.0,676757504.0,3154587648.0,28653842432.0,3666.0,2270.0
12-04 08:48:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133883392.0,676757504.0,3154591744.0,28653842432.0,4976.0,3110.0
12-04 08:48:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133879296.0,676757504.0,3154595840.0,28653842432.0,7391.0,4619.0
12-04 08:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,3.0,1133875200.0,676757504.0,3154599936.0,28653842432.0,8539.0,5538.0
12-04 08:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133871104.0,676757504.0,3154604032.0,28653842432.0,3186.0,2879.0
12-04 08:48:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133862912.0,676765696.0,3154604032.0,28653842432.0,2701.0,1802.0
12-04 08:48:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133862912.0,676765696.0,3154604032.0,28653842432.0,5937.0,3578.0
12-04 08:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133854720.0,676765696.0,3154612224.0,28653842432.0,4829.0,2966.0
12-04 08:48:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1133854720.0,676765696.0,3154612224.0,28653842432.0,3972.0,2549.0
12-04 08:48:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133846528.0,676765696.0,3154620416.0,28653842432.0,11652.0,6848.0
12-04 08:48:57,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133842432.0,676765696.0,3154624512.0,28653842432.0,4873.0,3017.0
12-04 08:48:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133830144.0,676773888.0,3154628608.0,28653842432.0,1017.0,1596.0
12-04 08:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133830144.0,676773888.0,3154628608.0,28653842432.0,4769.0,2924.0
12-04 08:49:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133826048.0,676773888.0,3154632704.0,28653842432.0,4873.0,3017.0
12-04 08:49:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133821952.0,676773888.0,3154636800.0,28653842432.0,9978.0,7913.0
12-04 08:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133924352.0,676773888.0,3154661376.0,28653715456.0,4938.0,3017.0
12-04 08:49:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133920256.0,676773888.0,3154665472.0,28653715456.0,4220.0,3334.0
12-04 08:49:04,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133912064.0,676782080.0,3154665472.0,28653715456.0,14691.0,19219.0
12-04 08:49:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133903872.0,676782080.0,3154673664.0,28653715456.0,21993.0,30328.0
12-04 08:49:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133895680.0,676782080.0,3154681856.0,28653715456.0,19074.0,29534.0
12-04 08:49:07,0.583,0.083,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133891584.0,676782080.0,3154685952.0,28653715456.0,17102.0,26752.0
12-04 08:49:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133887488.0,676782080.0,3154690048.0,28653715456.0,22793.0,32327.0
12-04 08:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133879296.0,676782080.0,3154698240.0,28653715456.0,24576.0,31834.0
12-04 08:49:10,0.0,0.083,99.750,0.083,0.0,0.083,0.0,32768.0,0.0,6.0,1133867008.0,676790272.0,3154702336.0,28653715456.0,18012.0,29245.0
12-04 08:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133858816.0,676790272.0,3154710528.0,28653715456.0,19898.0,29153.0
12-04 08:49:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133854720.0,676790272.0,3154714624.0,28653715456.0,20994.0,29834.0
12-04 08:49:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133850624.0,676790272.0,3154718720.0,28653715456.0,21609.0,30015.0
12-04 08:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,676790272.0,3154726912.0,28653715456.0,8869.0,12677.0
12-04 08:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133838336.0,676790272.0,3154731008.0,28653715456.0,3149.0,2784.0
12-04 08:49:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133830144.0,676798464.0,3154731008.0,28653715456.0,9718.0,5726.0
12-04 08:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133948928.0,676798464.0,3154739200.0,28653588480.0,6002.0,3578.0
12-04 08:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133948928.0,676798464.0,3154739200.0,28653588480.0,6220.0,3965.0
12-04 08:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133944832.0,676798464.0,3154743296.0,28653588480.0,4976.0,3110.0
12-04 08:49:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,172032.0,0.0,4.0,1133940736.0,676798464.0,3154747392.0,28653588480.0,1329.0,962.0
12-04 08:49:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133809664.0,676798464.0,3154751488.0,28653715456.0,6008.0,3764.0
12-04 08:49:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1133801472.0,676806656.0,3154751488.0,28653715456.0,3215.0,2400.0
12-04 08:49:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,676806656.0,3154755584.0,28653715456.0,6164.0,3713.0
12-04 08:49:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133793280.0,676806656.0,3154759680.0,28653715456.0,7995.0,5109.0
12-04 08:49:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1133789184.0,676806656.0,3154763776.0,28653715456.0,8119.0,6145.0
12-04 08:49:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133789184.0,676806656.0,3154763776.0,28653715456.0,2533.0,1709.0
12-04 08:49:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133780992.0,676806656.0,3154771968.0,28653715456.0,7178.0,4232.0
12-04 08:49:28,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133768704.0,676814848.0,3154776064.0,28653715456.0,1533.0,1148.0
12-04 08:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133768704.0,676814848.0,3154776064.0,28653715456.0,3701.0,2363.0
12-04 08:49:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133764608.0,676814848.0,3154780160.0,28653715456.0,6723.0,4119.0
12-04 08:49:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133760512.0,676814848.0,3154784256.0,28653715456.0,5661.0,3558.0
12-04 08:49:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133756416.0,676814848.0,3154788352.0,28653715456.0,10174.0,6081.0
12-04 08:49:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133752320.0,676814848.0,3154792448.0,28653715456.0,6015.0,4436.0
12-04 08:49:34,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1133867008.0,676823040.0,3154796544.0,28653588480.0,3874.0,3259.0
12-04 08:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133867008.0,676823040.0,3154796544.0,28653588480.0,7183.0,5088.0
12-04 08:49:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133862912.0,676823040.0,3154800640.0,28653588480.0,6662.0,4119.0
12-04 08:49:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1133862912.0,676823040.0,3154800640.0,28653588480.0,4581.0,3387.0
12-04 08:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133858816.0,676823040.0,3154804736.0,28653588480.0,6493.0,4092.0
12-04 08:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133854720.0,676823040.0,3154808832.0,28653588480.0,4490.0,2904.0
12-04 08:49:40,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133842432.0,676831232.0,3154812928.0,28653588480.0,8054.0,5109.0
12-04 08:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133838336.0,676831232.0,3154817024.0,28653588480.0,8400.0,4886.0
12-04 08:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,676831232.0,3154821120.0,28653588480.0,1388.0,962.0
12-04 08:49:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,676831232.0,3154821120.0,28653588480.0,5527.0,4186.0
12-04 08:49:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133830144.0,676831232.0,3154825216.0,28653588480.0,6202.0,3764.0
12-04 08:49:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133826048.0,676831232.0,3154829312.0,28653588480.0,2762.0,1802.0
12-04 08:49:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1133817856.0,676839424.0,3154829312.0,28653588480.0,4898.0,2924.0
12-04 08:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133813760.0,676839424.0,3154833408.0,28653588480.0,5097.0,3110.0
12-04 08:49:48,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133809664.0,676839424.0,3154837504.0,28653588480.0,4825.0,2924.0
12-04 08:49:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133805568.0,676839424.0,3154841600.0,28653588480.0,9687.0,5834.0
12-04 08:49:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133801472.0,676839424.0,3154845696.0,28653588480.0,5396.0,3946.0
12-04 08:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133797376.0,676839424.0,3154849792.0,28653588480.0,4482.0,3531.0
12-04 08:49:52,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1133797376.0,676847616.0,3154849792.0,28653580288.0,4832.0,2924.0
12-04 08:49:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133793280.0,676847616.0,3154853888.0,28653580288.0,2659.0,1709.0
12-04 08:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133793280.0,676847616.0,3154853888.0,28653580288.0,6261.0,3806.0
12-04 08:49:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1133789184.0,676847616.0,3154857984.0,28653580288.0,1424.0,1055.0
12-04 08:49:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1133785088.0,676847616.0,3154862080.0,28653580288.0,8507.0,4979.0
12-04 08:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133780992.0,676847616.0,3154866176.0,28653580288.0,5866.0,3578.0
12-04 08:49:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1133768704.0,676855808.0,3154870272.0,28653580288.0,9260.0,6241.0
12-04 08:49:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133764608.0,676855808.0,3154874368.0,28653580288.0,3786.0,2817.0
12-04 08:50:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133756416.0,676855808.0,3154882560.0,28653580288.0,3084.0,1775.0
12-04 08:50:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133756416.0,676855808.0,3154882560.0,28653580288.0,6465.0,3578.0
12-04 08:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133752320.0,676855808.0,3154886656.0,28653580288.0,2754.0,1802.0
12-04 08:50:03,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133752320.0,676855808.0,3154886656.0,28653580288.0,5326.0,3988.0
12-04 08:50:04,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133740032.0,676864000.0,3154890752.0,28653580288.0,15235.0,19584.0
12-04 08:50:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133735936.0,676864000.0,3154894848.0,28653580288.0,20274.0,30414.0
12-04 08:50:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133854720.0,676864000.0,3154903040.0,28653453312.0,25442.0,33207.0
12-04 08:50:07,0.417,0.167,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133854720.0,676864000.0,3154911232.0,28653445120.0,17195.0,21890.0
12-04 08:50:08,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133850624.0,676864000.0,3154915328.0,28653445120.0,23166.0,37049.0
12-04 08:50:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133850624.0,676864000.0,3154923520.0,28653436928.0,20089.0,29227.0
12-04 08:50:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133838336.0,676872192.0,3154927616.0,28653436928.0,21364.0,31166.0
12-04 08:50:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1133834240.0,676872192.0,3154931712.0,28653436928.0,16988.0,26780.0
12-04 08:50:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1133826048.0,676872192.0,3154939904.0,28653436928.0,21379.0,30638.0
12-04 08:50:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133830144.0,676872192.0,3154944000.0,28653428736.0,19795.0,30813.0
12-04 08:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133821952.0,676872192.0,3154952192.0,28653428736.0,12273.0,13259.0
12-04 08:50:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133817856.0,676872192.0,3154956288.0,28653428736.0,8277.0,4886.0
12-04 08:50:16,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133805568.0,676880384.0,3154960384.0,28653428736.0,7213.0,4325.0
12-04 08:50:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133801472.0,676880384.0,3154964480.0,28653428736.0,3802.0,2456.0
12-04 08:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133801472.0,676880384.0,3154964480.0,28653428736.0,2676.0,1910.0
12-04 08:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,676880384.0,3154968576.0,28653428736.0,3187.0,2877.0
12-04 08:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,676880384.0,3154968576.0,28653428736.0,2599.0,1709.0
12-04 08:50:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,676880384.0,3154968576.0,28653428736.0,8546.0,5072.0
12-04 08:50:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1133785088.0,676888576.0,3154972672.0,28653428736.0,7142.0,4325.0
12-04 08:50:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133776896.0,676888576.0,3154980864.0,28653428736.0,4992.0,3059.0
12-04 08:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,676888576.0,3154984960.0,28653428736.0,6695.0,4455.0
12-04 08:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133780992.0,676888576.0,3154984960.0,28653420544.0,4959.0,3559.0
12-04 08:50:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133776896.0,676888576.0,3154989056.0,28653420544.0,3768.0,2363.0
12-04 08:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1133772800.0,676888576.0,3154993152.0,28653420544.0,4355.0,3532.0
12-04 08:50:28,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1133764608.0,676896768.0,3154993152.0,28653420544.0,4873.0,3017.0
12-04 08:50:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133760512.0,676896768.0,3154997248.0,28653420544.0,6145.0,3764.0
12-04 08:50:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,139264.0,0.0,1.0,1133756416.0,676896768.0,3155001344.0,28653420544.0,6370.0,4026.0
12-04 08:50:31,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133752320.0,676896768.0,3155005440.0,28653420544.0,5330.0,3372.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1133748224.0,676896768.0,3155009536.0,28653420544.0,4534.0,2997.0
12-04 08:50:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133744128.0,676896768.0,3155013632.0,28653420544.0,6984.0,5090.0
12-04 08:50:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133731840.0,676904960.0,3155017728.0,28653420544.0,6500.0,4026.0
12-04 08:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1133727744.0,676904960.0,3155021824.0,28653420544.0,6608.0,5603.0
12-04 08:50:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133727744.0,676904960.0,3155021824.0,28653420544.0,9216.0,7582.0
12-04 08:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133826048.0,676904960.0,3155050496.0,28653293568.0,8103.0,4959.0
12-04 08:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133826048.0,676904960.0,3155050496.0,28653293568.0,3510.0,3033.0
12-04 08:50:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133821952.0,676904960.0,3155054592.0,28653293568.0,8845.0,5520.0
12-04 08:50:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133936640.0,676913152.0,3155058688.0,28653166592.0,3280.0,2400.0
12-04 08:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,676913152.0,3155058688.0,28653166592.0,4868.0,3017.0
12-04 08:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133858816.0,676913152.0,3155062784.0,28653240320.0,8516.0,5165.0
12-04 08:50:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133854720.0,676913152.0,3155066880.0,28653240320.0,4190.0,3440.0
12-04 08:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133850624.0,676913152.0,3155070976.0,28653240320.0,2533.0,1709.0
12-04 08:50:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133850624.0,676913152.0,3155070976.0,28653240320.0,3668.0,2270.0
12-04 08:50:46,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1133838336.0,676921344.0,3155075072.0,28653240320.0,12270.0,9255.0
12-04 08:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133813760.0,676921344.0,3155099648.0,28653240320.0,3767.0,2363.0
12-04 08:50:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133809664.0,676921344.0,3155103744.0,28653240320.0,7278.0,4325.0
12-04 08:50:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133805568.0,676921344.0,3155107840.0,28653240320.0,8661.0,5366.0
12-04 08:50:50,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133801472.0,676921344.0,3155111936.0,28653240320.0,4256.0,3439.0
12-04 08:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,676921344.0,3155116032.0,28653240320.0,1533.0,1148.0
12-04 08:50:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133789184.0,676929536.0,3155116032.0,28653240320.0,3282.0,2400.0
12-04 08:50:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133785088.0,676929536.0,3155120128.0,28653240320.0,7210.0,4325.0
12-04 08:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133780992.0,676929536.0,3155124224.0,28653240320.0,2593.0,1751.0
12-04 08:50:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133780992.0,676929536.0,3155124224.0,28653240320.0,5128.0,3631.0
12-04 08:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133776896.0,676929536.0,3155128320.0,28653240320.0,10814.0,6380.0
12-04 08:50:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,676929536.0,3155132416.0,28653240320.0,8319.0,4979.0
12-04 08:50:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133756416.0,676937728.0,3155140608.0,28653240320.0,4321.0,3440.0
12-04 08:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133756416.0,676937728.0,3155140608.0,28653240320.0,2599.0,1709.0
12-04 08:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,139264.0,0.0,1.0,1133752320.0,676937728.0,3155144704.0,28653240320.0,3805.0,2456.0
12-04 08:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133752320.0,676937728.0,3155144704.0,28653240320.0,4837.0,2924.0
12-04 08:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133748224.0,676937728.0,3155148800.0,28653240320.0,1533.0,1148.0
12-04 08:51:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133748224.0,676937728.0,3155148800.0,28653240320.0,6425.0,4642.0
12-04 08:51:04,0.083,0.0,99.667,0.250,0.0,0.0,0.0,57344.0,0.0,6.0,1133731840.0,676945920.0,3155156992.0,28653240320.0,17031.0,20658.0
12-04 08:51:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133850624.0,676945920.0,3155165184.0,28653113344.0,22457.0,31283.0
12-04 08:51:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,676945920.0,3155173376.0,28653113344.0,21955.0,30748.0
12-04 08:51:07,0.583,0.0,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,676945920.0,3155181568.0,28653113344.0,20339.0,29837.0
12-04 08:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133830144.0,676945920.0,3155185664.0,28653113344.0,16289.0,27058.0
12-04 08:51:09,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1133817856.0,676954112.0,3155189760.0,28653113344.0,18413.0,28433.0
12-04 08:51:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,1133813760.0,676954112.0,3155193856.0,28653113344.0,17962.0,28582.0
12-04 08:51:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133809664.0,676954112.0,3155197952.0,28653113344.0,20926.0,30993.0
12-04 08:51:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133801472.0,676954112.0,3155206144.0,28653113344.0,20134.0,28816.0
12-04 08:51:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133793280.0,676954112.0,3155214336.0,28653113344.0,22714.0,30197.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133789184.0,676954112.0,3155218432.0,28653113344.0,17193.0,18958.0
12-04 08:51:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1133752320.0,676962304.0,3155247104.0,28653113344.0,4841.0,2924.0
12-04 08:51:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133752320.0,676962304.0,3155247104.0,28653113344.0,2703.0,1802.0
12-04 08:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133748224.0,676962304.0,3155251200.0,28653113344.0,7928.0,5495.0
12-04 08:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133744128.0,676962304.0,3155255296.0,28653113344.0,3871.0,2456.0
12-04 08:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133744128.0,676962304.0,3155255296.0,28653113344.0,6155.0,3965.0
12-04 08:51:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133740032.0,676962304.0,3155259392.0,28653113344.0,2600.0,1709.0
12-04 08:51:21,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1133727744.0,676970496.0,3155263488.0,28653113344.0,6109.0,3671.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133723648.0,676970496.0,3155267584.0,28653113344.0,6106.0,3671.0
12-04 08:51:23,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133723648.0,676970496.0,3155267584.0,28653113344.0,8932.0,6055.0
12-04 08:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133715456.0,676970496.0,3155275776.0,28653113344.0,2556.0,1658.0
12-04 08:51:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1133715456.0,676970496.0,3155275776.0,28653113344.0,6859.0,6098.0
12-04 08:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133801472.0,676970496.0,3155300352.0,28653002752.0,8343.0,4886.0
12-04 08:51:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133789184.0,676978688.0,3155304448.0,28653002752.0,1430.0,1055.0
12-04 08:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133785088.0,676978688.0,3155308544.0,28653002752.0,7314.0,4418.0
12-04 08:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133780992.0,676978688.0,3155312640.0,28653002752.0,3702.0,2363.0
12-04 08:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133780992.0,676978688.0,3155312640.0,28653002752.0,9107.0,5520.0
12-04 08:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133776896.0,676978688.0,3155316736.0,28653002752.0,5067.0,2718.0
12-04 08:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,676978688.0,3155320832.0,28653002752.0,5840.0,3887.0
12-04 08:51:33,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1133760512.0,676986880.0,3155324928.0,28653002752.0,3728.0,3128.0
12-04 08:51:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133756416.0,676986880.0,3155329024.0,28653002752.0,11263.0,6735.0
12-04 08:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,212992.0,0.0,4.0,1133752320.0,676986880.0,3155333120.0,28653002752.0,7223.0,5181.0
12-04 08:51:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133748224.0,676986880.0,3155337216.0,28653002752.0,4261.0,2811.0
12-04 08:51:37,0.167,0.084,99.749,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1141182464.0,676986880.0,3155341312.0,28645564416.0,10858.0,8583.0
12-04 08:51:38,3.503,1.084,95.163,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1154404352.0,676995072.0,3155378176.0,28632297472.0,30867.0,29755.0
12-04 08:51:39,0.334,0.083,98.998,0.501,0.0,0.083,0.0,0.0,0.0,0.0,1155764224.0,676995072.0,3155374080.0,28630941696.0,67958.0,59355.0
12-04 08:51:40,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1156513792.0,676995072.0,3155386368.0,28630179840.0,4237.0,3673.0
12-04 08:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1156509696.0,676995072.0,3155390464.0,28630179840.0,5565.0,4489.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-kafka-slave-33.csv <==
12-04 08:29:38,1.076,0.237,98.636,0.015,0.0,0.037,2284.951,538907.766,0.396,2.442,2051629056.0,865673216.0,1458212864.0,29243559936.0,0.0,0.0
12-04 08:29:39,5.145,0.332,94.357,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2051538944.0,865673216.0,1458225152.0,29243637760.0,3611400.0,917438.0
12-04 08:29:40,5.100,0.167,94.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2053369856.0,865673216.0,1458225152.0,29241806848.0,2055898.0,985143.0
12-04 08:29:41,5.514,0.668,93.651,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2053435392.0,865673216.0,1458225152.0,29241741312.0,5698689.0,1018735.0
12-04 08:29:42,4.010,0.251,95.572,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2053435392.0,865673216.0,1458225152.0,29241741312.0,1462788.0,896452.0
12-04 08:29:43,4.758,0.334,94.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2053435392.0,865673216.0,1458225152.0,29241741312.0,3282318.0,938083.0
12-04 08:29:44,4.428,0.251,94.987,0.251,0.0,0.084,0.0,28672.0,0.0,2.0,2053562368.0,865673216.0,1458225152.0,29241614336.0,1740731.0,906431.0
12-04 08:29:45,5.719,0.168,93.944,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2054131712.0,865673216.0,1458229248.0,29241040896.0,2931779.0,1048728.0
12-04 08:29:46,4.702,0.336,94.710,0.0,0.0,0.252,0.0,61440.0,0.0,5.0,2054770688.0,865673216.0,1458229248.0,29240401920.0,5229425.0,999755.0
12-04 08:29:47,4.519,0.502,94.979,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2055852032.0,865673216.0,1458229248.0,29239320576.0,3958624.0,912849.0
12-04 08:29:48,4.184,0.251,95.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2056605696.0,865673216.0,1458229248.0,29238566912.0,2544197.0,903410.0
12-04 08:29:49,4.348,0.334,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2056986624.0,865673216.0,1458229248.0,29238185984.0,1376870.0,895865.0
12-04 08:29:50,4.261,0.251,95.238,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2056986624.0,865673216.0,1458229248.0,29238185984.0,1678730.0,910965.0
12-04 08:29:51,4.845,0.334,94.653,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2057080832.0,865673216.0,1458229248.0,29238091776.0,2606644.0,959906.0
12-04 08:29:52,6.083,0.667,93.083,0.0,0.0,0.167,0.0,40960.0,0.0,7.0,2058289152.0,865673216.0,1458229248.0,29236883456.0,5793157.0,1039403.0
12-04 08:29:53,5.113,0.587,94.132,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2060083200.0,865673216.0,1458229248.0,29235089408.0,5019132.0,987191.0
12-04 08:29:54,4.188,0.335,95.310,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2060251136.0,865673216.0,1458233344.0,29234917376.0,2629283.0,891808.0
12-04 08:29:55,4.678,0.418,94.737,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2060660736.0,865673216.0,1458237440.0,29234503680.0,3247922.0,934000.0
12-04 08:29:56,4.017,0.167,95.481,0.167,0.0,0.167,0.0,86016.0,0.0,8.0,2060660736.0,865673216.0,1458237440.0,29234503680.0,1361899.0,914016.0
12-04 08:29:57,3.769,0.419,95.645,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,2060914688.0,865673216.0,1458237440.0,29234249728.0,1316901.0,894045.0
12-04 08:29:58,3.856,0.335,95.641,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2061422592.0,865673216.0,1458237440.0,29233741824.0,1451181.0,899583.0
12-04 08:29:59,4.794,0.084,94.954,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2062090240.0,865673216.0,1458237440.0,29233074176.0,2139166.0,916450.0
12-04 08:30:00,4.782,0.336,94.715,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2063007744.0,865673216.0,1458241536.0,29232152576.0,2517056.0,935929.0
12-04 08:30:01,5.197,0.419,94.300,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2065244160.0,865673216.0,1458241536.0,29229916160.0,5204077.0,1019255.0
12-04 08:30:02,5.695,0.335,93.719,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2068062208.0,865673216.0,1458241536.0,29227098112.0,5629387.0,1002105.0
12-04 08:30:03,5.523,0.418,93.808,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2070597632.0,865673216.0,1458241536.0,29224562688.0,4760625.0,991335.0
12-04 08:30:04,4.170,0.500,95.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2071994368.0,865673216.0,1458241536.0,29223165952.0,5106999.0,797738.0
12-04 08:30:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2072334336.0,865673216.0,1458245632.0,29222821888.0,351009.0,11653.0
12-04 08:30:06,1.913,0.250,97.837,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2070839296.0,865673216.0,1458245632.0,29224316928.0,1941559.0,108059.0
12-04 08:30:07,1.756,0.502,97.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2071478272.0,865673216.0,1458245632.0,29223677952.0,5286271.0,169326.0
12-04 08:30:08,1.340,0.251,98.325,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2084974592.0,865673216.0,1458249728.0,29210177536.0,6416180.0,114197.0
12-04 08:30:09,1.251,0.167,98.582,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2088132608.0,865673216.0,1458249728.0,29207019520.0,5909801.0,65411.0
12-04 08:30:10,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2085937152.0,865673216.0,1458249728.0,29209214976.0,1234577.0,14335.0
12-04 08:30:11,0.334,0.0,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2086105088.0,865673216.0,1458249728.0,29209047040.0,1592459.0,16228.0
12-04 08:30:12,0.583,0.250,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2086170624.0,865673216.0,1458249728.0,29208981504.0,2871461.0,31306.0
12-04 08:30:13,0.333,0.083,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2084941824.0,865673216.0,1458249728.0,29210210304.0,6130.0,150512.0
12-04 08:30:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2084896768.0,865673216.0,1458253824.0,29210251264.0,2863.0,2434.0
12-04 08:30:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2084896768.0,865673216.0,1458253824.0,29210251264.0,4600.0,5577.0
12-04 08:30:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2084896768.0,865673216.0,1458253824.0,29210251264.0,4665.0,6623.0
12-04 08:30:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2084896768.0,865673216.0,1458253824.0,29210251264.0,3923.0,4397.0
12-04 08:30:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2084913152.0,865673216.0,1458253824.0,29210234880.0,4526.0,5203.0
12-04 08:30:19,5.184,0.418,94.231,0.167,0.0,0.0,0.0,114688.0,0.0,26.0,2079207424.0,865673216.0,1458253824.0,29215940608.0,3507177.0,252679.0
12-04 08:30:20,4.289,0.168,95.374,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2079072256.0,865673216.0,1458253824.0,29216075776.0,2139575.0,950280.0
12-04 08:30:21,4.921,0.167,94.746,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2079707136.0,865673216.0,1458253824.0,29215440896.0,2041649.0,943396.0
12-04 08:30:22,5.180,0.418,94.152,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2081939456.0,865673216.0,1458253824.0,29213208576.0,5673659.0,978052.0
12-04 08:30:23,4.762,0.251,94.904,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2082369536.0,865673216.0,1458257920.0,29212774400.0,2046190.0,954288.0
12-04 08:30:24,4.718,0.168,95.029,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2082750464.0,865673216.0,1458257920.0,29212393472.0,4384799.0,999564.0
12-04 08:30:25,4.634,0.168,95.114,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2080694272.0,865673216.0,1458257920.0,29214449664.0,2111850.0,956171.0
12-04 08:30:26,6.005,0.751,92.994,0.0,0.0,0.250,0.0,53248.0,0.0,3.0,2076782592.0,865673216.0,1458257920.0,29218361344.0,5498621.0,963911.0
12-04 08:30:27,4.431,0.251,95.234,0.0,0.0,0.084,0.0,73728.0,0.0,8.0,2076438528.0,865673216.0,1458257920.0,29218705408.0,1921476.0,926285.0
12-04 08:30:28,4.929,0.418,94.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2076401664.0,865673216.0,1458257920.0,29218742272.0,5079242.0,960576.0
12-04 08:30:29,5.021,0.502,94.393,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2076688384.0,865673216.0,1458257920.0,29218455552.0,5661278.0,990156.0
12-04 08:30:30,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2076778496.0,865673216.0,1458262016.0,29218361344.0,1840045.0,918977.0
12-04 08:30:31,4.275,0.335,95.054,0.168,0.0,0.168,0.0,98304.0,0.0,8.0,2077126656.0,865673216.0,1458262016.0,29218013184.0,2197590.0,961607.0
12-04 08:30:32,4.766,0.418,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2077413376.0,865673216.0,1458262016.0,29217726464.0,3341053.0,1037539.0
12-04 08:30:33,5.695,0.503,93.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2074865664.0,865673216.0,1458262016.0,29220274176.0,4698996.0,934786.0
12-04 08:30:34,5.096,0.752,93.985,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2072662016.0,865673216.0,1458262016.0,29222477824.0,5242078.0,1011338.0
12-04 08:30:35,4.671,0.417,94.579,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2072457216.0,865673216.0,1458266112.0,29222678528.0,2491999.0,996480.0
12-04 08:30:36,5.833,0.333,93.667,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2072780800.0,865673216.0,1458266112.0,29222354944.0,6086232.0,1027921.0
12-04 08:30:37,4.195,0.252,95.218,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2072551424.0,865673216.0,1458266112.0,29222584320.0,2146528.0,978114.0
12-04 08:30:38,5.523,0.418,93.891,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2083139584.0,865673216.0,1458266112.0,29211996160.0,3980376.0,1020085.0
12-04 08:30:39,5.824,1.082,93.012,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1617211392.0,865673216.0,1458302976.0,29677887488.0,973435.0,424834.0
12-04 08:30:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615282176.0,865673216.0,1458221056.0,29679898624.0,6116.0,8014.0
12-04 08:30:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615282176.0,865673216.0,1458221056.0,29679898624.0,3129.0,3087.0
12-04 08:30:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615282176.0,865673216.0,1458221056.0,29679898624.0,3239.0,3351.0
12-04 08:30:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615282176.0,865673216.0,1458221056.0,29679898624.0,3606.0,3699.0
12-04 08:30:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615273984.0,865673216.0,1458221056.0,29679906816.0,3460.0,3487.0
12-04 08:30:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615273984.0,865673216.0,1458221056.0,29679906816.0,5251.0,6727.0
12-04 08:30:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,3822.0,4544.0
12-04 08:30:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,19826.0,19212.0
12-04 08:30:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,6267.0,8444.0
12-04 08:30:49,0.083,0.167,99.583,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,9101.0,10648.0
12-04 08:30:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,2820.0,2522.0
12-04 08:30:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,2354.0,1872.0
12-04 08:30:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615269888.0,865673216.0,1458225152.0,29679906816.0,4019.0,4592.0
12-04 08:30:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614606336.0,865673216.0,1458225152.0,29680570368.0,22876.0,24974.0
12-04 08:30:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,3115.0,2792.0
12-04 08:30:55,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,3717.0,4191.0
12-04 08:30:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,5195.0,6903.0
12-04 08:30:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,4560.0,5494.0
12-04 08:30:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,3388.0,3531.0
12-04 08:30:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,4837.0,4432.0
12-04 08:31:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,4014.0,4567.0
12-04 08:31:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,4566.0,5581.0
12-04 08:31:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865673216.0,1458229248.0,29680803840.0,4048.0,4593.0
12-04 08:31:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1614364672.0,865673216.0,1458233344.0,29680803840.0,4023.0,4487.0
12-04 08:31:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614364672.0,865673216.0,1458233344.0,29680803840.0,7136.0,7552.0
12-04 08:31:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614364672.0,865673216.0,1458233344.0,29680803840.0,4702.0,4819.0
12-04 08:31:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1614364672.0,865673216.0,1458233344.0,29680803840.0,5231.0,6047.0
12-04 08:31:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614360576.0,865673216.0,1458237440.0,29680803840.0,4202.0,3759.0
12-04 08:31:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614360576.0,865673216.0,1458237440.0,29680803840.0,5583.0,6316.0
12-04 08:31:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614356480.0,865673216.0,1458241536.0,29680803840.0,5390.0,6012.0
12-04 08:31:10,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614356480.0,865673216.0,1458241536.0,29680803840.0,5009.0,5483.0
12-04 08:31:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1614356480.0,865673216.0,1458241536.0,29680803840.0,5190.0,5832.0
12-04 08:31:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614356480.0,865673216.0,1458241536.0,29680803840.0,4742.0,4968.0
12-04 08:31:13,0.167,0.084,99.666,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1614622720.0,865673216.0,1458241536.0,29680537600.0,3882.0,3559.0
12-04 08:31:14,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1614364672.0,865673216.0,1458241536.0,29680795648.0,4366.0,5005.0
12-04 08:31:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614364672.0,865673216.0,1458241536.0,29680795648.0,5160.0,6710.0
12-04 08:31:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1614360576.0,865673216.0,1458245632.0,29680795648.0,4114.0,4724.0
12-04 08:31:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614360576.0,865673216.0,1458245632.0,29680795648.0,2738.0,2228.0
12-04 08:31:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614360576.0,865673216.0,1458245632.0,29680795648.0,5296.0,6821.0
12-04 08:31:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1614352384.0,865673216.0,1458245632.0,29680803840.0,4355.0,5000.0
12-04 08:31:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614352384.0,865673216.0,1458245632.0,29680803840.0,4636.0,5797.0
12-04 08:31:21,0.250,0.167,99.584,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1614352384.0,865673216.0,1458245632.0,29680803840.0,23190.0,22198.0
12-04 08:31:22,3.094,0.836,96.070,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616146432.0,865673216.0,1458307072.0,29678948352.0,7958.0,9672.0
12-04 08:31:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1615437824.0,865673216.0,1458249728.0,29679714304.0,20440.0,20476.0
12-04 08:31:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615437824.0,865673216.0,1458249728.0,29679714304.0,3184.0,2812.0
12-04 08:31:25,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1615437824.0,865673216.0,1458249728.0,29679714304.0,4400.0,5328.0
12-04 08:31:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1615437824.0,865673216.0,1458249728.0,29679714304.0,4352.0,5532.0
12-04 08:31:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615437824.0,865673216.0,1458249728.0,29679714304.0,3562.0,4120.0
12-04 08:31:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1615486976.0,865673216.0,1458249728.0,29679665152.0,40568.0,57127.0
12-04 08:31:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615482880.0,865673216.0,1458253824.0,29679665152.0,8383.0,10504.0
12-04 08:31:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458253824.0,29679665152.0,3534.0,3563.0
12-04 08:31:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1615482880.0,865673216.0,1458253824.0,29679665152.0,2538.0,2075.0
12-04 08:31:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458253824.0,29679665152.0,3205.0,3290.0
12-04 08:31:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1616084992.0,865673216.0,1458253824.0,29679063040.0,5114.0,6674.0
12-04 08:31:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615736832.0,865673216.0,1458253824.0,29679411200.0,3994.0,4410.0
12-04 08:31:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615736832.0,865673216.0,1458253824.0,29679411200.0,3223.0,3191.0
12-04 08:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1615736832.0,865673216.0,1458253824.0,29679411200.0,4542.0,5627.0
12-04 08:31:37,0.0,0.083,99.249,0.667,0.0,0.0,0.0,12288.0,0.0,2.0,1615732736.0,865673216.0,1458257920.0,29679411200.0,5914.0,7969.0
12-04 08:31:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,9.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,4231.0,5023.0
12-04 08:31:39,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,2544.0,2099.0
12-04 08:31:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,2611.0,2162.0
12-04 08:31:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,6014.0,8060.0
12-04 08:31:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,3454.0,3531.0
12-04 08:31:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,2544.0,2033.0
12-04 08:31:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615728640.0,865673216.0,1458262016.0,29679411200.0,5628.0,7374.0
12-04 08:31:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,5191.0,6551.0
12-04 08:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,3514.0,3529.0
12-04 08:31:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,3843.0,4256.0
12-04 08:31:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,4108.0,4657.0
12-04 08:31:49,0.0,0.250,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,3547.0,3659.0
12-04 08:31:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,4228.0,4841.0
12-04 08:31:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,3806.0,4363.0
12-04 08:31:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615724544.0,865673216.0,1458266112.0,29679411200.0,4847.0,5961.0
12-04 08:31:53,0.167,0.250,99.584,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1615429632.0,865673216.0,1458266112.0,29679706112.0,22772.0,24457.0
12-04 08:31:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,3294.0,3330.0
12-04 08:31:55,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,2638.0,2166.0
12-04 08:31:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,4476.0,5692.0
12-04 08:31:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,4066.0,4456.0
12-04 08:31:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,3891.0,4064.0
12-04 08:31:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,7126.0,8616.0
12-04 08:32:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,3394.0,3356.0
12-04 08:32:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1615585280.0,865673216.0,1458270208.0,29679546368.0,5814.0,7906.0
12-04 08:32:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,2840.0,2526.0
12-04 08:32:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,4390.0,4958.0
12-04 08:32:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,3521.0,2652.0
12-04 08:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,5290.0,5989.0
12-04 08:32:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,5360.0,6165.0
12-04 08:32:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,4406.0,4610.0
12-04 08:32:08,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,1615581184.0,865673216.0,1458274304.0,29679546368.0,7045.0,9062.0
12-04 08:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615577088.0,865673216.0,1458278400.0,29679546368.0,3721.0,3398.0
12-04 08:32:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615572992.0,865673216.0,1458282496.0,29679546368.0,5480.0,6285.0
12-04 08:32:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1615572992.0,865673216.0,1458282496.0,29679546368.0,3419.0,2499.0
12-04 08:32:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615572992.0,865673216.0,1458282496.0,29679546368.0,4672.0,4972.0
12-04 08:32:13,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1615302656.0,865673216.0,1458282496.0,29679816704.0,4879.0,5264.0
12-04 08:32:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615454208.0,865673216.0,1458282496.0,29679665152.0,5256.0,6903.0
12-04 08:32:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,3358.0,3203.0
12-04 08:32:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,4613.0,5719.0
12-04 08:32:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,3786.0,4276.0
12-04 08:32:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,4632.0,5383.0
12-04 08:32:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,2908.0,2951.0
12-04 08:32:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,5122.0,6251.0
12-04 08:32:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,3686.0,4280.0
12-04 08:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615450112.0,865673216.0,1458286592.0,29679665152.0,3948.0,4565.0
12-04 08:32:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,21547.0,21959.0
12-04 08:32:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,5707.0,7507.0
12-04 08:32:25,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,3358.0,3334.0
12-04 08:32:26,1.082,0.083,98.834,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,4742.0,5874.0
12-04 08:32:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,3651.0,4227.0
12-04 08:32:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,4022.0,4523.0
12-04 08:32:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,6200.0,6837.0
12-04 08:32:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,4602.0,5735.0
12-04 08:32:31,0.083,0.0,99.666,0.250,0.0,0.0,0.0,90112.0,0.0,8.0,1615437824.0,865673216.0,1458290688.0,29679673344.0,3912.0,4346.0
12-04 08:32:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615433728.0,865673216.0,1458294784.0,29679673344.0,4452.0,5621.0
12-04 08:32:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616015360.0,865673216.0,1458294784.0,29679091712.0,2438.0,1955.0
12-04 08:32:34,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615695872.0,865673216.0,1458294784.0,29679411200.0,5893.0,7650.0
12-04 08:32:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615695872.0,865673216.0,1458294784.0,29679411200.0,3562.0,4120.0
12-04 08:32:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615695872.0,865673216.0,1458294784.0,29679411200.0,3104.0,3236.0
12-04 08:32:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615695872.0,865673216.0,1458294784.0,29679411200.0,3132.0,3173.0
12-04 08:32:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615695872.0,865673216.0,1458294784.0,29679411200.0,21738.0,22839.0
12-04 08:32:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615687680.0,865673216.0,1458294784.0,29679419392.0,5624.0,7194.0
12-04 08:32:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615683584.0,865673216.0,1458298880.0,29679419392.0,3268.0,3351.0
12-04 08:32:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615683584.0,865673216.0,1458298880.0,29679419392.0,21188.0,21708.0
12-04 08:32:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,4642.0,5784.0
12-04 08:32:43,0.0,0.0,99.582,0.418,0.0,0.0,0.0,32768.0,0.0,3.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,5114.0,6706.0
12-04 08:32:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,3017.0,2794.0
12-04 08:32:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,4052.0,4420.0
12-04 08:32:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,4142.0,4789.0
12-04 08:32:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,2544.0,2099.0
12-04 08:32:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1615679488.0,865673216.0,1458302976.0,29679419392.0,5330.0,6911.0
12-04 08:32:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615675392.0,865673216.0,1458307072.0,29679419392.0,3158.0,3153.0
12-04 08:32:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615675392.0,865673216.0,1458307072.0,29679419392.0,5226.0,6483.0
12-04 08:32:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615675392.0,865673216.0,1458307072.0,29679419392.0,3823.0,4420.0
12-04 08:32:52,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615675392.0,865673216.0,1458307072.0,29679419392.0,4581.0,5780.0
12-04 08:32:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615814656.0,865673216.0,1458307072.0,29679280128.0,21078.0,21576.0
12-04 08:32:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615683584.0,865673216.0,1458307072.0,29679411200.0,4048.0,4658.0
12-04 08:32:55,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615683584.0,865673216.0,1458307072.0,29679411200.0,4188.0,4882.0
12-04 08:32:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615683584.0,865673216.0,1458307072.0,29679411200.0,4513.0,5627.0
12-04 08:32:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,4437.0,5422.0
12-04 08:32:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,2579.0,2224.0
12-04 08:32:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,5631.0,6192.0
12-04 08:33:00,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,3937.0,4059.0
12-04 08:33:01,0.0,0.167,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,3946.0,4512.0
12-04 08:33:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,3948.0,4640.0
12-04 08:33:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615671296.0,865673216.0,1458311168.0,29679419392.0,6234.0,8126.0
12-04 08:33:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,7364.0,8059.0
12-04 08:33:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,5400.0,5564.0
12-04 08:33:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,61440.0,0.0,5.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,3455.0,2610.0
12-04 08:33:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,3288.0,2390.0
12-04 08:33:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,6570.0,8251.0
12-04 08:33:09,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,4802.0,4909.0
12-04 08:33:10,0.415,0.249,99.337,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615667200.0,865673216.0,1458315264.0,29679419392.0,4295.0,4229.0
12-04 08:33:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615663104.0,865673216.0,1458319360.0,29679419392.0,23434.0,24742.0
12-04 08:33:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615663104.0,865673216.0,1458319360.0,29679419392.0,5320.0,6046.0
12-04 08:33:13,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615605760.0,865673216.0,1458319360.0,29679476736.0,4856.0,4954.0
12-04 08:33:14,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615491072.0,865673216.0,1458323456.0,29679587328.0,2779.0,2364.0
12-04 08:33:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615491072.0,865673216.0,1458323456.0,29679587328.0,4260.0,4827.0
12-04 08:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615491072.0,865673216.0,1458323456.0,29679587328.0,5101.0,6766.0
12-04 08:33:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,3258.0,3202.0
12-04 08:33:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,3333.0,3442.0
12-04 08:33:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,4520.0,5503.0
12-04 08:33:20,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,4833.0,5851.0
12-04 08:33:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,3507.0,3567.0
12-04 08:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,4662.0,5735.0
12-04 08:33:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,20720.0,20587.0
12-04 08:33:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,4079.0,4591.0
12-04 08:33:25,0.332,0.249,99.336,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615486976.0,865673216.0,1458327552.0,29679587328.0,4344.0,4920.0
12-04 08:33:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,5230.0,6925.0
12-04 08:33:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,3777.0,4163.0
12-04 08:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,3805.0,3898.0
12-04 08:33:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,5301.0,5115.0
12-04 08:33:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,4914.0,6052.0
12-04 08:33:31,0.166,0.0,99.667,0.166,0.0,0.0,0.0,77824.0,0.0,7.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,3188.0,3125.0
12-04 08:33:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615482880.0,865673216.0,1458331648.0,29679587328.0,4668.0,5693.0
12-04 08:33:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615118336.0,865673216.0,1458331648.0,29679951872.0,4536.0,5511.0
12-04 08:33:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614848000.0,865673216.0,1458331648.0,29680222208.0,4008.0,4566.0
12-04 08:33:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614843904.0,865673216.0,1458335744.0,29680222208.0,5635.0,5787.0
12-04 08:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614843904.0,865673216.0,1458335744.0,29680222208.0,4542.0,5695.0
12-04 08:33:37,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1614712832.0,865677312.0,1458335744.0,29680349184.0,4437.0,5382.0
12-04 08:33:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614712832.0,865677312.0,1458335744.0,29680349184.0,4762.0,5696.0
12-04 08:33:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1614712832.0,865677312.0,1458335744.0,29680349184.0,6017.0,6409.0
12-04 08:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614712832.0,865677312.0,1458335744.0,29680349184.0,3772.0,4075.0
12-04 08:33:41,3.833,0.833,95.333,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628053504.0,865677312.0,1458388992.0,29666955264.0,38003.0,35774.0
12-04 08:33:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626853376.0,865677312.0,1458360320.0,29668184064.0,4476.0,5599.0
12-04 08:33:43,0.0,0.0,99.749,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,1626849280.0,865677312.0,1458364416.0,29668184064.0,3092.0,3124.0
12-04 08:33:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626849280.0,865677312.0,1458364416.0,29668184064.0,4636.0,5828.0
12-04 08:33:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626849280.0,865677312.0,1458364416.0,29668184064.0,4849.0,6075.0
12-04 08:33:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,4731.0,5798.0
12-04 08:33:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,4545.0,5561.0
12-04 08:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,3234.0,3356.0
12-04 08:33:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,7.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,3613.0,3592.0
12-04 08:33:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,3060.0,2687.0
12-04 08:33:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1626845184.0,865677312.0,1458368512.0,29668184064.0,4752.0,5816.0
12-04 08:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626841088.0,865677312.0,1458372608.0,29668184064.0,3334.0,3379.0
12-04 08:33:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1627279360.0,865677312.0,1458372608.0,29667745792.0,21175.0,21758.0
12-04 08:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,5080.0,6253.0
12-04 08:33:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,6528.0,8892.0
12-04 08:33:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,2705.0,2295.0
12-04 08:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,3812.0,4321.0
12-04 08:33:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,2551.0,2120.0
12-04 08:33:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627095040.0,865677312.0,1458372608.0,29667930112.0,7546.0,9060.0
12-04 08:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,2650.0,2249.0
12-04 08:34:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,4492.0,5593.0
12-04 08:34:02,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,4547.0,5949.0
12-04 08:34:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,4611.0,5560.0
12-04 08:34:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,5015.0,5493.0
12-04 08:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,4397.0,3983.0
12-04 08:34:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627090944.0,865677312.0,1458376704.0,29667930112.0,4737.0,5039.0
12-04 08:34:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1627086848.0,865677312.0,1458380800.0,29667930112.0,3294.0,2324.0
12-04 08:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627086848.0,865677312.0,1458380800.0,29667930112.0,5646.0,6407.0
12-04 08:34:09,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627086848.0,865677312.0,1458380800.0,29667930112.0,4460.0,4263.0
12-04 08:34:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627086848.0,865677312.0,1458380800.0,29667930112.0,8012.0,10818.0
12-04 08:34:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1627086848.0,865677312.0,1458380800.0,29667930112.0,4888.0,5053.0
12-04 08:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627082752.0,865677312.0,1458384896.0,29667930112.0,4144.0,3844.0
12-04 08:34:13,0.250,0.167,99.500,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1627693056.0,865677312.0,1458384896.0,29667319808.0,21074.0,20224.0
12-04 08:34:14,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1627344896.0,865677312.0,1458384896.0,29667667968.0,4048.0,4656.0
12-04 08:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627344896.0,865677312.0,1458384896.0,29667667968.0,4632.0,5583.0
12-04 08:34:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627344896.0,865677312.0,1458384896.0,29667667968.0,3853.0,4471.0
12-04 08:34:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627344896.0,865677312.0,1458384896.0,29667667968.0,4666.0,5541.0
12-04 08:34:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627340800.0,865677312.0,1458388992.0,29667667968.0,4919.0,6368.0
12-04 08:34:19,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1627340800.0,865677312.0,1458388992.0,29667667968.0,3657.0,4185.0
12-04 08:34:20,2.594,0.251,97.155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1666887680.0,865677312.0,1458393088.0,29628116992.0,33412.0,30644.0
12-04 08:34:21,6.261,0.846,92.809,0.0,0.0,0.085,0.0,61440.0,0.0,5.0,1783365632.0,865677312.0,1458393088.0,29511639040.0,137813.0,122451.0
12-04 08:34:22,8.550,1.090,90.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1880657920.0,865677312.0,1458393088.0,29414346752.0,126060.0,109626.0
12-04 08:34:23,18.432,0.417,80.984,0.0,0.0,0.167,0.0,212992.0,0.0,30.0,1959100416.0,865677312.0,1458393088.0,29335904256.0,1943180.0,358554.0
12-04 08:34:24,6.951,0.335,92.714,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2002530304.0,865677312.0,1458393088.0,29292474368.0,10372686.0,520033.0
12-04 08:34:25,2.519,0.168,97.061,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2006163456.0,865677312.0,1458393088.0,29288841216.0,10687720.0,492079.0
12-04 08:34:26,5.184,0.167,94.649,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2014220288.0,865677312.0,1458393088.0,29280784384.0,8374985.0,459760.0
12-04 08:34:27,3.180,0.335,96.402,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2015297536.0,865677312.0,1458393088.0,29279707136.0,11385339.0,490651.0
12-04 08:34:28,3.088,0.250,96.578,0.0,0.0,0.083,0.0,40960.0,0.0,2.0,2014257152.0,865677312.0,1458393088.0,29280747520.0,7659517.0,452669.0
12-04 08:34:29,2.768,0.084,97.064,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2015674368.0,865677312.0,1458393088.0,29279330304.0,10907363.0,493048.0
12-04 08:34:30,3.247,0.333,96.420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2014359552.0,865677312.0,1458393088.0,29280645120.0,8148344.0,454235.0
12-04 08:34:31,2.926,0.251,96.656,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2015571968.0,865677312.0,1458397184.0,29279428608.0,11402509.0,510241.0
12-04 08:34:32,2.008,0.335,97.573,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2016845824.0,865677312.0,1458397184.0,29278154752.0,8702328.0,431641.0
12-04 08:34:33,3.078,0.416,96.423,0.0,0.0,0.083,0.0,32768.0,0.0,5.0,2022518784.0,865677312.0,1458397184.0,29272481792.0,10355224.0,515798.0
12-04 08:34:34,2.508,0.334,97.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2022776832.0,865677312.0,1458397184.0,29272223744.0,11384144.0,488626.0
12-04 08:34:35,2.590,0.334,97.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2023940096.0,865677312.0,1458397184.0,29271060480.0,7666877.0,459017.0
12-04 08:34:36,2.259,0.251,97.322,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2024476672.0,865677312.0,1458397184.0,29270523904.0,11384866.0,486708.0
12-04 08:34:37,2.339,0.167,97.327,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2023264256.0,865677312.0,1458397184.0,29271736320.0,7661541.0,449328.0
12-04 08:34:38,2.919,0.334,96.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024280064.0,865677312.0,1458401280.0,29270716416.0,11391453.0,490065.0
12-04 08:34:39,2.092,0.167,97.657,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2027692032.0,865677312.0,1458401280.0,29267304448.0,7777462.0,417515.0
12-04 08:34:40,2.673,0.167,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024714240.0,865677312.0,1458401280.0,29270282240.0,7550672.0,485383.0
12-04 08:34:41,1.084,0.083,98.832,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2024837120.0,865677312.0,1458401280.0,29270159360.0,208767.0,372486.0
12-04 08:34:42,1.082,0.083,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2024910848.0,865677312.0,1458401280.0,29270085632.0,207235.0,370251.0
12-04 08:34:43,1.002,0.083,98.831,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2024837120.0,865677312.0,1458401280.0,29270159360.0,208306.0,371388.0
12-04 08:34:44,0.835,0.334,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024964096.0,865677312.0,1458401280.0,29270032384.0,209069.0,372746.0
12-04 08:34:45,1.083,0.083,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024964096.0,865677312.0,1458401280.0,29270032384.0,207821.0,371184.0
12-04 08:34:46,2.590,0.418,96.825,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2025955328.0,865677312.0,1458401280.0,29269041152.0,8724047.0,442295.0
12-04 08:34:47,4.511,0.251,95.155,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2023653376.0,865677312.0,1458405376.0,29271339008.0,17936360.0,569892.0
12-04 08:34:48,4.100,0.251,95.565,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2025287680.0,865677312.0,1458409472.0,29269700608.0,18984571.0,546042.0
12-04 08:34:49,3.763,0.167,95.736,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2027409408.0,865677312.0,1458409472.0,29267578880.0,18236952.0,578818.0
12-04 08:34:50,4.250,0.333,95.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2028441600.0,865677312.0,1458409472.0,29266546688.0,18639794.0,547503.0
12-04 08:34:51,3.180,0.251,96.402,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2023530496.0,865677312.0,1458409472.0,29271457792.0,14715952.0,524213.0
12-04 08:34:52,2.585,0.334,97.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2025369600.0,865677312.0,1458409472.0,29269618688.0,12321119.0,485329.0
12-04 08:34:53,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2026463232.0,865677312.0,1458409472.0,29268525056.0,3954118.0,429711.0
12-04 08:34:54,2.092,0.084,97.573,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,2027061248.0,865677312.0,1458409472.0,29267927040.0,7660771.0,440650.0
12-04 08:34:55,1.419,0.083,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2026729472.0,865677312.0,1458413568.0,29268254720.0,3003431.0,395092.0
12-04 08:34:56,1.586,0.167,98.247,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2026696704.0,865677312.0,1458413568.0,29268287488.0,4864593.0,415128.0
12-04 08:34:57,5.435,0.669,93.896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2116694016.0,865677312.0,1458413568.0,29178290176.0,3944323.0,418333.0
12-04 08:34:58,2.838,1.336,95.743,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,1617567744.0,865677312.0,1458475008.0,29677355008.0,59256.0,105338.0
12-04 08:34:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615720448.0,865677312.0,1458360320.0,29679316992.0,6427.0,7013.0
12-04 08:35:00,0.0,0.167,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1615708160.0,865677312.0,1458364416.0,29679325184.0,4702.0,5761.0
12-04 08:35:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1615835136.0,865677312.0,1458364416.0,29679198208.0,21249.0,21746.0
12-04 08:35:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616089088.0,865677312.0,1458364416.0,29678944256.0,3947.0,4606.0
12-04 08:35:03,0.250,0.166,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1616224256.0,865677312.0,1458364416.0,29678809088.0,4406.0,5452.0
12-04 08:35:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1616224256.0,865677312.0,1458364416.0,29678809088.0,4462.0,4295.0
12-04 08:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616224256.0,865677312.0,1458364416.0,29678809088.0,5683.0,6904.0
12-04 08:35:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,110592.0,0.0,8.0,1616224256.0,865677312.0,1458364416.0,29678809088.0,4118.0,3894.0
12-04 08:35:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616211968.0,865677312.0,1458368512.0,29678817280.0,4596.0,4704.0
12-04 08:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1616211968.0,865677312.0,1458368512.0,29678817280.0,21562.0,21322.0
12-04 08:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616211968.0,865677312.0,1458368512.0,29678817280.0,4048.0,3650.0
12-04 08:35:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616203776.0,865677312.0,1458368512.0,29678825472.0,7278.0,9051.0
12-04 08:35:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1616203776.0,865677312.0,1458368512.0,29678825472.0,3327.0,2519.0
12-04 08:35:12,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1616203776.0,865677312.0,1458368512.0,29678825472.0,5297.0,6077.0
12-04 08:35:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615532032.0,865677312.0,1458372608.0,29679493120.0,5389.0,6050.0
12-04 08:35:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615572992.0,865677312.0,1458372608.0,29679452160.0,4542.0,5691.0
12-04 08:35:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615572992.0,865677312.0,1458372608.0,29679452160.0,3013.0,2544.0
12-04 08:35:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615572992.0,865677312.0,1458372608.0,29679452160.0,3882.0,4537.0
12-04 08:35:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615572992.0,865677312.0,1458372608.0,29679452160.0,3398.0,3384.0
12-04 08:35:18,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1615572992.0,865677312.0,1458372608.0,29679452160.0,3827.0,4521.0
12-04 08:35:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615568896.0,865677312.0,1458376704.0,29679452160.0,5094.0,6612.0
12-04 08:35:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615568896.0,865677312.0,1458376704.0,29679452160.0,5211.0,6283.0
12-04 08:35:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,3723.0,4149.0
12-04 08:35:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,4102.0,4579.0
12-04 08:35:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,22607.0,24119.0
12-04 08:35:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,2685.0,2273.0
12-04 08:35:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,2922.0,2555.0
12-04 08:35:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,4713.0,5809.0
12-04 08:35:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615564800.0,865677312.0,1458380800.0,29679452160.0,6378.0,7349.0
12-04 08:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1615581184.0,865677312.0,1458380800.0,29679435776.0,68947.0,94101.0
12-04 08:35:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615659008.0,865677312.0,1458384896.0,29679353856.0,5904.0,6272.0
12-04 08:35:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1615659008.0,865677312.0,1458384896.0,29679353856.0,3798.0,4026.0
12-04 08:35:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615659008.0,865677312.0,1458384896.0,29679353856.0,2672.0,2984.0
12-04 08:35:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615659008.0,865677312.0,1458384896.0,29679353856.0,4148.0,4746.0
12-04 08:35:33,3.250,1.0,95.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615974400.0,865677312.0,1458384896.0,29679038464.0,11623.0,11909.0
12-04 08:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615392768.0,865677312.0,1458388992.0,29679616000.0,4412.0,5509.0
12-04 08:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615388672.0,865677312.0,1458393088.0,29679616000.0,4194.0,4840.0
12-04 08:35:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,1615388672.0,865677312.0,1458393088.0,29679616000.0,4512.0,5599.0
12-04 08:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615380480.0,865677312.0,1458393088.0,29679624192.0,3098.0,3110.0
12-04 08:35:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1615380480.0,865677312.0,1458393088.0,29679624192.0,3688.0,3774.0
12-04 08:35:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615380480.0,865677312.0,1458393088.0,29679624192.0,3662.0,4210.0
12-04 08:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615364096.0,865677312.0,1458393088.0,29679640576.0,3711.0,4035.0
12-04 08:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615347712.0,865677312.0,1458393088.0,29679656960.0,6353.0,7347.0
12-04 08:35:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615347712.0,865677312.0,1458393088.0,29679656960.0,3882.0,4535.0
12-04 08:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1615331328.0,865677312.0,1458393088.0,29679673344.0,4965.0,6455.0
12-04 08:35:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,4931.0,5879.0
12-04 08:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,5061.0,6012.0
12-04 08:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,3745.0,2120.0
12-04 08:35:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,20636.0,20442.0
12-04 08:35:48,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,4481.0,5691.0
12-04 08:35:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,3746.0,4291.0
12-04 08:35:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615327232.0,865677312.0,1458397184.0,29679673344.0,3857.0,4172.0
12-04 08:35:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,1615323136.0,865677312.0,1458401280.0,29679673344.0,3364.0,3292.0
12-04 08:35:52,1.418,0.500,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1659772928.0,865677312.0,1458405376.0,29635219456.0,10071.0,10609.0
12-04 08:35:53,1.501,0.751,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616785408.0,865677312.0,1458462720.0,29678149632.0,22699.0,24679.0
12-04 08:35:54,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615626240.0,865677312.0,1458405376.0,29679366144.0,3368.0,3537.0
12-04 08:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615626240.0,865677312.0,1458405376.0,29679366144.0,4225.0,4816.0
12-04 08:35:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615626240.0,865677312.0,1458405376.0,29679366144.0,4667.0,5804.0
12-04 08:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615613952.0,865677312.0,1458409472.0,29679374336.0,3198.0,3203.0
12-04 08:35:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1615613952.0,865677312.0,1458409472.0,29679374336.0,4828.0,5870.0
12-04 08:35:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615613952.0,865677312.0,1458409472.0,29679374336.0,4493.0,3940.0
12-04 08:36:00,0.167,0.0,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1615613952.0,865677312.0,1458409472.0,29679374336.0,3608.0,3866.0
12-04 08:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615613952.0,865677312.0,1458409472.0,29679374336.0,5719.0,7783.0
12-04 08:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865677312.0,1458409472.0,29679247360.0,4642.0,5719.0
12-04 08:36:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615740928.0,865677312.0,1458409472.0,29679247360.0,3032.0,3111.0
12-04 08:36:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865677312.0,1458409472.0,29679247360.0,4344.0,3961.0
12-04 08:36:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615736832.0,865677312.0,1458413568.0,29679247360.0,7152.0,9338.0
12-04 08:36:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,1615736832.0,865677312.0,1458413568.0,29679247360.0,3998.0,3272.0
12-04 08:36:07,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615736832.0,865677312.0,1458413568.0,29679247360.0,3328.0,2452.0
12-04 08:36:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615736832.0,865677312.0,1458413568.0,29679247360.0,22922.0,23635.0
12-04 08:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615736832.0,865677312.0,1458413568.0,29679247360.0,5510.0,6096.0
12-04 08:36:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615745024.0,865677312.0,1458413568.0,29679239168.0,4706.0,5034.0
12-04 08:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615745024.0,865677312.0,1458413568.0,29679239168.0,4563.0,4196.0
12-04 08:36:12,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615740928.0,865677312.0,1458417664.0,29679239168.0,5980.0,7309.0
12-04 08:36:13,0.167,0.250,99.583,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1615245312.0,865677312.0,1458417664.0,29679734784.0,24421.0,25072.0
12-04 08:36:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,3947.0,4539.0
12-04 08:36:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,3068.0,3082.0
12-04 08:36:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,2857.0,2655.0
12-04 08:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,3952.0,4395.0
12-04 08:36:18,0.0,0.084,99.749,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,3827.0,4455.0
12-04 08:36:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615114240.0,865677312.0,1458417664.0,29679865856.0,5205.0,5190.0
12-04 08:36:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615110144.0,865677312.0,1458421760.0,29679865856.0,5849.0,7938.0
12-04 08:36:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615110144.0,865677312.0,1458421760.0,29679865856.0,5630.0,7182.0
12-04 08:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615110144.0,865677312.0,1458421760.0,29679865856.0,3979.0,4542.0
12-04 08:36:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,1615106048.0,865677312.0,1458425856.0,29679865856.0,20371.0,20425.0
12-04 08:36:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615089664.0,865677312.0,1458425856.0,29679882240.0,2740.0,2319.0
12-04 08:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615089664.0,865677312.0,1458425856.0,29679882240.0,3108.0,3131.0
12-04 08:36:26,1.166,0.167,98.668,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1615089664.0,865677312.0,1458425856.0,29679882240.0,21635.0,22357.0
12-04 08:36:27,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615089664.0,865677312.0,1458425856.0,29679882240.0,5653.0,7718.0
12-04 08:36:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1615085568.0,865677312.0,1458429952.0,29679882240.0,4484.0,5473.0
12-04 08:36:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615085568.0,865677312.0,1458429952.0,29679882240.0,7091.0,8654.0
12-04 08:36:30,0.083,0.250,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1615020032.0,865677312.0,1458429952.0,29679947776.0,3454.0,3530.0
12-04 08:36:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1615020032.0,865677312.0,1458429952.0,29679947776.0,4295.0,4828.0
12-04 08:36:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615020032.0,865677312.0,1458429952.0,29679947776.0,2490.0,2116.0
12-04 08:36:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1614352384.0,865677312.0,1458429952.0,29680615424.0,4667.0,4096.0
12-04 08:36:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1614647296.0,865677312.0,1458429952.0,29680320512.0,6110.0,8187.0
12-04 08:36:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614647296.0,865677312.0,1458429952.0,29680320512.0,20949.0,21550.0
12-04 08:36:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,1614651392.0,865677312.0,1458434048.0,29680312320.0,5708.0,7568.0
12-04 08:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614651392.0,865677312.0,1458434048.0,29680312320.0,5160.0,6643.0
12-04 08:36:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614651392.0,865677312.0,1458434048.0,29680312320.0,2690.0,2298.0
12-04 08:36:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614643200.0,865677312.0,1458434048.0,29680320512.0,3818.0,4279.0
12-04 08:36:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614643200.0,865677312.0,1458434048.0,29680320512.0,3104.0,3236.0
12-04 08:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614643200.0,865677312.0,1458434048.0,29680320512.0,3636.0,3765.0
12-04 08:36:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614643200.0,865677312.0,1458434048.0,29680320512.0,4542.0,5693.0
12-04 08:36:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1614643200.0,865677312.0,1458434048.0,29680320512.0,4476.0,5509.0
12-04 08:36:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614639104.0,865677312.0,1458438144.0,29680320512.0,5167.0,6729.0
12-04 08:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614639104.0,865677312.0,1458438144.0,29680320512.0,3037.0,3107.0
12-04 08:36:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1614639104.0,865677312.0,1458438144.0,29680320512.0,5246.0,6621.0
12-04 08:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614647296.0,865677312.0,1458438144.0,29680312320.0,3098.0,3111.0
12-04 08:36:48,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1614647296.0,865677312.0,1458438144.0,29680312320.0,3798.0,4455.0
12-04 08:36:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1614647296.0,865677312.0,1458438144.0,29680312320.0,3224.0,3087.0
12-04 08:36:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614647296.0,865677312.0,1458438144.0,29680312320.0,3985.0,4630.0
12-04 08:36:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614647296.0,865677312.0,1458438144.0,29680312320.0,4786.0,5793.0
12-04 08:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614643200.0,865677312.0,1458442240.0,29680312320.0,4365.0,5177.0
12-04 08:36:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1614872576.0,865677312.0,1458442240.0,29680082944.0,20819.0,20753.0
12-04 08:36:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614585856.0,865677312.0,1458442240.0,29680369664.0,5356.0,6993.0
12-04 08:36:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,4566.0,5516.0
12-04 08:36:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,4457.0,5154.0
12-04 08:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,3591.0,4120.0
12-04 08:36:58,0.0,0.333,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,3847.0,4512.0
12-04 08:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,5187.0,5172.0
12-04 08:37:00,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1614581760.0,865677312.0,1458446336.0,29680369664.0,4742.0,5876.0
12-04 08:37:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,4100.0,4736.0
12-04 08:37:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,4048.0,4723.0
12-04 08:37:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,4316.0,5378.0
12-04 08:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,4509.0,4118.0
12-04 08:37:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,24042.0,25656.0
12-04 08:37:06,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1614577664.0,865677312.0,1458450432.0,29680369664.0,3778.0,3128.0
12-04 08:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,4596.0,4675.0
12-04 08:37:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,4018.0,3774.0
12-04 08:37:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,5281.0,5915.0
12-04 08:37:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,4398.0,4110.0
12-04 08:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,22429.0,22832.0
12-04 08:37:12,0.167,0.083,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,1614573568.0,865677312.0,1458454528.0,29680369664.0,6317.0,7586.0
12-04 08:37:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614512128.0,865677312.0,1458458624.0,29680427008.0,5316.0,5872.0
12-04 08:37:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614458880.0,865677312.0,1458458624.0,29680480256.0,3234.0,3288.0
12-04 08:37:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614458880.0,865677312.0,1458458624.0,29680480256.0,3752.0,4280.0
12-04 08:37:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614458880.0,865677312.0,1458458624.0,29680480256.0,21058.0,21298.0
12-04 08:37:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614450688.0,865677312.0,1458458624.0,29680488448.0,4365.0,5374.0
12-04 08:37:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1614450688.0,865677312.0,1458458624.0,29680488448.0,3927.0,4547.0
12-04 08:37:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614450688.0,865677312.0,1458458624.0,29680488448.0,2378.0,1942.0
12-04 08:37:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614323712.0,865677312.0,1458458624.0,29680615424.0,5256.0,6838.0
12-04 08:37:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1614323712.0,865677312.0,1458458624.0,29680615424.0,5050.0,6154.0
12-04 08:37:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614319616.0,865677312.0,1458462720.0,29680615424.0,4573.0,5671.0
12-04 08:37:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1614319616.0,865677312.0,1458462720.0,29680615424.0,20336.0,20335.0
12-04 08:37:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,8.0,1614319616.0,865677312.0,1458462720.0,29680615424.0,4452.0,5555.0
12-04 08:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614319616.0,865677312.0,1458462720.0,29680615424.0,3192.0,3215.0
12-04 08:37:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,1614315520.0,865677312.0,1458466816.0,29680615424.0,3683.0,3874.0
12-04 08:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614315520.0,865677312.0,1458466816.0,29680615424.0,3203.0,3197.0
12-04 08:37:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1614315520.0,865677312.0,1458466816.0,29680615424.0,5884.0,8074.0
12-04 08:37:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614315520.0,865677312.0,1458466816.0,29680615424.0,8010.0,10681.0
12-04 08:37:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614311424.0,865677312.0,1458470912.0,29680615424.0,3018.0,2684.0
12-04 08:37:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614311424.0,865677312.0,1458470912.0,29680615424.0,3684.0,3370.0
12-04 08:37:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614311424.0,865677312.0,1458470912.0,29680615424.0,4607.0,5729.0
12-04 08:37:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614368768.0,865677312.0,1458470912.0,29680558080.0,3846.0,4318.0
12-04 08:37:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614065664.0,865677312.0,1458470912.0,29680861184.0,3328.0,3421.0
12-04 08:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458470912.0,29680869376.0,3601.0,3676.0
12-04 08:37:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1614057472.0,865677312.0,1458470912.0,29680869376.0,4348.0,4864.0
12-04 08:37:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458470912.0,29680869376.0,6468.0,8890.0
12-04 08:37:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,3534.0,3598.0
12-04 08:37:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,4466.0,5489.0
12-04 08:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,3777.0,3968.0
12-04 08:37:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,3932.0,4340.0
12-04 08:37:42,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,4088.0,4639.0
12-04 08:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,2538.0,2046.0
12-04 08:37:44,0.083,0.0,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1614053376.0,865677312.0,1458475008.0,29680869376.0,3948.0,4566.0
12-04 08:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614061568.0,865677312.0,1458475008.0,29680861184.0,5244.0,6245.0
12-04 08:37:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,5227.0,6904.0
12-04 08:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,3252.0,3256.0
12-04 08:37:48,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,3952.0,4461.0
12-04 08:37:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,4441.0,5640.0
12-04 08:37:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,4160.0,4749.0
12-04 08:37:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,3348.0,3583.0
12-04 08:37:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614057472.0,865677312.0,1458479104.0,29680861184.0,5060.0,6618.0
12-04 08:37:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1614540800.0,865677312.0,1458479104.0,29680377856.0,20779.0,20836.0
12-04 08:37:54,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1614192640.0,865677312.0,1458479104.0,29680726016.0,4406.0,5317.0
12-04 08:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614188544.0,865677312.0,1458483200.0,29680726016.0,4507.0,5640.0
12-04 08:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1614188544.0,865677312.0,1458483200.0,29680726016.0,3762.0,3808.0
12-04 08:37:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614188544.0,865677312.0,1458483200.0,29680726016.0,4712.0,5781.0
12-04 08:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1614184448.0,865677312.0,1458487296.0,29680726016.0,3169.0,3069.0
12-04 08:37:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614184448.0,865677312.0,1458487296.0,29680726016.0,4746.0,4379.0
12-04 08:38:00,0.083,0.167,99.417,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,1614184448.0,865677312.0,1458487296.0,29680726016.0,5185.0,6662.0
12-04 08:38:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1614184448.0,865677312.0,1458487296.0,29680726016.0,4466.0,5278.0
12-04 08:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614184448.0,865677312.0,1458487296.0,29680726016.0,4566.0,5582.0
12-04 08:38:03,3.661,0.915,95.424,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1625194496.0,865677312.0,1458491392.0,29669711872.0,29183.0,26295.0
12-04 08:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1624887296.0,865677312.0,1458544640.0,29669965824.0,5250.0,5940.0
12-04 08:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624879104.0,865677312.0,1458544640.0,29669974016.0,5357.0,6183.0
12-04 08:38:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,1624879104.0,865677312.0,1458544640.0,29669974016.0,3843.0,3028.0
12-04 08:38:07,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624879104.0,865677312.0,1458544640.0,29669974016.0,7995.0,7833.0
12-04 08:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624879104.0,865677312.0,1458544640.0,29669974016.0,3322.0,2428.0
12-04 08:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624879104.0,865677312.0,1458544640.0,29669974016.0,6634.0,8410.0
12-04 08:38:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1624883200.0,865677312.0,1458548736.0,29669965824.0,5743.0,7013.0
12-04 08:38:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1624883200.0,865677312.0,1458548736.0,29669965824.0,4533.0,4284.0
12-04 08:38:12,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1624883200.0,865677312.0,1458548736.0,29669965824.0,5284.0,6029.0
12-04 08:38:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625321472.0,865677312.0,1458548736.0,29669527552.0,39426.0,39719.0
12-04 08:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625264128.0,865677312.0,1458548736.0,29669584896.0,3163.0,3148.0
12-04 08:38:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,3334.0,3381.0
12-04 08:38:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,5320.0,6846.0
12-04 08:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,4266.0,5084.0
12-04 08:38:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,4437.0,5360.0
12-04 08:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,3368.0,3507.0
12-04 08:38:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,3318.0,3286.0
12-04 08:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,4742.0,5809.0
12-04 08:38:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,3536.0,3609.0
12-04 08:38:23,0.0,0.0,99.917,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,1625260032.0,865677312.0,1458552832.0,29669584896.0,21859.0,23062.0
12-04 08:38:24,0.083,0.0,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,3194.0,3125.0
12-04 08:38:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,6603.0,9330.0
12-04 08:38:26,0.753,0.167,99.080,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,2570.0,1984.0
12-04 08:38:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,3522.0,3778.0
12-04 08:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,3912.0,4348.0
12-04 08:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625255936.0,865677312.0,1458556928.0,29669584896.0,6892.0,7981.0
12-04 08:38:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625251840.0,865677312.0,1458561024.0,29669584896.0,3323.0,3239.0
12-04 08:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1625251840.0,865677312.0,1458561024.0,29669584896.0,3758.0,4363.0
12-04 08:38:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625247744.0,865677312.0,1458565120.0,29669584896.0,7030.0,9582.0
12-04 08:38:33,0.167,0.167,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1624428544.0,865677312.0,1458565120.0,29670404096.0,4334.0,4874.0
12-04 08:38:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1624494080.0,865677312.0,1458565120.0,29670338560.0,2655.0,2002.0
12-04 08:38:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624494080.0,865677312.0,1458565120.0,29670338560.0,4048.0,4683.0
12-04 08:38:36,0.083,0.167,99.667,0.083,0.0,0.0,0.0,94208.0,0.0,7.0,1624494080.0,865677312.0,1458565120.0,29670338560.0,4012.0,4397.0
12-04 08:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624494080.0,865677312.0,1458565120.0,29670338560.0,3768.0,3853.0
12-04 08:38:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1624485888.0,865677312.0,1458565120.0,29670346752.0,3912.0,4436.0
12-04 08:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1624485888.0,865677312.0,1458565120.0,29670346752.0,3988.0,4615.0
12-04 08:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624494080.0,865677312.0,1458565120.0,29670338560.0,4657.0,5556.0
12-04 08:38:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,5516.0,7019.0
12-04 08:38:42,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,4295.0,4889.0
12-04 08:38:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,5343.0,5469.0
12-04 08:38:44,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,3717.0,4215.0
12-04 08:38:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,3760.0,3720.0
12-04 08:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,3818.0,4280.0
12-04 08:38:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,22499.0,23643.0
12-04 08:38:48,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1624489984.0,865677312.0,1458569216.0,29670338560.0,4466.0,5449.0
12-04 08:38:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624485888.0,865677312.0,1458573312.0,29670338560.0,4762.0,5827.0
12-04 08:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624485888.0,865677312.0,1458573312.0,29670338560.0,3158.0,3046.0
12-04 08:38:51,4.013,0.502,95.485,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1678503936.0,865677312.0,1458573312.0,29616320512.0,78995.0,69775.0
12-04 08:38:52,10.906,1.174,87.836,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1857933312.0,865677312.0,1458573312.0,29436891136.0,169402.0,146218.0
12-04 08:38:53,22.0,0.667,77.250,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,1953624064.0,865677312.0,1458573312.0,29341200384.0,895811.0,300693.0
12-04 08:38:54,6.349,0.334,93.066,0.084,0.0,0.167,0.0,24576.0,0.0,3.0,2003165184.0,865677312.0,1458573312.0,29291659264.0,7661356.0,457100.0
12-04 08:38:55,2.848,0.251,96.817,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2008580096.0,865677312.0,1458573312.0,29286244352.0,7662927.0,455658.0
12-04 08:38:56,3.923,0.334,95.743,0.0,0.0,0.0,0.0,102400.0,0.0,5.0,2012561408.0,865677312.0,1458573312.0,29282263040.0,11389606.0,495374.0
12-04 08:38:57,3.183,0.168,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2013605888.0,865677312.0,1458577408.0,29281214464.0,7739854.0,456936.0
12-04 08:38:58,3.266,0.168,96.566,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2015690752.0,865677312.0,1458577408.0,29279129600.0,11319349.0,491839.0
12-04 08:38:59,3.101,0.251,96.563,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2019131392.0,865677312.0,1458577408.0,29275688960.0,9305782.0,476777.0
12-04 08:39:00,3.255,0.250,96.160,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2019246080.0,865677312.0,1458577408.0,29275574272.0,9745665.0,468561.0
12-04 08:39:01,3.003,0.167,96.831,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2019463168.0,865677312.0,1458581504.0,29275353088.0,10863439.0,493942.0
12-04 08:39:02,2.755,0.167,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2020524032.0,865677312.0,1458581504.0,29274292224.0,8189235.0,458422.0
12-04 08:39:03,2.766,0.0,97.150,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2020933632.0,865677312.0,1458581504.0,29273882624.0,11393656.0,509506.0
12-04 08:39:04,2.258,0.251,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2021281792.0,865677312.0,1458581504.0,29273534464.0,7662652.0,454253.0
12-04 08:39:05,3.094,0.334,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2022203392.0,865677312.0,1458585600.0,29272608768.0,11394067.0,494262.0
12-04 08:39:06,2.007,0.251,97.575,0.084,0.0,0.084,0.0,86016.0,0.0,8.0,2022412288.0,865677312.0,1458585600.0,29272399872.0,8257844.0,467906.0
12-04 08:39:07,2.759,0.334,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024906752.0,865677312.0,1458585600.0,29269905408.0,10798368.0,486945.0
12-04 08:39:08,2.012,0.335,97.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2027003904.0,865677312.0,1458585600.0,29267808256.0,8823519.0,473323.0
12-04 08:39:09,2.592,0.418,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2024448000.0,865677312.0,1458585600.0,29270364160.0,10235343.0,487426.0
12-04 08:39:10,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2025701376.0,865677312.0,1458585600.0,29269110784.0,11396079.0,507766.0
12-04 08:39:11,2.168,0.334,97.498,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2032791552.0,865677312.0,1458589696.0,29262016512.0,7660557.0,454236.0
12-04 08:39:12,3.018,0.251,96.563,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2026917888.0,865677312.0,1458589696.0,29267890176.0,11390278.0,498640.0
12-04 08:39:13,2.421,0.334,97.245,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2025562112.0,865677312.0,1458589696.0,29269245952.0,8036035.0,464886.0
12-04 08:39:14,2.343,0.167,97.490,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2025709568.0,865677312.0,1458589696.0,29269098496.0,11020099.0,486073.0
12-04 08:39:15,2.259,0.167,97.490,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2027073536.0,865677312.0,1458589696.0,29267734528.0,9289519.0,474018.0
12-04 08:39:16,2.673,0.084,97.243,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2024960000.0,865677312.0,1458589696.0,29269848064.0,9764055.0,482666.0
12-04 08:39:17,1.930,0.168,97.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2025312256.0,865677312.0,1458589696.0,29269495808.0,10486137.0,492755.0
12-04 08:39:18,2.762,0.167,96.820,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2025635840.0,865677312.0,1458589696.0,29269172224.0,8561840.0,461100.0
12-04 08:39:19,2.755,0.167,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024636416.0,865677312.0,1458593792.0,29270167552.0,11391980.0,508806.0
12-04 08:39:20,2.008,0.167,97.741,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2027298816.0,865677312.0,1458593792.0,29267505152.0,7661556.0,449963.0
12-04 08:39:21,2.259,0.251,97.490,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2027069440.0,865677312.0,1458593792.0,29267734528.0,11276704.0,499954.0
12-04 08:39:22,2.502,0.250,97.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2030370816.0,865677312.0,1458593792.0,29264433152.0,7777698.0,458286.0
12-04 08:39:23,2.590,0.418,96.992,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2031714304.0,865677312.0,1458593792.0,29263089664.0,11413588.0,512604.0
12-04 08:39:24,2.089,0.251,97.494,0.084,0.0,0.084,0.0,16384.0,0.0,3.0,2033369088.0,865677312.0,1458593792.0,29261434880.0,8367222.0,465206.0
12-04 08:39:25,2.517,0.252,97.148,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2033651712.0,865677312.0,1458593792.0,29261152256.0,10687507.0,490606.0
12-04 08:39:26,1.829,0.499,97.589,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,2033610752.0,865677312.0,1458593792.0,29261193216.0,5517108.0,438679.0
12-04 08:39:27,2.687,0.336,96.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037813248.0,865677312.0,1458597888.0,29256986624.0,11672486.0,492553.0
12-04 08:39:28,2.838,0.167,96.912,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2035040256.0,865677312.0,1458597888.0,29259759616.0,13256279.0,521673.0
12-04 08:39:29,1.838,0.167,97.744,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,2035421184.0,865677312.0,1458597888.0,29259378688.0,6736606.0,455955.0
12-04 08:39:30,2.513,0.168,97.320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039230464.0,865677312.0,1458597888.0,29255569408.0,11516329.0,491798.0
12-04 08:39:31,1.667,0.333,98.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2039992320.0,865677312.0,1458601984.0,29254803456.0,6602144.0,442384.0
12-04 08:39:32,2.419,0.334,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044719104.0,865677312.0,1458601984.0,29250076672.0,12907683.0,324567.0
12-04 08:39:33,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2045509632.0,865677312.0,1458601984.0,29249286144.0,252224.0,11350.0
12-04 08:39:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045235200.0,865677312.0,1458601984.0,29249560576.0,4048.0,12551.0
12-04 08:39:35,0.167,0.083,99.666,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2045390848.0,865677312.0,1458606080.0,29249400832.0,23190.0,23913.0
12-04 08:39:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,5160.0,6708.0
12-04 08:39:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,2780.0,2368.0
12-04 08:39:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,3691.0,4210.0
12-04 08:39:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,3705.0,4010.0
12-04 08:39:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,3852.0,4306.0
12-04 08:39:41,0.0,0.083,99.667,0.167,0.0,0.083,0.0,90112.0,0.0,8.0,2045517824.0,865677312.0,1458606080.0,29249273856.0,6815.0,7932.0
12-04 08:39:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045771776.0,865677312.0,1458606080.0,29249019904.0,4620.0,5535.0
12-04 08:39:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045771776.0,865677312.0,1458606080.0,29249019904.0,4054.0,4614.0
12-04 08:39:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,3067.0,2807.0
12-04 08:39:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,5989.0,8211.0
12-04 08:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,2968.0,2991.0
12-04 08:39:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,3919.0,4434.0
12-04 08:39:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,3723.0,4330.0
12-04 08:39:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,3516.0,3783.0
12-04 08:39:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,3092.0,3125.0
12-04 08:39:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,4722.0,5987.0
12-04 08:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045894656.0,865677312.0,1458610176.0,29248892928.0,4377.0,5500.0
12-04 08:39:53,5.171,0.917,93.661,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2060709888.0,865677312.0,1458614272.0,29234073600.0,29810.0,26826.0
12-04 08:39:54,1.501,0.917,97.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1618169856.0,865677312.0,1458597888.0,29676630016.0,8824.0,13448.0
12-04 08:39:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616957440.0,865677312.0,1458561024.0,29677879296.0,4642.0,5755.0
12-04 08:39:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1616949248.0,865677312.0,1458561024.0,29677887488.0,4657.0,5535.0
12-04 08:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616949248.0,865677312.0,1458561024.0,29677887488.0,3268.0,3351.0
12-04 08:39:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1616949248.0,865677312.0,1458561024.0,29677887488.0,4460.0,5373.0
12-04 08:39:59,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1616912384.0,865677312.0,1458565120.0,29677920256.0,7246.0,8339.0
12-04 08:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616863232.0,865677312.0,1458565120.0,29677969408.0,3757.0,3319.0
12-04 08:40:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1616863232.0,865677312.0,1458565120.0,29677969408.0,4949.0,5717.0
12-04 08:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616863232.0,865677312.0,1458565120.0,29677969408.0,3352.0,3240.0
12-04 08:40:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616859136.0,865677312.0,1458569216.0,29677969408.0,4610.0,4216.0
12-04 08:40:04,0.0,0.250,99.584,0.083,0.0,0.083,0.0,36864.0,0.0,3.0,1616859136.0,865677312.0,1458569216.0,29677969408.0,6282.0,7631.0
12-04 08:40:05,0.083,0.0,99.583,0.334,0.0,0.0,0.0,4096.0,0.0,1.0,1616859136.0,865677312.0,1458569216.0,29677969408.0,7348.0,8211.0
12-04 08:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1616855040.0,865677312.0,1458573312.0,29677969408.0,3847.0,3507.0
12-04 08:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616855040.0,865677312.0,1458573312.0,29677969408.0,7318.0,9530.0
12-04 08:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616855040.0,865677312.0,1458573312.0,29677969408.0,3228.0,2390.0
12-04 08:40:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616855040.0,865677312.0,1458573312.0,29677969408.0,4372.0,4254.0
12-04 08:40:10,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1616863232.0,865677312.0,1458573312.0,29677961216.0,4535.0,4767.0
12-04 08:40:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1616863232.0,865677312.0,1458573312.0,29677961216.0,4178.0,4002.0
12-04 08:40:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616863232.0,865677312.0,1458573312.0,29677961216.0,5190.0,5831.0
12-04 08:40:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1616334848.0,865677312.0,1458577408.0,29678485504.0,22702.0,23406.0
12-04 08:40:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,6262.0,8362.0
12-04 08:40:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,2645.0,2224.0
12-04 08:40:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,8.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,3746.0,4410.0
12-04 08:40:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,3827.0,4519.0
12-04 08:40:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,2744.0,2149.0
12-04 08:40:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,3771.0,3916.0
12-04 08:40:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616351232.0,865677312.0,1458577408.0,29678469120.0,4540.0,5601.0
12-04 08:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,3859.0,4459.0
12-04 08:40:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,6302.0,8924.0
12-04 08:40:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,11.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,21955.0,23077.0
12-04 08:40:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,3289.0,3220.0
12-04 08:40:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,3932.0,4077.0
12-04 08:40:26,0.751,0.0,99.249,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,3817.0,4253.0
12-04 08:40:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616347136.0,865677312.0,1458581504.0,29678469120.0,3233.0,3327.0
12-04 08:40:28,0.0,0.167,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1616343040.0,865677312.0,1458585600.0,29678469120.0,4477.0,5472.0
12-04 08:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616687104.0,865677312.0,1458585600.0,29678125056.0,67124.0,101298.0
12-04 08:40:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616572416.0,865677312.0,1458585600.0,29678239744.0,4406.0,5448.0
12-04 08:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1616572416.0,865677312.0,1458585600.0,29678239744.0,5356.0,6929.0
12-04 08:40:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616572416.0,865677312.0,1458585600.0,29678239744.0,4440.0,5512.0
12-04 08:40:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616048128.0,865677312.0,1458585600.0,29678764032.0,2574.0,2133.0
12-04 08:40:34,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1616080896.0,865677312.0,1458585600.0,29678731264.0,3576.0,3659.0
12-04 08:40:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1616044032.0,865677312.0,1458589696.0,29678764032.0,2685.0,2339.0
12-04 08:40:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1616035840.0,865677312.0,1458589696.0,29678772224.0,4666.0,5641.0
12-04 08:40:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,5910.0,8007.0
12-04 08:40:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,3657.0,4117.0
12-04 08:40:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,4919.0,6150.0
12-04 08:40:40,0.0,0.0,99.750,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,4897.0,5832.0
12-04 08:40:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,19834.0,19560.0
12-04 08:40:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,3269.0,3227.0
12-04 08:40:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,2840.0,2410.0
12-04 08:40:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616031744.0,865677312.0,1458593792.0,29678772224.0,4784.0,5838.0
12-04 08:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616027648.0,865677312.0,1458597888.0,29678772224.0,6176.0,8188.0
12-04 08:40:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1616035840.0,865677312.0,1458597888.0,29678764032.0,4506.0,5511.0
12-04 08:40:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616035840.0,865677312.0,1458597888.0,29678764032.0,3328.0,4216.0
12-04 08:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1616027648.0,865677312.0,1458597888.0,29678772224.0,4677.0,5655.0
12-04 08:40:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616027648.0,865677312.0,1458597888.0,29678772224.0,2674.0,2290.0
12-04 08:40:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616027648.0,865677312.0,1458597888.0,29678772224.0,3406.0,3489.0
12-04 08:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1616027648.0,865677312.0,1458597888.0,29678772224.0,3514.0,3741.0
12-04 08:40:52,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1616023552.0,865681408.0,1458597888.0,29678772224.0,3258.0,3244.0
12-04 08:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616121856.0,865681408.0,1458597888.0,29678673920.0,22692.0,24140.0
12-04 08:40:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,4666.0,5607.0
12-04 08:40:55,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,5745.0,7405.0
12-04 08:40:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,3782.0,4163.0
12-04 08:40:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,3228.0,3368.0
12-04 08:40:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,40960.0,0.0,9.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,2314.0,1823.0
12-04 08:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,5980.0,6573.0
12-04 08:41:00,0.250,0.167,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,6024.0,7223.0
12-04 08:41:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615908864.0,865681408.0,1458601984.0,29678882816.0,4854.0,4523.0
12-04 08:41:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615904768.0,865681408.0,1458606080.0,29678882816.0,4082.0,4210.0
12-04 08:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615904768.0,865681408.0,1458606080.0,29678882816.0,3294.0,3355.0
12-04 08:41:04,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615904768.0,865681408.0,1458606080.0,29678882816.0,5964.0,7148.0
12-04 08:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615904768.0,865681408.0,1458606080.0,29678882816.0,4843.0,5090.0
12-04 08:41:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615896576.0,865681408.0,1458606080.0,29678891008.0,3938.0,3094.0
12-04 08:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615892480.0,865681408.0,1458610176.0,29678891008.0,4178.0,3936.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615892480.0,865681408.0,1458610176.0,29678891008.0,5295.0,5983.0
12-04 08:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615888384.0,865681408.0,1458614272.0,29678891008.0,5397.0,6135.0
12-04 08:41:10,0.083,0.167,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1615888384.0,865681408.0,1458614272.0,29678891008.0,5782.0,6541.0
12-04 08:41:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615888384.0,865681408.0,1458614272.0,29678891008.0,4898.0,5038.0
12-04 08:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615888384.0,865681408.0,1458614272.0,29678891008.0,3912.0,3507.0
12-04 08:41:13,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616609280.0,865681408.0,1458614272.0,29678170112.0,6200.0,7352.0
12-04 08:41:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616273408.0,865681408.0,1458618368.0,29678501888.0,2478.0,2004.0
12-04 08:41:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616273408.0,865681408.0,1458618368.0,29678501888.0,3798.0,4453.0
12-04 08:41:16,0.418,0.0,99.415,0.167,0.0,0.0,0.0,98304.0,0.0,8.0,1616273408.0,865681408.0,1458618368.0,29678501888.0,6938.0,8108.0
12-04 08:41:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,3259.0,3372.0
12-04 08:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,3912.0,4280.0
12-04 08:41:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,5456.0,7019.0
12-04 08:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,2564.0,2026.0
12-04 08:41:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,5674.0,7476.0
12-04 08:41:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,3298.0,3293.0
12-04 08:41:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,1616269312.0,865681408.0,1458622464.0,29678501888.0,21215.0,21736.0
12-04 08:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1616257024.0,865681408.0,1458626560.0,29678510080.0,4376.0,5422.0
12-04 08:41:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616257024.0,865681408.0,1458626560.0,29678510080.0,4053.0,4652.0
12-04 08:41:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1616265216.0,865681408.0,1458626560.0,29678501888.0,4190.0,4777.0
12-04 08:41:27,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1616265216.0,865681408.0,1458626560.0,29678501888.0,4642.0,5784.0
12-04 08:41:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1616261120.0,865685504.0,1458626560.0,29678501888.0,3812.0,4321.0
12-04 08:41:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1616261120.0,865685504.0,1458626560.0,29678501888.0,5510.0,6957.0
12-04 08:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616261120.0,865685504.0,1458626560.0,29678501888.0,4050.0,3544.0
12-04 08:41:31,0.083,0.083,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,1616261120.0,865685504.0,1458626560.0,29678501888.0,22483.0,23841.0
12-04 08:41:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616257024.0,865685504.0,1458630656.0,29678501888.0,4600.0,5644.0
12-04 08:41:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615581184.0,865685504.0,1458630656.0,29679177728.0,4513.0,5559.0
12-04 08:41:34,0.083,0.167,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,1615749120.0,865685504.0,1458630656.0,29679009792.0,4068.0,4747.0
12-04 08:41:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1615749120.0,865685504.0,1458630656.0,29679009792.0,2645.0,2224.0
12-04 08:41:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,1615749120.0,865685504.0,1458630656.0,29679009792.0,5368.0,7064.0
12-04 08:41:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615749120.0,865685504.0,1458630656.0,29679009792.0,3294.0,3397.0
12-04 08:41:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615749120.0,865685504.0,1458630656.0,29679009792.0,3037.0,3041.0
12-04 08:41:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615745024.0,865685504.0,1458634752.0,29679009792.0,5456.0,6889.0
12-04 08:41:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,4152.0,4578.0
12-04 08:41:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,4458.0,5088.0
12-04 08:41:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,4537.0,5449.0
12-04 08:41:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,20842.0,21513.0
12-04 08:41:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,2444.0,1942.0
12-04 08:41:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,6070.0,8194.0
12-04 08:41:46,0.0,0.083,99.666,0.250,0.0,0.0,0.0,90112.0,0.0,8.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,4627.0,4336.0
12-04 08:41:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,3300.0,3354.0
12-04 08:41:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615740928.0,865685504.0,1458638848.0,29679009792.0,5924.0,6430.0
12-04 08:41:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1615732736.0,865685504.0,1458638848.0,29679017984.0,4842.0,5965.0
12-04 08:41:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615728640.0,865685504.0,1458642944.0,29679017984.0,5774.0,7631.0
12-04 08:41:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1615728640.0,865685504.0,1458642944.0,29679017984.0,3726.0,4286.0
12-04 08:41:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615728640.0,865685504.0,1458642944.0,29679017984.0,3132.0,3202.0
12-04 08:41:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615204352.0,865685504.0,1458642944.0,29679542272.0,23095.0,23743.0
12-04 08:41:54,1.334,0.500,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1638793216.0,865685504.0,1458642944.0,29655953408.0,9539.0,8360.0
12-04 08:41:55,4.417,1.083,94.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1618186240.0,865685504.0,1458708480.0,29676494848.0,6299.0,8383.0
12-04 08:41:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1616396288.0,865685504.0,1458651136.0,29678342144.0,4522.0,4960.0
12-04 08:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,5944.0,8163.0
12-04 08:41:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,20387.0,20472.0
12-04 08:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,5109.0,5253.0
12-04 08:42:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,3157.0,3059.0
12-04 08:42:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,3155.0,2775.0
12-04 08:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616404480.0,865685504.0,1458651136.0,29678333952.0,5620.0,7047.0
12-04 08:42:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616400384.0,865685504.0,1458655232.0,29678333952.0,5190.0,6809.0
12-04 08:42:04,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1616400384.0,865685504.0,1458655232.0,29678333952.0,5836.0,6936.0
12-04 08:42:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616408576.0,865685504.0,1458655232.0,29678325760.0,4977.0,5260.0
12-04 08:42:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615810560.0,865685504.0,1458655232.0,29678923776.0,5111.0,5252.0
12-04 08:42:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615519744.0,865685504.0,1458655232.0,29679214592.0,3888.0,3684.0
12-04 08:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615515648.0,865685504.0,1458659328.0,29679214592.0,3288.0,2366.0
12-04 08:42:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1615515648.0,865685504.0,1458659328.0,29679214592.0,5526.0,6324.0
12-04 08:42:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1615511552.0,865685504.0,1458663424.0,29679214592.0,5250.0,5940.0
12-04 08:42:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615511552.0,865685504.0,1458663424.0,29679214592.0,5609.0,6532.0
12-04 08:42:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615511552.0,865685504.0,1458663424.0,29679214592.0,4573.0,4662.0
12-04 08:42:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615867904.0,865685504.0,1458663424.0,29678858240.0,5420.0,6179.0
12-04 08:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615507456.0,865685504.0,1458667520.0,29679214592.0,3137.0,3133.0
12-04 08:42:15,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615507456.0,865685504.0,1458667520.0,29679214592.0,3234.0,3326.0
12-04 08:42:16,0.083,0.083,99.666,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1615507456.0,865685504.0,1458667520.0,29679214592.0,3572.0,3610.0
12-04 08:42:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615515648.0,865685504.0,1458667520.0,29679206400.0,3958.0,4586.0
12-04 08:42:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615515648.0,865685504.0,1458667520.0,29679206400.0,3622.0,4028.0
12-04 08:42:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615515648.0,865685504.0,1458667520.0,29679206400.0,5330.0,6947.0
12-04 08:42:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615515648.0,865685504.0,1458667520.0,29679206400.0,5753.0,7810.0
12-04 08:42:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,3938.0,4101.0
12-04 08:42:22,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,2968.0,2993.0
12-04 08:42:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,20543.0,20671.0
12-04 08:42:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,3717.0,4094.0
12-04 08:42:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,3234.0,3289.0
12-04 08:42:26,1.0,0.0,99.0,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1615511552.0,865685504.0,1458671616.0,29679206400.0,4521.0,4959.0
12-04 08:42:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615503360.0,865685504.0,1458671616.0,29679214592.0,5755.0,7898.0
12-04 08:42:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615503360.0,865685504.0,1458671616.0,29679214592.0,4198.0,4586.0
12-04 08:42:29,0.250,0.083,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1615503360.0,865685504.0,1458671616.0,29679214592.0,6880.0,8070.0
12-04 08:42:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865685504.0,1458675712.0,29679214592.0,3092.0,3123.0
12-04 08:42:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,1615499264.0,865685504.0,1458675712.0,29679214592.0,4980.0,6373.0
12-04 08:42:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865685504.0,1458675712.0,29679214592.0,3032.0,3111.0
12-04 08:42:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616068608.0,865685504.0,1458675712.0,29678645248.0,3354.0,3440.0
12-04 08:42:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,1615888384.0,865685504.0,1458675712.0,29678825472.0,5220.0,6684.0
12-04 08:42:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615888384.0,865685504.0,1458675712.0,29678825472.0,4058.0,4677.0
12-04 08:42:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1615888384.0,865685504.0,1458675712.0,29678825472.0,4099.0,4774.0
12-04 08:42:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615769600.0,865685504.0,1458675712.0,29678944256.0,5221.0,6878.0
12-04 08:42:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615765504.0,865685504.0,1458679808.0,29678944256.0,20097.0,19551.0
12-04 08:42:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615765504.0,865685504.0,1458679808.0,29678944256.0,4701.0,5729.0
12-04 08:42:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615765504.0,865685504.0,1458679808.0,29678944256.0,3097.0,3149.0
12-04 08:42:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615765504.0,865685504.0,1458679808.0,29678944256.0,4945.0,6205.0
12-04 08:42:42,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615761408.0,865685504.0,1458683904.0,29678944256.0,3298.0,3293.0
12-04 08:42:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615761408.0,865685504.0,1458683904.0,29678944256.0,3888.0,4458.0
12-04 08:42:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1615761408.0,865685504.0,1458683904.0,29678944256.0,5025.0,6566.0
12-04 08:42:45,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1615761408.0,865685504.0,1458683904.0,29678944256.0,6565.0,6224.0
12-04 08:42:46,2.840,1.253,95.739,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,1616261120.0,865685504.0,1458745344.0,29678383104.0,5582.0,5437.0
12-04 08:42:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,21151.0,21790.0
12-04 08:42:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,4305.0,5398.0
12-04 08:42:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,4512.0,5665.0
12-04 08:42:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,2898.0,2485.0
12-04 08:42:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,5453.0,7035.0
12-04 08:42:52,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615147008.0,865685504.0,1458688000.0,29679554560.0,3865.0,4544.0
12-04 08:42:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615364096.0,865685504.0,1458692096.0,29679333376.0,20475.0,20633.0
12-04 08:42:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615007744.0,865685504.0,1458692096.0,29679689728.0,4052.0,4489.0
12-04 08:42:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615007744.0,865685504.0,1458692096.0,29679689728.0,4856.0,6097.0
12-04 08:42:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1615007744.0,865685504.0,1458692096.0,29679689728.0,4006.0,4452.0
12-04 08:42:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615007744.0,865685504.0,1458692096.0,29679689728.0,3268.0,3350.0
12-04 08:42:58,0.166,0.166,99.418,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1615003648.0,865689600.0,1458692096.0,29679689728.0,3752.0,4279.0
12-04 08:42:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1615003648.0,865689600.0,1458692096.0,29679689728.0,5895.0,6465.0
12-04 08:43:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615003648.0,865689600.0,1458692096.0,29679689728.0,4506.0,5539.0
12-04 08:43:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615003648.0,865689600.0,1458692096.0,29679689728.0,5306.0,6482.0
12-04 08:43:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,5226.0,6711.0
12-04 08:43:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,2851.0,2393.0
12-04 08:43:04,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,4441.0,4634.0
12-04 08:43:05,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,5116.0,5495.0
12-04 08:43:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,3525.0,2548.0
12-04 08:43:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,5225.0,6089.0
12-04 08:43:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1614999552.0,865689600.0,1458696192.0,29679689728.0,4501.0,4676.0
12-04 08:43:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1614995456.0,865689600.0,1458700288.0,29679689728.0,6080.0,7400.0
12-04 08:43:10,0.166,0.083,99.501,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1614995456.0,865689600.0,1458700288.0,29679689728.0,5638.0,6482.0
12-04 08:43:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1614995456.0,865689600.0,1458700288.0,29679689728.0,6011.0,5742.0
12-04 08:43:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614995456.0,865689600.0,1458700288.0,29679689728.0,3227.0,2428.0
12-04 08:43:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615441920.0,865689600.0,1458700288.0,29679243264.0,6080.0,7332.0
12-04 08:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3562.0,4118.0
12-04 08:43:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3808.0,3878.0
12-04 08:43:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3852.0,4372.0
12-04 08:43:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3959.0,4483.0
12-04 08:43:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,5054.0,6630.0
12-04 08:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3394.0,3487.0
12-04 08:43:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,4135.0,4667.0
12-04 08:43:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3344.0,3467.0
12-04 08:43:22,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,3946.0,4343.0
12-04 08:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1615122432.0,865689600.0,1458708480.0,29679554560.0,21482.0,22269.0
12-04 08:43:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615118336.0,865689600.0,1458712576.0,29679554560.0,4340.0,5354.0
12-04 08:43:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1615118336.0,865689600.0,1458712576.0,29679554560.0,5352.0,6486.0
12-04 08:43:26,0.166,0.166,99.667,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,3812.0,4255.0
12-04 08:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,5922.0,6465.0
12-04 08:43:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,3292.0,3334.0
12-04 08:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,6523.0,7722.0
12-04 08:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,3660.0,3952.0
12-04 08:43:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615126528.0,865689600.0,1458712576.0,29679546368.0,3822.0,4523.0
12-04 08:43:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615122432.0,865689600.0,1458716672.0,29679546368.0,6368.0,8894.0
12-04 08:43:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615081472.0,865689600.0,1458716672.0,29679587328.0,3224.0,3320.0
12-04 08:43:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,5387.0,5347.0
12-04 08:43:35,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,4175.0,4976.0
12-04 08:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,3686.0,4118.0
12-04 08:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,3334.0,3445.0
12-04 08:43:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,21225.0,21733.0
12-04 08:43:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615499264.0,865693696.0,1458716672.0,29679165440.0,3847.0,4446.0
12-04 08:43:40,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,4290.0,4935.0
12-04 08:43:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,5106.0,6794.0
12-04 08:43:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,5220.0,6750.0
12-04 08:43:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,2840.0,2381.0
12-04 08:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,3008.0,3041.0
12-04 08:43:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615495168.0,865693696.0,1458720768.0,29679165440.0,4884.0,6162.0
12-04 08:43:46,0.167,0.0,99.584,0.250,0.0,0.0,0.0,86016.0,0.0,8.0,1615491072.0,865693696.0,1458724864.0,29679165440.0,3129.0,3087.0
12-04 08:43:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615491072.0,865693696.0,1458724864.0,29679165440.0,4447.0,5398.0
12-04 08:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865693696.0,1458728960.0,29679165440.0,4376.0,5420.0
12-04 08:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865693696.0,1458728960.0,29679165440.0,5135.0,6857.0
12-04 08:43:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615486976.0,865693696.0,1458728960.0,29679165440.0,2947.0,2440.0
12-04 08:43:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615486976.0,865693696.0,1458728960.0,29679165440.0,4082.0,4720.0
12-04 08:43:52,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1615486976.0,865693696.0,1458728960.0,29679165440.0,2718.0,2340.0
12-04 08:43:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615835136.0,865693696.0,1458728960.0,29678817280.0,21891.0,23059.0
12-04 08:43:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1615478784.0,865693696.0,1458728960.0,29679173632.0,4112.0,4527.0
12-04 08:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615478784.0,865693696.0,1458728960.0,29679173632.0,5739.0,7344.0
12-04 08:43:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,4245.0,5288.0
12-04 08:43:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,4601.0,5774.0
12-04 08:43:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,3158.0,3088.0
12-04 08:43:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,5111.0,5226.0
12-04 08:44:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,3057.0,2576.0
12-04 08:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,4662.0,5735.0
12-04 08:44:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,3906.0,4384.0
12-04 08:44:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,4507.0,5598.0
12-04 08:44:04,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1615474688.0,865693696.0,1458733056.0,29679173632.0,5814.0,6996.0
12-04 08:44:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1615470592.0,865693696.0,1458737152.0,29679173632.0,22824.0,23147.0
12-04 08:44:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1615470592.0,865693696.0,1458737152.0,29679173632.0,4667.0,4867.0
12-04 08:44:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865693696.0,1458737152.0,29679173632.0,4178.0,3894.0
12-04 08:44:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865693696.0,1458737152.0,29679173632.0,4008.0,3558.0
12-04 08:44:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865693696.0,1458737152.0,29679173632.0,4049.0,3749.0
12-04 08:44:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1615466496.0,865697792.0,1458737152.0,29679173632.0,4316.0,3976.0
12-04 08:44:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1615466496.0,865697792.0,1458737152.0,29679173632.0,6300.0,7536.0
12-04 08:44:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615462400.0,865697792.0,1458741248.0,29679173632.0,6689.0,8299.0
12-04 08:44:13,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615831040.0,865697792.0,1458741248.0,29678804992.0,4344.0,3852.0
12-04 08:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865697792.0,1458741248.0,29679165440.0,3872.0,4322.0
12-04 08:44:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865697792.0,1458741248.0,29679165440.0,4330.0,4976.0
12-04 08:44:16,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1615470592.0,865697792.0,1458741248.0,29679165440.0,2578.0,2124.0
12-04 08:44:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615470592.0,865697792.0,1458741248.0,29679165440.0,4601.0,5665.0
12-04 08:44:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,4626.0,5582.0
12-04 08:44:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,5456.0,6912.0
12-04 08:44:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,3082.0,2646.0
12-04 08:44:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,5162.0,6123.0
12-04 08:44:22,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,3158.0,3112.0
12-04 08:44:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,1615454208.0,865697792.0,1458749440.0,29679173632.0,21254.0,21841.0
12-04 08:44:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,3329.0,3227.0
12-04 08:44:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1615462400.0,865697792.0,1458749440.0,29679165440.0,4485.0,5179.0
12-04 08:44:26,4.257,0.751,94.908,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,1625952256.0,865697792.0,1458749440.0,29668675584.0,22767.0,22711.0
12-04 08:44:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,11705.0,11951.0
12-04 08:44:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,3218.0,3153.0
12-04 08:44:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,4712.0,4240.0
12-04 08:44:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,5018.0,6213.0
12-04 08:44:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,20692.0,20625.0
12-04 08:44:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626140672.0,865697792.0,1458806784.0,29668429824.0,3811.0,4253.0
12-04 08:44:33,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625698304.0,865697792.0,1458806784.0,29668872192.0,6110.0,8148.0
12-04 08:44:34,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1625772032.0,865697792.0,1458810880.0,29668794368.0,5848.0,6132.0
12-04 08:44:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1625772032.0,865697792.0,1458810880.0,29668794368.0,4108.0,4590.0
12-04 08:44:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1624838144.0,865697792.0,1458810880.0,29669728256.0,3440.0,3581.0
12-04 08:44:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624715264.0,865697792.0,1458810880.0,29669851136.0,4234.0,4915.0
12-04 08:44:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1624715264.0,865697792.0,1458810880.0,29669851136.0,19988.0,19316.0
12-04 08:44:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624715264.0,865697792.0,1458810880.0,29669851136.0,4048.0,4485.0
12-04 08:44:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1624711168.0,865701888.0,1458810880.0,29669851136.0,3723.0,4215.0
12-04 08:44:41,0.916,0.083,99.001,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1626234880.0,865701888.0,1458810880.0,29668327424.0,5160.0,6380.0
12-04 08:44:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626484736.0,865701888.0,1458814976.0,29668073472.0,5734.0,7647.0
12-04 08:44:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626484736.0,865701888.0,1458814976.0,29668073472.0,4002.0,4650.0
12-04 08:44:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626484736.0,865701888.0,1458814976.0,29668073472.0,3469.0,3409.0
12-04 08:44:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626484736.0,865701888.0,1458814976.0,29668073472.0,4842.0,5900.0
12-04 08:44:46,0.083,0.083,99.666,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,1626480640.0,865705984.0,1458814976.0,29668073472.0,3447.0,3568.0
12-04 08:44:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626480640.0,865705984.0,1458814976.0,29668073472.0,3580.0,3591.0
12-04 08:44:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626480640.0,865705984.0,1458814976.0,29668073472.0,4406.0,5384.0
12-04 08:44:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1626480640.0,865705984.0,1458814976.0,29668073472.0,3948.0,4632.0
12-04 08:44:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626476544.0,865705984.0,1458819072.0,29668073472.0,4506.0,5408.0
12-04 08:44:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1626472448.0,865705984.0,1458823168.0,29668073472.0,24307.0,27150.0
12-04 08:44:52,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1626460160.0,865710080.0,1458823168.0,29668081664.0,3272.0,3418.0
12-04 08:44:53,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626935296.0,865710080.0,1458823168.0,29667606528.0,20016.0,19621.0
12-04 08:44:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626587136.0,865710080.0,1458823168.0,29667954688.0,3686.0,4213.0
12-04 08:44:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626521600.0,865710080.0,1458823168.0,29668020224.0,4676.0,5648.0
12-04 08:44:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1626521600.0,865710080.0,1458823168.0,29668020224.0,3381.0,3566.0
12-04 08:44:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626521600.0,865710080.0,1458823168.0,29668020224.0,4822.0,4479.0
12-04 08:44:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626521600.0,865710080.0,1458823168.0,29668020224.0,5154.0,6588.0
12-04 08:44:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1626517504.0,865710080.0,1458827264.0,29668020224.0,7733.0,9934.0
12-04 08:45:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1626509312.0,865710080.0,1458827264.0,29668028416.0,4140.0,4726.0
12-04 08:45:01,0.083,0.166,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1626509312.0,865710080.0,1458827264.0,29668028416.0,4082.0,4750.0
12-04 08:45:02,8.140,1.163,90.615,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1738043392.0,865710080.0,1458827264.0,29556494336.0,147503.0,127159.0
12-04 08:45:03,29.139,1.325,69.536,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,1955602432.0,865710080.0,1458827264.0,29338935296.0,920014.0,272105.0
12-04 08:45:04,4.599,0.251,94.983,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1985339392.0,865710080.0,1458827264.0,29309198336.0,4471167.0,402869.0
12-04 08:45:05,4.591,0.417,94.908,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2005307392.0,865710080.0,1458827264.0,29289230336.0,10851176.0,503306.0
12-04 08:45:06,3.506,0.334,96.077,0.0,0.0,0.083,0.0,118784.0,0.0,5.0,2012798976.0,865710080.0,1458831360.0,29281734656.0,10786799.0,512998.0
12-04 08:45:07,3.589,0.250,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2013777920.0,865710080.0,1458831360.0,29280755712.0,8292563.0,469707.0
12-04 08:45:08,3.589,0.334,95.993,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2020229120.0,865710080.0,1458831360.0,29274304512.0,11405741.0,510392.0
12-04 08:45:09,3.003,0.167,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2020372480.0,865710080.0,1458831360.0,29274161152.0,8131303.0,448054.0
12-04 08:45:10,2.843,0.167,96.739,0.167,0.0,0.084,0.0,40960.0,0.0,9.0,2021265408.0,865714176.0,1458831360.0,29273264128.0,10933049.0,509648.0
12-04 08:45:11,2.676,0.167,96.990,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2024259584.0,865714176.0,1458835456.0,29270265856.0,10015353.0,479931.0
12-04 08:45:12,2.590,0.251,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024030208.0,865714176.0,1458835456.0,29270495232.0,9043125.0,462537.0
12-04 08:45:13,2.506,0.251,97.076,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2025713664.0,865714176.0,1458835456.0,29268811776.0,9864941.0,492455.0
12-04 08:45:14,2.671,0.167,97.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2026029056.0,865714176.0,1458835456.0,29268496384.0,9205644.0,472374.0
12-04 08:45:15,3.417,0.250,96.250,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2027278336.0,865714176.0,1458835456.0,29267247104.0,11390363.0,498976.0
12-04 08:45:16,2.007,0.167,97.659,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2029260800.0,865714176.0,1458835456.0,29265264640.0,7840554.0,441808.0
12-04 08:45:17,3.005,0.250,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2029088768.0,865714176.0,1458835456.0,29265436672.0,11216397.0,510683.0
12-04 08:45:18,2.089,0.167,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2030886912.0,865714176.0,1458839552.0,29263634432.0,7670008.0,458289.0
12-04 08:45:19,2.345,0.251,97.404,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2033291264.0,865714176.0,1458839552.0,29261230080.0,11390321.0,497693.0
12-04 08:45:20,2.174,0.167,97.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2033983488.0,865714176.0,1458839552.0,29260537856.0,9479036.0,474167.0
12-04 08:45:21,2.845,0.251,96.736,0.084,0.0,0.084,0.0,65536.0,0.0,5.0,2033713152.0,865714176.0,1458843648.0,29260804096.0,9592889.0,492815.0
12-04 08:45:22,2.588,0.083,96.995,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,2036064256.0,865714176.0,1458843648.0,29258452992.0,9103309.0,457870.0
12-04 08:45:23,2.423,0.334,97.243,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2039013376.0,865714176.0,1458843648.0,29255503872.0,9974747.0,498922.0
12-04 08:45:24,2.172,0.251,97.494,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2040107008.0,865714176.0,1458843648.0,29254410240.0,8613273.0,400169.0
12-04 08:45:25,2.673,0.251,97.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041487360.0,865714176.0,1458843648.0,29253029888.0,10436514.0,546768.0
12-04 08:45:26,2.755,0.334,96.828,0.0,0.0,0.083,0.0,61440.0,0.0,4.0,2041307136.0,865714176.0,1458847744.0,29253206016.0,11399090.0,511690.0
12-04 08:45:27,2.172,0.084,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2042482688.0,865714176.0,1458847744.0,29252030464.0,7717890.0,439244.0
12-04 08:45:28,2.833,0.417,96.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2046300160.0,865714176.0,1458847744.0,29248212992.0,11336924.0,510875.0
12-04 08:45:29,2.836,0.167,96.997,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2046828544.0,865714176.0,1458847744.0,29247684608.0,9315422.0,454305.0
12-04 08:45:30,2.588,0.0,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2047479808.0,865714176.0,1458847744.0,29247033344.0,9745868.0,496271.0
12-04 08:45:31,2.583,0.333,96.917,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2048184320.0,865714176.0,1458847744.0,29246328832.0,11396639.0,496998.0
12-04 08:45:32,2.504,0.334,97.078,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2051395584.0,865714176.0,1458847744.0,29243117568.0,7671378.0,458047.0
12-04 08:45:33,3.161,0.499,96.256,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2042413056.0,865714176.0,1458847744.0,29252100096.0,11396176.0,486794.0
12-04 08:45:34,2.502,0.334,97.081,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,2035597312.0,865714176.0,1458847744.0,29258915840.0,8354642.0,456527.0
12-04 08:45:35,2.256,0.334,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2034069504.0,865714176.0,1458851840.0,29260439552.0,10703991.0,501615.0
12-04 08:45:36,1.756,0.167,98.077,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2034577408.0,865714176.0,1458851840.0,29259931648.0,9241633.0,454580.0
12-04 08:45:37,2.263,0.168,97.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2035032064.0,865714176.0,1458851840.0,29259476992.0,9742068.0,493244.0
12-04 08:45:38,2.252,0.167,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2035032064.0,865714176.0,1458851840.0,29259476992.0,9680073.0,473128.0
12-04 08:45:39,2.339,0.334,97.327,0.0,0.0,0.0,0.0,65536.0,0.0,11.0,2035015680.0,865714176.0,1458851840.0,29259493376.0,9453256.0,471121.0
12-04 08:45:40,2.669,0.334,96.914,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2036150272.0,865714176.0,1458851840.0,29258358784.0,11396580.0,492428.0
12-04 08:45:41,2.256,0.251,97.494,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2037919744.0,865714176.0,1458851840.0,29256589312.0,7669381.0,470177.0
12-04 08:45:42,2.087,0.501,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2036686848.0,865714176.0,1458851840.0,29257822208.0,11335844.0,403051.0
12-04 08:45:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2035970048.0,865714176.0,1458855936.0,29258534912.0,3449.0,3928.0
12-04 08:45:44,0.668,0.084,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038984704.0,865714176.0,1458855936.0,29255520256.0,3132969.0,38263.0
12-04 08:45:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039525376.0,865714176.0,1458855936.0,29254979584.0,4609.0,6062.0
12-04 08:45:46,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2039652352.0,865714176.0,1458855936.0,29254852608.0,21122.0,29661.0
12-04 08:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039812096.0,865714176.0,1458855936.0,29254692864.0,4048.0,4656.0
12-04 08:45:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039812096.0,865714176.0,1458855936.0,29254692864.0,3169.0,3136.0
12-04 08:45:49,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2039812096.0,865714176.0,1458855936.0,29254692864.0,6604.0,9263.0
12-04 08:45:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2039812096.0,865714176.0,1458855936.0,29254692864.0,4537.0,5581.0
12-04 08:45:51,9.833,0.333,89.750,0.0,0.0,0.083,0.0,159744.0,0.0,29.0,2043850752.0,865714176.0,1458860032.0,29250650112.0,4437542.0,351645.0
12-04 08:45:52,5.804,0.332,93.532,0.249,0.0,0.083,0.0,32768.0,0.0,3.0,2045198336.0,865714176.0,1458868224.0,29249294336.0,1951271.0,845657.0
12-04 08:45:53,7.346,0.334,92.237,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2049302528.0,865714176.0,1458868224.0,29245190144.0,1994710.0,862473.0
12-04 08:45:54,5.399,0.249,94.186,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2050125824.0,865714176.0,1458868224.0,29244366848.0,1961592.0,839645.0
12-04 08:45:55,5.100,0.418,94.482,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2051141632.0,865714176.0,1458868224.0,29243351040.0,2079942.0,841114.0
12-04 08:45:56,5.648,0.166,94.020,0.0,0.0,0.166,0.0,90112.0,0.0,5.0,2052157440.0,865714176.0,1458868224.0,29242335232.0,1973494.0,853275.0
12-04 08:45:57,5.320,0.249,94.431,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2053005312.0,865714176.0,1458868224.0,29241487360.0,1958272.0,839602.0
12-04 08:45:58,6.073,0.250,93.511,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2037878784.0,865714176.0,1458868224.0,29256613888.0,2047126.0,842867.0
12-04 08:45:59,5.565,0.249,94.186,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,2037420032.0,865714176.0,1458868224.0,29257072640.0,2160033.0,847706.0
12-04 08:46:00,5.329,0.250,94.255,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2032160768.0,865714176.0,1458872320.0,29262327808.0,1971334.0,843206.0
12-04 08:46:01,5.569,0.333,94.098,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2031697920.0,865714176.0,1458876416.0,29262786560.0,1958922.0,843333.0
12-04 08:46:02,5.403,0.249,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2031697920.0,865714176.0,1458876416.0,29262786560.0,2121060.0,843335.0
12-04 08:46:03,4.678,0.418,94.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2031824896.0,865714176.0,1458876416.0,29262659584.0,1973173.0,848587.0
12-04 08:46:04,5.399,0.332,93.854,0.166,0.0,0.249,0.0,12288.0,0.0,2.0,2032078848.0,865714176.0,1458876416.0,29262405632.0,2080292.0,845643.0
12-04 08:46:05,5.088,0.334,94.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2032586752.0,865714176.0,1458876416.0,29261897728.0,1966504.0,847954.0
12-04 08:46:06,4.674,0.334,94.908,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2032463872.0,865714176.0,1458876416.0,29262020608.0,1971164.0,840513.0
12-04 08:46:07,4.854,0.335,94.812,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2032836608.0,865714176.0,1458880512.0,29261643776.0,1958057.0,843782.0
12-04 08:46:08,5.653,0.333,93.932,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2031841280.0,865714176.0,1458880512.0,29262639104.0,2035990.0,846113.0
12-04 08:46:09,4.667,0.500,94.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2031947776.0,865714176.0,1458880512.0,29262532608.0,1984728.0,844031.0
12-04 08:46:10,5.237,0.665,93.932,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2031947776.0,865714176.0,1458880512.0,29262532608.0,1953447.0,840003.0
12-04 08:46:11,5.158,0.499,94.343,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2031947776.0,865714176.0,1458880512.0,29262532608.0,2058429.0,853634.0
12-04 08:46:12,5.417,0.250,94.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2032709632.0,865714176.0,1458880512.0,29261770752.0,1975347.0,847017.0
12-04 08:46:13,4.264,0.418,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2034409472.0,865714176.0,1458884608.0,29260066816.0,1950137.0,839416.0
12-04 08:46:14,5.088,0.500,94.329,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,2034737152.0,865714176.0,1458884608.0,29259739136.0,1971675.0,846193.0
12-04 08:46:15,4.837,0.167,94.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2035625984.0,865714176.0,1458884608.0,29258850304.0,2127991.0,841411.0
12-04 08:46:16,5.154,0.416,94.347,0.083,0.0,0.0,0.0,73728.0,0.0,7.0,2036260864.0,865714176.0,1458884608.0,29258215424.0,1951223.0,841158.0
12-04 08:46:17,3.872,0.337,95.707,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2037342208.0,865714176.0,1458884608.0,29257134080.0,1967866.0,840798.0
12-04 08:46:18,4.100,0.418,95.481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038038528.0,865714176.0,1458884608.0,29256437760.0,2059985.0,847681.0
12-04 08:46:19,4.921,0.334,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040483840.0,865714176.0,1458884608.0,29253992448.0,1954457.0,839965.0
12-04 08:46:20,4.111,0.336,95.470,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2041974784.0,865714176.0,1458884608.0,29252501504.0,2127222.0,847694.0
12-04 08:46:21,4.917,0.417,94.250,0.167,0.0,0.250,0.0,86016.0,0.0,7.0,2042949632.0,865714176.0,1458892800.0,29251518464.0,1990142.0,866429.0
12-04 08:46:22,4.829,0.167,94.754,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2044444672.0,865714176.0,1458892800.0,29250023424.0,1950079.0,839699.0
12-04 08:46:23,5.117,0.168,94.631,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2046668800.0,865714176.0,1458892800.0,29247799296.0,2054098.0,862944.0
12-04 08:46:24,4.100,0.335,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2047647744.0,865714176.0,1458892800.0,29246820352.0,1984009.0,843823.0
12-04 08:46:25,4.845,0.251,94.904,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2048315392.0,865714176.0,1458892800.0,29246152704.0,1950704.0,843475.0
12-04 08:46:26,5.523,0.167,93.975,0.251,0.0,0.084,0.0,81920.0,0.0,6.0,2042212352.0,865714176.0,1458892800.0,29252255744.0,1971320.0,845167.0
12-04 08:46:27,4.362,0.336,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2042085376.0,865714176.0,1458892800.0,29252382720.0,2204282.0,850751.0
12-04 08:46:28,4.348,0.167,95.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2042347520.0,865714176.0,1458892800.0,29252120576.0,1950115.0,839467.0
12-04 08:46:29,4.355,0.335,95.226,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2042949632.0,865714176.0,1458892800.0,29251518464.0,2076713.0,847102.0
12-04 08:46:30,4.603,0.335,95.063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2043580416.0,865714176.0,1458896896.0,29250883584.0,2092456.0,929044.0
12-04 08:46:31,4.020,0.503,95.394,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2043916288.0,865714176.0,1458896896.0,29250547712.0,1949539.0,835575.0
12-04 08:46:32,4.754,0.250,94.746,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2044297216.0,865714176.0,1458896896.0,29250166784.0,2091236.0,847615.0
12-04 08:46:33,4.606,0.251,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2044682240.0,865714176.0,1458896896.0,29249781760.0,1974444.0,847544.0
12-04 08:46:34,4.610,0.251,95.054,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2044899328.0,865714176.0,1458896896.0,29249564672.0,2072086.0,839192.0
12-04 08:46:35,4.417,0.417,94.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2045571072.0,865714176.0,1458896896.0,29248892928.0,1971570.0,845322.0
12-04 08:46:36,4.671,0.500,94.662,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2044411904.0,865714176.0,1458896896.0,29250052096.0,2003207.0,845931.0
12-04 08:46:37,4.686,0.418,94.895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044805120.0,865714176.0,1458896896.0,29249658880.0,2001958.0,838471.0
12-04 08:46:38,4.010,0.418,95.155,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2045816832.0,865714176.0,1458900992.0,29248643072.0,1966095.0,847423.0
12-04 08:46:39,4.754,0.334,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2046324736.0,865714176.0,1458900992.0,29248135168.0,1979063.0,845649.0
12-04 08:46:40,4.027,0.252,95.721,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046705664.0,865714176.0,1458900992.0,29247754240.0,2071726.0,840019.0
12-04 08:46:41,4.188,0.419,95.394,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2046959616.0,865714176.0,1458900992.0,29247500288.0,1967121.0,842941.0
12-04 08:46:42,4.181,0.334,95.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2047213568.0,865714176.0,1458900992.0,29247246336.0,2094894.0,845989.0
12-04 08:46:43,4.188,0.251,95.310,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2048294912.0,865714176.0,1458900992.0,29246164992.0,1951781.0,838770.0
12-04 08:46:44,4.355,0.335,95.142,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2049626112.0,865714176.0,1458900992.0,29244833792.0,2080565.0,845311.0
12-04 08:46:45,4.271,0.335,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2049880064.0,865714176.0,1458900992.0,29244579840.0,1973671.0,849978.0
12-04 08:46:46,3.917,0.667,95.250,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2050605056.0,865714176.0,1458905088.0,29243850752.0,1960995.0,837612.0
12-04 08:46:47,4.177,0.418,95.155,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2051399680.0,865714176.0,1458905088.0,29243056128.0,2275017.0,852337.0
12-04 08:46:48,4.519,0.251,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2051526656.0,865714176.0,1458905088.0,29242929152.0,1974441.0,846405.0
12-04 08:46:49,4.020,0.335,95.561,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2051735552.0,865714176.0,1458905088.0,29242720256.0,1949069.0,835174.0
12-04 08:46:50,4.504,0.417,94.912,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2052161536.0,865714176.0,1458905088.0,29242294272.0,2011880.0,846336.0
12-04 08:46:51,2.929,0.251,96.736,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2052538368.0,865714176.0,1458909184.0,29241913344.0,1364754.0,584432.0
12-04 08:46:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2053296128.0,865714176.0,1458909184.0,29241155584.0,5278.0,8057.0
12-04 08:46:53,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2054201344.0,865714176.0,1458909184.0,29240250368.0,22870.0,160104.0
12-04 08:46:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2054062080.0,865714176.0,1458909184.0,29240389632.0,3752.0,4216.0
12-04 08:46:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2054057984.0,865714176.0,1458913280.0,29240389632.0,4986.0,6213.0
12-04 08:46:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,9.0,2054025216.0,865714176.0,1458913280.0,29240422400.0,3846.0,4530.0
12-04 08:46:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2053976064.0,865714176.0,1458913280.0,29240471552.0,2700.0,2270.0
12-04 08:46:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2053976064.0,865714176.0,1458913280.0,29240471552.0,3032.0,2951.0
12-04 08:46:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2053976064.0,865714176.0,1458913280.0,29240471552.0,6574.0,7704.0
12-04 08:47:00,5.495,0.333,94.088,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2050387968.0,865714176.0,1458913280.0,29244059648.0,1220533.0,270762.0
12-04 08:47:01,3.943,0.503,95.302,0.168,0.0,0.084,0.0,135168.0,0.0,8.0,2050289664.0,865714176.0,1458917376.0,29244153856.0,2000846.0,861443.0
12-04 08:47:02,4.027,0.419,95.554,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2050560000.0,865714176.0,1458917376.0,29243883520.0,2009910.0,857627.0
12-04 08:47:03,3.862,0.420,95.634,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2050555904.0,865714176.0,1458921472.0,29243883520.0,1995220.0,856805.0
12-04 08:47:04,3.940,0.419,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2050809856.0,865714176.0,1458921472.0,29243629568.0,1995941.0,859935.0
12-04 08:47:05,3.953,0.336,95.627,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2050777088.0,865714176.0,1458921472.0,29243662336.0,2004969.0,855387.0
12-04 08:47:06,4.420,0.334,95.163,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2050936832.0,865714176.0,1458921472.0,29243502592.0,1994268.0,858024.0
12-04 08:47:07,3.791,0.253,95.788,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2051063808.0,865714176.0,1458921472.0,29243375616.0,1996867.0,852006.0
12-04 08:47:08,4.184,0.251,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2051444736.0,865714176.0,1458921472.0,29242994688.0,2048542.0,857874.0
12-04 08:47:09,4.275,0.251,95.474,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2051571712.0,865714176.0,1458921472.0,29242867712.0,1994688.0,856814.0
12-04 08:47:10,4.020,0.419,95.561,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2051567616.0,865714176.0,1458925568.0,29242867712.0,2001339.0,859721.0
12-04 08:47:11,4.606,0.251,95.059,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2051567616.0,865714176.0,1458925568.0,29242867712.0,2023173.0,855729.0
12-04 08:47:12,3.940,0.419,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2051694592.0,865714176.0,1458925568.0,29242740736.0,2065064.0,858163.0
12-04 08:47:13,4.188,0.503,95.142,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2052071424.0,865714176.0,1458925568.0,29242363904.0,2011711.0,874508.0
12-04 08:47:14,4.351,0.418,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2051821568.0,865714176.0,1458925568.0,29242613760.0,2273689.0,878411.0
12-04 08:47:15,4.366,0.252,95.382,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2051915776.0,865714176.0,1458925568.0,29242519552.0,2000089.0,858874.0
12-04 08:47:16,4.355,0.335,95.310,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2051981312.0,865714176.0,1458925568.0,29242454016.0,2085235.0,855678.0
12-04 08:47:17,4.184,0.418,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2051665920.0,865714176.0,1458929664.0,29242765312.0,1993464.0,855796.0
12-04 08:47:18,4.100,0.251,95.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2051690496.0,865714176.0,1458929664.0,29242740736.0,1994088.0,854295.0
12-04 08:47:19,4.111,0.252,95.302,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2051690496.0,865714176.0,1458929664.0,29242740736.0,2126642.0,867686.0
12-04 08:47:20,4.191,0.251,95.390,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2051657728.0,865714176.0,1458929664.0,29242773504.0,1994061.0,854782.0
12-04 08:47:21,4.195,0.419,95.386,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2051686400.0,865714176.0,1458933760.0,29242740736.0,2040985.0,856294.0
12-04 08:47:22,4.104,0.335,95.561,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2052321280.0,865714176.0,1458933760.0,29242105856.0,2004218.0,858952.0
12-04 08:47:23,4.770,0.167,95.063,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2052321280.0,865714176.0,1458933760.0,29242105856.0,2012111.0,889493.0
12-04 08:47:24,4.023,0.419,95.390,0.0,0.0,0.168,0.0,36864.0,0.0,5.0,2052321280.0,865714176.0,1458933760.0,29242105856.0,2004372.0,854911.0
12-04 08:47:25,4.370,0.168,95.378,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2052317184.0,865714176.0,1458937856.0,29242105856.0,2158272.0,860072.0
12-04 08:47:26,8.514,0.334,91.068,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2058412032.0,865714176.0,1458937856.0,29236011008.0,1997590.0,855928.0
12-04 08:47:27,3.782,0.336,95.630,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2058985472.0,865714176.0,1458937856.0,29235437568.0,2019618.0,855463.0
12-04 08:47:28,4.355,0.251,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2059239424.0,865714176.0,1458937856.0,29235183616.0,2060385.0,856931.0
12-04 08:47:29,4.097,0.585,95.234,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2059173888.0,865714176.0,1458937856.0,29235249152.0,2037459.0,862217.0
12-04 08:47:30,4.191,0.419,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2059173888.0,865714176.0,1458937856.0,29235249152.0,2067993.0,856921.0
12-04 08:47:31,4.682,0.334,94.816,0.167,0.0,0.0,0.0,102400.0,0.0,8.0,2059300864.0,865714176.0,1458937856.0,29235122176.0,2014004.0,856098.0
12-04 08:47:32,4.104,0.335,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2059427840.0,865714176.0,1458937856.0,29234995200.0,2003017.0,856336.0
12-04 08:47:33,4.030,0.420,95.550,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2060148736.0,865714176.0,1458937856.0,29234274304.0,1844709.0,857540.0
12-04 08:47:34,4.114,0.168,95.550,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2060058624.0,865714176.0,1458941952.0,29234360320.0,2061915.0,853033.0
12-04 08:47:35,4.362,0.168,95.470,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2060058624.0,865714176.0,1458941952.0,29234360320.0,2137496.0,861898.0
12-04 08:47:36,4.271,0.335,94.975,0.419,0.0,0.0,0.0,102400.0,0.0,11.0,2060058624.0,865714176.0,1458941952.0,29234360320.0,1996098.0,852472.0
12-04 08:47:37,4.017,0.335,95.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2060058624.0,865714176.0,1458941952.0,29234360320.0,2046949.0,857436.0
12-04 08:47:38,4.037,0.252,95.711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2060185600.0,865714176.0,1458941952.0,29234233344.0,1997673.0,859336.0
12-04 08:47:39,4.027,0.252,95.554,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2059554816.0,865714176.0,1458941952.0,29234864128.0,2003784.0,852176.0
12-04 08:47:40,4.595,0.334,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2059390976.0,865714176.0,1458941952.0,29235027968.0,2187746.0,854148.0
12-04 08:47:41,4.097,0.418,95.401,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2059423744.0,865714176.0,1458941952.0,29234995200.0,1993965.0,858491.0
12-04 08:47:42,4.177,0.501,95.071,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2059456512.0,865714176.0,1458941952.0,29234962432.0,2005528.0,859412.0
12-04 08:47:43,4.114,0.336,95.550,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059419648.0,865714176.0,1458946048.0,29234995200.0,1998408.0,855572.0
12-04 08:47:44,4.862,0.168,94.887,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2057142272.0,865714176.0,1458946048.0,29237272576.0,2003273.0,858524.0
12-04 08:47:45,3.785,0.336,95.795,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2057388032.0,865714176.0,1458946048.0,29237026816.0,1993524.0,853367.0
12-04 08:47:46,4.428,0.251,95.238,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2057641984.0,865714176.0,1458946048.0,29236772864.0,2118444.0,860472.0
12-04 08:47:47,4.264,0.334,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2059038720.0,865714176.0,1458946048.0,29235376128.0,2005018.0,856544.0
12-04 08:47:48,4.508,0.250,94.992,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2059403264.0,865714176.0,1458946048.0,29235011584.0,1996198.0,853481.0
12-04 08:47:49,3.936,0.503,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2059530240.0,865714176.0,1458946048.0,29234884608.0,1996063.0,872971.0
12-04 08:47:50,4.017,0.418,95.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2060005376.0,865714176.0,1458946048.0,29234409472.0,2076643.0,857964.0
12-04 08:47:51,3.704,0.421,95.791,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2060541952.0,865714176.0,1458950144.0,29233868800.0,2023454.0,883160.0
12-04 08:47:52,4.184,0.335,95.481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2060537856.0,865714176.0,1458954240.0,29233868800.0,1997690.0,856418.0
12-04 08:47:53,4.191,0.335,95.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2061721600.0,865714176.0,1458954240.0,29232685056.0,2099925.0,873887.0
12-04 08:47:54,4.111,0.252,95.554,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,1994473.0,854877.0
12-04 08:47:55,4.275,0.335,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,1994181.0,859297.0
12-04 08:47:56,4.017,0.502,95.397,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,2060752.0,862269.0
12-04 08:47:57,3.849,0.502,95.565,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,1989022.0,850773.0
12-04 08:47:58,4.431,0.502,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,2057614.0,857061.0
12-04 08:47:59,4.519,0.251,95.146,0.0,0.0,0.084,0.0,36864.0,0.0,5.0,2061606912.0,865714176.0,1458954240.0,29232799744.0,2000276.0,861595.0
12-04 08:48:00,2.764,0.419,96.482,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2061729792.0,865714176.0,1458958336.0,29232672768.0,1550224.0,654300.0
12-04 08:48:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2061922304.0,865714176.0,1458958336.0,29232480256.0,149740.0,11260.0
12-04 08:48:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062954496.0,865714176.0,1458958336.0,29231448064.0,5040.0,143696.0
12-04 08:48:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062745600.0,865714176.0,1458958336.0,29231656960.0,4441.0,5642.0
12-04 08:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062745600.0,865714176.0,1458958336.0,29231656960.0,5868.0,6662.0
12-04 08:48:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062745600.0,865714176.0,1458958336.0,29231656960.0,3684.0,2900.0
12-04 08:48:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,94208.0,0.0,9.0,2062745600.0,865714176.0,1458958336.0,29231656960.0,3853.0,3494.0
12-04 08:48:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062741504.0,865714176.0,1458962432.0,29231656960.0,3664.0,2841.0
12-04 08:48:08,6.522,0.753,92.642,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,2062487552.0,865714176.0,1458962432.0,29231910912.0,2288250.0,662030.0
12-04 08:48:09,4.034,0.252,95.630,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2062704640.0,865714176.0,1458966528.0,29231689728.0,2039743.0,876871.0
12-04 08:48:10,5.294,0.496,94.045,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2063118336.0,865714176.0,1458966528.0,29231276032.0,2040526.0,878140.0
12-04 08:48:11,4.107,0.335,95.474,0.0,0.0,0.084,0.0,98304.0,0.0,5.0,2063372288.0,865714176.0,1458966528.0,29231022080.0,2120979.0,873495.0
12-04 08:48:12,3.782,0.336,95.294,0.336,0.0,0.252,0.0,32768.0,0.0,3.0,2063495168.0,865714176.0,1458970624.0,29230895104.0,2023409.0,871216.0
12-04 08:48:13,4.205,0.252,95.374,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2063843328.0,865714176.0,1458970624.0,29230546944.0,2138254.0,888049.0
12-04 08:48:14,4.587,0.334,94.996,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2063622144.0,865714176.0,1458970624.0,29230768128.0,2028119.0,865492.0
12-04 08:48:15,3.869,0.336,95.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2063654912.0,865714176.0,1458970624.0,29230735360.0,2129940.0,873880.0
12-04 08:48:16,3.707,0.337,95.788,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2063622144.0,865714176.0,1458970624.0,29230768128.0,2037165.0,866278.0
12-04 08:48:17,4.580,0.333,94.754,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2063749120.0,865714176.0,1458970624.0,29230641152.0,2043894.0,872836.0
12-04 08:48:18,4.758,0.083,94.992,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2063876096.0,865714176.0,1458970624.0,29230514176.0,2156660.0,872485.0
12-04 08:48:19,4.770,0.335,94.812,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2063876096.0,865714176.0,1458970624.0,29230514176.0,2037473.0,896902.0
12-04 08:48:20,3.788,0.505,95.623,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2063745024.0,865714176.0,1458974720.0,29230641152.0,2041944.0,873262.0
12-04 08:48:21,4.424,0.250,95.242,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2063872000.0,865714176.0,1458974720.0,29230514176.0,2109106.0,873371.0
12-04 08:48:22,5.075,0.333,94.426,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2064121856.0,865714176.0,1458978816.0,29230260224.0,2027589.0,870391.0
12-04 08:48:23,4.351,0.335,95.146,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2064121856.0,865714176.0,1458978816.0,29230260224.0,2249119.0,888544.0
12-04 08:48:24,3.859,0.336,95.470,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2064121856.0,865714176.0,1458978816.0,29230260224.0,2025064.0,890848.0
12-04 08:48:25,4.351,0.167,95.230,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2063904768.0,865714176.0,1458978816.0,29230477312.0,2261093.0,871793.0
12-04 08:48:26,5.887,0.415,93.615,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2063867904.0,865714176.0,1458978816.0,29230514176.0,2037554.0,869453.0
12-04 08:48:27,4.279,0.419,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2064121856.0,865714176.0,1458978816.0,29230260224.0,2037584.0,870138.0
12-04 08:48:28,3.538,0.337,95.872,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2064244736.0,865714176.0,1458982912.0,29230133248.0,2036580.0,871395.0
12-04 08:48:29,4.428,0.251,95.155,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2064244736.0,865714176.0,1458982912.0,29230133248.0,2091268.0,890645.0
12-04 08:48:30,5.150,0.498,93.854,0.166,0.0,0.332,0.0,12288.0,0.0,2.0,2064211968.0,865714176.0,1458982912.0,29230166016.0,2030651.0,874426.0
12-04 08:48:31,5.268,0.167,94.482,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2064244736.0,865714176.0,1458982912.0,29230133248.0,2052496.0,886907.0
12-04 08:48:32,4.017,0.335,95.397,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2064371712.0,865714176.0,1458982912.0,29230006272.0,2034075.0,869774.0
12-04 08:48:33,4.184,0.502,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2065547264.0,865714176.0,1458982912.0,29228830720.0,2032242.0,868747.0
12-04 08:48:34,5.158,0.499,94.176,0.0,0.0,0.166,0.0,40960.0,0.0,6.0,2065133568.0,865714176.0,1458982912.0,29229244416.0,2009911.0,871551.0
12-04 08:48:35,4.348,0.418,95.234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2065133568.0,865714176.0,1458982912.0,29229244416.0,1974798.0,870498.0
12-04 08:48:36,4.027,0.503,95.134,0.168,0.0,0.168,0.0,86016.0,0.0,9.0,2065256448.0,865714176.0,1458987008.0,29229117440.0,2164445.0,868208.0
12-04 08:48:37,4.424,0.501,94.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2065256448.0,865714176.0,1458987008.0,29229117440.0,2036577.0,870959.0
12-04 08:48:38,4.913,0.333,94.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2065383424.0,865714176.0,1458987008.0,29228990464.0,2071226.0,871508.0
12-04 08:48:39,4.674,0.167,94.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2065510400.0,865714176.0,1458987008.0,29228863488.0,2035745.0,873959.0
12-04 08:48:40,3.936,0.754,95.059,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2065330176.0,865714176.0,1458987008.0,29229043712.0,2123069.0,867159.0
12-04 08:48:41,4.100,0.418,95.063,0.251,0.0,0.167,0.0,114688.0,0.0,8.0,2065543168.0,865714176.0,1458987008.0,29228830720.0,2027468.0,872585.0
12-04 08:48:42,4.983,0.166,94.601,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2065637376.0,865714176.0,1458987008.0,29228736512.0,2026839.0,874163.0
12-04 08:48:43,4.678,0.167,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2065764352.0,865714176.0,1458987008.0,29228609536.0,2029332.0,867259.0
12-04 08:48:44,4.191,0.335,95.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2065764352.0,865714176.0,1458987008.0,29228609536.0,2033349.0,870184.0
12-04 08:48:45,4.275,0.335,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2066018304.0,865714176.0,1458987008.0,29228355584.0,2118929.0,867860.0
12-04 08:48:46,4.750,0.417,94.667,0.0,0.0,0.167,0.0,94208.0,0.0,11.0,2066014208.0,865714176.0,1458991104.0,29228355584.0,2036974.0,873850.0
12-04 08:48:47,4.191,0.251,95.306,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2066014208.0,865714176.0,1458991104.0,29228355584.0,2081673.0,870624.0
12-04 08:48:48,4.020,0.586,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2065383424.0,865714176.0,1458991104.0,29228986368.0,2020702.0,868940.0
12-04 08:48:49,4.690,0.419,94.891,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2066141184.0,865714176.0,1458991104.0,29228228608.0,2039444.0,871010.0
12-04 08:48:50,4.913,0.333,94.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2066141184.0,865714176.0,1458991104.0,29228228608.0,2110497.0,871531.0
12-04 08:48:51,4.917,0.333,94.667,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2066649088.0,865714176.0,1458991104.0,29227720704.0,2037361.0,873425.0
12-04 08:48:52,4.191,0.587,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2066612224.0,865714176.0,1458995200.0,29227753472.0,2025706.0,870009.0
12-04 08:48:53,3.872,0.421,95.455,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2066857984.0,865714176.0,1458995200.0,29227507712.0,2046856.0,880202.0
12-04 08:48:54,4.821,0.499,94.680,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2067148800.0,865714176.0,1458999296.0,29227212800.0,2116067.0,872891.0
12-04 08:48:55,4.198,0.084,95.466,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2067148800.0,865714176.0,1458999296.0,29227212800.0,2042351.0,890012.0
12-04 08:48:56,3.701,0.336,95.795,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2067656704.0,865714176.0,1458999296.0,29226704896.0,2035862.0,871178.0
12-04 08:48:57,4.111,0.336,95.470,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2067783680.0,865714176.0,1458999296.0,29226577920.0,2077060.0,872528.0
12-04 08:48:58,5.075,0.250,94.509,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2067910656.0,865714176.0,1458999296.0,29226450944.0,2022205.0,865930.0
12-04 08:48:59,4.351,0.167,95.230,0.084,0.0,0.167,0.0,32768.0,0.0,3.0,2067910656.0,865714176.0,1458999296.0,29226450944.0,2029769.0,877333.0
12-04 08:49:00,4.191,0.587,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2068545536.0,865714176.0,1458999296.0,29225816064.0,2119240.0,868631.0
12-04 08:49:01,3.613,0.420,95.882,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2068545536.0,865714176.0,1458999296.0,29225816064.0,1942077.0,872082.0
12-04 08:49:02,4.674,0.334,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2068406272.0,865714176.0,1459003392.0,29225951232.0,2162735.0,867735.0
12-04 08:49:03,4.603,0.418,94.812,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2068541440.0,865714176.0,1459003392.0,29225816064.0,2037056.0,868391.0
12-04 08:49:04,4.195,0.336,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2068541440.0,865714176.0,1459003392.0,29225816064.0,2119126.0,874104.0
12-04 08:49:05,4.188,0.419,95.142,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2068541440.0,865714176.0,1459003392.0,29225816064.0,2039518.0,870247.0
12-04 08:49:06,4.917,0.333,94.667,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2068541440.0,865714176.0,1459003392.0,29225816064.0,2136387.0,878105.0
12-04 08:49:07,4.111,0.419,95.470,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2069020672.0,865714176.0,1459003392.0,29225336832.0,2118635.0,874660.0
12-04 08:49:08,1.253,0.167,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2068795392.0,865714176.0,1459003392.0,29225562112.0,650217.0,276202.0
12-04 08:49:09,0.167,0.250,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2070011904.0,865714176.0,1459007488.0,29224341504.0,6779.0,148433.0
12-04 08:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070061056.0,865714176.0,1459007488.0,29224292352.0,4636.0,4818.0
12-04 08:49:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2070061056.0,865714176.0,1459007488.0,29224292352.0,5386.0,6297.0
12-04 08:49:12,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070061056.0,865714176.0,1459007488.0,29224292352.0,3953.0,3585.0
12-04 08:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070454272.0,865714176.0,1459007488.0,29223899136.0,4023.0,3829.0
12-04 08:49:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070568960.0,865714176.0,1459007488.0,29223784448.0,4984.0,6057.0
12-04 08:49:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070568960.0,865714176.0,1459007488.0,29223784448.0,4673.0,5693.0
12-04 08:49:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2070564864.0,865714176.0,1459011584.0,29223784448.0,4606.0,5630.0
12-04 08:49:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2070564864.0,865714176.0,1459011584.0,29223784448.0,3299.0,3423.0
12-04 08:49:18,5.774,0.502,93.473,0.0,0.0,0.251,0.0,98304.0,0.0,24.0,2071330816.0,865714176.0,1459011584.0,29223018496.0,1872839.0,526828.0
12-04 08:49:19,4.431,0.502,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2071326720.0,865714176.0,1459011584.0,29223022592.0,2082579.0,891305.0
12-04 08:49:20,4.107,0.503,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2071453696.0,865714176.0,1459011584.0,29222895616.0,2059963.0,889274.0
12-04 08:49:21,4.515,0.251,94.983,0.0,0.0,0.251,0.0,110592.0,0.0,8.0,2071580672.0,865714176.0,1459011584.0,29222768640.0,2124745.0,873626.0
12-04 08:49:22,4.348,0.251,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2071957504.0,865714176.0,1459015680.0,29222387712.0,2096911.0,890832.0
12-04 08:49:23,4.030,0.336,95.298,0.168,0.0,0.168,0.0,73728.0,0.0,6.0,2071957504.0,865714176.0,1459015680.0,29222387712.0,2075908.0,903672.0
12-04 08:49:24,4.682,0.334,94.900,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,2072084480.0,865714176.0,1459015680.0,29222260736.0,2061708.0,898361.0
12-04 08:49:25,4.198,0.252,95.466,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2072207360.0,865714176.0,1459019776.0,29222133760.0,2159767.0,889696.0
12-04 08:49:26,4.511,0.418,94.987,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2072207360.0,865714176.0,1459019776.0,29222133760.0,2063034.0,890346.0
12-04 08:49:27,4.420,0.584,94.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2072403968.0,865714176.0,1459019776.0,29221937152.0,2060577.0,874382.0
12-04 08:49:28,4.359,0.419,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2072498176.0,865714176.0,1459019776.0,29221842944.0,2197602.0,892542.0
12-04 08:49:29,4.530,0.252,94.966,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2072334336.0,865714176.0,1459019776.0,29222006784.0,2065835.0,891910.0
12-04 08:49:30,4.111,0.252,95.470,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2072428544.0,865714176.0,1459019776.0,29221912576.0,2178914.0,888085.0
12-04 08:49:31,4.431,0.251,95.234,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2072461312.0,865714176.0,1459019776.0,29221879808.0,2074491.0,892068.0
12-04 08:49:32,4.104,0.335,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2072588288.0,865714176.0,1459019776.0,29221752832.0,2073565.0,887665.0
12-04 08:49:33,4.526,0.335,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2073149440.0,865714176.0,1459023872.0,29221187584.0,2211808.0,878996.0
12-04 08:49:34,4.202,0.252,95.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2072965120.0,865714176.0,1459023872.0,29221371904.0,2078057.0,886976.0
12-04 08:49:35,4.420,0.500,94.662,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2073346048.0,865714176.0,1459023872.0,29220990976.0,2068948.0,892743.0
12-04 08:49:36,4.177,0.585,95.071,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2073473024.0,865714176.0,1459023872.0,29220864000.0,2054730.0,875669.0
12-04 08:49:37,4.195,0.336,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2073600000.0,865714176.0,1459023872.0,29220737024.0,2172998.0,884490.0
12-04 08:49:38,4.188,0.503,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2073726976.0,865714176.0,1459023872.0,29220610048.0,2013559.0,918920.0
12-04 08:49:39,4.595,0.251,94.987,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2073726976.0,865714176.0,1459023872.0,29220610048.0,2204066.0,877427.0
12-04 08:49:40,3.782,0.420,95.714,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2073821184.0,865714176.0,1459023872.0,29220515840.0,2079530.0,887518.0
12-04 08:49:41,4.603,0.251,94.895,0.084,0.0,0.167,0.0,81920.0,0.0,8.0,2073853952.0,865714176.0,1459023872.0,29220483072.0,2095097.0,908754.0
12-04 08:49:42,4.591,0.250,95.075,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2073849856.0,865714176.0,1459027968.0,29220483072.0,1766722.0,866284.0
12-04 08:49:43,4.125,0.168,95.623,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2074103808.0,865714176.0,1459027968.0,29220229120.0,2050818.0,884912.0
12-04 08:49:44,4.409,0.416,94.925,0.0,0.0,0.250,0.0,40960.0,0.0,6.0,2074517504.0,865714176.0,1459027968.0,29219815424.0,2345578.0,896387.0
12-04 08:49:45,4.750,0.417,94.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075279360.0,865714176.0,1459027968.0,29219053568.0,2136402.0,882488.0
12-04 08:49:46,4.591,0.250,94.825,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2075820032.0,865714176.0,1459027968.0,29218512896.0,2067653.0,880118.0
12-04 08:49:47,4.348,0.418,94.900,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2076610560.0,865714176.0,1459027968.0,29217722368.0,2201055.0,889500.0
12-04 08:49:48,4.257,0.751,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2077532160.0,865714176.0,1459027968.0,29216800768.0,2048277.0,877843.0
12-04 08:49:49,4.435,0.418,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2077913088.0,865714176.0,1459027968.0,29216419840.0,2069905.0,881684.0
12-04 08:49:50,3.946,0.336,95.634,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2078298112.0,865714176.0,1459032064.0,29216030720.0,2075492.0,887206.0
12-04 08:49:51,4.519,0.586,94.895,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2078711808.0,865714176.0,1459032064.0,29215617024.0,2055674.0,881513.0
12-04 08:49:52,4.519,0.167,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2078801920.0,865714176.0,1459036160.0,29215522816.0,2066923.0,882859.0
12-04 08:49:53,4.837,0.334,94.412,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2079367168.0,865714176.0,1459036160.0,29214957568.0,2097236.0,908412.0
12-04 08:49:54,4.439,0.419,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2079444992.0,865714176.0,1459036160.0,29214879744.0,2044812.0,880550.0
12-04 08:49:55,4.282,0.336,95.298,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2079571968.0,865714176.0,1459036160.0,29214752768.0,2072179.0,880602.0
12-04 08:49:56,3.950,0.420,95.462,0.0,0.0,0.168,0.0,81920.0,0.0,9.0,2079571968.0,865714176.0,1459036160.0,29214752768.0,2068198.0,882706.0
12-04 08:49:57,3.853,0.335,95.477,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2078294016.0,865714176.0,1459036160.0,29216030720.0,1702503.0,878502.0
12-04 08:49:58,4.257,0.250,95.242,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2075897856.0,865714176.0,1459040256.0,29218422784.0,1819874.0,870233.0
12-04 08:49:59,4.341,0.417,94.825,0.167,0.0,0.250,0.0,49152.0,0.0,5.0,2075877376.0,865714176.0,1459040256.0,29218443264.0,2213267.0,892768.0
12-04 08:50:00,4.341,0.167,95.159,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2076004352.0,865714176.0,1459040256.0,29218316288.0,1902689.0,875603.0
12-04 08:50:01,4.576,0.499,94.842,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2076356608.0,865714176.0,1459040256.0,29217964032.0,2413683.0,885858.0
12-04 08:50:02,3.943,0.336,95.554,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2077401088.0,865714176.0,1459040256.0,29216919552.0,1764591.0,878345.0
12-04 08:50:03,4.500,0.500,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2077782016.0,865714176.0,1459040256.0,29216538624.0,1702830.0,867684.0
12-04 08:50:04,4.341,0.167,95.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2078162944.0,865714176.0,1459040256.0,29216157696.0,1677263.0,871290.0
12-04 08:50:05,5.175,0.334,94.240,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2078162944.0,865714176.0,1459040256.0,29216157696.0,2286564.0,891948.0
12-04 08:50:06,4.359,0.335,95.222,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2078158848.0,865714176.0,1459044352.0,29216157696.0,2336613.0,886822.0
12-04 08:50:07,4.900,0.498,94.352,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2077261824.0,865714176.0,1459044352.0,29217054720.0,2077587.0,880289.0
12-04 08:50:08,4.435,0.335,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2077016064.0,865714176.0,1459044352.0,29217300480.0,2336279.0,895864.0
12-04 08:50:09,4.682,0.251,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2077143040.0,865714176.0,1459044352.0,29217173504.0,2510235.0,886546.0
12-04 08:50:10,4.341,0.417,95.242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2077405184.0,865714176.0,1459044352.0,29216911360.0,1827492.0,872339.0
12-04 08:50:11,4.341,0.334,94.825,0.167,0.0,0.334,0.0,77824.0,0.0,7.0,2077401088.0,865714176.0,1459048448.0,29216911360.0,2370686.0,895014.0
12-04 08:50:12,4.603,0.167,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2077720576.0,865714176.0,1459048448.0,29216591872.0,2185613.0,877783.0
12-04 08:50:13,4.837,0.417,94.495,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2078445568.0,865714176.0,1459048448.0,29215866880.0,2096304.0,879543.0
12-04 08:50:14,5.105,0.251,94.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2078638080.0,865714176.0,1459048448.0,29215674368.0,2418271.0,891771.0
12-04 08:50:15,4.671,0.500,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2078638080.0,865714176.0,1459048448.0,29215674368.0,2280044.0,905855.0
12-04 08:50:16,4.268,0.502,95.146,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2077945856.0,865714176.0,1459048448.0,29216366592.0,2064184.0,883009.0
12-04 08:50:17,4.111,0.336,95.302,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2077782016.0,865714176.0,1459048448.0,29216530432.0,2080265.0,889727.0
12-04 08:50:18,2.172,0.251,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2077777920.0,865714176.0,1459052544.0,29216530432.0,1097477.0,422312.0
12-04 08:50:19,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2077900800.0,865714176.0,1459052544.0,29216407552.0,6115.0,150898.0
12-04 08:50:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078158848.0,865714176.0,1459052544.0,29216149504.0,4289.0,4906.0
12-04 08:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2078158848.0,865714176.0,1459052544.0,29216149504.0,3199.0,3332.0
12-04 08:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078154752.0,865714176.0,1459056640.0,29216149504.0,5131.0,6644.0
12-04 08:50:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2078154752.0,865714176.0,1459056640.0,29216149504.0,22061.0,23230.0
12-04 08:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078154752.0,865714176.0,1459056640.0,29216149504.0,3518.0,3402.0
12-04 08:50:25,5.509,0.250,94.157,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2077855744.0,865714176.0,1459056640.0,29216448512.0,1554827.0,378466.0
12-04 08:50:26,5.509,0.334,93.990,0.0,0.0,0.167,0.0,86016.0,0.0,4.0,2078023680.0,865714176.0,1459060736.0,29216276480.0,2102268.0,902692.0
12-04 08:50:27,4.576,0.666,94.509,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2078056448.0,865714176.0,1459060736.0,29216243712.0,2101561.0,898883.0
12-04 08:50:28,4.431,0.418,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2078273536.0,865714176.0,1459064832.0,29216022528.0,2118201.0,923161.0
12-04 08:50:29,4.443,0.335,94.887,0.251,0.0,0.084,0.0,49152.0,0.0,4.0,2078527488.0,865714176.0,1459064832.0,29215768576.0,2086391.0,895508.0
12-04 08:50:30,4.268,0.502,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2078654464.0,865714176.0,1459064832.0,29215641600.0,2231103.0,906625.0
12-04 08:50:31,4.282,0.336,95.214,0.0,0.0,0.168,0.0,90112.0,0.0,9.0,2077741056.0,865714176.0,1459064832.0,29216555008.0,2090414.0,892079.0
12-04 08:50:32,4.750,0.500,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2077908992.0,865714176.0,1459064832.0,29216387072.0,2095630.0,902141.0
12-04 08:50:33,5.188,0.251,94.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2076229632.0,865714176.0,1459064832.0,29218066432.0,2109273.0,890102.0
12-04 08:50:34,4.355,0.251,95.142,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2076131328.0,865714176.0,1459064832.0,29218164736.0,2248671.0,898470.0
12-04 08:50:35,4.845,0.334,94.486,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2075533312.0,865714176.0,1459064832.0,29218762752.0,2113482.0,900220.0
12-04 08:50:36,4.094,0.501,95.155,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2074984448.0,865714176.0,1459068928.0,29219307520.0,2091501.0,896275.0
12-04 08:50:37,4.034,0.336,95.546,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2075111424.0,865714176.0,1459068928.0,29219180544.0,2112285.0,902919.0
12-04 08:50:38,4.351,0.502,94.979,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075111424.0,865714176.0,1459068928.0,29219180544.0,2081981.0,895377.0
12-04 08:50:39,4.344,0.668,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2075398144.0,865714176.0,1459068928.0,29218893824.0,2123859.0,901757.0
12-04 08:50:40,4.341,0.334,95.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075492352.0,865714176.0,1459068928.0,29218799616.0,1693404.0,880168.0
12-04 08:50:41,4.754,0.334,94.746,0.083,0.0,0.083,0.0,81920.0,0.0,7.0,2075492352.0,865714176.0,1459068928.0,29218799616.0,2149047.0,901189.0
12-04 08:50:42,4.659,0.499,94.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2075492352.0,865714176.0,1459068928.0,29218799616.0,2207933.0,889206.0
12-04 08:50:43,4.904,0.665,94.264,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2075160576.0,865714176.0,1459068928.0,29219131392.0,2213283.0,907168.0
12-04 08:50:44,4.351,0.335,95.230,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2075238400.0,865714176.0,1459068928.0,29219053568.0,2243192.0,895076.0
12-04 08:50:45,5.180,0.167,94.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2074603520.0,865714176.0,1459073024.0,29219684352.0,2023109.0,896342.0
12-04 08:50:46,4.424,0.501,94.908,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2074345472.0,865714176.0,1459073024.0,29219942400.0,2210565.0,900464.0
12-04 08:50:47,4.523,0.251,94.891,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2074312704.0,865714176.0,1459073024.0,29219975168.0,2225006.0,896081.0
12-04 08:50:48,4.674,0.334,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2074472448.0,865714176.0,1459073024.0,29219815424.0,2232487.0,903756.0
12-04 08:50:49,4.355,0.251,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2074472448.0,865714176.0,1459073024.0,29219815424.0,2093998.0,892623.0
12-04 08:50:50,4.271,0.419,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2074726400.0,865714176.0,1459073024.0,29219561472.0,2153646.0,920265.0
12-04 08:50:51,4.431,0.502,94.900,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2074726400.0,865714176.0,1459073024.0,29219561472.0,2086857.0,890723.0
12-04 08:50:52,4.841,0.334,94.658,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2074722304.0,865714176.0,1459077120.0,29219561472.0,2096537.0,905579.0
12-04 08:50:53,4.678,0.668,94.486,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2075312128.0,865714176.0,1459081216.0,29218967552.0,2246757.0,910477.0
12-04 08:50:54,4.450,0.168,95.214,0.0,0.0,0.168,0.0,32768.0,0.0,4.0,2075226112.0,865714176.0,1459081216.0,29219053568.0,2098888.0,902684.0
12-04 08:50:55,4.271,0.335,95.142,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2075226112.0,865714176.0,1459081216.0,29219053568.0,2184378.0,893347.0
12-04 08:50:56,4.837,0.584,94.412,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2075226112.0,865714176.0,1459081216.0,29219053568.0,2095563.0,894890.0
12-04 08:50:57,5.171,0.500,94.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075353088.0,865714176.0,1459081216.0,29218926592.0,2115398.0,899208.0
12-04 08:50:58,4.750,0.417,94.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2075353088.0,865714176.0,1459081216.0,29218926592.0,2090440.0,892896.0
12-04 08:50:59,4.359,0.419,94.971,0.084,0.0,0.168,0.0,32768.0,0.0,3.0,2075353088.0,865714176.0,1459081216.0,29218926592.0,2274350.0,908130.0
12-04 08:51:00,4.114,0.420,95.298,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2075361280.0,865714176.0,1459081216.0,29218918400.0,2091576.0,893671.0
12-04 08:51:01,4.177,0.501,95.071,0.084,0.0,0.167,0.0,81920.0,0.0,6.0,2075357184.0,865714176.0,1459085312.0,29218918400.0,2065179.0,902323.0
12-04 08:51:02,4.355,0.335,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2075611136.0,865714176.0,1459085312.0,29218664448.0,2250476.0,897739.0
12-04 08:51:03,4.351,0.335,94.979,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2075611136.0,865714176.0,1459085312.0,29218664448.0,2105255.0,901052.0
12-04 08:51:04,4.504,0.667,94.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2075578368.0,865714176.0,1459085312.0,29218697216.0,2097546.0,887502.0
12-04 08:51:05,4.359,0.419,94.971,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2075611136.0,865714176.0,1459085312.0,29218664448.0,2130363.0,897339.0
12-04 08:51:06,3.960,0.253,95.619,0.0,0.0,0.168,0.0,94208.0,0.0,11.0,2074714112.0,865714176.0,1459085312.0,29219561472.0,2120954.0,898088.0
12-04 08:51:07,4.428,0.501,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2074976256.0,865714176.0,1459085312.0,29219299328.0,2095681.0,903130.0
12-04 08:51:08,4.526,0.251,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2075004928.0,865714176.0,1459089408.0,29219266560.0,2193464.0,899338.0
12-04 08:51:09,4.610,0.503,94.803,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2075099136.0,865714176.0,1459089408.0,29219172352.0,2100199.0,899364.0
12-04 08:51:10,4.435,0.335,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075353088.0,865714176.0,1459089408.0,29218918400.0,2192606.0,904044.0
12-04 08:51:11,4.858,0.335,94.472,0.168,0.0,0.168,0.0,106496.0,0.0,8.0,2075480064.0,865714176.0,1459089408.0,29218791424.0,2124576.0,893129.0
12-04 08:51:12,5.008,0.250,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075607040.0,865714176.0,1459089408.0,29218664448.0,2110620.0,900823.0
12-04 08:51:13,4.837,0.417,94.495,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2075852800.0,865714176.0,1459089408.0,29218418688.0,2092139.0,892788.0
12-04 08:51:14,4.511,0.418,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2075955200.0,865714176.0,1459089408.0,29218316288.0,2103234.0,903793.0
12-04 08:51:15,4.271,0.251,95.310,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2103802.0,885798.0
12-04 08:51:16,3.785,0.336,95.711,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2076045312.0,865714176.0,1459093504.0,29218222080.0,1864199.0,892835.0
12-04 08:51:17,4.348,0.334,94.983,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2110063.0,897905.0
12-04 08:51:18,4.195,0.419,95.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2274258.0,899535.0
12-04 08:51:19,4.111,0.419,95.302,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2252082.0,916701.0
12-04 08:51:20,4.603,0.167,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2206482.0,914183.0
12-04 08:51:21,4.671,0.500,94.746,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2076110848.0,865714176.0,1459093504.0,29218156544.0,2111857.0,901792.0
12-04 08:51:22,4.362,0.419,95.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2076106752.0,865714176.0,1459097600.0,29218156544.0,2171405.0,914961.0
12-04 08:51:23,4.686,0.251,94.728,0.167,0.0,0.167,0.0,81920.0,0.0,8.0,2076102656.0,865714176.0,1459101696.0,29218156544.0,2120212.0,920462.0
12-04 08:51:24,4.212,0.253,95.535,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2076229632.0,865714176.0,1459101696.0,29218029568.0,2188861.0,894392.0
12-04 08:51:25,3.261,0.084,96.488,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2076229632.0,865714176.0,1459101696.0,29218029568.0,1532419.0,595846.0
12-04 08:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2076860416.0,865714176.0,1459101696.0,29217398784.0,5432.0,8034.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078261248.0,865714176.0,1459101696.0,29215997952.0,4283.0,148136.0
12-04 08:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078261248.0,865714176.0,1459101696.0,29215997952.0,3429.0,3360.0
12-04 08:51:29,0.167,0.083,99.666,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2078261248.0,865714176.0,1459101696.0,29215997952.0,6457.0,7081.0
12-04 08:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,7.0,2078261248.0,865714176.0,1459101696.0,29215997952.0,5594.0,6861.0
12-04 08:51:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2078257152.0,865714176.0,1459105792.0,29215997952.0,6834.0,6889.0
12-04 08:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2078175232.0,865714176.0,1459105792.0,29216079872.0,7194.0,9092.0
12-04 08:51:33,2.168,0.334,97.498,0.0,0.0,0.0,0.0,49152.0,0.0,12.0,2078650368.0,865714176.0,1459105792.0,29215604736.0,17195.0,22576.0
12-04 08:51:34,6.449,0.335,93.132,0.0,0.0,0.084,0.0,49152.0,0.0,12.0,2079064064.0,865714176.0,1459105792.0,29215191040.0,2731391.0,889164.0
12-04 08:51:35,4.443,0.419,94.971,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2079186944.0,865714176.0,1459109888.0,29215064064.0,2123836.0,910046.0
12-04 08:51:36,4.191,0.335,95.390,0.0,0.0,0.084,0.0,106496.0,0.0,6.0,2077048832.0,865714176.0,1459109888.0,29217202176.0,2213616.0,915367.0
12-04 08:51:37,7.590,1.001,91.159,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2083434496.0,865714176.0,1459109888.0,29210816512.0,2156256.0,917115.0
12-04 08:51:38,6.572,1.165,91.597,0.416,0.0,0.250,0.0,0.0,0.0,0.0,2100252672.0,865714176.0,1459138560.0,29193969664.0,2247391.0,1012895.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-kafka-slave-34.csv <==
12-04 08:29:38,1.082,0.220,98.648,0.021,0.0,0.029,2239.548,518607.628,0.389,2.435,2659385344.0,846327808.0,4004163584.0,26109198336.0,0.0,0.0
12-04 08:29:39,5.500,0.250,94.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2660188160.0,846327808.0,4004167680.0,26108391424.0,2491188.0,914968.0
12-04 08:29:40,5.171,0.334,94.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2660188160.0,846327808.0,4004167680.0,26108391424.0,3315927.0,927424.0
12-04 08:29:41,5.509,0.334,93.990,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2660442112.0,846327808.0,4004167680.0,26108137472.0,4674082.0,1053996.0
12-04 08:29:42,4.271,0.335,95.394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2660438016.0,846327808.0,4004171776.0,26108137472.0,2042790.0,924488.0
12-04 08:29:43,4.515,0.334,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2660564992.0,846327808.0,4004171776.0,26108010496.0,2566582.0,920378.0
12-04 08:29:44,5.145,0.332,94.191,0.166,0.0,0.166,0.0,28672.0,0.0,2.0,2660691968.0,846327808.0,4004171776.0,26107883520.0,1631997.0,908831.0
12-04 08:29:45,5.509,0.334,94.073,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2660851712.0,846327808.0,4004171776.0,26107723776.0,2793105.0,996170.0
12-04 08:29:46,6.177,0.417,93.322,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2662088704.0,846327808.0,4004171776.0,26106486784.0,5231255.0,1043549.0
12-04 08:29:47,4.599,0.251,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2662342656.0,846327808.0,4004171776.0,26106232832.0,3182754.0,913143.0
12-04 08:29:48,4.424,0.250,95.242,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2662858752.0,846327808.0,4004171776.0,26105716736.0,2216774.0,931407.0
12-04 08:29:49,4.017,0.251,95.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2662985728.0,846327808.0,4004171776.0,26105589760.0,1525277.0,921016.0
12-04 08:29:50,4.261,0.334,95.071,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2662985728.0,846327808.0,4004171776.0,26105589760.0,1626875.0,908212.0
12-04 08:29:51,4.682,0.418,94.732,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2663079936.0,846327808.0,4004171776.0,26105495552.0,2240022.0,909579.0
12-04 08:29:52,5.426,0.250,94.157,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2663997440.0,846327808.0,4004175872.0,26104573952.0,2998208.0,980277.0
12-04 08:29:53,5.201,0.587,94.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2664853504.0,846327808.0,4004175872.0,26103717888.0,5216957.0,1047450.0
12-04 08:29:54,4.549,0.084,95.282,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665648128.0,846327808.0,4004175872.0,26102923264.0,4538897.0,953080.0
12-04 08:29:55,4.583,0.333,94.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2667982848.0,846327808.0,4004175872.0,26100588544.0,2282231.0,907361.0
12-04 08:29:56,4.443,0.251,95.138,0.168,0.0,0.0,0.0,131072.0,0.0,18.0,2668187648.0,846327808.0,4004175872.0,26100383744.0,1760928.0,943384.0
12-04 08:29:57,4.250,0.500,95.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2668347392.0,846327808.0,4004175872.0,26100224000.0,1350246.0,922598.0
12-04 08:29:58,4.738,0.249,94.846,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2668568576.0,846327808.0,4004175872.0,26100002816.0,1383185.0,879139.0
12-04 08:29:59,4.766,0.251,94.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2669584384.0,846327808.0,4004175872.0,26098987008.0,2004180.0,912304.0
12-04 08:30:00,4.275,0.419,95.138,0.0,0.0,0.168,0.0,57344.0,0.0,7.0,2670501888.0,846327808.0,4004179968.0,26098065408.0,2436283.0,946408.0
12-04 08:30:01,6.005,0.334,93.411,0.0,0.0,0.250,0.0,81920.0,0.0,6.0,2672275456.0,846327808.0,4004179968.0,26096291840.0,4559286.0,1042596.0
12-04 08:30:02,6.073,0.416,93.344,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2676711424.0,846327808.0,4004179968.0,26091855872.0,4680072.0,998845.0
12-04 08:30:03,6.182,0.167,93.484,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2679234560.0,846327808.0,4004179968.0,26089332736.0,4719746.0,1078050.0
12-04 08:30:04,4.446,0.419,95.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2679123968.0,846327808.0,4004179968.0,26089443328.0,3829968.0,942961.0
12-04 08:30:05,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2679861248.0,846327808.0,4004184064.0,26088701952.0,744689.0,72374.0
12-04 08:30:06,0.419,0.084,99.497,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2679861248.0,846327808.0,4004184064.0,26088701952.0,1428276.0,36997.0
12-04 08:30:07,2.010,0.168,97.822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680958976.0,846327808.0,4004188160.0,26087600128.0,4563794.0,246134.0
12-04 08:30:08,1.668,0.334,97.832,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2676195328.0,846327808.0,4004188160.0,26092363776.0,5347402.0,199988.0
12-04 08:30:09,2.167,0.167,97.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2671095808.0,846327808.0,4004188160.0,26097463296.0,9564899.0,117952.0
12-04 08:30:10,1.251,0.083,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2661793792.0,846327808.0,4004188160.0,26106765312.0,5394840.0,54453.0
12-04 08:30:11,1.171,0.251,98.579,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2662588416.0,846327808.0,4004188160.0,26105970688.0,4905934.0,69765.0
12-04 08:30:12,1.003,0.334,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662514688.0,846327808.0,4005437440.0,26104795136.0,5723069.0,143363.0
12-04 08:30:13,0.084,0.084,99.582,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2662252544.0,846327808.0,4006174720.0,26104320000.0,575581.0,34470.0
12-04 08:30:14,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661490688.0,846327808.0,4006174720.0,26105081856.0,6557.0,149530.0
12-04 08:30:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661437440.0,846327808.0,4006174720.0,26105135104.0,8089.0,8162.0
12-04 08:30:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2661744640.0,846327808.0,4006174720.0,26104827904.0,5010.0,4521.0
12-04 08:30:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661752832.0,846327808.0,4006174720.0,26104819712.0,5401.0,5337.0
12-04 08:30:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661752832.0,846327808.0,4006174720.0,26104819712.0,4592.0,4160.0
12-04 08:30:19,3.336,0.417,96.080,0.167,0.0,0.0,0.0,114688.0,0.0,26.0,2660937728.0,846327808.0,4006174720.0,26105634816.0,826747.0,29283.0
12-04 08:30:20,5.201,0.336,94.211,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2661621760.0,846327808.0,4006178816.0,26104946688.0,4395047.0,938733.0
12-04 08:30:21,4.610,0.335,94.971,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2661875712.0,846327808.0,4006178816.0,26104692736.0,2153527.0,1060280.0
12-04 08:30:22,5.246,0.749,93.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2663047168.0,846327808.0,4006182912.0,26103517184.0,4748372.0,1000171.0
12-04 08:30:23,4.443,0.335,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2663649280.0,846327808.0,4006182912.0,26102915072.0,2889693.0,1021215.0
12-04 08:30:24,5.096,0.668,94.069,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2660634624.0,846327808.0,4006182912.0,26105929728.0,4444247.0,974979.0
12-04 08:30:25,4.825,0.582,94.176,0.166,0.0,0.250,0.0,16384.0,0.0,2.0,2660855808.0,846327808.0,4006182912.0,26105708544.0,2028798.0,937692.0
12-04 08:30:26,5.096,0.251,94.570,0.0,0.0,0.084,0.0,73728.0,0.0,7.0,2660823040.0,846327808.0,4006182912.0,26105741312.0,4678111.0,1015034.0
12-04 08:30:27,4.599,0.334,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2660384768.0,846327808.0,4006182912.0,26106179584.0,2760174.0,960552.0
12-04 08:30:28,5.360,0.503,94.137,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2660601856.0,846327808.0,4006182912.0,26105962496.0,4405577.0,984631.0
12-04 08:30:29,5.246,0.333,94.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2661015552.0,846327808.0,4006182912.0,26105548800.0,3754578.0,946811.0
12-04 08:30:30,4.845,0.668,94.403,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2661994496.0,846327808.0,4006187008.0,26104565760.0,3685995.0,941643.0
12-04 08:30:31,4.595,0.334,94.820,0.251,0.0,0.0,0.0,81920.0,0.0,5.0,2662469632.0,846327808.0,4006187008.0,26104090624.0,1997698.0,937576.0
12-04 08:30:32,4.778,0.251,94.887,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2662629376.0,846327808.0,4006187008.0,26103930880.0,2508804.0,970127.0
12-04 08:30:33,5.329,0.500,93.922,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2663137280.0,846327808.0,4006187008.0,26103422976.0,5554365.0,971098.0
12-04 08:30:34,4.854,0.335,94.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2663395328.0,846327808.0,4006821888.0,26102530048.0,3651234.0,1065307.0
12-04 08:30:35,5.092,0.668,93.907,0.0,0.0,0.334,0.0,40960.0,0.0,5.0,2663661568.0,846327808.0,4008656896.0,26100428800.0,6249546.0,1106733.0
12-04 08:30:36,6.119,0.419,93.210,0.0,0.0,0.251,0.0,102400.0,0.0,8.0,2664321024.0,846327808.0,4010094592.0,26098331648.0,10098539.0,1105391.0
12-04 08:30:37,4.534,0.420,94.626,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2664202240.0,846327808.0,4011982848.0,26096562176.0,4286658.0,1095030.0
12-04 08:30:38,5.272,0.418,94.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2663460864.0,846327808.0,4014342144.0,26094944256.0,6108745.0,1134162.0
12-04 08:30:39,4.526,0.587,94.803,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2664816640.0,846327808.0,4016279552.0,26091651072.0,4325206.0,1034996.0
12-04 08:30:40,5.769,1.421,92.642,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217852928.0,846327808.0,4018069504.0,26536824832.0,3156887.0,644868.0
12-04 08:30:41,0.251,0.418,99.332,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2217664512.0,846327808.0,4019986432.0,26535096320.0,2190248.0,129900.0
12-04 08:30:42,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2216927232.0,846327808.0,4022034432.0,26533785600.0,2158766.0,122773.0
12-04 08:30:43,0.167,0.251,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2216902656.0,846327808.0,4023836672.0,26532007936.0,2138373.0,118202.0
12-04 08:30:44,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217009152.0,846327808.0,4026142720.0,26529595392.0,2231401.0,117731.0
12-04 08:30:45,0.167,0.334,99.332,0.0,0.0,0.167,0.0,23269376.0,0.0,37.0,2217058304.0,846327808.0,4027617280.0,26528071680.0,2085676.0,111854.0
12-04 08:30:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,106496.0,0.0,10.0,2217349120.0,846327808.0,4029485056.0,26525913088.0,2180086.0,116507.0
12-04 08:30:47,0.500,0.167,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217172992.0,846327808.0,4031819776.0,26523754496.0,2211944.0,119102.0
12-04 08:30:48,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217525248.0,846327808.0,4033277952.0,26521944064.0,2071849.0,107353.0
12-04 08:30:49,0.167,0.167,99.331,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2217652224.0,846327808.0,4035149824.0,26519945216.0,2201884.0,122358.0
12-04 08:30:50,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217332736.0,846327808.0,4037054464.0,26518360064.0,2146952.0,113953.0
12-04 08:30:51,0.167,0.251,99.498,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2217644032.0,846327808.0,4038934528.0,26516168704.0,2138250.0,114114.0
12-04 08:30:52,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217746432.0,846327808.0,4040830976.0,26514169856.0,2222674.0,120795.0
12-04 08:30:53,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217631744.0,846327808.0,4042723328.0,26512392192.0,2108363.0,119754.0
12-04 08:30:54,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217955328.0,846327808.0,4044656640.0,26510135296.0,2232927.0,116733.0
12-04 08:30:55,0.334,0.251,99.165,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2218086400.0,846327808.0,4046499840.0,26508161024.0,2102986.0,113129.0
12-04 08:30:56,0.334,0.250,99.249,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2217713664.0,846327808.0,4048461824.0,26506571776.0,2170532.0,135684.0
12-04 08:30:57,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217578496.0,846327808.0,4050276352.0,26504892416.0,2134100.0,111059.0
12-04 08:30:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217721856.0,846327808.0,4052164608.0,26502860800.0,2126100.0,114235.0
12-04 08:30:59,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217750528.0,846327808.0,4054040576.0,26500956160.0,2188654.0,118363.0
12-04 08:31:00,0.335,0.084,99.498,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2217758720.0,846327808.0,4055937024.0,26499051520.0,2213411.0,122040.0
12-04 08:31:01,0.251,0.084,99.497,0.084,0.0,0.084,0.0,90112.0,0.0,7.0,2217889792.0,846327808.0,4057829376.0,26497028096.0,2148066.0,111350.0
12-04 08:31:02,0.334,0.167,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2217730048.0,846327808.0,4060147712.0,26494869504.0,2114264.0,114882.0
12-04 08:31:03,0.084,0.418,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2218172416.0,846327808.0,4061736960.0,26492837888.0,2207205.0,119573.0
12-04 08:31:04,0.167,0.167,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217975808.0,846327808.0,4063617024.0,26491154432.0,2162554.0,112340.0
12-04 08:31:05,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2218233856.0,846327808.0,4065517568.0,26488995840.0,2149876.0,121529.0
12-04 08:31:06,0.168,0.084,99.581,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2218217472.0,846327808.0,4067405824.0,26487123968.0,2139896.0,121087.0
12-04 08:31:07,0.084,0.167,99.498,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2218356736.0,846327808.0,4069298176.0,26485092352.0,2171130.0,120339.0
12-04 08:31:08,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2218000384.0,846327808.0,4071178240.0,26483568640.0,2138544.0,113365.0
12-04 08:31:09,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2218270720.0,846327808.0,4073066496.0,26481410048.0,2222380.0,114535.0
12-04 08:31:10,0.251,0.167,99.582,0.0,0.0,0.0,0.0,77824.0,0.0,12.0,2218401792.0,846327808.0,4074967040.0,26479378432.0,2137823.0,118927.0
12-04 08:31:11,0.250,0.083,99.583,0.0,0.0,0.083,0.0,94208.0,0.0,7.0,2217984000.0,846327808.0,4077092864.0,26477670400.0,2130444.0,117595.0
12-04 08:31:12,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2218455040.0,846327808.0,4078714880.0,26475577344.0,2159294.0,130902.0
12-04 08:31:13,0.333,0.333,98.918,0.166,0.0,0.250,0.0,12288.0,0.0,2.0,2218700800.0,846327808.0,4080627712.0,26473418752.0,2106998.0,116848.0
12-04 08:31:14,0.333,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2218708992.0,846327808.0,4082524160.0,26471514112.0,2212434.0,114164.0
12-04 08:31:15,0.417,0.417,98.917,0.0,0.0,0.250,0.0,31580160.0,0.0,43.0,2218815488.0,846327808.0,4084412416.0,26469519360.0,2148306.0,116393.0
12-04 08:31:16,0.251,0.167,99.414,0.0,0.0,0.167,0.0,25415680.0,0.0,35.0,2218168320.0,846327808.0,4086300672.0,26468278272.0,2148808.0,116342.0
12-04 08:31:17,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2218577920.0,846327808.0,4088176640.0,26465992704.0,2214773.0,119162.0
12-04 08:31:18,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217902080.0,846327808.0,4090503168.0,26464342016.0,2178470.0,120643.0
12-04 08:31:19,0.334,0.251,99.165,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2218610688.0,846327808.0,4091953152.0,26462183424.0,2147636.0,108662.0
12-04 08:31:20,0.0,0.251,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2218307584.0,846327808.0,4094287872.0,26460151808.0,2168362.0,110252.0
12-04 08:31:21,0.167,0.167,99.582,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2218504192.0,846327808.0,4095741952.0,26458501120.0,2130693.0,125981.0
12-04 08:31:22,1.249,0.583,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241978368.0,846327808.0,4097634304.0,26433134592.0,2121161.0,132847.0
12-04 08:31:23,2.256,0.668,96.825,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220580864.0,846327808.0,4099522560.0,26452643840.0,2204291.0,123220.0
12-04 08:31:24,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221023232.0,846327808.0,4101398528.0,26450325504.0,2178369.0,111547.0
12-04 08:31:25,0.167,0.251,99.247,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2220593152.0,846327808.0,4103352320.0,26448801792.0,2059613.0,110166.0
12-04 08:31:26,0.750,0.250,98.917,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2221170688.0,846327808.0,4105187328.0,26446389248.0,2283612.0,140295.0
12-04 08:31:27,0.500,0.167,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2220863488.0,846327808.0,4107112448.0,26444771328.0,2061399.0,109904.0
12-04 08:31:28,0.417,0.167,99.082,0.0,0.0,0.334,0.0,61440.0,0.0,4.0,2221019136.0,846327808.0,4108959744.0,26442768384.0,2248589.0,171538.0
12-04 08:31:29,0.334,0.167,99.166,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2221281280.0,846327808.0,4110856192.0,26440609792.0,2103546.0,109260.0
12-04 08:31:30,0.167,0.335,99.414,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2221395968.0,846327808.0,4112744448.0,26438606848.0,2191071.0,123253.0
12-04 08:31:31,0.250,0.500,99.0,0.167,0.0,0.083,0.0,69632.0,0.0,5.0,2221010944.0,846327808.0,4114935808.0,26436800512.0,2166788.0,115634.0
12-04 08:31:32,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2221330432.0,846327808.0,4116520960.0,26434895872.0,2125231.0,115467.0
12-04 08:31:33,0.084,0.251,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2221113344.0,846327808.0,4118388736.0,26433245184.0,2180534.0,117941.0
12-04 08:31:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2221125632.0,846327808.0,4119773184.0,26431848448.0,1297536.0,71242.0
12-04 08:31:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220687360.0,846327808.0,4119777280.0,26432282624.0,5338.0,5377.0
12-04 08:31:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,7048.0,6868.0
12-04 08:31:37,0.0,0.250,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,4521.0,3955.0
12-04 08:31:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,5576.0,5779.0
12-04 08:31:39,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,6484.0,7367.0
12-04 08:31:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,4792.0,4225.0
12-04 08:31:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2220732416.0,846327808.0,4119785472.0,26432229376.0,22129.0,21687.0
12-04 08:31:42,0.249,0.333,99.252,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2221060096.0,846327808.0,4121522176.0,26430164992.0,2267821.0,126774.0
12-04 08:31:43,0.417,0.334,98.916,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2220724224.0,846327808.0,4123983872.0,26428039168.0,2520503.0,134873.0
12-04 08:31:44,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221146112.0,846327808.0,4126035968.0,26425565184.0,2701538.0,134451.0
12-04 08:31:45,0.084,0.418,99.331,0.0,0.0,0.167,0.0,19976192.0,0.0,32.0,2220724224.0,846327808.0,4128743424.0,26423279616.0,2689917.0,134776.0
12-04 08:31:46,0.251,0.334,99.331,0.0,0.0,0.084,0.0,24465408.0,0.0,36.0,2221158400.0,846327808.0,4131008512.0,26420580352.0,2836898.0,146578.0
12-04 08:31:47,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220990464.0,846327808.0,4133175296.0,26418581504.0,2538857.0,129159.0
12-04 08:31:48,0.500,0.250,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220974080.0,846327808.0,4135477248.0,26416295936.0,2574939.0,139781.0
12-04 08:31:49,0.167,0.251,99.164,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2221203456.0,846327808.0,4138168320.0,26413375488.0,3014935.0,146509.0
12-04 08:31:50,0.417,0.083,99.082,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2220998656.0,846327808.0,4140531712.0,26411216896.0,2638701.0,135165.0
12-04 08:31:51,0.334,0.167,99.331,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2221289472.0,846327808.0,4143067136.0,26408390656.0,2572960.0,137857.0
12-04 08:31:52,0.417,0.250,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2221010944.0,846327808.0,4145123328.0,26406612992.0,2648674.0,142184.0
12-04 08:31:53,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220888064.0,846327808.0,4147752960.0,26404106240.0,2904663.0,153186.0
12-04 08:31:54,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221084672.0,846327808.0,4150095872.0,26401566720.0,2668262.0,138629.0
12-04 08:31:55,0.334,0.417,98.999,0.167,0.0,0.083,0.0,16384.0,0.0,3.0,2221301760.0,846327808.0,4152205312.0,26399240192.0,2524550.0,131395.0
12-04 08:31:56,0.334,0.251,99.081,0.0,0.0,0.334,0.0,73728.0,0.0,6.0,2221539328.0,846327808.0,4154507264.0,26396700672.0,2657038.0,151813.0
12-04 08:31:57,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221088768.0,846327808.0,4157210624.0,26394447872.0,2808328.0,144099.0
12-04 08:31:58,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221449216.0,846327808.0,4159516672.0,26391781376.0,2657844.0,137190.0
12-04 08:31:59,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221281280.0,846327808.0,4161970176.0,26389495808.0,2614017.0,131160.0
12-04 08:32:00,0.167,0.334,99.332,0.0,0.0,0.167,0.0,24576.0,0.0,2.0,2221649920.0,846327808.0,4163825664.0,26387271680.0,2538464.0,125342.0
12-04 08:32:01,0.335,0.084,99.246,0.168,0.0,0.168,0.0,94208.0,0.0,8.0,2221277184.0,846327808.0,4166578176.0,26384891904.0,2877599.0,142813.0
12-04 08:32:02,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221400064.0,846327808.0,4168994816.0,26382352384.0,2638811.0,139281.0
12-04 08:32:03,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221428736.0,846327808.0,4171345920.0,26379972608.0,2773032.0,138756.0
12-04 08:32:04,0.167,0.334,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2221813760.0,846327808.0,4173373440.0,26377560064.0,2583036.0,129471.0
12-04 08:32:05,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220945408.0,846327808.0,4176056320.0,26375745536.0,2943929.0,147944.0
12-04 08:32:06,0.500,0.167,98.918,0.0,0.0,0.416,0.0,81920.0,0.0,5.0,2221101056.0,846327808.0,4178468864.0,26373177344.0,2640201.0,136297.0
12-04 08:32:07,0.334,0.334,99.081,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2221408256.0,846327808.0,4180508672.0,26370830336.0,2572952.0,132460.0
12-04 08:32:08,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221137920.0,846327808.0,4182810624.0,26368798720.0,2544907.0,123340.0
12-04 08:32:09,0.167,0.251,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2221494272.0,846327808.0,4185501696.0,26365751296.0,2996566.0,151540.0
12-04 08:32:10,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221158400.0,846327808.0,4187869184.0,26363719680.0,2636509.0,134652.0
12-04 08:32:11,0.251,0.167,99.414,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2221531136.0,846327808.0,4189941760.0,26361274368.0,2544159.0,131140.0
12-04 08:32:12,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221277184.0,846327808.0,4192702464.0,26358767616.0,2727478.0,141286.0
12-04 08:32:13,0.250,0.417,99.082,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2221297664.0,846327808.0,4194967552.0,26356482048.0,2853009.0,138482.0
12-04 08:32:14,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2221371392.0,846327808.0,4197306368.0,26354069504.0,2676914.0,133155.0
12-04 08:32:15,0.251,0.168,99.330,0.0,0.0,0.251,0.0,5115904.0,0.0,5.0,2221690880.0,846327808.0,4199395328.0,26351661056.0,2507583.0,129538.0
12-04 08:32:16,0.334,0.251,99.248,0.0,0.0,0.167,0.0,65978368.0,0.0,73.0,2221117440.0,846327808.0,4202131456.0,26349498368.0,2655984.0,139479.0
12-04 08:32:17,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221047808.0,846327808.0,4204359680.0,26347339776.0,2794821.0,145917.0
12-04 08:32:18,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221453312.0,846327808.0,4206747648.0,26344546304.0,2761792.0,144205.0
12-04 08:32:19,0.417,0.417,98.999,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2221232128.0,846327808.0,4209127424.0,26342387712.0,2555802.0,128406.0
12-04 08:32:20,0.251,0.251,99.247,0.0,0.0,0.251,0.0,53248.0,0.0,8.0,2221375488.0,846327808.0,4211142656.0,26340229120.0,2607758.0,135318.0
12-04 08:32:21,0.084,0.251,99.666,0.0,0.0,0.0,0.0,106496.0,0.0,8.0,2221330432.0,846327808.0,4213837824.0,26337579008.0,2947913.0,158610.0
12-04 08:32:22,0.333,0.333,99.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2221383680.0,846327808.0,4216197120.0,26335166464.0,2638782.0,140839.0
12-04 08:32:23,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221584384.0,846327808.0,4218281984.0,26332880896.0,2530853.0,157153.0
12-04 08:32:24,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221961216.0,846327808.0,4220575744.0,26330210304.0,2699695.0,137816.0
12-04 08:32:25,0.168,0.335,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2221539328.0,846327808.0,4223279104.0,26327928832.0,2913302.0,149967.0
12-04 08:32:26,0.333,0.333,99.083,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2221518848.0,846327808.0,4225712128.0,26325516288.0,2651819.0,154433.0
12-04 08:32:27,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221907968.0,846327808.0,4227862528.0,26322976768.0,2510836.0,129248.0
12-04 08:32:28,0.251,0.251,99.414,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2221555712.0,846327808.0,4230565888.0,26320625664.0,2717426.0,137369.0
12-04 08:32:29,0.084,0.418,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222018560.0,846327808.0,4232642560.0,26318086144.0,2687059.0,137427.0
12-04 08:32:30,0.334,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221568000.0,846327808.0,4235218944.0,26315960320.0,2744804.0,135717.0
12-04 08:32:31,0.084,0.168,99.581,0.084,0.0,0.084,0.0,98304.0,0.0,8.0,2221416448.0,846327808.0,4237688832.0,26313641984.0,2650704.0,129218.0
12-04 08:32:32,0.333,0.417,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2221592576.0,846327808.0,4239986688.0,26311168000.0,2649699.0,142001.0
12-04 08:32:33,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2221690880.0,846327808.0,4242300928.0,26308755456.0,2702487.0,144355.0
12-04 08:32:34,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221780992.0,846327808.0,4244656128.0,26306310144.0,2690106.0,135745.0
12-04 08:32:35,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221740032.0,846327808.0,4247023616.0,26303983616.0,2735345.0,135397.0
12-04 08:32:36,0.168,0.084,99.329,0.251,0.0,0.168,0.0,90112.0,0.0,8.0,2221748224.0,846327808.0,4249362432.0,26301636608.0,2614329.0,128377.0
12-04 08:32:37,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221907968.0,846327808.0,4251734016.0,26299105280.0,2926940.0,146362.0
12-04 08:32:38,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221912064.0,846327808.0,4254081024.0,26296754176.0,2635015.0,131927.0
12-04 08:32:39,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222411776.0,846327808.0,4256182272.0,26294153216.0,2529501.0,129233.0
12-04 08:32:40,0.416,0.333,98.834,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2222419968.0,846327808.0,4258451456.0,26291875840.0,2625745.0,135412.0
12-04 08:32:41,0.167,0.335,99.414,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2222100480.0,846327808.0,4261183488.0,26289463296.0,2967066.0,157388.0
12-04 08:32:42,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2222211072.0,846327808.0,4261707776.0,26288828416.0,435605.0,29085.0
12-04 08:32:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222211072.0,846327808.0,4261707776.0,26288828416.0,4396.0,3758.0
12-04 08:32:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222211072.0,846327808.0,4261707776.0,26288828416.0,6124.0,3839.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222211072.0,846327808.0,4261707776.0,26288828416.0,5548.0,5505.0
12-04 08:32:46,0.0,0.250,99.750,0.0,0.0,0.0,0.0,62160896.0,0.0,67.0,2222178304.0,846327808.0,4261707776.0,26288861184.0,24516.0,24619.0
12-04 08:32:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222178304.0,846327808.0,4261707776.0,26288861184.0,5344.0,5241.0
12-04 08:32:48,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2222174208.0,846327808.0,4261711872.0,26288861184.0,6000.0,6405.0
12-04 08:32:49,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2222043136.0,846327808.0,4262604800.0,26288099328.0,878416.0,51281.0
12-04 08:32:50,0.417,0.417,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2222297088.0,846327808.0,4264923136.0,26285527040.0,2964137.0,155825.0
12-04 08:32:51,0.167,0.334,99.331,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2222235648.0,846327808.0,4267872256.0,26282639360.0,3183201.0,149302.0
12-04 08:32:52,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222305280.0,846327808.0,4270596096.0,26279845888.0,2963246.0,145967.0
12-04 08:32:53,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222735360.0,846327808.0,4273467392.0,26276544512.0,3501048.0,155439.0
12-04 08:32:54,0.168,0.168,99.246,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2223001600.0,846327808.0,4275740672.0,26274004992.0,2768935.0,140989.0
12-04 08:32:55,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2222362624.0,846327808.0,4278976512.0,26271408128.0,3415758.0,159228.0
12-04 08:32:56,0.251,0.251,99.331,0.0,0.0,0.167,0.0,155648.0,0.0,15.0,2222309376.0,846327808.0,4281511936.0,26268925952.0,2971739.0,161313.0
12-04 08:32:57,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222182400.0,846327808.0,4284567552.0,26265997312.0,3618327.0,169071.0
12-04 08:32:58,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221993984.0,846327808.0,4287795200.0,26262958080.0,3040804.0,158302.0
12-04 08:32:59,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2222292992.0,846327808.0,4290543616.0,26259910656.0,3278863.0,151847.0
12-04 08:33:00,0.334,0.417,98.915,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2222325760.0,846327808.0,4292923392.0,26257498112.0,3002052.0,144411.0
12-04 08:33:01,0.251,0.251,99.247,0.0,0.0,0.251,0.0,102400.0,0.0,6.0,2222243840.0,846327808.0,4295925760.0,26254577664.0,3232927.0,151222.0
12-04 08:33:02,0.250,0.334,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2222084096.0,846327808.0,4298878976.0,26251784192.0,3091355.0,144694.0
12-04 08:33:03,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2222628864.0,846327808.0,4301635584.0,26248482816.0,3588143.0,177819.0
12-04 08:33:04,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2222813184.0,846327808.0,4304244736.0,26245689344.0,2935519.0,142688.0
12-04 08:33:05,0.418,0.418,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222768128.0,846327808.0,4307210240.0,26242768896.0,3353132.0,168157.0
12-04 08:33:06,0.334,0.334,99.080,0.084,0.0,0.167,0.0,90112.0,0.0,8.0,2222526464.0,846327808.0,4310151168.0,26240069632.0,3232858.0,163457.0
12-04 08:33:07,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222821376.0,846327808.0,4312870912.0,26237054976.0,3154222.0,155208.0
12-04 08:33:08,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2222620672.0,846327808.0,4315738112.0,26234388480.0,3241454.0,158019.0
12-04 08:33:09,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222854144.0,846327808.0,4318617600.0,26231275520.0,3128623.0,155222.0
12-04 08:33:10,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2222440448.0,846327808.0,4321665024.0,26228641792.0,3227171.0,153709.0
12-04 08:33:11,0.669,0.251,98.661,0.251,0.0,0.167,0.0,110592.0,0.0,8.0,2223054848.0,846327808.0,4324319232.0,26225373184.0,3439045.0,168141.0
12-04 08:33:12,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2222854144.0,846327808.0,4327186432.0,26222706688.0,3089819.0,158881.0
12-04 08:33:13,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223271936.0,846327808.0,4329848832.0,26219626496.0,3239505.0,161302.0
12-04 08:33:14,0.334,0.084,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2222796800.0,846327808.0,4333150208.0,26216800256.0,3253950.0,150245.0
12-04 08:33:15,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2223915008.0,846327808.0,4335718400.0,26213113856.0,3184530.0,150468.0
12-04 08:33:16,0.335,0.251,99.414,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2223583232.0,846327808.0,4338401280.0,26210762752.0,3092737.0,150971.0
12-04 08:33:17,0.334,0.334,98.997,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2223923200.0,846327808.0,4341514240.0,26207309824.0,3249447.0,150772.0
12-04 08:33:18,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2223300608.0,846327808.0,4344135680.0,26205310976.0,3114515.0,151856.0
12-04 08:33:19,0.335,0.084,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2223689728.0,846327808.0,4347174912.0,26201882624.0,3651906.0,168477.0
12-04 08:33:20,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2223468544.0,846327808.0,4349554688.0,26199724032.0,2684836.0,129663.0
12-04 08:33:21,0.335,0.251,99.329,0.0,0.0,0.084,0.0,88584192.0,0.0,95.0,2223607808.0,846327808.0,4352630784.0,26196508672.0,3475292.0,163604.0
12-04 08:33:22,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2223570944.0,846327808.0,4355682304.0,26193494016.0,3140880.0,148911.0
12-04 08:33:23,0.252,0.168,99.412,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2223648768.0,846327808.0,4358651904.0,26190446592.0,3337953.0,162178.0
12-04 08:33:24,0.168,0.335,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223767552.0,846327808.0,4361326592.0,26187653120.0,3047269.0,140593.0
12-04 08:33:25,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223845376.0,846327808.0,4364169216.0,26184732672.0,3453532.0,166828.0
12-04 08:33:26,0.251,0.251,99.330,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2223820800.0,846327808.0,4366733312.0,26182193152.0,2904012.0,160035.0
12-04 08:33:27,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2223775744.0,846327808.0,4369952768.0,26179018752.0,3497681.0,170497.0
12-04 08:33:28,0.335,0.251,99.330,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2223968256.0,846327808.0,4372172800.0,26176606208.0,2943888.0,152349.0
12-04 08:33:29,0.418,0.167,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2223955968.0,846327808.0,4375613440.0,26173177856.0,3599079.0,161608.0
12-04 08:33:30,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2224021504.0,846327808.0,4377833472.0,26170892288.0,2648282.0,131476.0
12-04 08:33:31,0.167,0.335,99.414,0.0,0.0,0.084,0.0,159744.0,0.0,18.0,2224095232.0,846327808.0,4381188096.0,26167463936.0,3695542.0,186212.0
12-04 08:33:32,0.335,0.084,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224152576.0,846327808.0,4383797248.0,26164797440.0,2988563.0,149382.0
12-04 08:33:33,0.167,0.167,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2224680960.0,846327808.0,4386443264.0,26161623040.0,3118083.0,139037.0
12-04 08:33:34,0.251,0.251,99.081,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2224607232.0,846327808.0,4389310464.0,26158829568.0,3282903.0,162012.0
12-04 08:33:35,0.335,0.251,99.079,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2225049600.0,846327808.0,4392308736.0,26155388928.0,3268201.0,157675.0
12-04 08:33:36,0.418,0.251,99.331,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2225086464.0,846327808.0,4395044864.0,26152615936.0,3097185.0,158060.0
12-04 08:33:37,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225229824.0,846327808.0,4397948928.0,26149568512.0,3283196.0,163636.0
12-04 08:33:38,0.084,0.335,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225291264.0,846327808.0,4400807936.0,26146648064.0,3156675.0,156618.0
12-04 08:33:39,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225278976.0,846327808.0,4403486720.0,26143981568.0,3230224.0,173264.0
12-04 08:33:40,0.167,0.167,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2225758208.0,846327808.0,4406468608.0,26140520448.0,3262098.0,168160.0
12-04 08:33:41,0.585,0.418,98.663,0.167,0.0,0.167,0.0,102400.0,0.0,8.0,2228056064.0,846327808.0,4409364480.0,26135326720.0,3101204.0,166969.0
12-04 08:33:42,4.007,0.918,95.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2238947328.0,846327808.0,4412690432.0,26121109504.0,3621608.0,221236.0
12-04 08:33:43,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2239098880.0,846327808.0,4415164416.0,26118483968.0,2980944.0,151131.0
12-04 08:33:44,0.250,0.417,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2239533056.0,846327808.0,4417777664.0,26115436544.0,3266484.0,157900.0
12-04 08:33:45,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2239148032.0,846327808.0,4421083136.0,26112516096.0,3370964.0,165516.0
12-04 08:33:46,0.585,0.251,98.913,0.167,0.0,0.084,0.0,118784.0,0.0,8.0,2239262720.0,846327808.0,4423700480.0,26109784064.0,3048923.0,172517.0
12-04 08:33:47,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2240311296.0,846327808.0,4426260480.0,26106175488.0,3229276.0,165283.0
12-04 08:33:48,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2239995904.0,846327808.0,4429115392.0,26103635968.0,3191714.0,154002.0
12-04 08:33:49,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240020480.0,846327808.0,4432171008.0,26100555776.0,2966937.0,141986.0
12-04 08:33:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240126976.0,846327808.0,4432031744.0,26100588544.0,5574.0,5974.0
12-04 08:33:51,0.083,0.250,99.584,0.0,0.0,0.083,0.0,81780736.0,0.0,85.0,2240126976.0,846327808.0,4432031744.0,26100588544.0,6118.0,4224.0
12-04 08:33:52,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2240126976.0,846327808.0,4432031744.0,26100588544.0,5130.0,5111.0
12-04 08:33:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240126976.0,846327808.0,4432031744.0,26100588544.0,7187.0,7131.0
12-04 08:33:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240126976.0,846327808.0,4432031744.0,26100588544.0,5764.0,6003.0
12-04 08:33:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240249856.0,846327808.0,4432031744.0,26100465664.0,6967.0,8096.0
12-04 08:33:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2240262144.0,846327808.0,4432031744.0,26100453376.0,22494.0,22283.0
12-04 08:33:57,0.250,0.167,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2240540672.0,846327808.0,4433522688.0,26098683904.0,1963815.0,103405.0
12-04 08:33:58,0.334,0.334,99.080,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2240516096.0,846327808.0,4436340736.0,26095890432.0,3206829.0,152415.0
12-04 08:33:59,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2240253952.0,846327808.0,4438888448.0,26093604864.0,2493038.0,115225.0
12-04 08:34:00,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2240454656.0,846327808.0,4442275840.0,26090016768.0,4263727.0,192824.0
12-04 08:34:01,0.167,0.167,99.414,0.0,0.0,0.251,0.0,90112.0,0.0,7.0,2240790528.0,846327808.0,4444971008.0,26086985728.0,2976035.0,147029.0
12-04 08:34:02,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240491520.0,846327808.0,4448571392.0,26083684352.0,3771294.0,180933.0
12-04 08:34:03,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240880640.0,846327808.0,4451102720.0,26080763904.0,3044942.0,140225.0
12-04 08:34:04,0.251,0.335,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2241216512.0,846327808.0,4454326272.0,26077204480.0,3945681.0,181432.0
12-04 08:34:05,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240831488.0,846327808.0,4457500672.0,26074415104.0,3301952.0,158888.0
12-04 08:34:06,0.334,0.167,99.165,0.0,0.0,0.334,0.0,155648.0,0.0,16.0,2241245184.0,846327808.0,4460515328.0,26070986752.0,3542483.0,155250.0
12-04 08:34:07,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241138688.0,846327808.0,4462018560.0,26069590016.0,1440401.0,73834.0
12-04 08:34:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241138688.0,846327808.0,4462018560.0,26069590016.0,5589.0,3424.0
12-04 08:34:09,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241302528.0,846327808.0,4463759360.0,26067685376.0,2240549.0,108236.0
12-04 08:34:10,0.419,0.419,98.910,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2241327104.0,846327808.0,4470083584.0,26061336576.0,6972627.0,235813.0
12-04 08:34:11,0.168,0.168,99.580,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2241085440.0,846327808.0,4474769408.0,26056892416.0,4946159.0,193813.0
12-04 08:34:12,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241253376.0,846327808.0,4478951424.0,26052542464.0,4826251.0,199155.0
12-04 08:34:13,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241597440.0,846327808.0,4481875968.0,26049273856.0,3564545.0,174013.0
12-04 08:34:14,0.334,0.501,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241703936.0,846327808.0,4484943872.0,26046099456.0,3431245.0,164321.0
12-04 08:34:15,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241560576.0,846327808.0,4488314880.0,26042871808.0,3585418.0,171273.0
12-04 08:34:16,0.335,0.084,99.246,0.084,0.0,0.251,0.0,110592.0,0.0,10.0,2241626112.0,846327808.0,4491124736.0,26039996416.0,3334116.0,165407.0
12-04 08:34:17,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2242043904.0,846327808.0,4494135296.0,26036568064.0,3548907.0,175819.0
12-04 08:34:18,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2242023424.0,846327808.0,4497203200.0,26033520640.0,3498388.0,171273.0
12-04 08:34:19,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2241925120.0,846327808.0,4500729856.0,26030092288.0,3620424.0,170428.0
12-04 08:34:20,2.421,0.668,96.661,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2275823616.0,846327808.0,4503367680.0,25993555968.0,3372650.0,186699.0
12-04 08:34:21,8.148,1.481,89.877,0.165,0.0,0.329,0.0,114688.0,0.0,10.0,2375172096.0,846327808.0,4506251264.0,25891323904.0,3709141.0,319849.0
12-04 08:34:22,9.623,1.172,88.954,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2499141632.0,846327808.0,4508938240.0,25764667392.0,3244990.0,275955.0
12-04 08:34:23,19.414,0.669,79.749,0.0,0.0,0.167,0.0,98304.0,0.0,24.0,2574594048.0,846327808.0,4512161792.0,25685991424.0,3775928.0,474212.0
12-04 08:34:24,6.934,0.251,92.648,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2622119936.0,846327808.0,4514758656.0,25635868672.0,11291934.0,626321.0
12-04 08:34:25,4.348,0.334,95.151,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2624524288.0,846327808.0,4518608896.0,25629614080.0,15519064.0,670543.0
12-04 08:34:26,3.193,0.252,96.303,0.084,0.0,0.168,0.0,87572480.0,0.0,93.0,2632536064.0,846327808.0,4521869312.0,25618341888.0,13779145.0,679989.0
12-04 08:34:27,3.940,0.503,95.306,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2632450048.0,846327808.0,4525096960.0,25615200256.0,12242134.0,702756.0
12-04 08:34:28,3.422,0.250,95.993,0.0,0.0,0.334,0.0,57344.0,0.0,4.0,2634780672.0,846327808.0,4527497216.0,25610469376.0,14530628.0,651622.0
12-04 08:34:29,3.096,0.335,96.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2634579968.0,846327808.0,4531036160.0,25607131136.0,11491982.0,664490.0
12-04 08:34:30,3.595,0.418,95.736,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2634711040.0,846327808.0,4534341632.0,25603694592.0,14917406.0,639537.0
12-04 08:34:31,2.510,0.251,97.071,0.0,0.0,0.167,0.0,73728.0,0.0,4.0,2635956224.0,846327808.0,4537303040.0,25599488000.0,11105229.0,627546.0
12-04 08:34:32,3.183,0.335,96.315,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2639187968.0,846327808.0,4540575744.0,25592983552.0,14953886.0,666552.0
12-04 08:34:33,2.431,0.251,97.066,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2637586432.0,846327808.0,4543381504.0,25591779328.0,11042258.0,645678.0
12-04 08:34:34,2.762,0.502,96.569,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2638835712.0,846327808.0,4546007040.0,25587904512.0,14825616.0,684598.0
12-04 08:34:35,3.013,0.502,96.402,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2640031744.0,846327808.0,4549033984.0,25583681536.0,14155783.0,606720.0
12-04 08:34:36,2.515,0.335,96.899,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2640314368.0,846327808.0,4552749056.0,25579683840.0,12006393.0,690077.0
12-04 08:34:37,3.264,0.335,96.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2642694144.0,846327808.0,4555001856.0,25575051264.0,14721470.0,687832.0
12-04 08:34:38,2.089,0.501,97.076,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2645405696.0,846327808.0,4558467072.0,25568874496.0,11076548.0,601863.0
12-04 08:34:39,3.177,0.251,96.237,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2645434368.0,846327808.0,4561620992.0,25565691904.0,15098493.0,691660.0
12-04 08:34:40,2.502,0.751,96.497,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2644848640.0,846327808.0,4564676608.0,25563222016.0,10937001.0,640519.0
12-04 08:34:41,1.085,0.334,98.414,0.0,0.0,0.167,0.0,184320.0,0.0,25.0,2645721088.0,846327808.0,4567744512.0,25559281664.0,3952359.0,569089.0
12-04 08:34:42,1.003,0.334,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2644893696.0,846327808.0,4571201536.0,25556652032.0,3608933.0,549313.0
12-04 08:34:43,1.500,0.250,98.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2645553152.0,846327808.0,4573876224.0,25553317888.0,3630197.0,541987.0
12-04 08:34:44,1.336,0.334,98.080,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2645286912.0,846327808.0,4577095680.0,25550364672.0,3664070.0,525513.0
12-04 08:34:45,1.003,0.418,97.911,0.167,0.0,0.501,0.0,12288.0,0.0,2.0,2645676032.0,846327808.0,4579880960.0,25547190272.0,3586971.0,529457.0
12-04 08:34:46,1.759,0.503,97.487,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2645016576.0,846327808.0,4583395328.0,25544335360.0,9030907.0,581432.0
12-04 08:34:47,4.523,0.586,94.807,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2633998336.0,846327808.0,4586434560.0,25552314368.0,21124517.0,748525.0
12-04 08:34:48,4.268,0.335,95.146,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2640236544.0,846327808.0,4589387776.0,25543122944.0,22727696.0,749458.0
12-04 08:34:49,3.769,0.419,95.645,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2642120704.0,846327808.0,4592451584.0,25538174976.0,21983779.0,722520.0
12-04 08:34:50,4.097,0.669,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2646339584.0,846327808.0,4595572736.0,25530834944.0,21920071.0,761290.0
12-04 08:34:51,3.431,0.418,95.649,0.167,0.0,0.335,0.0,102400.0,0.0,9.0,2647261184.0,846327808.0,4598898688.0,25526587392.0,20602113.0,755244.0
12-04 08:34:52,2.924,0.501,96.324,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2648473600.0,846327808.0,4601384960.0,25522888704.0,16359097.0,647489.0
12-04 08:34:53,2.176,0.251,97.322,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2649210880.0,846327808.0,4604854272.0,25518682112.0,7705746.0,663143.0
12-04 08:34:54,1.589,0.251,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2649939968.0,846327808.0,4607766528.0,25515040768.0,10189579.0,573631.0
12-04 08:34:55,1.846,0.419,97.651,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2646687744.0,846327808.0,4611043328.0,25515016192.0,7542697.0,608726.0
12-04 08:34:56,1.843,0.419,97.152,0.335,0.0,0.251,0.0,92631040.0,0.0,102.0,2646876160.0,846327808.0,4614135808.0,25511735296.0,8339144.0,622707.0
12-04 08:34:57,1.839,0.334,97.408,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2647064576.0,846327808.0,4617060352.0,25508622336.0,7297900.0,571670.0
12-04 08:34:58,4.603,0.921,94.226,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2735697920.0,846327808.0,4619804672.0,25417244672.0,3769088.0,578258.0
12-04 08:34:59,3.434,1.424,94.807,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2235998208.0,846327808.0,4623085568.0,25913663488.0,6313198.0,235310.0
12-04 08:35:00,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2236125184.0,846327808.0,4626137088.0,25910484992.0,3545116.0,175942.0
12-04 08:35:01,0.334,0.334,98.997,0.0,0.0,0.334,0.0,94208.0,0.0,7.0,2235482112.0,846327808.0,4629364736.0,25907900416.0,3425056.0,158412.0
12-04 08:35:02,0.167,0.251,99.163,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2234810368.0,846327808.0,4632469504.0,25905467392.0,3678651.0,178650.0
12-04 08:35:03,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2234789888.0,846327808.0,4635754496.0,25902202880.0,3290563.0,158694.0
12-04 08:35:04,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2235211776.0,846327808.0,4638461952.0,25899073536.0,3322775.0,165812.0
12-04 08:35:05,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2234859520.0,846327808.0,4641796096.0,25896091648.0,3577384.0,171921.0
12-04 08:35:06,0.417,0.334,98.916,0.0,0.0,0.334,0.0,90112.0,0.0,5.0,2235203584.0,846327808.0,4645134336.0,25892409344.0,3735162.0,186937.0
12-04 08:35:07,0.084,0.334,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235092992.0,846327808.0,4647792640.0,25889861632.0,3208361.0,168862.0
12-04 08:35:08,0.418,0.251,99.079,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2235154432.0,846327808.0,4651065344.0,25886527488.0,3715769.0,183886.0
12-04 08:35:09,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2234998784.0,846327808.0,4654252032.0,25883496448.0,3435432.0,175801.0
12-04 08:35:10,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2235203584.0,846327808.0,4656967680.0,25880576000.0,3284027.0,163277.0
12-04 08:35:11,0.084,0.418,99.331,0.0,0.0,0.167,0.0,114688.0,0.0,7.0,2235256832.0,846327808.0,4660477952.0,25877012480.0,3784845.0,184173.0
12-04 08:35:12,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2235658240.0,846327808.0,4663283712.0,25873805312.0,3348510.0,177575.0
12-04 08:35:13,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235674624.0,846327808.0,4666408960.0,25870663680.0,3441669.0,163368.0
12-04 08:35:14,0.417,0.417,98.831,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2235949056.0,846327808.0,4669198336.0,25867599872.0,3458623.0,163913.0
12-04 08:35:15,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236354560.0,846327808.0,4672356352.0,25864036352.0,3567088.0,180437.0
12-04 08:35:16,0.167,0.334,99.415,0.0,0.0,0.084,0.0,155648.0,0.0,22.0,2236076032.0,846327808.0,4675715072.0,25860956160.0,3381300.0,172192.0
12-04 08:35:17,0.500,0.500,99.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2236178432.0,846327808.0,4678778880.0,25857789952.0,3518299.0,167737.0
12-04 08:35:18,0.418,0.335,97.071,2.008,0.0,0.167,0.0,68263936.0,0.0,86.0,2235895808.0,846327808.0,4681752576.0,25855098880.0,3411756.0,177374.0
12-04 08:35:19,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2236026880.0,846327808.0,4684877824.0,25851842560.0,3793287.0,198991.0
12-04 08:35:20,0.252,0.084,99.412,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2236047360.0,846327808.0,4687585280.0,25849114624.0,3138751.0,156156.0
12-04 08:35:21,0.334,0.500,98.916,0.0,0.0,0.250,0.0,45056.0,0.0,3.0,2236059648.0,846327808.0,4690874368.0,25845813248.0,3610890.0,184170.0
12-04 08:35:22,0.500,0.417,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2236153856.0,846327808.0,4693843968.0,25842749440.0,3426445.0,169389.0
12-04 08:35:23,0.168,0.168,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2236321792.0,846327808.0,4697010176.0,25839415296.0,3601792.0,171697.0
12-04 08:35:24,0.502,0.167,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236477440.0,846327808.0,4699918336.0,25836351488.0,3547736.0,179683.0
12-04 08:35:25,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236690432.0,846327808.0,4702846976.0,25833209856.0,3375853.0,168611.0
12-04 08:35:26,0.583,0.250,98.833,0.167,0.0,0.167,0.0,94208.0,0.0,8.0,2236829696.0,846327808.0,4705837056.0,25830080512.0,3340898.0,180159.0
12-04 08:35:27,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236465152.0,846327808.0,4709470208.0,25826811904.0,3672236.0,174847.0
12-04 08:35:28,0.418,0.334,98.997,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2237726720.0,846327808.0,4712005632.0,25823014912.0,3399031.0,253067.0
12-04 08:35:29,0.334,0.417,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2237263872.0,846327808.0,4715446272.0,25820037120.0,3661915.0,169449.0
12-04 08:35:30,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2237468672.0,846327808.0,4718161920.0,25817116672.0,3110917.0,155978.0
12-04 08:35:31,0.503,0.168,98.827,0.251,0.0,0.251,0.0,110592.0,0.0,8.0,2237419520.0,846327808.0,4721164288.0,25814163456.0,3767897.0,188940.0
12-04 08:35:32,0.084,0.168,99.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2237743104.0,846327808.0,4724285440.0,25810718720.0,3440551.0,175029.0
12-04 08:35:33,0.667,0.334,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2237870080.0,846327808.0,4727713792.0,25807163392.0,3487040.0,177773.0
12-04 08:35:34,3.099,1.256,95.477,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2239582208.0,846327808.0,4730503168.0,25802661888.0,3589205.0,186396.0
12-04 08:35:35,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2239152128.0,846327808.0,4733509632.0,25800085504.0,3454673.0,173177.0
12-04 08:35:36,1.506,0.084,98.326,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2239975424.0,846327808.0,4736442368.0,25796329472.0,3254753.0,161488.0
12-04 08:35:37,0.167,0.251,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2239668224.0,846327808.0,4739670016.0,25793409024.0,3451588.0,172678.0
12-04 08:35:38,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2239795200.0,846327808.0,4742717440.0,25790234624.0,3418527.0,167485.0
12-04 08:35:39,0.839,0.252,98.742,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2240024576.0,846327808.0,4745838592.0,25786884096.0,3675569.0,170313.0
12-04 08:35:40,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2239885312.0,846327808.0,4749111296.0,25783750656.0,3479737.0,168824.0
12-04 08:35:41,0.418,0.418,99.080,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2240606208.0,846327808.0,4751818752.0,25780322304.0,3430561.0,174742.0
12-04 08:35:42,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240704512.0,846327808.0,4755021824.0,25777020928.0,3634391.0,179446.0
12-04 08:35:43,0.168,0.335,99.078,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2240880640.0,846327808.0,4758179840.0,25773686784.0,3583792.0,167737.0
12-04 08:35:44,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240294912.0,846327808.0,4761526272.0,25770926080.0,3569608.0,183935.0
12-04 08:35:45,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2240393216.0,846327808.0,4764602368.0,25767751680.0,3279357.0,160346.0
12-04 08:35:46,0.334,0.167,99.331,0.0,0.0,0.167,0.0,114688.0,0.0,6.0,2240794624.0,846327808.0,4767518720.0,25764433920.0,3431859.0,164581.0
12-04 08:35:47,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240598016.0,846327808.0,4770381824.0,25761767424.0,3297571.0,157715.0
12-04 08:35:48,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2240659456.0,846327808.0,4773830656.0,25758257152.0,3879153.0,172850.0
12-04 08:35:49,0.334,0.334,98.915,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2240765952.0,846327808.0,4776706048.0,25755275264.0,3242413.0,161157.0
12-04 08:35:50,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2241122304.0,846327808.0,4779892736.0,25751732224.0,3628502.0,173302.0
12-04 08:35:51,0.167,0.418,99.247,0.0,0.0,0.167,0.0,101240832.0,0.0,128.0,2240962560.0,846327808.0,4782739456.0,25749045248.0,3403354.0,173277.0
12-04 08:35:52,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241175552.0,846327808.0,4785700864.0,25745870848.0,3365448.0,178962.0
12-04 08:35:53,2.931,1.173,95.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2250567680.0,846327808.0,4788674560.0,25733505024.0,3490909.0,184496.0
12-04 08:35:54,0.501,0.334,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2243563520.0,846327808.0,4791836672.0,25737347072.0,3370422.0,164811.0
12-04 08:35:55,0.251,0.335,99.078,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2243661824.0,846327808.0,4795224064.0,25733861376.0,3676230.0,177322.0
12-04 08:35:56,0.334,0.334,99.164,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2243776512.0,846327808.0,4797927424.0,25731043328.0,3389653.0,184227.0
12-04 08:35:57,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2243186688.0,846327808.0,4800323584.0,25729236992.0,2365739.0,110244.0
12-04 08:35:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243186688.0,846327808.0,4800323584.0,25729236992.0,6182.0,6642.0
12-04 08:35:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243186688.0,846327808.0,4800323584.0,25729236992.0,6154.0,4647.0
12-04 08:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243186688.0,846327808.0,4800323584.0,25729236992.0,5574.0,5976.0
12-04 08:36:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,110592.0,0.0,10.0,2243059712.0,846327808.0,4800323584.0,25729363968.0,5845.0,6366.0
12-04 08:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243059712.0,846327808.0,4800323584.0,25729363968.0,4837.0,4472.0
12-04 08:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243059712.0,846327808.0,4800323584.0,25729363968.0,7548.0,8840.0
12-04 08:36:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243055616.0,846327808.0,4800327680.0,25729363968.0,4886.0,3419.0
12-04 08:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243051520.0,846327808.0,4800331776.0,25729363968.0,5970.0,5552.0
12-04 08:36:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,118784.0,0.0,9.0,2243051520.0,846327808.0,4800331776.0,25729363968.0,5934.0,5467.0
12-04 08:36:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243051520.0,846327808.0,4800331776.0,25729363968.0,6479.0,6112.0
12-04 08:36:08,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243051520.0,846327808.0,4800331776.0,25729363968.0,6054.0,5549.0
12-04 08:36:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243051520.0,846327808.0,4800331776.0,25729363968.0,7524.0,8014.0
12-04 08:36:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243047424.0,846327808.0,4800335872.0,25729363968.0,5280.0,4297.0
12-04 08:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2243047424.0,846327808.0,4800335872.0,25729363968.0,5550.0,4838.0
12-04 08:36:12,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2243047424.0,846327808.0,4800335872.0,25729363968.0,8139.0,9281.0
12-04 08:36:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2242981888.0,846327808.0,4800782336.0,25728983040.0,383315.0,23218.0
12-04 08:36:14,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2242977792.0,846327808.0,4802994176.0,25726775296.0,2576632.0,133780.0
12-04 08:36:15,0.585,0.501,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2243362816.0,846327808.0,4806430720.0,25722953728.0,4151689.0,184803.0
12-04 08:36:16,0.168,0.0,99.832,0.0,0.0,0.0,0.0,98304.0,0.0,7.0,2243575808.0,846327808.0,4809101312.0,25720070144.0,2890455.0,125257.0
12-04 08:36:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2243489792.0,846327808.0,4809179136.0,25720078336.0,6284.0,6860.0
12-04 08:36:18,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2243411968.0,846327808.0,4809764864.0,25719570432.0,980880.0,50536.0
12-04 08:36:19,0.503,0.251,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2243497984.0,846327808.0,4814966784.0,25714282496.0,5577685.0,230973.0
12-04 08:36:20,0.252,0.252,99.161,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2243784704.0,846327808.0,4819963904.0,25708998656.0,5915539.0,227117.0
12-04 08:36:21,0.167,0.586,99.079,0.0,0.0,0.167,0.0,42061824.0,0.0,53.0,2243772416.0,846327808.0,4825579520.0,25703395328.0,5924588.0,231693.0
12-04 08:36:22,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244091904.0,846327808.0,4829196288.0,25699459072.0,4160348.0,176959.0
12-04 08:36:23,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2244378624.0,846327808.0,4832354304.0,25696014336.0,3605663.0,163188.0
12-04 08:36:24,0.334,0.334,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2244452352.0,846327808.0,4835835904.0,25692459008.0,3971566.0,172733.0
12-04 08:36:25,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2243784704.0,846327808.0,4839804928.0,25689157632.0,4000440.0,170015.0
12-04 08:36:26,0.251,0.084,99.498,0.0,0.0,0.167,0.0,139264.0,0.0,18.0,2244112384.0,846327808.0,4842381312.0,25686253568.0,3179310.0,155375.0
12-04 08:36:27,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2244169728.0,846327808.0,4846530560.0,25682046976.0,4386289.0,219877.0
12-04 08:36:28,0.334,0.334,99.247,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2244235264.0,846327808.0,4849258496.0,25679253504.0,3384128.0,166204.0
12-04 08:36:29,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244362240.0,846327808.0,4852875264.0,25675509760.0,3686642.0,170959.0
12-04 08:36:30,0.419,0.168,99.078,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2244419584.0,846327808.0,4856262656.0,25672065024.0,3922948.0,178617.0
12-04 08:36:31,0.251,0.502,99.079,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2244829184.0,846327808.0,4859187200.0,25668730880.0,3652629.0,175902.0
12-04 08:36:32,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245136384.0,846327808.0,4862484480.0,25665126400.0,3855371.0,184446.0
12-04 08:36:33,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244968448.0,846327808.0,4865445888.0,25662332928.0,3724812.0,184239.0
12-04 08:36:34,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244395008.0,846327808.0,4869001216.0,25659351040.0,3596672.0,181938.0
12-04 08:36:35,0.419,0.168,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2244096000.0,846327808.0,4872519680.0,25656131584.0,3684478.0,168640.0
12-04 08:36:36,0.418,0.167,98.996,0.167,0.0,0.251,0.0,90112.0,0.0,8.0,2243907584.0,846327808.0,4876169216.0,25652670464.0,3953505.0,175973.0
12-04 08:36:37,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2243244032.0,846327808.0,4879314944.0,25650188288.0,3472092.0,162325.0
12-04 08:36:38,0.084,0.336,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2243493888.0,846327808.0,4882673664.0,25646579712.0,4031221.0,186213.0
12-04 08:36:39,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2243551232.0,846327808.0,4885757952.0,25643438080.0,3506957.0,164858.0
12-04 08:36:40,0.334,0.668,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2243715072.0,846327808.0,4889157632.0,25639874560.0,3744971.0,178598.0
12-04 08:36:41,0.168,0.335,99.246,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2243698688.0,846327808.0,4892762112.0,25636286464.0,4012646.0,184055.0
12-04 08:36:42,0.419,0.335,98.995,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2244079616.0,846327808.0,4895793152.0,25632874496.0,3704497.0,177399.0
12-04 08:36:43,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2244022272.0,846327808.0,4899151872.0,25629573120.0,3661299.0,176499.0
12-04 08:36:44,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2244272128.0,846327808.0,4901969920.0,25626505216.0,3521651.0,176155.0
12-04 08:36:45,0.501,0.417,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2243973120.0,846327808.0,4905996288.0,25622777856.0,4186954.0,198483.0
12-04 08:36:46,0.167,0.167,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2244280320.0,846327808.0,4907560960.0,25620905984.0,1739795.0,88740.0
12-04 08:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2244280320.0,846327808.0,4907560960.0,25620905984.0,6100.0,6629.0
12-04 08:36:48,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2244280320.0,846327808.0,4907560960.0,25620905984.0,95995.0,13196.0
12-04 08:36:49,0.586,0.335,98.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244284416.0,846327808.0,4910383104.0,25618079744.0,3442411.0,170319.0
12-04 08:36:50,0.335,0.586,98.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244608000.0,846327808.0,4916264960.0,25611874304.0,6831213.0,237512.0
12-04 08:36:51,0.419,0.419,98.406,0.671,0.0,0.084,0.0,96485376.0,0.0,102.0,2244853760.0,846327808.0,4922130432.0,25605763072.0,6001568.0,217565.0
12-04 08:36:52,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244964352.0,846327808.0,4926767104.0,25601015808.0,5272571.0,199664.0
12-04 08:36:53,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2245046272.0,846327808.0,4931002368.0,25596698624.0,4784048.0,192850.0
12-04 08:36:54,0.167,0.084,99.331,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2244833280.0,846327808.0,4935262208.0,25592651776.0,4583618.0,201258.0
12-04 08:36:55,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245464064.0,846327808.0,4938354688.0,25588928512.0,3582867.0,174446.0
12-04 08:36:56,0.168,0.168,99.580,0.0,0.0,0.084,0.0,77824.0,0.0,4.0,2245697536.0,846327808.0,4941406208.0,25585643520.0,3629226.0,180479.0
12-04 08:36:57,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2245464064.0,846327808.0,4945440768.0,25581842432.0,4172818.0,196121.0
12-04 08:36:58,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245709824.0,846327808.0,4948385792.0,25578651648.0,3657018.0,175570.0
12-04 08:36:59,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245849088.0,846327808.0,4951834624.0,25575063552.0,3951153.0,180081.0
12-04 08:37:00,0.335,0.335,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2245574656.0,846327808.0,4955250688.0,25571921920.0,3553090.0,168773.0
12-04 08:37:01,0.335,0.168,99.330,0.0,0.0,0.168,0.0,139264.0,0.0,17.0,2246131712.0,846327808.0,4958265344.0,25568350208.0,3746324.0,178326.0
12-04 08:37:02,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2246217728.0,846327808.0,4961480704.0,25565048832.0,3794618.0,168645.0
12-04 08:37:03,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2246283264.0,846327808.0,4964859904.0,25561604096.0,3736026.0,181433.0
12-04 08:37:04,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246406144.0,846327808.0,4968198144.0,25558142976.0,3697423.0,169003.0
12-04 08:37:05,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246451200.0,846327808.0,4971565056.0,25554731008.0,3876356.0,186195.0
12-04 08:37:06,0.418,0.334,98.829,0.167,0.0,0.251,0.0,81920.0,0.0,7.0,2245095424.0,846327808.0,4975157248.0,25552494592.0,3847548.0,182410.0
12-04 08:37:07,0.417,0.500,98.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2244808704.0,846327808.0,4978159616.0,25549778944.0,3451484.0,166430.0
12-04 08:37:08,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2244468736.0,846327808.0,4981690368.0,25546588160.0,3931842.0,188655.0
12-04 08:37:09,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244050944.0,846327808.0,4984971264.0,25543725056.0,3668833.0,195195.0
12-04 08:37:10,0.833,0.333,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2244763648.0,846327808.0,4987908096.0,25540075520.0,3525024.0,178426.0
12-04 08:37:11,0.334,0.251,99.081,0.0,0.0,0.334,0.0,73728.0,0.0,6.0,2244513792.0,846327808.0,4991549440.0,25536684032.0,3968300.0,187296.0
12-04 08:37:12,0.168,0.251,99.079,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2244808704.0,846327808.0,4994826240.0,25533112320.0,3641437.0,185180.0
12-04 08:37:13,0.334,0.502,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2244935680.0,846327808.0,4998574080.0,25529237504.0,4137632.0,190370.0
12-04 08:37:14,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245242880.0,846327808.0,5001170944.0,25526333440.0,3319996.0,159984.0
12-04 08:37:15,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2245926912.0,846327808.0,5004476416.0,25522343936.0,3792712.0,176025.0
12-04 08:37:16,0.167,0.167,99.499,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2246049792.0,846327808.0,5008007168.0,25518690304.0,3926375.0,193854.0
12-04 08:37:17,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245861376.0,846327808.0,5011210240.0,25515675648.0,3632314.0,174298.0
12-04 08:37:18,0.418,0.251,98.913,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2245607424.0,846327808.0,5014941696.0,25512198144.0,3859267.0,197736.0
12-04 08:37:19,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246144000.0,846327808.0,5016403968.0,25510199296.0,1811871.0,88923.0
12-04 08:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2246139904.0,846327808.0,5016408064.0,25510199296.0,4367.0,3808.0
12-04 08:37:21,0.084,0.084,98.079,1.754,0.0,0.0,0.0,97157120.0,0.0,100.0,2246139904.0,846327808.0,5016408064.0,25510199296.0,180725.0,16646.0
12-04 08:37:22,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2245582848.0,846327808.0,5019791360.0,25507373056.0,3437858.0,152562.0
12-04 08:37:23,0.336,0.336,98.908,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2245980160.0,846327808.0,5025902592.0,25500864512.0,7242092.0,283679.0
12-04 08:37:24,0.585,0.502,98.495,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2246025216.0,846327808.0,5031546880.0,25495175168.0,6512095.0,238207.0
12-04 08:37:25,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2245722112.0,846327808.0,5036429312.0,25490595840.0,4980005.0,187700.0
12-04 08:37:26,0.334,0.501,98.997,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2245660672.0,846327808.0,5041061888.0,25486024704.0,5045432.0,196753.0
12-04 08:37:27,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2246324224.0,846327808.0,5043834880.0,25482588160.0,3492501.0,162786.0
12-04 08:37:28,0.419,0.335,99.162,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2245914624.0,846327808.0,5047926784.0,25478905856.0,4179668.0,176081.0
12-04 08:37:29,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245931008.0,846327808.0,5051355136.0,25475461120.0,3908954.0,186784.0
12-04 08:37:30,0.251,0.334,99.080,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2246139904.0,846327808.0,5054353408.0,25472253952.0,3653023.0,173214.0
12-04 08:37:31,0.252,0.252,99.497,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2246537216.0,846327808.0,5057351680.0,25468858368.0,3511572.0,175219.0
12-04 08:37:32,0.167,0.251,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2246144000.0,846327808.0,5060968448.0,25465634816.0,3752629.0,162701.0
12-04 08:37:33,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2246275072.0,846327808.0,5064486912.0,25461985280.0,3985292.0,182387.0
12-04 08:37:34,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2246438912.0,846327808.0,5067767808.0,25458540544.0,3730741.0,175074.0
12-04 08:37:35,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2246557696.0,846327808.0,5071118336.0,25455071232.0,3819236.0,174324.0
12-04 08:37:36,0.335,0.168,99.079,0.251,0.0,0.168,0.0,135168.0,0.0,19.0,2246811648.0,846327808.0,5074206720.0,25451728896.0,3578328.0,185648.0
12-04 08:37:37,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2247172096.0,846327808.0,5077860352.0,25447714816.0,4011236.0,191052.0
12-04 08:37:38,0.251,0.251,98.997,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2247065600.0,846327808.0,5081030656.0,25444651008.0,3571332.0,171267.0
12-04 08:37:39,0.836,0.251,98.579,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2247639040.0,846327808.0,5084426240.0,25440681984.0,3992296.0,194623.0
12-04 08:37:40,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2248048640.0,846327808.0,5087301632.0,25437396992.0,3278782.0,152047.0
12-04 08:37:41,0.334,0.334,98.997,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2247680000.0,846327808.0,5091098624.0,25433968640.0,3991356.0,187192.0
12-04 08:37:42,0.336,0.168,99.077,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2248081408.0,846327808.0,5094285312.0,25430380544.0,3878185.0,179135.0
12-04 08:37:43,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2248572928.0,846327808.0,5097017344.0,25427156992.0,3613465.0,181174.0
12-04 08:37:44,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2248146944.0,846327808.0,5100621824.0,25423978496.0,3513763.0,169114.0
12-04 08:37:45,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2248507392.0,846327808.0,5104128000.0,25420111872.0,3809025.0,173792.0
12-04 08:37:46,0.335,0.251,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,2248794112.0,846327808.0,5107159040.0,25416794112.0,3715973.0,187937.0
12-04 08:37:47,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2249109504.0,846327808.0,5110304768.0,25413332992.0,3701495.0,184239.0
12-04 08:37:48,0.168,0.335,99.246,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2248929280.0,846327808.0,5114150912.0,25409667072.0,3983194.0,180812.0
12-04 08:37:49,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249293824.0,846327808.0,5117214720.0,25406238720.0,3795222.0,180447.0
12-04 08:37:50,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2248945664.0,846327808.0,5120753664.0,25403047936.0,3654366.0,176956.0
12-04 08:37:51,0.335,0.335,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2249084928.0,846327808.0,5124169728.0,25399492608.0,4037987.0,195379.0
12-04 08:37:52,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249568256.0,846327808.0,5127131136.0,25396047872.0,3465176.0,165852.0
12-04 08:37:53,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2249166848.0,846327808.0,5130833920.0,25392746496.0,3863078.0,175892.0
12-04 08:37:54,0.251,0.251,99.078,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2249850880.0,846327808.0,5133488128.0,25389408256.0,3749939.0,182742.0
12-04 08:37:55,0.583,0.666,98.585,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2249842688.0,846327808.0,5137059840.0,25385844736.0,3479834.0,167530.0
12-04 08:37:56,0.252,0.336,94.962,4.366,0.0,0.084,0.0,122441728.0,0.0,123.0,2250244096.0,846327808.0,5140058112.0,25382445056.0,3760308.0,193996.0
12-04 08:37:57,0.167,0.167,99.499,0.0,0.0,0.167,0.0,94208.0,0.0,4.0,2249752576.0,846327808.0,5143629824.0,25379364864.0,3573717.0,185714.0
12-04 08:37:58,0.585,0.251,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2250223616.0,846327808.0,5147078656.0,25375444992.0,4156977.0,192662.0
12-04 08:37:59,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2250022912.0,846327808.0,5150470144.0,25372254208.0,3638183.0,163517.0
12-04 08:38:00,0.251,0.251,99.078,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2250424320.0,846327808.0,5153611776.0,25368711168.0,3837890.0,180233.0
12-04 08:38:01,0.084,0.335,99.331,0.0,0.0,0.251,0.0,77824.0,0.0,4.0,2250227712.0,846327808.0,5157044224.0,25365475328.0,3657803.0,168557.0
12-04 08:38:02,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2250469376.0,846327808.0,5160325120.0,25361952768.0,3599565.0,174853.0
12-04 08:38:03,0.168,0.503,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2250887168.0,846327808.0,5163225088.0,25358635008.0,3724315.0,182137.0
12-04 08:38:04,3.763,0.836,94.983,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2265231360.0,846327808.0,5166632960.0,25340882944.0,3733543.0,203246.0
12-04 08:38:05,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265612288.0,846327808.0,5169610752.0,25337524224.0,3553252.0,172812.0
12-04 08:38:06,0.251,0.168,99.246,0.168,0.0,0.168,0.0,147456.0,0.0,8.0,2265477120.0,846327808.0,5173362688.0,25333907456.0,3952923.0,183930.0
12-04 08:38:07,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2265628672.0,846327808.0,5176528896.0,25330589696.0,3703930.0,171287.0
12-04 08:38:08,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265628672.0,846327808.0,5179703296.0,25327415296.0,3600655.0,178101.0
12-04 08:38:09,0.084,0.252,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265436160.0,846327808.0,5183119360.0,25324191744.0,3898728.0,177402.0
12-04 08:38:10,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265346048.0,846327808.0,5186891776.0,25320509440.0,3920675.0,176873.0
12-04 08:38:11,0.167,0.418,99.247,0.0,0.0,0.167,0.0,110592.0,0.0,14.0,2265296896.0,846327808.0,5189701632.0,25317748736.0,3401966.0,169293.0
12-04 08:38:12,0.168,0.252,99.161,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2265382912.0,846327808.0,5193379840.0,25313984512.0,4256703.0,200075.0
12-04 08:38:13,0.585,0.251,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2265411584.0,846327808.0,5196967936.0,25310367744.0,3610238.0,169191.0
12-04 08:38:14,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2265735168.0,846327808.0,5197422592.0,25309589504.0,590845.0,25612.0
12-04 08:38:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266583040.0,846327808.0,5197422592.0,25308741632.0,7072.0,5904.0
12-04 08:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,13.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,4596.0,3939.0
12-04 08:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,5764.0,5749.0
12-04 08:38:18,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,6104.0,6563.0
12-04 08:38:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,5679.0,6243.0
12-04 08:38:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,4616.0,3932.0
12-04 08:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,5056.0,5052.0
12-04 08:38:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266251264.0,846327808.0,5197422592.0,25309073408.0,4894.0,4365.0
12-04 08:38:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266247168.0,846327808.0,5197426688.0,25309073408.0,7870.0,8343.0
12-04 08:38:24,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2266247168.0,846327808.0,5197426688.0,25309073408.0,5729.0,6167.0
12-04 08:38:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266247168.0,846327808.0,5197426688.0,25309073408.0,5185.0,5208.0
12-04 08:38:26,0.083,0.167,98.499,1.251,0.0,0.0,0.0,58458112.0,0.0,63.0,2266238976.0,846327808.0,5197426688.0,25309081600.0,22560.0,22349.0
12-04 08:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266238976.0,846327808.0,5197426688.0,25309081600.0,6748.0,7865.0
12-04 08:38:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2266238976.0,846327808.0,5197426688.0,25309081600.0,4955.0,4831.0
12-04 08:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266238976.0,846327808.0,5197426688.0,25309081600.0,4585.0,4159.0
12-04 08:38:30,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2266238976.0,846327808.0,5197426688.0,25309081600.0,5676.0,5934.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,2266234880.0,846327808.0,5197430784.0,25309081600.0,5506.0,5328.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266234880.0,846327808.0,5197430784.0,25309081600.0,4934.0,4372.0
12-04 08:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266234880.0,846327808.0,5197430784.0,25309081600.0,5994.0,6442.0
12-04 08:38:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266234880.0,846327808.0,5197430784.0,25309081600.0,4647.0,3989.0
12-04 08:38:35,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266402816.0,846327808.0,5197430784.0,25308913664.0,5306.0,5080.0
12-04 08:38:36,0.0,0.084,99.749,0.167,0.0,0.0,0.0,90112.0,0.0,9.0,2266243072.0,846327808.0,5197430784.0,25309073408.0,21811.0,21278.0
12-04 08:38:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266230784.0,846327808.0,5197434880.0,25309081600.0,8459.0,10445.0
12-04 08:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,3901.0,2719.0
12-04 08:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,5546.0,5444.0
12-04 08:38:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,5210.0,5019.0
12-04 08:38:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,22716.0,22694.0
12-04 08:38:42,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,5554.0,5446.0
12-04 08:38:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,6060.0,6539.0
12-04 08:38:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,4736.0,4032.0
12-04 08:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,4626.0,3998.0
12-04 08:38:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,12.0,2266226688.0,846327808.0,5197438976.0,25309081600.0,6977.0,8406.0
12-04 08:38:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266222592.0,846327808.0,5197443072.0,25309081600.0,4516.0,3509.0
12-04 08:38:48,0.335,0.251,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2266136576.0,846327808.0,5200060416.0,25306550272.0,2950228.0,150178.0
12-04 08:38:49,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2266148864.0,846327808.0,5203222528.0,25303375872.0,3454447.0,147640.0
12-04 08:38:50,0.251,0.167,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2266075136.0,846327808.0,5206487040.0,25300185088.0,3713572.0,137679.0
12-04 08:38:51,3.258,0.835,95.739,0.0,0.0,0.167,0.0,90112.0,0.0,10.0,2311442432.0,846327808.0,5210169344.0,25251135488.0,4373471.0,208872.0
12-04 08:38:52,10.394,1.341,87.930,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2480156672.0,846327808.0,5212880896.0,25079709696.0,3733463.0,295569.0
12-04 08:38:53,22.999,1.011,75.737,0.0,0.0,0.253,0.0,98304.0,0.0,24.0,2596909056.0,846327808.0,5216026624.0,24959811584.0,4452100.0,399749.0
12-04 08:38:54,4.954,0.252,94.542,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2623815680.0,846327808.0,5219045376.0,24929886208.0,7015411.0,558683.0
12-04 08:38:55,4.413,0.583,94.671,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2647347200.0,846327808.0,5223038976.0,24902361088.0,14163352.0,664106.0
12-04 08:38:56,4.020,0.586,95.226,0.0,0.0,0.168,0.0,114688.0,0.0,6.0,2655031296.0,846327808.0,5227278336.0,24890437632.0,13940348.0,682929.0
12-04 08:38:57,4.614,0.419,94.883,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2656096256.0,846327808.0,5230702592.0,24885948416.0,15652114.0,691637.0
12-04 08:38:58,2.836,0.584,96.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2658136064.0,846327808.0,5234769920.0,24879841280.0,12485057.0,646746.0
12-04 08:38:59,3.509,0.418,95.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2658955264.0,846327808.0,5238030336.0,24875761664.0,14259865.0,646129.0
12-04 08:39:00,2.596,0.503,96.482,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2657705984.0,846327808.0,5241233408.0,24873807872.0,12102841.0,631340.0
12-04 08:39:01,3.601,0.251,95.812,0.0,0.0,0.335,0.0,90112.0,0.0,6.0,2655862784.0,846327808.0,5244260352.0,24872624128.0,14616011.0,666425.0
12-04 08:39:02,2.510,0.502,96.736,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2658717696.0,846327808.0,5249044480.0,24864985088.0,14234257.0,682322.0
12-04 08:39:03,3.336,0.417,96.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2659758080.0,846327808.0,5251235840.0,24861753344.0,12016419.0,602812.0
12-04 08:39:04,2.256,0.418,97.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2660921344.0,846327808.0,5251239936.0,24860585984.0,11139646.0,493488.0
12-04 08:39:05,2.341,0.585,96.906,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2663481344.0,846327808.0,5253218304.0,24856047616.0,10674391.0,594561.0
12-04 08:39:06,2.946,0.337,96.380,0.168,0.0,0.168,0.0,90112.0,0.0,7.0,2662166528.0,846327808.0,5259657216.0,24850923520.0,18392090.0,740531.0
12-04 08:39:07,2.513,0.335,96.734,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2663280640.0,846327808.0,5264674816.0,24844791808.0,14659571.0,710534.0
12-04 08:39:08,3.088,0.417,96.160,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2667802624.0,846327808.0,5268865024.0,24836079616.0,15097604.0,676151.0
12-04 08:39:09,2.017,0.588,97.311,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2663899136.0,846327808.0,5273104384.0,24835743744.0,14538143.0,668560.0
12-04 08:39:10,2.850,0.251,96.731,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2666020864.0,846327808.0,5276762112.0,24829964288.0,12885207.0,657277.0
12-04 08:39:11,2.771,0.168,96.893,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2671919104.0,846327808.0,5279899648.0,24820928512.0,14764627.0,675511.0
12-04 08:39:12,3.518,0.503,95.729,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2666921984.0,846327808.0,5284016128.0,24821809152.0,12243220.0,664647.0
12-04 08:39:13,2.919,0.500,96.330,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2667212800.0,846327808.0,5287337984.0,24818196480.0,15370028.0,684277.0
12-04 08:39:14,2.500,0.583,96.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2666905600.0,846327808.0,5291327488.0,24814514176.0,11981953.0,653812.0
12-04 08:39:15,2.678,0.669,96.402,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2669555712.0,846327808.0,5294272512.0,24808919040.0,15288025.0,685912.0
12-04 08:39:16,2.265,0.336,97.232,0.0,0.0,0.168,0.0,110592.0,0.0,6.0,2667290624.0,846327808.0,5298343936.0,24807112704.0,13616783.0,652012.0
12-04 08:39:17,3.161,0.749,96.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2669879296.0,846327808.0,5301583872.0,24801284096.0,13318241.0,666231.0
12-04 08:39:18,2.433,0.336,97.064,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2670477312.0,846327808.0,5305044992.0,24797224960.0,13760384.0,658856.0
12-04 08:39:19,2.682,0.251,96.899,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2671398912.0,846327808.0,5308366848.0,24792981504.0,12842355.0,655218.0
12-04 08:39:20,2.275,0.337,97.304,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2671149056.0,846327808.0,5312557056.0,24789041152.0,15383675.0,698491.0
12-04 08:39:21,2.423,0.668,92.231,4.344,0.0,0.334,0.0,83369984.0,0.0,89.0,2673455104.0,846327808.0,5315100672.0,24784191488.0,11681015.0,635733.0
12-04 08:39:22,2.848,0.419,94.807,1.759,0.0,0.168,0.0,33832960.0,0.0,42.0,2673528832.0,846327808.0,5318877184.0,24780341248.0,15145660.0,673259.0
12-04 08:39:23,2.176,0.418,97.155,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2673496064.0,846327808.0,5322375168.0,24776876032.0,11987904.0,669071.0
12-04 08:39:24,2.183,0.588,96.893,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2673893376.0,846327808.0,5325942784.0,24772911104.0,15411178.0,670960.0
12-04 08:39:25,2.425,0.502,96.906,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2674085888.0,846327808.0,5330182144.0,24768479232.0,13444309.0,678197.0
12-04 08:39:26,2.423,0.251,96.992,0.0,0.0,0.334,0.0,61440.0,0.0,7.0,2673377280.0,846327808.0,5333606400.0,24765763584.0,11203308.0,678244.0
12-04 08:39:27,2.355,0.336,97.056,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2674151424.0,846327808.0,5336911872.0,24761683968.0,15450987.0,686603.0
12-04 08:39:28,2.506,0.585,96.742,0.0,0.0,0.167,0.0,69632.0,0.0,6.0,2673065984.0,846327808.0,5340405760.0,24759275520.0,13982913.0,666087.0
12-04 08:39:29,2.517,0.252,97.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2674618368.0,846327808.0,5343866880.0,24754262016.0,14501576.0,687591.0
12-04 08:39:30,2.676,0.251,96.739,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2675445760.0,846327808.0,5347926016.0,24749375488.0,12695858.0,664130.0
12-04 08:39:31,2.099,0.504,97.397,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2678505472.0,846327808.0,5351264256.0,24742977536.0,12432836.0,575239.0
12-04 08:39:32,2.671,0.584,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2672685056.0,846327808.0,5353746432.0,24746315776.0,13384353.0,611400.0
12-04 08:39:33,0.750,0.167,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674692096.0,846327808.0,5353750528.0,24744304640.0,3657874.0,47544.0
12-04 08:39:34,0.083,0.334,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2674659328.0,846327808.0,5354233856.0,24743854080.0,682745.0,50667.0
12-04 08:39:35,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2675109888.0,846327808.0,5357195264.0,24740442112.0,3545482.0,161040.0
12-04 08:39:36,0.503,0.335,98.744,0.168,0.0,0.251,0.0,102400.0,0.0,8.0,2674540544.0,846327808.0,5365141504.0,24733065216.0,8471453.0,258365.0
12-04 08:39:37,0.417,0.333,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2674683904.0,846327808.0,5368983552.0,24729079808.0,4746713.0,215111.0
12-04 08:39:38,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2674659328.0,846327808.0,5373771776.0,24724316160.0,5002042.0,216938.0
12-04 08:39:39,1.089,0.251,98.576,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2674708480.0,846327808.0,5378973696.0,24719065088.0,5773225.0,187981.0
12-04 08:39:40,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2674880512.0,846327808.0,5382692864.0,24715173888.0,4516548.0,200211.0
12-04 08:39:41,0.335,0.251,99.163,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2674016256.0,846327808.0,5387018240.0,24711712768.0,4326507.0,194265.0
12-04 08:39:42,0.333,0.667,98.667,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2674819072.0,846327808.0,5390528512.0,24707399680.0,3950988.0,186264.0
12-04 08:39:43,0.418,0.167,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2675261440.0,846327808.0,5394120704.0,24703365120.0,4096393.0,181906.0
12-04 08:39:44,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2675081216.0,846327808.0,5397585920.0,24700080128.0,3787510.0,179983.0
12-04 08:39:45,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2675499008.0,846327808.0,5401104384.0,24696143872.0,4221480.0,196434.0
12-04 08:39:46,0.168,0.168,99.580,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2675265536.0,846327808.0,5404688384.0,24692793344.0,3801457.0,187297.0
12-04 08:39:47,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2675961856.0,846327808.0,5408022528.0,24688762880.0,4112577.0,199574.0
12-04 08:39:48,0.417,0.417,98.831,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2675879936.0,846327808.0,5411676160.0,24685191168.0,4082189.0,194665.0
12-04 08:39:49,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2675998720.0,846327808.0,5415112704.0,24681635840.0,3703908.0,168787.0
12-04 08:39:50,0.500,0.334,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2676219904.0,846327808.0,5418496000.0,24678031360.0,3979398.0,186562.0
12-04 08:39:51,0.418,0.418,98.913,0.0,0.0,0.251,0.0,64053248.0,0.0,67.0,2676191232.0,846327808.0,5422206976.0,24674349056.0,4251737.0,193447.0
12-04 08:39:52,0.251,0.502,98.997,0.0,0.0,0.251,0.0,42831872.0,0.0,43.0,2676158464.0,846327808.0,5426151424.0,24670437376.0,4179746.0,180204.0
12-04 08:39:53,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2676240384.0,846327808.0,5429276672.0,24667230208.0,3717864.0,170050.0
12-04 08:39:54,4.778,1.425,93.378,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2688716800.0,846327808.0,5432918016.0,24651112448.0,3938530.0,183936.0
12-04 08:39:55,1.920,1.085,96.745,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2261753856.0,846327808.0,5436456960.0,25074536448.0,4018385.0,187593.0
12-04 08:39:56,0.335,0.251,99.163,0.0,0.0,0.251,0.0,172032.0,0.0,21.0,2262073344.0,846327808.0,5439807488.0,25070866432.0,3983779.0,190481.0
12-04 08:39:57,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2261741568.0,846327808.0,5443473408.0,25067532288.0,4127375.0,193519.0
12-04 08:39:58,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261188608.0,846327808.0,5446852608.0,25064706048.0,3755228.0,170867.0
12-04 08:39:59,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2261233664.0,846327808.0,5450506240.0,25061007360.0,3996382.0,183299.0
12-04 08:40:00,0.416,0.583,98.501,0.167,0.0,0.333,0.0,12288.0,0.0,2.0,2261454848.0,846327808.0,5454106624.0,25057185792.0,4218238.0,186251.0
12-04 08:40:01,0.251,0.335,99.162,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2261696512.0,846327808.0,5457723392.0,25053327360.0,4209830.0,210727.0
12-04 08:40:02,0.418,0.334,99.080,0.0,0.0,0.167,0.0,24576.0,0.0,5.0,2261663744.0,846327808.0,5461311488.0,25049772032.0,3989361.0,180465.0
12-04 08:40:03,0.584,0.334,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2261618688.0,846327808.0,5464403968.0,25046724608.0,3700908.0,189900.0
12-04 08:40:04,0.335,0.335,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261602304.0,846327808.0,5468389376.0,25042755584.0,4237279.0,182022.0
12-04 08:40:05,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2261557248.0,846327808.0,5471449088.0,25039740928.0,3634076.0,169401.0
12-04 08:40:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,98304.0,0.0,8.0,2261528576.0,846327808.0,5471604736.0,25039613952.0,5928.0,5507.0
12-04 08:40:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2261524480.0,846327808.0,5471608832.0,25039613952.0,7627.0,6288.0
12-04 08:40:08,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2261417984.0,846327808.0,5473619968.0,25037709312.0,2295686.0,109978.0
12-04 08:40:09,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2261958656.0,846327808.0,5477699584.0,25033089024.0,4751168.0,186603.0
12-04 08:40:10,0.501,0.501,98.663,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2262241280.0,846327808.0,5484322816.0,25026183168.0,7374235.0,221284.0
12-04 08:40:11,0.668,0.501,98.496,0.084,0.0,0.251,0.0,81920.0,0.0,5.0,2261630976.0,846327808.0,5490978816.0,25020137472.0,7090698.0,256594.0
12-04 08:40:12,0.252,0.419,99.077,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2262396928.0,846327808.0,5495390208.0,25014960128.0,5497548.0,211360.0
12-04 08:40:13,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2262204416.0,846327808.0,5499232256.0,25011310592.0,4032763.0,176979.0
12-04 08:40:14,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2262323200.0,846327808.0,5503635456.0,25006788608.0,4766965.0,180692.0
12-04 08:40:15,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2263207936.0,846327808.0,5506666496.0,25002872832.0,3554854.0,150862.0
12-04 08:40:16,0.418,0.167,99.163,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2262704128.0,846327808.0,5510889472.0,24999153664.0,4462235.0,205191.0
12-04 08:40:17,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263076864.0,846327808.0,5514104832.0,24995565568.0,4009975.0,185266.0
12-04 08:40:18,0.418,0.418,98.914,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2263175168.0,846327808.0,5517672448.0,24991899648.0,3912183.0,173487.0
12-04 08:40:19,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2263220224.0,846327808.0,5521342464.0,24988184576.0,3966686.0,172646.0
12-04 08:40:20,0.167,0.502,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263334912.0,846327808.0,5524639744.0,24984772608.0,3811007.0,167747.0
12-04 08:40:21,0.168,0.335,99.162,0.0,0.0,0.335,0.0,48640000.0,0.0,61.0,2263175168.0,846327808.0,5528354816.0,24981217280.0,3967745.0,169315.0
12-04 08:40:22,0.167,0.501,98.915,0.0,0.0,0.417,0.0,57974784.0,0.0,57.0,2263384064.0,846327808.0,5532106752.0,24977256448.0,4404040.0,191755.0
12-04 08:40:23,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263396352.0,846327808.0,5535776768.0,24973574144.0,3925712.0,181617.0
12-04 08:40:24,0.335,0.335,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2263461888.0,846327808.0,5538775040.0,24970510336.0,3746817.0,162813.0
12-04 08:40:25,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263298048.0,846327808.0,5542907904.0,24966541312.0,4281002.0,200771.0
12-04 08:40:26,0.167,0.418,99.165,0.0,0.0,0.251,0.0,110592.0,0.0,10.0,2264076288.0,846327808.0,5545938944.0,24962732032.0,3808673.0,199209.0
12-04 08:40:27,0.334,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2263982080.0,846327808.0,5549588480.0,24959176704.0,3924270.0,171316.0
12-04 08:40:28,0.419,0.168,99.246,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2264195072.0,846327808.0,5552820224.0,24955731968.0,3846359.0,172065.0
12-04 08:40:29,0.334,0.502,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2263912448.0,846327808.0,5556871168.0,24951963648.0,4436969.0,292273.0
12-04 08:40:30,0.168,0.336,99.245,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2264408064.0,846327808.0,5559959552.0,24948379648.0,3862457.0,188203.0
12-04 08:40:31,0.502,0.251,98.997,0.0,0.0,0.251,0.0,122880.0,0.0,16.0,2264694784.0,846327808.0,5563449344.0,24944603136.0,3862475.0,174315.0
12-04 08:40:32,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264612864.0,846327808.0,5567348736.0,24940785664.0,4263928.0,193993.0
12-04 08:40:33,0.503,0.084,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2264465408.0,846327808.0,5570924544.0,24937357312.0,3713329.0,168001.0
12-04 08:40:34,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265014272.0,846327808.0,5574455296.0,24933277696.0,4272934.0,192922.0
12-04 08:40:35,0.334,0.334,98.913,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2264465408.0,846327808.0,5578149888.0,24930131968.0,3773282.0,199635.0
12-04 08:40:36,0.167,0.334,99.080,0.167,0.0,0.251,0.0,81920.0,0.0,7.0,2264707072.0,846327808.0,5581127680.0,24926912512.0,3803689.0,167549.0
12-04 08:40:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2264510464.0,846327808.0,5581672448.0,24926564352.0,336876.0,20896.0
12-04 08:40:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2264510464.0,846327808.0,5581672448.0,24926564352.0,9496.0,10402.0
12-04 08:40:39,0.250,0.167,99.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264481792.0,846327808.0,5582716928.0,24925548544.0,1326921.0,69065.0
12-04 08:40:40,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2264662016.0,846327808.0,5586092032.0,24921993216.0,3926869.0,179596.0
12-04 08:40:41,0.419,0.336,99.077,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2264588288.0,846327808.0,5591388160.0,24916770816.0,5757965.0,216494.0
12-04 08:40:42,0.336,0.252,98.992,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,2264735744.0,846327808.0,5598240768.0,24909770752.0,7416594.0,241895.0
12-04 08:40:43,0.669,0.502,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2265116672.0,846327808.0,5604225024.0,24903405568.0,6722841.0,237632.0
12-04 08:40:44,0.168,0.335,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2265149440.0,846327808.0,5608128512.0,24899469312.0,4502538.0,209184.0
12-04 08:40:45,0.501,0.418,98.747,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2265550848.0,846327808.0,5612830720.0,24894365696.0,5424664.0,216575.0
12-04 08:40:46,0.251,0.418,99.080,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2265812992.0,846327808.0,5616934912.0,24889999360.0,4618496.0,187873.0
12-04 08:40:47,0.501,0.334,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265387008.0,846327808.0,5620502528.0,24886857728.0,3764284.0,172146.0
12-04 08:40:48,0.167,0.167,99.499,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2265931776.0,846327808.0,5622243328.0,24884572160.0,2010157.0,90289.0
12-04 08:40:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265931776.0,846327808.0,5622243328.0,24884572160.0,3808.0,2757.0
12-04 08:40:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2265931776.0,846327808.0,5622243328.0,24884572160.0,6118.0,4378.0
12-04 08:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,30310400.0,0.0,34.0,2265927680.0,846327808.0,5622247424.0,24884572160.0,6777.0,7932.0
12-04 08:40:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,64217088.0,0.0,63.0,2265927680.0,846327808.0,5622247424.0,24884572160.0,5898.0,6252.0
12-04 08:40:53,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265927680.0,846327808.0,5622247424.0,24884572160.0,7907.0,8321.0
12-04 08:40:54,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2265927680.0,846327808.0,5622247424.0,24884572160.0,4596.0,3940.0
12-04 08:40:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266079232.0,846327808.0,5622247424.0,24884420608.0,5286.0,5195.0
12-04 08:40:56,0.250,0.0,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,6.0,2265911296.0,846327808.0,5622247424.0,24884588544.0,23647.0,24090.0
12-04 08:40:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265911296.0,846327808.0,5622247424.0,24884588544.0,3897.0,2865.0
12-04 08:40:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265911296.0,846327808.0,5622247424.0,24884588544.0,5775.0,6118.0
12-04 08:40:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,5839.0,6309.0
12-04 08:41:00,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,6084.0,6251.0
12-04 08:41:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,106496.0,0.0,7.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,5926.0,4446.0
12-04 08:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,6832.0,7196.0
12-04 08:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,4592.0,4002.0
12-04 08:41:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,4646.0,3056.0
12-04 08:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,5980.0,5117.0
12-04 08:41:06,0.167,0.083,99.583,0.167,0.0,0.0,0.0,126976.0,0.0,16.0,2265907200.0,846327808.0,5622251520.0,24884588544.0,5934.0,5465.0
12-04 08:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265903104.0,846327808.0,5622255616.0,24884588544.0,7212.0,7888.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2265899008.0,846327808.0,5622259712.0,24884588544.0,7142.0,7709.0
12-04 08:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265899008.0,846327808.0,5622259712.0,24884588544.0,5587.0,4656.0
12-04 08:41:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265899008.0,846327808.0,5622259712.0,24884588544.0,7408.0,7893.0
12-04 08:41:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2265899008.0,846327808.0,5622259712.0,24884588544.0,5400.0,4119.0
12-04 08:41:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2265899008.0,846327808.0,5622259712.0,24884588544.0,5145.0,4154.0
12-04 08:41:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2265894912.0,846327808.0,5622263808.0,24884588544.0,7937.0,9119.0
12-04 08:41:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265894912.0,846327808.0,5622263808.0,24884588544.0,5320.0,5172.0
12-04 08:41:15,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266718208.0,846327808.0,5622263808.0,24883765248.0,4718.0,4086.0
12-04 08:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2266411008.0,846327808.0,5622263808.0,24884072448.0,6328.0,6677.0
12-04 08:41:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266411008.0,846327808.0,5622263808.0,24884072448.0,5120.0,4944.0
12-04 08:41:18,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2266411008.0,846327808.0,5622263808.0,24884072448.0,5150.0,4951.0
12-04 08:41:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266411008.0,846327808.0,5622263808.0,24884072448.0,5546.0,5590.0
12-04 08:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266411008.0,846327808.0,5622263808.0,24884072448.0,4125.0,3108.0
12-04 08:41:21,0.083,0.0,99.833,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2266406912.0,846327808.0,5622267904.0,24884072448.0,6628.0,7624.0
12-04 08:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2266406912.0,846327808.0,5622267904.0,24884072448.0,5084.0,4988.0
12-04 08:41:23,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2266636288.0,846327808.0,5623435264.0,24882675712.0,1661962.0,88337.0
12-04 08:41:24,0.334,0.334,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2266247168.0,846327808.0,5626253312.0,24880246784.0,2914896.0,141243.0
12-04 08:41:25,0.417,0.417,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2266628096.0,846327808.0,5629968384.0,24876150784.0,4157226.0,154280.0
12-04 08:41:26,0.334,0.167,98.997,0.0,0.0,0.501,0.0,94208.0,0.0,6.0,2266591232.0,846327808.0,5633388544.0,24872767488.0,4014504.0,173513.0
12-04 08:41:27,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2266669056.0,846327808.0,5636640768.0,24869437440.0,3576427.0,157556.0
12-04 08:41:28,0.418,0.335,99.079,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2266718208.0,846327808.0,5640417280.0,24865611776.0,4211165.0,175648.0
12-04 08:41:29,0.417,0.500,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2266755072.0,846327808.0,5644443648.0,24861548544.0,4442464.0,180278.0
12-04 08:41:30,0.418,0.335,98.912,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2267103232.0,846327808.0,5647921152.0,24857722880.0,4207392.0,184898.0
12-04 08:41:31,0.251,0.335,99.246,0.0,0.0,0.168,0.0,73728.0,0.0,6.0,2266746880.0,846327808.0,5651832832.0,24854167552.0,4130875.0,178278.0
12-04 08:41:32,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2266824704.0,846327808.0,5655707648.0,24850214912.0,4238859.0,183250.0
12-04 08:41:33,0.584,0.417,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2267217920.0,846327808.0,5659189248.0,24846340096.0,3991655.0,194378.0
12-04 08:41:34,0.418,0.418,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2267496448.0,846327808.0,5662720000.0,24842530816.0,4387416.0,216660.0
12-04 08:41:35,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2267811840.0,846327808.0,5666471936.0,24838463488.0,4254797.0,191624.0
12-04 08:41:36,0.336,0.336,98.909,0.252,0.0,0.168,0.0,86016.0,0.0,7.0,2267533312.0,846327808.0,5670424576.0,24834789376.0,4453999.0,212974.0
12-04 08:41:37,0.250,0.501,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2267729920.0,846327808.0,5673762816.0,24831254528.0,3720596.0,184445.0
12-04 08:41:38,0.502,0.502,98.746,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2267967488.0,846327808.0,5678129152.0,24826650624.0,4655376.0,211383.0
12-04 08:41:39,1.172,0.418,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2268372992.0,846327808.0,5681770496.0,24822603776.0,4344618.0,198809.0
12-04 08:41:40,0.335,0.084,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2268520448.0,846327808.0,5685297152.0,24818929664.0,4043028.0,189977.0
12-04 08:41:41,0.335,0.251,99.246,0.0,0.0,0.168,0.0,90112.0,0.0,9.0,2268332032.0,846327808.0,5689344000.0,24815071232.0,4403011.0,216942.0
12-04 08:41:42,0.502,0.167,98.913,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2268176384.0,846327808.0,5693149184.0,24811421696.0,4272228.0,212760.0
12-04 08:41:43,0.419,0.168,99.162,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2268229632.0,846327808.0,5697048576.0,24807469056.0,4380753.0,201416.0
12-04 08:41:44,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2268876800.0,846327808.0,5700562944.0,24803307520.0,4335632.0,213374.0
12-04 08:41:45,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2268680192.0,846327808.0,5701423104.0,24802643968.0,655200.0,31317.0
12-04 08:41:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2268680192.0,846327808.0,5701423104.0,24802643968.0,5794.0,3627.0
12-04 08:41:47,0.418,0.251,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2268430336.0,846327808.0,5704007680.0,24800309248.0,2840484.0,138634.0
12-04 08:41:48,0.419,0.503,98.744,0.168,0.0,0.168,0.0,45056.0,0.0,7.0,2268692480.0,846327808.0,5708951552.0,24795103232.0,5632506.0,221969.0
12-04 08:41:49,0.751,0.417,98.415,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2268684288.0,846327808.0,5715038208.0,24789024768.0,6645445.0,257732.0
12-04 08:41:50,0.503,0.419,98.994,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2269167616.0,846327808.0,5720412160.0,24783167488.0,6275000.0,240320.0
12-04 08:41:51,0.669,0.334,98.746,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2269102080.0,846327808.0,5726113792.0,24777531392.0,6201222.0,228880.0
12-04 08:41:52,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269458432.0,846327808.0,5729472512.0,24773816320.0,3966734.0,170620.0
12-04 08:41:53,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269540352.0,846327808.0,5734293504.0,24768913408.0,5484609.0,225607.0
12-04 08:41:54,0.335,0.335,98.911,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2269478912.0,846327808.0,5738500096.0,24764768256.0,4524504.0,201911.0
12-04 08:41:55,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2271244288.0,846327808.0,5742170112.0,24759332864.0,4208511.0,192421.0
12-04 08:41:56,3.185,1.257,95.306,0.0,0.0,0.251,0.0,3219456.0,0.0,8.0,2270183424.0,846327808.0,5746016256.0,24756547584.0,4500238.0,239059.0
12-04 08:41:57,0.168,0.168,99.496,0.0,0.0,0.168,0.0,120893440.0,0.0,119.0,2270052352.0,846327808.0,5749829632.0,24752865280.0,4068733.0,186934.0
12-04 08:41:58,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2270261248.0,846327808.0,5753565184.0,24748920832.0,4379607.0,204162.0
12-04 08:41:59,0.335,0.335,98.994,0.168,0.0,0.168,0.0,9306112.0,0.0,19.0,2270306304.0,846327808.0,5757448192.0,24744992768.0,4206992.0,190960.0
12-04 08:42:00,0.417,0.417,98.664,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2269691904.0,846327808.0,5761060864.0,24741994496.0,4158594.0,205276.0
12-04 08:42:01,0.335,0.418,99.079,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2269687808.0,846327808.0,5764718592.0,24738340864.0,4432878.0,195606.0
12-04 08:42:02,0.251,0.251,99.079,0.0,0.0,0.418,0.0,40960.0,0.0,2.0,2269847552.0,846327808.0,5768335360.0,24734564352.0,4096782.0,193131.0
12-04 08:42:03,0.418,0.418,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269466624.0,846327808.0,5772480512.0,24730800128.0,4306544.0,211683.0
12-04 08:42:04,0.501,0.334,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2269503488.0,846327808.0,5776261120.0,24726982656.0,4265127.0,186610.0
12-04 08:42:05,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269679616.0,846327808.0,5779718144.0,24723349504.0,4109323.0,191905.0
12-04 08:42:06,0.502,0.251,98.828,0.084,0.0,0.335,0.0,102400.0,0.0,8.0,2269802496.0,846327808.0,5783674880.0,24719269888.0,4421236.0,197400.0
12-04 08:42:07,0.335,0.168,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2270314496.0,846327808.0,5787680768.0,24714752000.0,4764156.0,205238.0
12-04 08:42:08,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2270113792.0,846327808.0,5791133696.0,24711499776.0,3805674.0,184969.0
12-04 08:42:09,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2270408704.0,846327808.0,5794775040.0,24707563520.0,4094003.0,190905.0
12-04 08:42:10,0.334,0.084,99.248,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2270646272.0,846327808.0,5798461440.0,24703639552.0,4290485.0,201926.0
12-04 08:42:11,0.335,0.419,99.162,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2270035968.0,846327808.0,5802545152.0,24700166144.0,4415247.0,225594.0
12-04 08:42:12,0.251,0.335,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2269605888.0,846327808.0,5806403584.0,24696737792.0,4183872.0,195149.0
12-04 08:42:13,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2270576640.0,846327808.0,5810085888.0,24692084736.0,4746818.0,198825.0
12-04 08:42:14,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2269835264.0,846327808.0,5814190080.0,24688721920.0,4123763.0,187948.0
12-04 08:42:15,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2270523392.0,846327808.0,5817622528.0,24684601344.0,4030888.0,177704.0
12-04 08:42:16,0.334,0.417,98.915,0.0,0.0,0.334,0.0,86016.0,0.0,5.0,2270105600.0,846327808.0,5821562880.0,24681078784.0,4234163.0,201123.0
12-04 08:42:17,0.084,0.251,99.582,0.0,0.0,0.084,0.0,61440.0,0.0,14.0,2270228480.0,846327808.0,5825232896.0,24677285888.0,4267487.0,219561.0
12-04 08:42:18,0.334,0.418,99.081,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2270412800.0,846327808.0,5828984832.0,24673349632.0,4175060.0,198967.0
12-04 08:42:19,0.334,0.167,98.998,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2270314496.0,846327808.0,5832781824.0,24669650944.0,4216900.0,170323.0
12-04 08:42:20,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2270769152.0,846327808.0,5836550144.0,24665427968.0,4459855.0,183111.0
12-04 08:42:21,0.251,0.251,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2270617600.0,846327808.0,5840748544.0,24661381120.0,4667379.0,208084.0
12-04 08:42:22,0.167,0.167,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2271350784.0,846327808.0,5843984384.0,24657412096.0,4065918.0,180111.0
12-04 08:42:23,0.334,0.334,98.664,0.250,0.0,0.417,0.0,28672.0,0.0,3.0,2271064064.0,846327808.0,5847556096.0,24654127104.0,3788544.0,171363.0
12-04 08:42:24,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2270769152.0,846327808.0,5851660288.0,24650317824.0,4359147.0,190583.0
12-04 08:42:25,0.335,0.419,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2271166464.0,846327808.0,5855248384.0,24646332416.0,4189888.0,200062.0
12-04 08:42:26,0.167,0.334,99.415,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2271375360.0,846327808.0,5859069952.0,24642301952.0,4360213.0,243681.0
12-04 08:42:27,0.167,0.334,99.247,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2271125504.0,846327808.0,5862891520.0,24638730240.0,4173922.0,194835.0
12-04 08:42:28,0.168,0.335,99.079,0.0,0.0,0.419,0.0,90112.0,0.0,7.0,2271256576.0,846327808.0,5866569728.0,24634920960.0,4304272.0,195773.0
12-04 08:42:29,0.168,0.419,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2271428608.0,846327808.0,5870477312.0,24630841344.0,4355245.0,191794.0
12-04 08:42:30,0.750,0.500,98.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2271625216.0,846327808.0,5874487296.0,24626634752.0,4445292.0,187616.0
12-04 08:42:31,0.418,0.418,98.914,0.0,0.0,0.251,0.0,69632.0,0.0,3.0,2271543296.0,846327808.0,5878251520.0,24622952448.0,4217820.0,204031.0
12-04 08:42:32,0.168,0.420,99.244,0.0,0.0,0.168,0.0,123228160.0,0.0,124.0,2272059392.0,846327808.0,5881626624.0,24619061248.0,3934645.0,186575.0
12-04 08:42:33,0.251,0.501,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2272096256.0,846327808.0,5885333504.0,24615317504.0,4184928.0,185611.0
12-04 08:42:34,0.252,0.252,99.160,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2271940608.0,846327808.0,5889347584.0,24611459072.0,4611455.0,200439.0
12-04 08:42:35,0.419,0.335,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2271662080.0,846327808.0,5893378048.0,24607707136.0,4050539.0,187858.0
12-04 08:42:36,0.503,0.251,99.162,0.0,0.0,0.084,0.0,118784.0,0.0,8.0,2271457280.0,846327808.0,5896679424.0,24604610560.0,4108295.0,199647.0
12-04 08:42:37,0.168,0.503,99.078,0.0,0.0,0.251,0.0,24576.0,0.0,1.0,2271100928.0,846327808.0,5900861440.0,24600784896.0,4483514.0,224566.0
12-04 08:42:38,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2271531008.0,846327808.0,5904654336.0,24596561920.0,4265200.0,191196.0
12-04 08:42:39,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2271608832.0,846327808.0,5908242432.0,24592896000.0,4178214.0,187069.0
12-04 08:42:40,0.419,0.084,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2271469568.0,846327808.0,5912096768.0,24589180928.0,4308393.0,186119.0
12-04 08:42:41,0.502,0.167,98.913,0.167,0.0,0.251,0.0,102400.0,0.0,8.0,2271662080.0,846327808.0,5916205056.0,24584880128.0,4533646.0,221165.0
12-04 08:42:42,0.167,0.334,99.247,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2272026624.0,846327808.0,5919776768.0,24580943872.0,4328259.0,214849.0
12-04 08:42:43,0.583,0.333,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2271895552.0,846327808.0,5923385344.0,24577466368.0,4023493.0,198966.0
12-04 08:42:44,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2271887360.0,846327808.0,5927424000.0,24573435904.0,4249521.0,182313.0
12-04 08:42:45,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272268288.0,846327808.0,5931122688.0,24569356288.0,4456356.0,200209.0
12-04 08:42:46,0.921,0.503,98.409,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2284826624.0,846327808.0,5934809088.0,24553111552.0,4086027.0,189688.0
12-04 08:42:47,2.757,0.835,96.074,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2275115008.0,846327808.0,5938675712.0,24558956544.0,4346814.0,201959.0
12-04 08:42:48,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2275135488.0,846327808.0,5942718464.0,24554893312.0,4577961.0,211316.0
12-04 08:42:49,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2274947072.0,846327808.0,5946667008.0,24551133184.0,4157845.0,189149.0
12-04 08:42:50,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2275397632.0,846327808.0,5950152704.0,24547196928.0,4076688.0,187215.0
12-04 08:42:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2275344384.0,846327808.0,5950205952.0,24547196928.0,6735.0,8506.0
12-04 08:42:52,0.167,0.167,99.583,0.0,0.0,0.083,0.0,65536.0,0.0,13.0,2275246080.0,846327808.0,5951709184.0,24545792000.0,1646997.0,91214.0
12-04 08:42:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2275201024.0,846327808.0,5952135168.0,24545411072.0,587448.0,32734.0
12-04 08:42:54,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2275631104.0,846327808.0,5955514368.0,24541601792.0,4002689.0,182225.0
12-04 08:42:55,0.587,0.419,98.491,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2274693120.0,846327808.0,5963325440.0,24534728704.0,8613043.0,290455.0
12-04 08:42:56,0.584,0.417,98.748,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2274185216.0,846327808.0,5967978496.0,24530583552.0,5049418.0,240240.0
12-04 08:42:57,0.334,0.585,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2274951168.0,846327808.0,5973528576.0,24524267520.0,6589422.0,237035.0
12-04 08:42:58,0.335,0.669,98.494,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2274988032.0,846327808.0,5978677248.0,24519081984.0,5813859.0,250736.0
12-04 08:42:59,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2274402304.0,846327808.0,5983416320.0,24514928640.0,5403780.0,212715.0
12-04 08:43:00,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2274422784.0,846327808.0,5987397632.0,24510926848.0,3851357.0,179440.0
12-04 08:43:01,0.251,0.335,99.162,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2274684928.0,846327808.0,5991563264.0,24506499072.0,4967853.0,197953.0
12-04 08:43:02,0.251,0.335,99.079,0.0,0.0,0.335,0.0,113504256.0,0.0,114.0,2274324480.0,846327808.0,5995208704.0,24503214080.0,3794589.0,174398.0
12-04 08:43:03,0.251,0.251,99.079,0.0,0.0,0.418,0.0,12288.0,0.0,3.0,2274840576.0,846327808.0,5998837760.0,24499068928.0,4418864.0,188686.0
12-04 08:43:04,0.334,0.502,98.746,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2274746368.0,846327808.0,6002929664.0,24495071232.0,4532662.0,206478.0
12-04 08:43:05,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2274783232.0,846327808.0,6006845440.0,24491118592.0,4313699.0,192081.0
12-04 08:43:06,0.419,0.335,99.162,0.0,0.0,0.084,0.0,118784.0,0.0,8.0,2274922496.0,846327808.0,6010421248.0,24487403520.0,4210779.0,191825.0
12-04 08:43:07,0.168,0.168,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2274758656.0,846327808.0,6014377984.0,24483610624.0,4181780.0,195271.0
12-04 08:43:08,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2275115008.0,846327808.0,6017957888.0,24479674368.0,4381690.0,217914.0
12-04 08:43:09,0.168,0.168,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2275012608.0,846327808.0,6021632000.0,24476102656.0,4015116.0,188271.0
12-04 08:43:10,0.251,0.335,99.078,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2275303424.0,846327808.0,6025199616.0,24472244224.0,4242547.0,203616.0
12-04 08:43:11,0.501,0.334,98.914,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2275352576.0,846327808.0,6029053952.0,24468340736.0,4184943.0,195563.0
12-04 08:43:12,0.335,0.419,98.995,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2275307520.0,846327808.0,6033432576.0,24464007168.0,4787159.0,211534.0
12-04 08:43:13,0.417,0.417,98.749,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2275229696.0,846327808.0,6037065728.0,24460451840.0,4197442.0,193291.0
12-04 08:43:14,0.418,0.334,98.829,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2275241984.0,846327808.0,6040879104.0,24456626176.0,4247448.0,199174.0
12-04 08:43:15,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2276278272.0,846327808.0,6044282880.0,24452186112.0,4168988.0,194046.0
12-04 08:43:16,0.417,0.417,98.749,0.167,0.0,0.250,0.0,106496.0,0.0,8.0,2275848192.0,846327808.0,6048423936.0,24448475136.0,4215252.0,198903.0
12-04 08:43:17,0.168,0.168,99.580,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,2276380672.0,846327808.0,6051692544.0,24444674048.0,4107764.0,198284.0
12-04 08:43:18,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2276126720.0,846327808.0,6055677952.0,24440942592.0,4221996.0,177474.0
12-04 08:43:19,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2276528128.0,846327808.0,6059626496.0,24436592640.0,4624443.0,204051.0
12-04 08:43:20,0.334,0.418,98.830,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2276478976.0,846327808.0,6063468544.0,24432799744.0,4540480.0,203336.0
12-04 08:43:21,0.335,0.168,99.330,0.0,0.0,0.168,0.0,90112.0,0.0,5.0,2276311040.0,846327808.0,6066683904.0,24429752320.0,3581032.0,179496.0
12-04 08:43:22,0.251,0.501,98.914,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2276319232.0,846327808.0,6071103488.0,24425324544.0,4694424.0,204256.0
12-04 08:43:23,0.251,0.084,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2276630528.0,846327808.0,6073458688.0,24422658048.0,2676874.0,135212.0
12-04 08:43:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2276630528.0,846327808.0,6073458688.0,24422658048.0,6402.0,6816.0
12-04 08:43:25,0.167,0.0,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2276589568.0,846327808.0,6074134528.0,24422023168.0,788806.0,40331.0
12-04 08:43:26,0.167,0.167,99.583,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2276765696.0,846327808.0,6075609088.0,24420372480.0,1635004.0,68417.0
12-04 08:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,2277019648.0,846327808.0,6075609088.0,24420118528.0,4562.0,4017.0
12-04 08:43:28,0.083,0.167,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2277019648.0,846327808.0,6075609088.0,24420118528.0,5374.0,4903.0
12-04 08:43:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277015552.0,846327808.0,6075613184.0,24420118528.0,6972.0,8120.0
12-04 08:43:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277015552.0,846327808.0,6075613184.0,24420118528.0,5300.0,5283.0
12-04 08:43:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2277015552.0,846327808.0,6075613184.0,24420118528.0,5416.0,5365.0
12-04 08:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,83460096.0,0.0,83.0,2277015552.0,846327808.0,6075613184.0,24420118528.0,5084.0,4952.0
12-04 08:43:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2277015552.0,846327808.0,6075613184.0,24420118528.0,5940.0,6364.0
12-04 08:43:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277007360.0,846327808.0,6075613184.0,24420126720.0,4839.0,4251.0
12-04 08:43:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277400576.0,846327808.0,6075613184.0,24419733504.0,23214.0,23760.0
12-04 08:43:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,94208.0,0.0,5.0,2277142528.0,846327808.0,6075613184.0,24419991552.0,4206.0,3597.0
12-04 08:43:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277130240.0,846327808.0,6075617280.0,24419999744.0,5679.0,6175.0
12-04 08:43:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2277130240.0,846327808.0,6075617280.0,24419999744.0,4867.0,4413.0
12-04 08:43:39,0.586,0.084,99.247,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5939.0,6399.0
12-04 08:43:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5270.0,5033.0
12-04 08:43:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5156.0,5142.0
12-04 08:43:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5015.0,4872.0
12-04 08:43:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5569.0,5688.0
12-04 08:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,3872.0,2695.0
12-04 08:43:45,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2277126144.0,846327808.0,6075621376.0,24419999744.0,5940.0,6270.0
12-04 08:43:46,0.333,0.0,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,7072.0,8473.0
12-04 08:43:47,0.0,0.333,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,5945.0,6427.0
12-04 08:43:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,4834.0,4323.0
12-04 08:43:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,4537.0,3997.0
12-04 08:43:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,4490.0,3797.0
12-04 08:43:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,21600.0,20990.0
12-04 08:43:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,5304.0,5125.0
12-04 08:43:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277122048.0,846327808.0,6075625472.0,24419999744.0,7253.0,7514.0
12-04 08:43:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277117952.0,846327808.0,6075629568.0,24419999744.0,9274.0,12145.0
12-04 08:43:55,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277285888.0,846327808.0,6075629568.0,24419831808.0,4626.0,4040.0
12-04 08:43:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2277126144.0,846327808.0,6075629568.0,24419991552.0,21722.0,21109.0
12-04 08:43:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2277117952.0,846327808.0,6075629568.0,24419999744.0,4471.0,3999.0
12-04 08:43:58,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277117952.0,846327808.0,6075629568.0,24419999744.0,4120.0,3112.0
12-04 08:43:59,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2277384192.0,846327808.0,6076395520.0,24418967552.0,1168285.0,63133.0
12-04 08:44:00,0.084,0.251,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2277146624.0,846327808.0,6078156800.0,24417443840.0,1711782.0,78961.0
12-04 08:44:01,0.250,0.083,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2277146624.0,846327808.0,6078156800.0,24417443840.0,8486.0,10916.0
12-04 08:44:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,61440.0,0.0,10.0,2277142528.0,846327808.0,6078160896.0,24417443840.0,7733.0,7008.0
12-04 08:44:03,0.167,0.084,99.582,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2277036032.0,846327808.0,6079156224.0,24416555008.0,1222662.0,68702.0
12-04 08:44:04,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2277543936.0,846327808.0,6084030464.0,24411172864.0,5575640.0,222598.0
12-04 08:44:05,0.252,0.336,99.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2277826560.0,846327808.0,6092365824.0,24402554880.0,9164556.0,253271.0
12-04 08:44:06,0.250,0.334,98.998,0.083,0.0,0.334,0.0,94208.0,0.0,5.0,2277736448.0,846327808.0,6096805888.0,24398204928.0,4984538.0,213048.0
12-04 08:44:07,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2278092800.0,846327808.0,6103068672.0,24391585792.0,7107646.0,286192.0
12-04 08:44:08,0.251,0.503,98.826,0.168,0.0,0.251,0.0,28672.0,0.0,3.0,2277912576.0,846327808.0,6108598272.0,24386236416.0,5939044.0,243644.0
12-04 08:44:09,0.336,0.419,99.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2278346752.0,846327808.0,6114369536.0,24380030976.0,6707234.0,236910.0
12-04 08:44:10,0.500,0.417,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2278232064.0,846327808.0,6118928384.0,24375586816.0,4889927.0,182318.0
12-04 08:44:11,0.251,0.168,99.497,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2278100992.0,846327808.0,6122885120.0,24371761152.0,4319660.0,189411.0
12-04 08:44:12,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2278281216.0,846327808.0,6126833664.0,24367632384.0,4592672.0,232040.0
12-04 08:44:13,0.251,0.419,99.162,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2278690816.0,846327808.0,6130819072.0,24363237376.0,4565237.0,208104.0
12-04 08:44:14,0.251,0.418,98.747,0.251,0.0,0.334,0.0,12288.0,0.0,2.0,2278477824.0,846327808.0,6135017472.0,24359251968.0,4623043.0,200266.0
12-04 08:44:15,0.669,0.251,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2279276544.0,846327808.0,6138830848.0,24354639872.0,4579115.0,196843.0
12-04 08:44:16,0.335,0.251,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2277990400.0,846327808.0,6143250432.0,24351506432.0,4516798.0,235027.0
12-04 08:44:17,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2277965824.0,846327808.0,6147272704.0,24347508736.0,4760987.0,238778.0
12-04 08:44:18,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2278309888.0,846327808.0,6151311360.0,24343126016.0,4472075.0,217852.0
12-04 08:44:19,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2278072320.0,846327808.0,6155231232.0,24339443712.0,4299863.0,191927.0
12-04 08:44:20,0.418,0.418,98.828,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2278248448.0,846327808.0,6158991360.0,24335507456.0,4450639.0,198912.0
12-04 08:44:21,0.251,0.251,99.413,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2278326272.0,846327808.0,6162976768.0,24331444224.0,4266254.0,182204.0
12-04 08:44:22,0.167,0.502,99.247,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2278690816.0,846327808.0,6166818816.0,24327237632.0,4551669.0,216198.0
12-04 08:44:23,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2278813696.0,846327808.0,6171029504.0,24322904064.0,4695423.0,231069.0
12-04 08:44:24,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2278637568.0,846327808.0,6175141888.0,24318967808.0,4570411.0,216453.0
12-04 08:44:25,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2278809600.0,846327808.0,6178938880.0,24314998784.0,4342211.0,186807.0
12-04 08:44:26,0.335,0.335,98.911,0.168,0.0,0.251,0.0,102400.0,0.0,8.0,2279272448.0,846327808.0,6183284736.0,24310190080.0,4892841.0,231611.0
12-04 08:44:27,3.532,1.093,95.206,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292150272.0,846327808.0,6187257856.0,24293339136.0,4680362.0,249376.0
12-04 08:44:28,0.418,0.418,98.997,0.0,0.0,0.167,0.0,65536.0,0.0,4.0,2291793920.0,846327808.0,6191235072.0,24289718272.0,4554022.0,245287.0
12-04 08:44:29,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2291101696.0,846327808.0,6195261440.0,24286384128.0,4276035.0,189881.0
12-04 08:44:30,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2291032064.0,846327808.0,6199648256.0,24282066944.0,4697310.0,205387.0
12-04 08:44:31,0.585,0.334,98.747,0.0,0.0,0.334,0.0,57344.0,0.0,3.0,2291146752.0,846327808.0,6203805696.0,24277794816.0,4730372.0,223899.0
12-04 08:44:32,0.502,0.502,98.662,0.167,0.0,0.167,0.0,129179648.0,0.0,129.0,2291269632.0,846327808.0,6206902272.0,24274575360.0,3611329.0,175191.0
12-04 08:44:33,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2291519488.0,846327808.0,6206889984.0,24274337792.0,6020.0,6398.0
12-04 08:44:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291900416.0,846327808.0,6206889984.0,24273956864.0,341127.0,23262.0
12-04 08:44:35,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291105792.0,846327808.0,6209114112.0,24272527360.0,2471225.0,123072.0
12-04 08:44:36,0.168,0.168,99.580,0.0,0.0,0.084,0.0,110592.0,0.0,8.0,2290446336.0,846327808.0,6212853760.0,24269447168.0,3816449.0,184431.0
12-04 08:44:37,0.250,0.417,99.165,0.0,0.0,0.167,0.0,53248.0,0.0,12.0,2291019776.0,846327808.0,6219001856.0,24262725632.0,7282670.0,268520.0
12-04 08:44:38,0.418,0.251,98.745,0.167,0.0,0.418,0.0,20480.0,0.0,3.0,2291085312.0,846327808.0,6225461248.0,24256200704.0,7031143.0,260504.0
12-04 08:44:39,0.420,0.336,99.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290868224.0,846327808.0,6231105536.0,24250773504.0,6231400.0,254169.0
12-04 08:44:40,0.335,0.251,98.912,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2291335168.0,846327808.0,6235734016.0,24245678080.0,5287303.0,209519.0
12-04 08:44:41,0.335,0.418,99.079,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2291458048.0,846327808.0,6241095680.0,24240193536.0,6230499.0,257173.0
12-04 08:44:42,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291769344.0,846327808.0,6246088704.0,24234889216.0,5688027.0,268147.0
12-04 08:44:43,0.501,0.334,98.664,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,2291064832.0,846327808.0,6250459136.0,24231223296.0,4485938.0,198255.0
12-04 08:44:44,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291396608.0,846327808.0,6254768128.0,24226582528.0,5060112.0,209876.0
12-04 08:44:45,0.501,0.334,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2291572736.0,846327808.0,6258544640.0,24222629888.0,4320951.0,175778.0
12-04 08:44:46,0.335,0.335,99.079,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2291400704.0,846327808.0,6263287808.0,24218058752.0,4920321.0,217936.0
12-04 08:44:47,0.249,0.664,98.920,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2291597312.0,846327808.0,6267297792.0,24213852160.0,4721071.0,211813.0
12-04 08:44:48,0.418,0.251,98.996,0.0,0.0,0.335,0.0,28672.0,0.0,7.0,2291965952.0,846327808.0,6271119360.0,24209661952.0,4557211.0,208672.0
12-04 08:44:49,0.167,0.501,98.748,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,2292076544.0,846327808.0,6275088384.0,24205582336.0,4446932.0,192705.0
12-04 08:44:50,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2291687424.0,846327808.0,6279540736.0,24201519104.0,4700247.0,204793.0
12-04 08:44:51,0.250,0.583,98.667,0.0,0.0,0.500,0.0,81920.0,0.0,5.0,2292289536.0,846327808.0,6283210752.0,24197246976.0,4519030.0,209826.0
12-04 08:44:52,0.168,0.168,99.497,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2292154368.0,846327808.0,6287216640.0,24193376256.0,4294158.0,194989.0
12-04 08:44:53,0.418,0.251,98.830,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2292158464.0,846327808.0,6291673088.0,24188915712.0,5157799.0,215573.0
12-04 08:44:54,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292293632.0,846327808.0,6295998464.0,24184455168.0,4801393.0,210542.0
12-04 08:44:55,0.167,0.335,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2292113408.0,846327808.0,6299230208.0,24181403648.0,3554934.0,178437.0
12-04 08:44:56,0.418,0.335,99.163,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2292568064.0,846327808.0,6303612928.0,24176566272.0,5208663.0,234882.0
12-04 08:44:57,0.168,0.168,99.413,0.0,0.0,0.251,0.0,24576.0,0.0,2.0,2291961856.0,846327808.0,6307393536.0,24173391872.0,3835999.0,173076.0
12-04 08:44:58,0.418,0.334,98.913,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,2292658176.0,846327808.0,6311886848.0,24168202240.0,5310563.0,231550.0
12-04 08:44:59,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292719616.0,846327808.0,6315761664.0,24164265984.0,4516880.0,190517.0
12-04 08:45:00,0.502,0.251,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2292633600.0,846327808.0,6319579136.0,24160534528.0,4243940.0,199126.0
12-04 08:45:01,0.501,0.417,98.748,0.167,0.0,0.167,0.0,114688.0,0.0,8.0,2292875264.0,846327808.0,6323748864.0,24156123136.0,4352405.0,190027.0
12-04 08:45:02,1.593,0.503,97.653,0.0,0.0,0.251,0.0,120123392.0,0.0,118.0,2320646144.0,846327808.0,6327562240.0,24124538880.0,4663619.0,198440.0
12-04 08:45:03,27.250,2.355,70.143,0.0,0.0,0.252,0.0,49152.0,0.0,12.0,2606391296.0,846327808.0,6331199488.0,23835156480.0,4326444.0,445638.0
12-04 08:45:04,10.813,0.419,88.600,0.0,0.0,0.168,0.0,49152.0,0.0,12.0,2657333248.0,846327808.0,6332215296.0,23783198720.0,5502315.0,516114.0
12-04 08:45:05,4.087,0.417,95.413,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2681438208.0,846327808.0,6332235776.0,23759073280.0,9527644.0,479219.0
12-04 08:45:06,3.936,0.335,95.645,0.0,0.0,0.084,0.0,163840.0,0.0,8.0,2684686336.0,846327808.0,6334410752.0,23753650176.0,11948438.0,596507.0
12-04 08:45:07,3.526,0.336,95.886,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2685751296.0,846327808.0,6337167360.0,23749828608.0,13358786.0,652752.0
12-04 08:45:08,3.535,0.253,96.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2693001216.0,846327808.0,6341390336.0,23738355712.0,13826618.0,699063.0
12-04 08:45:09,4.167,0.500,95.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2694877184.0,846327808.0,6345056256.0,23732813824.0,15473517.0,688446.0
12-04 08:45:10,2.601,0.252,96.980,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2697039872.0,846327808.0,6349004800.0,23726702592.0,12644873.0,645956.0
12-04 08:45:11,3.936,0.503,95.310,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2697854976.0,846327808.0,6355402752.0,23719489536.0,18008732.0,773663.0
12-04 08:45:12,2.510,0.418,96.987,0.0,0.0,0.084,0.0,81920.0,0.0,16.0,2699214848.0,846327808.0,6360657920.0,23712874496.0,14867440.0,669068.0
12-04 08:45:13,3.509,0.585,95.322,0.167,0.0,0.418,0.0,20480.0,0.0,3.0,2702106624.0,846327808.0,6366793728.0,23703846912.0,17501782.0,748027.0
12-04 08:45:14,2.097,0.419,97.315,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2704117760.0,846327808.0,6370787328.0,23697842176.0,14907327.0,685824.0
12-04 08:45:15,2.768,0.671,96.393,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2706493440.0,846327808.0,6375837696.0,23690416128.0,14257422.0,679042.0
12-04 08:45:16,3.177,0.669,95.903,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2709778432.0,846327808.0,6381535232.0,23681433600.0,16829834.0,740287.0
12-04 08:45:17,2.764,0.335,96.650,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2702417920.0,846327808.0,6386036736.0,23684292608.0,13181313.0,672490.0
12-04 08:45:18,3.086,0.751,95.746,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2704760832.0,846327808.0,6389952512.0,23678033920.0,15474248.0,688371.0
12-04 08:45:19,2.431,0.419,96.982,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2707476480.0,846327808.0,6394601472.0,23670669312.0,13730195.0,668962.0
12-04 08:45:20,3.099,0.670,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2710269952.0,846327808.0,6399234048.0,23663243264.0,15727157.0,691532.0
12-04 08:45:21,2.433,0.503,96.896,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2711044096.0,846327808.0,6403055616.0,23658647552.0,14102379.0,705297.0
12-04 08:45:22,3.523,0.252,96.141,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2710175744.0,846327808.0,6406742016.0,23655829504.0,14032072.0,693552.0
12-04 08:45:23,2.089,0.752,96.909,0.0,0.0,0.251,0.0,24576.0,0.0,6.0,2709200896.0,846327808.0,6411264000.0,23652282368.0,12203838.0,641424.0
12-04 08:45:24,2.513,0.419,96.650,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2707517440.0,846327808.0,6415187968.0,23650041856.0,13949906.0,618506.0
12-04 08:45:25,3.096,0.335,96.318,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2704392192.0,846327808.0,6419972096.0,23648382976.0,17227206.0,751063.0
12-04 08:45:26,2.680,0.335,96.817,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2706563072.0,846327808.0,6423760896.0,23642423296.0,13503484.0,695677.0
12-04 08:45:27,3.094,0.585,96.070,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2707877888.0,846327808.0,6427926528.0,23636942848.0,14801889.0,696143.0
12-04 08:45:28,2.678,0.335,96.736,0.0,0.0,0.251,0.0,61440.0,0.0,4.0,2711683072.0,846327808.0,6431338496.0,23629725696.0,13604449.0,678318.0
12-04 08:45:29,2.764,0.503,96.482,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2712784896.0,846327808.0,6435770368.0,23624192000.0,15681353.0,713071.0
12-04 08:45:30,2.097,0.503,96.980,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2713571328.0,846327808.0,6440071168.0,23619104768.0,14510224.0,686161.0
12-04 08:45:31,2.850,0.503,96.396,0.0,0.0,0.251,0.0,57344.0,0.0,3.0,2711785472.0,846327808.0,6443741184.0,23617220608.0,13685183.0,696210.0
12-04 08:45:32,2.347,0.503,96.982,0.0,0.0,0.168,0.0,120373248.0,0.0,120.0,2703949824.0,846327808.0,6447869952.0,23620927488.0,13030171.0,657810.0
12-04 08:45:33,2.780,0.253,96.799,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2706374656.0,846327808.0,6451650560.0,23614722048.0,14848150.0,699772.0
12-04 08:45:34,2.775,0.252,96.720,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2699939840.0,846327808.0,6455980032.0,23616827392.0,15795875.0,724455.0
12-04 08:45:35,2.339,0.418,97.076,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2700382208.0,846327808.0,6459375616.0,23612989440.0,11841065.0,624020.0
12-04 08:45:36,2.596,0.335,96.650,0.168,0.0,0.251,0.0,139264.0,0.0,11.0,2700574720.0,846327808.0,6463275008.0,23608897536.0,15667752.0,663686.0
12-04 08:45:37,2.513,0.419,96.817,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2692407296.0,846327808.0,6467522560.0,23612817408.0,12306528.0,631370.0
12-04 08:45:38,3.180,0.502,96.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2692296704.0,846327808.0,6471266304.0,23609184256.0,15949304.0,699047.0
12-04 08:45:39,2.682,0.419,96.563,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2689290240.0,846327808.0,6475706368.0,23607750656.0,14455848.0,677983.0
12-04 08:45:40,3.008,0.501,96.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2689236992.0,846327808.0,6480400384.0,23603109888.0,14341026.0,647677.0
12-04 08:45:41,2.254,0.250,97.329,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2689630208.0,846327808.0,6482022400.0,23601094656.0,12126997.0,548893.0
12-04 08:45:42,2.664,0.333,96.919,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2690375680.0,846327808.0,6482022400.0,23600349184.0,8721150.0,457461.0
12-04 08:45:43,0.503,0.0,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2690850816.0,846327808.0,6482759680.0,23599136768.0,4723008.0,95738.0
12-04 08:45:44,0.168,0.168,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2690600960.0,846327808.0,6486216704.0,23595929600.0,4055073.0,170922.0
12-04 08:45:45,1.008,0.336,98.319,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2690252800.0,846327808.0,6493405184.0,23589089280.0,10706700.0,326887.0
12-04 08:45:46,0.252,0.168,99.495,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2691235840.0,846327808.0,6498312192.0,23583199232.0,5912321.0,235022.0
12-04 08:45:47,0.334,0.417,98.831,0.0,0.0,0.417,0.0,36864.0,0.0,8.0,2691043328.0,846327808.0,6504869888.0,23576834048.0,7004570.0,278929.0
12-04 08:45:48,0.334,0.251,99.165,0.084,0.0,0.167,0.0,24576.0,0.0,3.0,2690826240.0,846327808.0,6509277184.0,23572643840.0,5011378.0,242861.0
12-04 08:45:49,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2690826240.0,846327808.0,6514245632.0,23567675392.0,5681863.0,220397.0
12-04 08:45:50,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2690752512.0,846327808.0,6518992896.0,23563001856.0,5302855.0,189535.0
12-04 08:45:51,7.448,0.502,91.799,0.0,0.0,0.251,0.0,192512.0,0.0,29.0,2693177344.0,846327808.0,6523244544.0,23556325376.0,9239213.0,360525.0
12-04 08:45:52,6.240,0.250,93.261,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2694836224.0,846327808.0,6527496192.0,23550414848.0,6464781.0,1037280.0
12-04 08:45:53,5.122,0.336,94.207,0.252,0.0,0.084,0.0,32768.0,0.0,3.0,2695614464.0,846327808.0,6531473408.0,23545659392.0,6050939.0,1025488.0
12-04 08:45:54,5.250,0.667,93.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2697502720.0,846327808.0,6534991872.0,23540252672.0,6638390.0,1042705.0
12-04 08:45:55,5.995,0.500,93.256,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2698629120.0,846327808.0,6538911744.0,23535206400.0,6615643.0,1056417.0
12-04 08:45:56,5.824,0.582,93.261,0.0,0.0,0.333,0.0,106496.0,0.0,5.0,2699653120.0,846327808.0,6543015936.0,23530078208.0,6131666.0,1060992.0
12-04 08:45:57,5.667,0.500,93.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2700070912.0,846327808.0,6547038208.0,23525638144.0,6464190.0,1041817.0
12-04 08:45:58,5.523,0.335,93.975,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,2696601600.0,846327808.0,6551035904.0,23525109760.0,6594184.0,1077700.0
12-04 08:45:59,5.902,0.499,93.267,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2696519680.0,846327808.0,6556426240.0,23519801344.0,7749100.0,1040746.0
12-04 08:46:00,5.237,0.333,94.264,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2696843264.0,846327808.0,6557085696.0,23518818304.0,2574630.0,855191.0
12-04 08:46:01,5.482,0.332,94.103,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2697224192.0,846327808.0,6557085696.0,23518437376.0,1964496.0,841085.0
12-04 08:46:02,5.721,0.332,93.864,0.0,0.0,0.083,0.0,111706112.0,0.0,114.0,2697605120.0,846327808.0,6557085696.0,23518056448.0,2130669.0,849727.0
12-04 08:46:03,5.071,0.416,94.431,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2697986048.0,846327808.0,6557085696.0,23517675520.0,1963133.0,840597.0
12-04 08:46:04,4.849,0.334,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2699771904.0,846327808.0,6557085696.0,23515889664.0,2072521.0,840657.0
12-04 08:46:05,5.105,0.418,94.393,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2700279808.0,846327808.0,6557085696.0,23515381760.0,1973608.0,843188.0
12-04 08:46:06,4.595,0.251,95.071,0.0,0.0,0.084,0.0,94208.0,0.0,5.0,2699886592.0,846327808.0,6557089792.0,23515770880.0,1975666.0,845440.0
12-04 08:46:07,5.246,0.333,94.338,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2699894784.0,846327808.0,6557089792.0,23515762688.0,1965189.0,845349.0
12-04 08:46:08,4.678,0.501,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2700402688.0,846327808.0,6557089792.0,23515254784.0,1973308.0,845827.0
12-04 08:46:09,5.004,0.417,94.495,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2700525568.0,846327808.0,6557093888.0,23515127808.0,2048079.0,846865.0
12-04 08:46:10,4.988,0.499,94.431,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2700873728.0,846327808.0,6557093888.0,23514779648.0,1963958.0,839038.0
12-04 08:46:11,4.511,0.585,94.737,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2701000704.0,846327808.0,6557093888.0,23514652672.0,2048943.0,843586.0
12-04 08:46:12,4.614,0.252,95.134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2701410304.0,846327808.0,6557097984.0,23514238976.0,1952594.0,840397.0
12-04 08:46:13,5.0,0.333,94.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2702045184.0,846327808.0,6557097984.0,23513604096.0,1966659.0,842098.0
12-04 08:46:14,4.929,0.334,94.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2702172160.0,846327808.0,6557097984.0,23513477120.0,1986942.0,860077.0
12-04 08:46:15,4.862,0.335,94.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2703822848.0,846327808.0,6557097984.0,23511826432.0,2124937.0,846568.0
12-04 08:46:16,5.013,0.167,94.653,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2704211968.0,846327808.0,6557097984.0,23511437312.0,1967827.0,839682.0
12-04 08:46:17,4.030,0.252,95.466,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2704752640.0,846327808.0,6557097984.0,23510896640.0,1963355.0,843444.0
12-04 08:46:18,4.439,0.251,95.310,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2705092608.0,846327808.0,6557097984.0,23510556672.0,2050249.0,836038.0
12-04 08:46:19,4.603,0.251,95.146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2705887232.0,846327808.0,6557097984.0,23509762048.0,1962401.0,842446.0
12-04 08:46:20,4.420,0.417,94.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2706518016.0,846327808.0,6557102080.0,23509127168.0,2065900.0,850525.0
12-04 08:46:21,4.908,0.416,94.592,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2706993152.0,846327808.0,6557102080.0,23508652032.0,2028607.0,839789.0
12-04 08:46:22,3.956,0.337,95.623,0.0,0.0,0.084,0.0,57344.0,0.0,12.0,2707374080.0,846327808.0,6557102080.0,23508271104.0,1965158.0,846172.0
12-04 08:46:23,4.614,0.168,95.050,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,2707660800.0,846327808.0,6557102080.0,23507984384.0,2058409.0,846686.0
12-04 08:46:24,4.107,0.251,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2707628032.0,846327808.0,6557102080.0,23508017152.0,1965323.0,846352.0
12-04 08:46:25,4.511,0.501,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2707185664.0,846327808.0,6557102080.0,23508459520.0,1961025.0,837785.0
12-04 08:46:26,4.359,0.419,95.222,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2707214336.0,846327808.0,6557102080.0,23508430848.0,1990600.0,863765.0
12-04 08:46:27,4.443,0.168,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2707202048.0,846327808.0,6557102080.0,23508443136.0,2180528.0,837995.0
12-04 08:46:28,4.184,0.335,95.146,0.251,0.0,0.084,0.0,86016.0,0.0,7.0,2707623936.0,846327808.0,6557106176.0,23508017152.0,1969524.0,845550.0
12-04 08:46:29,4.515,0.084,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2707783680.0,846327808.0,6557106176.0,23507857408.0,1907886.0,843994.0
12-04 08:46:30,4.523,0.335,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2708340736.0,846327808.0,6557106176.0,23507300352.0,2245786.0,922590.0
12-04 08:46:31,4.355,0.251,95.226,0.0,0.0,0.168,0.0,57344.0,0.0,3.0,2708783104.0,846327808.0,6557106176.0,23506857984.0,1967015.0,844980.0
12-04 08:46:32,4.511,0.334,95.071,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2708877312.0,846327808.0,6557106176.0,23506763776.0,2084554.0,861066.0
12-04 08:46:33,4.198,0.168,95.550,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,2709164032.0,846327808.0,6557106176.0,23506477056.0,1973516.0,844054.0
12-04 08:46:34,4.511,0.418,94.904,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2709291008.0,846327808.0,6557106176.0,23506350080.0,2082005.0,838206.0
12-04 08:46:35,4.351,0.418,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2710605824.0,846327808.0,6557110272.0,23505031168.0,1963894.0,846020.0
12-04 08:46:36,5.206,0.168,94.626,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2710253568.0,846327808.0,6557110272.0,23505383424.0,1973281.0,839583.0
12-04 08:46:37,4.351,0.335,95.314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2710024192.0,846327808.0,6557110272.0,23505612800.0,2045043.0,843414.0
12-04 08:46:38,4.107,0.335,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2710310912.0,846327808.0,6557110272.0,23505326080.0,1961543.0,836733.0
12-04 08:46:39,4.519,0.335,95.146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2710687744.0,846327808.0,6557114368.0,23504945152.0,1977099.0,864832.0
12-04 08:46:40,3.626,0.253,95.868,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,2710814720.0,846327808.0,6557114368.0,23504818176.0,2084415.0,844447.0
12-04 08:46:41,4.023,0.503,95.474,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2711076864.0,846327808.0,6557114368.0,23504556032.0,1956059.0,845958.0
12-04 08:46:42,4.034,0.252,95.630,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2711363584.0,846327808.0,6557114368.0,23504269312.0,1974963.0,841198.0
12-04 08:46:43,4.279,0.252,95.470,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2712092672.0,846327808.0,6557114368.0,23503540224.0,2081204.0,840989.0
12-04 08:46:44,4.261,0.585,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2712596480.0,846327808.0,6557118464.0,23503032320.0,1962937.0,842829.0
12-04 08:46:45,4.655,0.416,94.763,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2713358336.0,846327808.0,6557118464.0,23502270464.0,2093644.0,847040.0
12-04 08:46:46,4.264,0.251,95.234,0.167,0.0,0.084,0.0,90112.0,0.0,8.0,2713866240.0,846327808.0,6557118464.0,23501762560.0,1962248.0,838957.0
12-04 08:46:47,4.504,0.500,94.996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2714374144.0,846327808.0,6557118464.0,23501254656.0,2267999.0,844086.0
12-04 08:46:48,4.020,0.419,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2715484160.0,846327808.0,6557118464.0,23500144640.0,1973812.0,845635.0
12-04 08:46:49,3.943,0.419,95.638,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2714918912.0,846327808.0,6557118464.0,23500709888.0,1961582.0,838755.0
12-04 08:46:50,4.511,0.334,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2715389952.0,846327808.0,6557118464.0,23500238848.0,2009029.0,844903.0
12-04 08:46:51,4.023,0.335,95.557,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2715389952.0,846327808.0,6557118464.0,23500238848.0,1867779.0,801582.0
12-04 08:46:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2715385856.0,846327808.0,6557122560.0,23500238848.0,6641.0,8749.0
12-04 08:46:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2716782592.0,846327808.0,6557122560.0,23498842112.0,7549.0,142529.0
12-04 08:46:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2716782592.0,846327808.0,6557122560.0,23498842112.0,5250.0,5107.0
12-04 08:46:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2716950528.0,846327808.0,6557122560.0,23498674176.0,3944.0,2834.0
12-04 08:46:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2716917760.0,846327808.0,6557122560.0,23498706944.0,23058.0,22918.0
12-04 08:46:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2717044736.0,846327808.0,6557122560.0,23498579968.0,7053.0,8611.0
12-04 08:46:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2717020160.0,846327808.0,6557122560.0,23498604544.0,6058.0,6356.0
12-04 08:46:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717020160.0,846327808.0,6557122560.0,23498604544.0,4178.0,3173.0
12-04 08:47:00,4.083,0.250,95.667,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2717835264.0,846327808.0,6557122560.0,23497789440.0,752237.0,63324.0
12-04 08:47:01,4.023,0.335,95.474,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2717532160.0,846327808.0,6557126656.0,23498088448.0,2011762.0,871844.0
12-04 08:47:02,3.856,0.587,95.390,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2717655040.0,846327808.0,6557130752.0,23497961472.0,1995599.0,858432.0
12-04 08:47:03,4.413,0.500,94.754,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2717655040.0,846327808.0,6557130752.0,23497961472.0,2001487.0,854816.0
12-04 08:47:04,4.191,0.335,95.474,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717782016.0,846327808.0,6557130752.0,23497834496.0,2002326.0,864147.0
12-04 08:47:05,4.191,0.419,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2717782016.0,846327808.0,6557130752.0,23497834496.0,2007496.0,858921.0
12-04 08:47:06,4.027,0.168,95.638,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2718035968.0,846327808.0,6557130752.0,23497580544.0,1995516.0,860034.0
12-04 08:47:07,4.580,0.333,94.838,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2718162944.0,846327808.0,6557130752.0,23497453568.0,2005549.0,853220.0
12-04 08:47:08,4.275,0.251,95.390,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,2718162944.0,846327808.0,6557130752.0,23497453568.0,2042257.0,859181.0
12-04 08:47:09,3.866,0.504,95.462,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2718289920.0,846327808.0,6557138944.0,23497318400.0,1999983.0,861504.0
12-04 08:47:10,4.431,0.251,95.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718289920.0,846327808.0,6557138944.0,23497318400.0,2002137.0,853863.0
12-04 08:47:11,4.264,0.418,95.151,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2718384128.0,846327808.0,6557138944.0,23497224192.0,2000174.0,861777.0
12-04 08:47:12,4.177,0.585,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2718543872.0,846327808.0,6557138944.0,23497064448.0,2083052.0,857336.0
12-04 08:47:13,4.603,0.335,95.063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718797824.0,846327808.0,6557138944.0,23496810496.0,2000487.0,859654.0
12-04 08:47:14,4.762,0.501,94.737,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719047680.0,846327808.0,6557143040.0,23496556544.0,2274522.0,859986.0
12-04 08:47:15,4.020,0.335,95.310,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2719711232.0,846327808.0,6557143040.0,23495892992.0,1992368.0,860845.0
12-04 08:47:16,4.523,0.251,95.059,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2719690752.0,846327808.0,6557143040.0,23495913472.0,2088842.0,858151.0
12-04 08:47:17,4.424,0.417,94.992,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2719690752.0,846327808.0,6557143040.0,23495913472.0,1999372.0,854457.0
12-04 08:47:18,3.943,0.419,95.554,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719592448.0,846327808.0,6557143040.0,23496011776.0,2000032.0,858939.0
12-04 08:47:19,4.351,0.502,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719522816.0,846327808.0,6557143040.0,23496081408.0,1982489.0,875422.0
12-04 08:47:20,4.264,0.502,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719682560.0,846327808.0,6557143040.0,23495921664.0,2140591.0,862709.0
12-04 08:47:21,4.111,0.336,95.470,0.0,0.0,0.084,0.0,90112.0,0.0,8.0,2719903744.0,846327808.0,6557143040.0,23495700480.0,2005142.0,856553.0
12-04 08:47:22,4.333,0.667,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2719932416.0,846327808.0,6557147136.0,23495667712.0,2040860.0,858074.0
12-04 08:47:23,4.107,0.335,95.474,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2719932416.0,846327808.0,6557147136.0,23495667712.0,2007141.0,857008.0
12-04 08:47:24,4.191,0.503,95.306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719932416.0,846327808.0,6557147136.0,23495667712.0,1991265.0,855837.0
12-04 08:47:25,4.754,0.334,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2720067584.0,846327808.0,6557147136.0,23495532544.0,2165402.0,866172.0
12-04 08:47:26,4.493,0.499,94.925,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2720194560.0,846327808.0,6557147136.0,23495405568.0,2014045.0,871944.0
12-04 08:47:27,3.707,0.337,95.788,0.168,0.0,0.0,0.0,24576.0,0.0,2.0,2720194560.0,846327808.0,6557147136.0,23495405568.0,1989054.0,860619.0
12-04 08:47:28,4.849,0.334,94.816,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2720702464.0,846327808.0,6557147136.0,23494897664.0,2059923.0,872409.0
12-04 08:47:29,4.027,0.336,95.470,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2720702464.0,846327808.0,6557147136.0,23494897664.0,2068835.0,860374.0
12-04 08:47:30,4.195,0.336,95.470,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720702464.0,846327808.0,6557147136.0,23494897664.0,2078862.0,854808.0
12-04 08:47:31,4.428,0.418,94.987,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,2720698368.0,846327808.0,6557151232.0,23494897664.0,1994586.0,857902.0
12-04 08:47:32,4.264,0.334,95.234,0.0,0.0,0.167,0.0,53248.0,0.0,9.0,2720698368.0,846327808.0,6557151232.0,23494897664.0,2005072.0,854379.0
12-04 08:47:33,4.268,0.251,95.314,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2720698368.0,846327808.0,6557151232.0,23494897664.0,1936293.0,853783.0
12-04 08:47:34,4.671,0.584,94.495,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2720919552.0,846327808.0,6557151232.0,23494676480.0,1957115.0,857686.0
12-04 08:47:35,4.424,0.501,94.825,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2721247232.0,846327808.0,6557151232.0,23494348800.0,2159710.0,857747.0
12-04 08:47:36,3.943,0.587,95.470,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2721468416.0,846327808.0,6557151232.0,23494127616.0,1996532.0,862742.0
12-04 08:47:37,4.435,0.251,95.314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2721468416.0,846327808.0,6557151232.0,23494127616.0,2051994.0,856937.0
12-04 08:47:38,3.707,0.253,95.619,0.337,0.0,0.084,0.0,28672.0,0.0,3.0,2721460224.0,846327808.0,6557151232.0,23494135808.0,1995798.0,874529.0
12-04 08:47:39,4.526,0.251,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2721484800.0,846327808.0,6557159424.0,23494103040.0,1991345.0,854939.0
12-04 08:47:40,4.030,0.336,95.550,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2720854016.0,846327808.0,6557159424.0,23494733824.0,2203569.0,862985.0
12-04 08:47:41,4.097,0.418,95.401,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2720817152.0,846327808.0,6557159424.0,23494770688.0,1996810.0,855118.0
12-04 08:47:42,4.450,0.168,95.382,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720817152.0,846327808.0,6557159424.0,23494770688.0,1991653.0,853389.0
12-04 08:47:43,4.841,0.334,94.741,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2720817152.0,846327808.0,6557159424.0,23494770688.0,2005306.0,863543.0
12-04 08:47:44,4.841,0.417,94.407,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2720313344.0,846327808.0,6557159424.0,23495274496.0,2007531.0,860287.0
12-04 08:47:45,4.519,0.418,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719801344.0,846327808.0,6557159424.0,23495786496.0,1995679.0,860449.0
12-04 08:47:46,4.348,0.334,95.318,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2720182272.0,846327808.0,6557159424.0,23495405568.0,2125122.0,854855.0
12-04 08:47:47,4.017,0.418,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2720288768.0,846327808.0,6557163520.0,23495294976.0,1994724.0,855041.0
12-04 08:47:48,4.344,0.418,95.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720493568.0,846327808.0,6557163520.0,23495090176.0,1995410.0,857967.0
12-04 08:47:49,4.587,0.417,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2720493568.0,846327808.0,6557163520.0,23495090176.0,2001514.0,859367.0
12-04 08:47:50,4.023,0.335,95.390,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2720493568.0,846327808.0,6557163520.0,23495090176.0,2088185.0,855384.0
12-04 08:47:51,4.020,0.586,95.394,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2720620544.0,846327808.0,6557163520.0,23494963200.0,1994698.0,855575.0
12-04 08:47:52,4.268,0.251,95.314,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2720915456.0,846327808.0,6557163520.0,23494668288.0,1999430.0,861139.0
12-04 08:47:53,4.184,0.418,95.397,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720882688.0,846327808.0,6557163520.0,23494701056.0,2090820.0,859308.0
12-04 08:47:54,4.275,0.251,95.474,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720882688.0,846327808.0,6557163520.0,23494701056.0,1994532.0,858294.0
12-04 08:47:55,4.424,0.417,94.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2722004992.0,846327808.0,6557163520.0,23493578752.0,1995920.0,855216.0
12-04 08:47:56,4.181,0.502,95.151,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2721902592.0,846327808.0,6557167616.0,23493677056.0,2068193.0,879285.0
12-04 08:47:57,3.866,0.252,95.714,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2722250752.0,846327808.0,6557167616.0,23493328896.0,1995354.0,857239.0
12-04 08:47:58,4.526,0.419,94.887,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2722283520.0,846327808.0,6557167616.0,23493296128.0,2053319.0,854769.0
12-04 08:47:59,4.351,0.335,95.230,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2722250752.0,846327808.0,6557167616.0,23493328896.0,1998720.0,860300.0
12-04 08:48:00,4.177,0.418,95.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2722250752.0,846327808.0,6557167616.0,23493328896.0,2016352.0,852246.0
12-04 08:48:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2722250752.0,846327808.0,6557167616.0,23493328896.0,196960.0,8531.0
12-04 08:48:02,0.250,0.166,99.501,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2723901440.0,846327808.0,6557167616.0,23491678208.0,7577.0,145278.0
12-04 08:48:03,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2723901440.0,846327808.0,6557167616.0,23491678208.0,6528.0,7598.0
12-04 08:48:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2723815424.0,846327808.0,6557171712.0,23491760128.0,6588.0,6633.0
12-04 08:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2723815424.0,846327808.0,6557171712.0,23491760128.0,5824.0,5039.0
12-04 08:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2723815424.0,846327808.0,6557171712.0,23491760128.0,5280.0,4296.0
12-04 08:48:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,2723815424.0,846327808.0,6557171712.0,23491760128.0,6824.0,6969.0
12-04 08:48:08,5.546,0.168,94.202,0.0,0.0,0.084,0.0,106496.0,0.0,25.0,2723430400.0,846327808.0,6557175808.0,23492141056.0,1823902.0,461935.0
12-04 08:48:09,3.535,0.505,95.960,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2723778560.0,846327808.0,6557175808.0,23491792896.0,2040157.0,876562.0
12-04 08:48:10,4.181,0.585,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2724188160.0,846327808.0,6557179904.0,23491379200.0,2041920.0,894774.0
12-04 08:48:11,5.079,0.583,94.338,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2724691968.0,846327808.0,6557184000.0,23490871296.0,2115905.0,877448.0
12-04 08:48:12,4.264,0.418,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2724945920.0,846327808.0,6557184000.0,23490617344.0,2035601.0,871479.0
12-04 08:48:13,3.701,0.589,95.458,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,2725199872.0,846327808.0,6557184000.0,23490363392.0,2121751.0,875590.0
12-04 08:48:14,4.268,0.335,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725199872.0,846327808.0,6557184000.0,23490363392.0,2024456.0,893249.0
12-04 08:48:15,4.674,0.334,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2726567936.0,846327808.0,6557184000.0,23488995328.0,2026959.0,864747.0
12-04 08:48:16,4.261,0.334,95.322,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2726723584.0,846327808.0,6557184000.0,23488839680.0,2153414.0,867996.0
12-04 08:48:17,3.376,0.338,96.118,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2726723584.0,846327808.0,6557184000.0,23488839680.0,2039092.0,876286.0
12-04 08:48:18,4.674,0.250,94.992,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2162881.0,880920.0
12-04 08:48:19,5.250,0.417,94.083,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2037850.0,874468.0
12-04 08:48:20,4.037,0.252,95.627,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2034226.0,872408.0
12-04 08:48:21,3.613,0.756,95.630,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2114384.0,870795.0
12-04 08:48:22,4.010,0.668,95.071,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2039923.0,875355.0
12-04 08:48:23,4.817,0.332,94.684,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2727067648.0,846327808.0,6557188096.0,23488491520.0,2050426.0,892366.0
12-04 08:48:24,4.344,0.418,95.155,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2727133184.0,846327808.0,6557188096.0,23488425984.0,2211217.0,870935.0
12-04 08:48:25,3.788,0.337,95.539,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2726973440.0,846327808.0,6557188096.0,23488585728.0,2035184.0,869537.0
12-04 08:48:26,4.264,0.418,95.151,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2726936576.0,846327808.0,6557192192.0,23488618496.0,2287932.0,892030.0
12-04 08:48:27,4.829,0.333,94.671,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2727096320.0,846327808.0,6557192192.0,23488458752.0,2030464.0,871530.0
12-04 08:48:28,3.866,0.336,95.630,0.0,0.0,0.168,0.0,77824.0,0.0,4.0,2727223296.0,846327808.0,6557192192.0,23488331776.0,2033667.0,871318.0
12-04 08:48:29,3.862,0.504,95.550,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2727223296.0,846327808.0,6557192192.0,23488331776.0,2031422.0,873495.0
12-04 08:48:30,4.268,0.418,95.314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2727223296.0,846327808.0,6557192192.0,23488331776.0,2101651.0,872908.0
12-04 08:48:31,4.837,0.250,94.746,0.083,0.0,0.083,0.0,61440.0,0.0,5.0,2727632896.0,846331904.0,6557192192.0,23487918080.0,2059221.0,874528.0
12-04 08:48:32,4.351,0.251,95.314,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2727600128.0,846331904.0,6557192192.0,23487950848.0,2031928.0,873564.0
12-04 08:48:33,4.293,0.505,95.118,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2727600128.0,846331904.0,6557192192.0,23487950848.0,2027936.0,870145.0
12-04 08:48:34,4.268,0.335,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2727596032.0,846331904.0,6557196288.0,23487950848.0,2020043.0,864529.0
12-04 08:48:35,5.311,0.415,94.191,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2727383040.0,846331904.0,6557196288.0,23488163840.0,2060565.0,871195.0
12-04 08:48:36,4.519,0.167,95.314,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2727604224.0,846331904.0,6557196288.0,23487942656.0,2074255.0,875588.0
12-04 08:48:37,4.027,0.419,95.302,0.168,0.0,0.084,0.0,24576.0,0.0,2.0,2727731200.0,846331904.0,6557196288.0,23487815680.0,2037515.0,871677.0
12-04 08:48:38,4.595,0.251,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2727755776.0,846331904.0,6557196288.0,23487791104.0,2061395.0,872976.0
12-04 08:48:39,4.809,0.663,94.362,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2727723008.0,846331904.0,6557196288.0,23487823872.0,2037383.0,868747.0
12-04 08:48:40,4.359,0.503,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2727718912.0,846331904.0,6557200384.0,23487823872.0,2133645.0,877230.0
12-04 08:48:41,3.535,0.505,95.791,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,2727878656.0,846331904.0,6557200384.0,23487664128.0,2035706.0,874843.0
12-04 08:48:42,4.348,0.334,95.234,0.0,0.0,0.084,0.0,40960.0,0.0,8.0,2727968768.0,846331904.0,6557204480.0,23487569920.0,2021448.0,871501.0
12-04 08:48:43,4.671,0.334,94.746,0.083,0.0,0.167,0.0,20480.0,0.0,3.0,2727968768.0,846331904.0,6557204480.0,23487569920.0,2027406.0,868337.0
12-04 08:48:44,4.184,0.251,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2728062976.0,846331904.0,6557204480.0,23487475712.0,2036299.0,866266.0
12-04 08:48:45,3.694,0.336,95.634,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2728095744.0,846331904.0,6557204480.0,23487442944.0,2122073.0,875190.0
12-04 08:48:46,4.111,0.252,95.386,0.084,0.0,0.168,0.0,65536.0,0.0,5.0,2728095744.0,846331904.0,6557204480.0,23487442944.0,2037303.0,872894.0
12-04 08:48:47,4.746,0.416,94.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2728128512.0,846331904.0,6557204480.0,23487410176.0,2076601.0,872147.0
12-04 08:48:48,4.778,0.335,94.887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2727714816.0,846331904.0,6557204480.0,23487823872.0,2033564.0,872378.0
12-04 08:48:49,4.198,0.420,95.130,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2727714816.0,846331904.0,6557204480.0,23487823872.0,2043430.0,875759.0
12-04 08:48:50,3.940,0.335,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2727841792.0,846331904.0,6557204480.0,23487696896.0,2121236.0,875371.0
12-04 08:48:51,4.746,0.416,94.754,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2728853504.0,846331904.0,6557208576.0,23486681088.0,2015353.0,874344.0
12-04 08:48:52,4.114,0.168,95.550,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2729234432.0,846331904.0,6557208576.0,23486300160.0,2029750.0,863822.0
12-04 08:48:53,3.953,0.505,95.542,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2729869312.0,846331904.0,6557208576.0,23485665280.0,2040400.0,871640.0
12-04 08:48:54,4.599,0.251,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2730504192.0,846331904.0,6557208576.0,23485030400.0,2099953.0,873799.0
12-04 08:48:55,4.829,0.333,94.505,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2731147264.0,846331904.0,6557208576.0,23484387328.0,2058929.0,873889.0
12-04 08:48:56,4.279,0.168,95.554,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2731782144.0,846331904.0,6557208576.0,23483752448.0,2056599.0,895935.0
12-04 08:48:57,3.710,0.253,95.868,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2731876352.0,846331904.0,6557208576.0,23483658240.0,2074766.0,874752.0
12-04 08:48:58,4.742,0.416,94.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2731896832.0,846331904.0,6557212672.0,23483633664.0,2038039.0,869634.0
12-04 08:48:59,4.188,0.419,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2732150784.0,846331904.0,6557212672.0,23483379712.0,2034172.0,873540.0
12-04 08:49:00,4.439,0.168,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732118016.0,846331904.0,6557212672.0,23483412480.0,2011982.0,865250.0
12-04 08:49:01,3.541,0.337,95.868,0.169,0.0,0.084,0.0,77824.0,0.0,7.0,2732367872.0,846336000.0,6557212672.0,23483158528.0,2015615.0,869936.0
12-04 08:49:02,5.150,0.332,94.352,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,2733035520.0,846336000.0,6557212672.0,23482490880.0,2128906.0,866297.0
12-04 08:49:03,5.162,0.416,94.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2732969984.0,846336000.0,6557212672.0,23482556416.0,2093042.0,873383.0
12-04 08:49:04,3.936,0.503,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2733035520.0,846336000.0,6557212672.0,23482490880.0,2041647.0,876032.0
12-04 08:49:05,4.100,0.418,95.146,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2733068288.0,846336000.0,6557212672.0,23482458112.0,2143100.0,916174.0
12-04 08:49:06,4.114,0.252,95.634,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2733031424.0,846336000.0,6557216768.0,23482490880.0,2045298.0,891561.0
12-04 08:49:07,4.988,0.166,94.514,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2733158400.0,846336000.0,6557216768.0,23482363904.0,2232526.0,870431.0
12-04 08:49:08,2.341,0.167,97.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2733285376.0,846336000.0,6557216768.0,23482236928.0,1109400.0,478942.0
12-04 08:49:09,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2734825472.0,846336000.0,6557216768.0,23480696832.0,8740.0,150475.0
12-04 08:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2734678016.0,846336000.0,6557220864.0,23480840192.0,6132.0,5108.0
12-04 08:49:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2734678016.0,846336000.0,6557220864.0,23480840192.0,7404.0,7996.0
12-04 08:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2734678016.0,846336000.0,6557220864.0,23480840192.0,5844.0,5395.0
12-04 08:49:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2734673920.0,846336000.0,6557224960.0,23480840192.0,6758.0,6903.0
12-04 08:49:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2734673920.0,846336000.0,6557224960.0,23480840192.0,5050.0,4991.0
12-04 08:49:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735222784.0,846336000.0,6557224960.0,23480291328.0,5618.0,5776.0
12-04 08:49:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2735063040.0,846336000.0,6557224960.0,23480451072.0,4596.0,3874.0
12-04 08:49:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2735063040.0,846336000.0,6557224960.0,23480451072.0,5151.0,5146.0
12-04 08:49:18,5.290,0.168,94.458,0.0,0.0,0.084,0.0,106496.0,0.0,25.0,2735669248.0,846336000.0,6557212672.0,23479857152.0,1365247.0,311465.0
12-04 08:49:19,4.523,0.335,94.807,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,2736324608.0,846336000.0,6557224960.0,23479189504.0,2071315.0,890345.0
12-04 08:49:20,3.791,0.421,95.703,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2736578560.0,846336000.0,6557224960.0,23478935552.0,2062438.0,885391.0
12-04 08:49:21,3.859,0.503,95.554,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2737082368.0,846336000.0,6557229056.0,23478427648.0,2071267.0,883823.0
12-04 08:49:22,4.344,0.585,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2737336320.0,846336000.0,6557229056.0,23478173696.0,2160460.0,890190.0
12-04 08:49:23,4.355,0.335,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2737717248.0,846336000.0,6557229056.0,23477792768.0,2052990.0,886496.0
12-04 08:49:24,4.341,0.417,95.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2737844224.0,846336000.0,6557229056.0,23477665792.0,2065455.0,878084.0
12-04 08:49:25,4.198,0.336,95.214,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2737971200.0,846336000.0,6557229056.0,23477538816.0,2161517.0,890407.0
12-04 08:49:26,4.674,0.584,94.658,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2738225152.0,846336000.0,6557229056.0,23477284864.0,2081147.0,907378.0
12-04 08:49:27,4.610,0.251,94.803,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2738159616.0,846336000.0,6557229056.0,23477350400.0,2061018.0,877312.0
12-04 08:49:28,4.348,0.334,95.067,0.0,0.0,0.251,0.0,73728.0,0.0,8.0,2738225152.0,846336000.0,6557229056.0,23477284864.0,2193596.0,896017.0
12-04 08:49:29,4.107,0.419,95.306,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2738221056.0,846336000.0,6557233152.0,23477284864.0,2059279.0,883336.0
12-04 08:49:30,4.181,0.334,95.151,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2738221056.0,846336000.0,6557233152.0,23477284864.0,2160968.0,879630.0
12-04 08:49:31,4.195,0.419,95.134,0.168,0.0,0.084,0.0,73728.0,0.0,5.0,2738221056.0,846336000.0,6557233152.0,23477284864.0,2112591.0,892945.0
12-04 08:49:32,4.188,0.503,95.142,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2737840128.0,846336000.0,6557233152.0,23477665792.0,2061343.0,885427.0
12-04 08:49:33,4.348,0.418,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2737840128.0,846336000.0,6557233152.0,23477665792.0,2216760.0,878170.0
12-04 08:49:34,4.279,0.336,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2737840128.0,846336000.0,6557233152.0,23477665792.0,2073897.0,891360.0
12-04 08:49:35,4.674,0.417,94.741,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2738515968.0,846336000.0,6557233152.0,23476989952.0,2073323.0,889003.0
12-04 08:49:36,4.111,0.336,95.470,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2738601984.0,846336000.0,6557233152.0,23476903936.0,2058774.0,892533.0
12-04 08:49:37,4.351,0.335,94.895,0.251,0.0,0.167,0.0,28672.0,0.0,4.0,2738712576.0,846340096.0,6557229056.0,23476793344.0,2198874.0,895012.0
12-04 08:49:38,4.020,0.335,95.394,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2738704384.0,846340096.0,6557237248.0,23476793344.0,1989599.0,889532.0
12-04 08:49:39,4.191,0.251,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2738958336.0,846340096.0,6557237248.0,23476539392.0,2134541.0,872659.0
12-04 08:49:40,5.038,0.252,94.542,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2738921472.0,846340096.0,6557241344.0,23476572160.0,2112374.0,890769.0
12-04 08:49:41,4.534,0.252,95.130,0.0,0.0,0.084,0.0,102400.0,0.0,6.0,2739113984.0,846340096.0,6557241344.0,23476379648.0,2078292.0,903210.0
12-04 08:49:42,4.268,0.084,95.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2739081216.0,846340096.0,6557241344.0,23476412416.0,1845230.0,869844.0
12-04 08:49:43,4.104,0.419,95.226,0.084,0.0,0.168,0.0,16384.0,0.0,3.0,2739494912.0,846340096.0,6557241344.0,23475998720.0,1965895.0,890259.0
12-04 08:49:44,4.264,0.585,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2739589120.0,846340096.0,6557241344.0,23475904512.0,2313834.0,895260.0
12-04 08:49:45,4.351,0.251,95.146,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2739810304.0,846340096.0,6557241344.0,23475683328.0,2194553.0,875986.0
12-04 08:49:46,5.004,0.334,94.579,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2740092928.0,846340096.0,6557245440.0,23475396608.0,2077690.0,892080.0
12-04 08:49:47,4.271,0.419,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2740600832.0,846340096.0,6557245440.0,23474888704.0,2187969.0,890819.0
12-04 08:49:48,3.869,0.336,95.627,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2740981760.0,846340096.0,6557245440.0,23474507776.0,2054158.0,868556.0
12-04 08:49:49,4.348,0.334,94.983,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2740981760.0,846340096.0,6557245440.0,23474507776.0,2079130.0,891049.0
12-04 08:49:50,4.417,0.667,94.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2741616640.0,846340096.0,6557245440.0,23473872896.0,2047482.0,890564.0
12-04 08:49:51,4.268,0.335,95.230,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2742218752.0,846340096.0,6557245440.0,23473270784.0,2085991.0,888296.0
12-04 08:49:52,4.663,0.416,94.754,0.0,0.0,0.167,0.0,57344.0,0.0,13.0,2742759424.0,846340096.0,6557245440.0,23472730112.0,2075359.0,890119.0
12-04 08:49:53,4.450,0.504,94.962,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2742886400.0,846340096.0,6557245440.0,23472603136.0,2079100.0,889954.0
12-04 08:49:54,4.845,0.418,94.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2743267328.0,846340096.0,6557245440.0,23472222208.0,2052348.0,881571.0
12-04 08:49:55,4.431,0.334,94.732,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2744033280.0,846340096.0,6557249536.0,23471452160.0,2076742.0,878948.0
12-04 08:49:56,4.348,0.334,95.151,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2743898112.0,846340096.0,6557249536.0,23471587328.0,2085531.0,904247.0
12-04 08:49:57,4.420,0.334,95.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2744025088.0,846340096.0,6557249536.0,23471460352.0,1752108.0,867099.0
12-04 08:49:58,3.769,0.503,95.561,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2741739520.0,846340096.0,6557249536.0,23473745920.0,1721093.0,894035.0
12-04 08:49:59,4.443,0.335,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2741739520.0,846340096.0,6557249536.0,23473745920.0,2352849.0,894216.0
12-04 08:50:00,4.010,0.501,95.322,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2741993472.0,846340096.0,6557249536.0,23473491968.0,1755645.0,874502.0
12-04 08:50:01,4.754,0.500,94.579,0.083,0.0,0.083,0.0,81920.0,0.0,7.0,2742374400.0,846340096.0,6557249536.0,23473111040.0,2374891.0,883898.0
12-04 08:50:02,4.010,0.668,95.155,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2743132160.0,846340096.0,6557253632.0,23472349184.0,2020685.0,889929.0
12-04 08:50:03,4.341,0.250,95.242,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2743226368.0,846340096.0,6557253632.0,23472254976.0,1692698.0,869352.0
12-04 08:50:04,4.104,0.251,95.394,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2743529472.0,846340096.0,6557253632.0,23471951872.0,1650882.0,871113.0
12-04 08:50:05,4.849,0.334,94.649,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2743623680.0,846340096.0,6557253632.0,23471857664.0,2026781.0,885386.0
12-04 08:50:06,4.519,0.335,94.979,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2744037376.0,846340096.0,6557253632.0,23471443968.0,2294759.0,882589.0
12-04 08:50:07,4.424,0.417,94.908,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2744672256.0,846340096.0,6557253632.0,23470809088.0,2163427.0,884642.0
12-04 08:50:08,4.443,0.419,94.971,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2744799232.0,846340096.0,6557253632.0,23470682112.0,2410358.0,898532.0
12-04 08:50:09,4.184,0.502,95.063,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2745049088.0,846340096.0,6557257728.0,23470428160.0,2380845.0,891512.0
12-04 08:50:10,4.351,0.418,95.230,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2745171968.0,846340096.0,6557261824.0,23470301184.0,2072695.0,879814.0
12-04 08:50:11,4.428,0.418,95.071,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2745171968.0,846340096.0,6557261824.0,23470301184.0,2223836.0,891962.0
12-04 08:50:12,4.758,0.167,94.992,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2745171968.0,846340096.0,6557261824.0,23470301184.0,2245961.0,881687.0
12-04 08:50:13,4.933,0.251,94.565,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2745171968.0,846340096.0,6557261824.0,23470301184.0,2231063.0,881101.0
12-04 08:50:14,5.250,0.417,94.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2745425920.0,846340096.0,6557261824.0,23470047232.0,2241735.0,890720.0
12-04 08:50:15,4.443,0.251,95.138,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2745982976.0,846340096.0,6557265920.0,23469486080.0,2192593.0,884593.0
12-04 08:50:16,4.195,0.252,95.470,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2745929728.0,846340096.0,6557265920.0,23469539328.0,2229286.0,883386.0
12-04 08:50:17,4.188,0.419,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2745929728.0,846340096.0,6557265920.0,23469539328.0,2081426.0,890912.0
12-04 08:50:18,2.850,0.419,96.563,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2746183680.0,846340096.0,6557265920.0,23469285376.0,1609271.0,643708.0
12-04 08:50:19,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2745884672.0,846340096.0,6557265920.0,23469584384.0,6272.0,8310.0
12-04 08:50:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746437632.0,846340096.0,6557265920.0,23469031424.0,6501.0,147406.0
12-04 08:50:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2746437632.0,846340096.0,6557265920.0,23469031424.0,3978.0,2925.0
12-04 08:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746564608.0,846340096.0,6557265920.0,23468904448.0,6181.0,6675.0
12-04 08:50:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746560512.0,846340096.0,6557270016.0,23468904448.0,7224.0,7143.0
12-04 08:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746560512.0,846340096.0,6557270016.0,23468904448.0,6458.0,7222.0
12-04 08:50:25,4.504,0.334,94.912,0.167,0.0,0.083,0.0,114688.0,0.0,26.0,2746179584.0,846340096.0,6557270016.0,23469285376.0,1098235.0,187153.0
12-04 08:50:26,4.908,0.416,94.426,0.0,0.0,0.250,0.0,90112.0,0.0,5.0,2745667584.0,846340096.0,6557274112.0,23469793280.0,2113497.0,909795.0
12-04 08:50:27,4.351,0.418,95.146,0.0,0.0,0.084,0.0,36864.0,0.0,8.0,2745794560.0,846340096.0,6557274112.0,23469666304.0,2093770.0,904091.0
12-04 08:50:28,4.034,0.252,95.546,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2745921536.0,846340096.0,6557274112.0,23469539328.0,2104928.0,891228.0
12-04 08:50:29,4.428,0.501,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2746269696.0,846340096.0,6557274112.0,23469191168.0,2083403.0,897559.0
12-04 08:50:30,4.511,0.334,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2746429440.0,846340096.0,6557274112.0,23469031424.0,2125984.0,899728.0
12-04 08:50:31,4.508,0.334,94.825,0.167,0.0,0.167,0.0,98304.0,0.0,6.0,2746396672.0,846340096.0,6557274112.0,23469064192.0,2200871.0,890952.0
12-04 08:50:32,4.845,0.418,94.570,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2746458112.0,846340096.0,6557278208.0,23468998656.0,2124289.0,910571.0
12-04 08:50:33,4.933,0.334,94.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2738520064.0,846340096.0,6557278208.0,23476936704.0,2089221.0,908750.0
12-04 08:50:34,4.184,0.502,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2738552832.0,846340096.0,6557278208.0,23476903936.0,2206367.0,909557.0
12-04 08:50:35,4.202,0.504,95.294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2738827264.0,846340096.0,6557278208.0,23476629504.0,2156575.0,889956.0
12-04 08:50:36,4.496,0.416,94.754,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2738679808.0,846340096.0,6557278208.0,23476776960.0,2108245.0,906503.0
12-04 08:50:37,4.351,0.335,95.063,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2738679808.0,846340096.0,6557278208.0,23476776960.0,2098989.0,894389.0
12-04 08:50:38,4.774,0.251,94.891,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,2736287744.0,846340096.0,6557278208.0,23479169024.0,2085608.0,900233.0
12-04 08:50:39,4.279,0.252,95.302,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2735886336.0,846340096.0,6557278208.0,23479570432.0,2116598.0,898858.0
12-04 08:50:40,3.936,0.168,95.645,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2736136192.0,846340096.0,6557282304.0,23479316480.0,1793738.0,880457.0
12-04 08:50:41,3.940,0.503,95.557,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2736132096.0,846340096.0,6557286400.0,23479316480.0,2018265.0,904378.0
12-04 08:50:42,4.511,0.167,95.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2736164864.0,846340096.0,6557286400.0,23479283712.0,2258913.0,892856.0
12-04 08:50:43,4.271,0.503,94.975,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2735828992.0,846344192.0,6557286400.0,23479615488.0,2215573.0,908321.0
12-04 08:50:44,4.849,0.251,94.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2735747072.0,846344192.0,6557286400.0,23479697408.0,2303092.0,892860.0
12-04 08:50:45,4.762,0.418,94.570,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2734858240.0,846344192.0,6557286400.0,23480586240.0,1992607.0,904409.0
12-04 08:50:46,4.424,0.501,94.908,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2734858240.0,846344192.0,6557286400.0,23480586240.0,2139417.0,889776.0
12-04 08:50:47,4.428,0.418,94.987,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2734985216.0,846344192.0,6557286400.0,23480459264.0,2213482.0,903916.0
12-04 08:50:48,4.275,0.335,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2734952448.0,846344192.0,6557286400.0,23480492032.0,2283209.0,899605.0
12-04 08:50:49,4.188,0.335,95.142,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2734981120.0,846344192.0,6557290496.0,23480459264.0,2084747.0,897842.0
12-04 08:50:50,4.833,0.417,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734219264.0,846344192.0,6557290496.0,23481221120.0,2162729.0,899277.0
12-04 08:50:51,4.181,0.418,95.151,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2734186496.0,846344192.0,6557290496.0,23481253888.0,2095224.0,907535.0
12-04 08:50:52,4.205,0.252,95.290,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2734219264.0,846344192.0,6557290496.0,23481221120.0,2119556.0,911470.0
12-04 08:50:53,4.435,0.335,95.063,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2734186496.0,846344192.0,6557290496.0,23481253888.0,2210789.0,892578.0
12-04 08:50:54,4.275,0.251,95.138,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2734313472.0,846344192.0,6557290496.0,23481126912.0,2124633.0,908613.0
12-04 08:50:55,4.515,0.334,94.816,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,2734481408.0,846344192.0,6557290496.0,23480958976.0,2164084.0,888690.0
12-04 08:50:56,4.515,0.334,95.067,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2734354432.0,846344192.0,6557290496.0,23481085952.0,2135893.0,927256.0
12-04 08:50:57,4.678,0.501,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734350336.0,846344192.0,6557294592.0,23481085952.0,2090194.0,891406.0
12-04 08:50:58,5.167,0.417,94.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734309376.0,846344192.0,6557294592.0,23481126912.0,2099202.0,905305.0
12-04 08:50:59,4.181,0.502,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2734342144.0,846344192.0,6557294592.0,23481094144.0,2266749.0,893695.0
12-04 08:51:00,4.443,0.251,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2734342144.0,846344192.0,6557294592.0,23481094144.0,2085266.0,896289.0
12-04 08:51:01,4.107,0.335,95.306,0.084,0.0,0.168,0.0,86016.0,0.0,7.0,2734436352.0,846344192.0,6557294592.0,23480999936.0,2122415.0,901479.0
12-04 08:51:02,4.519,0.418,94.895,0.0,0.0,0.167,0.0,57344.0,0.0,9.0,2734551040.0,846344192.0,6557294592.0,23480885248.0,2203754.0,891984.0
12-04 08:51:03,4.257,0.417,94.992,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2734247936.0,846344192.0,6557294592.0,23481188352.0,2120199.0,904910.0
12-04 08:51:04,4.264,0.334,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734215168.0,846344192.0,6557294592.0,23481221120.0,2085044.0,888571.0
12-04 08:51:05,4.188,0.419,95.142,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2734338048.0,846344192.0,6557298688.0,23481094144.0,2153730.0,910903.0
12-04 08:51:06,4.587,0.334,94.912,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2733142016.0,846344192.0,6557298688.0,23482290176.0,2118637.0,907852.0
12-04 08:51:07,4.037,0.252,95.206,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,2733449216.0,846344192.0,6557298688.0,23481982976.0,2111794.0,907887.0
12-04 08:51:08,4.271,0.503,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2733957120.0,846344192.0,6557298688.0,23481475072.0,2160480.0,893246.0
12-04 08:51:09,4.023,0.251,95.474,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2734465024.0,846344192.0,6557298688.0,23480967168.0,2114450.0,903660.0
12-04 08:51:10,4.111,0.336,95.302,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2734837760.0,846344192.0,6557306880.0,23480586240.0,2113718.0,893924.0
12-04 08:51:11,4.435,0.335,95.063,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2734964736.0,846344192.0,6557306880.0,23480459264.0,2203897.0,898325.0
12-04 08:51:12,4.782,0.252,94.799,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2733821952.0,846344192.0,6557306880.0,23481602048.0,2124851.0,901106.0
12-04 08:51:13,4.431,0.502,94.816,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2733756416.0,846344192.0,6557306880.0,23481667584.0,2085886.0,896447.0
12-04 08:51:14,4.413,0.666,94.671,0.0,0.0,0.250,0.0,24576.0,0.0,6.0,2733916160.0,846344192.0,6557306880.0,23481507840.0,2124858.0,906637.0
12-04 08:51:15,3.950,0.420,95.378,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2733203456.0,846344192.0,6557306880.0,23482220544.0,2083188.0,893086.0
12-04 08:51:16,4.758,0.167,95.075,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2733027328.0,846344192.0,6557306880.0,23482396672.0,1871966.0,901388.0
12-04 08:51:17,3.933,0.502,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2733056000.0,846344192.0,6557310976.0,23482363904.0,2008158.0,885298.0
12-04 08:51:18,4.511,0.334,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2733056000.0,846344192.0,6557310976.0,23482363904.0,2350392.0,930712.0
12-04 08:51:19,4.496,0.666,94.588,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2733182976.0,846344192.0,6557310976.0,23482236928.0,2280876.0,891187.0
12-04 08:51:20,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2733436928.0,846344192.0,6557310976.0,23481982976.0,2133321.0,922511.0
12-04 08:51:21,3.940,0.419,95.390,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2733531136.0,846344192.0,6557310976.0,23481888768.0,2222443.0,913189.0
12-04 08:51:22,4.195,0.252,95.386,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2733563904.0,846344192.0,6557310976.0,23481856000.0,2082462.0,895838.0
12-04 08:51:23,4.587,0.417,94.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2733531136.0,846344192.0,6557310976.0,23481888768.0,2210740.0,907853.0
12-04 08:51:24,4.766,0.334,94.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2733563904.0,846344192.0,6557310976.0,23481856000.0,2081451.0,890497.0
12-04 08:51:25,4.758,0.250,94.825,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2733563904.0,846344192.0,6557310976.0,23481856000.0,2097827.0,800411.0
12-04 08:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2734321664.0,846344192.0,6557315072.0,23481094144.0,22873.0,23949.0
12-04 08:51:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735083520.0,846344192.0,6557315072.0,23480332288.0,6828.0,152633.0
12-04 08:51:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2735210496.0,846344192.0,6557315072.0,23480205312.0,6317.0,6790.0
12-04 08:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735210496.0,846344192.0,6557315072.0,23480205312.0,5020.0,4898.0
12-04 08:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735210496.0,846344192.0,6557315072.0,23480205312.0,6813.0,6030.0
12-04 08:51:31,0.083,0.083,99.667,0.167,0.0,0.0,0.0,73728.0,0.0,5.0,2735144960.0,846344192.0,6557315072.0,23480270848.0,7769.0,7029.0
12-04 08:51:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735144960.0,846344192.0,6557315072.0,23480270848.0,7153.0,7476.0
12-04 08:51:33,0.084,0.084,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2735144960.0,846344192.0,6557315072.0,23480270848.0,6328.0,6618.0
12-04 08:51:34,7.268,0.501,92.147,0.0,0.0,0.084,0.0,106496.0,0.0,25.0,2734505984.0,846344192.0,6557319168.0,23480905728.0,2246044.0,676930.0
12-04 08:51:35,4.351,0.418,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2735050752.0,846344192.0,6557323264.0,23480356864.0,2125131.0,911134.0
12-04 08:51:36,4.786,0.336,94.626,0.0,0.0,0.252,0.0,94208.0,0.0,5.0,2735136768.0,846344192.0,6557323264.0,23480270848.0,2205645.0,922448.0
12-04 08:51:37,6.187,0.920,92.559,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2779746304.0,846344192.0,6557323264.0,23435661312.0,2175038.0,913197.0
12-04 08:51:38,6.622,1.341,91.953,0.0,0.0,0.084,0.0,45056.0,0.0,10.0,2755637248.0,846344192.0,6557351936.0,23459741696.0,2161111.0,943924.0
12-04 08:51:39,4.682,0.334,94.231,0.502,0.0,0.251,0.0,0.0,0.0,0.0,2758008832.0,846344192.0,6557360128.0,23457361920.0,2174991.0,955591.0
12-04 08:51:40,4.040,0.421,95.370,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2758037504.0,846344192.0,6557364224.0,23457329152.0,2244944.0,922372.0
12-04 08:51:41,4.268,0.335,95.146,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2758418432.0,846344192.0,6557364224.0,23456948224.0,2194414.0,917697.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-kafka-slave-35.csv <==
12-04 08:29:38,1.062,0.222,98.664,0.023,0.0,0.028,2206.493,511359.918,0.382,2.431,2743304192.0,863604736.0,4142731264.0,25869434880.0,0.0,0.0
12-04 08:29:39,4.188,0.251,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2742067200.0,863604736.0,4142739456.0,25870663680.0,3142181.0,912950.0
12-04 08:29:40,4.606,0.251,95.142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2742194176.0,863604736.0,4142739456.0,25870536704.0,2636474.0,961986.0
12-04 08:29:41,6.010,0.501,93.489,0.0,0.0,0.0,0.0,114688.0,0.0,12.0,2742444032.0,863604736.0,4142743552.0,25870282752.0,4861389.0,995437.0
12-04 08:29:42,3.772,0.503,95.474,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742538240.0,863604736.0,4142743552.0,25870188544.0,1826393.0,933205.0
12-04 08:29:43,4.678,0.334,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2742571008.0,863604736.0,4142743552.0,25870155776.0,2644282.0,898882.0
12-04 08:29:44,4.595,0.334,94.820,0.167,0.0,0.084,0.0,24576.0,0.0,2.0,2742599680.0,863604736.0,4142747648.0,25870123008.0,1599347.0,924333.0
12-04 08:29:45,5.013,0.334,94.403,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742599680.0,863604736.0,4142747648.0,25870123008.0,2895080.0,947674.0
12-04 08:29:46,5.523,0.335,93.975,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2743590912.0,863604736.0,4142751744.0,25869127680.0,5181751.0,999470.0
12-04 08:29:47,4.690,0.168,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2744094720.0,863604736.0,4142751744.0,25868623872.0,3079894.0,905033.0
12-04 08:29:48,4.007,0.668,95.242,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2744094720.0,863604736.0,4142751744.0,25868623872.0,2203702.0,927508.0
12-04 08:29:49,4.519,0.251,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2744090624.0,863604736.0,4142755840.0,25868623872.0,1488936.0,897327.0
12-04 08:29:50,4.027,0.252,95.386,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,2744479744.0,863604736.0,4142755840.0,25868234752.0,1626452.0,941414.0
12-04 08:29:51,4.837,0.417,94.412,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2745176064.0,863604736.0,4142755840.0,25867538432.0,2354278.0,952333.0
12-04 08:29:52,5.162,0.500,94.005,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2746601472.0,863604736.0,4142759936.0,25866108928.0,4129101.0,979648.0
12-04 08:29:53,5.917,0.417,93.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2748035072.0,863604736.0,4142759936.0,25864675328.0,4139466.0,1011042.0
12-04 08:29:54,4.950,0.419,94.547,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2747838464.0,863604736.0,4142764032.0,25864867840.0,4693766.0,954645.0
12-04 08:29:55,4.362,0.252,95.386,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746572800.0,863604736.0,4142764032.0,25866133504.0,2530722.0,953815.0
12-04 08:29:56,4.606,0.168,94.975,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2747351040.0,863604736.0,4142764032.0,25865355264.0,1347413.0,898988.0
12-04 08:29:57,3.849,0.335,95.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2747854848.0,863604736.0,4142768128.0,25864847360.0,1310226.0,880209.0
12-04 08:29:58,4.030,0.252,95.634,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2749014016.0,863604736.0,4142768128.0,25863688192.0,1400030.0,948143.0
12-04 08:29:59,4.188,0.419,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2749378560.0,863604736.0,4142768128.0,25863323648.0,2034684.0,958526.0
12-04 08:30:00,4.841,0.417,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2749661184.0,863604736.0,4142772224.0,25863036928.0,2373970.0,992501.0
12-04 08:30:01,5.922,0.500,93.328,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2752344064.0,863604736.0,4142772224.0,25860354048.0,4524563.0,1060154.0
12-04 08:30:02,5.542,0.504,93.535,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2752966656.0,863604736.0,4142772224.0,25859731456.0,4887848.0,1087420.0
12-04 08:30:03,5.100,0.669,94.147,0.0,0.0,0.084,0.0,36864.0,0.0,9.0,2753712128.0,863604736.0,4142776320.0,25858981888.0,4643118.0,966322.0
12-04 08:30:04,4.845,0.418,94.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2755600384.0,863604736.0,4142776320.0,25857093632.0,3787505.0,930015.0
12-04 08:30:05,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2755190784.0,863604736.0,4142784512.0,25857495040.0,692066.0,29502.0
12-04 08:30:06,1.005,0.251,98.744,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2755190784.0,863604736.0,4142784512.0,25857495040.0,1822867.0,125162.0
12-04 08:30:07,2.508,0.334,97.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2757255168.0,863604736.0,4142784512.0,25855430656.0,5405210.0,292982.0
12-04 08:30:08,1.671,0.167,98.079,0.084,0.0,0.0,0.0,81920.0,0.0,4.0,2751328256.0,863604736.0,4142792704.0,25861349376.0,5388344.0,117110.0
12-04 08:30:09,2.168,0.167,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2749292544.0,863604736.0,4142792704.0,25863385088.0,8381593.0,86339.0
12-04 08:30:10,1.251,0.167,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2734858240.0,863604736.0,4142796800.0,25877815296.0,4757859.0,46802.0
12-04 08:30:11,0.333,0.083,99.500,0.0,0.0,0.083,0.0,94208.0,0.0,7.0,2733846528.0,863604736.0,4142796800.0,25878827008.0,1073780.0,31785.0
12-04 08:30:12,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733703168.0,863604736.0,4144410624.0,25877356544.0,5274531.0,131188.0
12-04 08:30:13,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2733891584.0,863604736.0,4144783360.0,25876795392.0,419557.0,25011.0
12-04 08:30:14,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2733256704.0,863604736.0,4144783360.0,25877430272.0,30255.0,168285.0
12-04 08:30:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733252608.0,863604736.0,4144787456.0,25877430272.0,11614.0,7056.0
12-04 08:30:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2733252608.0,863604736.0,4144787456.0,25877430272.0,12620.0,8248.0
12-04 08:30:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733252608.0,863604736.0,4144787456.0,25877430272.0,13285.0,10903.0
12-04 08:30:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732892160.0,863604736.0,4144791552.0,25877786624.0,11282.0,7409.0
12-04 08:30:19,5.338,0.334,94.078,0.250,0.0,0.0,0.0,114688.0,0.0,26.0,2733191168.0,863604736.0,4144791552.0,25877487616.0,2954112.0,96157.0
12-04 08:30:20,5.071,0.582,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2733121536.0,863604736.0,4144791552.0,25877557248.0,2389862.0,998559.0
12-04 08:30:21,4.599,0.502,94.816,0.0,0.0,0.084,0.0,106496.0,0.0,5.0,2733355008.0,863604736.0,4144795648.0,25877319680.0,2144968.0,1004323.0
12-04 08:30:22,4.845,0.334,94.570,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2733707264.0,863604736.0,4144795648.0,25876967424.0,4737495.0,983994.0
12-04 08:30:23,4.682,0.334,94.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734211072.0,863604736.0,4144795648.0,25876463616.0,2888164.0,955101.0
12-04 08:30:24,5.329,0.416,94.088,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734493696.0,863604736.0,4144799744.0,25876176896.0,4445116.0,975768.0
12-04 08:30:25,4.424,0.250,94.908,0.083,0.0,0.334,0.0,16384.0,0.0,2.0,2734493696.0,863604736.0,4144799744.0,25876176896.0,2044203.0,967747.0
12-04 08:30:26,4.941,0.503,94.389,0.0,0.0,0.168,0.0,73728.0,0.0,6.0,2734493696.0,863604736.0,4144799744.0,25876176896.0,4753670.0,1015011.0
12-04 08:30:27,4.595,0.334,94.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2734366720.0,863604736.0,4144803840.0,25876299776.0,2726184.0,958017.0
12-04 08:30:28,5.995,0.416,93.505,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2734047232.0,863604736.0,4144803840.0,25876619264.0,4349501.0,978756.0
12-04 08:30:29,5.083,0.250,94.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2733596672.0,863604736.0,4144807936.0,25877065728.0,4086828.0,959615.0
12-04 08:30:30,4.355,0.503,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2733723648.0,863604736.0,4144807936.0,25876938752.0,3269483.0,945702.0
12-04 08:30:31,4.359,0.251,95.222,0.168,0.0,0.0,0.0,90112.0,0.0,7.0,2733719552.0,863608832.0,4144807936.0,25876938752.0,2131660.0,949849.0
12-04 08:30:32,4.837,0.417,94.412,0.0,0.0,0.334,0.0,53248.0,0.0,4.0,2733715456.0,863608832.0,4144812032.0,25876938752.0,2560504.0,1001118.0
12-04 08:30:33,5.505,0.250,94.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2734350336.0,863608832.0,4144812032.0,25876303872.0,5568376.0,1002241.0
12-04 08:30:34,5.175,0.417,94.073,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2734825472.0,863608832.0,4145709056.0,25874931712.0,3807368.0,1099343.0
12-04 08:30:35,5.579,0.500,93.589,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2734604288.0,863608832.0,4147322880.0,25873539072.0,6354004.0,1124486.0
12-04 08:30:36,7.232,0.499,92.103,0.0,0.0,0.166,0.0,65536.0,0.0,3.0,2735394816.0,863608832.0,4149166080.0,25870905344.0,9989456.0,1193959.0
12-04 08:30:37,4.511,0.501,94.486,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2734759936.0,863608832.0,4151037952.0,25869668352.0,4314520.0,1079962.0
12-04 08:30:38,4.794,0.336,94.617,0.0,0.0,0.252,0.0,73728.0,0.0,14.0,2734944256.0,863608832.0,4152778752.0,25867743232.0,6150084.0,1148875.0
12-04 08:30:39,4.862,0.335,94.635,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2734989312.0,863608832.0,4154839040.0,25865637888.0,4272909.0,1091529.0
12-04 08:30:40,5.882,0.756,93.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2769899520.0,863608832.0,4156755968.0,25828810752.0,5375798.0,1077957.0
12-04 08:30:41,3.583,1.0,95.167,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2291695616.0,863608832.0,4159037440.0,26304733184.0,2769596.0,417179.0
12-04 08:30:42,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290810880.0,863608832.0,4160872448.0,26303782912.0,2175468.0,107326.0
12-04 08:30:43,0.334,0.167,99.247,0.084,0.0,0.167,0.0,18452480.0,0.0,29.0,2290888704.0,863608832.0,4162760704.0,26301816832.0,2173333.0,107400.0
12-04 08:30:44,0.167,0.084,99.415,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2290839552.0,863608832.0,4164780032.0,26299846656.0,2126944.0,102562.0
12-04 08:30:45,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290794496.0,863608832.0,4166664192.0,26298007552.0,2177041.0,111064.0
12-04 08:30:46,0.251,0.167,99.415,0.0,0.0,0.167,0.0,114688.0,0.0,11.0,2290712576.0,863608832.0,4168556544.0,26296197120.0,2165797.0,106914.0
12-04 08:30:47,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290618368.0,863608832.0,4170301440.0,26294546432.0,2154551.0,110944.0
12-04 08:30:48,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290581504.0,863608832.0,4172337152.0,26292547584.0,2184648.0,109757.0
12-04 08:30:49,0.251,0.084,99.165,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2290585600.0,863608832.0,4174237696.0,26290642944.0,2155030.0,108770.0
12-04 08:30:50,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290552832.0,863608832.0,4176113664.0,26288799744.0,2163815.0,106302.0
12-04 08:30:51,0.167,0.167,99.415,0.0,0.0,0.251,0.0,77824.0,0.0,8.0,2290626560.0,863608832.0,4178006016.0,26286833664.0,2165228.0,108590.0
12-04 08:30:52,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290515968.0,863608832.0,4179894272.0,26285056000.0,2155902.0,108545.0
12-04 08:30:53,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290831360.0,863608832.0,4181389312.0,26283245568.0,2133174.0,105628.0
12-04 08:30:54,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290487296.0,863608832.0,4183662592.0,26281316352.0,2197803.0,109518.0
12-04 08:30:55,0.334,0.334,98.916,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2290872320.0,863608832.0,4185571328.0,26279022592.0,2165737.0,158130.0
12-04 08:30:56,0.333,0.250,99.167,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2290556928.0,863608832.0,4187451392.0,26277457920.0,2220533.0,112074.0
12-04 08:30:57,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290573312.0,863608832.0,4189339648.0,26275553280.0,2126317.0,108500.0
12-04 08:30:58,0.252,0.084,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290851840.0,863608832.0,4191219712.0,26273394688.0,2196499.0,127332.0
12-04 08:30:59,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2290855936.0,863608832.0,4193120256.0,26271490048.0,2142462.0,105092.0
12-04 08:31:00,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2290745344.0,863608832.0,4195008512.0,26269712384.0,2185589.0,103233.0
12-04 08:31:01,0.250,0.250,99.083,0.167,0.0,0.250,0.0,77824.0,0.0,7.0,2290819072.0,863608832.0,4196839424.0,26267807744.0,2176593.0,106297.0
12-04 08:31:02,0.084,0.251,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290860032.0,863608832.0,4198780928.0,26265825280.0,2154292.0,106401.0
12-04 08:31:03,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290917376.0,863608832.0,4200534016.0,26264014848.0,2183442.0,124178.0
12-04 08:31:04,0.418,0.084,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290659328.0,863608832.0,4202569728.0,26262237184.0,2200754.0,114410.0
12-04 08:31:05,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290806784.0,863608832.0,4204453888.0,26260205568.0,2139431.0,121560.0
12-04 08:31:06,0.167,0.084,99.414,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2291044352.0,863608832.0,4206342144.0,26258079744.0,2208659.0,108981.0
12-04 08:31:07,0.335,0.084,99.414,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2290663424.0,863608832.0,4208373760.0,26256429056.0,2135350.0,108011.0
12-04 08:31:08,0.083,0.334,99.332,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,2290679808.0,863608832.0,4210262016.0,26254524416.0,2191582.0,110371.0
12-04 08:31:09,0.252,0.084,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291044352.0,863608832.0,4211707904.0,26252713984.0,2159187.0,107806.0
12-04 08:31:10,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290647040.0,863608832.0,4214042624.0,26250776576.0,2145556.0,108778.0
12-04 08:31:11,0.334,0.167,99.249,0.083,0.0,0.167,0.0,69632.0,0.0,5.0,2290720768.0,863608832.0,4215934976.0,26248810496.0,2179097.0,114869.0
12-04 08:31:12,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290737152.0,863608832.0,4217823232.0,26246905856.0,2176794.0,111415.0
12-04 08:31:13,0.168,0.252,99.329,0.168,0.0,0.084,0.0,56913920.0,0.0,91.0,2290626560.0,863608832.0,4219711488.0,26245128192.0,2163242.0,108641.0
12-04 08:31:14,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290774016.0,863608832.0,4221407232.0,26243284992.0,2185827.0,106758.0
12-04 08:31:15,0.084,0.334,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290843648.0,863608832.0,4223447040.0,26241175552.0,2153890.0,109300.0
12-04 08:31:16,0.417,0.250,99.166,0.0,0.0,0.167,0.0,90112.0,0.0,8.0,2290814976.0,863608832.0,4225380352.0,26239270912.0,2137438.0,107176.0
12-04 08:31:17,0.084,0.168,99.497,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2290700288.0,863608832.0,4227272704.0,26237493248.0,2180868.0,108367.0
12-04 08:31:18,0.335,0.335,99.331,0.0,0.0,0.0,0.0,53248.0,0.0,1.0,2290774016.0,863608832.0,4229152768.0,26235539456.0,2164107.0,111689.0
12-04 08:31:19,0.250,0.083,99.082,0.250,0.0,0.334,0.0,24576.0,0.0,3.0,2291089408.0,863608832.0,4230852608.0,26233524224.0,2122000.0,106704.0
12-04 08:31:20,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290778112.0,863608832.0,4232941568.0,26231746560.0,2219842.0,112792.0
12-04 08:31:21,0.167,0.167,99.498,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2290761728.0,863608832.0,4234829824.0,26229874688.0,2141200.0,107197.0
12-04 08:31:22,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290651136.0,863608832.0,4236718080.0,26228097024.0,2188275.0,112098.0
12-04 08:31:23,3.509,1.003,95.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292285440.0,863608832.0,4238168064.0,26225012736.0,2170453.0,111924.0
12-04 08:31:24,0.084,0.084,99.748,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290438144.0,863608832.0,4240494592.0,26224533504.0,2132812.0,108599.0
12-04 08:31:25,0.250,0.417,99.165,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2290569216.0,863608832.0,4242395136.0,26222501888.0,2135784.0,111904.0
12-04 08:31:26,0.334,0.167,99.332,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2290585600.0,863608832.0,4244283392.0,26220597248.0,2204051.0,108817.0
12-04 08:31:27,0.418,0.167,99.332,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2290659328.0,863608832.0,4246114304.0,26218692608.0,2152023.0,106872.0
12-04 08:31:28,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290749440.0,863608832.0,4247867392.0,26216849408.0,2204459.0,129527.0
12-04 08:31:29,0.418,0.084,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290425856.0,863608832.0,4249903104.0,26215137280.0,2121525.0,107797.0
12-04 08:31:30,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290339840.0,863608832.0,4251766784.0,26213359616.0,2174299.0,107481.0
12-04 08:31:31,0.250,0.334,99.082,0.167,0.0,0.167,0.0,77824.0,0.0,7.0,2290372608.0,863608832.0,4253638656.0,26211454976.0,2192859.0,106625.0
12-04 08:31:32,0.251,0.0,99.665,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2290434048.0,863608832.0,4255608832.0,26209423360.0,2145576.0,109708.0
12-04 08:31:33,0.334,0.167,99.332,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2290245632.0,863608832.0,4257513472.0,26207707136.0,2155873.0,108578.0
12-04 08:31:34,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290270208.0,863608832.0,4258312192.0,26206883840.0,1163891.0,60174.0
12-04 08:31:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290118656.0,863608832.0,4258463744.0,26206883840.0,12998.0,8316.0
12-04 08:31:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2290118656.0,863608832.0,4258463744.0,26206883840.0,12257.0,7712.0
12-04 08:31:37,1.084,0.083,98.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2290114560.0,863608832.0,4258467840.0,26206883840.0,12562.0,7732.0
12-04 08:31:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2290118656.0,863608832.0,4258471936.0,26206875648.0,10134.0,7030.0
12-04 08:31:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290110464.0,863608832.0,4258471936.0,26206883840.0,9730.0,4597.0
12-04 08:31:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290110464.0,863608832.0,4258471936.0,26206883840.0,13108.0,9615.0
12-04 08:31:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2290106368.0,863608832.0,4258476032.0,26206883840.0,10993.0,7233.0
12-04 08:31:42,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290274304.0,863608832.0,4260466688.0,26204725248.0,2382091.0,119480.0
12-04 08:31:43,0.334,0.250,98.998,0.083,0.0,0.334,0.0,42913792.0,0.0,48.0,2290266112.0,863608832.0,4262506496.0,26202693632.0,2566055.0,124016.0
12-04 08:31:44,0.167,0.251,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2290323456.0,863608832.0,4264988672.0,26200154112.0,2780816.0,131229.0
12-04 08:31:45,0.418,0.084,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2290233344.0,863608832.0,4267397120.0,26197835776.0,2666284.0,131875.0
12-04 08:31:46,0.167,0.251,99.331,0.0,0.0,0.251,0.0,106496.0,0.0,8.0,2289844224.0,863608832.0,4270039040.0,26195582976.0,2767686.0,126768.0
12-04 08:31:47,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289836032.0,863608832.0,4272332800.0,26193297408.0,2664386.0,128250.0
12-04 08:31:48,0.583,0.250,99.0,0.0,0.0,0.167,0.0,102400.0,0.0,15.0,2289848320.0,863608832.0,4274479104.0,26191138816.0,2530344.0,137529.0
12-04 08:31:49,0.334,0.417,98.916,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2290401280.0,863608832.0,4276879360.0,26188185600.0,3010954.0,135362.0
12-04 08:31:50,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2289643520.0,863608832.0,4279508992.0,26186313728.0,2592337.0,127079.0
12-04 08:31:51,0.335,0.168,99.497,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2289664000.0,863608832.0,4281774080.0,26184028160.0,2598186.0,122861.0
12-04 08:31:52,0.251,0.167,99.247,0.0,0.0,0.335,0.0,8192.0,0.0,1.0,2289659904.0,863608832.0,4284317696.0,26181488640.0,2767115.0,133334.0
12-04 08:31:53,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289651712.0,863608832.0,4286865408.0,26178949120.0,2830148.0,133593.0
12-04 08:31:54,0.416,0.333,99.001,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2290315264.0,863608832.0,4288655360.0,26176495616.0,2600771.0,125583.0
12-04 08:31:55,0.335,0.167,99.163,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2289680384.0,863608832.0,4291416064.0,26174369792.0,2657753.0,130693.0
12-04 08:31:56,0.168,0.168,99.581,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2290130944.0,863608832.0,4293472256.0,26171863040.0,2609883.0,123180.0
12-04 08:31:57,0.250,0.334,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2289569792.0,863608832.0,4296224768.0,26169671680.0,2878800.0,138565.0
12-04 08:31:58,0.251,0.251,99.164,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,2289758208.0,863608832.0,4298063872.0,26167644160.0,2571727.0,142068.0
12-04 08:31:59,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289225728.0,863608832.0,4300869632.0,26165370880.0,2719058.0,126592.0
12-04 08:32:00,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289627136.0,863608832.0,4302880768.0,26162958336.0,2501877.0,118770.0
12-04 08:32:01,0.251,0.418,98.914,0.251,0.0,0.167,0.0,77824.0,0.0,7.0,2289602560.0,863608832.0,4305190912.0,26160672768.0,2882460.0,135026.0
12-04 08:32:02,0.335,0.168,99.414,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2289532928.0,863608832.0,4307578880.0,26158354432.0,2687206.0,128956.0
12-04 08:32:03,0.334,0.167,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289184768.0,863608832.0,4310306816.0,26155974656.0,2724104.0,144681.0
12-04 08:32:04,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2289188864.0,863608832.0,4312723456.0,26153553920.0,2850967.0,131019.0
12-04 08:32:05,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289053696.0,863608832.0,4315209728.0,26151202816.0,2708530.0,131005.0
12-04 08:32:06,0.251,0.167,99.414,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2289078272.0,863608832.0,4317413376.0,26148974592.0,2590440.0,122932.0
12-04 08:32:07,0.334,0.167,99.164,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2289459200.0,863608832.0,4319342592.0,26146664448.0,2570371.0,123828.0
12-04 08:32:08,0.334,0.334,99.247,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2289496064.0,863608832.0,4321820672.0,26144149504.0,2795528.0,124336.0
12-04 08:32:09,0.500,0.417,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2289094656.0,863608832.0,4324634624.0,26141736960.0,2818027.0,129721.0
12-04 08:32:10,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289070080.0,863608832.0,4326817792.0,26139578368.0,2577030.0,123613.0
12-04 08:32:11,0.251,0.334,99.165,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2289049600.0,863608832.0,4329123840.0,26137292800.0,2609494.0,143369.0
12-04 08:32:12,0.334,0.417,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2289463296.0,863608832.0,4331282432.0,26134720512.0,2855303.0,136373.0
12-04 08:32:13,0.583,0.333,98.667,0.167,0.0,0.250,0.0,71204864.0,0.0,72.0,2289025024.0,863608832.0,4334100480.0,26132340736.0,2749583.0,133045.0
12-04 08:32:14,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2288963584.0,863608832.0,4336320512.0,26130182144.0,2595463.0,119637.0
12-04 08:32:15,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289041408.0,863608832.0,4338528256.0,26127896576.0,2580229.0,128100.0
12-04 08:32:16,0.334,0.334,99.165,0.0,0.0,0.167,0.0,106496.0,0.0,8.0,2289524736.0,863608832.0,4340744192.0,26125197312.0,2827665.0,150860.0
12-04 08:32:17,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289426432.0,863608832.0,4343095296.0,26122944512.0,2682022.0,126125.0
12-04 08:32:18,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289000448.0,863608832.0,4345688064.0,26120777728.0,2702692.0,127121.0
12-04 08:32:19,0.168,0.251,99.329,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2289070080.0,863608832.0,4348030976.0,26118365184.0,2593362.0,118544.0
12-04 08:32:20,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289643520.0,863608832.0,4350070784.0,26115751936.0,2796324.0,138725.0
12-04 08:32:21,0.167,0.251,99.331,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2289475584.0,863608832.0,4352532480.0,26113458176.0,2794255.0,131428.0
12-04 08:32:22,0.502,0.084,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289012736.0,863608832.0,4355215360.0,26111238144.0,2579244.0,120970.0
12-04 08:32:23,0.167,0.335,99.414,0.0,0.0,0.084,0.0,81920.0,0.0,8.0,2288992256.0,863608832.0,4357521408.0,26108952576.0,2636582.0,131302.0
12-04 08:32:24,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289356800.0,863608832.0,4359569408.0,26106540032.0,2728392.0,131054.0
12-04 08:32:25,0.334,0.334,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2288803840.0,863608832.0,4362432512.0,26104229888.0,2823009.0,134560.0
12-04 08:32:26,0.417,0.250,99.165,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2289119232.0,863608832.0,4364636160.0,26101710848.0,2619471.0,122665.0
12-04 08:32:27,0.418,0.251,99.248,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2288824320.0,863608832.0,4366958592.0,26099683328.0,2559784.0,127344.0
12-04 08:32:28,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289475584.0,863608832.0,4368973824.0,26097016832.0,2717169.0,141489.0
12-04 08:32:29,0.500,0.333,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2289184768.0,863608832.0,4371902464.0,26094379008.0,2789390.0,127117.0
12-04 08:32:30,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2288922624.0,863608832.0,4374224896.0,26092318720.0,2770886.0,130955.0
12-04 08:32:31,0.417,0.167,99.083,0.167,0.0,0.167,0.0,90112.0,0.0,8.0,2288902144.0,863608832.0,4376530944.0,26090033152.0,2551103.0,115117.0
12-04 08:32:32,0.335,0.251,99.163,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2288934912.0,863608832.0,4378910720.0,26087620608.0,2697095.0,134073.0
12-04 08:32:33,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289250304.0,863608832.0,4380880896.0,26085335040.0,2684314.0,127744.0
12-04 08:32:34,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2288857088.0,863608832.0,4383498240.0,26083110912.0,2681325.0,127646.0
12-04 08:32:35,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2288869376.0,863608832.0,4385968128.0,26080628736.0,2716920.0,133935.0
12-04 08:32:36,0.334,0.084,99.332,0.0,0.0,0.251,0.0,65536.0,0.0,3.0,2289319936.0,863608832.0,4387930112.0,26078216192.0,2645740.0,123287.0
12-04 08:32:37,0.502,0.167,98.997,0.167,0.0,0.167,0.0,24576.0,0.0,5.0,2289020928.0,863608832.0,4390895616.0,26075549696.0,2930823.0,136736.0
12-04 08:32:38,0.334,0.251,99.247,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2290225152.0,863608832.0,4392660992.0,26072580096.0,2568795.0,125826.0
12-04 08:32:39,0.084,0.335,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289709056.0,863608832.0,4395413504.0,26070343680.0,2600954.0,124819.0
12-04 08:32:40,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290122752.0,863608832.0,4397420544.0,26067922944.0,2680616.0,123114.0
12-04 08:32:41,0.334,0.250,99.082,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2289950720.0,863608832.0,4400324608.0,26065190912.0,2931509.0,139783.0
12-04 08:32:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289881088.0,863608832.0,4400455680.0,26065129472.0,278720.0,18451.0
12-04 08:32:43,0.0,0.084,99.749,0.167,0.0,0.0,0.0,68104192.0,0.0,69.0,2289881088.0,863608832.0,4400455680.0,26065129472.0,10671.0,7933.0
12-04 08:32:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289836032.0,863608832.0,4400459776.0,26065170432.0,30675.0,24069.0
12-04 08:32:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289836032.0,863608832.0,4400459776.0,26065170432.0,13899.0,10023.0
12-04 08:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,8.0,2289836032.0,863608832.0,4400459776.0,26065170432.0,10667.0,6425.0
12-04 08:32:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2289831936.0,863608832.0,4400463872.0,26065170432.0,11164.0,9070.0
12-04 08:32:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289831936.0,863608832.0,4400463872.0,26065170432.0,29856.0,25393.0
12-04 08:32:49,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2289696768.0,863608832.0,4401360896.0,26064408576.0,1106040.0,56809.0
12-04 08:32:50,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2289602560.0,863608832.0,4404187136.0,26061676544.0,3112555.0,143788.0
12-04 08:32:51,0.333,0.333,99.0,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2289987584.0,863608832.0,4406530048.0,26058948608.0,2944794.0,128624.0
12-04 08:32:52,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289975296.0,863608832.0,4409335808.0,26056155136.0,3153038.0,136853.0
12-04 08:32:53,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2290012160.0,863608832.0,4412219392.0,26053234688.0,3278248.0,133640.0
12-04 08:32:54,1.339,0.335,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289807360.0,863608832.0,4414996480.0,26050662400.0,3105421.0,143645.0
12-04 08:32:55,0.250,0.250,99.165,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2289852416.0,863608832.0,4417712128.0,26047901696.0,3139285.0,142060.0
12-04 08:32:56,0.251,0.335,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2289827840.0,863608832.0,4420784128.0,26044854272.0,3265288.0,143051.0
12-04 08:32:57,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289868800.0,863608832.0,4423663616.0,26041933824.0,3302612.0,137309.0
12-04 08:32:58,0.419,0.251,99.162,0.0,0.0,0.168,0.0,94208.0,0.0,10.0,2289496064.0,863608832.0,4426711040.0,26039259136.0,3230458.0,162935.0
12-04 08:32:59,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289795072.0,863608832.0,4429262848.0,26036408320.0,3185034.0,142025.0
12-04 08:33:00,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289938432.0,863608832.0,4432355328.0,26033172480.0,3249999.0,145024.0
12-04 08:33:01,0.251,0.251,99.163,0.167,0.0,0.167,0.0,94208.0,0.0,8.0,2289938432.0,863608832.0,4434927616.0,26030600192.0,3256272.0,136836.0
12-04 08:33:02,0.168,0.335,99.414,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2289909760.0,863608832.0,4437655552.0,26027900928.0,2894714.0,126685.0
12-04 08:33:03,0.417,0.334,98.832,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2289942528.0,863608832.0,4440731648.0,26024792064.0,3641350.0,162286.0
12-04 08:33:04,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2290008064.0,863608832.0,4443205632.0,26022252544.0,2904740.0,132553.0
12-04 08:33:05,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289520640.0,863608832.0,4446392320.0,26019553280.0,3196361.0,145072.0
12-04 08:33:06,0.334,0.418,99.080,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2290020352.0,863608832.0,4449034240.0,26016411648.0,3373147.0,156722.0
12-04 08:33:07,0.167,0.502,98.997,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2289954816.0,863608832.0,4451893248.0,26013618176.0,3131123.0,146722.0
12-04 08:33:08,0.251,0.168,99.413,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,2289942528.0,863608832.0,4454699008.0,26010824704.0,3245886.0,146658.0
12-04 08:33:09,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289700864.0,863608832.0,4457639936.0,26008125440.0,3245112.0,147770.0
12-04 08:33:10,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289446912.0,863608832.0,4460400640.0,26005618688.0,3069716.0,135043.0
12-04 08:33:11,0.587,0.084,99.078,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2289364992.0,863608832.0,4463529984.0,26002571264.0,3480203.0,159218.0
12-04 08:33:12,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289721344.0,863608832.0,4465999872.0,25999745024.0,3069439.0,144128.0
12-04 08:33:13,0.251,0.334,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2289577984.0,863608832.0,4469096448.0,25996791808.0,3485573.0,151747.0
12-04 08:33:14,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289303552.0,863608832.0,4471988224.0,25994174464.0,3070669.0,140118.0
12-04 08:33:15,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289836032.0,863608832.0,4474503168.0,25991127040.0,3080166.0,133953.0
12-04 08:33:16,0.251,0.167,99.331,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2289860608.0,863608832.0,4477272064.0,25988333568.0,3131424.0,136118.0
12-04 08:33:17,0.334,0.418,98.997,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2289475584.0,863608832.0,4480610304.0,25985380352.0,3562107.0,154258.0
12-04 08:33:18,0.419,0.251,99.246,0.0,0.0,0.084,0.0,80867328.0,0.0,80.0,2289733632.0,863608832.0,4483010560.0,25982722048.0,2773819.0,144400.0
12-04 08:33:19,0.251,0.335,99.163,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2290163712.0,863608832.0,4485984256.0,25979318272.0,3670298.0,155554.0
12-04 08:33:20,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289696768.0,863608832.0,4488835072.0,25976934400.0,2942069.0,131356.0
12-04 08:33:21,0.251,0.335,99.330,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,2289643520.0,863608832.0,4491710464.0,25974112256.0,3298961.0,142280.0
12-04 08:33:22,0.334,0.334,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2290024448.0,863608832.0,4494630912.0,25970810880.0,3557884.0,151367.0
12-04 08:33:23,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290053120.0,863608832.0,4497268736.0,25968144384.0,2886138.0,125365.0
12-04 08:33:24,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289995776.0,863608832.0,4500279296.0,25965191168.0,3430952.0,143212.0
12-04 08:33:25,0.418,0.251,99.079,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2290102272.0,863608832.0,4502933504.0,25962430464.0,3034291.0,132489.0
12-04 08:33:26,0.417,0.250,98.998,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2290094080.0,863608832.0,4505735168.0,25959636992.0,3245862.0,147608.0
12-04 08:33:27,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289721344.0,863608832.0,4508901376.0,25956843520.0,3375732.0,154192.0
12-04 08:33:28,0.417,0.500,98.917,0.0,0.0,0.167,0.0,45056.0,0.0,1.0,2289975296.0,863608832.0,4511498240.0,25953992704.0,2894439.0,152781.0
12-04 08:33:29,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2290094080.0,863608832.0,4514394112.0,25950978048.0,3466090.0,144690.0
12-04 08:33:30,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2290028544.0,863608832.0,4516904960.0,25948532736.0,2998625.0,135964.0
12-04 08:33:31,0.251,0.502,98.997,0.167,0.0,0.084,0.0,98304.0,0.0,8.0,2290016256.0,863608832.0,4519931904.0,25945518080.0,3383102.0,165714.0
12-04 08:33:32,0.334,0.334,99.165,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2289795072.0,863608832.0,4522979328.0,25942691840.0,3243651.0,141226.0
12-04 08:33:33,0.251,0.334,99.165,0.0,0.0,0.251,0.0,32768.0,0.0,7.0,2289872896.0,863608832.0,4525568000.0,25940025344.0,3031805.0,127289.0
12-04 08:33:34,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289668096.0,863608832.0,4528533504.0,25937264640.0,3256115.0,149537.0
12-04 08:33:35,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2290024448.0,863608832.0,4531097600.0,25934344192.0,3201540.0,144691.0
12-04 08:33:36,0.417,0.250,99.165,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2290069504.0,863608832.0,4533972992.0,25931423744.0,3134592.0,134907.0
12-04 08:33:37,0.168,0.503,99.078,0.084,0.0,0.168,0.0,20480.0,0.0,3.0,2289582080.0,863608832.0,4537253888.0,25928630272.0,3511345.0,158497.0
12-04 08:33:38,0.503,0.084,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2289516544.0,863608832.0,4539813888.0,25926135808.0,3065417.0,141175.0
12-04 08:33:39,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2289545216.0,863608832.0,4542504960.0,25923416064.0,3060353.0,135378.0
12-04 08:33:40,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2289520640.0,863608832.0,4545703936.0,25920241664.0,3467473.0,150106.0
12-04 08:33:41,0.251,0.418,99.165,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2289569792.0,863608832.0,4548067328.0,25917829120.0,2930639.0,150351.0
12-04 08:33:42,2.431,0.671,96.396,0.168,0.0,0.335,0.0,24576.0,0.0,3.0,2334224384.0,863608832.0,4551376896.0,25869864960.0,3584287.0,164178.0
12-04 08:33:43,1.843,0.251,97.822,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2301911040.0,863608832.0,4554051584.0,25899503616.0,2990334.0,162813.0
12-04 08:33:44,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2302246912.0,863608832.0,4556816384.0,25896402944.0,3345109.0,157880.0
12-04 08:33:45,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2301751296.0,863608832.0,4560113664.0,25893601280.0,3408417.0,159115.0
12-04 08:33:46,0.168,0.084,99.581,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2302042112.0,863608832.0,4562395136.0,25891028992.0,2952070.0,131642.0
12-04 08:33:47,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2301591552.0,863608832.0,4565671936.0,25888202752.0,3340221.0,148782.0
12-04 08:33:48,0.251,0.335,98.912,0.251,0.0,0.251,0.0,85377024.0,0.0,85.0,2301935616.0,863608832.0,4568375296.0,25885155328.0,3306215.0,146056.0
12-04 08:33:49,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2302193664.0,863608832.0,4570464256.0,25882808320.0,2606296.0,116379.0
12-04 08:33:50,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2302066688.0,863608832.0,4570718208.0,25882681344.0,11857.0,8446.0
12-04 08:33:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2302062592.0,863608832.0,4570722304.0,25882681344.0,11085.0,7311.0
12-04 08:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2302062592.0,863608832.0,4570722304.0,25882681344.0,11339.0,7523.0
12-04 08:33:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302062592.0,863608832.0,4570722304.0,25882681344.0,11795.0,8628.0
12-04 08:33:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2302066688.0,863608832.0,4570726400.0,25882673152.0,10532.0,6182.0
12-04 08:33:55,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301669376.0,863608832.0,4578869248.0,25874927616.0,13819.0,12076.0
12-04 08:33:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2301677568.0,863608832.0,4579115008.0,25874673664.0,27783.0,23404.0
12-04 08:33:57,0.584,0.167,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2301792256.0,863608832.0,4580904960.0,25872769024.0,2207962.0,111273.0
12-04 08:33:58,0.335,0.251,99.330,0.0,0.0,0.084,0.0,45056.0,0.0,1.0,2301722624.0,863608832.0,4583927808.0,25869815808.0,3075420.0,146108.0
12-04 08:33:59,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301952000.0,863608832.0,4586180608.0,25867333632.0,2887069.0,129028.0
12-04 08:34:00,0.335,0.084,99.079,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2301935616.0,863608832.0,4589977600.0,25863553024.0,3939951.0,164805.0
12-04 08:34:01,0.335,0.168,99.497,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2302013440.0,863608832.0,4592627712.0,25860825088.0,3200747.0,158129.0
12-04 08:34:02,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2302152704.0,863608832.0,4595662848.0,25857650688.0,3529969.0,144523.0
12-04 08:34:03,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301775872.0,863608832.0,4598738944.0,25854951424.0,3454419.0,146649.0
12-04 08:34:04,0.501,0.334,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2302144512.0,863608832.0,4601765888.0,25851555840.0,3521391.0,140441.0
12-04 08:34:05,0.168,0.084,99.413,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2302025728.0,863608832.0,4605059072.0,25848381440.0,3766268.0,150791.0
12-04 08:34:06,0.251,0.084,99.414,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2301886464.0,863608832.0,4608151552.0,25845428224.0,3168965.0,131062.0
12-04 08:34:07,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2301837312.0,863608832.0,4609310720.0,25844318208.0,1282185.0,60212.0
12-04 08:34:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,10.0,2302029824.0,863608832.0,4609245184.0,25844191232.0,14276.0,8477.0
12-04 08:34:09,1.503,0.167,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2301739008.0,863608832.0,4611313664.0,25842413568.0,2441461.0,120499.0
12-04 08:34:10,0.336,0.336,99.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302218240.0,863608832.0,4617691136.0,25835556864.0,7135990.0,207772.0
12-04 08:34:11,0.502,0.251,99.080,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2302046208.0,863608832.0,4621705216.0,25831714816.0,4666154.0,159167.0
12-04 08:34:12,0.586,0.251,98.911,0.168,0.0,0.084,0.0,20480.0,0.0,3.0,2302078976.0,863608832.0,4626210816.0,25827176448.0,5032580.0,174775.0
12-04 08:34:13,0.251,0.335,99.246,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2302115840.0,863608832.0,4629475328.0,25823875072.0,3521331.0,155263.0
12-04 08:34:14,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2302361600.0,863608832.0,4632309760.0,25820794880.0,3459289.0,157026.0
12-04 08:34:15,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2302095360.0,863608832.0,4635463680.0,25817907200.0,3494557.0,153371.0
12-04 08:34:16,0.168,0.252,99.413,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2302001152.0,863608832.0,4638765056.0,25814700032.0,3509705.0,157043.0
12-04 08:34:17,0.167,0.418,98.996,0.167,0.0,0.251,0.0,32768.0,0.0,4.0,2302025728.0,863608832.0,4641755136.0,25811685376.0,3626648.0,161956.0
12-04 08:34:18,0.418,0.335,99.079,0.0,0.0,0.167,0.0,67854336.0,0.0,67.0,2302124032.0,863608832.0,4644618240.0,25808723968.0,3276548.0,143476.0
12-04 08:34:19,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2301673472.0,863608832.0,4648091648.0,25805701120.0,3562484.0,154603.0
12-04 08:34:20,3.091,0.501,96.157,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341818368.0,863608832.0,4650569728.0,25763078144.0,3546990.0,178050.0
12-04 08:34:21,9.781,1.180,88.702,0.0,0.0,0.337,0.0,102400.0,0.0,8.0,2499821568.0,863608832.0,4653686784.0,25601957888.0,3578248.0,269383.0
12-04 08:34:22,11.770,1.419,86.477,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2562686976.0,863608832.0,4656529408.0,25536249856.0,3152255.0,241760.0
12-04 08:34:23,14.107,0.417,85.309,0.0,0.0,0.167,0.0,98304.0,0.0,24.0,2634039296.0,863608832.0,4659277824.0,25462149120.0,3846369.0,501863.0
12-04 08:34:24,6.444,0.586,92.636,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2682064896.0,863608832.0,4662415360.0,25410985984.0,12824160.0,628576.0
12-04 08:34:25,3.846,0.669,95.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2685591552.0,863608832.0,4665446400.0,25404428288.0,13988834.0,618661.0
12-04 08:34:26,3.701,0.168,95.879,0.0,0.0,0.252,0.0,106496.0,0.0,5.0,2686537728.0,863608832.0,4668448768.0,25400479744.0,15012135.0,638402.0
12-04 08:34:27,3.763,0.251,95.819,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2688122880.0,863608832.0,4672303104.0,25395040256.0,11153011.0,586446.0
12-04 08:34:28,3.993,0.666,95.008,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2688954368.0,863608832.0,4674809856.0,25391702016.0,14660913.0,646042.0
12-04 08:34:29,2.504,0.501,96.661,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2688528384.0,863608832.0,4678283264.0,25388654592.0,11448284.0,609026.0
12-04 08:34:30,3.604,0.587,95.809,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2689372160.0,863608832.0,4680605696.0,25385488384.0,14821454.0,626977.0
12-04 08:34:31,2.337,0.501,96.995,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2689253376.0,863608832.0,4684292096.0,25381920768.0,12432248.0,598960.0
12-04 08:34:32,3.015,0.335,96.566,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2693758976.0,863608832.0,4687200256.0,25374507008.0,13571442.0,611198.0
12-04 08:34:33,2.506,0.334,96.909,0.0,0.0,0.251,0.0,53248.0,0.0,1.0,2696007680.0,863608832.0,4690178048.0,25369280512.0,12700246.0,603266.0
12-04 08:34:34,2.917,0.417,96.333,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2697281536.0,863608832.0,4693712896.0,25364471808.0,13102119.0,599222.0
12-04 08:34:35,3.094,0.502,96.154,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2698698752.0,863608832.0,4696096768.0,25360670720.0,14728608.0,618029.0
12-04 08:34:36,2.099,0.168,97.565,0.0,0.0,0.168,0.0,73728.0,0.0,4.0,2701561856.0,863608832.0,4699721728.0,25354182656.0,11783598.0,606843.0
12-04 08:34:37,2.843,0.334,96.572,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2702151680.0,863608832.0,4702244864.0,25351069696.0,14604634.0,619635.0
12-04 08:34:38,2.181,0.336,97.315,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2703118336.0,863608832.0,4705890304.0,25346457600.0,11796435.0,618427.0
12-04 08:34:39,2.592,0.585,96.488,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2712076288.0,863608832.0,4708851712.0,25334538240.0,14293068.0,619074.0
12-04 08:34:40,2.671,0.584,96.411,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2705973248.0,863608832.0,4711882752.0,25337610240.0,11069731.0,575512.0
12-04 08:34:41,1.172,0.0,98.577,0.084,0.0,0.167,0.0,69632.0,0.0,5.0,2706051072.0,863608832.0,4715630592.0,25333784576.0,3850973.0,560425.0
12-04 08:34:42,1.171,0.167,98.495,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2705526784.0,863608832.0,4718292992.0,25331646464.0,3591527.0,516358.0
12-04 08:34:43,1.003,0.334,98.411,0.0,0.0,0.251,0.0,69632.0,0.0,14.0,2706137088.0,863608832.0,4721258496.0,25328070656.0,3548102.0,523499.0
12-04 08:34:44,1.336,0.334,97.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2706087936.0,863608832.0,4724514816.0,25324863488.0,3798227.0,523334.0
12-04 08:34:45,1.340,0.251,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2706771968.0,863608832.0,4727431168.0,25321263104.0,3516006.0,517502.0
12-04 08:34:46,2.347,0.335,97.066,0.084,0.0,0.168,0.0,86016.0,0.0,7.0,2707808256.0,863608832.0,4730445824.0,25317212160.0,9819744.0,593337.0
12-04 08:34:47,4.530,0.419,94.883,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2701795328.0,863608832.0,4733681664.0,25319989248.0,20902281.0,669731.0
12-04 08:34:48,4.261,0.835,94.486,0.0,0.0,0.418,0.0,92196864.0,0.0,92.0,2687725568.0,863608832.0,4736872448.0,25330868224.0,22452509.0,678345.0
12-04 08:34:49,3.697,0.672,95.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2687340544.0,863608832.0,4739149824.0,25328975872.0,21380916.0,673051.0
12-04 08:34:50,3.769,0.503,95.561,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2690113536.0,863608832.0,4742991872.0,25322360832.0,22740443.0,689678.0
12-04 08:34:51,3.661,0.666,95.341,0.0,0.0,0.333,0.0,94208.0,0.0,8.0,2691358720.0,863608832.0,4745486336.0,25318621184.0,18837128.0,666918.0
12-04 08:34:52,3.258,0.668,95.823,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,2692673536.0,863608832.0,4748947456.0,25313845248.0,17932967.0,653549.0
12-04 08:34:53,1.593,0.0,98.156,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2693013504.0,863608832.0,4752039936.0,25310412800.0,7299431.0,557592.0
12-04 08:34:54,2.087,0.668,97.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2694070272.0,863608832.0,4755128320.0,25306267648.0,11137190.0,589862.0
12-04 08:34:55,1.259,0.252,98.321,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2693582848.0,863608832.0,4758720512.0,25303162880.0,6593941.0,564431.0
12-04 08:34:56,1.674,0.167,97.824,0.0,0.0,0.335,0.0,65536.0,0.0,5.0,2694082560.0,863608832.0,4761784320.0,25299599360.0,8657960.0,579765.0
12-04 08:34:57,1.508,0.335,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2693869568.0,863608832.0,4764684288.0,25296912384.0,7084399.0,547113.0
12-04 08:34:58,1.090,0.419,98.240,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2694836224.0,863608832.0,4767629312.0,25293000704.0,5772295.0,570684.0
12-04 08:34:59,6.957,2.347,90.444,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2298474496.0,863608832.0,4770467840.0,25686523904.0,5459204.0,554549.0
12-04 08:35:00,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293051392.0,863608832.0,4773937152.0,25688477696.0,3531863.0,152610.0
12-04 08:35:01,0.417,0.250,98.998,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2292817920.0,863608832.0,4777021440.0,25685626880.0,3444984.0,151065.0
12-04 08:35:02,0.336,0.252,99.329,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2292191232.0,863608832.0,4780273664.0,25683001344.0,3588830.0,154495.0
12-04 08:35:03,0.252,0.0,99.581,0.0,0.0,0.168,0.0,45056.0,0.0,1.0,2292350976.0,863608832.0,4783149056.0,25679966208.0,3446552.0,152075.0
12-04 08:35:04,0.418,0.418,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2292211712.0,863608832.0,4786237440.0,25677017088.0,3481139.0,153983.0
12-04 08:35:05,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2291830784.0,863608832.0,4789284864.0,25674350592.0,3273978.0,147350.0
12-04 08:35:06,0.168,0.336,99.245,0.0,0.0,0.252,0.0,106496.0,0.0,6.0,2291879936.0,863608832.0,4792680448.0,25670905856.0,3845883.0,165650.0
12-04 08:35:07,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292551680.0,863608832.0,4794961920.0,25667952640.0,3190896.0,144631.0
12-04 08:35:08,0.252,0.168,99.496,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2291945472.0,863608832.0,4798599168.0,25664921600.0,3622846.0,157885.0
12-04 08:35:09,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2292260864.0,863608832.0,4801585152.0,25661620224.0,3557753.0,156786.0
12-04 08:35:10,0.168,0.335,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2292412416.0,863608832.0,4804403200.0,25658650624.0,3490664.0,154931.0
12-04 08:35:11,0.418,0.167,99.247,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2292334592.0,863608832.0,4807749632.0,25655382016.0,3652264.0,153590.0
12-04 08:35:12,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2291920896.0,863608832.0,4810956800.0,25652588544.0,3281701.0,150800.0
12-04 08:35:13,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291953664.0,863608832.0,4813926400.0,25649586176.0,3598656.0,154890.0
12-04 08:35:14,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291953664.0,863608832.0,4816752640.0,25646759936.0,3186067.0,141349.0
12-04 08:35:15,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2291728384.0,863608832.0,4819976192.0,25643761664.0,3743194.0,169829.0
12-04 08:35:16,0.251,0.335,99.247,0.084,0.0,0.084,0.0,77824.0,0.0,7.0,2291638272.0,863608832.0,4823080960.0,25640747008.0,3225390.0,137617.0
12-04 08:35:17,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291994624.0,863608832.0,4826152960.0,25637318656.0,3788695.0,159151.0
12-04 08:35:18,0.585,0.418,95.234,3.595,0.0,0.167,0.0,92078080.0,0.0,120.0,2292498432.0,863608832.0,4828819456.0,25634148352.0,3303955.0,152946.0
12-04 08:35:19,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291830784.0,863608832.0,4832419840.0,25631215616.0,3762827.0,163602.0
12-04 08:35:20,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292051968.0,863608832.0,4835262464.0,25628151808.0,3135320.0,137552.0
12-04 08:35:21,0.418,0.251,99.163,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2291814400.0,863608832.0,4838293504.0,25625358336.0,3586725.0,151376.0
12-04 08:35:22,0.418,0.167,98.913,0.167,0.0,0.334,0.0,20480.0,0.0,3.0,2291920896.0,863608832.0,4841410560.0,25622134784.0,3450844.0,157135.0
12-04 08:35:23,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292133888.0,863608832.0,4844339200.0,25618993152.0,3479296.0,152657.0
12-04 08:35:24,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291978240.0,863608832.0,4847497216.0,25615990784.0,3517645.0,155883.0
12-04 08:35:25,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292002816.0,863608832.0,4850614272.0,25612849152.0,3435287.0,151274.0
12-04 08:35:26,0.250,0.749,98.751,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2291748864.0,863608832.0,4853628928.0,25610088448.0,3448442.0,154418.0
12-04 08:35:27,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2291982336.0,863608832.0,4856713216.0,25606770688.0,3612166.0,157105.0
12-04 08:35:28,1.254,0.251,98.077,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2292076544.0,863608832.0,4859445248.0,25603944448.0,3333454.0,164702.0
12-04 08:35:29,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291740672.0,863608832.0,4862939136.0,25600786432.0,3700600.0,162281.0
12-04 08:35:30,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291806208.0,863608832.0,4865921024.0,25597739008.0,3393736.0,155389.0
12-04 08:35:31,0.502,0.084,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2292129792.0,863608832.0,4868837376.0,25594499072.0,3517426.0,154575.0
12-04 08:35:32,0.252,0.252,99.329,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2291658752.0,863608832.0,4872052736.0,25591754752.0,3490153.0,156884.0
12-04 08:35:33,0.251,0.335,99.247,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2291998720.0,863608832.0,4874760192.0,25588707328.0,3325157.0,145178.0
12-04 08:35:34,3.434,0.670,95.561,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2299019264.0,863608832.0,4878172160.0,25578274816.0,3749097.0,170077.0
12-04 08:35:35,0.252,0.504,99.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292682752.0,863608832.0,4881321984.0,25581461504.0,3469668.0,157503.0
12-04 08:35:36,0.335,0.335,99.247,0.0,0.0,0.084,0.0,86016.0,0.0,4.0,2292883456.0,863608832.0,4884303872.0,25578278912.0,3361508.0,151268.0
12-04 08:35:37,0.084,0.419,99.413,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2292678656.0,863608832.0,4887461888.0,25575325696.0,3601126.0,155135.0
12-04 08:35:38,0.335,0.251,99.246,0.0,0.0,0.168,0.0,73728.0,0.0,2.0,2293198848.0,863608832.0,4890402816.0,25571864576.0,3335649.0,170192.0
12-04 08:35:39,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2293358592.0,863608832.0,4893241344.0,25568866304.0,3530689.0,153105.0
12-04 08:35:40,0.251,0.501,98.747,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2293346304.0,863608832.0,4896460800.0,25565659136.0,3521098.0,155928.0
12-04 08:35:41,0.334,0.251,99.165,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2292875264.0,863608832.0,4899708928.0,25562882048.0,3557608.0,158186.0
12-04 08:35:42,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2293354496.0,863608832.0,4902420480.0,25559691264.0,3416979.0,157006.0
12-04 08:35:43,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292981760.0,863608832.0,4906012672.0,25556471808.0,3683427.0,160229.0
12-04 08:35:44,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293186560.0,863608832.0,4908896256.0,25553383424.0,3451193.0,154600.0
12-04 08:35:45,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293309440.0,863608832.0,4911661056.0,25550495744.0,3185176.0,138498.0
12-04 08:35:46,0.334,0.418,98.913,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2292973568.0,863608832.0,4915068928.0,25547423744.0,3664454.0,152053.0
12-04 08:35:47,0.336,0.0,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292924416.0,863608832.0,4917911552.0,25544630272.0,3114114.0,140935.0
12-04 08:35:48,0.251,0.502,99.079,0.0,0.0,0.167,0.0,67268608.0,0.0,71.0,2293149696.0,863608832.0,4921004032.0,25541312512.0,3852059.0,161686.0
12-04 08:35:49,0.334,0.501,98.998,0.0,0.0,0.167,0.0,25997312.0,0.0,42.0,2293219328.0,863608832.0,4924235776.0,25538011136.0,3482741.0,159085.0
12-04 08:35:50,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293321728.0,863608832.0,4926926848.0,25535217664.0,3397024.0,149858.0
12-04 08:35:51,0.252,0.252,99.412,0.0,0.0,0.084,0.0,110592.0,0.0,8.0,2292797440.0,863608832.0,4930293760.0,25532375040.0,3472948.0,155902.0
12-04 08:35:52,0.167,0.334,99.080,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2293428224.0,863608832.0,4933058560.0,25528979456.0,3409513.0,151513.0
12-04 08:35:53,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293239808.0,863608832.0,4936495104.0,25525731328.0,3594380.0,158739.0
12-04 08:35:54,3.177,1.171,95.401,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293645312.0,863608832.0,4939345920.0,25522475008.0,3488257.0,158715.0
12-04 08:35:55,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292822016.0,863608832.0,4942610432.0,25520033792.0,3523163.0,164801.0
12-04 08:35:56,0.251,0.334,99.165,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2293194752.0,863608832.0,4945707008.0,25516564480.0,3447154.0,232023.0
12-04 08:35:57,0.167,0.167,99.498,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2292436992.0,863608832.0,4947775488.0,25515253760.0,2135659.0,88249.0
12-04 08:35:58,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2292805632.0,863608832.0,4947636224.0,25515024384.0,28567.0,24647.0
12-04 08:35:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292924416.0,863608832.0,4947636224.0,25514905600.0,13020.0,7437.0
12-04 08:36:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292924416.0,863608832.0,4947636224.0,25514905600.0,12888.0,8984.0
12-04 08:36:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2292928512.0,863608832.0,4947640320.0,25514897408.0,13470.0,11024.0
12-04 08:36:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292928512.0,863608832.0,4947640320.0,25514897408.0,9955.0,6758.0
12-04 08:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292928512.0,863608832.0,4947640320.0,25514897408.0,14004.0,10422.0
12-04 08:36:04,0.0,0.167,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2292920320.0,863608832.0,4947648512.0,25514897408.0,9407.0,4830.0
12-04 08:36:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2292920320.0,863608832.0,4947648512.0,25514897408.0,11219.0,7880.0
12-04 08:36:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2292920320.0,863608832.0,4947648512.0,25514897408.0,10612.0,7115.0
12-04 08:36:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292916224.0,863608832.0,4947652608.0,25514897408.0,11703.0,7365.0
12-04 08:36:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,2292916224.0,863608832.0,4947652608.0,25514897408.0,11558.0,6895.0
12-04 08:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292912128.0,863608832.0,4947656704.0,25514897408.0,12407.0,10268.0
12-04 08:36:10,0.167,0.083,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2292920320.0,863608832.0,4947656704.0,25514889216.0,13962.0,11331.0
12-04 08:36:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2292916224.0,863608832.0,4947660800.0,25514889216.0,10251.0,6255.0
12-04 08:36:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2292916224.0,863608832.0,4947660800.0,25514889216.0,11056.0,7387.0
12-04 08:36:13,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292850688.0,863608832.0,4948107264.0,25514508288.0,648766.0,38239.0
12-04 08:36:14,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292682752.0,863608832.0,4950704128.0,25512079360.0,2752650.0,132584.0
12-04 08:36:15,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292846592.0,863608832.0,4953874432.0,25508745216.0,3993091.0,159143.0
12-04 08:36:16,0.167,0.084,99.414,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2292674560.0,863608832.0,4956508160.0,25506283520.0,2627442.0,97601.0
12-04 08:36:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292846592.0,863608832.0,4956508160.0,25506111488.0,12583.0,8034.0
12-04 08:36:18,0.168,0.084,99.749,0.0,0.0,0.0,0.0,36831232.0,0.0,41.0,2292731904.0,863608832.0,4957401088.0,25505333248.0,1172384.0,62939.0
12-04 08:36:19,0.749,0.500,98.251,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2292772864.0,863608832.0,4962463744.0,25500229632.0,5921547.0,222753.0
12-04 08:36:20,0.335,0.335,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2292768768.0,863608832.0,4967784448.0,25494913024.0,5848039.0,197427.0
12-04 08:36:21,0.418,0.251,99.079,0.0,0.0,0.251,0.0,90112.0,0.0,8.0,2292994048.0,863608832.0,4973228032.0,25489244160.0,6055793.0,200266.0
12-04 08:36:22,0.251,0.418,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2292797440.0,863608832.0,4976787456.0,25485881344.0,3659283.0,146044.0
12-04 08:36:23,0.252,0.252,99.412,0.0,0.0,0.084,0.0,45056.0,0.0,10.0,2292719616.0,863608832.0,4980310016.0,25482436608.0,3837470.0,160014.0
12-04 08:36:24,0.501,0.417,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2293010432.0,863608832.0,4984090624.0,25478365184.0,4418117.0,168185.0
12-04 08:36:25,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293075968.0,863608832.0,4986884096.0,25475506176.0,3414957.0,148640.0
12-04 08:36:26,0.251,0.084,99.497,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2293039104.0,863608832.0,4989902848.0,25472524288.0,3369360.0,133758.0
12-04 08:36:27,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292957184.0,863608832.0,4993683456.0,25468825600.0,4153329.0,181252.0
12-04 08:36:28,0.251,0.168,99.162,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2292682752.0,863608832.0,4997132288.0,25465651200.0,3517285.0,175428.0
12-04 08:36:29,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293104640.0,863608832.0,5000282112.0,25462079488.0,3835003.0,153836.0
12-04 08:36:30,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293059584.0,863608832.0,5003628544.0,25458778112.0,3739507.0,161312.0
12-04 08:36:31,0.585,0.251,98.997,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2292903936.0,863608832.0,5006974976.0,25455587328.0,3835621.0,168064.0
12-04 08:36:32,0.251,0.251,99.079,0.0,0.0,0.418,0.0,81920.0,0.0,7.0,2292703232.0,863608832.0,5010219008.0,25452544000.0,3595523.0,159381.0
12-04 08:36:33,0.667,0.417,98.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292756480.0,863608832.0,5013495808.0,25449213952.0,3865877.0,166325.0
12-04 08:36:34,0.419,0.335,98.995,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2292838400.0,863608832.0,5016875008.0,25445752832.0,3791169.0,161612.0
12-04 08:36:35,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292764672.0,863608832.0,5019869184.0,25442832384.0,3532557.0,170525.0
12-04 08:36:36,0.335,0.168,99.330,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,2292850688.0,863608832.0,5023703040.0,25438912512.0,4010379.0,164353.0
12-04 08:36:37,0.671,0.168,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292936704.0,863608832.0,5026664448.0,25435865088.0,3469422.0,145270.0
12-04 08:36:38,0.334,0.418,98.830,0.0,0.0,0.418,0.0,16384.0,0.0,1.0,2293157888.0,863608832.0,5030268928.0,25432039424.0,4018754.0,158318.0
12-04 08:36:39,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293215232.0,863608832.0,5033512960.0,25428738048.0,3646172.0,160450.0
12-04 08:36:40,0.251,0.168,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2293108736.0,863608832.0,5036810240.0,25425547264.0,3660056.0,153319.0
12-04 08:36:41,0.334,0.501,99.082,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2293383168.0,863608832.0,5039869952.0,25422213120.0,3765309.0,161841.0
12-04 08:36:42,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293399552.0,863608832.0,5043331072.0,25418735616.0,3836531.0,169031.0
12-04 08:36:43,0.251,0.335,99.246,0.0,0.0,0.168,0.0,53248.0,0.0,1.0,2293211136.0,863608832.0,5046882304.0,25415372800.0,3828723.0,160064.0
12-04 08:36:44,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293538816.0,863608832.0,5049524224.0,25412403200.0,3399242.0,147762.0
12-04 08:36:45,1.090,0.419,98.324,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293149696.0,863608832.0,5053214720.0,25409101824.0,3979764.0,167249.0
12-04 08:36:46,0.250,0.167,99.416,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2292273152.0,863608832.0,5054967808.0,25408225280.0,1709230.0,84829.0
12-04 08:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2292572160.0,863608832.0,5054918656.0,25407975424.0,8622.0,4597.0
12-04 08:36:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,34811904.0,0.0,33.0,2292948992.0,863608832.0,5054922752.0,25407594496.0,321676.0,19949.0
12-04 08:36:49,0.335,0.251,99.247,0.0,0.0,0.167,0.0,62619648.0,0.0,62.0,2292625408.0,863608832.0,5058015232.0,25404825600.0,3267267.0,150436.0
12-04 08:36:50,0.335,0.335,98.911,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2292318208.0,863608832.0,5064560640.0,25398587392.0,7264757.0,214551.0
12-04 08:36:51,0.834,0.584,98.415,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2292326400.0,863608832.0,5070368768.0,25392771072.0,6258396.0,183854.0
12-04 08:36:52,0.251,0.168,99.162,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2292789248.0,863608832.0,5074653184.0,25388023808.0,5068975.0,164921.0
12-04 08:36:53,0.168,0.251,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2292740096.0,863608832.0,5078859776.0,25383866368.0,4706486.0,161418.0
12-04 08:36:54,0.419,0.084,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292609024.0,863608832.0,5082816512.0,25380040704.0,4411651.0,165261.0
12-04 08:36:55,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292850688.0,863608832.0,5085720576.0,25376894976.0,3394282.0,137612.0
12-04 08:36:56,0.418,0.251,98.997,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2292613120.0,863608832.0,5089177600.0,25373675520.0,3764566.0,153514.0
12-04 08:36:57,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292596736.0,863608832.0,5093031936.0,25369837568.0,4262766.0,186747.0
12-04 08:36:58,0.501,0.501,98.747,0.167,0.0,0.084,0.0,57344.0,0.0,11.0,2292920320.0,863608832.0,5096218624.0,25366327296.0,3691864.0,175339.0
12-04 08:36:59,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293059584.0,863608832.0,5099204608.0,25363202048.0,3710227.0,154836.0
12-04 08:37:00,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292932608.0,863608832.0,5102649344.0,25359884288.0,3664420.0,155883.0
12-04 08:37:01,0.167,0.334,99.080,0.0,0.0,0.418,0.0,81920.0,0.0,5.0,2292764672.0,863608832.0,5105836032.0,25356865536.0,3790629.0,161731.0
12-04 08:37:02,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292867072.0,863608832.0,5109309440.0,25353289728.0,3857158.0,161601.0
12-04 08:37:03,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292531200.0,863608832.0,5112709120.0,25350225920.0,3535465.0,151787.0
12-04 08:37:04,0.335,0.084,99.079,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2293239808.0,863608832.0,5115588608.0,25346637824.0,3822751.0,163581.0
12-04 08:37:05,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292940800.0,863608832.0,5119426560.0,25343098880.0,4124910.0,192530.0
12-04 08:37:06,0.501,0.334,98.914,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2292781056.0,863608832.0,5122699264.0,25339985920.0,3579330.0,154372.0
12-04 08:37:07,0.250,0.500,98.916,0.0,0.0,0.334,0.0,12288.0,0.0,1.0,2292813824.0,863608832.0,5125791744.0,25336860672.0,3548445.0,148845.0
12-04 08:37:08,0.334,0.501,98.997,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2292838400.0,863608832.0,5129228288.0,25333399552.0,3928185.0,159141.0
12-04 08:37:09,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292850688.0,863608832.0,5132374016.0,25330241536.0,3502064.0,157646.0
12-04 08:37:10,0.501,0.418,98.830,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2292809728.0,863608832.0,5135781888.0,25326874624.0,3868880.0,165788.0
12-04 08:37:11,0.251,0.251,98.997,0.0,0.0,0.501,0.0,73728.0,0.0,5.0,2292658176.0,863608832.0,5139378176.0,25323429888.0,3872798.0,158436.0
12-04 08:37:12,0.084,0.252,99.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292797440.0,863608832.0,5142253568.0,25320415232.0,3533101.0,154320.0
12-04 08:37:13,0.419,0.168,99.329,0.0,0.0,0.084,0.0,45056.0,0.0,1.0,2292948992.0,863608832.0,5145751552.0,25316765696.0,3999331.0,164117.0
12-04 08:37:14,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292674560.0,863608832.0,5148962816.0,25313828864.0,3411658.0,150837.0
12-04 08:37:15,0.417,0.417,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2292547584.0,863608832.0,5152518144.0,25310400512.0,3941906.0,161496.0
12-04 08:37:16,0.335,0.168,99.162,0.084,0.0,0.251,0.0,94208.0,0.0,8.0,2292899840.0,863608832.0,5155610624.0,25306955776.0,3772676.0,160126.0
12-04 08:37:17,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292899840.0,863608832.0,5158912000.0,25303654400.0,3912697.0,159824.0
12-04 08:37:18,0.585,0.334,98.913,0.0,0.0,0.167,0.0,18251776.0,0.0,18.0,2292834304.0,863608832.0,5162295296.0,25300336640.0,3517427.0,152161.0
12-04 08:37:19,0.167,0.084,99.665,0.0,0.0,0.084,0.0,89112576.0,0.0,87.0,2293202944.0,863608832.0,5163704320.0,25298558976.0,1719997.0,77589.0
12-04 08:37:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293108736.0,863608832.0,5163798528.0,25298558976.0,11751.0,6515.0
12-04 08:37:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2293104640.0,863608832.0,5163802624.0,25298558976.0,314351.0,23703.0
12-04 08:37:22,0.334,0.251,99.080,0.084,0.0,0.251,0.0,24576.0,0.0,5.0,2292711424.0,863608832.0,5167251456.0,25295503360.0,3521597.0,152366.0
12-04 08:37:23,0.503,0.251,98.910,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2293248000.0,863608832.0,5174009856.0,25288208384.0,7539830.0,251841.0
12-04 08:37:24,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293538816.0,863608832.0,5179867136.0,25282060288.0,6609831.0,206825.0
12-04 08:37:25,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293272576.0,863608832.0,5184339968.0,25277853696.0,4964156.0,169464.0
12-04 08:37:26,0.167,0.167,99.582,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2293514240.0,863608832.0,5188542464.0,25273409536.0,4561560.0,159639.0
12-04 08:37:27,0.167,0.501,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293690368.0,863608832.0,5191430144.0,25270345728.0,3587331.0,156490.0
12-04 08:37:28,0.335,0.251,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2293825536.0,863608832.0,5195612160.0,25266028544.0,4460892.0,189960.0
12-04 08:37:29,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294034432.0,863608832.0,5198594048.0,25262837760.0,3685223.0,165359.0
12-04 08:37:30,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2294403072.0,863608832.0,5202026496.0,25259036672.0,3817490.0,158426.0
12-04 08:37:31,0.251,0.084,99.497,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2293989376.0,863608832.0,5205061632.0,25256415232.0,3279515.0,131810.0
12-04 08:37:32,0.419,0.168,99.162,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2293850112.0,863608832.0,5208690688.0,25252925440.0,3979117.0,158042.0
12-04 08:37:33,0.334,0.251,99.081,0.0,0.0,0.334,0.0,45056.0,0.0,10.0,2294648832.0,863608832.0,5211717632.0,25249099776.0,3848866.0,164112.0
12-04 08:37:34,0.251,0.502,98.912,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2294460416.0,863608832.0,5215051776.0,25245954048.0,3574771.0,152561.0
12-04 08:37:35,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294738944.0,863608832.0,5218406400.0,25242320896.0,3964868.0,165476.0
12-04 08:37:36,0.168,0.168,99.413,0.0,0.0,0.251,0.0,61440.0,0.0,3.0,2294931456.0,863608832.0,5221736448.0,25238798336.0,3704743.0,159468.0
12-04 08:37:37,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2294661120.0,863608832.0,5225054208.0,25235750912.0,3734450.0,167198.0
12-04 08:37:38,0.251,0.335,99.079,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2294386688.0,863608832.0,5228544000.0,25232535552.0,3793121.0,160693.0
12-04 08:37:39,0.418,0.418,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2294431744.0,863608832.0,5231656960.0,25229377536.0,3755049.0,167174.0
12-04 08:37:40,0.084,0.251,99.329,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2294714368.0,863608832.0,5235105792.0,25225646080.0,3666040.0,151105.0
12-04 08:37:41,0.335,0.251,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2294530048.0,863608832.0,5238431744.0,25222504448.0,3783343.0,164870.0
12-04 08:37:42,0.335,0.335,99.163,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2294628352.0,863608832.0,5241905152.0,25218932736.0,3852899.0,164883.0
12-04 08:37:43,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294456320.0,863608832.0,5245157376.0,25215852544.0,3470832.0,149513.0
12-04 08:37:44,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294898688.0,863608832.0,5248380928.0,25212186624.0,3853440.0,166577.0
12-04 08:37:45,0.584,0.334,98.582,0.334,0.0,0.167,0.0,24576.0,0.0,3.0,2294759424.0,863608832.0,5251694592.0,25209012224.0,3711245.0,154899.0
12-04 08:37:46,0.167,0.418,99.163,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2295042048.0,863608832.0,5255221248.0,25205202944.0,3879880.0,173952.0
12-04 08:37:47,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2295160832.0,863608832.0,5258072064.0,25202233344.0,3518307.0,148652.0
12-04 08:37:48,0.167,0.167,99.582,0.0,0.0,0.084,0.0,2310144.0,0.0,3.0,2295255040.0,863608832.0,5261500416.0,25198710784.0,3954240.0,173273.0
12-04 08:37:49,0.167,0.084,99.582,0.0,0.0,0.167,0.0,97103872.0,0.0,95.0,2295361536.0,863608832.0,5264965632.0,25195139072.0,3736816.0,165213.0
12-04 08:37:50,0.417,0.250,99.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2295451648.0,863608832.0,5268115456.0,25191899136.0,3803413.0,170606.0
12-04 08:37:51,0.418,0.167,99.163,0.084,0.0,0.167,0.0,114688.0,0.0,11.0,2295816192.0,863608832.0,5271670784.0,25187979264.0,3803823.0,159782.0
12-04 08:37:52,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2295930880.0,863608832.0,5274951680.0,25184583680.0,3755444.0,157528.0
12-04 08:37:53,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295918592.0,863608832.0,5278289920.0,25181257728.0,3738877.0,148884.0
12-04 08:37:54,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295947264.0,863608832.0,5281435648.0,25178083328.0,3584600.0,159272.0
12-04 08:37:55,0.585,0.167,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2295984128.0,863608832.0,5284589568.0,25174892544.0,3658962.0,162140.0
12-04 08:37:56,0.251,0.251,99.330,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2296512512.0,863608832.0,5287641088.0,25171312640.0,3550588.0,153441.0
12-04 08:37:57,0.418,0.334,98.913,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2296557568.0,863608832.0,5290897408.0,25168011264.0,3880343.0,169949.0
12-04 08:37:58,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2296856576.0,863608832.0,5294518272.0,25164091392.0,4028101.0,186832.0
12-04 08:37:59,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2296795136.0,863608832.0,5297946624.0,25160724480.0,3620208.0,150786.0
12-04 08:38:00,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2296995840.0,863608832.0,5301284864.0,25157185536.0,3924374.0,165778.0
12-04 08:38:01,0.251,0.251,99.247,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2297040896.0,863608832.0,5304541184.0,25153884160.0,3588978.0,152423.0
12-04 08:38:02,0.335,0.335,99.079,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2297491456.0,863608832.0,5307502592.0,25150472192.0,3471919.0,153785.0
12-04 08:38:03,0.334,0.501,98.664,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2297643008.0,863608832.0,5310693376.0,25147129856.0,3820433.0,178659.0
12-04 08:38:04,2.680,0.838,96.315,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2305052672.0,863608832.0,5314039808.0,25136373760.0,3899553.0,167963.0
12-04 08:38:05,2.252,0.417,97.081,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2309771264.0,863608832.0,5317496832.0,25128198144.0,3588320.0,176882.0
12-04 08:38:06,0.252,0.252,99.497,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2309890048.0,863608832.0,5321052160.0,25124524032.0,3864446.0,156319.0
12-04 08:38:07,0.250,0.417,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2309627904.0,863608832.0,5324316672.0,25121521664.0,3530514.0,145322.0
12-04 08:38:08,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309685248.0,863608832.0,5327630336.0,25118150656.0,3765336.0,168031.0
12-04 08:38:09,0.417,0.250,98.749,0.250,0.0,0.334,0.0,94208.0,0.0,14.0,2310242304.0,863608832.0,5331025920.0,25114198016.0,4129540.0,164261.0
12-04 08:38:10,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309906432.0,863608832.0,5334282240.0,25111277568.0,3569406.0,151813.0
12-04 08:38:11,0.251,0.334,99.164,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2310017024.0,863608832.0,5337235456.0,25108213760.0,3461779.0,152467.0
12-04 08:38:12,0.419,0.251,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2310053888.0,863608832.0,5341007872.0,25104404480.0,4228785.0,182949.0
12-04 08:38:13,0.084,0.168,99.497,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2309955584.0,863608832.0,5344296960.0,25101213696.0,3626173.0,154024.0
12-04 08:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310144000.0,863608832.0,5344870400.0,25100451840.0,456048.0,19212.0
12-04 08:38:15,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2310144000.0,863608832.0,5344870400.0,25100451840.0,13541.0,8657.0
12-04 08:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2310144000.0,863608832.0,5344870400.0,25100451840.0,10526.0,6025.0
12-04 08:38:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2310144000.0,863608832.0,5344870400.0,25100451840.0,9531.0,5904.0
12-04 08:38:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310156288.0,863608832.0,5344874496.0,25100435456.0,13887.0,10317.0
12-04 08:38:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,83030016.0,0.0,82.0,2310164480.0,863608832.0,5344874496.0,25100427264.0,11706.0,9526.0
12-04 08:38:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310168576.0,863608832.0,5344878592.0,25100419072.0,10533.0,7375.0
12-04 08:38:21,0.083,0.167,99.500,0.250,0.0,0.0,0.0,110592.0,0.0,8.0,2310168576.0,863608832.0,5344878592.0,25100419072.0,9218.0,5675.0
12-04 08:38:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310168576.0,863608832.0,5344878592.0,25100419072.0,12427.0,7773.0
12-04 08:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344882688.0,25100292096.0,9941.0,5154.0
12-04 08:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,1.0,2310291456.0,863608832.0,5344882688.0,25100292096.0,11181.0,9012.0
12-04 08:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344882688.0,25100292096.0,13683.0,10077.0
12-04 08:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2310287360.0,863608832.0,5344886784.0,25100292096.0,27774.0,23243.0
12-04 08:38:27,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2310295552.0,863608832.0,5344886784.0,25100283904.0,14927.0,12578.0
12-04 08:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344890880.0,25100283904.0,28313.0,22467.0
12-04 08:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344890880.0,25100283904.0,11539.0,7633.0
12-04 08:38:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344890880.0,25100283904.0,11670.0,7776.0
12-04 08:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2310287360.0,863608832.0,5344894976.0,25100283904.0,28030.0,23790.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2310287360.0,863608832.0,5344894976.0,25100283904.0,11648.0,6489.0
12-04 08:38:33,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2310295552.0,863608832.0,5344894976.0,25100275712.0,14464.0,11342.0
12-04 08:38:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310291456.0,863608832.0,5344899072.0,25100275712.0,11825.0,8379.0
12-04 08:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310287360.0,863608832.0,5344903168.0,25100275712.0,29136.0,25781.0
12-04 08:38:36,0.083,0.166,99.667,0.0,0.0,0.083,0.0,61440.0,0.0,3.0,2310283264.0,863608832.0,5344907264.0,25100275712.0,9266.0,5774.0
12-04 08:38:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2310283264.0,863608832.0,5344907264.0,25100275712.0,12859.0,8177.0
12-04 08:38:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310656000.0,863608832.0,5344907264.0,25099902976.0,10611.0,7886.0
12-04 08:38:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,49152.0,0.0,4.0,2310656000.0,863608832.0,5344907264.0,25099902976.0,9983.0,6962.0
12-04 08:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310651904.0,863608832.0,5344911360.0,25099902976.0,11670.0,7703.0
12-04 08:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2310651904.0,863608832.0,5344911360.0,25099902976.0,11957.0,6733.0
12-04 08:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310656000.0,863608832.0,5344915456.0,25099894784.0,12509.0,9533.0
12-04 08:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310656000.0,863608832.0,5344915456.0,25099894784.0,11495.0,7637.0
12-04 08:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,2310656000.0,863608832.0,5344915456.0,25099894784.0,11149.0,5551.0
12-04 08:38:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2310651904.0,863608832.0,5344919552.0,25099894784.0,13003.0,10546.0
12-04 08:38:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2310660096.0,863608832.0,5344919552.0,25099886592.0,10592.0,8024.0
12-04 08:38:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310660096.0,863608832.0,5344919552.0,25099886592.0,108455.0,12483.0
12-04 08:38:48,0.167,0.167,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2310594560.0,863608832.0,5347651584.0,25097220096.0,3006098.0,139412.0
12-04 08:38:49,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2310713344.0,863608832.0,5350789120.0,25093963776.0,3626637.0,139601.0
12-04 08:38:50,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311176192.0,863608832.0,5353775104.0,25090514944.0,3609316.0,128422.0
12-04 08:38:51,2.687,0.672,96.390,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2350489600.0,863608832.0,5357678592.0,25047298048.0,4279771.0,173342.0
12-04 08:38:52,7.426,1.266,91.055,0.0,0.0,0.253,0.0,8192.0,0.0,1.0,2493825024.0,863608832.0,5360902144.0,24900739072.0,3624049.0,245044.0
12-04 08:38:53,19.949,0.930,78.783,0.0,0.0,0.338,0.0,49152.0,0.0,12.0,2627731456.0,863608832.0,5363830784.0,24763904000.0,3845850.0,256454.0
12-04 08:38:54,10.368,0.669,88.545,0.0,0.0,0.418,0.0,49152.0,0.0,12.0,2665689088.0,863608832.0,5367291904.0,24722485248.0,8670161.0,614391.0
12-04 08:38:55,4.921,0.584,94.245,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2691080192.0,863608832.0,5371060224.0,24693325824.0,14971223.0,657268.0
12-04 08:38:56,2.939,0.420,96.390,0.0,0.0,0.252,0.0,102400.0,0.0,5.0,2693054464.0,863608832.0,5374857216.0,24687554560.0,14269625.0,649158.0
12-04 08:38:57,4.261,0.501,94.737,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2702000128.0,863608832.0,5379022848.0,24674443264.0,13739431.0,640807.0
12-04 08:38:58,2.764,0.419,96.482,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2701459456.0,863608832.0,5382381568.0,24671625216.0,14707260.0,663037.0
12-04 08:38:59,3.353,0.419,96.060,0.0,0.0,0.168,0.0,49152.0,0.0,1.0,2700877824.0,863608832.0,5385662464.0,24668925952.0,12136220.0,605234.0
12-04 08:39:00,2.605,0.336,96.807,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2704142336.0,863608832.0,5388824576.0,24662499328.0,14930909.0,650601.0
12-04 08:39:01,3.104,0.336,96.477,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2703343616.0,863608832.0,5392465920.0,24659656704.0,11553284.0,615872.0
12-04 08:39:02,2.773,0.336,96.723,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2705002496.0,863608832.0,5396316160.0,24654147584.0,15978818.0,687869.0
12-04 08:39:03,2.433,0.252,97.232,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2707091456.0,863612928.0,5398327296.0,24650043392.0,10605828.0,567458.0
12-04 08:39:04,2.752,0.250,96.747,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2706907136.0,863612928.0,5398732800.0,24649822208.0,11031126.0,503952.0
12-04 08:39:05,2.680,0.419,96.734,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2707193856.0,863612928.0,5401120768.0,24647147520.0,12449214.0,623690.0
12-04 08:39:06,3.177,0.334,96.154,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2711572480.0,863612928.0,5407322112.0,24636567552.0,16417921.0,682124.0
12-04 08:39:07,2.771,0.504,96.474,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2714423296.0,863612928.0,5412532224.0,24628506624.0,17219297.0,696990.0
12-04 08:39:08,2.094,0.503,97.152,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2715586560.0,863612928.0,5417009152.0,24622866432.0,12857808.0,628486.0
12-04 08:39:09,2.929,0.586,96.234,0.084,0.0,0.167,0.0,28672.0,0.0,3.0,2717020160.0,863612928.0,5420982272.0,24617459712.0,15699801.0,679156.0
12-04 08:39:10,2.502,0.500,96.664,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2716999680.0,863612928.0,5424574464.0,24613888000.0,11605695.0,623374.0
12-04 08:39:11,3.088,0.250,96.327,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2719080448.0,863612928.0,5427826688.0,24608555008.0,15325937.0,684590.0
12-04 08:39:12,2.523,0.168,96.888,0.0,0.0,0.421,0.0,20480.0,0.0,5.0,2719547392.0,863612928.0,5431439360.0,24604475392.0,12999332.0,646100.0
12-04 08:39:13,3.096,0.418,96.402,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719592448.0,863612928.0,5435375616.0,24600494080.0,14168588.0,654028.0
12-04 08:39:14,2.680,0.419,96.734,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2718314496.0,863612928.0,5438431232.0,24598716416.0,14743820.0,673791.0
12-04 08:39:15,2.748,0.416,96.253,0.250,0.0,0.333,0.0,12288.0,0.0,2.0,2718511104.0,863612928.0,5442273280.0,24594677760.0,12275186.0,630705.0
12-04 08:39:16,2.437,0.336,96.975,0.0,0.0,0.252,0.0,86016.0,0.0,5.0,2718314496.0,863612928.0,5445693440.0,24591454208.0,15435568.0,672831.0
12-04 08:39:17,2.259,0.502,97.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2718064640.0,863612928.0,5449330688.0,24588066816.0,11607917.0,617057.0
12-04 08:39:18,2.773,0.252,96.639,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2719088640.0,863612928.0,5452779520.0,24583593984.0,15262307.0,673419.0
12-04 08:39:19,2.010,0.586,97.236,0.0,0.0,0.168,0.0,108675072.0,0.0,118.0,2720849920.0,863612928.0,5456474112.0,24578138112.0,11748118.0,629813.0
12-04 08:39:20,3.010,0.251,96.405,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2719911936.0,863612928.0,5460226048.0,24575324160.0,15700150.0,680462.0
12-04 08:39:21,2.423,0.501,96.742,0.084,0.0,0.251,0.0,110592.0,0.0,10.0,2720776192.0,863612928.0,5463519232.0,24571166720.0,13185456.0,626205.0
12-04 08:39:22,3.769,0.251,95.812,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2721681408.0,863612928.0,5466664960.0,24567115776.0,13300356.0,622891.0
12-04 08:39:23,2.752,0.417,96.580,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2721796096.0,863612928.0,5470441472.0,24563224576.0,13442169.0,645819.0
12-04 08:39:24,2.517,0.252,97.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2722439168.0,863612928.0,5474152448.0,24558870528.0,13917767.0,648528.0
12-04 08:39:25,2.508,0.418,96.739,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2724265984.0,863612928.0,5477588992.0,24553607168.0,15285726.0,670094.0
12-04 08:39:26,1.844,0.335,97.737,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2724433920.0,863612928.0,5481078784.0,24549949440.0,8996772.0,596314.0
12-04 08:39:27,2.506,0.418,96.575,0.167,0.0,0.334,0.0,20480.0,0.0,3.0,2726502400.0,863612928.0,5484630016.0,24544329728.0,14435218.0,663200.0
12-04 08:39:28,2.936,0.168,96.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2724110336.0,863612928.0,5488046080.0,24543305728.0,15224021.0,673595.0
12-04 08:39:29,2.757,0.501,96.491,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2711044096.0,863612928.0,5491458048.0,24552960000.0,14532502.0,652463.0
12-04 08:39:30,2.755,0.501,96.411,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2711179264.0,863612928.0,5495181312.0,24549101568.0,14598310.0,664804.0
12-04 08:39:31,2.259,0.335,97.071,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2711502848.0,863612928.0,5498867712.0,24545091584.0,12593852.0,559936.0
12-04 08:39:32,2.343,0.418,97.071,0.0,0.0,0.167,0.0,65536.0,0.0,4.0,2713456640.0,863612928.0,5501001728.0,24541003776.0,12431255.0,663724.0
12-04 08:39:33,0.668,0.083,98.998,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2718646272.0,863612928.0,5501272064.0,24535543808.0,2389907.0,31366.0
12-04 08:39:34,0.584,0.250,99.083,0.0,0.0,0.083,0.0,53248.0,0.0,1.0,2718842880.0,863612928.0,5502164992.0,24534454272.0,4039092.0,80439.0
12-04 08:39:35,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2719207424.0,863612928.0,5504823296.0,24531431424.0,3433757.0,141414.0
12-04 08:39:36,0.418,0.502,98.745,0.0,0.0,0.335,0.0,73728.0,0.0,4.0,2719133696.0,863612928.0,5512699904.0,24523628544.0,8531307.0,231096.0
12-04 08:39:37,0.336,0.168,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719219712.0,863612928.0,5517185024.0,24519057408.0,5108317.0,182758.0
12-04 08:39:38,0.584,0.334,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2720190464.0,863612928.0,5521678336.0,24513593344.0,4738778.0,183514.0
12-04 08:39:39,0.084,0.252,99.329,0.084,0.0,0.252,0.0,36864.0,0.0,3.0,2721206272.0,863612928.0,5526786048.0,24507469824.0,5985778.0,169197.0
12-04 08:39:40,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2720935936.0,863612928.0,5530959872.0,24503566336.0,4452253.0,169722.0
12-04 08:39:41,0.418,0.334,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2721259520.0,863612928.0,5534621696.0,24499580928.0,4223237.0,159998.0
12-04 08:39:42,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2721226752.0,863612928.0,5537796096.0,24496439296.0,3827267.0,159807.0
12-04 08:39:43,0.334,0.584,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2721579008.0,863612928.0,5541658624.0,24492224512.0,4118148.0,172003.0
12-04 08:39:44,0.251,0.251,99.329,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2721419264.0,863612928.0,5545246720.0,24488796160.0,3973906.0,163357.0
12-04 08:39:45,0.335,0.251,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2721796096.0,863612928.0,5548568576.0,24485097472.0,4007559.0,161820.0
12-04 08:39:46,0.084,0.168,99.496,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2721292288.0,863612928.0,5552152576.0,24482017280.0,3851843.0,173829.0
12-04 08:39:47,0.252,0.168,99.329,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,2721411072.0,863612928.0,5555953664.0,24478097408.0,4196359.0,167324.0
12-04 08:39:48,0.334,0.501,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2721697792.0,863612928.0,5559222272.0,24474542080.0,3811481.0,164898.0
12-04 08:39:49,0.419,0.419,98.911,0.0,0.0,0.251,0.0,106598400.0,0.0,106.0,2721632256.0,863612928.0,5563121664.0,24470708224.0,4140506.0,164955.0
12-04 08:39:50,0.167,0.167,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2721665024.0,863612928.0,5566234624.0,24467562496.0,3771659.0,158650.0
12-04 08:39:51,0.500,0.500,98.500,0.167,0.0,0.333,0.0,110592.0,0.0,10.0,2721718272.0,863612928.0,5570007040.0,24463736832.0,4401738.0,177099.0
12-04 08:39:52,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2721964032.0,863612928.0,5573603328.0,24459894784.0,3845739.0,157960.0
12-04 08:39:53,0.334,0.501,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2721812480.0,863612928.0,5577293824.0,24456355840.0,4112340.0,169237.0
12-04 08:39:54,0.418,0.335,99.079,0.0,0.0,0.167,0.0,57344.0,0.0,12.0,2722066432.0,863612928.0,5580468224.0,24452927488.0,3739651.0,160267.0
12-04 08:39:55,6.706,2.012,91.282,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2309042176.0,863612928.0,5583843328.0,24862576640.0,4099264.0,180528.0
12-04 08:39:56,0.333,0.333,98.918,0.083,0.0,0.333,0.0,77824.0,0.0,5.0,2307035136.0,863612928.0,5587853312.0,24860573696.0,4051806.0,243338.0
12-04 08:39:57,0.335,0.168,98.995,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2307096576.0,863612928.0,5591257088.0,24857108480.0,4085718.0,169444.0
12-04 08:39:58,0.419,0.252,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307330048.0,863612928.0,5594525696.0,24853606400.0,3820999.0,177139.0
12-04 08:39:59,0.084,0.503,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307473408.0,863612928.0,5598269440.0,24849719296.0,4159423.0,172122.0
12-04 08:40:00,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307452928.0,863612928.0,5601386496.0,24846622720.0,3857758.0,156046.0
12-04 08:40:01,0.419,0.251,99.079,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2307121152.0,863612928.0,5605224448.0,24843116544.0,4202890.0,179854.0
12-04 08:40:02,0.500,0.417,98.749,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2307309568.0,863612928.0,5608640512.0,24839512064.0,4055846.0,168597.0
12-04 08:40:03,0.251,0.418,98.829,0.167,0.0,0.334,0.0,24576.0,0.0,3.0,2307293184.0,863612928.0,5611859968.0,24836308992.0,3858416.0,172199.0
12-04 08:40:04,0.084,0.335,99.330,0.0,0.0,0.251,0.0,45056.0,0.0,1.0,2307059712.0,863612928.0,5615960064.0,24832442368.0,4024890.0,155861.0
12-04 08:40:05,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307100672.0,863612928.0,5619077120.0,24829284352.0,3531976.0,150092.0
12-04 08:40:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2307137536.0,863612928.0,5619167232.0,24829157376.0,10056.0,6037.0
12-04 08:40:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2307137536.0,863612928.0,5619167232.0,24829157376.0,13976.0,9694.0
12-04 08:40:08,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307072000.0,863612928.0,5621678080.0,24826712064.0,2755905.0,144220.0
12-04 08:40:09,0.334,0.501,98.830,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2307289088.0,863612928.0,5625667584.0,24822505472.0,4691182.0,165531.0
12-04 08:40:10,0.251,0.419,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307551232.0,863612928.0,5631991808.0,24815919104.0,7090688.0,189432.0
12-04 08:40:11,0.335,0.586,98.745,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2307829760.0,863612928.0,5638254592.0,24809377792.0,7092185.0,239522.0
12-04 08:40:12,0.584,0.417,98.582,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2307674112.0,863612928.0,5643378688.0,24804409344.0,5614429.0,182834.0
12-04 08:40:13,0.334,0.250,98.999,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2307977216.0,863612928.0,5646741504.0,24800743424.0,3893993.0,145496.0
12-04 08:40:14,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307731456.0,863612928.0,5651398656.0,24796332032.0,4760852.0,165838.0
12-04 08:40:15,0.168,0.251,99.079,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2308009984.0,863612928.0,5654437888.0,24793014272.0,3776372.0,151950.0
12-04 08:40:16,0.335,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2307825664.0,863612928.0,5658726400.0,24788910080.0,4494655.0,179451.0
12-04 08:40:17,0.167,0.334,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308337664.0,863612928.0,5661888512.0,24785235968.0,3994817.0,173108.0
12-04 08:40:18,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308132864.0,863612928.0,5665554432.0,24781774848.0,4051295.0,167744.0
12-04 08:40:19,0.252,0.252,99.413,0.0,0.0,0.084,0.0,106422272.0,0.0,114.0,2308440064.0,863612928.0,5668945920.0,24778076160.0,3818960.0,156028.0
12-04 08:40:20,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2308505600.0,863612928.0,5672529920.0,24774426624.0,3884468.0,152078.0
12-04 08:40:21,0.251,0.251,99.246,0.168,0.0,0.084,0.0,106496.0,0.0,10.0,2308587520.0,863612928.0,5676146688.0,24770727936.0,3937202.0,154450.0
12-04 08:40:22,0.168,0.084,99.580,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2308628480.0,863612928.0,5679566848.0,24767266816.0,4251425.0,167688.0
12-04 08:40:23,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308993024.0,863612928.0,5683122176.0,24763346944.0,3930257.0,171811.0
12-04 08:40:24,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308882432.0,863612928.0,5686915072.0,24759664640.0,3971074.0,160069.0
12-04 08:40:25,0.503,0.251,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308849664.0,863612928.0,5690806272.0,24755806208.0,4328422.0,184459.0
12-04 08:40:26,0.251,0.335,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2309066752.0,863612928.0,5693730816.0,24752664576.0,3521725.0,146823.0
12-04 08:40:27,0.168,0.252,99.329,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2309070848.0,863612928.0,5697363968.0,24749027328.0,3915968.0,150602.0
12-04 08:40:28,0.252,0.084,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2309562368.0,863612928.0,5700648960.0,24745250816.0,4100771.0,185567.0
12-04 08:40:29,0.335,0.335,99.162,0.0,0.0,0.168,0.0,53248.0,0.0,11.0,2309099520.0,863612928.0,5704777728.0,24741584896.0,4329058.0,190325.0
12-04 08:40:30,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309410816.0,863612928.0,5707902976.0,24738148352.0,3727863.0,160016.0
12-04 08:40:31,0.251,0.334,99.080,0.0,0.0,0.334,0.0,94208.0,0.0,5.0,2309222400.0,863612928.0,5711552512.0,24734687232.0,3960744.0,159962.0
12-04 08:40:32,0.335,0.335,99.162,0.0,0.0,0.168,0.0,61440.0,0.0,4.0,2309619712.0,863612928.0,5715075072.0,24730767360.0,4267863.0,177150.0
12-04 08:40:33,0.585,0.167,98.914,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2310082560.0,863612928.0,5718376448.0,24727003136.0,3756634.0,175374.0
12-04 08:40:34,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309791744.0,863612928.0,5722316800.0,24723353600.0,4263226.0,182402.0
12-04 08:40:35,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2309701632.0,863612928.0,5725978624.0,24719781888.0,3795179.0,170007.0
12-04 08:40:36,0.168,0.168,99.581,0.0,0.0,0.084,0.0,57344.0,0.0,3.0,2310000640.0,863612928.0,5728907264.0,24716554240.0,3628215.0,150949.0
12-04 08:40:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2310029312.0,863612928.0,5729259520.0,24716173312.0,233786.0,15480.0
12-04 08:40:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310033408.0,863612928.0,5729263616.0,24716165120.0,14084.0,10061.0
12-04 08:40:39,0.167,0.251,99.248,0.334,0.0,0.0,0.0,86016.0,0.0,6.0,2310049792.0,863612928.0,5730676736.0,24714735616.0,1621597.0,79059.0
12-04 08:40:40,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2310307840.0,863612928.0,5733990400.0,24711163904.0,4047436.0,168698.0
12-04 08:40:41,1.173,0.335,98.157,0.0,0.0,0.335,0.0,98304.0,0.0,6.0,2310348800.0,863612928.0,5739503616.0,24705609728.0,6032686.0,188002.0
12-04 08:40:42,0.503,0.335,98.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2310451200.0,863612928.0,5745655808.0,24699355136.0,7015006.0,212653.0
12-04 08:40:43,0.419,0.336,99.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2310266880.0,863612928.0,5751918592.0,24693276672.0,6671778.0,200130.0
12-04 08:40:44,0.336,0.084,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2310664192.0,863612928.0,5756141568.0,24688656384.0,4776955.0,177239.0
12-04 08:40:45,0.252,0.252,99.161,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2311077888.0,863612928.0,5760655360.0,24683728896.0,5150715.0,183471.0
12-04 08:40:46,0.168,0.168,99.413,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,2310819840.0,863612928.0,5764739072.0,24679903232.0,4650778.0,177917.0
12-04 08:40:47,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311098368.0,863612928.0,5768122368.0,24676241408.0,3797649.0,161323.0
12-04 08:40:48,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2311073792.0,863612928.0,5769842688.0,24674545664.0,1689742.0,54089.0
12-04 08:40:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,103153664.0,0.0,100.0,2311090176.0,863612928.0,5769842688.0,24674529280.0,13298.0,11276.0
12-04 08:40:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311077888.0,863612928.0,5769846784.0,24674537472.0,13454.0,9053.0
12-04 08:40:51,0.083,0.167,99.667,0.083,0.0,0.0,0.0,110592.0,0.0,10.0,2311077888.0,863612928.0,5769846784.0,24674537472.0,11859.0,6754.0
12-04 08:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311073792.0,863612928.0,5769850880.0,24674537472.0,8685.0,4535.0
12-04 08:40:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311073792.0,863612928.0,5769850880.0,24674537472.0,12572.0,7835.0
12-04 08:40:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311073792.0,863612928.0,5769850880.0,24674537472.0,12432.0,10811.0
12-04 08:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311069696.0,863612928.0,5769854976.0,24674537472.0,13155.0,9354.0
12-04 08:40:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2311053312.0,863612928.0,5769854976.0,24674553856.0,10306.0,6111.0
12-04 08:40:57,0.0,0.084,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,2311020544.0,863612928.0,5769854976.0,24674586624.0,13826.0,10363.0
12-04 08:40:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310905856.0,863612928.0,5769859072.0,24674697216.0,27250.0,23731.0
12-04 08:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310881280.0,863612928.0,5769859072.0,24674721792.0,11149.0,7402.0
12-04 08:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310881280.0,863612928.0,5769859072.0,24674721792.0,9773.0,6099.0
12-04 08:41:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2310877184.0,863612928.0,5769863168.0,24674721792.0,12837.0,6705.0
12-04 08:41:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310877184.0,863612928.0,5769863168.0,24674721792.0,10611.0,6968.0
12-04 08:41:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2310877184.0,863612928.0,5769863168.0,24674721792.0,11400.0,9326.0
12-04 08:41:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,15.0,2310873088.0,863612928.0,5769867264.0,24674721792.0,11984.0,7682.0
12-04 08:41:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310873088.0,863612928.0,5769867264.0,24674721792.0,12016.0,7407.0
12-04 08:41:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2310877184.0,863612928.0,5769871360.0,24674713600.0,13143.0,9866.0
12-04 08:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310873088.0,863612928.0,5769875456.0,24674713600.0,12881.0,9264.0
12-04 08:41:08,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310873088.0,863612928.0,5769875456.0,24674713600.0,10091.0,6062.0
12-04 08:41:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,4.0,2310868992.0,863612928.0,5769879552.0,24674713600.0,10734.0,5518.0
12-04 08:41:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2310868992.0,863612928.0,5769879552.0,24674713600.0,11985.0,8013.0
12-04 08:41:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2310873088.0,863612928.0,5769883648.0,24674705408.0,14561.0,10715.0
12-04 08:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2310873088.0,863612928.0,5769883648.0,24674705408.0,11568.0,8272.0
12-04 08:41:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310873088.0,863612928.0,5769883648.0,24674705408.0,9352.0,5070.0
12-04 08:41:14,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2310868992.0,863612928.0,5769887744.0,24674705408.0,10369.0,5999.0
12-04 08:41:15,0.167,0.0,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2310868992.0,863612928.0,5769887744.0,24674705408.0,11458.0,7881.0
12-04 08:41:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2310868992.0,863612928.0,5769887744.0,24674705408.0,11377.0,9240.0
12-04 08:41:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310864896.0,863612928.0,5769891840.0,24674705408.0,10097.0,7096.0
12-04 08:41:18,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310881280.0,863612928.0,5769891840.0,24674689024.0,13175.0,9443.0
12-04 08:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310864896.0,863612928.0,5769891840.0,24674705408.0,11017.0,7030.0
12-04 08:41:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310860800.0,863612928.0,5769895936.0,24674705408.0,14519.0,11350.0
12-04 08:41:21,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2310860800.0,863612928.0,5769895936.0,24674705408.0,11823.0,6715.0
12-04 08:41:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310983680.0,863612928.0,5769900032.0,24674578432.0,11107.0,7209.0
12-04 08:41:23,0.333,0.333,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310729728.0,863612928.0,5771685888.0,24673046528.0,1956198.0,94737.0
12-04 08:41:24,0.168,0.335,99.497,0.0,0.0,0.0,0.0,2465792.0,0.0,5.0,2311094272.0,863612928.0,5774495744.0,24669872128.0,3314570.0,129361.0
12-04 08:41:25,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310967296.0,863612928.0,5777973248.0,24666521600.0,3710117.0,141112.0
12-04 08:41:26,0.334,0.334,99.247,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2311315456.0,863612928.0,5780967424.0,24663179264.0,3856599.0,157934.0
12-04 08:41:27,0.669,0.084,98.997,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2311147520.0,863612928.0,5784641536.0,24659673088.0,3628218.0,137688.0
12-04 08:41:28,0.417,0.417,98.749,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2311331840.0,863612928.0,5788110848.0,24656019456.0,4224275.0,179708.0
12-04 08:41:29,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2311454720.0,863612928.0,5792288768.0,24651718656.0,4684490.0,177531.0
12-04 08:41:30,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2311569408.0,863612928.0,5796171776.0,24647720960.0,4387497.0,168909.0
12-04 08:41:31,0.334,0.334,99.247,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2311819264.0,863612928.0,5799628800.0,24644014080.0,3960020.0,153309.0
12-04 08:41:32,0.252,0.252,99.244,0.0,0.0,0.252,0.0,61440.0,0.0,4.0,2311954432.0,863612928.0,5803053056.0,24640454656.0,4077623.0,174023.0
12-04 08:41:33,0.251,0.168,99.246,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2311901184.0,863612928.0,5806927872.0,24636633088.0,4140625.0,174380.0
12-04 08:41:34,0.252,0.168,99.329,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,2311757824.0,863612928.0,5810753536.0,24632950784.0,4379849.0,181515.0
12-04 08:41:35,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311806976.0,863612928.0,5814689792.0,24628965376.0,4329998.0,173818.0
12-04 08:41:36,0.417,0.501,98.748,0.0,0.0,0.334,0.0,61440.0,0.0,3.0,2312134656.0,863612928.0,5818519552.0,24624807936.0,4224252.0,182961.0
12-04 08:41:37,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2312093696.0,863612928.0,5822132224.0,24621236224.0,3979040.0,174083.0
12-04 08:41:38,0.501,0.418,98.747,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2312912896.0,863612928.0,5825773568.0,24616775680.0,4499234.0,178972.0
12-04 08:41:39,0.417,0.584,98.664,0.167,0.0,0.167,0.0,122880.0,0.0,16.0,2312601600.0,863612928.0,5829775360.0,24613085184.0,4220030.0,177029.0
12-04 08:41:40,0.334,0.585,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2312450048.0,863612928.0,5833420800.0,24609591296.0,4175812.0,165105.0
12-04 08:41:41,0.335,0.418,99.163,0.0,0.0,0.084,0.0,90112.0,0.0,7.0,2313043968.0,863612928.0,5837221888.0,24605196288.0,4497920.0,207890.0
12-04 08:41:42,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2313035776.0,863612928.0,5840785408.0,24601640960.0,4025787.0,171742.0
12-04 08:41:43,0.418,0.502,98.829,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2313302016.0,863612928.0,5844758528.0,24597401600.0,4536274.0,194135.0
12-04 08:41:44,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313408512.0,863612928.0,5848272896.0,24593780736.0,4169580.0,190201.0
12-04 08:41:45,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2313273344.0,863612928.0,5849071616.0,24593117184.0,564260.0,28587.0
12-04 08:41:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2313269248.0,863612928.0,5849075712.0,24593117184.0,22365.0,7494.0
12-04 08:41:47,0.585,0.167,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2313482240.0,863612928.0,5851959296.0,24590020608.0,3308779.0,147244.0
12-04 08:41:48,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313433088.0,863612928.0,5857087488.0,24584941568.0,5794006.0,181247.0
12-04 08:41:49,0.419,0.419,98.827,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2313584640.0,863612928.0,5862801408.0,24579076096.0,6311763.0,211151.0
12-04 08:41:50,0.418,0.502,98.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313609216.0,863612928.0,5868920832.0,24572932096.0,6696614.0,211076.0
12-04 08:41:51,0.502,0.335,98.745,0.084,0.0,0.335,0.0,90112.0,0.0,7.0,2313805824.0,863612928.0,5874262016.0,24567394304.0,6174931.0,200834.0
12-04 08:41:52,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314293248.0,863612928.0,5877456896.0,24563712000.0,3780028.0,152482.0
12-04 08:41:53,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314047488.0,863612928.0,5882544128.0,24558870528.0,5433767.0,182353.0
12-04 08:41:54,0.335,0.418,98.912,0.0,0.0,0.335,0.0,111706112.0,0.0,109.0,2314129408.0,863612928.0,5886279680.0,24555053056.0,4221557.0,171916.0
12-04 08:41:55,0.584,0.417,98.666,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2314493952.0,863612928.0,5890060288.0,24550907904.0,4450806.0,177737.0
12-04 08:41:56,1.091,0.336,98.322,0.0,0.0,0.252,0.0,98304.0,0.0,8.0,2326978560.0,863612928.0,5894012928.0,24534470656.0,4243245.0,179048.0
12-04 08:41:57,2.678,0.921,96.151,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2315972608.0,863612928.0,5897908224.0,24541581312.0,4180088.0,182007.0
12-04 08:41:58,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2314850304.0,863612928.0,5901348864.0,24539262976.0,4251648.0,198033.0
12-04 08:41:59,0.585,0.668,98.079,0.585,0.0,0.084,0.0,19156992.0,0.0,30.0,2313748480.0,863612928.0,5905149952.0,24536563712.0,4344685.0,175846.0
12-04 08:42:00,0.084,0.419,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313850880.0,863612928.0,5908996096.0,24532615168.0,4163008.0,174262.0
12-04 08:42:01,0.335,0.335,99.162,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,2314199040.0,863612928.0,5912600576.0,24528662528.0,4388106.0,176776.0
12-04 08:42:02,1.334,0.500,97.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2314100736.0,863612928.0,5916311552.0,24525049856.0,4100983.0,177095.0
12-04 08:42:03,0.503,0.335,98.910,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2313773056.0,863612928.0,5920399360.0,24521289728.0,4402512.0,196407.0
12-04 08:42:04,0.500,0.500,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2314256384.0,863612928.0,5924114432.0,24517091328.0,4411268.0,169871.0
12-04 08:42:05,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314489856.0,863612928.0,5927612416.0,24513359872.0,4009035.0,182291.0
12-04 08:42:06,0.502,0.418,98.829,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2314334208.0,863612928.0,5931806720.0,24509321216.0,4612751.0,183987.0
12-04 08:42:07,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2314375168.0,863612928.0,5935845376.0,24505241600.0,4395214.0,180134.0
12-04 08:42:08,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2314203136.0,863612928.0,5939036160.0,24502222848.0,3852791.0,166345.0
12-04 08:42:09,0.334,0.251,98.913,0.084,0.0,0.418,0.0,32768.0,0.0,3.0,2314149888.0,863612928.0,5942595584.0,24498716672.0,4070197.0,162376.0
12-04 08:42:10,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2314207232.0,863612928.0,5946568704.0,24494686208.0,4600763.0,183357.0
12-04 08:42:11,0.335,0.168,99.162,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,2314674176.0,863612928.0,5950214144.0,24490573824.0,4091429.0,178159.0
12-04 08:42:12,0.418,0.418,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2314555392.0,863612928.0,5954363392.0,24486543360.0,4407764.0,173840.0
12-04 08:42:13,0.335,0.168,99.162,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2314977280.0,863612928.0,5958053888.0,24482430976.0,4499761.0,179142.0
12-04 08:42:14,0.168,0.335,99.329,0.0,0.0,0.168,0.0,102400.0,0.0,11.0,2314645504.0,863612928.0,5962067968.0,24478748672.0,4114340.0,168645.0
12-04 08:42:15,0.250,0.417,98.831,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2315112448.0,863612928.0,5965393920.0,24474955776.0,4075814.0,159720.0
12-04 08:42:16,0.251,0.418,99.079,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2314985472.0,863612928.0,5969203200.0,24471273472.0,4282153.0,182425.0
12-04 08:42:17,0.250,0.584,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2315096064.0,863612928.0,5972824064.0,24467542016.0,4448368.0,182461.0
12-04 08:42:18,0.251,0.168,99.246,0.0,0.0,0.335,0.0,8192.0,0.0,1.0,2315481088.0,863612928.0,5976485888.0,24463495168.0,3939922.0,160934.0
12-04 08:42:19,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2315034624.0,863612928.0,5980774400.0,24459653120.0,4465567.0,162923.0
12-04 08:42:20,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315292672.0,863612928.0,5984731136.0,24455438336.0,4464305.0,168422.0
12-04 08:42:21,0.335,0.335,98.912,0.167,0.0,0.251,0.0,94208.0,0.0,8.0,2315743232.0,863612928.0,5988691968.0,24451026944.0,4740128.0,179671.0
12-04 08:42:22,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315567104.0,863612928.0,5991837696.0,24448057344.0,3700830.0,148871.0
12-04 08:42:23,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315571200.0,863612928.0,5995769856.0,24444121088.0,4122100.0,167750.0
12-04 08:42:24,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2315616256.0,863612928.0,5999550464.0,24440295424.0,4201042.0,162543.0
12-04 08:42:25,0.419,0.419,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316099584.0,863612928.0,6003097600.0,24436264960.0,4354310.0,194001.0
12-04 08:42:26,0.336,0.168,99.245,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2315665408.0,863612928.0,6006915072.0,24432881664.0,3994662.0,172874.0
12-04 08:42:27,0.251,0.335,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2315964416.0,863612928.0,6010613760.0,24428883968.0,4301959.0,168948.0
12-04 08:42:28,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2315984896.0,863612928.0,6014324736.0,24425152512.0,4358748.0,194268.0
12-04 08:42:29,0.501,0.418,98.747,0.0,0.0,0.334,0.0,113930240.0,0.0,115.0,2316075008.0,863612928.0,6018519040.0,24420868096.0,4365239.0,172431.0
12-04 08:42:30,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316460032.0,863612928.0,6022086656.0,24416915456.0,4449598.0,174258.0
12-04 08:42:31,0.168,0.336,99.328,0.0,0.0,0.168,0.0,114688.0,0.0,8.0,2316201984.0,863612928.0,6026186752.0,24413073408.0,4181925.0,184872.0
12-04 08:42:32,0.335,0.419,99.079,0.0,0.0,0.168,0.0,69632.0,0.0,4.0,2317135872.0,863612928.0,6029299712.0,24409026560.0,4009545.0,170951.0
12-04 08:42:33,0.335,0.168,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2316918784.0,863612928.0,6033199104.0,24405344256.0,4181713.0,169826.0
12-04 08:42:34,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316849152.0,863612928.0,6037381120.0,24401231872.0,4497038.0,175892.0
12-04 08:42:35,0.502,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317164544.0,863612928.0,6040698880.0,24397598720.0,4087647.0,169827.0
12-04 08:42:36,0.419,0.251,99.162,0.0,0.0,0.168,0.0,69632.0,0.0,3.0,2317385728.0,863612928.0,6044397568.0,24393678848.0,4142577.0,177150.0
12-04 08:42:37,0.585,0.334,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2317340672.0,863612928.0,6048411648.0,24389709824.0,4534605.0,203877.0
12-04 08:42:38,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317168640.0,863612928.0,6052511744.0,24385781760.0,4268592.0,173786.0
12-04 08:42:39,0.251,0.419,98.995,0.168,0.0,0.168,0.0,24576.0,0.0,4.0,2317287424.0,863612928.0,6056361984.0,24381812736.0,4406002.0,170657.0
12-04 08:42:40,0.419,0.084,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2317385728.0,863612928.0,6059962368.0,24378114048.0,4140879.0,167231.0
12-04 08:42:41,0.500,0.583,98.667,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2317197312.0,863612928.0,6064308224.0,24373956608.0,4549244.0,185784.0
12-04 08:42:42,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317676544.0,863612928.0,6067974144.0,24369811456.0,4299696.0,178608.0
12-04 08:42:43,0.419,0.252,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317705216.0,863612928.0,6071562240.0,24366194688.0,4010478.0,173587.0
12-04 08:42:44,0.334,0.501,98.915,0.0,0.0,0.250,0.0,45056.0,0.0,1.0,2317922304.0,863612928.0,6075297792.0,24362242048.0,4228625.0,189738.0
12-04 08:42:45,0.585,0.251,98.746,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2318123008.0,863612928.0,6078971904.0,24358367232.0,4388527.0,181798.0
12-04 08:42:46,0.168,0.335,99.162,0.0,0.0,0.335,0.0,86016.0,0.0,6.0,2317996032.0,863612928.0,6082859008.0,24354607104.0,4275748.0,173179.0
12-04 08:42:47,3.428,1.421,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322501632.0,863612928.0,6086602752.0,24346357760.0,4490162.0,186885.0
12-04 08:42:48,0.251,0.084,99.330,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2320175104.0,863612928.0,6090870784.0,24344416256.0,4298028.0,178739.0
12-04 08:42:49,0.335,0.251,99.329,0.0,0.0,0.084,0.0,49152.0,0.0,11.0,2320494592.0,863612928.0,6094368768.0,24340598784.0,4147125.0,170701.0
12-04 08:42:50,0.252,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2319769600.0,863612928.0,6098079744.0,24337612800.0,3882895.0,157885.0
12-04 08:42:51,0.083,0.083,99.583,0.250,0.0,0.0,0.0,86016.0,0.0,7.0,2320138240.0,863612928.0,6097899520.0,24337424384.0,10888.0,8588.0
12-04 08:42:52,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319958016.0,863612928.0,6099214336.0,24336289792.0,1651426.0,77868.0
12-04 08:42:53,0.084,0.0,99.833,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2320015360.0,863612928.0,6099791872.0,24335654912.0,668194.0,38310.0
12-04 08:42:54,0.250,0.749,98.585,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2319417344.0,863612928.0,6111850496.0,24324194304.0,4166269.0,170573.0
12-04 08:42:55,0.419,0.252,98.909,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2319200256.0,863612928.0,6119735296.0,24316526592.0,8659630.0,242376.0
12-04 08:42:56,0.334,0.334,98.829,0.0,0.0,0.502,0.0,77824.0,0.0,5.0,2319523840.0,863612928.0,6124605440.0,24311332864.0,5252453.0,196558.0
12-04 08:42:57,0.419,0.419,98.826,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2319261696.0,863612928.0,6130450432.0,24305750016.0,6400444.0,194653.0
12-04 08:42:58,0.502,0.335,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319593472.0,863612928.0,6135341056.0,24300527616.0,5772978.0,216791.0
12-04 08:42:59,0.418,0.418,98.828,0.0,0.0,0.335,0.0,112427008.0,0.0,113.0,2320138240.0,863612928.0,6139891712.0,24295432192.0,5249231.0,176303.0
12-04 08:43:00,0.334,0.417,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319851520.0,863612928.0,6143545344.0,24292065280.0,4001174.0,166635.0
12-04 08:43:01,0.419,0.168,99.245,0.0,0.0,0.168,0.0,102400.0,0.0,8.0,2320068608.0,863612928.0,6147948544.0,24287444992.0,4832331.0,197948.0
12-04 08:43:02,0.750,0.250,98.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320101376.0,863612928.0,6151118848.0,24284241920.0,3838636.0,163737.0
12-04 08:43:03,0.586,0.251,98.911,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2320113664.0,863612928.0,6155337728.0,24280010752.0,4513054.0,190701.0
12-04 08:43:04,0.084,0.336,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320183296.0,863612928.0,6159298560.0,24275980288.0,4447758.0,182468.0
12-04 08:43:05,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2320203776.0,863612928.0,6163230720.0,24272027648.0,4486249.0,182207.0
12-04 08:43:06,0.502,0.251,98.997,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2320519168.0,863612928.0,6166806528.0,24268136448.0,4232674.0,176292.0
12-04 08:43:07,0.418,0.251,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2320748544.0,863612928.0,6170320896.0,24264392704.0,4039393.0,175591.0
12-04 08:43:08,0.585,0.334,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320621568.0,863612928.0,6174466048.0,24260374528.0,4440550.0,182593.0
12-04 08:43:09,0.335,0.335,99.079,0.084,0.0,0.167,0.0,32768.0,0.0,3.0,2320449536.0,863612928.0,6178287616.0,24256724992.0,4093032.0,169372.0
12-04 08:43:10,0.336,0.168,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2320674816.0,863612928.0,6181761024.0,24253026304.0,4176484.0,185653.0
12-04 08:43:11,0.335,0.335,99.078,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2320666624.0,863612928.0,6185672704.0,24249122816.0,4442032.0,222366.0
12-04 08:43:12,0.503,0.419,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320658432.0,863612928.0,6189793280.0,24245010432.0,4623148.0,184195.0
12-04 08:43:13,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320769024.0,863612928.0,6193332224.0,24241360896.0,4118081.0,171551.0
12-04 08:43:14,0.167,0.502,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2320863232.0,863612928.0,6197063680.0,24237535232.0,4310895.0,185457.0
12-04 08:43:15,0.167,0.668,98.831,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2321014784.0,863612928.0,6200627200.0,24233820160.0,4008476.0,162833.0
12-04 08:43:16,1.090,0.335,98.324,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2321068032.0,863612928.0,6204526592.0,24229867520.0,4292334.0,176742.0
12-04 08:43:17,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321465344.0,863612928.0,6207905792.0,24226091008.0,4055286.0,174272.0
12-04 08:43:18,0.335,0.335,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2321596416.0,863612928.0,6212141056.0,24221724672.0,4418198.0,169270.0
12-04 08:43:19,0.335,0.251,99.162,0.0,0.0,0.251,0.0,61440.0,0.0,2.0,2321862656.0,863612928.0,6216073216.0,24217526272.0,4509637.0,176209.0
12-04 08:43:20,0.251,0.585,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2321993728.0,863612928.0,6219960320.0,24213508096.0,4461021.0,182119.0
12-04 08:43:21,0.419,0.251,99.162,0.084,0.0,0.084,0.0,106496.0,0.0,8.0,2322100224.0,863612928.0,6223724544.0,24209637376.0,4083621.0,170702.0
12-04 08:43:22,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322034688.0,863612928.0,6227456000.0,24205971456.0,4335835.0,174640.0
12-04 08:43:23,0.251,0.167,99.415,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2322071552.0,863612928.0,6229516288.0,24203874304.0,2386807.0,100236.0
12-04 08:43:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,2322198528.0,863612928.0,6229577728.0,24203685888.0,8259.0,5266.0
12-04 08:43:25,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2322423808.0,863612928.0,6230528000.0,24202510336.0,1313376.0,63801.0
12-04 08:43:26,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2322329600.0,863612928.0,6231732224.0,24201400320.0,1108454.0,35299.0
12-04 08:43:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2322329600.0,863612928.0,6231732224.0,24201400320.0,10565.0,7252.0
12-04 08:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2322333696.0,863612928.0,6231736320.0,24201392128.0,27563.0,24786.0
12-04 08:43:29,0.0,0.084,99.833,0.0,0.0,0.084,0.0,93773824.0,0.0,92.0,2322333696.0,863612928.0,6231736320.0,24201392128.0,10312.0,8086.0
12-04 08:43:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322333696.0,863612928.0,6231736320.0,24201392128.0,9486.0,6654.0
12-04 08:43:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2322341888.0,863612928.0,6231736320.0,24201383936.0,12866.0,9553.0
12-04 08:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2322345984.0,863612928.0,6231740416.0,24201375744.0,11094.0,6443.0
12-04 08:43:33,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2322345984.0,863612928.0,6231740416.0,24201375744.0,9705.0,7032.0
12-04 08:43:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2322341888.0,863612928.0,6231744512.0,24201375744.0,11893.0,7785.0
12-04 08:43:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322341888.0,863612928.0,6231744512.0,24201375744.0,9128.0,5907.0
12-04 08:43:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,2322337792.0,863612928.0,6231748608.0,24201375744.0,11107.0,7581.0
12-04 08:43:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322333696.0,863612928.0,6231752704.0,24201375744.0,11815.0,10540.0
12-04 08:43:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322350080.0,863612928.0,6231752704.0,24201359360.0,9541.0,6812.0
12-04 08:43:39,0.083,0.167,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2322350080.0,863612928.0,6231752704.0,24201359360.0,9153.0,5898.0
12-04 08:43:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322345984.0,863612928.0,6231756800.0,24201359360.0,10740.0,7253.0
12-04 08:43:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2322345984.0,863612928.0,6231756800.0,24201359360.0,10223.0,6256.0
12-04 08:43:42,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2322337792.0,863612928.0,6231756800.0,24201367552.0,11641.0,7048.0
12-04 08:43:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322333696.0,863612928.0,6231760896.0,24201367552.0,11955.0,9631.0
12-04 08:43:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322333696.0,863612928.0,6231760896.0,24201367552.0,10783.0,7301.0
12-04 08:43:45,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2322341888.0,863612928.0,6231760896.0,24201359360.0,10815.0,7413.0
12-04 08:43:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2322354176.0,863612928.0,6231764992.0,24201342976.0,9068.0,5617.0
12-04 08:43:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2322354176.0,863612928.0,6231764992.0,24201342976.0,11774.0,9011.0
12-04 08:43:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322354176.0,863612928.0,6231764992.0,24201342976.0,12295.0,8716.0
12-04 08:43:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322350080.0,863612928.0,6231769088.0,24201342976.0,10183.0,6310.0
12-04 08:43:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322358272.0,863612928.0,6231769088.0,24201334784.0,12332.0,8718.0
12-04 08:43:51,0.0,0.084,99.749,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,2322354176.0,863612928.0,6231773184.0,24201334784.0,13005.0,9683.0
12-04 08:43:52,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2322354176.0,863612928.0,6231773184.0,24201334784.0,10015.0,6102.0
12-04 08:43:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322354176.0,863612928.0,6231773184.0,24201334784.0,11401.0,8583.0
12-04 08:43:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,1.0,2322350080.0,863612928.0,6231777280.0,24201334784.0,10945.0,7482.0
12-04 08:43:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322350080.0,863612928.0,6231777280.0,24201334784.0,13852.0,9899.0
12-04 08:43:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2322350080.0,863612928.0,6231777280.0,24201334784.0,9836.0,6000.0
12-04 08:43:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2322354176.0,863612928.0,6231781376.0,24201326592.0,13386.0,11495.0
12-04 08:43:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2322362368.0,863612928.0,6231781376.0,24201318400.0,28535.0,26519.0
12-04 08:43:59,0.167,0.250,99.499,0.0,0.0,0.083,0.0,49152.0,0.0,11.0,2322497536.0,863612928.0,6232727552.0,24200237056.0,1336035.0,69670.0
12-04 08:44:00,0.250,0.167,99.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321895424.0,863612928.0,6234431488.0,24199135232.0,1557205.0,72067.0
12-04 08:44:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2322227200.0,863612928.0,6234312704.0,24198922240.0,9980.0,5621.0
12-04 08:44:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322219008.0,863612928.0,6234312704.0,24198930432.0,13823.0,11327.0
12-04 08:44:03,0.167,0.167,99.582,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2322087936.0,863612928.0,6235713536.0,24197660672.0,1462315.0,71967.0
12-04 08:44:04,0.336,0.252,99.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2322280448.0,863612928.0,6240743424.0,24192438272.0,6015142.0,202723.0
12-04 08:44:05,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322612224.0,863612928.0,6248587264.0,24184262656.0,8570434.0,200092.0
12-04 08:44:06,0.502,0.251,98.912,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,2322804736.0,863612928.0,6253465600.0,24179191808.0,5477895.0,206986.0
12-04 08:44:07,0.420,0.336,98.992,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2322857984.0,863612928.0,6259462144.0,24173142016.0,6726054.0,224983.0
12-04 08:44:08,0.502,0.334,98.579,0.251,0.0,0.334,0.0,24576.0,0.0,3.0,2322907136.0,863612928.0,6265331712.0,24167223296.0,6426207.0,219799.0
12-04 08:44:09,0.335,0.418,98.996,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2323017728.0,863612928.0,6270689280.0,24161755136.0,6067626.0,180495.0
12-04 08:44:10,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323357696.0,863612928.0,6275141632.0,24156962816.0,5014929.0,165818.0
12-04 08:44:11,0.251,0.503,99.079,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2323369984.0,863612928.0,6279274496.0,24152817664.0,4573299.0,173259.0
12-04 08:44:12,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2323714048.0,863612928.0,6283325440.0,24148422656.0,4719210.0,183607.0
12-04 08:44:13,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2323542016.0,863612928.0,6287306752.0,24144613376.0,4504187.0,187471.0
12-04 08:44:14,0.335,0.419,99.078,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2323709952.0,863612928.0,6291742720.0,24140009472.0,4667743.0,195352.0
12-04 08:44:15,0.168,0.419,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2323734528.0,863612928.0,6295764992.0,24135962624.0,4479126.0,181116.0
12-04 08:44:16,0.501,0.334,98.830,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2323865600.0,863612928.0,6299459584.0,24132136960.0,4273399.0,184717.0
12-04 08:44:17,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324140032.0,863612928.0,6303535104.0,24127787008.0,4749044.0,197602.0
12-04 08:44:18,0.417,0.333,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323845120.0,863612928.0,6307758080.0,24123858944.0,4390421.0,182676.0
12-04 08:44:19,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2324500480.0,863612928.0,6311317504.0,24119644160.0,4448877.0,187246.0
12-04 08:44:20,0.335,0.419,99.162,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2324357120.0,863612928.0,6315507712.0,24115597312.0,4487926.0,189462.0
12-04 08:44:21,0.167,0.251,99.247,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2324414464.0,863612928.0,6319513600.0,24111534080.0,4401841.0,184591.0
12-04 08:44:22,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2324754432.0,863612928.0,6322905088.0,24107802624.0,4380844.0,177134.0
12-04 08:44:23,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324860928.0,863612928.0,6327480320.0,24103120896.0,4803076.0,205571.0
12-04 08:44:24,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324766720.0,863612928.0,6331510784.0,24099184640.0,4580113.0,192377.0
12-04 08:44:25,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2324733952.0,863612928.0,6335623168.0,24095105024.0,4467038.0,172504.0
12-04 08:44:26,0.252,0.168,99.328,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2324905984.0,863612928.0,6339514368.0,24091041792.0,4545700.0,182174.0
12-04 08:44:27,2.429,0.503,96.817,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2371231744.0,863612928.0,6343196672.0,24041033728.0,4682864.0,192875.0
12-04 08:44:28,2.176,0.586,97.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337927168.0,863612928.0,6347890688.0,24069644288.0,4523379.0,228889.0
12-04 08:44:29,0.168,0.084,99.580,0.0,0.0,0.168,0.0,69386240.0,0.0,67.0,2338205696.0,863612928.0,6352007168.0,24065249280.0,4602920.0,179239.0
12-04 08:44:30,0.167,0.586,98.996,0.0,0.0,0.251,0.0,49721344.0,0.0,51.0,2338566144.0,863612928.0,6355963904.0,24060932096.0,4503958.0,185479.0
12-04 08:44:31,0.335,0.419,99.079,0.0,0.0,0.168,0.0,126976.0,0.0,9.0,2338508800.0,863612928.0,6359744512.0,24057208832.0,4670190.0,203184.0
12-04 08:44:32,0.335,0.335,98.995,0.251,0.0,0.084,0.0,98304.0,0.0,6.0,2338398208.0,863612928.0,6363066368.0,24053997568.0,3446991.0,158774.0
12-04 08:44:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2338643968.0,863612928.0,6363074560.0,24053743616.0,9930.0,6347.0
12-04 08:44:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,45056.0,0.0,10.0,2338574336.0,863612928.0,6363525120.0,24053362688.0,495492.0,29841.0
12-04 08:44:35,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338996224.0,863612928.0,6365532160.0,24050933760.0,2486681.0,115049.0
12-04 08:44:36,0.251,0.335,99.162,0.0,0.0,0.251,0.0,61440.0,0.0,3.0,2338639872.0,863612928.0,6369095680.0,24047726592.0,3881666.0,163841.0
12-04 08:44:37,0.336,0.336,99.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338934784.0,863612928.0,6375768064.0,24040759296.0,7691469.0,213871.0
12-04 08:44:38,1.341,0.503,97.737,0.084,0.0,0.335,0.0,20480.0,0.0,3.0,2339053568.0,863612928.0,6381879296.0,24034529280.0,6769230.0,229757.0
12-04 08:44:39,0.585,0.334,98.747,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2339110912.0,863612928.0,6387441664.0,24028909568.0,6294590.0,205705.0
12-04 08:44:40,0.419,0.419,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2338926592.0,863612928.0,6392418304.0,24024117248.0,5228595.0,191582.0
12-04 08:44:41,0.335,0.335,98.994,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,2339381248.0,863612928.0,6397820928.0,24018259968.0,6253971.0,223987.0
12-04 08:44:42,0.418,0.418,98.746,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2339721216.0,863612928.0,6402641920.0,24013099008.0,5660481.0,217077.0
12-04 08:44:43,0.334,0.667,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339594240.0,863612928.0,6406893568.0,24008974336.0,4267648.0,161366.0
12-04 08:44:44,0.418,0.335,98.828,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2339672064.0,863612928.0,6411153408.0,24004636672.0,4968268.0,184180.0
12-04 08:44:45,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339438592.0,863612928.0,6415351808.0,24000671744.0,4519647.0,170808.0
12-04 08:44:46,0.251,0.418,98.996,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2339844096.0,863612928.0,6419374080.0,23996243968.0,4793928.0,187464.0
12-04 08:44:47,0.501,0.501,98.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339962880.0,863612928.0,6423748608.0,23991750656.0,4858136.0,179738.0
12-04 08:44:48,0.252,0.336,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2340003840.0,863612928.0,6427992064.0,23987466240.0,4590998.0,185533.0
12-04 08:44:49,0.167,0.334,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2340081664.0,863612928.0,6431612928.0,23983767552.0,4278753.0,168157.0
12-04 08:44:50,0.335,0.418,98.745,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,2340319232.0,863612928.0,6436012032.0,23979130880.0,4931954.0,193219.0
12-04 08:44:51,0.667,0.500,98.583,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2340728832.0,863612928.0,6439743488.0,23974989824.0,4511400.0,183495.0
12-04 08:44:52,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340544512.0,863612928.0,6443610112.0,23971307520.0,4054878.0,169673.0
12-04 08:44:53,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340769792.0,863612928.0,6448164864.0,23966527488.0,5172349.0,190533.0
12-04 08:44:54,0.251,0.419,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341044224.0,863612928.0,6452477952.0,23961939968.0,4919682.0,197801.0
12-04 08:44:55,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2340892672.0,863612928.0,6455738368.0,23958831104.0,3505057.0,155555.0
12-04 08:44:56,0.251,0.335,99.078,0.084,0.0,0.251,0.0,81920.0,0.0,7.0,2341138432.0,863612928.0,6460112896.0,23954210816.0,5063443.0,181745.0
12-04 08:44:57,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2341007360.0,863612928.0,6463860736.0,23950594048.0,4057387.0,164020.0
12-04 08:44:58,0.419,0.252,98.993,0.0,0.0,0.336,0.0,4096.0,0.0,1.0,2341646336.0,863612928.0,6468358144.0,23945457664.0,5245849.0,207519.0
12-04 08:44:59,0.251,0.251,99.162,0.0,0.0,0.335,0.0,52150272.0,0.0,51.0,2342109184.0,863612928.0,6472212480.0,23941140480.0,4398671.0,166160.0
12-04 08:45:00,0.168,0.252,99.580,0.0,0.0,0.0,0.0,68300800.0,0.0,68.0,2342166528.0,863612928.0,6476169216.0,23937126400.0,4279855.0,180562.0
12-04 08:45:01,0.417,0.167,99.082,0.0,0.0,0.334,0.0,126976.0,0.0,9.0,2341982208.0,863612928.0,6480195584.0,23933284352.0,4652086.0,174744.0
12-04 08:45:02,3.280,0.673,95.711,0.168,0.0,0.168,0.0,24576.0,0.0,2.0,2390454272.0,863612928.0,6483820544.0,23881187328.0,4342946.0,216829.0
12-04 08:45:03,33.723,1.669,64.274,0.0,0.0,0.334,0.0,98304.0,0.0,24.0,2677190656.0,863612928.0,6487040000.0,23591231488.0,5105901.0,522941.0
12-04 08:45:04,4.921,0.334,94.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2700292096.0,863612928.0,6488301568.0,23566868480.0,4675820.0,451334.0
12-04 08:45:05,4.508,0.501,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2724442112.0,863612928.0,6488322048.0,23542697984.0,11399575.0,500350.0
12-04 08:45:06,3.183,0.419,96.231,0.0,0.0,0.168,0.0,135168.0,0.0,5.0,2728468480.0,863612928.0,6490423296.0,23536570368.0,10332958.0,575876.0
12-04 08:45:07,4.202,0.252,95.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2733846528.0,863612928.0,6493384704.0,23528230912.0,14676918.0,637785.0
12-04 08:45:08,2.680,0.419,96.566,0.168,0.0,0.168,0.0,40960.0,0.0,8.0,2736349184.0,863612928.0,6497632256.0,23521480704.0,13613635.0,666852.0
12-04 08:45:09,3.664,0.500,95.587,0.0,0.0,0.250,0.0,106496.0,0.0,22.0,2734948352.0,863612928.0,6501494784.0,23519019008.0,14377317.0,654414.0
12-04 08:45:10,2.594,0.418,96.569,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2737815552.0,863612928.0,6505611264.0,23512035328.0,15082431.0,659006.0
12-04 08:45:11,3.350,0.670,95.645,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2740203520.0,863612928.0,6511992832.0,23503265792.0,15900775.0,703408.0
12-04 08:45:12,2.931,0.335,96.482,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2740674560.0,863612928.0,6517637120.0,23497150464.0,17119663.0,670096.0
12-04 08:45:13,2.926,0.502,96.488,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2741649408.0,863612928.0,6523346944.0,23490465792.0,14730451.0,657671.0
12-04 08:45:14,2.764,0.419,96.399,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,2745483264.0,863612928.0,6527250432.0,23482728448.0,16303378.0,687477.0
12-04 08:45:15,2.263,0.419,97.066,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2745495552.0,863612928.0,6532788224.0,23477178368.0,13225302.0,638678.0
12-04 08:45:16,3.020,0.503,96.225,0.0,0.0,0.252,0.0,81920.0,0.0,5.0,2749198336.0,863612928.0,6538104832.0,23468158976.0,17345562.0,702993.0
12-04 08:45:17,2.510,0.335,96.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2747940864.0,863612928.0,6542909440.0,23464611840.0,13983971.0,641916.0
12-04 08:45:18,2.764,0.503,96.399,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2747301888.0,863612928.0,6546214912.0,23461945344.0,14290447.0,661238.0
12-04 08:45:19,2.594,0.335,96.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2748551168.0,863612928.0,6551572480.0,23455338496.0,16320615.0,682176.0
12-04 08:45:20,2.515,0.419,96.815,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2753646592.0,863612928.0,6555328512.0,23446487040.0,12858967.0,643575.0
12-04 08:45:21,2.766,0.335,96.563,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2756476928.0,863612928.0,6559690752.0,23439294464.0,16373338.0,702113.0
12-04 08:45:22,3.091,0.251,96.408,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2753552384.0,863612928.0,6563602432.0,23438307328.0,11812777.0,637255.0
12-04 08:45:23,2.179,0.251,97.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2754953216.0,863612928.0,6568071168.0,23432437760.0,12828209.0,634311.0
12-04 08:45:24,2.437,0.336,97.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2755092480.0,863612928.0,6571802624.0,23428567040.0,14660050.0,618579.0
12-04 08:45:25,3.008,0.585,96.157,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2754891776.0,863612928.0,6576357376.0,23424212992.0,17131019.0,718616.0
12-04 08:45:26,2.349,0.419,96.896,0.084,0.0,0.252,0.0,81920.0,0.0,7.0,2753130496.0,863612928.0,6580137984.0,23422193664.0,14213394.0,660548.0
12-04 08:45:27,3.086,0.584,96.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2746077184.0,863612928.0,6584426496.0,23424958464.0,12849440.0,657474.0
12-04 08:45:28,3.180,0.251,96.234,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2738245632.0,863612928.0,6588436480.0,23428780032.0,15864991.0,703309.0
12-04 08:45:29,2.517,0.419,96.896,0.0,0.0,0.168,0.0,32555008.0,0.0,31.0,2739396608.0,863612928.0,6592462848.0,23423602688.0,13532336.0,661021.0
12-04 08:45:30,3.015,0.335,96.482,0.0,0.0,0.168,0.0,88227840.0,0.0,87.0,2741096448.0,863612928.0,6596427776.0,23417937920.0,16071250.0,686934.0
12-04 08:45:31,2.170,0.417,96.995,0.083,0.0,0.334,0.0,106496.0,0.0,8.0,2742435840.0,863612928.0,6600613888.0,23412412416.0,12137107.0,644603.0
12-04 08:45:32,2.603,0.672,96.558,0.084,0.0,0.084,0.0,73728.0,0.0,6.0,2743566336.0,863612928.0,6604595200.0,23407300608.0,15537260.0,670068.0
12-04 08:45:33,2.347,0.335,97.150,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2744348672.0,863612928.0,6608461824.0,23402651648.0,12450530.0,641906.0
12-04 08:45:34,2.596,0.335,96.734,0.0,0.0,0.335,0.0,57344.0,0.0,2.0,2744328192.0,863612928.0,6612340736.0,23398793216.0,15724830.0,670387.0
12-04 08:45:35,2.010,0.419,97.320,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742521856.0,863612928.0,6616322048.0,23396618240.0,13857635.0,634161.0
12-04 08:45:36,2.998,0.250,96.253,0.0,0.0,0.500,0.0,81920.0,0.0,4.0,2744684544.0,863612928.0,6619762688.0,23391014912.0,13600053.0,631143.0
12-04 08:45:37,2.092,0.502,97.238,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2745929728.0,863612928.0,6623780864.0,23385751552.0,12231047.0,618376.0
12-04 08:45:38,2.596,0.503,96.482,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2751381504.0,863612928.0,6627741696.0,23376338944.0,15832129.0,668188.0
12-04 08:45:39,2.680,0.419,96.650,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2750685184.0,863612928.0,6632050688.0,23372726272.0,16193834.0,679061.0
12-04 08:45:40,2.176,0.335,97.155,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2750947328.0,863612928.0,6636695552.0,23367819264.0,12727765.0,621893.0
12-04 08:45:41,2.757,0.501,96.742,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2751152128.0,863612928.0,6638182400.0,23366127616.0,12934868.0,541670.0
12-04 08:45:42,1.754,0.251,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2749812736.0,863612928.0,6638276608.0,23367372800.0,9207850.0,386115.0
12-04 08:45:43,0.585,0.167,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2749059072.0,863612928.0,6639169536.0,23367233536.0,3389163.0,83829.0
12-04 08:45:44,0.251,0.167,99.163,0.167,0.0,0.251,0.0,69632.0,0.0,15.0,2750066688.0,863612928.0,6642819072.0,23362576384.0,6100381.0,180508.0
12-04 08:45:45,0.838,0.419,98.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2753298432.0,863612928.0,6649884672.0,23352279040.0,9171322.0,269534.0
12-04 08:45:46,0.418,0.251,99.164,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2753171456.0,863612928.0,6655041536.0,23347249152.0,5283290.0,187972.0
12-04 08:45:47,0.168,0.420,99.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2753474560.0,863612928.0,6661218304.0,23340769280.0,7098251.0,235206.0
12-04 08:45:48,0.419,0.419,98.911,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2753933312.0,863612928.0,6665629696.0,23335899136.0,5166930.0,197627.0
12-04 08:45:49,0.251,0.502,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2753916928.0,863612928.0,6670409728.0,23331135488.0,5388893.0,187045.0
12-04 08:45:50,0.336,0.336,99.160,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,2754228224.0,863612928.0,6675496960.0,23325736960.0,5552300.0,176907.0
12-04 08:45:51,7.827,0.583,91.174,0.0,0.0,0.416,0.0,212992.0,0.0,29.0,2756485120.0,863612928.0,6680002560.0,23318974464.0,9276008.0,416450.0
12-04 08:45:52,5.745,0.583,93.422,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2756915200.0,863612928.0,6683680768.0,23314866176.0,6565877.0,1013876.0
12-04 08:45:53,5.342,0.417,94.073,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2756640768.0,863612928.0,6688251904.0,23310569472.0,5945628.0,998263.0
12-04 08:45:54,5.500,0.417,93.667,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2759348224.0,863612928.0,6691717120.0,23304396800.0,6611979.0,1026998.0
12-04 08:45:55,4.778,0.671,94.300,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2760663040.0,863612928.0,6695526400.0,23299272704.0,6789425.0,1048646.0
12-04 08:45:56,5.838,0.417,93.161,0.167,0.0,0.417,0.0,131072.0,0.0,7.0,2760790016.0,863612928.0,6699294720.0,23295377408.0,6063002.0,1044714.0
12-04 08:45:57,5.917,0.500,93.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2762371072.0,863612928.0,6703284224.0,23289806848.0,6506367.0,1025213.0
12-04 08:45:58,6.549,0.252,93.115,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2755805184.0,863612928.0,6707769344.0,23291887616.0,6419561.0,1047576.0
12-04 08:45:59,5.495,0.583,93.672,0.0,0.0,0.250,0.0,16777216.0,0.0,16.0,2755469312.0,863612928.0,6713237504.0,23286755328.0,8244788.0,1029575.0
12-04 08:46:00,5.254,0.250,94.412,0.0,0.0,0.083,0.0,103747584.0,0.0,102.0,2755919872.0,863612928.0,6713352192.0,23286190080.0,1966361.0,845442.0
12-04 08:46:01,5.546,0.497,93.791,0.0,0.0,0.166,0.0,102400.0,0.0,8.0,2755977216.0,863612928.0,6713356288.0,23286128640.0,1971017.0,849184.0
12-04 08:46:02,5.624,0.496,93.714,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2756325376.0,863612928.0,6713356288.0,23285780480.0,2134702.0,847942.0
12-04 08:46:03,5.0,0.417,94.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2756739072.0,863612928.0,6713356288.0,23285366784.0,1968949.0,847460.0
12-04 08:46:04,5.736,0.333,93.849,0.0,0.0,0.083,0.0,45056.0,0.0,1.0,2754498560.0,863612928.0,6713360384.0,23287603200.0,2084285.0,849036.0
12-04 08:46:05,5.079,0.333,94.421,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2754531328.0,863612928.0,6713360384.0,23287570432.0,1972982.0,841372.0
12-04 08:46:06,5.004,0.250,94.746,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2754826240.0,863612928.0,6713364480.0,23287271424.0,1970594.0,842523.0
12-04 08:46:07,5.175,0.334,94.407,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2755203072.0,863612928.0,6713368576.0,23286890496.0,1970480.0,849997.0
12-04 08:46:08,4.766,0.251,94.649,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2754220032.0,863612928.0,6713368576.0,23287873536.0,1996709.0,862097.0
12-04 08:46:09,5.175,0.250,94.491,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2749108224.0,863612928.0,6713372672.0,23292981248.0,2054527.0,851660.0
12-04 08:46:10,4.917,0.500,94.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2749255680.0,863612928.0,6713372672.0,23292833792.0,1969901.0,848390.0
12-04 08:46:11,4.933,0.251,94.732,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2749251584.0,863612928.0,6713376768.0,23292833792.0,2059301.0,849429.0
12-04 08:46:12,4.742,0.582,94.592,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2749251584.0,863612928.0,6713376768.0,23292833792.0,1970887.0,843652.0
12-04 08:46:13,4.758,0.250,94.908,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2749284352.0,863612928.0,6713376768.0,23292801024.0,1969798.0,849866.0
12-04 08:46:14,4.515,0.585,94.649,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2749247488.0,863612928.0,6713380864.0,23292833792.0,1991088.0,859713.0
12-04 08:46:15,4.686,0.418,94.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2749628416.0,863612928.0,6713380864.0,23292452864.0,2126795.0,844260.0
12-04 08:46:16,4.992,0.499,94.426,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2749755392.0,863612928.0,6713380864.0,23292325888.0,1969844.0,851404.0
12-04 08:46:17,4.264,0.585,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2750259200.0,863612928.0,6713384960.0,23291817984.0,1980639.0,848008.0
12-04 08:46:18,4.359,0.335,95.306,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2751037440.0,863612928.0,6713384960.0,23291039744.0,2048056.0,844597.0
12-04 08:46:19,4.686,0.418,94.812,0.0,0.0,0.084,0.0,86016.0,0.0,17.0,2751787008.0,863612928.0,6713389056.0,23290286080.0,1971095.0,843686.0
12-04 08:46:20,4.663,0.333,94.671,0.250,0.0,0.083,0.0,24576.0,0.0,2.0,2752294912.0,863612928.0,6713389056.0,23289778176.0,2130332.0,850720.0
12-04 08:46:21,4.351,0.502,95.063,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2752962560.0,863612928.0,6713389056.0,23289110528.0,1975586.0,866124.0
12-04 08:46:22,5.088,0.250,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2753687552.0,863612928.0,6713393152.0,23288381440.0,1966934.0,841626.0
12-04 08:46:23,4.770,0.251,94.895,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,2754027520.0,863612928.0,6713393152.0,23288041472.0,2030168.0,849782.0
12-04 08:46:24,3.940,0.419,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2754027520.0,863612928.0,6713393152.0,23288041472.0,1997620.0,842856.0
12-04 08:46:25,4.746,0.416,94.671,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2754150400.0,863612928.0,6713397248.0,23287914496.0,1969627.0,844766.0
12-04 08:46:26,4.355,0.335,94.975,0.168,0.0,0.168,0.0,86016.0,0.0,8.0,2754220032.0,863612928.0,6713397248.0,23287844864.0,1978208.0,869817.0
12-04 08:46:27,4.261,0.501,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2754531328.0,863612928.0,6713397248.0,23287533568.0,2203069.0,846392.0
12-04 08:46:28,4.020,0.335,95.477,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2754654208.0,863612928.0,6713401344.0,23287406592.0,1984558.0,863084.0
12-04 08:46:29,4.500,0.417,95.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2754654208.0,863612928.0,6713401344.0,23287406592.0,1918102.0,845768.0
12-04 08:46:30,4.921,0.250,94.662,0.0,0.0,0.167,0.0,487424.0,0.0,3.0,2755035136.0,863612928.0,6713401344.0,23287025664.0,2187873.0,847306.0
12-04 08:46:31,3.936,0.503,95.310,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2755158016.0,863612928.0,6713405440.0,23286898688.0,1966427.0,843141.0
12-04 08:46:32,4.431,0.418,94.900,0.167,0.0,0.084,0.0,81920.0,0.0,8.0,2755379200.0,863612928.0,6713405440.0,23286677504.0,2086639.0,849549.0
12-04 08:46:33,4.523,0.168,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2755919872.0,863612928.0,6713405440.0,23286136832.0,1974581.0,845234.0
12-04 08:46:34,4.104,0.335,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2756169728.0,863612928.0,6713409536.0,23285882880.0,2088791.0,843970.0
12-04 08:46:35,4.686,0.167,94.895,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2757091328.0,863612928.0,6713409536.0,23284961280.0,1962853.0,849111.0
12-04 08:46:36,4.862,0.335,94.803,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2755424256.0,863612928.0,6713413632.0,23286624256.0,1979370.0,843021.0
12-04 08:46:37,4.037,0.336,95.542,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2755526656.0,863612928.0,6713417728.0,23286517760.0,2048831.0,848299.0
12-04 08:46:38,4.362,0.252,95.134,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2756227072.0,863612928.0,6713417728.0,23285817344.0,1971236.0,848044.0
12-04 08:46:39,4.188,0.251,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2756911104.0,863612928.0,6713421824.0,23285129216.0,1969472.0,842035.0
12-04 08:46:40,3.775,0.503,95.554,0.0,0.0,0.168,0.0,61440.0,0.0,3.0,2757292032.0,863612928.0,6713421824.0,23284748288.0,2094958.0,846338.0
12-04 08:46:41,3.946,0.504,95.550,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2757324800.0,863612928.0,6713421824.0,23284715520.0,1966431.0,842853.0
12-04 08:46:42,4.013,0.418,95.401,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2757799936.0,863612928.0,6713421824.0,23284240384.0,2008082.0,846675.0
12-04 08:46:43,4.191,0.419,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2758017024.0,863612928.0,6713425920.0,23284019200.0,2057807.0,842882.0
12-04 08:46:44,3.859,0.503,95.470,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2758557696.0,863612928.0,6713425920.0,23283478528.0,1972589.0,849925.0
12-04 08:46:45,4.188,0.419,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2759827456.0,863612928.0,6713425920.0,23282208768.0,2089614.0,845599.0
12-04 08:46:46,4.107,0.419,95.390,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2760458240.0,863612928.0,6713430016.0,23281573888.0,1970789.0,845244.0
12-04 08:46:47,4.023,0.335,95.390,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2761093120.0,863612928.0,6713430016.0,23280939008.0,2268530.0,868049.0
12-04 08:46:48,4.027,0.168,95.721,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2760491008.0,863612928.0,6713434112.0,23281537024.0,1983982.0,844700.0
12-04 08:46:49,4.279,0.419,95.302,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760708096.0,863612928.0,6713434112.0,23281319936.0,1969398.0,845291.0
12-04 08:46:50,4.762,0.418,94.403,0.334,0.0,0.084,0.0,12288.0,0.0,2.0,2761089024.0,863612928.0,6713434112.0,23280939008.0,2017799.0,847388.0
12-04 08:46:51,3.529,0.084,96.303,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2761084928.0,863612928.0,6713438208.0,23280939008.0,1646644.0,728608.0
12-04 08:46:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761084928.0,863612928.0,6713438208.0,23280939008.0,10205.0,8431.0
12-04 08:46:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761719808.0,863612928.0,6713438208.0,23280304128.0,24645.0,10256.0
12-04 08:46:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2761715712.0,863612928.0,6713442304.0,23280304128.0,9046.0,5228.0
12-04 08:46:55,0.167,0.0,99.750,0.0,0.0,0.083,0.0,53248.0,0.0,12.0,2762252288.0,863612928.0,6713442304.0,23279767552.0,13831.0,148991.0
12-04 08:46:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2762158080.0,863612928.0,6713442304.0,23279861760.0,11542.0,9572.0
12-04 08:46:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2762153984.0,863612928.0,6713446400.0,23279861760.0,10993.0,6819.0
12-04 08:46:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2762973184.0,863612928.0,6713446400.0,23279042560.0,90518.0,110901.0
12-04 08:46:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2762670080.0,863612928.0,6713450496.0,23279341568.0,10603.0,6560.0
12-04 08:47:00,4.337,0.250,95.329,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2762661888.0,863612928.0,6713450496.0,23279349760.0,924279.0,153103.0
12-04 08:47:01,4.027,0.419,95.470,0.0,0.0,0.084,0.0,98304.0,0.0,5.0,2762829824.0,863612928.0,6713454592.0,23279177728.0,2029618.0,862870.0
12-04 08:47:02,4.030,0.168,95.382,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,2763079680.0,863612928.0,6713458688.0,23278923776.0,1998262.0,862719.0
12-04 08:47:03,4.184,0.335,95.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2763333632.0,863612928.0,6713458688.0,23278669824.0,2007272.0,860999.0
12-04 08:47:04,4.682,0.251,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2763714560.0,863612928.0,6713458688.0,23278288896.0,2008538.0,861400.0
12-04 08:47:05,4.519,0.251,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2763677696.0,863612928.0,6713462784.0,23278321664.0,2004047.0,858295.0
12-04 08:47:06,4.355,0.084,95.310,0.0,0.0,0.251,0.0,61440.0,0.0,5.0,2763837440.0,863612928.0,6713462784.0,23278161920.0,2001369.0,858398.0
12-04 08:47:07,4.114,0.168,95.550,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2763829248.0,863612928.0,6713470976.0,23278161920.0,2000588.0,857813.0
12-04 08:47:08,4.663,0.500,94.588,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2763796480.0,863612928.0,6713470976.0,23278194688.0,2044998.0,857136.0
12-04 08:47:09,4.439,0.251,95.059,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2763956224.0,863612928.0,6713470976.0,23278034944.0,2002582.0,868680.0
12-04 08:47:10,3.869,0.336,95.627,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2764206080.0,863612928.0,6713475072.0,23277780992.0,2021747.0,864284.0
12-04 08:47:11,4.351,0.335,95.146,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2764173312.0,863612928.0,6713475072.0,23277813760.0,2001907.0,859206.0
12-04 08:47:12,4.268,0.669,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2764328960.0,863612928.0,6713479168.0,23277654016.0,2102235.0,866939.0
12-04 08:47:13,4.937,0.251,94.561,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2764759040.0,863612928.0,6713479168.0,23277223936.0,2002110.0,862298.0
12-04 08:47:14,4.519,0.251,94.895,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2764832768.0,863612928.0,6713483264.0,23277146112.0,2277741.0,861749.0
12-04 08:47:15,4.428,0.334,95.071,0.0,0.0,0.167,0.0,57344.0,0.0,1.0,2764832768.0,863612928.0,6713483264.0,23277146112.0,2000365.0,858077.0
12-04 08:47:16,4.359,0.419,95.222,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2764832768.0,863612928.0,6713483264.0,23277146112.0,2081647.0,856205.0
12-04 08:47:17,4.439,0.419,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2764959744.0,863612928.0,6713483264.0,23277019136.0,1999622.0,856103.0
12-04 08:47:18,4.431,0.334,94.983,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2765504512.0,863612928.0,6713487360.0,23276470272.0,2003717.0,871191.0
12-04 08:47:19,5.117,0.168,94.631,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2765463552.0,863612928.0,6713487360.0,23276511232.0,2097807.0,859321.0
12-04 08:47:20,4.603,0.251,94.895,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2766032896.0,863612928.0,6713491456.0,23275937792.0,2053953.0,866477.0
12-04 08:47:21,4.678,0.251,94.904,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2766475264.0,863612928.0,6713491456.0,23275495424.0,2007683.0,861664.0
12-04 08:47:22,4.663,0.416,94.754,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2766983168.0,863612928.0,6713491456.0,23274987520.0,2047336.0,855693.0
12-04 08:47:23,4.188,0.419,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2767106048.0,863612928.0,6713495552.0,23274860544.0,1999705.0,855733.0
12-04 08:47:24,4.104,0.419,95.394,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2767233024.0,863612928.0,6713495552.0,23274733568.0,1998965.0,858227.0
12-04 08:47:25,4.188,0.251,95.310,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2767392768.0,863612928.0,6713495552.0,23274573824.0,2159505.0,862372.0
12-04 08:47:26,4.439,0.251,95.059,0.168,0.0,0.084,0.0,86016.0,0.0,7.0,2767736832.0,863612928.0,6713499648.0,23274225664.0,2000020.0,857641.0
12-04 08:47:27,4.698,0.252,94.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2767990784.0,863612928.0,6713499648.0,23273971712.0,2004779.0,868404.0
12-04 08:47:28,4.428,0.334,94.987,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2767990784.0,863612928.0,6713499648.0,23273971712.0,2066563.0,878392.0
12-04 08:47:29,4.515,0.334,95.067,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2767986688.0,863612928.0,6713503744.0,23273971712.0,2105078.0,864921.0
12-04 08:47:30,4.515,0.334,94.983,0.0,0.0,0.167,0.0,53248.0,0.0,11.0,2768113664.0,863612928.0,6713503744.0,23273844736.0,2061362.0,859058.0
12-04 08:47:31,4.188,0.335,95.310,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2768240640.0,863612928.0,6713503744.0,23273717760.0,2030644.0,858966.0
12-04 08:47:32,4.355,0.335,94.975,0.251,0.0,0.084,0.0,94208.0,0.0,9.0,2768363520.0,863612928.0,6713507840.0,23273590784.0,2003076.0,858477.0
12-04 08:47:33,4.500,0.500,94.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2768490496.0,863612928.0,6713507840.0,23273463808.0,1917878.0,859459.0
12-04 08:47:34,4.996,0.416,94.505,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2768875520.0,863612928.0,6713511936.0,23273074688.0,2075584.0,854835.0
12-04 08:47:35,4.271,0.335,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2769002496.0,863612928.0,6713511936.0,23272947712.0,2060722.0,861740.0
12-04 08:47:36,4.591,0.334,94.992,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2768715776.0,863612928.0,6713516032.0,23273230336.0,1999741.0,860811.0
12-04 08:47:37,4.344,0.418,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2768789504.0,863612928.0,6713520128.0,23273152512.0,2063502.0,867179.0
12-04 08:47:38,4.195,0.336,95.218,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2770059264.0,863612928.0,6713520128.0,23271882752.0,2009425.0,855530.0
12-04 08:47:39,4.261,0.501,94.987,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2770026496.0,863612928.0,6713520128.0,23271915520.0,2002001.0,881640.0
12-04 08:47:40,4.111,0.336,95.386,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2770022400.0,863612928.0,6713524224.0,23271915520.0,2207903.0,864971.0
12-04 08:47:41,4.268,0.335,95.314,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2770022400.0,863612928.0,6713524224.0,23271915520.0,2015991.0,875716.0
12-04 08:47:42,4.686,0.502,94.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2770018304.0,863612928.0,6713528320.0,23271915520.0,2004779.0,859127.0
12-04 08:47:43,4.114,0.336,95.466,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2770272256.0,863612928.0,6713528320.0,23271661568.0,2000141.0,857992.0
12-04 08:47:44,4.849,0.418,94.398,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2770284544.0,863612928.0,6713528320.0,23271649280.0,1999488.0,856802.0
12-04 08:47:45,4.027,0.419,95.554,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2770395136.0,863612928.0,6713532416.0,23271534592.0,2000634.0,863598.0
12-04 08:47:46,4.523,0.168,95.142,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2770522112.0,863612928.0,6713532416.0,23271407616.0,2135843.0,876799.0
12-04 08:47:47,4.027,0.419,95.554,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2770903040.0,863612928.0,6713532416.0,23271026688.0,2029752.0,865461.0
12-04 08:47:48,4.337,0.584,94.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2771034112.0,863612928.0,6713536512.0,23270891520.0,1997945.0,862514.0
12-04 08:47:49,4.107,0.335,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2771161088.0,863612928.0,6713536512.0,23270764544.0,2012404.0,857807.0
12-04 08:47:50,4.020,0.586,95.310,0.084,0.0,0.0,0.0,65536.0,0.0,3.0,2771349504.0,863612928.0,6713536512.0,23270576128.0,2088219.0,859613.0
12-04 08:47:51,3.869,0.421,95.542,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2771353600.0,863612928.0,6713540608.0,23270567936.0,2001741.0,859657.0
12-04 08:47:52,4.030,0.168,95.718,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2771480576.0,863612928.0,6713540608.0,23270440960.0,2001383.0,857742.0
12-04 08:47:53,4.595,0.334,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2771828736.0,863612928.0,6713540608.0,23270092800.0,2080636.0,856748.0
12-04 08:47:54,4.020,0.419,95.310,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2771857408.0,863612928.0,6713544704.0,23270060032.0,2000231.0,863581.0
12-04 08:47:55,3.940,0.419,95.474,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2771857408.0,863612928.0,6713544704.0,23270060032.0,2014222.0,868304.0
12-04 08:47:56,4.017,0.335,95.230,0.084,0.0,0.335,0.0,77824.0,0.0,7.0,2771984384.0,863612928.0,6713544704.0,23269933056.0,2065428.0,879601.0
12-04 08:47:57,4.373,0.168,95.290,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2771980288.0,863612928.0,6713548800.0,23269933056.0,2003747.0,863013.0
12-04 08:47:58,4.841,0.501,94.407,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2771992576.0,863612928.0,6713548800.0,23269920768.0,2083439.0,872924.0
12-04 08:47:59,4.037,0.168,95.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2771861504.0,863612928.0,6713548800.0,23270051840.0,2005029.0,858759.0
12-04 08:48:00,4.417,0.333,95.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2771865600.0,863612928.0,6713552896.0,23270043648.0,1852892.0,785819.0
12-04 08:48:01,0.084,0.0,99.749,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,2771865600.0,863612928.0,6713552896.0,23270043648.0,155761.0,11637.0
12-04 08:48:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2772942848.0,863612928.0,6713556992.0,23268962304.0,10957.0,144980.0
12-04 08:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772885504.0,863612928.0,6713556992.0,23269019648.0,10070.0,8151.0
12-04 08:48:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2772885504.0,863612928.0,6713556992.0,23269019648.0,12221.0,8151.0
12-04 08:48:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2772881408.0,863612928.0,6713561088.0,23269019648.0,11900.0,9092.0
12-04 08:48:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2772881408.0,863612928.0,6713561088.0,23269019648.0,13044.0,11123.0
12-04 08:48:07,0.083,0.167,99.500,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,2772873216.0,863612928.0,6713569280.0,23269019648.0,13415.0,8462.0
12-04 08:48:08,6.114,0.251,93.551,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,2772750336.0,863612928.0,6713565184.0,23269146624.0,2046442.0,556105.0
12-04 08:48:09,4.087,0.751,94.996,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2772889600.0,863612928.0,6713569280.0,23269003264.0,2042217.0,876120.0
12-04 08:48:10,4.671,0.334,94.912,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2772955136.0,863612928.0,6713573376.0,23268933632.0,2040761.0,876100.0
12-04 08:48:11,4.515,0.251,95.067,0.0,0.0,0.167,0.0,114688.0,0.0,5.0,2772955136.0,863612928.0,6713573376.0,23268933632.0,2124054.0,875025.0
12-04 08:48:12,4.191,0.419,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2773331968.0,863612928.0,6713577472.0,23268552704.0,2046735.0,876105.0
12-04 08:48:13,4.417,0.500,94.667,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,2773585920.0,863612928.0,6713577472.0,23268298752.0,2124292.0,879677.0
12-04 08:48:14,4.439,0.251,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2773614592.0,863612928.0,6713581568.0,23268265984.0,2036569.0,874297.0
12-04 08:48:15,3.936,0.251,95.477,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2773581824.0,863612928.0,6713581568.0,23268298752.0,2032385.0,871487.0
12-04 08:48:16,4.107,0.335,95.390,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,2773676032.0,863612928.0,6713581568.0,23268204544.0,2158060.0,873424.0
12-04 08:48:17,4.184,0.335,95.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2773704704.0,863612928.0,6713585664.0,23268171776.0,2040096.0,873112.0
12-04 08:48:18,4.837,0.417,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774085632.0,863612928.0,6713585664.0,23267790848.0,2162824.0,874451.0
12-04 08:48:19,4.702,0.252,94.794,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2774085632.0,863612928.0,6713585664.0,23267790848.0,2044082.0,879189.0
12-04 08:48:20,4.599,0.418,94.732,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2774081536.0,863612928.0,6713589760.0,23267790848.0,2032359.0,875681.0
12-04 08:48:21,4.420,0.500,94.996,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2774081536.0,863612928.0,6713589760.0,23267790848.0,2127139.0,873939.0
12-04 08:48:22,4.184,0.251,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2774081536.0,863612928.0,6713589760.0,23267790848.0,2044399.0,877137.0
12-04 08:48:23,3.710,0.337,95.953,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774077440.0,863612928.0,6713593856.0,23267790848.0,2183325.0,876081.0
12-04 08:48:24,3.859,0.252,95.721,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2774237184.0,863612928.0,6713593856.0,23267631104.0,2077305.0,869877.0
12-04 08:48:25,4.341,0.417,94.908,0.167,0.0,0.167,0.0,65536.0,0.0,3.0,2774167552.0,863617024.0,6713593856.0,23267696640.0,2208645.0,882238.0
12-04 08:48:26,4.511,0.334,95.071,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2774323200.0,863617024.0,6713597952.0,23267536896.0,2101294.0,871305.0
12-04 08:48:27,4.205,0.252,95.542,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774323200.0,863617024.0,6713597952.0,23267536896.0,2041238.0,867920.0
12-04 08:48:28,4.348,0.251,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2774323200.0,863617024.0,6713597952.0,23267536896.0,2061398.0,892416.0
12-04 08:48:29,4.188,0.503,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2774573056.0,863617024.0,6713602048.0,23267282944.0,2045620.0,872928.0
12-04 08:48:30,4.188,0.168,95.477,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2774573056.0,863617024.0,6713602048.0,23267282944.0,2092604.0,874470.0
12-04 08:48:31,3.697,0.504,95.546,0.084,0.0,0.168,0.0,73728.0,0.0,7.0,2774695936.0,863617024.0,6713606144.0,23267155968.0,2063894.0,875774.0
12-04 08:48:32,4.205,0.168,95.542,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2775330816.0,863617024.0,6713606144.0,23266521088.0,2042545.0,874663.0
12-04 08:48:33,4.362,0.336,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2775465984.0,863617024.0,6713606144.0,23266385920.0,2021864.0,875331.0
12-04 08:48:34,4.599,0.251,94.983,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2775461888.0,863617024.0,6713610240.0,23266385920.0,2008333.0,872802.0
12-04 08:48:35,4.275,0.335,95.138,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2775597056.0,863617024.0,6713610240.0,23266250752.0,2065240.0,869057.0
12-04 08:48:36,3.933,0.586,95.314,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2775592960.0,863617024.0,6713614336.0,23266250752.0,2103328.0,874484.0
12-04 08:48:37,4.587,0.417,94.579,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2775556096.0,863617024.0,6713618432.0,23266283520.0,2038663.0,874386.0
12-04 08:48:38,5.579,0.500,93.838,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2776010752.0,863617024.0,6713618432.0,23265828864.0,2091990.0,893650.0
12-04 08:48:39,4.275,0.335,95.222,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2776096768.0,863617024.0,6713618432.0,23265742848.0,2041709.0,876575.0
12-04 08:48:40,4.254,0.417,94.996,0.0,0.0,0.334,0.0,81920.0,0.0,15.0,2776100864.0,863617024.0,6713622528.0,23265734656.0,2137604.0,872793.0
12-04 08:48:41,4.351,0.335,95.230,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2776260608.0,863617024.0,6713622528.0,23265574912.0,2033917.0,874762.0
12-04 08:48:42,4.511,0.418,95.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2776223744.0,863617024.0,6713626624.0,23265607680.0,2039778.0,871023.0
12-04 08:48:43,3.943,0.252,95.302,0.252,0.0,0.252,0.0,24576.0,0.0,3.0,2776223744.0,863617024.0,6713626624.0,23265607680.0,2031924.0,875133.0
12-04 08:48:44,3.862,0.588,95.550,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2776223744.0,863617024.0,6713626624.0,23265607680.0,2037180.0,873716.0
12-04 08:48:45,4.659,0.416,94.759,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2776219648.0,863617024.0,6713630720.0,23265607680.0,2124639.0,869436.0
12-04 08:48:46,4.355,0.251,95.310,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2776354816.0,863617024.0,6713630720.0,23265472512.0,2045034.0,876354.0
12-04 08:48:47,4.606,0.335,94.975,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2775838720.0,863617024.0,6713630720.0,23265988608.0,2081972.0,873807.0
12-04 08:48:48,4.286,0.252,95.294,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2775670784.0,863617024.0,6713634816.0,23266152448.0,2042936.0,878627.0
12-04 08:48:49,4.591,0.167,94.825,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2775597056.0,863617024.0,6713634816.0,23266226176.0,2042137.0,868786.0
12-04 08:48:50,4.754,0.334,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2775597056.0,863617024.0,6713634816.0,23266226176.0,2111436.0,876677.0
12-04 08:48:51,4.027,0.168,95.554,0.0,0.0,0.252,0.0,61440.0,0.0,5.0,2775846912.0,863617024.0,6713638912.0,23265972224.0,2049339.0,871170.0
12-04 08:48:52,4.195,0.336,95.218,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2776100864.0,863617024.0,6713638912.0,23265718272.0,2031570.0,874899.0
12-04 08:48:53,4.107,0.503,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2776608768.0,863617024.0,6713638912.0,23265210368.0,2031816.0,868499.0
12-04 08:48:54,4.678,0.167,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2776985600.0,863617024.0,6713643008.0,23264829440.0,2103334.0,889544.0
12-04 08:48:55,3.943,0.503,95.386,0.084,0.0,0.084,0.0,57344.0,0.0,3.0,2777493504.0,863617024.0,6713643008.0,23264321536.0,2071313.0,880077.0
12-04 08:48:56,4.188,0.586,95.142,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2777624576.0,863617024.0,6713647104.0,23264186368.0,2034050.0,878469.0
12-04 08:48:57,4.515,0.251,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2777751552.0,863617024.0,6713647104.0,23264059392.0,2086989.0,877581.0
12-04 08:48:58,4.188,0.503,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2779299840.0,863617024.0,6713647104.0,23262511104.0,2063629.0,887618.0
12-04 08:48:59,4.037,0.168,95.627,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2779279360.0,863617024.0,6713651200.0,23262527488.0,2035442.0,874849.0
12-04 08:49:00,4.017,0.502,95.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2779279360.0,863617024.0,6713651200.0,23262527488.0,2058788.0,871376.0
12-04 08:49:01,4.184,0.335,95.230,0.084,0.0,0.167,0.0,73728.0,0.0,7.0,2779406336.0,863617024.0,6713651200.0,23262400512.0,1975966.0,868510.0
12-04 08:49:02,4.282,0.252,95.382,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2779402240.0,863617024.0,6713655296.0,23262400512.0,2148064.0,876698.0
12-04 08:49:03,4.702,0.252,95.046,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2779353088.0,863617024.0,6713655296.0,23262449664.0,2097592.0,872174.0
12-04 08:49:04,3.933,0.418,95.397,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2779353088.0,863617024.0,6713655296.0,23262449664.0,2047238.0,896817.0
12-04 08:49:05,4.686,0.418,94.895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2779475968.0,863617024.0,6713659392.0,23262322688.0,2127257.0,880729.0
12-04 08:49:06,4.330,0.500,94.921,0.0,0.0,0.250,0.0,61440.0,0.0,5.0,2779217920.0,863617024.0,6713663488.0,23262576640.0,2038481.0,894362.0
12-04 08:49:07,3.785,0.421,95.542,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2779246592.0,863617024.0,6713667584.0,23262543872.0,2237985.0,873873.0
12-04 08:49:08,1.756,0.251,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2779308032.0,863617024.0,6713667584.0,23262482432.0,914467.0,403641.0
12-04 08:49:09,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2780897280.0,863617024.0,6713667584.0,23260893184.0,12932.0,152568.0
12-04 08:49:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2780729344.0,863617024.0,6713675776.0,23261052928.0,12532.0,10179.0
12-04 08:49:11,0.167,0.0,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2780729344.0,863617024.0,6713675776.0,23261052928.0,10738.0,6758.0
12-04 08:49:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2780721152.0,863617024.0,6713675776.0,23261061120.0,11418.0,8884.0
12-04 08:49:13,0.0,0.084,99.749,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2780717056.0,863617024.0,6713679872.0,23261061120.0,13654.0,10827.0
12-04 08:49:14,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2780712960.0,863617024.0,6713683968.0,23261061120.0,27005.0,23470.0
12-04 08:49:15,0.0,0.083,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2780704768.0,863617024.0,6713683968.0,23261069312.0,8804.0,5927.0
12-04 08:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2780704768.0,863617024.0,6713683968.0,23261069312.0,10405.0,7283.0
12-04 08:49:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2780704768.0,863617024.0,6713683968.0,23261069312.0,12624.0,10240.0
12-04 08:49:18,6.255,0.417,93.328,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2781851648.0,863617024.0,6713688064.0,23259918336.0,1543758.0,387101.0
12-04 08:49:19,4.526,0.335,94.971,0.168,0.0,0.0,0.0,45056.0,0.0,7.0,2782089216.0,863617024.0,6713688064.0,23259680768.0,2089252.0,895607.0
12-04 08:49:20,4.599,0.334,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2782912512.0,863617024.0,6713692160.0,23258853376.0,2054638.0,887088.0
12-04 08:49:21,4.530,0.168,95.302,0.0,0.0,0.0,0.0,110592.0,0.0,5.0,2783100928.0,863617024.0,6713692160.0,23258664960.0,2073651.0,880698.0
12-04 08:49:22,4.351,0.502,94.895,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2783227904.0,863617024.0,6713692160.0,23258537984.0,2173038.0,891516.0
12-04 08:49:23,4.355,0.335,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2783223808.0,863617024.0,6713696256.0,23258537984.0,2053410.0,910142.0
12-04 08:49:24,4.030,0.336,95.382,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2783223808.0,863617024.0,6713696256.0,23258537984.0,2078818.0,874527.0
12-04 08:49:25,4.678,0.334,94.653,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2783223808.0,863617024.0,6713696256.0,23258537984.0,2174790.0,898848.0
12-04 08:49:26,5.017,0.251,94.565,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2783346688.0,863617024.0,6713700352.0,23258411008.0,2061042.0,895599.0
12-04 08:49:27,5.259,0.250,94.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2783440896.0,863617024.0,6713700352.0,23258316800.0,2071093.0,875394.0
12-04 08:49:28,4.508,0.334,94.825,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2783469568.0,863617024.0,6713704448.0,23258284032.0,2224353.0,909471.0
12-04 08:49:29,4.454,0.252,95.210,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783469568.0,863617024.0,6713704448.0,23258284032.0,2059058.0,891388.0
12-04 08:49:30,4.766,0.251,94.816,0.0,0.0,0.167,0.0,53248.0,0.0,1.0,2783596544.0,863617024.0,6713704448.0,23258157056.0,2176961.0,875732.0
12-04 08:49:31,4.191,0.251,95.138,0.168,0.0,0.251,0.0,94208.0,0.0,8.0,2783592448.0,863617024.0,6713708544.0,23258157056.0,2096551.0,892843.0
12-04 08:49:32,4.674,0.584,94.658,0.0,0.0,0.083,0.0,61440.0,0.0,4.0,2783592448.0,863617024.0,6713708544.0,23258157056.0,2060006.0,891365.0
12-04 08:49:33,4.435,0.335,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2783592448.0,863617024.0,6713708544.0,23258157056.0,2233555.0,880592.0
12-04 08:49:34,4.917,0.333,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2783588352.0,863617024.0,6713712640.0,23258157056.0,2086273.0,895453.0
12-04 08:49:35,4.431,0.418,94.816,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2784096256.0,863617024.0,6713712640.0,23257649152.0,2068018.0,887728.0
12-04 08:49:36,4.446,0.336,95.134,0.0,0.0,0.084,0.0,53248.0,0.0,3.0,2784219136.0,863617024.0,6713716736.0,23257522176.0,2065398.0,878001.0
12-04 08:49:37,4.519,0.335,94.895,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2784215040.0,863617024.0,6713720832.0,23257522176.0,2196723.0,888912.0
12-04 08:49:38,4.268,0.502,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2784985088.0,863617024.0,6713720832.0,23256752128.0,2021545.0,887971.0
12-04 08:49:39,4.519,0.251,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2784976896.0,863617024.0,6713720832.0,23256760320.0,2144973.0,877642.0
12-04 08:49:40,4.526,0.419,94.971,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2785226752.0,863617024.0,6713724928.0,23256506368.0,2100099.0,887224.0
12-04 08:49:41,4.917,0.500,94.333,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2785226752.0,863617024.0,6713724928.0,23256506368.0,2068592.0,894168.0
12-04 08:49:42,4.279,0.252,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2785226752.0,863617024.0,6713724928.0,23256506368.0,1851440.0,877372.0
12-04 08:49:43,4.275,0.251,95.138,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2785222656.0,863617024.0,6713729024.0,23256506368.0,2013615.0,884030.0
12-04 08:49:44,4.610,0.419,94.887,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2785546240.0,863617024.0,6713729024.0,23256182784.0,2269374.0,893575.0
12-04 08:49:45,4.678,0.334,94.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786361344.0,863617024.0,6713733120.0,23255363584.0,2197796.0,878599.0
12-04 08:49:46,3.960,0.337,95.535,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,2787123200.0,863617024.0,6713733120.0,23254601728.0,2104619.0,906079.0
12-04 08:49:47,4.766,0.418,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2787217408.0,863617024.0,6713733120.0,23254507520.0,2192595.0,895675.0
12-04 08:49:48,4.511,0.418,94.737,0.251,0.0,0.084,0.0,24576.0,0.0,2.0,2787627008.0,863617024.0,6713737216.0,23254093824.0,2060512.0,877995.0
12-04 08:49:49,4.435,0.418,95.063,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2787753984.0,863617024.0,6713737216.0,23253966848.0,2085299.0,888440.0
12-04 08:49:50,4.526,0.419,94.971,0.0,0.0,0.084,0.0,61440.0,0.0,13.0,2787880960.0,863617024.0,6713737216.0,23253839872.0,2074770.0,894965.0
12-04 08:49:51,4.275,0.419,95.138,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2787876864.0,863617024.0,6713741312.0,23253839872.0,2065166.0,879441.0
12-04 08:49:52,4.195,0.336,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2787876864.0,863617024.0,6713741312.0,23253839872.0,2079149.0,886755.0
12-04 08:49:53,4.694,0.168,94.887,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2788003840.0,863617024.0,6713741312.0,23253712896.0,2071063.0,890192.0
12-04 08:49:54,4.603,0.586,94.393,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2788007936.0,863617024.0,6713745408.0,23253704704.0,2056890.0,876592.0
12-04 08:49:55,5.083,0.333,94.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2788007936.0,863617024.0,6713745408.0,23253704704.0,2087254.0,888737.0
12-04 08:49:56,4.428,0.334,94.904,0.0,0.0,0.334,0.0,61440.0,0.0,5.0,2788007936.0,863617024.0,6713745408.0,23253704704.0,2078714.0,891316.0
12-04 08:49:57,4.424,0.250,95.242,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2788130816.0,863617024.0,6713749504.0,23253577728.0,1713193.0,870343.0
12-04 08:49:58,4.962,0.421,94.533,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786254848.0,863617024.0,6713749504.0,23255453696.0,1813830.0,895811.0
12-04 08:49:59,4.614,0.168,95.050,0.0,0.0,0.168,0.0,20480.0,0.0,5.0,2785153024.0,863617024.0,6713753600.0,23256551424.0,2269645.0,897573.0
12-04 08:50:00,4.261,0.334,95.071,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2785812480.0,863617024.0,6713753600.0,23255891968.0,1808312.0,873832.0
12-04 08:50:01,4.439,0.419,95.059,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2786103296.0,863617024.0,6713753600.0,23255601152.0,2373632.0,885505.0
12-04 08:50:02,4.268,0.335,95.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786447360.0,863617024.0,6713757696.0,23255252992.0,1976897.0,888298.0
12-04 08:50:03,4.030,0.252,95.634,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786988032.0,863617024.0,6713757696.0,23254712320.0,1690951.0,870297.0
12-04 08:50:04,4.435,0.335,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2787282944.0,863617024.0,6713757696.0,23254417408.0,1707163.0,873973.0
12-04 08:50:05,5.0,0.417,94.417,0.0,0.0,0.167,0.0,53248.0,0.0,1.0,2787373056.0,863617024.0,6713761792.0,23254323200.0,2105849.0,889327.0
12-04 08:50:06,4.040,0.337,95.455,0.084,0.0,0.084,0.0,94208.0,0.0,8.0,2787373056.0,863617024.0,6713761792.0,23254323200.0,2310707.0,899767.0
12-04 08:50:07,4.663,0.416,94.671,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2787500032.0,863617024.0,6713769984.0,23254188032.0,2170152.0,884960.0
12-04 08:50:08,5.025,0.168,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2787500032.0,863617024.0,6713769984.0,23254188032.0,2394671.0,908711.0
12-04 08:50:09,4.530,0.252,95.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2787504128.0,863617024.0,6713774080.0,23254179840.0,2409669.0,882066.0
12-04 08:50:10,4.667,0.417,94.833,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2787487744.0,863617024.0,6713774080.0,23254196224.0,1988885.0,882142.0
12-04 08:50:11,4.511,0.334,95.071,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2787581952.0,863617024.0,6713774080.0,23254102016.0,2233647.0,890977.0
12-04 08:50:12,4.530,0.168,95.050,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2787737600.0,863617024.0,6713778176.0,23253942272.0,2219009.0,888755.0
12-04 08:50:13,5.175,0.167,94.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2787737600.0,863617024.0,6713778176.0,23253942272.0,2243477.0,880739.0
12-04 08:50:14,4.706,0.336,94.790,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2787713024.0,863617024.0,6713778176.0,23253966848.0,2315957.0,895594.0
12-04 08:50:15,4.606,0.335,94.891,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2787741696.0,863617024.0,6713782272.0,23253934080.0,2284499.0,895974.0
12-04 08:50:16,4.348,0.418,95.067,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2787835904.0,863617024.0,6713782272.0,23253839872.0,2104033.0,879323.0
12-04 08:50:17,4.125,0.253,95.455,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2787831808.0,863617024.0,6713786368.0,23253839872.0,2081367.0,889545.0
12-04 08:50:18,3.264,0.084,96.318,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2788786176.0,863617024.0,6713786368.0,23252885504.0,1443329.0,566404.0
12-04 08:50:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2788519936.0,863617024.0,6713786368.0,23253151744.0,10875.0,9060.0
12-04 08:50:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2788900864.0,863617024.0,6713790464.0,23252766720.0,12021.0,149073.0
12-04 08:50:21,0.0,0.0,99.916,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2788900864.0,863617024.0,6713790464.0,23252766720.0,8165.0,4693.0
12-04 08:50:22,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2788900864.0,863617024.0,6713790464.0,23252766720.0,12449.0,9429.0
12-04 08:50:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2788896768.0,863617024.0,6713794560.0,23252766720.0,30965.0,30729.0
12-04 08:50:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2788896768.0,863617024.0,6713794560.0,23252766720.0,10899.0,8351.0
12-04 08:50:25,4.606,0.335,95.059,0.0,0.0,0.0,0.0,114688.0,0.0,28.0,2788560896.0,863617024.0,6713798656.0,23253098496.0,1227513.0,245767.0
12-04 08:50:26,4.435,0.418,95.063,0.0,0.0,0.084,0.0,106496.0,0.0,5.0,2788593664.0,863617024.0,6713802752.0,23253061632.0,2114034.0,900381.0
12-04 08:50:27,4.351,0.418,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2789228544.0,863617024.0,6713802752.0,23252426752.0,2101769.0,898710.0
12-04 08:50:28,4.519,0.335,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2789801984.0,863617024.0,6713802752.0,23251853312.0,2133902.0,920734.0
12-04 08:50:29,4.181,0.669,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2790240256.0,863617024.0,6713806848.0,23251410944.0,2096888.0,897537.0
12-04 08:50:30,4.678,0.418,94.653,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2790494208.0,863617024.0,6713806848.0,23251156992.0,2173944.0,902841.0
12-04 08:50:31,4.511,0.501,94.820,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2790621184.0,863617024.0,6713806848.0,23251030016.0,2165205.0,905995.0
12-04 08:50:32,4.845,0.334,94.570,0.0,0.0,0.251,0.0,65536.0,0.0,4.0,2787328000.0,863617024.0,6713810944.0,23254319104.0,2103599.0,923719.0
12-04 08:50:33,5.184,0.251,94.482,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2787061760.0,863617024.0,6713810944.0,23254585344.0,2111543.0,902426.0
12-04 08:50:34,4.359,0.419,95.054,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2786930688.0,863617024.0,6713815040.0,23254712320.0,2241663.0,904116.0
12-04 08:50:35,4.431,0.502,94.983,0.0,0.0,0.084,0.0,49152.0,0.0,1.0,2786963456.0,863617024.0,6713815040.0,23254679552.0,2122605.0,902039.0
12-04 08:50:36,4.523,0.419,94.724,0.168,0.0,0.168,0.0,90112.0,0.0,6.0,2786930688.0,863617024.0,6713815040.0,23254712320.0,2095004.0,894816.0
12-04 08:50:37,4.523,0.251,95.142,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786959360.0,863617024.0,6713819136.0,23254679552.0,2113375.0,902159.0
12-04 08:50:38,4.443,0.503,94.887,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2786177024.0,863617024.0,6713823232.0,23255457792.0,2106609.0,915563.0
12-04 08:50:39,4.526,0.335,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786287616.0,863617024.0,6713823232.0,23255347200.0,2110827.0,910406.0
12-04 08:50:40,4.264,0.251,95.401,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2786410496.0,863617024.0,6713827328.0,23255220224.0,1810170.0,887873.0
12-04 08:50:41,4.663,0.583,94.588,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2786983936.0,863617024.0,6713827328.0,23254646784.0,2102108.0,900312.0
12-04 08:50:42,4.431,0.251,94.983,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2787037184.0,863617024.0,6713827328.0,23254593536.0,2165638.0,899958.0
12-04 08:50:43,4.750,0.500,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2786136064.0,863617024.0,6713831424.0,23255490560.0,2210952.0,902569.0
12-04 08:50:44,4.583,0.667,94.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2786017280.0,863617024.0,6713831424.0,23255609344.0,2377358.0,903877.0
12-04 08:50:45,5.197,0.084,94.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2781724672.0,863617024.0,6713831424.0,23259901952.0,1997545.0,898375.0
12-04 08:50:46,4.177,0.501,95.238,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2781442048.0,863617024.0,6713835520.0,23260180480.0,2092278.0,899320.0
12-04 08:50:47,4.271,0.503,95.142,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2781569024.0,863617024.0,6713835520.0,23260053504.0,2247716.0,903826.0
12-04 08:50:48,4.603,0.335,94.728,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2781818880.0,863617024.0,6713839616.0,23259799552.0,2272697.0,902777.0
12-04 08:50:49,4.591,0.417,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2781962240.0,863617024.0,6713839616.0,23259656192.0,2099228.0,899557.0
12-04 08:50:50,4.446,0.419,94.966,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782089216.0,863617024.0,6713839616.0,23259529216.0,2158332.0,905469.0
12-04 08:50:51,4.100,0.669,95.146,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2782117888.0,863617024.0,6713843712.0,23259496448.0,2103816.0,894253.0
12-04 08:50:52,4.858,0.084,94.975,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2782085120.0,863617024.0,6713843712.0,23259529216.0,2109419.0,903622.0
12-04 08:50:53,4.362,0.252,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782085120.0,863617024.0,6713843712.0,23259529216.0,2227430.0,902085.0
12-04 08:50:54,5.083,0.333,94.250,0.083,0.0,0.250,0.0,20480.0,0.0,3.0,2782240768.0,863617024.0,6713847808.0,23259369472.0,2092185.0,900984.0
12-04 08:50:55,4.428,0.501,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2782334976.0,863617024.0,6713847808.0,23259275264.0,2200970.0,904947.0
12-04 08:50:56,4.286,0.252,95.378,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2782334976.0,863617024.0,6713847808.0,23259275264.0,2099957.0,902019.0
12-04 08:50:57,4.690,0.335,94.807,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782330880.0,863617024.0,6713851904.0,23259275264.0,2120623.0,897391.0
12-04 08:50:58,5.105,0.335,94.393,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2780991488.0,863617024.0,6713851904.0,23260614656.0,2116182.0,921186.0
12-04 08:50:59,4.511,0.501,94.570,0.334,0.0,0.084,0.0,40960.0,0.0,3.0,2781208576.0,863617024.0,6713856000.0,23260393472.0,2277697.0,903512.0
12-04 08:51:00,4.758,0.334,94.658,0.0,0.0,0.250,0.0,57344.0,0.0,12.0,2781970432.0,863617024.0,6713856000.0,23259631616.0,2099478.0,913452.0
12-04 08:51:01,4.351,0.502,94.979,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2782384128.0,863617024.0,6713856000.0,23259217920.0,2109153.0,907622.0
12-04 08:51:02,4.439,0.251,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782560256.0,863617024.0,6713860096.0,23259037696.0,2228884.0,896125.0
12-04 08:51:03,4.519,0.335,94.979,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2782560256.0,863617024.0,6713860096.0,23259037696.0,2105421.0,904876.0
12-04 08:51:04,4.515,0.418,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2782560256.0,863617024.0,6713860096.0,23259037696.0,2113130.0,903149.0
12-04 08:51:05,4.766,0.251,94.816,0.084,0.0,0.084,0.0,61440.0,0.0,3.0,2782683136.0,863617024.0,6713864192.0,23258910720.0,2138350.0,902611.0
12-04 08:51:06,4.435,0.502,94.895,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2781663232.0,863617024.0,6713868288.0,23259926528.0,2117229.0,919359.0
12-04 08:51:07,4.523,0.419,95.059,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2781790208.0,863617024.0,6713868288.0,23259799552.0,2099710.0,904734.0
12-04 08:51:08,4.355,0.419,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2781880320.0,863617024.0,6713872384.0,23259705344.0,2181574.0,898717.0
12-04 08:51:09,4.268,0.502,94.979,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,2782134272.0,863617024.0,6713872384.0,23259451392.0,2120704.0,899377.0
12-04 08:51:10,4.515,0.334,94.983,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2782416896.0,863617024.0,6713876480.0,23259164672.0,2112472.0,904222.0
12-04 08:51:11,4.921,0.667,93.995,0.167,0.0,0.250,0.0,77824.0,0.0,7.0,2782670848.0,863617024.0,6713876480.0,23258910720.0,2226788.0,897331.0
12-04 08:51:12,4.833,0.667,94.250,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2782670848.0,863617024.0,6713876480.0,23258910720.0,2111661.0,905281.0
12-04 08:51:13,4.344,0.501,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2782793728.0,863617024.0,6713880576.0,23258783744.0,2108431.0,897123.0
12-04 08:51:14,4.530,0.168,95.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782826496.0,863617024.0,6713880576.0,23258750976.0,2106620.0,904322.0
12-04 08:51:15,4.523,0.251,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782916608.0,863617024.0,6713884672.0,23258656768.0,2096366.0,904098.0
12-04 08:51:16,4.805,0.580,94.366,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,2783043584.0,863617024.0,6713884672.0,23258529792.0,1923606.0,898130.0
12-04 08:51:17,5.583,0.417,93.667,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2783072256.0,863617024.0,6713888768.0,23258497024.0,1999928.0,899570.0
12-04 08:51:18,4.766,0.251,94.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2783350784.0,863617024.0,6713888768.0,23258218496.0,2332995.0,903526.0
12-04 08:51:19,4.591,0.584,94.741,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2783739904.0,863617024.0,6713888768.0,23257829376.0,2268841.0,897361.0
12-04 08:51:20,4.040,0.337,95.539,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783674368.0,863617024.0,6713888768.0,23257894912.0,2188411.0,901597.0
12-04 08:51:21,4.603,0.418,94.895,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2783670272.0,863617024.0,6713892864.0,23257894912.0,2159243.0,905724.0
12-04 08:51:22,4.983,0.498,94.352,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2783797248.0,863617024.0,6713892864.0,23257767936.0,2072081.0,916994.0
12-04 08:51:23,4.351,0.502,94.979,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2783920128.0,863617024.0,6713896960.0,23257640960.0,2221389.0,911175.0
12-04 08:51:24,4.610,0.503,94.719,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2783920128.0,863617024.0,6713896960.0,23257640960.0,2083332.0,890799.0
12-04 08:51:25,3.859,0.252,95.805,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783920128.0,863617024.0,6713896960.0,23257640960.0,1971831.0,745906.0
12-04 08:51:26,0.167,0.0,99.750,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2783916032.0,863617024.0,6713901056.0,23257640960.0,10585.0,8412.0
12-04 08:51:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2784804864.0,863617024.0,6713901056.0,23256752128.0,12267.0,154303.0
12-04 08:51:28,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2784804864.0,863617024.0,6713901056.0,23256752128.0,28572.0,25021.0
12-04 08:51:29,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,2784800768.0,863617024.0,6713905152.0,23256752128.0,9950.0,7891.0
12-04 08:51:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2784927744.0,863617024.0,6713905152.0,23256625152.0,10583.0,7516.0
12-04 08:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2784923648.0,863617024.0,6713909248.0,23256625152.0,13126.0,10646.0
12-04 08:51:32,0.250,0.083,99.666,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2784923648.0,863617024.0,6713909248.0,23256625152.0,10893.0,6943.0
12-04 08:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2784923648.0,863617024.0,6713909248.0,23256625152.0,8690.0,5552.0
12-04 08:51:34,7.937,0.501,91.479,0.0,0.0,0.084,0.0,106496.0,0.0,25.0,2784534528.0,863617024.0,6713917440.0,23257006080.0,2406520.0,741279.0
12-04 08:51:35,4.435,0.335,94.812,0.167,0.0,0.251,0.0,53248.0,0.0,9.0,2784661504.0,863617024.0,6713917440.0,23256879104.0,2146489.0,926062.0
12-04 08:51:36,4.526,0.251,94.971,0.0,0.0,0.251,0.0,90112.0,0.0,3.0,2784915456.0,863617024.0,6713917440.0,23256625152.0,2225822.0,923596.0
12-04 08:51:37,6.140,0.925,92.767,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2794004480.0,863617024.0,6713925632.0,23247527936.0,2151515.0,914718.0
12-04 08:51:38,7.711,1.410,89.967,0.580,0.0,0.332,0.0,0.0,0.0,0.0,2808463360.0,863617024.0,6713958400.0,23233036288.0,2224401.0,998111.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-kafka-slave-36.csv <==
12-04 08:29:38,0.455,0.147,99.372,0.007,0.0,0.019,2054.071,385259.890,0.369,1.946,2746880000.0,1285140480.0,4580581376.0,25006473216.0,0.0,0.0
12-04 08:29:39,5.171,0.417,94.245,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2746068992.0,1285140480.0,4580593664.0,25007271936.0,3813768.0,913194.0
12-04 08:29:40,5.184,0.418,94.231,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2745749504.0,1285140480.0,4580597760.0,25007587328.0,2135598.0,984053.0
12-04 08:29:41,6.333,0.417,93.250,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2745769984.0,1285140480.0,4580597760.0,25007566848.0,4764776.0,1026409.0
12-04 08:29:42,4.100,0.502,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2746183680.0,1285140480.0,4580597760.0,25007153152.0,1606175.0,882619.0
12-04 08:29:43,5.175,0.250,94.574,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2747039744.0,1285140480.0,4580597760.0,25006297088.0,2656592.0,912730.0
12-04 08:29:44,4.125,0.337,95.370,0.168,0.0,0.0,0.0,28672.0,0.0,2.0,2748342272.0,1285140480.0,4580597760.0,25004994560.0,1789369.0,906480.0
12-04 08:29:45,6.561,0.332,92.940,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2749865984.0,1285140480.0,4580597760.0,25003470848.0,2961042.0,1066966.0
12-04 08:29:46,6.109,0.335,93.556,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2745323520.0,1285140480.0,4580601856.0,25008009216.0,4970061.0,945465.0
12-04 08:29:47,4.686,0.251,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2747195392.0,1285140480.0,4580601856.0,25006137344.0,3032382.0,930471.0
12-04 08:29:48,4.519,0.418,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2747731968.0,1285140480.0,4580601856.0,25005600768.0,2447640.0,908865.0
12-04 08:29:49,4.511,0.334,94.987,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2748084224.0,1285140480.0,4580601856.0,25005248512.0,1365133.0,899915.0
12-04 08:29:50,4.348,0.334,95.067,0.167,0.0,0.084,0.0,61440.0,0.0,14.0,2748084224.0,1285140480.0,4580601856.0,25005248512.0,1711891.0,915491.0
12-04 08:29:51,5.329,0.500,94.005,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2748334080.0,1285140480.0,4580605952.0,25004994560.0,2436237.0,965510.0
12-04 08:29:52,6.260,0.417,93.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2752880640.0,1285140480.0,4580605952.0,25000448000.0,4901470.0,1005128.0
12-04 08:29:53,5.951,0.251,93.713,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2752618496.0,1285140480.0,4580605952.0,25000710144.0,4986843.0,994628.0
12-04 08:29:54,5.096,0.418,94.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2753351680.0,1285140480.0,4580605952.0,24999976960.0,2600198.0,926072.0
12-04 08:29:55,4.671,0.500,94.746,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,2755186688.0,1285140480.0,4580610048.0,24998137856.0,2589313.0,912250.0
12-04 08:29:56,4.603,0.251,94.895,0.167,0.0,0.084,0.0,98304.0,0.0,8.0,2756198400.0,1285144576.0,4580610048.0,24997122048.0,1308212.0,887007.0
12-04 08:29:57,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2757341184.0,1285144576.0,4580610048.0,24995979264.0,1317112.0,916753.0
12-04 08:29:58,4.671,0.334,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2758356992.0,1285144576.0,4580610048.0,24994963456.0,1403835.0,899854.0
12-04 08:29:59,6.126,0.497,93.295,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2759626752.0,1285144576.0,4580610048.0,24993693696.0,2158854.0,972209.0
12-04 08:30:00,4.870,0.336,94.626,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2761465856.0,1285144576.0,4580610048.0,24991854592.0,2563002.0,959707.0
12-04 08:30:01,6.109,0.502,93.305,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2759880704.0,1285144576.0,4580610048.0,24993439744.0,4557785.0,1007760.0
12-04 08:30:02,6.203,0.419,93.210,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2762588160.0,1285148672.0,4580614144.0,24990724096.0,4778621.0,994460.0
12-04 08:30:03,6.146,0.581,93.189,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2764570624.0,1285148672.0,4580614144.0,24988741632.0,4626987.0,985904.0
12-04 08:30:04,4.286,0.252,95.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2768502784.0,1285148672.0,4580618240.0,24984805376.0,4178226.0,830243.0
12-04 08:30:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2768879616.0,1285148672.0,4580622336.0,24984424448.0,274056.0,21477.0
12-04 08:30:06,1.004,0.167,98.828,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2767384576.0,1285148672.0,4580622336.0,24985919488.0,2040668.0,119844.0
12-04 08:30:07,1.754,0.251,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2768596992.0,1285148672.0,4580622336.0,24984707072.0,4277582.0,177830.0
12-04 08:30:08,1.750,0.083,98.0,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2771165184.0,1285148672.0,4580622336.0,24982138880.0,6959730.0,114870.0
12-04 08:30:09,1.754,0.251,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772574208.0,1285148672.0,4580626432.0,24980725760.0,8299166.0,86032.0
12-04 08:30:10,1.086,0.251,98.580,0.0,0.0,0.084,0.0,24576.0,0.0,2.0,2762772480.0,1285148672.0,4580626432.0,24990527488.0,4782669.0,54008.0
12-04 08:30:11,1.250,0.167,98.583,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2762891264.0,1285148672.0,4580626432.0,24990408704.0,5227277.0,54946.0
12-04 08:30:12,0.667,0.500,98.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2758443008.0,1285148672.0,4582584320.0,24992899072.0,4948714.0,139186.0
12-04 08:30:13,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2760826880.0,1285148672.0,4582612992.0,24990486528.0,84168.0,154785.0
12-04 08:30:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761048064.0,1285148672.0,4582612992.0,24990265344.0,7735.0,4411.0
12-04 08:30:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761048064.0,1285148672.0,4582612992.0,24990265344.0,11997.0,11272.0
12-04 08:30:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2761048064.0,1285148672.0,4582612992.0,24990265344.0,6176.0,3730.0
12-04 08:30:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761043968.0,1285148672.0,4582617088.0,24990265344.0,8227.0,7125.0
12-04 08:30:18,0.083,0.083,99.583,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2761043968.0,1285148672.0,4582617088.0,24990265344.0,11800.0,13239.0
12-04 08:30:19,5.671,0.250,93.995,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2758356992.0,1285148672.0,4582617088.0,24992952320.0,3464046.0,228793.0
12-04 08:30:20,4.841,0.417,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2758627328.0,1285148672.0,4582617088.0,24992681984.0,2131988.0,926204.0
12-04 08:30:21,4.114,0.420,95.466,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2758881280.0,1285148672.0,4582621184.0,24992423936.0,2039084.0,966058.0
12-04 08:30:22,4.937,0.502,94.226,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2759393280.0,1285148672.0,4582621184.0,24991911936.0,5683517.0,1023401.0
12-04 08:30:23,4.191,0.251,95.306,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2759262208.0,1285148672.0,4582621184.0,24992043008.0,2014876.0,975768.0
12-04 08:30:24,5.025,0.168,94.472,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2759294976.0,1285148672.0,4582621184.0,24992010240.0,4420861.0,998651.0
12-04 08:30:25,5.509,0.334,94.073,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2752548864.0,1285148672.0,4582621184.0,24998756352.0,2057703.0,1017055.0
12-04 08:30:26,4.718,0.253,94.945,0.0,0.0,0.084,0.0,69632.0,0.0,6.0,2754940928.0,1285148672.0,4582625280.0,24996360192.0,5134297.0,1008765.0
12-04 08:30:27,4.774,0.335,94.891,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2754940928.0,1285148672.0,4582625280.0,24996360192.0,2413222.0,950448.0
12-04 08:30:28,4.618,0.252,94.878,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2755194880.0,1285148672.0,4582625280.0,24996106240.0,4293618.0,958924.0
12-04 08:30:29,5.092,0.417,94.407,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2756284416.0,1285148672.0,4582625280.0,24995016704.0,5476830.0,948555.0
12-04 08:30:30,4.417,0.500,94.750,0.167,0.0,0.167,0.0,45056.0,0.0,3.0,2756079616.0,1285152768.0,4582625280.0,24995217408.0,1914383.0,914124.0
12-04 08:30:31,5.215,0.745,93.709,0.0,0.0,0.331,0.0,94208.0,0.0,9.0,2756169728.0,1285152768.0,4582629376.0,24995123200.0,2191917.0,969371.0
12-04 08:30:32,5.021,0.335,94.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2754043904.0,1285152768.0,4582629376.0,24997249024.0,3768330.0,975895.0
12-04 08:30:33,4.606,0.503,94.724,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2754052096.0,1285152768.0,4582629376.0,24997240832.0,4189759.0,937905.0
12-04 08:30:34,5.122,0.420,94.291,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2753929216.0,1285152768.0,4583489536.0,24996503552.0,6104892.0,1056477.0
12-04 08:30:35,4.388,0.253,95.190,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2753118208.0,1285152768.0,4585660416.0,24995143680.0,4688621.0,1106923.0
12-04 08:30:36,6.495,0.666,92.423,0.083,0.0,0.333,0.0,155648.0,0.0,11.0,2753863680.0,1285152768.0,4587237376.0,24992821248.0,9788249.0,1169413.0
12-04 08:30:37,4.606,0.419,94.724,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2753302528.0,1285152768.0,4589318144.0,24991301632.0,4302582.0,1110041.0
12-04 08:30:38,4.941,0.419,94.389,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2753642496.0,1285152768.0,4591484928.0,24988794880.0,6127089.0,1112838.0
12-04 08:30:39,5.105,0.418,94.310,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2753773568.0,1285152768.0,4593328128.0,24986820608.0,4306790.0,1180435.0
12-04 08:30:40,5.109,0.503,94.221,0.0,0.0,0.168,0.0,49152.0,0.0,9.0,2755166208.0,1285152768.0,4594630656.0,24984125440.0,5300294.0,1070639.0
12-04 08:30:41,7.155,1.010,91.667,0.0,0.0,0.168,0.0,81920.0,0.0,6.0,2762907648.0,1285152768.0,4597125120.0,24973889536.0,4364245.0,1078173.0
12-04 08:30:42,0.335,0.503,98.826,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2305425408.0,1285152768.0,4598902784.0,25429594112.0,2200416.0,142379.0
12-04 08:30:43,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2305327104.0,1285152768.0,4600913920.0,25427681280.0,2177451.0,128286.0
12-04 08:30:44,0.923,0.252,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305101824.0,1285152768.0,4602798080.0,25426022400.0,2161276.0,114184.0
12-04 08:30:45,0.167,0.167,99.414,0.0,0.0,0.251,0.0,22929408.0,0.0,30.0,2304974848.0,1285152768.0,4604702720.0,25424244736.0,2149884.0,117787.0
12-04 08:30:46,0.167,0.251,99.582,0.0,0.0,0.0,0.0,114688.0,0.0,8.0,2305126400.0,1285152768.0,4606582784.0,25422213120.0,2173271.0,126527.0
12-04 08:30:47,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305171456.0,1285152768.0,4608458752.0,25420292096.0,2138638.0,113089.0
12-04 08:30:48,0.084,0.251,99.247,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2305306624.0,1285152768.0,4610355200.0,25418260480.0,2179919.0,114469.0
12-04 08:30:49,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305306624.0,1285152768.0,4612259840.0,25416355840.0,2162965.0,117437.0
12-04 08:30:50,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305638400.0,1285152768.0,4613959680.0,25414324224.0,2160314.0,115041.0
12-04 08:30:51,0.250,0.417,99.083,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2305114112.0,1285152768.0,4616024064.0,25412784128.0,2161444.0,114211.0
12-04 08:30:52,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305122304.0,1285152768.0,4617920512.0,25410879488.0,2161069.0,114482.0
12-04 08:30:53,0.167,0.167,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2305269760.0,1285152768.0,4619804672.0,25408847872.0,2150262.0,114399.0
12-04 08:30:54,0.084,0.252,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2305200128.0,1285156864.0,4621713408.0,25407004672.0,2167648.0,114620.0
12-04 08:30:55,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2305314816.0,1285156864.0,4623581184.0,25405022208.0,2075457.0,111387.0
12-04 08:30:56,0.251,0.168,99.413,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2305773568.0,1285156864.0,4625289216.0,25402855424.0,2247905.0,122391.0
12-04 08:30:57,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305740800.0,1285156864.0,4627357696.0,25400819712.0,2108737.0,117381.0
12-04 08:30:58,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305765376.0,1285156864.0,4629250048.0,25398902784.0,2212142.0,113087.0
12-04 08:30:59,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2305527808.0,1285156864.0,4631138304.0,25397252096.0,2153352.0,116204.0
12-04 08:31:00,0.251,0.084,99.497,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2305085440.0,1285160960.0,4633051136.0,25395777536.0,2083102.0,104948.0
12-04 08:31:01,0.251,0.251,99.247,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2305290240.0,1285160960.0,4634968064.0,25393655808.0,2260613.0,133307.0
12-04 08:31:02,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305335296.0,1285160960.0,4636811264.0,25391767552.0,2148369.0,110691.0
12-04 08:31:03,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305097728.0,1285160960.0,4638699520.0,25390116864.0,2169778.0,112188.0
12-04 08:31:04,0.251,0.084,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2305486848.0,1285160960.0,4640595968.0,25387831296.0,2161884.0,116044.0
12-04 08:31:05,0.084,0.084,99.581,0.0,0.0,0.251,0.0,32768.0,0.0,1.0,2305286144.0,1285160960.0,4642607104.0,25386020864.0,2162244.0,114403.0
12-04 08:31:06,0.250,0.334,98.998,0.167,0.0,0.250,0.0,118784.0,0.0,11.0,2305257472.0,1285160960.0,4644515840.0,25384140800.0,2163721.0,118314.0
12-04 08:31:07,0.250,0.167,99.249,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2305568768.0,1285160960.0,4646395904.0,25381949440.0,2161334.0,113744.0
12-04 08:31:08,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305417216.0,1285160960.0,4648292352.0,25380204544.0,2164844.0,113288.0
12-04 08:31:09,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305474560.0,1285160960.0,4650172416.0,25378267136.0,2160251.0,110778.0
12-04 08:31:10,0.417,0.250,99.166,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2305810432.0,1285160960.0,4652052480.0,25376051200.0,2160641.0,114610.0
12-04 08:31:11,0.417,0.417,99.083,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2305732608.0,1285160960.0,4653969408.0,25374212096.0,2160993.0,114799.0
12-04 08:31:12,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2306023424.0,1285165056.0,4655833088.0,25372053504.0,2163432.0,119161.0
12-04 08:31:13,0.251,0.0,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2306056192.0,1285165056.0,4657709056.0,25370144768.0,2162325.0,113390.0
12-04 08:31:14,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305720320.0,1285165056.0,4659580928.0,25368608768.0,2098365.0,114028.0
12-04 08:31:15,0.167,0.418,99.165,0.0,0.0,0.251,0.0,56860672.0,0.0,88.0,2307153920.0,1285165056.0,4661501952.0,25365254144.0,2225334.0,163613.0
12-04 08:31:16,0.168,0.084,99.749,0.0,0.0,0.0,0.0,110592.0,0.0,9.0,2306260992.0,1285165056.0,4663390208.0,25364258816.0,2219620.0,151915.0
12-04 08:31:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306289664.0,1285165056.0,4665266176.0,25362354176.0,2158934.0,131550.0
12-04 08:31:18,0.167,0.417,99.165,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2306658304.0,1285165056.0,4666978304.0,25360273408.0,2163891.0,123394.0
12-04 08:31:19,0.334,0.250,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2306453504.0,1285165056.0,4669054976.0,25358401536.0,2160710.0,117150.0
12-04 08:31:20,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306506752.0,1285165056.0,4670947328.0,25356455936.0,2164632.0,123485.0
12-04 08:31:21,0.334,0.167,99.331,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2306465792.0,1285165056.0,4672851968.0,25354592256.0,2160357.0,113222.0
12-04 08:31:22,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2306506752.0,1285165056.0,4674732032.0,25352671232.0,2163003.0,117221.0
12-04 08:31:23,2.003,0.584,97.162,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2342043648.0,1285165056.0,4676407296.0,25315459072.0,2178722.0,135130.0
12-04 08:31:24,1.669,0.918,97.162,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2306355200.0,1285165056.0,4678496256.0,25349058560.0,2159474.0,117647.0
12-04 08:31:25,0.084,0.334,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2306117632.0,1285165056.0,4680384512.0,25347407872.0,2099457.0,112919.0
12-04 08:31:26,0.251,0.418,99.248,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2306134016.0,1285165056.0,4682280960.0,25345495040.0,2212181.0,113211.0
12-04 08:31:27,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306138112.0,1285165056.0,4684181504.0,25343590400.0,2171820.0,113477.0
12-04 08:31:28,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306269184.0,1285165056.0,4686082048.0,25341558784.0,2139236.0,116208.0
12-04 08:31:29,0.168,0.251,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306117632.0,1285165056.0,4687949824.0,25339842560.0,2082514.0,109127.0
12-04 08:31:30,0.251,0.167,99.165,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2306330624.0,1285165056.0,4689846272.0,25337733120.0,2181740.0,114770.0
12-04 08:31:31,0.251,0.251,99.497,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2306363392.0,1285165056.0,4691718144.0,25335828480.0,2250694.0,131890.0
12-04 08:31:32,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306506752.0,1285165056.0,4693450752.0,25333952512.0,2147737.0,110929.0
12-04 08:31:33,0.084,0.084,99.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2306551808.0,1285165056.0,4695498752.0,25331859456.0,2171152.0,112271.0
12-04 08:31:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306682880.0,1285165056.0,4696240128.0,25330987008.0,733147.0,47496.0
12-04 08:31:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306682880.0,1285165056.0,4696240128.0,25330987008.0,5064.0,3105.0
12-04 08:31:36,0.250,0.166,99.334,0.250,0.0,0.0,0.0,122880.0,0.0,9.0,2306678784.0,1285165056.0,4696244224.0,25330987008.0,8895.0,6482.0
12-04 08:31:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306678784.0,1285165056.0,4696244224.0,25330987008.0,5001.0,3063.0
12-04 08:31:38,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2306674688.0,1285165056.0,4696248320.0,25330987008.0,9618.0,7797.0
12-04 08:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306674688.0,1285165056.0,4696248320.0,25330987008.0,8643.0,7666.0
12-04 08:31:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,4.0,2306236416.0,1285165056.0,4696248320.0,25331425280.0,6637.0,5845.0
12-04 08:31:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2306433024.0,1285165056.0,4696244224.0,25331232768.0,223378.0,17840.0
12-04 08:31:42,0.084,0.168,99.496,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2305867776.0,1285169152.0,4698583040.0,25329455104.0,2506339.0,135685.0
12-04 08:31:43,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306236416.0,1285169152.0,4700499968.0,25327169536.0,2680065.0,135738.0
12-04 08:31:44,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304933888.0,1285169152.0,4703612928.0,25325359104.0,2906294.0,155315.0
12-04 08:31:45,0.084,0.252,99.497,0.0,0.0,0.168,0.0,44101632.0,0.0,47.0,2304802816.0,1285169152.0,4705898496.0,25323204608.0,2663494.0,130156.0
12-04 08:31:46,0.417,0.250,99.249,0.0,0.0,0.083,0.0,110592.0,0.0,10.0,2305073152.0,1285169152.0,4707958784.0,25320873984.0,2482051.0,139863.0
12-04 08:31:47,0.167,0.167,99.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305118208.0,1285169152.0,4710391808.0,25318395904.0,2740891.0,157673.0
12-04 08:31:48,0.334,0.334,98.832,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2304835584.0,1285169152.0,4713037824.0,25316032512.0,2875474.0,141678.0
12-04 08:31:49,0.168,0.251,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304655360.0,1285169152.0,4715290624.0,25313959936.0,2620179.0,136620.0
12-04 08:31:50,0.167,0.334,99.164,0.0,0.0,0.334,0.0,45056.0,0.0,10.0,2304749568.0,1285169152.0,4717449216.0,25311707136.0,2522975.0,130325.0
12-04 08:31:51,0.333,0.582,98.918,0.0,0.0,0.166,0.0,77824.0,0.0,6.0,2305040384.0,1285169152.0,4719468544.0,25309396992.0,2717256.0,155532.0
12-04 08:31:52,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304532480.0,1285169152.0,4722626560.0,25306746880.0,2912186.0,155009.0
12-04 08:31:53,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304638976.0,1285169152.0,4724932608.0,25304334336.0,2627515.0,136680.0
12-04 08:31:54,0.334,0.251,99.080,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2304913408.0,1285173248.0,4727005184.0,25301983232.0,2564602.0,137051.0
12-04 08:31:55,0.418,0.251,99.081,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2304692224.0,1285173248.0,4729401344.0,25299808256.0,2692521.0,141745.0
12-04 08:31:56,0.167,0.335,99.414,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2304815104.0,1285173248.0,4731629568.0,25297457152.0,2742673.0,138575.0
12-04 08:31:57,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304839680.0,1285173248.0,4733906944.0,25295155200.0,2744170.0,141970.0
12-04 08:31:58,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304323584.0,1285173248.0,4736344064.0,25293234176.0,2600415.0,158154.0
12-04 08:31:59,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2304258048.0,1285173248.0,4738473984.0,25291169792.0,2649480.0,139906.0
12-04 08:32:00,0.501,0.251,98.997,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2304806912.0,1285173248.0,4741120000.0,25287974912.0,2746705.0,141156.0
12-04 08:32:01,0.334,0.251,99.415,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2304512000.0,1285173248.0,4743794688.0,25285595136.0,2775633.0,169360.0
12-04 08:32:02,0.167,0.0,99.665,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304688128.0,1285173248.0,4745809920.0,25283403776.0,2629980.0,145984.0
12-04 08:32:03,0.333,0.500,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2305024000.0,1285173248.0,4748107776.0,25280770048.0,2700665.0,136124.0
12-04 08:32:04,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304573440.0,1285173248.0,4750925824.0,25278402560.0,2861611.0,137567.0
12-04 08:32:05,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304847872.0,1285173248.0,4753285120.0,25275768832.0,2592220.0,129231.0
12-04 08:32:06,0.251,0.335,99.246,0.168,0.0,0.0,0.0,81920.0,0.0,7.0,2304741376.0,1285173248.0,4755382272.0,25273778176.0,2599930.0,141735.0
12-04 08:32:07,0.084,0.335,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304737280.0,1285173248.0,4757786624.0,25271377920.0,2615268.0,127734.0
12-04 08:32:08,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304757760.0,1285173248.0,4760342528.0,25268801536.0,2942764.0,148867.0
12-04 08:32:09,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2304811008.0,1285173248.0,4762701824.0,25266388992.0,2618805.0,135380.0
12-04 08:32:10,0.334,0.334,99.083,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,2305232896.0,1285173248.0,4764741632.0,25263927296.0,2544787.0,129761.0
12-04 08:32:11,0.084,0.084,99.664,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2305085440.0,1285173248.0,4767174656.0,25261641728.0,2685349.0,145965.0
12-04 08:32:12,0.250,0.417,99.0,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2305032192.0,1285173248.0,4769894400.0,25258975232.0,2922167.0,150625.0
12-04 08:32:13,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2305212416.0,1285173248.0,4772143104.0,25256546304.0,2619141.0,139843.0
12-04 08:32:14,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305609728.0,1285173248.0,4774191104.0,25254100992.0,2590681.0,127805.0
12-04 08:32:15,0.418,0.167,99.247,0.0,0.0,0.167,0.0,71258112.0,0.0,72.0,2305413120.0,1285173248.0,4776607744.0,25251880960.0,2607730.0,128744.0
12-04 08:32:16,0.418,0.167,99.247,0.0,0.0,0.167,0.0,110592.0,0.0,9.0,2305667072.0,1285173248.0,4779274240.0,25248960512.0,2943446.0,145324.0
12-04 08:32:17,0.167,0.501,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305736704.0,1285173248.0,4781539328.0,25246625792.0,2539967.0,133518.0
12-04 08:32:18,0.502,0.335,98.996,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2306285568.0,1285173248.0,4783497216.0,25244119040.0,2584119.0,133888.0
12-04 08:32:19,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306396160.0,1285173248.0,4785934336.0,25241571328.0,2752169.0,140285.0
12-04 08:32:20,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2305859584.0,1285173248.0,4788785152.0,25239257088.0,2897540.0,147700.0
12-04 08:32:21,0.251,0.335,99.247,0.0,0.0,0.167,0.0,81920.0,0.0,7.0,2305806336.0,1285173248.0,4791037952.0,25237057536.0,2623241.0,138598.0
12-04 08:32:22,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305990656.0,1285173248.0,4793139200.0,25234771968.0,2553588.0,128404.0
12-04 08:32:23,0.417,0.417,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306052096.0,1285173248.0,4795506688.0,25232343040.0,2683618.0,139557.0
12-04 08:32:24,0.251,0.334,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2306048000.0,1285173248.0,4798177280.0,25229676544.0,2911534.0,140154.0
12-04 08:32:25,0.168,0.251,99.414,0.0,0.0,0.168,0.0,28672.0,0.0,6.0,2306072576.0,1285173248.0,4800335872.0,25227493376.0,2618817.0,134348.0
12-04 08:32:26,0.335,0.167,99.414,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2306379776.0,1285173248.0,4802551808.0,25224970240.0,2539585.0,128923.0
12-04 08:32:27,0.419,0.168,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306396160.0,1285173248.0,4804947968.0,25222557696.0,2717824.0,144523.0
12-04 08:32:28,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306392064.0,1285173248.0,4807618560.0,25219891200.0,2769461.0,133499.0
12-04 08:32:29,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306969600.0,1285173248.0,4809596928.0,25217335296.0,2644864.0,133502.0
12-04 08:32:30,0.334,0.251,98.997,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2306863104.0,1285177344.0,4812017664.0,25215016960.0,2617438.0,138334.0
12-04 08:32:31,0.251,0.418,99.247,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2306969600.0,1285177344.0,4814417920.0,25212510208.0,2771372.0,157295.0
12-04 08:32:32,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307047424.0,1285177344.0,4816769024.0,25210081280.0,2725588.0,138408.0
12-04 08:32:33,0.167,0.418,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307170304.0,1285177344.0,4819058688.0,25207668736.0,2682267.0,137702.0
12-04 08:32:34,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307112960.0,1285177344.0,4821401600.0,25205383168.0,2630338.0,141669.0
12-04 08:32:35,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2306764800.0,1285177344.0,4824084480.0,25203048448.0,2671472.0,143087.0
12-04 08:32:36,0.251,0.251,99.246,0.168,0.0,0.084,0.0,151552.0,0.0,11.0,2307289088.0,1285177344.0,4826193920.0,25200414720.0,2836781.0,138800.0
12-04 08:32:37,0.084,0.418,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306957312.0,1285177344.0,4828938240.0,25198002176.0,2702899.0,137996.0
12-04 08:32:38,1.169,0.250,98.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2307039232.0,1285177344.0,4831023104.0,25195835392.0,2594561.0,133532.0
12-04 08:32:39,0.168,0.084,99.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2307084288.0,1285177344.0,4833390592.0,25193422848.0,2574743.0,128766.0
12-04 08:32:40,0.418,0.251,98.997,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2308067328.0,1285177344.0,4835618816.0,25190211584.0,2966838.0,146819.0
12-04 08:32:41,0.251,0.167,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2307772416.0,1285177344.0,4837941248.0,25188184064.0,2519555.0,139018.0
12-04 08:32:42,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2307641344.0,1285181440.0,4838195200.0,25188057088.0,9744.0,9709.0
12-04 08:32:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2307641344.0,1285181440.0,4838195200.0,25188057088.0,9225.0,4789.0
12-04 08:32:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2307641344.0,1285181440.0,4838195200.0,25188057088.0,5786.0,4517.0
12-04 08:32:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,62390272.0,0.0,62.0,2307641344.0,1285181440.0,4838195200.0,25188057088.0,7435.0,7152.0
12-04 08:32:46,0.250,0.167,99.583,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2307641344.0,1285181440.0,4838195200.0,25188057088.0,7620.0,6110.0
12-04 08:32:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2307637248.0,1285181440.0,4838199296.0,25188057088.0,8973.0,6587.0
12-04 08:32:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2307637248.0,1285181440.0,4838199296.0,25188057088.0,5919.0,4606.0
12-04 08:32:49,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2307407872.0,1285181440.0,4839698432.0,25186787328.0,1627699.0,87632.0
12-04 08:32:50,0.418,0.167,99.247,0.0,0.0,0.167,0.0,36864.0,0.0,2.0,2307760128.0,1285181440.0,4842012672.0,25184120832.0,2970008.0,141197.0
12-04 08:32:51,0.417,0.333,98.917,0.0,0.0,0.333,0.0,106496.0,0.0,6.0,2307371008.0,1285181440.0,4844736512.0,25181786112.0,2903482.0,161559.0
12-04 08:32:52,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307842048.0,1285181440.0,4847788032.0,25178263552.0,3608852.0,162126.0
12-04 08:32:53,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307641344.0,1285181440.0,4850409472.0,25175842816.0,2815923.0,130425.0
12-04 08:32:54,0.251,0.334,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2307919872.0,1285181440.0,4853354496.0,25172619264.0,3580076.0,172787.0
12-04 08:32:55,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307608576.0,1285181440.0,4855537664.0,25170747392.0,2592437.0,129542.0
12-04 08:32:56,0.335,0.335,99.246,0.0,0.0,0.084,0.0,77824.0,0.0,7.0,2307321856.0,1285181440.0,4858953728.0,25167618048.0,3833545.0,182105.0
12-04 08:32:57,0.167,0.418,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307301376.0,1285181440.0,4862013440.0,25164578816.0,2863666.0,140920.0
12-04 08:32:58,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307489792.0,1285181440.0,4864950272.0,25161453568.0,3564694.0,169615.0
12-04 08:32:59,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307231744.0,1285181440.0,4867526656.0,25159135232.0,2873165.0,141051.0
12-04 08:33:00,0.335,0.419,98.995,0.168,0.0,0.084,0.0,53248.0,0.0,10.0,2307899392.0,1285181440.0,4870447104.0,25155547136.0,3453414.0,164138.0
12-04 08:33:01,0.084,0.251,99.247,0.0,0.0,0.418,0.0,81920.0,0.0,6.0,2307878912.0,1285181440.0,4873338880.0,25152675840.0,3020780.0,165712.0
12-04 08:33:02,0.501,0.167,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2308214784.0,1285181440.0,4876115968.0,25149562880.0,3225661.0,150912.0
12-04 08:33:03,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308526080.0,1285181440.0,4878802944.0,25146564608.0,3178937.0,149557.0
12-04 08:33:04,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308182016.0,1285181440.0,4881813504.0,25143898112.0,3292612.0,159600.0
12-04 08:33:05,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308562944.0,1285181440.0,4884480000.0,25140850688.0,3134439.0,167238.0
12-04 08:33:06,0.335,0.168,99.162,0.168,0.0,0.168,0.0,94208.0,0.0,8.0,2308521984.0,1285181440.0,4887490560.0,25137881088.0,3283402.0,168324.0
12-04 08:33:07,0.168,0.168,99.329,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2308870144.0,1285181440.0,4889903104.0,25135120384.0,2991019.0,151690.0
12-04 08:33:08,0.334,0.584,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308726784.0,1285181440.0,4892983296.0,25132183552.0,3421248.0,168489.0
12-04 08:33:09,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308591616.0,1285181440.0,4895920128.0,25129381888.0,3347971.0,161045.0
12-04 08:33:10,0.334,0.251,99.247,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2308771840.0,1285181440.0,4898471936.0,25126649856.0,3010456.0,143193.0
12-04 08:33:11,0.670,0.251,98.911,0.0,0.0,0.168,0.0,94208.0,0.0,5.0,2308874240.0,1285181440.0,4901621760.0,25123397632.0,3350206.0,166733.0
12-04 08:33:12,0.501,0.167,99.082,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2308644864.0,1285185536.0,4904386560.0,25120858112.0,3043180.0,168047.0
12-04 08:33:13,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2308812800.0,1285185536.0,4907155456.0,25117921280.0,3293175.0,175840.0
12-04 08:33:14,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2308743168.0,1285185536.0,4910305280.0,25114841088.0,3373364.0,161370.0
12-04 08:33:15,0.084,0.251,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2308952064.0,1285185536.0,4912889856.0,25112047616.0,3130535.0,142697.0
12-04 08:33:16,0.252,0.336,99.413,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2309500928.0,1285185536.0,4915625984.0,25108762624.0,3188352.0,157540.0
12-04 08:33:17,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309480448.0,1285185536.0,4918566912.0,25105842176.0,3311499.0,147545.0
12-04 08:33:18,0.334,0.251,99.081,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2309214208.0,1285189632.0,4921372672.0,25103298560.0,2889826.0,142376.0
12-04 08:33:19,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309124096.0,1285189632.0,4924395520.0,25100365824.0,3483925.0,166826.0
12-04 08:33:20,0.251,0.502,98.996,0.0,0.0,0.251,0.0,87810048.0,0.0,87.0,2309607424.0,1285189632.0,4927574016.0,25096704000.0,3559997.0,167368.0
12-04 08:33:21,0.251,0.084,99.497,0.0,0.0,0.168,0.0,122880.0,0.0,8.0,2309791744.0,1285189632.0,4929224704.0,25094868992.0,2483491.0,128202.0
12-04 08:33:22,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309709824.0,1285189632.0,4932792320.0,25091383296.0,3840705.0,179292.0
12-04 08:33:23,0.167,0.167,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2309435392.0,1285189632.0,4935479296.0,25088970752.0,2691227.0,131568.0
12-04 08:33:24,0.417,0.334,98.832,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2309971968.0,1285193728.0,4938510336.0,25085399040.0,3688516.0,168729.0
12-04 08:33:25,0.168,0.251,99.414,0.0,0.0,0.168,0.0,36864.0,0.0,1.0,2309672960.0,1285193728.0,4940967936.0,25083240448.0,2833286.0,133867.0
12-04 08:33:26,0.335,0.251,99.163,0.0,0.0,0.251,0.0,106496.0,0.0,6.0,2310094848.0,1285193728.0,4943990784.0,25079795712.0,3346162.0,187976.0
12-04 08:33:27,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309947392.0,1285193728.0,4946804736.0,25077129216.0,3264120.0,158675.0
12-04 08:33:28,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2310438912.0,1285193728.0,4949426176.0,25074016256.0,3154631.0,158525.0
12-04 08:33:29,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310426624.0,1285193728.0,4952436736.0,25071017984.0,3262708.0,142759.0
12-04 08:33:30,0.167,0.167,98.577,1.088,0.0,0.0,0.0,12288.0,0.0,2.0,2310561792.0,1285197824.0,4955344896.0,25067970560.0,3335004.0,174932.0
12-04 08:33:31,0.250,0.250,99.500,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2310455296.0,1285197824.0,4958167040.0,25065254912.0,3053916.0,185224.0
12-04 08:33:32,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310291456.0,1285197824.0,4961345536.0,25062240256.0,3449382.0,155799.0
12-04 08:33:33,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310795264.0,1285197824.0,4963516416.0,25059565568.0,2839434.0,137306.0
12-04 08:33:34,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2310352896.0,1285197824.0,4966707200.0,25056817152.0,3325686.0,161503.0
12-04 08:33:35,0.334,0.250,99.166,0.0,0.0,0.250,0.0,49152.0,0.0,12.0,2310561792.0,1285197824.0,4969607168.0,25053708288.0,3387597.0,171529.0
12-04 08:33:36,0.334,0.251,99.080,0.167,0.0,0.167,0.0,172032.0,0.0,12.0,2310918144.0,1285197824.0,4972314624.0,25050644480.0,3128645.0,156837.0
12-04 08:33:37,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2310901760.0,1285197824.0,4975165440.0,25047810048.0,3104289.0,150731.0
12-04 08:33:38,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2311102464.0,1285197824.0,4977758208.0,25045016576.0,3216346.0,155672.0
12-04 08:33:39,0.334,0.250,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2310664192.0,1285197824.0,4980846592.0,25042366464.0,3189572.0,157165.0
12-04 08:33:40,0.336,0.168,99.329,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2311385088.0,1285197824.0,4983595008.0,25038897152.0,3426515.0,164897.0
12-04 08:33:41,0.167,0.335,99.079,0.167,0.0,0.251,0.0,98304.0,0.0,8.0,2311036928.0,1285201920.0,4986470400.0,25036365824.0,3007006.0,170546.0
12-04 08:33:42,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2311094272.0,1285201920.0,4989317120.0,25033461760.0,3276660.0,163135.0
12-04 08:33:43,3.679,1.171,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324213760.0,1285201920.0,4992483328.0,25017176064.0,3397279.0,207942.0
12-04 08:33:44,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324463616.0,1285201920.0,4995010560.0,25014398976.0,3073194.0,162786.0
12-04 08:33:45,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324721664.0,1285201920.0,4997894144.0,25011257344.0,3316648.0,158224.0
12-04 08:33:46,0.418,0.167,99.081,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2324434944.0,1285201920.0,5001007104.0,25008431104.0,3284917.0,155475.0
12-04 08:33:47,0.501,0.167,98.831,0.250,0.0,0.250,0.0,28672.0,0.0,2.0,2324422656.0,1285206016.0,5003546624.0,25005899776.0,3012213.0,149141.0
12-04 08:33:48,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324639744.0,1285206016.0,5006503936.0,25002725376.0,3307798.0,163407.0
12-04 08:33:49,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324664320.0,1285206016.0,5008449536.0,25000755200.0,2166026.0,102225.0
12-04 08:33:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,82333696.0,0.0,82.0,2324725760.0,1285206016.0,5008416768.0,25000726528.0,8211.0,7169.0
12-04 08:33:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2324721664.0,1285206016.0,5008420864.0,25000726528.0,11027.0,8182.0
12-04 08:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324721664.0,1285206016.0,5008420864.0,25000726528.0,7595.0,6155.0
12-04 08:33:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2324721664.0,1285206016.0,5008420864.0,25000726528.0,7014.0,4865.0
12-04 08:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324721664.0,1285206016.0,5008420864.0,25000726528.0,9342.0,8925.0
12-04 08:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324717568.0,1285206016.0,5008424960.0,25000726528.0,7499.0,4220.0
12-04 08:33:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2324717568.0,1285206016.0,5008424960.0,25000726528.0,8239.0,7263.0
12-04 08:33:57,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324602880.0,1285206016.0,5010841600.0,24998424576.0,2496357.0,136516.0
12-04 08:33:58,0.167,0.417,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2324881408.0,1285206016.0,5013389312.0,24995598336.0,3035421.0,139819.0
12-04 08:33:59,0.419,0.251,99.162,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2324897792.0,1285210112.0,5016772608.0,24992194560.0,3790620.0,173672.0
12-04 08:34:00,0.418,0.334,99.165,0.0,0.0,0.084,0.0,36864.0,0.0,1.0,2325270528.0,1285210112.0,5019344896.0,24989249536.0,2963758.0,137053.0
12-04 08:34:01,0.418,0.251,99.247,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2325712896.0,1285210112.0,5022949376.0,24985202688.0,4138626.0,212022.0
12-04 08:34:02,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325745664.0,1285210112.0,5025148928.0,24982970368.0,2620638.0,134563.0
12-04 08:34:03,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2325438464.0,1285210112.0,5029072896.0,24979353600.0,4275621.0,214674.0
12-04 08:34:04,0.250,0.333,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2325700608.0,1285210112.0,5031747584.0,24976416768.0,2862167.0,140837.0
12-04 08:34:05,0.251,0.335,99.162,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2325504000.0,1285214208.0,5035114496.0,24973242368.0,3863732.0,169080.0
12-04 08:34:06,0.251,0.167,99.163,0.0,0.0,0.418,0.0,98304.0,0.0,9.0,2326159360.0,1285214208.0,5037760512.0,24969940992.0,3338889.0,155865.0
12-04 08:34:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2325884928.0,1285214208.0,5038542848.0,24969433088.0,624915.0,32081.0
12-04 08:34:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2325880832.0,1285214208.0,5038546944.0,24969433088.0,170297.0,15043.0
12-04 08:34:09,0.167,0.501,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326007808.0,1285214208.0,5041102848.0,24966750208.0,3074118.0,160326.0
12-04 08:34:10,0.417,0.501,98.831,0.0,0.0,0.250,0.0,69632.0,0.0,12.0,2326048768.0,1285214208.0,5047283712.0,24960528384.0,6745017.0,220387.0
12-04 08:34:11,0.251,0.251,98.997,0.167,0.0,0.334,0.0,110592.0,0.0,8.0,2326319104.0,1285218304.0,5051850752.0,24955686912.0,5183070.0,202033.0
12-04 08:34:12,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325803008.0,1285218304.0,5056225280.0,24951828480.0,4591930.0,185044.0
12-04 08:34:13,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2325815296.0,1285218304.0,5059608576.0,24948432896.0,3737329.0,177346.0
12-04 08:34:14,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326126592.0,1285218304.0,5062361088.0,24945369088.0,3310638.0,166141.0
12-04 08:34:15,0.501,0.334,99.081,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2326593536.0,1285218304.0,5065355264.0,24941907968.0,3488846.0,163171.0
12-04 08:34:16,0.501,0.251,98.914,0.167,0.0,0.167,0.0,110592.0,0.0,9.0,2326478848.0,1285218304.0,5068263424.0,24939114496.0,3296626.0,166776.0
12-04 08:34:17,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326724608.0,1285218304.0,5071462400.0,24935669760.0,3555422.0,169998.0
12-04 08:34:18,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326437888.0,1285218304.0,5074763776.0,24932655104.0,3648455.0,170581.0
12-04 08:34:19,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326757376.0,1285218304.0,5077635072.0,24929464320.0,3367376.0,162242.0
12-04 08:34:20,3.420,0.834,95.329,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2372816896.0,1285218304.0,5080236032.0,24880803840.0,3535347.0,219867.0
12-04 08:34:21,10.888,0.838,87.772,0.168,0.0,0.335,0.0,90112.0,0.0,7.0,2538872832.0,1285218304.0,5083013120.0,24711970816.0,3531575.0,305747.0
12-04 08:34:22,15.029,1.175,83.543,0.0,0.0,0.252,0.0,49152.0,0.0,12.0,2622459904.0,1285218304.0,5086572544.0,24624824320.0,3536503.0,289843.0
12-04 08:34:23,8.831,0.505,90.328,0.0,0.0,0.336,0.0,49152.0,0.0,12.0,2662572032.0,1285218304.0,5089034240.0,24582250496.0,4691713.0,557971.0
12-04 08:34:24,7.352,0.752,91.562,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2708414464.0,1285218304.0,5092405248.0,24533037056.0,14307315.0,685277.0
12-04 08:34:25,3.269,0.587,96.060,0.0,0.0,0.084,0.0,67346432.0,0.0,64.0,2710056960.0,1285218304.0,5095653376.0,24528146432.0,13873008.0,652288.0
12-04 08:34:26,4.446,0.336,94.966,0.0,0.0,0.252,0.0,19759104.0,0.0,29.0,2712231936.0,1285218304.0,5098622976.0,24523001856.0,12340965.0,620186.0
12-04 08:34:27,3.766,0.502,95.397,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2716925952.0,1285218304.0,5101871104.0,24515059712.0,15127543.0,659790.0
12-04 08:34:28,3.431,0.418,95.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2716495872.0,1285218304.0,5105004544.0,24512356352.0,11181733.0,621068.0
12-04 08:34:29,4.017,0.335,95.314,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2716606464.0,1285218304.0,5108604928.0,24508645376.0,14346172.0,647254.0
12-04 08:34:30,3.440,0.336,96.141,0.0,0.0,0.084,0.0,32768.0,0.0,1.0,2720612352.0,1285218304.0,5110886400.0,24502358016.0,11492109.0,619105.0
12-04 08:34:31,3.101,0.251,96.396,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2722320384.0,1285218304.0,5114159104.0,24497377280.0,15092034.0,687090.0
12-04 08:34:32,2.508,0.502,96.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2726010880.0,1285218304.0,5117161472.0,24490684416.0,12018219.0,588897.0
12-04 08:34:33,3.101,0.335,96.312,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2724233216.0,1285222400.0,5120667648.0,24488951808.0,14115099.0,687977.0
12-04 08:34:34,3.185,0.419,96.144,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2726596608.0,1285222400.0,5123649536.0,24483606528.0,14679123.0,639795.0
12-04 08:34:35,2.857,0.168,96.807,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2731315200.0,1285222400.0,5126406144.0,24476131328.0,10985299.0,611454.0
12-04 08:34:36,2.924,0.418,96.324,0.0,0.0,0.334,0.0,139264.0,0.0,9.0,2729152512.0,1285222400.0,5129723904.0,24474976256.0,14986775.0,663600.0
12-04 08:34:37,2.265,0.336,97.148,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2730094592.0,1285222400.0,5132406784.0,24471351296.0,11062420.0,621064.0
12-04 08:34:38,2.764,0.335,96.734,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2732273664.0,1285222400.0,5135839232.0,24465739776.0,14939543.0,670595.0
12-04 08:34:39,3.008,0.668,95.990,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2732896256.0,1285226496.0,5138452480.0,24462499840.0,11223005.0,600585.0
12-04 08:34:40,2.347,0.419,97.150,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2730475520.0,1285226496.0,5141749760.0,24461623296.0,11199679.0,640960.0
12-04 08:34:41,1.089,0.251,98.492,0.084,0.0,0.084,0.0,86016.0,0.0,8.0,2730237952.0,1285226496.0,5144891392.0,24458719232.0,3604947.0,547626.0
12-04 08:34:42,1.173,0.335,98.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2729177088.0,1285226496.0,5148135424.0,24456536064.0,3620185.0,531465.0
12-04 08:34:43,1.425,0.251,98.156,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2729308160.0,1285226496.0,5151186944.0,24453353472.0,3796568.0,536306.0
12-04 08:34:44,1.333,0.583,97.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2729414656.0,1285226496.0,5154213888.0,24450220032.0,3602941.0,549925.0
12-04 08:34:45,1.337,0.251,98.079,0.084,0.0,0.251,0.0,65536.0,0.0,15.0,2729021440.0,1285230592.0,5157482496.0,24447340544.0,3770974.0,553970.0
12-04 08:34:46,2.680,0.168,96.985,0.0,0.0,0.168,0.0,94208.0,0.0,7.0,2729611264.0,1285230592.0,5160271872.0,24443961344.0,12140506.0,607879.0
12-04 08:34:47,4.205,0.421,95.290,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2740953088.0,1285230592.0,5163171840.0,24429719552.0,22106650.0,707056.0
12-04 08:34:48,4.017,0.502,95.230,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742239232.0,1285230592.0,5166305280.0,24425299968.0,21825335.0,717816.0
12-04 08:34:49,3.775,0.419,95.721,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2742763520.0,1285230592.0,5169750016.0,24421330944.0,22477568.0,716960.0
12-04 08:34:50,4.264,0.418,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2744676352.0,1285230592.0,5172928512.0,24416239616.0,22355185.0,722045.0
12-04 08:34:51,3.515,0.502,95.565,0.251,0.0,0.167,0.0,98304.0,0.0,9.0,2746277888.0,1285230592.0,5175771136.0,24411795456.0,19119276.0,685818.0
12-04 08:34:52,2.680,0.335,96.817,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2746327040.0,1285230592.0,5179203584.0,24408313856.0,13989688.0,638773.0
12-04 08:34:53,2.082,0.416,97.169,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2747043840.0,1285230592.0,5181882368.0,24404918272.0,7149319.0,574856.0
12-04 08:34:54,2.427,0.418,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2747387904.0,1285230592.0,5185228800.0,24401227776.0,11152112.0,609518.0
12-04 08:34:55,1.341,0.419,97.988,0.0,0.0,0.251,0.0,50757632.0,0.0,49.0,2748129280.0,1285230592.0,5188227072.0,24397488128.0,6542930.0,582306.0
12-04 08:34:56,2.002,0.584,97.081,0.167,0.0,0.167,0.0,41635840.0,0.0,52.0,2747789312.0,1285234688.0,5191577600.0,24394473472.0,8363377.0,581939.0
12-04 08:34:57,1.505,0.334,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2747588608.0,1285234688.0,5194723328.0,24391528448.0,7336091.0,575238.0
12-04 08:34:58,1.835,0.500,97.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2748198912.0,1285234688.0,5197783040.0,24387858432.0,7523567.0,584549.0
12-04 08:34:59,1.337,0.334,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2748813312.0,1285234688.0,5200322560.0,24384704512.0,3702383.0,557650.0
12-04 08:35:00,6.633,2.183,91.100,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,2322665472.0,1285234688.0,5203681280.0,24807493632.0,3745847.0,382687.0
12-04 08:35:01,0.251,0.335,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2322370560.0,1285234688.0,5173010432.0,24838459392.0,3321774.0,189959.0
12-04 08:35:02,0.167,0.335,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2321907712.0,1285238784.0,5176262656.0,24835665920.0,3593345.0,181822.0
12-04 08:35:03,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2321317888.0,1285238784.0,5179006976.0,24833511424.0,3267003.0,181163.0
12-04 08:35:04,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2321354752.0,1285238784.0,5182304256.0,24830177280.0,3545472.0,169157.0
12-04 08:35:05,0.335,0.418,99.079,0.0,0.0,0.167,0.0,36864.0,0.0,1.0,2321301504.0,1285238784.0,5185482752.0,24827052032.0,3583062.0,178880.0
12-04 08:35:06,0.251,0.335,99.246,0.0,0.0,0.168,0.0,110592.0,0.0,6.0,2321362944.0,1285238784.0,5188460544.0,24824012800.0,3359611.0,161319.0
12-04 08:35:07,0.251,0.418,99.079,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2321207296.0,1285238784.0,5191315456.0,24821313536.0,3599374.0,176999.0
12-04 08:35:08,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321145856.0,1285238784.0,5194612736.0,24818077696.0,3423333.0,172155.0
12-04 08:35:09,0.417,0.417,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2321256448.0,1285238784.0,5197676544.0,24814903296.0,3532546.0,170200.0
12-04 08:35:10,0.418,0.251,99.080,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2321244160.0,1285238784.0,5200769024.0,24811823104.0,3376291.0,167647.0
12-04 08:35:11,0.334,0.418,98.997,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2321055744.0,1285238784.0,5203845120.0,24808935424.0,3570311.0,184969.0
12-04 08:35:12,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321711104.0,1285238784.0,5206683648.0,24805441536.0,3508796.0,176738.0
12-04 08:35:13,0.252,0.252,99.245,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2321760256.0,1285238784.0,5210013696.0,24802062336.0,3473576.0,171151.0
12-04 08:35:14,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2321776640.0,1285238784.0,5213077504.0,24798982144.0,3532837.0,164374.0
12-04 08:35:15,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2321756160.0,1285238784.0,5216129024.0,24795951104.0,3538235.0,174409.0
12-04 08:35:16,0.335,0.168,99.413,0.0,0.0,0.084,0.0,94208.0,0.0,7.0,2321936384.0,1285238784.0,5218803712.0,24793096192.0,3158605.0,170663.0
12-04 08:35:17,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322124800.0,1285238784.0,5222170624.0,24789540864.0,3773964.0,181498.0
12-04 08:35:18,0.334,0.502,96.906,2.174,0.0,0.084,0.0,68952064.0,0.0,93.0,2320609280.0,1285238784.0,5225238528.0,24787988480.0,3343212.0,178115.0
12-04 08:35:19,0.251,0.586,98.995,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2320322560.0,1285242880.0,5228503040.0,24785006592.0,3584698.0,185509.0
12-04 08:35:20,0.335,0.251,99.246,0.0,0.0,0.168,0.0,102400.0,0.0,22.0,2321756160.0,1285242880.0,5230964736.0,24781111296.0,3372151.0,170524.0
12-04 08:35:21,0.168,0.335,99.246,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2321207296.0,1285242880.0,5234495488.0,24778129408.0,3402778.0,163494.0
12-04 08:35:22,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2321375232.0,1285242880.0,5237501952.0,24774955008.0,3592493.0,175247.0
12-04 08:35:23,0.500,0.333,98.834,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2321575936.0,1285242880.0,5240492032.0,24771764224.0,3426080.0,159575.0
12-04 08:35:24,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321379328.0,1285242880.0,5243641856.0,24768811008.0,3702180.0,177238.0
12-04 08:35:25,0.251,0.168,98.995,0.251,0.0,0.335,0.0,24576.0,0.0,3.0,2321641472.0,1285242880.0,5246902272.0,24765288448.0,3397026.0,162761.0
12-04 08:35:26,0.666,0.333,98.669,0.0,0.0,0.333,0.0,86016.0,0.0,5.0,2322038784.0,1285242880.0,5249687552.0,24762105856.0,3531749.0,176429.0
12-04 08:35:27,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321727488.0,1285242880.0,5252792320.0,24759312384.0,3294171.0,156427.0
12-04 08:35:28,0.250,0.417,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2321629184.0,1285242880.0,5255639040.0,24756563968.0,3407914.0,160364.0
12-04 08:35:29,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322202624.0,1285242880.0,5258842112.0,24752787456.0,3677550.0,184253.0
12-04 08:35:30,0.250,0.584,99.082,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,2321784832.0,1285242880.0,5262020608.0,24750026752.0,3395351.0,163638.0
12-04 08:35:31,0.168,0.168,99.161,0.168,0.0,0.336,0.0,102400.0,0.0,7.0,2321965056.0,1285242880.0,5265158144.0,24746708992.0,3617738.0,192134.0
12-04 08:35:32,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322477056.0,1285242880.0,5268234240.0,24743120896.0,3500793.0,168010.0
12-04 08:35:33,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322665472.0,1285242880.0,5270822912.0,24740343808.0,3222972.0,156172.0
12-04 08:35:34,0.835,0.501,98.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331942912.0,1285242880.0,5274136576.0,24727752704.0,3705423.0,176830.0
12-04 08:35:35,3.247,0.999,95.420,0.0,0.0,0.333,0.0,32768.0,0.0,1.0,2324676608.0,1285242880.0,5277253632.0,24731901952.0,3571761.0,189893.0
12-04 08:35:36,0.251,0.251,99.248,0.0,0.0,0.251,0.0,147456.0,0.0,8.0,2324193280.0,1285242880.0,5280309248.0,24729329664.0,3367735.0,178825.0
12-04 08:35:37,0.0,0.335,99.163,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,2324668416.0,1285246976.0,5283479552.0,24725680128.0,3612285.0,180334.0
12-04 08:35:38,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324152320.0,1285246976.0,5286551552.0,24723124224.0,3404195.0,161036.0
12-04 08:35:39,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2324033536.0,1285246976.0,5289590784.0,24720203776.0,3417870.0,162212.0
12-04 08:35:40,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2323845120.0,1285246976.0,5292904448.0,24717078528.0,3514702.0,175245.0
12-04 08:35:41,0.418,0.251,99.080,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2324205568.0,1285246976.0,5295689728.0,24713932800.0,3477898.0,162290.0
12-04 08:35:42,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2324455424.0,1285246976.0,5298835456.0,24710537216.0,3583851.0,173555.0
12-04 08:35:43,0.335,0.335,98.995,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2324459520.0,1285251072.0,5301714944.0,24707649536.0,3415243.0,181347.0
12-04 08:35:44,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324393984.0,1285251072.0,5304860672.0,24704569344.0,3284025.0,155978.0
12-04 08:35:45,0.417,0.334,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2324365312.0,1285251072.0,5307699200.0,24701759488.0,3441482.0,169834.0
12-04 08:35:46,0.334,0.501,98.915,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2324537344.0,1285251072.0,5310861312.0,24698425344.0,3613452.0,164763.0
12-04 08:35:47,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324623360.0,1285251072.0,5314138112.0,24695062528.0,3629369.0,163456.0
12-04 08:35:48,0.251,0.0,99.413,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2324619264.0,1285251072.0,5317369856.0,24691834880.0,3292347.0,154240.0
12-04 08:35:49,0.335,0.251,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2324631552.0,1285251072.0,5320368128.0,24688824320.0,3723014.0,178447.0
12-04 08:35:50,0.335,0.251,99.163,0.0,0.0,0.251,0.0,32673792.0,0.0,35.0,2324869120.0,1285251072.0,5323321344.0,24685633536.0,3236365.0,153287.0
12-04 08:35:51,0.419,0.251,99.162,0.0,0.0,0.168,0.0,67895296.0,0.0,78.0,2324631552.0,1285251072.0,5326860288.0,24682332160.0,3859794.0,179631.0
12-04 08:35:52,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2325221376.0,1285251072.0,5329240064.0,24679362560.0,3041306.0,157019.0
12-04 08:35:53,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2325078016.0,1285251072.0,5332877312.0,24675868672.0,3776717.0,183877.0
12-04 08:35:54,3.437,0.838,95.474,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328285184.0,1285251072.0,5335248896.0,24670289920.0,3403971.0,170365.0
12-04 08:35:55,0.334,0.167,98.997,0.167,0.0,0.334,0.0,53248.0,0.0,10.0,2325905408.0,1285251072.0,5338783744.0,24669134848.0,3419556.0,165815.0
12-04 08:35:56,0.251,0.167,99.415,0.0,0.0,0.167,0.0,94208.0,0.0,7.0,2325938176.0,1285251072.0,5341892608.0,24665993216.0,3491059.0,180671.0
12-04 08:35:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326028288.0,1285251072.0,5343326208.0,24664469504.0,1526014.0,73191.0
12-04 08:35:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326028288.0,1285251072.0,5343326208.0,24664469504.0,7747.0,6152.0
12-04 08:35:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326024192.0,1285251072.0,5343330304.0,24664469504.0,10587.0,8975.0
12-04 08:36:00,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2326192128.0,1285251072.0,5343330304.0,24664301568.0,7689.0,6110.0
12-04 08:36:01,0.0,0.084,99.666,0.251,0.0,0.0,0.0,98304.0,0.0,8.0,2326024192.0,1285251072.0,5343330304.0,24664469504.0,25713.0,24803.0
12-04 08:36:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326020096.0,1285251072.0,5343334400.0,24664469504.0,8286.0,5464.0
12-04 08:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326020096.0,1285251072.0,5343334400.0,24664469504.0,5020.0,3105.0
12-04 08:36:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326020096.0,1285251072.0,5343334400.0,24664469504.0,9027.0,5797.0
12-04 08:36:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2326016000.0,1285251072.0,5343338496.0,24664469504.0,10799.0,9121.0
12-04 08:36:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2326011904.0,1285251072.0,5343342592.0,24664469504.0,10748.0,8600.0
12-04 08:36:07,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2326011904.0,1285251072.0,5343342592.0,24664469504.0,9275.0,7998.0
12-04 08:36:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326003712.0,1285251072.0,5343342592.0,24664477696.0,8975.0,7452.0
12-04 08:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326003712.0,1285251072.0,5343342592.0,24664477696.0,8835.0,5642.0
12-04 08:36:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2326003712.0,1285251072.0,5343342592.0,24664477696.0,8372.0,6607.0
12-04 08:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2325999616.0,1285251072.0,5343346688.0,24664477696.0,26746.0,23539.0
12-04 08:36:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2325999616.0,1285251072.0,5343346688.0,24664477696.0,10347.0,8157.0
12-04 08:36:13,0.167,0.167,99.499,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2325868544.0,1285251072.0,5344239616.0,24663715840.0,1245597.0,66636.0
12-04 08:36:14,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325942272.0,1285251072.0,5347008512.0,24660873216.0,3137177.0,157776.0
12-04 08:36:15,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326159360.0,1285251072.0,5350092800.0,24657571840.0,3499424.0,148265.0
12-04 08:36:16,0.084,0.084,99.665,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2326417408.0,1285251072.0,5352038400.0,24655368192.0,2180783.0,167611.0
12-04 08:36:17,0.917,0.083,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326536192.0,1285251072.0,5352189952.0,24655097856.0,7608.0,7650.0
12-04 08:36:18,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326802432.0,1285251072.0,5353574400.0,24653447168.0,1873164.0,96558.0
12-04 08:36:19,0.335,0.419,98.744,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2326417408.0,1285251072.0,5359722496.0,24647684096.0,6781798.0,257438.0
12-04 08:36:20,0.502,0.335,98.828,0.0,0.0,0.335,0.0,14077952.0,0.0,18.0,2325917696.0,1285251072.0,5365108736.0,24642797568.0,5844695.0,224912.0
12-04 08:36:21,0.334,0.251,99.247,0.0,0.0,0.167,0.0,27316224.0,0.0,34.0,2326327296.0,1285251072.0,5369507840.0,24637988864.0,4882346.0,188202.0
12-04 08:36:22,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326204416.0,1285251072.0,5372866560.0,24634753024.0,3640620.0,161411.0
12-04 08:36:23,0.252,0.084,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2326507520.0,1285251072.0,5376421888.0,24630894592.0,4225424.0,190800.0
12-04 08:36:24,0.335,0.418,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326671360.0,1285251072.0,5379907584.0,24627245056.0,3964480.0,154318.0
12-04 08:36:25,0.168,0.251,98.241,1.005,0.0,0.335,0.0,12288.0,0.0,2.0,2326687744.0,1285259264.0,5382930432.0,24624197632.0,3426485.0,163245.0
12-04 08:36:26,0.251,0.418,99.079,0.0,0.0,0.251,0.0,81920.0,0.0,7.0,2326503424.0,1285259264.0,5386543104.0,24620769280.0,3984050.0,168352.0
12-04 08:36:27,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2326626304.0,1285259264.0,5389717504.0,24617472000.0,3529483.0,163862.0
12-04 08:36:28,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326827008.0,1285259264.0,5392846848.0,24614141952.0,3608342.0,172229.0
12-04 08:36:29,0.252,0.336,99.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326372352.0,1285259264.0,5396746240.0,24610697216.0,4010988.0,183407.0
12-04 08:36:30,0.417,0.334,98.998,0.0,0.0,0.250,0.0,45056.0,0.0,9.0,2326786048.0,1285259264.0,5399937024.0,24607092736.0,3721195.0,182187.0
12-04 08:36:31,0.419,0.335,98.910,0.168,0.0,0.168,0.0,94208.0,0.0,8.0,2326126592.0,1285259264.0,5403398144.0,24604291072.0,4019887.0,214783.0
12-04 08:36:32,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326306816.0,1285259264.0,5406334976.0,24601174016.0,3398173.0,173379.0
12-04 08:36:33,0.671,0.168,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2326888448.0,1285259264.0,5409341440.0,24597585920.0,3712908.0,182339.0
12-04 08:36:34,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326347776.0,1285259264.0,5413122048.0,24594345984.0,3733345.0,180054.0
12-04 08:36:35,0.168,0.252,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2326675456.0,1285259264.0,5416267776.0,24590872576.0,3832552.0,175140.0
12-04 08:36:36,0.251,0.335,99.331,0.0,0.0,0.084,0.0,135168.0,0.0,9.0,2326396928.0,1285259264.0,5420101632.0,24587317248.0,3892150.0,183370.0
12-04 08:36:37,0.084,0.168,99.246,0.168,0.0,0.335,0.0,24576.0,0.0,3.0,2326466560.0,1285259264.0,5423095808.0,24584253440.0,3485293.0,157072.0
12-04 08:36:38,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326745088.0,1285259264.0,5426659328.0,24580411392.0,4065588.0,185414.0
12-04 08:36:39,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326962176.0,1285259264.0,5429600256.0,24577253376.0,3402217.0,165132.0
12-04 08:36:40,0.418,0.418,98.747,0.0,0.0,0.418,0.0,53248.0,0.0,3.0,2327928832.0,1285259264.0,5432881152.0,24573005824.0,4193372.0,189969.0
12-04 08:36:41,0.334,0.334,99.080,0.0,0.0,0.251,0.0,102400.0,0.0,6.0,2327613440.0,1285259264.0,5436194816.0,24570007552.0,3225495.0,157201.0
12-04 08:36:42,0.668,0.585,98.496,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2327273472.0,1285259264.0,5439979520.0,24566562816.0,4139226.0,188500.0
12-04 08:36:43,0.084,0.251,99.079,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,2327896064.0,1285263360.0,5442908160.0,24563007488.0,3573024.0,187574.0
12-04 08:36:44,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327912448.0,1285263360.0,5446209536.0,24559689728.0,3808173.0,180446.0
12-04 08:36:45,0.168,0.252,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2327654400.0,1285263360.0,5449768960.0,24556388352.0,3849083.0,175687.0
12-04 08:36:46,0.083,0.167,99.666,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2327834624.0,1285263360.0,5450588160.0,24555388928.0,962385.0,51811.0
12-04 08:36:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327830528.0,1285263360.0,5450592256.0,24555388928.0,11932.0,9511.0
12-04 08:36:48,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2327773184.0,1285263360.0,5451038720.0,24554999808.0,735694.0,39381.0
12-04 08:36:49,0.252,0.084,99.329,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2328117248.0,1285267456.0,5454008320.0,24551682048.0,3305064.0,159814.0
12-04 08:36:50,0.420,0.420,98.992,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328276992.0,1285267456.0,5461516288.0,24544014336.0,8449289.0,247743.0
12-04 08:36:51,0.420,0.504,98.992,0.0,0.0,0.084,0.0,97062912.0,0.0,103.0,2327945216.0,1285267456.0,5467877376.0,24537985024.0,6689177.0,226999.0
12-04 08:36:52,0.500,0.500,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328416256.0,1285267456.0,5471047680.0,24534343680.0,4189910.0,183606.0
12-04 08:36:53,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328215552.0,1285267456.0,5475831808.0,24529760256.0,4545576.0,173983.0
12-04 08:36:54,0.334,0.250,98.915,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2328711168.0,1285267456.0,5478232064.0,24526864384.0,3514950.0,158882.0
12-04 08:36:55,0.334,0.334,98.749,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,2328264704.0,1285267456.0,5481467904.0,24524075008.0,3688709.0,168458.0
12-04 08:36:56,0.418,0.418,98.996,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2328424448.0,1285267456.0,5485543424.0,24519839744.0,4344839.0,195573.0
12-04 08:36:57,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328104960.0,1285267456.0,5489262592.0,24516440064.0,3781203.0,177455.0
12-04 08:36:58,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327896064.0,1285267456.0,5492244480.0,24513667072.0,3591828.0,170682.0
12-04 08:36:59,0.252,0.084,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328383488.0,1285267456.0,5495439360.0,24509984768.0,3615799.0,168328.0
12-04 08:37:00,0.584,0.500,98.666,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2328768512.0,1285267456.0,5499047936.0,24505991168.0,4204063.0,197735.0
12-04 08:37:01,0.168,0.503,99.079,0.084,0.0,0.168,0.0,106496.0,0.0,10.0,2328870912.0,1285267456.0,5502173184.0,24502763520.0,3587384.0,185286.0
12-04 08:37:02,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2328518656.0,1285267456.0,5505781760.0,24499507200.0,3794084.0,174476.0
12-04 08:37:03,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2328920064.0,1285267456.0,5508743168.0,24496144384.0,3731785.0,174513.0
12-04 08:37:04,0.168,0.251,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2328928256.0,1285267456.0,5512069120.0,24492810240.0,3663891.0,177365.0
12-04 08:37:05,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328956928.0,1285267456.0,5515739136.0,24489111552.0,3970246.0,185667.0
12-04 08:37:06,0.251,0.502,99.164,0.0,0.0,0.084,0.0,159744.0,0.0,17.0,2328772608.0,1285267456.0,5518811136.0,24486223872.0,3711031.0,180709.0
12-04 08:37:07,0.251,0.251,99.079,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2328997888.0,1285267456.0,5522223104.0,24482586624.0,3775003.0,170860.0
12-04 08:37:08,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328932352.0,1285267456.0,5525278720.0,24479596544.0,3502091.0,166250.0
12-04 08:37:09,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2329038848.0,1285267456.0,5528616960.0,24476151808.0,3626469.0,173666.0
12-04 08:37:10,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2329272320.0,1285267456.0,5532225536.0,24472309760.0,4051214.0,181520.0
12-04 08:37:11,0.252,0.084,99.581,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2329538560.0,1285267456.0,5535182848.0,24469086208.0,3493983.0,172168.0
12-04 08:37:12,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2329268224.0,1285267456.0,5539069952.0,24465469440.0,4200257.0,198579.0
12-04 08:37:13,0.418,0.167,99.163,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2329563136.0,1285271552.0,5542088704.0,24462151680.0,3450417.0,154178.0
12-04 08:37:14,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2329440256.0,1285271552.0,5545385984.0,24458977280.0,3739812.0,178181.0
12-04 08:37:15,0.168,0.084,99.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2329980928.0,1285271552.0,5548576768.0,24455245824.0,3959486.0,172217.0
12-04 08:37:16,0.167,0.335,99.414,0.0,0.0,0.084,0.0,143360.0,0.0,7.0,2329522176.0,1285271552.0,5551669248.0,24452612096.0,3214182.0,161813.0
12-04 08:37:17,0.167,0.167,99.247,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2329649152.0,1285271552.0,5555097600.0,24449056768.0,3832825.0,176162.0
12-04 08:37:18,0.336,0.336,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330361856.0,1285271552.0,5558370304.0,24445071360.0,4086953.0,182092.0
12-04 08:37:19,0.084,0.084,99.666,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2330136576.0,1285275648.0,5559447552.0,24444215296.0,874408.0,46130.0
12-04 08:37:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2330685440.0,1285275648.0,5559447552.0,24443666432.0,9875.0,9038.0
12-04 08:37:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,97841152.0,0.0,101.0,2330320896.0,1285275648.0,5559898112.0,24443580416.0,776026.0,63568.0
12-04 08:37:22,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330406912.0,1285275648.0,5563518976.0,24439873536.0,4029303.0,175637.0
12-04 08:37:23,0.502,0.669,98.411,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2330521600.0,1285275648.0,5570785280.0,24432492544.0,7863548.0,271734.0
12-04 08:37:24,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2330525696.0,1285275648.0,5576622080.0,24426651648.0,6463453.0,207003.0
12-04 08:37:25,0.336,0.252,99.328,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2330787840.0,1285279744.0,5580849152.0,24422158336.0,4722563.0,179669.0
12-04 08:37:26,0.418,0.251,99.081,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2331025408.0,1285279744.0,5584388096.0,24418381824.0,3927914.0,158896.0
12-04 08:37:27,0.084,0.168,99.496,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2331246592.0,1285279744.0,5587992576.0,24414556160.0,4274023.0,191802.0
12-04 08:37:28,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2330853376.0,1285279744.0,5591846912.0,24411095040.0,4046839.0,180790.0
12-04 08:37:29,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331430912.0,1285279744.0,5594841088.0,24407523328.0,3707203.0,176300.0
12-04 08:37:30,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331553792.0,1285279744.0,5598113792.0,24404127744.0,3719228.0,169697.0
12-04 08:37:31,0.251,0.334,98.997,0.084,0.0,0.334,0.0,81920.0,0.0,7.0,2331557888.0,1285279744.0,5601280000.0,24400957440.0,3584646.0,180359.0
12-04 08:37:32,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2331709440.0,1285279744.0,5604872192.0,24397213696.0,3835973.0,163872.0
12-04 08:37:33,0.168,0.419,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331779072.0,1285279744.0,5607833600.0,24394182656.0,3566099.0,169911.0
12-04 08:37:34,0.084,0.252,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2331963392.0,1285279744.0,5611339776.0,24390492160.0,4032898.0,188880.0
12-04 08:37:35,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331701248.0,1285279744.0,5614825472.0,24387268608.0,3702311.0,165773.0
12-04 08:37:36,0.502,0.418,98.913,0.0,0.0,0.167,0.0,122880.0,0.0,7.0,2331832320.0,1285279744.0,5618089984.0,24383873024.0,3717110.0,189029.0
12-04 08:37:37,0.251,0.335,99.162,0.168,0.0,0.084,0.0,28672.0,0.0,6.0,2332123136.0,1285283840.0,5621305344.0,24380362752.0,3642596.0,172175.0
12-04 08:37:38,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2332315648.0,1285283840.0,5624475648.0,24376999936.0,3854002.0,171422.0
12-04 08:37:39,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2332299264.0,1285283840.0,5628047360.0,24373444608.0,3623093.0,176730.0
12-04 08:37:40,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2332815360.0,1285283840.0,5631680512.0,24369295360.0,3934196.0,177052.0
12-04 08:37:41,0.335,0.251,99.246,0.0,0.0,0.168,0.0,143360.0,0.0,17.0,2332884992.0,1285283840.0,5634875392.0,24366030848.0,3637739.0,178935.0
12-04 08:37:42,0.418,0.251,98.829,0.167,0.0,0.334,0.0,24576.0,0.0,3.0,2333429760.0,1285283840.0,5637742592.0,24362618880.0,3711394.0,165654.0
12-04 08:37:43,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2332839936.0,1285283840.0,5641252864.0,24359698432.0,3659676.0,174678.0
12-04 08:37:44,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333167616.0,1285283840.0,5644242944.0,24356380672.0,3704342.0,173466.0
12-04 08:37:45,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333401088.0,1285283840.0,5647691776.0,24352698368.0,3915529.0,186484.0
12-04 08:37:46,0.251,0.335,99.079,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2333458432.0,1285283840.0,5651079168.0,24349253632.0,3804498.0,183173.0
12-04 08:37:47,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333536256.0,1285283840.0,5654429696.0,24345825280.0,3714358.0,168954.0
12-04 08:37:48,0.084,0.252,99.328,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2333323264.0,1285283840.0,5657722880.0,24342745088.0,3462200.0,159727.0
12-04 08:37:49,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2333728768.0,1285283840.0,5660983296.0,24339079168.0,4061961.0,181752.0
12-04 08:37:50,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2333413376.0,1285283840.0,5664473088.0,24335904768.0,3587094.0,178295.0
12-04 08:37:51,0.167,0.251,99.331,0.0,0.0,0.251,0.0,122880.0,0.0,7.0,2333831168.0,1285283840.0,5667500032.0,24332460032.0,3779416.0,181921.0
12-04 08:37:52,0.418,0.501,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333900800.0,1285283840.0,5671239680.0,24328650752.0,4253287.0,193608.0
12-04 08:37:53,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2334228480.0,1285283840.0,5674270720.0,24325292032.0,3457079.0,153196.0
12-04 08:37:54,0.418,0.167,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2334437376.0,1285287936.0,5677391872.0,24321957888.0,3582895.0,177131.0
12-04 08:37:55,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2334236672.0,1285287936.0,5680783360.0,24318767104.0,3433576.0,161713.0
12-04 08:37:56,0.251,0.502,98.159,0.837,0.0,0.251,0.0,121516032.0,0.0,126.0,2334461952.0,1285287936.0,5683920896.0,24315404288.0,3941951.0,186401.0
12-04 08:37:57,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2334531584.0,1285287936.0,5687296000.0,24311959552.0,3814172.0,179508.0
12-04 08:37:58,0.502,0.084,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2334564352.0,1285287936.0,5690818560.0,24308404224.0,3763939.0,176142.0
12-04 08:37:59,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2334384128.0,1285287936.0,5693874176.0,24305528832.0,3682385.0,167058.0
12-04 08:38:00,0.502,0.418,98.579,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2334425088.0,1285287936.0,5697728512.0,24301633536.0,3897769.0,187117.0
12-04 08:38:01,0.251,0.335,99.246,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,2335227904.0,1285287936.0,5700362240.0,24298196992.0,3504055.0,184668.0
12-04 08:38:02,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2334707712.0,1285287936.0,5704167424.0,24294912000.0,3790216.0,185372.0
12-04 08:38:03,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2335141888.0,1285287936.0,5707161600.0,24291483648.0,3770908.0,192901.0
12-04 08:38:04,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2335670272.0,1285287936.0,5710237696.0,24287879168.0,3511503.0,166163.0
12-04 08:38:05,3.434,1.256,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348580864.0,1285287936.0,5713809408.0,24271396864.0,3941757.0,223194.0
12-04 08:38:06,0.418,0.251,99.081,0.167,0.0,0.084,0.0,102400.0,0.0,7.0,2348154880.0,1285296128.0,5717274624.0,24268349440.0,3510530.0,160594.0
12-04 08:38:07,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348945408.0,1285296128.0,5720690688.0,24264142848.0,4041984.0,185466.0
12-04 08:38:08,1.338,0.167,98.244,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2349096960.0,1285296128.0,5723705344.0,24260976640.0,3808823.0,208502.0
12-04 08:38:09,0.419,0.168,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2349223936.0,1285296128.0,5726810112.0,24257744896.0,3743469.0,174447.0
12-04 08:38:10,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348240896.0,1285296128.0,5730832384.0,24254705664.0,3859826.0,185211.0
12-04 08:38:11,0.168,0.336,99.329,0.0,0.0,0.168,0.0,94208.0,0.0,6.0,2348818432.0,1285296128.0,5733642240.0,24251318272.0,3714128.0,188893.0
12-04 08:38:12,0.335,0.335,99.079,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2348912640.0,1285296128.0,5736869888.0,24247996416.0,3605620.0,176931.0
12-04 08:38:13,0.501,0.251,99.081,0.0,0.0,0.167,0.0,24576.0,0.0,6.0,2348912640.0,1285296128.0,5740335104.0,24244531200.0,3628917.0,158615.0
12-04 08:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348740608.0,1285296128.0,5740482560.0,24244555776.0,9304.0,7522.0
12-04 08:38:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348736512.0,1285296128.0,5740486656.0,24244555776.0,9806.0,8099.0
12-04 08:38:16,0.166,0.415,99.419,0.0,0.0,0.0,0.0,110592.0,0.0,14.0,2348736512.0,1285296128.0,5740486656.0,24244555776.0,25782.0,24856.0
12-04 08:38:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348736512.0,1285296128.0,5740486656.0,24244555776.0,8006.0,5273.0
12-04 08:38:18,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2348732416.0,1285300224.0,5740486656.0,24244555776.0,5923.0,4650.0
12-04 08:38:19,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348732416.0,1285300224.0,5740486656.0,24244555776.0,10885.0,8522.0
12-04 08:38:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348896256.0,1285300224.0,5740490752.0,24244387840.0,9729.0,8101.0
12-04 08:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2348871680.0,1285300224.0,5740490752.0,24244412416.0,9383.0,7782.0
12-04 08:38:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348871680.0,1285300224.0,5740490752.0,24244412416.0,5629.0,4382.0
12-04 08:38:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348871680.0,1285300224.0,5740490752.0,24244412416.0,26309.0,25653.0
12-04 08:38:24,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2348863488.0,1285304320.0,5740494848.0,24244412416.0,8498.0,5816.0
12-04 08:38:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348863488.0,1285304320.0,5740494848.0,24244412416.0,8166.0,7131.0
12-04 08:38:26,0.083,0.083,99.750,0.083,0.0,0.0,0.0,59518976.0,0.0,65.0,2348863488.0,1285304320.0,5740494848.0,24244412416.0,6350.0,3950.0
12-04 08:38:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348863488.0,1285304320.0,5740494848.0,24244412416.0,6147.0,5357.0
12-04 08:38:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348863488.0,1285304320.0,5740494848.0,24244412416.0,6605.0,5712.0
12-04 08:38:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348859392.0,1285304320.0,5740498944.0,24244412416.0,7526.0,6029.0
12-04 08:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2348855296.0,1285308416.0,5740498944.0,24244412416.0,8759.0,7842.0
12-04 08:38:31,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2348855296.0,1285308416.0,5740498944.0,24244412416.0,26793.0,26525.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348851200.0,1285308416.0,5740503040.0,24244412416.0,6499.0,5592.0
12-04 08:38:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348847104.0,1285308416.0,5740507136.0,24244412416.0,5129.0,3216.0
12-04 08:38:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348847104.0,1285308416.0,5740507136.0,24244412416.0,6669.0,4560.0
12-04 08:38:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348847104.0,1285308416.0,5740507136.0,24244412416.0,8261.0,6833.0
12-04 08:38:36,0.167,0.083,99.583,0.167,0.0,0.0,0.0,143360.0,0.0,10.0,2348847104.0,1285308416.0,5740507136.0,24244412416.0,7577.0,4109.0
12-04 08:38:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348847104.0,1285308416.0,5740507136.0,24244412416.0,10347.0,11029.0
12-04 08:38:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2348851200.0,1285308416.0,5740511232.0,24244404224.0,9426.0,7533.0
12-04 08:38:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348851200.0,1285308416.0,5740511232.0,24244404224.0,10154.0,8946.0
12-04 08:38:40,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349101056.0,1285308416.0,5740511232.0,24244154368.0,8030.0,6437.0
12-04 08:38:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2349105152.0,1285308416.0,5740511232.0,24244150272.0,5097.0,3216.0
12-04 08:38:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2349101056.0,1285312512.0,5740511232.0,24244150272.0,6501.0,3710.0
12-04 08:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2349101056.0,1285312512.0,5740511232.0,24244150272.0,7028.0,4942.0
12-04 08:38:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349096960.0,1285312512.0,5740515328.0,24244150272.0,6231.0,5280.0
12-04 08:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349096960.0,1285312512.0,5740515328.0,24244150272.0,9546.0,9206.0
12-04 08:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2349096960.0,1285312512.0,5740515328.0,24244150272.0,10845.0,8399.0
12-04 08:38:47,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2349428736.0,1285312512.0,5740961792.0,24243372032.0,824458.0,46970.0
12-04 08:38:48,0.418,0.167,98.997,0.251,0.0,0.167,0.0,49152.0,0.0,9.0,2349322240.0,1285312512.0,5743767552.0,24240672768.0,3011880.0,152188.0
12-04 08:38:49,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348720128.0,1285312512.0,5746876416.0,24238166016.0,3486930.0,143711.0
12-04 08:38:50,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348957696.0,1285312512.0,5750878208.0,24233926656.0,4397020.0,152755.0
12-04 08:38:51,5.025,0.838,93.802,0.0,0.0,0.335,0.0,135168.0,0.0,14.0,2405896192.0,1285312512.0,5753028608.0,24174837760.0,3341606.0,215330.0
12-04 08:38:52,11.074,1.510,87.164,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2585677824.0,1285312512.0,5756452864.0,23991631872.0,3294345.0,286635.0
12-04 08:38:53,21.615,0.673,77.628,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,2683228160.0,1285312512.0,5759782912.0,23890751488.0,4850208.0,465527.0
12-04 08:38:54,5.966,0.504,93.109,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,2729811968.0,1285312512.0,5763092480.0,23840858112.0,11923855.0,621705.0
12-04 08:38:55,3.339,0.501,95.743,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2735435776.0,1285312512.0,5767553024.0,23830773760.0,11897744.0,645496.0
12-04 08:38:56,3.940,0.251,95.390,0.084,0.0,0.335,0.0,90112.0,0.0,5.0,2739253248.0,1285312512.0,5770534912.0,23823974400.0,15416784.0,682973.0
12-04 08:38:57,3.437,0.335,96.144,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2739318784.0,1285312512.0,5774761984.0,23819681792.0,12623673.0,648148.0
12-04 08:38:58,3.679,0.334,95.736,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2739650560.0,1285312512.0,5777825792.0,23816286208.0,14440273.0,671760.0
12-04 08:38:59,2.926,0.418,96.405,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742304768.0,1285312512.0,5781344256.0,23810113536.0,13024385.0,642521.0
12-04 08:39:00,3.275,0.252,96.138,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2742513664.0,1285312512.0,5784944640.0,23806304256.0,13806121.0,665535.0
12-04 08:39:01,3.250,0.500,96.0,0.0,0.0,0.250,0.0,122880.0,0.0,6.0,2744532992.0,1285312512.0,5788459008.0,23800770560.0,15311368.0,706809.0
12-04 08:39:02,2.768,0.336,96.728,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2744426496.0,1285312512.0,5792337920.0,23796998144.0,12309863.0,662302.0
12-04 08:39:03,3.250,0.500,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2744946688.0,1285312512.0,5794324480.0,23794491392.0,13036543.0,596993.0
12-04 08:39:04,2.581,0.333,97.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746064896.0,1285312512.0,5794324480.0,23793373184.0,7917202.0,471510.0
12-04 08:39:05,3.277,0.252,96.303,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2748551168.0,1285312512.0,5797249024.0,23787962368.0,14543078.0,661266.0
12-04 08:39:06,2.601,0.419,96.728,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2746912768.0,1285316608.0,5803573248.0,23783272448.0,15250660.0,696374.0
12-04 08:39:07,3.183,0.251,96.231,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2749054976.0,1285316608.0,5808058368.0,23776645120.0,16558125.0,720269.0
12-04 08:39:08,2.341,0.418,96.823,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2750308352.0,1285316608.0,5812817920.0,23770632192.0,14030962.0,677671.0
12-04 08:39:09,2.355,0.421,96.888,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2747789312.0,1285316608.0,5816725504.0,23769243648.0,14567954.0,690271.0
12-04 08:39:10,3.013,0.502,96.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2750939136.0,1285316608.0,5819936768.0,23762882560.0,15057654.0,685519.0
12-04 08:39:11,2.347,0.419,97.066,0.0,0.0,0.168,0.0,98304.0,0.0,6.0,2757169152.0,1285316608.0,5823762432.0,23752826880.0,11768366.0,657911.0
12-04 08:39:12,3.759,0.501,95.322,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2739752960.0,1285316608.0,5827768320.0,23766237184.0,15762626.0,712109.0
12-04 08:39:13,2.768,0.252,96.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2738470912.0,1285316608.0,5830709248.0,23764578304.0,12300203.0,648263.0
12-04 08:39:14,3.010,0.251,96.488,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2738507776.0,1285316608.0,5835001856.0,23760248832.0,14928703.0,687490.0
12-04 08:39:15,2.433,0.336,97.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2738524160.0,1285316608.0,5838286848.0,23756947456.0,12572913.0,651436.0
12-04 08:39:16,3.104,0.252,96.309,0.0,0.0,0.336,0.0,86016.0,0.0,5.0,2740154368.0,1285316608.0,5841920000.0,23751684096.0,14220980.0,683512.0
12-04 08:39:17,2.581,0.583,96.586,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2741473280.0,1285316608.0,5845331968.0,23746953216.0,14537907.0,669965.0
12-04 08:39:18,2.848,0.419,96.399,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2743832576.0,1285320704.0,5849251840.0,23740669952.0,12383240.0,662046.0
12-04 08:39:19,2.840,0.585,96.324,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742894592.0,1285320704.0,5852438528.0,23738421248.0,15571616.0,700601.0
12-04 08:39:20,2.421,0.501,96.661,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2743394304.0,1285320704.0,5856202752.0,23734157312.0,11595383.0,641961.0
12-04 08:39:21,2.351,0.420,94.374,2.519,0.0,0.336,0.0,116641792.0,0.0,122.0,2743357440.0,1285320704.0,5860065280.0,23730331648.0,15432882.0,711648.0
12-04 08:39:22,2.506,0.668,96.575,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2744492032.0,1285320704.0,5862518784.0,23726743552.0,11577709.0,631547.0
12-04 08:39:23,3.008,0.418,96.074,0.418,0.0,0.084,0.0,28672.0,0.0,4.0,2745528320.0,1285320704.0,5866180608.0,23722045440.0,15239669.0,682496.0
12-04 08:39:24,2.178,0.503,97.069,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2746302464.0,1285320704.0,5869932544.0,23717519360.0,12470634.0,645612.0
12-04 08:39:25,2.669,0.417,96.497,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2745581568.0,1285320704.0,5873487872.0,23714684928.0,14903751.0,698424.0
12-04 08:39:26,1.841,0.335,97.741,0.0,0.0,0.084,0.0,110592.0,0.0,14.0,2747453440.0,1285320704.0,5877600256.0,23708700672.0,9473109.0,633335.0
12-04 08:39:27,3.013,0.669,96.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2748346368.0,1285320704.0,5880672256.0,23704735744.0,16279201.0,690125.0
12-04 08:39:28,2.596,0.419,96.817,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2751082496.0,1285320704.0,5884436480.0,23698235392.0,16435958.0,714216.0
12-04 08:39:29,2.007,0.334,97.324,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2750050304.0,1285324800.0,5887688704.0,23696011264.0,11311933.0,639672.0
12-04 08:39:30,2.596,0.586,96.650,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2749956096.0,1285324800.0,5891465216.0,23692328960.0,15487873.0,693274.0
12-04 08:39:31,1.841,0.502,97.406,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2751881216.0,1285324800.0,5895012352.0,23686856704.0,10257006.0,656384.0
12-04 08:39:32,2.919,0.417,96.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2757853184.0,1285324800.0,5896847360.0,23679049728.0,14654545.0,406558.0
12-04 08:39:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761216000.0,1285324800.0,5896847360.0,23675686912.0,187513.0,12970.0
12-04 08:39:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761351168.0,1285324800.0,5897809920.0,23674589184.0,1172599.0,72938.0
12-04 08:39:35,0.418,0.167,98.997,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2761990144.0,1285324800.0,5901328384.0,23670431744.0,4150875.0,187126.0
12-04 08:39:36,0.418,0.501,98.830,0.0,0.0,0.251,0.0,188416.0,0.0,10.0,2762842112.0,1285324800.0,5907755008.0,23663153152.0,7853120.0,231237.0
12-04 08:39:37,0.670,0.251,98.911,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2762235904.0,1285324800.0,5914304512.0,23657209856.0,6150626.0,227901.0
12-04 08:39:38,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2762797056.0,1285324800.0,5917569024.0,23653384192.0,3969720.0,160334.0
12-04 08:39:39,0.252,0.336,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2762608640.0,1285324800.0,5923647488.0,23647494144.0,6621301.0,209391.0
12-04 08:39:40,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2763849728.0,1285324800.0,5927292928.0,23642607616.0,4030077.0,169327.0
12-04 08:39:41,0.418,0.334,98.913,0.084,0.0,0.251,0.0,126976.0,0.0,8.0,2764308480.0,1285324800.0,5930606592.0,23638835200.0,3905033.0,173494.0
12-04 08:39:42,0.419,0.168,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2764222464.0,1285324800.0,5934428160.0,23635099648.0,4237965.0,209918.0
12-04 08:39:43,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2764509184.0,1285324800.0,5937659904.0,23631581184.0,3754760.0,180210.0
12-04 08:39:44,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2764341248.0,1285324800.0,5941604352.0,23627804672.0,4167291.0,183800.0
12-04 08:39:45,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2764746752.0,1285324800.0,5944897536.0,23624105984.0,3906030.0,176158.0
12-04 08:39:46,0.418,0.251,99.164,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2764840960.0,1285324800.0,5948010496.0,23620898816.0,3843683.0,177493.0
12-04 08:39:47,0.251,0.419,98.995,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2764955648.0,1285324800.0,5952167936.0,23616626688.0,4364979.0,198398.0
12-04 08:39:48,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2764541952.0,1285324800.0,5955657728.0,23613550592.0,3659651.0,172616.0
12-04 08:39:49,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2765082624.0,1285324800.0,5958942720.0,23609724928.0,4141973.0,176983.0
12-04 08:39:50,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2764791808.0,1285324800.0,5962661888.0,23606296576.0,3968827.0,183453.0
12-04 08:39:51,0.168,0.503,97.567,1.594,0.0,0.168,0.0,106758144.0,0.0,112.0,2765152256.0,1285324800.0,5966127104.0,23602470912.0,4013619.0,187642.0
12-04 08:39:52,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2765217792.0,1285324800.0,5969743872.0,23598788608.0,4000730.0,170578.0
12-04 08:39:53,0.335,0.251,98.996,0.167,0.0,0.251,0.0,20480.0,0.0,3.0,2764976128.0,1285324800.0,5973209088.0,23595565056.0,3751279.0,186991.0
12-04 08:39:54,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2765066240.0,1285324800.0,5976641536.0,23592042496.0,3871200.0,168964.0
12-04 08:39:55,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2767261696.0,1285324800.0,5980459008.0,23586029568.0,4440309.0,184977.0
12-04 08:39:56,6.449,2.010,91.290,0.0,0.0,0.251,0.0,61440.0,0.0,3.0,2347089920.0,1285324800.0,5983875072.0,24002785280.0,4154257.0,214906.0
12-04 08:39:57,1.088,0.335,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2346110976.0,1285324800.0,5987098624.0,24000540672.0,3753694.0,190466.0
12-04 08:39:58,0.335,0.335,98.995,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2345799680.0,1285328896.0,5991170048.0,23996776448.0,4105378.0,184895.0
12-04 08:39:59,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2346106880.0,1285328896.0,5994385408.0,23993253888.0,4089044.0,175324.0
12-04 08:40:00,0.417,0.417,98.749,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2345971712.0,1285328896.0,5998006272.0,23989768192.0,3897183.0,174661.0
12-04 08:40:01,0.251,0.502,99.080,0.0,0.0,0.167,0.0,139264.0,0.0,15.0,2344648704.0,1285328896.0,6001418240.0,23987679232.0,3865359.0,207704.0
12-04 08:40:02,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2344747008.0,1285328896.0,6005354496.0,23983644672.0,4270314.0,192816.0
12-04 08:40:03,0.167,0.335,99.247,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2344923136.0,1285328896.0,6008733696.0,23980089344.0,3915344.0,184489.0
12-04 08:40:04,0.251,0.251,99.080,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2344779776.0,1285332992.0,6012002304.0,23976960000.0,3777767.0,163799.0
12-04 08:40:05,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344861696.0,1285332992.0,6014775296.0,23974105088.0,2966795.0,139147.0
12-04 08:40:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2344919040.0,1285332992.0,6014717952.0,23974105088.0,10658.0,8472.0
12-04 08:40:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2344919040.0,1285332992.0,6014717952.0,23974105088.0,132153.0,16375.0
12-04 08:40:08,0.335,0.084,99.414,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2345033728.0,1285332992.0,6017921024.0,23970787328.0,3494917.0,174126.0
12-04 08:40:09,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345373696.0,1285332992.0,6022787072.0,23965581312.0,5809122.0,178171.0
12-04 08:40:10,0.335,0.419,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2345168896.0,1285337088.0,6028591104.0,23959977984.0,5891662.0,191012.0
12-04 08:40:11,0.587,0.336,98.909,0.0,0.0,0.168,0.0,155648.0,0.0,7.0,2345500672.0,1285337088.0,6034407424.0,23953829888.0,6783485.0,284291.0
12-04 08:40:12,0.335,0.251,99.078,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2344767488.0,1285337088.0,6039015424.0,23949955072.0,5562571.0,220054.0
12-04 08:40:13,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2344763392.0,1285337088.0,6043013120.0,23945961472.0,4357911.0,175185.0
12-04 08:40:14,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2344787968.0,1285337088.0,6046834688.0,23942115328.0,4226461.0,176099.0
12-04 08:40:15,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344644608.0,1285337088.0,6050766848.0,23938326528.0,4156025.0,176852.0
12-04 08:40:16,0.168,0.168,99.160,0.168,0.0,0.336,0.0,94208.0,0.0,7.0,2346643456.0,1285337088.0,6054531072.0,23932563456.0,4340783.0,272065.0
12-04 08:40:17,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346860544.0,1285337088.0,6058131456.0,23928745984.0,4006180.0,190879.0
12-04 08:40:18,0.250,0.500,98.833,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2346975232.0,1285337088.0,6061826048.0,23924936704.0,4017094.0,173775.0
12-04 08:40:19,0.503,0.335,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2345545728.0,1285337088.0,6065086464.0,23923105792.0,3939242.0,184136.0
12-04 08:40:20,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345791488.0,1285337088.0,6068772864.0,23919173632.0,3976352.0,170981.0
12-04 08:40:21,0.501,0.501,94.240,4.508,0.0,0.250,0.0,106557440.0,0.0,124.0,2345709568.0,1285337088.0,6072532992.0,23915495424.0,4256384.0,187637.0
12-04 08:40:22,0.168,0.168,99.246,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2345885696.0,1285341184.0,6076051456.0,23911796736.0,4033502.0,184085.0
12-04 08:40:23,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346053632.0,1285341184.0,6079217664.0,23908462592.0,3787327.0,179613.0
12-04 08:40:24,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2345865216.0,1285341184.0,6083198976.0,23904669696.0,4065304.0,172208.0
12-04 08:40:25,0.501,0.250,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2346131456.0,1285341184.0,6086615040.0,23900987392.0,3941372.0,178352.0
12-04 08:40:26,0.167,0.502,99.079,0.0,0.0,0.251,0.0,61440.0,0.0,4.0,2345889792.0,1285341184.0,6090174464.0,23897669632.0,3889557.0,171744.0
12-04 08:40:27,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346053632.0,1285341184.0,6093438976.0,23894241280.0,3724521.0,156776.0
12-04 08:40:28,0.418,0.334,98.913,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2346381312.0,1285345280.0,6097186816.0,23890161664.0,4311837.0,189716.0
12-04 08:40:29,0.585,0.251,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2346545152.0,1285345280.0,6100705280.0,23886479360.0,4125670.0,198680.0
12-04 08:40:30,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2346352640.0,1285345280.0,6103994368.0,23883382784.0,3504593.0,160658.0
12-04 08:40:31,0.335,0.335,99.079,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2346680320.0,1285345280.0,6107504640.0,23879544832.0,4361724.0,214793.0
12-04 08:40:32,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2347028480.0,1285345280.0,6110842880.0,23875858432.0,3826786.0,187196.0
12-04 08:40:33,0.335,0.251,98.995,0.251,0.0,0.168,0.0,24576.0,0.0,3.0,2347085824.0,1285345280.0,6114832384.0,23871811584.0,4357077.0,198568.0
12-04 08:40:34,0.417,0.250,98.915,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2346774528.0,1285345280.0,6118420480.0,23868534784.0,3755198.0,173883.0
12-04 08:40:35,0.168,0.252,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2346995712.0,1285345280.0,6122192896.0,23864541184.0,4224743.0,197430.0
12-04 08:40:36,0.334,0.251,99.248,0.0,0.0,0.167,0.0,184320.0,0.0,18.0,2346893312.0,1285345280.0,6124736512.0,23862099968.0,2941128.0,131668.0
12-04 08:40:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2346962944.0,1285345280.0,6124793856.0,23861972992.0,9881.0,8336.0
12-04 08:40:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2346962944.0,1285345280.0,6124793856.0,23861972992.0,7714.0,4933.0
12-04 08:40:39,0.167,0.334,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2346864640.0,1285349376.0,6126698496.0,23860162560.0,2246051.0,107769.0
12-04 08:40:40,0.585,0.167,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2347331584.0,1285349376.0,6130356224.0,23856037888.0,4132465.0,189389.0
12-04 08:40:41,0.419,0.335,99.078,0.0,0.0,0.168,0.0,110592.0,0.0,7.0,2347323392.0,1285349376.0,6136193024.0,23850209280.0,6669187.0,224251.0
12-04 08:40:42,0.168,0.336,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2347368448.0,1285349376.0,6141820928.0,23844536320.0,6077680.0,210425.0
12-04 08:40:43,0.502,0.251,98.828,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2347978752.0,1285349376.0,6147481600.0,23838265344.0,6572046.0,227693.0
12-04 08:40:44,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2347978752.0,1285349376.0,6152544256.0,23833202688.0,5653874.0,217226.0
12-04 08:40:45,0.252,0.168,99.244,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2348109824.0,1285353472.0,6156775424.0,23828836352.0,4579708.0,180095.0
12-04 08:40:46,0.335,0.418,98.996,0.0,0.0,0.251,0.0,135168.0,0.0,6.0,2347995136.0,1285353472.0,6160953344.0,23824773120.0,4357889.0,175775.0
12-04 08:40:47,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348064768.0,1285353472.0,6164660224.0,23820996608.0,4326715.0,185195.0
12-04 08:40:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348515328.0,1285353472.0,6165368832.0,23819837440.0,836119.0,27694.0
12-04 08:40:49,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348511232.0,1285353472.0,6165372928.0,23819837440.0,13490.0,11628.0
12-04 08:40:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348511232.0,1285353472.0,6165372928.0,23819837440.0,7289.0,5639.0
12-04 08:40:51,0.0,0.167,94.904,4.929,0.0,0.0,0.0,95318016.0,0.0,100.0,2348503040.0,1285357568.0,6165377024.0,23819837440.0,6474.0,5683.0
12-04 08:40:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348507136.0,1285357568.0,6165372928.0,23819837440.0,10359.0,9146.0
12-04 08:40:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348515328.0,1285357568.0,6165372928.0,23819829248.0,5332.0,3530.0
12-04 08:40:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348511232.0,1285357568.0,6165377024.0,23819829248.0,7992.0,5049.0
12-04 08:40:55,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2348494848.0,1285357568.0,6165377024.0,23819845632.0,7763.0,6165.0
12-04 08:40:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2348621824.0,1285357568.0,6165377024.0,23819718656.0,8108.0,6917.0
12-04 08:40:57,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2348621824.0,1285357568.0,6165377024.0,23819718656.0,7311.0,7149.0
12-04 08:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348621824.0,1285357568.0,6165377024.0,23819718656.0,8137.0,5190.0
12-04 08:40:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348601344.0,1285357568.0,6165381120.0,23819735040.0,7010.0,4990.0
12-04 08:41:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348470272.0,1285357568.0,6165381120.0,23819866112.0,10324.0,8702.0
12-04 08:41:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2348347392.0,1285357568.0,6165381120.0,23819988992.0,24710.0,22790.0
12-04 08:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348351488.0,1285357568.0,6165385216.0,23819980800.0,9558.0,6948.0
12-04 08:41:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2348339200.0,1285365760.0,6165389312.0,23819980800.0,8930.0,6601.0
12-04 08:41:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348339200.0,1285365760.0,6165389312.0,23819980800.0,8994.0,7416.0
12-04 08:41:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348466176.0,1285365760.0,6165389312.0,23819853824.0,9884.0,7488.0
12-04 08:41:06,0.167,0.083,99.667,0.083,0.0,0.0,0.0,81920.0,0.0,6.0,2348466176.0,1285365760.0,6165389312.0,23819853824.0,7690.0,5286.0
12-04 08:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348462080.0,1285365760.0,6165393408.0,23819853824.0,8787.0,6288.0
12-04 08:41:08,0.083,0.0,99.500,0.417,0.0,0.0,0.0,24576.0,0.0,3.0,2348462080.0,1285365760.0,6165393408.0,23819853824.0,10609.0,8899.0
12-04 08:41:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348462080.0,1285365760.0,6165393408.0,23819853824.0,8925.0,7606.0
12-04 08:41:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348457984.0,1285365760.0,6165397504.0,23819853824.0,9055.0,7623.0
12-04 08:41:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,135168.0,0.0,16.0,2348457984.0,1285365760.0,6165397504.0,23819853824.0,6752.0,5100.0
12-04 08:41:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348457984.0,1285365760.0,6165397504.0,23819853824.0,9670.0,7122.0
12-04 08:41:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2348466176.0,1285365760.0,6165397504.0,23819845632.0,8778.0,5659.0
12-04 08:41:14,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2348457984.0,1285369856.0,6165401600.0,23819845632.0,6803.0,4718.0
12-04 08:41:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348457984.0,1285369856.0,6165401600.0,23819845632.0,7624.0,6136.0
12-04 08:41:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2348457984.0,1285369856.0,6165401600.0,23819845632.0,11284.0,10415.0
12-04 08:41:17,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348441600.0,1285369856.0,6165401600.0,23819862016.0,10641.0,9928.0
12-04 08:41:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348437504.0,1285369856.0,6165405696.0,23819862016.0,7422.0,5823.0
12-04 08:41:19,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348437504.0,1285369856.0,6165405696.0,23819862016.0,8937.0,6838.0
12-04 08:41:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2348650496.0,1285373952.0,6165405696.0,23819644928.0,4988.0,3080.0
12-04 08:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,2348224512.0,1285373952.0,6165405696.0,23820070912.0,7223.0,6531.0
12-04 08:41:22,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2348224512.0,1285373952.0,6165405696.0,23820070912.0,7586.0,5958.0
12-04 08:41:23,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2348326912.0,1285373952.0,6167273472.0,23818100736.0,2445633.0,121588.0
12-04 08:41:24,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348244992.0,1285373952.0,6170591232.0,23814864896.0,3431681.0,129991.0
12-04 08:41:25,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348318720.0,1285373952.0,6173454336.0,23811928064.0,3457245.0,144669.0
12-04 08:41:26,0.335,0.167,99.163,0.084,0.0,0.251,0.0,86016.0,0.0,7.0,2348400640.0,1285378048.0,6176997376.0,23808299008.0,3903848.0,156882.0
12-04 08:41:27,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348703744.0,1285378048.0,6180368384.0,23804624896.0,3895911.0,160212.0
12-04 08:41:28,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348281856.0,1285378048.0,6184439808.0,23800975360.0,4314658.0,181950.0
12-04 08:41:29,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348412928.0,1285378048.0,6188929024.0,23796355072.0,5018010.0,186345.0
12-04 08:41:30,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348568576.0,1285378048.0,6192078848.0,23793049600.0,3711630.0,160687.0
12-04 08:41:31,0.419,0.251,99.162,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2348265472.0,1285378048.0,6196080640.0,23789350912.0,4114337.0,201533.0
12-04 08:41:32,0.419,0.335,98.995,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2348834816.0,1285378048.0,6198890496.0,23785971712.0,3966698.0,198215.0
12-04 08:41:33,0.252,0.336,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2348429312.0,1285378048.0,6202871808.0,23782395904.0,4427410.0,219875.0
12-04 08:41:34,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348552192.0,1285378048.0,6206722048.0,23778422784.0,4097005.0,190670.0
12-04 08:41:35,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348593152.0,1285378048.0,6210125824.0,23774978048.0,4324508.0,195963.0
12-04 08:41:36,0.334,0.753,98.662,0.0,0.0,0.251,0.0,159744.0,0.0,11.0,2348089344.0,1285378048.0,6214340608.0,23771267072.0,4384489.0,226352.0
12-04 08:41:37,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2348060672.0,1285378048.0,6218346496.0,23767289856.0,4200267.0,201239.0
12-04 08:41:38,0.334,0.418,98.746,0.167,0.0,0.334,0.0,20480.0,0.0,3.0,2348384256.0,1285378048.0,6221914112.0,23763398656.0,4225192.0,198420.0
12-04 08:41:39,0.168,0.335,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2348404736.0,1285378048.0,6225698816.0,23759593472.0,4300189.0,193748.0
12-04 08:41:40,0.502,0.418,98.829,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2348244992.0,1285378048.0,6229671936.0,23755780096.0,4300050.0,197329.0
12-04 08:41:41,0.418,0.251,99.164,0.0,0.0,0.167,0.0,110592.0,0.0,12.0,2348519424.0,1285378048.0,6233481216.0,23751696384.0,4215313.0,210680.0
12-04 08:41:42,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348699648.0,1285378048.0,6237126656.0,23747870720.0,4267833.0,222690.0
12-04 08:41:43,0.418,0.251,99.164,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2348765184.0,1285382144.0,6240993280.0,23743934464.0,4257036.0,210418.0
12-04 08:41:44,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2349195264.0,1285382144.0,6244548608.0,23739949056.0,4200942.0,206886.0
12-04 08:41:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349273088.0,1285382144.0,6244573184.0,23739846656.0,7783.0,6272.0
12-04 08:41:46,1.168,0.0,98.832,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2349572096.0,1285382144.0,6245019648.0,23739101184.0,406756.0,26370.0
12-04 08:41:47,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2349400064.0,1285382144.0,6248239104.0,23736053760.0,3634093.0,185012.0
12-04 08:41:48,0.336,0.336,99.245,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2350170112.0,1285382144.0,6253678592.0,23729844224.0,6386776.0,226258.0
12-04 08:41:49,0.418,0.502,98.746,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2349797376.0,1285382144.0,6258921472.0,23724974080.0,5562724.0,221366.0
12-04 08:41:50,0.336,0.419,98.993,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2350075904.0,1285382144.0,6265008128.0,23718608896.0,6745054.0,232586.0
12-04 08:41:51,0.502,0.418,98.829,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2350252032.0,1285382144.0,6270164992.0,23713275904.0,5864662.0,218322.0
12-04 08:41:52,0.336,0.336,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350444544.0,1285382144.0,6274211840.0,23709036544.0,4714116.0,189095.0
12-04 08:41:53,0.417,0.417,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2350526464.0,1285382144.0,6278479872.0,23704686592.0,4898307.0,204549.0
12-04 08:41:54,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2350845952.0,1285382144.0,6282498048.0,23700348928.0,4408307.0,199155.0
12-04 08:41:55,0.419,0.335,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2350379008.0,1285386240.0,6286446592.0,23696863232.0,4217168.0,186383.0
12-04 08:41:56,0.335,0.418,98.912,0.0,0.0,0.335,0.0,119521280.0,0.0,120.0,2350776320.0,1285386240.0,6289907712.0,23693004800.0,4189092.0,206265.0
12-04 08:41:57,2.773,0.588,96.471,0.0,0.0,0.168,0.0,3747840.0,0.0,6.0,2358296576.0,1285386240.0,6293942272.0,23681449984.0,4339645.0,216194.0
12-04 08:41:58,1.087,0.836,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352779264.0,1285386240.0,6297440256.0,23683469312.0,3975621.0,195401.0
12-04 08:41:59,0.418,0.251,98.829,0.334,0.0,0.167,0.0,10211328.0,0.0,24.0,2352488448.0,1285386240.0,6301032448.0,23680167936.0,4506535.0,213849.0
12-04 08:42:00,0.334,0.585,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352345088.0,1285386240.0,6304714752.0,23676628992.0,4247737.0,216340.0
12-04 08:42:01,0.334,0.418,98.997,0.084,0.0,0.167,0.0,57344.0,0.0,5.0,2351624192.0,1285390336.0,6308757504.0,23673303040.0,4254172.0,225947.0
12-04 08:42:02,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351448064.0,1285390336.0,6312759296.0,23669477376.0,4314307.0,216998.0
12-04 08:42:03,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2352250880.0,1285390336.0,6315986944.0,23665446912.0,4194495.0,213146.0
12-04 08:42:04,0.336,0.252,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2351374336.0,1285390336.0,6320488448.0,23661821952.0,4485861.0,191909.0
12-04 08:42:05,0.251,0.502,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351669248.0,1285390336.0,6324142080.0,23657873408.0,4471637.0,187376.0
12-04 08:42:06,0.586,0.251,98.912,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2351755264.0,1285390336.0,6327726080.0,23654203392.0,4030233.0,193862.0
12-04 08:42:07,0.335,0.335,98.995,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2351947776.0,1285394432.0,6331707392.0,23650025472.0,4227761.0,202180.0
12-04 08:42:08,0.251,0.334,98.997,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2351808512.0,1285394432.0,6335021056.0,23646851072.0,4009405.0,193140.0
12-04 08:42:09,0.334,0.584,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2351964160.0,1285394432.0,6338547712.0,23643168768.0,4157466.0,183065.0
12-04 08:42:10,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352148480.0,1285394432.0,6342688768.0,23638843392.0,4634407.0,208561.0
12-04 08:42:11,0.251,0.335,99.162,0.0,0.0,0.251,0.0,106496.0,0.0,6.0,2351857664.0,1285394432.0,6346792960.0,23635030016.0,4485509.0,207542.0
12-04 08:42:12,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352168960.0,1285394432.0,6350118912.0,23631392768.0,4080917.0,188716.0
12-04 08:42:13,0.250,0.584,98.748,0.167,0.0,0.250,0.0,20480.0,0.0,3.0,2352033792.0,1285398528.0,6354071552.0,23627571200.0,4229556.0,192667.0
12-04 08:42:14,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2352173056.0,1285398528.0,6357757952.0,23623745536.0,4125039.0,196439.0
12-04 08:42:15,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352214016.0,1285398528.0,6361292800.0,23620169728.0,4208839.0,186234.0
12-04 08:42:16,0.334,0.418,99.081,0.0,0.0,0.167,0.0,131072.0,0.0,19.0,2352132096.0,1285398528.0,6364798976.0,23616745472.0,4239689.0,211245.0
12-04 08:42:17,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352455680.0,1285398528.0,6369415168.0,23611805696.0,4624435.0,221619.0
12-04 08:42:18,0.334,0.334,98.914,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2352807936.0,1285402624.0,6372773888.0,23608090624.0,3871357.0,179970.0
12-04 08:42:19,0.167,0.753,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352095232.0,1285402624.0,6377213952.0,23604363264.0,4849317.0,192979.0
12-04 08:42:20,0.418,0.084,98.997,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2352766976.0,1285402624.0,6380941312.0,23599964160.0,4645310.0,183732.0
12-04 08:42:21,0.418,0.251,99.163,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2352910336.0,1285402624.0,6384332800.0,23596429312.0,3786330.0,185034.0
12-04 08:42:22,0.167,0.585,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2353037312.0,1285402624.0,6388056064.0,23592579072.0,3964220.0,177877.0
12-04 08:42:23,0.251,0.251,99.246,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2353160192.0,1285402624.0,6391930880.0,23588581376.0,4403906.0,185126.0
12-04 08:42:24,0.084,0.335,99.079,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2352963584.0,1285406720.0,6395568128.0,23585136640.0,3971065.0,171668.0
12-04 08:42:25,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352934912.0,1285406720.0,6399397888.0,23581335552.0,4081405.0,192481.0
12-04 08:42:26,0.335,0.418,99.079,0.0,0.0,0.167,0.0,110592.0,0.0,6.0,2353565696.0,1285406720.0,6402846720.0,23577255936.0,4190439.0,197023.0
12-04 08:42:27,0.335,0.335,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2353500160.0,1285406720.0,6406881280.0,23573286912.0,4467225.0,190033.0
12-04 08:42:28,0.501,0.417,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2353434624.0,1285406720.0,6410485760.0,23569747968.0,4149156.0,179706.0
12-04 08:42:29,0.251,0.503,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353664000.0,1285406720.0,6414827520.0,23565176832.0,4714095.0,201594.0
12-04 08:42:30,0.251,0.251,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2353881088.0,1285410816.0,6418051072.0,23561732096.0,3980838.0,184742.0
12-04 08:42:31,0.168,0.168,99.410,0.0,0.0,0.253,0.0,100941824.0,0.0,107.0,2353369088.0,1285410816.0,6422011904.0,23558283264.0,4438390.0,234206.0
12-04 08:42:32,0.168,0.252,99.412,0.0,0.0,0.168,0.0,21569536.0,0.0,22.0,2353950720.0,1285410816.0,6425878528.0,23553835008.0,4021018.0,188044.0
12-04 08:42:33,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2354077696.0,1285410816.0,6429433856.0,23550152704.0,4151248.0,182738.0
12-04 08:42:34,0.336,0.168,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2354528256.0,1285410816.0,6432919552.0,23546216448.0,4132570.0,175670.0
12-04 08:42:35,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2354532352.0,1285410816.0,6437072896.0,23542059008.0,4378152.0,197438.0
12-04 08:42:36,0.251,0.335,98.996,0.084,0.0,0.335,0.0,180224.0,0.0,12.0,2353934336.0,1285414912.0,6441058304.0,23538667520.0,4602484.0,224375.0
12-04 08:42:37,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354614272.0,1285414912.0,6444527616.0,23534518272.0,4037632.0,212984.0
12-04 08:42:38,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2355011584.0,1285414912.0,6448463872.0,23530184704.0,4575776.0,201068.0
12-04 08:42:39,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2354659328.0,1285414912.0,6452453376.0,23526547456.0,4065001.0,193082.0
12-04 08:42:40,0.252,0.336,99.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2355425280.0,1285414912.0,6456508416.0,23521726464.0,4504058.0,199533.0
12-04 08:42:41,0.750,0.417,98.667,0.0,0.0,0.167,0.0,110592.0,0.0,6.0,2354970624.0,1285414912.0,6459985920.0,23518703616.0,4026608.0,190021.0
12-04 08:42:42,0.419,0.168,98.993,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2355449856.0,1285419008.0,6463537152.0,23514669056.0,4408493.0,204371.0
12-04 08:42:43,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2355527680.0,1285419008.0,6467665920.0,23510462464.0,4191271.0,183377.0
12-04 08:42:44,0.168,0.419,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2355830784.0,1285419008.0,6471172096.0,23506653184.0,4164971.0,179149.0
12-04 08:42:45,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2355396608.0,1285419008.0,6475145216.0,23503114240.0,4280130.0,201886.0
12-04 08:42:46,0.168,0.336,99.244,0.0,0.0,0.252,0.0,77824.0,0.0,5.0,2355716096.0,1285419008.0,6479175680.0,23498764288.0,4578668.0,196208.0
12-04 08:42:47,0.418,0.251,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2356523008.0,1285419008.0,6482702336.0,23494430720.0,4058720.0,190709.0
12-04 08:42:48,3.339,1.252,95.075,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2360901632.0,1285423104.0,6486282240.0,23486468096.0,4247031.0,204157.0
12-04 08:42:49,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359713792.0,1285423104.0,6490075136.0,23483863040.0,4104491.0,198672.0
12-04 08:42:50,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360299520.0,1285423104.0,6493093888.0,23480258560.0,3495070.0,158454.0
12-04 08:42:51,0.083,0.167,99.667,0.0,0.0,0.083,0.0,139264.0,0.0,19.0,2359812096.0,1285423104.0,6493376512.0,23480463360.0,222901.0,18199.0
12-04 08:42:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2359812096.0,1285423104.0,6494773248.0,23479066624.0,1433032.0,82083.0
12-04 08:42:53,0.167,0.0,99.499,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,2359656448.0,1285423104.0,6495817728.0,23478177792.0,1308795.0,74218.0
12-04 08:42:54,0.419,0.251,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2359963648.0,1285423104.0,6500450304.0,23473238016.0,5236609.0,206418.0
12-04 08:42:55,0.504,0.336,98.992,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359963648.0,1285423104.0,6508019712.0,23465668608.0,8112710.0,257645.0
12-04 08:42:56,0.336,0.168,99.077,0.0,0.0,0.419,0.0,73728.0,0.0,6.0,2360123392.0,1285423104.0,6512525312.0,23461003264.0,5315574.0,225815.0
12-04 08:42:57,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360045568.0,1285423104.0,6517825536.0,23455780864.0,5667612.0,198590.0
12-04 08:42:58,0.335,0.419,99.078,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2360504320.0,1285423104.0,6522589184.0,23450558464.0,5468469.0,211283.0
12-04 08:42:59,0.335,0.251,98.827,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,2360451072.0,1285423104.0,6527373312.0,23445827584.0,5429776.0,202393.0
12-04 08:43:00,0.587,0.084,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360471552.0,1285423104.0,6531624960.0,23441555456.0,4541940.0,190361.0
12-04 08:43:01,0.418,0.418,98.830,0.0,0.0,0.334,0.0,84586496.0,0.0,92.0,2360537088.0,1285423104.0,6535581696.0,23437533184.0,4491662.0,211635.0
12-04 08:43:02,0.334,0.668,98.748,0.0,0.0,0.250,0.0,28987392.0,0.0,28.0,2359844864.0,1285423104.0,6539091968.0,23434715136.0,4206968.0,198730.0
12-04 08:43:03,0.419,0.335,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359160832.0,1285423104.0,6543454208.0,23431036928.0,4574050.0,202852.0
12-04 08:43:04,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359234560.0,1285423104.0,6546837504.0,23427579904.0,4045574.0,196894.0
12-04 08:43:05,0.252,0.168,99.244,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2359144448.0,1285427200.0,6550953984.0,23423549440.0,4446797.0,204671.0
12-04 08:43:06,0.251,0.418,99.164,0.0,0.0,0.167,0.0,135168.0,0.0,9.0,2359508992.0,1285427200.0,6554415104.0,23419723776.0,4209712.0,202803.0
12-04 08:43:07,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359353344.0,1285427200.0,6558507008.0,23415787520.0,4252852.0,219295.0
12-04 08:43:08,0.168,0.168,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359857152.0,1285427200.0,6562082816.0,23411707904.0,4313168.0,200484.0
12-04 08:43:09,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2359947264.0,1285427200.0,6565969920.0,23407730688.0,4470067.0,196049.0
12-04 08:43:10,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359857152.0,1285427200.0,6569566208.0,23404224512.0,4016751.0,199939.0
12-04 08:43:11,0.335,0.419,98.994,0.084,0.0,0.168,0.0,114688.0,0.0,8.0,2359980032.0,1285431296.0,6573678592.0,23399985152.0,4396996.0,201129.0
12-04 08:43:12,0.502,0.167,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2360111104.0,1285431296.0,6577356800.0,23396175872.0,4381134.0,182352.0
12-04 08:43:13,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360238080.0,1285431296.0,6581022720.0,23392382976.0,4068344.0,201240.0
12-04 08:43:14,0.334,0.251,98.997,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2360778752.0,1285431296.0,6584451072.0,23388413952.0,4213745.0,199512.0
12-04 08:43:15,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360565760.0,1285431296.0,6588616704.0,23384461312.0,4287621.0,186861.0
12-04 08:43:16,0.583,0.417,98.667,0.0,0.0,0.333,0.0,81920.0,0.0,7.0,2360451072.0,1285431296.0,6592380928.0,23380811776.0,4224907.0,198550.0
12-04 08:43:17,0.586,0.168,98.827,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2360791040.0,1285431296.0,6596120576.0,23376732160.0,4310562.0,194157.0
12-04 08:43:18,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360307712.0,1285431296.0,6600355840.0,23372980224.0,4621963.0,181999.0
12-04 08:43:19,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360594432.0,1285431296.0,6603698176.0,23369351168.0,3972975.0,180908.0
12-04 08:43:20,0.335,0.419,98.994,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360967168.0,1285431296.0,6607413248.0,23365263360.0,4516271.0,208882.0
12-04 08:43:21,0.251,0.418,99.163,0.0,0.0,0.167,0.0,110592.0,0.0,6.0,2360504320.0,1285431296.0,6611439616.0,23361699840.0,4140495.0,195795.0
12-04 08:43:22,0.336,0.419,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360967168.0,1285431296.0,6614974464.0,23357702144.0,4226809.0,213795.0
12-04 08:43:23,0.333,0.083,99.167,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2361024512.0,1285435392.0,6616637440.0,23355977728.0,1775296.0,78964.0
12-04 08:43:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361016320.0,1285435392.0,6616645632.0,23355977728.0,9550.0,5751.0
12-04 08:43:25,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2361200640.0,1285435392.0,6618746880.0,23353692160.0,2406530.0,90759.0
12-04 08:43:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,139264.0,0.0,16.0,2361151488.0,1285435392.0,6618796032.0,23353692160.0,8206.0,7199.0
12-04 08:43:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361151488.0,1285435392.0,6618796032.0,23353692160.0,8538.0,6587.0
12-04 08:43:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361147392.0,1285435392.0,6618800128.0,23353692160.0,7118.0,3947.0
12-04 08:43:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2361143296.0,1285439488.0,6618800128.0,23353692160.0,9151.0,7590.0
12-04 08:43:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361143296.0,1285439488.0,6618800128.0,23353692160.0,7869.0,5193.0
12-04 08:43:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,64528384.0,0.0,69.0,2361143296.0,1285439488.0,6618800128.0,23353692160.0,24781.0,24755.0
12-04 08:43:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,19824640.0,0.0,20.0,2361139200.0,1285439488.0,6618804224.0,23353692160.0,6167.0,5308.0
12-04 08:43:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2361135104.0,1285439488.0,6618808320.0,23353692160.0,9450.0,7959.0
12-04 08:43:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361135104.0,1285439488.0,6618808320.0,23353692160.0,7677.0,7805.0
12-04 08:43:35,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2361135104.0,1285439488.0,6618808320.0,23353692160.0,8222.0,5865.0
12-04 08:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,151552.0,0.0,8.0,2361131008.0,1285439488.0,6618804224.0,23353700352.0,7346.0,5930.0
12-04 08:43:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361122816.0,1285439488.0,6618812416.0,23353700352.0,8993.0,7590.0
12-04 08:43:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361122816.0,1285439488.0,6618812416.0,23353700352.0,7137.0,3959.0
12-04 08:43:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361122816.0,1285439488.0,6618812416.0,23353700352.0,7194.0,4220.0
12-04 08:43:40,1.085,0.083,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361192448.0,1285439488.0,6618812416.0,23353630720.0,8291.0,7194.0
12-04 08:43:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,98304.0,0.0,8.0,2361118720.0,1285443584.0,6618812416.0,23353700352.0,9277.0,9106.0
12-04 08:43:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361114624.0,1285443584.0,6618816512.0,23353700352.0,5518.0,4232.0
12-04 08:43:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361114624.0,1285443584.0,6618816512.0,23353700352.0,8820.0,8420.0
12-04 08:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361114624.0,1285443584.0,6618816512.0,23353700352.0,7516.0,6007.0
12-04 08:43:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361114624.0,1285443584.0,6618816512.0,23353700352.0,6917.0,5021.0
12-04 08:43:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2361110528.0,1285443584.0,6618820608.0,23353700352.0,8209.0,5615.0
12-04 08:43:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2361110528.0,1285443584.0,6618820608.0,23353700352.0,7886.0,6985.0
12-04 08:43:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361110528.0,1285443584.0,6618820608.0,23353700352.0,5642.0,4340.0
12-04 08:43:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361110528.0,1285443584.0,6618820608.0,23353700352.0,9846.0,9151.0
12-04 08:43:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361110528.0,1285443584.0,6618820608.0,23353700352.0,9437.0,11262.0
12-04 08:43:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2361106432.0,1285443584.0,6618824704.0,23353700352.0,6037.0,4970.0
12-04 08:43:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361106432.0,1285443584.0,6618824704.0,23353700352.0,6161.0,3759.0
12-04 08:43:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2361106432.0,1285443584.0,6618824704.0,23353700352.0,5901.0,3611.0
12-04 08:43:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361106432.0,1285443584.0,6618824704.0,23353700352.0,6617.0,4717.0
12-04 08:43:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361106432.0,1285443584.0,6618824704.0,23353700352.0,6897.0,6788.0
12-04 08:43:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2361102336.0,1285443584.0,6618828800.0,23353700352.0,8367.0,7486.0
12-04 08:43:57,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361102336.0,1285443584.0,6618828800.0,23353700352.0,10570.0,10213.0
12-04 08:43:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2361102336.0,1285443584.0,6618828800.0,23353700352.0,8363.0,6292.0
12-04 08:43:59,0.334,0.251,99.081,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2360823808.0,1285447680.0,6620753920.0,23352049664.0,2232061.0,104376.0
12-04 08:44:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361147392.0,1285447680.0,6621360128.0,23351119872.0,651763.0,35888.0
12-04 08:44:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,151552.0,0.0,17.0,2360979456.0,1285447680.0,6621360128.0,23351287808.0,26042.0,23760.0
12-04 08:44:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360979456.0,1285447680.0,6621360128.0,23351287808.0,6262.0,3784.0
12-04 08:44:03,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2361208832.0,1285447680.0,6623244288.0,23349174272.0,2339416.0,113394.0
12-04 08:44:04,0.334,0.585,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2360614912.0,1285447680.0,6629584896.0,23343427584.0,6759520.0,231768.0
12-04 08:44:05,0.501,0.668,98.581,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2360999936.0,1285447680.0,6635880448.0,23336747008.0,7224004.0,202235.0
12-04 08:44:06,0.586,0.419,98.660,0.0,0.0,0.335,0.0,98304.0,0.0,6.0,2360868864.0,1285447680.0,6641070080.0,23331688448.0,6235993.0,265892.0
12-04 08:44:07,0.419,0.336,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2361217024.0,1285447680.0,6647259136.0,23325151232.0,6532629.0,247475.0
12-04 08:44:08,0.335,0.419,98.911,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2361610240.0,1285447680.0,6653186048.0,23318831104.0,7062963.0,250230.0
12-04 08:44:09,0.336,0.336,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2361241600.0,1285447680.0,6658211840.0,23314173952.0,4884994.0,193912.0
12-04 08:44:10,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361647104.0,1285447680.0,6663307264.0,23308673024.0,5711953.0,207519.0
12-04 08:44:11,0.334,0.334,98.747,0.251,0.0,0.334,0.0,98304.0,0.0,8.0,2361835520.0,1285447680.0,6666989568.0,23304802304.0,4305315.0,202108.0
12-04 08:44:12,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361667584.0,1285447680.0,6671187968.0,23300771840.0,4689149.0,218513.0
12-04 08:44:13,0.252,0.336,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2361589760.0,1285447680.0,6675124224.0,23296913408.0,4486127.0,206331.0
12-04 08:44:14,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2361372672.0,1285447680.0,6679134208.0,23293120512.0,4432116.0,207743.0
12-04 08:44:15,0.335,0.502,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361667584.0,1285447680.0,6683111424.0,23288848384.0,4589809.0,198429.0
12-04 08:44:16,0.335,0.502,98.912,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2361974784.0,1285447680.0,6686613504.0,23285039104.0,4268217.0,201843.0
12-04 08:44:17,0.418,0.418,98.663,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2362241024.0,1285447680.0,6690979840.0,23280406528.0,4637607.0,208533.0
12-04 08:44:18,0.419,0.084,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361724928.0,1285447680.0,6695178240.0,23276724224.0,4438495.0,199713.0
12-04 08:44:19,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362433536.0,1285447680.0,6699040768.0,23272153088.0,4739102.0,222932.0
12-04 08:44:20,0.419,0.419,98.993,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362408960.0,1285447680.0,6702735360.0,23268483072.0,4353407.0,201831.0
12-04 08:44:21,0.251,0.418,99.165,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2362376192.0,1285447680.0,6707298304.0,23263952896.0,4517506.0,197241.0
12-04 08:44:22,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2362576896.0,1285447680.0,6711226368.0,23259824128.0,4752831.0,233069.0
12-04 08:44:23,0.334,0.418,98.746,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2362454016.0,1285447680.0,6715379712.0,23255793664.0,4546362.0,216659.0
12-04 08:44:24,0.336,0.336,99.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2362834944.0,1285447680.0,6719664128.0,23251128320.0,4792819.0,219318.0
12-04 08:44:25,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362986496.0,1285447680.0,6723358720.0,23247282176.0,4511705.0,196954.0
12-04 08:44:26,0.417,0.500,98.749,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2363703296.0,1285447680.0,6726664192.0,23243259904.0,4234678.0,206799.0
12-04 08:44:27,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2363080704.0,1285447680.0,6731431936.0,23239114752.0,4595523.0,212426.0
12-04 08:44:28,4.100,1.004,94.728,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377420800.0,1285447680.0,6735343616.0,23220862976.0,4334336.0,253935.0
12-04 08:44:29,0.251,0.335,99.079,0.084,0.0,0.251,0.0,28672.0,0.0,2.0,2377220096.0,1285447680.0,6739619840.0,23216787456.0,4901363.0,213344.0
12-04 08:44:30,0.418,0.251,98.913,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2376622080.0,1285447680.0,6743449600.0,23213555712.0,4232191.0,194837.0
12-04 08:44:31,0.502,0.251,98.829,0.0,0.0,0.418,0.0,45309952.0,0.0,48.0,2376785920.0,1285447680.0,6747459584.0,23209381888.0,4918612.0,263177.0
12-04 08:44:32,0.251,0.334,99.248,0.0,0.0,0.167,0.0,82882560.0,0.0,82.0,2376851456.0,1285447680.0,6749827072.0,23206948864.0,2553012.0,128235.0
12-04 08:44:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2376826880.0,1285447680.0,6750105600.0,23206694912.0,6882.0,4949.0
12-04 08:44:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376761344.0,1285447680.0,6750552064.0,23206313984.0,546106.0,29836.0
12-04 08:44:35,0.334,0.251,98.913,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2376814592.0,1285447680.0,6753038336.0,23203774464.0,2956486.0,156411.0
12-04 08:44:36,0.419,0.251,99.246,0.0,0.0,0.084,0.0,217088.0,0.0,18.0,2376818688.0,1285447680.0,6756765696.0,23200043008.0,4304202.0,195612.0
12-04 08:44:37,0.336,0.168,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2377039872.0,1285447680.0,6764400640.0,23192186880.0,8456228.0,264205.0
12-04 08:44:38,0.335,0.335,98.994,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2377076736.0,1285447680.0,6769459200.0,23187091456.0,5442999.0,224028.0
12-04 08:44:39,0.418,0.502,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2376785920.0,1285447680.0,6775226368.0,23181615104.0,6555322.0,252465.0
12-04 08:44:40,0.505,0.336,99.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2377912320.0,1285447680.0,6780112896.0,23175602176.0,5932554.0,241879.0
12-04 08:44:41,0.419,0.419,98.909,0.084,0.0,0.168,0.0,114688.0,0.0,10.0,2378022912.0,1285451776.0,6785744896.0,23169855488.0,5848399.0,260942.0
12-04 08:44:42,0.503,0.251,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2377760768.0,1285451776.0,6790287360.0,23165575168.0,5107254.0,228240.0
12-04 08:44:43,0.335,0.251,99.079,0.0,0.0,0.335,0.0,24576.0,0.0,6.0,2377601024.0,1285451776.0,6795218944.0,23160803328.0,5461660.0,214712.0
12-04 08:44:44,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2377940992.0,1285451776.0,6799044608.0,23156637696.0,4513815.0,202804.0
12-04 08:44:45,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377822208.0,1285451776.0,6803337216.0,23152463872.0,4614294.0,189433.0
12-04 08:44:46,0.418,0.334,98.913,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2377854976.0,1285451776.0,6806859776.0,23148908544.0,4099548.0,192648.0
12-04 08:44:47,0.501,0.418,98.663,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2378235904.0,1285455872.0,6811222016.0,23144161280.0,4892985.0,191105.0
12-04 08:44:48,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2378756096.0,1285455872.0,6814924800.0,23139938304.0,4496360.0,211839.0
12-04 08:44:49,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2378723328.0,1285455872.0,6819258368.0,23135637504.0,4677605.0,199353.0
12-04 08:44:50,0.419,0.419,98.827,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2378498048.0,1285455872.0,6823849984.0,23131271168.0,4852158.0,208298.0
12-04 08:44:51,0.167,0.501,99.081,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2378833920.0,1285455872.0,6827622400.0,23127162880.0,4474519.0,205595.0
12-04 08:44:52,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2378747904.0,1285455872.0,6831677440.0,23123193856.0,4476498.0,193238.0
12-04 08:44:53,0.168,0.252,99.076,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,2379137024.0,1285459968.0,6835744768.0,23118733312.0,4724160.0,209989.0
12-04 08:44:54,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2379141120.0,1285459968.0,6839980032.0,23114493952.0,4630542.0,205752.0
12-04 08:44:55,0.419,0.419,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378936320.0,1285459968.0,6843494400.0,23111184384.0,3947182.0,173529.0
12-04 08:44:56,0.418,0.585,98.747,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2378989568.0,1285459968.0,6847655936.0,23106969600.0,4813679.0,206677.0
12-04 08:44:57,0.419,0.084,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2379247616.0,1285459968.0,6851280896.0,23103086592.0,4422058.0,194477.0
12-04 08:44:58,0.501,0.418,98.830,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2378919936.0,1285459968.0,6856007680.0,23098687488.0,4694181.0,216641.0
12-04 08:44:59,0.419,0.168,98.995,0.251,0.0,0.168,0.0,24576.0,0.0,2.0,2378829824.0,1285459968.0,6859685888.0,23095099392.0,4298530.0,177577.0
12-04 08:45:00,0.419,0.335,98.994,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2379603968.0,1285459968.0,6863794176.0,23090216960.0,4628469.0,227135.0
12-04 08:45:01,0.419,0.503,98.995,0.0,0.0,0.084,0.0,23269376.0,0.0,28.0,2379939840.0,1285459968.0,6867595264.0,23086080000.0,4483832.0,211199.0
12-04 08:45:02,8.431,1.002,90.067,0.0,0.0,0.501,0.0,97189888.0,0.0,95.0,2495987712.0,1285459968.0,6871281664.0,22966345728.0,4683340.0,329496.0
12-04 08:45:03,27.997,1.760,70.159,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,2714411008.0,1285459968.0,6874329088.0,22744875008.0,4879667.0,478408.0
12-04 08:45:04,5.316,0.332,94.269,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2743549952.0,1285459968.0,6875312128.0,22714753024.0,4487311.0,433275.0
12-04 08:45:05,4.428,0.251,95.071,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2769403904.0,1285464064.0,6875332608.0,22688874496.0,11078429.0,500600.0
12-04 08:45:06,4.003,0.500,95.246,0.0,0.0,0.250,0.0,180224.0,0.0,9.0,2772193280.0,1285464064.0,6878007296.0,22683410432.0,14327333.0,668696.0
12-04 08:45:07,3.283,0.337,96.296,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2774913024.0,1285464064.0,6880972800.0,22677725184.0,11430537.0,630511.0
12-04 08:45:08,3.521,0.587,95.641,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2779168768.0,1285464064.0,6884880384.0,22669561856.0,15852638.0,696963.0
12-04 08:45:09,2.931,0.251,96.650,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2779283456.0,1285464064.0,6889103360.0,22665224192.0,12687219.0,669051.0
12-04 08:45:10,3.595,0.502,95.652,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2781405184.0,1285464064.0,6893375488.0,22658830336.0,15886716.0,689670.0
12-04 08:45:11,2.855,0.504,96.222,0.252,0.0,0.168,0.0,204800.0,0.0,26.0,2784972800.0,1285468160.0,6899138560.0,22649495552.0,15962837.0,728276.0
12-04 08:45:12,3.347,0.669,95.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2788327424.0,1285468160.0,6905933824.0,22639345664.0,16876427.0,717086.0
12-04 08:45:13,2.762,0.502,96.569,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2773770240.0,1285468160.0,6911193088.0,22648643584.0,15233261.0,684801.0
12-04 08:45:14,2.764,0.335,96.734,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2775293952.0,1285468160.0,6915788800.0,22642524160.0,14815526.0,700231.0
12-04 08:45:15,2.860,0.336,96.636,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2781593600.0,1285468160.0,6920146944.0,22631866368.0,16389827.0,697290.0
12-04 08:45:16,2.585,0.667,96.664,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2788900864.0,1285468160.0,6925615104.0,22619090944.0,13636381.0,691910.0
12-04 08:45:17,3.353,0.335,95.809,0.084,0.0,0.419,0.0,12288.0,0.0,2.0,2789855232.0,1285468160.0,6930165760.0,22613585920.0,16653675.0,719598.0
12-04 08:45:18,2.343,0.502,97.071,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,2788622336.0,1285468160.0,6934323200.0,22610661376.0,12229342.0,648078.0
12-04 08:45:19,2.435,0.672,96.641,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2790871040.0,1285468160.0,6938521600.0,22604214272.0,15967244.0,686513.0
12-04 08:45:20,3.245,0.582,95.840,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2792849408.0,1285468160.0,6942904320.0,22597853184.0,15124637.0,712814.0
12-04 08:45:21,3.417,0.417,95.917,0.0,0.0,0.250,0.0,77824.0,0.0,6.0,2797617152.0,1285468160.0,6947258368.0,22588731392.0,14090557.0,718703.0
12-04 08:45:22,3.172,0.751,95.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2792497152.0,1285468160.0,6951071744.0,22590038016.0,14666889.0,688476.0
12-04 08:45:23,2.764,0.168,96.315,0.503,0.0,0.251,0.0,12288.0,0.0,2.0,2794217472.0,1285472256.0,6955520000.0,22583865344.0,13529724.0,661700.0
12-04 08:45:24,2.263,0.168,97.318,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2792198144.0,1285472256.0,6959738880.0,22581665792.0,12971037.0,577798.0
12-04 08:45:25,3.094,0.251,96.405,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2794344448.0,1285472256.0,6963494912.0,22575763456.0,15117909.0,754843.0
12-04 08:45:26,2.855,0.252,96.725,0.0,0.0,0.168,0.0,90112.0,0.0,5.0,2796081152.0,1285472256.0,6968082432.0,22569439232.0,16153837.0,713804.0
12-04 08:45:27,2.094,0.503,97.236,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2797301760.0,1285472256.0,6971846656.0,22564454400.0,11974157.0,683109.0
12-04 08:45:28,2.680,0.586,96.566,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2801156096.0,1285472256.0,6975524864.0,22556921856.0,14846556.0,689148.0
12-04 08:45:29,2.347,0.503,96.731,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2801790976.0,1285476352.0,6979768320.0,22552039424.0,15021226.0,704044.0
12-04 08:45:30,3.169,0.500,96.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2802913280.0,1285476352.0,6983458816.0,22547226624.0,14340686.0,686701.0
12-04 08:45:31,3.859,0.419,95.554,0.0,0.0,0.168,0.0,6860800.0,0.0,12.0,2794991616.0,1285476352.0,6988115968.0,22550491136.0,15782192.0,730847.0
12-04 08:45:32,2.676,0.585,96.488,0.0,0.0,0.251,0.0,114008064.0,0.0,112.0,2792628224.0,1285476352.0,6992048128.0,22548922368.0,12373483.0,640341.0
12-04 08:45:33,3.107,0.336,96.306,0.0,0.0,0.252,0.0,4096.0,0.0,1.0,2785587200.0,1285476352.0,6996221952.0,22551789568.0,15609548.0,705139.0
12-04 08:45:34,2.926,0.334,96.488,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2778320896.0,1285476352.0,6999969792.0,22555308032.0,13246262.0,677823.0
12-04 08:45:35,2.836,0.667,96.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2777067520.0,1285476352.0,7003811840.0,22552719360.0,14928999.0,662619.0
12-04 08:45:36,2.510,0.167,97.071,0.0,0.0,0.251,0.0,155648.0,0.0,10.0,2777702400.0,1285476352.0,7007264768.0,22548631552.0,13293593.0,660100.0
12-04 08:45:37,2.766,0.335,96.731,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2778525696.0,1285476352.0,7011196928.0,22543876096.0,14216691.0,665471.0
12-04 08:45:38,2.259,0.586,96.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2780139520.0,1285476352.0,7015665664.0,22537793536.0,14492701.0,675852.0
12-04 08:45:39,3.088,0.334,96.327,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2777829376.0,1285476352.0,7020838912.0,22534930432.0,14790881.0,685288.0
12-04 08:45:40,3.018,0.335,96.479,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782347264.0,1285476352.0,7024459776.0,22526791680.0,15984426.0,679904.0
12-04 08:45:41,1.762,0.168,97.903,0.084,0.0,0.084,0.0,86016.0,0.0,7.0,2782437376.0,1285480448.0,7025258496.0,22525898752.0,8006237.0,487991.0
12-04 08:45:42,2.673,0.084,97.160,0.0,0.0,0.084,0.0,49152.0,0.0,2.0,2781069312.0,1285480448.0,7025258496.0,22527266816.0,11347681.0,409715.0
12-04 08:45:43,0.167,0.084,99.666,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2780467200.0,1285480448.0,7026577408.0,22526550016.0,1677016.0,98623.0
12-04 08:45:44,0.670,0.419,98.660,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2781646848.0,1285480448.0,7030726656.0,22521221120.0,8142179.0,238557.0
12-04 08:45:45,0.504,0.252,99.076,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2780659712.0,1285480448.0,7038615552.0,22514319360.0,8430118.0,295392.0
12-04 08:45:46,0.335,0.419,98.995,0.0,0.0,0.251,0.0,110592.0,0.0,6.0,2780692480.0,1285480448.0,7042465792.0,22510436352.0,4193106.0,191472.0
12-04 08:45:47,0.252,0.336,98.991,0.252,0.0,0.168,0.0,69632.0,0.0,12.0,2780434432.0,1285480448.0,7049060352.0,22504099840.0,7374588.0,275971.0
12-04 08:45:48,0.418,0.334,98.746,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2780966912.0,1285480448.0,7054032896.0,22498594816.0,5480942.0,216697.0
12-04 08:45:49,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2781179904.0,1285480448.0,7057977344.0,22494437376.0,4812370.0,195532.0
12-04 08:45:50,0.418,0.251,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2780971008.0,1285480448.0,7063281664.0,22489341952.0,5530057.0,192810.0
12-04 08:45:51,9.464,0.335,89.950,0.0,0.0,0.251,0.0,172032.0,0.0,29.0,2732789760.0,1285480448.0,7067136000.0,22533668864.0,9292193.0,525907.0
12-04 08:45:52,6.349,0.334,93.150,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2734161920.0,1285480448.0,7071526912.0,22527905792.0,6568947.0,1045740.0
12-04 08:45:53,6.093,0.334,93.239,0.167,0.0,0.167,0.0,32768.0,0.0,6.0,2738540544.0,1285480448.0,7075049472.0,22520004608.0,6043143.0,1008718.0
12-04 08:45:54,5.444,0.419,94.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2739474432.0,1285480448.0,7079387136.0,22514733056.0,6966462.0,1038789.0
12-04 08:45:55,6.229,0.581,92.774,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2740056064.0,1285480448.0,7083593728.0,22509944832.0,6592265.0,1057730.0
12-04 08:45:56,5.760,0.668,93.406,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2741391360.0,1285480448.0,7087505408.0,22504697856.0,6458395.0,1048460.0
12-04 08:45:57,5.583,0.583,93.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2750750720.0,1285480448.0,7090978816.0,22491865088.0,6021057.0,1025943.0
12-04 08:45:58,5.607,0.502,93.724,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2751410176.0,1285480448.0,7095087104.0,22487097344.0,6370967.0,1055435.0
12-04 08:45:59,6.121,0.744,92.721,0.165,0.0,0.248,0.0,12288.0,0.0,2.0,2752446464.0,1285484544.0,7100100608.0,22481043456.0,7674189.0,1018448.0
12-04 08:46:00,5.500,0.417,94.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2755235840.0,1285484544.0,7100325888.0,22478028800.0,1953697.0,834542.0
12-04 08:46:01,4.937,0.251,94.812,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2755833856.0,1285484544.0,7100329984.0,22477426688.0,1998469.0,873231.0
12-04 08:46:02,5.109,0.335,94.472,0.0,0.0,0.084,0.0,111988736.0,0.0,113.0,2756308992.0,1285484544.0,7100329984.0,22476951552.0,2129778.0,837402.0
12-04 08:46:03,4.758,0.501,94.658,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2756562944.0,1285484544.0,7100329984.0,22476697600.0,1952944.0,836032.0
12-04 08:46:04,6.209,0.331,93.295,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2757828608.0,1285484544.0,7100334080.0,22475427840.0,2088639.0,849050.0
12-04 08:46:05,5.421,0.334,94.078,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2774736896.0,1285488640.0,7100334080.0,22458515456.0,1970219.0,842139.0
12-04 08:46:06,4.908,0.499,94.426,0.0,0.0,0.166,0.0,94208.0,0.0,5.0,2775244800.0,1285488640.0,7100334080.0,22458007552.0,1955233.0,838006.0
12-04 08:46:07,5.990,0.166,93.844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2775212032.0,1285488640.0,7100334080.0,22458040320.0,1980847.0,851336.0
12-04 08:46:08,5.171,0.334,94.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2775851008.0,1285488640.0,7100338176.0,22457397248.0,2042833.0,845525.0
12-04 08:46:09,5.0,0.500,94.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2776485888.0,1285488640.0,7100338176.0,22456762368.0,1968758.0,836468.0
12-04 08:46:10,5.408,0.416,94.176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2777120768.0,1285488640.0,7100338176.0,22456127488.0,1976729.0,848465.0
12-04 08:46:11,5.025,0.335,94.472,0.168,0.0,0.0,0.0,86016.0,0.0,7.0,2777526272.0,1285492736.0,7100342272.0,22455713792.0,2059210.0,840313.0
12-04 08:46:12,5.250,0.417,94.250,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2778226688.0,1285492736.0,7100342272.0,22455013376.0,1956263.0,838599.0
12-04 08:46:13,4.686,0.084,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2778222592.0,1285492736.0,7100342272.0,22455017472.0,1968993.0,849008.0
12-04 08:46:14,5.980,0.249,93.771,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2779176960.0,1285492736.0,7100342272.0,22454063104.0,1982214.0,839928.0
12-04 08:46:15,4.618,0.336,95.046,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2779533312.0,1285492736.0,7100342272.0,22453706752.0,2111230.0,840281.0
12-04 08:46:16,5.495,0.250,94.088,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2780291072.0,1285492736.0,7100346368.0,22452944896.0,1983348.0,865595.0
12-04 08:46:17,4.750,0.250,94.583,0.083,0.0,0.333,0.0,45056.0,0.0,3.0,2780655616.0,1285492736.0,7100346368.0,22452580352.0,2049009.0,927565.0
12-04 08:46:18,4.663,0.416,94.754,0.0,0.0,0.167,0.0,16384.0,0.0,3.0,2781188096.0,1285492736.0,7100346368.0,22452047872.0,2038162.0,836144.0
12-04 08:46:19,5.246,0.333,94.421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2782076928.0,1285492736.0,7100346368.0,22451159040.0,1967249.0,850696.0
12-04 08:46:20,4.450,0.252,95.214,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2782875648.0,1285492736.0,7100350464.0,22450356224.0,2143467.0,842936.0
12-04 08:46:21,4.682,0.251,94.983,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2783916032.0,1285492736.0,7100350464.0,22449315840.0,1956653.0,858986.0
12-04 08:46:22,4.424,0.417,94.992,0.0,0.0,0.167,0.0,49152.0,0.0,11.0,2784104448.0,1285492736.0,7100350464.0,22449127424.0,1963093.0,837544.0
12-04 08:46:23,5.092,0.250,94.240,0.250,0.0,0.167,0.0,36864.0,0.0,3.0,2784514048.0,1285496832.0,7100350464.0,22448713728.0,2069405.0,852242.0
12-04 08:46:24,4.030,0.336,95.466,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2784735232.0,1285496832.0,7100350464.0,22448492544.0,1951908.0,833516.0
12-04 08:46:25,5.075,0.499,94.260,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2784731136.0,1285496832.0,7100354560.0,22448492544.0,1959389.0,851001.0
12-04 08:46:26,4.983,0.581,94.435,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2785112064.0,1285496832.0,7100354560.0,22448111616.0,1991747.0,841913.0
12-04 08:46:27,5.096,0.334,94.403,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2785239040.0,1285496832.0,7100354560.0,22447984640.0,2186687.0,842627.0
12-04 08:46:28,4.762,0.251,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2785239040.0,1285496832.0,7100354560.0,22447984640.0,1956936.0,841877.0
12-04 08:46:29,4.359,0.419,95.054,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2785742848.0,1285496832.0,7100358656.0,22447476736.0,2070578.0,848379.0
12-04 08:46:30,4.854,0.167,94.979,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2786664448.0,1285496832.0,7100358656.0,22446555136.0,2030509.0,837693.0
12-04 08:46:31,4.599,0.251,94.983,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2786754560.0,1285496832.0,7100362752.0,22446460928.0,1975811.0,856534.0
12-04 08:46:32,4.511,0.334,94.987,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2787041280.0,1285496832.0,7100362752.0,22446174208.0,2114479.0,851999.0
12-04 08:46:33,4.362,0.252,95.302,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,2787639296.0,1285496832.0,7100366848.0,22445572096.0,1956338.0,853481.0
12-04 08:46:34,4.663,0.500,94.671,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2788401152.0,1285496832.0,7100366848.0,22444810240.0,2080667.0,845030.0
12-04 08:46:35,4.443,0.335,95.054,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2789412864.0,1285500928.0,7100366848.0,22443794432.0,1994406.0,851781.0
12-04 08:46:36,5.184,0.418,94.231,0.0,0.0,0.167,0.0,155648.0,0.0,9.0,2788438016.0,1285500928.0,7100366848.0,22444769280.0,1994123.0,833781.0
12-04 08:46:37,4.678,0.334,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2788651008.0,1285500928.0,7100366848.0,22444556288.0,2003365.0,839768.0
12-04 08:46:38,4.446,0.252,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2789376000.0,1285500928.0,7100370944.0,22443827200.0,1994912.0,865957.0
12-04 08:46:39,4.107,0.335,95.390,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2789535744.0,1285500928.0,7100370944.0,22443667456.0,1965348.0,837523.0
12-04 08:46:40,4.359,0.335,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2790199296.0,1285500928.0,7100370944.0,22443003904.0,2079351.0,844676.0
12-04 08:46:41,5.408,0.250,94.093,0.083,0.0,0.166,0.0,81920.0,0.0,7.0,2790518784.0,1285500928.0,7100370944.0,22442684416.0,1995955.0,867355.0
12-04 08:46:42,4.925,0.167,94.741,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2791751680.0,1285500928.0,7100375040.0,22441447424.0,2072453.0,836255.0
12-04 08:46:43,4.917,0.333,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2792554496.0,1285500928.0,7100375040.0,22440644608.0,1954590.0,838945.0
12-04 08:46:44,4.435,0.418,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2793062400.0,1285500928.0,7100375040.0,22440136704.0,2111500.0,856186.0
12-04 08:46:45,4.348,0.334,95.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2793984000.0,1285500928.0,7100375040.0,22439215104.0,1959520.0,834354.0
12-04 08:46:46,4.435,0.251,95.146,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2794209280.0,1285500928.0,7100370944.0,22438993920.0,1955336.0,840785.0
12-04 08:46:47,4.988,0.333,94.347,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2794450944.0,1285505024.0,7100379136.0,22438739968.0,2317317.0,871845.0
12-04 08:46:48,4.286,0.084,95.546,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2794577920.0,1285505024.0,7100379136.0,22438612992.0,1959213.0,839626.0
12-04 08:46:49,4.591,0.250,94.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2794741760.0,1285505024.0,7100379136.0,22438449152.0,1954607.0,836595.0
12-04 08:46:50,5.338,0.167,94.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2794172416.0,1285505024.0,7100379136.0,22439018496.0,2044949.0,856018.0
12-04 08:46:51,2.845,0.335,96.736,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2794389504.0,1285505024.0,7100383232.0,22438797312.0,1381706.0,595748.0
12-04 08:46:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2795020288.0,1285505024.0,7100383232.0,22438166528.0,7491.0,7314.0
12-04 08:46:53,0.083,0.167,99.666,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2795278336.0,1285505024.0,7100383232.0,22437908480.0,7049.0,141832.0
12-04 08:46:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2795278336.0,1285505024.0,7100383232.0,22437908480.0,8261.0,7620.0
12-04 08:46:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2795278336.0,1285505024.0,7100383232.0,22437908480.0,9064.0,7866.0
12-04 08:46:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2795274240.0,1285505024.0,7100387328.0,22437908480.0,6513.0,4631.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2795274240.0,1285505024.0,7100387328.0,22437908480.0,6849.0,6790.0
12-04 08:46:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2795257856.0,1285505024.0,7100387328.0,22437924864.0,7252.0,5841.0
12-04 08:46:59,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2795237376.0,1285509120.0,7100387328.0,22437941248.0,7219.0,7409.0
12-04 08:47:00,5.941,0.335,93.724,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2795671552.0,1285509120.0,7100387328.0,22437507072.0,1265114.0,282752.0
12-04 08:47:01,4.904,0.499,94.431,0.0,0.0,0.166,0.0,90112.0,0.0,5.0,2795732992.0,1285509120.0,7100399616.0,22437433344.0,2023276.0,875772.0
12-04 08:47:02,4.191,0.419,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2795859968.0,1285509120.0,7100399616.0,22437306368.0,2000217.0,860274.0
12-04 08:47:03,4.754,0.417,94.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2795859968.0,1285509120.0,7100399616.0,22437306368.0,2005720.0,856034.0
12-04 08:47:04,4.941,0.251,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2795954176.0,1285509120.0,7100399616.0,22437212160.0,2009012.0,860950.0
12-04 08:47:05,4.257,0.501,94.825,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,2795986944.0,1285509120.0,7100399616.0,22437179392.0,2017120.0,876367.0
12-04 08:47:06,4.443,0.251,95.138,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2795982848.0,1285509120.0,7100403712.0,22437179392.0,1996819.0,855609.0
12-04 08:47:07,4.515,0.167,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2796490752.0,1285509120.0,7100403712.0,22436671488.0,2005183.0,860398.0
12-04 08:47:08,4.118,0.336,95.546,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2796838912.0,1285509120.0,7100403712.0,22436323328.0,2048203.0,855095.0
12-04 08:47:09,4.431,0.334,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2797121536.0,1285509120.0,7100407808.0,22436036608.0,1999481.0,857597.0
12-04 08:47:10,4.355,0.251,95.142,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2797121536.0,1285509120.0,7100407808.0,22436036608.0,1997049.0,857439.0
12-04 08:47:11,4.439,0.419,94.975,0.168,0.0,0.0,0.0,81920.0,0.0,7.0,2797121536.0,1285509120.0,7100407808.0,22436036608.0,2018947.0,865744.0
12-04 08:47:12,4.348,0.502,94.900,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2797121536.0,1285509120.0,7100407808.0,22436036608.0,2076183.0,857708.0
12-04 08:47:13,4.746,0.500,94.505,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2797371392.0,1285509120.0,7100411904.0,22435782656.0,2006673.0,863080.0
12-04 08:47:14,4.443,0.251,95.306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2797371392.0,1285509120.0,7100411904.0,22435782656.0,2268075.0,857920.0
12-04 08:47:15,4.591,0.334,94.825,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2797371392.0,1285509120.0,7100411904.0,22435782656.0,2002687.0,853021.0
12-04 08:47:16,4.344,0.501,95.071,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2797498368.0,1285509120.0,7100411904.0,22435655680.0,2090874.0,860255.0
12-04 08:47:17,4.198,0.252,95.298,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2797281280.0,1285509120.0,7100411904.0,22435872768.0,1996915.0,857576.0
12-04 08:47:18,4.682,0.502,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2797367296.0,1285509120.0,7100416000.0,22435782656.0,2002705.0,856007.0
12-04 08:47:19,4.530,0.168,95.302,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2797367296.0,1285509120.0,7100416000.0,22435782656.0,2120748.0,858777.0
12-04 08:47:20,5.588,0.417,93.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2798292992.0,1285509120.0,7100416000.0,22434856960.0,2000140.0,863877.0
12-04 08:47:21,4.618,0.168,95.130,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2798637056.0,1285509120.0,7100416000.0,22434512896.0,2049260.0,859613.0
12-04 08:47:22,4.271,0.335,95.394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2798665728.0,1285509120.0,7100420096.0,22434480128.0,2010922.0,855884.0
12-04 08:47:23,4.913,0.416,94.505,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,2798632960.0,1285509120.0,7100420096.0,22434512896.0,2002204.0,853015.0
12-04 08:47:24,4.348,0.334,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2798632960.0,1285509120.0,7100420096.0,22434512896.0,1998298.0,854714.0
12-04 08:47:25,4.682,0.334,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799140864.0,1285509120.0,7100420096.0,22434004992.0,2168097.0,881199.0
12-04 08:47:26,4.348,0.502,95.151,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2799267840.0,1285509120.0,7100420096.0,22433878016.0,1995782.0,853674.0
12-04 08:47:27,4.610,0.335,94.887,0.0,0.0,0.168,0.0,32768.0,0.0,1.0,2799583232.0,1285509120.0,7100424192.0,22433558528.0,2033421.0,853361.0
12-04 08:47:28,4.428,0.167,94.987,0.251,0.0,0.167,0.0,40960.0,0.0,4.0,2799644672.0,1285513216.0,7100420096.0,22433497088.0,2040750.0,860356.0
12-04 08:47:29,4.435,0.335,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799767552.0,1285513216.0,7100424192.0,22433370112.0,2050501.0,859162.0
12-04 08:47:30,4.271,0.335,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799894528.0,1285513216.0,7100424192.0,22433243136.0,2098724.0,859930.0
12-04 08:47:31,4.458,0.0,95.542,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2799886336.0,1285513216.0,7100432384.0,22433243136.0,2016159.0,875727.0
12-04 08:47:32,4.979,0.415,94.357,0.0,0.0,0.249,0.0,36864.0,0.0,8.0,2799886336.0,1285513216.0,7100432384.0,22433243136.0,1999941.0,853359.0
12-04 08:47:33,4.774,0.251,94.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2799853568.0,1285513216.0,7100432384.0,22433275904.0,1846009.0,851682.0
12-04 08:47:34,4.778,0.168,94.803,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2800009216.0,1285517312.0,7100432384.0,22433116160.0,2098068.0,859772.0
12-04 08:47:35,4.431,0.334,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799755264.0,1285517312.0,7100432384.0,22433370112.0,2126703.0,875720.0
12-04 08:47:36,4.511,0.501,94.904,0.0,0.0,0.084,0.0,131072.0,0.0,7.0,2799751168.0,1285517312.0,7100436480.0,22433370112.0,1996752.0,853245.0
12-04 08:47:37,4.184,0.502,95.230,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2800005120.0,1285517312.0,7100436480.0,22433116160.0,2046893.0,854026.0
12-04 08:47:38,4.188,0.251,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2800132096.0,1285517312.0,7100436480.0,22432989184.0,2001632.0,864836.0
12-04 08:47:39,4.188,0.419,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2800132096.0,1285517312.0,7100436480.0,22432989184.0,2003785.0,854973.0
12-04 08:47:40,4.435,0.502,94.812,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2799775744.0,1285521408.0,7100440576.0,22433337344.0,2204053.0,860766.0
12-04 08:47:41,4.188,0.419,95.142,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2799869952.0,1285521408.0,7100440576.0,22433243136.0,1998389.0,857867.0
12-04 08:47:42,4.355,0.586,94.975,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2799837184.0,1285521408.0,7100440576.0,22433275904.0,2001204.0,854968.0
12-04 08:47:43,4.030,0.420,95.550,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2799869952.0,1285521408.0,7100440576.0,22433243136.0,2000453.0,859197.0
12-04 08:47:44,4.439,0.419,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2798952448.0,1285521408.0,7100444672.0,22434156544.0,2002181.0,858620.0
12-04 08:47:45,4.181,0.334,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2799738880.0,1285521408.0,7100444672.0,22433370112.0,1999511.0,852812.0
12-04 08:47:46,4.428,0.501,94.904,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2800496640.0,1285525504.0,7100444672.0,22432608256.0,2119962.0,855251.0
12-04 08:47:47,4.202,0.252,95.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2801258496.0,1285525504.0,7100444672.0,22431846400.0,2001139.0,864062.0
12-04 08:47:48,4.508,0.417,94.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2801639424.0,1285525504.0,7100444672.0,22431465472.0,2015176.0,858710.0
12-04 08:47:49,4.198,0.336,95.466,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2801590272.0,1285525504.0,7100444672.0,22431514624.0,1999140.0,856192.0
12-04 08:47:50,4.750,0.333,94.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2801872896.0,1285525504.0,7100448768.0,22431227904.0,2091473.0,862235.0
12-04 08:47:51,4.355,0.335,95.226,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2801840128.0,1285525504.0,7100448768.0,22431260672.0,1998354.0,856959.0
12-04 08:47:52,4.030,0.252,95.550,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2802216960.0,1285529600.0,7100448768.0,22430879744.0,1996734.0,860476.0
12-04 08:47:53,4.678,0.334,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2802249728.0,1285529600.0,7100448768.0,22430846976.0,2079746.0,855687.0
12-04 08:47:54,4.599,0.251,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2802688000.0,1285529600.0,7100452864.0,22430404608.0,2002315.0,852655.0
12-04 08:47:55,4.348,0.502,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2802847744.0,1285529600.0,7100452864.0,22430244864.0,2000559.0,854799.0
12-04 08:47:56,4.100,0.251,95.481,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2803134464.0,1285529600.0,7100452864.0,22429958144.0,2043165.0,860518.0
12-04 08:47:57,4.921,0.667,94.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2803101696.0,1285529600.0,7100452864.0,22429990912.0,2014475.0,859690.0
12-04 08:47:58,3.950,0.252,95.462,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,2803351552.0,1285533696.0,7100452864.0,22429736960.0,2060819.0,856435.0
12-04 08:47:59,4.268,0.335,95.397,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2803347456.0,1285533696.0,7100456960.0,22429736960.0,2003223.0,862410.0
12-04 08:48:00,3.667,0.417,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2804445184.0,1285533696.0,7100461056.0,22428635136.0,1508983.0,635473.0
12-04 08:48:01,0.250,0.167,99.584,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2804244480.0,1285533696.0,7100461056.0,22428835840.0,216463.0,28448.0
12-04 08:48:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,1.0,2805129216.0,1285533696.0,7100461056.0,22427951104.0,9488.0,145603.0
12-04 08:48:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2805129216.0,1285533696.0,7100461056.0,22427951104.0,7081.0,4294.0
12-04 08:48:04,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2805129216.0,1285533696.0,7100461056.0,22427951104.0,5735.0,3668.0
12-04 08:48:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2805252096.0,1285533696.0,7100465152.0,22427824128.0,26466.0,26116.0
12-04 08:48:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2805243904.0,1285533696.0,7100465152.0,22427832320.0,9217.0,8560.0
12-04 08:48:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2805243904.0,1285533696.0,7100465152.0,22427832320.0,8730.0,8928.0
12-04 08:48:08,7.884,0.664,91.369,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2805698560.0,1285533696.0,7100473344.0,22427369472.0,2376622.0,695031.0
12-04 08:48:09,4.603,0.335,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806013952.0,1285533696.0,7100473344.0,22427054080.0,2031233.0,874898.0
12-04 08:48:10,4.097,0.585,95.067,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2806104064.0,1285537792.0,7100473344.0,22426959872.0,2039541.0,867664.0
12-04 08:48:11,4.766,0.251,94.983,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2806771712.0,1285537792.0,7100473344.0,22426292224.0,2124033.0,873190.0
12-04 08:48:12,5.224,0.415,94.279,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2807406592.0,1285537792.0,7100473344.0,22425657344.0,2033633.0,872806.0
12-04 08:48:13,4.023,0.503,95.306,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2807664640.0,1285537792.0,7100477440.0,22425395200.0,2121854.0,875233.0
12-04 08:48:14,3.849,0.669,95.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2807791616.0,1285537792.0,7100477440.0,22425268224.0,2026093.0,869212.0
12-04 08:48:15,4.191,0.419,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2807918592.0,1285537792.0,7100477440.0,22425141248.0,2130456.0,874326.0
12-04 08:48:16,5.150,0.249,94.352,0.083,0.0,0.166,0.0,90112.0,0.0,7.0,2808168448.0,1285537792.0,7100481536.0,22424887296.0,2063011.0,870731.0
12-04 08:48:17,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2808422400.0,1285537792.0,7100481536.0,22424633344.0,2031302.0,874761.0
12-04 08:48:18,4.443,0.335,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2808422400.0,1285537792.0,7100481536.0,22424633344.0,2160452.0,874099.0
12-04 08:48:19,4.431,0.418,94.983,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2808676352.0,1285537792.0,7100481536.0,22424379392.0,2041972.0,869275.0
12-04 08:48:20,4.519,0.335,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2809925632.0,1285537792.0,7100481536.0,22423130112.0,2040984.0,872822.0
12-04 08:48:21,4.351,0.418,95.146,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2810613760.0,1285537792.0,7100481536.0,22422441984.0,2121246.0,874353.0
12-04 08:48:22,4.286,0.168,95.210,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2810957824.0,1285537792.0,7100485632.0,22422093824.0,2025023.0,870408.0
12-04 08:48:23,4.837,0.584,94.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2811219968.0,1285537792.0,7100485632.0,22421831680.0,2234333.0,878060.0
12-04 08:48:24,4.250,0.500,94.917,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2810998784.0,1285537792.0,7100485632.0,22422052864.0,2030612.0,873932.0
12-04 08:48:25,4.595,0.334,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2811092992.0,1285537792.0,7100485632.0,22421958656.0,2271335.0,869701.0
12-04 08:48:26,3.875,0.421,95.619,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2811342848.0,1285537792.0,7100489728.0,22421704704.0,2039543.0,867370.0
12-04 08:48:27,4.921,0.250,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2811596800.0,1285537792.0,7100489728.0,22421450752.0,2030486.0,869679.0
12-04 08:48:28,4.892,0.580,94.279,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,2811850752.0,1285537792.0,7100489728.0,22421196800.0,2041747.0,874909.0
12-04 08:48:29,4.275,0.251,95.306,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2812104704.0,1285537792.0,7100489728.0,22420942848.0,2103964.0,874273.0
12-04 08:48:30,4.275,0.335,95.390,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2812477440.0,1285537792.0,7100497920.0,22420561920.0,2040739.0,875335.0
12-04 08:48:31,4.104,0.419,95.310,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2812858368.0,1285537792.0,7100497920.0,22420180992.0,2067699.0,889345.0
12-04 08:48:32,4.817,0.581,94.518,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2813272064.0,1285537792.0,7100497920.0,22419767296.0,2041353.0,871318.0
12-04 08:48:33,5.246,0.333,94.255,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2813493248.0,1285537792.0,7100497920.0,22419546112.0,2035140.0,871738.0
12-04 08:48:34,3.775,0.336,95.302,0.503,0.0,0.084,0.0,32768.0,0.0,4.0,2813485056.0,1285541888.0,7100502016.0,22419546112.0,2022484.0,866356.0
12-04 08:48:35,4.420,0.584,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2813612032.0,1285541888.0,7100502016.0,22419419136.0,1976595.0,871136.0
12-04 08:48:36,4.511,0.334,94.987,0.0,0.0,0.167,0.0,135168.0,0.0,9.0,2813739008.0,1285541888.0,7100502016.0,22419292160.0,2149335.0,872436.0
12-04 08:48:37,5.167,0.250,94.417,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,2813898752.0,1285541888.0,7100502016.0,22419132416.0,2042585.0,868961.0
12-04 08:48:38,4.293,0.253,95.370,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2813865984.0,1285541888.0,7100502016.0,22419165184.0,2075461.0,873283.0
12-04 08:48:39,3.859,0.587,95.386,0.168,0.0,0.0,0.0,24576.0,0.0,2.0,2813988864.0,1285545984.0,7100502016.0,22419038208.0,2035868.0,872769.0
12-04 08:48:40,4.829,0.333,94.588,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2814377984.0,1285545984.0,7100506112.0,22418644992.0,2128939.0,876758.0
12-04 08:48:41,4.279,0.252,95.218,0.0,0.0,0.252,0.0,86016.0,0.0,6.0,2814361600.0,1285545984.0,7100510208.0,22418657280.0,2027461.0,866788.0
12-04 08:48:42,3.607,0.503,95.721,0.0,0.0,0.168,0.0,61440.0,0.0,10.0,2814525440.0,1285545984.0,7100506112.0,22418497536.0,2040194.0,874098.0
12-04 08:48:43,4.762,0.251,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2814615552.0,1285545984.0,7100510208.0,22418403328.0,2028366.0,870952.0
12-04 08:48:44,4.587,0.250,94.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2814615552.0,1285545984.0,7100510208.0,22418403328.0,2034656.0,864818.0
12-04 08:48:45,4.841,0.250,94.658,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2814738432.0,1285550080.0,7100510208.0,22418276352.0,2123884.0,876404.0
12-04 08:48:46,3.869,0.505,95.542,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2815123456.0,1285550080.0,7100506112.0,22417895424.0,2053500.0,892713.0
12-04 08:48:47,4.917,0.333,94.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2815827968.0,1285550080.0,7100510208.0,22417186816.0,2104081.0,888031.0
12-04 08:48:48,5.013,0.251,94.737,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2815377408.0,1285550080.0,7100514304.0,22417633280.0,2035676.0,871067.0
12-04 08:48:49,4.519,0.251,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2815504384.0,1285550080.0,7100514304.0,22417506304.0,2053318.0,876976.0
12-04 08:48:50,4.355,0.335,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2815823872.0,1285550080.0,7100514304.0,22417186816.0,2105044.0,868923.0
12-04 08:48:51,4.519,0.335,94.979,0.084,0.0,0.084,0.0,86016.0,0.0,7.0,2816327680.0,1285554176.0,7100514304.0,22416678912.0,2046891.0,892709.0
12-04 08:48:52,4.841,0.250,94.658,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2816397312.0,1285554176.0,7100514304.0,22416609280.0,2021839.0,867233.0
12-04 08:48:53,4.849,0.251,94.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2816774144.0,1285554176.0,7100518400.0,22416228352.0,2060844.0,888343.0
12-04 08:48:54,3.950,0.252,95.630,0.0,0.0,0.168,0.0,20480.0,0.0,5.0,2817662976.0,1285554176.0,7100518400.0,22415339520.0,2113469.0,874396.0
12-04 08:48:55,4.351,0.418,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2818424832.0,1285554176.0,7100518400.0,22414577664.0,2039114.0,868092.0
12-04 08:48:56,4.671,0.334,94.912,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2818932736.0,1285554176.0,7100518400.0,22414069760.0,2041093.0,875068.0
12-04 08:48:57,4.030,0.336,95.466,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2819686400.0,1285558272.0,7100522496.0,22413307904.0,2085379.0,873221.0
12-04 08:48:58,3.457,0.590,95.784,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2820575232.0,1285558272.0,7100522496.0,22412419072.0,2032492.0,871901.0
12-04 08:48:59,4.511,0.418,95.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2821210112.0,1285558272.0,7100522496.0,22411784192.0,2035095.0,867573.0
12-04 08:49:00,4.917,0.333,94.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2822942720.0,1285558272.0,7100526592.0,22410047488.0,2109396.0,874121.0
12-04 08:49:01,4.515,0.251,95.151,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2823954432.0,1285558272.0,7100526592.0,22409035776.0,1967336.0,880316.0
12-04 08:49:02,3.457,0.337,96.037,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2824761344.0,1285558272.0,7100526592.0,22408228864.0,2169856.0,870858.0
12-04 08:49:03,5.083,0.333,94.250,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2825515008.0,1285562368.0,7100530688.0,22407467008.0,2035350.0,872432.0
12-04 08:49:04,4.674,0.250,94.992,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2826235904.0,1285562368.0,7100530688.0,22406746112.0,2122274.0,873433.0
12-04 08:49:05,4.428,0.334,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2826870784.0,1285562368.0,7100530688.0,22406111232.0,2041057.0,876296.0
12-04 08:49:06,3.970,0.338,95.693,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2819874816.0,1285562368.0,7100530688.0,22413107200.0,2141368.0,893622.0
12-04 08:49:07,5.574,0.416,93.760,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2819096576.0,1285562368.0,7100534784.0,22413881344.0,2137805.0,877638.0
12-04 08:49:08,1.333,0.250,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2819096576.0,1285562368.0,7100534784.0,22413881344.0,560116.0,243981.0
12-04 08:49:09,0.167,0.250,99.417,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2821058560.0,1285570560.0,7100534784.0,22411911168.0,10686.0,150747.0
12-04 08:49:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2820993024.0,1285570560.0,7100534784.0,22411976704.0,7718.0,5625.0
12-04 08:49:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2820988928.0,1285570560.0,7100538880.0,22411976704.0,6852.0,4269.0
12-04 08:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,2820988928.0,1285570560.0,7100538880.0,22411976704.0,9921.0,9865.0
12-04 08:49:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2820988928.0,1285570560.0,7100538880.0,22411976704.0,7663.0,7212.0
12-04 08:49:14,0.167,0.083,99.666,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2820980736.0,1285574656.0,7100542976.0,22411976704.0,7453.0,6313.0
12-04 08:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2820980736.0,1285574656.0,7100542976.0,22411976704.0,10181.0,9996.0
12-04 08:49:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2820980736.0,1285574656.0,7100542976.0,22411976704.0,5966.0,3668.0
12-04 08:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2820980736.0,1285574656.0,7100542976.0,22411976704.0,5698.0,4620.0
12-04 08:49:18,6.544,0.336,93.121,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2822123520.0,1285574656.0,7100542976.0,22410833920.0,1960136.0,572594.0
12-04 08:49:19,4.446,0.168,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2823012352.0,1285574656.0,7100542976.0,22409945088.0,2058337.0,884395.0
12-04 08:49:20,4.275,0.503,94.887,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,2824568832.0,1285578752.0,7100547072.0,22408380416.0,2074197.0,893870.0
12-04 08:49:21,4.355,0.586,94.975,0.0,0.0,0.084,0.0,94208.0,0.0,5.0,2824781824.0,1285578752.0,7100547072.0,22408167424.0,2156887.0,906040.0
12-04 08:49:22,4.184,0.418,95.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2826051584.0,1285578752.0,7100547072.0,22406897664.0,2078787.0,881729.0
12-04 08:49:23,4.515,0.418,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2826973184.0,1285578752.0,7100547072.0,22405976064.0,2075181.0,891158.0
12-04 08:49:24,4.519,0.418,95.063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2828144640.0,1285578752.0,7100551168.0,22404800512.0,2082632.0,887698.0
12-04 08:49:25,4.111,0.419,95.302,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2829266944.0,1285578752.0,7100551168.0,22403678208.0,2133588.0,880161.0
12-04 08:49:26,4.913,0.416,94.338,0.083,0.0,0.250,0.0,86016.0,0.0,7.0,2829840384.0,1285578752.0,7100551168.0,22403104768.0,2078760.0,886999.0
12-04 08:49:27,4.678,0.334,94.653,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2830983168.0,1285578752.0,7100551168.0,22401961984.0,2076472.0,887841.0
12-04 08:49:28,4.275,0.335,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2832396288.0,1285578752.0,7100551168.0,22400548864.0,2172850.0,882315.0
12-04 08:49:29,3.936,0.586,95.310,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2833408000.0,1285578752.0,7100555264.0,22399533056.0,2073325.0,891711.0
12-04 08:49:30,5.096,0.334,94.486,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2828693504.0,1285578752.0,7100559360.0,22404243456.0,2204252.0,890156.0
12-04 08:49:31,4.841,0.417,94.574,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2820767744.0,1285578752.0,7100563456.0,22412165120.0,2077294.0,902532.0
12-04 08:49:32,3.940,0.503,95.222,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2820833280.0,1285578752.0,7100559360.0,22412103680.0,2072305.0,886739.0
12-04 08:49:33,4.435,0.335,95.230,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2821087232.0,1285578752.0,7100559360.0,22411849728.0,2222298.0,886480.0
12-04 08:49:34,4.202,0.336,95.378,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2821337088.0,1285578752.0,7100563456.0,22411595776.0,2059148.0,883325.0
12-04 08:49:35,4.355,0.251,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2821844992.0,1285578752.0,7100563456.0,22411087872.0,2073119.0,888016.0
12-04 08:49:36,4.195,0.419,95.302,0.0,0.0,0.084,0.0,155648.0,0.0,9.0,2822225920.0,1285578752.0,7100563456.0,22410706944.0,2078985.0,885232.0
12-04 08:49:37,4.348,0.502,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2822860800.0,1285578752.0,7100563456.0,22410072064.0,2153340.0,884415.0
12-04 08:49:38,4.431,0.334,94.900,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2823491584.0,1285578752.0,7100567552.0,22409437184.0,1994550.0,883172.0
12-04 08:49:39,4.191,0.251,95.474,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2823999488.0,1285578752.0,7100567552.0,22408929280.0,2221747.0,889949.0
12-04 08:49:40,5.021,0.418,94.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2825768960.0,1285578752.0,7100567552.0,22407159808.0,2062912.0,882230.0
12-04 08:49:41,3.946,0.504,95.382,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2826043392.0,1285578752.0,7100563456.0,22406889472.0,2072150.0,886392.0
12-04 08:49:42,4.177,0.251,95.405,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2826158080.0,1285578752.0,7100567552.0,22406770688.0,1760201.0,876336.0
12-04 08:49:43,4.508,0.417,94.825,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2826661888.0,1285578752.0,7100571648.0,22406262784.0,2098390.0,883130.0
12-04 08:49:44,5.0,0.417,94.250,0.250,0.0,0.083,0.0,28672.0,0.0,4.0,2827165696.0,1285582848.0,7100571648.0,22405754880.0,2292806.0,889086.0
12-04 08:49:45,4.774,0.419,94.807,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2825134080.0,1285582848.0,7100571648.0,22407786496.0,2186459.0,907683.0
12-04 08:49:46,4.599,0.251,94.983,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2825515008.0,1285582848.0,7100571648.0,22407405568.0,2055388.0,886537.0
12-04 08:49:47,4.282,0.084,95.466,0.0,0.0,0.168,0.0,28672.0,0.0,1.0,2825641984.0,1285582848.0,7100571648.0,22407278592.0,2201068.0,887459.0
12-04 08:49:48,4.111,0.503,95.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2825891840.0,1285582848.0,7100575744.0,22407024640.0,2073917.0,887223.0
12-04 08:49:49,4.435,0.418,94.895,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2826018816.0,1285586944.0,7100571648.0,22406897664.0,2063950.0,881847.0
12-04 08:49:50,4.264,0.418,95.151,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2826014720.0,1285586944.0,7100575744.0,22406897664.0,2071488.0,890764.0
12-04 08:49:51,4.286,0.252,95.294,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2826141696.0,1285586944.0,7100575744.0,22406770688.0,2075313.0,883965.0
12-04 08:49:52,4.195,0.419,95.386,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,2826264576.0,1285586944.0,7100579840.0,22406643712.0,2061225.0,884418.0
12-04 08:49:53,4.754,0.500,94.662,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2826518528.0,1285586944.0,7100579840.0,22406389760.0,2072354.0,881642.0
12-04 08:49:54,4.750,0.333,94.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2826518528.0,1285586944.0,7100579840.0,22406389760.0,2072715.0,889646.0
12-04 08:49:55,4.202,0.336,95.378,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2826514432.0,1285591040.0,7100579840.0,22406389760.0,2064402.0,889547.0
12-04 08:49:56,3.940,0.587,95.390,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2826641408.0,1285591040.0,7100579840.0,22406262784.0,2089076.0,898942.0
12-04 08:49:57,3.940,0.251,95.641,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2827018240.0,1285591040.0,7100583936.0,22405881856.0,1687107.0,878072.0
12-04 08:49:58,4.362,0.252,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2824732672.0,1285591040.0,7100583936.0,22408167424.0,1783911.0,882416.0
12-04 08:49:59,4.750,0.417,94.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2824859648.0,1285591040.0,7100583936.0,22408040448.0,2293950.0,882075.0
12-04 08:50:00,3.701,0.336,95.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2825277440.0,1285591040.0,7100588032.0,22407618560.0,1852699.0,878226.0
12-04 08:50:01,4.921,0.250,94.495,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2825748480.0,1285595136.0,7100588032.0,22407143424.0,2506128.0,909898.0
12-04 08:50:02,4.017,0.418,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2826444800.0,1285595136.0,7100592128.0,22406443008.0,1765386.0,874310.0
12-04 08:50:03,4.333,0.250,95.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2826506240.0,1285595136.0,7100592128.0,22406381568.0,1707881.0,878417.0
12-04 08:50:04,4.351,0.335,95.230,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2826633216.0,1285595136.0,7100592128.0,22406254592.0,1700408.0,884572.0
12-04 08:50:05,4.526,0.419,94.971,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2826493952.0,1285595136.0,7100596224.0,22406389760.0,2216257.0,901022.0
12-04 08:50:06,4.348,0.418,95.151,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2826715136.0,1285595136.0,7100596224.0,22406168576.0,2313964.0,890013.0
12-04 08:50:07,4.348,0.502,94.816,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2826997760.0,1285599232.0,7100596224.0,22405881856.0,2175368.0,899474.0
12-04 08:50:08,5.254,0.250,94.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2826616832.0,1285599232.0,7100596224.0,22406262784.0,2328609.0,888732.0
12-04 08:50:09,4.587,0.500,94.662,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2826612736.0,1285599232.0,7100600320.0,22406262784.0,2485522.0,898020.0
12-04 08:50:10,4.111,0.336,95.554,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2826612736.0,1285599232.0,7100600320.0,22406262784.0,1830179.0,878818.0
12-04 08:50:11,5.071,0.249,94.431,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,2826739712.0,1285599232.0,7100600320.0,22406135808.0,2347492.0,884834.0
12-04 08:50:12,4.519,0.251,95.146,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2826739712.0,1285599232.0,7100600320.0,22406135808.0,2235430.0,891833.0
12-04 08:50:13,4.511,0.418,94.820,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2826735616.0,1285599232.0,7100604416.0,22406135808.0,2068465.0,876852.0
12-04 08:50:14,4.841,0.334,94.574,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2826989568.0,1285599232.0,7100604416.0,22405881856.0,2432147.0,889248.0
12-04 08:50:15,4.435,0.335,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2826989568.0,1285599232.0,7100604416.0,22405881856.0,2292706.0,893479.0
12-04 08:50:16,4.428,0.418,94.987,0.084,0.0,0.084,0.0,73728.0,0.0,5.0,2827116544.0,1285599232.0,7100604416.0,22405754880.0,2071937.0,891326.0
12-04 08:50:17,4.508,0.417,94.992,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2827366400.0,1285599232.0,7100608512.0,22405500928.0,2061044.0,875115.0
12-04 08:50:18,2.425,0.084,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827366400.0,1285599232.0,7100608512.0,22405500928.0,1060551.0,410191.0
12-04 08:50:19,0.084,0.167,99.582,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2827390976.0,1285603328.0,7100608512.0,22405472256.0,10604.0,153017.0
12-04 08:50:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2828513280.0,1285603328.0,7100608512.0,22404349952.0,7258.0,7199.0
12-04 08:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2828513280.0,1285603328.0,7100608512.0,22404349952.0,8424.0,6632.0
12-04 08:50:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2828509184.0,1285603328.0,7100612608.0,22404349952.0,6747.0,6635.0
12-04 08:50:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2828509184.0,1285603328.0,7100612608.0,22404349952.0,7448.0,6404.0
12-04 08:50:24,0.0,0.167,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2828505088.0,1285607424.0,7100612608.0,22404349952.0,7198.0,5865.0
12-04 08:50:25,5.206,0.504,94.291,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2827304960.0,1285607424.0,7100616704.0,22405545984.0,1588001.0,393626.0
12-04 08:50:26,4.446,0.419,95.050,0.0,0.0,0.084,0.0,106496.0,0.0,6.0,2827350016.0,1285607424.0,7100616704.0,22405500928.0,2095794.0,895045.0
12-04 08:50:27,4.431,0.502,94.816,0.0,0.0,0.251,0.0,36864.0,0.0,8.0,2827472896.0,1285607424.0,7100620800.0,22405373952.0,2106587.0,907654.0
12-04 08:50:28,4.603,0.251,95.146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827599872.0,1285607424.0,7100620800.0,22405246976.0,2109580.0,897091.0
12-04 08:50:29,4.523,0.335,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2827726848.0,1285607424.0,7100620800.0,22405120000.0,2097901.0,899165.0
12-04 08:50:30,4.750,0.500,94.583,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2827972608.0,1285607424.0,7100628992.0,22404866048.0,2231814.0,901052.0
12-04 08:50:31,4.682,0.251,94.900,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2828226560.0,1285607424.0,7100628992.0,22404612096.0,2108982.0,915805.0
12-04 08:50:32,4.428,0.418,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2828226560.0,1285607424.0,7100628992.0,22404612096.0,2112502.0,901184.0
12-04 08:50:33,4.774,0.586,94.472,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2821496832.0,1285607424.0,7100628992.0,22411341824.0,2094832.0,899006.0
12-04 08:50:34,4.282,0.252,95.382,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2821496832.0,1285607424.0,7100628992.0,22411341824.0,2270173.0,899904.0
12-04 08:50:35,4.435,0.335,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2821619712.0,1285607424.0,7100633088.0,22411214848.0,2094015.0,894625.0
12-04 08:50:36,5.233,0.415,94.103,0.166,0.0,0.083,0.0,159744.0,0.0,11.0,2821615616.0,1285611520.0,7100633088.0,22411214848.0,2116354.0,903247.0
12-04 08:50:37,4.519,0.418,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2818600960.0,1285611520.0,7100633088.0,22414229504.0,2095497.0,894513.0
12-04 08:50:38,4.366,0.420,95.046,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2817298432.0,1285611520.0,7100633088.0,22415532032.0,2100206.0,902734.0
12-04 08:50:39,4.519,0.335,95.063,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2817298432.0,1285611520.0,7100633088.0,22415532032.0,2106627.0,895237.0
12-04 08:50:40,4.900,0.415,94.518,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2817773568.0,1285611520.0,7100637184.0,22415052800.0,1736533.0,889268.0
12-04 08:50:41,4.595,0.418,94.904,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2817421312.0,1285611520.0,7100637184.0,22415405056.0,2156215.0,902222.0
12-04 08:50:42,4.508,0.417,94.741,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2817388544.0,1285611520.0,7100637184.0,22415437824.0,2162070.0,899715.0
12-04 08:50:43,4.037,0.336,95.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2816663552.0,1285611520.0,7100641280.0,22416158720.0,2250305.0,900741.0
12-04 08:50:44,4.591,0.417,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816663552.0,1285611520.0,7100641280.0,22416158720.0,2225079.0,894995.0
12-04 08:50:45,5.025,0.335,94.640,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816364544.0,1285611520.0,7100641280.0,22416457728.0,2027779.0,894505.0
12-04 08:50:46,4.663,0.416,94.754,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2816282624.0,1285611520.0,7100641280.0,22416539648.0,2216998.0,899766.0
12-04 08:50:47,4.351,0.335,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816282624.0,1285611520.0,7100641280.0,22416539648.0,2221258.0,900732.0
12-04 08:50:48,4.686,0.502,94.644,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2816290816.0,1285611520.0,7100641280.0,22416531456.0,2245139.0,900451.0
12-04 08:50:49,5.0,0.417,94.333,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2816286720.0,1285611520.0,7100645376.0,22416531456.0,2104794.0,899154.0
12-04 08:50:50,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816327680.0,1285611520.0,7100645376.0,22416490496.0,2150253.0,902760.0
12-04 08:50:51,4.443,0.419,95.054,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2816421888.0,1285611520.0,7100645376.0,22416396288.0,2104059.0,900355.0
12-04 08:50:52,5.0,0.333,94.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816548864.0,1285611520.0,7100645376.0,22416269312.0,2097690.0,896796.0
12-04 08:50:53,4.526,0.251,95.222,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816671744.0,1285611520.0,7100649472.0,22416142336.0,2225902.0,899319.0
12-04 08:50:54,4.435,0.418,94.728,0.251,0.0,0.167,0.0,32768.0,0.0,4.0,2816700416.0,1285615616.0,7100649472.0,22416109568.0,2107986.0,900144.0
12-04 08:50:55,4.504,0.500,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2816794624.0,1285615616.0,7100649472.0,22416015360.0,2173548.0,895411.0
12-04 08:50:56,4.758,0.501,94.491,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2816794624.0,1285615616.0,7100649472.0,22416015360.0,2111470.0,904072.0
12-04 08:50:57,4.359,0.335,95.306,0.0,0.0,0.0,0.0,28672.0,0.0,1.0,2816761856.0,1285615616.0,7100649472.0,22416048128.0,2096048.0,889793.0
12-04 08:50:58,5.042,0.336,94.622,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816790528.0,1285615616.0,7100653568.0,22416015360.0,2112668.0,906692.0
12-04 08:50:59,4.515,0.418,94.816,0.167,0.0,0.084,0.0,24576.0,0.0,2.0,2816917504.0,1285615616.0,7100653568.0,22415888384.0,2258057.0,894796.0
12-04 08:51:00,4.913,0.500,94.505,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2816311296.0,1285615616.0,7100657664.0,22416490496.0,2096885.0,897044.0
12-04 08:51:01,5.843,0.417,93.656,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2817200128.0,1285615616.0,7100657664.0,22415601664.0,2083538.0,915883.0
12-04 08:51:02,4.766,0.502,94.732,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2817167360.0,1285615616.0,7100657664.0,22415634432.0,2264728.0,904113.0
12-04 08:51:03,4.511,0.501,94.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2817167360.0,1285615616.0,7100657664.0,22415634432.0,2111533.0,897301.0
12-04 08:51:04,4.921,0.250,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2817163264.0,1285615616.0,7100661760.0,22415634432.0,2096012.0,899721.0
12-04 08:51:05,4.359,0.503,94.887,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2817097728.0,1285615616.0,7100661760.0,22415699968.0,2156155.0,920034.0
12-04 08:51:06,4.841,0.334,94.658,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2815889408.0,1285615616.0,7100665856.0,22416904192.0,2109438.0,889259.0
12-04 08:51:07,5.154,0.416,94.264,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2816016384.0,1285615616.0,7100665856.0,22416777216.0,2114053.0,905010.0
12-04 08:51:08,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816397312.0,1285615616.0,7100665856.0,22416396288.0,2176711.0,910745.0
12-04 08:51:09,4.595,0.334,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816905216.0,1285615616.0,7100665856.0,22415888384.0,2125410.0,902013.0
12-04 08:51:10,4.845,0.334,94.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816872448.0,1285615616.0,7100665856.0,22415921152.0,2195383.0,897195.0
12-04 08:51:11,4.111,0.587,95.050,0.168,0.0,0.084,0.0,86016.0,0.0,7.0,2817253376.0,1285615616.0,7100665856.0,22415540224.0,2135647.0,897838.0
12-04 08:51:12,4.778,0.419,94.635,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2817282048.0,1285615616.0,7100669952.0,22415507456.0,2102612.0,902704.0
12-04 08:51:13,4.257,0.584,94.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2817482752.0,1285615616.0,7100669952.0,22415306752.0,2103239.0,899716.0
12-04 08:51:14,5.171,0.500,94.162,0.0,0.0,0.167,0.0,20480.0,0.0,5.0,2817417216.0,1285615616.0,7100669952.0,22415372288.0,2110934.0,899146.0
12-04 08:51:15,4.595,0.334,95.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2817417216.0,1285615616.0,7100669952.0,22415372288.0,2073699.0,892464.0
12-04 08:51:16,4.431,0.251,95.234,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2817421312.0,1285615616.0,7100674048.0,22415364096.0,1950561.0,913319.0
12-04 08:51:17,4.603,0.167,94.979,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2817802240.0,1285615616.0,7100674048.0,22414983168.0,2048672.0,894047.0
12-04 08:51:18,5.399,0.332,94.186,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2817753088.0,1285615616.0,7100674048.0,22415032320.0,2304119.0,899370.0
12-04 08:51:19,4.671,0.500,94.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2818039808.0,1285615616.0,7100674048.0,22414745600.0,2244933.0,899184.0
12-04 08:51:20,5.017,0.251,94.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2818142208.0,1285615616.0,7100674048.0,22414643200.0,2225918.0,906870.0
12-04 08:51:21,4.286,0.336,95.210,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2818002944.0,1285615616.0,7100678144.0,22414778368.0,2103624.0,897908.0
12-04 08:51:22,4.530,0.336,95.134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2818002944.0,1285615616.0,7100678144.0,22414778368.0,2193209.0,901676.0
12-04 08:51:23,4.515,0.585,94.732,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2818097152.0,1285615616.0,7100678144.0,22414684160.0,2106491.0,916380.0
12-04 08:51:24,5.075,0.333,94.426,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,2818129920.0,1285615616.0,7100678144.0,22414651392.0,2180728.0,896285.0
12-04 08:51:25,3.183,0.168,96.650,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2818285568.0,1285615616.0,7100682240.0,22414491648.0,1514393.0,585522.0
12-04 08:51:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2818269184.0,1285615616.0,7100682240.0,22414508032.0,8061.0,9086.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2819395584.0,1285615616.0,7100682240.0,22413381632.0,8679.0,151990.0
12-04 08:51:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2819395584.0,1285615616.0,7100682240.0,22413381632.0,6614.0,6361.0
12-04 08:51:29,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2819395584.0,1285615616.0,7100682240.0,22413381632.0,9025.0,7752.0
12-04 08:51:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2819387392.0,1285615616.0,7100690432.0,22413381632.0,8564.0,7607.0
12-04 08:51:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2819387392.0,1285615616.0,7100690432.0,22413381632.0,24951.0,22388.0
12-04 08:51:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2819387392.0,1285615616.0,7100690432.0,22413381632.0,6392.0,3462.0
12-04 08:51:33,2.669,0.167,97.164,0.0,0.0,0.0,0.0,49152.0,0.0,12.0,2819088384.0,1285615616.0,7100690432.0,22413680640.0,16273.0,17190.0
12-04 08:51:34,6.427,0.417,92.905,0.0,0.0,0.250,0.0,49152.0,0.0,12.0,2819002368.0,1285615616.0,7100694528.0,22413762560.0,2721607.0,871856.0
12-04 08:51:35,4.937,0.335,94.393,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2818998272.0,1285615616.0,7100698624.0,22413762560.0,2136864.0,910858.0
12-04 08:51:36,4.359,0.419,95.054,0.0,0.0,0.168,0.0,184320.0,0.0,10.0,2819006464.0,1285615616.0,7100698624.0,22413754368.0,2182639.0,913427.0
12-04 08:51:37,8.104,1.003,90.810,0.0,0.0,0.084,0.0,53248.0,0.0,12.0,2828079104.0,1285615616.0,7100731392.0,22404648960.0,2182095.0,932571.0
12-04 08:51:38,5.907,1.248,91.930,0.666,0.0,0.250,0.0,0.0,0.0,0.0,2842079232.0,1285615616.0,7100727296.0,22390652928.0,2238269.0,1002570.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-kafka-slave-37.csv <==
12-04 08:29:38,0.205,0.138,99.643,0.004,0.0,0.010,2082.293,375990.770,0.362,1.893,2219823104.0,1121816576.0,4369113088.0,25908322304.0,0.0,0.0
12-04 08:29:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220167168.0,1121816576.0,4369121280.0,25907970048.0,6147.0,6822.0
12-04 08:29:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2220150784.0,1121816576.0,4369121280.0,25907986432.0,3877.0,2872.0
12-04 08:29:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2220150784.0,1121816576.0,4369121280.0,25907986432.0,5281.0,5089.0
12-04 08:29:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,2220150784.0,1121816576.0,4369121280.0,25907986432.0,4892.0,4319.0
12-04 08:29:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220142592.0,1121816576.0,4369121280.0,25907994624.0,3552.0,2429.0
12-04 08:29:44,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,5246.0,4733.0
12-04 08:29:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,4235.0,3664.0
12-04 08:29:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,5246.0,5215.0
12-04 08:29:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,21809.0,21131.0
12-04 08:29:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,6240.0,6575.0
12-04 08:29:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220134400.0,1121824768.0,4369121280.0,25907994624.0,6282.0,5190.0
12-04 08:29:50,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,7.0,2220126208.0,1121832960.0,4369121280.0,25907994624.0,4632.0,4094.0
12-04 08:29:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2220126208.0,1121832960.0,4369121280.0,25907994624.0,4520.0,4010.0
12-04 08:29:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220249088.0,1121832960.0,4369125376.0,25907867648.0,4598.0,4005.0
12-04 08:29:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220249088.0,1121832960.0,4369125376.0,25907867648.0,4955.0,4863.0
12-04 08:29:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220249088.0,1121832960.0,4369125376.0,25907867648.0,4356.0,3418.0
12-04 08:29:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220249088.0,1121832960.0,4369125376.0,25907867648.0,3802.0,2632.0
12-04 08:29:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,6594.0,7538.0
12-04 08:29:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,3676.0,2524.0
12-04 08:29:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,22446.0,22395.0
12-04 08:29:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,4246.0,3088.0
12-04 08:30:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,4891.0,3938.0
12-04 08:30:01,0.0,0.083,99.833,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2220240896.0,1121841152.0,4369125376.0,25907867648.0,4832.0,3786.0
12-04 08:30:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2220232704.0,1121849344.0,4369125376.0,25907867648.0,4892.0,4278.0
12-04 08:30:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220494848.0,1121849344.0,4369125376.0,25907605504.0,21238.0,19917.0
12-04 08:30:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220486656.0,1121849344.0,4369125376.0,25907613696.0,6614.0,6391.0
12-04 08:30:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220482560.0,1121849344.0,4369129472.0,25907613696.0,5119.0,4138.0
12-04 08:30:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2220478464.0,1121849344.0,4369133568.0,25907613696.0,6290.0,5823.0
12-04 08:30:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220478464.0,1121849344.0,4369133568.0,25907613696.0,5406.0,4340.0
12-04 08:30:08,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2220470272.0,1121857536.0,4369133568.0,25907613696.0,5441.0,4495.0
12-04 08:30:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220470272.0,1121857536.0,4369133568.0,25907613696.0,5789.0,4821.0
12-04 08:30:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220470272.0,1121857536.0,4369133568.0,25907613696.0,4822.0,3415.0
12-04 08:30:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2220470272.0,1121857536.0,4369133568.0,25907613696.0,6065.0,5469.0
12-04 08:30:12,0.251,0.167,99.415,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2220277760.0,1121857536.0,4370755584.0,25906184192.0,2017859.0,101664.0
12-04 08:30:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220138496.0,1121857536.0,4371116032.0,25905963008.0,253044.0,18878.0
12-04 08:30:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2220130304.0,1121865728.0,4371116032.0,25905963008.0,4875.0,4444.0
12-04 08:30:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2220126208.0,1121865728.0,4371120128.0,25905963008.0,6282.0,4617.0
12-04 08:30:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2220126208.0,1121865728.0,4371120128.0,25905963008.0,4158.0,3219.0
12-04 08:30:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2220126208.0,1121865728.0,4371120128.0,25905963008.0,22594.0,22366.0
12-04 08:30:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220126208.0,1121865728.0,4371120128.0,25905963008.0,5306.0,5257.0
12-04 08:30:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220253184.0,1121865728.0,4371120128.0,25905836032.0,5968.0,4788.0
12-04 08:30:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2220244992.0,1121873920.0,4371120128.0,25905836032.0,4980.0,4552.0
12-04 08:30:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2220244992.0,1121873920.0,4371120128.0,25905836032.0,3736.0,2603.0
12-04 08:30:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220244992.0,1121873920.0,4371120128.0,25905836032.0,5900.0,6320.0
12-04 08:30:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220634112.0,1121873920.0,4371120128.0,25905446912.0,4567.0,3876.0
12-04 08:30:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220634112.0,1121873920.0,4371120128.0,25905446912.0,4462.0,4042.0
12-04 08:30:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,2220625920.0,1121873920.0,4371120128.0,25905455104.0,4845.0,4308.0
12-04 08:30:26,0.083,0.167,99.583,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,2220617728.0,1121882112.0,4371120128.0,25905455104.0,4732.0,4187.0
12-04 08:30:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220617728.0,1121882112.0,4371120128.0,25905455104.0,4530.0,3914.0
12-04 08:30:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220617728.0,1121882112.0,4371120128.0,25905455104.0,3938.0,2926.0
12-04 08:30:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220617728.0,1121882112.0,4371120128.0,25905455104.0,3773.0,2566.0
12-04 08:30:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220613632.0,1121882112.0,4371124224.0,25905455104.0,7776.0,9199.0
12-04 08:30:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2220613632.0,1121882112.0,4371124224.0,25905455104.0,5735.0,3598.0
12-04 08:30:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2220605440.0,1121890304.0,4371124224.0,25905455104.0,4163.0,2897.0
12-04 08:30:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220605440.0,1121890304.0,4371124224.0,25905455104.0,21663.0,20953.0
12-04 08:30:34,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2220589056.0,1121890304.0,4372156416.0,25904439296.0,1307525.0,70274.0
12-04 08:30:35,0.084,0.167,99.415,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2220470272.0,1121890304.0,4374261760.0,25902452736.0,2146019.0,114599.0
12-04 08:30:36,0.251,0.167,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2221010944.0,1121890304.0,4375752704.0,25900421120.0,2156976.0,113723.0
12-04 08:30:37,0.251,0.167,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220285952.0,1121890304.0,4378062848.0,25898835968.0,2170184.0,117450.0
12-04 08:30:38,0.167,0.167,99.331,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2220716032.0,1121898496.0,4379529216.0,25896931328.0,2148683.0,116575.0
12-04 08:30:39,0.084,0.084,99.582,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221150208.0,1121898496.0,4381429760.0,25894596608.0,2157138.0,119119.0
12-04 08:30:40,0.335,0.084,99.498,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2220863488.0,1121898496.0,4383334400.0,25892978688.0,2158090.0,113930.0
12-04 08:30:41,0.167,0.167,99.498,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2221162496.0,1121898496.0,4385193984.0,25890820096.0,2156232.0,114446.0
12-04 08:30:42,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220904448.0,1121898496.0,4387102720.0,25889169408.0,2158827.0,114821.0
12-04 08:30:43,0.334,0.083,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220822528.0,1121898496.0,4389527552.0,25886826496.0,2167687.0,112105.0
12-04 08:30:44,0.334,0.251,99.165,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2221350912.0,1121906688.0,4390989824.0,25884827648.0,2156166.0,111473.0
12-04 08:30:45,0.251,0.167,99.498,0.0,0.0,0.084,0.0,22708224.0,0.0,28.0,2221207552.0,1121906688.0,4392878080.0,25883082752.0,2158344.0,109419.0
12-04 08:30:46,0.250,0.334,99.249,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2221514752.0,1121906688.0,4394778624.0,25880875008.0,2160000.0,121550.0
12-04 08:30:47,0.251,0.251,99.415,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2221371392.0,1121906688.0,4396666880.0,25879130112.0,2149677.0,111086.0
12-04 08:30:48,0.167,0.084,99.499,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2221461504.0,1121906688.0,4398608384.0,25877098496.0,2165425.0,108937.0
12-04 08:30:49,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221563904.0,1121906688.0,4400443392.0,25875161088.0,2158399.0,113385.0
12-04 08:30:50,0.167,0.334,98.831,0.501,0.0,0.167,0.0,24576.0,0.0,3.0,2221256704.0,1121914880.0,4402757632.0,25873145856.0,2157179.0,114931.0
12-04 08:30:51,0.167,0.334,99.332,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2221838336.0,1121914880.0,4404207616.0,25871114240.0,2158320.0,111676.0
12-04 08:30:52,0.168,0.084,99.748,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2221903872.0,1121914880.0,4406095872.0,25869160448.0,2192611.0,163783.0
12-04 08:30:53,0.500,0.167,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221645824.0,1121914880.0,4408004608.0,25867509760.0,2093810.0,105421.0
12-04 08:30:54,0.167,0.417,99.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2221850624.0,1121914880.0,4409880576.0,25865428992.0,2222099.0,116914.0
12-04 08:30:55,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2221588480.0,1121914880.0,4411760640.0,25863811072.0,2073119.0,107892.0
12-04 08:30:56,0.167,0.251,99.248,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2222096384.0,1121923072.0,4413657088.0,25861398528.0,2243228.0,113960.0
12-04 08:30:57,0.333,0.250,99.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221768704.0,1121923072.0,4415508480.0,25859874816.0,2061263.0,107300.0
12-04 08:30:58,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222280704.0,1121923072.0,4417425408.0,25857445888.0,2250776.0,114132.0
12-04 08:30:59,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221916160.0,1121923072.0,4419313664.0,25855922176.0,2083333.0,107410.0
12-04 08:31:00,0.334,0.250,99.249,0.0,0.0,0.167,0.0,45056.0,0.0,8.0,2221686784.0,1121923072.0,4421451776.0,25854013440.0,2103500.0,107712.0
12-04 08:31:01,0.417,0.250,99.332,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2222321664.0,1121923072.0,4423090176.0,25851740160.0,2284908.0,119588.0
12-04 08:31:02,0.084,0.334,99.248,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2222342144.0,1121931264.0,4424982528.0,25849819136.0,2157980.0,112794.0
12-04 08:31:03,0.334,0.167,99.082,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2222350336.0,1121931264.0,4426887168.0,25847906304.0,2176204.0,128921.0
12-04 08:31:04,0.417,0.167,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222510080.0,1121931264.0,4428759040.0,25845874688.0,2148162.0,115446.0
12-04 08:31:05,0.167,0.250,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2222903296.0,1121931264.0,4430786560.0,25843453952.0,2169378.0,114735.0
12-04 08:31:06,0.167,0.167,99.498,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2222112768.0,1121931264.0,4433100800.0,25841930240.0,2160394.0,117951.0
12-04 08:31:07,0.084,0.251,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222940160.0,1121931264.0,4434558976.0,25839644672.0,2157382.0,111059.0
12-04 08:31:08,0.418,0.167,99.165,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2222948352.0,1121939456.0,4436447232.0,25837740032.0,2178616.0,130462.0
12-04 08:31:09,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222878720.0,1121939456.0,4438343680.0,25835913216.0,2159263.0,116945.0
12-04 08:31:10,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222735360.0,1121939456.0,4440231936.0,25834168320.0,2158203.0,113776.0
12-04 08:31:11,0.167,0.084,99.414,0.0,0.0,0.335,0.0,86016.0,0.0,5.0,2222882816.0,1121939456.0,4442116096.0,25832136704.0,2160701.0,111354.0
12-04 08:31:12,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222727168.0,1121939456.0,4444430336.0,25829978112.0,2158581.0,109286.0
12-04 08:31:13,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2223185920.0,1121939456.0,4445892608.0,25828057088.0,2157325.0,109600.0
12-04 08:31:14,0.251,0.167,99.332,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2222940160.0,1121947648.0,4447780864.0,25826406400.0,2115075.0,107836.0
12-04 08:31:15,0.251,0.084,99.497,0.0,0.0,0.168,0.0,56868864.0,0.0,58.0,2223456256.0,1121947648.0,4449677312.0,25823993856.0,2202073.0,114077.0
12-04 08:31:16,0.251,0.167,99.498,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2223099904.0,1121947648.0,4451557376.0,25822470144.0,2159445.0,116580.0
12-04 08:31:17,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223505408.0,1121947648.0,4453453824.0,25820168192.0,2156474.0,113101.0
12-04 08:31:18,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223276032.0,1121947648.0,4455333888.0,25818517504.0,2162420.0,112987.0
12-04 08:31:19,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223165440.0,1121947648.0,4457222144.0,25816739840.0,2072478.0,105220.0
12-04 08:31:20,0.334,0.250,98.999,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2223570944.0,1121955840.0,4459110400.0,25814437888.0,2244246.0,112129.0
12-04 08:31:21,0.250,0.083,99.332,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2223669248.0,1121955840.0,4460998656.0,25812451328.0,2157391.0,109212.0
12-04 08:31:22,0.334,0.167,99.165,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2223357952.0,1121955840.0,4462895104.0,25810866176.0,2159648.0,112598.0
12-04 08:31:23,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2223353856.0,1121955840.0,4465192960.0,25808572416.0,2157254.0,113766.0
12-04 08:31:24,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223906816.0,1121955840.0,4466671616.0,25806540800.0,2159386.0,110518.0
12-04 08:31:25,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223529984.0,1121955840.0,4468580352.0,25805008896.0,2085827.0,109720.0
12-04 08:31:26,0.251,0.084,99.331,0.167,0.0,0.167,0.0,94208.0,0.0,8.0,2224197632.0,1121964032.0,4470444032.0,25802469376.0,2230744.0,112305.0
12-04 08:31:27,0.334,0.167,99.332,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2223779840.0,1121964032.0,4472385536.0,25800945664.0,2136053.0,110839.0
12-04 08:31:28,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223955968.0,1121964032.0,4474241024.0,25798914048.0,2179797.0,110116.0
12-04 08:31:29,0.250,0.083,99.332,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2224390144.0,1121964032.0,4476108800.0,25796612096.0,2082736.0,106768.0
12-04 08:31:30,0.671,0.168,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2224427008.0,1121964032.0,4477976576.0,25794707456.0,2156802.0,112693.0
12-04 08:31:31,0.250,0.334,99.332,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2224422912.0,1121964032.0,4479885312.0,25792802816.0,2226961.0,118724.0
12-04 08:31:32,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2224496640.0,1121972224.0,4481773568.0,25790832640.0,2076482.0,111231.0
12-04 08:31:33,0.335,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2224193536.0,1121972224.0,4483964928.0,25788944384.0,2262436.0,136346.0
12-04 08:31:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224144384.0,1121972224.0,4484743168.0,25788215296.0,909060.0,48169.0
12-04 08:31:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2224144384.0,1121972224.0,4484743168.0,25788215296.0,5494.0,5453.0
12-04 08:31:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2224140288.0,1121972224.0,4484747264.0,25788215296.0,5630.0,3482.0
12-04 08:31:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224136192.0,1121972224.0,4484751360.0,25788215296.0,3973.0,2748.0
12-04 08:31:38,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2224128000.0,1121980416.0,4484751360.0,25788215296.0,6814.0,7780.0
12-04 08:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224128000.0,1121980416.0,4484751360.0,25788215296.0,4312.0,3220.0
12-04 08:31:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2224128000.0,1121980416.0,4484751360.0,25788215296.0,5420.0,5382.0
12-04 08:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2224128000.0,1121980416.0,4484751360.0,25788215296.0,14805.0,3395.0
12-04 08:31:42,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224279552.0,1121980416.0,4486758400.0,25786056704.0,2500449.0,129856.0
12-04 08:31:43,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224271360.0,1121980416.0,4489060352.0,25783762944.0,2644292.0,153084.0
12-04 08:31:44,0.335,0.251,99.247,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2224279552.0,1121988608.0,4491726848.0,25781080064.0,2879512.0,142275.0
12-04 08:31:45,0.251,0.251,99.248,0.0,0.0,0.251,0.0,43995136.0,0.0,48.0,2224254976.0,1121988608.0,4494036992.0,25778794496.0,2572695.0,132110.0
12-04 08:31:46,0.167,0.251,99.165,0.0,0.0,0.418,0.0,102400.0,0.0,8.0,2224762880.0,1121988608.0,4496195584.0,25776128000.0,2697607.0,135221.0
12-04 08:31:47,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224488448.0,1121988608.0,4498518016.0,25774080000.0,2636066.0,135291.0
12-04 08:31:48,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224771072.0,1121988608.0,4501155840.0,25771159552.0,2844352.0,138560.0
12-04 08:31:49,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224635904.0,1121988608.0,4503736320.0,25768714240.0,2779362.0,147244.0
12-04 08:31:50,0.168,0.251,99.330,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2224746496.0,1121996800.0,4505632768.0,25766699008.0,2488067.0,124331.0
12-04 08:31:51,0.083,0.167,99.583,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2224844800.0,1121996800.0,4507947008.0,25764286464.0,2612270.0,162546.0
12-04 08:31:52,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224803840.0,1121996800.0,4510781440.0,25761492992.0,2890680.0,157775.0
12-04 08:31:53,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224910336.0,1121996800.0,4513103872.0,25759064064.0,2786406.0,151998.0
12-04 08:31:54,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2225348608.0,1121996800.0,4515205120.0,25756524544.0,2508205.0,133680.0
12-04 08:31:55,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2225324032.0,1121996800.0,4517515264.0,25754238976.0,2646634.0,137510.0
12-04 08:31:56,0.083,0.417,99.166,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2224922624.0,1122004992.0,4520210432.0,25751937024.0,2733184.0,149223.0
12-04 08:31:57,0.167,0.251,99.332,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2224996352.0,1122004992.0,4522549248.0,25749524480.0,2873603.0,145427.0
12-04 08:31:58,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225065984.0,1122004992.0,4524638208.0,25747365888.0,2406771.0,115493.0
12-04 08:31:59,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225127424.0,1122004992.0,4527005696.0,25744936960.0,2741605.0,133246.0
12-04 08:32:00,0.252,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2225311744.0,1122004992.0,4529614848.0,25742143488.0,2717267.0,134020.0
12-04 08:32:01,0.251,0.334,99.415,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2225254400.0,1122004992.0,4531990528.0,25739825152.0,2673905.0,152909.0
12-04 08:32:02,0.334,0.250,98.832,0.250,0.0,0.334,0.0,36864.0,0.0,6.0,2225672192.0,1122013184.0,4534341632.0,25737048064.0,2701678.0,137157.0
12-04 08:32:03,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225590272.0,1122013184.0,4536528896.0,25734942720.0,2718819.0,152207.0
12-04 08:32:04,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225864704.0,1122013184.0,4539109376.0,25732087808.0,2857216.0,139549.0
12-04 08:32:05,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2225598464.0,1122013184.0,4541423616.0,25730039808.0,2721441.0,136435.0
12-04 08:32:06,0.250,0.334,99.165,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2226036736.0,1122013184.0,4543524864.0,25727500288.0,2488839.0,130588.0
12-04 08:32:07,0.501,0.084,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225754112.0,1122013184.0,4545839104.0,25725468672.0,2649729.0,135865.0
12-04 08:32:08,0.334,0.250,98.916,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2225909760.0,1122021376.0,4548583424.0,25722560512.0,2841561.0,136696.0
12-04 08:32:09,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225967104.0,1122021376.0,4550840320.0,25720246272.0,2775520.0,135557.0
12-04 08:32:10,0.334,0.167,99.248,0.0,0.0,0.251,0.0,45056.0,0.0,7.0,2225987584.0,1122021376.0,4552970240.0,25718095872.0,2486908.0,128814.0
12-04 08:32:11,0.501,0.250,99.165,0.0,0.0,0.083,0.0,94208.0,0.0,6.0,2226233344.0,1122021376.0,4555280384.0,25715539968.0,2644908.0,150964.0
12-04 08:32:12,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2226061312.0,1122021376.0,4557991936.0,25713000448.0,2866754.0,140042.0
12-04 08:32:13,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2226434048.0,1122021376.0,4560285696.0,25710333952.0,2764528.0,135657.0
12-04 08:32:14,0.251,0.167,99.414,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,2226225152.0,1122029568.0,4562407424.0,25708412928.0,2517415.0,125631.0
12-04 08:32:15,0.251,0.335,99.163,0.0,0.0,0.251,0.0,71233536.0,0.0,71.0,2226274304.0,1122029568.0,4564729856.0,25706041344.0,2598810.0,134804.0
12-04 08:32:16,0.251,0.251,99.331,0.0,0.0,0.167,0.0,110592.0,0.0,8.0,2226364416.0,1122029568.0,4567363584.0,25703317504.0,2870186.0,140754.0
12-04 08:32:17,0.084,0.251,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2226376704.0,1122029568.0,4569669632.0,25700999168.0,2579837.0,126436.0
12-04 08:32:18,0.167,0.250,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2226495488.0,1122029568.0,4572073984.0,25698476032.0,2686778.0,127489.0
12-04 08:32:19,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2226864128.0,1122029568.0,4574117888.0,25696063488.0,2609214.0,127121.0
12-04 08:32:20,0.251,0.251,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2226515968.0,1122037760.0,4576870400.0,25693650944.0,2874031.0,146897.0
12-04 08:32:21,0.334,0.251,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2226634752.0,1122037760.0,4579180544.0,25691222016.0,2778139.0,142794.0
12-04 08:32:22,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227068928.0,1122037760.0,4581285888.0,25688682496.0,2507458.0,126038.0
12-04 08:32:23,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2227175424.0,1122037760.0,4583600128.0,25686261760.0,2640750.0,135749.0
12-04 08:32:24,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2227154944.0,1122037760.0,4586303488.0,25683578880.0,2833034.0,131521.0
12-04 08:32:25,0.500,0.250,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2227265536.0,1122037760.0,4588605440.0,25681166336.0,2775644.0,138535.0
12-04 08:32:26,0.251,0.167,99.247,0.167,0.0,0.167,0.0,94208.0,0.0,7.0,2227527680.0,1122045952.0,4590780416.0,25678721024.0,2496782.0,123984.0
12-04 08:32:27,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227392512.0,1122045952.0,4593049600.0,25676587008.0,2615313.0,133425.0
12-04 08:32:28,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227363840.0,1122045952.0,4595871744.0,25673793536.0,2748322.0,136770.0
12-04 08:32:29,0.335,0.084,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2227490816.0,1122045952.0,4598157312.0,25671380992.0,2665655.0,133940.0
12-04 08:32:30,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2227515392.0,1122045952.0,4600561664.0,25668952064.0,2751814.0,135862.0
12-04 08:32:31,0.335,0.084,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2227355648.0,1122045952.0,4602818560.0,25666854912.0,2601222.0,121700.0
12-04 08:32:32,0.500,0.250,98.917,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2227556352.0,1122054144.0,4605337600.0,25664126976.0,2745466.0,135148.0
12-04 08:32:33,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2227572736.0,1122054144.0,4607623168.0,25661825024.0,2684264.0,152387.0
12-04 08:32:34,0.084,0.334,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2227683328.0,1122054144.0,4609925120.0,25659412480.0,2712129.0,138467.0
12-04 08:32:35,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2227679232.0,1122054144.0,4612341760.0,25656999936.0,2656828.0,131915.0
12-04 08:32:36,0.335,0.084,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2227867648.0,1122054144.0,4614742016.0,25654411264.0,2705102.0,133261.0
12-04 08:32:37,0.168,0.084,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2227798016.0,1122054144.0,4617064448.0,25652158464.0,2894389.0,146093.0
12-04 08:32:38,0.335,0.168,99.330,0.168,0.0,0.0,0.0,24576.0,0.0,3.0,2227961856.0,1122062336.0,4619177984.0,25649872896.0,2503176.0,145511.0
12-04 08:32:39,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2227941376.0,1122062336.0,4621500416.0,25647570944.0,2572300.0,129460.0
12-04 08:32:40,0.417,0.167,99.082,0.0,0.0,0.334,0.0,57344.0,0.0,4.0,2227933184.0,1122062336.0,4624175104.0,25644904448.0,2895779.0,140039.0
12-04 08:32:41,0.334,0.167,99.247,0.0,0.0,0.251,0.0,57344.0,0.0,3.0,2227912704.0,1122062336.0,4626513920.0,25642586112.0,2798722.0,142350.0
12-04 08:32:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2228113408.0,1122062336.0,4626661376.0,25642237952.0,25732.0,4810.0
12-04 08:32:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227994624.0,1122062336.0,4626661376.0,25642356736.0,3842.0,2681.0
12-04 08:32:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2227986432.0,1122070528.0,4626661376.0,25642356736.0,6830.0,5279.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,62775296.0,0.0,72.0,2227978240.0,1122070528.0,4626661376.0,25642364928.0,4401.0,3623.0
12-04 08:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2227978240.0,1122070528.0,4626661376.0,25642364928.0,5120.0,5041.0
12-04 08:32:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227978240.0,1122070528.0,4626661376.0,25642364928.0,4456.0,3803.0
12-04 08:32:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227978240.0,1122070528.0,4626661376.0,25642364928.0,3983.0,2950.0
12-04 08:32:49,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227744768.0,1122070528.0,4627910656.0,25641349120.0,1355148.0,73934.0
12-04 08:32:50,0.251,0.167,99.415,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2227761152.0,1122078720.0,4630560768.0,25638674432.0,3152900.0,157793.0
12-04 08:32:51,0.167,0.334,99.248,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2228088832.0,1122078720.0,4632899584.0,25636007936.0,2780605.0,151745.0
12-04 08:32:52,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2228404224.0,1122078720.0,4636282880.0,25632309248.0,3626027.0,157924.0
12-04 08:32:53,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2228281344.0,1122078720.0,4638818304.0,25629896704.0,2812640.0,125842.0
12-04 08:32:54,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2228203520.0,1122078720.0,4641558528.0,25627234304.0,3466564.0,167442.0
12-04 08:32:55,0.084,0.502,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228187136.0,1122078720.0,4644118528.0,25624690688.0,2804842.0,133385.0
12-04 08:32:56,0.418,0.167,99.247,0.084,0.0,0.084,0.0,98304.0,0.0,7.0,2228809728.0,1122086912.0,4647186432.0,25620992000.0,3432817.0,157870.0
12-04 08:32:57,0.250,0.167,99.165,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2228523008.0,1122086912.0,4650012672.0,25618452480.0,3084638.0,137013.0
12-04 08:32:58,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2229035008.0,1122086912.0,4653072384.0,25614880768.0,3606855.0,174078.0
12-04 08:32:59,0.167,0.417,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2228752384.0,1122086912.0,4655513600.0,25612722176.0,2784851.0,126309.0
12-04 08:33:00,0.335,0.084,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2228621312.0,1122086912.0,4658638848.0,25609728000.0,3433292.0,164928.0
12-04 08:33:01,0.335,0.084,99.413,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2228088832.0,1122086912.0,4661526528.0,25607372800.0,3192198.0,154313.0
12-04 08:33:02,0.251,0.084,99.330,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2228158464.0,1122095104.0,4664385536.0,25604435968.0,2986980.0,140951.0
12-04 08:33:03,0.501,0.417,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228154368.0,1122095104.0,4667265024.0,25601560576.0,3343939.0,177273.0
12-04 08:33:04,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2228248576.0,1122095104.0,4669915136.0,25598816256.0,3090004.0,146476.0
12-04 08:33:05,0.417,0.417,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2228465664.0,1122095104.0,4672610304.0,25595904000.0,3295667.0,161595.0
12-04 08:33:06,0.251,0.251,99.247,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2228731904.0,1122095104.0,4675567616.0,25592680448.0,3419299.0,163914.0
12-04 08:33:07,0.418,0.167,99.414,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2228932608.0,1122095104.0,4678033408.0,25590013952.0,2892766.0,136807.0
12-04 08:33:08,0.417,0.167,98.998,0.167,0.0,0.250,0.0,24576.0,0.0,3.0,2228461568.0,1122103296.0,4681502720.0,25587007488.0,3429947.0,173897.0
12-04 08:33:09,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2228670464.0,1122103296.0,4684103680.0,25584197632.0,3245075.0,155775.0
12-04 08:33:10,0.417,0.417,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2228789248.0,1122103296.0,4686905344.0,25581277184.0,2955985.0,139386.0
12-04 08:33:11,0.585,0.167,98.997,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2228670464.0,1122103296.0,4689723392.0,25578577920.0,3359303.0,164587.0
12-04 08:33:12,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228690944.0,1122103296.0,4692606976.0,25575673856.0,3201031.0,151281.0
12-04 08:33:13,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2228989952.0,1122103296.0,4695228416.0,25572753408.0,3301176.0,155277.0
12-04 08:33:14,0.167,0.417,98.999,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2229186560.0,1122111488.0,4698087424.0,25569689600.0,3181680.0,151080.0
12-04 08:33:15,0.334,0.250,98.999,0.0,0.0,0.417,0.0,20480.0,0.0,1.0,2229145600.0,1122111488.0,4701081600.0,25566736384.0,3159758.0,144625.0
12-04 08:33:16,0.168,0.168,99.414,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2229145600.0,1122111488.0,4703842304.0,25563975680.0,3241394.0,146903.0
12-04 08:33:17,0.334,0.167,99.165,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2229178368.0,1122111488.0,4707127296.0,25560657920.0,3426351.0,153372.0
12-04 08:33:18,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2229780480.0,1122111488.0,4709191680.0,25557991424.0,2822623.0,142223.0
12-04 08:33:19,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229522432.0,1122111488.0,4712468480.0,25554972672.0,3489177.0,158305.0
12-04 08:33:20,0.417,0.250,98.583,0.250,0.0,0.500,0.0,87621632.0,0.0,95.0,2229841920.0,1122119680.0,4715233280.0,25551880192.0,3266448.0,154662.0
12-04 08:33:21,0.251,0.167,99.248,0.0,0.0,0.334,0.0,114688.0,0.0,9.0,2229542912.0,1122119680.0,4717944832.0,25549467648.0,2879967.0,138206.0
12-04 08:33:22,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2229555200.0,1122119680.0,4721377280.0,25546022912.0,3808290.0,171170.0
12-04 08:33:23,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2229612544.0,1122119680.0,4723613696.0,25543729152.0,2669775.0,126722.0
12-04 08:33:24,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2229399552.0,1122119680.0,4727017472.0,25540538368.0,3718113.0,164001.0
12-04 08:33:25,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2229874688.0,1122119680.0,4729208832.0,25537871872.0,2745937.0,132239.0
12-04 08:33:26,0.334,0.167,99.331,0.084,0.0,0.084,0.0,98304.0,0.0,7.0,2229960704.0,1122127872.0,4732321792.0,25534664704.0,3325361.0,174573.0
12-04 08:33:27,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230312960.0,1122127872.0,4735127552.0,25531506688.0,3271515.0,170930.0
12-04 08:33:28,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2230312960.0,1122127872.0,4737921024.0,25528713216.0,3162058.0,182232.0
12-04 08:33:29,0.084,0.168,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2230857728.0,1122127872.0,4740702208.0,25525387264.0,3263015.0,147372.0
12-04 08:33:30,0.919,0.334,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2231504896.0,1122127872.0,4743499776.0,25521942528.0,3298894.0,162308.0
12-04 08:33:31,0.251,0.251,99.414,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2231480320.0,1122127872.0,4746412032.0,25519054848.0,3074153.0,145305.0
12-04 08:33:32,0.251,0.334,99.164,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2231717888.0,1122136064.0,4749422592.0,25515798528.0,3375307.0,154306.0
12-04 08:33:33,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2231488512.0,1122136064.0,4752125952.0,25513324544.0,2947125.0,151578.0
12-04 08:33:34,0.168,0.168,99.330,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2231603200.0,1122136064.0,4754776064.0,25510559744.0,3296886.0,166080.0
12-04 08:33:35,0.167,0.502,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2231521280.0,1122136064.0,4757696512.0,25507721216.0,3066827.0,147080.0
12-04 08:33:36,0.335,0.168,99.414,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2231889920.0,1122136064.0,4760502272.0,25504546816.0,3431735.0,168918.0
12-04 08:33:37,0.335,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2231971840.0,1122136064.0,4763230208.0,25501736960.0,3156785.0,150482.0
12-04 08:33:38,0.334,0.334,98.998,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2232324096.0,1122144256.0,4765794304.0,25498812416.0,3013618.0,142836.0
12-04 08:33:39,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2232086528.0,1122144256.0,4768948224.0,25495896064.0,3296492.0,154179.0
12-04 08:33:40,0.335,0.251,99.247,0.0,0.0,0.167,0.0,53248.0,0.0,5.0,2232172544.0,1122144256.0,4772085760.0,25492672512.0,3387533.0,162649.0
12-04 08:33:41,0.167,0.335,99.247,0.0,0.0,0.251,0.0,57344.0,0.0,3.0,2232549376.0,1122144256.0,4774248448.0,25490132992.0,2912527.0,147655.0
12-04 08:33:42,0.418,0.167,99.080,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2232557568.0,1122144256.0,4777463808.0,25486909440.0,3431981.0,159504.0
12-04 08:33:43,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2232942592.0,1122144256.0,4780441600.0,25483546624.0,3211702.0,156160.0
12-04 08:33:44,0.251,0.335,99.163,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2233028608.0,1122152448.0,4783394816.0,25480499200.0,3121174.0,152263.0
12-04 08:33:45,0.251,0.418,98.997,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2233024512.0,1122152448.0,4786180096.0,25477718016.0,3390215.0,167168.0
12-04 08:33:46,0.334,0.334,99.165,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2233065472.0,1122152448.0,4788961280.0,25474895872.0,3008490.0,145948.0
12-04 08:33:47,0.084,0.168,99.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2233102336.0,1122152448.0,4791734272.0,25472086016.0,3300935.0,157486.0
12-04 08:33:48,0.251,0.167,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2233163776.0,1122152448.0,4794593280.0,25469165568.0,3308571.0,152284.0
12-04 08:33:49,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2233327616.0,1122152448.0,4796588032.0,25467006976.0,2380949.0,117368.0
12-04 08:33:50,0.0,0.083,99.666,0.167,0.0,0.083,0.0,82591744.0,0.0,83.0,2233344000.0,1122160640.0,4796817408.0,25466753024.0,4692.0,4072.0
12-04 08:33:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2233470976.0,1122160640.0,4796817408.0,25466626048.0,23602.0,21944.0
12-04 08:33:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2233470976.0,1122160640.0,4796817408.0,25466626048.0,4872.0,4365.0
12-04 08:33:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233470976.0,1122160640.0,4796817408.0,25466626048.0,21966.0,21157.0
12-04 08:33:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233470976.0,1122160640.0,4796817408.0,25466626048.0,4442.0,3411.0
12-04 08:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,2233470976.0,1122160640.0,4796817408.0,25466626048.0,3936.0,2785.0
12-04 08:33:56,0.0,0.083,99.666,0.167,0.0,0.083,0.0,98304.0,0.0,8.0,2233462784.0,1122168832.0,4796817408.0,25466626048.0,4698.0,4028.0
12-04 08:33:57,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2233864192.0,1122168832.0,4798750720.0,25464291328.0,2352549.0,125024.0
12-04 08:33:58,0.084,0.084,99.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2233462784.0,1122168832.0,4801531904.0,25461911552.0,3050219.0,155282.0
12-04 08:33:59,0.084,0.251,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2233962496.0,1122168832.0,4804333568.0,25458610176.0,3328056.0,156304.0
12-04 08:34:00,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2233851904.0,1122168832.0,4807634944.0,25455419392.0,3454243.0,151305.0
12-04 08:34:01,0.418,0.335,99.247,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2233937920.0,1122168832.0,4810502144.0,25452466176.0,3649824.0,167472.0
12-04 08:34:02,0.167,0.334,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2233909248.0,1122177024.0,4813680640.0,25449308160.0,3071107.0,137029.0
12-04 08:34:03,0.419,0.252,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234204160.0,1122177024.0,4817084416.0,25445609472.0,3845350.0,194251.0
12-04 08:34:04,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2234372096.0,1122177024.0,4819955712.0,25442570240.0,3203530.0,148115.0
12-04 08:34:05,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2234667008.0,1122177024.0,4823105536.0,25439125504.0,3922627.0,168309.0
12-04 08:34:06,0.168,0.168,99.581,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2234474496.0,1122177024.0,4825829376.0,25436594176.0,2960077.0,137470.0
12-04 08:34:07,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2234642432.0,1122177024.0,4826931200.0,25435324416.0,1136163.0,54517.0
12-04 08:34:08,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2234634240.0,1122185216.0,4826931200.0,25435324416.0,113801.0,8430.0
12-04 08:34:09,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2234462208.0,1122185216.0,4829278208.0,25433149440.0,2657904.0,133733.0
12-04 08:34:10,0.336,0.168,99.161,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2234712064.0,1122185216.0,4835774464.0,25426403328.0,7135052.0,229021.0
12-04 08:34:11,0.334,0.584,98.916,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2234843136.0,1122185216.0,4839833600.0,25422213120.0,4598831.0,171361.0
12-04 08:34:12,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2234769408.0,1122185216.0,4844433408.0,25417687040.0,4949899.0,183680.0
12-04 08:34:13,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235379712.0,1122185216.0,4847312896.0,25414197248.0,3734663.0,173748.0
12-04 08:34:14,0.335,0.167,99.163,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2235367424.0,1122193408.0,4850380800.0,25411133440.0,3241888.0,161172.0
12-04 08:34:15,0.334,0.251,99.081,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2235060224.0,1122193408.0,4853673984.0,25408147456.0,3628254.0,168440.0
12-04 08:34:16,0.335,0.167,99.247,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2235256832.0,1122193408.0,4856586240.0,25405038592.0,3418380.0,164540.0
12-04 08:34:17,0.167,0.251,99.331,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2235691008.0,1122193408.0,4859596800.0,25401593856.0,3555383.0,169233.0
12-04 08:34:18,0.418,0.167,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2235764736.0,1122193408.0,4862730240.0,25398386688.0,3477512.0,159855.0
12-04 08:34:19,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2235457536.0,1122193408.0,4865593344.0,25395830784.0,3345382.0,158728.0
12-04 08:34:20,0.251,0.334,98.997,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2235547648.0,1122201600.0,4868636672.0,25392689152.0,3452104.0,164928.0
12-04 08:34:21,0.334,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2235768832.0,1122201600.0,4871766016.0,25389338624.0,3482762.0,161958.0
12-04 08:34:22,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235609088.0,1122201600.0,4874559488.0,25386704896.0,3045101.0,142850.0
12-04 08:34:23,0.334,0.500,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2236522496.0,1122201600.0,4877209600.0,25383141376.0,3029349.0,149852.0
12-04 08:34:24,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236641280.0,1122201600.0,4880789504.0,25379442688.0,4113948.0,183435.0
12-04 08:34:25,0.251,0.335,99.246,0.0,0.0,0.168,0.0,86417408.0,0.0,84.0,2236792832.0,1122201600.0,4883812352.0,25376268288.0,3600589.0,168085.0
12-04 08:34:26,0.335,0.335,99.079,0.167,0.0,0.084,0.0,126976.0,0.0,10.0,2236940288.0,1122209792.0,4887109632.0,25372815360.0,3559404.0,163871.0
12-04 08:34:27,0.251,0.251,99.330,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2236706816.0,1122209792.0,4890136576.0,25370021888.0,3531112.0,161151.0
12-04 08:34:28,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236702720.0,1122209792.0,4893347840.0,25366814720.0,3314744.0,159578.0
12-04 08:34:29,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2236776448.0,1122209792.0,4896559104.0,25363529728.0,3702450.0,170598.0
12-04 08:34:30,0.335,0.251,99.330,0.0,0.0,0.084,0.0,36864.0,0.0,7.0,2237423616.0,1122209792.0,4899340288.0,25360101376.0,3458549.0,165592.0
12-04 08:34:31,0.168,0.251,99.413,0.0,0.0,0.168,0.0,81920.0,0.0,6.0,2237026304.0,1122209792.0,4902531072.0,25357307904.0,3424869.0,162660.0
12-04 08:34:32,0.168,0.251,99.079,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2237390848.0,1122217984.0,4905553920.0,25353912320.0,3537432.0,169448.0
12-04 08:34:33,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2237100032.0,1122217984.0,4908814336.0,25350942720.0,3507025.0,186089.0
12-04 08:34:34,0.168,0.168,99.330,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2237607936.0,1122217984.0,4911575040.0,25347674112.0,3448992.0,163427.0
12-04 08:34:35,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2237366272.0,1122217984.0,4914483200.0,25345007616.0,3186911.0,165379.0
12-04 08:34:36,0.334,0.334,99.080,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2237329408.0,1122217984.0,4917710848.0,25341816832.0,3695556.0,175446.0
12-04 08:34:37,0.168,0.168,99.330,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2237526016.0,1122217984.0,4920913920.0,25338417152.0,3531560.0,164021.0
12-04 08:34:38,0.251,0.502,98.997,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2237779968.0,1122226176.0,4923777024.0,25335291904.0,3517938.0,189303.0
12-04 08:34:39,0.251,0.502,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2237444096.0,1122226176.0,4927127552.0,25332277248.0,3582784.0,165408.0
12-04 08:34:40,0.334,0.417,99.082,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2237632512.0,1122226176.0,4930129920.0,25329086464.0,3262750.0,157579.0
12-04 08:34:41,0.418,0.251,99.164,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2237632512.0,1122226176.0,4933275648.0,25325940736.0,3677904.0,176322.0
12-04 08:34:42,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2237722624.0,1122226176.0,4936261632.0,25322864640.0,3381664.0,160140.0
12-04 08:34:43,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2237579264.0,1122226176.0,4939214848.0,25320054784.0,3595107.0,168121.0
12-04 08:34:44,0.251,0.335,99.163,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2237706240.0,1122234368.0,4942127104.0,25317007360.0,3293668.0,155389.0
12-04 08:34:45,0.251,0.251,99.331,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2237779968.0,1122234368.0,4945371136.0,25313689600.0,3642481.0,173081.0
12-04 08:34:46,0.167,0.334,99.164,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2237399040.0,1122234368.0,4948672512.0,25310769152.0,3327362.0,154421.0
12-04 08:34:47,0.583,0.250,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2237743104.0,1122234368.0,4951678976.0,25307418624.0,3603324.0,172444.0
12-04 08:34:48,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2237960192.0,1122234368.0,4954574848.0,25304305664.0,3476239.0,161682.0
12-04 08:34:49,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2237497344.0,1122234368.0,4957798400.0,25301544960.0,3313391.0,153736.0
12-04 08:34:50,0.084,0.335,99.246,0.0,0.0,0.335,0.0,12288.0,0.0,2.0,2237652992.0,1122242560.0,4960759808.0,25298419712.0,3559692.0,173809.0
12-04 08:34:51,0.334,0.418,99.081,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2237583360.0,1122242560.0,4964069376.0,25295179776.0,3617564.0,175630.0
12-04 08:34:52,0.501,0.334,98.998,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2238214144.0,1122242560.0,4967071744.0,25291546624.0,3342189.0,157466.0
12-04 08:34:53,0.252,0.084,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2238205952.0,1122242560.0,4970254336.0,25288372224.0,3542047.0,164848.0
12-04 08:34:54,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2237726720.0,1122242560.0,4973670400.0,25285435392.0,3609097.0,168668.0
12-04 08:34:55,0.335,0.335,99.162,0.0,0.0,0.168,0.0,70189056.0,0.0,67.0,2238246912.0,1122242560.0,4976357376.0,25282228224.0,3429242.0,170894.0
12-04 08:34:56,0.168,0.251,99.246,0.251,0.0,0.084,0.0,22315008.0,0.0,34.0,2238095360.0,1122250752.0,4979769344.0,25278959616.0,3551992.0,158529.0
12-04 08:34:57,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2238283776.0,1122250752.0,4982517760.0,25276022784.0,3209495.0,154114.0
12-04 08:34:58,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2238660608.0,1122250752.0,4985569280.0,25272594432.0,3642716.0,172718.0
12-04 08:34:59,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2238734336.0,1122250752.0,4988465152.0,25269624832.0,3483153.0,169796.0
12-04 08:35:00,0.418,0.335,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2238427136.0,1122250752.0,4991787008.0,25266610176.0,3485285.0,157252.0
12-04 08:35:01,0.334,0.334,98.915,0.0,0.0,0.417,0.0,77824.0,0.0,5.0,2238341120.0,1122250752.0,4994969600.0,25263513600.0,3481266.0,167755.0
12-04 08:35:02,0.335,0.251,99.162,0.168,0.0,0.084,0.0,24576.0,0.0,5.0,2238652416.0,1122258944.0,4998189056.0,25259974656.0,3586763.0,172613.0
12-04 08:35:03,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2238861312.0,1122258944.0,5001019392.0,25256935424.0,3294684.0,174850.0
12-04 08:35:04,0.167,0.418,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2239201280.0,1122258944.0,5004029952.0,25253584896.0,3651691.0,175504.0
12-04 08:35:05,0.251,0.251,99.247,0.0,0.0,0.251,0.0,45056.0,0.0,8.0,2239262720.0,1122258944.0,5006888960.0,25250664448.0,3344429.0,159533.0
12-04 08:35:06,0.584,0.334,98.831,0.0,0.0,0.250,0.0,98304.0,0.0,6.0,2239426560.0,1122258944.0,5010518016.0,25246871552.0,3625299.0,171069.0
12-04 08:35:07,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2240200704.0,1122258944.0,5012910080.0,25243705344.0,3163559.0,153198.0
12-04 08:35:08,0.168,0.252,99.077,0.419,0.0,0.084,0.0,12288.0,0.0,2.0,2240356352.0,1122267136.0,5016223744.0,25240227840.0,3598852.0,171657.0
12-04 08:35:09,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2240585728.0,1122267136.0,5019262976.0,25236959232.0,3552343.0,177759.0
12-04 08:35:10,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2240159744.0,1122267136.0,5022736384.0,25233911808.0,3577849.0,172024.0
12-04 08:35:11,0.335,0.084,99.330,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2240229376.0,1122267136.0,5025857536.0,25230721024.0,3519364.0,162335.0
12-04 08:35:12,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2240409600.0,1122267136.0,5028724736.0,25227673600.0,3368451.0,163646.0
12-04 08:35:13,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240548864.0,1122267136.0,5031649280.0,25224609792.0,3595442.0,165874.0
12-04 08:35:14,0.501,0.167,99.081,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2240626688.0,1122275328.0,5034610688.0,25221562368.0,3370797.0,157482.0
12-04 08:35:15,0.335,0.335,99.163,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2240503808.0,1122275328.0,5038161920.0,25218134016.0,3684821.0,171469.0
12-04 08:35:16,0.334,0.334,99.165,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2240675840.0,1122275328.0,5040738304.0,25215385600.0,3181738.0,152951.0
12-04 08:35:17,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2240606208.0,1122275328.0,5044297728.0,25211895808.0,3751067.0,168516.0
12-04 08:35:18,0.334,0.502,96.906,2.090,0.0,0.167,0.0,69410816.0,0.0,75.0,2240307200.0,1122275328.0,5046870016.0,25209622528.0,3388125.0,169625.0
12-04 08:35:19,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241036288.0,1122275328.0,5049995264.0,25205768192.0,3578796.0,179196.0
12-04 08:35:20,0.335,0.251,99.163,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2241130496.0,1122283520.0,5052592128.0,25203068928.0,3159100.0,152514.0
12-04 08:35:21,0.334,0.334,99.081,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2241036288.0,1122283520.0,5056004096.0,25199751168.0,3605284.0,165486.0
12-04 08:35:22,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2240974848.0,1122283520.0,5059244032.0,25196572672.0,3579911.0,180530.0
12-04 08:35:23,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241572864.0,1122283520.0,5062021120.0,25193197568.0,3381382.0,161064.0
12-04 08:35:24,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241388544.0,1122283520.0,5065277440.0,25190125568.0,3451018.0,164692.0
12-04 08:35:25,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2241822720.0,1122283520.0,5068099584.0,25186869248.0,3401451.0,168455.0
12-04 08:35:26,0.251,0.167,99.163,0.084,0.0,0.335,0.0,94208.0,0.0,7.0,2241503232.0,1122291712.0,5071392768.0,25183887360.0,3442386.0,168911.0
12-04 08:35:27,0.334,0.334,99.164,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2241540096.0,1122291712.0,5074419712.0,25180823552.0,3595734.0,171991.0
12-04 08:35:28,0.167,0.501,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2241941504.0,1122291712.0,5077385216.0,25177456640.0,3504054.0,168760.0
12-04 08:35:29,0.251,0.167,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2241826816.0,1122291712.0,5080481792.0,25174474752.0,3446271.0,163500.0
12-04 08:35:30,1.003,0.251,98.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2241978368.0,1122291712.0,5083639808.0,25171165184.0,3462900.0,163473.0
12-04 08:35:31,0.334,0.250,98.999,0.0,0.0,0.417,0.0,90112.0,0.0,5.0,2241871872.0,1122291712.0,5086793728.0,25168117760.0,3492176.0,161458.0
12-04 08:35:32,0.168,0.335,98.911,0.251,0.0,0.335,0.0,24576.0,0.0,3.0,2241966080.0,1122299904.0,5089755136.0,25165053952.0,3493025.0,168269.0
12-04 08:35:33,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2242363392.0,1122299904.0,5092786176.0,25161625600.0,3551487.0,183815.0
12-04 08:35:34,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2242179072.0,1122299904.0,5095972864.0,25158623232.0,3541450.0,173148.0
12-04 08:35:35,0.168,0.335,99.246,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2242629632.0,1122299904.0,5098885120.0,25155260416.0,3492167.0,161183.0
12-04 08:35:36,0.250,0.334,99.083,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2242220032.0,1122299904.0,5102026752.0,25152528384.0,3289102.0,156232.0
12-04 08:35:37,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2242756608.0,1122299904.0,5105123328.0,25148895232.0,3669999.0,166702.0
12-04 08:35:38,0.251,0.168,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2242449408.0,1122308096.0,5108281344.0,25146036224.0,3425740.0,164464.0
12-04 08:35:39,0.502,0.084,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2242342912.0,1122308096.0,5111545856.0,25142878208.0,3610944.0,161304.0
12-04 08:35:40,0.084,0.336,99.413,0.0,0.0,0.168,0.0,126976.0,0.0,18.0,2242822144.0,1122308096.0,5114208256.0,25139736576.0,3343250.0,157339.0
12-04 08:35:41,0.251,0.251,99.247,0.0,0.0,0.251,0.0,65536.0,0.0,3.0,2242916352.0,1122308096.0,5117304832.0,25136545792.0,3519060.0,165695.0
12-04 08:35:42,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2242895872.0,1122308096.0,5120372736.0,25133498368.0,3403619.0,168377.0
12-04 08:35:43,0.250,0.667,98.832,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2243493888.0,1122308096.0,5123710976.0,25129562112.0,3593407.0,167437.0
12-04 08:35:44,0.417,0.334,98.749,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2243956736.0,1122316288.0,5126430720.0,25126371328.0,3367215.0,155270.0
12-04 08:35:45,0.251,0.335,99.330,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2243641344.0,1122316288.0,5129285632.0,25123831808.0,3263220.0,151642.0
12-04 08:35:46,0.334,0.418,99.165,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2244055040.0,1122316288.0,5132570624.0,25120133120.0,3745167.0,167540.0
12-04 08:35:47,0.251,0.084,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244026368.0,1122316288.0,5135646720.0,25117085696.0,3333513.0,150230.0
12-04 08:35:48,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2244071424.0,1122316288.0,5138665472.0,25114021888.0,3474384.0,154529.0
12-04 08:35:49,0.333,0.416,98.834,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2243969024.0,1122316288.0,5141942272.0,25110847488.0,3526342.0,177571.0
12-04 08:35:50,0.335,0.418,98.996,0.084,0.0,0.167,0.0,48414720.0,0.0,52.0,2244313088.0,1122324480.0,5144924160.0,25107513344.0,3530007.0,165355.0
12-04 08:35:51,0.335,0.251,99.247,0.0,0.0,0.167,0.0,51830784.0,0.0,59.0,2244538368.0,1122324480.0,5148000256.0,25104211968.0,3548090.0,161736.0
12-04 08:35:52,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244440064.0,1122324480.0,5151113216.0,25101197312.0,3401249.0,165152.0
12-04 08:35:53,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244419584.0,1122324480.0,5154197504.0,25098133504.0,3547382.0,168353.0
12-04 08:35:54,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2244587520.0,1122324480.0,5157203968.0,25094959104.0,3464903.0,161488.0
12-04 08:35:55,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2244440064.0,1122324480.0,5160652800.0,25091657728.0,3663375.0,177392.0
12-04 08:35:56,0.334,0.251,99.164,0.167,0.0,0.084,0.0,94208.0,0.0,7.0,2244751360.0,1122332672.0,5163302912.0,25088688128.0,3147821.0,148303.0
12-04 08:35:57,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2244808704.0,1122332672.0,5165244416.0,25086689280.0,1916210.0,86377.0
12-04 08:35:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2244808704.0,1122332672.0,5165244416.0,25086689280.0,21580.0,20682.0
12-04 08:35:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2244808704.0,1122332672.0,5165244416.0,25086689280.0,7193.0,5983.0
12-04 08:36:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2244808704.0,1122332672.0,5165244416.0,25086689280.0,3883.0,2830.0
12-04 08:36:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2244808704.0,1122332672.0,5165244416.0,25086689280.0,5830.0,6141.0
12-04 08:36:02,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2244800512.0,1122340864.0,5165244416.0,25086689280.0,4044.0,2925.0
12-04 08:36:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245562368.0,1122340864.0,5165244416.0,25085927424.0,21159.0,19996.0
12-04 08:36:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245562368.0,1122340864.0,5165244416.0,25085927424.0,5100.0,3780.0
12-04 08:36:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245558272.0,1122340864.0,5165248512.0,25085927424.0,6648.0,6683.0
12-04 08:36:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2245558272.0,1122340864.0,5165248512.0,25085927424.0,23296.0,22886.0
12-04 08:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245554176.0,1122340864.0,5165252608.0,25085927424.0,5340.0,4341.0
12-04 08:36:08,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2245545984.0,1122349056.0,5165252608.0,25085927424.0,23951.0,23943.0
12-04 08:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245545984.0,1122349056.0,5165252608.0,25085927424.0,5114.0,4141.0
12-04 08:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245545984.0,1122349056.0,5165252608.0,25085927424.0,4722.0,3324.0
12-04 08:36:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2245545984.0,1122349056.0,5165252608.0,25085927424.0,4431.0,2972.0
12-04 08:36:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245545984.0,1122349056.0,5165252608.0,25085927424.0,6170.0,5740.0
12-04 08:36:13,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2245414912.0,1122349056.0,5166145536.0,25085165568.0,908846.0,48047.0
12-04 08:36:14,0.334,0.167,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2245517312.0,1122357248.0,5168590848.0,25082609664.0,2926155.0,142606.0
12-04 08:36:15,0.251,0.335,99.246,0.0,0.0,0.168,0.0,61440.0,0.0,8.0,2245451776.0,1122357248.0,5172056064.0,25079209984.0,3731487.0,161971.0
12-04 08:36:16,0.167,0.0,99.749,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2245816320.0,1122357248.0,5173878784.0,25077022720.0,2430124.0,92493.0
12-04 08:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245857280.0,1122357248.0,5174091776.0,25076768768.0,4812.0,4390.0
12-04 08:36:18,0.167,0.167,99.499,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2245746688.0,1122357248.0,5175140352.0,25075830784.0,1380395.0,68617.0
12-04 08:36:19,0.335,0.418,98.745,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2246070272.0,1122357248.0,5180751872.0,25069895680.0,6379091.0,255259.0
12-04 08:36:20,0.504,0.168,98.908,0.168,0.0,0.252,0.0,36438016.0,0.0,39.0,2246152192.0,1122365440.0,5186138112.0,25064419328.0,5893488.0,209461.0
12-04 08:36:21,0.334,0.500,98.916,0.0,0.0,0.250,0.0,4222976.0,0.0,12.0,2246094848.0,1122365440.0,5191417856.0,25059196928.0,5555102.0,190294.0
12-04 08:36:22,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2246250496.0,1122365440.0,5194547200.0,25055911936.0,3540631.0,154702.0
12-04 08:36:23,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246299648.0,1122365440.0,5198196736.0,25052213248.0,4157174.0,186529.0
12-04 08:36:24,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2246270976.0,1122365440.0,5202034688.0,25048403968.0,4188452.0,169202.0
12-04 08:36:25,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2246860800.0,1122365440.0,5204795392.0,25045053440.0,3305468.0,153721.0
12-04 08:36:26,0.251,0.167,99.247,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2246623232.0,1122373632.0,5208039424.0,25042038784.0,3609369.0,152392.0
12-04 08:36:27,0.502,0.251,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2246885376.0,1122373632.0,5211602944.0,25038213120.0,3974592.0,184477.0
12-04 08:36:28,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246713344.0,1122373632.0,5214822400.0,25035165696.0,3414265.0,160623.0
12-04 08:36:29,0.333,0.500,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2246971392.0,1122373632.0,5218422784.0,25031307264.0,4072953.0,181734.0
12-04 08:36:30,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2247090176.0,1122373632.0,5221445632.0,25028165632.0,3630902.0,177442.0
12-04 08:36:31,0.336,0.252,99.329,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2247032832.0,1122373632.0,5224931328.0,25024737280.0,3903751.0,182454.0
12-04 08:36:32,0.251,0.334,98.997,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2247430144.0,1122381824.0,5228003328.0,25021259776.0,3514579.0,164847.0
12-04 08:36:33,0.417,0.334,98.832,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2247368704.0,1122381824.0,5231173632.0,25018150912.0,3857128.0,199952.0
12-04 08:36:34,0.333,0.417,98.917,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2246987776.0,1122381824.0,5234905088.0,25014800384.0,3771226.0,174516.0
12-04 08:36:35,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2247254016.0,1122381824.0,5237940224.0,25011499008.0,3777035.0,168831.0
12-04 08:36:36,0.418,0.167,99.163,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2247589888.0,1122381824.0,5241303040.0,25007800320.0,3649573.0,164542.0
12-04 08:36:37,0.251,0.335,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2247892992.0,1122381824.0,5244301312.0,25004498944.0,3494949.0,154460.0
12-04 08:36:38,0.334,0.417,98.664,0.250,0.0,0.334,0.0,24576.0,0.0,3.0,2247696384.0,1122390016.0,5248315392.0,25000673280.0,4320417.0,205053.0
12-04 08:36:39,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2247913472.0,1122390016.0,5251244032.0,24997527552.0,3416929.0,163759.0
12-04 08:36:40,0.251,0.418,99.163,0.0,0.0,0.167,0.0,61440.0,0.0,4.0,2247495680.0,1122390016.0,5254770688.0,24994418688.0,3704950.0,167024.0
12-04 08:36:41,0.334,0.334,99.164,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2247553024.0,1122390016.0,5257871360.0,24991260672.0,3640905.0,171757.0
12-04 08:36:42,0.417,0.417,98.750,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2247622656.0,1122390016.0,5261484032.0,24987578368.0,4054685.0,184089.0
12-04 08:36:43,0.418,0.418,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2248491008.0,1122390016.0,5264568320.0,24983625728.0,3754988.0,188989.0
12-04 08:36:44,0.334,0.167,98.998,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2248499200.0,1122398208.0,5267853312.0,24980324352.0,3605956.0,171943.0
12-04 08:36:45,0.502,0.167,99.163,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2248949760.0,1122398208.0,5271040000.0,24976687104.0,3816330.0,173537.0
12-04 08:36:46,0.083,0.167,99.583,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2248724480.0,1122398208.0,5272469504.0,24975482880.0,1332263.0,64732.0
12-04 08:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2248724480.0,1122398208.0,5272469504.0,24975482880.0,6243.0,4575.0
12-04 08:36:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2248658944.0,1122398208.0,5272915968.0,24975101952.0,679808.0,34635.0
12-04 08:36:49,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2249179136.0,1122398208.0,5275443200.0,24972054528.0,3027152.0,147946.0
12-04 08:36:50,0.502,0.418,98.577,0.084,0.0,0.418,0.0,19058688.0,0.0,27.0,2248945664.0,1122406400.0,5282922496.0,24964800512.0,8409628.0,244276.0
12-04 08:36:51,0.251,0.335,99.078,0.0,0.0,0.335,0.0,77950976.0,0.0,83.0,2249015296.0,1122406400.0,5288710144.0,24958943232.0,5896257.0,211000.0
12-04 08:36:52,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249150464.0,1122406400.0,5292527616.0,24954990592.0,4646335.0,178897.0
12-04 08:36:53,0.168,0.168,99.497,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2249068544.0,1122406400.0,5297119232.0,24950480896.0,4864175.0,178298.0
12-04 08:36:54,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2249121792.0,1122406400.0,5300445184.0,24947101696.0,3795668.0,168288.0
12-04 08:36:55,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249256960.0,1122406400.0,5303357440.0,24944054272.0,3472804.0,152742.0
12-04 08:36:56,0.335,0.167,99.079,0.167,0.0,0.251,0.0,94208.0,0.0,7.0,2249564160.0,1122414592.0,5307154432.0,24939941888.0,4126100.0,183729.0
12-04 08:36:57,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2249838592.0,1122414592.0,5310783488.0,24936038400.0,4198691.0,193770.0
12-04 08:36:58,0.334,0.250,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2249441280.0,1122414592.0,5314117632.0,24933101568.0,3566428.0,159166.0
12-04 08:36:59,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2250002432.0,1122414592.0,5317017600.0,24929640448.0,3557725.0,159992.0
12-04 08:37:00,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249883648.0,1122414592.0,5320548352.0,24926228480.0,4022759.0,187661.0
12-04 08:37:01,0.250,0.667,98.916,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2249707520.0,1122414592.0,5324152832.0,24922800128.0,3756518.0,170218.0
12-04 08:37:02,0.419,0.251,99.162,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2250092544.0,1122422784.0,5326934016.0,24919625728.0,3521839.0,161372.0
12-04 08:37:03,0.921,0.084,98.661,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2250309632.0,1122422784.0,5330423808.0,24915918848.0,3853384.0,192748.0
12-04 08:37:04,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2250293248.0,1122422784.0,5333995520.0,24912363520.0,3768269.0,176828.0
12-04 08:37:05,0.500,0.250,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2250674176.0,1122422784.0,5337378816.0,24908599296.0,3998929.0,187670.0
12-04 08:37:06,0.084,0.419,99.330,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2250358784.0,1122422784.0,5340422144.0,24905871360.0,3499775.0,165013.0
12-04 08:37:07,0.500,0.417,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2250899456.0,1122422784.0,5343453184.0,24902299648.0,3622226.0,163249.0
12-04 08:37:08,0.335,0.251,99.079,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,2251005952.0,1122430976.0,5346885632.0,24898752512.0,3859951.0,165683.0
12-04 08:37:09,0.585,0.084,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2251309056.0,1122430976.0,5349806080.0,24895528960.0,3401465.0,174902.0
12-04 08:37:10,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2251460608.0,1122430976.0,5353684992.0,24891498496.0,4057834.0,178528.0
12-04 08:37:11,0.584,0.250,98.998,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2251313152.0,1122430976.0,5356769280.0,24888561664.0,3642235.0,168069.0
12-04 08:37:12,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2251776000.0,1122430976.0,5360115712.0,24884752384.0,3844871.0,180255.0
12-04 08:37:13,0.583,0.333,98.585,0.167,0.0,0.333,0.0,28672.0,0.0,3.0,2251816960.0,1122439168.0,5363240960.0,24881577984.0,3657153.0,162013.0
12-04 08:37:14,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2251440128.0,1122439168.0,5366935552.0,24878260224.0,3720740.0,169633.0
12-04 08:37:15,0.418,0.334,99.080,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2251976704.0,1122439168.0,5370114048.0,24874545152.0,4019312.0,179833.0
12-04 08:37:16,0.084,0.418,99.164,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2251931648.0,1122439168.0,5373222912.0,24871481344.0,3443909.0,164605.0
12-04 08:37:17,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2251694080.0,1122439168.0,5376983040.0,24867958784.0,3883955.0,175685.0
12-04 08:37:18,0.335,0.335,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2251825152.0,1122439168.0,5380042752.0,24864768000.0,3698966.0,165214.0
12-04 08:37:19,0.167,0.167,99.333,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2251943936.0,1122447360.0,5381312512.0,24863371264.0,1335920.0,70915.0
12-04 08:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,6189056.0,0.0,7.0,2251943936.0,1122447360.0,5381312512.0,24863371264.0,6197.0,4537.0
12-04 08:37:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,92831744.0,0.0,98.0,2251997184.0,1122447360.0,5381767168.0,24862863360.0,456179.0,25141.0
12-04 08:37:22,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2252001280.0,1122447360.0,5384970240.0,24859656192.0,3707430.0,163555.0
12-04 08:37:23,0.588,0.420,98.825,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2252677120.0,1122447360.0,5391904768.0,24852045824.0,7945359.0,282649.0
12-04 08:37:24,0.502,0.418,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2252783616.0,1122447360.0,5398290432.0,24845553664.0,6818033.0,218779.0
12-04 08:37:25,0.251,0.335,99.079,0.084,0.0,0.251,0.0,49152.0,0.0,7.0,2253115392.0,1122455552.0,5402157056.0,24841347072.0,4553601.0,181806.0
12-04 08:37:26,0.418,0.167,99.165,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2252632064.0,1122455552.0,5405990912.0,24837996544.0,4069008.0,149820.0
12-04 08:37:27,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2252869632.0,1122455552.0,5409546240.0,24834203648.0,3864523.0,172220.0
12-04 08:37:28,0.418,0.335,99.079,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2253094912.0,1122455552.0,5413130240.0,24830394368.0,4430718.0,184808.0
12-04 08:37:29,0.334,0.501,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2253348864.0,1122455552.0,5416448000.0,24826822656.0,3549317.0,171179.0
12-04 08:37:30,1.083,0.500,98.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2253369344.0,1122455552.0,5419601920.0,24823648256.0,3674530.0,170745.0
12-04 08:37:31,0.334,0.250,98.915,0.167,0.0,0.334,0.0,98304.0,0.0,7.0,2253152256.0,1122463744.0,5423001600.0,24820457472.0,3609051.0,160315.0
12-04 08:37:32,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2253455360.0,1122463744.0,5426380800.0,24816775168.0,4127275.0,174468.0
12-04 08:37:33,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2253197312.0,1122463744.0,5429829632.0,24813584384.0,3399021.0,181293.0
12-04 08:37:34,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253377536.0,1122463744.0,5432950784.0,24810283008.0,3806870.0,177047.0
12-04 08:37:35,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2253824000.0,1122463744.0,5436108800.0,24806678528.0,3771847.0,162743.0
12-04 08:37:36,0.336,0.252,99.329,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2253905920.0,1122463744.0,5439582208.0,24803123200.0,3760942.0,172885.0
12-04 08:37:37,0.168,0.335,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2253594624.0,1122471936.0,5442899968.0,24800108544.0,3679926.0,176144.0
12-04 08:37:38,0.167,0.334,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2253615104.0,1122471936.0,5446422528.0,24796565504.0,3893605.0,173758.0
12-04 08:37:39,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2253840384.0,1122471936.0,5449773056.0,24792989696.0,3810928.0,177985.0
12-04 08:37:40,0.418,0.167,98.997,0.0,0.0,0.418,0.0,61440.0,0.0,4.0,2253971456.0,1122471936.0,5453119488.0,24789512192.0,3900427.0,171096.0
12-04 08:37:41,0.501,0.251,99.081,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2254344192.0,1122471936.0,5456175104.0,24786083840.0,3378385.0,157898.0
12-04 08:37:42,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2254381056.0,1122471936.0,5459677184.0,24782544896.0,3868546.0,167028.0
12-04 08:37:43,0.334,0.417,98.748,0.167,0.0,0.334,0.0,20480.0,0.0,4.0,2254356480.0,1122480128.0,5462757376.0,24779481088.0,3545118.0,160199.0
12-04 08:37:44,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2254229504.0,1122480128.0,5466329088.0,24776036352.0,3931279.0,174839.0
12-04 08:37:45,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254827520.0,1122480128.0,5469286400.0,24772481024.0,3783467.0,169177.0
12-04 08:37:46,0.582,0.416,98.587,0.0,0.0,0.416,0.0,106496.0,0.0,6.0,2254692352.0,1122480128.0,5473026048.0,24768876544.0,3699236.0,180021.0
12-04 08:37:47,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2254778368.0,1122480128.0,5475954688.0,24765861888.0,3532002.0,157657.0
12-04 08:37:48,0.334,0.251,98.747,0.251,0.0,0.418,0.0,28672.0,0.0,3.0,2254864384.0,1122488320.0,5479415808.0,24762306560.0,3790320.0,171426.0
12-04 08:37:49,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2255204352.0,1122488320.0,5482520576.0,24758861824.0,3668962.0,169454.0
12-04 08:37:50,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2255495168.0,1122488320.0,5485944832.0,24755146752.0,3890711.0,189141.0
12-04 08:37:51,0.168,0.252,99.413,0.0,0.0,0.168,0.0,104767488.0,0.0,110.0,2255151104.0,1122488320.0,5489446912.0,24751988736.0,3956783.0,178018.0
12-04 08:37:52,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2255454208.0,1122488320.0,5492826112.0,24748306432.0,3770316.0,171465.0
12-04 08:37:53,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2255892480.0,1122488320.0,5496025088.0,24744669184.0,3734928.0,165265.0
12-04 08:37:54,0.334,0.418,98.997,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2255683584.0,1122496512.0,5498953728.0,24741941248.0,3419741.0,165614.0
12-04 08:37:55,0.251,0.502,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2255888384.0,1122496512.0,5502226432.0,24738463744.0,3646227.0,169844.0
12-04 08:37:56,0.335,0.251,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2255925248.0,1122496512.0,5505585152.0,24735068160.0,3758940.0,168755.0
12-04 08:37:57,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2256277504.0,1122496512.0,5508997120.0,24731303936.0,3793414.0,181702.0
12-04 08:37:58,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2256199680.0,1122496512.0,5512503296.0,24727875584.0,4058912.0,187498.0
12-04 08:37:59,0.501,0.334,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2256158720.0,1122496512.0,5515653120.0,24724766720.0,3487687.0,154431.0
12-04 08:38:00,0.334,0.251,98.913,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2256154624.0,1122504704.0,5519220736.0,24721195008.0,3859099.0,176545.0
12-04 08:38:01,0.335,0.168,99.330,0.0,0.0,0.168,0.0,135168.0,0.0,13.0,2256568320.0,1122504704.0,5522108416.0,24717893632.0,3737043.0,177081.0
12-04 08:38:02,0.167,0.418,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2256347136.0,1122504704.0,5525266432.0,24714956800.0,3426217.0,158450.0
12-04 08:38:03,0.334,0.585,98.913,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2257092608.0,1122504704.0,5528776704.0,24710701056.0,3890741.0,205869.0
12-04 08:38:04,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2256818176.0,1122504704.0,5532176384.0,24707575808.0,3814056.0,171681.0
12-04 08:38:05,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2256875520.0,1122504704.0,5535297536.0,24704397312.0,3703206.0,180187.0
12-04 08:38:06,0.168,0.168,99.329,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,2257313792.0,1122512896.0,5538402304.0,24700846080.0,3537465.0,155379.0
12-04 08:38:07,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2257551360.0,1122512896.0,5541736448.0,24697274368.0,3826584.0,182944.0
12-04 08:38:08,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2257084416.0,1122512896.0,5545123840.0,24694353920.0,3555467.0,169876.0
12-04 08:38:09,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2257195008.0,1122512896.0,5548957696.0,24690409472.0,4222278.0,182624.0
12-04 08:38:10,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2257592320.0,1122512896.0,5551894528.0,24687075328.0,3519136.0,159759.0
12-04 08:38:11,0.334,0.251,99.080,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2257285120.0,1122512896.0,5555105792.0,24684171264.0,3727272.0,164528.0
12-04 08:38:12,0.334,0.418,98.830,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2257403904.0,1122521088.0,5558661120.0,24680488960.0,3834067.0,185219.0
12-04 08:38:13,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2257416192.0,1122521088.0,5562339328.0,24676798464.0,3937600.0,170508.0
12-04 08:38:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257747968.0,1122521088.0,5562261504.0,24676544512.0,4023.0,2719.0
12-04 08:38:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257747968.0,1122521088.0,5562261504.0,24676544512.0,7043.0,6625.0
12-04 08:38:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2257747968.0,1122521088.0,5562261504.0,24676544512.0,5270.0,4972.0
12-04 08:38:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257747968.0,1122521088.0,5562261504.0,24676544512.0,5067.0,4543.0
12-04 08:38:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2257739776.0,1122529280.0,5562261504.0,24676544512.0,4836.0,4212.0
12-04 08:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257739776.0,1122529280.0,5562261504.0,24676544512.0,5997.0,4875.0
12-04 08:38:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257739776.0,1122529280.0,5562261504.0,24676544512.0,4427.0,3736.0
12-04 08:38:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,76234752.0,0.0,80.0,2257739776.0,1122529280.0,5562261504.0,24676544512.0,3688.0,2673.0
12-04 08:38:22,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2257739776.0,1122529280.0,5562261504.0,24676544512.0,5021.0,4865.0
12-04 08:38:23,0.083,0.167,99.417,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2258374656.0,1122537472.0,5562261504.0,24675901440.0,6614.0,7153.0
12-04 08:38:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258374656.0,1122537472.0,5562261504.0,24675901440.0,4496.0,3851.0
12-04 08:38:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258366464.0,1122537472.0,5562261504.0,24675909632.0,4531.0,3976.0
12-04 08:38:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2258366464.0,1122537472.0,5562261504.0,24675909632.0,4306.0,3689.0
12-04 08:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258362368.0,1122537472.0,5562265600.0,24675909632.0,4402.0,3819.0
12-04 08:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258362368.0,1122537472.0,5562265600.0,24675909632.0,4239.0,3130.0
12-04 08:38:29,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,3872.0,2781.0
12-04 08:38:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,7142.0,6746.0
12-04 08:38:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,6071.0,6330.0
12-04 08:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,4390.0,3761.0
12-04 08:38:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,22522.0,21939.0
12-04 08:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258354176.0,1122545664.0,5562265600.0,24675909632.0,4627.0,3993.0
12-04 08:38:35,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,4058.0,2918.0
12-04 08:38:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,131072.0,0.0,16.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,4616.0,3869.0
12-04 08:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,4752.0,4071.0
12-04 08:38:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,22926.0,22820.0
12-04 08:38:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,4198.0,3058.0
12-04 08:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2258341888.0,1122553856.0,5562269696.0,24675909632.0,5864.0,6125.0
12-04 08:38:41,0.0,0.167,99.666,0.167,0.0,0.0,0.0,69632.0,0.0,5.0,2258333696.0,1122562048.0,5562269696.0,24675909632.0,4758.0,4029.0
12-04 08:38:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258333696.0,1122562048.0,5562269696.0,24675909632.0,4456.0,3693.0
12-04 08:38:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258092032.0,1122562048.0,5562273792.0,24676147200.0,5255.0,4635.0
12-04 08:38:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258092032.0,1122562048.0,5562273792.0,24676147200.0,4450.0,3803.0
12-04 08:38:45,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2258092032.0,1122562048.0,5562273792.0,24676147200.0,4626.0,4146.0
12-04 08:38:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2258092032.0,1122562048.0,5562273792.0,24676147200.0,4467.0,3785.0
12-04 08:38:47,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2257637376.0,1122570240.0,5562720256.0,24676147200.0,390025.0,20998.0
12-04 08:38:48,0.167,0.417,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2257756160.0,1122570240.0,5565071360.0,24673677312.0,2916354.0,148456.0
12-04 08:38:49,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2258038784.0,1122570240.0,5568581632.0,24669884416.0,3735192.0,153839.0
12-04 08:38:50,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2257895424.0,1122570240.0,5572374528.0,24666234880.0,4201680.0,148904.0
12-04 08:38:51,0.167,0.251,99.331,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2258227200.0,1122570240.0,5575344128.0,24662933504.0,3531339.0,146200.0
12-04 08:38:52,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2258423808.0,1122570240.0,5578338304.0,24659742720.0,3307584.0,137676.0
12-04 08:38:53,0.167,0.418,99.164,0.167,0.0,0.084,0.0,20480.0,0.0,3.0,2258300928.0,1122578432.0,5581754368.0,24656441344.0,3853441.0,159631.0
12-04 08:38:54,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2258194432.0,1122578432.0,5585813504.0,24652488704.0,4370545.0,161808.0
12-04 08:38:55,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2258714624.0,1122578432.0,5589229568.0,24648552448.0,4118645.0,173073.0
12-04 08:38:56,0.502,0.084,98.997,0.0,0.0,0.418,0.0,86016.0,0.0,5.0,2258702336.0,1122578432.0,5592719360.0,24645074944.0,3940833.0,173711.0
12-04 08:38:57,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2259083264.0,1122578432.0,5596368896.0,24641044480.0,4101748.0,172058.0
12-04 08:38:58,0.168,0.168,99.079,0.251,0.0,0.335,0.0,28672.0,0.0,3.0,2259222528.0,1122586624.0,5599911936.0,24637353984.0,4105817.0,167985.0
12-04 08:38:59,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2259066880.0,1122586624.0,5603147776.0,24634273792.0,3694964.0,149012.0
12-04 08:39:00,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2258919424.0,1122586624.0,5606707200.0,24630861824.0,3608686.0,162970.0
12-04 08:39:01,0.334,0.334,98.998,0.0,0.0,0.334,0.0,86016.0,0.0,5.0,2258964480.0,1122586624.0,5610217472.0,24627306496.0,3929407.0,182959.0
12-04 08:39:02,0.168,0.168,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2259005440.0,1122586624.0,5614178304.0,24623304704.0,4633263.0,200850.0
12-04 08:39:03,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2259750912.0,1122586624.0,5616066560.0,24620670976.0,2148146.0,121577.0
12-04 08:39:04,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2260123648.0,1122594816.0,5616066560.0,24620290048.0,176000.0,11307.0
12-04 08:39:05,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2259886080.0,1122594816.0,5618335744.0,24618258432.0,2726514.0,134645.0
12-04 08:39:06,0.502,0.418,98.746,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2260242432.0,1122594816.0,5624758272.0,24611479552.0,7083980.0,229559.0
12-04 08:39:07,0.334,0.418,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2260164608.0,1122594816.0,5630279680.0,24606035968.0,6046952.0,218271.0
12-04 08:39:08,0.334,0.501,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2259988480.0,1122594816.0,5634899968.0,24601591808.0,4978231.0,187345.0
12-04 08:39:09,0.335,0.168,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2260119552.0,1122594816.0,5638848512.0,24597512192.0,4416570.0,196290.0
12-04 08:39:10,0.417,0.417,98.832,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2260631552.0,1122603008.0,5641875456.0,24593965056.0,3770789.0,164519.0
12-04 08:39:11,0.335,0.251,99.163,0.0,0.0,0.251,0.0,106496.0,0.0,9.0,2260312064.0,1122603008.0,5645766656.0,24590393344.0,4043383.0,180736.0
12-04 08:39:12,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2261041152.0,1122603008.0,5649100800.0,24586330112.0,4143672.0,187676.0
12-04 08:39:13,0.084,0.168,99.580,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2261028864.0,1122603008.0,5652590592.0,24582852608.0,3840260.0,171606.0
12-04 08:39:14,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2260893696.0,1122603008.0,5656883200.0,24578695168.0,4403963.0,196595.0
12-04 08:39:15,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2261372928.0,1122603008.0,5659820032.0,24575279104.0,3697983.0,174705.0
12-04 08:39:16,0.501,0.251,98.747,0.251,0.0,0.251,0.0,118784.0,0.0,8.0,2260922368.0,1122611200.0,5663846400.0,24571695104.0,4122459.0,184936.0
12-04 08:39:17,0.501,0.167,98.915,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2261057536.0,1122611200.0,5667155968.0,24568250368.0,3854795.0,188252.0
12-04 08:39:18,0.167,0.502,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2261254144.0,1122611200.0,5670387712.0,24564822016.0,3812352.0,173989.0
12-04 08:39:19,0.168,0.503,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2261196800.0,1122611200.0,5674397696.0,24560869376.0,4318279.0,191614.0
12-04 08:39:20,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261786624.0,1122611200.0,5677490176.0,24557187072.0,3933858.0,197804.0
12-04 08:39:21,0.502,0.334,98.997,0.0,0.0,0.167,0.0,116330496.0,0.0,121.0,2261397504.0,1122611200.0,5681459200.0,24553607168.0,4057768.0,178775.0
12-04 08:39:22,0.084,0.502,99.080,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2261835776.0,1122619392.0,5684441088.0,24550178816.0,3756243.0,164796.0
12-04 08:39:23,0.251,0.502,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2262425600.0,1122619392.0,5687939072.0,24546091008.0,3845994.0,170132.0
12-04 08:39:24,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2262491136.0,1122619392.0,5691580416.0,24542384128.0,4076502.0,167544.0
12-04 08:39:25,0.335,0.335,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2262339584.0,1122619392.0,5695262720.0,24538853376.0,4109401.0,183120.0
12-04 08:39:26,0.251,0.167,99.332,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2262904832.0,1122619392.0,5698633728.0,24534917120.0,3974799.0,185385.0
12-04 08:39:27,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2262556672.0,1122619392.0,5702553600.0,24531345408.0,4040690.0,189464.0
12-04 08:39:28,0.168,0.336,99.161,0.252,0.0,0.084,0.0,20480.0,0.0,3.0,2262687744.0,1122627584.0,5705715712.0,24528044032.0,3797183.0,174208.0
12-04 08:39:29,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2262822912.0,1122627584.0,5709406208.0,24524218368.0,4137703.0,171592.0
12-04 08:39:30,0.756,0.252,98.908,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2262876160.0,1122627584.0,5712781312.0,24520790016.0,3935216.0,189857.0
12-04 08:39:31,0.334,0.334,99.164,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2263015424.0,1122627584.0,5716754432.0,24516677632.0,4352627.0,207703.0
12-04 08:39:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263072768.0,1122627584.0,5718568960.0,24514805760.0,1975813.0,99226.0
12-04 08:39:33,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2263068672.0,1122635776.0,5718564864.0,24514805760.0,22459.0,22301.0
12-04 08:39:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2262872064.0,1122635776.0,5719556096.0,24514011136.0,966585.0,49495.0
12-04 08:39:35,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2262945792.0,1122635776.0,5722750976.0,24510742528.0,3631109.0,159362.0
12-04 08:39:36,0.336,0.420,98.992,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2263822336.0,1122635776.0,5729923072.0,24502693888.0,8326483.0,236495.0
12-04 08:39:37,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2263605248.0,1122635776.0,5735108608.0,24497725440.0,5478225.0,217412.0
12-04 08:39:38,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263506944.0,1122635776.0,5739192320.0,24493740032.0,4550269.0,183426.0
12-04 08:39:39,0.167,0.251,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2263769088.0,1122643968.0,5745000448.0,24487661568.0,6443222.0,219727.0
12-04 08:39:40,0.250,0.250,99.416,0.0,0.0,0.083,0.0,61440.0,0.0,4.0,2262712320.0,1122643968.0,5748563968.0,24485154816.0,4206678.0,185226.0
12-04 08:39:41,0.251,0.167,99.331,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2262446080.0,1122643968.0,5752307712.0,24481677312.0,4142683.0,182133.0
12-04 08:39:42,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2262573056.0,1122643968.0,5755703296.0,24478154752.0,3734182.0,168106.0
12-04 08:39:43,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2262990848.0,1122643968.0,5759406080.0,24474034176.0,4187745.0,181824.0
12-04 08:39:44,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263216128.0,1122643968.0,5762990080.0,24470224896.0,4043642.0,180906.0
12-04 08:39:45,0.168,0.252,99.244,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2263379968.0,1122652160.0,5766279168.0,24466763776.0,3879725.0,171004.0
12-04 08:39:46,0.417,0.334,98.998,0.0,0.0,0.250,0.0,155648.0,0.0,15.0,2263461888.0,1122652160.0,5769703424.0,24463257600.0,3739329.0,178526.0
12-04 08:39:47,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2263322624.0,1122652160.0,5773557760.0,24459542528.0,4310169.0,192374.0
12-04 08:39:48,0.335,0.335,99.247,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2263347200.0,1122652160.0,5776691200.0,24456384512.0,3696261.0,170432.0
12-04 08:39:49,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2263216128.0,1122652160.0,5780758528.0,24452448256.0,4265595.0,185153.0
12-04 08:39:50,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263355392.0,1122652160.0,5784002560.0,24449064960.0,3748979.0,173278.0
12-04 08:39:51,0.251,0.502,98.913,0.167,0.0,0.167,0.0,106700800.0,0.0,114.0,2263289856.0,1122660352.0,5787680768.0,24445444096.0,4407591.0,201641.0
12-04 08:39:52,0.418,0.418,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2263457792.0,1122660352.0,5790826496.0,24442130432.0,3627548.0,155757.0
12-04 08:39:53,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2263670784.0,1122660352.0,5794422784.0,24438321152.0,4105874.0,185240.0
12-04 08:39:54,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2263121920.0,1122660352.0,5798035456.0,24435257344.0,3797369.0,171568.0
12-04 08:39:55,0.500,0.500,98.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2263277568.0,1122660352.0,5801689088.0,24431448064.0,4289592.0,171629.0
12-04 08:39:56,0.334,0.501,98.998,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2263695360.0,1122660352.0,5805289472.0,24427429888.0,3908692.0,175530.0
12-04 08:39:57,0.335,0.251,99.079,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2263805952.0,1122668544.0,5808631808.0,24423968768.0,3943306.0,171756.0
12-04 08:39:58,0.252,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2263650304.0,1122668544.0,5812293632.0,24420462592.0,4033144.0,178490.0
12-04 08:39:59,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2263629824.0,1122668544.0,5816217600.0,24416559104.0,4276706.0,177946.0
12-04 08:40:00,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2264408064.0,1122668544.0,5819076608.0,24412921856.0,3622207.0,175661.0
12-04 08:40:01,0.335,0.084,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2264276992.0,1122668544.0,5822951424.0,24409178112.0,4244691.0,202143.0
12-04 08:40:02,0.500,0.500,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2264338432.0,1122668544.0,5826367488.0,24405700608.0,3866539.0,183167.0
12-04 08:40:03,0.251,0.419,99.079,0.084,0.0,0.168,0.0,20480.0,0.0,3.0,2264236032.0,1122676736.0,5829890048.0,24402272256.0,3771818.0,195860.0
12-04 08:40:04,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2264518656.0,1122676736.0,5833383936.0,24398495744.0,4080995.0,166126.0
12-04 08:40:05,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2264367104.0,1122676736.0,5836599296.0,24395431936.0,3352981.0,155409.0
12-04 08:40:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2264748032.0,1122676736.0,5836472320.0,24395177984.0,5744.0,5176.0
12-04 08:40:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2264743936.0,1122676736.0,5836476416.0,24395177984.0,71549.0,6815.0
12-04 08:40:08,0.251,0.251,98.996,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2264895488.0,1122684928.0,5839110144.0,24392384512.0,3040855.0,160334.0
12-04 08:40:09,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265079808.0,1122684928.0,5843759104.0,24387551232.0,5300449.0,193175.0
12-04 08:40:10,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265247744.0,1122684928.0,5849575424.0,24381566976.0,6498463.0,194661.0
12-04 08:40:11,0.419,0.335,98.994,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2265350144.0,1122684928.0,5855711232.0,24375328768.0,6850227.0,247598.0
12-04 08:40:12,0.418,0.251,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2265473024.0,1122684928.0,5860921344.0,24369995776.0,5709613.0,205704.0
12-04 08:40:13,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265595904.0,1122684928.0,5864595456.0,24366198784.0,4396976.0,165125.0
12-04 08:40:14,0.334,0.334,98.915,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2265407488.0,1122693120.0,5868613632.0,24362360832.0,4191237.0,171532.0
12-04 08:40:15,0.417,0.334,98.832,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2265432064.0,1122693120.0,5872287744.0,24358662144.0,3889212.0,166659.0
12-04 08:40:16,0.418,0.334,98.997,0.0,0.0,0.251,0.0,102400.0,0.0,6.0,2265436160.0,1122693120.0,5876346880.0,24354598912.0,4569048.0,193971.0
12-04 08:40:17,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265575424.0,1122693120.0,5879779328.0,24351027200.0,3737329.0,173763.0
12-04 08:40:18,0.335,0.084,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2265989120.0,1122693120.0,5883301888.0,24347090944.0,4216860.0,182036.0
12-04 08:40:19,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265841664.0,1122693120.0,5886767104.0,24343773184.0,3708691.0,169603.0
12-04 08:40:20,0.335,0.168,99.079,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2265718784.0,1122701312.0,5890342912.0,24340312064.0,4251456.0,175199.0
12-04 08:40:21,0.335,0.168,98.491,0.754,0.0,0.251,0.0,106532864.0,0.0,119.0,2266128384.0,1122701312.0,5893853184.0,24336392192.0,4084743.0,170585.0
12-04 08:40:22,0.585,0.251,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2265866240.0,1122701312.0,5897576448.0,24332931072.0,3785773.0,173894.0
12-04 08:40:23,0.418,0.251,99.079,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2266726400.0,1122701312.0,5900779520.0,24328867840.0,3844144.0,181650.0
12-04 08:40:24,0.417,0.334,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2266857472.0,1122701312.0,5904203776.0,24325312512.0,3971468.0,171465.0
12-04 08:40:25,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2267193344.0,1122701312.0,5908066304.0,24321114112.0,4436149.0,199925.0
12-04 08:40:26,0.168,0.084,99.581,0.084,0.0,0.084,0.0,69632.0,0.0,5.0,2267127808.0,1122709504.0,5911678976.0,24317558784.0,3710654.0,181918.0
12-04 08:40:27,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2267246592.0,1122709504.0,5914877952.0,24314241024.0,3756539.0,171490.0
12-04 08:40:28,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2267611136.0,1122709504.0,5918576640.0,24310177792.0,4236716.0,199781.0
12-04 08:40:29,0.167,0.584,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2267238400.0,1122709504.0,5922426880.0,24306700288.0,4100564.0,193840.0
12-04 08:40:30,0.502,0.167,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2267697152.0,1122709504.0,5925396480.0,24303271936.0,3748234.0,169405.0
12-04 08:40:31,0.335,0.335,99.247,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2267693056.0,1122709504.0,5928845312.0,24299827200.0,3915427.0,177185.0
12-04 08:40:32,0.334,0.167,98.664,0.250,0.0,0.584,0.0,12288.0,0.0,2.0,2267975680.0,1122717696.0,5932683264.0,24295698432.0,4223281.0,192072.0
12-04 08:40:33,0.334,0.417,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2267529216.0,1122717696.0,5936476160.0,24292352000.0,4084640.0,189376.0
12-04 08:40:34,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2267906048.0,1122717696.0,5940068352.0,24288382976.0,3911948.0,180627.0
12-04 08:40:35,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2268110848.0,1122717696.0,5943181312.0,24285065216.0,3987992.0,186115.0
12-04 08:40:36,0.084,0.251,99.497,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2267873280.0,1122717696.0,5946560512.0,24281923584.0,3428439.0,147788.0
12-04 08:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268028928.0,1122717696.0,5946531840.0,24281796608.0,3917.0,2921.0
12-04 08:40:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2268020736.0,1122725888.0,5946531840.0,24281796608.0,6370.0,5798.0
12-04 08:40:39,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2267910144.0,1122725888.0,5948157952.0,24280281088.0,1988666.0,99701.0
12-04 08:40:40,0.252,0.168,99.496,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2267820032.0,1122725888.0,5951819776.0,24276709376.0,3899576.0,179742.0
12-04 08:40:41,0.669,0.251,98.912,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2268229632.0,1122725888.0,5957427200.0,24270692352.0,6490504.0,214820.0
12-04 08:40:42,0.336,0.336,99.160,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2268631040.0,1122725888.0,5963280384.0,24264437760.0,6585248.0,224094.0
12-04 08:40:43,0.503,0.251,98.743,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2268377088.0,1122734080.0,5969326080.0,24258637824.0,6548267.0,220383.0
12-04 08:40:44,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2268958720.0,1122734080.0,5973839872.0,24253542400.0,5298771.0,199335.0
12-04 08:40:45,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2268758016.0,1122734080.0,5978263552.0,24249319424.0,4706936.0,185195.0
12-04 08:40:46,0.252,0.168,99.412,0.0,0.0,0.168,0.0,94208.0,0.0,7.0,2268962816.0,1122734080.0,5982105600.0,24245272576.0,4576037.0,183588.0
12-04 08:40:47,0.585,0.167,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2269069312.0,1122734080.0,5985714176.0,24241557504.0,4044349.0,173163.0
12-04 08:40:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268934144.0,1122734080.0,5987102720.0,24240304128.0,1293028.0,37966.0
12-04 08:40:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,7209.0,7117.0
12-04 08:40:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,6273.0,4489.0
12-04 08:40:51,0.0,0.084,99.499,0.418,0.0,0.0,0.0,95731712.0,0.0,98.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,3908.0,2848.0
12-04 08:40:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,4456.0,3803.0
12-04 08:40:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,5195.0,4906.0
12-04 08:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268925952.0,1122742272.0,5987102720.0,24240304128.0,5081.0,4906.0
12-04 08:40:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,4402.0,3884.0
12-04 08:40:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,11.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,4406.0,3715.0
12-04 08:40:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,4763.0,4095.0
12-04 08:40:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,4355.0,3748.0
12-04 08:40:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,5698.0,5877.0
12-04 08:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268917760.0,1122750464.0,5987102720.0,24240304128.0,4636.0,3867.0
12-04 08:41:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2268909568.0,1122758656.0,5987102720.0,24240304128.0,4828.0,2757.0
12-04 08:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268909568.0,1122758656.0,5987102720.0,24240304128.0,4850.0,3850.0
12-04 08:41:03,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268913664.0,1122758656.0,5987106816.0,24240295936.0,23736.0,23992.0
12-04 08:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268913664.0,1122758656.0,5987106816.0,24240295936.0,5558.0,4701.0
12-04 08:41:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268913664.0,1122758656.0,5987106816.0,24240295936.0,4662.0,3282.0
12-04 08:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2268909568.0,1122758656.0,5987110912.0,24240295936.0,5733.0,5192.0
12-04 08:41:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2268901376.0,1122766848.0,5987110912.0,24240295936.0,6230.0,5646.0
12-04 08:41:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268901376.0,1122766848.0,5987110912.0,24240295936.0,4565.0,3125.0
12-04 08:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268893184.0,1122766848.0,5987110912.0,24240304128.0,5044.0,3887.0
12-04 08:41:10,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268884992.0,1122766848.0,5987110912.0,24240312320.0,7302.0,7690.0
12-04 08:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2268884992.0,1122766848.0,5987110912.0,24240312320.0,4862.0,3464.0
12-04 08:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268884992.0,1122766848.0,5987110912.0,24240312320.0,4656.0,3143.0
12-04 08:41:13,0.083,0.167,99.583,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2268872704.0,1122775040.0,5987115008.0,24240312320.0,5787.0,5396.0
12-04 08:41:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268872704.0,1122775040.0,5987115008.0,24240312320.0,5553.0,5561.0
12-04 08:41:15,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268872704.0,1122775040.0,5987115008.0,24240312320.0,3783.0,2768.0
12-04 08:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2268872704.0,1122775040.0,5987115008.0,24240312320.0,4491.0,3827.0
12-04 08:41:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268872704.0,1122775040.0,5987115008.0,24240312320.0,4566.0,4029.0
12-04 08:41:18,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2268864512.0,1122783232.0,5987115008.0,24240312320.0,4042.0,2902.0
12-04 08:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268864512.0,1122783232.0,5987115008.0,24240312320.0,7653.0,7649.0
12-04 08:41:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268864512.0,1122783232.0,5987115008.0,24240312320.0,4396.0,3759.0
12-04 08:41:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2268991488.0,1122783232.0,5987115008.0,24240185344.0,5286.0,5250.0
12-04 08:41:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2268991488.0,1122783232.0,5987115008.0,24240185344.0,3968.0,2723.0
12-04 08:41:23,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269155328.0,1122783232.0,5988904960.0,24238231552.0,2276543.0,125645.0
12-04 08:41:24,0.251,0.334,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2269126656.0,1122791424.0,5992067072.0,24235089920.0,3536402.0,133050.0
12-04 08:41:25,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2269143040.0,1122791424.0,5995139072.0,24232001536.0,3318247.0,138170.0
12-04 08:41:26,0.168,0.084,99.581,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2269102080.0,1122791424.0,5998702592.0,24228478976.0,3835302.0,151964.0
12-04 08:41:27,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2269720576.0,1122791424.0,6001655808.0,24224907264.0,3659895.0,148947.0
12-04 08:41:28,0.084,0.251,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2269425664.0,1122791424.0,6005760000.0,24221097984.0,4402184.0,177215.0
12-04 08:41:29,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2269581312.0,1122791424.0,6010445824.0,24216256512.0,5081255.0,197423.0
12-04 08:41:30,0.753,0.335,98.577,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2269716480.0,1122799616.0,6013849600.0,24212709376.0,3991322.0,173837.0
12-04 08:41:31,0.251,0.168,99.414,0.0,0.0,0.168,0.0,131072.0,0.0,11.0,2269933568.0,1122799616.0,6016950272.0,24209391616.0,3699158.0,161972.0
12-04 08:41:32,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2269720576.0,1122799616.0,6020845568.0,24205709312.0,4158805.0,190613.0
12-04 08:41:33,0.334,0.418,98.913,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,2269835264.0,1122799616.0,6024683520.0,24201756672.0,4304777.0,214231.0
12-04 08:41:34,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2269929472.0,1122799616.0,6028525568.0,24197820416.0,4341140.0,202913.0
12-04 08:41:35,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2269986816.0,1122799616.0,6032166912.0,24194121728.0,4323767.0,191972.0
12-04 08:41:36,0.335,0.335,98.995,0.084,0.0,0.251,0.0,102400.0,0.0,7.0,2270244864.0,1122807808.0,6036090880.0,24189931520.0,4208289.0,194433.0
12-04 08:41:37,0.417,0.584,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2270601216.0,1122807808.0,6039719936.0,24185946112.0,4152568.0,190631.0
12-04 08:41:38,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2270752768.0,1122807808.0,6043377664.0,24182136832.0,4287816.0,189801.0
12-04 08:41:39,0.334,0.584,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2271014912.0,1122807808.0,6047035392.0,24178216960.0,4217523.0,191506.0
12-04 08:41:40,0.585,0.251,99.165,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2271043584.0,1122807808.0,6050689024.0,24174534656.0,4159300.0,197384.0
12-04 08:41:41,0.334,0.167,99.416,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2270683136.0,1122807808.0,6054653952.0,24170930176.0,4436786.0,223233.0
12-04 08:41:42,0.251,0.251,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2271002624.0,1122816000.0,6058549248.0,24166707200.0,4268551.0,200219.0
12-04 08:41:43,0.335,0.251,99.078,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2271203328.0,1122816000.0,6062268416.0,24162787328.0,4315654.0,202452.0
12-04 08:41:44,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2271174656.0,1122816000.0,6065946624.0,24159137792.0,4338589.0,205082.0
12-04 08:41:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2271252480.0,1122816000.0,6066266112.0,24158740480.0,112666.0,11064.0
12-04 08:41:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2271252480.0,1122816000.0,6066266112.0,24158740480.0,113334.0,7819.0
12-04 08:41:47,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2271047680.0,1122816000.0,6069645312.0,24155566080.0,3704360.0,171836.0
12-04 08:41:48,0.419,0.335,98.827,0.168,0.0,0.251,0.0,20480.0,0.0,3.0,2271592448.0,1122824192.0,6074982400.0,24149676032.0,5976812.0,214101.0
12-04 08:41:49,0.252,0.420,99.160,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2271567872.0,1122824192.0,6080307200.0,24144375808.0,5897219.0,227188.0
12-04 08:41:50,0.252,0.336,99.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2272038912.0,1122824192.0,6086234112.0,24137977856.0,6847301.0,234133.0
12-04 08:41:51,0.335,0.419,99.078,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2271678464.0,1122824192.0,6091784192.0,24132788224.0,5962577.0,222075.0
12-04 08:41:52,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2272124928.0,1122824192.0,6095544320.0,24128581632.0,4310013.0,174045.0
12-04 08:41:53,0.419,0.251,98.827,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2272378880.0,1122832384.0,6099886080.0,24123977728.0,4951732.0,198172.0
12-04 08:41:54,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272567296.0,1122832384.0,6103777280.0,24119898112.0,4388434.0,187373.0
12-04 08:41:55,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272067584.0,1122832384.0,6108053504.0,24116121600.0,4462240.0,187542.0
12-04 08:41:56,0.418,0.502,94.983,3.930,0.0,0.167,0.0,122220544.0,0.0,127.0,2272411648.0,1122832384.0,6111600640.0,24112230400.0,4144363.0,194689.0
12-04 08:41:57,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272657408.0,1122832384.0,6115323904.0,24108261376.0,4153602.0,191341.0
12-04 08:41:58,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272862208.0,1122832384.0,6118752256.0,24104628224.0,4213437.0,192597.0
12-04 08:41:59,0.586,0.418,98.410,0.502,0.0,0.084,0.0,11239424.0,0.0,23.0,2271916032.0,1122840576.0,6122545152.0,24101773312.0,4467732.0,200559.0
12-04 08:42:00,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2272112640.0,1122840576.0,6126272512.0,24097849344.0,4013691.0,192455.0
12-04 08:42:01,0.419,0.335,99.162,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,2272215040.0,1122840576.0,6130028544.0,24093990912.0,4442381.0,189873.0
12-04 08:42:02,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272026624.0,1122840576.0,6133456896.0,24090750976.0,3989229.0,188604.0
12-04 08:42:03,0.501,0.501,98.581,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2272133120.0,1122840576.0,6137806848.0,24086294528.0,4461790.0,237762.0
12-04 08:42:04,0.501,0.584,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2272280576.0,1122840576.0,6141530112.0,24082423808.0,4423978.0,203568.0
12-04 08:42:05,0.752,0.167,98.830,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2272579584.0,1122848768.0,6145536000.0,24078110720.0,4276951.0,189095.0
12-04 08:42:06,0.334,0.501,98.997,0.0,0.0,0.167,0.0,151552.0,0.0,16.0,2272350208.0,1122848768.0,6149177344.0,24074698752.0,4136647.0,187686.0
12-04 08:42:07,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2272825344.0,1122848768.0,6152708096.0,24070692864.0,4441964.0,193548.0
12-04 08:42:08,0.418,0.418,98.997,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2272145408.0,1122848768.0,6156558336.0,24067522560.0,3868786.0,186922.0
12-04 08:42:09,0.334,0.585,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2272260096.0,1122848768.0,6160236544.0,24063729664.0,4328123.0,186758.0
12-04 08:42:10,0.585,0.418,98.746,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2272399360.0,1122848768.0,6164049920.0,24059777024.0,4411253.0,198993.0
12-04 08:42:11,0.334,0.334,98.913,0.167,0.0,0.251,0.0,86016.0,0.0,8.0,2272178176.0,1122856960.0,6168104960.0,24055934976.0,4270422.0,190515.0
12-04 08:42:12,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2272247808.0,1122856960.0,6171922432.0,24052047872.0,4278193.0,182833.0
12-04 08:42:13,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2272755712.0,1122856960.0,6175350784.0,24048111616.0,4271399.0,185100.0
12-04 08:42:14,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2272337920.0,1122856960.0,6179467264.0,24044412928.0,4345389.0,186858.0
12-04 08:42:15,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2272604160.0,1122856960.0,6183010304.0,24040603648.0,4069278.0,170941.0
12-04 08:42:16,0.335,0.168,99.162,0.0,0.0,0.335,0.0,94208.0,0.0,6.0,2272940032.0,1122856960.0,6186500096.0,24036777984.0,4198827.0,197632.0
12-04 08:42:17,0.334,0.418,98.747,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2272923648.0,1122865152.0,6190698496.0,24032587776.0,4618095.0,196314.0
12-04 08:42:18,0.167,0.418,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2273280000.0,1122865152.0,6194167808.0,24028762112.0,3694226.0,169454.0
12-04 08:42:19,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2273161216.0,1122865152.0,6198603776.0,24024444928.0,4891030.0,189749.0
12-04 08:42:20,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2273480704.0,1122865152.0,6202015744.0,24020713472.0,4448621.0,180550.0
12-04 08:42:21,0.500,0.250,98.916,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2273419264.0,1122865152.0,6206107648.0,24016683008.0,4226121.0,182065.0
12-04 08:42:22,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2273927168.0,1122865152.0,6209425408.0,24012857344.0,3910874.0,166660.0
12-04 08:42:23,0.584,0.500,98.499,0.167,0.0,0.250,0.0,20480.0,0.0,3.0,2273697792.0,1122873344.0,6213455872.0,24009048064.0,4200855.0,182776.0
12-04 08:42:24,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2273902592.0,1122873344.0,6217076736.0,24005222400.0,4204893.0,174345.0
12-04 08:42:25,0.417,0.417,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2273968128.0,1122873344.0,6220820480.0,24001413120.0,4057445.0,191388.0
12-04 08:42:26,0.167,0.167,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2274070528.0,1122873344.0,6224289792.0,23997841408.0,4045312.0,203218.0
12-04 08:42:27,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2274168832.0,1122873344.0,6228238336.0,23993794560.0,4353590.0,204960.0
12-04 08:42:28,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2274627584.0,1122873344.0,6231859200.0,23989714944.0,4337105.0,208179.0
12-04 08:42:29,0.418,0.251,98.997,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,2274762752.0,1122881536.0,6235652096.0,23985778688.0,4428208.0,200878.0
12-04 08:42:30,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2274758656.0,1122881536.0,6239862784.0,23981572096.0,4534070.0,200503.0
12-04 08:42:31,0.335,0.419,93.965,5.113,0.0,0.168,0.0,121430016.0,0.0,129.0,2274467840.0,1122881536.0,6243454976.0,23978270720.0,3972539.0,183634.0
12-04 08:42:32,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2274439168.0,1122881536.0,6247215104.0,23974539264.0,4160184.0,183775.0
12-04 08:42:33,0.336,0.168,99.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274385920.0,1122881536.0,6250762240.0,23971045376.0,4192602.0,199816.0
12-04 08:42:34,0.336,0.168,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2274775040.0,1122881536.0,6254702592.0,23966715904.0,4379302.0,187269.0
12-04 08:42:35,0.334,0.334,98.831,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2275205120.0,1122889728.0,6258200576.0,23962779648.0,4058751.0,174707.0
12-04 08:42:36,0.167,0.502,99.079,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2274869248.0,1122889728.0,6262489088.0,23958827008.0,4503651.0,204981.0
12-04 08:42:37,0.503,0.168,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2274938880.0,1122889728.0,6266228736.0,23955017728.0,4291912.0,211785.0
12-04 08:42:38,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2275729408.0,1122889728.0,6269550592.0,23950905344.0,4268557.0,203126.0
12-04 08:42:39,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2275561472.0,1122889728.0,6273654784.0,23946969088.0,4257198.0,182516.0
12-04 08:42:40,0.335,0.335,98.995,0.0,0.0,0.335,0.0,61440.0,0.0,4.0,2275766272.0,1122889728.0,6277562368.0,23942856704.0,4465371.0,195578.0
12-04 08:42:41,0.419,0.335,98.995,0.084,0.0,0.168,0.0,114688.0,0.0,8.0,2275946496.0,1122897920.0,6281150464.0,23939080192.0,4273087.0,198513.0
12-04 08:42:42,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2275790848.0,1122897920.0,6285352960.0,23935033344.0,4276583.0,194951.0
12-04 08:42:43,0.500,0.500,98.749,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,2276737024.0,1122897920.0,6288535552.0,23930904576.0,3929232.0,172250.0
12-04 08:42:44,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2276986880.0,1122897920.0,6292426752.0,23926763520.0,4439661.0,204559.0
12-04 08:42:45,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2276982784.0,1122897920.0,6296162304.0,23923032064.0,4128214.0,184583.0
12-04 08:42:46,0.418,0.418,98.997,0.0,0.0,0.167,0.0,86016.0,0.0,7.0,2276986880.0,1122897920.0,6300061696.0,23919128576.0,4416381.0,189092.0
12-04 08:42:47,0.167,0.418,98.829,0.167,0.0,0.418,0.0,12288.0,0.0,2.0,2277019648.0,1122906112.0,6304100352.0,23915048960.0,4416052.0,189853.0
12-04 08:42:48,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2277171200.0,1122906112.0,6308012032.0,23910985728.0,4282735.0,191085.0
12-04 08:42:49,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2276999168.0,1122906112.0,6311755776.0,23907414016.0,4101690.0,185183.0
12-04 08:42:50,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2277101568.0,1122906112.0,6314954752.0,23904112640.0,3718500.0,162428.0
12-04 08:42:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2277163008.0,1122906112.0,6315020288.0,23903985664.0,5286.0,5171.0
12-04 08:42:52,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2277253120.0,1122906112.0,6316453888.0,23902461952.0,1645732.0,76136.0
12-04 08:42:53,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2277134336.0,1122914304.0,6317072384.0,23901954048.0,876906.0,49162.0
12-04 08:42:54,0.418,0.502,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2277425152.0,1122914304.0,6321274880.0,23897460736.0,4627124.0,204425.0
12-04 08:42:55,0.420,0.168,98.992,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2277666816.0,1122914304.0,6328827904.0,23889666048.0,8359520.0,261221.0
12-04 08:42:56,0.419,0.336,99.077,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2277699584.0,1122914304.0,6333730816.0,23884730368.0,5348895.0,227262.0
12-04 08:42:57,0.419,0.168,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2277920768.0,1122914304.0,6339080192.0,23879159808.0,6249637.0,215481.0
12-04 08:42:58,0.335,0.418,98.996,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2277691392.0,1122914304.0,6344134656.0,23874334720.0,5446881.0,207008.0
12-04 08:42:59,0.251,0.335,98.911,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2277883904.0,1122922496.0,6348808192.0,23869460480.0,5345357.0,196532.0
12-04 08:43:00,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2278195200.0,1122922496.0,6352941056.0,23865016320.0,4632184.0,184240.0
12-04 08:43:01,0.252,0.168,93.613,5.714,0.0,0.252,0.0,113692672.0,0.0,119.0,2278121472.0,1122922496.0,6357061632.0,23860969472.0,4479995.0,188309.0
12-04 08:43:02,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2278563840.0,1122922496.0,6360334336.0,23857254400.0,3841022.0,187281.0
12-04 08:43:03,0.501,0.250,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2278793216.0,1122922496.0,6364667904.0,23852691456.0,4733214.0,241611.0
12-04 08:43:04,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2279178240.0,1122922496.0,6368108544.0,23848865792.0,4083224.0,203148.0
12-04 08:43:05,0.167,0.334,98.914,0.167,0.0,0.418,0.0,12288.0,0.0,2.0,2278871040.0,1122930688.0,6372216832.0,23845056512.0,4460179.0,213524.0
12-04 08:43:06,0.418,0.167,99.080,0.0,0.0,0.334,0.0,49152.0,0.0,3.0,2279571456.0,1122930688.0,6375755776.0,23840817152.0,4316246.0,195868.0
12-04 08:43:07,0.501,0.334,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2279190528.0,1122930688.0,6379786240.0,23837167616.0,4092633.0,193626.0
12-04 08:43:08,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2279174144.0,1122930688.0,6383501312.0,23833468928.0,4403736.0,193637.0
12-04 08:43:09,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2279780352.0,1122930688.0,6386958336.0,23829405696.0,4055546.0,184895.0
12-04 08:43:10,0.335,0.168,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2279915520.0,1122930688.0,6390513664.0,23825715200.0,4135752.0,196117.0
12-04 08:43:11,0.251,0.251,98.994,0.168,0.0,0.335,0.0,90112.0,0.0,7.0,2279849984.0,1122938880.0,6394634240.0,23821651968.0,4470827.0,214204.0
12-04 08:43:12,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2279534592.0,1122938880.0,6399029248.0,23817572352.0,4757305.0,208956.0
12-04 08:43:13,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2279886848.0,1122938880.0,6402351104.0,23813898240.0,3940034.0,189158.0
12-04 08:43:14,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2280153088.0,1122938880.0,6406070272.0,23809912832.0,4291511.0,199540.0
12-04 08:43:15,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2280415232.0,1122938880.0,6409584640.0,23806136320.0,4129442.0,176387.0
12-04 08:43:16,0.168,0.336,99.328,0.0,0.0,0.168,0.0,163840.0,0.0,13.0,2280435712.0,1122938880.0,6413262848.0,23802437632.0,4178744.0,189434.0
12-04 08:43:17,0.335,0.168,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2280263680.0,1122947072.0,6417395712.0,23798468608.0,4233188.0,203543.0
12-04 08:43:18,0.251,0.251,99.162,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2280562688.0,1122947072.0,6421397504.0,23794167808.0,4865361.0,190707.0
12-04 08:43:19,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2280321024.0,1122947072.0,6425067520.0,23790739456.0,3910743.0,180361.0
12-04 08:43:20,0.335,0.418,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2280542208.0,1122947072.0,6428831744.0,23786754048.0,4501706.0,202446.0
12-04 08:43:21,0.500,0.500,98.750,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2280763392.0,1122947072.0,6432768000.0,23782596608.0,4294522.0,186374.0
12-04 08:43:22,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2280800256.0,1122947072.0,6436302848.0,23779024896.0,4103505.0,185771.0
12-04 08:43:23,0.168,0.168,99.414,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2281877504.0,1122955264.0,6438273024.0,23775969280.0,2030371.0,95728.0
12-04 08:43:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281877504.0,1122955264.0,6438273024.0,23775969280.0,4186.0,3112.0
12-04 08:43:25,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2281676800.0,1122955264.0,6440124416.0,23774318592.0,1985091.0,83739.0
12-04 08:43:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2281902080.0,1122955264.0,6440423424.0,23773794304.0,423545.0,10494.0
12-04 08:43:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281902080.0,1122955264.0,6440423424.0,23773794304.0,5277.0,5124.0
12-04 08:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281902080.0,1122955264.0,6440423424.0,23773794304.0,22363.0,22081.0
12-04 08:43:29,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2281893888.0,1122963456.0,6440423424.0,23773794304.0,3888.0,2855.0
12-04 08:43:30,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281885696.0,1122963456.0,6440423424.0,23773802496.0,5005.0,4411.0
12-04 08:43:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,85307392.0,0.0,89.0,2281885696.0,1122963456.0,6440423424.0,23773802496.0,4117.0,3103.0
12-04 08:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281885696.0,1122963456.0,6440423424.0,23773802496.0,5804.0,6124.0
12-04 08:43:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2281885696.0,1122963456.0,6440423424.0,23773802496.0,22841.0,21810.0
12-04 08:43:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281885696.0,1122963456.0,6440423424.0,23773802496.0,3581.0,2495.0
12-04 08:43:35,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,2281873408.0,1122971648.0,6440427520.0,23773802496.0,7197.0,8195.0
12-04 08:43:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2281869312.0,1122971648.0,6440431616.0,23773802496.0,4467.0,3785.0
12-04 08:43:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281869312.0,1122971648.0,6440431616.0,23773802496.0,4503.0,3938.0
12-04 08:43:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281869312.0,1122971648.0,6440431616.0,23773802496.0,3647.0,2524.0
12-04 08:43:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281996288.0,1122971648.0,6440431616.0,23773675520.0,4371.0,3843.0
12-04 08:43:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2281996288.0,1122971648.0,6440431616.0,23773675520.0,5527.0,5659.0
12-04 08:43:41,0.0,0.0,99.750,0.250,0.0,0.0,0.0,57344.0,0.0,5.0,2281988096.0,1122979840.0,6440431616.0,23773675520.0,4598.0,4004.0
12-04 08:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281988096.0,1122979840.0,6440431616.0,23773675520.0,5643.0,6097.0
12-04 08:43:43,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281996288.0,1122979840.0,6440431616.0,23773667328.0,4571.0,4091.0
12-04 08:43:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281996288.0,1122979840.0,6440431616.0,23773667328.0,3641.0,2537.0
12-04 08:43:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281996288.0,1122979840.0,6440431616.0,23773667328.0,5046.0,4523.0
12-04 08:43:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,122880.0,0.0,13.0,2281996288.0,1122979840.0,6440431616.0,23773667328.0,4496.0,3786.0
12-04 08:43:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2281988096.0,1122988032.0,6440431616.0,23773667328.0,3352.0,2588.0
12-04 08:43:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281988096.0,1122988032.0,6440431616.0,23773667328.0,5874.0,6253.0
12-04 08:43:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281988096.0,1122988032.0,6440431616.0,23773667328.0,6942.0,6526.0
12-04 08:43:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281988096.0,1122988032.0,6440431616.0,23773667328.0,3802.0,2632.0
12-04 08:43:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2281984000.0,1122988032.0,6440435712.0,23773667328.0,4692.0,4137.0
12-04 08:43:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281984000.0,1122988032.0,6440435712.0,23773667328.0,5120.0,4993.0
12-04 08:43:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,3983.0,2921.0
12-04 08:43:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,5356.0,5267.0
12-04 08:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,4915.0,4522.0
12-04 08:43:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,4396.0,3761.0
12-04 08:43:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,5380.0,5265.0
12-04 08:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281975808.0,1122996224.0,6440435712.0,23773667328.0,3641.0,2537.0
12-04 08:43:59,0.167,0.167,99.248,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2281734144.0,1123004416.0,6442065920.0,23772270592.0,1703443.0,89215.0
12-04 08:44:00,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2281979904.0,1123004416.0,6442962944.0,23771127808.0,1177617.0,56371.0
12-04 08:44:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2281979904.0,1123004416.0,6442962944.0,23771127808.0,4662.0,4066.0
12-04 08:44:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281979904.0,1123004416.0,6442962944.0,23771127808.0,5485.0,4149.0
12-04 08:44:03,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2282016768.0,1123004416.0,6444642304.0,23769411584.0,2013156.0,116678.0
12-04 08:44:04,0.419,0.336,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2282418176.0,1123004416.0,6450286592.0,23763365888.0,6479693.0,220916.0
12-04 08:44:05,0.252,0.252,99.161,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2282602496.0,1123012608.0,6457348096.0,23756111872.0,7683468.0,209156.0
12-04 08:44:06,0.336,0.252,99.159,0.0,0.0,0.252,0.0,90112.0,0.0,5.0,2282569728.0,1123012608.0,6462668800.0,23750823936.0,5802718.0,234580.0
12-04 08:44:07,0.167,0.418,98.828,0.0,0.0,0.586,0.0,0.0,0.0,0.0,2282991616.0,1123012608.0,6468276224.0,23744794624.0,6586679.0,236280.0
12-04 08:44:08,0.502,0.334,98.746,0.0,0.0,0.418,0.0,12288.0,0.0,1.0,2283339776.0,1123012608.0,6473728000.0,23738994688.0,6698534.0,249949.0
12-04 08:44:09,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2282897408.0,1123012608.0,6479355904.0,23733809152.0,5576625.0,196926.0
12-04 08:44:10,0.503,0.419,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2282872832.0,1123012608.0,6484553728.0,23728635904.0,5493271.0,196860.0
12-04 08:44:11,0.584,0.417,98.582,0.167,0.0,0.250,0.0,98304.0,0.0,8.0,2283339776.0,1123020800.0,6488301568.0,23724412928.0,4426578.0,200353.0
12-04 08:44:12,0.336,0.168,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2283225088.0,1123020800.0,6492594176.0,23720235008.0,4750062.0,206038.0
12-04 08:44:13,0.501,0.334,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2283249664.0,1123020800.0,6496374784.0,23716429824.0,4407482.0,194268.0
12-04 08:44:14,0.503,0.251,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2283212800.0,1123020800.0,6500364288.0,23712477184.0,4527369.0,202165.0
12-04 08:44:15,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2283220992.0,1123020800.0,6504546304.0,23708286976.0,4513939.0,198837.0
12-04 08:44:16,0.418,0.334,98.914,0.0,0.0,0.334,0.0,110592.0,0.0,6.0,2283167744.0,1123020800.0,6508679168.0,23704207360.0,4438800.0,206428.0
12-04 08:44:17,0.335,0.251,98.995,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2283741184.0,1123028992.0,6512287744.0,23700017152.0,4524828.0,211297.0
12-04 08:44:18,0.336,0.252,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2283339776.0,1123028992.0,6516514816.0,23696191488.0,4380076.0,191964.0
12-04 08:44:19,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2283614208.0,1123028992.0,6520303616.0,23692128256.0,4541522.0,204044.0
12-04 08:44:20,0.168,0.252,99.411,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2283692032.0,1123028992.0,6524305408.0,23688048640.0,4471294.0,201782.0
12-04 08:44:21,0.501,0.334,98.998,0.0,0.0,0.167,0.0,110592.0,0.0,11.0,2283696128.0,1123028992.0,6528540672.0,23683809280.0,4551094.0,182783.0
12-04 08:44:22,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2284347392.0,1123028992.0,6532112384.0,23679586304.0,4439669.0,201737.0
12-04 08:44:23,0.335,0.335,98.744,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,2284257280.0,1123037184.0,6536462336.0,23675318272.0,4672316.0,216088.0
12-04 08:44:24,0.334,0.501,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2284535808.0,1123037184.0,6540652544.0,23670849536.0,4670835.0,196837.0
12-04 08:44:25,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2284630016.0,1123037184.0,6544510976.0,23666896896.0,4480167.0,189404.0
12-04 08:44:26,0.334,0.334,99.081,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2284474368.0,1123037184.0,6548443136.0,23663120384.0,4332676.0,196136.0
12-04 08:44:27,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2284838912.0,1123037184.0,6552571904.0,23658627072.0,4586224.0,212164.0
12-04 08:44:28,0.335,0.418,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2284941312.0,1123037184.0,6556372992.0,23654723584.0,4555235.0,218184.0
12-04 08:44:29,0.501,0.418,98.747,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2284974080.0,1123045376.0,6560858112.0,23650197504.0,4763444.0,198152.0
12-04 08:44:30,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2284777472.0,1123045376.0,6564847616.0,23646404608.0,4435071.0,205431.0
12-04 08:44:31,0.501,0.418,98.747,0.0,0.0,0.334,0.0,82010112.0,0.0,84.0,2284929024.0,1123045376.0,6568697856.0,23642402816.0,4480971.0,208866.0
12-04 08:44:32,0.334,0.167,99.164,0.0,0.0,0.334,0.0,45297664.0,0.0,46.0,2285182976.0,1123045376.0,6571474944.0,23639371776.0,3233031.0,152276.0
12-04 08:44:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2285277184.0,1123045376.0,6571634688.0,23639117824.0,22889.0,22679.0
12-04 08:44:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2285211648.0,1123045376.0,6572081152.0,23638736896.0,511273.0,30330.0
12-04 08:44:35,0.251,0.167,99.164,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2285522944.0,1123053568.0,6574190592.0,23636307968.0,2666784.0,133128.0
12-04 08:44:36,0.333,0.500,98.833,0.0,0.0,0.333,0.0,98304.0,0.0,8.0,2285629440.0,1123053568.0,6577639424.0,23632752640.0,3908651.0,185612.0
12-04 08:44:37,0.419,0.335,98.910,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2285883392.0,1123053568.0,6585274368.0,23624863744.0,8472660.0,242961.0
12-04 08:44:38,0.335,0.419,98.827,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2286071808.0,1123053568.0,6590435328.0,23619514368.0,5944758.0,243213.0
12-04 08:44:39,0.502,0.335,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2285584384.0,1123053568.0,6596481024.0,23613956096.0,6287080.0,243274.0
12-04 08:44:40,0.419,0.168,99.078,0.0,0.0,0.335,0.0,53248.0,0.0,4.0,2286149632.0,1123053568.0,6601674752.0,23608197120.0,5902361.0,224919.0
12-04 08:44:41,0.586,0.251,98.745,0.084,0.0,0.335,0.0,57344.0,0.0,5.0,2285789184.0,1123061760.0,6606901248.0,23603322880.0,5884559.0,235543.0
12-04 08:44:42,0.251,0.419,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2285936640.0,1123061760.0,6611546112.0,23598530560.0,5307606.0,224339.0
12-04 08:44:43,0.500,0.417,98.500,0.0,0.0,0.583,0.0,8192.0,0.0,1.0,2286387200.0,1123061760.0,6615470080.0,23594156032.0,4695777.0,193994.0
12-04 08:44:44,0.084,0.335,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2286014464.0,1123061760.0,6620176384.0,23589822464.0,4824133.0,189819.0
12-04 08:44:45,0.585,0.251,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2286358528.0,1123061760.0,6624116736.0,23585538048.0,4557311.0,182283.0
12-04 08:44:46,0.251,0.251,99.162,0.0,0.0,0.335,0.0,81920.0,0.0,7.0,2286936064.0,1123061760.0,6628126720.0,23580950528.0,4644295.0,192006.0
12-04 08:44:47,0.418,0.251,98.913,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2287026176.0,1123069952.0,6632345600.0,23576633344.0,4774307.0,183737.0
12-04 08:44:48,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2286751744.0,1123069952.0,6636699648.0,23572553728.0,4573641.0,206809.0
12-04 08:44:49,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2286673920.0,1123069952.0,6640459776.0,23568871424.0,4272232.0,181267.0
12-04 08:44:50,0.335,0.502,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2287022080.0,1123069952.0,6644891648.0,23564091392.0,5105319.0,210865.0
12-04 08:44:51,0.251,0.335,99.162,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2287190016.0,1123069952.0,6648803328.0,23560011776.0,4573698.0,215304.0
12-04 08:44:52,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287087616.0,1123069952.0,6652522496.0,23556395008.0,4045979.0,175999.0
12-04 08:44:53,0.417,0.500,98.583,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,2287394816.0,1123078144.0,6656860160.0,23551741952.0,4963505.0,207182.0
12-04 08:44:54,0.502,0.167,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2287394816.0,1123078144.0,6661271552.0,23547330560.0,4886906.0,211891.0
12-04 08:44:55,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287636480.0,1123078144.0,6664695808.0,23543664640.0,3939995.0,175043.0
12-04 08:44:56,0.335,0.0,99.581,0.0,0.0,0.084,0.0,106496.0,0.0,12.0,2287484928.0,1123078144.0,6668910592.0,23539601408.0,4544358.0,219173.0
12-04 08:44:57,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287558656.0,1123078144.0,6672695296.0,23535742976.0,4532881.0,198366.0
12-04 08:44:58,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2287964160.0,1123078144.0,6676828160.0,23531204608.0,4806926.0,204422.0
12-04 08:44:59,0.335,0.251,99.079,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2287812608.0,1123086336.0,6680797184.0,23527378944.0,4278642.0,168230.0
12-04 08:45:00,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2288050176.0,1123086336.0,6685052928.0,23522885632.0,4690340.0,202546.0
12-04 08:45:01,0.251,0.251,99.329,0.0,0.0,0.168,0.0,61923328.0,0.0,65.0,2288021504.0,1123086336.0,6688731136.0,23519236096.0,4297725.0,175318.0
12-04 08:45:02,0.251,0.168,99.497,0.0,0.0,0.084,0.0,58564608.0,0.0,58.0,2288263168.0,1123086336.0,6692696064.0,23515029504.0,4421096.0,202050.0
12-04 08:45:03,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2288955392.0,1123086336.0,6696312832.0,23510720512.0,4155324.0,218171.0
12-04 08:45:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2288824320.0,1123086336.0,6696951808.0,23510212608.0,432354.0,26615.0
12-04 08:45:05,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2288922624.0,1123094528.0,6696972288.0,23510085632.0,25010.0,23594.0
12-04 08:45:06,0.251,0.251,99.415,0.0,0.0,0.084,0.0,135168.0,0.0,9.0,2288668672.0,1123094528.0,6699552768.0,23507759104.0,2918352.0,138837.0
12-04 08:45:07,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289102848.0,1123094528.0,6702379008.0,23504498688.0,3512161.0,166632.0
12-04 08:45:08,0.419,0.252,99.245,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2289197056.0,1123094528.0,6706507776.0,23500275712.0,4561671.0,202096.0
12-04 08:45:09,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2289184768.0,1123094528.0,6710378496.0,23496417280.0,4445352.0,195138.0
12-04 08:45:10,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2288906240.0,1123094528.0,6715043840.0,23492030464.0,4854205.0,188017.0
12-04 08:45:11,0.335,0.335,98.744,0.168,0.0,0.419,0.0,90112.0,0.0,7.0,2289475584.0,1123102720.0,6720815104.0,23485681664.0,6591404.0,235270.0
12-04 08:45:12,0.335,0.335,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2289315840.0,1123102720.0,6726959104.0,23479697408.0,6791814.0,211871.0
12-04 08:45:13,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2289995776.0,1123102720.0,6732136448.0,23473840128.0,6044449.0,201306.0
12-04 08:45:14,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289524736.0,1123102720.0,6737068032.0,23469379584.0,5216101.0,218535.0
12-04 08:45:15,0.503,0.335,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289709056.0,1123102720.0,6742089728.0,23464173568.0,5528162.0,201142.0
12-04 08:45:16,0.502,0.334,98.997,0.0,0.0,0.167,0.0,90112.0,0.0,7.0,2290151424.0,1123102720.0,6747123712.0,23458697216.0,5788338.0,217630.0
12-04 08:45:17,0.251,0.168,99.078,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2289754112.0,1123110912.0,6752038912.0,23454171136.0,5286659.0,209797.0
12-04 08:45:18,0.167,0.335,99.163,0.0,0.0,0.335,0.0,8192.0,0.0,1.0,2290388992.0,1123110912.0,6755274752.0,23450300416.0,4014567.0,169668.0
12-04 08:45:19,0.418,0.502,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2290044928.0,1123110912.0,6760206336.0,23445712896.0,5162020.0,190888.0
12-04 08:45:20,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290642944.0,1123110912.0,6764212224.0,23441108992.0,4966300.0,217712.0
12-04 08:45:21,0.417,0.334,98.831,0.0,0.0,0.417,0.0,81920.0,0.0,5.0,2290454528.0,1123110912.0,6768701440.0,23436808192.0,4940342.0,225625.0
12-04 08:45:22,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2290454528.0,1123110912.0,6772764672.0,23432744960.0,4298533.0,198039.0
12-04 08:45:23,0.502,0.251,98.912,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2290900992.0,1123119104.0,6777024512.0,23428030464.0,4851501.0,187537.0
12-04 08:45:24,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2291187712.0,1123119104.0,6780628992.0,23424139264.0,4111886.0,183203.0
12-04 08:45:25,0.336,0.336,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2291109888.0,1123119104.0,6784991232.0,23419854848.0,5026783.0,188627.0
12-04 08:45:26,0.335,0.335,99.247,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2290921472.0,1123119104.0,6789165056.0,23415869440.0,4494695.0,189240.0
12-04 08:45:27,0.168,0.251,99.162,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2291343360.0,1123119104.0,6792900608.0,23411712000.0,4452735.0,206014.0
12-04 08:45:28,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291367936.0,1123119104.0,6797176832.0,23407411200.0,4562569.0,196361.0
12-04 08:45:29,0.335,0.418,98.912,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2291556352.0,1123127296.0,6801346560.0,23403044864.0,4695525.0,209198.0
12-04 08:45:30,1.086,0.418,98.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292035584.0,1123127296.0,6805405696.0,23398506496.0,4715318.0,205338.0
12-04 08:45:31,0.334,0.418,98.829,0.0,0.0,0.418,0.0,43421696.0,0.0,60.0,2292211712.0,1123127296.0,6809436160.0,23394299904.0,4651384.0,203885.0
12-04 08:45:32,0.418,0.251,99.163,0.0,0.0,0.167,0.0,77484032.0,0.0,76.0,2292400128.0,1123127296.0,6813278208.0,23390269440.0,4344550.0,166326.0
12-04 08:45:33,0.417,0.417,98.749,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2292363264.0,1123127296.0,6817267712.0,23386316800.0,4408522.0,202955.0
12-04 08:45:34,0.586,0.251,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292228096.0,1123127296.0,6821404672.0,23382315008.0,4380369.0,193671.0
12-04 08:45:35,0.168,0.419,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2292801536.0,1123135488.0,6825091072.0,23378046976.0,4412130.0,163336.0
12-04 08:45:36,0.335,0.167,99.331,0.0,0.0,0.167,0.0,126976.0,0.0,11.0,2292822016.0,1123135488.0,6828752896.0,23374364672.0,4058863.0,163050.0
12-04 08:45:37,0.167,0.585,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292711424.0,1123135488.0,6832689152.0,23370539008.0,4393427.0,170801.0
12-04 08:45:38,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292813824.0,1123135488.0,6836715520.0,23366410240.0,4424696.0,186646.0
12-04 08:45:39,0.420,0.252,99.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293149696.0,1123135488.0,6841442304.0,23361347584.0,5414441.0,205522.0
12-04 08:45:40,0.336,0.168,99.329,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2293116928.0,1123135488.0,6845648896.0,23357173760.0,4771452.0,170738.0
12-04 08:45:41,0.0,0.167,99.583,0.167,0.0,0.083,0.0,57344.0,0.0,5.0,2293149696.0,1123143680.0,6846750720.0,23356030976.0,979551.0,37099.0
12-04 08:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293149696.0,1123143680.0,6846750720.0,23356030976.0,3681.0,2586.0
12-04 08:45:43,0.333,0.333,99.167,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2293035008.0,1123143680.0,6848143360.0,23354753024.0,1501134.0,77106.0
12-04 08:45:44,0.0,0.336,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2293239808.0,1123143680.0,6851670016.0,23351021568.0,4333359.0,178498.0
12-04 08:45:45,0.421,0.252,99.075,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2293301248.0,1123143680.0,6859210752.0,23343419392.0,8202914.0,287004.0
12-04 08:45:46,0.251,0.251,99.246,0.0,0.0,0.251,0.0,106496.0,0.0,6.0,2293665792.0,1123143680.0,6863466496.0,23338799104.0,4805033.0,182124.0
12-04 08:45:47,0.502,0.502,98.494,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2293870592.0,1123151872.0,6870220800.0,23331831808.0,7540869.0,272619.0
12-04 08:45:48,0.251,0.335,98.996,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2293977088.0,1123151872.0,6874447872.0,23327498240.0,5061400.0,209274.0
12-04 08:45:49,0.334,0.584,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293927936.0,1123151872.0,6879195136.0,23322800128.0,5069620.0,196988.0
12-04 08:45:50,0.419,0.251,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294411264.0,1123151872.0,6884380672.0,23317131264.0,5842076.0,202624.0
12-04 08:45:51,0.334,0.334,99.081,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2294202368.0,1123151872.0,6888857600.0,23312863232.0,4789162.0,181344.0
12-04 08:45:52,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294796288.0,1123151872.0,6892834816.0,23308292096.0,4667131.0,186040.0
12-04 08:45:53,0.251,0.251,99.164,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2294493184.0,1123160064.0,6896447488.0,23304974336.0,3862679.0,157415.0
12-04 08:45:54,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2294865920.0,1123160064.0,6900645888.0,23300403200.0,4895841.0,202809.0
12-04 08:45:55,0.168,0.503,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2294665216.0,1123160064.0,6904672256.0,23296577536.0,4561577.0,202969.0
12-04 08:45:56,0.334,0.418,98.997,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2295042048.0,1123160064.0,6908706816.0,23292166144.0,4349522.0,191176.0
12-04 08:45:57,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2295058432.0,1123160064.0,6912581632.0,23288274944.0,4230242.0,182967.0
12-04 08:45:58,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2295103488.0,1123160064.0,6916567040.0,23284244480.0,4386316.0,194829.0
12-04 08:45:59,0.251,0.167,98.996,0.251,0.0,0.335,0.0,28672.0,0.0,3.0,2295369728.0,1123168256.0,6921641984.0,23278895104.0,5874748.0,180947.0
12-04 08:46:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295336960.0,1123168256.0,6921801728.0,23278768128.0,4455.0,3774.0
12-04 08:46:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,27586560.0,0.0,31.0,2295336960.0,1123168256.0,6921801728.0,23278768128.0,5592.0,4303.0
12-04 08:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,85348352.0,0.0,84.0,2295336960.0,1123168256.0,6921801728.0,23278768128.0,3913.0,2706.0
12-04 08:46:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295463936.0,1123168256.0,6921801728.0,23278641152.0,22509.0,22457.0
12-04 08:46:04,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2295455744.0,1123176448.0,6921801728.0,23278641152.0,6965.0,6868.0
12-04 08:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295447552.0,1123176448.0,6921801728.0,23278649344.0,4794.0,3282.0
12-04 08:46:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,131072.0,0.0,12.0,2295447552.0,1123176448.0,6921801728.0,23278649344.0,5219.0,4295.0
12-04 08:46:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123176448.0,6921809920.0,23278649344.0,5421.0,4473.0
12-04 08:46:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123176448.0,6921809920.0,23278649344.0,5502.0,4634.0
12-04 08:46:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123176448.0,6921809920.0,23278649344.0,6021.0,5173.0
12-04 08:46:10,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2295431168.0,1123184640.0,6921809920.0,23278649344.0,5834.0,5312.0
12-04 08:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2295439360.0,1123184640.0,6921809920.0,23278641152.0,6230.0,5778.0
12-04 08:46:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123184640.0,6921809920.0,23278641152.0,4560.0,3034.0
12-04 08:46:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123184640.0,6921809920.0,23278641152.0,5975.0,5552.0
12-04 08:46:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123184640.0,6921809920.0,23278641152.0,4156.0,3084.0
12-04 08:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295439360.0,1123184640.0,6921809920.0,23278641152.0,3812.0,2834.0
12-04 08:46:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,110592.0,0.0,9.0,2295431168.0,1123192832.0,6921809920.0,23278641152.0,7217.0,7152.0
12-04 08:46:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295431168.0,1123192832.0,6921809920.0,23278641152.0,4212.0,2859.0
12-04 08:46:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295427072.0,1123192832.0,6921814016.0,23278641152.0,4607.0,3777.0
12-04 08:46:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2295427072.0,1123192832.0,6921814016.0,23278641152.0,7429.0,7415.0
12-04 08:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295427072.0,1123192832.0,6921814016.0,23278641152.0,4089.0,3084.0
12-04 08:46:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2295427072.0,1123192832.0,6921814016.0,23278641152.0,4632.0,4096.0
12-04 08:46:22,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,4461.0,3732.0
12-04 08:46:23,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,3717.0,2673.0
12-04 08:46:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,5276.0,5063.0
12-04 08:46:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,4904.0,4501.0
12-04 08:46:26,0.0,0.0,99.917,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,5210.0,4995.0
12-04 08:46:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295418880.0,1123201024.0,6921814016.0,23278641152.0,4671.0,4181.0
12-04 08:46:28,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2295410688.0,1123209216.0,6921814016.0,23278641152.0,5410.0,5245.0
12-04 08:46:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295410688.0,1123209216.0,6921814016.0,23278641152.0,3872.0,2876.0
12-04 08:46:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295410688.0,1123209216.0,6921814016.0,23278641152.0,4808.0,4343.0
12-04 08:46:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2295410688.0,1123209216.0,6921814016.0,23278641152.0,5406.0,5349.0
12-04 08:46:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295410688.0,1123209216.0,6921814016.0,23278641152.0,4590.0,3985.0
12-04 08:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295406592.0,1123209216.0,6921818112.0,23278641152.0,22442.0,22407.0
12-04 08:46:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295398400.0,1123217408.0,6921818112.0,23278641152.0,4486.0,3385.0
12-04 08:46:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295398400.0,1123217408.0,6921818112.0,23278641152.0,3983.0,2921.0
12-04 08:46:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2295398400.0,1123217408.0,6921818112.0,23278641152.0,5250.0,5112.0
12-04 08:46:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295398400.0,1123217408.0,6921818112.0,23278641152.0,7870.0,8351.0
12-04 08:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295394304.0,1123217408.0,6921822208.0,23278641152.0,4266.0,3641.0
12-04 08:46:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295394304.0,1123217408.0,6921822208.0,23278641152.0,5623.0,5739.0
12-04 08:46:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,86016.0,0.0,8.0,2295386112.0,1123225600.0,6921822208.0,23278641152.0,3773.0,2632.0
12-04 08:46:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,7.0,2295386112.0,1123225600.0,6921822208.0,23278641152.0,4497.0,4045.0
12-04 08:46:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295386112.0,1123225600.0,6921822208.0,23278641152.0,3842.0,2615.0
12-04 08:46:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295513088.0,1123225600.0,6921822208.0,23278514176.0,5186.0,5108.0
12-04 08:46:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295513088.0,1123225600.0,6921822208.0,23278514176.0,5559.0,5518.0
12-04 08:46:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295513088.0,1123225600.0,6921822208.0,23278514176.0,4532.0,4004.0
12-04 08:46:46,0.083,0.0,99.666,0.250,0.0,0.0,0.0,98304.0,0.0,10.0,2295504896.0,1123233792.0,6921822208.0,23278514176.0,4889.0,4705.0
12-04 08:46:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295500800.0,1123233792.0,6921826304.0,23278514176.0,4962.0,4382.0
12-04 08:46:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295500800.0,1123233792.0,6921826304.0,23278514176.0,4306.0,3691.0
12-04 08:46:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295500800.0,1123233792.0,6921826304.0,23278514176.0,6425.0,5504.0
12-04 08:46:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295500800.0,1123233792.0,6921826304.0,23278514176.0,3902.0,2723.0
12-04 08:46:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2295500800.0,1123233792.0,6921826304.0,23278514176.0,4602.0,4001.0
12-04 08:46:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,4736.0,3989.0
12-04 08:46:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,5186.0,5240.0
12-04 08:46:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,5607.0,5680.0
12-04 08:46:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,5286.0,5265.0
12-04 08:46:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,3742.0,2590.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295492608.0,1123241984.0,6921826304.0,23278514176.0,4632.0,4096.0
12-04 08:46:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295484416.0,1123250176.0,6921826304.0,23278514176.0,3942.0,2772.0
12-04 08:46:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2295484416.0,1123250176.0,6921826304.0,23278514176.0,5136.0,4528.0
12-04 08:47:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295484416.0,1123250176.0,6921826304.0,23278514176.0,5221.0,5110.0
12-04 08:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2295484416.0,1123250176.0,6921826304.0,23278514176.0,5286.0,5266.0
12-04 08:47:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295484416.0,1123250176.0,6921826304.0,23278514176.0,5310.0,5022.0
12-04 08:47:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295488512.0,1123250176.0,6921830400.0,23278505984.0,21919.0,21289.0
12-04 08:47:04,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,4970.0,3560.0
12-04 08:47:05,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,5310.0,4399.0
12-04 08:47:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,4526.0,3038.0
12-04 08:47:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,4722.0,3324.0
12-04 08:47:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,5380.0,4391.0
12-04 08:47:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295480320.0,1123258368.0,6921830400.0,23278505984.0,7233.0,7472.0
12-04 08:47:10,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295341056.0,1123266560.0,6921834496.0,23278632960.0,5934.0,5468.0
12-04 08:47:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2295341056.0,1123266560.0,6921834496.0,23278632960.0,5376.0,4495.0
12-04 08:47:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295341056.0,1123266560.0,6921834496.0,23278632960.0,5214.0,4299.0
12-04 08:47:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295345152.0,1123266560.0,6921838592.0,23278624768.0,5316.0,4517.0
12-04 08:47:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295345152.0,1123266560.0,6921838592.0,23278624768.0,4311.0,3154.0
12-04 08:47:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295345152.0,1123266560.0,6921838592.0,23278624768.0,4038.0,2967.0
12-04 08:47:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,4002.0,2814.0
12-04 08:47:17,0.083,0.0,99.833,0.0,0.0,0.083,0.0,32768.0,0.0,5.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,6814.0,7649.0
12-04 08:47:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,5281.0,5087.0
12-04 08:47:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,7158.0,6931.0
12-04 08:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,4396.0,3826.0
12-04 08:47:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2295336960.0,1123274752.0,6921838592.0,23278624768.0,4632.0,4096.0
12-04 08:47:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2295328768.0,1123282944.0,6921838592.0,23278624768.0,3807.0,2657.0
12-04 08:47:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294812672.0,1123282944.0,6921838592.0,23279140864.0,3938.0,2876.0
12-04 08:47:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294812672.0,1123282944.0,6921838592.0,23279140864.0,3861.0,2712.0
12-04 08:47:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294812672.0,1123282944.0,6921838592.0,23279140864.0,6837.0,7946.0
12-04 08:47:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2294812672.0,1123282944.0,6921838592.0,23279140864.0,5244.0,5154.0
12-04 08:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294812672.0,1123282944.0,6921838592.0,23279140864.0,4692.0,4070.0
12-04 08:47:28,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2294804480.0,1123291136.0,6921838592.0,23279140864.0,4596.0,3875.0
12-04 08:47:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2294800384.0,1123291136.0,6921842688.0,23279140864.0,5110.0,4678.0
12-04 08:47:30,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294800384.0,1123291136.0,6921842688.0,23279140864.0,3742.0,2590.0
12-04 08:47:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2294800384.0,1123291136.0,6921842688.0,23279140864.0,3938.0,2876.0
12-04 08:47:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294800384.0,1123291136.0,6921842688.0,23279140864.0,5984.0,6186.0
12-04 08:47:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294800384.0,1123291136.0,6921842688.0,23279140864.0,22025.0,21439.0
12-04 08:47:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2294792192.0,1123299328.0,6921842688.0,23279140864.0,7695.0,7582.0
12-04 08:47:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294792192.0,1123299328.0,6921842688.0,23279140864.0,3938.0,2876.0
12-04 08:47:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2294792192.0,1123299328.0,6921842688.0,23279140864.0,3842.0,2681.0
12-04 08:47:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294792192.0,1123299328.0,6921842688.0,23279140864.0,5966.0,6321.0
12-04 08:47:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294792192.0,1123299328.0,6921842688.0,23279140864.0,3776.0,2652.0
12-04 08:47:39,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2294919168.0,1123307520.0,6921834496.0,23279013888.0,5801.0,5812.0
12-04 08:47:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2294910976.0,1123307520.0,6921842688.0,23279013888.0,4567.0,3809.0
12-04 08:47:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2294906880.0,1123307520.0,6921846784.0,23279013888.0,22475.0,22644.0
12-04 08:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294906880.0,1123307520.0,6921846784.0,23279013888.0,4367.0,3694.0
12-04 08:47:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294915072.0,1123307520.0,6921846784.0,23279005696.0,4255.0,3393.0
12-04 08:47:44,0.083,0.249,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2294915072.0,1123307520.0,6921846784.0,23279005696.0,4522.0,3896.0
12-04 08:47:45,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,5446.0,5333.0
12-04 08:47:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,4396.0,3628.0
12-04 08:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,4083.0,3041.0
12-04 08:47:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,5499.0,5411.0
12-04 08:47:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,7351.0,7383.0
12-04 08:47:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294902784.0,1123315712.0,6921850880.0,23279005696.0,5250.0,5047.0
12-04 08:47:51,0.0,0.0,99.750,0.250,0.0,0.0,0.0,86016.0,0.0,7.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,3878.0,2834.0
12-04 08:47:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,4235.0,3666.0
12-04 08:47:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,5235.0,4788.0
12-04 08:47:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,3982.0,2926.0
12-04 08:47:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,4598.0,4004.0
12-04 08:47:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2294894592.0,1123323904.0,6921850880.0,23279005696.0,22356.0,22283.0
12-04 08:47:57,0.167,0.083,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2294886400.0,1123332096.0,6921850880.0,23279005696.0,5317.0,5177.0
12-04 08:47:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294886400.0,1123332096.0,6921850880.0,23279005696.0,22849.0,22790.0
12-04 08:47:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294882304.0,1123332096.0,6921854976.0,23279005696.0,5512.0,5399.0
12-04 08:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294882304.0,1123332096.0,6921854976.0,23279005696.0,3681.0,2586.0
12-04 08:48:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2294882304.0,1123332096.0,6921854976.0,23279005696.0,4037.0,3005.0
12-04 08:48:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294882304.0,1123332096.0,6921854976.0,23279005696.0,4596.0,3942.0
12-04 08:48:03,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2295001088.0,1123340288.0,6921854976.0,23278878720.0,21573.0,20563.0
12-04 08:48:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2294992896.0,1123340288.0,6921854976.0,23278886912.0,5894.0,5354.0
12-04 08:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294992896.0,1123340288.0,6921854976.0,23278886912.0,6069.0,5751.0
12-04 08:48:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2294992896.0,1123340288.0,6921854976.0,23278886912.0,6065.0,5471.0
12-04 08:48:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294992896.0,1123340288.0,6921854976.0,23278886912.0,6070.0,5714.0
12-04 08:48:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294992896.0,1123340288.0,6921854976.0,23278886912.0,5618.0,4742.0
12-04 08:48:09,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2295111680.0,1123348480.0,6921854976.0,23278759936.0,4822.0,3349.0
12-04 08:48:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295111680.0,1123348480.0,6921854976.0,23278759936.0,5311.0,4210.0
12-04 08:48:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2295107584.0,1123348480.0,6921859072.0,23278759936.0,4662.0,3216.0
12-04 08:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295107584.0,1123348480.0,6921859072.0,23278759936.0,5371.0,4316.0
12-04 08:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295103488.0,1123348480.0,6921863168.0,23278759936.0,7040.0,7335.0
12-04 08:48:14,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2295103488.0,1123356672.0,6921854976.0,23278759936.0,5864.0,6167.0
12-04 08:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295095296.0,1123356672.0,6921863168.0,23278759936.0,3978.0,2925.0
12-04 08:48:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2295095296.0,1123356672.0,6921863168.0,23278759936.0,3842.0,2681.0
12-04 08:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2295095296.0,1123356672.0,6921863168.0,23278759936.0,4038.0,2967.0
12-04 08:48:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295095296.0,1123356672.0,6921863168.0,23278759936.0,5060.0,4457.0
12-04 08:48:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295095296.0,1123356672.0,6921863168.0,23278759936.0,6842.0,6403.0
12-04 08:48:20,0.0,0.083,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2295095296.0,1123364864.0,6921863168.0,23278751744.0,4696.0,4032.0
12-04 08:48:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2295095296.0,1123364864.0,6921863168.0,23278751744.0,5512.0,5332.0
12-04 08:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295095296.0,1123364864.0,6921863168.0,23278751744.0,4330.0,3759.0
12-04 08:48:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295730176.0,1123364864.0,6921863168.0,23278116864.0,4904.0,4568.0
12-04 08:48:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295726080.0,1123364864.0,6921867264.0,23278116864.0,5170.0,4986.0
12-04 08:48:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295726080.0,1123364864.0,6921867264.0,23278116864.0,4198.0,3034.0
12-04 08:48:26,0.250,0.083,99.501,0.166,0.0,0.0,0.0,81920.0,0.0,7.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,3942.0,2772.0
12-04 08:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,5598.0,5721.0
12-04 08:48:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,5216.0,4956.0
12-04 08:48:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,4996.0,5012.0
12-04 08:48:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,4456.0,3802.0
12-04 08:48:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2295717888.0,1123373056.0,6921867264.0,23278116864.0,4632.0,4095.0
12-04 08:48:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,4911.0,4431.0
12-04 08:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,21414.0,20276.0
12-04 08:48:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,4556.0,3894.0
12-04 08:48:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,4532.0,3938.0
12-04 08:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,5864.0,6165.0
12-04 08:48:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295709696.0,1123381248.0,6921867264.0,23278116864.0,5210.0,4769.0
12-04 08:48:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2295701504.0,1123389440.0,6921867264.0,23278116864.0,21045.0,19704.0
12-04 08:48:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2295701504.0,1123389440.0,6921867264.0,23278116864.0,4124.0,3938.0
12-04 08:48:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2295697408.0,1123389440.0,6921871360.0,23278116864.0,5050.0,4903.0
12-04 08:48:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2295697408.0,1123389440.0,6921871360.0,23278116864.0,38141.0,37048.0
12-04 08:48:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2295697408.0,1123389440.0,6921871360.0,23278116864.0,4933.0,4349.0
12-04 08:48:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296078336.0,1123389440.0,6921871360.0,23277735936.0,21613.0,20979.0
12-04 08:48:44,0.084,0.0,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2296066048.0,1123397632.0,6921875456.0,23277735936.0,5550.0,5385.0
12-04 08:48:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296066048.0,1123397632.0,6921875456.0,23277735936.0,5246.0,5122.0
12-04 08:48:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296066048.0,1123397632.0,6921875456.0,23277735936.0,4556.0,3893.0
12-04 08:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2296066048.0,1123397632.0,6921875456.0,23277735936.0,5136.0,4658.0
12-04 08:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296066048.0,1123397632.0,6921875456.0,23277735936.0,4008.0,2772.0
12-04 08:48:49,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2296066048.0,1123405824.0,6921867264.0,23277735936.0,6632.0,6134.0
12-04 08:48:50,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2296057856.0,1123405824.0,6921875456.0,23277735936.0,4367.0,3629.0
12-04 08:48:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296057856.0,1123405824.0,6921875456.0,23277735936.0,4658.0,4112.0
12-04 08:48:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296057856.0,1123405824.0,6921875456.0,23277735936.0,5498.0,5476.0
12-04 08:48:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296057856.0,1123405824.0,6921875456.0,23277735936.0,5085.0,4987.0
12-04 08:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296057856.0,1123405824.0,6921875456.0,23277735936.0,4456.0,3803.0
12-04 08:48:55,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,5012.0,4572.0
12-04 08:48:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,3842.0,2681.0
12-04 08:48:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,5629.0,5630.0
12-04 08:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,3802.0,2632.0
12-04 08:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,4921.0,4187.0
12-04 08:49:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296045568.0,1123414016.0,6921879552.0,23277735936.0,6153.0,6392.0
12-04 08:49:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2296037376.0,1123422208.0,6921879552.0,23277735936.0,4563.0,3980.0
12-04 08:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2296037376.0,1123422208.0,6921879552.0,23277735936.0,4940.0,4373.0
12-04 08:49:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296172544.0,1123422208.0,6921879552.0,23277600768.0,21351.0,20210.0
12-04 08:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296172544.0,1123422208.0,6921879552.0,23277600768.0,5834.0,5378.0
12-04 08:49:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296172544.0,1123422208.0,6921879552.0,23277600768.0,4756.0,3415.0
12-04 08:49:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296172544.0,1123422208.0,6921879552.0,23277600768.0,5739.0,5312.0
12-04 08:49:07,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2296164352.0,1123430400.0,6921879552.0,23277600768.0,5240.0,3928.0
12-04 08:49:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296164352.0,1123430400.0,6921879552.0,23277600768.0,6028.0,5538.0
12-04 08:49:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296033280.0,1123430400.0,6921883648.0,23277727744.0,6684.0,6768.0
12-04 08:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296033280.0,1123430400.0,6921883648.0,23277727744.0,4686.0,3105.0
12-04 08:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2296033280.0,1123430400.0,6921883648.0,23277727744.0,4567.0,3187.0
12-04 08:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296033280.0,1123430400.0,6921883648.0,23277727744.0,5567.0,4750.0
12-04 08:49:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2296025088.0,1123438592.0,6921883648.0,23277727744.0,4761.0,3411.0
12-04 08:49:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2296025088.0,1123438592.0,6921883648.0,23277727744.0,5738.0,6190.0
12-04 08:49:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296025088.0,1123438592.0,6921883648.0,23277727744.0,4078.0,3016.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296020992.0,1123438592.0,6921887744.0,23277727744.0,5764.0,6077.0
12-04 08:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2296020992.0,1123438592.0,6921887744.0,23277727744.0,4970.0,4568.0
12-04 08:49:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296020992.0,1123438592.0,6921887744.0,23277727744.0,3742.0,2590.0
12-04 08:49:19,0.083,0.083,99.583,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,2296012800.0,1123446784.0,6921887744.0,23277727744.0,6779.0,6351.0
12-04 08:49:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296012800.0,1123446784.0,6921887744.0,23277727744.0,4456.0,3803.0
12-04 08:49:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296008704.0,1123446784.0,6921891840.0,23277727744.0,23843.0,24402.0
12-04 08:49:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296016896.0,1123446784.0,6921891840.0,23277719552.0,3742.0,2524.0
12-04 08:49:23,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296786944.0,1123446784.0,6921891840.0,23276949504.0,5220.0,5168.0
12-04 08:49:24,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2296782848.0,1123454976.0,6921887744.0,23276949504.0,4616.0,3935.0
12-04 08:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296778752.0,1123454976.0,6921891840.0,23276949504.0,4038.0,2967.0
12-04 08:49:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296778752.0,1123454976.0,6921891840.0,23276949504.0,5422.0,5495.0
12-04 08:49:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296778752.0,1123454976.0,6921891840.0,23276949504.0,4058.0,2960.0
12-04 08:49:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296778752.0,1123454976.0,6921891840.0,23276949504.0,3802.0,2632.0
12-04 08:49:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296778752.0,1123454976.0,6921891840.0,23276949504.0,5346.0,5242.0
12-04 08:49:30,0.585,0.0,98.580,0.835,0.0,0.0,0.0,12288.0,0.0,2.0,2296881152.0,1123463168.0,6921891840.0,23276838912.0,5210.0,4954.0
12-04 08:49:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296881152.0,1123463168.0,6921891840.0,23276838912.0,5823.0,5811.0
12-04 08:49:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296889344.0,1123463168.0,6921891840.0,23276830720.0,4527.0,4016.0
12-04 08:49:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296889344.0,1123463168.0,6921891840.0,23276830720.0,21471.0,20318.0
12-04 08:49:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296889344.0,1123463168.0,6921891840.0,23276830720.0,4650.0,3983.0
12-04 08:49:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296889344.0,1123463168.0,6921891840.0,23276830720.0,5306.0,5150.0
12-04 08:49:36,0.167,0.083,99.667,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,4439.0,3378.0
12-04 08:49:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,3387.0,2599.0
12-04 08:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,6418.0,7270.0
12-04 08:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,4158.0,2943.0
12-04 08:49:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,4616.0,3894.0
12-04 08:49:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2296877056.0,1123471360.0,6921895936.0,23276830720.0,4970.0,4526.0
12-04 08:49:42,0.084,0.0,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,2296868864.0,1123479552.0,6921895936.0,23276830720.0,3973.0,2706.0
12-04 08:49:43,0.0,0.250,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2296877056.0,1123479552.0,6921895936.0,23276822528.0,5417.0,5289.0
12-04 08:49:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296877056.0,1123479552.0,6921895936.0,23276822528.0,4456.0,3759.0
12-04 08:49:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296868864.0,1123479552.0,6921895936.0,23276830720.0,5960.0,6317.0
12-04 08:49:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2296868864.0,1123479552.0,6921895936.0,23276830720.0,4979.0,4576.0
12-04 08:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2296864768.0,1123479552.0,6921900032.0,23276830720.0,4098.0,2967.0
12-04 08:49:48,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2296856576.0,1123487744.0,6921900032.0,23276830720.0,3862.0,2632.0
12-04 08:49:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2296856576.0,1123487744.0,6921900032.0,23276830720.0,6858.0,6242.0
12-04 08:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296856576.0,1123487744.0,6921900032.0,23276830720.0,3707.0,2524.0
12-04 08:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2296856576.0,1123487744.0,6921900032.0,23276830720.0,4812.0,4178.0
12-04 08:49:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296852480.0,1123487744.0,6921904128.0,23276830720.0,6141.0,6621.0
12-04 08:49:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296852480.0,1123487744.0,6921904128.0,23276830720.0,5306.0,5216.0
12-04 08:49:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2296844288.0,1123495936.0,6921904128.0,23276830720.0,5104.0,4841.0
12-04 08:49:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296844288.0,1123495936.0,6921904128.0,23276830720.0,4318.0,3310.0
12-04 08:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2296844288.0,1123495936.0,6921904128.0,23276830720.0,3902.0,2723.0
12-04 08:49:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296844288.0,1123495936.0,6921904128.0,23276830720.0,4541.0,3489.0
12-04 08:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296844288.0,1123495936.0,6921904128.0,23276830720.0,5110.0,4864.0
12-04 08:49:59,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2296836096.0,1123504128.0,6921904128.0,23276830720.0,5406.0,5308.0
12-04 08:50:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296836096.0,1123504128.0,6921904128.0,23276830720.0,4421.0,2814.0
12-04 08:50:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296836096.0,1123504128.0,6921904128.0,23276830720.0,6307.0,6304.0
12-04 08:50:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296836096.0,1123504128.0,6921904128.0,23276830720.0,4994.0,4373.0
12-04 08:50:03,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297098240.0,1123504128.0,6921904128.0,23276568576.0,21862.0,21381.0
12-04 08:50:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297098240.0,1123504128.0,6921904128.0,23276568576.0,4720.0,3220.0
12-04 08:50:05,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2297090048.0,1123512320.0,6921904128.0,23276568576.0,5447.0,4477.0
12-04 08:50:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2297085952.0,1123512320.0,6921908224.0,23276568576.0,4620.0,3105.0
12-04 08:50:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297085952.0,1123512320.0,6921908224.0,23276568576.0,7388.0,7405.0
12-04 08:50:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297085952.0,1123512320.0,6921908224.0,23276568576.0,4657.0,3063.0
12-04 08:50:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297085952.0,1123512320.0,6921908224.0,23276568576.0,6844.0,6860.0
12-04 08:50:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297077760.0,1123512320.0,6921908224.0,23276576768.0,5114.0,4207.0
12-04 08:50:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,86016.0,0.0,7.0,2297069568.0,1123520512.0,6921908224.0,23276576768.0,5854.0,5040.0
12-04 08:50:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2297069568.0,1123520512.0,6921908224.0,23276576768.0,5374.0,4497.0
12-04 08:50:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123520512.0,6921908224.0,23276576768.0,4722.0,3324.0
12-04 08:50:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123520512.0,6921908224.0,23276576768.0,3902.0,2723.0
12-04 08:50:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123520512.0,6921908224.0,23276576768.0,6000.0,6479.0
12-04 08:50:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2297065472.0,1123520512.0,6921912320.0,23276576768.0,5000.0,4350.0
12-04 08:50:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,4.0,2297057280.0,1123528704.0,6921912320.0,23276576768.0,4632.0,4029.0
12-04 08:50:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297057280.0,1123528704.0,6921912320.0,23276576768.0,4330.0,3760.0
12-04 08:50:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297053184.0,1123528704.0,6921916416.0,23276576768.0,6702.0,6163.0
12-04 08:50:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297053184.0,1123528704.0,6921916416.0,23276576768.0,5630.0,5522.0
12-04 08:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2297053184.0,1123528704.0,6921916416.0,23276576768.0,4382.0,3398.0
12-04 08:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297053184.0,1123528704.0,6921916416.0,23276576768.0,3736.0,2632.0
12-04 08:50:23,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2296307712.0,1123536896.0,6921916416.0,23277314048.0,7914.0,8342.0
12-04 08:50:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2296299520.0,1123536896.0,6921916416.0,23277322240.0,4430.0,3821.0
12-04 08:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296299520.0,1123536896.0,6921916416.0,23277322240.0,4938.0,4197.0
12-04 08:50:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2296299520.0,1123536896.0,6921916416.0,23277322240.0,4120.0,3112.0
12-04 08:50:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296299520.0,1123536896.0,6921916416.0,23277322240.0,4566.0,4095.0
12-04 08:50:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296299520.0,1123536896.0,6921916416.0,23277322240.0,4108.0,2863.0
12-04 08:50:29,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2296291328.0,1123545088.0,6921916416.0,23277322240.0,5940.0,6435.0
12-04 08:50:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296291328.0,1123545088.0,6921916416.0,23277322240.0,4556.0,3892.0
12-04 08:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296287232.0,1123545088.0,6921920512.0,23277322240.0,5136.0,4593.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296279040.0,1123545088.0,6921920512.0,23277330432.0,4330.0,3760.0
12-04 08:50:33,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2296279040.0,1123545088.0,6921920512.0,23277330432.0,21878.0,21324.0
12-04 08:50:34,0.167,0.083,99.417,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2296279040.0,1123553280.0,6921920512.0,23277322240.0,5150.0,4954.0
12-04 08:50:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296406016.0,1123553280.0,6921920512.0,23277195264.0,3878.0,2900.0
12-04 08:50:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296406016.0,1123553280.0,6921920512.0,23277195264.0,5904.0,6149.0
12-04 08:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296406016.0,1123553280.0,6921920512.0,23277195264.0,4976.0,4527.0
12-04 08:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296406016.0,1123553280.0,6921920512.0,23277195264.0,4008.0,2772.0
12-04 08:50:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296406016.0,1123553280.0,6921920512.0,23277195264.0,5346.0,5306.0
12-04 08:50:40,0.0,0.167,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,6.0,2296414208.0,1123561472.0,6921920512.0,23277178880.0,5181.0,5046.0
12-04 08:50:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2296414208.0,1123561472.0,6921920512.0,23277178880.0,4849.0,4456.0
12-04 08:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296414208.0,1123561472.0,6921920512.0,23277178880.0,4042.0,2863.0
12-04 08:50:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296422400.0,1123561472.0,6921920512.0,23277170688.0,4592.0,4047.0
12-04 08:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296406016.0,1123561472.0,6921920512.0,23277187072.0,5150.0,5023.0
12-04 08:50:45,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2296397824.0,1123561472.0,6921920512.0,23277195264.0,3978.0,2925.0
12-04 08:50:46,0.0,0.250,99.667,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2296385536.0,1123569664.0,6921924608.0,23277195264.0,5753.0,5674.0
12-04 08:50:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2296385536.0,1123569664.0,6921924608.0,23277195264.0,5245.0,5254.0
12-04 08:50:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296385536.0,1123569664.0,6921924608.0,23277195264.0,5150.0,4953.0
12-04 08:50:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296385536.0,1123569664.0,6921924608.0,23277195264.0,5851.0,4777.0
12-04 08:50:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296385536.0,1123569664.0,6921924608.0,23277195264.0,3836.0,2657.0
12-04 08:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296381440.0,1123569664.0,6921928704.0,23277195264.0,4970.0,4407.0
12-04 08:50:52,0.167,0.0,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,5021.0,4931.0
12-04 08:50:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,6561.0,6023.0
12-04 08:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,5450.0,5163.0
12-04 08:50:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,4806.0,4431.0
12-04 08:50:56,0.250,0.083,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,5654.0,5583.0
12-04 08:50:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296373248.0,1123577856.0,6921928704.0,23277195264.0,3978.0,2859.0
12-04 08:50:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2296365056.0,1123586048.0,6921928704.0,23277195264.0,4390.0,3706.0
12-04 08:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2296365056.0,1123586048.0,6921928704.0,23277195264.0,4098.0,2943.0
12-04 08:51:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296365056.0,1123586048.0,6921928704.0,23277195264.0,5210.0,4997.0
12-04 08:51:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296365056.0,1123586048.0,6921928704.0,23277195264.0,5546.0,5424.0
12-04 08:51:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2296360960.0,1123586048.0,6921932800.0,23277195264.0,5428.0,5293.0
12-04 08:51:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296504320.0,1123586048.0,6921932800.0,23277051904.0,21508.0,20343.0
12-04 08:51:04,0.084,0.0,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2296496128.0,1123594240.0,6921932800.0,23277051904.0,5085.0,4076.0
12-04 08:51:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296487936.0,1123594240.0,6921932800.0,23277060096.0,7450.0,6557.0
12-04 08:51:06,0.250,0.083,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296487936.0,1123594240.0,6921932800.0,23277060096.0,5724.0,4821.0
12-04 08:51:07,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296487936.0,1123594240.0,6921932800.0,23277060096.0,4894.0,3373.0
12-04 08:51:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296487936.0,1123594240.0,6921932800.0,23277060096.0,5768.0,5378.0
12-04 08:51:09,0.0,0.083,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2296479744.0,1123602432.0,6921932800.0,23277060096.0,6130.0,5753.0
12-04 08:51:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296479744.0,1123602432.0,6921932800.0,23277060096.0,5346.0,4298.0
12-04 08:51:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2296475648.0,1123602432.0,6921936896.0,23277060096.0,22769.0,21925.0
12-04 08:51:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296475648.0,1123602432.0,6921936896.0,23277060096.0,5079.0,4156.0
12-04 08:51:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296475648.0,1123602432.0,6921936896.0,23277060096.0,6104.0,5805.0
12-04 08:51:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296475648.0,1123602432.0,6921936896.0,23277060096.0,3836.0,2723.0
12-04 08:51:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,4204.0,3058.0
12-04 08:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,5788.0,5699.0
12-04 08:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,5220.0,5235.0
12-04 08:51:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,5050.0,4798.0
12-04 08:51:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,5870.0,4890.0
12-04 08:51:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296467456.0,1123610624.0,6921936896.0,23277060096.0,5164.0,5223.0
12-04 08:51:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2296459264.0,1123618816.0,6921936896.0,23277060096.0,6929.0,6333.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2296455168.0,1123618816.0,6921940992.0,23277060096.0,4120.0,3112.0
12-04 08:51:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297090048.0,1123618816.0,6921940992.0,23276425216.0,4592.0,4047.0
12-04 08:51:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297081856.0,1123618816.0,6921940992.0,23276433408.0,4530.0,3848.0
12-04 08:51:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297081856.0,1123618816.0,6921940992.0,23276433408.0,4038.0,2967.0
12-04 08:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2297077760.0,1123618816.0,6921945088.0,23276433408.0,7028.0,7858.0
12-04 08:51:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,4632.0,4095.0
12-04 08:51:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,4042.0,2863.0
12-04 08:51:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,4592.0,4045.0
12-04 08:51:30,0.749,0.167,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,4902.0,3942.0
12-04 08:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,5255.0,3497.0
12-04 08:51:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297069568.0,1123627008.0,6921945088.0,23276433408.0,6030.0,5111.0
12-04 08:51:33,0.167,0.0,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2297061376.0,1123635200.0,6921945088.0,23276433408.0,23932.0,24298.0
12-04 08:51:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2297061376.0,1123635200.0,6921945088.0,23276433408.0,4396.0,3759.0
12-04 08:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297061376.0,1123635200.0,6921945088.0,23276433408.0,3878.0,2834.0
12-04 08:51:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2297061376.0,1123635200.0,6921945088.0,23276433408.0,4191.0,3108.0
12-04 08:51:37,2.590,0.668,96.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2306572288.0,1123635200.0,6921977856.0,23266889728.0,10254.0,9150.0
12-04 08:51:38,1.501,0.834,97.164,0.500,0.0,0.0,0.0,0.0,0.0,0.0,2318483456.0,1123635200.0,6921973760.0,23254982656.0,93366.0,86540.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-kafka-slave-38.csv <==
12-04 08:29:38,0.189,0.131,99.662,0.004,0.0,0.014,2116.887,369134.485,0.376,1.876,2261221376.0,1134456832.0,4354351104.0,25869045760.0,0.0,0.0
12-04 08:29:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261463040.0,1134456832.0,4354355200.0,25868800000.0,11904.0,20396.0
12-04 08:29:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261446656.0,1134456832.0,4354355200.0,25868816384.0,12582.0,21714.0
12-04 08:29:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2260680704.0,1134456832.0,4354355200.0,25869582336.0,12002.0,21014.0
12-04 08:29:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2260303872.0,1134456832.0,4354355200.0,25869959168.0,11600.0,20090.0
12-04 08:29:43,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260291584.0,1134456832.0,4354359296.0,25869967360.0,12827.0,22232.0
12-04 08:29:44,0.167,0.083,99.500,0.250,0.0,0.0,0.0,94208.0,0.0,7.0,2260209664.0,1134465024.0,4354359296.0,25870041088.0,12702.0,22354.0
12-04 08:29:45,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260725760.0,1134465024.0,4354359296.0,25869524992.0,13772.0,23989.0
12-04 08:29:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2260725760.0,1134465024.0,4354359296.0,25869524992.0,28783.0,37218.0
12-04 08:29:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260725760.0,1134465024.0,4354359296.0,25869524992.0,12168.0,20984.0
12-04 08:29:48,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260725760.0,1134465024.0,4354359296.0,25869524992.0,11760.0,20223.0
12-04 08:29:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260725760.0,1134465024.0,4354359296.0,25869524992.0,11464.0,19846.0
12-04 08:29:50,0.167,0.0,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2260717568.0,1134473216.0,4354359296.0,25869524992.0,13468.0,22882.0
12-04 08:29:51,0.167,0.083,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2260717568.0,1134473216.0,4354359296.0,25869524992.0,12571.0,22157.0
12-04 08:29:52,0.250,0.167,99.583,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2260717568.0,1134473216.0,4354359296.0,25869524992.0,13311.0,22543.0
12-04 08:29:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260709376.0,1134473216.0,4354359296.0,25869533184.0,13070.0,22181.0
12-04 08:29:54,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260701184.0,1134473216.0,4354359296.0,25869541376.0,11832.0,20090.0
12-04 08:29:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260701184.0,1134473216.0,4354359296.0,25869541376.0,11975.0,20641.0
12-04 08:29:56,0.083,0.167,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2260692992.0,1134481408.0,4354359296.0,25869541376.0,12008.0,21140.0
12-04 08:29:57,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260692992.0,1134481408.0,4354359296.0,25869541376.0,11382.0,19937.0
12-04 08:29:58,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260688896.0,1134481408.0,4354363392.0,25869541376.0,13162.0,22830.0
12-04 08:29:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260688896.0,1134481408.0,4354363392.0,25869541376.0,13104.0,22273.0
12-04 08:30:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260688896.0,1134481408.0,4354363392.0,25869541376.0,31265.0,40497.0
12-04 08:30:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2260688896.0,1134481408.0,4354363392.0,25869541376.0,12701.0,21082.0
12-04 08:30:02,0.250,0.167,99.500,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,2260680704.0,1134489600.0,4354363392.0,25869541376.0,11936.0,20157.0
12-04 08:30:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260680704.0,1134489600.0,4354363392.0,25869541376.0,11347.0,19884.0
12-04 08:30:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260680704.0,1134489600.0,4354363392.0,25869541376.0,14400.0,22605.0
12-04 08:30:05,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260549632.0,1134489600.0,4354367488.0,25869668352.0,13700.0,23030.0
12-04 08:30:06,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2260549632.0,1134489600.0,4354367488.0,25869668352.0,30252.0,39033.0
12-04 08:30:07,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260549632.0,1134489600.0,4354367488.0,25869668352.0,12986.0,21577.0
12-04 08:30:08,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2260537344.0,1134497792.0,4354371584.0,25869668352.0,14169.0,24041.0
12-04 08:30:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2260537344.0,1134497792.0,4354371584.0,25869668352.0,13803.0,22697.0
12-04 08:30:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260537344.0,1134497792.0,4354371584.0,25869668352.0,30248.0,38516.0
12-04 08:30:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2260537344.0,1134497792.0,4354371584.0,25869668352.0,249653.0,31457.0
12-04 08:30:12,0.333,0.416,98.918,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2259599360.0,1134497792.0,4356452352.0,25868525568.0,2037080.0,111792.0
12-04 08:30:13,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2259824640.0,1134497792.0,4356354048.0,25868398592.0,29930.0,38499.0
12-04 08:30:14,0.333,0.083,99.417,0.167,0.0,0.0,0.0,49152.0,0.0,9.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,16107.0,25664.0
12-04 08:30:15,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,12662.0,21628.0
12-04 08:30:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,12161.0,21342.0
12-04 08:30:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,12954.0,22248.0
12-04 08:30:18,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,11468.0,20065.0
12-04 08:30:19,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2259816448.0,1134505984.0,4356354048.0,25868398592.0,10958.0,19314.0
12-04 08:30:20,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2259808256.0,1134514176.0,4356354048.0,25868398592.0,12108.0,20650.0
12-04 08:30:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2259804160.0,1134514176.0,4356358144.0,25868398592.0,13560.0,23401.0
12-04 08:30:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2259804160.0,1134514176.0,4356358144.0,25868398592.0,11279.0,19484.0
12-04 08:30:23,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2259804160.0,1134514176.0,4356358144.0,25868398592.0,14422.0,24650.0
12-04 08:30:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2259804160.0,1134514176.0,4356358144.0,25868398592.0,12275.0,21097.0
12-04 08:30:25,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260074496.0,1134514176.0,4356358144.0,25868128256.0,13529.0,22308.0
12-04 08:30:26,0.167,0.167,99.500,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,12374.0,21342.0
12-04 08:30:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,11043.0,19215.0
12-04 08:30:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,11916.0,20272.0
12-04 08:30:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,12922.0,22364.0
12-04 08:30:30,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,13625.0,22968.0
12-04 08:30:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2260058112.0,1134522368.0,4356358144.0,25868136448.0,13712.0,21197.0
12-04 08:30:32,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2260049920.0,1134530560.0,4356358144.0,25868136448.0,13411.0,23368.0
12-04 08:30:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260049920.0,1134530560.0,4356358144.0,25868136448.0,11896.0,20028.0
12-04 08:30:34,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2259873792.0,1134530560.0,4357804032.0,25866866688.0,1672435.0,93241.0
12-04 08:30:35,0.333,0.333,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2259857408.0,1134530560.0,4359520256.0,25865166848.0,2164789.0,118229.0
12-04 08:30:36,0.334,0.334,99.248,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2260156416.0,1134530560.0,4361474048.0,25862914048.0,2182273.0,134328.0
12-04 08:30:37,0.335,0.084,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2260025344.0,1134530560.0,4363415552.0,25861103616.0,2167993.0,122546.0
12-04 08:30:38,0.251,0.418,99.081,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2260062208.0,1134538752.0,4365242368.0,25859231744.0,2166620.0,122492.0
12-04 08:30:39,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260086784.0,1134538752.0,4367138816.0,25857310720.0,2162692.0,118125.0
12-04 08:30:40,0.335,0.084,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2260516864.0,1134538752.0,4369027072.0,25854992384.0,2168045.0,122441.0
12-04 08:30:41,0.334,0.334,99.248,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2260246528.0,1134538752.0,4370915328.0,25853374464.0,2166793.0,117065.0
12-04 08:30:42,0.167,0.251,99.414,0.0,0.0,0.167,0.0,17874944.0,0.0,21.0,2260389888.0,1134538752.0,4372803584.0,25851342848.0,2166459.0,117466.0
12-04 08:30:43,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2260393984.0,1134538752.0,4374872064.0,25849270272.0,2164325.0,113635.0
12-04 08:30:44,0.334,0.250,98.999,0.167,0.0,0.250,0.0,106496.0,0.0,11.0,2260430848.0,1134546944.0,4376698880.0,25847398400.0,2163853.0,113323.0
12-04 08:30:45,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2260582400.0,1134546944.0,4378595328.0,25845350400.0,2168294.0,119755.0
12-04 08:30:46,0.584,0.250,99.082,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2260463616.0,1134546944.0,4380483584.0,25843580928.0,2165443.0,117064.0
12-04 08:30:47,0.500,0.250,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2260623360.0,1134546944.0,4382371840.0,25841532928.0,2169086.0,120297.0
12-04 08:30:48,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2260639744.0,1134546944.0,4384260096.0,25839628288.0,2164791.0,118090.0
12-04 08:30:49,0.418,0.251,98.997,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2260647936.0,1134555136.0,4386148352.0,25837723648.0,2167600.0,116233.0
12-04 08:30:50,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260660224.0,1134555136.0,4388040704.0,25835819008.0,2166099.0,117341.0
12-04 08:30:51,0.416,0.333,98.918,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2260684800.0,1134555136.0,4389937152.0,25833897984.0,2167888.0,116181.0
12-04 08:30:52,0.417,0.417,98.916,0.0,0.0,0.250,0.0,28672.0,0.0,2.0,2260709376.0,1134555136.0,4391817216.0,25831993344.0,2167027.0,116631.0
12-04 08:30:53,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2260709376.0,1134555136.0,4393914368.0,25829896192.0,2167745.0,117301.0
12-04 08:30:54,0.084,0.335,99.414,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2260996096.0,1134555136.0,4395593728.0,25827930112.0,2165115.0,114552.0
12-04 08:30:55,0.417,0.167,99.082,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2260942848.0,1134563328.0,4397432832.0,25826136064.0,2125099.0,116045.0
12-04 08:30:56,0.251,0.167,99.499,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2261168128.0,1134563328.0,4399366144.0,25823977472.0,2208788.0,118554.0
12-04 08:30:57,0.417,0.334,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261114880.0,1134563328.0,4401197056.0,25822199808.0,2164363.0,113216.0
12-04 08:30:58,0.417,0.250,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2261073920.0,1134563328.0,4403142656.0,25820295168.0,2163136.0,112880.0
12-04 08:30:59,0.418,0.251,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2261405696.0,1134563328.0,4405018624.0,25818087424.0,2167484.0,118978.0
12-04 08:31:00,0.501,0.250,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261123072.0,1134563328.0,4406919168.0,25816469504.0,2141475.0,135092.0
12-04 08:31:01,0.251,0.084,99.331,0.084,0.0,0.251,0.0,81920.0,0.0,7.0,2261450752.0,1134571520.0,4408807424.0,25814245376.0,2207216.0,117829.0
12-04 08:31:02,0.168,0.168,99.581,0.0,0.0,0.084,0.0,28672.0,0.0,7.0,2261401600.0,1134571520.0,4410695680.0,25812406272.0,2166112.0,118708.0
12-04 08:31:03,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2261307392.0,1134571520.0,4412583936.0,25810612224.0,2166944.0,115924.0
12-04 08:31:04,0.417,0.334,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261450752.0,1134571520.0,4414472192.0,25808580608.0,2169809.0,117462.0
12-04 08:31:05,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2261848064.0,1134571520.0,4416495616.0,25806159872.0,2168345.0,120337.0
12-04 08:31:06,0.500,0.250,99.083,0.083,0.0,0.083,0.0,73728.0,0.0,5.0,2261598208.0,1134571520.0,4418387968.0,25804517376.0,2185612.0,136510.0
12-04 08:31:07,0.251,0.334,99.165,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,2261622784.0,1134579712.0,4420276224.0,25802596352.0,2166108.0,113666.0
12-04 08:31:08,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261639168.0,1134579712.0,4422164480.0,25800691712.0,2167955.0,113859.0
12-04 08:31:09,0.333,0.500,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261422080.0,1134579712.0,4424097792.0,25798975488.0,2166716.0,118658.0
12-04 08:31:10,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261213184.0,1134579712.0,4425940992.0,25797341184.0,2166909.0,114838.0
12-04 08:31:11,0.334,0.167,99.332,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2261323776.0,1134579712.0,4427829248.0,25795342336.0,2167688.0,114912.0
12-04 08:31:12,0.334,0.251,99.331,0.0,0.0,0.084,0.0,56934400.0,0.0,56.0,2261348352.0,1134579712.0,4429717504.0,25793429504.0,2157939.0,118887.0
12-04 08:31:13,0.417,0.334,98.998,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2261803008.0,1134587904.0,4431532032.0,25791152128.0,2176963.0,116043.0
12-04 08:31:14,0.584,0.250,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261532672.0,1134587904.0,4433453056.0,25789501440.0,2110798.0,111676.0
12-04 08:31:15,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2262093824.0,1134587904.0,4435386368.0,25787006976.0,2220615.0,167536.0
12-04 08:31:16,0.168,0.251,99.497,0.0,0.0,0.084,0.0,114688.0,0.0,8.0,2261811200.0,1134587904.0,4437274624.0,25785401344.0,2205585.0,129165.0
12-04 08:31:17,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261827584.0,1134587904.0,4439162880.0,25783496704.0,2166507.0,117251.0
12-04 08:31:18,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2262020096.0,1134587904.0,4441051136.0,25781415936.0,2166436.0,121269.0
12-04 08:31:19,0.334,0.251,98.997,0.334,0.0,0.084,0.0,28672.0,0.0,3.0,2261868544.0,1134596096.0,4442939392.0,25779671040.0,2166129.0,115031.0
12-04 08:31:20,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2261827584.0,1134596096.0,4445077504.0,25777573888.0,2168428.0,113228.0
12-04 08:31:21,0.417,0.250,99.166,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2261889024.0,1134596096.0,4446728192.0,25775861760.0,2184131.0,136504.0
12-04 08:31:22,0.168,0.168,99.581,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2262306816.0,1134596096.0,4448612352.0,25773559808.0,2168745.0,122396.0
12-04 08:31:23,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2262077440.0,1134596096.0,4450492416.0,25771909120.0,2164433.0,118375.0
12-04 08:31:24,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2262347776.0,1134596096.0,4452380672.0,25769750528.0,2166812.0,118467.0
12-04 08:31:25,0.334,0.334,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2262228992.0,1134604288.0,4454215680.0,25768026112.0,2168842.0,119452.0
12-04 08:31:26,0.333,0.583,98.918,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2262392832.0,1134604288.0,4456161280.0,25765916672.0,2131774.0,112583.0
12-04 08:31:27,0.334,0.251,99.332,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2262732800.0,1134604288.0,4457979904.0,25763758080.0,2198730.0,119599.0
12-04 08:31:28,1.759,0.335,97.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262409216.0,1134604288.0,4459945984.0,25762115584.0,2113338.0,112957.0
12-04 08:31:29,0.250,0.334,99.165,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2262474752.0,1134604288.0,4461785088.0,25760210944.0,2164915.0,114659.0
12-04 08:31:30,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2262642688.0,1134604288.0,4463665152.0,25758162944.0,2157162.0,118663.0
12-04 08:31:31,0.251,0.084,99.498,0.084,0.0,0.084,0.0,98304.0,0.0,8.0,2262597632.0,1134612480.0,4465606656.0,25756258304.0,2228620.0,123042.0
12-04 08:31:32,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2262556672.0,1134612480.0,4467425280.0,25754480640.0,2166123.0,117589.0
12-04 08:31:33,0.500,0.167,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2262786048.0,1134612480.0,4469354496.0,25752322048.0,2169804.0,121888.0
12-04 08:31:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262794240.0,1134612480.0,4469981184.0,25751687168.0,563393.0,48039.0
12-04 08:31:35,0.333,0.166,99.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2262790144.0,1134612480.0,4469985280.0,25751687168.0,29949.0,39444.0
12-04 08:31:36,0.167,0.167,99.584,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2262786048.0,1134612480.0,4469989376.0,25751687168.0,30750.0,39001.0
12-04 08:31:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,9.0,2262777856.0,1134620672.0,4469989376.0,25751687168.0,14195.0,23086.0
12-04 08:31:38,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262777856.0,1134620672.0,4469989376.0,25751687168.0,29200.0,38635.0
12-04 08:31:39,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2262777856.0,1134620672.0,4469989376.0,25751687168.0,11610.0,20368.0
12-04 08:31:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262777856.0,1134620672.0,4469989376.0,25751687168.0,12736.0,22400.0
12-04 08:31:41,0.167,0.250,99.500,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2262712320.0,1134620672.0,4470435840.0,25751306240.0,485906.0,43272.0
12-04 08:31:42,0.252,0.168,99.580,0.0,0.0,0.0,0.0,42840064.0,0.0,43.0,2262614016.0,1134620672.0,4472520704.0,25749319680.0,2513491.0,136436.0
12-04 08:31:43,0.584,0.334,98.749,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2262667264.0,1134628864.0,4475154432.0,25746624512.0,2832857.0,145582.0
12-04 08:31:44,0.167,0.334,99.331,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,2262614016.0,1134628864.0,4477460480.0,25744371712.0,2744818.0,144268.0
12-04 08:31:45,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2263453696.0,1134628864.0,4479438848.0,25741553664.0,2564273.0,128927.0
12-04 08:31:46,0.501,0.167,99.165,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2263187456.0,1134628864.0,4481863680.0,25739395072.0,2571818.0,135397.0
12-04 08:31:47,0.251,0.335,99.246,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2263117824.0,1134628864.0,4484591616.0,25736736768.0,2922156.0,151411.0
12-04 08:31:48,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2263183360.0,1134628864.0,4486828032.0,25734434816.0,2735584.0,138017.0
12-04 08:31:49,0.501,0.334,98.997,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2263257088.0,1134637056.0,4489031680.0,25732149248.0,2549351.0,132319.0
12-04 08:31:50,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2263367680.0,1134637056.0,4491333632.0,25729736704.0,2580888.0,131905.0
12-04 08:31:51,0.335,0.084,99.330,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2263875584.0,1134637056.0,4493574144.0,25726988288.0,2889307.0,147459.0
12-04 08:31:52,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2263678976.0,1134637056.0,4496498688.0,25724260352.0,2773195.0,146390.0
12-04 08:31:53,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2263744512.0,1134637056.0,4498591744.0,25722101760.0,2536845.0,131170.0
12-04 08:31:54,0.502,0.251,99.164,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2263851008.0,1134637056.0,4500914176.0,25719672832.0,2624497.0,141239.0
12-04 08:31:55,0.251,0.251,99.079,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,2263826432.0,1134645248.0,4503597056.0,25717006336.0,2862761.0,139872.0
12-04 08:31:56,0.334,0.250,99.249,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2264096768.0,1134645248.0,4505518080.0,25714814976.0,2617457.0,138427.0
12-04 08:31:57,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264162304.0,1134645248.0,4507975680.0,25712291840.0,2709414.0,140381.0
12-04 08:31:58,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2264457216.0,1134645248.0,4510220288.0,25709752320.0,2665124.0,135958.0
12-04 08:31:59,0.334,0.334,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2264227840.0,1134645248.0,4512989184.0,25707212800.0,2832942.0,145144.0
12-04 08:32:00,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2264166400.0,1134645248.0,4515225600.0,25705037824.0,2597811.0,132277.0
12-04 08:32:01,0.335,0.167,99.163,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2264756224.0,1134653440.0,4517326848.0,25702338560.0,2686941.0,138229.0
12-04 08:32:02,0.335,0.167,99.331,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,2264539136.0,1134653440.0,4519669760.0,25700212736.0,2655940.0,137737.0
12-04 08:32:03,0.418,0.084,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264846336.0,1134653440.0,4522045440.0,25697529856.0,2730833.0,144280.0
12-04 08:32:04,0.168,0.419,99.162,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2264641536.0,1134653440.0,4524789760.0,25694990336.0,2848729.0,150887.0
12-04 08:32:05,0.500,0.500,98.751,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2264936448.0,1134653440.0,4526915584.0,25692569600.0,2534945.0,130646.0
12-04 08:32:06,0.585,0.167,99.165,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2264977408.0,1134653440.0,4529201152.0,25690243072.0,2650985.0,155285.0
12-04 08:32:07,0.334,0.500,98.749,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2264649728.0,1134661632.0,4531900416.0,25687863296.0,2864946.0,147544.0
12-04 08:32:08,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2264739840.0,1134661632.0,4534222848.0,25685450752.0,2749548.0,142680.0
12-04 08:32:09,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2264768512.0,1134661632.0,4536352768.0,25683292160.0,2492310.0,129645.0
12-04 08:32:10,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264895488.0,1134661632.0,4538654720.0,25680863232.0,2644542.0,134891.0
12-04 08:32:11,0.919,0.251,98.663,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2264879104.0,1134661632.0,4541337600.0,25678196736.0,2892512.0,150344.0
12-04 08:32:12,0.335,0.251,99.247,0.0,0.0,0.167,0.0,49602560.0,0.0,54.0,2264842240.0,1134661632.0,4543709184.0,25675862016.0,2758482.0,142822.0
12-04 08:32:13,0.335,0.335,99.163,0.084,0.0,0.084,0.0,21520384.0,0.0,25.0,2265001984.0,1134669824.0,4545794048.0,25673609216.0,2507347.0,132961.0
12-04 08:32:14,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265092096.0,1134669824.0,4548116480.0,25671196672.0,2621134.0,135790.0
12-04 08:32:15,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2265231360.0,1134669824.0,4550770688.0,25668403200.0,2926814.0,145834.0
12-04 08:32:16,0.167,0.251,99.331,0.084,0.0,0.167,0.0,106496.0,0.0,8.0,2265182208.0,1134669824.0,4553121792.0,25666101248.0,2733825.0,145398.0
12-04 08:32:17,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265354240.0,1134669824.0,4555108352.0,25663942656.0,2468070.0,123185.0
12-04 08:32:18,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265346048.0,1134669824.0,4557340672.0,25661718528.0,2632751.0,136062.0
12-04 08:32:19,0.251,0.335,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2265767936.0,1134678016.0,4559781888.0,25658847232.0,2797883.0,139547.0
12-04 08:32:20,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2265411584.0,1134678016.0,4562550784.0,25656434688.0,2884934.0,150370.0
12-04 08:32:21,0.168,0.168,99.413,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2265321472.0,1134678016.0,4564672512.0,25654403072.0,2566057.0,153921.0
12-04 08:32:22,0.418,0.334,99.164,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2265329664.0,1134678016.0,4566966272.0,25652101120.0,2626603.0,136080.0
12-04 08:32:23,0.501,0.084,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265538560.0,1134678016.0,4569202688.0,25649655808.0,2865768.0,145219.0
12-04 08:32:24,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265522176.0,1134678016.0,4571979776.0,25646895104.0,2752614.0,138768.0
12-04 08:32:25,0.418,0.167,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2265448448.0,1134686208.0,4574109696.0,25644830720.0,2566198.0,149717.0
12-04 08:32:26,0.418,0.334,98.997,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2265780224.0,1134686208.0,4576223232.0,25642385408.0,2589184.0,132744.0
12-04 08:32:27,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2265804800.0,1134686208.0,4579086336.0,25639497728.0,2913171.0,149392.0
12-04 08:32:28,0.334,0.084,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265493504.0,1134686208.0,4581572608.0,25637322752.0,2734952.0,141151.0
12-04 08:32:29,0.251,0.168,99.497,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2265927680.0,1134686208.0,4583550976.0,25634910208.0,2555996.0,131350.0
12-04 08:32:30,0.418,0.418,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2265726976.0,1134686208.0,4585910272.0,25632751616.0,2559258.0,133411.0
12-04 08:32:31,0.251,0.334,98.997,0.251,0.0,0.167,0.0,110592.0,0.0,8.0,2265759744.0,1134694400.0,4588490752.0,25630130176.0,2803874.0,146136.0
12-04 08:32:32,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2265706496.0,1134694400.0,4591017984.0,25627656192.0,2721470.0,137562.0
12-04 08:32:33,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2265735168.0,1134694400.0,4593340416.0,25625305088.0,2706701.0,132972.0
12-04 08:32:34,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2266202112.0,1134694400.0,4595347456.0,25622831104.0,2632993.0,133173.0
12-04 08:32:35,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2265985024.0,1134694400.0,4597723136.0,25620672512.0,2635902.0,135117.0
12-04 08:32:36,0.417,0.333,98.917,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2266050560.0,1134694400.0,4600451072.0,25617879040.0,2963845.0,158469.0
12-04 08:32:37,0.334,0.334,99.080,0.084,0.0,0.167,0.0,24576.0,0.0,3.0,2266263552.0,1134702592.0,4602564608.0,25615544320.0,2550486.0,129132.0
12-04 08:32:38,0.167,0.585,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2266349568.0,1134702592.0,4604858368.0,25613164544.0,2647142.0,141717.0
12-04 08:32:39,0.334,0.418,99.081,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2266333184.0,1134702592.0,4607541248.0,25610498048.0,2839495.0,142696.0
12-04 08:32:40,2.506,0.334,96.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2286899200.0,1134702592.0,4609847296.0,25587625984.0,2766933.0,143341.0
12-04 08:32:41,0.251,0.251,99.499,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2287280128.0,1134702592.0,4612005888.0,25585086464.0,2281135.0,126715.0
12-04 08:32:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,39436288.0,0.0,38.0,2287386624.0,1134702592.0,4611899392.0,25585086464.0,12858.0,21912.0
12-04 08:32:43,0.084,0.084,99.666,0.167,0.0,0.0,0.0,29265920.0,0.0,32.0,2287378432.0,1134710784.0,4611899392.0,25585086464.0,13406.0,20610.0
12-04 08:32:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,7.0,2287374336.0,1134710784.0,4611903488.0,25585086464.0,12504.0,21411.0
12-04 08:32:45,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2287898624.0,1134710784.0,4611903488.0,25584562176.0,12062.0,20990.0
12-04 08:32:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2287882240.0,1134710784.0,4611903488.0,25584578560.0,12322.0,21531.0
12-04 08:32:47,0.167,0.167,99.583,0.0,0.0,0.083,0.0,36864.0,0.0,8.0,2287882240.0,1134710784.0,4611903488.0,25584578560.0,13165.0,22742.0
12-04 08:32:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2287882240.0,1134710784.0,4611903488.0,25584578560.0,11956.0,21257.0
12-04 08:32:49,0.251,0.251,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2287833088.0,1134718976.0,4613341184.0,25583181824.0,1921689.0,111115.0
12-04 08:32:50,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2288173056.0,1134718976.0,4615860224.0,25580322816.0,2924057.0,142588.0
12-04 08:32:51,0.667,0.333,98.833,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2287845376.0,1134718976.0,4618584064.0,25577926656.0,2956038.0,144690.0
12-04 08:32:52,1.339,0.167,98.243,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2308132864.0,1134718976.0,4621627392.0,25554595840.0,3472300.0,154683.0
12-04 08:32:53,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307936256.0,1134718976.0,4624252928.0,25552166912.0,2819430.0,131962.0
12-04 08:32:54,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2307969024.0,1134718976.0,4627460096.0,25548926976.0,3448477.0,157538.0
12-04 08:32:55,0.251,0.251,99.162,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2308182016.0,1134727168.0,4629745664.0,25546420224.0,2782253.0,131615.0
12-04 08:32:56,0.419,0.168,99.162,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2308501504.0,1134727168.0,4632965120.0,25542881280.0,3793205.0,172563.0
12-04 08:32:57,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308259840.0,1134727168.0,4635619328.0,25540468736.0,2846192.0,139621.0
12-04 08:32:58,0.749,0.167,98.668,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2308345856.0,1134727168.0,4638629888.0,25537372160.0,3496272.0,165769.0
12-04 08:32:59,0.585,0.334,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2308907008.0,1134727168.0,4641210368.0,25534230528.0,3019227.0,147657.0
12-04 08:33:00,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2308530176.0,1134727168.0,4644380672.0,25531437056.0,3402158.0,175039.0
12-04 08:33:01,0.501,0.251,98.914,0.084,0.0,0.251,0.0,86016.0,0.0,7.0,2308644864.0,1134735360.0,4647194624.0,25528500224.0,3128460.0,149155.0
12-04 08:33:02,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2308857856.0,1134735360.0,4649934848.0,25525547008.0,3534006.0,165942.0
12-04 08:33:03,0.251,0.167,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2308800512.0,1134735360.0,4652625920.0,25522913280.0,2786006.0,132240.0
12-04 08:33:04,0.251,0.419,99.162,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2308845568.0,1134735360.0,4655644672.0,25519849472.0,3310393.0,163365.0
12-04 08:33:05,0.417,0.584,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309902336.0,1134735360.0,4658192384.0,25516244992.0,3212028.0,162007.0
12-04 08:33:06,0.334,0.418,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2309791744.0,1134735360.0,4661444608.0,25513103360.0,3346392.0,175690.0
12-04 08:33:07,0.584,0.250,98.748,0.334,0.0,0.083,0.0,24576.0,0.0,3.0,2309697536.0,1134743552.0,4664197120.0,25510436864.0,3209287.0,162738.0
12-04 08:33:08,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309931008.0,1134743552.0,4666630144.0,25507770368.0,3064233.0,171526.0
12-04 08:33:09,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309931008.0,1134743552.0,4669726720.0,25504673792.0,3375062.0,163979.0
12-04 08:33:10,0.168,0.419,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309926912.0,1134743552.0,4672618496.0,25501786112.0,3061811.0,148335.0
12-04 08:33:11,0.251,0.251,99.246,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2310606848.0,1134743552.0,4675256320.0,25498468352.0,3378921.0,168313.0
12-04 08:33:12,0.252,0.168,99.497,0.0,0.0,0.084,0.0,24576.0,0.0,3.0,2310619136.0,1134743552.0,4677910528.0,25495801856.0,2993570.0,152568.0
12-04 08:33:13,0.168,0.335,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2310516736.0,1134751744.0,4680925184.0,25492881408.0,3393263.0,164240.0
12-04 08:33:14,0.335,0.251,99.246,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2310422528.0,1134751744.0,4684083200.0,25489817600.0,3339448.0,160579.0
12-04 08:33:15,0.168,0.335,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310512640.0,1134751744.0,4686913536.0,25486897152.0,3168872.0,151451.0
12-04 08:33:16,0.250,0.334,99.249,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2310868992.0,1134751744.0,4689620992.0,25483833344.0,3240774.0,155767.0
12-04 08:33:17,0.168,0.336,99.413,0.0,0.0,0.084,0.0,23298048.0,0.0,22.0,2310586368.0,1134751744.0,4692635648.0,25481101312.0,3193707.0,151726.0
12-04 08:33:18,0.335,0.251,99.162,0.0,0.0,0.251,0.0,57180160.0,0.0,58.0,2310705152.0,1134751744.0,4695244800.0,25478373376.0,3255963.0,155959.0
12-04 08:33:19,0.334,0.334,99.080,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2310864896.0,1134759936.0,4698013696.0,25475436544.0,3116173.0,148528.0
12-04 08:33:20,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310729728.0,1134759936.0,4701323264.0,25472262144.0,3586746.0,166051.0
12-04 08:33:21,0.584,0.083,99.249,0.0,0.0,0.083,0.0,106496.0,0.0,8.0,2310811648.0,1134759936.0,4703526912.0,25469976576.0,2607114.0,132112.0
12-04 08:33:22,0.167,0.167,99.582,0.0,0.0,0.084,0.0,57344.0,0.0,9.0,2311258112.0,1134759936.0,4706779136.0,25466277888.0,3714296.0,170455.0
12-04 08:33:23,0.335,0.084,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311176192.0,1134759936.0,4709146624.0,25463992320.0,2880203.0,144142.0
12-04 08:33:24,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311143424.0,1134759936.0,4712370176.0,25460801536.0,3524350.0,163149.0
12-04 08:33:25,0.668,0.167,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2311811072.0,1134768128.0,4714885120.0,25457610752.0,3032162.0,150439.0
12-04 08:33:26,0.251,0.167,99.414,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2311692288.0,1134768128.0,4717907968.0,25454706688.0,3227437.0,160538.0
12-04 08:33:27,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311962624.0,1134768128.0,4720574464.0,25451769856.0,3187523.0,161614.0
12-04 08:33:28,0.417,0.500,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2311409664.0,1134768128.0,4723826688.0,25449070592.0,3624212.0,170700.0
12-04 08:33:29,0.167,0.668,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2311479296.0,1134768128.0,4726280192.0,25446547456.0,2792333.0,133450.0
12-04 08:33:30,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311352320.0,1134768128.0,4729581568.0,25443373056.0,3457943.0,169106.0
12-04 08:33:31,0.251,0.251,99.331,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2311569408.0,1134776320.0,4731895808.0,25440833536.0,2957253.0,145624.0
12-04 08:33:32,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311540736.0,1134776320.0,4735053824.0,25437704192.0,3499560.0,163136.0
12-04 08:33:33,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311901184.0,1134776320.0,4737294336.0,25435103232.0,2803750.0,137274.0
12-04 08:33:34,0.419,0.084,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2311507968.0,1134776320.0,4740624384.0,25432166400.0,3430765.0,168499.0
12-04 08:33:35,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2311684096.0,1134776320.0,4743495680.0,25429118976.0,3297983.0,158718.0
12-04 08:33:36,0.335,0.335,99.247,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2311876608.0,1134776320.0,4746256384.0,25426165760.0,3230616.0,175952.0
12-04 08:33:37,0.418,0.084,99.080,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2311933952.0,1134784512.0,4749221888.0,25423134720.0,3161556.0,154387.0
12-04 08:33:38,0.251,0.502,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2312044544.0,1134784512.0,4751904768.0,25420341248.0,3359046.0,159669.0
12-04 08:33:39,0.334,0.251,99.080,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2311938048.0,1134784512.0,4754726912.0,25417625600.0,3061415.0,155845.0
12-04 08:33:40,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2312380416.0,1134784512.0,4757204992.0,25414705152.0,3299225.0,177125.0
12-04 08:33:41,0.335,0.251,99.329,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2312134656.0,1134784512.0,4760465408.0,25411690496.0,3344948.0,164716.0
12-04 08:33:42,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2312396800.0,1134784512.0,4763140096.0,25408753664.0,2996397.0,152246.0
12-04 08:33:43,0.418,0.335,98.996,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2312257536.0,1134792704.0,4766191616.0,25405833216.0,3405927.0,166115.0
12-04 08:33:44,0.251,0.585,99.081,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2312695808.0,1134792704.0,4768706560.0,25402880000.0,3151435.0,151985.0
12-04 08:33:45,0.335,0.419,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313195520.0,1134792704.0,4771651584.0,25399435264.0,3216383.0,158141.0
12-04 08:33:46,0.335,0.418,99.079,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2313023488.0,1134792704.0,4774711296.0,25396547584.0,3365232.0,155089.0
12-04 08:33:47,0.418,0.251,98.997,0.0,0.0,0.334,0.0,11128832.0,0.0,12.0,2313433088.0,1134792704.0,4777177088.0,25393672192.0,2950116.0,146948.0
12-04 08:33:48,0.418,0.418,98.997,0.0,0.0,0.167,0.0,73822208.0,0.0,73.0,2313306112.0,1134792704.0,4780412928.0,25390563328.0,3386111.0,168238.0
12-04 08:33:49,0.250,0.333,99.083,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,1892801.0,98012.0
12-04 08:33:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,12122.0,21350.0
12-04 08:33:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,106496.0,0.0,9.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,15501.0,23223.0
12-04 08:33:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,12222.0,21440.0
12-04 08:33:53,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,12086.0,21196.0
12-04 08:33:54,0.167,0.083,99.666,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2313306112.0,1134800896.0,4782055424.0,25388912640.0,12736.0,22467.0
12-04 08:33:55,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2313297920.0,1134809088.0,4782055424.0,25388912640.0,11696.0,20853.0
12-04 08:33:56,0.0,0.083,99.833,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2313293824.0,1134809088.0,4782059520.0,25388912640.0,12666.0,21841.0
12-04 08:33:57,0.501,0.167,99.248,0.0,0.0,0.084,0.0,32768.0,0.0,8.0,2313379840.0,1134809088.0,4784402432.0,25386483712.0,2672958.0,140874.0
12-04 08:33:58,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313342976.0,1134809088.0,4787232768.0,25383690240.0,3064050.0,143803.0
12-04 08:33:59,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2313760768.0,1134809088.0,4790370304.0,25380134912.0,3855682.0,170304.0
12-04 08:34:00,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313535488.0,1134809088.0,4793184256.0,25377546240.0,2897626.0,139742.0
12-04 08:34:01,0.334,0.418,99.081,0.0,0.0,0.167,0.0,81920.0,0.0,7.0,2313379840.0,1134817280.0,4796727296.0,25374150656.0,4073362.0,179227.0
12-04 08:34:02,0.919,0.334,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2313883648.0,1134817280.0,4799160320.0,25371213824.0,2816923.0,138555.0
12-04 08:34:03,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2313670656.0,1134817280.0,4802801664.0,25367785472.0,4095120.0,178683.0
12-04 08:34:04,0.252,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2314240000.0,1134817280.0,4805296128.0,25364721664.0,3051177.0,152932.0
12-04 08:34:05,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2314731520.0,1134817280.0,4808433664.0,25361092608.0,3665753.0,161315.0
12-04 08:34:06,0.252,0.084,99.497,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2314321920.0,1134817280.0,4811825152.0,25358110720.0,3458832.0,178654.0
12-04 08:34:07,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2314493952.0,1134825472.0,4812169216.0,25357586432.0,402455.0,37329.0
12-04 08:34:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2314493952.0,1134825472.0,4812169216.0,25357586432.0,303863.0,33921.0
12-04 08:34:09,0.669,0.335,98.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2314682368.0,1134825472.0,4815663104.0,25353904128.0,3736412.0,173258.0
12-04 08:34:10,0.586,0.251,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314604544.0,1134825472.0,4821344256.0,25348300800.0,6236868.0,191802.0
12-04 08:34:11,0.669,0.418,98.829,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2314854400.0,1134825472.0,4826169344.0,25343225856.0,5769796.0,198690.0
12-04 08:34:12,0.418,0.502,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2314817536.0,1134825472.0,4830044160.0,25339387904.0,4091048.0,167530.0
12-04 08:34:13,0.751,0.250,98.664,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2315210752.0,1134833664.0,4833198080.0,25335832576.0,3594384.0,167092.0
12-04 08:34:14,0.418,0.335,99.079,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2314838016.0,1134833664.0,4836253696.0,25333149696.0,3410710.0,163917.0
12-04 08:34:15,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315239424.0,1134833664.0,4839407616.0,25329594368.0,3415006.0,164219.0
12-04 08:34:16,0.335,0.084,99.581,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2315198464.0,1134833664.0,4842369024.0,25326673920.0,3544875.0,172744.0
12-04 08:34:17,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2315284480.0,1134833664.0,4845539328.0,25323417600.0,3462802.0,174102.0
12-04 08:34:18,0.251,0.334,99.247,0.0,0.0,0.167,0.0,68173824.0,0.0,67.0,2315358208.0,1134833664.0,4848541696.0,25320341504.0,3588008.0,167279.0
12-04 08:34:19,0.503,0.168,99.078,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2315513856.0,1134841856.0,4851695616.0,25317023744.0,3429153.0,168694.0
12-04 08:34:20,0.418,0.167,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2315698176.0,1134841856.0,4854751232.0,25313783808.0,3460797.0,166091.0
12-04 08:34:21,0.502,0.167,99.080,0.0,0.0,0.251,0.0,102400.0,0.0,8.0,2315702272.0,1134841856.0,4857364480.0,25311166464.0,3289643.0,155669.0
12-04 08:34:22,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316210176.0,1134841856.0,4860538880.0,25307484160.0,3608503.0,174691.0
12-04 08:34:23,0.334,0.334,99.247,0.0,0.0,0.084,0.0,36864.0,0.0,2.0,2315837440.0,1134841856.0,4863086592.0,25305309184.0,2726298.0,136720.0
12-04 08:34:24,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316333056.0,1134841856.0,4866322432.0,25301577728.0,3778439.0,167513.0
12-04 08:34:25,0.586,0.167,98.745,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,2316615680.0,1134850048.0,4869943296.0,25297666048.0,3918285.0,185677.0
12-04 08:34:26,0.168,0.251,99.581,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2316681216.0,1134850048.0,4873068544.0,25294475264.0,3652563.0,173926.0
12-04 08:34:27,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316816384.0,1134850048.0,4876107776.0,25291300864.0,3406540.0,168180.0
12-04 08:34:28,0.334,0.501,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316812288.0,1134850048.0,4879081472.0,25288331264.0,3469336.0,167696.0
12-04 08:34:29,0.669,0.334,98.829,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2317303808.0,1134850048.0,4882239488.0,25284681728.0,3778378.0,180506.0
12-04 08:34:30,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317234176.0,1134850048.0,4885008384.0,25281982464.0,3207178.0,155598.0
12-04 08:34:31,0.335,0.335,98.995,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,2316988416.0,1134858240.0,4888735744.0,25278492672.0,3767326.0,177493.0
12-04 08:34:32,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317582336.0,1134858240.0,4891062272.0,25275572224.0,3054354.0,150385.0
12-04 08:34:33,0.668,0.167,98.830,0.0,0.0,0.334,0.0,28672.0,0.0,6.0,2317590528.0,1134858240.0,4894498816.0,25272127488.0,3876354.0,178900.0
12-04 08:34:34,0.667,0.250,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2317299712.0,1134858240.0,4897456128.0,25269460992.0,3268703.0,159897.0
12-04 08:34:35,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2317312000.0,1134858240.0,4900761600.0,25266143232.0,3624647.0,165400.0
12-04 08:34:36,0.500,0.333,99.0,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2317389824.0,1134858240.0,4903731200.0,25263095808.0,3276805.0,181815.0
12-04 08:34:37,0.334,0.251,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2317426688.0,1134866432.0,4906733568.0,25260048384.0,3491118.0,166556.0
12-04 08:34:38,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317758464.0,1134866432.0,4909719552.0,25256730624.0,3527872.0,175147.0
12-04 08:34:39,0.500,0.583,98.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2317660160.0,1134866432.0,4912992256.0,25253556224.0,3556466.0,168002.0
12-04 08:34:40,0.585,0.251,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317914112.0,1134866432.0,4916310016.0,25249984512.0,3704438.0,177944.0
12-04 08:34:41,0.417,0.334,99.166,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2318151680.0,1134866432.0,4918771712.0,25247285248.0,3287363.0,163031.0
12-04 08:34:42,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2318413824.0,1134866432.0,4922175488.0,25243619328.0,3594936.0,173910.0
12-04 08:34:43,0.334,0.334,98.999,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2318319616.0,1134874624.0,4925173760.0,25240707072.0,3378084.0,160370.0
12-04 08:34:44,0.334,0.167,99.415,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2318680064.0,1134874624.0,4928241664.0,25237278720.0,3616325.0,174576.0
12-04 08:34:45,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2319069184.0,1134874624.0,4931186688.0,25233944576.0,3445930.0,164980.0
12-04 08:34:46,1.085,0.334,98.331,0.0,0.0,0.250,0.0,49152.0,0.0,3.0,2318852096.0,1134874624.0,4934434816.0,25230913536.0,3605531.0,172158.0
12-04 08:34:47,0.501,0.167,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2318798848.0,1134874624.0,4937424896.0,25227976704.0,3297441.0,157016.0
12-04 08:34:48,0.336,0.252,99.245,0.0,0.0,0.168,0.0,92184576.0,0.0,90.0,2319130624.0,1134874624.0,4940140544.0,25224929280.0,3114598.0,152780.0
12-04 08:34:49,0.418,0.501,98.914,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,2319020032.0,1134882816.0,4943671296.0,25221500928.0,3837456.0,174258.0
12-04 08:34:50,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2319257600.0,1134882816.0,4946624512.0,25218310144.0,3575535.0,172043.0
12-04 08:34:51,0.417,0.334,98.999,0.0,0.0,0.250,0.0,114688.0,0.0,8.0,2319949824.0,1134882816.0,4949647360.0,25214595072.0,3452961.0,171899.0
12-04 08:34:52,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319179776.0,1134882816.0,4953067520.0,25211944960.0,3424805.0,166233.0
12-04 08:34:53,0.335,0.251,99.329,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2318753792.0,1134882816.0,4956160000.0,25209278464.0,3569329.0,171118.0
12-04 08:34:54,0.418,0.251,98.830,0.334,0.0,0.167,0.0,24576.0,0.0,3.0,2319097856.0,1134891008.0,4959268864.0,25205817344.0,3400212.0,163486.0
12-04 08:34:55,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2319134720.0,1134891008.0,4962455552.0,25202593792.0,3628607.0,179045.0
12-04 08:34:56,0.168,0.0,99.832,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2319265792.0,1134891008.0,4965433344.0,25199484928.0,3310134.0,159110.0
12-04 08:34:57,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319355904.0,1134891008.0,4968345600.0,25196482560.0,3588790.0,171717.0
12-04 08:34:58,0.418,0.251,99.080,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2319290368.0,1134891008.0,4971520000.0,25193373696.0,3499224.0,164316.0
12-04 08:34:59,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319323136.0,1134891008.0,4974551040.0,25190309888.0,3587426.0,171033.0
12-04 08:35:00,0.419,0.335,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2319671296.0,1134899200.0,4977655808.0,25186848768.0,3408295.0,161554.0
12-04 08:35:01,0.502,0.334,98.913,0.0,0.0,0.251,0.0,106496.0,0.0,6.0,2319937536.0,1134899200.0,4980682752.0,25183555584.0,3635723.0,173944.0
12-04 08:35:02,0.584,0.334,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2320019456.0,1134899200.0,4983902208.0,25180254208.0,3468267.0,166488.0
12-04 08:35:03,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319962112.0,1134899200.0,4986880000.0,25177333760.0,3258560.0,157830.0
12-04 08:35:04,0.335,0.251,99.246,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2320121856.0,1134899200.0,4989784064.0,25174269952.0,3563597.0,171125.0
12-04 08:35:05,0.502,0.334,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319609856.0,1134899200.0,4993351680.0,25171214336.0,3805544.0,178653.0
12-04 08:35:06,0.168,0.168,99.328,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,2320130048.0,1134907392.0,4995760128.0,25168277504.0,3074930.0,171429.0
12-04 08:35:07,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319929344.0,1134907392.0,4999008256.0,25165230080.0,3745094.0,179789.0
12-04 08:35:08,0.251,0.334,99.331,0.0,0.0,0.084,0.0,45056.0,0.0,11.0,2319855616.0,1134907392.0,5001875456.0,25162436608.0,3214570.0,182450.0
12-04 08:35:09,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320097280.0,1134907392.0,5005332480.0,25158737920.0,3582242.0,173129.0
12-04 08:35:10,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320093184.0,1134907392.0,5008257024.0,25155817472.0,3479372.0,168221.0
12-04 08:35:11,0.335,0.251,99.163,0.084,0.0,0.167,0.0,69632.0,0.0,5.0,2320355328.0,1134907392.0,5011185664.0,25152626688.0,3530276.0,169820.0
12-04 08:35:12,0.584,0.417,98.581,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2320293888.0,1134915584.0,5014540288.0,25149325312.0,3620094.0,174214.0
12-04 08:35:13,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2320855040.0,1134915584.0,5017194496.0,25146109952.0,3342747.0,165022.0
12-04 08:35:14,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320642048.0,1134915584.0,5020549120.0,25142968320.0,3571113.0,168394.0
12-04 08:35:15,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320490496.0,1134915584.0,5023748096.0,25139920896.0,3517242.0,162790.0
12-04 08:35:16,0.251,0.418,99.080,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2320621568.0,1134915584.0,5026680832.0,25136857088.0,3413288.0,164527.0
12-04 08:35:17,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320666624.0,1134915584.0,5029842944.0,25133649920.0,3508006.0,165308.0
12-04 08:35:18,0.502,0.586,95.816,2.845,0.0,0.251,0.0,92540928.0,0.0,98.0,2321133568.0,1134923776.0,5032669184.0,25130348544.0,3630543.0,174421.0
12-04 08:35:19,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321055744.0,1134923776.0,5035667456.0,25127428096.0,3317894.0,159910.0
12-04 08:35:20,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321256448.0,1134923776.0,5038784512.0,25124110336.0,3583654.0,168118.0
12-04 08:35:21,0.334,0.585,98.914,0.0,0.0,0.167,0.0,40960.0,0.0,3.0,2321018880.0,1134923776.0,5041942528.0,25121189888.0,3415147.0,165252.0
12-04 08:35:22,0.336,0.168,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2321113088.0,1134923776.0,5045022720.0,25118015488.0,3381945.0,162174.0
12-04 08:35:23,0.418,0.334,98.997,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2321203200.0,1134923776.0,5048123392.0,25114824704.0,3714747.0,170355.0
12-04 08:35:24,0.417,0.417,98.664,0.167,0.0,0.334,0.0,20480.0,0.0,4.0,2321108992.0,1134931968.0,5051256832.0,25111777280.0,3442849.0,168961.0
12-04 08:35:25,0.669,0.251,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321977344.0,1134931968.0,5054222336.0,25107943424.0,3413691.0,164898.0
12-04 08:35:26,0.335,0.502,98.996,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2322575360.0,1134931968.0,5057204224.0,25104363520.0,3528878.0,169868.0
12-04 08:35:27,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322202624.0,1134931968.0,5060386816.0,25101553664.0,3560012.0,169813.0
12-04 08:35:28,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322370560.0,1134931968.0,5063360512.0,25098412032.0,3439066.0,164826.0
12-04 08:35:29,0.585,0.251,98.663,0.167,0.0,0.334,0.0,24576.0,0.0,3.0,2322763776.0,1134940160.0,5066166272.0,25095204864.0,3479758.0,166785.0
12-04 08:35:30,0.419,0.335,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2323005440.0,1134940160.0,5069336576.0,25091792896.0,3468016.0,164929.0
12-04 08:35:31,0.751,0.250,98.832,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2322731008.0,1134940160.0,5072658432.0,25088745472.0,3503337.0,163580.0
12-04 08:35:32,0.251,0.334,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2322903040.0,1134940160.0,5075677184.0,25085554688.0,3464851.0,165907.0
12-04 08:35:33,0.502,0.334,98.997,0.0,0.0,0.167,0.0,20480.0,0.0,2.0,2322780160.0,1134940160.0,5078720512.0,25082634240.0,3396091.0,160208.0
12-04 08:35:34,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2323210240.0,1134940160.0,5081497600.0,25079427072.0,3531951.0,173293.0
12-04 08:35:35,0.583,0.500,98.501,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,2323034112.0,1134948352.0,5084569600.0,25076523008.0,3481576.0,166002.0
12-04 08:35:36,0.502,0.418,98.996,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2323124224.0,1134948352.0,5087653888.0,25073348608.0,3390463.0,184599.0
12-04 08:35:37,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322923520.0,1134948352.0,5090902016.0,25070301184.0,3650519.0,178481.0
12-04 08:35:38,0.334,0.667,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2323300352.0,1134948352.0,5093957632.0,25066868736.0,3684802.0,169611.0
12-04 08:35:39,0.501,0.418,98.997,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2323128320.0,1134948352.0,5097062400.0,25063936000.0,3227305.0,154212.0
12-04 08:35:40,0.502,0.251,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323275776.0,1134948352.0,5100249088.0,25060601856.0,3653718.0,177819.0
12-04 08:35:41,0.333,0.333,98.917,0.167,0.0,0.250,0.0,81920.0,0.0,7.0,2323259392.0,1134956544.0,5103271936.0,25057587200.0,3473279.0,167334.0
12-04 08:35:42,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2323353600.0,1134956544.0,5106368512.0,25054396416.0,3487055.0,167708.0
12-04 08:35:43,0.334,0.334,99.080,0.0,0.0,0.251,0.0,49152.0,0.0,11.0,2323582976.0,1134956544.0,5109567488.0,25050968064.0,3530969.0,167281.0
12-04 08:35:44,0.335,0.251,99.079,0.0,0.0,0.335,0.0,53248.0,0.0,4.0,2323689472.0,1134956544.0,5112651776.0,25047777280.0,3421789.0,164332.0
12-04 08:35:45,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324103168.0,1134956544.0,5115547648.0,25044467712.0,3306393.0,156041.0
12-04 08:35:46,0.418,0.334,99.081,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,2324770816.0,1134956544.0,5118197760.0,25041149952.0,3459014.0,156825.0
12-04 08:35:47,0.751,0.334,98.581,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2324320256.0,1134964736.0,5121941504.0,25037848576.0,3900737.0,176523.0
12-04 08:35:48,0.334,0.502,98.997,0.0,0.0,0.167,0.0,92393472.0,0.0,93.0,2324865024.0,1134964736.0,5124460544.0,25034784768.0,3164605.0,151317.0
12-04 08:35:49,0.585,0.167,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324602880.0,1134964736.0,5127786496.0,25031720960.0,3696926.0,179595.0
12-04 08:35:50,0.502,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324373504.0,1134964736.0,5131001856.0,25028734976.0,3339816.0,162010.0
12-04 08:35:51,0.418,0.167,99.332,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2324758528.0,1134964736.0,5133996032.0,25025355776.0,3631431.0,170872.0
12-04 08:35:52,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324738048.0,1134964736.0,5136928768.0,25022443520.0,3281830.0,163712.0
12-04 08:35:53,0.334,0.334,99.080,0.084,0.0,0.167,0.0,32768.0,0.0,3.0,2324750336.0,1134972928.0,5140099072.0,25019252736.0,3456510.0,167290.0
12-04 08:35:54,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2325241856.0,1134972928.0,5143035904.0,25015824384.0,3476003.0,162296.0
12-04 08:35:55,0.586,0.168,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2324955136.0,1134972928.0,5146243072.0,25012903936.0,3628812.0,168869.0
12-04 08:35:56,0.665,0.582,98.504,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,2325139456.0,1134972928.0,5149376512.0,25009586176.0,3380571.0,162235.0
12-04 08:35:57,0.250,0.167,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2325295104.0,1134972928.0,5150490624.0,25008316416.0,1282085.0,65922.0
12-04 08:35:58,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2325794816.0,1134972928.0,5150490624.0,25007816704.0,11668.0,20363.0
12-04 08:35:59,0.167,0.084,99.582,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2325786624.0,1134981120.0,5150490624.0,25007816704.0,13171.0,20635.0
12-04 08:36:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2325786624.0,1134981120.0,5150490624.0,25007816704.0,14091.0,24089.0
12-04 08:36:01,0.083,0.333,99.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2325782528.0,1134981120.0,5150494720.0,25007816704.0,12951.0,22514.0
12-04 08:36:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2325782528.0,1134981120.0,5150494720.0,25007816704.0,12826.0,22517.0
12-04 08:36:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2325778432.0,1134981120.0,5150498816.0,25007816704.0,12863.0,22134.0
12-04 08:36:04,0.167,0.167,99.333,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,2325770240.0,1134989312.0,5150498816.0,25007816704.0,13992.0,22008.0
12-04 08:36:05,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2326540288.0,1134989312.0,5150498816.0,25007046656.0,12942.0,20911.0
12-04 08:36:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2326540288.0,1134989312.0,5150498816.0,25007046656.0,29696.0,37891.0
12-04 08:36:07,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326540288.0,1134989312.0,5150498816.0,25007046656.0,18450.0,28350.0
12-04 08:36:08,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2326540288.0,1134989312.0,5150498816.0,25007046656.0,13138.0,21732.0
12-04 08:36:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326540288.0,1134989312.0,5150498816.0,25007046656.0,12896.0,21503.0
12-04 08:36:10,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2326532096.0,1134997504.0,5150498816.0,25007046656.0,15328.0,25733.0
12-04 08:36:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2326528000.0,1134997504.0,5150502912.0,25007046656.0,12458.0,20427.0
12-04 08:36:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326528000.0,1134997504.0,5150502912.0,25007046656.0,12202.0,20443.0
12-04 08:36:13,0.167,0.167,99.333,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2326339584.0,1134997504.0,5151952896.0,25005785088.0,1585572.0,89734.0
12-04 08:36:14,0.418,0.418,98.997,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2326675456.0,1134997504.0,5154553856.0,25002848256.0,3336261.0,155477.0
12-04 08:36:15,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2326978560.0,1134997504.0,5157298176.0,24999800832.0,3077114.0,138839.0
12-04 08:36:16,0.251,0.167,99.248,0.251,0.0,0.084,0.0,77824.0,0.0,7.0,2326831104.0,1135005696.0,5159342080.0,24997896192.0,2029193.0,84443.0
12-04 08:36:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326831104.0,1135005696.0,5159342080.0,24997896192.0,11448.0,19937.0
12-04 08:36:18,0.836,0.251,98.829,0.0,0.0,0.084,0.0,36990976.0,0.0,44.0,2326962176.0,1135005696.0,5161148416.0,24995958784.0,2381304.0,124363.0
12-04 08:36:19,0.586,0.418,98.577,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2326855680.0,1135005696.0,5167493120.0,24989720576.0,6974791.0,255978.0
12-04 08:36:20,0.335,0.502,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326851584.0,1135005696.0,5173100544.0,24984117248.0,5775461.0,198666.0
12-04 08:36:21,0.501,0.251,99.081,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2327236608.0,1135005696.0,5176889344.0,24979943424.0,4422599.0,165994.0
12-04 08:36:22,0.335,0.251,99.078,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2327375872.0,1135013888.0,5180043264.0,24976642048.0,3679670.0,163802.0
12-04 08:36:23,0.503,0.251,99.078,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2327326720.0,1135013888.0,5184204800.0,24972529664.0,4661562.0,198626.0
12-04 08:36:24,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327576576.0,1135013888.0,5187350528.0,24969134080.0,3496297.0,144415.0
12-04 08:36:25,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2327744512.0,1135013888.0,5190365184.0,24965951488.0,3474430.0,165370.0
12-04 08:36:26,0.502,0.502,98.829,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2327711744.0,1135013888.0,5194096640.0,24962252800.0,4238092.0,173613.0
12-04 08:36:27,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2327953408.0,1135013888.0,5197156352.0,24958951424.0,3451403.0,166393.0
12-04 08:36:28,0.251,0.251,98.912,0.167,0.0,0.418,0.0,12288.0,0.0,2.0,2327953408.0,1135022080.0,5200592896.0,24955506688.0,3581020.0,168461.0
12-04 08:36:29,0.502,0.418,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327928832.0,1135022080.0,5204078592.0,24952045568.0,4072591.0,183873.0
12-04 08:36:30,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328068096.0,1135022080.0,5207289856.0,24948695040.0,3600390.0,173484.0
12-04 08:36:31,0.419,0.335,99.079,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2328322048.0,1135022080.0,5210525696.0,24945205248.0,3923674.0,182884.0
12-04 08:36:32,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328899584.0,1135022080.0,5213458432.0,24941694976.0,3553635.0,166006.0
12-04 08:36:33,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328244224.0,1135022080.0,5217222656.0,24938586112.0,3785078.0,172543.0
12-04 08:36:34,0.585,0.334,98.830,0.084,0.0,0.167,0.0,20480.0,0.0,3.0,2328485888.0,1135030272.0,5220417536.0,24935141376.0,3777499.0,178595.0
12-04 08:36:35,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328399872.0,1135030272.0,5224185856.0,24931459072.0,3915476.0,179510.0
12-04 08:36:36,0.416,0.666,98.585,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,2328563712.0,1135030272.0,5227212800.0,24928268288.0,3504836.0,179397.0
12-04 08:36:37,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328526848.0,1135030272.0,5230796800.0,24924721152.0,4007103.0,168299.0
12-04 08:36:38,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328608768.0,1135030272.0,5233905664.0,24921530368.0,3656118.0,171825.0
12-04 08:36:39,0.502,0.251,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328629248.0,1135030272.0,5237092352.0,24918323200.0,3610467.0,171505.0
12-04 08:36:40,0.336,0.252,98.992,0.252,0.0,0.168,0.0,24576.0,0.0,3.0,2328903680.0,1135038464.0,5240713216.0,24914419712.0,4140631.0,180527.0
12-04 08:36:41,0.251,0.418,99.165,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2328895488.0,1135038464.0,5243785216.0,24911355904.0,3362174.0,161036.0
12-04 08:36:42,1.174,0.419,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2329100288.0,1135038464.0,5247135744.0,24907800576.0,4122579.0,186504.0
12-04 08:36:43,0.418,0.251,99.164,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2329333760.0,1135038464.0,5250347008.0,24904355840.0,3313598.0,161884.0
12-04 08:36:44,0.501,0.417,98.748,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2329260032.0,1135038464.0,5253849088.0,24900927488.0,3922484.0,187672.0
12-04 08:36:45,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330189824.0,1135038464.0,5256691712.0,24897155072.0,3708862.0,174869.0
12-04 08:36:46,0.167,0.250,99.416,0.083,0.0,0.083,0.0,61440.0,0.0,5.0,2329976832.0,1135046656.0,5257719808.0,24896331776.0,816617.0,55266.0
12-04 08:36:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2329968640.0,1135046656.0,5257719808.0,24896339968.0,14231.0,22942.0
12-04 08:36:48,0.084,0.084,99.833,0.0,0.0,0.0,0.0,98107392.0,0.0,96.0,2329927680.0,1135046656.0,5258268672.0,24895832064.0,836677.0,57486.0
12-04 08:36:49,0.499,0.582,98.586,0.0,0.0,0.333,0.0,8192.0,0.0,2.0,2329907200.0,1135046656.0,5261717504.0,24892403712.0,3814811.0,175238.0
12-04 08:36:50,0.419,0.503,98.909,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330238976.0,1135046656.0,5269053440.0,24884736000.0,8052604.0,225809.0
12-04 08:36:51,0.418,0.586,98.912,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,2330451968.0,1135046656.0,5275111424.0,24878465024.0,6677481.0,213834.0
12-04 08:36:52,0.418,0.418,98.662,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2330083328.0,1135054848.0,5279485952.0,24874450944.0,4795012.0,189803.0
12-04 08:36:53,0.168,0.251,99.329,0.0,0.0,0.251,0.0,45056.0,0.0,5.0,2330439680.0,1135054848.0,5282811904.0,24870768640.0,3927660.0,158977.0
12-04 08:36:54,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2330636288.0,1135054848.0,5285933056.0,24867450880.0,3397782.0,153384.0
12-04 08:36:55,0.420,0.336,99.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330750976.0,1135054848.0,5289500672.0,24863768576.0,4155543.0,188546.0
12-04 08:36:56,0.501,0.334,98.997,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2331029504.0,1135054848.0,5293174784.0,24859815936.0,4308329.0,187290.0
12-04 08:36:57,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2330742784.0,1135054848.0,5296508928.0,24856768512.0,3613067.0,171661.0
12-04 08:36:58,0.584,0.250,98.748,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2330980352.0,1135063040.0,5299707904.0,24853323776.0,3596960.0,168316.0
12-04 08:36:59,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2330992640.0,1135063040.0,5303189504.0,24849829888.0,3845418.0,182904.0
12-04 08:37:00,0.168,0.336,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331312128.0,1135063040.0,5306249216.0,24846450688.0,3809718.0,193270.0
12-04 08:37:01,0.418,0.251,99.163,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2331205632.0,1135063040.0,5309657088.0,24843149312.0,3769283.0,175085.0
12-04 08:37:02,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331680768.0,1135063040.0,5312991232.0,24839340032.0,3951305.0,176130.0
12-04 08:37:03,0.251,0.168,99.162,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2331664384.0,1135063040.0,5316198400.0,24836149248.0,3647264.0,186043.0
12-04 08:37:04,0.419,0.336,99.077,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2331783168.0,1135071232.0,5319499776.0,24832720896.0,3787201.0,176923.0
12-04 08:37:05,0.669,0.334,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331926528.0,1135071232.0,5322969088.0,24829108224.0,3890134.0,179366.0
12-04 08:37:06,0.334,0.502,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2331590656.0,1135071232.0,5326319616.0,24826093568.0,3544544.0,184188.0
12-04 08:37:07,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2332184576.0,1135071232.0,5329424384.0,24822394880.0,3874962.0,176537.0
12-04 08:37:08,0.168,0.168,99.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331680768.0,1135071232.0,5332848640.0,24819474432.0,3507312.0,187258.0
12-04 08:37:09,0.584,0.417,98.582,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2331930624.0,1135071232.0,5336043520.0,24816029696.0,3896770.0,183985.0
12-04 08:37:10,0.419,0.251,98.995,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2331901952.0,1135079424.0,5339619328.0,24812474368.0,3807365.0,178258.0
12-04 08:37:11,0.335,0.418,99.079,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2331951104.0,1135079424.0,5342760960.0,24809283584.0,3563805.0,174864.0
12-04 08:37:12,0.419,0.168,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331914240.0,1135079424.0,5346131968.0,24805949440.0,4013648.0,181398.0
12-04 08:37:13,0.416,0.583,98.668,0.0,0.0,0.333,0.0,4096.0,0.0,1.0,2331918336.0,1135079424.0,5349515264.0,24802562048.0,3605553.0,186303.0
12-04 08:37:14,0.251,0.419,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2332094464.0,1135079424.0,5352910848.0,24798990336.0,4030085.0,188325.0
12-04 08:37:15,0.669,0.251,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2332352512.0,1135079424.0,5356113920.0,24795529216.0,3575101.0,162886.0
12-04 08:37:16,0.168,0.503,98.995,0.084,0.0,0.251,0.0,81920.0,0.0,7.0,2332200960.0,1135087616.0,5359288320.0,24792498176.0,3550591.0,171321.0
12-04 08:37:17,0.501,0.501,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2332221440.0,1135087616.0,5362569216.0,24789196800.0,3934150.0,179573.0
12-04 08:37:18,0.500,0.334,98.749,0.0,0.0,0.417,0.0,12288.0,0.0,1.0,2332651520.0,1135087616.0,5365870592.0,24785465344.0,3693309.0,169400.0
12-04 08:37:19,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332569600.0,1135087616.0,5366554624.0,24784863232.0,705944.0,48433.0
12-04 08:37:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332569600.0,1135087616.0,5366554624.0,24784863232.0,13921.0,21881.0
12-04 08:37:21,0.167,0.167,99.499,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2332700672.0,1135087616.0,5367345152.0,24783941632.0,1043773.0,64590.0
12-04 08:37:22,0.585,0.418,98.663,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2332766208.0,1135095808.0,5371572224.0,24779640832.0,4569371.0,196653.0
12-04 08:37:23,0.336,0.420,98.908,0.0,0.0,0.336,0.0,116600832.0,0.0,116.0,2333065216.0,1135095808.0,5378256896.0,24772657152.0,7546282.0,260259.0
12-04 08:37:24,0.503,0.335,98.995,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2332835840.0,1135095808.0,5383835648.0,24767307776.0,6121690.0,192938.0
12-04 08:37:25,0.503,0.419,98.827,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333057024.0,1135095808.0,5387988992.0,24762933248.0,4784482.0,202841.0
12-04 08:37:26,0.168,0.084,99.665,0.0,0.0,0.084,0.0,102400.0,0.0,8.0,2333077504.0,1135095808.0,5391618048.0,24759283712.0,4030501.0,159532.0
12-04 08:37:27,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333143040.0,1135095808.0,5395632128.0,24755204096.0,4273069.0,193366.0
12-04 08:37:28,0.501,0.418,98.747,0.167,0.0,0.167,0.0,36864.0,0.0,7.0,2333495296.0,1135104000.0,5398732800.0,24751742976.0,3962610.0,189275.0
12-04 08:37:29,0.502,0.334,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2333536256.0,1135104000.0,5402357760.0,24748077056.0,3932335.0,185694.0
12-04 08:37:30,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333601792.0,1135104000.0,5405593600.0,24744775680.0,3412735.0,158038.0
12-04 08:37:31,0.501,0.501,98.831,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2334117888.0,1135104000.0,5408649216.0,24741203968.0,3862633.0,181026.0
12-04 08:37:32,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333732864.0,1135104000.0,5411954688.0,24738283520.0,3690282.0,160898.0
12-04 08:37:33,0.419,0.251,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333782016.0,1135104000.0,5415604224.0,24734584832.0,3941647.0,182072.0
12-04 08:37:34,0.334,0.418,98.997,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2334179328.0,1135112192.0,5418754048.0,24731029504.0,3647440.0,174036.0
12-04 08:37:35,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2334658560.0,1135112192.0,5421785088.0,24727519232.0,3696449.0,165999.0
12-04 08:37:36,0.501,0.334,98.914,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2335158272.0,1135112192.0,5425283072.0,24723521536.0,3921259.0,201446.0
12-04 08:37:37,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2335203328.0,1135112192.0,5428793344.0,24719966208.0,3847234.0,176036.0
12-04 08:37:38,0.417,0.417,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2335064064.0,1135112192.0,5432250368.0,24716648448.0,3562466.0,168807.0
12-04 08:37:39,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2335473664.0,1135112192.0,5435142144.0,24713347072.0,3592061.0,169774.0
12-04 08:37:40,0.501,0.418,98.747,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2335518720.0,1135120384.0,5438533632.0,24709902336.0,3932860.0,176511.0
12-04 08:37:41,0.419,0.252,99.161,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2335584256.0,1135120384.0,5442023424.0,24706347008.0,3986240.0,183236.0
12-04 08:37:42,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2335649792.0,1135120384.0,5445021696.0,24703283200.0,3301024.0,156316.0
12-04 08:37:43,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2335318016.0,1135120384.0,5448646656.0,24699990016.0,3905374.0,180674.0
12-04 08:37:44,0.335,0.335,99.162,0.0,0.0,0.168,0.0,65536.0,0.0,6.0,2335793152.0,1135120384.0,5451743232.0,24696418304.0,3703056.0,165220.0
12-04 08:37:45,1.169,0.417,98.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336595968.0,1135120384.0,5455138816.0,24692219904.0,3752098.0,175378.0
12-04 08:37:46,0.667,0.250,98.499,0.250,0.0,0.334,0.0,86016.0,0.0,6.0,2335903744.0,1135128576.0,5458489344.0,24689553408.0,3705891.0,180021.0
12-04 08:37:47,0.334,0.584,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2336161792.0,1135128576.0,5461676032.0,24686108672.0,3830475.0,177472.0
12-04 08:37:48,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336186368.0,1135128576.0,5465206784.0,24682553344.0,3826784.0,175710.0
12-04 08:37:49,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2336235520.0,1135128576.0,5468602368.0,24679108608.0,3933000.0,184259.0
12-04 08:37:50,0.418,0.502,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336096256.0,1135128576.0,5471932416.0,24675917824.0,3620861.0,176372.0
12-04 08:37:51,0.584,0.334,98.831,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2336305152.0,1135128576.0,5474963456.0,24672677888.0,3806114.0,173283.0
12-04 08:37:52,0.251,0.335,99.162,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2336202752.0,1135136768.0,5478801408.0,24668934144.0,3959556.0,175416.0
12-04 08:37:53,0.665,0.665,98.337,0.0,0.0,0.333,0.0,105435136.0,0.0,105.0,2336272384.0,1135136768.0,5481787392.0,24665878528.0,3542066.0,162830.0
12-04 08:37:54,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2336346112.0,1135136768.0,5485047808.0,24662544384.0,3536400.0,173935.0
12-04 08:37:55,0.500,0.584,98.749,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336546816.0,1135136768.0,5488132096.0,24659259392.0,3472022.0,165102.0
12-04 08:37:56,0.502,0.167,99.164,0.0,0.0,0.167,0.0,110592.0,0.0,9.0,2336669696.0,1135136768.0,5491437568.0,24655831040.0,4004385.0,186374.0
12-04 08:37:57,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336722944.0,1135136768.0,5495083008.0,24652132352.0,3885159.0,186326.0
12-04 08:37:58,0.420,0.252,99.244,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2337177600.0,1135144960.0,5497892864.0,24648859648.0,3692833.0,170526.0
12-04 08:37:59,0.501,0.334,98.830,0.0,0.0,0.334,0.0,20480.0,0.0,5.0,2337071104.0,1135144960.0,5501472768.0,24645386240.0,3840142.0,175145.0
12-04 08:38:00,0.502,0.251,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336956416.0,1135144960.0,5504888832.0,24642084864.0,3792039.0,176870.0
12-04 08:38:01,0.502,0.167,99.163,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2337058816.0,1135144960.0,5507706880.0,24639164416.0,3293082.0,157988.0
12-04 08:38:02,0.418,0.501,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2337218560.0,1135144960.0,5511245824.0,24635465728.0,3976065.0,188572.0
12-04 08:38:03,0.418,0.335,98.996,0.0,0.0,0.251,0.0,28672.0,0.0,6.0,2337505280.0,1135144960.0,5514547200.0,24631877632.0,3818368.0,185854.0
12-04 08:38:04,0.334,0.501,98.831,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2337304576.0,1135153152.0,5517897728.0,24628719616.0,3503275.0,166991.0
12-04 08:38:05,0.168,0.252,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2337210368.0,1135153152.0,5521428480.0,24625283072.0,4032150.0,185229.0
12-04 08:38:06,0.251,0.167,99.415,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2337382400.0,1135153152.0,5524574208.0,24621965312.0,3531201.0,171139.0
12-04 08:38:07,0.586,0.335,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337771520.0,1135153152.0,5527740416.0,24618409984.0,3985181.0,182671.0
12-04 08:38:08,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2337476608.0,1135153152.0,5531385856.0,24615059456.0,3807965.0,170126.0
12-04 08:38:09,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2337677312.0,1135153152.0,5534453760.0,24611790848.0,3448158.0,155329.0
12-04 08:38:10,0.419,0.419,98.827,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2337882112.0,1135161344.0,5537812480.0,24608219136.0,4178198.0,190373.0
12-04 08:38:11,0.501,0.334,98.914,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2337779712.0,1135161344.0,5541249024.0,24604884992.0,3731357.0,178142.0
12-04 08:38:12,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338136064.0,1135161344.0,5544558592.0,24601219072.0,3580602.0,167663.0
12-04 08:38:13,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338148352.0,1135161344.0,5547458560.0,24598306816.0,3270221.0,142819.0
12-04 08:38:14,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338103296.0,1135161344.0,5547503616.0,24598306816.0,12061.0,21212.0
12-04 08:38:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338103296.0,1135161344.0,5547503616.0,24598306816.0,13549.0,20946.0
12-04 08:38:16,0.0,0.084,99.749,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2338095104.0,1135169536.0,5547503616.0,24598306816.0,11867.0,20535.0
12-04 08:38:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338095104.0,1135169536.0,5547503616.0,24598306816.0,12640.0,22271.0
12-04 08:38:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338091008.0,1135169536.0,5547507712.0,24598306816.0,12336.0,21507.0
12-04 08:38:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2338091008.0,1135169536.0,5547507712.0,24598306816.0,14148.0,24723.0
12-04 08:38:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338091008.0,1135169536.0,5547507712.0,24598306816.0,11921.0,21206.0
12-04 08:38:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2338091008.0,1135169536.0,5547507712.0,24598306816.0,12345.0,21483.0
12-04 08:38:22,0.083,0.250,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2338082816.0,1135177728.0,5547507712.0,24598306816.0,11515.0,20132.0
12-04 08:38:23,0.083,0.167,99.666,0.0,0.0,0.083,0.0,67776512.0,0.0,68.0,2338082816.0,1135177728.0,5547507712.0,24598306816.0,11203.0,19780.0
12-04 08:38:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338082816.0,1135177728.0,5547507712.0,24598306816.0,12304.0,21283.0
12-04 08:38:25,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338217984.0,1135177728.0,5547507712.0,24598171648.0,11886.0,20985.0
12-04 08:38:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2338209792.0,1135177728.0,5547507712.0,24598179840.0,13074.0,22786.0
12-04 08:38:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2338209792.0,1135177728.0,5547507712.0,24598179840.0,12666.0,22137.0
12-04 08:38:28,0.167,0.250,99.500,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2338201600.0,1135185920.0,5547507712.0,24598179840.0,12116.0,21391.0
12-04 08:38:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338201600.0,1135185920.0,5547507712.0,24598179840.0,12202.0,21197.0
12-04 08:38:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338201600.0,1135185920.0,5547507712.0,24598179840.0,11992.0,21187.0
12-04 08:38:31,0.334,0.0,99.583,0.083,0.0,0.0,0.0,77824.0,0.0,6.0,2338328576.0,1135185920.0,5547507712.0,24598052864.0,11517.0,19671.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338324480.0,1135185920.0,5547511808.0,24598052864.0,11959.0,20521.0
12-04 08:38:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338324480.0,1135185920.0,5547511808.0,24598052864.0,12716.0,22181.0
12-04 08:38:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2338316288.0,1135194112.0,5547511808.0,24598052864.0,15029.0,24486.0
12-04 08:38:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338312192.0,1135194112.0,5547515904.0,24598052864.0,12411.0,21551.0
12-04 08:38:36,0.584,0.083,99.332,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2338312192.0,1135194112.0,5547515904.0,24598052864.0,30007.0,39065.0
12-04 08:38:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338312192.0,1135194112.0,5547515904.0,24598052864.0,11492.0,20028.0
12-04 08:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2338312192.0,1135194112.0,5547515904.0,24598052864.0,12298.0,21283.0
12-04 08:38:39,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338312192.0,1135194112.0,5547515904.0,24598052864.0,11936.0,20986.0
12-04 08:38:40,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2338430976.0,1135202304.0,5547515904.0,24597925888.0,12142.0,21300.0
12-04 08:38:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2338430976.0,1135202304.0,5547515904.0,24597925888.0,13170.0,22679.0
12-04 08:38:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338430976.0,1135202304.0,5547515904.0,24597925888.0,12021.0,22006.0
12-04 08:38:43,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338430976.0,1135202304.0,5547515904.0,24597925888.0,29222.0,38275.0
12-04 08:38:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2338304000.0,1135202304.0,5547515904.0,24598052864.0,12121.0,21213.0
12-04 08:38:45,0.250,0.250,99.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2338447360.0,1135202304.0,5547515904.0,24597909504.0,11563.0,19867.0
12-04 08:38:46,0.416,0.167,99.251,0.167,0.0,0.0,0.0,61440.0,0.0,5.0,2338439168.0,1135210496.0,5547515904.0,24597909504.0,12500.0,21805.0
12-04 08:38:47,0.084,0.251,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338402304.0,1135210496.0,5548568576.0,24596893696.0,1128369.0,67280.0
12-04 08:38:48,0.583,0.417,98.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338852864.0,1135210496.0,5551038464.0,24593973248.0,3133474.0,159036.0
12-04 08:38:49,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338451456.0,1135210496.0,5555011584.0,24590401536.0,4053149.0,149150.0
12-04 08:38:50,0.584,0.334,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338902016.0,1135210496.0,5557833728.0,24587128832.0,3469530.0,138683.0
12-04 08:38:51,0.334,0.418,99.081,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2339115008.0,1135210496.0,5560840192.0,24583909376.0,3550730.0,157636.0
12-04 08:38:52,0.251,0.251,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2338942976.0,1135218688.0,5563543552.0,24581369856.0,2941366.0,124598.0
12-04 08:38:53,1.251,0.250,98.165,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2338983936.0,1135218688.0,5566996480.0,24577875968.0,3914121.0,166839.0
12-04 08:38:54,0.418,0.251,99.164,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2338828288.0,1135218688.0,5570895872.0,24574132224.0,4235599.0,155480.0
12-04 08:38:55,0.252,0.168,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2338996224.0,1135218688.0,5574680576.0,24570179584.0,4329726.0,185045.0
12-04 08:38:56,0.334,0.501,98.997,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2339106816.0,1135218688.0,5578506240.0,24566243328.0,4053290.0,185999.0
12-04 08:38:57,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339332096.0,1135218688.0,5581852672.0,24562671616.0,4068092.0,168144.0
12-04 08:38:58,0.418,0.418,98.747,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2339467264.0,1135226880.0,5585518592.0,24558862336.0,3908798.0,162443.0
12-04 08:38:59,0.419,0.168,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339848192.0,1135226880.0,5588836352.0,24555163648.0,4056906.0,167529.0
12-04 08:39:00,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339364864.0,1135226880.0,5592907776.0,24551575552.0,4192511.0,186056.0
12-04 08:39:01,0.419,0.168,99.162,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2339774464.0,1135226880.0,5596291072.0,24547782656.0,4127007.0,178785.0
12-04 08:39:02,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2339663872.0,1135226880.0,5600083968.0,24544100352.0,4264678.0,190250.0
12-04 08:39:03,0.333,0.250,99.251,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2339831808.0,1135226880.0,5601312768.0,24542703616.0,1262503.0,72747.0
12-04 08:39:04,0.167,0.167,99.416,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2339876864.0,1135235072.0,5601640448.0,24542322688.0,371256.0,42109.0
12-04 08:39:05,0.500,0.666,98.501,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2339610624.0,1135235072.0,5604986880.0,24539242496.0,3707185.0,175496.0
12-04 08:39:06,0.502,0.334,98.997,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2340294656.0,1135235072.0,5610573824.0,24532971520.0,6656411.0,225082.0
12-04 08:39:07,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339803136.0,1135235072.0,5615984640.0,24528052224.0,5633592.0,197923.0
12-04 08:39:08,0.419,0.168,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340519936.0,1135235072.0,5620490240.0,24522829824.0,5151474.0,191957.0
12-04 08:39:09,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340397056.0,1135235072.0,5624041472.0,24519401472.0,4299380.0,188302.0
12-04 08:39:10,0.503,0.251,98.911,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2340339712.0,1135243264.0,5627981824.0,24515510272.0,4026070.0,184585.0
12-04 08:39:11,0.668,0.334,98.830,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2340741120.0,1135243264.0,5631389696.0,24511700992.0,4203012.0,209154.0
12-04 08:39:12,0.419,0.335,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340601856.0,1135243264.0,5635035136.0,24508194816.0,4165070.0,189354.0
12-04 08:39:13,0.335,0.418,99.079,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2340716544.0,1135243264.0,5638721536.0,24504393728.0,3827024.0,176425.0
12-04 08:39:14,0.418,0.335,98.912,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2341253120.0,1135243264.0,5642391552.0,24500187136.0,4312619.0,189270.0
12-04 08:39:15,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2341138432.0,1135243264.0,5645713408.0,24496979968.0,3757855.0,174080.0
12-04 08:39:16,0.335,0.168,99.246,0.168,0.0,0.084,0.0,98304.0,0.0,7.0,2341322752.0,1135251456.0,5649313792.0,24493187072.0,4079263.0,182902.0
12-04 08:39:17,0.168,0.252,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2341076992.0,1135251456.0,5652926464.0,24489820160.0,3843239.0,170917.0
12-04 08:39:18,0.336,0.336,99.161,0.0,0.0,0.168,0.0,107282432.0,0.0,105.0,2341388288.0,1135251456.0,5656281088.0,24486154240.0,4064990.0,186937.0
12-04 08:39:19,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341146624.0,1135251456.0,5660172288.0,24482504704.0,4200541.0,189089.0
12-04 08:39:20,0.502,0.502,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2341384192.0,1135251456.0,5663633408.0,24478806016.0,4017131.0,190769.0
12-04 08:39:21,0.251,0.334,98.997,0.0,0.0,0.418,0.0,110592.0,0.0,8.0,2341609472.0,1135251456.0,5667282944.0,24474931200.0,4135862.0,178324.0
12-04 08:39:22,0.418,0.167,98.913,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2341453824.0,1135259648.0,5670555648.0,24471805952.0,3614723.0,159755.0
12-04 08:39:23,0.335,0.251,99.331,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,2341650432.0,1135259648.0,5673537536.0,24468627456.0,3810922.0,172497.0
12-04 08:39:24,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2341675008.0,1135259648.0,5677445120.0,24464695296.0,4241973.0,171665.0
12-04 08:39:25,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342223872.0,1135259648.0,5681094656.0,24460496896.0,4076241.0,191459.0
12-04 08:39:26,0.500,0.250,99.166,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2341924864.0,1135259648.0,5684830208.0,24457060352.0,3995588.0,184874.0
12-04 08:39:27,0.499,0.416,98.669,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2342068224.0,1135259648.0,5687767040.0,24453980160.0,3771073.0,172433.0
12-04 08:39:28,0.252,0.168,99.245,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2342014976.0,1135267840.0,5691637760.0,24450154496.0,4036441.0,181964.0
12-04 08:39:29,0.502,0.335,98.912,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2342395904.0,1135267840.0,5695160320.0,24446251008.0,4094935.0,184071.0
12-04 08:39:30,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2342313984.0,1135267840.0,5699084288.0,24442408960.0,4170328.0,204099.0
12-04 08:39:31,0.251,0.335,99.163,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2342273024.0,1135267840.0,5702664192.0,24438870016.0,4120938.0,191079.0
12-04 08:39:32,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2342514688.0,1135267840.0,5703819264.0,24437473280.0,1341104.0,72068.0
12-04 08:39:33,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2342514688.0,1135267840.0,5703819264.0,24437473280.0,11992.0,21229.0
12-04 08:39:34,0.250,0.250,99.165,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2342420480.0,1135276032.0,5705048064.0,24436330496.0,1415595.0,78798.0
12-04 08:39:35,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2343010304.0,1135276032.0,5708918784.0,24431869952.0,4615500.0,190465.0
12-04 08:39:36,0.167,0.502,99.163,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2343145472.0,1135276032.0,5715656704.0,24424996864.0,7536556.0,233331.0
12-04 08:39:37,0.670,0.084,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342981632.0,1135276032.0,5721804800.0,24419012608.0,6697994.0,242955.0
12-04 08:39:38,0.917,0.417,98.499,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2343067648.0,1135276032.0,5725265920.0,24415465472.0,4121374.0,178858.0
12-04 08:39:39,0.586,0.335,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2343591936.0,1135276032.0,5730598912.0,24409608192.0,5788169.0,195858.0
12-04 08:39:40,0.251,0.335,99.078,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2343665664.0,1135284224.0,5734232064.0,24405893120.0,4065899.0,166497.0
12-04 08:39:41,0.418,0.251,99.165,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2343292928.0,1135284224.0,5737889792.0,24402608128.0,3949881.0,170026.0
12-04 08:39:42,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2343452672.0,1135284224.0,5741920256.0,24398417920.0,4275899.0,193601.0
12-04 08:39:43,0.584,0.501,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2343776256.0,1135284224.0,5745106944.0,24394907648.0,4068349.0,179961.0
12-04 08:39:44,0.500,0.500,98.750,0.0,0.0,0.250,0.0,61440.0,0.0,4.0,2343854080.0,1135284224.0,5748490240.0,24391446528.0,3842275.0,172161.0
12-04 08:39:45,0.668,0.417,98.581,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2343714816.0,1135284224.0,5752238080.0,24387837952.0,3910387.0,181600.0
12-04 08:39:46,0.503,0.168,98.995,0.168,0.0,0.168,0.0,65536.0,0.0,5.0,2343657472.0,1135292416.0,5755580416.0,24384544768.0,3925524.0,184866.0
12-04 08:39:47,0.335,0.335,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2344222720.0,1135292416.0,5759221760.0,24380338176.0,4267145.0,187100.0
12-04 08:39:48,0.252,0.419,99.161,0.0,0.0,0.168,0.0,106725376.0,0.0,114.0,2343960576.0,1135292416.0,5762785280.0,24377036800.0,4034808.0,177486.0
12-04 08:39:49,0.501,0.334,98.997,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2343821312.0,1135292416.0,5766402048.0,24373559296.0,3773562.0,167227.0
12-04 08:39:50,0.417,0.501,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2344038400.0,1135292416.0,5770088448.0,24369655808.0,4151583.0,179942.0
12-04 08:39:51,0.335,0.419,99.079,0.0,0.0,0.168,0.0,102400.0,0.0,8.0,2344148992.0,1135292416.0,5773422592.0,24366211072.0,3819338.0,190711.0
12-04 08:39:52,0.334,0.501,98.830,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2344579072.0,1135300608.0,5776859136.0,24362336256.0,4208373.0,181150.0
12-04 08:39:53,0.335,0.168,99.162,0.0,0.0,0.335,0.0,20480.0,0.0,1.0,2344521728.0,1135300608.0,5780422656.0,24358830080.0,3855561.0,176740.0
12-04 08:39:54,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2345037824.0,1135300608.0,5783842816.0,24354893824.0,4021272.0,173610.0
12-04 08:39:55,0.419,0.168,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2344816640.0,1135300608.0,5787668480.0,24351289344.0,4029912.0,184049.0
12-04 08:39:56,0.419,0.335,99.162,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2344648704.0,1135300608.0,5791391744.0,24347734016.0,4122681.0,183088.0
12-04 08:39:57,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2345005056.0,1135300608.0,5794574336.0,24344195072.0,3971351.0,183566.0
12-04 08:39:58,0.585,0.501,98.663,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2345283584.0,1135308800.0,5798350848.0,24340131840.0,4275754.0,184142.0
12-04 08:39:59,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2344919040.0,1135308800.0,5801906176.0,24336941056.0,3727112.0,158839.0
12-04 08:40:00,0.418,0.502,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2345615360.0,1135308800.0,5805146112.0,24333004800.0,4053404.0,184587.0
12-04 08:40:01,0.501,0.334,99.082,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2345537536.0,1135308800.0,5808414720.0,24329814016.0,3663502.0,171284.0
12-04 08:40:02,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2345234432.0,1135308800.0,5812400128.0,24326131712.0,4320613.0,193544.0
12-04 08:40:03,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345447424.0,1135308800.0,5816139776.0,24322179072.0,4228558.0,188043.0
12-04 08:40:04,0.501,0.334,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2345709568.0,1135316992.0,5819424768.0,24318623744.0,3916205.0,174057.0
12-04 08:40:05,0.335,0.168,99.413,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2346598400.0,1135316992.0,5821718528.0,24315441152.0,2336900.0,109608.0
12-04 08:40:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2346598400.0,1135316992.0,5821718528.0,24315441152.0,30565.0,39217.0
12-04 08:40:07,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2346598400.0,1135316992.0,5821718528.0,24315441152.0,219904.0,30794.0
12-04 08:40:08,0.168,0.168,99.329,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2346586112.0,1135316992.0,5825048576.0,24312123392.0,3613859.0,169151.0
12-04 08:40:09,0.419,0.335,98.911,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2346782720.0,1135316992.0,5830733824.0,24306241536.0,6563926.0,195325.0
12-04 08:40:10,0.252,0.336,99.076,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2346573824.0,1135325184.0,5836013568.0,24301162496.0,5572302.0,196498.0
12-04 08:40:11,0.336,0.420,99.076,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2347307008.0,1135325184.0,5841485824.0,24294957056.0,6499379.0,226534.0
12-04 08:40:12,0.500,0.500,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2347196416.0,1135325184.0,5846437888.0,24290115584.0,5379339.0,194272.0
12-04 08:40:13,0.500,0.417,98.749,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2347466752.0,1135325184.0,5850390528.0,24285892608.0,4434754.0,168137.0
12-04 08:40:14,0.586,0.167,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347597824.0,1135325184.0,5854212096.0,24281939968.0,4413010.0,179919.0
12-04 08:40:15,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2347364352.0,1135325184.0,5858349056.0,24278036480.0,4081244.0,172858.0
12-04 08:40:16,0.335,0.251,98.826,0.251,0.0,0.335,0.0,90112.0,0.0,8.0,2347536384.0,1135333376.0,5861994496.0,24274210816.0,4434980.0,192502.0
12-04 08:40:17,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2347548672.0,1135333376.0,5865156608.0,24271036416.0,3677840.0,169259.0
12-04 08:40:18,0.419,0.251,99.246,0.0,0.0,0.084,0.0,92991488.0,0.0,89.0,2347786240.0,1135333376.0,5868937216.0,24267018240.0,4217036.0,181762.0
12-04 08:40:19,0.251,0.418,98.997,0.0,0.0,0.334,0.0,13393920.0,0.0,15.0,2347622400.0,1135333376.0,5872463872.0,24263655424.0,3897593.0,172213.0
12-04 08:40:20,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347528192.0,1135333376.0,5876256768.0,24259956736.0,4138976.0,173951.0
12-04 08:40:21,0.251,0.334,99.165,0.084,0.0,0.167,0.0,102400.0,0.0,8.0,2347921408.0,1135333376.0,5879799808.0,24256020480.0,4049611.0,174209.0
12-04 08:40:22,0.334,0.418,99.080,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2348044288.0,1135341568.0,5883240448.0,24252448768.0,3986789.0,180039.0
12-04 08:40:23,0.335,0.335,99.246,0.0,0.0,0.084,0.0,53248.0,0.0,7.0,2348130304.0,1135341568.0,5886709760.0,24248893440.0,3753208.0,175902.0
12-04 08:40:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348265472.0,1135341568.0,5890527232.0,24244940800.0,4363987.0,179559.0
12-04 08:40:25,0.251,0.167,99.498,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2348617728.0,1135341568.0,5893873664.0,24241242112.0,3710725.0,158861.0
12-04 08:40:26,0.251,0.251,99.497,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2349113344.0,1135341568.0,5897228288.0,24237391872.0,4069933.0,182061.0
12-04 08:40:27,1.084,0.250,98.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348818432.0,1135341568.0,5900656640.0,24234258432.0,3669420.0,161940.0
12-04 08:40:28,0.334,0.167,99.082,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2349142016.0,1135349760.0,5904531456.0,24230051840.0,4435442.0,198789.0
12-04 08:40:29,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2349142016.0,1135349760.0,5907992576.0,24226590720.0,4096303.0,194621.0
12-04 08:40:30,0.252,0.084,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2349084672.0,1135349760.0,5911334912.0,24223305728.0,3608071.0,167784.0
12-04 08:40:31,0.585,0.251,98.830,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2349420544.0,1135349760.0,5915189248.0,24219115520.0,4349424.0,192106.0
12-04 08:40:32,0.586,0.167,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2349334528.0,1135349760.0,5918212096.0,24216178688.0,3631227.0,160113.0
12-04 08:40:33,0.335,0.335,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2349494272.0,1135349760.0,5922242560.0,24211988480.0,4341799.0,188401.0
12-04 08:40:34,0.334,0.417,98.664,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,2349395968.0,1135357952.0,5925777408.0,24208543744.0,3880899.0,182900.0
12-04 08:40:35,0.503,0.252,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2349375488.0,1135357952.0,5929480192.0,24204861440.0,4304180.0,200722.0
12-04 08:40:36,0.251,0.334,99.331,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2349654016.0,1135357952.0,5931487232.0,24202575872.0,2485567.0,136564.0
12-04 08:40:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2349617152.0,1135357952.0,5931778048.0,24202321920.0,11350.0,19455.0
12-04 08:40:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349617152.0,1135357952.0,5931778048.0,24202321920.0,24399.0,22103.0
12-04 08:40:39,0.252,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349445120.0,1135357952.0,5934125056.0,24200146944.0,2604625.0,128901.0
12-04 08:40:40,0.251,0.419,98.994,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,2349514752.0,1135366144.0,5937856512.0,24196337664.0,4165711.0,183928.0
12-04 08:40:41,0.251,0.335,99.162,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2349412352.0,1135366144.0,5944102912.0,24190193664.0,6973191.0,227686.0
12-04 08:40:42,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350149632.0,1135366144.0,5949190144.0,24184369152.0,5991945.0,202798.0
12-04 08:40:43,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2350374912.0,1135366144.0,5954760704.0,24178573312.0,6303423.0,217281.0
12-04 08:40:44,0.501,0.251,99.081,0.0,0.0,0.167,0.0,57344.0,0.0,4.0,2350587904.0,1135366144.0,5959688192.0,24173432832.0,5496791.0,204856.0
12-04 08:40:45,0.502,0.251,98.912,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2349887488.0,1135366144.0,5964017664.0,24169803776.0,4581228.0,189215.0
12-04 08:40:46,0.501,0.334,98.664,0.167,0.0,0.334,0.0,69632.0,0.0,5.0,2350292992.0,1135374336.0,5967745024.0,24165662720.0,4402725.0,181377.0
12-04 08:40:47,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2349760512.0,1135374336.0,5972357120.0,24161583104.0,4955007.0,192581.0
12-04 08:40:48,0.167,0.084,99.749,0.0,0.0,0.0,0.0,80076800.0,0.0,78.0,2350022656.0,1135374336.0,5972348928.0,24161329152.0,12454.0,21189.0
12-04 08:40:49,0.167,0.250,99.583,0.0,0.0,0.0,0.0,24387584.0,0.0,25.0,2350022656.0,1135374336.0,5972348928.0,24161329152.0,14565.0,22913.0
12-04 08:40:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350022656.0,1135374336.0,5972348928.0,24161329152.0,13152.0,22883.0
12-04 08:40:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,106496.0,0.0,9.0,2350022656.0,1135374336.0,5972348928.0,24161329152.0,13372.0,22150.0
12-04 08:40:52,0.167,0.083,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2350022656.0,1135382528.0,5972340736.0,24161329152.0,12574.0,22179.0
12-04 08:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2350014464.0,1135382528.0,5972348928.0,24161329152.0,14847.0,24418.0
12-04 08:40:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350014464.0,1135382528.0,5972348928.0,24161329152.0,11137.0,19751.0
12-04 08:40:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350014464.0,1135382528.0,5972348928.0,24161329152.0,11806.0,20625.0
12-04 08:40:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2350014464.0,1135382528.0,5972348928.0,24161329152.0,11158.0,19685.0
12-04 08:40:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350014464.0,1135382528.0,5972348928.0,24161329152.0,12686.0,22445.0
12-04 08:40:58,0.0,0.084,99.749,0.167,0.0,0.0,0.0,57344.0,0.0,13.0,2350002176.0,1135390720.0,5972353024.0,24161329152.0,12574.0,22294.0
12-04 08:40:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350002176.0,1135390720.0,5972353024.0,24161329152.0,12193.0,21307.0
12-04 08:41:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2350002176.0,1135390720.0,5972353024.0,24161329152.0,14088.0,23896.0
12-04 08:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2349998080.0,1135390720.0,5972357120.0,24161329152.0,13267.0,21308.0
12-04 08:41:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2349998080.0,1135390720.0,5972357120.0,24161329152.0,11868.0,20231.0
12-04 08:41:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349998080.0,1135390720.0,5972357120.0,24161329152.0,11462.0,20086.0
12-04 08:41:04,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2349989888.0,1135398912.0,5972357120.0,24161329152.0,15200.0,23592.0
12-04 08:41:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350886912.0,1135398912.0,5972357120.0,24160432128.0,12666.0,21085.0
12-04 08:41:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2350886912.0,1135398912.0,5972357120.0,24160432128.0,31006.0,40031.0
12-04 08:41:07,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2350878720.0,1135398912.0,5972357120.0,24160440320.0,14466.0,24097.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350878720.0,1135398912.0,5972357120.0,24160440320.0,12709.0,21482.0
12-04 08:41:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350874624.0,1135398912.0,5972361216.0,24160440320.0,12178.0,20468.0
12-04 08:41:10,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,13693.0,22992.0
12-04 08:41:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,12740.0,21705.0
12-04 08:41:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,12066.0,20199.0
12-04 08:41:13,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,13374.0,21815.0
12-04 08:41:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,12727.0,22205.0
12-04 08:41:15,0.167,0.167,99.583,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2350866432.0,1135407104.0,5972361216.0,24160440320.0,13095.0,22692.0
12-04 08:41:16,0.083,0.167,99.417,0.333,0.0,0.0,0.0,102400.0,0.0,8.0,2350862336.0,1135415296.0,5972357120.0,24160440320.0,12205.0,20948.0
12-04 08:41:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350858240.0,1135415296.0,5972361216.0,24160440320.0,12552.0,21758.0
12-04 08:41:18,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2350858240.0,1135415296.0,5972361216.0,24160440320.0,11382.0,19937.0
12-04 08:41:19,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350858240.0,1135415296.0,5972361216.0,24160440320.0,12676.0,22425.0
12-04 08:41:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350858240.0,1135415296.0,5972361216.0,24160440320.0,12369.0,21556.0
12-04 08:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2350854144.0,1135415296.0,5972365312.0,24160440320.0,29540.0,38518.0
12-04 08:41:22,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2350854144.0,1135423488.0,5972357120.0,24160440320.0,12146.0,21237.0
12-04 08:41:23,0.417,0.333,98.917,0.0,0.0,0.333,0.0,1769472.0,0.0,6.0,2350936064.0,1135423488.0,5974560768.0,24158154752.0,2600642.0,153510.0
12-04 08:41:24,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351247360.0,1135423488.0,5977440256.0,24154963968.0,3468347.0,136852.0
12-04 08:41:25,0.335,0.419,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352050176.0,1135423488.0,5980581888.0,24151019520.0,3497084.0,151960.0
12-04 08:41:26,0.334,0.250,99.165,0.0,0.0,0.250,0.0,106496.0,0.0,8.0,2352205824.0,1135423488.0,5984124928.0,24147320832.0,3917016.0,155335.0
12-04 08:41:27,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2351935488.0,1135423488.0,5988196352.0,24143519744.0,4335366.0,179032.0
12-04 08:41:28,0.501,0.334,98.748,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2352001024.0,1135431680.0,5991948288.0,24139694080.0,4360507.0,173433.0
12-04 08:41:29,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351874048.0,1135431680.0,5996011520.0,24135757824.0,4385928.0,164331.0
12-04 08:41:30,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352132096.0,1135431680.0,5999325184.0,24132186112.0,3817536.0,167981.0
12-04 08:41:31,0.585,0.251,98.747,0.0,0.0,0.418,0.0,73728.0,0.0,5.0,2352402432.0,1135431680.0,6002991104.0,24128249856.0,4199716.0,184197.0
12-04 08:41:32,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352443392.0,1135431680.0,6006648832.0,24124551168.0,4004398.0,184064.0
12-04 08:41:33,0.838,0.419,98.576,0.0,0.0,0.168,0.0,28672.0,0.0,6.0,2352951296.0,1135431680.0,6010204160.0,24120487936.0,4465697.0,204175.0
12-04 08:41:34,0.502,0.167,98.996,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2352427008.0,1135439872.0,6014070784.0,24117137408.0,3979417.0,190922.0
12-04 08:41:35,0.586,0.419,98.911,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2352734208.0,1135439872.0,6018301952.0,24112599040.0,4757621.0,207335.0
12-04 08:41:36,0.418,0.335,99.079,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2352807936.0,1135439872.0,6021705728.0,24109121536.0,4089574.0,209226.0
12-04 08:41:37,0.502,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353033216.0,1135439872.0,6025289728.0,24105312256.0,4150180.0,185797.0
12-04 08:41:38,0.585,0.501,98.747,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353295360.0,1135439872.0,6029201408.0,24101138432.0,4553942.0,224063.0
12-04 08:41:39,0.419,0.252,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353106944.0,1135439872.0,6032945152.0,24097583104.0,4079028.0,185637.0
12-04 08:41:40,0.335,0.251,99.163,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2353016832.0,1135448064.0,6036979712.0,24093630464.0,4355695.0,192931.0
12-04 08:41:41,0.252,0.084,99.664,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2353397760.0,1135448064.0,6040457216.0,24089772032.0,4382906.0,205682.0
12-04 08:41:42,0.500,0.500,98.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2353594368.0,1135448064.0,6044164096.0,24085868544.0,4111450.0,190905.0
12-04 08:41:43,0.667,0.250,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2353381376.0,1135448064.0,6048108544.0,24082137088.0,4323812.0,203935.0
12-04 08:41:44,0.502,0.251,99.163,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2353623040.0,1135448064.0,6051389440.0,24078614528.0,3802640.0,184800.0
12-04 08:41:45,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2353889280.0,1135448064.0,6051512320.0,24078225408.0,12310.0,20703.0
12-04 08:41:46,0.250,0.167,99.332,0.167,0.0,0.083,0.0,69632.0,0.0,5.0,2353807360.0,1135456256.0,6051966976.0,24077844480.0,667931.0,50049.0
12-04 08:41:47,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353987584.0,1135456256.0,6055043072.0,24074588160.0,3436309.0,167656.0
12-04 08:41:48,0.252,0.420,98.992,0.0,0.0,0.336,0.0,8192.0,0.0,2.0,2354200576.0,1135456256.0,6061359104.0,24068059136.0,7041675.0,249443.0
12-04 08:41:49,0.586,0.251,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2354135040.0,1135456256.0,6066012160.0,24063471616.0,5100310.0,191335.0
12-04 08:41:50,0.503,0.335,98.994,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2354176000.0,1135456256.0,6072082432.0,24057360384.0,6687053.0,219447.0
12-04 08:41:51,0.503,0.335,98.995,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2354339840.0,1135456256.0,6077267968.0,24052011008.0,5797030.0,212867.0
12-04 08:41:52,0.418,0.335,98.661,0.251,0.0,0.335,0.0,28672.0,0.0,3.0,2354622464.0,1135464448.0,6081675264.0,24047312896.0,5135652.0,191537.0
12-04 08:41:53,0.417,0.584,98.582,0.0,0.0,0.417,0.0,49520640.0,0.0,47.0,2354536448.0,1135464448.0,6086094848.0,24042979328.0,4748069.0,198610.0
12-04 08:41:54,0.084,0.252,99.664,0.0,0.0,0.0,0.0,61726720.0,0.0,62.0,2354831360.0,1135464448.0,6089609216.0,24039170048.0,4239712.0,187041.0
12-04 08:41:55,0.251,0.503,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355146752.0,1135464448.0,6093373440.0,24035090432.0,4330120.0,203919.0
12-04 08:41:56,0.418,0.167,99.247,0.0,0.0,0.167,0.0,106496.0,0.0,8.0,2354860032.0,1135464448.0,6097342464.0,24031408128.0,4279971.0,198596.0
12-04 08:41:57,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2355060736.0,1135464448.0,6100967424.0,24027582464.0,4148690.0,189248.0
12-04 08:41:58,0.251,0.251,99.079,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2354987008.0,1135472640.0,6104748032.0,24023867392.0,4193118.0,189568.0
12-04 08:41:59,0.672,0.168,98.489,0.588,0.0,0.084,0.0,20365312.0,0.0,28.0,2355126272.0,1135472640.0,6108102656.0,24020373504.0,4362356.0,193030.0
12-04 08:42:00,0.503,0.335,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2355081216.0,1135472640.0,6112038912.0,24016482304.0,4306391.0,215794.0
12-04 08:42:01,0.833,0.500,98.500,0.0,0.0,0.167,0.0,40960.0,0.0,3.0,2355171328.0,1135472640.0,6116024320.0,24012406784.0,4335368.0,189940.0
12-04 08:42:02,0.502,0.418,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354864128.0,1135472640.0,6120046592.0,24008691712.0,4426178.0,201286.0
12-04 08:42:03,0.834,0.417,98.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354696192.0,1135472640.0,6123622400.0,24005283840.0,4295228.0,199716.0
12-04 08:42:04,0.501,0.584,98.581,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2354880512.0,1135480832.0,6127374336.0,24001339392.0,4321493.0,191648.0
12-04 08:42:05,0.669,0.418,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355396608.0,1135480832.0,6131052544.0,23997145088.0,4279361.0,175991.0
12-04 08:42:06,0.251,0.251,99.329,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2355490816.0,1135480832.0,6134751232.0,23993352192.0,4121018.0,208259.0
12-04 08:42:07,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2355363840.0,1135480832.0,6138957824.0,23989272576.0,4334559.0,194082.0
12-04 08:42:08,0.418,0.418,98.997,0.0,0.0,0.167,0.0,53248.0,0.0,12.0,2355441664.0,1135480832.0,6142300160.0,23985852416.0,4109029.0,186686.0
12-04 08:42:09,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2355806208.0,1135480832.0,6146015232.0,23981772800.0,4259442.0,182415.0
12-04 08:42:10,0.419,0.168,99.162,0.084,0.0,0.168,0.0,28672.0,0.0,6.0,2355634176.0,1135489024.0,6150242304.0,23977709568.0,4453320.0,203101.0
12-04 08:42:11,0.335,0.335,99.246,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2355765248.0,1135489024.0,6154063872.0,23973756928.0,4426310.0,213953.0
12-04 08:42:12,0.502,0.251,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2356039680.0,1135489024.0,6157344768.0,23970201600.0,3958118.0,173352.0
12-04 08:42:13,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2355941376.0,1135489024.0,6161522688.0,23966121984.0,4388362.0,193762.0
12-04 08:42:14,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2356129792.0,1135489024.0,6164762624.0,23962693632.0,4001008.0,180674.0
12-04 08:42:15,0.584,0.501,98.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356109312.0,1135489024.0,6168735744.0,23958740992.0,4354025.0,189196.0
12-04 08:42:16,0.084,0.336,99.413,0.168,0.0,0.0,0.0,77824.0,0.0,7.0,2356666368.0,1135497216.0,6172536832.0,23954374656.0,4448433.0,202553.0
12-04 08:42:17,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356756480.0,1135497216.0,6176350208.0,23950471168.0,4357636.0,196078.0
12-04 08:42:18,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356297728.0,1135497216.0,6180888576.0,23946391552.0,4735713.0,189721.0
12-04 08:42:19,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2356846592.0,1135497216.0,6184656896.0,23942074368.0,4547491.0,182705.0
12-04 08:42:20,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2357125120.0,1135497216.0,6188204032.0,23938248704.0,4015027.0,167784.0
12-04 08:42:21,0.334,0.417,98.999,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2356760576.0,1135497216.0,6191869952.0,23934947328.0,3902085.0,183888.0
12-04 08:42:22,0.501,0.250,98.664,0.250,0.0,0.334,0.0,12288.0,0.0,2.0,2356903936.0,1135505408.0,6195417088.0,23931248640.0,4054211.0,177273.0
12-04 08:42:23,0.251,0.502,99.079,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2356924416.0,1135505408.0,6199332864.0,23927312384.0,4301053.0,180612.0
12-04 08:42:24,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2357444608.0,1135505408.0,6202638336.0,23923486720.0,4147601.0,179580.0
12-04 08:42:25,0.501,0.418,98.747,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2358001664.0,1135505408.0,6206406656.0,23919161344.0,4141720.0,196126.0
12-04 08:42:26,0.168,0.252,99.496,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2357927936.0,1135505408.0,6210179072.0,23915462656.0,4112056.0,191264.0
12-04 08:42:27,0.670,0.168,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2358210560.0,1135505408.0,6214340608.0,23911018496.0,4763934.0,199446.0
12-04 08:42:28,0.419,0.335,98.827,0.168,0.0,0.251,0.0,28672.0,0.0,3.0,2358099968.0,1135513600.0,6218141696.0,23907319808.0,4127430.0,179632.0
12-04 08:42:29,1.585,0.500,97.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2358284288.0,1135513600.0,6221639680.0,23903637504.0,4188979.0,188572.0
12-04 08:42:30,0.585,0.334,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2358448128.0,1135513600.0,6225547264.0,23899566080.0,4166748.0,189154.0
12-04 08:42:31,0.335,0.335,99.163,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2358792192.0,1135513600.0,6229266432.0,23895502848.0,4535569.0,207072.0
12-04 08:42:32,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2358693888.0,1135513600.0,6232682496.0,23892185088.0,3887857.0,174253.0
12-04 08:42:33,0.252,0.336,99.245,0.0,0.0,0.168,0.0,36888576.0,0.0,39.0,2358865920.0,1135513600.0,6236446720.0,23888248832.0,4078927.0,196110.0
12-04 08:42:34,0.417,0.584,98.499,0.167,0.0,0.334,0.0,94220288.0,0.0,94.0,2359336960.0,1135521792.0,6240047104.0,23884169216.0,4365987.0,191948.0
12-04 08:42:35,0.168,0.336,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359300096.0,1135521792.0,6244179968.0,23880073216.0,4434308.0,192545.0
12-04 08:42:36,0.334,0.501,98.831,0.0,0.0,0.334,0.0,114688.0,0.0,9.0,2359300096.0,1135521792.0,6248259584.0,23875993600.0,4607391.0,234976.0
12-04 08:42:37,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359541760.0,1135521792.0,6251794432.0,23872217088.0,4166391.0,198274.0
12-04 08:42:38,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359029760.0,1135521792.0,6256005120.0,23868518400.0,4329883.0,188716.0
12-04 08:42:39,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2359197696.0,1135521792.0,6259900416.0,23864455168.0,4520269.0,198971.0
12-04 08:42:40,0.501,0.167,98.831,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2359410688.0,1135529984.0,6263250944.0,23860883456.0,3916190.0,178007.0
12-04 08:42:41,0.335,0.335,99.330,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2359406592.0,1135529984.0,6267318272.0,23856820224.0,4250345.0,198377.0
12-04 08:42:42,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359504896.0,1135529984.0,6271045632.0,23852994560.0,4438799.0,205324.0
12-04 08:42:43,0.335,0.335,99.246,0.0,0.0,0.084,0.0,36864.0,0.0,6.0,2359885824.0,1135529984.0,6274650112.0,23849009152.0,4218685.0,186002.0
12-04 08:42:44,0.335,0.419,98.995,0.0,0.0,0.251,0.0,57344.0,0.0,5.0,2359980032.0,1135529984.0,6278332416.0,23845232640.0,4248468.0,188493.0
12-04 08:42:45,0.585,0.418,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2360102912.0,1135529984.0,6282297344.0,23841144832.0,4368828.0,194810.0
12-04 08:42:46,0.334,0.334,98.913,0.084,0.0,0.334,0.0,73728.0,0.0,5.0,2360156160.0,1135538176.0,6285910016.0,23837470720.0,4216059.0,179899.0
12-04 08:42:47,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360045568.0,1135538176.0,6289973248.0,23833518080.0,4198642.0,187980.0
12-04 08:42:48,0.418,0.585,98.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360025088.0,1135538176.0,6293929984.0,23829581824.0,4409656.0,195980.0
12-04 08:42:49,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2360205312.0,1135538176.0,6297575424.0,23825756160.0,4093746.0,176885.0
12-04 08:42:50,0.501,0.250,99.082,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2360430592.0,1135538176.0,6300270592.0,23822835712.0,3067388.0,141220.0
12-04 08:42:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2360430592.0,1135538176.0,6300270592.0,23822835712.0,290811.0,31950.0
12-04 08:42:52,0.250,0.250,99.166,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2360377344.0,1135546368.0,6301712384.0,23821438976.0,1375459.0,79963.0
12-04 08:42:53,0.167,0.251,99.498,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2360520704.0,1135546368.0,6303125504.0,23819882496.0,1728919.0,97243.0
12-04 08:42:54,0.419,0.168,99.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2360496128.0,1135546368.0,6308352000.0,23814680576.0,5810258.0,209860.0
12-04 08:42:55,0.585,0.585,98.580,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360881152.0,1135546368.0,6315089920.0,23807557632.0,7622963.0,248272.0
12-04 08:42:56,0.419,0.168,99.246,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2360721408.0,1135546368.0,6320123904.0,23802683392.0,5515822.0,229247.0
12-04 08:42:57,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360795136.0,1135546368.0,6324969472.0,23797764096.0,5312220.0,188266.0
12-04 08:42:58,0.251,0.251,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2360934400.0,1135554560.0,6329790464.0,23792795648.0,5247186.0,201597.0
12-04 08:42:59,0.419,0.419,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2360963072.0,1135554560.0,6334984192.0,23787573248.0,5781089.0,219161.0
12-04 08:43:00,0.251,0.084,99.329,0.0,0.0,0.335,0.0,12288.0,0.0,1.0,2361491456.0,1135554560.0,6338519040.0,23783510016.0,4354255.0,179947.0
12-04 08:43:01,0.417,0.417,98.915,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2361376768.0,1135554560.0,6342651904.0,23779491840.0,4406973.0,190056.0
12-04 08:43:02,0.418,0.502,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2361651200.0,1135554560.0,6346629120.0,23775240192.0,4510764.0,198626.0
12-04 08:43:03,0.500,0.417,98.666,0.0,0.0,0.417,0.0,20111360.0,0.0,20.0,2361589760.0,1135554560.0,6350516224.0,23771414528.0,4325535.0,189743.0
12-04 08:43:04,0.335,0.335,98.743,0.251,0.0,0.335,0.0,93536256.0,0.0,94.0,2361933824.0,1135562752.0,6354132992.0,23767445504.0,4284796.0,193446.0
12-04 08:43:05,0.419,0.336,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362138624.0,1135562752.0,6358016000.0,23763357696.0,4237987.0,190598.0
12-04 08:43:06,0.501,0.417,98.831,0.0,0.0,0.250,0.0,102400.0,0.0,8.0,2361843712.0,1135562752.0,6361722880.0,23759945728.0,4445741.0,218484.0
12-04 08:43:07,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2362548224.0,1135562752.0,6365335552.0,23755628544.0,4235286.0,197478.0
12-04 08:43:08,0.334,0.334,99.080,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2362515456.0,1135562752.0,6369193984.0,23751802880.0,4210321.0,207724.0
12-04 08:43:09,0.586,0.251,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362527744.0,1135562752.0,6373056512.0,23747928064.0,4529828.0,202908.0
12-04 08:43:10,0.335,0.251,98.827,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,2362273792.0,1135570944.0,6376935424.0,23744294912.0,3972684.0,195527.0
12-04 08:43:11,0.418,0.501,98.914,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2362494976.0,1135570944.0,6380650496.0,23740358656.0,4475580.0,207687.0
12-04 08:43:12,0.168,0.336,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2362638336.0,1135570944.0,6384271360.0,23736594432.0,4191051.0,183971.0
12-04 08:43:13,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2362658816.0,1135570944.0,6388121600.0,23732723712.0,4205247.0,191842.0
12-04 08:43:14,0.418,0.502,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2362933248.0,1135570944.0,6391918592.0,23728652288.0,4256430.0,194182.0
12-04 08:43:15,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2363187200.0,1135570944.0,6395539456.0,23724777472.0,4240752.0,181768.0
12-04 08:43:16,0.419,0.251,99.079,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2363351040.0,1135579136.0,6399254528.0,23720890368.0,4346376.0,197951.0
12-04 08:43:17,0.417,0.501,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2362974208.0,1135579136.0,6403313664.0,23717208064.0,4297232.0,189364.0
12-04 08:43:18,0.335,0.335,99.162,0.0,0.0,0.168,0.0,45056.0,0.0,8.0,2363080704.0,1135579136.0,6407446528.0,23712968704.0,4470546.0,179812.0
12-04 08:43:19,0.668,0.585,98.496,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2363670528.0,1135579136.0,6410768384.0,23709057024.0,4136275.0,197040.0
12-04 08:43:20,0.335,0.419,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2363707392.0,1135579136.0,6414749696.0,23705038848.0,4476370.0,199405.0
12-04 08:43:21,0.335,0.251,99.079,0.0,0.0,0.335,0.0,86016.0,0.0,5.0,2363588608.0,1135579136.0,6418264064.0,23701643264.0,4078560.0,172791.0
12-04 08:43:22,0.502,0.418,98.662,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2363637760.0,1135587328.0,6422126592.0,23697723392.0,4212451.0,193363.0
12-04 08:43:23,0.250,0.250,99.416,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2363645952.0,1135587328.0,6423515136.0,23696326656.0,1510245.0,78046.0
12-04 08:43:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363645952.0,1135587328.0,6423515136.0,23696326656.0,13859.0,21638.0
12-04 08:43:25,0.167,0.334,99.415,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2363846656.0,1135587328.0,6425616384.0,23694024704.0,2408673.0,97644.0
12-04 08:43:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2363924480.0,1135587328.0,6425665536.0,23693897728.0,13920.0,23741.0
12-04 08:43:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363924480.0,1135587328.0,6425665536.0,23693897728.0,12307.0,21192.0
12-04 08:43:28,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2363916288.0,1135595520.0,6425665536.0,23693897728.0,11435.0,19780.0
12-04 08:43:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363912192.0,1135595520.0,6425669632.0,23693897728.0,12061.0,21279.0
12-04 08:43:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363908096.0,1135595520.0,6425673728.0,23693897728.0,11997.0,20655.0
12-04 08:43:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2363908096.0,1135595520.0,6425673728.0,23693897728.0,13352.0,22949.0
12-04 08:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363899904.0,1135595520.0,6425673728.0,23693905920.0,11564.0,19937.0
12-04 08:43:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,2097152.0,0.0,2.0,2363899904.0,1135595520.0,6425673728.0,23693905920.0,12293.0,21466.0
12-04 08:43:34,0.084,0.084,99.666,0.167,0.0,0.0,0.0,73351168.0,0.0,74.0,2363891712.0,1135603712.0,6425673728.0,23693905920.0,13956.0,23008.0
12-04 08:43:35,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2363883520.0,1135603712.0,6425673728.0,23693914112.0,12043.0,21162.0
12-04 08:43:36,0.167,0.167,99.583,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2363883520.0,1135603712.0,6425673728.0,23693914112.0,30992.0,40973.0
12-04 08:43:37,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363883520.0,1135603712.0,6425673728.0,23693914112.0,11468.0,20115.0
12-04 08:43:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363883520.0,1135603712.0,6425673728.0,23693914112.0,12312.0,21329.0
12-04 08:43:39,0.333,0.250,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363883520.0,1135603712.0,6425673728.0,23693914112.0,11407.0,20177.0
12-04 08:43:40,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2363879424.0,1135611904.0,6425669632.0,23693914112.0,12988.0,22206.0
12-04 08:43:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2363883520.0,1135611904.0,6425673728.0,23693905920.0,12637.0,21776.0
12-04 08:43:42,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363899904.0,1135611904.0,6425673728.0,23693889536.0,11042.0,19685.0
12-04 08:43:43,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363899904.0,1135611904.0,6425673728.0,23693889536.0,13662.0,23617.0
12-04 08:43:44,0.250,0.250,99.500,0.0,0.0,0.0,0.0,94208.0,0.0,7.0,2363899904.0,1135611904.0,6425673728.0,23693889536.0,11797.0,20408.0
12-04 08:43:45,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363768832.0,1135611904.0,6425677824.0,23694016512.0,11921.0,21205.0
12-04 08:43:46,0.0,0.0,99.749,0.251,0.0,0.0,0.0,69632.0,0.0,5.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,11826.0,20525.0
12-04 08:43:47,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,12161.0,21437.0
12-04 08:43:48,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,12606.0,22247.0
12-04 08:43:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,11507.0,20268.0
12-04 08:43:50,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,12571.0,22160.0
12-04 08:43:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2363760640.0,1135620096.0,6425677824.0,23694016512.0,12742.0,21913.0
12-04 08:43:52,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,12479.0,22112.0
12-04 08:43:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,12285.0,21233.0
12-04 08:43:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,11358.0,19888.0
12-04 08:43:55,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,11584.0,20181.0
12-04 08:43:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,13627.0,23803.0
12-04 08:43:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363752448.0,1135628288.0,6425677824.0,23694016512.0,11462.0,20223.0
12-04 08:43:58,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2363744256.0,1135636480.0,6425677824.0,23694016512.0,12574.0,22178.0
12-04 08:43:59,0.251,0.084,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2363703296.0,1135636480.0,6427750400.0,23691984896.0,2486339.0,125199.0
12-04 08:44:00,0.250,0.083,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2363899904.0,1135636480.0,6428205056.0,23691333632.0,426304.0,52714.0
12-04 08:44:01,0.083,0.0,99.833,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2363895808.0,1135636480.0,6428209152.0,23691333632.0,14539.0,22543.0
12-04 08:44:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2363895808.0,1135636480.0,6428209152.0,23691333632.0,55862.0,23155.0
12-04 08:44:03,0.084,0.335,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2364055552.0,1135636480.0,6430400512.0,23688982528.0,2646864.0,130860.0
12-04 08:44:04,0.503,0.586,98.576,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2364006400.0,1135644672.0,6436646912.0,23682777088.0,6979712.0,229691.0
12-04 08:44:05,0.419,0.419,99.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2365075456.0,1135644672.0,6443094016.0,23675260928.0,6947534.0,180778.0
12-04 08:44:06,0.502,0.502,98.494,0.0,0.0,0.502,0.0,81920.0,0.0,5.0,2365190144.0,1135644672.0,6448914432.0,23669325824.0,6701270.0,273881.0
12-04 08:44:07,0.753,0.334,98.662,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2365091840.0,1135644672.0,6454775808.0,23663562752.0,6226880.0,228352.0
12-04 08:44:08,0.504,0.252,98.992,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2365755392.0,1135644672.0,6460571648.0,23657103360.0,6875768.0,229965.0
12-04 08:44:09,0.586,0.335,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2365771776.0,1135644672.0,6465142784.0,23652515840.0,4988121.0,193138.0
12-04 08:44:10,0.503,0.335,98.911,0.084,0.0,0.168,0.0,20480.0,0.0,3.0,2366107648.0,1135652864.0,6470004736.0,23647309824.0,5546119.0,189923.0
12-04 08:44:11,0.252,0.252,99.329,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2366042112.0,1135652864.0,6474309632.0,23643070464.0,4568307.0,201759.0
12-04 08:44:12,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2365927424.0,1135652864.0,6478233600.0,23639261184.0,4548370.0,204238.0
12-04 08:44:13,0.418,0.501,98.747,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2366046208.0,1135652864.0,6482415616.0,23634960384.0,4564690.0,197427.0
12-04 08:44:14,0.335,0.502,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366169088.0,1135652864.0,6486499328.0,23630753792.0,4592226.0,200899.0
12-04 08:44:15,0.503,0.335,98.576,0.335,0.0,0.251,0.0,28672.0,0.0,3.0,2366451712.0,1135661056.0,6490431488.0,23626530816.0,4660637.0,203140.0
12-04 08:44:16,0.334,0.418,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2366365696.0,1135661056.0,6494183424.0,23622864896.0,4085688.0,215315.0
12-04 08:44:17,0.501,0.501,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2366459904.0,1135661056.0,6498406400.0,23618547712.0,4730366.0,209999.0
12-04 08:44:18,0.503,0.168,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366672896.0,1135661056.0,6502338560.0,23614402560.0,4368936.0,191919.0
12-04 08:44:19,0.335,0.419,98.911,0.0,0.0,0.335,0.0,16384.0,0.0,1.0,2366619648.0,1135661056.0,6506643456.0,23610150912.0,4878326.0,210721.0
12-04 08:44:20,0.335,0.419,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366828544.0,1135661056.0,6510133248.0,23606452224.0,4106790.0,185628.0
12-04 08:44:21,0.501,0.418,98.663,0.251,0.0,0.167,0.0,106496.0,0.0,8.0,2366812160.0,1135669248.0,6514331648.0,23602262016.0,4650892.0,187842.0
12-04 08:44:22,0.501,0.585,98.747,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2366992384.0,1135669248.0,6518358016.0,23598055424.0,4652189.0,209289.0
12-04 08:44:23,0.419,0.419,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2367209472.0,1135669248.0,6522507264.0,23593689088.0,4671312.0,212855.0
12-04 08:44:24,0.501,0.418,98.663,0.0,0.0,0.418,0.0,20480.0,0.0,1.0,2367000576.0,1135669248.0,6526619648.0,23589785600.0,4653980.0,204587.0
12-04 08:44:25,0.587,0.335,98.994,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2367549440.0,1135669248.0,6530412544.0,23585443840.0,4439108.0,200316.0
12-04 08:44:26,0.335,0.335,98.827,0.168,0.0,0.335,0.0,86016.0,0.0,7.0,2367438848.0,1135677440.0,6534856704.0,23581102080.0,4642220.0,211825.0
12-04 08:44:27,0.585,0.334,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2367344640.0,1135677440.0,6538997760.0,23577055232.0,4610453.0,210837.0
12-04 08:44:28,0.334,0.502,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2367729664.0,1135677440.0,6542487552.0,23573180416.0,4094287.0,193566.0
12-04 08:44:29,1.589,0.334,97.826,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2368008192.0,1135677440.0,6546731008.0,23568658432.0,5106929.0,208282.0
12-04 08:44:30,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2368356352.0,1135677440.0,6550437888.0,23564603392.0,4050701.0,189982.0
12-04 08:44:31,0.417,0.584,98.915,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2367639552.0,1135677440.0,6555140096.0,23560617984.0,5029660.0,226788.0
12-04 08:44:32,0.167,0.167,99.415,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2368270336.0,1135685632.0,6556880896.0,23558238208.0,2127465.0,112646.0
12-04 08:44:33,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2368270336.0,1135685632.0,6556880896.0,23558238208.0,12736.0,22426.0
12-04 08:44:34,0.251,0.167,99.499,0.0,0.0,0.084,0.0,131100672.0,0.0,128.0,2368360448.0,1135685632.0,6557306880.0,23557722112.0,662952.0,53260.0
12-04 08:44:35,0.502,0.167,99.163,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2368552960.0,1135685632.0,6559830016.0,23555006464.0,2999899.0,144737.0
12-04 08:44:36,0.502,0.167,99.164,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2368196608.0,1135685632.0,6564089856.0,23551102976.0,4538611.0,218697.0
12-04 08:44:37,0.419,0.168,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2368540672.0,1135685632.0,6572015616.0,23542833152.0,8741798.0,257779.0
12-04 08:44:38,0.419,0.335,98.827,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2369167360.0,1135693824.0,6576160768.0,23538053120.0,5073817.0,202771.0
12-04 08:44:39,0.503,0.587,98.659,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2368946176.0,1135693824.0,6582554624.0,23531880448.0,7087582.0,260917.0
12-04 08:44:40,0.335,0.419,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2369085440.0,1135693824.0,6587621376.0,23526674432.0,5692174.0,212133.0
12-04 08:44:41,0.501,0.167,98.914,0.0,0.0,0.418,0.0,69632.0,0.0,5.0,2369220608.0,1135693824.0,6592835584.0,23521325056.0,5447677.0,220772.0
12-04 08:44:42,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2369384448.0,1135693824.0,6597894144.0,23516102656.0,5750053.0,239395.0
12-04 08:44:43,0.252,0.336,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2369470464.0,1135693824.0,6602252288.0,23511658496.0,5119332.0,192758.0
12-04 08:44:44,0.418,0.418,98.662,0.167,0.0,0.334,0.0,65536.0,0.0,6.0,2369556480.0,1135702016.0,6606745600.0,23507070976.0,4998709.0,203618.0
12-04 08:44:45,0.586,0.251,98.912,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2369863680.0,1135702016.0,6610423808.0,23503085568.0,4371331.0,179562.0
12-04 08:44:46,0.334,0.501,98.831,0.0,0.0,0.334,0.0,53248.0,0.0,3.0,2369527808.0,1135702016.0,6614036480.0,23499808768.0,3674816.0,192127.0
12-04 08:44:47,0.501,0.418,98.747,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2370220032.0,1135702016.0,6618296320.0,23494856704.0,5115989.0,197817.0
12-04 08:44:48,0.419,0.419,98.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2369994752.0,1135702016.0,6622347264.0,23491031040.0,4441422.0,205252.0
12-04 08:44:49,0.586,0.251,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2370318336.0,1135702016.0,6626230272.0,23486824448.0,4577090.0,188792.0
12-04 08:44:50,0.336,0.168,98.993,0.168,0.0,0.336,0.0,28672.0,0.0,3.0,2370572288.0,1135710208.0,6630539264.0,23482253312.0,4829303.0,207791.0
12-04 08:44:51,0.167,0.335,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2370707456.0,1135710208.0,6634422272.0,23478235136.0,4439821.0,199588.0
12-04 08:44:52,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2370625536.0,1135710208.0,6638661632.0,23474077696.0,4672160.0,193387.0
12-04 08:44:53,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2370801664.0,1135710208.0,6642819072.0,23469744128.0,4639061.0,201263.0
12-04 08:44:54,0.336,0.168,99.245,0.0,0.0,0.252,0.0,32768.0,0.0,2.0,2370768896.0,1135710208.0,6647009280.0,23465586688.0,4793817.0,216401.0
12-04 08:44:55,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2370625536.0,1135710208.0,6650597376.0,23462141952.0,3840455.0,166738.0
12-04 08:44:56,0.503,0.168,99.079,0.168,0.0,0.084,0.0,110592.0,0.0,8.0,2371092480.0,1135718400.0,6654599168.0,23457665024.0,4875036.0,205733.0
12-04 08:44:57,0.586,0.251,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371354624.0,1135718400.0,6658637824.0,23453364224.0,4561376.0,187063.0
12-04 08:44:58,0.502,0.251,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2371387392.0,1135718400.0,6662557696.0,23449411584.0,4415560.0,192598.0
12-04 08:44:59,0.586,0.251,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2371637248.0,1135718400.0,6666498048.0,23445221376.0,4439128.0,180083.0
12-04 08:45:00,0.251,0.419,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2371256320.0,1135718400.0,6670704640.0,23441395712.0,4420286.0,197433.0
12-04 08:45:01,0.417,0.584,98.832,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2371870720.0,1135718400.0,6674550784.0,23436935168.0,4573609.0,193113.0
12-04 08:45:02,0.417,0.334,98.915,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2371952640.0,1135726592.0,6678667264.0,23432728576.0,4429110.0,192415.0
12-04 08:45:03,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2371923968.0,1135726592.0,6682292224.0,23429132288.0,3867053.0,174493.0
12-04 08:45:04,0.333,0.083,99.583,0.0,0.0,0.0,0.0,53248.0,0.0,10.0,2372218880.0,1135726592.0,6682218496.0,23428911104.0,35561.0,22579.0
12-04 08:45:05,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372853760.0,1135726592.0,6682218496.0,23428276224.0,229175.0,31154.0
12-04 08:45:06,0.335,0.335,99.079,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2373009408.0,1135726592.0,6685319168.0,23425019904.0,3702484.0,196565.0
12-04 08:45:07,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2372620288.0,1135726592.0,6688690176.0,23422038016.0,3374853.0,163416.0
12-04 08:45:08,0.252,0.336,99.244,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,2373111808.0,1135734784.0,6692524032.0,23417704448.0,4507773.0,202217.0
12-04 08:45:09,0.335,0.419,98.910,0.0,0.0,0.335,0.0,136298496.0,0.0,133.0,2373271552.0,1135734784.0,6695919616.0,23414149120.0,4097143.0,179977.0
12-04 08:45:10,0.336,0.252,99.411,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373210112.0,1135734784.0,6701043712.0,23409086464.0,5570177.0,214299.0
12-04 08:45:11,0.335,0.503,98.911,0.0,0.0,0.251,0.0,122880.0,0.0,8.0,2373120000.0,1135734784.0,6707023872.0,23403196416.0,6632719.0,229650.0
12-04 08:45:12,0.589,0.421,98.823,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2373017600.0,1135734784.0,6714077184.0,23396245504.0,7589745.0,212641.0
12-04 08:45:13,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2373464064.0,1135734784.0,6717947904.0,23391928320.0,4695625.0,185846.0
12-04 08:45:14,0.754,0.335,98.576,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2373697536.0,1135742976.0,6723309568.0,23386324992.0,6026216.0,226348.0
12-04 08:45:15,0.501,0.584,98.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2373480448.0,1135742976.0,6727892992.0,23381958656.0,4726258.0,192525.0
12-04 08:45:16,0.419,0.419,99.079,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2374250496.0,1135742976.0,6732677120.0,23376404480.0,5816570.0,237352.0
12-04 08:45:17,0.419,0.419,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374320128.0,1135742976.0,6737702912.0,23371309056.0,5683068.0,215456.0
12-04 08:45:18,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2374238208.0,1135742976.0,6741819392.0,23367274496.0,4539029.0,177175.0
12-04 08:45:19,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374434816.0,1135742976.0,6745858048.0,23363039232.0,4520220.0,179095.0
12-04 08:45:20,0.335,0.335,98.827,0.168,0.0,0.335,0.0,20480.0,0.0,3.0,2374373376.0,1135751168.0,6750117888.0,23358832640.0,4679099.0,193122.0
12-04 08:45:21,0.668,0.334,98.914,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2374488064.0,1135751168.0,6754480128.0,23354355712.0,5141284.0,230533.0
12-04 08:45:22,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2374656000.0,1135751168.0,6759026688.0,23349641216.0,4787094.0,195230.0
12-04 08:45:23,0.419,0.419,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374631424.0,1135751168.0,6763433984.0,23345258496.0,4776990.0,192956.0
12-04 08:45:24,0.671,0.168,99.078,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2374602752.0,1135751168.0,6767222784.0,23341498368.0,4251053.0,185578.0
12-04 08:45:25,0.500,0.417,98.582,0.167,0.0,0.334,0.0,28672.0,0.0,3.0,2374877184.0,1135759360.0,6770851840.0,23337586688.0,4373542.0,171146.0
12-04 08:45:26,0.419,0.503,98.994,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2374672384.0,1135759360.0,6775390208.0,23333253120.0,4878527.0,208556.0
12-04 08:45:27,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2375168000.0,1135759360.0,6778880000.0,23329267712.0,4350785.0,201132.0
12-04 08:45:28,0.336,0.252,99.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2375229440.0,1135759360.0,6782849024.0,23325237248.0,4209514.0,183342.0
12-04 08:45:29,0.418,0.418,98.912,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2375004160.0,1135759360.0,6787026944.0,23321284608.0,4597370.0,201832.0
12-04 08:45:30,0.586,0.335,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2375196672.0,1135759360.0,6791094272.0,23317024768.0,4787564.0,201590.0
12-04 08:45:31,0.500,0.334,98.666,0.250,0.0,0.250,0.0,106496.0,0.0,8.0,2374762496.0,1135767552.0,6795042816.0,23313502208.0,4445400.0,197004.0
12-04 08:45:32,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2375458816.0,1135767552.0,6798921728.0,23308926976.0,4538785.0,180454.0
12-04 08:45:33,0.667,0.417,98.666,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2375626752.0,1135767552.0,6803087360.0,23304593408.0,4715610.0,199153.0
12-04 08:45:34,0.587,0.168,99.078,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2375606272.0,1135767552.0,6806933504.0,23300767744.0,4362865.0,200972.0
12-04 08:45:35,0.418,0.418,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375569408.0,1135767552.0,6811734016.0,23296004096.0,4927206.0,168619.0
12-04 08:45:36,0.334,0.251,99.247,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2375929856.0,1135767552.0,6814498816.0,23292878848.0,3470097.0,169803.0
12-04 08:45:37,0.419,0.251,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2376019968.0,1135775744.0,6818590720.0,23288688640.0,4719140.0,184173.0
12-04 08:45:38,0.586,0.251,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2375667712.0,1135775744.0,6823055360.0,23284576256.0,4540604.0,194008.0
12-04 08:45:39,0.504,0.252,99.160,0.0,0.0,0.084,0.0,130826240.0,0.0,134.0,2376151040.0,1135775744.0,6827745280.0,23279403008.0,5646842.0,189761.0
12-04 08:45:40,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2376065024.0,1135775744.0,6831689728.0,23275544576.0,4378871.0,176113.0
12-04 08:45:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,110592.0,0.0,8.0,2376237056.0,1135775744.0,6831992832.0,23275069440.0,120626.0,25864.0
12-04 08:45:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376237056.0,1135775744.0,6831992832.0,23275069440.0,14038.0,21683.0
12-04 08:45:43,0.250,0.250,99.082,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2376065024.0,1135783936.0,6833553408.0,23273672704.0,1977424.0,107905.0
12-04 08:45:44,0.586,0.168,98.995,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2376458240.0,1135783936.0,6838628352.0,23268204544.0,5678182.0,203775.0
12-04 08:45:45,0.503,0.587,98.659,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2375725056.0,1135783936.0,6845988864.0,23261577216.0,8013610.0,258463.0
12-04 08:45:46,0.503,0.336,99.161,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2375864320.0,1135783936.0,6849945600.0,23257481216.0,4568348.0,191155.0
12-04 08:45:47,0.587,0.168,98.826,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2375700480.0,1135783936.0,6856187904.0,23251402752.0,6767151.0,249988.0
12-04 08:45:48,0.754,0.168,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2376196096.0,1135783936.0,6861168640.0,23245926400.0,5837932.0,225807.0
12-04 08:45:49,0.501,0.501,98.581,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2376351744.0,1135792128.0,6865211392.0,23241719808.0,4675558.0,185224.0
12-04 08:45:50,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2376192000.0,1135792128.0,6870069248.0,23237021696.0,5132697.0,175778.0
12-04 08:45:51,0.753,0.334,98.746,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2376376320.0,1135792128.0,6874345472.0,23232561152.0,5079195.0,200561.0
12-04 08:45:52,0.583,0.417,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2376400896.0,1135792128.0,6878765056.0,23228116992.0,4561315.0,175414.0
12-04 08:45:53,1.503,0.334,97.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2376835072.0,1135792128.0,6882410496.0,23224037376.0,4407068.0,178356.0
12-04 08:45:54,0.419,0.335,99.079,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2377043968.0,1135792128.0,6886625280.0,23219613696.0,4653128.0,191156.0
12-04 08:45:55,0.585,0.334,98.662,0.084,0.0,0.334,0.0,20480.0,0.0,3.0,2377326592.0,1135800320.0,6890586112.0,23215362048.0,4661158.0,207015.0
12-04 08:45:56,0.418,0.167,99.081,0.084,0.0,0.251,0.0,73728.0,0.0,5.0,2377256960.0,1135800320.0,6894829568.0,23211188224.0,4535985.0,198100.0
12-04 08:45:57,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2377072640.0,1135800320.0,6898601984.0,23207600128.0,4279908.0,191733.0
12-04 08:45:58,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2377367552.0,1135800320.0,6901972992.0,23203934208.0,3914697.0,177418.0
12-04 08:45:59,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377498624.0,1135800320.0,6907047936.0,23198728192.0,5338139.0,162625.0
12-04 08:46:00,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2377486336.0,1135808512.0,6907052032.0,23198728192.0,12535.0,21714.0
12-04 08:46:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2377494528.0,1135808512.0,6907052032.0,23198720000.0,13923.0,22632.0
12-04 08:46:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377494528.0,1135808512.0,6907052032.0,23198720000.0,13442.0,23352.0
12-04 08:46:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377494528.0,1135808512.0,6907052032.0,23198720000.0,12483.0,21458.0
12-04 08:46:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2377494528.0,1135808512.0,6907052032.0,23198720000.0,15056.0,23453.0
12-04 08:46:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378772480.0,1135808512.0,6907052032.0,23197442048.0,12629.0,21122.0
12-04 08:46:06,0.167,0.083,99.667,0.083,0.0,0.0,0.0,98304.0,0.0,8.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,30576.0,38723.0
12-04 08:46:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,12507.0,21093.0
12-04 08:46:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,12807.0,21487.0
12-04 08:46:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,83070976.0,0.0,82.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,14466.0,24260.0
12-04 08:46:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,15173.0,24369.0
12-04 08:46:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2378760192.0,1135816704.0,6907056128.0,23197442048.0,12587.0,20472.0
12-04 08:46:12,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2378752000.0,1135824896.0,6907056128.0,23197442048.0,13234.0,21486.0
12-04 08:46:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378752000.0,1135824896.0,6907056128.0,23197442048.0,12258.0,20604.0
12-04 08:46:14,0.167,0.167,99.584,0.0,0.0,0.083,0.0,45056.0,0.0,7.0,2378743808.0,1135824896.0,6907056128.0,23197450240.0,11922.0,19423.0
12-04 08:46:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378743808.0,1135824896.0,6907056128.0,23197450240.0,12389.0,21349.0
12-04 08:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378743808.0,1135824896.0,6907056128.0,23197450240.0,13380.0,21628.0
12-04 08:46:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378743808.0,1135824896.0,6907056128.0,23197450240.0,12339.0,21162.0
12-04 08:46:18,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,14058.0,24740.0
12-04 08:46:19,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,12300.0,21149.0
12-04 08:46:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,11963.0,20430.0
12-04 08:46:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,11758.0,19929.0
12-04 08:46:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,12073.0,20854.0
12-04 08:46:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378731520.0,1135833088.0,6907060224.0,23197450240.0,11499.0,20037.0
12-04 08:46:24,0.0,0.167,99.500,0.250,0.0,0.083,0.0,40960.0,0.0,5.0,2378723328.0,1135841280.0,6907060224.0,23197450240.0,12157.0,21100.0
12-04 08:46:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378731520.0,1135841280.0,6907060224.0,23197442048.0,13944.0,23685.0
12-04 08:46:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2378723328.0,1135841280.0,6907060224.0,23197450240.0,12745.0,21810.0
12-04 08:46:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378723328.0,1135841280.0,6907060224.0,23197450240.0,13024.0,22426.0
12-04 08:46:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378723328.0,1135841280.0,6907060224.0,23197450240.0,11664.0,20028.0
12-04 08:46:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378723328.0,1135841280.0,6907060224.0,23197450240.0,12314.0,21299.0
12-04 08:46:30,0.167,0.250,99.500,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2378711040.0,1135849472.0,6907064320.0,23197450240.0,11392.0,19979.0
12-04 08:46:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378711040.0,1135849472.0,6907064320.0,23197450240.0,12957.0,21914.0
12-04 08:46:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378711040.0,1135849472.0,6907064320.0,23197450240.0,12648.0,21013.0
12-04 08:46:33,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378706944.0,1135849472.0,6907068416.0,23197450240.0,13799.0,23589.0
12-04 08:46:34,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378706944.0,1135849472.0,6907068416.0,23197450240.0,14479.0,22980.0
12-04 08:46:35,0.167,0.083,99.417,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,13078.0,22479.0
12-04 08:46:36,0.167,0.084,99.749,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,29128.0,37600.0
12-04 08:46:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,12032.0,20206.0
12-04 08:46:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,12497.0,20990.0
12-04 08:46:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,12440.0,21459.0
12-04 08:46:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378698752.0,1135857664.0,6907068416.0,23197450240.0,12595.0,22179.0
12-04 08:46:41,0.083,0.167,99.666,0.083,0.0,0.0,0.0,90112.0,0.0,8.0,2378690560.0,1135865856.0,6907068416.0,23197450240.0,14071.0,24118.0
12-04 08:46:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378690560.0,1135865856.0,6907068416.0,23197450240.0,11730.0,19937.0
12-04 08:46:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378563584.0,1135865856.0,6907068416.0,23197577216.0,12369.0,21230.0
12-04 08:46:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2378563584.0,1135865856.0,6907068416.0,23197577216.0,11724.0,19778.0
12-04 08:46:45,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378571776.0,1135865856.0,6907068416.0,23197569024.0,12144.0,21233.0
12-04 08:46:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2378571776.0,1135865856.0,6907068416.0,23197569024.0,11907.0,19928.0
12-04 08:46:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2378563584.0,1135874048.0,6907068416.0,23197569024.0,11671.0,19995.0
12-04 08:46:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378563584.0,1135874048.0,6907068416.0,23197569024.0,12740.0,22363.0
12-04 08:46:49,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,7.0,2378559488.0,1135874048.0,6907072512.0,23197569024.0,13746.0,23864.0
12-04 08:46:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378559488.0,1135874048.0,6907072512.0,23197569024.0,13220.0,22207.0
12-04 08:46:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378559488.0,1135874048.0,6907072512.0,23197569024.0,12116.0,20724.0
12-04 08:46:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378559488.0,1135874048.0,6907072512.0,23197569024.0,11952.0,21014.0
12-04 08:46:53,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2378551296.0,1135882240.0,6907072512.0,23197569024.0,11402.0,20181.0
12-04 08:46:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2378551296.0,1135882240.0,6907072512.0,23197569024.0,11886.0,21014.0
12-04 08:46:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2378543104.0,1135882240.0,6907072512.0,23197577216.0,12169.0,21234.0
12-04 08:46:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2378543104.0,1135882240.0,6907072512.0,23197577216.0,12012.0,20543.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378670080.0,1135882240.0,6907072512.0,23197450240.0,12438.0,21465.0
12-04 08:46:58,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378670080.0,1135882240.0,6907072512.0,23197450240.0,14496.0,25596.0
12-04 08:46:59,0.250,0.166,99.334,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2378788864.0,1135890432.0,6907072512.0,23197323264.0,11468.0,20181.0
12-04 08:47:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378788864.0,1135890432.0,6907072512.0,23197323264.0,12118.0,20949.0
12-04 08:47:01,0.0,0.250,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378784768.0,1135890432.0,6907076608.0,23197323264.0,11650.0,20181.0
12-04 08:47:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378784768.0,1135890432.0,6907076608.0,23197323264.0,12484.0,21622.0
12-04 08:47:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378784768.0,1135890432.0,6907076608.0,23197323264.0,11322.0,19758.0
12-04 08:47:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378784768.0,1135890432.0,6907076608.0,23197323264.0,14081.0,22355.0
12-04 08:47:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2379161600.0,1135898624.0,6907080704.0,23196934144.0,14264.0,24002.0
12-04 08:47:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2379153408.0,1135898624.0,6907080704.0,23196942336.0,30550.0,39761.0
12-04 08:47:07,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379280384.0,1135898624.0,6907080704.0,23196815360.0,14773.0,24588.0
12-04 08:47:08,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379280384.0,1135898624.0,6907080704.0,23196815360.0,12176.0,20493.0
12-04 08:47:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379280384.0,1135898624.0,6907080704.0,23196815360.0,12378.0,20605.0
12-04 08:47:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379280384.0,1135898624.0,6907080704.0,23196815360.0,12480.0,20294.0
12-04 08:47:11,0.083,0.167,99.500,0.250,0.0,0.0,0.0,98304.0,0.0,8.0,2379272192.0,1135906816.0,6907080704.0,23196815360.0,13238.0,22003.0
12-04 08:47:12,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379653120.0,1135906816.0,6907080704.0,23196434432.0,13369.0,22163.0
12-04 08:47:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135906816.0,6907084800.0,23196180480.0,14430.0,24157.0
12-04 08:47:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2379902976.0,1135906816.0,6907084800.0,23196180480.0,11319.0,19780.0
12-04 08:47:15,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135906816.0,6907084800.0,23196180480.0,13794.0,23527.0
12-04 08:47:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2379911168.0,1135906816.0,6907084800.0,23196172288.0,12300.0,21014.0
12-04 08:47:17,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,11840.0,20517.0
12-04 08:47:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,11498.0,20112.0
12-04 08:47:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,14977.0,24486.0
12-04 08:47:20,0.167,0.0,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,11464.0,19846.0
12-04 08:47:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,13129.0,22542.0
12-04 08:47:22,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135915008.0,6907084800.0,23196172288.0,14019.0,23896.0
12-04 08:47:23,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379894784.0,1135923200.0,6907084800.0,23196172288.0,12159.0,20852.0
12-04 08:47:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2379894784.0,1135923200.0,6907084800.0,23196172288.0,11337.0,19962.0
12-04 08:47:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379911168.0,1135923200.0,6907084800.0,23196155904.0,12736.0,21441.0
12-04 08:47:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379902976.0,1135923200.0,6907084800.0,23196164096.0,11690.0,19979.0
12-04 08:47:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135923200.0,6907084800.0,23196164096.0,13170.0,22854.0
12-04 08:47:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379902976.0,1135923200.0,6907084800.0,23196164096.0,12350.0,21013.0
12-04 08:47:29,0.250,0.250,99.251,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2379894784.0,1135931392.0,6907084800.0,23196164096.0,12254.0,21191.0
12-04 08:47:30,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2379890688.0,1135931392.0,6907088896.0,23196164096.0,12545.0,21679.0
12-04 08:47:31,0.167,0.250,99.583,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379890688.0,1135931392.0,6907088896.0,23196164096.0,12879.0,22360.0
12-04 08:47:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379886592.0,1135931392.0,6907092992.0,23196164096.0,11958.0,20339.0
12-04 08:47:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379886592.0,1135931392.0,6907092992.0,23196164096.0,12064.0,21097.0
12-04 08:47:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379886592.0,1135931392.0,6907092992.0,23196164096.0,13545.0,21995.0
12-04 08:47:35,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379878400.0,1135939584.0,6907092992.0,23196164096.0,11820.0,20265.0
12-04 08:47:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379878400.0,1135939584.0,6907092992.0,23196164096.0,31377.0,41184.0
12-04 08:47:37,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379878400.0,1135939584.0,6907092992.0,23196164096.0,12238.0,21350.0
12-04 08:47:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379878400.0,1135939584.0,6907092992.0,23196164096.0,12872.0,22272.0
12-04 08:47:39,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379878400.0,1135939584.0,6907092992.0,23196164096.0,12554.0,21465.0
12-04 08:47:40,0.167,0.250,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2379870208.0,1135939584.0,6907092992.0,23196172288.0,12362.0,21329.0
12-04 08:47:41,0.167,0.0,99.666,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2379862016.0,1135947776.0,6907092992.0,23196172288.0,12808.0,21821.0
12-04 08:47:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379862016.0,1135947776.0,6907092992.0,23196172288.0,11203.0,19780.0
12-04 08:47:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379862016.0,1135947776.0,6907092992.0,23196172288.0,12370.0,21258.0
12-04 08:47:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2379862016.0,1135947776.0,6907092992.0,23196172288.0,14608.0,23576.0
12-04 08:47:45,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379874304.0,1135947776.0,6907097088.0,23196155904.0,13008.0,22516.0
12-04 08:47:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2379874304.0,1135947776.0,6907097088.0,23196155904.0,12089.0,20435.0
12-04 08:47:47,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,11468.0,20181.0
12-04 08:47:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,13381.0,23244.0
12-04 08:47:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,11826.0,20132.0
12-04 08:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,11746.0,19937.0
12-04 08:47:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,29325.0,37923.0
12-04 08:47:52,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379866112.0,1135955968.0,6907097088.0,23196155904.0,12916.0,22341.0
12-04 08:47:53,0.167,0.167,99.417,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2379857920.0,1135964160.0,6907097088.0,23196155904.0,14155.0,24626.0
12-04 08:47:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2379857920.0,1135964160.0,6907097088.0,23196155904.0,11382.0,19908.0
12-04 08:47:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379857920.0,1135964160.0,6907097088.0,23196155904.0,12963.0,22356.0
12-04 08:47:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379984896.0,1135964160.0,6907097088.0,23196028928.0,12526.0,21577.0
12-04 08:47:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379984896.0,1135964160.0,6907097088.0,23196028928.0,11771.0,20206.0
12-04 08:47:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379984896.0,1135964160.0,6907097088.0,23196028928.0,11187.0,19751.0
12-04 08:47:59,0.167,0.0,99.749,0.084,0.0,0.0,0.0,32768.0,0.0,7.0,2379976704.0,1135972352.0,6907097088.0,23196028928.0,11484.0,20090.0
12-04 08:48:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379976704.0,1135972352.0,6907097088.0,23196028928.0,13310.0,23283.0
12-04 08:48:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379972608.0,1135972352.0,6907101184.0,23196028928.0,13370.0,23129.0
12-04 08:48:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379968512.0,1135972352.0,6907105280.0,23196028928.0,12249.0,21081.0
12-04 08:48:03,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379968512.0,1135972352.0,6907105280.0,23196028928.0,14319.0,23613.0
12-04 08:48:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379968512.0,1135972352.0,6907105280.0,23196028928.0,14863.0,23435.0
12-04 08:48:05,0.250,0.083,99.499,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,12645.0,21544.0
12-04 08:48:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,30285.0,38417.0
12-04 08:48:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,12777.0,21574.0
12-04 08:48:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,13080.0,21777.0
12-04 08:48:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,13758.0,22808.0
12-04 08:48:10,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379833344.0,1135980544.0,6907105280.0,23196155904.0,13023.0,21392.0
12-04 08:48:11,0.083,0.250,99.500,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2379821056.0,1135988736.0,6907109376.0,23196155904.0,14236.0,23422.0
12-04 08:48:12,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379821056.0,1135988736.0,6907109376.0,23196155904.0,13474.0,22655.0
12-04 08:48:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379812864.0,1135988736.0,6907109376.0,23196164096.0,14444.0,22685.0
12-04 08:48:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379812864.0,1135988736.0,6907109376.0,23196164096.0,11343.0,19488.0
12-04 08:48:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2379812864.0,1135988736.0,6907109376.0,23196164096.0,12181.0,20546.0
12-04 08:48:16,0.167,0.0,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2379812864.0,1135988736.0,6907109376.0,23196164096.0,29262.0,38275.0
12-04 08:48:17,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,13762.0,23710.0
12-04 08:48:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,13300.0,23417.0
12-04 08:48:19,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,14242.0,23161.0
12-04 08:48:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,12145.0,20780.0
12-04 08:48:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,11898.0,20185.0
12-04 08:48:22,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379804672.0,1135996928.0,6907109376.0,23196164096.0,11382.0,19908.0
12-04 08:48:23,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2379796480.0,1136005120.0,6907109376.0,23196164096.0,12698.0,21689.0
12-04 08:48:24,0.083,0.334,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2379796480.0,1136005120.0,6907109376.0,23196164096.0,11524.0,19859.0
12-04 08:48:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379812864.0,1136005120.0,6907109376.0,23196147712.0,13618.0,22971.0
12-04 08:48:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2379808768.0,1136005120.0,6907113472.0,23196147712.0,14185.0,24607.0
12-04 08:48:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379808768.0,1136005120.0,6907113472.0,23196147712.0,12999.0,22444.0
12-04 08:48:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379808768.0,1136005120.0,6907113472.0,23196147712.0,11319.0,19780.0
12-04 08:48:29,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379800576.0,1136013312.0,6907113472.0,23196147712.0,11478.0,20103.0
12-04 08:48:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379792384.0,1136013312.0,6907113472.0,23196155904.0,11366.0,19999.0
12-04 08:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379792384.0,1136013312.0,6907113472.0,23196155904.0,12320.0,20745.0
12-04 08:48:32,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379792384.0,1136013312.0,6907113472.0,23196155904.0,12756.0,22274.0
12-04 08:48:33,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379788288.0,1136013312.0,6907117568.0,23196155904.0,12631.0,22265.0
12-04 08:48:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2379788288.0,1136013312.0,6907117568.0,23196155904.0,15357.0,25312.0
12-04 08:48:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379788288.0,1136021504.0,6907109376.0,23196155904.0,30136.0,39210.0
12-04 08:48:36,0.250,0.167,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379780096.0,1136021504.0,6907117568.0,23196155904.0,29662.0,38522.0
12-04 08:48:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379780096.0,1136021504.0,6907117568.0,23196155904.0,11948.0,20090.0
12-04 08:48:38,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379780096.0,1136021504.0,6907117568.0,23196155904.0,11564.0,19937.0
12-04 08:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379780096.0,1136021504.0,6907117568.0,23196155904.0,11784.0,20363.0
12-04 08:48:40,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379780096.0,1136021504.0,6907117568.0,23196155904.0,11756.0,19888.0
12-04 08:48:41,0.083,0.083,99.583,0.250,0.0,0.0,0.0,77824.0,0.0,7.0,2379767808.0,1136029696.0,6907121664.0,23196155904.0,15463.0,26672.0
12-04 08:48:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379743232.0,1136029696.0,6907121664.0,23196180480.0,13426.0,23285.0
12-04 08:48:43,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379735040.0,1136029696.0,6907121664.0,23196188672.0,11523.0,20111.0
12-04 08:48:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2379735040.0,1136029696.0,6907121664.0,23196188672.0,11492.0,20070.0
12-04 08:48:45,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2379489280.0,1136029696.0,6907121664.0,23196434432.0,12172.0,21349.0
12-04 08:48:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2379489280.0,1136029696.0,6907121664.0,23196434432.0,13942.0,22376.0
12-04 08:48:47,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,12354.0,21283.0
12-04 08:48:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,15616.0,25343.0
12-04 08:48:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,14856.0,24422.0
12-04 08:48:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,11730.0,20364.0
12-04 08:48:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,12465.0,21058.0
12-04 08:48:52,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379481088.0,1136037888.0,6907121664.0,23196434432.0,12089.0,20948.0
12-04 08:48:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2379472896.0,1136046080.0,6907121664.0,23196434432.0,11484.0,20090.0
12-04 08:48:54,0.083,0.167,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2379472896.0,1136046080.0,6907121664.0,23196434432.0,11857.0,20948.0
12-04 08:48:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379472896.0,1136046080.0,6907121664.0,23196434432.0,14820.0,24311.0
12-04 08:48:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379472896.0,1136046080.0,6907121664.0,23196434432.0,12590.0,22246.0
12-04 08:48:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379468800.0,1136046080.0,6907125760.0,23196434432.0,13124.0,22387.0
12-04 08:48:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379468800.0,1136046080.0,6907125760.0,23196434432.0,12136.0,21101.0
12-04 08:48:59,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2379460608.0,1136054272.0,6907125760.0,23196434432.0,11584.0,20181.0
12-04 08:49:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379460608.0,1136054272.0,6907125760.0,23196434432.0,11841.0,20853.0
12-04 08:49:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2379460608.0,1136054272.0,6907125760.0,23196434432.0,12509.0,21792.0
12-04 08:49:02,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379460608.0,1136054272.0,6907125760.0,23196434432.0,11601.0,19780.0
12-04 08:49:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379460608.0,1136054272.0,6907125760.0,23196434432.0,12252.0,21552.0
12-04 08:49:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379456512.0,1136054272.0,6907129856.0,23196434432.0,14983.0,23585.0
12-04 08:49:05,0.167,0.333,99.334,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379583488.0,1136062464.0,6907129856.0,23196299264.0,14185.0,23948.0
12-04 08:49:06,0.751,0.083,99.165,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379575296.0,1136062464.0,6907129856.0,23196307456.0,30773.0,39174.0
12-04 08:49:07,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379575296.0,1136062464.0,6907129856.0,23196307456.0,13022.0,21731.0
12-04 08:49:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379571200.0,1136062464.0,6907133952.0,23196307456.0,30609.0,39015.0
12-04 08:49:09,0.167,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2379571200.0,1136062464.0,6907133952.0,23196307456.0,13098.0,21749.0
12-04 08:49:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379571200.0,1136062464.0,6907133952.0,23196307456.0,12247.0,20332.0
12-04 08:49:11,0.250,0.167,99.500,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2379563008.0,1136070656.0,6907133952.0,23196307456.0,29901.0,38226.0
12-04 08:49:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379563008.0,1136070656.0,6907133952.0,23196307456.0,13540.0,22722.0
12-04 08:49:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379689984.0,1136070656.0,6907133952.0,23196180480.0,13113.0,21883.0
12-04 08:49:14,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379689984.0,1136070656.0,6907133952.0,23196180480.0,12540.0,22052.0
12-04 08:49:15,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379689984.0,1136070656.0,6907133952.0,23196180480.0,12776.0,22451.0
12-04 08:49:16,0.083,0.250,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379689984.0,1136070656.0,6907133952.0,23196180480.0,12646.0,21719.0
12-04 08:49:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,12232.0,21391.0
12-04 08:49:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,11467.0,20136.0
12-04 08:49:19,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,11618.0,20272.0
12-04 08:49:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,12799.0,21494.0
12-04 08:49:21,0.250,0.083,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,12440.0,21342.0
12-04 08:49:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379681792.0,1136078848.0,6907133952.0,23196180480.0,13726.0,23622.0
12-04 08:49:23,0.167,0.083,99.499,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2379669504.0,1136087040.0,6907138048.0,23196180480.0,13184.0,22558.0
12-04 08:49:24,0.250,0.167,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2379669504.0,1136087040.0,6907138048.0,23196180480.0,11266.0,19937.0
12-04 08:49:25,0.167,0.083,99.666,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2380693504.0,1136087040.0,6907138048.0,23195156480.0,14590.0,23754.0
12-04 08:49:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2380693504.0,1136087040.0,6907138048.0,23195156480.0,11640.0,19888.0
12-04 08:49:27,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380693504.0,1136087040.0,6907138048.0,23195156480.0,13008.0,22387.0
12-04 08:49:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380693504.0,1136087040.0,6907138048.0,23195156480.0,11492.0,20070.0
12-04 08:49:29,0.250,0.167,99.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,12892.0,22515.0
12-04 08:49:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,12787.0,21537.0
12-04 08:49:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,13872.0,23774.0
12-04 08:49:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,12228.0,21015.0
12-04 08:49:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,12740.0,21481.0
12-04 08:49:34,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2380685312.0,1136095232.0,6907138048.0,23195156480.0,13597.0,21974.0
12-04 08:49:35,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2380673024.0,1136103424.0,6907142144.0,23195156480.0,12844.0,21649.0
12-04 08:49:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2380673024.0,1136103424.0,6907142144.0,23195156480.0,29354.0,38366.0
12-04 08:49:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380673024.0,1136103424.0,6907142144.0,23195156480.0,11760.0,20181.0
12-04 08:49:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380673024.0,1136103424.0,6907142144.0,23195156480.0,11502.0,20020.0
12-04 08:49:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380673024.0,1136103424.0,6907142144.0,23195156480.0,12647.0,22359.0
12-04 08:49:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2380660736.0,1136111616.0,6907146240.0,23195156480.0,12349.0,21131.0
12-04 08:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2380660736.0,1136111616.0,6907146240.0,23195156480.0,14071.0,24258.0
12-04 08:49:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379771904.0,1136111616.0,6907146240.0,23196045312.0,12167.0,21130.0
12-04 08:49:43,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379763712.0,1136111616.0,6907146240.0,23196053504.0,12357.0,21429.0
12-04 08:49:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,11.0,2379755520.0,1136111616.0,6907146240.0,23196061696.0,11219.0,19215.0
12-04 08:49:45,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379771904.0,1136111616.0,6907146240.0,23196045312.0,12606.0,21235.0
12-04 08:49:46,0.167,0.084,99.582,0.167,0.0,0.0,0.0,61440.0,0.0,5.0,2379763712.0,1136119808.0,6907146240.0,23196045312.0,12380.0,21441.0
12-04 08:49:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379763712.0,1136119808.0,6907146240.0,23196045312.0,28815.0,37442.0
12-04 08:49:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379771904.0,1136119808.0,6907146240.0,23196037120.0,13275.0,23190.0
12-04 08:49:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379771904.0,1136119808.0,6907146240.0,23196037120.0,12398.0,21439.0
12-04 08:49:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379771904.0,1136119808.0,6907146240.0,23196037120.0,11917.0,20947.0
12-04 08:49:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379771904.0,1136119808.0,6907146240.0,23196037120.0,13300.0,22512.0
12-04 08:49:52,0.083,0.249,99.418,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2379763712.0,1136128000.0,6907146240.0,23196037120.0,11292.0,19846.0
12-04 08:49:53,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379763712.0,1136128000.0,6907146240.0,23196037120.0,12287.0,21466.0
12-04 08:49:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2379763712.0,1136128000.0,6907146240.0,23196037120.0,12178.0,21014.0
12-04 08:49:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2379759616.0,1136128000.0,6907150336.0,23196037120.0,12148.0,21257.0
12-04 08:49:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379759616.0,1136128000.0,6907150336.0,23196037120.0,11690.0,20244.0
12-04 08:49:57,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379759616.0,1136128000.0,6907150336.0,23196037120.0,13527.0,23581.0
12-04 08:49:58,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379751424.0,1136136192.0,6907150336.0,23196037120.0,12932.0,22273.0
12-04 08:49:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379743232.0,1136136192.0,6907150336.0,23196045312.0,12338.0,21374.0
12-04 08:50:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2379743232.0,1136136192.0,6907150336.0,23196045312.0,12542.0,21039.0
12-04 08:50:01,0.0,0.0,99.917,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2379743232.0,1136136192.0,6907150336.0,23196045312.0,12875.0,20819.0
12-04 08:50:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379743232.0,1136136192.0,6907150336.0,23196045312.0,11602.0,20028.0
12-04 08:50:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379743232.0,1136136192.0,6907150336.0,23196045312.0,13308.0,22853.0
12-04 08:50:04,0.167,0.250,99.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2379735040.0,1136144384.0,6907150336.0,23196045312.0,17098.0,25583.0
12-04 08:50:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379751424.0,1136144384.0,6907150336.0,23196028928.0,12937.0,21612.0
12-04 08:50:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379739136.0,1136144384.0,6907154432.0,23196037120.0,31614.0,41421.0
12-04 08:50:07,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379735040.0,1136144384.0,6907158528.0,23196037120.0,13016.0,21798.0
12-04 08:50:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379735040.0,1136144384.0,6907158528.0,23196037120.0,13171.0,21754.0
12-04 08:50:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2379735040.0,1136144384.0,6907158528.0,23196037120.0,12388.0,20514.0
12-04 08:50:10,0.167,0.333,99.417,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379726848.0,1136152576.0,6907158528.0,23196037120.0,12836.0,21462.0
12-04 08:50:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2379726848.0,1136152576.0,6907158528.0,23196037120.0,13531.0,22228.0
12-04 08:50:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379726848.0,1136152576.0,6907158528.0,23196037120.0,13474.0,22720.0
12-04 08:50:13,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379718656.0,1136152576.0,6907158528.0,23196045312.0,13752.0,22917.0
12-04 08:50:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379710464.0,1136152576.0,6907158528.0,23196053504.0,12972.0,22298.0
12-04 08:50:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379710464.0,1136152576.0,6907158528.0,23196053504.0,11434.0,20090.0
12-04 08:50:16,0.167,0.083,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,11936.0,21015.0
12-04 08:50:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,13030.0,21751.0
12-04 08:50:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,12332.0,21371.0
12-04 08:50:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,11502.0,20272.0
12-04 08:50:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,13310.0,23219.0
12-04 08:50:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379698176.0,1136160768.0,6907162624.0,23196053504.0,29398.0,38520.0
12-04 08:50:22,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379689984.0,1136168960.0,6907162624.0,23196053504.0,13217.0,22948.0
12-04 08:50:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379689984.0,1136168960.0,6907162624.0,23196053504.0,11788.0,20381.0
12-04 08:50:24,0.250,0.083,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2379689984.0,1136168960.0,6907162624.0,23196053504.0,11681.0,20342.0
12-04 08:50:25,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2380214272.0,1136168960.0,6907162624.0,23195529216.0,11350.0,19575.0
12-04 08:50:26,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2380214272.0,1136168960.0,6907162624.0,23195529216.0,13294.0,23375.0
12-04 08:50:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380214272.0,1136168960.0,6907162624.0,23195529216.0,12851.0,21926.0
12-04 08:50:28,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2380206080.0,1136177152.0,6907162624.0,23195529216.0,30071.0,39444.0
12-04 08:50:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380197888.0,1136177152.0,6907162624.0,23195537408.0,11550.0,20090.0
12-04 08:50:30,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2380197888.0,1136177152.0,6907162624.0,23195537408.0,12972.0,22233.0
12-04 08:50:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,90112.0,0.0,9.0,2380197888.0,1136177152.0,6907162624.0,23195537408.0,11766.0,19995.0
12-04 08:50:32,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2380197888.0,1136177152.0,6907162624.0,23195537408.0,11842.0,20339.0
12-04 08:50:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380193792.0,1136177152.0,6907166720.0,23195537408.0,30368.0,39804.0
12-04 08:50:34,0.084,0.167,99.499,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2380185600.0,1136185344.0,6907166720.0,23195537408.0,14985.0,24023.0
12-04 08:50:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2380185600.0,1136185344.0,6907166720.0,23195537408.0,12332.0,21453.0
12-04 08:50:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2380185600.0,1136185344.0,6907166720.0,23195537408.0,29528.0,38275.0
12-04 08:50:37,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2380181504.0,1136185344.0,6907170816.0,23195537408.0,13672.0,23996.0
12-04 08:50:38,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380181504.0,1136185344.0,6907170816.0,23195537408.0,11933.0,19842.0
12-04 08:50:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380181504.0,1136185344.0,6907170816.0,23195537408.0,11528.0,20157.0
12-04 08:50:40,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2380173312.0,1136193536.0,6907170816.0,23195537408.0,12856.0,22363.0
12-04 08:50:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2380173312.0,1136193536.0,6907170816.0,23195537408.0,14312.0,23327.0
12-04 08:50:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380173312.0,1136193536.0,6907170816.0,23195537408.0,11997.0,21274.0
12-04 08:50:43,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2380165120.0,1136193536.0,6907170816.0,23195545600.0,11942.0,20339.0
12-04 08:50:44,0.083,0.250,99.666,0.0,0.0,0.0,0.0,90112.0,0.0,7.0,2380165120.0,1136193536.0,6907170816.0,23195545600.0,13188.0,22454.0
12-04 08:50:45,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379038720.0,1136193536.0,6907170816.0,23196672000.0,11894.0,20405.0
12-04 08:50:46,0.250,0.0,99.583,0.167,0.0,0.0,0.0,69632.0,0.0,5.0,2379022336.0,1136201728.0,6907170816.0,23196680192.0,13376.0,23283.0
12-04 08:50:47,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379022336.0,1136201728.0,6907170816.0,23196680192.0,11854.0,20451.0
12-04 08:50:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379022336.0,1136201728.0,6907170816.0,23196680192.0,11298.0,19846.0
12-04 08:50:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379018240.0,1136201728.0,6907174912.0,23196680192.0,13640.0,23819.0
12-04 08:50:50,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379018240.0,1136201728.0,6907174912.0,23196680192.0,12118.0,21014.0
12-04 08:50:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379018240.0,1136201728.0,6907174912.0,23196680192.0,12425.0,21374.0
12-04 08:50:52,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379010048.0,1136209920.0,6907174912.0,23196680192.0,11725.0,20368.0
12-04 08:50:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379010048.0,1136209920.0,6907174912.0,23196680192.0,13140.0,22426.0
12-04 08:50:54,0.0,0.333,99.584,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,2379010048.0,1136209920.0,6907174912.0,23196680192.0,11664.0,20028.0
12-04 08:50:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379010048.0,1136209920.0,6907174912.0,23196680192.0,13749.0,23619.0
12-04 08:50:56,0.584,0.167,99.249,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379128832.0,1136209920.0,6907174912.0,23196561408.0,11764.0,20119.0
12-04 08:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379128832.0,1136209920.0,6907174912.0,23196561408.0,13024.0,21847.0
12-04 08:50:58,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,13204.0,22335.0
12-04 08:50:59,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,12812.0,21481.0
12-04 08:51:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,12002.0,21014.0
12-04 08:51:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,13206.0,21885.0
12-04 08:51:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,12218.0,21106.0
12-04 08:51:03,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379120640.0,1136218112.0,6907174912.0,23196561408.0,12566.0,21648.0
12-04 08:51:04,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2379108352.0,1136226304.0,6907179008.0,23196561408.0,15469.0,24633.0
12-04 08:51:05,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378862592.0,1136226304.0,6907179008.0,23196807168.0,13022.0,21796.0
12-04 08:51:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378862592.0,1136226304.0,6907179008.0,23196807168.0,31328.0,40534.0
12-04 08:51:07,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2378858496.0,1136226304.0,6907183104.0,23196807168.0,12893.0,21640.0
12-04 08:51:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378858496.0,1136226304.0,6907183104.0,23196807168.0,13494.0,21711.0
12-04 08:51:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378858496.0,1136226304.0,6907183104.0,23196807168.0,12544.0,20671.0
12-04 08:51:10,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2378850304.0,1136234496.0,6907183104.0,23196807168.0,12508.0,20518.0
12-04 08:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378850304.0,1136234496.0,6907183104.0,23196807168.0,30147.0,38292.0
12-04 08:51:12,0.249,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378850304.0,1136234496.0,6907183104.0,23196807168.0,14447.0,23728.0
12-04 08:51:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378964992.0,1136234496.0,6907187200.0,23196688384.0,13874.0,22743.0
12-04 08:51:14,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378964992.0,1136234496.0,6907187200.0,23196688384.0,12900.0,22272.0
12-04 08:51:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378964992.0,1136234496.0,6907187200.0,23196688384.0,11815.0,20219.0
12-04 08:51:16,0.083,0.0,99.666,0.167,0.0,0.083,0.0,86016.0,0.0,7.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,12029.0,20393.0
12-04 08:51:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,12238.0,21283.0
12-04 08:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,11528.0,20140.0
12-04 08:51:19,0.250,0.083,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,13662.0,23687.0
12-04 08:51:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,12451.0,21562.0
12-04 08:51:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2378956800.0,1136242688.0,6907187200.0,23196688384.0,12109.0,21193.0
12-04 08:51:22,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2378964992.0,1136250880.0,6907187200.0,23196672000.0,12756.0,22206.0
12-04 08:51:23,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378964992.0,1136250880.0,6907187200.0,23196672000.0,12946.0,22600.0
12-04 08:51:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2378964992.0,1136250880.0,6907187200.0,23196672000.0,11582.0,20090.0
12-04 08:51:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379362304.0,1136250880.0,6907187200.0,23196274688.0,12043.0,20650.0
12-04 08:51:26,0.250,0.167,99.583,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379354112.0,1136250880.0,6907187200.0,23196282880.0,11232.0,19780.0
12-04 08:51:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379354112.0,1136250880.0,6907187200.0,23196282880.0,13754.0,22267.0
12-04 08:51:28,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2379341824.0,1136259072.0,6907191296.0,23196282880.0,13294.0,23440.0
12-04 08:51:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2379333632.0,1136259072.0,6907191296.0,23196291072.0,13108.0,22541.0
12-04 08:51:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2379333632.0,1136259072.0,6907191296.0,23196291072.0,14202.0,23963.0
12-04 08:51:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2379333632.0,1136259072.0,6907191296.0,23196291072.0,13315.0,21684.0
12-04 08:51:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379333632.0,1136259072.0,6907191296.0,23196291072.0,11859.0,19780.0
12-04 08:51:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379333632.0,1136259072.0,6907191296.0,23196291072.0,11874.0,20223.0
12-04 08:51:34,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2379325440.0,1136267264.0,6907191296.0,23196291072.0,13762.0,22425.0
12-04 08:51:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379325440.0,1136267264.0,6907191296.0,23196291072.0,30793.0,40876.0
12-04 08:51:36,0.084,0.0,99.833,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2379325440.0,1136267264.0,6907191296.0,23196291072.0,28950.0,37289.0
12-04 08:51:37,3.342,1.086,95.572,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2392981504.0,1136267264.0,6907224064.0,23182602240.0,26843.0,37398.0
12-04 08:51:38,0.834,0.334,98.749,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2401234944.0,1136267264.0,6907224064.0,23174348800.0,93420.0,94905.0
12-04 08:51:39,0.167,0.084,99.414,0.335,0.0,0.0,0.0,0.0,0.0,0.0,2402107392.0,1136267264.0,6907232256.0,23173468160.0,26954.0,35701.0
12-04 08:51:40,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2402099200.0,1136275456.0,6907232256.0,23173468160.0,13190.0,23054.0
12-04 08:51:41,0.167,0.167,99.584,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2402099200.0,1136275456.0,6907232256.0,23173468160.0,11928.0,20541.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-kafka-slave-39.csv <==
12-04 08:29:40,0.208,0.128,99.633,0.015,0.0,0.015,2154.375,364733.833,0.378,1.850,2241331200.0,1168371712.0,4377497600.0,25831874560.0,0.0,0.0
12-04 08:29:41,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241433600.0,1168371712.0,4377505792.0,25831763968.0,11184.0,21004.0
12-04 08:29:42,0.667,0.167,99.166,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,11215.0,20895.0
12-04 08:29:43,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,11176.0,20867.0
12-04 08:29:44,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,10048.0,19477.0
12-04 08:29:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,10880.0,20312.0
12-04 08:29:46,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,11788.0,21970.0
12-04 08:29:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241417216.0,1168371712.0,4377505792.0,25831780352.0,12071.0,22622.0
12-04 08:29:48,0.0,0.334,99.666,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2241552384.0,1168371712.0,4377505792.0,25831645184.0,10790.0,19999.0
12-04 08:29:49,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241679360.0,1168371712.0,4377505792.0,25831518208.0,10110.0,19142.0
12-04 08:29:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241679360.0,1168371712.0,4377505792.0,25831518208.0,10773.0,20605.0
12-04 08:29:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241679360.0,1168371712.0,4377505792.0,25831518208.0,11766.0,21483.0
12-04 08:29:52,0.167,0.083,99.667,0.083,0.0,0.0,0.0,61440.0,0.0,5.0,2241679360.0,1168371712.0,4377505792.0,25831518208.0,10506.0,19544.0
12-04 08:29:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2241679360.0,1168371712.0,4377505792.0,25831518208.0,11846.0,22095.0
12-04 08:29:54,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241675264.0,1168371712.0,4377509888.0,25831518208.0,13067.0,24113.0
12-04 08:29:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2241667072.0,1168371712.0,4377509888.0,25831526400.0,11866.0,21003.0
12-04 08:29:56,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241667072.0,1168371712.0,4377509888.0,25831526400.0,10412.0,19386.0
12-04 08:29:57,0.250,0.167,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241667072.0,1168371712.0,4377509888.0,25831526400.0,10824.0,20288.0
12-04 08:29:58,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,10201.0,19411.0
12-04 08:29:59,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11086.0,20876.0
12-04 08:30:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11375.0,20490.0
12-04 08:30:01,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11804.0,21509.0
12-04 08:30:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,12534.0,23012.0
12-04 08:30:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11151.0,20876.0
12-04 08:30:04,0.167,0.0,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11660.0,19925.0
12-04 08:30:05,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,13604.0,22904.0
12-04 08:30:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241650688.0,1168371712.0,4377509888.0,25831542784.0,11014.0,19830.0
12-04 08:30:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241646592.0,1168371712.0,4377513984.0,25831542784.0,13153.0,21558.0
12-04 08:30:08,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2242162688.0,1168371712.0,4377513984.0,25831026688.0,29945.0,39733.0
12-04 08:30:09,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2242154496.0,1168371712.0,4377513984.0,25831034880.0,12872.0,22520.0
12-04 08:30:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2242150400.0,1168371712.0,4377518080.0,25831034880.0,12770.0,22290.0
12-04 08:30:11,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2242150400.0,1168371712.0,4377518080.0,25831034880.0,12498.0,22224.0
12-04 08:30:12,1.009,0.505,97.729,0.0,0.0,0.757,0.0,77824.0,0.0,5.0,2241998848.0,1168371712.0,4378177536.0,25830526976.0,1872741.0,13031800.0
12-04 08:30:13,0.836,0.251,98.161,0.0,0.0,0.753,0.0,8192.0,0.0,1.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,1382257.0,9633937.0
12-04 08:30:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,10882.0,20743.0
12-04 08:30:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,18482.0,35467.0
12-04 08:30:16,0.167,0.167,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,11930.0,21819.0
12-04 08:30:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,10848.0,20494.0
12-04 08:30:18,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241945600.0,1168371712.0,4379500544.0,25829257216.0,12364.0,22989.0
12-04 08:30:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10699.0,20466.0
12-04 08:30:20,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10748.0,20336.0
12-04 08:30:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10214.0,19568.0
12-04 08:30:22,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,9978.0,19233.0
12-04 08:30:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10918.0,20737.0
12-04 08:30:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,11680.0,21910.0
12-04 08:30:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,12468.0,23054.0
12-04 08:30:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10758.0,20444.0
12-04 08:30:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241941504.0,1168371712.0,4379504640.0,25829257216.0,10762.0,20690.0
12-04 08:30:28,0.250,0.250,99.333,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,2242203648.0,1168371712.0,4379504640.0,25828995072.0,11276.0,21016.0
12-04 08:30:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2242203648.0,1168371712.0,4379504640.0,25828995072.0,10267.0,19320.0
12-04 08:30:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2242203648.0,1168371712.0,4379504640.0,25828995072.0,10115.0,19167.0
12-04 08:30:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2242203648.0,1168371712.0,4379504640.0,25828995072.0,11390.0,19386.0
12-04 08:30:32,0.250,0.083,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2241138688.0,1168371712.0,4379504640.0,25830060032.0,11379.0,20258.0
12-04 08:30:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240933888.0,1168371712.0,4379504640.0,25830264832.0,12811.0,23509.0
12-04 08:30:34,0.752,0.668,98.246,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2240905216.0,1168371712.0,4379533312.0,25830264832.0,841516.0,5730985.0
12-04 08:30:35,1.915,0.999,95.504,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2239672320.0,1168371712.0,4381401088.0,25829629952.0,2911914.0,20181205.0
12-04 08:30:36,1.678,0.839,96.477,0.0,0.0,1.007,0.0,0.0,0.0,0.0,2239283200.0,1168371712.0,4383186944.0,25828233216.0,3168523.0,21985953.0
12-04 08:30:37,2.924,0.919,95.071,0.0,0.0,1.086,0.0,65536.0,0.0,5.0,2248298496.0,1168371712.0,4385083392.0,25817321472.0,3115267.0,21470774.0
12-04 08:30:38,1.095,1.095,96.799,0.0,0.0,1.011,0.0,0.0,0.0,0.0,2248437760.0,1168371712.0,4386992128.0,25815273472.0,3143724.0,21601925.0
12-04 08:30:39,1.756,1.087,96.070,0.0,0.0,1.087,0.0,0.0,0.0,0.0,2248577024.0,1168371712.0,4388884480.0,25813241856.0,3173639.0,21861539.0
12-04 08:30:40,1.913,1.082,95.591,0.166,0.0,1.248,0.0,12288.0,0.0,2.0,2248458240.0,1168371712.0,4390780928.0,25811464192.0,3104094.0,21482355.0
12-04 08:30:41,2.312,1.239,94.963,0.0,0.0,1.486,0.0,0.0,0.0,0.0,2248101888.0,1168371712.0,4392787968.0,25809813504.0,3146489.0,21694717.0
12-04 08:30:42,1.340,0.921,96.399,0.0,0.0,1.340,0.0,77824.0,0.0,5.0,2248249344.0,1168371712.0,4394672128.0,25807781888.0,3103153.0,21572265.0
12-04 08:30:43,1.672,0.836,96.070,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2247901184.0,1168371712.0,4396544000.0,25806258176.0,3071146.0,21368077.0
12-04 08:30:44,1.665,1.082,95.837,0.0,0.0,1.415,0.0,0.0,0.0,0.0,2247987200.0,1168371712.0,4398489600.0,25804226560.0,3065692.0,21453132.0
12-04 08:30:45,1.435,0.675,97.131,0.0,0.0,0.759,0.0,22573056.0,0.0,29.0,2247655424.0,1168371712.0,4400345088.0,25802702848.0,3089279.0,21572396.0
12-04 08:30:46,1.682,0.757,96.636,0.084,0.0,0.841,0.0,12288.0,0.0,2.0,2247667712.0,1168371712.0,4402253824.0,25800781824.0,3116708.0,21693071.0
12-04 08:30:47,1.256,1.005,96.482,0.0,0.0,1.256,0.0,102400.0,0.0,8.0,2247684096.0,1168371712.0,4404142080.0,25798877184.0,3105048.0,21620196.0
12-04 08:30:48,1.749,1.332,95.670,0.0,0.0,1.249,0.0,77824.0,0.0,7.0,2248355840.0,1168371712.0,4406009856.0,25796337664.0,3095065.0,21636292.0
12-04 08:30:49,2.588,1.085,95.242,0.0,0.0,1.085,0.0,0.0,0.0,0.0,2248974336.0,1168371712.0,4407930880.0,25793798144.0,3082552.0,21579947.0
12-04 08:30:50,1.585,1.001,96.080,0.0,0.0,1.334,0.0,12288.0,0.0,1.0,2248916992.0,1168371712.0,4409765888.0,25792020480.0,3069800.0,21468250.0
12-04 08:30:51,1.177,0.757,96.972,0.0,0.0,1.093,0.0,0.0,0.0,0.0,2248769536.0,1168371712.0,4411707392.0,25790226432.0,3097066.0,21681682.0
12-04 08:30:52,1.667,1.0,95.833,0.167,0.0,1.333,0.0,81920.0,0.0,7.0,2248933376.0,1168371712.0,4413575168.0,25788194816.0,3111520.0,21694067.0
12-04 08:30:53,1.585,1.084,95.997,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2248798208.0,1168371712.0,4415488000.0,25786417152.0,3080815.0,21483248.0
12-04 08:30:54,1.587,1.003,96.241,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2248962048.0,1168371712.0,4417355776.0,25784385536.0,3121445.0,21750693.0
12-04 08:30:55,1.920,0.835,96.077,0.0,0.0,1.169,0.0,20480.0,0.0,1.0,2248679424.0,1168371712.0,4419162112.0,25782861824.0,3052140.0,21294122.0
12-04 08:30:56,1.415,1.415,95.837,0.0,0.0,1.332,0.0,0.0,0.0,0.0,2248998912.0,1168371712.0,4421128192.0,25780576256.0,3111571.0,21741983.0
12-04 08:30:57,2.429,0.503,96.064,0.0,0.0,1.005,0.0,77824.0,0.0,5.0,2248806400.0,1168371712.0,4423098368.0,25778798592.0,3055663.0,21309985.0
12-04 08:30:58,1.429,0.924,96.555,0.168,0.0,0.924,0.0,12288.0,0.0,2.0,2248663040.0,1168371712.0,4425035776.0,25777004544.0,3076696.0,21567316.0
12-04 08:30:59,1.992,1.162,95.519,0.0,0.0,1.328,0.0,0.0,0.0,0.0,2248708096.0,1168371712.0,4426895360.0,25775099904.0,3087811.0,21666162.0
12-04 08:31:00,1.992,1.079,95.436,0.0,0.0,1.494,0.0,0.0,0.0,0.0,2248585216.0,1168371712.0,4428795904.0,25773322240.0,3078737.0,21594745.0
12-04 08:31:01,2.662,1.165,95.008,0.0,0.0,1.165,0.0,0.0,0.0,0.0,2253004800.0,1168371712.0,4430725120.0,25766973440.0,3055074.0,21461612.0
12-04 08:31:02,1.832,0.999,95.837,0.0,0.0,1.332,0.0,77824.0,0.0,5.0,2252804096.0,1168371712.0,4432576512.0,25765322752.0,3128329.0,21849824.0
12-04 08:31:03,1.667,1.083,96.083,0.0,0.0,1.167,0.0,0.0,0.0,0.0,2252787712.0,1168371712.0,4434513920.0,25763401728.0,3112103.0,21622954.0
12-04 08:31:04,1.342,1.174,96.477,0.084,0.0,0.923,0.0,12288.0,0.0,2.0,2252959744.0,1168371712.0,4436373504.0,25761370112.0,3043954.0,21357116.0
12-04 08:31:05,1.669,1.002,96.077,0.0,0.0,1.252,0.0,24576.0,0.0,6.0,2253230080.0,1168371712.0,4438216704.0,25759256576.0,3124883.0,21797690.0
12-04 08:31:06,1.921,0.668,96.241,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2253266944.0,1168371712.0,4440145920.0,25757290496.0,3074808.0,21477747.0
12-04 08:31:07,1.583,0.917,96.0,0.083,0.0,1.417,0.0,77824.0,0.0,5.0,2253139968.0,1168371712.0,4442050560.0,25755512832.0,3125471.0,21687505.0
12-04 08:31:08,1.668,1.418,95.913,0.0,0.0,1.001,0.0,8192.0,0.0,2.0,2253819904.0,1168371712.0,4443951104.0,25752932352.0,3052983.0,21395681.0
12-04 08:31:09,1.993,1.080,95.681,0.0,0.0,1.246,0.0,0.0,0.0,0.0,2253266944.0,1168371712.0,4445765632.0,25751670784.0,3112381.0,21750697.0
12-04 08:31:10,1.663,1.081,95.677,0.083,0.0,1.496,0.0,20480.0,0.0,3.0,2252849152.0,1168371712.0,4447723520.0,25750130688.0,3057652.0,21405646.0
12-04 08:31:11,1.675,0.670,96.482,0.0,0.0,1.173,0.0,0.0,0.0,0.0,2253119488.0,1168371712.0,4449611776.0,25747972096.0,3111866.0,21602994.0
12-04 08:31:12,2.581,0.999,94.754,0.0,0.0,1.665,0.0,73728.0,0.0,5.0,2253414400.0,1168371712.0,4451475456.0,25745813504.0,3121858.0,21613539.0
12-04 08:31:13,2.320,0.911,95.443,0.0,0.0,1.326,0.0,0.0,0.0,0.0,2253930496.0,1168371712.0,4453371904.0,25743400960.0,3100486.0,21747855.0
12-04 08:31:14,1.341,0.922,96.647,0.0,0.0,1.090,0.0,0.0,0.0,0.0,2254573568.0,1168371712.0,4455284736.0,25740845056.0,3037656.0,21339078.0
12-04 08:31:15,1.503,0.918,96.160,0.0,0.0,1.419,0.0,56795136.0,0.0,57.0,2254893056.0,1168371712.0,4457091072.0,25738719232.0,3094227.0,21769418.0
12-04 08:31:16,1.333,1.0,95.833,0.167,0.0,1.667,0.0,12288.0,0.0,2.0,2254159872.0,1168371712.0,4458979328.0,25737564160.0,3122894.0,21442314.0
12-04 08:31:17,1.178,0.926,96.801,0.0,0.0,1.094,0.0,106496.0,0.0,8.0,2254499840.0,1168371712.0,4460924928.0,25735278592.0,3104564.0,21620157.0
12-04 08:31:18,1.749,0.916,95.754,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2254270464.0,1168371712.0,4462804992.0,25733627904.0,3136793.0,21698966.0
12-04 08:31:19,2.244,1.164,95.594,0.0,0.0,0.998,0.0,0.0,0.0,0.0,2254422016.0,1168371712.0,4464685056.0,25731596288.0,3077177.0,21579061.0
12-04 08:31:20,1.094,1.094,96.970,0.0,0.0,0.842,0.0,0.0,0.0,0.0,2254626816.0,1168371712.0,4466528256.0,25729548288.0,3105890.0,21698941.0
12-04 08:31:21,1.509,0.671,96.563,0.0,0.0,1.257,0.0,0.0,0.0,0.0,2254422016.0,1168371712.0,4468510720.0,25727770624.0,3076508.0,21489266.0
12-04 08:31:22,1.509,0.838,96.396,0.168,0.0,1.090,0.0,94208.0,0.0,7.0,2254606336.0,1168371712.0,4470374400.0,25725722624.0,3080007.0,21469710.0
12-04 08:31:23,1.671,0.919,96.241,0.0,0.0,1.170,0.0,8192.0,0.0,1.0,2254585856.0,1168371712.0,4472238080.0,25723879424.0,3051729.0,21235203.0
12-04 08:31:24,2.773,0.588,95.630,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2255081472.0,1168371712.0,4474155008.0,25721466880.0,3151080.0,22135339.0
12-04 08:31:25,1.675,0.921,96.482,0.0,0.0,0.921,0.0,32768.0,0.0,2.0,2255601664.0,1168371712.0,4475981824.0,25719119872.0,3126247.0,21796207.0
12-04 08:31:26,1.429,0.588,96.975,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2255269888.0,1168371712.0,4477947904.0,25717485568.0,3062592.0,21370103.0
12-04 08:31:27,1.826,1.245,95.685,0.0,0.0,1.245,0.0,73728.0,0.0,6.0,2255101952.0,1168371712.0,4479766528.0,25715834880.0,3062623.0,21409092.0
12-04 08:31:28,1.597,0.924,96.471,0.168,0.0,0.840,0.0,24576.0,0.0,3.0,2255958016.0,1168371712.0,4481720320.0,25713025024.0,3095767.0,21732213.0
12-04 08:31:29,1.417,0.917,96.167,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2255925248.0,1168371712.0,4483522560.0,25711255552.0,3042015.0,21349552.0
12-04 08:31:30,1.255,0.837,96.569,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2255839232.0,1168371712.0,4485513216.0,25709350912.0,3041327.0,21348937.0
12-04 08:31:31,1.747,1.331,95.923,0.0,0.0,0.998,0.0,0.0,0.0,0.0,2256117760.0,1168371712.0,4487393280.0,25707192320.0,3162934.0,22090800.0
12-04 08:31:32,1.679,0.504,96.641,0.0,0.0,1.175,0.0,69632.0,0.0,5.0,2255953920.0,1168371712.0,4489207808.0,25705541632.0,3050645.0,21193001.0
12-04 08:31:33,1.907,1.327,95.439,0.0,0.0,1.327,0.0,0.0,0.0,0.0,2256072704.0,1168371712.0,4491137024.0,25703493632.0,3086955.0,21643092.0
12-04 08:31:34,1.585,0.751,96.580,0.167,0.0,0.917,0.0,12288.0,0.0,2.0,2255831040.0,1168371712.0,4493029376.0,25701842944.0,2495680.0,17385746.0
12-04 08:31:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2255720448.0,1168371712.0,4493139968.0,25701842944.0,11997.0,21089.0
12-04 08:31:36,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2255716352.0,1168371712.0,4493144064.0,25701842944.0,18046.0,37039.0
12-04 08:31:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2255712256.0,1168371712.0,4493148160.0,25701842944.0,8823.0,16775.0
12-04 08:31:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2255712256.0,1168371712.0,4493148160.0,25701842944.0,28071.0,37534.0
12-04 08:31:39,0.583,0.167,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2255839232.0,1168371712.0,4493148160.0,25701715968.0,11880.0,22352.0
12-04 08:31:40,0.083,0.083,99.750,0.083,0.0,0.0,0.0,49152.0,0.0,10.0,2256220160.0,1168371712.0,4493148160.0,25701335040.0,10532.0,20246.0
12-04 08:31:41,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2256220160.0,1168371712.0,4493148160.0,25701335040.0,10884.0,20714.0
12-04 08:31:42,1.436,0.507,97.213,0.0,0.0,0.845,0.0,69632.0,0.0,5.0,2256257024.0,1168371712.0,4494127104.0,25700319232.0,2576859.0,17882506.0
12-04 08:31:43,3.088,0.918,94.658,0.0,0.0,1.336,0.0,8192.0,0.0,2.0,2256789504.0,1168371712.0,4496326656.0,25697587200.0,3721561.0,26202793.0
12-04 08:31:44,1.771,0.506,96.543,0.0,0.0,1.180,0.0,0.0,0.0,0.0,2257666048.0,1168371712.0,4498812928.0,25694224384.0,3636582.0,25504774.0
12-04 08:31:45,1.753,1.503,95.576,0.0,0.0,1.169,0.0,44027904.0,0.0,45.0,2257715200.0,1168371712.0,4500967424.0,25692020736.0,3765815.0,26410939.0
12-04 08:31:46,2.167,1.250,95.0,0.167,0.0,1.417,0.0,12288.0,0.0,2.0,2257043456.0,1168371712.0,4503666688.0,25689993216.0,4166910.0,29581324.0
12-04 08:31:47,1.760,1.090,95.893,0.0,0.0,1.257,0.0,102400.0,0.0,8.0,2257526784.0,1168371712.0,4505722880.0,25687453696.0,3776803.0,26494145.0
12-04 08:31:48,1.933,0.924,96.134,0.0,0.0,1.008,0.0,73728.0,0.0,6.0,2258055168.0,1168371712.0,4508250112.0,25684398080.0,3639274.0,25341903.0
12-04 08:31:49,1.765,0.756,96.471,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2257481728.0,1168371712.0,4510371840.0,25682849792.0,3689041.0,26189485.0
12-04 08:31:50,2.174,1.254,95.234,0.0,0.0,1.338,0.0,12288.0,0.0,2.0,2257760256.0,1168371712.0,4512759808.0,25680183296.0,4205392.0,29656912.0
12-04 08:31:51,1.427,1.092,96.054,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2257768448.0,1168371712.0,4515385344.0,25677549568.0,3755593.0,26289041.0
12-04 08:31:52,1.663,1.330,95.179,0.249,0.0,1.579,0.0,65536.0,0.0,5.0,2257313792.0,1168371712.0,4517777408.0,25675612160.0,3687643.0,25734674.0
12-04 08:31:53,2.437,1.008,95.210,0.0,0.0,1.345,0.0,0.0,0.0,0.0,2258460672.0,1168371712.0,4520058880.0,25672183808.0,3805361.0,26596306.0
12-04 08:31:54,1.347,1.010,96.128,0.0,0.0,1.515,0.0,0.0,0.0,0.0,2258493440.0,1168371712.0,4522692608.0,25669517312.0,4126267.0,28978416.0
12-04 08:31:55,0.931,0.931,96.952,0.0,0.0,1.185,0.0,20480.0,0.0,1.0,2258513920.0,1168371712.0,4524703744.0,25667485696.0,3721257.0,26181010.0
12-04 08:31:56,1.832,1.166,95.420,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2258657280.0,1168371712.0,4527132672.0,25664913408.0,3674778.0,25618169.0
12-04 08:31:57,1.838,1.253,95.405,0.0,0.0,1.504,0.0,65536.0,0.0,5.0,2258751488.0,1168371712.0,4529451008.0,25662500864.0,3779714.0,26598332.0
12-04 08:31:58,1.516,0.927,95.872,0.168,0.0,1.516,0.0,20480.0,0.0,3.0,2258337792.0,1168371712.0,4531703808.0,25660661760.0,4106620.0,28916185.0
12-04 08:31:59,1.921,0.919,95.656,0.0,0.0,1.504,0.0,0.0,0.0,0.0,2258526208.0,1168371712.0,4534120448.0,25658056704.0,3825743.0,26905946.0
12-04 08:32:00,1.669,1.002,95.743,0.0,0.0,1.586,0.0,12288.0,0.0,1.0,2258587648.0,1168371712.0,4536471552.0,25655644160.0,3535195.0,24842490.0
12-04 08:32:01,1.682,1.009,96.299,0.0,0.0,1.009,0.0,0.0,0.0,0.0,2258624512.0,1168371712.0,4538720256.0,25653358592.0,3792593.0,26939981.0
12-04 08:32:02,1.679,1.175,95.802,0.0,0.0,1.343,0.0,73728.0,0.0,6.0,2258489344.0,1168371712.0,4541140992.0,25651073024.0,3849128.0,26919934.0
12-04 08:32:03,2.766,1.174,94.719,0.168,0.0,1.174,0.0,24576.0,0.0,3.0,2259566592.0,1168371712.0,4543475712.0,25647661056.0,3790041.0,26684864.0
12-04 08:32:04,1.997,1.331,95.175,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2259656704.0,1168371712.0,4546052096.0,25644994560.0,3924566.0,27670551.0
12-04 08:32:05,1.264,1.011,96.377,0.0,0.0,1.348,0.0,0.0,0.0,0.0,2259492864.0,1168371712.0,4548280320.0,25642930176.0,3760461.0,26451711.0
12-04 08:32:06,1.589,1.421,95.485,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2260553728.0,1168371712.0,4550606848.0,25639542784.0,4054126.0,28776405.0
12-04 08:32:07,1.594,1.091,95.973,0.0,0.0,1.342,0.0,65536.0,0.0,5.0,2259984384.0,1168371712.0,4553060352.0,25637658624.0,3754282.0,26388986.0
12-04 08:32:08,1.594,1.258,96.141,0.0,0.0,1.007,0.0,0.0,0.0,0.0,2261004288.0,1168371712.0,4555509760.0,25634189312.0,3634222.0,25685768.0
12-04 08:32:09,1.591,0.921,95.896,0.084,0.0,1.508,0.0,12288.0,0.0,2.0,2260738048.0,1168371712.0,4557750272.0,25632215040.0,3708823.0,26144554.0
12-04 08:32:10,1.853,1.095,96.125,0.0,0.0,0.927,0.0,0.0,0.0,0.0,2260918272.0,1168371712.0,4559982592.0,25629802496.0,4145620.0,29404949.0
12-04 08:32:11,1.185,0.847,96.867,0.0,0.0,1.101,0.0,0.0,0.0,0.0,2260881408.0,1168371712.0,4562575360.0,25627246592.0,3730993.0,26187884.0
12-04 08:32:12,1.514,0.757,96.299,0.0,0.0,1.430,0.0,77824.0,0.0,5.0,2260824064.0,1168371712.0,4564934656.0,25624944640.0,3716237.0,25966095.0
12-04 08:32:13,3.005,1.002,94.574,0.0,0.0,1.419,0.0,0.0,0.0,0.0,2261786624.0,1168371712.0,4567146496.0,25621770240.0,3755103.0,26388207.0
12-04 08:32:14,1.910,1.246,94.850,0.0,0.0,1.993,0.0,0.0,0.0,0.0,2261716992.0,1168371712.0,4569501696.0,25619484672.0,4086867.0,29046950.0
12-04 08:32:15,1.678,1.007,95.721,0.168,0.0,1.426,0.0,68022272.0,0.0,76.0,2261794816.0,1168371712.0,4571963392.0,25616945152.0,3719919.0,26244913.0
12-04 08:32:16,1.430,0.757,96.552,0.0,0.0,1.262,0.0,3190784.0,0.0,5.0,2261520384.0,1168371712.0,4574363648.0,25614819328.0,3524002.0,24926902.0
12-04 08:32:17,2.078,1.413,95.012,0.0,0.0,1.496,0.0,98304.0,0.0,8.0,2262056960.0,1168371712.0,4576636928.0,25612009472.0,3800903.0,26513912.0
12-04 08:32:18,1.835,1.418,95.413,0.0,0.0,1.334,0.0,8192.0,0.0,2.0,2261823488.0,1168371712.0,4578934784.0,25609945088.0,3882452.0,27367265.0
12-04 08:32:19,2.168,1.168,95.329,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2261766144.0,1168371712.0,4581388288.0,25607548928.0,3956778.0,28421145.0
12-04 08:32:20,2.161,1.330,95.012,0.0,0.0,1.496,0.0,0.0,0.0,0.0,2261458944.0,1168371712.0,4583903232.0,25605341184.0,3694916.0,25960464.0
12-04 08:32:21,1.926,1.005,95.561,0.168,0.0,1.340,0.0,12288.0,0.0,2.0,2261733376.0,1168371712.0,4586168320.0,25602801664.0,3842629.0,26799814.0
12-04 08:32:22,1.760,1.257,95.641,0.0,0.0,1.341,0.0,77824.0,0.0,5.0,2261843968.0,1168371712.0,4588470272.0,25600389120.0,4097024.0,28909959.0
12-04 08:32:23,3.088,1.586,94.324,0.0,0.0,1.002,0.0,0.0,0.0,0.0,2262241280.0,1168371712.0,4590960640.0,25597501440.0,3736735.0,26128593.0
12-04 08:32:24,1.262,0.841,96.384,0.0,0.0,1.514,0.0,0.0,0.0,0.0,2262134784.0,1168371712.0,4593401856.0,25595166720.0,3656818.0,25815863.0
12-04 08:32:25,1.591,1.340,95.729,0.0,0.0,1.340,0.0,28672.0,0.0,2.0,2262192128.0,1168371712.0,4595630080.0,25592881152.0,3758118.0,26436487.0
12-04 08:32:26,1.923,0.920,95.485,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2262290432.0,1168371712.0,4597911552.0,25590501376.0,4107659.0,29199900.0
12-04 08:32:27,1.917,1.083,95.083,0.167,0.0,1.750,0.0,86016.0,0.0,7.0,2262355968.0,1168371712.0,4600434688.0,25587912704.0,3741989.0,26231549.0
12-04 08:32:28,1.346,1.177,96.552,0.0,0.0,0.925,0.0,0.0,0.0,0.0,2263724032.0,1168371712.0,4602753024.0,25584226304.0,3663392.0,25776218.0
12-04 08:32:29,1.427,1.092,96.222,0.0,0.0,1.259,0.0,0.0,0.0,0.0,2263552000.0,1168371712.0,4605079552.0,25582071808.0,3654067.0,25931861.0
12-04 08:32:30,1.756,0.836,95.569,0.0,0.0,1.839,0.0,0.0,0.0,0.0,2263494656.0,1168371712.0,4607389696.0,25579819008.0,3929363.0,27706247.0
12-04 08:32:31,1.431,1.010,96.296,0.0,0.0,1.263,0.0,0.0,0.0,0.0,2263674880.0,1168371712.0,4609748992.0,25577279488.0,3892408.0,27735159.0
12-04 08:32:32,2.843,1.087,94.732,0.0,0.0,1.338,0.0,65536.0,0.0,5.0,2263793664.0,1168371712.0,4612112384.0,25574797312.0,3759314.0,26468335.0
12-04 08:32:33,2.320,1.243,94.698,0.083,0.0,1.657,0.0,20480.0,0.0,3.0,2264489984.0,1168371712.0,4614520832.0,25571692544.0,3728438.0,25990203.0
12-04 08:32:34,1.423,1.339,95.900,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2264576000.0,1168371712.0,4616880128.0,25569247232.0,3735932.0,26337092.0
12-04 08:32:35,1.435,0.928,96.624,0.0,0.0,1.013,0.0,16384.0,0.0,1.0,2264494080.0,1168371712.0,4619280384.0,25566928896.0,3912747.0,27534878.0
12-04 08:32:36,1.841,1.255,95.900,0.0,0.0,1.004,0.0,0.0,0.0,0.0,2264571904.0,1168371712.0,4621582336.0,25564549120.0,3873541.0,27381340.0
12-04 08:32:37,1.261,0.924,96.134,0.0,0.0,1.681,0.0,73728.0,0.0,6.0,2264858624.0,1168371712.0,4623978496.0,25561866240.0,3774653.0,26587077.0
12-04 08:32:38,1.510,1.258,95.805,0.168,0.0,1.258,0.0,24576.0,0.0,3.0,2265227264.0,1168371712.0,4626722816.0,25558753280.0,4114134.0,28992378.0
12-04 08:32:39,1.589,1.421,95.485,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2264866816.0,1168371712.0,4628762624.0,25557073920.0,3758426.0,26415447.0
12-04 08:32:40,1.917,1.0,95.667,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2264858624.0,1168371712.0,4631199744.0,25554644992.0,3586978.0,25366222.0
12-04 08:32:41,1.679,0.840,96.138,0.0,0.0,1.343,0.0,0.0,0.0,0.0,2264600576.0,1168371712.0,4633395200.0,25552707584.0,3815674.0,26720518.0
12-04 08:32:42,0.838,0.503,98.325,0.0,0.0,0.335,0.0,65536.0,0.0,5.0,2265092096.0,1168371712.0,4635062272.0,25550548992.0,1651788.0,11602229.0
12-04 08:32:43,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2265092096.0,1168371712.0,4635062272.0,25550548992.0,11256.0,21660.0
12-04 08:32:44,0.250,0.166,99.418,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2265092096.0,1168371712.0,4635062272.0,25550548992.0,19831.0,39759.0
12-04 08:32:45,0.167,0.333,99.500,0.0,0.0,0.0,0.0,52506624.0,0.0,50.0,2265092096.0,1168371712.0,4635062272.0,25550548992.0,10290.0,19519.0
12-04 08:32:46,0.0,0.167,99.750,0.0,0.0,0.083,0.0,10371072.0,0.0,12.0,2265083904.0,1168371712.0,4635062272.0,25550557184.0,10270.0,19275.0
12-04 08:32:47,0.0,0.084,99.833,0.084,0.0,0.0,0.0,81920.0,0.0,5.0,2265083904.0,1168371712.0,4635062272.0,25550557184.0,11322.0,21726.0
12-04 08:32:48,0.333,0.083,99.583,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2265976832.0,1168371712.0,4635066368.0,25549660160.0,12418.0,22193.0
12-04 08:32:49,0.334,0.417,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2265976832.0,1168371712.0,4635066368.0,25549660160.0,397067.0,2723356.0
12-04 08:32:50,3.411,1.414,93.760,0.0,0.0,1.414,0.0,45056.0,0.0,9.0,2265878528.0,1168371712.0,4637188096.0,25547636736.0,3819762.0,26656050.0
12-04 08:32:51,1.926,1.256,94.807,0.0,0.0,2.010,0.0,0.0,0.0,0.0,2266234880.0,1168371712.0,4639707136.0,25544761344.0,5159328.0,36871918.0
12-04 08:32:52,2.080,1.165,95.424,0.0,0.0,1.331,0.0,49152.0,0.0,3.0,2265923584.0,1168371712.0,4642779136.0,25542000640.0,3909933.0,28317173.0
12-04 08:32:53,1.750,1.250,95.083,0.0,0.0,1.917,0.0,8192.0,0.0,2.0,2266378240.0,1168371712.0,4645314560.0,25539010560.0,4627418.0,33653918.0
12-04 08:32:54,2.168,1.168,95.329,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2266329088.0,1168371712.0,4648501248.0,25535873024.0,4175301.0,30019557.0
12-04 08:32:55,1.849,1.176,95.546,0.0,0.0,1.429,0.0,20480.0,0.0,1.0,2266292224.0,1168371712.0,4650934272.0,25533476864.0,4812400.0,34733776.0
12-04 08:32:56,1.426,1.342,96.141,0.168,0.0,0.923,0.0,12288.0,0.0,2.0,2266398720.0,1168371712.0,4654223360.0,25530081280.0,3940285.0,28372185.0
12-04 08:32:57,2.277,1.012,95.363,0.0,0.0,1.349,0.0,65536.0,0.0,5.0,2266800128.0,1168371712.0,4656844800.0,25527058432.0,5216478.0,37665580.0
12-04 08:32:58,2.764,1.256,94.640,0.0,0.0,1.340,0.0,0.0,0.0,0.0,2266644480.0,1168371712.0,4659953664.0,25524105216.0,4106084.0,29154393.0
12-04 08:32:59,1.915,1.582,94.921,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2267885568.0,1168371712.0,4662353920.0,25520463872.0,4508402.0,32533913.0
12-04 08:33:00,2.007,1.171,95.401,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2267353088.0,1168371712.0,4665524224.0,25517826048.0,4296563.0,30574912.0
12-04 08:33:01,1.920,1.336,95.075,0.0,0.0,1.669,0.0,0.0,0.0,0.0,2267246592.0,1168371712.0,4668137472.0,25515319296.0,4573744.0,32757647.0
12-04 08:33:02,2.427,1.088,95.063,0.167,0.0,1.255,0.0,77824.0,0.0,7.0,2267684864.0,1168371712.0,4670947328.0,25512071168.0,4575478.0,32758806.0
12-04 08:33:03,1.435,1.013,96.371,0.0,0.0,1.181,0.0,0.0,0.0,0.0,2267406336.0,1168371712.0,4673818624.0,25509478400.0,4192481.0,29991323.0
12-04 08:33:04,1.765,1.092,95.882,0.0,0.0,1.261,0.0,0.0,0.0,0.0,2267459584.0,1168371712.0,4676587520.0,25506656256.0,4504781.0,32448716.0
12-04 08:33:05,2.087,1.669,95.075,0.0,0.0,1.169,0.0,8192.0,0.0,1.0,2267213824.0,1168371712.0,4679438336.0,25504051200.0,4334143.0,30647270.0
12-04 08:33:06,2.178,1.256,94.807,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2267521024.0,1168371712.0,4682354688.0,25500827648.0,4747872.0,33610627.0
12-04 08:33:07,3.402,1.743,93.195,0.0,0.0,1.660,0.0,90112.0,0.0,6.0,2267873280.0,1168371712.0,4685066240.0,25497763840.0,4659206.0,33040230.0
12-04 08:33:08,2.256,1.086,94.987,0.167,0.0,1.504,0.0,20480.0,0.0,3.0,2268758016.0,1168371712.0,4687937536.0,25494007808.0,4192201.0,29665994.0
12-04 08:33:09,2.341,1.505,94.732,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2268868608.0,1168371712.0,4690706432.0,25491128320.0,4837669.0,34436478.0
12-04 08:33:10,2.331,1.166,94.921,0.0,0.0,1.582,0.0,12288.0,0.0,1.0,2269134848.0,1168371712.0,4693479424.0,25488089088.0,4411324.0,31774702.0
12-04 08:33:11,2.331,1.166,94.754,0.0,0.0,1.749,0.0,0.0,0.0,0.0,2268995584.0,1168371712.0,4696436736.0,25485271040.0,4471657.0,31494510.0
12-04 08:33:12,2.007,1.421,94.983,0.0,0.0,1.589,0.0,73728.0,0.0,6.0,2269462528.0,1168371712.0,4699242496.0,25481998336.0,4804018.0,34184767.0
12-04 08:33:13,1.921,1.253,95.238,0.167,0.0,1.420,0.0,24576.0,0.0,3.0,2269245440.0,1168371712.0,4702121984.0,25479335936.0,4129205.0,29081090.0
12-04 08:33:14,1.997,1.498,94.592,0.0,0.0,1.913,0.0,0.0,0.0,0.0,2268782592.0,1168371712.0,4705058816.0,25476861952.0,4527067.0,32331788.0
12-04 08:33:15,1.685,0.927,95.872,0.0,0.0,1.516,0.0,0.0,0.0,0.0,2269724672.0,1168371712.0,4707586048.0,25473392640.0,4685827.0,33613289.0
12-04 08:33:16,3.437,0.922,94.384,0.0,0.0,1.257,0.0,0.0,0.0,0.0,2270179328.0,1168371712.0,4710600704.0,25469923328.0,4462075.0,32216971.0
12-04 08:33:17,1.676,1.341,95.557,0.0,0.0,1.425,0.0,65536.0,0.0,5.0,2269900800.0,1168371712.0,4713418752.0,25467383808.0,4416442.0,31847782.0
12-04 08:33:18,2.248,0.999,94.754,0.0,0.0,1.998,0.0,0.0,0.0,0.0,2269806592.0,1168371712.0,4716101632.0,25464795136.0,4601930.0,33193889.0
12-04 08:33:19,1.832,1.582,94.838,0.167,0.0,1.582,0.0,12288.0,0.0,2.0,2269663232.0,1168371712.0,4719038464.0,25462001664.0,4136990.0,29519882.0
12-04 08:33:20,2.333,1.333,94.667,0.0,0.0,1.667,0.0,41123840.0,0.0,39.0,2269503488.0,1168371712.0,4722036736.0,25459163136.0,4740576.0,34174819.0
12-04 08:33:21,1.847,1.259,95.130,0.0,0.0,1.763,0.0,46333952.0,0.0,47.0,2270093312.0,1168371712.0,4725219328.0,25455390720.0,4979625.0,35619297.0
12-04 08:33:22,1.830,1.331,95.258,0.0,0.0,1.581,0.0,114688.0,0.0,8.0,2269917184.0,1168371712.0,4727832576.0,25452953600.0,4016032.0,29072447.0
12-04 08:33:23,2.172,1.170,94.820,0.0,0.0,1.838,0.0,0.0,0.0,0.0,2270363648.0,1168371712.0,4730372096.0,25449967616.0,4918030.0,35387182.0
12-04 08:33:24,3.177,1.087,94.649,0.0,0.0,1.087,0.0,0.0,0.0,0.0,2281857024.0,1168371712.0,4733575168.0,25435271168.0,3955113.0,28444137.0
12-04 08:33:25,2.172,1.504,94.653,0.084,0.0,1.587,0.0,73728.0,0.0,12.0,2282119168.0,1168371712.0,4735963136.0,25432621056.0,4869327.0,35072528.0
12-04 08:33:26,1.918,1.501,95.163,0.0,0.0,1.418,0.0,0.0,0.0,0.0,2282151936.0,1168371712.0,4738977792.0,25429573632.0,4196994.0,29732057.0
12-04 08:33:27,2.486,1.574,94.035,0.0,0.0,1.906,0.0,65536.0,0.0,5.0,2282307584.0,1168371712.0,4741758976.0,25426636800.0,4594944.0,32526174.0
12-04 08:33:28,2.258,1.254,95.067,0.0,0.0,1.421,0.0,8192.0,0.0,2.0,2282631168.0,1168371712.0,4744671232.0,25423400960.0,4443188.0,31459443.0
12-04 08:33:29,2.0,1.250,95.0,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2282872832.0,1168371712.0,4747415552.0,25420414976.0,4412255.0,31646599.0
12-04 08:33:30,2.083,1.167,95.333,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2282991616.0,1168371712.0,4750487552.0,25417224192.0,4342648.0,31312964.0
12-04 08:33:31,1.595,1.175,95.214,0.252,0.0,1.763,0.0,12288.0,0.0,2.0,2283413504.0,1168371712.0,4753408000.0,25413881856.0,4912457.0,34468440.0
12-04 08:33:32,2.163,1.248,94.925,0.0,0.0,1.664,0.0,73728.0,0.0,5.0,2282807296.0,1168371712.0,4756037632.0,25411858432.0,3931461.0,28271505.0
12-04 08:33:33,2.521,1.261,94.706,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2287685632.0,1168371712.0,4758847488.0,25404170240.0,4873548.0,35375610.0
12-04 08:33:34,1.844,1.090,95.641,0.0,0.0,1.425,0.0,0.0,0.0,0.0,2287271936.0,1168371712.0,4761747456.0,25401683968.0,4280304.0,30151572.0
12-04 08:33:35,2.161,1.496,94.514,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2287517696.0,1168371712.0,4764676096.0,25398509568.0,4661286.0,33473772.0
12-04 08:33:36,1.990,1.658,94.362,0.0,0.0,1.990,0.0,0.0,0.0,0.0,2288058368.0,1168371712.0,4767346688.0,25395298304.0,4524807.0,32060783.0
12-04 08:33:37,1.506,1.172,95.397,0.084,0.0,1.841,0.0,90112.0,0.0,7.0,2287816704.0,1168371712.0,4770344960.0,25392541696.0,4330843.0,30730678.0
12-04 08:33:38,2.165,1.832,94.421,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2288365568.0,1168371712.0,4773019648.0,25389318144.0,4798328.0,34102947.0
12-04 08:33:39,1.668,1.418,95.079,0.0,0.0,1.835,0.0,0.0,0.0,0.0,2287763456.0,1168371712.0,4775747584.0,25387192320.0,4364449.0,31018065.0
12-04 08:33:40,2.341,0.753,95.401,0.0,0.0,1.505,0.0,8192.0,0.0,1.0,2288017408.0,1168371712.0,4778795008.0,25383890944.0,4301110.0,30663522.0
12-04 08:33:41,2.492,1.495,94.186,0.0,0.0,1.827,0.0,0.0,0.0,0.0,2288295936.0,1168371712.0,4781314048.0,25381093376.0,4849340.0,34512549.0
12-04 08:33:42,2.113,0.761,95.943,0.0,0.0,1.183,0.0,77824.0,0.0,6.0,2290462720.0,1168371712.0,4784238592.0,25376002048.0,4143870.0,29316684.0
12-04 08:33:43,2.261,1.340,94.807,0.084,0.0,1.508,0.0,20480.0,0.0,3.0,2290753536.0,1168371712.0,4786913280.0,25373036544.0,4852905.0,34472633.0
12-04 08:33:44,2.002,1.251,94.579,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2290761728.0,1168371712.0,4789841920.0,25370099712.0,4726219.0,33533598.0
12-04 08:33:45,2.243,1.495,94.767,0.0,0.0,1.495,0.0,12288.0,0.0,1.0,2290642944.0,1168371712.0,4792868864.0,25367191552.0,4138864.0,29224894.0
12-04 08:33:46,1.759,1.173,95.226,0.0,0.0,1.843,0.0,0.0,0.0,0.0,2291314688.0,1168371712.0,4795604992.0,25363783680.0,4722131.0,34018305.0
12-04 08:33:47,1.765,1.429,95.462,0.0,0.0,1.345,0.0,73728.0,0.0,6.0,2291777536.0,1168371712.0,4798423040.0,25360502784.0,4557796.0,32297216.0
12-04 08:33:48,1.771,1.180,95.868,0.0,0.0,1.180,0.0,53248.0,0.0,4.0,2291372032.0,1168371712.0,4801433600.0,25357897728.0,4439076.0,31712269.0
12-04 08:33:49,2.080,1.331,94.343,0.250,0.0,1.997,0.0,24576.0,0.0,3.0,2291699712.0,1168371712.0,4804247552.0,25354756096.0,4604056.0,32902675.0
12-04 08:33:50,0.250,0.167,99.417,0.0,0.0,0.167,0.0,26165248.0,0.0,25.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,317616.0,2387998.0
12-04 08:33:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,56524800.0,0.0,56.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,10214.0,19502.0
12-04 08:33:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,18523.0,36450.0
12-04 08:33:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,10768.0,20647.0
12-04 08:33:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,10803.0,20452.0
12-04 08:33:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,10573.0,19842.0
12-04 08:33:56,0.249,0.249,99.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2291372032.0,1168371712.0,4805361664.0,25353969664.0,13147.0,24966.0
12-04 08:33:57,1.003,0.669,97.575,0.0,0.0,0.753,0.0,65536.0,0.0,5.0,2291470336.0,1168371712.0,4805677056.0,25353555968.0,1828271.0,12790054.0
12-04 08:33:58,2.922,1.169,94.574,0.0,0.0,1.336,0.0,0.0,0.0,0.0,2293366784.0,1168371712.0,4807925760.0,25349410816.0,4177210.0,29405944.0
12-04 08:33:59,2.328,1.164,95.096,0.0,0.0,1.413,0.0,0.0,0.0,0.0,2292887552.0,1168371712.0,4811096064.0,25346719744.0,4310745.0,31535336.0
12-04 08:34:00,2.256,1.337,94.486,0.0,0.0,1.921,0.0,40960.0,0.0,8.0,2293587968.0,1168371712.0,4814053376.0,25343062016.0,5304981.0,38145783.0
12-04 08:34:01,2.005,1.253,95.155,0.167,0.0,1.420,0.0,12288.0,0.0,2.0,2293248000.0,1168371712.0,4817358848.0,25340096512.0,4470775.0,32364724.0
12-04 08:34:02,2.500,1.417,94.333,0.0,0.0,1.750,0.0,65536.0,0.0,5.0,2293415936.0,1168371712.0,4820238336.0,25337049088.0,5025086.0,36069895.0
12-04 08:34:03,1.350,0.928,96.540,0.0,0.0,1.181,0.0,8192.0,0.0,2.0,2293485568.0,1168371712.0,4823339008.0,25333878784.0,4486214.0,32747124.0
12-04 08:34:04,2.087,1.586,94.574,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2293604352.0,1168371712.0,4826370048.0,25330728960.0,5233686.0,37685293.0
12-04 08:34:05,1.915,1.166,95.337,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2293858304.0,1168371712.0,4829732864.0,25327112192.0,4236014.0,30845247.0
12-04 08:34:06,2.460,1.018,95.165,0.0,0.0,1.357,0.0,0.0,0.0,0.0,2295959552.0,1168371712.0,4832440320.0,25322303488.0,5533868.0,40450928.0
12-04 08:34:07,1.333,0.667,97.0,0.167,0.0,0.833,0.0,77824.0,0.0,7.0,2294972416.0,1168371712.0,4835348480.0,25320382464.0,2470313.0,17491955.0
12-04 08:34:08,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2295234560.0,1168371712.0,4835348480.0,25320120320.0,35740.0,52651.0
12-04 08:34:09,1.423,0.837,96.653,0.0,0.0,1.088,0.0,0.0,0.0,0.0,2295136256.0,1168371712.0,4835819520.0,25319747584.0,2164282.0,15059722.0
12-04 08:34:10,2.607,1.598,93.692,0.0,0.0,2.103,0.0,0.0,0.0,0.0,2294374400.0,1168371712.0,4842328064.0,25314000896.0,9359539.0,69407372.0
12-04 08:34:11,2.183,1.763,94.626,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2295476224.0,1168371712.0,4846501888.0,25308725248.0,6815451.0,54959401.0
12-04 08:34:12,1.756,0.920,95.903,0.0,0.0,1.421,0.0,65536.0,0.0,5.0,2294853632.0,1168371712.0,4850642944.0,25305206784.0,4901702.0,36934791.0
12-04 08:34:13,2.900,1.906,93.206,0.083,0.0,1.906,0.0,12288.0,0.0,2.0,2295189504.0,1168371712.0,4853755904.0,25301757952.0,5818408.0,42167056.0
12-04 08:34:14,2.179,1.090,94.887,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2295463936.0,1168371712.0,4857069568.0,25298169856.0,4914066.0,35065095.0
12-04 08:34:15,2.097,1.174,95.218,0.0,0.0,1.510,0.0,8192.0,0.0,1.0,2295197696.0,1168371712.0,4860088320.0,25295417344.0,4913551.0,35012997.0
12-04 08:34:16,2.435,1.008,94.710,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2296602624.0,1168371712.0,4863209472.0,25290891264.0,5104930.0,36163520.0
12-04 08:34:17,2.248,1.332,94.671,0.0,0.0,1.749,0.0,90112.0,0.0,6.0,2296635392.0,1168371712.0,4866224128.0,25287843840.0,4649799.0,33237902.0
12-04 08:34:18,1.926,1.424,95.142,0.0,0.0,1.508,0.0,8192.0,0.0,1.0,2296446976.0,1168371712.0,4869148672.0,25285107712.0,4951105.0,35610359.0
12-04 08:34:19,1.756,1.923,94.482,0.167,0.0,1.672,0.0,24576.0,0.0,3.0,2296389632.0,1168371712.0,4872470528.0,25281843200.0,4806570.0,34311661.0
12-04 08:34:20,2.328,1.496,94.431,0.0,0.0,1.746,0.0,12288.0,0.0,1.0,2296659968.0,1168371712.0,4875390976.0,25278652416.0,4607691.0,32753352.0
12-04 08:34:21,2.415,1.415,94.505,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2297618432.0,1168371712.0,4878393344.0,25274691584.0,5088887.0,36166759.0
12-04 08:34:22,1.931,0.756,95.802,0.0,0.0,1.511,0.0,73728.0,0.0,6.0,2297319424.0,1168371712.0,4881412096.0,25271971840.0,4394844.0,31282203.0
12-04 08:34:23,2.003,1.503,94.658,0.0,0.0,1.836,0.0,0.0,0.0,0.0,2297118720.0,1168371712.0,4884344832.0,25269239808.0,4969611.0,34991944.0
12-04 08:34:24,2.347,1.257,95.390,0.0,0.0,1.006,0.0,0.0,0.0,0.0,2297860096.0,1168371712.0,4886462464.0,25266380800.0,4273931.0,30680084.0
12-04 08:34:25,2.181,1.342,94.799,0.168,0.0,1.510,0.0,10735616.0,0.0,12.0,2298302464.0,1168371712.0,4890746880.0,25261654016.0,5556233.0,39848107.0
12-04 08:34:26,2.176,1.339,94.812,0.0,0.0,1.674,0.0,75145216.0,0.0,76.0,2298867712.0,1168371712.0,4893577216.0,25258258432.0,5067318.0,36802345.0
12-04 08:34:27,1.928,1.090,95.054,0.0,0.0,1.928,0.0,102400.0,0.0,8.0,2298605568.0,1168371712.0,4896944128.0,25255153664.0,4954948.0,34851833.0
12-04 08:34:28,2.594,1.506,94.477,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2299060224.0,1168371712.0,4899897344.0,25251745792.0,5061927.0,35958524.0
12-04 08:34:29,2.250,1.333,95.0,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2298720256.0,1168371712.0,4903084032.0,25248899072.0,4414549.0,31451577.0
12-04 08:34:30,2.581,1.582,93.922,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2298638336.0,1168371712.0,4905959424.0,25246105600.0,5236580.0,37070651.0
12-04 08:34:31,2.089,1.337,94.403,0.167,0.0,2.005,0.0,12288.0,0.0,2.0,2298810368.0,1168371712.0,4909056000.0,25242836992.0,4991938.0,35685183.0
12-04 08:34:32,2.277,1.012,95.194,0.0,0.0,1.518,0.0,65536.0,0.0,5.0,2299547648.0,1168371712.0,4912103424.0,25239052288.0,4842818.0,34495292.0
12-04 08:34:33,2.163,1.498,94.260,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2299486208.0,1168371712.0,4915593216.0,25235623936.0,5074071.0,36097477.0
12-04 08:34:34,2.174,1.171,95.067,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2299711488.0,1168371712.0,4918378496.0,25232613376.0,4571977.0,32291130.0
12-04 08:34:35,2.333,1.417,94.250,0.0,0.0,2.0,0.0,36864.0,0.0,7.0,2299785216.0,1168371712.0,4921368576.0,25229549568.0,5221955.0,37680869.0
12-04 08:34:36,1.674,1.506,95.649,0.0,0.0,1.172,0.0,0.0,0.0,0.0,2299150336.0,1168371712.0,4924444672.0,25227108352.0,4448072.0,31506754.0
12-04 08:34:37,3.135,1.403,93.069,0.083,0.0,2.310,0.0,90112.0,0.0,7.0,2299891712.0,1168371712.0,4927467520.0,25223344128.0,5118656.0,36244708.0
12-04 08:34:38,2.015,1.175,95.298,0.0,0.0,1.511,0.0,8192.0,0.0,2.0,2299392000.0,1168371712.0,4930506752.0,25220804608.0,4659069.0,32836432.0
12-04 08:34:39,2.496,1.830,93.677,0.0,0.0,1.997,0.0,0.0,0.0,0.0,2299904000.0,1168371712.0,4933648384.0,25217150976.0,5536064.0,38844557.0
12-04 08:34:40,2.425,1.171,94.565,0.0,0.0,1.839,0.0,0.0,0.0,0.0,2300952576.0,1168371712.0,4936568832.0,25213181952.0,4617751.0,33168333.0
12-04 08:34:41,1.595,1.511,95.634,0.0,0.0,1.259,0.0,0.0,0.0,0.0,2300628992.0,1168371712.0,4939984896.0,25210089472.0,4641663.0,32836038.0
12-04 08:34:42,2.573,1.660,93.942,0.0,0.0,1.826,0.0,65536.0,0.0,5.0,2300809216.0,1168371712.0,4942843904.0,25207050240.0,5249929.0,37436559.0
12-04 08:34:43,2.256,1.170,94.737,0.167,0.0,1.671,0.0,12288.0,0.0,2.0,2300493824.0,1168371712.0,4946137088.0,25204072448.0,4626733.0,32951936.0
12-04 08:34:44,2.012,1.257,94.887,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2301485056.0,1168371712.0,4948975616.0,25200242688.0,5297239.0,38208880.0
12-04 08:34:45,1.841,1.339,95.230,0.0,0.0,1.590,0.0,0.0,0.0,0.0,2301513728.0,1168371712.0,4952211456.0,25196978176.0,4512275.0,31829702.0
12-04 08:34:46,1.847,1.092,95.214,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2302443520.0,1168371712.0,4955062272.0,25193197568.0,5169255.0,37346830.0
12-04 08:34:47,2.076,1.578,94.934,0.0,0.0,1.412,0.0,65536.0,0.0,5.0,2301898752.0,1168371712.0,4958429184.0,25190375424.0,4138314.0,29075925.0
12-04 08:34:48,2.092,1.255,94.979,0.0,0.0,1.674,0.0,73728.0,0.0,6.0,2302722048.0,1168371712.0,4961226752.0,25186754560.0,4574722.0,32698502.0
12-04 08:34:49,2.845,1.339,93.891,0.084,0.0,1.841,0.0,12288.0,0.0,2.0,2303348736.0,1168371712.0,4964532224.0,25182822400.0,5752146.0,41591607.0
12-04 08:34:50,1.598,1.177,95.879,0.0,0.0,1.346,0.0,0.0,0.0,0.0,2303188992.0,1168371712.0,4967727104.0,25179787264.0,4654589.0,33399749.0
12-04 08:34:51,2.496,1.581,94.176,0.0,0.0,1.747,0.0,12288.0,0.0,1.0,2303221760.0,1168371712.0,4970741760.0,25176739840.0,4948786.0,35033976.0
12-04 08:34:52,2.333,1.583,94.250,0.0,0.0,1.833,0.0,61440.0,0.0,3.0,2303451136.0,1168371712.0,4973723648.0,25173528576.0,5040547.0,35662609.0
12-04 08:34:53,2.089,1.337,94.737,0.0,0.0,1.838,0.0,8192.0,0.0,1.0,2303352832.0,1168371712.0,4976799744.0,25170550784.0,4904080.0,34875349.0
12-04 08:34:54,2.080,1.664,94.592,0.0,0.0,1.664,0.0,0.0,0.0,0.0,2303209472.0,1168371712.0,4979945472.0,25167548416.0,4745208.0,33588134.0
12-04 08:34:55,1.938,0.927,95.029,0.253,0.0,1.853,0.0,24576.0,0.0,3.0,2304258048.0,1168371712.0,4982902784.0,25163542528.0,5140868.0,36629101.0
12-04 08:34:56,1.599,1.263,95.623,0.0,0.0,1.515,0.0,92860416.0,0.0,94.0,2303746048.0,1168371712.0,4986138624.0,25160818688.0,4645698.0,32648746.0
12-04 08:34:57,2.258,1.338,94.565,0.0,0.0,1.839,0.0,118784.0,0.0,9.0,2304299008.0,1168371712.0,4989140992.0,25157263360.0,4984855.0,35877934.0
12-04 08:34:58,1.846,1.091,95.050,0.0,0.0,2.013,0.0,0.0,0.0,0.0,2304782336.0,1168371712.0,4992249856.0,25153671168.0,4899835.0,34750769.0
12-04 08:34:59,1.841,1.255,94.979,0.0,0.0,1.925,0.0,0.0,0.0,0.0,2304856064.0,1168371712.0,4995317760.0,25150529536.0,5021507.0,35691957.0
12-04 08:35:00,2.174,1.505,94.900,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2304434176.0,1168371712.0,4998402048.0,25147867136.0,4824338.0,34661382.0
12-04 08:35:01,2.020,1.178,95.118,0.168,0.0,1.515,0.0,12288.0,0.0,2.0,2304925696.0,1168371712.0,5001441280.0,25144336384.0,5040346.0,36093893.0
12-04 08:35:02,2.170,1.085,95.075,0.0,0.0,1.669,0.0,102400.0,0.0,5.0,2305200128.0,1168371712.0,5004619776.0,25140883456.0,4462753.0,31734033.0
12-04 08:35:03,2.012,1.425,94.971,0.0,0.0,1.593,0.0,0.0,0.0,0.0,2305601536.0,1168371712.0,5007474688.0,25137627136.0,5189645.0,36997970.0
12-04 08:35:04,1.844,1.509,95.138,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2305732608.0,1168371712.0,5010743296.0,25134227456.0,4766132.0,34068094.0
12-04 08:35:05,3.005,1.169,94.240,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2306134016.0,1168371712.0,5013639168.0,25130930176.0,4881452.0,34917192.0
12-04 08:35:06,1.926,1.424,94.891,0.084,0.0,1.675,0.0,12288.0,0.0,2.0,2305937408.0,1168371712.0,5016756224.0,25128009728.0,4787048.0,34185763.0
12-04 08:35:07,1.774,1.014,95.693,0.0,0.0,1.520,0.0,77824.0,0.0,5.0,2306048000.0,1168371712.0,5019709440.0,25124945920.0,5126824.0,36699072.0
12-04 08:35:08,1.832,1.582,94.338,0.0,0.0,2.248,0.0,0.0,0.0,0.0,2306949120.0,1168371712.0,5022879744.0,25120874496.0,4641082.0,32749255.0
12-04 08:35:09,1.508,1.424,94.891,0.0,0.0,2.178,0.0,0.0,0.0,0.0,2306912256.0,1168371712.0,5026021376.0,25117769728.0,4875388.0,34611799.0
12-04 08:35:10,2.425,1.338,94.732,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2307493888.0,1168371712.0,5028999168.0,25114210304.0,4876115.0,34793864.0
12-04 08:35:11,1.524,1.270,96.105,0.0,0.0,1.101,0.0,61440.0,0.0,13.0,2307018752.0,1168371712.0,5032230912.0,25111453696.0,4834605.0,34897207.0
12-04 08:35:12,2.099,1.427,94.878,0.168,0.0,1.427,0.0,77824.0,0.0,7.0,2307059712.0,1168371712.0,5035122688.0,25108520960.0,5283854.0,37656806.0
12-04 08:35:13,2.019,1.177,95.374,0.0,0.0,1.430,0.0,8192.0,0.0,2.0,2307764224.0,1168371712.0,5038497792.0,25104441344.0,4674632.0,33391658.0
12-04 08:35:14,1.689,0.929,95.777,0.0,0.0,1.605,0.0,0.0,0.0,0.0,2308276224.0,1168371712.0,5041156096.0,25101271040.0,4715647.0,33830945.0
12-04 08:35:15,2.328,1.330,94.347,0.0,0.0,1.995,0.0,0.0,0.0,0.0,2307457024.0,1168371712.0,5044318208.0,25098928128.0,4850375.0,34804389.0
12-04 08:35:16,2.510,1.004,94.561,0.0,0.0,1.925,0.0,0.0,0.0,0.0,2307235840.0,1168371712.0,5047267328.0,25096200192.0,5182237.0,36896624.0
12-04 08:35:17,2.170,1.252,94.825,0.0,0.0,1.753,0.0,77824.0,0.0,5.0,2307391488.0,1168371712.0,5050413056.0,25092898816.0,4606916.0,33072524.0
12-04 08:35:18,2.838,1.669,91.653,2.254,0.0,1.586,0.0,69521408.0,0.0,76.0,2308325376.0,1168371712.0,5053370368.0,25089007616.0,4806747.0,34291035.0
12-04 08:35:19,2.838,1.503,93.656,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2307686400.0,1168371712.0,5056610304.0,25086406656.0,5167814.0,36584273.0
12-04 08:35:20,2.343,1.255,94.812,0.0,0.0,1.590,0.0,0.0,0.0,0.0,2308222976.0,1168371712.0,5059604480.0,25082875904.0,4809941.0,34198607.0
12-04 08:35:21,2.838,1.336,94.324,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2307821568.0,1168371712.0,5062483968.0,25080397824.0,4767247.0,34155083.0
12-04 08:35:22,2.020,1.010,95.202,0.0,0.0,1.768,0.0,45056.0,0.0,3.0,2308374528.0,1168371712.0,5065740288.0,25076588544.0,4959811.0,35450428.0
12-04 08:35:23,2.415,1.249,94.671,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2308558848.0,1168371712.0,5068636160.0,25073508352.0,4632379.0,33154320.0
12-04 08:35:24,1.595,1.175,95.046,0.168,0.0,2.015,0.0,12288.0,0.0,2.0,2309017600.0,1168371712.0,5071831040.0,25069854720.0,5055623.0,36369402.0
12-04 08:35:25,2.092,1.255,94.895,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2308669440.0,1168371712.0,5074919424.0,25067114496.0,4666021.0,33160171.0
12-04 08:35:26,2.583,1.417,94.0,0.0,0.0,2.0,0.0,20480.0,0.0,1.0,2308636672.0,1168371712.0,5077983232.0,25064083456.0,5104278.0,36590729.0
12-04 08:35:27,2.178,1.089,94.975,0.0,0.0,1.759,0.0,81920.0,0.0,5.0,2309054464.0,1168371712.0,5081018368.0,25060630528.0,4780532.0,34235270.0
12-04 08:35:28,2.092,1.590,94.644,0.0,0.0,1.674,0.0,8192.0,0.0,1.0,2309722112.0,1168371712.0,5084065792.0,25056915456.0,4765020.0,34042365.0
12-04 08:35:29,2.347,1.425,94.384,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2309623808.0,1168371712.0,5087182848.0,25053896704.0,4958720.0,34850837.0
12-04 08:35:30,2.178,1.256,94.556,0.251,0.0,1.759,0.0,24576.0,0.0,3.0,2310250496.0,1168371712.0,5090234368.0,25050218496.0,4956581.0,35761095.0
12-04 08:35:31,2.335,1.334,94.579,0.0,0.0,1.751,0.0,28672.0,0.0,2.0,2310123520.0,1168371712.0,5093294080.0,25047285760.0,5006212.0,35949813.0
12-04 08:35:32,2.254,1.419,94.658,0.0,0.0,1.669,0.0,90112.0,0.0,6.0,2310512640.0,1168371712.0,5096464384.0,25043726336.0,4728223.0,33587003.0
12-04 08:35:33,2.019,1.262,95.458,0.0,0.0,1.262,0.0,0.0,0.0,0.0,2310295552.0,1168371712.0,5099515904.0,25040891904.0,4827148.0,34511830.0
12-04 08:35:34,2.343,1.255,94.812,0.0,0.0,1.590,0.0,0.0,0.0,0.0,2310606848.0,1168371712.0,5102604288.0,25037492224.0,4950225.0,35447056.0
12-04 08:35:35,1.852,1.347,95.370,0.168,0.0,1.263,0.0,12288.0,0.0,2.0,2310467584.0,1168371712.0,5105725440.0,25034510336.0,4818907.0,34205273.0
12-04 08:35:36,2.498,1.415,94.088,0.0,0.0,1.998,0.0,4096.0,0.0,1.0,2310905856.0,1168371712.0,5108690944.0,25031106560.0,4945571.0,35266861.0
12-04 08:35:37,2.275,0.842,95.282,0.0,0.0,1.601,0.0,81920.0,0.0,5.0,2310664192.0,1168371712.0,5111877632.0,25028161536.0,4941999.0,35177080.0
12-04 08:35:38,2.810,1.818,93.388,0.0,0.0,1.983,0.0,0.0,0.0,0.0,2311598080.0,1168371712.0,5114728448.0,25024376832.0,4918822.0,35027610.0
12-04 08:35:39,1.506,1.506,95.481,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2311344128.0,1168371712.0,5117976576.0,25021382656.0,4520050.0,32525865.0
12-04 08:35:40,3.146,1.159,93.791,0.0,0.0,1.904,0.0,0.0,0.0,0.0,2311606272.0,1168371712.0,5120888832.0,25018208256.0,5033350.0,36034270.0
12-04 08:35:41,1.846,1.174,94.966,0.084,0.0,1.930,0.0,12288.0,0.0,2.0,2312187904.0,1168371712.0,5124153344.0,25014362112.0,4856476.0,34588680.0
12-04 08:35:42,2.259,1.172,94.812,0.0,0.0,1.757,0.0,69632.0,0.0,5.0,2312634368.0,1168371712.0,5127102464.0,25010966528.0,4938043.0,35181502.0
12-04 08:35:43,2.504,1.669,94.407,0.0,0.0,1.419,0.0,0.0,0.0,0.0,2312544256.0,1168371712.0,5130194944.0,25007964160.0,5205287.0,37442641.0
12-04 08:35:44,2.500,1.333,95.0,0.0,0.0,1.167,0.0,0.0,0.0,0.0,2312306688.0,1168371712.0,5133410304.0,25004986368.0,4346611.0,31007370.0
12-04 08:35:45,2.005,1.420,94.820,0.0,0.0,1.754,0.0,0.0,0.0,0.0,2312359936.0,1168371712.0,5136293888.0,25002049536.0,5221997.0,37589968.0
12-04 08:35:46,2.508,1.254,94.732,0.0,0.0,1.505,0.0,49152.0,0.0,10.0,2313150464.0,1168371712.0,5139456000.0,24998096896.0,4497038.0,32339364.0
12-04 08:35:47,1.669,1.586,94.741,0.083,0.0,1.920,0.0,94208.0,0.0,7.0,2312982528.0,1168371712.0,5142433792.0,24995287040.0,4787213.0,34448269.0
12-04 08:35:48,1.997,1.664,94.592,0.0,0.0,1.747,0.0,106496.0,0.0,8.0,2313510912.0,1168371712.0,5145559040.0,24991633408.0,4769811.0,34435361.0
12-04 08:35:49,1.850,1.346,95.122,0.0,0.0,1.682,0.0,0.0,0.0,0.0,2313334784.0,1168371712.0,5148684288.0,24988684288.0,5143662.0,36913837.0
12-04 08:35:50,2.337,1.169,94.908,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2313633792.0,1168371712.0,5151625216.0,24985444352.0,4809618.0,34248834.0
12-04 08:35:51,2.167,1.583,94.667,0.083,0.0,1.500,0.0,99995648.0,0.0,100.0,2313789440.0,1168371712.0,5154824192.0,24982089728.0,4787470.0,34619193.0
12-04 08:35:52,2.176,1.255,94.895,0.0,0.0,1.674,0.0,86016.0,0.0,6.0,2313961472.0,1168371712.0,5157859328.0,24978882560.0,5076179.0,35975087.0
12-04 08:35:53,1.843,1.256,94.975,0.084,0.0,1.843,0.0,12288.0,0.0,2.0,2313682944.0,1168371712.0,5160931328.0,24976089088.0,4840102.0,34512248.0
12-04 08:35:54,2.433,1.258,94.966,0.0,0.0,1.342,0.0,0.0,0.0,0.0,2313994240.0,1168371712.0,5163851776.0,24972857344.0,4786032.0,34343180.0
12-04 08:35:55,2.583,1.500,94.333,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2313789440.0,1168371712.0,5167046656.0,24969867264.0,4851609.0,34207999.0
12-04 08:35:56,2.826,1.247,93.849,0.0,0.0,2.078,0.0,20480.0,0.0,1.0,2314055680.0,1168371712.0,5170257920.0,24966389760.0,5230935.0,37785242.0
12-04 08:35:57,2.078,0.914,95.677,0.0,0.0,1.330,0.0,69632.0,0.0,5.0,2313728000.0,1168371712.0,5173219328.0,24963756032.0,3772967.0,27324808.0
12-04 08:35:58,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2313895936.0,1168371712.0,5173719040.0,24963088384.0,10964.0,20427.0
12-04 08:35:59,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2313895936.0,1168371712.0,5173719040.0,24963088384.0,19025.0,37945.0
12-04 08:36:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313891840.0,1168371712.0,5173723136.0,24963088384.0,12046.0,22277.0
12-04 08:36:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2313891840.0,1168371712.0,5173723136.0,24963088384.0,11132.0,21565.0
12-04 08:36:02,0.250,0.167,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2313891840.0,1168371712.0,5173723136.0,24963088384.0,9933.0,19138.0
12-04 08:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2313891840.0,1168371712.0,5173723136.0,24963088384.0,10114.0,19477.0
12-04 08:36:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2313891840.0,1168371712.0,5173723136.0,24963088384.0,12123.0,21797.0
12-04 08:36:05,0.167,0.167,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2313887744.0,1168371712.0,5173727232.0,24963088384.0,13311.0,22351.0
12-04 08:36:06,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2313887744.0,1168371712.0,5173727232.0,24963088384.0,12070.0,21956.0
12-04 08:36:07,0.167,0.250,99.584,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2313887744.0,1168371712.0,5173727232.0,24963088384.0,11683.0,21163.0
12-04 08:36:08,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,28312.0,37436.0
12-04 08:36:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,13656.0,24555.0
12-04 08:36:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,11206.0,20112.0
12-04 08:36:11,0.250,0.083,99.500,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,11602.0,21095.0
12-04 08:36:12,0.083,0.083,99.667,0.083,0.0,0.083,0.0,73728.0,0.0,5.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,11595.0,21116.0
12-04 08:36:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2314522624.0,1168371712.0,5173727232.0,24962453504.0,11552.0,21030.0
12-04 08:36:14,2.419,1.168,94.746,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2314780672.0,1168371712.0,5175771136.0,24960151552.0,3872086.0,27191643.0
12-04 08:36:15,1.675,1.340,95.477,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2314956800.0,1168371712.0,5178388480.0,24957358080.0,4490338.0,32335822.0
12-04 08:36:16,2.087,1.252,95.326,0.0,0.0,1.336,0.0,0.0,0.0,0.0,2315345920.0,1168371712.0,5181390848.0,24953966592.0,4886459.0,34858326.0
12-04 08:36:17,0.249,0.416,99.002,0.083,0.0,0.249,0.0,81920.0,0.0,7.0,2314727424.0,1168371712.0,5182570496.0,24953405440.0,551117.0,5627895.0
12-04 08:36:18,0.669,0.418,98.662,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314833920.0,1168371712.0,5182590976.0,24953278464.0,970754.0,6889192.0
12-04 08:36:19,2.029,1.014,95.182,0.0,0.0,1.775,0.0,0.0,0.0,0.0,2315321344.0,1168371712.0,5185466368.0,24949915648.0,5933752.0,43326716.0
12-04 08:36:20,2.934,1.509,93.043,0.0,0.0,2.515,0.0,0.0,0.0,0.0,2315239424.0,1168371712.0,5191663616.0,24943800320.0,7990645.0,60386018.0
12-04 08:36:21,2.423,1.337,94.403,0.0,0.0,1.838,0.0,40062976.0,0.0,50.0,2315345920.0,1168371712.0,5196525568.0,24938831872.0,6962053.0,53099063.0
12-04 08:36:22,1.686,1.518,95.025,0.0,0.0,1.771,0.0,94208.0,0.0,8.0,2315366400.0,1168371712.0,5201240064.0,24934096896.0,7170889.0,54382822.0
12-04 08:36:23,1.765,1.345,94.958,0.168,0.0,1.765,0.0,24576.0,0.0,5.0,2314506240.0,1168371712.0,5205098496.0,24931098624.0,5650846.0,41149772.0
12-04 08:36:24,2.581,0.749,95.087,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2315403264.0,1168371712.0,5208211456.0,24927088640.0,4580041.0,33457364.0
12-04 08:36:25,1.768,1.094,95.539,0.0,0.0,1.599,0.0,0.0,0.0,0.0,2316132352.0,1168371712.0,5211090944.0,24923480064.0,5532368.0,40676959.0
12-04 08:36:26,2.181,1.007,95.638,0.0,0.0,1.174,0.0,20480.0,0.0,1.0,2315956224.0,1168371712.0,5214375936.0,24920371200.0,4937498.0,36723686.0
12-04 08:36:27,1.850,1.093,95.290,0.0,0.0,1.766,0.0,69632.0,0.0,5.0,2315497472.0,1168371712.0,5217910784.0,24917295104.0,4992005.0,35485358.0
12-04 08:36:28,2.687,1.427,94.123,0.0,0.0,1.763,0.0,0.0,0.0,0.0,2316976128.0,1168371712.0,5221236736.0,24912490496.0,5552071.0,39976130.0
12-04 08:36:29,2.488,1.658,93.864,0.166,0.0,1.824,0.0,12288.0,0.0,2.0,2317611008.0,1168371712.0,5224718336.0,24908374016.0,5000005.0,36066194.0
12-04 08:36:30,2.353,1.513,94.622,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2317561856.0,1168371712.0,5227884544.0,24905256960.0,5581516.0,39846971.0
12-04 08:36:31,2.174,1.672,94.816,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2316554240.0,1168371712.0,5231329280.0,24902819840.0,4763167.0,34057712.0
12-04 08:36:32,2.598,1.844,94.216,0.0,0.0,1.341,0.0,77824.0,0.0,5.0,2316931072.0,1168371712.0,5234335744.0,24899436544.0,5501843.0,39458255.0
12-04 08:36:33,1.843,1.508,95.059,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2317361152.0,1168371712.0,5237878784.0,24895463424.0,5066202.0,36510888.0
12-04 08:36:34,2.183,1.595,94.710,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2317041664.0,1168371712.0,5241176064.0,24892485632.0,5238888.0,37347199.0
12-04 08:36:35,2.919,1.418,93.745,0.083,0.0,1.835,0.0,12288.0,0.0,2.0,2317303808.0,1168371712.0,5244551168.0,24888848384.0,5367473.0,38860968.0
12-04 08:36:36,2.745,1.830,94.260,0.0,0.0,1.165,0.0,0.0,0.0,0.0,2317619200.0,1168371712.0,5247979520.0,24885104640.0,5126688.0,37099922.0
12-04 08:36:37,2.254,1.419,94.825,0.0,0.0,1.503,0.0,81920.0,0.0,5.0,2317975552.0,1168371712.0,5251379200.0,24881348608.0,5230748.0,38396769.0
12-04 08:36:38,1.921,1.504,94.904,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2318123008.0,1168371712.0,5254508544.0,24878071808.0,4877529.0,35318543.0
12-04 08:36:39,2.757,1.170,94.319,0.0,0.0,1.754,0.0,8192.0,0.0,1.0,2318508032.0,1168371712.0,5257744384.0,24874450944.0,5256915.0,37847664.0
12-04 08:36:40,2.667,1.333,94.417,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2318127104.0,1168371712.0,5261422592.0,24871153664.0,4934984.0,35316515.0
12-04 08:36:41,2.812,1.572,93.300,0.248,0.0,2.068,0.0,36864.0,0.0,4.0,2318475264.0,1168371712.0,5264441344.0,24867786752.0,5549038.0,40413365.0
12-04 08:36:42,2.581,1.166,94.255,0.0,0.0,1.998,0.0,77824.0,0.0,6.0,2318786560.0,1168371712.0,5267681280.0,24864235520.0,4943088.0,35621271.0
12-04 08:36:43,2.757,1.504,93.567,0.0,0.0,2.172,0.0,0.0,0.0,0.0,2318868480.0,1168371712.0,5270904832.0,24860930048.0,5598686.0,40308648.0
12-04 08:36:44,2.181,1.594,94.715,0.0,0.0,1.510,0.0,0.0,0.0,0.0,2319884288.0,1168371712.0,5274214400.0,24856604672.0,5201681.0,37350002.0
12-04 08:36:45,2.265,1.426,95.050,0.0,0.0,1.258,0.0,0.0,0.0,0.0,2319253504.0,1168371712.0,5277646848.0,24853803008.0,5032133.0,36045639.0
12-04 08:36:46,1.503,1.336,95.993,0.0,0.0,1.169,0.0,0.0,0.0,0.0,2319253504.0,1168371712.0,5280821248.0,24850628608.0,3630108.0,26046026.0
12-04 08:36:47,0.083,0.0,99.750,0.083,0.0,0.083,0.0,81920.0,0.0,7.0,2319409152.0,1168371712.0,5280952320.0,24850341888.0,10446.0,19502.0
12-04 08:36:48,0.250,0.167,99.583,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2320052224.0,1168371712.0,5280952320.0,24849698816.0,37669.0,58536.0
12-04 08:36:49,2.581,1.082,94.588,0.0,0.0,1.749,0.0,0.0,0.0,0.0,2320719872.0,1168371712.0,5282140160.0,24847843328.0,3738237.0,26518915.0
12-04 08:36:50,2.419,1.835,93.328,0.0,0.0,2.419,0.0,0.0,0.0,0.0,2321244160.0,1168371712.0,5287297024.0,24842162176.0,7762425.0,58656963.0
12-04 08:36:51,1.602,1.433,95.110,0.0,0.0,1.855,0.0,96854016.0,0.0,96.0,2320416768.0,1168371712.0,5293309952.0,24836976640.0,7927910.0,62156468.0
12-04 08:36:52,1.992,1.245,94.274,0.0,0.0,2.490,0.0,94208.0,0.0,6.0,2321227776.0,1168371712.0,5298503680.0,24830971904.0,7298834.0,56946800.0
12-04 08:36:53,2.857,1.261,94.286,0.168,0.0,1.429,0.0,12288.0,0.0,2.0,2321227776.0,1168371712.0,5302788096.0,24826687488.0,6515495.0,48523928.0
12-04 08:36:54,2.347,1.257,94.300,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2321870848.0,1168371712.0,5306466304.0,24822366208.0,6855182.0,51060287.0
12-04 08:36:55,1.685,1.179,95.535,0.0,0.0,1.601,0.0,0.0,0.0,0.0,2321014784.0,1168371712.0,5310357504.0,24819331072.0,5034278.0,37026283.0
12-04 08:36:56,2.179,1.425,95.138,0.0,0.0,1.257,0.0,53248.0,0.0,9.0,2321534976.0,1168371712.0,5313679360.0,24815489024.0,5177808.0,37448042.0
12-04 08:36:57,2.099,1.343,94.962,0.0,0.0,1.595,0.0,69632.0,0.0,5.0,2321661952.0,1168371712.0,5317058560.0,24811982848.0,5075959.0,36571620.0
12-04 08:36:58,2.087,1.586,94.240,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2321358848.0,1168371712.0,5320179712.0,24809164800.0,5397277.0,38678780.0
12-04 08:36:59,2.577,1.579,93.932,0.166,0.0,1.746,0.0,20480.0,0.0,4.0,2321510400.0,1168371712.0,5323448320.0,24805744640.0,5180843.0,37563265.0
12-04 08:37:00,2.778,1.010,94.276,0.0,0.0,1.936,0.0,0.0,0.0,0.0,2321960960.0,1168371712.0,5327085568.0,24801656832.0,5544541.0,39849775.0
12-04 08:37:01,2.179,1.174,95.054,0.0,0.0,1.593,0.0,0.0,0.0,0.0,2322366464.0,1168371712.0,5330427904.0,24797908992.0,5020704.0,35920374.0
12-04 08:37:02,2.179,0.922,95.138,0.0,0.0,1.760,0.0,81920.0,0.0,5.0,2322661376.0,1168371712.0,5333626880.0,24794415104.0,5036354.0,36469082.0
12-04 08:37:03,2.096,1.341,94.635,0.0,0.0,1.928,0.0,0.0,0.0,0.0,2322505728.0,1168371712.0,5337145344.0,24791052288.0,5466137.0,39195036.0
12-04 08:37:04,2.592,1.087,94.482,0.167,0.0,1.672,0.0,12288.0,0.0,2.0,2322849792.0,1168371712.0,5340172288.0,24787681280.0,4974616.0,35822206.0
12-04 08:37:05,2.469,2.058,93.251,0.0,0.0,2.222,0.0,0.0,0.0,0.0,2323107840.0,1168371712.0,5343518720.0,24784076800.0,5243230.0,37793606.0
12-04 08:37:06,2.680,1.424,94.389,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2323369984.0,1168371712.0,5346902016.0,24780431360.0,5522553.0,39731215.0
12-04 08:37:07,1.995,1.579,94.514,0.0,0.0,1.912,0.0,81920.0,0.0,5.0,2323402752.0,1168371712.0,5350367232.0,24776933376.0,4830503.0,34798410.0
12-04 08:37:08,3.361,1.345,94.034,0.0,0.0,1.261,0.0,0.0,0.0,0.0,2324295680.0,1168371712.0,5353435136.0,24772972544.0,5280095.0,38177957.0
12-04 08:37:09,2.590,1.337,94.486,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2324119552.0,1168371712.0,5356752896.0,24769830912.0,5290150.0,37800455.0
12-04 08:37:10,2.335,1.501,94.495,0.167,0.0,1.501,0.0,12288.0,0.0,2.0,2324115456.0,1168371712.0,5359964160.0,24766623744.0,4798558.0,34391790.0
12-04 08:37:11,3.167,1.250,93.583,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2324004864.0,1168371712.0,5363249152.0,24763449344.0,5622836.0,40680131.0
12-04 08:37:12,2.092,1.506,94.644,0.0,0.0,1.757,0.0,81920.0,0.0,5.0,2323922944.0,1168371712.0,5366915072.0,24759865344.0,5241799.0,37656556.0
12-04 08:37:13,2.254,1.336,94.491,0.0,0.0,1.920,0.0,0.0,0.0,0.0,2324783104.0,1168371712.0,5369970688.0,24755949568.0,4929460.0,35250180.0
12-04 08:37:14,2.080,1.414,94.010,0.0,0.0,2.496,0.0,8192.0,0.0,2.0,2324819968.0,1168371712.0,5373456384.0,24752427008.0,5704224.0,41471972.0
12-04 08:37:15,1.756,1.254,95.569,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2324291584.0,1168371712.0,5376708608.0,24749703168.0,4343558.0,31227111.0
12-04 08:37:16,3.633,1.817,92.238,0.165,0.0,2.147,0.0,40960.0,0.0,4.0,2324885504.0,1168371712.0,5379805184.0,24746012672.0,5835552.0,42152537.0
12-04 08:37:17,2.179,0.922,95.306,0.0,0.0,1.593,0.0,77824.0,0.0,6.0,2324541440.0,1168371712.0,5383221248.0,24742940672.0,4914824.0,35449241.0
12-04 08:37:18,2.258,1.421,94.314,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2325241856.0,1168371712.0,5386465280.0,24738996224.0,5496307.0,39839486.0
12-04 08:37:19,1.418,1.084,96.247,0.0,0.0,1.251,0.0,0.0,0.0,0.0,2324877312.0,1168371712.0,5389742080.0,24736083968.0,3363043.0,24200382.0
12-04 08:37:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324824064.0,1168371712.0,5389795328.0,24736083968.0,10531.0,20351.0
12-04 08:37:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,99586048.0,0.0,98.0,2324819968.0,1168375808.0,5389795328.0,24736083968.0,18451.0,36710.0
12-04 08:37:22,2.244,1.496,94.347,0.083,0.0,1.829,0.0,118784.0,0.0,10.0,2324570112.0,1168375808.0,5391441920.0,24734687232.0,3923044.0,28268708.0
12-04 08:37:23,2.603,1.931,93.199,0.0,0.0,2.267,0.0,0.0,0.0,0.0,2325680128.0,1168375808.0,5396422656.0,24728596480.0,8505120.0,64310437.0
12-04 08:37:24,3.005,1.669,92.654,0.0,0.0,2.671,0.0,0.0,0.0,0.0,2325483520.0,1168375808.0,5402423296.0,24722792448.0,8277469.0,62015684.0
12-04 08:37:25,2.656,1.494,93.444,0.0,0.0,2.407,0.0,0.0,0.0,0.0,2325409792.0,1168375808.0,5407637504.0,24717651968.0,7396901.0,57874253.0
12-04 08:37:26,2.427,1.423,94.477,0.0,0.0,1.674,0.0,32768.0,0.0,2.0,2326413312.0,1168375808.0,5412618240.0,24711667712.0,6807768.0,50390873.0
12-04 08:37:27,1.997,1.414,94.343,0.0,0.0,2.246,0.0,77824.0,0.0,5.0,2325872640.0,1168375808.0,5416185856.0,24708640768.0,5553388.0,42340508.0
12-04 08:37:28,1.751,1.418,94.912,0.167,0.0,1.751,0.0,12288.0,0.0,2.0,2326515712.0,1168375808.0,5419798528.0,24704385024.0,4819177.0,35414165.0
12-04 08:37:29,2.179,1.844,94.132,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2326523904.0,1168375808.0,5423218688.0,24700956672.0,5961420.0,42856038.0
12-04 08:37:30,2.423,1.337,94.570,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2326872064.0,1168375808.0,5426274304.0,24697552896.0,5002785.0,35558849.0
12-04 08:37:31,2.181,0.839,95.134,0.0,0.0,1.846,0.0,36864.0,0.0,7.0,2326843392.0,1168375808.0,5429542912.0,24694312960.0,5211042.0,38224157.0
12-04 08:37:32,1.750,1.333,95.0,0.0,0.0,1.917,0.0,81920.0,0.0,5.0,2326568960.0,1168375808.0,5432856576.0,24691273728.0,4631553.0,33584357.0
12-04 08:37:33,1.948,1.693,95.004,0.0,0.0,1.355,0.0,0.0,0.0,0.0,2327080960.0,1168375808.0,5435805696.0,24687812608.0,5592398.0,40502286.0
12-04 08:37:34,2.176,1.506,94.310,0.084,0.0,1.925,0.0,24576.0,0.0,5.0,2327154688.0,1168375808.0,5439512576.0,24684032000.0,5371613.0,38858135.0
12-04 08:37:35,2.252,1.501,94.495,0.0,0.0,1.751,0.0,0.0,0.0,0.0,2327412736.0,1168375808.0,5442809856.0,24680476672.0,4959537.0,35584302.0
12-04 08:37:36,1.846,1.091,95.302,0.0,0.0,1.762,0.0,0.0,0.0,0.0,2327261184.0,1168375808.0,5446275072.0,24677163008.0,4822883.0,34998806.0
12-04 08:37:37,2.244,2.078,93.516,0.0,0.0,2.161,0.0,81920.0,0.0,5.0,2327965696.0,1168375808.0,5449543680.0,24673189888.0,5896298.0,42285446.0
12-04 08:37:38,2.089,1.420,94.820,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2327666688.0,1168375808.0,5452886016.0,24670146560.0,4877642.0,34952819.0
12-04 08:37:39,2.250,1.500,94.417,0.0,0.0,1.833,0.0,0.0,0.0,0.0,2327760896.0,1168375808.0,5456093184.0,24666845184.0,5107508.0,36494917.0
12-04 08:37:40,2.812,1.737,93.466,0.165,0.0,1.820,0.0,12288.0,0.0,2.0,2327801856.0,1168375808.0,5459435520.0,24663461888.0,5356301.0,38980730.0
12-04 08:37:41,2.527,1.179,94.524,0.0,0.0,1.769,0.0,0.0,0.0,0.0,2328141824.0,1168375808.0,5462749184.0,24659808256.0,5417469.0,38695867.0
12-04 08:37:42,2.494,1.413,94.264,0.0,0.0,1.829,0.0,69632.0,0.0,5.0,2328498176.0,1168375808.0,5466038272.0,24656162816.0,4749194.0,34404786.0
12-04 08:37:43,2.250,1.583,94.0,0.0,0.0,2.167,0.0,0.0,0.0,0.0,2328444928.0,1168375808.0,5469065216.0,24653189120.0,5511616.0,39937442.0
12-04 08:37:44,1.763,1.175,95.298,0.0,0.0,1.763,0.0,0.0,0.0,0.0,2328793088.0,1168375808.0,5472649216.0,24649256960.0,4933552.0,35540564.0
12-04 08:37:45,1.597,1.429,94.958,0.0,0.0,2.017,0.0,0.0,0.0,0.0,2328985600.0,1168375808.0,5475794944.0,24645918720.0,5400254.0,39064492.0
12-04 08:37:46,2.662,1.664,93.594,0.083,0.0,1.997,0.0,12288.0,0.0,2.0,2328682496.0,1168375808.0,5479251968.0,24642764800.0,5382915.0,38355891.0
12-04 08:37:47,1.930,1.091,95.386,0.0,0.0,1.594,0.0,81920.0,0.0,5.0,2329108480.0,1168375808.0,5482287104.0,24639303680.0,5041978.0,36572244.0
12-04 08:37:48,1.925,1.339,94.895,0.0,0.0,1.841,0.0,77824.0,0.0,6.0,2329608192.0,1168375808.0,5485723648.0,24635367424.0,4788850.0,34209710.0
12-04 08:37:49,2.590,1.671,94.069,0.0,0.0,1.671,0.0,8192.0,0.0,2.0,2329288704.0,1168375808.0,5489168384.0,24632242176.0,5536535.0,40113100.0
12-04 08:37:50,2.347,1.341,94.552,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2329731072.0,1168375808.0,5492281344.0,24628686848.0,5411703.0,38673425.0
12-04 08:37:51,2.585,1.418,94.495,0.0,0.0,1.501,0.0,12288.0,0.0,1.0,2329628672.0,1168375808.0,5495754752.0,24625315840.0,4989851.0,35597169.0
12-04 08:37:52,2.326,1.246,94.103,0.166,0.0,2.159,0.0,86016.0,0.0,7.0,2329161728.0,1168375808.0,5499486208.0,24622051328.0,5222239.0,37960986.0
12-04 08:37:53,1.928,1.257,95.054,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2330050560.0,1168375808.0,5502230528.0,24618418176.0,5438042.0,39978754.0
12-04 08:37:54,1.838,1.587,94.570,0.0,0.0,2.005,0.0,0.0,0.0,0.0,2329391104.0,1168375808.0,5505605632.0,24615702528.0,4846748.0,34414065.0
12-04 08:37:55,2.181,1.510,94.883,0.0,0.0,1.426,0.0,0.0,0.0,0.0,2330091520.0,1168375808.0,5508571136.0,24612036608.0,5149931.0,37051680.0
12-04 08:37:56,2.998,1.499,93.589,0.0,0.0,1.915,0.0,120938496.0,0.0,120.0,2330025984.0,1168375808.0,5512146944.0,24608526336.0,5262206.0,37773376.0
12-04 08:37:57,1.938,1.264,95.619,0.0,0.0,1.179,0.0,98304.0,0.0,8.0,2330386432.0,1168375808.0,5515427840.0,24604884992.0,5016190.0,35826745.0
12-04 08:37:58,2.176,1.255,94.393,0.167,0.0,2.008,0.0,12288.0,0.0,2.0,2330542080.0,1168375808.0,5518819328.0,24601337856.0,5325392.0,38145850.0
12-04 08:37:59,2.087,1.586,94.240,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2330218496.0,1168375808.0,5522505728.0,24597975040.0,5577999.0,40618618.0
12-04 08:38:00,2.246,1.331,94.509,0.0,0.0,1.913,0.0,0.0,0.0,0.0,2330714112.0,1168375808.0,5525417984.0,24594567168.0,4778873.0,34626880.0
12-04 08:38:01,2.660,1.995,93.682,0.0,0.0,1.663,0.0,0.0,0.0,0.0,2330583040.0,1168375808.0,5528809472.0,24591306752.0,5338439.0,37987484.0
12-04 08:38:02,1.995,1.663,94.181,0.0,0.0,2.161,0.0,77824.0,0.0,5.0,2331144192.0,1168375808.0,5531901952.0,24587653120.0,5027441.0,36239304.0
12-04 08:38:03,2.165,2.082,93.838,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2330771456.0,1168375808.0,5535223808.0,24584704000.0,5456837.0,38908416.0
12-04 08:38:04,1.930,1.174,94.631,0.252,0.0,2.013,0.0,12288.0,0.0,2.0,2330951680.0,1168375808.0,5538619392.0,24581128192.0,4734066.0,33889675.0
12-04 08:38:05,2.914,1.582,93.672,0.0,0.0,1.832,0.0,0.0,0.0,0.0,2331119616.0,1168375808.0,5541924864.0,24577654784.0,5636028.0,40292642.0
12-04 08:38:06,2.115,0.931,95.601,0.0,0.0,1.354,0.0,36864.0,0.0,7.0,2331340800.0,1168375808.0,5545074688.0,24574283776.0,5194543.0,36629109.0
12-04 08:38:07,2.083,1.583,94.833,0.0,0.0,1.500,0.0,77824.0,0.0,5.0,2331303936.0,1168375808.0,5548273664.0,24571121664.0,4914276.0,36463782.0
12-04 08:38:08,3.0,1.417,93.917,0.0,0.0,1.667,0.0,0.0,0.0,0.0,2333102080.0,1168375808.0,5551722496.0,24565874688.0,5376336.0,38434104.0
12-04 08:38:09,2.658,1.495,94.186,0.0,0.0,1.661,0.0,0.0,0.0,0.0,2332925952.0,1168375808.0,5555060736.0,24562712576.0,5312600.0,38629618.0
12-04 08:38:10,1.917,1.583,94.333,0.083,0.0,2.083,0.0,12288.0,0.0,2.0,2333356032.0,1168375808.0,5558501376.0,24558841856.0,5161334.0,37581568.0
12-04 08:38:11,1.839,1.589,94.816,0.0,0.0,1.756,0.0,0.0,0.0,0.0,2332700672.0,1168375808.0,5561954304.0,24556044288.0,5090645.0,36654196.0
12-04 08:38:12,2.762,1.339,94.393,0.0,0.0,1.506,0.0,73728.0,0.0,5.0,2333073408.0,1168375808.0,5565120512.0,24552505344.0,4934953.0,35288540.0
12-04 08:38:13,2.585,1.334,93.912,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2333040640.0,1168375808.0,5568385024.0,24549273600.0,5633374.0,40378994.0
12-04 08:38:14,0.503,0.336,98.742,0.0,0.0,0.419,0.0,8192.0,0.0,2.0,2332848128.0,1168375808.0,5570752512.0,24547098624.0,1813574.0,13837924.0
12-04 08:38:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2332848128.0,1168375808.0,5570752512.0,24547098624.0,19959.0,41199.0
12-04 08:38:16,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2332848128.0,1168375808.0,5570752512.0,24547098624.0,13749.0,24360.0
12-04 08:38:17,0.0,0.083,99.833,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2332848128.0,1168375808.0,5570752512.0,24547098624.0,10346.0,19477.0
12-04 08:38:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332848128.0,1168375808.0,5570752512.0,24547098624.0,9903.0,19065.0
12-04 08:38:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,11504.0,21661.0
12-04 08:38:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,10976.0,20770.0
12-04 08:38:21,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,11382.0,21766.0
12-04 08:38:22,0.083,0.167,99.666,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,10402.0,20193.0
12-04 08:38:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,11055.0,20763.0
12-04 08:38:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,11396.0,21584.0
12-04 08:38:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,10768.0,20135.0
12-04 08:38:26,0.083,0.250,99.666,0.0,0.0,0.0,0.0,59916288.0,0.0,62.0,2332844032.0,1168375808.0,5570756608.0,24547098624.0,9872.0,19155.0
12-04 08:38:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2332966912.0,1168375808.0,5570760704.0,24546971648.0,11936.0,21907.0
12-04 08:38:28,0.250,0.250,99.333,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2333229056.0,1168375808.0,5570760704.0,24546709504.0,10597.0,20350.0
12-04 08:38:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,12524.0,22947.0
12-04 08:38:30,0.0,0.083,99.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,10013.0,19038.0
12-04 08:38:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,10754.0,20370.0
12-04 08:38:32,0.417,0.083,99.500,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,9986.0,19104.0
12-04 08:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,9811.0,18782.0
12-04 08:38:34,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,12792.0,22316.0
12-04 08:38:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333220864.0,1168375808.0,5570760704.0,24546717696.0,12597.0,21976.0
12-04 08:38:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,12232.0,22676.0
12-04 08:38:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,11642.0,21951.0
12-04 08:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,27534.0,37325.0
12-04 08:38:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,10310.0,19663.0
12-04 08:38:40,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,10035.0,18056.0
12-04 08:38:41,0.250,0.0,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,11026.0,20557.0
12-04 08:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,10758.0,20403.0
12-04 08:38:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,10214.0,19568.0
12-04 08:38:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,11758.0,21700.0
12-04 08:38:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,11775.0,22198.0
12-04 08:38:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,2333216768.0,1168375808.0,5570764800.0,24546717696.0,10774.0,20313.0
12-04 08:38:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2333343744.0,1168375808.0,5570764800.0,24546590720.0,10915.0,20580.0
12-04 08:38:48,2.002,1.251,95.496,0.0,0.0,1.251,0.0,73728.0,0.0,6.0,2333704192.0,1168375808.0,5572571136.0,24544423936.0,3727535.0,26367298.0
12-04 08:38:49,1.841,1.004,95.816,0.0,0.0,1.339,0.0,8192.0,0.0,2.0,2333675520.0,1168375808.0,5575520256.0,24541503488.0,4295595.0,31680752.0
12-04 08:38:50,1.593,0.838,96.228,0.0,0.0,1.341,0.0,0.0,0.0,0.0,2333626368.0,1168375808.0,5578379264.0,24538693632.0,4775864.0,35977513.0
12-04 08:38:51,1.839,1.171,95.067,0.0,0.0,1.923,0.0,0.0,0.0,0.0,2333896704.0,1168375808.0,5582073856.0,24534728704.0,5893032.0,43914158.0
12-04 08:38:52,2.104,1.010,95.707,0.168,0.0,1.010,0.0,65536.0,0.0,5.0,2334617600.0,1168375808.0,5585018880.0,24531062784.0,5066645.0,37916223.0
12-04 08:38:53,1.918,1.418,95.329,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2333679616.0,1168375808.0,5588733952.0,24528285696.0,4698304.0,34309968.0
12-04 08:38:54,1.504,1.253,96.241,0.0,0.0,1.003,0.0,0.0,0.0,0.0,2333777920.0,1168375808.0,5590712320.0,24526209024.0,3510571.0,25260072.0
12-04 08:38:55,2.267,1.092,95.214,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2333790208.0,1168375808.0,5594542080.0,24522366976.0,5784526.0,43527569.0
12-04 08:38:56,2.419,1.835,94.329,0.0,0.0,1.418,0.0,20480.0,0.0,1.0,2334593024.0,1168375808.0,5598318592.0,24517787648.0,5972038.0,43936270.0
12-04 08:38:57,1.774,1.182,95.355,0.0,0.0,1.689,0.0,81920.0,0.0,5.0,2334199808.0,1168375808.0,5603106816.0,24513392640.0,6380907.0,47086430.0
12-04 08:38:58,2.168,1.334,94.495,0.167,0.0,1.835,0.0,12288.0,0.0,2.0,2335260672.0,1168375808.0,5606211584.0,24509227008.0,5479234.0,39729368.0
12-04 08:38:59,1.591,1.173,95.226,0.0,0.0,2.010,0.0,8192.0,0.0,1.0,2334580736.0,1168375808.0,5610020864.0,24506097664.0,5874148.0,44609637.0
12-04 08:39:00,2.158,1.494,94.523,0.0,0.0,1.826,0.0,0.0,0.0,0.0,2335137792.0,1168375808.0,5613342720.0,24502218752.0,4944090.0,35861060.0
12-04 08:39:01,2.172,1.587,94.653,0.0,0.0,1.587,0.0,12288.0,0.0,1.0,2334916608.0,1168375808.0,5617086464.0,24498696192.0,5479026.0,39775185.0
12-04 08:39:02,2.439,1.766,94.029,0.0,0.0,1.766,0.0,90112.0,0.0,6.0,2335928320.0,1168375808.0,5620543488.0,24494227456.0,6140156.0,44768727.0
12-04 08:39:03,2.096,0.838,95.557,0.168,0.0,1.341,0.0,24576.0,0.0,3.0,2335354880.0,1168375808.0,5624229888.0,24491114496.0,4343260.0,31255545.0
12-04 08:39:04,0.749,0.0,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2335907840.0,1168375808.0,5624565760.0,24490225664.0,29742.0,39457.0
12-04 08:39:05,1.587,1.170,96.074,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2335961088.0,1168375808.0,5625147392.0,24489590784.0,2733288.0,19333947.0
12-04 08:39:06,3.333,1.500,93.0,0.0,0.0,2.167,0.0,0.0,0.0,0.0,2335744000.0,1168375808.0,5631758336.0,24483196928.0,8886704.0,68641815.0
12-04 08:39:07,2.024,1.433,94.857,0.0,0.0,1.686,0.0,69632.0,0.0,5.0,2335248384.0,1168375808.0,5636857856.0,24478593024.0,6848814.0,51515448.0
12-04 08:39:08,2.838,1.419,94.073,0.0,0.0,1.669,0.0,0.0,0.0,0.0,2337325056.0,1168375808.0,5639958528.0,24473415680.0,6310541.0,46881535.0
12-04 08:39:09,2.745,0.998,93.677,0.166,0.0,2.413,0.0,12288.0,0.0,2.0,2336600064.0,1168375808.0,5644713984.0,24469385216.0,7145666.0,54277762.0
12-04 08:39:10,2.178,1.256,94.807,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2336710656.0,1168375808.0,5648293888.0,24465694720.0,5362834.0,38749925.0
12-04 08:39:11,2.755,1.419,93.990,0.0,0.0,1.836,0.0,0.0,0.0,0.0,2336882688.0,1168375808.0,5652242432.0,24461574144.0,5522334.0,39564473.0
12-04 08:39:12,2.429,1.340,94.389,0.0,0.0,1.843,0.0,69632.0,0.0,5.0,2337705984.0,1168375808.0,5655678976.0,24457314304.0,5861707.0,42486347.0
12-04 08:39:13,2.259,1.423,94.477,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2337501184.0,1168375808.0,5659185152.0,24454012928.0,5512314.0,39749531.0
12-04 08:39:14,2.411,1.746,93.932,0.0,0.0,1.912,0.0,0.0,0.0,0.0,2337837056.0,1168375808.0,5663002624.0,24449859584.0,5695680.0,41586309.0
12-04 08:39:15,1.941,0.928,95.021,0.169,0.0,1.941,0.0,12288.0,0.0,2.0,2337329152.0,1168375808.0,5666779136.0,24446590976.0,5276735.0,37465625.0
12-04 08:39:16,2.190,1.179,95.029,0.0,0.0,1.601,0.0,8192.0,0.0,2.0,2337959936.0,1168375808.0,5669666816.0,24443072512.0,5663502.0,41037749.0
12-04 08:39:17,2.656,1.494,93.942,0.0,0.0,1.909,0.0,81920.0,0.0,5.0,2338066432.0,1168375808.0,5673332736.0,24439300096.0,5188205.0,37440863.0
12-04 08:39:18,3.099,1.424,94.137,0.0,0.0,1.340,0.0,0.0,0.0,0.0,2338390016.0,1168375808.0,5677178880.0,24435130368.0,5760657.0,41670841.0
12-04 08:39:19,2.926,1.087,94.314,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2338967552.0,1168375808.0,5680230400.0,24431501312.0,5617058.0,40272753.0
12-04 08:39:20,2.326,1.910,94.020,0.0,0.0,1.744,0.0,0.0,0.0,0.0,2338263040.0,1168375808.0,5684146176.0,24428290048.0,5558456.0,40285137.0
12-04 08:39:21,2.252,1.334,94.329,0.083,0.0,2.002,0.0,116035584.0,0.0,115.0,2338021376.0,1168375808.0,5687279616.0,24425398272.0,4942769.0,35124832.0
12-04 08:39:22,2.570,1.161,93.864,0.0,0.0,2.405,0.0,118784.0,0.0,8.0,2338615296.0,1168375808.0,5691121664.0,24420962304.0,5918760.0,43610516.0
12-04 08:39:23,2.083,1.667,94.500,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2338504704.0,1168375808.0,5694590976.0,24417603584.0,5407046.0,39552458.0
12-04 08:39:24,2.0,1.667,94.417,0.0,0.0,1.917,0.0,8192.0,0.0,2.0,2338189312.0,1168375808.0,5698453504.0,24414056448.0,5805862.0,42689655.0
12-04 08:39:25,1.760,1.174,95.222,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2338742272.0,1168375808.0,5701533696.0,24410423296.0,4837825.0,34732119.0
12-04 08:39:26,3.250,1.417,93.333,0.0,0.0,2.0,0.0,32768.0,0.0,2.0,2339393536.0,1168375808.0,5705072640.0,24406233088.0,5905488.0,42747253.0
12-04 08:39:27,1.847,1.595,94.542,0.168,0.0,1.847,0.0,102400.0,0.0,7.0,2339352576.0,1168375808.0,5708558336.0,24402788352.0,5531997.0,39646841.0
12-04 08:39:28,2.669,1.334,94.162,0.0,0.0,1.835,0.0,0.0,0.0,0.0,2340593664.0,1168375808.0,5712220160.0,24397885440.0,5577040.0,40480313.0
12-04 08:39:29,2.500,1.250,94.250,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2340073472.0,1168375808.0,5715898368.0,24394727424.0,5734517.0,41813126.0
12-04 08:39:30,2.343,1.339,94.561,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2339512320.0,1168375808.0,5719441408.0,24391745536.0,5351023.0,38295457.0
12-04 08:39:31,2.176,1.423,94.561,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2339438592.0,1168375808.0,5722808320.0,24388452352.0,5516715.0,39779886.0
12-04 08:39:32,2.007,1.087,95.067,0.084,0.0,1.756,0.0,94208.0,0.0,7.0,2339647488.0,1168375808.0,5726654464.0,24384397312.0,4933336.0,35538350.0
12-04 08:39:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2339733504.0,1168375808.0,5727076352.0,24383889408.0,10317.0,19411.0
12-04 08:39:34,0.250,0.167,99.417,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2339733504.0,1168375808.0,5727076352.0,24383889408.0,182079.0,1212827.0
12-04 08:39:35,2.676,1.338,94.314,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2339487744.0,1168375808.0,5729595392.0,24381616128.0,4998128.0,36518247.0
12-04 08:39:36,3.008,1.337,93.317,0.0,0.0,2.339,0.0,16384.0,0.0,1.0,2340937728.0,1168375808.0,5735591936.0,24374169600.0,8833439.0,64321221.0
12-04 08:39:37,1.676,1.257,94.803,0.0,0.0,2.263,0.0,73728.0,0.0,5.0,2340352000.0,1168375808.0,5740896256.0,24369451008.0,7275160.0,59061899.0
12-04 08:39:38,2.405,1.824,92.786,0.249,0.0,2.736,0.0,24576.0,0.0,3.0,2341122048.0,1168375808.0,5745528832.0,24364048384.0,7338124.0,56610935.0
12-04 08:39:39,1.679,1.008,95.886,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2341019648.0,1168375808.0,5750231040.0,24359448576.0,6235063.0,48180399.0
12-04 08:39:40,2.419,1.418,94.078,0.0,0.0,2.085,0.0,0.0,0.0,0.0,2341511168.0,1168375808.0,5754351616.0,24354836480.0,6642920.0,49885959.0
12-04 08:39:41,2.263,1.090,94.635,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2341576704.0,1168375808.0,5758279680.0,24350842880.0,5919861.0,43590930.0
12-04 08:39:42,3.264,1.172,93.473,0.0,0.0,2.092,0.0,69632.0,0.0,5.0,2342555648.0,1168375808.0,5762256896.0,24345886720.0,6295390.0,45818418.0
12-04 08:39:43,1.846,1.342,95.470,0.0,0.0,1.342,0.0,0.0,0.0,0.0,2342731776.0,1168375808.0,5765718016.0,24342249472.0,4957571.0,36164948.0
12-04 08:39:44,2.339,1.671,93.400,0.919,0.0,1.671,0.0,12288.0,0.0,2.0,2342408192.0,1168375808.0,5769273344.0,24339017728.0,5558771.0,40533260.0
12-04 08:39:45,2.508,1.338,94.816,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2342318080.0,1168375808.0,5772681216.0,24335699968.0,5140261.0,37094493.0
12-04 08:39:46,2.585,1.751,93.495,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2342445056.0,1168375808.0,5776195584.0,24332058624.0,6012790.0,43659101.0
12-04 08:39:47,2.431,1.174,94.552,0.0,0.0,1.844,0.0,81920.0,0.0,5.0,2342449152.0,1168375808.0,5779820544.0,24328429568.0,5301461.0,38151322.0
12-04 08:39:48,2.513,1.843,93.970,0.0,0.0,1.675,0.0,94208.0,0.0,6.0,2343526400.0,1168375808.0,5783158784.0,24324014080.0,5767311.0,41692874.0
12-04 08:39:49,2.433,1.678,94.295,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2342903808.0,1168375808.0,5787254784.0,24320540672.0,5506812.0,40477631.0
12-04 08:39:50,2.265,1.007,94.715,0.168,0.0,1.846,0.0,12288.0,0.0,2.0,2343841792.0,1168375808.0,5790371840.0,24316485632.0,5393236.0,39046621.0
12-04 08:39:51,2.168,1.418,94.329,0.0,0.0,2.085,0.0,106713088.0,0.0,110.0,2343215104.0,1168375808.0,5793832960.0,24313651200.0,5123865.0,36954269.0
12-04 08:39:52,2.176,1.674,94.310,0.0,0.0,1.841,0.0,81920.0,0.0,6.0,2343092224.0,1168375808.0,5797699584.0,24309907456.0,5939954.0,43425130.0
12-04 08:39:53,2.165,1.415,94.255,0.0,0.0,2.165,0.0,0.0,0.0,0.0,2343309312.0,1168375808.0,5800837120.0,24306552832.0,5452691.0,39829353.0
12-04 08:39:54,2.337,1.419,94.491,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2342907904.0,1168375808.0,5804883968.0,24302907392.0,5569069.0,40909909.0
12-04 08:39:55,1.843,1.173,95.310,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2343321600.0,1168375808.0,5807968256.0,24299409408.0,4942555.0,36231080.0
12-04 08:39:56,2.170,1.503,94.073,0.167,0.0,2.087,0.0,32768.0,0.0,3.0,2343219200.0,1168375808.0,5811556352.0,24295923712.0,5641449.0,41007015.0
12-04 08:39:57,2.762,1.590,93.891,0.0,0.0,1.757,0.0,86016.0,0.0,5.0,2344239104.0,1168375808.0,5815033856.0,24291426304.0,5771435.0,42120793.0
12-04 08:39:58,2.819,2.405,93.284,0.0,0.0,1.493,0.0,0.0,0.0,0.0,2343956480.0,1168375808.0,5818810368.0,24287932416.0,5745145.0,41588814.0
12-04 08:39:59,2.178,1.256,95.059,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2344026112.0,1168375808.0,5822623744.0,24284049408.0,4862210.0,34927850.0
12-04 08:40:00,2.417,1.250,94.417,0.0,0.0,1.917,0.0,0.0,0.0,0.0,2344828928.0,1168375808.0,5825769472.0,24280100864.0,5676939.0,41881788.0
12-04 08:40:01,2.015,1.679,94.207,0.168,0.0,1.931,0.0,12288.0,0.0,2.0,2344460288.0,1168375808.0,5829189632.0,24277049344.0,6046140.0,43719813.0
12-04 08:40:02,2.895,1.737,93.631,0.0,0.0,1.737,0.0,49152.0,0.0,3.0,2344910848.0,1168375808.0,5832929280.0,24272859136.0,5344720.0,38682320.0
12-04 08:40:03,2.101,1.345,94.958,0.0,0.0,1.597,0.0,0.0,0.0,0.0,2344771584.0,1168375808.0,5836369920.0,24269557760.0,5160478.0,36984418.0
12-04 08:40:04,2.003,1.586,94.157,0.0,0.0,2.254,0.0,8192.0,0.0,2.0,2344280064.0,1168375808.0,5840404480.0,24266014720.0,5833329.0,42662237.0
12-04 08:40:05,3.247,1.582,93.256,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2345500672.0,1168375808.0,5843800064.0,24261398528.0,5642938.0,41069853.0
12-04 08:40:06,0.251,0.251,99.499,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2345426944.0,1168375808.0,5844983808.0,24260288512.0,502304.0,3548440.0
12-04 08:40:07,0.083,0.083,99.583,0.167,0.0,0.083,0.0,90112.0,0.0,7.0,2345426944.0,1168375808.0,5844983808.0,24260288512.0,23932.0,45576.0
12-04 08:40:08,1.008,0.840,97.649,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2345857024.0,1168375808.0,5845577728.0,24259264512.0,1964636.0,13618571.0
12-04 08:40:09,2.500,1.500,93.750,0.0,0.0,2.250,0.0,8192.0,0.0,1.0,2346037248.0,1168375808.0,5849706496.0,24254955520.0,6623156.0,49249957.0
12-04 08:40:10,2.094,1.256,94.556,0.0,0.0,2.094,0.0,0.0,0.0,0.0,2345623552.0,1168375808.0,5856804864.0,24248270848.0,9188358.0,73508616.0
12-04 08:40:11,2.678,1.506,93.222,0.0,0.0,2.594,0.0,16384.0,0.0,1.0,2346221568.0,1168375808.0,5861978112.0,24242499584.0,8555365.0,64472520.0
12-04 08:40:12,2.097,1.426,94.631,0.0,0.0,1.846,0.0,77824.0,0.0,6.0,2345406464.0,1168375808.0,5867413504.0,24237879296.0,6825440.0,52540463.0
12-04 08:40:13,2.506,1.504,93.818,0.167,0.0,2.005,0.0,24576.0,0.0,3.0,2346377216.0,1168375808.0,5870858240.0,24233463808.0,6576827.0,48745374.0
12-04 08:40:14,2.185,1.176,94.706,0.0,0.0,1.933,0.0,0.0,0.0,0.0,2346741760.0,1168375808.0,5875101696.0,24228855808.0,6215421.0,47329695.0
12-04 08:40:15,2.089,1.337,94.653,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2346672128.0,1168375808.0,5878751232.0,24225275904.0,5553615.0,41288808.0
12-04 08:40:16,1.756,1.338,95.067,0.0,0.0,1.839,0.0,0.0,0.0,0.0,2346819584.0,1168375808.0,5882486784.0,24221392896.0,4909551.0,36127971.0
12-04 08:40:17,2.200,1.269,95.008,0.0,0.0,1.523,0.0,81920.0,0.0,5.0,2347237376.0,1168375808.0,5886005248.0,24217456640.0,5858942.0,42101739.0
12-04 08:40:18,2.096,1.257,94.803,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2347388928.0,1168375808.0,5889273856.0,24214036480.0,5561487.0,40591507.0
12-04 08:40:19,2.252,1.751,93.828,0.250,0.0,1.918,0.0,12288.0,0.0,2.0,2348183552.0,1168375808.0,5893079040.0,24209436672.0,5885035.0,43193903.0
12-04 08:40:20,1.264,1.179,95.703,0.0,0.0,1.853,0.0,0.0,0.0,0.0,2347438080.0,1168375808.0,5896564736.0,24206696448.0,4963858.0,35910556.0
12-04 08:40:21,2.680,1.424,94.305,0.0,0.0,1.591,0.0,106471424.0,0.0,104.0,2347937792.0,1168375808.0,5900132352.0,24202629120.0,5318619.0,39171214.0
12-04 08:40:22,2.099,1.175,95.046,0.0,0.0,1.679,0.0,110592.0,0.0,8.0,2347896832.0,1168375808.0,5903720448.0,24199081984.0,5712170.0,41978359.0
12-04 08:40:23,2.598,1.341,94.384,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2348089344.0,1168375808.0,5907382272.0,24195227648.0,5733101.0,41478074.0
12-04 08:40:24,2.176,1.423,94.728,0.0,0.0,1.674,0.0,0.0,0.0,0.0,2348376064.0,1168375808.0,5911003136.0,24191320064.0,5245366.0,38397156.0
12-04 08:40:25,2.022,0.927,94.945,0.168,0.0,1.938,0.0,12288.0,0.0,2.0,2348716032.0,1168375808.0,5914193920.0,24187789312.0,5380606.0,38749710.0
12-04 08:40:26,2.244,1.829,93.766,0.0,0.0,2.161,0.0,61440.0,0.0,8.0,2348007424.0,1168375808.0,5917827072.0,24184864768.0,5708213.0,41344322.0
12-04 08:40:27,1.926,1.005,95.477,0.0,0.0,1.591,0.0,69632.0,0.0,5.0,2348154880.0,1168375808.0,5921665024.0,24180879360.0,5560390.0,41300585.0
12-04 08:40:28,2.341,1.338,94.983,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2348843008.0,1168375808.0,5924945920.0,24176910336.0,5007886.0,36099638.0
12-04 08:40:29,3.094,1.756,93.645,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2349461504.0,1168375808.0,5928488960.0,24172748800.0,5625061.0,40393023.0
12-04 08:40:30,2.905,1.577,93.361,0.0,0.0,2.158,0.0,0.0,0.0,0.0,2349240320.0,1168375808.0,5931782144.0,24169676800.0,5835575.0,42046304.0
12-04 08:40:31,2.008,1.674,94.728,0.084,0.0,1.506,0.0,12288.0,0.0,2.0,2348912640.0,1168375808.0,5935689728.0,24166096896.0,5408163.0,39369539.0
12-04 08:40:32,2.329,1.747,93.927,0.0,0.0,1.997,0.0,69632.0,0.0,5.0,2349154304.0,1168375808.0,5939064832.0,24162480128.0,5318168.0,38259398.0
12-04 08:40:33,2.513,1.089,94.640,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2349383680.0,1168375808.0,5942714368.0,24158601216.0,5812889.0,42612832.0
12-04 08:40:34,1.847,1.343,94.878,0.0,0.0,1.931,0.0,0.0,0.0,0.0,2348949504.0,1168375808.0,5946540032.0,24155209728.0,5392060.0,39197918.0
12-04 08:40:35,2.267,1.427,94.458,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2349899776.0,1168375808.0,5949898752.0,24150900736.0,5619463.0,40198293.0
12-04 08:40:36,2.508,1.589,94.314,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2349948928.0,1168375808.0,5953245184.0,24147505152.0,5306930.0,38300052.0
12-04 08:40:37,0.667,0.417,98.333,0.083,0.0,0.500,0.0,81920.0,0.0,7.0,2349776896.0,1168375808.0,5955047424.0,24145874944.0,1288083.0,9502637.0
12-04 08:40:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349776896.0,1168375808.0,5955047424.0,24145874944.0,28444.0,38411.0
12-04 08:40:39,0.838,0.419,98.325,0.0,0.0,0.419,0.0,8192.0,0.0,2.0,2349760512.0,1168375808.0,5955444736.0,24145494016.0,1209890.0,8434533.0
12-04 08:40:40,2.498,1.332,94.505,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2349969408.0,1168375808.0,5957902336.0,24142827520.0,4453688.0,31698617.0
12-04 08:40:41,2.990,1.495,93.023,0.0,0.0,2.492,0.0,0.0,0.0,0.0,2349932544.0,1168375808.0,5962252288.0,24138514432.0,6830555.0,50326853.0
12-04 08:40:42,2.355,1.514,93.188,0.0,0.0,2.944,0.0,81920.0,0.0,5.0,2350186496.0,1168375808.0,5970644992.0,24129867776.0,10998649.0,87433238.0
12-04 08:40:43,2.852,1.342,93.372,0.168,0.0,2.265,0.0,12288.0,0.0,2.0,2350407680.0,1168375808.0,5975515136.0,24124776448.0,7826268.0,58438649.0
12-04 08:40:44,2.012,1.676,94.803,0.0,0.0,1.509,0.0,8192.0,0.0,1.0,2350575616.0,1168375808.0,5979717632.0,24120406016.0,6516319.0,49702661.0
12-04 08:40:45,2.946,1.178,94.192,0.0,0.0,1.684,0.0,0.0,0.0,0.0,2350870528.0,1168375808.0,5984526336.0,24115302400.0,6891603.0,51848870.0
12-04 08:40:46,2.099,1.092,94.878,0.0,0.0,1.931,0.0,24576.0,0.0,2.0,2351656960.0,1168375808.0,5987790848.0,24111251456.0,6133507.0,45837225.0
12-04 08:40:47,2.090,1.672,94.398,0.0,0.0,1.839,0.0,94208.0,0.0,5.0,2351656960.0,1168375808.0,5992013824.0,24107028480.0,6176562.0,45733364.0
12-04 08:40:48,1.251,0.667,96.831,0.0,0.0,1.251,0.0,73728.0,0.0,6.0,2351992832.0,1168375808.0,5995618304.0,24103088128.0,3308278.0,25177060.0
12-04 08:40:49,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,11633.0,21525.0
12-04 08:40:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,22395.0,44272.0
12-04 08:40:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,95653888.0,0.0,93.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,10035.0,19291.0
12-04 08:40:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,10692.0,20444.0
12-04 08:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,10768.0,20647.0
12-04 08:40:54,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2351984640.0,1168375808.0,5995618304.0,24103096320.0,9883.0,19167.0
12-04 08:40:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2351980544.0,1168375808.0,5995622400.0,24103096320.0,11212.0,21107.0
12-04 08:40:56,0.584,0.083,99.333,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2351980544.0,1168375808.0,5995622400.0,24103096320.0,11436.0,21598.0
12-04 08:40:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,13412.0,23680.0
12-04 08:40:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,11096.0,21346.0
12-04 08:40:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,11361.0,21236.0
12-04 08:41:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,9688.0,19047.0
12-04 08:41:01,0.0,0.084,99.833,0.084,0.0,0.0,0.0,49152.0,0.0,10.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,11094.0,19470.0
12-04 08:41:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,11483.0,20470.0
12-04 08:41:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,10008.0,19357.0
12-04 08:41:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,14341.0,24098.0
12-04 08:41:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,14798.0,24761.0
12-04 08:41:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,11970.0,21864.0
12-04 08:41:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2352230400.0,1168375808.0,5995626496.0,24102842368.0,12166.0,22216.0
12-04 08:41:08,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352992256.0,1168375808.0,5995626496.0,24102080512.0,28048.0,37009.0
12-04 08:41:09,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2352992256.0,1168375808.0,5995626496.0,24102080512.0,11612.0,21043.0
12-04 08:41:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10949.0,20046.0
12-04 08:41:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,11799.0,21163.0
12-04 08:41:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,11321.0,20718.0
12-04 08:41:13,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,11790.0,21137.0
12-04 08:41:14,0.083,0.250,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10532.0,20312.0
12-04 08:41:15,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,12586.0,23354.0
12-04 08:41:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10938.0,20651.0
12-04 08:41:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10261.0,19453.0
12-04 08:41:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,11433.0,21364.0
12-04 08:41:19,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10290.0,19519.0
12-04 08:41:20,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,10870.0,19850.0
12-04 08:41:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2352988160.0,1168375808.0,5995630592.0,24102080512.0,12236.0,22989.0
12-04 08:41:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2352984064.0,1168375808.0,5995634688.0,24102080512.0,10826.0,20628.0
12-04 08:41:23,0.916,0.500,97.918,0.0,0.0,0.666,0.0,0.0,0.0,0.0,2352984064.0,1168375808.0,5995634688.0,24102080512.0,1170982.0,8203511.0
12-04 08:41:24,2.090,0.920,95.234,0.251,0.0,1.505,0.0,24576.0,0.0,3.0,2352574464.0,1168375808.0,5998202880.0,24099921920.0,3984372.0,28084976.0
12-04 08:41:25,1.841,1.255,95.146,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2353668096.0,1168375808.0,6001184768.0,24095846400.0,5493921.0,41344819.0
12-04 08:41:26,2.090,1.254,95.485,0.0,0.0,1.171,0.0,0.0,0.0,0.0,2353143808.0,1168375808.0,6004932608.0,24092622848.0,5046482.0,38013906.0
12-04 08:41:27,1.910,1.578,94.352,0.0,0.0,2.159,0.0,81920.0,0.0,5.0,2353090560.0,1168375808.0,6008868864.0,24088739840.0,5762831.0,43219790.0
12-04 08:41:28,2.929,1.172,94.393,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2354663424.0,1168375808.0,6012469248.0,24083566592.0,5564041.0,41171241.0
12-04 08:41:29,1.839,1.087,95.485,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2354438144.0,1168375808.0,6016163840.0,24080097280.0,5071997.0,37920671.0
12-04 08:41:30,2.265,1.258,94.715,0.084,0.0,1.678,0.0,12288.0,0.0,2.0,2354192384.0,1168375808.0,6019649536.0,24076857344.0,5926952.0,43413363.0
12-04 08:41:31,2.252,1.585,94.245,0.0,0.0,1.918,0.0,20480.0,0.0,1.0,2354507776.0,1168375808.0,6023090176.0,24073101312.0,5562622.0,40379673.0
12-04 08:41:32,2.900,1.906,93.206,0.0,0.0,1.988,0.0,69632.0,0.0,5.0,2355527680.0,1168375808.0,6027333632.0,24067837952.0,5993102.0,43902256.0
12-04 08:41:33,2.750,1.917,93.750,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2355187712.0,1168375808.0,6030536704.0,24064974848.0,5937873.0,43301211.0
12-04 08:41:34,2.671,1.586,93.656,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2355916800.0,1168375808.0,6034411520.0,24060370944.0,5983345.0,42821417.0
12-04 08:41:35,2.924,1.671,93.484,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2356269056.0,1168375808.0,6037803008.0,24056627200.0,5815604.0,42097047.0
12-04 08:41:36,2.523,1.346,94.029,0.084,0.0,2.019,0.0,20480.0,0.0,4.0,2356809728.0,1168375808.0,6041931776.0,24051957760.0,6233730.0,44599437.0
12-04 08:41:37,2.504,1.669,93.740,0.0,0.0,2.087,0.0,69632.0,0.0,5.0,2356047872.0,1168375808.0,6046052352.0,24048599040.0,5668173.0,40332242.0
12-04 08:41:38,2.419,1.751,93.661,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2356297728.0,1168375808.0,6049427456.0,24044974080.0,5788145.0,41773875.0
12-04 08:41:39,2.343,1.674,93.808,0.0,0.0,2.176,0.0,0.0,0.0,0.0,2357014528.0,1168375808.0,6053322752.0,24040361984.0,6334190.0,45995937.0
12-04 08:41:40,2.515,1.425,94.384,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2356469760.0,1168375808.0,6057672704.0,24036556800.0,5725592.0,41679071.0
12-04 08:41:41,2.103,1.262,94.786,0.0,0.0,1.850,0.0,0.0,0.0,0.0,2356506624.0,1168375808.0,6061498368.0,24032694272.0,5854379.0,42101664.0
12-04 08:41:42,2.347,1.593,93.546,0.084,0.0,2.431,0.0,94208.0,0.0,7.0,2356359168.0,1168375808.0,6064807936.0,24029532160.0,5902192.0,41798450.0
12-04 08:41:43,2.282,1.437,94.505,0.0,0.0,1.775,0.0,0.0,0.0,0.0,2356903936.0,1168375808.0,6069002240.0,24024793088.0,6323594.0,45323431.0
12-04 08:41:44,2.759,1.756,93.478,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2357305344.0,1168375808.0,6072504320.0,24020889600.0,6116595.0,43479731.0
12-04 08:41:45,0.834,0.584,97.748,0.0,0.0,0.834,0.0,0.0,0.0,0.0,2357129216.0,1168375808.0,6074916864.0,24018653184.0,1912649.0,13699915.0
12-04 08:41:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357129216.0,1168375808.0,6074916864.0,24018653184.0,35830.0,55055.0
12-04 08:41:47,1.668,1.168,96.163,0.0,0.0,1.001,0.0,69632.0,0.0,5.0,2357374976.0,1168375808.0,6075813888.0,24017510400.0,2602014.0,18197383.0
12-04 08:41:48,2.762,1.841,93.305,0.167,0.0,1.925,0.0,90112.0,0.0,8.0,2358902784.0,1168375808.0,6079578112.0,24012218368.0,6535034.0,47278066.0
12-04 08:41:49,3.342,1.671,92.565,0.0,0.0,2.423,0.0,8192.0,0.0,2.0,2358628352.0,1168375808.0,6086922240.0,24005148672.0,10028083.0,77942564.0
12-04 08:41:50,3.897,1.493,92.206,0.0,0.0,2.405,0.0,0.0,0.0,0.0,2358894592.0,1168375808.0,6091526144.0,24000278528.0,7713424.0,58099957.0
12-04 08:41:51,2.339,1.671,93.901,0.0,0.0,2.089,0.0,8192.0,0.0,2.0,2359009280.0,1168375808.0,6096252928.0,23995437056.0,7287302.0,55340769.0
12-04 08:41:52,2.331,1.499,93.755,0.0,0.0,2.415,0.0,53248.0,0.0,3.0,2358861824.0,1168375808.0,6101073920.0,23990763520.0,6708291.0,50347649.0
12-04 08:41:53,2.178,1.508,94.640,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2358640640.0,1168375808.0,6105612288.0,23986446336.0,6406727.0,48079056.0
12-04 08:41:54,2.181,1.846,94.211,0.168,0.0,1.594,0.0,20480.0,0.0,3.0,2358841344.0,1168375808.0,6109777920.0,23982080000.0,6702720.0,49402484.0
12-04 08:41:55,2.594,1.339,94.059,0.0,0.0,2.008,0.0,0.0,0.0,0.0,2359332864.0,1168375808.0,6113894400.0,23977472000.0,6021239.0,43889317.0
12-04 08:41:56,2.498,1.665,93.505,0.0,0.0,2.331,0.0,69083136.0,0.0,67.0,2358972416.0,1168375808.0,6117601280.0,23974125568.0,6074996.0,44302494.0
12-04 08:41:57,2.377,1.188,94.907,0.0,0.0,1.528,0.0,53149696.0,0.0,62.0,2359525376.0,1168375808.0,6121353216.0,23969820672.0,5961304.0,42672930.0
12-04 08:41:58,2.745,1.664,93.511,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2359939072.0,1168375808.0,6125531136.0,23965229056.0,6053126.0,44005111.0
12-04 08:41:59,2.527,1.264,94.103,0.505,0.0,1.601,0.0,11243520.0,0.0,22.0,2360156160.0,1168375808.0,6129250304.0,23961292800.0,5999931.0,43717921.0
12-04 08:42:00,2.167,1.917,93.667,0.0,0.0,2.250,0.0,0.0,0.0,0.0,2360274944.0,1168375808.0,6132826112.0,23957598208.0,5933607.0,42391137.0
12-04 08:42:01,1.921,1.838,94.152,0.0,0.0,2.089,0.0,32768.0,0.0,2.0,2360467456.0,1168375808.0,6136352768.0,23953879040.0,5758885.0,41988021.0
12-04 08:42:02,3.023,1.427,94.374,0.0,0.0,1.175,0.0,53248.0,0.0,3.0,2360111104.0,1168375808.0,6140317696.0,23950270464.0,5722498.0,41164369.0
12-04 08:42:03,2.437,1.597,94.118,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2360041472.0,1168375808.0,6144069632.0,23946588160.0,6003434.0,42494996.0
12-04 08:42:04,2.433,1.007,94.463,0.0,0.0,2.097,0.0,0.0,0.0,0.0,2360176640.0,1168375808.0,6148362240.0,23942160384.0,5515422.0,40410495.0
12-04 08:42:05,2.265,1.510,94.128,0.168,0.0,1.930,0.0,12288.0,0.0,2.0,2360791040.0,1168375808.0,6151462912.0,23938445312.0,5889058.0,42115289.0
12-04 08:42:06,2.347,1.425,94.384,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2360852480.0,1168375808.0,6155304960.0,23934541824.0,6150026.0,45429147.0
12-04 08:42:07,2.258,2.007,93.729,0.0,0.0,2.007,0.0,69632.0,0.0,5.0,2361049088.0,1168375808.0,6158983168.0,23930667008.0,6204511.0,45198365.0
12-04 08:42:08,2.752,1.751,93.411,0.0,0.0,2.085,0.0,0.0,0.0,0.0,2362642432.0,1168375808.0,6162771968.0,23925284864.0,6208737.0,44100626.0
12-04 08:42:09,2.090,1.505,94.649,0.0,0.0,1.756,0.0,0.0,0.0,0.0,2362458112.0,1168375808.0,6166663168.0,23921577984.0,5468411.0,40676367.0
12-04 08:42:10,1.931,1.259,95.130,0.0,0.0,1.679,0.0,0.0,0.0,0.0,2362318848.0,1168375808.0,6170574848.0,23917805568.0,5264234.0,38201304.0
12-04 08:42:11,3.331,1.749,92.423,0.167,0.0,2.331,0.0,61440.0,0.0,12.0,2362040320.0,1168375808.0,6174232576.0,23914426368.0,6429170.0,46200867.0
12-04 08:42:12,2.583,1.417,93.667,0.0,0.0,2.333,0.0,86016.0,0.0,5.0,2361823232.0,1168375808.0,6177812480.0,23911063552.0,5954574.0,43090997.0
12-04 08:42:13,2.012,1.509,94.384,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2362445824.0,1168375808.0,6181638144.0,23906615296.0,5905904.0,43378638.0
12-04 08:42:14,2.096,1.341,94.552,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2362953728.0,1168375808.0,6185365504.0,23902380032.0,5851263.0,42342364.0
12-04 08:42:15,2.345,1.340,94.472,0.0,0.0,1.843,0.0,0.0,0.0,0.0,2363080704.0,1168375808.0,6189838336.0,23897780224.0,6073087.0,44801338.0
12-04 08:42:16,1.598,1.682,95.038,0.0,0.0,1.682,0.0,0.0,0.0,0.0,2362785792.0,1168375808.0,6192807936.0,23895105536.0,5366776.0,38840979.0
12-04 08:42:17,2.185,1.597,94.202,0.084,0.0,1.933,0.0,81920.0,0.0,7.0,2363080704.0,1168375808.0,6196805632.0,23890812928.0,5926705.0,42624194.0
12-04 08:42:18,2.934,1.341,93.630,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2363015168.0,1168375808.0,6200606720.0,23887077376.0,6157181.0,44665105.0
12-04 08:42:19,2.301,1.972,93.673,0.0,0.0,2.054,0.0,0.0,0.0,0.0,2363346944.0,1168375808.0,6204559360.0,23882792960.0,5229272.0,39121247.0
12-04 08:42:20,1.514,1.093,95.374,0.0,0.0,2.019,0.0,0.0,0.0,0.0,2363011072.0,1168375808.0,6208450560.0,23879237632.0,5495016.0,40634459.0
12-04 08:42:21,2.822,1.411,93.444,0.0,0.0,2.324,0.0,0.0,0.0,0.0,2363277312.0,1168375808.0,6212136960.0,23875284992.0,6054221.0,44525791.0
12-04 08:42:22,2.656,2.158,93.444,0.0,0.0,1.743,0.0,69632.0,0.0,5.0,2363846656.0,1168375808.0,6215757824.0,23871094784.0,5891631.0,42530191.0
12-04 08:42:23,2.265,1.091,94.631,0.252,0.0,1.762,0.0,12288.0,0.0,2.0,2363604992.0,1168375808.0,6219300864.0,23867793408.0,5532996.0,40481984.0
12-04 08:42:24,2.417,1.500,94.250,0.0,0.0,1.833,0.0,8192.0,0.0,2.0,2364444672.0,1168375808.0,6222868480.0,23863386112.0,6096589.0,45691128.0
12-04 08:42:25,2.671,2.170,93.489,0.0,0.0,1.669,0.0,0.0,0.0,0.0,2364227584.0,1168375808.0,6226800640.0,23859671040.0,5991496.0,42766184.0
12-04 08:42:26,2.855,1.511,93.535,0.0,0.0,2.099,0.0,12288.0,0.0,1.0,2364968960.0,1168375808.0,6230642688.0,23855087616.0,6115879.0,43868477.0
12-04 08:42:27,2.739,1.494,93.693,0.0,0.0,2.075,0.0,77824.0,0.0,6.0,2364416000.0,1168375808.0,6234161152.0,23852122112.0,5584515.0,40097016.0
12-04 08:42:28,2.190,1.179,95.029,0.0,0.0,1.601,0.0,0.0,0.0,0.0,2364846080.0,1168375808.0,6238232576.0,23847620608.0,5521516.0,40287463.0
12-04 08:42:29,2.248,2.082,93.589,0.167,0.0,1.915,0.0,20480.0,0.0,3.0,2365440000.0,1168375808.0,6242275328.0,23842983936.0,5886896.0,42879890.0
12-04 08:42:30,2.275,1.432,94.945,0.0,0.0,1.348,0.0,0.0,0.0,0.0,2365124608.0,1168375808.0,6245814272.0,23839760384.0,5969422.0,43374111.0
12-04 08:42:31,2.676,1.254,93.729,0.0,0.0,2.341,0.0,51560448.0,0.0,53.0,2365161472.0,1168375808.0,6249746432.0,23835791360.0,6235748.0,45259208.0
12-04 08:42:32,2.347,1.760,94.132,0.0,0.0,1.760,0.0,69885952.0,0.0,78.0,2365321216.0,1168375808.0,6253113344.0,23832264704.0,5905906.0,42516238.0
12-04 08:42:33,2.623,1.269,95.008,0.0,0.0,1.100,0.0,0.0,0.0,0.0,2366279680.0,1168375808.0,6257020928.0,23827398656.0,5493526.0,40053401.0
12-04 08:42:34,2.421,1.753,93.489,0.250,0.0,2.087,0.0,24576.0,0.0,3.0,2366730240.0,1168375808.0,6260891648.0,23823077376.0,6161609.0,44905147.0
12-04 08:42:35,2.506,1.420,94.069,0.0,0.0,2.005,0.0,0.0,0.0,0.0,2367254528.0,1168375808.0,6264832000.0,23818612736.0,6055128.0,44327618.0
12-04 08:42:36,1.939,1.518,94.604,0.0,0.0,1.939,0.0,12288.0,0.0,1.0,2366648320.0,1168375808.0,6268608512.0,23815442432.0,5837900.0,41738961.0
12-04 08:42:37,2.696,1.179,94.271,0.0,0.0,1.853,0.0,90112.0,0.0,5.0,2367119360.0,1168375808.0,6272327680.0,23811252224.0,5983120.0,42313246.0
12-04 08:42:38,2.411,2.078,93.682,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2366513152.0,1168375808.0,6276194304.0,23807991808.0,5592374.0,40123740.0
12-04 08:42:39,2.579,2.080,93.594,0.0,0.0,1.747,0.0,0.0,0.0,0.0,2367242240.0,1168375808.0,6280044544.0,23803412480.0,5991550.0,43860564.0
12-04 08:42:40,3.333,1.250,93.333,0.083,0.0,2.0,0.0,12288.0,0.0,2.0,2367406080.0,1168375808.0,6283739136.0,23799554048.0,5862335.0,42745327.0
12-04 08:42:41,2.178,1.424,93.970,0.0,0.0,2.429,0.0,0.0,0.0,0.0,2367488000.0,1168375808.0,6287331328.0,23795879936.0,6053905.0,43593236.0
12-04 08:42:42,2.106,1.095,94.356,0.0,0.0,2.443,0.0,86016.0,0.0,5.0,2367184896.0,1168375808.0,6291390464.0,23792123904.0,6155390.0,44621093.0
12-04 08:42:43,2.926,1.839,93.478,0.0,0.0,1.756,0.0,0.0,0.0,0.0,2367963136.0,1168375808.0,6295080960.0,23787655168.0,6245257.0,44460117.0
12-04 08:42:44,2.099,1.511,95.046,0.0,0.0,1.343,0.0,0.0,0.0,0.0,2367442944.0,1168375808.0,6299500544.0,23783755776.0,5551740.0,40763685.0
12-04 08:42:45,2.265,1.594,94.631,0.0,0.0,1.510,0.0,0.0,0.0,0.0,2367631360.0,1168375808.0,6302736384.0,23780331520.0,5820746.0,42285237.0
12-04 08:42:46,2.826,1.496,93.682,0.166,0.0,1.829,0.0,36864.0,0.0,6.0,2367746048.0,1168375808.0,6306541568.0,23776411648.0,5471340.0,39325280.0
12-04 08:42:47,2.439,1.682,94.281,0.0,0.0,1.598,0.0,81920.0,0.0,5.0,2368311296.0,1168375808.0,6310850560.0,23771537408.0,6195436.0,45658408.0
12-04 08:42:48,2.271,1.346,94.281,0.0,0.0,2.103,0.0,77824.0,0.0,6.0,2369015808.0,1168375808.0,6314590208.0,23767093248.0,6008004.0,42930839.0
12-04 08:42:49,2.912,1.414,93.344,0.0,0.0,2.329,0.0,0.0,0.0,0.0,2368897024.0,1168375808.0,6317850624.0,23763951616.0,5805879.0,42126785.0
12-04 08:42:50,2.739,1.660,93.527,0.0,0.0,2.075,0.0,0.0,0.0,0.0,2368688128.0,1168375808.0,6322950144.0,23759060992.0,6186616.0,45721985.0
12-04 08:42:51,0.500,0.417,98.667,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,2368536576.0,1168375808.0,6323720192.0,23758442496.0,794400.0,5598249.0
12-04 08:42:52,1.505,0.669,96.906,0.0,0.0,0.920,0.0,57344.0,0.0,3.0,2368249856.0,1168375808.0,6324387840.0,23758061568.0,2337038.0,16362315.0
12-04 08:42:53,0.333,0.333,99.086,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2368233472.0,1168375808.0,6325166080.0,23757299712.0,321703.0,2176356.0
12-04 08:42:54,2.261,1.173,94.640,0.0,0.0,1.926,0.0,0.0,0.0,0.0,2368614400.0,1168375808.0,6327693312.0,23754391552.0,5156852.0,37284488.0
12-04 08:42:55,3.081,1.749,92.256,0.0,0.0,2.914,0.0,0.0,0.0,0.0,2369159168.0,1168375808.0,6334537728.0,23747002368.0,10238364.0,77872474.0
12-04 08:42:56,3.425,1.587,93.066,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2369748992.0,1168375808.0,6339575808.0,23741374464.0,7144574.0,54992535.0
12-04 08:42:57,2.165,2.248,92.923,0.167,0.0,2.498,0.0,81920.0,0.0,7.0,2368569344.0,1168375808.0,6346457088.0,23735672832.0,8989567.0,69366619.0
12-04 08:42:58,3.201,1.264,93.597,0.0,0.0,1.938,0.0,0.0,0.0,0.0,2370187264.0,1168375808.0,6350712832.0,23729799168.0,7713513.0,56982170.0
12-04 08:42:59,2.178,1.173,94.891,0.0,0.0,1.759,0.0,8192.0,0.0,2.0,2370076672.0,1168375808.0,6355451904.0,23725170688.0,6589540.0,49595549.0
12-04 08:43:00,2.328,1.995,93.682,0.0,0.0,1.995,0.0,0.0,0.0,0.0,2370531328.0,1168375808.0,6358720512.0,23721447424.0,6003499.0,44646705.0
12-04 08:43:01,2.415,1.665,93.838,0.0,0.0,2.082,0.0,34201600.0,0.0,36.0,2369957888.0,1168375808.0,6363222016.0,23717519360.0,6187262.0,46095191.0
12-04 08:43:02,3.008,1.754,93.484,0.0,0.0,1.754,0.0,79527936.0,0.0,86.0,2370875392.0,1168375808.0,6366732288.0,23713091584.0,5767446.0,41545849.0
12-04 08:43:03,2.437,1.345,94.454,0.252,0.0,1.513,0.0,12288.0,0.0,2.0,2371239936.0,1168375808.0,6370762752.0,23708696576.0,6091237.0,44549348.0
12-04 08:43:04,2.429,1.173,94.054,0.0,0.0,2.345,0.0,8192.0,0.0,1.0,2371276800.0,1168375808.0,6374559744.0,23704862720.0,6060616.0,43794286.0
12-04 08:43:05,2.265,1.594,94.547,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2371313664.0,1168375808.0,6378430464.0,23700955136.0,5730956.0,41618304.0
12-04 08:43:06,2.427,1.841,93.724,0.0,0.0,2.008,0.0,0.0,0.0,0.0,2371211264.0,1168375808.0,6382071808.0,23697416192.0,6166946.0,44661616.0
12-04 08:43:07,2.513,1.675,94.221,0.0,0.0,1.591,0.0,81920.0,0.0,5.0,2371166208.0,1168375808.0,6386356224.0,23693176832.0,5702571.0,40856477.0
12-04 08:43:08,2.598,1.509,93.797,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2372665344.0,1168375808.0,6389506048.0,23688527872.0,5919455.0,42178661.0
12-04 08:43:09,2.698,1.349,94.266,0.169,0.0,1.518,0.0,24576.0,0.0,3.0,2373246976.0,1168375808.0,6393434112.0,23684018176.0,5960159.0,43628900.0
12-04 08:43:10,2.258,1.672,94.147,0.0,0.0,1.923,0.0,0.0,0.0,0.0,2372665344.0,1168375808.0,6397325312.0,23680708608.0,5722104.0,40938890.0
12-04 08:43:11,2.196,1.520,94.679,0.0,0.0,1.605,0.0,12288.0,0.0,1.0,2372808704.0,1168375808.0,6400925696.0,23676964864.0,5780955.0,41546309.0
12-04 08:43:12,2.427,1.255,94.226,0.0,0.0,2.092,0.0,77824.0,0.0,5.0,2372923392.0,1168375808.0,6404706304.0,23673069568.0,6061037.0,44334404.0
12-04 08:43:13,2.843,1.254,93.896,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2372562944.0,1168375808.0,6408302592.0,23669833728.0,5873674.0,42658652.0
12-04 08:43:14,2.351,1.427,93.955,0.0,0.0,2.267,0.0,0.0,0.0,0.0,2373939200.0,1168375808.0,6412185600.0,23664574464.0,6246591.0,44942595.0
12-04 08:43:15,1.775,1.437,95.097,0.085,0.0,1.606,0.0,12288.0,0.0,2.0,2373529600.0,1168375808.0,6415802368.0,23661367296.0,5738387.0,42069328.0
12-04 08:43:16,3.339,1.169,93.489,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2373849088.0,1168375808.0,6419922944.0,23656927232.0,5735076.0,41599486.0
12-04 08:43:17,2.515,1.509,93.965,0.0,0.0,2.012,0.0,81920.0,0.0,5.0,2373922816.0,1168375808.0,6423736320.0,23653040128.0,5974797.0,43118738.0
12-04 08:43:18,2.243,1.910,93.854,0.0,0.0,1.993,0.0,0.0,0.0,0.0,2374299648.0,1168375808.0,6427271168.0,23649128448.0,5918619.0,43598684.0
12-04 08:43:19,2.585,1.001,94.412,0.0,0.0,2.002,0.0,0.0,0.0,0.0,2373955584.0,1168375808.0,6431121408.0,23645622272.0,5643467.0,41544734.0
12-04 08:43:20,2.015,1.511,94.207,0.0,0.0,2.267,0.0,0.0,0.0,0.0,2374459392.0,1168375808.0,6435127296.0,23641112576.0,5945904.0,42757083.0
12-04 08:43:21,3.008,1.587,93.317,0.167,0.0,1.921,0.0,49152.0,0.0,8.0,2374242304.0,1168375808.0,6438645760.0,23637811200.0,6123441.0,44285340.0
12-04 08:43:22,2.080,1.581,94.343,0.0,0.0,1.997,0.0,69632.0,0.0,5.0,2373775360.0,1168375808.0,6442504192.0,23634419712.0,5445177.0,40043643.0
12-04 08:43:23,2.764,1.340,94.305,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2373943296.0,1168375808.0,6446231552.0,23630524416.0,5139009.0,37179975.0
12-04 08:43:24,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2374225920.0,1168375808.0,6446845952.0,23629627392.0,10687.0,20398.0
12-04 08:43:25,0.417,0.417,98.664,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2374348800.0,1168375808.0,6446850048.0,23629500416.0,698991.0,4881374.0
12-04 08:43:26,0.912,0.829,97.098,0.0,0.0,1.161,0.0,0.0,0.0,0.0,2374488064.0,1168375808.0,6448996352.0,23627214848.0,2456319.0,19173801.0
12-04 08:43:27,0.084,0.084,99.582,0.251,0.0,0.0,0.0,81920.0,0.0,7.0,2374488064.0,1168375808.0,6448996352.0,23627214848.0,11760.0,21222.0
12-04 08:43:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375630848.0,1168375808.0,6448996352.0,23626072064.0,13092.0,26626.0
12-04 08:43:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375630848.0,1168375808.0,6448996352.0,23626072064.0,10944.0,20690.0
12-04 08:43:30,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2375626752.0,1168375808.0,6449000448.0,23626072064.0,11799.0,22575.0
12-04 08:43:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20340736.0,0.0,22.0,2375634944.0,1168375808.0,6449000448.0,23626063872.0,10699.0,20533.0
12-04 08:43:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,64991232.0,0.0,69.0,2375643136.0,1168375808.0,6449000448.0,23626055680.0,10066.0,19507.0
12-04 08:43:33,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2375643136.0,1168375808.0,6449000448.0,23626055680.0,11353.0,21702.0
12-04 08:43:34,0.167,0.083,99.667,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,12045.0,21293.0
12-04 08:43:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,12252.0,21481.0
12-04 08:43:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,11136.0,20884.0
12-04 08:43:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,11910.0,22828.0
12-04 08:43:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,29931.0,39659.0
12-04 08:43:39,0.250,0.083,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,11422.0,21817.0
12-04 08:43:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,10928.0,20529.0
12-04 08:43:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,10578.0,19996.0
12-04 08:43:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,11280.0,21520.0
12-04 08:43:43,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,10113.0,19515.0
12-04 08:43:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,10582.0,20311.0
12-04 08:43:45,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2375770112.0,1168375808.0,6449000448.0,23625928704.0,10739.0,20581.0
12-04 08:43:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2375766016.0,1168375808.0,6449004544.0,23625928704.0,12605.0,23198.0
12-04 08:43:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2375892992.0,1168375808.0,6449004544.0,23625801728.0,10923.0,20735.0
12-04 08:43:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2376146944.0,1168375808.0,6449004544.0,23625547776.0,10371.0,20217.0
12-04 08:43:49,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2376146944.0,1168375808.0,6449004544.0,23625547776.0,10230.0,19411.0
12-04 08:43:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376146944.0,1168375808.0,6449004544.0,23625547776.0,11252.0,21480.0
12-04 08:43:51,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2376146944.0,1168375808.0,6449004544.0,23625547776.0,10634.0,19954.0
12-04 08:43:52,0.083,0.166,99.667,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,2376146944.0,1168375808.0,6449004544.0,23625547776.0,10532.0,20247.0
12-04 08:43:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,9913.0,19267.0
12-04 08:43:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,11096.0,21413.0
12-04 08:43:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,11322.0,21661.0
12-04 08:43:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,11620.0,22008.0
12-04 08:43:57,0.083,0.167,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,10900.0,20556.0
12-04 08:43:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376142848.0,1168375808.0,6449008640.0,23625547776.0,10539.0,19506.0
12-04 08:43:59,0.586,0.418,98.410,0.0,0.0,0.586,0.0,0.0,0.0,0.0,2376073216.0,1168375808.0,6449205248.0,23625420800.0,1019039.0,7140886.0
12-04 08:44:00,1.091,0.755,96.896,0.0,0.0,1.258,0.0,0.0,0.0,0.0,2375938048.0,1168375808.0,6451482624.0,23623278592.0,3010354.0,21638314.0
12-04 08:44:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2375913472.0,1168375808.0,6451539968.0,23623245824.0,11675.0,21102.0
12-04 08:44:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2375913472.0,1168375808.0,6451539968.0,23623245824.0,17159.0,34411.0
12-04 08:44:03,0.998,0.749,97.421,0.166,0.0,0.666,0.0,12288.0,0.0,2.0,2376339456.0,1168375808.0,6451654656.0,23622705152.0,1235297.0,8695277.0
12-04 08:44:04,2.015,1.595,94.962,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2375421952.0,1168375808.0,6455099392.0,23620177920.0,5504560.0,39662973.0
12-04 08:44:05,2.592,1.923,92.475,0.0,0.0,3.010,0.0,0.0,0.0,0.0,2375565312.0,1168375808.0,6464364544.0,23610769408.0,13194124.0,101242183.0
12-04 08:44:06,2.570,1.575,94.030,0.0,0.0,1.824,0.0,0.0,0.0,0.0,2375688192.0,1168375808.0,6467305472.0,23607705600.0,4877919.0,40856424.0
12-04 08:44:07,3.076,1.829,91.687,0.0,0.0,3.408,0.0,69632.0,0.0,5.0,2376224768.0,1168375808.0,6474592256.0,23599882240.0,10239440.0,77970528.0
12-04 08:44:08,2.929,1.925,92.887,0.0,0.0,2.259,0.0,0.0,0.0,0.0,2377408512.0,1168375808.0,6480277504.0,23593013248.0,7735080.0,56633312.0
12-04 08:44:09,2.687,2.015,92.779,0.084,0.0,2.435,0.0,24576.0,0.0,5.0,2376622080.0,1168375808.0,6486892544.0,23587184640.0,9759119.0,76283952.0
12-04 08:44:10,1.921,0.919,95.489,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2376888320.0,1168375808.0,6490443776.0,23583367168.0,5705507.0,43737739.0
12-04 08:44:11,2.596,1.089,94.556,0.0,0.0,1.759,0.0,12288.0,0.0,1.0,2377097216.0,1168375808.0,6494371840.0,23579230208.0,6289903.0,46605868.0
12-04 08:44:12,2.183,1.511,93.787,0.0,0.0,2.519,0.0,77824.0,0.0,6.0,2377383936.0,1168375808.0,6498582528.0,23574732800.0,6651585.0,48157289.0
12-04 08:44:13,2.669,1.751,93.745,0.0,0.0,1.835,0.0,0.0,0.0,0.0,2376966144.0,1168375808.0,6502723584.0,23571009536.0,5926689.0,43103339.0
12-04 08:44:14,3.247,1.749,93.006,0.0,0.0,1.998,0.0,8192.0,0.0,1.0,2377842688.0,1168375808.0,6506438656.0,23566417920.0,6180774.0,45023794.0
12-04 08:44:15,2.437,1.513,93.950,0.252,0.0,1.849,0.0,24576.0,0.0,3.0,2378842112.0,1168375808.0,6510895104.0,23560962048.0,6468720.0,47461297.0
12-04 08:44:16,2.990,1.578,93.023,0.0,0.0,2.409,0.0,0.0,0.0,0.0,2378563584.0,1168375808.0,6514667520.0,23557468160.0,6239527.0,45009520.0
12-04 08:44:17,2.437,1.176,94.118,0.0,0.0,2.269,0.0,81920.0,0.0,5.0,2378477568.0,1168375808.0,6519132160.0,23553089536.0,6360804.0,45899516.0
12-04 08:44:18,1.769,1.516,94.945,0.0,0.0,1.769,0.0,0.0,0.0,0.0,2379214848.0,1168375808.0,6522437632.0,23549046784.0,5860735.0,42688614.0
12-04 08:44:19,2.752,1.668,93.161,0.0,0.0,2.419,0.0,0.0,0.0,0.0,2379292672.0,1168375808.0,6526672896.0,23544733696.0,6620159.0,48088292.0
12-04 08:44:20,2.427,2.008,93.724,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2378457088.0,1168375808.0,6530678784.0,23541563392.0,6288611.0,45296150.0
12-04 08:44:21,2.752,1.668,93.745,0.167,0.0,1.668,0.0,12288.0,0.0,2.0,2379071488.0,1168375808.0,6534467584.0,23537160192.0,5786360.0,42812180.0
12-04 08:44:22,2.431,1.341,94.049,0.0,0.0,2.179,0.0,81920.0,0.0,5.0,2379776000.0,1168375808.0,6538825728.0,23532097536.0,6217246.0,45166900.0
12-04 08:44:23,2.585,1.668,93.411,0.0,0.0,2.335,0.0,0.0,0.0,0.0,2380005376.0,1168375808.0,6542946304.0,23527747584.0,6206099.0,44364980.0
12-04 08:44:24,2.439,1.430,93.944,0.0,0.0,2.187,0.0,0.0,0.0,0.0,2379677696.0,1168375808.0,6547013632.0,23524007936.0,6498898.0,47152867.0
12-04 08:44:25,2.521,1.261,94.706,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2381000704.0,1168375808.0,6550876160.0,23518822400.0,5973293.0,43599028.0
12-04 08:44:26,2.343,1.172,94.310,0.0,0.0,2.176,0.0,0.0,0.0,0.0,2380431360.0,1168375808.0,6554963968.0,23515303936.0,6058230.0,44469004.0
12-04 08:44:27,3.169,1.418,93.244,0.083,0.0,2.085,0.0,94208.0,0.0,7.0,2380234752.0,1168375808.0,6558900224.0,23511564288.0,6306423.0,45424278.0
12-04 08:44:28,3.521,1.425,92.959,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2381660160.0,1168375808.0,6562881536.0,23506157568.0,6662245.0,48098076.0
12-04 08:44:29,2.829,1.581,93.428,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2380886016.0,1168375808.0,6567321600.0,23502491648.0,6264418.0,45783541.0
12-04 08:44:30,2.343,1.841,93.808,0.0,0.0,2.008,0.0,0.0,0.0,0.0,2380640256.0,1168375808.0,6571282432.0,23498776576.0,6206322.0,44868282.0
12-04 08:44:31,2.517,1.678,93.960,0.0,0.0,1.846,0.0,0.0,0.0,0.0,2381361152.0,1168375808.0,6574759936.0,23494578176.0,6185679.0,44406612.0
12-04 08:44:32,2.694,1.768,93.687,0.0,0.0,1.852,0.0,127258624.0,0.0,135.0,2381037568.0,1168375808.0,6578851840.0,23490809856.0,6474170.0,46255421.0
12-04 08:44:33,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2381070336.0,1168375808.0,6580215808.0,23489413120.0,177428.0,1327550.0
12-04 08:44:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2381070336.0,1168375808.0,6580215808.0,23489413120.0,22137.0,43676.0
12-04 08:44:35,1.925,1.004,95.900,0.0,0.0,1.172,0.0,0.0,0.0,0.0,2380890112.0,1168375808.0,6581157888.0,23488651264.0,2769414.0,19498428.0
12-04 08:44:36,2.653,1.658,93.367,0.0,0.0,2.322,0.0,0.0,0.0,0.0,2381381632.0,1168375808.0,6584287232.0,23485030400.0,5402983.0,38993397.0
12-04 08:44:37,2.941,1.345,93.361,0.0,0.0,2.353,0.0,81920.0,0.0,5.0,2381090816.0,1168375808.0,6590111744.0,23479496704.0,7975249.0,60492967.0
12-04 08:44:38,2.103,1.850,93.356,0.0,0.0,2.691,0.0,0.0,0.0,0.0,2382086144.0,1168375808.0,6596612096.0,23472001024.0,9950716.0,77318220.0
12-04 08:44:39,3.167,1.917,92.500,0.083,0.0,2.333,0.0,12288.0,0.0,2.0,2381090816.0,1168375808.0,6602608640.0,23466999808.0,8648564.0,65562673.0
12-04 08:44:40,3.008,1.587,93.150,0.0,0.0,2.256,0.0,0.0,0.0,0.0,2382426112.0,1168375808.0,6606925824.0,23461347328.0,6932904.0,50659235.0
12-04 08:44:41,3.465,2.145,91.337,0.0,0.0,3.053,0.0,0.0,0.0,0.0,2381856768.0,1168375808.0,6612512768.0,23456329728.0,8501794.0,63793766.0
12-04 08:44:42,3.859,1.594,92.198,0.0,0.0,2.349,0.0,118784.0,0.0,7.0,2383429632.0,1168375808.0,6617219072.0,23450050560.0,7647108.0,56524754.0
12-04 08:44:43,2.108,1.265,94.772,0.0,0.0,1.855,0.0,0.0,0.0,0.0,2383003648.0,1168375808.0,6622007296.0,23445688320.0,6646950.0,49253688.0
12-04 08:44:44,2.083,1.750,93.833,0.0,0.0,2.333,0.0,0.0,0.0,0.0,2383245312.0,1168375808.0,6626328576.0,23441125376.0,6462589.0,47983139.0
12-04 08:44:45,2.673,1.253,93.734,0.167,0.0,2.172,0.0,20480.0,0.0,3.0,2383069184.0,1168375808.0,6630600704.0,23437029376.0,6629878.0,49441297.0
12-04 08:44:46,2.498,1.499,93.838,0.0,0.0,2.165,0.0,0.0,0.0,0.0,2383351808.0,1168375808.0,6634815488.0,23432531968.0,6098974.0,44857447.0
12-04 08:44:47,2.250,1.833,94.0,0.0,0.0,1.917,0.0,81920.0,0.0,5.0,2382974976.0,1168375808.0,6639968256.0,23427756032.0,6381736.0,47699082.0
12-04 08:44:48,2.833,2.083,93.333,0.0,0.0,1.750,0.0,57344.0,0.0,4.0,2384478208.0,1168375808.0,6642802688.0,23423418368.0,6126961.0,44242414.0
12-04 08:44:49,3.250,1.500,93.250,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2384945152.0,1168375808.0,6646771712.0,23418982400.0,5817995.0,42294758.0
12-04 08:44:50,2.273,1.515,94.444,0.168,0.0,1.599,0.0,24576.0,0.0,3.0,2385182720.0,1168375808.0,6650630144.0,23414886400.0,6143464.0,45145374.0
12-04 08:44:51,1.933,1.513,94.202,0.0,0.0,2.353,0.0,0.0,0.0,0.0,2385104896.0,1168375808.0,6654738432.0,23410855936.0,6120425.0,44409494.0
12-04 08:44:52,2.202,1.355,94.920,0.0,0.0,1.524,0.0,49152.0,0.0,3.0,2385354752.0,1168375808.0,6658744320.0,23406600192.0,6410541.0,46879325.0
12-04 08:44:53,2.831,1.749,93.422,0.0,0.0,1.998,0.0,0.0,0.0,0.0,2385698816.0,1168375808.0,6662959104.0,23402041344.0,6528272.0,48602694.0
12-04 08:44:54,2.838,1.586,93.656,0.0,0.0,1.920,0.0,0.0,0.0,0.0,2385960960.0,1168375808.0,6667399168.0,23397339136.0,6106018.0,44408988.0
12-04 08:44:55,2.990,1.827,93.272,0.0,0.0,1.910,0.0,0.0,0.0,0.0,2385997824.0,1168375808.0,6670946304.0,23393755136.0,6104002.0,44285999.0
12-04 08:44:56,2.429,1.089,93.719,0.168,0.0,2.596,0.0,12288.0,0.0,2.0,2386284544.0,1168375808.0,6674923520.0,23389491200.0,6423005.0,47704916.0
12-04 08:44:57,2.573,1.826,93.610,0.0,0.0,1.992,0.0,81920.0,0.0,5.0,2386718720.0,1168375808.0,6678646784.0,23385333760.0,5785977.0,42042432.0
12-04 08:44:58,2.339,1.921,94.069,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2386563072.0,1168375808.0,6682914816.0,23381221376.0,6365399.0,47168231.0
12-04 08:44:59,2.831,1.249,93.755,0.0,0.0,2.165,0.0,0.0,0.0,0.0,2386509824.0,1168375808.0,6687539200.0,23376650240.0,6243948.0,45361766.0
12-04 08:45:00,2.419,1.668,93.828,0.0,0.0,2.085,0.0,0.0,0.0,0.0,2387410944.0,1168375808.0,6690930688.0,23372357632.0,6284827.0,46874593.0
12-04 08:45:01,2.931,1.508,94.305,0.0,0.0,1.256,0.0,0.0,0.0,0.0,2387267584.0,1168375808.0,6694834176.0,23368597504.0,5804031.0,42251862.0
12-04 08:45:02,2.929,1.255,93.640,0.167,0.0,2.008,0.0,120528896.0,0.0,128.0,2387128320.0,1168375808.0,6699528192.0,23364042752.0,6647496.0,49318454.0
12-04 08:45:03,2.838,1.002,94.407,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2386894848.0,1168375808.0,6702604288.0,23361200128.0,4925536.0,35526075.0
12-04 08:45:04,1.251,0.917,96.831,0.0,0.0,1.001,0.0,0.0,0.0,0.0,2386915328.0,1168375808.0,6705541120.0,23358242816.0,2872764.0,20652268.0
12-04 08:45:05,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2386894848.0,1168375808.0,6705561600.0,23358242816.0,61718.0,255579.0
12-04 08:45:06,1.174,0.671,96.728,0.0,0.0,1.426,0.0,0.0,0.0,0.0,2386718720.0,1168375808.0,6706499584.0,23357480960.0,2741128.0,19503948.0
12-04 08:45:07,1.846,1.426,95.218,0.0,0.0,1.510,0.0,135168.0,0.0,17.0,2386882560.0,1168375808.0,6709383168.0,23354433536.0,4630030.0,32666151.0
12-04 08:45:08,2.815,2.070,92.219,0.166,0.0,2.732,0.0,12288.0,0.0,2.0,2388508672.0,1168375808.0,6712717312.0,23349473280.0,6446970.0,45857989.0
12-04 08:45:09,2.012,1.509,94.803,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2387476480.0,1168375808.0,6716518400.0,23346704384.0,5410424.0,38993270.0
12-04 08:45:10,2.003,1.419,94.908,0.0,0.0,1.669,0.0,0.0,0.0,0.0,2387124224.0,1168375808.0,6720266240.0,23343308800.0,5104402.0,37379568.0
12-04 08:45:11,3.099,2.094,92.295,0.0,0.0,2.513,0.0,0.0,0.0,0.0,2388463616.0,1168375808.0,6726156288.0,23336079360.0,9463369.0,70566621.0
12-04 08:45:12,3.078,1.248,93.760,0.0,0.0,1.913,0.0,81920.0,0.0,5.0,2387955712.0,1168375808.0,6732435456.0,23330308096.0,8471196.0,67132472.0
12-04 08:45:13,3.010,1.589,92.726,0.0,0.0,2.676,0.0,0.0,0.0,0.0,2389327872.0,1168375808.0,6738558976.0,23322812416.0,9576003.0,73295102.0
12-04 08:45:14,2.178,1.089,94.640,0.084,0.0,2.010,0.0,12288.0,0.0,2.0,2388594688.0,1168375808.0,6742147072.0,23319957504.0,5534436.0,40323727.0
12-04 08:45:15,2.824,1.661,93.106,0.0,0.0,2.409,0.0,0.0,0.0,0.0,2388807680.0,1168375808.0,6748155904.0,23313735680.0,7934633.0,60584276.0
12-04 08:45:16,2.445,1.855,94.013,0.0,0.0,1.686,0.0,8192.0,0.0,1.0,2388774912.0,1168375808.0,6752825344.0,23309099008.0,7647333.0,56476322.0
12-04 08:45:17,2.020,1.263,94.865,0.0,0.0,1.852,0.0,122880.0,0.0,8.0,2388525056.0,1168375808.0,6757261312.0,23304912896.0,6427366.0,47386759.0
12-04 08:45:18,2.862,1.431,93.687,0.0,0.0,2.020,0.0,0.0,0.0,0.0,2389389312.0,1168375808.0,6762000384.0,23299309568.0,7369262.0,54905707.0
12-04 08:45:19,2.172,1.253,94.737,0.0,0.0,1.838,0.0,0.0,0.0,0.0,2390241280.0,1168375808.0,6766460928.0,23293997056.0,6460491.0,49479484.0
12-04 08:45:20,2.351,1.511,93.871,0.252,0.0,2.015,0.0,24576.0,0.0,3.0,2389725184.0,1168375808.0,6770638848.0,23290335232.0,6817796.0,49929665.0
12-04 08:45:21,2.515,1.676,93.797,0.0,0.0,2.012,0.0,8192.0,0.0,2.0,2390011904.0,1168375808.0,6774779904.0,23285907456.0,6429454.0,46239359.0
12-04 08:45:22,2.588,1.085,94.157,0.0,0.0,2.170,0.0,73728.0,0.0,5.0,2389938176.0,1168375808.0,6778556416.0,23282204672.0,5688486.0,40397662.0
12-04 08:45:23,2.015,1.427,94.626,0.0,0.0,1.931,0.0,0.0,0.0,0.0,2390536192.0,1168375808.0,6782984192.0,23277178880.0,6494690.0,48038242.0
12-04 08:45:24,2.488,1.575,93.864,0.0,0.0,2.073,0.0,0.0,0.0,0.0,2390392832.0,1168375808.0,6787182592.0,23273123840.0,5991450.0,44322873.0
12-04 08:45:25,3.096,1.255,93.389,0.0,0.0,2.259,0.0,0.0,0.0,0.0,2390786048.0,1168375808.0,6792122368.0,23267790848.0,7136462.0,53533521.0
12-04 08:45:26,2.585,1.835,93.411,0.167,0.0,2.002,0.0,12288.0,0.0,2.0,2392449024.0,1168375808.0,6795272192.0,23262978048.0,6427266.0,46980652.0
12-04 08:45:27,2.812,2.068,92.804,0.0,0.0,2.316,0.0,81920.0,0.0,5.0,2391457792.0,1168375808.0,6799851520.0,23259389952.0,6021326.0,42807700.0
12-04 08:45:28,2.752,1.334,93.578,0.0,0.0,2.335,0.0,0.0,0.0,0.0,2392682496.0,1168375808.0,6803279872.0,23254736896.0,6052420.0,43328800.0
12-04 08:45:29,2.755,1.503,93.823,0.0,0.0,1.920,0.0,0.0,0.0,0.0,2392682496.0,1168375808.0,6807642112.0,23250374656.0,6459570.0,47092185.0
12-04 08:45:30,2.492,1.661,93.522,0.0,0.0,2.326,0.0,0.0,0.0,0.0,2392793088.0,1168375808.0,6811070464.0,23246835712.0,5781369.0,40991274.0
12-04 08:45:31,2.929,1.674,93.305,0.0,0.0,2.092,0.0,0.0,0.0,0.0,2392440832.0,1168375808.0,6816411648.0,23241846784.0,6872400.0,50907652.0
12-04 08:45:32,2.258,1.672,94.147,0.167,0.0,1.756,0.0,121016320.0,0.0,131.0,2393030656.0,1168375808.0,6818926592.0,23238742016.0,5334398.0,38282061.0
12-04 08:45:33,2.345,1.340,94.472,0.0,0.0,1.843,0.0,0.0,0.0,0.0,2392408064.0,1168375808.0,6823665664.0,23234625536.0,6735554.0,50040427.0
12-04 08:45:34,2.176,1.506,94.310,0.0,0.0,2.008,0.0,0.0,0.0,0.0,2392858624.0,1168375808.0,6826987520.0,23230853120.0,5674019.0,41100219.0
12-04 08:45:35,1.679,1.343,95.298,0.0,0.0,1.679,0.0,0.0,0.0,0.0,2393128960.0,1168375808.0,6831104000.0,23226466304.0,5673164.0,41611940.0
12-04 08:45:36,1.744,1.080,94.601,0.0,0.0,2.575,0.0,0.0,0.0,0.0,2392920064.0,1168375808.0,6835306496.0,23222472704.0,6013414.0,45736662.0
12-04 08:45:37,1.997,1.082,94.676,0.0,0.0,2.246,0.0,81920.0,0.0,5.0,2393681920.0,1168375808.0,6839361536.0,23217655808.0,5852305.0,44222538.0
12-04 08:45:38,1.933,1.849,94.034,0.084,0.0,2.101,0.0,12288.0,0.0,2.0,2393661440.0,1168375808.0,6843850752.0,23213187072.0,6800966.0,50019989.0
12-04 08:45:39,2.917,1.833,93.167,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2394472448.0,1168375808.0,6847705088.0,23208521728.0,6599939.0,48129060.0
12-04 08:45:40,1.750,1.500,95.250,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2394128384.0,1168375808.0,6852435968.0,23204134912.0,6084977.0,46829496.0
12-04 08:45:41,1.172,0.502,97.573,0.0,0.0,0.753,0.0,0.0,0.0,0.0,2393894912.0,1168375808.0,6855331840.0,23201472512.0,3555146.0,27121040.0
12-04 08:45:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,118784.0,0.0,14.0,2393882624.0,1168375808.0,6855344128.0,23201472512.0,9928.0,19142.0
12-04 08:45:43,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2393800704.0,1168375808.0,6855553024.0,23201345536.0,773302.0,5314198.0
12-04 08:45:44,2.331,1.499,94.005,0.167,0.0,1.998,0.0,12288.0,0.0,2.0,2394189824.0,1168375808.0,6858244096.0,23198265344.0,5062593.0,36874850.0
12-04 08:45:45,2.917,2.167,92.083,0.0,0.0,2.833,0.0,0.0,0.0,0.0,2394013696.0,1168375808.0,6864908288.0,23191777280.0,9137300.0,68597324.0
12-04 08:45:46,2.857,1.681,93.613,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2394329088.0,1168375808.0,6870269952.0,23186100224.0,8709760.0,66979319.0
12-04 08:45:47,3.018,1.760,92.624,0.0,0.0,2.598,0.0,69632.0,0.0,5.0,2395496448.0,1168375808.0,6875328512.0,23179874304.0,8683551.0,65914820.0
12-04 08:45:48,2.601,1.678,93.960,0.0,0.0,1.762,0.0,73728.0,0.0,6.0,2395308032.0,1168375808.0,6880362496.0,23175028736.0,6489843.0,47775549.0
12-04 08:45:49,2.673,2.005,93.233,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2395611136.0,1168375808.0,6885593088.0,23169495040.0,8209191.0,62765462.0
12-04 08:45:50,2.755,1.252,93.823,0.167,0.0,2.003,0.0,12288.0,0.0,2.0,2394992640.0,1168375808.0,6891003904.0,23164702720.0,7393935.0,57117364.0
12-04 08:45:51,2.273,1.263,94.613,0.0,0.0,1.852,0.0,12288.0,0.0,1.0,2395570176.0,1168375808.0,6895403008.0,23159726080.0,6807725.0,50850473.0
12-04 08:45:52,2.094,1.005,94.891,0.0,0.0,2.010,0.0,98304.0,0.0,5.0,2395611136.0,1168375808.0,6899830784.0,23155257344.0,5930559.0,44042219.0
12-04 08:45:53,2.500,1.333,94.083,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2395914240.0,1168375808.0,6903566336.0,23151218688.0,6218584.0,45977152.0
12-04 08:45:54,2.831,1.249,93.755,0.0,0.0,2.165,0.0,0.0,0.0,0.0,2395951104.0,1168375808.0,6907379712.0,23147368448.0,5728854.0,42047473.0
12-04 08:45:55,2.087,1.586,94.240,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2396360704.0,1168375808.0,6910828544.0,23143510016.0,5602842.0,40410835.0
12-04 08:45:56,2.594,1.506,93.724,0.167,0.0,2.008,0.0,36864.0,0.0,6.0,2396352512.0,1168375808.0,6914936832.0,23139409920.0,6208518.0,44601920.0
12-04 08:45:57,1.685,1.095,95.366,0.0,0.0,1.853,0.0,81920.0,0.0,5.0,2396315648.0,1168375808.0,6918856704.0,23135526912.0,5812196.0,43185385.0
12-04 08:45:58,2.829,2.080,93.012,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2395914240.0,1168375808.0,6923440128.0,23131344896.0,6874514.0,49857321.0
12-04 08:45:59,1.846,1.007,95.386,0.0,0.0,1.762,0.0,0.0,0.0,0.0,2396471296.0,1168375808.0,6927736832.0,23126491136.0,6213921.0,47137384.0
12-04 08:46:00,0.749,0.416,98.251,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2396344320.0,1168375808.0,6930399232.0,23123955712.0,2584780.0,21006695.0
12-04 08:46:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2396344320.0,1168375808.0,6930399232.0,23123955712.0,10317.0,19225.0
12-04 08:46:02,0.084,0.167,99.499,0.251,0.0,0.0,0.0,113041408.0,0.0,120.0,2396303360.0,1168375808.0,6930399232.0,23123996672.0,16135.0,33099.0
12-04 08:46:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2396430336.0,1168375808.0,6930399232.0,23123869696.0,11277.0,21566.0
12-04 08:46:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2396430336.0,1168375808.0,6930399232.0,23123869696.0,12196.0,22063.0
12-04 08:46:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2396430336.0,1168375808.0,6930399232.0,23123869696.0,14887.0,24763.0
12-04 08:46:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2396426240.0,1168375808.0,6930403328.0,23123869696.0,11310.0,19797.0
12-04 08:46:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2396426240.0,1168375808.0,6930403328.0,23123869696.0,12570.0,22042.0
12-04 08:46:08,0.167,0.250,99.499,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,28465.0,37365.0
12-04 08:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,10798.0,19834.0
12-04 08:46:10,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,12696.0,22548.0
12-04 08:46:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,12848.0,22373.0
12-04 08:46:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,11532.0,20850.0
12-04 08:46:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397069312.0,1168375808.0,6930403328.0,23123226624.0,12282.0,22150.0
12-04 08:46:14,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2397065216.0,1168375808.0,6930407424.0,23123226624.0,11387.0,21616.0
12-04 08:46:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397065216.0,1168375808.0,6930407424.0,23123226624.0,10523.0,19859.0
12-04 08:46:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397065216.0,1168375808.0,6930407424.0,23123226624.0,13477.0,22445.0
12-04 08:46:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,118784.0,0.0,13.0,2397057024.0,1168375808.0,6930407424.0,23123234816.0,11442.0,20820.0
12-04 08:46:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397057024.0,1168375808.0,6930407424.0,23123234816.0,10401.0,19138.0
12-04 08:46:19,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2397057024.0,1168375808.0,6930407424.0,23123234816.0,12136.0,22476.0
12-04 08:46:20,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2397057024.0,1168375808.0,6930407424.0,23123234816.0,11489.0,21441.0
12-04 08:46:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,12000.0,22035.0
12-04 08:46:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,10768.0,20264.0
12-04 08:46:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,10367.0,19411.0
12-04 08:46:24,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,10532.0,19801.0
12-04 08:46:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,11456.0,21910.0
12-04 08:46:26,0.0,0.167,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,10787.0,20490.0
12-04 08:46:27,0.084,0.084,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,7.0,2397052928.0,1168375808.0,6930411520.0,23123234816.0,10900.0,20556.0
12-04 08:46:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397442048.0,1168375808.0,6930411520.0,23122845696.0,13256.0,23820.0
12-04 08:46:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397442048.0,1168375808.0,6930411520.0,23122845696.0,11000.0,20921.0
12-04 08:46:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397437952.0,1168375808.0,6930415616.0,23122845696.0,10310.0,19324.0
12-04 08:46:31,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2397437952.0,1168375808.0,6930415616.0,23122845696.0,10609.0,19453.0
12-04 08:46:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2397437952.0,1168375808.0,6930415616.0,23122845696.0,10996.0,20312.0
12-04 08:46:33,0.749,0.083,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,12112.0,21884.0
12-04 08:46:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,10931.0,20743.0
12-04 08:46:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,12664.0,22437.0
12-04 08:46:36,0.0,0.167,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,12810.0,23871.0
12-04 08:46:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,10628.0,19568.0
12-04 08:46:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,27331.0,36586.0
12-04 08:46:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,11897.0,21170.0
12-04 08:46:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,11183.0,20216.0
12-04 08:46:41,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,30279.0,38809.0
12-04 08:46:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,11534.0,21481.0
12-04 08:46:43,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,10678.0,19568.0
12-04 08:46:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397429760.0,1168375808.0,6930415616.0,23122853888.0,11880.0,22123.0
12-04 08:46:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397425664.0,1168375808.0,6930419712.0,23122853888.0,12031.0,22825.0
12-04 08:46:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397425664.0,1168375808.0,6930419712.0,23122853888.0,9938.0,19184.0
12-04 08:46:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2397425664.0,1168375808.0,6930419712.0,23122853888.0,11509.0,21564.0
12-04 08:46:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2398068736.0,1168375808.0,6930419712.0,23122210816.0,10542.0,19664.0
12-04 08:46:49,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2398068736.0,1168375808.0,6930419712.0,23122210816.0,11493.0,21723.0
12-04 08:46:50,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2398068736.0,1168375808.0,6930419712.0,23122210816.0,10542.0,19324.0
12-04 08:46:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398068736.0,1168375808.0,6930419712.0,23122210816.0,10035.0,19320.0
12-04 08:46:52,0.0,0.167,99.750,0.0,0.0,0.083,0.0,53248.0,0.0,4.0,2398064640.0,1168375808.0,6930423808.0,23122210816.0,10814.0,20404.0
12-04 08:46:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398064640.0,1168375808.0,6930423808.0,23122210816.0,11356.0,21787.0
12-04 08:46:54,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2398064640.0,1168375808.0,6930423808.0,23122210816.0,12571.0,23044.0
12-04 08:46:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2398064640.0,1168375808.0,6930423808.0,23122210816.0,10884.0,20647.0
12-04 08:46:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,10532.0,20312.0
12-04 08:46:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,11137.0,20582.0
12-04 08:46:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,9750.0,18406.0
12-04 08:46:59,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,10562.0,19568.0
12-04 08:47:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,10605.0,19907.0
12-04 08:47:01,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2398048256.0,1168375808.0,6930423808.0,23122227200.0,11730.0,21766.0
12-04 08:47:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2398044160.0,1168375808.0,6930427904.0,23122227200.0,11478.0,21524.0
12-04 08:47:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398044160.0,1168375808.0,6930427904.0,23122227200.0,12066.0,22458.0
12-04 08:47:04,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2398044160.0,1168375808.0,6930427904.0,23122227200.0,11968.0,21118.0
12-04 08:47:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398035968.0,1168375808.0,6930427904.0,23122235392.0,12691.0,21192.0
12-04 08:47:06,0.167,0.083,99.499,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2398035968.0,1168375808.0,6930427904.0,23122235392.0,28349.0,37608.0
12-04 08:47:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2398035968.0,1168375808.0,6930427904.0,23122235392.0,13061.0,21800.0
12-04 08:47:08,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2399059968.0,1168375808.0,6930427904.0,23121211392.0,29365.0,38665.0
12-04 08:47:09,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399059968.0,1168375808.0,6930427904.0,23121211392.0,30242.0,40062.0
12-04 08:47:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399059968.0,1168375808.0,6930427904.0,23121211392.0,12086.0,21929.0
12-04 08:47:11,0.083,0.167,99.666,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2399059968.0,1168375808.0,6930427904.0,23121211392.0,11317.0,19950.0
12-04 08:47:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2399055872.0,1168375808.0,6930432000.0,23121211392.0,12030.0,21972.0
12-04 08:47:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399055872.0,1168375808.0,6930432000.0,23121211392.0,12998.0,22791.0
12-04 08:47:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399055872.0,1168375808.0,6930432000.0,23121211392.0,10324.0,19527.0
12-04 08:47:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399055872.0,1168375808.0,6930432000.0,23121211392.0,11066.0,20556.0
12-04 08:47:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399055872.0,1168375808.0,6930432000.0,23121211392.0,11678.0,21708.0
12-04 08:47:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,11950.0,22111.0
12-04 08:47:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,10256.0,19668.0
12-04 08:47:19,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,10729.0,20417.0
12-04 08:47:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,10230.0,19415.0
12-04 08:47:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,12016.0,22562.0
12-04 08:47:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2399047680.0,1168375808.0,6930432000.0,23121219584.0,10224.0,19519.0
12-04 08:47:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398986240.0,1168375808.0,6930436096.0,23121276928.0,11026.0,20772.0
12-04 08:47:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2398986240.0,1168375808.0,6930436096.0,23121276928.0,11538.0,21817.0
12-04 08:47:25,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2398986240.0,1168375808.0,6930436096.0,23121276928.0,11256.0,20471.0
12-04 08:47:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2398982144.0,1168375808.0,6930440192.0,23121276928.0,11416.0,21661.0
12-04 08:47:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2398982144.0,1168375808.0,6930440192.0,23121276928.0,10526.0,19349.0
12-04 08:47:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11560.0,21172.0
12-04 08:47:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,10895.0,20259.0
12-04 08:47:30,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,10675.0,20490.0
12-04 08:47:31,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11419.0,21481.0
12-04 08:47:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,10919.0,20739.0
12-04 08:47:33,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11077.0,20929.0
12-04 08:47:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,13772.0,23857.0
12-04 08:47:35,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,12123.0,21173.0
12-04 08:47:36,0.083,0.083,99.667,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,10381.0,19502.0
12-04 08:47:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11317.0,20578.0
12-04 08:47:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,29253.0,39538.0
12-04 08:47:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11413.0,21524.0
12-04 08:47:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399244288.0,1168375808.0,6930440192.0,23121014784.0,11599.0,21860.0
12-04 08:47:41,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,11068.0,20337.0
12-04 08:47:42,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,10723.0,19701.0
12-04 08:47:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,10962.0,20287.0
12-04 08:47:44,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,11677.0,21173.0
12-04 08:47:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,10211.0,19167.0
12-04 08:47:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,12923.0,22521.0
12-04 08:47:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2399232000.0,1168375808.0,6930444288.0,23121022976.0,11650.0,21641.0
12-04 08:47:48,0.333,0.166,99.418,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2399248384.0,1168375808.0,6930444288.0,23121006592.0,11460.0,21661.0
12-04 08:47:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,13776.0,24048.0
12-04 08:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,10719.0,20555.0
12-04 08:47:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,10603.0,19366.0
12-04 08:47:52,0.083,0.167,99.666,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2399240192.0,1168375808.0,6930444288.0,23121014784.0,11072.0,20552.0
12-04 08:47:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2399236096.0,1168375808.0,6930448384.0,23121014784.0,10543.0,19324.0
12-04 08:47:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399236096.0,1168375808.0,6930448384.0,23121014784.0,11344.0,21081.0
12-04 08:47:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399236096.0,1168375808.0,6930448384.0,23121014784.0,10503.0,19275.0
12-04 08:47:56,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399236096.0,1168375808.0,6930448384.0,23121014784.0,12042.0,22965.0
12-04 08:47:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2399236096.0,1168375808.0,6930448384.0,23121014784.0,11485.0,21482.0
12-04 08:47:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399232000.0,1168375808.0,6930452480.0,23121014784.0,10879.0,20690.0
12-04 08:47:59,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2399232000.0,1168375808.0,6930452480.0,23121014784.0,11027.0,20808.0
12-04 08:48:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399232000.0,1168375808.0,6930452480.0,23121014784.0,10901.0,20556.0
12-04 08:48:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399232000.0,1168375808.0,6930452480.0,23121014784.0,28081.0,37756.0
12-04 08:48:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2399232000.0,1168375808.0,6930452480.0,23121014784.0,10231.0,19411.0
12-04 08:48:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,11495.0,20428.0
12-04 08:48:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,11947.0,21464.0
12-04 08:48:05,0.167,0.167,99.417,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,14050.0,23837.0
12-04 08:48:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,10941.0,19764.0
12-04 08:48:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,12957.0,23124.0
12-04 08:48:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399113216.0,1168375808.0,6930452480.0,23121133568.0,28309.0,37303.0
12-04 08:48:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399105024.0,1168375808.0,6930452480.0,23121141760.0,11721.0,20141.0
12-04 08:48:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,12800.0,23432.0
12-04 08:48:11,0.084,0.0,99.666,0.251,0.0,0.0,0.0,20480.0,0.0,3.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,10949.0,19744.0
12-04 08:48:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,12781.0,22398.0
12-04 08:48:13,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,11433.0,20760.0
12-04 08:48:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,11502.0,21508.0
12-04 08:48:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,10691.0,19142.0
12-04 08:48:16,0.167,0.167,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2399100928.0,1168375808.0,6930456576.0,23121141760.0,12828.0,22524.0
12-04 08:48:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,11659.0,21686.0
12-04 08:48:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,10851.0,20557.0
12-04 08:48:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,11403.0,20997.0
12-04 08:48:20,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,10384.0,19506.0
12-04 08:48:21,0.750,0.083,99.083,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,12887.0,23823.0
12-04 08:48:22,0.167,0.083,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,10191.0,19428.0
12-04 08:48:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399219712.0,1168375808.0,6930456576.0,23121022976.0,10427.0,19324.0
12-04 08:48:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399211520.0,1168375808.0,6930464768.0,23121022976.0,11999.0,22120.0
12-04 08:48:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399211520.0,1168375808.0,6930464768.0,23121022976.0,11031.0,20402.0
12-04 08:48:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399211520.0,1168375808.0,6930464768.0,23121022976.0,11101.0,20671.0
12-04 08:48:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2399211520.0,1168375808.0,6930464768.0,23121022976.0,10709.0,20354.0
12-04 08:48:28,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400235520.0,1168375808.0,6930464768.0,23119998976.0,11146.0,20569.0
12-04 08:48:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400235520.0,1168375808.0,6930464768.0,23119998976.0,10540.0,20355.0
12-04 08:48:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400235520.0,1168375808.0,6930464768.0,23119998976.0,11655.0,21305.0
12-04 08:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400235520.0,1168375808.0,6930464768.0,23119998976.0,28163.0,37598.0
12-04 08:48:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,10347.0,19477.0
12-04 08:48:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,11357.0,20841.0
12-04 08:48:34,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,11187.0,20640.0
12-04 08:48:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,13142.0,22648.0
12-04 08:48:36,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,10901.0,20490.0
12-04 08:48:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,11353.0,21573.0
12-04 08:48:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400227328.0,1168375808.0,6930464768.0,23120007168.0,28658.0,38471.0
12-04 08:48:39,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,11181.0,20518.0
12-04 08:48:40,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,11746.0,21769.0
12-04 08:48:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,10815.0,20217.0
12-04 08:48:42,0.250,0.166,99.501,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,11085.0,20762.0
12-04 08:48:43,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,10473.0,19759.0
12-04 08:48:44,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,11670.0,21633.0
12-04 08:48:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,10438.0,20246.0
12-04 08:48:46,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,10328.0,19333.0
12-04 08:48:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,7.0,2400223232.0,1168375808.0,6930468864.0,23120007168.0,11362.0,20946.0
12-04 08:48:48,0.250,0.250,99.500,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,11383.0,21702.0
12-04 08:48:49,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,11303.0,21482.0
12-04 08:48:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,10869.0,20738.0
12-04 08:48:51,0.083,0.333,99.417,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,10029.0,19204.0
12-04 08:48:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,11721.0,21696.0
12-04 08:48:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,10971.0,20851.0
12-04 08:48:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400231424.0,1168375808.0,6930468864.0,23119998976.0,10152.0,19320.0
12-04 08:48:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400227328.0,1168375808.0,6930472960.0,23119998976.0,10749.0,20270.0
12-04 08:48:56,0.167,0.167,99.584,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,12369.0,23031.0
12-04 08:48:57,0.0,0.167,99.583,0.250,0.0,0.0,0.0,77824.0,0.0,7.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,10457.0,19784.0
12-04 08:48:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,11095.0,20816.0
12-04 08:48:59,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,11695.0,21616.0
12-04 08:49:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,10945.0,20689.0
12-04 08:49:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,11031.0,20271.0
12-04 08:49:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,11339.0,21290.0
12-04 08:49:03,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,11983.0,21507.0
12-04 08:49:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,13556.0,23156.0
12-04 08:49:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,12860.0,21568.0
12-04 08:49:06,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400223232.0,1168375808.0,6930477056.0,23119998976.0,13309.0,23396.0
12-04 08:49:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400210944.0,1168375808.0,6930481152.0,23120007168.0,12013.0,20761.0
12-04 08:49:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400727040.0,1168375808.0,6930481152.0,23119491072.0,28691.0,37738.0
12-04 08:49:09,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,10783.0,19674.0
12-04 08:49:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,12439.0,22198.0
12-04 08:49:11,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,11971.0,21862.0
12-04 08:49:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,11831.0,21436.0
12-04 08:49:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,12165.0,22155.0
12-04 08:49:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,11165.0,21033.0
12-04 08:49:15,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,10833.0,20585.0
12-04 08:49:16,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,10036.0,19291.0
12-04 08:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,10674.0,19987.0
12-04 08:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400718848.0,1168375808.0,6930481152.0,23119499264.0,11439.0,21726.0
12-04 08:49:19,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,11423.0,21567.0
12-04 08:49:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,10667.0,19743.0
12-04 08:49:21,0.0,0.084,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,11735.0,21665.0
12-04 08:49:22,0.167,0.167,99.584,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,11686.0,21793.0
12-04 08:49:23,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,11127.0,20862.0
12-04 08:49:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,10397.0,19477.0
12-04 08:49:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400714752.0,1168375808.0,6930485248.0,23119499264.0,9929.0,19076.0
12-04 08:49:26,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2400710656.0,1168375808.0,6930489344.0,23119499264.0,11639.0,21908.0
12-04 08:49:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400710656.0,1168375808.0,6930489344.0,23119499264.0,10975.0,20537.0
12-04 08:49:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400346112.0,1168375808.0,6930489344.0,23119863808.0,12607.0,23450.0
12-04 08:49:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400346112.0,1168375808.0,6930489344.0,23119863808.0,10693.0,20313.0
12-04 08:49:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400346112.0,1168375808.0,6930489344.0,23119863808.0,10879.0,20580.0
12-04 08:49:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2400346112.0,1168375808.0,6930489344.0,23119863808.0,10832.0,20246.0
12-04 08:49:32,0.167,0.083,99.500,0.167,0.0,0.083,0.0,90112.0,0.0,9.0,2400337920.0,1168375808.0,6930489344.0,23119872000.0,10822.0,19477.0
12-04 08:49:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400329728.0,1168375808.0,6930489344.0,23119880192.0,11072.0,20772.0
12-04 08:49:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400329728.0,1168375808.0,6930489344.0,23119880192.0,11034.0,20581.0
12-04 08:49:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400329728.0,1168375808.0,6930489344.0,23119880192.0,12566.0,22267.0
12-04 08:49:36,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,12987.0,24317.0
12-04 08:49:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,10304.0,19209.0
12-04 08:49:38,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,28139.0,37236.0
12-04 08:49:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11027.0,20428.0
12-04 08:49:40,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11472.0,21593.0
12-04 08:49:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,10682.0,20246.0
12-04 08:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,10493.0,19659.0
12-04 08:49:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11100.0,20797.0
12-04 08:49:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11561.0,21768.0
12-04 08:49:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,10782.0,20151.0
12-04 08:49:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11329.0,20672.0
12-04 08:49:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2400325632.0,1168375808.0,6930493440.0,23119880192.0,11110.0,20749.0
12-04 08:49:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2400849920.0,1168375808.0,6930493440.0,23119355904.0,10897.0,20647.0
12-04 08:49:49,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2400841728.0,1168375808.0,6930493440.0,23119364096.0,10057.0,19142.0
12-04 08:49:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400841728.0,1168375808.0,6930493440.0,23119364096.0,12627.0,23103.0
12-04 08:49:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,10393.0,19317.0
12-04 08:49:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,11143.0,21145.0
12-04 08:49:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,11159.0,20404.0
12-04 08:49:54,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,11551.0,21726.0
12-04 08:49:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,11486.0,21480.0
12-04 08:49:56,0.167,0.083,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,2400837632.0,1168375808.0,6930497536.0,23119364096.0,10424.0,19544.0
12-04 08:49:57,0.167,0.0,99.750,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,10551.0,19602.0
12-04 08:49:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,10754.0,20638.0
12-04 08:49:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,10376.0,19351.0
12-04 08:50:00,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,11773.0,21057.0
12-04 08:50:01,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,11827.0,21456.0
12-04 08:50:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,11384.0,21721.0
12-04 08:50:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400833536.0,1168375808.0,6930501632.0,23119364096.0,10968.0,20251.0
12-04 08:50:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400825344.0,1168375808.0,6930501632.0,23119372288.0,11137.0,19967.0
12-04 08:50:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400825344.0,1168375808.0,6930501632.0,23119372288.0,13126.0,21738.0
12-04 08:50:06,0.250,0.167,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2400825344.0,1168375808.0,6930501632.0,23119372288.0,28375.0,37092.0
12-04 08:50:07,0.167,0.083,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2400821248.0,1168375808.0,6930505728.0,23119372288.0,11515.0,21664.0
12-04 08:50:08,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,30593.0,39422.0
12-04 08:50:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,12787.0,23126.0
12-04 08:50:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,12174.0,22145.0
12-04 08:50:11,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,11751.0,20876.0
12-04 08:50:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,11077.0,19967.0
12-04 08:50:13,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,11638.0,20183.0
12-04 08:50:14,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400829440.0,1168375808.0,6930505728.0,23119364096.0,10821.0,20647.0
12-04 08:50:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400825344.0,1168375808.0,6930509824.0,23119364096.0,11645.0,21910.0
12-04 08:50:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400825344.0,1168375808.0,6930509824.0,23119364096.0,11425.0,21818.0
12-04 08:50:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2400825344.0,1168375808.0,6930509824.0,23119364096.0,11275.0,21161.0
12-04 08:50:18,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,11034.0,20623.0
12-04 08:50:19,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,10695.0,20445.0
12-04 08:50:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,10847.0,20466.0
12-04 08:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,9997.0,19142.0
12-04 08:50:22,0.083,0.083,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,11475.0,21398.0
12-04 08:50:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,10685.0,20242.0
12-04 08:50:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,10605.0,20555.0
12-04 08:50:25,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,12059.0,22544.0
12-04 08:50:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,10183.0,19386.0
12-04 08:50:27,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2400817152.0,1168375808.0,6930509824.0,23119372288.0,12065.0,22191.0
12-04 08:50:28,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400821248.0,1168375808.0,6930513920.0,23119364096.0,10077.0,19428.0
12-04 08:50:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400813056.0,1168375808.0,6930513920.0,23119372288.0,11731.0,21797.0
12-04 08:50:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400808960.0,1168375808.0,6930518016.0,23119372288.0,10847.0,20599.0
12-04 08:50:31,0.167,0.0,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2400808960.0,1168375808.0,6930518016.0,23119372288.0,9789.0,18427.0
12-04 08:50:32,0.167,0.250,99.584,0.0,0.0,0.0,0.0,106496.0,0.0,7.0,2400808960.0,1168375808.0,6930518016.0,23119372288.0,12084.0,22368.0
12-04 08:50:33,0.584,0.250,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,10213.0,19233.0
12-04 08:50:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,12427.0,22855.0
12-04 08:50:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,12834.0,22343.0
12-04 08:50:36,0.0,0.084,99.749,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,9809.0,18737.0
12-04 08:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,12389.0,22725.0
12-04 08:50:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,29302.0,38581.0
12-04 08:50:39,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,10190.0,19039.0
12-04 08:50:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,10958.0,20420.0
12-04 08:50:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,10659.0,19687.0
12-04 08:50:42,0.083,0.083,99.666,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,11225.0,20992.0
12-04 08:50:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,11621.0,21531.0
12-04 08:50:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400804864.0,1168375808.0,6930522112.0,23119372288.0,10211.0,19544.0
12-04 08:50:45,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400800768.0,1168375808.0,6930526208.0,23119372288.0,11439.0,21597.0
12-04 08:50:46,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400800768.0,1168375808.0,6930526208.0,23119372288.0,11922.0,22214.0
12-04 08:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2400800768.0,1168375808.0,6930526208.0,23119372288.0,10163.0,19233.0
12-04 08:50:48,0.333,0.083,99.334,0.167,0.0,0.083,0.0,81920.0,0.0,8.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10332.0,19540.0
12-04 08:50:49,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10651.0,20313.0
12-04 08:50:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,11635.0,21951.0
12-04 08:50:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,27444.0,36590.0
12-04 08:50:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10545.0,19937.0
12-04 08:50:53,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,12166.0,22605.0
12-04 08:50:54,0.0,0.0,99.749,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10903.0,20557.0
12-04 08:50:55,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,11549.0,21731.0
12-04 08:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10320.0,19411.0
12-04 08:50:57,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10475.0,19759.0
12-04 08:50:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400555008.0,1168375808.0,6930526208.0,23119618048.0,10051.0,19477.0
12-04 08:50:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400550912.0,1168375808.0,6930530304.0,23119618048.0,11436.0,21551.0
12-04 08:51:00,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400550912.0,1168375808.0,6930530304.0,23119618048.0,11003.0,20646.0
12-04 08:51:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400550912.0,1168375808.0,6930530304.0,23119618048.0,11465.0,21482.0
12-04 08:51:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,12523.0,23447.0
12-04 08:51:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,10117.0,19160.0
12-04 08:51:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,11521.0,21004.0
12-04 08:51:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,12753.0,21564.0
12-04 08:51:06,0.167,0.083,99.667,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,11017.0,19925.0
12-04 08:51:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2400546816.0,1168375808.0,6930534400.0,23119618048.0,13126.0,23620.0
12-04 08:51:08,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400292864.0,1168375808.0,6930534400.0,23119872000.0,28249.0,37121.0
12-04 08:51:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400284672.0,1168375808.0,6930534400.0,23119880192.0,11907.0,21863.0
12-04 08:51:10,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400284672.0,1168375808.0,6930534400.0,23119880192.0,12657.0,22291.0
12-04 08:51:11,0.167,0.167,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2400284672.0,1168375808.0,6930534400.0,23119880192.0,10815.0,19586.0
12-04 08:51:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2400280576.0,1168375808.0,6930538496.0,23119880192.0,12673.0,22659.0
12-04 08:51:13,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400280576.0,1168375808.0,6930538496.0,23119880192.0,10899.0,19768.0
12-04 08:51:14,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400280576.0,1168375808.0,6930538496.0,23119880192.0,11541.0,21685.0
12-04 08:51:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400280576.0,1168375808.0,6930538496.0,23119880192.0,11440.0,21800.0
12-04 08:51:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10947.0,20689.0
12-04 08:51:17,0.083,0.167,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10290.0,19644.0
12-04 08:51:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,12157.0,22245.0
12-04 08:51:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10113.0,19142.0
12-04 08:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,11364.0,21139.0
12-04 08:51:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10669.0,20427.0
12-04 08:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,11.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,11088.0,20519.0
12-04 08:51:23,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,11031.0,20620.0
12-04 08:51:24,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10905.0,20771.0
12-04 08:51:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10585.0,20313.0
12-04 08:51:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400153600.0,1168375808.0,6930538496.0,23120007168.0,10787.0,20491.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2400149504.0,1168375808.0,6930542592.0,23120007168.0,11313.0,21217.0
12-04 08:51:28,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400665600.0,1168375808.0,6930542592.0,23119491072.0,10831.0,20555.0
12-04 08:51:29,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2400657408.0,1168375808.0,6930542592.0,23119499264.0,10101.0,19251.0
12-04 08:51:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,13025.0,24132.0
12-04 08:51:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,10959.0,19142.0
12-04 08:51:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,12225.0,21107.0
12-04 08:51:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,10786.0,20271.0
12-04 08:51:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,10437.0,19659.0
12-04 08:51:35,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,11957.0,21108.0
12-04 08:51:36,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400653312.0,1168375808.0,6930546688.0,23119499264.0,12079.0,22920.0
12-04 08:51:37,0.500,0.250,99.249,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2409254912.0,1168375808.0,6930546688.0,23110897664.0,18757.0,28584.0
12-04 08:51:38,3.827,1.581,94.509,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2423226368.0,1168375808.0,6930575360.0,23096897536.0,110763.0,114391.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-kafka-slave-40.csv <==
12-04 08:29:38,0.278,0.121,99.443,0.124,0.0,0.034,3739.783,552458.757,0.674,6.226,2837635072.0,1484840960.0,4130693120.0,25165905920.0,0.0,0.0
12-04 08:29:39,0.083,0.083,98.918,0.832,0.0,0.083,0.0,155648.0,0.0,18.0,2838016000.0,1484840960.0,4130734080.0,25165484032.0,66688.0,69423.0
12-04 08:29:40,0.167,0.083,99.332,0.417,0.0,0.0,0.0,90112.0,0.0,16.0,2837995520.0,1484840960.0,4130754560.0,25165484032.0,72150.0,74142.0
12-04 08:29:41,0.0,0.083,98.831,1.085,0.0,0.0,0.0,282624.0,0.0,28.0,2837970944.0,1484840960.0,4130779136.0,25165484032.0,74162.0,76454.0
12-04 08:29:42,0.250,0.0,99.083,0.667,0.0,0.0,0.0,131072.0,0.0,19.0,2837938176.0,1484840960.0,4130811904.0,25165484032.0,87841.0,89260.0
12-04 08:29:43,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,2837917696.0,1484840960.0,4130832384.0,25165484032.0,40232.0,26653.0
12-04 08:29:44,0.500,0.083,98.916,0.500,0.0,0.0,0.0,69632.0,0.0,10.0,2837909504.0,1484840960.0,4130840576.0,25165484032.0,26572.0,18250.0
12-04 08:29:45,0.083,0.0,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,2837893120.0,1484840960.0,4130856960.0,25165484032.0,45557.0,28182.0
12-04 08:29:46,0.0,0.084,98.997,0.919,0.0,0.0,0.0,204800.0,0.0,15.0,2837983232.0,1484840960.0,4130893824.0,25165357056.0,82733.0,46923.0
12-04 08:29:47,0.417,0.167,98.583,0.833,0.0,0.0,0.0,139264.0,0.0,11.0,2838077440.0,1484840960.0,4130926592.0,25165230080.0,79714.0,49491.0
12-04 08:29:48,0.250,0.083,98.749,0.917,0.0,0.0,0.0,172032.0,0.0,36.0,2838065152.0,1484840960.0,4130938880.0,25165230080.0,99024.0,206089.0
12-04 08:29:49,0.083,0.083,99.332,0.501,0.0,0.0,0.0,69632.0,0.0,10.0,2838048768.0,1484840960.0,4130955264.0,25165230080.0,27930.0,23305.0
12-04 08:29:50,0.083,0.083,98.999,0.834,0.0,0.0,0.0,90112.0,0.0,9.0,2838163456.0,1484840960.0,4130967552.0,25165103104.0,27522.0,19951.0
12-04 08:29:51,0.0,0.083,99.082,0.835,0.0,0.0,0.0,180224.0,0.0,18.0,2838151168.0,1484840960.0,4130979840.0,25165103104.0,39474.0,25405.0
12-04 08:29:52,0.083,0.083,98.916,0.834,0.0,0.083,0.0,208896.0,0.0,14.0,2838253568.0,1484840960.0,4131004416.0,25164976128.0,69384.0,41225.0
12-04 08:29:53,0.167,0.167,98.249,1.418,0.0,0.0,0.0,212992.0,0.0,33.0,2838208512.0,1484840960.0,4131049472.0,25164976128.0,145648.0,200981.0
12-04 08:29:54,0.083,0.167,98.832,0.917,0.0,0.0,0.0,147456.0,0.0,16.0,2838167552.0,1484840960.0,4131090432.0,25164976128.0,92250.0,93878.0
12-04 08:29:55,0.083,0.0,99.165,0.751,0.0,0.0,0.0,176128.0,0.0,24.0,2838142976.0,1484840960.0,4131115008.0,25164976128.0,55742.0,58048.0
12-04 08:29:56,0.084,0.084,99.248,0.585,0.0,0.0,0.0,167936.0,0.0,16.0,2839650304.0,1484840960.0,4131123200.0,25163460608.0,26420.0,20189.0
12-04 08:29:57,0.083,0.083,99.333,0.417,0.0,0.083,0.0,180224.0,0.0,22.0,2839642112.0,1484840960.0,4131131392.0,25163460608.0,49881.0,56481.0
12-04 08:29:58,0.083,0.083,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,2839629824.0,1484840960.0,4131143680.0,25163460608.0,38940.0,40411.0
12-04 08:29:59,0.0,0.0,99.415,0.585,0.0,0.0,0.0,114688.0,0.0,19.0,2839613440.0,1484840960.0,4131160064.0,25163460608.0,46988.0,48237.0
12-04 08:30:00,0.167,0.083,99.166,0.584,0.0,0.0,0.0,192512.0,0.0,35.0,2839719936.0,1484840960.0,4131180544.0,25163333632.0,67479.0,69119.0
12-04 08:30:01,0.083,0.167,98.751,0.999,0.0,0.0,0.0,286720.0,0.0,27.0,2839814144.0,1484840960.0,4131213312.0,25163206656.0,87762.0,88570.0
12-04 08:30:02,0.083,0.167,99.166,0.584,0.0,0.0,0.0,184320.0,0.0,30.0,2839764992.0,1484840960.0,4131262464.0,25163206656.0,115009.0,117762.0
12-04 08:30:03,0.083,0.167,98.916,0.834,0.0,0.0,0.0,159744.0,0.0,20.0,2839851008.0,1484840960.0,4131303424.0,25163079680.0,105500.0,107480.0
12-04 08:30:04,0.084,0.0,99.332,0.585,0.0,0.0,0.0,126976.0,0.0,19.0,2839818240.0,1484840960.0,4131336192.0,25163079680.0,80054.0,81433.0
12-04 08:30:05,0.083,0.083,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,21.0,2839801856.0,1484840960.0,4131352576.0,25163079680.0,88894.0,89108.0
12-04 08:30:06,0.083,0.167,99.083,0.667,0.0,0.0,0.0,184320.0,0.0,20.0,2839781376.0,1484840960.0,4131373056.0,25163079680.0,38246.0,27121.0
12-04 08:30:07,0.0,0.084,99.248,0.668,0.0,0.0,0.0,151552.0,0.0,11.0,2839867392.0,1484840960.0,4131414016.0,25162952704.0,96757.0,54875.0
12-04 08:30:08,0.668,0.167,98.414,0.751,0.0,0.0,0.0,151552.0,0.0,12.0,2840199168.0,1484840960.0,4131463168.0,25162571776.0,113338.0,63161.0
12-04 08:30:09,0.250,0.167,98.501,1.082,0.0,0.0,0.0,192512.0,0.0,29.0,2840170496.0,1484840960.0,4131491840.0,25162571776.0,114465.0,219084.0
12-04 08:30:10,0.250,0.167,99.0,0.500,0.0,0.083,0.0,102400.0,0.0,19.0,2840674304.0,1484840960.0,4131504128.0,25162055680.0,54425.0,55875.0
12-04 08:30:11,0.083,0.083,98.831,1.002,0.0,0.0,0.0,368640.0,0.0,32.0,2840416256.0,1484840960.0,4131762176.0,25162055680.0,562876.0,337840.0
12-04 08:30:12,0.334,0.250,98.664,0.584,0.0,0.167,0.0,110592.0,0.0,30.0,2840211456.0,1484840960.0,4133617664.0,25160404992.0,2063454.0,139663.0
12-04 08:30:13,0.167,0.167,97.826,1.839,0.0,0.0,0.0,2330624.0,0.0,50.0,2841067520.0,1484840960.0,4135682048.0,25157484544.0,4384527.0,3142086.0
12-04 08:30:14,0.167,0.0,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,21.0,2840260608.0,1484840960.0,4135727104.0,25158246400.0,23957.0,1358437.0
12-04 08:30:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840252416.0,1484840960.0,4135727104.0,25158254592.0,5246.0,4365.0
12-04 08:30:16,0.0,0.0,99.666,0.334,0.0,0.0,0.0,106496.0,0.0,8.0,2840379392.0,1484840960.0,4135727104.0,25158127616.0,21859.0,20749.0
12-04 08:30:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840379392.0,1484840960.0,4135727104.0,25158127616.0,5818.0,5654.0
12-04 08:30:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840379392.0,1484840960.0,4135727104.0,25158127616.0,6646.0,6403.0
12-04 08:30:19,0.0,0.084,99.499,0.418,0.0,0.0,0.0,110592.0,0.0,14.0,2840367104.0,1484840960.0,4135739392.0,25158127616.0,49511.0,51631.0
12-04 08:30:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2840367104.0,1484840960.0,4135739392.0,25158127616.0,5256.0,4820.0
12-04 08:30:21,0.0,0.084,99.248,0.668,0.0,0.0,0.0,192512.0,0.0,20.0,2840346624.0,1484840960.0,4135759872.0,25158127616.0,65726.0,67137.0
12-04 08:30:22,0.0,0.083,99.165,0.751,0.0,0.0,0.0,155648.0,0.0,13.0,2840444928.0,1484840960.0,4135788544.0,25158000640.0,74836.0,77102.0
12-04 08:30:23,0.084,0.0,99.499,0.418,0.0,0.0,0.0,90112.0,0.0,14.0,2840424448.0,1484840960.0,4135809024.0,25158000640.0,63837.0,65887.0
12-04 08:30:24,0.083,0.083,99.083,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,2840526848.0,1484840960.0,4135833600.0,25157873664.0,63204.0,64894.0
12-04 08:30:25,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,2840498176.0,1484840960.0,4135862272.0,25157873664.0,81129.0,82423.0
12-04 08:30:26,0.0,0.083,99.083,0.834,0.0,0.0,0.0,196608.0,0.0,22.0,2840477696.0,1484840960.0,4135882752.0,25157873664.0,59744.0,62381.0
12-04 08:30:27,0.084,0.084,99.332,0.501,0.0,0.0,0.0,155648.0,0.0,12.0,2840449024.0,1484840960.0,4135911424.0,25157873664.0,79286.0,81438.0
12-04 08:30:28,0.250,0.083,99.167,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,2840428544.0,1484840960.0,4135931904.0,25157873664.0,61674.0,64051.0
12-04 08:30:29,0.167,0.167,98.917,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,2840395776.0,1484840960.0,4135964672.0,25157873664.0,72397.0,74023.0
12-04 08:30:30,0.167,0.084,99.248,0.501,0.0,0.0,0.0,81920.0,0.0,8.0,2840895488.0,1484840960.0,4135989248.0,25157349376.0,65267.0,38995.0
12-04 08:30:31,0.083,0.083,99.084,0.749,0.0,0.0,0.0,184320.0,0.0,16.0,2840879104.0,1484840960.0,4136005632.0,25157349376.0,40587.0,24682.0
12-04 08:30:32,0.167,0.0,99.332,0.501,0.0,0.0,0.0,118784.0,0.0,9.0,2840842240.0,1484840960.0,4136026112.0,25157365760.0,40313.0,26445.0
12-04 08:30:33,0.0,0.0,99.416,0.501,0.0,0.083,0.0,86016.0,0.0,8.0,2840813568.0,1484840960.0,4136054784.0,25157365760.0,73966.0,43419.0
12-04 08:30:34,0.250,0.417,98.750,0.500,0.0,0.083,0.0,65536.0,0.0,6.0,2840768512.0,1484840960.0,4137496576.0,25155969024.0,1689278.0,98854.0
12-04 08:30:35,0.584,0.167,98.499,0.584,0.0,0.167,0.0,118784.0,0.0,17.0,2840817664.0,1484840960.0,4139241472.0,25154174976.0,2219252.0,150200.0
12-04 08:30:36,0.250,0.250,98.664,0.668,0.0,0.167,0.0,188416.0,0.0,19.0,2841018368.0,1484840960.0,4141199360.0,25152016384.0,2190716.0,127105.0
12-04 08:30:37,0.084,0.251,98.913,0.585,0.0,0.167,0.0,110592.0,0.0,9.0,2841026560.0,1484840960.0,4143095808.0,25150111744.0,2195655.0,129573.0
12-04 08:30:38,0.251,0.168,99.079,0.503,0.0,0.0,0.0,65536.0,0.0,8.0,2841440256.0,1484840960.0,4144967680.0,25147826176.0,2194967.0,136433.0
12-04 08:30:39,0.250,0.417,99.0,0.167,0.0,0.167,0.0,40960.0,0.0,7.0,2841186304.0,1484840960.0,4146888704.0,25146159104.0,2164964.0,110945.0
12-04 08:30:40,0.502,0.0,99.247,0.167,0.0,0.084,0.0,36864.0,0.0,5.0,2841100288.0,1484840960.0,4148752384.0,25144381440.0,2182867.0,128689.0
12-04 08:30:41,0.167,0.334,99.165,0.167,0.0,0.167,0.0,114688.0,0.0,10.0,2841370624.0,1484840960.0,4150640640.0,25142222848.0,2163171.0,112132.0
12-04 08:30:42,0.084,0.084,99.749,0.0,0.0,0.084,0.0,18210816.0,0.0,22.0,2841255936.0,1484840960.0,4152659968.0,25140318208.0,2160727.0,110875.0
12-04 08:30:43,0.334,0.167,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2841214976.0,1484840960.0,4154556416.0,25138462720.0,2158580.0,109413.0
12-04 08:30:44,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2841456640.0,1484840960.0,4156473344.0,25136304128.0,2156372.0,108416.0
12-04 08:30:45,0.084,0.168,99.665,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2841362432.0,1484840960.0,4158345216.0,25134526464.0,2160901.0,112613.0
12-04 08:30:46,0.250,0.250,99.166,0.250,0.0,0.083,0.0,151552.0,0.0,12.0,2841649152.0,1484840960.0,4160233472.0,25132351488.0,2159021.0,106151.0
12-04 08:30:47,2.007,0.669,97.074,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2848411648.0,1484840960.0,4162158592.0,25123663872.0,2163164.0,107573.0
12-04 08:30:48,1.086,0.835,97.661,0.251,0.0,0.167,0.0,0.0,0.0,0.0,2268938240.0,1484840960.0,4163928064.0,25701367808.0,2211332.0,187394.0
12-04 08:30:49,0.084,0.084,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2268934144.0,1484840960.0,4165836800.0,25699463168.0,2158758.0,106728.0
12-04 08:30:50,0.418,0.084,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2269523968.0,1484840960.0,4167708672.0,25697001472.0,2156475.0,107710.0
12-04 08:30:51,0.084,0.084,99.497,0.251,0.0,0.084,0.0,114688.0,0.0,7.0,2269265920.0,1484840960.0,4169584640.0,25695383552.0,2157977.0,105550.0
12-04 08:30:52,0.167,0.167,99.582,0.0,0.0,0.084,0.0,90112.0,0.0,7.0,2269634560.0,1484840960.0,4171501568.0,25693097984.0,2160839.0,110484.0
12-04 08:30:53,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2269442048.0,1484840960.0,4173344768.0,25691447296.0,2160360.0,111541.0
12-04 08:30:54,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2269421568.0,1484840960.0,4175286272.0,25689526272.0,2156985.0,107141.0
12-04 08:30:55,0.333,0.333,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2269609984.0,1484840960.0,4177129472.0,25687494656.0,2115096.0,105822.0
12-04 08:30:56,0.417,0.083,99.332,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2269335552.0,1484840960.0,4179054592.0,25685843968.0,2202751.0,111094.0
12-04 08:30:57,0.334,0.167,99.249,0.083,0.0,0.167,0.0,45056.0,0.0,4.0,2269417472.0,1484840960.0,4180877312.0,25683939328.0,2157035.0,106854.0
12-04 08:30:58,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2269433856.0,1484840960.0,4182781952.0,25682018304.0,2155825.0,105779.0
12-04 08:30:59,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2269458432.0,1484840960.0,4184662016.0,25680113664.0,2157894.0,103962.0
12-04 08:31:00,0.250,0.250,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2269417472.0,1484840960.0,4186607616.0,25678209024.0,2117009.0,106872.0
12-04 08:31:01,0.250,0.083,99.583,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2269671424.0,1484840960.0,4188512256.0,25676050432.0,2200607.0,109957.0
12-04 08:31:02,0.084,0.084,99.749,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2269728768.0,1484840960.0,4190375936.0,25674129408.0,2159227.0,108004.0
12-04 08:31:03,0.167,0.084,99.498,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2269720576.0,1484840960.0,4192415744.0,25672097792.0,2158546.0,110720.0
12-04 08:31:04,0.167,0.0,99.665,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2269868032.0,1484840960.0,4194299904.0,25670066176.0,2158274.0,106469.0
12-04 08:31:05,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2269884416.0,1484840960.0,4196188160.0,25668161536.0,2158731.0,104767.0
12-04 08:31:06,0.334,0.167,99.498,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2270191616.0,1484840960.0,4198055936.0,25665986560.0,2159755.0,107722.0
12-04 08:31:07,0.167,0.084,99.499,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2270093312.0,1484840960.0,4199964672.0,25664176128.0,2162678.0,111416.0
12-04 08:31:08,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2270007296.0,1484840960.0,4201795584.0,25662431232.0,2160625.0,107961.0
12-04 08:31:09,0.167,0.167,99.167,0.167,0.0,0.333,0.0,12288.0,0.0,2.0,2270261248.0,1484840960.0,4203749376.0,25660223488.0,2158494.0,106975.0
12-04 08:31:10,0.251,0.251,99.415,0.0,0.0,0.084,0.0,40960.0,0.0,9.0,2270126080.0,1484840960.0,4205637632.0,25658470400.0,2175935.0,123197.0
12-04 08:31:11,0.083,0.250,99.499,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2270076928.0,1484840960.0,4207521792.0,25656635392.0,2159983.0,110934.0
12-04 08:31:12,0.084,0.167,99.582,0.0,0.0,0.167,0.0,38768640.0,0.0,74.0,2270380032.0,1484840960.0,4209369088.0,25654484992.0,2149195.0,107934.0
12-04 08:31:13,0.251,0.084,99.582,0.0,0.0,0.084,0.0,18112512.0,0.0,27.0,2270265344.0,1484840960.0,4211212288.0,25652756480.0,2169024.0,106711.0
12-04 08:31:14,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2270957568.0,1484840960.0,4213129216.0,25650147328.0,2105273.0,152120.0
12-04 08:31:15,0.250,0.250,99.167,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2271064064.0,1484840960.0,4215054336.0,25648115712.0,2211163.0,107890.0
12-04 08:31:16,0.084,0.167,99.666,0.0,0.0,0.084,0.0,102400.0,0.0,8.0,2270507008.0,1484840960.0,4216926208.0,25646800896.0,2201514.0,116862.0
12-04 08:31:17,0.167,0.167,99.583,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2270502912.0,1484840960.0,4218851328.0,25644879872.0,2159435.0,108155.0
12-04 08:31:18,0.0,0.167,99.666,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2270511104.0,1484840960.0,4220747776.0,25642975232.0,2159694.0,108892.0
12-04 08:31:19,0.084,0.251,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2270527488.0,1484840960.0,4222636032.0,25641070592.0,2157154.0,105922.0
12-04 08:31:20,0.168,0.084,99.665,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2270924800.0,1484840960.0,4224524288.0,25638785024.0,2160378.0,108504.0
12-04 08:31:21,0.167,0.250,99.165,0.167,0.0,0.250,0.0,98304.0,0.0,8.0,2270568448.0,1484840960.0,4226420736.0,25637244928.0,2158105.0,107073.0
12-04 08:31:22,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2270523392.0,1484840960.0,4228243456.0,25635467264.0,2159741.0,109675.0
12-04 08:31:23,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2270871552.0,1484840960.0,4230180864.0,25633181696.0,2156796.0,103198.0
12-04 08:31:24,0.250,0.167,99.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2270633984.0,1484840960.0,4232069120.0,25631531008.0,2157239.0,105838.0
12-04 08:31:25,0.167,0.250,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2270605312.0,1484840960.0,4233875456.0,25629753344.0,2160351.0,108601.0
12-04 08:31:26,0.167,0.084,99.582,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2270781440.0,1484840960.0,4235857920.0,25627594752.0,2124328.0,104046.0
12-04 08:31:27,0.251,0.251,99.415,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,2271440896.0,1484840960.0,4237651968.0,25625141248.0,2192480.0,111000.0
12-04 08:31:28,3.088,1.252,95.492,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2271346688.0,1484840960.0,4239622144.0,25623265280.0,2107346.0,109950.0
12-04 08:31:29,0.167,0.084,99.498,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2271395840.0,1484840960.0,4241444864.0,25621393408.0,2157363.0,107046.0
12-04 08:31:30,3.086,1.334,95.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2271375360.0,1484840960.0,4243378176.0,25619480576.0,2153333.0,109547.0
12-04 08:31:31,0.585,0.334,98.997,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2281213952.0,1484840960.0,4245262336.0,25607757824.0,2224203.0,110446.0
12-04 08:31:32,5.764,1.921,92.147,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2277314560.0,1484840960.0,4216848384.0,25640071168.0,2168740.0,116088.0
12-04 08:31:33,5.927,1.419,92.154,0.334,0.0,0.167,0.0,90112.0,0.0,2.0,2274594816.0,1484840960.0,4227166208.0,25632473088.0,2167856.0,116896.0
12-04 08:31:34,0.416,0.167,99.334,0.083,0.0,0.0,0.0,0.0,0.0,0.0,2270932992.0,1484840960.0,4227784704.0,25635516416.0,556502.0,32274.0
12-04 08:31:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2270932992.0,1484840960.0,4227784704.0,25635516416.0,6235.0,6454.0
12-04 08:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2270920704.0,1484840960.0,4227788800.0,25635524608.0,6416.0,4951.0
12-04 08:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2270912512.0,1484840960.0,4227788800.0,25635532800.0,6699.0,5640.0
12-04 08:31:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,2.0,2270912512.0,1484840960.0,4227788800.0,25635532800.0,6410.0,6318.0
12-04 08:31:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2271318016.0,1484840960.0,4227788800.0,25635127296.0,9027.0,6609.0
12-04 08:31:40,5.755,1.501,92.410,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2274357248.0,1484840960.0,4227850240.0,25632026624.0,27755.0,26838.0
12-04 08:31:41,3.500,0.917,95.0,0.500,0.0,0.083,0.0,77824.0,0.0,6.0,2270076928.0,1484840960.0,4228239360.0,25635917824.0,504552.0,52008.0
12-04 08:31:42,0.417,0.333,99.083,0.0,0.0,0.167,0.0,30228480.0,0.0,31.0,2269941760.0,1484840960.0,4230238208.0,25634054144.0,2504834.0,121858.0
12-04 08:31:43,0.084,0.251,99.415,0.0,0.0,0.251,0.0,12615680.0,0.0,24.0,2269806592.0,1484840960.0,4232888320.0,25631539200.0,2841946.0,148857.0
12-04 08:31:44,0.167,0.334,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2269974528.0,1484840960.0,4235259904.0,25628999680.0,2736762.0,136334.0
12-04 08:31:45,0.670,0.335,98.995,0.0,0.0,0.0,0.0,73728.0,0.0,15.0,2275856384.0,1484840960.0,4237193216.0,25621184512.0,2560311.0,124508.0
12-04 08:31:46,8.696,1.003,89.799,0.334,0.0,0.167,0.0,434176.0,0.0,8.0,2318286848.0,1484840960.0,4239642624.0,25576304640.0,2586267.0,141516.0
12-04 08:31:47,0.669,0.167,98.577,0.335,0.0,0.251,0.0,446464.0,0.0,65.0,2306310144.0,1484840960.0,4242341888.0,25585582080.0,2916315.0,139723.0
12-04 08:31:48,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305822720.0,1484840960.0,4244606976.0,25583804416.0,2730052.0,130615.0
12-04 08:31:49,0.418,0.334,98.663,0.418,0.0,0.167,0.0,86016.0,0.0,6.0,2308325376.0,1484840960.0,4246806528.0,25579102208.0,2541558.0,122586.0
12-04 08:31:50,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308534272.0,1484840960.0,4249178112.0,25576521728.0,2573901.0,125673.0
12-04 08:31:51,3.180,0.753,95.900,0.0,0.0,0.167,0.0,192512.0,0.0,5.0,2312642560.0,1484840960.0,4251410432.0,25570181120.0,2887997.0,145402.0
12-04 08:31:52,4.264,1.003,94.565,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2342510592.0,1484840960.0,4253990912.0,25537732608.0,2774677.0,140996.0
12-04 08:31:53,6.093,2.003,91.068,0.417,0.0,0.417,0.0,32768.0,0.0,1.0,2360385536.0,1484840960.0,4256378880.0,25517469696.0,2543838.0,138661.0
12-04 08:31:54,11.583,1.167,86.667,0.500,0.0,0.083,0.0,294912.0,0.0,60.0,2600108032.0,1484840960.0,4258750464.0,25275375616.0,2631520.0,146145.0
12-04 08:31:55,1.836,0.417,97.412,0.167,0.0,0.167,0.0,16384.0,0.0,4.0,2605789184.0,1484840960.0,4261449728.0,25266995200.0,2854783.0,133083.0
12-04 08:31:56,0.502,0.251,99.080,0.0,0.0,0.167,0.0,86016.0,0.0,11.0,2605473792.0,1484840960.0,4263751680.0,25265008640.0,2609905.0,127994.0
12-04 08:31:57,0.335,0.167,99.331,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2606575616.0,1484840960.0,4265791488.0,25261867008.0,2701015.0,131992.0
12-04 08:31:58,0.417,0.334,99.083,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,2603270144.0,1484840960.0,4268093440.0,25262870528.0,2655739.0,125843.0
12-04 08:31:59,0.501,0.251,98.997,0.084,0.0,0.167,0.0,12288.0,0.0,6.0,2602696704.0,1484840960.0,4270845952.0,25260691456.0,2829015.0,138133.0
12-04 08:32:00,0.251,0.084,99.246,0.251,0.0,0.168,0.0,40960.0,0.0,3.0,2602995712.0,1484840960.0,4273086464.0,25258151936.0,2589733.0,120797.0
12-04 08:32:01,0.585,0.334,98.747,0.251,0.0,0.084,0.0,118784.0,0.0,14.0,2604290048.0,1484840960.0,4275601408.0,25254342656.0,2688743.0,137950.0
12-04 08:32:02,0.334,0.167,99.331,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2604269568.0,1484840960.0,4277940224.0,25252024320.0,2647791.0,125160.0
12-04 08:32:03,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2604572672.0,1484840960.0,4279922688.0,25249738752.0,2719821.0,125016.0
12-04 08:32:04,7.173,0.334,91.993,0.417,0.0,0.083,0.0,163840.0,0.0,24.0,2636922880.0,1484840960.0,4282634240.0,25214676992.0,2855089.0,151008.0
12-04 08:32:05,0.751,0.167,98.915,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2637209600.0,1484840960.0,4284776448.0,25212248064.0,2548473.0,144530.0
12-04 08:32:06,0.335,0.335,99.247,0.0,0.0,0.084,0.0,94208.0,0.0,5.0,2637680640.0,1484840960.0,4287098880.0,25209454592.0,2628914.0,130298.0
12-04 08:32:07,0.418,0.167,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2637524992.0,1484840960.0,4289794048.0,25206915072.0,2861607.0,135191.0
12-04 08:32:08,1.256,0.168,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2634530816.0,1484840960.0,4292059136.0,25207644160.0,2744896.0,133159.0
12-04 08:32:09,0.335,0.251,99.079,0.168,0.0,0.168,0.0,69632.0,0.0,3.0,2634461184.0,1484840960.0,4294270976.0,25205501952.0,2486453.0,123277.0
12-04 08:32:10,0.586,0.084,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2635223040.0,1484840960.0,4296556544.0,25202454528.0,2658296.0,150675.0
12-04 08:32:11,0.586,0.251,99.079,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2635350016.0,1484840960.0,4299223040.0,25199661056.0,2885701.0,137501.0
12-04 08:32:12,0.666,0.416,98.751,0.0,0.0,0.167,0.0,14585856.0,0.0,21.0,2635399168.0,1484840960.0,4301602816.0,25197232128.0,2754075.0,132631.0
12-04 08:32:13,0.501,0.334,99.081,0.0,0.0,0.084,0.0,56643584.0,0.0,60.0,2635563008.0,1484840960.0,4303663104.0,25195008000.0,2500642.0,125777.0
12-04 08:32:14,0.668,0.250,98.748,0.167,0.0,0.167,0.0,49152.0,0.0,3.0,2635694080.0,1484840960.0,4306006016.0,25192534016.0,2614244.0,126967.0
12-04 08:32:15,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2635849728.0,1484840960.0,4308660224.0,25189724160.0,2920469.0,133800.0
12-04 08:32:16,0.501,0.083,99.249,0.0,0.0,0.167,0.0,126976.0,0.0,9.0,2635804672.0,1484840960.0,4310990848.0,25187438592.0,2727441.0,136327.0
12-04 08:32:17,0.334,0.167,99.331,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,2636251136.0,1484840960.0,4313243648.0,25184739328.0,2462235.0,118422.0
12-04 08:32:18,0.668,0.334,98.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2637733888.0,1484840960.0,4315426816.0,25181073408.0,2627502.0,131162.0
12-04 08:32:19,0.419,0.168,98.995,0.251,0.0,0.168,0.0,49152.0,0.0,3.0,2638290944.0,1484840960.0,4317663232.0,25178279936.0,2793172.0,152271.0
12-04 08:32:20,0.417,0.167,98.998,0.0,0.0,0.417,0.0,69632.0,0.0,16.0,2637963264.0,1484840960.0,4320403456.0,25175867392.0,2877867.0,143928.0
12-04 08:32:21,0.335,0.251,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,2638376960.0,1484840960.0,4322545664.0,25173311488.0,2543730.0,125959.0
12-04 08:32:22,0.585,0.167,99.081,0.0,0.0,0.167,0.0,139264.0,0.0,28.0,2638585856.0,1484840960.0,4324876288.0,25170771968.0,2631293.0,130845.0
12-04 08:32:23,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2638733312.0,1484840960.0,4327522304.0,25167978496.0,2850992.0,140524.0
12-04 08:32:24,0.585,0.334,98.579,0.418,0.0,0.084,0.0,114688.0,0.0,7.0,2638921728.0,1484840960.0,4329889792.0,25165422592.0,2746189.0,133822.0
12-04 08:32:25,0.668,0.251,98.914,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2639241216.0,1484840960.0,4331982848.0,25163010048.0,2542432.0,129517.0
12-04 08:32:26,0.417,0.250,99.165,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2639446016.0,1484840960.0,4334350336.0,25160437760.0,2585087.0,128241.0
12-04 08:32:27,0.418,0.251,99.081,0.0,0.0,0.251,0.0,49152.0,0.0,2.0,2639499264.0,1484840960.0,4337074176.0,25157660672.0,2906547.0,139492.0
12-04 08:32:28,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2639527936.0,1484840960.0,4339458048.0,25155248128.0,2728778.0,129418.0
12-04 08:32:29,0.502,0.251,98.912,0.251,0.0,0.084,0.0,61440.0,0.0,3.0,2640834560.0,1484840960.0,4341817344.0,25151582208.0,2553354.0,174160.0
12-04 08:32:30,0.334,0.251,99.164,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2641678336.0,1484840960.0,4343783424.0,25148772352.0,2554867.0,126352.0
12-04 08:32:31,0.585,0.418,98.914,0.0,0.0,0.084,0.0,94208.0,0.0,6.0,2642276352.0,1484840960.0,4346105856.0,25145851904.0,2789336.0,135715.0
12-04 08:32:32,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2641915904.0,1484840960.0,4348878848.0,25143439360.0,2722056.0,138137.0
12-04 08:32:33,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2641850368.0,1484840960.0,4351246336.0,25141137408.0,2702574.0,133770.0
12-04 08:32:34,0.751,0.250,98.666,0.250,0.0,0.083,0.0,53248.0,0.0,4.0,2642423808.0,1484840960.0,4353499136.0,25138311168.0,2629566.0,133469.0
12-04 08:32:35,0.418,0.167,99.164,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2642436096.0,1484840960.0,4355612672.0,25136185344.0,2627799.0,128333.0
12-04 08:32:36,0.335,0.251,99.414,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2642526208.0,1484840960.0,4358332416.0,25133375488.0,2941133.0,140082.0
12-04 08:32:37,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2642960384.0,1484840960.0,4360437760.0,25130835968.0,2546748.0,131261.0
12-04 08:32:38,0.501,0.334,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2642939904.0,1484840960.0,4362743808.0,25128550400.0,2639484.0,133072.0
12-04 08:32:39,0.583,0.333,98.667,0.167,0.0,0.250,0.0,49152.0,0.0,3.0,2643419136.0,1484840960.0,4364980224.0,25125834752.0,2833972.0,133343.0
12-04 08:32:40,0.833,0.333,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2643312640.0,1484840960.0,4367720448.0,25123201024.0,2776918.0,152556.0
12-04 08:32:41,0.668,0.167,99.082,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2643058688.0,1484840960.0,4369879040.0,25121296384.0,2272195.0,111554.0
12-04 08:32:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,3145728.0,0.0,3.0,2643390464.0,1484840960.0,4369801216.0,25121042432.0,7658.0,7702.0
12-04 08:32:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65167360.0,0.0,64.0,2643390464.0,1484840960.0,4369801216.0,25121042432.0,10389.0,9954.0
12-04 08:32:44,0.334,0.083,99.416,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,2643771392.0,1484840960.0,4369801216.0,25120661504.0,8212.0,8914.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2644152320.0,1484840960.0,4369801216.0,25120280576.0,6658.0,5997.0
12-04 08:32:46,0.416,0.083,99.500,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2644406272.0,1484840960.0,4369801216.0,25120026624.0,6995.0,6327.0
12-04 08:32:47,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2644660224.0,1484840960.0,4369801216.0,25119772672.0,8460.0,9373.0
12-04 08:32:48,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2644660224.0,1484840960.0,4369801216.0,25119772672.0,7829.0,8120.0
12-04 08:32:49,0.251,0.335,99.163,0.167,0.0,0.084,0.0,45056.0,0.0,3.0,2644750336.0,1484840960.0,4371488768.0,25117995008.0,1915694.0,99543.0
12-04 08:32:50,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2645819392.0,1484840960.0,4374118400.0,25114296320.0,2909799.0,139332.0
12-04 08:32:51,0.334,0.251,99.331,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2646056960.0,1484840960.0,4376420352.0,25111756800.0,2965830.0,141447.0
12-04 08:32:52,0.335,0.251,99.247,0.084,0.0,0.084,0.0,61440.0,0.0,4.0,2646274048.0,1484840960.0,4379504640.0,25108455424.0,3468579.0,151429.0
12-04 08:32:53,0.501,0.334,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2646061056.0,1484840960.0,4382146560.0,25106026496.0,2814567.0,127425.0
12-04 08:32:54,0.749,0.416,98.418,0.083,0.0,0.333,0.0,45056.0,0.0,3.0,2646061056.0,1484840960.0,4385067008.0,25103106048.0,3442527.0,154777.0
12-04 08:32:55,0.418,0.167,99.164,0.0,0.0,0.251,0.0,32768.0,0.0,5.0,2646212608.0,1484840960.0,4387598336.0,25100423168.0,2775607.0,128350.0
12-04 08:32:56,0.418,0.418,99.079,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,2646110208.0,1484840960.0,4391256064.0,25096867840.0,3791111.0,166552.0
12-04 08:32:57,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2646257664.0,1484840960.0,4393521152.0,25094455296.0,2841991.0,130699.0
12-04 08:32:58,0.251,0.251,99.415,0.0,0.0,0.084,0.0,77824.0,0.0,11.0,2646310912.0,1484840960.0,4396658688.0,25091264512.0,3492082.0,159002.0
12-04 08:32:59,0.418,0.167,98.997,0.251,0.0,0.167,0.0,45056.0,0.0,3.0,2646921216.0,1484840960.0,4399095808.0,25088217088.0,3013320.0,143107.0
12-04 08:33:00,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2646876160.0,1484840960.0,4402204672.0,25085153280.0,3378088.0,151006.0
12-04 08:33:01,0.417,0.500,98.833,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2646577152.0,1484840960.0,4405043200.0,25082613760.0,3124324.0,148605.0
12-04 08:33:02,0.500,0.417,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2646847488.0,1484840960.0,4408201216.0,25079185408.0,3527592.0,157114.0
12-04 08:33:03,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2646724608.0,1484840960.0,4410499072.0,25077010432.0,2782977.0,133624.0
12-04 08:33:04,0.335,0.335,98.827,0.251,0.0,0.251,0.0,45056.0,0.0,3.0,2646753280.0,1484840960.0,4413517824.0,25073963008.0,3304718.0,153304.0
12-04 08:33:05,0.334,0.251,99.165,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2646753280.0,1484840960.0,4416487424.0,25070993408.0,3207245.0,152649.0
12-04 08:33:06,0.419,0.419,99.162,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2646831104.0,1484840960.0,4419297280.0,25068105728.0,3324519.0,153872.0
12-04 08:33:07,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2646958080.0,1484840960.0,4422090752.0,25065185280.0,3205663.0,154046.0
12-04 08:33:08,0.668,0.251,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647171072.0,1484840960.0,4424941568.0,25062121472.0,3043074.0,151703.0
12-04 08:33:09,0.336,0.168,98.993,0.336,0.0,0.168,0.0,53248.0,0.0,4.0,2647220224.0,1484840960.0,4427685888.0,25059328000.0,3369370.0,154999.0
12-04 08:33:10,0.502,0.167,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2647953408.0,1484840960.0,4430516224.0,25055764480.0,3072611.0,159148.0
12-04 08:33:11,0.335,0.168,99.413,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2647977984.0,1484840960.0,4433547264.0,25052708864.0,3372991.0,156845.0
12-04 08:33:12,0.835,0.167,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2648129536.0,1484840960.0,4435808256.0,25050296320.0,2988538.0,142996.0
12-04 08:33:13,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2648121344.0,1484840960.0,4439134208.0,25046978560.0,3388496.0,155929.0
12-04 08:33:14,0.502,0.167,98.912,0.251,0.0,0.167,0.0,45056.0,0.0,3.0,2648305664.0,1484840960.0,4441964544.0,25043963904.0,3333470.0,154776.0
12-04 08:33:15,0.500,0.334,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2648272896.0,1484840960.0,4444790784.0,25041170432.0,3162015.0,139443.0
12-04 08:33:16,0.251,0.251,99.413,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2648485888.0,1484840960.0,4447514624.0,25038233600.0,3235828.0,150299.0
12-04 08:33:17,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2648473600.0,1484840960.0,4450447360.0,25035313152.0,3186514.0,143447.0
12-04 08:33:18,0.501,0.334,98.997,0.0,0.0,0.167,0.0,80760832.0,0.0,82.0,2648604672.0,1484840960.0,4453126144.0,25032503296.0,3250478.0,152380.0
12-04 08:33:19,0.418,0.334,98.997,0.167,0.0,0.084,0.0,45056.0,0.0,3.0,2648862720.0,1484840960.0,4455915520.0,25029455872.0,3110191.0,143316.0
12-04 08:33:20,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2648784896.0,1484840960.0,4459167744.0,25026281472.0,3580774.0,160831.0
12-04 08:33:21,0.418,0.167,99.332,0.0,0.0,0.084,0.0,122880.0,0.0,8.0,2649178112.0,1484840960.0,4461330432.0,25023725568.0,2602395.0,122717.0
12-04 08:33:22,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2648829952.0,1484840960.0,4464599040.0,25020805120.0,3704978.0,164170.0
12-04 08:33:23,0.334,0.334,99.165,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2649350144.0,1484840960.0,4467048448.0,25017835520.0,2878215.0,137603.0
12-04 08:33:24,0.252,0.168,98.992,0.588,0.0,0.0,0.0,94208.0,0.0,7.0,2649214976.0,1484840960.0,4470198272.0,25014820864.0,3519523.0,151343.0
12-04 08:33:25,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2649169920.0,1484840960.0,4472782848.0,25012281344.0,3025169.0,141113.0
12-04 08:33:26,0.585,0.084,99.165,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2649124864.0,1484840960.0,4475764736.0,25009344512.0,3222611.0,155877.0
12-04 08:33:27,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2649530368.0,1484840960.0,4478406656.0,25006297088.0,3178384.0,150926.0
12-04 08:33:28,0.418,0.334,99.080,0.0,0.0,0.167,0.0,40960.0,0.0,2.0,2649653248.0,1484840960.0,4481888256.0,25002692608.0,3630638.0,163336.0
12-04 08:33:29,0.334,0.251,99.164,0.167,0.0,0.084,0.0,57344.0,0.0,3.0,2649620480.0,1484840960.0,4484173824.0,25000439808.0,2776198.0,125291.0
12-04 08:33:30,0.502,0.334,98.997,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2649444352.0,1484840960.0,4487405568.0,24997384192.0,3453834.0,162270.0
12-04 08:33:31,0.417,0.167,99.249,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2649763840.0,1484840960.0,4489768960.0,24994701312.0,2952633.0,142412.0
12-04 08:33:32,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2649980928.0,1484840960.0,4492853248.0,24991399936.0,3493865.0,154761.0
12-04 08:33:33,0.167,0.084,99.666,0.0,0.0,0.084,0.0,40960.0,0.0,8.0,2649907200.0,1484840960.0,4495593472.0,24988733440.0,2808752.0,129583.0
12-04 08:33:34,0.251,0.335,99.079,0.251,0.0,0.084,0.0,90112.0,0.0,23.0,2650656768.0,1484840960.0,4498481152.0,24985096192.0,3420820.0,172162.0
12-04 08:33:35,0.501,0.334,98.997,0.0,0.0,0.167,0.0,16384.0,0.0,8.0,2650624000.0,1484840960.0,4501368832.0,24982241280.0,3295815.0,156897.0
12-04 08:33:36,0.335,0.084,99.414,0.0,0.0,0.168,0.0,126976.0,0.0,21.0,2651230208.0,1484840960.0,4504080384.0,24978923520.0,3211855.0,154615.0
12-04 08:33:37,1.083,0.333,98.167,0.250,0.0,0.167,0.0,90112.0,0.0,17.0,2650886144.0,1484840960.0,4507029504.0,24976318464.0,3163632.0,156381.0
12-04 08:33:38,0.336,0.168,99.413,0.0,0.0,0.084,0.0,32768.0,0.0,16.0,2651934720.0,1484840960.0,4509790208.0,24972509184.0,3377561.0,180569.0
12-04 08:33:39,0.419,0.168,98.910,0.251,0.0,0.251,0.0,57344.0,0.0,11.0,2651680768.0,1484840960.0,4512600064.0,24969953280.0,3055677.0,147468.0
12-04 08:33:40,0.335,0.084,99.582,0.0,0.0,0.0,0.0,40960.0,0.0,17.0,2652049408.0,1484840960.0,4515594240.0,24966590464.0,3302257.0,168859.0
12-04 08:33:41,0.417,0.334,99.083,0.0,0.0,0.167,0.0,98304.0,0.0,13.0,2652565504.0,1484840960.0,4518301696.0,24963366912.0,3341992.0,163647.0
12-04 08:33:42,0.167,0.167,99.247,0.084,0.0,0.334,0.0,16384.0,0.0,8.0,2652729344.0,1484840960.0,4521025536.0,24960479232.0,2993537.0,148151.0
12-04 08:33:43,0.336,0.168,99.160,0.252,0.0,0.084,0.0,98304.0,0.0,18.0,2652721152.0,1484840960.0,4524146688.0,24957366272.0,3420366.0,181508.0
12-04 08:33:44,0.335,0.251,99.079,0.251,0.0,0.084,0.0,40960.0,0.0,3.0,2652893184.0,1484840960.0,4526972928.0,24954368000.0,3145397.0,144433.0
12-04 08:33:45,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2653249536.0,1484840960.0,4529537024.0,24951447552.0,3210103.0,149632.0
12-04 08:33:46,0.334,0.334,99.247,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2653081600.0,1484840960.0,4532625408.0,24948527104.0,3359341.0,151084.0
12-04 08:33:47,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2653298688.0,1484840960.0,4535250944.0,24945684480.0,2946217.0,144047.0
12-04 08:33:48,0.418,0.335,98.996,0.0,0.0,0.251,0.0,85164032.0,0.0,86.0,2657976320.0,1484840960.0,4538286080.0,24937971712.0,3380847.0,160656.0
12-04 08:33:49,2.096,0.335,97.150,0.335,0.0,0.084,0.0,151552.0,0.0,24.0,2660241408.0,1484840960.0,4540030976.0,24933961728.0,1950708.0,275539.0
12-04 08:33:50,2.002,0.167,97.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661629952.0,1484840960.0,4540039168.0,24932564992.0,9948.0,10326.0
12-04 08:33:51,1.084,0.0,98.916,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2662137856.0,1484840960.0,4540039168.0,24932057088.0,11220.0,10679.0
12-04 08:33:52,0.585,0.0,99.415,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2662137856.0,1484840960.0,4540039168.0,24932057088.0,10055.0,10529.0
12-04 08:33:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662137856.0,1484840960.0,4540039168.0,24932057088.0,11113.0,11187.0
12-04 08:33:54,0.667,0.0,99.167,0.167,0.0,0.0,0.0,53248.0,0.0,3.0,2662264832.0,1484840960.0,4540039168.0,24931930112.0,9856.0,10118.0
12-04 08:33:55,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662264832.0,1484840960.0,4540039168.0,24931930112.0,9584.0,10098.0
12-04 08:33:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2662264832.0,1484840960.0,4540039168.0,24931930112.0,10470.0,11487.0
12-04 08:33:57,0.416,0.416,98.751,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2662412288.0,1484840960.0,4542353408.0,24929468416.0,2668645.0,135368.0
12-04 08:33:58,0.251,0.251,99.330,0.0,0.0,0.168,0.0,57344.0,0.0,3.0,2662322176.0,1484840960.0,4545204224.0,24926707712.0,3059457.0,140675.0
12-04 08:33:59,0.335,0.251,98.912,0.167,0.0,0.335,0.0,49152.0,0.0,3.0,2662518784.0,1484840960.0,4548325376.0,24923389952.0,3855694.0,172972.0
12-04 08:34:00,0.168,0.168,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2662608896.0,1484840960.0,4551155712.0,24920469504.0,2893921.0,138373.0
12-04 08:34:01,2.007,0.334,97.324,0.084,0.0,0.251,0.0,81920.0,0.0,6.0,2664804352.0,1484840960.0,4554674176.0,24914755584.0,4067555.0,173840.0
12-04 08:34:02,0.671,0.084,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2665930752.0,1484840960.0,4557119488.0,24911183872.0,2812976.0,134189.0
12-04 08:34:03,1.341,0.335,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666242048.0,1484840960.0,4560523264.0,24907468800.0,4094288.0,180364.0
12-04 08:34:04,3.005,0.250,96.411,0.167,0.0,0.167,0.0,49152.0,0.0,3.0,2665811968.0,1484840960.0,4563333120.0,24905089024.0,3034604.0,154482.0
12-04 08:34:05,0.335,0.335,99.162,0.0,0.0,0.168,0.0,32768.0,0.0,8.0,2665885696.0,1484840960.0,4566761472.0,24901586944.0,3674402.0,158602.0
12-04 08:34:06,0.585,0.251,98.997,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2665713664.0,1484840960.0,4569923584.0,24898596864.0,3436722.0,159365.0
12-04 08:34:07,0.916,0.250,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666119168.0,1484840960.0,4570152960.0,24897961984.0,402592.0,26256.0
12-04 08:34:08,2.168,0.0,97.832,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,2666315776.0,1484840960.0,4570402816.0,24897515520.0,302999.0,26382.0
12-04 08:34:09,0.672,0.252,98.825,0.168,0.0,0.084,0.0,49152.0,0.0,3.0,2666463232.0,1484840960.0,4573634560.0,24894136320.0,3828792.0,172290.0
12-04 08:34:10,0.419,0.419,99.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666741760.0,1484840960.0,4579364864.0,24888127488.0,6162869.0,219193.0
12-04 08:34:11,0.419,0.168,99.161,0.0,0.0,0.252,0.0,65536.0,0.0,5.0,2666565632.0,1484840960.0,4584595456.0,24883073024.0,5791479.0,222193.0
12-04 08:34:12,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666582016.0,1484840960.0,4588007424.0,24879644672.0,4089685.0,176084.0
12-04 08:34:13,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2667073536.0,1484840960.0,4590747648.0,24876412928.0,3600494.0,202085.0
12-04 08:34:14,0.251,0.335,98.911,0.335,0.0,0.168,0.0,49152.0,0.0,3.0,2667057152.0,1484840960.0,4593741824.0,24873435136.0,3402975.0,167287.0
12-04 08:34:15,0.501,0.334,98.997,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2666590208.0,1484840960.0,4597256192.0,24870387712.0,3419014.0,167758.0
12-04 08:34:16,0.251,0.251,99.329,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2666766336.0,1484840960.0,4600750080.0,24866717696.0,3540580.0,171615.0
12-04 08:34:17,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2666811392.0,1484840960.0,4603715584.0,24863707136.0,3456707.0,163594.0
12-04 08:34:18,0.252,0.336,99.245,0.0,0.0,0.168,0.0,68063232.0,0.0,70.0,2666934272.0,1484840960.0,4606783488.0,24860516352.0,3583925.0,166289.0
12-04 08:34:19,0.418,0.501,98.663,0.251,0.0,0.167,0.0,57344.0,0.0,4.0,2667077632.0,1484840960.0,4609941504.0,24857214976.0,3425644.0,157332.0
12-04 08:34:20,1.003,0.251,98.244,0.334,0.0,0.167,0.0,155648.0,0.0,20.0,2669309952.0,1484840960.0,4612530176.0,24852393984.0,3487916.0,212768.0
12-04 08:34:21,0.167,0.334,99.415,0.0,0.0,0.084,0.0,102400.0,0.0,8.0,2669211648.0,1484840960.0,4615610368.0,24849412096.0,3298415.0,151046.0
12-04 08:34:22,0.585,0.418,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2669584384.0,1484840960.0,4618792960.0,24845856768.0,3606842.0,171814.0
12-04 08:34:23,7.227,0.504,91.849,0.252,0.0,0.168,0.0,86016.0,0.0,16.0,2681561088.0,1484840960.0,4622651392.0,24830021632.0,4910751.0,8186885.0
12-04 08:34:24,12.323,0.749,85.762,0.749,0.0,0.416,0.0,167936.0,0.0,20.0,2691612672.0,1484840960.0,4628410368.0,24814211072.0,6454021.0,9945581.0
12-04 08:34:25,5.083,0.750,93.167,0.500,0.0,0.500,0.0,135168.0,0.0,11.0,2693988352.0,1484840960.0,4633862144.0,24806383616.0,6593733.0,9943549.0
12-04 08:34:26,9.858,0.668,88.304,0.418,0.0,0.752,0.0,151552.0,0.0,19.0,2696024064.0,1484840960.0,4639395840.0,24798814208.0,6335451.0,9931072.0
12-04 08:34:27,10.425,0.751,87.907,0.417,0.0,0.500,0.0,81920.0,0.0,12.0,2697580544.0,1484840960.0,4644356096.0,24792297472.0,6059678.0,9923190.0
12-04 08:34:28,10.897,0.587,87.678,0.335,0.0,0.503,0.0,118784.0,0.0,17.0,2710749184.0,1484840960.0,4649787392.0,24773697536.0,6135834.0,9922634.0
12-04 08:34:29,3.183,0.670,95.310,0.586,0.0,0.251,0.0,151552.0,0.0,17.0,2730287104.0,1484840960.0,4655407104.0,24748539904.0,6451345.0,9919366.0
12-04 08:34:30,4.655,0.831,93.682,0.416,0.0,0.416,0.0,86016.0,0.0,14.0,2732617728.0,1484840960.0,4660469760.0,24741146624.0,5870423.0,9911813.0
12-04 08:34:31,4.010,0.668,94.319,0.418,0.0,0.585,0.0,163840.0,0.0,19.0,2734964736.0,1484840960.0,4666093568.0,24733175808.0,6468202.0,9957847.0
12-04 08:34:32,5.774,0.837,92.720,0.335,0.0,0.335,0.0,81920.0,0.0,12.0,2770497536.0,1484840960.0,4671160320.0,24692576256.0,5722634.0,9904182.0
12-04 08:34:33,4.111,0.587,94.463,0.419,0.0,0.419,0.0,90112.0,0.0,9.0,2804195328.0,1484840960.0,4677144576.0,24652894208.0,6542891.0,9921850.0
12-04 08:34:34,1.836,0.918,95.826,1.085,0.0,0.334,0.0,180224.0,0.0,20.0,2828587008.0,1484840960.0,4682018816.0,24623628288.0,5956934.0,9939499.0
12-04 08:34:35,2.258,0.669,96.070,0.502,0.0,0.502,0.0,86016.0,0.0,14.0,2851540992.0,1484840960.0,4687192064.0,24595501056.0,6306095.0,9925263.0
12-04 08:34:36,1.174,0.419,97.485,0.419,0.0,0.503,0.0,151552.0,0.0,14.0,2851586048.0,1484840960.0,4692877312.0,24589770752.0,5922429.0,9900148.0
12-04 08:34:37,2.258,0.669,96.154,0.502,0.0,0.418,0.0,77824.0,0.0,10.0,2852749312.0,1484840960.0,4697841664.0,24583643136.0,6012155.0,9257689.0
12-04 08:34:38,1.585,0.751,96.580,0.500,0.0,0.584,0.0,77824.0,0.0,10.0,2856198144.0,1484840960.0,4703666176.0,24574369792.0,6360751.0,10584145.0
12-04 08:34:39,1.336,1.002,96.494,0.668,0.0,0.501,0.0,139264.0,0.0,11.0,2856038400.0,1484840960.0,4709158912.0,24569036800.0,6233273.0,9915267.0
12-04 08:34:40,0.669,0.335,98.243,0.502,0.0,0.251,0.0,126976.0,0.0,19.0,2856755200.0,1484840960.0,4713754624.0,24563724288.0,4702719.0,3700982.0
12-04 08:34:41,0.251,0.251,99.162,0.251,0.0,0.084,0.0,118784.0,0.0,16.0,2857111552.0,1484840960.0,4716634112.0,24560488448.0,3296398.0,161314.0
12-04 08:34:42,0.666,0.416,98.418,0.250,0.0,0.250,0.0,45056.0,0.0,9.0,2857693184.0,1484840960.0,4719656960.0,24556883968.0,3603521.0,179142.0
12-04 08:34:43,0.334,0.334,98.662,0.502,0.0,0.167,0.0,98304.0,0.0,14.0,2857877504.0,1484840960.0,4722720768.0,24553635840.0,3405260.0,184026.0
12-04 08:34:44,0.251,0.251,98.743,0.419,0.0,0.335,0.0,110592.0,0.0,12.0,2859225088.0,1484840960.0,4725719040.0,24549289984.0,3624426.0,176696.0
12-04 08:34:45,1.088,0.669,97.741,0.251,0.0,0.251,0.0,45056.0,0.0,9.0,2908897280.0,1484840960.0,4741177344.0,24484159488.0,16350658.0,2864948.0
12-04 08:34:46,2.748,0.916,95.337,0.583,0.0,0.416,0.0,155648.0,0.0,13.0,2975449088.0,1484840960.0,4746240000.0,24412545024.0,6939993.0,56541516.0
12-04 08:34:47,5.004,0.917,93.328,0.250,0.0,0.500,0.0,45056.0,0.0,7.0,2989203456.0,1484840960.0,4751450112.0,24393580544.0,5849049.0,13431539.0
12-04 08:34:48,1.841,0.921,96.736,0.418,0.0,0.084,0.0,92225536.0,0.0,99.0,3019415552.0,1484840960.0,4756172800.0,24358645760.0,5526438.0,8969402.0
12-04 08:34:49,1.505,0.502,96.823,0.753,0.0,0.418,0.0,131072.0,0.0,9.0,3045232640.0,1484840960.0,4761747456.0,24327254016.0,5989915.0,8017492.0
12-04 08:34:50,1.508,0.670,96.985,0.503,0.0,0.335,0.0,54595584.0,0.0,60.0,3071336448.0,1484840960.0,4766572544.0,24296325120.0,5637289.0,7653390.0
12-04 08:34:51,3.679,0.502,94.983,0.585,0.0,0.251,0.0,7229440.0,0.0,33.0,3079266304.0,1484840960.0,4771528704.0,24283439104.0,5292610.0,6891920.0
12-04 08:34:52,1.088,0.251,98.159,0.167,0.0,0.335,0.0,110592.0,0.0,13.0,3079364608.0,1484840960.0,4775702528.0,24279166976.0,5133586.0,6398953.0
12-04 08:34:53,1.254,0.585,97.575,0.251,0.0,0.334,0.0,49152.0,0.0,9.0,3079852032.0,1484840960.0,4780466176.0,24273915904.0,5118146.0,5807732.0
12-04 08:34:54,2.855,0.252,96.390,0.336,0.0,0.168,0.0,106496.0,0.0,10.0,3080495104.0,1484840960.0,4784693248.0,24269045760.0,4699575.0,4906359.0
12-04 08:34:55,0.670,0.335,98.409,0.251,0.0,0.335,0.0,53248.0,0.0,11.0,3081043968.0,1484840960.0,4788338688.0,24264851456.0,4773835.0,4417404.0
12-04 08:34:56,1.593,0.251,97.821,0.168,0.0,0.168,0.0,106496.0,0.0,14.0,3081871360.0,1484840960.0,4792393728.0,24259969024.0,4354291.0,3964707.0
12-04 08:34:57,2.339,0.334,96.992,0.0,0.0,0.334,0.0,16384.0,0.0,8.0,3081359360.0,1484840960.0,4796588032.0,24256286720.0,4347405.0,2922618.0
12-04 08:34:58,1.085,0.334,98.247,0.0,0.0,0.334,0.0,49152.0,0.0,8.0,3082141696.0,1484840960.0,4799762432.0,24252329984.0,4000428.0,1998387.0
12-04 08:34:59,0.502,0.334,98.579,0.502,0.0,0.084,0.0,106496.0,0.0,8.0,3081867264.0,1484840960.0,4803522560.0,24248844288.0,3882520.0,1241828.0
12-04 08:35:00,0.501,0.167,98.915,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3082219520.0,1484840960.0,4806742016.0,24245272576.0,3492323.0,464424.0
12-04 08:35:01,0.334,0.334,99.080,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,3082936320.0,1484840960.0,4810010624.0,24241287168.0,3631828.0,165637.0
12-04 08:35:02,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3083063296.0,1484840960.0,4813008896.0,24238161920.0,3464263.0,158554.0
12-04 08:35:03,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3083083776.0,1484840960.0,4815925248.0,24235225088.0,3257749.0,158695.0
12-04 08:35:04,3.003,1.918,94.662,0.167,0.0,0.250,0.0,40960.0,0.0,3.0,2287411200.0,1484840960.0,4819136512.0,25027686400.0,3569968.0,188290.0
12-04 08:35:05,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2286178304.0,1484840960.0,4822360064.0,25025695744.0,3796317.0,166769.0
12-04 08:35:06,3.003,0.667,96.080,0.083,0.0,0.167,0.0,135168.0,0.0,5.0,2295119872.0,1484840960.0,4824817664.0,25014296576.0,3053589.0,143195.0
12-04 08:35:07,1.001,0.334,98.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287493120.0,1484840960.0,4828028928.0,25018712064.0,3739806.0,170355.0
12-04 08:35:08,0.167,0.251,99.414,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2287411200.0,1484840960.0,4830871552.0,25015951360.0,3187250.0,148970.0
12-04 08:35:09,0.335,0.251,99.162,0.084,0.0,0.168,0.0,45056.0,0.0,2.0,2287247360.0,1484840960.0,4834336768.0,25012649984.0,3571157.0,161415.0
12-04 08:35:10,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2287685632.0,1484840960.0,4837224448.0,25009324032.0,3476299.0,175380.0
12-04 08:35:11,0.334,0.334,99.331,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2287693824.0,1484840960.0,4840194048.0,25006346240.0,3532639.0,158490.0
12-04 08:35:12,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287493120.0,1484840960.0,4843520000.0,25003220992.0,3615593.0,167718.0
12-04 08:35:13,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2287501312.0,1484840960.0,4846559232.0,25000173568.0,3331630.0,152039.0
12-04 08:35:14,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2287505408.0,1484840960.0,4849569792.0,24997158912.0,3573459.0,173758.0
12-04 08:35:15,0.251,0.251,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2288140288.0,1484840960.0,4852744192.0,24993349632.0,3509819.0,155935.0
12-04 08:35:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2287972352.0,1484840960.0,4855705600.0,24990556160.0,3404851.0,155090.0
12-04 08:35:17,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2288156672.0,1484840960.0,4858839040.0,24987238400.0,3503125.0,173498.0
12-04 08:35:18,0.416,0.333,96.170,2.748,0.0,0.333,0.0,92348416.0,0.0,137.0,2288599040.0,1484840960.0,4861673472.0,24983961600.0,3634806.0,167131.0
12-04 08:35:19,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2288218112.0,1484840960.0,4864835584.0,24981180416.0,3312309.0,151481.0
12-04 08:35:20,0.417,0.250,99.082,0.0,0.0,0.250,0.0,9146368.0,0.0,12.0,2288840704.0,1484840960.0,4867796992.0,24977596416.0,3576248.0,158830.0
12-04 08:35:21,0.084,0.335,99.247,0.084,0.0,0.251,0.0,65536.0,0.0,5.0,2288472064.0,1484840960.0,4870959104.0,24974802944.0,3407188.0,155319.0
12-04 08:35:22,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2288640000.0,1484840960.0,4873981952.0,24971612160.0,3373540.0,149545.0
12-04 08:35:23,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289078272.0,1484840960.0,4877004800.0,24968151040.0,3708153.0,163603.0
12-04 08:35:24,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2288713728.0,1484840960.0,4880273408.0,24965246976.0,3434507.0,155580.0
12-04 08:35:25,0.251,0.251,99.331,0.0,0.0,0.167,0.0,45056.0,0.0,10.0,2288914432.0,1484840960.0,4883247104.0,24962072576.0,3404471.0,151625.0
12-04 08:35:26,0.250,0.417,98.998,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2289172480.0,1484840960.0,4886179840.0,24958881792.0,3520997.0,168428.0
12-04 08:35:27,0.334,0.250,98.915,0.250,0.0,0.250,0.0,36864.0,0.0,3.0,2288992256.0,1484840960.0,4889407488.0,24955834368.0,3552605.0,155531.0
12-04 08:35:28,0.335,0.335,99.247,0.0,0.0,0.084,0.0,40960.0,0.0,2.0,2288971776.0,1484840960.0,4892348416.0,24952913920.0,3430950.0,156687.0
12-04 08:35:29,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289057792.0,1484840960.0,4895580160.0,24949596160.0,3475870.0,161465.0
12-04 08:35:30,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289750016.0,1484840960.0,4898324480.0,24946159616.0,3459246.0,156553.0
12-04 08:35:31,0.167,0.167,99.415,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2289598464.0,1484840960.0,4901666816.0,24942968832.0,3495642.0,163267.0
12-04 08:35:32,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289643520.0,1484840960.0,4904669184.0,24939921408.0,3458061.0,154515.0
12-04 08:35:33,0.418,0.167,99.081,0.167,0.0,0.167,0.0,16384.0,0.0,3.0,2289754112.0,1484840960.0,4907732992.0,24936747008.0,3386284.0,151012.0
12-04 08:35:34,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2289762304.0,1484840960.0,4910915584.0,24933556224.0,3524932.0,160279.0
12-04 08:35:35,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290024448.0,1484840960.0,4913573888.0,24930635776.0,3482811.0,160727.0
12-04 08:35:36,0.334,0.334,99.083,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2289885184.0,1484840960.0,4916842496.0,24927506432.0,3354809.0,151956.0
12-04 08:35:37,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289823744.0,1484840960.0,4920172544.0,24924237824.0,3644705.0,166114.0
12-04 08:35:38,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2289975296.0,1484840960.0,4923338752.0,24920920064.0,3678748.0,164271.0
12-04 08:35:39,0.168,0.251,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2290237440.0,1484840960.0,4926091264.0,24917905408.0,3219909.0,143707.0
12-04 08:35:40,3.523,0.839,95.554,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293751808.0,1484840960.0,4929236992.0,24911245312.0,3667373.0,183893.0
12-04 08:35:41,0.167,0.167,99.582,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2292637696.0,1484840960.0,4932210688.0,24909385728.0,3485962.0,154489.0
12-04 08:35:42,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292367360.0,1484840960.0,4935401472.0,24906465280.0,3456399.0,159192.0
12-04 08:35:43,0.251,0.251,99.248,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2292301824.0,1484840960.0,4938563584.0,24903368704.0,3521376.0,158332.0
12-04 08:35:44,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292457472.0,1484840960.0,4941676544.0,24900100096.0,3414982.0,158327.0
12-04 08:35:45,0.167,0.501,99.082,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2292498432.0,1484840960.0,4944572416.0,24897163264.0,3297278.0,146895.0
12-04 08:35:46,0.251,0.167,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2292633600.0,1484840960.0,4947611648.0,24893988864.0,3454857.0,156240.0
12-04 08:35:47,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292891648.0,1484840960.0,4950958080.0,24890384384.0,3891621.0,167439.0
12-04 08:35:48,0.335,0.251,99.413,0.0,0.0,0.0,0.0,93208576.0,0.0,106.0,2292899840.0,1484840960.0,4953489408.0,24887844864.0,3155475.0,138217.0
12-04 08:35:49,0.418,0.084,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292895744.0,1484840960.0,4956823552.0,24884514816.0,3686766.0,169262.0
12-04 08:35:50,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292781056.0,1484840960.0,4959985664.0,24881467392.0,3331565.0,151434.0
12-04 08:35:51,0.168,0.084,99.665,0.084,0.0,0.0,0.0,114688.0,0.0,10.0,2292920320.0,1484840960.0,4963020800.0,24878292992.0,3626004.0,165384.0
12-04 08:35:52,0.250,0.167,99.249,0.0,0.0,0.334,0.0,57344.0,0.0,4.0,2293297152.0,1484840960.0,4965961728.0,24874975232.0,3274811.0,151856.0
12-04 08:35:53,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293080064.0,1484840960.0,4969132032.0,24872022016.0,3441305.0,159116.0
12-04 08:35:54,0.084,0.418,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293071872.0,1484840960.0,4972027904.0,24869134336.0,3473029.0,151271.0
12-04 08:35:55,0.251,0.251,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2293178368.0,1484840960.0,4975239168.0,24865816576.0,3619510.0,161975.0
12-04 08:35:56,0.168,0.251,99.497,0.0,0.0,0.084,0.0,61440.0,0.0,3.0,2293248000.0,1484840960.0,4978343936.0,24862642176.0,3372623.0,150436.0
12-04 08:35:57,0.084,0.0,99.832,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2293338112.0,1484840960.0,4979523584.0,24861372416.0,1276743.0,54295.0
12-04 08:35:58,2.671,0.835,96.411,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2297147392.0,1484840960.0,4979585024.0,24857501696.0,9975.0,9236.0
12-04 08:35:59,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293669888.0,1484840960.0,4979531776.0,24861032448.0,7028.0,5494.0
12-04 08:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2293669888.0,1484840960.0,4979531776.0,24861032448.0,6005.0,6474.0
12-04 08:36:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2294059008.0,1484840960.0,4979531776.0,24860643328.0,7782.0,6856.0
12-04 08:36:02,2.922,1.169,95.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293329920.0,1484840960.0,4979531776.0,24861372416.0,7090.0,6624.0
12-04 08:36:03,0.0,0.0,99.667,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2293329920.0,1484840960.0,4979531776.0,24861372416.0,4999.0,4415.0
12-04 08:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293329920.0,1484840960.0,4979531776.0,24861372416.0,6732.0,5338.0
12-04 08:36:05,1.167,0.500,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2317479936.0,1484840960.0,4979531776.0,24837222400.0,9027.0,5898.0
12-04 08:36:06,3.920,1.251,94.746,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2300407808.0,1484840960.0,4979290112.0,24854536192.0,11311.0,10207.0
12-04 08:36:07,3.763,0.836,95.401,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301259776.0,1484840960.0,4979298304.0,24853676032.0,12953.0,12598.0
12-04 08:36:08,3.604,0.838,95.306,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2295255040.0,1484840960.0,4979302400.0,24859676672.0,12233.0,10094.0
12-04 08:36:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,90112.0,0.0,2.0,2293960704.0,1484840960.0,4979245056.0,24861028352.0,7146.0,7155.0
12-04 08:36:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294091776.0,1484840960.0,4979249152.0,24860893184.0,24780.0,25324.0
12-04 08:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2294091776.0,1484840960.0,4979249152.0,24860893184.0,5057.0,3469.0
12-04 08:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294091776.0,1484840960.0,4979249152.0,24860893184.0,4561.0,3229.0
12-04 08:36:13,0.167,0.167,99.582,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2293547008.0,1484840960.0,4980699136.0,24859987968.0,1577750.0,75353.0
12-04 08:36:14,0.084,0.251,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293387264.0,1484840960.0,4983652352.0,24857194496.0,3329979.0,153793.0
12-04 08:36:15,0.084,0.0,99.748,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2293661696.0,1484840960.0,4986425344.0,24854147072.0,3071993.0,130869.0
12-04 08:36:16,0.167,0.167,99.583,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2293919744.0,1484840960.0,4988088320.0,24852226048.0,2025044.0,79109.0
12-04 08:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293919744.0,1484840960.0,4988088320.0,24852226048.0,4530.0,3913.0
12-04 08:36:18,0.251,0.334,99.415,0.0,0.0,0.0,0.0,36884480.0,0.0,42.0,2293510144.0,1484840960.0,4990054400.0,24850669568.0,2371069.0,107944.0
12-04 08:36:19,0.419,0.503,98.827,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293542912.0,1484840960.0,4996194304.0,24844496896.0,6966045.0,255733.0
12-04 08:36:20,0.418,0.167,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2293309440.0,1484840960.0,5001682944.0,24839241728.0,5775824.0,199582.0
12-04 08:36:21,0.251,0.167,99.415,0.084,0.0,0.084,0.0,118784.0,0.0,11.0,2293661696.0,1484840960.0,5005606912.0,24834965504.0,4421157.0,162810.0
12-04 08:36:22,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2293960704.0,1484840960.0,5008785408.0,24831488000.0,3673844.0,157464.0
12-04 08:36:23,3.350,0.838,94.724,0.838,0.0,0.251,0.0,40960.0,0.0,9.0,2299994112.0,1484840960.0,5012840448.0,24821399552.0,4657895.0,201426.0
12-04 08:36:24,0.084,0.167,91.304,8.361,0.0,0.084,0.0,0.0,0.0,0.0,2300661760.0,1484840960.0,5016039424.0,24817532928.0,3490616.0,133679.0
12-04 08:36:25,0.334,0.167,90.902,8.264,0.0,0.334,0.0,0.0,0.0,0.0,2300493824.0,1484840960.0,5019136000.0,24814604288.0,3466628.0,154245.0
12-04 08:36:26,0.335,0.251,90.879,8.368,0.0,0.167,0.0,69632.0,0.0,5.0,2300727296.0,1484840960.0,5022830592.0,24810676224.0,4229800.0,166910.0
12-04 08:36:27,3.023,1.008,91.688,4.030,0.0,0.252,0.0,12288.0,0.0,2.0,2301198336.0,1484840960.0,5025947648.0,24807088128.0,3437826.0,161961.0
12-04 08:36:28,0.585,0.668,91.312,7.185,0.0,0.251,0.0,16384.0,0.0,1.0,2301714432.0,1484840960.0,5029367808.0,24803151872.0,3589472.0,164988.0
12-04 08:36:29,2.922,1.169,95.576,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2294431744.0,1484840960.0,5033005056.0,24806797312.0,4068834.0,180824.0
12-04 08:36:30,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2294697984.0,1484840960.0,5036023808.0,24803512320.0,3591133.0,167108.0
12-04 08:36:31,0.251,0.167,99.498,0.0,0.0,0.084,0.0,94208.0,0.0,7.0,2295181312.0,1484840960.0,5039222784.0,24799830016.0,3914457.0,170816.0
12-04 08:36:32,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2294824960.0,1484840960.0,5042626560.0,24796782592.0,3544927.0,163341.0
12-04 08:36:33,0.501,0.167,98.997,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2294693888.0,1484840960.0,5045932032.0,24793608192.0,3777635.0,168944.0
12-04 08:36:34,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294915072.0,1484840960.0,5049425920.0,24789893120.0,3767535.0,161269.0
12-04 08:36:35,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2295074816.0,1484840960.0,5052932096.0,24786227200.0,3919329.0,170153.0
12-04 08:36:36,1.595,0.336,97.985,0.0,0.0,0.084,0.0,147456.0,0.0,21.0,2326401024.0,1484840960.0,5055971328.0,24751861760.0,3472587.0,147891.0
12-04 08:36:37,5.324,0.998,92.679,0.749,0.0,0.250,0.0,98304.0,0.0,6.0,2330533888.0,1484840960.0,5059489792.0,24744210432.0,4030154.0,186425.0
12-04 08:36:38,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330066944.0,1484840960.0,5062619136.0,24741548032.0,3650123.0,160941.0
12-04 08:36:39,0.669,0.167,98.495,0.334,0.0,0.334,0.0,86016.0,0.0,6.0,2331193344.0,1484840960.0,5065764864.0,24737275904.0,3604069.0,168739.0
12-04 08:36:40,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2331422720.0,1484840960.0,5069520896.0,24733290496.0,4149186.0,190933.0
12-04 08:36:41,2.590,0.835,96.408,0.0,0.0,0.167,0.0,106496.0,0.0,6.0,2337320960.0,1484840960.0,5072396288.0,24724516864.0,3357302.0,155493.0
12-04 08:36:42,2.094,0.335,97.404,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2361671680.0,1484840960.0,5075849216.0,24696713216.0,4123111.0,185124.0
12-04 08:36:43,5.117,2.265,92.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2341195776.0,1484840960.0,5008191488.0,24784846848.0,3314945.0,154485.0
12-04 08:36:44,6.761,1.002,91.486,0.501,0.0,0.250,0.0,139264.0,0.0,3.0,2425384960.0,1484840960.0,5011283968.0,24697565184.0,3951124.0,206072.0
12-04 08:36:45,10.250,0.833,88.083,0.583,0.0,0.250,0.0,221184.0,0.0,61.0,2628665344.0,1484840960.0,5014814720.0,24490754048.0,3720340.0,184615.0
12-04 08:36:46,0.250,0.167,99.499,0.0,0.0,0.083,0.0,98304.0,0.0,7.0,2629742592.0,1484840960.0,5015678976.0,24488812544.0,811109.0,40933.0
12-04 08:36:47,0.418,0.0,99.582,0.0,0.0,0.0,0.0,12288.0,0.0,6.0,2630774784.0,1484840960.0,5015678976.0,24487780352.0,12840.0,11502.0
12-04 08:36:48,0.667,0.250,99.0,0.0,0.0,0.083,0.0,97452032.0,0.0,113.0,2630803456.0,1484840960.0,5016207360.0,24487223296.0,831072.0,41916.0
12-04 08:36:49,0.334,0.418,99.165,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,2630299648.0,1484840960.0,5019684864.0,24484249600.0,3844441.0,173356.0
12-04 08:36:50,0.838,0.335,98.491,0.251,0.0,0.084,0.0,53248.0,0.0,7.0,2630922240.0,1484840960.0,5027176448.0,24476135424.0,8018546.0,241639.0
12-04 08:36:51,0.754,0.168,98.826,0.0,0.0,0.251,0.0,139264.0,0.0,26.0,2631663616.0,1484840960.0,5032935424.0,24469635072.0,6685999.0,228842.0
12-04 08:36:52,5.695,0.251,93.467,0.419,0.0,0.168,0.0,196608.0,0.0,12.0,2654953472.0,1484840960.0,5037404160.0,24441876480.0,4793977.0,189758.0
12-04 08:36:53,0.251,0.334,99.331,0.0,0.0,0.084,0.0,28672.0,0.0,2.0,2654846976.0,1484840960.0,5040852992.0,24438534144.0,3925543.0,155069.0
12-04 08:36:54,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2644381696.0,1484840960.0,5043912704.0,24445939712.0,3392838.0,148952.0
12-04 08:36:55,0.501,0.418,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2644795392.0,1484840960.0,5047054336.0,24442384384.0,4149537.0,177320.0
12-04 08:36:56,0.251,0.334,99.080,0.0,0.0,0.334,0.0,77824.0,0.0,4.0,2644639744.0,1484840960.0,5051154432.0,24438439936.0,4299911.0,182993.0
12-04 08:36:57,0.418,0.167,98.996,0.251,0.0,0.167,0.0,61440.0,0.0,3.0,2644803584.0,1484840960.0,5054435328.0,24434995200.0,3606657.0,158697.0
12-04 08:36:58,0.500,0.250,99.083,0.0,0.0,0.167,0.0,77824.0,0.0,15.0,2644983808.0,1484840960.0,5057683456.0,24431566848.0,3591210.0,159419.0
12-04 08:36:59,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2645106688.0,1484840960.0,5061115904.0,24428011520.0,3837561.0,168690.0
12-04 08:37:00,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2645811200.0,1484840960.0,5064253440.0,24424169472.0,3789914.0,171374.0
12-04 08:37:01,0.251,0.334,99.331,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2646040576.0,1484840960.0,5067579392.0,24420614144.0,3761596.0,164794.0
12-04 08:37:02,0.335,0.167,98.996,0.167,0.0,0.335,0.0,53248.0,0.0,3.0,2646110208.0,1484840960.0,5070938112.0,24417185792.0,3945193.0,178790.0
12-04 08:37:03,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2645811200.0,1484840960.0,5074444288.0,24413978624.0,3621680.0,157883.0
12-04 08:37:04,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2646376448.0,1484840960.0,5077495808.0,24410361856.0,3800151.0,166999.0
12-04 08:37:05,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2646474752.0,1484840960.0,5080875008.0,24406884352.0,3858936.0,170073.0
12-04 08:37:06,0.251,0.251,99.415,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2646192128.0,1484840960.0,5084299264.0,24403742720.0,3518070.0,154707.0
12-04 08:37:07,0.334,0.251,99.080,0.251,0.0,0.084,0.0,57344.0,0.0,4.0,2646241280.0,1484840960.0,5087821824.0,24400171008.0,3869590.0,165266.0
12-04 08:37:08,0.334,0.500,98.999,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,2646536192.0,1484840960.0,5090828288.0,24396869632.0,3482798.0,175496.0
12-04 08:37:09,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2646663168.0,1484840960.0,5094019072.0,24393551872.0,3895228.0,176580.0
12-04 08:37:10,0.503,0.168,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2647212032.0,1484840960.0,5097586688.0,24389435392.0,3810728.0,182838.0
12-04 08:37:11,0.168,0.251,99.330,0.0,0.0,0.251,0.0,176128.0,0.0,25.0,2646892544.0,1484840960.0,5100924928.0,24386416640.0,3556944.0,163441.0
12-04 08:37:12,0.419,0.251,98.994,0.168,0.0,0.168,0.0,65536.0,0.0,3.0,2647109632.0,1484840960.0,5104029696.0,24383094784.0,4008246.0,177246.0
12-04 08:37:13,0.417,0.501,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2647728128.0,1484840960.0,5107499008.0,24379006976.0,3577976.0,157025.0
12-04 08:37:14,0.417,0.500,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2648035328.0,1484840960.0,5110890496.0,24375308288.0,4021924.0,177833.0
12-04 08:37:15,1.171,0.084,98.244,0.251,0.0,0.251,0.0,53248.0,0.0,4.0,2655633408.0,1484840960.0,5113864192.0,24364736512.0,3567453.0,150413.0
12-04 08:37:16,0.500,0.417,98.832,0.0,0.0,0.250,0.0,94208.0,0.0,6.0,2655383552.0,1484840960.0,5117272064.0,24361578496.0,3542423.0,157095.0
12-04 08:37:17,0.418,0.334,98.830,0.167,0.0,0.251,0.0,61440.0,0.0,3.0,2655698944.0,1484840960.0,5120512000.0,24358023168.0,3924059.0,168287.0
12-04 08:37:18,0.502,0.251,98.997,0.0,0.0,0.251,0.0,85393408.0,0.0,83.0,2656423936.0,1484840960.0,5123670016.0,24354140160.0,3686248.0,160332.0
12-04 08:37:19,0.250,0.250,99.500,0.0,0.0,0.0,0.0,22003712.0,0.0,23.0,2656653312.0,1484840960.0,5124558848.0,24353021952.0,701995.0,83905.0
12-04 08:37:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2656780288.0,1484840960.0,5124558848.0,24352894976.0,7584.0,5608.0
12-04 08:37:21,0.0,0.083,99.833,0.0,0.0,0.083,0.0,118784.0,0.0,11.0,2656706560.0,1484840960.0,5125267456.0,24352260096.0,1035222.0,49876.0
12-04 08:37:22,0.251,0.251,99.246,0.168,0.0,0.084,0.0,49152.0,0.0,3.0,2657001472.0,1484840960.0,5129543680.0,24347688960.0,4563783.0,187327.0
12-04 08:37:23,0.503,0.419,98.911,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2656681984.0,1484840960.0,5136515072.0,24341037056.0,7552889.0,259989.0
12-04 08:37:24,0.168,0.419,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2657320960.0,1484840960.0,5141573632.0,24335339520.0,6106655.0,198437.0
12-04 08:37:25,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2657230848.0,1484840960.0,5146107904.0,24330895360.0,4761971.0,179280.0
12-04 08:37:26,0.251,0.251,99.331,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2657427456.0,1484840960.0,5149609984.0,24327196672.0,4026587.0,156654.0
12-04 08:37:27,0.335,0.251,98.912,0.418,0.0,0.084,0.0,49152.0,0.0,3.0,2657226752.0,1484840960.0,5153619968.0,24323387392.0,4266576.0,186761.0
12-04 08:37:28,0.335,0.167,99.331,0.0,0.0,0.167,0.0,32768.0,0.0,2.0,2657640448.0,1484840960.0,5156904960.0,24319688704.0,3937207.0,163003.0
12-04 08:37:29,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2657935360.0,1484840960.0,5160325120.0,24315973632.0,3924658.0,181250.0
12-04 08:37:30,0.502,0.251,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2658099200.0,1484840960.0,5163581440.0,24312553472.0,3405143.0,144917.0
12-04 08:37:31,0.418,0.251,99.164,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2658619392.0,1484840960.0,5166608384.0,24309006336.0,3846825.0,164795.0
12-04 08:37:32,0.335,0.168,98.995,0.251,0.0,0.251,0.0,45056.0,0.0,3.0,2658353152.0,1484840960.0,5169938432.0,24305942528.0,3689738.0,154851.0
12-04 08:37:33,0.418,0.334,99.080,0.0,0.0,0.167,0.0,32768.0,0.0,7.0,2658361344.0,1484840960.0,5173485568.0,24302387200.0,3934361.0,170362.0
12-04 08:37:34,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2658422784.0,1484840960.0,5176741888.0,24299069440.0,3640595.0,168268.0
12-04 08:37:35,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2658500608.0,1484840960.0,5180125184.0,24295608320.0,3688715.0,158453.0
12-04 08:37:36,0.251,0.251,99.246,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2659160064.0,1484840960.0,5183258624.0,24291815424.0,3895264.0,174337.0
12-04 08:37:37,0.167,0.418,98.996,0.167,0.0,0.251,0.0,45056.0,0.0,3.0,2658922496.0,1484840960.0,5186797568.0,24288514048.0,3847514.0,173922.0
12-04 08:37:38,0.335,0.251,99.247,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2659258368.0,1484840960.0,5190160384.0,24284815360.0,3547288.0,160139.0
12-04 08:37:39,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2659446784.0,1484840960.0,5193146368.0,24281640960.0,3586459.0,158417.0
12-04 08:37:40,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2659520512.0,1484840960.0,5196500992.0,24278212608.0,3931033.0,187106.0
12-04 08:37:41,0.501,0.251,98.997,0.0,0.0,0.251,0.0,90112.0,0.0,7.0,2659262464.0,1484840960.0,5200457728.0,24274513920.0,4009924.0,197886.0
12-04 08:37:42,0.418,0.167,98.912,0.335,0.0,0.167,0.0,61440.0,0.0,4.0,2659622912.0,1484840960.0,5203017728.0,24271593472.0,3292705.0,144499.0
12-04 08:37:43,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2659704832.0,1484840960.0,5206634496.0,24267894784.0,3921992.0,197776.0
12-04 08:37:44,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2660032512.0,1484840960.0,5209735168.0,24264466432.0,3688601.0,163936.0
12-04 08:37:45,0.584,0.501,98.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2659950592.0,1484840960.0,5213167616.0,24261115904.0,3744161.0,165780.0
12-04 08:37:46,0.251,0.335,99.247,0.0,0.0,0.167,0.0,126976.0,0.0,13.0,2660233216.0,1484840960.0,5216407552.0,24257593344.0,3694447.0,168499.0
12-04 08:37:47,0.417,0.583,98.417,0.250,0.0,0.333,0.0,45056.0,0.0,3.0,2660442112.0,1484840960.0,5219643392.0,24254148608.0,3820366.0,162621.0
12-04 08:37:48,0.584,0.501,98.915,0.0,0.0,0.0,0.0,72519680.0,0.0,71.0,2660216832.0,1484840960.0,5223170048.0,24250847232.0,3819382.0,165580.0
12-04 08:37:49,0.168,0.252,99.412,0.0,0.0,0.168,0.0,26791936.0,0.0,29.0,2660798464.0,1484840960.0,5226541056.0,24246894592.0,3927200.0,178725.0
12-04 08:37:50,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2661134336.0,1484840960.0,5229768704.0,24243331072.0,3614352.0,166212.0
12-04 08:37:51,0.250,0.250,99.249,0.0,0.0,0.250,0.0,102400.0,0.0,8.0,2661163008.0,1484840960.0,5233328128.0,24239742976.0,3800055.0,164373.0
12-04 08:37:52,0.167,0.251,99.331,0.167,0.0,0.084,0.0,102400.0,0.0,7.0,2661228544.0,1484840960.0,5236801536.0,24236204032.0,3946462.0,166020.0
12-04 08:37:53,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2661416960.0,1484840960.0,5239787520.0,24233029632.0,3542312.0,155534.0
12-04 08:37:54,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2661470208.0,1484840960.0,5243052032.0,24229711872.0,3529954.0,158584.0
12-04 08:37:55,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2661568512.0,1484840960.0,5246128128.0,24226537472.0,3463490.0,151703.0
12-04 08:37:56,0.251,0.335,99.329,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,2661699584.0,1484840960.0,5249441792.0,24223092736.0,3996293.0,174364.0
12-04 08:37:57,0.670,0.251,98.492,0.335,0.0,0.251,0.0,81920.0,0.0,21.0,2661908480.0,1484840960.0,5253042176.0,24219283456.0,3882163.0,180766.0
12-04 08:37:58,0.251,0.335,99.246,0.0,0.0,0.168,0.0,53248.0,0.0,17.0,2662088704.0,1484840960.0,5256339456.0,24215805952.0,3688835.0,167673.0
12-04 08:37:59,0.500,0.500,98.667,0.0,0.0,0.333,0.0,24576.0,0.0,12.0,2662887424.0,1484840960.0,5259476992.0,24211869696.0,3838530.0,172982.0
12-04 08:38:00,0.586,0.168,98.995,0.168,0.0,0.084,0.0,77824.0,0.0,13.0,2662752256.0,1484840960.0,5262897152.0,24208584704.0,3789088.0,172393.0
12-04 08:38:01,0.335,0.251,99.246,0.0,0.0,0.168,0.0,114688.0,0.0,21.0,2663010304.0,1484840960.0,5265686528.0,24205537280.0,3291183.0,154072.0
12-04 08:38:02,0.503,0.251,98.910,0.251,0.0,0.084,0.0,73728.0,0.0,19.0,2663497728.0,1484840960.0,5269262336.0,24201474048.0,3975700.0,184944.0
12-04 08:38:03,0.419,0.251,99.162,0.0,0.0,0.168,0.0,45056.0,0.0,17.0,2663956480.0,1484840960.0,5272535040.0,24197742592.0,3814218.0,179410.0
12-04 08:38:04,0.501,0.334,98.997,0.0,0.0,0.167,0.0,32768.0,0.0,16.0,2664038400.0,1484840960.0,5275848704.0,24194347008.0,3500498.0,161269.0
12-04 08:38:05,0.420,0.168,99.160,0.168,0.0,0.084,0.0,69632.0,0.0,9.0,2664771584.0,1484840960.0,5278973952.0,24190488576.0,4043400.0,198498.0
12-04 08:38:06,0.167,0.167,99.582,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2664562688.0,1484840960.0,5282451456.0,24187219968.0,3506971.0,143375.0
12-04 08:38:07,0.417,0.250,98.750,0.250,0.0,0.333,0.0,40960.0,0.0,3.0,2664882176.0,1484840960.0,5285736448.0,24183615488.0,3981274.0,179104.0
12-04 08:38:08,1.419,0.167,98.247,0.0,0.0,0.167,0.0,57344.0,0.0,10.0,2664640512.0,1484840960.0,5289406464.0,24180187136.0,3799850.0,164811.0
12-04 08:38:09,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2664906752.0,1484840960.0,5292425216.0,24176902144.0,3440934.0,165204.0
12-04 08:38:10,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2665447424.0,1484840960.0,5295828992.0,24172957696.0,4184825.0,191927.0
12-04 08:38:11,1.090,0.251,98.324,0.251,0.0,0.084,0.0,192512.0,0.0,36.0,2669838336.0,1484840960.0,5299318784.0,24165076992.0,3784837.0,182433.0
12-04 08:38:12,0.419,0.084,99.246,0.168,0.0,0.084,0.0,53248.0,0.0,3.0,2669821952.0,1484840960.0,5302636544.0,24161775616.0,3578110.0,161800.0
12-04 08:38:13,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2670096384.0,1484840960.0,5305536512.0,24158601216.0,3265602.0,134509.0
12-04 08:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670178304.0,1484840960.0,5305581568.0,24158474240.0,6192.0,5472.0
12-04 08:38:15,0.167,0.083,99.499,0.250,0.0,0.0,0.0,53248.0,0.0,4.0,2670174208.0,1484840960.0,5305585664.0,24158474240.0,11550.0,11156.0
12-04 08:38:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2670174208.0,1484840960.0,5305585664.0,24158474240.0,6770.0,7077.0
12-04 08:38:17,0.0,0.0,99.749,0.251,0.0,0.0,0.0,69632.0,0.0,4.0,2670174208.0,1484840960.0,5305585664.0,24158474240.0,5809.0,4780.0
12-04 08:38:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,59351040.0,0.0,57.0,2670174208.0,1484840960.0,5305585664.0,24158474240.0,6472.0,6235.0
12-04 08:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,23773184.0,0.0,26.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,6096.0,17331.0
12-04 08:38:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,5430.0,4012.0
12-04 08:38:21,0.0,0.167,99.750,0.0,0.0,0.083,0.0,118784.0,0.0,13.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,23140.0,21984.0
12-04 08:38:22,0.167,0.083,99.583,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,5001.0,3589.0
12-04 08:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,6396.0,5934.0
12-04 08:38:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670157824.0,1484840960.0,5305585664.0,24158490624.0,7243.0,7647.0
12-04 08:38:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670284800.0,1484840960.0,5305585664.0,24158363648.0,7102.0,7071.0
12-04 08:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2670284800.0,1484840960.0,5305585664.0,24158363648.0,5036.0,3738.0
12-04 08:38:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2670280704.0,1484840960.0,5305589760.0,24158363648.0,5029.0,3568.0
12-04 08:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2670280704.0,1484840960.0,5305589760.0,24158363648.0,6372.0,6013.0
12-04 08:38:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670276608.0,1484840960.0,5305593856.0,24158363648.0,6148.0,4712.0
12-04 08:38:30,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670657536.0,1484840960.0,5305593856.0,24157982720.0,6299.0,5296.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2670657536.0,1484840960.0,5305593856.0,24157982720.0,6493.0,5398.0
12-04 08:38:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2670657536.0,1484840960.0,5305593856.0,24157982720.0,7647.0,7633.0
12-04 08:38:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670657536.0,1484840960.0,5305593856.0,24157982720.0,9684.0,9588.0
12-04 08:38:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670657536.0,1484840960.0,5305593856.0,24157982720.0,5953.0,4685.0
12-04 08:38:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670784512.0,1484840960.0,5305593856.0,24157855744.0,6987.0,6304.0
12-04 08:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2670784512.0,1484840960.0,5305593856.0,24157855744.0,5255.0,3917.0
12-04 08:38:37,0.084,0.0,99.749,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,7884.0,6240.0
12-04 08:38:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,22888.0,21282.0
12-04 08:38:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,6142.0,5699.0
12-04 08:38:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,24893.0,25309.0
12-04 08:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,118784.0,0.0,7.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,9165.0,9285.0
12-04 08:38:42,0.083,0.083,99.666,0.167,0.0,0.0,0.0,53248.0,0.0,3.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,5102.0,3718.0
12-04 08:38:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2670907392.0,1484840960.0,5305597952.0,24157728768.0,13522.0,5002.0
12-04 08:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670903296.0,1484840960.0,5305602048.0,24157728768.0,6026.0,5300.0
12-04 08:38:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2671030272.0,1484840960.0,5305602048.0,24157601792.0,7755.0,6072.0
12-04 08:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,8.0,2671022080.0,1484840960.0,5305864192.0,24157347840.0,5320.0,4535.0
12-04 08:38:47,0.750,0.083,98.833,0.250,0.0,0.083,0.0,57344.0,0.0,3.0,2671194112.0,1484840960.0,5306757120.0,24156282880.0,1124322.0,57081.0
12-04 08:38:48,0.334,0.167,99.332,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2671116288.0,1484840960.0,5309341696.0,24153776128.0,3123854.0,145564.0
12-04 08:38:49,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2671329280.0,1484840960.0,5313130496.0,24149774336.0,4089465.0,144703.0
12-04 08:38:50,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2671824896.0,1484840960.0,5316173824.0,24146235392.0,3422788.0,131582.0
12-04 08:38:51,0.503,0.251,98.911,0.251,0.0,0.084,0.0,172032.0,0.0,21.0,2674327552.0,1484840960.0,5319606272.0,24140300288.0,3586260.0,194658.0
12-04 08:38:52,0.167,0.084,99.414,0.251,0.0,0.084,0.0,98304.0,0.0,7.0,2674589696.0,1484840960.0,5321900032.0,24137744384.0,2934603.0,115376.0
12-04 08:38:53,1.171,0.251,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2674659328.0,1484840960.0,5326274560.0,24133300224.0,4666770.0,179495.0
12-04 08:38:54,2.349,0.168,97.148,0.252,0.0,0.084,0.0,73728.0,0.0,9.0,2676588544.0,1484840960.0,5331886080.0,24125759488.0,6643558.0,239915.0
12-04 08:38:55,2.008,0.335,96.820,0.502,0.0,0.335,0.0,69632.0,0.0,6.0,2677637120.0,1484840960.0,5338058752.0,24118538240.0,6775374.0,259233.0
12-04 08:38:56,3.015,0.419,95.812,0.670,0.0,0.084,0.0,225280.0,0.0,34.0,2684231680.0,1484840960.0,5344210944.0,24105791488.0,6532472.0,303052.0
12-04 08:38:57,3.673,0.417,95.075,0.584,0.0,0.250,0.0,151552.0,0.0,17.0,2686005248.0,1484840960.0,5349801984.0,24098426880.0,6531078.0,273683.0
12-04 08:38:58,1.172,0.167,97.908,0.586,0.0,0.167,0.0,126976.0,0.0,12.0,2686959616.0,1484840960.0,5355720704.0,24091553792.0,6379304.0,271696.0
12-04 08:38:59,1.424,0.251,97.822,0.335,0.0,0.168,0.0,86016.0,0.0,14.0,2687995904.0,1484840960.0,5361430528.0,24084807680.0,6523425.0,275597.0
12-04 08:39:00,1.754,0.668,97.076,0.334,0.0,0.167,0.0,86016.0,0.0,14.0,2690269184.0,1484840960.0,5368000512.0,24075964416.0,6657581.0,283846.0
12-04 08:39:01,1.003,0.418,97.993,0.418,0.0,0.167,0.0,163840.0,0.0,19.0,2691739648.0,1484840960.0,5373448192.0,24069046272.0,6587360.0,274584.0
12-04 08:39:02,0.840,0.420,98.069,0.588,0.0,0.084,0.0,147456.0,0.0,17.0,2692734976.0,1484840960.0,5379567616.0,24061931520.0,6732967.0,282542.0
12-04 08:39:03,0.752,0.251,98.413,0.501,0.0,0.084,0.0,81920.0,0.0,14.0,2693230592.0,1484840960.0,5383036928.0,24057966592.0,3717714.0,167251.0
12-04 08:39:04,0.835,0.417,98.497,0.250,0.0,0.0,0.0,90112.0,0.0,14.0,2693926912.0,1484840960.0,5385768960.0,24054538240.0,2833352.0,126847.0
12-04 08:39:05,2.181,0.252,96.896,0.419,0.0,0.252,0.0,86016.0,0.0,14.0,2694844416.0,1484840960.0,5391060992.0,24048328704.0,6169027.0,281632.0
12-04 08:39:06,0.671,0.252,98.322,0.503,0.0,0.252,0.0,147456.0,0.0,17.0,2695585792.0,1484840960.0,5399523328.0,24039124992.0,9098778.0,326414.0
12-04 08:39:07,5.686,0.418,93.144,0.585,0.0,0.167,0.0,155648.0,0.0,17.0,2710261760.0,1484840960.0,5406720000.0,24017252352.0,8118301.0,308561.0
12-04 08:39:08,3.523,0.336,95.470,0.503,0.0,0.168,0.0,102400.0,0.0,13.0,2710831104.0,1484840960.0,5413789696.0,24009613312.0,7614828.0,298648.0
12-04 08:39:09,2.178,0.335,97.152,0.251,0.0,0.084,0.0,61440.0,0.0,13.0,2711158784.0,1484840960.0,5419442176.0,24003633152.0,6764343.0,280929.0
12-04 08:39:10,4.271,0.419,94.389,0.670,0.0,0.251,0.0,110592.0,0.0,15.0,2712772608.0,1484840960.0,5425217536.0,23996243968.0,6500248.0,295493.0
12-04 08:39:11,0.588,0.168,98.657,0.504,0.0,0.084,0.0,172032.0,0.0,19.0,2713141248.0,1484840960.0,5431394304.0,23989698560.0,6658437.0,294453.0
12-04 08:39:12,0.669,0.418,97.910,0.753,0.0,0.251,0.0,143360.0,0.0,17.0,2714075136.0,1484840960.0,5437411328.0,23982747648.0,6627974.0,291093.0
12-04 08:39:13,0.419,0.336,98.238,0.755,0.0,0.252,0.0,126976.0,0.0,14.0,2714980352.0,1484840960.0,5442998272.0,23976255488.0,6303579.0,295238.0
12-04 08:39:14,0.753,0.585,98.077,0.502,0.0,0.084,0.0,86016.0,0.0,14.0,2712104960.0,1484840960.0,5449175040.0,23972954112.0,6786092.0,294795.0
12-04 08:39:15,1.514,0.421,97.140,0.841,0.0,0.084,0.0,135168.0,0.0,20.0,2711965696.0,1484840960.0,5455020032.0,23967248384.0,6216213.0,272915.0
12-04 08:39:16,5.365,0.335,93.378,0.838,0.0,0.084,0.0,204800.0,0.0,15.0,2720706560.0,1484840960.0,5460705280.0,23952822272.0,6544085.0,285803.0
12-04 08:39:17,1.423,0.418,97.322,0.753,0.0,0.084,0.0,151552.0,0.0,19.0,2721251328.0,1484840960.0,5466603520.0,23946379264.0,6298678.0,274787.0
12-04 08:39:18,0.670,0.503,97.739,0.921,0.0,0.168,0.0,36249600.0,0.0,54.0,2721779712.0,1484840960.0,5472378880.0,23940075520.0,6534939.0,286149.0
12-04 08:39:19,0.503,0.251,98.241,0.754,0.0,0.251,0.0,72462336.0,0.0,83.0,2719854592.0,1484840960.0,5478350848.0,23936028672.0,6666538.0,285928.0
12-04 08:39:20,0.585,0.418,98.328,0.334,0.0,0.334,0.0,81920.0,0.0,12.0,2720624640.0,1484840960.0,5484105728.0,23929503744.0,6330563.0,285933.0
12-04 08:39:21,1.762,0.336,95.638,2.265,0.0,0.0,0.0,63148032.0,0.0,87.0,2720960512.0,1484840960.0,5489958912.0,23923314688.0,6742252.0,279916.0
12-04 08:39:22,1.589,0.502,97.324,0.585,0.0,0.0,0.0,151552.0,0.0,17.0,2725650432.0,1484840960.0,5495570432.0,23913013248.0,6076973.0,259579.0
12-04 08:39:23,0.584,0.751,97.998,0.417,0.0,0.250,0.0,90112.0,0.0,16.0,2727268352.0,1484840960.0,5501177856.0,23905787904.0,6276815.0,277865.0
12-04 08:39:24,0.753,0.334,98.411,0.418,0.0,0.084,0.0,86016.0,0.0,14.0,2728407040.0,1484840960.0,5507067904.0,23898759168.0,6694550.0,276236.0
12-04 08:39:25,0.754,0.335,98.325,0.419,0.0,0.168,0.0,90112.0,0.0,14.0,2729111552.0,1484840960.0,5513031680.0,23892090880.0,6529410.0,288002.0
12-04 08:39:26,0.837,0.502,98.159,0.335,0.0,0.167,0.0,159744.0,0.0,17.0,2729656320.0,1484840960.0,5519056896.0,23885520896.0,6444197.0,279154.0
12-04 08:39:27,0.420,0.336,98.489,0.588,0.0,0.168,0.0,135168.0,0.0,11.0,2730053632.0,1484840960.0,5524660224.0,23879520256.0,6209090.0,244624.0
12-04 08:39:28,0.668,0.584,98.164,0.417,0.0,0.167,0.0,98304.0,0.0,11.0,2730770432.0,1484840960.0,5530402816.0,23873060864.0,6489839.0,264768.0
12-04 08:39:29,1.002,0.501,97.746,0.417,0.0,0.334,0.0,73728.0,0.0,8.0,2732859392.0,1484840960.0,5536202752.0,23865171968.0,6541328.0,268936.0
12-04 08:39:30,0.667,0.750,97.833,0.417,0.0,0.333,0.0,77824.0,0.0,10.0,2733457408.0,1484840960.0,5542010880.0,23858765824.0,6611760.0,264339.0
12-04 08:39:31,0.586,0.335,98.409,0.503,0.0,0.168,0.0,151552.0,0.0,15.0,2733051904.0,1484840960.0,5548470272.0,23852711936.0,6525353.0,232794.0
12-04 08:39:32,0.417,0.250,98.748,0.417,0.0,0.167,0.0,106496.0,0.0,10.0,2733600768.0,1484840960.0,5550985216.0,23849648128.0,3029253.0,122525.0
12-04 08:39:33,0.083,0.083,99.416,0.417,0.0,0.0,0.0,65536.0,0.0,6.0,2733793280.0,1484840960.0,5551173632.0,23849267200.0,80201.0,35779.0
12-04 08:39:34,0.334,0.167,98.332,1.001,0.0,0.167,0.0,192512.0,0.0,15.0,2734448640.0,1484840960.0,5552283648.0,23847501824.0,1539213.0,144348.0
12-04 08:39:35,0.419,0.335,98.995,0.168,0.0,0.084,0.0,45056.0,0.0,9.0,2734919680.0,1484840960.0,5556318208.0,23842996224.0,4620174.0,191650.0
12-04 08:39:36,0.335,0.251,98.911,0.419,0.0,0.084,0.0,196608.0,0.0,11.0,2736218112.0,1484840960.0,5563289600.0,23834726400.0,7687693.0,318614.0
12-04 08:39:37,0.418,0.335,98.828,0.251,0.0,0.167,0.0,40960.0,0.0,3.0,2736717824.0,1484840960.0,5569187840.0,23828328448.0,6695256.0,242499.0
12-04 08:39:38,0.334,0.251,99.248,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2736246784.0,1484840960.0,5573181440.0,23824805888.0,4454916.0,160903.0
12-04 08:39:39,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2736902144.0,1484840960.0,5578002432.0,23819329536.0,5429365.0,194642.0
12-04 08:39:40,0.084,0.419,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2736996352.0,1484840960.0,5581606912.0,23815630848.0,4075509.0,177743.0
12-04 08:39:41,0.251,0.168,99.413,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2736779264.0,1484840960.0,5585379328.0,23812075520.0,3944432.0,164453.0
12-04 08:39:42,0.500,0.583,98.500,0.167,0.0,0.250,0.0,49152.0,0.0,3.0,2736820224.0,1484840960.0,5589417984.0,23807995904.0,4265722.0,181932.0
12-04 08:39:43,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2737221632.0,1484840960.0,5592604672.0,23804407808.0,4065398.0,170744.0
12-04 08:39:44,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2736820224.0,1484840960.0,5596418048.0,23800995840.0,3832426.0,164512.0
12-04 08:39:45,0.586,0.251,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2737721344.0,1484840960.0,5599707136.0,23796805632.0,3901838.0,174112.0
12-04 08:39:46,0.584,0.334,98.832,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2738061312.0,1484840960.0,5603065856.0,23793106944.0,3919071.0,174591.0
12-04 08:39:47,0.335,0.251,99.078,0.168,0.0,0.168,0.0,49152.0,0.0,3.0,2738372608.0,1484840960.0,5606690816.0,23789170688.0,4259589.0,178693.0
12-04 08:39:48,0.418,0.418,99.079,0.0,0.0,0.084,0.0,22196224.0,0.0,22.0,2738634752.0,1484840960.0,5610287104.0,23785312256.0,4031162.0,170123.0
12-04 08:39:49,0.501,0.251,98.997,0.0,0.0,0.251,0.0,84381696.0,0.0,84.0,2738593792.0,1484840960.0,5613637632.0,23782002688.0,3765092.0,161927.0
12-04 08:39:50,0.419,0.168,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2740051968.0,1484840960.0,5617348608.0,23776833536.0,4145737.0,181139.0
12-04 08:39:51,0.418,0.251,99.164,0.0,0.0,0.167,0.0,25964544.0,0.0,36.0,2739871744.0,1484840960.0,5620858880.0,23773503488.0,3793529.0,161966.0
12-04 08:39:52,0.502,0.334,98.746,0.251,0.0,0.167,0.0,118784.0,0.0,7.0,2739900416.0,1484840960.0,5624561664.0,23769772032.0,4203872.0,176875.0
12-04 08:39:53,0.251,0.168,99.414,0.0,0.0,0.168,0.0,32768.0,0.0,6.0,2740441088.0,1484840960.0,5627924480.0,23765868544.0,3848272.0,164689.0
12-04 08:39:54,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2740588544.0,1484840960.0,5631332352.0,23762313216.0,4014633.0,168960.0
12-04 08:39:55,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2741084160.0,1484840960.0,5634916352.0,23758233600.0,4007383.0,161516.0
12-04 08:39:56,0.501,0.334,98.915,0.0,0.0,0.250,0.0,77824.0,0.0,7.0,2740695040.0,1484840960.0,5638860800.0,23754678272.0,4112710.0,175018.0
12-04 08:39:57,0.251,0.335,98.912,0.335,0.0,0.167,0.0,65536.0,0.0,4.0,2741063680.0,1484840960.0,5642063872.0,23751106560.0,3963783.0,177302.0
12-04 08:39:58,0.419,0.168,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2741211136.0,1484840960.0,5645852672.0,23747170304.0,4271141.0,178397.0
12-04 08:39:59,0.921,0.419,98.492,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2754445312.0,1484840960.0,5649371136.0,23730417664.0,3728398.0,160629.0
12-04 08:40:00,2.598,1.006,95.725,0.503,0.0,0.168,0.0,0.0,0.0,0.0,2311000064.0,1484840960.0,5652578304.0,24170655744.0,4056819.0,210693.0
12-04 08:40:01,0.251,0.167,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2311192576.0,1484840960.0,5655830528.0,24167211008.0,3670947.0,159185.0
12-04 08:40:02,3.503,1.084,95.246,0.083,0.0,0.083,0.0,45056.0,0.0,2.0,2311544832.0,1484840960.0,5659815936.0,24162873344.0,4310684.0,190105.0
12-04 08:40:03,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311892992.0,1484840960.0,5663547392.0,24158793728.0,4218582.0,177778.0
12-04 08:40:04,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2312024064.0,1484840960.0,5666844672.0,24155365376.0,3905884.0,162494.0
12-04 08:40:05,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311753728.0,1484840960.0,5669146624.0,24153333760.0,2328795.0,100624.0
12-04 08:40:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2311741440.0,1484840960.0,5669150720.0,24153341952.0,5306.0,4184.0
12-04 08:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311741440.0,1484840960.0,5669150720.0,24153341952.0,215360.0,18047.0
12-04 08:40:08,0.838,0.251,98.491,0.168,0.0,0.251,0.0,36864.0,0.0,4.0,2311868416.0,1484840960.0,5672452096.0,24149913600.0,3608482.0,163874.0
12-04 08:40:09,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2312011776.0,1484840960.0,5678546944.0,24143675392.0,6555922.0,192269.0
12-04 08:40:10,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313052160.0,1484840960.0,5683412992.0,24137768960.0,5573867.0,208348.0
12-04 08:40:11,0.335,0.586,98.995,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2312806400.0,1484840960.0,5689339904.0,24132087808.0,6507787.0,230494.0
12-04 08:40:12,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313052160.0,1484840960.0,5693808640.0,24127373312.0,5375432.0,193897.0
12-04 08:40:13,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2313408512.0,1484840960.0,5697818624.0,24123006976.0,4429439.0,164045.0
12-04 08:40:14,0.335,0.335,99.079,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2313359360.0,1484840960.0,5701644288.0,24119230464.0,4408462.0,172574.0
12-04 08:40:15,0.334,0.418,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2313625600.0,1484840960.0,5705408512.0,24115200000.0,4075832.0,165047.0
12-04 08:40:16,0.335,0.251,99.079,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2313736192.0,1484840960.0,5709361152.0,24111136768.0,4429644.0,189879.0
12-04 08:40:17,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2313519104.0,1484840960.0,5712896000.0,24107819008.0,3672249.0,160028.0
12-04 08:40:18,0.335,0.251,99.246,0.0,0.0,0.168,0.0,7000064.0,0.0,7.0,2313621504.0,1484840960.0,5716348928.0,24104263680.0,4208455.0,174447.0
12-04 08:40:19,0.334,0.418,99.080,0.0,0.0,0.167,0.0,99581952.0,0.0,120.0,2313973760.0,1484840960.0,5719855104.0,24100405248.0,3890615.0,168215.0
12-04 08:40:20,0.418,0.167,99.081,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2313883648.0,1484840960.0,5723533312.0,24096817152.0,4131223.0,169788.0
12-04 08:40:21,0.084,0.084,99.749,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2314113024.0,1484840960.0,5727223808.0,24092897280.0,4041963.0,159318.0
12-04 08:40:22,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313977856.0,1484840960.0,5730660352.0,24089595904.0,3978640.0,172873.0
12-04 08:40:23,0.251,0.335,99.331,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2314117120.0,1484840960.0,5734125568.0,24085991424.0,3743158.0,169877.0
12-04 08:40:24,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314108928.0,1484840960.0,5737910272.0,24082214912.0,4352532.0,181087.0
12-04 08:40:25,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314227712.0,1484840960.0,5741268992.0,24078737408.0,3701416.0,157790.0
12-04 08:40:26,0.167,0.250,99.249,0.167,0.0,0.167,0.0,90112.0,0.0,8.0,2314813440.0,1484840960.0,5744586752.0,24074833920.0,4049864.0,175016.0
12-04 08:40:27,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314354688.0,1484840960.0,5748092928.0,24071786496.0,3674464.0,151780.0
12-04 08:40:28,0.584,0.167,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2314481664.0,1484840960.0,5751918592.0,24067833856.0,4427775.0,188614.0
12-04 08:40:29,0.251,0.418,99.081,0.0,0.0,0.251,0.0,49152.0,0.0,9.0,2314899456.0,1484840960.0,5755359232.0,24063975424.0,4088152.0,181988.0
12-04 08:40:30,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315022336.0,1484840960.0,5758758912.0,24060452864.0,3608334.0,153297.0
12-04 08:40:31,0.251,0.251,99.329,0.0,0.0,0.168,0.0,122880.0,0.0,13.0,2315100160.0,1484840960.0,5762609152.0,24056524800.0,4336974.0,179231.0
12-04 08:40:32,0.501,0.250,98.748,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,2315702272.0,1484840960.0,5765517312.0,24053014528.0,3623810.0,157396.0
12-04 08:40:33,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315554816.0,1484840960.0,5769662464.0,24049016832.0,4346662.0,183563.0
12-04 08:40:34,0.335,0.251,99.163,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2315350016.0,1484840960.0,5773185024.0,24045699072.0,3860653.0,173887.0
12-04 08:40:35,0.084,0.252,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2315751424.0,1484840960.0,5776896000.0,24041586688.0,4310732.0,204454.0
12-04 08:40:36,0.250,0.167,99.499,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2315730944.0,1484840960.0,5778915328.0,24039587840.0,2460831.0,103533.0
12-04 08:40:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315694080.0,1484840960.0,5779206144.0,24039333888.0,6988.0,6401.0
12-04 08:40:38,0.249,0.083,99.419,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,2315689984.0,1484840960.0,5779210240.0,24039333888.0,17427.0,5830.0
12-04 08:40:39,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2315665408.0,1484840960.0,5781520384.0,24037048320.0,2595556.0,117396.0
12-04 08:40:40,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2315800576.0,1484840960.0,5785210880.0,24033222656.0,4173414.0,195179.0
12-04 08:40:41,0.418,0.585,98.829,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2315894784.0,1484840960.0,5791244288.0,24027095040.0,6969944.0,229719.0
12-04 08:40:42,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316152832.0,1484840960.0,5796589568.0,24021491712.0,5988646.0,203720.0
12-04 08:40:43,0.503,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316640256.0,1484840960.0,5802180608.0,24015413248.0,6300088.0,221036.0
12-04 08:40:44,0.168,0.335,98.994,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2316361728.0,1484840960.0,5807521792.0,24010350592.0,5489272.0,194085.0
12-04 08:40:45,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316374016.0,1484840960.0,5811445760.0,24006414336.0,4572198.0,176738.0
12-04 08:40:46,0.418,0.251,99.247,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2316902400.0,1484840960.0,5815123968.0,24002207744.0,4397580.0,178113.0
12-04 08:40:47,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316439552.0,1484840960.0,5819777024.0,23998017536.0,4947424.0,188466.0
12-04 08:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316693504.0,1484840960.0,5819777024.0,23997763584.0,5548.0,5448.0
12-04 08:40:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,103215104.0,0.0,100.0,2316677120.0,1484840960.0,5819777024.0,23997779968.0,6997.0,6068.0
12-04 08:40:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2316685312.0,1484840960.0,5819777024.0,23997771776.0,5104.0,5014.0
12-04 08:40:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2316681216.0,1484840960.0,5819781120.0,23997771776.0,4632.0,4066.0
12-04 08:40:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2316681216.0,1484840960.0,5819781120.0,23997771776.0,4496.0,3785.0
12-04 08:40:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316681216.0,1484840960.0,5819781120.0,23997771776.0,4910.0,4497.0
12-04 08:40:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316681216.0,1484840960.0,5819781120.0,23997771776.0,3747.0,2586.0
12-04 08:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316677120.0,1484840960.0,5819785216.0,23997771776.0,4632.0,4095.0
12-04 08:40:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2316677120.0,1484840960.0,5819785216.0,23997771776.0,4306.0,3624.0
12-04 08:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316677120.0,1484840960.0,5819785216.0,23997771776.0,5125.0,5105.0
12-04 08:40:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316677120.0,1484840960.0,5819785216.0,23997771776.0,5467.0,5475.0
12-04 08:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2316677120.0,1484840960.0,5819785216.0,23997771776.0,5291.0,5196.0
12-04 08:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316660736.0,1484840960.0,5819785216.0,23997788160.0,4822.0,3802.0
12-04 08:41:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2316660736.0,1484840960.0,5819785216.0,23997788160.0,5637.0,3952.0
12-04 08:41:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2316660736.0,1484840960.0,5819785216.0,23997788160.0,4420.0,3125.0
12-04 08:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316660736.0,1484840960.0,5819785216.0,23997788160.0,5340.0,5306.0
12-04 08:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,2316660736.0,1484840960.0,5819785216.0,23997788160.0,5114.0,4208.0
12-04 08:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316656640.0,1484840960.0,5819789312.0,23997788160.0,5088.0,3597.0
12-04 08:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2316656640.0,1484840960.0,5819789312.0,23997788160.0,6487.0,6519.0
12-04 08:41:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2316656640.0,1484840960.0,5819789312.0,23997788160.0,10484.0,10206.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316640256.0,1484840960.0,5819789312.0,23997804544.0,5019.0,4048.0
12-04 08:41:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316640256.0,1484840960.0,5819789312.0,23997804544.0,4633.0,3187.0
12-04 08:41:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315759616.0,1484840960.0,5819789312.0,23998685184.0,23390.0,22808.0
12-04 08:41:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2315751424.0,1484840960.0,5819789312.0,23998693376.0,7585.0,6616.0
12-04 08:41:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315751424.0,1484840960.0,5819789312.0,23998693376.0,5446.0,4324.0
12-04 08:41:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2315747328.0,1484840960.0,5819793408.0,23998693376.0,5827.0,5060.0
12-04 08:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315706368.0,1484840960.0,5819793408.0,23998734336.0,5698.0,6114.0
12-04 08:41:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,15206.0,18884.0
12-04 08:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,3802.0,2603.0
12-04 08:41:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,4623.0,3956.0
12-04 08:41:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,4834.0,4325.0
12-04 08:41:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,4692.0,4137.0
12-04 08:41:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,5838.0,6284.0
12-04 08:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,21338.0,20355.0
12-04 08:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2315640832.0,1484840960.0,5819793408.0,23998799872.0,6116.0,6654.0
12-04 08:41:23,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2315472896.0,1484840960.0,5822169088.0,23996592128.0,2576563.0,125020.0
12-04 08:41:24,0.167,0.084,99.582,0.0,0.0,0.167,0.0,2396160.0,0.0,6.0,2315591680.0,1484840960.0,5825191936.0,23993450496.0,3464689.0,131273.0
12-04 08:41:25,0.251,0.251,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2316226560.0,1484840960.0,5828001792.0,23990005760.0,3487802.0,141579.0
12-04 08:41:26,0.251,0.084,99.498,0.0,0.0,0.167,0.0,94208.0,0.0,7.0,2315980800.0,1484840960.0,5831548928.0,23986704384.0,3919153.0,146070.0
12-04 08:41:27,0.0,0.168,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2315853824.0,1484840960.0,5835628544.0,23982751744.0,4318893.0,173843.0
12-04 08:41:28,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316161024.0,1484840960.0,5839384576.0,23978688512.0,4363328.0,166596.0
12-04 08:41:29,0.251,0.334,99.164,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2316234752.0,1484840960.0,5843390464.0,23974608896.0,4376824.0,169865.0
12-04 08:41:30,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316640256.0,1484840960.0,5846667264.0,23970926592.0,3808727.0,158856.0
12-04 08:41:31,0.502,0.167,99.079,0.084,0.0,0.167,0.0,90112.0,0.0,7.0,2316464128.0,1484840960.0,5850406912.0,23967363072.0,4203691.0,174326.0
12-04 08:41:32,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2316468224.0,1484840960.0,5854052352.0,23963713536.0,3986202.0,172378.0
12-04 08:41:33,0.336,0.168,99.329,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2316562432.0,1484840960.0,5858037760.0,23959633920.0,4458353.0,197088.0
12-04 08:41:34,0.334,0.251,99.164,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2316697600.0,1484840960.0,5861269504.0,23956267008.0,3967662.0,175037.0
12-04 08:41:35,0.335,0.419,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316685312.0,1484840960.0,5865676800.0,23951872000.0,4753387.0,200034.0
12-04 08:41:36,0.334,0.417,98.998,0.0,0.0,0.250,0.0,90112.0,0.0,6.0,2316775424.0,1484840960.0,5869142016.0,23948316672.0,4062870.0,183074.0
12-04 08:41:37,0.585,0.251,98.746,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2316972032.0,1484840960.0,5872676864.0,23944585216.0,4158716.0,183940.0
12-04 08:41:38,0.418,0.418,98.914,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2316939264.0,1484840960.0,5876994048.0,23940300800.0,4515170.0,197054.0
12-04 08:41:39,0.502,0.167,99.164,0.0,0.0,0.167,0.0,24576.0,0.0,6.0,2317389824.0,1484840960.0,5880369152.0,23936475136.0,4066994.0,175579.0
12-04 08:41:40,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317504512.0,1484840960.0,5883936768.0,23932792832.0,4369363.0,202958.0
12-04 08:41:41,0.251,0.418,98.997,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2317221888.0,1484840960.0,5888299008.0,23928713216.0,4380744.0,192384.0
12-04 08:41:42,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317672448.0,1484840960.0,5891596288.0,23924965376.0,4091224.0,179862.0
12-04 08:41:43,0.334,0.251,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2317524992.0,1484840960.0,5895503872.0,23921205248.0,4310505.0,189320.0
12-04 08:41:44,0.336,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317643776.0,1484840960.0,5898813440.0,23917776896.0,3796424.0,176392.0
12-04 08:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2317766656.0,1484840960.0,5898944512.0,23917522944.0,4758.0,4071.0
12-04 08:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2317692928.0,1484840960.0,5899399168.0,23917142016.0,659338.0,33303.0
12-04 08:41:47,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317770752.0,1484840960.0,5902385152.0,23914078208.0,3431643.0,158344.0
12-04 08:41:48,0.419,0.336,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2318155776.0,1484840960.0,5908652032.0,23907426304.0,7034492.0,251226.0
12-04 08:41:49,0.251,0.418,98.914,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2318082048.0,1484840960.0,5913391104.0,23902760960.0,5095311.0,193071.0
12-04 08:41:50,0.420,0.084,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2318151680.0,1484840960.0,5919432704.0,23896649728.0,6689078.0,221332.0
12-04 08:41:51,0.417,0.250,99.249,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2318270464.0,1484840960.0,5924663296.0,23891300352.0,5801030.0,215005.0
12-04 08:41:52,0.335,0.335,99.079,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2318532608.0,1484840960.0,5929148416.0,23886553088.0,5128903.0,189886.0
12-04 08:41:53,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2318712832.0,1484840960.0,5933506560.0,23882014720.0,4738229.0,196876.0
12-04 08:41:54,0.334,0.417,98.915,0.0,0.0,0.334,0.0,111665152.0,0.0,111.0,2318823424.0,1484840960.0,5937033216.0,23878377472.0,4228549.0,176085.0
12-04 08:41:55,0.585,0.167,98.913,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2318942208.0,1484840960.0,5940756480.0,23874535424.0,4305827.0,175308.0
12-04 08:41:56,0.418,0.251,98.997,0.0,0.0,0.334,0.0,86016.0,0.0,6.0,2318749696.0,1484840960.0,5944741888.0,23870742528.0,4275357.0,190391.0
12-04 08:41:57,0.417,0.334,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319192064.0,1484840960.0,5948362752.0,23866679296.0,4142572.0,180659.0
12-04 08:41:58,0.084,0.168,99.579,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2319290368.0,1484840960.0,5951979520.0,23862964224.0,4182243.0,179435.0
12-04 08:41:59,0.419,0.252,98.742,0.503,0.0,0.084,0.0,19288064.0,0.0,28.0,2319228928.0,1484840960.0,5955817472.0,23859187712.0,4353205.0,178838.0
12-04 08:42:00,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319540224.0,1484840960.0,5959458816.0,23855235072.0,4277937.0,184831.0
12-04 08:42:01,0.251,0.419,98.995,0.168,0.0,0.168,0.0,65536.0,0.0,5.0,2320642048.0,1484840960.0,5963677696.0,23849914368.0,4332637.0,186306.0
12-04 08:42:02,3.676,1.003,95.071,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328686592.0,1484840960.0,5967327232.0,23838220288.0,4529973.0,207251.0
12-04 08:42:03,3.096,0.837,95.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2329325568.0,1484840960.0,5971361792.0,23833546752.0,4297822.0,197446.0
12-04 08:42:04,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2329083904.0,1484840960.0,5975134208.0,23830016000.0,4315937.0,182763.0
12-04 08:42:05,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2329796608.0,1484840960.0,5978820608.0,23825616896.0,4272960.0,178862.0
12-04 08:42:06,0.251,0.335,99.414,0.0,0.0,0.0,0.0,147456.0,0.0,5.0,2330050560.0,1484840960.0,5982224384.0,23821959168.0,4092999.0,181862.0
12-04 08:42:07,0.334,0.334,98.832,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2329772032.0,1484840960.0,5986439168.0,23818022912.0,4328743.0,193037.0
12-04 08:42:08,1.256,0.251,98.492,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2329481216.0,1484840960.0,5990080512.0,23814672384.0,4099396.0,185429.0
12-04 08:42:09,0.251,0.334,99.165,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2330263552.0,1484840960.0,5993439232.0,23810531328.0,4260107.0,175994.0
12-04 08:42:10,0.419,0.251,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2330849280.0,1484840960.0,5997260800.0,23806124032.0,4451586.0,211898.0
12-04 08:42:11,0.251,0.251,99.331,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2330312704.0,1484840960.0,6001532928.0,23802388480.0,4403129.0,200817.0
12-04 08:42:12,0.418,0.084,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330636288.0,1484840960.0,6004781056.0,23798816768.0,3952221.0,162910.0
12-04 08:42:13,0.419,0.168,99.077,0.168,0.0,0.168,0.0,45056.0,0.0,7.0,2330279936.0,1484840960.0,6008995840.0,23794958336.0,4380294.0,188795.0
12-04 08:42:14,0.084,0.167,99.666,0.0,0.0,0.084,0.0,114688.0,0.0,27.0,2330943488.0,1484840960.0,6012235776.0,23791054848.0,3995920.0,180654.0
12-04 08:42:15,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2330910720.0,1484840960.0,6016221184.0,23787102208.0,4348417.0,178536.0
12-04 08:42:16,0.250,0.250,99.333,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2331074560.0,1484840960.0,6019993600.0,23783165952.0,4440139.0,193494.0
12-04 08:42:17,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330673152.0,1484840960.0,6024220672.0,23779340288.0,4347987.0,190992.0
12-04 08:42:18,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330832896.0,1484840960.0,6028378112.0,23775023104.0,4886126.0,186212.0
12-04 08:42:19,0.251,0.418,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2331049984.0,1484840960.0,6032367616.0,23770816512.0,4385761.0,176656.0
12-04 08:42:20,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331451392.0,1484840960.0,6035648512.0,23767134208.0,4003033.0,154601.0
12-04 08:42:21,0.251,0.334,99.331,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2331103232.0,1484840960.0,6039314432.0,23763816448.0,3892946.0,173398.0
12-04 08:42:22,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331193344.0,1484840960.0,6042906624.0,23760134144.0,4048012.0,173156.0
12-04 08:42:23,0.419,0.0,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331312128.0,1484840960.0,6046740480.0,23756181504.0,4312439.0,200084.0
12-04 08:42:24,0.334,0.418,98.997,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2331856896.0,1484840960.0,6050131968.0,23752245248.0,4142540.0,173268.0
12-04 08:42:25,0.418,0.251,98.996,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2331942912.0,1484840960.0,6053871616.0,23748419584.0,4134639.0,186424.0
12-04 08:42:26,0.334,0.418,99.081,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2331176960.0,1484840960.0,6057660416.0,23745396736.0,4104265.0,190689.0
12-04 08:42:27,0.251,0.334,98.914,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2331213824.0,1484840960.0,6061830144.0,23741190144.0,4758930.0,194036.0
12-04 08:42:28,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331348992.0,1484840960.0,6065631232.0,23737253888.0,4118182.0,174991.0
12-04 08:42:29,0.419,0.251,99.246,0.0,0.0,0.084,0.0,113897472.0,0.0,117.0,2331955200.0,1484840960.0,6069059584.0,23733219328.0,4180100.0,182428.0
12-04 08:42:30,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2331660288.0,1484840960.0,6072991744.0,23729582080.0,4161034.0,183789.0
12-04 08:42:31,0.167,0.585,98.829,0.167,0.0,0.251,0.0,135168.0,0.0,10.0,2331938816.0,1484840960.0,6076784640.0,23725510656.0,4525127.0,202139.0
12-04 08:42:32,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2332184576.0,1484840960.0,6080155648.0,23721893888.0,3881310.0,168232.0
12-04 08:42:33,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331791360.0,1484840960.0,6083866624.0,23718576128.0,4062588.0,170801.0
12-04 08:42:34,0.418,0.334,98.997,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2332246016.0,1484840960.0,6087761920.0,23714226176.0,4347476.0,182130.0
12-04 08:42:35,0.251,0.502,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2332516352.0,1484840960.0,6091665408.0,23710052352.0,4439010.0,185102.0
12-04 08:42:36,0.502,0.334,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2332393472.0,1484840960.0,6095740928.0,23706099712.0,4570665.0,201831.0
12-04 08:42:37,0.418,0.418,98.912,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2332524544.0,1484840960.0,6099324928.0,23702384640.0,4161092.0,189400.0
12-04 08:42:38,0.250,0.334,98.998,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2332176384.0,1484840960.0,6103498752.0,23698558976.0,4321770.0,176181.0
12-04 08:42:39,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2332770304.0,1484840960.0,6107316224.0,23694147584.0,4514997.0,189477.0
12-04 08:42:40,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2332692480.0,1484840960.0,6110744576.0,23690797056.0,3914351.0,186637.0
12-04 08:42:41,0.334,0.167,99.331,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2332602368.0,1484840960.0,6114738176.0,23686893568.0,4254644.0,188638.0
12-04 08:42:42,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2332721152.0,1484840960.0,6118510592.0,23683002368.0,4430057.0,197517.0
12-04 08:42:43,0.584,0.334,98.664,0.334,0.0,0.083,0.0,20480.0,0.0,3.0,2333044736.0,1484840960.0,6122344448.0,23678844928.0,4212837.0,182540.0
12-04 08:42:44,0.334,0.334,99.164,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2332950528.0,1484840960.0,6126231552.0,23675052032.0,4240182.0,177727.0
12-04 08:42:45,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2333208576.0,1484840960.0,6129782784.0,23671242752.0,4358849.0,189965.0
12-04 08:42:46,0.251,0.335,99.247,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2333560832.0,1484840960.0,6133415936.0,23667257344.0,4208643.0,176215.0
12-04 08:42:47,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333626368.0,1484840960.0,6137380864.0,23663226880.0,4190503.0,175962.0
12-04 08:42:48,0.252,0.084,99.244,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,2333298688.0,1484840960.0,6141407232.0,23659528192.0,4405161.0,188144.0
12-04 08:42:49,0.167,0.251,99.331,0.0,0.0,0.251,0.0,36864.0,0.0,7.0,2333466624.0,1484840960.0,6144860160.0,23655907328.0,4089167.0,173479.0
12-04 08:42:50,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2333683712.0,1484840960.0,6147768320.0,23652782080.0,3061990.0,133305.0
12-04 08:42:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2333683712.0,1484840960.0,6147768320.0,23652782080.0,284144.0,17578.0
12-04 08:42:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,6.0,2333769728.0,1484840960.0,6149206016.0,23651258368.0,1369644.0,69227.0
12-04 08:42:53,2.755,0.584,96.494,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2339188736.0,1484840960.0,6150651904.0,23644393472.0,1731013.0,86663.0
12-04 08:42:54,0.586,0.419,98.576,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2335256576.0,1484840960.0,6155776000.0,23643201536.0,5855683.0,210188.0
12-04 08:42:55,0.418,0.418,98.747,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2335109120.0,1484840960.0,6163017728.0,23636107264.0,7593571.0,256835.0
12-04 08:42:56,0.336,0.336,99.245,0.0,0.0,0.084,0.0,77824.0,0.0,3.0,2335309824.0,1484840960.0,6167896064.0,23631028224.0,5488253.0,223630.0
12-04 08:42:57,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2335608832.0,1484840960.0,6172438528.0,23626186752.0,5317871.0,189784.0
12-04 08:42:58,3.255,1.169,95.326,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2335723520.0,1484840960.0,6177050624.0,23621459968.0,5235957.0,197090.0
12-04 08:42:59,0.335,0.335,99.078,0.0,0.0,0.251,0.0,112111616.0,0.0,116.0,2335223808.0,1484840960.0,6182473728.0,23616536576.0,5777207.0,222918.0
12-04 08:43:00,3.099,0.754,95.812,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2339172352.0,1484840960.0,6185984000.0,23609077760.0,4352270.0,175380.0
12-04 08:43:01,5.025,1.005,93.802,0.0,0.0,0.168,0.0,118784.0,0.0,8.0,2378248192.0,1484840960.0,6189289472.0,23566696448.0,4409022.0,187273.0
12-04 08:43:02,3.849,1.339,94.561,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338340864.0,1484840960.0,6193577984.0,23602315264.0,4510511.0,197470.0
12-04 08:43:03,0.334,0.250,98.497,0.668,0.0,0.250,0.0,0.0,0.0,0.0,2336407552.0,1484840960.0,6197469184.0,23600357376.0,4320247.0,182666.0
12-04 08:43:04,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336759808.0,1484840960.0,6201020416.0,23596453888.0,4276603.0,183331.0
12-04 08:43:05,0.168,0.168,99.329,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2337099776.0,1484840960.0,6204878848.0,23592255488.0,4242764.0,185755.0
12-04 08:43:06,0.334,0.417,98.748,0.167,0.0,0.334,0.0,180224.0,0.0,7.0,2336960512.0,1484840960.0,6208860160.0,23588413440.0,4404168.0,193065.0
12-04 08:43:07,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336919552.0,1484840960.0,6212694016.0,23584620544.0,4232625.0,190910.0
12-04 08:43:08,2.097,0.671,97.148,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2380054528.0,1484840960.0,6216134656.0,23538044928.0,4190046.0,183416.0
12-04 08:43:09,4.530,1.174,93.121,0.923,0.0,0.252,0.0,0.0,0.0,0.0,2352304128.0,1484840960.0,6220161024.0,23561768960.0,4535873.0,203162.0
12-04 08:43:10,2.594,0.669,96.234,0.418,0.0,0.084,0.0,0.0,0.0,0.0,2336722944.0,1484840960.0,6223859712.0,23573651456.0,3981813.0,202161.0
12-04 08:43:11,0.084,0.251,99.497,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2336731136.0,1484840960.0,6227550208.0,23569952768.0,4465121.0,195918.0
12-04 08:43:12,0.335,0.084,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2336583680.0,1484840960.0,6231633920.0,23566016512.0,4184090.0,173966.0
12-04 08:43:13,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336882688.0,1484840960.0,6235033600.0,23562317824.0,4195675.0,186616.0
12-04 08:43:14,5.096,1.170,93.400,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2359046144.0,1484840960.0,6238896128.0,23536291840.0,4271160.0,204322.0
12-04 08:43:15,1.258,0.336,97.232,0.839,0.0,0.336,0.0,98304.0,0.0,6.0,2368147456.0,1484840960.0,6242455552.0,23523631104.0,4237610.0,180247.0
12-04 08:43:16,0.251,0.585,98.997,0.0,0.0,0.167,0.0,98304.0,0.0,5.0,2368253952.0,1484840960.0,6246428672.0,23519551488.0,4339319.0,191142.0
12-04 08:43:17,0.585,0.251,98.496,0.418,0.0,0.251,0.0,94208.0,0.0,6.0,2369916928.0,1484840960.0,6250250240.0,23514066944.0,4288792.0,182888.0
12-04 08:43:18,0.334,0.418,99.080,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2371018752.0,1484840960.0,6254030848.0,23509184512.0,4467548.0,175537.0
12-04 08:43:19,5.439,1.506,92.887,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2381025280.0,1484840960.0,6257680384.0,23495528448.0,4130481.0,183153.0
12-04 08:43:20,4.184,1.925,93.640,0.084,0.0,0.167,0.0,0.0,0.0,0.0,2381336576.0,1484840960.0,6172733440.0,23580164096.0,4485621.0,204082.0
12-04 08:43:21,7.930,0.668,90.150,1.002,0.0,0.250,0.0,270336.0,0.0,21.0,2470268928.0,1484840960.0,6176362496.0,23487602688.0,4111964.0,199584.0
12-04 08:43:22,10.084,0.840,88.739,0.168,0.0,0.168,0.0,143360.0,0.0,46.0,2667212800.0,1484840960.0,6180179968.0,23286841344.0,4219307.0,195779.0
12-04 08:43:23,0.167,0.167,99.583,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,2667573248.0,1484840960.0,6181597184.0,23285063680.0,1501677.0,60803.0
12-04 08:43:24,0.250,0.083,99.666,0.0,0.0,0.0,0.0,77824.0,0.0,19.0,2667577344.0,1484840960.0,6181601280.0,23285055488.0,10319.0,8592.0
12-04 08:43:25,0.084,0.251,99.582,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,2667687936.0,1484840960.0,6183665664.0,23282880512.0,2401906.0,85763.0
12-04 08:43:26,0.418,0.0,99.582,0.0,0.0,0.0,0.0,98304.0,0.0,11.0,2668244992.0,1484840960.0,6183759872.0,23282229248.0,7386.0,5330.0
12-04 08:43:27,0.417,0.250,99.0,0.333,0.0,0.0,0.0,61440.0,0.0,7.0,2669514752.0,1484840960.0,6183759872.0,23280959488.0,8777.0,9064.0
12-04 08:43:28,0.250,0.083,99.583,0.083,0.0,0.0,0.0,110592.0,0.0,23.0,2670161920.0,1484840960.0,6183763968.0,23280308224.0,9594.0,8503.0
12-04 08:43:29,8.969,0.251,90.360,0.419,0.0,0.0,0.0,94343168.0,0.0,130.0,2723708928.0,1484840960.0,6183780352.0,23226744832.0,19071.0,17204.0
12-04 08:43:30,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2726572032.0,1484840960.0,6183784448.0,23223877632.0,9712.0,10418.0
12-04 08:43:31,0.167,0.084,99.749,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2709925888.0,1484840960.0,6183788544.0,23240519680.0,9184.0,10465.0
12-04 08:43:32,0.333,0.083,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2710052864.0,1484840960.0,6183788544.0,23240392704.0,7653.0,8299.0
12-04 08:43:33,0.251,0.0,99.749,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2710052864.0,1484840960.0,6183788544.0,23240392704.0,8019.0,8629.0
12-04 08:43:34,0.334,0.0,99.500,0.167,0.0,0.0,0.0,65536.0,0.0,3.0,2710052864.0,1484840960.0,6183788544.0,23240392704.0,8499.0,9774.0
12-04 08:43:35,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2710179840.0,1484840960.0,6183788544.0,23240265728.0,8084.0,8997.0
12-04 08:43:36,0.417,0.083,99.500,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2697228288.0,1484840960.0,6183788544.0,23253217280.0,8331.0,8667.0
12-04 08:43:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2697228288.0,1484840960.0,6183788544.0,23253217280.0,12088.0,12528.0
12-04 08:43:38,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2697355264.0,1484840960.0,6183788544.0,23253090304.0,8407.0,9493.0
12-04 08:43:39,0.250,0.083,99.416,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,2697478144.0,1484840960.0,6183792640.0,23252963328.0,8117.0,9148.0
12-04 08:43:40,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2697478144.0,1484840960.0,6183792640.0,23252963328.0,24496.0,24487.0
12-04 08:43:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2697478144.0,1484840960.0,6183792640.0,23252963328.0,7400.0,7188.0
12-04 08:43:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2697605120.0,1484840960.0,6183792640.0,23252836352.0,7191.0,7319.0
12-04 08:43:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2697605120.0,1484840960.0,6183792640.0,23252836352.0,26313.0,27309.0
12-04 08:43:44,0.583,0.083,99.083,0.250,0.0,0.0,0.0,53248.0,0.0,3.0,2697732096.0,1484840960.0,6183792640.0,23252709376.0,6443.0,6082.0
12-04 08:43:45,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2697859072.0,1484840960.0,6183792640.0,23252582400.0,8286.0,9093.0
12-04 08:43:46,0.334,0.083,99.583,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2697986048.0,1484840960.0,6183792640.0,23252455424.0,7629.0,8014.0
12-04 08:43:47,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2698113024.0,1484840960.0,6183792640.0,23252328448.0,7528.0,7914.0
12-04 08:43:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2698113024.0,1484840960.0,6183792640.0,23252328448.0,8177.0,27371.0
12-04 08:43:49,0.167,0.0,99.583,0.167,0.0,0.083,0.0,94208.0,0.0,4.0,2698240000.0,1484840960.0,6183792640.0,23252201472.0,7357.0,7796.0
12-04 08:43:50,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2698874880.0,1484840960.0,6183792640.0,23251566592.0,7352.0,7415.0
12-04 08:43:51,0.250,0.083,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2699128832.0,1484840960.0,6183792640.0,23251312640.0,8489.0,9447.0
12-04 08:43:52,0.334,0.0,99.416,0.250,0.0,0.0,0.0,114688.0,0.0,8.0,2699255808.0,1484840960.0,6183792640.0,23251185664.0,7051.0,7179.0
12-04 08:43:53,0.417,0.083,99.500,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2699251712.0,1484840960.0,6183796736.0,23251185664.0,26012.0,73289.0
12-04 08:43:54,0.250,0.0,99.500,0.250,0.0,0.0,0.0,131072.0,0.0,7.0,2699251712.0,1484840960.0,6183796736.0,23251185664.0,7946.0,8674.0
12-04 08:43:55,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2699251712.0,1484840960.0,6183796736.0,23251185664.0,7004.0,6796.0
12-04 08:43:56,0.250,0.0,99.750,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2699247616.0,1484840960.0,6183800832.0,23251185664.0,7962.0,8824.0
12-04 08:43:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2700644352.0,1484840960.0,6183800832.0,23249788928.0,7558.0,7809.0
12-04 08:43:58,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2700771328.0,1484840960.0,6183800832.0,23249661952.0,7086.0,7467.0
12-04 08:43:59,0.417,0.250,98.998,0.334,0.0,0.0,0.0,114688.0,0.0,14.0,2699862016.0,1484840960.0,6185852928.0,23248519168.0,2480949.0,116846.0
12-04 08:44:00,0.167,0.0,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2700148736.0,1484840960.0,6186328064.0,23247757312.0,405580.0,26819.0
12-04 08:44:01,0.333,0.083,99.583,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2700275712.0,1484840960.0,6186328064.0,23247630336.0,9900.0,9229.0
12-04 08:44:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2700275712.0,1484840960.0,6186328064.0,23247630336.0,51079.0,10649.0
12-04 08:44:03,0.251,0.251,99.248,0.0,0.0,0.251,0.0,61440.0,0.0,11.0,2700087296.0,1484840960.0,6188802048.0,23245344768.0,2638659.0,119922.0
12-04 08:44:04,0.753,0.418,98.494,0.167,0.0,0.167,0.0,53248.0,0.0,3.0,2700341248.0,1484840960.0,6195089408.0,23238803456.0,6979822.0,234683.0
12-04 08:44:05,0.585,0.251,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2700447744.0,1484840960.0,6201139200.0,23232647168.0,6947634.0,194572.0
12-04 08:44:06,1.089,0.251,98.409,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2700824576.0,1484840960.0,6206984192.0,23226425344.0,6684662.0,259856.0
12-04 08:44:07,0.585,0.418,98.579,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2700554240.0,1484840960.0,6212841472.0,23220838400.0,6222649.0,231239.0
12-04 08:44:08,1.342,0.168,97.987,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2700902400.0,1484840960.0,6218653696.0,23214678016.0,6859170.0,239533.0
12-04 08:44:09,0.418,0.334,98.830,0.167,0.0,0.251,0.0,45056.0,0.0,3.0,2700808192.0,1484840960.0,6223253504.0,23210172416.0,5007000.0,188650.0
12-04 08:44:10,0.670,0.335,98.827,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2701967360.0,1484840960.0,6228094976.0,23204171776.0,5560772.0,212112.0
12-04 08:44:11,0.252,0.168,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2701512704.0,1484840960.0,6232391680.0,23200329728.0,4572311.0,193381.0
12-04 08:44:12,0.585,0.418,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2701590528.0,1484840960.0,6236471296.0,23196172288.0,4532859.0,198039.0
12-04 08:44:13,0.753,0.167,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2702348288.0,1484840960.0,6240079872.0,23191805952.0,4578163.0,211163.0
12-04 08:44:14,0.502,0.335,98.828,0.167,0.0,0.167,0.0,49152.0,0.0,3.0,2702008320.0,1484840960.0,6244577280.0,23187648512.0,4586775.0,196354.0
12-04 08:44:15,0.418,0.251,98.913,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2702249984.0,1484840960.0,6248669184.0,23183314944.0,4662191.0,193453.0
12-04 08:44:16,0.167,0.418,99.247,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2702557184.0,1484840960.0,6252331008.0,23179345920.0,4052822.0,185004.0
12-04 08:44:17,0.585,0.334,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2702426112.0,1484840960.0,6256508928.0,23175299072.0,4738797.0,203489.0
12-04 08:44:18,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2702557184.0,1484840960.0,6260441088.0,23171235840.0,4350870.0,179381.0
12-04 08:44:19,0.502,0.334,98.662,0.167,0.0,0.334,0.0,61440.0,0.0,5.0,2702856192.0,1484840960.0,6264508416.0,23166869504.0,4870456.0,207250.0
12-04 08:44:20,0.672,0.168,98.908,0.084,0.0,0.168,0.0,40960.0,0.0,20.0,2703347712.0,1484840960.0,6268174336.0,23162712064.0,4109092.0,190919.0
12-04 08:44:21,0.502,0.251,99.079,0.0,0.0,0.167,0.0,102400.0,0.0,13.0,2703290368.0,1484840960.0,6272438272.0,23158505472.0,4649567.0,186683.0
12-04 08:44:22,0.420,0.336,98.992,0.0,0.0,0.252,0.0,32768.0,0.0,16.0,2704109568.0,1484840960.0,6276460544.0,23153664000.0,4651602.0,209395.0
12-04 08:44:23,0.586,0.335,98.744,0.168,0.0,0.168,0.0,86016.0,0.0,17.0,2704789504.0,1484840960.0,6280605696.0,23148838912.0,4673516.0,218900.0
12-04 08:44:24,0.504,0.252,98.825,0.252,0.0,0.168,0.0,94208.0,0.0,20.0,2704642048.0,1484840960.0,6284705792.0,23144886272.0,4652587.0,203000.0
12-04 08:44:25,0.336,0.168,99.412,0.0,0.0,0.084,0.0,32768.0,0.0,16.0,2704826368.0,1484840960.0,6288965632.0,23140442112.0,4421214.0,186327.0
12-04 08:44:26,0.669,0.502,98.662,0.0,0.0,0.167,0.0,114688.0,0.0,21.0,2705039360.0,1484840960.0,6292959232.0,23136235520.0,4638371.0,205855.0
12-04 08:44:27,0.502,0.251,98.828,0.0,0.0,0.418,0.0,16384.0,0.0,8.0,2705358848.0,1484840960.0,6297116672.0,23131758592.0,4605118.0,204751.0
12-04 08:44:28,0.502,0.251,98.745,0.251,0.0,0.251,0.0,102400.0,0.0,18.0,2705534976.0,1484840960.0,6300606464.0,23128092672.0,4102066.0,194037.0
12-04 08:44:29,0.419,0.419,98.658,0.252,0.0,0.252,0.0,118829056.0,0.0,121.0,2705686528.0,1484840960.0,6305300480.0,23123247104.0,5095511.0,204582.0
12-04 08:44:30,0.419,0.168,99.078,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2707021824.0,1484840960.0,6308597760.0,23118614528.0,4047104.0,183555.0
12-04 08:44:31,0.168,0.419,99.329,0.0,0.0,0.084,0.0,114688.0,0.0,9.0,2707144704.0,1484840960.0,6313189376.0,23113900032.0,5027492.0,225583.0
12-04 08:44:32,0.418,0.167,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2707472384.0,1484840960.0,6315020288.0,23111741440.0,2122464.0,106511.0
12-04 08:44:33,0.834,0.083,99.083,0.0,0.0,0.0,0.0,28672.0,0.0,13.0,2707472384.0,1484840960.0,6315020288.0,23111741440.0,63499.0,187326.0
12-04 08:44:34,0.752,0.084,98.747,0.334,0.0,0.084,0.0,176128.0,0.0,25.0,2707935232.0,1484840960.0,6315384832.0,23110914048.0,669741.0,51890.0
12-04 08:44:35,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2707955712.0,1484840960.0,6318030848.0,23108247552.0,2997313.0,145525.0
12-04 08:44:36,0.502,0.251,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2712612864.0,1484840960.0,6322278400.0,23099342848.0,4524149.0,196067.0
12-04 08:44:37,0.585,0.502,98.662,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2713198592.0,1484840960.0,6330216448.0,23090819072.0,8745761.0,272066.0
12-04 08:44:38,0.503,0.336,99.077,0.0,0.0,0.084,0.0,36864.0,0.0,9.0,2713055232.0,1484840960.0,6334693376.0,23086485504.0,5076110.0,208114.0
12-04 08:44:39,0.503,0.503,98.491,0.335,0.0,0.168,0.0,49152.0,0.0,3.0,2713501696.0,1484840960.0,6340722688.0,23080009728.0,7093422.0,267304.0
12-04 08:44:40,0.668,0.418,98.580,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2713620480.0,1484840960.0,6345826304.0,23074787328.0,5716781.0,233794.0
12-04 08:44:41,0.753,0.167,98.829,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2713567232.0,1484840960.0,6350974976.0,23069691904.0,5442600.0,219828.0
12-04 08:44:42,0.419,0.251,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2713993216.0,1484840960.0,6356025344.0,23064215552.0,5746399.0,237148.0
12-04 08:44:43,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2713776128.0,1484840960.0,6360719360.0,23059738624.0,5118243.0,195372.0
12-04 08:44:44,0.418,0.418,98.661,0.167,0.0,0.335,0.0,49152.0,0.0,3.0,2714394624.0,1484840960.0,6364909568.0,23054929920.0,4999170.0,202963.0
12-04 08:44:45,0.835,0.251,98.663,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2714329088.0,1484840960.0,6368784384.0,23051120640.0,4370106.0,184074.0
12-04 08:44:46,0.749,0.250,98.669,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2714210304.0,1484840960.0,6372032512.0,23047991296.0,3654224.0,168772.0
12-04 08:44:47,0.419,0.419,98.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2714804224.0,1484840960.0,6376452096.0,23042977792.0,5112095.0,201989.0
12-04 08:44:48,0.503,0.252,99.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2714595328.0,1484840960.0,6380486656.0,23039152128.0,4438057.0,211539.0
12-04 08:44:49,1.006,0.251,98.407,0.168,0.0,0.168,0.0,69632.0,0.0,4.0,2718543872.0,1484840960.0,6384541696.0,23031148544.0,4583548.0,187989.0
12-04 08:44:50,0.336,0.336,98.993,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2719510528.0,1484840960.0,6388707328.0,23026016256.0,4819012.0,205586.0
12-04 08:44:51,0.336,0.168,99.412,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2719567872.0,1484840960.0,6392594432.0,23022071808.0,4433761.0,192321.0
12-04 08:44:52,0.502,0.335,98.661,0.251,0.0,0.251,0.0,118784.0,0.0,8.0,2719760384.0,1484840960.0,6396813312.0,23017660416.0,4670730.0,192659.0
12-04 08:44:53,0.502,0.335,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2719576064.0,1484840960.0,6401015808.0,23013642240.0,4639128.0,211195.0
12-04 08:44:54,0.586,0.419,98.576,0.251,0.0,0.168,0.0,81920.0,0.0,4.0,2719883264.0,1484840960.0,6405214208.0,23009136640.0,4797875.0,213146.0
12-04 08:44:55,1.003,0.167,98.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2719772672.0,1484840960.0,6408802304.0,23005659136.0,3833155.0,198388.0
12-04 08:44:56,2.258,0.418,97.157,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2722197504.0,1484840960.0,6413012992.0,22999023616.0,4871158.0,201822.0
12-04 08:44:57,0.921,0.167,98.577,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2721824768.0,1484840960.0,6417149952.0,22995259392.0,4562558.0,187797.0
12-04 08:44:58,1.003,0.251,98.496,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2721857536.0,1484840960.0,6421417984.0,22990958592.0,4413140.0,189245.0
12-04 08:44:59,0.669,0.335,98.577,0.167,0.0,0.251,0.0,120610816.0,0.0,122.0,2722443264.0,1484840960.0,6424961024.0,22986829824.0,4439404.0,180550.0
12-04 08:45:00,1.253,0.251,98.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2722516992.0,1484840960.0,6428934144.0,22982782976.0,4419646.0,198168.0
12-04 08:45:01,0.335,0.419,98.994,0.0,0.0,0.251,0.0,122880.0,0.0,8.0,2723147776.0,1484840960.0,6432997376.0,22978088960.0,4567738.0,188697.0
12-04 08:45:02,1.170,0.501,97.911,0.251,0.0,0.167,0.0,90112.0,0.0,15.0,2725126144.0,1484840960.0,6436749312.0,22972358656.0,4464218.0,231024.0
12-04 08:45:03,3.849,0.502,95.397,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2728652800.0,1484840960.0,6440382464.0,22965198848.0,4443421.0,2305648.0
12-04 08:45:04,12.698,0.501,85.798,0.668,0.0,0.334,0.0,155648.0,0.0,15.0,2739011584.0,1484840960.0,6442876928.0,22952345600.0,2702439.0,9720892.0
12-04 08:45:05,12.281,0.418,86.717,0.251,0.0,0.334,0.0,61440.0,0.0,13.0,2744262656.0,1484840960.0,6445060096.0,22944911360.0,2895668.0,9749212.0
12-04 08:45:06,3.526,0.588,94.626,0.672,0.0,0.588,0.0,204800.0,0.0,17.0,2746286080.0,1484840960.0,6450954240.0,22936993792.0,6365291.0,9988868.0
12-04 08:45:07,8.536,0.586,89.791,0.502,0.0,0.586,0.0,86016.0,0.0,14.0,2747977728.0,1484840960.0,6455926784.0,22930329600.0,6040744.0,9860859.0
12-04 08:45:08,10.336,0.840,87.899,0.420,0.0,0.504,0.0,10727424.0,0.0,30.0,2753716224.0,1484840960.0,6461857792.0,22918660096.0,7228290.0,10081801.0
12-04 08:45:09,7.750,0.667,90.333,0.583,0.0,0.667,0.0,200704.0,0.0,28.0,2753794048.0,1484840960.0,6468259840.0,22912180224.0,6771157.0,9906739.0
12-04 08:45:10,4.195,0.671,93.960,0.503,0.0,0.671,0.0,77824.0,0.0,12.0,2776666112.0,1484840960.0,6475476992.0,22882091008.0,8286400.0,10040348.0
12-04 08:45:11,3.509,1.086,94.486,0.251,0.0,0.668,0.0,131072.0,0.0,18.0,2809880576.0,1484840960.0,6483988480.0,22840365056.0,9350739.0,9974394.0
12-04 08:45:12,5.162,0.583,93.089,0.500,0.0,0.666,0.0,90112.0,0.0,14.0,2825019392.0,1484840960.0,6492635136.0,22816579584.0,10432306.0,10048766.0
12-04 08:45:13,3.428,0.585,94.900,0.502,0.0,0.585,0.0,139264.0,0.0,22.0,2825011200.0,1484840960.0,6499627008.0,22809595904.0,7241189.0,9935077.0
12-04 08:45:14,3.497,0.749,94.588,0.500,0.0,0.666,0.0,135168.0,0.0,13.0,2831572992.0,1484840960.0,6507069440.0,22795591680.0,8686495.0,9913414.0
12-04 08:45:15,1.595,0.672,96.390,0.924,0.0,0.420,0.0,106496.0,0.0,11.0,2833043456.0,1484840960.0,6513483776.0,22787706880.0,7459211.0,10043494.0
12-04 08:45:16,2.002,0.751,96.247,0.500,0.0,0.500,0.0,155648.0,0.0,19.0,2849751040.0,1484840960.0,6520832000.0,22763651072.0,8468887.0,9951370.0
12-04 08:45:17,1.590,0.669,96.904,0.335,0.0,0.502,0.0,57344.0,0.0,11.0,2883555328.0,1484840960.0,6528307200.0,22722371584.0,8397601.0,10025512.0
12-04 08:45:18,1.333,0.833,96.667,0.500,0.0,0.667,0.0,110592.0,0.0,13.0,2890416128.0,1484840960.0,6535094272.0,22708723712.0,7228161.0,9886081.0
12-04 08:45:19,1.423,0.669,96.904,0.586,0.0,0.418,0.0,155648.0,0.0,16.0,2890932224.0,1484840960.0,6540955648.0,22702346240.0,7189242.0,9986531.0
12-04 08:45:20,1.254,0.836,97.157,0.167,0.0,0.585,0.0,61440.0,0.0,13.0,2892398592.0,1484840960.0,6546903040.0,22694932480.0,7354195.0,9924202.0
12-04 08:45:21,1.665,0.583,96.253,0.666,0.0,0.833,0.0,196608.0,0.0,18.0,2893197312.0,1484840960.0,6554095616.0,22686941184.0,7850544.0,10059789.0
12-04 08:45:22,1.342,0.503,97.232,0.419,0.0,0.503,0.0,81920.0,0.0,12.0,2898714624.0,1484840960.0,6560698368.0,22674821120.0,7463859.0,9910961.0
12-04 08:45:23,0.921,0.586,97.992,0.167,0.0,0.335,0.0,61440.0,0.0,13.0,2898169856.0,1484840960.0,6567755776.0,22668308480.0,7383169.0,9786374.0
12-04 08:45:24,1.170,0.668,96.909,0.919,0.0,0.334,0.0,184320.0,0.0,15.0,2918637568.0,1484840960.0,6573543424.0,22642053120.0,6871499.0,9975291.0
12-04 08:45:25,1.915,0.833,96.503,0.416,0.0,0.333,0.0,81920.0,0.0,12.0,2952208384.0,1484840960.0,6580072448.0,22601953280.0,7092044.0,9945552.0
12-04 08:45:26,1.430,0.505,97.225,0.168,0.0,0.673,0.0,147456.0,0.0,16.0,2985844736.0,1484840960.0,6586355712.0,22562033664.0,7590128.0,10028103.0
12-04 08:45:27,3.503,1.084,94.162,0.584,0.0,0.667,0.0,106496.0,0.0,11.0,3023372288.0,1484840960.0,6592086016.0,22518775808.0,7033081.0,9937691.0
12-04 08:45:28,2.667,0.917,95.500,0.250,0.0,0.667,0.0,57344.0,0.0,11.0,3024220160.0,1484840960.0,6597902336.0,22512111616.0,6932730.0,10000553.0
12-04 08:45:29,2.669,0.584,95.496,0.500,0.0,0.751,0.0,111484928.0,0.0,118.0,3025387520.0,1484840960.0,6604345344.0,22504501248.0,7274887.0,9941154.0
12-04 08:45:30,1.174,0.754,96.899,0.671,0.0,0.503,0.0,9478144.0,0.0,25.0,3026817024.0,1484840960.0,6611034112.0,22496382976.0,7480950.0,9946238.0
12-04 08:45:31,4.275,0.671,94.132,0.335,0.0,0.587,0.0,159744.0,0.0,19.0,3027263488.0,1484840960.0,6617600000.0,22489370624.0,7150086.0,10005488.0
12-04 08:45:32,1.427,0.672,97.229,0.168,0.0,0.504,0.0,61440.0,0.0,13.0,3032698880.0,1484840960.0,6623653888.0,22477881344.0,7249200.0,9991887.0
12-04 08:45:33,1.749,0.833,94.421,2.331,0.0,0.666,0.0,57102336.0,0.0,73.0,3034779648.0,1484840960.0,6630477824.0,22468976640.0,7403201.0,9961646.0
12-04 08:45:34,9.448,0.502,88.963,0.669,0.0,0.418,0.0,126976.0,0.0,13.0,3044233216.0,1484840960.0,6635945984.0,22454054912.0,7044985.0,9929879.0
12-04 08:45:35,1.751,0.667,96.914,0.250,0.0,0.417,0.0,57344.0,0.0,11.0,3045392384.0,1484840960.0,6643105792.0,22445735936.0,7630049.0,9980040.0
12-04 08:45:36,1.419,0.835,96.578,0.751,0.0,0.417,0.0,200704.0,0.0,20.0,3042209792.0,1484840960.0,6647939072.0,22444085248.0,6113734.0,9859872.0
12-04 08:45:37,1.582,0.749,96.669,0.500,0.0,0.500,0.0,81920.0,0.0,12.0,3061149696.0,1484840960.0,6654537728.0,22418546688.0,7382354.0,9930489.0
12-04 08:45:38,1.254,0.669,97.241,0.251,0.0,0.585,0.0,61440.0,0.0,13.0,3092234240.0,1484840960.0,6660923392.0,22381076480.0,7235216.0,9962507.0
12-04 08:45:39,2.258,0.753,95.401,0.920,0.0,0.669,0.0,192512.0,0.0,15.0,3125239808.0,1484840960.0,6668189696.0,22340804608.0,8330118.0,9951711.0
12-04 08:45:40,1.340,0.754,97.152,0.503,0.0,0.251,0.0,81920.0,0.0,12.0,3158138880.0,1484840960.0,6674731008.0,22301364224.0,7114591.0,9998277.0
12-04 08:45:41,1.332,0.749,97.419,0.333,0.0,0.167,0.0,163840.0,0.0,18.0,3191144448.0,1484840960.0,6677118976.0,22265970688.0,2805455.0,9741100.0
12-04 08:45:42,1.165,0.582,97.338,0.666,0.0,0.250,0.0,114688.0,0.0,15.0,3217088512.0,1484840960.0,6679330816.0,22237814784.0,2121437.0,7639987.0
12-04 08:45:43,0.251,0.334,98.914,0.418,0.0,0.084,0.0,77824.0,0.0,12.0,3217690624.0,1484840960.0,6681268224.0,22235275264.0,2007903.0,139023.0
12-04 08:45:44,0.252,0.252,98.908,0.336,0.0,0.252,0.0,98304.0,0.0,17.0,3218448384.0,1484840960.0,6686113792.0,22229671936.0,5720606.0,218272.0
12-04 08:45:45,1.003,0.334,97.911,0.418,0.0,0.334,0.0,110592.0,0.0,15.0,3218726912.0,1484840960.0,6693044224.0,22222462976.0,8019394.0,306965.0
12-04 08:45:46,0.419,0.335,98.157,0.921,0.0,0.168,0.0,352256.0,0.0,25.0,3222237184.0,1484840960.0,6697549824.0,22214447104.0,4904215.0,482616.0
12-04 08:45:47,0.669,0.251,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3221979136.0,1484840960.0,6703824896.0,22208430080.0,6718964.0,253960.0
12-04 08:45:48,0.501,0.251,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3222491136.0,1484840960.0,6708756480.0,22202986496.0,5833937.0,224274.0
12-04 08:45:49,0.502,0.251,98.662,0.251,0.0,0.334,0.0,61440.0,0.0,4.0,3222712320.0,1484840960.0,6712852480.0,22198669312.0,4674508.0,188981.0
12-04 08:45:50,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3223367680.0,1484840960.0,6717689856.0,22193176576.0,5130502.0,176163.0
12-04 08:45:51,0.502,0.418,98.328,0.334,0.0,0.418,0.0,180224.0,0.0,15.0,3224354816.0,1484840960.0,6722355200.0,22187524096.0,5122849.0,247666.0
12-04 08:45:52,0.919,0.334,98.413,0.251,0.0,0.084,0.0,126976.0,0.0,10.0,3224567808.0,1484840960.0,6726393856.0,22183272448.0,4585279.0,254425.0
12-04 08:45:53,0.419,0.168,99.079,0.251,0.0,0.084,0.0,94208.0,0.0,9.0,3228393472.0,1484840960.0,6730076160.0,22175764480.0,4473643.0,274713.0
12-04 08:45:54,2.924,0.251,95.990,0.668,0.0,0.167,0.0,143360.0,0.0,14.0,3250475008.0,1484840960.0,6734278656.0,22149480448.0,4720602.0,252581.0
12-04 08:45:55,0.503,0.336,98.490,0.503,0.0,0.168,0.0,143360.0,0.0,11.0,3247218688.0,1484840960.0,6738345984.0,22148669440.0,4745876.0,309905.0
12-04 08:45:56,0.334,0.418,98.662,0.418,0.0,0.167,0.0,147456.0,0.0,13.0,3248271360.0,1484840960.0,6742593536.0,22143369216.0,4610660.0,299808.0
12-04 08:45:57,0.419,0.419,98.744,0.251,0.0,0.168,0.0,69632.0,0.0,9.0,3248857088.0,1484840960.0,6746595328.0,22138781696.0,4353765.0,332259.0
12-04 08:45:58,0.502,0.167,98.577,0.418,0.0,0.335,0.0,90112.0,0.0,10.0,3250331648.0,1484840960.0,6749818880.0,22134083584.0,4018446.0,352957.0
12-04 08:45:59,1.091,0.336,97.483,0.839,0.0,0.252,0.0,98959360.0,0.0,109.0,3251081216.0,1484840960.0,6754897920.0,22128254976.0,5393864.0,229052.0
12-04 08:46:00,0.167,0.167,99.167,0.500,0.0,0.0,0.0,21860352.0,0.0,34.0,3235672064.0,1484840960.0,6755004416.0,22143557632.0,94117.0,153102.0
12-04 08:46:01,0.083,0.083,99.583,0.250,0.0,0.0,0.0,176128.0,0.0,17.0,3236528128.0,1484840960.0,6755037184.0,22142668800.0,89173.0,118476.0
12-04 08:46:02,0.167,0.083,99.249,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,3237236736.0,1484840960.0,6755090432.0,22141906944.0,108871.0,195279.0
12-04 08:46:03,0.167,0.167,98.915,0.751,0.0,0.0,0.0,21487616.0,0.0,32.0,3238191104.0,1484840960.0,6755119104.0,22140923904.0,76858.0,80766.0
12-04 08:46:04,0.250,0.167,98.750,0.833,0.0,0.0,0.0,139264.0,0.0,16.0,3239043072.0,1484840960.0,6755155968.0,22140035072.0,88119.0,119562.0
12-04 08:46:05,0.167,0.0,99.500,0.250,0.0,0.083,0.0,94208.0,0.0,9.0,3239907328.0,1484840960.0,6755180544.0,22139146240.0,94635.0,97633.0
12-04 08:46:06,0.167,0.167,99.416,0.250,0.0,0.0,0.0,135168.0,0.0,14.0,3240636416.0,1484840960.0,6755213312.0,22138384384.0,86457.0,117475.0
12-04 08:46:07,0.167,0.084,98.997,0.752,0.0,0.0,0.0,110592.0,0.0,9.0,3241369600.0,1484840960.0,6755241984.0,22137622528.0,79112.0,81884.0
12-04 08:46:08,1.001,0.167,97.915,0.917,0.0,0.0,0.0,159744.0,0.0,23.0,3242225664.0,1484840960.0,6755274752.0,22136733696.0,106502.0,138795.0
12-04 08:46:09,0.167,0.167,99.083,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,3243216896.0,1484840960.0,6755307520.0,22135709696.0,87196.0,117571.0
12-04 08:46:10,4.417,0.250,94.750,0.500,0.0,0.083,0.0,126976.0,0.0,14.0,3267563520.0,1484840960.0,6755340288.0,22111330304.0,105966.0,136636.0
12-04 08:46:11,8.569,0.083,90.516,0.832,0.0,0.0,0.0,184320.0,0.0,16.0,3279859712.0,1484840960.0,6755368960.0,22099005440.0,96327.0,100246.0
12-04 08:46:12,8.340,0.0,91.076,0.500,0.0,0.083,0.0,86016.0,0.0,10.0,3282497536.0,1484840960.0,6755397632.0,22096338944.0,86963.0,118117.0
12-04 08:46:13,9.683,0.0,89.816,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,3288801280.0,1484840960.0,6755442688.0,22089990144.0,88424.0,119065.0
12-04 08:46:14,8.417,0.167,90.750,0.667,0.0,0.0,0.0,143360.0,0.0,14.0,3289903104.0,1484840960.0,6755483648.0,22088847360.0,99350.0,159213.0
12-04 08:46:15,8.417,0.0,90.750,0.833,0.0,0.0,0.0,143360.0,0.0,11.0,3291398144.0,1484840960.0,6755512320.0,22087323648.0,86654.0,117489.0
12-04 08:46:16,8.417,0.083,90.667,0.833,0.0,0.0,0.0,184320.0,0.0,18.0,3293904896.0,1484840960.0,6755545088.0,22084784128.0,76761.0,79066.0
12-04 08:46:17,8.410,0.167,90.924,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,3295137792.0,1484840960.0,6755581952.0,22083514368.0,87201.0,118073.0
12-04 08:46:18,4.515,0.0,94.900,0.502,0.0,0.084,0.0,94208.0,0.0,10.0,3297517568.0,1484840960.0,6755614720.0,22081101824.0,87760.0,119633.0
12-04 08:46:19,0.167,0.083,98.915,0.835,0.0,0.0,0.0,188416.0,0.0,23.0,3298246656.0,1484840960.0,6755647488.0,22080339968.0,91829.0,150868.0
12-04 08:46:20,0.084,0.0,99.248,0.668,0.0,0.0,0.0,147456.0,0.0,11.0,3294900224.0,1484840960.0,6755692544.0,22083641344.0,90549.0,122051.0
12-04 08:46:21,0.167,0.083,99.416,0.334,0.0,0.0,0.0,167936.0,0.0,19.0,3295485952.0,1484840960.0,6755741696.0,22083006464.0,115092.0,174916.0
12-04 08:46:22,0.167,0.083,99.249,0.417,0.0,0.083,0.0,94208.0,0.0,14.0,3296223232.0,1484840960.0,6755766272.0,22082244608.0,76102.0,79703.0
12-04 08:46:23,0.167,0.083,99.165,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,3297210368.0,1484840960.0,6755794944.0,22081228800.0,76570.0,79701.0
12-04 08:46:24,0.083,0.083,98.998,0.835,0.0,0.0,0.0,167936.0,0.0,17.0,3298074624.0,1484840960.0,6755819520.0,22080339968.0,75002.0,78187.0
12-04 08:46:25,0.917,0.0,98.582,0.500,0.0,0.0,0.0,143360.0,0.0,13.0,3298930688.0,1484840960.0,6755852288.0,22079451136.0,105782.0,137050.0
12-04 08:46:26,0.417,0.0,99.165,0.417,0.0,0.0,0.0,159744.0,0.0,15.0,3299635200.0,1484840960.0,6755909632.0,22078689280.0,127171.0,267898.0
12-04 08:46:27,0.167,0.083,99.083,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,3300724736.0,1484840960.0,6755962880.0,22077546496.0,99776.0,160856.0
12-04 08:46:28,0.167,0.250,99.166,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,3301707776.0,1484840960.0,6755995648.0,22076530688.0,78392.0,82405.0
12-04 08:46:29,0.250,0.167,98.917,0.667,0.0,0.0,0.0,872448.0,0.0,21.0,3302428672.0,1484840960.0,6756036608.0,22075768832.0,108071.0,195116.0
12-04 08:46:30,0.417,0.167,98.750,0.667,0.0,0.0,0.0,139264.0,0.0,11.0,3287027712.0,1484840960.0,6756089856.0,22091116544.0,86874.0,146036.0
12-04 08:46:31,0.167,0.083,99.083,0.584,0.0,0.083,0.0,204800.0,0.0,20.0,3287625728.0,1484840960.0,6756118528.0,22090489856.0,97734.0,128984.0
12-04 08:46:32,0.167,0.0,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,3287830528.0,1484840960.0,6756159488.0,22090244096.0,97455.0,155904.0
12-04 08:46:33,0.167,0.083,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,3288940544.0,1484840960.0,6756192256.0,22089101312.0,80569.0,84229.0
12-04 08:46:34,0.083,0.083,98.998,0.835,0.0,0.0,0.0,151552.0,0.0,14.0,3289661440.0,1484840960.0,6756233216.0,22088339456.0,85678.0,117147.0
12-04 08:46:35,0.084,0.084,99.165,0.668,0.0,0.0,0.0,147456.0,0.0,15.0,3290517504.0,1484840960.0,6756265984.0,22087450624.0,87125.0,118572.0
12-04 08:46:36,0.083,0.167,99.251,0.500,0.0,0.0,0.0,151552.0,0.0,15.0,3291250688.0,1484840960.0,6756294656.0,22086688768.0,78714.0,82203.0
12-04 08:46:37,0.083,0.167,98.831,0.835,0.0,0.083,0.0,110592.0,0.0,9.0,3292110848.0,1484840960.0,6756323328.0,22085799936.0,81238.0,85347.0
12-04 08:46:38,0.167,0.083,99.249,0.500,0.0,0.0,0.0,466944.0,0.0,26.0,3293093888.0,1484840960.0,6756356096.0,22084784128.0,86466.0,116697.0
12-04 08:46:39,0.0,0.084,99.165,0.752,0.0,0.0,0.0,126976.0,0.0,12.0,3294068736.0,1484840960.0,6756397056.0,22083768320.0,97353.0,156647.0
12-04 08:46:40,0.167,0.084,98.997,0.752,0.0,0.0,0.0,147456.0,0.0,11.0,3294789632.0,1484840960.0,6756438016.0,22083006464.0,106400.0,137457.0
12-04 08:46:41,0.083,0.250,98.833,0.833,0.0,0.0,0.0,184320.0,0.0,20.0,3295772672.0,1484840960.0,6756470784.0,22081990656.0,95812.0,154491.0
12-04 08:46:42,0.084,0.084,99.081,0.752,0.0,0.0,0.0,114688.0,0.0,13.0,3296747520.0,1484840960.0,6756511744.0,22080974848.0,98236.0,157346.0
12-04 08:46:43,0.083,0.167,99.249,0.501,0.0,0.0,0.0,98304.0,0.0,11.0,3297468416.0,1484840960.0,6756552704.0,22080212992.0,105728.0,136720.0
12-04 08:46:44,0.250,0.167,98.418,1.166,0.0,0.0,0.0,155648.0,0.0,13.0,3298463744.0,1484840960.0,6756581376.0,22079188992.0,87975.0,119674.0
12-04 08:46:45,0.084,0.0,99.414,0.502,0.0,0.0,0.0,126976.0,0.0,14.0,3299164160.0,1484840960.0,6756642816.0,22078427136.0,109111.0,195863.0
12-04 08:46:46,0.083,0.250,99.167,0.500,0.0,0.0,0.0,159744.0,0.0,19.0,3299999744.0,1484840960.0,6756696064.0,22077538304.0,122024.0,237206.0
12-04 08:46:47,0.0,0.084,99.331,0.585,0.0,0.0,0.0,90112.0,0.0,10.0,3300851712.0,1484840960.0,6756732928.0,22076649472.0,73763.0,77240.0
12-04 08:46:48,0.083,0.167,99.084,0.666,0.0,0.0,0.0,114688.0,0.0,11.0,3301830656.0,1484840960.0,6756769792.0,22075633664.0,85461.0,116367.0
12-04 08:46:49,0.250,0.0,98.998,0.751,0.0,0.0,0.0,159744.0,0.0,15.0,3302694912.0,1484840960.0,6756794368.0,22074744832.0,77689.0,82093.0
12-04 08:46:50,0.250,0.167,99.166,0.417,0.0,0.0,0.0,118784.0,0.0,10.0,3303944192.0,1484840960.0,6756823040.0,22073466880.0,78635.0,82864.0
12-04 08:46:51,0.083,0.083,98.999,0.751,0.0,0.083,0.0,184320.0,0.0,15.0,3304161280.0,1484840960.0,6756859904.0,22073212928.0,84750.0,115218.0
12-04 08:46:52,0.167,0.084,98.997,0.752,0.0,0.0,0.0,294912.0,0.0,41.0,3305537536.0,1484840960.0,6756880384.0,22071816192.0,98105.0,103848.0
12-04 08:46:53,0.999,0.250,97.419,1.249,0.0,0.083,0.0,2117632.0,0.0,25.0,3333169152.0,1484840960.0,6758858752.0,22042206208.0,4151237.0,4170622.0
12-04 08:46:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,98304.0,0.0,14.0,3333169152.0,1484840960.0,6758858752.0,22042206208.0,11419.0,12198.0
12-04 08:46:55,0.083,0.083,99.667,0.167,0.0,0.0,0.0,192512.0,0.0,5.0,3334307840.0,1484840960.0,6758989824.0,22040936448.0,286829.0,288031.0
12-04 08:46:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,3334307840.0,1484840960.0,6758989824.0,22040936448.0,9584.0,10097.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3334307840.0,1484840960.0,6758989824.0,22040936448.0,10488.0,11590.0
12-04 08:46:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3334307840.0,1484840960.0,6758989824.0,22040936448.0,9884.0,10280.0
12-04 08:46:59,0.0,0.083,99.666,0.250,0.0,0.0,0.0,49152.0,0.0,5.0,3334307840.0,1484840960.0,6758989824.0,22040936448.0,9594.0,10190.0
12-04 08:47:00,0.250,0.083,99.499,0.167,0.0,0.0,0.0,90112.0,0.0,13.0,3334930432.0,1484840960.0,6759002112.0,22040301568.0,52894.0,57509.0
12-04 08:47:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3334930432.0,1484840960.0,6759002112.0,22040301568.0,8874.0,9014.0
12-04 08:47:02,0.083,0.083,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,13.0,3335159808.0,1484840960.0,6759026688.0,22040047616.0,70244.0,73747.0
12-04 08:47:03,0.084,0.084,99.415,0.418,0.0,0.0,0.0,94208.0,0.0,14.0,3335114752.0,1484840960.0,6759055360.0,22040064000.0,80215.0,83705.0
12-04 08:47:04,0.167,0.083,99.167,0.583,0.0,0.0,0.0,131072.0,0.0,17.0,3335073792.0,1484840960.0,6759079936.0,22040080384.0,78984.0,82219.0
12-04 08:47:05,0.083,0.083,99.165,0.668,0.0,0.0,0.0,139264.0,0.0,11.0,3335045120.0,1484840960.0,6759108608.0,22040080384.0,77872.0,80607.0
12-04 08:47:06,0.084,0.084,99.498,0.334,0.0,0.0,0.0,163840.0,0.0,19.0,3335012352.0,1484840960.0,6759141376.0,22040080384.0,88274.0,118566.0
12-04 08:47:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,94208.0,0.0,14.0,3334987776.0,1484840960.0,6759165952.0,22040080384.0,80465.0,83261.0
12-04 08:47:08,0.083,0.083,99.165,0.668,0.0,0.0,0.0,114688.0,0.0,11.0,3335086080.0,1484840960.0,6759194624.0,22039953408.0,96498.0,100181.0
12-04 08:47:09,0.0,0.084,99.164,0.753,0.0,0.0,0.0,147456.0,0.0,16.0,3335049216.0,1484840960.0,6759231488.0,22039953408.0,88824.0,119094.0
12-04 08:47:10,0.167,0.0,99.249,0.501,0.0,0.083,0.0,118784.0,0.0,10.0,3335794688.0,1484840960.0,6759256064.0,22039183360.0,95328.0,97549.0
12-04 08:47:11,0.167,0.167,98.916,0.751,0.0,0.0,0.0,208896.0,0.0,21.0,3335757824.0,1484840960.0,6759292928.0,22039183360.0,91021.0,122458.0
12-04 08:47:12,0.167,0.167,99.249,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,3335692288.0,1484840960.0,6759358464.0,22039183360.0,130352.0,270752.0
12-04 08:47:13,0.083,0.083,99.416,0.417,0.0,0.0,0.0,380928.0,0.0,26.0,3335659520.0,1484840960.0,6759391232.0,22039183360.0,90861.0,121579.0
12-04 08:47:14,0.084,0.0,99.080,0.836,0.0,0.0,0.0,155648.0,0.0,15.0,3335725056.0,1484840960.0,6759444480.0,22039064576.0,109769.0,196714.0
12-04 08:47:15,0.0,0.0,99.499,0.501,0.0,0.0,0.0,122880.0,0.0,12.0,3335692288.0,1484840960.0,6759477248.0,22039064576.0,77550.0,80097.0
12-04 08:47:16,0.167,0.083,99.083,0.667,0.0,0.0,0.0,180224.0,0.0,16.0,3335663616.0,1484840960.0,6759505920.0,22039064576.0,79165.0,83144.0
12-04 08:47:17,0.251,0.084,99.165,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,3335626752.0,1484840960.0,6759542784.0,22039064576.0,86657.0,117343.0
12-04 08:47:18,0.250,0.083,98.918,0.749,0.0,0.0,0.0,131072.0,0.0,16.0,3335716864.0,1484840960.0,6759579648.0,22038937600.0,89987.0,121234.0
12-04 08:47:19,0.167,0.167,98.832,0.834,0.0,0.0,0.0,163840.0,0.0,17.0,3335675904.0,1484840960.0,6759620608.0,22038937600.0,102272.0,161697.0
12-04 08:47:20,0.084,0.084,98.997,0.752,0.0,0.084,0.0,139264.0,0.0,11.0,3335643136.0,1484840960.0,6759653376.0,22038937600.0,80541.0,85036.0
12-04 08:47:21,0.250,0.083,99.167,0.500,0.0,0.0,0.0,163840.0,0.0,17.0,3335872512.0,1484840960.0,6759677952.0,22038683648.0,95070.0,98994.0
12-04 08:47:22,0.251,0.167,99.081,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,3335847936.0,1484840960.0,6759702528.0,22038683648.0,74045.0,77514.0
12-04 08:47:23,0.0,0.167,98.998,0.835,0.0,0.0,0.0,114688.0,0.0,11.0,3335811072.0,1484840960.0,6759739392.0,22038683648.0,106803.0,137840.0
12-04 08:47:24,0.167,0.083,98.917,0.750,0.0,0.083,0.0,167936.0,0.0,19.0,3335782400.0,1484840960.0,6759768064.0,22038683648.0,99229.0,157637.0
12-04 08:47:25,0.083,0.083,98.998,0.835,0.0,0.0,0.0,147456.0,0.0,11.0,3335716864.0,1484840960.0,6759833600.0,22038683648.0,122222.0,236841.0
12-04 08:47:26,0.334,0.0,99.081,0.501,0.0,0.084,0.0,180224.0,0.0,20.0,3335802880.0,1484840960.0,6759874560.0,22038556672.0,77696.0,79668.0
12-04 08:47:27,0.084,0.0,99.415,0.502,0.0,0.0,0.0,94208.0,0.0,14.0,3335778304.0,1484840960.0,6759899136.0,22038556672.0,75797.0,78896.0
12-04 08:47:28,0.083,0.167,99.166,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,3335868416.0,1484840960.0,6759936000.0,22038429696.0,94534.0,154005.0
12-04 08:47:29,0.250,0.0,98.999,0.751,0.0,0.0,0.0,159744.0,0.0,18.0,3335835648.0,1484840960.0,6759968768.0,22038429696.0,75659.0,79129.0
12-04 08:47:30,0.167,0.167,98.831,0.835,0.0,0.0,0.0,143360.0,0.0,11.0,3336450048.0,1484840960.0,6759997440.0,22037786624.0,78154.0,82556.0
12-04 08:47:31,0.084,0.0,99.415,0.501,0.0,0.0,0.0,163840.0,0.0,19.0,3336552448.0,1484840960.0,6760022016.0,22037659648.0,78889.0,81835.0
12-04 08:47:32,0.500,0.083,98.749,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,3336507392.0,1484840960.0,6760058880.0,22037667840.0,89791.0,120105.0
12-04 08:47:33,0.0,0.084,99.498,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,3336482816.0,1484840960.0,6760083456.0,22037667840.0,79078.0,81920.0
12-04 08:47:34,0.250,0.083,98.916,0.751,0.0,0.0,0.0,126976.0,0.0,13.0,3336458240.0,1484840960.0,6760108032.0,22037667840.0,82714.0,114906.0
12-04 08:47:35,0.084,0.0,99.499,0.418,0.0,0.0,0.0,122880.0,0.0,12.0,3336421376.0,1484840960.0,6760144896.0,22037667840.0,75633.0,78144.0
12-04 08:47:36,0.083,0.083,98.998,0.835,0.0,0.0,0.0,204800.0,0.0,17.0,3336519680.0,1484840960.0,6760173568.0,22037540864.0,78470.0,82123.0
12-04 08:47:37,0.084,0.0,99.498,0.334,0.0,0.084,0.0,98304.0,0.0,14.0,3336495104.0,1484840960.0,6760198144.0,22037540864.0,83702.0,87920.0
12-04 08:47:38,0.0,0.167,99.415,0.418,0.0,0.0,0.0,98304.0,0.0,14.0,3336462336.0,1484840960.0,6760230912.0,22037540864.0,113913.0,172027.0
12-04 08:47:39,0.167,0.167,98.583,1.083,0.0,0.0,0.0,180224.0,0.0,17.0,3336413184.0,1484840960.0,6760280064.0,22037540864.0,87467.0,118049.0
12-04 08:47:40,0.333,0.0,99.167,0.417,0.0,0.083,0.0,122880.0,0.0,12.0,3336372224.0,1484840960.0,6760321024.0,22037540864.0,118060.0,176956.0
12-04 08:47:41,0.167,0.167,99.251,0.416,0.0,0.0,0.0,163840.0,0.0,19.0,3336474624.0,1484840960.0,6760345600.0,22037413888.0,76756.0,80335.0
12-04 08:47:42,0.167,0.167,98.916,0.751,0.0,0.0,0.0,131072.0,0.0,12.0,3336445952.0,1484840960.0,6760374272.0,22037413888.0,76488.0,79786.0
12-04 08:47:43,0.167,0.083,99.332,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,3336421376.0,1484840960.0,6760398848.0,22037413888.0,79654.0,83159.0
12-04 08:47:44,0.084,0.0,99.248,0.668,0.0,0.0,0.0,135168.0,0.0,17.0,3336388608.0,1484840960.0,6760431616.0,22037413888.0,87969.0,118957.0
12-04 08:47:45,0.417,0.083,98.831,0.668,0.0,0.0,0.0,139264.0,0.0,11.0,3336474624.0,1484840960.0,6760472576.0,22037286912.0,88757.0,120448.0
12-04 08:47:46,0.167,0.0,99.083,0.751,0.0,0.0,0.0,184320.0,0.0,20.0,3336437760.0,1484840960.0,6760509440.0,22037286912.0,86162.0,116818.0
12-04 08:47:47,0.167,0.083,99.165,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,3336413184.0,1484840960.0,6760534016.0,22037286912.0,74512.0,77574.0
12-04 08:47:48,0.0,0.0,99.331,0.669,0.0,0.0,0.0,421888.0,0.0,26.0,3336376320.0,1484840960.0,6760570880.0,22037286912.0,91476.0,122507.0
12-04 08:47:49,0.167,0.0,98.829,1.003,0.0,0.0,0.0,180224.0,0.0,19.0,3336339456.0,1484840960.0,6760607744.0,22037286912.0,86347.0,117327.0
12-04 08:47:50,0.333,0.083,99.084,0.500,0.0,0.0,0.0,126976.0,0.0,14.0,3336704000.0,1484840960.0,6760632320.0,22036897792.0,77095.0,80294.0
12-04 08:47:51,0.084,0.0,99.415,0.502,0.0,0.0,0.0,163840.0,0.0,17.0,3337052160.0,1484840960.0,6760665088.0,22036516864.0,90934.0,123738.0
12-04 08:47:52,0.167,0.083,98.581,1.169,0.0,0.0,0.0,237568.0,0.0,19.0,3337515008.0,1484840960.0,6760701952.0,22036017152.0,89843.0,121163.0
12-04 08:47:53,0.251,0.084,99.165,0.501,0.0,0.0,0.0,110592.0,0.0,15.0,3337998336.0,1484840960.0,6760726528.0,22035509248.0,87624.0,118584.0
12-04 08:47:54,0.0,0.0,99.164,0.836,0.0,0.0,0.0,159744.0,0.0,17.0,3338215424.0,1484840960.0,6760763392.0,22035255296.0,77136.0,80182.0
12-04 08:47:55,0.083,0.083,98.916,0.834,0.0,0.083,0.0,135168.0,0.0,9.0,3338313728.0,1484840960.0,6760792064.0,22035128320.0,79357.0,82195.0
12-04 08:47:56,0.083,0.083,99.332,0.501,0.0,0.0,0.0,163840.0,0.0,17.0,3338280960.0,1484840960.0,6760824832.0,22035128320.0,85958.0,116767.0
12-04 08:47:57,0.0,0.0,99.497,0.503,0.0,0.0,0.0,90112.0,0.0,12.0,3338383360.0,1484840960.0,6760849408.0,22035001344.0,76824.0,79697.0
12-04 08:47:58,0.334,0.083,98.748,0.835,0.0,0.0,0.0,114688.0,0.0,11.0,3338473472.0,1484840960.0,6760886272.0,22034874368.0,99991.0,159505.0
12-04 08:47:59,0.0,0.084,98.913,1.003,0.0,0.0,0.0,184320.0,0.0,18.0,3338432512.0,1484840960.0,6760927232.0,22034874368.0,119687.0,235181.0
12-04 08:48:00,0.500,0.083,98.916,0.500,0.0,0.0,0.0,122880.0,0.0,12.0,3338629120.0,1484840960.0,6760984576.0,22034620416.0,80424.0,84848.0
12-04 08:48:01,0.250,0.083,98.666,1.001,0.0,0.0,0.0,253952.0,0.0,36.0,3338735616.0,1484840960.0,6761005056.0,22034493440.0,88093.0,93238.0
12-04 08:48:02,0.750,0.250,97.167,1.833,0.0,0.0,0.0,2347008.0,0.0,41.0,3351326720.0,1484840960.0,6763143168.0,22019764224.0,4488992.0,4513331.0
12-04 08:48:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3351326720.0,1484840960.0,6763143168.0,22019764224.0,9080.0,9196.0
12-04 08:48:04,0.083,0.167,99.583,0.167,0.0,0.0,0.0,61440.0,0.0,8.0,3351707648.0,1484840960.0,6763143168.0,22019383296.0,12116.0,12023.0
12-04 08:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3352088576.0,1484840960.0,6763143168.0,22019002368.0,10782.0,11671.0
12-04 08:48:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,3352469504.0,1484840960.0,6763143168.0,22018621440.0,10399.0,10827.0
12-04 08:48:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,3353128960.0,1484840960.0,6763143168.0,22017961984.0,35587.0,26940.0
12-04 08:48:08,0.835,0.083,98.748,0.250,0.0,0.083,0.0,20480.0,0.0,9.0,3354005504.0,1484840960.0,6763155456.0,22017073152.0,59935.0,103535.0
12-04 08:48:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,3354615808.0,1484840960.0,6763163648.0,22016454656.0,10225.0,10080.0
12-04 08:48:10,0.250,0.167,98.749,0.834,0.0,0.0,0.0,147456.0,0.0,15.0,3355729920.0,1484840960.0,6763200512.0,22015303680.0,109664.0,167781.0
12-04 08:48:11,0.0,0.0,99.498,0.502,0.0,0.0,0.0,159744.0,0.0,15.0,3355684864.0,1484840960.0,6763245568.0,22015303680.0,90036.0,119950.0
12-04 08:48:12,0.167,0.167,98.918,0.666,0.0,0.083,0.0,114688.0,0.0,11.0,3355648000.0,1484840960.0,6763274240.0,22015311872.0,79178.0,82615.0
12-04 08:48:13,0.083,0.083,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,3355615232.0,1484840960.0,6763307008.0,22015311872.0,89596.0,121181.0
12-04 08:48:14,0.083,0.083,99.249,0.584,0.0,0.0,0.0,139264.0,0.0,17.0,3355582464.0,1484840960.0,6763339776.0,22015311872.0,98240.0,156904.0
12-04 08:48:15,0.167,0.083,99.165,0.584,0.0,0.0,0.0,143360.0,0.0,11.0,3355672576.0,1484840960.0,6763376640.0,22015184896.0,80130.0,84725.0
12-04 08:48:16,0.250,0.083,99.249,0.417,0.0,0.0,0.0,167936.0,0.0,19.0,3355627520.0,1484840960.0,6763421696.0,22015184896.0,98764.0,157843.0
12-04 08:48:17,0.084,0.084,99.248,0.585,0.0,0.0,0.0,118784.0,0.0,13.0,3355598848.0,1484840960.0,6763450368.0,22015184896.0,77246.0,79237.0
12-04 08:48:18,0.0,0.0,99.582,0.418,0.0,0.0,0.0,94208.0,0.0,14.0,3355566080.0,1484840960.0,6763483136.0,22015184896.0,89894.0,121666.0
12-04 08:48:19,0.167,0.083,98.998,0.751,0.0,0.0,0.0,159744.0,0.0,19.0,3355656192.0,1484840960.0,6763520000.0,22015057920.0,88290.0,119036.0
12-04 08:48:20,0.167,0.167,98.918,0.666,0.0,0.083,0.0,143360.0,0.0,11.0,3355602944.0,1484840960.0,6763556864.0,22015074304.0,87967.0,119183.0
12-04 08:48:21,0.083,0.0,99.499,0.417,0.0,0.0,0.0,163840.0,0.0,19.0,3355570176.0,1484840960.0,6763589632.0,22015074304.0,90519.0,121631.0
12-04 08:48:22,0.167,0.0,98.998,0.751,0.0,0.083,0.0,135168.0,0.0,12.0,3355529216.0,1484840960.0,6763630592.0,22015074304.0,111152.0,196958.0
12-04 08:48:23,0.084,0.167,99.332,0.418,0.0,0.0,0.0,417792.0,0.0,28.0,3355594752.0,1484840960.0,6763692032.0,22014947328.0,120965.0,235095.0
12-04 08:48:24,0.167,0.167,98.668,0.999,0.0,0.0,0.0,184320.0,0.0,16.0,3355529216.0,1484840960.0,6763757568.0,22014947328.0,97917.0,156221.0
12-04 08:48:25,4.344,0.084,95.238,0.334,0.0,0.0,0.0,122880.0,0.0,14.0,3363115008.0,1484840960.0,6763790336.0,22007328768.0,92292.0,124778.0
12-04 08:48:26,2.003,0.083,97.245,0.668,0.0,0.0,0.0,196608.0,0.0,20.0,3366641664.0,1484840960.0,6763819008.0,22003773440.0,79154.0,81201.0
12-04 08:48:27,0.333,0.167,99.167,0.333,0.0,0.0,0.0,86016.0,0.0,10.0,3359117312.0,1484840960.0,6763851776.0,22011265024.0,88176.0,118507.0
12-04 08:48:28,0.084,0.0,99.414,0.502,0.0,0.0,4096.0,102400.0,1.0,14.0,3359080448.0,1484845056.0,6763884544.0,22011265024.0,88877.0,120677.0
12-04 08:48:29,0.083,0.083,99.082,0.751,0.0,0.0,0.0,180224.0,0.0,16.0,3359043584.0,1484845056.0,6763921408.0,22011265024.0,79059.0,82490.0
12-04 08:48:30,0.084,0.0,99.163,0.753,0.0,0.0,0.0,143360.0,0.0,13.0,3360292864.0,1484845056.0,6763950080.0,22009987072.0,80895.0,84090.0
12-04 08:48:31,0.167,0.083,98.917,0.750,0.0,0.083,0.0,196608.0,0.0,21.0,3360260096.0,1484845056.0,6763974656.0,22009995264.0,88769.0,119932.0
12-04 08:48:32,0.167,0.0,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,3360223232.0,1484845056.0,6764011520.0,22009995264.0,78816.0,82649.0
12-04 08:48:33,0.083,0.167,98.916,0.834,0.0,0.0,0.0,110592.0,0.0,11.0,3360190464.0,1484845056.0,6764044288.0,22009995264.0,79975.0,84352.0
12-04 08:48:34,0.083,0.167,98.999,0.751,0.0,0.0,0.0,135168.0,0.0,17.0,3360292864.0,1484845056.0,6764068864.0,22009868288.0,78889.0,81970.0
12-04 08:48:35,0.251,0.0,99.163,0.586,0.0,0.0,0.0,110592.0,0.0,8.0,3360268288.0,1484845056.0,6764093440.0,22009868288.0,84704.0,115542.0
12-04 08:48:36,0.083,0.083,99.166,0.667,0.0,0.0,0.0,180224.0,0.0,16.0,3360231424.0,1484845056.0,6764130304.0,22009868288.0,78149.0,81334.0
12-04 08:48:37,0.333,0.167,99.084,0.416,0.0,0.0,0.0,98304.0,0.0,16.0,3360333824.0,1484845056.0,6764154880.0,22009741312.0,81322.0,84847.0
12-04 08:48:38,0.083,0.083,99.082,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,3360296960.0,1484845056.0,6764191744.0,22009741312.0,91542.0,122884.0
12-04 08:48:39,0.167,0.167,99.083,0.584,0.0,0.0,0.0,143360.0,0.0,18.0,3360399360.0,1484845056.0,6764216320.0,22009614336.0,89391.0,121277.0
12-04 08:48:40,0.167,0.083,99.166,0.584,0.0,0.0,0.0,143360.0,0.0,11.0,3360362496.0,1484845056.0,6764253184.0,22009614336.0,95957.0,99319.0
12-04 08:48:41,0.0,0.167,99.416,0.417,0.0,0.0,0.0,163840.0,0.0,19.0,3360337920.0,1484845056.0,6764277760.0,22009614336.0,77350.0,80270.0
12-04 08:48:42,0.251,0.0,99.498,0.251,0.0,0.0,0.0,73728.0,0.0,13.0,3360432128.0,1484845056.0,6764310528.0,22009487360.0,87725.0,118233.0
12-04 08:48:43,0.167,0.083,99.249,0.501,0.0,0.0,0.0,114688.0,0.0,11.0,3360657408.0,1484845056.0,6764339200.0,22009233408.0,79365.0,82658.0
12-04 08:48:44,0.167,0.083,99.083,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,3360747520.0,1484845056.0,6764376064.0,22009106432.0,101173.0,158933.0
12-04 08:48:45,0.0,0.083,99.332,0.584,0.0,0.0,0.0,143360.0,0.0,11.0,3360837632.0,1484845056.0,6764412928.0,22008979456.0,78367.0,82586.0
12-04 08:48:46,0.250,0.083,99.251,0.416,0.0,0.0,0.0,159744.0,0.0,19.0,3360935936.0,1484845056.0,6764441600.0,22008852480.0,79919.0,83653.0
12-04 08:48:47,0.167,0.083,99.416,0.334,0.0,0.0,0.0,90112.0,0.0,10.0,3361157120.0,1484845056.0,6764474368.0,22008598528.0,87853.0,118488.0
12-04 08:48:48,0.083,0.167,99.416,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,3361255424.0,1484845056.0,6764503040.0,22008471552.0,87753.0,117702.0
12-04 08:48:49,0.167,0.167,98.750,0.917,0.0,0.0,0.0,172032.0,0.0,15.0,3361214464.0,1484845056.0,6764544000.0,22008471552.0,82799.0,87529.0
12-04 08:48:50,0.167,0.167,98.997,0.668,0.0,0.0,0.0,143360.0,0.0,13.0,3361587200.0,1484845056.0,6764568576.0,22008074240.0,74655.0,77716.0
12-04 08:48:51,0.083,0.083,99.416,0.417,0.0,0.0,0.0,163840.0,0.0,17.0,3361562624.0,1484845056.0,6764593152.0,22008074240.0,79942.0,82693.0
12-04 08:48:52,0.0,0.083,98.831,1.002,0.0,0.083,0.0,229376.0,0.0,21.0,3361525760.0,1484845056.0,6764630016.0,22008074240.0,85012.0,115777.0
12-04 08:48:53,0.167,0.0,99.165,0.668,0.0,0.0,0.0,143360.0,0.0,13.0,3361492992.0,1484845056.0,6764654592.0,22008082432.0,75155.0,77730.0
12-04 08:48:54,0.334,0.083,98.666,0.917,0.0,0.0,0.0,180224.0,0.0,19.0,3361443840.0,1484845056.0,6764695552.0,22008090624.0,105659.0,165656.0
12-04 08:48:55,0.083,0.167,99.249,0.500,0.0,0.0,0.0,122880.0,0.0,12.0,3361411072.0,1484845056.0,6764728320.0,22008090624.0,78946.0,81847.0
12-04 08:48:56,0.250,0.0,99.249,0.501,0.0,0.0,0.0,155648.0,0.0,17.0,3361386496.0,1484845056.0,6764752896.0,22008090624.0,76831.0,79689.0
12-04 08:48:57,0.084,0.084,99.332,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,3361361920.0,1484845056.0,6764777472.0,22008090624.0,75354.0,80048.0
12-04 08:48:58,0.083,0.167,98.748,1.002,0.0,0.0,0.0,344064.0,0.0,22.0,3361452032.0,1484845056.0,6764814336.0,22007963648.0,89045.0,120314.0
12-04 08:48:59,0.167,0.167,98.917,0.750,0.0,0.0,0.0,159744.0,0.0,18.0,3361419264.0,1484845056.0,6764847104.0,22007963648.0,86182.0,116679.0
12-04 08:49:00,0.0,0.0,99.330,0.670,0.0,0.0,0.0,139264.0,0.0,11.0,3361378304.0,1484845056.0,6764888064.0,22007963648.0,110012.0,141565.0
12-04 08:49:01,0.083,0.083,98.999,0.834,0.0,0.0,0.0,184320.0,0.0,16.0,3361607680.0,1484845056.0,6764912640.0,22007709696.0,74382.0,77470.0
12-04 08:49:02,0.083,0.167,99.167,0.500,0.0,0.083,0.0,90112.0,0.0,12.0,3361574912.0,1484845056.0,6764945408.0,22007709696.0,86144.0,117347.0
12-04 08:49:03,0.0,0.084,99.415,0.501,0.0,0.0,0.0,106496.0,0.0,15.0,3361550336.0,1484845056.0,6764969984.0,22007709696.0,87916.0,119447.0
12-04 08:49:04,0.167,0.0,98.831,1.002,0.0,0.0,0.0,184320.0,0.0,16.0,3361501184.0,1484845056.0,6765019136.0,22007709696.0,91168.0,122207.0
12-04 08:49:05,0.084,0.084,99.332,0.501,0.0,0.0,0.0,122880.0,0.0,12.0,3361587200.0,1484845056.0,6765060096.0,22007582720.0,100232.0,157905.0
12-04 08:49:06,0.083,0.083,99.082,0.751,0.0,0.0,0.0,196608.0,0.0,17.0,3361538048.0,1484845056.0,6765109248.0,22007582720.0,98926.0,158492.0
12-04 08:49:07,0.083,0.083,99.249,0.584,0.0,0.0,0.0,98304.0,0.0,14.0,3361513472.0,1484845056.0,6765133824.0,22007582720.0,93561.0,124331.0
12-04 08:49:08,0.167,0.083,99.249,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,3361599488.0,1484845056.0,6765174784.0,22007455744.0,85942.0,116370.0
12-04 08:49:09,0.251,0.334,97.410,2.005,0.0,0.0,0.0,2240512.0,0.0,55.0,3361611776.0,1484845056.0,6767099904.0,22005518336.0,4076194.0,4102274.0
12-04 08:49:10,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,3362258944.0,1484845056.0,6767104000.0,22004867072.0,31970.0,32694.0
12-04 08:49:11,0.167,0.0,99.333,0.500,0.0,0.0,0.0,274432.0,0.0,15.0,3362103296.0,1484845056.0,6767243264.0,22004883456.0,297474.0,297402.0
12-04 08:49:12,0.084,0.084,99.582,0.251,0.0,0.0,0.0,176128.0,0.0,9.0,3362103296.0,1484845056.0,6767243264.0,22004883456.0,297888.0,298963.0
12-04 08:49:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3362095104.0,1484845056.0,6767378432.0,22004756480.0,11206.0,11984.0
12-04 08:49:14,0.167,0.0,99.666,0.167,0.0,0.0,0.0,65536.0,0.0,9.0,3362095104.0,1484845056.0,6767378432.0,22004756480.0,9090.0,9234.0
12-04 08:49:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3362095104.0,1484845056.0,6767378432.0,22004756480.0,10747.0,12355.0
12-04 08:49:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3362095104.0,1484845056.0,6767378432.0,22004756480.0,11072.0,12379.0
12-04 08:49:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3362095104.0,1484845056.0,6767378432.0,22004756480.0,9424.0,9443.0
12-04 08:49:18,0.167,0.167,99.167,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,3362205696.0,1484845056.0,6767394816.0,22004629504.0,53370.0,57012.0
12-04 08:49:19,0.084,0.0,99.749,0.167,0.0,0.0,0.0,65536.0,0.0,4.0,3362197504.0,1484845056.0,6767403008.0,22004629504.0,19488.0,47247.0
12-04 08:49:20,0.167,0.083,99.083,0.583,0.0,0.083,0.0,106496.0,0.0,8.0,3362168832.0,1484845056.0,6767431680.0,22004629504.0,81325.0,112511.0
12-04 08:49:21,0.083,0.083,98.999,0.834,0.0,0.0,0.0,184320.0,0.0,14.0,3362140160.0,1484845056.0,6767460352.0,22004629504.0,80113.0,84017.0
12-04 08:49:22,0.167,0.0,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,3362115584.0,1484845056.0,6767484928.0,22004629504.0,78076.0,80648.0
12-04 08:49:23,0.0,0.084,99.081,0.835,0.0,0.0,0.0,110592.0,0.0,9.0,3362074624.0,1484845056.0,6767525888.0,22004629504.0,88570.0,119081.0
12-04 08:49:24,0.084,0.084,99.165,0.668,0.0,0.0,0.0,151552.0,0.0,16.0,3362037760.0,1484845056.0,6767562752.0,22004629504.0,89949.0,120886.0
12-04 08:49:25,0.084,0.084,98.997,0.836,0.0,0.0,0.0,143360.0,0.0,11.0,3362136064.0,1484845056.0,6767591424.0,22004502528.0,90983.0,122252.0
12-04 08:49:26,0.167,0.167,99.167,0.500,0.0,0.0,0.0,167936.0,0.0,17.0,3362103296.0,1484845056.0,6767624192.0,22004502528.0,88577.0,119021.0
12-04 08:49:27,0.167,0.083,99.165,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,3362062336.0,1484845056.0,6767665152.0,22004502528.0,90811.0,121305.0
12-04 08:49:28,0.083,0.167,99.166,0.500,0.0,0.083,0.0,98304.0,0.0,10.0,3362025472.0,1484845056.0,6767702016.0,22004502528.0,89390.0,119776.0
12-04 08:49:29,0.167,0.083,98.999,0.751,0.0,0.0,0.0,163840.0,0.0,15.0,3361988608.0,1484845056.0,6767738880.0,22004502528.0,87874.0,117782.0
12-04 08:49:30,0.167,0.084,99.081,0.668,0.0,0.0,0.0,147456.0,0.0,11.0,3362213888.0,1484845056.0,6767775744.0,22004240384.0,92750.0,124852.0
12-04 08:49:31,0.083,0.083,99.416,0.417,0.0,0.0,0.0,172032.0,0.0,19.0,3362156544.0,1484845056.0,6767833088.0,22004240384.0,121030.0,235576.0
12-04 08:49:32,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,3362119680.0,1484845056.0,6767861760.0,22004248576.0,78559.0,81402.0
12-04 08:49:33,0.251,0.0,99.248,0.501,0.0,0.0,0.0,385024.0,0.0,28.0,3362091008.0,1484845056.0,6767890432.0,22004248576.0,98459.0,102337.0
12-04 08:49:34,0.167,0.083,98.916,0.834,0.0,0.0,0.0,155648.0,0.0,14.0,3362189312.0,1484845056.0,6767919104.0,22004121600.0,99676.0,158370.0
12-04 08:49:35,0.167,0.167,99.249,0.417,0.0,0.0,0.0,126976.0,0.0,14.0,3362144256.0,1484845056.0,6767964160.0,22004121600.0,89344.0,120027.0
12-04 08:49:36,0.166,0.083,99.085,0.666,0.0,0.0,0.0,192512.0,0.0,20.0,3362099200.0,1484845056.0,6768009216.0,22004121600.0,90963.0,121816.0
12-04 08:49:37,0.167,0.167,99.249,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,3362074624.0,1484845056.0,6768033792.0,22004121600.0,83154.0,87274.0
12-04 08:49:38,0.0,0.0,99.582,0.418,0.0,0.0,0.0,102400.0,0.0,15.0,3362050048.0,1484845056.0,6768058368.0,22004121600.0,74671.0,77412.0
12-04 08:49:39,0.167,0.167,98.917,0.750,0.0,0.0,0.0,180224.0,0.0,20.0,3362025472.0,1484845056.0,6768082944.0,22004121600.0,69535.0,73274.0
12-04 08:49:40,0.167,0.0,99.081,0.668,0.0,0.084,0.0,151552.0,0.0,15.0,3361988608.0,1484845056.0,6768119808.0,22004121600.0,109194.0,140901.0
12-04 08:49:41,0.167,0.083,99.083,0.583,0.0,0.083,0.0,192512.0,0.0,21.0,3361959936.0,1484845056.0,6768148480.0,22004121600.0,82226.0,86013.0
12-04 08:49:42,0.083,0.083,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,3361935360.0,1484845056.0,6768173056.0,22004121600.0,81227.0,86135.0
12-04 08:49:43,0.167,0.167,99.083,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,3361910784.0,1484845056.0,6768197632.0,22004121600.0,70230.0,73244.0
12-04 08:49:44,0.084,0.0,98.914,1.003,0.0,0.0,0.0,172032.0,0.0,19.0,3361869824.0,1484845056.0,6768238592.0,22004121600.0,77017.0,108017.0
12-04 08:49:45,0.417,0.083,99.0,0.500,0.0,0.0,0.0,126976.0,0.0,14.0,3361955840.0,1484845056.0,6768279552.0,22003994624.0,97021.0,154825.0
12-04 08:49:46,0.167,0.083,98.917,0.833,0.0,0.0,0.0,188416.0,0.0,18.0,3362177024.0,1484845056.0,6768312320.0,22003740672.0,92140.0,95440.0
12-04 08:49:47,0.083,0.167,99.082,0.668,0.0,0.0,0.0,122880.0,0.0,17.0,3362152448.0,1484845056.0,6768336896.0,22003740672.0,81125.0,84662.0
12-04 08:49:48,0.167,0.167,98.583,1.083,0.0,0.0,0.0,143360.0,0.0,18.0,3362254848.0,1484845056.0,6768369664.0,22003605504.0,78746.0,83367.0
12-04 08:49:49,0.083,0.083,98.831,1.002,0.0,0.0,0.0,163840.0,0.0,22.0,3362226176.0,1484845056.0,6768398336.0,22003605504.0,82083.0,86250.0
12-04 08:49:50,0.251,0.084,99.165,0.501,0.0,0.0,0.0,159744.0,0.0,21.0,3363225600.0,1484845056.0,6768422912.0,22002581504.0,79598.0,82302.0
12-04 08:49:51,0.0,0.167,98.830,1.003,0.0,0.0,0.0,212992.0,0.0,21.0,3363196928.0,1484845056.0,6768451584.0,22002581504.0,78942.0,82331.0
12-04 08:49:52,0.167,0.083,98.917,0.833,0.0,0.0,0.0,208896.0,0.0,24.0,3363164160.0,1484845056.0,6768476160.0,22002589696.0,81353.0,84179.0
12-04 08:49:53,0.0,0.084,98.912,1.004,0.0,0.0,0.0,167936.0,0.0,14.0,3363135488.0,1484845056.0,6768504832.0,22002589696.0,74450.0,77200.0
12-04 08:49:54,0.167,0.083,98.667,1.083,0.0,0.0,0.0,151552.0,0.0,18.0,3363110912.0,1484845056.0,6768529408.0,22002589696.0,81969.0,84387.0
12-04 08:49:55,0.0,0.084,98.830,1.003,0.0,0.084,0.0,176128.0,0.0,16.0,3363082240.0,1484845056.0,6768558080.0,22002589696.0,78892.0,82344.0
12-04 08:49:56,0.0,0.167,99.082,0.751,0.0,0.0,0.0,188416.0,0.0,22.0,3363176448.0,1484845056.0,6768590848.0,22002462720.0,89714.0,120516.0
12-04 08:49:57,0.167,0.083,98.998,0.751,0.0,0.0,0.0,118784.0,0.0,17.0,3363147776.0,1484845056.0,6768619520.0,22002462720.0,72480.0,76287.0
12-04 08:49:58,0.084,0.084,99.248,0.585,0.0,0.0,0.0,122880.0,0.0,19.0,3363127296.0,1484845056.0,6768640000.0,22002462720.0,65929.0,70194.0
12-04 08:49:59,0.167,0.167,98.833,0.833,0.0,0.0,0.0,159744.0,0.0,22.0,3363098624.0,1484845056.0,6768668672.0,22002462720.0,76138.0,107477.0
12-04 08:50:00,0.083,0.0,99.165,0.668,0.0,0.083,0.0,159744.0,0.0,16.0,3363074048.0,1484845056.0,6768693248.0,22002462720.0,70208.0,73599.0
12-04 08:50:01,0.083,0.167,98.998,0.751,0.0,0.0,0.0,221184.0,0.0,25.0,3363049472.0,1484845056.0,6768717824.0,22002462720.0,72207.0,75410.0
12-04 08:50:02,0.083,0.083,98.998,0.835,0.0,0.0,0.0,143360.0,0.0,18.0,3363020800.0,1484845056.0,6768746496.0,22002462720.0,82473.0,85834.0
12-04 08:50:03,0.167,0.083,98.916,0.834,0.0,0.0,0.0,139264.0,0.0,16.0,3363246080.0,1484845056.0,6768775168.0,22002208768.0,82078.0,85588.0
12-04 08:50:04,0.167,0.083,98.915,0.835,0.0,0.0,0.0,151552.0,0.0,24.0,3363233792.0,1484845056.0,6768787456.0,22002208768.0,54781.0,58884.0
12-04 08:50:05,0.083,0.083,98.915,0.835,0.0,0.083,0.0,159744.0,0.0,16.0,3363213312.0,1484845056.0,6768807936.0,22002208768.0,58426.0,62324.0
12-04 08:50:06,0.084,0.0,99.165,0.752,0.0,0.0,0.0,188416.0,0.0,24.0,3363192832.0,1484845056.0,6768828416.0,22002208768.0,77625.0,108058.0
12-04 08:50:07,0.333,0.167,99.001,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,3363139584.0,1484845056.0,6768881664.0,22002208768.0,116123.0,174731.0
12-04 08:50:08,0.833,0.167,98.167,0.750,0.0,0.083,0.0,327680.0,0.0,29.0,3363082240.0,1484845056.0,6768939008.0,22002208768.0,114705.0,172224.0
12-04 08:50:09,0.083,0.167,98.915,0.835,0.0,0.0,0.0,143360.0,0.0,15.0,3363049472.0,1484845056.0,6768971776.0,22002208768.0,87146.0,90085.0
12-04 08:50:10,0.167,0.167,98.499,1.168,0.0,0.0,0.0,167936.0,0.0,14.0,3363405824.0,1484845056.0,6769004544.0,22001819648.0,102451.0,104820.0
12-04 08:50:11,0.083,0.083,99.332,0.501,0.0,0.0,0.0,163840.0,0.0,19.0,3363475456.0,1484845056.0,6769053696.0,22001700864.0,104966.0,162800.0
12-04 08:50:12,0.084,0.084,99.080,0.753,0.0,0.0,0.0,122880.0,0.0,17.0,3363450880.0,1484845056.0,6769078272.0,22001700864.0,76374.0,80214.0
12-04 08:50:13,0.333,0.250,98.668,0.749,0.0,0.0,0.0,139264.0,0.0,18.0,3363401728.0,1484845056.0,6769127424.0,22001700864.0,131946.0,191249.0
12-04 08:50:14,0.167,0.083,98.831,0.918,0.0,0.0,0.0,180224.0,0.0,21.0,3363348480.0,1484845056.0,6769180672.0,22001700864.0,119245.0,205062.0
12-04 08:50:15,0.0,0.167,98.998,0.835,0.0,0.0,0.0,163840.0,0.0,14.0,3363307520.0,1484845056.0,6769221632.0,22001700864.0,101955.0,160300.0
12-04 08:50:16,0.083,0.083,99.0,0.750,0.0,0.083,0.0,204800.0,0.0,23.0,3363266560.0,1484845056.0,6769262592.0,22001700864.0,88354.0,91511.0
12-04 08:50:17,0.167,0.167,98.831,0.835,0.0,0.0,0.0,114688.0,0.0,15.0,3363348480.0,1484845056.0,6769307648.0,22001573888.0,100112.0,157551.0
12-04 08:50:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,3363323904.0,1484845056.0,6769332224.0,22001573888.0,78470.0,81099.0
12-04 08:50:19,0.418,0.167,96.324,3.091,0.0,0.0,0.0,2580480.0,0.0,57.0,3363500032.0,1484845056.0,6771150848.0,21999579136.0,4684672.0,4713810.0
12-04 08:50:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3363389440.0,1484845056.0,6771552256.0,21999288320.0,10238.0,11645.0
12-04 08:50:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3363516416.0,1484845056.0,6771552256.0,21999161344.0,9568.0,10264.0
12-04 08:50:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3363516416.0,1484845056.0,6771552256.0,21999161344.0,9988.0,10690.0
12-04 08:50:23,0.499,0.0,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3363516416.0,1484845056.0,6771552256.0,21999161344.0,10322.0,11392.0
12-04 08:50:24,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,3363516416.0,1484845056.0,6771552256.0,21999161344.0,8830.0,9022.0
12-04 08:50:25,0.083,0.083,99.416,0.417,0.0,0.0,0.0,159744.0,0.0,22.0,3363504128.0,1484845056.0,6771564544.0,21999161344.0,51642.0,56571.0
12-04 08:50:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,3363504128.0,1484845056.0,6771564544.0,21999161344.0,9484.0,10185.0
12-04 08:50:27,0.167,0.0,98.829,1.003,0.0,0.0,0.0,139264.0,0.0,18.0,3363479552.0,1484845056.0,6771589120.0,21999161344.0,72318.0,75983.0
12-04 08:50:28,0.167,0.083,99.166,0.584,0.0,0.0,0.0,94208.0,0.0,14.0,3363434496.0,1484845056.0,6771634176.0,21999161344.0,101036.0,160361.0
12-04 08:50:29,0.835,0.083,97.913,1.169,0.0,0.0,0.0,176128.0,0.0,17.0,3363397632.0,1484845056.0,6771671040.0,21999161344.0,89299.0,119462.0
12-04 08:50:30,0.250,0.083,98.915,0.751,0.0,0.0,0.0,147456.0,0.0,15.0,3364515840.0,1484845056.0,6771695616.0,21998018560.0,82259.0,85536.0
12-04 08:50:31,0.084,0.167,98.663,1.086,0.0,0.0,0.0,217088.0,0.0,21.0,3364610048.0,1484845056.0,6771728384.0,21997891584.0,80391.0,84029.0
12-04 08:50:32,0.502,0.0,98.913,0.502,0.0,0.084,0.0,106496.0,0.0,18.0,3364577280.0,1484845056.0,6771761152.0,21997891584.0,109972.0,195287.0
12-04 08:50:33,0.167,0.083,98.583,1.167,0.0,0.0,0.0,147456.0,0.0,16.0,3364524032.0,1484845056.0,6771814400.0,21997891584.0,90438.0,122119.0
12-04 08:50:34,0.250,0.083,98.666,1.001,0.0,0.0,0.0,151552.0,0.0,16.0,3364499456.0,1484845056.0,6771838976.0,21997891584.0,84275.0,87626.0
12-04 08:50:35,0.083,0.167,99.0,0.667,0.0,0.083,0.0,147456.0,0.0,15.0,3364470784.0,1484845056.0,6771867648.0,21997891584.0,79235.0,82386.0
12-04 08:50:36,0.0,0.0,99.247,0.753,0.0,0.0,0.0,225280.0,0.0,25.0,3364442112.0,1484845056.0,6771896320.0,21997891584.0,80377.0,83956.0
12-04 08:50:37,0.084,0.167,99.164,0.585,0.0,0.0,0.0,126976.0,0.0,21.0,3364532224.0,1484845056.0,6771933184.0,21997764608.0,93109.0,124441.0
12-04 08:50:38,0.167,0.167,98.834,0.833,0.0,0.0,0.0,143360.0,0.0,16.0,3364495360.0,1484845056.0,6771970048.0,21997764608.0,126178.0,156987.0
12-04 08:50:39,0.0,0.084,98.997,0.835,0.0,0.084,0.0,163840.0,0.0,22.0,3364470784.0,1484845056.0,6771994624.0,21997764608.0,80595.0,84495.0
12-04 08:50:40,0.167,0.083,98.915,0.835,0.0,0.0,0.0,167936.0,0.0,16.0,3364442112.0,1484845056.0,6772023296.0,21997764608.0,96128.0,98143.0
12-04 08:50:41,0.0,0.250,99.166,0.584,0.0,0.0,0.0,180224.0,0.0,24.0,3364425728.0,1484845056.0,6772039680.0,21997764608.0,61412.0,64883.0
12-04 08:50:42,0.167,0.083,99.165,0.584,0.0,0.0,0.0,118784.0,0.0,17.0,3364384768.0,1484845056.0,6772080640.0,21997764608.0,83740.0,142941.0
12-04 08:50:43,0.084,0.0,99.081,0.835,0.0,0.0,0.0,413696.0,0.0,31.0,3364352000.0,1484845056.0,6772113408.0,21997764608.0,94371.0,125238.0
12-04 08:50:44,0.084,0.084,98.997,0.835,0.0,0.0,0.0,176128.0,0.0,23.0,3364429824.0,1484845056.0,6772162560.0,21997637632.0,111467.0,171008.0
12-04 08:50:45,0.083,0.0,99.249,0.668,0.0,0.0,0.0,159744.0,0.0,19.0,3364392960.0,1484845056.0,6772199424.0,21997637632.0,85336.0,88774.0
12-04 08:50:46,0.084,0.084,98.830,1.003,0.0,0.0,0.0,229376.0,0.0,26.0,3364368384.0,1484845056.0,6772224000.0,21997637632.0,68945.0,72271.0
12-04 08:50:47,0.084,0.0,99.248,0.668,0.0,0.0,0.0,126976.0,0.0,19.0,3364339712.0,1484845056.0,6772252672.0,21997637632.0,78905.0,83126.0
12-04 08:50:48,0.084,0.0,99.080,0.836,0.0,0.0,0.0,163840.0,0.0,19.0,3364298752.0,1484845056.0,6772293632.0,21997637632.0,100156.0,130422.0
12-04 08:50:49,0.083,0.083,98.748,1.002,0.0,0.083,0.0,172032.0,0.0,21.0,3364270080.0,1484845056.0,6772322304.0,21997637632.0,83564.0,86054.0
12-04 08:50:50,0.167,0.084,98.663,1.086,0.0,0.0,0.0,204800.0,0.0,19.0,3364106240.0,1484845056.0,6772359168.0,21997764608.0,92318.0,124665.0
12-04 08:50:51,0.084,0.084,99.081,0.752,0.0,0.0,0.0,208896.0,0.0,27.0,3364200448.0,1484845056.0,6772391936.0,21997637632.0,102675.0,161237.0
12-04 08:50:52,0.250,0.083,98.666,1.001,0.0,0.0,0.0,233472.0,0.0,26.0,3364159488.0,1484845056.0,6772432896.0,21997637632.0,84077.0,86850.0
12-04 08:50:53,0.0,0.084,98.914,1.003,0.0,0.0,0.0,151552.0,0.0,20.0,3364122624.0,1484845056.0,6772469760.0,21997637632.0,100086.0,158188.0
12-04 08:50:54,0.084,0.084,98.830,1.003,0.0,0.0,0.0,167936.0,0.0,24.0,3364089856.0,1484845056.0,6772502528.0,21997637632.0,80628.0,85090.0
12-04 08:50:55,0.083,0.083,98.748,1.085,0.0,0.0,0.0,200704.0,0.0,21.0,3364061184.0,1484845056.0,6772531200.0,21997637632.0,82419.0,85295.0
12-04 08:50:56,0.167,0.084,99.248,0.501,0.0,0.0,0.0,180224.0,0.0,25.0,3364036608.0,1484845056.0,6772555776.0,21997637632.0,89997.0,120165.0
12-04 08:50:57,0.084,0.084,98.747,1.086,0.0,0.0,0.0,151552.0,0.0,20.0,3364106240.0,1484845056.0,6772613120.0,21997510656.0,113745.0,200538.0
12-04 08:50:58,1.0,0.167,98.167,0.667,0.0,0.0,0.0,131072.0,0.0,21.0,3365593088.0,1484845056.0,6772649984.0,21995986944.0,82580.0,86118.0
12-04 08:50:59,0.167,0.167,98.582,1.084,0.0,0.0,0.0,180224.0,0.0,19.0,3365683200.0,1484845056.0,6772686848.0,21995859968.0,99676.0,139265.0
12-04 08:51:00,0.083,0.083,99.249,0.584,0.0,0.0,0.0,200704.0,0.0,27.0,3365642240.0,1484845056.0,6772727808.0,21995859968.0,91516.0,140234.0
12-04 08:51:01,0.500,0.083,98.582,0.834,0.0,0.0,0.0,225280.0,0.0,25.0,3365613568.0,1484845056.0,6772756480.0,21995859968.0,82928.0,86554.0
12-04 08:51:02,0.167,0.084,98.996,0.753,0.0,0.0,0.0,151552.0,0.0,20.0,3365584896.0,1484845056.0,6772785152.0,21995859968.0,81654.0,84658.0
12-04 08:51:03,0.167,0.083,99.249,0.417,0.0,0.083,0.0,98304.0,0.0,14.0,3365552128.0,1484845056.0,6772817920.0,21995859968.0,91350.0,122337.0
12-04 08:51:04,0.167,0.083,98.915,0.835,0.0,0.0,0.0,155648.0,0.0,18.0,3365523456.0,1484845056.0,6772846592.0,21995859968.0,81330.0,82954.0
12-04 08:51:05,0.250,0.083,99.001,0.666,0.0,0.0,0.0,151552.0,0.0,17.0,3365625856.0,1484845056.0,6772871168.0,21995732992.0,107768.0,139153.0
12-04 08:51:06,0.334,0.083,98.749,0.834,0.0,0.0,0.0,221184.0,0.0,25.0,3365576704.0,1484845056.0,6772920320.0,21995732992.0,91537.0,121817.0
12-04 08:51:07,0.084,0.084,99.247,0.585,0.0,0.0,0.0,126976.0,0.0,19.0,3365548032.0,1484845056.0,6772948992.0,21995732992.0,89572.0,93552.0
12-04 08:51:08,0.167,0.083,99.165,0.584,0.0,0.0,0.0,126976.0,0.0,19.0,3365511168.0,1484845056.0,6772985856.0,21995732992.0,101144.0,159490.0
12-04 08:51:09,0.167,0.0,98.997,0.835,0.0,0.0,0.0,163840.0,0.0,20.0,3365601280.0,1484845056.0,6773022720.0,21995606016.0,81658.0,84741.0
12-04 08:51:10,0.167,0.084,98.912,0.837,0.0,0.0,0.0,180224.0,0.0,20.0,3365699584.0,1484845056.0,6773059584.0,21995470848.0,108912.0,138584.0
12-04 08:51:11,0.083,0.083,99.333,0.500,0.0,0.0,0.0,176128.0,0.0,23.0,3365675008.0,1484845056.0,6773084160.0,21995470848.0,76806.0,79077.0
12-04 08:51:12,0.167,0.0,98.830,1.003,0.0,0.0,0.0,147456.0,0.0,20.0,3365646336.0,1484845056.0,6773112832.0,21995470848.0,85127.0,88484.0
12-04 08:51:13,0.083,0.083,98.999,0.834,0.0,0.0,0.0,118784.0,0.0,17.0,3365613568.0,1484845056.0,6773145600.0,21995470848.0,97381.0,154652.0
12-04 08:51:14,0.167,0.083,98.581,1.169,0.0,0.0,0.0,188416.0,0.0,23.0,3365691392.0,1484845056.0,6773186560.0,21995352064.0,80504.0,83484.0
12-04 08:51:15,0.167,0.083,98.748,0.918,0.0,0.083,0.0,176128.0,0.0,20.0,3365662720.0,1484845056.0,6773215232.0,21995352064.0,82379.0,85818.0
12-04 08:51:16,0.167,0.083,99.249,0.500,0.0,0.0,0.0,167936.0,0.0,23.0,3365638144.0,1484845056.0,6773239808.0,21995352064.0,68469.0,72518.0
12-04 08:51:17,0.167,0.167,98.916,0.751,0.0,0.0,0.0,118784.0,0.0,19.0,3365621760.0,1484845056.0,6773264384.0,21995343872.0,64627.0,69398.0
12-04 08:51:18,0.0,0.167,98.831,1.002,0.0,0.0,0.0,147456.0,0.0,20.0,3365588992.0,1484845056.0,6773297152.0,21995343872.0,82179.0,112627.0
12-04 08:51:19,0.167,0.083,98.497,1.252,0.0,0.0,0.0,479232.0,0.0,36.0,3365548032.0,1484845056.0,6773338112.0,21995343872.0,111926.0,170832.0
12-04 08:51:20,0.084,0.084,99.081,0.752,0.0,0.0,0.0,180224.0,0.0,20.0,3365502976.0,1484845056.0,6773383168.0,21995343872.0,98738.0,129423.0
12-04 08:51:21,0.167,0.167,98.833,0.833,0.0,0.0,0.0,196608.0,0.0,20.0,3365601280.0,1484845056.0,6773411840.0,21995216896.0,91774.0,122891.0
12-04 08:51:22,0.167,0.0,98.830,1.003,0.0,0.0,0.0,143360.0,0.0,16.0,3365552128.0,1484845056.0,6773460992.0,21995216896.0,92893.0,123734.0
12-04 08:51:23,0.083,0.167,99.001,0.666,0.0,0.083,0.0,131072.0,0.0,19.0,3365494784.0,1484845056.0,6773518336.0,21995216896.0,126963.0,268339.0
12-04 08:51:24,0.083,0.167,98.831,0.918,0.0,0.0,0.0,159744.0,0.0,18.0,3365453824.0,1484845056.0,6773559296.0,21995216896.0,94679.0,126291.0
12-04 08:51:25,0.0,0.084,99.332,0.585,0.0,0.0,0.0,192512.0,0.0,21.0,3365658624.0,1484845056.0,6773608448.0,21994962944.0,98310.0,156813.0
12-04 08:51:26,0.583,0.250,97.585,1.582,0.0,0.0,0.0,1036288.0,0.0,46.0,3366789120.0,1484845056.0,6774075392.0,21993365504.0,3370894.0,1721459.0
12-04 08:51:27,0.167,0.083,99.082,0.584,0.0,0.083,0.0,1208320.0,0.0,25.0,3366481920.0,1484845056.0,6775451648.0,21992296448.0,548525.0,2219977.0
12-04 08:51:28,0.083,0.083,99.082,0.751,0.0,0.0,0.0,524288.0,0.0,23.0,3366445056.0,1484845056.0,6775869440.0,21991915520.0,893445.0,896792.0
12-04 08:51:29,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,3366445056.0,1484845056.0,6775869440.0,21991915520.0,9885.0,10414.0
12-04 08:51:30,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3366457344.0,1484845056.0,6775873536.0,21991899136.0,10668.0,10487.0
12-04 08:51:31,0.250,0.0,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3366457344.0,1484845056.0,6775873536.0,21991899136.0,11341.0,11076.0
12-04 08:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3366465536.0,1484845056.0,6775873536.0,21991890944.0,11573.0,11992.0
12-04 08:51:33,0.167,0.084,99.165,0.585,0.0,0.0,0.0,110592.0,0.0,14.0,3366465536.0,1484845056.0,6775873536.0,21991890944.0,52239.0,55621.0
12-04 08:51:34,0.167,0.0,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,3366416384.0,1484845056.0,6775906304.0,21991907328.0,33526.0,89552.0
12-04 08:51:35,0.167,0.083,99.083,0.584,0.0,0.083,0.0,122880.0,0.0,12.0,3366416384.0,1484845056.0,6775906304.0,21991907328.0,72063.0,75794.0
12-04 08:51:36,0.167,0.083,99.001,0.749,0.0,0.0,0.0,188416.0,0.0,16.0,3366391808.0,1484845056.0,6775930880.0,21991907328.0,80936.0,83490.0
12-04 08:51:37,3.509,1.170,94.820,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,3385270272.0,1484845056.0,6775992320.0,21972967424.0,96990.0,101562.0
12-04 08:51:38,0.584,0.167,98.664,0.584,0.0,0.0,0.0,90112.0,0.0,8.0,3390390272.0,1484845056.0,6776020992.0,21967818752.0,144366.0,168781.0
12-04 08:51:39,0.251,0.167,98.243,1.339,0.0,0.0,0.0,176128.0,0.0,12.0,3391332352.0,1484845056.0,6776078336.0,21966819328.0,122062.0,178881.0
12-04 08:51:40,0.250,0.083,99.250,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,3391295488.0,1484845056.0,6776115200.0,21966819328.0,120162.0,180338.0
12-04 08:51:41,0.083,0.250,99.084,0.583,0.0,0.0,0.0,188416.0,0.0,16.0,3391250432.0,1484845056.0,6776160256.0,21966819328.0,89262.0,119252.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-orderer-slave-10.csv <==
12-04 08:29:37,0.939,0.330,98.407,0.250,0.0,0.074,6261.936,1400144.300,0.856,4.290,3890495488.0,664129536.0,16661950464.0,12402499584.0,0.0,0.0
12-04 08:29:38,0.418,0.251,95.146,4.184,0.0,0.0,0.0,0.0,0.0,0.0,3898056704.0,664129536.0,16662003712.0,12394885120.0,86666.0,68567.0
12-04 08:29:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3897458688.0,664129536.0,16662003712.0,12395483136.0,17880.0,6503.0
12-04 08:29:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3898114048.0,664129536.0,16662003712.0,12394827776.0,16248.0,8265.0
12-04 08:29:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3898064896.0,664129536.0,16662003712.0,12394876928.0,31587.0,24356.0
12-04 08:29:42,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3898060800.0,664129536.0,16662007808.0,12394876928.0,16688.0,9056.0
12-04 08:29:43,0.083,0.167,99.584,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,3898060800.0,664129536.0,16662007808.0,12394876928.0,17296.0,10473.0
12-04 08:29:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3901624320.0,664129536.0,16662007808.0,12391313408.0,34666.0,11330.0
12-04 08:29:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3902394368.0,664129536.0,16662007808.0,12390543360.0,46688.0,15435.0
12-04 08:29:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3902394368.0,664129536.0,16662007808.0,12390543360.0,15648.0,7888.0
12-04 08:29:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,3902394368.0,664129536.0,16662007808.0,12390543360.0,14850.0,7510.0
12-04 08:29:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3902394368.0,664129536.0,16662007808.0,12390543360.0,14722.0,6538.0
12-04 08:29:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3902394368.0,664129536.0,16662007808.0,12390543360.0,17327.0,11000.0
12-04 08:29:50,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3905568768.0,664129536.0,16662007808.0,12387368960.0,16111.0,8609.0
12-04 08:29:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3905568768.0,664129536.0,16662007808.0,12387368960.0,14984.0,7414.0
12-04 08:29:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3905564672.0,664129536.0,16662011904.0,12387368960.0,18454.0,12110.0
12-04 08:29:53,0.167,0.0,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,3905945600.0,664129536.0,16662011904.0,12386988032.0,36718.0,37706.0
12-04 08:29:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3905941504.0,664129536.0,16662016000.0,12386988032.0,15727.0,7949.0
12-04 08:29:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3905941504.0,664129536.0,16662016000.0,12386988032.0,16256.0,9522.0
12-04 08:29:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,3905941504.0,664129536.0,16662016000.0,12386988032.0,16070.0,8979.0
12-04 08:29:57,0.0,0.250,99.500,0.250,0.0,0.0,0.0,0.0,0.0,0.0,3902652416.0,664129536.0,16662016000.0,12390277120.0,20891.0,38973.0
12-04 08:29:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3902627840.0,664129536.0,16662011904.0,12390305792.0,15845.0,7841.0
12-04 08:29:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3902627840.0,664129536.0,16662011904.0,12390305792.0,16597.0,10346.0
12-04 08:30:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3903455232.0,664129536.0,16662011904.0,12389478400.0,15941.0,7888.0
12-04 08:30:01,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3903254528.0,664129536.0,16662011904.0,12389679104.0,16002.0,8007.0
12-04 08:30:02,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903381504.0,664129536.0,16662011904.0,12389552128.0,14988.0,6720.0
12-04 08:30:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903377408.0,664129536.0,16662016000.0,12389552128.0,17203.0,10330.0
12-04 08:30:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903377408.0,664129536.0,16662016000.0,12389552128.0,17906.0,10648.0
12-04 08:30:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903500288.0,664129536.0,16662020096.0,12389425152.0,16145.0,8451.0
12-04 08:30:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903500288.0,664129536.0,16662020096.0,12389425152.0,20306.0,36451.0
12-04 08:30:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3903508480.0,664129536.0,16662020096.0,12389416960.0,15874.0,7983.0
12-04 08:30:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903508480.0,664129536.0,16662020096.0,12389416960.0,14943.0,6931.0
12-04 08:30:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903508480.0,664129536.0,16662020096.0,12389416960.0,16942.0,10115.0
12-04 08:30:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3903504384.0,664129536.0,16662024192.0,12389416960.0,16156.0,7661.0
12-04 08:30:11,0.913,0.830,98.008,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,3906297856.0,664129536.0,16662024192.0,12386623488.0,586208.0,521064.0
12-04 08:30:12,3.258,2.590,94.069,0.0,0.0,0.084,0.0,36864.0,0.0,4.0,3971555328.0,664129536.0,16666587136.0,12316803072.0,2463412.0,7590310.0
12-04 08:30:13,0.0,0.084,99.749,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,3970875392.0,664129536.0,16667791360.0,12316278784.0,16282.0,9059.0
12-04 08:30:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972018176.0,664129536.0,16667791360.0,12315136000.0,24568.0,324235.0
12-04 08:30:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972390912.0,664129536.0,16667799552.0,12314755072.0,15835.0,9173.0
12-04 08:30:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972390912.0,664129536.0,16667799552.0,12314755072.0,16312.0,8369.0
12-04 08:30:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972308992.0,664129536.0,16667881472.0,12314755072.0,15147.0,7477.0
12-04 08:30:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3972239360.0,664129536.0,16667951104.0,12314755072.0,14627.0,6443.0
12-04 08:30:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3972231168.0,664129536.0,16667959296.0,12314755072.0,14850.0,7328.0
12-04 08:30:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972857856.0,664129536.0,16667959296.0,12314128384.0,15532.0,7325.0
12-04 08:30:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972608000.0,664129536.0,16667963392.0,12314374144.0,17732.0,12181.0
12-04 08:30:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3972608000.0,664129536.0,16667963392.0,12314374144.0,17644.0,11416.0
12-04 08:30:23,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3972608000.0,664129536.0,16667963392.0,12314374144.0,14301.0,6247.0
12-04 08:30:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3972608000.0,664129536.0,16667963392.0,12314374144.0,17156.0,10456.0
12-04 08:30:25,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3972608000.0,664129536.0,16667963392.0,12314374144.0,14536.0,6429.0
12-04 08:30:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972734976.0,664129536.0,16667963392.0,12314247168.0,15266.0,7151.0
12-04 08:30:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972734976.0,664129536.0,16667963392.0,12314247168.0,14502.0,6433.0
12-04 08:30:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972734976.0,664129536.0,16667963392.0,12314247168.0,16436.0,9122.0
12-04 08:30:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3972734976.0,664129536.0,16667963392.0,12314247168.0,17201.0,11421.0
12-04 08:30:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972730880.0,664129536.0,16667967488.0,12314247168.0,17494.0,9346.0
12-04 08:30:31,0.083,0.250,99.584,0.083,0.0,0.0,0.0,53248.0,0.0,11.0,3972730880.0,664129536.0,16667967488.0,12314247168.0,18362.0,10550.0
12-04 08:30:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972857856.0,664129536.0,16667967488.0,12314120192.0,15549.0,7052.0
12-04 08:30:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3972857856.0,664129536.0,16667967488.0,12314120192.0,18310.0,10974.0
12-04 08:30:34,3.272,2.433,94.211,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,4011270144.0,664129536.0,16671244288.0,12272431104.0,2419006.0,1511438.0
12-04 08:30:35,3.853,2.429,93.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4102803456.0,664129536.0,16676339712.0,12175802368.0,2807858.0,7711681.0
12-04 08:30:36,3.529,2.521,93.782,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4195926016.0,664129536.0,16681496576.0,12077522944.0,2897567.0,7974395.0
12-04 08:30:37,3.676,3.091,92.899,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,4288434176.0,664129536.0,16686960640.0,11979550720.0,2833495.0,7821811.0
12-04 08:30:38,3.038,2.869,94.008,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4382294016.0,664129536.0,16692649984.0,11880001536.0,2819991.0,7764442.0
12-04 08:30:39,3.940,2.766,93.210,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4476207104.0,664129536.0,16697872384.0,11780866048.0,2869983.0,7913771.0
12-04 08:30:40,2.716,2.801,94.312,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4572868608.0,664129536.0,16702451712.0,11679625216.0,2860139.0,7865526.0
12-04 08:30:41,4.174,2.922,92.654,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4671041536.0,664129536.0,16708743168.0,11575160832.0,3000541.0,8215811.0
12-04 08:30:42,2.896,2.129,94.974,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4766060544.0,664129536.0,16713396224.0,11475488768.0,2852453.0,8118366.0
12-04 08:30:43,4.077,3.328,92.429,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4861935616.0,664129536.0,16719482880.0,11373527040.0,2838680.0,7825264.0
12-04 08:30:44,3.691,2.936,93.289,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4959367168.0,664129536.0,16724774912.0,11270803456.0,2953299.0,8112099.0
12-04 08:30:45,3.578,2.300,94.037,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5055307776.0,664129536.0,16729907200.0,11169730560.0,2793516.0,7701983.0
12-04 08:30:46,3.370,2.275,94.019,0.0,0.0,0.337,0.0,69050368.0,0.0,133.0,5149282304.0,664129536.0,16735657984.0,11070005248.0,2880505.0,7900058.0
12-04 08:30:47,3.020,3.104,93.708,0.0,0.0,0.168,0.0,4210688.0,0.0,10.0,5245030400.0,664129536.0,16740163584.0,10969751552.0,2747347.0,7626154.0
12-04 08:30:48,3.122,2.700,94.008,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5337473024.0,664129536.0,16746254336.0,10871218176.0,2889149.0,7885033.0
12-04 08:30:49,3.917,3.250,92.333,0.250,0.0,0.250,0.0,73728.0,0.0,7.0,5433692160.0,664129536.0,16751996928.0,10769256448.0,2911506.0,8010577.0
12-04 08:30:50,2.951,2.698,94.182,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5529726976.0,664129536.0,16756113408.0,10669105152.0,2731388.0,7541741.0
12-04 08:30:51,4.146,3.483,92.206,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5624086528.0,664129536.0,16761749504.0,10569109504.0,2801794.0,7708621.0
12-04 08:30:52,3.469,2.200,94.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5623885824.0,664129536.0,16767156224.0,10563903488.0,2760509.0,7610329.0
12-04 08:30:53,3.616,2.355,93.944,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5624217600.0,664129536.0,16772796416.0,10557931520.0,2829208.0,7796835.0
12-04 08:30:54,3.275,3.023,93.535,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5623242752.0,664129536.0,16778813440.0,10552889344.0,2939478.0,8079516.0
12-04 08:30:55,2.946,2.525,94.360,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5624467456.0,664129536.0,16783781888.0,10546696192.0,2764665.0,7692838.0
12-04 08:30:56,3.393,2.205,94.317,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5624455168.0,664129536.0,16788893696.0,10541596672.0,2922737.0,7923127.0
12-04 08:30:57,3.763,3.094,92.977,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,5624532992.0,664129536.0,16794734592.0,10535677952.0,2837714.0,7825888.0
12-04 08:30:58,3.204,2.614,94.098,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5624000512.0,664129536.0,16800280576.0,10530664448.0,2813802.0,7743106.0
12-04 08:30:59,3.604,2.598,93.546,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5624164352.0,664129536.0,16805830656.0,10524950528.0,2925405.0,8042635.0
12-04 08:31:00,2.625,2.625,94.666,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5624848384.0,664129536.0,16811175936.0,10518921216.0,2718180.0,7694533.0
12-04 08:31:01,3.117,2.864,93.766,0.084,0.0,0.168,0.0,24576.0,0.0,4.0,5625257984.0,664129536.0,16815788032.0,10513899520.0,2995127.0,8044920.0
12-04 08:31:02,3.112,2.691,93.944,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5624033280.0,664129536.0,16821960704.0,10508951552.0,2860186.0,7868504.0
12-04 08:31:03,3.437,2.682,93.797,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5624623104.0,664129536.0,16826515456.0,10503806976.0,2854124.0,7861650.0
12-04 08:31:04,2.555,2.385,94.889,0.0,0.0,0.170,0.0,20480.0,0.0,2.0,5624008704.0,664129536.0,16832851968.0,10498084864.0,2831042.0,7798579.0
12-04 08:31:05,3.114,2.525,94.192,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5624090624.0,664129536.0,16838258688.0,10492596224.0,2759095.0,7589803.0
12-04 08:31:06,3.442,2.603,93.787,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5623787520.0,664129536.0,16843452416.0,10487705600.0,2834610.0,7797427.0
12-04 08:31:07,3.283,2.441,94.024,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5625962496.0,664129536.0,16848338944.0,10480644096.0,2785048.0,7715436.0
12-04 08:31:08,3.204,2.698,94.013,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5625544704.0,664129536.0,16854532096.0,10474868736.0,2827028.0,7813966.0
12-04 08:31:09,3.266,3.099,93.551,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5649559552.0,664129536.0,16859406336.0,10445979648.0,2921568.0,7964358.0
12-04 08:31:10,4.195,2.601,93.121,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5659971584.0,664129536.0,16865214464.0,10429759488.0,2782882.0,7674223.0
12-04 08:31:11,3.694,2.603,93.535,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5660549120.0,664129536.0,16870002688.0,10424393728.0,2930815.0,8029792.0
12-04 08:31:12,3.849,2.594,93.389,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5660520448.0,664129536.0,16876314624.0,10418110464.0,2834830.0,7962951.0
12-04 08:31:13,2.949,2.864,94.019,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5659729920.0,664129536.0,16881483776.0,10413731840.0,2806913.0,7734884.0
12-04 08:31:14,4.519,3.369,92.030,0.0,0.0,0.082,0.0,16384.0,0.0,2.0,5659856896.0,664129536.0,16886910976.0,10408177664.0,2798015.0,7918706.0
12-04 08:31:15,3.373,2.614,94.013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5660217344.0,664129536.0,16892108800.0,10402619392.0,2915522.0,7859971.0
12-04 08:31:16,3.541,2.530,92.159,1.602,0.0,0.169,0.0,59604992.0,0.0,98.0,5660381184.0,664129536.0,16897306624.0,10397257728.0,2908407.0,7964822.0
12-04 08:31:17,3.359,2.939,92.527,1.092,0.0,0.084,0.0,103780352.0,0.0,164.0,5661294592.0,664129536.0,16903356416.0,10390294528.0,2786389.0,7657631.0
12-04 08:31:18,2.881,1.949,95.085,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5661028352.0,664129536.0,16908636160.0,10385281024.0,2806303.0,7734867.0
12-04 08:31:19,3.180,2.678,93.891,0.084,0.0,0.167,0.0,61440.0,0.0,6.0,5661720576.0,664129536.0,16912961536.0,10380263424.0,2776176.0,7644907.0
12-04 08:31:20,3.763,2.759,93.311,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5661679616.0,664129536.0,16918560768.0,10374705152.0,2837792.0,7799418.0
12-04 08:31:21,3.215,2.115,94.416,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5660962816.0,664129536.0,16924319744.0,10369662976.0,2890143.0,7947719.0
12-04 08:31:22,2.634,2.124,94.987,0.0,0.0,0.255,0.0,8192.0,0.0,1.0,5661786112.0,664129536.0,16928612352.0,10364547072.0,2797579.0,7731196.0
12-04 08:31:23,3.299,2.284,94.247,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5662457856.0,664129536.0,16935112704.0,10357374976.0,2836199.0,7777828.0
12-04 08:31:24,3.518,3.183,93.300,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5661990912.0,664129536.0,16940371968.0,10352582656.0,2890194.0,7984434.0
12-04 08:31:25,3.856,2.515,93.294,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,5661990912.0,664129536.0,16945737728.0,10347216896.0,2852099.0,7829777.0
12-04 08:31:26,4.111,2.349,93.372,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5662294016.0,664129536.0,16951209984.0,10341441536.0,2813563.0,7893398.0
12-04 08:31:27,3.128,2.367,94.336,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5662359552.0,664129536.0,16956907520.0,10335678464.0,2920276.0,7889749.0
12-04 08:31:28,3.691,2.265,93.960,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5662556160.0,664129536.0,16962043904.0,10330345472.0,2728686.0,7699109.0
12-04 08:31:29,4.293,2.946,92.424,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5663694848.0,664129536.0,16967389184.0,10323861504.0,2897209.0,8010021.0
12-04 08:31:30,3.512,2.676,93.645,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5662838784.0,664129536.0,16973058048.0,10319048704.0,2777630.0,7649937.0
12-04 08:31:31,3.445,2.689,93.529,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5662810112.0,664129536.0,16977907712.0,10314227712.0,2883053.0,7887169.0
12-04 08:31:32,3.518,2.848,93.467,0.0,0.0,0.168,0.0,20480.0,0.0,4.0,5663346688.0,664129536.0,16983531520.0,10308067328.0,2824623.0,7643220.0
12-04 08:31:33,3.277,2.437,94.202,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5663223808.0,664129536.0,16988413952.0,10303307776.0,2792272.0,7682865.0
12-04 08:31:34,0.921,0.418,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663690752.0,664129536.0,16991121408.0,10300133376.0,599732.0,6594280.0
12-04 08:31:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5663686656.0,664129536.0,16991125504.0,10300133376.0,15959.0,8970.0
12-04 08:31:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663678464.0,664129536.0,16991133696.0,10300133376.0,23737.0,171961.0
12-04 08:31:37,0.167,0.083,97.336,2.415,0.0,0.0,0.0,12288.0,0.0,2.0,5663678464.0,664129536.0,16991133696.0,10300133376.0,18761.0,40706.0
12-04 08:31:38,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5663678464.0,664129536.0,16991133696.0,10300133376.0,16309.0,8443.0
12-04 08:31:39,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663596544.0,664129536.0,16991215616.0,10300133376.0,14644.0,7262.0
12-04 08:31:40,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5664833536.0,664129536.0,16991285248.0,10298826752.0,16642.0,9189.0
12-04 08:31:41,0.920,1.421,97.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663780864.0,664129536.0,16992182272.0,10298982400.0,970143.0,653145.0
12-04 08:31:42,3.229,2.719,93.883,0.0,0.0,0.170,0.0,28672.0,0.0,5.0,5663416320.0,664129536.0,16998191104.0,10293338112.0,3213363.0,8087988.0
12-04 08:31:43,4.569,3.807,91.371,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5664038912.0,664129536.0,17005789184.0,10285117440.0,3987419.0,8949987.0
12-04 08:31:44,3.732,2.884,93.130,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5664686080.0,664129536.0,17011785728.0,10278473728.0,3409155.0,14015455.0
12-04 08:31:45,4.526,2.766,92.456,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5664493568.0,664129536.0,17018130432.0,10272321536.0,3313269.0,8112417.0
12-04 08:31:46,3.419,2.564,93.761,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5663621120.0,664129536.0,17025380352.0,10265944064.0,3515452.0,8376607.0
12-04 08:31:47,4.318,3.218,91.533,0.593,0.0,0.339,0.0,129458176.0,0.0,186.0,5663686656.0,664129536.0,17032302592.0,10258956288.0,3772314.0,8204505.0
12-04 08:31:48,4.212,2.949,92.586,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5663002624.0,664129536.0,17040195584.0,10251747328.0,3445920.0,13071568.0
12-04 08:31:49,4.439,3.434,91.960,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5664198656.0,664129536.0,17045606400.0,10245140480.0,3373230.0,9191761.0
12-04 08:31:50,4.341,3.756,91.820,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5662916608.0,664129536.0,17052405760.0,10239623168.0,3460433.0,8162210.0
12-04 08:31:51,4.458,3.785,91.590,0.0,0.0,0.168,0.0,49152.0,0.0,4.0,5663731712.0,664129536.0,17058926592.0,10232287232.0,3831332.0,8566965.0
12-04 08:31:52,4.806,3.204,91.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5666258944.0,664129536.0,17065828352.0,10222858240.0,3485917.0,14136835.0
12-04 08:31:53,3.629,2.785,93.418,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5666029568.0,664129536.0,17071554560.0,10217361408.0,3319814.0,8152000.0
12-04 08:31:54,3.660,2.553,93.617,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5665329152.0,664129536.0,17078120448.0,10211495936.0,3493031.0,8162766.0
12-04 08:31:55,4.461,3.283,91.919,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5665017856.0,664129536.0,17086480384.0,10203447296.0,3772391.0,8419560.0
12-04 08:31:56,4.121,3.448,92.262,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5666234368.0,664129536.0,17093681152.0,10195030016.0,3288672.0,8537872.0
12-04 08:31:57,4.139,2.872,92.821,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5666140160.0,664129536.0,17098555392.0,10190249984.0,3525569.0,13791166.0
12-04 08:31:58,4.373,3.616,91.926,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5666193408.0,664129536.0,17105620992.0,10183131136.0,3640574.0,8624127.0
12-04 08:31:59,4.209,3.704,92.003,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5664980992.0,664129536.0,17112879104.0,10177085440.0,3646527.0,8313557.0
12-04 08:32:00,4.671,3.837,91.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5664837632.0,664129536.0,17120313344.0,10169794560.0,3445787.0,8130957.0
12-04 08:32:01,4.446,3.691,91.443,0.168,0.0,0.252,0.0,40960.0,0.0,5.0,5665996800.0,664129536.0,17126211584.0,10162737152.0,3713773.0,14823881.0
12-04 08:32:02,4.348,3.846,91.639,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,5664993280.0,664129536.0,17133404160.0,10156548096.0,3451168.0,8122672.0
12-04 08:32:03,4.519,3.766,91.632,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5665882112.0,664129536.0,17140514816.0,10148548608.0,3570989.0,8233935.0
12-04 08:32:04,4.473,3.038,92.236,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5666816000.0,664129536.0,17146912768.0,10141216768.0,3724269.0,14446637.0
12-04 08:32:05,3.568,2.634,93.713,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5666287616.0,664129536.0,17153404928.0,10135252992.0,3376710.0,8177872.0
12-04 08:32:06,3.966,2.700,93.165,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5665492992.0,664129536.0,17159520256.0,10129932288.0,3404763.0,8032270.0
12-04 08:32:07,4.657,3.556,82.303,9.314,0.0,0.169,0.0,24576.0,0.0,5.0,5664591872.0,664129536.0,17168502784.0,10121850880.0,3841578.0,8586370.0
12-04 08:32:08,3.797,3.797,55.021,37.131,0.0,0.253,0.0,0.0,0.0,0.0,5666041856.0,664129536.0,17174323200.0,10114580480.0,3591402.0,13845304.0
12-04 08:32:09,3.933,3.013,55.314,37.573,0.0,0.167,0.0,0.0,0.0,0.0,5666181120.0,664129536.0,17179418624.0,10109345792.0,3212257.0,8592701.0
12-04 08:32:10,4.420,3.586,54.462,37.198,0.0,0.334,0.0,0.0,0.0,0.0,5665599488.0,664129536.0,17186447360.0,10102898688.0,3489706.0,8187419.0
12-04 08:32:11,4.315,3.384,91.371,0.592,0.0,0.338,0.0,16384.0,0.0,2.0,5665079296.0,664129536.0,17193984000.0,10095882240.0,3885978.0,8471389.0
12-04 08:32:12,5.197,3.185,62.615,28.835,0.0,0.168,0.0,0.0,0.0,0.0,5665447936.0,664129536.0,17201188864.0,10088308736.0,3512313.0,14448250.0
12-04 08:32:13,3.314,2.549,47.918,46.134,0.0,0.085,0.0,12288.0,0.0,2.0,5666426880.0,664129536.0,17206587392.0,10081931264.0,3217216.0,7782092.0
12-04 08:32:14,4.198,2.939,47.355,45.172,0.0,0.336,0.0,0.0,0.0,0.0,5666246656.0,664129536.0,17213415424.0,10075283456.0,3277566.0,7938374.0
12-04 08:32:15,4.595,4.511,52.966,37.845,0.0,0.084,0.0,0.0,0.0,0.0,5667311616.0,664129536.0,17220804608.0,10066829312.0,3838798.0,8257488.0
12-04 08:32:16,4.407,2.542,55.085,37.627,0.0,0.339,0.0,16384.0,0.0,2.0,5668327424.0,664129536.0,17226813440.0,10059804672.0,3486246.0,14233208.0
12-04 08:32:17,3.719,2.959,52.240,40.828,0.0,0.254,0.0,204435456.0,0.0,299.0,5668847616.0,664129536.0,17233899520.0,10052198400.0,3335004.0,8007658.0
12-04 08:32:18,3.913,3.331,54.871,37.635,0.0,0.250,0.0,0.0,0.0,0.0,5668855808.0,664129536.0,17240117248.0,10045972480.0,3210766.0,7817750.0
12-04 08:32:19,4.526,3.437,54.401,37.469,0.0,0.168,0.0,12288.0,0.0,2.0,5669253120.0,664129536.0,17247354880.0,10038337536.0,3530818.0,8175202.0
12-04 08:32:20,4.160,3.141,55.093,37.351,0.0,0.255,0.0,0.0,0.0,0.0,5670252544.0,664129536.0,17254510592.0,10030182400.0,3691617.0,14127137.0
12-04 08:32:21,4.561,4.146,83.333,7.711,0.0,0.249,0.0,40960.0,0.0,3.0,5665841152.0,664129536.0,17261170688.0,10027933696.0,3501100.0,8502406.0
12-04 08:32:22,4.734,2.620,92.477,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,5666250752.0,664129536.0,17266925568.0,10021769216.0,3392591.0,8005410.0
12-04 08:32:23,4.694,4.023,91.115,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5665456128.0,664129536.0,17275498496.0,10013990912.0,3953431.0,8783551.0
12-04 08:32:24,4.553,3.035,92.243,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5666103296.0,664129536.0,17281605632.0,10007236608.0,3527723.0,14357552.0
12-04 08:32:25,4.054,2.956,92.821,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5666582528.0,664129536.0,17287573504.0,10000789504.0,3373798.0,8185453.0
12-04 08:32:26,3.568,2.719,93.628,0.0,0.0,0.085,0.0,28672.0,0.0,3.0,5666127872.0,664129536.0,17294028800.0,9994788864.0,3456152.0,8092393.0
12-04 08:32:27,4.399,3.046,92.470,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5665812480.0,664129536.0,17301520384.0,9987612672.0,3641433.0,8385456.0
12-04 08:32:28,4.878,3.280,91.590,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5667307520.0,664129536.0,17308475392.0,9979162624.0,3695183.0,13918773.0
12-04 08:32:29,3.986,2.629,93.215,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5667094528.0,664129536.0,17314021376.0,9973829632.0,3453689.0,8884447.0
12-04 08:32:30,4.114,2.687,93.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5665181696.0,664129536.0,17321271296.0,9968492544.0,3281101.0,7776186.0
12-04 08:32:31,4.198,3.610,91.856,0.084,0.0,0.252,0.0,28672.0,0.0,4.0,5664694272.0,664129536.0,17328173056.0,9962078208.0,3574094.0,8371842.0
12-04 08:32:32,4.230,2.961,92.555,0.0,0.0,0.254,0.0,20480.0,0.0,3.0,5666766848.0,664129536.0,17335062528.0,9953116160.0,3517954.0,9628477.0
12-04 08:32:33,4.515,3.344,91.890,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5666271232.0,664129536.0,17340846080.0,9947828224.0,3565638.0,12823877.0
12-04 08:32:34,3.879,3.120,92.917,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5665841152.0,664129536.0,17346662400.0,9942441984.0,3304664.0,7879346.0
12-04 08:32:35,4.407,2.458,92.966,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5665124352.0,664129536.0,17354768384.0,9935052800.0,3677532.0,8409057.0
12-04 08:32:36,5.764,3.759,90.309,0.0,0.0,0.167,0.0,20480.0,0.0,2.0,5665349632.0,664129536.0,17362153472.0,9927442432.0,3801390.0,14665096.0
12-04 08:32:37,3.801,2.787,93.074,0.169,0.0,0.169,0.0,24576.0,0.0,3.0,5666000896.0,664129536.0,17367379968.0,9921564672.0,3378094.0,8219788.0
12-04 08:32:38,4.682,3.428,91.722,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5665353728.0,664129536.0,17374855168.0,9914736640.0,3452405.0,8219059.0
12-04 08:32:39,3.942,2.656,93.231,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5664899072.0,664129536.0,17382608896.0,9907437568.0,3855294.0,8471390.0
12-04 08:32:40,3.590,2.564,93.675,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5666885632.0,664129536.0,17389281280.0,9898778624.0,3447408.0,14091357.0
12-04 08:32:41,2.373,2.458,95.085,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5666254848.0,664129536.0,17393967104.0,9894723584.0,2702313.0,7619312.0
12-04 08:32:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666406400.0,664129536.0,17394847744.0,9893691392.0,25960.0,262511.0
12-04 08:32:43,0.0,0.0,99.499,0.501,0.0,0.0,0.0,12288.0,0.0,2.0,5666406400.0,664129536.0,17394847744.0,9893691392.0,20720.0,168913.0
12-04 08:32:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666398208.0,664129536.0,17394855936.0,9893691392.0,14928.0,6836.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666398208.0,664129536.0,17394855936.0,9893691392.0,15156.0,7485.0
12-04 08:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5666398208.0,664129536.0,17394855936.0,9893691392.0,16001.0,8807.0
12-04 08:32:47,0.083,0.167,97.918,1.832,0.0,0.0,0.0,78475264.0,0.0,117.0,5666398208.0,664129536.0,17394855936.0,9893691392.0,15659.0,8985.0
12-04 08:32:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,83193856.0,0.0,124.0,5666357248.0,664129536.0,17394855936.0,9893732352.0,16790.0,9387.0
12-04 08:32:49,3.314,2.124,94.223,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5668999168.0,664129536.0,17399169024.0,9886777344.0,2864475.0,2126751.0
12-04 08:32:50,5.013,3.676,91.145,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5666451456.0,664129536.0,17405964288.0,9882529792.0,3828329.0,14323930.0
12-04 08:32:51,4.456,3.856,91.688,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666299904.0,664129536.0,17415192576.0,9873453056.0,4443088.0,8597061.0
12-04 08:32:52,4.592,3.316,91.922,0.0,0.0,0.170,0.0,90112.0,0.0,10.0,5665656832.0,664129536.0,17424019456.0,9865269248.0,4027978.0,14984197.0
12-04 08:32:53,4.899,3.632,91.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5666344960.0,664129536.0,17430605824.0,9857994752.0,4085664.0,8681595.0
12-04 08:32:54,5.072,3.297,91.378,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5666668544.0,664129536.0,17438523392.0,9849753600.0,4039647.0,14413906.0
12-04 08:32:55,4.709,3.168,91.695,0.171,0.0,0.257,0.0,12288.0,0.0,2.0,5666152448.0,664129536.0,17447448576.0,9841344512.0,4309878.0,8975539.0
12-04 08:32:56,5.700,4.694,89.355,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5667618816.0,664129536.0,17456177152.0,9831149568.0,4325690.0,14469620.0
12-04 08:32:57,4.255,3.830,91.745,0.0,0.0,0.170,0.0,28672.0,0.0,3.0,5668147200.0,664129536.0,17462673408.0,9824124928.0,4056467.0,8465113.0
12-04 08:32:58,5.245,3.384,91.032,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5667966976.0,664129536.0,17471221760.0,9815756800.0,4098373.0,14518479.0
12-04 08:32:59,4.903,3.635,91.378,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5667295232.0,664129536.0,17480318976.0,9807331328.0,4126350.0,8399356.0
12-04 08:33:00,4.932,3.997,90.646,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5666861056.0,664129536.0,17488072704.0,9800011776.0,4484817.0,15062948.0
12-04 08:33:01,4.794,4.037,90.917,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5666103296.0,664129536.0,17495924736.0,9792917504.0,4074322.0,8772484.0
12-04 08:33:02,5.401,4.388,90.042,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,5666996224.0,664129536.0,17504841728.0,9783107584.0,4553219.0,11774340.0
12-04 08:33:03,4.399,3.384,91.963,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5667397632.0,664129536.0,17512087552.0,9775460352.0,3895985.0,12286101.0
12-04 08:33:04,5.695,4.188,89.950,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5665878016.0,664129536.0,17521786880.0,9767280640.0,4315158.0,14529950.0
12-04 08:33:05,5.290,4.114,90.344,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5668069376.0,664129536.0,17527414784.0,9759461376.0,4156302.0,8478913.0
12-04 08:33:06,5.169,3.220,91.271,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5668081664.0,664129536.0,17536806912.0,9750056960.0,4197594.0,14454760.0
12-04 08:33:07,4.142,3.466,92.223,0.085,0.0,0.085,0.0,40960.0,0.0,5.0,5667487744.0,664129536.0,17543360512.0,9744097280.0,3973939.0,8220318.0
12-04 08:33:08,4.818,3.297,91.801,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5667672064.0,664129536.0,17551224832.0,9736048640.0,3964714.0,14433024.0
12-04 08:33:09,5.122,4.282,90.512,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5668659200.0,664129536.0,17558188032.0,9728098304.0,4251963.0,8460546.0
12-04 08:33:10,6.099,4.177,89.307,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5667446784.0,664129536.0,17567404032.0,9720094720.0,4239884.0,14431434.0
12-04 08:33:11,4.866,4.027,91.023,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5667651584.0,664129536.0,17574842368.0,9712451584.0,3948564.0,8353948.0
12-04 08:33:12,4.750,4.411,90.585,0.170,0.0,0.085,0.0,40960.0,0.0,5.0,5667889152.0,664129536.0,17583767552.0,9703288832.0,4444574.0,15404504.0
12-04 08:33:13,4.418,3.568,91.844,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5667328000.0,664129536.0,17590857728.0,9696759808.0,4094607.0,8634285.0
12-04 08:33:14,5.076,3.892,90.863,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5668737024.0,664129536.0,17598935040.0,9687273472.0,4295636.0,14738548.0
12-04 08:33:15,5.467,3.785,90.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5667766272.0,664129536.0,17607118848.0,9680060416.0,4190407.0,8560081.0
12-04 08:33:16,5.169,4.153,90.593,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5668245504.0,664129536.0,17616736256.0,9669963776.0,4391798.0,14938907.0
12-04 08:33:17,4.315,3.807,91.540,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5668270080.0,664129536.0,17623756800.0,9662918656.0,4142634.0,8755417.0
12-04 08:33:18,6.025,4.686,88.870,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,5667201024.0,664129536.0,17634734080.0,9653010432.0,4512891.0,14746879.0
12-04 08:33:19,4.396,3.381,91.970,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5668020224.0,664129536.0,17640574976.0,9646350336.0,3935384.0,8767289.0
12-04 08:33:20,5.607,3.568,90.569,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5669793792.0,664129536.0,17647288320.0,9637863424.0,4590187.0,14959626.0
12-04 08:33:21,5.092,4.424,90.234,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5668007936.0,664129536.0,17657556992.0,9629380608.0,4210918.0,8784193.0
12-04 08:33:22,5.907,3.544,90.295,0.0,0.0,0.253,0.0,24576.0,0.0,4.0,5668360192.0,664129536.0,17664557056.0,9622028288.0,4098436.0,14586454.0
12-04 08:33:23,4.868,3.843,85.995,5.124,0.0,0.171,0.0,273309696.0,0.0,383.0,5667631104.0,664129536.0,17673871360.0,9613443072.0,4488656.0,9022031.0
12-04 08:33:24,5.122,4.366,90.092,0.084,0.0,0.336,0.0,3051520.0,0.0,6.0,5668638720.0,664129536.0,17681158144.0,9605148672.0,4287233.0,14999481.0
12-04 08:33:25,4.911,4.149,90.940,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5668171776.0,664129536.0,17689731072.0,9597042688.0,4285281.0,8907559.0
12-04 08:33:26,4.822,3.723,91.201,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5668597760.0,664129536.0,17698054144.0,9588293632.0,4080302.0,14459815.0
12-04 08:33:27,4.726,3.460,91.561,0.0,0.0,0.253,0.0,53248.0,0.0,4.0,5668048896.0,664129536.0,17706160128.0,9580736512.0,3956663.0,8327526.0
12-04 08:33:28,5.863,4.271,89.615,0.0,0.0,0.251,0.0,36864.0,0.0,6.0,5667598336.0,664129536.0,17714606080.0,9572741120.0,4271588.0,14331167.0
12-04 08:33:29,4.786,3.862,91.184,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5668372480.0,664129536.0,17720946688.0,9565626368.0,3881955.0,8615961.0
12-04 08:33:30,5.428,3.817,90.500,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5668880384.0,664129536.0,17729900544.0,9556164608.0,4484846.0,15105044.0
12-04 08:33:31,4.685,3.492,91.652,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5668225024.0,664129536.0,17737158656.0,9549561856.0,4303771.0,8809575.0
12-04 08:33:32,5.476,3.454,90.901,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5669101568.0,664129536.0,17745682432.0,9540161536.0,4139673.0,14611540.0
12-04 08:33:33,4.572,3.387,91.871,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,5668876288.0,664129536.0,17753362432.0,9532706816.0,3899285.0,8508741.0
12-04 08:33:34,5.654,3.629,90.295,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5690515456.0,664129536.0,17762160640.0,9502269440.0,4448333.0,11418354.0
12-04 08:33:35,5.133,3.251,91.446,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5690716160.0,664129536.0,17769746432.0,9494482944.0,4185094.0,10596094.0
12-04 08:33:36,5.709,4.198,89.673,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5690523648.0,664129536.0,17778475008.0,9485946880.0,4433157.0,10675825.0
12-04 08:33:37,3.602,3.345,92.967,0.0,0.0,0.086,0.0,20480.0,0.0,2.0,5689774080.0,664129536.0,17786843136.0,9478328320.0,4033119.0,14357721.0
12-04 08:33:38,5.008,3.650,91.171,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5690236928.0,664129536.0,17793961984.0,9470746624.0,4303960.0,14701496.0
12-04 08:33:39,5.184,4.181,90.468,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5689630720.0,664129536.0,17801527296.0,9463787520.0,4106322.0,8644644.0
12-04 08:33:40,5.569,4.821,89.443,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5691523072.0,664129536.0,17809817600.0,9453604864.0,4219404.0,14673127.0
12-04 08:33:41,5.374,4.030,90.512,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5689589760.0,664129536.0,17819148288.0,9446207488.0,4378433.0,8577302.0
12-04 08:33:42,5.193,4.104,80.235,10.218,0.0,0.251,0.0,36864.0,0.0,6.0,5691613184.0,664129536.0,17825705984.0,9437626368.0,4040410.0,14843594.0
12-04 08:33:43,4.766,4.348,90.719,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5690277888.0,664129536.0,17834115072.0,9430552576.0,4066720.0,8175164.0
12-04 08:33:44,5.339,3.475,90.847,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5690568704.0,664129536.0,17841954816.0,9422422016.0,4463799.0,14896425.0
12-04 08:33:45,4.962,3.532,91.253,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5690875904.0,664129536.0,17849229312.0,9414840320.0,4008556.0,8663319.0
12-04 08:33:46,4.924,3.565,91.256,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5691731968.0,664129536.0,17856884736.0,9406328832.0,4332660.0,14827060.0
12-04 08:33:47,6.134,3.361,89.076,1.176,0.0,0.252,0.0,40960.0,0.0,5.0,5691809792.0,664129536.0,17865756672.0,9397379072.0,4139817.0,8837144.0
12-04 08:33:48,5.490,4.139,90.034,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5691101184.0,664129536.0,17874120704.0,9389723648.0,4456503.0,14810998.0
12-04 08:33:49,3.183,2.345,94.305,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5691871232.0,664129536.0,17880391680.0,9382682624.0,2400530.0,8244401.0
12-04 08:33:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5691871232.0,664129536.0,17880391680.0,9382682624.0,16096.0,8875.0
12-04 08:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5691863040.0,664129536.0,17880399872.0,9382682624.0,19986.0,167842.0
12-04 08:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5691863040.0,664129536.0,17880399872.0,9382682624.0,16588.0,14352.0
12-04 08:33:53,0.0,0.250,97.415,2.335,0.0,0.0,0.0,71450624.0,0.0,104.0,5691863040.0,664129536.0,17880399872.0,9382682624.0,15744.0,8655.0
12-04 08:33:54,0.0,0.084,99.331,0.585,0.0,0.0,0.0,137433088.0,0.0,188.0,5691863040.0,664129536.0,17880399872.0,9382682624.0,15582.0,7706.0
12-04 08:33:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5691858944.0,664129536.0,17880403968.0,9382682624.0,17091.0,11188.0
12-04 08:33:56,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5691858944.0,664129536.0,17880403968.0,9382682624.0,16559.0,9227.0
12-04 08:33:57,4.311,3.466,92.139,0.0,0.0,0.085,0.0,57344.0,0.0,6.0,5693513728.0,664129536.0,17885626368.0,9375805440.0,3641585.0,8333194.0
12-04 08:33:58,5.021,4.603,90.126,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5692391424.0,664129536.0,17894207488.0,9368346624.0,4311199.0,8601471.0
12-04 08:33:59,5.941,4.603,88.954,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,5692710912.0,664129536.0,17903534080.0,9358700544.0,4583621.0,14696419.0
12-04 08:34:00,4.992,3.976,90.863,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5695111168.0,664129536.0,17911173120.0,9348661248.0,4191357.0,8971473.0
12-04 08:34:01,6.010,5.092,88.564,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5692166144.0,664129536.0,17921200128.0,9341579264.0,4814483.0,14462082.0
12-04 08:34:02,4.818,3.719,91.293,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5693497344.0,664129536.0,17928257536.0,9333190656.0,3965508.0,14421248.0
12-04 08:34:03,6.050,4.538,89.076,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5694685184.0,664129536.0,17938608128.0,9321652224.0,4885511.0,9987835.0
12-04 08:34:04,5.008,4.160,90.662,0.0,0.0,0.170,0.0,45056.0,0.0,7.0,5693382656.0,664129536.0,17947308032.0,9314254848.0,4450062.0,13538955.0
12-04 08:34:05,4.329,3.650,91.851,0.170,0.0,0.0,0.0,12288.0,0.0,2.0,5694300160.0,664129536.0,17954009088.0,9306636288.0,4110044.0,14419492.0
12-04 08:34:06,6.234,4.802,88.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5693636608.0,664129536.0,17964036096.0,9297272832.0,4730416.0,8854185.0
12-04 08:34:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5695852544.0,664129536.0,17965350912.0,9293742080.0,16802.0,9378.0
12-04 08:34:08,1.589,0.418,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5695844352.0,664129536.0,17965359104.0,9293742080.0,615623.0,5805786.0
12-04 08:34:09,7.686,4.983,87.162,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5696749568.0,664129536.0,17975918592.0,9282277376.0,6257006.0,14474150.0
12-04 08:34:10,10.354,8.333,80.976,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5696552960.0,664129536.0,17993228288.0,9265164288.0,7930039.0,24229430.0
12-04 08:34:11,9.487,6.667,83.333,0.085,0.0,0.427,0.0,12288.0,0.0,2.0,5696778240.0,664129536.0,18007887872.0,9250279424.0,7864480.0,18338051.0
12-04 08:34:12,5.853,4.849,89.130,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5696819200.0,664129536.0,18017054720.0,9241071616.0,4473362.0,15103179.0
12-04 08:34:13,6.468,3.660,89.617,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5697679360.0,664129536.0,18026819584.0,9230446592.0,4912632.0,15314028.0
12-04 08:34:14,5.579,4.996,89.092,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5696110592.0,664129536.0,18036101120.0,9222733824.0,4536862.0,8720691.0
12-04 08:34:15,5.705,4.195,89.765,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5697298432.0,664129536.0,18043641856.0,9214005248.0,4504610.0,14995552.0
12-04 08:34:16,5.724,4.293,89.731,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5699235840.0,664129536.0,18051014656.0,9204695040.0,4557864.0,15052984.0
12-04 08:34:17,5.339,3.814,90.593,0.085,0.0,0.169,0.0,20480.0,0.0,4.0,5697503232.0,664129536.0,18061500416.0,9195941888.0,4674323.0,8864071.0
12-04 08:34:18,6.097,4.572,89.077,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5697454080.0,664129536.0,18070986752.0,9186504704.0,4847656.0,15117291.0
12-04 08:34:19,4.444,3.162,92.308,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5700628480.0,664129536.0,18078232576.0,9176084480.0,4093873.0,10991069.0
12-04 08:34:20,5.277,3.149,91.149,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5699620864.0,664129536.0,18086285312.0,9169039360.0,4524885.0,12396868.0
12-04 08:34:21,4.806,4.132,90.809,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5699547136.0,664129536.0,18094788608.0,9160609792.0,4303493.0,14616444.0
12-04 08:34:22,5.705,4.027,90.017,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5699268608.0,664129536.0,18104336384.0,9151340544.0,4514042.0,8792803.0
12-04 08:34:23,3.778,3.107,92.695,0.252,0.0,0.168,0.0,53248.0,0.0,5.0,5699907584.0,664129536.0,18109370368.0,9145667584.0,3231404.0,13909000.0
12-04 08:34:24,6.355,5.351,87.960,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5700022272.0,664129536.0,18118660096.0,9136263168.0,5313400.0,9497808.0
12-04 08:34:25,6.484,5.569,87.614,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5699325952.0,664129536.0,18129170432.0,9126449152.0,4984117.0,15061087.0
12-04 08:34:26,5.887,5.046,88.646,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5699317760.0,664129536.0,18139557888.0,9116069888.0,5063293.0,15245453.0
12-04 08:34:27,5.686,3.846,90.134,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5703168000.0,664129536.0,18145550336.0,9106227200.0,4240722.0,9458955.0
12-04 08:34:28,5.206,4.702,89.840,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5700558848.0,664129536.0,18155941888.0,9098444800.0,4535685.0,13933023.0
12-04 08:34:29,6.717,4.534,83.291,5.038,0.0,0.420,0.0,233807872.0,0.0,333.0,5701488640.0,664129536.0,18163150848.0,9090306048.0,4693254.0,14848070.0
12-04 08:34:30,5.259,4.424,90.150,0.0,0.0,0.167,0.0,49197056.0,0.0,68.0,5700280320.0,664129536.0,18171842560.0,9082822656.0,4178050.0,8918051.0
12-04 08:34:31,6.639,5.042,88.067,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5699407872.0,664129536.0,18183122944.0,9072414720.0,5122438.0,15477480.0
12-04 08:34:32,5.458,3.862,90.344,0.0,0.0,0.336,0.0,20480.0,0.0,5.0,5703077888.0,664129536.0,18190000128.0,9061867520.0,4184722.0,12261401.0
12-04 08:34:33,5.394,3.682,90.753,0.0,0.0,0.171,0.0,57344.0,0.0,4.0,5700558848.0,664129536.0,18200555520.0,9053831168.0,4815245.0,11346883.0
12-04 08:34:34,5.387,3.872,90.572,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5703159808.0,664129536.0,18206625792.0,9045159936.0,4321488.0,14467043.0
12-04 08:34:35,5.405,3.716,90.456,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5701140480.0,664129536.0,18217013248.0,9036791808.0,4361179.0,8604654.0
12-04 08:34:36,5.858,4.686,89.121,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5701046272.0,664129536.0,18224443392.0,9029455872.0,4641439.0,14875293.0
12-04 08:34:37,6.050,4.706,89.076,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5702242304.0,664129536.0,18234548224.0,9018155008.0,4655841.0,13687711.0
12-04 08:34:38,5.612,3.997,90.306,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5703094272.0,664129536.0,18242015232.0,9009836032.0,4586780.0,6658479.0
12-04 08:34:39,5.338,4.003,90.242,0.0,0.0,0.417,0.0,36864.0,0.0,5.0,5703012352.0,664129536.0,18250321920.0,9001611264.0,4041445.0,14618550.0
12-04 08:34:40,6.600,5.180,87.719,0.0,0.0,0.501,0.0,0.0,0.0,0.0,5703925760.0,664129536.0,18260414464.0,8990605312.0,5228552.0,18828779.0
12-04 08:34:41,5.798,4.202,89.664,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5703290880.0,664129536.0,18268577792.0,8983076864.0,4259571.0,8675950.0
12-04 08:34:42,4.811,3.522,67.869,23.454,0.0,0.344,0.0,0.0,0.0,0.0,5704495104.0,664129536.0,18276106240.0,8974344192.0,4675988.0,14987728.0
12-04 08:34:43,5.705,4.111,38.842,51.091,0.0,0.252,0.0,20480.0,0.0,2.0,5705048064.0,664129536.0,18286723072.0,8963174400.0,4400007.0,12109327.0
12-04 08:34:44,6.145,4.377,61.364,27.862,0.0,0.253,0.0,0.0,0.0,0.0,5704581120.0,664129536.0,18293547008.0,8956817408.0,4904533.0,12309316.0
12-04 08:34:45,4.766,3.660,91.234,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5703778304.0,664129536.0,18304319488.0,8946847744.0,4289144.0,14705714.0
12-04 08:34:46,5.424,4.492,89.746,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5705756672.0,664129536.0,18312818688.0,8936370176.0,4867247.0,11749355.0
12-04 08:34:47,4.678,4.428,90.560,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5704286208.0,664129536.0,18320633856.0,8930025472.0,3996800.0,11550007.0
12-04 08:34:48,4.163,3.483,91.929,0.0,0.0,0.425,0.0,16384.0,0.0,2.0,5704851456.0,664129536.0,18327461888.0,8922632192.0,3975318.0,8656683.0
12-04 08:34:49,6.387,5.378,88.067,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5705314304.0,664129536.0,18339094528.0,8910536704.0,5282170.0,15004476.0
12-04 08:34:50,5.709,4.114,89.757,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5705830400.0,664129536.0,18346602496.0,8902512640.0,4517502.0,14926643.0
12-04 08:34:51,5.026,3.578,91.056,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5705146368.0,664129536.0,18355372032.0,8894427136.0,4531722.0,14882300.0
12-04 08:34:52,6.128,3.064,90.638,0.0,0.0,0.170,0.0,8192.0,0.0,2.0,5705162752.0,664129536.0,18364559360.0,8885223424.0,4477248.0,8801388.0
12-04 08:34:53,5.630,4.286,89.496,0.168,0.0,0.420,0.0,45056.0,0.0,5.0,5705920512.0,664129536.0,18371444736.0,8877580288.0,4590932.0,14868109.0
12-04 08:34:54,5.263,3.480,91.087,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5705314304.0,664129536.0,18381262848.0,8868368384.0,4325026.0,8559417.0
12-04 08:34:55,5.570,4.051,90.042,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5706551296.0,664129536.0,18388652032.0,8859742208.0,4597456.0,14725520.0
12-04 08:34:56,5.966,3.697,89.916,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5706792960.0,664129536.0,18397863936.0,8850288640.0,4467573.0,15289598.0
12-04 08:34:57,5.546,5.042,89.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5706403840.0,664129536.0,18407309312.0,8841232384.0,4987535.0,9155293.0
12-04 08:34:58,5.808,4.545,89.310,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5707255808.0,664129536.0,18415976448.0,8831713280.0,4586070.0,15301323.0
12-04 08:34:59,5.892,4.714,88.215,1.010,0.0,0.168,0.0,33669120.0,0.0,46.0,5706915840.0,664129536.0,18426294272.0,8821735424.0,4664714.0,15020482.0
12-04 08:35:00,5.401,4.557,86.329,3.544,0.0,0.169,0.0,233947136.0,0.0,324.0,5708320768.0,664129536.0,18432897024.0,8813727744.0,4535349.0,9218282.0
12-04 08:35:01,6.035,4.526,89.103,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5708304384.0,664129536.0,18442797056.0,8803844096.0,4644077.0,14670789.0
12-04 08:35:02,5.448,4.107,90.193,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5707304960.0,664129536.0,18451447808.0,8796192768.0,4252133.0,8395801.0
12-04 08:35:03,5.833,4.649,89.265,0.0,0.0,0.254,0.0,81920.0,0.0,4.0,5709242368.0,664129536.0,18460319744.0,8785383424.0,5004252.0,15576204.0
12-04 08:35:04,5.887,5.307,88.557,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5709320192.0,664129536.0,18468155392.0,8777469952.0,4192499.0,14686855.0
12-04 08:35:05,5.415,4.399,89.679,0.085,0.0,0.423,0.0,32768.0,0.0,3.0,5708742656.0,664129536.0,18479472640.0,8766730240.0,4805945.0,8776870.0
12-04 08:35:06,4.949,3.242,91.638,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5708857344.0,664129536.0,18487042048.0,8759046144.0,4286673.0,15070985.0
12-04 08:35:07,6.218,4.538,88.992,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,5709746176.0,664129536.0,18495729664.0,8749469696.0,5014241.0,15460054.0
12-04 08:35:08,6.224,4.813,88.880,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,5708386304.0,664129536.0,18505506816.0,8741052416.0,4468230.0,8742547.0
12-04 08:35:09,5.574,3.378,90.709,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5710376960.0,664129536.0,18512306176.0,8732262400.0,4421745.0,13168753.0
12-04 08:35:10,5.803,4.794,89.235,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5710458880.0,664129536.0,18523025408.0,8721461248.0,4781010.0,7542247.0
12-04 08:35:11,6.192,4.435,88.870,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,5711134720.0,664129536.0,18530226176.0,8713584640.0,4515872.0,15111197.0
12-04 08:35:12,5.528,4.188,89.950,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5711400960.0,664129536.0,18538287104.0,8705257472.0,4461834.0,14940105.0
12-04 08:35:13,4.847,3.997,91.071,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5710479360.0,664129536.0,18547097600.0,8697368576.0,4432508.0,12242972.0
12-04 08:35:14,5.348,3.650,90.747,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5712355328.0,664129536.0,18554802176.0,8687788032.0,4507600.0,14652176.0
12-04 08:35:15,6.403,4.381,89.048,0.0,0.0,0.168,0.0,61440.0,0.0,12.0,5713227776.0,664129536.0,18564685824.0,8677031936.0,4630102.0,9481638.0
12-04 08:35:16,5.152,5.068,89.358,0.0,0.0,0.422,0.0,12288.0,0.0,2.0,5710692352.0,664129536.0,18574528512.0,8669724672.0,4872977.0,14827806.0
12-04 08:35:17,5.504,3.810,90.517,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5712736256.0,664129536.0,18582429696.0,8659779584.0,4541285.0,14902171.0
12-04 08:35:18,5.428,4.156,89.992,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5712162816.0,664129536.0,18592169984.0,8650612736.0,4758356.0,13239755.0
12-04 08:35:19,5.347,4.929,89.474,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5712658432.0,664129536.0,18599301120.0,8642985984.0,4460396.0,10523429.0
12-04 08:35:20,4.810,4.219,90.717,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5712740352.0,664129536.0,18607779840.0,8634425344.0,4228692.0,14591041.0
12-04 08:35:21,5.902,4.216,89.545,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5712637952.0,664129536.0,18616074240.0,8626233344.0,4722717.0,8931824.0
12-04 08:35:22,5.076,3.638,90.948,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5712375808.0,664129536.0,18625134592.0,8617435136.0,4297618.0,14804133.0
12-04 08:35:23,5.902,5.071,88.695,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5713629184.0,664129536.0,18632871936.0,8608444416.0,4715363.0,14931766.0
12-04 08:35:24,5.848,5.013,88.972,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5713272832.0,664129536.0,18643058688.0,8598614016.0,4539187.0,8997715.0
12-04 08:35:25,5.789,4.111,89.765,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5714313216.0,664129536.0,18650198016.0,8590434304.0,4458896.0,14798284.0
12-04 08:35:26,6.010,4.591,89.232,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5712928768.0,664129536.0,18660700160.0,8581316608.0,4509247.0,8973704.0
12-04 08:35:27,7.018,4.762,87.886,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,5714137088.0,664129536.0,18669088768.0,8571719680.0,4854623.0,15014169.0
12-04 08:35:28,4.932,4.252,90.306,0.170,0.0,0.340,0.0,49152.0,0.0,5.0,5711978496.0,664129536.0,18678722560.0,8564244480.0,4528034.0,14931316.0
12-04 08:35:29,4.996,3.472,91.363,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5712228352.0,664129536.0,18686128128.0,8556589056.0,4297168.0,8546068.0
12-04 08:35:30,5.707,3.918,86.797,3.237,0.0,0.341,0.0,125730816.0,0.0,148.0,5713399808.0,664129536.0,18694430720.0,8547115008.0,4688869.0,14971134.0
12-04 08:35:31,4.799,3.513,91.088,0.428,0.0,0.171,0.0,139714560.0,0.0,159.0,5714591744.0,664129536.0,18703540224.0,8536813568.0,4554883.0,12218748.0
12-04 08:35:32,5.365,4.443,89.941,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5713989632.0,664129536.0,18711986176.0,8528969728.0,4524851.0,11480253.0
12-04 08:35:33,4.689,3.922,90.963,0.0,0.0,0.426,0.0,49152.0,0.0,4.0,5714575360.0,664129536.0,18719846400.0,8520523776.0,4545645.0,12885821.0
12-04 08:35:34,4.975,4.216,90.556,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5714481152.0,664129536.0,18728448000.0,8512016384.0,4330400.0,10471288.0
12-04 08:35:35,5.356,4.603,89.791,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5714673664.0,664129536.0,18736484352.0,8503787520.0,4439353.0,14703715.0
12-04 08:35:36,5.380,3.757,90.692,0.0,0.0,0.171,0.0,20480.0,0.0,3.0,5714812928.0,664129536.0,18746773504.0,8493359104.0,4824168.0,15082371.0
12-04 08:35:37,5.219,4.293,90.236,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5714534400.0,664129536.0,18755407872.0,8485003264.0,4245454.0,8784834.0
12-04 08:35:38,6.926,4.307,88.260,0.0,0.0,0.507,0.0,20480.0,0.0,2.0,5715333120.0,664129536.0,18764480512.0,8475131904.0,4881530.0,15145987.0
12-04 08:35:39,5.330,4.230,90.271,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5717094400.0,664129536.0,18774036480.0,8463814656.0,4602056.0,12967102.0
12-04 08:35:40,6.234,4.738,88.778,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5716398080.0,664129536.0,18782478336.0,8456069120.0,4563858.0,11189707.0
12-04 08:35:41,5.966,3.866,89.916,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5716803584.0,664129536.0,18790510592.0,8447631360.0,4606500.0,14913789.0
12-04 08:35:42,5.902,4.384,88.111,1.433,0.0,0.169,0.0,0.0,0.0,0.0,5716942848.0,664129536.0,18799923200.0,8438079488.0,4762132.0,10899194.0
12-04 08:35:43,5.907,3.882,89.958,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5716955136.0,664129536.0,18807906304.0,8430084096.0,4413796.0,11770131.0
12-04 08:35:44,5.462,3.613,90.672,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5716443136.0,664129536.0,18816385024.0,8422117376.0,4279833.0,10493086.0
12-04 08:35:45,5.128,3.932,90.684,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5716291584.0,664129536.0,18826350592.0,8412303360.0,4695976.0,14068348.0
12-04 08:35:46,5.210,4.538,90.084,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5718507520.0,664129536.0,18833022976.0,8403415040.0,4269347.0,14978326.0
12-04 08:35:47,6.476,4.542,88.562,0.0,0.0,0.421,0.0,12288.0,0.0,3.0,5717327872.0,664129536.0,18843869184.0,8393748480.0,5178722.0,15777753.0
12-04 08:35:48,4.746,3.898,91.102,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5717286912.0,664129536.0,18852118528.0,8385540096.0,4353870.0,8993245.0
12-04 08:35:49,5.236,3.885,90.709,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5717262336.0,664129536.0,18860101632.0,8377581568.0,4345459.0,14406958.0
12-04 08:35:50,6.239,3.541,90.051,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5717655552.0,664129536.0,18868899840.0,8368390144.0,4435243.0,8427293.0
12-04 08:35:51,5.748,3.804,90.279,0.0,0.0,0.169,0.0,28672.0,0.0,5.0,5718892544.0,664129536.0,18876121088.0,8359931904.0,4553513.0,14889268.0
12-04 08:35:52,5.668,4.315,89.594,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5718126592.0,664129536.0,18886365184.0,8350453760.0,4837680.0,15483451.0
12-04 08:35:53,5.458,3.778,90.428,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5719236608.0,664129536.0,18893635584.0,8342073344.0,4230864.0,8665567.0
12-04 08:35:54,6.119,4.275,89.187,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5719592960.0,664129536.0,18903273472.0,8332079104.0,4712566.0,15071826.0
12-04 08:35:55,5.690,4.519,89.707,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5719597056.0,664129536.0,18912251904.0,8323096576.0,4433033.0,12225458.0
12-04 08:35:56,6.444,4.100,89.372,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5719056384.0,664129536.0,18921058304.0,8314830848.0,4570607.0,11184411.0
12-04 08:35:57,2.429,1.173,96.231,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5719392256.0,664129536.0,18924965888.0,8310587392.0,1575269.0,7765956.0
12-04 08:35:58,0.083,0.083,99.584,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,5719388160.0,664133632.0,18924965888.0,8310587392.0,15948.0,8099.0
12-04 08:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5719384064.0,664133632.0,18924969984.0,8310587392.0,25074.0,745918.0
12-04 08:36:00,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5719089152.0,664133632.0,18924969984.0,8310882304.0,16235.0,9209.0
12-04 08:36:01,0.084,0.167,97.324,2.425,0.0,0.0,0.0,228040704.0,0.0,258.0,5718994944.0,664133632.0,18924974080.0,8310972416.0,15139.0,7794.0
12-04 08:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5718896640.0,664133632.0,18924974080.0,8311070720.0,16585.0,9626.0
12-04 08:36:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718896640.0,664133632.0,18924974080.0,8311070720.0,16939.0,9604.0
12-04 08:36:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,6.0,5718896640.0,664133632.0,18924974080.0,8311070720.0,18568.0,12132.0
12-04 08:36:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718896640.0,664133632.0,18924974080.0,8311070720.0,33284.0,25619.0
12-04 08:36:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5718892544.0,664133632.0,18924978176.0,8311070720.0,17523.0,9989.0
12-04 08:36:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718892544.0,664133632.0,18924978176.0,8311070720.0,15840.0,7908.0
12-04 08:36:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718892544.0,664133632.0,18924978176.0,8311070720.0,16829.0,8641.0
12-04 08:36:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5718892544.0,664133632.0,18924978176.0,8311070720.0,15639.0,7802.0
12-04 08:36:10,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5718892544.0,664133632.0,18924978176.0,8311070720.0,17286.0,9569.0
12-04 08:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718884352.0,664133632.0,18924978176.0,8311078912.0,34340.0,27502.0
12-04 08:36:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5718880256.0,664133632.0,18924982272.0,8311078912.0,25730.0,276982.0
12-04 08:36:13,3.400,3.151,93.367,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5718740992.0,664133632.0,18928234496.0,8307965952.0,2483262.0,1584113.0
12-04 08:36:14,4.754,3.480,91.511,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5719539712.0,664133632.0,18936516608.0,8298885120.0,4295990.0,14791279.0
12-04 08:36:15,5.333,3.917,90.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5719486464.0,664133632.0,18943901696.0,8291553280.0,3810358.0,8447828.0
12-04 08:36:16,3.347,2.678,93.724,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,5719715840.0,664133632.0,18950430720.0,8284794880.0,2644929.0,7893307.0
12-04 08:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5719715840.0,664133632.0,18950430720.0,8284794880.0,16471.0,9946.0
12-04 08:36:18,4.396,3.635,91.716,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5718904832.0,664133632.0,18956210176.0,8279826432.0,3813558.0,13472840.0
12-04 08:36:19,12.051,8.291,79.145,0.0,0.0,0.513,0.0,16384.0,0.0,2.0,5720997888.0,664133632.0,18973810688.0,8260132864.0,9171722.0,24113898.0
12-04 08:36:20,9.907,6.689,83.065,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5723021312.0,664133632.0,18988593152.0,8243326976.0,7531875.0,23521317.0
12-04 08:36:21,6.427,5.760,87.396,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5720997888.0,664133632.0,18999726080.0,8234217472.0,5515492.0,15183950.0
12-04 08:36:22,6.706,4.754,88.200,0.085,0.0,0.255,0.0,28672.0,0.0,6.0,5723684864.0,664133632.0,19009818624.0,8221437952.0,5481428.0,13221407.0
12-04 08:36:23,6.832,5.465,87.361,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5722423296.0,664133632.0,19022159872.0,8210358272.0,6208020.0,18417344.0
12-04 08:36:24,5.008,2.886,91.851,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5720432640.0,664133632.0,19031396352.0,8203112448.0,4063229.0,8751974.0
12-04 08:36:25,5.316,3.797,90.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5722345472.0,664133632.0,19038527488.0,8194068480.0,4456903.0,14489776.0
12-04 08:36:26,5.837,3.948,89.871,0.0,0.0,0.343,0.0,32768.0,0.0,5.0,5721874432.0,664133632.0,19048689664.0,8184377344.0,5383884.0,15431788.0
12-04 08:36:27,5.272,4.252,90.476,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5722255360.0,664133632.0,19057283072.0,8175403008.0,4559297.0,8924647.0
12-04 08:36:28,7.569,4.962,86.796,0.168,0.0,0.505,0.0,12288.0,0.0,2.0,5723172864.0,664133632.0,19067920384.0,8163848192.0,5580709.0,15540703.0
12-04 08:36:29,5.410,4.057,90.110,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5722521600.0,664133632.0,19077517312.0,8154902528.0,4552897.0,14922246.0
12-04 08:36:30,6.032,4.503,89.125,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5723508736.0,664133632.0,19086295040.0,8145137664.0,5089920.0,15285194.0
12-04 08:36:31,5.456,3.751,90.622,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5724618752.0,664133632.0,19095822336.0,8134500352.0,4655817.0,13809656.0
12-04 08:36:32,5.385,4.444,89.915,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5724352512.0,664133632.0,19104292864.0,8126296064.0,5122957.0,10693685.0
12-04 08:36:33,6.277,4.071,89.398,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5724393472.0,664133632.0,19115560960.0,8114987008.0,5039373.0,15410073.0
12-04 08:36:34,6.578,4.246,88.676,0.167,0.0,0.333,0.0,28672.0,0.0,4.0,5724655616.0,664137728.0,19124596736.0,8105684992.0,4567524.0,14464688.0
12-04 08:36:35,6.061,5.471,88.131,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5724909568.0,664137728.0,19134767104.0,8095260672.0,5322767.0,15324004.0
12-04 08:36:36,5.021,4.100,90.628,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5724377088.0,664137728.0,19141722112.0,8088838144.0,4144107.0,8803381.0
12-04 08:36:37,6.599,5.076,87.986,0.0,0.0,0.338,0.0,8192.0,0.0,2.0,5725614080.0,664137728.0,19152519168.0,8076804096.0,5670493.0,15587424.0
12-04 08:36:38,6.081,4.392,89.443,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5725958144.0,664137728.0,19161436160.0,8067543040.0,4520413.0,14823002.0
12-04 08:36:39,6.894,5.565,87.292,0.0,0.0,0.249,0.0,32768.0,0.0,3.0,5726568448.0,664137728.0,19171479552.0,8056889344.0,5092029.0,14082081.0
12-04 08:36:40,5.828,4.476,88.345,1.014,0.0,0.338,0.0,28672.0,0.0,3.0,5725577216.0,664137728.0,19181322240.0,8048037888.0,4759963.0,10082984.0
12-04 08:36:41,5.556,4.444,85.983,3.675,0.0,0.342,0.0,150224896.0,0.0,165.0,5727404032.0,664137728.0,19189051392.0,8038481920.0,4994775.0,15411626.0
12-04 08:36:42,6.481,4.545,88.047,0.589,0.0,0.337,0.0,115703808.0,0.0,135.0,5726797824.0,664137728.0,19199889408.0,8028250112.0,4988082.0,14458491.0
12-04 08:36:43,6.002,4.142,89.772,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5728886784.0,664137728.0,19208744960.0,8017305600.0,4792200.0,13334415.0
12-04 08:36:44,5.565,4.132,89.882,0.0,0.0,0.422,0.0,40960.0,0.0,3.0,5726535680.0,664137728.0,19218538496.0,8009863168.0,4553614.0,11400197.0
12-04 08:36:45,6.381,4.534,88.749,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5727625216.0,664137728.0,19228086272.0,7999225856.0,5068445.0,15247059.0
12-04 08:36:46,0.667,0.834,98.415,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5727948800.0,664137728.0,19229827072.0,7997161472.0,609431.0,401024.0
12-04 08:36:47,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5728145408.0,664137728.0,19229827072.0,7996964864.0,64454.0,4800728.0
12-04 08:36:48,1.669,1.252,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5727985664.0,664137728.0,19231031296.0,7995920384.0,1289842.0,833126.0
12-04 08:36:49,7.022,4.907,87.648,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5728030720.0,664137728.0,19242201088.0,7984705536.0,5961379.0,15678086.0
12-04 08:36:50,10.477,8.773,80.068,0.0,0.0,0.681,0.0,0.0,0.0,0.0,5729460224.0,664137728.0,19259641856.0,7965835264.0,8949140.0,28276571.0
12-04 08:36:51,11.632,8.201,79.582,0.0,0.0,0.586,0.0,0.0,0.0,0.0,5729337344.0,664137728.0,19276075008.0,7949524992.0,8424284.0,23137452.0
12-04 08:36:52,8.179,6.155,85.076,0.084,0.0,0.506,0.0,12288.0,0.0,2.0,5728522240.0,664137728.0,19289235456.0,7937179648.0,6512029.0,16607116.0
12-04 08:36:53,5.817,3.849,90.163,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5729476608.0,664137728.0,19299680256.0,7925780480.0,5140678.0,15002049.0
12-04 08:36:54,6.406,4.326,88.769,0.0,0.0,0.499,0.0,20480.0,0.0,2.0,5730824192.0,664137728.0,19307843584.0,7916269568.0,4568953.0,13408426.0
12-04 08:36:55,6.266,4.996,88.315,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5731573760.0,664137728.0,19318329344.0,7905034240.0,5506426.0,13723733.0
12-04 08:36:56,6.824,5.560,87.363,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5729837056.0,664137728.0,19329695744.0,7895404544.0,5536062.0,18778288.0
12-04 08:36:57,6.040,4.279,89.346,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5730455552.0,664137728.0,19338199040.0,7886282752.0,4732975.0,8988888.0
12-04 08:36:58,5.777,3.653,90.229,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5730992128.0,664137728.0,19346497536.0,7877447680.0,4424330.0,14614456.0
12-04 08:36:59,6.056,5.130,88.478,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5731135488.0,664137728.0,19357224960.0,7866576896.0,5212890.0,15342489.0
12-04 08:37:00,7.053,4.954,87.657,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5731344384.0,664137728.0,19367145472.0,7856447488.0,5137166.0,9313066.0
12-04 08:37:01,5.598,3.647,90.416,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5731287040.0,664137728.0,19376308224.0,7847342080.0,4525392.0,14585864.0
12-04 08:37:02,5.852,4.919,89.059,0.0,0.0,0.170,0.0,45056.0,0.0,9.0,5731262464.0,664137728.0,19385442304.0,7838232576.0,5150687.0,15427526.0
12-04 08:37:03,4.949,4.096,90.614,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5731696640.0,664137728.0,19395547136.0,7827693568.0,4801550.0,14733259.0
12-04 08:37:04,6.600,4.929,87.886,0.167,0.0,0.418,0.0,28672.0,0.0,4.0,5734010880.0,664137728.0,19402780672.0,7818145792.0,4951137.0,14476787.0
12-04 08:37:05,5.321,4.730,89.780,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5733081088.0,664137728.0,19413184512.0,7808671744.0,4671012.0,9441594.0
12-04 08:37:06,6.160,4.304,89.198,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5733601280.0,664137728.0,19422588928.0,7798747136.0,4882611.0,15297474.0
12-04 08:37:07,6.571,4.465,88.543,0.0,0.0,0.421,0.0,36864.0,0.0,2.0,5733769216.0,664137728.0,19432849408.0,7788318720.0,5174361.0,15460523.0
12-04 08:37:08,6.045,4.786,89.001,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5733232640.0,664137728.0,19442872320.0,7778832384.0,4846895.0,9288161.0
12-04 08:37:09,6.030,4.941,88.610,0.0,0.0,0.419,0.0,32768.0,0.0,3.0,5733453824.0,664137728.0,19451101184.0,7770382336.0,4962090.0,15145151.0
12-04 08:37:10,4.839,4.584,90.238,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5732515840.0,664137728.0,19461259264.0,7761162240.0,4622951.0,14954299.0
12-04 08:37:11,6.571,5.055,88.206,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5734293504.0,664137728.0,19470049280.0,7750594560.0,4908518.0,15137371.0
12-04 08:37:12,5.971,5.551,83.936,4.121,0.0,0.421,0.0,259731456.0,0.0,287.0,5735923712.0,664137728.0,19480571904.0,7738441728.0,5086610.0,10289326.0
12-04 08:37:13,5.797,3.922,90.026,0.0,0.0,0.256,0.0,25870336.0,0.0,31.0,5734494208.0,664137728.0,19488768000.0,7731675136.0,4860652.0,14204035.0
12-04 08:37:14,7.023,5.184,87.542,0.0,0.0,0.251,0.0,40960.0,0.0,3.0,5732577280.0,664137728.0,19500457984.0,7721902080.0,5289028.0,15407429.0
12-04 08:37:15,5.616,4.359,89.774,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5735026688.0,664137728.0,19507675136.0,7712235520.0,4354712.0,14593438.0
12-04 08:37:16,5.556,4.103,89.915,0.256,0.0,0.171,0.0,28672.0,0.0,3.0,5737340928.0,664137728.0,19517890560.0,7699705856.0,5060342.0,11107603.0
12-04 08:37:17,6.109,4.854,88.536,0.0,0.0,0.502,0.0,0.0,0.0,0.0,5735391232.0,664137728.0,19528036352.0,7691509760.0,4979957.0,13185891.0
12-04 08:37:18,5.228,4.300,90.304,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5735825408.0,664137728.0,19536007168.0,7683104768.0,4458155.0,11058303.0
12-04 08:37:19,0.336,0.504,99.160,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5735931904.0,664137728.0,19538505728.0,7680499712.0,600345.0,3875948.0
12-04 08:37:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5736448000.0,664137728.0,19538505728.0,7679983616.0,59039.0,4281366.0
12-04 08:37:21,2.585,1.835,95.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5735018496.0,664137728.0,19542249472.0,7677669376.0,1945630.0,1130001.0
12-04 08:37:22,7.034,5.763,86.780,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5736157184.0,664137728.0,19552772096.0,7666008064.0,6275234.0,14305382.0
12-04 08:37:23,12.606,8.348,78.450,0.0,0.0,0.596,0.0,0.0,0.0,0.0,5737127936.0,664137728.0,19571101696.0,7646707712.0,9341088.0,31065560.0
12-04 08:37:24,9.261,6.542,83.517,0.085,0.0,0.595,0.0,16384.0,0.0,2.0,5736525824.0,664137728.0,19585867776.0,7632543744.0,7508044.0,22919860.0
12-04 08:37:25,7.549,6.107,86.005,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5737422848.0,664137728.0,19597922304.0,7619592192.0,6500849.0,16965122.0
12-04 08:37:26,6.496,4.274,88.974,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5737627648.0,664137728.0,19608748032.0,7608561664.0,5553230.0,14836603.0
12-04 08:37:27,7.398,4.847,87.500,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5737766912.0,664137728.0,19621040128.0,7596130304.0,5793661.0,15662105.0
12-04 08:37:28,6.318,4.465,88.964,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5738692608.0,664137728.0,19629801472.0,7586443264.0,4618224.0,14924155.0
12-04 08:37:29,6.281,4.774,88.442,0.0,0.0,0.503,0.0,16384.0,0.0,2.0,5738840064.0,664137728.0,19639504896.0,7576592384.0,4903024.0,15002996.0
12-04 08:37:30,6.297,4.030,89.505,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5737570304.0,664137728.0,19648675840.0,7568691200.0,4754218.0,9077719.0
12-04 08:37:31,7.203,5.360,87.186,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5737709568.0,664137728.0,19659399168.0,7557828608.0,5441925.0,15673714.0
12-04 08:37:32,5.714,3.361,90.672,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5739405312.0,664137728.0,19666079744.0,7549452288.0,4076795.0,14129981.0
12-04 08:37:33,6.340,4.480,89.096,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5742256128.0,664137728.0,19676151808.0,7536529408.0,4991447.0,10126574.0
12-04 08:37:34,5.966,4.286,89.328,0.084,0.0,0.336,0.0,28672.0,0.0,4.0,5738127360.0,664137728.0,19686395904.0,7530414080.0,4749062.0,13670187.0
12-04 08:37:35,6.066,5.223,88.458,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5740032000.0,664137728.0,19694473216.0,7520432128.0,5206713.0,15319916.0
12-04 08:37:36,4.758,4.078,90.824,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5740892160.0,664137728.0,19702493184.0,7511552000.0,4479859.0,14710259.0
12-04 08:37:37,6.902,4.882,87.879,0.0,0.0,0.337,0.0,65536.0,0.0,8.0,5740662784.0,664137728.0,19713380352.0,7500894208.0,5427154.0,15847042.0
12-04 08:37:38,6.066,4.044,89.553,0.0,0.0,0.337,0.0,12288.0,0.0,3.0,5740838912.0,664137728.0,19722985472.0,7491112960.0,4771001.0,9203299.0
12-04 08:37:39,6.261,4.569,89.086,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,5741740032.0,664137728.0,19732189184.0,7481008128.0,5013163.0,15276508.0
12-04 08:37:40,6.370,5.113,88.013,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,5742215168.0,664137728.0,19742494720.0,7470227456.0,5108802.0,15503008.0
12-04 08:37:41,5.981,5.139,88.795,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5740867584.0,664137728.0,19752398848.0,7461670912.0,4977918.0,15198649.0
12-04 08:37:42,5.644,3.707,81.045,9.351,0.0,0.253,0.0,97861632.0,0.0,104.0,5741649920.0,664137728.0,19760402432.0,7452884992.0,4385502.0,8708322.0
12-04 08:37:43,7.028,4.996,52.075,35.648,0.0,0.254,0.0,189202432.0,0.0,216.0,5741572096.0,664137728.0,19771084800.0,7442280448.0,5244436.0,15312169.0
12-04 08:37:44,5.649,4.890,68.803,20.405,0.0,0.253,0.0,45056.0,0.0,3.0,5741535232.0,664137728.0,19779821568.0,7433580544.0,4861724.0,14985870.0
12-04 08:37:45,6.297,4.702,88.917,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5744779264.0,664137728.0,19788767232.0,7421390848.0,4713505.0,9810443.0
12-04 08:37:46,5.882,3.950,89.328,0.168,0.0,0.672,0.0,28672.0,0.0,3.0,5742837760.0,664137728.0,19797811200.0,7414288384.0,4651342.0,14367496.0
12-04 08:37:47,6.577,4.975,88.196,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5741850624.0,664137728.0,19809308672.0,7403778048.0,5341111.0,12314903.0
12-04 08:37:48,5.433,3.820,90.323,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5743058944.0,664137728.0,19817971712.0,7393906688.0,4805927.0,17968537.0
12-04 08:37:49,5.523,4.758,89.550,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5744107520.0,664137728.0,19827019776.0,7383810048.0,5116308.0,15791969.0
12-04 08:37:50,6.859,4.234,88.738,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5743738880.0,664137728.0,19835985920.0,7375212544.0,5179675.0,7651405.0
12-04 08:37:51,5.952,4.422,89.371,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5745123328.0,664137728.0,19845402624.0,7364411392.0,5101352.0,12478175.0
12-04 08:37:52,6.344,4.174,88.982,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,5743280128.0,664137728.0,19856695296.0,7354961920.0,4574081.0,16002412.0
12-04 08:37:53,6.957,4.275,88.600,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5745598464.0,664137728.0,19863781376.0,7345557504.0,4693106.0,18593681.0
12-04 08:37:54,5.344,3.986,90.500,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5745520640.0,664141824.0,19873021952.0,7336390656.0,4739784.0,9085297.0
12-04 08:37:55,5.433,3.735,90.492,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5745467392.0,664141824.0,19881877504.0,7327588352.0,4762366.0,15004278.0
12-04 08:37:56,5.981,4.886,88.627,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5744074752.0,664141824.0,19893211136.0,7317647360.0,5161120.0,15193066.0
12-04 08:37:57,6.134,4.286,89.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5745594368.0,664141824.0,19899494400.0,7309844480.0,4712538.0,8767932.0
12-04 08:37:58,6.122,4.337,89.116,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5745647616.0,664141824.0,19909971968.0,7299313664.0,4893785.0,14847931.0
12-04 08:37:59,6.376,4.782,88.674,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5746188288.0,664141824.0,19920637952.0,7288107008.0,4790371.0,14920161.0
12-04 08:38:00,6.449,4.774,88.442,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5746872320.0,664141824.0,19928334336.0,7279726592.0,4934135.0,15097203.0
12-04 08:38:01,4.855,3.578,91.312,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5745876992.0,664141824.0,19937140736.0,7271915520.0,4449293.0,8669777.0
12-04 08:38:02,6.885,5.374,87.154,0.0,0.0,0.588,0.0,0.0,0.0,0.0,5746032640.0,664141824.0,19947966464.0,7260934144.0,5597481.0,16052561.0
12-04 08:38:03,5.946,4.774,88.861,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5747109888.0,664141824.0,19956764672.0,7251058688.0,4761977.0,15034892.0
12-04 08:38:04,6.571,4.381,88.374,0.168,0.0,0.505,0.0,28672.0,0.0,4.0,5747228672.0,664141824.0,19966672896.0,7241031680.0,4910028.0,15412129.0
12-04 08:38:05,5.917,5.083,88.500,0.0,0.0,0.500,0.0,0.0,0.0,0.0,5745725440.0,664141824.0,19975671808.0,7233536000.0,4752773.0,8765680.0
12-04 08:38:06,5.294,4.454,89.832,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5747576832.0,664141824.0,19983912960.0,7223443456.0,4525559.0,14565534.0
12-04 08:38:07,6.593,4.818,87.997,0.0,0.0,0.592,0.0,0.0,0.0,0.0,5746900992.0,664141824.0,19995324416.0,7212707840.0,5259722.0,15439124.0
12-04 08:38:08,6.917,4.750,87.917,0.0,0.0,0.417,0.0,12288.0,0.0,2.0,5747175424.0,664141824.0,20005244928.0,7202512896.0,4913060.0,15205848.0
12-04 08:38:09,5.392,3.960,90.227,0.0,0.0,0.421,0.0,20480.0,0.0,2.0,5748027392.0,664141824.0,20012826624.0,7194079232.0,4482895.0,8722146.0
12-04 08:38:10,7.191,4.484,87.648,0.085,0.0,0.592,0.0,12288.0,0.0,2.0,5747056640.0,664141824.0,20024299520.0,7183577088.0,5504013.0,15413296.0
12-04 08:38:11,5.798,4.790,89.076,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5748580352.0,664141824.0,20033658880.0,7172694016.0,4744686.0,15090168.0
12-04 08:38:12,6.356,3.814,89.068,0.169,0.0,0.593,0.0,0.0,0.0,0.0,5749686272.0,664141824.0,20042498048.0,7162748928.0,4947914.0,15387070.0
12-04 08:38:13,5.063,4.473,86.582,3.629,0.0,0.253,0.0,200933376.0,0.0,236.0,5750132736.0,664141824.0,20050759680.0,7154040832.0,4470099.0,10324026.0
12-04 08:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,87494656.0,0.0,96.0,5749657600.0,664141824.0,20052426752.0,7152848896.0,16075.0,8811.0
12-04 08:38:15,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749649408.0,664141824.0,20052434944.0,7152848896.0,56920.0,4280032.0
12-04 08:38:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5749649408.0,664141824.0,20052434944.0,7152848896.0,16392.0,8428.0
12-04 08:38:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749649408.0,664141824.0,20052434944.0,7152848896.0,14306.0,6308.0
12-04 08:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5749649408.0,664141824.0,20052434944.0,7152848896.0,17604.0,11214.0
12-04 08:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749649408.0,664141824.0,20052434944.0,7152848896.0,14090.0,6221.0
12-04 08:38:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5750341632.0,664141824.0,20052434944.0,7152156672.0,15876.0,7985.0
12-04 08:38:21,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5750292480.0,664141824.0,20052434944.0,7152205824.0,18080.0,12639.0
12-04 08:38:22,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5750292480.0,664141824.0,20052434944.0,7152205824.0,15161.0,13851.0
12-04 08:38:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5750292480.0,664141824.0,20052434944.0,7152205824.0,14615.0,7298.0
12-04 08:38:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5750292480.0,664141824.0,20052434944.0,7152205824.0,16470.0,9198.0
12-04 08:38:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5750288384.0,664141824.0,20052439040.0,7152205824.0,16128.0,9605.0
12-04 08:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5750222848.0,664141824.0,20052439040.0,7152271360.0,16060.0,8321.0
12-04 08:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5750222848.0,664141824.0,20052439040.0,7152271360.0,14961.0,7451.0
12-04 08:38:28,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5750222848.0,664141824.0,20052439040.0,7152271360.0,15742.0,8035.0
12-04 08:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5750349824.0,664141824.0,20052439040.0,7152144384.0,15465.0,7867.0
12-04 08:38:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749747712.0,664141824.0,20052443136.0,7152742400.0,16696.0,9190.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749575680.0,664141824.0,20052443136.0,7152914432.0,15748.0,8384.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749575680.0,664141824.0,20052443136.0,7152914432.0,18935.0,12853.0
12-04 08:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5749489664.0,664141824.0,20052529152.0,7152914432.0,17615.0,10093.0
12-04 08:38:34,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5749420032.0,664141824.0,20052598784.0,7152914432.0,17017.0,9487.0
12-04 08:38:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749415936.0,664141824.0,20052602880.0,7152914432.0,14931.0,6844.0
12-04 08:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749415936.0,664141824.0,20052602880.0,7152914432.0,16132.0,7575.0
12-04 08:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749411840.0,664141824.0,20052606976.0,7152914432.0,16810.0,10059.0
12-04 08:38:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5749411840.0,664141824.0,20052606976.0,7152914432.0,17509.0,9113.0
12-04 08:38:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749411840.0,664141824.0,20052606976.0,7152914432.0,16418.0,9881.0
12-04 08:38:40,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5749866496.0,664141824.0,20052606976.0,7152459776.0,33811.0,26408.0
12-04 08:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749800960.0,664141824.0,20052606976.0,7152525312.0,33216.0,26371.0
12-04 08:38:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749923840.0,664141824.0,20052611072.0,7152398336.0,24700.0,215565.0
12-04 08:38:43,0.0,0.167,99.667,0.083,0.0,0.083,0.0,40960.0,0.0,3.0,5749858304.0,664141824.0,20052611072.0,7152463872.0,31893.0,24422.0
12-04 08:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749858304.0,664141824.0,20052611072.0,7152463872.0,15902.0,7821.0
12-04 08:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5749858304.0,664141824.0,20052611072.0,7152463872.0,14255.0,6234.0
12-04 08:38:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5749858304.0,664141824.0,20052611072.0,7152463872.0,17273.0,10780.0
12-04 08:38:47,2.596,1.926,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5748531200.0,664141824.0,20055740416.0,7150661632.0,1912758.0,977076.0
12-04 08:38:48,5.268,3.398,91.164,0.0,0.0,0.170,0.0,9875456.0,0.0,21.0,5749080064.0,664141824.0,20063113216.0,7142739968.0,4125098.0,14644308.0
12-04 08:38:49,6.239,4.216,89.207,0.0,0.0,0.337,0.0,32768.0,0.0,3.0,5749903360.0,664141824.0,20073562112.0,7131467776.0,4994681.0,13401718.0
12-04 08:38:50,5.286,3.240,91.304,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5750104064.0,664141824.0,20081340416.0,7123488768.0,4648654.0,11200342.0
12-04 08:38:51,6.577,4.047,89.207,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5749972992.0,664141824.0,20089606144.0,7115354112.0,5069903.0,15582220.0
12-04 08:38:52,3.390,2.966,93.136,0.169,0.0,0.339,0.0,12288.0,0.0,2.0,5750272000.0,664141824.0,20097699840.0,7106961408.0,3529653.0,8073901.0
12-04 08:38:53,5.546,5.042,89.076,0.0,0.0,0.336,0.0,8192.0,0.0,1.0,5750112256.0,664141824.0,20107034624.0,7097786368.0,4848632.0,14792028.0
12-04 08:38:54,6.581,4.530,88.547,0.0,0.0,0.342,0.0,20480.0,0.0,2.0,5751136256.0,664141824.0,20116639744.0,7087157248.0,5527291.0,15441937.0
12-04 08:38:55,7.233,5.383,87.216,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5751238656.0,664141824.0,20128772096.0,7074922496.0,5636960.0,15313075.0
12-04 08:38:56,6.588,4.476,88.598,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5752205312.0,664141824.0,20137414656.0,7065313280.0,5159066.0,14956569.0
12-04 08:38:57,6.841,4.814,88.007,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5752524800.0,664141824.0,20148305920.0,7054102528.0,5397403.0,15721365.0
12-04 08:38:58,6.160,4.641,88.692,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,5752639488.0,664141824.0,20158758912.0,7043534848.0,5301117.0,15465196.0
12-04 08:38:59,6.330,4.619,88.794,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5752655872.0,664141824.0,20168556544.0,7033720832.0,5297416.0,13528533.0
12-04 08:39:00,7.280,5.523,86.778,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5751640064.0,664141824.0,20180701184.0,7022592000.0,5607671.0,16888036.0
12-04 08:39:01,5.479,3.938,90.154,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5752930304.0,664141824.0,20189925376.0,7012077568.0,5002789.0,11282193.0
12-04 08:39:02,6.818,5.640,87.121,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5753458688.0,664141824.0,20200468480.0,7001006080.0,5873907.0,19433834.0
12-04 08:39:03,0.754,0.754,98.409,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5753524224.0,664141824.0,20203646976.0,6997762048.0,836057.0,464254.0
12-04 08:39:04,0.833,0.667,98.333,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5753810944.0,664141824.0,20203679744.0,6997442560.0,563424.0,4579926.0
12-04 08:39:05,6.841,5.490,87.416,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5754953728.0,664141824.0,20214980608.0,6984998912.0,6155978.0,10754743.0
12-04 08:39:06,9.463,7.758,82.097,0.0,0.0,0.682,0.0,0.0,0.0,0.0,5755011072.0,664141824.0,20230578176.0,6969344000.0,8066499.0,27978309.0
12-04 08:39:07,8.923,6.734,83.838,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5754585088.0,664141824.0,20244774912.0,6955573248.0,7182809.0,17122070.0
12-04 08:39:08,7.621,5.758,85.097,1.185,0.0,0.339,0.0,32780288.0,0.0,38.0,5754527744.0,664141824.0,20257062912.0,6943342592.0,6468363.0,21831616.0
12-04 08:39:09,7.047,6.208,81.292,5.285,0.0,0.168,0.0,105713664.0,0.0,117.0,5755203584.0,664141824.0,20266323968.0,6933405696.0,5477662.0,15173646.0
12-04 08:39:10,6.774,5.758,86.960,0.169,0.0,0.339,0.0,12288.0,0.0,2.0,5755244544.0,664141824.0,20277444608.0,6922244096.0,6010753.0,16493137.0
12-04 08:39:11,6.542,3.823,89.380,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5755973632.0,664141824.0,20288753664.0,6910205952.0,5104102.0,12815852.0
12-04 08:39:12,5.802,3.754,88.908,1.365,0.0,0.171,0.0,0.0,0.0,0.0,5755539456.0,664141824.0,20297850880.0,6901542912.0,4887903.0,11088113.0
12-04 08:39:13,7.203,5.169,82.203,5.0,0.0,0.424,0.0,26460160.0,0.0,29.0,5755383808.0,664141824.0,20308643840.0,6890905600.0,5675311.0,16252694.0
12-04 08:39:14,7.221,4.954,87.657,0.0,0.0,0.168,0.0,82210816.0,0.0,86.0,5755736064.0,664141824.0,20319150080.0,6880047104.0,5577365.0,15377386.0
12-04 08:39:15,5.209,4.014,90.436,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5757460480.0,664141824.0,20328509440.0,6868963328.0,4708875.0,15037186.0
12-04 08:39:16,6.672,4.223,88.598,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,5757292544.0,664141824.0,20337610752.0,6860029952.0,5191005.0,14949465.0
12-04 08:39:17,5.912,4.983,88.936,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5756829696.0,664141824.0,20349321216.0,6848782336.0,5094208.0,14727700.0
12-04 08:39:18,6.192,4.156,89.143,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5756538880.0,664141824.0,20358623232.0,6839771136.0,5044102.0,15142678.0
12-04 08:39:19,7.240,4.685,87.905,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5757296640.0,664141824.0,20369563648.0,6828072960.0,5391218.0,15356901.0
12-04 08:39:20,6.645,5.316,87.791,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5758365696.0,664141824.0,20378247168.0,6818320384.0,4829595.0,8746066.0
12-04 08:39:21,6.577,4.890,88.280,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5757583360.0,664141824.0,20389502976.0,6807846912.0,5349775.0,15400079.0
12-04 08:39:22,6.463,4.847,88.350,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5758271488.0,664141824.0,20399484928.0,6797176832.0,5299233.0,15359392.0
12-04 08:39:23,5.976,4.377,89.478,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5757153280.0,664141824.0,20408705024.0,6789074944.0,4982083.0,15345182.0
12-04 08:39:24,7.782,5.439,86.527,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5757620224.0,664141824.0,20420235264.0,6777077760.0,5548798.0,15982923.0
12-04 08:39:25,6.891,5.126,87.731,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5759762432.0,664141824.0,20429045760.0,6766125056.0,5227608.0,15264414.0
12-04 08:39:26,6.430,4.992,88.156,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5760049152.0,664141824.0,20439035904.0,6755848192.0,5498900.0,16042933.0
12-04 08:39:27,6.071,4.975,88.617,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5761949696.0,664141824.0,20449255424.0,6743728128.0,5276724.0,10272539.0
12-04 08:39:28,4.693,3.584,91.212,0.171,0.0,0.341,0.0,20480.0,0.0,3.0,5760167936.0,664141824.0,20457717760.0,6737047552.0,4639711.0,10820545.0
12-04 08:39:29,8.101,5.316,86.245,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5760172032.0,664141824.0,20469784576.0,6724976640.0,5774952.0,18902287.0
12-04 08:39:30,6.628,5.621,87.248,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5758697472.0,664141824.0,20480786432.0,6715449344.0,5398948.0,15376188.0
12-04 08:39:31,6.560,5.130,87.973,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5760151552.0,664141824.0,20489506816.0,6705274880.0,5212056.0,12129047.0
12-04 08:39:32,2.664,1.499,95.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5760655360.0,664141824.0,20494499840.0,6699778048.0,1551724.0,9261665.0
12-04 08:39:33,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5760655360.0,664141824.0,20494499840.0,6699778048.0,18589.0,11708.0
12-04 08:39:34,2.685,2.349,94.883,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5761495040.0,664141824.0,20497027072.0,6696411136.0,2369912.0,3725558.0
12-04 08:39:35,8.562,6.401,84.705,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5762101248.0,664141824.0,20510797824.0,6682034176.0,6317039.0,17494863.0
12-04 08:39:36,11.574,8.681,79.404,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5761683456.0,664141824.0,20528496640.0,6664753152.0,9419674.0,27773768.0
12-04 08:39:37,10.588,7.983,81.092,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5762035712.0,664141824.0,20543885312.0,6649012224.0,8214463.0,22992285.0
12-04 08:39:38,6.775,4.117,88.937,0.0,0.0,0.172,0.0,20480.0,0.0,1.0,5762109440.0,664141824.0,20556341248.0,6636482560.0,6047149.0,15310452.0
12-04 08:39:39,8.811,5.988,84.688,0.086,0.0,0.428,0.0,40960.0,0.0,5.0,5762924544.0,664141824.0,20569718784.0,6622289920.0,6445778.0,22144204.0
12-04 08:39:40,6.531,5.089,88.126,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5763862528.0,664141824.0,20580421632.0,6610649088.0,5611251.0,15743148.0
12-04 08:39:41,7.257,4.219,88.101,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5764001792.0,664141824.0,20590067712.0,6600863744.0,5539671.0,15460381.0
12-04 08:39:42,6.410,4.274,89.145,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5763964928.0,664141824.0,20599988224.0,6590980096.0,5442610.0,15768497.0
12-04 08:39:43,6.818,5.640,87.205,0.084,0.0,0.253,0.0,8048640.0,0.0,17.0,5762514944.0,664141824.0,20612411392.0,6580006912.0,5488160.0,15694952.0
12-04 08:39:44,5.004,3.902,82.188,8.736,0.0,0.170,0.0,276824064.0,0.0,297.0,5763973120.0,664141824.0,20619943936.0,6571016192.0,4396892.0,8244951.0
12-04 08:39:45,5.746,4.974,87.650,1.372,0.0,0.257,0.0,22851584.0,0.0,32.0,5764149248.0,664141824.0,20630212608.0,6560571392.0,5535583.0,15805713.0
12-04 08:39:46,6.224,5.214,88.141,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5762985984.0,664141824.0,20640997376.0,6550949888.0,5344848.0,15635561.0
12-04 08:39:47,7.095,4.223,88.345,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5764964352.0,664141824.0,20651274240.0,6538694656.0,5335074.0,15675429.0
12-04 08:39:48,6.282,4.669,88.540,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5764882432.0,664141824.0,20661088256.0,6528962560.0,5270509.0,15194849.0
12-04 08:39:49,7.256,5.338,87.073,0.0,0.0,0.334,0.0,36864.0,0.0,3.0,5765099520.0,664141824.0,20672057344.0,6517776384.0,5097883.0,15172658.0
12-04 08:39:50,5.942,5.093,88.710,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5765357568.0,664141824.0,20682088448.0,6507487232.0,5345992.0,15303851.0
12-04 08:39:51,5.947,3.314,90.229,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5765398528.0,664141824.0,20690419712.0,6499115008.0,4504031.0,8501981.0
12-04 08:39:52,6.324,4.469,89.039,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5766012928.0,664141824.0,20699996160.0,6488924160.0,5143573.0,14622097.0
12-04 08:39:53,6.378,4.592,88.605,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5765287936.0,664141824.0,20711325696.0,6478319616.0,5592115.0,15386509.0
12-04 08:39:54,5.593,3.898,90.424,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5767049216.0,664141824.0,20719050752.0,6468833280.0,4662340.0,14836095.0
12-04 08:39:55,6.549,5.206,87.993,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5766840320.0,664141824.0,20729618432.0,6458474496.0,5269742.0,15054738.0
12-04 08:39:56,5.612,4.507,89.626,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5768138752.0,664141824.0,20737585152.0,6449209344.0,5083943.0,15158524.0
12-04 08:39:57,7.072,6.073,86.273,0.166,0.0,0.416,0.0,12288.0,0.0,2.0,5767426048.0,664141824.0,20750299136.0,6437208064.0,5431495.0,15513979.0
12-04 08:39:58,6.577,4.806,88.364,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5766762496.0,664141824.0,20760395776.0,6427774976.0,5310908.0,15528417.0
12-04 08:39:59,6.381,5.374,87.909,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5769244672.0,664141824.0,20769570816.0,6416117760.0,5011775.0,11883724.0
12-04 08:40:00,6.043,4.596,88.936,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5769281536.0,664141824.0,20778577920.0,6407073792.0,5294922.0,11419282.0
12-04 08:40:01,5.818,4.890,89.123,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5767811072.0,664141824.0,20789309440.0,6397812736.0,5152607.0,16287092.0
12-04 08:40:02,6.133,3.918,89.779,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5767737344.0,664141824.0,20799856640.0,6387339264.0,5108181.0,14817841.0
12-04 08:40:03,5.588,4.742,89.331,0.169,0.0,0.169,0.0,20480.0,0.0,3.0,5770231808.0,664141824.0,20806856704.0,6377844736.0,5022427.0,13215417.0
12-04 08:40:04,6.324,4.553,88.870,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5768617984.0,664141824.0,20819099648.0,6367215616.0,5315214.0,11105792.0
12-04 08:40:05,3.191,2.183,94.542,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5769400320.0,664141824.0,20824281088.0,6361251840.0,2466655.0,11622899.0
12-04 08:40:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5769400320.0,664141824.0,20824281088.0,6361251840.0,27110.0,1487863.0
12-04 08:40:07,0.668,0.501,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5769519104.0,664141824.0,20824289280.0,6361124864.0,479630.0,3118546.0
12-04 08:40:08,6.109,4.519,88.954,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,5769179136.0,664141824.0,20833239040.0,6352515072.0,4734201.0,9185776.0
12-04 08:40:09,10.043,8.0,81.532,0.0,0.0,0.426,0.0,32768.0,0.0,3.0,5769453568.0,664141824.0,20848721920.0,6336757760.0,9143781.0,23051532.0
12-04 08:40:10,10.415,7.028,82.049,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5770334208.0,664141824.0,20864593920.0,6320005120.0,7300072.0,22389004.0
12-04 08:40:11,8.889,7.009,83.675,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5770723328.0,664141824.0,20879368192.0,6304841728.0,7542260.0,22635500.0
12-04 08:40:12,8.220,5.678,85.678,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5772050432.0,664141824.0,20891979776.0,6290903040.0,6774891.0,21985252.0
12-04 08:40:13,6.667,5.654,87.257,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5770575872.0,664141824.0,20904460288.0,6279897088.0,5909725.0,15366521.0
12-04 08:40:14,7.070,4.770,85.009,2.726,0.0,0.426,0.0,88399872.0,0.0,108.0,5772242944.0,664141824.0,20914585600.0,6268104704.0,5868382.0,15836472.0
12-04 08:40:15,7.705,6.297,83.430,2.237,0.0,0.331,0.0,213901312.0,0.0,241.0,5772169216.0,664141824.0,20925825024.0,6256939008.0,5816196.0,16195757.0
12-04 08:40:16,6.287,4.673,88.785,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5772550144.0,664141824.0,20935827456.0,6246555648.0,5268447.0,15423451.0
12-04 08:40:17,5.690,3.190,90.948,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5772926976.0,664141824.0,20946194432.0,6235811840.0,4968193.0,15036394.0
12-04 08:40:18,6.356,5.508,88.051,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5773111296.0,664141824.0,20956827648.0,6224994304.0,5417180.0,15412626.0
12-04 08:40:19,6.213,4.851,88.596,0.0,0.0,0.340,0.0,49152.0,0.0,3.0,5773316096.0,664141824.0,20966977536.0,6214639616.0,5179501.0,14976371.0
12-04 08:40:20,7.034,4.237,88.390,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5774790656.0,664141824.0,20977111040.0,6203031552.0,5163857.0,11821126.0
12-04 08:40:21,6.761,5.008,88.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5772881920.0,664141824.0,20987039744.0,6195011584.0,4987486.0,12338709.0
12-04 08:40:22,6.308,4.794,88.814,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5773762560.0,664141824.0,20996251648.0,6184919040.0,5088643.0,14853916.0
12-04 08:40:23,6.150,4.044,89.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5773824000.0,664141824.0,21004386304.0,6176722944.0,4657509.0,14681282.0
12-04 08:40:24,6.864,4.661,88.220,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5773656064.0,664141824.0,21016412160.0,6164865024.0,5373206.0,14999670.0
12-04 08:40:25,6.234,4.886,88.795,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5775343616.0,664141824.0,21024862208.0,6154727424.0,5136442.0,15264579.0
12-04 08:40:26,6.324,5.143,88.111,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5774872576.0,664141824.0,21035864064.0,6144196608.0,5414891.0,15738655.0
12-04 08:40:27,6.107,4.665,88.719,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5777354752.0,664141824.0,21046431744.0,6131146752.0,5332086.0,11403723.0
12-04 08:40:28,6.081,4.645,89.020,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5774512128.0,664141824.0,21056450560.0,6123970560.0,4907522.0,12772328.0
12-04 08:40:29,6.481,4.630,88.552,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5775798272.0,664141824.0,21064847360.0,6114287616.0,4819224.0,14523029.0
12-04 08:40:30,6.655,5.055,88.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5775974400.0,664141824.0,21075566592.0,6103392256.0,5172690.0,15237967.0
12-04 08:40:31,6.346,4.374,89.022,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5774086144.0,664141824.0,21087993856.0,6092853248.0,5512429.0,15577007.0
12-04 08:40:32,6.833,4.667,87.917,0.083,0.0,0.500,0.0,12288.0,0.0,2.0,5776076800.0,664141824.0,21095305216.0,6083551232.0,4994704.0,15050048.0
12-04 08:40:33,6.655,4.522,88.652,0.0,0.0,0.171,0.0,12288.0,0.0,3.0,5776334848.0,664141824.0,21106786304.0,6071812096.0,5515331.0,13069243.0
12-04 08:40:34,5.867,4.422,89.371,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5777334272.0,664141824.0,21115453440.0,6062145536.0,5154566.0,18105717.0
12-04 08:40:35,6.154,4.444,88.889,0.0,0.0,0.513,0.0,0.0,0.0,0.0,5775699968.0,664141824.0,21127729152.0,6051504128.0,5379045.0,13963301.0
12-04 08:40:36,4.051,2.363,93.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5776965632.0,664141824.0,21133352960.0,6044614656.0,3203031.0,6303558.0
12-04 08:40:37,0.083,0.333,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5776969728.0,664141824.0,21134303232.0,6043660288.0,41043.0,3645400.0
12-04 08:40:38,0.0,0.0,99.749,0.251,0.0,0.0,0.0,20480.0,0.0,3.0,5776891904.0,664141824.0,21134381056.0,6043660288.0,65611.0,1417879.0
12-04 08:40:39,3.647,3.562,92.536,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5777027072.0,664141824.0,21140631552.0,6037274624.0,3804883.0,8249659.0
12-04 08:40:40,7.119,5.254,87.373,0.0,0.0,0.254,0.0,16384.0,0.0,1.0,5777285120.0,664141824.0,21152768000.0,6024880128.0,5922999.0,15982338.0
12-04 08:40:41,11.234,7.319,81.021,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5777866752.0,664141824.0,21167878144.0,6009188352.0,8515160.0,22768632.0
12-04 08:40:42,10.017,6.987,82.660,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5777223680.0,664141824.0,21183631360.0,5994078208.0,7501352.0,22342464.0
12-04 08:40:43,10.025,7.498,81.719,0.253,0.0,0.505,0.0,28672.0,0.0,3.0,5779070976.0,664141824.0,21197733888.0,5978128384.0,7972725.0,22606983.0
12-04 08:40:44,8.913,6.367,84.211,0.0,0.0,0.509,0.0,28672.0,0.0,3.0,5779505152.0,664141824.0,21213642752.0,5961785344.0,7129573.0,21828486.0
12-04 08:40:45,6.695,5.508,83.559,3.983,0.0,0.254,0.0,180396032.0,0.0,206.0,5781135360.0,664141824.0,21223313408.0,5950484480.0,5570587.0,15822731.0
12-04 08:40:46,6.298,5.362,88.170,0.0,0.0,0.170,0.0,124678144.0,0.0,132.0,5779894272.0,664141824.0,21234737152.0,5940301824.0,5630723.0,15463139.0
12-04 08:40:47,8.305,6.678,84.503,0.0,0.0,0.514,0.0,0.0,0.0,0.0,5780258816.0,664141824.0,21249052672.0,5925621760.0,7355282.0,18959258.0
12-04 08:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780410368.0,664141824.0,21250252800.0,5924270080.0,14224.0,6611.0
12-04 08:40:49,0.167,0.0,99.666,0.083,0.0,0.083,0.0,61440.0,0.0,5.0,5780410368.0,664141824.0,21250252800.0,5924270080.0,50546.0,3245462.0
12-04 08:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,6.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,14849.0,7323.0
12-04 08:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,16476.0,8978.0
12-04 08:40:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,16052.0,14577.0
12-04 08:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,15492.0,7848.0
12-04 08:40:54,0.751,0.083,99.165,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,17126.0,11184.0
12-04 08:40:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,16099.0,8236.0
12-04 08:40:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,14417.0,6460.0
12-04 08:40:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780406272.0,664141824.0,21250256896.0,5924270080.0,16220.0,8946.0
12-04 08:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780402176.0,664141824.0,21250260992.0,5924270080.0,15575.0,8490.0
12-04 08:40:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780398080.0,664141824.0,21250265088.0,5924270080.0,17111.0,10335.0
12-04 08:41:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5780365312.0,664141824.0,21250265088.0,5924302848.0,15094.0,6938.0
12-04 08:41:01,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5780025344.0,664141824.0,21250265088.0,5924642816.0,19043.0,11559.0
12-04 08:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780025344.0,664141824.0,21250265088.0,5924642816.0,14255.0,6192.0
12-04 08:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780025344.0,664141824.0,21250265088.0,5924642816.0,17801.0,9974.0
12-04 08:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780152320.0,664141824.0,21250265088.0,5924515840.0,16006.0,8020.0
12-04 08:41:05,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5780152320.0,664141824.0,21250265088.0,5924515840.0,16692.0,8756.0
12-04 08:41:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,18244.0,12597.0
12-04 08:41:07,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,15794.0,6921.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,16273.0,9024.0
12-04 08:41:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,17663.0,9886.0
12-04 08:41:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,15889.0,8255.0
12-04 08:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,32982.0,24337.0
12-04 08:41:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,15467.0,8562.0
12-04 08:41:13,0.0,0.0,94.319,5.681,0.0,0.0,0.0,20480.0,0.0,3.0,5780148224.0,664141824.0,21250269184.0,5924515840.0,46610.0,182783.0
12-04 08:41:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780144128.0,664141824.0,21250273280.0,5924515840.0,16722.0,10406.0
12-04 08:41:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5780144128.0,664141824.0,21250273280.0,5924515840.0,15956.0,8403.0
12-04 08:41:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,25333760.0,0.0,28.0,5780144128.0,664141824.0,21250273280.0,5924515840.0,14633.0,6536.0
12-04 08:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5780144128.0,664141824.0,21250273280.0,5924515840.0,17016.0,10165.0
12-04 08:41:18,0.083,0.0,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,5780144128.0,664141824.0,21250273280.0,5924515840.0,14256.0,6238.0
12-04 08:41:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780062208.0,664141824.0,21250355200.0,5924515840.0,19365.0,12488.0
12-04 08:41:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780951040.0,664141824.0,21250424832.0,5923557376.0,14200.0,6251.0
12-04 08:41:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780631552.0,664141824.0,21250428928.0,5923872768.0,14822.0,6593.0
12-04 08:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780631552.0,664141824.0,21250428928.0,5923872768.0,17906.0,12309.0
12-04 08:41:23,4.212,3.117,92.502,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5780635648.0,664141824.0,21255286784.0,5919010816.0,3426752.0,8013719.0
12-04 08:41:24,6.097,3.556,90.178,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5779771392.0,664141824.0,21264101376.0,5911060480.0,4433998.0,8736718.0
12-04 08:41:25,5.200,4.092,90.281,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5781233664.0,664141824.0,21272539136.0,5901160448.0,4886553.0,15460731.0
12-04 08:41:26,6.419,5.490,87.838,0.0,0.0,0.253,0.0,24576.0,0.0,5.0,5780459520.0,664141824.0,21284294656.0,5890179072.0,5689984.0,15792293.0
12-04 08:41:27,6.937,4.738,87.986,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5782114304.0,664141824.0,21295087616.0,5877731328.0,5576588.0,15414476.0
12-04 08:41:28,6.926,5.321,87.500,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5781958656.0,664141824.0,21305982976.0,5866991616.0,5817649.0,15421413.0
12-04 08:41:29,6.392,4.289,88.982,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5782089728.0,664141824.0,21316087808.0,5856755712.0,4753083.0,14810871.0
12-04 08:41:30,5.993,3.938,89.726,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,5781426176.0,664141824.0,21325852672.0,5847654400.0,5141419.0,15222376.0
12-04 08:41:31,7.264,5.152,87.331,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5744488448.0,664141824.0,21335744512.0,5874700288.0,5720820.0,15520562.0
12-04 08:41:32,6.549,5.038,88.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5743673344.0,664141824.0,21347397632.0,5863862272.0,5327491.0,15300706.0
12-04 08:41:33,5.777,4.843,88.955,0.085,0.0,0.340,0.0,20480.0,0.0,2.0,5744963584.0,664141824.0,21357187072.0,5852782592.0,5395125.0,15336236.0
12-04 08:41:34,7.357,4.363,88.024,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5746106368.0,664141824.0,21367345152.0,5841481728.0,5512126.0,15687270.0
12-04 08:41:35,7.209,6.022,86.344,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5744680960.0,664141824.0,21379948544.0,5830303744.0,6216705.0,16253787.0
12-04 08:41:36,6.107,4.580,89.059,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5745221632.0,664141824.0,21389508608.0,5820203008.0,5203031.0,15233263.0
12-04 08:41:37,6.740,5.644,87.447,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5745098752.0,664141824.0,21401563136.0,5808271360.0,5535363.0,15578390.0
12-04 08:41:38,7.634,5.537,86.577,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5746069504.0,664141824.0,21411512320.0,5797351424.0,5984097.0,16022803.0
12-04 08:41:39,6.566,5.808,87.205,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5746712576.0,664141824.0,21422649344.0,5785571328.0,5678910.0,15157910.0
12-04 08:41:40,6.392,5.046,88.310,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5746221056.0,664141824.0,21433012224.0,5775699968.0,5266862.0,15069016.0
12-04 08:41:41,6.706,5.700,87.175,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5747032064.0,664141824.0,21442895872.0,5765005312.0,5533104.0,15557535.0
12-04 08:41:42,6.365,5.695,87.605,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5746917376.0,664141824.0,21452754944.0,5755260928.0,5284724.0,15134889.0
12-04 08:41:43,8.550,6.454,84.828,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5746769920.0,664141824.0,21465632768.0,5742530560.0,6165655.0,16496992.0
12-04 08:41:44,5.495,3.635,90.617,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5747523584.0,664141824.0,21472202752.0,5735206912.0,4145449.0,8807774.0
12-04 08:41:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5747302400.0,664141824.0,21473820672.0,5733810176.0,16176.0,8646.0
12-04 08:41:46,1.251,0.917,97.748,0.0,0.0,0.083,0.0,36864.0,0.0,3.0,5747982336.0,664141824.0,21473845248.0,5733105664.0,1004007.0,6402119.0
12-04 08:41:47,5.649,4.553,89.545,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,5749825536.0,664141824.0,21482553344.0,5722554368.0,4740364.0,8011857.0
12-04 08:41:48,12.762,9.152,77.498,0.0,0.0,0.588,0.0,40960.0,0.0,4.0,5748142080.0,664141824.0,21502959616.0,5703831552.0,9727499.0,31035686.0
12-04 08:41:49,7.125,5.683,86.768,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5748977664.0,664141824.0,21514362880.0,5691592704.0,6186909.0,15209158.0
12-04 08:41:50,10.102,7.470,81.749,0.0,0.0,0.679,0.0,0.0,0.0,0.0,5751431168.0,664141824.0,21530300416.0,5673201664.0,8114164.0,25791227.0
12-04 08:41:51,7.919,6.740,84.836,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5750312960.0,664141824.0,21543616512.0,5661003776.0,6765990.0,18245464.0
12-04 08:41:52,9.340,5.398,84.747,0.0,0.0,0.514,0.0,0.0,0.0,0.0,5750628352.0,664141824.0,21556752384.0,5647552512.0,6998416.0,22596445.0
12-04 08:41:53,6.897,4.655,87.845,0.172,0.0,0.431,0.0,45056.0,0.0,5.0,5749964800.0,664141824.0,21569224704.0,5635743744.0,6169666.0,16003716.0
12-04 08:41:54,6.593,5.410,87.743,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5749936128.0,664141824.0,21579808768.0,5625188352.0,5498975.0,15374855.0
12-04 08:41:55,6.684,5.245,87.902,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5751037952.0,664141824.0,21590278144.0,5613617152.0,5663734.0,15519342.0
12-04 08:41:56,6.416,4.962,81.608,6.416,0.0,0.599,0.0,255807488.0,0.0,288.0,5752004608.0,664141824.0,21601800192.0,5601128448.0,5745219.0,15963807.0
12-04 08:41:57,6.474,4.600,88.586,0.0,0.0,0.341,0.0,94593024.0,0.0,104.0,5752266752.0,664141824.0,21612142592.0,5590523904.0,5412459.0,15553987.0
12-04 08:41:58,6.689,5.165,87.892,0.0,0.0,0.254,0.0,40960.0,0.0,3.0,5752905728.0,664141824.0,21622292480.0,5579735040.0,5577019.0,15695849.0
12-04 08:41:59,6.814,5.707,87.138,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5753307136.0,664141824.0,21635141632.0,5566484480.0,6134641.0,16046227.0
12-04 08:42:00,6.756,5.254,87.490,0.0,0.0,0.500,0.0,0.0,0.0,0.0,5752336384.0,664141824.0,21644480512.0,5558116352.0,5169042.0,15224189.0
12-04 08:42:01,8.136,5.085,86.695,0.0,0.0,0.085,0.0,32768.0,0.0,5.0,5752143872.0,664141824.0,21656567808.0,5546221568.0,6195831.0,16576286.0
12-04 08:42:02,6.695,5.593,87.373,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5752451072.0,664141824.0,21667831808.0,5534650368.0,5461526.0,14989514.0
12-04 08:42:03,6.582,5.148,87.764,0.0,0.0,0.506,0.0,16384.0,0.0,2.0,5753020416.0,664141824.0,21678813184.0,5523099648.0,5512496.0,15654135.0
12-04 08:42:04,7.028,4.657,87.976,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5754712064.0,664141824.0,21687554048.0,5512667136.0,5510658.0,15299287.0
12-04 08:42:05,7.185,6.182,86.383,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5754535936.0,664141824.0,21699858432.0,5500538880.0,5734141.0,15604703.0
12-04 08:42:06,6.207,4.337,89.201,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5754298368.0,664141824.0,21710065664.0,5490569216.0,5207258.0,15081848.0
12-04 08:42:07,6.672,4.645,88.429,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5755826176.0,664141824.0,21719031808.0,5480075264.0,5375399.0,15297208.0
12-04 08:42:08,7.970,4.866,86.829,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5755645952.0,664141824.0,21730283520.0,5469003776.0,5689692.0,15592841.0
12-04 08:42:09,6.102,4.915,88.644,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5753958400.0,664141824.0,21742444544.0,5458530304.0,5223973.0,14779900.0
12-04 08:42:10,7.364,5.774,86.444,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5754904576.0,664141824.0,21753208832.0,5446819840.0,5753296.0,15456158.0
12-04 08:42:11,7.718,4.326,87.786,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5768769536.0,664141824.0,21763371008.0,5422792704.0,5293063.0,15174714.0
12-04 08:42:12,6.394,4.945,88.321,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5769117696.0,664141824.0,21774536704.0,5411278848.0,5719656.0,16277771.0
12-04 08:42:13,7.107,4.992,87.733,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5770625024.0,664141824.0,21783592960.0,5400715264.0,5549294.0,15626505.0
12-04 08:42:14,7.321,5.824,86.606,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5770817536.0,664141824.0,21794283520.0,5389832192.0,5526236.0,13133668.0
12-04 08:42:15,6.351,4.657,88.823,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5770903552.0,664141824.0,21805121536.0,5378908160.0,5333716.0,17741912.0
12-04 08:42:16,7.641,5.458,86.566,0.084,0.0,0.252,0.0,40960.0,0.0,5.0,5770125312.0,664141824.0,21815738368.0,5369069568.0,5937455.0,15696782.0
12-04 08:42:17,6.598,4.027,89.203,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5776973824.0,664141824.0,21825290240.0,5352669184.0,5460303.0,13773038.0
12-04 08:42:18,6.955,5.598,87.277,0.0,0.0,0.170,0.0,45056.0,0.0,6.0,5777051648.0,664141824.0,21837656064.0,5340225536.0,5920060.0,15311371.0
12-04 08:42:19,6.138,4.092,89.685,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5779107840.0,664141824.0,21848084480.0,5327740928.0,5315127.0,10803868.0
12-04 08:42:20,7.161,4.549,87.784,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5779247104.0,664141824.0,21857599488.0,5318086656.0,5120461.0,20535631.0
12-04 08:42:21,6.324,5.228,88.196,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5779816448.0,664141824.0,21867073536.0,5308043264.0,5340357.0,15282620.0
12-04 08:42:22,6.560,4.542,88.394,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5780119552.0,664141824.0,21877571584.0,5297242112.0,5159023.0,15252552.0
12-04 08:42:23,6.378,5.272,88.095,0.0,0.0,0.255,0.0,28672.0,0.0,3.0,5780058112.0,664141824.0,21888008192.0,5286866944.0,5557968.0,15689515.0
12-04 08:42:24,7.125,5.448,87.259,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5781278720.0,664141824.0,21898190848.0,5275463680.0,5552831.0,15443763.0
12-04 08:42:25,6.117,4.503,89.040,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5781827584.0,664141824.0,21908434944.0,5264670720.0,5263633.0,14890359.0
12-04 08:42:26,6.949,5.424,87.034,0.339,0.0,0.254,0.0,12365824.0,0.0,13.0,5781422080.0,664141824.0,21920575488.0,5252935680.0,5638431.0,15840640.0
12-04 08:42:27,7.209,5.259,81.170,6.107,0.0,0.254,0.0,274726912.0,0.0,299.0,5781078016.0,664141824.0,21931937792.0,5241917440.0,5850932.0,15493245.0
12-04 08:42:28,6.628,6.040,86.493,0.168,0.0,0.671,0.0,40382464.0,0.0,53.0,5790973952.0,664141824.0,21943287808.0,5220671488.0,5741657.0,15786598.0
12-04 08:42:29,5.897,4.634,89.217,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5792329728.0,664141824.0,21951127552.0,5211475968.0,4895227.0,14812436.0
12-04 08:42:30,8.124,5.276,86.265,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5791105024.0,664141824.0,21962649600.0,5201178624.0,5595996.0,15206705.0
12-04 08:42:31,6.261,4.545,89.022,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5790859264.0,664141824.0,21973798912.0,5190275072.0,5638144.0,15568366.0
12-04 08:42:32,5.947,4.928,88.870,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5791404032.0,664141824.0,21984043008.0,5179486208.0,5329223.0,15657866.0
12-04 08:42:33,7.239,5.135,87.458,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5793558528.0,664141824.0,21994160128.0,5167214592.0,5677424.0,15611731.0
12-04 08:42:34,6.981,5.383,87.384,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5793533952.0,664141824.0,22004506624.0,5156892672.0,5535159.0,15197408.0
12-04 08:42:35,7.161,4.945,87.553,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5793845248.0,664141824.0,22017196032.0,5143891968.0,6000415.0,15945251.0
12-04 08:42:36,6.599,5.076,88.156,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5793820672.0,664141824.0,22027395072.0,5133717504.0,5389860.0,15117953.0
12-04 08:42:37,6.745,4.553,88.449,0.0,0.0,0.253,0.0,36864.0,0.0,5.0,5794480128.0,664141824.0,22037667840.0,5122785280.0,5125695.0,14538015.0
12-04 08:42:38,7.209,5.089,87.447,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5794328576.0,664141824.0,22048186368.0,5112418304.0,5527682.0,15121548.0
12-04 08:42:39,6.809,4.766,88.085,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5794873344.0,664141824.0,22058762240.0,5101297664.0,5491805.0,15196337.0
12-04 08:42:40,6.394,4.263,89.173,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5794754560.0,664141824.0,22069231616.0,5090947072.0,5191493.0,15303280.0
12-04 08:42:41,6.553,5.021,88.0,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5795258368.0,664141824.0,22079668224.0,5080006656.0,5784516.0,15759551.0
12-04 08:42:42,5.948,5.172,88.448,0.0,0.0,0.431,0.0,0.0,0.0,0.0,5794959360.0,664141824.0,22092226560.0,5067747328.0,5751424.0,15838963.0
12-04 08:42:43,7.089,5.823,86.920,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5795708928.0,664141824.0,22102958080.0,5056266240.0,5947183.0,16185345.0
12-04 08:42:44,6.229,5.303,88.215,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5797302272.0,664141824.0,22111940608.0,5045690368.0,5214372.0,14785009.0
12-04 08:42:45,6.449,5.863,87.437,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5795745792.0,664141824.0,22124167168.0,5035020288.0,5381512.0,15271048.0
12-04 08:42:46,6.255,4.734,88.757,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,5795454976.0,664141824.0,22133579776.0,5025898496.0,5261794.0,15010662.0
12-04 08:42:47,5.651,4.709,89.469,0.0,0.0,0.171,0.0,36864.0,0.0,2.0,5796773888.0,664141824.0,22143930368.0,5014228992.0,5511181.0,15433916.0
12-04 08:42:48,6.138,4.859,88.747,0.0,0.0,0.256,0.0,28672.0,0.0,2.0,5799546880.0,664141824.0,22153584640.0,5001801728.0,5510687.0,15140031.0
12-04 08:42:49,8.047,5.281,86.337,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5800415232.0,664141824.0,22165925888.0,4988592128.0,5564355.0,14264872.0
12-04 08:42:50,4.694,3.018,92.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5802184704.0,664141824.0,22172676096.0,4980072448.0,3479022.0,6150497.0
12-04 08:42:51,1.088,0.921,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5802086400.0,664141824.0,22173122560.0,4979724288.0,919510.0,4324887.0
12-04 08:42:52,1.510,1.007,97.315,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5802569728.0,664141824.0,22176624640.0,4975738880.0,1366310.0,6897022.0
12-04 08:42:53,3.431,2.929,93.473,0.0,0.0,0.167,0.0,32768.0,0.0,5.0,5801779200.0,664141824.0,22181470208.0,4971683840.0,2847898.0,7819610.0
12-04 08:42:54,8.959,6.826,83.618,0.0,0.0,0.597,0.0,0.0,0.0,0.0,5805285376.0,664141824.0,22196240384.0,4953407488.0,8378444.0,18878804.0
12-04 08:42:55,11.939,9.060,78.493,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5802958848.0,664141824.0,22215667712.0,4936306688.0,8612475.0,26926384.0
12-04 08:42:56,8.729,6.610,84.407,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5803950080.0,664141824.0,22228373504.0,4922609664.0,7062762.0,22609161.0
12-04 08:42:57,8.065,5.942,83.871,1.698,0.0,0.424,0.0,67694592.0,0.0,77.0,5803540480.0,664141824.0,22242398208.0,4908994560.0,6737959.0,15153582.0
12-04 08:42:58,7.191,6.007,75.381,11.168,0.0,0.254,0.0,255438848.0,0.0,256.0,5805563904.0,664141824.0,22253576192.0,4895793152.0,6158334.0,21065307.0
12-04 08:42:59,9.308,5.807,84.372,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5807177728.0,664141824.0,22266740736.0,4881014784.0,7188423.0,21155753.0
12-04 08:43:00,7.270,4.649,87.912,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5806637056.0,664141824.0,22277763072.0,4870533120.0,5575535.0,16318363.0
12-04 08:43:01,7.738,5.887,86.123,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5805592576.0,664141824.0,22289985536.0,4859355136.0,6079111.0,15556393.0
12-04 08:43:02,7.558,5.814,86.047,0.0,0.0,0.581,0.0,0.0,0.0,0.0,5805338624.0,664141824.0,22301663232.0,4847931392.0,5532043.0,15652439.0
12-04 08:43:03,7.679,5.232,86.667,0.169,0.0,0.253,0.0,61440.0,0.0,6.0,5806288896.0,664141824.0,22312620032.0,4836024320.0,5751151.0,15631895.0
12-04 08:43:04,6.424,5.156,87.997,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5808230400.0,664141824.0,22322507776.0,4824195072.0,5710369.0,15133307.0
12-04 08:43:05,8.463,6.081,85.210,0.0,0.0,0.247,0.0,0.0,0.0,0.0,5807951872.0,664141824.0,22333566976.0,4813414400.0,5319509.0,15564826.0
12-04 08:43:06,7.064,4.851,87.915,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5807845376.0,664141824.0,22345031680.0,4802056192.0,5728944.0,15503506.0
12-04 08:43:07,5.833,5.072,88.842,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5806960640.0,664141824.0,22355075072.0,4792897536.0,5176809.0,14923346.0
12-04 08:43:08,7.893,5.877,85.810,0.0,0.0,0.420,0.0,49152.0,0.0,7.0,5808455680.0,664141824.0,22365696000.0,4780781568.0,5718570.0,15918568.0
12-04 08:43:09,7.336,5.481,86.678,0.169,0.0,0.337,0.0,12288.0,0.0,2.0,5808164864.0,664141824.0,22377480192.0,4769288192.0,5844874.0,15237743.0
12-04 08:43:10,5.556,4.882,89.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5807919104.0,664141824.0,22387326976.0,4759687168.0,4916279.0,14947758.0
12-04 08:43:11,6.564,4.859,88.321,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5809090560.0,664141824.0,22397771776.0,4748070912.0,5746836.0,15697168.0
12-04 08:43:12,6.897,5.467,87.300,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5809762304.0,664141824.0,22407860224.0,4737310720.0,5424512.0,15367949.0
12-04 08:43:13,6.684,4.907,84.602,3.469,0.0,0.338,0.0,20480.0,0.0,2.0,5809967104.0,664141824.0,22418649088.0,4726317056.0,5579511.0,15352682.0
12-04 08:43:14,6.678,4.987,88.166,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5810696192.0,664141824.0,22428971008.0,4715266048.0,5343903.0,15231455.0
12-04 08:43:15,7.137,5.290,87.070,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5810597888.0,664141824.0,22439878656.0,4704456704.0,5607288.0,15286288.0
12-04 08:43:16,7.083,4.637,87.774,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5810438144.0,664141824.0,22450143232.0,4694351872.0,5418821.0,15256134.0
12-04 08:43:17,7.550,5.201,86.913,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5810929664.0,664141824.0,22460755968.0,4683247616.0,5316726.0,15044636.0
12-04 08:43:18,6.186,4.661,88.729,0.0,0.0,0.424,0.0,57344.0,0.0,4.0,5812887552.0,664141824.0,22470008832.0,4672036864.0,5448491.0,14753405.0
12-04 08:43:19,6.882,4.758,88.105,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5811548160.0,664141824.0,22481727488.0,4661657600.0,5718922.0,15090011.0
12-04 08:43:20,7.303,6.224,86.058,0.0,0.0,0.415,0.0,0.0,0.0,0.0,5812170752.0,664141824.0,22492827648.0,4649934848.0,5538936.0,16148348.0
12-04 08:43:21,7.435,5.931,86.299,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5812645888.0,664141824.0,22503591936.0,4638695424.0,5864754.0,14483238.0
12-04 08:43:22,5.992,5.148,88.692,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5812953088.0,664141824.0,22514163712.0,4627816448.0,5060164.0,11060207.0
12-04 08:43:23,1.763,1.595,96.558,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,5813014528.0,664141824.0,22518194176.0,4623724544.0,1672863.0,6837720.0
12-04 08:43:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5812944896.0,664141824.0,22518263808.0,4623724544.0,68604.0,5681272.0
12-04 08:43:25,5.263,4.160,90.153,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5813239808.0,664141824.0,22526242816.0,4615450624.0,4539135.0,11795792.0
12-04 08:43:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813350400.0,664141824.0,22527508480.0,4614074368.0,15810.0,8805.0
12-04 08:43:27,0.084,0.084,99.582,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,5813018624.0,664141824.0,22527512576.0,4614402048.0,25975.0,866993.0
12-04 08:43:28,0.083,0.500,91.993,7.423,0.0,0.0,0.0,140984320.0,0.0,148.0,5813514240.0,664141824.0,22527524864.0,4613894144.0,15528.0,8085.0
12-04 08:43:29,0.083,0.167,95.667,4.083,0.0,0.0,0.0,134721536.0,0.0,139.0,5813452800.0,664141824.0,22527524864.0,4613955584.0,17345.0,10612.0
12-04 08:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5812850688.0,664141824.0,22527528960.0,4614553600.0,33542.0,26295.0
12-04 08:43:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5812686848.0,664141824.0,22527528960.0,4614717440.0,16986.0,9728.0
12-04 08:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5812686848.0,664141824.0,22527528960.0,4614717440.0,15465.0,7763.0
12-04 08:43:33,0.0,0.167,99.666,0.167,0.0,0.0,0.0,69632.0,0.0,5.0,5812686848.0,664141824.0,22527528960.0,4614717440.0,17568.0,9501.0
12-04 08:43:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5812686848.0,664141824.0,22527528960.0,4614717440.0,15445.0,7874.0
12-04 08:43:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5812686848.0,664141824.0,22527528960.0,4614717440.0,34852.0,27747.0
12-04 08:43:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813571584.0,664141824.0,22527533056.0,4613828608.0,15959.0,8975.0
12-04 08:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813571584.0,664141824.0,22527533056.0,4613828608.0,16114.0,8088.0
12-04 08:43:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813571584.0,664141824.0,22527533056.0,4613828608.0,17303.0,10574.0
12-04 08:43:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5813571584.0,664141824.0,22527533056.0,4613828608.0,15616.0,7732.0
12-04 08:43:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813690368.0,664141824.0,22527533056.0,4613709824.0,14950.0,7504.0
12-04 08:43:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813579776.0,664141824.0,22527533056.0,4613820416.0,33601.0,26427.0
12-04 08:43:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813579776.0,664141824.0,22527533056.0,4613820416.0,14939.0,7598.0
12-04 08:43:43,0.0,0.083,99.833,0.0,0.0,0.083,0.0,45056.0,0.0,7.0,5813514240.0,664141824.0,22527533056.0,4613885952.0,25417.0,252881.0
12-04 08:43:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813514240.0,664141824.0,22527533056.0,4613885952.0,16581.0,10246.0
12-04 08:43:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,15286.0,7599.0
12-04 08:43:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,15316.0,7770.0
12-04 08:43:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,15657.0,7816.0
12-04 08:43:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,15600.0,15403.0
12-04 08:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,16750.0,9451.0
12-04 08:43:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,14402.0,6196.0
12-04 08:43:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,15782.0,7917.0
12-04 08:43:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813510144.0,664141824.0,22527537152.0,4613885952.0,17856.0,12466.0
12-04 08:43:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814525952.0,664141824.0,22527537152.0,4612870144.0,14800.0,13793.0
12-04 08:43:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814525952.0,664141824.0,22527537152.0,4612870144.0,15927.0,8995.0
12-04 08:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814525952.0,664141824.0,22527537152.0,4612870144.0,16436.0,9203.0
12-04 08:43:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5814525952.0,664141824.0,22527537152.0,4612870144.0,13995.0,6126.0
12-04 08:43:57,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5814521856.0,664141824.0,22527541248.0,4612870144.0,16802.0,9324.0
12-04 08:43:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814521856.0,664141824.0,22527541248.0,4612870144.0,26191.0,9073.0
12-04 08:43:59,4.057,2.705,92.984,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5814333440.0,664141824.0,22533435392.0,4607164416.0,3346907.0,8105083.0
12-04 08:44:00,0.749,0.499,98.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5815078912.0,664141824.0,22535004160.0,4604850176.0,431736.0,328949.0
12-04 08:44:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5815123968.0,664141824.0,22535004160.0,4604805120.0,39788.0,1909644.0
12-04 08:44:02,0.751,0.083,99.165,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5814779904.0,664141824.0,22535012352.0,4605140992.0,95262.0,226831.0
12-04 08:44:03,4.252,2.806,92.602,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5812928512.0,664141824.0,22542340096.0,4599664640.0,3686260.0,8451780.0
12-04 08:44:04,12.810,9.223,77.370,0.0,0.0,0.598,0.0,8192.0,0.0,1.0,5814231040.0,664141824.0,22561087488.0,4579614720.0,10310545.0,24995917.0
12-04 08:44:05,11.506,7.868,80.203,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5816254464.0,664141824.0,22578450432.0,4560228352.0,8558321.0,28965933.0
12-04 08:44:06,10.980,8.446,80.068,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5816606720.0,664141824.0,22595592192.0,4542734336.0,8806246.0,23787384.0
12-04 08:44:07,9.544,7.264,82.770,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,5817470976.0,664141824.0,22610440192.0,4527022080.0,7418522.0,22589020.0
12-04 08:44:08,12.024,8.467,78.916,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5816872960.0,664141824.0,22629265408.0,4508794880.0,9242098.0,24168351.0
12-04 08:44:09,7.601,5.659,86.233,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,5817253888.0,664141824.0,22641016832.0,4496662528.0,6291233.0,15465374.0
12-04 08:44:10,9.666,6.758,83.234,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5818150912.0,664141824.0,22657036288.0,4479746048.0,7861523.0,23705379.0
12-04 08:44:11,9.083,5.719,84.777,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5817462784.0,664141824.0,22669676544.0,4467793920.0,6075203.0,15652631.0
12-04 08:44:12,6.712,5.013,87.850,0.0,0.0,0.425,0.0,16384.0,0.0,2.0,5818261504.0,664141824.0,22680719360.0,4455952384.0,5618659.0,15719190.0
12-04 08:44:13,6.712,5.098,87.766,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5819637760.0,664141824.0,22690701312.0,4444594176.0,5779886.0,15911559.0
12-04 08:44:14,7.947,6.457,85.099,0.0,0.0,0.497,0.0,0.0,0.0,0.0,5821407232.0,664141824.0,22702813184.0,4430712832.0,6044606.0,17682584.0
12-04 08:44:15,7.040,5.004,87.447,0.085,0.0,0.424,0.0,12288.0,0.0,2.0,5820190720.0,664141824.0,22713540608.0,4421201920.0,5819948.0,19157059.0
12-04 08:44:16,7.018,6.099,86.884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819760640.0,664141824.0,22724358144.0,4410814464.0,5589494.0,15417976.0
12-04 08:44:17,7.346,5.426,86.811,0.0,0.0,0.417,0.0,16384.0,0.0,2.0,5822033920.0,664141824.0,22734471168.0,4398428160.0,5626648.0,15652475.0
12-04 08:44:18,7.647,5.630,86.471,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5820772352.0,664141824.0,22746734592.0,4387426304.0,5933451.0,15405823.0
12-04 08:44:19,6.768,5.753,87.225,0.0,0.0,0.254,0.0,32768.0,0.0,4.0,5820715008.0,664141824.0,22757629952.0,4376588288.0,5958198.0,15507149.0
12-04 08:44:20,6.509,5.241,87.912,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5822636032.0,664141824.0,22766514176.0,4365783040.0,5088780.0,15054038.0
12-04 08:44:21,8.013,6.511,85.058,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,5821435904.0,664141824.0,22779318272.0,4354179072.0,6411862.0,15822839.0
12-04 08:44:22,7.509,5.290,86.775,0.0,0.0,0.427,0.0,20480.0,0.0,2.0,5824102400.0,664141824.0,22791151616.0,4339679232.0,6183853.0,16670143.0
12-04 08:44:23,7.143,5.017,87.500,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5821919232.0,664141824.0,22803378176.0,4329635840.0,5944892.0,21097887.0
12-04 08:44:24,7.460,5.784,86.505,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,5821636608.0,664141824.0,22814973952.0,4318322688.0,5932989.0,15869125.0
12-04 08:44:25,7.113,6.109,86.360,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5822386176.0,664141824.0,22825328640.0,4307218432.0,5872786.0,15578821.0
12-04 08:44:26,7.919,5.307,86.268,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5823504384.0,664141824.0,22836912128.0,4294516736.0,6046076.0,15865648.0
12-04 08:44:27,7.627,5.508,86.356,0.254,0.0,0.254,0.0,40960.0,0.0,5.0,5822066688.0,664141824.0,22849339392.0,4283527168.0,6037495.0,16029310.0
12-04 08:44:28,6.498,4.810,88.354,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5824098304.0,664141824.0,22859669504.0,4271165440.0,5229794.0,12936005.0
12-04 08:44:29,8.284,6.086,80.051,5.072,0.0,0.507,0.0,258535424.0,0.0,265.0,5823717376.0,664141824.0,22871347200.0,4259868672.0,6268377.0,11737996.0
12-04 08:44:30,6.826,4.608,88.311,0.0,0.0,0.256,0.0,83009536.0,0.0,88.0,5826027520.0,664141824.0,22881202176.0,4247703552.0,5641570.0,22763730.0
12-04 08:44:31,7.317,5.887,86.375,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5823557632.0,664141824.0,22893473792.0,4237901824.0,5995758.0,17072215.0
12-04 08:44:32,2.694,2.189,94.781,0.0,0.0,0.337,0.0,45056.0,0.0,3.0,5824651264.0,664141824.0,22898634752.0,4231647232.0,2639465.0,5767477.0
12-04 08:44:33,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5824647168.0,664141824.0,22898638848.0,4231647232.0,57099.0,5695016.0
12-04 08:44:34,1.169,0.835,97.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5824872448.0,664141824.0,22899556352.0,4230504448.0,936033.0,1071411.0
12-04 08:44:35,4.661,3.729,91.271,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5825765376.0,664141824.0,22906806272.0,4222361600.0,4149750.0,8833329.0
12-04 08:44:36,7.757,5.649,86.341,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5824954368.0,664141824.0,22919471104.0,4210507776.0,6059831.0,15364481.0
12-04 08:44:37,13.687,9.239,76.390,0.0,0.0,0.684,0.0,0.0,0.0,0.0,5827084288.0,664141824.0,22941753344.0,4186095616.0,10765802.0,36219724.0
12-04 08:44:38,8.799,6.768,84.010,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5829406720.0,664141824.0,22955134976.0,4170391552.0,7455125.0,16700908.0
12-04 08:44:39,11.448,8.165,79.714,0.168,0.0,0.505,0.0,20480.0,0.0,3.0,5828792320.0,664141824.0,22971527168.0,4154613760.0,8492754.0,22690467.0
12-04 08:44:40,8.913,6.621,84.211,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5829963776.0,664141824.0,22985121792.0,4139847680.0,7285303.0,22709334.0
12-04 08:44:41,7.779,5.532,86.258,0.0,0.0,0.432,0.0,0.0,0.0,0.0,5831704576.0,664141824.0,22998306816.0,4124921856.0,7043707.0,22378340.0
12-04 08:44:42,8.921,6.457,84.282,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5830606848.0,664141824.0,23012995072.0,4111331328.0,7373434.0,16639904.0
12-04 08:44:43,9.198,5.738,82.447,2.447,0.0,0.169,0.0,16384.0,0.0,2.0,5831446528.0,664141824.0,23025745920.0,4097740800.0,6881818.0,23049938.0
12-04 08:44:44,7.451,5.673,86.283,0.254,0.0,0.339,0.0,28672.0,0.0,3.0,5832658944.0,664141824.0,23037235200.0,4085039104.0,6338687.0,15876589.0
12-04 08:44:45,6.899,5.281,87.479,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5832871936.0,664141824.0,23048568832.0,4073492480.0,6079054.0,15805242.0
12-04 08:44:46,6.616,4.690,88.610,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5833084928.0,664141824.0,23057444864.0,4064403456.0,4534694.0,14791758.0
12-04 08:44:47,7.886,7.215,84.564,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5832413184.0,664141824.0,23072149504.0,4050370560.0,6670523.0,15667848.0
12-04 08:44:48,7.338,5.290,87.031,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5836644352.0,664141824.0,23082860544.0,4035428352.0,5991518.0,17905489.0
12-04 08:44:49,7.107,5.686,86.957,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,5834977280.0,664141824.0,23094636544.0,4025319424.0,5568187.0,16708931.0
12-04 08:44:50,7.173,5.636,86.849,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5832855552.0,664141824.0,23107670016.0,4014407680.0,6203368.0,18506259.0
12-04 08:44:51,7.504,5.481,86.678,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5834366976.0,664141824.0,23118061568.0,4002504704.0,5833808.0,16028655.0
12-04 08:44:52,7.843,5.030,87.042,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5833924608.0,664141824.0,23131017216.0,3989991424.0,5987358.0,15588489.0
12-04 08:44:53,8.425,6.066,85.257,0.0,0.0,0.253,0.0,20480.0,0.0,2.0,5834125312.0,664141824.0,23142768640.0,3978039296.0,6099542.0,15873200.0
12-04 08:44:54,7.953,5.499,86.041,0.0,0.0,0.508,0.0,57344.0,0.0,8.0,5838000128.0,664141824.0,23154053120.0,3962880000.0,6205476.0,18139670.0
12-04 08:44:55,6.134,4.958,88.571,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5835575296.0,664141824.0,23164420096.0,3954937856.0,4800909.0,12385703.0
12-04 08:44:56,7.517,5.574,86.402,0.084,0.0,0.422,0.0,12288.0,0.0,2.0,5836156928.0,664141824.0,23175516160.0,3943260160.0,6084510.0,21674621.0
12-04 08:44:57,6.735,4.945,87.980,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5837852672.0,664141824.0,23186944000.0,3930136576.0,5876376.0,15554226.0
12-04 08:44:58,6.405,4.868,88.471,0.0,0.0,0.256,0.0,32768.0,0.0,3.0,5838233600.0,664141824.0,23197523968.0,3919175680.0,5648442.0,15530549.0
12-04 08:44:59,6.512,5.570,86.461,1.200,0.0,0.257,0.0,52256768.0,0.0,56.0,5838544896.0,664141824.0,23208599552.0,3907788800.0,6104810.0,16378280.0
12-04 08:45:00,6.793,5.761,82.201,4.901,0.0,0.344,0.0,273678336.0,0.0,281.0,5836713984.0,664141824.0,23222788096.0,3895431168.0,6253186.0,16584859.0
12-04 08:45:01,6.485,5.631,87.713,0.0,0.0,0.171,0.0,22335488.0,0.0,23.0,5837352960.0,664141824.0,23234428928.0,3883151360.0,5971673.0,13209213.0
12-04 08:45:02,6.544,5.453,87.584,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5839040512.0,664141824.0,23244341248.0,3871551488.0,5290087.0,17454710.0
12-04 08:45:03,5.527,4.167,90.136,0.0,0.0,0.170,0.0,77824.0,0.0,3.0,5849944064.0,664145920.0,23253274624.0,3851710464.0,4619488.0,13183047.0
12-04 08:45:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5849370624.0,664145920.0,23254659072.0,3850899456.0,49541.0,41628.0
12-04 08:45:05,0.587,0.419,98.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5849427968.0,664145920.0,23254667264.0,3850833920.0,626145.0,4331528.0
12-04 08:45:06,6.911,5.412,87.427,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5850476544.0,664145920.0,23264145408.0,3840307200.0,4938468.0,9225021.0
12-04 08:45:07,5.374,4.366,90.176,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5849731072.0,664145920.0,23273017344.0,3832180736.0,4469891.0,14972429.0
12-04 08:45:08,7.288,5.508,86.864,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,5850505216.0,664145920.0,23284396032.0,3820027904.0,5994076.0,12760846.0
12-04 08:45:09,6.571,4.297,88.880,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5850648576.0,664145920.0,23294488576.0,3809792000.0,5008430.0,18640006.0
12-04 08:45:10,9.637,7.354,82.671,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5851840512.0,664145920.0,23308787712.0,3794300928.0,8027368.0,18398334.0
12-04 08:45:11,10.794,6.131,82.383,0.0,0.0,0.691,0.0,0.0,0.0,0.0,5852504064.0,664145920.0,23326343168.0,3776081920.0,9087477.0,28761361.0
12-04 08:45:12,12.010,7.240,80.324,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5853138944.0,664145920.0,23344140288.0,3757649920.0,9167155.0,22536431.0
12-04 08:45:13,8.634,5.448,85.583,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5853282304.0,664145920.0,23355322368.0,3746324480.0,5983609.0,22858157.0
12-04 08:45:14,11.054,7.112,81.234,0.171,0.0,0.428,0.0,20480.0,0.0,3.0,5854793728.0,664145920.0,23372124160.0,3728011264.0,8619586.0,23623888.0
12-04 08:45:15,7.401,5.719,86.543,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5854035968.0,664145920.0,23384494080.0,3716399104.0,5797421.0,15235517.0
12-04 08:45:16,9.145,6.181,84.420,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5857185792.0,664145920.0,23398354944.0,3699388416.0,7145699.0,18900040.0
12-04 08:45:17,8.454,6.319,84.629,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5854982144.0,664145920.0,23412506624.0,3687440384.0,7281532.0,20599634.0
12-04 08:45:18,6.394,4.945,88.235,0.0,0.0,0.426,0.0,16384.0,0.0,2.0,5855559680.0,664145920.0,23423500288.0,3675869184.0,5913255.0,15423961.0
12-04 08:45:19,8.870,6.109,84.519,0.084,0.0,0.418,0.0,28672.0,0.0,3.0,5856534528.0,664145920.0,23435776000.0,3662618624.0,6331326.0,20882600.0
12-04 08:45:20,6.048,5.281,88.501,0.0,0.0,0.170,0.0,20480.0,0.0,1.0,5856415744.0,664145920.0,23446106112.0,3652407296.0,5575596.0,16637889.0
12-04 08:45:21,8.138,6.460,84.983,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5856948224.0,664145920.0,23458758656.0,3639222272.0,6389324.0,15835874.0
12-04 08:45:22,8.062,5.660,85.935,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5855326208.0,664145920.0,23473065984.0,3626536960.0,6388383.0,15891506.0
12-04 08:45:23,7.346,5.175,87.312,0.0,0.0,0.167,0.0,20480.0,0.0,2.0,5857366016.0,664145920.0,23482007552.0,3615555584.0,5585066.0,20693175.0
12-04 08:45:24,7.562,5.523,86.746,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5858717696.0,664145920.0,23493681152.0,3602530304.0,6183484.0,16189727.0
12-04 08:45:25,6.870,4.580,88.295,0.085,0.0,0.170,0.0,28672.0,0.0,3.0,5858983936.0,664145920.0,23504183296.0,3591761920.0,5427370.0,15175658.0
12-04 08:45:26,7.627,6.356,85.763,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5857492992.0,664145920.0,23518310400.0,3579125760.0,6440345.0,16311588.0
12-04 08:45:27,6.622,5.784,87.343,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5858213888.0,664145920.0,23528726528.0,3567988736.0,5311631.0,15184706.0
12-04 08:45:28,7.910,4.913,87.011,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,5859041280.0,664145920.0,23537979392.0,3557908480.0,5401995.0,14751269.0
12-04 08:45:29,7.203,5.863,86.265,0.0,0.0,0.670,0.0,0.0,0.0,0.0,5858873344.0,664145920.0,23549415424.0,3546640384.0,5889971.0,15990674.0
12-04 08:45:30,6.713,4.303,86.403,2.410,0.0,0.172,0.0,95170560.0,0.0,113.0,5858942976.0,664145920.0,23560462336.0,3535523840.0,5954470.0,15012676.0
12-04 08:45:31,7.797,5.085,83.305,3.305,0.0,0.508,0.0,255356928.0,0.0,261.0,5859385344.0,664145920.0,23571292160.0,3524251648.0,5806612.0,16020976.0
12-04 08:45:32,7.149,5.021,87.319,0.0,0.0,0.511,0.0,0.0,0.0,0.0,5860466688.0,664145920.0,23583657984.0,3510804480.0,5891398.0,21509000.0
12-04 08:45:33,7.441,5.853,86.204,0.0,0.0,0.502,0.0,49152.0,0.0,3.0,5860876288.0,664145920.0,23594176512.0,3499876352.0,5886650.0,13480120.0
12-04 08:45:34,7.209,5.768,86.599,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5860462592.0,664145920.0,23607504896.0,3486961664.0,6309165.0,18268446.0
12-04 08:45:35,7.226,5.731,86.711,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5860712448.0,664145920.0,23618437120.0,3475779584.0,5394186.0,13401213.0
12-04 08:45:36,6.122,4.252,89.456,0.0,0.0,0.170,0.0,4096.0,0.0,1.0,5860450304.0,664145920.0,23629615104.0,3464863744.0,4889982.0,11094517.0
12-04 08:45:37,7.562,5.607,86.406,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5862559744.0,664145920.0,23640743936.0,3451625472.0,6495582.0,20985689.0
12-04 08:45:38,6.234,4.611,88.898,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5862060032.0,664145920.0,23652212736.0,3440656384.0,5418327.0,12613321.0
12-04 08:45:39,8.876,6.002,84.784,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5862531072.0,664145920.0,23664488448.0,3427909632.0,6726833.0,24194851.0
12-04 08:45:40,6.128,4.255,89.447,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5861904384.0,664145920.0,23675183104.0,3417841664.0,5096164.0,14663911.0
12-04 08:45:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862989824.0,664145920.0,23675936768.0,3416002560.0,183508.0,113510.0
12-04 08:45:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862989824.0,664145920.0,23675936768.0,3416002560.0,60677.0,2329455.0
12-04 08:45:43,3.483,2.294,93.968,0.170,0.0,0.085,0.0,28672.0,0.0,4.0,5864755200.0,664145920.0,23681703936.0,3408470016.0,3135037.0,6150716.0
12-04 08:45:44,9.492,6.864,83.305,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5864079360.0,664145920.0,23695249408.0,3395600384.0,7835788.0,19081076.0
12-04 08:45:45,12.574,8.921,77.910,0.0,0.0,0.595,0.0,0.0,0.0,0.0,5863075840.0,664145920.0,23715450880.0,3376402432.0,9355159.0,29174975.0
12-04 08:45:46,7.959,5.843,85.859,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5863837696.0,664145920.0,23727939584.0,3363151872.0,7061998.0,16611363.0
12-04 08:45:47,10.952,8.088,80.286,0.0,0.0,0.674,0.0,0.0,0.0,0.0,5864902656.0,664145920.0,23744806912.0,3345219584.0,8043259.0,23275488.0
12-04 08:45:48,10.654,6.292,82.466,0.0,0.0,0.587,0.0,16384.0,0.0,2.0,5865381888.0,664145920.0,23759454208.0,3330093056.0,7471437.0,22086118.0
12-04 08:45:49,8.626,5.193,85.678,0.168,0.0,0.335,0.0,20480.0,0.0,4.0,5864759296.0,664145920.0,23771389952.0,3318779904.0,5816610.0,15631882.0
12-04 08:45:50,8.655,6.387,84.706,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5866397696.0,664145920.0,23784529920.0,3304001536.0,6747542.0,21812767.0
12-04 08:45:51,7.932,5.063,86.835,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,5866332160.0,664145920.0,23795675136.0,3292921856.0,5808230.0,14998493.0
12-04 08:45:52,7.777,4.987,87.067,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5866471424.0,664145920.0,23807172608.0,3281285120.0,6037767.0,15609248.0
12-04 08:45:53,6.752,4.530,88.462,0.0,0.0,0.256,0.0,20480.0,0.0,2.0,5869948928.0,664145920.0,23818858496.0,3266121728.0,5802500.0,17158734.0
12-04 08:45:54,7.500,6.917,85.083,0.083,0.0,0.417,0.0,45056.0,0.0,7.0,5866389504.0,664145920.0,23830974464.0,3257565184.0,6076194.0,20724703.0
12-04 08:45:55,8.030,6.086,85.630,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5866954752.0,664145920.0,23843835904.0,3244138496.0,6312170.0,16163046.0
12-04 08:45:56,6.029,4.565,89.147,0.0,0.0,0.258,0.0,16384.0,0.0,1.0,5868109824.0,664145920.0,23854407680.0,3232411648.0,5694113.0,15318202.0
12-04 08:45:57,8.115,5.156,86.475,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5868081152.0,664145920.0,23864700928.0,3222147072.0,5831514.0,15584856.0
12-04 08:45:58,6.010,4.591,89.149,0.083,0.0,0.167,0.0,32768.0,0.0,3.0,5869154304.0,664145920.0,23873601536.0,3212173312.0,4468320.0,14558055.0
12-04 08:45:59,12.427,9.992,76.826,0.0,0.0,0.756,0.0,0.0,0.0,0.0,5869080576.0,664145920.0,23893749760.0,3192098816.0,9578867.0,24147584.0
12-04 08:46:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5869641728.0,664145920.0,23894679552.0,3190607872.0,32665.0,25423.0
12-04 08:46:01,0.084,0.251,95.900,3.766,0.0,0.0,0.0,131584000.0,0.0,133.0,5869375488.0,664145920.0,23894691840.0,3190861824.0,59506.0,4613044.0
12-04 08:46:02,0.083,0.0,97.915,2.002,0.0,0.0,0.0,194756608.0,0.0,191.0,5869309952.0,664145920.0,23894691840.0,3190927360.0,17494.0,12294.0
12-04 08:46:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5869178880.0,664145920.0,23894691840.0,3191058432.0,35469.0,28987.0
12-04 08:46:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869178880.0,664145920.0,23894691840.0,3191058432.0,19966.0,11966.0
12-04 08:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869178880.0,664145920.0,23894691840.0,3191058432.0,16537.0,8756.0
12-04 08:46:06,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5869178880.0,664145920.0,23894691840.0,3191058432.0,15517.0,6987.0
12-04 08:46:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,7.0,5869178880.0,664145920.0,23894691840.0,3191058432.0,16850.0,9642.0
12-04 08:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869096960.0,664145920.0,23894773760.0,3191058432.0,19228.0,11502.0
12-04 08:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5869023232.0,664145920.0,23894847488.0,3191058432.0,17371.0,9306.0
12-04 08:46:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5869019136.0,664145920.0,23894851584.0,3191058432.0,18011.0,12185.0
12-04 08:46:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869019136.0,664145920.0,23894851584.0,3191058432.0,34873.0,27941.0
12-04 08:46:12,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5869015040.0,664145920.0,23894855680.0,3191058432.0,16520.0,9288.0
12-04 08:46:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869015040.0,664145920.0,23894855680.0,3191058432.0,23576.0,192577.0
12-04 08:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869015040.0,664145920.0,23894855680.0,3191058432.0,15580.0,8712.0
12-04 08:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869015040.0,664145920.0,23894855680.0,3191058432.0,15676.0,7269.0
12-04 08:46:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869010944.0,664145920.0,23894859776.0,3191058432.0,15921.0,7662.0
12-04 08:46:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869010944.0,664145920.0,23894859776.0,3191058432.0,15701.0,7666.0
12-04 08:46:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5869010944.0,664145920.0,23894859776.0,3191058432.0,17499.0,17277.0
12-04 08:46:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869010944.0,664145920.0,23894859776.0,3191058432.0,16082.0,8008.0
12-04 08:46:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869465600.0,664145920.0,23894859776.0,3190603776.0,14739.0,7339.0
12-04 08:46:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,16718.0,10349.0
12-04 08:46:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,15222.0,7521.0
12-04 08:46:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,15554.0,13455.0
12-04 08:46:24,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,14407.0,6287.0
12-04 08:46:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,17882.0,11903.0
12-04 08:46:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5869273088.0,664145920.0,23894859776.0,3190796288.0,15810.0,8738.0
12-04 08:46:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5869268992.0,664145920.0,23894863872.0,3190796288.0,16175.0,9181.0
12-04 08:46:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,14844.0,7596.0
12-04 08:46:29,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,17169.0,9625.0
12-04 08:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,15140.0,7278.0
12-04 08:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,16897.0,9676.0
12-04 08:46:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,16547.0,10454.0
12-04 08:46:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869264896.0,664145920.0,23894867968.0,3190796288.0,18988.0,12299.0
12-04 08:46:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,15144.0,7973.0
12-04 08:46:35,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,18245.0,11336.0
12-04 08:46:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,16165.0,9120.0
12-04 08:46:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,15423.0,7132.0
12-04 08:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,14307.0,6283.0
12-04 08:46:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869260800.0,664145920.0,23894872064.0,3190796288.0,16789.0,10142.0
12-04 08:46:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869731840.0,664145920.0,23894872064.0,3190325248.0,15986.0,9201.0
12-04 08:46:41,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5869641728.0,664145920.0,23894872064.0,3190415360.0,32501.0,24378.0
12-04 08:46:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,5869641728.0,664145920.0,23894872064.0,3190415360.0,15744.0,8893.0
12-04 08:46:43,0.083,0.0,98.082,1.835,0.0,0.0,0.0,0.0,0.0,0.0,5869658112.0,664145920.0,23894872064.0,3190398976.0,28712.0,158780.0
12-04 08:46:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869654016.0,664145920.0,23894876160.0,3190398976.0,15475.0,8698.0
12-04 08:46:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869654016.0,664145920.0,23894876160.0,3190398976.0,16336.0,8929.0
12-04 08:46:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869654016.0,664145920.0,23894876160.0,3190398976.0,14735.0,7681.0
12-04 08:46:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5869654016.0,664145920.0,23894876160.0,3190398976.0,15244.0,6912.0
12-04 08:46:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869654016.0,664145920.0,23894876160.0,3190398976.0,16102.0,13341.0
12-04 08:46:49,0.585,0.0,99.415,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869596672.0,664145920.0,23894876160.0,3190456320.0,17342.0,9572.0
12-04 08:46:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869514752.0,664145920.0,23894958080.0,3190456320.0,32980.0,26267.0
12-04 08:46:51,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5869572096.0,664145920.0,23895027712.0,3190329344.0,17099.0,9758.0
12-04 08:46:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5869568000.0,664145920.0,23895031808.0,3190329344.0,15044.0,7532.0
12-04 08:46:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5869568000.0,664145920.0,23895031808.0,3190329344.0,17845.0,15253.0
12-04 08:46:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869690880.0,664145920.0,23895035904.0,3190202368.0,15504.0,8647.0
12-04 08:46:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5869686784.0,664145920.0,23895040000.0,3190202368.0,17630.0,10096.0
12-04 08:46:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869686784.0,664145920.0,23895040000.0,3190202368.0,14981.0,7498.0
12-04 08:46:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869686784.0,664145920.0,23895040000.0,3190202368.0,15848.0,8193.0
12-04 08:46:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5869686784.0,664145920.0,23895040000.0,3190202368.0,16486.0,10220.0
12-04 08:46:59,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5869682688.0,664145920.0,23895044096.0,3190202368.0,15882.0,8009.0
12-04 08:47:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870374912.0,664145920.0,23895044096.0,3189510144.0,15328.0,8181.0
12-04 08:47:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870206976.0,664145920.0,23895044096.0,3189678080.0,16336.0,8997.0
12-04 08:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5870206976.0,664145920.0,23895044096.0,3189678080.0,16335.0,9699.0
12-04 08:47:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870206976.0,664145920.0,23895044096.0,3189678080.0,17537.0,9830.0
12-04 08:47:04,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5870206976.0,664145920.0,23895044096.0,3189678080.0,15568.0,7717.0
12-04 08:47:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,34693.0,27241.0
12-04 08:47:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,16942.0,10149.0
12-04 08:47:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,15812.0,7107.0
12-04 08:47:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,15146.0,6735.0
12-04 08:47:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,18594.0,11741.0
12-04 08:47:10,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,15946.0,8392.0
12-04 08:47:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870202880.0,664145920.0,23895048192.0,3189678080.0,35316.0,27983.0
12-04 08:47:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,16670.0,9987.0
12-04 08:47:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,25226.0,264969.0
12-04 08:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,14167.0,6246.0
12-04 08:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,15960.0,8164.0
12-04 08:47:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,14501.0,6325.0
12-04 08:47:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,16363.0,9191.0
12-04 08:47:18,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,18448.0,19961.0
12-04 08:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870190592.0,664145920.0,23895052288.0,3189686272.0,16336.0,8928.0
12-04 08:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870796800.0,664145920.0,23895052288.0,3189080064.0,15633.0,8105.0
12-04 08:47:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870706688.0,664145920.0,23895052288.0,3189170176.0,15186.0,7626.0
12-04 08:47:22,0.083,0.0,99.750,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,5870706688.0,664145920.0,23895052288.0,3189170176.0,15915.0,8776.0
12-04 08:47:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,14895.0,14121.0
12-04 08:47:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,14035.0,6101.0
12-04 08:47:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,17379.0,10567.0
12-04 08:47:26,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,18251.0,11874.0
12-04 08:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,17156.0,10305.0
12-04 08:47:28,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,15498.0,8881.0
12-04 08:47:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,16072.0,7509.0
12-04 08:47:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870702592.0,664145920.0,23895056384.0,3189170176.0,15345.0,7783.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870616576.0,664145920.0,23895142400.0,3189170176.0,16203.0,8277.0
12-04 08:47:32,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870538752.0,664145920.0,23895212032.0,3189178368.0,14128.0,6407.0
12-04 08:47:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870534656.0,664145920.0,23895216128.0,3189178368.0,18531.0,10618.0
12-04 08:47:34,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,5870657536.0,664145920.0,23895220224.0,3189051392.0,19152.0,12814.0
12-04 08:47:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870653440.0,664145920.0,23895224320.0,3189051392.0,17897.0,10763.0
12-04 08:47:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870653440.0,664145920.0,23895224320.0,3189051392.0,16436.0,9393.0
12-04 08:47:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5870653440.0,664145920.0,23895224320.0,3189051392.0,17550.0,10650.0
12-04 08:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870653440.0,664145920.0,23895224320.0,3189051392.0,15257.0,6996.0
12-04 08:47:39,0.0,0.083,99.583,0.250,0.0,0.083,0.0,53248.0,0.0,6.0,5870653440.0,664145920.0,23895224320.0,3189051392.0,15997.0,8193.0
12-04 08:47:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870854144.0,664145920.0,23895224320.0,3188850688.0,14609.0,7361.0
12-04 08:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870657536.0,664145920.0,23895228416.0,3189043200.0,50487.0,42752.0
12-04 08:47:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870657536.0,664145920.0,23895228416.0,3189043200.0,16018.0,9567.0
12-04 08:47:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870657536.0,664145920.0,23895228416.0,3189043200.0,23188.0,220851.0
12-04 08:47:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,17160.0,11579.0
12-04 08:47:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,15788.0,8150.0
12-04 08:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,14614.0,7270.0
12-04 08:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,16336.0,8863.0
12-04 08:47:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,14770.0,12577.0
12-04 08:47:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,18674.0,11714.0
12-04 08:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,14984.0,7516.0
12-04 08:47:51,0.0,0.084,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,5870690304.0,664145920.0,23895228416.0,3189010432.0,16030.0,8905.0
12-04 08:47:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,16158.0,9698.0
12-04 08:47:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,17050.0,15917.0
12-04 08:47:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,15394.0,8077.0
12-04 08:47:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,15676.0,8225.0
12-04 08:47:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,15681.0,8467.0
12-04 08:47:57,0.501,0.0,99.416,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,5870686208.0,664145920.0,23895232512.0,3189010432.0,15953.0,7967.0
12-04 08:47:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870669824.0,664145920.0,23895232512.0,3189026816.0,15123.0,7828.0
12-04 08:47:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870669824.0,664145920.0,23895232512.0,3189026816.0,16574.0,9451.0
12-04 08:48:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871235072.0,664145920.0,23895232512.0,3188461568.0,15672.0,9460.0
12-04 08:48:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871063040.0,664145920.0,23895236608.0,3188629504.0,16030.0,8705.0
12-04 08:48:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871063040.0,664145920.0,23895236608.0,3188629504.0,15227.0,7546.0
12-04 08:48:03,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5871058944.0,664145920.0,23895240704.0,3188629504.0,18193.0,11041.0
12-04 08:48:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871058944.0,664145920.0,23895240704.0,3188629504.0,16012.0,8420.0
12-04 08:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871058944.0,664145920.0,23895240704.0,3188629504.0,16477.0,8184.0
12-04 08:48:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871050752.0,664145920.0,23895240704.0,3188637696.0,15573.0,8039.0
12-04 08:48:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871050752.0,664145920.0,23895240704.0,3188637696.0,17220.0,9468.0
12-04 08:48:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5871046656.0,664150016.0,23895240704.0,3188637696.0,15465.0,7797.0
12-04 08:48:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5871042560.0,664150016.0,23895244800.0,3188637696.0,18705.0,12051.0
12-04 08:48:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871042560.0,664150016.0,23895244800.0,3188637696.0,15644.0,7949.0
12-04 08:48:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871042560.0,664150016.0,23895244800.0,3188637696.0,33710.0,25464.0
12-04 08:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5870960640.0,664150016.0,23895326720.0,3188637696.0,17036.0,10252.0
12-04 08:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870891008.0,664150016.0,23895396352.0,3188637696.0,24218.0,176769.0
12-04 08:48:14,0.0,0.083,99.666,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,5870919680.0,664150016.0,23895400448.0,3188604928.0,14534.0,6859.0
12-04 08:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870919680.0,664150016.0,23895400448.0,3188604928.0,17296.0,10319.0
12-04 08:48:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870915584.0,664150016.0,23895404544.0,3188604928.0,15398.0,8557.0
12-04 08:48:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870915584.0,664150016.0,23895404544.0,3188604928.0,17615.0,11266.0
12-04 08:48:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870915584.0,664150016.0,23895404544.0,3188604928.0,14590.0,11272.0
12-04 08:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5870911488.0,664150016.0,23895408640.0,3188604928.0,16859.0,9732.0
12-04 08:48:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5871484928.0,664150016.0,23895408640.0,3188031488.0,14582.0,6504.0
12-04 08:48:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871300608.0,664150016.0,23895408640.0,3188215808.0,15867.0,7912.0
12-04 08:48:22,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5871300608.0,664150016.0,23895408640.0,3188215808.0,16158.0,9701.0
12-04 08:48:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871300608.0,664150016.0,23895408640.0,3188215808.0,14984.0,11874.0
12-04 08:48:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871300608.0,664150016.0,23895408640.0,3188215808.0,17250.0,11547.0
12-04 08:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871292416.0,664150016.0,23895408640.0,3188224000.0,15582.0,7786.0
12-04 08:48:26,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,5871292416.0,664150016.0,23895408640.0,3188224000.0,15010.0,7612.0
12-04 08:48:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871292416.0,664150016.0,23895408640.0,3188224000.0,16267.0,8880.0
12-04 08:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871292416.0,664150016.0,23895408640.0,3188224000.0,15704.0,8713.0
12-04 08:48:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871292416.0,664150016.0,23895408640.0,3188224000.0,17119.0,9070.0
12-04 08:48:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871288320.0,664150016.0,23895412736.0,3188224000.0,15456.0,7783.0
12-04 08:48:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871288320.0,664150016.0,23895412736.0,3188224000.0,17511.0,10633.0
12-04 08:48:32,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5871288320.0,664150016.0,23895412736.0,3188224000.0,15123.0,6843.0
12-04 08:48:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871288320.0,664150016.0,23895412736.0,3188224000.0,20268.0,14079.0
12-04 08:48:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871415296.0,664150016.0,23895412736.0,3188097024.0,16011.0,8371.0
12-04 08:48:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871411200.0,664150016.0,23895416832.0,3188097024.0,15937.0,8118.0
12-04 08:48:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871411200.0,664150016.0,23895416832.0,3188097024.0,14896.0,6822.0
12-04 08:48:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871411200.0,664150016.0,23895416832.0,3188097024.0,17217.0,9536.0
12-04 08:48:38,0.084,0.0,99.749,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5871534080.0,664150016.0,23895420928.0,3187970048.0,34416.0,27024.0
12-04 08:48:39,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871534080.0,664150016.0,23895420928.0,3187970048.0,16236.0,8954.0
12-04 08:48:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871656960.0,664150016.0,23895420928.0,3187847168.0,15504.0,8712.0
12-04 08:48:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871534080.0,664150016.0,23895420928.0,3187970048.0,34655.0,26692.0
12-04 08:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871534080.0,664150016.0,23895420928.0,3187970048.0,16086.0,9720.0
12-04 08:48:43,0.083,0.167,99.417,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,5871534080.0,664150016.0,23895420928.0,3187970048.0,44817.0,158018.0
12-04 08:48:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5871566848.0,664150016.0,23895420928.0,3187937280.0,15730.0,8664.0
12-04 08:48:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871566848.0,664150016.0,23895420928.0,3187937280.0,15228.0,6841.0
12-04 08:48:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871566848.0,664150016.0,23895420928.0,3187937280.0,16129.0,9685.0
12-04 08:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5871566848.0,664150016.0,23895420928.0,3187937280.0,16347.0,8839.0
12-04 08:48:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871562752.0,664150016.0,23895425024.0,3187937280.0,16280.0,13011.0
12-04 08:48:49,0.751,0.083,98.915,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,5871554560.0,664150016.0,23895425024.0,3187945472.0,15582.0,7669.0
12-04 08:48:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871554560.0,664150016.0,23895425024.0,3187945472.0,16068.0,9632.0
12-04 08:48:51,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871554560.0,664150016.0,23895425024.0,3187945472.0,14756.0,6593.0
12-04 08:48:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871554560.0,664150016.0,23895425024.0,3187945472.0,15804.0,8857.0
12-04 08:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871554560.0,664150016.0,23895425024.0,3187945472.0,16632.0,12574.0
12-04 08:48:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871472640.0,664150016.0,23895506944.0,3187945472.0,15232.0,7786.0
12-04 08:48:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5871529984.0,664150016.0,23895576576.0,3187818496.0,16890.0,10072.0
12-04 08:48:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871525888.0,664150016.0,23895580672.0,3187818496.0,14744.0,7388.0
12-04 08:48:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871525888.0,664150016.0,23895580672.0,3187818496.0,16442.0,9022.0
12-04 08:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871517696.0,664150016.0,23895588864.0,3187818496.0,15532.0,8711.0
12-04 08:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871517696.0,664150016.0,23895588864.0,3187818496.0,14777.0,6849.0
12-04 08:49:00,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871861760.0,664150016.0,23895588864.0,3187474432.0,15849.0,8891.0
12-04 08:49:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5871771648.0,664150016.0,23895588864.0,3187564544.0,14933.0,6564.0
12-04 08:49:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871771648.0,664150016.0,23895588864.0,3187564544.0,15137.0,8486.0
12-04 08:49:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871771648.0,664150016.0,23895588864.0,3187564544.0,18793.0,11978.0
12-04 08:49:04,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871771648.0,664150016.0,23895588864.0,3187564544.0,17792.0,10969.0
12-04 08:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871771648.0,664150016.0,23895588864.0,3187564544.0,17588.0,10406.0
12-04 08:49:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871767552.0,664150016.0,23895592960.0,3187564544.0,15039.0,6658.0
12-04 08:49:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5871767552.0,664150016.0,23895592960.0,3187564544.0,16780.0,8553.0
12-04 08:49:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895597056.0,3187564544.0,15874.0,8018.0
12-04 08:49:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895597056.0,3187564544.0,17251.0,9937.0
12-04 08:49:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895597056.0,3187564544.0,15765.0,8178.0
12-04 08:49:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895597056.0,3187564544.0,35660.0,29081.0
12-04 08:49:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5871763456.0,664150016.0,23895597056.0,3187564544.0,16588.0,9150.0
12-04 08:49:13,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5871697920.0,664150016.0,23895597056.0,3187630080.0,24859.0,249170.0
12-04 08:49:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895597056.0,3187597312.0,15471.0,7886.0
12-04 08:49:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895597056.0,3187597312.0,14661.0,6498.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895597056.0,3187597312.0,16358.0,9998.0
12-04 08:49:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871726592.0,664150016.0,23895601152.0,3187597312.0,15693.0,7736.0
12-04 08:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5871726592.0,664150016.0,23895601152.0,3187597312.0,15138.0,14426.0
12-04 08:49:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5871726592.0,664150016.0,23895601152.0,3187597312.0,16614.0,9461.0
12-04 08:49:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871927296.0,664150016.0,23895601152.0,3187396608.0,16490.0,9910.0
12-04 08:49:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,16718.0,10001.0
12-04 08:49:22,0.0,0.167,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,15156.0,7522.0
12-04 08:49:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,15190.0,14106.0
12-04 08:49:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,14894.0,6984.0
12-04 08:49:25,0.0,0.0,99.667,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,15051.0,7456.0
12-04 08:49:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,16655.0,9902.0
12-04 08:49:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871734784.0,664150016.0,23895601152.0,3187589120.0,15128.0,6750.0
12-04 08:49:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,16740.0,10917.0
12-04 08:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,16243.0,8209.0
12-04 08:49:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,17523.0,10890.0
12-04 08:49:31,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,16131.0,8482.0
12-04 08:49:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,16336.0,9187.0
12-04 08:49:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,17206.0,8933.0
12-04 08:49:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871730688.0,664150016.0,23895605248.0,3187589120.0,15849.0,8239.0
12-04 08:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871644672.0,664150016.0,23895691264.0,3187589120.0,16274.0,8276.0
12-04 08:49:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871575040.0,664150016.0,23895760896.0,3187589120.0,16059.0,8885.0
12-04 08:49:37,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5871570944.0,664150016.0,23895764992.0,3187589120.0,18499.0,12052.0
12-04 08:49:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871566848.0,664150016.0,23895769088.0,3187589120.0,17085.0,10240.0
12-04 08:49:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871562752.0,664150016.0,23895773184.0,3187589120.0,15432.0,7090.0
12-04 08:49:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871710208.0,664150016.0,23895773184.0,3187441664.0,15664.0,8738.0
12-04 08:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871816704.0,664150016.0,23895773184.0,3187335168.0,34159.0,25661.0
12-04 08:49:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871816704.0,664150016.0,23895773184.0,3187335168.0,14855.0,7388.0
12-04 08:49:43,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5871812608.0,664150016.0,23895777280.0,3187335168.0,42040.0,225047.0
12-04 08:49:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,15664.0,8558.0
12-04 08:49:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,16674.0,9361.0
12-04 08:49:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,14990.0,7365.0
12-04 08:49:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,16330.0,8862.0
12-04 08:49:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,16066.0,14526.0
12-04 08:49:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,15496.0,7712.0
12-04 08:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,16207.0,9235.0
12-04 08:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,16068.0,7912.0
12-04 08:49:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,15412.0,8549.0
12-04 08:49:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5871845376.0,664150016.0,23895777280.0,3187302400.0,18153.0,16106.0
12-04 08:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5871841280.0,664150016.0,23895781376.0,3187302400.0,16252.0,9764.0
12-04 08:49:55,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5871841280.0,664150016.0,23895781376.0,3187302400.0,16774.0,9422.0
12-04 08:49:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871841280.0,664150016.0,23895781376.0,3187302400.0,15176.0,7472.0
12-04 08:49:57,0.500,0.083,99.417,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5871968256.0,664150016.0,23895781376.0,3187175424.0,16091.0,8051.0
12-04 08:49:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871960064.0,664150016.0,23895781376.0,3187183616.0,16396.0,9133.0
12-04 08:49:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5871960064.0,664150016.0,23895781376.0,3187183616.0,16236.0,8836.0
12-04 08:50:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872541696.0,664150016.0,23895781376.0,3186601984.0,14791.0,6880.0
12-04 08:50:01,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5872349184.0,664150016.0,23895781376.0,3186794496.0,17858.0,10527.0
12-04 08:50:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872349184.0,664150016.0,23895781376.0,3186794496.0,14904.0,7268.0
12-04 08:50:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872349184.0,664150016.0,23895781376.0,3186794496.0,17405.0,9643.0
12-04 08:50:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5872345088.0,664150016.0,23895785472.0,3186794496.0,17296.0,10581.0
12-04 08:50:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872345088.0,664150016.0,23895785472.0,3186794496.0,17624.0,9901.0
12-04 08:50:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872345088.0,664150016.0,23895785472.0,3186794496.0,16426.0,9047.0
12-04 08:50:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872345088.0,664150016.0,23895785472.0,3186794496.0,16592.0,8144.0
12-04 08:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872345088.0,664150016.0,23895785472.0,3186794496.0,15894.0,8110.0
12-04 08:50:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872340992.0,664150016.0,23895789568.0,3186794496.0,17768.0,10516.0
12-04 08:50:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872340992.0,664150016.0,23895789568.0,3186794496.0,15974.0,8061.0
12-04 08:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872336896.0,664150016.0,23895793664.0,3186794496.0,36514.0,29107.0
12-04 08:50:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872336896.0,664150016.0,23895793664.0,3186794496.0,15251.0,6682.0
12-04 08:50:13,0.083,0.0,98.250,1.667,0.0,0.0,0.0,12288.0,0.0,2.0,5872336896.0,664150016.0,23895793664.0,3186794496.0,23756.0,171968.0
12-04 08:50:14,0.0,0.0,98.746,1.254,0.0,0.0,0.0,0.0,0.0,0.0,5872336896.0,664150016.0,23895793664.0,3186794496.0,21792.0,10712.0
12-04 08:50:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872336896.0,664150016.0,23895793664.0,3186794496.0,14716.0,6544.0
12-04 08:50:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872254976.0,664150016.0,23895875584.0,3186794496.0,16601.0,10223.0
12-04 08:50:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872185344.0,664150016.0,23895945216.0,3186794496.0,16236.0,9135.0
12-04 08:50:18,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872181248.0,664150016.0,23895949312.0,3186794496.0,15550.0,12314.0
12-04 08:50:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872181248.0,664150016.0,23895949312.0,3186794496.0,14893.0,6544.0
12-04 08:50:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871902720.0,664150016.0,23895953408.0,3187068928.0,15604.0,8557.0
12-04 08:50:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16679.0,9424.0
12-04 08:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16292.0,9852.0
12-04 08:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,15130.0,11490.0
12-04 08:50:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16329.0,9814.0
12-04 08:50:25,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16381.0,8900.0
12-04 08:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,15228.0,7930.0
12-04 08:50:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16884.0,10056.0
12-04 08:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,14130.0,6101.0
12-04 08:50:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,16203.0,8159.0
12-04 08:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871800320.0,664150016.0,23895957504.0,3187167232.0,14841.0,6639.0
12-04 08:50:31,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,18242.0,12210.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,14551.0,6578.0
12-04 08:50:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,18569.0,10687.0
12-04 08:50:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,16779.0,10381.0
12-04 08:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,16963.0,9379.0
12-04 08:50:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,16443.0,9473.0
12-04 08:50:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871763456.0,664150016.0,23895961600.0,3187200000.0,16497.0,8447.0
12-04 08:50:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871759360.0,664150016.0,23895965696.0,3187200000.0,35080.0,28798.0
12-04 08:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871759360.0,664150016.0,23895965696.0,3187200000.0,15996.0,8136.0
12-04 08:50:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872390144.0,664150016.0,23895965696.0,3186569216.0,14850.0,7364.0
12-04 08:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872390144.0,664150016.0,23895969792.0,3186565120.0,50837.0,42768.0
12-04 08:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872390144.0,664150016.0,23895969792.0,3186565120.0,15292.0,8479.0
12-04 08:50:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5872390144.0,664150016.0,23895969792.0,3186565120.0,24375.0,277391.0
12-04 08:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872549888.0,664150016.0,23895969792.0,3186405376.0,14910.0,7377.0
12-04 08:50:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872549888.0,664150016.0,23895969792.0,3186405376.0,17610.0,11111.0
12-04 08:50:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872549888.0,664150016.0,23895969792.0,3186405376.0,15916.0,9020.0
12-04 08:50:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872549888.0,664150016.0,23895969792.0,3186405376.0,15421.0,7641.0
12-04 08:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872545792.0,664150016.0,23895973888.0,3186405376.0,15314.0,10956.0
12-04 08:50:49,0.751,0.083,99.082,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,15819.0,7777.0
12-04 08:50:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,16512.0,10115.0
12-04 08:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,15960.0,8439.0
12-04 08:50:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,15704.0,8716.0
12-04 08:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,16360.0,12101.0
12-04 08:50:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,15504.0,8466.0
12-04 08:50:55,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,16336.0,9046.0
12-04 08:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,14656.0,7643.0
12-04 08:50:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872529408.0,664150016.0,23895973888.0,3186421760.0,16141.0,8838.0
12-04 08:50:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,664150016.0,23896055808.0,3186421760.0,15772.0,9138.0
12-04 08:50:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872373760.0,664150016.0,23896129536.0,3186421760.0,15782.0,8084.0
12-04 08:51:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872537600.0,664150016.0,23896133632.0,3186253824.0,16298.0,9855.0
12-04 08:51:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872496640.0,664150016.0,23896133632.0,3186294784.0,16534.0,9751.0
12-04 08:51:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,15356.0,7886.0
12-04 08:51:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,19314.0,11941.0
12-04 08:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,15568.0,8044.0
12-04 08:51:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,17414.0,9662.0
12-04 08:51:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,16666.0,9501.0
12-04 08:51:07,0.0,0.084,99.833,0.084,0.0,0.0,0.0,45056.0,0.0,4.0,5872484352.0,664150016.0,23896137728.0,3186302976.0,16366.0,8184.0
12-04 08:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872480256.0,664150016.0,23896141824.0,3186302976.0,17730.0,11665.0
12-04 08:51:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872480256.0,664150016.0,23896141824.0,3186302976.0,16572.0,8272.0
12-04 08:51:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872480256.0,664150016.0,23896141824.0,3186302976.0,16071.0,8471.0
12-04 08:51:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872480256.0,664150016.0,23896141824.0,3186302976.0,33857.0,25877.0
12-04 08:51:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5872480256.0,664150016.0,23896141824.0,3186302976.0,16098.0,9167.0
12-04 08:51:13,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5872476160.0,664150016.0,23896145920.0,3186302976.0,41093.0,250135.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872508928.0,664150016.0,23896145920.0,3186270208.0,17138.0,11159.0
12-04 08:51:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,17056.0,10327.0
12-04 08:51:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15982.0,9349.0
12-04 08:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15997.0,7959.0
12-04 08:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15067.0,13114.0
12-04 08:51:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15534.0,7114.0
12-04 08:51:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872869376.0,664150016.0,23896150016.0,3185905664.0,15082.0,7797.0
12-04 08:51:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872513024.0,664150016.0,23896150016.0,3186262016.0,16336.0,9061.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872513024.0,664150016.0,23896150016.0,3186262016.0,16258.0,9792.0
12-04 08:51:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872513024.0,664150016.0,23896150016.0,3186262016.0,17358.0,16880.0
12-04 08:51:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15724.0,8707.0
12-04 08:51:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,5872504832.0,664150016.0,23896150016.0,3186270208.0,15102.0,6810.0
12-04 08:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872500736.0,664150016.0,23896154112.0,3186270208.0,16048.0,9213.0
12-04 08:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872500736.0,664150016.0,23896154112.0,3186270208.0,15642.0,7646.0
12-04 08:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872500736.0,664150016.0,23896154112.0,3186270208.0,31479.0,23584.0
12-04 08:51:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872500736.0,664150016.0,23896154112.0,3186270208.0,16897.0,9560.0
12-04 08:51:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872500736.0,664150016.0,23896154112.0,3186270208.0,18379.0,11629.0
12-04 08:51:31,0.0,0.585,99.248,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4735270912.0,664150016.0,23896154112.0,4323500032.0,18275.0,9057.0
12-04 08:51:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4734976000.0,664150016.0,23896154112.0,4323794944.0,16667.0,9218.0
12-04 08:51:33,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4734976000.0,664150016.0,23896154112.0,4323794944.0,19121.0,11513.0
12-04 08:51:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4734976000.0,664150016.0,23896154112.0,4323794944.0,15609.0,7431.0
12-04 08:51:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4734971904.0,664150016.0,23896158208.0,4323794944.0,17701.0,9761.0
12-04 08:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4734971904.0,664150016.0,23896158208.0,4323794944.0,32478.0,9133.0
12-04 08:51:37,7.095,2.755,89.900,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4805312512.0,664150016.0,23896190976.0,4253421568.0,196251.0,185327.0
12-04 08:51:38,0.669,0.251,98.745,0.335,0.0,0.0,0.0,0.0,0.0,0.0,4809056256.0,664150016.0,23896195072.0,4249673728.0,129525.0,111973.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-orderer-slave-11.csv <==
12-04 08:29:37,0.746,0.305,98.662,0.226,0.0,0.061,3873.919,1356844.819,0.540,4.127,3783458816.0,638971904.0,15145943040.0,14050701312.0,0.0,0.0
12-04 08:29:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784019968.0,638971904.0,15145947136.0,14050136064.0,10200.0,8407.0
12-04 08:29:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784019968.0,638971904.0,15145947136.0,14050136064.0,7078.0,5328.0
12-04 08:29:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784019968.0,638971904.0,15145947136.0,14050136064.0,8038.0,5963.0
12-04 08:29:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784019968.0,638971904.0,15145947136.0,14050136064.0,8535.0,7817.0
12-04 08:29:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784019968.0,638971904.0,15145947136.0,14050136064.0,8381.0,6878.0
12-04 08:29:43,0.167,0.167,99.499,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,3784396800.0,638971904.0,15145951232.0,14049755136.0,25414.0,24452.0
12-04 08:29:44,0.664,0.0,99.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784372224.0,638971904.0,15145951232.0,14049779712.0,8392.0,6926.0
12-04 08:29:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784372224.0,638971904.0,15145951232.0,14049779712.0,7695.0,6468.0
12-04 08:29:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3784372224.0,638971904.0,15145951232.0,14049779712.0,9178.0,6646.0
12-04 08:29:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3784372224.0,638971904.0,15145951232.0,14049779712.0,8415.0,7668.0
12-04 08:29:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3777769472.0,638971904.0,15145951232.0,14056382464.0,7457.0,5085.0
12-04 08:29:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3777769472.0,638971904.0,15145951232.0,14056382464.0,7761.0,6631.0
12-04 08:29:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777777664.0,638971904.0,15145951232.0,14056374272.0,8321.0,6834.0
12-04 08:29:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777777664.0,638971904.0,15145951232.0,14056374272.0,26021.0,25390.0
12-04 08:29:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,11182.0,10243.0
12-04 08:29:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,6870.0,4834.0
12-04 08:29:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,7112.0,4560.0
12-04 08:29:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,6513.0,4383.0
12-04 08:29:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,9195.0,8112.0
12-04 08:29:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,7761.0,6430.0
12-04 08:29:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,9363.0,7780.0
12-04 08:29:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,7761.0,6562.0
12-04 08:30:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,9494.0,8187.0
12-04 08:30:01,0.083,0.167,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3777773568.0,638971904.0,15145955328.0,14056374272.0,7709.0,5509.0
12-04 08:30:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3777646592.0,638971904.0,15145955328.0,14056501248.0,7073.0,4613.0
12-04 08:30:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777654784.0,638971904.0,15145955328.0,14056493056.0,10377.0,9204.0
12-04 08:30:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777650688.0,638971904.0,15145959424.0,14056493056.0,9371.0,7400.0
12-04 08:30:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777646592.0,638971904.0,15145963520.0,14056493056.0,24598.0,22037.0
12-04 08:30:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777646592.0,638971904.0,15145963520.0,14056493056.0,8711.0,6338.0
12-04 08:30:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3777654784.0,638971904.0,15145963520.0,14056484864.0,10019.0,9244.0
12-04 08:30:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3777654784.0,638971904.0,15145963520.0,14056484864.0,11285.0,9694.0
12-04 08:30:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777654784.0,638971904.0,15145963520.0,14056484864.0,8816.0,7266.0
12-04 08:30:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3777654784.0,638971904.0,15145963520.0,14056484864.0,7202.0,4870.0
12-04 08:30:11,0.669,0.669,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3781402624.0,638971904.0,15145963520.0,14052737024.0,554322.0,377857.0
12-04 08:30:12,3.013,2.343,94.644,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828232192.0,638971904.0,15150587904.0,14001283072.0,2389823.0,5438882.0
12-04 08:30:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,69632.0,0.0,12.0,3827822592.0,638971904.0,15151529984.0,14000750592.0,25935.0,24693.0
12-04 08:30:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828584448.0,638971904.0,15151529984.0,13999988736.0,12952.0,215473.0
12-04 08:30:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,8606.0,7957.0
12-04 08:30:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,8591.0,7101.0
12-04 08:30:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,6739.0,4400.0
12-04 08:30:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,8632.0,7299.0
12-04 08:30:19,0.167,0.083,99.584,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,7141.0,5419.0
12-04 08:30:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3828957184.0,638971904.0,15151538176.0,13999607808.0,7798.0,5733.0
12-04 08:30:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829084160.0,638971904.0,15151538176.0,13999480832.0,6724.0,4432.0
12-04 08:30:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,4.0,3829080064.0,638971904.0,15151542272.0,13999480832.0,11700.0,11153.0
12-04 08:30:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,0.0,3829850112.0,638971904.0,15151542272.0,13998710784.0,9053.0,8449.0
12-04 08:30:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,7506.0,5571.0
12-04 08:30:25,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,7695.0,6468.0
12-04 08:30:26,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,7927.0,5825.0
12-04 08:30:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,7307.0,5576.0
12-04 08:30:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,24585.0,22193.0
12-04 08:30:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829841920.0,638971904.0,15151542272.0,13998718976.0,7753.0,6070.0
12-04 08:30:30,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3829968896.0,638971904.0,15151542272.0,13998592000.0,9436.0,7553.0
12-04 08:30:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3829964800.0,638971904.0,15151546368.0,13998592000.0,11064.0,9363.0
12-04 08:30:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3829964800.0,638971904.0,15151546368.0,13998592000.0,9435.0,8356.0
12-04 08:30:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3829964800.0,638971904.0,15151546368.0,13998592000.0,25918.0,24793.0
12-04 08:30:34,2.764,2.429,94.640,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3859939328.0,638971904.0,15155220480.0,13964943360.0,2410900.0,1510647.0
12-04 08:30:35,2.951,2.951,94.013,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3937497088.0,638971904.0,15160070144.0,13882535936.0,2788768.0,5726153.0
12-04 08:30:36,2.941,2.773,94.118,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4014518272.0,638971904.0,15165489152.0,13800095744.0,2766967.0,5665938.0
12-04 08:30:37,4.264,3.344,92.224,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,4096421888.0,638971904.0,15170158592.0,13713522688.0,2838522.0,5835330.0
12-04 08:30:38,3.454,2.443,94.019,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4175126528.0,638971904.0,15175766016.0,13629210624.0,2799277.0,5737769.0
12-04 08:30:39,3.589,3.172,93.072,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4258533376.0,638971904.0,15180787712.0,13540782080.0,2798910.0,5755589.0
12-04 08:30:40,3.286,2.864,93.850,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4339699712.0,638971904.0,15186632704.0,13453770752.0,2837910.0,5832194.0
12-04 08:30:41,2.949,2.864,94.103,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4420722688.0,638971904.0,15192301568.0,13367078912.0,2781580.0,5693125.0
12-04 08:30:42,2.721,2.041,95.068,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,4500672512.0,638971904.0,15198474240.0,13280956416.0,2755799.0,5633102.0
12-04 08:30:43,3.750,3.250,92.833,0.083,0.0,0.083,0.0,52965376.0,0.0,105.0,4582236160.0,638971904.0,15202951168.0,13194915840.0,2841327.0,5836404.0
12-04 08:30:44,3.604,2.766,93.546,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4664815616.0,638971904.0,15208112128.0,13107175424.0,2737483.0,5578821.0
12-04 08:30:45,3.503,3.503,92.744,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4753039360.0,638971904.0,15213793280.0,13013270528.0,2877132.0,5950220.0
12-04 08:30:46,4.010,2.506,93.233,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4835897344.0,638971904.0,15218802688.0,12925403136.0,2793233.0,5730828.0
12-04 08:30:47,3.904,3.654,92.276,0.083,0.0,0.083,0.0,36864.0,0.0,3.0,4923555840.0,638971904.0,15224725504.0,12831821824.0,2823445.0,5864140.0
12-04 08:30:48,3.264,3.431,93.054,0.167,0.0,0.084,0.0,40960.0,0.0,4.0,5007859712.0,638971904.0,15230574592.0,12741668864.0,2818214.0,5740010.0
12-04 08:30:49,3.509,3.008,93.484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5088813056.0,638971904.0,15235203072.0,12656087040.0,2793166.0,5728708.0
12-04 08:30:50,3.503,3.169,92.994,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5173190656.0,638971904.0,15241359360.0,12565553152.0,2898254.0,6013665.0
12-04 08:30:51,3.682,3.096,93.054,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5258575872.0,638971904.0,15245840384.0,12475686912.0,2840850.0,5818519.0
12-04 08:30:52,3.361,2.857,93.697,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5344669696.0,638971904.0,15251836928.0,12383596544.0,2864965.0,5916754.0
12-04 08:30:53,3.676,2.840,93.233,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,5426839552.0,638971904.0,15257280512.0,12295983104.0,2779804.0,5700110.0
12-04 08:30:54,3.632,2.280,93.750,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5489987584.0,638971904.0,15261937664.0,12228177920.0,2741581.0,5585928.0
12-04 08:30:55,2.627,2.373,94.915,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5490827264.0,638971904.0,15267516416.0,12221759488.0,2806780.0,5787007.0
12-04 08:30:56,3.109,2.437,94.286,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5490696192.0,638971904.0,15272538112.0,12216868864.0,2830890.0,5802928.0
12-04 08:30:57,2.876,2.453,94.585,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5490843648.0,638971904.0,15277244416.0,12212015104.0,2775221.0,5694658.0
12-04 08:30:58,3.288,2.192,94.351,0.0,0.0,0.169,0.0,24576.0,0.0,5.0,5490921472.0,638971904.0,15283265536.0,12205916160.0,2858884.0,5893833.0
12-04 08:30:59,3.297,2.113,94.590,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5490585600.0,638971904.0,15288995840.0,12200521728.0,2782906.0,5701831.0
12-04 08:31:00,3.101,2.766,93.797,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5490343936.0,638971904.0,15294283776.0,12195475456.0,2729655.0,5759173.0
12-04 08:31:01,3.196,2.775,93.944,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5491392512.0,638971904.0,15299489792.0,12189220864.0,2867335.0,5737185.0
12-04 08:31:02,3.104,2.936,93.708,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,5489885184.0,638971904.0,15304900608.0,12185317376.0,2799645.0,5737793.0
12-04 08:31:03,3.133,2.371,94.412,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5490597888.0,638971904.0,15310823424.0,12178681856.0,2817902.0,5798329.0
12-04 08:31:04,3.589,2.922,93.322,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5489532928.0,638971904.0,15316426752.0,12174143488.0,2843802.0,5864486.0
12-04 08:31:05,3.437,2.682,93.881,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5490081792.0,638971904.0,15321657344.0,12168364032.0,2826211.0,5803625.0
12-04 08:31:06,3.454,2.106,94.271,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5489979392.0,638971904.0,15327154176.0,12162969600.0,2783232.0,5699264.0
12-04 08:31:07,4.312,3.234,92.206,0.0,0.0,0.249,0.0,20480.0,0.0,2.0,5490843648.0,638971904.0,15332581376.0,12156678144.0,2887164.0,5980419.0
12-04 08:31:08,3.509,2.423,93.818,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5490200576.0,638971904.0,15338106880.0,12151795712.0,2715101.0,5575007.0
12-04 08:31:09,3.420,3.086,93.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5490823168.0,638971904.0,15342915584.0,12146364416.0,2798909.0,5679547.0
12-04 08:31:10,3.033,2.443,94.271,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5492105216.0,638971904.0,15348457472.0,12139540480.0,2820191.0,5776626.0
12-04 08:31:11,3.448,2.439,93.944,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5492367360.0,638971904.0,15353716736.0,12134019072.0,2805068.0,5759693.0
12-04 08:31:12,3.738,2.990,93.023,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,5492547584.0,638971904.0,15358869504.0,12128686080.0,2804506.0,5742781.0
12-04 08:31:13,3.523,2.685,91.695,2.013,0.0,0.084,0.0,163086336.0,0.0,279.0,5492801536.0,638971904.0,15364648960.0,12122652672.0,2776569.0,5655152.0
12-04 08:31:14,3.676,2.423,93.651,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5495939072.0,638971904.0,15369637888.0,12114526208.0,2656782.0,5588317.0
12-04 08:31:15,3.283,2.694,94.024,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5510496256.0,638971904.0,15375081472.0,12094525440.0,2892966.0,5807023.0
12-04 08:31:16,4.037,2.439,93.356,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5510750208.0,638971904.0,15380099072.0,12089253888.0,2820161.0,5770663.0
12-04 08:31:17,4.222,3.311,92.384,0.083,0.0,0.0,0.0,49152.0,0.0,5.0,5511266304.0,638971904.0,15385710592.0,12083126272.0,2805678.0,5763979.0
12-04 08:31:18,3.897,2.985,92.786,0.0,0.0,0.332,0.0,24576.0,0.0,3.0,5510823936.0,638971904.0,15391514624.0,12077764608.0,2770675.0,5666975.0
12-04 08:31:19,3.472,2.371,94.073,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5510303744.0,638971904.0,15397564416.0,12072235008.0,2877478.0,5950133.0
12-04 08:31:20,3.425,2.757,93.651,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5510721536.0,638971904.0,15402823680.0,12066557952.0,2759554.0,5643372.0
12-04 08:31:21,2.787,2.365,94.848,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5510664192.0,638971904.0,15407419392.0,12062019584.0,2793755.0,5732813.0
12-04 08:31:22,2.894,1.702,95.234,0.0,0.0,0.170,0.0,28672.0,0.0,3.0,5510836224.0,638971904.0,15413440512.0,12055826432.0,2764563.0,5701847.0
12-04 08:31:23,3.283,2.694,93.603,0.253,0.0,0.168,0.0,24576.0,0.0,3.0,5511241728.0,638971904.0,15419539456.0,12049321984.0,2800009.0,5679244.0
12-04 08:31:24,2.869,2.363,94.515,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5512306688.0,638971904.0,15424315392.0,12043481088.0,2758635.0,5667059.0
12-04 08:31:25,3.364,2.523,93.944,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5513588736.0,638971904.0,15429955584.0,12036558848.0,2815608.0,5762309.0
12-04 08:31:26,3.541,2.530,93.845,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5514735616.0,638971904.0,15435218944.0,12030148608.0,2711220.0,5644026.0
12-04 08:31:27,3.613,2.269,93.950,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5514010624.0,638971904.0,15440769024.0,12025323520.0,2837860.0,5701912.0
12-04 08:31:28,3.114,2.441,94.276,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5515112448.0,638971904.0,15445254144.0,12019736576.0,2727659.0,5728329.0
12-04 08:31:29,3.457,2.277,94.098,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5515046912.0,638971904.0,15451037696.0,12014018560.0,2759672.0,5670868.0
12-04 08:31:30,3.598,2.845,93.473,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5515337728.0,638971904.0,15456034816.0,12008730624.0,2907856.0,5959525.0
12-04 08:31:31,3.373,2.445,94.013,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5514846208.0,638971904.0,15462555648.0,12002701312.0,2873023.0,5891589.0
12-04 08:31:32,3.448,2.271,94.113,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5514153984.0,638971904.0,15467438080.0,11998511104.0,2882643.0,5826360.0
12-04 08:31:33,3.033,2.527,94.271,0.0,0.0,0.168,0.0,36864.0,0.0,7.0,5514518528.0,638971904.0,15472791552.0,11992793088.0,2783389.0,5702877.0
12-04 08:31:34,0.750,0.417,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5514932224.0,638971904.0,15475167232.0,11990003712.0,456761.0,4245498.0
12-04 08:31:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5515755520.0,638971904.0,15475171328.0,11989176320.0,7828.0,5908.0
12-04 08:31:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515747328.0,638971904.0,15475179520.0,11989176320.0,13481.0,116942.0
12-04 08:31:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,5515747328.0,638971904.0,15475179520.0,11989176320.0,8356.0,7449.0
12-04 08:31:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515747328.0,638971904.0,15475179520.0,11989176320.0,11188.0,9585.0
12-04 08:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515747328.0,638971904.0,15475179520.0,11989176320.0,7732.0,6431.0
12-04 08:31:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515747328.0,638971904.0,15475179520.0,11989176320.0,8139.0,6291.0
12-04 08:31:41,1.004,1.088,97.741,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5515616256.0,638971904.0,15476072448.0,11988414464.0,908132.0,570366.0
12-04 08:31:42,3.152,2.300,94.378,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5515190272.0,638971904.0,15482118144.0,11982794752.0,3236659.0,6029638.0
12-04 08:31:43,4.230,3.384,91.540,0.677,0.0,0.169,0.0,124481536.0,0.0,191.0,5516001280.0,638971904.0,15488430080.0,11975671808.0,3794587.0,6448986.0
12-04 08:31:44,4.576,2.712,92.458,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5516111872.0,638971904.0,15495712768.0,11968278528.0,3462853.0,10204402.0
12-04 08:31:45,3.707,2.780,93.260,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5516955648.0,638971904.0,15501676544.0,11961470976.0,3223350.0,5893312.0
12-04 08:31:46,2.481,2.224,95.038,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5514928128.0,638971904.0,15507980288.0,11957194752.0,3282973.0,5792661.0
12-04 08:31:47,4.223,3.801,91.723,0.084,0.0,0.169,0.0,49152.0,0.0,5.0,5515956224.0,638971904.0,15514857472.0,11949289472.0,3891734.0,6566136.0
12-04 08:31:48,4.469,3.035,92.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5516234752.0,638971904.0,15521775616.0,11942092800.0,3481730.0,10183177.0
12-04 08:31:49,4.312,3.648,91.791,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5515857920.0,638971904.0,15528128512.0,11936116736.0,3192662.0,5759066.0
12-04 08:31:50,3.946,3.610,92.443,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5516091392.0,638971904.0,15533768704.0,11930243072.0,3489933.0,6281279.0
12-04 08:31:51,4.362,3.691,91.695,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5515776000.0,638971904.0,15541481472.0,11922845696.0,3849533.0,6656705.0
12-04 08:31:52,3.932,2.051,93.846,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5515689984.0,638971904.0,15548284928.0,11916128256.0,3553790.0,10349411.0
12-04 08:31:53,3.719,2.282,93.576,0.254,0.0,0.169,0.0,45056.0,0.0,5.0,5515239424.0,638971904.0,15554654208.0,11910209536.0,3219448.0,5931778.0
12-04 08:31:54,3.879,3.288,92.664,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5515440128.0,638971904.0,15561052160.0,11903610880.0,3514067.0,6280981.0
12-04 08:31:55,4.396,3.212,92.223,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5515108352.0,638971904.0,15568494592.0,11896500224.0,3802369.0,6493374.0
12-04 08:31:56,3.638,2.792,93.401,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5516677120.0,638971904.0,15575023616.0,11888402432.0,3225542.0,6362025.0
12-04 08:31:57,4.384,3.805,91.646,0.0,0.0,0.165,0.0,32768.0,0.0,3.0,5515096064.0,638971904.0,15580508160.0,11884498944.0,3400730.0,9572708.0
12-04 08:31:58,3.553,2.961,93.401,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5515001856.0,638971904.0,15587463168.0,11877638144.0,3374560.0,5954593.0
12-04 08:31:59,4.188,3.601,91.876,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5515010048.0,638971904.0,15594336256.0,11870756864.0,3515816.0,6000711.0
12-04 08:32:00,4.188,3.350,92.211,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5515358208.0,638971904.0,15600852992.0,11863891968.0,3388575.0,6005242.0
12-04 08:32:01,4.078,2.889,92.863,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5515964416.0,638971904.0,15607328768.0,11856809984.0,3380495.0,10003365.0
12-04 08:32:02,3.772,3.688,92.372,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5514309632.0,638971904.0,15614562304.0,11851231232.0,3396740.0,5996098.0
12-04 08:32:03,4.446,2.936,92.450,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5514457088.0,638971904.0,15620919296.0,11844726784.0,3355601.0,5688019.0
12-04 08:32:04,3.888,3.212,92.646,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5516283904.0,638971904.0,15626682368.0,11837136896.0,3696945.0,10425243.0
12-04 08:32:05,3.788,3.199,92.677,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5516042240.0,638971904.0,15633764352.0,11830296576.0,3363076.0,6176048.0
12-04 08:32:06,3.713,3.460,92.574,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5514928128.0,638971904.0,15640637440.0,11824537600.0,3524170.0,6379726.0
12-04 08:32:07,4.064,3.218,92.633,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5514547200.0,638976000.0,15648124928.0,11817426944.0,3828082.0,6555489.0
12-04 08:32:08,4.618,3.442,91.856,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,5515132928.0,638976000.0,15654707200.0,11810258944.0,3545481.0,10312089.0
12-04 08:32:09,3.559,2.119,93.983,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5515595776.0,638976000.0,15660883968.0,11803619328.0,3158970.0,5914282.0
12-04 08:32:10,4.485,4.153,91.279,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5514862592.0,638976000.0,15667425280.0,11797811200.0,3527214.0,6330621.0
12-04 08:32:11,4.726,3.460,91.477,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5514977280.0,638976000.0,15674773504.0,11790348288.0,3967263.0,6757090.0
12-04 08:32:12,4.040,3.030,92.677,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5515554816.0,638976000.0,15681335296.0,11783208960.0,3490368.0,10314006.0
12-04 08:32:13,4.044,3.117,89.806,2.780,0.0,0.253,0.0,129282048.0,0.0,197.0,5514375168.0,638976000.0,15688118272.0,11777605632.0,3537900.0,6630316.0
12-04 08:32:14,4.184,3.515,92.134,0.0,0.0,0.167,0.0,72998912.0,0.0,109.0,5514674176.0,638976000.0,15694725120.0,11770699776.0,3368760.0,6212108.0
12-04 08:32:15,4.411,3.223,92.366,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5514407936.0,638976000.0,15702577152.0,11763113984.0,3866461.0,6408283.0
12-04 08:32:16,4.954,2.939,91.940,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5516300288.0,638976000.0,15707553792.0,11756244992.0,3493976.0,10247705.0
12-04 08:32:17,4.174,3.255,92.237,0.083,0.0,0.250,0.0,49152.0,0.0,5.0,5515153408.0,638976000.0,15714938880.0,11750006784.0,3383107.0,6174551.0
12-04 08:32:18,4.184,2.929,92.720,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5515689984.0,638976000.0,15720501248.0,11743907840.0,3184611.0,5799377.0
12-04 08:32:19,5.059,2.951,91.653,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5515423744.0,638976000.0,15727034368.0,11737640960.0,3658925.0,6503187.0
12-04 08:32:20,4.399,2.961,92.386,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5515886592.0,638976000.0,15734267904.0,11729944576.0,3782007.0,10419122.0
12-04 08:32:21,5.054,3.645,91.218,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5515784192.0,638976000.0,15741251584.0,11723063296.0,3359871.0,6184485.0
12-04 08:32:22,4.223,2.872,92.652,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5514911744.0,638976000.0,15748149248.0,11717038080.0,3510227.0,6348295.0
12-04 08:32:23,5.302,4.225,90.224,0.083,0.0,0.166,0.0,24576.0,0.0,3.0,5514981376.0,638976000.0,15755284480.0,11709833216.0,3795540.0,6431491.0
12-04 08:32:24,4.195,3.104,92.534,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5515956224.0,638976000.0,15761907712.0,11702235136.0,3401348.0,10033294.0
12-04 08:32:25,4.254,3.586,92.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5515112448.0,638976000.0,15768776704.0,11696209920.0,3339375.0,6112426.0
12-04 08:32:26,3.641,3.048,93.057,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5515038720.0,638976000.0,15774912512.0,11690147840.0,3509470.0,6286954.0
12-04 08:32:27,4.044,3.370,92.502,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5514223616.0,638976000.0,15782072320.0,11683803136.0,3573889.0,6248559.0
12-04 08:32:28,3.956,3.114,92.845,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5515198464.0,638976000.0,15788498944.0,11676401664.0,3472036.0,8522023.0
12-04 08:32:29,3.785,3.448,92.347,0.168,0.0,0.252,0.0,36864.0,0.0,3.0,5515411456.0,638976000.0,15795269632.0,11669417984.0,3444388.0,7788961.0
12-04 08:32:30,3.663,2.385,93.782,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5514854400.0,638976000.0,15801724928.0,11663519744.0,3456019.0,6241924.0
12-04 08:32:31,3.553,2.792,93.570,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5514645504.0,638976000.0,15807680512.0,11657773056.0,3377278.0,5817983.0
12-04 08:32:32,4.435,3.431,91.799,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5515997184.0,638976000.0,15815016448.0,11649085440.0,3569674.0,7988083.0
12-04 08:32:33,5.294,3.805,90.819,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5514776576.0,638976000.0,15821398016.0,11643924480.0,3433668.0,8375340.0
12-04 08:32:34,3.888,3.381,92.646,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5514944512.0,638976000.0,15828590592.0,11636563968.0,3531229.0,6555010.0
12-04 08:32:35,4.212,3.033,92.502,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5515403264.0,638976000.0,15835045888.0,11629649920.0,3567365.0,6116319.0
12-04 08:32:36,5.574,3.041,91.216,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5515501568.0,638976000.0,15842881536.0,11621715968.0,3795425.0,10716850.0
12-04 08:32:37,3.316,2.636,93.793,0.0,0.0,0.255,0.0,20480.0,0.0,2.0,5516324864.0,638980096.0,15849148416.0,11614621696.0,3345875.0,6138501.0
12-04 08:32:38,4.300,2.867,92.496,0.0,0.0,0.337,0.0,20480.0,0.0,5.0,5514571776.0,638980096.0,15856828416.0,11608694784.0,3436690.0,6228110.0
12-04 08:32:39,4.096,2.730,93.003,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5515161600.0,638980096.0,15863283712.0,11601649664.0,3816797.0,6412743.0
12-04 08:32:40,4.237,2.966,92.712,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5514731520.0,638980096.0,15871553536.0,11593809920.0,3477873.0,10234184.0
12-04 08:32:41,2.860,2.775,94.197,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,5516034048.0,638980096.0,15876386816.0,11587674112.0,2651473.0,5539839.0
12-04 08:32:42,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5515304960.0,638980096.0,15877107712.0,11587682304.0,8909.0,8004.0
12-04 08:32:43,0.084,0.167,99.666,0.084,0.0,0.0,0.0,6742016.0,0.0,15.0,5515829248.0,638980096.0,15877107712.0,11587158016.0,28457.0,129421.0
12-04 08:32:44,0.083,0.167,97.329,2.421,0.0,0.0,0.0,181555200.0,0.0,262.0,5515796480.0,638980096.0,15877115904.0,11587182592.0,7801.0,5753.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515796480.0,638980096.0,15877115904.0,11587182592.0,7373.0,5575.0
12-04 08:32:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515796480.0,638980096.0,15877115904.0,11587182592.0,6832.0,4741.0
12-04 08:32:47,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5515796480.0,638980096.0,15877115904.0,11587182592.0,9363.0,9185.0
12-04 08:32:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5515796480.0,638980096.0,15877115904.0,11587182592.0,7638.0,5600.0
12-04 08:32:49,2.728,1.705,95.482,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5517017088.0,638980096.0,15880691712.0,11582386176.0,2809530.0,2149101.0
12-04 08:32:50,4.420,3.837,91.576,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5515943936.0,638980096.0,15887327232.0,11576823808.0,3535148.0,9437695.0
12-04 08:32:51,5.187,3.401,91.156,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5514002432.0,638980096.0,15897235456.0,11568857088.0,4432964.0,6600191.0
12-04 08:32:52,4.862,3.185,91.702,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5515108352.0,638980096.0,15903920128.0,11561066496.0,3727590.0,10172132.0
12-04 08:32:53,4.618,3.526,91.688,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5515132928.0,638980096.0,15910412288.0,11554549760.0,3858454.0,6124425.0
12-04 08:32:54,5.523,3.598,90.628,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5515558912.0,638980096.0,15919325184.0,11545210880.0,4094306.0,10588922.0
12-04 08:32:55,4.311,3.719,91.631,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5514555392.0,638980096.0,15926673408.0,11538866176.0,4154636.0,6627852.0
12-04 08:32:56,5.196,3.407,91.141,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5515395072.0,638980096.0,15935426560.0,11529273344.0,4436997.0,10738467.0
12-04 08:32:57,4.414,3.480,91.851,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5515292672.0,638980096.0,15943409664.0,11521392640.0,4014593.0,6385937.0
12-04 08:32:58,4.326,3.732,91.688,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5515042816.0,638980096.0,15951888384.0,11513163776.0,4075207.0,10494720.0
12-04 08:32:59,4.996,4.149,90.432,0.169,0.0,0.254,0.0,45056.0,0.0,5.0,5514682368.0,638980096.0,15959928832.0,11505483776.0,4248884.0,6765045.0
12-04 08:33:00,4.701,3.162,91.880,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5516275712.0,638980096.0,15967326208.0,11496493056.0,4435936.0,9661083.0
12-04 08:33:01,3.898,3.475,92.458,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5515677696.0,638980096.0,15974801408.0,11489615872.0,3768744.0,7335615.0
12-04 08:33:02,5.356,4.268,90.126,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5514039296.0,638980096.0,15983570944.0,11482484736.0,4289734.0,10486478.0
12-04 08:33:03,5.219,3.367,91.330,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5516156928.0,638980096.0,15990394880.0,11473543168.0,3629373.0,6112190.0
12-04 08:33:04,5.232,4.219,90.380,0.0,0.0,0.169,0.0,45056.0,0.0,5.0,5517156352.0,638980096.0,15997251584.0,11465687040.0,4416072.0,10841788.0
12-04 08:33:05,4.580,3.308,91.688,0.254,0.0,0.170,0.0,28672.0,0.0,3.0,5515116544.0,638980096.0,16007680000.0,11457298432.0,4125235.0,6443876.0
12-04 08:33:06,4.962,3.616,91.085,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5516046336.0,638980096.0,16014839808.0,11449208832.0,4212018.0,10525069.0
12-04 08:33:07,4.798,3.704,91.246,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5517221888.0,638980096.0,16021696512.0,11441176576.0,4134454.0,6669575.0
12-04 08:33:08,4.726,3.544,91.646,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5517021184.0,638980096.0,16030248960.0,11432824832.0,3952369.0,10423897.0
12-04 08:33:09,6.093,3.840,89.816,0.0,0.0,0.250,0.0,20480.0,0.0,2.0,5516824576.0,638980096.0,16038514688.0,11424755712.0,4474630.0,7119484.0
12-04 08:33:10,5.523,4.268,89.958,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5516603392.0,638980096.0,16046862336.0,11416629248.0,4366942.0,10813417.0
12-04 08:33:11,4.610,4.275,90.947,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5516603392.0,638980096.0,16053678080.0,11409813504.0,3963695.0,6439889.0
12-04 08:33:12,4.511,3.064,92.255,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5517242368.0,638980096.0,16062570496.0,11400282112.0,4107184.0,10375620.0
12-04 08:33:13,5.504,3.556,90.347,0.0,0.0,0.593,0.0,12288.0,0.0,3.0,5517037568.0,638980096.0,16070705152.0,11392352256.0,4220959.0,7014767.0
12-04 08:33:14,5.444,4.188,90.285,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5517107200.0,638980096.0,16079335424.0,11383652352.0,4208861.0,10545641.0
12-04 08:33:15,4.895,3.882,91.139,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5516541952.0,638980096.0,16087642112.0,11375910912.0,4174886.0,6611217.0
12-04 08:33:16,5.228,3.626,90.894,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5517586432.0,638980096.0,16094724096.0,11367784448.0,4285251.0,10688189.0
12-04 08:33:17,4.790,4.202,90.924,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5517385728.0,638980096.0,16102866944.0,11359842304.0,4116833.0,6686622.0
12-04 08:33:18,5.808,4.209,89.646,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5517107200.0,638980096.0,16112476160.0,11350511616.0,4698696.0,11299777.0
12-04 08:33:19,4.135,3.460,88.692,3.629,0.0,0.084,0.0,169775104.0,0.0,258.0,5517340672.0,638980096.0,16118771712.0,11343982592.0,3612071.0,5934288.0
12-04 08:33:20,5.738,3.882,90.127,0.0,0.0,0.253,0.0,73183232.0,0.0,93.0,5516308480.0,638980096.0,16128892928.0,11334893568.0,4532253.0,10853634.0
12-04 08:33:21,4.610,3.856,91.366,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5516435456.0,638980096.0,16136040448.0,11327619072.0,4012762.0,6441522.0
12-04 08:33:22,5.085,3.136,91.441,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5517963264.0,638980096.0,16143454208.0,11318677504.0,4123793.0,10529930.0
12-04 08:33:23,4.473,4.219,90.970,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5517496320.0,638980096.0,16151867392.0,11310731264.0,4247638.0,6401135.0
12-04 08:33:24,5.188,3.431,91.297,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5517963264.0,638980096.0,16158740480.0,11303391232.0,3864612.0,10143319.0
12-04 08:33:25,5.259,3.053,91.518,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5516926976.0,638980096.0,16166785024.0,11296382976.0,4227574.0,6511619.0
12-04 08:33:26,4.534,3.694,91.604,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5518553088.0,638980096.0,16173355008.0,11288186880.0,3877605.0,9968685.0
12-04 08:33:27,4.726,3.713,91.392,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5517713408.0,638980096.0,16182251520.0,11280130048.0,4138743.0,6823283.0
12-04 08:33:28,6.511,4.007,89.149,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5517742080.0,638980096.0,16191115264.0,11271237632.0,4351022.0,10595684.0
12-04 08:33:29,4.538,3.277,92.017,0.168,0.0,0.0,0.0,28672.0,0.0,4.0,5517144064.0,638980096.0,16197681152.0,11265269760.0,3692050.0,6183670.0
12-04 08:33:30,5.621,4.027,90.101,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5518299136.0,638980096.0,16205221888.0,11256573952.0,4310053.0,10661808.0
12-04 08:33:31,5.139,3.286,91.323,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5517553664.0,638980096.0,16213774336.0,11248766976.0,4073693.0,6236413.0
12-04 08:33:32,4.526,3.587,91.716,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5516738560.0,638980096.0,16222437376.0,11240919040.0,4290323.0,7825575.0
12-04 08:33:33,4.794,3.364,91.674,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5516296192.0,638980096.0,16229826560.0,11233972224.0,3832062.0,9706349.0
12-04 08:33:34,4.637,3.963,91.231,0.0,0.0,0.169,0.0,49152.0,0.0,5.0,5516652544.0,638980096.0,16237916160.0,11225526272.0,4360526.0,9739699.0
12-04 08:33:35,4.937,4.351,90.460,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,5517512704.0,638980096.0,16246034432.0,11216547840.0,4029614.0,4452268.0
12-04 08:33:36,5.169,3.898,90.763,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5517344768.0,638980096.0,16254717952.0,11208032256.0,4458447.0,13729722.0
12-04 08:33:37,3.997,3.146,92.687,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5517234176.0,638980096.0,16261427200.0,11201433600.0,3901378.0,6354423.0
12-04 08:33:38,4.911,3.472,91.448,0.0,0.0,0.169,0.0,8192.0,0.0,1.0,5516603392.0,638980096.0,16270770176.0,11192721408.0,4185812.0,10393486.0
12-04 08:33:39,5.712,4.056,90.066,0.0,0.0,0.166,0.0,32768.0,0.0,3.0,5516652544.0,638980096.0,16277909504.0,11185532928.0,3949908.0,6265203.0
12-04 08:33:40,5.193,3.685,90.955,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5517586432.0,638980096.0,16285519872.0,11176988672.0,4087244.0,10359405.0
12-04 08:33:41,4.907,3.807,90.863,0.254,0.0,0.169,0.0,28672.0,0.0,3.0,5516353536.0,638980096.0,16294346752.0,11169394688.0,4461170.0,6878112.0
12-04 08:33:42,6.219,4.561,88.889,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5518110720.0,638980096.0,16301535232.0,11160449024.0,3987289.0,10602843.0
12-04 08:33:43,5.997,3.632,90.287,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5518671872.0,638980096.0,16309800960.0,11151622144.0,4242617.0,6669275.0
12-04 08:33:44,5.072,3.888,90.955,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5519454208.0,638980096.0,16317210624.0,11143430144.0,4319111.0,10579170.0
12-04 08:33:45,4.135,3.207,92.489,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5518295040.0,638980096.0,16324239360.0,11137560576.0,3743621.0,5955550.0
12-04 08:33:46,5.616,4.023,90.025,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5519732736.0,638980096.0,16331915264.0,11128446976.0,4282508.0,10724430.0
12-04 08:33:47,5.426,3.840,90.067,0.250,0.0,0.417,0.0,12288.0,0.0,2.0,5518524416.0,638980096.0,16341151744.0,11120418816.0,4073379.0,6703047.0
12-04 08:33:48,5.330,3.807,90.778,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,5519097856.0,638980096.0,16350003200.0,11110993920.0,4389116.0,10695679.0
12-04 08:33:49,2.083,2.0,95.0,0.750,0.0,0.167,0.0,26447872.0,0.0,40.0,5519097856.0,638984192.0,16354635776.0,11106357248.0,1795945.0,4666062.0
12-04 08:33:50,0.167,0.250,96.247,3.336,0.0,0.0,0.0,208150528.0,0.0,298.0,5519147008.0,638984192.0,16354635776.0,11106308096.0,7413.0,4861.0
12-04 08:33:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,27381.0,129069.0
12-04 08:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,7791.0,5488.0
12-04 08:33:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,7761.0,6564.0
12-04 08:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,9889.0,9200.0
12-04 08:33:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,8701.0,7842.0
12-04 08:33:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519138816.0,638984192.0,16354643968.0,11106308096.0,7472.0,5146.0
12-04 08:33:57,3.823,3.314,92.693,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5519052800.0,638984192.0,16360914944.0,11100123136.0,3614335.0,6299103.0
12-04 08:33:58,5.046,3.953,90.833,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5518643200.0,638984192.0,16368951296.0,11092496384.0,4194243.0,6323034.0
12-04 08:33:59,6.462,4.971,87.987,0.166,0.0,0.414,0.0,28672.0,0.0,4.0,5518606336.0,638984192.0,16378036224.0,11083448320.0,4785250.0,11287033.0
12-04 08:34:00,4.653,3.807,91.371,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5520187392.0,638984192.0,16385875968.0,11074027520.0,4185019.0,6950214.0
12-04 08:34:01,5.419,4.149,90.262,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5518917632.0,638984192.0,16395599872.0,11065573376.0,4790280.0,10478574.0
12-04 08:34:02,5.312,3.035,91.400,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5519077376.0,638984192.0,16402649088.0,11058364416.0,3935601.0,10374242.0
12-04 08:34:03,6.639,4.790,88.403,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519601664.0,638984192.0,16413106176.0,11047383040.0,4922666.0,7557416.0
12-04 08:34:04,5.981,4.212,89.638,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5519032320.0,638984192.0,16422113280.0,11038945280.0,4601628.0,10565493.0
12-04 08:34:05,5.458,3.694,90.596,0.084,0.0,0.168,0.0,40960.0,0.0,5.0,5519593472.0,638984192.0,16430149632.0,11030347776.0,4313645.0,11068286.0
12-04 08:34:06,5.321,4.223,90.287,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5519085568.0,638984192.0,16438947840.0,11022057472.0,4761444.0,6893100.0
12-04 08:34:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519360000.0,638984192.0,16440004608.0,11020726272.0,9093.0,7536.0
12-04 08:34:08,0.668,0.585,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5519798272.0,638984192.0,16440012800.0,11020279808.0,559888.0,3903834.0
12-04 08:34:09,6.388,5.111,88.160,0.0,0.0,0.341,0.0,32768.0,0.0,3.0,5520506880.0,638984192.0,16450256896.0,11009327104.0,6309616.0,12362152.0
12-04 08:34:10,9.520,7.077,83.151,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5519966208.0,638984192.0,16466669568.0,10993455104.0,7253745.0,16049259.0
12-04 08:34:11,8.938,6.830,83.811,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5519458304.0,638984192.0,16480653312.0,10979979264.0,7390560.0,11748909.0
12-04 08:34:12,4.949,3.242,91.638,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5520371712.0,638984192.0,16488140800.0,10971578368.0,4346331.0,10514079.0
12-04 08:34:13,5.659,4.139,90.034,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5519896576.0,638984192.0,16498360320.0,10961833984.0,4705910.0,10800231.0
12-04 08:34:14,5.917,4.083,89.667,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5519364096.0,638984192.0,16505999360.0,10954727424.0,4369003.0,6284868.0
12-04 08:34:15,4.992,3.723,90.948,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5519892480.0,638984192.0,16514428928.0,10945769472.0,4411812.0,10829138.0
12-04 08:34:16,6.015,3.676,90.142,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5519544320.0,638984192.0,16523468800.0,10937077760.0,4290950.0,10362317.0
12-04 08:34:17,6.138,3.240,90.111,0.341,0.0,0.171,0.0,28672.0,0.0,3.0,5518860288.0,638984192.0,16532439040.0,10928791552.0,4524727.0,6496905.0
12-04 08:34:18,6.010,4.925,88.815,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5519290368.0,638984192.0,16541806592.0,10918993920.0,4770447.0,11101421.0
12-04 08:34:19,3.918,2.981,92.760,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5521756160.0,638984192.0,16547991552.0,10910343168.0,4046376.0,8812397.0
12-04 08:34:20,5.401,3.797,90.549,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5519921152.0,638984192.0,16556580864.0,10903588864.0,4490291.0,8289121.0
12-04 08:34:21,5.611,4.774,89.447,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519302656.0,638984192.0,16565993472.0,10894794752.0,4375200.0,10855947.0
12-04 08:34:22,5.560,3.791,90.480,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5518991360.0,638984192.0,16575520768.0,10885578752.0,4411012.0,6551376.0
12-04 08:34:23,3.726,2.964,93.141,0.085,0.0,0.085,0.0,28672.0,0.0,6.0,5519982592.0,638984192.0,16581033984.0,10879074304.0,3321555.0,10181120.0
12-04 08:34:24,6.627,4.673,88.445,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5519904768.0,638984192.0,16590766080.0,10869420032.0,5272230.0,7382872.0
12-04 08:34:25,6.287,4.694,84.828,3.856,0.0,0.335,0.0,144171008.0,0.0,194.0,5518802944.0,638984192.0,16601604096.0,10859683840.0,5026489.0,11235452.0
12-04 08:34:26,6.145,4.377,89.226,0.084,0.0,0.168,0.0,103145472.0,0.0,140.0,5518577664.0,638984192.0,16611065856.0,10850447360.0,4980268.0,11056744.0
12-04 08:34:27,4.790,3.950,91.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5520470016.0,638984192.0,16617791488.0,10841829376.0,4150749.0,7351306.0
12-04 08:34:28,4.924,4.244,90.577,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5519421440.0,638984192.0,16626683904.0,10833985536.0,4682395.0,10261592.0
12-04 08:34:29,6.104,4.264,89.214,0.167,0.0,0.251,0.0,53248.0,0.0,5.0,5518381056.0,638984192.0,16635916288.0,10825793536.0,4607855.0,10655005.0
12-04 08:34:30,5.471,3.788,90.572,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519360000.0,638984192.0,16643203072.0,10817527808.0,4023414.0,6562238.0
12-04 08:34:31,6.616,4.271,88.693,0.0,0.0,0.419,0.0,28672.0,0.0,5.0,5519405056.0,638984192.0,16653131776.0,10807554048.0,4917739.0,10965358.0
12-04 08:34:32,5.843,4.174,89.733,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5519814656.0,638984192.0,16660602880.0,10799673344.0,4295484.0,10710291.0
12-04 08:34:33,4.697,4.099,90.948,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5519224832.0,638984192.0,16670486528.0,10790379520.0,4781751.0,7185259.0
12-04 08:34:34,5.644,4.297,89.722,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5519171584.0,638984192.0,16679489536.0,10781429760.0,4526223.0,11052397.0
12-04 08:34:35,4.774,4.355,90.452,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,5518467072.0,638984192.0,16688517120.0,10773106688.0,4164086.0,6159133.0
12-04 08:34:36,4.615,3.590,91.453,0.0,0.0,0.342,0.0,20480.0,0.0,1.0,5519224832.0,638984192.0,16696324096.0,10764541952.0,4635537.0,7604483.0
12-04 08:34:37,5.448,4.191,90.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5520605184.0,638984192.0,16703356928.0,10756128768.0,4329502.0,13802037.0
12-04 08:34:38,5.803,4.205,89.739,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5519282176.0,638984192.0,16712331264.0,10748477440.0,4739323.0,6096146.0
12-04 08:34:39,4.542,3.701,91.590,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5518905344.0,638984192.0,16721174528.0,10740011008.0,4002039.0,6390566.0
12-04 08:34:40,6.081,5.152,88.514,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5519052800.0,638984192.0,16730943488.0,10730094592.0,5210045.0,16478629.0
12-04 08:34:41,4.907,3.384,91.455,0.085,0.0,0.169,0.0,28672.0,0.0,3.0,5518434304.0,638984192.0,16739590144.0,10722066432.0,4136630.0,6379785.0
12-04 08:34:42,5.714,4.454,89.496,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5519073280.0,638984192.0,16749088768.0,10711928832.0,4711715.0,10902307.0
12-04 08:34:43,4.966,4.461,90.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5521063936.0,638984192.0,16756129792.0,10702897152.0,4245638.0,8864473.0
12-04 08:34:44,5.668,3.976,90.186,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5519663104.0,638984192.0,16764399616.0,10696028160.0,4642493.0,8518935.0
12-04 08:34:45,4.476,4.307,91.047,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5520265216.0,638984192.0,16772657152.0,10687168512.0,4170036.0,10419877.0
12-04 08:34:46,6.002,4.903,88.926,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5520392192.0,638984192.0,16783364096.0,10676334592.0,4990967.0,10145962.0
12-04 08:34:47,4.626,3.701,91.337,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5519978496.0,638984192.0,16790323200.0,10669789184.0,3971182.0,7550248.0
12-04 08:34:48,4.373,3.448,91.926,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,5519388672.0,638984192.0,16797810688.0,10662891520.0,3815152.0,6245691.0
12-04 08:34:49,7.280,4.854,87.615,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5519380480.0,638984192.0,16808488960.0,10652221440.0,5551610.0,11788924.0
12-04 08:34:50,4.911,3.472,91.279,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5518843904.0,638984192.0,16816525312.0,10644721664.0,4427152.0,10669694.0
12-04 08:34:51,5.936,4.933,88.963,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5520515072.0,638984192.0,16824320000.0,10635255808.0,4639591.0,11209498.0
12-04 08:34:52,6.358,5.450,87.861,0.0,0.0,0.330,0.0,0.0,0.0,0.0,5518983168.0,638984192.0,16835186688.0,10625921024.0,4572144.0,7099503.0
12-04 08:34:53,5.951,4.191,89.522,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,5519712256.0,638984192.0,16842293248.0,10618085376.0,4437554.0,10491918.0
12-04 08:34:54,5.004,3.986,90.840,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5519626240.0,638984192.0,16850731008.0,10609733632.0,4393150.0,6783503.0
12-04 08:34:55,5.868,4.694,89.271,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519855616.0,638984192.0,16860254208.0,10599981056.0,4658152.0,10968357.0
12-04 08:34:56,4.826,4.064,86.452,4.488,0.0,0.169,0.0,254418944.0,0.0,359.0,5519736832.0,638984192.0,16869556224.0,10590797824.0,4117160.0,10313993.0
12-04 08:34:57,6.762,4.649,88.588,0.0,0.0,0.0,0.0,12009472.0,0.0,14.0,5519167488.0,638984192.0,16878272512.0,10582650880.0,5002677.0,7228190.0
12-04 08:34:58,4.979,3.207,91.477,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5519515648.0,638984192.0,16886784000.0,10573791232.0,4158668.0,10212116.0
12-04 08:34:59,5.946,4.188,89.698,0.084,0.0,0.084,0.0,53248.0,0.0,5.0,5519921152.0,638984192.0,16895586304.0,10564583424.0,4510299.0,10680815.0
12-04 08:35:00,4.075,3.905,91.766,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5518442496.0,638984192.0,16903696384.0,10557952000.0,4240921.0,6461750.0
12-04 08:35:01,7.048,5.224,87.562,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5520318464.0,638984192.0,16912097280.0,10547675136.0,4763620.0,10999812.0
12-04 08:35:02,5.630,3.950,90.252,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5518618624.0,638984192.0,16920883200.0,10540589056.0,4432924.0,6924384.0
12-04 08:35:03,5.438,4.078,90.144,0.0,0.0,0.340,0.0,12288.0,0.0,3.0,5519372288.0,638984192.0,16930263040.0,10530455552.0,4759661.0,10950976.0
12-04 08:35:04,5.241,3.466,91.209,0.0,0.0,0.085,0.0,45056.0,0.0,2.0,5520265216.0,638984192.0,16938344448.0,10521481216.0,4086261.0,10424581.0
12-04 08:35:05,5.059,5.143,89.460,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5519695872.0,638984192.0,16948092928.0,10512302080.0,4808876.0,6803610.0
12-04 08:35:06,4.484,3.723,91.624,0.0,0.0,0.169,0.0,69632.0,0.0,14.0,5519667200.0,638984192.0,16955711488.0,10504712192.0,4080289.0,10570711.0
12-04 08:35:07,6.287,4.610,88.768,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5519798272.0,638984192.0,16965939200.0,10494353408.0,4844163.0,9749701.0
12-04 08:35:08,5.259,4.841,89.816,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5520809984.0,638984192.0,16973414400.0,10485866496.0,4335957.0,4436994.0
12-04 08:35:09,5.803,4.037,89.823,0.0,0.0,0.336,0.0,20480.0,0.0,2.0,5519433728.0,638984192.0,16983150592.0,10477506560.0,4503459.0,14379487.0
12-04 08:35:10,5.858,4.603,89.372,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5519388672.0,638984192.0,16991154176.0,10469548032.0,4337948.0,6327330.0
12-04 08:35:11,5.467,3.701,90.412,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5519216640.0,638984192.0,16999735296.0,10461138944.0,4336301.0,7512844.0
12-04 08:35:12,5.574,4.493,89.434,0.0,0.0,0.499,0.0,0.0,0.0,0.0,5519982592.0,638984192.0,17007198208.0,10452910080.0,4311965.0,13472014.0
12-04 08:35:13,4.693,2.901,92.065,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5520257024.0,638984192.0,17015443456.0,10444390400.0,4288273.0,6478433.0
12-04 08:35:14,5.560,4.044,89.975,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,5520908288.0,638984192.0,17024167936.0,10435014656.0,4597596.0,10950473.0
12-04 08:35:15,5.551,4.805,89.064,0.0,0.0,0.580,0.0,0.0,0.0,0.0,5521596416.0,638984192.0,17033248768.0,10425245696.0,4330641.0,6906089.0
12-04 08:35:16,5.0,3.644,90.847,0.0,0.0,0.508,0.0,16384.0,0.0,1.0,5519540224.0,638984192.0,17042726912.0,10417823744.0,4624144.0,10018412.0
12-04 08:35:17,5.312,3.626,90.304,0.169,0.0,0.590,0.0,12288.0,0.0,2.0,5519048704.0,638984192.0,17051242496.0,10409799680.0,4436111.0,10679437.0
12-04 08:35:18,5.690,4.937,88.954,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5518012416.0,638984192.0,17061240832.0,10400837632.0,4756659.0,10829484.0
12-04 08:35:19,5.105,4.017,90.377,0.0,0.0,0.502,0.0,28672.0,0.0,3.0,5520289792.0,638984192.0,17067761664.0,10392039424.0,4294999.0,6545190.0
12-04 08:35:20,5.228,3.288,90.894,0.0,0.0,0.590,0.0,0.0,0.0,0.0,5519785984.0,638984192.0,17076711424.0,10383593472.0,4284174.0,10779098.0
12-04 08:35:21,5.143,4.047,90.304,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5519114240.0,638984192.0,17086136320.0,10374840320.0,4627981.0,6710075.0
12-04 08:35:22,5.629,4.636,88.990,0.0,0.0,0.745,0.0,0.0,0.0,0.0,5520019456.0,638984192.0,17093525504.0,10366545920.0,4305388.0,10873356.0
12-04 08:35:23,6.484,5.320,87.531,0.083,0.0,0.582,0.0,20480.0,0.0,4.0,5519753216.0,638984192.0,17102622720.0,10357714944.0,4669809.0,10828558.0
12-04 08:35:24,4.886,3.875,90.817,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,5519671296.0,638984192.0,17110626304.0,10349793280.0,4284794.0,6370936.0
12-04 08:35:25,5.616,3.688,90.109,0.0,0.0,0.587,0.0,0.0,0.0,0.0,5520957440.0,638984192.0,17118838784.0,10340294656.0,4354133.0,10509010.0
12-04 08:35:26,5.495,4.829,87.261,1.998,0.0,0.416,0.0,78168064.0,0.0,111.0,5520580608.0,638984192.0,17126920192.0,10332590080.0,4355330.0,6609765.0
12-04 08:35:27,5.877,3.748,88.245,1.789,0.0,0.341,0.0,184963072.0,0.0,228.0,5518872576.0,638984192.0,17138970624.0,10322247680.0,4926367.0,11237421.0
12-04 08:35:28,5.017,4.682,89.632,0.251,0.0,0.418,0.0,28672.0,0.0,3.0,5520818176.0,638984192.0,17145143296.0,10314129408.0,4496419.0,10853445.0
12-04 08:35:29,4.569,4.230,90.863,0.0,0.0,0.338,0.0,40960.0,0.0,3.0,5520539648.0,638984192.0,17153900544.0,10305650688.0,4325316.0,6688832.0
12-04 08:35:30,6.015,4.428,89.140,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5520564224.0,638984192.0,17163186176.0,10296340480.0,4766603.0,11172109.0
12-04 08:35:31,4.843,3.908,90.739,0.0,0.0,0.510,0.0,0.0,0.0,0.0,5521174528.0,638984192.0,17172107264.0,10286809088.0,4597138.0,10363340.0
12-04 08:35:32,6.172,4.587,88.991,0.0,0.0,0.250,0.0,4096.0,0.0,1.0,5519040512.0,638984192.0,17181900800.0,10279149568.0,4452591.0,7318292.0
12-04 08:35:33,5.588,4.921,89.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5520625664.0,638984192.0,17190547456.0,10268917760.0,4576470.0,11070783.0
12-04 08:35:34,5.383,4.037,90.160,0.084,0.0,0.336,0.0,28672.0,0.0,4.0,5521186816.0,638984192.0,17197912064.0,10260992000.0,4480444.0,6822379.0
12-04 08:35:35,5.401,4.557,89.705,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5521334272.0,638984192.0,17207648256.0,10251108352.0,4567437.0,11132742.0
12-04 08:35:36,5.630,4.790,89.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5520588800.0,638984192.0,17217372160.0,10242129920.0,4715312.0,10782021.0
12-04 08:35:37,5.745,4.246,89.759,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,5521313792.0,638984192.0,17223913472.0,10234863616.0,4023147.0,6241432.0
12-04 08:35:38,6.187,4.849,88.629,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,5523095552.0,638984192.0,17232846848.0,10224148480.0,4802838.0,10936388.0
12-04 08:35:39,4.299,3.267,92.175,0.0,0.0,0.258,0.0,20480.0,0.0,2.0,5522923520.0,638984192.0,17242324992.0,10214842368.0,4348167.0,10319074.0
12-04 08:35:40,5.214,4.121,90.412,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5522800640.0,638984192.0,17250123776.0,10207166464.0,4335689.0,5286841.0
12-04 08:35:41,5.281,4.443,89.774,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5524168704.0,638984192.0,17258725376.0,10197196800.0,4456060.0,8891677.0
12-04 08:35:42,5.325,4.818,89.603,0.0,0.0,0.254,0.0,28672.0,0.0,5.0,5523595264.0,638984192.0,17267425280.0,10189070336.0,4821916.0,13972017.0
12-04 08:35:43,4.915,3.559,91.356,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5523124224.0,638984192.0,17277034496.0,10179932160.0,4253528.0,5766802.0
12-04 08:35:44,5.004,3.902,91.009,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5524127744.0,638984192.0,17284472832.0,10171490304.0,4493598.0,12106571.0
12-04 08:35:45,5.178,4.329,90.068,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5523517440.0,638984192.0,17295282176.0,10161291264.0,4864874.0,7212089.0
12-04 08:35:46,5.495,4.496,89.759,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,5524639744.0,638984192.0,17302220800.0,10153230336.0,4187876.0,10813846.0
12-04 08:35:47,6.093,4.841,88.898,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,5523550208.0,638984192.0,17311817728.0,10144722944.0,4743921.0,10611727.0
12-04 08:35:48,5.858,3.682,90.126,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5523640320.0,638984192.0,17319927808.0,10136522752.0,4219991.0,6660099.0
12-04 08:35:49,6.192,4.435,89.289,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5524955136.0,638984192.0,17328431104.0,10126704640.0,4665573.0,11291826.0
12-04 08:35:50,5.403,3.602,90.652,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5524176896.0,638984192.0,17337925632.0,10117988352.0,4703184.0,7194844.0
12-04 08:35:51,5.624,5.128,88.834,0.0,0.0,0.414,0.0,0.0,0.0,0.0,5524643840.0,638984192.0,17347276800.0,10108170240.0,4472144.0,10671942.0
12-04 08:35:52,5.093,3.480,90.832,0.255,0.0,0.340,0.0,12288.0,0.0,2.0,5524856832.0,638984192.0,17356075008.0,10099159040.0,4516760.0,10704999.0
12-04 08:35:53,5.365,3.521,90.947,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5525725184.0,638984192.0,17362731008.0,10091634688.0,4184789.0,6576624.0
12-04 08:35:54,5.848,4.261,89.557,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5525331968.0,638984192.0,17371205632.0,10083553280.0,4506576.0,10543354.0
12-04 08:35:55,5.638,5.556,88.557,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5526945792.0,638984192.0,17379663872.0,10073481216.0,4609734.0,10732648.0
12-04 08:35:56,5.833,4.750,89.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5525450752.0,638984192.0,17389547520.0,10065092608.0,4566291.0,7188216.0
12-04 08:35:57,1.992,1.743,92.033,4.232,0.0,0.0,0.0,187273216.0,0.0,246.0,5526188032.0,638984192.0,17392967680.0,10060935168.0,1178887.0,4713706.0
12-04 08:35:58,0.167,0.083,99.583,0.167,0.0,0.0,0.0,74133504.0,0.0,83.0,5526056960.0,638984192.0,17392967680.0,10061066240.0,9574.0,8762.0
12-04 08:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526052864.0,638984192.0,17392971776.0,10061066240.0,13816.0,497158.0
12-04 08:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,5526175744.0,638984192.0,17392975872.0,10060939264.0,8391.0,7014.0
12-04 08:36:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526171648.0,638984192.0,17392979968.0,10060939264.0,6633.0,4478.0
12-04 08:36:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5525536768.0,638984192.0,17392979968.0,10061574144.0,8798.0,7317.0
12-04 08:36:03,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5526188032.0,638984192.0,17392979968.0,10060922880.0,10588.0,9892.0
12-04 08:36:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526188032.0,638984192.0,17392979968.0,10060922880.0,8611.0,6247.0
12-04 08:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526188032.0,638984192.0,17392979968.0,10060922880.0,7885.0,5855.0
12-04 08:36:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5526188032.0,638984192.0,17392979968.0,10060922880.0,10221.0,8612.0
12-04 08:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5526179840.0,638984192.0,17392979968.0,10060931072.0,8516.0,6944.0
12-04 08:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526179840.0,638984192.0,17392979968.0,10060931072.0,10896.0,8018.0
12-04 08:36:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5526175744.0,638984192.0,17392984064.0,10060931072.0,9233.0,8409.0
12-04 08:36:10,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526175744.0,638984192.0,17392984064.0,10060931072.0,8522.0,6255.0
12-04 08:36:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5526175744.0,638984192.0,17392984064.0,10060931072.0,7437.0,4855.0
12-04 08:36:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5526175744.0,638984192.0,17392984064.0,10060931072.0,9520.0,7740.0
12-04 08:36:13,3.003,2.585,94.162,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,5525573632.0,638984192.0,17396436992.0,10058080256.0,2440559.0,1494390.0
12-04 08:36:14,5.551,4.037,90.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5525274624.0,638984192.0,17405472768.0,10049343488.0,4272613.0,10790787.0
12-04 08:36:15,4.181,3.763,91.722,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5526028288.0,638984192.0,17411756032.0,10042306560.0,3655347.0,5104233.0
12-04 08:36:16,2.850,2.431,94.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5527138304.0,638984192.0,17417506816.0,10035445760.0,2497845.0,6408755.0
12-04 08:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,10.0,5527142400.0,638984192.0,17417510912.0,10035437568.0,8388.0,7414.0
12-04 08:36:18,5.421,3.503,90.826,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5526847488.0,638984192.0,17423511552.0,10029731840.0,3817803.0,9832922.0
12-04 08:36:19,10.923,8.129,80.610,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5527838720.0,638984192.0,17440022528.0,10012229632.0,8817160.0,17189995.0
12-04 08:36:20,10.192,6.850,82.373,0.0,0.0,0.585,0.0,0.0,0.0,0.0,5527576576.0,638984192.0,17456095232.0,9996419072.0,7049855.0,16242160.0
12-04 08:36:21,6.975,5.210,87.395,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5528596480.0,638984192.0,17465479168.0,9986015232.0,5784890.0,11966781.0
12-04 08:36:22,6.723,5.378,87.647,0.0,0.0,0.252,0.0,28672.0,0.0,3.0,5529149440.0,638984192.0,17476390912.0,9974550528.0,5604567.0,11569604.0
12-04 08:36:23,6.678,5.410,87.574,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5528969216.0,638984192.0,17487245312.0,9963876352.0,5822365.0,11397765.0
12-04 08:36:24,5.303,3.704,90.741,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5528813568.0,638984192.0,17494921216.0,9956356096.0,3880719.0,6285276.0
12-04 08:36:25,5.290,4.534,89.924,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5528784896.0,638984192.0,17504313344.0,9946992640.0,4484045.0,10601531.0
12-04 08:36:26,6.308,5.130,88.310,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5528866816.0,638984192.0,17515012096.0,9936211968.0,5288571.0,11209898.0
12-04 08:36:27,4.859,3.154,91.645,0.171,0.0,0.171,0.0,28672.0,0.0,4.0,5529587712.0,638984192.0,17523331072.0,9927172096.0,4368947.0,6449856.0
12-04 08:36:28,7.119,5.779,86.935,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5528723456.0,638984192.0,17534480384.0,9916887040.0,5655729.0,11784212.0
12-04 08:36:29,5.187,4.082,90.391,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5529374720.0,638984192.0,17543254016.0,9907462144.0,4655171.0,11303364.0
12-04 08:36:30,5.705,5.369,88.758,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5530206208.0,638984192.0,17553125376.0,9896759296.0,4901995.0,10785846.0
12-04 08:36:31,5.174,4.411,90.076,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5530615808.0,638984192.0,17561006080.0,9888468992.0,4533790.0,10813167.0
12-04 08:36:32,5.308,4.538,89.212,0.599,0.0,0.342,0.0,25526272.0,0.0,34.0,5529133056.0,638984192.0,17571889152.0,9879068672.0,5048343.0,7207985.0
12-04 08:36:33,5.508,4.407,88.220,1.610,0.0,0.254,0.0,154046464.0,0.0,170.0,5529919488.0,638984192.0,17580752896.0,9869418496.0,4867834.0,10994532.0
12-04 08:36:34,5.992,3.966,89.705,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5531312128.0,638984192.0,17590128640.0,9858650112.0,4757811.0,11017107.0
12-04 08:36:35,7.527,5.542,86.600,0.0,0.0,0.331,0.0,0.0,0.0,0.0,5532278784.0,638984192.0,17600262144.0,9847549952.0,5318223.0,11331499.0
12-04 08:36:36,4.746,4.413,90.758,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5532061696.0,638984192.0,17607315456.0,9840713728.0,3921994.0,6268701.0
12-04 08:36:37,6.074,4.705,88.879,0.0,0.0,0.342,0.0,36864.0,0.0,3.0,5532340224.0,638984192.0,17618374656.0,9829376000.0,5815338.0,12020008.0
12-04 08:36:38,5.076,3.892,90.609,0.169,0.0,0.254,0.0,40960.0,0.0,5.0,5532205056.0,638984192.0,17626619904.0,9821265920.0,4383459.0,10463038.0
12-04 08:36:39,6.435,4.318,89.162,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5532176384.0,638984192.0,17637253120.0,9810661376.0,5081643.0,11306168.0
12-04 08:36:40,5.232,4.388,90.127,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5531893760.0,638984192.0,17646329856.0,9801867264.0,4627909.0,6544049.0
12-04 08:36:41,6.015,5.597,88.221,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5533175808.0,638984192.0,17654788096.0,9792126976.0,4911022.0,11330594.0
12-04 08:36:42,5.724,4.714,89.478,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,5532389376.0,638984192.0,17665900544.0,9781800960.0,4810460.0,10745310.0
12-04 08:36:43,5.574,4.561,89.611,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5534683136.0,638984192.0,17673748480.0,9771659264.0,4813366.0,10421389.0
12-04 08:36:44,6.129,4.030,89.505,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5532549120.0,638984192.0,17682690048.0,9764851712.0,4359936.0,6862897.0
12-04 08:36:45,6.778,4.686,88.368,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5533978624.0,638984192.0,17692536832.0,9753575424.0,4974692.0,11033845.0
12-04 08:36:46,0.503,0.335,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5534048256.0,638984192.0,17694900224.0,9751142400.0,595379.0,368671.0
12-04 08:36:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5534040064.0,638984192.0,17694908416.0,9751142400.0,44927.0,3200005.0
12-04 08:36:48,1.829,1.330,96.841,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5533970432.0,638984192.0,17696215040.0,9749905408.0,1222937.0,678338.0
12-04 08:36:49,6.758,4.363,88.623,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5534412800.0,638984192.0,17707556864.0,9738121216.0,5863167.0,9146630.0
12-04 08:36:50,12.627,9.237,77.542,0.169,0.0,0.424,0.0,12288.0,0.0,2.0,5534892032.0,638984192.0,17727766528.0,9717432320.0,9754811.0,15709547.0
12-04 08:36:51,10.204,8.673,80.612,0.0,0.0,0.510,0.0,0.0,0.0,0.0,5534756864.0,638984192.0,17745178624.0,9700155392.0,8641447.0,27203429.0
12-04 08:36:52,7.544,6.119,86.169,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5535199232.0,638984192.0,17757048832.0,9687842816.0,6174904.0,11755554.0
12-04 08:36:53,5.922,4.399,89.425,0.0,0.0,0.254,0.0,32768.0,0.0,4.0,5535375360.0,638984192.0,17766678528.0,9678036992.0,5032924.0,10764694.0
12-04 08:36:54,6.119,4.359,89.271,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5536481280.0,638984192.0,17775480832.0,9668128768.0,4622918.0,11017632.0
12-04 08:36:55,6.181,4.826,88.738,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5537021952.0,638984192.0,17785987072.0,9657081856.0,5438175.0,10172080.0
12-04 08:36:56,7.010,4.645,87.922,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5536624640.0,638984192.0,17796145152.0,9647321088.0,5149064.0,11795493.0
12-04 08:36:57,5.848,4.511,89.390,0.0,0.0,0.251,0.0,28672.0,0.0,3.0,5537476608.0,638984192.0,17805316096.0,9637298176.0,4574913.0,6576525.0
12-04 08:36:58,5.981,3.791,90.143,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5537406976.0,638984192.0,17813270528.0,9629413376.0,4488775.0,10818165.0
12-04 08:36:59,6.091,4.907,88.663,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5536792576.0,638984192.0,17823006720.0,9620291584.0,5028029.0,10899598.0
12-04 08:37:00,5.976,5.303,88.552,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5538492416.0,638984192.0,17833984000.0,9607614464.0,5093784.0,7573485.0
12-04 08:37:01,5.193,4.858,89.615,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5536198656.0,638984192.0,17844408320.0,9599483904.0,4529767.0,10283419.0
12-04 08:37:02,5.668,4.484,89.340,0.085,0.0,0.423,0.0,28672.0,0.0,4.0,5535776768.0,638984192.0,17852915712.0,9591398400.0,5028284.0,11180220.0
12-04 08:37:03,5.419,4.826,85.521,3.980,0.0,0.254,0.0,226607104.0,0.0,240.0,5536313344.0,638984192.0,17862262784.0,9581514752.0,4876642.0,10939313.0
12-04 08:37:04,6.444,4.519,88.787,0.0,0.0,0.251,0.0,60805120.0,0.0,66.0,5538021376.0,638984192.0,17871380480.0,9570689024.0,4997197.0,11267699.0
12-04 08:37:05,5.504,4.318,89.924,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5538349056.0,638984192.0,17879764992.0,9561976832.0,4843707.0,7260945.0
12-04 08:37:06,5.808,4.293,89.478,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5538287616.0,638984192.0,17889611776.0,9552191488.0,4812721.0,11134690.0
12-04 08:37:07,6.002,4.565,89.180,0.0,0.0,0.254,0.0,40960.0,0.0,3.0,5538512896.0,638984192.0,17900650496.0,9540927488.0,5054339.0,11165237.0
12-04 08:37:08,6.593,4.142,89.011,0.085,0.0,0.169,0.0,36864.0,0.0,6.0,5539348480.0,638984192.0,17909084160.0,9531658240.0,4778925.0,7098019.0
12-04 08:37:09,5.763,4.237,89.746,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5538938880.0,638984192.0,17918574592.0,9522577408.0,4777396.0,10728499.0
12-04 08:37:10,5.527,3.231,90.816,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5539889152.0,638984192.0,17927819264.0,9512382464.0,4647489.0,11086941.0
12-04 08:37:11,6.333,4.500,88.667,0.0,0.0,0.500,0.0,0.0,0.0,0.0,5540491264.0,638984192.0,17936531456.0,9503068160.0,4810721.0,10936699.0
12-04 08:37:12,6.324,4.469,88.870,0.0,0.0,0.337,0.0,20480.0,0.0,2.0,5542084608.0,638984192.0,17946873856.0,9491132416.0,5028694.0,7947792.0
12-04 08:37:13,5.724,4.040,89.815,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5541089280.0,638984192.0,17955246080.0,9483755520.0,4687930.0,9764837.0
12-04 08:37:14,5.907,5.316,88.186,0.253,0.0,0.338,0.0,28672.0,0.0,3.0,5540786176.0,638984192.0,17966342144.0,9472962560.0,5224416.0,11305622.0
12-04 08:37:15,4.738,3.638,91.371,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5541806080.0,638984192.0,17973972992.0,9464311808.0,4291766.0,10462179.0
12-04 08:37:16,6.166,4.307,89.189,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5542371328.0,638984192.0,17985257472.0,9452462080.0,4945608.0,8859528.0
12-04 08:37:17,5.556,4.461,89.815,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5541777408.0,638984192.0,17993764864.0,9444548608.0,4850621.0,8862593.0
12-04 08:37:18,5.165,4.149,90.601,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5542662144.0,638984192.0,18001866752.0,9435561984.0,4578125.0,10847720.0
12-04 08:37:19,0.752,0.668,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5542354944.0,638984192.0,18004676608.0,9433059328.0,640863.0,490414.0
12-04 08:37:20,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5542354944.0,638984192.0,18004676608.0,9433059328.0,40163.0,2853390.0
12-04 08:37:21,2.190,1.348,96.293,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5542076416.0,638984192.0,18007834624.0,9430179840.0,1984720.0,1285527.0
12-04 08:37:22,7.370,6.114,86.013,0.0,0.0,0.503,0.0,16384.0,0.0,2.0,5542121472.0,638984192.0,18018889728.0,9419079680.0,6348272.0,10560278.0
12-04 08:37:23,12.784,9.840,76.703,0.0,0.0,0.673,0.0,12288.0,0.0,3.0,5543383040.0,638984192.0,18038071296.0,9398636544.0,9582452.0,23856582.0
12-04 08:37:24,7.969,6.255,85.433,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5543849984.0,638984192.0,18052743168.0,9383497728.0,7283828.0,16307198.0
12-04 08:37:25,7.317,5.383,87.132,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5543079936.0,638984192.0,18064445440.0,9372565504.0,6016261.0,11649702.0
12-04 08:37:26,6.084,4.627,88.946,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,5543112704.0,638984192.0,18074988544.0,9361989632.0,5609723.0,11017046.0
12-04 08:37:27,6.356,5.254,88.136,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5546037248.0,638984192.0,18084728832.0,9349324800.0,5733619.0,11566579.0
12-04 08:37:28,6.511,4.257,88.982,0.0,0.0,0.250,0.0,36864.0,0.0,4.0,5545631744.0,638984192.0,18093875200.0,9340583936.0,4560264.0,10775522.0
12-04 08:37:29,6.020,5.184,88.545,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5545152512.0,638984192.0,18103611392.0,9331326976.0,4962942.0,11192301.0
12-04 08:37:30,5.076,3.723,90.863,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5545377792.0,638984192.0,18112053248.0,9322659840.0,4465928.0,6336829.0
12-04 08:37:31,5.465,3.757,90.436,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5546901504.0,638984192.0,18120929280.0,9312260096.0,5123373.0,10833983.0
12-04 08:37:32,5.551,4.037,90.160,0.084,0.0,0.168,0.0,40960.0,0.0,5.0,5546024960.0,638984192.0,18130403328.0,9303662592.0,4364268.0,10936223.0
12-04 08:37:33,8.194,4.849,85.117,1.505,0.0,0.334,0.0,58732544.0,0.0,65.0,5547663360.0,638984192.0,18139365376.0,9293062144.0,5050200.0,8368914.0
12-04 08:37:34,5.442,3.571,88.095,2.551,0.0,0.340,0.0,226369536.0,0.0,255.0,5545586688.0,638984192.0,18149117952.0,9285386240.0,4729272.0,9596883.0
12-04 08:37:35,6.667,5.833,87.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5546389504.0,638984192.0,18159894528.0,9273806848.0,5193699.0,11435928.0
12-04 08:37:36,5.419,4.149,90.262,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5547737088.0,638984192.0,18167951360.0,9264402432.0,4616433.0,11014152.0
12-04 08:37:37,5.259,4.919,89.652,0.0,0.0,0.170,0.0,40960.0,0.0,3.0,5547405312.0,638984192.0,18178035712.0,9254649856.0,5128682.0,11098269.0
12-04 08:37:38,6.061,4.125,89.562,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5546770432.0,638984192.0,18188017664.0,9245302784.0,4696633.0,6935295.0
12-04 08:37:39,6.145,4.209,89.478,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5547790336.0,638984192.0,18196746240.0,9235554304.0,4888372.0,10964653.0
12-04 08:37:40,5.640,5.051,89.057,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5547585536.0,638984192.0,18207272960.0,9225232384.0,4931814.0,11085320.0
12-04 08:37:41,6.414,4.810,88.692,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5549817856.0,638984192.0,18215084032.0,9215188992.0,5053119.0,11475054.0
12-04 08:37:42,5.122,4.282,90.428,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5548003328.0,638984192.0,18224988160.0,9207099392.0,4439205.0,6779422.0
12-04 08:37:43,6.706,4.610,88.600,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5548367872.0,638984192.0,18235211776.0,9196511232.0,5140022.0,11022583.0
12-04 08:37:44,5.357,4.422,90.051,0.170,0.0,0.0,0.0,28672.0,0.0,3.0,5547962368.0,638984192.0,18244435968.0,9187692544.0,4781148.0,10824490.0
12-04 08:37:45,5.307,4.634,89.722,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5549125632.0,638984192.0,18253086720.0,9177878528.0,4573585.0,6975603.0
12-04 08:37:46,6.740,3.791,89.301,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5549252608.0,638984192.0,18261245952.0,9169592320.0,4630852.0,10859568.0
12-04 08:37:47,6.879,4.950,88.003,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5549535232.0,638984192.0,18272825344.0,9157730304.0,5409245.0,11497820.0
12-04 08:37:48,5.584,4.230,90.017,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5550829568.0,638984192.0,18281091072.0,9148170240.0,4890850.0,11268306.0
12-04 08:37:49,5.695,4.774,89.280,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5549584384.0,638984192.0,18290921472.0,9139585024.0,4804223.0,10997751.0
12-04 08:37:50,6.879,4.950,87.836,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5549498368.0,638984192.0,18301288448.0,9129304064.0,5275815.0,7404199.0
12-04 08:37:51,5.499,4.399,89.763,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5550481408.0,638984192.0,18310873088.0,9118736384.0,4914404.0,9995638.0
12-04 08:37:52,4.962,4.373,90.412,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5549551616.0,638988288.0,18319552512.0,9110982656.0,4388940.0,6616778.0
12-04 08:37:53,5.004,3.902,90.925,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5551771648.0,638988288.0,18327019520.0,9101295616.0,4435995.0,14064346.0
12-04 08:37:54,5.241,4.057,90.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5551407104.0,638988288.0,18335690752.0,9092988928.0,4490425.0,4546112.0
12-04 08:37:55,5.565,3.879,90.304,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5553188864.0,638988288.0,18344382464.0,9082515456.0,4549063.0,14023751.0
12-04 08:37:56,6.734,5.051,87.879,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5552537600.0,638988288.0,18354151424.0,9073397760.0,5218168.0,11410069.0
12-04 08:37:57,6.879,4.195,88.674,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,5553147904.0,638988288.0,18363695104.0,9063243776.0,4917469.0,7425377.0
12-04 08:37:58,5.340,3.618,90.698,0.0,0.0,0.345,0.0,12288.0,0.0,3.0,5552754688.0,638988288.0,18374107136.0,9053224960.0,4971757.0,11028658.0
12-04 08:37:59,5.410,4.396,90.110,0.0,0.0,0.085,0.0,16384.0,0.0,1.0,5552549888.0,638988288.0,18384330752.0,9043206144.0,4682107.0,10671261.0
12-04 08:38:00,6.773,4.515,88.294,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5554184192.0,638988288.0,18392571904.0,9033330688.0,5097307.0,11556561.0
12-04 08:38:01,4.202,3.345,92.367,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5553438720.0,638988288.0,18401787904.0,9024860160.0,4299679.0,6317814.0
12-04 08:38:02,6.349,4.929,88.221,0.084,0.0,0.418,0.0,40960.0,0.0,5.0,5552910336.0,638988288.0,18410442752.0,9016733696.0,5101718.0,10758347.0
12-04 08:38:03,6.208,4.614,89.010,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5552599040.0,638988288.0,18421018624.0,9006469120.0,4781319.0,11112556.0
12-04 08:38:04,5.060,3.859,86.192,4.460,0.0,0.429,0.0,165826560.0,0.0,194.0,5554442240.0,638988288.0,18429915136.0,8995729408.0,4823519.0,11207974.0
12-04 08:38:05,6.531,4.411,88.719,0.085,0.0,0.254,0.0,120729600.0,0.0,136.0,5554049024.0,638988288.0,18439364608.0,8986673152.0,4971980.0,7384985.0
12-04 08:38:06,6.167,4.833,88.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5555101696.0,638988288.0,18448916480.0,8976068608.0,4725939.0,11179604.0
12-04 08:38:07,6.487,4.634,88.627,0.0,0.0,0.253,0.0,45056.0,0.0,4.0,5554151424.0,638988288.0,18458984448.0,8966950912.0,5180135.0,11248324.0
12-04 08:38:08,6.873,4.610,88.265,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5553979392.0,638988288.0,18469134336.0,8956973056.0,5011440.0,11546030.0
12-04 08:38:09,5.467,4.542,89.739,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5555077120.0,638988288.0,18477080576.0,8947929088.0,4637396.0,7148902.0
12-04 08:38:10,7.288,4.746,87.797,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,5555253248.0,638988288.0,18488729600.0,8936103936.0,5540544.0,11577357.0
12-04 08:38:11,6.224,4.315,89.129,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5555810304.0,638988288.0,18496638976.0,8927637504.0,4521819.0,10522602.0
12-04 08:38:12,5.353,3.993,90.314,0.085,0.0,0.255,0.0,20480.0,0.0,2.0,5557297152.0,638988288.0,18505269248.0,8917520384.0,4804327.0,10777135.0
12-04 08:38:13,4.107,3.269,92.624,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556244480.0,638988288.0,18512814080.0,8911028224.0,3396022.0,5434311.0
12-04 08:38:14,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5556387840.0,638988288.0,18513559552.0,8910139392.0,8354.0,6924.0
12-04 08:38:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556383744.0,638988288.0,18513563648.0,8910139392.0,40536.0,2854898.0
12-04 08:38:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556383744.0,638988288.0,18513563648.0,8910139392.0,8309.0,6877.0
12-04 08:38:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556510720.0,638988288.0,18513563648.0,8910012416.0,8403.0,7061.0
12-04 08:38:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5556510720.0,638988288.0,18513563648.0,8910012416.0,7001.0,4473.0
12-04 08:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556510720.0,638988288.0,18513563648.0,8910012416.0,8053.0,6673.0
12-04 08:38:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5556510720.0,638988288.0,18513563648.0,8910012416.0,7600.0,5662.0
12-04 08:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556510720.0,638988288.0,18513563648.0,8910012416.0,7089.0,5325.0
12-04 08:38:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556506624.0,638988288.0,18513567744.0,8910012416.0,8764.0,7382.0
12-04 08:38:23,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5557022720.0,638988288.0,18513567744.0,8909496320.0,9246.0,8986.0
12-04 08:38:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5557022720.0,638988288.0,18513567744.0,8909496320.0,7534.0,5663.0
12-04 08:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5557022720.0,638988288.0,18513567744.0,8909496320.0,6395.0,4106.0
12-04 08:38:26,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5556965376.0,638988288.0,18513567744.0,8909553664.0,8409.0,6939.0
12-04 08:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556965376.0,638988288.0,18513567744.0,8909553664.0,7107.0,4896.0
12-04 08:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556965376.0,638988288.0,18513567744.0,8909553664.0,9263.0,8252.0
12-04 08:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556961280.0,638988288.0,18513571840.0,8909553664.0,7740.0,5841.0
12-04 08:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,5556957184.0,638992384.0,18513571840.0,8909553664.0,8775.0,7189.0
12-04 08:38:31,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556957184.0,638992384.0,18513571840.0,8909553664.0,7297.0,4922.0
12-04 08:38:32,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5556318208.0,638992384.0,18513575936.0,8910188544.0,9367.0,7825.0
12-04 08:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5556318208.0,638992384.0,18513575936.0,8910188544.0,10576.0,10622.0
12-04 08:38:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556310016.0,638992384.0,18513575936.0,8910196736.0,9636.0,7016.0
12-04 08:38:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81969152.0,0.0,89.0,5556244480.0,638992384.0,18513575936.0,8910262272.0,8514.0,6985.0
12-04 08:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556244480.0,638992384.0,18513575936.0,8910262272.0,7782.0,5120.0
12-04 08:38:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556244480.0,638992384.0,18513575936.0,8910262272.0,9003.0,7618.0
12-04 08:38:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5556244480.0,638992384.0,18513575936.0,8910262272.0,10168.0,8014.0
12-04 08:38:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556244480.0,638992384.0,18513575936.0,8910262272.0,7299.0,5436.0
12-04 08:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,10.0,5556240384.0,638992384.0,18513580032.0,8910262272.0,9617.0,9106.0
12-04 08:38:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556240384.0,638992384.0,18513580032.0,8910262272.0,7344.0,5625.0
12-04 08:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556240384.0,638992384.0,18513580032.0,8910262272.0,9152.0,7762.0
12-04 08:38:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556629504.0,638992384.0,18513580032.0,8909873152.0,25182.0,23845.0
12-04 08:38:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5556621312.0,638992384.0,18513580032.0,8909881344.0,7006.0,4493.0
12-04 08:38:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556621312.0,638992384.0,18513580032.0,8909881344.0,7827.0,6533.0
12-04 08:38:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5556621312.0,638992384.0,18513580032.0,8909881344.0,24606.0,22749.0
12-04 08:38:47,2.349,2.097,95.386,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5554634752.0,638992384.0,18517753856.0,8907694080.0,2005111.0,1254237.0
12-04 08:38:48,6.162,3.747,90.008,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5555539968.0,638992384.0,18524626944.0,8899915776.0,4044332.0,10504242.0
12-04 08:38:49,5.348,3.990,90.492,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5556797440.0,638992384.0,18534084608.0,8889200640.0,4766319.0,10510712.0
12-04 08:38:50,4.277,2.652,92.814,0.086,0.0,0.171,0.0,12288.0,0.0,2.0,5556617216.0,638992384.0,18543034368.0,8880431104.0,4093438.0,5958792.0
12-04 08:38:51,5.803,3.701,90.076,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5557506048.0,638992384.0,18550669312.0,8871907328.0,4626324.0,10412148.0
12-04 08:38:52,3.653,2.549,93.628,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5557403648.0,638992384.0,18558124032.0,8864555008.0,3530558.0,6141788.0
12-04 08:38:53,5.902,4.975,88.702,0.0,0.0,0.422,0.0,8192.0,0.0,1.0,5557927936.0,638992384.0,18567573504.0,8854581248.0,5011272.0,11239294.0
12-04 08:38:54,6.695,4.068,88.898,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5558530048.0,638992384.0,18578128896.0,8843423744.0,5328448.0,10915331.0
12-04 08:38:55,6.757,4.561,88.345,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5559791616.0,638992384.0,18587873280.0,8832417792.0,5630735.0,11351765.0
12-04 08:38:56,6.761,5.092,87.813,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,5558910976.0,638992384.0,18598555648.0,8822616064.0,5195559.0,11102420.0
12-04 08:38:57,7.191,4.907,87.563,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5559173120.0,638992384.0,18608771072.0,8812138496.0,5401518.0,11776942.0
12-04 08:38:58,6.032,4.333,89.380,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5559562240.0,638992384.0,18619236352.0,8801284096.0,5275783.0,11454639.0
12-04 08:38:59,5.857,4.414,89.474,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5558689792.0,638992384.0,18630119424.0,8791273472.0,5297857.0,11060787.0
12-04 08:39:00,7.614,5.076,87.056,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5558603776.0,638992384.0,18641735680.0,8779743232.0,5939582.0,12169144.0
12-04 08:39:01,5.952,4.252,89.371,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5559267328.0,638992384.0,18651709440.0,8769105920.0,5401235.0,11929572.0
12-04 08:39:02,6.672,4.899,87.838,0.253,0.0,0.338,0.0,32768.0,0.0,4.0,5560147968.0,638992384.0,18660917248.0,8759017472.0,5618138.0,11334816.0
12-04 08:39:03,1.092,0.420,98.489,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560373248.0,638992384.0,18664701952.0,8755007488.0,857609.0,529125.0
12-04 08:39:04,0.668,0.584,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5560586240.0,638992384.0,18664931328.0,8754565120.0,612298.0,3320737.0
12-04 08:39:05,6.667,4.188,88.889,0.085,0.0,0.171,0.0,138457088.0,0.0,150.0,5561430016.0,638992384.0,18675224576.0,8743428096.0,5921180.0,8000439.0
12-04 08:39:06,10.043,7.660,81.957,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5561917440.0,638992384.0,18691784704.0,8726380544.0,7774888.0,20124998.0
12-04 08:39:07,8.806,6.859,83.997,0.085,0.0,0.254,0.0,49152.0,0.0,4.0,5562761216.0,638992384.0,18705137664.0,8712183808.0,7294417.0,12792076.0
12-04 08:39:08,8.896,4.876,85.885,0.086,0.0,0.257,0.0,28672.0,0.0,6.0,5563580416.0,638992384.0,18718101504.0,8698400768.0,6393482.0,15690252.0
12-04 08:39:09,6.599,5.076,87.817,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5562949632.0,638992384.0,18729791488.0,8687341568.0,5634723.0,11636631.0
12-04 08:39:10,6.112,4.839,88.795,0.0,0.0,0.255,0.0,80515072.0,0.0,88.0,5564104704.0,638992384.0,18739113984.0,8676864000.0,5413565.0,10899487.0
12-04 08:39:11,6.129,4.786,88.917,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5564919808.0,638992384.0,18748313600.0,8666849280.0,5081886.0,10629825.0
12-04 08:39:12,6.166,4.392,89.274,0.0,0.0,0.169,0.0,36864.0,0.0,3.0,5563060224.0,638992384.0,18759344128.0,8657678336.0,5088685.0,7710634.0
12-04 08:39:13,5.947,4.673,89.040,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5563523072.0,638992384.0,18769944576.0,8646615040.0,5267794.0,11351442.0
12-04 08:39:14,6.605,5.250,87.553,0.169,0.0,0.423,0.0,12288.0,0.0,2.0,5563805696.0,638992384.0,18780979200.0,8635297792.0,5754711.0,11753962.0
12-04 08:39:15,6.078,4.913,88.759,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5563482112.0,638992384.0,18790780928.0,8625819648.0,4635080.0,10866806.0
12-04 08:39:16,7.131,4.950,87.584,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5563867136.0,638992384.0,18801590272.0,8614625280.0,5443539.0,11652676.0
12-04 08:39:17,5.987,4.890,88.954,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5565014016.0,638992384.0,18810933248.0,8604135424.0,5223193.0,11087483.0
12-04 08:39:18,5.862,3.738,90.314,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5564805120.0,638992384.0,18819936256.0,8595341312.0,4919368.0,10829968.0
12-04 08:39:19,7.113,4.488,88.230,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5565566976.0,638992384.0,18830921728.0,8583593984.0,5209479.0,10878486.0
12-04 08:39:20,5.560,5.139,88.964,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5566599168.0,638992384.0,18838708224.0,8574775296.0,4991450.0,7227167.0
12-04 08:39:21,6.509,4.649,88.504,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5566889984.0,638992384.0,18848837632.0,8564355072.0,5324987.0,11390271.0
12-04 08:39:22,6.145,5.135,88.384,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5566754816.0,638992384.0,18859937792.0,8553390080.0,5243951.0,11251040.0
12-04 08:39:23,5.268,4.248,90.144,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5566926848.0,638992384.0,18870149120.0,8543006720.0,4729275.0,10673868.0
12-04 08:39:24,6.040,5.034,88.842,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5567799296.0,638992384.0,18880266240.0,8532017152.0,5016144.0,10577413.0
12-04 08:39:25,6.678,4.480,88.504,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5567315968.0,638992384.0,18890956800.0,8521809920.0,5260610.0,11367891.0
12-04 08:39:26,5.241,4.734,89.772,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5567868928.0,638992384.0,18899533824.0,8512679936.0,4955694.0,10636053.0
12-04 08:39:27,6.197,3.905,89.643,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5568593920.0,638992384.0,18910527488.0,8500961280.0,5120025.0,7786510.0
12-04 08:39:28,5.401,4.895,89.705,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5567287296.0,638992384.0,18919751680.0,8493043712.0,4707125.0,10004888.0
12-04 08:39:29,6.509,4.396,88.673,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5568380928.0,638992384.0,18929074176.0,8482627584.0,5389660.0,10992578.0
12-04 08:39:30,5.678,4.831,89.237,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5568196608.0,638992384.0,18940116992.0,8471769088.0,5179363.0,10841701.0
12-04 08:39:31,7.053,5.458,87.238,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5569286144.0,638992384.0,18948980736.0,8461815808.0,5091026.0,11244925.0
12-04 08:39:32,1.668,1.668,96.330,0.167,0.0,0.167,0.0,45056.0,0.0,5.0,5568094208.0,638992384.0,18953465856.0,8458522624.0,1516414.0,5067693.0
12-04 08:39:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5568094208.0,638992384.0,18953465856.0,8458522624.0,8854.0,6994.0
12-04 08:39:34,2.585,2.252,95.079,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5567684608.0,638992384.0,18956001280.0,8456396800.0,2066646.0,1333413.0
12-04 08:39:35,7.367,5.504,86.876,0.0,0.0,0.254,0.0,12288.0,0.0,2.0,5568155648.0,638992384.0,18968899584.0,8443027456.0,6249888.0,12412999.0
12-04 08:39:36,11.568,8.912,79.177,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5569589248.0,638992384.0,18989137920.0,8421355520.0,9731200.0,14955620.0
12-04 08:39:37,10.397,7.861,81.234,0.085,0.0,0.423,0.0,20480.0,0.0,2.0,5570641920.0,638992384.0,19005194240.0,8404246528.0,8464035.0,24648937.0
12-04 08:39:38,7.124,4.635,88.069,0.086,0.0,0.086,0.0,12288.0,0.0,2.0,5570785280.0,638992384.0,19015774208.0,8393523200.0,6335254.0,12165227.0
12-04 08:39:39,7.877,6.250,85.616,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5570224128.0,638992384.0,19030876160.0,8378982400.0,6449804.0,16176300.0
12-04 08:39:40,6.037,4.422,84.354,4.847,0.0,0.340,0.0,220176384.0,0.0,248.0,5571874816.0,638992384.0,19039617024.0,8368590848.0,5373001.0,11137839.0
12-04 08:39:41,6.441,4.237,89.068,0.0,0.0,0.254,0.0,87490560.0,0.0,99.0,5572014080.0,638992384.0,19050401792.0,8357666816.0,5417462.0,11213351.0
12-04 08:39:42,7.276,4.399,88.156,0.0,0.0,0.169,0.0,49152.0,0.0,4.0,5570854912.0,638992384.0,19061321728.0,8347906048.0,5259505.0,11014539.0
12-04 08:39:43,6.091,4.992,88.579,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5571919872.0,638992384.0,19071803392.0,8336359424.0,5367195.0,11391641.0
12-04 08:39:44,5.268,3.993,90.229,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5572415488.0,638992384.0,19079884800.0,8327782400.0,4680646.0,7030642.0
12-04 08:39:45,6.261,4.569,89.002,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5572366336.0,638992384.0,19090063360.0,8317652992.0,5222440.0,10999055.0
12-04 08:39:46,5.912,5.068,88.682,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5571727360.0,638992384.0,19101405184.0,8306950144.0,5148808.0,11144019.0
12-04 08:39:47,7.635,4.813,87.303,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,5573894144.0,638992384.0,19109691392.0,8296497152.0,5208485.0,11348111.0
12-04 08:39:48,6.112,4.584,88.964,0.0,0.0,0.340,0.0,12288.0,0.0,3.0,5573382144.0,638992384.0,19120254976.0,8286445568.0,5293388.0,11301387.0
12-04 08:39:49,6.711,4.782,88.087,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5574443008.0,638992384.0,19129786368.0,8275853312.0,5248158.0,11647092.0
12-04 08:39:50,6.002,4.734,88.842,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,5573697536.0,638992384.0,19141439488.0,8264945664.0,5137755.0,10776895.0
12-04 08:39:51,5.410,3.973,90.448,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5574811648.0,638992384.0,19149029376.0,8256241664.0,4690219.0,7039802.0
12-04 08:39:52,6.555,5.378,87.563,0.0,0.0,0.504,0.0,16384.0,0.0,2.0,5574356992.0,638992384.0,19159629824.0,8246095872.0,5579537.0,11825748.0
12-04 08:39:53,6.812,5.383,87.384,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5574483968.0,638992384.0,19172061184.0,8233537536.0,5548995.0,11324060.0
12-04 08:39:54,5.612,3.997,90.136,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5574090752.0,638992384.0,19181064192.0,8224927744.0,4626768.0,11000913.0
12-04 08:39:55,6.465,5.206,88.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5576032256.0,638992384.0,19189465088.0,8214585344.0,5433261.0,11355718.0
12-04 08:39:56,4.924,4.499,90.153,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5575864320.0,638992384.0,19199553536.0,8204664832.0,4888636.0,10663649.0
12-04 08:39:57,5.938,3.701,90.103,0.0,0.0,0.258,0.0,16384.0,0.0,2.0,5575372800.0,638992384.0,19210891264.0,8193818624.0,5382076.0,11373744.0
12-04 08:39:58,6.522,5.518,87.793,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5575991296.0,638992384.0,19220905984.0,8183185408.0,5093107.0,10977056.0
12-04 08:39:59,5.857,4.244,89.728,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5576302592.0,638992384.0,19230892032.0,8172888064.0,5054828.0,10148911.0
12-04 08:40:00,6.234,4.014,89.582,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5575794688.0,638992384.0,19241426944.0,8162861056.0,5199532.0,8128006.0
12-04 08:40:01,6.186,4.153,89.492,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5576945664.0,638992384.0,19250229248.0,8152907776.0,5129377.0,11226580.0
12-04 08:40:02,5.817,4.021,89.906,0.086,0.0,0.171,0.0,28672.0,0.0,4.0,5576679424.0,638992384.0,19260542976.0,8142860288.0,5174990.0,10995413.0
12-04 08:40:03,5.433,4.499,89.898,0.0,0.0,0.170,0.0,8192.0,0.0,1.0,5576695808.0,638992384.0,19269947392.0,8133439488.0,4993938.0,10711233.0
12-04 08:40:04,6.074,4.534,89.136,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5577793536.0,638992384.0,19280228352.0,8122060800.0,5437611.0,10525754.0
12-04 08:40:05,2.831,2.415,94.588,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5577940992.0,638992384.0,19286409216.0,8115732480.0,2423589.0,3474707.0
12-04 08:40:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5577940992.0,638992384.0,19286409216.0,8115732480.0,25168.0,2905531.0
12-04 08:40:07,0.502,0.335,99.163,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5577932800.0,638992384.0,19286417408.0,8115732480.0,429352.0,2098853.0
12-04 08:40:08,6.224,4.205,88.898,0.336,0.0,0.336,0.0,28672.0,0.0,3.0,5577142272.0,638992384.0,19295416320.0,8107524096.0,4477422.0,5124994.0
12-04 08:40:09,11.158,9.129,79.374,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5578436608.0,638992384.0,19313594368.0,8088051712.0,9982570.0,20877939.0
12-04 08:40:10,10.043,6.979,81.872,0.681,0.0,0.426,0.0,27869184.0,0.0,31.0,5579059200.0,638992384.0,19329589248.0,8071434240.0,7559396.0,17506051.0
12-04 08:40:11,8.298,7.186,80.924,3.165,0.0,0.428,0.0,270532608.0,0.0,293.0,5580230656.0,638992384.0,19343384576.0,8056467456.0,7264375.0,15674123.0
12-04 08:40:12,8.241,5.862,85.556,0.0,0.0,0.340,0.0,3624960.0,0.0,9.0,5580513280.0,638992384.0,19356729344.0,8042840064.0,6801890.0,15891732.0
12-04 08:40:13,8.060,6.297,85.306,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5581381632.0,638992384.0,19369586688.0,8029114368.0,6343496.0,12589475.0
12-04 08:40:14,6.383,4.255,88.936,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5581729792.0,638992384.0,19380121600.0,8018231296.0,5571712.0,11078024.0
12-04 08:40:15,7.125,5.113,87.510,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5581086720.0,638992384.0,19391877120.0,8007118848.0,5490532.0,11377976.0
12-04 08:40:16,6.022,4.156,89.483,0.0,0.0,0.339,0.0,45056.0,0.0,6.0,5580832768.0,638992384.0,19401469952.0,7997779968.0,5086768.0,10927556.0
12-04 08:40:17,7.083,4.553,88.196,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5581901824.0,638992384.0,19411218432.0,7986962432.0,5057873.0,11271780.0
12-04 08:40:18,7.119,4.237,88.475,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5582057472.0,638992384.0,19421650944.0,7976374272.0,5374628.0,11342462.0
12-04 08:40:19,5.729,5.055,89.048,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5583216640.0,638992384.0,19431636992.0,7965229056.0,5063081.0,10865968.0
12-04 08:40:20,6.695,4.746,88.136,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5584171008.0,638992384.0,19442917376.0,7952994304.0,5385325.0,9885042.0
12-04 08:40:21,6.281,3.936,89.280,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5583880192.0,638992384.0,19451686912.0,7944515584.0,4924071.0,8578958.0
12-04 08:40:22,5.398,4.113,90.060,0.0,0.0,0.428,0.0,20480.0,0.0,2.0,5583597568.0,638992384.0,19462443008.0,7934042112.0,5230936.0,11303566.0
12-04 08:40:23,5.887,4.458,89.487,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5584142336.0,638992384.0,19470999552.0,7924940800.0,4749228.0,10931953.0
12-04 08:40:24,6.525,5.339,87.966,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5583568896.0,638992384.0,19481423872.0,7915089920.0,5673380.0,11839966.0
12-04 08:40:25,6.427,5.092,88.147,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5585309696.0,638992384.0,19490377728.0,7904395264.0,5010291.0,10969756.0
12-04 08:40:26,6.757,4.561,88.260,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5584044032.0,638992384.0,19502444544.0,7893594112.0,5321757.0,11502560.0
12-04 08:40:27,5.546,4.706,89.580,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5585596416.0,638992384.0,19511119872.0,7883366400.0,4893769.0,8498425.0
12-04 08:40:28,5.313,4.713,89.717,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5584134144.0,638992384.0,19522424832.0,7873523712.0,5291270.0,9584803.0
12-04 08:40:29,6.701,4.495,88.550,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5584703488.0,638992384.0,19532222464.0,7863156736.0,5146134.0,11426102.0
12-04 08:40:30,6.784,4.690,88.275,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5585657856.0,638992384.0,19540971520.0,7853453312.0,5191575.0,11303209.0
12-04 08:40:31,6.446,4.580,88.719,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5585645568.0,638992384.0,19552382976.0,7842054144.0,5387166.0,11291154.0
12-04 08:40:32,5.828,4.476,89.358,0.084,0.0,0.253,0.0,28672.0,0.0,4.0,5585125376.0,638992384.0,19561648128.0,7833309184.0,4964676.0,11011584.0
12-04 08:40:33,5.692,4.248,89.635,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5585768448.0,638992384.0,19571736576.0,7822577664.0,5094095.0,10888584.0
12-04 08:40:34,6.166,4.645,88.936,0.0,0.0,0.253,0.0,8192.0,0.0,1.0,5585272832.0,638992384.0,19582169088.0,7812640768.0,5220660.0,11388114.0
12-04 08:40:35,6.605,4.826,88.400,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5586587648.0,638992384.0,19591528448.0,7801966592.0,5251853.0,11206094.0
12-04 08:40:36,3.923,3.088,92.821,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,5587095552.0,638992384.0,19598254080.0,7794733056.0,3051322.0,5854953.0
12-04 08:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587128320.0,638992384.0,19598905344.0,7794049024.0,9548.0,8479.0
12-04 08:40:38,0.0,0.167,99.500,0.334,0.0,0.0,0.0,53248.0,0.0,6.0,5587120128.0,638992384.0,19598913536.0,7794049024.0,42626.0,926434.0
12-04 08:40:39,4.384,3.626,91.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5587374080.0,638992384.0,19605061632.0,7787646976.0,3864903.0,6436251.0
12-04 08:40:40,6.571,5.223,87.953,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5587537920.0,638992384.0,19615399936.0,7777144832.0,5595278.0,7852620.0
12-04 08:40:41,10.714,7.568,79.167,2.296,0.0,0.255,0.0,105508864.0,0.0,119.0,5587849216.0,638992384.0,19632001024.0,7760232448.0,8665864.0,19734241.0
12-04 08:40:42,10.034,6.432,81.647,1.458,0.0,0.429,0.0,192401408.0,0.0,213.0,5587722240.0,638992384.0,19648290816.0,7744069632.0,8008409.0,18749066.0
12-04 08:40:43,10.459,7.568,81.378,0.0,0.0,0.595,0.0,57344.0,0.0,4.0,5589598208.0,638992384.0,19664097280.0,7726387200.0,8186558.0,17253187.0
12-04 08:40:44,8.390,5.763,85.593,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5590159360.0,638992384.0,19676721152.0,7713202176.0,6685842.0,15629958.0
12-04 08:40:45,6.605,5.588,87.468,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5591040000.0,638992384.0,19687747584.0,7701295104.0,5935327.0,11840518.0
12-04 08:40:46,6.987,4.882,87.963,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5590560768.0,638992384.0,19699056640.0,7690465280.0,5608355.0,11484972.0
12-04 08:40:47,6.282,5.093,88.540,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5590999040.0,638992384.0,19709947904.0,7679135744.0,5683371.0,10464149.0
12-04 08:40:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5590872064.0,638992384.0,19711209472.0,7678001152.0,7363.0,5529.0
12-04 08:40:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5591326720.0,638992384.0,19711209472.0,7677546496.0,31639.0,2164141.0
12-04 08:40:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,8983.0,7981.0
12-04 08:40:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,6810.0,4494.0
12-04 08:40:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,7889.0,6012.0
12-04 08:40:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,7589.0,5850.0
12-04 08:40:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,9661.0,9242.0
12-04 08:40:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,7380.0,5526.0
12-04 08:40:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,7780.0,5927.0
12-04 08:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,8300.0,7127.0
12-04 08:40:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590990848.0,638992384.0,19711217664.0,7677874176.0,7387.0,5570.0
12-04 08:40:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5590986752.0,638992384.0,19711221760.0,7677874176.0,9385.0,8511.0
12-04 08:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590986752.0,638992384.0,19711221760.0,7677874176.0,7661.0,5547.0
12-04 08:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590986752.0,638992384.0,19711221760.0,7677874176.0,9137.0,5903.0
12-04 08:41:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5590093824.0,638992384.0,19711225856.0,7678763008.0,7287.0,5365.0
12-04 08:41:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590609920.0,638992384.0,19711225856.0,7678246912.0,13281.0,12400.0
12-04 08:41:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5590609920.0,638992384.0,19711225856.0,7678246912.0,8671.0,7009.0
12-04 08:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590609920.0,638992384.0,19711225856.0,7678246912.0,9271.0,7444.0
12-04 08:41:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590609920.0,638992384.0,19711225856.0,7678246912.0,7297.0,4644.0
12-04 08:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5590601728.0,638992384.0,19711225856.0,7678255104.0,10137.0,9052.0
12-04 08:41:08,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5590601728.0,638992384.0,19711225856.0,7678255104.0,26669.0,24012.0
12-04 08:41:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5590597632.0,638992384.0,19711229952.0,7678255104.0,9181.0,7345.0
12-04 08:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5590597632.0,638992384.0,19711229952.0,7678255104.0,7546.0,5041.0
12-04 08:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590597632.0,638992384.0,19711229952.0,7678255104.0,8325.0,6113.0
12-04 08:41:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,71180288.0,0.0,77.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,11016.0,11103.0
12-04 08:41:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,25637.0,24319.0
12-04 08:41:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,7261.0,5614.0
12-04 08:41:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,7013.0,4782.0
12-04 08:41:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,26755.0,26497.0
12-04 08:41:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,7731.0,5354.0
12-04 08:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590499328.0,638992384.0,19711229952.0,7678353408.0,6578.0,4524.0
12-04 08:41:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590622208.0,638992384.0,19711234048.0,7678226432.0,8421.0,6968.0
12-04 08:41:20,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5590622208.0,638992384.0,19711234048.0,7678226432.0,7891.0,6644.0
12-04 08:41:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590622208.0,638992384.0,19711234048.0,7678226432.0,9829.0,9397.0
12-04 08:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5590622208.0,638992384.0,19711234048.0,7678226432.0,6891.0,4652.0
12-04 08:41:23,4.458,3.364,92.010,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5591134208.0,638992384.0,19716931584.0,7672016896.0,3465392.0,6196889.0
12-04 08:41:24,4.665,3.647,91.518,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5590401024.0,638992384.0,19725180928.0,7664500736.0,4411546.0,6647123.0
12-04 08:41:25,5.560,4.128,90.143,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5591416832.0,638992384.0,19733315584.0,7655350272.0,4663754.0,10903667.0
12-04 08:41:26,7.035,5.360,87.270,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5590851584.0,638992384.0,19745329152.0,7643901952.0,5564141.0,11586812.0
12-04 08:41:27,6.961,5.518,87.351,0.0,0.0,0.170,0.0,32768.0,0.0,5.0,5593026560.0,638992384.0,19755376640.0,7631679488.0,5609644.0,11485834.0
12-04 08:41:28,7.028,4.911,87.722,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5591511040.0,638992384.0,19768008704.0,7620562944.0,5843014.0,11534032.0
12-04 08:41:29,6.134,4.286,89.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5593497600.0,638992384.0,19776090112.0,7610494976.0,4819519.0,11035440.0
12-04 08:41:30,5.438,4.163,90.059,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5593313280.0,638992384.0,19786407936.0,7600361472.0,4983577.0,10821419.0
12-04 08:41:31,6.706,5.348,87.776,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5593866240.0,638992384.0,19798118400.0,7588098048.0,5789559.0,11728023.0
12-04 08:41:32,5.232,4.717,89.537,0.172,0.0,0.343,0.0,12288.0,0.0,2.0,5592596480.0,638992384.0,19808354304.0,7579131904.0,5295615.0,11331255.0
12-04 08:41:33,6.117,5.183,88.360,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5593935872.0,638992384.0,19818098688.0,7568048128.0,5526633.0,11608602.0
12-04 08:41:34,6.845,5.760,87.229,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,5594394624.0,638992384.0,19829137408.0,7556550656.0,5286059.0,11154855.0
12-04 08:41:35,5.822,5.051,88.699,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5594476544.0,638992384.0,19841687552.0,7543918592.0,5868382.0,11386403.0
12-04 08:41:36,6.560,4.878,88.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5594677248.0,638992384.0,19851505664.0,7533899776.0,5181465.0,11170205.0
12-04 08:41:37,6.533,5.528,87.688,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,5594669056.0,638992384.0,19861852160.0,7523561472.0,5395458.0,11217499.0
12-04 08:41:38,7.712,5.085,86.695,0.169,0.0,0.339,0.0,32768.0,0.0,4.0,5594804224.0,638992384.0,19872755712.0,7512522752.0,5865180.0,11703102.0
12-04 08:41:39,6.864,5.593,87.288,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5595426816.0,638992384.0,19885346816.0,7499309056.0,5859955.0,11667041.0
12-04 08:41:40,6.923,4.274,88.547,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5596622848.0,638992384.0,19893116928.0,7490342912.0,5336074.0,11300140.0
12-04 08:41:41,6.266,5.347,88.053,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5595205632.0,638992384.0,19905495040.0,7479382016.0,5240870.0,10808917.0
12-04 08:41:42,6.971,5.809,87.054,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5595996160.0,638992384.0,19915792384.0,7468294144.0,5005156.0,10850701.0
12-04 08:41:43,6.955,5.428,87.108,0.0,0.0,0.509,0.0,20480.0,0.0,2.0,5597089792.0,638992384.0,19926269952.0,7456722944.0,6092005.0,11640588.0
12-04 08:41:44,4.446,4.111,91.107,0.084,0.0,0.252,0.0,20480.0,0.0,3.0,5598965760.0,638992384.0,19934670848.0,7446446080.0,3948167.0,6319586.0
12-04 08:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5599195136.0,638992384.0,19936014336.0,7444873216.0,8861.0,7520.0
12-04 08:41:46,1.256,0.921,97.822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5599109120.0,638992384.0,19936067584.0,7444905984.0,1044433.0,4595866.0
12-04 08:41:47,5.892,3.367,90.572,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,5599838208.0,638992384.0,19944513536.0,7435730944.0,4428220.0,5652070.0
12-04 08:41:48,11.509,8.184,79.625,0.0,0.0,0.682,0.0,28672.0,0.0,3.0,5600116736.0,638992384.0,19963834368.0,7416131584.0,9527473.0,22087709.0
12-04 08:41:49,7.246,6.053,85.934,0.171,0.0,0.597,0.0,28672.0,0.0,3.0,5599858688.0,638992384.0,19977019392.0,7403204608.0,6646391.0,12495510.0
12-04 08:41:50,11.800,7.666,80.362,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5601177600.0,638992384.0,19994238976.0,7384666112.0,8901958.0,14958462.0
12-04 08:41:51,7.908,6.122,85.629,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5601226752.0,638992384.0,20008357888.0,7370498048.0,6883370.0,19735292.0
12-04 08:41:52,7.492,6.734,85.354,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5600813056.0,638992384.0,20020547584.0,7358722048.0,6559425.0,15464644.0
12-04 08:41:53,7.191,5.161,87.225,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5601587200.0,638992384.0,20032618496.0,7345876992.0,5997885.0,11587579.0
12-04 08:41:54,6.138,5.115,88.662,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5601292288.0,638992384.0,20043825152.0,7334965248.0,5499737.0,11418970.0
12-04 08:41:55,6.718,4.677,88.265,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5601665024.0,638992384.0,20054593536.0,7323824128.0,5621660.0,11453587.0
12-04 08:41:56,5.741,4.456,89.546,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5602861056.0,638992384.0,20063739904.0,7313481728.0,5407518.0,11064961.0
12-04 08:41:57,6.282,4.754,84.041,4.754,0.0,0.170,0.0,166350848.0,0.0,185.0,5602996224.0,638992384.0,20075597824.0,7301488640.0,5214098.0,11074159.0
12-04 08:41:58,5.410,5.495,83.009,5.748,0.0,0.338,0.0,201281536.0,0.0,219.0,5603831808.0,638992384.0,20084559872.0,7291691008.0,5303784.0,10944901.0
12-04 08:41:59,7.770,4.392,87.669,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5603774464.0,638992384.0,20096520192.0,7279788032.0,5793829.0,11185612.0
12-04 08:42:00,6.672,5.659,87.416,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5603901440.0,638992384.0,20106993664.0,7269187584.0,5270224.0,11522314.0
12-04 08:42:01,6.496,4.530,88.547,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,5603729408.0,638992384.0,20118364160.0,7257989120.0,5704911.0,11277041.0
12-04 08:42:02,6.711,6.292,86.661,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5603500032.0,638992384.0,20128894976.0,7247687680.0,5666113.0,11576178.0
12-04 08:42:03,6.271,4.661,88.729,0.0,0.0,0.339,0.0,32768.0,0.0,3.0,5604462592.0,638992384.0,20138524672.0,7237095424.0,5357397.0,11304060.0
12-04 08:42:04,7.179,4.899,87.838,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5604306944.0,638992384.0,20150878208.0,7224897536.0,5579380.0,11507180.0
12-04 08:42:05,7.059,5.462,87.227,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5603942400.0,638992384.0,20162969600.0,7213170688.0,5732793.0,11608737.0
12-04 08:42:06,6.868,5.193,87.605,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5605076992.0,638992384.0,20172644352.0,7202361344.0,5365023.0,11544769.0
12-04 08:42:07,6.430,4.569,88.663,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5606510592.0,638992384.0,20181229568.0,7192342528.0,5313357.0,11144305.0
12-04 08:42:08,6.835,5.401,87.511,0.0,0.0,0.253,0.0,36864.0,0.0,3.0,5605683200.0,638992384.0,20193988608.0,7180410880.0,5783638.0,11909293.0
12-04 08:42:09,7.107,5.017,87.625,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5606494208.0,638992384.0,20202696704.0,7170891776.0,5304684.0,11047709.0
12-04 08:42:10,7.253,4.949,87.457,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5606227968.0,638992384.0,20215226368.0,7158628352.0,5880557.0,11804021.0
12-04 08:42:11,7.550,5.537,86.577,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5606522880.0,638992384.0,20226199552.0,7147360256.0,5527018.0,11892615.0
12-04 08:42:12,5.678,4.492,89.576,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5608476672.0,638992384.0,20234788864.0,7136817152.0,5179680.0,10812556.0
12-04 08:42:13,6.963,5.872,86.661,0.168,0.0,0.336,0.0,32768.0,0.0,4.0,5610774528.0,638992384.0,20245696512.0,7123611648.0,5644256.0,11728500.0
12-04 08:42:14,6.633,5.038,87.993,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5610106880.0,638992384.0,20256968704.0,7113007104.0,5371863.0,11086187.0
12-04 08:42:15,7.274,4.599,87.876,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5610266624.0,638992384.0,20267692032.0,7102124032.0,5324327.0,11392497.0
12-04 08:42:16,6.599,5.922,87.225,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5611511808.0,638992384.0,20278099968.0,7090470912.0,5830688.0,11481464.0
12-04 08:42:17,6.520,5.419,87.722,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5611323392.0,638992384.0,20289495040.0,7079264256.0,5711666.0,12031790.0
12-04 08:42:18,6.899,4.940,87.649,0.0,0.0,0.511,0.0,32768.0,0.0,3.0,5613408256.0,638992384.0,20301516800.0,7065157632.0,6142372.0,10712107.0
12-04 08:42:19,6.143,5.034,88.481,0.085,0.0,0.256,0.0,20480.0,0.0,3.0,5613776896.0,638992384.0,20311965696.0,7054340096.0,5631487.0,7807020.0
12-04 08:42:20,5.927,4.403,89.416,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5612638208.0,638992384.0,20323188736.0,7044255744.0,5137057.0,16316396.0
12-04 08:42:21,7.492,4.798,87.626,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5614399488.0,638992384.0,20332355584.0,7033327616.0,5252221.0,9759922.0
12-04 08:42:22,6.017,4.661,88.983,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5614809088.0,638992384.0,20342530048.0,7022743552.0,5238458.0,7710500.0
12-04 08:42:23,5.987,4.806,88.786,0.0,0.0,0.422,0.0,28672.0,0.0,3.0,5616242688.0,638992384.0,20351733760.0,7012106240.0,5334633.0,16463562.0
12-04 08:42:24,7.179,5.509,86.644,0.167,0.0,0.501,0.0,28672.0,0.0,3.0,5614202880.0,638992384.0,20364476416.0,7001403392.0,5514830.0,11384063.0
12-04 08:42:25,6.397,5.556,87.710,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5615603712.0,638992384.0,20373438464.0,6991040512.0,5616357.0,11899631.0
12-04 08:42:26,6.718,4.592,88.435,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5615009792.0,638992384.0,20385722368.0,6979350528.0,5492146.0,11489918.0
12-04 08:42:27,7.383,5.285,86.913,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5615996928.0,638992384.0,20395945984.0,6968139776.0,5651716.0,10987152.0
12-04 08:42:28,6.920,5.232,82.869,4.895,0.0,0.084,0.0,189915136.0,0.0,208.0,5616009216.0,638992384.0,20407365632.0,6956707840.0,5571070.0,11424582.0
12-04 08:42:29,5.793,5.038,87.657,1.092,0.0,0.420,0.0,139001856.0,0.0,155.0,5618397184.0,638992384.0,20415463424.0,6946222080.0,5009506.0,11109087.0
12-04 08:42:30,7.107,5.161,87.310,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5618638848.0,638992384.0,20427612160.0,6933831680.0,5745327.0,11645605.0
12-04 08:42:31,6.255,5.072,88.250,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5617348608.0,638992384.0,20438233088.0,6924500992.0,5483906.0,11199143.0
12-04 08:42:32,6.712,4.078,89.040,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5618483200.0,638992384.0,20447268864.0,6914330624.0,4977355.0,10763252.0
12-04 08:42:33,7.107,5.602,86.957,0.0,0.0,0.334,0.0,45056.0,0.0,3.0,5617328128.0,638992384.0,20459728896.0,6903025664.0,5607882.0,11486460.0
12-04 08:42:34,6.207,5.187,88.265,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5619126272.0,638992384.0,20470140928.0,6890815488.0,5717936.0,11719167.0
12-04 08:42:35,6.762,4.903,87.997,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5618913280.0,638992384.0,20481269760.0,6879899648.0,5713892.0,11262173.0
12-04 08:42:36,7.065,5.467,87.216,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5617856512.0,638992384.0,20492062720.0,6870163456.0,5521386.0,11526879.0
12-04 08:42:37,6.888,4.932,88.010,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5619634176.0,638992384.0,20503867392.0,6856581120.0,5651463.0,11960637.0
12-04 08:42:38,6.706,4.754,88.200,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5620355072.0,638992384.0,20514910208.0,6844817408.0,5601679.0,11367328.0
12-04 08:42:39,7.317,5.635,86.880,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5618937856.0,638992384.0,20526641152.0,6834503680.0,5717217.0,11844846.0
12-04 08:42:40,5.763,4.746,89.322,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5620551680.0,638992384.0,20535242752.0,6824288256.0,5176358.0,11348888.0
12-04 08:42:41,7.240,5.451,87.138,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5620887552.0,638992384.0,20546920448.0,6812274688.0,5773815.0,11745001.0
12-04 08:42:42,6.282,5.263,88.115,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5621948416.0,638992384.0,20556476416.0,6801657856.0,5661983.0,11683295.0
12-04 08:42:43,8.284,5.156,86.137,0.0,0.0,0.423,0.0,20480.0,0.0,2.0,5622497280.0,638992384.0,20569337856.0,6788247552.0,5922785.0,11935914.0
12-04 08:42:44,6.446,4.580,88.804,0.0,0.0,0.170,0.0,12288.0,0.0,3.0,5622689792.0,638992384.0,20579667968.0,6777724928.0,5433404.0,11431138.0
12-04 08:42:45,5.987,5.312,88.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5621915648.0,638992384.0,20590940160.0,6767226880.0,5341922.0,11211262.0
12-04 08:42:46,6.824,4.802,88.037,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5622530048.0,638992384.0,20601282560.0,6756270080.0,5405874.0,11426376.0
12-04 08:42:47,6.768,5.584,87.563,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5623869440.0,638992384.0,20611248128.0,6744965120.0,5617698.0,11786223.0
12-04 08:42:48,6.785,5.089,87.701,0.170,0.0,0.254,0.0,28672.0,0.0,4.0,5624127488.0,638992384.0,20622704640.0,6733250560.0,5600076.0,11381660.0
12-04 08:42:49,6.566,5.640,87.626,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,5623676928.0,638992384.0,20634116096.0,6722289664.0,5457937.0,11470934.0
12-04 08:42:50,4.271,3.518,91.876,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5624762368.0,638992384.0,20641742848.0,6713577472.0,3546927.0,6313659.0
12-04 08:42:51,0.921,0.921,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5624762368.0,638992384.0,20641742848.0,6713577472.0,781390.0,408433.0
12-04 08:42:52,1.589,1.254,97.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5625520128.0,638992384.0,20645937152.0,6708625408.0,1332767.0,4836149.0
12-04 08:42:53,3.607,2.768,93.456,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5624320000.0,638992384.0,20651130880.0,6704631808.0,2913334.0,6045553.0
12-04 08:42:54,9.068,7.305,83.039,0.168,0.0,0.420,0.0,20480.0,0.0,3.0,5626535936.0,638992384.0,20664188928.0,6689357824.0,8161288.0,11125252.0
12-04 08:42:55,12.950,9.691,76.930,0.0,0.0,0.429,0.0,0.0,0.0,0.0,5626974208.0,638992384.0,20685447168.0,6667661312.0,9322983.0,23101797.0
12-04 08:42:56,8.489,6.452,84.720,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5627510784.0,638992384.0,20699500544.0,6653071360.0,6951003.0,17743784.0
12-04 08:42:57,8.433,7.240,84.157,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5628387328.0,638992384.0,20714291200.0,6637404160.0,7540600.0,13452682.0
12-04 08:42:58,7.828,5.976,85.774,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,5628485632.0,638992384.0,20727205888.0,6624391168.0,6451522.0,15878133.0
12-04 08:42:59,8.859,6.899,79.046,5.026,0.0,0.170,0.0,240640000.0,0.0,279.0,5629992960.0,638992384.0,20740706304.0,6609383424.0,7392895.0,16670359.0
12-04 08:43:00,6.633,4.954,88.329,0.0,0.0,0.084,0.0,93138944.0,0.0,94.0,5630119936.0,638992384.0,20750831616.0,6599131136.0,5320770.0,10771306.0
12-04 08:43:01,7.660,6.818,85.269,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5629505536.0,638992384.0,20764299264.0,6586277888.0,6486833.0,12690316.0
12-04 08:43:02,7.083,4.917,87.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5629329408.0,638992384.0,20774666240.0,6576087040.0,5310065.0,11094527.0
12-04 08:43:03,7.627,5.0,87.203,0.0,0.0,0.169,0.0,49152.0,0.0,3.0,5636751360.0,638992384.0,20786360320.0,6556971008.0,5833925.0,11949667.0
12-04 08:43:04,7.515,4.782,87.532,0.0,0.0,0.171,0.0,49152.0,0.0,6.0,5653790720.0,638992384.0,20796178432.0,6530113536.0,5942864.0,11673518.0
12-04 08:43:05,6.387,5.126,88.151,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5654769664.0,638992384.0,20807426048.0,6517886976.0,5085773.0,11116685.0
12-04 08:43:06,7.563,5.378,86.639,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5655199744.0,638992384.0,20818255872.0,6506627072.0,5938747.0,12062998.0
12-04 08:43:07,6.544,5.369,87.752,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5654654976.0,638992384.0,20828397568.0,6497030144.0,5384348.0,11518646.0
12-04 08:43:08,6.717,5.626,87.322,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5655961600.0,638992384.0,20838977536.0,6485143552.0,5643019.0,11754220.0
12-04 08:43:09,7.634,5.705,86.326,0.0,0.0,0.336,0.0,20480.0,0.0,1.0,5655052288.0,638992384.0,20852027392.0,6473003008.0,6052733.0,11811463.0
12-04 08:43:10,5.254,4.492,89.915,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5654802432.0,638992384.0,20861186048.0,6464094208.0,4832208.0,10801945.0
12-04 08:43:11,7.293,4.778,87.175,0.251,0.0,0.503,0.0,12288.0,0.0,2.0,5654704128.0,638992384.0,20872577024.0,6452801536.0,5563953.0,11401884.0
12-04 08:43:12,7.589,5.396,87.015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656223744.0,638992384.0,20882432000.0,6441426944.0,5452329.0,11329095.0
12-04 08:43:13,6.908,4.971,87.869,0.0,0.0,0.253,0.0,20480.0,0.0,2.0,5657448448.0,638992384.0,20891983872.0,6430650368.0,5637914.0,11497767.0
12-04 08:43:14,6.559,4.003,89.182,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5656072192.0,638992384.0,20903784448.0,6420226048.0,5379217.0,11369651.0
12-04 08:43:15,7.423,5.671,86.572,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5656825856.0,638992384.0,20914167808.0,6409089024.0,5330603.0,10604986.0
12-04 08:43:16,6.155,5.649,88.027,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5657645056.0,638992384.0,20923170816.0,6399266816.0,5491398.0,11433838.0
12-04 08:43:17,6.689,5.017,87.793,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,5657890816.0,638992384.0,20934795264.0,6387396608.0,5318220.0,11063213.0
12-04 08:43:18,6.712,4.588,88.360,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5658718208.0,638992384.0,20946239488.0,6375124992.0,5546141.0,11067188.0
12-04 08:43:19,7.309,5.731,86.628,0.0,0.0,0.332,0.0,28672.0,0.0,4.0,5657788416.0,638992384.0,20957138944.0,6365155328.0,5606163.0,11160207.0
12-04 08:43:20,7.149,5.154,87.614,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5657165824.0,638992384.0,20967526400.0,6355390464.0,5207918.0,10970254.0
12-04 08:43:21,7.023,5.518,87.291,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5658845184.0,638992384.0,20976164864.0,6345072640.0,5554511.0,11183914.0
12-04 08:43:22,6.081,5.068,88.429,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5660274688.0,638992384.0,20986900480.0,6332907520.0,5246701.0,11501425.0
12-04 08:43:23,2.089,1.420,96.241,0.167,0.0,0.084,0.0,45056.0,0.0,5.0,5659721728.0,638992384.0,20992053248.0,6328307712.0,1476485.0,755660.0
12-04 08:43:24,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5660045312.0,638992384.0,20992053248.0,6327984128.0,49761.0,3787968.0
12-04 08:43:25,2.762,2.176,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5659537408.0,638992384.0,20995653632.0,6324891648.0,2441191.0,4142657.0
12-04 08:43:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659054080.0,638992384.0,20996808704.0,6324219904.0,7616.0,6074.0
12-04 08:43:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659181056.0,638992384.0,20996808704.0,6324092928.0,18664.0,585074.0
12-04 08:43:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659172864.0,638992384.0,20996816896.0,6324092928.0,7447.0,5552.0
12-04 08:43:29,0.083,0.417,97.998,1.501,0.0,0.0,0.0,25370624.0,0.0,29.0,5659172864.0,638992384.0,20996816896.0,6324092928.0,7507.0,4941.0
12-04 08:43:30,0.084,0.334,88.137,11.445,0.0,0.0,0.0,229986304.0,0.0,237.0,5659271168.0,638992384.0,20996816896.0,6323994624.0,6925.0,4578.0
12-04 08:43:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996820992.0,6324068352.0,11192.0,10882.0
12-04 08:43:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658558464.0,638992384.0,20996820992.0,6324703232.0,7940.0,6140.0
12-04 08:43:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5658558464.0,638992384.0,20996820992.0,6324703232.0,7507.0,4941.0
12-04 08:43:34,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5658558464.0,638992384.0,20996820992.0,6324703232.0,8494.0,7006.0
12-04 08:43:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5658558464.0,638992384.0,20996820992.0,6324703232.0,9010.0,7465.0
12-04 08:43:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658558464.0,638992384.0,20996820992.0,6324703232.0,8353.0,6627.0
12-04 08:43:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658554368.0,638992384.0,20996825088.0,6324703232.0,9423.0,8375.0
12-04 08:43:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658681344.0,638992384.0,20996825088.0,6324576256.0,10621.0,9189.0
12-04 08:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658681344.0,638992384.0,20996825088.0,6324576256.0,7595.0,5667.0
12-04 08:43:40,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,14.0,5658681344.0,638992384.0,20996825088.0,6324576256.0,7798.0,6771.0
12-04 08:43:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658681344.0,638992384.0,20996825088.0,6324576256.0,10857.0,9454.0
12-04 08:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5658681344.0,638992384.0,20996825088.0,6324576256.0,8283.0,7141.0
12-04 08:43:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659197440.0,638992384.0,20996825088.0,6324060160.0,23788.0,21612.0
12-04 08:43:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659197440.0,638992384.0,20996825088.0,6324060160.0,6596.0,4250.0
12-04 08:43:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5659197440.0,638992384.0,20996825088.0,6324060160.0,11529.0,10937.0
12-04 08:43:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5659197440.0,638992384.0,20996825088.0,6324060160.0,7490.0,5975.0
12-04 08:43:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659197440.0,638992384.0,20996825088.0,6324060160.0,25601.0,24080.0
12-04 08:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,8521.0,7912.0
12-04 08:43:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,10296.0,8824.0
12-04 08:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,7313.0,5575.0
12-04 08:43:51,0.0,0.0,99.917,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,7679.0,5457.0
12-04 08:43:52,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,7089.0,5325.0
12-04 08:43:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,8339.0,7060.0
12-04 08:43:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,8718.0,7953.0
12-04 08:43:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,7695.0,5691.0
12-04 08:43:56,0.249,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,7772.0,6724.0
12-04 08:43:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,9341.0,8502.0
12-04 08:43:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5659193344.0,638992384.0,20996829184.0,6324060160.0,17992.0,5760.0
12-04 08:43:59,3.946,2.855,93.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5658812416.0,638992384.0,21001830400.0,6319439872.0,3266498.0,5921491.0
12-04 08:44:00,0.500,0.417,99.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5659156480.0,638992384.0,21003714560.0,6317211648.0,378413.0,205479.0
12-04 08:44:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659156480.0,638992384.0,21003714560.0,6317211648.0,23344.0,1392096.0
12-04 08:44:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659279360.0,638992384.0,21003718656.0,6317084672.0,87689.0,44897.0
12-04 08:44:03,4.488,2.794,92.633,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5658415104.0,638992384.0,21010767872.0,6310899712.0,3591644.0,6238744.0
12-04 08:44:04,11.840,9.199,78.705,0.085,0.0,0.170,0.0,20480.0,0.0,3.0,5659582464.0,638992384.0,21029142528.0,6291357696.0,9832546.0,12404572.0
12-04 08:44:05,11.130,7.877,80.822,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5661315072.0,638992384.0,21046034432.0,6272733184.0,8726889.0,20655866.0
12-04 08:44:06,11.028,8.187,80.368,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5661454336.0,638992384.0,21063430144.0,6255198208.0,8502980.0,23829677.0
12-04 08:44:07,8.498,6.524,84.721,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5660078080.0,638992384.0,21079216128.0,6240788480.0,7543006.0,16639554.0
12-04 08:44:08,10.656,8.440,80.392,0.0,0.0,0.512,0.0,20480.0,0.0,2.0,5663379456.0,638992384.0,21095534592.0,6221168640.0,9088473.0,17833354.0
12-04 08:44:09,8.475,6.017,84.915,0.254,0.0,0.339,0.0,28672.0,0.0,3.0,5662490624.0,638992384.0,21109497856.0,6208094208.0,6879968.0,13104117.0
12-04 08:44:10,10.226,6.538,82.733,0.0,0.0,0.503,0.0,20480.0,0.0,1.0,5661536256.0,638992384.0,21125632000.0,6192914432.0,7546947.0,16948741.0
12-04 08:44:11,8.514,5.843,85.225,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5664903168.0,638992384.0,21137760256.0,6177419264.0,6057962.0,11514857.0
12-04 08:44:12,6.729,4.514,88.330,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5673709568.0,638992384.0,21148385280.0,6157987840.0,5400999.0,11157719.0
12-04 08:44:13,7.095,6.010,86.561,0.0,0.0,0.334,0.0,20480.0,0.0,2.0,5674131456.0,638992384.0,21158576128.0,6147375104.0,5820169.0,11852094.0
12-04 08:44:14,6.826,4.863,87.969,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5676490752.0,638992384.0,21169254400.0,6134337536.0,6065750.0,14035969.0
12-04 08:44:15,7.692,5.686,85.953,0.251,0.0,0.418,0.0,12288.0,0.0,2.0,5675868160.0,638992384.0,21180944384.0,6123270144.0,6129835.0,13773592.0
12-04 08:44:16,6.560,5.635,87.553,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5675106304.0,638992384.0,21192531968.0,6112444416.0,5599466.0,11500175.0
12-04 08:44:17,6.097,5.250,88.230,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5675831296.0,638992384.0,21202485248.0,6101766144.0,5526422.0,11443002.0
12-04 08:44:18,6.941,4.884,87.918,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5676691456.0,638992384.0,21213114368.0,6090276864.0,6139047.0,11996152.0
12-04 08:44:19,7.504,5.059,87.184,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5675581440.0,638992384.0,21225852928.0,6078648320.0,5962434.0,11555847.0
12-04 08:44:20,6.795,4.530,88.507,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5677002752.0,638992384.0,21235122176.0,6067957760.0,5143957.0,11268332.0
12-04 08:44:21,7.908,6.122,85.629,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5676765184.0,638992384.0,21248851968.0,6054465536.0,6534542.0,12187643.0
12-04 08:44:22,7.993,5.612,86.224,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5678968832.0,638992384.0,21260525568.0,6040588288.0,6111552.0,12502429.0
12-04 08:44:23,7.209,4.919,87.532,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5678034944.0,638992384.0,21272453120.0,6029594624.0,5706419.0,14598517.0
12-04 08:44:24,6.812,5.214,87.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5678678016.0,638992384.0,21283409920.0,6017994752.0,5671870.0,11152735.0
12-04 08:44:25,7.757,4.722,87.268,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,5679263744.0,638992384.0,21294104576.0,6006714368.0,5750463.0,11381993.0
12-04 08:44:26,7.089,5.907,86.667,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5678202880.0,638992384.0,21306089472.0,5995790336.0,6082555.0,11929408.0
12-04 08:44:27,6.416,4.790,88.452,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,5678645248.0,638992384.0,21318483968.0,5982953472.0,5844600.0,11605044.0
12-04 08:44:28,6.926,4.561,88.176,0.0,0.0,0.338,0.0,28672.0,0.0,3.0,5679656960.0,638992384.0,21327638528.0,5972787200.0,5359516.0,11439809.0
12-04 08:44:29,7.301,5.093,87.351,0.0,0.0,0.255,0.0,12288.0,0.0,3.0,5679714304.0,638992384.0,21340434432.0,5959933952.0,6161746.0,11460894.0
12-04 08:44:30,6.870,6.022,83.036,3.732,0.0,0.339,0.0,143339520.0,0.0,155.0,5681872896.0,638992384.0,21351153664.0,5947056128.0,5991968.0,13428429.0
12-04 08:44:31,7.621,5.946,84.255,1.926,0.0,0.251,0.0,214966272.0,0.0,216.0,5681152000.0,638992384.0,21363245056.0,5935685632.0,5799814.0,14204124.0
12-04 08:44:32,2.936,2.349,94.463,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5680861184.0,638992384.0,21368901632.0,5930319872.0,2561811.0,5546735.0
12-04 08:44:33,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5680861184.0,638992384.0,21368901632.0,5930319872.0,8621.0,6774.0
12-04 08:44:34,0.922,0.838,98.156,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,5681033216.0,638992384.0,21369999360.0,5929050112.0,935062.0,903333.0
12-04 08:44:35,5.565,3.879,90.472,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5680488448.0,638992384.0,21376675840.0,5922918400.0,3957848.0,6347397.0
12-04 08:44:36,7.841,5.396,86.678,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5682298880.0,638992384.0,21388865536.0,5908918272.0,6179246.0,10519323.0
12-04 08:44:37,12.733,9.932,76.825,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5684281344.0,638992384.0,21409652736.0,5886148608.0,10695650.0,14400208.0
12-04 08:44:38,9.275,6.661,83.474,0.0,0.0,0.590,0.0,0.0,0.0,0.0,5683367936.0,638992384.0,21423022080.0,5873692672.0,7450854.0,26016493.0
12-04 08:44:39,11.682,9.031,78.459,0.249,0.0,0.580,0.0,49152.0,0.0,6.0,5683748864.0,638992384.0,21441863680.0,5854470144.0,8759294.0,17472701.0
12-04 08:44:40,8.065,6.706,84.890,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5683511296.0,638992384.0,21455740928.0,5840830464.0,7055919.0,16172736.0
12-04 08:44:41,8.967,5.892,84.714,0.0,0.0,0.427,0.0,12288.0,0.0,2.0,5683802112.0,638992384.0,21470363648.0,5825916928.0,6937305.0,16121016.0
12-04 08:44:42,8.677,7.414,83.488,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5684850688.0,638992384.0,21484838912.0,5810393088.0,7346893.0,12681494.0
12-04 08:44:43,8.120,5.385,85.897,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5686628352.0,638992384.0,21497401344.0,5796052992.0,6331111.0,15434194.0
12-04 08:44:44,7.798,4.970,86.718,0.171,0.0,0.343,0.0,32768.0,0.0,4.0,5685784576.0,638992384.0,21509914624.0,5784383488.0,6485453.0,12307794.0
12-04 08:44:45,6.937,5.076,87.648,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5685858304.0,638992384.0,21521530880.0,5772693504.0,5895340.0,11355923.0
12-04 08:44:46,5.523,4.854,89.456,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5687222272.0,638992384.0,21529280512.0,5763579904.0,4631716.0,11058453.0
12-04 08:44:47,7.751,5.897,85.931,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5686407168.0,638992384.0,21541834752.0,5751840768.0,6452338.0,11077222.0
12-04 08:44:48,6.849,4.966,87.928,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5687975936.0,638992384.0,21554540544.0,5737566208.0,5856654.0,13543635.0
12-04 08:44:49,6.334,4.476,88.936,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5688107008.0,638992384.0,21564723200.0,5727252480.0,5273929.0,11990419.0
12-04 08:44:50,7.088,5.978,86.166,0.171,0.0,0.598,0.0,12288.0,0.0,2.0,5687275520.0,638992384.0,21578211328.0,5714595840.0,6568771.0,13486395.0
12-04 08:44:51,6.701,4.835,88.126,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5688131584.0,638992384.0,21587943424.0,5704007680.0,5715782.0,11791377.0
12-04 08:44:52,6.717,6.045,87.154,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5687287808.0,638992384.0,21600403456.0,5692391424.0,5841599.0,11231590.0
12-04 08:44:53,8.586,5.724,85.522,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5687029760.0,638992384.0,21612015616.0,5681037312.0,6040830.0,11700893.0
12-04 08:44:54,7.765,5.461,86.519,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5690699776.0,638992384.0,21623734272.0,5665648640.0,6307972.0,14550515.0
12-04 08:44:55,6.138,3.751,89.940,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5687123968.0,638992384.0,21635522560.0,5657436160.0,5220815.0,9449309.0
12-04 08:44:56,7.679,6.093,85.810,0.083,0.0,0.334,0.0,65536.0,0.0,8.0,5690122240.0,638992384.0,21645148160.0,5644812288.0,6111229.0,15847520.0
12-04 08:44:57,6.873,5.616,87.343,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5688979456.0,638992384.0,21656809472.0,5634293760.0,5660287.0,10952817.0
12-04 08:44:58,7.389,4.786,87.490,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5690355712.0,638992384.0,21666983936.0,5622743040.0,5574474.0,11379775.0
12-04 08:44:59,6.282,5.008,88.285,0.0,0.0,0.424,0.0,28672.0,0.0,3.0,5689606144.0,638992384.0,21678899200.0,5611577344.0,5537769.0,10839067.0
12-04 08:45:00,6.441,5.424,87.797,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5690306560.0,638992384.0,21690568704.0,5599207424.0,5798098.0,11356530.0
12-04 08:45:01,6.961,5.093,82.852,4.584,0.0,0.509,0.0,181395456.0,0.0,179.0,5690904576.0,638992384.0,21702180864.0,5586997248.0,5817218.0,11184745.0
12-04 08:45:02,6.503,4.645,88.176,0.422,0.0,0.253,0.0,166871040.0,0.0,174.0,5690138624.0,638992384.0,21712367616.0,5577576448.0,5370879.0,11345432.0
12-04 08:45:03,5.952,4.422,89.286,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5691396096.0,638992384.0,21721030656.0,5567655936.0,4880454.0,11382961.0
12-04 08:45:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,5691650048.0,638992384.0,21722583040.0,5565849600.0,40812.0,37643.0
12-04 08:45:05,0.999,0.500,98.335,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5691813888.0,638992384.0,21723086848.0,5565181952.0,608308.0,1993301.0
12-04 08:45:06,5.560,4.465,89.806,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5691150336.0,638992384.0,21732708352.0,5556224000.0,4693557.0,5734543.0
12-04 08:45:07,5.657,5.241,88.852,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5692456960.0,638992384.0,21740703744.0,5546921984.0,4499832.0,11900607.0
12-04 08:45:08,6.287,4.588,88.785,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5692772352.0,638992384.0,21750853632.0,5536456704.0,5584015.0,9770792.0
12-04 08:45:09,5.942,3.735,90.153,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5692657664.0,638992384.0,21760692224.0,5526732800.0,4889255.0,7031028.0
12-04 08:45:10,10.330,7.113,82.218,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5693362176.0,638992384.0,21777215488.0,5509505024.0,8069621.0,22546656.0
12-04 08:45:11,10.415,8.044,80.948,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5693841408.0,638992384.0,21793574912.0,5492666368.0,9360015.0,19004540.0
12-04 08:45:12,11.850,9.037,78.687,0.0,0.0,0.426,0.0,12288.0,0.0,2.0,5696258048.0,638992384.0,21812637696.0,5471186944.0,8900907.0,17696851.0
12-04 08:45:13,7.360,5.415,86.887,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5695258624.0,638992384.0,21823815680.0,5461008384.0,6038699.0,14820377.0
12-04 08:45:14,10.228,7.692,81.657,0.085,0.0,0.338,0.0,40960.0,0.0,5.0,5694922752.0,638992384.0,21841125376.0,5444034560.0,8053825.0,16114650.0
12-04 08:45:15,7.016,6.086,86.644,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5695102976.0,638992384.0,21852893184.0,5432086528.0,5985338.0,11790056.0
12-04 08:45:16,8.199,6.424,85.038,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5697208320.0,638992384.0,21866070016.0,5416804352.0,6839734.0,14085909.0
12-04 08:45:17,8.017,5.992,85.738,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5695578112.0,638992384.0,21879185408.0,5405319168.0,6743759.0,13190016.0
12-04 08:45:18,7.034,5.254,87.458,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5696892928.0,638992384.0,21889830912.0,5393358848.0,5959174.0,11572096.0
12-04 08:45:19,7.276,5.838,86.294,0.423,0.0,0.169,0.0,45056.0,0.0,5.0,5697466368.0,638992384.0,21901438976.0,5381177344.0,6128789.0,15533118.0
12-04 08:45:20,5.527,4.422,89.626,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5697695744.0,638992384.0,21912915968.0,5369470976.0,5253435.0,10705173.0
12-04 08:45:21,7.167,6.324,85.835,0.0,0.0,0.675,0.0,0.0,0.0,0.0,5697425408.0,638992384.0,21925515264.0,5357142016.0,6516864.0,12229187.0
12-04 08:45:22,6.810,5.0,88.103,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5697679360.0,638992384.0,21937741824.0,5344661504.0,6371859.0,11900394.0
12-04 08:45:23,8.270,6.751,84.726,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5697597440.0,638992384.0,21950201856.0,5332283392.0,6462960.0,17146459.0
12-04 08:45:24,6.905,4.774,87.980,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5698686976.0,638992384.0,21962498048.0,5318897664.0,5793092.0,11219657.0
12-04 08:45:25,6.879,5.453,87.332,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5697794048.0,638992384.0,21972762624.0,5309526016.0,5473165.0,11328175.0
12-04 08:45:26,7.621,5.419,86.791,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5698314240.0,638992384.0,21984190464.0,5297577984.0,6228979.0,11790695.0
12-04 08:45:27,6.740,4.886,87.953,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5699588096.0,638992384.0,21994885120.0,5285609472.0,5351643.0,11333202.0
12-04 08:45:28,7.167,6.250,86.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5699633152.0,638992384.0,22006083584.0,5274365952.0,5786330.0,11837015.0
12-04 08:45:29,6.149,4.611,88.984,0.0,0.0,0.256,0.0,20480.0,0.0,2.0,5699760128.0,638992384.0,22016700416.0,5263622144.0,5541781.0,11046118.0
12-04 08:45:30,6.820,5.968,87.042,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5699706880.0,638992384.0,22029053952.0,5251321856.0,6270952.0,11936901.0
12-04 08:45:31,6.902,5.471,87.458,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5700386816.0,638992384.0,22039851008.0,5239844864.0,5436060.0,11039528.0
12-04 08:45:32,6.797,5.183,83.008,4.673,0.0,0.340,0.0,243212288.0,0.0,257.0,5700182016.0,638992384.0,22052167680.0,5227732992.0,5864222.0,15470488.0
12-04 08:45:33,6.616,5.004,88.295,0.0,0.0,0.085,0.0,105398272.0,0.0,107.0,5701582848.0,638992384.0,22061772800.0,5216727040.0,5660422.0,11076590.0
12-04 08:45:34,8.466,5.784,85.415,0.0,0.0,0.335,0.0,57344.0,0.0,4.0,5700911104.0,638992384.0,22074744832.0,5204426752.0,6173254.0,11729562.0
12-04 08:45:35,7.040,5.513,87.108,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5702205440.0,638992384.0,22085898240.0,5191979008.0,6180117.0,12879307.0
12-04 08:45:36,6.114,4.271,89.447,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5703217152.0,638992384.0,22095319040.0,5181546496.0,4671646.0,10362714.0
12-04 08:45:37,9.106,6.661,83.895,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5701763072.0,638992384.0,22110539776.0,5167779840.0,7267785.0,13989400.0
12-04 08:45:38,6.063,4.697,88.813,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5702938624.0,638992384.0,22121340928.0,5155803136.0,5590502.0,8810828.0
12-04 08:45:39,9.183,6.740,83.656,0.0,0.0,0.421,0.0,28672.0,0.0,5.0,5702524928.0,638992384.0,22135500800.0,5142056960.0,6955070.0,19176113.0
12-04 08:45:40,6.505,5.588,87.573,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5703364608.0,638992384.0,22146539520.0,5130178560.0,5375744.0,10179023.0
12-04 08:45:41,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5704347648.0,638992384.0,22146945024.0,5128790016.0,163220.0,137419.0
12-04 08:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5704347648.0,638992384.0,22146945024.0,5128790016.0,48025.0,2878871.0
12-04 08:45:43,3.302,2.625,93.903,0.169,0.0,0.0,0.0,12288.0,0.0,2.0,5704871936.0,638992384.0,22152368128.0,5122842624.0,3080142.0,5797984.0
12-04 08:45:44,8.598,7.596,83.556,0.0,0.0,0.250,0.0,20480.0,0.0,2.0,5705478144.0,638992384.0,22165790720.0,5108813824.0,7304252.0,8444694.0
12-04 08:45:45,12.585,9.014,77.806,0.0,0.0,0.595,0.0,0.0,0.0,0.0,5704220672.0,638992384.0,22186258432.0,5089603584.0,9717380.0,25488988.0
12-04 08:45:46,8.312,5.598,85.835,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5705207808.0,638992384.0,22198206464.0,5076668416.0,6974561.0,11252764.0
12-04 08:45:47,9.483,7.451,82.727,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5704593408.0,638992384.0,22214701056.0,5060788224.0,7705170.0,17601223.0
12-04 08:45:48,9.564,6.319,83.945,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5706067968.0,638992384.0,22229094400.0,5044920320.0,7638285.0,16598988.0
12-04 08:45:49,6.845,5.843,86.978,0.083,0.0,0.250,0.0,36864.0,0.0,5.0,5705801728.0,638992384.0,22240018432.0,5034262528.0,5672394.0,11284671.0
12-04 08:45:50,8.586,5.640,85.522,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5707276288.0,638992384.0,22253248512.0,5019557888.0,6617462.0,15568955.0
12-04 08:45:51,8.156,5.183,86.236,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5707235328.0,638992384.0,22265790464.0,5007056896.0,6463248.0,12686080.0
12-04 08:45:52,7.414,5.813,86.689,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5707456512.0,638992384.0,22276825088.0,4995801088.0,6187816.0,12036208.0
12-04 08:45:53,6.271,5.508,87.966,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5708566528.0,638992384.0,22289047552.0,4982468608.0,5670289.0,12705946.0
12-04 08:45:54,7.346,5.676,86.394,0.250,0.0,0.334,0.0,45056.0,0.0,5.0,5708328960.0,638992384.0,22299533312.0,4972220416.0,5846187.0,14231580.0
12-04 08:45:55,8.163,5.782,85.799,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5708599296.0,638992384.0,22312263680.0,4959219712.0,6246928.0,12007836.0
12-04 08:45:56,5.646,4.448,89.735,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5709176832.0,638992384.0,22322290688.0,4948615168.0,5433290.0,10622668.0
12-04 08:45:57,6.888,4.847,87.840,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5708709888.0,638992384.0,22333902848.0,4937469952.0,5798185.0,11569113.0
12-04 08:45:58,6.339,4.671,88.657,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5710057472.0,638992384.0,22342610944.0,4927414272.0,4910644.0,11788230.0
12-04 08:45:59,6.056,4.626,89.235,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5710532608.0,638992384.0,22353551360.0,4915998720.0,5203967.0,8256079.0
12-04 08:46:00,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710200832.0,638992384.0,22354202624.0,4915679232.0,7213.0,5484.0
12-04 08:46:01,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710188544.0,638992384.0,22354214912.0,4915679232.0,43070.0,3079184.0
12-04 08:46:02,0.0,0.167,98.916,0.917,0.0,0.0,0.0,33030144.0,0.0,34.0,5709299712.0,638992384.0,22354214912.0,4916568064.0,7179.0,5328.0
12-04 08:46:03,0.084,0.251,96.324,3.342,0.0,0.0,0.0,269205504.0,0.0,275.0,5709987840.0,638992384.0,22354214912.0,4915879936.0,8037.0,7125.0
12-04 08:46:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,5709856768.0,638992384.0,22354214912.0,4916011008.0,9864.0,9216.0
12-04 08:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709856768.0,638992384.0,22354214912.0,4916011008.0,7791.0,4945.0
12-04 08:46:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5709856768.0,638992384.0,22354214912.0,4916011008.0,7900.0,5058.0
12-04 08:46:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709848576.0,638992384.0,22354214912.0,4916019200.0,9163.0,7350.0
12-04 08:46:08,0.0,0.0,99.916,0.0,0.0,0.084,0.0,49152.0,0.0,7.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,12782.0,11910.0
12-04 08:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,8539.0,6246.0
12-04 08:46:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,8617.0,6944.0
12-04 08:46:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,26529.0,24756.0
12-04 08:46:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,8617.0,6946.0
12-04 08:46:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,25413.0,22693.0
12-04 08:46:14,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,7249.0,5457.0
12-04 08:46:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,7805.0,5712.0
12-04 08:46:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709844480.0,638992384.0,22354219008.0,4916019200.0,7685.0,4420.0
12-04 08:46:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,9702.0,9119.0
12-04 08:46:18,0.0,0.167,99.584,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,8835.0,8226.0
12-04 08:46:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,8248.0,6766.0
12-04 08:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,6525.0,4196.0
12-04 08:46:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,8249.0,6951.0
12-04 08:46:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5709840384.0,638992384.0,22354223104.0,4916019200.0,7289.0,5506.0
12-04 08:46:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710229504.0,638992384.0,22354223104.0,4915630080.0,6658.0,4686.0
12-04 08:46:24,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5710102528.0,638992384.0,22354223104.0,4915757056.0,8058.0,6764.0
12-04 08:46:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710102528.0,638992384.0,22354223104.0,4915757056.0,9662.0,9193.0
12-04 08:46:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710102528.0,638992384.0,22354223104.0,4915757056.0,7767.0,6535.0
12-04 08:46:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710102528.0,638992384.0,22354223104.0,4915757056.0,7795.0,5849.0
12-04 08:46:28,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5710090240.0,638992384.0,22354227200.0,4915765248.0,8830.0,8136.0
12-04 08:46:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,8456.0,6502.0
12-04 08:46:30,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,24604.0,22096.0
12-04 08:46:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,9070.0,7506.0
12-04 08:46:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,7980.0,6410.0
12-04 08:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,8915.0,7369.0
12-04 08:46:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710086144.0,638992384.0,22354231296.0,4915765248.0,8898.0,7756.0
12-04 08:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,9649.0,8557.0
12-04 08:46:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,10542.0,9100.0
12-04 08:46:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,8382.0,6480.0
12-04 08:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,9139.0,7458.0
12-04 08:46:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,8859.0,7516.0
12-04 08:46:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,7878.0,6665.0
12-04 08:46:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,25824.0,24492.0
12-04 08:46:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5710082048.0,638992384.0,22354235392.0,4915765248.0,6519.0,4238.0
12-04 08:46:43,0.835,0.084,99.081,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,5710725120.0,638992384.0,22354235392.0,4915122176.0,26559.0,25459.0
12-04 08:46:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710725120.0,638992384.0,22354235392.0,4915122176.0,8370.0,7239.0
12-04 08:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710725120.0,638992384.0,22354235392.0,4915122176.0,6935.0,4444.0
12-04 08:46:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8033.0,6716.0
12-04 08:46:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8059.0,6674.0
12-04 08:46:48,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8621.0,7818.0
12-04 08:46:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8961.0,7691.0
12-04 08:46:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,7179.0,5394.0
12-04 08:46:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8119.0,6716.0
12-04 08:46:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,6625.0,4316.0
12-04 08:46:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8534.0,7047.0
12-04 08:46:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,8757.0,7652.0
12-04 08:46:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,25033.0,23097.0
12-04 08:46:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710721024.0,638992384.0,22354239488.0,4915122176.0,7179.0,5328.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710716928.0,638992384.0,22354243584.0,4915122176.0,9557.0,9171.0
12-04 08:46:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710716928.0,638992384.0,22354243584.0,4915122176.0,7491.0,5726.0
12-04 08:46:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5710716928.0,638992384.0,22354243584.0,4915122176.0,7032.0,4515.0
12-04 08:47:00,0.083,0.0,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,5710716928.0,638992384.0,22354243584.0,4915122176.0,7239.0,5369.0
12-04 08:47:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710839808.0,638992384.0,22354247680.0,4914995200.0,9203.0,8210.0
12-04 08:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710839808.0,638992384.0,22354247680.0,4914995200.0,8004.0,6796.0
12-04 08:47:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711220736.0,638992384.0,22354247680.0,4914614272.0,7973.0,6122.0
12-04 08:47:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711220736.0,638992384.0,22354247680.0,4914614272.0,12537.0,11037.0
12-04 08:47:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,9687.0,8323.0
12-04 08:47:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,8017.0,5898.0
12-04 08:47:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,8679.0,6387.0
12-04 08:47:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,27825.0,25821.0
12-04 08:47:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,9033.0,7218.0
12-04 08:47:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,8134.0,6073.0
12-04 08:47:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5711216640.0,638992384.0,22354251776.0,4914614272.0,9093.0,7229.0
12-04 08:47:12,0.083,0.083,99.584,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,5711212544.0,638992384.0,22354255872.0,4914614272.0,10024.0,9410.0
12-04 08:47:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5711212544.0,638992384.0,22354255872.0,4914614272.0,26287.0,24173.0
12-04 08:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711220736.0,638992384.0,22354255872.0,4914606080.0,7384.0,5573.0
12-04 08:47:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711220736.0,638992384.0,22354255872.0,4914606080.0,7826.0,5757.0
12-04 08:47:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,7179.0,5511.0
12-04 08:47:17,0.166,0.166,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,7519.0,5172.0
12-04 08:47:18,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,8391.0,6806.0
12-04 08:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,9123.0,8114.0
12-04 08:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,9275.0,8987.0
12-04 08:47:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,8159.0,6766.0
12-04 08:47:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711347712.0,638992384.0,22354255872.0,4914479104.0,6525.0,4225.0
12-04 08:47:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711228928.0,638992384.0,22354255872.0,4914597888.0,7455.0,5044.0
12-04 08:47:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,5711228928.0,638992384.0,22354255872.0,4914597888.0,8059.0,6792.0
12-04 08:47:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,10334.0,8841.0
12-04 08:47:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,6716.0,4334.0
12-04 08:47:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,8974.0,8028.0
12-04 08:47:28,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,9819.0,10016.0
12-04 08:47:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,8976.0,7375.0
12-04 08:47:30,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,7186.0,4764.0
12-04 08:47:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711351808.0,638992384.0,22354259968.0,4914470912.0,8970.0,7415.0
12-04 08:47:32,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711474688.0,638992384.0,22354264064.0,4914343936.0,8391.0,6841.0
12-04 08:47:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,25576.0,23586.0
12-04 08:47:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,7218.0,4739.0
12-04 08:47:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,9524.0,8725.0
12-04 08:47:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,9048.0,8114.0
12-04 08:47:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,8590.0,7564.0
12-04 08:47:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,26995.0,25136.0
12-04 08:47:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,7595.0,5782.0
12-04 08:47:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,7967.0,6794.0
12-04 08:47:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711470592.0,638992384.0,22354268160.0,4914343936.0,7212.0,4704.0
12-04 08:47:42,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5711466496.0,638992384.0,22354272256.0,4914343936.0,7917.0,6203.0
12-04 08:47:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5711212544.0,638992384.0,22354272256.0,4914597888.0,41985.0,39778.0
12-04 08:47:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711212544.0,638992384.0,22354272256.0,4914597888.0,7179.0,5575.0
12-04 08:47:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711212544.0,638992384.0,22354272256.0,4914597888.0,12119.0,12217.0
12-04 08:47:46,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,8486.0,7704.0
12-04 08:47:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,7419.0,5110.0
12-04 08:47:48,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,8087.0,6801.0
12-04 08:47:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,8383.0,7016.0
12-04 08:47:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,6459.0,4196.0
12-04 08:47:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711187968.0,638992384.0,22354272256.0,4914622464.0,9377.0,8371.0
12-04 08:47:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711183872.0,638992384.0,22354276352.0,4914622464.0,8592.0,7936.0
12-04 08:47:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711183872.0,638992384.0,22354276352.0,4914622464.0,7689.0,5771.0
12-04 08:47:54,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5711183872.0,638992384.0,22354276352.0,4914622464.0,7359.0,5739.0
12-04 08:47:55,0.832,0.0,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,8787.0,7699.0
12-04 08:47:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,6015.0,4221.0
12-04 08:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,8138.0,6346.0
12-04 08:47:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,7893.0,6538.0
12-04 08:47:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,8897.0,8047.0
12-04 08:48:00,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,8516.0,7667.0
12-04 08:48:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,7545.0,5086.0
12-04 08:48:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711175680.0,638992384.0,22354276352.0,4914630656.0,7938.0,6582.0
12-04 08:48:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711179776.0,638992384.0,22354280448.0,4914622464.0,7595.0,5636.0
12-04 08:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,8617.0,7012.0
12-04 08:48:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,7630.0,4850.0
12-04 08:48:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,9336.0,8154.0
12-04 08:48:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,9508.0,7716.0
12-04 08:48:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,28941.0,27811.0
12-04 08:48:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5711167488.0,638992384.0,22354284544.0,4914630656.0,7719.0,4958.0
12-04 08:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,9437.0,8205.0
12-04 08:48:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,24914.0,22218.0
12-04 08:48:12,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,8507.0,6637.0
12-04 08:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,26578.0,24780.0
12-04 08:48:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,8687.0,8013.0
12-04 08:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,9783.0,9422.0
12-04 08:48:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,7063.0,4880.0
12-04 08:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,7926.0,5914.0
12-04 08:48:18,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,7590.0,5678.0
12-04 08:48:19,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,7661.0,5848.0
12-04 08:48:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711163392.0,638992384.0,22354288640.0,4914630656.0,6685.0,4358.0
12-04 08:48:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711159296.0,638992384.0,22354292736.0,4914630656.0,10655.0,10800.0
12-04 08:48:22,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711159296.0,638992384.0,22354292736.0,4914630656.0,7927.0,6668.0
12-04 08:48:23,0.250,0.167,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,5711294464.0,638992384.0,22354292736.0,4914495488.0,7695.0,5692.0
12-04 08:48:24,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711294464.0,638992384.0,22354292736.0,4914495488.0,7999.0,6705.0
12-04 08:48:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711294464.0,638992384.0,22354292736.0,4914495488.0,7001.0,4655.0
12-04 08:48:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711294464.0,638992384.0,22354292736.0,4914495488.0,8145.0,7288.0
12-04 08:48:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711294464.0,638992384.0,22354292736.0,4914495488.0,7826.0,5824.0
12-04 08:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711286272.0,638992384.0,22354292736.0,4914503680.0,9241.0,8994.0
12-04 08:48:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711286272.0,638992384.0,22354292736.0,4914503680.0,7573.0,4970.0
12-04 08:48:30,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,7940.0,6024.0
12-04 08:48:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,10761.0,10323.0
12-04 08:48:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,7105.0,4835.0
12-04 08:48:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,9276.0,7648.0
12-04 08:48:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,10366.0,8828.0
12-04 08:48:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711282176.0,638992384.0,22354296832.0,4914503680.0,7628.0,4987.0
12-04 08:48:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711278080.0,638992384.0,22354300928.0,4914503680.0,10050.0,9827.0
12-04 08:48:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,7828.0,5256.0
12-04 08:48:38,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,10512.0,8355.0
12-04 08:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,7534.0,5662.0
12-04 08:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,9075.0,8989.0
12-04 08:48:41,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,7350.0,4966.0
12-04 08:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711273984.0,638992384.0,22354305024.0,4914503680.0,7732.0,6626.0
12-04 08:48:43,1.329,0.166,98.505,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711527936.0,638992384.0,22354305024.0,4914249728.0,26086.0,25207.0
12-04 08:48:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5711527936.0,638992384.0,22354305024.0,4914249728.0,8033.0,6747.0
12-04 08:48:45,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5711527936.0,638992384.0,22354305024.0,4914249728.0,9179.0,6646.0
12-04 08:48:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711527936.0,638992384.0,22354305024.0,4914249728.0,7657.0,6094.0
12-04 08:48:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5711527936.0,638992384.0,22354305024.0,4914249728.0,8937.0,8002.0
12-04 08:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7867.0,6656.0
12-04 08:48:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,6846.0,4402.0
12-04 08:48:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7953.0,6645.0
12-04 08:48:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,9538.0,8634.0
12-04 08:48:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7993.0,6696.0
12-04 08:48:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7861.0,5849.0
12-04 08:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7298.0,5684.0
12-04 08:48:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7861.0,5849.0
12-04 08:48:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,6645.0,4309.0
12-04 08:48:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,9869.0,9574.0
12-04 08:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711523840.0,638992384.0,22354309120.0,4914249728.0,7767.0,6535.0
12-04 08:48:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711519744.0,638992384.0,22354313216.0,4914249728.0,7755.0,5734.0
12-04 08:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711519744.0,638992384.0,22354313216.0,4914249728.0,8980.0,8806.0
12-04 08:49:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711519744.0,638992384.0,22354313216.0,4914249728.0,7600.0,5596.0
12-04 08:49:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711519744.0,638992384.0,22354313216.0,4914249728.0,7917.0,6462.0
12-04 08:49:03,0.250,0.167,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711020032.0,638992384.0,22354313216.0,4914749440.0,25055.0,23170.0
12-04 08:49:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711020032.0,638992384.0,22354313216.0,4914749440.0,8122.0,5975.0
12-04 08:49:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711020032.0,638992384.0,22354313216.0,4914749440.0,9913.0,8567.0
12-04 08:49:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711020032.0,638992384.0,22354313216.0,4914749440.0,9946.0,7461.0
12-04 08:49:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711020032.0,638992384.0,22354313216.0,4914749440.0,7810.0,5919.0
12-04 08:49:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,12646.0,12630.0
12-04 08:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,7985.0,5169.0
12-04 08:49:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,7243.0,4644.0
12-04 08:49:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,9787.0,8543.0
12-04 08:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,8995.0,7468.0
12-04 08:49:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,25884.0,23461.0
12-04 08:49:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,6711.0,4309.0
12-04 08:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5711011840.0,638992384.0,22354321408.0,4914749440.0,10471.0,9100.0
12-04 08:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,7833.0,6565.0
12-04 08:49:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,8727.0,7384.0
12-04 08:49:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,8487.0,7729.0
12-04 08:49:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,8583.0,7200.0
12-04 08:49:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,8159.0,7018.0
12-04 08:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,7007.0,4613.0
12-04 08:49:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711007744.0,638992384.0,22354325504.0,4914749440.0,7162.0,4942.0
12-04 08:49:23,0.250,0.166,99.334,0.166,0.0,0.083,0.0,45056.0,0.0,4.0,5711515648.0,638992384.0,22354325504.0,4914241536.0,8515.0,7017.0
12-04 08:49:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711515648.0,638992384.0,22354325504.0,4914241536.0,9335.0,9960.0
12-04 08:49:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711511552.0,638992384.0,22354329600.0,4914241536.0,7529.0,5868.0
12-04 08:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711511552.0,638992384.0,22354329600.0,4914241536.0,7239.0,5436.0
12-04 08:49:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711511552.0,638992384.0,22354329600.0,4914241536.0,9481.0,8611.0
12-04 08:49:28,0.083,0.083,99.750,0.0,0.0,0.083,0.0,40960.0,0.0,7.0,5711511552.0,638996480.0,22354325504.0,4914241536.0,6651.0,4267.0
12-04 08:49:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711634432.0,638996480.0,22354329600.0,4914114560.0,8156.0,6114.0
12-04 08:49:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711634432.0,638996480.0,22354329600.0,4914114560.0,7346.0,5087.0
12-04 08:49:31,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711634432.0,638996480.0,22354329600.0,4914114560.0,8996.0,7324.0
12-04 08:49:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711634432.0,638996480.0,22354329600.0,4914114560.0,10454.0,10484.0
12-04 08:49:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711634432.0,638996480.0,22354329600.0,4914114560.0,8870.0,7399.0
12-04 08:49:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,10584.0,8970.0
12-04 08:49:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,26445.0,24917.0
12-04 08:49:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,7117.0,4607.0
12-04 08:49:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,8376.0,6364.0
12-04 08:49:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,9748.0,7238.0
12-04 08:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711630336.0,638996480.0,22354333696.0,4914114560.0,9029.0,7938.0
12-04 08:49:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711626240.0,638996480.0,22354337792.0,4914114560.0,7993.0,6653.0
12-04 08:49:41,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711626240.0,638996480.0,22354337792.0,4914114560.0,9163.0,8184.0
12-04 08:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711622144.0,638996480.0,22354341888.0,4914114560.0,7872.0,6766.0
12-04 08:49:43,0.250,0.083,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711249408.0,638996480.0,22354341888.0,4914487296.0,25247.0,23367.0
12-04 08:49:44,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711241216.0,638996480.0,22354341888.0,4914495488.0,7987.0,6697.0
12-04 08:49:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5711241216.0,638996480.0,22354341888.0,4914495488.0,7001.0,4613.0
12-04 08:49:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711241216.0,638996480.0,22354341888.0,4914495488.0,6656.0,4408.0
12-04 08:49:47,0.166,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5711241216.0,638996480.0,22354341888.0,4914495488.0,7815.0,5799.0
12-04 08:49:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710479360.0,638996480.0,22354341888.0,4915257344.0,7813.0,6100.0
12-04 08:49:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5710479360.0,638996480.0,22354341888.0,4915257344.0,10959.0,11691.0
12-04 08:49:50,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5710479360.0,638996480.0,22354341888.0,4915257344.0,7993.0,6587.0
12-04 08:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710479360.0,638996480.0,22354341888.0,4915257344.0,8369.0,6928.0
12-04 08:49:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710475264.0,638996480.0,22354345984.0,4915257344.0,7011.0,4540.0
12-04 08:49:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5710475264.0,638996480.0,22354345984.0,4915257344.0,8952.0,7473.0
12-04 08:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5710475264.0,638996480.0,22354345984.0,4915257344.0,6865.0,4726.0
12-04 08:49:55,0.416,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,7401.0,4832.0
12-04 08:49:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,10034.0,8763.0
12-04 08:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,8994.0,7980.0
12-04 08:49:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,8829.0,7394.0
12-04 08:49:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,10921.0,10010.0
12-04 08:50:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,8346.0,6694.0
12-04 08:50:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5710467072.0,638996480.0,22354345984.0,4915265536.0,8057.0,5666.0
12-04 08:50:02,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710450688.0,638996480.0,22354345984.0,4915281920.0,6716.0,4250.0
12-04 08:50:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711101952.0,638996480.0,22354345984.0,4914630656.0,7378.0,5019.0
12-04 08:50:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711097856.0,638996480.0,22354350080.0,4914630656.0,10085.0,9491.0
12-04 08:50:05,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5711224832.0,638996480.0,22354350080.0,4914503680.0,9712.0,8399.0
12-04 08:50:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711224832.0,638996480.0,22354350080.0,4914503680.0,9276.0,8204.0
12-04 08:50:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711224832.0,638996480.0,22354350080.0,4914503680.0,7945.0,5194.0
12-04 08:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5711224832.0,638996480.0,22354350080.0,4914503680.0,9902.0,7344.0
12-04 08:50:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711216640.0,638996480.0,22354350080.0,4914511872.0,8410.0,5981.0
12-04 08:50:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711216640.0,638996480.0,22354350080.0,4914511872.0,8622.0,7006.0
12-04 08:50:11,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5711212544.0,638996480.0,22354354176.0,4914511872.0,9104.0,7308.0
12-04 08:50:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711208448.0,638996480.0,22354358272.0,4914511872.0,8677.0,7220.0
12-04 08:50:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5711208448.0,638996480.0,22354358272.0,4914511872.0,27624.0,26244.0
12-04 08:50:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5711204352.0,639000576.0,22354358272.0,4914511872.0,8004.0,6795.0
12-04 08:50:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,7595.0,5666.0
12-04 08:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,24505.0,22732.0
12-04 08:50:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,7695.0,5874.0
12-04 08:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,7218.0,5482.0
12-04 08:50:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,8073.0,6367.0
12-04 08:50:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5711130624.0,639000576.0,22354358272.0,4914585600.0,26803.0,26618.0
12-04 08:50:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711126528.0,639000576.0,22354362368.0,4914585600.0,7966.0,6081.0
12-04 08:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5711126528.0,639000576.0,22354362368.0,4914585600.0,8027.0,6786.0
12-04 08:50:23,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,9381.0,8522.0
12-04 08:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,7179.0,5393.0
12-04 08:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,7067.0,4539.0
12-04 08:50:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,7310.0,5461.0
12-04 08:50:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,8249.0,6702.0
12-04 08:50:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,8704.0,8064.0
12-04 08:50:29,0.083,0.083,99.584,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,8256.0,6204.0
12-04 08:50:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710618624.0,639000576.0,22354362368.0,4915093504.0,8594.0,7244.0
12-04 08:50:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710614528.0,639000576.0,22354366464.0,4915093504.0,9464.0,8422.0
12-04 08:50:32,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5710606336.0,639000576.0,22354366464.0,4915101696.0,7811.0,5867.0
12-04 08:50:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5710589952.0,639000576.0,22354366464.0,4915118080.0,8120.0,5919.0
12-04 08:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710589952.0,639000576.0,22354366464.0,4915118080.0,7934.0,6088.0
12-04 08:50:35,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5710589952.0,639000576.0,22354366464.0,4915118080.0,8835.0,8149.0
12-04 08:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5710589952.0,639000576.0,22354366464.0,4915118080.0,7120.0,4851.0
12-04 08:50:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710589952.0,639000576.0,22354366464.0,4915118080.0,8282.0,6157.0
12-04 08:50:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710585856.0,639000576.0,22354370560.0,4915118080.0,12768.0,13241.0
12-04 08:50:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710585856.0,639000576.0,22354370560.0,4915118080.0,7141.0,4679.0
12-04 08:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710712832.0,639000576.0,22354370560.0,4914991104.0,7827.0,6576.0
12-04 08:50:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710712832.0,639000576.0,22354370560.0,4914991104.0,7700.0,5782.0
12-04 08:50:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5710712832.0,639000576.0,22354370560.0,4914991104.0,6903.0,4834.0
12-04 08:50:43,0.753,0.167,99.080,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,25713.0,24399.0
12-04 08:50:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,8587.0,7823.0
12-04 08:50:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,9727.0,7778.0
12-04 08:50:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,9312.0,9017.0
12-04 08:50:47,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,7978.0,6154.0
12-04 08:50:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5710708736.0,639000576.0,22354374656.0,4914991104.0,7238.0,5475.0
12-04 08:50:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710704640.0,639000576.0,22354378752.0,4914991104.0,6941.0,4497.0
12-04 08:50:50,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,7339.0,5527.0
12-04 08:50:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,7565.0,5639.0
12-04 08:50:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,10273.0,10522.0
12-04 08:50:53,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,9063.0,8139.0
12-04 08:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,6805.0,4610.0
12-04 08:50:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,7500.0,5505.0
12-04 08:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,7302.0,6349.0
12-04 08:50:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,7001.0,4539.0
12-04 08:50:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710696448.0,639000576.0,22354378752.0,4914999296.0,8964.0,8215.0
12-04 08:50:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5710680064.0,639000576.0,22354378752.0,4915015680.0,7040.0,4742.0
12-04 08:51:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,5710680064.0,639000576.0,22354378752.0,4915015680.0,8133.0,6768.0
12-04 08:51:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710675968.0,639000576.0,22354382848.0,4915015680.0,8449.0,7018.0
12-04 08:51:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5710675968.0,639000576.0,22354382848.0,4915015680.0,8487.0,7731.0
12-04 08:51:03,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710811136.0,639000576.0,22354382848.0,4914880512.0,10826.0,9445.0
12-04 08:51:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710802944.0,639000576.0,22354382848.0,4914888704.0,7962.0,5880.0
12-04 08:51:05,0.0,0.083,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,5710802944.0,639000576.0,22354382848.0,4914888704.0,7785.0,4958.0
12-04 08:51:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710802944.0,639000576.0,22354382848.0,4914888704.0,8551.0,6915.0
12-04 08:51:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710802944.0,639000576.0,22354382848.0,4914888704.0,8505.0,6206.0
12-04 08:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5710802944.0,639000576.0,22354382848.0,4914888704.0,12512.0,11944.0
12-04 08:51:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,8613.0,6358.0
12-04 08:51:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,8717.0,7102.0
12-04 08:51:11,0.0,0.167,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,8608.0,6333.0
12-04 08:51:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,7243.0,4644.0
12-04 08:51:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,26943.0,25374.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710798848.0,639000576.0,22354386944.0,4914888704.0,6645.0,4309.0
12-04 08:51:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710794752.0,639000576.0,22354391040.0,4914888704.0,10081.0,10155.0
12-04 08:51:16,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,8697.0,7936.0
12-04 08:51:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,7212.0,4704.0
12-04 08:51:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,8762.0,7406.0
12-04 08:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,8420.0,6887.0
12-04 08:51:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,6525.0,4225.0
12-04 08:51:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,7589.0,5614.0
12-04 08:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,7864.0,6474.0
12-04 08:51:23,0.083,0.0,99.666,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,5710798848.0,639000576.0,22354395136.0,4914880512.0,8133.0,6321.0
12-04 08:51:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,8807.0,8046.0
12-04 08:51:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,8837.0,8003.0
12-04 08:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,7179.0,5327.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710790656.0,639000576.0,22354395136.0,4914888704.0,7041.0,4704.0
12-04 08:51:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710786560.0,639000576.0,22354399232.0,4914888704.0,7628.0,5911.0
12-04 08:51:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5710786560.0,639000576.0,22354399232.0,4914888704.0,8815.0,7425.0
12-04 08:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710786560.0,639000576.0,22354399232.0,4914888704.0,7560.0,4673.0
12-04 08:51:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5710778368.0,639000576.0,22354399232.0,4914896896.0,9936.0,7722.0
12-04 08:51:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5710778368.0,639000576.0,22354399232.0,4914896896.0,10386.0,8625.0
12-04 08:51:33,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4814454784.0,639000576.0,22354399232.0,5811220480.0,9708.0,8054.0
12-04 08:51:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4814454784.0,639000576.0,22354399232.0,5811220480.0,8454.0,7052.0
12-04 08:51:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,4814450688.0,639000576.0,22354403328.0,5811220480.0,8910.0,7374.0
12-04 08:51:36,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4814450688.0,639000576.0,22354403328.0,5811220480.0,7711.0,5776.0
12-04 08:51:37,3.428,1.421,95.151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4838559744.0,639000576.0,22362820608.0,5778694144.0,35323.0,34319.0
12-04 08:51:38,0.417,0.250,98.916,0.417,0.0,0.0,0.0,0.0,0.0,0.0,4839002112.0,639000576.0,22362828800.0,5778243584.0,78504.0,70339.0
12-04 08:51:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4839129088.0,639000576.0,22362828800.0,5778116608.0,8071.0,6641.0
12-04 08:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,4839120896.0,639000576.0,22362828800.0,5778124800.0,24582.0,23084.0
12-04 08:51:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4839120896.0,639000576.0,22362828800.0,5778124800.0,9736.0,8128.0
12-04 08:51:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4839120896.0,639000576.0,22362828800.0,5778124800.0,8714.0,8090.0
12-04 08:51:43,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4839890944.0,639000576.0,22362828800.0,5777354752.0,24807.0,23104.0
12-04 08:51:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4839882752.0,639000576.0,22362828800.0,5777362944.0,8176.0,7031.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-orderer-slave-12.csv <==
12-04 08:29:37,0.591,0.282,98.956,0.119,0.0,0.052,4072.048,999659.184,0.550,2.714,3714514944.0,592105472.0,15076798464.0,14235656192.0,0.0,0.0
12-04 08:29:38,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714703360.0,592105472.0,15076798464.0,14235467776.0,43198.0,40881.0
12-04 08:29:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714703360.0,592105472.0,15076798464.0,14235467776.0,7676.0,6035.0
12-04 08:29:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714830336.0,592105472.0,15076798464.0,14235340800.0,7920.0,5628.0
12-04 08:29:41,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3714830336.0,592105472.0,15076798464.0,14235340800.0,10465.0,9371.0
12-04 08:29:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714830336.0,592105472.0,15076798464.0,14235340800.0,8132.0,5993.0
12-04 08:29:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,3714826240.0,592105472.0,15076802560.0,14235340800.0,9898.0,9898.0
12-04 08:29:44,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714183168.0,592105472.0,15076802560.0,14235983872.0,7326.0,4435.0
12-04 08:29:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714707456.0,592105472.0,15076802560.0,14235459584.0,6534.0,3949.0
12-04 08:29:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714691072.0,592105472.0,15076802560.0,14235475968.0,25144.0,22976.0
12-04 08:29:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714818048.0,592105472.0,15076802560.0,14235348992.0,8102.0,6510.0
12-04 08:29:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714945024.0,592105472.0,15076802560.0,14235222016.0,7814.0,5564.0
12-04 08:29:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,3714940928.0,592109568.0,15076802560.0,14235222016.0,7901.0,6235.0
12-04 08:29:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,3714940928.0,592109568.0,15076802560.0,14235222016.0,9782.0,9096.0
12-04 08:29:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714940928.0,592109568.0,15076802560.0,14235222016.0,7740.0,6063.0
12-04 08:29:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714936832.0,592109568.0,15076806656.0,14235222016.0,8608.0,6792.0
12-04 08:29:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714936832.0,592109568.0,15076806656.0,14235222016.0,6339.0,3792.0
12-04 08:29:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714936832.0,592109568.0,15076806656.0,14235222016.0,7719.0,5419.0
12-04 08:29:55,0.0,0.0,99.499,0.501,0.0,0.0,0.0,45056.0,0.0,5.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,7876.0,6282.0
12-04 08:29:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,9152.0,7472.0
12-04 08:29:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,7082.0,4974.0
12-04 08:29:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,9926.0,8464.0
12-04 08:29:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,8396.0,7364.0
12-04 08:30:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,8299.0,5555.0
12-04 08:30:01,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,7500.0,4555.0
12-04 08:30:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,7980.0,5562.0
12-04 08:30:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714932736.0,592113664.0,15076806656.0,14235222016.0,7968.0,6445.0
12-04 08:30:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3714805760.0,592113664.0,15076806656.0,14235348992.0,7681.0,4812.0
12-04 08:30:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,3715346432.0,592113664.0,15076814848.0,14234800128.0,9440.0,8037.0
12-04 08:30:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3715305472.0,592113664.0,15076814848.0,14234841088.0,10290.0,8713.0
12-04 08:30:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3715305472.0,592113664.0,15076814848.0,14234841088.0,9346.0,7904.0
12-04 08:30:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3715305472.0,592113664.0,15076814848.0,14234841088.0,8638.0,5981.0
12-04 08:30:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3715305472.0,592113664.0,15076814848.0,14234841088.0,8103.0,5633.0
12-04 08:30:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3715313664.0,592113664.0,15076814848.0,14234832896.0,9384.0,7131.0
12-04 08:30:11,0.835,0.584,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3717500928.0,592113664.0,15076818944.0,14232641536.0,521215.0,320096.0
12-04 08:30:12,3.261,2.341,94.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3765157888.0,592113664.0,15081668608.0,14180134912.0,2397020.0,5485383.0
12-04 08:30:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,3765166080.0,592113664.0,15082450944.0,14179344384.0,8586.0,6619.0
12-04 08:30:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3767611392.0,592113664.0,15082450944.0,14176899072.0,12536.0,216051.0
12-04 08:30:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768078336.0,592113664.0,15082459136.0,14176423936.0,7813.0,6452.0
12-04 08:30:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3768979456.0,592113664.0,15082459136.0,14175522816.0,27068.0,25850.0
12-04 08:30:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768778752.0,592113664.0,15082459136.0,14175723520.0,8396.0,7364.0
12-04 08:30:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768778752.0,592113664.0,15082459136.0,14175723520.0,7160.0,4344.0
12-04 08:30:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3768778752.0,592113664.0,15082459136.0,14175723520.0,6534.0,4015.0
12-04 08:30:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768778752.0,592113664.0,15082459136.0,14175723520.0,7366.0,4484.0
12-04 08:30:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3768778752.0,592113664.0,15082459136.0,14175723520.0,7532.0,5483.0
12-04 08:30:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768774656.0,592113664.0,15082463232.0,14175723520.0,8534.0,6682.0
12-04 08:30:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768774656.0,592113664.0,15082463232.0,14175723520.0,8989.0,8531.0
12-04 08:30:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3768774656.0,592113664.0,15082463232.0,14175723520.0,9394.0,7926.0
12-04 08:30:25,0.501,0.167,99.248,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,3770007552.0,592113664.0,15082463232.0,14174490624.0,23894.0,22137.0
12-04 08:30:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,8197.0,5868.0
12-04 08:30:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,7154.0,5028.0
12-04 08:30:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,7266.0,4393.0
12-04 08:30:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,7129.0,4488.0
12-04 08:30:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,10329.0,8433.0
12-04 08:30:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3770044416.0,592113664.0,15082463232.0,14174453760.0,10909.0,8459.0
12-04 08:30:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3770040320.0,592113664.0,15082467328.0,14174453760.0,9355.0,7544.0
12-04 08:30:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3770040320.0,592113664.0,15082467328.0,14174453760.0,8369.0,6579.0
12-04 08:30:34,2.988,3.154,93.776,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3799764992.0,592113664.0,15085375488.0,14141820928.0,2332155.0,1414176.0
12-04 08:30:35,3.020,3.020,93.708,0.0,0.0,0.252,0.0,24576.0,0.0,5.0,3873406976.0,592113664.0,15091666944.0,14061887488.0,2750222.0,5693564.0
12-04 08:30:36,3.753,3.169,92.994,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3955032064.0,592113664.0,15096066048.0,13975863296.0,2775423.0,5740827.0
12-04 08:30:37,3.566,3.317,92.869,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,4032544768.0,592113664.0,15101468672.0,13892947968.0,2747644.0,5656636.0
12-04 08:30:38,4.323,3.159,92.519,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4113100800.0,592113664.0,15106748416.0,13807112192.0,2818855.0,5854453.0
12-04 08:30:39,2.872,2.703,94.257,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,4195262464.0,592113664.0,15112708096.0,13718990848.0,2775637.0,5753524.0
12-04 08:30:40,2.719,2.464,94.732,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4276989952.0,592113664.0,15118086144.0,13631885312.0,2738286.0,5663199.0
12-04 08:30:41,3.521,3.018,93.378,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4360851456.0,592113664.0,15123267584.0,13542842368.0,2809419.0,5792186.0
12-04 08:30:42,3.728,3.645,92.461,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4441853952.0,592113664.0,15128797184.0,13456310272.0,2801406.0,5816211.0
12-04 08:30:43,3.451,2.694,93.771,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4523270144.0,592113664.0,15134011392.0,13369679872.0,2738462.0,5658302.0
12-04 08:30:44,3.041,2.618,94.172,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4606664704.0,592113664.0,15138992128.0,13281304576.0,2797628.0,5790750.0
12-04 08:30:45,3.589,3.088,93.155,0.0,0.0,0.167,0.0,14680064.0,0.0,30.0,4687183872.0,592113664.0,15144415232.0,13195362304.0,2732334.0,5642875.0
12-04 08:30:46,3.437,2.934,93.462,0.0,0.0,0.168,0.0,54079488.0,0.0,103.0,4772626432.0,592113664.0,15150186496.0,13104148480.0,2806394.0,5790144.0
12-04 08:30:47,3.577,3.245,93.095,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4854263808.0,592113664.0,15155163136.0,13017534464.0,2783699.0,5791537.0
12-04 08:30:48,3.506,3.172,92.988,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,4937043968.0,592113664.0,15160377344.0,12929540096.0,2786954.0,5720583.0
12-04 08:30:49,3.101,3.269,93.630,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,5019582464.0,592113664.0,15165833216.0,12841545728.0,2766930.0,5753112.0
12-04 08:30:50,3.697,2.353,93.782,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5102075904.0,592113664.0,15170732032.0,12754153472.0,2751735.0,5689030.0
12-04 08:30:51,3.041,2.534,94.257,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5186469888.0,592113664.0,15176331264.0,12664160256.0,2843835.0,5916023.0
12-04 08:30:52,3.0,3.667,93.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5268570112.0,592113664.0,15181049856.0,12577341440.0,2742403.0,5658229.0
12-04 08:30:53,3.035,2.614,94.266,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5350133760.0,592113664.0,15186624512.0,12490203136.0,2693352.0,5536419.0
12-04 08:30:54,4.027,3.020,92.701,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,5427580928.0,592113664.0,15192100864.0,12407279616.0,2769337.0,5725805.0
12-04 08:30:55,2.716,2.122,94.822,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5427953664.0,592113664.0,15197478912.0,12401528832.0,2795507.0,5800046.0
12-04 08:30:56,3.673,2.588,93.489,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5428232192.0,592113664.0,15203446784.0,12395282432.0,2766166.0,5682621.0
12-04 08:30:57,3.191,2.687,94.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5427720192.0,592113664.0,15208148992.0,12391092224.0,2800890.0,5839730.0
12-04 08:30:58,3.030,2.694,94.108,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5427818496.0,592113664.0,15213412352.0,12385730560.0,2807501.0,5796855.0
12-04 08:30:59,3.051,1.864,94.915,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5428015104.0,592113664.0,15218806784.0,12380139520.0,2801540.0,5799893.0
12-04 08:31:00,3.172,2.922,93.573,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5427617792.0,592113664.0,15224184832.0,12375158784.0,2630692.0,5511001.0
12-04 08:31:01,3.280,2.860,93.860,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5428244480.0,592113664.0,15229464576.0,12369252352.0,2850643.0,5809372.0
12-04 08:31:02,3.272,2.685,93.876,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5427765248.0,592113664.0,15234289664.0,12364906496.0,2737375.0,5641755.0
12-04 08:31:03,3.846,2.508,93.562,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5428043776.0,592113664.0,15240011776.0,12358905856.0,2743342.0,5672150.0
12-04 08:31:04,3.193,2.521,94.202,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5426831360.0,592113664.0,15245733888.0,12354396160.0,2745280.0,5665156.0
12-04 08:31:05,3.144,2.039,94.562,0.0,0.0,0.255,0.0,36864.0,0.0,5.0,5427552256.0,592113664.0,15250870272.0,12348538880.0,2892880.0,6034251.0
12-04 08:31:06,3.750,3.0,93.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5428797440.0,592113664.0,15256170496.0,12341993472.0,2804598.0,5816084.0
12-04 08:31:07,2.949,2.359,94.524,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5428166656.0,592113664.0,15262121984.0,12336672768.0,2738243.0,5668837.0
12-04 08:31:08,3.670,3.003,93.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5427630080.0,592113664.0,15267356672.0,12331974656.0,2781451.0,5753442.0
12-04 08:31:09,3.532,2.523,93.776,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,5427912704.0,592113664.0,15272308736.0,12326739968.0,2871508.0,5988620.0
12-04 08:31:10,3.275,2.351,94.039,0.0,0.0,0.336,0.0,28672.0,0.0,5.0,5430767616.0,592113664.0,15277645824.0,12318547968.0,2788966.0,5788018.0
12-04 08:31:11,3.532,2.607,93.608,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5430706176.0,592113664.0,15283294208.0,12312961024.0,2784482.0,5761958.0
12-04 08:31:12,3.364,2.355,94.197,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5431017472.0,592113664.0,15287902208.0,12308041728.0,2801491.0,5796644.0
12-04 08:31:13,3.670,3.003,93.078,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5431005184.0,592113664.0,15293566976.0,12302389248.0,2882245.0,6017064.0
12-04 08:31:14,3.193,2.521,94.202,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5429780480.0,592117760.0,15299293184.0,12297883648.0,2698656.0,5696869.0
12-04 08:31:15,3.529,2.269,94.034,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5431119872.0,592117760.0,15304114176.0,12291723264.0,2807589.0,5691665.0
12-04 08:31:16,3.946,2.855,91.520,1.427,0.0,0.252,0.0,160997376.0,0.0,237.0,5442084864.0,592117760.0,15310053376.0,12274819072.0,2827973.0,5832717.0
12-04 08:31:17,4.402,2.326,92.940,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,5441843200.0,592117760.0,15314882560.0,12270231552.0,2800934.0,5825385.0
12-04 08:31:18,3.425,3.008,93.400,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5441875968.0,592117760.0,15319900160.0,12265181184.0,2801414.0,5807332.0
12-04 08:31:19,3.670,2.919,93.328,0.0,0.0,0.083,0.0,36864.0,0.0,3.0,5441634304.0,592117760.0,15325249536.0,12260073472.0,2769204.0,5733296.0
12-04 08:31:20,3.359,2.603,93.955,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5441495040.0,592117760.0,15331389440.0,12254072832.0,2757878.0,5691825.0
12-04 08:31:21,3.904,2.990,92.857,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5442105344.0,592117760.0,15336333312.0,12248518656.0,2787335.0,5769745.0
12-04 08:31:22,2.794,2.117,94.835,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5441732608.0,592117760.0,15341785088.0,12243439616.0,2827414.0,5908789.0
12-04 08:31:23,3.759,2.840,93.233,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,5441716224.0,592117760.0,15347961856.0,12237279232.0,2855049.0,5912531.0
12-04 08:31:24,3.204,2.277,94.351,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5442134016.0,592117760.0,15353352192.0,12231471104.0,2779870.0,5767101.0
12-04 08:31:25,3.120,2.614,94.098,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5443387392.0,592117760.0,15358439424.0,12225130496.0,2738274.0,5646427.0
12-04 08:31:26,2.462,1.613,95.756,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5443076096.0,592117760.0,15363055616.0,12220825600.0,2681827.0,5612989.0
12-04 08:31:27,3.212,2.367,94.167,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5442482176.0,592117760.0,15368495104.0,12215980032.0,2892982.0,5935198.0
12-04 08:31:28,2.959,1.944,95.013,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5443256320.0,592117760.0,15373942784.0,12209758208.0,2702866.0,5701203.0
12-04 08:31:29,2.728,1.705,95.482,0.085,0.0,0.0,0.0,28672.0,0.0,4.0,5443948544.0,592117760.0,15378489344.0,12204519424.0,2729599.0,5629513.0
12-04 08:31:30,2.636,1.786,95.408,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5443235840.0,592117760.0,15383646208.0,12200075264.0,2692886.0,5601752.0
12-04 08:31:31,4.060,3.065,92.709,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5443346432.0,592117760.0,15389249536.0,12194361344.0,2809891.0,5732210.0
12-04 08:31:32,3.940,2.347,93.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5444034560.0,592117760.0,15394656256.0,12188266496.0,2877290.0,5868734.0
12-04 08:31:33,3.373,2.108,94.519,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5443719168.0,592117760.0,15400243200.0,12182994944.0,2715918.0,5678552.0
12-04 08:31:34,1.085,0.334,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5443338240.0,592117760.0,15402209280.0,12181409792.0,553499.0,4377369.0
12-04 08:31:35,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5443338240.0,592117760.0,15402209280.0,12181409792.0,7510.0,4853.0
12-04 08:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5444919296.0,592117760.0,15402221568.0,12179816448.0,12407.0,114328.0
12-04 08:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5444853760.0,592117760.0,15402221568.0,12179881984.0,8463.0,6892.0
12-04 08:31:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5444853760.0,592117760.0,15402221568.0,12179881984.0,10443.0,9384.0
12-04 08:31:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5444853760.0,592117760.0,15402221568.0,12179881984.0,6434.0,3858.0
12-04 08:31:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5444853760.0,592117760.0,15402221568.0,12179881984.0,8952.0,7121.0
12-04 08:31:41,0.922,0.922,98.072,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,5444341760.0,592117760.0,15403114496.0,12179501056.0,885121.0,537565.0
12-04 08:31:42,4.017,2.929,92.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5445668864.0,592117760.0,15408422912.0,12172865536.0,3171700.0,5889654.0
12-04 08:31:43,4.341,4.174,91.402,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5443911680.0,592117760.0,15416209408.0,12166836224.0,3539960.0,5902274.0
12-04 08:31:44,5.421,3.670,90.659,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5446668288.0,592117760.0,15422836736.0,12157452288.0,3542902.0,10467937.0
12-04 08:31:45,3.956,3.030,92.845,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5447000064.0,592117760.0,15428673536.0,12151283712.0,3256774.0,6075910.0
12-04 08:31:46,4.496,3.747,91.590,0.0,0.0,0.167,0.0,125104128.0,0.0,155.0,5445910528.0,592117760.0,15434657792.0,12146388992.0,3331110.0,6018899.0
12-04 08:31:47,4.798,3.956,90.993,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5445537792.0,592117760.0,15442997248.0,12138422272.0,3974048.0,6845058.0
12-04 08:31:48,4.606,3.350,91.876,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5447720960.0,592117760.0,15449247744.0,12129988608.0,3555160.0,9829261.0
12-04 08:31:49,4.406,3.491,91.771,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5446914048.0,592117760.0,15455805440.0,12124237824.0,3387627.0,7057276.0
12-04 08:31:50,4.778,2.934,92.205,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,5446250496.0,592117760.0,15462354944.0,12118351872.0,3359763.0,5971531.0
12-04 08:31:51,3.862,3.862,92.024,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,5445894144.0,592117760.0,15469948928.0,12111114240.0,3520660.0,5850276.0
12-04 08:31:52,5.764,3.008,91.061,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5447106560.0,592117760.0,15476817920.0,12103032832.0,3473181.0,10252461.0
12-04 08:31:53,4.341,3.589,91.653,0.250,0.0,0.167,0.0,24576.0,0.0,3.0,5445873664.0,592117760.0,15483949056.0,12097134592.0,3349025.0,6329515.0
12-04 08:31:54,4.111,3.272,92.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5445566464.0,592117760.0,15490662400.0,12090728448.0,3390037.0,5964399.0
12-04 08:31:55,4.603,3.849,91.381,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5445775360.0,592117760.0,15497248768.0,12083933184.0,3655310.0,6201229.0
12-04 08:31:56,3.381,2.874,93.660,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5446475776.0,592117760.0,15503151104.0,12077330432.0,3272401.0,6021346.0
12-04 08:31:57,4.766,2.676,92.308,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5446868992.0,592117760.0,15509303296.0,12070785024.0,3319991.0,10002221.0
12-04 08:31:58,3.541,3.204,93.255,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5445816320.0,592117760.0,15515426816.0,12065714176.0,3234807.0,5594078.0
12-04 08:31:59,4.606,3.099,91.876,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,5446279168.0,592117760.0,15522648064.0,12058030080.0,3576121.0,6246885.0
12-04 08:32:00,3.616,3.280,92.767,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5446492160.0,592117760.0,15528054784.0,12052410368.0,3393752.0,6175684.0
12-04 08:32:01,4.618,3.610,91.604,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5454204928.0,592117760.0,15535775744.0,12036976640.0,3493972.0,10333318.0
12-04 08:32:02,4.599,3.428,91.639,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5454401536.0,592117760.0,15542116352.0,12030439424.0,3528589.0,6444345.0
12-04 08:32:03,4.526,3.353,91.953,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5453508608.0,592117760.0,15549321216.0,12024127488.0,3712034.0,6657061.0
12-04 08:32:04,4.829,3.747,91.091,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5454577664.0,592117760.0,15556157440.0,12016222208.0,3574561.0,10166019.0
12-04 08:32:05,4.107,3.269,92.372,0.084,0.0,0.168,0.0,28672.0,0.0,4.0,5454204928.0,592117760.0,15562674176.0,12010078208.0,3244320.0,6000962.0
12-04 08:32:06,3.933,3.347,92.552,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,5455020032.0,592117760.0,15568801792.0,12003135488.0,3350339.0,5942512.0
12-04 08:32:07,4.132,3.457,92.074,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5453582336.0,592117760.0,15576707072.0,11996667904.0,3737393.0,6369070.0
12-04 08:32:08,5.185,4.033,90.370,0.0,0.0,0.412,0.0,0.0,0.0,0.0,5454016512.0,592117760.0,15583510528.0,11989430272.0,3522255.0,10200636.0
12-04 08:32:09,3.638,2.961,93.147,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5454782464.0,592117760.0,15589257216.0,11982917632.0,3260093.0,6457364.0
12-04 08:32:10,4.010,3.509,92.231,0.0,0.0,0.251,0.0,20480.0,0.0,2.0,5453955072.0,592117760.0,15596109824.0,11976892416.0,3333372.0,5912429.0
12-04 08:32:11,4.618,3.610,91.520,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5453365248.0,592117760.0,15604256768.0,11969335296.0,3696849.0,6068829.0
12-04 08:32:12,3.521,4.023,92.121,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5454774272.0,592117760.0,15609925632.0,11962257408.0,3375437.0,10063310.0
12-04 08:32:13,4.591,3.088,92.154,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5454487552.0,592117760.0,15616368640.0,11956101120.0,3266482.0,6051102.0
12-04 08:32:14,3.451,2.778,93.266,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5453934592.0,592117760.0,15623430144.0,11949592576.0,3266084.0,5964979.0
12-04 08:32:15,5.202,4.624,89.926,0.0,0.0,0.248,0.0,16384.0,0.0,2.0,5453996032.0,592117760.0,15630008320.0,11942952960.0,3963184.0,6716428.0
12-04 08:32:16,4.304,3.291,90.211,2.110,0.0,0.084,0.0,187314176.0,0.0,217.0,5456338944.0,592117760.0,15636168704.0,11934449664.0,3455175.0,10210042.0
12-04 08:32:17,4.090,3.422,92.321,0.167,0.0,0.0,0.0,16384000.0,0.0,24.0,5454266368.0,592117760.0,15642542080.0,11930148864.0,3234842.0,5897409.0
12-04 08:32:18,3.713,3.038,92.911,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5453930496.0,592117760.0,15649554432.0,11923472384.0,3372948.0,6423688.0
12-04 08:32:19,5.184,3.595,90.970,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5454512128.0,592117760.0,15655669760.0,11916775424.0,3562615.0,6225321.0
12-04 08:32:20,5.113,3.521,91.031,0.0,0.0,0.335,0.0,53248.0,0.0,4.0,5454893056.0,592117760.0,15663673344.0,11908390912.0,3846921.0,10663995.0
12-04 08:32:21,3.785,3.112,92.935,0.0,0.0,0.168,0.0,49152.0,0.0,8.0,5453811712.0,592117760.0,15670620160.0,11902525440.0,3219175.0,5960359.0
12-04 08:32:22,3.807,2.707,93.147,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5454462976.0,592117760.0,15677083648.0,11895410688.0,3428322.0,6182356.0
12-04 08:32:23,5.021,3.347,91.381,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,5454020608.0,592117760.0,15684354048.0,11888582656.0,3614526.0,6033045.0
12-04 08:32:24,4.954,2.939,91.940,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5454073856.0,592117760.0,15691374592.0,11881508864.0,3479451.0,10275770.0
12-04 08:32:25,4.565,2.367,92.984,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5455564800.0,592117760.0,15697428480.0,11873964032.0,3236312.0,6026030.0
12-04 08:32:26,4.511,3.592,91.729,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,5454303232.0,592117760.0,15704100864.0,11868553216.0,3471218.0,6290832.0
12-04 08:32:27,4.599,3.344,91.806,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5454147584.0,592117760.0,15710986240.0,11861823488.0,3581078.0,6261934.0
12-04 08:32:28,4.362,3.691,91.862,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5454467072.0,592117760.0,15718227968.0,11854262272.0,3556408.0,10116022.0
12-04 08:32:29,4.243,3.661,91.681,0.166,0.0,0.250,0.0,24576.0,0.0,3.0,5454708736.0,592117760.0,15724654592.0,11847593984.0,3339765.0,6254380.0
12-04 08:32:30,5.137,3.645,91.218,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5453799424.0,592117760.0,15731339264.0,11841818624.0,3378110.0,6111454.0
12-04 08:32:31,4.142,3.043,92.646,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5454082048.0,592117760.0,15738744832.0,11834130432.0,3477595.0,6182154.0
12-04 08:32:32,4.954,3.023,91.856,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5453643776.0,592117760.0,15745462272.0,11827851264.0,3563728.0,6249598.0
12-04 08:32:33,3.943,3.272,92.617,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5454516224.0,592117760.0,15752126464.0,11820314624.0,3360465.0,10092077.0
12-04 08:32:34,4.170,3.753,91.743,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5453598720.0,592117760.0,15757701120.0,11815657472.0,3375370.0,6153611.0
12-04 08:32:35,4.279,3.607,91.779,0.084,0.0,0.252,0.0,28672.0,0.0,4.0,5453299712.0,592117760.0,15765012480.0,11808645120.0,3595938.0,6219181.0
12-04 08:32:36,4.698,3.440,91.611,0.0,0.0,0.252,0.0,12288.0,0.0,2.0,5454094336.0,592117760.0,15771865088.0,11800997888.0,3480358.0,9970450.0
12-04 08:32:37,4.478,3.400,91.874,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5453807616.0,592117760.0,15778435072.0,11794714624.0,3211125.0,5930835.0
12-04 08:32:38,4.010,3.342,92.231,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5453959168.0,592117760.0,15784701952.0,11788296192.0,3371945.0,6045520.0
12-04 08:32:39,4.237,2.966,92.627,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5454479360.0,592117760.0,15791259648.0,11781218304.0,3801144.0,6462473.0
12-04 08:32:40,4.786,3.023,91.940,0.084,0.0,0.168,0.0,32768.0,0.0,4.0,5453901824.0,592117760.0,15799169024.0,11773886464.0,3470846.0,10286267.0
12-04 08:32:41,3.521,2.431,93.965,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5454573568.0,592117760.0,15803854848.0,11768528896.0,2772609.0,5900314.0
12-04 08:32:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5454704640.0,592117760.0,15804723200.0,11767529472.0,8774.0,7146.0
12-04 08:32:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5454704640.0,592117760.0,15804723200.0,11767529472.0,12173.0,114109.0
12-04 08:32:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5454696448.0,592117760.0,15804731392.0,11767529472.0,8198.0,6224.0
12-04 08:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5455228928.0,592117760.0,15804731392.0,11766996992.0,9694.0,8153.0
12-04 08:32:46,0.0,0.084,98.161,1.756,0.0,0.0,0.0,90611712.0,0.0,116.0,5455335424.0,592117760.0,15804731392.0,11766890496.0,26564.0,25277.0
12-04 08:32:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,78766080.0,0.0,93.0,5455204352.0,592117760.0,15804731392.0,11767021568.0,7188.0,5053.0
12-04 08:32:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5455204352.0,592117760.0,15804731392.0,11767021568.0,7920.0,5562.0
12-04 08:32:49,3.670,2.919,93.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5455413248.0,592117760.0,15808270336.0,11763273728.0,2735751.0,1630334.0
12-04 08:32:50,4.946,3.101,91.618,0.0,0.0,0.335,0.0,49152.0,0.0,4.0,5454860288.0,592117760.0,15815102464.0,11756994560.0,3672202.0,10371779.0
12-04 08:32:51,5.0,3.644,91.102,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5454098432.0,592117760.0,15825014784.0,11747844096.0,4422009.0,6840862.0
12-04 08:32:52,4.714,3.535,91.498,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5454393344.0,592117760.0,15831314432.0,11741249536.0,3752877.0,10240155.0
12-04 08:32:53,4.649,3.719,91.293,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5454139392.0,592117760.0,15839952896.0,11732865024.0,4150388.0,7001884.0
12-04 08:32:54,5.096,4.094,90.393,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5454618624.0,592117760.0,15847759872.0,11724578816.0,4186796.0,10739373.0
12-04 08:32:55,5.453,3.523,90.688,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5454729216.0,592117760.0,15854985216.0,11717242880.0,4102980.0,6773219.0
12-04 08:32:56,5.387,4.040,90.320,0.0,0.0,0.253,0.0,36864.0,0.0,7.0,5453930496.0,592117760.0,15864131584.0,11708895232.0,4452208.0,10744862.0
12-04 08:32:57,4.384,3.794,91.653,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5454286848.0,592117760.0,15871422464.0,11701248000.0,3972243.0,6537834.0
12-04 08:32:58,5.546,3.697,90.252,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5454774272.0,592117760.0,15879483392.0,11692699648.0,4253648.0,9688009.0
12-04 08:32:59,4.774,4.007,91.049,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5456277504.0,592117760.0,15888035840.0,11682643968.0,4127857.0,7846644.0
12-04 08:33:00,5.210,4.454,90.084,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5455835136.0,592117760.0,15896530944.0,11674591232.0,4295076.0,10508207.0
12-04 08:33:01,4.802,3.117,91.912,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5455732736.0,592117760.0,15903449088.0,11667775488.0,3854193.0,6491485.0
12-04 08:33:02,5.789,4.279,89.597,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5455888384.0,592117760.0,15913230336.0,11657838592.0,4520344.0,11035115.0
12-04 08:33:03,4.202,3.445,92.269,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5455822848.0,592117760.0,15919583232.0,11651551232.0,3531281.0,6113974.0
12-04 08:33:04,6.114,4.606,89.028,0.084,0.0,0.168,0.0,36864.0,0.0,3.0,5454520320.0,592117760.0,15928799232.0,11643637760.0,4568399.0,11219956.0
12-04 08:33:05,4.992,3.130,91.455,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5456105472.0,592117760.0,15936790528.0,11634061312.0,4214320.0,6592142.0
12-04 08:33:06,5.369,4.279,90.185,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5455794176.0,592117760.0,15944839168.0,11626323968.0,4137034.0,10509375.0
12-04 08:33:07,5.285,3.859,90.520,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5455626240.0,592117760.0,15952998400.0,11618332672.0,4150636.0,6760503.0
12-04 08:33:08,5.188,3.933,90.628,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5456277504.0,592117760.0,15960948736.0,11609731072.0,3961071.0,10662477.0
12-04 08:33:09,5.528,4.188,89.866,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5455060992.0,592117760.0,15969689600.0,11602206720.0,4369406.0,6766148.0
12-04 08:33:10,5.245,3.384,90.948,0.169,0.0,0.254,0.0,32768.0,0.0,4.0,5454692352.0,592117760.0,15979335680.0,11592929280.0,4278016.0,10784574.0
12-04 08:33:11,4.411,3.138,92.197,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5455294464.0,592117760.0,15985676288.0,11585986560.0,4014731.0,6659707.0
12-04 08:33:12,5.523,4.351,89.874,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5455896576.0,592117760.0,15992987648.0,11578073088.0,4211177.0,10957717.0
12-04 08:33:13,5.467,3.448,90.749,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5454618624.0,592117760.0,16001622016.0,11570716672.0,4039297.0,6338977.0
12-04 08:33:14,5.197,4.359,90.109,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5455835136.0,592117760.0,16009150464.0,11561971712.0,4256951.0,10755855.0
12-04 08:33:15,4.941,4.188,90.704,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5455417344.0,592117760.0,16017080320.0,11554459648.0,4213861.0,6836871.0
12-04 08:33:16,5.068,3.716,90.794,0.084,0.0,0.338,0.0,28672.0,0.0,3.0,5456007168.0,592117760.0,16025387008.0,11545563136.0,4216457.0,10674973.0
12-04 08:33:17,4.907,3.553,91.371,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5454680064.0,592117760.0,16034127872.0,11538149376.0,4055802.0,6443136.0
12-04 08:33:18,5.383,3.701,90.664,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5455437824.0,592117760.0,16041996288.0,11529523200.0,4351906.0,10475567.0
12-04 08:33:19,5.268,3.010,91.472,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5455613952.0,592117760.0,16049004544.0,11522338816.0,3701381.0,6387610.0
12-04 08:33:20,6.088,4.587,88.991,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,5455532032.0,592117760.0,16058195968.0,11513229312.0,4507306.0,10734937.0
12-04 08:33:21,4.297,4.128,90.901,0.421,0.0,0.253,0.0,18751488.0,0.0,22.0,5454327808.0,592117760.0,16067403776.0,11505225728.0,3987519.0,6719573.0
12-04 08:33:22,4.903,4.057,87.489,3.297,0.0,0.254,0.0,247586816.0,0.0,292.0,5455351808.0,592117760.0,16073912320.0,11497693184.0,4218813.0,10548711.0
12-04 08:33:23,4.937,4.770,90.209,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5455708160.0,592117760.0,16082239488.0,11489009664.0,4263109.0,6717865.0
12-04 08:33:24,4.103,3.077,92.735,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5455720448.0,592117760.0,16089432064.0,11481804800.0,3947978.0,10482583.0
12-04 08:33:25,4.915,3.475,91.356,0.0,0.0,0.254,0.0,40960.0,0.0,3.0,5455835136.0,592117760.0,16097943552.0,11473178624.0,4203611.0,6520145.0
12-04 08:33:26,5.029,3.521,91.031,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5456609280.0,592117760.0,16105062400.0,11465285632.0,4035854.0,10651927.0
12-04 08:33:27,5.342,4.007,90.484,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5457080320.0,592117760.0,16112676864.0,11457200128.0,3961706.0,6391403.0
12-04 08:33:28,6.655,4.297,88.711,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5456371712.0,592117760.0,16122241024.0,11448344576.0,4526826.0,10941495.0
12-04 08:33:29,4.439,3.518,91.792,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5456756736.0,592117760.0,16129187840.0,11441012736.0,3637610.0,6203190.0
12-04 08:33:30,5.089,3.732,91.009,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5456785408.0,592117760.0,16137474048.0,11432697856.0,4346317.0,7622870.0
12-04 08:33:31,4.983,3.801,90.963,0.0,0.0,0.253,0.0,20480.0,0.0,5.0,5456248832.0,592117760.0,16146522112.0,11424186368.0,4220351.0,10043806.0
12-04 08:33:32,5.486,3.741,90.690,0.0,0.0,0.083,0.0,32768.0,0.0,5.0,5457694720.0,592117760.0,16152649728.0,11416612864.0,3884020.0,9824677.0
12-04 08:33:33,4.542,2.944,92.262,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5457469440.0,592117760.0,16160190464.0,11409297408.0,3618975.0,6163152.0
12-04 08:33:34,5.021,3.319,91.319,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5456461824.0,592117760.0,16168755200.0,11401740288.0,4344349.0,10701188.0
12-04 08:33:35,4.545,3.535,91.751,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5457502208.0,592117760.0,16175865856.0,11393589248.0,3948404.0,4603479.0
12-04 08:33:36,5.508,3.475,90.847,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,5457620992.0,592117760.0,16184795136.0,11384541184.0,4361448.0,10877401.0
12-04 08:33:37,4.219,3.966,91.561,0.0,0.0,0.253,0.0,12288.0,0.0,2.0,5458075648.0,592117760.0,16192245760.0,11376635904.0,4022444.0,8071983.0
12-04 08:33:38,6.291,4.387,88.990,0.0,0.0,0.331,0.0,0.0,0.0,0.0,5457567744.0,592117760.0,16201424896.0,11367964672.0,4288313.0,10735391.0
12-04 08:33:39,5.109,3.853,90.536,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,5458399232.0,592117760.0,16208207872.0,11360350208.0,4122358.0,6812547.0
12-04 08:33:40,5.736,4.821,89.194,0.0,0.0,0.249,0.0,20480.0,0.0,2.0,5458599936.0,592117760.0,16217059328.0,11351298048.0,4211443.0,10780497.0
12-04 08:33:41,5.546,4.202,90.084,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5458247680.0,592117760.0,16226168832.0,11342540800.0,4402835.0,6832013.0
12-04 08:33:42,6.617,4.136,89.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5459779584.0,592117760.0,16232632320.0,11334545408.0,3849479.0,10378193.0
12-04 08:33:43,5.034,3.859,90.940,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5459759104.0,592117760.0,16240467968.0,11326730240.0,4119929.0,6376179.0
12-04 08:33:44,5.481,3.541,90.556,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5460041728.0,592117760.0,16249024512.0,11317891072.0,4324888.0,10715903.0
12-04 08:33:45,4.917,4.333,90.500,0.083,0.0,0.167,0.0,28672.0,0.0,4.0,5460025344.0,592117760.0,16256987136.0,11309944832.0,3831089.0,6404839.0
12-04 08:33:46,4.987,4.057,90.786,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5460099072.0,592117760.0,16265633792.0,11301224448.0,4322100.0,10776003.0
12-04 08:33:47,4.078,3.059,92.608,0.0,0.0,0.255,0.0,16384.0,0.0,1.0,5460447232.0,592117760.0,16272248832.0,11294261248.0,3849649.0,6343727.0
12-04 08:33:48,5.034,4.027,90.604,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5461495808.0,592117760.0,16279904256.0,11285557248.0,4277112.0,10486579.0
12-04 08:33:49,2.019,1.850,96.047,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5460242432.0,592117760.0,16285827072.0,11280887808.0,2017551.0,5056486.0
12-04 08:33:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5460242432.0,592117760.0,16285827072.0,11280887808.0,7436.0,4684.0
12-04 08:33:51,0.083,0.167,99.667,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,5460234240.0,592117760.0,16285835264.0,11280887808.0,9989.0,111157.0
12-04 08:33:52,0.0,0.084,97.406,2.510,0.0,0.0,0.0,139460608.0,0.0,155.0,5460430848.0,592117760.0,16285835264.0,11280691200.0,8471.0,6287.0
12-04 08:33:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,75280384.0,0.0,85.0,5460267008.0,592117760.0,16285835264.0,11280855040.0,7571.0,5061.0
12-04 08:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5460267008.0,592117760.0,16285835264.0,11280855040.0,8945.0,7918.0
12-04 08:33:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5460267008.0,592117760.0,16285835264.0,11280855040.0,10452.0,10877.0
12-04 08:33:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5460393984.0,592117760.0,16285835264.0,11280728064.0,7726.0,5004.0
12-04 08:33:57,4.044,3.201,92.418,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5460557824.0,592117760.0,16291708928.0,11274690560.0,3491285.0,6043378.0
12-04 08:33:58,5.130,4.037,90.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5460971520.0,592117760.0,16299098112.0,11266887680.0,4245331.0,6765653.0
12-04 08:33:59,5.424,4.068,90.339,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5461307392.0,592117760.0,16308928512.0,11256721408.0,4594789.0,10713167.0
12-04 08:34:00,4.227,3.635,91.970,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5462011904.0,592117760.0,16316153856.0,11248791552.0,4011471.0,6341922.0
12-04 08:34:01,5.927,4.318,89.416,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5462003712.0,592117760.0,16326029312.0,11238924288.0,4924768.0,11279838.0
12-04 08:34:02,5.038,3.526,91.184,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5462073344.0,592117760.0,16333426688.0,11231457280.0,3972729.0,9349300.0
12-04 08:34:03,6.250,4.392,88.851,0.253,0.0,0.253,0.0,12288.0,0.0,2.0,5461303296.0,592117760.0,16343277568.0,11222376448.0,4951065.0,8436122.0
12-04 08:34:04,6.385,4.975,88.474,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5461409792.0,592117760.0,16350752768.0,11214794752.0,4371502.0,10686797.0
12-04 08:34:05,4.263,3.666,91.731,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5463195648.0,592117760.0,16360136704.0,11203624960.0,4185790.0,10549868.0
12-04 08:34:06,4.924,3.905,90.832,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5462556672.0,592117760.0,16368779264.0,11195621376.0,4733049.0,6863384.0
12-04 08:34:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,12.0,5463080960.0,592117760.0,16369999872.0,11193876480.0,9452.0,7458.0
12-04 08:34:08,0.668,0.418,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5463076864.0,592117760.0,16370003968.0,11193876480.0,471232.0,3773468.0
12-04 08:34:09,6.208,5.789,87.500,0.168,0.0,0.336,0.0,28672.0,0.0,3.0,5463244800.0,592117760.0,16380563456.0,11183149056.0,5796785.0,10952304.0
12-04 08:34:10,9.556,7.963,82.146,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5464743936.0,592117760.0,16395853824.0,11166359552.0,7525649.0,16544067.0
12-04 08:34:11,9.328,7.395,82.857,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5462409216.0,592117760.0,16411983872.0,11152564224.0,7906546.0,13778941.0
12-04 08:34:12,6.661,4.496,88.676,0.0,0.0,0.167,0.0,32768.0,0.0,5.0,5463502848.0,592117760.0,16419840000.0,11143614464.0,4338730.0,10704028.0
12-04 08:34:13,5.508,3.475,90.678,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5465059328.0,592117760.0,16428212224.0,11133685760.0,4613082.0,10772722.0
12-04 08:34:14,5.774,5.105,88.954,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5464150016.0,592117760.0,16438013952.0,11124793344.0,4796924.0,7329282.0
12-04 08:34:15,5.339,3.644,90.593,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5464326144.0,592117760.0,16446644224.0,11115986944.0,4300331.0,10726509.0
12-04 08:34:16,5.565,4.132,90.051,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5464784896.0,592117760.0,16455585792.0,11106586624.0,4429315.0,10842288.0
12-04 08:34:17,6.639,4.034,89.076,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,5465014272.0,592117760.0,16463917056.0,11098025984.0,4629017.0,6834999.0
12-04 08:34:18,5.833,3.719,90.279,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5465792512.0,592117760.0,16472604672.0,11088560128.0,4567544.0,10807136.0
12-04 08:34:19,5.321,3.547,90.963,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5466927104.0,592117760.0,16481402880.0,11078627328.0,4133491.0,7104543.0
12-04 08:34:20,5.584,3.976,90.186,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5466820608.0,592117760.0,16489099264.0,11071037440.0,4627056.0,10498740.0
12-04 08:34:21,4.584,3.565,91.426,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5467017216.0,592117760.0,16497758208.0,11062181888.0,4268148.0,10694892.0
12-04 08:34:22,5.671,5.088,88.907,0.0,0.0,0.334,0.0,32768.0,0.0,3.0,5464674304.0,592117760.0,16509046784.0,11053236224.0,4649723.0,7277352.0
12-04 08:34:23,3.973,2.874,92.984,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5466882048.0,592117760.0,16514215936.0,11045859328.0,3291192.0,10168267.0
12-04 08:34:24,5.932,3.814,89.915,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5466566656.0,592117760.0,16524648448.0,11035742208.0,4901530.0,6703532.0
12-04 08:34:25,6.213,5.290,88.161,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5468110848.0,592117760.0,16534376448.0,11024470016.0,5059752.0,11244205.0
12-04 08:34:26,6.616,4.858,88.191,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5467017216.0,592117760.0,16543281152.0,11016658944.0,4988194.0,11292546.0
12-04 08:34:27,4.762,3.827,90.476,0.850,0.0,0.085,0.0,32657408.0,0.0,43.0,5466890240.0,592117760.0,16552546304.0,11007520768.0,4242933.0,6775038.0
12-04 08:34:28,5.532,4.443,87.175,2.682,0.0,0.168,0.0,238559232.0,0.0,279.0,5467111424.0,592117760.0,16561188864.0,10998657024.0,4403665.0,10579753.0
12-04 08:34:29,6.056,4.458,89.151,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5467275264.0,592117760.0,16570138624.0,10989543424.0,4824100.0,11144433.0
12-04 08:34:30,5.223,3.623,90.986,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5466906624.0,592117760.0,16577978368.0,10982072320.0,3938110.0,6349686.0
12-04 08:34:31,5.912,4.899,88.851,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5467238400.0,592117760.0,16587644928.0,10972073984.0,4934473.0,11184045.0
12-04 08:34:32,4.798,3.704,91.330,0.0,0.0,0.168,0.0,40960.0,0.0,3.0,5469147136.0,592117760.0,16594931712.0,10962878464.0,3917036.0,8168716.0
12-04 08:34:33,6.239,4.300,89.123,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5467205632.0,592117760.0,16604659712.0,10955091968.0,4874128.0,9260291.0
12-04 08:34:34,4.263,3.836,91.731,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5468250112.0,592117760.0,16611835904.0,10946871296.0,4284829.0,7237956.0
12-04 08:34:35,5.263,3.480,91.087,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5467815936.0,592117760.0,16620875776.0,10938265600.0,4503343.0,10380740.0
12-04 08:34:36,5.546,4.034,90.084,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5468717056.0,592117760.0,16629719040.0,10928521216.0,4539335.0,10742908.0
12-04 08:34:37,5.193,4.690,89.866,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5469937664.0,592117760.0,16637136896.0,10919882752.0,4441542.0,10727640.0
12-04 08:34:38,4.940,4.003,90.801,0.085,0.0,0.170,0.0,32768.0,0.0,3.0,5469286400.0,592117760.0,16646545408.0,10911125504.0,4591423.0,6989679.0
12-04 08:34:39,5.556,3.956,90.236,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5469888512.0,592117760.0,16655441920.0,10901626880.0,4358795.0,9702580.0
12-04 08:34:40,6.328,5.412,87.927,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5470244864.0,592117760.0,16664793088.0,10891919360.0,5021080.0,12693351.0
12-04 08:34:41,5.303,4.040,90.488,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5469528064.0,592117760.0,16673828864.0,10883600384.0,4375720.0,6911256.0
12-04 08:34:42,6.145,3.956,89.731,0.0,0.0,0.168,0.0,28672.0,0.0,4.0,5469700096.0,592117760.0,16682389504.0,10874867712.0,4705657.0,11145599.0
12-04 08:34:43,6.229,3.704,89.899,0.0,0.0,0.168,0.0,32768.0,0.0,5.0,5472698368.0,592117760.0,16689713152.0,10864545792.0,4141073.0,7803487.0
12-04 08:34:44,6.395,4.651,88.621,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,5466914816.0,592117760.0,16700010496.0,10860032000.0,4575115.0,9225813.0
12-04 08:34:45,5.662,4.913,89.342,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5467578368.0,592117760.0,16707805184.0,10851573760.0,4398462.0,11046076.0
12-04 08:34:46,5.753,4.061,89.763,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5468631040.0,592117760.0,16717471744.0,10840854528.0,4872187.0,8333317.0
12-04 08:34:47,4.403,3.726,91.617,0.0,0.0,0.254,0.0,28672.0,0.0,5.0,5467471872.0,592117760.0,16725393408.0,10834092032.0,4081227.0,9478368.0
12-04 08:34:48,4.782,3.691,91.275,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5468061696.0,592117760.0,16732774400.0,10826121216.0,3899067.0,6512186.0
12-04 08:34:49,5.973,4.352,89.505,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5468254208.0,592117760.0,16743915520.0,10814787584.0,5174465.0,10936445.0
12-04 08:34:50,5.546,4.370,89.748,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5467676672.0,592117760.0,16751992832.0,10807287808.0,4401419.0,10860599.0
12-04 08:34:51,5.219,3.872,90.488,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5467897856.0,592117760.0,16760201216.0,10798858240.0,4397011.0,10578066.0
12-04 08:34:52,5.365,3.604,90.612,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5468180480.0,592117760.0,16768249856.0,10790526976.0,4222320.0,6264413.0
12-04 08:34:53,5.433,4.160,90.238,0.0,0.0,0.170,0.0,16384.0,0.0,1.0,5468348416.0,592117760.0,16777277440.0,10781331456.0,4649622.0,11134877.0
12-04 08:34:54,5.453,4.362,90.017,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5468200960.0,592117760.0,16786542592.0,10772213760.0,4434949.0,6911187.0
12-04 08:34:55,6.156,4.659,88.852,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5468663808.0,592117760.0,16795639808.0,10762653696.0,4653024.0,11127790.0
12-04 08:34:56,5.946,3.936,89.698,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,5470388224.0,592117760.0,16802308096.0,10754260992.0,4113740.0,10352972.0
12-04 08:34:57,6.015,4.678,88.889,0.0,0.0,0.418,0.0,28672.0,0.0,3.0,5468598272.0,592117760.0,16812302336.0,10746056704.0,4827805.0,6802912.0
12-04 08:34:58,5.649,3.710,87.352,3.120,0.0,0.169,0.0,154656768.0,0.0,170.0,5470040064.0,592117760.0,16820219904.0,10736697344.0,4298144.0,10852740.0
12-04 08:34:59,6.761,4.758,88.230,0.0,0.0,0.250,0.0,109072384.0,0.0,117.0,5470048256.0,592117760.0,16829607936.0,10727301120.0,4698868.0,11103974.0
12-04 08:35:00,4.987,3.297,91.462,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5470629888.0,592117760.0,16836636672.0,10719690752.0,4172985.0,6442767.0
12-04 08:35:01,6.500,4.667,88.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5471166464.0,592117760.0,16847126528.0,10708664320.0,4733723.0,11046139.0
12-04 08:35:02,5.828,4.663,89.176,0.083,0.0,0.250,0.0,86016.0,0.0,5.0,5470838784.0,592117760.0,16856461312.0,10699657216.0,4394837.0,6791548.0
12-04 08:35:03,4.252,3.997,91.412,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5471731712.0,592117760.0,16864018432.0,10691207168.0,4449723.0,10616757.0
12-04 08:35:04,4.344,3.407,91.908,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5470814208.0,592117760.0,16871751680.0,10684391424.0,4080049.0,10316426.0
12-04 08:35:05,6.351,3.726,89.585,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5472518144.0,592117760.0,16881782784.0,10672656384.0,5013625.0,7327414.0
12-04 08:35:06,4.878,3.448,91.421,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5472116736.0,592117760.0,16889315328.0,10665525248.0,3893373.0,7103825.0
12-04 08:35:07,6.182,4.428,88.972,0.167,0.0,0.251,0.0,28672.0,0.0,4.0,5473177600.0,592117760.0,16897060864.0,10656718848.0,4586493.0,13785338.0
12-04 08:35:08,5.635,4.542,89.655,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5472911360.0,592117760.0,16906866688.0,10647179264.0,4706435.0,7345748.0
12-04 08:35:09,5.607,4.519,89.456,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5473132544.0,592117760.0,16916230144.0,10637594624.0,4472367.0,10894075.0
12-04 08:35:10,5.692,3.823,90.229,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5473755136.0,592117760.0,16924348416.0,10628853760.0,4495627.0,6733725.0
12-04 08:35:11,5.068,4.223,90.456,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5473943552.0,592117760.0,16933126144.0,10619887616.0,4433285.0,10766724.0
12-04 08:35:12,5.588,3.726,90.347,0.0,0.0,0.339,0.0,20480.0,0.0,2.0,5474521088.0,592117760.0,16941518848.0,10610917376.0,4523931.0,7777038.0
12-04 08:35:13,5.528,4.355,89.698,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5474381824.0,592117760.0,16950288384.0,10602287104.0,4419387.0,10278859.0
12-04 08:35:14,5.396,4.047,90.304,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5475053568.0,592117760.0,16958701568.0,10593202176.0,4402313.0,10511903.0
12-04 08:35:15,5.612,3.741,90.476,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5475520512.0,592117760.0,16968339456.0,10583097344.0,4654940.0,7272995.0
12-04 08:35:16,6.066,4.549,89.048,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5474922496.0,592117760.0,16978112512.0,10573922304.0,4896855.0,11546588.0
12-04 08:35:17,6.250,4.333,89.167,0.0,0.0,0.250,0.0,24576.0,0.0,4.0,5475667968.0,592117760.0,16986488832.0,10564800512.0,4495678.0,11030574.0
12-04 08:35:18,5.981,4.549,89.301,0.0,0.0,0.168,0.0,65536.0,0.0,13.0,5476020224.0,592117760.0,16996392960.0,10554544128.0,4885422.0,10028141.0
12-04 08:35:19,5.648,4.485,89.286,0.249,0.0,0.332,0.0,28672.0,0.0,3.0,5476098048.0,592117760.0,17004109824.0,10546749440.0,4209484.0,7573050.0
12-04 08:35:20,5.063,4.219,90.464,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5475905536.0,592117760.0,17013071872.0,10537979904.0,4366990.0,11107711.0
12-04 08:35:21,4.762,4.252,90.816,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5474971648.0,592117760.0,17023000576.0,10528985088.0,4684541.0,6872704.0
12-04 08:35:22,4.835,3.393,91.518,0.0,0.0,0.254,0.0,28672.0,0.0,5.0,5477163008.0,592117760.0,17029365760.0,10520428544.0,4140879.0,10425614.0
12-04 08:35:23,6.376,4.614,88.758,0.0,0.0,0.252,0.0,16384.0,0.0,1.0,5477502976.0,592117760.0,17037979648.0,10511474688.0,4594379.0,10788715.0
12-04 08:35:24,5.197,4.191,90.444,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5477494784.0,592117760.0,17045716992.0,10503745536.0,4388428.0,6733815.0
12-04 08:35:25,5.330,4.146,90.017,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5477978112.0,592117760.0,17054482432.0,10494496768.0,4485698.0,11035895.0
12-04 08:35:26,4.742,3.726,91.279,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5477871616.0,592117760.0,17062752256.0,10486333440.0,4380498.0,6655149.0
12-04 08:35:27,6.187,4.766,88.712,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,5477679104.0,592121856.0,17072439296.0,10476834816.0,4714868.0,11049890.0
12-04 08:35:28,5.143,4.216,89.966,0.506,0.0,0.169,0.0,18853888.0,0.0,23.0,5477765120.0,592121856.0,17081081856.0,10468106240.0,4328754.0,10405200.0
12-04 08:35:29,4.818,3.973,87.912,3.043,0.0,0.254,0.0,246632448.0,0.0,289.0,5477830656.0,592121856.0,17089286144.0,10459836416.0,4271244.0,6513418.0
12-04 08:35:30,5.152,3.970,90.625,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5477576704.0,592121856.0,17097805824.0,10451570688.0,4461020.0,10588182.0
12-04 08:35:31,5.210,4.538,89.832,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5479419904.0,592121856.0,17106911232.0,10440622080.0,4394167.0,8319438.0
12-04 08:35:32,5.813,4.128,89.975,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5478035456.0,592125952.0,17115676672.0,10433236992.0,4575814.0,9242223.0
12-04 08:35:33,4.915,3.983,90.847,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5480034304.0,592125952.0,17124143104.0,10422771712.0,4389211.0,10647592.0
12-04 08:35:34,5.676,4.591,89.316,0.0,0.0,0.417,0.0,4096.0,0.0,1.0,5477806080.0,592125952.0,17134002176.0,10415140864.0,4538463.0,7096780.0
12-04 08:35:35,4.778,3.328,91.638,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5478854656.0,592125952.0,17141616640.0,10406477824.0,4338617.0,10662867.0
12-04 08:35:36,7.293,4.778,87.594,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5479915520.0,592125952.0,17151090688.0,10395942912.0,4816005.0,11179590.0
12-04 08:35:37,5.700,4.191,89.941,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5480013824.0,592125952.0,17159757824.0,10387177472.0,4319938.0,6944451.0
12-04 08:35:38,5.119,4.181,90.444,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5479600128.0,592125952.0,17168896000.0,10378452992.0,4825338.0,9980736.0
12-04 08:35:39,4.677,3.912,91.241,0.0,0.0,0.170,0.0,12288.0,0.0,2.0,5481062400.0,592125952.0,17177698304.0,10368188416.0,4405558.0,10293111.0
12-04 08:35:40,5.072,4.057,90.871,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5480861696.0,592125952.0,17186222080.0,10359865344.0,4377466.0,8492659.0
12-04 08:35:41,5.951,4.694,89.187,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5481762816.0,592125952.0,17194049536.0,10351136768.0,4622473.0,10954024.0
12-04 08:35:42,5.857,3.565,90.153,0.170,0.0,0.255,0.0,32768.0,0.0,4.0,5482692608.0,592125952.0,17204510720.0,10339745792.0,4654930.0,8655182.0
12-04 08:35:43,5.365,4.191,90.193,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5481349120.0,592125952.0,17212116992.0,10333483008.0,4345047.0,7457902.0
12-04 08:35:44,5.210,3.866,90.756,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5481709568.0,592125952.0,17221255168.0,10323984384.0,4199206.0,6380906.0
12-04 08:35:45,5.644,4.465,89.553,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5481877504.0,592125952.0,17230626816.0,10314444800.0,4686855.0,12318797.0
12-04 08:35:46,4.831,2.881,92.119,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5482418176.0,592125952.0,17237483520.0,10307047424.0,3963468.0,10363318.0
12-04 08:35:47,6.076,3.966,89.705,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5482516480.0,592125952.0,17247232000.0,10297200640.0,4854009.0,10799406.0
12-04 08:35:48,4.040,4.293,91.330,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5483089920.0,592125952.0,17254252544.0,10289606656.0,4032239.0,6286670.0
12-04 08:35:49,5.072,4.311,90.194,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5484421120.0,592125952.0,17262944256.0,10279583744.0,4373570.0,10578263.0
12-04 08:35:50,5.823,4.304,89.620,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5483474944.0,592125952.0,17272848384.0,10270625792.0,4561658.0,6955137.0
12-04 08:35:51,5.316,4.641,89.873,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5482934272.0,592125952.0,17282691072.0,10261323776.0,4587735.0,11127761.0
12-04 08:35:52,4.746,3.814,91.186,0.0,0.0,0.254,0.0,24576.0,0.0,4.0,5482618880.0,592125952.0,17291628544.0,10252701696.0,4352665.0,10401626.0
12-04 08:35:53,4.843,3.738,91.164,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5483933696.0,592125952.0,17298563072.0,10244452352.0,4219423.0,6658460.0
12-04 08:35:54,6.218,3.782,89.496,0.252,0.0,0.252,0.0,77824.0,0.0,9.0,5484490752.0,592125952.0,17307222016.0,10235236352.0,4523387.0,10767200.0
12-04 08:35:55,5.603,3.650,90.492,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5485768704.0,592125952.0,17315876864.0,10225303552.0,4682038.0,9259295.0
12-04 08:35:56,5.428,3.138,91.264,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5484183552.0,592125952.0,17325490176.0,10217275392.0,4435805.0,8784581.0
12-04 08:35:57,0.927,0.675,98.314,0.0,0.0,0.084,0.0,40960.0,0.0,6.0,5484507136.0,592125952.0,17328541696.0,10213900288.0,1142430.0,4394044.0
12-04 08:35:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484507136.0,592125952.0,17328541696.0,10213900288.0,8658.0,6867.0
12-04 08:35:59,0.084,0.167,96.408,3.342,0.0,0.0,0.0,142606336.0,0.0,162.0,5484859392.0,592125952.0,17328549888.0,10213539840.0,13399.0,497977.0
12-04 08:36:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,99659776.0,0.0,123.0,5484597248.0,592125952.0,17328549888.0,10213801984.0,8579.0,6653.0
12-04 08:36:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484593152.0,592125952.0,17328553984.0,10213801984.0,8011.0,6528.0
12-04 08:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484593152.0,592125952.0,17328553984.0,10213801984.0,9046.0,7284.0
12-04 08:36:03,0.083,0.0,99.833,0.0,0.0,0.083,0.0,36864.0,0.0,2.0,5484593152.0,592125952.0,17328553984.0,10213801984.0,7742.0,6232.0
12-04 08:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5483831296.0,592125952.0,17328553984.0,10214563840.0,8604.0,5884.0
12-04 08:36:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484482560.0,592125952.0,17328553984.0,10213912576.0,7872.0,5445.0
12-04 08:36:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5484482560.0,592125952.0,17328553984.0,10213912576.0,9367.0,6279.0
12-04 08:36:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484478464.0,592125952.0,17328558080.0,10213912576.0,9064.0,7241.0
12-04 08:36:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484474368.0,592125952.0,17328562176.0,10213912576.0,9750.0,7357.0
12-04 08:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,5484474368.0,592125952.0,17328562176.0,10213912576.0,7972.0,5651.0
12-04 08:36:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484474368.0,592125952.0,17328562176.0,10213912576.0,9324.0,7051.0
12-04 08:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5484474368.0,592125952.0,17328562176.0,10213912576.0,11844.0,10691.0
12-04 08:36:12,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5484474368.0,592125952.0,17328562176.0,10213912576.0,9358.0,7141.0
12-04 08:36:13,2.782,2.024,95.025,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5484146688.0,592125952.0,17331539968.0,10211262464.0,2335284.0,1378474.0
12-04 08:36:14,4.706,4.370,90.672,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,5482835968.0,592125952.0,17341140992.0,10202972160.0,4176627.0,10513750.0
12-04 08:36:15,3.774,2.487,93.568,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5485060096.0,592125952.0,17346994176.0,10194894848.0,3725181.0,6321176.0
12-04 08:36:16,2.034,1.949,95.847,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5485764608.0,592125952.0,17353805824.0,10187378688.0,2441515.0,5332994.0
12-04 08:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5485445120.0,592125952.0,17353805824.0,10187698176.0,8017.0,7296.0
12-04 08:36:18,4.698,3.691,91.443,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5487493120.0,592125952.0,17358962688.0,10180493312.0,3560503.0,9530539.0
12-04 08:36:19,10.951,8.149,80.560,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5486690304.0,592125952.0,17376161792.0,10164097024.0,9012016.0,17632587.0
12-04 08:36:20,8.055,5.998,85.518,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5486952448.0,592125952.0,17391280128.0,10148716544.0,6835007.0,15897653.0
12-04 08:36:21,6.868,5.528,87.186,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5487034368.0,592125952.0,17401450496.0,10138464256.0,5617172.0,11473551.0
12-04 08:36:22,6.192,5.272,88.201,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5489127424.0,592125952.0,17410904064.0,10126917632.0,5137718.0,9058963.0
12-04 08:36:23,6.599,5.415,87.479,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5487890432.0,592125952.0,17422684160.0,10116374528.0,5927798.0,13280149.0
12-04 08:36:24,4.286,3.782,91.681,0.084,0.0,0.168,0.0,45056.0,0.0,5.0,5486731264.0,592125952.0,17430315008.0,10109902848.0,3803750.0,6179983.0
12-04 08:36:25,5.542,4.786,89.505,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5488664576.0,592125952.0,17438261248.0,10100023296.0,4622938.0,11098417.0
12-04 08:36:26,5.952,4.847,88.946,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5489070080.0,592125952.0,17447866368.0,10090012672.0,5431888.0,11626426.0
12-04 08:36:27,6.167,4.250,89.333,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,5487775744.0,592125952.0,17458618368.0,10080555008.0,4451961.0,6722649.0
12-04 08:36:28,6.599,4.907,88.325,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5488545792.0,592125952.0,17468551168.0,10069852160.0,5360967.0,11351017.0
12-04 08:36:29,5.607,4.519,89.456,0.0,0.0,0.418,0.0,61440.0,0.0,8.0,5488828416.0,592125952.0,17477746688.0,10060374016.0,4488578.0,10796179.0
12-04 08:36:30,6.002,4.311,89.180,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,5488181248.0,592125952.0,17486692352.0,10052075520.0,4962482.0,11089071.0
12-04 08:36:31,6.134,4.286,89.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5490216960.0,592125952.0,17494900736.0,10041831424.0,4525756.0,9940147.0
12-04 08:36:32,6.081,4.561,89.105,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5488746496.0,592125952.0,17505959936.0,10032242688.0,4916077.0,7744321.0
12-04 08:36:33,5.228,4.890,89.460,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5489377280.0,592125952.0,17515032576.0,10022539264.0,4811873.0,11022747.0
12-04 08:36:34,5.433,3.565,90.577,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5489627136.0,592125952.0,17522479104.0,10014842880.0,4645521.0,11041673.0
12-04 08:36:35,6.186,4.661,88.814,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5489078272.0,592125952.0,17534390272.0,10003480576.0,5420192.0,11486571.0
12-04 08:36:36,4.626,3.869,91.169,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5490544640.0,592125952.0,17541087232.0,9995317248.0,3880510.0,6244958.0
12-04 08:36:37,6.937,4.992,87.648,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5489729536.0,592125952.0,17552871424.0,9984348160.0,5531241.0,11558852.0
12-04 08:36:38,5.165,4.403,90.093,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5491929088.0,592125952.0,17561300992.0,9973719040.0,4676034.0,11203155.0
12-04 08:36:39,5.644,4.886,89.132,0.168,0.0,0.168,0.0,10256384.0,0.0,17.0,5491744768.0,592125952.0,17570820096.0,9964384256.0,4848684.0,10281797.0
12-04 08:36:40,6.489,4.825,84.359,4.160,0.0,0.166,0.0,236494848.0,0.0,283.0,5491806208.0,592125952.0,17580183552.0,9954959360.0,4822917.0,7630878.0
12-04 08:36:41,5.369,4.614,89.681,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5492170752.0,592125952.0,17588543488.0,9946234880.0,4616503.0,10884901.0
12-04 08:36:42,5.621,5.201,88.926,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5492748288.0,592125952.0,17598205952.0,9935994880.0,5001131.0,11104101.0
12-04 08:36:43,5.508,4.492,89.746,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5493145600.0,592125952.0,17607544832.0,9926258688.0,4735028.0,8942807.0
12-04 08:36:44,6.071,4.216,89.545,0.0,0.0,0.169,0.0,45056.0,0.0,3.0,5493268480.0,592125952.0,17617080320.0,9916600320.0,4735377.0,9513456.0
12-04 08:36:45,5.743,4.730,89.189,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5493391360.0,592125952.0,17625870336.0,9907687424.0,4925321.0,10967184.0
12-04 08:36:46,0.667,0.667,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5493153792.0,592125952.0,17628954624.0,9904840704.0,648629.0,333030.0
12-04 08:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5493243904.0,592125952.0,17628962816.0,9904742400.0,31702.0,3199658.0
12-04 08:36:48,1.508,1.005,97.404,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5493272576.0,592125952.0,17630232576.0,9903443968.0,1196994.0,740172.0
12-04 08:36:49,6.795,5.872,87.164,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5492449280.0,592125952.0,17641459712.0,9893040128.0,5787513.0,11784196.0
12-04 08:36:50,11.694,8.512,79.364,0.0,0.0,0.430,0.0,0.0,0.0,0.0,5494521856.0,592125952.0,17660301312.0,9872125952.0,9708494.0,22216711.0
12-04 08:36:51,9.645,8.206,81.810,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5495676928.0,592125952.0,17676623872.0,9854648320.0,8316710.0,16856549.0
12-04 08:36:52,6.937,5.838,87.140,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5494820864.0,592125952.0,17688711168.0,9843417088.0,5955160.0,11348815.0
12-04 08:36:53,6.689,4.933,88.127,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5495779328.0,592125952.0,17698168832.0,9833000960.0,5101847.0,11032907.0
12-04 08:36:54,6.349,4.511,88.722,0.251,0.0,0.167,0.0,28672.0,0.0,4.0,5496516608.0,592125952.0,17708097536.0,9822334976.0,4615638.0,10061630.0
12-04 08:36:55,6.053,4.689,89.003,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5497241600.0,592125952.0,17718562816.0,9811144704.0,5510140.0,10164945.0
12-04 08:36:56,6.973,4.932,87.755,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5496262656.0,592125952.0,17729343488.0,9801342976.0,5331548.0,13730051.0
12-04 08:36:57,5.743,4.392,89.780,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5496844288.0,592125952.0,17738670080.0,9791434752.0,4708257.0,6985316.0
12-04 08:36:58,5.169,3.559,90.932,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5496958976.0,592125952.0,17747181568.0,9782808576.0,4349386.0,10686035.0
12-04 08:36:59,6.711,4.950,87.919,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5497470976.0,592125952.0,17757388800.0,9772089344.0,5021043.0,11008803.0
12-04 08:37:00,5.119,4.266,90.188,0.085,0.0,0.341,0.0,28672.0,0.0,3.0,5497786368.0,592125952.0,17765777408.0,9763385344.0,5008216.0,7183813.0
12-04 08:37:01,5.649,4.300,89.798,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5497880576.0,592125952.0,17776222208.0,9752846336.0,4773209.0,11241408.0
12-04 08:37:02,6.234,4.634,88.964,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,5497614336.0,592125952.0,17786032128.0,9743302656.0,4969479.0,11274633.0
12-04 08:37:03,5.621,5.369,88.674,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5497253888.0,592125952.0,17796853760.0,9732841472.0,5009418.0,11300345.0
12-04 08:37:04,5.584,4.992,89.171,0.0,0.0,0.254,0.0,28672.0,0.0,3.0,5500108800.0,592125952.0,17803689984.0,9723150336.0,4972552.0,10780935.0
12-04 08:37:05,6.083,4.500,89.250,0.0,0.0,0.167,0.0,32768.0,0.0,5.0,5499289600.0,592125952.0,17813712896.0,9713946624.0,4561679.0,6982081.0
12-04 08:37:06,6.030,4.188,89.280,0.168,0.0,0.335,0.0,28672.0,0.0,3.0,5498806272.0,592125952.0,17823817728.0,9704325120.0,4512095.0,10677216.0
12-04 08:37:07,6.628,4.782,88.423,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5498970112.0,592125952.0,17834201088.0,9693777920.0,5123561.0,11283810.0
12-04 08:37:08,6.007,4.146,89.763,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5499318272.0,592125952.0,17842659328.0,9684971520.0,4514110.0,6643722.0
12-04 08:37:09,5.927,4.064,89.670,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5499580416.0,592125952.0,17852227584.0,9675141120.0,4999324.0,11391939.0
12-04 08:37:10,5.678,3.983,86.610,3.390,0.0,0.339,0.0,133677056.0,0.0,143.0,5501476864.0,592125952.0,17859678208.0,9665794048.0,4663587.0,11053651.0
12-04 08:37:11,5.490,3.970,89.611,0.591,0.0,0.338,0.0,153325568.0,0.0,173.0,5501190144.0,592125952.0,17868845056.0,9656913920.0,4620425.0,10680651.0
12-04 08:37:12,6.773,4.766,88.127,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5498888192.0,592130048.0,17880326144.0,9647730688.0,5057010.0,7104046.0
12-04 08:37:13,5.546,4.706,89.496,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5501272064.0,592130048.0,17888518144.0,9637154816.0,4751415.0,11096228.0
12-04 08:37:14,6.492,4.469,88.786,0.0,0.0,0.253,0.0,45056.0,0.0,3.0,5501677568.0,592130048.0,17898491904.0,9626775552.0,5114495.0,11270259.0
12-04 08:37:15,4.903,4.396,90.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5503680512.0,592130048.0,17906864128.0,9616400384.0,4549178.0,11006569.0
12-04 08:37:16,6.397,4.545,88.721,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5503991808.0,592130048.0,17918369792.0,9604583424.0,5075302.0,7736603.0
12-04 08:37:17,5.956,4.782,88.758,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5503827968.0,592130048.0,17926721536.0,9596395520.0,4982886.0,11110292.0
12-04 08:37:18,5.334,3.726,90.517,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5504475136.0,592130048.0,17934712832.0,9587757056.0,4590025.0,10795997.0
12-04 08:37:19,0.748,0.748,98.421,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5504507904.0,592130048.0,17937784832.0,9584652288.0,587776.0,245066.0
12-04 08:37:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5504835584.0,592130048.0,17937784832.0,9584324608.0,30126.0,2853883.0
12-04 08:37:21,2.096,1.593,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5504106496.0,592130048.0,17940566016.0,9582272512.0,1864818.0,1100514.0
12-04 08:37:22,8.528,6.271,84.699,0.0,0.0,0.502,0.0,0.0,0.0,0.0,5504532480.0,592130048.0,17951711232.0,9570701312.0,6442517.0,12340708.0
12-04 08:37:23,11.952,8.426,79.106,0.0,0.0,0.516,0.0,0.0,0.0,0.0,5504520192.0,592130048.0,17972088832.0,9550336000.0,9266888.0,21682901.0
12-04 08:37:24,10.267,6.928,82.387,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,5506195456.0,592130048.0,17987072000.0,9533677568.0,7274541.0,16352321.0
12-04 08:37:25,6.633,5.272,87.585,0.0,0.0,0.510,0.0,20480.0,0.0,2.0,5506678784.0,592130048.0,17999097856.0,9521168384.0,5823771.0,11241560.0
12-04 08:37:26,7.282,5.334,87.130,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5506641920.0,592130048.0,18010292224.0,9510010880.0,5842194.0,11902541.0
12-04 08:37:27,7.251,4.553,87.774,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5506543616.0,592130048.0,18021437440.0,9498963968.0,5776538.0,11839126.0
12-04 08:37:28,5.777,4.333,89.720,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5506113536.0,592130048.0,18031038464.0,9489793024.0,4747702.0,11359422.0
12-04 08:37:29,5.678,4.322,89.492,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5508501504.0,592130048.0,18039103488.0,9479340032.0,4957255.0,11222418.0
12-04 08:37:30,4.737,3.790,91.301,0.172,0.0,0.0,0.0,28672.0,0.0,4.0,5508141056.0,592130048.0,18049630208.0,9469173760.0,4811279.0,7369591.0
12-04 08:37:31,6.969,5.374,87.490,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5507649536.0,592130048.0,18061078528.0,9458216960.0,5387997.0,11670609.0
12-04 08:37:32,5.740,4.409,89.601,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5509640192.0,592130048.0,18068987904.0,9448316928.0,4266501.0,10740650.0
12-04 08:37:33,7.125,4.778,87.678,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5509107712.0,592130048.0,18077679616.0,9440157696.0,4987055.0,7141608.0
12-04 08:37:34,5.852,4.411,89.567,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5508161536.0,592130048.0,18088001536.0,9430781952.0,4886119.0,11240802.0
12-04 08:37:35,6.218,4.286,89.160,0.084,0.0,0.252,0.0,28672.0,0.0,4.0,5509251072.0,592130048.0,18096676864.0,9421017088.0,4985576.0,11128853.0
12-04 08:37:36,4.992,4.146,90.609,0.0,0.0,0.254,0.0,20480.0,0.0,1.0,5509533696.0,592130048.0,18106171392.0,9411239936.0,4532189.0,10793253.0
12-04 08:37:37,6.509,4.734,88.588,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5509754880.0,592130048.0,18116579328.0,9400610816.0,5136542.0,11214939.0
12-04 08:37:38,6.390,4.647,88.797,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5509898240.0,592130048.0,18124988416.0,9392058368.0,4550583.0,6742460.0
12-04 08:37:39,5.490,4.730,89.611,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5509550080.0,592130048.0,18134896640.0,9382498304.0,4760058.0,10891070.0
12-04 08:37:40,5.508,4.068,90.085,0.0,0.0,0.339,0.0,28672.0,0.0,3.0,5510709248.0,592130048.0,18143436800.0,9372798976.0,4945038.0,11079163.0
12-04 08:37:41,5.209,4.270,86.251,3.928,0.0,0.342,0.0,239869952.0,0.0,274.0,5512052736.0,592130048.0,18153377792.0,9361514496.0,4715775.0,10687108.0
12-04 08:37:42,5.667,4.917,89.250,0.0,0.0,0.167,0.0,48824320.0,0.0,56.0,5511680000.0,592130048.0,18162405376.0,9352859648.0,4470109.0,6980369.0
12-04 08:37:43,6.571,4.465,88.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5511688192.0,592130048.0,18171826176.0,9343430656.0,5103524.0,11141179.0
12-04 08:37:44,6.104,4.515,89.130,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5511102464.0,592130048.0,18181758976.0,9334083584.0,4746529.0,10684357.0
12-04 08:37:45,6.202,3.483,90.229,0.0,0.0,0.085,0.0,45056.0,0.0,3.0,5512773632.0,592130048.0,18188705792.0,9325465600.0,4424732.0,6546885.0
12-04 08:37:46,5.931,4.261,89.474,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5512118272.0,592130048.0,18198409216.0,9316417536.0,4507216.0,10755803.0
12-04 08:37:47,6.061,4.798,88.552,0.168,0.0,0.421,0.0,12288.0,0.0,2.0,5512413184.0,592130048.0,18208186368.0,9306345472.0,5137166.0,10985676.0
12-04 08:37:48,6.462,5.468,87.655,0.0,0.0,0.414,0.0,0.0,0.0,0.0,5513056256.0,592130048.0,18217947136.0,9295941632.0,4848479.0,11148279.0
12-04 08:37:49,5.272,3.997,90.561,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5513359360.0,592130048.0,18226819072.0,9286766592.0,4641535.0,10677190.0
12-04 08:37:50,6.392,4.710,88.646,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5512597504.0,592130048.0,18237755392.0,9276592128.0,5216807.0,7392047.0
12-04 08:37:51,7.485,4.037,88.225,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5514350592.0,592130048.0,18245660672.0,9266933760.0,4906649.0,9656416.0
12-04 08:37:52,5.169,3.729,90.847,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5514760192.0,592130048.0,18255339520.0,9256845312.0,4376929.0,3254503.0
12-04 08:37:53,5.673,4.064,89.839,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5515476992.0,592130048.0,18264739840.0,9246728192.0,4788269.0,19427403.0
12-04 08:37:54,5.462,4.454,89.748,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5513744384.0,592130048.0,18273988608.0,9239212032.0,4548063.0,7422659.0
12-04 08:37:55,5.285,4.614,89.933,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5514567680.0,592130048.0,18283216896.0,9229160448.0,4495592.0,10634405.0
12-04 08:37:56,6.492,4.637,88.617,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5514854400.0,592130048.0,18292498432.0,9219592192.0,5192662.0,11213405.0
12-04 08:37:57,5.504,4.572,89.754,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5515030528.0,592130048.0,18302140416.0,9209774080.0,4803409.0,7666958.0
12-04 08:37:58,6.940,5.351,87.207,0.0,0.0,0.502,0.0,0.0,0.0,0.0,5515243520.0,592130048.0,18311532544.0,9200168960.0,4924688.0,11045974.0
12-04 08:37:59,5.290,4.010,90.188,0.171,0.0,0.341,0.0,12288.0,0.0,2.0,5515649024.0,592130048.0,18321453056.0,9189842944.0,4864377.0,11281351.0
12-04 08:38:00,5.334,4.234,90.262,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5515608064.0,592130048.0,18330615808.0,9180721152.0,4653227.0,10581604.0
12-04 08:38:01,4.774,3.325,91.731,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5516562432.0,592130048.0,18338463744.0,9171918848.0,4385400.0,6596240.0
12-04 08:38:02,6.492,4.637,88.533,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5516505088.0,592130048.0,18349588480.0,9160851456.0,5217766.0,11119567.0
12-04 08:38:03,6.140,4.458,89.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5516484608.0,592130048.0,18358661120.0,9151799296.0,4767716.0,11168486.0
12-04 08:38:04,5.169,3.983,90.593,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5517516800.0,592130048.0,18366382080.0,9143046144.0,4476018.0,10722142.0
12-04 08:38:05,5.541,4.092,89.770,0.085,0.0,0.512,0.0,28672.0,0.0,4.0,5517492224.0,592130048.0,18376450048.0,9133002752.0,5019049.0,7214577.0
12-04 08:38:06,5.808,4.040,89.815,0.0,0.0,0.337,0.0,12288.0,0.0,1.0,5517557760.0,592130048.0,18385608704.0,9123778560.0,4565438.0,10888511.0
12-04 08:38:07,5.937,4.495,89.313,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5518086144.0,592130048.0,18394796032.0,9114062848.0,5127720.0,11183527.0
12-04 08:38:08,5.059,4.553,89.966,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5518737408.0,592130048.0,18404106240.0,9104101376.0,4581026.0,10451411.0
12-04 08:38:09,5.724,4.125,90.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5518614528.0,592130048.0,18413375488.0,9094955008.0,4498617.0,7012359.0
12-04 08:38:10,7.307,4.248,87.850,0.0,0.0,0.595,0.0,28672.0,0.0,3.0,5519450112.0,592130048.0,18423115776.0,9084379136.0,5455646.0,11434744.0
12-04 08:38:11,5.961,4.450,87.070,2.183,0.0,0.336,0.0,80285696.0,0.0,91.0,5518913536.0,592130048.0,18432946176.0,9075085312.0,4728441.0,11203738.0
12-04 08:38:12,6.155,4.469,87.268,1.771,0.0,0.337,0.0,204718080.0,0.0,235.0,5520355328.0,592130048.0,18441711616.0,9064878080.0,4954450.0,11212863.0
12-04 08:38:13,4.090,4.007,91.820,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5519368192.0,592130048.0,18449645568.0,9057931264.0,3427869.0,5593158.0
12-04 08:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519507456.0,592130048.0,18450571264.0,9056866304.0,8852.0,7059.0
12-04 08:38:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,27798.0,2852910.0
12-04 08:38:16,0.166,0.083,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,25312.0,22944.0
12-04 08:38:17,0.083,0.083,99.666,0.167,0.0,0.0,0.0,106496.0,0.0,15.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,7088.0,5129.0
12-04 08:38:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,7743.0,4979.0
12-04 08:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,7188.0,5221.0
12-04 08:38:20,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5519499264.0,592130048.0,18450579456.0,9056866304.0,8474.0,6604.0
12-04 08:38:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519495168.0,592130048.0,18450583552.0,9056866304.0,8735.0,7762.0
12-04 08:38:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5519495168.0,592130048.0,18450583552.0,9056866304.0,9199.0,7848.0
12-04 08:38:23,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5519495168.0,592130048.0,18450583552.0,9056866304.0,7274.0,5263.0
12-04 08:38:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519495168.0,592130048.0,18450583552.0,9056866304.0,8883.0,7189.0
12-04 08:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520273408.0,592130048.0,18450583552.0,9056088064.0,6505.0,3919.0
12-04 08:38:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520273408.0,592130048.0,18450583552.0,9056088064.0,8513.0,6806.0
12-04 08:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520265216.0,592130048.0,18450583552.0,9056096256.0,6700.0,4142.0
12-04 08:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520265216.0,592130048.0,18450583552.0,9056096256.0,7880.0,5592.0
12-04 08:38:29,0.166,0.249,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5520265216.0,592130048.0,18450583552.0,9056096256.0,10868.0,10777.0
12-04 08:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520257024.0,592130048.0,18450591744.0,9056096256.0,9820.0,8248.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520248832.0,592130048.0,18450591744.0,9056104448.0,7803.0,5614.0
12-04 08:38:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520248832.0,592130048.0,18450591744.0,9056104448.0,8495.0,5966.0
12-04 08:38:33,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520248832.0,592130048.0,18450591744.0,9056104448.0,7094.0,4479.0
12-04 08:38:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5519233024.0,592130048.0,18450591744.0,9057120256.0,8290.0,5344.0
12-04 08:38:35,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5519233024.0,592130048.0,18450591744.0,9057120256.0,8763.0,7046.0
12-04 08:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519233024.0,592130048.0,18450591744.0,9057120256.0,8356.0,5770.0
12-04 08:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519360000.0,592130048.0,18450591744.0,9056993280.0,8668.0,6905.0
12-04 08:38:38,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519364096.0,592130048.0,18450595840.0,9056985088.0,27635.0,26607.0
12-04 08:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519364096.0,592130048.0,18450595840.0,9056985088.0,8280.0,6931.0
12-04 08:38:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5519364096.0,592130048.0,18450595840.0,9056985088.0,8000.0,5519.0
12-04 08:38:41,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5519364096.0,592130048.0,18450595840.0,9056985088.0,9330.0,7199.0
12-04 08:38:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,14696448.0,0.0,21.0,5519331328.0,592130048.0,18450595840.0,9057017856.0,7166.0,4332.0
12-04 08:38:43,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519331328.0,592130048.0,18450595840.0,9057017856.0,7148.0,5294.0
12-04 08:38:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519331328.0,592130048.0,18450595840.0,9057017856.0,9012.0,7217.0
12-04 08:38:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5519982592.0,592130048.0,18450595840.0,9056366592.0,7087.0,4993.0
12-04 08:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,5519974400.0,592130048.0,18450595840.0,9056374784.0,26831.0,25950.0
12-04 08:38:47,2.096,1.928,95.641,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,5518663680.0,592130048.0,18453360640.0,9054920704.0,1957898.0,1271084.0
12-04 08:38:48,5.250,2.625,91.956,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5520711680.0,592130048.0,18460241920.0,9045991424.0,3990587.0,10526583.0
12-04 08:38:49,5.843,4.318,89.500,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5521936384.0,592130048.0,18470457344.0,9034551296.0,5010022.0,9722135.0
12-04 08:38:50,5.897,4.485,89.286,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5519433728.0,592130048.0,18480967680.0,9026543616.0,4474135.0,8488899.0
12-04 08:38:51,5.124,4.184,90.436,0.0,0.0,0.256,0.0,20480.0,0.0,2.0,5520576512.0,592130048.0,18489368576.0,9016999936.0,4814180.0,11160176.0
12-04 08:38:52,4.268,3.431,91.883,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,5521063936.0,592130048.0,18496364544.0,9009516544.0,3447546.0,5972784.0
12-04 08:38:53,5.607,4.503,89.805,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5521072128.0,592130048.0,18505895936.0,8999976960.0,5012306.0,11279113.0
12-04 08:38:54,6.460,5.285,88.003,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5521219584.0,592130048.0,18515824640.0,8989900800.0,5519612.0,11543167.0
12-04 08:38:55,6.525,5.169,87.966,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5522014208.0,592130048.0,18527105024.0,8977825792.0,5644910.0,11489299.0
12-04 08:38:56,7.370,5.863,86.600,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5522046976.0,592130048.0,18537320448.0,8967577600.0,5377699.0,11789915.0
12-04 08:38:57,5.946,4.690,89.028,0.0,0.0,0.335,0.0,40960.0,0.0,9.0,5522419712.0,592130048.0,18546966528.0,8957558784.0,4902640.0,10546149.0
12-04 08:38:58,6.260,5.175,88.397,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5522665472.0,592130048.0,18557337600.0,8946941952.0,4856922.0,10397847.0
12-04 08:38:59,6.128,4.511,89.106,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5523398656.0,592130048.0,18566807552.0,8936738816.0,5283746.0,11317123.0
12-04 08:39:00,6.356,4.746,88.390,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5522542592.0,592130048.0,18578624512.0,8925777920.0,5542174.0,11059570.0
12-04 08:39:01,6.255,5.338,88.240,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5522948096.0,592130048.0,18588528640.0,8915468288.0,4834228.0,3851088.0
12-04 08:39:02,6.853,5.330,87.563,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5523361792.0,592130048.0,18600275968.0,8903307264.0,5625682.0,18128145.0
12-04 08:39:03,1.089,0.586,98.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5524361216.0,592130048.0,18602487808.0,8900096000.0,983435.0,670545.0
12-04 08:39:04,0.920,0.502,98.495,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5523673088.0,592130048.0,18602762240.0,8900509696.0,558405.0,3202384.0
12-04 08:39:05,6.644,4.962,88.225,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5522751488.0,592130048.0,18613313536.0,8890880000.0,5457071.0,7178345.0
12-04 08:39:06,9.727,7.850,81.826,0.0,0.0,0.597,0.0,16384.0,0.0,2.0,5525524480.0,592130048.0,18629005312.0,8872415232.0,8452590.0,21716869.0
12-04 08:39:07,8.163,6.293,85.034,0.0,0.0,0.510,0.0,0.0,0.0,0.0,5525647360.0,592130048.0,18642964480.0,8858333184.0,6983000.0,12189533.0
12-04 08:39:08,8.788,5.973,84.983,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5526519808.0,592130048.0,18656768000.0,8843657216.0,6743785.0,16800876.0
12-04 08:39:09,7.498,5.223,86.858,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5526843392.0,592130048.0,18667384832.0,8832716800.0,5539299.0,11469929.0
12-04 08:39:10,6.277,4.750,88.465,0.170,0.0,0.339,0.0,12288.0,0.0,2.0,5526753280.0,592130048.0,18677956608.0,8822235136.0,5509389.0,11484994.0
12-04 08:39:11,6.397,5.219,88.215,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5529255936.0,592130048.0,18688221184.0,8809467904.0,5253347.0,9571579.0
12-04 08:39:12,5.936,5.100,88.462,0.0,0.0,0.502,0.0,20480.0,0.0,1.0,5527007232.0,592130048.0,18698559488.0,8801378304.0,5015204.0,9068548.0
12-04 08:39:13,6.370,4.862,88.433,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5526626304.0,592130048.0,18708652032.0,8791666688.0,5017576.0,10901025.0
12-04 08:39:14,7.185,5.072,87.489,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5527220224.0,592130048.0,18719928320.0,8779796480.0,5683046.0,11532303.0
12-04 08:39:15,5.026,3.578,91.227,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5527199744.0,592130048.0,18729074688.0,8770670592.0,4410174.0,10355800.0
12-04 08:39:16,6.868,4.858,87.772,0.168,0.0,0.335,0.0,32768.0,0.0,4.0,5526982656.0,592130048.0,18738278400.0,8761683968.0,5248743.0,11297508.0
12-04 08:39:17,6.807,4.874,88.235,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,5528653824.0,592130048.0,18749243392.0,8749047808.0,5264150.0,11448660.0
12-04 08:39:18,5.852,4.495,89.228,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5527846912.0,592130048.0,18759987200.0,8739110912.0,5093287.0,11592260.0
12-04 08:39:19,8.728,5.653,85.370,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5528342528.0,592130048.0,18770182144.0,8728420352.0,5684091.0,11858066.0
12-04 08:39:20,6.255,4.565,89.011,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5529247744.0,592130048.0,18779820032.0,8717877248.0,5000657.0,7228190.0
12-04 08:39:21,6.074,4.106,89.649,0.0,0.0,0.171,0.0,28672.0,0.0,3.0,5528825856.0,592130048.0,18790592512.0,8707526656.0,5229571.0,11268176.0
12-04 08:39:22,6.129,5.626,83.627,4.366,0.0,0.252,0.0,171761664.0,0.0,199.0,5529649152.0,592130048.0,18801012736.0,8696283136.0,5113993.0,10999780.0
12-04 08:39:23,5.387,4.461,89.141,0.842,0.0,0.168,0.0,180445184.0,0.0,193.0,5529722880.0,592130048.0,18809843712.0,8687378432.0,4559890.0,10872022.0
12-04 08:39:24,6.862,4.854,87.866,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5529681920.0,592130048.0,18820382720.0,8676880384.0,5198033.0,10614421.0
12-04 08:39:25,6.566,4.461,88.552,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5530845184.0,592130048.0,18830241792.0,8665858048.0,5146676.0,11289697.0
12-04 08:39:26,6.818,4.630,88.384,0.0,0.0,0.168,0.0,40960.0,0.0,3.0,5531295744.0,592134144.0,18839891968.0,8655753216.0,5136878.0,11239678.0
12-04 08:39:27,7.374,5.220,86.993,0.249,0.0,0.166,0.0,28672.0,0.0,3.0,5530349568.0,592134144.0,18850594816.0,8645996544.0,5200028.0,7317686.0
12-04 08:39:28,5.681,4.845,89.223,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5531996160.0,592134144.0,18858758144.0,8636186624.0,4572397.0,10454795.0
12-04 08:39:29,6.700,5.193,87.772,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5531955200.0,592134144.0,18869239808.0,8625745920.0,5343519.0,11132502.0
12-04 08:39:30,6.537,4.584,88.370,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5532061696.0,592134144.0,18880004096.0,8614875136.0,5366377.0,11479815.0
12-04 08:39:31,5.683,4.241,89.652,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5533020160.0,592134144.0,18888757248.0,8605163520.0,4981362.0,10917113.0
12-04 08:39:32,1.672,1.087,96.990,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5532626944.0,592134144.0,18892943360.0,8601370624.0,1431734.0,3325448.0
12-04 08:39:33,0.167,0.167,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,5532626944.0,592134144.0,18892943360.0,8601370624.0,10949.0,9396.0
12-04 08:39:34,2.843,1.839,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5532303360.0,592134144.0,18895425536.0,8599212032.0,2140538.0,3148271.0
12-04 08:39:35,8.340,4.936,86.468,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5533536256.0,592134144.0,18908561408.0,8584843264.0,6292079.0,13188134.0
12-04 08:39:36,11.017,8.475,79.915,0.0,0.0,0.593,0.0,16384.0,0.0,2.0,5532278784.0,592134144.0,18927038464.0,8567623680.0,9216927.0,19842144.0
12-04 08:39:37,9.891,7.544,81.894,0.0,0.0,0.671,0.0,0.0,0.0,0.0,5534044160.0,592134144.0,18941710336.0,8551186432.0,7826232.0,16135245.0
12-04 08:39:38,6.229,5.471,88.047,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5534605312.0,592134144.0,18952548352.0,8539787264.0,5966327.0,11273557.0
12-04 08:39:39,7.765,6.058,85.666,0.085,0.0,0.427,0.0,12288.0,0.0,2.0,5535490048.0,592134144.0,18964586496.0,8526864384.0,6458931.0,16111100.0
12-04 08:39:40,6.969,5.374,87.322,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5533921280.0,592134144.0,18977779712.0,8515239936.0,5540578.0,11710365.0
12-04 08:39:41,6.897,4.205,88.394,0.0,0.0,0.505,0.0,16384.0,0.0,2.0,5535064064.0,592134144.0,18986393600.0,8505483264.0,5258009.0,11088354.0
12-04 08:39:42,7.101,4.227,88.335,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5535944704.0,592134144.0,18996826112.0,8494170112.0,5080674.0,10756881.0
12-04 08:39:43,6.757,4.561,88.598,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,5535944704.0,592134144.0,19008106496.0,8482889728.0,5313708.0,11031619.0
12-04 08:39:44,5.017,4.682,90.134,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5535739904.0,592134144.0,19016183808.0,8475017216.0,4378415.0,6509941.0
12-04 08:39:45,6.582,4.895,88.270,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5535809536.0,592134144.0,19026530304.0,8464601088.0,5272742.0,11121379.0
12-04 08:39:46,6.323,5.075,88.186,0.0,0.0,0.416,0.0,20480.0,0.0,2.0,5535457280.0,592134144.0,19036672000.0,8454811648.0,5050652.0,11046931.0
12-04 08:39:47,4.709,4.538,90.582,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5536702464.0,592134144.0,19045240832.0,8444997632.0,4949745.0,10801403.0
12-04 08:39:48,7.023,4.682,87.960,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,5535588352.0,592134144.0,19056517120.0,8434835456.0,5213149.0,11144850.0
12-04 08:39:49,6.234,4.381,88.964,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5537615872.0,592134144.0,19065413632.0,8423911424.0,4904047.0,10886398.0
12-04 08:39:50,6.581,4.188,89.060,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5537570816.0,592134144.0,19076296704.0,8413073408.0,5498867.0,11809676.0
12-04 08:39:51,5.369,4.614,89.765,0.084,0.0,0.168,0.0,40960.0,0.0,5.0,5538066432.0,592134144.0,19084722176.0,8404152320.0,4587867.0,6770856.0
12-04 08:39:52,7.173,5.088,87.406,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5538107392.0,592134144.0,19094872064.0,8393961472.0,5336411.0,11221213.0
12-04 08:39:53,6.117,4.843,84.622,4.078,0.0,0.340,0.0,228503552.0,0.0,236.0,5538615296.0,592134144.0,19104534528.0,8383791104.0,5397052.0,11346778.0
12-04 08:39:54,5.817,3.935,89.991,0.0,0.0,0.257,0.0,72888320.0,0.0,72.0,5538566144.0,592134144.0,19114004480.0,8374370304.0,4726326.0,11235495.0
12-04 08:39:55,6.340,5.072,88.419,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5539688448.0,592134144.0,19125469184.0,8361783296.0,5342514.0,11091105.0
12-04 08:39:56,6.544,5.034,88.003,0.0,0.0,0.419,0.0,45056.0,0.0,3.0,5538177024.0,592134144.0,19135291392.0,8353472512.0,5237734.0,11649820.0
12-04 08:39:57,6.723,4.874,87.899,0.168,0.0,0.336,0.0,20480.0,0.0,3.0,5539590144.0,592134144.0,19145097216.0,8342253568.0,5196178.0,11271456.0
12-04 08:39:58,5.872,4.596,89.362,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5539164160.0,592134144.0,19156955136.0,8330821632.0,5307269.0,11377329.0
12-04 08:39:59,6.424,4.227,89.096,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5540069376.0,592134144.0,19166236672.0,8320634880.0,4972775.0,8270884.0
12-04 08:40:00,6.303,4.706,88.487,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5539758080.0,592134144.0,19175641088.0,8311541760.0,5147762.0,9929131.0
12-04 08:40:01,7.327,4.829,87.677,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5540667392.0,592134144.0,19185381376.0,8300892160.0,5022604.0,11127646.0
12-04 08:40:02,7.040,4.411,88.210,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,5541474304.0,592134144.0,19196305408.0,8289161216.0,5358864.0,11489634.0
12-04 08:40:03,6.650,4.798,88.384,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5541150720.0,592134144.0,19207065600.0,8278724608.0,5204363.0,11412118.0
12-04 08:40:04,7.571,5.241,86.855,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5540134912.0,592134144.0,19217444864.0,8269361152.0,5473328.0,11636007.0
12-04 08:40:05,3.091,2.590,94.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5541494784.0,592134144.0,19223289856.0,8262156288.0,2537259.0,2985722.0
12-04 08:40:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5541343232.0,592134144.0,19223289856.0,8262307840.0,24204.0,2665866.0
12-04 08:40:07,0.914,0.498,98.588,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,5541842944.0,592134144.0,19223298048.0,8261799936.0,397876.0,2094620.0
12-04 08:40:08,6.234,4.044,89.301,0.168,0.0,0.253,0.0,49152.0,0.0,7.0,5542129664.0,592134144.0,19231105024.0,8253706240.0,4547094.0,6822863.0
12-04 08:40:09,10.642,7.095,81.926,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5541232640.0,592134144.0,19249364992.0,8236343296.0,8654199.0,15987584.0
12-04 08:40:10,10.168,7.311,82.185,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5542371328.0,592134144.0,19262623744.0,8221945856.0,7288065.0,16968110.0
12-04 08:40:11,9.463,6.820,83.205,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5543661568.0,592134144.0,19278716928.0,8204562432.0,7814330.0,17144496.0
12-04 08:40:12,8.992,7.143,83.697,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5543976960.0,592134144.0,19293028352.0,8189935616.0,7076154.0,16676113.0
12-04 08:40:13,6.644,4.855,88.245,0.0,0.0,0.256,0.0,12288.0,0.0,2.0,5544603648.0,592134144.0,19304648704.0,8177688576.0,5851320.0,11402291.0
12-04 08:40:14,6.604,4.889,88.250,0.086,0.0,0.172,0.0,12288.0,0.0,2.0,5543202816.0,592134144.0,19316482048.0,8167256064.0,5756764.0,11761325.0
12-04 08:40:15,5.743,4.899,89.105,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5544562688.0,592134144.0,19326205952.0,8156172288.0,5218168.0,10992385.0
12-04 08:40:16,7.775,5.294,86.435,0.0,0.0,0.496,0.0,0.0,0.0,0.0,5544574976.0,592134144.0,19335921664.0,8146444288.0,5400719.0,11584894.0
12-04 08:40:17,7.364,4.603,87.615,0.0,0.0,0.418,0.0,20480.0,0.0,2.0,5543821312.0,592134144.0,19347542016.0,8135577600.0,4980935.0,11227307.0
12-04 08:40:18,6.297,4.954,88.413,0.0,0.0,0.336,0.0,16384.0,0.0,1.0,5545533440.0,592134144.0,19355447296.0,8125960192.0,5229153.0,11021359.0
12-04 08:40:19,6.538,5.113,88.181,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5545656320.0,592134144.0,19366035456.0,8115249152.0,5193265.0,11440070.0
12-04 08:40:20,6.717,4.870,88.077,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5547229184.0,592134144.0,19376230400.0,8103481344.0,5222588.0,8089834.0
12-04 08:40:21,5.917,4.227,89.603,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5546287104.0,592134144.0,19386322944.0,8094330880.0,4871639.0,9931363.0
12-04 08:40:22,6.314,4.522,88.823,0.0,0.0,0.341,0.0,28672.0,0.0,3.0,5546258432.0,592134144.0,19397083136.0,8083599360.0,5336256.0,11847447.0
12-04 08:40:23,5.678,4.576,87.966,1.441,0.0,0.339,0.0,56082432.0,0.0,56.0,5547286528.0,592134144.0,19406102528.0,8073551872.0,4985548.0,11394031.0
12-04 08:40:24,7.018,5.013,84.879,2.590,0.0,0.501,0.0,251441152.0,0.0,258.0,5546012672.0,592134144.0,19417247744.0,8063680512.0,5472902.0,11438961.0
12-04 08:40:25,6.166,4.392,89.189,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5547839488.0,592134144.0,19426271232.0,8052830208.0,4970544.0,10942548.0
12-04 08:40:26,5.729,5.139,88.627,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5547999232.0,592134144.0,19436425216.0,8042516480.0,5160063.0,11131238.0
12-04 08:40:27,5.518,4.329,89.728,0.0,0.0,0.424,0.0,40960.0,0.0,3.0,5547708416.0,592134144.0,19446530048.0,8032702464.0,5001492.0,7349457.0
12-04 08:40:28,6.706,4.754,88.115,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5547565056.0,592134144.0,19456692224.0,8022683648.0,5260143.0,11321053.0
12-04 08:40:29,5.743,4.645,89.358,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5549096960.0,592134144.0,19465297920.0,8012546048.0,5093566.0,11270565.0
12-04 08:40:30,6.151,5.653,87.947,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5548195840.0,592134144.0,19475804160.0,8002940928.0,5072815.0,11311576.0
12-04 08:40:31,6.192,5.690,87.866,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5549436928.0,592134144.0,19484774400.0,7992729600.0,5333478.0,11052875.0
12-04 08:40:32,5.626,4.870,89.085,0.168,0.0,0.252,0.0,36864.0,0.0,5.0,5550166016.0,592134144.0,19495161856.0,7981613056.0,4743285.0,10577871.0
12-04 08:40:33,6.171,4.480,89.011,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5550403584.0,592134144.0,19504308224.0,7972229120.0,5130666.0,11104097.0
12-04 08:40:34,6.566,5.219,87.963,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5549944832.0,592134144.0,19516149760.0,7960846336.0,5208185.0,11461353.0
12-04 08:40:35,6.717,5.038,88.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5549703168.0,592134144.0,19526340608.0,7950897152.0,5337895.0,11460567.0
12-04 08:40:36,2.634,2.379,94.817,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5550690304.0,592134144.0,19532206080.0,7944044544.0,2951762.0,5637089.0
12-04 08:40:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,5550571520.0,592134144.0,19532705792.0,7943663616.0,8297.0,6042.0
12-04 08:40:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5550563328.0,592134144.0,19532713984.0,7943663616.0,37846.0,923833.0
12-04 08:40:39,3.980,3.726,92.210,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5550764032.0,592134144.0,19538931712.0,7937245184.0,3815938.0,6457035.0
12-04 08:40:40,6.752,4.701,88.376,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5551140864.0,592134144.0,19549614080.0,7926185984.0,5846591.0,11956872.0
12-04 08:40:41,11.261,8.655,79.496,0.0,0.0,0.588,0.0,0.0,0.0,0.0,5550866432.0,592134144.0,19569061888.0,7907012608.0,8694843.0,17610086.0
12-04 08:40:42,10.068,6.399,83.276,0.0,0.0,0.256,0.0,28672.0,0.0,5.0,5552148480.0,592134144.0,19583176704.0,7891615744.0,7696086.0,16758617.0
12-04 08:40:43,9.487,6.581,83.419,0.171,0.0,0.342,0.0,12288.0,0.0,2.0,5552889856.0,592134144.0,19598237696.0,7875813376.0,7927761.0,16697918.0
12-04 08:40:44,8.355,6.564,84.740,0.0,0.0,0.341,0.0,53248.0,0.0,6.0,5553373184.0,592134144.0,19613835264.0,7859732480.0,7316562.0,16759607.0
12-04 08:40:45,7.523,4.903,87.320,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5553156096.0,592134144.0,19624062976.0,7849721856.0,5925515.0,12730086.0
12-04 08:40:46,6.882,4.673,88.190,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5553750016.0,592134144.0,19635453952.0,7837736960.0,5665808.0,11735783.0
12-04 08:40:47,7.538,5.695,86.348,0.0,0.0,0.419,0.0,20480.0,0.0,2.0,5553405952.0,592134144.0,19646857216.0,7826677760.0,5741648.0,10579839.0
12-04 08:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554040832.0,592134144.0,19647983616.0,7824916480.0,6778.0,4317.0
12-04 08:40:49,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5554040832.0,592134144.0,19647983616.0,7824916480.0,25249.0,2165325.0
12-04 08:40:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554036736.0,592134144.0,19647987712.0,7824916480.0,25321.0,23742.0
12-04 08:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554032640.0,592134144.0,19647991808.0,7824916480.0,27369.0,26962.0
12-04 08:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5554032640.0,592134144.0,19647991808.0,7824916480.0,8146.0,6399.0
12-04 08:40:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554032640.0,592134144.0,19647991808.0,7824916480.0,7856.0,5709.0
12-04 08:40:54,0.0,0.167,97.074,2.759,0.0,0.0,0.0,159625216.0,0.0,168.0,5554204672.0,592134144.0,19647991808.0,7824744448.0,6612.0,3911.0
12-04 08:40:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,76632064.0,0.0,80.0,5554008064.0,592134144.0,19647991808.0,7824941056.0,8891.0,6058.0
12-04 08:40:56,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554008064.0,592134144.0,19647991808.0,7824941056.0,9898.0,9514.0
12-04 08:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554008064.0,592134144.0,19647991808.0,7824941056.0,7647.0,5337.0
12-04 08:40:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554008064.0,592134144.0,19647991808.0,7824941056.0,8980.0,8021.0
12-04 08:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,5554003968.0,592134144.0,19647995904.0,7824941056.0,7826.0,5642.0
12-04 08:41:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554003968.0,592134144.0,19647995904.0,7824941056.0,8758.0,6873.0
12-04 08:41:01,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5554003968.0,592134144.0,19647995904.0,7824941056.0,8907.0,5337.0
12-04 08:41:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554003968.0,592134144.0,19647995904.0,7824941056.0,7362.0,5118.0
12-04 08:41:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5553999872.0,592134144.0,19648000000.0,7824941056.0,9698.0,8886.0
12-04 08:41:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5553364992.0,592134144.0,19648000000.0,7825575936.0,8770.0,7153.0
12-04 08:41:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5554278400.0,592134144.0,19648000000.0,7824662528.0,25029.0,21889.0
12-04 08:41:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554262016.0,592134144.0,19648000000.0,7824678912.0,8304.0,5996.0
12-04 08:41:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5554262016.0,592134144.0,19648000000.0,7824678912.0,9478.0,8052.0
12-04 08:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554262016.0,592134144.0,19648000000.0,7824678912.0,8941.0,6892.0
12-04 08:41:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554257920.0,592134144.0,19648004096.0,7824678912.0,8003.0,4814.0
12-04 08:41:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554384896.0,592134144.0,19648004096.0,7824551936.0,8195.0,5434.0
12-04 08:41:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5554384896.0,592134144.0,19648004096.0,7824551936.0,29782.0,28566.0
12-04 08:41:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554376704.0,592134144.0,19648004096.0,7824560128.0,8669.0,6801.0
12-04 08:41:13,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5554376704.0,592134144.0,19648004096.0,7824560128.0,9406.0,7247.0
12-04 08:41:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5554327552.0,592134144.0,19648004096.0,7824609280.0,6817.0,4196.0
12-04 08:41:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554327552.0,592134144.0,19648004096.0,7824609280.0,9686.0,8710.0
12-04 08:41:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5554327552.0,592134144.0,19648004096.0,7824609280.0,24805.0,22810.0
12-04 08:41:17,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5554327552.0,592134144.0,19648004096.0,7824609280.0,24907.0,22553.0
12-04 08:41:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554327552.0,592134144.0,19648004096.0,7824609280.0,9325.0,8786.0
12-04 08:41:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,8.0,5554323456.0,592134144.0,19648008192.0,7824609280.0,7796.0,5485.0
12-04 08:41:20,0.083,0.249,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5554315264.0,592134144.0,19648008192.0,7824617472.0,8524.0,7128.0
12-04 08:41:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5554315264.0,592134144.0,19648008192.0,7824617472.0,7676.0,5402.0
12-04 08:41:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5554315264.0,592134144.0,19648008192.0,7824617472.0,9494.0,8809.0
12-04 08:41:23,4.234,2.710,92.887,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5554249728.0,592134144.0,19653193728.0,7819497472.0,3386935.0,6118267.0
12-04 08:41:24,5.508,3.983,90.424,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5553823744.0,592134144.0,19662974976.0,7810142208.0,4482043.0,6921206.0
12-04 08:41:25,5.584,3.807,90.271,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5555081216.0,592134144.0,19670933504.0,7800926208.0,4576569.0,10759983.0
12-04 08:41:26,6.397,4.882,88.384,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5555539968.0,592134144.0,19680784384.0,7790616576.0,5186294.0,11008205.0
12-04 08:41:27,7.777,4.649,87.320,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5554888704.0,592134144.0,19693453312.0,7778598912.0,5594474.0,11469670.0
12-04 08:41:28,7.251,5.565,87.015,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5554823168.0,592134144.0,19704053760.0,7768064000.0,6065604.0,12009573.0
12-04 08:41:29,6.192,3.986,89.652,0.0,0.0,0.170,0.0,20480.0,0.0,1.0,5556330496.0,592134144.0,19713703936.0,7756906496.0,4964702.0,11509162.0
12-04 08:41:30,5.843,4.234,89.500,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5555838976.0,592134144.0,19723681792.0,7747420160.0,5026520.0,11041687.0
12-04 08:41:31,6.876,5.008,87.776,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5556699136.0,592134144.0,19735142400.0,7735099392.0,5691026.0,11606929.0
12-04 08:41:32,6.476,4.962,88.225,0.0,0.0,0.336,0.0,28672.0,0.0,3.0,5556871168.0,592134144.0,19744632832.0,7725436928.0,5267547.0,11445438.0
12-04 08:41:33,6.784,5.193,87.772,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5557698560.0,592134144.0,19753836544.0,7715405824.0,5354649.0,11236824.0
12-04 08:41:34,6.012,4.572,89.162,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5556047872.0,592134144.0,19764092928.0,7706800128.0,5215134.0,10979347.0
12-04 08:41:35,8.070,6.073,85.441,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5557768192.0,592134144.0,19775836160.0,7693336576.0,5941644.0,11852731.0
12-04 08:41:36,6.954,5.464,87.003,0.166,0.0,0.414,0.0,12288.0,0.0,2.0,5558579200.0,592134144.0,19785052160.0,7683309568.0,5200576.0,11238771.0
12-04 08:41:37,7.173,4.979,87.679,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5558112256.0,592134144.0,19796758528.0,7672070144.0,5447115.0,11637825.0
12-04 08:41:38,8.917,5.750,84.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5558517760.0,592134144.0,19808509952.0,7659913216.0,5897119.0,11958098.0
12-04 08:41:39,7.179,5.152,87.416,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5557809152.0,592134144.0,19820793856.0,7648337920.0,5985443.0,11948897.0
12-04 08:41:40,6.192,4.835,88.719,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5558636544.0,592134144.0,19831099392.0,7637204992.0,5229372.0,11375609.0
12-04 08:41:41,6.987,5.135,87.626,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5558841344.0,592134144.0,19840524288.0,7627575296.0,5622282.0,11643914.0
12-04 08:41:42,6.695,4.407,88.729,0.085,0.0,0.085,0.0,36864.0,0.0,5.0,5559590912.0,592134144.0,19851669504.0,7615680512.0,5170341.0,11423362.0
12-04 08:41:43,7.125,5.768,86.853,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5559812096.0,592134144.0,19863343104.0,7603785728.0,6085003.0,11753249.0
12-04 08:41:44,4.592,3.146,91.922,0.0,0.0,0.340,0.0,12288.0,0.0,2.0,5560389632.0,592134144.0,19871191040.0,7595360256.0,4010981.0,6494497.0
12-04 08:41:45,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560864768.0,592134144.0,19871977472.0,7594098688.0,10382.0,9937.0
12-04 08:41:46,1.084,1.251,97.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5560852480.0,592134144.0,19872059392.0,7594029056.0,955817.0,4419077.0
12-04 08:41:47,5.100,4.849,89.799,0.0,0.0,0.251,0.0,20480.0,0.0,2.0,5561249792.0,592134144.0,19880861696.0,7584829440.0,4492791.0,6643350.0
12-04 08:41:48,12.137,8.632,78.632,0.171,0.0,0.427,0.0,28672.0,0.0,3.0,5561462784.0,592134144.0,19899629568.0,7565848576.0,9778186.0,22516848.0
12-04 08:41:49,8.305,5.453,85.738,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5561200640.0,592134144.0,19912888320.0,7552851968.0,6459905.0,11929848.0
12-04 08:41:50,12.836,8.893,77.936,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5562572800.0,592134144.0,19931414528.0,7532953600.0,8813485.0,19916322.0
12-04 08:41:51,6.867,6.180,86.781,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5562486784.0,592134144.0,19943256064.0,7521198080.0,6759325.0,14125502.0
12-04 08:41:52,7.489,6.468,85.787,0.0,0.0,0.255,0.0,28672.0,0.0,5.0,5562597376.0,592134144.0,19957772288.0,7506571264.0,6572181.0,15681946.0
12-04 08:41:53,7.101,5.325,87.236,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5563359232.0,592134144.0,19968700416.0,7494881280.0,6002236.0,11672383.0
12-04 08:41:54,6.882,5.970,85.572,1.161,0.0,0.415,0.0,35606528.0,0.0,46.0,5564190720.0,592134144.0,19978428416.0,7484321792.0,5446356.0,11654106.0
12-04 08:41:55,7.460,6.287,82.062,3.688,0.0,0.503,0.0,273678336.0,0.0,273.0,5564628992.0,592134144.0,19990425600.0,7471886336.0,5867630.0,12118062.0
12-04 08:41:56,7.149,5.299,87.216,0.0,0.0,0.336,0.0,30191616.0,0.0,30.0,5563465728.0,592134144.0,20001001472.0,7462473728.0,5693421.0,11852795.0
12-04 08:41:57,7.262,5.259,87.145,0.0,0.0,0.334,0.0,45056.0,0.0,3.0,5563617280.0,592134144.0,20012736512.0,7450587136.0,5415667.0,11803799.0
12-04 08:41:58,7.095,5.175,87.396,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5564313600.0,592134144.0,20023361536.0,7439265792.0,5320521.0,11147086.0
12-04 08:41:59,8.291,5.330,86.125,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5565583360.0,592134144.0,20034473984.0,7426883584.0,6074264.0,11996330.0
12-04 08:42:00,7.769,4.511,87.218,0.084,0.0,0.418,0.0,28672.0,0.0,3.0,5565890560.0,592134144.0,20044390400.0,7416659968.0,5177942.0,11370104.0
12-04 08:42:01,6.229,4.863,88.567,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5565739008.0,592134144.0,20055797760.0,7405404160.0,5584692.0,11365330.0
12-04 08:42:02,6.735,4.774,88.150,0.0,0.0,0.341,0.0,28672.0,0.0,3.0,5565972480.0,592134144.0,20066258944.0,7394709504.0,5808068.0,11943547.0
12-04 08:42:03,6.780,4.915,88.136,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5566103552.0,592134144.0,20077977600.0,7382859776.0,5427718.0,11411100.0
12-04 08:42:04,7.361,5.873,86.600,0.0,0.0,0.165,0.0,0.0,0.0,0.0,5565816832.0,592134144.0,20087476224.0,7373647872.0,5488590.0,11406330.0
12-04 08:42:05,6.593,5.579,87.574,0.0,0.0,0.254,0.0,12288.0,0.0,2.0,5565800448.0,592134144.0,20099862528.0,7361277952.0,5704741.0,11840353.0
12-04 08:42:06,6.308,4.542,88.982,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5567160320.0,592134144.0,20109021184.0,7350759424.0,5017342.0,10678008.0
12-04 08:42:07,5.923,4.378,89.270,0.0,0.0,0.429,0.0,20480.0,0.0,2.0,5567987712.0,592134144.0,20119056384.0,7339896832.0,5525067.0,11627142.0
12-04 08:42:08,6.611,5.272,87.782,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5567291392.0,592134144.0,20130975744.0,7328673792.0,5333340.0,11017858.0
12-04 08:42:09,6.171,4.903,88.673,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5566705664.0,592134144.0,20141035520.0,7319199744.0,5370704.0,11275561.0
12-04 08:42:10,7.562,4.673,87.341,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5568524288.0,592134144.0,20151574528.0,7306842112.0,5614389.0,11096487.0
12-04 08:42:11,6.471,5.126,88.235,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5568765952.0,592134144.0,20160749568.0,7297425408.0,5105011.0,10885961.0
12-04 08:42:12,5.993,4.195,89.640,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5568221184.0,592134144.0,20173017088.0,7285702656.0,5344987.0,11294820.0
12-04 08:42:13,6.571,5.139,87.869,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5569941504.0,592134144.0,20181733376.0,7275266048.0,5544734.0,11576967.0
12-04 08:42:14,6.879,4.950,87.919,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5570465792.0,592134144.0,20193153024.0,7263322112.0,5333967.0,11371306.0
12-04 08:42:15,6.661,5.143,88.027,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5571117056.0,592134144.0,20203618304.0,7252205568.0,5346486.0,11329228.0
12-04 08:42:16,6.826,5.034,87.713,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5571010560.0,592134144.0,20214611968.0,7241318400.0,5941222.0,11944340.0
12-04 08:42:17,6.313,4.966,88.384,0.084,0.0,0.253,0.0,40960.0,0.0,5.0,5572104192.0,592134144.0,20224581632.0,7230255104.0,5326154.0,11063589.0
12-04 08:42:18,7.395,5.546,86.639,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5570621440.0,592134144.0,20236959744.0,7219359744.0,5984403.0,6682893.0
12-04 08:42:19,6.588,4.983,88.345,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5570592768.0,592134144.0,20248682496.0,7207665664.0,5304700.0,3013203.0
12-04 08:42:20,6.066,5.392,88.206,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5570846720.0,592134144.0,20258705408.0,7197388800.0,5273781.0,24234991.0
12-04 08:42:21,8.236,5.158,86.356,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5571850240.0,592134144.0,20269432832.0,7185657856.0,5359201.0,11486965.0
12-04 08:42:22,5.897,4.465,89.301,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5573083136.0,592138240.0,20277456896.0,7176396800.0,5038595.0,11191980.0
12-04 08:42:23,6.897,5.887,86.712,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,5570908160.0,592138240.0,20290887680.0,7165140992.0,5557066.0,11673781.0
12-04 08:42:24,6.037,5.187,88.520,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5572747264.0,592138240.0,20301037568.0,7153152000.0,5493306.0,11667556.0
12-04 08:42:25,7.395,5.126,84.706,2.521,0.0,0.252,0.0,105074688.0,0.0,114.0,5574512640.0,592138240.0,20310274048.0,7142150144.0,5482039.0,11529444.0
12-04 08:42:26,6.166,4.983,86.402,1.943,0.0,0.507,0.0,223309824.0,0.0,230.0,5573951488.0,592138240.0,20320862208.0,7132123136.0,5323430.0,11180492.0
12-04 08:42:27,6.812,5.635,87.216,0.0,0.0,0.336,0.0,57344.0,0.0,6.0,5573894144.0,592138240.0,20332605440.0,7120437248.0,5862738.0,11805423.0
12-04 08:42:28,5.541,4.774,89.514,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5574160384.0,592138240.0,20343001088.0,7109775360.0,5331478.0,10788061.0
12-04 08:42:29,6.522,5.184,87.876,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,5574782976.0,592138240.0,20352204800.0,7099949056.0,5094294.0,11280150.0
12-04 08:42:30,7.216,4.839,87.776,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5575655424.0,592138240.0,20362612736.0,7088668672.0,5795646.0,11889491.0
12-04 08:42:31,5.707,4.685,89.012,0.0,0.0,0.596,0.0,49152.0,0.0,6.0,5574144000.0,592138240.0,20374499328.0,7078293504.0,5509473.0,11409681.0
12-04 08:42:32,7.119,5.528,87.102,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5574897664.0,592138240.0,20384157696.0,7067881472.0,5185193.0,11541447.0
12-04 08:42:33,6.985,5.026,87.649,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5573734400.0,592138240.0,20397191168.0,7056011264.0,5760503.0,12028282.0
12-04 08:42:34,6.007,5.161,88.494,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5573967872.0,592138240.0,20406898688.0,7046070272.0,5405413.0,11082626.0
12-04 08:42:35,6.661,5.649,87.437,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5574656000.0,592138240.0,20418707456.0,7033573376.0,5718480.0,11454246.0
12-04 08:42:36,6.559,4.344,88.756,0.0,0.0,0.341,0.0,20480.0,0.0,1.0,5576187904.0,592138240.0,20428509184.0,7022239744.0,5566431.0,11513141.0
12-04 08:42:37,7.494,5.412,86.761,0.0,0.0,0.333,0.0,28672.0,0.0,3.0,5576495104.0,592138240.0,20438147072.0,7012294656.0,5532511.0,11697781.0
12-04 08:42:38,6.490,5.038,88.130,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5575847936.0,592138240.0,20451213312.0,6999875584.0,5774345.0,12054161.0
12-04 08:42:39,6.801,4.870,88.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5576081408.0,592138240.0,20460933120.0,6989922304.0,5388688.0,10900737.0
12-04 08:42:40,6.356,4.576,88.559,0.254,0.0,0.254,0.0,12288.0,0.0,2.0,5576007680.0,592138240.0,20471521280.0,6979407872.0,5200733.0,11541523.0
12-04 08:42:41,6.577,4.975,88.111,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5577887744.0,592138240.0,20481212416.0,6967836672.0,5504888.0,11291294.0
12-04 08:42:42,6.616,4.665,88.465,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5578321920.0,592138240.0,20491022336.0,6957592576.0,5340871.0,10961934.0
12-04 08:42:43,5.827,5.056,88.775,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5577662464.0,592138240.0,20502523904.0,6946750464.0,5593970.0,11251009.0
12-04 08:42:44,7.125,5.448,87.175,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5577830400.0,592138240.0,20513681408.0,6935425024.0,5399006.0,11315644.0
12-04 08:42:45,6.790,5.532,87.343,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5579714560.0,592138240.0,20523892736.0,6923329536.0,5407382.0,11504563.0
12-04 08:42:46,6.452,4.669,88.540,0.085,0.0,0.255,0.0,32768.0,0.0,3.0,5579341824.0,592138240.0,20534464512.0,6913130496.0,5326371.0,11232398.0
12-04 08:42:47,6.356,4.661,88.729,0.0,0.0,0.254,0.0,20480.0,0.0,2.0,5579517952.0,592142336.0,20544999424.0,6902415360.0,5300755.0,11041230.0
12-04 08:42:48,6.712,4.758,87.935,0.0,0.0,0.595,0.0,0.0,0.0,0.0,5579284480.0,592142336.0,20555399168.0,6892249088.0,5700107.0,11747709.0
12-04 08:42:49,6.616,5.109,88.023,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5579362304.0,592142336.0,20566757376.0,6880813056.0,5210119.0,10945731.0
12-04 08:42:50,3.963,2.698,93.170,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5579583488.0,592142336.0,20573786112.0,6873563136.0,3423195.0,5954540.0
12-04 08:42:51,0.922,0.838,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5580345344.0,592142336.0,20573786112.0,6872801280.0,752580.0,443854.0
12-04 08:42:52,1.830,1.581,96.423,0.083,0.0,0.083,0.0,40960.0,0.0,5.0,5579767808.0,592142336.0,20577951744.0,6869213184.0,1380140.0,4907713.0
12-04 08:42:53,3.104,2.433,94.128,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5579120640.0,592142336.0,20582244352.0,6865567744.0,2626746.0,5547598.0
12-04 08:42:54,9.359,6.155,84.064,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5580673024.0,592142336.0,20596850688.0,6849409024.0,8042637.0,11245265.0
12-04 08:42:55,12.511,8.453,78.191,0.0,0.0,0.845,0.0,0.0,0.0,0.0,5580693504.0,592142336.0,20614955008.0,6831284224.0,8684378.0,22154774.0
12-04 08:42:56,8.149,6.367,81.664,3.480,0.0,0.340,0.0,181440512.0,0.0,183.0,5581221888.0,592142336.0,20626747392.0,6818963456.0,6785931.0,16136818.0
12-04 08:42:57,7.881,6.017,85.763,0.0,0.0,0.339,0.0,130523136.0,0.0,139.0,5580496896.0,592142336.0,20640874496.0,6805561344.0,6801737.0,11644743.0
12-04 08:42:58,7.388,5.498,86.598,0.086,0.0,0.430,0.0,28672.0,0.0,3.0,5582893056.0,592142336.0,20653678592.0,6790361088.0,6644548.0,16460924.0
12-04 08:42:59,9.729,6.684,83.333,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5583364096.0,592142336.0,20669042688.0,6774525952.0,7442724.0,16440693.0
12-04 08:43:00,6.019,3.869,89.854,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5584117760.0,592142336.0,20678582272.0,6764232704.0,5300744.0,11265281.0
12-04 08:43:01,6.661,5.228,87.858,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5582761984.0,592142336.0,20690690048.0,6753480704.0,5626364.0,10734441.0
12-04 08:43:02,6.672,4.983,88.007,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5584203776.0,592142336.0,20700897280.0,6741831680.0,5490274.0,11377787.0
12-04 08:43:03,7.113,5.188,87.615,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5584539648.0,592142336.0,20710518784.0,6731874304.0,5442621.0,11050237.0
12-04 08:43:04,7.908,5.782,85.799,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5583704064.0,592142336.0,20723916800.0,6719311872.0,6034215.0,12329549.0
12-04 08:43:05,6.091,4.653,89.002,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5585829888.0,592142336.0,20733374464.0,6707728384.0,5126485.0,11037703.0
12-04 08:43:06,6.943,4.572,88.315,0.0,0.0,0.169,0.0,49152.0,0.0,6.0,5585821696.0,592142336.0,20743270400.0,6697840640.0,5509220.0,10929060.0
12-04 08:43:07,7.029,4.937,87.782,0.0,0.0,0.251,0.0,40960.0,0.0,6.0,5585010688.0,592142336.0,20754685952.0,6687236096.0,5220528.0,11251187.0
12-04 08:43:08,5.922,5.245,88.663,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5586157568.0,592142336.0,20763553792.0,6677221376.0,5284196.0,10879792.0
12-04 08:43:09,7.899,5.294,86.555,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5585977344.0,592142336.0,20776120320.0,6664835072.0,5966846.0,11753409.0
12-04 08:43:10,6.408,4.806,88.280,0.169,0.0,0.337,0.0,12288.0,0.0,2.0,5585428480.0,592142336.0,20786348032.0,6655156224.0,4961773.0,11213151.0
12-04 08:43:11,6.812,4.878,88.057,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5588082688.0,592142336.0,20795891712.0,6642958336.0,5372422.0,11082580.0
12-04 08:43:12,6.774,4.657,88.061,0.0,0.0,0.508,0.0,20480.0,0.0,2.0,5587988480.0,592142336.0,20806623232.0,6632321024.0,5615330.0,11729659.0
12-04 08:43:13,7.009,4.786,87.949,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5587349504.0,592142336.0,20818870272.0,6620712960.0,5816425.0,12191981.0
12-04 08:43:14,6.145,5.556,88.047,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5588709376.0,592142336.0,20828409856.0,6609813504.0,5336917.0,11366981.0
12-04 08:43:15,8.051,5.593,86.102,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5588803584.0,592142336.0,20840992768.0,6597136384.0,6034325.0,12669170.0
12-04 08:43:16,5.857,5.263,88.625,0.085,0.0,0.170,0.0,32768.0,0.0,3.0,5588471808.0,592142336.0,20851200000.0,6587260928.0,5447614.0,11410809.0
12-04 08:43:17,6.441,5.085,88.136,0.0,0.0,0.339,0.0,20480.0,0.0,2.0,5587664896.0,592142336.0,20862386176.0,6576881664.0,5544783.0,11935705.0
12-04 08:43:18,7.596,6.427,85.643,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5588504576.0,592142336.0,20875448320.0,6562979840.0,6089479.0,12461915.0
12-04 08:43:19,6.288,4.651,88.803,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5590282240.0,592142336.0,20884901888.0,6551748608.0,5826508.0,12023454.0
12-04 08:43:20,7.155,5.135,87.374,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5590511616.0,592142336.0,20896309248.0,6540111872.0,5510135.0,11766518.0
12-04 08:43:21,6.361,4.835,88.550,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5590523904.0,592142336.0,20906606592.0,6529802240.0,5468038.0,11281195.0
12-04 08:43:22,5.748,4.903,89.180,0.085,0.0,0.085,0.0,32768.0,0.0,4.0,5591478272.0,592142336.0,20915453952.0,6520000512.0,5021259.0,9579699.0
12-04 08:43:23,1.827,1.827,96.262,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5591158784.0,592142336.0,20920594432.0,6515179520.0,1426638.0,469804.0
12-04 08:43:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5591158784.0,592142336.0,20920594432.0,6515179520.0,34421.0,4088251.0
12-04 08:43:25,3.503,2.002,94.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5590585344.0,592142336.0,20924456960.0,6511890432.0,2431624.0,5233681.0
12-04 08:43:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,6881280.0,0.0,7.0,5591101440.0,592142336.0,20925423616.0,6510407680.0,8430.0,7839.0
12-04 08:43:27,0.167,0.167,91.715,7.950,0.0,0.0,0.0,272048128.0,0.0,272.0,5591068672.0,592142336.0,20925423616.0,6510440448.0,16207.0,581489.0
12-04 08:43:28,0.0,0.083,98.833,1.083,0.0,0.0,0.0,18743296.0,0.0,27.0,5590798336.0,592142336.0,20925431808.0,6510702592.0,7222.0,5477.0
12-04 08:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590798336.0,592142336.0,20925431808.0,6510702592.0,7537.0,4669.0
12-04 08:43:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590794240.0,592142336.0,20925435904.0,6510702592.0,10055.0,9475.0
12-04 08:43:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590794240.0,592142336.0,20925435904.0,6510702592.0,8043.0,4978.0
12-04 08:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590794240.0,592142336.0,20925435904.0,6510702592.0,6995.0,4276.0
12-04 08:43:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5590794240.0,592142336.0,20925435904.0,6510702592.0,9928.0,8425.0
12-04 08:43:34,0.0,0.083,99.583,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,5590016000.0,592142336.0,20925435904.0,6511480832.0,10611.0,9108.0
12-04 08:43:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5590016000.0,592142336.0,20925435904.0,6511480832.0,9599.0,8381.0
12-04 08:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590016000.0,592142336.0,20925435904.0,6511480832.0,8403.0,6771.0
12-04 08:43:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,8541.0,5883.0
12-04 08:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,8403.0,6772.0
12-04 08:43:39,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,7226.0,4308.0
12-04 08:43:40,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,7792.0,5925.0
12-04 08:43:41,0.166,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,9847.0,7314.0
12-04 08:43:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,10.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,9470.0,8989.0
12-04 08:43:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,7791.0,5369.0
12-04 08:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590011904.0,592142336.0,20925440000.0,6511480832.0,7742.0,6232.0
12-04 08:43:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590528000.0,592142336.0,20925440000.0,6510964736.0,8364.0,6019.0
12-04 08:43:46,0.167,0.083,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5590519808.0,592142336.0,20925440000.0,6510972928.0,25141.0,23882.0
12-04 08:43:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5590519808.0,592142336.0,20925440000.0,6510972928.0,7980.0,5574.0
12-04 08:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590519808.0,592142336.0,20925440000.0,6510972928.0,7382.0,5349.0
12-04 08:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590515712.0,592142336.0,20925444096.0,6510972928.0,8508.0,6694.0
12-04 08:43:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590515712.0,592142336.0,20925444096.0,6510972928.0,7832.0,5792.0
12-04 08:43:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590515712.0,592142336.0,20925444096.0,6510972928.0,9248.0,7857.0
12-04 08:43:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5590515712.0,592142336.0,20925444096.0,6510972928.0,7581.0,6137.0
12-04 08:43:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,8186.0,5747.0
12-04 08:43:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,8257.0,6779.0
12-04 08:43:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,7160.0,4279.0
12-04 08:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,7022.0,4967.0
12-04 08:43:57,0.166,0.249,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,8574.0,6813.0
12-04 08:43:58,0.083,0.0,99.666,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,5590642688.0,592142336.0,20925444096.0,6510845952.0,7422.0,6224.0
12-04 08:43:59,3.229,2.634,93.968,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5590945792.0,592142336.0,20929650688.0,6506336256.0,3276737.0,6033687.0
12-04 08:44:00,0.502,0.251,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590175744.0,592142336.0,20932513792.0,6504243200.0,423684.0,280832.0
12-04 08:44:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5590175744.0,592142336.0,20932513792.0,6504243200.0,18525.0,1250815.0
12-04 08:44:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,7073792.0,0.0,8.0,5590138880.0,592142336.0,20932517888.0,6504275968.0,100487.0,218307.0
12-04 08:44:03,4.040,3.283,92.340,0.084,0.0,0.253,0.0,45056.0,0.0,5.0,5589970944.0,592142336.0,20939026432.0,6497935360.0,3589903.0,6343475.0
12-04 08:44:04,12.405,8.945,78.059,0.0,0.0,0.591,0.0,0.0,0.0,0.0,5590122496.0,592142336.0,20956872704.0,6479937536.0,9629034.0,17766407.0
12-04 08:44:05,10.447,7.835,81.382,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5592334336.0,592142336.0,20972236800.0,6462361600.0,7849685.0,19330502.0
12-04 08:44:06,10.295,9.198,79.831,0.0,0.0,0.675,0.0,0.0,0.0,0.0,5593169920.0,592142336.0,20988674048.0,6445088768.0,8888125.0,18101801.0
12-04 08:44:07,9.175,7.576,82.660,0.0,0.0,0.589,0.0,0.0,0.0,0.0,5591994368.0,592142336.0,21005983744.0,6428954624.0,7588305.0,16705296.0
12-04 08:44:08,10.392,7.325,81.772,0.0,0.0,0.511,0.0,16384.0,0.0,2.0,5592768512.0,592142336.0,21022044160.0,6412120064.0,8655911.0,16926069.0
12-04 08:44:09,6.609,5.408,87.468,0.086,0.0,0.429,0.0,12288.0,0.0,2.0,5593931776.0,592142336.0,21034598400.0,6398402560.0,6227453.0,11430752.0
12-04 08:44:10,8.930,6.066,84.414,0.0,0.0,0.590,0.0,0.0,0.0,0.0,5593194496.0,592142336.0,21049274368.0,6384463872.0,6983420.0,15631160.0
12-04 08:44:11,7.082,5.034,87.457,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5592956928.0,592142336.0,21062086656.0,6371889152.0,6174305.0,12002855.0
12-04 08:44:12,7.407,5.219,87.037,0.0,0.0,0.337,0.0,16384.0,0.0,1.0,5594636288.0,592142336.0,21071163392.0,6361133056.0,5428003.0,11089516.0
12-04 08:44:13,6.818,5.640,87.374,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5594615808.0,592142336.0,21082869760.0,6349447168.0,5549094.0,11299204.0
12-04 08:44:14,7.509,5.631,86.689,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5596688384.0,592142336.0,21095284736.0,6334959616.0,6140361.0,12509345.0
12-04 08:44:15,8.090,6.172,85.321,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,5596426240.0,592142336.0,21105602560.0,6324903936.0,6048155.0,15717072.0
12-04 08:44:16,7.286,5.193,87.353,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5595484160.0,592142336.0,21118222336.0,6313226240.0,5476403.0,11237487.0
12-04 08:44:17,6.170,4.456,89.032,0.0,0.0,0.343,0.0,36864.0,0.0,7.0,5597061120.0,592142336.0,21128237056.0,6301634560.0,5407963.0,11092215.0
12-04 08:44:18,6.706,5.433,87.606,0.0,0.0,0.255,0.0,32768.0,0.0,5.0,5596250112.0,592142336.0,21140709376.0,6289973248.0,6019065.0,11752391.0
12-04 08:44:19,6.121,5.259,88.276,0.0,0.0,0.345,0.0,0.0,0.0,0.0,5597777920.0,592142336.0,21152112640.0,6277042176.0,6007784.0,11966218.0
12-04 08:44:20,6.593,4.480,88.673,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5597638656.0,592142336.0,21161525248.0,6267768832.0,5192718.0,11301985.0
12-04 08:44:21,6.899,6.048,86.712,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5597175808.0,592142336.0,21175635968.0,6254120960.0,6397012.0,12262982.0
12-04 08:44:22,8.242,5.719,85.786,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5596798976.0,592142336.0,21187563520.0,6242570240.0,5942017.0,11518650.0
12-04 08:44:23,6.598,5.227,87.832,0.0,0.0,0.343,0.0,20480.0,0.0,2.0,5597827072.0,592142336.0,21199163392.0,6229942272.0,6143499.0,16377413.0
12-04 08:44:24,7.113,5.334,87.299,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5598683136.0,592142336.0,21210087424.0,6218162176.0,5895347.0,11836810.0
12-04 08:44:25,6.424,4.253,88.976,0.0,0.0,0.347,0.0,0.0,0.0,0.0,5599318016.0,592142336.0,21221490688.0,6206124032.0,5860772.0,11865900.0
12-04 08:44:26,7.621,6.114,85.930,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5599408128.0,592142336.0,21233590272.0,6193934336.0,6020958.0,11871674.0
12-04 08:44:27,6.876,5.263,87.267,0.085,0.0,0.509,0.0,12288.0,0.0,2.0,5599412224.0,592142336.0,21244399616.0,6183120896.0,5915936.0,11842920.0
12-04 08:44:28,6.594,5.509,87.396,0.0,0.0,0.501,0.0,24576.0,0.0,3.0,5600301056.0,592146432.0,21254742016.0,6171885568.0,5240213.0,11134694.0
12-04 08:44:29,7.034,5.763,86.864,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5599559680.0,592146432.0,21268033536.0,6159335424.0,6102242.0,11398176.0
12-04 08:44:30,6.812,5.551,87.553,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5600149504.0,592146432.0,21278777344.0,6148001792.0,5466848.0,11013875.0
12-04 08:44:31,6.650,4.518,88.576,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5600743424.0,592146432.0,21288624128.0,6137561088.0,5687092.0,15206598.0
12-04 08:44:32,2.869,2.110,94.852,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5603352576.0,592146432.0,21295001600.0,6128574464.0,2563241.0,4088751.0
12-04 08:44:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,5603352576.0,592146432.0,21295001600.0,6128574464.0,10309.0,8856.0
12-04 08:44:34,0.845,0.507,98.648,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602365440.0,592146432.0,21296369664.0,6128193536.0,1024278.0,2606596.0
12-04 08:44:35,5.169,3.051,91.610,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5602471936.0,592146432.0,21303439360.0,6121017344.0,3864685.0,6254426.0
12-04 08:44:36,8.193,5.574,85.980,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5603315712.0,592146432.0,21315948544.0,6107664384.0,6327133.0,11349019.0
12-04 08:44:37,13.224,10.545,73.898,2.074,0.0,0.259,0.0,87048192.0,0.0,91.0,5604769792.0,592146432.0,21338439680.0,6083719168.0,11126124.0,25031961.0
12-04 08:44:38,9.083,6.560,78.722,5.130,0.0,0.505,0.0,273678336.0,0.0,271.0,5604679680.0,592146432.0,21352726528.0,6069522432.0,7174914.0,14723755.0
12-04 08:44:39,11.519,8.276,78.413,1.280,0.0,0.512,0.0,56848384.0,0.0,63.0,5604438016.0,592146432.0,21372022784.0,6050467840.0,8939082.0,17734802.0
12-04 08:44:40,9.359,7.420,82.884,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5606088704.0,592146432.0,21385814016.0,6035025920.0,7535869.0,18988233.0
12-04 08:44:41,8.241,5.862,85.556,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5606989824.0,592146432.0,21399195648.0,6020743168.0,6965300.0,16641610.0
12-04 08:44:42,8.027,7.173,84.458,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5607182336.0,592146432.0,21412421632.0,6007324672.0,7454961.0,12808194.0
12-04 08:44:43,9.228,6.292,84.060,0.0,0.0,0.419,0.0,45056.0,0.0,3.0,5606350848.0,592146432.0,21427372032.0,5993205760.0,6602567.0,16227845.0
12-04 08:44:44,7.311,6.471,86.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5605543936.0,592146432.0,21440000000.0,5981384704.0,6120749.0,11448726.0
12-04 08:44:45,7.830,4.681,86.979,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5608972288.0,592146432.0,21449646080.0,5968310272.0,6031696.0,12172353.0
12-04 08:44:46,6.109,5.188,88.452,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5608423424.0,592146432.0,21459853312.0,5958651904.0,4834811.0,11390279.0
12-04 08:44:47,8.184,6.820,84.569,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5608894464.0,592146432.0,21474979840.0,5943054336.0,7172065.0,13356800.0
12-04 08:44:48,7.125,5.513,87.023,0.0,0.0,0.339,0.0,77824.0,0.0,8.0,5610274816.0,592146432.0,21486645248.0,5930008576.0,5920892.0,12196401.0
12-04 08:44:49,6.091,4.484,89.340,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5609861120.0,592146432.0,21497245696.0,5919821824.0,5163183.0,11879564.0
12-04 08:44:50,7.364,6.192,85.941,0.0,0.0,0.502,0.0,0.0,0.0,0.0,5610139648.0,592146432.0,21507985408.0,5908803584.0,6201938.0,14119147.0
12-04 08:44:51,5.997,4.899,88.514,0.169,0.0,0.422,0.0,12288.0,0.0,2.0,5610418176.0,592146432.0,21517787136.0,5898723328.0,5294003.0,10951867.0
12-04 08:44:52,7.479,6.471,85.714,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5609881600.0,592146432.0,21530329088.0,5886717952.0,6325054.0,12501939.0
12-04 08:44:53,7.765,4.949,86.860,0.0,0.0,0.427,0.0,32768.0,0.0,5.0,5610496000.0,592146432.0,21542318080.0,5874114560.0,6083673.0,11929227.0
12-04 08:44:54,6.548,5.442,87.755,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5611315200.0,592146432.0,21554413568.0,5861199872.0,5956494.0,12162446.0
12-04 08:44:55,6.266,4.149,89.331,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5610749952.0,592146432.0,21564157952.0,5852020736.0,5021700.0,10604131.0
12-04 08:44:56,8.158,5.467,86.123,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5611864064.0,592146432.0,21575057408.0,5840007168.0,6050624.0,15705402.0
12-04 08:44:57,7.137,5.183,87.426,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5612105728.0,592146432.0,21587075072.0,5827747840.0,6015481.0,12112850.0
12-04 08:44:58,6.616,4.858,88.191,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5612986368.0,592146432.0,21597528064.0,5816414208.0,5230799.0,10504138.0
12-04 08:44:59,6.419,5.405,87.669,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5614002176.0,592146432.0,21608185856.0,5804740608.0,5611620.0,11215836.0
12-04 08:45:00,6.446,5.174,88.041,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5613572096.0,592146432.0,21618819072.0,5794537472.0,5774972.0,11475893.0
12-04 08:45:01,7.173,6.255,86.405,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5613068288.0,592146432.0,21631315968.0,5782544384.0,5963831.0,11740492.0
12-04 08:45:02,6.481,4.966,88.215,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5613424640.0,592146432.0,21640957952.0,5772546048.0,5340546.0,11245050.0
12-04 08:45:03,6.166,3.885,89.358,0.169,0.0,0.422,0.0,65536.0,0.0,5.0,5626826752.0,592146432.0,21649682432.0,5750419456.0,4649271.0,10839442.0
12-04 08:45:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5625544704.0,592146432.0,21651279872.0,5750104064.0,28973.0,6717.0
12-04 08:45:05,0.994,1.326,97.597,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5625835520.0,592146432.0,21651292160.0,5749800960.0,591441.0,1994595.0
12-04 08:45:06,5.286,4.007,90.452,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5624582144.0,592146432.0,21661122560.0,5741223936.0,4863150.0,5912747.0
12-04 08:45:07,4.895,4.051,90.802,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5624672256.0,592146432.0,21670187008.0,5732069376.0,4231811.0,11849976.0
12-04 08:45:08,7.392,5.183,84.112,2.974,0.0,0.340,0.0,84795392.0,0.0,90.0,5627592704.0,592146432.0,21680095232.0,5719240704.0,6012455.0,12221573.0
12-04 08:45:09,5.241,4.480,78.529,11.496,0.0,0.254,0.0,250957824.0,0.0,253.0,5627764736.0,592146432.0,21689946112.0,5709217792.0,4616635.0,10300585.0
12-04 08:45:10,10.128,6.298,83.064,0.0,0.0,0.511,0.0,0.0,0.0,0.0,5627543552.0,592146432.0,21706002432.0,5693382656.0,7995215.0,17308998.0
12-04 08:45:11,11.046,7.167,81.366,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5627592704.0,592146432.0,21721669632.0,5677666304.0,8514421.0,13410731.0
12-04 08:45:12,11.389,7.593,80.587,0.0,0.0,0.431,0.0,0.0,0.0,0.0,5628272640.0,592146432.0,21740597248.0,5658058752.0,9471688.0,21519322.0
12-04 08:45:13,7.417,4.945,87.383,0.0,0.0,0.256,0.0,36864.0,0.0,3.0,5629825024.0,592146432.0,21751803904.0,5645299712.0,5884742.0,15893501.0
12-04 08:45:14,10.690,8.418,80.387,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5630533632.0,592146432.0,21767671808.0,5628723200.0,8446414.0,17562263.0
12-04 08:45:15,6.718,5.272,87.670,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5629874176.0,592146432.0,21780611072.0,5616443392.0,5779657.0,11188350.0
12-04 08:45:16,9.459,5.743,84.291,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5631221760.0,592146432.0,21794930688.0,5600776192.0,6922450.0,12470857.0
12-04 08:45:17,8.447,5.802,85.239,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5629702144.0,592146432.0,21809917952.0,5587308544.0,7192386.0,16341923.0
12-04 08:45:18,6.734,6.061,86.953,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5630222336.0,592150528.0,21820469248.0,5576232960.0,6005198.0,11858798.0
12-04 08:45:19,7.389,6.045,86.398,0.0,0.0,0.168,0.0,90112.0,0.0,15.0,5632348160.0,592150528.0,21832515584.0,5562060800.0,6070761.0,14071083.0
12-04 08:45:20,7.323,5.724,86.448,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5632389120.0,592150528.0,21843255296.0,5551280128.0,5701069.0,13331646.0
12-04 08:45:21,7.770,5.743,86.318,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5632229376.0,592150528.0,21856141312.0,5538553856.0,6220447.0,11465047.0
12-04 08:45:22,7.294,6.192,86.260,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5632253952.0,592150528.0,21868470272.0,5526200320.0,6559528.0,12509559.0
12-04 08:45:23,7.912,5.135,86.700,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,5632782336.0,592150528.0,21879828480.0,5514313728.0,5833854.0,15537336.0
12-04 08:45:24,7.692,5.664,86.391,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5633110016.0,592150528.0,21891473408.0,5502341120.0,6050298.0,12463194.0
12-04 08:45:25,6.992,4.802,87.784,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5634650112.0,592150528.0,21902233600.0,5490040832.0,5449606.0,10984395.0
12-04 08:45:26,7.077,6.066,86.436,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5633650688.0,592150528.0,21914923008.0,5478350848.0,5943303.0,11407317.0
12-04 08:45:27,6.768,4.484,88.579,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5633949696.0,592150528.0,21924503552.0,5468471296.0,5382819.0,11189133.0
12-04 08:45:28,7.504,5.143,87.099,0.0,0.0,0.253,0.0,32768.0,0.0,5.0,5634887680.0,592150528.0,21935464448.0,5456572416.0,5742378.0,11892028.0
12-04 08:45:29,7.705,4.941,86.851,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5634772992.0,592150528.0,21946863616.0,5445287936.0,5737621.0,11862911.0
12-04 08:45:30,7.725,5.263,86.672,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5634670592.0,592150528.0,21959606272.0,5432647680.0,6378599.0,12217885.0
12-04 08:45:31,6.171,4.987,88.419,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5635698688.0,592150528.0,21969715200.0,5421510656.0,5553282.0,11456681.0
12-04 08:45:32,6.830,5.565,87.099,0.169,0.0,0.337,0.0,12288.0,0.0,2.0,5642391552.0,592150528.0,21980667904.0,5403865088.0,5828072.0,15451095.0
12-04 08:45:33,7.367,5.588,86.622,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5642784768.0,592150528.0,21992640512.0,5391499264.0,6133865.0,12377140.0
12-04 08:45:34,7.712,5.593,86.356,0.0,0.0,0.339,0.0,4096.0,0.0,1.0,5640155136.0,592150528.0,22005157888.0,5381611520.0,6038832.0,11538630.0
12-04 08:45:35,7.071,5.135,87.374,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5641191424.0,592150528.0,22016745472.0,5368987648.0,5637339.0,11445390.0
12-04 08:45:36,5.947,4.503,89.210,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5642633216.0,592150528.0,22026227712.0,5358063616.0,5174299.0,11941339.0
12-04 08:45:37,6.967,5.183,87.681,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5643497472.0,592150528.0,22038306816.0,5345120256.0,5968692.0,7305783.0
12-04 08:45:38,6.824,4.886,87.869,0.0,0.0,0.421,0.0,36864.0,0.0,5.0,5642211328.0,592150528.0,22049349632.0,5335363584.0,5350000.0,11234480.0
12-04 08:45:39,9.336,6.728,80.067,3.616,0.0,0.252,0.0,149635072.0,0.0,145.0,5643689984.0,592150528.0,22063497216.0,5319737344.0,7001712.0,19696648.0
12-04 08:45:40,6.593,4.987,86.137,2.113,0.0,0.169,0.0,231342080.0,0.0,230.0,5643579392.0,592150528.0,22074232832.0,5309112320.0,5449239.0,11582224.0
12-04 08:45:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5644681216.0,592150528.0,22074920960.0,5307322368.0,139910.0,74780.0
12-04 08:45:42,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5644681216.0,592150528.0,22074920960.0,5307322368.0,20180.0,1554182.0
12-04 08:45:43,3.859,3.356,92.534,0.168,0.0,0.084,0.0,73728.0,0.0,6.0,5646143488.0,592150528.0,22079934464.0,5300846592.0,3187695.0,4672622.0
12-04 08:45:44,9.791,7.280,82.678,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5644046336.0,592150528.0,22095642624.0,5287235584.0,7693341.0,14459924.0
12-04 08:45:45,12.779,9.262,77.530,0.0,0.0,0.429,0.0,0.0,0.0,0.0,5645381632.0,592150528.0,22115266560.0,5266276352.0,9672668.0,22085576.0
12-04 08:45:46,7.731,6.218,85.798,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5645377536.0,592150528.0,22128070656.0,5253476352.0,6396557.0,11427008.0
12-04 08:45:47,9.503,8.134,82.106,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5645873152.0,592150528.0,22144937984.0,5236113408.0,8224713.0,17602318.0
12-04 08:45:48,9.259,7.071,83.165,0.0,0.0,0.505,0.0,16384.0,0.0,2.0,5646614528.0,592150528.0,22159134720.0,5221175296.0,7541870.0,16449915.0
12-04 08:45:49,6.319,4.697,88.471,0.256,0.0,0.256,0.0,12288.0,0.0,2.0,5647126528.0,592150528.0,22170701824.0,5209096192.0,5706847.0,11395384.0
12-04 08:45:50,7.841,5.818,85.835,0.0,0.0,0.506,0.0,32768.0,0.0,3.0,5648039936.0,592150528.0,22182547456.0,5196337152.0,6528418.0,15863853.0
12-04 08:45:51,6.926,5.997,86.571,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5648363520.0,592150528.0,22194397184.0,5184163840.0,6049306.0,11209101.0
12-04 08:45:52,7.293,5.197,87.259,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5647896576.0,592150528.0,22205767680.0,5173260288.0,5623057.0,10735950.0
12-04 08:45:53,7.270,6.002,86.729,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5646831616.0,592150528.0,22219186176.0,5160906752.0,5861528.0,11855453.0
12-04 08:45:54,7.627,4.492,87.542,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5649027072.0,592150528.0,22228967424.0,5148930048.0,5559894.0,15002559.0
12-04 08:45:55,7.404,5.021,87.319,0.085,0.0,0.170,0.0,49152.0,0.0,7.0,5649252352.0,592150528.0,22240370688.0,5137301504.0,5916532.0,11313199.0
12-04 08:45:56,7.970,5.872,85.822,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5649608704.0,592150528.0,22253047808.0,5124268032.0,6142999.0,12582572.0
12-04 08:45:57,7.083,6.0,86.500,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5649154048.0,592150528.0,22264344576.0,5113425920.0,5716744.0,11538971.0
12-04 08:45:58,5.178,4.160,90.492,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5650554880.0,592150528.0,22272802816.0,5103566848.0,4545316.0,10751254.0
12-04 08:45:59,7.070,5.026,87.649,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5650247680.0,592150528.0,22286622720.0,5090054144.0,6329717.0,11380099.0
12-04 08:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286761984.0,5089767424.0,8366.0,7605.0
12-04 08:46:01,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,29304.0,3078715.0
12-04 08:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,7027.0,5173.0
12-04 08:46:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,7266.0,4357.0
12-04 08:46:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5649625088.0,592150528.0,22286770176.0,5090529280.0,8098.0,5709.0
12-04 08:46:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650444288.0,592150528.0,22286770176.0,5089710080.0,27190.0,25478.0
12-04 08:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,8676.0,6195.0
12-04 08:46:07,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,8664.0,5925.0
12-04 08:46:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650386944.0,592150528.0,22286770176.0,5089767424.0,9380.0,7159.0
12-04 08:46:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5650382848.0,592150528.0,22286774272.0,5089767424.0,10178.0,8469.0
12-04 08:46:10,0.0,0.167,97.910,1.923,0.0,0.0,0.0,176558080.0,0.0,176.0,5650595840.0,592150528.0,22286774272.0,5089554432.0,8431.0,6728.0
12-04 08:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,43446272.0,0.0,43.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,11380.0,8690.0
12-04 08:46:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,7328.0,4570.0
12-04 08:46:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,10046.0,8374.0
12-04 08:46:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,6244.0,3733.0
12-04 08:46:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,8908.0,6692.0
12-04 08:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650399232.0,592150528.0,22286774272.0,5089751040.0,26184.0,23849.0
12-04 08:46:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,10061.0,9070.0
12-04 08:46:18,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,7154.0,5180.0
12-04 08:46:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,7851.0,5370.0
12-04 08:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,7742.0,6232.0
12-04 08:46:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,8198.0,5957.0
12-04 08:46:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,8072.0,6685.0
12-04 08:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,7197.0,4358.0
12-04 08:46:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5650395136.0,592150528.0,22286778368.0,5089751040.0,7388.0,5336.0
12-04 08:46:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5650567168.0,592150528.0,22286778368.0,5089579008.0,11061.0,11448.0
12-04 08:46:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650558976.0,592150528.0,22286778368.0,5089587200.0,7400.0,5585.0
12-04 08:46:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650558976.0,592150528.0,22286778368.0,5089587200.0,7165.0,4420.0
12-04 08:46:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650558976.0,592150528.0,22286778368.0,5089587200.0,7127.0,5267.0
12-04 08:46:29,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5650554880.0,592150528.0,22286782464.0,5089587200.0,9544.0,8131.0
12-04 08:46:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,5650550784.0,592150528.0,22286786560.0,5089587200.0,7588.0,5104.0
12-04 08:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5650550784.0,592150528.0,22286786560.0,5089587200.0,8320.0,5995.0
12-04 08:46:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650550784.0,592150528.0,22286786560.0,5089587200.0,11567.0,12786.0
12-04 08:46:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650550784.0,592150528.0,22286786560.0,5089587200.0,24920.0,21943.0
12-04 08:46:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650550784.0,592150528.0,22286786560.0,5089587200.0,7559.0,5557.0
12-04 08:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,9254.0,6833.0
12-04 08:46:36,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,7583.0,5483.0
12-04 08:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,8934.0,6997.0
12-04 08:46:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,8355.0,7557.0
12-04 08:46:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,8584.0,6833.0
12-04 08:46:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,8944.0,8082.0
12-04 08:46:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,9874.0,7840.0
12-04 08:46:42,0.083,0.166,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,7122.0,5109.0
12-04 08:46:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,7100.0,4498.0
12-04 08:46:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650546688.0,592150528.0,22286790656.0,5089587200.0,7348.0,5221.0
12-04 08:46:45,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651197952.0,592150528.0,22286790656.0,5088935936.0,8358.0,6140.0
12-04 08:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,24865.0,23436.0
12-04 08:46:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,8479.0,6744.0
12-04 08:46:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,7022.0,5033.0
12-04 08:46:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,11074.0,10701.0
12-04 08:46:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,7308.0,5289.0
12-04 08:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,9637.0,7305.0
12-04 08:46:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,6654.0,4069.0
12-04 08:46:53,0.0,0.083,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,7754.0,5434.0
12-04 08:46:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,7982.0,6617.0
12-04 08:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,8231.0,6214.0
12-04 08:46:56,0.166,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651185664.0,592150528.0,22286794752.0,5088944128.0,7182.0,5312.0
12-04 08:46:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651181568.0,592150528.0,22286798848.0,5088944128.0,10596.0,10362.0
12-04 08:46:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651181568.0,592150528.0,22286798848.0,5088944128.0,7022.0,4967.0
12-04 08:46:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5651181568.0,592150528.0,22286798848.0,5088944128.0,8974.0,7279.0
12-04 08:47:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5651181568.0,592150528.0,22286798848.0,5088944128.0,7797.0,6115.0
12-04 08:47:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5651181568.0,592150528.0,22286798848.0,5088944128.0,7854.0,5498.0
12-04 08:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651177472.0,592150528.0,22286802944.0,5088944128.0,7902.0,6297.0
12-04 08:47:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651177472.0,592150528.0,22286802944.0,5088944128.0,7200.0,4328.0
12-04 08:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651169280.0,592150528.0,22286802944.0,5088952320.0,9440.0,8188.0
12-04 08:47:05,0.083,0.167,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,5651456000.0,592150528.0,22286802944.0,5088665600.0,9381.0,6790.0
12-04 08:47:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,8586.0,6657.0
12-04 08:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,9318.0,7210.0
12-04 08:47:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,8692.0,6755.0
12-04 08:47:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,8670.0,6000.0
12-04 08:47:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,24636.0,21766.0
12-04 08:47:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,9941.0,7557.0
12-04 08:47:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,9185.0,7875.0
12-04 08:47:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,26707.0,24384.0
12-04 08:47:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651427328.0,592150528.0,22286807040.0,5088690176.0,7248.0,5195.0
12-04 08:47:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651423232.0,592150528.0,22286811136.0,5088690176.0,8986.0,7328.0
12-04 08:47:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651423232.0,592150528.0,22286811136.0,5088690176.0,24848.0,23515.0
12-04 08:47:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5651423232.0,592150528.0,22286811136.0,5088690176.0,8080.0,5658.0
12-04 08:47:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,8179.0,6725.0
12-04 08:47:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,9464.0,6730.0
12-04 08:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,7842.0,6438.0
12-04 08:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,8728.0,6900.0
12-04 08:47:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,8396.0,7453.0
12-04 08:47:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,8074.0,5671.0
12-04 08:47:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651550208.0,592150528.0,22286811136.0,5088563200.0,7842.0,6258.0
12-04 08:47:25,0.749,0.167,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,26124.0,24635.0
12-04 08:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,6694.0,4052.0
12-04 08:47:27,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,8874.0,6904.0
12-04 08:47:28,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,7308.0,5172.0
12-04 08:47:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,10358.0,7780.0
12-04 08:47:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,9335.0,8306.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,9101.0,7053.0
12-04 08:47:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651292160.0,592150528.0,22286815232.0,5088817152.0,8563.0,6906.0
12-04 08:47:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651288064.0,592150528.0,22286819328.0,5088817152.0,8538.0,6749.0
12-04 08:47:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,5651275776.0,592150528.0,22286823424.0,5088825344.0,7715.0,5511.0
12-04 08:47:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5651275776.0,592150528.0,22286823424.0,5088825344.0,8950.0,6447.0
12-04 08:47:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651275776.0,592150528.0,22286823424.0,5088825344.0,7649.0,5510.0
12-04 08:47:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651402752.0,592150528.0,22286823424.0,5088698368.0,9789.0,8216.0
12-04 08:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651402752.0,592150528.0,22286823424.0,5088698368.0,8569.0,6928.0
12-04 08:47:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651402752.0,592150528.0,22286823424.0,5088698368.0,7166.0,4266.0
12-04 08:47:40,0.166,0.166,99.501,0.166,0.0,0.0,0.0,53248.0,0.0,9.0,5651402752.0,592150528.0,22286823424.0,5088698368.0,7500.0,5791.0
12-04 08:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651402752.0,592150528.0,22286823424.0,5088698368.0,12459.0,12105.0
12-04 08:47:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651398656.0,592150528.0,22286827520.0,5088698368.0,6494.0,4023.0
12-04 08:47:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651398656.0,592150528.0,22286827520.0,5088698368.0,10600.0,8706.0
12-04 08:47:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651398656.0,592150528.0,22286827520.0,5088698368.0,7876.0,6414.0
12-04 08:47:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651812352.0,592150528.0,22286827520.0,5088284672.0,9318.0,7424.0
12-04 08:47:46,0.0,0.0,99.750,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,24687.0,22663.0
12-04 08:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,7266.0,4291.0
12-04 08:47:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,7222.0,5266.0
12-04 08:47:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,9188.0,7816.0
12-04 08:47:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,7466.0,5555.0
12-04 08:47:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,9128.0,7771.0
12-04 08:47:52,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5651795968.0,592150528.0,22286827520.0,5088301056.0,7022.0,5411.0
12-04 08:47:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651791872.0,592150528.0,22286831616.0,5088301056.0,8534.0,6646.0
12-04 08:47:54,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651791872.0,592150528.0,22286831616.0,5088301056.0,8700.0,7499.0
12-04 08:47:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651783680.0,592150528.0,22286831616.0,5088309248.0,7366.0,4448.0
12-04 08:47:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,7873.0,6232.0
12-04 08:47:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,8468.0,6551.0
12-04 08:47:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,6433.0,3866.0
12-04 08:47:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,9845.0,8628.0
12-04 08:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,7876.0,6385.0
12-04 08:48:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,9973.0,8984.0
12-04 08:48:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,6368.0,4126.0
12-04 08:48:03,0.0,0.083,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,5651775488.0,592150528.0,22286831616.0,5088317440.0,8091.0,5758.0
12-04 08:48:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651771392.0,592150528.0,22286835712.0,5088317440.0,11062.0,9313.0
12-04 08:48:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651906560.0,592150528.0,22286835712.0,5088182272.0,7880.0,4753.0
12-04 08:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651767296.0,592150528.0,22286839808.0,5088317440.0,7872.0,5512.0
12-04 08:48:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651767296.0,592150528.0,22286839808.0,5088317440.0,8704.0,5975.0
12-04 08:48:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651767296.0,592150528.0,22286839808.0,5088317440.0,8692.0,7003.0
12-04 08:48:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5651767296.0,592150528.0,22286839808.0,5088317440.0,10626.0,9549.0
12-04 08:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5651767296.0,592150528.0,22286839808.0,5088317440.0,9695.0,8578.0
12-04 08:48:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,9902.0,6806.0
12-04 08:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,7932.0,5670.0
12-04 08:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,8709.0,5971.0
12-04 08:48:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,8420.0,7047.0
12-04 08:48:15,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,7980.0,5568.0
12-04 08:48:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,23689.0,21283.0
12-04 08:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,9254.0,7683.0
12-04 08:48:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,9060.0,8523.0
12-04 08:48:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,8635.0,6256.0
12-04 08:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,6554.0,3978.0
12-04 08:48:21,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5651763200.0,592150528.0,22286843904.0,5088317440.0,7946.0,5593.0
12-04 08:48:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5651759104.0,592150528.0,22286848000.0,5088317440.0,8756.0,7832.0
12-04 08:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5651759104.0,592150528.0,22286848000.0,5088317440.0,7197.0,4242.0
12-04 08:48:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5651759104.0,592150528.0,22286848000.0,5088317440.0,7098.0,4591.0
12-04 08:48:25,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652402176.0,592150528.0,22286848000.0,5087674368.0,9882.0,9032.0
12-04 08:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,9150.0,8596.0
12-04 08:48:27,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,8046.0,5568.0
12-04 08:48:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,7148.0,5105.0
12-04 08:48:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,9157.0,6587.0
12-04 08:48:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,7743.0,5644.0
12-04 08:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5652393984.0,592150528.0,22286848000.0,5087682560.0,8441.0,5926.0
12-04 08:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,8432.0,6887.0
12-04 08:48:33,0.0,0.167,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,9095.0,7210.0
12-04 08:48:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,9855.0,8934.0
12-04 08:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,9889.0,8569.0
12-04 08:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,7654.0,5536.0
12-04 08:48:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652389888.0,592150528.0,22286852096.0,5087682560.0,7898.0,4896.0
12-04 08:48:38,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5652385792.0,592150528.0,22286856192.0,5087682560.0,7427.0,4513.0
12-04 08:48:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652381696.0,592150528.0,22286860288.0,5087682560.0,9006.0,7301.0
12-04 08:48:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652381696.0,592150528.0,22286860288.0,5087682560.0,6757.0,5148.0
12-04 08:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652381696.0,592150528.0,22286860288.0,5087682560.0,11246.0,9863.0
12-04 08:48:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5652508672.0,592150528.0,22286860288.0,5087555584.0,9015.0,8598.0
12-04 08:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652508672.0,592150528.0,22286860288.0,5087555584.0,8474.0,6604.0
12-04 08:48:44,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5652508672.0,592150528.0,22286860288.0,5087555584.0,6983.0,4532.0
12-04 08:48:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5652557824.0,592150528.0,22286860288.0,5087506432.0,7785.0,5498.0
12-04 08:48:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652516864.0,592150528.0,22286860288.0,5087547392.0,25074.0,23790.0
12-04 08:48:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652516864.0,592150528.0,22286860288.0,5087547392.0,7426.0,4490.0
12-04 08:48:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5652516864.0,592150528.0,22286860288.0,5087547392.0,7632.0,5660.0
12-04 08:48:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,10407.0,9981.0
12-04 08:48:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,7159.0,5089.0
12-04 08:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,9062.0,7794.0
12-04 08:48:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,6634.0,4076.0
12-04 08:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,11040.0,9142.0
12-04 08:48:54,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,6614.0,4188.0
12-04 08:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,8505.0,6696.0
12-04 08:48:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,7742.0,6166.0
12-04 08:48:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,9882.0,9134.0
12-04 08:48:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,25435.0,24007.0
12-04 08:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652512768.0,592150528.0,22286864384.0,5087547392.0,8194.0,5859.0
12-04 08:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,5652508672.0,592150528.0,22286868480.0,5087547392.0,6559.0,4850.0
12-04 08:49:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652508672.0,592150528.0,22286868480.0,5087547392.0,7820.0,5435.0
12-04 08:49:02,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5652508672.0,592150528.0,22286868480.0,5087547392.0,7842.0,6257.0
12-04 08:49:03,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5652508672.0,592150528.0,22286868480.0,5087547392.0,7638.0,4892.0
12-04 08:49:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652508672.0,592150528.0,22286868480.0,5087547392.0,9960.0,8992.0
12-04 08:49:05,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652660224.0,592150528.0,22286868480.0,5087395840.0,27684.0,24944.0
12-04 08:49:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5652762624.0,592150528.0,22286868480.0,5087293440.0,7257.0,4429.0
12-04 08:49:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5653016576.0,592150528.0,22286868480.0,5087039488.0,10465.0,9386.0
12-04 08:49:08,0.0,0.0,99.916,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,5653139456.0,592150528.0,22286872576.0,5086912512.0,8138.0,5694.0
12-04 08:49:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5653520384.0,592150528.0,22286872576.0,5086531584.0,10626.0,8971.0
12-04 08:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654024192.0,592150528.0,22286876672.0,5086023680.0,8006.0,5560.0
12-04 08:49:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654278144.0,592150528.0,22286876672.0,5085769728.0,10237.0,6883.0
12-04 08:49:12,0.667,0.083,99.250,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5654650880.0,592150528.0,22286876672.0,5085396992.0,8204.0,5561.0
12-04 08:49:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5654650880.0,592150528.0,22286876672.0,5085396992.0,26406.0,24152.0
12-04 08:49:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654650880.0,592150528.0,22286876672.0,5085396992.0,7520.0,5670.0
12-04 08:49:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654650880.0,592150528.0,22286876672.0,5085396992.0,9228.0,7980.0
12-04 08:49:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,26387.0,25871.0
12-04 08:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7754.0,5485.0
12-04 08:49:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7536.0,5764.0
12-04 08:49:19,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7166.0,4200.0
12-04 08:49:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7842.0,6324.0
12-04 08:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7980.0,5684.0
12-04 08:49:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,6434.0,3894.0
12-04 08:49:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,10908.0,10698.0
12-04 08:49:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5654646784.0,592150528.0,22286880768.0,5085396992.0,7936.0,6362.0
12-04 08:49:25,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5655109632.0,592150528.0,22286880768.0,5084934144.0,9328.0,7889.0
12-04 08:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655044096.0,592150528.0,22286880768.0,5084999680.0,6434.0,3894.0
12-04 08:49:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655044096.0,592150528.0,22286880768.0,5084999680.0,7326.0,4399.0
12-04 08:49:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655040000.0,592150528.0,22286884864.0,5084999680.0,8246.0,6769.0
12-04 08:49:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5655040000.0,592150528.0,22286884864.0,5084999680.0,8381.0,5817.0
12-04 08:49:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655031808.0,592150528.0,22286884864.0,5085007872.0,9111.0,7915.0
12-04 08:49:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5655031808.0,592150528.0,22286884864.0,5085007872.0,8641.0,6130.0
12-04 08:49:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655031808.0,592150528.0,22286884864.0,5085007872.0,10182.0,9364.0
12-04 08:49:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5655031808.0,592150528.0,22286884864.0,5085007872.0,9095.0,7282.0
12-04 08:49:34,0.333,0.0,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5655023616.0,592150528.0,22286884864.0,5085016064.0,7843.0,5627.0
12-04 08:49:35,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,7697.0,4644.0
12-04 08:49:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,8454.0,6699.0
12-04 08:49:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,8885.0,6456.0
12-04 08:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,7909.0,5991.0
12-04 08:49:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,10816.0,10309.0
12-04 08:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,7219.0,5088.0
12-04 08:49:41,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5655019520.0,592150528.0,22286888960.0,5085016064.0,10604.0,8595.0
12-04 08:49:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655015424.0,592150528.0,22286893056.0,5085016064.0,6978.0,4623.0
12-04 08:49:43,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,5655015424.0,592150528.0,22286893056.0,5085016064.0,7940.0,5476.0
12-04 08:49:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655015424.0,592150528.0,22286893056.0,5085016064.0,8002.0,6414.0
12-04 08:49:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655797760.0,592150528.0,22286897152.0,5084229632.0,9188.0,7756.0
12-04 08:49:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5655781376.0,592150528.0,22286897152.0,5084246016.0,24913.0,22680.0
12-04 08:49:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655781376.0,592150528.0,22286897152.0,5084246016.0,11158.0,9279.0
12-04 08:49:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,8750.0,7688.0
12-04 08:49:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,7165.0,4312.0
12-04 08:49:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,7155.0,5063.0
12-04 08:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,8071.0,5545.0
12-04 08:49:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,8239.0,6731.0
12-04 08:49:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655908352.0,592150528.0,22286897152.0,5084119040.0,9836.0,8915.0
12-04 08:49:54,0.251,0.0,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8475.0,7716.0
12-04 08:49:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,9952.0,7493.0
12-04 08:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,6728.0,4254.0
12-04 08:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8457.0,6321.0
12-04 08:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,7092.0,4251.0
12-04 08:49:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8714.0,6941.0
12-04 08:50:00,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8060.0,6179.0
12-04 08:50:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8930.0,6646.0
12-04 08:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,9059.0,7957.0
12-04 08:50:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655904256.0,592150528.0,22286901248.0,5084119040.0,8880.0,6820.0
12-04 08:50:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5656027136.0,592150528.0,22286905344.0,5083992064.0,8192.0,5822.0
12-04 08:50:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656051712.0,592150528.0,22286905344.0,5083967488.0,26108.0,23412.0
12-04 08:50:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656027136.0,592150528.0,22286905344.0,5083992064.0,9346.0,7943.0
12-04 08:50:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656027136.0,592150528.0,22286905344.0,5083992064.0,8654.0,5418.0
12-04 08:50:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5656027136.0,592150528.0,22286905344.0,5083992064.0,8551.0,6560.0
12-04 08:50:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656027136.0,592150528.0,22286905344.0,5083992064.0,8764.0,5975.0
12-04 08:50:10,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656010752.0,592150528.0,22286905344.0,5084008448.0,8526.0,6681.0
12-04 08:50:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656010752.0,592150528.0,22286905344.0,5084008448.0,28516.0,26482.0
12-04 08:50:12,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656006656.0,592150528.0,22286909440.0,5084008448.0,8410.0,6100.0
12-04 08:50:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656006656.0,592150528.0,22286909440.0,5084008448.0,8604.0,5883.0
12-04 08:50:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,7250.0,6040.0
12-04 08:50:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,9842.0,8984.0
12-04 08:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,23773.0,21220.0
12-04 08:50:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,11018.0,9207.0
12-04 08:50:18,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,7288.0,5245.0
12-04 08:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,9228.0,7732.0
12-04 08:50:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,5656002560.0,592150528.0,22286913536.0,5084008448.0,6560.0,3936.0
12-04 08:50:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655998464.0,592150528.0,22286917632.0,5084008448.0,9128.0,7709.0
12-04 08:50:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655998464.0,592150528.0,22286917632.0,5084008448.0,8251.0,6936.0
12-04 08:50:23,0.083,0.0,99.667,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,5655998464.0,592150528.0,22286917632.0,5084008448.0,7814.0,5476.0
12-04 08:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655998464.0,592150528.0,22286917632.0,5084008448.0,7902.0,6366.0
12-04 08:50:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,5656133632.0,592150528.0,22286917632.0,5083873280.0,7920.0,5526.0
12-04 08:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656133632.0,592150528.0,22286917632.0,5083873280.0,7747.0,6307.0
12-04 08:50:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656125440.0,592150528.0,22286917632.0,5083881472.0,8977.0,8055.0
12-04 08:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656125440.0,592150528.0,22286917632.0,5083881472.0,6934.0,4349.0
12-04 08:50:29,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5656125440.0,592150528.0,22286917632.0,5083881472.0,9849.0,8221.0
12-04 08:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656121344.0,592150528.0,22286921728.0,5083881472.0,7820.0,5627.0
12-04 08:50:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,7721.0,4727.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,9467.0,8487.0
12-04 08:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,11338.0,9332.0
12-04 08:50:34,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,7749.0,5718.0
12-04 08:50:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,8575.0,6106.0
12-04 08:50:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,9877.0,9136.0
12-04 08:50:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656117248.0,592154624.0,22286921728.0,5083881472.0,8985.0,6537.0
12-04 08:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656113152.0,592154624.0,22286925824.0,5083881472.0,7715.0,5510.0
12-04 08:50:39,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656113152.0,592154624.0,22286925824.0,5083881472.0,7820.0,5485.0
12-04 08:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656096768.0,592154624.0,22286925824.0,5083897856.0,7862.0,6249.0
12-04 08:50:41,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5656223744.0,592154624.0,22286925824.0,5083770880.0,10402.0,8047.0
12-04 08:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656223744.0,592154624.0,22286925824.0,5083770880.0,9704.0,9671.0
12-04 08:50:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5656223744.0,592154624.0,22286925824.0,5083770880.0,7326.0,4399.0
12-04 08:50:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656223744.0,592154624.0,22286925824.0,5083770880.0,7159.0,5088.0
12-04 08:50:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656223744.0,592154624.0,22286925824.0,5083770880.0,9033.0,7823.0
12-04 08:50:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656219648.0,592154624.0,22286929920.0,5083770880.0,24247.0,21804.0
12-04 08:50:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656219648.0,592154624.0,22286929920.0,5083770880.0,9127.0,7744.0
12-04 08:50:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,7148.0,5104.0
12-04 08:50:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,9692.0,8806.0
12-04 08:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,6560.0,3936.0
12-04 08:50:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,9278.0,7374.0
12-04 08:50:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,6560.0,4002.0
12-04 08:50:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,7266.0,4291.0
12-04 08:50:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,9230.0,8864.0
12-04 08:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,8220.0,5799.0
12-04 08:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,8456.0,7559.0
12-04 08:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656215552.0,592154624.0,22286934016.0,5083770880.0,9037.0,7325.0
12-04 08:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656211456.0,592154624.0,22286938112.0,5083770880.0,7188.0,5270.0
12-04 08:50:59,0.0,0.250,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5656211456.0,592154624.0,22286938112.0,5083770880.0,8326.0,5952.0
12-04 08:51:00,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656195072.0,592154624.0,22286938112.0,5083787264.0,7242.0,5208.0
12-04 08:51:01,0.0,0.083,99.833,0.0,0.0,0.083,0.0,40960.0,0.0,3.0,5656195072.0,592154624.0,22286938112.0,5083787264.0,7426.0,4424.0
12-04 08:51:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656195072.0,592154624.0,22286938112.0,5083787264.0,8974.0,7905.0
12-04 08:51:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656195072.0,592154624.0,22286938112.0,5083787264.0,9188.0,7749.0
12-04 08:51:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656211456.0,592154624.0,22286938112.0,5083770880.0,7998.0,5553.0
12-04 08:51:05,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656719360.0,592154624.0,22286938112.0,5083262976.0,10078.0,8247.0
12-04 08:51:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656719360.0,592154624.0,22286938112.0,5083262976.0,7283.0,4380.0
12-04 08:51:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656846336.0,592154624.0,22286938112.0,5083136000.0,8892.0,6306.0
12-04 08:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,8826.0,6820.0
12-04 08:51:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,9452.0,7181.0
12-04 08:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,7218.0,4247.0
12-04 08:51:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,28979.0,27336.0
12-04 08:51:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,9128.0,7307.0
12-04 08:51:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,8050.0,4805.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,8390.0,7557.0
12-04 08:51:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,7954.0,5617.0
12-04 08:51:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286942208.0,5083144192.0,24546.0,22430.0
12-04 08:51:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656829952.0,592154624.0,22286946304.0,5083144192.0,8951.0,7218.0
12-04 08:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,7686.0,5471.0
12-04 08:51:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,8474.0,6536.0
12-04 08:51:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,8467.0,7424.0
12-04 08:51:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,9299.0,7825.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,6937.0,4458.0
12-04 08:51:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,7886.0,5435.0
12-04 08:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,7188.0,5088.0
12-04 08:51:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656834048.0,592154624.0,22286950400.0,5083136000.0,9354.0,7958.0
12-04 08:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656825856.0,592154624.0,22286950400.0,5083144192.0,6594.0,4027.0
12-04 08:51:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,10260.0,9492.0
12-04 08:51:28,0.0,0.083,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,7676.0,6167.0
12-04 08:51:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,9169.0,7400.0
12-04 08:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,7660.0,4451.0
12-04 08:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,9381.0,5975.0
12-04 08:51:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,8838.0,6214.0
12-04 08:51:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,9315.0,7142.0
12-04 08:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656821760.0,592154624.0,22286954496.0,5083144192.0,9513.0,7259.0
12-04 08:51:35,0.083,0.417,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4904673280.0,592154624.0,22286958592.0,5835288576.0,9069.0,7114.0
12-04 08:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,4904673280.0,592154624.0,22286958592.0,5835288576.0,7392.0,4591.0
12-04 08:51:37,3.422,1.586,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4925972480.0,592154624.0,22286987264.0,5813960704.0,26530.0,27003.0
12-04 08:51:38,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4926570496.0,592154624.0,22286987264.0,5813362688.0,44493.0,38986.0
12-04 08:51:39,0.251,0.084,99.164,0.502,0.0,0.0,0.0,0.0,0.0,0.0,4928466944.0,592154624.0,22286995456.0,5811458048.0,47034.0,41123.0
12-04 08:51:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4929228800.0,592154624.0,22286995456.0,5810696192.0,25223.0,23263.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-orderer-slave-13.csv <==
12-04 08:29:37,0.534,0.276,99.032,0.112,0.0,0.045,3941.408,1004119.402,0.579,2.560,3627708416.0,918769664.0,15012343808.0,14060257280.0,0.0,0.0
12-04 08:29:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3627581440.0,918769664.0,15012347904.0,14060380160.0,7557.0,5644.0
12-04 08:29:39,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3627581440.0,918769664.0,15012347904.0,14060380160.0,6950.0,5118.0
12-04 08:29:40,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3627581440.0,918769664.0,15012347904.0,14060380160.0,6754.0,4439.0
12-04 08:29:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,6836.0,4892.0
12-04 08:29:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,7550.0,6102.0
12-04 08:29:43,0.166,0.083,99.667,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,10154.0,9269.0
12-04 08:29:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,6560.0,4215.0
12-04 08:29:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,8198.0,7545.0
12-04 08:29:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624660992.0,918769664.0,15012347904.0,14063300608.0,8210.0,7228.0
12-04 08:29:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3624656896.0,918769664.0,15012352000.0,14063300608.0,7036.0,5007.0
12-04 08:29:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3624656896.0,918769664.0,15012352000.0,14063300608.0,6602.0,4195.0
12-04 08:29:49,0.0,0.083,99.583,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,8099.0,6674.0
12-04 08:29:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624656896.0,918769664.0,15012352000.0,14063300608.0,25080.0,23807.0
12-04 08:29:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,9694.0,8311.0
12-04 08:29:52,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,8371.0,7636.0
12-04 08:29:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,8204.0,7271.0
12-04 08:29:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,6370.0,4054.0
12-04 08:29:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,7136.0,5164.0
12-04 08:29:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,6673.0,4104.0
12-04 08:29:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624648704.0,918769664.0,15012352000.0,14063308800.0,6867.0,4866.0
12-04 08:29:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,7839.0,6334.0
12-04 08:29:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,7590.0,6149.0
12-04 08:30:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,10283.0,10396.0
12-04 08:30:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,7272.0,4954.0
12-04 08:30:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,6979.0,5796.0
12-04 08:30:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,23275.0,21237.0
12-04 08:30:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3624644608.0,918769664.0,15012356096.0,14063308800.0,8064.0,5860.0
12-04 08:30:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624640512.0,918769664.0,15012360192.0,14063308800.0,7614.0,5496.0
12-04 08:30:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624636416.0,918769664.0,15012364288.0,14063308800.0,9088.0,7926.0
12-04 08:30:07,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3624636416.0,918769664.0,15012364288.0,14063308800.0,9154.0,7857.0
12-04 08:30:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624636416.0,918769664.0,15012364288.0,14063308800.0,25285.0,22832.0
12-04 08:30:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624763392.0,918769664.0,15012364288.0,14063181824.0,8334.0,6601.0
12-04 08:30:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3625144320.0,918769664.0,15012364288.0,14062800896.0,8157.0,6023.0
12-04 08:30:11,0.756,0.588,98.657,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3631173632.0,918769664.0,15012364288.0,14056771584.0,790566.0,415687.0
12-04 08:30:12,2.117,1.524,96.359,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664859136.0,918769664.0,15016796160.0,14018654208.0,2109868.0,3327011.0
12-04 08:30:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,3664605184.0,918769664.0,15017906176.0,14017798144.0,9765.0,7448.0
12-04 08:30:14,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665108992.0,918769664.0,15017910272.0,14017290240.0,12026.0,112958.0
12-04 08:30:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,9402.0,9286.0
12-04 08:30:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,7720.0,6276.0
12-04 08:30:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,6087.0,3888.0
12-04 08:30:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,6376.0,3946.0
12-04 08:30:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,7521.0,5970.0
12-04 08:30:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,24775.0,22882.0
12-04 08:30:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,7690.0,6174.0
12-04 08:30:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665354752.0,918769664.0,15017918464.0,14017036288.0,7590.0,6152.0
12-04 08:30:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,8637.0,8237.0
12-04 08:30:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,7590.0,6085.0
12-04 08:30:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,6619.0,4324.0
12-04 08:30:26,0.083,0.0,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,6836.0,4892.0
12-04 08:30:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,6241.0,4767.0
12-04 08:30:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,7650.0,6309.0
12-04 08:30:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665350656.0,918769664.0,15017922560.0,14017036288.0,8991.0,7969.0
12-04 08:30:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665985536.0,918769664.0,15017922560.0,14016401408.0,8375.0,5882.0
12-04 08:30:31,0.167,0.0,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,3665985536.0,918769664.0,15017922560.0,14016401408.0,10131.0,7769.0
12-04 08:30:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665981440.0,918769664.0,15017926656.0,14016401408.0,7654.0,5406.0
12-04 08:30:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3665981440.0,918769664.0,15017926656.0,14016401408.0,7862.0,5741.0
12-04 08:30:34,3.707,2.190,93.850,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3697479680.0,918769664.0,15021506560.0,13981323264.0,2624680.0,1534379.0
12-04 08:30:35,4.198,3.868,91.852,0.0,0.0,0.082,0.0,0.0,0.0,0.0,3759931392.0,918769664.0,15026827264.0,13913550848.0,2825368.0,3831289.0
12-04 08:30:36,2.560,1.877,95.563,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3823054848.0,918769664.0,15032397824.0,13844856832.0,2697866.0,3528574.0
12-04 08:30:37,2.954,2.616,94.093,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3888820224.0,918769664.0,15036850176.0,13774639104.0,2775605.0,3704995.0
12-04 08:30:38,3.598,2.762,93.556,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3955228672.0,918769664.0,15042723840.0,13702356992.0,2735942.0,3598923.0
12-04 08:30:39,3.741,2.993,93.184,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4023377920.0,918769664.0,15047942144.0,13628989440.0,2706075.0,3547723.0
12-04 08:30:40,4.377,3.220,92.320,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4091867136.0,918769664.0,15053131776.0,13555310592.0,2734170.0,3609344.0
12-04 08:30:41,3.990,2.743,93.184,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4158185472.0,918769664.0,15058141184.0,13483982848.0,2594659.0,3257991.0
12-04 08:30:42,4.225,3.314,92.212,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,4228644864.0,918769664.0,15063519232.0,13408145408.0,2747285.0,3656830.0
12-04 08:30:43,3.521,2.515,93.881,0.0,0.0,0.084,0.0,55128064.0,0.0,108.0,4295442432.0,918769664.0,15068176384.0,13336690688.0,2734782.0,3597485.0
12-04 08:30:44,3.744,2.829,93.261,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4361003008.0,918769664.0,15074324480.0,13264982016.0,2680917.0,3503896.0
12-04 08:30:45,2.974,1.954,95.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4429996032.0,918769664.0,15079198720.0,13191114752.0,2739257.0,3629402.0
12-04 08:30:46,3.353,2.766,93.713,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,4498018304.0,918769664.0,15084855296.0,13117435904.0,2714071.0,3565046.0
12-04 08:30:47,3.035,2.530,94.435,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4567945216.0,918769664.0,15090065408.0,13042298880.0,2772420.0,3700364.0
12-04 08:30:48,3.193,2.689,93.866,0.168,0.0,0.084,0.0,61440.0,0.0,6.0,4636405760.0,918769664.0,15094489088.0,12969414656.0,2725391.0,3563325.0
12-04 08:30:49,3.817,2.988,93.195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4703260672.0,918769664.0,15099883520.0,12897165312.0,2667389.0,3467200.0
12-04 08:30:50,3.033,2.949,93.850,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4773593088.0,918769664.0,15106719744.0,12819996672.0,2777916.0,3704969.0
12-04 08:30:51,2.771,2.603,94.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4842225664.0,918769664.0,15110180864.0,12747902976.0,2707444.0,3539706.0
12-04 08:30:52,3.297,2.367,94.252,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4913606656.0,918769664.0,15115681792.0,12671021056.0,2786533.0,3755819.0
12-04 08:30:53,3.114,2.525,94.192,0.0,0.0,0.168,0.0,45056.0,0.0,8.0,4983128064.0,918769664.0,15121711104.0,12595470336.0,2844282.0,3878936.0
12-04 08:30:54,2.949,2.780,93.934,0.253,0.0,0.084,0.0,12288.0,0.0,2.0,5053112320.0,918769664.0,15126417408.0,12520779776.0,2710559.0,3609382.0
12-04 08:30:55,3.117,2.864,94.019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5121671168.0,918769664.0,15131918336.0,12446720000.0,2776131.0,3691789.0
12-04 08:30:56,3.753,2.836,93.328,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5190881280.0,918769664.0,15136067584.0,12373360640.0,2725920.0,3597564.0
12-04 08:30:57,3.167,3.500,93.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5257048064.0,918769664.0,15142100992.0,12301160448.0,2710092.0,3559023.0
12-04 08:30:58,4.023,2.682,93.210,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,5325492224.0,918773760.0,15147261952.0,12227551232.0,2709432.0,3511939.0
12-04 08:30:59,3.188,2.265,94.463,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5325869056.0,918773760.0,15152885760.0,12221550592.0,2655734.0,3433348.0
12-04 08:31:00,3.747,3.164,92.923,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5325643776.0,918773760.0,15157870592.0,12216791040.0,2796440.0,3810993.0
12-04 08:31:01,2.773,2.605,94.622,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5325840384.0,918773760.0,15163072512.0,12211392512.0,2704083.0,3509525.0
12-04 08:31:02,3.196,2.607,94.029,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5325934592.0,918773760.0,15168184320.0,12206186496.0,2781394.0,3732123.0
12-04 08:31:03,3.500,2.833,93.500,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,5325438976.0,918777856.0,15173943296.0,12200919040.0,2736346.0,3597859.0
12-04 08:31:04,3.013,3.013,93.808,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5325537280.0,918777856.0,15179685888.0,12195078144.0,2726590.0,3626650.0
12-04 08:31:05,3.509,2.673,93.734,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5325467648.0,918777856.0,15184547840.0,12190285824.0,2718644.0,3571541.0
12-04 08:31:06,3.353,2.431,94.049,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5324554240.0,918777856.0,15189811200.0,12185935872.0,2738802.0,3625188.0
12-04 08:31:07,3.353,2.682,93.881,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5325099008.0,918777856.0,15195045888.0,12180156416.0,2738380.0,3627345.0
12-04 08:31:08,3.023,2.771,94.123,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5324570624.0,918777856.0,15201476608.0,12174254080.0,2764438.0,3692556.0
12-04 08:31:09,2.782,2.445,94.688,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5325537280.0,918777856.0,15205302272.0,12169461760.0,2684919.0,3476059.0
12-04 08:31:10,3.673,3.172,93.155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5325910016.0,918777856.0,15211409408.0,12162981888.0,2777300.0,3728030.0
12-04 08:31:11,2.678,2.929,94.226,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5325877248.0,918777856.0,15216713728.0,12157710336.0,2671955.0,3426064.0
12-04 08:31:12,3.759,2.506,93.567,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5326417920.0,918777856.0,15221153792.0,12152729600.0,2747726.0,3640329.0
12-04 08:31:13,3.188,2.768,91.946,2.013,0.0,0.084,0.0,120483840.0,0.0,210.0,5325733888.0,918777856.0,15226417152.0,12148150272.0,2732879.0,3553887.0
12-04 08:31:14,2.794,2.032,95.174,0.0,0.0,0.0,0.0,39112704.0,0.0,55.0,5325340672.0,918777856.0,15231975424.0,12142985216.0,2634702.0,3558177.0
12-04 08:31:15,4.060,2.983,92.875,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5325692928.0,918777856.0,15236829184.0,12137779200.0,2854915.0,3762975.0
12-04 08:31:16,3.272,2.517,94.211,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5325008896.0,918777856.0,15242399744.0,12132892672.0,2670812.0,3441826.0
12-04 08:31:17,3.112,2.439,94.197,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5325840384.0,918777856.0,15247597568.0,12126863360.0,2775855.0,3722633.0
12-04 08:31:18,2.939,2.771,94.207,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,5325758464.0,918777856.0,15252537344.0,12122005504.0,2773816.0,3692785.0
12-04 08:31:19,3.266,2.931,93.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5325516800.0,918777856.0,15258177536.0,12116606976.0,2748183.0,3671574.0
12-04 08:31:20,4.428,2.423,92.982,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5326942208.0,918777856.0,15264276480.0,12109082624.0,2820132.0,3809943.0
12-04 08:31:21,3.753,2.585,93.578,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,5328711680.0,918777856.0,15267934208.0,12103655424.0,2690595.0,3503030.0
12-04 08:31:22,3.339,2.588,93.907,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5328064512.0,918777856.0,15274168320.0,12098068480.0,2716940.0,3573449.0
12-04 08:31:23,2.867,2.192,94.604,0.253,0.0,0.084,0.0,40960.0,0.0,5.0,5330227200.0,918777856.0,15279177728.0,12090896384.0,2740330.0,3602867.0
12-04 08:31:24,3.926,2.673,93.317,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5332434944.0,918777856.0,15283384320.0,12084482048.0,2623075.0,3469727.0
12-04 08:31:25,3.747,2.998,93.172,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5331537920.0,918777856.0,15288979456.0,12079783936.0,2839646.0,3782877.0
12-04 08:31:26,2.804,1.614,95.497,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5331804160.0,918777856.0,15293693952.0,12074803200.0,2671974.0,3630056.0
12-04 08:31:27,3.277,2.437,94.118,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5330550784.0,918777856.0,15300313088.0,12069437440.0,2793224.0,3606662.0
12-04 08:31:28,3.417,3.0,93.500,0.0,0.0,0.083,0.0,40960.0,0.0,6.0,5331062784.0,918777856.0,15304626176.0,12064612352.0,2663013.0,3650272.0
12-04 08:31:29,2.634,2.294,94.902,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5331386368.0,918777856.0,15310082048.0,12058832896.0,2833264.0,3662783.0
12-04 08:31:30,3.196,2.775,93.944,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5332594688.0,918777856.0,15314776064.0,12052930560.0,2774999.0,3722904.0
12-04 08:31:31,3.025,2.605,94.370,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331718144.0,918777856.0,15320576000.0,12048007168.0,2593848.0,3493711.0
12-04 08:31:32,3.191,2.687,93.787,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5332398080.0,918777856.0,15326433280.0,12041469952.0,2850020.0,3768603.0
12-04 08:31:33,3.291,2.194,94.346,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,5332025344.0,918777856.0,15331885056.0,12036390912.0,2874713.0,3856171.0
12-04 08:31:34,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331931136.0,918777856.0,15333343232.0,12035026944.0,144933.0,2042737.0
12-04 08:31:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5331931136.0,918777856.0,15333343232.0,12035026944.0,7631.0,5728.0
12-04 08:31:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331152896.0,918777856.0,15333359616.0,12035788800.0,9575.0,59143.0
12-04 08:31:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331152896.0,918777856.0,15333359616.0,12035788800.0,8359.0,5786.0
12-04 08:31:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5331152896.0,918777856.0,15333359616.0,12035788800.0,24385.0,21663.0
12-04 08:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331152896.0,918777856.0,15333359616.0,12035788800.0,8019.0,6779.0
12-04 08:31:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5331152896.0,918777856.0,15333359616.0,12035788800.0,8178.0,7253.0
12-04 08:31:41,1.913,1.498,96.339,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,5330894848.0,918777856.0,15334699008.0,12034707456.0,1216043.0,679030.0
12-04 08:31:42,4.431,3.344,92.140,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5330812928.0,918777856.0,15341477888.0,12028010496.0,3453888.0,4209143.0
12-04 08:31:43,3.305,3.220,92.881,0.508,0.0,0.085,0.0,40579072.0,0.0,60.0,5330280448.0,918777856.0,15348899840.0,12021121024.0,3375686.0,3836049.0
12-04 08:31:44,3.926,3.509,92.314,0.0,0.0,0.251,0.0,80863232.0,0.0,129.0,5331128320.0,918777856.0,15354757120.0,12014415872.0,3220429.0,5989114.0
12-04 08:31:45,3.623,2.949,93.260,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5332475904.0,918777856.0,15359664128.0,12008161280.0,3318496.0,4044918.0
12-04 08:31:46,5.482,3.738,90.698,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5330747392.0,918777856.0,15367647232.0,12001906688.0,3752112.0,4256117.0
12-04 08:31:47,3.920,3.670,92.160,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,5331832832.0,918777856.0,15373832192.0,11994636288.0,3346845.0,3780421.0
12-04 08:31:48,4.094,3.258,92.648,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5330513920.0,918777856.0,15381454848.0,11988332544.0,3178952.0,5853082.0
12-04 08:31:49,4.232,4.066,91.535,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5331308544.0,918777856.0,15386796032.0,11982196736.0,3428107.0,4054485.0
12-04 08:31:50,4.591,3.422,91.736,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5331517440.0,918777856.0,15394017280.0,11974766592.0,3619493.0,4192732.0
12-04 08:31:51,3.963,3.120,92.833,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5331779584.0,918777856.0,15400738816.0,11967782912.0,3397150.0,3930348.0
12-04 08:31:52,4.261,3.175,92.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5341458432.0,918777856.0,15406219264.0,11952623616.0,3230740.0,5986140.0
12-04 08:31:53,3.946,2.855,92.863,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5345718272.0,918777856.0,15413379072.0,11941203968.0,3205282.0,3677167.0
12-04 08:31:54,6.281,3.884,89.669,0.0,0.0,0.165,0.0,16384.0,0.0,2.0,5346283520.0,918777856.0,15420461056.0,11933556736.0,3674202.0,4145934.0
12-04 08:31:55,5.267,3.951,90.782,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347651584.0,918777856.0,15425859584.0,11926790144.0,3433073.0,4132896.0
12-04 08:31:56,4.0,2.553,93.277,0.0,0.0,0.170,0.0,8192.0,0.0,2.0,5347577856.0,918777856.0,15433326592.0,11919396864.0,3571922.0,6578582.0
12-04 08:31:57,3.234,2.979,93.787,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347553280.0,918777856.0,15440273408.0,11912474624.0,3307899.0,4051908.0
12-04 08:31:58,4.297,3.370,92.081,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5347532800.0,918777856.0,15448387584.0,11904380928.0,3701138.0,4600708.0
12-04 08:31:59,3.529,3.361,92.857,0.084,0.0,0.168,0.0,40960.0,0.0,5.0,5347373056.0,918777856.0,15454167040.0,11898761216.0,3355162.0,3989659.0
12-04 08:32:00,4.184,3.013,92.720,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5348327424.0,918777856.0,15459725312.0,11892248576.0,3280894.0,6052899.0
12-04 08:32:01,4.587,3.336,91.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5348085760.0,918777856.0,15466500096.0,11885715456.0,3358207.0,3587791.0
12-04 08:32:02,3.583,3.917,92.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5347721216.0,918777856.0,15473123328.0,11879456768.0,3314488.0,4023569.0
12-04 08:32:03,4.583,4.250,91.0,0.0,0.0,0.167,0.0,36864.0,0.0,5.0,5347504128.0,918777856.0,15480762368.0,11872034816.0,3720647.0,4184795.0
12-04 08:32:04,4.323,3.824,91.771,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,5347454976.0,918777856.0,15487119360.0,11865726976.0,3317997.0,6080167.0
12-04 08:32:05,3.610,3.107,92.947,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5347065856.0,918777856.0,15493132288.0,11860103168.0,3282594.0,3803215.0
12-04 08:32:06,4.104,3.685,91.960,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5346222080.0,918777856.0,15500165120.0,11853914112.0,3671898.0,4224849.0
12-04 08:32:07,4.167,3.667,92.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5346553856.0,918777856.0,15507349504.0,11846397952.0,3335183.0,3774636.0
12-04 08:32:08,4.904,3.242,91.687,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5347700736.0,918777856.0,15512117248.0,11840483328.0,3135051.0,5632303.0
12-04 08:32:09,4.184,3.013,92.636,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5347270656.0,918777856.0,15519223808.0,11833806848.0,3161036.0,3809700.0
12-04 08:32:10,4.975,4.229,90.713,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5347229696.0,918777856.0,15525892096.0,11827179520.0,3740696.0,4156075.0
12-04 08:32:11,4.333,3.833,91.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5347053568.0,918777856.0,15534166016.0,11819081728.0,3424360.0,3997545.0
12-04 08:32:12,4.926,4.105,90.887,0.0,0.0,0.082,0.0,0.0,0.0,0.0,5347225600.0,918777856.0,15538905088.0,11814170624.0,3202315.0,5944967.0
12-04 08:32:13,3.445,3.025,93.277,0.084,0.0,0.168,0.0,5156864.0,0.0,6.0,5347233792.0,918777856.0,15545421824.0,11807645696.0,3234841.0,3724495.0
12-04 08:32:14,4.473,3.460,88.608,3.376,0.0,0.084,0.0,195842048.0,0.0,292.0,5347676160.0,918777856.0,15552929792.0,11799695360.0,3751676.0,4346270.0
12-04 08:32:15,5.038,2.771,91.940,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5347016704.0,918777856.0,15559176192.0,11794108416.0,3391983.0,3930487.0
12-04 08:32:16,4.017,3.431,92.385,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5347016704.0,918777856.0,15565717504.0,11787567104.0,3228261.0,5989281.0
12-04 08:32:17,4.023,3.353,92.372,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5346492416.0,918777856.0,15572180992.0,11781627904.0,3470545.0,4207611.0
12-04 08:32:18,4.484,2.792,92.724,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5346689024.0,918777856.0,15579881472.0,11773730816.0,3587069.0,4142235.0
12-04 08:32:19,4.198,3.191,92.275,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5346758656.0,918777856.0,15586828288.0,11766714368.0,3378888.0,3886310.0
12-04 08:32:20,3.980,2.456,93.480,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5348110336.0,918777856.0,15592251392.0,11759939584.0,3329289.0,6102107.0
12-04 08:32:21,3.578,1.959,94.463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5346394112.0,918777856.0,15599632384.0,11754274816.0,3147780.0,3552784.0
12-04 08:32:22,4.955,3.964,90.834,0.0,0.0,0.248,0.0,0.0,0.0,0.0,5348225024.0,918777856.0,15604666368.0,11747409920.0,3609530.0,4087331.0
12-04 08:32:23,4.246,3.747,91.757,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,5347360768.0,918777856.0,15613337600.0,11739602944.0,3415568.0,3884437.0
12-04 08:32:24,4.496,3.247,92.090,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5347536896.0,918777856.0,15618560000.0,11734204416.0,3283444.0,6021323.0
12-04 08:32:25,4.149,3.900,91.784,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5347164160.0,918777856.0,15624511488.0,11728625664.0,3225516.0,3837222.0
12-04 08:32:26,4.413,3.997,91.341,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,5346717696.0,918777856.0,15632863232.0,11720720384.0,3608900.0,3998798.0
12-04 08:32:27,4.254,3.670,91.993,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5346922496.0,918777856.0,15639707648.0,11713671168.0,3300909.0,3841364.0
12-04 08:32:28,4.663,3.414,91.757,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5346967552.0,918777856.0,15646167040.0,11707166720.0,3390304.0,6175254.0
12-04 08:32:29,3.872,2.946,92.929,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,5348122624.0,918777856.0,15651241984.0,11700936704.0,3195494.0,3619336.0
12-04 08:32:30,4.107,3.604,92.037,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5347622912.0,918777856.0,15658086400.0,11694592000.0,3525908.0,4453448.0
12-04 08:32:31,4.344,3.676,91.813,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,5346865152.0,918777856.0,15666622464.0,11686813696.0,3487124.0,4058049.0
12-04 08:32:32,4.469,3.120,92.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5348151296.0,918777856.0,15671726080.0,11680423936.0,3646606.0,6431857.0
12-04 08:32:33,3.716,2.618,93.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5347950592.0,918777856.0,15678418944.0,11673931776.0,3306273.0,3896012.0
12-04 08:32:34,3.370,3.370,93.092,0.0,0.0,0.168,0.0,45056.0,0.0,3.0,5346508800.0,918781952.0,15685894144.0,11667894272.0,3298122.0,3870357.0
12-04 08:32:35,5.096,3.258,91.312,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,5347131392.0,918781952.0,15691767808.0,11661398016.0,3500717.0,4108559.0
12-04 08:32:36,4.275,3.018,92.540,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5345746944.0,918781952.0,15698423808.0,11656126464.0,3287754.0,5771061.0
12-04 08:32:37,3.869,3.196,92.935,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347262464.0,918781952.0,15704477696.0,11648557056.0,3287756.0,3837840.0
12-04 08:32:38,4.686,3.180,91.967,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5347172352.0,918781952.0,15711186944.0,11641937920.0,3626778.0,4092905.0
12-04 08:32:39,4.406,3.491,91.937,0.0,0.0,0.166,0.0,45056.0,0.0,6.0,5347135488.0,918781952.0,15718051840.0,11635109888.0,3387978.0,3891740.0
12-04 08:32:40,4.118,2.437,93.025,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5347618816.0,918781952.0,15723593728.0,11629084672.0,3336757.0,6177761.0
12-04 08:32:41,3.545,3.215,93.075,0.0,0.0,0.165,0.0,0.0,0.0,0.0,5347246080.0,918781952.0,15729102848.0,11623948288.0,2439615.0,3457268.0
12-04 08:32:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347401728.0,918781952.0,15729971200.0,11622924288.0,6836.0,4826.0
12-04 08:32:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5347397632.0,918781952.0,15729975296.0,11622924288.0,11841.0,61289.0
12-04 08:32:44,0.0,0.084,97.826,2.090,0.0,0.0,0.0,143937536.0,0.0,209.0,5347422208.0,918781952.0,15729983488.0,11622891520.0,6996.0,4892.0
12-04 08:32:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36573184.0,0.0,45.0,5347422208.0,918781952.0,15729983488.0,11622891520.0,7274.0,5366.0
12-04 08:32:46,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5347422208.0,918781952.0,15729983488.0,11622891520.0,8929.0,8400.0
12-04 08:32:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347422208.0,918781952.0,15729983488.0,11622891520.0,7584.0,6193.0
12-04 08:32:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5347422208.0,918781952.0,15729983488.0,11622891520.0,7681.0,6169.0
12-04 08:32:49,3.766,3.180,92.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5347414016.0,918781952.0,15734788096.0,11618095104.0,3021832.0,3864498.0
12-04 08:32:50,4.286,3.697,91.933,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5347823616.0,918781952.0,15742189568.0,11610284032.0,3696242.0,4277122.0
12-04 08:32:51,5.236,4.476,90.118,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5347266560.0,918781952.0,15751761920.0,11601268736.0,4723929.0,7089217.0
12-04 08:32:52,4.264,3.177,92.224,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5348462592.0,918781952.0,15756152832.0,11595681792.0,3450684.0,3962071.0
12-04 08:32:53,5.158,4.825,89.684,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5346107392.0,918781952.0,15767011328.0,11587178496.0,4279909.0,6226848.0
12-04 08:32:54,5.495,3.664,90.674,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5347160064.0,918781952.0,15773167616.0,11579969536.0,3552935.0,4227215.0
12-04 08:32:55,4.847,3.571,91.412,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5348986880.0,918781952.0,15780392960.0,11570917376.0,4453241.0,6245333.0
12-04 08:32:56,4.0,3.234,92.511,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5346729984.0,918781952.0,15790325760.0,11563241472.0,3921676.0,4545033.0
12-04 08:32:57,5.378,3.697,90.672,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5347180544.0,918781952.0,15798030336.0,11555086336.0,4388818.0,4845548.0
12-04 08:32:58,3.932,2.650,93.248,0.171,0.0,0.0,0.0,12288.0,0.0,2.0,5348761600.0,918781952.0,15804743680.0,11546791936.0,3646396.0,6152596.0
12-04 08:32:59,4.021,4.021,91.702,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5350432768.0,918781952.0,15813120000.0,11536744448.0,4404180.0,6445016.0
12-04 08:33:00,4.311,3.381,92.223,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5351055360.0,918781952.0,15821172736.0,11528069120.0,3838983.0,4207240.0
12-04 08:33:01,5.700,3.772,90.277,0.0,0.0,0.251,0.0,36864.0,0.0,7.0,5350166528.0,918781952.0,15828824064.0,11521306624.0,3976100.0,4344161.0
12-04 08:33:02,5.148,3.291,91.392,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5349281792.0,918781952.0,15837261824.0,11513753600.0,4072575.0,6147363.0
12-04 08:33:03,3.833,2.896,93.101,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5350105088.0,918781952.0,15844753408.0,11505438720.0,3799583.0,4139785.0
12-04 08:33:04,5.814,3.987,89.950,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5350105088.0,918781952.0,15852490752.0,11497701376.0,4090482.0,6295357.0
12-04 08:33:05,4.774,3.325,91.731,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5350264832.0,918781952.0,15861432320.0,11488600064.0,4424223.0,3634444.0
12-04 08:33:06,5.232,3.713,90.886,0.0,0.0,0.169,0.0,24576.0,0.0,3.0,5349502976.0,918781952.0,15868796928.0,11481997312.0,4158706.0,8347221.0
12-04 08:33:07,3.918,2.981,92.930,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5348913152.0,918781952.0,15878049792.0,11473334272.0,3955820.0,4283582.0
12-04 08:33:08,4.266,3.328,92.150,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5350490112.0,918781952.0,15884947456.0,11464859648.0,4143236.0,6668882.0
12-04 08:33:09,4.862,3.856,91.115,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,5350060032.0,918781952.0,15892910080.0,11457327104.0,3865448.0,3914882.0
12-04 08:33:10,4.962,3.422,91.189,0.086,0.0,0.342,0.0,28672.0,0.0,3.0,5350514688.0,918781952.0,15900676096.0,11449106432.0,4507617.0,6933650.0
12-04 08:33:11,4.307,3.209,92.399,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5350232064.0,918781952.0,15909339136.0,11440726016.0,3836305.0,4168785.0
12-04 08:33:12,5.259,3.673,90.735,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5349810176.0,918781952.0,15917092864.0,11433394176.0,3990862.0,6013436.0
12-04 08:33:13,4.473,4.051,91.308,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5349343232.0,918781952.0,15925149696.0,11425804288.0,4173660.0,4208730.0
12-04 08:33:14,4.626,3.196,91.926,0.0,0.0,0.252,0.0,24576.0,0.0,4.0,5350060032.0,918781952.0,15932145664.0,11418091520.0,3592975.0,6259590.0
12-04 08:33:15,4.545,4.714,90.657,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5349322752.0,918781952.0,15941009408.0,11409965056.0,4345418.0,4480747.0
12-04 08:33:16,4.862,3.772,91.031,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,5348409344.0,918786048.0,15949606912.0,11402276864.0,4032421.0,6125701.0
12-04 08:33:17,4.128,3.960,91.660,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5349502976.0,918786048.0,15956443136.0,11394347008.0,3748444.0,4005502.0
12-04 08:33:18,6.489,4.576,88.852,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5349744640.0,918786048.0,15965057024.0,11385491456.0,4205088.0,6677529.0
12-04 08:33:19,4.954,4.114,89.253,1.427,0.0,0.252,0.0,59932672.0,0.0,70.0,5350338560.0,918786048.0,15971672064.0,11378282496.0,4202638.0,4405625.0
12-04 08:33:20,4.790,4.118,89.580,1.429,0.0,0.084,0.0,185618432.0,0.0,212.0,5350412288.0,918786048.0,15980158976.0,11369721856.0,4022486.0,6379584.0
12-04 08:33:21,5.419,3.895,90.601,0.0,0.0,0.085,0.0,40960.0,0.0,3.0,5350436864.0,918786048.0,15989465088.0,11360391168.0,4507098.0,6565815.0
12-04 08:33:22,4.384,2.782,92.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5350612992.0,918786048.0,15996534784.0,11353145344.0,3530397.0,4258803.0
12-04 08:33:23,5.774,4.686,89.289,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5349892096.0,918786048.0,16005242880.0,11345158144.0,4627149.0,6592198.0
12-04 08:33:24,4.275,3.018,92.456,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5349810176.0,918786048.0,16012468224.0,11338014720.0,3465763.0,4033768.0
12-04 08:33:25,5.339,3.390,91.102,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5349867520.0,918786048.0,16021630976.0,11328794624.0,4474059.0,5682267.0
12-04 08:33:26,4.866,4.279,90.772,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5349634048.0,918786048.0,16028332032.0,11322327040.0,4136728.0,6189019.0
12-04 08:33:27,4.954,3.778,91.100,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5349634048.0,918786048.0,16035753984.0,11314905088.0,4076291.0,4378692.0
12-04 08:33:28,4.730,3.885,91.132,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5349621760.0,918786048.0,16045076480.0,11305594880.0,4222811.0,6967955.0
12-04 08:33:29,5.481,3.373,91.062,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5350969344.0,918786048.0,16053047296.0,11296276480.0,4303672.0,5844185.0
12-04 08:33:30,5.188,3.431,91.213,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5350883328.0,918786048.0,16059342848.0,11290066944.0,3517838.0,4555562.0
12-04 08:33:31,5.299,3.701,90.580,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,5350137856.0,918786048.0,16068972544.0,11281182720.0,4446853.0,4766609.0
12-04 08:33:32,5.100,3.846,91.054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5349953536.0,918786048.0,16076619776.0,11273719808.0,3931698.0,6546412.0
12-04 08:33:33,5.686,3.846,90.217,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5350027264.0,918786048.0,16084606976.0,11265658880.0,4166417.0,4433581.0
12-04 08:33:34,5.042,3.950,90.672,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5350199296.0,918786048.0,16092438528.0,11257655296.0,4251559.0,6656870.0
12-04 08:33:35,5.803,3.448,90.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5350432768.0,918786048.0,16100368384.0,11249491968.0,3942145.0,4522877.0
12-04 08:33:36,6.056,3.616,90.076,0.0,0.0,0.252,0.0,28672.0,0.0,5.0,5348999168.0,918786048.0,16109895680.0,11241398272.0,4413101.0,5439822.0
12-04 08:33:37,5.439,3.347,91.130,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5348605952.0,918786048.0,16116535296.0,11235151872.0,3728757.0,2170745.0
12-04 08:33:38,5.193,3.936,90.704,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5349490688.0,918786048.0,16124665856.0,11226136576.0,4123810.0,10012234.0
12-04 08:33:39,4.742,3.980,90.940,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5349908480.0,918786048.0,16133517312.0,11216867328.0,4397982.0,4505790.0
12-04 08:33:40,4.384,2.951,92.243,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5350658048.0,918786048.0,16139948032.0,11209687040.0,3668885.0,6273176.0
12-04 08:33:41,6.038,4.549,89.330,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,5350371328.0,918786048.0,16148078592.0,11201843200.0,4231726.0,4464687.0
12-04 08:33:42,4.289,4.037,91.590,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5350551552.0,918786048.0,16156045312.0,11193696256.0,3849054.0,6190459.0
12-04 08:33:43,5.435,4.431,89.883,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5349867520.0,918786048.0,16165048320.0,11185377280.0,4373671.0,5224132.0
12-04 08:33:44,5.013,3.823,90.994,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5350387712.0,918786048.0,16173576192.0,11176329216.0,4500846.0,6748149.0
12-04 08:33:45,5.184,4.348,90.217,0.167,0.0,0.084,0.0,49152.0,0.0,4.0,5350141952.0,918786048.0,16180420608.0,11169730560.0,4082406.0,4679604.0
12-04 08:33:46,4.223,3.716,91.807,0.0,0.0,0.253,0.0,28672.0,0.0,3.0,5349789696.0,918786048.0,16189464576.0,11161038848.0,3938450.0,6156808.0
12-04 08:33:47,5.075,4.493,90.349,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5350084608.0,918786048.0,16198000640.0,11152207872.0,4055318.0,4233412.0
12-04 08:33:48,4.886,3.875,90.901,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5350739968.0,918786048.0,16205037568.0,11144515584.0,4165343.0,6725722.0
12-04 08:33:49,1.928,1.257,96.815,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5350612992.0,918786048.0,16209670144.0,11140009984.0,1609679.0,2890638.0
12-04 08:33:50,0.167,0.251,96.241,3.342,0.0,0.0,0.0,198189056.0,0.0,234.0,5351387136.0,918786048.0,16209670144.0,11139235840.0,24879.0,23373.0
12-04 08:33:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,35995648.0,0.0,46.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,9755.0,59303.0
12-04 08:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,6223.0,3740.0
12-04 08:33:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,6836.0,4890.0
12-04 08:33:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,8622.0,7862.0
12-04 08:33:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,7101.0,5140.0
12-04 08:33:56,0.251,0.418,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5351247872.0,918786048.0,16209678336.0,11139366912.0,263111.0,143687.0
12-04 08:33:57,4.754,3.336,91.743,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5351284736.0,918786048.0,16215293952.0,11133714432.0,3513617.0,4187571.0
12-04 08:33:58,5.570,4.641,89.536,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5350567936.0,918786048.0,16224890880.0,11124834304.0,4850626.0,7037981.0
12-04 08:33:59,5.250,3.917,90.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5351100416.0,918786048.0,16233512960.0,11115679744.0,4030594.0,4571873.0
12-04 08:34:00,6.621,4.075,89.134,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5350379520.0,918786048.0,16243290112.0,11106623488.0,4973702.0,7301697.0
12-04 08:34:01,4.304,3.797,91.646,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5350137856.0,918786048.0,16250580992.0,11099574272.0,4122880.0,4497432.0
12-04 08:34:02,5.051,4.125,90.572,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5349797888.0,918786048.0,16259358720.0,11091136512.0,4597621.0,6949599.0
12-04 08:34:03,4.722,3.626,91.315,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,5350330368.0,918786048.0,16267841536.0,11082121216.0,4104650.0,6177712.0
12-04 08:34:04,7.398,4.821,87.448,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5350211584.0,918786048.0,16277671936.0,11072409600.0,5115539.0,5437561.0
12-04 08:34:05,5.038,3.610,91.268,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5350150144.0,918786048.0,16285257728.0,11064885248.0,3745934.0,6135419.0
12-04 08:34:06,5.276,4.523,90.117,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5350039552.0,918786048.0,16293179392.0,11057074176.0,4298784.0,4736886.0
12-04 08:34:07,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5350342656.0,918786048.0,16294776832.0,11055173632.0,8364.0,6306.0
12-04 08:34:08,0.589,0.337,99.074,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5350334464.0,918786048.0,16294785024.0,11055173632.0,730374.0,2371228.0
12-04 08:34:09,7.360,6.345,86.041,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5350789120.0,918786048.0,16306819072.0,11042684928.0,6573562.0,7406466.0
12-04 08:34:10,8.983,7.119,83.644,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5350838272.0,918786048.0,16323088384.0,11026366464.0,7652763.0,10221985.0
12-04 08:34:11,8.227,5.598,85.751,0.0,0.0,0.424,0.0,12288.0,0.0,3.0,5350858752.0,918786048.0,16335429632.0,11014004736.0,6519358.0,10232589.0
12-04 08:34:12,5.887,3.072,90.700,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5350678528.0,918786048.0,16345137152.0,11004477440.0,4498178.0,4944783.0
12-04 08:34:13,6.567,5.403,87.781,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,5350260736.0,918786048.0,16355586048.0,10994446336.0,4989626.0,7193898.0
12-04 08:34:14,6.162,4.413,89.092,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5349629952.0,918786048.0,16364597248.0,10986065920.0,4498402.0,6751948.0
12-04 08:34:15,4.798,4.125,90.741,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,5351305216.0,918786048.0,16372580352.0,10976407552.0,4252884.0,4297534.0
12-04 08:34:16,6.012,4.064,89.670,0.0,0.0,0.254,0.0,8192.0,0.0,2.0,5351358464.0,918786048.0,16381075456.0,10967859200.0,4517297.0,6995800.0
12-04 08:34:17,5.351,4.264,90.134,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5351948288.0,918786048.0,16389525504.0,10958819328.0,4355045.0,4924238.0
12-04 08:34:18,5.644,4.381,89.806,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5351731200.0,918786048.0,16398700544.0,10949861376.0,4818057.0,6902367.0
12-04 08:34:19,5.387,3.872,90.572,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5351768064.0,918786048.0,16407609344.0,10940915712.0,4279173.0,6714340.0
12-04 08:34:20,4.794,3.953,91.085,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5351243776.0,918786048.0,16416067584.0,10932981760.0,4105982.0,4448399.0
12-04 08:34:21,5.616,4.023,89.858,0.168,0.0,0.335,0.0,28672.0,0.0,3.0,5353635840.0,918786048.0,16423710720.0,10922946560.0,4432724.0,6601976.0
12-04 08:34:22,5.290,3.694,90.680,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5352095744.0,918786048.0,16432263168.0,10915934208.0,4223181.0,4413125.0
12-04 08:34:23,4.420,3.003,92.494,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5353205760.0,918786048.0,16437407744.0,10909679616.0,3145095.0,5970126.0
12-04 08:34:24,6.424,5.241,87.997,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5352529920.0,918786048.0,16449540096.0,10898223104.0,5506264.0,7326753.0
12-04 08:34:25,5.887,4.542,87.721,1.766,0.0,0.084,0.0,67866624.0,0.0,85.0,5353328640.0,918786048.0,16458211328.0,10888753152.0,4734413.0,4788220.0
12-04 08:34:26,5.339,4.407,88.729,1.186,0.0,0.339,0.0,184610816.0,0.0,201.0,5353566208.0,918786048.0,16468164608.0,10878562304.0,4725344.0,6836004.0
12-04 08:34:27,4.149,4.488,91.109,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5354233856.0,918786048.0,16476516352.0,10869542912.0,4230727.0,6651558.0
12-04 08:34:28,6.045,4.618,89.253,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5353828352.0,918786048.0,16486473728.0,10859991040.0,4850207.0,5103798.0
12-04 08:34:29,5.486,4.738,89.692,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5353197568.0,918786048.0,16494817280.0,10852278272.0,4180872.0,6696367.0
12-04 08:34:30,4.661,3.644,91.441,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5354491904.0,918786048.0,16502792192.0,10843009024.0,4264292.0,6114291.0
12-04 08:34:31,6.292,4.279,89.178,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5353734144.0,918786048.0,16511422464.0,10835136512.0,4357060.0,4625412.0
12-04 08:34:32,5.320,4.406,90.191,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5355233280.0,918786048.0,16518111232.0,10826948608.0,4105585.0,6298945.0
12-04 08:34:33,6.150,3.960,89.553,0.084,0.0,0.253,0.0,28672.0,0.0,4.0,5354287104.0,918786048.0,16528617472.0,10817388544.0,4803946.0,4995852.0
12-04 08:34:34,5.115,3.410,91.304,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5354614784.0,918786048.0,16537948160.0,10807730176.0,4488798.0,7107249.0
12-04 08:34:35,5.374,4.450,90.008,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5355474944.0,918786048.0,16545972224.0,10798845952.0,4612957.0,6808790.0
12-04 08:34:36,5.250,3.641,90.855,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5354242048.0,918786048.0,16554594304.0,10791456768.0,4368076.0,4658540.0
12-04 08:34:37,5.321,3.885,90.541,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5355409408.0,918786048.0,16564092928.0,10780790784.0,4540096.0,7011453.0
12-04 08:34:38,6.010,4.424,89.316,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5355974656.0,918786048.0,16572383232.0,10771935232.0,4465537.0,6615531.0
12-04 08:34:39,4.645,3.632,91.554,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5356281856.0,918786048.0,16580014080.0,10763997184.0,3994334.0,4157647.0
12-04 08:34:40,5.936,5.853,87.881,0.0,0.0,0.330,0.0,0.0,0.0,0.0,5355302912.0,918786048.0,16590147584.0,10754842624.0,4757358.0,5268187.0
12-04 08:34:41,4.469,3.541,91.821,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5356613632.0,918786048.0,16597118976.0,10746560512.0,3904131.0,5496706.0
12-04 08:34:42,6.281,4.858,88.610,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5356855296.0,918786048.0,16607260672.0,10736177152.0,4940121.0,7076213.0
12-04 08:34:43,4.835,3.138,92.027,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5356736512.0,918786048.0,16615817216.0,10727739392.0,3956150.0,6334316.0
12-04 08:34:44,5.787,3.574,90.553,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5356965888.0,918786048.0,16624730112.0,10718597120.0,4739503.0,4911141.0
12-04 08:34:45,4.576,3.644,91.610,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5357330432.0,918786048.0,16631382016.0,10711580672.0,4083626.0,6448615.0
12-04 08:34:46,6.588,4.307,89.020,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,5357850624.0,918786048.0,16641966080.0,10700476416.0,4834848.0,6862683.0
12-04 08:34:47,4.847,3.146,91.752,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5358407680.0,918786048.0,16649863168.0,10692022272.0,3956322.0,4321851.0
12-04 08:34:48,4.488,3.387,92.041,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5359927296.0,918786048.0,16656203776.0,10684162048.0,3822939.0,4547292.0
12-04 08:34:49,6.223,4.859,88.576,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5358686208.0,918786048.0,16668426240.0,10673180672.0,5633076.0,9342897.0
12-04 08:34:50,5.467,3.448,90.496,0.252,0.0,0.336,0.0,12288.0,0.0,2.0,5359198208.0,918786048.0,16676065280.0,10665029632.0,4127102.0,4334233.0
12-04 08:34:51,4.983,3.885,90.963,0.0,0.0,0.169,0.0,24576.0,0.0,2.0,5359161344.0,918786048.0,16685207552.0,10655924224.0,4335753.0,6575961.0
12-04 08:34:52,5.877,3.946,90.008,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5358723072.0,918786048.0,16694087680.0,10647482368.0,4654099.0,4905792.0
12-04 08:34:53,5.030,3.666,91.134,0.0,0.0,0.171,0.0,28672.0,0.0,3.0,5358632960.0,918786048.0,16703578112.0,10638082048.0,4527539.0,6749470.0
12-04 08:34:54,5.877,4.553,89.404,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5359972352.0,918786048.0,16711184384.0,10629136384.0,4244454.0,6626474.0
12-04 08:34:55,5.738,3.713,90.380,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5359575040.0,918786048.0,16719208448.0,10621509632.0,4531458.0,4676264.0
12-04 08:34:56,4.657,4.064,86.029,5.080,0.0,0.169,0.0,202358784.0,0.0,226.0,5361131520.0,918786048.0,16728457216.0,10610704384.0,4329169.0,6472248.0
12-04 08:34:57,5.156,3.381,91.124,0.0,0.0,0.338,0.0,62251008.0,0.0,71.0,5361549312.0,918786048.0,16736653312.0,10602090496.0,4380128.0,4779060.0
12-04 08:34:58,5.299,4.205,90.244,0.0,0.0,0.252,0.0,40960.0,0.0,3.0,5360832512.0,918786048.0,16745500672.0,10593959936.0,4495141.0,6629972.0
12-04 08:34:59,5.824,4.493,89.517,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5361201152.0,918786048.0,16753004544.0,10586087424.0,4349896.0,6474553.0
12-04 08:35:00,5.803,3.448,90.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5361049600.0,918786048.0,16762413056.0,10576830464.0,4343597.0,4652156.0
12-04 08:35:01,5.295,3.501,90.948,0.0,0.0,0.256,0.0,36864.0,0.0,5.0,5360959488.0,918786048.0,16772448256.0,10566885376.0,4722424.0,6972323.0
12-04 08:35:02,4.355,2.904,92.570,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5362401280.0,918786048.0,16779284480.0,10558607360.0,4050300.0,6350970.0
12-04 08:35:03,6.091,4.230,89.509,0.0,0.0,0.169,0.0,45056.0,0.0,2.0,5362237440.0,918786048.0,16787906560.0,10550149120.0,4768492.0,4854866.0
12-04 08:35:04,5.818,3.710,90.304,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5362302976.0,918786048.0,16797143040.0,10540847104.0,4437945.0,6980442.0
12-04 08:35:05,5.593,4.591,89.566,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5362745344.0,918786048.0,16805584896.0,10531962880.0,4560052.0,4820506.0
12-04 08:35:06,5.197,3.604,91.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5362225152.0,918786048.0,16812204032.0,10525863936.0,3972229.0,6132624.0
12-04 08:35:07,5.987,4.300,89.460,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5362434048.0,918786048.0,16823541760.0,10514317312.0,4754799.0,7022905.0
12-04 08:35:08,5.059,3.879,90.809,0.169,0.0,0.084,0.0,28672.0,0.0,4.0,5363195904.0,918786048.0,16830500864.0,10506596352.0,4330827.0,4287162.0
12-04 08:35:09,5.616,4.107,90.109,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5364396032.0,918786048.0,16838287360.0,10497609728.0,4286634.0,6554438.0
12-04 08:35:10,4.862,4.862,90.109,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5364219904.0,918786048.0,16848232448.0,10487840768.0,4487547.0,6433099.0
12-04 08:35:11,4.940,3.237,91.652,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5363810304.0,918786048.0,16857563136.0,10478919680.0,4391352.0,4891635.0
12-04 08:35:12,5.528,3.853,90.452,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5364248576.0,918786048.0,16865087488.0,10470957056.0,4160209.0,5256060.0
12-04 08:35:13,5.228,4.132,90.556,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5365039104.0,918790144.0,16873566208.0,10461683712.0,4670019.0,2830656.0
12-04 08:35:14,5.593,3.898,90.085,0.254,0.0,0.169,0.0,12288.0,0.0,2.0,5364719616.0,918790144.0,16883609600.0,10451959808.0,4755705.0,10453629.0
12-04 08:35:15,5.546,3.613,90.504,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5365587968.0,918790144.0,16891015168.0,10443685888.0,4213779.0,6318604.0
12-04 08:35:16,5.662,4.413,89.842,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5365264384.0,918790144.0,16899211264.0,10435813376.0,4380084.0,4346076.0
12-04 08:35:17,5.063,3.544,91.224,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5365551104.0,918790144.0,16907948032.0,10426789888.0,4262550.0,6501912.0
12-04 08:35:18,7.209,4.694,87.846,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5366071296.0,918794240.0,16916176896.0,10418036736.0,4737319.0,7061515.0
12-04 08:35:19,5.072,3.804,91.040,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5365452800.0,918794240.0,16924733440.0,10410098688.0,4405143.0,4745698.0
12-04 08:35:20,4.480,3.635,91.547,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5365821440.0,918794240.0,16933801984.0,10400661504.0,3982499.0,6084629.0
12-04 08:35:21,5.664,4.565,89.603,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,5366247424.0,918794240.0,16943079424.0,10390958080.0,4787717.0,5137785.0
12-04 08:35:22,4.996,3.556,91.279,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5366321152.0,918794240.0,16951869440.0,10382094336.0,4220627.0,6471496.0
12-04 08:35:23,5.325,4.311,90.194,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5368029184.0,918794240.0,16959369216.0,10372886528.0,4675768.0,7092752.0
12-04 08:35:24,6.119,3.688,89.941,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5366870016.0,918794240.0,16969281536.0,10364133376.0,4660282.0,4938893.0
12-04 08:35:25,5.161,3.046,91.540,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5367103488.0,918794240.0,16977780736.0,10355400704.0,4179526.0,6561892.0
12-04 08:35:26,5.272,3.741,89.626,1.190,0.0,0.170,0.0,43675648.0,0.0,54.0,5367087104.0,918794240.0,16986218496.0,10346979328.0,4522619.0,6570128.0
12-04 08:35:27,4.895,4.219,87.932,2.532,0.0,0.422,0.0,219906048.0,0.0,258.0,5367496704.0,918794240.0,16995160064.0,10337628160.0,4405690.0,4614381.0
12-04 08:35:28,5.551,4.458,89.823,0.0,0.0,0.168,0.0,40960.0,0.0,3.0,5368213504.0,918794240.0,17003061248.0,10329010176.0,4621759.0,7002670.0
12-04 08:35:29,5.621,4.782,89.430,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5368881152.0,918794240.0,17013522432.0,10317881344.0,4643160.0,5419100.0
12-04 08:35:30,5.051,3.535,91.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5369430016.0,918794240.0,17021034496.0,10309820416.0,4082600.0,5952226.0
12-04 08:35:31,5.115,3.922,90.793,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5369073664.0,918794240.0,17030172672.0,10301038592.0,4762218.0,7071910.0
12-04 08:35:32,5.709,3.610,90.344,0.168,0.0,0.168,0.0,32768.0,0.0,4.0,5368545280.0,918794240.0,17039183872.0,10292555776.0,4319270.0,4506706.0
12-04 08:35:33,4.822,3.976,91.032,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5369405440.0,918794240.0,17045999616.0,10284879872.0,4482206.0,6642524.0
12-04 08:35:34,6.572,4.409,88.769,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5369769984.0,918794240.0,17055264768.0,10275250176.0,4417014.0,6601089.0
12-04 08:35:35,4.289,4.458,91.001,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5369573376.0,918794240.0,17062916096.0,10267795456.0,4274867.0,4604793.0
12-04 08:35:36,5.882,4.370,89.496,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5369147392.0,918794240.0,17073090560.0,10258046976.0,4636057.0,6626180.0
12-04 08:35:37,4.565,3.466,91.547,0.0,0.0,0.423,0.0,57344.0,0.0,10.0,5369860096.0,918794240.0,17080786944.0,10249637888.0,3966022.0,4216122.0
12-04 08:35:38,6.0,5.667,88.167,0.0,0.0,0.167,0.0,28672.0,0.0,4.0,5370126336.0,918794240.0,17090711552.0,10239447040.0,4908118.0,7074183.0
12-04 08:35:39,5.206,3.526,91.184,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5370568704.0,918794240.0,17098022912.0,10231693312.0,3942189.0,6152809.0
12-04 08:35:40,5.316,4.473,89.958,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5369733120.0,918794240.0,17108787200.0,10221764608.0,4729243.0,4832184.0
12-04 08:35:41,5.055,3.960,90.817,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5371179008.0,918794240.0,17115660288.0,10213445632.0,4020007.0,6430077.0
12-04 08:35:42,5.649,4.384,89.882,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5371150336.0,918794240.0,17125380096.0,10203754496.0,4663790.0,6826207.0
12-04 08:35:43,5.387,4.209,90.067,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5372243968.0,918794240.0,17132503040.0,10195537920.0,4661294.0,4982314.0
12-04 08:35:44,5.294,3.697,90.756,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5370814464.0,918794240.0,17141534720.0,10187935744.0,4167345.0,6607983.0
12-04 08:35:45,5.485,4.726,89.536,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5371023360.0,918794240.0,17152233472.0,10177028096.0,4769939.0,3725640.0
12-04 08:35:46,4.572,2.964,92.210,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5371920384.0,918794240.0,17159061504.0,10169303040.0,3918945.0,7303435.0
12-04 08:35:47,5.263,3.820,90.747,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5371383808.0,918794240.0,17168416768.0,10160484352.0,4715845.0,6953547.0
12-04 08:35:48,4.992,3.723,91.201,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5371052032.0,918794240.0,17177026560.0,10152206336.0,4318495.0,4437547.0
12-04 08:35:49,5.626,4.030,90.092,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5371609088.0,918794240.0,17185742848.0,10142932992.0,4458102.0,6860708.0
12-04 08:35:50,6.538,4.526,88.768,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5372805120.0,918794240.0,17194823680.0,10132656128.0,4602324.0,6749425.0
12-04 08:35:51,6.071,3.879,89.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5372796928.0,918794240.0,17203421184.0,10124066816.0,4294512.0,4508447.0
12-04 08:35:52,5.570,4.051,90.127,0.0,0.0,0.253,0.0,20480.0,0.0,1.0,5372878848.0,918794240.0,17212133376.0,10115272704.0,4607600.0,6731911.0
12-04 08:35:53,5.430,4.177,90.058,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,5373308928.0,918798336.0,17219219456.0,10107752448.0,4184511.0,4787783.0
12-04 08:35:54,5.607,3.398,90.654,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5373304832.0,918798336.0,17229615104.0,10097360896.0,4681149.0,6762715.0
12-04 08:35:55,5.148,4.388,90.295,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5373186048.0,918798336.0,17238925312.0,10088169472.0,4465999.0,6770556.0
12-04 08:35:56,4.790,3.866,91.092,0.168,0.0,0.084,0.0,28672.0,0.0,6.0,5373640704.0,918798336.0,17247072256.0,10079567872.0,4041803.0,4031881.0
12-04 08:35:57,0.754,0.586,95.729,2.931,0.0,0.0,0.0,159678464.0,0.0,175.0,5374582784.0,918798336.0,17248423936.0,10077274112.0,602753.0,2052057.0
12-04 08:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98439168.0,0.0,109.0,5374418944.0,918798336.0,17248423936.0,10077437952.0,8184.0,6846.0
12-04 08:35:59,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5374414848.0,918798336.0,17248428032.0,10077437952.0,10627.0,251836.0
12-04 08:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5374414848.0,918798336.0,17248428032.0,10077437952.0,7156.0,5273.0
12-04 08:36:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5374414848.0,918798336.0,17248428032.0,10077437952.0,8624.0,7646.0
12-04 08:36:02,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5374410752.0,918798336.0,17248432128.0,10077437952.0,6153.0,3656.0
12-04 08:36:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5374406656.0,918798336.0,17248436224.0,10077437952.0,7590.0,6151.0
12-04 08:36:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5374406656.0,918798336.0,17248436224.0,10077437952.0,8464.0,6291.0
12-04 08:36:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5374406656.0,918798336.0,17248436224.0,10077437952.0,9248.0,7880.0
12-04 08:36:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5373517824.0,918798336.0,17248436224.0,10078326784.0,8863.0,6836.0
12-04 08:36:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5373517824.0,918798336.0,17248436224.0,10078326784.0,8312.0,5842.0
12-04 08:36:08,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5373517824.0,918798336.0,17248436224.0,10078326784.0,9794.0,7470.0
12-04 08:36:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5373517824.0,918798336.0,17248436224.0,10078326784.0,8952.0,7143.0
12-04 08:36:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5374414848.0,918798336.0,17248436224.0,10077429760.0,8334.0,6549.0
12-04 08:36:11,0.0,0.083,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5374410752.0,918798336.0,17248440320.0,10077429760.0,8340.0,6508.0
12-04 08:36:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,5374410752.0,918798336.0,17248440320.0,10077429760.0,7679.0,5419.0
12-04 08:36:13,3.212,2.705,93.914,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5373890560.0,918798336.0,17253199872.0,10073190400.0,2872813.0,3708339.0
12-04 08:36:14,4.341,4.341,90.985,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5373853696.0,918798336.0,17259851776.0,10066575360.0,3860650.0,4265639.0
12-04 08:36:15,4.888,4.391,90.638,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5374750720.0,918798336.0,17266855936.0,10058674176.0,3744845.0,4412041.0
12-04 08:36:16,3.008,2.005,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5375205376.0,918798336.0,17273167872.0,10051907584.0,2336931.0,3472012.0
12-04 08:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5375205376.0,918798336.0,17273167872.0,10051907584.0,8150.0,6788.0
12-04 08:36:18,4.503,3.823,91.589,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5375115264.0,918798336.0,17280507904.0,10044657664.0,4107515.0,6220983.0
12-04 08:36:19,9.402,7.436,82.564,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5375053824.0,918798336.0,17296404480.0,10028822528.0,8545417.0,10953880.0
12-04 08:36:20,7.816,5.692,85.981,0.085,0.0,0.425,0.0,28672.0,0.0,4.0,5375332352.0,918798336.0,17310089216.0,10014859264.0,6804753.0,9747522.0
12-04 08:36:21,6.181,5.080,88.400,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5375819776.0,918798336.0,17321328640.0,10003132416.0,5287829.0,7016328.0
12-04 08:36:22,7.928,5.797,85.848,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5376733184.0,918798336.0,17333977088.0,9989570560.0,6307994.0,8295595.0
12-04 08:36:23,6.926,4.392,88.429,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5376811008.0,918798336.0,17344311296.0,9979158528.0,5230388.0,7042191.0
12-04 08:36:24,4.407,3.814,91.695,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5376659456.0,918798336.0,17352904704.0,9970716672.0,4188715.0,4592746.0
12-04 08:36:25,5.640,4.209,89.899,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5377880064.0,918798336.0,17360478208.0,9961922560.0,4570998.0,7038291.0
12-04 08:36:26,6.833,4.917,88.0,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,5376638976.0,918798336.0,17371901952.0,9951739904.0,5057627.0,6911908.0
12-04 08:36:27,5.774,5.188,88.954,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,5378654208.0,918798336.0,17380487168.0,9941139456.0,4819932.0,7178796.0
12-04 08:36:28,6.186,4.237,89.407,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5377908736.0,918798336.0,17391472640.0,9930899456.0,5075301.0,6815036.0
12-04 08:36:29,5.342,4.758,89.733,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5377916928.0,918798336.0,17400127488.0,9922236416.0,4315070.0,4068778.0
12-04 08:36:30,6.487,4.465,88.880,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5378826240.0,918798336.0,17409785856.0,9911668736.0,5153851.0,7347533.0
12-04 08:36:31,5.117,4.362,90.436,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5380161536.0,918798336.0,17417748480.0,9902370816.0,4302455.0,6375973.0
12-04 08:36:32,6.032,4.333,88.785,0.595,0.0,0.255,0.0,26402816.0,0.0,37.0,5381410816.0,918798336.0,17427918848.0,9890951168.0,5110054.0,6328275.0
12-04 08:36:33,4.962,3.785,89.992,0.925,0.0,0.336,0.0,155430912.0,0.0,171.0,5380407296.0,918798336.0,17435459584.0,9884413952.0,4188069.0,5003650.0
12-04 08:36:34,5.902,4.637,89.207,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5379989504.0,918798336.0,17446125568.0,9874165760.0,5123132.0,7370475.0
12-04 08:36:35,7.256,5.338,87.239,0.0,0.0,0.167,0.0,36864.0,0.0,3.0,5381730304.0,918798336.0,17454891008.0,9863659520.0,4971745.0,7014024.0
12-04 08:36:36,5.902,4.047,89.882,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5379047424.0,918798336.0,17465122816.0,9856110592.0,4275341.0,4639967.0
12-04 08:36:37,5.659,4.392,89.696,0.084,0.0,0.169,0.0,28672.0,0.0,3.0,5380476928.0,918798336.0,17474166784.0,9845637120.0,4801433.0,6367077.0
12-04 08:36:38,6.224,5.062,88.465,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5380698112.0,918798336.0,17483374592.0,9836208128.0,4714602.0,6845139.0
12-04 08:36:39,6.873,4.443,88.433,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5381726208.0,918798336.0,17493377024.0,9825177600.0,5113748.0,6985754.0
12-04 08:36:40,6.182,4.595,89.223,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5381410816.0,918798336.0,17502638080.0,9816231936.0,4586872.0,5175998.0
12-04 08:36:41,5.178,3.735,91.002,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5381763072.0,918798336.0,17511243776.0,9807273984.0,4549805.0,6278312.0
12-04 08:36:42,6.119,4.443,89.355,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5381328896.0,918798336.0,17520496640.0,9798455296.0,4750763.0,7021986.0
12-04 08:36:43,5.458,4.534,89.589,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5381763072.0,918798336.0,17529450496.0,9789067264.0,4631878.0,6618511.0
12-04 08:36:44,6.056,5.214,88.562,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5382041600.0,918798336.0,17539428352.0,9778810880.0,5224254.0,7577755.0
12-04 08:36:45,5.514,4.344,89.975,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5383016448.0,918798336.0,17547251712.0,9770012672.0,4354535.0,4479385.0
12-04 08:36:46,0.499,0.499,98.919,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5382938624.0,918798336.0,17549447168.0,9767895040.0,349593.0,296690.0
12-04 08:36:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5383389184.0,918798336.0,17549451264.0,9767440384.0,18334.0,1601572.0
12-04 08:36:48,1.918,1.751,96.247,0.0,0.0,0.083,0.0,24576.0,0.0,4.0,5382795264.0,918798336.0,17551179776.0,9766305792.0,1635511.0,1022432.0
12-04 08:36:49,7.204,5.660,86.878,0.086,0.0,0.172,0.0,12288.0,0.0,2.0,5383958528.0,918798336.0,17563271168.0,9753051136.0,6972118.0,7156667.0
12-04 08:36:50,11.689,7.594,80.205,0.0,0.0,0.512,0.0,16384.0,0.0,2.0,5383950336.0,918798336.0,17582280704.0,9734049792.0,8903641.0,14696649.0
12-04 08:36:51,10.059,6.762,82.925,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5383815168.0,918798336.0,17598193664.0,9718272000.0,7548357.0,10631804.0
12-04 08:36:52,7.319,5.106,87.319,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5384208384.0,918798336.0,17610948608.0,9705123840.0,6109073.0,7538154.0
12-04 08:36:53,7.197,5.690,87.029,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5384134656.0,918798336.0,17622380544.0,9693765632.0,5512056.0,7880193.0
12-04 08:36:54,4.823,3.618,91.473,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5384757248.0,918798336.0,17631784960.0,9683738624.0,4975019.0,7075020.0
12-04 08:36:55,6.812,5.214,87.637,0.084,0.0,0.252,0.0,28672.0,0.0,4.0,5384810496.0,918798336.0,17642659840.0,9672810496.0,5455625.0,7377733.0
12-04 08:36:56,5.966,4.790,89.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5385175040.0,918798336.0,17652834304.0,9662271488.0,4864726.0,7061854.0
12-04 08:36:57,5.004,4.071,90.755,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5384921088.0,918798336.0,17661304832.0,9654054912.0,4553960.0,4814134.0
12-04 08:36:58,5.748,4.396,89.772,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5385203712.0,918798336.0,17669627904.0,9645449216.0,4916247.0,7259409.0
12-04 08:36:59,6.266,4.403,89.077,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5386485760.0,918798336.0,17680498688.0,9633296384.0,5246109.0,7334589.0
12-04 08:37:00,5.481,4.132,90.135,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5386346496.0,918798336.0,17688788992.0,9625145344.0,4720528.0,6766852.0
12-04 08:37:01,5.111,3.578,90.971,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5386231808.0,918798336.0,17698566144.0,9615482880.0,4655325.0,4687642.0
12-04 08:37:02,6.728,4.205,88.814,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5385916416.0,918798336.0,17709076480.0,9605287936.0,5079667.0,7168979.0
12-04 08:37:03,5.415,4.315,86.294,3.807,0.0,0.169,0.0,209498112.0,0.0,237.0,5387079680.0,918798336.0,17717039104.0,9596162048.0,4534846.0,6745588.0
12-04 08:37:04,5.281,4.526,89.858,0.0,0.0,0.335,0.0,76328960.0,0.0,84.0,5385871360.0,918798336.0,17726521344.0,9587888128.0,4486453.0,6531083.0
12-04 08:37:05,5.308,3.938,90.411,0.0,0.0,0.342,0.0,53248.0,0.0,4.0,5387513856.0,918802432.0,17733931008.0,9578831872.0,4903348.0,4999112.0
12-04 08:37:06,6.408,4.132,89.207,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5386448896.0,918802432.0,17744928768.0,9568899072.0,4851035.0,6853662.0
12-04 08:37:07,5.059,4.216,89.545,1.096,0.0,0.084,0.0,28672.0,0.0,3.0,5386420224.0,918802432.0,17753751552.0,9560104960.0,4460105.0,6343348.0
12-04 08:37:08,6.419,4.054,89.358,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5388361728.0,918802432.0,17763266560.0,9548648448.0,4679029.0,6639790.0
12-04 08:37:09,4.348,3.751,91.731,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5388828672.0,918802432.0,17771442176.0,9540005888.0,4497105.0,4506067.0
12-04 08:37:10,6.0,4.667,89.167,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5388292096.0,918802432.0,17780142080.0,9531842560.0,4562076.0,6566372.0
12-04 08:37:11,6.266,4.488,88.908,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5388476416.0,918802432.0,17790685184.0,9521115136.0,5459268.0,7414573.0
12-04 08:37:12,5.729,4.634,89.469,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5389230080.0,918802432.0,17799348224.0,9511698432.0,4783831.0,7198764.0
12-04 08:37:13,5.574,4.139,90.118,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5390041088.0,918802432.0,17807876096.0,9502359552.0,4624320.0,4736467.0
12-04 08:37:14,5.485,4.557,89.873,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5389918208.0,918802432.0,17818509312.0,9491849216.0,4824481.0,6624261.0
12-04 08:37:15,5.828,4.580,89.342,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5389377536.0,918802432.0,17827549184.0,9483350016.0,4357320.0,6977490.0
12-04 08:37:16,7.048,4.809,87.728,0.0,0.0,0.415,0.0,0.0,0.0,0.0,5390315520.0,918802432.0,17837223936.0,9472737280.0,5023581.0,6825832.0
12-04 08:37:17,4.903,4.734,90.194,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5390303232.0,918802432.0,17846116352.0,9463857152.0,4547362.0,4692963.0
12-04 08:37:18,6.387,4.874,88.571,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5391642624.0,918802432.0,17855418368.0,9453215744.0,5020709.0,7383293.0
12-04 08:37:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5390753792.0,918802432.0,17857122304.0,9452400640.0,9526.0,9127.0
12-04 08:37:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5390753792.0,918802432.0,17857122304.0,9452400640.0,33379.0,1445091.0
12-04 08:37:21,2.515,1.676,95.725,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5391167488.0,918802432.0,17859346432.0,9449762816.0,2021305.0,1216017.0
12-04 08:37:22,9.328,7.059,83.361,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5390024704.0,918802432.0,17874612224.0,9435639808.0,6917355.0,9949707.0
12-04 08:37:23,10.656,7.673,81.415,0.0,0.0,0.256,0.0,28672.0,0.0,4.0,5391241216.0,918802432.0,17890050048.0,9418985472.0,8777325.0,11135459.0
12-04 08:37:24,9.572,6.633,83.543,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5390999552.0,918802432.0,17906827264.0,9402449920.0,7255505.0,10574349.0
12-04 08:37:25,6.712,4.843,88.105,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5392248832.0,918802432.0,17917231104.0,9390796800.0,5732537.0,6873127.0
12-04 08:37:26,8.502,6.313,84.680,0.0,0.0,0.505,0.0,16384.0,0.0,2.0,5392019456.0,918802432.0,17930510336.0,9377746944.0,6805097.0,9201882.0
12-04 08:37:27,5.922,4.061,89.848,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5392850944.0,918802432.0,17939902464.0,9367523328.0,4912233.0,6435142.0
12-04 08:37:28,5.051,3.788,90.993,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5393440768.0,918802432.0,17948037120.0,9358798848.0,4095878.0,6152854.0
12-04 08:37:29,6.509,4.565,88.842,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5392973824.0,918802432.0,17958895616.0,9348407296.0,5234260.0,7078901.0
12-04 08:37:30,4.843,3.993,90.909,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5393448960.0,918802432.0,17968222208.0,9338605568.0,4469579.0,4578457.0
12-04 08:37:31,5.223,4.465,89.975,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,5394014208.0,918802432.0,17976459264.0,9329803264.0,4662004.0,6653854.0
12-04 08:37:32,5.630,4.370,89.748,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5393379328.0,918802432.0,17986162688.0,9320734720.0,4500039.0,7064023.0
12-04 08:37:33,6.824,5.476,86.352,1.264,0.0,0.084,0.0,57905152.0,0.0,69.0,5394968576.0,918802432.0,17996619776.0,9308688384.0,5385122.0,7179848.0
12-04 08:37:34,5.941,4.519,86.862,2.427,0.0,0.251,0.0,227115008.0,0.0,252.0,5393620992.0,918802432.0,18005831680.0,9300824064.0,4677186.0,5144568.0
12-04 08:37:35,6.928,4.257,88.564,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5393989632.0,918802432.0,18015211520.0,9291075584.0,4675685.0,6409613.0
12-04 08:37:36,5.992,4.051,89.873,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,5392891904.0,918802432.0,18024366080.0,9283018752.0,4671525.0,6872477.0
12-04 08:37:37,5.476,3.875,90.227,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5393707008.0,918802432.0,18033065984.0,9273503744.0,4712891.0,6450865.0
12-04 08:37:38,5.392,3.623,90.817,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5395800064.0,918802432.0,18039803904.0,9264672768.0,4355418.0,4458113.0
12-04 08:37:39,5.281,4.089,90.545,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5394604032.0,918802432.0,18050494464.0,9255178240.0,4942501.0,6904400.0
12-04 08:37:40,6.408,4.132,89.207,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5395333120.0,918802432.0,18059665408.0,9245278208.0,4802122.0,6836952.0
12-04 08:37:41,5.603,3.905,90.323,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5394894848.0,918802432.0,18069917696.0,9235464192.0,4709889.0,6593169.0
12-04 08:37:42,5.051,4.377,90.404,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5395361792.0,918802432.0,18078179328.0,9226735616.0,4440911.0,4721409.0
12-04 08:37:43,7.083,4.553,87.943,0.253,0.0,0.169,0.0,45056.0,0.0,7.0,5395668992.0,918802432.0,18089488384.0,9215119360.0,5337236.0,7641663.0
12-04 08:37:44,6.141,4.398,89.129,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5396971520.0,918802432.0,18096054272.0,9207250944.0,4457482.0,6958253.0
12-04 08:37:45,4.876,4.363,90.505,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5396332544.0,918802432.0,18108121088.0,9195823104.0,5049772.0,7117544.0
12-04 08:37:46,4.966,4.545,90.320,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5397450752.0,918802432.0,18115829760.0,9186996224.0,4547655.0,4683004.0
12-04 08:37:47,5.659,4.223,89.865,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5397499904.0,918802432.0,18125377536.0,9177399296.0,4762741.0,6646801.0
12-04 08:37:48,6.145,4.714,88.973,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5397168128.0,918802432.0,18135793664.0,9167314944.0,4922834.0,6876708.0
12-04 08:37:49,5.917,3.973,89.772,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5398200320.0,918802432.0,18143272960.0,9158803456.0,4342511.0,6387160.0
12-04 08:37:50,6.408,3.626,89.713,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5397028864.0,918802432.0,18153799680.0,9149448192.0,4798144.0,6539923.0
12-04 08:37:51,6.481,4.714,88.468,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5397819392.0,918802432.0,18164375552.0,9138081792.0,5394366.0,5253550.0
12-04 08:37:52,5.143,3.373,91.400,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5398929408.0,918802432.0,18170855424.0,9130491904.0,4038090.0,6564067.0
12-04 08:37:53,5.714,4.790,89.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5399076864.0,918802432.0,18181087232.0,9120112640.0,4761177.0,3479111.0
12-04 08:37:54,4.890,4.047,90.894,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5399601152.0,918802432.0,18188660736.0,9112014848.0,4420412.0,8152352.0
12-04 08:37:55,6.762,4.649,88.335,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5398867968.0,918802432.0,18200154112.0,9101254656.0,5507703.0,7757926.0
12-04 08:37:56,4.248,4.078,91.589,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5398937600.0,918806528.0,18209071104.0,9092263936.0,4326901.0,6479712.0
12-04 08:37:57,6.308,4.962,88.562,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5399478272.0,918806528.0,18218393600.0,9082400768.0,5091353.0,6795014.0
12-04 08:37:58,5.635,4.542,89.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5401153536.0,918806528.0,18226212864.0,9072906240.0,4647540.0,5142050.0
12-04 08:37:59,6.498,3.966,89.451,0.0,0.0,0.084,0.0,28672.0,0.0,4.0,5400231936.0,918806528.0,18237960192.0,9062080512.0,4999950.0,7120764.0
12-04 08:38:00,5.0,4.661,90.169,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5400825856.0,918806528.0,18246000640.0,9053446144.0,4849420.0,6929461.0
12-04 08:38:01,5.438,3.823,90.569,0.0,0.0,0.170,0.0,28672.0,0.0,4.0,5400195072.0,918806528.0,18255867904.0,9044209664.0,4681605.0,7316284.0
12-04 08:38:02,5.612,3.741,90.391,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5400727552.0,918806528.0,18264797184.0,9034747904.0,4815812.0,4947682.0
12-04 08:38:03,5.686,4.515,89.548,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5401657344.0,918806528.0,18274217984.0,9024397312.0,4582840.0,6488974.0
12-04 08:38:04,7.161,4.297,84.667,3.707,0.0,0.168,0.0,165052416.0,0.0,185.0,5401968640.0,918806528.0,18283171840.0,9015132160.0,4916468.0,6631079.0
12-04 08:38:05,5.290,3.946,90.512,0.0,0.0,0.252,0.0,117207040.0,0.0,121.0,5401600000.0,918806528.0,18291695616.0,9006977024.0,4181678.0,6259843.0
12-04 08:38:06,5.574,4.139,89.865,0.169,0.0,0.253,0.0,69632.0,0.0,6.0,5400588288.0,918806528.0,18301116416.0,8998567936.0,4743710.0,4811918.0
12-04 08:38:07,5.961,4.786,89.001,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5400903680.0,918806528.0,18311532544.0,8987836416.0,4899176.0,6798729.0
12-04 08:38:08,5.396,4.132,90.304,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5402451968.0,918806528.0,18319802368.0,8978018304.0,4420144.0,6676577.0
12-04 08:38:09,6.392,3.953,89.403,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5402968064.0,918806528.0,18329595904.0,8967708672.0,4939407.0,6511423.0
12-04 08:38:10,5.971,5.046,88.814,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5401866240.0,918806528.0,18339549184.0,8958857216.0,4937442.0,6922409.0
12-04 08:38:11,4.572,4.318,91.025,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5402476544.0,918806528.0,18348249088.0,8949547008.0,4330980.0,4509489.0
12-04 08:38:12,5.907,3.966,89.873,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5402697728.0,918806528.0,18357600256.0,8939974656.0,4775315.0,6961116.0
12-04 08:38:13,4.866,3.188,91.779,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,5403615232.0,918806528.0,18364342272.0,8932315136.0,3330298.0,3701589.0
12-04 08:38:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404041216.0,918806528.0,18365059072.0,8931172352.0,9276.0,9010.0
12-04 08:38:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5404037120.0,918806528.0,18365063168.0,8931172352.0,18364.0,1431280.0
12-04 08:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5404033024.0,918810624.0,18365063168.0,8931172352.0,7716.0,6125.0
12-04 08:38:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404033024.0,918810624.0,18365063168.0,8931172352.0,23474.0,21054.0
12-04 08:38:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5404033024.0,918810624.0,18365063168.0,8931172352.0,6839.0,4548.0
12-04 08:38:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404033024.0,918810624.0,18365063168.0,8931172352.0,6996.0,5024.0
12-04 08:38:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404033024.0,918810624.0,18365063168.0,8931172352.0,24478.0,23072.0
12-04 08:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5404024832.0,918814720.0,18365059072.0,8931180544.0,8154.0,7250.0
12-04 08:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,8238.0,7360.0
12-04 08:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,7411.0,5480.0
12-04 08:38:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,6646.0,4729.0
12-04 08:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,7760.0,6420.0
12-04 08:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,6453.0,3929.0
12-04 08:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,7521.0,6087.0
12-04 08:38:28,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,6242.0,3764.0
12-04 08:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404016640.0,918814720.0,18365067264.0,8931180544.0,9375.0,8266.0
12-04 08:38:30,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5405421568.0,918814720.0,18365067264.0,8929775616.0,8850.0,7707.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5405417472.0,918814720.0,18365071360.0,8929775616.0,8201.0,6562.0
12-04 08:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5405413376.0,918814720.0,18365075456.0,8929775616.0,7457.0,5339.0
12-04 08:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5405413376.0,918814720.0,18365075456.0,8929775616.0,6869.0,4170.0
12-04 08:38:34,0.083,0.166,99.751,0.0,0.0,0.0,0.0,4476928.0,0.0,10.0,5405413376.0,918814720.0,18365075456.0,8929775616.0,8649.0,7163.0
12-04 08:38:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77254656.0,0.0,80.0,5405413376.0,918814720.0,18365075456.0,8929775616.0,7557.0,5546.0
12-04 08:38:36,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5404651520.0,918814720.0,18365075456.0,8930537472.0,8699.0,7516.0
12-04 08:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404651520.0,918814720.0,18365075456.0,8930537472.0,10233.0,10081.0
12-04 08:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404647424.0,918814720.0,18365079552.0,8930537472.0,7247.0,4626.0
12-04 08:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,5404647424.0,918818816.0,18365075456.0,8930537472.0,6402.0,3855.0
12-04 08:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404643328.0,918818816.0,18365079552.0,8930537472.0,7664.0,6325.0
12-04 08:38:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404643328.0,918818816.0,18365079552.0,8930537472.0,23763.0,21174.0
12-04 08:38:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5404643328.0,918818816.0,18365079552.0,8930537472.0,7750.0,6283.0
12-04 08:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404643328.0,918818816.0,18365079552.0,8930537472.0,10551.0,9619.0
12-04 08:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404643328.0,918818816.0,18365079552.0,8930537472.0,8404.0,7527.0
12-04 08:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5404635136.0,918818816.0,18365079552.0,8930545664.0,7704.0,6141.0
12-04 08:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5404635136.0,918818816.0,18365079552.0,8930545664.0,6830.0,4801.0
12-04 08:38:47,3.005,2.838,93.990,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5402963968.0,918818816.0,18369728512.0,8927567872.0,2554673.0,1677836.0
12-04 08:38:48,5.089,4.071,90.585,0.085,0.0,0.170,0.0,20480.0,0.0,3.0,5403492352.0,918818816.0,18376986624.0,8919781376.0,4541862.0,7137463.0
12-04 08:38:49,5.059,3.373,91.400,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5403951104.0,918818816.0,18385666048.0,8910643200.0,4054851.0,6442646.0
12-04 08:38:50,5.453,4.027,90.268,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5403729920.0,918818816.0,18395406336.0,8901124096.0,4410212.0,4277247.0
12-04 08:38:51,6.124,4.866,88.758,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5404454912.0,918818816.0,18404081664.0,8891723776.0,4880815.0,6848743.0
12-04 08:38:52,5.096,3.926,90.727,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5405171712.0,918818816.0,18412310528.0,8882778112.0,4020167.0,4678825.0
12-04 08:38:53,6.271,3.305,90.085,0.254,0.0,0.085,0.0,28672.0,0.0,3.0,5405581312.0,918818816.0,18420441088.0,8874237952.0,4338358.0,6729874.0
12-04 08:38:54,6.683,5.514,87.636,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5406744576.0,918818816.0,18430623744.0,8862892032.0,5484752.0,7521786.0
12-04 08:38:55,6.655,5.307,87.363,0.0,0.0,0.674,0.0,16384.0,0.0,2.0,5405073408.0,918818816.0,18443747328.0,8851439616.0,5612244.0,7761655.0
12-04 08:38:56,6.920,4.304,88.523,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5405552640.0,918818816.0,18454220800.0,8840486912.0,5444300.0,7191590.0
12-04 08:38:57,6.589,4.754,88.490,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5406425088.0,918818816.0,18462998528.0,8830836736.0,4920336.0,6770539.0
12-04 08:38:58,6.767,5.931,87.051,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5406097408.0,918818816.0,18474016768.0,8820146176.0,5553158.0,7799501.0
12-04 08:38:59,6.154,5.470,88.120,0.085,0.0,0.171,0.0,12288.0,0.0,2.0,5406236672.0,918818816.0,18486427648.0,8807596032.0,5838132.0,8233727.0
12-04 08:39:00,6.503,4.561,88.598,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5407531008.0,918827008.0,18496417792.0,8796303360.0,5461985.0,7219569.0
12-04 08:39:01,6.150,4.212,89.217,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5407825920.0,918827008.0,18506100736.0,8786325504.0,4888348.0,7045019.0
12-04 08:39:02,6.745,5.059,87.943,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5406846976.0,918827008.0,18517958656.0,8775446528.0,5487865.0,4156778.0
12-04 08:39:03,0.749,0.582,98.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5407973376.0,918827008.0,18519592960.0,8772685824.0,512478.0,3524214.0
12-04 08:39:04,1.168,0.751,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5408243712.0,918827008.0,18519703552.0,8772304896.0,809718.0,1888858.0
12-04 08:39:05,8.444,6.871,84.106,0.166,0.0,0.414,0.0,134316032.0,0.0,160.0,5408448512.0,918827008.0,18531876864.0,8759926784.0,6566049.0,7535913.0
12-04 08:39:06,8.663,6.644,84.441,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5407723520.0,918827008.0,18547376128.0,8745152512.0,6758961.0,9936378.0
12-04 08:39:07,8.859,6.559,84.242,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5408092160.0,918827008.0,18560700416.0,8731459584.0,7324613.0,8523719.0
12-04 08:39:08,7.101,5.410,87.067,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5409263616.0,918827008.0,18572455936.0,8718532608.0,6085432.0,9486767.0
12-04 08:39:09,6.463,4.847,88.520,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5410615296.0,918827008.0,18582589440.0,8707047424.0,5884495.0,7647964.0
12-04 08:39:10,7.953,4.653,87.056,0.0,0.0,0.338,0.0,86839296.0,0.0,91.0,5409427456.0,918827008.0,18595573760.0,8695250944.0,5634693.0,7185409.0
12-04 08:39:11,5.793,4.618,89.253,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5408722944.0,918827008.0,18604990464.0,8686538752.0,4746848.0,7016182.0
12-04 08:39:12,6.017,4.322,89.407,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5410721792.0,918827008.0,18614579200.0,8674951168.0,5147023.0,7030128.0
12-04 08:39:13,5.641,4.017,90.085,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5409988608.0,918827008.0,18624729088.0,8665534464.0,5298340.0,6996182.0
12-04 08:39:14,5.976,4.209,89.646,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5410783232.0,918827008.0,18633785344.0,8655683584.0,4821158.0,4676825.0
12-04 08:39:15,6.339,5.088,88.324,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5410435072.0,918827008.0,18643275776.0,8646541312.0,5153710.0,7635551.0
12-04 08:39:16,5.971,5.130,88.730,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5410824192.0,918827008.0,18653478912.0,8635949056.0,5036931.0,6948406.0
12-04 08:39:17,6.807,6.050,86.891,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5410705408.0,918827008.0,18665431040.0,8624115712.0,5807565.0,7975932.0
12-04 08:39:18,5.476,3.791,90.733,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5411717120.0,918827008.0,18673647616.0,8614887424.0,4263287.0,6653877.0
12-04 08:39:19,6.410,4.359,88.889,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5411807232.0,918827008.0,18684321792.0,8604123136.0,5776539.0,7378595.0
12-04 08:39:20,6.728,4.037,89.235,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5412798464.0,918827008.0,18691960832.0,8595492864.0,4505249.0,4728238.0
12-04 08:39:21,7.012,5.092,87.646,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5413634048.0,918827008.0,18702786560.0,8583831552.0,5422990.0,8421767.0
12-04 08:39:22,5.833,4.649,89.265,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5412728832.0,918827008.0,18713636864.0,8573886464.0,5078679.0,5906343.0
12-04 08:39:23,5.697,4.252,89.626,0.170,0.0,0.255,0.0,20480.0,0.0,3.0,5411852288.0,918827008.0,18724159488.0,8564240384.0,5059879.0,7299671.0
12-04 08:39:24,6.650,4.798,88.300,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5412986880.0,918827008.0,18735345664.0,8551919616.0,5228686.0,7613577.0
12-04 08:39:25,5.787,4.340,89.702,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5412995072.0,918827008.0,18744541184.0,8542715904.0,5128670.0,7160645.0
12-04 08:39:26,5.424,4.322,90.0,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5414244352.0,918827008.0,18753400832.0,8532606976.0,4891833.0,6572160.0
12-04 08:39:27,5.872,4.596,89.277,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5413634048.0,918827008.0,18764398592.0,8522219520.0,5347412.0,7615780.0
12-04 08:39:28,6.824,5.055,87.700,0.168,0.0,0.253,0.0,28672.0,0.0,3.0,5413572608.0,918827008.0,18775990272.0,8510689280.0,5461884.0,7760706.0
12-04 08:39:29,7.012,4.841,87.980,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5414371328.0,918827008.0,18785673216.0,8500207616.0,5172929.0,5246522.0
12-04 08:39:30,5.907,4.895,88.861,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5415038976.0,918831104.0,18795159552.0,8490049536.0,5060345.0,7357376.0
12-04 08:39:31,6.186,4.322,89.153,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5415108608.0,918831104.0,18805522432.0,8479617024.0,5287144.0,6832415.0
12-04 08:39:32,1.167,0.667,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5415620608.0,918831104.0,18807750656.0,8476876800.0,753030.0,2466968.0
12-04 08:39:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5415616512.0,918831104.0,18807754752.0,8476876800.0,7332.0,5065.0
12-04 08:39:34,2.936,2.936,93.792,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5416218624.0,918831104.0,18811379712.0,8472649728.0,2829809.0,2130306.0
12-04 08:39:35,7.803,5.428,86.514,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5415518208.0,918831104.0,18823127040.0,8461602816.0,6448101.0,9867578.0
12-04 08:39:36,12.170,8.426,79.234,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5415354368.0,918831104.0,18843783168.0,8441110528.0,9398763.0,12147965.0
12-04 08:39:37,11.047,7.392,81.146,0.0,0.0,0.415,0.0,0.0,0.0,0.0,5416382464.0,918831104.0,18859098112.0,8424767488.0,8050647.0,11405899.0
12-04 08:39:38,7.895,6.367,85.314,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5415079936.0,918831104.0,18874408960.0,8410759168.0,7055701.0,11171823.0
12-04 08:39:39,7.004,4.726,88.101,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5417775104.0,918831104.0,18884481024.0,8397991936.0,5385316.0,6496363.0
12-04 08:39:40,7.041,5.197,81.391,6.035,0.0,0.335,0.0,232357888.0,0.0,251.0,5417795584.0,918831104.0,18895200256.0,8387252224.0,5403900.0,6926708.0
12-04 08:39:41,8.648,5.709,83.375,1.931,0.0,0.336,0.0,75677696.0,0.0,79.0,5417693184.0,918835200.0,18907791360.0,8374759424.0,6053382.0,8295428.0
12-04 08:39:42,6.505,5.004,88.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5417316352.0,918835200.0,18917625856.0,8365301760.0,5032425.0,7482731.0
12-04 08:39:43,7.125,4.610,88.013,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5418897408.0,918835200.0,18927288320.0,8354058240.0,5270212.0,7166076.0
12-04 08:39:44,7.214,4.975,87.479,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5418680320.0,918835200.0,18937442304.0,8344121344.0,5146626.0,7643200.0
12-04 08:39:45,5.857,4.584,89.304,0.0,0.0,0.255,0.0,51720192.0,0.0,55.0,5419155456.0,918835200.0,18947497984.0,8333590528.0,5162546.0,6397707.0
12-04 08:39:46,6.897,4.710,87.889,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5419048960.0,918835200.0,18957586432.0,8323608576.0,5373595.0,5880534.0
12-04 08:39:47,6.424,3.719,89.603,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5420007424.0,918835200.0,18965921792.0,8314314752.0,4598342.0,6876284.0
12-04 08:39:48,6.245,4.895,88.608,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5420281856.0,918835200.0,18976591872.0,8303370240.0,5271749.0,7148598.0
12-04 08:39:49,6.533,4.523,88.693,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5422194688.0,918835200.0,18986532864.0,8291516416.0,5012919.0,6839041.0
12-04 08:39:50,5.495,4.987,89.265,0.0,0.0,0.254,0.0,36864.0,0.0,3.0,5421203456.0,918839296.0,18996953088.0,8282083328.0,5114851.0,7359296.0
12-04 08:39:51,6.181,4.149,89.331,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5420793856.0,918839296.0,19006214144.0,8273231872.0,5083544.0,7232129.0
12-04 08:39:52,6.192,4.241,89.228,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5421252608.0,918839296.0,19017912320.0,8261074944.0,5099580.0,5380456.0
12-04 08:39:53,7.155,5.622,87.053,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5420871680.0,918839296.0,19029270528.0,8250097664.0,6132678.0,9809945.0
12-04 08:39:54,4.899,4.054,90.878,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5421096960.0,918839296.0,19038105600.0,8241037312.0,4289591.0,4712949.0
12-04 08:39:55,6.983,5.403,87.365,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,5422129152.0,918839296.0,19048185856.0,8229924864.0,5147096.0,7191947.0
12-04 08:39:56,5.678,4.576,89.492,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5423292416.0,918839296.0,19058184192.0,8218763264.0,4995781.0,7108518.0
12-04 08:39:57,6.824,5.055,87.953,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5423124480.0,918839296.0,19069427712.0,8207687680.0,5506985.0,7187234.0
12-04 08:39:58,5.191,3.830,90.723,0.085,0.0,0.170,0.0,20480.0,0.0,3.0,5422215168.0,918839296.0,19079229440.0,8198795264.0,4754776.0,6731676.0
12-04 08:39:59,5.743,4.899,89.105,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5422178304.0,918839296.0,19089137664.0,8188923904.0,5119498.0,7428440.0
12-04 08:40:00,5.398,3.428,91.088,0.0,0.0,0.086,0.0,16384.0,0.0,2.0,5423124480.0,918839296.0,19096256512.0,8180858880.0,5003863.0,6936082.0
12-04 08:40:01,7.621,5.193,86.767,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5423435776.0,918839296.0,19108347904.0,8168456192.0,5454257.0,7401972.0
12-04 08:40:02,6.616,5.193,88.023,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5425004544.0,918839296.0,19117441024.0,8157794304.0,5331813.0,5574631.0
12-04 08:40:03,6.356,4.407,88.559,0.254,0.0,0.424,0.0,28672.0,0.0,3.0,5423603712.0,918839296.0,19129602048.0,8147034112.0,5305970.0,7901357.0
12-04 08:40:04,7.463,5.638,86.650,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5424386048.0,918839296.0,19139653632.0,8136200192.0,5480380.0,7191109.0
12-04 08:40:05,2.013,1.510,96.393,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5424943104.0,918839296.0,19144286208.0,8131010560.0,1770813.0,3148704.0
12-04 08:40:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5424054272.0,918839296.0,19144286208.0,8131899392.0,7482.0,4616.0
12-04 08:40:07,0.504,0.168,99.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5424050176.0,918839296.0,19144290304.0,8131899392.0,555497.0,1264436.0
12-04 08:40:08,5.046,4.626,90.160,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5424668672.0,918839296.0,19152252928.0,8123318272.0,4560520.0,4591600.0
12-04 08:40:09,10.454,9.254,79.606,0.171,0.0,0.514,0.0,12288.0,0.0,2.0,5425287168.0,918839296.0,19172413440.0,8102539264.0,10571474.0,15314615.0
12-04 08:40:10,9.475,7.022,83.333,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5425709056.0,918839296.0,19188510720.0,8086020096.0,6836650.0,7969627.0
12-04 08:40:11,9.436,5.729,84.667,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5425807360.0,918839296.0,19201335296.0,8073097216.0,6551826.0,9432382.0
12-04 08:40:12,8.142,6.531,84.987,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5426995200.0,918839296.0,19214176256.0,8059068416.0,7150849.0,10827584.0
12-04 08:40:13,7.439,5.156,87.320,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5427302400.0,918839296.0,19225522176.0,8047415296.0,5941410.0,7504381.0
12-04 08:40:14,8.0,4.851,86.894,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5426855936.0,918839296.0,19238592512.0,8034791424.0,6055053.0,7524026.0
12-04 08:40:15,6.086,4.480,87.743,1.352,0.0,0.338,0.0,60432384.0,0.0,74.0,5428011008.0,918839296.0,19248447488.0,8023781376.0,5055165.0,6957245.0
12-04 08:40:16,5.401,4.895,82.616,6.667,0.0,0.422,0.0,245579776.0,0.0,248.0,5427494912.0,918839296.0,19258511360.0,8014233600.0,5029054.0,6723116.0
12-04 08:40:17,5.853,4.431,89.548,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5428858880.0,918839296.0,19267149824.0,8004231168.0,4533879.0,6635733.0
12-04 08:40:18,6.987,4.966,87.710,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5428404224.0,918839296.0,19277692928.0,7994142720.0,5696858.0,7639539.0
12-04 08:40:19,5.542,5.290,88.917,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5428809728.0,918839296.0,19288395776.0,7983034368.0,5051751.0,7320706.0
12-04 08:40:20,6.566,4.630,88.636,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5428760576.0,918839296.0,19297992704.0,7973486592.0,5282193.0,7436591.0
12-04 08:40:21,6.150,5.560,88.037,0.0,0.0,0.253,0.0,45056.0,0.0,5.0,5429964800.0,918839296.0,19308490752.0,7961784320.0,5342729.0,7330501.0
12-04 08:40:22,5.481,4.975,89.292,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5429489664.0,918839296.0,19318493184.0,7952257024.0,4976523.0,4876694.0
12-04 08:40:23,6.850,5.263,87.719,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5431259136.0,918839296.0,19328679936.0,7940300800.0,5425980.0,7483275.0
12-04 08:40:24,5.072,4.480,90.279,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5431545856.0,918839296.0,19336835072.0,7931858944.0,4532594.0,6623270.0
12-04 08:40:25,6.611,5.105,88.201,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5430870016.0,918839296.0,19348574208.0,7920795648.0,5156514.0,7235384.0
12-04 08:40:26,5.415,4.061,90.440,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5431746560.0,918839296.0,19357335552.0,7911157760.0,4622710.0,6398196.0
12-04 08:40:27,7.155,4.798,87.626,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5431676928.0,918839296.0,19368624128.0,7899938816.0,5512413.0,7225806.0
12-04 08:40:28,6.899,3.918,89.012,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5431304192.0,918839296.0,19378536448.0,7890399232.0,5110631.0,7379240.0
12-04 08:40:29,5.424,3.983,90.424,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5432250368.0,918839296.0,19387424768.0,7880564736.0,4766793.0,4968663.0
12-04 08:40:30,6.403,4.971,88.543,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5432709120.0,918839296.0,19397623808.0,7869906944.0,5281310.0,7204811.0
12-04 08:40:31,6.850,4.762,88.221,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5433544704.0,918839296.0,19406839808.0,7859855360.0,5047741.0,7155768.0
12-04 08:40:32,6.728,5.046,87.889,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5432205312.0,918839296.0,19419115520.0,7848919040.0,5448709.0,7606583.0
12-04 08:40:33,6.056,4.373,89.235,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,5433126912.0,918839296.0,19428077568.0,7839035392.0,4806834.0,6872226.0
12-04 08:40:34,6.537,4.669,88.710,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5433516032.0,918839296.0,19438440448.0,7828283392.0,5342146.0,6923861.0
12-04 08:40:35,5.798,3.950,90.0,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5433356288.0,918839296.0,19446722560.0,7820161024.0,4740528.0,6699873.0
12-04 08:40:36,2.931,2.513,94.389,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5433135104.0,918839296.0,19452604416.0,7814500352.0,2596126.0,3474638.0
12-04 08:40:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5432987648.0,918839296.0,19453132800.0,7814119424.0,9851.0,7813.0
12-04 08:40:38,0.501,0.418,98.914,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5432946688.0,918839296.0,19453140992.0,7814152192.0,427497.0,857060.0
12-04 08:40:39,4.519,3.766,91.632,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5433102336.0,918839296.0,19459801088.0,7807336448.0,3752431.0,4202924.0
12-04 08:40:40,5.993,4.366,89.555,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5433094144.0,918839296.0,19470282752.0,7796862976.0,5358836.0,5578496.0
12-04 08:40:41,10.845,8.540,80.188,0.0,0.0,0.427,0.0,16384.0,0.0,2.0,5435957248.0,918839296.0,19488813056.0,7775469568.0,9593993.0,13167275.0
12-04 08:40:42,9.872,7.404,82.383,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5435523072.0,918839296.0,19506241536.0,7758475264.0,7513752.0,10596018.0
12-04 08:40:43,10.025,6.655,82.898,0.0,0.0,0.421,0.0,12288.0,0.0,3.0,5436600320.0,918839296.0,19520016384.0,7743623168.0,7313401.0,10709059.0
12-04 08:40:44,7.028,6.520,86.113,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5437857792.0,918839296.0,19531579392.0,7730802688.0,6502289.0,9174072.0
12-04 08:40:45,7.439,5.072,87.320,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5437255680.0,918839296.0,19544825856.0,7718158336.0,5895476.0,7620216.0
12-04 08:40:46,7.149,5.362,82.979,4.255,0.0,0.255,0.0,151912448.0,0.0,156.0,5437706240.0,918839296.0,19557142528.0,7705391104.0,5899183.0,7581397.0
12-04 08:40:47,6.045,5.374,88.077,0.252,0.0,0.252,0.0,156151808.0,0.0,163.0,5438087168.0,918839296.0,19566600192.0,7695552512.0,5082811.0,6504620.0
12-04 08:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437657088.0,918839296.0,19569172480.0,7693410304.0,8798.0,8514.0
12-04 08:40:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437657088.0,918839296.0,19569172480.0,7693410304.0,16960.0,1085926.0
12-04 08:40:50,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5438042112.0,918839296.0,19569184768.0,7693012992.0,26120.0,25803.0
12-04 08:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,5438033920.0,918843392.0,19569180672.0,7693021184.0,6253.0,3784.0
12-04 08:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438029824.0,918843392.0,19569184768.0,7693021184.0,7604.0,6222.0
12-04 08:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438029824.0,918843392.0,19569184768.0,7693021184.0,23526.0,21058.0
12-04 08:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438029824.0,918843392.0,19569184768.0,7693021184.0,7480.0,5528.0
12-04 08:40:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438029824.0,918843392.0,19569184768.0,7693021184.0,8410.0,7345.0
12-04 08:40:56,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5438029824.0,918843392.0,19569184768.0,7693021184.0,7650.0,6189.0
12-04 08:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5438025728.0,918847488.0,19569184768.0,7693021184.0,7500.0,6082.0
12-04 08:40:58,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438025728.0,918847488.0,19569184768.0,7693021184.0,7584.0,6193.0
12-04 08:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438025728.0,918847488.0,19569184768.0,7693021184.0,8838.0,8147.0
12-04 08:41:00,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5438025728.0,918847488.0,19569184768.0,7693021184.0,6882.0,3963.0
12-04 08:41:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438025728.0,918847488.0,19569184768.0,7693021184.0,8070.0,5024.0
12-04 08:41:02,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5438021632.0,918851584.0,19569184768.0,7693021184.0,8103.0,7001.0
12-04 08:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438013440.0,918851584.0,19569192960.0,7693021184.0,6936.0,5097.0
12-04 08:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438013440.0,918851584.0,19569192960.0,7693021184.0,9205.0,8051.0
12-04 08:41:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5438013440.0,918851584.0,19569192960.0,7693021184.0,6989.0,5033.0
12-04 08:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437124608.0,918851584.0,19569192960.0,7693910016.0,8394.0,6592.0
12-04 08:41:07,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437124608.0,918851584.0,19569192960.0,7693910016.0,7720.0,5452.0
12-04 08:41:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,5437128704.0,918855680.0,19569192960.0,7693901824.0,25339.0,22947.0
12-04 08:41:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437128704.0,918855680.0,19569192960.0,7693901824.0,8103.0,5882.0
12-04 08:41:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,8584.0,6813.0
12-04 08:41:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,8405.0,6444.0
12-04 08:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,9022.0,7649.0
12-04 08:41:13,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,10604.0,8685.0
12-04 08:41:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,7183.0,5386.0
12-04 08:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,7710.0,6361.0
12-04 08:41:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,7550.0,6283.0
12-04 08:41:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,9457664.0,0.0,10.0,5437505536.0,918855680.0,19569197056.0,7693520896.0,6241.0,4679.0
12-04 08:41:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5437501440.0,918855680.0,19569201152.0,7693520896.0,7036.0,5007.0
12-04 08:41:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,5437501440.0,918855680.0,19569201152.0,7693520896.0,8194.0,6972.0
12-04 08:41:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437501440.0,918855680.0,19569201152.0,7693520896.0,25569.0,24717.0
12-04 08:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5437501440.0,918855680.0,19569201152.0,7693520896.0,8752.0,6853.0
12-04 08:41:22,0.0,0.0,99.917,0.0,0.0,0.083,0.0,40960.0,0.0,5.0,5437501440.0,918855680.0,19569201152.0,7693520896.0,6308.0,3764.0
12-04 08:41:23,3.892,3.807,92.217,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5436100608.0,918855680.0,19575271424.0,7688851456.0,3740934.0,4406425.0
12-04 08:41:24,5.017,4.348,90.468,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,5437591552.0,918855680.0,19582500864.0,7680131072.0,4250123.0,4449319.0
12-04 08:41:25,5.848,4.344,89.390,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,5437902848.0,918855680.0,19591938048.0,7670382592.0,4518482.0,6396840.0
12-04 08:41:26,7.797,5.424,86.610,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5437632512.0,918855680.0,19604848640.0,7657742336.0,6315317.0,7861906.0
12-04 08:41:27,5.513,4.071,90.246,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5438685184.0,918855680.0,19615141888.0,7646396416.0,4822707.0,6880909.0
12-04 08:41:28,6.424,4.565,88.757,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5438648320.0,918855680.0,19625590784.0,7635984384.0,5452310.0,7049033.0
12-04 08:41:29,6.066,4.128,89.553,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5438562304.0,918855680.0,19634999296.0,7626661888.0,4854195.0,6851974.0
12-04 08:41:30,6.277,4.241,89.143,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5440442368.0,918855680.0,19644338176.0,7615442944.0,5093667.0,7408052.0
12-04 08:41:31,6.947,3.774,88.765,0.172,0.0,0.343,0.0,12288.0,0.0,2.0,5438775296.0,918855680.0,19656232960.0,7605215232.0,5408864.0,7061814.0
12-04 08:41:32,5.692,4.503,89.380,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5440012288.0,918855680.0,19665469440.0,7594741760.0,5250077.0,7045080.0
12-04 08:41:33,6.678,4.987,87.997,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5439492096.0,918855680.0,19677532160.0,7583199232.0,5741347.0,7490601.0
12-04 08:41:34,5.828,4.307,89.527,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5440544768.0,918855680.0,19686359040.0,7573319680.0,4892646.0,7138178.0
12-04 08:41:35,7.621,5.444,86.767,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5439877120.0,918855680.0,19698110464.0,7562235904.0,5827919.0,7328133.0
12-04 08:41:36,6.689,5.602,87.542,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5438935040.0,918855680.0,19708235776.0,7553052672.0,5400010.0,7436589.0
12-04 08:41:37,6.791,4.414,88.370,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5441060864.0,918855680.0,19718041600.0,7541121024.0,5239102.0,6887092.0
12-04 08:41:38,7.513,5.175,87.062,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5440946176.0,918855680.0,19729039360.0,7530237952.0,5639102.0,6944511.0
12-04 08:41:39,6.822,5.824,87.105,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5440724992.0,918859776.0,19739750400.0,7519744000.0,5361625.0,7316966.0
12-04 08:41:40,6.587,4.705,88.452,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5441998848.0,918859776.0,19750699008.0,7507521536.0,5695617.0,7661394.0
12-04 08:41:41,7.321,5.657,86.855,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5442449408.0,918859776.0,19760750592.0,7497019392.0,5290055.0,7376752.0
12-04 08:41:42,5.753,5.161,88.832,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5441712128.0,918859776.0,19772637184.0,7485870080.0,5400782.0,7089634.0
12-04 08:41:43,7.901,5.013,86.491,0.170,0.0,0.425,0.0,20480.0,0.0,3.0,5441650688.0,918859776.0,19783970816.0,7474597888.0,5921644.0,7768328.0
12-04 08:41:44,3.486,2.551,93.878,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5442736128.0,918859776.0,19790495744.0,7466987520.0,3323799.0,3890230.0
12-04 08:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5443190784.0,918859776.0,19791454208.0,7465574400.0,7386.0,5128.0
12-04 08:41:46,1.174,0.839,97.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5442633728.0,918859776.0,19792392192.0,7465193472.0,1048137.0,2445832.0
12-04 08:41:47,5.882,4.958,88.908,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5443706880.0,918859776.0,19801636864.0,7454875648.0,5005003.0,6247465.0
12-04 08:41:48,12.963,9.259,77.273,0.084,0.0,0.421,0.0,28672.0,0.0,3.0,5444239360.0,918859776.0,19821871104.0,7434108928.0,10147658.0,6270742.0
12-04 08:41:49,7.830,6.043,85.872,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5444763648.0,918863872.0,19834208256.0,7421243392.0,7061696.0,18027043.0
12-04 08:41:50,8.632,7.009,84.017,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5444333568.0,918863872.0,19850878976.0,7405002752.0,7565827.0,10191570.0
12-04 08:41:51,8.010,6.577,85.076,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5445140480.0,918863872.0,19864739840.0,7390334976.0,6891143.0,8415112.0
12-04 08:41:52,9.022,6.155,84.486,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5445545984.0,918863872.0,19877646336.0,7377022976.0,6750246.0,10842172.0
12-04 08:41:53,6.911,5.375,82.679,4.863,0.0,0.171,0.0,223432704.0,0.0,231.0,5445304320.0,918863872.0,19891482624.0,7363428352.0,6020827.0,7768713.0
12-04 08:41:54,6.492,4.975,88.196,0.169,0.0,0.169,0.0,98684928.0,0.0,107.0,5445902336.0,918863872.0,19900661760.0,7353651200.0,5221581.0,6851945.0
12-04 08:41:55,6.785,5.174,87.701,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5446250496.0,918863872.0,19911921664.0,7342043136.0,5732436.0,7112848.0
12-04 08:41:56,6.650,4.545,88.468,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5447233536.0,918863872.0,19920343040.0,7332638720.0,5014192.0,6670116.0
12-04 08:41:57,6.555,5.210,88.067,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5445881856.0,918863872.0,19933630464.0,7320702976.0,5448236.0,6929103.0
12-04 08:41:58,5.683,5.513,88.550,0.0,0.0,0.254,0.0,32768.0,0.0,4.0,5448085504.0,918863872.0,19942207488.0,7309922304.0,5392466.0,7393345.0
12-04 08:41:59,6.797,4.843,88.105,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5447241728.0,918863872.0,19954839552.0,7298134016.0,5804402.0,7471971.0
12-04 08:42:00,5.456,4.007,90.281,0.085,0.0,0.171,0.0,12288.0,0.0,2.0,5446971392.0,918863872.0,19964121088.0,7289122816.0,4923176.0,6559608.0
12-04 08:42:01,6.650,5.471,87.542,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5447057408.0,918863872.0,19975983104.0,7277174784.0,5671046.0,7312872.0
12-04 08:42:02,5.394,4.538,89.897,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5448642560.0,918863872.0,19985481728.0,7266091008.0,5302200.0,7203515.0
12-04 08:42:03,7.022,5.330,87.479,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5448818688.0,918863872.0,19997511680.0,7253884928.0,5807166.0,7315545.0
12-04 08:42:04,6.822,4.742,88.270,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5448708096.0,918863872.0,20006277120.0,7245230080.0,4889775.0,7023870.0
12-04 08:42:05,5.777,4.758,89.125,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5449043968.0,918863872.0,20017479680.0,7233691648.0,5380202.0,7044737.0
12-04 08:42:06,6.298,4.596,88.681,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5448290304.0,918863872.0,20028542976.0,7223382016.0,5437235.0,7661301.0
12-04 08:42:07,7.439,4.818,87.574,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5449994240.0,918863872.0,20038082560.0,7212138496.0,5308528.0,7156308.0
12-04 08:42:08,6.588,5.828,87.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5450235904.0,918863872.0,20050526208.0,7199453184.0,5864220.0,7986942.0
12-04 08:42:09,8.179,5.481,86.088,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5450784768.0,918863872.0,20061118464.0,7188312064.0,5954350.0,8189884.0
12-04 08:42:10,6.149,4.270,89.411,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5450641408.0,918863872.0,20072349696.0,7177224192.0,5380118.0,7306127.0
12-04 08:42:11,6.667,4.135,88.945,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5451091968.0,918863872.0,20082147328.0,7166976000.0,5205090.0,7267796.0
12-04 08:42:12,6.266,4.826,88.569,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5450534912.0,918863872.0,20093321216.0,7156359168.0,5348356.0,6970886.0
12-04 08:42:13,5.777,4.248,89.720,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5452103680.0,918863872.0,20101844992.0,7146266624.0,5181824.0,6858271.0
12-04 08:42:14,6.610,4.576,88.475,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5450326016.0,918863872.0,20114554880.0,7135334400.0,5367306.0,7392834.0
12-04 08:42:15,6.926,4.983,88.007,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5450862592.0,918863872.0,20125392896.0,7123959808.0,5499971.0,7328900.0
12-04 08:42:16,6.150,5.307,88.121,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5451161600.0,918863872.0,20136091648.0,7112962048.0,5480738.0,7063923.0
12-04 08:42:17,6.372,4.588,88.870,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5451382784.0,918863872.0,20146962432.0,7101870080.0,5361968.0,7055120.0
12-04 08:42:18,8.060,5.793,85.726,0.084,0.0,0.336,0.0,20480.0,0.0,3.0,5452664832.0,918863872.0,20158885888.0,7088664576.0,6389211.0,8972277.0
12-04 08:42:19,7.376,4.946,87.259,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5452312576.0,918863872.0,20170727424.0,7077175296.0,5577570.0,6531057.0
12-04 08:42:20,6.234,4.971,88.627,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5452443648.0,918863872.0,20179689472.0,7068082176.0,5280606.0,3017440.0
12-04 08:42:21,6.134,4.622,88.992,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5454049280.0,918863872.0,20189577216.0,7056588800.0,5042228.0,12167907.0
12-04 08:42:22,6.287,4.673,88.870,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5454475264.0,918863872.0,20199878656.0,7045861376.0,4963223.0,6690674.0
12-04 08:42:23,6.234,4.634,88.543,0.337,0.0,0.253,0.0,15699968.0,0.0,16.0,5454602240.0,918863872.0,20208824320.0,7036788736.0,5059959.0,6880899.0
12-04 08:42:24,6.712,4.673,81.903,6.627,0.0,0.085,0.0,262172672.0,0.0,274.0,5454794752.0,918863872.0,20220952576.0,7024467968.0,5607622.0,7208955.0
12-04 08:42:25,6.856,5.769,85.870,1.338,0.0,0.167,0.0,49569792.0,0.0,54.0,5455056896.0,918863872.0,20231282688.0,7013875712.0,5392264.0,7124788.0
12-04 08:42:26,6.672,4.921,88.240,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5455917056.0,918863872.0,20240392192.0,7003906048.0,5050341.0,6794124.0
12-04 08:42:27,7.336,5.312,87.015,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5455556608.0,918863872.0,20252307456.0,6992351232.0,6114156.0,8139953.0
12-04 08:42:28,6.955,5.174,87.617,0.0,0.0,0.254,0.0,12288.0,0.0,3.0,5456183296.0,918863872.0,20263366656.0,6980665344.0,5902577.0,8002290.0
12-04 08:42:29,6.605,4.933,88.127,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5456162816.0,918863872.0,20273971200.0,6970081280.0,5181076.0,7180851.0
12-04 08:42:30,6.012,4.572,89.077,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5457035264.0,918863872.0,20284735488.0,6958444544.0,5011954.0,7146563.0
12-04 08:42:31,7.047,5.453,87.332,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5456896000.0,918863872.0,20294688768.0,6948630528.0,5522205.0,7409781.0
12-04 08:42:32,6.271,5.424,88.136,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5456797696.0,918863872.0,20306386944.0,6937030656.0,5485990.0,7191747.0
12-04 08:42:33,5.680,4.217,89.845,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5457489920.0,918863872.0,20316418048.0,6926307328.0,5490142.0,6848253.0
12-04 08:42:34,5.997,4.645,89.020,0.0,0.0,0.338,0.0,45056.0,0.0,6.0,5458382848.0,918863872.0,20326735872.0,6915096576.0,5037836.0,7493346.0
12-04 08:42:35,8.418,5.640,85.690,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5458247680.0,918863872.0,20337995776.0,6903971840.0,6070607.0,7711557.0
12-04 08:42:36,7.439,4.734,87.320,0.254,0.0,0.254,0.0,12288.0,0.0,2.0,5457342464.0,918863872.0,20349988864.0,6892883968.0,5487160.0,7405299.0
12-04 08:42:37,6.862,5.188,87.782,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5458657280.0,918863872.0,20359757824.0,6881800192.0,5389110.0,7302089.0
12-04 08:42:38,6.879,5.117,87.668,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5460127744.0,918863872.0,20369772544.0,6870315008.0,5370616.0,7235334.0
12-04 08:42:39,6.171,4.987,88.673,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5459697664.0,918863872.0,20380946432.0,6859571200.0,5485364.0,7628767.0
12-04 08:42:40,6.370,4.862,88.684,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5458620416.0,918863872.0,20392271872.0,6849323008.0,5025631.0,6608025.0
12-04 08:42:41,6.967,4.503,88.275,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5459103744.0,918863872.0,20403412992.0,6837698560.0,5880669.0,7474501.0
12-04 08:42:42,6.145,4.966,88.468,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5458927616.0,918863872.0,20413603840.0,6827683840.0,5146385.0,6989864.0
12-04 08:42:43,6.293,5.017,88.520,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5460197376.0,918863872.0,20424359936.0,6815657984.0,5483432.0,7153794.0
12-04 08:42:44,6.957,5.784,87.091,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5460197376.0,918867968.0,20435660800.0,6804353024.0,5552170.0,7885876.0
12-04 08:42:45,6.245,5.823,87.764,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5461069824.0,918867968.0,20446228480.0,6792912896.0,5529088.0,7322704.0
12-04 08:42:46,5.867,4.677,89.286,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5460803584.0,918867968.0,20456849408.0,6782558208.0,5242041.0,7212412.0
12-04 08:42:47,7.769,5.848,86.048,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5460606976.0,918867968.0,20468338688.0,6771265536.0,5544492.0,7597097.0
12-04 08:42:48,6.414,5.232,88.101,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5461876736.0,918867968.0,20478357504.0,6759976960.0,5402501.0,7379864.0
12-04 08:42:49,6.847,4.565,88.419,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5462290432.0,918872064.0,20488212480.0,6749704192.0,5418449.0,7071172.0
12-04 08:42:50,3.601,2.764,93.551,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5463474176.0,918872064.0,20495405056.0,6741327872.0,2920523.0,3842745.0
12-04 08:42:51,1.254,1.087,97.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5463531520.0,918872064.0,20495851520.0,6740824064.0,1055555.0,2614067.0
12-04 08:42:52,1.415,1.249,97.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5462925312.0,918872064.0,20499382272.0,6737899520.0,1024589.0,592493.0
12-04 08:42:53,4.128,3.201,92.502,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,5462781952.0,918872064.0,20505313280.0,6732111872.0,3586615.0,4067909.0
12-04 08:42:54,8.930,6.908,80.960,3.033,0.0,0.168,0.0,80572416.0,0.0,89.0,5466181632.0,918872064.0,20518293504.0,6715731968.0,8437395.0,11455768.0
12-04 08:42:55,11.765,10.252,68.571,9.076,0.0,0.336,0.0,228478976.0,0.0,238.0,5466263552.0,918872064.0,20539031552.0,6694912000.0,8771034.0,12409926.0
12-04 08:42:56,8.298,6.605,84.928,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5466476544.0,918872064.0,20552601600.0,6681128960.0,7119999.0,9912077.0
12-04 08:42:57,9.941,7.161,82.645,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5467611136.0,918872064.0,20568670208.0,6663925760.0,7674623.0,11518278.0
12-04 08:42:58,7.576,6.313,85.522,0.0,0.0,0.589,0.0,0.0,0.0,0.0,5467795456.0,918872064.0,20581335040.0,6651076608.0,6605803.0,8539566.0
12-04 08:42:59,7.963,6.790,84.912,0.0,0.0,0.335,0.0,36864.0,0.0,3.0,5468528640.0,918872064.0,20593766400.0,6637912064.0,6497613.0,9672848.0
12-04 08:43:00,8.411,5.777,85.556,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5468344320.0,918872064.0,20608192512.0,6623670272.0,6262301.0,8739961.0
12-04 08:43:01,7.492,5.976,86.279,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5468954624.0,918872064.0,20619808768.0,6611443712.0,6059615.0,8264600.0
12-04 08:43:02,6.712,4.928,88.105,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5469396992.0,918872064.0,20630683648.0,6600126464.0,5705173.0,7186896.0
12-04 08:43:03,7.389,5.290,87.070,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,5469487104.0,918872064.0,20641599488.0,6589120512.0,5600670.0,7522341.0
12-04 08:43:04,6.408,5.059,88.196,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5469245440.0,918872064.0,20652617728.0,6578343936.0,5387913.0,7205578.0
12-04 08:43:05,5.494,4.120,90.300,0.0,0.0,0.086,0.0,32768.0,0.0,5.0,5468651520.0,918872064.0,20663767040.0,6567788544.0,5245966.0,7038564.0
12-04 08:43:06,6.055,3.979,89.792,0.087,0.0,0.087,0.0,12288.0,0.0,2.0,5469478912.0,918872064.0,20673638400.0,6557089792.0,5520783.0,7540760.0
12-04 08:43:07,6.255,4.649,88.673,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5469097984.0,918872064.0,20684525568.0,6546583552.0,5232771.0,7266322.0
12-04 08:43:08,7.233,5.214,87.384,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5469945856.0,918872064.0,20695580672.0,6534680576.0,5661764.0,7541679.0
12-04 08:43:09,6.757,5.321,87.753,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5470486528.0,918880256.0,20705595392.0,6524116992.0,5693183.0,7628181.0
12-04 08:43:10,6.773,5.853,87.291,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5471301632.0,918880256.0,20716847104.0,6512050176.0,5446610.0,7455290.0
12-04 08:43:11,7.167,4.806,87.774,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5470863360.0,918880256.0,20728369152.0,6500966400.0,5494903.0,7772379.0
12-04 08:43:12,6.002,4.311,89.265,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,5471653888.0,918880256.0,20737982464.0,6490562560.0,5168594.0,6782841.0
12-04 08:43:13,7.282,4.911,87.638,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5472231424.0,918880256.0,20748132352.0,6479835136.0,5361767.0,6900444.0
12-04 08:43:14,6.531,5.004,88.380,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5471875072.0,918880256.0,20758867968.0,6469455872.0,5414642.0,7390238.0
12-04 08:43:15,7.047,5.789,86.913,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5473632256.0,918880256.0,20768899072.0,6457667584.0,5715125.0,7551248.0
12-04 08:43:16,6.559,4.770,88.586,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5472808960.0,918880256.0,20781350912.0,6446039040.0,5617587.0,7324785.0
12-04 08:43:17,6.334,4.561,88.767,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5475065856.0,918880256.0,20790988800.0,6434144256.0,5322389.0,7210483.0
12-04 08:43:18,6.835,4.557,88.186,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5473660928.0,918880256.0,20802293760.0,6424244224.0,5413374.0,7692900.0
12-04 08:43:19,6.218,4.855,88.586,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5474484224.0,918880256.0,20812300288.0,6413414400.0,5675330.0,7489038.0
12-04 08:43:20,5.777,4.333,89.720,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5474582528.0,918880256.0,20823560192.0,6402056192.0,5042117.0,6665055.0
12-04 08:43:21,6.203,5.700,87.762,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5474738176.0,918880256.0,20833497088.0,6391963648.0,5421109.0,7338494.0
12-04 08:43:22,6.192,5.259,88.550,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5475295232.0,918880256.0,20844056576.0,6380847104.0,5531057.0,7484016.0
12-04 08:43:23,0.917,1.334,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5475414016.0,918880256.0,20847484928.0,6377299968.0,997511.0,810841.0
12-04 08:43:24,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5475414016.0,918880256.0,20847484928.0,6377299968.0,19810.0,1895903.0
12-04 08:43:25,3.364,2.691,88.898,4.962,0.0,0.084,0.0,178450432.0,0.0,181.0,5476306944.0,918880256.0,20851511296.0,6372380672.0,2911299.0,3448136.0
12-04 08:43:26,0.0,0.0,99.583,0.417,0.0,0.0,0.0,147185664.0,0.0,151.0,5475753984.0,918880256.0,20853186560.0,6371258368.0,7389.0,6008.0
12-04 08:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5475721216.0,918880256.0,20853186560.0,6371291136.0,11294.0,294257.0
12-04 08:43:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5475717120.0,918880256.0,20853190656.0,6371291136.0,6741.0,4825.0
12-04 08:43:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5475717120.0,918880256.0,20853190656.0,6371291136.0,7402.0,5364.0
12-04 08:43:30,0.167,0.083,99.583,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,5476741120.0,918880256.0,20853190656.0,6370267136.0,8463.0,7325.0
12-04 08:43:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476737024.0,918880256.0,20853194752.0,6370267136.0,7657.0,5741.0
12-04 08:43:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476737024.0,918880256.0,20853194752.0,6370267136.0,6943.0,4352.0
12-04 08:43:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476732928.0,918880256.0,20853198848.0,6370267136.0,8515.0,7451.0
12-04 08:43:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476986880.0,918880256.0,20853198848.0,6370013184.0,9364.0,8778.0
12-04 08:43:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476986880.0,918880256.0,20853198848.0,6370013184.0,7780.0,5972.0
12-04 08:43:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5476225024.0,918880256.0,20853198848.0,6370775040.0,7436.0,5426.0
12-04 08:43:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476225024.0,918880256.0,20853198848.0,6370775040.0,8050.0,6546.0
12-04 08:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5476225024.0,918880256.0,20853198848.0,6370775040.0,7497.0,5431.0
12-04 08:43:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476220928.0,918880256.0,20853202944.0,6370775040.0,7007.0,5073.0
12-04 08:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476220928.0,918880256.0,20853202944.0,6370775040.0,7214.0,5413.0
12-04 08:43:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,7.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,9227.0,9059.0
12-04 08:43:42,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,6646.0,4729.0
12-04 08:43:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,8900.0,6989.0
12-04 08:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,7910.0,6417.0
12-04 08:43:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,7184.0,5356.0
12-04 08:43:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,24322.0,22410.0
12-04 08:43:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,8627.0,6761.0
12-04 08:43:48,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,8144.0,7229.0
12-04 08:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476212736.0,918880256.0,20853202944.0,6370783232.0,7253.0,5229.0
12-04 08:43:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,26155.0,25310.0
12-04 08:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,6867.0,4984.0
12-04 08:43:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,7276.0,5409.0
12-04 08:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,7721.0,6219.0
12-04 08:43:54,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,6905.0,5328.0
12-04 08:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,7616.0,6101.0
12-04 08:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,6442.0,4062.0
12-04 08:43:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,9018.0,8689.0
12-04 08:43:58,0.333,0.500,99.167,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5476851712.0,918880256.0,20853207040.0,6370140160.0,221921.0,231681.0
12-04 08:43:59,5.175,3.422,91.068,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5476954112.0,918880256.0,20858970112.0,6364274688.0,3427982.0,4027126.0
12-04 08:44:00,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5476048896.0,918880256.0,20860604416.0,6363545600.0,51243.0,19138.0
12-04 08:44:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,7401472.0,0.0,9.0,5476012032.0,918880256.0,20860608512.0,6363578368.0,14559.0,700376.0
12-04 08:44:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5476007936.0,918880256.0,20860612608.0,6363578368.0,131638.0,106120.0
12-04 08:44:03,4.254,3.586,91.743,0.0,0.0,0.417,0.0,40960.0,0.0,4.0,5476335616.0,918880256.0,20866686976.0,6357176320.0,3565703.0,3859375.0
12-04 08:44:04,15.223,9.420,74.853,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5476663296.0,918880256.0,20887306240.0,6336229376.0,11075233.0,15154259.0
12-04 08:44:05,9.300,7.423,83.106,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5477019648.0,918880256.0,20904366080.0,6318813184.0,7648296.0,10630417.0
12-04 08:44:06,10.884,8.248,80.357,0.170,0.0,0.340,0.0,28672.0,0.0,3.0,5475827712.0,918880256.0,20922892288.0,6301478912.0,8984139.0,11753747.0
12-04 08:44:07,8.071,6.032,85.641,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5477412864.0,918880256.0,20936876032.0,6285910016.0,6835418.0,9969781.0
12-04 08:44:08,11.395,8.929,79.337,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5477945344.0,918880256.0,20954984448.0,6267269120.0,9531354.0,11728480.0
12-04 08:44:09,6.593,4.987,88.166,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5477879808.0,918880256.0,20966727680.0,6255591424.0,5636115.0,7187587.0
12-04 08:44:10,8.898,6.695,84.068,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5478744064.0,918880256.0,20981108736.0,6240346112.0,7346048.0,10247118.0
12-04 08:44:11,6.485,5.461,87.799,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5479428096.0,918880256.0,20991672320.0,6229098496.0,5942473.0,7649453.0
12-04 08:44:12,7.596,5.676,86.561,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5479059456.0,918880256.0,21004873728.0,6216265728.0,5718002.0,7732712.0
12-04 08:44:13,7.100,4.876,87.767,0.0,0.0,0.257,0.0,28672.0,0.0,5.0,5478572032.0,918880256.0,21016190976.0,6205435904.0,5875257.0,9449057.0
12-04 08:44:14,6.672,5.321,87.753,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5480263680.0,918880256.0,21026816000.0,6193119232.0,5616624.0,7230501.0
12-04 08:44:15,7.692,5.853,86.120,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5480620032.0,918880256.0,21038235648.0,6181343232.0,5857870.0,7491386.0
12-04 08:44:16,7.197,5.504,87.214,0.0,0.0,0.085,0.0,24576.0,0.0,5.0,5480448000.0,918880256.0,21050073088.0,6169677824.0,5869826.0,7747880.0
12-04 08:44:17,6.524,4.635,88.670,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5480800256.0,918880256.0,21062221824.0,6157176832.0,5837408.0,7990248.0
12-04 08:44:18,7.602,5.514,86.466,0.167,0.0,0.251,0.0,28672.0,0.0,4.0,5482057728.0,918884352.0,21072814080.0,6145323008.0,5764026.0,7319364.0
12-04 08:44:19,7.352,6.600,85.798,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5482401792.0,918884352.0,21084663808.0,6133129216.0,6069412.0,7758879.0
12-04 08:44:20,5.902,4.300,89.629,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5482328064.0,918884352.0,21094395904.0,6123470848.0,4868603.0,7097596.0
12-04 08:44:21,7.404,5.191,87.149,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5483589632.0,918884352.0,21105889280.0,6110715904.0,6452732.0,9418638.0
12-04 08:44:22,7.058,4.592,88.095,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5482491904.0,918884352.0,21117943808.0,6099759104.0,5796651.0,7597428.0
12-04 08:44:23,6.492,5.649,87.437,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,5482172416.0,918884352.0,21129216000.0,6088806400.0,5827155.0,7360919.0
12-04 08:44:24,6.229,4.863,88.567,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5483925504.0,918884352.0,21140234240.0,6076035072.0,5537815.0,7322680.0
12-04 08:44:25,7.795,5.616,86.337,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5483593728.0,918884352.0,21151698944.0,6064902144.0,5734226.0,7488933.0
12-04 08:44:26,6.746,4.697,88.386,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5484204032.0,918884352.0,21162696704.0,6053294080.0,5549903.0,7025787.0
12-04 08:44:27,7.215,5.034,87.500,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5484601344.0,918884352.0,21174341632.0,6041251840.0,5450496.0,6773532.0
12-04 08:44:28,7.137,6.213,86.482,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5486436352.0,918884352.0,21184942080.0,6028816384.0,6000945.0,8566504.0
12-04 08:44:29,6.876,5.772,87.097,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5486039040.0,918884352.0,21197332480.0,6016823296.0,5986587.0,9841762.0
12-04 08:44:30,7.608,5.495,86.475,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,5485215744.0,918884352.0,21210632192.0,6004346880.0,6081754.0,8099482.0
12-04 08:44:31,6.879,5.789,86.913,0.0,0.0,0.419,0.0,20480.0,0.0,1.0,5485953024.0,918884352.0,21220958208.0,5993283584.0,5939182.0,7731091.0
12-04 08:44:32,2.579,2.163,95.258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5486465024.0,918884352.0,21225644032.0,5988085760.0,1862836.0,3122167.0
12-04 08:44:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5486465024.0,918884352.0,21225644032.0,5988085760.0,7368.0,4897.0
12-04 08:44:34,1.593,1.090,97.318,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5486354432.0,918884352.0,21227421696.0,5986418688.0,1205954.0,926800.0
12-04 08:44:35,4.941,3.936,90.955,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5486292992.0,918884352.0,21234991104.0,5978910720.0,4004214.0,4352551.0
12-04 08:44:36,8.319,6.822,78.952,5.408,0.0,0.499,0.0,219766784.0,0.0,220.0,5487476736.0,918884352.0,21246734336.0,5965983744.0,6451947.0,9748245.0
12-04 08:44:37,12.690,9.645,76.904,0.169,0.0,0.592,0.0,168865792.0,0.0,167.0,5486469120.0,918884352.0,21268963328.0,5944762368.0,10441925.0,14525387.0
12-04 08:44:38,10.526,6.876,82.258,0.0,0.0,0.340,0.0,8192.0,0.0,1.0,5487915008.0,918884352.0,21284884480.0,5927395328.0,8424572.0,11412186.0
12-04 08:44:39,9.479,7.600,82.664,0.0,0.0,0.256,0.0,45056.0,0.0,3.0,5487853568.0,918884352.0,21300936704.0,5911404544.0,7582306.0,10237926.0
12-04 08:44:40,8.248,6.122,85.289,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5488050176.0,918884352.0,21314969600.0,5897175040.0,6956922.0,7409978.0
12-04 08:44:41,8.769,7.083,83.895,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5488857088.0,918884352.0,21329186816.0,5882150912.0,7358188.0,10431532.0
12-04 08:44:42,7.149,4.596,87.915,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,5488177152.0,918884352.0,21341839360.0,5870178304.0,5924757.0,7074792.0
12-04 08:44:43,8.347,6.324,85.160,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5489287168.0,918884352.0,21355200512.0,5855707136.0,6729384.0,9973987.0
12-04 08:44:44,6.864,5.508,87.458,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5490446336.0,918884352.0,21365977088.0,5843771392.0,6123796.0,7805606.0
12-04 08:44:45,6.329,5.570,87.764,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5490688000.0,918884352.0,21376909312.0,5832597504.0,5805389.0,7339170.0
12-04 08:44:46,6.140,4.542,88.982,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5490458624.0,918884352.0,21387120640.0,5822615552.0,5192523.0,6523584.0
12-04 08:44:47,8.117,6.862,84.854,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5489938432.0,918884352.0,21400637440.0,5809618944.0,6267733.0,10081575.0
12-04 08:44:48,7.460,5.532,86.672,0.084,0.0,0.251,0.0,28672.0,0.0,6.0,5492072448.0,918884352.0,21411069952.0,5797052416.0,5891472.0,7715375.0
12-04 08:44:49,7.119,5.946,86.683,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5497507840.0,918884352.0,21423259648.0,5779427328.0,5771156.0,8196673.0
12-04 08:44:50,8.670,5.471,85.606,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5497671680.0,918884352.0,21434826752.0,5767696384.0,6048014.0,7689842.0
12-04 08:44:51,6.365,5.528,87.856,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5497401344.0,918884352.0,21445275648.0,5757517824.0,5498310.0,7202323.0
12-04 08:44:52,6.616,5.768,87.277,0.0,0.0,0.339,0.0,32768.0,0.0,4.0,5498552320.0,918884352.0,21456539648.0,5745102848.0,6037309.0,7344343.0
12-04 08:44:53,7.445,4.653,87.733,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5498224640.0,918884352.0,21468303360.0,5733666816.0,5622684.0,7288757.0
12-04 08:44:54,7.705,4.941,86.935,0.168,0.0,0.251,0.0,28672.0,0.0,4.0,5497905152.0,918884352.0,21479239680.0,5723049984.0,5555037.0,9192873.0
12-04 08:44:55,7.203,5.276,87.102,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5499437056.0,918884352.0,21490184192.0,5710573568.0,5813573.0,7568267.0
12-04 08:44:56,6.588,5.236,87.922,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5498822656.0,918884352.0,21500805120.0,5700567040.0,5279188.0,7167087.0
12-04 08:44:57,7.010,5.743,86.993,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5500022784.0,918884352.0,21513060352.0,5687111680.0,6017756.0,7628706.0
12-04 08:44:58,7.179,6.260,86.477,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5501485056.0,918884352.0,21524901888.0,5673807872.0,5784390.0,8426933.0
12-04 08:44:59,7.460,6.370,85.834,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5502091264.0,918884352.0,21536673792.0,5661429760.0,6204359.0,8045482.0
12-04 08:45:00,6.430,4.907,88.325,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5501718528.0,918884352.0,21547413504.0,5651062784.0,5513974.0,7115680.0
12-04 08:45:01,7.815,5.714,86.134,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5502705664.0,918884352.0,21559713792.0,5637775360.0,6135866.0,8027343.0
12-04 08:45:02,7.348,4.392,87.922,0.0,0.0,0.338,0.0,16384.0,0.0,1.0,5503025152.0,918884352.0,21569630208.0,5627539456.0,5229370.0,7416834.0
12-04 08:45:03,5.486,4.489,89.609,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5503557632.0,918884352.0,21577887744.0,5618749440.0,4172495.0,6495217.0
12-04 08:45:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,5503574016.0,918884352.0,21578887168.0,5617733632.0,29421.0,6526.0
12-04 08:45:05,1.511,1.092,97.397,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5504180224.0,918884352.0,21579792384.0,5616222208.0,1335366.0,1769048.0
12-04 08:45:06,5.167,4.333,90.167,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5503348736.0,918884352.0,21588336640.0,5608509440.0,4142252.0,3077538.0
12-04 08:45:07,5.546,3.840,85.068,5.205,0.0,0.341,0.0,243224576.0,0.0,243.0,5503250432.0,918884352.0,21597007872.0,5599936512.0,4787273.0,2653145.0
12-04 08:45:08,6.446,4.241,89.059,0.0,0.0,0.254,0.0,104210432.0,0.0,104.0,5504835584.0,918884352.0,21608767488.0,5586591744.0,5298730.0,12364043.0
12-04 08:45:09,6.192,5.272,88.368,0.0,0.0,0.167,0.0,40960.0,0.0,3.0,5505589248.0,918888448.0,21616873472.0,5577728000.0,4842411.0,6046988.0
12-04 08:45:10,9.983,7.276,82.149,0.0,0.0,0.592,0.0,0.0,0.0,0.0,5504491520.0,918888448.0,21634121728.0,5561577472.0,8000098.0,11454476.0
12-04 08:45:11,10.383,8.596,80.681,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5505130496.0,918888448.0,21651877888.0,5543182336.0,9590065.0,11775219.0
12-04 08:45:12,10.793,7.673,80.944,0.169,0.0,0.422,0.0,12288.0,0.0,2.0,5504446464.0,918888448.0,21670293504.0,5525450752.0,8022802.0,12761049.0
12-04 08:45:13,6.973,4.422,88.605,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5505933312.0,918888448.0,21680873472.0,5513383936.0,5646428.0,6866194.0
12-04 08:45:14,10.307,7.922,81.261,0.0,0.0,0.511,0.0,16384.0,0.0,2.0,5506953216.0,918892544.0,21697339392.0,5495894016.0,8739981.0,11709842.0
12-04 08:45:15,7.818,4.983,86.856,0.0,0.0,0.344,0.0,0.0,0.0,0.0,5507387392.0,918892544.0,21711212544.0,5481586688.0,6643606.0,7542552.0
12-04 08:45:16,7.348,5.659,86.824,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5506818048.0,918892544.0,21723881472.0,5469487104.0,5997538.0,10284417.0
12-04 08:45:17,9.114,6.218,84.327,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5507162112.0,918892544.0,21737459712.0,5455564800.0,7241852.0,9172889.0
12-04 08:45:18,7.607,5.299,86.752,0.171,0.0,0.171,0.0,28672.0,0.0,3.0,5507600384.0,918892544.0,21751046144.0,5441540096.0,6455719.0,10539620.0
12-04 08:45:19,6.959,4.983,87.801,0.0,0.0,0.258,0.0,16384.0,0.0,2.0,5508870144.0,918892544.0,21763092480.0,5428224000.0,6298111.0,8028027.0
12-04 08:45:20,6.452,5.433,88.031,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5509595136.0,918892544.0,21774200832.0,5416390656.0,5685145.0,7656740.0
12-04 08:45:21,7.246,4.945,87.639,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5508952064.0,918892544.0,21786099712.0,5405134848.0,5787604.0,7707619.0
12-04 08:45:22,6.701,4.983,88.144,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5509206016.0,918892544.0,21798019072.0,5392961536.0,6203721.0,7410421.0
12-04 08:45:23,7.429,5.593,86.811,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5508866048.0,918892544.0,21810057216.0,5381263360.0,5708049.0,9184214.0
12-04 08:45:24,8.298,5.504,85.859,0.085,0.0,0.254,0.0,28672.0,0.0,4.0,5510447104.0,918896640.0,21821419520.0,5368315904.0,6730393.0,8098561.0
12-04 08:45:25,5.635,4.878,89.151,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5509984256.0,918896640.0,21832716288.0,5357481984.0,4967750.0,6934568.0
12-04 08:45:26,7.673,5.627,86.445,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5509300224.0,918896640.0,21845319680.0,5345562624.0,6129610.0,8128698.0
12-04 08:45:27,6.192,5.774,87.866,0.0,0.0,0.167,0.0,57344.0,0.0,10.0,5510729728.0,918896640.0,21854670848.0,5334781952.0,5324588.0,7088060.0
12-04 08:45:28,7.504,4.890,87.352,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5511065600.0,918896640.0,21866106880.0,5323010048.0,5827589.0,7587103.0
12-04 08:45:29,6.045,5.458,88.245,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5512572928.0,918896640.0,21875392512.0,5312217088.0,5449852.0,7242786.0
12-04 08:45:30,7.542,5.678,86.356,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5513015296.0,918896640.0,21888397312.0,5298769920.0,6154423.0,8646985.0
12-04 08:45:31,5.957,4.255,89.702,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5512630272.0,918896640.0,21898735616.0,5288816640.0,5402400.0,8605827.0
12-04 08:45:32,7.600,5.124,86.934,0.0,0.0,0.342,0.0,20480.0,0.0,2.0,5512966144.0,918896640.0,21911654400.0,5275561984.0,6344508.0,8406835.0
12-04 08:45:33,6.728,5.046,87.973,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5513801728.0,918896640.0,21921931264.0,5264449536.0,5373272.0,7110599.0
12-04 08:45:34,7.686,6.266,85.881,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,5512646656.0,918896640.0,21935341568.0,5252194304.0,5944438.0,7666295.0
12-04 08:45:35,7.239,5.219,87.290,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5513850880.0,918896640.0,21946155008.0,5240176640.0,5776617.0,6935291.0
12-04 08:45:36,6.048,4.003,89.523,0.170,0.0,0.256,0.0,12288.0,0.0,2.0,5512577024.0,918896640.0,21956333568.0,5231271936.0,5499509.0,7276651.0
12-04 08:45:37,7.915,5.872,85.362,0.511,0.0,0.340,0.0,27910144.0,0.0,29.0,5515153408.0,918896640.0,21969559552.0,5215469568.0,6495229.0,10076603.0
12-04 08:45:38,7.137,4.198,82.788,5.542,0.0,0.336,0.0,265289728.0,0.0,263.0,5514633216.0,918896640.0,21979049984.0,5206499328.0,4773445.0,4688256.0
12-04 08:45:39,8.975,6.689,84.166,0.0,0.0,0.169,0.0,86552576.0,0.0,87.0,5514276864.0,918896640.0,21994106880.0,5191798784.0,7165130.0,5840106.0
12-04 08:45:40,6.145,4.040,89.731,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5515714560.0,918896640.0,22002876416.0,5181591552.0,4863307.0,12196377.0
12-04 08:45:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5515546624.0,918896640.0,22004117504.0,5180518400.0,8182.0,6982.0
12-04 08:45:42,0.500,0.250,99.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5515673600.0,918896640.0,22004117504.0,5180391424.0,252842.0,910931.0
12-04 08:45:43,4.377,3.620,91.751,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5514461184.0,918896640.0,22012420096.0,5173301248.0,3849267.0,4283540.0
12-04 08:45:44,9.992,6.520,83.235,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5515468800.0,918896640.0,22026940416.0,5157773312.0,7843665.0,11065815.0
12-04 08:45:45,10.895,8.699,80.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5518188544.0,918896640.0,22043967488.0,5138026496.0,8942377.0,11846208.0
12-04 08:45:46,9.014,7.329,83.235,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5516492800.0,918896640.0,22060400640.0,5123289088.0,7759690.0,10639674.0
12-04 08:45:47,8.714,7.022,84.095,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5517361152.0,918896640.0,22074380288.0,5108441088.0,7054881.0,9874958.0
12-04 08:45:48,9.455,7.411,82.879,0.085,0.0,0.170,0.0,20480.0,0.0,3.0,5518671872.0,918896640.0,22090461184.0,5091049472.0,8264300.0,10745019.0
12-04 08:45:49,7.608,5.410,86.729,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5517946880.0,918896640.0,22102523904.0,5079711744.0,5608317.0,9034877.0
12-04 08:45:50,10.531,7.077,81.971,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5517832192.0,918896640.0,22117797888.0,5064552448.0,7866435.0,10014191.0
12-04 08:45:51,6.672,5.152,87.922,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5518925824.0,918896640.0,22128676864.0,5052579840.0,5456692.0,7566832.0
12-04 08:45:52,7.608,5.748,86.391,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5518979072.0,918896640.0,22141763584.0,5039439872.0,6182621.0,10306009.0
12-04 08:45:53,8.242,5.214,86.375,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519110144.0,918896640.0,22154104832.0,5026967552.0,6136230.0,7873706.0
12-04 08:45:54,6.160,4.726,88.523,0.253,0.0,0.338,0.0,45056.0,0.0,5.0,5519269888.0,918904832.0,22164418560.0,5016485888.0,5379594.0,7144885.0
12-04 08:45:55,7.498,5.307,87.026,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519556608.0,918904832.0,22175989760.0,5004627968.0,5948894.0,7479427.0
12-04 08:45:56,7.550,4.950,87.248,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5520355328.0,918904832.0,22187180032.0,4992638976.0,5579072.0,7604115.0
12-04 08:45:57,6.961,5.093,87.691,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5520601088.0,918904832.0,22198026240.0,4981547008.0,5878591.0,7599559.0
12-04 08:45:58,6.160,3.966,89.536,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5521612800.0,918904832.0,22208122880.0,4970438656.0,4840279.0,6089853.0
12-04 08:45:59,4.890,3.626,91.315,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5522313216.0,918904832.0,22217457664.0,4960403456.0,4302335.0,4161647.0
12-04 08:46:00,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5522317312.0,918904832.0,22217768960.0,4960088064.0,8354.0,7006.0
12-04 08:46:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522313216.0,918904832.0,22217773056.0,4960088064.0,16698.0,1539439.0
12-04 08:46:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522313216.0,918904832.0,22217773056.0,4960088064.0,7036.0,5074.0
12-04 08:46:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,8.0,5522305024.0,918904832.0,22217781248.0,4960088064.0,7429.0,5990.0
12-04 08:46:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5522305024.0,918904832.0,22217781248.0,4960088064.0,7031.0,4208.0
12-04 08:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522305024.0,918904832.0,22217781248.0,4960088064.0,10774.0,10441.0
12-04 08:46:06,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521416192.0,918904832.0,22217781248.0,4960976896.0,8766.0,6633.0
12-04 08:46:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521412096.0,918904832.0,22217785344.0,4960976896.0,8886.0,6754.0
12-04 08:46:08,0.083,0.167,98.332,1.418,0.0,0.0,0.0,49807360.0,0.0,49.0,5521739776.0,918904832.0,22217785344.0,4960649216.0,7856.0,5493.0
12-04 08:46:09,0.083,0.167,98.249,1.501,0.0,0.0,0.0,191533056.0,0.0,193.0,5521477632.0,918904832.0,22217785344.0,4960911360.0,8928.0,7648.0
12-04 08:46:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,24765.0,22053.0
12-04 08:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,7685.0,5377.0
12-04 08:46:12,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,7786.0,5430.0
12-04 08:46:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,10378.0,8544.0
12-04 08:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,8703.0,8307.0
12-04 08:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,7548.0,5476.0
12-04 08:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,7707.0,4891.0
12-04 08:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,6921.0,4796.0
12-04 08:46:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521793024.0,918908928.0,22217789440.0,4960587776.0,7550.0,6006.0
12-04 08:46:19,0.0,0.166,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5521788928.0,918908928.0,22217793536.0,4960587776.0,7744.0,6256.0
12-04 08:46:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521788928.0,918908928.0,22217793536.0,4960587776.0,24975.0,23285.0
12-04 08:46:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521788928.0,918908928.0,22217793536.0,4960587776.0,7690.0,6176.0
12-04 08:46:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521788928.0,918908928.0,22217793536.0,4960587776.0,7495.0,6056.0
12-04 08:46:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,6929.0,5819.0
12-04 08:46:24,0.083,0.083,98.667,1.167,0.0,0.0,0.0,28672.0,0.0,3.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,6524.0,4220.0
12-04 08:46:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,8364.0,7337.0
12-04 08:46:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,7002.0,5049.0
12-04 08:46:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,7395.0,6160.0
12-04 08:46:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,7389.0,6058.0
12-04 08:46:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918913024.0,22217793536.0,4960587776.0,7812.0,5794.0
12-04 08:46:30,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5522169856.0,918913024.0,22217797632.0,4960198656.0,8799.0,7810.0
12-04 08:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522169856.0,918913024.0,22217797632.0,4960198656.0,7491.0,5443.0
12-04 08:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522169856.0,918913024.0,22217797632.0,4960198656.0,7397.0,5455.0
12-04 08:46:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522169856.0,918913024.0,22217797632.0,4960198656.0,8182.0,6641.0
12-04 08:46:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522169856.0,918913024.0,22217797632.0,4960198656.0,8353.0,6103.0
12-04 08:46:35,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522165760.0,918913024.0,22217801728.0,4960198656.0,9025.0,7876.0
12-04 08:46:36,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5522284544.0,918913024.0,22217801728.0,4960079872.0,7788.0,5629.0
12-04 08:46:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,7557.0,5407.0
12-04 08:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,6966.0,5960.0
12-04 08:46:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,9.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,8591.0,7872.0
12-04 08:46:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,23571.0,21211.0
12-04 08:46:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,7830.0,6536.0
12-04 08:46:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,7716.0,6195.0
12-04 08:46:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,8843.0,6927.0
12-04 08:46:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,7862.0,6644.0
12-04 08:46:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,7296.0,5166.0
12-04 08:46:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,6801.0,4838.0
12-04 08:46:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522280448.0,918913024.0,22217805824.0,4960079872.0,8703.0,8302.0
12-04 08:46:48,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5522276352.0,918913024.0,22217809920.0,4960079872.0,6381.0,3876.0
12-04 08:46:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522276352.0,918913024.0,22217809920.0,4960079872.0,7219.0,5410.0
12-04 08:46:50,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522530304.0,918913024.0,22217809920.0,4959825920.0,26399.0,25933.0
12-04 08:46:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522530304.0,918913024.0,22217809920.0,4959825920.0,6996.0,4958.0
12-04 08:46:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,6712.0,4731.0
12-04 08:46:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,7241.0,5502.0
12-04 08:46:54,0.083,0.0,99.667,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,7148.0,5289.0
12-04 08:46:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,8309.0,7358.0
12-04 08:46:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,6867.0,4867.0
12-04 08:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,6836.0,4891.0
12-04 08:46:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522526208.0,918917120.0,22217809920.0,4959825920.0,7802.0,6668.0
12-04 08:46:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,8304.0,7361.0
12-04 08:47:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,7650.0,6309.0
12-04 08:47:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,6153.0,3772.0
12-04 08:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,6087.0,3656.0
12-04 08:47:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,8094.0,6714.0
12-04 08:47:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,8440.0,6598.0
12-04 08:47:05,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,8308.0,6534.0
12-04 08:47:06,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5522522112.0,918917120.0,22217814016.0,4959825920.0,8893.0,7626.0
12-04 08:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522513920.0,918917120.0,22217822208.0,4959825920.0,9093.0,7835.0
12-04 08:47:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522513920.0,918917120.0,22217822208.0,4959825920.0,7992.0,5741.0
12-04 08:47:09,0.250,0.0,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5522513920.0,918917120.0,22217822208.0,4959825920.0,7092.0,4212.0
12-04 08:47:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523030016.0,918917120.0,22217822208.0,4959309824.0,8040.0,5747.0
12-04 08:47:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5522640896.0,918917120.0,22217822208.0,4959698944.0,25718.0,23813.0
12-04 08:47:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522640896.0,918917120.0,22217822208.0,4959698944.0,7751.0,5407.0
12-04 08:47:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522640896.0,918917120.0,22217822208.0,4959698944.0,10993.0,9611.0
12-04 08:47:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,5522640896.0,918917120.0,22217822208.0,4959698944.0,8497.0,7682.0
12-04 08:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522640896.0,918917120.0,22217822208.0,4959698944.0,7710.0,6352.0
12-04 08:47:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,7016.0,5018.0
12-04 08:47:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,6116.0,3722.0
12-04 08:47:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,8424.0,7519.0
12-04 08:47:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,7380.0,5439.0
12-04 08:47:20,0.667,0.0,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,24684.0,23445.0
12-04 08:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,8304.0,7231.0
12-04 08:47:22,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,6930.0,5023.0
12-04 08:47:23,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,6770.0,4890.0
12-04 08:47:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,7962.0,6889.0
12-04 08:47:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,6930.0,5024.0
12-04 08:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522636800.0,918917120.0,22217826304.0,4959698944.0,7096.0,5230.0
12-04 08:47:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522632704.0,918917120.0,22217830400.0,4959698944.0,8898.0,8357.0
12-04 08:47:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5522632704.0,918917120.0,22217830400.0,4959698944.0,6830.0,4905.0
12-04 08:47:29,0.083,0.166,99.418,0.249,0.0,0.083,0.0,28672.0,0.0,3.0,5522632704.0,918917120.0,22217830400.0,4959698944.0,7447.0,5003.0
12-04 08:47:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523148800.0,918917120.0,22217830400.0,4959182848.0,8699.0,7652.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523148800.0,918917120.0,22217830400.0,4959182848.0,7597.0,5520.0
12-04 08:47:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523148800.0,918917120.0,22217830400.0,4959182848.0,8145.0,6613.0
12-04 08:47:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523148800.0,918917120.0,22217830400.0,4959182848.0,8211.0,6759.0
12-04 08:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523132416.0,918917120.0,22217830400.0,4959199232.0,7451.0,4941.0
12-04 08:47:35,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5523128320.0,918917120.0,22217834496.0,4959199232.0,9525.0,9053.0
12-04 08:47:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523128320.0,918917120.0,22217834496.0,4959199232.0,7517.0,5538.0
12-04 08:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523128320.0,918917120.0,22217834496.0,4959199232.0,6848.0,4373.0
12-04 08:47:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523128320.0,918917120.0,22217834496.0,4959199232.0,7668.0,5546.0
12-04 08:47:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523124224.0,918917120.0,22217838592.0,4959199232.0,8558.0,7656.0
12-04 08:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523124224.0,918917120.0,22217838592.0,4959199232.0,8349.0,7406.0
12-04 08:47:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5523124224.0,918917120.0,22217838592.0,4959199232.0,7770.0,6380.0
12-04 08:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523124224.0,918917120.0,22217838592.0,4959199232.0,6373.0,3831.0
12-04 08:47:43,0.166,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,26261.0,24375.0
12-04 08:47:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,7867.0,7016.0
12-04 08:47:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,6313.0,3789.0
12-04 08:47:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,9477.0,9817.0
12-04 08:47:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,6807.0,4942.0
12-04 08:47:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,7560.0,6124.0
12-04 08:47:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,7807.0,6628.0
12-04 08:47:50,1.244,0.249,98.507,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,24206.0,22435.0
12-04 08:47:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,6187.0,3718.0
12-04 08:47:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,9396.0,7957.0
12-04 08:47:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5523120128.0,918917120.0,22217842688.0,4959199232.0,24775.0,23610.0
12-04 08:47:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,7274.0,5426.0
12-04 08:47:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,8958.0,8465.0
12-04 08:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,6448.0,3904.0
12-04 08:47:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,7019.0,5889.0
12-04 08:47:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,6646.0,4730.0
12-04 08:47:59,0.166,0.083,99.667,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,7968.0,6579.0
12-04 08:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523116032.0,918917120.0,22217846784.0,4959199232.0,6242.0,3880.0
12-04 08:48:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523111936.0,918921216.0,22217846784.0,4959199232.0,7710.0,6234.0
12-04 08:48:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523111936.0,918921216.0,22217846784.0,4959199232.0,8144.0,7510.0
12-04 08:48:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523111936.0,918921216.0,22217846784.0,4959199232.0,7524.0,6384.0
12-04 08:48:04,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5523107840.0,918921216.0,22217850880.0,4959199232.0,8812.0,7302.0
12-04 08:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523107840.0,918921216.0,22217850880.0,4959199232.0,7854.0,5516.0
12-04 08:48:06,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523107840.0,918925312.0,22217846784.0,4959199232.0,7057.0,5151.0
12-04 08:48:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5523103744.0,918925312.0,22217850880.0,4959199232.0,9583.0,7419.0
12-04 08:48:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523103744.0,918925312.0,22217850880.0,4959199232.0,9162.0,6311.0
12-04 08:48:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523103744.0,918925312.0,22217850880.0,4959199232.0,10426.0,9848.0
12-04 08:48:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5523120128.0,918925312.0,22217850880.0,4959182848.0,7840.0,5630.0
12-04 08:48:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523107840.0,918925312.0,22217854976.0,4959191040.0,8862.0,7648.0
12-04 08:48:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,7691.0,5364.0
12-04 08:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,10299.0,8634.0
12-04 08:48:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,8194.0,6856.0
12-04 08:48:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,6741.0,4913.0
12-04 08:48:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,6382.0,3904.0
12-04 08:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523099648.0,918929408.0,22217859072.0,4959191040.0,8304.0,7295.0
12-04 08:48:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523099648.0,918933504.0,22217854976.0,4959191040.0,7540.0,5753.0
12-04 08:48:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5523222528.0,918933504.0,22217859072.0,4959064064.0,8143.0,7267.0
12-04 08:48:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523222528.0,918933504.0,22217859072.0,4959064064.0,41864.0,40677.0
12-04 08:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523222528.0,918933504.0,22217859072.0,4959064064.0,7590.0,6084.0
12-04 08:48:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,6795.0,4881.0
12-04 08:48:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,7280.0,5529.0
12-04 08:48:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,7644.0,6236.0
12-04 08:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,6213.0,3814.0
12-04 08:48:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,7561.0,6018.0
12-04 08:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,7002.0,4982.0
12-04 08:48:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,8788.0,7998.0
12-04 08:48:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,5523218432.0,918933504.0,22217863168.0,4959064064.0,8022.0,6556.0
12-04 08:48:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523734528.0,918933504.0,22217863168.0,4958547968.0,8388.0,6810.0
12-04 08:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,8111.0,6600.0
12-04 08:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,7935.0,5832.0
12-04 08:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,7797.0,5819.0
12-04 08:48:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,7428.0,5314.0
12-04 08:48:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,24780.0,22875.0
12-04 08:48:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,8704.0,7764.0
12-04 08:48:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217867264.0,4958547968.0,8495.0,6936.0
12-04 08:48:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5523726336.0,918933504.0,22217871360.0,4958547968.0,9114.0,7992.0
12-04 08:48:39,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5523726336.0,918933504.0,22217871360.0,4958547968.0,6116.0,3743.0
12-04 08:48:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523726336.0,918933504.0,22217871360.0,4958547968.0,7755.0,6424.0
12-04 08:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523726336.0,918933504.0,22217871360.0,4958547968.0,6248.0,3788.0
12-04 08:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523726336.0,918933504.0,22217871360.0,4958547968.0,7488.0,5891.0
12-04 08:48:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,10080.0,9065.0
12-04 08:48:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,8215.0,7188.0
12-04 08:48:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,7690.0,6357.0
12-04 08:48:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,6962.0,5000.0
12-04 08:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,7884.0,6369.0
12-04 08:48:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,7214.0,5616.0
12-04 08:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523730432.0,918933504.0,22217875456.0,4958539776.0,6841.0,4888.0
12-04 08:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523984384.0,918933504.0,22217875456.0,4958285824.0,23674.0,21307.0
12-04 08:48:51,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,6830.0,4982.0
12-04 08:48:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,9612.0,9634.0
12-04 08:48:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,8767.0,8048.0
12-04 08:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,7460.0,6148.0
12-04 08:48:55,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,24170.0,22057.0
12-04 08:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,6276.0,3855.0
12-04 08:48:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,6282.0,3929.0
12-04 08:48:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,7928.0,6528.0
12-04 08:48:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,8144.0,7229.0
12-04 08:49:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523980288.0,918933504.0,22217879552.0,4958285824.0,7656.0,6266.0
12-04 08:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,7695.0,6266.0
12-04 08:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,7524.0,6287.0
12-04 08:49:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,7868.0,6584.0
12-04 08:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,6966.0,4286.0
12-04 08:49:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,7711.0,5472.0
12-04 08:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,7786.0,5430.0
12-04 08:49:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,8128.0,5949.0
12-04 08:49:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523976192.0,918933504.0,22217883648.0,4958285824.0,9421.0,8801.0
12-04 08:49:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,5523972096.0,918933504.0,22217887744.0,4958285824.0,8374.0,6715.0
12-04 08:49:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523963904.0,918933504.0,22217887744.0,4958294016.0,9094.0,7769.0
12-04 08:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523963904.0,918933504.0,22217887744.0,4958294016.0,25016.0,22784.0
12-04 08:49:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523963904.0,918933504.0,22217887744.0,4958294016.0,7481.0,4783.0
12-04 08:49:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523963904.0,918933504.0,22217887744.0,4958294016.0,10351.0,8507.0
12-04 08:49:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5523963904.0,918933504.0,22217887744.0,4958294016.0,7096.0,5181.0
12-04 08:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5523955712.0,918937600.0,22217891840.0,4958294016.0,7041.0,5099.0
12-04 08:49:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523955712.0,918937600.0,22217891840.0,4958294016.0,7650.0,6194.0
12-04 08:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523963904.0,918937600.0,22217891840.0,4958285824.0,8456.0,7867.0
12-04 08:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,7495.0,6086.0
12-04 08:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,7790.0,6268.0
12-04 08:49:20,1.0,0.0,98.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,24454.0,22469.0
12-04 08:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,6382.0,4020.0
12-04 08:49:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,6936.0,4982.0
12-04 08:49:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,7772.0,6458.0
12-04 08:49:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,8298.0,7405.0
12-04 08:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,7156.0,5206.0
12-04 08:49:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,7001.0,4984.0
12-04 08:49:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5523959808.0,918937600.0,22217895936.0,4958285824.0,8924.0,8440.0
12-04 08:49:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523955712.0,918937600.0,22217900032.0,4958285824.0,7214.0,5348.0
12-04 08:49:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5523955712.0,918937600.0,22217900032.0,4958285824.0,7602.0,5546.0
12-04 08:49:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5523963904.0,918937600.0,22217900032.0,4958277632.0,23796.0,21334.0
12-04 08:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523955712.0,918937600.0,22217900032.0,4958285824.0,8604.0,7581.0
12-04 08:49:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,5523955712.0,918937600.0,22217900032.0,4958285824.0,8171.0,6485.0
12-04 08:49:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523955712.0,918937600.0,22217900032.0,4958285824.0,7895.0,5989.0
12-04 08:49:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5523947520.0,918937600.0,22217900032.0,4958294016.0,7803.0,5556.0
12-04 08:49:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523947520.0,918937600.0,22217900032.0,4958294016.0,8342.0,6666.0
12-04 08:49:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523943424.0,918937600.0,22217904128.0,4958294016.0,8211.0,6532.0
12-04 08:49:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523943424.0,918937600.0,22217904128.0,4958294016.0,8588.0,7273.0
12-04 08:49:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5523943424.0,918937600.0,22217904128.0,4958294016.0,6803.0,4104.0
12-04 08:49:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5523943424.0,918937600.0,22217904128.0,4958294016.0,8829.0,8263.0
12-04 08:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5523943424.0,918937600.0,22217904128.0,4958294016.0,6458.0,4879.0
12-04 08:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520830464.0,918937600.0,22217904128.0,4961406976.0,7589.0,6146.0
12-04 08:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520830464.0,918937600.0,22217904128.0,4961406976.0,7460.0,5677.0
12-04 08:49:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520830464.0,918937600.0,22217904128.0,4961406976.0,8866.0,6866.0
12-04 08:49:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,5520830464.0,918937600.0,22217904128.0,4961406976.0,7201.0,5305.0
12-04 08:49:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520830464.0,918937600.0,22217904128.0,4961406976.0,7610.0,6218.0
12-04 08:49:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520826368.0,918937600.0,22217908224.0,4961406976.0,7556.0,6060.0
12-04 08:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,8254.0,6921.0
12-04 08:49:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,7710.0,6193.0
12-04 08:49:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,6402.0,3855.0
12-04 08:49:50,0.417,0.0,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,25882.0,25096.0
12-04 08:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,7116.0,4999.0
12-04 08:49:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,8148.0,6663.0
12-04 08:49:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,8604.0,7631.0
12-04 08:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520822272.0,918937600.0,22217912320.0,4961406976.0,7650.0,6019.0
12-04 08:49:55,0.0,0.0,99.750,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,6806.0,4820.0
12-04 08:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,6956.0,5048.0
12-04 08:49:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,7334.0,5455.0
12-04 08:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,7345.0,5206.0
12-04 08:49:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,7750.0,6240.0
12-04 08:50:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,25446.0,23575.0
12-04 08:50:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,8877.0,7439.0
12-04 08:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,6519.0,4278.0
12-04 08:50:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,7641.0,6196.0
12-04 08:50:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5520818176.0,918937600.0,22217916416.0,4961406976.0,9048.0,7652.0
12-04 08:50:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520814080.0,918937600.0,22217920512.0,4961406976.0,7092.0,4236.0
12-04 08:50:06,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,5520814080.0,918937600.0,22217920512.0,4961406976.0,7032.0,4170.0
12-04 08:50:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5520814080.0,918937600.0,22217920512.0,4961406976.0,10185.0,9743.0
12-04 08:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520814080.0,918937600.0,22217920512.0,4961406976.0,9275.0,7108.0
12-04 08:50:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5520814080.0,918937600.0,22217920512.0,4961406976.0,7885.0,5405.0
12-04 08:50:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520703488.0,918937600.0,22217920512.0,4961517568.0,7696.0,5476.0
12-04 08:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520703488.0,918937600.0,22217920512.0,4961517568.0,8334.0,6551.0
12-04 08:50:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520703488.0,918937600.0,22217920512.0,4961517568.0,8947.0,7299.0
12-04 08:50:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,10290.0,8623.0
12-04 08:50:14,0.166,0.166,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,7062.0,5023.0
12-04 08:50:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,7490.0,5994.0
12-04 08:50:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,7650.0,6191.0
12-04 08:50:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,8062.0,6646.0
12-04 08:50:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520699392.0,918937600.0,22217924608.0,4961517568.0,7650.0,6194.0
12-04 08:50:19,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5520695296.0,918937600.0,22217928704.0,4961517568.0,8211.0,5744.0
12-04 08:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520695296.0,918937600.0,22217928704.0,4961517568.0,25549.0,24746.0
12-04 08:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520695296.0,918937600.0,22217928704.0,4961517568.0,7036.0,5072.0
12-04 08:50:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520695296.0,918937600.0,22217928704.0,4961517568.0,8394.0,6922.0
12-04 08:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520695296.0,918937600.0,22217928704.0,4961517568.0,6442.0,3946.0
12-04 08:50:24,0.0,0.083,99.500,0.333,0.0,0.083,0.0,28672.0,0.0,3.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,7590.0,6150.0
12-04 08:50:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,27875.0,27280.0
12-04 08:50:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,6176.0,3785.0
12-04 08:50:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,8588.0,7798.0
12-04 08:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,7490.0,6061.0
12-04 08:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5520691200.0,918937600.0,22217932800.0,4961517568.0,7003.0,4394.0
12-04 08:50:30,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5521190912.0,918937600.0,22217932800.0,4961017856.0,7597.0,5638.0
12-04 08:50:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521190912.0,918937600.0,22217932800.0,4961017856.0,8145.0,6641.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521190912.0,918937600.0,22217932800.0,4961017856.0,7614.0,5765.0
12-04 08:50:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,8151.0,6598.0
12-04 08:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,8177.0,6550.0
12-04 08:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,8251.0,6757.0
12-04 08:50:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,8488.0,6976.0
12-04 08:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,7428.0,5382.0
12-04 08:50:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5521186816.0,918937600.0,22217936896.0,4961017856.0,6943.0,4439.0
12-04 08:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5521170432.0,918937600.0,22217936896.0,4961034240.0,8249.0,7547.0
12-04 08:50:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521178624.0,918937600.0,22217936896.0,4961026048.0,6996.0,5073.0
12-04 08:50:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5521174528.0,918937600.0,22217940992.0,4961026048.0,24905.0,23579.0
12-04 08:50:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,9422.0,9317.0
12-04 08:50:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,25484.0,22962.0
12-04 08:50:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,7490.0,6060.0
12-04 08:50:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,6247.0,3760.0
12-04 08:50:46,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,7590.0,6150.0
12-04 08:50:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,8747.0,7924.0
12-04 08:50:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,7036.0,5124.0
12-04 08:50:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5521166336.0,918937600.0,22217940992.0,4961034240.0,6941.0,4978.0
12-04 08:50:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521817600.0,918937600.0,22217940992.0,4960382976.0,24409.0,22468.0
12-04 08:50:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521817600.0,918937600.0,22217940992.0,4960382976.0,8149.0,7189.0
12-04 08:50:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521809408.0,918937600.0,22217949184.0,4960382976.0,7597.0,6564.0
12-04 08:50:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521809408.0,918937600.0,22217949184.0,4960382976.0,6462.0,4107.0
12-04 08:50:54,0.0,0.084,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,5521801216.0,918937600.0,22217949184.0,4960391168.0,7710.0,6235.0
12-04 08:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521801216.0,918937600.0,22217949184.0,4960391168.0,7556.0,6176.0
12-04 08:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521801216.0,918937600.0,22217949184.0,4960391168.0,7405.0,5456.0
12-04 08:50:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521801216.0,918937600.0,22217949184.0,4960391168.0,7096.0,5115.0
12-04 08:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521801216.0,918937600.0,22217949184.0,4960391168.0,24025.0,22132.0
12-04 08:50:59,0.0,0.083,99.584,0.333,0.0,0.0,0.0,40960.0,0.0,5.0,5521784832.0,918937600.0,22217949184.0,4960407552.0,7529.0,6263.0
12-04 08:51:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918937600.0,22217949184.0,4960407552.0,8798.0,8334.0
12-04 08:51:01,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5521784832.0,918937600.0,22217949184.0,4960407552.0,6811.0,5149.0
12-04 08:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918937600.0,22217949184.0,4960407552.0,6182.0,3722.0
12-04 08:51:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521784832.0,918937600.0,22217949184.0,4960407552.0,7661.0,6110.0
12-04 08:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,7613.0,5380.0
12-04 08:51:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,8308.0,6533.0
12-04 08:51:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,7745.0,5563.0
12-04 08:51:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,8557.0,6869.0
12-04 08:51:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,8328.0,6460.0
12-04 08:51:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521780736.0,918937600.0,22217953280.0,4960407552.0,9882.0,9170.0
12-04 08:51:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521784832.0,918937600.0,22217957376.0,4960399360.0,7266.0,4443.0
12-04 08:51:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,7641.0,4850.0
12-04 08:51:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,8084.0,6216.0
12-04 08:51:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,10348.0,8574.0
12-04 08:51:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,7670.0,6121.0
12-04 08:51:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,7650.0,6195.0
12-04 08:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5521903616.0,918937600.0,22217957376.0,4960280576.0,7544.0,6049.0
12-04 08:51:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,7867.0,6488.0
12-04 08:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521776640.0,918937600.0,22217957376.0,4960407552.0,7999.0,6350.0
12-04 08:51:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5521772544.0,918937600.0,22217961472.0,4960407552.0,7916.0,6375.0
12-04 08:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521772544.0,918937600.0,22217961472.0,4960407552.0,23523.0,21149.0
12-04 08:51:21,0.584,0.083,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521764352.0,918937600.0,22217961472.0,4960415744.0,8144.0,7227.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521764352.0,918937600.0,22217961472.0,4960415744.0,9377.0,7655.0
12-04 08:51:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5521764352.0,918937600.0,22217961472.0,4960415744.0,24274.0,22396.0
12-04 08:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,7690.0,6175.0
12-04 08:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,7983.0,7067.0
12-04 08:51:26,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,7480.0,5645.0
12-04 08:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,7090.0,5128.0
12-04 08:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,7329.0,5898.0
12-04 08:51:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5521760256.0,918937600.0,22217965568.0,4960415744.0,6803.0,4212.0
12-04 08:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,8591.0,6558.0
12-04 08:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,8880.0,5809.0
12-04 08:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,10419.0,10107.0
12-04 08:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,6957.0,4377.0
12-04 08:51:34,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,10055.0,8533.0
12-04 08:51:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,7531.0,5492.0
12-04 08:51:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5521121280.0,918937600.0,22217969664.0,4961050624.0,8101.0,6404.0
12-04 08:51:37,3.667,1.417,94.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5201199104.0,918937600.0,22218002432.0,5280940032.0,28836.0,27867.0
12-04 08:51:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5201448960.0,918937600.0,22218002432.0,5280690176.0,35519.0,30904.0
12-04 08:51:39,0.417,0.083,98.831,0.668,0.0,0.0,0.0,28672.0,0.0,2.0,5202980864.0,918937600.0,22218010624.0,5279150080.0,52928.0,46967.0
12-04 08:51:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5202980864.0,918937600.0,22218010624.0,5279150080.0,8996.0,8771.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-orderer-slave-14.csv <==
12-04 08:29:37,0.988,0.050,98.904,0.041,0.0,0.016,3065.581,236396.979,0.554,1.077,903192576.0,1162940416.0,2156916736.0,29396025344.0,0.0,0.0
12-04 08:29:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903782400.0,1162940416.0,2156924928.0,29395427328.0,66.0,472.0
12-04 08:29:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1162940416.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1162940416.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1162940416.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:42,0.0,0.166,99.834,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,903766016.0,1162940416.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,180.0,434.0
12-04 08:29:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1162948608.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,246.0,500.0
12-04 08:29:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1162956800.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903741440.0,1162964992.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1162964992.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1162964992.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1162964992.0,2156924928.0,29395443712.0,66.0,206.0
12-04 08:29:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1162964992.0,2156924928.0,29395460096.0,66.0,206.0
12-04 08:30:00,0.083,0.083,99.834,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,903725056.0,1162964992.0,2156924928.0,29395460096.0,425.0,206.0
12-04 08:30:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,468.0,206.0
12-04 08:30:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,126.0,206.0
12-04 08:30:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,66.0,206.0
12-04 08:30:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,66.0,206.0
12-04 08:30:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,66.0,206.0
12-04 08:30:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1162973184.0,2156924928.0,29395460096.0,66.0,206.0
12-04 08:30:07,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1162981376.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:13,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:15,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,126.0,248.0
12-04 08:30:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1162989568.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1162997760.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163005952.0,2156929024.0,29395460096.0,546.0,206.0
12-04 08:30:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,1446.0,206.0
12-04 08:30:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,126.0,206.0
12-04 08:30:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,126.0,206.0
12-04 08:30:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163014144.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:37,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903663616.0,1163022336.0,2156929024.0,29395460096.0,132.0,272.0
12-04 08:30:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163022336.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163022336.0,2156929024.0,29395460096.0,66.0,206.0
12-04 08:30:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163022336.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163022336.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:42,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163022336.0,2156933120.0,29395460096.0,126.0,248.0
12-04 08:30:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903651328.0,1163030528.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163030528.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903651328.0,1163030528.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163030528.0,2156933120.0,29395460096.0,66.0,206.0
12-04 08:30:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163030528.0,2156933120.0,29395345408.0,33492.0,48356.0
12-04 08:30:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163030528.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,246.0,500.0
12-04 08:30:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163038720.0,2156933120.0,29395345408.0,126.0,248.0
12-04 08:30:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:30:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163046912.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163055104.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903733248.0,1163063296.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163063296.0,2156933120.0,29395345408.0,66.0,206.0
12-04 08:31:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163063296.0,2156933120.0,29395361792.0,66.0,206.0
12-04 08:31:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903716864.0,1163063296.0,2156933120.0,29395361792.0,66.0,206.0
12-04 08:31:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163063296.0,2156933120.0,29395361792.0,66.0,206.0
12-04 08:31:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163063296.0,2156933120.0,29395361792.0,66.0,206.0
12-04 08:31:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163071488.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163079680.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:30,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163087872.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,126.0,248.0
12-04 08:31:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163096064.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:37,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,132.0,272.0
12-04 08:31:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163104256.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903663616.0,1163112448.0,2156937216.0,29395361792.0,186.0,290.0
12-04 08:31:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163112448.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903663616.0,1163112448.0,2156937216.0,29395361792.0,66.0,206.0
12-04 08:31:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163112448.0,2156937216.0,29395361792.0,186.0,206.0
12-04 08:31:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163112448.0,2156941312.0,29395361792.0,246.0,500.0
12-04 08:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163112448.0,2156941312.0,29395361792.0,126.0,206.0
12-04 08:31:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,306.0,500.0
12-04 08:31:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163120640.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:31:59,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163128832.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163137024.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,126.0,248.0
12-04 08:32:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163145216.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163153408.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903610368.0,1163161600.0,2156941312.0,29395361792.0,66.0,206.0
12-04 08:32:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903606272.0,1163161600.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163161600.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163161600.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163161600.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163161600.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903598080.0,1163169792.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163177984.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,132.0,272.0
12-04 08:32:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903581696.0,1163186176.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,126.0,248.0
12-04 08:32:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,246.0,500.0
12-04 08:32:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903573504.0,1163194368.0,2156945408.0,29395361792.0,126.0,248.0
12-04 08:32:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903565312.0,1163202560.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903565312.0,1163202560.0,2156945408.0,29395361792.0,246.0,500.0
12-04 08:32:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903565312.0,1163202560.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:52,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903565312.0,1163202560.0,2156945408.0,29395361792.0,126.0,248.0
12-04 08:32:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903565312.0,1163202560.0,2156945408.0,29395361792.0,66.0,206.0
12-04 08:32:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163202560.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:32:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:32:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:32:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:32:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:32:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:33:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163210752.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:04,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903544832.0,1163218944.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903536640.0,1163227136.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:33:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,66.0,206.0
12-04 08:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903528448.0,1163235328.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903520256.0,1163243520.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903512064.0,1163251712.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903512064.0,1163251712.0,2156949504.0,29395361792.0,126.0,206.0
12-04 08:33:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903507968.0,1163251712.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903507968.0,1163251712.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903507968.0,1163251712.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903507968.0,1163251712.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903499776.0,1163259904.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,186.0,248.0
12-04 08:33:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,192.0,272.0
12-04 08:33:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,126.0,206.0
12-04 08:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903491584.0,1163268096.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,126.0,248.0
12-04 08:33:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,246.0,500.0
12-04 08:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903483392.0,1163276288.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,132.0,272.0
12-04 08:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,180.0,434.0
12-04 08:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,126.0,248.0
12-04 08:33:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903475200.0,1163284480.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:33:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903467008.0,1163292672.0,2156953600.0,29395361792.0,66.0,206.0
12-04 08:34:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903454720.0,1163300864.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903446528.0,1163309056.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903438336.0,1163317248.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903430144.0,1163325440.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,126.0,248.0
12-04 08:34:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:28,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903421952.0,1163333632.0,2156957696.0,29395361792.0,66.0,206.0
12-04 08:34:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903364608.0,1163341824.0,2156957696.0,29395410944.0,66.0,206.0
12-04 08:34:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903364608.0,1163341824.0,2156957696.0,29395410944.0,66.0,206.0
12-04 08:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903364608.0,1163341824.0,2156957696.0,29395410944.0,66.0,296.0
12-04 08:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903360512.0,1163341824.0,2156961792.0,29395410944.0,156.0,206.0
12-04 08:34:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903360512.0,1163341824.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903360512.0,1163341824.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903352320.0,1163350016.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903352320.0,1163350016.0,2156961792.0,29395410944.0,258.0,314.0
12-04 08:34:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,903344128.0,1163358208.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903344128.0,1163358208.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903344128.0,1163358208.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903344128.0,1163358208.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,246.0,500.0
12-04 08:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903335936.0,1163366400.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,246.0,500.0
12-04 08:34:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,126.0,248.0
12-04 08:34:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903327744.0,1163374592.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:34:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:35:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903319552.0,1163382784.0,2156961792.0,29395410944.0,66.0,206.0
12-04 08:35:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903725056.0,1163390976.0,2156961792.0,29394997248.0,66.0,206.0
12-04 08:35:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163390976.0,2156961792.0,29395021824.0,66.0,206.0
12-04 08:35:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163390976.0,2156961792.0,29395021824.0,66.0,206.0
12-04 08:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163390976.0,2156961792.0,29395021824.0,66.0,206.0
12-04 08:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163390976.0,2156961792.0,29395021824.0,66.0,206.0
12-04 08:35:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,903696384.0,1163395072.0,2156961792.0,29395021824.0,66.0,206.0
12-04 08:35:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163403264.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:14,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,126.0,248.0
12-04 08:35:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163411456.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163419648.0,2156965888.0,29395021824.0,66.0,206.0
12-04 08:35:25,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903786496.0,1163427840.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1163436032.0,2156965888.0,29394894848.0,66.0,206.0
12-04 08:35:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903761920.0,1163444224.0,2156965888.0,29394903040.0,66.0,206.0
12-04 08:35:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1163444224.0,2156965888.0,29394903040.0,66.0,206.0
12-04 08:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1163444224.0,2156965888.0,29394903040.0,66.0,206.0
12-04 08:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1163444224.0,2156965888.0,29394903040.0,66.0,206.0
12-04 08:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163444224.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163444224.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,546.0,206.0
12-04 08:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,1026.0,206.0
12-04 08:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,312.0,272.0
12-04 08:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163452416.0,2156969984.0,29394903040.0,180.0,434.0
12-04 08:35:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,246.0,500.0
12-04 08:35:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,126.0,248.0
12-04 08:35:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163460608.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:35:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163468800.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903725056.0,1163476992.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1163476992.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1163476992.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1163476992.0,2156969984.0,29394903040.0,126.0,248.0
12-04 08:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1163476992.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:06,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903725056.0,1163485184.0,2156961792.0,29394903040.0,66.0,206.0
12-04 08:36:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163485184.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163485184.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163485184.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163485184.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163485184.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903708672.0,1163493376.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163493376.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163493376.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163493376.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163493376.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163493376.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163501568.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163509760.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163517952.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,903671808.0,1163526144.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163526144.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163526144.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163526144.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163526144.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903671808.0,1163534336.0,2156965888.0,29394903040.0,66.0,206.0
12-04 08:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163534336.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163534336.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163534336.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163534336.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163534336.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903655424.0,1163542528.0,2156974080.0,29394903040.0,66.0,206.0
12-04 08:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163542528.0,2156978176.0,29394903040.0,246.0,500.0
12-04 08:36:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163542528.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163542528.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163542528.0,2156978176.0,29394903040.0,246.0,500.0
12-04 08:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163542528.0,2156978176.0,29394903040.0,126.0,248.0
12-04 08:36:53,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,126.0,248.0
12-04 08:36:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163550720.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:36:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163558912.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163567104.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,903618560.0,1163575296.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163575296.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163575296.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163575296.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163575296.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:16,0.0,0.083,99.584,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,903618560.0,1163583488.0,2156969984.0,29394903040.0,66.0,206.0
12-04 08:37:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163583488.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163583488.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163583488.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163583488.0,2156978176.0,29394903040.0,66.0,206.0
12-04 08:37:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163583488.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163591680.0,2156982272.0,29394903040.0,66.0,206.0
12-04 08:37:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1163599872.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1163608064.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,126.0,248.0
12-04 08:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163616256.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,903692288.0,1163624448.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163624448.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163624448.0,2156982272.0,29394776064.0,246.0,500.0
12-04 08:37:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163624448.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163624448.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:51,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903692288.0,1163632640.0,2156974080.0,29394776064.0,246.0,500.0
12-04 08:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163632640.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163632640.0,2156982272.0,29394776064.0,126.0,248.0
12-04 08:37:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163632640.0,2156982272.0,29394776064.0,66.0,206.0
12-04 08:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163632640.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1163632640.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:37:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:37:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1163640832.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:08,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1163649024.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163657216.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163665408.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:21,0.083,0.0,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,903639040.0,1163673600.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1163673600.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1163673600.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1163673600.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1163673600.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903639040.0,1163681792.0,2156978176.0,29394776064.0,66.0,206.0
12-04 08:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903630848.0,1163681792.0,2156986368.0,29394776064.0,66.0,206.0
12-04 08:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163681792.0,2156990464.0,29394776064.0,66.0,206.0
12-04 08:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163681792.0,2156990464.0,29394776064.0,126.0,248.0
12-04 08:38:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163681792.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1163681792.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1163689984.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,66.0,206.0
12-04 08:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1163698176.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,66.0,206.0
12-04 08:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,306.0,500.0
12-04 08:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1163706368.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,306.0,500.0
12-04 08:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,186.0,248.0
12-04 08:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1163714560.0,2156990464.0,29394776064.0,126.0,206.0
12-04 08:38:56,0.0,0.083,99.750,0.166,0.0,0.0,0.0,20480.0,0.0,4.0,903712768.0,1163722752.0,2156990464.0,29394649088.0,126.0,206.0
12-04 08:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163722752.0,2156990464.0,29394649088.0,126.0,206.0
12-04 08:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163722752.0,2156990464.0,29394649088.0,186.0,248.0
12-04 08:38:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163722752.0,2156990464.0,29394649088.0,66.0,206.0
12-04 08:39:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163722752.0,2156990464.0,29394649088.0,126.0,206.0
12-04 08:39:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903708672.0,1163730944.0,2156986368.0,29394649088.0,126.0,206.0
12-04 08:39:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163730944.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163730944.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163730944.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163730944.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1163730944.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,126.0,206.0
12-04 08:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1163739136.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1163747328.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:20,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163755520.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,126.0,248.0
12-04 08:39:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163763712.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,903659520.0,1163771904.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163771904.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163771904.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163771904.0,2156994560.0,29394649088.0,66.0,206.0
12-04 08:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1163771904.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:36,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,903655424.0,1163780096.0,2156990464.0,29394649088.0,66.0,206.0
12-04 08:39:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163780096.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163780096.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163780096.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163780096.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1163780096.0,2156998656.0,29394649088.0,66.0,206.0
12-04 08:39:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903766016.0,1163788288.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,246.0,500.0
12-04 08:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,132.0,272.0
12-04 08:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,180.0,434.0
12-04 08:39:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903757824.0,1163796480.0,2156998656.0,29394522112.0,126.0,248.0
12-04 08:39:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,126.0,248.0
12-04 08:39:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:39:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903749632.0,1163804672.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,425.0,206.0
12-04 08:40:01,0.083,0.083,99.834,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,468.0,206.0
12-04 08:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,126.0,206.0
12-04 08:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903741440.0,1163812864.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,903733248.0,1163821056.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1163821056.0,2156998656.0,29394522112.0,66.0,206.0
12-04 08:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903729152.0,1163821056.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903729152.0,1163821056.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903729152.0,1163821056.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903729152.0,1163821056.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:12,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903720960.0,1163829248.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903712768.0,1163837440.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,126.0,248.0
12-04 08:40:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903704576.0,1163845632.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:30,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903696384.0,1163853824.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,903688192.0,1163862016.0,2157002752.0,29394522112.0,66.0,206.0
12-04 08:40:42,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1163870208.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,246.0,500.0
12-04 08:40:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,246.0,500.0
12-04 08:40:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903667712.0,1163878400.0,2157006848.0,29394522112.0,126.0,248.0
12-04 08:40:54,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,126.0,248.0
12-04 08:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903659520.0,1163886592.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,426.0,206.0
12-04 08:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,1266.0,206.0
12-04 08:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,186.0,206.0
12-04 08:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903651328.0,1163894784.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903643136.0,1163902976.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:12,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,903634944.0,1163911168.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163911168.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903634944.0,1163911168.0,2157006848.0,29394522112.0,66.0,206.0
12-04 08:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903630848.0,1163911168.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903630848.0,1163911168.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903622656.0,1163919360.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,126.0,248.0
12-04 08:41:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903614464.0,1163927552.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903606272.0,1163935744.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:37,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903598080.0,1163943936.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903589888.0,1163952128.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:47,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903581696.0,1163960320.0,2157010944.0,29394522112.0,66.0,206.0
12-04 08:41:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903581696.0,1163960320.0,2157010944.0,29394522112.0,132.0,272.0
12-04 08:41:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903577600.0,1163960320.0,2157015040.0,29394522112.0,180.0,434.0
12-04 08:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903577600.0,1163960320.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903577600.0,1163960320.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903577600.0,1163960320.0,2157015040.0,29394522112.0,306.0,542.0
12-04 08:41:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,126.0,248.0
12-04 08:41:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903569408.0,1163968512.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:41:59,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903561216.0,1163976704.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903553024.0,1163984896.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:11,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903544832.0,1163993088.0,2157015040.0,29394522112.0,66.0,206.0
12-04 08:42:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903790592.0,1164001280.0,2157015040.0,29394268160.0,66.0,206.0
12-04 08:42:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903790592.0,1164001280.0,2157015040.0,29394268160.0,66.0,206.0
12-04 08:42:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903790592.0,1164001280.0,2157015040.0,29394268160.0,66.0,206.0
12-04 08:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903790592.0,1164001280.0,2157015040.0,29394268160.0,66.0,206.0
12-04 08:42:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903790592.0,1164001280.0,2157015040.0,29394268160.0,126.0,248.0
12-04 08:42:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903786496.0,1164001280.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903778304.0,1164009472.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903770112.0,1164017664.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:40,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903761920.0,1164025856.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:41,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903753728.0,1164034048.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:47,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,246.0,500.0
12-04 08:42:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,126.0,248.0
12-04 08:42:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903745536.0,1164042240.0,2157019136.0,29394268160.0,246.0,500.0
12-04 08:42:53,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,903737344.0,1164050432.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903737344.0,1164050432.0,2157019136.0,29394268160.0,126.0,248.0
12-04 08:42:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903737344.0,1164050432.0,2157019136.0,29394268160.0,66.0,206.0
12-04 08:42:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1164050432.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903733248.0,1164050432.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:42:58,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:42:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903725056.0,1164058624.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903716864.0,1164066816.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164075008.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164083200.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164091392.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,903684096.0,1164099584.0,2157023232.0,29394268160.0,66.0,206.0
12-04 08:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1164099584.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1164099584.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1164099584.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903680000.0,1164099584.0,2157027328.0,29394268160.0,126.0,248.0
12-04 08:43:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903671808.0,1164107776.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903663616.0,1164115968.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,246.0,500.0
12-04 08:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903655424.0,1164124160.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,246.0,500.0
12-04 08:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,126.0,248.0
12-04 08:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903647232.0,1164132352.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:57,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:43:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,66.0,206.0
12-04 08:44:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,126.0,206.0
12-04 08:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,126.0,206.0
12-04 08:44:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903639040.0,1164140544.0,2157027328.0,29394268160.0,126.0,206.0
12-04 08:44:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903626752.0,1164148736.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1164148736.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:05,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1164148736.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1164148736.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903626752.0,1164148736.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:08,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,66.0,206.0
12-04 08:44:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903618560.0,1164156928.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,186.0,248.0
12-04 08:44:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,66.0,206.0
12-04 08:44:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903610368.0,1164165120.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903602176.0,1164173312.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:26,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,66.0,206.0
12-04 08:44:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903593984.0,1164181504.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903585792.0,1164189696.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903585792.0,1164189696.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903585792.0,1164189696.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903585792.0,1164189696.0,2157031424.0,29394268160.0,126.0,206.0
12-04 08:44:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164189696.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903708672.0,1164189696.0,2157035520.0,29394141184.0,126.0,206.0
12-04 08:44:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903700480.0,1164197888.0,2157035520.0,29394141184.0,126.0,206.0
12-04 08:44:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164197888.0,2157035520.0,29394141184.0,126.0,206.0
12-04 08:44:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164197888.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164197888.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903700480.0,1164197888.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903692288.0,1164206080.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,246.0,500.0
12-04 08:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,246.0,500.0
12-04 08:44:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903684096.0,1164214272.0,2157035520.0,29394141184.0,126.0,248.0
12-04 08:44:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,126.0,248.0
12-04 08:44:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:44:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:45:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903675904.0,1164222464.0,2157035520.0,29394141184.0,66.0,206.0
12-04 08:45:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903938048.0,1164230656.0,2157035520.0,29393870848.0,66.0,206.0
12-04 08:45:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164230656.0,2157035520.0,29393887232.0,66.0,206.0
12-04 08:45:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164230656.0,2157035520.0,29393887232.0,66.0,206.0
12-04 08:45:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164230656.0,2157035520.0,29393887232.0,66.0,206.0
12-04 08:45:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164230656.0,2157035520.0,29393887232.0,66.0,206.0
12-04 08:45:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,903921664.0,1164230656.0,2157035520.0,29393887232.0,66.0,206.0
12-04 08:45:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,904040448.0,1164238848.0,2157035520.0,29393760256.0,66.0,206.0
12-04 08:45:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904040448.0,1164238848.0,2157035520.0,29393760256.0,66.0,206.0
12-04 08:45:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904036352.0,1164238848.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904036352.0,1164238848.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,904036352.0,1164238848.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904036352.0,1164238848.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:13,0.083,0.083,99.667,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,904028160.0,1164247040.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904028160.0,1164247040.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904028160.0,1164247040.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904028160.0,1164247040.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904028160.0,1164247040.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,904019968.0,1164255232.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:24,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904011776.0,1164263424.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:30,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904003584.0,1164271616.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,126.0,248.0
12-04 08:45:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903995392.0,1164279808.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903987200.0,1164288000.0,2157039616.0,29393760256.0,66.0,206.0
12-04 08:45:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164288000.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164288000.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164288000.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164288000.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164288000.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:48,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903974912.0,1164296192.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164296192.0,2157043712.0,29393760256.0,246.0,500.0
12-04 08:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164296192.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164296192.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164296192.0,2157043712.0,29393760256.0,132.0,272.0
12-04 08:45:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,180.0,434.0
12-04 08:45:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,126.0,248.0
12-04 08:45:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903966720.0,1164304384.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:45:59,0.416,0.0,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164312576.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,168.0,272.0
12-04 08:46:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164320768.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903942144.0,1164328960.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164328960.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164328960.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164328960.0,2157043712.0,29393760256.0,66.0,206.0
12-04 08:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164328960.0,2157043712.0,29393760256.0,366.0,206.0
12-04 08:46:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903938048.0,1164328960.0,2157047808.0,29393760256.0,906.0,206.0
12-04 08:46:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,246.0,206.0
12-04 08:46:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,126.0,206.0
12-04 08:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164337152.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:23,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903921664.0,1164345344.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164345344.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164345344.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164345344.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164345344.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:28,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903913472.0,1164353536.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164361728.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164369920.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903888896.0,1164378112.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164378112.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164378112.0,2157047808.0,29393760256.0,66.0,206.0
12-04 08:46:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164378112.0,2157047808.0,29393760256.0,246.0,500.0
12-04 08:46:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903884800.0,1164378112.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903884800.0,1164378112.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:52,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,126.0,248.0
12-04 08:46:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,246.0,500.0
12-04 08:46:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,126.0,248.0
12-04 08:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903876608.0,1164386304.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903868416.0,1164394496.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:46:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903868416.0,1164394496.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903868416.0,1164394496.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903868416.0,1164394496.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903868416.0,1164394496.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:03,0.0,0.166,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903860224.0,1164402688.0,2157051904.0,29393760256.0,66.0,206.0
12-04 08:47:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164410880.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164419072.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903962624.0,1164427264.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164427264.0,2157051904.0,29393633280.0,66.0,206.0
12-04 08:47:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164427264.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164427264.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164427264.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903958528.0,1164427264.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:27,0.0,0.083,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903950336.0,1164435456.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,126.0,248.0
12-04 08:47:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903942144.0,1164443648.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164451840.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,132.0,272.0
12-04 08:47:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164460032.0,2157056000.0,29393633280.0,180.0,434.0
12-04 08:47:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,246.0,500.0
12-04 08:47:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,126.0,248.0
12-04 08:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164468224.0,2157056000.0,29393633280.0,66.0,206.0
12-04 08:47:57,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:47:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:47:59,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903905280.0,1164476416.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903897088.0,1164484608.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164492800.0,2157060096.0,29393633280.0,66.0,206.0
12-04 08:48:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,904007680.0,1164500992.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,126.0,248.0
12-04 08:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164509184.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903991296.0,1164517376.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164517376.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164517376.0,2157060096.0,29393506304.0,66.0,206.0
12-04 08:48:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903987200.0,1164517376.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903987200.0,1164517376.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903987200.0,1164517376.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903979008.0,1164525568.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903970816.0,1164533760.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164541952.0,2157064192.0,29393506304.0,246.0,500.0
12-04 08:48:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,246.0,500.0
12-04 08:48:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,126.0,248.0
12-04 08:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164550144.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164558336.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:49:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903938048.0,1164566528.0,2157064192.0,29393506304.0,66.0,206.0
12-04 08:49:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164566528.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164566528.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164566528.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164566528.0,2157068288.0,29393506304.0,126.0,248.0
12-04 08:49:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903933952.0,1164566528.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903925760.0,1164574720.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164582912.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164591104.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,66.0,206.0
12-04 08:49:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164599296.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903892992.0,1164607488.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164607488.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164607488.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164607488.0,2157068288.0,29393506304.0,126.0,206.0
12-04 08:49:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164607488.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903888896.0,1164607488.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,66.0,206.0
12-04 08:49:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164615680.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:45,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,66.0,206.0
12-04 08:49:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,126.0,206.0
12-04 08:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903872512.0,1164623872.0,2157072384.0,29393506304.0,306.0,500.0
12-04 08:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,366.0,542.0
12-04 08:49:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,186.0,248.0
12-04 08:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164632064.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:57,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:49:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,66.0,206.0
12-04 08:50:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,485.0,206.0
12-04 08:50:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,528.0,206.0
12-04 08:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164640256.0,2157072384.0,29393379328.0,186.0,206.0
12-04 08:50:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,66.0,206.0
12-04 08:50:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903974912.0,1164648448.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:09,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903966720.0,1164656640.0,2157072384.0,29393379328.0,126.0,206.0
12-04 08:50:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164656640.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164656640.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164656640.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164656640.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903962624.0,1164656640.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903954432.0,1164664832.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903946240.0,1164673024.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903938048.0,1164681216.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:33,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903929856.0,1164689408.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903921664.0,1164697600.0,2157076480.0,29393379328.0,126.0,248.0
12-04 08:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164697600.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164697600.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903921664.0,1164697600.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903921664.0,1164697600.0,2157076480.0,29393379328.0,66.0,206.0
12-04 08:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903917568.0,1164697600.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:48,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164705792.0,2157080576.0,29393379328.0,246.0,500.0
12-04 08:50:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,246.0,500.0
12-04 08:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,126.0,248.0
12-04 08:50:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164713984.0,2157080576.0,29393379328.0,66.0,206.0
12-04 08:50:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:50:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903909376.0,1164722176.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:03,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:08,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903901184.0,1164730368.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903892992.0,1164738560.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903884800.0,1164746752.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903884800.0,1164746752.0,2157080576.0,29393362944.0,66.0,206.0
12-04 08:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164746752.0,2157084672.0,29393362944.0,66.0,206.0
12-04 08:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,903880704.0,1164746752.0,2157084672.0,29393362944.0,66.0,206.0
12-04 08:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164746752.0,2157084672.0,29393362944.0,66.0,206.0
12-04 08:51:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903880704.0,1164746752.0,2157084672.0,29393362944.0,66.0,206.0
12-04 08:51:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,126.0,248.0
12-04 08:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903999488.0,1164754944.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,606.0,206.0
12-04 08:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,966.0,206.0
12-04 08:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903991296.0,1164763136.0,2157084672.0,29393235968.0,486.0,206.0
12-04 08:51:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,903983104.0,1164771328.0,2157084672.0,29393235968.0,246.0,206.0
12-04 08:51:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164771328.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164771328.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,903983104.0,1164771328.0,2157084672.0,29393235968.0,66.0,206.0
12-04 08:51:37,3.342,1.504,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,923738112.0,1164771328.0,2157117440.0,29373448192.0,17633.0,19091.0
12-04 08:51:38,0.417,0.167,98.999,0.417,0.0,0.0,0.0,8192.0,0.0,1.0,925261824.0,1164771328.0,2157113344.0,29371928576.0,72688.0,65164.0
12-04 08:51:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,925880320.0,1164779520.0,2157121536.0,29371293696.0,1330.0,2056.0
12-04 08:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925880320.0,1164779520.0,2157121536.0,29371293696.0,204.0,602.0
12-04 08:51:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925880320.0,1164779520.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,925872128.0,1164787712.0,2157121536.0,29371293696.0,204.0,602.0
12-04 08:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925872128.0,1164787712.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925872128.0,1164787712.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,925863936.0,1164795904.0,2157121536.0,29371293696.0,204.0,602.0
12-04 08:51:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925863936.0,1164795904.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,925863936.0,1164795904.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925863936.0,1164795904.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925863936.0,1164795904.0,2157121536.0,29371293696.0,66.0,206.0
12-04 08:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,925859840.0,1164795904.0,2157125632.0,29371293696.0,180.0,434.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-peer-slave-16.csv <==
12-04 08:29:38,1.701,0.793,97.418,0.048,0.0,0.040,5149.676,1566588.322,0.796,14.834,3398533120.0,883675136.0,21982351360.0,7354515456.0,0.0,0.0
12-04 08:29:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3398299648.0,883675136.0,21982367744.0,7354732544.0,20527.0,21578.0
12-04 08:29:40,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398295552.0,883675136.0,21982371840.0,7354732544.0,22499.0,22831.0
12-04 08:29:41,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398295552.0,883675136.0,21982371840.0,7354732544.0,20333.0,20762.0
12-04 08:29:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3398295552.0,883675136.0,21982371840.0,7354732544.0,21087.0,21532.0
12-04 08:29:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398295552.0,883675136.0,21982371840.0,7354732544.0,19897.0,19444.0
12-04 08:29:44,0.083,0.250,99.333,0.250,0.0,0.083,0.0,57344.0,0.0,5.0,3398287360.0,883683328.0,21982371840.0,7354732544.0,23816.0,25409.0
12-04 08:29:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398737920.0,883683328.0,21982380032.0,7354273792.0,22105.0,23268.0
12-04 08:29:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398660096.0,883683328.0,21982380032.0,7354351616.0,22766.0,22135.0
12-04 08:29:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,8.0,3398660096.0,883683328.0,21982380032.0,7354351616.0,20214.0,20456.0
12-04 08:29:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398660096.0,883683328.0,21982380032.0,7354351616.0,20169.0,20184.0
12-04 08:29:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3398660096.0,883683328.0,21982380032.0,7354351616.0,22638.0,22943.0
12-04 08:29:50,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3398647808.0,883691520.0,21982384128.0,7354351616.0,21720.0,22435.0
12-04 08:29:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398647808.0,883691520.0,21982384128.0,7354351616.0,40125.0,41225.0
12-04 08:29:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398647808.0,883691520.0,21982384128.0,7354351616.0,20201.0,21350.0
12-04 08:29:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398647808.0,883691520.0,21982384128.0,7354351616.0,21823.0,22521.0
12-04 08:29:54,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3398647808.0,883691520.0,21982384128.0,7354351616.0,21770.0,22457.0
12-04 08:29:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398639616.0,883691520.0,21982392320.0,7354351616.0,21295.0,20990.0
12-04 08:29:56,0.167,0.0,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3398631424.0,883699712.0,21982392320.0,7354351616.0,21857.0,22962.0
12-04 08:29:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3398631424.0,883699712.0,21982392320.0,7354351616.0,19413.0,19330.0
12-04 08:29:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398631424.0,883699712.0,21982392320.0,7354351616.0,21505.0,22311.0
12-04 08:29:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3398627328.0,883699712.0,21982396416.0,7354351616.0,22091.0,22329.0
12-04 08:30:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398627328.0,883699712.0,21982396416.0,7354351616.0,22092.0,22176.0
12-04 08:30:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398627328.0,883699712.0,21982396416.0,7354351616.0,23100.0,24312.0
12-04 08:30:02,0.083,0.167,99.583,0.167,0.0,0.0,0.0,65536.0,0.0,13.0,3398619136.0,883707904.0,21982396416.0,7354351616.0,21659.0,23194.0
12-04 08:30:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398619136.0,883707904.0,21982396416.0,7354351616.0,21899.0,22165.0
12-04 08:30:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3398615040.0,883707904.0,21982400512.0,7354351616.0,22272.0,22089.0
12-04 08:30:05,0.417,0.167,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3392819200.0,883707904.0,21982404608.0,7360143360.0,40057.0,40600.0
12-04 08:30:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3392516096.0,883707904.0,21982412800.0,7360438272.0,22157.0,20978.0
12-04 08:30:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3392516096.0,883707904.0,21982412800.0,7360438272.0,20487.0,20624.0
12-04 08:30:08,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3392507904.0,883716096.0,21982412800.0,7360438272.0,24140.0,25369.0
12-04 08:30:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3392507904.0,883716096.0,21982412800.0,7360438272.0,21950.0,22130.0
12-04 08:30:10,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3392503808.0,883716096.0,21982416896.0,7360438272.0,52019.0,55363.0
12-04 08:30:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3392389120.0,883716096.0,21982547968.0,7360421888.0,23111.0,24195.0
12-04 08:30:12,7.699,5.105,86.862,0.0,0.0,0.335,0.0,5603328.0,0.0,13.0,3426795520.0,883716096.0,21987946496.0,7320616960.0,12267521.0,6904899.0
12-04 08:30:13,14.503,6.998,78.246,0.0,0.0,0.253,0.0,2220032.0,0.0,23.0,3465752576.0,883716096.0,21998067712.0,7271538688.0,2507349.0,482667.0
12-04 08:30:14,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,3466207232.0,883724288.0,22000271360.0,7268872192.0,20558.0,21196.0
12-04 08:30:15,0.501,0.334,99.165,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,3466203136.0,883724288.0,22000275456.0,7268872192.0,127271.0,25805.0
12-04 08:30:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466264576.0,883724288.0,22000721920.0,7268364288.0,24052.0,25506.0
12-04 08:30:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466272768.0,883724288.0,22000721920.0,7268356096.0,20174.0,20475.0
12-04 08:30:18,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466399744.0,883724288.0,22000721920.0,7268229120.0,21535.0,22699.0
12-04 08:30:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466399744.0,883724288.0,22000721920.0,7268229120.0,21910.0,23822.0
12-04 08:30:20,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3466387456.0,883732480.0,22000726016.0,7268229120.0,22129.0,21712.0
12-04 08:30:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3466387456.0,883732480.0,22000726016.0,7268229120.0,21738.0,20747.0
12-04 08:30:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466387456.0,883732480.0,22000726016.0,7268229120.0,21479.0,21203.0
12-04 08:30:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466387456.0,883732480.0,22000726016.0,7268229120.0,24191.0,25486.0
12-04 08:30:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466387456.0,883732480.0,22000734208.0,7268220928.0,20853.0,20268.0
12-04 08:30:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466936320.0,883732480.0,22000734208.0,7267672064.0,22314.0,21129.0
12-04 08:30:26,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3466887168.0,883740672.0,22000734208.0,7267713024.0,23704.0,23747.0
12-04 08:30:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466887168.0,883740672.0,22000734208.0,7267713024.0,20984.0,20843.0
12-04 08:30:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466883072.0,883740672.0,22000738304.0,7267713024.0,24332.0,24165.0
12-04 08:30:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466883072.0,883740672.0,22000738304.0,7267713024.0,21520.0,21513.0
12-04 08:30:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466878976.0,883740672.0,22000742400.0,7267713024.0,25369.0,24782.0
12-04 08:30:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466878976.0,883740672.0,22000742400.0,7267713024.0,22854.0,21860.0
12-04 08:30:32,0.584,0.083,99.249,0.083,0.0,0.0,0.0,184320.0,0.0,21.0,3467177984.0,883748864.0,22000730112.0,7267418112.0,28927.0,27497.0
12-04 08:30:33,0.250,0.333,99.334,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3467272192.0,883748864.0,22000762880.0,7267291136.0,49820.0,53786.0
12-04 08:30:34,4.202,2.773,92.941,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3467685888.0,883748864.0,22002221056.0,7265419264.0,11920679.0,6572529.0
12-04 08:30:35,20.710,6.509,72.274,0.0,0.0,0.507,0.0,0.0,0.0,0.0,3467198464.0,883748864.0,22011490304.0,7256637440.0,2967908.0,959395.0
12-04 08:30:36,21.134,10.395,67.869,0.086,0.0,0.515,0.0,2195456.0,0.0,21.0,3478831104.0,883748864.0,22026559488.0,7229935616.0,3166910.0,1056892.0
12-04 08:30:37,17.833,11.092,70.648,0.0,0.0,0.427,0.0,2154496.0,0.0,21.0,3479814144.0,883748864.0,22043508736.0,7212003328.0,3147722.0,1048793.0
12-04 08:30:38,18.583,9.680,71.219,0.086,0.0,0.432,0.0,2166784.0,0.0,23.0,3481669632.0,883757056.0,22059659264.0,7193989120.0,3135404.0,1040545.0
12-04 08:30:39,19.402,9.573,70.427,0.0,0.0,0.598,0.0,2158592.0,0.0,21.0,3491930112.0,883757056.0,22074429440.0,7168958464.0,3142611.0,1042093.0
12-04 08:30:40,19.729,9.992,69.602,0.085,0.0,0.593,0.0,2154496.0,0.0,21.0,3498397696.0,883757056.0,22091186176.0,7145734144.0,3147114.0,1048579.0
12-04 08:30:41,18.569,10.307,70.784,0.0,0.0,0.341,0.0,2154496.0,0.0,21.0,3500687360.0,883757056.0,22106525696.0,7128104960.0,3140729.0,1044816.0
12-04 08:30:42,19.214,9.650,70.880,0.0,0.0,0.256,0.0,2162688.0,0.0,23.0,3506835456.0,883757056.0,22120792064.0,7107690496.0,3142525.0,1042472.0
12-04 08:30:43,19.116,10.365,67.545,2.549,0.0,0.425,0.0,123822080.0,0.0,255.0,3512512512.0,883757056.0,22137262080.0,7085543424.0,3140178.0,1041333.0
12-04 08:30:44,19.224,9.483,70.776,0.086,0.0,0.431,0.0,2170880.0,0.0,21.0,3517374464.0,883765248.0,22151323648.0,7066611712.0,3140401.0,1047342.0
12-04 08:30:45,19.182,9.719,70.503,0.085,0.0,0.512,0.0,2170880.0,0.0,19.0,3520372736.0,883765248.0,22168219648.0,7046717440.0,3147356.0,1042016.0
12-04 08:30:46,20.034,9.847,69.694,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,3520151552.0,883765248.0,22184308736.0,7030849536.0,3144791.0,1048674.0
12-04 08:30:47,19.442,9.806,70.245,0.085,0.0,0.423,0.0,2166784.0,0.0,21.0,3527172096.0,883765248.0,22199652352.0,7008485376.0,3137964.0,1039594.0
12-04 08:30:48,18.599,9.429,71.453,0.0,0.0,0.519,0.0,2289664.0,0.0,40.0,3533271040.0,883765248.0,22215843840.0,6986194944.0,3183650.0,1096371.0
12-04 08:30:49,19.779,9.423,70.289,0.085,0.0,0.424,0.0,2162688.0,0.0,20.0,3541413888.0,883765248.0,22231351296.0,6962544640.0,3136789.0,1037046.0
12-04 08:30:50,20.678,8.983,69.746,0.085,0.0,0.508,0.0,2183168.0,0.0,23.0,3547262976.0,883773440.0,22246842368.0,6941196288.0,3135684.0,1035864.0
12-04 08:30:51,19.678,9.584,70.229,0.0,0.0,0.509,0.0,2154496.0,0.0,19.0,3554250752.0,883773440.0,22261776384.0,6919274496.0,3168029.0,1065663.0
12-04 08:30:52,19.641,9.991,69.940,0.085,0.0,0.342,0.0,2158592.0,0.0,19.0,3562053632.0,883773440.0,22275973120.0,6897274880.0,3136993.0,1041426.0
12-04 08:30:53,18.830,10.178,70.483,0.0,0.0,0.509,0.0,2162688.0,0.0,19.0,3563565056.0,883773440.0,22292877312.0,6878859264.0,3145299.0,1048294.0
12-04 08:30:54,19.865,10.651,69.146,0.0,0.0,0.338,0.0,2191360.0,0.0,22.0,3567034368.0,883773440.0,22309244928.0,6859022336.0,3162204.0,1061568.0
12-04 08:30:55,19.610,9.677,70.374,0.0,0.0,0.340,0.0,2150400.0,0.0,19.0,3567177728.0,883773440.0,22325137408.0,6842986496.0,3133559.0,1043611.0
12-04 08:30:56,19.983,10.786,68.729,0.167,0.0,0.334,0.0,2179072.0,0.0,22.0,3572703232.0,883781632.0,22338838528.0,6823751680.0,3151271.0,1046857.0
12-04 08:30:57,19.172,10.726,69.679,0.084,0.0,0.338,0.0,2154496.0,0.0,19.0,3575377920.0,883781632.0,22355369984.0,6804545536.0,3129608.0,1034762.0
12-04 08:30:58,19.593,9.669,70.059,0.0,0.0,0.679,0.0,2154496.0,0.0,19.0,3580190720.0,883781632.0,22370373632.0,6784729088.0,3143841.0,1044190.0
12-04 08:30:59,20.322,9.653,69.602,0.0,0.0,0.423,0.0,2142208.0,0.0,19.0,3582717952.0,883781632.0,22385520640.0,6767054848.0,3147724.0,1048002.0
12-04 08:31:00,19.779,10.017,69.779,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,3586469888.0,883781632.0,22401646592.0,6747176960.0,3140629.0,1043844.0
12-04 08:31:01,17.823,10.026,71.465,0.086,0.0,0.600,0.0,2158592.0,0.0,19.0,3589246976.0,883781632.0,22417149952.0,6728896512.0,3144754.0,1045659.0
12-04 08:31:02,19.675,9.666,70.145,0.086,0.0,0.428,0.0,2166784.0,0.0,21.0,3592179712.0,883789824.0,22433210368.0,6709895168.0,3131633.0,1041088.0
12-04 08:31:03,19.578,10.464,69.705,0.084,0.0,0.169,0.0,2166784.0,0.0,20.0,3595063296.0,883793920.0,22448861184.0,6691356672.0,3163303.0,1052538.0
12-04 08:31:04,20.774,9.588,68.713,0.0,0.0,0.925,0.0,2154496.0,0.0,19.0,3598475264.0,883793920.0,22463377408.0,6673428480.0,3144818.0,1045719.0
12-04 08:31:05,18.905,9.752,70.744,0.0,0.0,0.599,0.0,2154496.0,0.0,19.0,3603222528.0,883793920.0,22478696448.0,6653362176.0,3155384.0,1058117.0
12-04 08:31:06,19.227,9.442,70.644,0.086,0.0,0.601,0.0,2154496.0,0.0,19.0,3605794816.0,883793920.0,22493306880.0,6636179456.0,3143787.0,1045964.0
12-04 08:31:07,19.081,9.107,71.466,0.0,0.0,0.347,0.0,2158592.0,0.0,19.0,3605995520.0,883793920.0,22509105152.0,6620180480.0,3149013.0,1047369.0
12-04 08:31:08,20.135,9.520,69.503,0.168,0.0,0.674,0.0,2170880.0,0.0,21.0,3607191552.0,883802112.0,22524841984.0,6603239424.0,3139710.0,1042427.0
12-04 08:31:09,18.345,10.922,70.392,0.0,0.0,0.341,0.0,2158592.0,0.0,20.0,3611451392.0,883802112.0,22542004224.0,6581817344.0,3146521.0,1048144.0
12-04 08:31:10,19.085,9.326,71.330,0.0,0.0,0.259,0.0,2162688.0,0.0,19.0,3617173504.0,883802112.0,22556741632.0,6561357824.0,3134159.0,1041051.0
12-04 08:31:11,19.452,9.512,70.351,0.086,0.0,0.600,0.0,2154496.0,0.0,19.0,3621228544.0,883802112.0,22572290048.0,6541754368.0,3147841.0,1045657.0
12-04 08:31:12,19.574,9.787,70.043,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,3630051328.0,883802112.0,22588571648.0,6516649984.0,3148509.0,1047623.0
12-04 08:31:13,14.966,8.333,66.241,10.119,0.0,0.340,0.0,200753152.0,0.0,380.0,3633152000.0,883802112.0,22601474048.0,6500646912.0,3012378.0,976337.0
12-04 08:31:14,12.564,7.640,70.204,9.083,0.0,0.509,0.0,219996160.0,0.0,397.0,3638153216.0,883810304.0,22610014208.0,6487097344.0,3141377.0,1050882.0
12-04 08:31:15,31.768,14.518,52.946,0.085,0.0,0.683,0.0,4308992.0,0.0,38.0,3642621952.0,883810304.0,22636040192.0,6456602624.0,3290931.0,1122245.0
12-04 08:31:16,19.539,9.727,70.307,0.0,0.0,0.427,0.0,2154496.0,0.0,19.0,3645693952.0,883810304.0,22651858944.0,6437711872.0,3138435.0,1039190.0
12-04 08:31:17,20.118,10.101,69.192,0.0,0.0,0.589,0.0,2170880.0,0.0,21.0,3651510272.0,883810304.0,22666244096.0,6417510400.0,3142884.0,1045186.0
12-04 08:31:18,18.306,10.607,70.573,0.0,0.0,0.513,0.0,2154496.0,0.0,19.0,3653373952.0,883814400.0,22682456064.0,6399430656.0,3146579.0,1046778.0
12-04 08:31:19,19.675,10.265,69.718,0.086,0.0,0.257,0.0,2244608.0,0.0,34.0,3658960896.0,883814400.0,22697328640.0,6378971136.0,3145058.0,1048859.0
12-04 08:31:20,19.529,10.185,69.697,0.084,0.0,0.505,0.0,2170880.0,0.0,21.0,3665129472.0,883822592.0,22711607296.0,6358515712.0,3145077.0,1042179.0
12-04 08:31:21,19.185,10.441,69.864,0.0,0.0,0.509,0.0,2150400.0,0.0,19.0,3667632128.0,883822592.0,22727315456.0,6340304896.0,3145512.0,1047357.0
12-04 08:31:22,18.771,10.495,70.222,0.085,0.0,0.427,0.0,2162688.0,0.0,21.0,3669090304.0,883822592.0,22744846336.0,6321315840.0,3146850.0,1044421.0
12-04 08:31:23,19.352,9.633,70.332,0.085,0.0,0.597,0.0,2158592.0,0.0,19.0,3670786048.0,883822592.0,22758436864.0,6306029568.0,3145801.0,1045463.0
12-04 08:31:24,20.268,10.553,68.760,0.0,0.0,0.419,0.0,2154496.0,0.0,19.0,3669245952.0,883822592.0,22776844288.0,6289162240.0,3145533.0,1045176.0
12-04 08:31:25,18.750,9.161,71.490,0.0,0.0,0.599,0.0,2174976.0,0.0,19.0,3676549120.0,883822592.0,22789955584.0,6268747776.0,3147571.0,1048170.0
12-04 08:31:26,19.966,10.580,68.942,0.171,0.0,0.341,0.0,2183168.0,0.0,22.0,3676942336.0,883830784.0,22807601152.0,6250700800.0,3145055.0,1043988.0
12-04 08:31:27,18.120,10.161,71.126,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,3681873920.0,883830784.0,22821449728.0,6231920640.0,3135060.0,1041422.0
12-04 08:31:28,20.069,10.463,69.039,0.086,0.0,0.343,0.0,2154496.0,0.0,19.0,3687096320.0,883830784.0,22837637120.0,6210510848.0,3144463.0,1042579.0
12-04 08:31:29,18.383,9.957,71.319,0.0,0.0,0.340,0.0,2195456.0,0.0,22.0,3690917888.0,883830784.0,22851686400.0,6192640000.0,3140714.0,1041654.0
12-04 08:31:30,20.102,10.221,69.250,0.085,0.0,0.341,0.0,2158592.0,0.0,19.0,3694592000.0,883830784.0,22867775488.0,6172876800.0,3139063.0,1043656.0
12-04 08:31:31,19.674,8.935,70.704,0.0,0.0,0.687,0.0,2150400.0,0.0,20.0,3699798016.0,883830784.0,22884806656.0,6150639616.0,3144561.0,1044522.0
12-04 08:31:32,19.218,9.014,71.173,0.085,0.0,0.510,0.0,2174976.0,0.0,21.0,3703238656.0,883838976.0,22899617792.0,6132379648.0,3148378.0,1048395.0
12-04 08:31:33,19.516,10.104,69.948,0.086,0.0,0.345,0.0,2154496.0,0.0,19.0,3707092992.0,883838976.0,22915686400.0,6112456704.0,3148839.0,1048005.0
12-04 08:31:34,19.371,10.025,70.263,0.085,0.0,0.255,0.0,5361664.0,0.0,29.0,3713187840.0,883838976.0,22928920576.0,6093127680.0,2968157.0,868220.0
12-04 08:31:35,4.286,1.597,94.118,0.0,0.0,0.0,0.0,2215936.0,0.0,20.0,3716198400.0,883843072.0,22935797760.0,6083235840.0,186723.0,117708.0
12-04 08:31:36,0.503,0.168,99.246,0.0,0.0,0.084,0.0,188416.0,0.0,18.0,3718103040.0,883847168.0,22935793664.0,6081331200.0,96149.0,44365.0
12-04 08:31:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3718623232.0,883847168.0,22936035328.0,6080569344.0,20252.0,19771.0
12-04 08:31:38,0.084,0.251,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3718778880.0,883855360.0,22936035328.0,6080405504.0,22233.0,22917.0
12-04 08:31:39,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3690549248.0,883855360.0,22936039424.0,6108631040.0,22126.0,22654.0
12-04 08:31:40,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3690676224.0,883855360.0,22936039424.0,6108504064.0,21274.0,20917.0
12-04 08:31:41,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3690803200.0,883855360.0,22936039424.0,6108377088.0,21243.0,21255.0
12-04 08:31:42,9.269,5.357,84.694,0.0,0.0,0.680,0.0,16384.0,0.0,2.0,3692326912.0,883855360.0,22941904896.0,6100987904.0,12441439.0,7093746.0
12-04 08:31:43,21.280,11.246,66.869,0.087,0.0,0.519,0.0,2158592.0,0.0,20.0,3716042752.0,883855360.0,22958841856.0,6060335104.0,4512354.0,1278274.0
12-04 08:31:44,26.016,12.446,58.427,2.247,0.0,0.864,0.0,115949568.0,0.0,218.0,3721547776.0,883863552.0,22978908160.0,6034755584.0,4247639.0,1273316.0
12-04 08:31:45,20.189,10.395,62.801,5.928,0.0,0.687,0.0,226701312.0,0.0,407.0,3725602816.0,883863552.0,22993305600.0,6016303104.0,3385825.0,1281051.0
12-04 08:31:46,34.021,15.120,49.828,0.515,0.0,0.515,0.0,36794368.0,0.0,103.0,3737911296.0,883863552.0,23017467904.0,5979832320.0,3543689.0,1358969.0
12-04 08:31:47,20.364,11.525,67.418,0.087,0.0,0.607,0.0,2138112.0,0.0,19.0,3739111424.0,883863552.0,23035748352.0,5960351744.0,4519459.0,1287373.0
12-04 08:31:48,26.973,12.056,60.364,0.087,0.0,0.520,0.0,5599232.0,0.0,29.0,3744657408.0,883863552.0,23055126528.0,5935427584.0,4204765.0,1250049.0
12-04 08:31:49,30.915,14.162,53.541,0.864,0.0,0.518,0.0,69640192.0,0.0,154.0,3751903232.0,883871744.0,23073710080.0,5909590016.0,3380288.0,1271624.0
12-04 08:31:50,25.390,11.958,62.045,0.173,0.0,0.433,0.0,4562944.0,0.0,63.0,3756392448.0,883879936.0,23094910976.0,5883891712.0,3582736.0,1382324.0
12-04 08:31:51,22.117,10.929,66.609,0.0,0.0,0.344,0.0,2162688.0,0.0,20.0,3761074176.0,883884032.0,23112073216.0,5862043648.0,4520549.0,1288757.0
12-04 08:31:52,25.773,12.715,60.825,0.086,0.0,0.601,0.0,2154496.0,0.0,21.0,3764649984.0,883884032.0,23132966912.0,5837574144.0,4249007.0,1268282.0
12-04 08:31:53,25.724,13.032,60.733,0.0,0.0,0.511,0.0,2150400.0,0.0,19.0,3770564608.0,883884032.0,23150845952.0,5813780480.0,3338043.0,1251889.0
12-04 08:31:54,24.138,12.155,62.845,0.086,0.0,0.776,0.0,4300800.0,0.0,38.0,3774431232.0,883884032.0,23173660672.0,5787099136.0,3585877.0,1382439.0
12-04 08:31:55,21.664,10.485,67.244,0.0,0.0,0.607,0.0,2158592.0,0.0,19.0,3713130496.0,883884032.0,23188955136.0,5833105408.0,4649737.0,1281386.0
12-04 08:31:56,23.333,12.193,63.947,0.088,0.0,0.439,0.0,2166784.0,0.0,21.0,3716587520.0,883892224.0,23209660416.0,5808934912.0,4092110.0,1255950.0
12-04 08:31:57,26.225,12.898,60.275,0.086,0.0,0.516,0.0,2158592.0,0.0,21.0,3720888320.0,883892224.0,23228940288.0,5785354240.0,3372705.0,1273942.0
12-04 08:31:58,25.552,13.328,60.357,0.170,0.0,0.594,0.0,4296704.0,0.0,38.0,3727261696.0,883892224.0,23250550784.0,5757370368.0,3566364.0,1372105.0
12-04 08:31:59,21.615,10.503,67.535,0.0,0.0,0.347,0.0,2158592.0,0.0,19.0,3730812928.0,883892224.0,23270141952.0,5734227968.0,3434740.0,1283084.0
12-04 08:32:00,23.319,12.227,63.843,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,3736317952.0,883892224.0,23287025664.0,5711839232.0,5320341.0,1266964.0
12-04 08:32:01,26.154,13.333,60.171,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,3741138944.0,883892224.0,23308005376.0,5686038528.0,3366917.0,1267601.0
12-04 08:32:02,25.964,12.168,60.840,0.171,0.0,0.857,0.0,4325376.0,0.0,41.0,3747905536.0,883900416.0,23329198080.0,5658071040.0,3566441.0,1371392.0
12-04 08:32:03,22.374,11.187,65.756,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,3753508864.0,883900416.0,23344832512.0,5636833280.0,3390537.0,1285181.0
12-04 08:32:04,26.203,12.285,60.739,0.086,0.0,0.687,0.0,2154496.0,0.0,19.0,3757699072.0,883900416.0,23364816896.0,5612658688.0,5376499.0,1273246.0
12-04 08:32:05,26.525,13.559,59.576,0.0,0.0,0.339,0.0,2158592.0,0.0,20.0,3764240384.0,883900416.0,23386038272.0,5584896000.0,3379828.0,1282997.0
12-04 08:32:06,23.720,13.140,62.628,0.085,0.0,0.427,0.0,4341760.0,0.0,42.0,3770388480.0,883900416.0,23405318144.0,5559468032.0,3569249.0,1375139.0
12-04 08:32:07,20.244,11.606,67.365,0.175,0.0,0.611,0.0,2162688.0,0.0,22.0,3776303104.0,883908608.0,23424729088.0,5534134272.0,4358952.0,1284698.0
12-04 08:32:08,25.519,12.370,61.505,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,3780857856.0,883908608.0,23443603456.0,5510705152.0,4398863.0,1268097.0
12-04 08:32:09,25.175,12.238,61.801,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3787001856.0,883908608.0,23463202816.0,5484961792.0,3368356.0,1264971.0
12-04 08:32:10,24.592,12.812,61.909,0.086,0.0,0.602,0.0,4313088.0,0.0,38.0,3791958016.0,883912704.0,23483686912.0,5459517440.0,3568093.0,1373771.0
12-04 08:32:11,21.225,11.130,66.954,0.0,0.0,0.690,0.0,2150400.0,0.0,19.0,3797729280.0,883912704.0,23500804096.0,5436628992.0,4285973.0,1284045.0
12-04 08:32:12,26.520,13.260,59.628,0.084,0.0,0.507,0.0,2154496.0,0.0,19.0,3803947008.0,883912704.0,23520182272.0,5411033088.0,4471478.0,1267466.0
12-04 08:32:13,25.779,12.543,61.246,0.0,0.0,0.433,0.0,2162688.0,0.0,21.0,3809271808.0,883920896.0,23540199424.0,5385682944.0,3367505.0,1268253.0
12-04 08:32:14,24.979,12.447,61.978,0.085,0.0,0.512,0.0,4325376.0,0.0,38.0,3813003264.0,883920896.0,23562690560.0,5359460352.0,3560302.0,1368847.0
12-04 08:32:15,21.937,10.626,62.982,3.942,0.0,0.514,0.0,111251456.0,0.0,202.0,3816873984.0,883920896.0,23577755648.0,5340524544.0,4547357.0,1214655.0
12-04 08:32:16,11.025,6.288,69.595,12.748,0.0,0.345,0.0,263192576.0,0.0,471.0,3821584384.0,883920896.0,23585169408.0,5328400384.0,3958183.0,1212001.0
12-04 08:32:17,20.138,10.241,63.511,5.508,0.0,0.602,0.0,155156480.0,0.0,289.0,3826688000.0,883920896.0,23601987584.0,5306478592.0,3307895.0,1233829.0
12-04 08:32:18,31.164,15.753,52.226,0.086,0.0,0.771,0.0,4317184.0,0.0,38.0,3832262656.0,883924992.0,23627870208.0,5275017216.0,3538635.0,1353050.0
12-04 08:32:19,32.363,14.983,51.884,0.086,0.0,0.685,0.0,4333568.0,0.0,41.0,3842134016.0,883933184.0,23653228544.0,5239779328.0,3545099.0,1367676.0
12-04 08:32:20,30.356,14.397,54.467,0.087,0.0,0.694,0.0,4317184.0,0.0,39.0,3847778304.0,883933184.0,23677648896.0,5209714688.0,5552923.0,1369460.0
12-04 08:32:21,26.511,13.558,59.413,0.0,0.0,0.518,0.0,2150400.0,0.0,19.0,3853238272.0,883933184.0,23697076224.0,5184827392.0,3351762.0,1258543.0
12-04 08:32:22,23.956,12.617,62.489,0.085,0.0,0.853,0.0,4456448.0,0.0,55.0,3859644416.0,883933184.0,23716835328.0,5158662144.0,3594702.0,1390698.0
12-04 08:32:23,22.570,11.665,65.342,0.0,0.0,0.423,0.0,2170880.0,0.0,20.0,3864178688.0,883933184.0,23736000512.0,5134962688.0,4679739.0,1286610.0
12-04 08:32:24,24.979,14.152,60.529,0.0,0.0,0.341,0.0,2166784.0,0.0,19.0,3866570752.0,883933184.0,23754289152.0,5114281984.0,4072275.0,1259307.0
12-04 08:32:25,25.884,12.856,60.569,0.173,0.0,0.518,0.0,2170880.0,0.0,21.0,3872587776.0,883941376.0,23775395840.0,5087150080.0,3381697.0,1276022.0
12-04 08:32:26,24.038,13.174,62.104,0.086,0.0,0.599,0.0,4329472.0,0.0,39.0,3878223872.0,883941376.0,23795007488.0,5061902336.0,3555956.0,1366186.0
12-04 08:32:27,22.099,11.604,65.870,0.0,0.0,0.427,0.0,2166784.0,0.0,21.0,3883102208.0,883941376.0,23813132288.0,5038899200.0,4635515.0,1296326.0
12-04 08:32:28,24.566,11.632,63.368,0.087,0.0,0.347,0.0,2162688.0,0.0,19.0,3887742976.0,883941376.0,23832064000.0,5015326720.0,4119743.0,1256950.0
12-04 08:32:29,26.597,12.423,60.280,0.0,0.0,0.700,0.0,2158592.0,0.0,19.0,3893858304.0,883941376.0,23851769856.0,4989505536.0,3391605.0,1280961.0
12-04 08:32:30,24.783,11.872,62.998,0.087,0.0,0.260,0.0,4321280.0,0.0,38.0,3898511360.0,883941376.0,23873593344.0,4963028992.0,3548588.0,1363032.0
12-04 08:32:31,21.044,11.891,66.296,0.171,0.0,0.599,0.0,2179072.0,0.0,21.0,3902119936.0,883949568.0,23890087936.0,4942917632.0,3377835.0,1277037.0
12-04 08:32:32,24.762,11.861,62.944,0.0,0.0,0.433,0.0,2170880.0,0.0,20.0,3908263936.0,883949568.0,23910150144.0,4916711424.0,5380831.0,1274194.0
12-04 08:32:33,25.427,15.188,58.874,0.085,0.0,0.427,0.0,2154496.0,0.0,19.0,3912708096.0,883949568.0,23929921536.0,4892495872.0,3367712.0,1267677.0
12-04 08:32:34,25.301,12.392,61.618,0.0,0.0,0.688,0.0,4235264.0,0.0,36.0,3918344192.0,883949568.0,23950999552.0,4865781760.0,3412093.0,1290077.0
12-04 08:32:35,27.658,11.582,60.328,0.086,0.0,0.346,0.0,2273280.0,0.0,26.0,3927785472.0,883949568.0,23968636928.0,4838703104.0,3515047.0,1356048.0
12-04 08:32:36,29.092,12.977,57.337,0.0,0.0,0.594,0.0,2162688.0,0.0,19.0,3928166400.0,883949568.0,23987675136.0,4819283968.0,5427282.0,1302321.0
12-04 08:32:37,27.911,13.185,58.390,0.086,0.0,0.428,0.0,2183168.0,0.0,22.0,3928805376.0,883957760.0,24009482240.0,4796829696.0,3358472.0,1263744.0
12-04 08:32:38,25.815,12.615,60.735,0.167,0.0,0.668,0.0,4317184.0,0.0,38.0,3932676096.0,883957760.0,24030076928.0,4772364288.0,3563455.0,1372925.0
12-04 08:32:39,21.872,11.745,65.872,0.0,0.0,0.511,0.0,2154496.0,0.0,19.0,3934105600.0,883957760.0,24047235072.0,4753776640.0,4679012.0,1291887.0
12-04 08:32:40,25.776,12.672,60.948,0.086,0.0,0.517,0.0,2154496.0,0.0,19.0,3934326784.0,883957760.0,24064946176.0,4735844352.0,4064221.0,1250508.0
12-04 08:32:41,26.244,12.950,60.292,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,3935997952.0,883957760.0,24086417408.0,4712701952.0,3396573.0,1284789.0
12-04 08:32:42,18.052,7.641,74.139,0.0,0.0,0.168,0.0,4325376.0,0.0,38.0,3935993856.0,883957760.0,24101564416.0,4697559040.0,2821524.0,648422.0
12-04 08:32:43,0.167,0.084,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3937005568.0,883965952.0,24103084032.0,4695019520.0,22551.0,23910.0
12-04 08:32:44,0.333,0.417,99.250,0.0,0.0,0.0,0.0,200704.0,0.0,18.0,3937001472.0,883965952.0,24103088128.0,4695019520.0,77960.0,26125.0
12-04 08:32:45,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3937734656.0,883965952.0,24103329792.0,4694044672.0,22385.0,21846.0
12-04 08:32:46,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3937394688.0,883965952.0,24103329792.0,4694384640.0,21945.0,22171.0
12-04 08:32:47,0.084,0.503,94.128,5.285,0.0,0.0,0.0,177336320.0,0.0,318.0,3937394688.0,883965952.0,24103329792.0,4694384640.0,20779.0,22440.0
12-04 08:32:48,0.251,0.418,93.724,5.607,0.0,0.0,0.0,263192576.0,0.0,455.0,3937394688.0,883965952.0,24103329792.0,4694384640.0,21773.0,22455.0
12-04 08:32:49,3.920,2.669,93.244,0.167,0.0,0.0,0.0,3588096.0,0.0,9.0,3936980992.0,883974144.0,24104673280.0,4693446656.0,11760312.0,6423288.0
12-04 08:32:50,18.964,12.364,68.003,0.0,0.0,0.668,0.0,0.0,0.0,0.0,3935870976.0,883974144.0,24119226368.0,4680003584.0,3341357.0,1361443.0
12-04 08:32:51,30.906,14.479,54.022,0.085,0.0,0.508,0.0,4313088.0,0.0,38.0,3937722368.0,883974144.0,24141389824.0,4655988736.0,3869679.0,1636195.0
12-04 08:32:52,29.880,15.753,53.339,0.0,0.0,1.027,0.0,5623808.0,0.0,29.0,3940106240.0,883974144.0,24164057088.0,4630937600.0,5593839.0,1497862.0
12-04 08:32:53,36.0,16.085,46.128,0.936,0.0,0.851,0.0,73195520.0,0.0,168.0,3940884480.0,883974144.0,24185307136.0,4608909312.0,3664978.0,1519722.0
12-04 08:32:54,31.170,13.407,54.483,0.085,0.0,0.854,0.0,4395008.0,0.0,39.0,3939565568.0,883974144.0,24209903616.0,4585631744.0,5690789.0,1544298.0
12-04 08:32:55,30.241,15.722,53.179,0.172,0.0,0.687,0.0,4202496.0,0.0,34.0,3940560896.0,883982336.0,24233816064.0,4560715776.0,3703925.0,1540123.0
12-04 08:32:56,30.424,13.570,54.970,0.173,0.0,0.864,0.0,2269184.0,0.0,25.0,3941515264.0,883982336.0,24257265664.0,4536311808.0,5718574.0,1562720.0
12-04 08:32:57,30.145,15.542,53.800,0.0,0.0,0.512,0.0,2158592.0,0.0,19.0,3942465536.0,883982336.0,24278482944.0,4514144256.0,3678672.0,1527337.0
12-04 08:32:58,30.457,13.978,54.789,0.0,0.0,0.777,0.0,4313088.0,0.0,38.0,3942686720.0,883982336.0,24303960064.0,4488445952.0,5721607.0,1560608.0
12-04 08:32:59,31.191,15.338,52.871,0.0,0.0,0.600,0.0,4321280.0,0.0,38.0,3943964672.0,883982336.0,24327237632.0,4463890432.0,3732230.0,1557941.0
12-04 08:33:00,29.174,14.716,55.164,0.086,0.0,0.861,0.0,2142208.0,0.0,19.0,3944521728.0,883982336.0,24350871552.0,4439699456.0,5636057.0,1518888.0
12-04 08:33:01,29.207,14.821,55.187,0.087,0.0,0.697,0.0,4096000.0,0.0,28.0,3943383040.0,883990528.0,24375144448.0,4416557056.0,3706337.0,1548956.0
12-04 08:33:02,29.004,14.286,56.017,0.087,0.0,0.606,0.0,2400256.0,0.0,34.0,3946188800.0,883994624.0,24396451840.0,4392439808.0,5735334.0,1565185.0
12-04 08:33:03,31.186,14.003,54.124,0.0,0.0,0.687,0.0,2162688.0,0.0,19.0,3945107456.0,883994624.0,24420544512.0,4369428480.0,3597009.0,1486903.0
12-04 08:33:04,29.483,13.793,55.862,0.086,0.0,0.776,0.0,4300800.0,0.0,38.0,3946250240.0,883994624.0,24443641856.0,4345188352.0,5793047.0,1597918.0
12-04 08:33:05,30.815,16.137,52.189,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,3946622976.0,883994624.0,24466481152.0,4321976320.0,3619848.0,1514262.0
12-04 08:33:06,30.539,14.799,54.063,0.086,0.0,0.513,0.0,4341760.0,0.0,41.0,3947495424.0,883994624.0,24490500096.0,4297084928.0,5783618.0,1596332.0
12-04 08:33:07,30.596,15.298,53.241,0.173,0.0,0.691,0.0,4210688.0,0.0,37.0,3947454464.0,884002816.0,24516317184.0,4271300608.0,3693073.0,1545264.0
12-04 08:33:08,28.106,14.139,56.984,0.0,0.0,0.771,0.0,2281472.0,0.0,25.0,3949334528.0,884002816.0,24535928832.0,4249808896.0,5704809.0,1556854.0
12-04 08:33:09,31.049,15.698,52.645,0.0,0.0,0.607,0.0,2150400.0,0.0,19.0,3949400064.0,884002816.0,24560418816.0,4225253376.0,3622784.0,1505476.0
12-04 08:33:10,31.126,15.219,52.451,0.516,0.0,0.688,0.0,41439232.0,0.0,119.0,3951902720.0,884002816.0,24579461120.0,4203708416.0,5796152.0,1604266.0
12-04 08:33:11,31.386,15.257,52.746,0.0,0.0,0.610,0.0,2158592.0,0.0,19.0,3951673344.0,884002816.0,24604020736.0,4179378176.0,3567843.0,1475940.0
12-04 08:33:12,29.778,14.932,54.437,0.085,0.0,0.768,0.0,4313088.0,0.0,39.0,3952844800.0,884006912.0,24628760576.0,4153462784.0,5840934.0,1627836.0
12-04 08:33:13,29.402,14.484,55.074,0.173,0.0,0.867,0.0,2183168.0,0.0,22.0,3953238016.0,884015104.0,24650809344.0,4131012608.0,3491940.0,1435164.0
12-04 08:33:14,31.687,15.332,51.618,0.170,0.0,1.193,0.0,4313088.0,0.0,38.0,3955732480.0,884019200.0,24675246080.0,4104077312.0,5900875.0,1658294.0
12-04 08:33:15,30.228,13.796,55.272,0.0,0.0,0.703,0.0,2154496.0,0.0,19.0,3955273728.0,884019200.0,24697847808.0,4081934336.0,3606298.0,1500550.0
12-04 08:33:16,29.397,14.444,55.650,0.085,0.0,0.425,0.0,4308992.0,0.0,38.0,3955408896.0,884019200.0,24721846272.0,4057800704.0,5805394.0,1608333.0
12-04 08:33:17,31.944,14.931,52.517,0.0,0.0,0.608,0.0,2150400.0,0.0,19.0,3956076544.0,884019200.0,24744980480.0,4033998848.0,3653662.0,1515190.0
12-04 08:33:18,30.077,13.368,55.955,0.086,0.0,0.514,0.0,4308992.0,0.0,39.0,3957567488.0,884019200.0,24768778240.0,4008710144.0,5709404.0,1554298.0
12-04 08:33:19,29.915,14.701,54.786,0.085,0.0,0.513,0.0,2170880.0,0.0,21.0,3959009280.0,884027392.0,24790183936.0,3985854464.0,3554796.0,1464179.0
12-04 08:33:20,31.117,16.283,52.003,0.085,0.0,0.512,0.0,4317184.0,0.0,38.0,3958759424.0,884027392.0,24815751168.0,3960537088.0,5806834.0,1608794.0
12-04 08:33:21,32.704,13.906,52.876,0.0,0.0,0.515,0.0,4083712.0,0.0,26.0,3960090624.0,884027392.0,24840339456.0,3934617600.0,3729941.0,1562422.0
12-04 08:33:22,31.962,13.710,53.299,0.086,0.0,0.943,0.0,2387968.0,0.0,31.0,3959496704.0,884027392.0,24863584256.0,3911966720.0,5692188.0,1545694.0
12-04 08:33:23,29.477,15.253,52.956,1.542,0.0,0.771,0.0,66789376.0,0.0,132.0,3962114048.0,884027392.0,24885231616.0,3887702016.0,4167555.0,1546638.0
12-04 08:33:24,12.876,8.841,66.609,11.159,0.0,0.515,0.0,265289728.0,0.0,452.0,3961204736.0,884027392.0,24896176128.0,3877666816.0,5045170.0,1455849.0
12-04 08:33:25,13.694,9.298,64.243,12.426,0.0,0.338,0.0,262303744.0,0.0,473.0,3963101184.0,884035584.0,24905568256.0,3866370048.0,3216786.0,1407446.0
12-04 08:33:26,24.848,11.602,59.221,3.636,0.0,0.693,0.0,119738368.0,0.0,231.0,3965046784.0,884035584.0,24924348416.0,3845644288.0,5779465.0,1470807.0
12-04 08:33:27,31.034,16.034,52.414,0.0,0.0,0.517,0.0,4308992.0,0.0,38.0,3965923328.0,884035584.0,24949547008.0,3819569152.0,3774252.0,1583700.0
12-04 08:33:28,30.896,15.927,52.045,0.174,0.0,0.957,0.0,4300800.0,0.0,38.0,3967184896.0,884035584.0,24975114240.0,3792740352.0,5850995.0,1631736.0
12-04 08:33:29,32.239,14.866,52.290,0.0,0.0,0.605,0.0,2154496.0,0.0,19.0,3968630784.0,884035584.0,24998158336.0,3768250368.0,3531951.0,1456340.0
12-04 08:33:30,31.446,15.679,52.352,0.0,0.0,0.523,0.0,4313088.0,0.0,38.0,3970560000.0,884035584.0,25023041536.0,3741437952.0,5787072.0,1598672.0
12-04 08:33:31,31.421,15.839,51.455,0.171,0.0,1.113,0.0,4366336.0,0.0,43.0,3969548288.0,884043776.0,25048772608.0,3716710400.0,3840392.0,1609935.0
12-04 08:33:32,33.074,14.632,51.775,0.0,0.0,0.519,0.0,2158592.0,0.0,19.0,3971358720.0,884043776.0,25073516544.0,3690156032.0,5488157.0,1444070.0
12-04 08:33:33,32.300,14.815,52.283,0.0,0.0,0.603,0.0,4313088.0,0.0,39.0,3972329472.0,884043776.0,25096982528.0,3665719296.0,3847388.0,1620477.0
12-04 08:33:34,32.211,15.458,51.209,0.086,0.0,1.036,0.0,4329472.0,0.0,38.0,3971862528.0,884043776.0,25122914304.0,3640254464.0,5766061.0,1581456.0
12-04 08:33:35,32.014,15.491,51.721,0.086,0.0,0.688,0.0,2162688.0,0.0,19.0,3973718016.0,884043776.0,25145610240.0,3615703040.0,3618993.0,1506950.0
12-04 08:33:36,32.045,15.808,51.375,0.0,0.0,0.773,0.0,4308992.0,0.0,38.0,3973316608.0,884043776.0,25172242432.0,3589472256.0,5854141.0,1627159.0
12-04 08:33:37,32.106,15.839,51.113,0.171,0.0,0.771,0.0,4222976.0,0.0,38.0,3975454720.0,884051968.0,25196326912.0,3563241472.0,3672077.0,1539727.0
12-04 08:33:38,32.164,15.654,51.754,0.0,0.0,0.428,0.0,2281472.0,0.0,25.0,3975417856.0,884051968.0,25219878912.0,3539726336.0,5700683.0,1551938.0
12-04 08:33:39,32.449,15.411,51.284,0.171,0.0,0.685,0.0,4321280.0,0.0,38.0,3974447104.0,884051968.0,25245810688.0,3514765312.0,3786978.0,1594408.0
12-04 08:33:40,31.472,17.005,50.846,0.0,0.0,0.677,0.0,2146304.0,0.0,19.0,3976622080.0,884051968.0,25268416512.0,3489984512.0,5618897.0,1509266.0
12-04 08:33:41,34.426,16.048,48.318,0.518,0.0,0.690,0.0,51187712.0,0.0,131.0,3978760192.0,884056064.0,25335779328.0,3420479488.0,3723609.0,1559115.0
12-04 08:33:42,34.410,16.992,47.409,0.425,0.0,0.765,0.0,35491840.0,0.0,101.0,3981520896.0,884056064.0,25317031936.0,3436466176.0,5900581.0,1658658.0
12-04 08:33:43,30.946,15.385,52.874,0.088,0.0,0.707,0.0,2187264.0,0.0,22.0,3982094336.0,884064256.0,25341235200.0,3411681280.0,3505663.0,1440214.0
12-04 08:33:44,31.764,15.668,51.712,0.086,0.0,0.771,0.0,4308992.0,0.0,38.0,3982712832.0,884064256.0,25366024192.0,3386273792.0,5812302.0,1611132.0
12-04 08:33:45,31.986,16.079,51.247,0.086,0.0,0.602,0.0,2183168.0,0.0,23.0,3983659008.0,884064256.0,25389858816.0,3361492992.0,3697442.0,1545835.0
12-04 08:33:46,32.0,15.130,52.174,0.087,0.0,0.609,0.0,4296704.0,0.0,35.0,3984101376.0,884064256.0,25415032832.0,3335876608.0,5688105.0,1549168.0
12-04 08:33:47,30.898,15.141,52.993,0.088,0.0,0.880,0.0,4325376.0,0.0,39.0,3984470016.0,884064256.0,25439936512.0,3310604288.0,3776896.0,1589470.0
12-04 08:33:48,32.560,15.808,50.859,0.0,0.0,0.773,0.0,2150400.0,0.0,19.0,3985502208.0,884064256.0,25463963648.0,3285544960.0,5726167.0,1565431.0
12-04 08:33:49,31.675,14.747,52.705,0.175,0.0,0.698,0.0,4329472.0,0.0,40.0,3985494016.0,884072448.0,25490173952.0,3259334656.0,3623054.0,1478690.0
12-04 08:33:50,14.190,5.458,80.269,0.084,0.0,0.0,0.0,4325376.0,0.0,38.0,3986243584.0,884072448.0,25502679040.0,3246080000.0,2427865.0,240140.0
12-04 08:33:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3987234816.0,884072448.0,25503354880.0,3244412928.0,20605.0,21454.0
12-04 08:33:52,0.251,0.334,99.415,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,3987132416.0,884072448.0,25503584256.0,3244285952.0,75545.0,25017.0
12-04 08:33:53,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3987128320.0,884072448.0,25503588352.0,3244285952.0,22580.0,23060.0
12-04 08:33:54,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3987120128.0,884072448.0,25503596544.0,3244285952.0,21592.0,21700.0
12-04 08:33:55,0.084,0.251,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3987365888.0,884080640.0,25503596544.0,3244032000.0,22292.0,23884.0
12-04 08:33:56,0.084,0.419,93.049,6.449,0.0,0.0,0.0,213864448.0,0.0,375.0,3987345408.0,884080640.0,25503600640.0,3244048384.0,19618.0,19287.0
12-04 08:33:57,7.479,5.714,75.210,11.176,0.0,0.420,0.0,265289728.0,0.0,462.0,3995336704.0,884080640.0,25508511744.0,3231145984.0,12212807.0,6866178.0
12-04 08:33:58,26.176,11.976,60.222,0.941,0.0,0.684,0.0,41512960.0,0.0,100.0,3995004928.0,884080640.0,25527971840.0,3212017664.0,3651600.0,1545860.0
12-04 08:33:59,30.095,15.525,53.859,0.0,0.0,0.520,0.0,2162688.0,0.0,19.0,3995725824.0,884080640.0,25551519744.0,3187748864.0,5623096.0,1568840.0
12-04 08:34:00,31.525,16.624,51.077,0.086,0.0,0.689,0.0,4120576.0,0.0,30.0,3997634560.0,884080640.0,25575677952.0,3161681920.0,4581675.0,1675085.0
12-04 08:34:01,32.762,15.009,51.801,0.086,0.0,0.343,0.0,2404352.0,0.0,33.0,3997712384.0,884088832.0,25599270912.0,3138002944.0,5068859.0,1643282.0
12-04 08:34:02,31.965,15.633,51.441,0.087,0.0,0.873,0.0,4313088.0,0.0,39.0,3998007296.0,884092928.0,25625063424.0,3111911424.0,6026079.0,1754471.0
12-04 08:34:03,31.979,15.730,51.685,0.086,0.0,0.519,0.0,2154496.0,0.0,19.0,4000079872.0,884092928.0,25647820800.0,3087081472.0,3534399.0,1509537.0
12-04 08:34:04,32.991,16.410,50.256,0.0,0.0,0.342,0.0,4308992.0,0.0,38.0,4000104448.0,884092928.0,25673605120.0,3061272576.0,6066649.0,1785446.0
12-04 08:34:05,31.722,15.026,52.373,0.0,0.0,0.879,0.0,2154496.0,0.0,19.0,3999969280.0,884092928.0,25697374208.0,3037638656.0,5601669.0,1564303.0
12-04 08:34:06,31.737,16.681,50.898,0.0,0.0,0.684,0.0,4317184.0,0.0,38.0,4001079296.0,884092928.0,25722662912.0,3011239936.0,4041446.0,1785824.0
12-04 08:34:07,32.958,14.571,51.691,0.087,0.0,0.694,0.0,2170880.0,0.0,21.0,4002676736.0,884101120.0,25745850368.0,2986446848.0,3579242.0,1527198.0
12-04 08:34:08,16.481,11.845,70.987,0.086,0.0,0.601,0.0,2158592.0,0.0,19.0,4001370112.0,884101120.0,25761906688.0,2971697152.0,1927465.0,1725943.0
12-04 08:34:09,24.851,13.447,61.106,0.0,0.0,0.596,0.0,1937408.0,0.0,19.0,4002385920.0,884101120.0,25780903936.0,2951684096.0,3510512.0,1623475.0
12-04 08:34:10,28.694,13.574,56.959,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,4003454976.0,884101120.0,25801981952.0,2929537024.0,7670956.0,1566331.0
12-04 08:34:11,32.737,15.175,50.895,0.085,0.0,1.108,0.0,2162688.0,0.0,19.0,4004839424.0,884101120.0,25824509952.0,2905624576.0,7649171.0,1571603.0
12-04 08:34:12,32.059,15.899,51.260,0.087,0.0,0.695,0.0,4317184.0,0.0,40.0,4003704832.0,884101120.0,25851047936.0,2880221184.0,6090637.0,1811947.0
12-04 08:34:13,32.103,16.223,50.987,0.086,0.0,0.601,0.0,2191360.0,0.0,23.0,4005609472.0,884109312.0,25874173952.0,2855182336.0,5623107.0,1561040.0
12-04 08:34:14,32.794,16.014,50.426,0.0,0.0,0.767,0.0,4317184.0,0.0,39.0,4006666240.0,884109312.0,25899220992.0,2829078528.0,3965058.0,1740949.0
12-04 08:34:15,31.234,16.393,51.596,0.0,0.0,0.777,0.0,2179072.0,0.0,19.0,4007133184.0,884109312.0,25922293760.0,2805538816.0,5772130.0,1637274.0
12-04 08:34:16,31.909,15.257,51.874,0.087,0.0,0.872,0.0,4308992.0,0.0,38.0,4008767488.0,884109312.0,25948368896.0,2777829376.0,5883462.0,1694198.0
12-04 08:34:17,31.261,16.839,51.123,0.086,0.0,0.691,0.0,4087808.0,0.0,26.0,4009705472.0,884109312.0,25973563392.0,2751696896.0,3840089.0,1679051.0
12-04 08:34:18,32.087,15.043,51.739,0.174,0.0,0.957,0.0,2428928.0,0.0,34.0,4009418752.0,884117504.0,25997656064.0,2727882752.0,5754306.0,1628968.0
12-04 08:34:19,30.390,16.883,52.121,0.087,0.0,0.519,0.0,4300800.0,0.0,38.0,4011511808.0,884117504.0,26022199296.0,2701246464.0,4963759.0,1761559.0
12-04 08:34:20,33.390,15.371,50.384,0.0,0.0,0.854,0.0,2162688.0,0.0,19.0,4011204608.0,884117504.0,26046627840.0,2677125120.0,4586225.0,1516896.0
12-04 08:34:21,31.593,16.275,51.436,0.087,0.0,0.609,0.0,4313088.0,0.0,38.0,4017291264.0,884117504.0,26071244800.0,2646421504.0,6087299.0,1802644.0
12-04 08:34:22,34.030,16.275,48.825,0.348,0.0,0.522,0.0,30949376.0,0.0,85.0,4023414784.0,884117504.0,26095230976.0,2616311808.0,3540857.0,1518653.0
12-04 08:34:23,32.562,15.938,50.814,0.0,0.0,0.686,0.0,4370432.0,0.0,40.0,4029210624.0,884117504.0,26119516160.0,2586230784.0,6108422.0,1818117.0
12-04 08:34:24,32.317,15.157,52.003,0.087,0.0,0.436,0.0,2162688.0,0.0,22.0,4034543616.0,884125696.0,26142887936.0,2557517824.0,3562160.0,1521177.0
12-04 08:34:25,32.206,16.737,50.042,0.169,0.0,0.845,0.0,6651904.0,0.0,50.0,4042133504.0,884125696.0,26167013376.0,2525802496.0,6035869.0,1781786.0
12-04 08:34:26,35.838,15.458,47.496,0.432,0.0,0.777,0.0,39362560.0,0.0,97.0,4047360000.0,884125696.0,26189385728.0,2498203648.0,5646558.0,1572407.0
12-04 08:34:27,31.897,15.172,51.724,0.603,0.0,0.603,0.0,28131328.0,0.0,80.0,4052455424.0,884125696.0,26215636992.0,2466856960.0,3967790.0,1741992.0
12-04 08:34:28,22.232,12.704,55.880,8.155,0.0,1.030,0.0,270532608.0,0.0,479.0,4055310336.0,884125696.0,26231349248.0,2448289792.0,5729631.0,1621287.0
12-04 08:34:29,13.293,9.691,63.894,12.178,0.0,0.943,0.0,262307840.0,0.0,484.0,4060905472.0,884125696.0,26241728512.0,2432315392.0,5545587.0,1560593.0
12-04 08:34:30,33.621,12.069,51.207,2.672,0.0,0.431,0.0,98840576.0,0.0,196.0,4064755712.0,884133888.0,26260508672.0,2409676800.0,3563931.0,1480330.0
12-04 08:34:31,31.724,16.552,50.862,0.086,0.0,0.776,0.0,4313088.0,0.0,38.0,4067094528.0,884133888.0,26284883968.0,2382962688.0,6069199.0,1801663.0
12-04 08:34:32,32.753,14.895,51.742,0.0,0.0,0.610,0.0,2146304.0,0.0,20.0,4067450880.0,884133888.0,26309324800.0,2358165504.0,5644036.0,1559715.0
12-04 08:34:33,31.697,16.107,51.421,0.0,0.0,0.775,0.0,4313088.0,0.0,38.0,4069941248.0,884133888.0,26333941760.0,2331058176.0,3956552.0,1742013.0
12-04 08:34:34,32.048,16.452,50.900,0.0,0.0,0.600,0.0,2150400.0,0.0,19.0,4070473728.0,884133888.0,26357334016.0,2307133440.0,5695385.0,1600499.0
12-04 08:34:35,32.097,15.876,51.337,0.0,0.0,0.690,0.0,4300800.0,0.0,38.0,4069711872.0,884133888.0,26383822848.0,2281406464.0,5948121.0,1732461.0
12-04 08:34:36,32.031,16.822,50.297,0.170,0.0,0.680,0.0,2187264.0,0.0,24.0,4071796736.0,884142080.0,26407538688.0,2255597568.0,3862141.0,1685313.0
12-04 08:34:37,32.962,15.925,50.514,0.086,0.0,0.514,0.0,7749632.0,0.0,45.0,4071141376.0,884142080.0,26433007616.0,2230784000.0,5778940.0,1639194.0
12-04 08:34:38,37.789,16.624,43.873,0.943,0.0,0.771,0.0,75882496.0,0.0,162.0,4073115648.0,884142080.0,26527576064.0,2134241280.0,3782588.0,1638823.0
12-04 08:34:39,31.690,14.965,52.113,0.176,0.0,1.056,0.0,8626176.0,0.0,46.0,4072816640.0,884142080.0,26480254976.0,2181861376.0,5885085.0,1685171.0
12-04 08:34:40,32.115,15.840,50.914,0.0,0.0,1.131,0.0,4308992.0,0.0,38.0,4074393600.0,884142080.0,26505678848.0,2154860544.0,5996513.0,1766136.0
12-04 08:34:41,32.442,15.789,51.251,0.086,0.0,0.431,0.0,2158592.0,0.0,19.0,4074541056.0,884142080.0,26529701888.0,2130690048.0,3598142.0,1539082.0
12-04 08:34:42,30.538,16.064,52.692,0.088,0.0,0.618,0.0,4321280.0,0.0,40.0,4074356736.0,884150272.0,26554994688.0,2105573376.0,6021463.0,1772273.0
12-04 08:34:43,31.434,16.062,51.900,0.086,0.0,0.518,0.0,2154496.0,0.0,19.0,4075569152.0,884150272.0,26577965056.0,2081390592.0,3608877.0,1548254.0
12-04 08:34:44,32.258,15.780,51.351,0.087,0.0,0.523,0.0,4321280.0,0.0,40.0,4076265472.0,884150272.0,26603778048.0,2054881280.0,6012277.0,1767650.0
12-04 08:34:45,32.969,16.064,50.294,0.0,0.0,0.673,0.0,2150400.0,0.0,19.0,4076933120.0,884150272.0,26626965504.0,2031026176.0,5583449.0,1536910.0
12-04 08:34:46,32.590,15.695,50.772,0.086,0.0,0.858,0.0,4308992.0,0.0,38.0,4078055424.0,884150272.0,26652246016.0,2004623360.0,4775524.0,1781148.0
12-04 08:34:47,31.556,15.472,52.273,0.0,0.0,0.699,0.0,2158592.0,0.0,19.0,4078174208.0,884150272.0,26676060160.0,1980690432.0,4845355.0,1530764.0
12-04 08:34:48,32.578,15.070,51.394,0.174,0.0,0.784,0.0,4333568.0,0.0,41.0,4080103424.0,884158464.0,26701471744.0,1953341440.0,4010367.0,1760730.0
12-04 08:34:49,32.580,15.812,51.173,0.0,0.0,0.434,0.0,2179072.0,0.0,24.0,4079480832.0,884158464.0,26725634048.0,1929801728.0,5717558.0,1611172.0
12-04 08:34:50,30.446,14.732,53.482,0.089,0.0,1.250,0.0,4362240.0,0.0,42.0,4081160192.0,884158464.0,26750558208.0,1903198208.0,5928856.0,1718293.0
12-04 08:34:51,31.810,15.862,51.638,0.0,0.0,0.690,0.0,4079616.0,0.0,27.0,4082835456.0,884158464.0,26776023040.0,1876058112.0,5336189.0,1673453.0
12-04 08:34:52,33.046,15.444,50.820,0.0,0.0,0.690,0.0,2375680.0,0.0,31.0,4082520064.0,884162560.0,26799431680.0,1852960768.0,4276963.0,1634639.0
12-04 08:34:53,31.682,16.482,50.897,0.085,0.0,0.854,0.0,4296704.0,0.0,38.0,4083896320.0,884162560.0,26824433664.0,1826582528.0,6038365.0,1782492.0
12-04 08:34:54,32.069,16.293,51.034,0.086,0.0,0.517,0.0,2166784.0,0.0,21.0,4084297728.0,884170752.0,26848186368.0,1802420224.0,3580838.0,1531481.0
12-04 08:34:55,32.991,16.110,50.300,0.086,0.0,0.514,0.0,4345856.0,0.0,41.0,4083568640.0,884170752.0,26874359808.0,1776975872.0,6017670.0,1773390.0
12-04 08:34:56,32.414,16.034,51.034,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,4084469760.0,884170752.0,26897981440.0,1752453120.0,5562479.0,1523941.0
12-04 08:34:57,32.691,15.250,51.446,0.088,0.0,0.526,0.0,4313088.0,0.0,38.0,4086497280.0,884170752.0,26923208704.0,1725198336.0,4037568.0,1776324.0
12-04 08:34:58,31.119,15.997,52.098,0.087,0.0,0.699,0.0,2154496.0,0.0,19.0,4085575680.0,884170752.0,26947072000.0,1702256640.0,5647095.0,1571473.0
12-04 08:34:59,31.637,16.539,50.806,0.0,0.0,1.018,0.0,4317184.0,0.0,38.0,4088037376.0,884170752.0,26972086272.0,1674780672.0,6029995.0,1773647.0
12-04 08:35:00,22.288,13.136,56.356,7.712,0.0,0.508,0.0,249479168.0,0.0,457.0,4087361536.0,884178944.0,26987581440.0,1659953152.0,3651300.0,1577542.0
12-04 08:35:01,13.516,10.009,64.328,11.634,0.0,0.513,0.0,265502720.0,0.0,505.0,4088377344.0,884178944.0,26998898688.0,1647620096.0,5542662.0,1558007.0
12-04 08:35:02,23.368,11.340,59.966,4.725,0.0,0.601,0.0,155619328.0,0.0,287.0,4087750656.0,884178944.0,27017289728.0,1629855744.0,3664604.0,1534957.0
12-04 08:35:03,32.620,15.497,50.856,0.086,0.0,0.942,0.0,4317184.0,0.0,39.0,4090961920.0,884178944.0,27041333248.0,1602600960.0,5970453.0,1729561.0
12-04 08:35:04,31.865,15.803,51.641,0.0,0.0,0.691,0.0,2166784.0,0.0,20.0,4091133952.0,884178944.0,27065122816.0,1578639360.0,5674422.0,1597586.0
12-04 08:35:05,30.863,16.042,52.223,0.174,0.0,0.697,0.0,4317184.0,0.0,38.0,4092129280.0,884178944.0,27089952768.0,1552814080.0,3979015.0,1754700.0
12-04 08:35:06,32.348,15.913,51.304,0.0,0.0,0.435,0.0,2166784.0,0.0,21.0,4091711488.0,884187136.0,27114246144.0,1528930304.0,5606101.0,1547277.0
12-04 08:35:07,33.276,14.645,51.386,0.0,0.0,0.693,0.0,4317184.0,0.0,38.0,4093706240.0,884187136.0,27139813376.0,1501368320.0,6007643.0,1761543.0
12-04 08:35:08,31.190,16.421,51.694,0.087,0.0,0.608,0.0,2150400.0,0.0,19.0,4092129280.0,884187136.0,27163705344.0,1479053312.0,3776109.0,1636385.0
12-04 08:35:09,33.304,14.619,51.125,0.087,0.0,0.865,0.0,4325376.0,0.0,38.0,4094148608.0,884187136.0,27189313536.0,1451425792.0,5874425.0,1681141.0
12-04 08:35:10,31.094,16.365,51.852,0.086,0.0,0.603,0.0,4263936.0,0.0,35.0,4094730240.0,884187136.0,27214446592.0,1425711104.0,3813940.0,1657285.0
12-04 08:35:11,31.972,15.812,51.607,0.0,0.0,0.608,0.0,2207744.0,0.0,22.0,4096000000.0,884187136.0,27237478400.0,1401409536.0,5833620.0,1660887.0
12-04 08:35:12,33.390,16.228,49.788,0.085,0.0,0.510,0.0,4354048.0,0.0,42.0,4096069632.0,884195328.0,27263512576.0,1375297536.0,5972784.0,1743879.0
12-04 08:35:13,31.391,16.261,51.826,0.087,0.0,0.435,0.0,2162688.0,0.0,19.0,4096921600.0,884195328.0,27287121920.0,1350836224.0,3549384.0,1519197.0
12-04 08:35:14,31.584,15.398,52.143,0.0,0.0,0.875,0.0,4349952.0,0.0,41.0,4097048576.0,884195328.0,27312463872.0,1325367296.0,6064696.0,1798871.0
12-04 08:35:15,32.877,15.240,50.942,0.0,0.0,0.942,0.0,2154496.0,0.0,19.0,4098289664.0,884195328.0,27336843264.0,1299746816.0,4541784.0,1541447.0
12-04 08:35:16,31.724,16.034,51.293,0.086,0.0,0.862,0.0,4296704.0,0.0,39.0,4099072000.0,884195328.0,27361464320.0,1274343424.0,5060801.0,1751676.0
12-04 08:35:17,31.326,16.754,51.309,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,4098510848.0,884195328.0,27385487360.0,1250881536.0,5641591.0,1575055.0
12-04 08:35:18,33.333,15.901,50.0,0.085,0.0,0.680,0.0,4313088.0,0.0,40.0,4101988352.0,884203520.0,27409715200.0,1223168000.0,3954166.0,1736558.0
12-04 08:35:19,31.467,17.133,50.466,0.085,0.0,0.848,0.0,2187264.0,0.0,24.0,4100988928.0,884203520.0,27434237952.0,1199644672.0,5782807.0,1640024.0
12-04 08:35:20,31.724,15.948,51.379,0.0,0.0,0.948,0.0,4280320.0,0.0,35.0,4101709824.0,884203520.0,27460182016.0,1172979712.0,5882234.0,1695604.0
12-04 08:35:21,31.701,16.495,51.031,0.086,0.0,0.687,0.0,4194304.0,0.0,32.0,4102688768.0,884203520.0,27484823552.0,1147359232.0,3797786.0,1653384.0
12-04 08:35:22,32.177,15.438,51.605,0.0,0.0,0.781,0.0,2269184.0,0.0,25.0,4103389184.0,884203520.0,27508441088.0,1123041280.0,5814876.0,1660716.0
12-04 08:35:23,31.121,16.293,51.810,0.172,0.0,0.603,0.0,4337664.0,0.0,41.0,4104019968.0,884211712.0,27534303232.0,1096540160.0,5377519.0,1762079.0
12-04 08:35:24,32.108,15.223,51.619,0.087,0.0,0.962,0.0,2162688.0,0.0,22.0,4104241152.0,884211712.0,27557851136.0,1072771072.0,4252384.0,1551511.0
12-04 08:35:25,31.579,16.997,50.647,0.0,0.0,0.777,0.0,7802880.0,0.0,48.0,4105355264.0,884211712.0,27582623744.0,1046884352.0,6002964.0,1762542.0
12-04 08:35:26,36.128,15.644,46.932,0.691,0.0,0.605,0.0,57389056.0,0.0,121.0,4106928128.0,884211712.0,27660451840.0,967483392.0,3624495.0,1559537.0
12-04 08:35:27,33.712,16.419,48.908,0.349,0.0,0.611,0.0,30658560.0,0.0,93.0,4107202560.0,884211712.0,27629817856.0,997842944.0,6046449.0,1783894.0
12-04 08:35:28,31.993,14.948,52.360,0.0,0.0,0.699,0.0,2154496.0,0.0,19.0,4106678272.0,884211712.0,27653881856.0,974303232.0,5580763.0,1536066.0
12-04 08:35:29,31.434,15.889,51.641,0.173,0.0,0.864,0.0,4317184.0,0.0,40.0,4107972608.0,884219904.0,27678908416.0,947974144.0,4018256.0,1769575.0
12-04 08:35:30,33.362,14.607,51.253,0.0,0.0,0.778,0.0,2162688.0,0.0,19.0,4109123584.0,884219904.0,27702390784.0,923340800.0,5617770.0,1552045.0
12-04 08:35:31,30.676,16.724,51.473,0.087,0.0,1.040,0.0,4300800.0,0.0,38.0,4108562432.0,884219904.0,27728670720.0,897622016.0,4860345.0,1770479.0
12-04 08:35:32,23.736,12.168,57.498,5.741,0.0,0.857,0.0,186417152.0,0.0,336.0,4110004224.0,884219904.0,27745157120.0,879693824.0,4838116.0,1597682.0
12-04 08:35:33,14.395,8.944,66.184,9.796,0.0,0.681,0.0,265289728.0,0.0,460.0,4111306752.0,884219904.0,27755212800.0,868335616.0,5503509.0,1518602.0
12-04 08:35:34,18.471,10.481,62.973,7.474,0.0,0.601,0.0,219668480.0,0.0,439.0,4110229504.0,884219904.0,27770814464.0,853811200.0,3781426.0,1615738.0
12-04 08:35:35,31.694,15.716,51.975,0.088,0.0,0.527,0.0,2166784.0,0.0,21.0,4110823424.0,884228096.0,27793698816.0,830324736.0,5592501.0,1550491.0
12-04 08:35:36,32.353,15.484,51.384,0.087,0.0,0.692,0.0,4308992.0,0.0,38.0,4113772544.0,884228096.0,27818823680.0,802250752.0,6020499.0,1769802.0
12-04 08:35:37,32.345,15.606,51.351,0.0,0.0,0.697,0.0,2183168.0,0.0,20.0,4113551360.0,884228096.0,27842764800.0,778530816.0,3705501.0,1601041.0
12-04 08:35:38,34.226,17.286,47.018,0.605,0.0,0.864,0.0,46178304.0,0.0,128.0,4113584128.0,884228096.0,27866501120.0,754761728.0,5972795.0,1743071.0
12-04 08:35:39,32.960,14.888,51.291,0.0,0.0,0.861,0.0,2232320.0,0.0,19.0,4114948096.0,884228096.0,27889553408.0,730345472.0,4903384.0,1616895.0
12-04 08:35:40,32.762,16.038,50.515,0.086,0.0,0.600,0.0,4349952.0,0.0,41.0,4115247104.0,884232192.0,27915399168.0,704196608.0,4724931.0,1705675.0
12-04 08:35:41,30.274,16.240,52.515,0.177,0.0,0.794,0.0,4325376.0,0.0,42.0,4115922944.0,884240384.0,27940818944.0,678092800.0,6014774.0,1773553.0
12-04 08:35:42,31.195,15.817,52.548,0.0,0.0,0.439,0.0,2154496.0,0.0,19.0,4116774912.0,884240384.0,27964657664.0,653402112.0,3553397.0,1509301.0
12-04 08:35:43,32.691,15.337,51.446,0.0,0.0,0.526,0.0,4308992.0,0.0,38.0,4116770816.0,884240384.0,27989725184.0,628338688.0,6055519.0,1782460.0
12-04 08:35:44,32.903,14.815,51.507,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,4118872064.0,884240384.0,28012982272.0,602980352.0,5548596.0,1510705.0
12-04 08:35:45,33.362,15.195,50.255,0.085,0.0,1.104,0.0,4313088.0,0.0,38.0,4118081536.0,884240384.0,28039122944.0,577630208.0,4034037.0,1765365.0
12-04 08:35:46,31.739,15.304,52.261,0.087,0.0,0.609,0.0,2162688.0,0.0,19.0,4120141824.0,884240384.0,28062085120.0,552607744.0,5642403.0,1572965.0
12-04 08:35:47,32.361,15.622,51.330,0.086,0.0,0.601,0.0,4317184.0,0.0,40.0,4119457792.0,884248576.0,28087934976.0,527433728.0,4864220.0,1775465.0
12-04 08:35:48,31.347,16.839,51.295,0.0,0.0,0.518,0.0,2158592.0,0.0,19.0,4120231936.0,884248576.0,28111462400.0,503132160.0,4760442.0,1535216.0
12-04 08:35:49,31.255,15.716,52.239,0.088,0.0,0.702,0.0,4321280.0,0.0,38.0,4121911296.0,884248576.0,28135936000.0,476979200.0,6021417.0,1773989.0
12-04 08:35:50,31.173,15.587,52.627,0.0,0.0,0.613,0.0,2154496.0,0.0,19.0,4122476544.0,884248576.0,28160012288.0,452337664.0,3646176.0,1565355.0
12-04 08:35:51,31.399,16.382,51.536,0.171,0.0,0.512,0.0,4313088.0,0.0,38.0,4121858048.0,884248576.0,28186218496.0,426749952.0,5976839.0,1742945.0
12-04 08:35:52,32.784,15.351,51.171,0.0,0.0,0.694,0.0,2146304.0,0.0,19.0,4123234304.0,884248576.0,28208807936.0,402784256.0,5715308.0,1605560.0
12-04 08:35:53,31.304,16.810,51.286,0.086,0.0,0.515,0.0,4329472.0,0.0,41.0,4122947584.0,884256768.0,28234469376.0,377401344.0,3857315.0,1683256.0
12-04 08:35:54,31.670,15.663,51.549,0.0,0.0,1.119,0.0,4096000.0,0.0,28.0,4123422720.0,884256768.0,28260478976.0,350916608.0,5898198.0,1705325.0
12-04 08:35:55,32.399,14.448,52.364,0.088,0.0,0.701,0.0,2387968.0,0.0,31.0,4126920704.0,884260864.0,28282175488.0,325718016.0,3763053.0,1632887.0
12-04 08:35:56,31.724,15.776,51.638,0.0,0.0,0.862,0.0,4255744.0,0.0,35.0,4126740480.0,884260864.0,28307308544.0,300765184.0,5876970.0,1693899.0
12-04 08:35:57,32.216,15.378,51.718,0.086,0.0,0.601,0.0,4370432.0,0.0,41.0,4126146560.0,884260864.0,28334166016.0,274501632.0,5549577.0,1290786.0
12-04 08:35:58,32.048,13.025,54.841,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,4127277056.0,884260864.0,28360597504.0,246939648.0,460091.0,252119.0
12-04 08:35:59,31.980,12.775,54.992,0.254,0.0,0.0,0.0,6889472.0,0.0,79.0,4131024896.0,880562176.0,28365897728.0,241590272.0,706907.0,257060.0
12-04 08:36:00,32.024,12.126,55.679,0.171,0.0,0.0,0.0,6995968.0,0.0,77.0,4131016704.0,878292992.0,28367859712.0,241905664.0,458129.0,250227.0
12-04 08:36:01,33.078,12.245,54.592,0.085,0.0,0.0,0.0,7036928.0,0.0,74.0,4130373632.0,876412928.0,28367200256.0,245088256.0,460652.0,254578.0
12-04 08:36:02,32.560,11.512,55.756,0.172,0.0,0.0,0.0,7073792.0,0.0,73.0,4128837632.0,874405888.0,28363980800.0,251850752.0,461607.0,255335.0
12-04 08:36:03,31.411,12.565,55.938,0.086,0.0,0.0,0.0,7069696.0,0.0,74.0,4129890304.0,872280064.0,28356038656.0,260866048.0,459609.0,252821.0
12-04 08:36:04,21.649,9.021,64.089,5.241,0.0,0.0,0.0,112119808.0,0.0,233.0,4130451456.0,872280064.0,28375080960.0,241262592.0,312773.0,174938.0
12-04 08:36:05,0.500,0.667,83.069,15.763,0.0,0.0,176128.0,265306112.0,8.0,464.0,4130258944.0,872296448.0,28376113152.0,240406528.0,42968.0,44313.0
12-04 08:36:06,0.084,0.586,83.585,15.745,0.0,0.0,1359872.0,259145728.0,14.0,462.0,4131639296.0,872300544.0,28377673728.0,237461504.0,38353.0,37963.0
12-04 08:36:07,22.517,8.733,68.322,0.428,0.0,0.0,1908736.0,15212544.0,17.0,100.0,4131426304.0,870600704.0,28372451328.0,244596736.0,478046.0,265063.0
12-04 08:36:08,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4130897920.0,870600704.0,28374114304.0,243462144.0,21679.0,22217.0
12-04 08:36:09,0.084,0.335,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4130607104.0,870600704.0,28374114304.0,243752960.0,22380.0,22738.0
12-04 08:36:10,0.084,0.418,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4130603008.0,870600704.0,28374118400.0,243752960.0,23010.0,22458.0
12-04 08:36:11,0.084,0.251,99.497,0.168,0.0,0.0,0.0,16384.0,0.0,3.0,4130594816.0,870608896.0,28374118400.0,243752960.0,22093.0,22719.0
12-04 08:36:12,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4130590720.0,870608896.0,28374122496.0,243752960.0,24095.0,24712.0
12-04 08:36:13,1.345,1.008,97.647,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4130590720.0,870608896.0,28374122496.0,243752960.0,6284428.0,3412804.0
12-04 08:36:14,18.275,11.614,69.428,0.0,0.0,0.683,4096.0,0.0,1.0,0.0,4130578432.0,870608896.0,28387770368.0,230117376.0,8745255.0,4316497.0
12-04 08:36:15,31.973,15.646,51.531,0.085,0.0,0.765,0.0,2547712.0,0.0,36.0,4129120256.0,869093376.0,28386009088.0,234852352.0,3659961.0,1619620.0
12-04 08:36:16,42.599,14.114,42.083,0.430,0.0,0.775,4096.0,47529984.0,1.0,173.0,4133199872.0,865103872.0,28380127232.0,240644096.0,5888768.0,1736671.0
12-04 08:36:17,33.018,17.283,47.979,0.688,0.0,1.032,8192.0,46669824.0,2.0,171.0,4132184064.0,862887936.0,28309741568.0,314261504.0,2290067.0,1968050.0
12-04 08:36:18,16.269,10.903,72.232,0.0,0.0,0.596,0.0,0.0,0.0,0.0,4132626432.0,862887936.0,28322115584.0,301445120.0,3344898.0,1638923.0
12-04 08:36:19,30.461,14.970,53.960,0.0,0.0,0.609,0.0,1843200.0,0.0,19.0,4131991552.0,862887936.0,28343980032.0,280215552.0,3615724.0,1592975.0
12-04 08:36:20,31.882,16.115,50.871,0.0,0.0,1.132,0.0,4329472.0,0.0,38.0,4135317504.0,862887936.0,28369629184.0,251240448.0,10264603.0,1946023.0
12-04 08:36:21,32.330,16.079,50.817,0.0,0.0,0.774,0.0,2162688.0,0.0,19.0,4134903808.0,862887936.0,28393844736.0,227438592.0,5749732.0,1663060.0
12-04 08:36:22,31.206,15.780,52.571,0.0,0.0,0.443,0.0,2600960.0,0.0,35.0,4134916096.0,862781440.0,28390711296.0,230666240.0,5886587.0,1703198.0
12-04 08:36:23,31.337,16.059,51.562,0.174,0.0,0.868,0.0,4673536.0,0.0,50.0,4135739392.0,862674944.0,28389826560.0,230834176.0,7349414.0,1896578.0
12-04 08:36:24,32.404,15.331,51.829,0.0,0.0,0.436,0.0,2519040.0,0.0,27.0,4136636416.0,862556160.0,28385329152.0,234553344.0,4423593.0,1639304.0
12-04 08:36:25,32.368,16.695,50.0,0.085,0.0,0.852,0.0,4599808.0,0.0,47.0,4135620608.0,862433280.0,28382076928.0,238944256.0,6224543.0,1906493.0
12-04 08:36:26,31.893,15.557,51.685,0.0,0.0,0.864,0.0,2510848.0,0.0,27.0,4136214528.0,862310400.0,28376502272.0,244047872.0,5695884.0,1647533.0
12-04 08:36:27,32.174,15.478,51.130,0.087,0.0,1.130,0.0,4407296.0,0.0,36.0,4137549824.0,862179328.0,28371591168.0,247754752.0,3909166.0,1749890.0
12-04 08:36:28,32.164,17.023,50.128,0.0,0.0,0.684,0.0,2756608.0,0.0,42.0,4138377216.0,862040064.0,28363653120.0,255004672.0,6042202.0,1828713.0
12-04 08:36:29,32.712,15.847,50.339,0.169,0.0,0.932,0.0,2211840.0,0.0,28.0,4135882752.0,862048256.0,28387876864.0,233267200.0,5738621.0,1670012.0
12-04 08:36:30,31.690,15.493,52.025,0.0,0.0,0.792,0.0,4665344.0,0.0,48.0,4136673280.0,861908992.0,28380549120.0,239943680.0,6201384.0,1917950.0
12-04 08:36:31,32.769,16.257,50.212,0.0,0.0,0.762,0.0,2506752.0,0.0,30.0,4135714816.0,861769728.0,28371193856.0,250396672.0,3663536.0,1629349.0
12-04 08:36:32,32.391,16.538,50.214,0.086,0.0,0.771,380928.0,4673536.0,3.0,48.0,4136755200.0,861622272.0,28362612736.0,258084864.0,6258957.0,1944451.0
12-04 08:36:33,32.481,16.198,50.639,0.0,0.0,0.682,0.0,2154496.0,0.0,21.0,4136488960.0,861626368.0,28384534528.0,236425216.0,5714487.0,1658900.0
12-04 08:36:34,31.174,17.185,50.518,0.086,0.0,1.036,0.0,4546560.0,0.0,41.0,4135985152.0,861487104.0,28375560192.0,246042624.0,5872807.0,1733456.0
12-04 08:36:35,31.250,16.580,51.302,0.0,0.0,0.868,0.0,2650112.0,0.0,35.0,4136755200.0,861335552.0,28363554816.0,257429504.0,4057924.0,1853668.0
12-04 08:36:36,30.963,16.999,51.344,0.0,0.0,0.694,0.0,2179072.0,0.0,22.0,4135690240.0,861335552.0,28385775616.0,236273664.0,5794374.0,1698762.0
12-04 08:36:37,32.066,16.162,50.735,0.173,0.0,0.864,0.0,4444160.0,0.0,47.0,4136669184.0,861265920.0,28379217920.0,241922048.0,6076476.0,1834327.0
12-04 08:36:38,31.055,16.782,51.471,0.0,0.0,0.692,0.0,2363392.0,0.0,29.0,4136722432.0,861192192.0,28377788416.0,243372032.0,5785846.0,1688779.0
12-04 08:36:39,32.446,15.880,50.644,0.086,0.0,0.944,0.0,4571136.0,0.0,49.0,4135600128.0,861114368.0,28378406912.0,243953664.0,4185352.0,1910524.0
12-04 08:36:40,31.873,16.323,50.859,0.086,0.0,0.859,0.0,2166784.0,0.0,23.0,4133679104.0,861114368.0,28398272512.0,226009088.0,5680020.0,1640052.0
12-04 08:36:41,29.798,16.126,52.235,0.789,0.0,1.052,4096.0,56066048.0,1.0,150.0,4132294656.0,861036544.0,28391800832.0,233943040.0,5853329.0,1728491.0
12-04 08:36:42,15.489,12.255,59.404,12.0,0.0,0.851,8192.0,263315456.0,2.0,493.0,4134846464.0,860872704.0,28364300288.0,259055616.0,5985745.0,1811746.0
12-04 08:36:43,14.140,11.158,62.606,11.329,0.0,0.767,8192.0,265695232.0,2.0,505.0,4133314560.0,860880896.0,28376485888.0,248393728.0,2679090.0,1639634.0
12-04 08:36:44,30.696,14.609,53.043,0.957,0.0,0.696,0.0,43274240.0,0.0,114.0,4133937152.0,860811264.0,28381130752.0,243195904.0,6977725.0,1788991.0
12-04 08:36:45,32.550,15.492,51.262,0.087,0.0,0.609,0.0,2158592.0,0.0,21.0,4132061184.0,860807168.0,28399800320.0,226406400.0,5710495.0,1654322.0
12-04 08:36:46,32.734,16.624,49.871,0.086,0.0,0.686,0.0,7688192.0,0.0,64.0,4134207488.0,860721152.0,28391751680.0,232394752.0,4170300.0,1898957.0
12-04 08:36:47,31.565,16.174,51.826,0.087,0.0,0.348,0.0,2392064.0,0.0,32.0,4134367232.0,860647424.0,28391661568.0,232398848.0,1703602.0,1650306.0
12-04 08:36:48,31.239,16.018,52.124,0.0,0.0,0.619,81920.0,2379776.0,5.0,30.0,4135284736.0,860557312.0,28382363648.0,240869376.0,3409975.0,1722744.0
12-04 08:36:49,30.769,16.940,51.253,0.086,0.0,0.951,0.0,4554752.0,0.0,50.0,4134125568.0,860467200.0,28385054720.0,239427584.0,4042323.0,1833676.0
12-04 08:36:50,31.514,15.493,52.113,0.0,0.0,0.880,0.0,2318336.0,0.0,22.0,4134723584.0,860352512.0,28386639872.0,237359104.0,5716105.0,1602892.0
12-04 08:36:51,34.288,16.233,47.569,0.694,0.0,1.215,8192.0,48988160.0,2.0,192.0,4133462016.0,860131328.0,28342165504.0,283316224.0,8177567.0,1920701.0
12-04 08:36:52,31.381,16.084,51.573,0.087,0.0,0.874,0.0,2183168.0,0.0,21.0,4132986880.0,860139520.0,28364763136.0,261185536.0,7792838.0,1693011.0
12-04 08:36:53,32.930,15.903,50.648,0.0,0.0,0.519,0.0,4186112.0,0.0,32.0,4134801408.0,860139520.0,28390440960.0,233693184.0,5878712.0,1723809.0
12-04 08:36:54,31.625,16.073,51.434,0.087,0.0,0.782,0.0,2457600.0,0.0,35.0,4134662144.0,860090368.0,28392873984.0,231448576.0,8088202.0,1848629.0
12-04 08:36:55,31.768,16.567,50.897,0.0,0.0,0.769,0.0,2334720.0,0.0,26.0,4135747584.0,860045312.0,28394110976.0,229171200.0,5722290.0,1663258.0
12-04 08:36:56,32.018,15.439,51.930,0.0,0.0,0.614,0.0,4534272.0,0.0,50.0,4134924288.0,860000256.0,28397461504.0,226689024.0,4228076.0,1929401.0
12-04 08:36:57,33.246,14.698,51.444,0.0,0.0,0.612,0.0,2469888.0,0.0,31.0,4135137280.0,859848704.0,28378648576.0,245440512.0,5758949.0,1679129.0
12-04 08:36:58,32.230,15.767,50.871,0.087,0.0,1.045,0.0,4038656.0,0.0,46.0,4137377792.0,859766784.0,28380377088.0,241553408.0,6081599.0,1853577.0
12-04 08:36:59,32.236,15.685,51.300,0.0,0.0,0.780,0.0,2326528.0,0.0,26.0,4135456768.0,859627520.0,28382572544.0,241418240.0,5017280.0,1664621.0
12-04 08:37:00,31.935,16.695,50.171,0.086,0.0,1.113,0.0,4452352.0,0.0,50.0,4134821888.0,859480064.0,28385599488.0,239173632.0,4880890.0,1897849.0
12-04 08:37:01,32.196,15.398,51.881,0.0,0.0,0.525,0.0,2334720.0,0.0,26.0,4137603072.0,859283456.0,28384604160.0,237584384.0,5713935.0,1654884.0
12-04 08:37:02,31.779,16.494,50.864,0.086,0.0,0.777,0.0,3002368.0,0.0,30.0,4136427520.0,859074560.0,28387086336.0,236486656.0,5887790.0,1745960.0
12-04 08:37:03,33.078,15.731,50.340,0.085,0.0,0.765,0.0,3776512.0,0.0,42.0,4135694336.0,858894336.0,28388401152.0,236085248.0,6026994.0,1824822.0
12-04 08:37:04,32.458,15.748,51.006,0.087,0.0,0.700,0.0,2314240.0,0.0,29.0,4135915520.0,858750976.0,28388773888.0,235634688.0,3703115.0,1645567.0
12-04 08:37:05,32.189,16.481,50.558,0.0,0.0,0.773,0.0,4489216.0,0.0,45.0,4136857600.0,858595328.0,28389249024.0,234373120.0,6310664.0,1984421.0
12-04 08:37:06,31.625,15.812,51.607,0.0,0.0,0.956,90112.0,2293760.0,4.0,26.0,4136108032.0,858439680.0,28389498880.0,235028480.0,5699856.0,1651683.0
12-04 08:37:07,32.241,15.345,51.207,0.172,0.0,1.034,0.0,4378624.0,0.0,40.0,4136034304.0,858263552.0,28390674432.0,234102784.0,6000607.0,1810664.0
12-04 08:37:08,33.190,15.649,50.645,0.0,0.0,0.516,4096.0,2441216.0,1.0,35.0,4134215680.0,858050560.0,28391071744.0,235737088.0,3939785.0,1774581.0
12-04 08:37:09,33.217,16.739,49.172,0.262,0.0,0.610,0.0,25501696.0,0.0,95.0,4135796736.0,857669632.0,28386267136.0,239341568.0,5737715.0,1666775.0
12-04 08:37:10,36.300,16.230,45.288,1.047,0.0,1.134,4096.0,71553024.0,1.0,252.0,4139720704.0,857120768.0,28294254592.0,327979008.0,6187191.0,1903141.0
12-04 08:37:11,33.449,15.117,50.825,0.0,0.0,0.608,0.0,2236416.0,0.0,21.0,4136599552.0,857120768.0,28317224960.0,308129792.0,5760601.0,1674958.0
12-04 08:37:12,30.908,17.209,51.027,0.0,0.0,0.856,0.0,4087808.0,0.0,30.0,4135116800.0,857120768.0,28342214656.0,284622848.0,3886662.0,1745972.0
12-04 08:37:13,32.727,14.978,51.082,0.346,0.0,0.866,0.0,22253568.0,0.0,70.0,4134379520.0,857124864.0,28366819328.0,260751360.0,6103800.0,1872290.0
12-04 08:37:14,22.958,12.984,54.686,8.598,0.0,0.774,8192.0,263491584.0,2.0,503.0,4134248448.0,857128960.0,28382453760.0,245243904.0,5823229.0,1728632.0
12-04 08:37:15,14.026,10.649,62.338,12.294,0.0,0.693,8192.0,266432512.0,2.0,520.0,4135727104.0,857137152.0,28394299392.0,231911424.0,3685323.0,1635566.0
12-04 08:37:16,24.649,11.228,58.333,5.0,0.0,0.789,4096.0,128069632.0,1.0,276.0,4136542208.0,856985600.0,28387373056.0,238174208.0,5631182.0,1595045.0
12-04 08:37:17,32.294,16.364,50.649,0.0,0.0,0.693,0.0,4452352.0,0.0,49.0,4135231488.0,856821760.0,28389060608.0,237961216.0,6200092.0,1917416.0
12-04 08:37:18,31.909,15.955,51.526,0.0,0.0,0.610,0.0,2404352.0,0.0,24.0,4137009152.0,854118400.0,28387778560.0,240168960.0,5717482.0,1647998.0
12-04 08:37:19,32.003,16.132,51.171,0.087,0.0,0.607,0.0,4300800.0,0.0,42.0,4136771584.0,853225472.0,28388356096.0,240721920.0,4041963.0,1833148.0
12-04 08:37:20,32.041,15.848,51.335,0.086,0.0,0.689,0.0,2494464.0,0.0,30.0,4138659840.0,852992000.0,28386279424.0,241143808.0,1860234.0,1733075.0
12-04 08:37:21,33.333,16.285,49.703,0.0,0.0,0.679,0.0,2297856.0,0.0,28.0,4138434560.0,852754432.0,28383199232.0,244686848.0,3080108.0,1641370.0
12-04 08:37:22,32.222,16.581,50.513,0.256,0.0,0.427,0.0,4558848.0,0.0,46.0,4138573824.0,852594688.0,28381229056.0,246677504.0,4142327.0,1878453.0
12-04 08:37:23,31.579,16.825,50.820,0.0,0.0,0.777,0.0,2281472.0,0.0,31.0,4138135552.0,852426752.0,28379721728.0,248791040.0,7758539.0,1675617.0
12-04 08:37:24,31.889,16.464,50.693,0.0,0.0,0.953,0.0,4538368.0,0.0,45.0,4138074112.0,852303872.0,28377128960.0,251568128.0,8226309.0,1887483.0
12-04 08:37:25,32.697,15.004,51.605,0.0,0.0,0.694,8192.0,2138112.0,1.0,19.0,4138156032.0,852303872.0,28400820224.0,227794944.0,5656744.0,1639045.0
12-04 08:37:26,31.186,17.182,50.687,0.086,0.0,0.859,0.0,4296704.0,0.0,39.0,4137910272.0,852185088.0,28399017984.0,229961728.0,8047958.0,1793826.0
12-04 08:37:27,32.658,14.965,51.761,0.0,0.0,0.616,0.0,2514944.0,0.0,31.0,4137406464.0,852066304.0,28394995712.0,234606592.0,6043353.0,1849086.0
12-04 08:37:28,31.389,16.638,51.115,0.086,0.0,0.772,0.0,2277376.0,0.0,25.0,4137607168.0,851955712.0,28390789120.0,238723072.0,5611116.0,1594047.0
12-04 08:37:29,32.407,15.552,51.260,0.0,0.0,0.782,0.0,4550656.0,0.0,46.0,4137664512.0,851836928.0,28390375424.0,239198208.0,4368390.0,1966699.0
12-04 08:37:30,32.275,16.395,50.644,0.0,0.0,0.687,73728.0,2269184.0,5.0,26.0,4137586688.0,851718144.0,28385177600.0,244592640.0,5647704.0,1655381.0
12-04 08:37:31,33.102,15.639,50.478,0.087,0.0,0.695,0.0,4419584.0,0.0,36.0,4136562688.0,851599360.0,28384473088.0,246439936.0,6010986.0,1814462.0
12-04 08:37:32,31.053,16.491,51.842,0.0,0.0,0.614,0.0,2383872.0,0.0,30.0,4138762240.0,851476480.0,28378681344.0,250155008.0,5975757.0,1795509.0
12-04 08:37:33,32.952,13.744,52.423,0.088,0.0,0.793,0.0,2322432.0,0.0,23.0,4138065920.0,851333120.0,28376809472.0,252866560.0,3672178.0,1628797.0
12-04 08:37:34,33.477,15.013,50.820,0.086,0.0,0.604,0.0,4321280.0,0.0,42.0,4136534016.0,851341312.0,28401545216.0,229654528.0,6206934.0,1921826.0
12-04 08:37:35,32.275,15.344,51.764,0.0,0.0,0.617,0.0,2338816.0,0.0,25.0,4136587264.0,851136512.0,28396556288.0,234795008.0,5753491.0,1680017.0
12-04 08:37:36,32.316,16.455,50.382,0.085,0.0,0.763,0.0,4534272.0,0.0,44.0,4137893888.0,850997248.0,28393590784.0,236593152.0,6208153.0,1918711.0
12-04 08:37:37,32.446,16.052,50.987,0.0,0.0,0.515,0.0,2306048.0,0.0,25.0,4136677376.0,850866176.0,28389908480.0,241623040.0,4174518.0,1678797.0
12-04 08:37:38,31.424,16.493,51.562,0.0,0.0,0.521,0.0,2400256.0,0.0,29.0,4136112128.0,850735104.0,28384448512.0,247779328.0,5419876.0,1718084.0
12-04 08:37:39,32.584,16.249,50.389,0.086,0.0,0.691,4096.0,4472832.0,1.0,45.0,4138041344.0,850604032.0,28381753344.0,248676352.0,6049914.0,1820710.0
12-04 08:37:40,31.579,15.965,51.579,0.175,0.0,0.702,0.0,3952640.0,0.0,46.0,4138561536.0,850481152.0,28377300992.0,252731392.0,6099320.0,1875083.0
12-04 08:37:41,31.969,15.679,51.568,0.087,0.0,0.697,0.0,2215936.0,0.0,21.0,4137906176.0,850481152.0,28400680960.0,230006784.0,3668956.0,1634910.0
12-04 08:37:42,32.365,15.969,50.811,0.0,0.0,0.854,0.0,2330624.0,0.0,29.0,4138622976.0,850321408.0,28394696704.0,235433984.0,5860043.0,1727127.0
12-04 08:37:43,32.252,15.600,51.271,0.0,0.0,0.876,0.0,4521984.0,0.0,42.0,4139606016.0,850186240.0,28391141376.0,238141440.0,6099012.0,1862639.0
12-04 08:37:44,32.927,14.199,51.829,0.0,0.0,1.045,0.0,2314240.0,0.0,26.0,4138360832.0,850055168.0,28386115584.0,244543488.0,5684772.0,1635130.0
12-04 08:37:45,32.494,17.380,49.454,0.084,0.0,0.588,4096.0,4534272.0,1.0,44.0,4137775104.0,849883136.0,28383133696.0,248283136.0,4235239.0,1935615.0
12-04 08:37:46,25.217,13.258,54.159,6.499,0.0,0.867,4096.0,195141632.0,1.0,374.0,4137304064.0,849895424.0,28400431104.0,231444480.0,5777689.0,1697955.0
12-04 08:37:47,15.844,9.784,60.606,12.987,0.0,0.779,4096.0,266395648.0,1.0,512.0,4140003328.0,849690624.0,28381790208.0,247590912.0,4740181.0,1661205.0
12-04 08:37:48,17.150,11.604,62.372,8.191,0.0,0.683,8192.0,215924736.0,2.0,441.0,4139503616.0,849698816.0,28396892160.0,232980480.0,6778070.0,1687617.0
12-04 08:37:49,32.174,16.174,50.957,0.0,0.0,0.696,0.0,2383872.0,0.0,26.0,4139581440.0,849530880.0,28390539264.0,239423488.0,3681115.0,1643434.0
12-04 08:37:50,30.382,18.229,50.608,0.174,0.0,0.608,0.0,4481024.0,0.0,45.0,4140134400.0,849395712.0,28386193408.0,243351552.0,6247818.0,1944270.0
12-04 08:37:51,31.092,16.245,52.052,0.0,0.0,0.611,0.0,2379776.0,0.0,25.0,4139556864.0,849215488.0,28380868608.0,249434112.0,5749987.0,1649532.0
12-04 08:37:52,31.321,16.185,51.531,0.087,0.0,0.875,0.0,2170880.0,0.0,22.0,4139053056.0,849223680.0,28404236288.0,226562048.0,5823431.0,1720199.0
12-04 08:37:53,32.285,16.907,49.958,0.085,0.0,0.765,0.0,4456448.0,0.0,45.0,4139507712.0,849006592.0,28399812608.0,230748160.0,4985418.0,1874095.0
12-04 08:37:54,32.300,16.710,50.215,0.0,0.0,0.775,0.0,2367488.0,0.0,25.0,4139372544.0,848797696.0,28393394176.0,237510656.0,4795544.0,1624818.0
12-04 08:37:55,38.207,14.795,46.388,0.0,0.0,0.609,0.0,4370432.0,0.0,36.0,4141883392.0,848564224.0,28385955840.0,242671616.0,5922790.0,1767327.0
12-04 08:37:56,31.547,16.508,50.908,0.086,0.0,0.951,0.0,2457600.0,0.0,31.0,4140625920.0,848330752.0,28378226688.0,251891712.0,6124238.0,1873178.0
12-04 08:37:57,32.504,16.038,50.772,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,4140634112.0,848330752.0,28400508928.0,229601280.0,3667028.0,1625541.0
12-04 08:37:58,30.843,17.029,51.173,0.087,0.0,0.869,0.0,4509696.0,0.0,46.0,4140941312.0,848105472.0,28397555712.0,232472576.0,6264786.0,1951331.0
12-04 08:37:59,32.735,16.410,50.171,0.085,0.0,0.598,0.0,2342912.0,0.0,25.0,4141142016.0,847937536.0,28390440960.0,239554560.0,5716208.0,1655865.0
12-04 08:38:00,31.565,16.522,51.130,0.0,0.0,0.783,0.0,4321280.0,0.0,33.0,4141821952.0,847749120.0,28384870400.0,244633600.0,6041124.0,1830362.0
12-04 08:38:01,32.639,15.365,51.128,0.0,0.0,0.868,0.0,2535424.0,0.0,35.0,4141191168.0,847507456.0,28377968640.0,252407808.0,3809558.0,1686557.0
12-04 08:38:02,32.358,15.749,51.119,0.086,0.0,0.688,0.0,2154496.0,0.0,19.0,4140863488.0,847507456.0,28402237440.0,228466688.0,5873470.0,1760945.0
12-04 08:38:03,31.647,16.724,50.429,0.086,0.0,1.115,45056.0,8003584.0,4.0,54.0,4141158400.0,847282176.0,28395556864.0,235077632.0,6146600.0,1888786.0
12-04 08:38:04,37.586,16.695,44.178,0.942,0.0,0.599,0.0,67682304.0,0.0,163.0,4140257280.0,846606336.0,28391968768.0,240242688.0,5644355.0,1614486.0
12-04 08:38:05,32.667,17.376,48.827,0.348,0.0,0.782,8192.0,28999680.0,2.0,89.0,4139315200.0,846405632.0,28320600064.0,312754176.0,4074698.0,1853506.0
12-04 08:38:06,33.158,15.614,50.526,0.175,0.0,0.526,0.0,11161600.0,0.0,58.0,4139671552.0,846405632.0,28347486208.0,285511680.0,5963792.0,1747213.0
12-04 08:38:07,35.052,15.808,47.766,0.601,0.0,0.773,4096.0,39800832.0,1.0,119.0,4139225088.0,846409728.0,28365565952.0,267874304.0,5675104.0,1664311.0
12-04 08:38:08,31.115,16.854,51.080,0.0,0.0,0.951,0.0,4374528.0,0.0,42.0,4139081728.0,846409728.0,28389613568.0,243970048.0,6292193.0,1965610.0
12-04 08:38:09,32.929,15.251,50.867,0.0,0.0,0.953,0.0,2260992.0,0.0,25.0,4138811392.0,846180352.0,28383019008.0,251064320.0,3734338.0,1652551.0
12-04 08:38:10,31.951,15.004,51.809,0.088,0.0,1.147,0.0,4374528.0,0.0,39.0,4139773952.0,845996032.0,28377034752.0,256270336.0,5933610.0,1783536.0
12-04 08:38:11,32.845,15.086,50.948,0.086,0.0,1.034,0.0,2330624.0,0.0,29.0,4138647552.0,846000128.0,28399845376.0,234582016.0,5926734.0,1764587.0
12-04 08:38:12,30.983,16.884,51.436,0.0,0.0,0.696,81920.0,2379776.0,6.0,24.0,4138618880.0,845856768.0,28392054784.0,242544640.0,4999042.0,1670413.0
12-04 08:38:13,31.699,15.499,51.751,0.088,0.0,0.963,0.0,4550656.0,0.0,50.0,4139417600.0,845697024.0,28384874496.0,249085952.0,4971882.0,1891057.0
12-04 08:38:14,32.198,12.436,55.026,0.085,0.0,0.256,0.0,6758400.0,0.0,70.0,4139339776.0,845459456.0,28381728768.0,252547072.0,2800759.0,555578.0
12-04 08:38:15,32.787,11.648,55.479,0.086,0.0,0.0,0.0,6684672.0,0.0,67.0,4139855872.0,845221888.0,28376817664.0,257179648.0,458535.0,249843.0
12-04 08:38:16,32.062,11.438,56.153,0.347,0.0,0.0,65536.0,6488064.0,5.0,60.0,4139401216.0,845230080.0,28402806784.0,231636992.0,1883511.0,264842.0
12-04 08:38:17,32.704,11.588,55.622,0.086,0.0,0.0,0.0,6758400.0,0.0,67.0,4139040768.0,845000704.0,28397748224.0,237285376.0,463599.0,259130.0
12-04 08:38:18,26.298,9.689,60.121,3.893,0.0,0.0,4096.0,101642240.0,1.0,231.0,4139601920.0,844857344.0,28387250176.0,247365632.0,314295.0,177369.0
12-04 08:38:19,0.167,0.585,83.278,15.886,0.0,0.084,4096.0,260820992.0,1.0,496.0,4139872256.0,844865536.0,28388077568.0,246259712.0,21770.0,22679.0
12-04 08:38:20,0.084,0.503,78.122,21.291,0.0,0.0,8192.0,260329472.0,2.0,504.0,4139843584.0,844869632.0,28388102144.0,246259712.0,23081.0,24490.0
12-04 08:38:21,27.351,11.734,59.362,1.553,0.0,0.0,0.0,31932416.0,0.0,125.0,4140773376.0,844722176.0,28379324416.0,254255104.0,459168.0,251056.0
12-04 08:38:22,32.509,11.860,55.461,0.171,0.0,0.0,0.0,6471680.0,0.0,61.0,4140609536.0,844730368.0,28406112256.0,227622912.0,459615.0,250418.0
12-04 08:38:23,31.436,12.659,55.735,0.170,0.0,0.0,4096.0,8572928.0,1.0,73.0,4139454464.0,844582912.0,28402020352.0,233017344.0,459169.0,250284.0
12-04 08:38:24,31.217,11.199,57.407,0.088,0.0,0.088,0.0,6946816.0,0.0,81.0,4139405312.0,844435456.0,28396720128.0,238514176.0,608817.0,332017.0
12-04 08:38:25,32.476,12.339,55.099,0.086,0.0,0.0,4096.0,6680576.0,1.0,67.0,4138573824.0,844292096.0,28392083456.0,244125696.0,461244.0,253067.0
12-04 08:38:26,32.676,12.264,54.889,0.172,0.0,0.0,0.0,6660096.0,0.0,63.0,4139917312.0,844144640.0,28386762752.0,248250368.0,460357.0,252796.0
12-04 08:38:27,31.528,12.227,55.983,0.175,0.0,0.087,0.0,6680576.0,0.0,64.0,4140732416.0,843997184.0,28380565504.0,253779968.0,465539.0,259851.0
12-04 08:38:28,31.426,12.468,55.935,0.171,0.0,0.0,0.0,6516736.0,0.0,62.0,4140785664.0,844005376.0,28406878208.0,227405824.0,458901.0,250520.0
12-04 08:38:29,32.791,11.644,55.394,0.086,0.0,0.086,0.0,6635520.0,0.0,63.0,4139569152.0,843857920.0,28401147904.0,234500096.0,462659.0,256154.0
12-04 08:38:30,32.103,12.103,55.622,0.086,0.0,0.086,0.0,6651904.0,0.0,63.0,4139257856.0,843710464.0,28396331008.0,239775744.0,463260.0,255128.0
12-04 08:38:31,31.325,12.134,56.368,0.172,0.0,0.0,0.0,6635520.0,0.0,61.0,4139241472.0,843567104.0,28389392384.0,246874112.0,457929.0,250147.0
12-04 08:38:32,31.064,12.851,55.830,0.170,0.0,0.085,2113536.0,6696960.0,66.0,62.0,4139020288.0,843431936.0,28379492352.0,257130496.0,459543.0,251068.0
12-04 08:38:33,7.628,3.856,88.433,0.084,0.0,0.0,0.0,3715072.0,0.0,40.0,4139982848.0,843456512.0,28388298752.0,247336960.0,271701.0,154823.0
12-04 08:38:34,0.167,0.251,99.499,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4140023808.0,843464704.0,28388757504.0,246829056.0,24394.0,25220.0
12-04 08:38:35,0.334,0.250,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,4140019712.0,843464704.0,28388761600.0,246829056.0,41870.0,42072.0
12-04 08:38:36,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4140015616.0,843464704.0,28388765696.0,246829056.0,22481.0,24114.0
12-04 08:38:37,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4140011520.0,843464704.0,28388769792.0,246829056.0,24593.0,25439.0
12-04 08:38:38,0.084,0.251,99.665,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,4139413504.0,843464704.0,28388769792.0,247427072.0,21862.0,22355.0
12-04 08:38:39,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139249664.0,843464704.0,28388769792.0,247590912.0,19483.0,19403.0
12-04 08:38:40,0.084,0.167,99.582,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,4139237376.0,843472896.0,28388773888.0,247590912.0,23550.0,23780.0
12-04 08:38:41,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139237376.0,843472896.0,28388773888.0,247590912.0,21007.0,22399.0
12-04 08:38:42,0.250,0.333,99.334,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4139237376.0,843472896.0,28388773888.0,247590912.0,22965.0,24509.0
12-04 08:38:43,0.167,0.334,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,4139237376.0,843476992.0,28388769792.0,247590912.0,21251.0,21412.0
12-04 08:38:44,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139356160.0,843476992.0,28388777984.0,247463936.0,21633.0,22429.0
12-04 08:38:45,0.251,0.167,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4140285952.0,843476992.0,28388777984.0,246534144.0,22592.0,22659.0
12-04 08:38:46,0.167,0.417,99.250,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4140232704.0,843485184.0,28388782080.0,246575104.0,20107.0,20805.0
12-04 08:38:47,0.335,0.419,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4140232704.0,843485184.0,28388782080.0,246575104.0,901156.0,462114.0
12-04 08:38:48,16.867,10.585,71.945,0.0,0.0,0.602,0.0,28672.0,0.0,3.0,4139790336.0,843485184.0,28401115136.0,234684416.0,14181902.0,7245954.0
12-04 08:38:49,31.588,14.834,53.054,0.0,0.0,0.524,0.0,2318336.0,0.0,28.0,4137689088.0,843276288.0,28390789120.0,247320576.0,3696204.0,1681471.0
12-04 08:38:50,30.877,16.667,51.579,0.0,0.0,0.877,0.0,4431872.0,0.0,39.0,4141486080.0,843063296.0,28383203328.0,251322368.0,5909862.0,1792266.0
12-04 08:38:51,32.233,15.725,51.347,0.087,0.0,0.608,0.0,5787648.0,0.0,35.0,4141072384.0,843079680.0,28406333440.0,228589568.0,6261024.0,1925031.0
12-04 08:38:52,36.892,16.753,44.792,0.955,0.0,0.608,4096.0,67637248.0,1.0,169.0,4142206976.0,842674176.0,28392988672.0,241205248.0,5907938.0,1840389.0
12-04 08:38:53,34.017,16.496,48.462,0.342,0.0,0.684,4096.0,30654464.0,1.0,87.0,4140527616.0,842506240.0,28318760960.0,317280256.0,3796048.0,1733085.0
12-04 08:38:54,32.814,15.325,51.082,0.0,0.0,0.779,102400.0,4198400.0,5.0,32.0,4139925504.0,842551296.0,28344311808.0,292286464.0,4119616.0,1920045.0
12-04 08:38:55,31.079,17.038,50.599,0.428,0.0,0.856,0.0,30953472.0,0.0,102.0,4139835392.0,842551296.0,28367851520.0,268836864.0,6983200.0,1982445.0
12-04 08:38:56,25.406,15.569,50.470,7.271,0.0,1.283,8192.0,264245248.0,2.0,497.0,4139900928.0,842559488.0,28387774464.0,248840192.0,6168629.0,1886203.0
12-04 08:38:57,23.810,12.641,58.182,4.675,0.0,0.693,4096.0,146280448.0,1.0,286.0,4139769856.0,842575872.0,28406423552.0,230305792.0,6889163.0,1735607.0
12-04 08:38:58,33.106,16.126,49.829,0.256,0.0,0.683,0.0,4419584.0,0.0,42.0,4140670976.0,842379264.0,28397527040.0,238497792.0,6028474.0,1848637.0
12-04 08:38:59,32.710,16.228,50.297,0.0,0.0,0.765,0.0,2453504.0,0.0,34.0,4142108672.0,842158080.0,28387987456.0,246820864.0,6136397.0,1938802.0
12-04 08:39:00,32.116,16.653,50.552,0.0,0.0,0.680,0.0,2379776.0,0.0,25.0,4142223360.0,841936896.0,28378333184.0,256581632.0,5739656.0,1704369.0
12-04 08:39:01,31.767,16.014,51.610,0.087,0.0,0.522,0.0,4190208.0,0.0,32.0,4140670976.0,841940992.0,28402528256.0,233934848.0,3942242.0,1824521.0
12-04 08:39:02,32.371,15.748,51.531,0.0,0.0,0.350,0.0,2433024.0,0.0,29.0,4142080000.0,841719808.0,28393148416.0,242126848.0,6385422.0,2060512.0
12-04 08:39:03,31.735,15.432,52.310,0.0,0.0,0.523,0.0,2363392.0,0.0,23.0,4140810240.0,841498624.0,28382978048.0,253788160.0,5883473.0,1796029.0
12-04 08:39:04,30.842,16.667,51.632,0.172,0.0,0.687,0.0,2166784.0,0.0,21.0,4141064192.0,841510912.0,28406665216.0,229834752.0,1846199.0,1782122.0
12-04 08:39:05,30.522,16.783,51.739,0.087,0.0,0.870,4096.0,4399104.0,1.0,40.0,4140765184.0,841302016.0,28398170112.0,238837760.0,3647635.0,1986663.0
12-04 08:39:06,32.062,15.945,51.213,0.0,0.0,0.780,0.0,2506752.0,0.0,31.0,4142710784.0,841084928.0,28386607104.0,248672256.0,8063010.0,1871443.0
12-04 08:39:07,31.130,16.261,51.652,0.0,0.0,0.957,0.0,2318336.0,0.0,23.0,4143345664.0,840871936.0,28377804800.0,257052672.0,7463632.0,1806718.0
12-04 08:39:08,31.533,15.941,51.655,0.0,0.0,0.871,0.0,2166784.0,0.0,22.0,4141039616.0,840888320.0,28400222208.0,236924928.0,6347643.0,1804995.0
12-04 08:39:09,30.983,16.362,51.523,0.087,0.0,1.044,0.0,4530176.0,0.0,42.0,4133548032.0,840695808.0,28391194624.0,253636608.0,6395220.0,2066599.0
12-04 08:39:10,32.241,16.034,50.948,0.086,0.0,0.690,73728.0,2166784.0,8.0,21.0,4133285888.0,840708096.0,28414529536.0,230551552.0,7500622.0,1784495.0
12-04 08:39:11,31.822,17.280,50.299,0.086,0.0,0.513,0.0,3796992.0,0.0,37.0,4134256640.0,840503296.0,28403904512.0,240410624.0,4338250.0,1846203.0
12-04 08:39:12,32.588,15.305,51.419,0.0,0.0,0.688,0.0,2469888.0,0.0,30.0,4133146624.0,840298496.0,28393725952.0,251904000.0,6148796.0,1940382.0
12-04 08:39:13,32.683,16.044,50.679,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,4130893824.0,840306688.0,28416745472.0,231129088.0,5865263.0,1789902.0
12-04 08:39:14,32.155,16.466,50.690,0.086,0.0,0.603,0.0,5537792.0,0.0,34.0,4133044224.0,840110080.0,28403658752.0,242262016.0,5910035.0,1811680.0
12-04 08:39:15,31.489,17.021,50.383,0.085,0.0,1.021,73728.0,4456448.0,5.0,37.0,4132671488.0,839983104.0,28396945408.0,249475072.0,6352685.0,2056123.0
12-04 08:39:16,33.045,15.225,50.952,0.087,0.0,0.692,0.0,2285568.0,0.0,29.0,4133568512.0,840007680.0,28418826240.0,226672640.0,5965670.0,1828090.0
12-04 08:39:17,32.174,16.087,51.217,0.0,0.0,0.522,0.0,2363392.0,0.0,26.0,4134195200.0,839831552.0,28407140352.0,237907968.0,5874688.0,1801518.0
12-04 08:39:18,32.528,16.048,50.302,0.086,0.0,1.035,0.0,4403200.0,0.0,37.0,4132847616.0,839221248.0,28398845952.0,248160256.0,3918092.0,1812684.0
12-04 08:39:19,33.856,18.016,46.997,0.435,0.0,0.696,4096.0,51589120.0,1.0,153.0,4133969920.0,837156864.0,28351889408.0,296058880.0,6383183.0,2054715.0
12-04 08:39:20,31.181,17.672,50.042,0.085,0.0,1.020,0.0,2166784.0,0.0,21.0,4133294080.0,837189632.0,28375265280.0,273326080.0,5833234.0,1765734.0
12-04 08:39:21,32.090,16.132,51.171,0.0,0.0,0.607,0.0,2150400.0,0.0,19.0,4133421056.0,837189632.0,28399329280.0,249135104.0,5767333.0,1714144.0
12-04 08:39:22,31.352,17.054,50.732,0.086,0.0,0.775,0.0,4403200.0,0.0,40.0,4133715968.0,836055040.0,28391321600.0,257982464.0,6314535.0,2037340.0
12-04 08:39:23,32.275,16.824,49.957,0.086,0.0,0.858,0.0,2281472.0,0.0,25.0,4132864000.0,836071424.0,28413571072.0,236568576.0,6085171.0,1914968.0
12-04 08:39:24,32.592,15.740,50.470,0.0,0.0,1.198,0.0,2371584.0,0.0,27.0,4135055360.0,834887680.0,28402073600.0,247058432.0,5850150.0,1768494.0
12-04 08:39:25,32.727,15.238,50.823,0.0,0.0,1.212,0.0,3076096.0,0.0,28.0,4134563840.0,834015232.0,28393439232.0,257056768.0,3919294.0,1823228.0
12-04 08:39:26,31.853,16.225,51.067,0.085,0.0,0.769,0.0,3584000.0,0.0,36.0,4132032512.0,834035712.0,28418940928.0,234065920.0,6406208.0,2071975.0
12-04 08:39:27,27.359,14.892,51.602,5.195,0.0,0.952,8192.0,174682112.0,2.0,328.0,4132577280.0,833101824.0,28402855936.0,250540032.0,5999750.0,1862513.0
12-04 08:39:28,15.979,10.309,62.027,10.825,0.0,0.859,12288.0,260296704.0,3.0,521.0,4132110336.0,833122304.0,28416737280.0,237105152.0,5012390.0,1770371.0
12-04 08:39:29,18.367,11.480,59.949,9.354,0.0,0.850,8192.0,244690944.0,2.0,465.0,4134924288.0,831864832.0,28397600768.0,254685184.0,6292680.0,1861510.0
12-04 08:39:30,33.218,14.831,50.997,0.087,0.0,0.867,0.0,2162688.0,0.0,19.0,4133322752.0,831868928.0,28420124672.0,233758720.0,6369129.0,1773162.0
12-04 08:39:31,32.678,15.312,50.984,0.0,0.0,1.027,0.0,2363392.0,0.0,23.0,4133822464.0,830627840.0,28410134528.0,244490240.0,5816301.0,1755265.0
12-04 08:39:32,32.328,15.690,50.862,0.086,0.0,1.034,0.0,4370432.0,0.0,37.0,4134027264.0,829747200.0,28400246784.0,255053824.0,6206353.0,1953536.0
12-04 08:39:33,31.043,17.472,50.806,0.0,0.0,0.679,0.0,2273280.0,0.0,25.0,4133650432.0,829775872.0,28423901184.0,231747584.0,1998939.0,1859241.0
12-04 08:39:34,31.438,15.935,51.766,0.086,0.0,0.775,0.0,2400256.0,0.0,29.0,4133830656.0,829095936.0,28411346944.0,244801536.0,2036783.0,1766862.0
12-04 08:39:35,32.814,15.931,50.649,0.0,0.0,0.606,0.0,4308992.0,0.0,35.0,4134457344.0,828350464.0,28402302976.0,253964288.0,3893452.0,1809671.0
12-04 08:39:36,31.643,16.259,51.311,0.0,0.0,0.787,0.0,2387968.0,0.0,31.0,4133195776.0,828395520.0,28426035200.0,231448576.0,8338633.0,1995246.0
12-04 08:39:37,31.701,16.838,50.773,0.086,0.0,0.601,0.0,2387968.0,0.0,26.0,4134014976.0,827998208.0,28414111744.0,242950144.0,7847372.0,1792921.0
12-04 08:39:38,32.088,16.808,49.915,0.0,0.0,1.188,0.0,2338816.0,0.0,24.0,4133953536.0,827101184.0,28402434048.0,255586304.0,7913555.0,1810620.0
12-04 08:39:39,32.316,16.624,49.958,0.0,0.0,1.103,28672.0,4313088.0,6.0,38.0,4136079360.0,827101184.0,28426489856.0,229404672.0,6282931.0,1973130.0
12-04 08:39:40,30.835,17.140,50.646,0.172,0.0,1.206,0.0,2383872.0,0.0,28.0,4134543360.0,825921536.0,28414193664.0,244416512.0,6038602.0,1865265.0
12-04 08:39:41,31.416,15.752,52.212,0.0,0.0,0.619,0.0,2367488.0,0.0,27.0,4133650432.0,824725504.0,28404809728.0,255889408.0,5751980.0,1704096.0
12-04 08:39:42,31.079,17.038,50.856,0.0,0.0,1.027,0.0,2154496.0,0.0,20.0,4134141952.0,824741888.0,28428197888.0,231993344.0,7145518.0,1889255.0
12-04 08:39:43,31.616,15.983,51.354,0.087,0.0,0.961,0.0,4526080.0,0.0,44.0,4133871616.0,823558144.0,28417601536.0,244043776.0,5254827.0,2054324.0
12-04 08:39:44,30.996,17.229,50.736,0.0,0.0,1.039,0.0,2347008.0,0.0,25.0,4133982208.0,822345728.0,28406026240.0,256720896.0,5826050.0,1772068.0
12-04 08:39:45,32.757,14.866,51.513,0.0,0.0,0.864,0.0,2146304.0,0.0,19.0,4135129088.0,822353920.0,28429836288.0,231755776.0,5770107.0,1706719.0
12-04 08:39:46,31.239,16.143,51.483,0.262,0.0,0.873,4096.0,4403200.0,1.0,37.0,4132941824.0,821157888.0,28419543040.0,245432320.0,6237087.0,2021357.0
12-04 08:39:47,31.735,16.827,50.741,0.0,0.0,0.697,0.0,2498560.0,0.0,31.0,4134387712.0,819961856.0,28408844288.0,255881216.0,6216518.0,1965045.0
12-04 08:39:48,39.517,13.719,46.160,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,4134551552.0,819978240.0,28429565952.0,234979328.0,5916735.0,1818156.0
12-04 08:39:49,32.637,14.970,51.523,0.0,0.0,0.870,4096.0,2400256.0,1.0,28.0,4137312256.0,818790400.0,28417355776.0,245616640.0,5551933.0,1740985.0
12-04 08:39:50,35.043,15.641,47.778,0.427,0.0,1.111,0.0,31887360.0,0.0,85.0,4137639936.0,817594368.0,28430868480.0,232972288.0,4144619.0,1802160.0
12-04 08:39:51,35.512,18.229,44.540,0.860,0.0,0.860,4096.0,75489280.0,1.0,190.0,4139249664.0,814051328.0,28322676736.0,343097344.0,6168172.0,1950875.0
12-04 08:39:52,30.992,16.769,51.536,0.088,0.0,0.615,0.0,2363392.0,0.0,29.0,4137086976.0,814063616.0,28345204736.0,322719744.0,6189228.0,1951184.0
12-04 08:39:53,32.305,16.538,50.471,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,4135043072.0,814063616.0,28370272256.0,299696128.0,5822966.0,1750423.0
12-04 08:39:54,31.935,16.267,51.027,0.086,0.0,0.685,0.0,2154496.0,0.0,19.0,4135489536.0,814075904.0,28392882176.0,276627456.0,6050760.0,1883630.0
12-04 08:39:55,30.435,16.681,51.908,0.089,0.0,0.887,0.0,4308992.0,0.0,38.0,4136361984.0,814104576.0,28418433024.0,250175488.0,6375328.0,2050727.0
12-04 08:39:56,31.349,16.375,51.576,0.0,0.0,0.701,0.0,2703360.0,0.0,42.0,4138135552.0,812900352.0,28406374400.0,261664768.0,5941984.0,1795877.0
12-04 08:39:57,32.244,15.821,50.903,0.0,0.0,1.032,0.0,2150400.0,0.0,19.0,4135723008.0,812916736.0,28430589952.0,239845376.0,5811930.0,1780169.0
12-04 08:39:58,31.500,15.173,52.529,0.089,0.0,0.710,0.0,2396160.0,0.0,26.0,4135792640.0,811720704.0,28418043904.0,253517824.0,5376485.0,1815583.0
12-04 08:39:59,29.877,15.290,52.109,1.933,0.0,0.791,4096.0,85262336.0,1.0,200.0,4136521728.0,811732992.0,28440956928.0,229863424.0,4828191.0,1973717.0
12-04 08:40:00,17.123,11.986,58.476,11.473,0.0,0.942,8192.0,260263936.0,2.0,497.0,4137660416.0,810524672.0,28418609152.0,252280832.0,5910471.0,1840977.0
12-04 08:40:01,17.023,10.436,60.736,10.950,0.0,0.855,4096.0,258998272.0,1.0,494.0,4137156608.0,810528768.0,28431765504.0,239624192.0,2779418.0,1751562.0
12-04 08:40:02,28.472,14.149,54.861,1.562,0.0,0.955,0.0,74760192.0,0.0,164.0,4136329216.0,809324544.0,28419477504.0,253943808.0,8923126.0,1791873.0
12-04 08:40:03,32.590,16.381,50.257,0.0,0.0,0.772,0.0,2273280.0,0.0,25.0,4136656896.0,809328640.0,28441276416.0,231813120.0,6072551.0,1895744.0
12-04 08:40:04,32.365,16.225,50.555,0.171,0.0,0.683,0.0,2392064.0,0.0,27.0,4137480192.0,808124416.0,28428800000.0,244670464.0,5828580.0,1741235.0
12-04 08:40:05,31.574,16.263,51.211,0.0,0.0,0.952,0.0,2383872.0,0.0,26.0,4135686144.0,806907904.0,28418068480.0,258412544.0,6034179.0,1882030.0
12-04 08:40:06,30.769,16.783,51.573,0.087,0.0,0.787,0.0,4349952.0,0.0,41.0,4135727104.0,806924288.0,28443410432.0,233013248.0,2248543.0,1991069.0
12-04 08:40:07,30.634,16.373,52.289,0.0,0.0,0.704,0.0,2396160.0,0.0,28.0,4136161280.0,805715968.0,28430663680.0,246534144.0,2634296.0,1707850.0
12-04 08:40:08,32.421,16.766,50.385,0.0,0.0,0.428,0.0,2404352.0,0.0,25.0,4137500672.0,804503552.0,28417335296.0,259735552.0,1833852.0,1769585.0
12-04 08:40:09,31.266,16.710,51.077,0.086,0.0,0.861,0.0,4325376.0,0.0,38.0,4136898560.0,804511744.0,28442484736.0,235180032.0,6441813.0,2040183.0
12-04 08:40:10,32.548,14.660,51.571,0.087,0.0,1.134,0.0,2383872.0,0.0,26.0,4135669760.0,803307520.0,28430229504.0,249868288.0,9821748.0,1768027.0
12-04 08:40:11,31.731,16.084,51.486,0.0,0.0,0.699,0.0,2383872.0,0.0,24.0,4137009152.0,802099200.0,28418441216.0,261525504.0,7970383.0,1827037.0
12-04 08:40:12,32.330,16.509,50.215,0.0,0.0,0.946,0.0,4083712.0,0.0,26.0,4136304640.0,802107392.0,28442734592.0,237928448.0,5888988.0,1801408.0
12-04 08:40:13,31.838,15.303,51.891,0.0,0.0,0.967,0.0,2596864.0,0.0,36.0,4138414080.0,800915456.0,28428718080.0,251027456.0,8428202.0,2028957.0
12-04 08:40:14,30.575,16.028,52.352,0.174,0.0,0.871,0.0,2170880.0,0.0,22.0,4137758720.0,800923648.0,28453486592.0,226906112.0,5877601.0,1807413.0
12-04 08:40:15,32.704,16.137,50.129,0.0,0.0,1.030,0.0,2383872.0,0.0,25.0,4137754624.0,799711232.0,28439302144.0,242307072.0,5873288.0,1793687.0
12-04 08:40:16,31.861,16.737,50.297,0.085,0.0,1.020,0.0,4390912.0,0.0,37.0,4137881600.0,798515200.0,28428505088.0,254173184.0,6087085.0,1905309.0
12-04 08:40:17,31.944,16.146,50.781,0.087,0.0,1.042,0.0,2306048.0,0.0,28.0,4135919616.0,798527488.0,28453326848.0,231301120.0,6170226.0,1943605.0
12-04 08:40:18,32.729,15.458,51.036,0.0,0.0,0.777,0.0,2351104.0,0.0,22.0,4137394176.0,797249536.0,28438884352.0,245547008.0,3775601.0,1699940.0
12-04 08:40:19,32.236,17.071,49.827,0.087,0.0,0.780,0.0,4370432.0,0.0,37.0,4138606592.0,795979776.0,28429090816.0,255397888.0,5969264.0,1849678.0
12-04 08:40:20,32.493,15.552,51.086,0.0,0.0,0.869,0.0,2273280.0,0.0,25.0,4138962944.0,795979776.0,28452937728.0,231194624.0,6325970.0,2022138.0
12-04 08:40:21,31.906,15.822,51.748,0.0,0.0,0.524,0.0,2248704.0,0.0,25.0,4139773952.0,794959872.0,28445384704.0,238956544.0,5791756.0,1738741.0
12-04 08:40:22,31.976,15.425,51.560,0.087,0.0,0.953,0.0,2433024.0,0.0,30.0,4139843584.0,793653248.0,28430721024.0,254857216.0,5912040.0,1803662.0
12-04 08:40:23,33.078,16.156,49.745,0.0,0.0,1.020,0.0,4313088.0,0.0,38.0,4139331584.0,793665536.0,28456902656.0,229175296.0,6431041.0,2090708.0
12-04 08:40:24,30.439,16.667,52.456,0.0,0.0,0.439,0.0,2371584.0,0.0,24.0,4139188224.0,792297472.0,28443582464.0,244006912.0,5910861.0,1807409.0
12-04 08:40:25,31.543,16.880,50.639,0.085,0.0,0.853,0.0,2363392.0,0.0,23.0,4140630016.0,790937600.0,28429467648.0,258039808.0,5784963.0,1729971.0
12-04 08:40:26,31.944,15.972,51.215,0.0,0.0,0.868,0.0,4079616.0,0.0,26.0,4140032000.0,790970368.0,28455604224.0,232468480.0,4631776.0,1834942.0
12-04 08:40:27,33.276,15.0,50.948,0.0,0.0,0.776,0.0,2588672.0,0.0,35.0,4139298816.0,789598208.0,28441767936.0,248410112.0,5626550.0,2000229.0
12-04 08:40:28,32.131,15.979,50.859,0.086,0.0,0.945,4096.0,2166784.0,1.0,21.0,4141457408.0,788983808.0,28447363072.0,241270784.0,5834563.0,1761476.0
12-04 08:40:29,31.884,17.221,50.043,0.0,0.0,0.853,0.0,2215936.0,0.0,20.0,4138987520.0,788742144.0,28464787456.0,226557952.0,5849536.0,1776686.0
12-04 08:40:30,32.378,15.104,51.476,0.087,0.0,0.955,0.0,4481024.0,0.0,42.0,4141248512.0,787386368.0,28451545088.0,238895104.0,6406695.0,2055162.0
12-04 08:40:31,31.266,16.594,51.441,0.0,0.0,0.699,0.0,2453504.0,0.0,31.0,4140826624.0,786030592.0,28438425600.0,253792256.0,5977686.0,1845157.0
12-04 08:40:32,26.262,15.141,49.786,7.784,0.0,1.027,4096.0,258973696.0,1.0,491.0,4140134400.0,786034688.0,28457910272.0,234995712.0,6104800.0,1917406.0
12-04 08:40:33,16.638,10.463,59.777,12.436,0.0,0.686,12288.0,261156864.0,3.0,503.0,4140650496.0,784756736.0,28434423808.0,259244032.0,4886810.0,1757999.0
12-04 08:40:34,23.889,13.663,56.580,5.029,0.0,0.838,4096.0,160346112.0,1.0,317.0,4141916160.0,784789504.0,28451434496.0,240934912.0,4644758.0,1694789.0
12-04 08:40:35,31.002,17.185,50.864,0.0,0.0,0.950,0.0,4308992.0,0.0,35.0,4143095808.0,783527936.0,28439592960.0,252858368.0,5883846.0,1804809.0
12-04 08:40:36,33.136,16.271,49.746,0.0,0.0,0.847,0.0,2379776.0,0.0,32.0,4141363200.0,783536128.0,28464467968.0,229707776.0,6311881.0,1992340.0
12-04 08:40:37,32.929,14.471,51.560,0.087,0.0,0.953,0.0,2367488.0,0.0,23.0,4141547520.0,782282752.0,28450664448.0,244580352.0,3777204.0,1744604.0
12-04 08:40:38,32.180,15.398,51.644,0.0,0.0,0.779,0.0,2334720.0,0.0,24.0,4142346240.0,781025280.0,28434870272.0,260833280.0,1809472.0,1753677.0
12-04 08:40:39,31.826,16.980,50.171,0.0,0.0,1.024,0.0,4304896.0,0.0,38.0,4141690880.0,781070336.0,28462166016.0,234147840.0,2907137.0,2101058.0
12-04 08:40:40,31.861,15.931,51.255,0.087,0.0,0.866,0.0,2232320.0,0.0,24.0,4142075904.0,780279808.0,28459675648.0,237043712.0,3841412.0,1774000.0
12-04 08:40:41,32.423,14.978,51.806,0.088,0.0,0.705,0.0,2539520.0,0.0,27.0,4142546944.0,779005952.0,28446482432.0,251039744.0,5868880.0,1731436.0
12-04 08:40:42,32.214,16.537,50.043,0.086,0.0,1.120,0.0,4096000.0,0.0,27.0,4144422912.0,778436608.0,28453351424.0,242864128.0,12020501.0,1900434.0
12-04 08:40:43,31.861,16.450,51.082,0.0,0.0,0.606,0.0,2371584.0,0.0,31.0,4143816704.0,778235904.0,28469964800.0,227057664.0,6313553.0,1993738.0
12-04 08:40:44,33.712,16.157,49.170,0.262,0.0,0.699,4096.0,20152320.0,1.0,74.0,4145831936.0,775868416.0,28436934656.0,260440064.0,7871545.0,1802048.0
12-04 08:40:45,34.824,17.111,46.862,0.430,0.0,0.774,20480.0,36102144.0,5.0,107.0,4144726016.0,774496256.0,28407398400.0,292454400.0,5802806.0,1718963.0
12-04 08:40:46,30.405,17.140,51.421,0.086,0.0,0.947,0.0,4337664.0,0.0,41.0,4143378432.0,774553600.0,28432613376.0,268529664.0,6387190.0,2002709.0
12-04 08:40:47,31.103,16.507,51.434,0.087,0.0,0.869,0.0,2154496.0,0.0,19.0,4143263744.0,774561792.0,28456452096.0,244797440.0,7984915.0,1888360.0
12-04 08:40:48,33.135,13.543,52.896,0.085,0.0,0.341,4096.0,9068544.0,1.0,74.0,4145233920.0,773230592.0,28443844608.0,256765952.0,3111127.0,794616.0
12-04 08:40:49,35.512,12.554,50.989,0.946,0.0,0.0,0.0,58748928.0,0.0,171.0,4144635904.0,771268608.0,28465012736.0,238157824.0,458972.0,250863.0
12-04 08:40:50,35.154,12.969,50.939,0.853,0.0,0.085,4096.0,55160832.0,1.0,177.0,4143570944.0,768765952.0,28363005952.0,343732224.0,1539624.0,263971.0
12-04 08:40:51,31.620,12.082,56.127,0.171,0.0,0.0,0.0,6475776.0,0.0,58.0,4143661056.0,768786432.0,28389969920.0,316657664.0,460966.0,253538.0
12-04 08:40:52,32.031,11.892,55.903,0.174,0.0,0.0,0.0,6483968.0,0.0,60.0,4143452160.0,768827392.0,28415533056.0,291262464.0,460127.0,253877.0
12-04 08:40:53,31.478,12.174,56.174,0.087,0.0,0.087,0.0,6467584.0,0.0,57.0,4142530560.0,768872448.0,28444090368.0,263581696.0,461851.0,256842.0
12-04 08:40:54,31.959,12.199,55.670,0.172,0.0,0.0,0.0,6529024.0,0.0,62.0,4144603136.0,768880640.0,28470009856.0,235581440.0,458560.0,251514.0
12-04 08:40:55,31.357,12.113,56.443,0.086,0.0,0.0,0.0,6508544.0,0.0,62.0,4145152000.0,768086016.0,28472209408.0,233627648.0,460731.0,253083.0
12-04 08:40:56,31.900,12.210,55.804,0.086,0.0,0.0,0.0,6569984.0,0.0,59.0,4144693248.0,767213568.0,28472008704.0,235159552.0,460002.0,253212.0
12-04 08:40:57,31.448,12.511,55.870,0.171,0.0,0.0,0.0,6619136.0,0.0,63.0,4146098176.0,766402560.0,28472225792.0,234348544.0,457221.0,249175.0
12-04 08:40:58,31.624,11.966,56.154,0.256,0.0,0.0,0.0,8728576.0,0.0,81.0,4146040832.0,765460480.0,28471111680.0,236462080.0,460331.0,253930.0
12-04 08:40:59,32.817,10.767,56.331,0.086,0.0,0.0,0.0,6594560.0,0.0,64.0,4146483200.0,764661760.0,28471996416.0,235933696.0,606856.0,331066.0
12-04 08:41:00,31.904,12.093,55.918,0.086,0.0,0.0,0.0,6586368.0,0.0,63.0,4145770496.0,763863040.0,28473188352.0,236253184.0,459918.0,252900.0
12-04 08:41:01,32.419,11.921,55.489,0.172,0.0,0.0,4096.0,6623232.0,1.0,62.0,4145594368.0,762908672.0,28471255040.0,239316992.0,479476.0,271818.0
12-04 08:41:02,32.103,12.532,55.193,0.172,0.0,0.0,0.0,6856704.0,0.0,66.0,4145258496.0,761655296.0,28458938368.0,253222912.0,460224.0,253759.0
12-04 08:41:03,31.714,13.129,54.987,0.085,0.0,0.085,0.0,6463488.0,0.0,58.0,4145025024.0,761696256.0,28485804032.0,226549760.0,459848.0,251569.0
12-04 08:41:04,13.802,5.758,70.787,9.653,0.0,0.0,4096.0,179843072.0,1.0,360.0,4145475584.0,760827904.0,28470525952.0,242245632.0,167675.0,99345.0
12-04 08:41:05,0.168,0.671,88.013,11.148,0.0,0.0,8192.0,262148096.0,2.0,479.0,4146831360.0,760832000.0,28471164928.0,240246784.0,41067.0,40977.0
12-04 08:41:06,7.647,3.653,78.845,9.771,0.0,0.085,4096.0,194912256.0,1.0,384.0,4145430528.0,760848384.0,28477423616.0,235372544.0,169087.0,100766.0
12-04 08:41:07,30.842,12.457,56.615,0.086,0.0,0.0,0.0,6582272.0,0.0,63.0,4146008064.0,760074240.0,28477501440.0,235491328.0,461258.0,254479.0
12-04 08:41:08,31.842,11.876,56.110,0.172,0.0,0.0,4096.0,6868992.0,1.0,69.0,4144316416.0,758845440.0,28467634176.0,248279040.0,460821.0,253300.0
12-04 08:41:09,31.324,12.224,56.282,0.170,0.0,0.0,0.0,8404992.0,0.0,65.0,4145291264.0,758104064.0,28470116352.0,245563392.0,459243.0,251605.0
12-04 08:41:10,32.155,12.759,54.914,0.172,0.0,0.0,0.0,5472256.0,0.0,77.0,4145274880.0,756883456.0,28457775104.0,259141632.0,495250.0,272771.0
12-04 08:41:11,30.895,12.048,56.799,0.172,0.0,0.086,0.0,8396800.0,0.0,64.0,4144549888.0,756936704.0,28486336512.0,231251968.0,460662.0,253046.0
12-04 08:41:12,31.105,12.425,56.298,0.171,0.0,0.0,0.0,6701056.0,0.0,70.0,4145586176.0,756158464.0,28486033408.0,231297024.0,608466.0,332042.0
12-04 08:41:13,32.069,11.810,56.121,0.0,0.0,0.0,0.0,6598656.0,0.0,60.0,4146032640.0,755367936.0,28488204288.0,229470208.0,460612.0,253208.0
12-04 08:41:14,34.226,12.446,52.723,0.605,0.0,0.0,0.0,34148352.0,0.0,131.0,4146921472.0,753430528.0,28474408960.0,244314112.0,476496.0,269589.0
12-04 08:41:15,36.775,12.713,49.232,1.195,0.0,0.085,4096.0,80490496.0,1.0,212.0,4146941952.0,750682112.0,28482396160.0,239054848.0,461299.0,253340.0
12-04 08:41:16,32.388,11.942,55.412,0.258,0.0,0.0,4096.0,12812288.0,1.0,84.0,4145852416.0,750702592.0,28411113472.0,311406592.0,462082.0,255596.0
12-04 08:41:17,3.272,1.678,95.050,0.0,0.0,0.0,36864.0,1224704.0,4.0,18.0,4145881088.0,750710784.0,28416409600.0,306073600.0,100107.0,65628.0
12-04 08:41:18,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146008064.0,750710784.0,28416409600.0,305946624.0,22184.0,22113.0
12-04 08:41:19,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146008064.0,750710784.0,28416409600.0,305946624.0,20486.0,20947.0
12-04 08:41:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146003968.0,750710784.0,28416413696.0,305946624.0,21317.0,21927.0
12-04 08:41:21,0.084,0.167,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4146122752.0,750718976.0,28416413696.0,305819648.0,23612.0,22554.0
12-04 08:41:22,0.084,0.251,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,4146118656.0,750723072.0,28416413696.0,305819648.0,24488.0,25370.0
12-04 08:41:23,5.616,3.688,90.528,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4145676288.0,750723072.0,28420431872.0,302243840.0,12081589.0,6711115.0
12-04 08:41:24,25.881,14.789,58.641,0.0,0.0,0.688,0.0,36864.0,0.0,6.0,4145369088.0,750723072.0,28437733376.0,285249536.0,3563651.0,1668221.0
12-04 08:41:25,30.669,16.160,52.129,0.0,0.0,1.043,0.0,4284416.0,0.0,36.0,4144984064.0,750755840.0,28463845376.0,259489792.0,6438814.0,2114359.0
12-04 08:41:26,31.893,16.162,51.253,0.0,0.0,0.691,0.0,2166784.0,0.0,19.0,4145012736.0,750772224.0,28486615040.0,236675072.0,5889056.0,1805807.0
12-04 08:41:27,30.476,16.450,51.775,0.087,0.0,1.212,0.0,2306048.0,0.0,26.0,4146782208.0,749985792.0,28484583424.0,237723648.0,6071741.0,1966936.0
12-04 08:41:28,32.378,16.273,50.422,0.084,0.0,0.843,0.0,2277376.0,0.0,22.0,4147691520.0,749285376.0,28483878912.0,238219264.0,6072098.0,1934175.0
12-04 08:41:29,32.312,14.711,52.102,0.0,0.0,0.876,0.0,2289664.0,0.0,24.0,4149608448.0,748367872.0,28477267968.0,243830784.0,5907979.0,1838516.0
12-04 08:41:30,31.122,18.878,48.810,0.0,0.0,1.190,0.0,4374528.0,0.0,40.0,4151439360.0,747524096.0,28474916864.0,245194752.0,6045470.0,1927988.0
12-04 08:41:31,32.264,18.820,47.788,0.087,0.0,1.041,0.0,5427200.0,0.0,31.0,4146573312.0,747540480.0,28495572992.0,229388288.0,4774959.0,1900289.0
12-04 08:41:32,30.967,19.255,48.358,0.089,0.0,1.331,0.0,2265088.0,0.0,26.0,4140011520.0,746917888.0,28497793024.0,234352640.0,5686976.0,1960433.0
12-04 08:41:33,30.363,20.415,48.183,0.087,0.0,0.952,0.0,2269184.0,0.0,27.0,4132806656.0,746299392.0,28498599936.0,241369088.0,6464637.0,1945808.0
12-04 08:41:34,33.623,16.247,49.262,0.0,0.0,0.869,0.0,2486272.0,0.0,27.0,4130754560.0,745070592.0,28482297856.0,260952064.0,7516851.0,2029782.0
12-04 08:41:35,35.653,15.378,47.938,0.0,0.0,1.031,0.0,2162688.0,0.0,19.0,4131946496.0,745078784.0,28504408064.0,237641728.0,4532840.0,1948216.0
12-04 08:41:36,31.552,17.303,50.212,0.0,0.0,0.933,0.0,2314240.0,0.0,28.0,4130582528.0,744230912.0,28500488192.0,243773440.0,8067571.0,2201722.0
12-04 08:41:37,31.854,15.840,51.262,0.087,0.0,0.957,0.0,4612096.0,0.0,32.0,4130758656.0,743600128.0,28501291008.0,243425280.0,5990055.0,1982136.0
12-04 08:41:38,35.039,16.565,46.921,0.694,0.0,0.781,16384.0,53850112.0,2.0,134.0,4128317440.0,741670912.0,28459253760.0,289832960.0,6164977.0,1884550.0
12-04 08:41:39,32.582,15.771,50.607,0.0,0.0,1.040,0.0,2191360.0,0.0,21.0,4117839872.0,741699584.0,28482666496.0,276869120.0,5982896.0,1906876.0
12-04 08:41:40,31.101,15.859,52.599,0.0,0.0,0.441,0.0,2162688.0,0.0,19.0,4117532672.0,741707776.0,28505694208.0,254140416.0,5991246.0,1891485.0
12-04 08:41:41,31.768,15.969,49.872,1.879,0.0,0.512,4096.0,132956160.0,1.0,285.0,4117663744.0,741715968.0,28530249728.0,229445632.0,6134530.0,1984800.0
12-04 08:41:42,22.830,15.191,52.170,8.507,0.0,1.302,8192.0,258641920.0,2.0,483.0,4118687744.0,740499456.0,28508770304.0,251117568.0,6549960.0,2205272.0
12-04 08:41:43,18.589,12.651,59.639,8.176,0.0,0.947,4096.0,233631744.0,1.0,452.0,4118528000.0,740519936.0,28525293568.0,234733568.0,6033064.0,1929605.0
12-04 08:41:44,34.220,15.009,50.172,0.0,0.0,0.600,0.0,2183168.0,0.0,21.0,4117573632.0,739663872.0,28519784448.0,242053120.0,5794147.0,1790899.0
12-04 08:41:45,32.082,16.041,50.768,0.085,0.0,1.024,0.0,2310144.0,0.0,27.0,4117770240.0,738910208.0,28517826560.0,244568064.0,1854741.0,1836005.0
12-04 08:41:46,32.358,17.057,49.415,0.084,0.0,1.087,0.0,4386816.0,0.0,36.0,4118937600.0,737705984.0,28504784896.0,257646592.0,3964481.0,1943182.0
12-04 08:41:47,31.842,16.179,51.119,0.0,0.0,0.861,0.0,2387968.0,0.0,31.0,4117356544.0,737705984.0,28527947776.0,236064768.0,2594600.0,2229811.0
12-04 08:41:48,32.534,15.839,50.428,0.0,0.0,1.199,0.0,2232320.0,0.0,22.0,4117655552.0,736854016.0,28523094016.0,241471488.0,5874351.0,1780983.0
12-04 08:41:49,31.337,15.972,51.649,0.087,0.0,0.955,0.0,2252800.0,0.0,21.0,4118384640.0,736231424.0,28524920832.0,239538176.0,10106244.0,1969767.0
12-04 08:41:50,33.136,16.017,50.424,0.0,0.0,0.424,0.0,2408448.0,0.0,25.0,4117942272.0,735027200.0,28509868032.0,256237568.0,7966868.0,1865441.0
12-04 08:41:51,32.732,15.550,50.859,0.086,0.0,0.773,0.0,2174976.0,0.0,22.0,4117266432.0,735047680.0,28534431744.0,232329216.0,6002498.0,1893034.0
12-04 08:41:52,30.160,16.370,52.758,0.0,0.0,0.712,4096.0,4489216.0,1.0,39.0,4115804160.0,733839360.0,28519796736.0,249634816.0,8146176.0,1979630.0
12-04 08:41:53,31.884,16.454,50.469,0.085,0.0,1.108,0.0,2162688.0,0.0,19.0,4116783104.0,733843456.0,28542156800.0,226291712.0,6323788.0,2058329.0
12-04 08:41:54,32.614,15.444,51.251,0.0,0.0,0.690,0.0,2371584.0,0.0,31.0,4117528576.0,733048832.0,28540108800.0,228388864.0,6352520.0,2087742.0
12-04 08:41:55,31.834,17.317,50.170,0.0,0.0,0.679,0.0,2412544.0,0.0,32.0,4120088576.0,731840512.0,28523765760.0,243380224.0,5964596.0,1878978.0
12-04 08:41:56,30.769,16.940,51.253,0.0,0.0,1.037,0.0,2301952.0,0.0,22.0,4118777856.0,731197440.0,28526784512.0,242315264.0,8087783.0,1952212.0
12-04 08:41:57,31.893,16.076,51.080,0.086,0.0,0.864,0.0,2203648.0,0.0,22.0,4118777856.0,730664960.0,28532764672.0,236867584.0,5948975.0,1860216.0
12-04 08:41:58,32.841,15.552,50.565,0.087,0.0,0.956,0.0,2306048.0,0.0,22.0,4117069824.0,730112000.0,28537675776.0,234217472.0,6099969.0,1974024.0
12-04 08:41:59,31.960,17.830,49.201,0.0,0.0,1.009,0.0,4263936.0,0.0,39.0,4118315008.0,729591808.0,28543733760.0,227434496.0,6151151.0,1987891.0
12-04 08:42:00,31.529,16.237,51.289,0.086,0.0,0.859,0.0,2379776.0,0.0,28.0,4117770240.0,728879104.0,28544540672.0,227885056.0,6365849.0,2099584.0
12-04 08:42:01,31.920,15.657,51.471,0.0,0.0,0.952,0.0,2310144.0,0.0,25.0,4118220800.0,728084480.0,28540792832.0,231976960.0,6200249.0,1985407.0
12-04 08:42:02,32.472,15.504,51.507,0.0,0.0,0.517,0.0,2228224.0,0.0,23.0,4116742144.0,727457792.0,28543229952.0,231645184.0,5955727.0,1891545.0
12-04 08:42:03,31.900,16.939,50.215,0.086,0.0,0.860,0.0,2310144.0,0.0,29.0,4119281664.0,726597632.0,28537991168.0,235204608.0,5961552.0,1882229.0
12-04 08:42:04,31.515,16.364,51.082,0.087,0.0,0.952,0.0,2330624.0,0.0,28.0,4118982656.0,725811200.0,28534284288.0,239996928.0,5958891.0,1889880.0
12-04 08:42:05,31.670,16.609,50.688,0.086,0.0,0.947,0.0,4358144.0,0.0,40.0,4121423872.0,724963328.0,28531580928.0,241106944.0,4191747.0,1977471.0
12-04 08:42:06,31.436,16.653,50.722,0.0,0.0,1.189,0.0,2314240.0,0.0,27.0,4119838720.0,724258816.0,28530806784.0,244170752.0,8303674.0,2091421.0
12-04 08:42:07,31.849,17.038,50.342,0.0,0.0,0.771,0.0,2424832.0,0.0,29.0,4119932928.0,723648512.0,28532703232.0,242790400.0,6420642.0,2111645.0
12-04 08:42:08,32.689,16.723,49.748,0.0,0.0,0.840,0.0,2174976.0,0.0,21.0,4118040576.0,723431424.0,28548079616.0,229523456.0,5985206.0,1884249.0
12-04 08:42:09,32.035,15.931,51.082,0.087,0.0,0.866,0.0,2285568.0,0.0,24.0,4117245952.0,722817024.0,28551327744.0,227684352.0,5964263.0,1887857.0
12-04 08:42:10,31.330,16.652,50.901,0.0,0.0,1.116,0.0,2285568.0,0.0,22.0,4117626880.0,721903616.0,28544057344.0,235487232.0,5982843.0,1888294.0
12-04 08:42:11,31.207,17.155,50.690,0.086,0.0,0.862,0.0,2297856.0,0.0,25.0,4118499328.0,721055744.0,28537606144.0,241913856.0,6058685.0,1932993.0
12-04 08:42:12,31.997,16.468,50.256,0.0,0.0,1.280,0.0,4337664.0,0.0,35.0,4118781952.0,720297984.0,28537143296.0,242851840.0,6197774.0,2005940.0
12-04 08:42:13,30.498,16.151,50.086,2.148,0.0,1.117,4096.0,97554432.0,1.0,190.0,4117590016.0,720072704.0,28549599232.0,231813120.0,6146232.0,1977748.0
12-04 08:42:14,20.844,12.575,54.436,11.456,0.0,0.689,8192.0,261513216.0,2.0,495.0,4117364736.0,718876672.0,28526567424.0,256266240.0,6121400.0,2144169.0
12-04 08:42:15,17.384,11.188,59.639,10.929,0.0,0.861,8192.0,260149248.0,2.0,508.0,4117286912.0,718893056.0,28539412480.0,243482624.0,1892369.0,1852021.0
12-04 08:42:16,29.843,14.136,53.752,1.396,0.0,0.873,0.0,63385600.0,0.0,135.0,4116893696.0,718041088.0,28534751232.0,249389056.0,10223378.0,1841408.0
12-04 08:42:17,31.389,16.810,51.115,0.0,0.0,0.686,0.0,2359296.0,0.0,27.0,4118630400.0,717504512.0,28539330560.0,243609600.0,6252973.0,2033386.0
12-04 08:42:18,30.987,17.682,50.644,0.086,0.0,0.601,0.0,2162688.0,0.0,20.0,4117774336.0,717373440.0,28556816384.0,227110912.0,5936365.0,1858348.0
12-04 08:42:19,31.529,16.753,50.773,0.0,0.0,0.945,0.0,2461696.0,0.0,31.0,4118425600.0,716214272.0,28540248064.0,244187136.0,5986466.0,1892199.0
12-04 08:42:20,31.515,16.450,51.169,0.0,0.0,0.866,0.0,2228224.0,0.0,23.0,4118814720.0,715587584.0,28542164992.0,242507776.0,5945506.0,1865128.0
12-04 08:42:21,30.446,16.010,52.493,0.175,0.0,0.875,0.0,4218880.0,0.0,33.0,4117188608.0,715300864.0,28556976128.0,229609472.0,6214764.0,2014188.0
12-04 08:42:22,35.875,16.551,46.101,0.520,0.0,0.953,4096.0,51625984.0,1.0,137.0,4118409216.0,713089024.0,28547899392.0,239677440.0,6086282.0,1935072.0
12-04 08:42:23,36.847,16.538,44.987,0.686,0.0,0.943,8192.0,64446464.0,2.0,173.0,4117938176.0,711098368.0,28450320384.0,339718144.0,4335339.0,2040991.0
12-04 08:42:24,32.679,16.041,50.683,0.0,0.0,0.597,0.0,2187264.0,0.0,19.0,4117151744.0,711118848.0,28473995264.0,316809216.0,6771735.0,2034171.0
12-04 08:42:25,31.473,16.216,51.526,0.0,0.0,0.785,0.0,2170880.0,0.0,20.0,4117237760.0,711131136.0,28496584704.0,294121472.0,7531413.0,1951695.0
12-04 08:42:26,32.285,16.568,50.297,0.0,0.0,0.850,0.0,2162688.0,0.0,19.0,4116439040.0,711151616.0,28520882176.0,270602240.0,5978027.0,1888376.0
12-04 08:42:27,30.044,17.555,51.266,0.175,0.0,0.961,0.0,2174976.0,0.0,21.0,4117295104.0,711168000.0,28542824448.0,247787520.0,5959498.0,1853048.0
12-04 08:42:28,32.995,16.159,49.915,0.0,0.0,0.931,0.0,2281472.0,0.0,23.0,4117520384.0,710668288.0,28547887104.0,242999296.0,4260808.0,1872769.0
12-04 08:42:29,31.191,17.224,50.557,0.171,0.0,0.857,0.0,4276224.0,0.0,35.0,4117737472.0,710176768.0,28555698176.0,235462656.0,7894085.0,2002246.0
12-04 08:42:30,32.045,16.409,50.773,0.0,0.0,0.773,0.0,2396160.0,0.0,27.0,4117336064.0,709603328.0,28558090240.0,234045440.0,5061135.0,2150544.0
12-04 08:42:31,32.127,16.107,50.991,0.0,0.0,0.775,16384.0,2310144.0,1.0,25.0,4120346624.0,708673536.0,28546723840.0,243331072.0,7591022.0,2007327.0
12-04 08:42:32,31.570,15.958,51.431,0.087,0.0,0.954,4096.0,2318336.0,1.0,24.0,4120567808.0,708038656.0,28546826240.0,243642368.0,5969929.0,1879256.0
12-04 08:42:33,30.789,15.965,52.281,0.0,0.0,0.965,0.0,2170880.0,0.0,21.0,4119011328.0,707907584.0,28563738624.0,228417536.0,5499771.0,1879713.0
12-04 08:42:34,31.931,17.167,50.043,0.086,0.0,0.773,0.0,2355200.0,0.0,27.0,4119199744.0,706908160.0,28550311936.0,242655232.0,6503625.0,1919308.0
12-04 08:42:35,31.561,16.381,51.115,0.0,0.0,0.943,8192.0,2322432.0,1.0,23.0,4120465408.0,706400256.0,28553695232.0,238514176.0,6039614.0,1927853.0
12-04 08:42:36,30.517,17.586,50.862,0.086,0.0,0.948,0.0,4288512.0,0.0,37.0,4118593536.0,705933312.0,28560289792.0,234258432.0,6193971.0,2020970.0
12-04 08:42:37,31.076,15.972,52.170,0.0,0.0,0.781,0.0,2437120.0,0.0,30.0,4120469504.0,705015808.0,28549431296.0,244158464.0,6610707.0,2228859.0
12-04 08:42:38,30.218,16.594,52.314,0.087,0.0,0.786,0.0,2215936.0,0.0,21.0,4119220224.0,704880640.0,28566986752.0,227987456.0,5999768.0,1899467.0
12-04 08:42:39,31.431,15.891,51.800,0.088,0.0,0.790,0.0,2293760.0,0.0,25.0,4120227840.0,704311296.0,28567744512.0,226791424.0,4612901.0,1896969.0
12-04 08:42:40,32.325,15.644,51.080,0.086,0.0,0.864,0.0,2342912.0,0.0,24.0,4119121920.0,703225856.0,28552568832.0,244158464.0,6911825.0,1876154.0
12-04 08:42:41,31.163,16.927,51.128,0.0,0.0,0.781,0.0,2244608.0,0.0,23.0,4120367104.0,702689280.0,28555190272.0,240828416.0,6441323.0,1909810.0
12-04 08:42:42,31.714,16.880,50.298,0.0,0.0,1.108,0.0,2301952.0,0.0,22.0,4120743936.0,702111744.0,28556918784.0,239300608.0,6072615.0,1942179.0
12-04 08:42:43,32.388,16.323,50.258,0.086,0.0,0.945,0.0,4325376.0,0.0,38.0,4122013696.0,701210624.0,28547637248.0,248213504.0,6164815.0,1981705.0
12-04 08:42:44,31.337,15.972,51.823,0.0,0.0,0.868,0.0,2289664.0,0.0,25.0,4119445504.0,701227008.0,28570251264.0,228151296.0,6430619.0,2102637.0
12-04 08:42:45,32.737,16.027,50.128,0.171,0.0,0.938,0.0,11304960.0,0.0,40.0,4119543808.0,700665856.0,28572188672.0,226676736.0,6136465.0,1987566.0
12-04 08:42:46,27.979,17.012,47.755,6.131,0.0,1.123,8192.0,264380416.0,2.0,496.0,4119810048.0,699961344.0,28565262336.0,234041344.0,6245150.0,2009207.0
12-04 08:42:47,17.513,11.384,58.757,11.384,0.0,0.963,8192.0,258887680.0,2.0,497.0,4119306240.0,699465728.0,28561432576.0,238870528.0,5643958.0,1907814.0
12-04 08:42:48,24.658,13.784,56.079,4.795,0.0,0.685,4096.0,150110208.0,1.0,302.0,4119797760.0,698896384.0,28557361152.0,243019776.0,6157338.0,1800144.0
12-04 08:42:49,33.362,14.645,51.127,0.0,0.0,0.867,0.0,2199552.0,0.0,24.0,4118577152.0,698490880.0,28566257664.0,235749376.0,5878020.0,1805484.0
12-04 08:42:50,31.164,17.123,50.599,0.171,0.0,0.942,0.0,4419584.0,0.0,40.0,4120551424.0,697786368.0,28563169280.0,237568000.0,6506790.0,2180098.0
12-04 08:42:51,31.639,15.513,52.235,0.0,0.0,0.613,0.0,2310144.0,0.0,25.0,4119363584.0,697098240.0,28560928768.0,241684480.0,1924259.0,1857614.0
12-04 08:42:52,31.282,16.205,51.820,0.0,0.0,0.693,53248.0,2256896.0,3.0,22.0,4120133632.0,696397824.0,28556627968.0,245915648.0,3963165.0,1890765.0
12-04 08:42:53,31.870,14.925,52.327,0.0,0.0,0.878,0.0,2289664.0,0.0,23.0,4119261184.0,695894016.0,28560908288.0,243011584.0,2006642.0,1900704.0
12-04 08:42:54,32.517,15.559,51.136,0.087,0.0,0.699,0.0,2228224.0,0.0,22.0,4118958080.0,695549952.0,28572217344.0,232349696.0,5860223.0,1825592.0
12-04 08:42:55,31.049,16.912,50.737,0.087,0.0,1.214,0.0,4280320.0,0.0,34.0,4119900160.0,695054336.0,28577570816.0,226549760.0,8218106.0,1990292.0
12-04 08:42:56,30.087,16.348,52.522,0.0,0.0,1.043,0.0,2248704.0,0.0,22.0,4120350720.0,694423552.0,28576468992.0,227831808.0,8260021.0,2043025.0
12-04 08:42:57,32.121,16.710,49.957,0.087,0.0,1.126,0.0,2453504.0,0.0,32.0,4119744512.0,693792768.0,28576440320.0,229097472.0,8321622.0,2037870.0
12-04 08:42:58,31.657,16.045,51.084,0.087,0.0,1.127,0.0,2240512.0,0.0,21.0,4119695360.0,693243904.0,28577796096.0,228339712.0,7967105.0,1823744.0
12-04 08:42:59,32.031,16.992,50.042,0.0,0.0,0.935,0.0,2289664.0,0.0,25.0,4118896640.0,692330496.0,28566376448.0,241471488.0,6063545.0,1942559.0
12-04 08:43:00,31.266,17.247,50.552,0.0,0.0,0.935,0.0,2306048.0,0.0,25.0,4121100288.0,691699712.0,28564107264.0,242167808.0,6031057.0,1910941.0
12-04 08:43:01,32.281,14.912,51.930,0.0,0.0,0.877,0.0,4169728.0,0.0,29.0,4121022464.0,691081216.0,28566474752.0,240496640.0,6811389.0,1902979.0
12-04 08:43:02,31.606,16.926,50.604,0.0,0.0,0.864,0.0,2383872.0,0.0,32.0,4121288704.0,690311168.0,28560150528.0,247324672.0,6308695.0,2034483.0
12-04 08:43:03,31.906,15.909,51.486,0.175,0.0,0.524,0.0,2301952.0,0.0,27.0,4119425024.0,690323456.0,28582346752.0,226979840.0,7599331.0,2119807.0
12-04 08:43:04,31.441,16.507,51.004,0.0,0.0,1.048,0.0,2379776.0,0.0,29.0,4119494656.0,689283072.0,28565364736.0,244932608.0,6024580.0,1937609.0
12-04 08:43:05,32.386,15.676,51.077,0.086,0.0,0.775,0.0,2252800.0,0.0,21.0,4120563712.0,688795648.0,28569178112.0,240537600.0,5954945.0,1880183.0
12-04 08:43:06,31.461,16.940,50.735,0.0,0.0,0.864,0.0,2244608.0,0.0,23.0,4121509888.0,688091136.0,28565417984.0,244056064.0,6018496.0,1909451.0
12-04 08:43:07,31.791,17.073,50.210,0.084,0.0,0.841,0.0,2314240.0,0.0,25.0,4120457216.0,687505408.0,28568080384.0,243032064.0,6058855.0,1931472.0
12-04 08:43:08,32.180,16.522,50.433,0.0,0.0,0.865,0.0,4255744.0,0.0,36.0,4118343680.0,687132672.0,28579581952.0,234016768.0,6016250.0,1903992.0
12-04 08:43:09,31.767,15.492,51.784,0.087,0.0,0.870,0.0,2322432.0,0.0,33.0,4120182784.0,686415872.0,28574502912.0,237973504.0,6300949.0,2043021.0
12-04 08:43:10,32.446,15.794,50.815,0.086,0.0,0.858,0.0,4718592.0,0.0,39.0,4120932352.0,685928448.0,28576587776.0,235626496.0,5534336.0,2146618.0
12-04 08:43:11,42.564,15.385,40.598,0.684,0.0,0.769,20480.0,55967744.0,2.0,139.0,4120825856.0,683843584.0,28523687936.0,290717696.0,4451369.0,1657178.0
12-04 08:43:12,31.615,16.495,50.859,0.0,0.0,1.031,0.0,2338816.0,0.0,26.0,4120129536.0,683851776.0,28547059712.0,268034048.0,8445099.0,2147331.0
12-04 08:43:13,31.478,15.739,51.739,0.0,0.0,1.043,0.0,2162688.0,0.0,19.0,4120076288.0,683859968.0,28569911296.0,245227520.0,6272962.0,2049512.0
12-04 08:43:14,31.466,16.638,51.034,0.0,0.0,0.862,0.0,2260992.0,0.0,21.0,4121370624.0,683216896.0,28569964544.0,244523008.0,6025589.0,1920696.0
12-04 08:43:15,32.294,15.411,51.255,0.173,0.0,0.866,0.0,2297856.0,0.0,27.0,4121067520.0,682672128.0,28571885568.0,243449856.0,5962346.0,1872538.0
12-04 08:43:16,33.019,16.209,50.172,0.0,0.0,0.600,0.0,2228224.0,0.0,22.0,4121227264.0,682131456.0,28571787264.0,243929088.0,6027812.0,1917607.0
12-04 08:43:17,32.275,16.052,51.073,0.086,0.0,0.515,0.0,2269184.0,0.0,23.0,4122460160.0,681512960.0,28571504640.0,243597312.0,5997931.0,1899397.0
12-04 08:43:18,30.279,15.969,50.087,2.705,0.0,0.960,8192.0,188162048.0,2.0,371.0,4121427968.0,681328640.0,28585160704.0,231157760.0,6113029.0,1934000.0
12-04 08:43:19,21.155,15.038,53.441,9.346,0.0,1.020,8192.0,263245824.0,2.0,505.0,4121329664.0,680280064.0,28562550784.0,254914560.0,6601819.0,2248508.0
12-04 08:43:20,19.389,12.052,58.515,8.996,0.0,1.048,4096.0,232374272.0,1.0,457.0,4120076288.0,680292352.0,28578222080.0,240484352.0,6055821.0,1930338.0
12-04 08:43:21,32.524,15.265,51.518,0.087,0.0,0.607,0.0,2195456.0,0.0,22.0,4120338432.0,679759872.0,28579840000.0,239136768.0,5710013.0,1742427.0
12-04 08:43:22,31.288,16.335,51.513,0.0,0.0,0.864,0.0,2162688.0,0.0,19.0,4120039424.0,679280640.0,28584636416.0,235118592.0,5995751.0,1889450.0
12-04 08:43:23,30.484,16.926,51.295,0.173,0.0,1.123,0.0,4329472.0,0.0,36.0,4121677824.0,678547456.0,28582486016.0,236363776.0,3993705.0,1746492.0
12-04 08:43:24,31.181,13.169,55.480,0.085,0.0,0.085,4096.0,6758400.0,1.0,68.0,4122034176.0,677687296.0,28576911360.0,242442240.0,750721.0,409335.0
12-04 08:43:25,33.563,12.511,53.408,0.345,0.0,0.173,0.0,29769728.0,0.0,112.0,4127866880.0,676433920.0,28571774976.0,242999296.0,2499518.0,350819.0
12-04 08:43:26,37.326,12.413,48.958,1.215,0.0,0.087,8192.0,80674816.0,2.0,209.0,4129787904.0,673558528.0,28550758400.0,264970240.0,2363721.0,207348.0
12-04 08:43:27,33.080,13.198,53.384,0.338,0.0,0.0,0.0,24260608.0,0.0,120.0,4126990336.0,673644544.0,28483678208.0,334761984.0,609769.0,334401.0
12-04 08:43:28,32.899,11.632,55.382,0.087,0.0,0.0,0.0,6488064.0,0.0,58.0,4127379456.0,673669120.0,28511834112.0,306192384.0,745436.0,253631.0
12-04 08:43:29,33.333,12.121,54.377,0.168,0.0,0.0,0.0,6496256.0,0.0,58.0,4128550912.0,673693696.0,28537810944.0,279019520.0,460147.0,252150.0
12-04 08:43:30,33.136,11.864,54.746,0.085,0.0,0.169,0.0,6516736.0,0.0,61.0,4127993856.0,673701888.0,28564389888.0,252989440.0,462430.0,253901.0
12-04 08:43:31,32.487,11.033,56.392,0.088,0.0,0.0,0.0,6467584.0,0.0,57.0,4128194560.0,673234944.0,28573847552.0,243798016.0,460215.0,253596.0
12-04 08:43:32,31.810,12.155,55.776,0.172,0.0,0.086,0.0,6524928.0,0.0,62.0,4129779712.0,672661504.0,28573011968.0,243621888.0,463163.0,256126.0
12-04 08:43:33,30.469,13.281,55.990,0.260,0.0,0.0,0.0,6627328.0,0.0,65.0,4131418112.0,672104448.0,28572127232.0,243425280.0,459445.0,252561.0
12-04 08:43:34,32.506,11.634,55.774,0.086,0.0,0.0,0.0,6508544.0,0.0,60.0,4130107392.0,671936512.0,28590231552.0,226799616.0,460882.0,255170.0
12-04 08:43:35,32.075,11.149,56.604,0.172,0.0,0.0,0.0,7675904.0,0.0,65.0,4132532224.0,670412800.0,28554883072.0,261246976.0,478277.0,270224.0
12-04 08:43:36,31.277,12.596,56.041,0.086,0.0,0.0,0.0,7880704.0,0.0,80.0,4130246656.0,670445568.0,28578762752.0,239620096.0,607668.0,331740.0
12-04 08:43:37,31.088,13.126,55.699,0.086,0.0,0.0,0.0,6467584.0,0.0,59.0,4128514048.0,669888512.0,28580511744.0,240160768.0,461259.0,253555.0
12-04 08:43:38,32.072,11.866,55.804,0.258,0.0,0.0,4096.0,6578176.0,1.0,60.0,4129189888.0,669339648.0,28582342656.0,238202880.0,459629.0,252766.0
12-04 08:43:39,32.170,12.426,55.149,0.170,0.0,0.085,0.0,6615040.0,0.0,63.0,4129116160.0,668540928.0,28574863360.0,246554624.0,459994.0,252653.0
12-04 08:43:40,32.258,11.595,56.059,0.087,0.0,0.0,0.0,6643712.0,0.0,63.0,4130713600.0,667992064.0,28576608256.0,243761152.0,460089.0,251911.0
12-04 08:43:41,32.214,11.972,55.728,0.086,0.0,0.0,0.0,6557696.0,0.0,63.0,4130103296.0,667480064.0,28578533376.0,242958336.0,495859.0,290543.0
12-04 08:43:42,31.842,12.220,55.766,0.172,0.0,0.0,0.0,6598656.0,0.0,64.0,4130271232.0,666890240.0,28577861632.0,244051968.0,461794.0,254326.0
12-04 08:43:43,31.684,11.719,56.510,0.087,0.0,0.0,0.0,6578176.0,0.0,61.0,4131041280.0,666316800.0,28576235520.0,245481472.0,458652.0,251338.0
12-04 08:43:44,32.085,11.745,56.0,0.170,0.0,0.0,0.0,6520832.0,0.0,63.0,4129673216.0,666169344.0,28592562176.0,230670336.0,457894.0,250028.0
12-04 08:43:45,31.288,11.668,56.698,0.259,0.0,0.086,0.0,8798208.0,0.0,84.0,4129288192.0,665325568.0,28581933056.0,242528256.0,607834.0,332714.0
12-04 08:43:46,32.766,11.915,55.234,0.085,0.0,0.0,0.0,6537216.0,0.0,60.0,4129529856.0,665096192.0,28597223424.0,227225600.0,461509.0,254342.0
12-04 08:43:47,33.248,12.276,54.390,0.085,0.0,0.0,0.0,6635520.0,0.0,64.0,4129181696.0,664133632.0,28583227392.0,242532352.0,461869.0,254094.0
12-04 08:43:48,33.046,12.995,53.356,0.602,0.0,0.0,0.0,40615936.0,0.0,137.0,4130635776.0,662736896.0,28579123200.0,246579200.0,458039.0,250250.0
12-04 08:43:49,36.419,11.159,50.779,1.557,0.0,0.087,8192.0,81489920.0,2.0,212.0,4131643392.0,660951040.0,28595175424.0,231305216.0,459560.0,252566.0
12-04 08:43:50,23.700,8.610,60.358,7.332,0.0,0.0,299008.0,152502272.0,20.0,325.0,4127289344.0,660553728.0,28525867008.0,305364992.0,169382.0,101347.0
12-04 08:43:51,0.084,0.586,83.333,15.997,0.0,0.0,4096.0,258744320.0,1.0,470.0,4128849920.0,660574208.0,28526604288.0,303046656.0,20983.0,22278.0
12-04 08:43:52,0.084,0.420,85.894,13.602,0.0,0.0,8192.0,262647808.0,2.0,491.0,4128948224.0,660578304.0,28526628864.0,302919680.0,24224.0,25142.0
12-04 08:43:53,32.027,11.499,56.133,0.256,0.0,0.085,4096.0,11427840.0,1.0,87.0,4127993856.0,660586496.0,28516655104.0,313839616.0,460478.0,253513.0
12-04 08:43:54,31.255,12.468,56.106,0.171,0.0,0.0,0.0,8749056.0,0.0,66.0,4128395264.0,660598784.0,28541394944.0,288686080.0,17302.0,17393.0
12-04 08:43:55,33.930,13.299,51.748,1.023,0.0,0.0,4096.0,62619648.0,1.0,175.0,4130570240.0,660013056.0,28539650048.0,288841728.0,24330.0,24416.0
12-04 08:43:56,30.311,12.349,57.168,0.173,0.0,0.0,0.0,6455296.0,0.0,58.0,4128960512.0,660045824.0,28565655552.0,264413184.0,20010.0,20029.0
12-04 08:43:57,31.790,11.266,56.681,0.175,0.0,0.087,0.0,6492160.0,0.0,60.0,4129083392.0,660070400.0,28594491392.0,235429888.0,25087.0,26507.0
12-04 08:43:58,31.647,12.093,56.261,0.0,0.0,0.0,0.0,6557696.0,0.0,64.0,4130287616.0,659230720.0,28586553344.0,243003392.0,21343.0,21936.0
12-04 08:43:59,31.115,14.175,54.105,0.173,0.0,0.432,0.0,6270976.0,0.0,48.0,4128665600.0,659054592.0,28603977728.0,227377152.0,12389302.0,7072812.0
12-04 08:44:00,31.935,16.353,50.942,0.0,0.0,0.771,0.0,2494464.0,0.0,37.0,4130103296.0,658468864.0,28603473920.0,227028992.0,4299224.0,2113466.0
12-04 08:44:01,31.687,16.354,50.937,0.0,0.0,1.022,0.0,2383872.0,0.0,26.0,4129882112.0,657522688.0,28588118016.0,243552256.0,1994010.0,1954154.0
12-04 08:44:02,31.485,16.126,51.365,0.085,0.0,0.939,0.0,2232320.0,0.0,22.0,4130230272.0,656994304.0,28588834816.0,243015680.0,2792859.0,2023300.0
12-04 08:44:03,31.802,16.205,51.127,0.087,0.0,0.780,0.0,2277376.0,0.0,24.0,4131323904.0,656461824.0,28589961216.0,241328128.0,2009727.0,1966055.0
12-04 08:44:04,31.737,16.339,50.898,0.086,0.0,0.941,0.0,2273280.0,0.0,23.0,4129660928.0,655929344.0,28592517120.0,240967680.0,4397422.0,2022638.0
12-04 08:44:05,31.528,16.332,51.092,0.0,0.0,1.048,0.0,2424832.0,0.0,26.0,4131594240.0,654917632.0,28571922432.0,260640768.0,11901158.0,1990900.0
12-04 08:44:06,32.328,16.415,50.084,0.0,0.0,1.173,0.0,2015232.0,0.0,19.0,4129087488.0,654925824.0,28595724288.0,239337472.0,6238039.0,2106385.0
12-04 08:44:07,30.363,17.301,50.952,0.0,0.0,1.384,0.0,2617344.0,0.0,40.0,4130918400.0,654360576.0,28593942528.0,239853568.0,10534602.0,2196843.0
12-04 08:44:08,32.183,16.135,50.820,0.0,0.0,0.863,0.0,3059712.0,0.0,37.0,4128043008.0,653897728.0,28600344576.0,236789760.0,7192131.0,2149533.0
12-04 08:44:09,31.714,15.548,51.590,0.088,0.0,1.060,0.0,2338816.0,0.0,28.0,4119220224.0,653451264.0,28602839040.0,243564544.0,9447808.0,2060545.0
12-04 08:44:10,32.707,15.798,50.555,0.085,0.0,0.854,0.0,2220032.0,0.0,21.0,4119715840.0,652857344.0,28601344000.0,245157888.0,6080835.0,2002265.0
12-04 08:44:11,32.969,16.737,49.285,0.084,0.0,0.925,0.0,2162688.0,0.0,20.0,4117286912.0,652812288.0,28621934592.0,227041280.0,8210757.0,2054481.0
12-04 08:44:12,31.990,16.123,50.686,0.0,0.0,1.201,0.0,2306048.0,0.0,26.0,4116533248.0,652148736.0,28617945088.0,232448000.0,6202108.0,2071470.0
12-04 08:44:13,31.946,17.162,50.042,0.0,0.0,0.850,0.0,2318336.0,0.0,23.0,4116615168.0,651689984.0,28622422016.0,228347904.0,6139099.0,2032033.0
12-04 08:44:14,32.176,16.596,50.042,0.085,0.0,1.101,0.0,2240512.0,0.0,25.0,4117147648.0,650960896.0,28614656000.0,236310528.0,6197080.0,2064822.0
12-04 08:44:15,31.695,17.119,50.424,0.085,0.0,0.678,4096.0,2334720.0,1.0,26.0,4118687744.0,650510336.0,28618121216.0,231755776.0,6232192.0,2067850.0
12-04 08:44:16,31.873,16.237,50.601,0.086,0.0,1.203,0.0,2232320.0,0.0,27.0,4117254144.0,649801728.0,28611473408.0,240545792.0,6164163.0,2046357.0
12-04 08:44:17,32.696,15.652,50.522,0.0,0.0,1.130,0.0,2306048.0,0.0,23.0,4119330816.0,649289728.0,28611944448.0,238510080.0,8203598.0,2053849.0
12-04 08:44:18,32.119,16.356,50.339,0.0,0.0,1.186,0.0,2224128.0,0.0,23.0,4118667264.0,648781824.0,28613836800.0,237789184.0,6191862.0,2047652.0
12-04 08:44:19,32.103,16.223,50.815,0.0,0.0,0.858,0.0,2281472.0,0.0,22.0,4117803008.0,648335360.0,28616527872.0,236408832.0,6194795.0,2060577.0
12-04 08:44:20,31.399,16.809,50.768,0.085,0.0,0.939,0.0,2269184.0,0.0,28.0,4116852736.0,647843840.0,28618121216.0,236257280.0,6217280.0,2075621.0
12-04 08:44:21,32.536,15.884,50.640,0.0,0.0,0.939,0.0,2281472.0,0.0,23.0,4117327872.0,647397376.0,28620484608.0,233865216.0,6176500.0,2030840.0
12-04 08:44:22,31.019,15.817,52.197,0.0,0.0,0.967,0.0,2236416.0,0.0,26.0,4117078016.0,646959104.0,28624719872.0,230318080.0,6154696.0,2040589.0
12-04 08:44:23,32.084,16.478,50.392,0.087,0.0,0.959,0.0,2342912.0,0.0,25.0,4118167552.0,646066176.0,28610015232.0,244826112.0,6240020.0,2084092.0
12-04 08:44:24,32.734,15.424,50.643,0.0,0.0,1.200,0.0,4104192.0,0.0,32.0,4117106688.0,645914624.0,28626915328.0,229138432.0,6133044.0,2025070.0
12-04 08:44:25,30.981,17.470,50.344,0.086,0.0,1.119,0.0,2363392.0,0.0,29.0,4118118400.0,645431296.0,28627615744.0,227909632.0,6177085.0,2032344.0
12-04 08:44:26,31.525,17.054,50.474,0.0,0.0,0.947,0.0,2367488.0,0.0,28.0,4119629824.0,644550656.0,28611031040.0,243863552.0,8233472.0,2091524.0
12-04 08:44:27,30.809,16.170,50.638,1.702,0.0,0.681,4096.0,68923392.0,1.0,151.0,4118908928.0,644489216.0,28629774336.0,225902592.0,6157600.0,2043060.0
12-04 08:44:28,25.923,14.936,48.155,9.270,0.0,1.717,12288.0,261505024.0,3.0,481.0,4119052288.0,643588096.0,28608966656.0,247468032.0,6865676.0,2499815.0
12-04 08:44:29,18.954,12.436,56.089,11.664,0.0,0.858,8192.0,258998272.0,2.0,487.0,4118278144.0,643596288.0,28624244736.0,232955904.0,2027461.0,1954962.0
12-04 08:44:30,23.464,12.799,56.485,6.314,0.0,0.939,4096.0,202952704.0,1.0,386.0,4118261760.0,642973696.0,28613971968.0,243867648.0,10286089.0,1990254.0
12-04 08:44:31,33.475,15.417,50.170,0.0,0.0,0.937,0.0,2228224.0,0.0,22.0,4119248896.0,642535424.0,28617605120.0,239685632.0,5984179.0,1944906.0
12-04 08:44:32,31.556,16.165,51.161,0.086,0.0,1.032,0.0,2269184.0,0.0,23.0,4118437888.0,642043904.0,28617498624.0,241094656.0,6049563.0,1968170.0
12-04 08:44:33,32.821,15.983,50.256,0.085,0.0,0.855,0.0,2285568.0,0.0,23.0,4117008384.0,641552384.0,28618973184.0,241541120.0,4015785.0,1962285.0
12-04 08:44:34,32.014,16.609,50.688,0.0,0.0,0.688,0.0,2240512.0,0.0,21.0,4118753280.0,641097728.0,28622872576.0,236351488.0,2039179.0,1984898.0
12-04 08:44:35,31.709,16.410,51.111,0.0,0.0,0.769,0.0,4259840.0,0.0,31.0,4117282816.0,640679936.0,28629282816.0,231829504.0,2399557.0,2080863.0
12-04 08:44:36,31.010,16.376,51.655,0.0,0.0,0.958,0.0,2289664.0,0.0,25.0,4116803584.0,640258048.0,28632457216.0,229556224.0,6129956.0,1974542.0
12-04 08:44:37,31.357,17.010,50.430,0.0,0.0,1.203,0.0,2297856.0,0.0,24.0,4119306240.0,639385600.0,28616478720.0,243904512.0,8165825.0,1986850.0
12-04 08:44:38,32.189,16.223,50.730,0.172,0.0,0.687,0.0,2289664.0,0.0,24.0,4118708224.0,638910464.0,28616544256.0,244912128.0,8744914.0,2136741.0
12-04 08:44:39,32.038,16.321,50.518,0.0,0.0,1.123,0.0,2220032.0,0.0,22.0,4119302144.0,638398464.0,28617932800.0,243441664.0,9841143.0,2092276.0
12-04 08:44:40,32.506,15.911,50.556,0.086,0.0,0.941,0.0,2297856.0,0.0,22.0,4119490560.0,637898752.0,28617564160.0,244121600.0,6216892.0,2017741.0
12-04 08:44:41,30.689,16.129,52.049,0.0,0.0,1.133,0.0,2248704.0,0.0,22.0,4117958656.0,637468672.0,28622450688.0,241197056.0,8248181.0,2073244.0
12-04 08:44:42,32.715,16.863,49.410,0.084,0.0,0.927,0.0,5709824.0,0.0,34.0,4122533888.0,636866560.0,28616900608.0,242774016.0,8302433.0,2139826.0
12-04 08:44:43,35.854,16.907,45.285,0.765,0.0,1.189,8192.0,63242240.0,2.0,148.0,4121808896.0,635219968.0,28620484608.0,241561600.0,6099487.0,2001397.0
12-04 08:44:44,37.123,15.935,45.134,0.775,0.0,1.034,4096.0,61636608.0,1.0,162.0,4121997312.0,633974784.0,28520230912.0,342872064.0,6048152.0,1948845.0
12-04 08:44:45,32.987,14.978,50.909,0.0,0.0,1.126,0.0,2191360.0,0.0,20.0,4121239552.0,633982976.0,28543762432.0,320090112.0,8257677.0,2091396.0
12-04 08:44:46,30.996,16.883,50.996,0.0,0.0,1.126,0.0,2158592.0,0.0,19.0,4120322048.0,633987072.0,28566667264.0,298098688.0,6211539.0,2037102.0
12-04 08:44:47,30.796,16.869,51.125,0.0,0.0,1.211,0.0,2170880.0,0.0,20.0,4120657920.0,634003456.0,28591284224.0,273129472.0,6275722.0,2079245.0
12-04 08:44:48,31.701,16.409,50.773,0.086,0.0,1.031,0.0,2158592.0,0.0,19.0,4118986752.0,634015744.0,28614148096.0,251924480.0,6229965.0,2077792.0
12-04 08:44:49,31.398,15.391,52.419,0.0,0.0,0.792,0.0,2174976.0,0.0,19.0,4120461312.0,634019840.0,28638478336.0,226115584.0,6297448.0,2109511.0
12-04 08:44:50,39.658,15.128,44.530,0.085,0.0,0.598,0.0,2408448.0,0.0,29.0,4123365376.0,633163776.0,28619091968.0,243453952.0,5800168.0,1827953.0
12-04 08:44:51,32.082,16.468,50.768,0.085,0.0,0.597,0.0,2240512.0,0.0,22.0,4123627520.0,632557568.0,28615380992.0,247508992.0,6298268.0,2076026.0
12-04 08:44:52,31.661,16.522,50.952,0.0,0.0,0.865,0.0,2297856.0,0.0,22.0,4126183424.0,632123392.0,28617924608.0,242843648.0,8153971.0,2051171.0
12-04 08:44:53,31.802,15.771,51.560,0.087,0.0,0.780,4096.0,2211840.0,1.0,21.0,4125990912.0,631656448.0,28619436032.0,241991680.0,6304488.0,2097499.0
12-04 08:44:54,32.285,17.247,49.788,0.0,0.0,0.680,0.0,2166784.0,0.0,20.0,4124291072.0,631513088.0,28634800128.0,228470784.0,6165059.0,2023481.0
12-04 08:44:55,31.143,17.406,50.597,0.0,0.0,0.853,0.0,2281472.0,0.0,25.0,4124839936.0,631025664.0,28636057600.0,227151872.0,6248016.0,2051685.0
12-04 08:44:56,32.313,15.731,51.020,0.085,0.0,0.850,0.0,2392064.0,0.0,31.0,4124426240.0,630173696.0,28619583488.0,244891648.0,6180169.0,2035324.0
12-04 08:44:57,31.997,16.724,50.256,0.0,0.0,1.024,0.0,2310144.0,0.0,25.0,4125761536.0,629686272.0,28620537856.0,243089408.0,6282577.0,2056192.0
12-04 08:44:58,31.701,16.065,51.289,0.0,0.0,0.945,0.0,2158592.0,0.0,21.0,4124356608.0,629522432.0,28634406912.0,230789120.0,6137531.0,2039954.0
12-04 08:44:59,31.234,17.170,50.820,0.086,0.0,0.690,0.0,2363392.0,0.0,26.0,4126785536.0,628670464.0,28618104832.0,245514240.0,8198124.0,2083278.0
12-04 08:45:00,31.745,15.489,48.766,3.064,0.0,0.936,8192.0,146276352.0,2.0,282.0,4126633984.0,628609024.0,28636463104.0,227368960.0,6214269.0,2024899.0
12-04 08:45:01,24.554,15.208,50.297,9.176,0.0,0.765,4096.0,256049152.0,1.0,484.0,4126814208.0,627740672.0,28614074368.0,250445824.0,6530380.0,2366747.0
12-04 08:45:02,20.759,12.321,52.236,13.586,0.0,1.097,192512.0,259624960.0,13.0,506.0,4125466624.0,627900416.0,28629561344.0,236146688.0,2044613.0,1994832.0
12-04 08:45:03,31.741,17.491,48.720,0.939,0.0,1.109,335872.0,23171072.0,48.0,70.0,4128501760.0,627593216.0,28633436160.0,229543936.0,10580470.0,2036959.0
12-04 08:45:04,32.564,15.214,50.940,0.0,0.0,1.282,0.0,2179072.0,0.0,20.0,4129103872.0,627171328.0,28636536832.0,226263040.0,4041333.0,1984245.0
12-04 08:45:05,31.175,17.291,50.511,0.0,0.0,1.022,0.0,2269184.0,0.0,22.0,4129206272.0,626692096.0,28636655616.0,226521088.0,2059318.0,1994324.0
12-04 08:45:06,31.389,16.638,50.686,0.086,0.0,1.201,0.0,2359296.0,0.0,25.0,4130766848.0,625790976.0,28617887744.0,244629504.0,2880213.0,1989832.0
12-04 08:45:07,30.868,17.541,50.989,0.0,0.0,0.602,0.0,2297856.0,0.0,23.0,4128784384.0,625311744.0,28620058624.0,244920320.0,6184271.0,2046449.0
12-04 08:45:08,30.876,16.999,51.258,0.087,0.0,0.781,0.0,2170880.0,0.0,21.0,4128579584.0,625209344.0,28636913664.0,228372480.0,6074040.0,1949536.0
12-04 08:45:09,32.449,16.096,50.685,0.0,0.0,0.771,0.0,2355200.0,0.0,26.0,4130467840.0,624349184.0,28619354112.0,244903936.0,6127502.0,2020546.0
12-04 08:45:10,33.021,15.830,50.213,0.085,0.0,0.851,0.0,2252800.0,0.0,22.0,4129845248.0,623923200.0,28623708160.0,241598464.0,4091777.0,1977054.0
12-04 08:45:11,31.810,16.379,50.517,0.0,0.0,1.293,0.0,2252800.0,0.0,22.0,4130426880.0,623501312.0,28626669568.0,238477312.0,10142164.0,1940382.0
12-04 08:45:12,31.962,16.195,50.900,0.086,0.0,0.857,0.0,4272128.0,0.0,35.0,4128829440.0,623079424.0,28632457216.0,234708992.0,8221727.0,2114304.0
12-04 08:45:13,30.870,16.783,51.478,0.0,0.0,0.870,0.0,2183168.0,0.0,17.0,4130369536.0,622592000.0,28632567808.0,233545728.0,10223703.0,2054826.0
12-04 08:45:14,31.266,17.332,50.382,0.170,0.0,0.850,0.0,2285568.0,0.0,25.0,4128354304.0,622170112.0,28637081600.0,231469056.0,4184392.0,2032753.0
12-04 08:45:15,31.834,16.349,50.865,0.0,0.0,0.952,0.0,2351104.0,0.0,28.0,4128522240.0,621748224.0,28640161792.0,228642816.0,8154710.0,1959879.0
12-04 08:45:16,32.368,15.351,51.404,0.088,0.0,0.789,0.0,2248704.0,0.0,21.0,4129239040.0,621268992.0,28641308672.0,227258368.0,8177014.0,2032317.0
12-04 08:45:17,31.349,15.587,52.364,0.0,0.0,0.701,0.0,2392064.0,0.0,28.0,4129771520.0,620408832.0,28624171008.0,244723712.0,6316614.0,2119724.0
12-04 08:45:18,32.592,16.510,50.043,0.0,0.0,0.855,0.0,2269184.0,0.0,24.0,4131848192.0,619991040.0,28626243584.0,240992256.0,8088574.0,1981916.0
12-04 08:45:19,31.164,16.524,51.370,0.0,0.0,0.942,0.0,479232.0,0.0,24.0,4130123776.0,619765760.0,28636868608.0,232316928.0,6525839.0,2200402.0
12-04 08:45:20,31.357,16.924,50.687,0.172,0.0,0.859,4096.0,2318336.0,1.0,25.0,4132585472.0,619298816.0,28638502912.0,228687872.0,7351979.0,1978280.0
12-04 08:45:21,32.066,15.730,51.167,0.0,0.0,1.037,0.0,2342912.0,0.0,25.0,4133019648.0,618459136.0,28622028800.0,245567488.0,6922471.0,2048319.0
12-04 08:45:22,31.315,17.388,50.519,0.0,0.0,0.779,0.0,2183168.0,0.0,23.0,4132913152.0,617988096.0,28631949312.0,236224512.0,6253777.0,2094063.0
12-04 08:45:23,30.390,17.316,51.255,0.0,0.0,1.039,0.0,4161536.0,0.0,27.0,4131844096.0,617881600.0,28640899072.0,228450304.0,6086510.0,1957339.0
12-04 08:45:24,32.321,16.793,50.042,0.0,0.0,0.844,0.0,2293760.0,0.0,25.0,4130648064.0,617414656.0,28643274752.0,227737600.0,6220066.0,2091821.0
12-04 08:45:25,31.515,16.277,51.082,0.087,0.0,1.039,0.0,2256896.0,0.0,24.0,4131753984.0,616935424.0,28642824192.0,227561472.0,6747020.0,2030519.0
12-04 08:45:26,31.771,15.799,51.389,0.0,0.0,1.042,0.0,2461696.0,0.0,33.0,4131364864.0,616108032.0,28626194432.0,245407744.0,7712275.0,2077131.0
12-04 08:45:27,33.538,17.075,47.811,0.525,0.0,1.051,0.0,46305280.0,0.0,121.0,4131733504.0,614760448.0,28622147584.0,250433536.0,6110882.0,2015226.0
12-04 08:45:28,32.599,17.273,48.857,0.254,0.0,1.016,4096.0,19021824.0,1.0,58.0,4130676736.0,614772736.0,28604719104.0,268906496.0,6159073.0,2011070.0
12-04 08:45:29,30.975,17.084,51.079,0.0,0.0,0.863,0.0,2158592.0,0.0,19.0,4130369536.0,614776832.0,28627304448.0,246624256.0,6211008.0,2068489.0
12-04 08:45:30,32.318,16.582,49.577,0.0,0.0,1.523,0.0,2224128.0,0.0,22.0,4130983936.0,614363136.0,28631031808.0,242696192.0,6212760.0,2043971.0
12-04 08:45:31,30.957,17.391,50.609,0.0,0.0,1.043,0.0,2314240.0,0.0,25.0,4131688448.0,613826560.0,28628361216.0,245198848.0,6290834.0,2118145.0
12-04 08:45:32,32.066,14.866,50.821,1.383,0.0,0.864,4096.0,53456896.0,1.0,110.0,4133265408.0,613605376.0,28644335616.0,227868672.0,6109354.0,1971657.0
12-04 08:45:33,23.478,15.652,50.087,9.739,0.0,1.043,8192.0,258547712.0,2.0,484.0,4132708352.0,612864000.0,28622045184.0,251457536.0,6999737.0,2475391.0
12-04 08:45:34,19.039,13.036,57.118,9.863,0.0,0.943,8192.0,259219456.0,2.0,517.0,4131590144.0,612872192.0,28637548544.0,237064192.0,3891098.0,1992083.0
12-04 08:45:35,25.798,13.978,55.997,3.279,0.0,0.949,0.0,112558080.0,0.0,221.0,4133748736.0,612397056.0,28634800128.0,238129152.0,7840484.0,1700784.0
12-04 08:45:36,32.100,16.437,50.516,0.0,0.0,0.947,0.0,4141056.0,0.0,30.0,4132614144.0,611979264.0,28639166464.0,235315200.0,7663418.0,2005880.0
12-04 08:45:37,32.146,15.812,51.086,0.0,0.0,0.956,0.0,2387968.0,0.0,28.0,4131479552.0,611504128.0,28641435648.0,234655744.0,6651600.0,2041713.0
12-04 08:45:38,31.404,16.681,50.553,0.170,0.0,1.191,0.0,2252800.0,0.0,23.0,4131491840.0,611110912.0,28643344384.0,233127936.0,6187727.0,2049998.0
12-04 08:45:39,31.351,16.907,50.892,0.0,0.0,0.850,0.0,2256896.0,0.0,22.0,4132028416.0,610635776.0,28643557376.0,232853504.0,6201792.0,2037359.0
12-04 08:45:40,30.311,17.444,51.382,0.0,0.0,0.864,0.0,2256896.0,0.0,22.0,4133392384.0,610217984.0,28647227392.0,228237312.0,7037949.0,2001106.0
12-04 08:45:41,31.497,16.523,51.205,0.086,0.0,0.688,0.0,2498560.0,0.0,34.0,4132401152.0,609390592.0,28631347200.0,245936128.0,5416635.0,2098554.0
12-04 08:45:42,31.441,17.034,50.678,0.0,0.0,0.847,4096.0,2240512.0,1.0,22.0,4133064704.0,608976896.0,28633706496.0,243326976.0,2121115.0,2021721.0
12-04 08:45:43,32.423,16.382,50.256,0.085,0.0,0.853,0.0,2281472.0,0.0,23.0,4133322752.0,608505856.0,28633907200.0,243339264.0,3192872.0,2189051.0
12-04 08:45:44,31.266,16.332,51.528,0.0,0.0,0.873,0.0,2236416.0,0.0,24.0,4132593664.0,608100352.0,28639326208.0,239054848.0,4188744.0,1989840.0
12-04 08:45:45,31.053,16.491,51.754,0.0,0.0,0.702,0.0,2289664.0,0.0,24.0,4133486592.0,607580160.0,28636241920.0,241766400.0,10249936.0,2072755.0
12-04 08:45:46,32.285,16.143,50.552,0.0,0.0,1.020,0.0,2248704.0,0.0,20.0,4135473152.0,607182848.0,28638781440.0,237637632.0,8208436.0,2056124.0
12-04 08:45:47,31.330,17.253,50.386,0.086,0.0,0.944,0.0,2236416.0,0.0,21.0,4133269504.0,606777344.0,28641275904.0,237752320.0,8190232.0,2036643.0
12-04 08:45:48,31.491,15.614,52.281,0.0,0.0,0.614,0.0,2265088.0,0.0,22.0,4134342656.0,606195712.0,28637597696.0,240939008.0,6141011.0,2014634.0
12-04 08:45:49,32.479,16.581,50.256,0.0,0.0,0.684,0.0,2265088.0,0.0,22.0,4133097472.0,605790208.0,28639625216.0,240562176.0,8142780.0,1995807.0
12-04 08:45:50,31.628,17.136,50.043,0.171,0.0,1.023,0.0,2293760.0,0.0,25.0,4133273600.0,605347840.0,28640907264.0,239546368.0,7789582.0,1982605.0
12-04 08:45:51,31.889,16.118,51.213,0.0,0.0,0.780,0.0,2265088.0,0.0,23.0,4132442112.0,604942336.0,28643454976.0,238235648.0,6502584.0,2008793.0
12-04 08:45:52,31.082,16.450,51.429,0.0,0.0,1.039,0.0,2301952.0,0.0,25.0,4130877440.0,604368896.0,28638777344.0,245051392.0,6216744.0,2060442.0
12-04 08:45:53,31.814,16.079,51.075,0.086,0.0,0.946,0.0,2244608.0,0.0,22.0,4130615296.0,603963392.0,28641316864.0,243179520.0,6214347.0,2050305.0
12-04 08:45:54,32.236,15.598,51.300,0.0,0.0,0.867,0.0,2252800.0,0.0,22.0,4132626432.0,603561984.0,28644962304.0,237924352.0,6121145.0,1973076.0
12-04 08:45:55,31.261,16.321,51.295,0.0,0.0,1.123,0.0,2252800.0,0.0,22.0,4130934784.0,603144192.0,28648222720.0,236773376.0,6256457.0,2091946.0
12-04 08:45:56,33.907,16.007,49.053,0.344,0.0,0.688,0.0,27643904.0,0.0,83.0,4132999168.0,601911296.0,28634083328.0,250081280.0,6224120.0,1984939.0
12-04 08:45:57,36.157,16.594,45.240,0.873,0.0,1.135,4096.0,78266368.0,1.0,174.0,4133818368.0,600223744.0,28642344960.0,242688000.0,6823200.0,2034061.0
12-04 08:45:58,32.702,17.126,48.451,0.344,0.0,1.377,4096.0,26083328.0,1.0,99.0,4134260736.0,599916544.0,28552327168.0,332570624.0,7497445.0,2091703.0
12-04 08:45:59,32.038,16.149,51.036,0.0,0.0,0.777,0.0,2154496.0,0.0,19.0,4134973440.0,599916544.0,28575834112.0,308350976.0,6115086.0,1669167.0
12-04 08:46:00,33.192,12.362,54.191,0.169,0.0,0.085,0.0,6504448.0,0.0,60.0,4132974592.0,599932928.0,28602978304.0,283189248.0,2495100.0,275584.0
12-04 08:46:01,31.810,11.638,56.466,0.086,0.0,0.0,0.0,6488064.0,0.0,60.0,4133142528.0,599949312.0,28631777280.0,254205952.0,460669.0,253831.0
12-04 08:46:02,32.0,11.565,56.087,0.348,0.0,0.0,0.0,8814592.0,0.0,82.0,4133978112.0,599597056.0,28639793152.0,245706752.0,2139700.0,340450.0
12-04 08:46:03,31.588,12.790,55.451,0.086,0.0,0.086,0.0,6541312.0,0.0,64.0,4135211008.0,599121920.0,28640788480.0,243953664.0,459332.0,252575.0
12-04 08:46:04,32.588,11.952,55.288,0.172,0.0,0.0,0.0,6569984.0,0.0,60.0,4135792640.0,598654976.0,28641521664.0,243105792.0,459103.0,250970.0
12-04 08:46:05,5.481,3.035,78.836,12.648,0.0,0.0,8192.0,215805952.0,2.0,404.0,4137226240.0,598556672.0,28640534528.0,242757632.0,39108.0,39281.0
12-04 08:46:06,0.167,0.753,84.532,14.548,0.0,0.0,4096.0,258998272.0,1.0,488.0,4136951808.0,598564864.0,28640555008.0,243003392.0,23859.0,24324.0
12-04 08:46:07,11.036,4.160,77.334,7.470,0.0,0.0,4096.0,168833024.0,1.0,343.0,4134965248.0,598589440.0,28649984000.0,235536384.0,314963.0,177262.0
12-04 08:46:08,32.965,12.065,54.800,0.170,0.0,0.0,0.0,6598656.0,0.0,62.0,4133064704.0,598204416.0,28657598464.0,230207488.0,460049.0,252350.0
12-04 08:46:09,31.756,12.392,55.852,0.0,0.0,0.0,0.0,6643712.0,0.0,63.0,4135477248.0,597344256.0,28641710080.0,244543488.0,462189.0,256115.0
12-04 08:46:10,32.035,11.342,56.450,0.173,0.0,0.0,0.0,6500352.0,0.0,61.0,4135366656.0,597204992.0,28659929088.0,226574336.0,461075.0,253643.0
12-04 08:46:11,31.148,11.907,56.773,0.173,0.0,0.0,0.0,7651328.0,0.0,82.0,4136386560.0,596361216.0,28643495936.0,242831360.0,522061.0,286702.0
12-04 08:46:12,32.956,10.724,56.234,0.087,0.0,0.0,0.0,6623232.0,0.0,60.0,4136583168.0,595816448.0,28642123776.0,244551680.0,459639.0,252099.0
12-04 08:46:13,31.234,11.636,57.043,0.087,0.0,0.0,0.0,6488064.0,0.0,58.0,4136841216.0,595656704.0,28658274304.0,228302848.0,460917.0,253388.0
12-04 08:46:14,33.868,11.740,54.223,0.169,0.0,0.0,0.0,6701056.0,0.0,66.0,4139175936.0,594817024.0,28643323904.0,241758208.0,461689.0,255645.0
12-04 08:46:15,30.506,12.853,56.470,0.171,0.0,0.0,0.0,6598656.0,0.0,62.0,4137541632.0,594333696.0,28643569664.0,243630080.0,458953.0,251259.0
12-04 08:46:16,33.333,11.512,55.069,0.086,0.0,0.0,49152.0,6512640.0,5.0,60.0,4135993344.0,594145280.0,28659003392.0,229933056.0,465338.0,258073.0
12-04 08:46:17,31.638,12.500,55.776,0.086,0.0,0.0,0.0,6627328.0,0.0,62.0,4136726528.0,593694720.0,28661800960.0,226852864.0,459372.0,250868.0
12-04 08:46:18,31.802,12.392,55.633,0.173,0.0,0.0,0.0,6508544.0,0.0,60.0,4135337984.0,593195008.0,28664135680.0,226406400.0,459259.0,252903.0
12-04 08:46:19,31.088,12.263,56.563,0.086,0.0,0.0,0.0,6656000.0,0.0,71.0,4137365504.0,592351232.0,28644708352.0,244649984.0,464044.0,257455.0
12-04 08:46:20,30.875,12.521,56.346,0.257,0.0,0.0,0.0,8814592.0,0.0,88.0,4139147264.0,591859712.0,28646449152.0,241618944.0,517979.0,283337.0
12-04 08:46:21,32.534,12.243,55.137,0.086,0.0,0.0,0.0,9814016.0,0.0,70.0,4143820800.0,591228928.0,28638457856.0,245567488.0,551596.0,303009.0
12-04 08:46:22,31.304,12.864,55.575,0.172,0.0,0.086,0.0,6574080.0,0.0,63.0,4143636480.0,590843904.0,28644868096.0,239726592.0,459120.0,250931.0
12-04 08:46:23,32.854,13.124,53.853,0.169,0.0,0.0,0.0,10047488.0,0.0,72.0,4144828416.0,590422016.0,28647550976.0,236273664.0,459183.0,251394.0
12-04 08:46:24,35.634,13.115,49.612,1.553,0.0,0.086,12288.0,82964480.0,3.0,226.0,4143947776.0,588525568.0,28646273024.0,240328704.0,460875.0,252803.0
12-04 08:46:25,37.629,12.629,47.337,2.320,0.0,0.086,8192.0,114937856.0,2.0,291.0,4141023232.0,586739712.0,28513652736.0,377659392.0,462379.0,255259.0
12-04 08:46:26,32.196,11.111,56.343,0.175,0.0,0.175,0.0,9916416.0,0.0,79.0,4140236800.0,586772480.0,28528328704.0,363737088.0,460879.0,252237.0
12-04 08:46:27,31.620,12.682,55.441,0.257,0.0,0.0,0.0,6508544.0,0.0,58.0,4139925504.0,586776576.0,28555173888.0,337199104.0,463906.0,258411.0
12-04 08:46:28,31.865,13.126,54.922,0.086,0.0,0.0,0.0,6500352.0,0.0,62.0,4141232128.0,586784768.0,28581031936.0,310026240.0,458795.0,250253.0
12-04 08:46:29,31.724,12.931,55.259,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,4139937792.0,586792960.0,28609617920.0,282726400.0,316304.0,177910.0
12-04 08:46:30,37.854,10.987,50.987,0.172,0.0,0.0,0.0,6447104.0,0.0,58.0,4141039616.0,586801152.0,28634157056.0,257077248.0,26769.0,27324.0
12-04 08:46:31,30.874,13.232,55.725,0.170,0.0,0.0,0.0,6459392.0,0.0,59.0,4142215168.0,586817536.0,28661534720.0,228507648.0,21070.0,20134.0
12-04 08:46:32,30.078,12.878,56.958,0.086,0.0,0.0,0.0,6557696.0,0.0,61.0,4143796224.0,586317824.0,28662964224.0,225996800.0,21756.0,22190.0
12-04 08:46:33,30.534,11.705,57.591,0.170,0.0,0.0,0.0,8695808.0,0.0,77.0,4144644096.0,585420800.0,28644646912.0,244363264.0,21079.0,21423.0
12-04 08:46:34,30.536,11.678,57.612,0.173,0.0,0.0,0.0,6569984.0,0.0,63.0,4144476160.0,585183232.0,28657815552.0,231600128.0,174579.0,112341.0
12-04 08:46:35,32.164,12.318,55.346,0.0,0.0,0.171,196608.0,6635520.0,12.0,65.0,4145111040.0,584429568.0,28644941824.0,244592640.0,11837297.0,6427602.0
12-04 08:46:36,33.137,12.279,54.415,0.168,0.0,0.0,12288.0,5365760.0,2.0,62.0,4144103424.0,584081408.0,28650242048.0,240648192.0,39446.0,39594.0
12-04 08:46:37,29.828,12.241,57.759,0.172,0.0,0.0,0.0,7606272.0,0.0,70.0,4144021504.0,583532544.0,28647518208.0,244002816.0,21414.0,22310.0
12-04 08:46:38,30.856,11.841,57.217,0.086,0.0,0.0,0.0,7675904.0,0.0,76.0,4144144384.0,583184384.0,28653531136.0,238215168.0,21904.0,23146.0
12-04 08:46:39,31.623,13.036,55.257,0.084,0.0,0.0,0.0,6516736.0,0.0,64.0,4144205824.0,582819840.0,28660023296.0,232026112.0,20258.0,20004.0
12-04 08:46:40,29.818,12.532,57.476,0.173,0.0,0.0,0.0,6582272.0,0.0,62.0,4143206400.0,582443008.0,28665044992.0,228380672.0,22057.0,21835.0
12-04 08:46:41,33.107,10.866,55.942,0.085,0.0,0.0,0.0,6512640.0,0.0,62.0,4144824320.0,582000640.0,28665888768.0,226361344.0,20728.0,20639.0
12-04 08:46:42,12.784,5.299,72.161,9.672,0.0,0.084,8192.0,163196928.0,2.0,334.0,4145254400.0,581529600.0,28649250816.0,243040256.0,19576.0,19389.0
12-04 08:46:43,0.084,0.502,83.528,15.886,0.0,0.0,8192.0,269611008.0,2.0,470.0,4145782784.0,581545984.0,28650778624.0,240967680.0,19848.0,20295.0
12-04 08:46:44,0.084,0.336,85.570,14.010,0.0,0.0,8192.0,273678336.0,2.0,451.0,4145856512.0,581554176.0,28650799104.0,240865280.0,21582.0,22476.0
12-04 08:46:45,29.040,11.532,58.670,0.758,0.0,0.0,0.0,26628096.0,0.0,96.0,4145680384.0,581214208.0,28654006272.0,238174208.0,27067.0,29679.0
12-04 08:46:46,29.800,11.729,58.384,0.087,0.0,0.0,0.0,6529024.0,0.0,59.0,4145577984.0,580874240.0,28661002240.0,231620608.0,38416.0,38527.0
12-04 08:46:47,30.035,11.545,58.333,0.087,0.0,0.0,0.0,8749056.0,0.0,81.0,4147339264.0,580153344.0,28647079936.0,244502528.0,18748.0,18072.0
12-04 08:46:48,30.776,12.447,56.607,0.171,0.0,0.0,0.0,6549504.0,0.0,60.0,4145307648.0,579682304.0,28649328640.0,244756480.0,18018.0,17383.0
12-04 08:46:49,32.934,12.404,53.978,0.684,0.0,0.0,0.0,38305792.0,1.0,128.0,4147232768.0,578985984.0,28662763520.0,230092800.0,21370.0,21838.0
12-04 08:46:50,36.014,13.345,49.530,1.027,0.0,0.086,8192.0,82788352.0,1.0,214.0,4145422336.0,576872448.0,28644175872.0,252604416.0,22784.0,23502.0
12-04 08:46:51,32.227,11.528,55.895,0.349,0.0,0.0,0.0,30752768.0,0.0,131.0,4143300608.0,576962560.0,28568436736.0,330375168.0,21775.0,22122.0
12-04 08:46:52,3.830,1.749,94.421,0.0,0.0,0.0,0.0,1667072.0,0.0,19.0,4144758784.0,576974848.0,28573310976.0,324030464.0,19319.0,19832.0
12-04 08:46:53,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144758784.0,576974848.0,28573310976.0,324030464.0,20465.0,21505.0
12-04 08:46:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4144758784.0,576974848.0,28573310976.0,324030464.0,24296.0,25679.0
12-04 08:46:55,0.250,0.167,99.416,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4144869376.0,576983040.0,28573319168.0,323903488.0,20098.0,20271.0
12-04 08:46:56,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144869376.0,576983040.0,28573319168.0,323903488.0,21690.0,21446.0
12-04 08:46:57,0.167,0.333,99.417,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,4144869376.0,576983040.0,28573319168.0,323903488.0,22838.0,23838.0
12-04 08:46:58,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144996352.0,576983040.0,28573319168.0,323776512.0,21413.0,23057.0
12-04 08:46:59,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144996352.0,576983040.0,28573319168.0,323776512.0,22831.0,23259.0
12-04 08:47:00,0.167,0.084,99.499,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,4144992256.0,576991232.0,28573315072.0,323776512.0,24038.0,24840.0
12-04 08:47:01,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144984064.0,576991232.0,28573323264.0,323776512.0,39260.0,39579.0
12-04 08:47:02,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144984064.0,576991232.0,28573323264.0,323776512.0,21549.0,22699.0
12-04 08:47:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144984064.0,576991232.0,28573323264.0,323776512.0,19087.0,19048.0
12-04 08:47:04,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144979968.0,576991232.0,28573327360.0,323776512.0,21175.0,21033.0
12-04 08:47:05,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145827840.0,576991232.0,28573327360.0,322928640.0,39901.0,39636.0
12-04 08:47:06,0.250,0.250,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4145475584.0,576999424.0,28573331456.0,323268608.0,24326.0,25192.0
12-04 08:47:07,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145471488.0,576999424.0,28573335552.0,323268608.0,20392.0,19995.0
12-04 08:47:08,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144869376.0,576999424.0,28573339648.0,323866624.0,23985.0,26094.0
12-04 08:47:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144574464.0,577003520.0,28573339648.0,324157440.0,22489.0,21764.0
12-04 08:47:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144574464.0,577003520.0,28573339648.0,324157440.0,22767.0,23077.0
12-04 08:47:11,0.0,0.418,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144574464.0,577003520.0,28573339648.0,324157440.0,21639.0,21518.0
12-04 08:47:12,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4144562176.0,577011712.0,28573343744.0,324157440.0,20659.0,20859.0
12-04 08:47:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144562176.0,577011712.0,28573343744.0,324157440.0,23409.0,22802.0
12-04 08:47:14,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144558080.0,577011712.0,28573347840.0,324157440.0,22779.0,22394.0
12-04 08:47:15,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144558080.0,577011712.0,28573347840.0,324157440.0,21875.0,22386.0
12-04 08:47:16,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144553984.0,577011712.0,28573351936.0,324157440.0,23346.0,23257.0
12-04 08:47:17,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144553984.0,577011712.0,28573351936.0,324157440.0,22688.0,24577.0
12-04 08:47:18,0.083,0.417,99.416,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4144545792.0,577019904.0,28573351936.0,324157440.0,20856.0,21324.0
12-04 08:47:19,0.084,0.335,98.828,0.753,0.0,0.0,4096.0,45010944.0,1.0,75.0,4144545792.0,577028096.0,28573343744.0,324157440.0,20428.0,19831.0
12-04 08:47:20,0.084,0.084,97.071,2.762,0.0,0.0,0.0,101302272.0,0.0,204.0,4144533504.0,577028096.0,28573364224.0,324149248.0,23885.0,24359.0
12-04 08:47:21,0.083,0.334,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4144533504.0,577028096.0,28573364224.0,324149248.0,21376.0,21059.0
12-04 08:47:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144660480.0,577028096.0,28573364224.0,324022272.0,21911.0,22715.0
12-04 08:47:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144656384.0,577028096.0,28573368320.0,324022272.0,21969.0,21397.0
12-04 08:47:24,0.167,0.167,99.500,0.167,0.0,0.0,0.0,73728.0,0.0,5.0,4144644096.0,577036288.0,28573372416.0,324022272.0,23473.0,23371.0
12-04 08:47:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4144730112.0,577036288.0,28573372416.0,323936256.0,24073.0,23351.0
12-04 08:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144771072.0,577036288.0,28573372416.0,323895296.0,20529.0,19619.0
12-04 08:47:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144771072.0,577036288.0,28573372416.0,323895296.0,21322.0,21750.0
12-04 08:47:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144771072.0,577036288.0,28573372416.0,323895296.0,23138.0,24345.0
12-04 08:47:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4144758784.0,577044480.0,28573376512.0,323895296.0,22721.0,21707.0
12-04 08:47:30,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4144750592.0,577052672.0,28573376512.0,323895296.0,24483.0,24621.0
12-04 08:47:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144746496.0,577052672.0,28573380608.0,323895296.0,20438.0,20416.0
12-04 08:47:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144742400.0,577052672.0,28573384704.0,323895296.0,22073.0,22744.0
12-04 08:47:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144742400.0,577052672.0,28573384704.0,323895296.0,21970.0,22880.0
12-04 08:47:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144738304.0,577056768.0,28573384704.0,323895296.0,22827.0,23320.0
12-04 08:47:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144738304.0,577056768.0,28573384704.0,323895296.0,39176.0,39301.0
12-04 08:47:36,0.083,0.250,99.499,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4144726016.0,577064960.0,28573388800.0,323895296.0,22007.0,22487.0
12-04 08:47:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144717824.0,577064960.0,28573396992.0,323895296.0,21440.0,22346.0
12-04 08:47:38,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144717824.0,577064960.0,28573396992.0,323895296.0,23801.0,24029.0
12-04 08:47:39,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144840704.0,577069056.0,28573396992.0,323768320.0,21434.0,21142.0
12-04 08:47:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4144836608.0,577069056.0,28573401088.0,323768320.0,22260.0,23092.0
12-04 08:47:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144836608.0,577069056.0,28573401088.0,323768320.0,21182.0,22053.0
12-04 08:47:42,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4144828416.0,577077248.0,28573401088.0,323768320.0,19423.0,19840.0
12-04 08:47:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144828416.0,577077248.0,28573401088.0,323768320.0,21146.0,21866.0
12-04 08:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144824320.0,577081344.0,28573401088.0,323768320.0,23773.0,24795.0
12-04 08:47:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145369088.0,577081344.0,28573405184.0,323219456.0,21868.0,21890.0
12-04 08:47:46,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145201152.0,577081344.0,28573405184.0,323387392.0,23568.0,24276.0
12-04 08:47:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145197056.0,577081344.0,28573409280.0,323387392.0,21013.0,21639.0
12-04 08:47:48,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4145188864.0,577089536.0,28573409280.0,323387392.0,18781.0,19058.0
12-04 08:47:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145180672.0,577097728.0,28573409280.0,323387392.0,22230.0,22041.0
12-04 08:47:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145176576.0,577097728.0,28573413376.0,323387392.0,22712.0,23208.0
12-04 08:47:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145176576.0,577097728.0,28573413376.0,323387392.0,23788.0,25251.0
12-04 08:47:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145176576.0,577097728.0,28573413376.0,323387392.0,20665.0,20996.0
12-04 08:47:53,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145176576.0,577097728.0,28573413376.0,323387392.0,19978.0,19605.0
12-04 08:47:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4145160192.0,577110016.0,28573417472.0,323387392.0,21113.0,21287.0
12-04 08:47:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,13.0,4145160192.0,577110016.0,28573417472.0,323387392.0,22399.0,23277.0
12-04 08:47:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145287168.0,577110016.0,28573417472.0,323260416.0,20429.0,20763.0
12-04 08:47:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145287168.0,577110016.0,28573417472.0,323260416.0,21804.0,22522.0
12-04 08:47:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145287168.0,577110016.0,28573417472.0,323260416.0,20961.0,21252.0
12-04 08:47:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4145278976.0,577110016.0,28573425664.0,323260416.0,21845.0,23048.0
12-04 08:48:00,0.0,0.084,99.833,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,4145266688.0,577118208.0,28573429760.0,323260416.0,24479.0,25230.0
12-04 08:48:01,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145266688.0,577118208.0,28573429760.0,323260416.0,18155.0,18046.0
12-04 08:48:02,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145266688.0,577118208.0,28573429760.0,323260416.0,21704.0,22688.0
12-04 08:48:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145266688.0,577118208.0,28573429760.0,323260416.0,20607.0,20410.0
12-04 08:48:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4145266688.0,577118208.0,28573429760.0,323260416.0,22270.0,22656.0
12-04 08:48:05,0.251,0.0,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4145430528.0,577118208.0,28573433856.0,323092480.0,40051.0,40536.0
12-04 08:48:06,0.0,0.084,99.665,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4145508352.0,577126400.0,28573433856.0,323006464.0,36930.0,36328.0
12-04 08:48:07,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4145504256.0,577126400.0,28573437952.0,323006464.0,23930.0,26212.0
12-04 08:48:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145504256.0,577126400.0,28573437952.0,323006464.0,21865.0,22033.0
12-04 08:48:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145496064.0,577130496.0,28573442048.0,323006464.0,39767.0,40350.0
12-04 08:48:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145491968.0,577130496.0,28573446144.0,323006464.0,22045.0,21435.0
12-04 08:48:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145491968.0,577130496.0,28573446144.0,323006464.0,38615.0,38844.0
12-04 08:48:12,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4145483776.0,577138688.0,28573446144.0,323006464.0,19880.0,19675.0
12-04 08:48:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145491968.0,577138688.0,28573446144.0,322998272.0,22990.0,22616.0
12-04 08:48:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,4145491968.0,577138688.0,28573446144.0,322998272.0,23505.0,24040.0
12-04 08:48:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145610752.0,577138688.0,28573454336.0,322871296.0,23107.0,24420.0
12-04 08:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145610752.0,577138688.0,28573454336.0,322871296.0,22413.0,23484.0
12-04 08:48:17,0.083,0.416,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145610752.0,577138688.0,28573454336.0,322871296.0,21145.0,21030.0
12-04 08:48:18,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4145602560.0,577146880.0,28573454336.0,322871296.0,22029.0,23609.0
12-04 08:48:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145725440.0,577146880.0,28573458432.0,322744320.0,21352.0,21333.0
12-04 08:48:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145725440.0,577146880.0,28573458432.0,322744320.0,21119.0,20483.0
12-04 08:48:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145725440.0,577146880.0,28573458432.0,322744320.0,22815.0,23733.0
12-04 08:48:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145725440.0,577146880.0,28573458432.0,322744320.0,21432.0,22291.0
12-04 08:48:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145725440.0,577146880.0,28573458432.0,322744320.0,24035.0,23700.0
12-04 08:48:24,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4145713152.0,577155072.0,28573462528.0,322744320.0,22647.0,22409.0
12-04 08:48:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146380800.0,577155072.0,28573470720.0,322068480.0,22274.0,21600.0
12-04 08:48:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146339840.0,577155072.0,28573470720.0,322109440.0,23472.0,24359.0
12-04 08:48:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146339840.0,577155072.0,28573470720.0,322109440.0,21214.0,20889.0
12-04 08:48:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146339840.0,577155072.0,28573470720.0,322109440.0,23378.0,23185.0
12-04 08:48:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146339840.0,577155072.0,28573470720.0,322109440.0,22196.0,21800.0
12-04 08:48:30,10.092,0.167,89.575,0.167,0.0,0.0,0.0,73728.0,0.0,9.0,4146327552.0,577163264.0,28573474816.0,322109440.0,22896.0,23235.0
12-04 08:48:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146323456.0,577163264.0,28573478912.0,322109440.0,23044.0,23273.0
12-04 08:48:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146323456.0,577163264.0,28573478912.0,322109440.0,21281.0,22575.0
12-04 08:48:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146323456.0,577163264.0,28573478912.0,322109440.0,22912.0,22698.0
12-04 08:48:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4146323456.0,577163264.0,28573478912.0,322109440.0,23025.0,22545.0
12-04 08:48:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4146319360.0,577163264.0,28573483008.0,322109440.0,38941.0,39546.0
12-04 08:48:36,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4146311168.0,577171456.0,28573483008.0,322109440.0,41062.0,42967.0
12-04 08:48:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146311168.0,577171456.0,28573483008.0,322109440.0,20675.0,20718.0
12-04 08:48:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146307072.0,577171456.0,28573487104.0,322109440.0,25683.0,25500.0
12-04 08:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4146307072.0,577171456.0,28573487104.0,322109440.0,22721.0,23564.0
12-04 08:48:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,4146298880.0,577171456.0,28573495296.0,322109440.0,19426.0,19594.0
12-04 08:48:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146298880.0,577171456.0,28573495296.0,322109440.0,20282.0,20233.0
12-04 08:48:42,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4146290688.0,577179648.0,28573495296.0,322109440.0,22382.0,23136.0
12-04 08:48:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146290688.0,577179648.0,28573495296.0,322109440.0,24125.0,24784.0
12-04 08:48:44,0.333,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146286592.0,577179648.0,28573499392.0,322109440.0,21622.0,22129.0
12-04 08:48:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146835456.0,577179648.0,28573499392.0,321560576.0,20394.0,21292.0
12-04 08:48:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146540544.0,577179648.0,28573499392.0,321855488.0,22301.0,22929.0
12-04 08:48:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146540544.0,577179648.0,28573499392.0,321855488.0,22156.0,22012.0
12-04 08:48:48,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4146782208.0,577187840.0,28573503488.0,321601536.0,20754.0,21517.0
12-04 08:48:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146778112.0,577187840.0,28573507584.0,321601536.0,20731.0,20814.0
12-04 08:48:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146778112.0,577187840.0,28573507584.0,321601536.0,20570.0,21317.0
12-04 08:48:51,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4146778112.0,577187840.0,28573507584.0,321601536.0,20717.0,21482.0
12-04 08:48:52,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146774016.0,577187840.0,28573511680.0,321601536.0,22404.0,22335.0
12-04 08:48:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146774016.0,577187840.0,28573511680.0,321601536.0,21186.0,21756.0
12-04 08:48:54,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4146774016.0,577196032.0,28573511680.0,321593344.0,22864.0,23024.0
12-04 08:48:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146769920.0,577196032.0,28573515776.0,321593344.0,21116.0,22718.0
12-04 08:48:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146769920.0,577196032.0,28573515776.0,321593344.0,20104.0,19721.0
12-04 08:48:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146769920.0,577196032.0,28573515776.0,321593344.0,23009.0,23274.0
12-04 08:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146769920.0,577196032.0,28573515776.0,321593344.0,20300.0,21727.0
12-04 08:48:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146769920.0,577196032.0,28573515776.0,321593344.0,22893.0,22957.0
12-04 08:49:00,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4146753536.0,577204224.0,28573523968.0,321593344.0,19359.0,19673.0
12-04 08:49:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146753536.0,577204224.0,28573523968.0,321593344.0,21120.0,22448.0
12-04 08:49:02,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146753536.0,577204224.0,28573523968.0,321593344.0,22405.0,22647.0
12-04 08:49:03,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146753536.0,577204224.0,28573523968.0,321593344.0,21314.0,22635.0
12-04 08:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146749440.0,577204224.0,28573528064.0,321593344.0,20686.0,20139.0
12-04 08:49:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,4146688000.0,577204224.0,28573528064.0,321654784.0,38917.0,38511.0
12-04 08:49:06,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4146622464.0,577212416.0,28573528064.0,321712128.0,21916.0,22237.0
12-04 08:49:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146614272.0,577212416.0,28573528064.0,321720320.0,22741.0,23388.0
12-04 08:49:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146606080.0,577212416.0,28573536256.0,321720320.0,22273.0,21628.0
12-04 08:49:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4144828416.0,577212416.0,28573536256.0,323497984.0,22910.0,22788.0
12-04 08:49:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4144828416.0,577212416.0,28573536256.0,323497984.0,22027.0,22161.0
12-04 08:49:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144828416.0,577212416.0,28573536256.0,323497984.0,21511.0,22140.0
12-04 08:49:12,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4144812032.0,577220608.0,28573544448.0,323497984.0,23187.0,23013.0
12-04 08:49:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144812032.0,577220608.0,28573544448.0,323497984.0,22784.0,22548.0
12-04 08:49:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4144812032.0,577220608.0,28573544448.0,323497984.0,22719.0,22912.0
12-04 08:49:15,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4144812032.0,577220608.0,28573544448.0,323497984.0,20663.0,21023.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144803840.0,577220608.0,28573552640.0,323497984.0,23255.0,24784.0
12-04 08:49:17,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144803840.0,577220608.0,28573552640.0,323497984.0,23403.0,23895.0
12-04 08:49:18,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4144795648.0,577228800.0,28573552640.0,323497984.0,21206.0,21362.0
12-04 08:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144922624.0,577228800.0,28573552640.0,323371008.0,21050.0,21029.0
12-04 08:49:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144918528.0,577228800.0,28573556736.0,323371008.0,21375.0,21376.0
12-04 08:49:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144918528.0,577228800.0,28573556736.0,323371008.0,21596.0,21555.0
12-04 08:49:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4144918528.0,577228800.0,28573556736.0,323371008.0,22750.0,23397.0
12-04 08:49:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144918528.0,577228800.0,28573556736.0,323371008.0,23572.0,23566.0
12-04 08:49:24,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4144906240.0,577236992.0,28573560832.0,323371008.0,40616.0,40956.0
12-04 08:49:25,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144898048.0,577236992.0,28573564928.0,323375104.0,22075.0,20843.0
12-04 08:49:26,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144775168.0,577236992.0,28573564928.0,323497984.0,21673.0,22048.0
12-04 08:49:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144775168.0,577236992.0,28573564928.0,323497984.0,22249.0,21446.0
12-04 08:49:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144775168.0,577236992.0,28573564928.0,323497984.0,23134.0,23611.0
12-04 08:49:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144766976.0,577241088.0,28573569024.0,323497984.0,22407.0,22271.0
12-04 08:49:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4144766976.0,577249280.0,28573569024.0,323489792.0,24043.0,24275.0
12-04 08:49:31,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4144766976.0,577249280.0,28573569024.0,323489792.0,22634.0,24027.0
12-04 08:49:32,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144758784.0,577249280.0,28573577216.0,323489792.0,22222.0,22594.0
12-04 08:49:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144758784.0,577249280.0,28573577216.0,323489792.0,21417.0,20854.0
12-04 08:49:34,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144758784.0,577249280.0,28573577216.0,323489792.0,21932.0,22457.0
12-04 08:49:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144758784.0,577249280.0,28573577216.0,323489792.0,39016.0,39207.0
12-04 08:49:36,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4144746496.0,577257472.0,28573581312.0,323489792.0,20078.0,20227.0
12-04 08:49:37,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144746496.0,577257472.0,28573581312.0,323489792.0,21995.0,22504.0
12-04 08:49:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144746496.0,577257472.0,28573581312.0,323489792.0,25008.0,26478.0
12-04 08:49:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144742400.0,577257472.0,28573585408.0,323489792.0,22777.0,23741.0
12-04 08:49:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,4144738304.0,577257472.0,28573589504.0,323489792.0,20419.0,20898.0
12-04 08:49:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144738304.0,577257472.0,28573589504.0,323489792.0,19596.0,19832.0
12-04 08:49:42,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4144730112.0,577265664.0,28573589504.0,323489792.0,21147.0,21656.0
12-04 08:49:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144726016.0,577265664.0,28573593600.0,323489792.0,22686.0,23957.0
12-04 08:49:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4144726016.0,577265664.0,28573593600.0,323489792.0,22039.0,21502.0
12-04 08:49:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4145270784.0,577265664.0,28573597696.0,322940928.0,20744.0,20615.0
12-04 08:49:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144975872.0,577265664.0,28573597696.0,323235840.0,22370.0,23373.0
12-04 08:49:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144975872.0,577265664.0,28573597696.0,323235840.0,23605.0,23694.0
12-04 08:49:48,0.167,0.084,99.332,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,4144967680.0,577273856.0,28573597696.0,323235840.0,20905.0,21700.0
12-04 08:49:49,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4144959488.0,577277952.0,28573601792.0,323235840.0,22058.0,22513.0
12-04 08:49:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4144955392.0,577277952.0,28573605888.0,323235840.0,21509.0,22395.0
12-04 08:49:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144955392.0,577277952.0,28573605888.0,323235840.0,19977.0,19914.0
12-04 08:49:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144955392.0,577277952.0,28573605888.0,323235840.0,22213.0,22340.0
12-04 08:49:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144955392.0,577277952.0,28573605888.0,323235840.0,21137.0,22253.0
12-04 08:49:54,0.083,0.167,99.499,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,4144939008.0,577290240.0,28573609984.0,323235840.0,22240.0,22641.0
12-04 08:49:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144939008.0,577290240.0,28573609984.0,323235840.0,21772.0,21277.0
12-04 08:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144939008.0,577290240.0,28573609984.0,323235840.0,21312.0,22416.0
12-04 08:49:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144939008.0,577290240.0,28573609984.0,323235840.0,23167.0,25195.0
12-04 08:49:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144939008.0,577290240.0,28573609984.0,323235840.0,20646.0,20270.0
12-04 08:49:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144934912.0,577290240.0,28573614080.0,323235840.0,21512.0,21889.0
12-04 08:50:00,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4144922624.0,577298432.0,28573618176.0,323235840.0,21559.0,21642.0
12-04 08:50:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144918528.0,577298432.0,28573622272.0,323235840.0,20355.0,19527.0
12-04 08:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145045504.0,577298432.0,28573622272.0,323108864.0,23625.0,24826.0
12-04 08:50:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145045504.0,577298432.0,28573622272.0,323108864.0,20867.0,20780.0
12-04 08:50:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145045504.0,577298432.0,28573622272.0,323108864.0,20381.0,20401.0
12-04 08:50:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145938432.0,577298432.0,28573626368.0,322211840.0,39903.0,40160.0
12-04 08:50:06,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4145541120.0,577306624.0,28573626368.0,322600960.0,23580.0,24881.0
12-04 08:50:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145549312.0,577306624.0,28573626368.0,322592768.0,21264.0,21179.0
12-04 08:50:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145549312.0,577306624.0,28573626368.0,322592768.0,22969.0,22632.0
12-04 08:50:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145549312.0,577306624.0,28573626368.0,322592768.0,40876.0,41070.0
12-04 08:50:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145541120.0,577306624.0,28573634560.0,322592768.0,21270.0,22316.0
12-04 08:50:11,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145541120.0,577306624.0,28573634560.0,322592768.0,20481.0,20534.0
12-04 08:50:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4145532928.0,577314816.0,28573634560.0,322592768.0,21362.0,21048.0
12-04 08:50:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145532928.0,577314816.0,28573634560.0,322592768.0,24061.0,25280.0
12-04 08:50:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145532928.0,577314816.0,28573634560.0,322592768.0,23506.0,24222.0
12-04 08:50:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,4145524736.0,577314816.0,28573642752.0,322592768.0,20500.0,20880.0
12-04 08:50:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145524736.0,577314816.0,28573642752.0,322592768.0,22356.0,22266.0
12-04 08:50:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145524736.0,577314816.0,28573642752.0,322592768.0,21727.0,22338.0
12-04 08:50:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4145639424.0,577323008.0,28573646848.0,322465792.0,22387.0,22331.0
12-04 08:50:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4145635328.0,577323008.0,28573650944.0,322465792.0,22095.0,22559.0
12-04 08:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4145635328.0,577323008.0,28573650944.0,322465792.0,20297.0,21194.0
12-04 08:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145635328.0,577323008.0,28573650944.0,322465792.0,21999.0,22794.0
12-04 08:50:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145635328.0,577323008.0,28573650944.0,322465792.0,24129.0,25573.0
12-04 08:50:23,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145635328.0,577323008.0,28573650944.0,322465792.0,22953.0,21901.0
12-04 08:50:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4145631232.0,577331200.0,28573655040.0,322457600.0,22071.0,21669.0
12-04 08:50:25,0.167,0.084,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4145213440.0,577331200.0,28573659136.0,322871296.0,22629.0,22945.0
12-04 08:50:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145242112.0,577331200.0,28573663232.0,322838528.0,20232.0,19822.0
12-04 08:50:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145242112.0,577331200.0,28573663232.0,322838528.0,23872.0,25058.0
12-04 08:50:28,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145242112.0,577331200.0,28573663232.0,322838528.0,24215.0,23569.0
12-04 08:50:29,0.084,0.167,99.666,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4145238016.0,577335296.0,28573663232.0,322838528.0,23863.0,24836.0
12-04 08:50:30,10.658,0.167,88.926,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4145225728.0,577343488.0,28573667328.0,322838528.0,22396.0,22054.0
12-04 08:50:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145225728.0,577343488.0,28573667328.0,322838528.0,20583.0,21307.0
12-04 08:50:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145221632.0,577343488.0,28573671424.0,322838528.0,21876.0,21420.0
12-04 08:50:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145205248.0,577343488.0,28573671424.0,322854912.0,23672.0,24195.0
12-04 08:50:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145201152.0,577347584.0,28573671424.0,322854912.0,20957.0,21243.0
12-04 08:50:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145197056.0,577347584.0,28573675520.0,322854912.0,37562.0,38391.0
12-04 08:50:36,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4145188864.0,577355776.0,28573675520.0,322854912.0,40612.0,42311.0
12-04 08:50:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145188864.0,577355776.0,28573675520.0,322854912.0,24724.0,25788.0
12-04 08:50:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145188864.0,577355776.0,28573675520.0,322854912.0,21482.0,21644.0
12-04 08:50:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145184768.0,577355776.0,28573679616.0,322854912.0,20184.0,20266.0
12-04 08:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145180672.0,577355776.0,28573683712.0,322854912.0,19508.0,19924.0
12-04 08:50:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145180672.0,577355776.0,28573683712.0,322854912.0,21450.0,22403.0
12-04 08:50:42,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4145172480.0,577363968.0,28573683712.0,322854912.0,23622.0,24106.0
12-04 08:50:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145172480.0,577363968.0,28573683712.0,322854912.0,20375.0,20705.0
12-04 08:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145168384.0,577363968.0,28573687808.0,322854912.0,22841.0,25512.0
12-04 08:50:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146708480.0,577363968.0,28573687808.0,321314816.0,21080.0,21419.0
12-04 08:50:46,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146311168.0,577363968.0,28573687808.0,321712128.0,22864.0,22909.0
12-04 08:50:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146307072.0,577363968.0,28573691904.0,321712128.0,22648.0,22791.0
12-04 08:50:48,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4146294784.0,577372160.0,28573696000.0,321712128.0,19707.0,19822.0
12-04 08:50:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146290688.0,577376256.0,28573696000.0,321712128.0,20623.0,21659.0
12-04 08:50:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,4146290688.0,577376256.0,28573696000.0,321712128.0,21581.0,22107.0
12-04 08:50:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146286592.0,577376256.0,28573700096.0,321712128.0,21190.0,21759.0
12-04 08:50:52,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146282496.0,577376256.0,28573704192.0,321712128.0,25204.0,26731.0
12-04 08:50:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146282496.0,577376256.0,28573704192.0,321712128.0,20723.0,20408.0
12-04 08:50:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,4146270208.0,577388544.0,28573704192.0,321712128.0,20054.0,21019.0
12-04 08:50:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4146266112.0,577388544.0,28573708288.0,321712128.0,21138.0,21999.0
12-04 08:50:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146266112.0,577388544.0,28573708288.0,321712128.0,20140.0,20949.0
12-04 08:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146266112.0,577388544.0,28573708288.0,321712128.0,23078.0,23132.0
12-04 08:50:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146266112.0,577388544.0,28573708288.0,321712128.0,21896.0,21743.0
12-04 08:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146266112.0,577388544.0,28573708288.0,321712128.0,20805.0,21821.0
12-04 08:51:00,0.084,0.0,99.749,0.167,0.0,0.0,0.0,49152.0,0.0,6.0,4146253824.0,577396736.0,28573712384.0,321712128.0,21083.0,22189.0
12-04 08:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146253824.0,577396736.0,28573712384.0,321712128.0,38707.0,39714.0
12-04 08:51:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146249728.0,577396736.0,28573716480.0,321712128.0,22685.0,23834.0
12-04 08:51:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4146249728.0,577396736.0,28573716480.0,321712128.0,20586.0,20631.0
12-04 08:51:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146245632.0,577396736.0,28573720576.0,321712128.0,22023.0,23644.0
12-04 08:51:05,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146790400.0,577400832.0,28573720576.0,321163264.0,39469.0,39005.0
12-04 08:51:06,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4146741248.0,577409024.0,28573720576.0,321204224.0,21390.0,21159.0
12-04 08:51:07,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146741248.0,577409024.0,28573720576.0,321204224.0,24066.0,24107.0
12-04 08:51:08,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146737152.0,577409024.0,28573724672.0,321204224.0,21734.0,22511.0
12-04 08:51:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146733056.0,577409024.0,28573728768.0,321204224.0,39622.0,40471.0
12-04 08:51:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146733056.0,577409024.0,28573728768.0,321204224.0,21218.0,21459.0
12-04 08:51:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146733056.0,577409024.0,28573728768.0,321204224.0,23058.0,23979.0
12-04 08:51:12,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4146720768.0,577417216.0,28573732864.0,321204224.0,22108.0,20971.0
12-04 08:51:13,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146720768.0,577417216.0,28573732864.0,321204224.0,22074.0,22342.0
12-04 08:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146720768.0,577417216.0,28573732864.0,321204224.0,20384.0,20652.0
12-04 08:51:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146716672.0,577421312.0,28573732864.0,321204224.0,20648.0,20482.0
12-04 08:51:16,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146712576.0,577421312.0,28573736960.0,321204224.0,24426.0,25559.0
12-04 08:51:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146712576.0,577421312.0,28573736960.0,321204224.0,21854.0,21729.0
12-04 08:51:18,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4146704384.0,577429504.0,28573745152.0,321196032.0,22678.0,24454.0
12-04 08:51:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146704384.0,577429504.0,28573745152.0,321196032.0,21876.0,22036.0
12-04 08:51:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146700288.0,577429504.0,28573749248.0,321196032.0,22022.0,23351.0
12-04 08:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146700288.0,577429504.0,28573749248.0,321196032.0,22247.0,21711.0
12-04 08:51:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146700288.0,577429504.0,28573749248.0,321196032.0,22755.0,22165.0
12-04 08:51:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146700288.0,577429504.0,28573749248.0,321196032.0,22388.0,22178.0
12-04 08:51:24,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4146688000.0,577437696.0,28573753344.0,321196032.0,22304.0,21423.0
12-04 08:51:25,0.167,0.084,99.749,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,4147531776.0,577441792.0,28573753344.0,320348160.0,24773.0,26003.0
12-04 08:51:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147191808.0,577441792.0,28573753344.0,320688128.0,21378.0,21103.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147314688.0,577441792.0,28573757440.0,320561152.0,21837.0,21584.0
12-04 08:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147314688.0,577441792.0,28573757440.0,320561152.0,23926.0,24965.0
12-04 08:51:29,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147310592.0,577441792.0,28573761536.0,320561152.0,21684.0,21920.0
12-04 08:51:30,0.083,0.333,99.500,0.083,0.0,0.0,0.0,81920.0,0.0,10.0,4147298304.0,577454080.0,28573761536.0,320561152.0,22221.0,21621.0
12-04 08:51:31,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147298304.0,577454080.0,28573761536.0,320561152.0,22494.0,21764.0
12-04 08:51:32,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147294208.0,577454080.0,28573765632.0,320561152.0,23636.0,22798.0
12-04 08:51:33,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147290112.0,577454080.0,28573769728.0,320561152.0,21852.0,22745.0
12-04 08:51:34,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4147290112.0,577454080.0,28573769728.0,320561152.0,22418.0,21848.0
12-04 08:51:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4147273728.0,577454080.0,28573769728.0,320577536.0,39370.0,40295.0
12-04 08:51:36,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4147261440.0,577462272.0,28573773824.0,320577536.0,22392.0,23327.0
12-04 08:51:37,0.084,0.251,99.665,0.0,0.0,0.0,872448.0,0.0,55.0,0.0,4151779328.0,577540096.0,28574392320.0,315363328.0,27636.0,26942.0
12-04 08:51:38,3.180,1.506,91.799,3.515,0.0,0.0,12894208.0,0.0,515.0,0.0,4157231104.0,577855488.0,28604194816.0,279793664.0,7203391.0,148188.0
12-04 08:51:39,0.586,0.335,94.477,4.603,0.0,0.0,86016.0,0.0,4.0,0.0,4032884736.0,577855488.0,28606386176.0,401948672.0,12945841.0,250983.0
12-04 08:51:40,0.167,0.167,98.914,0.752,0.0,0.0,0.0,28672.0,0.0,2.0,4034695168.0,577855488.0,28606480384.0,400044032.0,101475.0,68686.0
12-04 08:51:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4035055616.0,577855488.0,28606500864.0,399663104.0,22293.0,24309.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-peer-slave-17.csv <==
12-04 08:29:38,1.631,0.798,97.491,0.047,0.0,0.032,3497.452,1571443.459,0.417,14.187,2486104064.0,496664576.0,21918617600.0,8717688832.0,0.0,0.0
12-04 08:29:39,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486181888.0,496664576.0,21918633984.0,8717594624.0,20268.0,21548.0
12-04 08:29:40,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486181888.0,496664576.0,21918633984.0,8717594624.0,2710.0,3784.0
12-04 08:29:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2486169600.0,496664576.0,21918638080.0,8717602816.0,4396.0,5505.0
12-04 08:29:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486169600.0,496664576.0,21918638080.0,8717602816.0,2245.0,3006.0
12-04 08:29:43,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486161408.0,496664576.0,21918638080.0,8717611008.0,3264.0,4926.0
12-04 08:29:44,0.083,0.167,99.500,0.250,0.0,0.0,0.0,139264.0,0.0,20.0,2486153216.0,496672768.0,21918638080.0,8717611008.0,18328.0,18480.0
12-04 08:29:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486145024.0,496672768.0,21918646272.0,8717611008.0,1896.0,2550.0
12-04 08:29:46,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2486145024.0,496672768.0,21918646272.0,8717611008.0,3758.0,5896.0
12-04 08:29:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486145024.0,496672768.0,21918646272.0,8717611008.0,1514.0,1825.0
12-04 08:29:48,0.250,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486865920.0,496672768.0,21918646272.0,8716890112.0,4945.0,6104.0
12-04 08:29:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486792192.0,496672768.0,21918650368.0,8716959744.0,3920.0,4584.0
12-04 08:29:50,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2486775808.0,496680960.0,21918650368.0,8716967936.0,2621.0,3742.0
12-04 08:29:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2486775808.0,496680960.0,21918650368.0,8716967936.0,2764.0,3969.0
12-04 08:29:52,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486767616.0,496680960.0,21918650368.0,8716976128.0,2274.0,3006.0
12-04 08:29:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486763520.0,496680960.0,21918654464.0,8716976128.0,2210.0,2791.0
12-04 08:29:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486763520.0,496680960.0,21918654464.0,8716976128.0,2641.0,3735.0
12-04 08:29:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486763520.0,496680960.0,21918654464.0,8716976128.0,2690.0,3794.0
12-04 08:29:56,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2486747136.0,496689152.0,21918662656.0,8716976128.0,2016.0,2634.0
12-04 08:29:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486747136.0,496689152.0,21918662656.0,8716976128.0,2888.0,4162.0
12-04 08:29:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486747136.0,496689152.0,21918662656.0,8716976128.0,2023.0,2839.0
12-04 08:29:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2486747136.0,496689152.0,21918662656.0,8716976128.0,3104.0,4794.0
12-04 08:30:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486763520.0,496689152.0,21918662656.0,8716959744.0,1501.0,1290.0
12-04 08:30:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2486759424.0,496689152.0,21918666752.0,8716959744.0,2232.0,2520.0
12-04 08:30:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2486751232.0,496697344.0,21918666752.0,8716959744.0,2953.0,4184.0
12-04 08:30:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486734848.0,496697344.0,21918666752.0,8716976128.0,3204.0,4819.0
12-04 08:30:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2486734848.0,496697344.0,21918666752.0,8716976128.0,1856.0,2500.0
12-04 08:30:05,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2483175424.0,496697344.0,21918670848.0,8720531456.0,2646.0,2906.0
12-04 08:30:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2483171328.0,496697344.0,21918674944.0,8720531456.0,2580.0,2907.0
12-04 08:30:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2483167232.0,496697344.0,21918679040.0,8720531456.0,2958.0,3429.0
12-04 08:30:08,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2483752960.0,496705536.0,21918679040.0,8719937536.0,3827.0,5238.0
12-04 08:30:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2483593216.0,496705536.0,21918683136.0,8720093184.0,21390.0,22604.0
12-04 08:30:10,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2483593216.0,496705536.0,21918683136.0,8720093184.0,14203.0,18339.0
12-04 08:30:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2483552256.0,496705536.0,21918732288.0,8720084992.0,3394.0,4205.0
12-04 08:30:12,5.648,3.987,90.116,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2482712576.0,496705536.0,21921857536.0,8717799424.0,607695.0,588053.0
12-04 08:30:13,14.477,7.364,77.908,0.0,0.0,0.251,0.0,2183168.0,0.0,19.0,2510528512.0,496705536.0,21932658688.0,8679182336.0,2483323.0,467549.0
12-04 08:30:14,0.083,0.250,99.501,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,2510856192.0,496713728.0,21934735360.0,8676769792.0,2640.0,2881.0
12-04 08:30:15,0.418,0.418,99.164,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,2510852096.0,496713728.0,21934739456.0,8676769792.0,106274.0,5196.0
12-04 08:30:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510909440.0,496713728.0,21935190016.0,8676261888.0,3918.0,6096.0
12-04 08:30:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510909440.0,496713728.0,21935190016.0,8676261888.0,2368.0,3174.0
12-04 08:30:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510909440.0,496713728.0,21935190016.0,8676261888.0,4748.0,5845.0
12-04 08:30:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510909440.0,496713728.0,21935190016.0,8676261888.0,1761.0,2434.0
12-04 08:30:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,14532608.0,0.0,39.0,2510901248.0,496721920.0,21935190016.0,8676261888.0,2455.0,3652.0
12-04 08:30:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510897152.0,496721920.0,21935194112.0,8676261888.0,2556.0,1871.0
12-04 08:30:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510897152.0,496721920.0,21935194112.0,8676261888.0,6241.0,6673.0
12-04 08:30:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510897152.0,496721920.0,21935194112.0,8676261888.0,3345.0,3154.0
12-04 08:30:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2510893056.0,496721920.0,21935198208.0,8676261888.0,4354.0,5175.0
12-04 08:30:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510888960.0,496721920.0,21935202304.0,8676261888.0,4748.0,5581.0
12-04 08:30:26,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2510880768.0,496730112.0,21935202304.0,8676261888.0,2958.0,2770.0
12-04 08:30:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2510880768.0,496730112.0,21935202304.0,8676261888.0,2966.0,2484.0
12-04 08:30:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2511511552.0,496730112.0,21935202304.0,8675631104.0,3856.0,4183.0
12-04 08:30:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2511519744.0,496730112.0,21935206400.0,8675618816.0,3898.0,4363.0
12-04 08:30:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2511519744.0,496730112.0,21935206400.0,8675618816.0,3983.0,3704.0
12-04 08:30:31,0.416,0.167,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2511507456.0,496730112.0,21935210496.0,8675627008.0,4865.0,5286.0
12-04 08:30:32,0.500,0.167,99.166,0.167,0.0,0.0,0.0,176128.0,0.0,19.0,2511499264.0,496738304.0,21935210496.0,8675627008.0,12477.0,12288.0
12-04 08:30:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2511642624.0,496738304.0,21935226880.0,8675467264.0,14171.0,18099.0
12-04 08:30:34,2.083,1.833,95.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2511605760.0,496738304.0,21935263744.0,8675467264.0,258294.0,257698.0
12-04 08:30:35,13.712,8.027,77.926,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2516299776.0,496738304.0,21944156160.0,8661880832.0,2958387.0,942998.0
12-04 08:30:36,18.900,9.622,70.962,0.0,0.0,0.515,0.0,2191360.0,0.0,19.0,2515005440.0,496738304.0,21960085504.0,8647245824.0,3131340.0,1033613.0
12-04 08:30:37,18.401,10.060,71.195,0.0,0.0,0.344,0.0,2150400.0,0.0,19.0,2516385792.0,496738304.0,21975814144.0,8630136832.0,3124734.0,1029350.0
12-04 08:30:38,19.849,10.513,68.966,0.168,0.0,0.505,0.0,2162688.0,0.0,21.0,2517286912.0,496746496.0,21991096320.0,8613945344.0,3126110.0,1027922.0
12-04 08:30:39,19.680,10.345,69.470,0.168,0.0,0.336,0.0,2158592.0,0.0,19.0,2529243136.0,496746496.0,22006026240.0,8587059200.0,3140376.0,1044457.0
12-04 08:30:40,19.280,9.254,70.865,0.0,0.0,0.600,0.0,2174976.0,0.0,20.0,2532057088.0,496746496.0,22023020544.0,8567250944.0,3122841.0,1027134.0
12-04 08:30:41,18.159,10.656,70.844,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,2535141376.0,496746496.0,22038327296.0,8548859904.0,3125049.0,1030453.0
12-04 08:30:42,19.306,10.330,69.687,0.085,0.0,0.593,0.0,2146304.0,0.0,19.0,2538545152.0,496746496.0,22053220352.0,8530563072.0,3119621.0,1025143.0
12-04 08:30:43,18.718,10.171,70.684,0.085,0.0,0.342,0.0,2158592.0,0.0,19.0,2546352128.0,496750592.0,22069469184.0,8506503168.0,3126909.0,1029615.0
12-04 08:30:44,19.554,9.348,70.669,0.0,0.0,0.429,0.0,2174976.0,0.0,23.0,2545827840.0,496758784.0,22086430720.0,8490057728.0,3124015.0,1028556.0
12-04 08:30:45,19.015,9.932,70.458,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,2550685696.0,496758784.0,22099423232.0,8472207360.0,3117802.0,1022188.0
12-04 08:30:46,18.912,9.585,70.984,0.086,0.0,0.432,0.0,2142208.0,0.0,19.0,2553470976.0,496762880.0,22117187584.0,8451653632.0,3124705.0,1027074.0
12-04 08:30:47,19.780,10.228,69.569,0.0,0.0,0.423,0.0,2150400.0,0.0,19.0,2553602048.0,496762880.0,22132178944.0,8436531200.0,3113605.0,1021302.0
12-04 08:30:48,19.625,9.300,70.392,0.085,0.0,0.597,0.0,2154496.0,0.0,19.0,2557153280.0,496762880.0,22146973696.0,8418185216.0,3173669.0,1088019.0
12-04 08:30:49,19.306,10.584,69.856,0.0,0.0,0.254,0.0,2154496.0,0.0,20.0,2555973632.0,496762880.0,22164733952.0,8401604608.0,3112890.0,1020095.0
12-04 08:30:50,18.712,9.528,71.159,0.086,0.0,0.515,0.0,2183168.0,0.0,24.0,2556252160.0,496771072.0,22180548608.0,8385503232.0,3131001.0,1034741.0
12-04 08:30:51,19.254,10.178,70.059,0.0,0.0,0.509,0.0,2150400.0,0.0,19.0,2558537728.0,496771072.0,22194368512.0,8369397760.0,3115970.0,1024663.0
12-04 08:30:52,19.338,10.093,70.144,0.085,0.0,0.339,0.0,2150400.0,0.0,19.0,2559086592.0,496771072.0,22210224128.0,8352993280.0,3133649.0,1031330.0
12-04 08:30:53,18.745,10.602,70.059,0.085,0.0,0.509,0.0,2154496.0,0.0,19.0,2564665344.0,496771072.0,22225797120.0,8331841536.0,3117805.0,1024717.0
12-04 08:30:54,18.852,10.540,70.266,0.0,0.0,0.343,0.0,2187264.0,0.0,22.0,2565586944.0,496771072.0,22242430976.0,8314286080.0,3126246.0,1028811.0
12-04 08:30:55,13.232,8.227,68.024,10.008,0.0,0.509,0.0,249602048.0,0.0,409.0,2566275072.0,496771072.0,22252261376.0,8303767552.0,2992623.0,959346.0
12-04 08:30:56,25.171,11.473,61.901,0.856,0.0,0.599,0.0,32768000.0,0.0,86.0,2573451264.0,496779264.0,22271287296.0,8277557248.0,3255557.0,1098454.0
12-04 08:30:57,19.554,9.434,70.497,0.086,0.0,0.429,0.0,2150400.0,0.0,19.0,2574548992.0,496779264.0,22286934016.0,8260812800.0,3113866.0,1021715.0
12-04 08:30:58,19.254,10.433,69.890,0.085,0.0,0.339,0.0,2158592.0,0.0,19.0,2575089664.0,496779264.0,22303043584.0,8244162560.0,3134708.0,1032768.0
12-04 08:30:59,19.729,10.330,69.517,0.0,0.0,0.423,0.0,2150400.0,0.0,21.0,2577018880.0,496779264.0,22317989888.0,8227287040.0,3126402.0,1029049.0
12-04 08:31:00,19.039,9.691,70.583,0.086,0.0,0.600,0.0,2158592.0,0.0,19.0,2576461824.0,496779264.0,22333833216.0,8212000768.0,3124983.0,1027339.0
12-04 08:31:01,19.138,8.879,71.466,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,2578706432.0,496779264.0,22349631488.0,8193957888.0,3124511.0,1031314.0
12-04 08:31:02,18.761,9.639,71.084,0.086,0.0,0.430,0.0,2166784.0,0.0,22.0,2581831680.0,496787456.0,22363975680.0,8176480256.0,3132388.0,1031658.0
12-04 08:31:03,19.244,9.966,70.447,0.086,0.0,0.258,0.0,2154496.0,0.0,19.0,2581569536.0,496787456.0,22381539328.0,8159178752.0,3121079.0,1026192.0
12-04 08:31:04,19.537,9.597,70.523,0.0,0.0,0.343,0.0,2150400.0,0.0,19.0,2582130688.0,496787456.0,22395142144.0,8145014784.0,3121969.0,1027737.0
12-04 08:31:05,19.374,10.406,69.543,0.085,0.0,0.592,0.0,2158592.0,0.0,20.0,2580819968.0,496787456.0,22413291520.0,8128176128.0,3129328.0,1031138.0
12-04 08:31:06,18.096,10.377,71.098,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2583502848.0,496787456.0,22426845184.0,8111939584.0,3117220.0,1025662.0
12-04 08:31:07,19.358,10.735,69.569,0.0,0.0,0.338,0.0,2154496.0,0.0,19.0,2583678976.0,496787456.0,22443589632.0,8095019008.0,3132017.0,1033009.0
12-04 08:31:08,20.524,9.544,69.341,0.084,0.0,0.507,0.0,2166784.0,0.0,21.0,2583113728.0,496795648.0,22460235776.0,8078929920.0,3134957.0,1031456.0
12-04 08:31:09,20.118,10.059,69.484,0.085,0.0,0.254,0.0,2154496.0,0.0,20.0,2584023040.0,496795648.0,22474125312.0,8064131072.0,3123521.0,1035206.0
12-04 08:31:10,19.456,10.025,70.093,0.0,0.0,0.425,0.0,2174976.0,0.0,20.0,2586894336.0,496795648.0,22491369472.0,8044015616.0,3132847.0,1030013.0
12-04 08:31:11,19.692,9.760,70.205,0.0,0.0,0.342,0.0,2162688.0,0.0,21.0,2590068736.0,496795648.0,22506156032.0,8026054656.0,3123918.0,1029469.0
12-04 08:31:12,19.745,9.532,70.468,0.0,0.0,0.255,0.0,2150400.0,0.0,19.0,2590994432.0,496795648.0,22521614336.0,8009670656.0,3129282.0,1030980.0
12-04 08:31:13,18.884,9.871,70.730,0.086,0.0,0.429,0.0,2154496.0,0.0,19.0,2590613504.0,496795648.0,22537961472.0,7993704448.0,3134365.0,1032825.0
12-04 08:31:14,19.983,9.439,69.898,0.085,0.0,0.595,0.0,2162688.0,0.0,21.0,2590982144.0,496803840.0,22553743360.0,7977545728.0,3128017.0,1032821.0
12-04 08:31:15,19.932,8.982,70.744,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,2591166464.0,496803840.0,22568783872.0,7962320896.0,3120562.0,1024937.0
12-04 08:31:16,19.175,9.458,70.765,0.086,0.0,0.516,0.0,2150400.0,0.0,19.0,2593800192.0,496803840.0,22583349248.0,7945121792.0,3128869.0,1031495.0
12-04 08:31:17,19.483,9.138,71.034,0.0,0.0,0.345,0.0,2154496.0,0.0,19.0,2594832384.0,496803840.0,22599376896.0,7928061952.0,3121491.0,1026326.0
12-04 08:31:18,19.113,10.239,69.966,0.085,0.0,0.597,0.0,2146304.0,0.0,19.0,2595045376.0,496803840.0,22614470656.0,7912755200.0,3128204.0,1029046.0
12-04 08:31:19,19.560,10.500,69.433,0.085,0.0,0.423,0.0,2162688.0,0.0,21.0,2594312192.0,496803840.0,22630961152.0,7896997888.0,3116439.0,1024359.0
12-04 08:31:20,19.052,9.992,70.449,0.085,0.0,0.423,0.0,2179072.0,0.0,22.0,2597507072.0,496812032.0,22646185984.0,7878569984.0,3118570.0,1021980.0
12-04 08:31:21,19.608,10.401,69.565,0.085,0.0,0.341,0.0,2150400.0,0.0,19.0,2598137856.0,496812032.0,22661541888.0,7862583296.0,3128500.0,1029960.0
12-04 08:31:22,19.244,9.192,71.220,0.0,0.0,0.344,0.0,2154496.0,0.0,19.0,2597744640.0,496812032.0,22677823488.0,7846694912.0,3128278.0,1030737.0
12-04 08:31:23,18.499,10.035,71.291,0.0,0.0,0.175,0.0,2154496.0,0.0,19.0,2598129664.0,496812032.0,22693584896.0,7830548480.0,3133909.0,1035781.0
12-04 08:31:24,19.421,9.625,70.358,0.085,0.0,0.511,0.0,2150400.0,0.0,19.0,2598506496.0,496812032.0,22708305920.0,7815450624.0,3125911.0,1028481.0
12-04 08:31:25,18.399,10.307,69.932,1.022,0.0,0.341,0.0,58687488.0,0.0,103.0,2598965248.0,496812032.0,22724276224.0,7799021568.0,3125120.0,1027170.0
12-04 08:31:26,13.534,8.103,69.741,8.190,0.0,0.431,0.0,263204864.0,0.0,397.0,2599948288.0,496820224.0,22733529088.0,7788777472.0,2994511.0,960007.0
12-04 08:31:27,23.090,11.290,62.309,2.716,0.0,0.594,0.0,107409408.0,0.0,198.0,2599907328.0,496820224.0,22752538624.0,7769808896.0,3251459.0,1095306.0
12-04 08:31:28,22.692,9.146,67.645,0.0,0.0,0.518,0.0,2146304.0,0.0,19.0,2600665088.0,496820224.0,22770360320.0,7751229440.0,3130295.0,1028898.0
12-04 08:31:29,18.336,9.932,70.968,0.085,0.0,0.679,0.0,2191360.0,0.0,22.0,2601291776.0,496820224.0,22785744896.0,7735218176.0,3118543.0,1023588.0
12-04 08:31:30,20.353,10.597,68.461,0.0,0.0,0.589,0.0,2150400.0,0.0,19.0,2603470848.0,496820224.0,22801686528.0,7717097472.0,3133199.0,1036944.0
12-04 08:31:31,19.388,9.949,70.068,0.085,0.0,0.510,0.0,2150400.0,0.0,20.0,2604109824.0,496820224.0,22817316864.0,7700828160.0,3126581.0,1030799.0
12-04 08:31:32,19.675,9.068,70.830,0.086,0.0,0.342,0.0,2170880.0,0.0,21.0,2603687936.0,496828416.0,22833115136.0,7685443584.0,3132769.0,1033921.0
12-04 08:31:33,19.966,10.535,69.159,0.0,0.0,0.340,0.0,2150400.0,0.0,19.0,2605215744.0,496828416.0,22848458752.0,7668572160.0,3115857.0,1022686.0
12-04 08:31:34,20.051,9.475,70.051,0.085,0.0,0.338,0.0,5357568.0,0.0,31.0,2607206400.0,496828416.0,22862381056.0,7652659200.0,2935120.0,829150.0
12-04 08:31:35,3.506,1.586,94.825,0.083,0.0,0.0,0.0,2207744.0,0.0,19.0,2606387200.0,496828416.0,22868459520.0,7647399936.0,149449.0,81216.0
12-04 08:31:36,0.586,0.251,99.162,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2607198208.0,496828416.0,22868463616.0,7646584832.0,58627.0,5171.0
12-04 08:31:37,0.418,0.251,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2607104000.0,496828416.0,22868701184.0,7646441472.0,3620.0,4664.0
12-04 08:31:38,0.083,0.500,99.249,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2607095808.0,496836608.0,22868701184.0,7646441472.0,2588.0,2997.0
12-04 08:31:39,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2607091712.0,496836608.0,22868705280.0,7646441472.0,19230.0,19193.0
12-04 08:31:40,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2590011392.0,496836608.0,22868705280.0,7663521792.0,4406.0,7105.0
12-04 08:31:41,0.084,0.334,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2589818880.0,496836608.0,22868709376.0,7663710208.0,3198.0,4928.0
12-04 08:31:42,7.568,4.762,87.500,0.0,0.0,0.170,0.0,45056.0,0.0,3.0,2589495296.0,496836608.0,22873620480.0,7659122688.0,784864.0,777218.0
12-04 08:31:43,22.625,10.449,66.580,0.0,0.0,0.345,0.0,2150400.0,0.0,20.0,2593050624.0,496840704.0,22891077632.0,7638106112.0,5360163.0,1275140.0
12-04 08:31:44,26.025,14.393,58.996,0.084,0.0,0.502,0.0,2166784.0,0.0,23.0,2593824768.0,496848896.0,22910439424.0,7617961984.0,3373806.0,1253561.0
12-04 08:31:45,27.826,12.957,58.174,0.435,0.0,0.609,0.0,32854016.0,0.0,80.0,2600665088.0,496848896.0,22955724800.0,7565836288.0,3344144.0,1249147.0
12-04 08:31:46,25.195,12.424,61.946,0.087,0.0,0.348,0.0,8413184.0,0.0,53.0,2601390080.0,496848896.0,22948012032.0,7572824064.0,3562606.0,1370248.0
12-04 08:31:47,20.292,12.210,66.724,0.0,0.0,0.774,0.0,2146304.0,0.0,19.0,2601377792.0,496848896.0,22967291904.0,7553556480.0,5399546.0,1289023.0
12-04 08:31:48,27.618,12.753,58.699,0.169,0.0,0.760,0.0,5603328.0,0.0,29.0,2601099264.0,496848896.0,22986653696.0,7534473216.0,3328011.0,1241278.0
12-04 08:31:49,31.132,14.494,52.916,0.943,0.0,0.515,0.0,69627904.0,0.0,152.0,2603012096.0,496852992.0,23005081600.0,7514128384.0,3320250.0,1236014.0
12-04 08:31:50,24.826,11.498,62.892,0.087,0.0,0.697,0.0,4399104.0,0.0,40.0,2604515328.0,496861184.0,23024852992.0,7492845568.0,3575650.0,1371046.0
12-04 08:31:51,22.080,12.020,65.558,0.085,0.0,0.256,0.0,2158592.0,0.0,21.0,2605539328.0,496861184.0,23043964928.0,7472709632.0,5338055.0,1286514.0
12-04 08:31:52,26.003,13.963,59.532,0.0,0.0,0.502,0.0,2150400.0,0.0,19.0,2604896256.0,496861184.0,23063740416.0,7453577216.0,3382402.0,1234175.0
12-04 08:31:53,24.607,13.525,61.431,0.087,0.0,0.349,0.0,2150400.0,0.0,19.0,2606415872.0,496861184.0,23083012096.0,7432785920.0,3342158.0,1250027.0
12-04 08:31:54,24.500,11.381,63.597,0.087,0.0,0.434,0.0,4313088.0,0.0,40.0,2607484928.0,496861184.0,23103500288.0,7411228672.0,3564666.0,1365102.0
12-04 08:31:55,21.207,11.638,66.724,0.0,0.0,0.431,0.0,2166784.0,0.0,19.0,2606989312.0,496861184.0,23122259968.0,7392964608.0,5390699.0,1276081.0
12-04 08:31:56,25.216,11.831,62.176,0.173,0.0,0.604,0.0,2183168.0,0.0,22.0,2607292416.0,496869376.0,23140831232.0,7374082048.0,3347111.0,1253049.0
12-04 08:31:57,18.127,9.020,62.446,9.887,0.0,0.520,0.0,250339328.0,0.0,406.0,2608283648.0,496869376.0,23153655808.0,7360266240.0,3231101.0,1192625.0
12-04 08:31:58,22.616,11.814,60.928,4.051,0.0,0.591,0.0,124170240.0,0.0,248.0,2608771072.0,496869376.0,23173857280.0,7339577344.0,3355898.0,1249074.0
12-04 08:31:59,31.806,15.471,51.945,0.086,0.0,0.691,0.0,2195456.0,0.0,23.0,2608369664.0,496869376.0,23196585984.0,7317250048.0,4105610.0,1343159.0
12-04 08:32:00,25.929,12.100,61.279,0.086,0.0,0.605,0.0,4321280.0,0.0,38.0,2611351552.0,496869376.0,23219322880.0,7291531264.0,4914312.0,1334900.0
12-04 08:32:01,26.053,12.554,60.877,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,2612490240.0,496869376.0,23238164480.0,7271550976.0,3359362.0,1257485.0
12-04 08:32:02,26.193,11.622,61.492,0.087,0.0,0.607,0.0,4317184.0,0.0,40.0,2613628928.0,496877568.0,23259414528.0,7249154048.0,3529998.0,1338566.0
12-04 08:32:03,22.364,11.395,65.731,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2614845440.0,496877568.0,23276261376.0,7231090688.0,3375617.0,1275122.0
12-04 08:32:04,25.692,13.062,60.640,0.087,0.0,0.519,0.0,2158592.0,0.0,19.0,2615111680.0,496877568.0,23296724992.0,7210360832.0,5365533.0,1265951.0
12-04 08:32:05,26.423,12.744,60.323,0.0,0.0,0.510,0.0,2162688.0,0.0,19.0,2615836672.0,496877568.0,23316770816.0,7189590016.0,3348737.0,1261046.0
12-04 08:32:06,24.474,11.053,64.035,0.088,0.0,0.351,0.0,4341760.0,0.0,42.0,2617344000.0,496885760.0,23337508864.0,7167336448.0,3565628.0,1366785.0
12-04 08:32:07,21.288,11.330,66.609,0.172,0.0,0.601,0.0,2162688.0,0.0,22.0,2618011648.0,496893952.0,23355813888.0,7148355584.0,5397384.0,1284031.0
12-04 08:32:08,26.800,11.882,60.624,0.0,0.0,0.694,0.0,2162688.0,0.0,20.0,2617397248.0,496893952.0,23375138816.0,7129645056.0,3322989.0,1239702.0
12-04 08:32:09,25.731,12.392,61.360,0.086,0.0,0.430,0.0,2162688.0,0.0,21.0,2618781696.0,496893952.0,23394881536.0,7108517888.0,3371656.0,1271536.0
12-04 08:32:10,24.662,13.007,61.740,0.084,0.0,0.507,0.0,4313088.0,0.0,38.0,2618126336.0,496893952.0,23415758848.0,7088295936.0,3549916.0,1357061.0
12-04 08:32:11,22.146,11.330,66.094,0.0,0.0,0.429,0.0,2150400.0,0.0,19.0,2620121088.0,496893952.0,23433039872.0,7069020160.0,5338440.0,1279838.0
12-04 08:32:12,26.320,13.118,59.966,0.0,0.0,0.596,0.0,2150400.0,0.0,19.0,2620448768.0,496893952.0,23452852224.0,7048880128.0,3387531.0,1242775.0
12-04 08:32:13,25.932,13.096,60.364,0.173,0.0,0.434,0.0,2162688.0,0.0,21.0,2620604416.0,496902144.0,23473336320.0,7028232192.0,3342726.0,1249195.0
12-04 08:32:14,24.424,12.297,62.852,0.0,0.0,0.427,0.0,4329472.0,0.0,38.0,2621427712.0,496902144.0,23494148096.0,7006597120.0,3548552.0,1358032.0
12-04 08:32:15,22.451,10.797,66.153,0.086,0.0,0.514,0.0,2150400.0,0.0,19.0,2621894656.0,496902144.0,23511216128.0,6989062144.0,5394910.0,1280690.0
12-04 08:32:16,26.275,12.446,60.847,0.086,0.0,0.346,0.0,2146304.0,0.0,19.0,2623111168.0,496902144.0,23530409984.0,6968651776.0,3327922.0,1240734.0
12-04 08:32:17,26.809,12.766,59.915,0.0,0.0,0.511,0.0,2146304.0,0.0,19.0,2623463424.0,496902144.0,23549796352.0,6948913152.0,3333154.0,1244273.0
12-04 08:32:18,24.253,12.383,62.938,0.085,0.0,0.342,0.0,4345856.0,0.0,41.0,2623393792.0,496902144.0,23572025344.0,6926753792.0,3567044.0,1368417.0
12-04 08:32:19,21.899,11.634,65.954,0.086,0.0,0.428,0.0,2162688.0,0.0,22.0,2625134592.0,496910336.0,23588753408.0,6908276736.0,3379837.0,1273663.0
12-04 08:32:20,26.150,12.777,60.392,0.085,0.0,0.596,0.0,2158592.0,0.0,19.0,2628603904.0,496910336.0,23608258560.0,6885302272.0,5364416.0,1262930.0
12-04 08:32:21,26.207,13.276,59.828,0.0,0.0,0.690,0.0,2142208.0,0.0,19.0,2629332992.0,496910336.0,23628046336.0,6864785408.0,3366784.0,1270438.0
12-04 08:32:22,24.607,10.908,63.874,0.087,0.0,0.524,0.0,4317184.0,0.0,38.0,2629959680.0,496910336.0,23648800768.0,6843404288.0,3547690.0,1358920.0
12-04 08:32:23,20.790,11.856,66.924,0.0,0.0,0.430,0.0,2174976.0,0.0,21.0,2632880128.0,496910336.0,23665659904.0,6823624704.0,5322024.0,1279570.0
12-04 08:32:24,26.170,12.825,60.485,0.087,0.0,0.433,0.0,2154496.0,0.0,19.0,2630590464.0,496910336.0,23685062656.0,6806511616.0,3387818.0,1234761.0
12-04 08:32:25,26.695,13.390,59.492,0.085,0.0,0.339,0.0,2166784.0,0.0,21.0,2632196096.0,496918528.0,23705747456.0,6784212992.0,3339963.0,1246304.0
12-04 08:32:26,23.892,11.990,63.423,0.087,0.0,0.608,0.0,4313088.0,0.0,39.0,2635292672.0,496918528.0,23725924352.0,6760939520.0,3571914.0,1368826.0
12-04 08:32:27,21.348,11.150,66.897,0.0,0.0,0.605,0.0,2150400.0,0.0,19.0,2634420224.0,496918528.0,23744421888.0,6743314432.0,5293225.0,1280110.0
12-04 08:32:28,20.191,11.092,60.659,7.712,0.0,0.347,0.0,203259904.0,0.0,321.0,2635968512.0,496918528.0,23759454208.0,6726733824.0,3320148.0,1184828.0
12-04 08:32:29,11.121,6.552,70.345,11.552,0.0,0.431,0.0,266346496.0,0.0,410.0,2634600448.0,496918528.0,23768080384.0,6719475712.0,1729728.0,1166398.0
12-04 08:32:30,27.483,12.757,57.620,1.627,0.0,0.514,0.0,69570560.0,0.0,163.0,2635767808.0,496918528.0,23789469696.0,6696919040.0,4962721.0,1331356.0
12-04 08:32:31,32.684,15.495,51.228,0.085,0.0,0.508,0.0,4358144.0,0.0,41.0,2637148160.0,496926720.0,23814000640.0,6670999552.0,3515607.0,1339133.0
12-04 08:32:32,32.787,14.323,52.286,0.0,0.0,0.604,0.0,4313088.0,0.0,38.0,2638307328.0,496926720.0,23839764480.0,6644076544.0,5537376.0,1351592.0
12-04 08:32:33,27.327,13.834,58.155,0.085,0.0,0.598,0.0,2150400.0,0.0,19.0,2639474688.0,496926720.0,23861596160.0,6621077504.0,3356435.0,1258441.0
12-04 08:32:34,25.926,12.059,61.499,0.086,0.0,0.431,0.0,4349952.0,0.0,41.0,2642006016.0,496926720.0,23881146368.0,6598995968.0,3527481.0,1339093.0
12-04 08:32:35,21.937,11.225,66.495,0.0,0.0,0.343,0.0,2146304.0,0.0,20.0,2641395712.0,496926720.0,23900577792.0,6580174848.0,3368068.0,1267497.0
12-04 08:32:36,26.401,11.375,61.460,0.0,0.0,0.764,0.0,2158592.0,0.0,19.0,2643640320.0,496926720.0,23918682112.0,6559825920.0,5366726.0,1265998.0
12-04 08:32:37,27.997,13.356,57.791,0.086,0.0,0.771,0.0,2162688.0,0.0,21.0,2644615168.0,496934912.0,23938961408.0,6538563584.0,3347088.0,1253155.0
12-04 08:32:38,24.676,11.734,62.985,0.086,0.0,0.518,0.0,4308992.0,0.0,38.0,2643845120.0,496934912.0,23960588288.0,6517706752.0,3551423.0,1356318.0
12-04 08:32:39,22.118,11.443,65.927,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,2644197376.0,496934912.0,23977365504.0,6500577280.0,5411325.0,1298235.0
12-04 08:32:40,25.127,14.177,59.847,0.170,0.0,0.679,0.0,2150400.0,0.0,19.0,2647363584.0,496934912.0,23996997632.0,6477778944.0,3321090.0,1237131.0
12-04 08:32:41,26.046,13.407,59.863,0.0,0.0,0.683,0.0,2150400.0,0.0,19.0,2648027136.0,496934912.0,24018137088.0,6455975936.0,3362924.0,1259849.0
12-04 08:32:42,17.343,7.445,74.958,0.0,0.0,0.254,0.0,4313088.0,0.0,38.0,2649055232.0,496934912.0,24032743424.0,6440341504.0,2798940.0,622207.0
12-04 08:32:43,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2649141248.0,496943104.0,24034045952.0,6438944768.0,2451.0,3625.0
12-04 08:32:44,0.500,0.500,99.001,0.0,0.0,0.0,0.0,221184.0,0.0,23.0,2649141248.0,496943104.0,24034045952.0,6438944768.0,59929.0,8439.0
12-04 08:32:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649153536.0,496943104.0,24034287616.0,6438690816.0,2057.0,2682.0
12-04 08:32:46,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649149440.0,496943104.0,24034291712.0,6438690816.0,2303.0,2814.0
12-04 08:32:47,0.083,0.501,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649149440.0,496943104.0,24034291712.0,6438690816.0,1857.0,2500.0
12-04 08:32:48,0.334,0.417,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649698304.0,496943104.0,24034291712.0,6438141952.0,4252.0,4933.0
12-04 08:32:49,1.174,0.923,97.735,0.168,0.0,0.0,0.0,45056.0,0.0,5.0,2649792512.0,496951296.0,24034291712.0,6438039552.0,108771.0,112656.0
12-04 08:32:50,20.291,11.130,68.151,0.0,0.0,0.428,0.0,0.0,0.0,0.0,2648793088.0,496951296.0,24048394240.0,6424936448.0,3337057.0,1353028.0
12-04 08:32:51,28.412,15.536,55.279,0.0,0.0,0.773,0.0,4317184.0,0.0,39.0,2649804800.0,496951296.0,24071700480.0,6400618496.0,4199015.0,1618036.0
12-04 08:32:52,30.166,14.560,54.228,0.0,0.0,1.046,0.0,5623808.0,0.0,29.0,2650820608.0,496951296.0,24094457856.0,6376845312.0,5225918.0,1480996.0
12-04 08:32:53,35.897,16.239,46.154,0.940,0.0,0.769,0.0,75149312.0,0.0,164.0,2652688384.0,496955392.0,24117760000.0,6351671296.0,3634872.0,1498421.0
12-04 08:32:54,30.229,15.157,53.683,0.0,0.0,0.931,0.0,2314240.0,0.0,29.0,2653487104.0,496955392.0,24138747904.0,6329884672.0,5669036.0,1529861.0
12-04 08:32:55,30.163,15.853,53.213,0.171,0.0,0.600,0.0,4317184.0,0.0,40.0,2652958720.0,496963584.0,24164028416.0,6305124352.0,3742161.0,1551029.0
12-04 08:32:56,29.727,14.566,54.770,0.085,0.0,0.852,0.0,2142208.0,0.0,19.0,2654523392.0,496963584.0,24186892288.0,6280695808.0,5610023.0,1495009.0
12-04 08:32:57,30.453,15.654,53.379,0.0,0.0,0.513,0.0,2154496.0,0.0,19.0,2654605312.0,496963584.0,24208080896.0,6259425280.0,3706339.0,1542504.0
12-04 08:32:58,30.874,14.504,53.774,0.085,0.0,0.763,0.0,4304896.0,0.0,38.0,2656157696.0,496963584.0,24233721856.0,6232231936.0,5704209.0,1542608.0
12-04 08:32:59,31.512,15.628,52.263,0.0,0.0,0.598,0.0,4321280.0,0.0,38.0,2656038912.0,496963584.0,24257232896.0,6208839680.0,3802287.0,1588158.0
12-04 08:33:00,22.942,12.609,57.968,5.692,0.0,0.788,0.0,263049216.0,0.0,432.0,2658414592.0,496963584.0,24274362368.0,6189334528.0,5496490.0,1443156.0
12-04 08:33:01,18.761,9.639,64.028,6.799,0.0,0.775,0.0,185569280.0,0.0,350.0,2658897920.0,496971776.0,24289759232.0,6173446144.0,3495896.0,1427536.0
12-04 08:33:02,32.532,15.622,50.901,0.086,0.0,0.858,0.0,4304896.0,0.0,38.0,2658467840.0,496975872.0,24316100608.0,6147530752.0,5849106.0,1624091.0
12-04 08:33:03,31.624,16.667,51.197,0.0,0.0,0.513,0.0,2146304.0,0.0,19.0,2659766272.0,496979968.0,24339902464.0,6122426368.0,3450066.0,1403998.0
12-04 08:33:04,32.313,15.986,51.020,0.0,0.0,0.680,0.0,4317184.0,0.0,39.0,2665324544.0,496979968.0,24365195264.0,6091575296.0,5851005.0,1622350.0
12-04 08:33:05,30.936,15.685,52.513,0.0,0.0,0.867,0.0,4300800.0,0.0,38.0,2666835968.0,496979968.0,24388976640.0,6066282496.0,3805754.0,1596440.0
12-04 08:33:06,31.191,16.281,51.500,0.086,0.0,0.943,0.0,2150400.0,0.0,19.0,2666725376.0,496979968.0,24413077504.0,6042292224.0,5533804.0,1456894.0
12-04 08:33:07,31.637,16.539,50.975,0.085,0.0,0.763,0.0,4378624.0,0.0,45.0,2668425216.0,496988160.0,24437952512.0,6015709184.0,3747339.0,1567107.0
12-04 08:33:08,32.930,14.780,51.426,0.173,0.0,0.691,0.0,4300800.0,0.0,39.0,2668703744.0,496988160.0,24464769024.0,5988614144.0,5859203.0,1629818.0
12-04 08:33:09,32.819,14.567,51.842,0.0,0.0,0.771,0.0,2146304.0,0.0,19.0,2667827200.0,496988160.0,24488009728.0,5966249984.0,3507211.0,1446328.0
12-04 08:33:10,32.724,15.492,50.305,0.522,0.0,0.957,0.0,41439232.0,0.0,119.0,2671263744.0,496988160.0,24510255104.0,5940568064.0,5825735.0,1609620.0
12-04 08:33:11,32.730,14.212,52.369,0.0,0.0,0.689,0.0,2170880.0,0.0,19.0,2671067136.0,496988160.0,24533438464.0,5917581312.0,3581586.0,1481569.0
12-04 08:33:12,27.724,15.606,55.711,0.174,0.0,0.785,0.0,4308992.0,0.0,40.0,2672013312.0,496996352.0,24556949504.0,5893115904.0,5800222.0,1598791.0
12-04 08:33:13,30.390,14.771,54.244,0.0,0.0,0.594,0.0,2146304.0,0.0,19.0,2675097600.0,496996352.0,24578002944.0,5868978176.0,3492379.0,1430042.0
12-04 08:33:14,31.434,15.544,52.073,0.086,0.0,0.864,0.0,4304896.0,0.0,38.0,2674753536.0,496996352.0,24604536832.0,5842788352.0,5878252.0,1639514.0
12-04 08:33:15,29.520,14.760,55.109,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,2675396608.0,496996352.0,24626544640.0,5820137472.0,3625870.0,1502459.0
12-04 08:33:16,29.846,14.494,55.146,0.086,0.0,0.429,0.0,4300800.0,0.0,38.0,2675261440.0,496996352.0,24651444224.0,5795373056.0,5734191.0,1563500.0
12-04 08:33:17,31.092,14.847,53.362,0.0,0.0,0.699,0.0,2170880.0,0.0,22.0,2675884032.0,496996352.0,24674533376.0,5771661312.0,3659246.0,1518365.0
12-04 08:33:18,29.139,15.034,55.068,0.169,0.0,0.591,0.0,4296704.0,0.0,38.0,2676703232.0,497004544.0,24697384960.0,5747982336.0,5702858.0,1549433.0
12-04 08:33:19,29.316,15.470,54.274,0.0,0.0,0.940,0.0,2170880.0,0.0,22.0,2677796864.0,497004544.0,24718757888.0,5725515776.0,3507771.0,1430879.0
12-04 08:33:20,32.744,14.899,51.263,0.084,0.0,1.010,0.0,4304896.0,0.0,38.0,2678870016.0,497004544.0,24743723008.0,5699477504.0,5831095.0,1618307.0
12-04 08:33:21,31.098,14.721,53.484,0.087,0.0,0.610,0.0,4329472.0,0.0,40.0,2681217024.0,497004544.0,24769622016.0,5671231488.0,3703000.0,1547687.0
12-04 08:33:22,30.703,15.009,53.516,0.0,0.0,0.772,0.0,2150400.0,0.0,19.0,2681847808.0,497004544.0,24791912448.0,5648310272.0,5685811.0,1535364.0
12-04 08:33:23,29.685,14.361,55.079,0.0,0.0,0.876,0.0,4308992.0,0.0,38.0,2681171968.0,497004544.0,24816877568.0,5624020992.0,4575108.0,1600653.0
12-04 08:33:24,29.983,15.206,53.866,0.172,0.0,0.773,0.0,2158592.0,0.0,21.0,2683469824.0,497012736.0,24838074368.0,5600518144.0,4764021.0,1449759.0
12-04 08:33:25,31.138,14.200,53.721,0.0,0.0,0.941,0.0,4304896.0,0.0,38.0,2684547072.0,497012736.0,24863760384.0,5573754880.0,3838013.0,1602239.0
12-04 08:33:26,29.652,13.913,55.739,0.087,0.0,0.609,0.0,2170880.0,0.0,21.0,2683768832.0,497012736.0,24885366784.0,5552926720.0,5603290.0,1506963.0
12-04 08:33:27,29.525,13.796,56.063,0.088,0.0,0.527,0.0,2154496.0,0.0,19.0,2686099456.0,497012736.0,24906096640.0,5529866240.0,3628929.0,1503061.0
12-04 08:33:28,29.188,15.905,54.061,0.085,0.0,0.761,0.0,4308992.0,0.0,38.0,2686189568.0,497012736.0,24930942976.0,5504929792.0,5678819.0,1534094.0
12-04 08:33:29,30.624,15.141,53.550,0.0,0.0,0.684,0.0,2150400.0,0.0,19.0,2687168512.0,497012736.0,24952979456.0,5481914368.0,3576468.0,1473255.0
12-04 08:33:30,30.996,14.372,53.680,0.087,0.0,0.866,0.0,4354048.0,0.0,43.0,2687504384.0,497020928.0,24977686528.0,5456863232.0,5794673.0,1593671.0
12-04 08:33:31,30.171,15.128,51.453,2.564,0.0,0.684,0.0,148152320.0,0.0,255.0,2688020480.0,497020928.0,25000849408.0,5433184256.0,3671591.0,1513861.0
12-04 08:33:32,14.601,8.913,65.789,10.017,0.0,0.679,0.0,259792896.0,0.0,448.0,2688614400.0,497020928.0,25011236864.0,5422202880.0,4161498.0,1433438.0
12-04 08:33:33,14.286,9.439,68.452,7.228,0.0,0.595,0.0,243200000.0,0.0,428.0,2689482752.0,497020928.0,25024622592.0,5407948800.0,4907462.0,1467800.0
12-04 08:33:34,32.109,16.140,50.726,0.085,0.0,0.939,0.0,2158592.0,0.0,19.0,2689347584.0,497020928.0,25047928832.0,5384777728.0,5550905.0,1469591.0
12-04 08:33:35,32.338,15.444,51.451,0.085,0.0,0.683,0.0,4325376.0,0.0,38.0,2689310720.0,497020928.0,25073192960.0,5359550464.0,3770467.0,1576102.0
12-04 08:33:36,32.639,15.903,50.541,0.083,0.0,0.833,0.0,4263936.0,0.0,37.0,2693566464.0,497029120.0,25098280960.0,5330198528.0,5689614.0,1527895.0
12-04 08:33:37,33.417,15.953,50.042,0.084,0.0,0.504,0.0,2195456.0,0.0,22.0,2693390336.0,497029120.0,25121075200.0,5307580416.0,3595093.0,1487776.0
12-04 08:33:38,31.732,15.866,51.458,0.086,0.0,0.858,0.0,4304896.0,0.0,38.0,2694721536.0,497029120.0,25146085376.0,5281239040.0,5860925.0,1632906.0
12-04 08:33:39,32.355,15.013,51.682,0.086,0.0,0.863,0.0,4198400.0,0.0,34.0,2695675904.0,497029120.0,25172107264.0,5254262784.0,3681784.0,1540875.0
12-04 08:33:40,33.419,14.777,50.945,0.0,0.0,0.859,0.0,2265088.0,0.0,25.0,2695712768.0,497029120.0,25196261376.0,5230071808.0,5653489.0,1520354.0
12-04 08:33:41,35.873,15.325,47.688,0.428,0.0,0.685,0.0,42467328.0,0.0,111.0,2696433664.0,497029120.0,25255366656.0,5170245632.0,3785552.0,1585189.0
12-04 08:33:42,36.075,15.767,46.701,0.686,0.0,0.771,0.0,41955328.0,0.0,101.0,2697039872.0,497037312.0,25243934720.0,5181063168.0,5559568.0,1469080.0
12-04 08:33:43,31.771,15.278,51.997,0.0,0.0,0.955,0.0,4403200.0,0.0,40.0,2699370496.0,497037312.0,25268408320.0,5154258944.0,3786174.0,1586997.0
12-04 08:33:44,32.361,15.622,50.901,0.172,0.0,0.944,0.0,4292608.0,0.0,38.0,2698145792.0,497037312.0,25294376960.0,5129515008.0,5834090.0,1615867.0
12-04 08:33:45,32.084,14.647,52.485,0.0,0.0,0.785,0.0,2166784.0,0.0,20.0,2699722752.0,497037312.0,25317597184.0,5104717824.0,3501527.0,1432504.0
12-04 08:33:46,32.655,16.370,50.212,0.0,0.0,0.763,0.0,4313088.0,0.0,38.0,2700230656.0,497037312.0,25343746048.0,5078061056.0,5792027.0,1595826.0
12-04 08:33:47,33.418,15.221,50.680,0.085,0.0,0.595,0.0,4317184.0,0.0,38.0,2701320192.0,497037312.0,25368297472.0,5052420096.0,3808922.0,1597581.0
12-04 08:33:48,32.322,15.165,51.646,0.087,0.0,0.780,0.0,2158592.0,0.0,21.0,2701959168.0,497045504.0,25392480256.0,5027590144.0,5557710.0,1472020.0
12-04 08:33:49,31.674,16.309,51.245,0.0,0.0,0.773,0.0,4313088.0,0.0,38.0,2701524992.0,497045504.0,25417474048.0,5003030528.0,3739467.0,1530828.0
12-04 08:33:50,15.670,5.476,78.686,0.084,0.0,0.084,0.0,4317184.0,0.0,38.0,2702925824.0,497045504.0,25431756800.0,4987346944.0,2368857.0,202535.0
12-04 08:33:51,0.084,0.418,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2702999552.0,497045504.0,25432588288.0,4986441728.0,2891.0,4079.0
12-04 08:33:52,0.418,0.334,99.164,0.084,0.0,0.0,0.0,188416.0,0.0,18.0,2703020032.0,497045504.0,25432821760.0,4986187776.0,57378.0,6834.0
12-04 08:33:53,0.167,0.334,99.499,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2703020032.0,497045504.0,25432821760.0,4986187776.0,2175.0,2915.0
12-04 08:33:54,0.250,0.334,99.332,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2703261696.0,497053696.0,25432825856.0,4985933824.0,3391.0,4970.0
12-04 08:33:55,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2703253504.0,497053696.0,25432834048.0,4985933824.0,1917.0,2411.0
12-04 08:33:56,0.084,0.501,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2703253504.0,497053696.0,25432834048.0,4985933824.0,1463.0,1556.0
12-04 08:33:57,4.810,3.629,91.392,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,2701967360.0,497053696.0,25436405760.0,4983648256.0,560469.0,558868.0
12-04 08:33:58,26.231,12.818,60.441,0.0,0.0,0.509,0.0,2166784.0,0.0,19.0,2702512128.0,497053696.0,25454370816.0,4965138432.0,3650233.0,1539391.0
12-04 08:33:59,30.539,16.168,52.780,0.086,0.0,0.428,0.0,2158592.0,0.0,19.0,2704228352.0,497053696.0,25476702208.0,4941090816.0,5590471.0,1553160.0
12-04 08:34:00,30.783,16.522,51.739,0.174,0.0,0.783,0.0,4227072.0,0.0,37.0,2704666624.0,497061888.0,25503944704.0,4913401856.0,5291202.0,1686732.0
12-04 08:34:01,32.959,15.186,51.079,0.0,0.0,0.777,0.0,2273280.0,0.0,25.0,2704834560.0,497061888.0,25526910976.0,4890267648.0,4284708.0,1582794.0
12-04 08:34:02,31.261,16.580,51.036,0.086,0.0,1.036,0.0,4313088.0,0.0,39.0,2706853888.0,497061888.0,25552326656.0,4862832640.0,6052246.0,1762341.0
12-04 08:34:03,32.017,15.794,49.614,1.459,0.0,1.116,0.0,100147200.0,0.0,180.0,2708529152.0,497061888.0,25576210432.0,4837273600.0,3563424.0,1532144.0
12-04 08:34:04,18.930,11.036,59.932,9.338,0.0,0.764,0.0,267440128.0,0.0,436.0,2708369408.0,497061888.0,25588850688.0,4824793088.0,5754708.0,1615359.0
12-04 08:34:05,24.617,11.670,56.048,6.985,0.0,0.681,0.0,137957376.0,0.0,267.0,2707058688.0,497061888.0,25608040448.0,4806914048.0,5529831.0,1519162.0
12-04 08:34:06,31.625,16.334,51.173,0.0,0.0,0.869,0.0,4317184.0,0.0,40.0,2708664320.0,497070080.0,25633947648.0,4779393024.0,4368339.0,1779025.0
12-04 08:34:07,31.776,16.907,50.637,0.0,0.0,0.680,0.0,2166784.0,0.0,20.0,2709295104.0,497070080.0,25656872960.0,4755836928.0,3336348.0,1569839.0
12-04 08:34:08,32.335,15.312,51.411,0.086,0.0,0.855,0.0,4304896.0,0.0,38.0,2712756224.0,497070080.0,25682436096.0,4726812672.0,1838412.0,1666013.0
12-04 08:34:09,30.345,17.241,51.724,0.0,0.0,0.690,0.0,4087808.0,0.0,38.0,2712723456.0,497070080.0,25707220992.0,4702060544.0,3739554.0,1738722.0
12-04 08:34:10,29.614,13.648,55.708,0.086,0.0,0.944,0.0,2158592.0,0.0,19.0,2712723456.0,497070080.0,25729052672.0,4680228864.0,7653685.0,1557741.0
12-04 08:34:11,33.217,15.385,50.962,0.0,0.0,0.437,0.0,2150400.0,0.0,19.0,2714472448.0,497070080.0,25752059904.0,4655472640.0,7658919.0,1571797.0
12-04 08:34:12,31.810,16.751,50.592,0.085,0.0,0.761,0.0,4313088.0,0.0,40.0,2715250688.0,497078272.0,25776893952.0,4629852160.0,6037800.0,1780111.0
12-04 08:34:13,32.118,15.017,51.823,0.0,0.0,1.042,0.0,2154496.0,0.0,19.0,2717970432.0,497078272.0,25800392704.0,4603633664.0,5697485.0,1592405.0
12-04 08:34:14,32.678,15.825,50.727,0.086,0.0,0.684,0.0,4321280.0,0.0,41.0,2716651520.0,497078272.0,25826492416.0,4578852864.0,3861252.0,1679149.0
12-04 08:34:15,31.791,16.195,50.985,0.086,0.0,0.943,0.0,2220032.0,0.0,24.0,2717896704.0,497078272.0,25851600896.0,4552499200.0,5854289.0,1680419.0
12-04 08:34:16,32.416,15.219,51.505,0.0,0.0,0.860,0.0,4280320.0,0.0,35.0,2717913088.0,497078272.0,25877053440.0,4527030272.0,5810327.0,1656528.0
12-04 08:34:17,31.853,16.055,50.726,0.085,0.0,1.281,0.0,4259840.0,0.0,35.0,2718449664.0,497078272.0,25900773376.0,4502773760.0,3818856.0,1658737.0
12-04 08:34:18,32.355,15.358,51.337,0.173,0.0,0.777,0.0,2236416.0,0.0,25.0,2720243712.0,497086464.0,25924247552.0,4477497344.0,5772310.0,1635795.0
12-04 08:34:19,30.923,16.376,52.003,0.0,0.0,0.697,0.0,4313088.0,0.0,39.0,2721427456.0,497086464.0,25948741632.0,4451819520.0,5788235.0,1745441.0
12-04 08:34:20,33.049,16.184,50.170,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2721509376.0,497090560.0,25973178368.0,4427296768.0,3757190.0,1512851.0
12-04 08:34:21,32.198,16.525,50.426,0.085,0.0,0.767,0.0,4317184.0,0.0,38.0,2721075200.0,497090560.0,25999589376.0,4401319936.0,6018047.0,1771579.0
12-04 08:34:22,35.926,15.469,47.591,0.338,0.0,0.676,0.0,30904320.0,0.0,86.0,2724077568.0,497090560.0,26021027840.0,4376879104.0,3547475.0,1510276.0
12-04 08:34:23,32.506,15.825,50.556,0.171,0.0,0.941,0.0,4386816.0,0.0,41.0,2723348480.0,497098752.0,26046763008.0,4351864832.0,6066670.0,1798329.0
12-04 08:34:24,31.298,16.251,51.677,0.0,0.0,0.774,0.0,2154496.0,0.0,20.0,2723958784.0,497098752.0,26071228416.0,4326789120.0,3556411.0,1505013.0
12-04 08:34:25,32.576,16.070,50.655,0.087,0.0,0.611,0.0,6672384.0,0.0,53.0,2726227968.0,497098752.0,26097029120.0,4298719232.0,6005874.0,1761551.0
12-04 08:34:26,34.190,16.281,48.158,0.428,0.0,0.943,0.0,39350272.0,0.0,93.0,2729259008.0,497098752.0,26116190208.0,4276527104.0,5614755.0,1555464.0
12-04 08:34:27,31.861,16.737,50.467,0.085,0.0,0.850,0.0,4325376.0,0.0,38.0,2729336832.0,497098752.0,26143059968.0,4249579520.0,3994881.0,1752416.0
12-04 08:34:28,33.105,15.997,50.043,0.0,0.0,0.855,0.0,2150400.0,0.0,19.0,2730602496.0,497098752.0,26166632448.0,4224741376.0,5653148.0,1572237.0
12-04 08:34:29,32.956,14.647,51.177,0.087,0.0,1.133,0.0,4325376.0,0.0,40.0,2730299392.0,497106944.0,26192097280.0,4199571456.0,5961148.0,1735941.0
12-04 08:34:30,32.116,16.398,50.552,0.085,0.0,0.850,0.0,4243456.0,0.0,35.0,2731737088.0,497106944.0,26217746432.0,4172484608.0,3811865.0,1642552.0
12-04 08:34:31,33.561,15.371,50.043,0.0,0.0,1.025,0.0,2207744.0,0.0,22.0,2731331584.0,497106944.0,26240946176.0,4149690368.0,5790715.0,1655265.0
12-04 08:34:32,31.174,17.098,50.691,0.086,0.0,0.950,0.0,4308992.0,0.0,38.0,2732662784.0,497106944.0,26266968064.0,4122337280.0,5951218.0,1716860.0
12-04 08:34:33,31.979,15.730,51.426,0.0,0.0,0.864,0.0,2146304.0,0.0,19.0,2732781568.0,497106944.0,26290765824.0,4098420736.0,3629791.0,1562669.0
12-04 08:34:34,33.709,14.731,50.607,0.0,0.0,0.953,0.0,4313088.0,0.0,41.0,2734649344.0,497106944.0,26315505664.0,4071813120.0,5974082.0,1747068.0
12-04 08:34:35,22.793,12.596,59.126,4.970,0.0,0.514,0.0,189448192.0,0.0,325.0,2734489600.0,497115136.0,26332725248.0,4054745088.0,5644033.0,1566945.0
12-04 08:34:36,14.755,10.371,61.467,12.479,0.0,0.927,0.0,256901120.0,0.0,426.0,2734211072.0,497115136.0,26343911424.0,4043837440.0,2178441.0,1514874.0
12-04 08:34:37,17.317,10.272,62.479,9.168,0.0,0.764,0.0,228884480.0,0.0,432.0,2741469184.0,497115136.0,26356871168.0,4023619584.0,7087665.0,1582753.0
12-04 08:34:38,37.088,15.858,45.407,0.607,0.0,1.040,0.0,58503168.0,0.0,124.0,2741796864.0,497115136.0,26437361664.0,3942801408.0,3505228.0,1488945.0
12-04 08:34:39,33.447,16.724,48.635,0.341,0.0,0.853,0.0,26005504.0,0.0,81.0,2743230464.0,497115136.0,26404515840.0,3974213632.0,6136338.0,1822650.0
12-04 08:34:40,32.879,16.014,50.256,0.085,0.0,0.767,0.0,2158592.0,0.0,19.0,2741821440.0,497115136.0,26428817408.0,3951321088.0,5574125.0,1520099.0
12-04 08:34:41,32.678,15.227,50.898,0.086,0.0,1.112,0.0,4321280.0,0.0,40.0,2743664640.0,497123328.0,26454286336.0,3924000768.0,3994781.0,1748630.0
12-04 08:34:42,33.248,15.167,50.643,0.0,0.0,0.943,0.0,2158592.0,0.0,19.0,2743013376.0,497123328.0,26477740032.0,3901198336.0,5613539.0,1551966.0
12-04 08:34:43,31.362,16.367,51.328,0.086,0.0,0.857,0.0,4313088.0,0.0,38.0,2744688640.0,497123328.0,26503380992.0,3873882112.0,3955055.0,1729636.0
12-04 08:34:44,32.062,16.205,50.780,0.087,0.0,0.867,0.0,2162688.0,0.0,20.0,2744897536.0,497123328.0,26527752192.0,3849302016.0,5728624.0,1605688.0
12-04 08:34:45,31.180,16.710,51.249,0.0,0.0,0.861,0.0,4308992.0,0.0,38.0,2745823232.0,497123328.0,26552946688.0,3823181824.0,5853809.0,1682236.0
12-04 08:34:46,31.869,16.279,50.646,0.086,0.0,1.120,0.0,4321280.0,0.0,38.0,2746826752.0,497123328.0,26578903040.0,3796221952.0,5464735.0,1675145.0
12-04 08:34:47,31.913,15.565,51.826,0.0,0.0,0.696,0.0,2170880.0,0.0,21.0,2747236352.0,497131520.0,26601484288.0,3773222912.0,4099277.0,1589413.0
12-04 08:34:48,32.801,16.569,49.790,0.084,0.0,0.757,0.0,4304896.0,0.0,38.0,2747617280.0,497131520.0,26627919872.0,3746406400.0,4020370.0,1760236.0
12-04 08:34:49,32.283,16.525,50.426,0.085,0.0,0.681,0.0,2158592.0,0.0,20.0,2748489728.0,497131520.0,26651627520.0,3721826304.0,5613016.0,1551434.0
12-04 08:34:50,32.180,16.090,50.952,0.0,0.0,0.779,0.0,4358144.0,0.0,41.0,2750164992.0,497131520.0,26676162560.0,3695616000.0,5984070.0,1743553.0
12-04 08:34:51,32.010,15.789,51.337,0.0,0.0,0.863,0.0,2154496.0,0.0,20.0,2749685760.0,497131520.0,26700394496.0,3671863296.0,5584287.0,1539732.0
12-04 08:34:52,32.847,15.352,50.858,0.0,0.0,0.943,0.0,4329472.0,0.0,40.0,2750586880.0,497131520.0,26725117952.0,3646238720.0,3984905.0,1738125.0
12-04 08:34:53,32.707,15.713,50.299,0.085,0.0,1.196,0.0,2174976.0,0.0,22.0,2750947328.0,497139712.0,26749190144.0,3621797888.0,5617126.0,1552504.0
12-04 08:34:54,31.561,15.519,52.049,0.174,0.0,0.697,0.0,4308992.0,0.0,38.0,2751528960.0,497139712.0,26774818816.0,3595587584.0,3948507.0,1725594.0
12-04 08:34:55,33.218,15.052,50.779,0.0,0.0,0.952,0.0,2150400.0,0.0,19.0,2753294336.0,497139712.0,26797432832.0,3571208192.0,5752790.0,1627714.0
12-04 08:34:56,32.035,15.758,51.429,0.0,0.0,0.779,0.0,4308992.0,0.0,38.0,2754084864.0,497139712.0,26822868992.0,3544981504.0,5897941.0,1700293.0
12-04 08:34:57,31.993,16.253,50.813,0.086,0.0,0.855,0.0,4358144.0,0.0,41.0,2754224128.0,497139712.0,26848522240.0,3519188992.0,3807318.0,1645757.0
12-04 08:34:58,32.476,15.938,50.728,0.0,0.0,0.857,0.0,2150400.0,0.0,19.0,2754351104.0,497139712.0,26872713216.0,3494871040.0,5696540.0,1595262.0
12-04 08:34:59,32.021,16.267,50.685,0.171,0.0,0.856,0.0,4321280.0,0.0,40.0,2755129344.0,497147904.0,26899005440.0,3467792384.0,6069884.0,1799512.0
12-04 08:35:00,31.952,15.889,51.468,0.0,0.0,0.691,0.0,2146304.0,0.0,19.0,2755346432.0,497147904.0,26922852352.0,3443728384.0,3564049.0,1519648.0
12-04 08:35:01,31.624,16.239,51.026,0.085,0.0,1.026,0.0,4313088.0,0.0,40.0,2755289088.0,497147904.0,26947710976.0,3418927104.0,5995979.0,1752170.0
12-04 08:35:02,32.182,16.344,50.548,0.0,0.0,0.927,0.0,2158592.0,0.0,20.0,2757787648.0,497147904.0,26970316800.0,3393822720.0,3540955.0,1505081.0
12-04 08:35:03,32.479,16.496,50.427,0.0,0.0,0.598,0.0,4333568.0,0.0,38.0,2758602752.0,497147904.0,26996027392.0,3367297024.0,6057227.0,1773556.0
12-04 08:35:04,32.872,15.657,50.779,0.0,0.0,0.692,0.0,2150400.0,0.0,19.0,2757976064.0,497147904.0,27020529664.0,3343421440.0,5654636.0,1581408.0
12-04 08:35:05,33.333,15.320,50.421,0.168,0.0,0.758,0.0,4325376.0,0.0,40.0,2760929280.0,497156096.0,27044896768.0,3316092928.0,3917645.0,1711014.0
12-04 08:35:06,32.849,16.510,49.786,0.086,0.0,0.770,0.0,4079616.0,0.0,26.0,2759655424.0,497156096.0,27071713280.0,3290550272.0,5826490.0,1654833.0
12-04 08:35:07,25.550,15.228,54.230,4.061,0.0,0.931,0.0,99102720.0,0.0,194.0,2761207808.0,497156096.0,27089092608.0,3271618560.0,5761309.0,1635808.0
12-04 08:35:08,14.667,10.750,61.833,12.0,0.0,0.750,0.0,258998272.0,0.0,439.0,2762665984.0,497156096.0,27099762688.0,3259490304.0,2164233.0,1504161.0
12-04 08:35:09,14.505,8.788,64.505,11.519,0.0,0.683,0.0,267399168.0,0.0,468.0,2761920512.0,497156096.0,27110703104.0,3249295360.0,1534888.0,1503360.0
12-04 08:35:10,29.700,15.193,53.133,1.030,0.0,0.944,0.0,49160192.0,0.0,149.0,2761662464.0,497156096.0,27135008768.0,3225247744.0,9290053.0,1698138.0
12-04 08:35:11,31.795,16.068,51.111,0.085,0.0,0.940,0.0,2162688.0,0.0,21.0,2764591104.0,497164288.0,27157282816.0,3200036864.0,5584992.0,1536555.0
12-04 08:35:12,31.592,16.267,51.284,0.086,0.0,0.771,0.0,4329472.0,0.0,38.0,2764083200.0,497164288.0,27183513600.0,3174313984.0,6049418.0,1762668.0
12-04 08:35:13,32.526,15.744,51.038,0.0,0.0,0.692,0.0,2154496.0,0.0,19.0,2765512704.0,497164288.0,27206610944.0,3149787136.0,3596974.0,1537306.0
12-04 08:35:14,32.358,16.351,50.516,0.086,0.0,0.688,0.0,4317184.0,0.0,38.0,2765398016.0,497164288.0,27232526336.0,3123986432.0,5997536.0,1752365.0
12-04 08:35:15,32.532,15.794,50.987,0.0,0.0,0.687,0.0,2191360.0,0.0,22.0,2767753216.0,497164288.0,27255574528.0,3098583040.0,5663187.0,1574239.0
12-04 08:35:16,33.956,15.620,49.491,0.085,0.0,0.849,0.0,4304896.0,0.0,39.0,2767581184.0,497164288.0,27281780736.0,3072548864.0,3902011.0,1687817.0
12-04 08:35:17,31.997,16.212,50.427,0.085,0.0,1.280,0.0,4313088.0,0.0,40.0,2767699968.0,497172480.0,27307646976.0,3046555648.0,5865942.0,1694206.0
12-04 08:35:18,32.734,15.253,51.328,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,2768322560.0,497172480.0,27330666496.0,3022913536.0,3728975.0,1605656.0
12-04 08:35:19,32.080,15.385,51.399,0.087,0.0,1.049,0.0,4304896.0,0.0,38.0,2770632704.0,497172480.0,27356229632.0,2995040256.0,5970642.0,1742311.0
12-04 08:35:20,33.249,16.034,49.705,0.0,0.0,1.013,0.0,2154496.0,0.0,19.0,2769563648.0,497176576.0,27380936704.0,2971398144.0,5611420.0,1547399.0
12-04 08:35:21,31.928,15.921,51.377,0.086,0.0,0.688,0.0,4304896.0,0.0,38.0,2771898368.0,497176576.0,27405086720.0,2944913408.0,3960353.0,1724390.0
12-04 08:35:22,33.448,14.914,50.862,0.086,0.0,0.690,0.0,2154496.0,0.0,19.0,2771542016.0,497176576.0,27428397056.0,2921959424.0,5632649.0,1568492.0
12-04 08:35:23,31.786,15.412,51.751,0.088,0.0,0.963,0.0,4321280.0,0.0,40.0,2773024768.0,497184768.0,27454320640.0,2894544896.0,5960510.0,1727408.0
12-04 08:35:24,32.400,16.370,50.382,0.0,0.0,0.848,0.0,2158592.0,0.0,20.0,2774351872.0,497184768.0,27477213184.0,2870325248.0,3629022.0,1555723.0
12-04 08:35:25,32.590,15.609,51.029,0.086,0.0,0.686,0.0,4321280.0,0.0,38.0,2773217280.0,497184768.0,27503288320.0,2845384704.0,5975127.0,1739745.0
12-04 08:35:26,33.966,16.121,48.793,0.259,0.0,0.862,0.0,20828160.0,0.0,57.0,2774712320.0,497184768.0,27541090304.0,2806087680.0,3633253.0,1556250.0
12-04 08:35:27,36.293,17.155,44.828,0.776,0.0,0.948,0.0,70557696.0,0.0,163.0,2776313856.0,497184768.0,27550265344.0,2795311104.0,5972869.0,1744012.0
12-04 08:35:28,32.874,16.179,50.0,0.0,0.0,0.947,0.0,2220032.0,0.0,19.0,2776514560.0,497188864.0,27574415360.0,2770956288.0,5652495.0,1568046.0
12-04 08:35:29,31.763,15.358,51.920,0.175,0.0,0.785,0.0,4358144.0,0.0,42.0,2776662016.0,497197056.0,27600060416.0,2745155584.0,3948376.0,1726438.0
12-04 08:35:30,32.192,15.839,50.685,0.086,0.0,1.199,0.0,2195456.0,0.0,23.0,2777042944.0,497197056.0,27623604224.0,2721230848.0,5807897.0,1655048.0
12-04 08:35:31,32.987,15.065,50.996,0.0,0.0,0.952,0.0,4288512.0,0.0,35.0,2778083328.0,497197056.0,27648835584.0,2694959104.0,5233562.0,1625050.0
12-04 08:35:32,31.469,15.210,52.535,0.087,0.0,0.699,0.0,4300800.0,0.0,38.0,2778107904.0,497197056.0,27674931200.0,2668838912.0,4392782.0,1686054.0
12-04 08:35:33,31.878,15.197,51.965,0.0,0.0,0.961,0.0,2154496.0,0.0,19.0,2779168768.0,497197056.0,27697635328.0,2645073920.0,5762132.0,1614993.0
12-04 08:35:34,31.880,16.068,50.855,0.085,0.0,1.111,0.0,4304896.0,0.0,39.0,2778824704.0,497197056.0,27723722752.0,2619330560.0,3962779.0,1741448.0
12-04 08:35:35,31.606,17.077,50.297,0.085,0.0,0.935,0.0,2179072.0,0.0,22.0,2780418048.0,497205248.0,27746455552.0,2594996224.0,5599049.0,1551945.0
12-04 08:35:36,33.910,16.955,47.578,0.692,0.0,0.865,0.0,46178304.0,0.0,126.0,2782265344.0,497209344.0,27768954880.0,2570645504.0,6048557.0,1780920.0
12-04 08:35:37,33.671,15.359,50.295,0.0,0.0,0.675,0.0,2211840.0,0.0,19.0,2781794304.0,497213440.0,27793055744.0,2547011584.0,3568555.0,1524449.0
12-04 08:35:38,32.121,15.498,51.429,0.087,0.0,0.866,0.0,4341760.0,0.0,41.0,2782212096.0,497213440.0,27818258432.0,2521391104.0,6021323.0,1768149.0
12-04 08:35:39,31.115,16.768,51.080,0.086,0.0,0.951,0.0,2154496.0,0.0,20.0,2785206272.0,497213440.0,27841277952.0,2495377408.0,5599127.0,1549342.0
12-04 08:35:40,18.766,11.158,58.073,11.158,0.0,0.845,0.0,264773632.0,0.0,446.0,2782236672.0,497213440.0,27855044608.0,2484580352.0,3753871.0,1620039.0
12-04 08:35:41,14.589,9.754,62.680,12.383,0.0,0.594,0.0,257961984.0,0.0,441.0,2783195136.0,497221632.0,27866484736.0,2472173568.0,2170757.0,1509208.0
12-04 08:35:42,22.031,12.220,59.122,5.766,0.0,0.861,0.0,149254144.0,0.0,299.0,2786422784.0,497221632.0,27883249664.0,2452180992.0,6934062.0,1487670.0
12-04 08:35:43,32.087,15.913,51.304,0.0,0.0,0.696,0.0,4304896.0,0.0,38.0,2786926592.0,497221632.0,27909324800.0,2425602048.0,6048964.0,1789469.0
12-04 08:35:44,33.161,14.729,51.249,0.0,0.0,0.861,0.0,2162688.0,0.0,22.0,2786926592.0,497221632.0,27932770304.0,2402156544.0,5559867.0,1504347.0
12-04 08:35:45,32.320,15.204,51.694,0.0,0.0,0.782,0.0,4313088.0,0.0,38.0,2788769792.0,497221632.0,27957735424.0,2375348224.0,4013344.0,1750988.0
12-04 08:35:46,32.822,16.198,50.213,0.0,0.0,0.767,0.0,2150400.0,0.0,19.0,2789363712.0,497221632.0,27981078528.0,2351411200.0,5647627.0,1569406.0
12-04 08:35:47,32.897,14.747,51.658,0.175,0.0,0.524,0.0,4321280.0,0.0,40.0,2789519360.0,497229824.0,28007501824.0,2324824064.0,5867324.0,1746925.0
12-04 08:35:48,31.606,16.321,51.209,0.0,0.0,0.864,0.0,2142208.0,0.0,19.0,2790494208.0,497229824.0,28030521344.0,2300829696.0,3790663.0,1577089.0
12-04 08:35:49,31.625,14.944,52.302,0.087,0.0,1.043,0.0,4308992.0,0.0,38.0,2791321600.0,497233920.0,28055797760.0,2274721792.0,5880183.0,1695765.0
12-04 08:35:50,32.506,16.253,50.385,0.0,0.0,0.855,0.0,4182016.0,0.0,32.0,2791956480.0,497233920.0,28081266688.0,2248617984.0,3780448.0,1631029.0
12-04 08:35:51,31.601,17.036,50.681,0.0,0.0,0.681,0.0,2281472.0,0.0,25.0,2792525824.0,497233920.0,28104794112.0,2224521216.0,5771628.0,1631757.0
12-04 08:35:52,30.782,17.262,50.765,0.255,0.0,0.935,0.0,4321280.0,0.0,40.0,2792755200.0,497242112.0,28131188736.0,2197889024.0,6043371.0,1781048.0
12-04 08:35:53,32.783,15.304,51.130,0.0,0.0,0.783,0.0,2158592.0,0.0,20.0,2792423424.0,497242112.0,28154888192.0,2174521344.0,3535959.0,1507671.0
12-04 08:35:54,31.952,15.889,51.036,0.086,0.0,1.036,0.0,4308992.0,0.0,38.0,2794143744.0,497242112.0,28180119552.0,2147569664.0,6025364.0,1763838.0
12-04 08:35:55,33.561,15.201,50.384,0.085,0.0,0.769,0.0,2150400.0,0.0,19.0,2794516480.0,497242112.0,28203429888.0,2123886592.0,3701635.0,1522517.0
12-04 08:35:56,32.059,15.204,51.868,0.087,0.0,0.782,0.0,4300800.0,0.0,38.0,2794901504.0,497242112.0,28228759552.0,2098171904.0,5855640.0,1751225.0
12-04 08:35:57,31.611,14.987,52.627,0.086,0.0,0.689,0.0,4329472.0,0.0,39.0,2796077056.0,497250304.0,28253757440.0,2071990272.0,5462595.0,1234636.0
12-04 08:35:58,31.768,13.578,54.483,0.171,0.0,0.0,0.0,6463488.0,0.0,59.0,2797305856.0,497258496.0,28280655872.0,2043854848.0,440730.0,233398.0
12-04 08:35:59,32.987,11.429,55.498,0.087,0.0,0.0,0.0,6479872.0,0.0,59.0,2797412352.0,497258496.0,28308439040.0,2015965184.0,688795.0,240330.0
12-04 08:36:00,33.446,12.584,53.801,0.169,0.0,0.0,0.0,6492160.0,0.0,60.0,2797907968.0,497258496.0,28336324608.0,1987584000.0,441033.0,234314.0
12-04 08:36:01,32.651,12.191,54.987,0.171,0.0,0.0,0.0,6459392.0,0.0,58.0,2801106944.0,497258496.0,28361474048.0,1959235584.0,459476.0,253481.0
12-04 08:36:02,32.161,11.407,56.432,0.0,0.0,0.0,0.0,6488064.0,0.0,58.0,2800406528.0,497258496.0,28388634624.0,1932775424.0,441967.0,236077.0
12-04 08:36:03,32.794,11.244,55.792,0.170,0.0,0.0,0.0,8478720.0,0.0,70.0,2800857088.0,497258496.0,28417757184.0,1903202304.0,440253.0,232973.0
12-04 08:36:04,32.648,11.225,55.784,0.343,0.0,0.0,0.0,6602752.0,0.0,67.0,2801807360.0,497266688.0,28444258304.0,1875742720.0,604352.0,328096.0
12-04 08:36:05,21.320,8.545,70.135,0.0,0.0,0.0,0.0,4706304.0,0.0,56.0,2803048448.0,497266688.0,28461461504.0,1857298432.0,315237.0,169427.0
12-04 08:36:06,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2803572736.0,497266688.0,28462841856.0,1855393792.0,3656.0,4430.0
12-04 08:36:07,0.251,0.251,99.499,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2803564544.0,497266688.0,28462850048.0,1855393792.0,5625.0,7432.0
12-04 08:36:08,0.418,0.167,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2804113408.0,497266688.0,28462850048.0,1854844928.0,2613.0,2883.0
12-04 08:36:09,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2804080640.0,497266688.0,28462850048.0,1854877696.0,20628.0,21243.0
12-04 08:36:10,0.084,0.418,99.248,0.251,0.0,0.0,0.0,28672.0,0.0,4.0,2803167232.0,497274880.0,28462850048.0,1855782912.0,3114.0,3573.0
12-04 08:36:11,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2803048448.0,497274880.0,28462850048.0,1855901696.0,3362.0,4051.0
12-04 08:36:12,0.167,0.585,94.737,4.511,0.0,0.0,0.0,171900928.0,0.0,294.0,2803044352.0,497274880.0,28462854144.0,1855901696.0,2642.0,2948.0
12-04 08:36:13,0.168,0.336,92.863,6.633,0.0,0.0,0.0,270532608.0,0.0,400.0,2803052544.0,497274880.0,28462854144.0,1855893504.0,3496.0,4165.0
12-04 08:36:14,19.475,10.584,68.586,0.677,0.0,0.677,0.0,52043776.0,0.0,79.0,2802569216.0,497274880.0,28475170816.0,1844060160.0,3345267.0,1393113.0
12-04 08:36:15,31.565,15.569,51.925,0.0,0.0,0.941,0.0,2199552.0,0.0,22.0,2803609600.0,497274880.0,28498432000.0,1819758592.0,3695747.0,1636636.0
12-04 08:36:16,34.418,16.952,47.175,0.685,0.0,0.771,0.0,51150848.0,0.0,129.0,2806345728.0,497283072.0,28565274624.0,1750171648.0,6259900.0,1924430.0
12-04 08:36:17,30.249,15.338,53.128,0.428,0.0,0.857,0.0,41717760.0,0.0,99.0,2805702656.0,497283072.0,28543311872.0,1772777472.0,1855576.0,1732853.0
12-04 08:36:18,17.751,10.228,71.429,0.0,0.0,0.592,0.0,0.0,0.0,0.0,2805612544.0,497283072.0,28556210176.0,1759969280.0,3322087.0,1620486.0
12-04 08:36:19,30.789,15.438,53.166,0.0,0.0,0.607,0.0,1843200.0,0.0,19.0,2806947840.0,497283072.0,28578455552.0,1736388608.0,3663984.0,1613080.0
12-04 08:36:20,32.689,16.555,49.748,0.0,0.0,1.008,0.0,4304896.0,0.0,38.0,2809180160.0,497283072.0,28603031552.0,1709580288.0,10065070.0,1842489.0
12-04 08:36:21,32.348,15.652,51.043,0.087,0.0,0.870,0.0,2154496.0,0.0,19.0,2807611392.0,497283072.0,28627456000.0,1686724608.0,5799619.0,1689002.0
12-04 08:36:22,32.173,16.978,49.915,0.085,0.0,0.849,0.0,4096000.0,0.0,28.0,2810060800.0,497291264.0,28652208128.0,1659514880.0,6359023.0,1734524.0
12-04 08:36:23,31.946,16.992,50.297,0.085,0.0,0.680,0.0,2383872.0,0.0,31.0,2810486784.0,497291264.0,28675739648.0,1635557376.0,7617088.0,1857853.0
12-04 08:36:24,33.507,14.583,51.042,0.0,0.0,0.868,0.0,2162688.0,0.0,22.0,2810093568.0,497291264.0,28700045312.0,1611644928.0,3646116.0,1606614.0
12-04 08:36:25,31.724,16.552,50.690,0.086,0.0,0.948,0.0,4308992.0,0.0,38.0,2810347520.0,497291264.0,28725633024.0,1585803264.0,6241674.0,1910838.0
12-04 08:36:26,32.177,15.785,51.344,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,2811334656.0,497291264.0,28749221888.0,1561227264.0,5695717.0,1649239.0
12-04 08:36:27,32.236,17.046,49.620,0.084,0.0,1.013,0.0,4308992.0,0.0,38.0,2812391424.0,497291264.0,28774875136.0,1534517248.0,4140830.0,1865692.0
12-04 08:36:28,32.701,15.703,50.475,0.173,0.0,0.949,0.0,2162688.0,0.0,21.0,2813358080.0,497299456.0,28797952000.0,1510465536.0,5761904.0,1686220.0
12-04 08:36:29,30.876,16.652,51.691,0.0,0.0,0.781,0.0,2187264.0,0.0,22.0,2812833792.0,497299456.0,28822089728.0,1486852096.0,5769725.0,1680787.0
12-04 08:36:30,32.642,16.149,50.432,0.0,0.0,0.777,0.0,4317184.0,0.0,39.0,2813845504.0,497299456.0,28847824896.0,1460105216.0,6139265.0,1880758.0
12-04 08:36:31,31.547,15.990,51.772,0.0,0.0,0.691,0.0,2146304.0,0.0,19.0,2815594496.0,497299456.0,28870361088.0,1435820032.0,3627558.0,1601137.0
12-04 08:36:32,31.652,15.913,51.565,0.087,0.0,0.783,0.0,4313088.0,0.0,38.0,2815852544.0,497299456.0,28895674368.0,1410248704.0,6268262.0,1945780.0
12-04 08:36:33,32.426,16.426,50.383,0.0,0.0,0.766,0.0,2170880.0,0.0,20.0,2817097728.0,497299456.0,28919603200.0,1385074688.0,5688539.0,1643742.0
12-04 08:36:34,33.561,15.201,49.957,0.085,0.0,1.196,0.0,4218880.0,0.0,37.0,2816872448.0,497307648.0,28945240064.0,1359654912.0,5988377.0,1791744.0
12-04 08:36:35,32.183,15.962,50.992,0.086,0.0,0.777,0.0,2281472.0,0.0,25.0,2817605632.0,497307648.0,28969455616.0,1334706176.0,4419602.0,1761774.0
12-04 08:36:36,32.584,15.990,50.821,0.0,0.0,0.605,0.0,2154496.0,0.0,19.0,2817634304.0,497307648.0,28993171456.0,1310961664.0,5238875.0,1665506.0
12-04 08:36:37,32.277,16.610,50.0,0.086,0.0,1.027,0.0,4321280.0,0.0,38.0,2819567616.0,497307648.0,29017427968.0,1284771840.0,6065932.0,1830566.0
12-04 08:36:38,32.437,15.351,51.344,0.0,0.0,0.867,0.0,2150400.0,0.0,19.0,2819858432.0,497307648.0,29041475584.0,1260433408.0,5784212.0,1685930.0
12-04 08:36:39,32.394,14.965,51.761,0.0,0.0,0.880,0.0,4313088.0,0.0,38.0,2821001216.0,497307648.0,29067534336.0,1233231872.0,4201531.0,1916205.0
12-04 08:36:40,32.614,15.358,51.079,0.173,0.0,0.777,0.0,2179072.0,0.0,22.0,2820952064.0,497315840.0,29090861056.0,1209946112.0,5665343.0,1630246.0
12-04 08:36:41,31.939,16.567,50.384,0.0,0.0,1.110,0.0,4186112.0,0.0,32.0,2820812800.0,497315840.0,29117206528.0,1183739904.0,6077834.0,1862053.0
12-04 08:36:42,33.105,15.695,50.343,0.0,0.0,0.858,0.0,2265088.0,0.0,25.0,2822488064.0,497315840.0,29140967424.0,1158303744.0,5934596.0,1769567.0
12-04 08:36:43,31.753,16.935,50.042,0.085,0.0,1.185,0.0,2154496.0,0.0,19.0,2823053312.0,497315840.0,29164183552.0,1134522368.0,5149269.0,1698719.0
12-04 08:36:44,33.591,15.722,49.828,0.086,0.0,0.773,0.0,7491584.0,0.0,49.0,2823569408.0,497315840.0,29188857856.0,1109331968.0,4713600.0,1827689.0
12-04 08:36:45,32.363,16.438,50.514,0.086,0.0,0.599,0.0,2199552.0,0.0,20.0,2823495680.0,497315840.0,29212872704.0,1085390848.0,5723286.0,1660570.0
12-04 08:36:46,32.437,15.698,50.650,0.087,0.0,1.127,0.0,4325376.0,0.0,42.0,2825928704.0,497324032.0,29237575680.0,1058246656.0,4141479.0,1874883.0
12-04 08:36:47,31.369,16.638,51.646,0.0,0.0,0.347,0.0,2154496.0,0.0,20.0,2824777728.0,497324032.0,29261615104.0,1035358208.0,1644805.0,1612267.0
12-04 08:36:48,31.592,16.866,50.0,0.685,0.0,0.856,0.0,33034240.0,0.0,70.0,2827325440.0,497324032.0,29284823040.0,1009602560.0,3575307.0,1809604.0
12-04 08:36:49,16.159,10.745,59.560,12.944,0.0,0.592,0.0,271581184.0,0.0,464.0,2826878976.0,497324032.0,29297258496.0,997613568.0,3707872.0,1656964.0
12-04 08:36:50,15.034,8.935,60.481,14.863,0.0,0.687,0.0,268435456.0,0.0,446.0,2826899456.0,497324032.0,29308280832.0,986570752.0,2103994.0,1509601.0
12-04 08:36:51,21.404,12.132,55.026,10.572,0.0,0.867,0.0,198410240.0,0.0,386.0,2828636160.0,497328128.0,29328531456.0,964579328.0,11341146.0,1730544.0
12-04 08:36:52,35.091,16.162,47.364,0.519,0.0,0.864,0.0,41885696.0,0.0,101.0,2830901248.0,497336320.0,29346496512.0,944340992.0,7717994.0,1649576.0
12-04 08:36:53,31.688,16.797,50.476,0.173,0.0,0.866,0.0,4370432.0,0.0,38.0,2830163968.0,497336320.0,29372219392.0,919355392.0,6245396.0,1913828.0
12-04 08:36:54,33.021,16.511,49.702,0.0,0.0,0.766,0.0,2154496.0,0.0,19.0,2832392192.0,497336320.0,29395484672.0,893861888.0,7666210.0,1626410.0
12-04 08:36:55,31.701,16.838,50.430,0.086,0.0,0.945,0.0,4202496.0,0.0,32.0,2832707584.0,497336320.0,29420912640.0,868118528.0,6007171.0,1809899.0
12-04 08:36:56,32.177,15.958,51.171,0.0,0.0,0.694,0.0,2297856.0,0.0,28.0,2833502208.0,497336320.0,29444374528.0,843862016.0,3930168.0,1761243.0
12-04 08:36:57,32.062,15.858,51.473,0.0,0.0,0.607,0.0,2154496.0,0.0,19.0,2833395712.0,497336320.0,29468672000.0,819671040.0,5734574.0,1663862.0
12-04 08:36:58,32.502,15.993,50.129,0.086,0.0,1.290,0.0,3895296.0,0.0,41.0,2835087360.0,497348608.0,29493346304.0,793292800.0,6009918.0,1807047.0
12-04 08:36:59,33.506,15.458,50.518,0.0,0.0,0.518,0.0,4202496.0,0.0,35.0,2835202048.0,497348608.0,29519708160.0,766816256.0,5970193.0,1797296.0
12-04 08:37:00,32.247,16.638,50.343,0.0,0.0,0.772,0.0,2265088.0,0.0,26.0,2835021824.0,497348608.0,29543915520.0,742789120.0,4836803.0,1786030.0
12-04 08:37:01,31.993,15.472,51.573,0.087,0.0,0.874,0.0,2150400.0,0.0,19.0,2836643840.0,497348608.0,29566758912.0,718323712.0,4844082.0,1650341.0
12-04 08:37:02,31.159,16.824,50.901,0.0,0.0,1.116,0.0,4308992.0,0.0,39.0,2837856256.0,497348608.0,29591769088.0,692101120.0,6224924.0,1925471.0
12-04 08:37:03,32.370,16.568,50.127,0.0,0.0,0.935,0.0,2162688.0,0.0,19.0,2837278720.0,497348608.0,29615804416.0,668643328.0,5703544.0,1649647.0
12-04 08:37:04,32.088,17.063,49.491,0.170,0.0,1.188,0.0,4308992.0,0.0,40.0,2838179840.0,497356800.0,29641326592.0,642211840.0,4153295.0,1882837.0
12-04 08:37:05,32.781,14.821,51.526,0.0,0.0,0.872,0.0,2174976.0,0.0,20.0,2839744512.0,497356800.0,29664681984.0,617291776.0,5654825.0,1620591.0
12-04 08:37:06,31.229,17.065,50.341,0.085,0.0,1.280,0.0,4112384.0,0.0,28.0,2839306240.0,497356800.0,29690699776.0,591712256.0,5971271.0,1788786.0
12-04 08:37:07,32.292,15.625,51.302,0.0,0.0,0.781,0.0,2392064.0,0.0,31.0,2840813568.0,497356800.0,29714464768.0,566439936.0,5988130.0,1800023.0
12-04 08:37:08,31.688,16.450,51.169,0.0,0.0,0.693,0.0,2162688.0,0.0,19.0,2840768512.0,497360896.0,29738139648.0,542806016.0,3706499.0,1649080.0
12-04 08:37:09,32.266,16.436,50.087,0.173,0.0,1.038,0.0,7749632.0,0.0,49.0,2842542080.0,497360896.0,29762449408.0,516722688.0,6240605.0,1939706.0
12-04 08:37:10,36.932,16.110,45.073,0.857,0.0,1.028,0.0,66101248.0,0.0,140.0,2844647424.0,497369088.0,29848514560.0,428544000.0,5667088.0,1621049.0
12-04 08:37:11,32.754,17.029,49.001,0.348,0.0,0.869,0.0,26558464.0,0.0,71.0,2842906624.0,497369088.0,29811240960.0,467558400.0,5883387.0,1725927.0
12-04 08:37:12,33.333,15.681,50.386,0.086,0.0,0.514,0.0,2392064.0,0.0,31.0,2843152384.0,497369088.0,29834854400.0,443699200.0,4062106.0,1845196.0
12-04 08:37:13,31.506,16.101,51.436,0.0,0.0,0.957,0.0,2158592.0,0.0,19.0,2844045312.0,497369088.0,29858246656.0,419414016.0,5717051.0,1646626.0
12-04 08:37:14,31.574,17.362,49.957,0.0,0.0,1.106,0.0,4308992.0,0.0,38.0,2844889088.0,497369088.0,29883342848.0,393474048.0,6174197.0,1902738.0
12-04 08:37:15,33.021,16.0,50.128,0.170,0.0,0.681,0.0,2187264.0,0.0,21.0,2846887936.0,497377280.0,29907410944.0,367398912.0,4197139.0,1620933.0
12-04 08:37:16,32.035,16.017,50.996,0.0,0.0,0.952,0.0,4317184.0,0.0,39.0,2846396416.0,497377280.0,29932998656.0,342302720.0,5631423.0,1867777.0
12-04 08:37:17,32.818,15.808,50.773,0.086,0.0,0.515,0.0,2162688.0,0.0,19.0,2846945280.0,497377280.0,29956878336.0,317874176.0,5726711.0,1663783.0
12-04 08:37:18,31.948,16.710,50.216,0.087,0.0,1.039,0.0,4075520.0,0.0,26.0,2847526912.0,497377280.0,29982523392.0,291647488.0,5901296.0,1745138.0
12-04 08:37:19,32.502,16.509,50.301,0.0,0.0,0.688,0.0,2392064.0,0.0,31.0,2848714752.0,497377280.0,30006362112.0,266620928.0,3992938.0,1812067.0
12-04 08:37:20,32.701,15.444,50.992,0.0,0.0,0.863,0.0,2150400.0,0.0,19.0,2850308096.0,497377280.0,30029070336.0,242319360.0,1738421.0,1662244.0
12-04 08:37:21,28.683,15.338,51.386,3.813,0.0,0.780,0.0,136388608.0,0.0,245.0,2852655104.0,495579136.0,30005485568.0,265355264.0,3431941.0,1826010.0
12-04 08:37:22,15.358,10.922,62.457,10.495,0.0,0.768,0.0,265658368.0,0.0,455.0,2852548608.0,495579136.0,30016409600.0,254537728.0,3655021.0,1607824.0
12-04 08:37:23,15.411,10.445,63.699,9.418,0.0,1.027,0.0,264527872.0,0.0,491.0,2852614144.0,495579136.0,30029447168.0,241434624.0,2223951.0,1622158.0
12-04 08:37:24,32.902,15.026,50.691,0.345,0.0,1.036,0.0,17301504.0,0.0,71.0,2851618816.0,494899200.0,30023610368.0,248946688.0,13468763.0,1770392.0
12-04 08:37:25,33.389,16.359,49.329,0.0,0.0,0.923,0.0,2359296.0,0.0,30.0,2852429824.0,494702592.0,30012788736.0,259153920.0,5676026.0,1648743.0
12-04 08:37:26,31.064,17.447,50.553,0.085,0.0,0.851,0.0,4313088.0,0.0,43.0,2853171200.0,494702592.0,30037917696.0,233283584.0,8210766.0,1880967.0
12-04 08:37:27,33.590,15.681,49.786,0.086,0.0,0.857,0.0,2945024.0,0.0,33.0,2853580800.0,494555136.0,30022909952.0,248029184.0,5748576.0,1688435.0
12-04 08:37:28,30.668,16.696,51.670,0.176,0.0,0.791,3239936.0,4456448.0,36.0,43.0,2855055360.0,493879296.0,30024892416.0,245248000.0,6016186.0,1810447.0
12-04 08:37:29,31.294,16.434,51.486,0.0,0.0,0.787,0.0,2285568.0,0.0,29.0,2852577280.0,493408256.0,30042533888.0,230555648.0,4779555.0,1743046.0
12-04 08:37:30,33.305,16.102,49.576,0.0,0.0,1.017,0.0,3035136.0,0.0,44.0,2856161280.0,492793856.0,30020521984.0,249597952.0,4918521.0,1700965.0
12-04 08:37:31,32.609,15.478,51.130,0.0,0.0,0.783,0.0,4694016.0,0.0,47.0,2854289408.0,492740608.0,30022438912.0,249606144.0,6018865.0,1808178.0
12-04 08:37:32,32.883,16.314,49.873,0.085,0.0,0.845,0.0,2539520.0,0.0,28.0,2854604800.0,492675072.0,30021455872.0,250339328.0,5641902.0,1612898.0
12-04 08:37:33,31.948,15.671,50.996,0.173,0.0,1.212,0.0,4730880.0,0.0,51.0,2854948864.0,492621824.0,30022332416.0,249171968.0,4264836.0,1939903.0
12-04 08:37:34,32.878,16.225,49.787,0.0,0.0,1.110,0.0,2596864.0,0.0,31.0,2855297024.0,492548096.0,30018449408.0,252780544.0,5759508.0,1678160.0
12-04 08:37:35,32.625,16.398,49.958,0.0,0.0,1.020,0.0,4726784.0,0.0,48.0,2854400000.0,492482560.0,30016880640.0,255311872.0,5994615.0,1797420.0
12-04 08:37:36,32.272,16.179,50.602,0.0,0.0,0.947,0.0,2166784.0,0.0,21.0,2853527552.0,492482560.0,30041178112.0,231886848.0,5888575.0,1750433.0
12-04 08:37:37,32.224,16.112,50.876,0.088,0.0,0.701,0.0,2572288.0,0.0,28.0,2853543936.0,492417024.0,30036557824.0,236556288.0,5262952.0,1720631.0
12-04 08:37:38,31.982,15.507,51.806,0.0,0.0,0.705,0.0,4780032.0,0.0,51.0,2853687296.0,492331008.0,30031605760.0,241451008.0,4618732.0,1819088.0
12-04 08:37:39,32.540,16.653,49.703,0.085,0.0,1.020,0.0,2600960.0,0.0,27.0,2854969344.0,492269568.0,30023151616.0,248684544.0,5699428.0,1642640.0
12-04 08:37:40,32.928,15.552,50.565,0.087,0.0,0.869,0.0,4739072.0,0.0,48.0,2853736448.0,492199936.0,30018588672.0,254550016.0,6238503.0,1945281.0
12-04 08:37:41,31.861,16.017,51.429,0.0,0.0,0.693,0.0,1560576.0,0.0,19.0,2854547456.0,492199936.0,30042349568.0,229978112.0,4182872.0,1625390.0
12-04 08:37:42,32.086,17.789,48.878,0.083,0.0,1.164,0.0,4747264.0,0.0,45.0,2853507072.0,492118016.0,30035341312.0,238108672.0,5566734.0,1846291.0
12-04 08:37:43,32.277,16.267,50.514,0.086,0.0,0.856,4096.0,2551808.0,1.0,26.0,2852827136.0,492040192.0,30026686464.0,247521280.0,5698793.0,1654266.0
12-04 08:37:44,31.902,16.039,51.183,0.0,0.0,0.876,0.0,4784128.0,0.0,52.0,2853650432.0,491954176.0,30018445312.0,255025152.0,6153545.0,1880759.0
12-04 08:37:45,31.616,15.895,51.616,0.175,0.0,0.699,0.0,2183168.0,0.0,24.0,2853367808.0,491962368.0,30042767360.0,230977536.0,3742590.0,1668589.0
12-04 08:37:46,31.904,16.724,50.172,0.086,0.0,1.115,0.0,4603904.0,0.0,43.0,2854039552.0,491872256.0,30033821696.0,239341568.0,5971355.0,1787565.0
12-04 08:37:47,33.391,15.279,50.472,0.086,0.0,0.773,0.0,2727936.0,0.0,36.0,2854203392.0,491786240.0,30021734400.0,251351040.0,5867246.0,1731177.0
12-04 08:37:48,32.350,15.872,50.997,0.0,0.0,0.781,0.0,2572288.0,0.0,27.0,2855354368.0,491696128.0,30009692160.0,262332416.0,5771508.0,1681945.0
12-04 08:37:49,32.275,16.567,50.300,0.086,0.0,0.773,0.0,4345856.0,0.0,45.0,2854510592.0,491696128.0,30033485824.0,239382528.0,4357488.0,1898322.0
12-04 08:37:50,32.866,14.286,51.709,0.0,0.0,1.139,0.0,2588672.0,0.0,26.0,2853302272.0,491610112.0,30021292032.0,252870656.0,5552636.0,1666161.0
12-04 08:37:51,32.214,16.021,50.646,0.086,0.0,1.034,0.0,4337664.0,0.0,45.0,2854055936.0,491565056.0,30027448320.0,246005760.0,6130408.0,1848669.0
12-04 08:37:52,33.247,15.238,50.823,0.087,0.0,0.606,0.0,2424832.0,0.0,31.0,2855481344.0,491487232.0,30026526720.0,245579776.0,5760143.0,1677360.0
12-04 08:37:53,32.118,15.712,50.260,1.128,0.0,0.781,0.0,63836160.0,0.0,145.0,2854793216.0,491474944.0,30032982016.0,239824896.0,5308485.0,1731306.0
12-04 08:37:54,17.206,10.818,58.688,12.436,0.0,0.852,0.0,264241152.0,0.0,502.0,2856005632.0,491433984.0,30026424320.0,245211136.0,2947744.0,1705718.0
12-04 08:37:55,15.646,10.289,61.480,12.245,0.0,0.340,4096.0,255889408.0,1.0,487.0,2856185856.0,491438080.0,30031839232.0,239611904.0,1656474.0,1625232.0
12-04 08:37:56,27.342,13.502,52.996,5.232,0.0,0.928,0.0,96333824.0,0.0,217.0,2855145472.0,491397120.0,30033874944.0,238657536.0,11150811.0,1621026.0
12-04 08:37:57,33.447,15.529,50.256,0.085,0.0,0.683,0.0,4579328.0,0.0,52.0,2855186432.0,491356160.0,30027251712.0,245280768.0,4127399.0,1864999.0
12-04 08:37:58,32.895,14.386,51.842,0.0,0.0,0.877,0.0,2424832.0,0.0,30.0,2856005632.0,491311104.0,30023622656.0,248135680.0,5653864.0,1621753.0
12-04 08:37:59,31.997,16.809,50.171,0.085,0.0,0.939,0.0,4534272.0,0.0,46.0,2855505920.0,491274240.0,30027616256.0,244678656.0,6207289.0,1913947.0
12-04 08:38:00,32.811,15.405,51.175,0.0,0.0,0.609,0.0,2363392.0,0.0,28.0,2854334464.0,491233280.0,30030204928.0,243302400.0,5753914.0,1671778.0
12-04 08:38:01,31.364,16.334,51.434,0.0,0.0,0.869,0.0,4407296.0,0.0,43.0,2854744064.0,491196416.0,30033907712.0,239226880.0,3911125.0,1734987.0
12-04 08:38:02,32.171,15.344,51.439,0.0,0.0,1.046,0.0,2478080.0,0.0,32.0,2854666240.0,491171840.0,30036750336.0,236486656.0,5923454.0,1781457.0
12-04 08:38:03,33.728,15.300,49.789,0.169,0.0,1.014,0.0,2371584.0,0.0,26.0,2855211008.0,491155456.0,30029492224.0,243216384.0,5749649.0,1672476.0
12-04 08:38:04,34.138,16.810,47.241,0.603,0.0,1.207,24576.0,47362048.0,6.0,175.0,2854694912.0,491032576.0,30027845632.0,245501952.0,6205710.0,1907879.0
12-04 08:38:05,36.371,16.014,46.167,0.511,0.0,0.937,12288.0,53555200.0,1.0,185.0,2853625856.0,490921984.0,29936889856.0,337637376.0,3620249.0,1601158.0
12-04 08:38:06,32.421,16.339,50.470,0.0,0.0,0.770,0.0,2224128.0,0.0,22.0,2853732352.0,490921984.0,29958651904.0,315768832.0,5960917.0,1737062.0
12-04 08:38:07,36.287,16.793,45.232,0.591,0.0,1.097,16384.0,50900992.0,3.0,136.0,2853933056.0,490938368.0,29984681984.0,289521664.0,6071055.0,1880653.0
12-04 08:38:08,32.042,15.581,51.673,0.088,0.0,0.616,0.0,2174976.0,0.0,19.0,2854051840.0,490938368.0,30008451072.0,265633792.0,5745753.0,1671497.0
12-04 08:38:09,31.579,16.048,51.596,0.086,0.0,0.690,0.0,4349952.0,0.0,41.0,2853453824.0,490946560.0,30034337792.0,240336896.0,4104248.0,1834663.0
12-04 08:38:10,32.592,15.911,50.813,0.0,0.0,0.684,0.0,2404352.0,0.0,30.0,2854047744.0,490901504.0,30034305024.0,239820800.0,5826959.0,1727702.0
12-04 08:38:11,34.103,15.470,49.658,0.0,0.0,0.769,0.0,2424832.0,0.0,29.0,2854871040.0,490856448.0,30035349504.0,237998080.0,5766136.0,1676510.0
12-04 08:38:12,31.478,16.435,51.391,0.174,0.0,0.522,0.0,4489216.0,0.0,47.0,2854912000.0,490807296.0,30038577152.0,234778624.0,6147688.0,1885698.0
12-04 08:38:13,32.986,15.104,51.042,0.0,0.0,0.868,0.0,2387968.0,0.0,27.0,2853109760.0,490762240.0,30039478272.0,235724800.0,4419627.0,1576807.0
12-04 08:38:14,32.236,12.738,54.679,0.173,0.0,0.173,0.0,6656000.0,0.0,68.0,2853752832.0,490721280.0,30044381184.0,230219776.0,2137431.0,602437.0
12-04 08:38:15,32.851,12.340,54.638,0.170,0.0,0.0,0.0,6922240.0,0.0,82.0,2854895616.0,490631168.0,30025084928.0,248463360.0,869557.0,238444.0
12-04 08:38:16,33.760,11.168,54.987,0.085,0.0,0.0,0.0,6696960.0,0.0,70.0,2855747584.0,490586112.0,30026706944.0,246034432.0,1436564.0,245867.0
12-04 08:38:17,32.222,12.564,55.128,0.085,0.0,0.0,0.0,6504448.0,0.0,69.0,2853466112.0,490536960.0,30030553088.0,244518912.0,443131.0,237831.0
12-04 08:38:18,31.320,11.993,56.514,0.173,0.0,0.0,0.0,6533120.0,0.0,71.0,2854354944.0,490483712.0,30034595840.0,239640576.0,444643.0,239140.0
12-04 08:38:19,31.588,12.790,55.451,0.172,0.0,0.0,0.0,8638464.0,0.0,86.0,2854146048.0,490434560.0,30038999040.0,235495424.0,588596.0,313717.0
12-04 08:38:20,32.474,11.942,55.326,0.258,0.0,0.0,4096.0,6516736.0,1.0,67.0,2854084608.0,490393600.0,30041890816.0,232706048.0,441327.0,234604.0
12-04 08:38:21,32.202,11.575,56.136,0.087,0.0,0.0,0.0,6520832.0,0.0,68.0,2854928384.0,490344448.0,30043787264.0,230014976.0,458979.0,250925.0
12-04 08:38:22,32.740,12.723,54.283,0.170,0.0,0.085,0.0,6492160.0,0.0,64.0,2854445056.0,490287104.0,30045265920.0,229076992.0,443481.0,235180.0
12-04 08:38:23,31.489,13.617,54.809,0.085,0.0,0.0,0.0,6696960.0,0.0,73.0,2855337984.0,490229760.0,30023340032.0,250167296.0,441763.0,233839.0
12-04 08:38:24,33.362,11.830,54.723,0.085,0.0,0.0,0.0,6762496.0,0.0,69.0,2854948864.0,490151936.0,30025977856.0,247996416.0,442662.0,235220.0
12-04 08:38:25,33.921,11.587,54.240,0.168,0.0,0.084,0.0,6557696.0,0.0,65.0,2855116800.0,490049536.0,30027120640.0,246788096.0,446699.0,241037.0
12-04 08:38:26,11.345,4.706,73.193,10.672,0.0,0.084,8192.0,221032448.0,2.0,442.0,2855993344.0,490065920.0,30036676608.0,236339200.0,150184.0,81404.0
12-04 08:38:27,0.251,0.502,80.936,18.311,0.0,0.0,8192.0,259084288.0,2.0,495.0,2855796736.0,490074112.0,30037626880.0,235577344.0,4421.0,5218.0
12-04 08:38:28,11.616,4.545,72.811,11.027,0.0,0.0,4096.0,166313984.0,1.0,373.0,2856689664.0,489955328.0,30022090752.0,250339328.0,296081.0,158125.0
12-04 08:38:29,33.390,11.755,54.770,0.085,0.0,0.0,0.0,6676480.0,0.0,66.0,2857467904.0,489857024.0,30022877184.0,248872960.0,441476.0,233144.0
12-04 08:38:30,32.027,13.288,54.514,0.170,0.0,0.0,0.0,6639616.0,0.0,68.0,2855890944.0,489734144.0,30024957952.0,248492032.0,442974.0,234883.0
12-04 08:38:31,32.726,11.111,56.076,0.087,0.0,0.0,0.0,6696960.0,0.0,69.0,2855292928.0,489611264.0,30025719808.0,248451072.0,441756.0,234751.0
12-04 08:38:32,32.686,13.007,54.139,0.169,0.0,0.0,237568.0,6656000.0,2.0,70.0,2856284160.0,486719488.0,30029213696.0,246857728.0,441363.0,234300.0
12-04 08:38:33,12.814,4.188,82.915,0.084,0.0,0.0,0.0,3715072.0,0.0,40.0,2854780928.0,486719488.0,30038982656.0,238592000.0,251460.0,133998.0
12-04 08:38:34,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855297024.0,486719488.0,30041403392.0,235655168.0,5136.0,7604.0
12-04 08:38:35,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855297024.0,486719488.0,30041403392.0,235655168.0,5530.0,7117.0
12-04 08:38:36,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855297024.0,486719488.0,30041403392.0,235655168.0,3134.0,4117.0
12-04 08:38:37,0.333,0.333,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855292928.0,486719488.0,30041407488.0,235655168.0,2480.0,2881.0
12-04 08:38:38,0.0,0.502,99.498,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,2855280640.0,486727680.0,30041411584.0,235655168.0,1986.0,1847.0
12-04 08:38:39,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855280640.0,486727680.0,30041411584.0,235655168.0,19953.0,20375.0
12-04 08:38:40,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854682624.0,486727680.0,30041411584.0,236253184.0,2951.0,4161.0
12-04 08:38:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854514688.0,486727680.0,30041415680.0,236417024.0,1176.0,1224.0
12-04 08:38:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854637568.0,486727680.0,30041419776.0,236290048.0,4575.0,7220.0
12-04 08:38:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2854637568.0,486727680.0,30041419776.0,236290048.0,1799.0,2459.0
12-04 08:38:44,0.084,0.334,99.415,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2854629376.0,486735872.0,30041419776.0,236290048.0,3367.0,4976.0
12-04 08:38:45,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2854629376.0,486735872.0,30041419776.0,236290048.0,3022.0,4216.0
12-04 08:38:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854629376.0,486735872.0,30041419776.0,236290048.0,1305.0,1315.0
12-04 08:38:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854625280.0,486735872.0,30041423872.0,236290048.0,2059.0,2640.0
12-04 08:38:48,17.061,9.882,72.635,0.0,0.0,0.422,327680.0,249856.0,8.0,10.0,2854395904.0,486461440.0,30026317824.0,251899904.0,3391739.0,1365773.0
12-04 08:38:49,30.829,15.889,52.591,0.0,0.0,0.691,0.0,2154496.0,0.0,21.0,2855456768.0,486461440.0,30047686656.0,229470208.0,3727378.0,1698642.0
12-04 08:38:50,30.926,17.672,50.382,0.170,0.0,0.850,0.0,4390912.0,0.0,43.0,2854658048.0,485883904.0,30049230848.0,229302272.0,5908085.0,1783301.0
12-04 08:38:51,31.624,17.009,50.342,0.0,0.0,1.026,0.0,6004736.0,0.0,47.0,2856546304.0,485756928.0,30044426240.0,232345600.0,6218897.0,1918412.0
12-04 08:38:52,34.692,18.040,45.707,0.867,0.0,0.694,4096.0,67690496.0,1.0,206.0,2858123264.0,485343232.0,30027419648.0,248188928.0,5959875.0,1854802.0
12-04 08:38:53,33.564,16.955,48.443,0.433,0.0,0.606,0.0,30740480.0,0.0,92.0,2856366080.0,485216256.0,29951602688.0,325890048.0,3726904.0,1693924.0
12-04 08:38:54,32.363,15.753,51.027,0.086,0.0,0.771,0.0,4079616.0,0.0,29.0,2856173568.0,485216256.0,29977448448.0,300236800.0,4055478.0,1849267.0
12-04 08:38:55,31.986,16.853,50.387,0.172,0.0,0.602,0.0,2420736.0,0.0,36.0,2855546880.0,485224448.0,30001258496.0,277045248.0,7593379.0,2020561.0
12-04 08:38:56,30.849,17.331,50.867,0.0,0.0,0.953,0.0,2150400.0,0.0,21.0,2855264256.0,485224448.0,30024007680.0,254578688.0,6104454.0,1772798.0
12-04 08:38:57,32.391,16.024,50.557,0.086,0.0,0.943,0.0,2162688.0,0.0,19.0,2855751680.0,485224448.0,30049243136.0,228855808.0,6253471.0,1775078.0
12-04 08:38:58,32.470,16.321,50.518,0.086,0.0,0.604,0.0,4538368.0,0.0,48.0,2855878656.0,485089280.0,30045818880.0,232288256.0,6412220.0,2054200.0
12-04 08:38:59,32.419,16.123,50.686,0.0,0.0,0.772,0.0,2379776.0,0.0,26.0,2856062976.0,484954112.0,30041612288.0,236445696.0,5850510.0,1780239.0
12-04 08:39:00,30.551,17.470,51.119,0.0,0.0,0.861,0.0,2375680.0,0.0,26.0,2855505920.0,484818944.0,30037823488.0,240926720.0,5901908.0,1801075.0
12-04 08:39:01,32.538,16.099,50.426,0.085,0.0,0.852,0.0,4370432.0,0.0,38.0,2855124992.0,484691968.0,30035173376.0,244084736.0,4211714.0,1964246.0
12-04 08:39:02,30.642,16.927,51.476,0.087,0.0,0.868,0.0,2506752.0,0.0,32.0,2857189376.0,484556800.0,30029819904.0,247508992.0,5923174.0,1806599.0
12-04 08:39:03,19.533,10.351,63.272,6.344,0.0,0.501,8192.0,133214208.0,2.0,283.0,2856632320.0,484564992.0,30043521024.0,234356736.0,5479450.0,1576698.0
12-04 08:39:04,4.620,2.723,78.300,14.191,0.0,0.165,8192.0,255852544.0,2.0,488.0,2856640512.0,484573184.0,30046699520.0,231161856.0,641559.0,1121524.0
12-04 08:39:05,28.966,13.190,56.466,1.121,0.0,0.259,0.0,41185280.0,0.0,100.0,2856845312.0,484438016.0,30037700608.0,240091136.0,2755405.0,1496572.0
12-04 08:39:06,30.034,18.430,50.683,0.0,0.0,0.853,0.0,339968.0,0.0,13.0,2864369664.0,484302848.0,30030962688.0,239439872.0,8954101.0,2330649.0
12-04 08:39:07,30.465,17.556,50.775,0.086,0.0,1.119,0.0,2404352.0,0.0,31.0,2863443968.0,484175872.0,30025576448.0,245878784.0,7588394.0,1977981.0
12-04 08:39:08,31.528,15.895,51.703,0.0,0.0,0.873,0.0,2252800.0,0.0,17.0,2865184768.0,484040704.0,30020911104.0,248938496.0,6781361.0,1913108.0
12-04 08:39:09,31.728,15.993,51.505,0.0,0.0,0.774,0.0,2469888.0,0.0,34.0,2866212864.0,483905536.0,30014541824.0,254414848.0,7102533.0,2084106.0
12-04 08:39:10,31.606,16.992,50.297,0.085,0.0,1.020,0.0,2154496.0,0.0,19.0,2857988096.0,483905536.0,30037524480.0,239656960.0,7564791.0,1986201.0
12-04 08:39:11,31.556,15.647,52.098,0.087,0.0,0.612,4096.0,2387968.0,1.0,25.0,2858446848.0,483770368.0,30031093760.0,245764096.0,3790722.0,1729681.0
12-04 08:39:12,31.436,17.247,50.382,0.085,0.0,0.850,0.0,2359296.0,0.0,27.0,2859253760.0,483639296.0,30025465856.0,250716160.0,5891219.0,1796316.0
12-04 08:39:13,30.506,18.081,50.471,0.0,0.0,0.943,0.0,4419584.0,0.0,40.0,2859929600.0,483504128.0,30020603904.0,255037440.0,6219636.0,1975955.0
12-04 08:39:14,32.609,14.870,51.739,0.0,0.0,0.783,0.0,1724416.0,0.0,26.0,2858102784.0,483516416.0,30044663808.0,232792064.0,6041954.0,1878278.0
12-04 08:39:15,32.899,15.451,50.868,0.0,0.0,0.781,0.0,2359296.0,0.0,27.0,2858381312.0,483381248.0,30038122496.0,239190016.0,5823546.0,1763634.0
12-04 08:39:16,31.506,16.536,51.175,0.0,0.0,0.783,4096.0,5582848.0,1.0,44.0,2857684992.0,483250176.0,30037278720.0,240861184.0,6431127.0,2065428.0
12-04 08:39:17,31.152,16.579,51.396,0.087,0.0,0.785,0.0,4530176.0,0.0,34.0,2859540480.0,483115008.0,30026207232.0,250212352.0,5822545.0,1769890.0
12-04 08:39:18,32.588,16.337,49.957,0.172,0.0,0.946,0.0,2400256.0,0.0,30.0,2860584960.0,482983936.0,30019280896.0,256225280.0,3843785.0,1766160.0
12-04 08:39:19,32.027,16.865,50.085,0.085,0.0,0.937,0.0,4186112.0,0.0,33.0,2859200512.0,482988032.0,30044196864.0,232689664.0,6082150.0,1892920.0
12-04 08:39:20,33.076,15.034,50.773,0.086,0.0,1.031,0.0,2494464.0,0.0,34.0,2858979328.0,482848768.0,30038167552.0,239079424.0,6142426.0,1930365.0
12-04 08:39:21,32.028,17.668,49.260,0.261,0.0,0.783,4096.0,22175744.0,1.0,70.0,2858659840.0,482734080.0,30045483008.0,232198144.0,5863003.0,1755175.0
12-04 08:39:22,34.059,17.422,47.474,0.348,0.0,0.697,0.0,31752192.0,0.0,99.0,2857353216.0,482476032.0,29988429824.0,290816000.0,5846910.0,1793636.0
12-04 08:39:23,32.391,16.195,50.557,0.0,0.0,0.857,0.0,4329472.0,0.0,38.0,2861293568.0,482476032.0,30014722048.0,260583424.0,6486706.0,2120544.0
12-04 08:39:24,32.470,16.062,50.604,0.086,0.0,0.777,0.0,2183168.0,0.0,23.0,2863001600.0,482496512.0,30038503424.0,235073536.0,5767288.0,1720382.0
12-04 08:39:25,32.376,15.579,51.001,0.087,0.0,0.957,4096.0,2412544.0,1.0,27.0,2863513600.0,482340864.0,30029938688.0,243281920.0,3796953.0,1738250.0
12-04 08:39:26,32.045,16.838,50.172,0.086,0.0,0.859,0.0,4182016.0,0.0,32.0,2857873408.0,482320384.0,30044913664.0,233967616.0,6068423.0,1896826.0
12-04 08:39:27,31.810,16.552,50.776,0.0,0.0,0.862,0.0,2543616.0,0.0,37.0,2861056000.0,482181120.0,30036480000.0,239357952.0,6231137.0,1974476.0
12-04 08:39:28,32.845,15.690,50.603,0.0,0.0,0.862,0.0,2482176.0,0.0,27.0,2862428160.0,482013184.0,30029086720.0,245547008.0,5810818.0,1753315.0
12-04 08:39:29,31.217,15.873,51.852,0.0,0.0,1.058,0.0,2277376.0,0.0,26.0,2862788608.0,481853440.0,30021644288.0,252788736.0,5965727.0,1840111.0
12-04 08:39:30,32.378,16.059,50.347,0.174,0.0,1.042,0.0,4354048.0,0.0,42.0,2862252032.0,481886208.0,30045741056.0,229195776.0,6339205.0,2029712.0
12-04 08:39:31,32.455,16.398,50.297,0.0,0.0,0.850,0.0,2404352.0,0.0,26.0,2862669824.0,481738752.0,30039146496.0,235520000.0,5850478.0,1768379.0
12-04 08:39:32,32.586,16.638,50.0,0.086,0.0,0.690,0.0,2433024.0,0.0,28.0,2863624192.0,481579008.0,30029099008.0,244772864.0,5843432.0,1772882.0
12-04 08:39:33,31.040,16.681,51.075,0.086,0.0,1.118,0.0,4530176.0,0.0,45.0,2864103424.0,481443840.0,30022656000.0,250871808.0,2405489.0,2068061.0
12-04 08:39:34,30.979,17.021,50.638,0.426,0.0,0.936,0.0,22056960.0,0.0,57.0,2863394816.0,481382400.0,30031859712.0,242438144.0,1960506.0,1725183.0
12-04 08:39:35,25.350,14.161,51.661,7.780,0.0,1.049,4096.0,259231744.0,1.0,497.0,2863841280.0,481288192.0,30033256448.0,240689152.0,4055805.0,1883706.0
12-04 08:39:36,15.385,11.665,60.862,11.327,0.0,0.761,8192.0,255553536.0,2.0,495.0,2866802688.0,481161216.0,30013919232.0,257191936.0,2254879.0,1653620.0
12-04 08:39:37,25.214,12.950,56.604,4.545,0.0,0.686,4096.0,145346560.0,1.0,304.0,2867523584.0,481173504.0,30031245312.0,239132672.0,13334740.0,1769917.0
12-04 08:39:38,32.216,16.753,50.086,0.0,0.0,0.945,0.0,2449408.0,0.0,31.0,2867126272.0,481034240.0,30024155136.0,246759424.0,7948285.0,1831388.0
12-04 08:39:39,33.504,15.686,49.957,0.085,0.0,0.767,0.0,4493312.0,0.0,43.0,2869514240.0,480903168.0,30017036288.0,251621376.0,6217328.0,1948859.0
12-04 08:39:40,32.468,15.758,51.082,0.0,0.0,0.693,0.0,2150400.0,0.0,19.0,2868903936.0,480923648.0,30039556096.0,229691392.0,5843099.0,1759069.0
12-04 08:39:41,32.485,15.716,51.010,0.0,0.0,0.790,0.0,2428928.0,0.0,29.0,2868236288.0,480780288.0,30031806464.0,238252032.0,5903548.0,1781347.0
12-04 08:39:42,31.976,16.464,50.520,0.173,0.0,0.867,90112.0,4546560.0,5.0,48.0,2868572160.0,480641024.0,30025572352.0,244289536.0,8132216.0,2089994.0
12-04 08:39:43,33.047,15.193,50.730,0.086,0.0,0.944,0.0,2424832.0,0.0,27.0,2868895744.0,480493568.0,30015442944.0,254242816.0,4013910.0,1715596.0
12-04 08:39:44,32.988,15.544,50.604,0.0,0.0,0.864,0.0,2162688.0,0.0,19.0,2868727808.0,480501760.0,30039248896.0,230596608.0,5815036.0,1758996.0
12-04 08:39:45,32.546,15.486,51.006,0.0,0.0,0.962,0.0,4505600.0,0.0,43.0,2868551680.0,480370688.0,30031622144.0,238530560.0,6442534.0,2066816.0
12-04 08:39:46,32.483,16.327,50.085,0.0,0.0,1.105,57344.0,2400256.0,5.0,27.0,2867527680.0,480231424.0,30023561216.0,247754752.0,5823737.0,1784239.0
12-04 08:39:47,32.446,15.880,50.815,0.0,0.0,0.858,0.0,2383872.0,0.0,27.0,2868867072.0,480083968.0,30012452864.0,257671168.0,5774829.0,1726354.0
12-04 08:39:48,32.277,16.438,50.257,0.086,0.0,0.942,4096.0,4198400.0,1.0,34.0,2868105216.0,480116736.0,30038392832.0,232460288.0,6086092.0,1903450.0
12-04 08:39:49,31.520,17.012,50.604,0.0,0.0,0.864,0.0,2543616.0,0.0,34.0,2867785728.0,479965184.0,30028263424.0,243060736.0,6196204.0,2008204.0
12-04 08:39:50,32.072,15.821,50.903,0.0,0.0,1.204,0.0,2347008.0,0.0,24.0,2867757056.0,479817728.0,30018293760.0,253206528.0,3909143.0,1741880.0
12-04 08:39:51,32.437,16.723,50.0,0.084,0.0,0.756,0.0,2154496.0,0.0,19.0,2868383744.0,479821824.0,30042460160.0,228409344.0,5841729.0,1768976.0
12-04 08:39:52,34.043,16.489,48.050,0.709,0.0,0.709,4096.0,51761152.0,1.0,150.0,2870157312.0,479461376.0,30010101760.0,259354624.0,6195031.0,1941406.0
12-04 08:39:53,36.652,16.481,45.150,0.687,0.0,1.030,86016.0,56180736.0,8.0,150.0,2868666368.0,479182848.0,29922242560.0,348983296.0,6120798.0,1908702.0
12-04 08:39:54,32.388,15.979,50.687,0.086,0.0,0.859,0.0,2170880.0,0.0,23.0,2867470336.0,479207424.0,29947101184.0,325296128.0,5815486.0,1745737.0
12-04 08:39:55,32.131,15.636,51.203,0.086,0.0,0.945,4096.0,2174976.0,1.0,24.0,2869149696.0,479219712.0,29968658432.0,302047232.0,5919995.0,1799245.0
12-04 08:39:56,32.470,16.149,50.691,0.0,0.0,0.691,0.0,4321280.0,0.0,38.0,2869334016.0,479223808.0,29995261952.0,275255296.0,6374700.0,2015013.0
12-04 08:39:57,33.248,15.986,49.915,0.085,0.0,0.765,0.0,2162688.0,0.0,19.0,2868236288.0,479232000.0,30018220032.0,253386752.0,5832783.0,1792181.0
12-04 08:39:58,31.547,16.169,51.142,0.0,0.0,1.142,0.0,2711552.0,0.0,42.0,2871312384.0,479100928.0,30008532992.0,260128768.0,6029743.0,1867673.0
12-04 08:39:59,32.616,15.663,50.947,0.086,0.0,0.688,0.0,2154496.0,0.0,19.0,2868465664.0,479113216.0,30032592896.0,238903296.0,3784049.0,1698413.0
12-04 08:40:00,31.374,16.768,50.735,0.086,0.0,1.037,0.0,4554752.0,0.0,47.0,2868113408.0,478982144.0,30024978432.0,247001088.0,6390159.0,2087281.0
12-04 08:40:01,32.697,15.785,50.737,0.0,0.0,0.781,28672.0,2351104.0,4.0,24.0,2869383168.0,478830592.0,30014894080.0,255967232.0,5795796.0,1737784.0
12-04 08:40:02,32.470,15.976,50.604,0.0,0.0,0.950,0.0,2162688.0,0.0,20.0,2869149696.0,478851072.0,30037651456.0,233422848.0,5783808.0,1743242.0
12-04 08:40:03,31.391,16.609,50.783,0.174,0.0,1.043,0.0,4546560.0,0.0,45.0,2869256192.0,478687232.0,30029172736.0,241958912.0,6475046.0,2093744.0
12-04 08:40:04,33.102,15.598,50.607,0.0,0.0,0.693,0.0,2363392.0,0.0,27.0,2869657600.0,478523392.0,30020407296.0,250486784.0,5764411.0,1731825.0
12-04 08:40:05,32.241,16.034,50.948,0.086,0.0,0.690,0.0,2224128.0,0.0,25.0,2869510144.0,478531584.0,30042587136.0,228446208.0,5839915.0,1753744.0
12-04 08:40:06,31.753,17.528,50.042,0.0,0.0,0.677,0.0,4431872.0,0.0,40.0,2869186560.0,478380032.0,30034378752.0,237129728.0,1932008.0,1813849.0
12-04 08:40:07,29.321,16.595,49.613,3.439,0.0,1.032,4096.0,181661696.0,1.0,350.0,2870804480.0,478220288.0,30019657728.0,250392576.0,3254990.0,2042045.0
12-04 08:40:08,17.413,10.989,59.932,10.904,0.0,0.761,8192.0,258142208.0,2.0,491.0,2869190656.0,478224384.0,30034993152.0,236666880.0,1770089.0,1734639.0
12-04 08:40:09,17.362,10.213,62.128,9.532,0.0,0.766,12288.0,242974720.0,3.0,486.0,2872934400.0,478072832.0,30014779392.0,253288448.0,5269395.0,1762822.0
12-04 08:40:10,33.076,15.853,50.043,0.086,0.0,0.943,0.0,2166784.0,0.0,19.0,2870919168.0,478085120.0,30038573056.0,231497728.0,10447565.0,1753608.0
12-04 08:40:11,31.634,16.508,50.994,0.0,0.0,0.864,0.0,2371584.0,0.0,28.0,2871099392.0,477929472.0,30028214272.0,241831936.0,7837145.0,1762773.0
12-04 08:40:12,33.695,16.931,48.540,0.083,0.0,0.751,0.0,4448256.0,0.0,41.0,2871365632.0,477769728.0,30018727936.0,251211776.0,6243677.0,1986415.0
12-04 08:40:13,32.927,15.592,50.523,0.0,0.0,0.958,0.0,2473984.0,0.0,31.0,2872406016.0,477618176.0,30008483840.0,260567040.0,8099702.0,1852739.0
12-04 08:40:14,32.451,16.567,50.384,0.0,0.0,0.598,0.0,2150400.0,0.0,19.0,2871365632.0,477626368.0,30031138816.0,238944256.0,5709073.0,1714355.0
12-04 08:40:15,32.620,16.267,50.086,0.0,0.0,1.027,0.0,4345856.0,0.0,35.0,2870083584.0,477462528.0,30022578176.0,248950784.0,6018430.0,1870117.0
12-04 08:40:16,32.570,16.539,49.788,0.085,0.0,1.018,0.0,2592768.0,0.0,37.0,2871754752.0,477298688.0,30010675200.0,259346432.0,6308415.0,2011953.0
12-04 08:40:17,30.843,16.768,51.086,0.087,0.0,1.216,0.0,2162688.0,0.0,21.0,2869514240.0,477310976.0,30034792448.0,237457408.0,5810754.0,1754523.0
12-04 08:40:18,33.136,16.484,49.704,0.0,0.0,0.676,0.0,2392064.0,0.0,26.0,2870292480.0,477143040.0,30023241728.0,248397824.0,3868923.0,1741971.0
12-04 08:40:19,32.873,16.135,50.216,0.086,0.0,0.690,0.0,4542464.0,0.0,45.0,2871369728.0,476975104.0,30014300160.0,256430080.0,6375677.0,2069952.0
12-04 08:40:20,32.624,16.525,50.0,0.0,0.0,0.852,0.0,2150400.0,0.0,19.0,2871627776.0,476975104.0,30037311488.0,233160704.0,5797775.0,1736534.0
12-04 08:40:21,32.954,14.899,51.271,0.088,0.0,0.789,0.0,2396160.0,0.0,25.0,2870697984.0,476811264.0,30026231808.0,245334016.0,5806019.0,1738427.0
12-04 08:40:22,32.0,15.652,51.130,0.087,0.0,1.130,0.0,4411392.0,0.0,38.0,2871865344.0,476696576.0,30016131072.0,254382080.0,6170649.0,1947038.0
12-04 08:40:23,31.959,16.495,50.687,0.172,0.0,0.687,0.0,2293760.0,0.0,28.0,2870849536.0,476712960.0,30039470080.0,232042496.0,6087502.0,1902423.0
12-04 08:40:24,32.297,16.062,50.432,0.0,0.0,1.209,0.0,2404352.0,0.0,25.0,2872709120.0,476545024.0,30027681792.0,242139136.0,5782932.0,1734595.0
12-04 08:40:25,32.155,16.552,50.259,0.0,0.0,1.034,0.0,4403200.0,0.0,38.0,2873253888.0,476389376.0,30017474560.0,251957248.0,6096643.0,1889847.0
12-04 08:40:26,33.418,15.731,49.660,0.085,0.0,1.105,0.0,2285568.0,0.0,25.0,2873294848.0,476381184.0,30035288064.0,234110976.0,5328999.0,1909966.0
12-04 08:40:27,31.478,15.391,52.348,0.0,0.0,0.783,0.0,2383872.0,0.0,24.0,2873098240.0,476241920.0,30029238272.0,240496640.0,5079498.0,1788258.0
12-04 08:40:28,32.386,16.365,50.388,0.0,0.0,0.861,0.0,2359296.0,0.0,24.0,2871828480.0,476143616.0,30017617920.0,253485056.0,5445194.0,1760702.0
12-04 08:40:29,31.993,16.424,50.128,0.086,0.0,1.369,4096.0,4333568.0,1.0,40.0,2872037376.0,476172288.0,30042210304.0,228655104.0,6478483.0,2110421.0
12-04 08:40:30,32.876,16.137,50.129,0.0,0.0,0.858,0.0,2420736.0,0.0,27.0,2870943744.0,476078080.0,30029668352.0,242384896.0,5774651.0,1717278.0
12-04 08:40:31,30.607,16.183,52.419,0.0,0.0,0.792,0.0,2355200.0,0.0,23.0,2870087680.0,475947008.0,30018887680.0,254152704.0,5881151.0,1792629.0
12-04 08:40:32,31.245,18.374,49.619,0.085,0.0,0.677,2220032.0,4415488.0,43.0,38.0,2870841344.0,475807744.0,30010187776.0,262238208.0,5967565.0,1833055.0
12-04 08:40:33,32.964,16.440,49.915,0.0,0.0,0.681,0.0,2285568.0,0.0,25.0,2871083008.0,475828224.0,30033432576.0,238731264.0,6300260.0,2010907.0
12-04 08:40:34,33.983,15.085,50.339,0.0,0.0,0.593,0.0,2383872.0,0.0,28.0,2871046144.0,475680768.0,30020767744.0,251580416.0,4266997.0,1749072.0
12-04 08:40:35,32.423,16.468,50.085,0.171,0.0,0.853,0.0,2420736.0,0.0,28.0,2872844288.0,475545600.0,30008377344.0,262307840.0,5338169.0,1741024.0
12-04 08:40:36,32.534,16.010,50.171,0.171,0.0,1.113,0.0,4321280.0,0.0,40.0,2870484992.0,475557888.0,30033895424.0,239136768.0,6507186.0,2108580.0
12-04 08:40:37,32.631,16.442,50.169,0.0,0.0,0.759,0.0,2355200.0,0.0,25.0,2871402496.0,475418624.0,30021107712.0,251146240.0,3799593.0,1761045.0
12-04 08:40:38,31.113,15.951,52.147,0.0,0.0,0.789,0.0,2392064.0,0.0,25.0,2873942016.0,475283456.0,30007857152.0,261992448.0,1740847.0,1712196.0
12-04 08:40:39,31.606,17.077,48.853,1.359,0.0,1.105,8192.0,88920064.0,2.0,184.0,2870861824.0,475303936.0,30031126528.0,241782784.0,2482860.0,1878099.0
12-04 08:40:40,17.526,11.512,59.107,10.911,0.0,0.945,4096.0,253616128.0,1.0,484.0,2870775808.0,475320320.0,30044479488.0,228499456.0,4132602.0,1924437.0
12-04 08:40:41,16.214,11.290,59.508,11.969,0.0,1.019,8192.0,255205376.0,2.0,489.0,2871947264.0,475185152.0,30019600384.0,252342272.0,2402246.0,1727958.0
12-04 08:40:42,28.828,14.628,53.464,2.053,0.0,1.027,4096.0,86835200.0,1.0,196.0,2877726720.0,475045888.0,30008029184.0,258273280.0,15215837.0,1715169.0
12-04 08:40:43,32.106,16.267,50.685,0.0,0.0,0.942,0.0,2281472.0,0.0,25.0,2875277312.0,475062272.0,30032420864.0,236314624.0,6167980.0,1913780.0
12-04 08:40:44,32.252,15.250,51.446,0.0,0.0,1.052,0.0,2359296.0,0.0,25.0,2877558784.0,474935296.0,30018269184.0,248311808.0,7888459.0,1793389.0
12-04 08:40:45,31.528,15.895,51.266,0.087,0.0,1.223,0.0,4325376.0,0.0,32.0,2876616704.0,474804224.0,30008639488.0,259014656.0,5897911.0,1766751.0
12-04 08:40:46,35.060,17.098,46.287,0.777,0.0,0.777,4096.0,54112256.0,1.0,157.0,2878156800.0,474566656.0,29956169728.0,310181888.0,6746408.0,1978417.0
12-04 08:40:47,30.950,16.565,51.439,0.0,0.0,1.046,0.0,2224128.0,0.0,19.0,2877194240.0,474583040.0,29977788416.0,289509376.0,7440181.0,1813776.0
12-04 08:40:48,32.045,14.605,53.007,0.0,0.0,0.344,0.0,4308992.0,0.0,38.0,2878144512.0,474599424.0,30004170752.0,262160384.0,3032755.0,743493.0
12-04 08:40:49,33.105,12.607,54.031,0.257,0.0,0.0,4096.0,17584128.0,1.0,99.0,2877243392.0,474648576.0,30032498688.0,234684416.0,508169.0,270110.0
12-04 08:40:50,35.993,11.882,50.737,1.301,0.0,0.087,4096.0,85143552.0,1.0,219.0,2875797504.0,474329088.0,30029602816.0,239345664.0,1522162.0,250182.0
12-04 08:40:51,33.248,12.339,54.070,0.343,0.0,0.0,4096.0,22446080.0,1.0,102.0,2878103552.0,474083328.0,29934804992.0,332083200.0,441663.0,235428.0
12-04 08:40:52,32.398,12.925,54.507,0.085,0.0,0.085,0.0,6524928.0,0.0,61.0,2877640704.0,474124288.0,29962240000.0,305070080.0,440963.0,234285.0
12-04 08:40:53,31.826,11.652,56.348,0.174,0.0,0.0,0.0,6475776.0,0.0,57.0,2877165568.0,474144768.0,29989994496.0,277770240.0,443178.0,237690.0
12-04 08:40:54,31.475,12.436,55.918,0.172,0.0,0.0,0.0,6475776.0,0.0,57.0,2877394944.0,474157056.0,30016737280.0,250785792.0,441207.0,234589.0
12-04 08:40:55,31.597,12.297,56.020,0.085,0.0,0.0,0.0,8642560.0,0.0,75.0,2878840832.0,473903104.0,30007799808.0,258531328.0,441689.0,235445.0
12-04 08:40:56,31.414,13.378,54.953,0.169,0.0,0.085,0.0,6692864.0,0.0,69.0,2876256256.0,473931776.0,30034817024.0,234070016.0,603969.0,327367.0
12-04 08:40:57,32.874,11.790,55.164,0.172,0.0,0.0,4096.0,6709248.0,1.0,63.0,2878365696.0,473755648.0,30023729152.0,243224576.0,441140.0,234497.0
12-04 08:40:58,33.164,12.267,54.484,0.085,0.0,0.0,0.0,6688768.0,0.0,65.0,2877296640.0,473427968.0,30014316544.0,254033920.0,442112.0,236080.0
12-04 08:40:59,31.993,12.575,55.261,0.171,0.0,0.0,0.0,6713344.0,0.0,63.0,2877358080.0,473104384.0,30004576256.0,264036352.0,460715.0,256503.0
12-04 08:41:00,33.362,11.830,54.638,0.170,0.0,0.0,0.0,6467584.0,0.0,57.0,2876788736.0,473120768.0,30032404480.0,236761088.0,442289.0,236722.0
12-04 08:41:01,31.716,12.218,55.979,0.087,0.0,0.0,0.0,6701056.0,0.0,67.0,2877640704.0,472788992.0,30020808704.0,247836672.0,442305.0,234986.0
12-04 08:41:02,31.288,12.187,56.353,0.173,0.0,0.0,0.0,6709248.0,0.0,62.0,2877976576.0,472473600.0,30011604992.0,257019904.0,442884.0,236180.0
12-04 08:41:03,30.903,12.153,56.858,0.087,0.0,0.0,4096.0,8519680.0,1.0,73.0,2877714432.0,472514560.0,30039470080.0,229376000.0,441409.0,234769.0
12-04 08:41:04,31.983,11.810,55.948,0.172,0.0,0.086,0.0,6832128.0,0.0,70.0,2877767680.0,472252416.0,30028079104.0,240975872.0,586867.0,310634.0
12-04 08:41:05,31.223,13.003,55.689,0.086,0.0,0.0,0.0,6709248.0,0.0,65.0,2878984192.0,471662592.0,30016966656.0,251461632.0,442387.0,235764.0
12-04 08:41:06,32.269,12.166,55.306,0.173,0.0,0.086,0.0,6729728.0,0.0,67.0,2878607360.0,471085056.0,30007091200.0,262291456.0,442837.0,236446.0
12-04 08:41:07,32.546,12.732,54.637,0.084,0.0,0.0,0.0,6479872.0,0.0,57.0,2878107648.0,471109632.0,30032769024.0,237088768.0,443619.0,237573.0
12-04 08:41:08,31.132,12.864,55.832,0.172,0.0,0.0,0.0,7335936.0,0.0,82.0,2877808640.0,470491136.0,30024155136.0,246620160.0,476888.0,255364.0
12-04 08:41:09,32.548,12.616,54.668,0.168,0.0,0.0,0.0,6701056.0,0.0,66.0,2877784064.0,469860352.0,30013403136.0,258027520.0,459590.0,252944.0
12-04 08:41:10,31.720,12.360,55.748,0.173,0.0,0.0,0.0,6500352.0,0.0,61.0,2876948480.0,469897216.0,30040240128.0,231989248.0,443097.0,237071.0
12-04 08:41:11,32.294,11.515,56.017,0.173,0.0,0.0,0.0,6713344.0,0.0,63.0,2876895232.0,469245952.0,30029725696.0,243208192.0,440835.0,232831.0
12-04 08:41:12,3.442,1.679,80.605,14.274,0.0,0.0,8192.0,245903360.0,2.0,454.0,2878005248.0,469258240.0,30033326080.0,238485504.0,2637.0,2990.0
12-04 08:41:13,0.167,0.668,83.055,16.110,0.0,0.0,12288.0,254873600.0,3.0,429.0,2878275584.0,469266432.0,30033358848.0,238174208.0,2860.0,3376.0
12-04 08:41:14,14.894,6.383,72.851,5.872,0.0,0.0,0.0,136339456.0,0.0,289.0,2879508480.0,468639744.0,30008131584.0,262795264.0,297671.0,161502.0
12-04 08:41:15,35.219,13.282,50.728,0.771,0.0,0.0,4096.0,63275008.0,1.0,176.0,2878672896.0,467451904.0,30015115264.0,257835008.0,440320.0,233039.0
12-04 08:41:16,34.949,13.095,51.020,0.850,0.0,0.085,8192.0,54177792.0,2.0,167.0,2878578688.0,467161088.0,29945479168.0,327856128.0,441930.0,236233.0
12-04 08:41:17,21.862,8.369,69.684,0.085,0.0,0.0,0.0,5541888.0,0.0,56.0,2877579264.0,467202048.0,29965017088.0,309276672.0,374867.0,202763.0
12-04 08:41:18,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2878029824.0,467202048.0,29966725120.0,307118080.0,5874.0,7203.0
12-04 08:41:19,0.084,0.251,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2878156800.0,467202048.0,29966725120.0,306991104.0,1959.0,2592.0
12-04 08:41:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2878156800.0,467202048.0,29966725120.0,306991104.0,1305.0,1423.0
12-04 08:41:21,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2878156800.0,467202048.0,29966725120.0,306991104.0,4005.0,4347.0
12-04 08:41:22,0.167,0.333,99.417,0.083,0.0,0.0,0.0,45056.0,0.0,4.0,2878271488.0,467210240.0,29966729216.0,306864128.0,3184.0,3032.0
12-04 08:41:23,3.601,2.764,93.467,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2878267392.0,467210240.0,29966733312.0,306864128.0,436483.0,403679.0
12-04 08:41:24,26.684,14.076,58.636,0.0,0.0,0.604,0.0,36864.0,0.0,2.0,2877059072.0,467210240.0,29987495936.0,287309824.0,3595393.0,1689025.0
12-04 08:41:25,30.303,16.450,52.554,0.0,0.0,0.693,0.0,4284416.0,0.0,37.0,2882412544.0,467218432.0,30011056128.0,258387968.0,6227603.0,1986640.0
12-04 08:41:26,33.877,14.837,50.600,0.0,0.0,0.686,0.0,2215936.0,0.0,22.0,2882232320.0,467238912.0,30034554880.0,235048960.0,6052365.0,1897084.0
12-04 08:41:27,31.861,16.992,50.297,0.085,0.0,0.765,0.0,2244608.0,0.0,22.0,2882076672.0,466894848.0,30031269888.0,238833664.0,5972605.0,1910481.0
12-04 08:41:28,32.916,16.625,49.373,0.167,0.0,0.919,0.0,2461696.0,0.0,28.0,2882478080.0,466255872.0,30017519616.0,252821504.0,5970722.0,1868917.0
12-04 08:41:29,30.969,16.609,51.644,0.0,0.0,0.779,0.0,2154496.0,0.0,19.0,2881339392.0,466280448.0,30039252992.0,232202240.0,6005944.0,1899543.0
12-04 08:41:30,31.672,17.230,50.169,0.084,0.0,0.845,0.0,4468736.0,0.0,43.0,2882248704.0,465657856.0,30027735040.0,243433472.0,6035150.0,1913068.0
12-04 08:41:31,32.055,16.965,50.128,0.085,0.0,0.767,0.0,5586944.0,0.0,39.0,2883559424.0,465264640.0,30024454144.0,245796864.0,5596510.0,2098455.0
12-04 08:41:32,32.074,15.729,51.494,0.0,0.0,0.703,0.0,2285568.0,0.0,25.0,2885574656.0,464842752.0,30020444160.0,248213504.0,5699171.0,2014607.0
12-04 08:41:33,32.222,16.325,50.769,0.085,0.0,0.598,0.0,2453504.0,0.0,30.0,2884390912.0,464199680.0,30005432320.0,265052160.0,6215248.0,1896162.0
12-04 08:41:34,32.609,15.826,50.783,0.0,0.0,0.783,0.0,2166784.0,0.0,21.0,2882023424.0,464207872.0,30030385152.0,242458624.0,7073330.0,1908367.0
12-04 08:41:35,32.361,15.794,50.730,0.086,0.0,1.030,0.0,2424832.0,0.0,24.0,2883067904.0,463564800.0,30014623744.0,257818624.0,5018880.0,1922022.0
12-04 08:41:36,31.638,17.500,49.914,0.086,0.0,0.862,0.0,4186112.0,0.0,32.0,2883682304.0,463581184.0,30038986752.0,232824832.0,7101102.0,1950570.0
12-04 08:41:37,34.835,16.984,46.620,0.520,0.0,1.040,4096.0,56139776.0,1.0,141.0,2884308992.0,462626816.0,30033354752.0,238784512.0,6150346.0,1990912.0
12-04 08:41:38,31.304,17.324,50.858,0.0,0.0,0.515,8192.0,2416640.0,2.0,32.0,2884792320.0,462630912.0,30006710272.0,264941568.0,6408633.0,2103842.0
12-04 08:41:39,32.121,15.584,51.255,0.087,0.0,0.952,0.0,2158592.0,0.0,19.0,2882105344.0,462630912.0,30032261120.0,242077696.0,6096923.0,1970387.0
12-04 08:41:40,31.838,16.307,50.992,0.086,0.0,0.777,0.0,2183168.0,0.0,25.0,2882940928.0,462249984.0,30028824576.0,245059584.0,5935665.0,1867858.0
12-04 08:41:41,32.515,14.812,51.884,0.0,0.0,0.789,0.0,2457600.0,0.0,30.0,2883502080.0,461901824.0,30014005248.0,259665920.0,6018542.0,1913739.0
12-04 08:41:42,32.709,15.843,50.341,0.0,0.0,1.107,0.0,2150400.0,0.0,19.0,2884399104.0,461905920.0,30036852736.0,235917312.0,5983114.0,1897464.0
12-04 08:41:43,31.245,16.449,51.262,0.087,0.0,0.957,0.0,4423680.0,0.0,38.0,2881671168.0,461324288.0,30024216576.0,251863040.0,6179762.0,1988685.0
12-04 08:41:44,30.822,17.723,50.599,0.0,0.0,0.856,0.0,2277376.0,0.0,26.0,2881880064.0,461049856.0,30031187968.0,244957184.0,6632308.0,2237987.0
12-04 08:41:45,31.245,15.579,52.393,0.0,0.0,0.783,0.0,2220032.0,0.0,22.0,2882494464.0,461000704.0,30046425088.0,229154816.0,1898340.0,1847846.0
12-04 08:41:46,32.133,15.803,51.010,0.176,0.0,0.878,0.0,2326528.0,0.0,25.0,2882351104.0,460718080.0,30044102656.0,231903232.0,3819994.0,1871859.0
12-04 08:41:47,30.570,17.444,51.123,0.0,0.0,0.864,0.0,2273280.0,0.0,24.0,2882473984.0,460599296.0,30038990848.0,237010944.0,1927778.0,1862982.0
12-04 08:41:48,31.616,15.983,51.528,0.087,0.0,0.786,0.0,2338816.0,0.0,26.0,2884096000.0,460304384.0,30025814016.0,248860672.0,5973792.0,1835693.0
12-04 08:41:49,29.665,15.477,50.301,3.439,0.0,1.118,8192.0,192991232.0,2.0,402.0,2882564096.0,460312576.0,30049382400.0,226816000.0,10013100.0,1920791.0
12-04 08:41:50,22.483,14.149,52.344,10.330,0.0,0.694,8192.0,248926208.0,2.0,464.0,2883317760.0,459665408.0,30027415552.0,248676352.0,5296113.0,2231660.0
12-04 08:41:51,21.527,12.093,58.062,7.633,0.0,0.686,4096.0,208076800.0,1.0,393.0,2885111808.0,459681792.0,30044545024.0,229736448.0,9404228.0,1880590.0
12-04 08:41:52,30.899,15.672,52.538,0.0,0.0,0.890,0.0,2170880.0,0.0,22.0,2884911104.0,459337728.0,30043709440.0,231116800.0,7804109.0,1806092.0
12-04 08:41:53,32.506,15.997,50.556,0.0,0.0,0.941,0.0,2224128.0,0.0,22.0,2885230592.0,458928128.0,30041890816.0,233025536.0,5926670.0,1845281.0
12-04 08:41:54,32.671,15.903,50.389,0.086,0.0,0.951,163840.0,4419584.0,8.0,39.0,2887815168.0,458219520.0,30022877184.0,250163200.0,6168991.0,1978801.0
12-04 08:41:55,32.0,15.739,51.130,0.0,0.0,1.130,0.0,2301952.0,0.0,26.0,2885431296.0,458223616.0,30046081024.0,229339136.0,6451423.0,2139145.0
12-04 08:41:56,31.173,16.025,51.926,0.088,0.0,0.788,0.0,2416640.0,0.0,29.0,2886840320.0,457568256.0,30029918208.0,244748288.0,8007318.0,1909126.0
12-04 08:41:57,31.944,16.319,51.215,0.0,0.0,0.521,0.0,2191360.0,0.0,21.0,2887176192.0,457469952.0,30043987968.0,230440960.0,5968709.0,1874269.0
12-04 08:41:58,32.177,14.744,51.951,0.087,0.0,1.041,0.0,2322432.0,0.0,27.0,2884853760.0,457035776.0,30039220224.0,237965312.0,5996982.0,1915783.0
12-04 08:41:59,31.080,16.242,51.800,0.0,0.0,0.878,0.0,2318336.0,0.0,22.0,2886017024.0,456622080.0,30035660800.0,240775168.0,6069440.0,1936939.0
12-04 08:42:00,30.551,18.158,50.516,0.086,0.0,0.688,106496.0,4288512.0,5.0,35.0,2885271552.0,456232960.0,30036226048.0,241344512.0,6033245.0,1920382.0
12-04 08:42:01,32.872,15.917,50.087,0.0,0.0,1.125,0.0,2355200.0,0.0,33.0,2884820992.0,455786496.0,30032277504.0,246190080.0,6549530.0,2176844.0
12-04 08:42:02,31.701,16.495,50.945,0.0,0.0,0.859,0.0,2342912.0,0.0,27.0,2888347648.0,455376896.0,30027845632.0,247504896.0,6021936.0,1928840.0
12-04 08:42:03,31.625,16.073,51.260,0.0,0.0,1.043,0.0,2281472.0,0.0,22.0,2888597504.0,454959104.0,30024937472.0,250580992.0,5990336.0,1900273.0
12-04 08:42:04,31.602,16.104,51.082,0.087,0.0,1.126,0.0,2170880.0,0.0,22.0,2885480448.0,454979584.0,30048473088.0,230141952.0,5975828.0,1886027.0
12-04 08:42:05,31.175,17.291,50.681,0.085,0.0,0.767,0.0,2318336.0,0.0,24.0,2885419008.0,454545408.0,30046937088.0,232173568.0,4458753.0,1837209.0
12-04 08:42:06,32.877,16.866,49.229,0.086,0.0,0.942,0.0,4296704.0,0.0,35.0,2886430720.0,454184960.0,30048112640.0,230346752.0,7638462.0,1996312.0
12-04 08:42:07,31.889,15.511,51.646,0.0,0.0,0.953,0.0,2392064.0,0.0,30.0,2885693440.0,453791744.0,30047162368.0,232427520.0,6459243.0,2128383.0
12-04 08:42:08,31.826,15.739,51.391,0.0,0.0,1.043,0.0,2347008.0,0.0,27.0,2885578752.0,453185536.0,30036283392.0,244027392.0,6123965.0,1957248.0
12-04 08:42:09,30.837,16.388,51.982,0.088,0.0,0.705,0.0,2326528.0,0.0,24.0,2886737920.0,452800512.0,30034059264.0,245477376.0,6065171.0,1958211.0
12-04 08:42:10,32.386,16.537,50.388,0.086,0.0,0.603,0.0,2174976.0,0.0,22.0,2883723264.0,452702208.0,30050476032.0,232173568.0,5932895.0,1856941.0
12-04 08:42:11,32.302,16.065,50.859,0.0,0.0,0.773,0.0,2310144.0,0.0,25.0,2885423104.0,452194304.0,30041718784.0,239738880.0,6028092.0,1911448.0
12-04 08:42:12,31.071,15.446,52.500,0.089,0.0,0.893,0.0,2297856.0,0.0,24.0,2885181440.0,451887104.0,30047383552.0,234622976.0,6086690.0,1948169.0
12-04 08:42:13,31.342,16.883,50.823,0.0,0.0,0.952,0.0,4321280.0,0.0,36.0,2885042176.0,451559424.0,30051561472.0,230912000.0,6008142.0,1898018.0
12-04 08:42:14,30.868,16.853,51.333,0.0,0.0,0.946,0.0,2412544.0,0.0,31.0,2885435392.0,451096576.0,30045974528.0,236568576.0,6520499.0,2174540.0
12-04 08:42:15,32.109,16.055,50.811,0.0,0.0,1.025,0.0,2416640.0,0.0,28.0,2885828608.0,450424832.0,30029221888.0,253599744.0,6076757.0,1936287.0
12-04 08:42:16,32.082,16.809,49.829,0.085,0.0,1.195,0.0,2170880.0,0.0,22.0,2885079040.0,450433024.0,30052499456.0,231063552.0,5966731.0,1875439.0
12-04 08:42:17,31.506,16.275,51.436,0.0,0.0,0.783,0.0,2310144.0,0.0,23.0,2885976064.0,449900544.0,30041702400.0,241496064.0,5984179.0,1882629.0
12-04 08:42:18,32.794,16.014,50.511,0.085,0.0,0.596,0.0,2273280.0,0.0,21.0,2886979584.0,449433600.0,30036189184.0,246472704.0,5974152.0,1890018.0
12-04 08:42:19,35.900,15.311,47.837,0.346,0.0,0.606,4096.0,42868736.0,1.0,115.0,2887495680.0,448495616.0,30037073920.0,246009856.0,6005767.0,1889577.0
12-04 08:42:20,35.248,17.493,45.083,0.957,0.0,1.218,4096.0,72994816.0,1.0,184.0,2888409088.0,446980096.0,29925912576.0,357773312.0,6019644.0,1879195.0
12-04 08:42:21,29.072,17.601,50.0,2.364,0.0,0.963,4096.0,129798144.0,1.0,265.0,2886090752.0,446996480.0,29949861888.0,336125952.0,6103778.0,1941901.0
12-04 08:42:22,21.429,14.371,53.741,9.609,0.0,0.850,16384.0,257953792.0,4.0,485.0,2887725056.0,447012864.0,29964042240.0,320294912.0,3209293.0,2186484.0
12-04 08:42:23,17.238,10.377,61.149,10.549,0.0,0.686,8192.0,257064960.0,2.0,503.0,2886758400.0,447021056.0,29978673152.0,306622464.0,1783068.0,1762974.0
12-04 08:42:24,31.671,15.223,51.269,0.875,0.0,0.962,0.0,40566784.0,0.0,94.0,2887864320.0,447037440.0,30002839552.0,281333760.0,12864980.0,2049712.0
12-04 08:42:25,31.579,15.962,51.596,0.0,0.0,0.863,0.0,2162688.0,0.0,19.0,2886922240.0,447049728.0,30026514432.0,258588672.0,6785166.0,1885817.0
12-04 08:42:26,31.834,17.402,49.745,0.0,0.0,1.019,0.0,2158592.0,0.0,19.0,2886410240.0,447086592.0,30051692544.0,233885696.0,5831322.0,1814895.0
12-04 08:42:27,32.625,16.228,50.212,0.170,0.0,0.765,0.0,2564096.0,0.0,30.0,2887958528.0,446427136.0,30033600512.0,251088896.0,5956207.0,1849660.0
12-04 08:42:28,31.570,17.086,50.564,0.0,0.0,0.781,0.0,4218880.0,0.0,35.0,2888159232.0,446136320.0,30041739264.0,243040256.0,5120772.0,1943275.0
12-04 08:42:29,33.017,15.517,50.862,0.0,0.0,0.603,0.0,2355200.0,0.0,28.0,2889216000.0,445714432.0,30037905408.0,246239232.0,7521113.0,2180820.0
12-04 08:42:30,31.592,16.952,50.685,0.0,0.0,0.771,0.0,2285568.0,0.0,21.0,2888327168.0,445374464.0,30040883200.0,244490240.0,5316205.0,1900770.0
12-04 08:42:31,32.100,16.523,50.430,0.0,0.0,0.947,0.0,2273280.0,0.0,24.0,2888110080.0,444993536.0,30040428544.0,245542912.0,6695717.0,1905853.0
12-04 08:42:32,31.421,16.695,51.113,0.086,0.0,0.685,0.0,2265088.0,0.0,23.0,2887376896.0,444649472.0,30042972160.0,244076544.0,5993801.0,1884827.0
12-04 08:42:33,32.007,16.349,50.952,0.087,0.0,0.606,0.0,2232320.0,0.0,24.0,2889437184.0,444338176.0,30043947008.0,241352704.0,5866406.0,1822417.0
12-04 08:42:34,31.842,16.007,51.033,0.0,0.0,1.119,0.0,4263936.0,0.0,35.0,2889945088.0,443883520.0,30040440832.0,244805632.0,6101325.0,1947563.0
12-04 08:42:35,31.349,16.112,51.664,0.0,0.0,0.876,0.0,2314240.0,0.0,27.0,2889306112.0,443805696.0,30057459712.0,228503552.0,6254374.0,2022388.0
12-04 08:42:36,32.653,16.497,50.085,0.085,0.0,0.680,0.0,2424832.0,0.0,30.0,2887004160.0,443432960.0,30057660416.0,230977536.0,6467012.0,2151727.0
12-04 08:42:37,30.875,17.667,50.600,0.086,0.0,0.772,0.0,2412544.0,0.0,28.0,2889240576.0,442802176.0,30040780800.0,246251520.0,5942036.0,1871056.0
12-04 08:42:38,32.790,16.052,50.300,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,2888843264.0,442687488.0,30056321024.0,231223296.0,5927998.0,1852358.0
12-04 08:42:39,33.134,15.798,50.384,0.085,0.0,0.598,0.0,2326528.0,0.0,26.0,2888175616.0,442286080.0,30052749312.0,235864064.0,5523305.0,1827674.0
12-04 08:42:40,32.121,16.104,50.996,0.087,0.0,0.693,0.0,4304896.0,0.0,35.0,2888806400.0,441999360.0,30059376640.0,228892672.0,6437228.0,1947386.0
12-04 08:42:41,30.938,16.301,51.797,0.0,0.0,0.964,0.0,2285568.0,0.0,24.0,2887716864.0,441540608.0,30053560320.0,236257280.0,6283186.0,2049064.0
12-04 08:42:42,32.487,16.582,49.831,0.0,0.0,1.100,0.0,2445312.0,0.0,30.0,2888847360.0,441008128.0,30041464832.0,247754752.0,6308958.0,2059750.0
12-04 08:42:43,31.304,16.348,51.565,0.087,0.0,0.696,0.0,2306048.0,0.0,24.0,2888753152.0,440717312.0,30045614080.0,243990528.0,6194570.0,1996194.0
12-04 08:42:44,31.661,16.176,51.384,0.0,0.0,0.779,0.0,2207744.0,0.0,22.0,2890514432.0,440311808.0,30042243072.0,246005760.0,5972668.0,1853914.0
12-04 08:42:45,32.487,16.497,50.085,0.085,0.0,0.846,0.0,2306048.0,0.0,25.0,2890399744.0,440029184.0,30046711808.0,241934336.0,5967334.0,1897030.0
12-04 08:42:46,32.216,16.838,50.430,0.0,0.0,0.515,0.0,2260992.0,0.0,22.0,2890076160.0,439697408.0,30049464320.0,239837184.0,5928834.0,1830979.0
12-04 08:42:47,31.040,17.111,50.817,0.0,0.0,1.032,0.0,4198400.0,0.0,29.0,2889134080.0,439410688.0,30055239680.0,235290624.0,6042737.0,1923718.0
12-04 08:42:48,32.192,16.781,50.086,0.086,0.0,0.856,0.0,2453504.0,0.0,35.0,2890416128.0,438849536.0,30040166400.0,249643008.0,6210243.0,2010275.0
12-04 08:42:49,31.561,15.344,52.223,0.0,0.0,0.872,4096.0,2359296.0,1.0,28.0,2890067968.0,438599680.0,30045822976.0,244584448.0,6447939.0,2101229.0
12-04 08:42:50,31.670,16.437,50.947,0.086,0.0,0.861,0.0,2154496.0,0.0,19.0,2887602176.0,438525952.0,30063005696.0,229941248.0,6034041.0,1940993.0
12-04 08:42:51,31.250,16.059,51.649,0.087,0.0,0.955,0.0,2322432.0,0.0,29.0,2887041024.0,438169600.0,30063128576.0,230735872.0,1824601.0,1793677.0
12-04 08:42:52,32.428,16.553,50.170,0.085,0.0,0.764,0.0,2326528.0,0.0,29.0,2887757824.0,437727232.0,30056808448.0,236781568.0,3926931.0,1863935.0
12-04 08:42:53,30.669,16.855,50.912,0.695,0.0,0.869,0.0,41578496.0,0.0,97.0,2889351168.0,437456896.0,30059233280.0,233033728.0,2065827.0,1926564.0
12-04 08:42:54,22.990,13.570,52.463,9.853,0.0,1.124,8192.0,261099520.0,2.0,496.0,2887991296.0,436805632.0,30037409792.0,256868352.0,5161717.0,2189157.0
12-04 08:42:55,17.121,12.351,58.518,10.903,0.0,1.107,0.0,260046848.0,0.0,493.0,2887753728.0,436805632.0,30051024896.0,243490816.0,1834835.0,1785836.0
12-04 08:42:56,26.701,13.435,55.102,3.316,0.0,1.446,0.0,121733120.0,0.0,259.0,2888388608.0,436477952.0,30046842880.0,247365632.0,15214461.0,1777283.0
12-04 08:42:57,31.705,17.138,50.129,0.086,0.0,0.943,0.0,2252800.0,0.0,23.0,2887782400.0,436174848.0,30049230848.0,245886976.0,7947601.0,1842315.0
12-04 08:42:58,31.597,16.753,50.694,0.0,0.0,0.955,0.0,4317184.0,0.0,38.0,2888294400.0,436072448.0,30066167808.0,228540416.0,8567452.0,2119683.0
12-04 08:42:59,31.239,16.405,51.396,0.087,0.0,0.873,69632.0,2269184.0,5.0,23.0,2888806400.0,435703808.0,30066118656.0,228446208.0,5980498.0,1922784.0
12-04 08:43:00,32.542,16.186,50.339,0.085,0.0,0.847,0.0,2269184.0,0.0,22.0,2888388608.0,435343360.0,30063865856.0,231477248.0,5989273.0,1883029.0
12-04 08:43:01,31.959,16.581,50.601,0.0,0.0,0.859,0.0,2375680.0,0.0,26.0,2887938048.0,434855936.0,30055251968.0,241029120.0,7662075.0,1907699.0
12-04 08:43:02,32.031,16.059,50.781,0.0,0.0,1.128,0.0,2269184.0,0.0,22.0,2888998912.0,434544640.0,30057254912.0,238276608.0,5849551.0,1805391.0
12-04 08:43:03,31.986,16.595,50.387,0.0,0.0,1.032,0.0,4308992.0,0.0,36.0,2889924608.0,434286592.0,30061756416.0,233107456.0,6436997.0,1932914.0
12-04 08:43:04,31.197,16.667,51.111,0.0,0.0,1.026,0.0,2232320.0,0.0,22.0,2888835072.0,433958912.0,30065049600.0,231231488.0,6248391.0,2054467.0
12-04 08:43:05,31.336,17.295,50.514,0.0,0.0,0.856,0.0,2416640.0,0.0,28.0,2889666560.0,433549312.0,30060388352.0,235470848.0,6469715.0,2143694.0
12-04 08:43:06,32.470,16.149,50.259,0.086,0.0,1.036,0.0,2297856.0,0.0,24.0,2890526720.0,433115136.0,30054047744.0,241385472.0,5910867.0,1852533.0
12-04 08:43:07,31.976,15.511,51.560,0.0,0.0,0.953,0.0,2322432.0,0.0,28.0,2889555968.0,432787456.0,30054494208.0,242237440.0,5930796.0,1857832.0
12-04 08:43:08,31.969,16.202,51.045,0.087,0.0,0.697,0.0,2310144.0,0.0,25.0,2890969088.0,432336896.0,30048526336.0,247242752.0,6006075.0,1899149.0
12-04 08:43:09,32.269,16.307,50.647,0.0,0.0,0.777,0.0,2306048.0,0.0,25.0,2889281536.0,432066560.0,30053146624.0,244580352.0,6090651.0,1944012.0
12-04 08:43:10,34.211,17.105,46.930,0.614,0.0,1.140,4096.0,54861824.0,1.0,147.0,2890129408.0,431112192.0,30056370176.0,241463296.0,6067380.0,1953922.0
12-04 08:43:11,32.437,15.785,50.911,0.087,0.0,0.781,8192.0,7929856.0,1.0,43.0,2889252864.0,431140864.0,30032347136.0,266334208.0,4881205.0,2142732.0
12-04 08:43:12,31.521,17.672,49.873,0.085,0.0,0.850,0.0,2162688.0,0.0,19.0,2889146368.0,431144960.0,30056079360.0,242704384.0,7806970.0,2001856.0
12-04 08:43:13,31.441,15.546,52.140,0.0,0.0,0.873,0.0,2269184.0,0.0,22.0,2887520256.0,430866432.0,30059925504.0,240762880.0,5979063.0,1887280.0
12-04 08:43:14,32.842,15.511,50.780,0.0,0.0,0.867,0.0,2269184.0,0.0,24.0,2888089600.0,430583808.0,30064340992.0,236060672.0,5932919.0,1858182.0
12-04 08:43:15,31.962,16.367,50.557,0.086,0.0,1.028,0.0,2273280.0,0.0,23.0,2888892416.0,430227456.0,30063325184.0,236630016.0,5906239.0,1842110.0
12-04 08:43:16,32.824,16.539,49.958,0.0,0.0,0.679,0.0,2310144.0,0.0,26.0,2887753728.0,429867008.0,30063312896.0,238141440.0,6033061.0,1914541.0
12-04 08:43:17,31.884,17.050,49.787,0.085,0.0,1.194,0.0,4276224.0,0.0,32.0,2888450048.0,429510656.0,30063063040.0,238051328.0,6228701.0,2017907.0
12-04 08:43:18,32.164,16.681,50.385,0.086,0.0,0.684,0.0,2437120.0,0.0,29.0,2888298496.0,429244416.0,30066884608.0,234647552.0,6505368.0,2141452.0
12-04 08:43:19,31.049,16.305,51.778,0.0,0.0,0.867,0.0,2285568.0,0.0,24.0,2889609216.0,428748800.0,30058119168.0,242597888.0,5986913.0,1910151.0
12-04 08:43:20,31.661,16.003,51.298,0.0,0.0,1.038,0.0,2269184.0,0.0,23.0,2891583488.0,428417024.0,30057922560.0,241152000.0,6028788.0,1918726.0
12-04 08:43:21,32.280,16.482,50.213,0.171,0.0,0.854,0.0,2277376.0,0.0,24.0,2890018816.0,428138496.0,30061879296.0,239038464.0,5945558.0,1861481.0
12-04 08:43:22,31.115,17.545,50.562,0.0,0.0,0.778,0.0,2265088.0,0.0,23.0,2889388032.0,427859968.0,30067068928.0,234758144.0,5888802.0,1842083.0
12-04 08:43:23,31.310,15.958,51.431,0.0,0.0,1.301,0.0,4304896.0,0.0,35.0,2887716864.0,427544576.0,30069592064.0,234221568.0,4209346.0,1856980.0
12-04 08:43:24,33.877,12.436,53.173,0.515,0.0,0.0,0.0,29814784.0,0.0,119.0,2888990720.0,426582016.0,30048468992.0,255033344.0,724024.0,393113.0
12-04 08:43:25,38.034,12.735,47.863,1.197,0.0,0.171,4096.0,79466496.0,1.0,197.0,2888888320.0,425496576.0,30066565120.0,238125056.0,2333804.0,256079.0
12-04 08:43:26,12.416,4.223,67.736,15.541,0.0,0.084,0.0,214994944.0,0.0,421.0,2889728000.0,425025536.0,30052945920.0,251375616.0,2186525.0,108032.0
12-04 08:43:27,0.0,0.669,74.916,24.415,0.0,0.0,0.0,260259840.0,0.0,491.0,2889953280.0,425033728.0,30053838848.0,250249216.0,2101.0,1619.0
12-04 08:43:28,9.167,4.626,73.928,12.279,0.0,0.0,0.0,187555840.0,0.0,403.0,2889916416.0,425050112.0,29953085440.0,351023104.0,437225.0,85688.0
12-04 08:43:29,31.650,12.879,55.219,0.253,0.0,0.0,0.0,8429568.0,0.0,66.0,2889428992.0,425074688.0,29980438528.0,324132864.0,441966.0,234782.0
12-04 08:43:30,31.201,12.792,55.920,0.086,0.0,0.0,0.0,6713344.0,0.0,69.0,2887499776.0,425099264.0,30008627200.0,297848832.0,588935.0,312380.0
12-04 08:43:31,32.444,11.446,55.938,0.172,0.0,0.0,0.0,6520832.0,0.0,60.0,2888118272.0,425119744.0,30034907136.0,270929920.0,442878.0,237172.0
12-04 08:43:32,32.161,12.607,55.146,0.086,0.0,0.0,0.0,6475776.0,0.0,58.0,2888679424.0,425140224.0,30061879296.0,243376128.0,441787.0,235069.0
12-04 08:43:33,32.195,12.810,54.825,0.171,0.0,0.0,0.0,6627328.0,0.0,63.0,2890661888.0,424730624.0,30058172416.0,245510144.0,441734.0,235078.0
12-04 08:43:34,31.952,12.263,55.699,0.086,0.0,0.0,0.0,6631424.0,0.0,65.0,2890760192.0,424366080.0,30057209856.0,246738944.0,444249.0,239697.0
12-04 08:43:35,32.594,12.116,55.034,0.171,0.0,0.085,0.0,6615040.0,0.0,61.0,2890526720.0,424030208.0,30058213376.0,246304768.0,442680.0,236579.0
12-04 08:43:36,31.506,11.662,56.658,0.174,0.0,0.0,0.0,6561792.0,0.0,61.0,2891767808.0,423694336.0,30057525248.0,246087680.0,458352.0,251119.0
12-04 08:43:37,31.611,12.834,55.383,0.172,0.0,0.0,0.0,6664192.0,0.0,65.0,2891599872.0,423440384.0,30064513024.0,239521792.0,441372.0,234308.0
12-04 08:43:38,30.736,12.468,56.710,0.087,0.0,0.0,0.0,8728576.0,0.0,81.0,2890760192.0,423034880.0,30059667456.0,245612544.0,460118.0,254068.0
12-04 08:43:39,32.305,12.168,55.356,0.171,0.0,0.0,0.0,6692864.0,0.0,71.0,2891235328.0,422670336.0,30059524096.0,245645312.0,605812.0,329868.0
12-04 08:43:40,32.498,12.100,55.229,0.173,0.0,0.0,0.0,6516736.0,0.0,59.0,2888290304.0,422608896.0,30077874176.0,230301696.0,441662.0,235296.0
12-04 08:43:41,32.702,11.274,55.938,0.086,0.0,0.0,0.0,6729728.0,0.0,66.0,2890203136.0,422051840.0,30059732992.0,247087104.0,458324.0,251297.0
12-04 08:43:42,32.305,12.682,54.841,0.171,0.0,0.0,0.0,6586368.0,0.0,64.0,2890276864.0,421720064.0,30062080000.0,244998144.0,443374.0,238369.0
12-04 08:43:43,30.696,13.500,55.632,0.086,0.0,0.086,0.0,6606848.0,0.0,65.0,2890170368.0,421433344.0,30064394240.0,243077120.0,441525.0,235268.0
12-04 08:43:44,31.196,12.738,55.979,0.087,0.0,0.0,0.0,6565888.0,0.0,61.0,2891046912.0,421203968.0,30071152640.0,235671552.0,440934.0,234158.0
12-04 08:43:45,32.079,12.831,54.919,0.171,0.0,0.0,0.0,6623232.0,0.0,65.0,2892152832.0,420708352.0,30060306432.0,245907456.0,440753.0,233538.0
12-04 08:43:46,31.387,12.606,55.838,0.169,0.0,0.0,0.0,8839168.0,0.0,76.0,2891341824.0,420110336.0,30046887936.0,260734976.0,441921.0,235866.0
12-04 08:43:47,31.448,12.254,56.213,0.086,0.0,0.0,0.0,6631424.0,0.0,66.0,2891026432.0,420122624.0,30074036224.0,233889792.0,589093.0,314667.0
12-04 08:43:48,32.340,12.511,54.979,0.170,0.0,0.0,0.0,6512640.0,0.0,60.0,2893717504.0,419516416.0,30055645184.0,250195968.0,443912.0,237807.0
12-04 08:43:49,33.821,11.876,54.217,0.086,0.0,0.0,0.0,12275712.0,0.0,75.0,2892165120.0,419287040.0,30065831936.0,241790976.0,441987.0,235933.0
12-04 08:43:50,35.875,12.652,50.087,1.300,0.0,0.087,0.0,82698240.0,0.0,216.0,2894106624.0,418045952.0,30068502528.0,238419968.0,442019.0,235973.0
12-04 08:43:51,37.468,13.174,47.648,1.625,0.0,0.086,282624.0,86671360.0,17.0,244.0,2891632640.0,417533952.0,29969883136.0,340025344.0,442135.0,236053.0
12-04 08:43:52,31.709,12.137,55.983,0.171,0.0,0.0,0.0,6451200.0,0.0,58.0,2888740864.0,417566720.0,29997510656.0,315256832.0,440321.0,233067.0
12-04 08:43:53,31.239,12.216,56.370,0.175,0.0,0.0,0.0,8761344.0,0.0,67.0,2890899456.0,417615872.0,30021345280.0,289214464.0,296976.0,160297.0
12-04 08:43:54,33.503,12.840,52.466,1.105,0.0,0.085,4096.0,62533632.0,1.0,173.0,2891505664.0,417316864.0,30019502080.0,290750464.0,2553.0,3718.0
12-04 08:43:55,31.174,11.313,57.340,0.173,0.0,0.0,0.0,6451200.0,0.0,58.0,2891325440.0,417345536.0,30046035968.0,264368128.0,2773.0,3892.0
12-04 08:43:56,32.646,11.254,56.014,0.086,0.0,0.0,0.0,6438912.0,0.0,57.0,2890362880.0,417357824.0,30073659392.0,237694976.0,2773.0,3892.0
12-04 08:43:57,31.633,12.415,55.782,0.170,0.0,0.0,0.0,6623232.0,0.0,64.0,2890366976.0,417132544.0,30081064960.0,230510592.0,2487.0,3717.0
12-04 08:43:58,30.749,11.760,57.317,0.174,0.0,0.0,0.0,6557696.0,0.0,64.0,2890743808.0,416718848.0,30074277888.0,237334528.0,2991.0,4281.0
12-04 08:43:59,32.066,13.310,54.192,0.086,0.0,0.346,0.0,6598656.0,0.0,67.0,2892099584.0,416272384.0,30065803264.0,244899840.0,1017407.0,907990.0
12-04 08:44:00,32.500,15.776,51.034,0.0,0.0,0.690,0.0,2351104.0,0.0,27.0,2892746752.0,415948800.0,30063173632.0,247205888.0,3835980.0,1863574.0
12-04 08:44:01,32.239,16.076,51.340,0.0,0.0,0.346,0.0,2215936.0,0.0,22.0,2891399168.0,415690752.0,30066438144.0,245547008.0,1988544.0,1942759.0
12-04 08:44:02,31.067,16.351,51.463,0.172,0.0,0.947,0.0,2310144.0,0.0,27.0,2891116544.0,415436800.0,30069694464.0,242827264.0,2588475.0,1906734.0
12-04 08:44:03,31.125,16.391,48.910,2.703,0.0,0.872,0.0,139350016.0,0.0,280.0,2890670080.0,414871552.0,30051180544.0,262352896.0,2041555.0,1977831.0
12-04 08:44:04,24.569,16.466,48.621,8.707,0.0,1.638,4096.0,256475136.0,1.0,444.0,2892038144.0,414875648.0,30068633600.0,243527680.0,5465961.0,2450400.0
12-04 08:44:05,18.112,12.532,57.768,10.815,0.0,0.773,4096.0,254525440.0,1.0,431.0,2890645504.0,414879744.0,30084763648.0,228786176.0,1916414.0,1850355.0
12-04 08:44:06,27.577,14.605,53.608,3.351,0.0,0.859,0.0,127041536.0,0.0,262.0,2891493376.0,414609408.0,30081150976.0,231821312.0,15516785.0,1952831.0
12-04 08:44:07,31.310,16.999,50.824,0.0,0.0,0.867,0.0,3108864.0,0.0,43.0,2892652544.0,414314496.0,30079750144.0,232357888.0,10337489.0,2082434.0
12-04 08:44:08,31.979,15.471,51.513,0.173,0.0,0.864,0.0,2351104.0,0.0,26.0,2894008320.0,413822976.0,30063308800.0,247934976.0,8058610.0,1990974.0
12-04 08:44:09,31.775,16.364,50.823,0.0,0.0,1.039,0.0,2273280.0,0.0,24.0,2892361728.0,413560832.0,30066302976.0,246849536.0,8128893.0,1985777.0
12-04 08:44:10,30.716,16.754,51.832,0.0,0.0,0.698,0.0,2260992.0,0.0,22.0,2891591680.0,413319168.0,30070296576.0,243867648.0,6485264.0,2032146.0
12-04 08:44:11,32.504,15.609,50.858,0.0,0.0,1.029,0.0,2265088.0,0.0,23.0,2893516800.0,413069312.0,30072119296.0,240369664.0,7830540.0,2053116.0
12-04 08:44:12,31.228,16.228,51.842,0.0,0.0,0.702,0.0,2248704.0,0.0,22.0,2892341248.0,412786688.0,30074880000.0,239067136.0,6182322.0,2055755.0
12-04 08:44:13,31.634,16.076,51.340,0.086,0.0,0.864,0.0,2277376.0,0.0,25.0,2891567104.0,412495872.0,30074597376.0,240414720.0,6158442.0,2041364.0
12-04 08:44:14,31.561,16.565,51.177,0.087,0.0,0.610,0.0,2281472.0,0.0,25.0,2892099584.0,412241920.0,30078111744.0,236621824.0,6116370.0,2012428.0
12-04 08:44:15,31.315,16.349,51.471,0.0,0.0,0.865,0.0,2256896.0,0.0,22.0,2891005952.0,411983872.0,30081933312.0,234151936.0,6255101.0,2075881.0
12-04 08:44:16,32.404,15.505,51.045,0.087,0.0,0.958,0.0,2244608.0,0.0,22.0,2892021760.0,411721728.0,30085746688.0,229584896.0,6624602.0,2074614.0
12-04 08:44:17,31.556,16.434,50.962,0.087,0.0,0.962,0.0,4276224.0,0.0,33.0,2890932224.0,411209728.0,30071152640.0,245780480.0,7717932.0,2023924.0
12-04 08:44:18,32.062,16.118,51.040,0.0,0.0,0.780,0.0,2301952.0,0.0,28.0,2891980800.0,411131904.0,30085500928.0,230461440.0,6143851.0,2014941.0
12-04 08:44:19,30.104,17.301,51.384,0.0,0.0,1.211,0.0,2277376.0,0.0,26.0,2891489280.0,410857472.0,30086205440.0,230522880.0,6251280.0,2093676.0
12-04 08:44:20,32.225,16.795,50.128,0.085,0.0,0.767,0.0,2338816.0,0.0,28.0,2892521472.0,410345472.0,30069481472.0,246726656.0,6237796.0,2084953.0
12-04 08:44:21,32.031,16.737,50.127,0.085,0.0,1.020,0.0,2281472.0,0.0,24.0,2893565952.0,410062848.0,30070272000.0,245174272.0,6186744.0,2038048.0
12-04 08:44:22,32.363,16.182,50.599,0.0,0.0,0.856,0.0,2244608.0,0.0,23.0,2893520896.0,409788416.0,30070710272.0,245055488.0,6227487.0,2074078.0
12-04 08:44:23,31.972,15.986,51.260,0.0,0.0,0.782,0.0,2265088.0,0.0,23.0,2893635584.0,409505792.0,30071181312.0,244752384.0,6308321.0,2118519.0
12-04 08:44:24,32.701,16.307,50.129,0.086,0.0,0.777,0.0,2236416.0,0.0,23.0,2893971456.0,409235456.0,30070480896.0,245387264.0,6203673.0,2065456.0
12-04 08:44:25,31.838,16.393,50.906,0.0,0.0,0.863,0.0,2392064.0,0.0,29.0,2894692352.0,408936448.0,30068654080.0,246792192.0,6739098.0,2160098.0
12-04 08:44:26,31.130,16.522,51.391,0.174,0.0,0.783,0.0,2359296.0,0.0,30.0,2894684160.0,408670208.0,30069690368.0,246030336.0,7851915.0,2049757.0
12-04 08:44:27,31.389,16.295,51.115,0.0,0.0,1.201,0.0,2207744.0,0.0,21.0,2891022336.0,408408064.0,30074015744.0,245628928.0,6265057.0,2096847.0
12-04 08:44:28,31.735,16.129,51.351,0.0,0.0,0.785,0.0,2297856.0,0.0,23.0,2893103104.0,408121344.0,30073827328.0,244023296.0,6297538.0,2108221.0
12-04 08:44:29,34.002,14.037,51.003,0.0,0.0,0.959,0.0,2236416.0,0.0,22.0,2891149312.0,407863296.0,30077526016.0,242536448.0,6255754.0,2067759.0
12-04 08:44:30,31.245,16.652,50.901,0.0,0.0,1.202,0.0,2277376.0,0.0,23.0,2891653120.0,407613440.0,30081134592.0,238673920.0,6168369.0,2033655.0
12-04 08:44:31,30.623,17.128,51.038,0.087,0.0,1.125,0.0,2220032.0,0.0,23.0,2893287424.0,407244800.0,30074482688.0,244060160.0,6192101.0,2057083.0
12-04 08:44:32,31.707,16.028,51.394,0.087,0.0,0.784,0.0,2306048.0,0.0,28.0,2894139392.0,406990848.0,30077407232.0,240537600.0,6141582.0,2029968.0
12-04 08:44:33,31.179,16.507,51.441,0.0,0.0,0.873,0.0,2269184.0,0.0,24.0,2892541952.0,406745088.0,30081392640.0,238395392.0,4112648.0,2019520.0
12-04 08:44:34,31.424,16.406,51.476,0.0,0.0,0.694,0.0,2248704.0,0.0,22.0,2892013568.0,406458368.0,30082809856.0,237793280.0,2132723.0,2018075.0
12-04 08:44:35,32.196,14.873,52.231,0.087,0.0,0.612,0.0,2273280.0,0.0,22.0,2890899456.0,406171648.0,30082957312.0,239046656.0,2268880.0,1992423.0
12-04 08:44:36,28.856,16.898,46.967,5.893,0.0,1.386,8192.0,209104896.0,2.0,397.0,2894548992.0,405610496.0,30060150784.0,258764800.0,6600265.0,2225808.0
12-04 08:44:37,18.562,12.375,57.609,10.619,0.0,0.836,12288.0,257495040.0,3.0,508.0,2893713408.0,405630976.0,30073118720.0,246611968.0,2423256.0,1827018.0
12-04 08:44:38,23.484,13.066,55.337,6.917,0.0,1.196,4096.0,219283456.0,1.0,408.0,2896359424.0,405393408.0,30072143872.0,245178368.0,11716572.0,2097679.0
12-04 08:44:39,32.552,15.625,50.781,0.0,0.0,1.042,0.0,2154496.0,0.0,19.0,2894614528.0,405155840.0,30074621952.0,244682752.0,12055134.0,1959186.0
12-04 08:44:40,32.618,15.451,50.987,0.0,0.0,0.944,0.0,2265088.0,0.0,21.0,2894786560.0,404922368.0,30077136896.0,242229248.0,6027043.0,1908784.0
12-04 08:44:41,33.191,16.894,48.635,0.256,0.0,1.024,4096.0,28565504.0,1.0,77.0,2896068608.0,404328448.0,30074957824.0,243720192.0,8116202.0,2009420.0
12-04 08:44:42,37.123,16.968,44.272,0.861,0.0,0.775,4096.0,77295616.0,1.0,178.0,2896269312.0,403279872.0,30082842624.0,236683264.0,8172023.0,2066230.0
12-04 08:44:43,33.561,17.250,47.993,0.427,0.0,0.769,0.0,24731648.0,0.0,87.0,2894114816.0,403070976.0,29989502976.0,332386304.0,6159454.0,2027402.0
12-04 08:44:44,31.928,16.954,50.0,0.0,0.0,1.119,0.0,2162688.0,0.0,19.0,2893717504.0,403083264.0,30013087744.0,309186560.0,6521261.0,2043895.0
12-04 08:44:45,31.802,15.685,51.386,0.087,0.0,1.040,0.0,2170880.0,0.0,19.0,2893135872.0,403083264.0,30037581824.0,285274112.0,7860202.0,2043094.0
12-04 08:44:46,32.021,16.781,50.342,0.0,0.0,0.856,0.0,2154496.0,0.0,20.0,2891911168.0,403087360.0,30060699648.0,263376896.0,6132180.0,1994329.0
12-04 08:44:47,32.449,16.866,50.0,0.0,0.0,0.685,0.0,2158592.0,0.0,19.0,2893582336.0,403099648.0,30084382720.0,238010368.0,6153013.0,2008017.0
12-04 08:44:48,31.196,16.811,51.127,0.0,0.0,0.867,0.0,2310144.0,0.0,24.0,2894893056.0,402845696.0,30084915200.0,236421120.0,6203878.0,2062652.0
12-04 08:44:49,31.542,16.118,51.213,0.087,0.0,1.040,0.0,2244608.0,0.0,25.0,2895761408.0,402575360.0,30084882432.0,235855872.0,6227937.0,2063618.0
12-04 08:44:50,31.592,16.695,50.428,0.086,0.0,1.199,0.0,4206592.0,0.0,30.0,2894376960.0,402341888.0,30090063872.0,232292352.0,6086012.0,1987143.0
12-04 08:44:51,31.830,16.912,50.477,0.087,0.0,0.694,0.0,2338816.0,0.0,28.0,2893991936.0,402104320.0,30094475264.0,228503552.0,6119690.0,1975618.0
12-04 08:44:52,31.842,16.867,50.086,0.0,0.0,1.205,4096.0,2273280.0,1.0,23.0,2895470592.0,401776640.0,30091071488.0,230756352.0,8185086.0,2069734.0
12-04 08:44:53,32.932,14.961,51.419,0.0,0.0,0.688,0.0,2281472.0,0.0,23.0,2893664256.0,401485824.0,30091272192.0,232652800.0,6228886.0,2047785.0
12-04 08:44:54,31.979,16.249,50.735,0.0,0.0,1.037,0.0,2285568.0,0.0,24.0,2894204928.0,401235968.0,30094979072.0,228655104.0,6231704.0,2061576.0
12-04 08:44:55,32.313,17.007,49.575,0.085,0.0,1.020,0.0,2355200.0,0.0,26.0,2894913536.0,400740352.0,30077087744.0,246333440.0,6231659.0,2037889.0
12-04 08:44:56,31.865,15.803,51.468,0.0,0.0,0.864,77824.0,2244608.0,8.0,23.0,2895118336.0,400437248.0,30078922752.0,244596736.0,6169143.0,2037634.0
12-04 08:44:57,31.506,15.927,51.697,0.0,0.0,0.870,0.0,2301952.0,0.0,23.0,2897383424.0,400134144.0,30076588032.0,244969472.0,6256669.0,2031073.0
12-04 08:44:58,32.272,15.663,50.947,0.0,0.0,1.119,0.0,2232320.0,0.0,22.0,2896400384.0,399843328.0,30076989440.0,245841920.0,6470662.0,2039798.0
12-04 08:44:59,32.149,15.771,51.300,0.0,0.0,0.780,0.0,2400256.0,0.0,29.0,2896105472.0,399601664.0,30081540096.0,241827840.0,8020914.0,2104522.0
12-04 08:45:00,31.739,16.261,51.304,0.087,0.0,0.609,0.0,2228224.0,0.0,22.0,2896494592.0,399269888.0,30078255104.0,245055488.0,6388789.0,2166397.0
12-04 08:45:01,32.383,15.976,50.777,0.086,0.0,0.777,0.0,2326528.0,0.0,24.0,2895028224.0,399024128.0,30081798144.0,243224576.0,6154726.0,1959656.0
12-04 08:45:02,30.541,15.881,52.618,0.087,0.0,0.873,569344.0,2256896.0,97.0,25.0,2895659008.0,398934016.0,30077267968.0,247214080.0,6105588.0,2021969.0
12-04 08:45:03,31.086,16.462,51.576,0.0,0.0,0.876,0.0,2306048.0,0.0,22.0,2897522688.0,398671872.0,30077968384.0,244912128.0,6373967.0,2138107.0
12-04 08:45:04,31.250,15.845,51.937,0.0,0.0,0.968,0.0,2228224.0,0.0,23.0,2896732160.0,398409728.0,30082326528.0,241606656.0,4243821.0,2077151.0
12-04 08:45:05,31.529,16.323,51.203,0.0,0.0,0.945,0.0,2252800.0,0.0,21.0,2892845056.0,398118912.0,30083010560.0,245100544.0,2086875.0,1996223.0
12-04 08:45:06,32.934,15.569,50.813,0.086,0.0,0.599,0.0,2285568.0,0.0,24.0,2893746176.0,397864960.0,30084927488.0,242536448.0,2908398.0,1996288.0
12-04 08:45:07,32.066,16.595,50.475,0.086,0.0,0.778,4096.0,2252800.0,1.0,24.0,2893459456.0,397578240.0,30086713344.0,241324032.0,6233722.0,2074313.0
12-04 08:45:08,30.461,17.235,48.038,3.072,0.0,1.195,4096.0,121491456.0,1.0,235.0,2895122432.0,397004800.0,30065381376.0,261566464.0,6098098.0,1966848.0
12-04 08:45:09,21.016,13.523,54.522,10.250,0.0,0.689,8192.0,258228224.0,2.0,489.0,2893484032.0,397012992.0,30080917504.0,247660544.0,3025244.0,2138342.0
12-04 08:45:10,18.338,12.682,58.355,9.769,0.0,0.857,8192.0,256196608.0,2.0,513.0,2894589952.0,397021184.0,30094839808.0,232624128.0,1964968.0,1907299.0
12-04 08:45:11,30.703,14.484,52.905,1.041,0.0,0.867,0.0,48590848.0,0.0,102.0,2894794752.0,396759040.0,30095327232.0,232194048.0,15254582.0,1813144.0
12-04 08:45:12,31.639,15.513,51.972,0.0,0.0,0.876,0.0,2285568.0,0.0,26.0,2893332480.0,396505088.0,30098702336.0,230535168.0,8266563.0,2144729.0
12-04 08:45:13,31.830,16.739,50.390,0.087,0.0,0.954,0.0,2420736.0,0.0,30.0,2894364672.0,396001280.0,30082621440.0,246087680.0,10374168.0,2133801.0
12-04 08:45:14,32.962,15.668,50.771,0.0,0.0,0.599,0.0,2240512.0,0.0,23.0,2893561856.0,395718656.0,30082482176.0,247312384.0,4072575.0,1966957.0
12-04 08:45:15,32.669,15.598,50.780,0.0,0.0,0.953,0.0,2285568.0,0.0,22.0,2894512128.0,395460608.0,30085206016.0,243896320.0,8099385.0,1920583.0
12-04 08:45:16,32.419,16.209,50.429,0.086,0.0,0.858,0.0,2252800.0,0.0,23.0,2895101952.0,395169792.0,30084714496.0,244088832.0,8176156.0,2023988.0
12-04 08:45:17,31.424,16.319,51.042,0.087,0.0,1.128,0.0,2641920.0,0.0,43.0,2893926400.0,394911744.0,30089179136.0,241057792.0,6318161.0,2122471.0
12-04 08:45:18,31.869,16.710,50.646,0.086,0.0,0.689,0.0,2240512.0,0.0,28.0,2893983744.0,394555392.0,30083436544.0,247099392.0,8239810.0,2080937.0
12-04 08:45:19,31.900,16.423,50.903,0.086,0.0,0.688,0.0,2265088.0,0.0,23.0,2894258176.0,394309632.0,30086082560.0,244424704.0,6074624.0,1959536.0
12-04 08:45:20,30.655,16.856,51.616,0.0,0.0,0.873,0.0,2289664.0,0.0,25.0,2893910016.0,394014720.0,30086217728.0,244932608.0,8136486.0,1985263.0
12-04 08:45:21,32.485,16.964,49.449,0.0,0.0,1.103,0.0,2220032.0,0.0,21.0,2895851520.0,393756672.0,30087786496.0,241680384.0,6199659.0,2066755.0
12-04 08:45:22,32.672,15.603,50.862,0.0,0.0,0.862,0.0,2269184.0,0.0,25.0,2894082048.0,393474048.0,30089101312.0,242417664.0,6154420.0,2033695.0
12-04 08:45:23,31.369,16.638,51.300,0.0,0.0,0.693,4096.0,2265088.0,1.0,21.0,2893647872.0,393216000.0,30091579392.0,240631808.0,6142071.0,1995117.0
12-04 08:45:24,32.465,15.365,51.215,0.087,0.0,0.868,0.0,2256896.0,0.0,25.0,2893340672.0,392970240.0,30094082048.0,238682112.0,6126703.0,2034977.0
12-04 08:45:25,32.562,17.224,49.015,0.257,0.0,0.943,0.0,24309760.0,0.0,71.0,2893885440.0,392347648.0,30085177344.0,247664640.0,8031536.0,1972003.0
12-04 08:45:26,34.675,17.295,46.832,0.514,0.0,0.685,4096.0,41021440.0,1.0,106.0,2892513280.0,391917568.0,30050291712.0,284352512.0,6247956.0,2028322.0
12-04 08:45:27,32.444,16.437,50.172,0.0,0.0,0.947,4096.0,2187264.0,1.0,20.0,2892185600.0,391917568.0,30074056704.0,260915200.0,6190639.0,2050500.0
12-04 08:45:28,31.834,16.782,50.260,0.087,0.0,1.038,0.0,2150400.0,0.0,19.0,2893709312.0,391925760.0,30096412672.0,237027328.0,6193504.0,2029263.0
12-04 08:45:29,32.255,15.559,51.573,0.0,0.0,0.612,0.0,2207744.0,0.0,22.0,2892922880.0,391659520.0,30101053440.0,233439232.0,6164454.0,2036243.0
12-04 08:45:30,32.161,16.981,49.743,0.086,0.0,1.029,0.0,2297856.0,0.0,24.0,2892828672.0,391372800.0,30100840448.0,234033152.0,6163602.0,2012891.0
12-04 08:45:31,30.695,16.535,52.243,0.0,0.0,0.528,0.0,2265088.0,0.0,25.0,2891825152.0,391090176.0,30101929984.0,234229760.0,6156821.0,2038295.0
12-04 08:45:32,31.337,16.406,51.128,0.0,0.0,1.128,0.0,2289664.0,0.0,22.0,2891792384.0,390828032.0,30103814144.0,232640512.0,6145470.0,1993407.0
12-04 08:45:33,31.239,16.492,51.571,0.087,0.0,0.611,0.0,2211840.0,0.0,24.0,2894094336.0,390529024.0,30103572480.0,230879232.0,6127774.0,2011938.0
12-04 08:45:34,32.506,16.168,50.813,0.0,0.0,0.513,0.0,2314240.0,0.0,22.0,2892632064.0,390275072.0,30107131904.0,229036032.0,6187065.0,2045797.0
12-04 08:45:35,31.309,17.365,50.470,0.0,0.0,0.855,0.0,3280896.0,0.0,28.0,2893246464.0,389947392.0,30105149440.0,230731776.0,6096002.0,1922287.0
12-04 08:45:36,31.196,17.244,50.693,0.087,0.0,0.780,0.0,3362816.0,0.0,38.0,2894987264.0,389435392.0,30088364032.0,246288384.0,7497999.0,2063634.0
12-04 08:45:37,31.298,16.767,51.419,0.0,0.0,0.516,0.0,2232320.0,0.0,21.0,2894417920.0,389173248.0,30090571776.0,244912128.0,6905961.0,2041113.0
12-04 08:45:38,32.540,17.077,49.448,0.0,0.0,0.935,0.0,2273280.0,0.0,23.0,2895020032.0,388907008.0,30093873152.0,241274880.0,6162341.0,2028365.0
12-04 08:45:39,31.798,16.073,51.260,0.087,0.0,0.782,0.0,2240512.0,0.0,21.0,2893873152.0,388640768.0,30096388096.0,240173056.0,6166776.0,2004471.0
12-04 08:45:40,30.977,15.881,51.832,0.349,0.0,0.960,4096.0,24076288.0,1.0,61.0,2893520896.0,388366336.0,30093512704.0,243675136.0,7754416.0,2036872.0
12-04 08:45:41,7.445,4.230,75.127,12.944,0.0,0.254,8192.0,260091904.0,2.0,487.0,2892922880.0,388374528.0,30101086208.0,236691456.0,2611077.0,1617354.0
12-04 08:45:42,4.413,3.331,78.102,14.155,0.0,0.0,8192.0,254885888.0,2.0,492.0,2893832192.0,388386816.0,30103904256.0,232951808.0,710607.0,1247326.0
12-04 08:45:43,20.675,8.776,65.232,5.148,0.0,0.169,81920.0,117878784.0,7.0,237.0,2892447744.0,388124672.0,30097313792.0,241188864.0,3104739.0,1428424.0
12-04 08:45:44,30.868,18.487,49.785,0.0,0.0,0.860,0.0,2125824.0,0.0,17.0,2894737408.0,387862528.0,30099427328.0,237047808.0,3795803.0,1785835.0
12-04 08:45:45,30.0,18.220,50.508,0.0,0.0,1.271,4096.0,249856.0,1.0,9.0,2903932928.0,387485696.0,30091968512.0,235687936.0,10982681.0,2439245.0
12-04 08:45:46,31.004,16.769,51.354,0.087,0.0,0.786,0.0,2142208.0,0.0,16.0,2904510464.0,387080192.0,30083588096.0,243896320.0,8689529.0,2309210.0
12-04 08:45:47,29.730,17.350,51.787,0.0,0.0,1.133,0.0,237568.0,0.0,10.0,2904702976.0,386813952.0,30083063808.0,244494336.0,8809559.0,2340995.0
12-04 08:45:48,31.255,17.576,49.784,0.173,0.0,1.212,0.0,2195456.0,0.0,20.0,2904780800.0,386551808.0,30086377472.0,241364992.0,6051522.0,1956433.0
12-04 08:45:49,30.981,16.007,52.496,0.0,0.0,0.516,0.0,2109440.0,0.0,15.0,2904326144.0,386289664.0,30088323072.0,240136192.0,8608070.0,2233664.0
12-04 08:45:50,31.602,16.104,51.082,0.0,0.0,1.212,0.0,339968.0,0.0,16.0,2904678400.0,386039808.0,30090461184.0,237895680.0,8600582.0,2218933.0
12-04 08:45:51,30.261,16.522,51.913,0.087,0.0,1.217,0.0,2260992.0,0.0,21.0,2903343104.0,385781760.0,30093115392.0,236834816.0,6342682.0,2096643.0
12-04 08:45:52,32.255,16.255,50.298,0.0,0.0,1.191,0.0,2256896.0,0.0,25.0,2905546752.0,385413120.0,30083829760.0,244285440.0,6326597.0,2104048.0
12-04 08:45:53,29.559,17.459,52.118,0.0,0.0,0.864,0.0,2269184.0,0.0,23.0,2904174592.0,385191936.0,30086483968.0,243224576.0,6437418.0,2163969.0
12-04 08:45:54,30.670,17.354,50.601,0.172,0.0,1.203,0.0,2293760.0,0.0,25.0,2902855680.0,384966656.0,30090010624.0,241242112.0,6434723.0,1975255.0
12-04 08:45:55,32.155,16.121,50.776,0.0,0.0,0.948,0.0,2220032.0,0.0,21.0,2905219072.0,384651264.0,30085148672.0,244056064.0,5960550.0,2079590.0
12-04 08:45:56,31.682,16.994,50.213,0.085,0.0,1.025,0.0,2326528.0,0.0,24.0,2905591808.0,384405504.0,30088880128.0,240197632.0,6871966.0,1970906.0
12-04 08:45:57,31.315,16.436,51.384,0.0,0.0,0.865,0.0,2224128.0,0.0,23.0,2905202688.0,384090112.0,30085701632.0,244080640.0,7056579.0,2107855.0
12-04 08:45:58,32.552,15.538,51.128,0.087,0.0,0.694,0.0,5828608.0,0.0,38.0,2905825280.0,383848448.0,30087413760.0,241987584.0,6583936.0,2008182.0
12-04 08:45:59,36.537,17.143,44.675,0.779,0.0,0.866,4096.0,77344768.0,1.0,181.0,2904064000.0,382668800.0,30084071424.0,248270848.0,5907397.0,1535980.0
12-04 08:46:00,36.249,12.700,50.042,0.925,0.0,0.084,4096.0,53329920.0,1.0,174.0,2910466048.0,382205952.0,29987364864.0,339038208.0,2474783.0,254959.0
12-04 08:46:01,31.642,13.156,55.030,0.172,0.0,0.0,0.0,6471680.0,0.0,57.0,2910433280.0,382238720.0,30015012864.0,311390208.0,441331.0,234564.0
12-04 08:46:02,31.880,12.650,55.214,0.256,0.0,0.0,0.0,6475776.0,0.0,57.0,2910490624.0,382271488.0,30041714688.0,284598272.0,1977309.0,252710.0
12-04 08:46:03,32.308,12.650,55.043,0.0,0.0,0.0,0.0,6504448.0,0.0,60.0,2910085120.0,382283776.0,30069153792.0,257552384.0,441663.0,235492.0
12-04 08:46:04,31.191,12.853,55.784,0.171,0.0,0.0,0.0,6467584.0,0.0,58.0,2909085696.0,382304256.0,30095273984.0,232411136.0,443661.0,237504.0
12-04 08:46:05,31.822,11.976,56.031,0.171,0.0,0.0,0.0,8806400.0,0.0,82.0,2913234944.0,381837312.0,30081036288.0,242966528.0,442145.0,234945.0
12-04 08:46:06,32.474,11.684,55.670,0.172,0.0,0.0,0.0,6651904.0,0.0,65.0,2912493568.0,381624320.0,30088482816.0,236474368.0,608018.0,333673.0
12-04 08:46:07,32.258,12.733,54.839,0.170,0.0,0.0,0.0,6496256.0,0.0,59.0,2911703040.0,381403136.0,30094172160.0,231796736.0,442447.0,236005.0
12-04 08:46:08,30.849,12.652,56.326,0.173,0.0,0.0,0.0,6651904.0,0.0,63.0,2914291712.0,380928000.0,30078795776.0,245059584.0,443103.0,236695.0
12-04 08:46:09,32.177,11.709,56.028,0.087,0.0,0.0,0.0,7606272.0,0.0,80.0,2914111488.0,380694528.0,30083059712.0,241209344.0,519913.0,285531.0
12-04 08:46:10,31.583,12.737,55.508,0.172,0.0,0.0,0.0,6504448.0,0.0,59.0,2910994432.0,380432384.0,30087299072.0,240349184.0,441834.0,234342.0
12-04 08:46:11,32.381,11.688,55.844,0.087,0.0,0.0,0.0,6635520.0,0.0,62.0,2914680832.0,380194816.0,30090997760.0,233201664.0,442023.0,235343.0
12-04 08:46:12,31.732,12.093,55.918,0.257,0.0,0.0,0.0,6500352.0,0.0,61.0,2913587200.0,379965440.0,30095257600.0,230264832.0,443161.0,237119.0
12-04 08:46:13,5.853,2.759,79.348,11.957,0.0,0.084,8192.0,215916544.0,2.0,415.0,2915328000.0,379699200.0,30078160896.0,245886976.0,3951.0,5283.0
12-04 08:46:14,0.167,0.502,83.194,16.137,0.0,0.0,4096.0,253501440.0,1.0,444.0,2915307520.0,379703296.0,30078185472.0,245878784.0,3291.0,4159.0
12-04 08:46:15,11.493,4.614,76.007,7.886,0.0,0.0,4096.0,166785024.0,1.0,323.0,2914975744.0,379719680.0,30085771264.0,238608384.0,296137.0,159365.0
12-04 08:46:16,31.747,11.851,56.228,0.173,0.0,0.0,0.0,6602752.0,0.0,60.0,2914557952.0,379502592.0,30092496896.0,232517632.0,440760.0,232972.0
12-04 08:46:17,33.134,12.072,54.709,0.086,0.0,0.0,0.0,6565888.0,0.0,64.0,2914525184.0,379256832.0,30096494592.0,228798464.0,443301.0,237141.0
12-04 08:46:18,32.048,13.111,54.670,0.171,0.0,0.0,0.0,6627328.0,0.0,66.0,2915389440.0,378974208.0,30095568896.0,229142528.0,442867.0,235821.0
12-04 08:46:19,31.929,13.227,54.591,0.168,0.0,0.084,0.0,6684672.0,0.0,64.0,2916798464.0,378437632.0,30075363328.0,248475648.0,442172.0,236144.0
12-04 08:46:20,33.019,11.407,55.489,0.086,0.0,0.0,0.0,6578176.0,0.0,61.0,2917670912.0,378200064.0,30080225280.0,242978816.0,441359.0,234978.0
12-04 08:46:21,32.305,12.082,55.527,0.086,0.0,0.0,0.0,6541312.0,0.0,59.0,2916536320.0,377974784.0,30086615040.0,237948928.0,443404.0,237049.0
12-04 08:46:22,31.798,11.381,56.733,0.087,0.0,0.0,0.0,11771904.0,0.0,79.0,2916536320.0,377708544.0,30090235904.0,234594304.0,443383.0,237206.0
12-04 08:46:23,31.506,11.314,57.006,0.174,0.0,0.0,0.0,6774784.0,0.0,74.0,2916376576.0,377479168.0,30095368192.0,229851136.0,589188.0,313431.0
12-04 08:46:24,33.162,11.598,54.983,0.258,0.0,0.0,0.0,10047488.0,0.0,73.0,2915758080.0,377200640.0,30096211968.0,229904384.0,442590.0,235380.0
12-04 08:46:25,36.931,14.503,46.206,2.277,0.0,0.084,16384.0,111046656.0,4.0,260.0,2917027840.0,375681024.0,30079205376.0,247160832.0,295147.0,156473.0
12-04 08:46:26,37.902,13.536,46.701,1.777,0.0,0.085,126976.0,87986176.0,31.0,239.0,2917711872.0,375209984.0,29936050176.0,390103040.0,442663.0,235643.0
12-04 08:46:27,31.250,12.243,56.336,0.171,0.0,0.0,0.0,7553024.0,0.0,65.0,2916413440.0,375230464.0,29966016512.0,361414656.0,443336.0,236651.0
12-04 08:46:28,32.338,12.116,55.461,0.085,0.0,0.0,0.0,7577600.0,0.0,75.0,2918047744.0,375255040.0,29992251392.0,333520896.0,589286.0,313508.0
12-04 08:46:29,32.171,11.421,56.234,0.087,0.0,0.087,0.0,6467584.0,0.0,58.0,2915995648.0,375304192.0,30019387392.0,308387840.0,181726.0,99971.0
12-04 08:46:30,30.354,11.593,57.876,0.177,0.0,0.0,0.0,6492160.0,0.0,61.0,2917765120.0,375341056.0,30045769728.0,280199168.0,2946.0,2253.0
12-04 08:46:31,31.478,11.391,56.957,0.174,0.0,0.0,0.0,6475776.0,0.0,58.0,2917851136.0,375394304.0,30073946112.0,251883520.0,4416.0,6514.0
12-04 08:46:32,31.904,12.007,55.918,0.172,0.0,0.0,0.0,6598656.0,0.0,61.0,2920058880.0,375189504.0,30080757760.0,243068928.0,2680.0,3173.0
12-04 08:46:33,31.561,12.574,55.781,0.084,0.0,0.0,0.0,6524928.0,0.0,60.0,2920648704.0,374939648.0,30077919232.0,245567488.0,2554.0,3130.0
12-04 08:46:34,29.838,12.191,57.886,0.085,0.0,0.0,0.0,8695808.0,0.0,79.0,2922713088.0,374661120.0,30076207104.0,245493760.0,5562.0,6745.0
12-04 08:46:35,31.336,12.243,56.250,0.171,0.0,0.0,221184.0,6688768.0,7.0,65.0,2922872832.0,374382592.0,30076272640.0,245547008.0,307581.0,173947.0
12-04 08:46:36,31.579,13.073,55.178,0.170,0.0,0.0,16384.0,6524928.0,4.0,63.0,2920964096.0,374222848.0,30082973696.0,240914432.0,3507.0,5148.0
12-04 08:46:37,30.676,11.958,57.366,0.0,0.0,0.0,0.0,7540736.0,0.0,78.0,2923638784.0,374075392.0,30088192000.0,233168896.0,2360.0,2840.0
12-04 08:46:38,31.895,12.437,55.499,0.169,0.0,0.0,0.0,6647808.0,0.0,66.0,2922647552.0,373665792.0,30075129856.0,247631872.0,1872.0,1829.0
12-04 08:46:39,29.931,12.370,57.612,0.087,0.0,0.0,0.0,6504448.0,0.0,62.0,2922438656.0,373489664.0,30081060864.0,242085888.0,20071.0,21141.0
12-04 08:46:40,31.647,12.521,55.746,0.086,0.0,0.0,0.0,6656000.0,0.0,65.0,2922758144.0,373329920.0,30086176768.0,236810240.0,2735.0,3985.0
12-04 08:46:41,31.207,11.897,56.810,0.086,0.0,0.0,4096.0,6508544.0,1.0,62.0,2923171840.0,373116928.0,30091505664.0,231280640.0,1965.0,2549.0
12-04 08:46:42,30.958,12.214,56.573,0.254,0.0,0.0,0.0,6660096.0,0.0,67.0,2925195264.0,372666368.0,30077128704.0,244084736.0,1698.0,2339.0
12-04 08:46:43,30.0,11.966,57.863,0.171,0.0,0.0,0.0,8765440.0,0.0,80.0,2925387776.0,372445184.0,30080819200.0,240422912.0,3367.0,4951.0
12-04 08:46:44,31.647,12.007,56.261,0.086,0.0,0.0,0.0,6524928.0,0.0,61.0,2924765184.0,372228096.0,30087237632.0,234844160.0,3167.0,4770.0
12-04 08:46:45,30.532,12.693,56.604,0.172,0.0,0.0,0.0,6619136.0,0.0,61.0,2924593152.0,372023296.0,30091431936.0,231026688.0,2142.0,2927.0
12-04 08:46:46,31.206,11.713,56.993,0.087,0.0,0.0,0.0,6635520.0,0.0,63.0,2924781568.0,371625984.0,30077005824.0,245661696.0,1305.0,1423.0
12-04 08:46:47,33.760,12.958,52.600,0.597,0.0,0.085,0.0,49201152.0,0.0,151.0,2926931968.0,371027968.0,30080782336.0,240332800.0,2447.0,3668.0
12-04 08:46:48,35.830,13.277,49.617,1.277,0.0,0.0,24576.0,76324864.0,2.0,212.0,2925961216.0,370139136.0,29974384640.0,348590080.0,4318.0,5547.0
12-04 08:46:49,33.361,12.269,54.034,0.336,0.0,0.0,0.0,26210304.0,0.0,113.0,2924355584.0,370196480.0,30000619520.0,323903488.0,3131.0,4420.0
12-04 08:46:50,0.251,0.501,94.236,5.013,0.0,0.0,4096.0,156700672.0,1.0,309.0,2925027328.0,370212864.0,30003486720.0,320348160.0,1311.0,1381.0
12-04 08:46:51,0.084,0.586,91.967,7.364,0.0,0.0,4096.0,258998272.0,1.0,430.0,2925010944.0,370221056.0,30003494912.0,320348160.0,4201.0,6414.0
12-04 08:46:52,0.168,0.419,92.211,7.203,0.0,0.0,8192.0,254812160.0,2.0,422.0,2925113344.0,370225152.0,30003515392.0,320221184.0,1798.0,2363.0
12-04 08:46:53,0.084,0.334,99.582,0.0,0.0,0.0,0.0,49348608.0,0.0,93.0,2925101056.0,370225152.0,30003527680.0,320221184.0,2887.0,4186.0
12-04 08:46:54,0.167,0.167,99.416,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2925133824.0,370233344.0,30003613696.0,320094208.0,3171.0,4377.0
12-04 08:46:55,0.167,0.334,99.500,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2925256704.0,370237440.0,30003613696.0,319967232.0,2059.0,2681.0
12-04 08:46:56,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925252608.0,370237440.0,30003617792.0,319967232.0,1930.0,2458.0
12-04 08:46:57,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2925252608.0,370237440.0,30003617792.0,319967232.0,2613.0,3692.0
12-04 08:46:58,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925248512.0,370237440.0,30003621888.0,319967232.0,2513.0,3601.0
12-04 08:46:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925248512.0,370237440.0,30003621888.0,319967232.0,2991.0,4215.0
12-04 08:47:00,0.084,0.167,98.913,0.836,0.0,0.0,0.0,12288.0,0.0,2.0,2925240320.0,370245632.0,30003621888.0,319967232.0,1284.0,1468.0
12-04 08:47:01,0.167,0.334,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2925236224.0,370249728.0,30003621888.0,319967232.0,2513.0,3666.0
12-04 08:47:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2925232128.0,370249728.0,30003625984.0,319967232.0,3821.0,5937.0
12-04 08:47:03,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925232128.0,370249728.0,30003625984.0,319967232.0,1764.0,2406.0
12-04 08:47:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925232128.0,370249728.0,30003625984.0,319967232.0,2403.0,3113.0
12-04 08:47:05,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925228032.0,370249728.0,30003630080.0,319967232.0,4091.0,5423.0
12-04 08:47:06,0.250,0.334,99.249,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2925219840.0,370262016.0,30003625984.0,319967232.0,2095.0,1763.0
12-04 08:47:07,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925211648.0,370262016.0,30003634176.0,319967232.0,2255.0,1962.0
12-04 08:47:08,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925760512.0,370262016.0,30003634176.0,319418368.0,3120.0,3400.0
12-04 08:47:09,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925842432.0,370262016.0,30003638272.0,319332352.0,20636.0,21455.0
12-04 08:47:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925240320.0,370262016.0,30003642368.0,319930368.0,2643.0,2816.0
12-04 08:47:11,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2924949504.0,370266112.0,30003638272.0,320221184.0,4945.0,6773.0
12-04 08:47:12,0.084,0.167,99.666,0.084,0.0,0.0,53248.0,12288.0,4.0,2.0,2924937216.0,370274304.0,30003642368.0,320221184.0,2769.0,3055.0
12-04 08:47:13,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2924883968.0,370274304.0,30003695616.0,320221184.0,4279.0,5756.0
12-04 08:47:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2924875776.0,370274304.0,30003703808.0,320221184.0,2617.0,2998.0
12-04 08:47:15,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2924875776.0,370274304.0,30003703808.0,320221184.0,1799.0,2363.0
12-04 08:47:16,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2924875776.0,370278400.0,30003699712.0,320221184.0,1239.0,1423.0
12-04 08:47:17,0.084,0.167,99.749,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2925125632.0,370278400.0,30003703808.0,319967232.0,2453.0,3626.0
12-04 08:47:18,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2925113344.0,370286592.0,30003707904.0,319967232.0,3440.0,3581.0
12-04 08:47:19,0.167,0.417,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925113344.0,370286592.0,30003707904.0,319967232.0,2171.0,3022.0
12-04 08:47:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925240320.0,370286592.0,30003707904.0,319840256.0,4515.0,7153.0
12-04 08:47:21,0.250,0.0,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2925240320.0,370294784.0,30003699712.0,319840256.0,20249.0,20192.0
12-04 08:47:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925228032.0,370294784.0,30003712000.0,319840256.0,4447.0,5332.0
12-04 08:47:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925223936.0,370294784.0,30003716096.0,319840256.0,3829.0,4391.0
12-04 08:47:24,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2925215744.0,370302976.0,30003716096.0,319840256.0,3253.0,3404.0
12-04 08:47:25,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925215744.0,370302976.0,30003716096.0,319840256.0,2129.0,1672.0
12-04 08:47:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2925215744.0,370307072.0,30003712000.0,319840256.0,3004.0,3014.0
12-04 08:47:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,102400.0,0.0,11.0,2925207552.0,370307072.0,30003720192.0,319840256.0,2717.0,2745.0
12-04 08:47:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926055424.0,370307072.0,30003720192.0,318992384.0,3686.0,4250.0
12-04 08:47:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925977600.0,370307072.0,30003720192.0,319070208.0,5349.0,6932.0
12-04 08:47:30,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2925957120.0,370315264.0,30003724288.0,319078400.0,3633.0,3710.0
12-04 08:47:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2925957120.0,370315264.0,30003724288.0,319078400.0,3448.0,4500.0
12-04 08:47:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925953024.0,370315264.0,30003728384.0,319078400.0,3314.0,4280.0
12-04 08:47:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925953024.0,370315264.0,30003728384.0,319078400.0,1766.0,1780.0
12-04 08:47:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925948928.0,370315264.0,30003732480.0,319078400.0,2968.0,3557.0
12-04 08:47:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925948928.0,370315264.0,30003732480.0,319078400.0,3039.0,4061.0
12-04 08:47:36,0.083,0.167,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,2925940736.0,370327552.0,30003728384.0,319078400.0,3294.0,4291.0
12-04 08:47:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2925932544.0,370327552.0,30003736576.0,319078400.0,3074.0,4116.0
12-04 08:47:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925932544.0,370327552.0,30003736576.0,319078400.0,3573.0,5145.0
12-04 08:47:39,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925928448.0,370327552.0,30003740672.0,319078400.0,20730.0,21945.0
12-04 08:47:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925924352.0,370327552.0,30003744768.0,319078400.0,1733.0,2430.0
12-04 08:47:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2925924352.0,370331648.0,30003740672.0,319078400.0,1239.0,1423.0
12-04 08:47:42,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2925916160.0,370339840.0,30003740672.0,319078400.0,1999.0,2640.0
12-04 08:47:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925912064.0,370339840.0,30003744768.0,319078400.0,3138.0,4771.0
12-04 08:47:44,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925907968.0,370339840.0,30003748864.0,319078400.0,3031.0,4301.0
12-04 08:47:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925907968.0,370339840.0,30003748864.0,319078400.0,2647.0,3754.0
12-04 08:47:46,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2925907968.0,370348032.0,30003740672.0,319078400.0,1216.0,1315.0
12-04 08:47:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925895680.0,370348032.0,30003752960.0,319078400.0,2607.0,3735.0
12-04 08:47:48,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926731264.0,370356224.0,30003757056.0,318230528.0,21831.0,22908.0
12-04 08:47:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926526464.0,370356224.0,30003757056.0,318435328.0,3151.0,4385.0
12-04 08:47:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926518272.0,370356224.0,30003757056.0,318443520.0,1899.0,2550.0
12-04 08:47:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926518272.0,370360320.0,30003752960.0,318443520.0,1979.0,2686.0
12-04 08:47:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926510080.0,370360320.0,30003761152.0,318443520.0,2613.0,3759.0
12-04 08:47:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2926510080.0,370360320.0,30003761152.0,318443520.0,1585.0,1808.0
12-04 08:47:54,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926501888.0,370368512.0,30003761152.0,318443520.0,4418.0,6540.0
12-04 08:47:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926485504.0,370368512.0,30003761152.0,318459904.0,1799.0,2391.0
12-04 08:47:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2926485504.0,370368512.0,30003761152.0,318459904.0,1893.0,2563.0
12-04 08:47:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926481408.0,370368512.0,30003765248.0,318459904.0,2644.0,3735.0
12-04 08:47:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926481408.0,370368512.0,30003765248.0,318459904.0,2323.0,3509.0
12-04 08:47:59,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927038464.0,370368512.0,29988085760.0,333582336.0,2930.0,4172.0
12-04 08:48:00,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926542848.0,370376704.0,29988265984.0,333889536.0,1205.0,1332.0
12-04 08:48:01,0.166,0.333,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926542848.0,370380800.0,29988261888.0,333889536.0,2553.0,3650.0
12-04 08:48:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2926534656.0,370380800.0,29988270080.0,333889536.0,3293.0,4878.0
12-04 08:48:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2926534656.0,370380800.0,29988270080.0,333889536.0,1993.0,2682.0
12-04 08:48:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926657536.0,370380800.0,29988274176.0,333762560.0,3522.0,5251.0
12-04 08:48:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926657536.0,370380800.0,29988274176.0,333762560.0,20875.0,21562.0
12-04 08:48:06,0.418,0.084,99.332,0.167,0.0,0.0,0.0,61440.0,0.0,6.0,2926649344.0,370388992.0,29988274176.0,333762560.0,1934.0,1734.0
12-04 08:48:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926776320.0,370388992.0,29988274176.0,333635584.0,2614.0,2882.0
12-04 08:48:08,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2927067136.0,370388992.0,29988278272.0,333340672.0,2583.0,2840.0
12-04 08:48:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926641152.0,370388992.0,29988282368.0,333762560.0,21535.0,22853.0
12-04 08:48:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926641152.0,370388992.0,29988282368.0,333762560.0,2693.0,2497.0
12-04 08:48:11,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926641152.0,370388992.0,29988282368.0,333762560.0,5393.0,7707.0
12-04 08:48:12,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,2926624768.0,370397184.0,29988290560.0,333762560.0,2323.0,2115.0
12-04 08:48:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926624768.0,370397184.0,29988290560.0,333762560.0,3397.0,4206.0
12-04 08:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926624768.0,370397184.0,29988290560.0,333762560.0,20652.0,21438.0
12-04 08:48:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926620672.0,370397184.0,29988294656.0,333762560.0,1743.0,1987.0
12-04 08:48:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926620672.0,370397184.0,29988294656.0,333762560.0,2484.0,3602.0
12-04 08:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926616576.0,370397184.0,29988298752.0,333762560.0,1979.0,2583.0
12-04 08:48:18,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926616576.0,370405376.0,29988290560.0,333762560.0,22593.0,24151.0
12-04 08:48:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926735360.0,370405376.0,29988298752.0,333635584.0,1758.0,2446.0
12-04 08:48:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926608384.0,370405376.0,29988298752.0,333762560.0,3777.0,5383.0
12-04 08:48:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926608384.0,370409472.0,29988294656.0,333762560.0,2917.0,2998.0
12-04 08:48:22,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926727168.0,370409472.0,29988302848.0,333635584.0,4221.0,5217.0
12-04 08:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926723072.0,370409472.0,29988306944.0,333635584.0,4950.0,5007.0
12-04 08:48:24,0.250,0.166,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2926714880.0,370417664.0,29988306944.0,333635584.0,3043.0,2973.0
12-04 08:48:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926714880.0,370417664.0,29988306944.0,333635584.0,3849.0,4597.0
12-04 08:48:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926710784.0,370417664.0,29988311040.0,333635584.0,20421.0,20414.0
12-04 08:48:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926710784.0,370417664.0,29988311040.0,333635584.0,5649.0,6223.0
12-04 08:48:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2926624768.0,370417664.0,29988311040.0,333721600.0,3587.0,4159.0
12-04 08:48:29,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926710784.0,370417664.0,29988311040.0,333635584.0,3039.0,3040.0
12-04 08:48:30,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926706688.0,370425856.0,29988306944.0,333635584.0,4193.0,4547.0
12-04 08:48:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2926694400.0,370425856.0,29988319232.0,333635584.0,4212.0,5854.0
12-04 08:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926694400.0,370425856.0,29988319232.0,333635584.0,1986.0,1955.0
12-04 08:48:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926694400.0,370425856.0,29988319232.0,333635584.0,2560.0,3088.0
12-04 08:48:34,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926690304.0,370425856.0,29988323328.0,333635584.0,2491.0,2972.0
12-04 08:48:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926690304.0,370425856.0,29988323328.0,333635584.0,3734.0,5109.0
12-04 08:48:36,0.250,0.167,99.500,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2926682112.0,370438144.0,29988319232.0,333635584.0,3492.0,4689.0
12-04 08:48:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2926678016.0,370438144.0,29988323328.0,333635584.0,2354.0,2919.0
12-04 08:48:38,0.083,0.250,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2926669824.0,370438144.0,29988331520.0,333635584.0,2650.0,3173.0
12-04 08:48:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926669824.0,370438144.0,29988331520.0,333635584.0,21987.0,23777.0
12-04 08:48:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926669824.0,370438144.0,29988331520.0,333635584.0,1145.0,1290.0
12-04 08:48:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2926669824.0,370442240.0,29988327424.0,333635584.0,2487.0,3718.0
12-04 08:48:42,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2926653440.0,370450432.0,29988335616.0,333635584.0,2961.0,4185.0
12-04 08:48:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926653440.0,370450432.0,29988335616.0,333635584.0,2778.0,3918.0
12-04 08:48:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926649344.0,370450432.0,29988339712.0,333635584.0,1919.0,2542.0
12-04 08:48:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926649344.0,370450432.0,29988339712.0,333635584.0,2453.0,3627.0
12-04 08:48:46,0.250,0.167,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926645248.0,370450432.0,29988343808.0,333635584.0,2125.0,2681.0
12-04 08:48:47,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926645248.0,370450432.0,29988343808.0,333635584.0,2862.0,4124.0
12-04 08:48:48,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2927915008.0,370458624.0,29988347904.0,332353536.0,5193.0,6785.0
12-04 08:48:49,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927648768.0,370458624.0,29988347904.0,332619776.0,1938.0,2636.0
12-04 08:48:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927644672.0,370458624.0,29988352000.0,332619776.0,2619.0,3717.0
12-04 08:48:51,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927644672.0,370462720.0,29988347904.0,332619776.0,2139.0,2819.0
12-04 08:48:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2927640576.0,370462720.0,29988352000.0,332619776.0,2248.0,3012.0
12-04 08:48:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927640576.0,370462720.0,29988352000.0,332619776.0,3373.0,5043.0
12-04 08:48:54,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2927628288.0,370470912.0,29988356096.0,332619776.0,1453.0,1742.0
12-04 08:48:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927628288.0,370470912.0,29988356096.0,332619776.0,2653.0,3808.0
12-04 08:48:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927628288.0,370470912.0,29988356096.0,332619776.0,3665.0,5413.0
12-04 08:48:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927628288.0,370470912.0,29988356096.0,332619776.0,1993.0,2682.0
12-04 08:48:58,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927620096.0,370470912.0,29988364288.0,332619776.0,2573.0,3710.0
12-04 08:48:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927620096.0,370470912.0,29988364288.0,332619776.0,2747.0,3846.0
12-04 08:49:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2927611904.0,370479104.0,29988364288.0,332619776.0,3387.0,4881.0
12-04 08:49:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927611904.0,370479104.0,29988364288.0,332619776.0,1050.0,1224.0
12-04 08:49:02,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927607808.0,370479104.0,29988368384.0,332619776.0,3495.0,5241.0
12-04 08:49:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2927607808.0,370479104.0,29988368384.0,332619776.0,1139.0,1332.0
12-04 08:49:04,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2927607808.0,370479104.0,29988368384.0,332619776.0,2750.0,3811.0
12-04 08:49:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927607808.0,370479104.0,29988368384.0,332619776.0,3457.0,4248.0
12-04 08:49:06,0.167,0.167,99.500,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2927607808.0,370487296.0,29988360192.0,332619776.0,3268.0,3986.0
12-04 08:49:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927591424.0,370487296.0,29988376576.0,332619776.0,3675.0,4610.0
12-04 08:49:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928058368.0,370487296.0,29988376576.0,332152832.0,2637.0,2989.0
12-04 08:49:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927726592.0,370487296.0,29988376576.0,332484608.0,21224.0,22625.0
12-04 08:49:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927722496.0,370487296.0,29988380672.0,332484608.0,2583.0,2971.0
12-04 08:49:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927632384.0,370487296.0,29988380672.0,332574720.0,2783.0,3088.0
12-04 08:49:12,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2927624192.0,370495488.0,29988380672.0,332574720.0,2883.0,3179.0
12-04 08:49:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2927624192.0,370495488.0,29988380672.0,332574720.0,3745.0,4634.0
12-04 08:49:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927616000.0,370495488.0,29988388864.0,332574720.0,3825.0,5241.0
12-04 08:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927616000.0,370495488.0,29988388864.0,332574720.0,1965.0,2549.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2927611904.0,370495488.0,29988392960.0,332574720.0,3839.0,4424.0
12-04 08:49:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927611904.0,370495488.0,29988392960.0,332574720.0,3327.0,4968.0
12-04 08:49:18,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2927599616.0,370503680.0,29988397056.0,332574720.0,4410.0,5178.0
12-04 08:49:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927599616.0,370503680.0,29988397056.0,332574720.0,1799.0,2458.0
12-04 08:49:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927718400.0,370503680.0,29988397056.0,332455936.0,1833.0,2521.0
12-04 08:49:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927718400.0,370503680.0,29988397056.0,332455936.0,4379.0,5400.0
12-04 08:49:22,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927714304.0,370503680.0,29988401152.0,332455936.0,3697.0,4166.0
12-04 08:49:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927710208.0,370503680.0,29988405248.0,332455936.0,6194.0,6779.0
12-04 08:49:24,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2927702016.0,370511872.0,29988405248.0,332455936.0,3688.0,4207.0
12-04 08:49:25,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927702016.0,370511872.0,29988405248.0,332455936.0,3462.0,4074.0
12-04 08:49:26,0.083,0.167,99.750,0.0,0.0,0.0,77824.0,16384.0,5.0,2.0,2927702016.0,370515968.0,29988401152.0,332455936.0,2374.0,1913.0
12-04 08:49:27,0.166,0.250,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2927742976.0,370515968.0,29988487168.0,332328960.0,3888.0,4324.0
12-04 08:49:28,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928291840.0,370515968.0,29988487168.0,331780096.0,3409.0,3447.0
12-04 08:49:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928259072.0,370515968.0,29988487168.0,331812864.0,2154.0,1672.0
12-04 08:49:30,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2928246784.0,370524160.0,29988491264.0,331812864.0,4903.0,5715.0
12-04 08:49:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2928246784.0,370528256.0,29988487168.0,331812864.0,3799.0,5201.0
12-04 08:49:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928238592.0,370528256.0,29988495360.0,331812864.0,3465.0,4365.0
12-04 08:49:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928238592.0,370528256.0,29988495360.0,331812864.0,2743.0,3425.0
12-04 08:49:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928234496.0,370528256.0,29988499456.0,331812864.0,2554.0,3087.0
12-04 08:49:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928234496.0,370528256.0,29988499456.0,331812864.0,1771.0,1734.0
12-04 08:49:36,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2928226304.0,370540544.0,29988495360.0,331812864.0,3134.0,4050.0
12-04 08:49:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928214016.0,370540544.0,29988499456.0,331821056.0,3914.0,5323.0
12-04 08:49:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2928209920.0,370540544.0,29988503552.0,331821056.0,4266.0,5804.0
12-04 08:49:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928205824.0,370540544.0,29988507648.0,331821056.0,21944.0,23818.0
12-04 08:49:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928205824.0,370540544.0,29988507648.0,331821056.0,1370.0,1448.0
12-04 08:49:41,0.249,0.333,99.418,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2928205824.0,370540544.0,29988507648.0,331821056.0,1305.0,1381.0
12-04 08:49:42,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2928070656.0,370548736.0,29988507648.0,331948032.0,1798.0,2454.0
12-04 08:49:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928070656.0,370548736.0,29988507648.0,331948032.0,1522.0,1783.0
12-04 08:49:44,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928066560.0,370548736.0,29988511744.0,331948032.0,1758.0,2406.0
12-04 08:49:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2928066560.0,370548736.0,29988511744.0,331948032.0,3461.0,5110.0
12-04 08:49:46,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2928066560.0,370552832.0,29988507648.0,331948032.0,2079.0,2632.0
12-04 08:49:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2928054272.0,370552832.0,29988519936.0,331948032.0,5449.0,8432.0
12-04 08:49:48,0.167,0.084,99.582,0.167,0.0,0.0,0.0,73728.0,0.0,6.0,2928123904.0,370561024.0,29988519936.0,331870208.0,3553.0,3726.0
12-04 08:49:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927931392.0,370561024.0,29988524032.0,332058624.0,4538.0,5568.0
12-04 08:49:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927923200.0,370561024.0,29988524032.0,332066816.0,1651.0,1640.0
12-04 08:49:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2927923200.0,370569216.0,29988515840.0,332066816.0,18876.0,19002.0
12-04 08:49:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927013888.0,370569216.0,29988528128.0,332963840.0,1525.0,1556.0
12-04 08:49:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926895104.0,370569216.0,29988528128.0,333082624.0,3167.0,4794.0
12-04 08:49:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926895104.0,370577408.0,29988519936.0,333082624.0,3423.0,4615.0
12-04 08:49:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926886912.0,370577408.0,29988528128.0,333082624.0,3196.0,4861.0
12-04 08:49:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926886912.0,370581504.0,29988524032.0,333082624.0,3881.0,6005.0
12-04 08:49:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926874624.0,370581504.0,29988536320.0,333082624.0,1525.0,1556.0
12-04 08:49:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926874624.0,370581504.0,29988536320.0,333082624.0,2152.0,2839.0
12-04 08:49:59,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926874624.0,370581504.0,29988536320.0,333082624.0,2457.0,3125.0
12-04 08:50:00,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2926858240.0,370589696.0,29988536320.0,333090816.0,3132.0,3784.0
12-04 08:50:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926985216.0,370593792.0,29988532224.0,332963840.0,2327.0,2457.0
12-04 08:50:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2926977024.0,370593792.0,29988540416.0,332963840.0,2079.0,2591.0
12-04 08:50:03,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926977024.0,370593792.0,29988540416.0,332963840.0,4270.0,6552.0
12-04 08:50:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926972928.0,370593792.0,29988544512.0,332963840.0,2025.0,2548.0
12-04 08:50:05,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926972928.0,370593792.0,29988544512.0,332963840.0,3462.0,4232.0
12-04 08:50:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2926972928.0,370601984.0,29988536320.0,332963840.0,2577.0,2906.0
12-04 08:50:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926960640.0,370601984.0,29988548608.0,332963840.0,3297.0,4073.0
12-04 08:50:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927300608.0,370601984.0,29988548608.0,332623872.0,2467.0,2417.0
12-04 08:50:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927083520.0,370601984.0,29988552704.0,332836864.0,20947.0,22344.0
12-04 08:50:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927083520.0,370601984.0,29988552704.0,332836864.0,3531.0,4388.0
12-04 08:50:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927083520.0,370606080.0,29988548608.0,332836864.0,2749.0,2998.0
12-04 08:50:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2927067136.0,370614272.0,29988556800.0,332836864.0,2583.0,2907.0
12-04 08:50:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2927067136.0,370614272.0,29988556800.0,332836864.0,4022.0,5243.0
12-04 08:50:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927063040.0,370614272.0,29988560896.0,332836864.0,3081.0,3446.0
12-04 08:50:15,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927063040.0,370614272.0,29988560896.0,332836864.0,2584.0,3625.0
12-04 08:50:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2927063040.0,370618368.0,29988556800.0,332836864.0,1276.0,1357.0
12-04 08:50:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927181824.0,370618368.0,29988564992.0,332709888.0,2558.0,3742.0
12-04 08:50:18,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2927046656.0,370626560.0,29988564992.0,332836864.0,4856.0,6155.0
12-04 08:50:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927046656.0,370626560.0,29988564992.0,332836864.0,3141.0,4887.0
12-04 08:50:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927042560.0,370626560.0,29988569088.0,332836864.0,2573.0,3712.0
12-04 08:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927042560.0,370626560.0,29988569088.0,332836864.0,2916.0,2932.0
12-04 08:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2927038464.0,370626560.0,29988573184.0,332836864.0,3591.0,4159.0
12-04 08:50:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2927038464.0,370626560.0,29988573184.0,332836864.0,3455.0,3623.0
12-04 08:50:24,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2927030272.0,370634752.0,29988573184.0,332836864.0,2883.0,2907.0
12-04 08:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927026176.0,370634752.0,29988577280.0,332836864.0,2263.0,1895.0
12-04 08:50:26,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2927022080.0,370638848.0,29988577280.0,332836864.0,3697.0,4207.0
12-04 08:50:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927017984.0,370638848.0,29988581376.0,332836864.0,5753.0,7869.0
12-04 08:50:28,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926583808.0,370638848.0,29988581376.0,333271040.0,3230.0,3263.0
12-04 08:50:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926755840.0,370638848.0,29988581376.0,333099008.0,3347.0,3560.0
12-04 08:50:30,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2926743552.0,370647040.0,29988585472.0,333099008.0,3491.0,3438.0
12-04 08:50:31,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926739456.0,370647040.0,29988589568.0,333099008.0,21000.0,22501.0
12-04 08:50:32,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926739456.0,370647040.0,29988589568.0,333099008.0,1866.0,1937.0
12-04 08:50:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926739456.0,370647040.0,29988589568.0,333099008.0,2391.0,2817.0
12-04 08:50:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926735360.0,370647040.0,29988593664.0,333099008.0,2775.0,3361.0
12-04 08:50:35,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926735360.0,370647040.0,29988593664.0,333099008.0,2365.0,2931.0
12-04 08:50:36,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2926727168.0,370659328.0,29988589568.0,333099008.0,22713.0,25761.0
12-04 08:50:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2926718976.0,370659328.0,29988597760.0,333099008.0,2526.0,2997.0
12-04 08:50:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926714880.0,370659328.0,29988601856.0,333099008.0,2631.0,3113.0
12-04 08:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926714880.0,370659328.0,29988601856.0,333099008.0,20174.0,20809.0
12-04 08:50:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926714880.0,370659328.0,29988601856.0,333099008.0,1265.0,1308.0
12-04 08:50:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926714880.0,370659328.0,29988601856.0,333099008.0,2584.0,3627.0
12-04 08:50:42,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926702592.0,370667520.0,29988605952.0,333099008.0,1899.0,2550.0
12-04 08:50:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926702592.0,370667520.0,29988605952.0,333099008.0,3487.0,4969.0
12-04 08:50:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926702592.0,370667520.0,29988605952.0,333099008.0,2897.0,4148.0
12-04 08:50:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926702592.0,370667520.0,29988605952.0,333099008.0,2299.0,2913.0
12-04 08:50:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926698496.0,370667520.0,29988610048.0,333099008.0,3915.0,6070.0
12-04 08:50:47,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926694400.0,370667520.0,29988614144.0,333099008.0,1250.0,1406.0
12-04 08:50:48,0.333,0.250,99.334,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2926854144.0,370675712.0,29988614144.0,332931072.0,21010.0,21613.0
12-04 08:50:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926702592.0,370675712.0,29988614144.0,333082624.0,4903.0,6147.0
12-04 08:50:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926682112.0,370675712.0,29988618240.0,333099008.0,1365.0,1465.0
12-04 08:50:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2926682112.0,370679808.0,29988614144.0,333099008.0,3333.0,4994.0
12-04 08:50:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926673920.0,370679808.0,29988622336.0,333099008.0,3287.0,4956.0
12-04 08:50:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926673920.0,370679808.0,29988622336.0,333099008.0,2148.0,2820.0
12-04 08:50:54,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2926661632.0,370688000.0,29988626432.0,333099008.0,2079.0,2909.0
12-04 08:50:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926661632.0,370688000.0,29988626432.0,333099008.0,2613.0,3693.0
12-04 08:50:56,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2926661632.0,370688000.0,29988626432.0,333099008.0,1144.0,1328.0
12-04 08:50:57,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2926661632.0,370688000.0,29988626432.0,333099008.0,1799.0,2457.0
12-04 08:50:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2926657536.0,370688000.0,29988630528.0,333099008.0,3107.0,4795.0
12-04 08:50:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926653440.0,370688000.0,29988634624.0,333099008.0,3116.0,4292.0
12-04 08:51:00,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2926645248.0,370696192.0,29988634624.0,333099008.0,2513.0,3668.0
12-04 08:51:01,0.250,0.166,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2926645248.0,370700288.0,29988630528.0,333099008.0,3427.0,5061.0
12-04 08:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926637056.0,370700288.0,29988638720.0,333099008.0,2653.0,3809.0
12-04 08:51:03,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926637056.0,370700288.0,29988638720.0,333099008.0,1245.0,1381.0
12-04 08:51:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926637056.0,370700288.0,29988638720.0,333099008.0,4175.0,4810.0
12-04 08:51:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926637056.0,370700288.0,29988638720.0,333099008.0,3308.0,4033.0
12-04 08:51:06,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,2926628864.0,370712576.0,29988634624.0,333099008.0,2743.0,3106.0
12-04 08:51:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926620672.0,370712576.0,29988642816.0,333099008.0,3336.0,4202.0
12-04 08:51:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927263744.0,370712576.0,29988646912.0,332451840.0,4257.0,5449.0
12-04 08:51:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927140864.0,370712576.0,29988646912.0,332574720.0,21190.0,22026.0
12-04 08:51:10,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927136768.0,370712576.0,29988651008.0,332574720.0,2743.0,3039.0
12-04 08:51:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927128576.0,370712576.0,29988651008.0,332582912.0,2582.0,2877.0
12-04 08:51:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2927120384.0,370720768.0,29988651008.0,332582912.0,3589.0,4184.0
12-04 08:51:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927120384.0,370720768.0,29988651008.0,332582912.0,2089.0,1871.0
12-04 08:51:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927116288.0,370720768.0,29988655104.0,332582912.0,3347.0,3628.0
12-04 08:51:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927116288.0,370720768.0,29988655104.0,332582912.0,3198.0,4810.0
12-04 08:51:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927116288.0,370724864.0,29988651008.0,332582912.0,1793.0,2471.0
12-04 08:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927099904.0,370724864.0,29988659200.0,332591104.0,3800.0,6049.0
12-04 08:51:18,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2927087616.0,370733056.0,29988663296.0,332591104.0,4999.0,6358.0
12-04 08:51:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927087616.0,370733056.0,29988663296.0,332591104.0,3111.0,3288.0
12-04 08:51:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927087616.0,370733056.0,29988663296.0,332591104.0,2458.0,3584.0
12-04 08:51:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927087616.0,370737152.0,29988659200.0,332591104.0,3503.0,4010.0
12-04 08:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927079424.0,370737152.0,29988667392.0,332591104.0,2248.0,1756.0
12-04 08:51:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2927079424.0,370737152.0,29988667392.0,332591104.0,3566.0,4165.0
12-04 08:51:24,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2927067136.0,370745344.0,29988671488.0,332591104.0,3415.0,3570.0
12-04 08:51:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927067136.0,370745344.0,29988671488.0,332591104.0,3625.0,4208.0
12-04 08:51:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2927063040.0,370745344.0,29988675584.0,332591104.0,3751.0,4249.0
12-04 08:51:27,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927058944.0,370745344.0,29988679680.0,332591104.0,4284.0,5333.0
12-04 08:51:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927607808.0,370745344.0,29988679680.0,332042240.0,3320.0,3494.0
12-04 08:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927575040.0,370745344.0,29988679680.0,332075008.0,3460.0,4050.0
12-04 08:51:30,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2927566848.0,370753536.0,29988679680.0,332075008.0,2811.0,2319.0
12-04 08:51:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2927566848.0,370757632.0,29988675584.0,332075008.0,3326.0,2948.0
12-04 08:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2927554560.0,370757632.0,29988687872.0,332075008.0,4300.0,4339.0
12-04 08:51:33,0.083,0.250,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2927546368.0,370757632.0,29988687872.0,332083200.0,4014.0,5331.0
12-04 08:51:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927546368.0,370757632.0,29988687872.0,332083200.0,4992.0,5583.0
12-04 08:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2927542272.0,370757632.0,29988691968.0,332083200.0,3240.0,4206.0
12-04 08:51:36,0.083,0.167,99.500,0.167,0.0,0.083,0.0,61440.0,0.0,6.0,2927534080.0,370774016.0,29988683776.0,332083200.0,3768.0,5332.0
12-04 08:51:37,0.167,0.334,99.500,0.0,0.0,0.0,925696.0,0.0,36.0,0.0,2934759424.0,370778112.0,29989580800.0,323956736.0,9537.0,8872.0
12-04 08:51:38,2.757,1.838,91.729,3.676,0.0,0.0,10027008.0,0.0,318.0,0.0,2938474496.0,370958336.0,30014877696.0,294764544.0,7041692.0,108391.0
12-04 08:51:39,0.502,0.502,93.311,5.686,0.0,0.0,77824.0,0.0,2.0,0.0,2946355200.0,370958336.0,30018158592.0,283602944.0,12399224.0,184078.0
12-04 08:51:40,0.334,0.251,98.830,0.501,0.0,0.084,0.0,0.0,0.0,0.0,2832728064.0,370958336.0,30018093056.0,397295616.0,70037.0,76757.0
12-04 08:51:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2832814080.0,370962432.0,30018097152.0,397201408.0,37913.0,39644.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-peer-slave-18.csv <==
12-04 08:29:37,1.550,0.740,97.636,0.046,0.0,0.029,5064.326,1503115.367,0.779,12.712,2686242816.0,849862656.0,21965955072.0,8117014528.0,0.0,0.0
12-04 08:29:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686291968.0,849862656.0,21965967360.0,8116953088.0,4922.0,6315.0
12-04 08:29:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686283776.0,849862656.0,21965967360.0,8116961280.0,1800.0,2029.0
12-04 08:29:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686275584.0,849862656.0,21965967360.0,8116969472.0,1887.0,2479.0
12-04 08:29:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686275584.0,849862656.0,21965967360.0,8116969472.0,18406.0,18668.0
12-04 08:29:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2686271488.0,849862656.0,21965971456.0,8116969472.0,3235.0,4799.0
12-04 08:29:43,0.167,0.083,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,2686263296.0,849870848.0,21965971456.0,8116969472.0,4272.0,6558.0
12-04 08:29:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686255104.0,849870848.0,21965971456.0,8116977664.0,1076.0,1195.0
12-04 08:29:45,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686255104.0,849870848.0,21965971456.0,8116977664.0,3204.0,4759.0
12-04 08:29:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2686246912.0,849870848.0,21965979648.0,8116977664.0,1921.0,2569.0
12-04 08:29:47,0.416,0.167,99.417,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2686246912.0,849870848.0,21965979648.0,8116977664.0,2750.0,3836.0
12-04 08:29:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686246912.0,849870848.0,21965979648.0,8116977664.0,1208.0,1290.0
12-04 08:29:49,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2686238720.0,849879040.0,21965979648.0,8116977664.0,1617.0,1788.0
12-04 08:29:50,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686828544.0,849879040.0,21965983744.0,8116383744.0,3670.0,5294.0
12-04 08:29:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686623744.0,849879040.0,21965983744.0,8116588544.0,5111.0,6749.0
12-04 08:29:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2686623744.0,849879040.0,21965983744.0,8116588544.0,1850.0,2544.0
12-04 08:29:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2686619648.0,849879040.0,21965987840.0,8116588544.0,2850.0,3995.0
12-04 08:29:54,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686619648.0,849879040.0,21965987840.0,8116588544.0,1490.0,1746.0
12-04 08:29:55,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2686611456.0,849887232.0,21965987840.0,8116588544.0,3264.0,4934.0
12-04 08:29:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686611456.0,849887232.0,21965987840.0,8116588544.0,1967.0,2575.0
12-04 08:29:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2686611456.0,849887232.0,21965987840.0,8116588544.0,1375.0,1630.0
12-04 08:29:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686607360.0,849887232.0,21965991936.0,8116588544.0,3003.0,4681.0
12-04 08:29:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686603264.0,849887232.0,21965996032.0,8116588544.0,2300.0,3090.0
12-04 08:30:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686603264.0,849887232.0,21965996032.0,8116588544.0,4217.0,5994.0
12-04 08:30:01,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,2686595072.0,849895424.0,21965996032.0,8116588544.0,1575.0,1266.0
12-04 08:30:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2686590976.0,849895424.0,21966000128.0,8116588544.0,3564.0,5164.0
12-04 08:30:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2686590976.0,849895424.0,21966000128.0,8116588544.0,1861.0,2526.0
12-04 08:30:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682646528.0,849895424.0,21966000128.0,8120532992.0,3712.0,4529.0
12-04 08:30:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682642432.0,849895424.0,21966004224.0,8120532992.0,3199.0,3959.0
12-04 08:30:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682638336.0,849895424.0,21966008320.0,8120532992.0,1931.0,1763.0
12-04 08:30:07,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2682626048.0,849903616.0,21966012416.0,8120532992.0,2734.0,3053.0
12-04 08:30:08,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682626048.0,849903616.0,21966012416.0,8120532992.0,22221.0,23979.0
12-04 08:30:09,0.166,0.250,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2682626048.0,849903616.0,21966012416.0,8120532992.0,6792.0,9204.0
12-04 08:30:10,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682802176.0,849903616.0,21966061568.0,8120307712.0,11682.0,14841.0
12-04 08:30:11,2.757,2.757,94.319,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2682445824.0,849903616.0,21966954496.0,8119771136.0,403391.0,388440.0
12-04 08:30:12,16.737,7.401,75.694,0.0,0.0,0.168,0.0,57344.0,0.0,5.0,2724876288.0,849903616.0,21977489408.0,8066805760.0,2705542.0,682928.0
12-04 08:30:13,0.670,0.168,98.995,0.168,0.0,0.0,0.0,2170880.0,0.0,19.0,2731974656.0,849911808.0,21982064640.0,8055123968.0,6025.0,7300.0
12-04 08:30:14,0.586,0.251,99.163,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,2732093440.0,849911808.0,21982072832.0,8054996992.0,106054.0,4796.0
12-04 08:30:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732281856.0,849911808.0,21982519296.0,8054362112.0,3758.0,5971.0
12-04 08:30:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732281856.0,849911808.0,21982519296.0,8054362112.0,1273.0,1357.0
12-04 08:30:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732281856.0,849911808.0,21982519296.0,8054362112.0,4979.0,6702.0
12-04 08:30:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732277760.0,849911808.0,21982523392.0,8054362112.0,1413.0,1497.0
12-04 08:30:19,0.167,0.167,99.584,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2732269568.0,849920000.0,21982523392.0,8054362112.0,2405.0,3140.0
12-04 08:30:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732269568.0,849920000.0,21982523392.0,8054362112.0,4421.0,5250.0
12-04 08:30:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,14524416.0,0.0,44.0,2732269568.0,849920000.0,21982523392.0,8054362112.0,5017.0,4907.0
12-04 08:30:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732265472.0,849920000.0,21982527488.0,8054362112.0,3833.0,4260.0
12-04 08:30:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732265472.0,849920000.0,21982527488.0,8054362112.0,3796.0,4182.0
12-04 08:30:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732261376.0,849920000.0,21982531584.0,8054362112.0,4208.0,4600.0
12-04 08:30:25,0.083,0.250,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2732253184.0,849928192.0,21982531584.0,8054362112.0,2430.0,1825.0
12-04 08:30:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732249088.0,849928192.0,21982535680.0,8054362112.0,4291.0,5250.0
12-04 08:30:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732249088.0,849928192.0,21982535680.0,8054362112.0,4027.0,4345.0
12-04 08:30:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732249088.0,849928192.0,21982535680.0,8054362112.0,2987.0,2905.0
12-04 08:30:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2732249088.0,849928192.0,21982535680.0,8054362112.0,4318.0,4126.0
12-04 08:30:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733088768.0,849928192.0,21982543872.0,8053514240.0,21195.0,21455.0
12-04 08:30:31,0.667,0.167,99.083,0.083,0.0,0.0,0.0,184320.0,0.0,21.0,2732875776.0,849936384.0,21982543872.0,8053719040.0,11893.0,10454.0
12-04 08:30:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733150208.0,849936384.0,21982556160.0,8053432320.0,14670.0,19070.0
12-04 08:30:33,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733113344.0,849936384.0,21982593024.0,8053432320.0,26104.0,27447.0
12-04 08:30:34,8.198,5.380,85.909,0.0,0.0,0.512,0.0,0.0,0.0,0.0,2733015040.0,849936384.0,21988786176.0,8047337472.0,958681.0,945929.0
12-04 08:30:35,19.831,9.746,70.085,0.085,0.0,0.254,0.0,2199552.0,0.0,19.0,2735955968.0,849940480.0,22002855936.0,8030322688.0,3129556.0,1030613.0
12-04 08:30:36,18.245,9.470,71.851,0.0,0.0,0.434,0.0,2187264.0,0.0,21.0,2736214016.0,849940480.0,22018977792.0,8013942784.0,3127256.0,1033897.0
12-04 08:30:37,19.492,9.746,70.085,0.085,0.0,0.593,0.0,2166784.0,0.0,21.0,2738524160.0,849948672.0,22034468864.0,7996133376.0,3125167.0,1027920.0
12-04 08:30:38,19.089,9.286,71.195,0.0,0.0,0.430,0.0,2158592.0,0.0,19.0,2743742464.0,849948672.0,22051635200.0,7973748736.0,3128825.0,1032040.0
12-04 08:30:39,19.292,10.531,69.587,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,2749673472.0,849948672.0,22067355648.0,7952097280.0,3124241.0,1028604.0
12-04 08:30:40,19.728,9.864,70.153,0.0,0.0,0.255,0.0,2162688.0,0.0,20.0,2754441216.0,849948672.0,22081523712.0,7933161472.0,3124779.0,1028556.0
12-04 08:30:41,19.247,9.666,70.744,0.086,0.0,0.257,0.0,2154496.0,0.0,19.0,2758049792.0,849948672.0,22098247680.0,7912828928.0,3148300.0,1049169.0
12-04 08:30:42,18.852,9.940,70.694,0.0,0.0,0.514,0.0,2158592.0,0.0,19.0,2763796480.0,849948672.0,22114390016.0,7890939904.0,3125768.0,1029619.0
12-04 08:30:43,18.723,10.638,70.043,0.170,0.0,0.426,0.0,2170880.0,0.0,21.0,2764963840.0,849956864.0,22130610176.0,7873544192.0,3132198.0,1037189.0
12-04 08:30:44,19.048,9.004,71.602,0.0,0.0,0.346,0.0,2162688.0,0.0,21.0,2773684224.0,849956864.0,22144507904.0,7850926080.0,3118211.0,1020471.0
12-04 08:30:45,19.237,10.424,70.085,0.085,0.0,0.169,0.0,2150400.0,0.0,19.0,2779815936.0,849956864.0,22158503936.0,7830798336.0,3121237.0,1025538.0
12-04 08:30:46,19.244,9.278,71.048,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,2781093888.0,849956864.0,22172798976.0,7815225344.0,3128350.0,1029993.0
12-04 08:30:47,19.435,9.247,71.062,0.0,0.0,0.257,0.0,2166784.0,0.0,19.0,2779680768.0,849956864.0,22191878144.0,7797559296.0,3124149.0,1030479.0
12-04 08:30:48,18.387,9.454,71.552,0.087,0.0,0.520,0.0,2158592.0,0.0,20.0,2781343744.0,849956864.0,22205087744.0,7782686720.0,3131118.0,1035437.0
12-04 08:30:49,19.104,10.820,69.569,0.169,0.0,0.338,0.0,2187264.0,0.0,22.0,2782494720.0,849965056.0,22221324288.0,7765291008.0,3123498.0,1025135.0
12-04 08:30:50,20.017,9.966,69.426,0.084,0.0,0.507,0.0,2154496.0,0.0,19.0,2782928896.0,849965056.0,22238855168.0,7747325952.0,3128208.0,1029874.0
12-04 08:30:51,19.418,9.324,70.573,0.0,0.0,0.684,0.0,2150400.0,0.0,19.0,2782982144.0,849965056.0,22253441024.0,7732686848.0,3128918.0,1029701.0
12-04 08:30:52,18.712,9.871,70.987,0.0,0.0,0.429,0.0,2158592.0,0.0,19.0,2790723584.0,849965056.0,22268461056.0,7709925376.0,3125539.0,1029780.0
12-04 08:30:53,20.489,9.528,69.562,0.084,0.0,0.337,0.0,2187264.0,0.0,22.0,2793897984.0,849965056.0,22285365248.0,7689846784.0,3127863.0,1033252.0
12-04 08:30:54,19.444,10.606,69.613,0.0,0.0,0.337,0.0,2146304.0,0.0,19.0,2797801472.0,849965056.0,22300667904.0,7670640640.0,3122655.0,1024833.0
12-04 08:30:55,18.750,9.589,71.062,0.086,0.0,0.514,0.0,2179072.0,0.0,22.0,2798059520.0,849973248.0,22316019712.0,7655022592.0,3126016.0,1030009.0
12-04 08:30:56,19.369,9.215,62.201,8.874,0.0,0.341,0.0,226476032.0,0.0,374.0,2799407104.0,849973248.0,22328246272.0,7641448448.0,2979384.0,952796.0
12-04 08:30:57,19.931,9.794,67.440,2.320,0.0,0.515,0.0,82923520.0,0.0,181.0,2799263744.0,849973248.0,22346158080.0,7623680000.0,3271147.0,1106465.0
12-04 08:30:58,20.320,9.781,69.393,0.084,0.0,0.422,0.0,2146304.0,0.0,19.0,2801717248.0,849973248.0,22360309760.0,7607074816.0,3132433.0,1035756.0
12-04 08:30:59,19.778,9.292,70.588,0.085,0.0,0.256,0.0,2158592.0,0.0,19.0,2803527680.0,849973248.0,22378295296.0,7587278848.0,3118664.0,1021457.0
12-04 08:31:00,19.523,9.804,70.332,0.0,0.0,0.341,0.0,2150400.0,0.0,19.0,2807713792.0,849973248.0,22393806848.0,7567581184.0,3123173.0,1027531.0
12-04 08:31:01,19.675,9.239,70.488,0.171,0.0,0.428,0.0,2162688.0,0.0,21.0,2809729024.0,849981440.0,22409117696.0,7550246912.0,3129309.0,1031156.0
12-04 08:31:02,18.793,9.397,71.379,0.0,0.0,0.431,0.0,2166784.0,0.0,20.0,2812682240.0,849981440.0,22424592384.0,7531819008.0,3125099.0,1027809.0
12-04 08:31:03,19.747,9.958,69.958,0.084,0.0,0.253,0.0,2150400.0,0.0,19.0,2813288448.0,849981440.0,22439907328.0,7515897856.0,3128675.0,1034128.0
12-04 08:31:04,20.169,9.705,69.789,0.0,0.0,0.338,0.0,2158592.0,0.0,21.0,2815197184.0,849981440.0,22456680448.0,7497216000.0,3124445.0,1025783.0
12-04 08:31:05,18.268,10.130,71.169,0.087,0.0,0.346,0.0,2158592.0,0.0,19.0,2816000000.0,849981440.0,22471925760.0,7481167872.0,3129594.0,1031082.0
12-04 08:31:06,19.847,10.008,69.805,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,2816188416.0,849981440.0,22486769664.0,7466135552.0,3126927.0,1029911.0
12-04 08:31:07,19.145,9.829,70.342,0.171,0.0,0.513,0.0,2195456.0,0.0,23.0,2820005888.0,849989632.0,22502371328.0,7446708224.0,3128582.0,1029443.0
12-04 08:31:08,18.410,9.680,71.219,0.086,0.0,0.605,0.0,2158592.0,0.0,20.0,2826711040.0,849989632.0,22518317056.0,7424057344.0,3145008.0,1048135.0
12-04 08:31:09,18.446,10.418,70.367,0.0,0.0,0.769,0.0,2162688.0,0.0,19.0,2828279808.0,849989632.0,22533468160.0,7407337472.0,3125063.0,1026201.0
12-04 08:31:10,19.158,9.794,70.619,0.0,0.0,0.430,0.0,2154496.0,0.0,20.0,2830770176.0,849989632.0,22550290432.0,7388024832.0,3128907.0,1029982.0
12-04 08:31:11,18.873,9.821,70.880,0.085,0.0,0.342,0.0,2154496.0,0.0,19.0,2833440768.0,849989632.0,22564593664.0,7371051008.0,3145375.0,1049564.0
12-04 08:31:12,19.672,9.060,71.009,0.0,0.0,0.259,0.0,2158592.0,0.0,19.0,2833063936.0,849989632.0,22581510144.0,7354511360.0,3131192.0,1033464.0
12-04 08:31:13,19.421,9.881,69.932,0.170,0.0,0.596,0.0,2166784.0,0.0,21.0,2834993152.0,849997824.0,22596034560.0,7338049536.0,3280820.0,1039483.0
12-04 08:31:14,19.729,10.161,69.771,0.0,0.0,0.339,0.0,2162688.0,0.0,19.0,2835124224.0,849997824.0,22611742720.0,7322210304.0,2975171.0,1019662.0
12-04 08:31:15,19.449,9.380,70.654,0.086,0.0,0.430,0.0,2146304.0,0.0,19.0,2840907776.0,849997824.0,22626721792.0,7301447680.0,3127894.0,1030556.0
12-04 08:31:16,20.155,8.786,70.715,0.0,0.0,0.345,0.0,2162688.0,0.0,19.0,2838720512.0,849997824.0,22644068352.0,7286288384.0,3123715.0,1028655.0
12-04 08:31:17,19.349,9.846,70.462,0.0,0.0,0.342,0.0,2154496.0,0.0,19.0,2840846336.0,849997824.0,22658482176.0,7269748736.0,3128775.0,1030021.0
12-04 08:31:18,19.646,10.202,69.477,0.169,0.0,0.506,0.0,2162688.0,0.0,19.0,2845921280.0,849997824.0,22673498112.0,7249657856.0,3167449.0,1040146.0
12-04 08:31:19,19.610,9.423,70.543,0.085,0.0,0.340,0.0,2179072.0,0.0,23.0,2844057600.0,850006016.0,22690172928.0,7234838528.0,3096112.0,1024092.0
12-04 08:31:20,19.949,9.548,70.162,0.085,0.0,0.256,0.0,2154496.0,0.0,19.0,2844532736.0,850006016.0,22705713152.0,7218823168.0,3127896.0,1030135.0
12-04 08:31:21,19.125,9.605,70.755,0.0,0.0,0.515,0.0,2158592.0,0.0,19.0,2845741056.0,850006016.0,22720315392.0,7203012608.0,3129858.0,1032533.0
12-04 08:31:22,19.254,8.673,71.552,0.087,0.0,0.434,0.0,2158592.0,0.0,19.0,2848452608.0,850006016.0,22735986688.0,7184629760.0,3129249.0,1031237.0
12-04 08:31:23,20.068,9.694,69.813,0.0,0.0,0.425,0.0,2154496.0,0.0,19.0,2850086912.0,850006016.0,22752796672.0,7166185472.0,3130022.0,1034053.0
12-04 08:31:24,19.162,9.410,70.659,0.257,0.0,0.513,0.0,2199552.0,0.0,22.0,2853593088.0,850014208.0,22765805568.0,7149662208.0,3123590.0,1023474.0
12-04 08:31:25,19.178,9.932,70.719,0.0,0.0,0.171,0.0,2158592.0,0.0,19.0,2852921344.0,850022400.0,22783406080.0,7132725248.0,3128750.0,1032226.0
12-04 08:31:26,20.476,8.921,70.263,0.0,0.0,0.340,0.0,2154496.0,0.0,19.0,2853969920.0,850022400.0,22798245888.0,7116836864.0,3127033.0,1028795.0
12-04 08:31:27,18.766,10.735,62.468,7.692,0.0,0.338,0.0,252923904.0,0.0,399.0,2853650432.0,850022400.0,22812549120.0,7102853120.0,2982146.0,953897.0
12-04 08:31:28,16.581,9.021,67.612,6.186,0.0,0.601,0.0,172339200.0,0.0,283.0,2856394752.0,850022400.0,22825959424.0,7086698496.0,3105025.0,1022389.0
12-04 08:31:29,22.708,10.883,65.895,0.086,0.0,0.428,0.0,4354048.0,0.0,41.0,2858168320.0,850022400.0,22845280256.0,7065604096.0,3295956.0,1113578.0
12-04 08:31:30,20.017,10.051,69.088,0.169,0.0,0.676,0.0,2158592.0,0.0,22.0,2860572672.0,850030592.0,22859698176.0,7048773632.0,3126516.0,1029016.0
12-04 08:31:31,19.374,10.745,69.543,0.0,0.0,0.338,0.0,2166784.0,0.0,19.0,2860400640.0,850030592.0,22876041216.0,7032602624.0,3126525.0,1029527.0
12-04 08:31:32,19.761,9.284,70.528,0.085,0.0,0.341,0.0,2158592.0,0.0,19.0,2859790336.0,850030592.0,22891761664.0,7017492480.0,3130759.0,1032939.0
12-04 08:31:33,20.223,9.340,70.180,0.0,0.0,0.257,0.0,5353472.0,0.0,29.0,2862620672.0,850030592.0,22907244544.0,6999179264.0,3132043.0,1036978.0
12-04 08:31:34,9.941,3.791,86.184,0.084,0.0,0.0,0.0,2211840.0,0.0,20.0,2865573888.0,850030592.0,22915788800.0,6987681792.0,2190846.0,109945.0
12-04 08:31:35,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2865573888.0,850030592.0,22915788800.0,6987681792.0,3488.0,4603.0
12-04 08:31:36,0.334,0.501,99.082,0.083,0.0,0.0,0.0,196608.0,0.0,20.0,2865709056.0,850038784.0,22916026368.0,6987300864.0,92523.0,54965.0
12-04 08:31:37,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2865774592.0,850038784.0,22916026368.0,6987235328.0,2557.0,3089.0
12-04 08:31:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2866348032.0,850038784.0,22916030464.0,6986657792.0,2059.0,2063.0
12-04 08:31:39,0.250,0.250,99.499,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2866278400.0,850038784.0,22916034560.0,6986723328.0,2484.0,3722.0
12-04 08:31:40,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2866278400.0,850038784.0,22916034560.0,6986723328.0,3934.0,5587.0
12-04 08:31:41,4.553,3.710,91.653,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2849689600.0,850038784.0,22919159808.0,7000186880.0,525414.0,521141.0
12-04 08:31:42,22.862,11.008,65.453,0.085,0.0,0.593,0.0,2170880.0,0.0,22.0,2851889152.0,850046976.0,22935748608.0,6981390336.0,3346273.0,1251401.0
12-04 08:31:43,22.712,11.271,65.678,0.0,0.0,0.339,0.0,2154496.0,0.0,21.0,2852167680.0,850046976.0,22953455616.0,6963404800.0,3375742.0,1266971.0
12-04 08:31:44,26.527,11.955,60.820,0.262,0.0,0.436,0.0,15380480.0,0.0,48.0,2855444480.0,850046976.0,22981509120.0,6932074496.0,5349900.0,1256661.0
12-04 08:31:45,28.631,13.770,56.675,0.252,0.0,0.672,0.0,23666688.0,0.0,66.0,2855440384.0,850046976.0,22989533184.0,6924054528.0,3348119.0,1250650.0
12-04 08:31:46,25.468,13.203,60.647,0.085,0.0,0.596,0.0,4300800.0,0.0,38.0,2857443328.0,850046976.0,23011655680.0,6899929088.0,3555666.0,1359813.0
12-04 08:31:47,22.708,10.711,65.895,0.086,0.0,0.600,0.0,5607424.0,0.0,29.0,2860347392.0,850046976.0,23028506624.0,6880174080.0,3372540.0,1263877.0
12-04 08:31:48,29.620,13.126,55.872,0.864,0.0,0.518,0.0,58478592.0,0.0,126.0,2860376064.0,850055168.0,23105044480.0,6803599360.0,5343702.0,1253830.0
12-04 08:31:49,27.178,13.676,58.711,0.174,0.0,0.261,0.0,13389824.0,0.0,48.0,2860376064.0,850055168.0,23068647424.0,6839996416.0,3378562.0,1271332.0
12-04 08:31:50,24.893,12.404,62.019,0.086,0.0,0.599,0.0,4313088.0,0.0,39.0,2862133248.0,850055168.0,23089102848.0,6817783808.0,3559016.0,1370944.0
12-04 08:31:51,22.494,11.457,65.543,0.084,0.0,0.421,0.0,2150400.0,0.0,19.0,2862399488.0,850055168.0,23106113536.0,6800506880.0,3364700.0,1262586.0
12-04 08:31:52,25.510,12.245,61.650,0.0,0.0,0.595,0.0,2150400.0,0.0,19.0,2863394816.0,850055168.0,23125024768.0,6780600320.0,5358601.0,1261344.0
12-04 08:31:53,26.399,12.587,60.752,0.0,0.0,0.262,0.0,2154496.0,0.0,19.0,2864037888.0,850055168.0,23144681472.0,6760300544.0,3357960.0,1256846.0
12-04 08:31:54,25.554,12.181,61.499,0.256,0.0,0.511,0.0,4325376.0,0.0,42.0,2864304128.0,850063360.0,23166803968.0,6737903616.0,3540648.0,1345281.0
12-04 08:31:55,22.068,10.165,67.072,0.0,0.0,0.695,0.0,2150400.0,0.0,19.0,2864259072.0,850063360.0,23183990784.0,6720761856.0,3373857.0,1271173.0
12-04 08:31:56,23.956,12.617,62.745,0.085,0.0,0.597,0.0,2154496.0,0.0,19.0,2865643520.0,850063360.0,23203184640.0,6700183552.0,5366992.0,1268121.0
12-04 08:31:57,26.057,14.323,59.103,0.0,0.0,0.518,0.0,2150400.0,0.0,19.0,2864631808.0,850063360.0,23224348672.0,6680031232.0,3330164.0,1240560.0
12-04 08:31:58,24.532,12.351,59.284,3.152,0.0,0.681,0.0,187469824.0,0.0,321.0,2866257920.0,850063360.0,23242436608.0,6660317184.0,3423099.0,1295013.0
12-04 08:31:59,16.725,7.618,67.513,7.793,0.0,0.350,0.0,196882432.0,0.0,357.0,2867306496.0,850071552.0,23256064000.0,6645633024.0,3310597.0,1230414.0
12-04 08:32:00,28.346,15.048,55.906,0.087,0.0,0.612,0.0,4304896.0,0.0,38.0,2870853632.0,850071552.0,23280140288.0,6618009600.0,5565270.0,1373574.0
12-04 08:32:01,26.506,12.392,60.413,0.0,0.0,0.688,0.0,2150400.0,0.0,19.0,2871894016.0,850071552.0,23301079040.0,6596030464.0,3342094.0,1248048.0
12-04 08:32:02,25.412,12.142,61.925,0.087,0.0,0.434,0.0,4096000.0,0.0,26.0,2871947264.0,850071552.0,23322550272.0,6574505984.0,3399773.0,1278714.0
12-04 08:32:03,22.862,11.685,64.860,0.085,0.0,0.508,0.0,2379776.0,0.0,31.0,2874757120.0,850071552.0,23339327488.0,6554918912.0,3511692.0,1336555.0
12-04 08:32:04,25.455,12.121,62.078,0.0,0.0,0.346,0.0,2162688.0,0.0,20.0,2878300160.0,850071552.0,23359520768.0,6531182592.0,5365253.0,1269125.0
12-04 08:32:05,25.685,13.185,60.531,0.086,0.0,0.514,0.0,2203648.0,0.0,24.0,2879139840.0,850079744.0,23379062784.0,6510792704.0,3360481.0,1256630.0
12-04 08:32:06,25.190,13.609,60.524,0.085,0.0,0.592,0.0,4304896.0,0.0,39.0,2880122880.0,850079744.0,23399444480.0,6489427968.0,3528493.0,1346703.0
12-04 08:32:07,21.897,10.862,66.810,0.0,0.0,0.431,0.0,2154496.0,0.0,19.0,2880819200.0,850079744.0,23417573376.0,6470602752.0,3376956.0,1270911.0
12-04 08:32:08,25.472,12.264,61.664,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2888175616.0,850079744.0,23436394496.0,6444425216.0,5354890.0,1258142.0
12-04 08:32:09,25.784,12.195,61.585,0.0,0.0,0.436,0.0,2170880.0,0.0,20.0,2887417856.0,850079744.0,23457890304.0,6423687168.0,3336625.0,1243765.0
12-04 08:32:10,25.299,12.650,61.282,0.085,0.0,0.684,0.0,4317184.0,0.0,38.0,2888429568.0,850079744.0,23478140928.0,6402424832.0,3573032.0,1370367.0
12-04 08:32:11,22.137,11.538,65.897,0.085,0.0,0.342,0.0,2162688.0,0.0,21.0,2888683520.0,850087936.0,23495536640.0,6384766976.0,3379440.0,1276371.0
12-04 08:32:12,25.920,12.318,61.163,0.171,0.0,0.428,0.0,2150400.0,0.0,19.0,2890338304.0,850087936.0,23513767936.0,6364880896.0,5352351.0,1258395.0
12-04 08:32:13,26.083,12.565,60.832,0.0,0.0,0.520,0.0,2170880.0,0.0,19.0,2891317248.0,850087936.0,23535648768.0,6342021120.0,3362728.0,1260262.0
12-04 08:32:14,24.551,13.088,61.848,0.0,0.0,0.513,0.0,4317184.0,0.0,40.0,2891743232.0,850087936.0,23556780032.0,6320463872.0,3546080.0,1357357.0
12-04 08:32:15,22.867,11.177,65.785,0.085,0.0,0.085,0.0,2150400.0,0.0,19.0,2892947456.0,850087936.0,23573733376.0,6302306304.0,3365245.0,1262401.0
12-04 08:32:16,25.128,12.821,61.282,0.085,0.0,0.684,0.0,2150400.0,0.0,19.0,2893922304.0,850087936.0,23592980480.0,6282084352.0,5355676.0,1259384.0
12-04 08:32:17,24.659,13.225,61.348,0.171,0.0,0.597,0.0,2162688.0,0.0,21.0,2893877248.0,850096128.0,23612096512.0,6263005184.0,3347132.0,1253117.0
12-04 08:32:18,26.488,12.683,60.569,0.0,0.0,0.259,0.0,4313088.0,0.0,40.0,2897113088.0,850096128.0,23634501632.0,6237364224.0,3544621.0,1346199.0
12-04 08:32:19,21.664,11.005,66.898,0.087,0.0,0.347,0.0,2191360.0,0.0,21.0,2898833408.0,850096128.0,23650541568.0,6219603968.0,3370755.0,1268565.0
12-04 08:32:20,24.849,12.511,62.123,0.0,0.0,0.518,0.0,2146304.0,0.0,19.0,2901753856.0,850096128.0,23670513664.0,6196711424.0,5340671.0,1254149.0
12-04 08:32:21,25.109,13.339,61.116,0.0,0.0,0.436,0.0,2154496.0,0.0,19.0,2900918272.0,850096128.0,23692107776.0,6175952896.0,3356577.0,1255630.0
12-04 08:32:22,24.675,12.381,62.251,0.087,0.0,0.606,0.0,4308992.0,0.0,38.0,2903371776.0,850096128.0,23711289344.0,6154317824.0,3578542.0,1372907.0
12-04 08:32:23,21.765,12.437,65.042,0.168,0.0,0.588,0.0,2170880.0,0.0,21.0,2903007232.0,850104320.0,23728693248.0,6137270272.0,3363530.0,1261634.0
12-04 08:32:24,25.364,12.682,61.611,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,2903818240.0,850104320.0,23746883584.0,6118268928.0,5351868.0,1258418.0
12-04 08:32:25,27.939,12.095,59.540,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,2904907776.0,850104320.0,23769030656.0,6095032320.0,3326899.0,1238401.0
12-04 08:32:26,25.680,12.245,61.565,0.170,0.0,0.340,0.0,4308992.0,0.0,39.0,2904297472.0,850104320.0,23790149632.0,6074523648.0,3575850.0,1367047.0
12-04 08:32:27,22.595,10.653,66.237,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,2905182208.0,850104320.0,23805153280.0,6058635264.0,3372720.0,1271342.0
12-04 08:32:28,25.643,12.093,61.664,0.0,0.0,0.600,0.0,2150400.0,0.0,19.0,2906251264.0,850108416.0,23825141760.0,6037573632.0,5361950.0,1265712.0
12-04 08:32:29,25.323,12.575,58.484,2.756,0.0,0.861,0.0,149549056.0,0.0,248.0,2906980352.0,850116608.0,23845097472.0,6016880640.0,3358244.0,1256382.0
12-04 08:32:30,14.626,9.184,64.541,11.224,0.0,0.425,0.0,269402112.0,0.0,413.0,2907066368.0,850116608.0,23856435200.0,6005456896.0,3254930.0,1203731.0
12-04 08:32:31,23.018,11.168,61.211,4.177,0.0,0.426,0.0,122425344.0,0.0,240.0,2906497024.0,850116608.0,23875731456.0,5986729984.0,3357820.0,1247716.0
12-04 08:32:32,32.255,16.170,51.064,0.0,0.0,0.511,0.0,2277376.0,0.0,25.0,2907758592.0,850116608.0,23899308032.0,5961891840.0,5544553.0,1362966.0
12-04 08:32:33,29.862,13.769,55.766,0.086,0.0,0.516,0.0,4345856.0,0.0,41.0,2909212672.0,850116608.0,23923412992.0,5936332800.0,3488522.0,1326895.0
12-04 08:32:34,25.773,13.144,60.481,0.172,0.0,0.430,0.0,2207744.0,0.0,25.0,2908631040.0,850124800.0,23943352320.0,5916966912.0,3384219.0,1269964.0
12-04 08:32:35,22.194,11.911,65.296,0.086,0.0,0.514,0.0,4280320.0,0.0,36.0,2908983296.0,850124800.0,23962746880.0,5897220096.0,3533785.0,1358014.0
12-04 08:32:36,26.166,11.485,61.572,0.0,0.0,0.777,0.0,2150400.0,0.0,19.0,2910003200.0,850124800.0,23982268416.0,5876678656.0,5354643.0,1261118.0
12-04 08:32:37,26.383,13.277,59.830,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2911248384.0,850124800.0,24000798720.0,5856903168.0,3341128.0,1248294.0
12-04 08:32:38,24.380,12.746,62.190,0.086,0.0,0.599,0.0,4300800.0,0.0,38.0,2912980992.0,850124800.0,24022724608.0,5833244672.0,3543825.0,1345489.0
12-04 08:32:39,22.423,11.082,66.065,0.0,0.0,0.430,0.0,2154496.0,0.0,20.0,2913857536.0,850124800.0,24039972864.0,5815119872.0,3384690.0,1279456.0
12-04 08:32:40,25.751,12.446,61.202,0.172,0.0,0.429,0.0,2166784.0,0.0,21.0,2914172928.0,850132992.0,24058621952.0,5796147200.0,5365635.0,1265162.0
12-04 08:32:41,25.611,10.952,62.932,0.084,0.0,0.421,0.0,4341760.0,0.0,39.0,2914840576.0,850132992.0,24079396864.0,5774704640.0,3091195.0,913244.0
12-04 08:32:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2913882112.0,850132992.0,24081371136.0,5773688832.0,3006.0,4029.0
12-04 08:32:43,0.666,0.500,98.834,0.0,0.0,0.0,0.0,200704.0,0.0,18.0,2913878016.0,850132992.0,24081375232.0,5773688832.0,57719.0,4553.0
12-04 08:32:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2913640448.0,850132992.0,24081612800.0,5773688832.0,1896.0,2551.0
12-04 08:32:45,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2913640448.0,850132992.0,24081612800.0,5773688832.0,3582.0,5346.0
12-04 08:32:46,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2913628160.0,850141184.0,24081616896.0,5773688832.0,2641.0,3674.0
12-04 08:32:47,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2913628160.0,850141184.0,24081616896.0,5773688832.0,2504.0,3716.0
12-04 08:32:48,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2914213888.0,850141184.0,24081616896.0,5773103104.0,2122.0,2683.0
12-04 08:32:49,12.909,9.137,77.368,0.0,0.0,0.587,0.0,28672.0,0.0,5.0,2913996800.0,850141184.0,24090943488.0,5763993600.0,3179041.0,1171908.0
12-04 08:32:50,30.603,15.259,53.621,0.086,0.0,0.431,0.0,2154496.0,0.0,19.0,2914873344.0,850141184.0,24113410048.0,5740650496.0,3501092.0,1434300.0
12-04 08:32:51,30.025,15.098,54.114,0.085,0.0,0.679,0.0,7766016.0,0.0,46.0,2915815424.0,850141184.0,24136175616.0,5716942848.0,5881171.0,1643411.0
12-04 08:32:52,35.459,15.901,47.279,0.765,0.0,0.595,0.0,59518976.0,0.0,125.0,2917093376.0,850149376.0,24215728128.0,5636104192.0,3493928.0,1429649.0
12-04 08:32:53,29.974,16.140,52.861,0.256,0.0,0.769,0.0,17965056.0,0.0,72.0,2917646336.0,850149376.0,24181854208.0,5669425152.0,5872897.0,1630702.0
12-04 08:32:54,31.098,13.850,54.355,0.0,0.0,0.697,0.0,2158592.0,0.0,19.0,2917965824.0,850149376.0,24204316672.0,5646643200.0,3444672.0,1401584.0
12-04 08:32:55,29.826,13.913,55.478,0.087,0.0,0.696,0.0,4292608.0,0.0,38.0,2918772736.0,850149376.0,24228597760.0,5621555200.0,5920078.0,1653022.0
12-04 08:32:56,30.703,14.322,54.288,0.086,0.0,0.600,0.0,2150400.0,0.0,19.0,2919030784.0,850149376.0,24250236928.0,5599657984.0,3498227.0,1431761.0
12-04 08:32:57,28.361,16.132,55.074,0.0,0.0,0.434,0.0,4313088.0,0.0,38.0,2920837120.0,850149376.0,24275361792.0,5572726784.0,5888834.0,1639814.0
12-04 08:32:58,31.049,15.178,52.992,0.087,0.0,0.694,0.0,2158592.0,0.0,21.0,2920165376.0,850157568.0,24298450944.0,5550301184.0,3464734.0,1417054.0
12-04 08:32:59,28.906,14.583,55.556,0.087,0.0,0.868,0.0,4308992.0,0.0,38.0,2920476672.0,850157568.0,24322818048.0,5525622784.0,5890011.0,1641791.0
12-04 08:33:00,29.397,16.313,53.696,0.0,0.0,0.595,0.0,2154496.0,0.0,19.0,2920435712.0,850157568.0,24345194496.0,5503287296.0,3475734.0,1422323.0
12-04 08:33:01,17.197,10.576,62.941,8.598,0.0,0.688,0.0,208969728.0,0.0,336.0,2921267200.0,850157568.0,24360767488.0,5486882816.0,3594691.0,1490246.0
12-04 08:33:02,16.093,9.208,65.060,8.864,0.0,0.775,0.0,236318720.0,0.0,429.0,2923769856.0,850157568.0,24371265536.0,5473882112.0,5576010.0,1461121.0
12-04 08:33:03,30.796,16.263,52.249,0.087,0.0,0.606,0.0,2166784.0,0.0,21.0,2925051904.0,850165760.0,24394776576.0,5449080832.0,3515006.0,1440220.0
12-04 08:33:04,31.466,15.690,52.069,0.086,0.0,0.690,0.0,4317184.0,0.0,40.0,2925727744.0,850165760.0,24420552704.0,5422628864.0,5813436.0,1608433.0
12-04 08:33:05,31.330,16.223,51.674,0.086,0.0,0.687,0.0,4304896.0,0.0,38.0,2926137344.0,850165760.0,24445403136.0,5397368832.0,5840390.0,1622427.0
12-04 08:33:06,31.948,15.411,52.208,0.087,0.0,0.346,0.0,2150400.0,0.0,19.0,2928619520.0,850165760.0,24468209664.0,5372080128.0,3477613.0,1422390.0
12-04 08:33:07,31.272,14.895,53.049,0.087,0.0,0.697,0.0,4341760.0,0.0,41.0,2929635328.0,850165760.0,24493907968.0,5345366016.0,3786713.0,1588354.0
12-04 08:33:08,32.014,15.404,51.979,0.086,0.0,0.516,0.0,4308992.0,0.0,39.0,2931482624.0,850165760.0,24518909952.0,5318516736.0,5862998.0,1634156.0
12-04 08:33:09,31.976,15.251,52.080,0.173,0.0,0.520,0.0,2174976.0,0.0,22.0,2932101120.0,850173952.0,24543354880.0,5293445120.0,3444100.0,1405361.0
12-04 08:33:10,34.817,15.271,48.691,0.436,0.0,0.785,0.0,41349120.0,0.0,119.0,2933882880.0,850173952.0,24565432320.0,5269585920.0,5887073.0,1644293.0
12-04 08:33:11,30.500,16.039,52.673,0.088,0.0,0.701,0.0,4083712.0,0.0,26.0,2933563392.0,850173952.0,24590925824.0,5244411904.0,3663364.0,1526574.0
12-04 08:33:12,32.989,14.815,51.680,0.0,0.0,0.517,0.0,2392064.0,0.0,32.0,2933006336.0,850173952.0,24614469632.0,5221425152.0,5649569.0,1521992.0
12-04 08:33:13,32.140,14.585,52.576,0.0,0.0,0.699,0.0,4313088.0,0.0,39.0,2938101760.0,850178048.0,24640176128.0,5190619136.0,5839357.0,1620175.0
12-04 08:33:14,31.768,15.969,51.580,0.085,0.0,0.598,0.0,2973696.0,0.0,23.0,2939760640.0,850178048.0,24665628672.0,5163507712.0,3659897.0,1516210.0
12-04 08:33:15,33.219,15.536,50.558,0.086,0.0,0.601,0.0,3489792.0,0.0,36.0,2942668800.0,850190336.0,24688676864.0,5137539072.0,3611251.0,1495897.0
12-04 08:33:16,32.021,15.668,51.627,0.086,0.0,0.599,0.0,4308992.0,0.0,38.0,2944753664.0,850190336.0,24714862592.0,5109268480.0,5835706.0,1622086.0
12-04 08:33:17,31.336,16.096,52.055,0.086,0.0,0.428,0.0,3223552.0,0.0,24.0,2945855488.0,850190336.0,24740093952.0,5082935296.0,3675017.0,1528383.0
12-04 08:33:18,29.931,14.187,55.363,0.087,0.0,0.433,0.0,3227648.0,0.0,34.0,2947334144.0,850190336.0,24762040320.0,5059510272.0,5639339.0,1504863.0
12-04 08:33:19,32.189,15.021,51.845,0.0,0.0,0.944,0.0,4308992.0,0.0,38.0,2950070272.0,850190336.0,24786264064.0,5032550400.0,5659126.0,1638737.0
12-04 08:33:20,30.382,15.885,53.299,0.0,0.0,0.434,0.0,2146304.0,0.0,19.0,2950946816.0,850190336.0,24809623552.0,5008314368.0,3728390.0,1441316.0
12-04 08:33:21,31.046,14.923,53.259,0.172,0.0,0.600,0.0,4308992.0,0.0,40.0,2951843840.0,850198528.0,24835198976.0,4981833728.0,5861357.0,1629060.0
12-04 08:33:22,31.142,14.879,53.374,0.0,0.0,0.606,0.0,2162688.0,0.0,21.0,2954166272.0,850198528.0,24856174592.0,4958535680.0,3514197.0,1441496.0
12-04 08:33:23,28.887,15.123,55.225,0.170,0.0,0.595,0.0,4317184.0,0.0,38.0,2954055680.0,850198528.0,24881328128.0,4933492736.0,5859062.0,1626661.0
12-04 08:33:24,31.321,14.786,53.193,0.0,0.0,0.700,0.0,2162688.0,0.0,22.0,2954153984.0,850198528.0,24904155136.0,4910567424.0,3518923.0,1446164.0
12-04 08:33:25,27.218,15.504,56.503,0.086,0.0,0.689,0.0,4304896.0,0.0,38.0,2954313728.0,850198528.0,24927862784.0,4886700032.0,5866635.0,1630550.0
12-04 08:33:26,30.461,13.664,55.265,0.087,0.0,0.522,0.0,2154496.0,0.0,19.0,2955513856.0,850198528.0,24949207040.0,4864155648.0,3517591.0,1443856.0
12-04 08:33:27,29.010,15.250,55.039,0.088,0.0,0.613,0.0,4317184.0,0.0,40.0,2957512704.0,850206720.0,24974057472.0,4837298176.0,4752671.0,1615315.0
12-04 08:33:28,29.549,14.125,55.373,0.087,0.0,0.867,0.0,2146304.0,0.0,19.0,2958188544.0,850206720.0,24994897920.0,4815781888.0,4599157.0,1441208.0
12-04 08:33:29,31.416,15.193,52.704,0.0,0.0,0.687,0.0,4341760.0,0.0,42.0,2958667776.0,850206720.0,25020235776.0,4789964800.0,5853210.0,1618014.0
12-04 08:33:30,31.250,15.240,52.911,0.086,0.0,0.514,0.0,2150400.0,0.0,20.0,2958667776.0,850206720.0,25044189184.0,4766011392.0,3502505.0,1441322.0
12-04 08:33:31,30.475,14.601,54.160,0.085,0.0,0.679,0.0,4304896.0,0.0,38.0,2961408000.0,850206720.0,25068032000.0,4739428352.0,5891406.0,1644063.0
12-04 08:33:32,31.384,14.617,51.935,1.376,0.0,0.688,0.0,94437376.0,0.0,175.0,2962755584.0,850206720.0,25089740800.0,4716371968.0,3457735.0,1413602.0
12-04 08:33:33,17.440,10.137,60.997,11.254,0.0,0.172,0.0,272519168.0,0.0,441.0,2962145280.0,850214912.0,25103060992.0,4703653888.0,4106336.0,1491836.0
12-04 08:33:34,12.790,8.498,65.751,12.275,0.0,0.687,0.0,265412608.0,0.0,451.0,2962202624.0,850214912.0,25113202688.0,4693454848.0,1417744.0,1391329.0
12-04 08:33:35,31.426,14.603,52.605,0.598,0.0,0.769,0.0,26877952.0,0.0,97.0,2964021248.0,850214912.0,25137827840.0,4667011072.0,7196219.0,1537318.0
12-04 08:33:36,31.897,15.517,51.810,0.086,0.0,0.690,0.0,4313088.0,0.0,39.0,2967801856.0,850214912.0,25162792960.0,4638265344.0,5859149.0,1631471.0
12-04 08:33:37,31.520,16.321,51.727,0.0,0.0,0.432,0.0,2150400.0,0.0,19.0,2968641536.0,850214912.0,25186652160.0,4613566464.0,3519175.0,1447374.0
12-04 08:33:38,31.724,16.034,51.638,0.086,0.0,0.517,0.0,4304896.0,0.0,38.0,2969403392.0,850214912.0,25211703296.0,4587753472.0,5771968.0,1581819.0
12-04 08:33:39,30.495,16.681,52.129,0.087,0.0,0.608,0.0,4321280.0,0.0,42.0,2971979776.0,850223104.0,25237188608.0,4559683584.0,5849619.0,1625596.0
12-04 08:33:40,34.266,13.899,50.962,0.262,0.0,0.612,0.0,14286848.0,0.0,43.0,2970771456.0,850223104.0,25269571584.0,4528508928.0,3433880.0,1401117.0
12-04 08:33:41,37.199,16.065,45.447,0.773,0.0,0.515,0.0,70217728.0,0.0,170.0,2974613504.0,850227200.0,25283616768.0,4510617600.0,3886810.0,1649640.0
12-04 08:33:42,32.108,14.961,52.231,0.0,0.0,0.700,0.0,4329472.0,0.0,35.0,2977050624.0,850227200.0,25310441472.0,4481355776.0,5676800.0,1529694.0
12-04 08:33:43,31.889,15.425,52.253,0.0,0.0,0.433,0.0,2199552.0,0.0,22.0,2977538048.0,850227200.0,25333985280.0,4457324544.0,3638965.0,1506374.0
12-04 08:33:44,32.841,14.683,51.347,0.261,0.0,0.869,0.0,4378624.0,0.0,45.0,2978820096.0,850235392.0,25359843328.0,4430176256.0,5798480.0,1594798.0
12-04 08:33:45,31.337,15.712,52.257,0.087,0.0,0.608,0.0,4108288.0,0.0,27.0,2979958784.0,850235392.0,25384427520.0,4404453376.0,3689143.0,1540433.0
12-04 08:33:46,32.252,15.250,52.235,0.0,0.0,0.263,0.0,2387968.0,0.0,31.0,2980630528.0,850235392.0,25407676416.0,4380532736.0,5627277.0,1509003.0
12-04 08:33:47,32.115,15.144,52.132,0.0,0.0,0.609,0.0,4308992.0,0.0,38.0,2980470784.0,850235392.0,25433026560.0,4355342336.0,3827918.0,1611279.0
12-04 08:33:48,32.143,15.646,51.616,0.085,0.0,0.510,0.0,2158592.0,0.0,19.0,2982313984.0,850235392.0,25456373760.0,4330151936.0,5659148.0,1525885.0
12-04 08:33:49,24.742,9.622,65.464,0.086,0.0,0.086,0.0,6459392.0,0.0,57.0,2982846464.0,850235392.0,25478381568.0,4307611648.0,2777109.0,535608.0
12-04 08:33:50,0.167,0.250,99.333,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2983759872.0,850243584.0,25479913472.0,4305158144.0,2096.0,2584.0
12-04 08:33:51,0.335,0.335,99.331,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,2983833600.0,850243584.0,25480146944.0,4304850944.0,57399.0,4849.0
12-04 08:33:52,0.0,0.418,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2983833600.0,850243584.0,25480146944.0,4304850944.0,4318.0,6400.0
12-04 08:33:53,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2983833600.0,850243584.0,25480146944.0,4304850944.0,1862.0,2393.0
12-04 08:33:54,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2983821312.0,850243584.0,25480159232.0,4304850944.0,5027.0,7779.0
12-04 08:33:55,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2983821312.0,850243584.0,25480159232.0,4304850944.0,1856.0,2502.0
12-04 08:33:56,2.092,1.925,95.732,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,2983813120.0,850251776.0,25480159232.0,4304850944.0,192913.0,195184.0
12-04 08:33:57,21.030,12.876,65.665,0.0,0.0,0.429,0.0,0.0,0.0,0.0,2982096896.0,850251776.0,25497509888.0,4289216512.0,3374682.0,1421360.0
12-04 08:33:58,30.637,14.286,54.217,0.0,0.0,0.861,0.0,4321280.0,0.0,38.0,2985627648.0,850251776.0,25519947776.0,4263247872.0,6018645.0,1732336.0
12-04 08:33:59,31.058,17.321,51.024,0.085,0.0,0.512,0.0,2154496.0,0.0,22.0,2984169472.0,850255872.0,25544548352.0,4240101376.0,3625235.0,1566356.0
12-04 08:34:00,32.158,16.079,51.161,0.0,0.0,0.602,0.0,4349952.0,0.0,41.0,2985267200.0,850255872.0,25569378304.0,4214173696.0,5958668.0,1710133.0
12-04 08:34:01,31.196,15.945,52.080,0.087,0.0,0.693,0.0,2158592.0,0.0,20.0,2986463232.0,850255872.0,25592827904.0,4189528064.0,3657879.0,1587880.0
12-04 08:34:02,32.186,14.630,51.893,0.172,0.0,1.119,0.0,4317184.0,0.0,40.0,2986868736.0,850264064.0,25617719296.0,4164222976.0,5922541.0,1688932.0
12-04 08:34:03,33.072,15.579,50.653,0.0,0.0,0.696,0.0,2150400.0,0.0,19.0,2987999232.0,850264064.0,25641611264.0,4139200512.0,5611689.0,1563494.0
12-04 08:34:04,31.593,15.666,51.610,0.609,0.0,0.522,0.0,46907392.0,0.0,112.0,2987417600.0,850264064.0,25667489792.0,4113903616.0,3954363.0,1713792.0
12-04 08:34:05,22.985,11.664,55.489,9.005,0.0,0.858,0.0,269447168.0,0.0,456.0,2988392448.0,850264064.0,25683148800.0,4097269760.0,5704631.0,1607485.0
12-04 08:34:06,19.330,10.567,61.684,7.990,0.0,0.430,0.0,193761280.0,0.0,369.0,2989547520.0,850264064.0,25698734080.0,4080529408.0,3619546.0,1542880.0
12-04 08:34:07,31.754,15.263,52.281,0.0,0.0,0.702,0.0,4079616.0,0.0,26.0,2989293568.0,850264064.0,25724686336.0,4054831104.0,1695046.0,1588732.0
12-04 08:34:08,31.052,16.082,52.010,0.171,0.0,0.684,0.0,2392064.0,0.0,33.0,2990706688.0,850272256.0,25748197376.0,4029898752.0,3598582.0,1668659.0
12-04 08:34:09,29.145,14.572,55.410,0.0,0.0,0.873,0.0,1937408.0,0.0,19.0,2991943680.0,850272256.0,25769668608.0,4007190528.0,5756881.0,1611434.0
12-04 08:34:10,31.976,15.685,51.473,0.0,0.0,0.867,0.0,4308992.0,0.0,38.0,2991411200.0,850272256.0,25795072000.0,3982319616.0,7858741.0,1681739.0
12-04 08:34:11,31.547,16.081,51.494,0.088,0.0,0.791,0.0,4100096.0,0.0,28.0,2992009216.0,850272256.0,25820188672.0,3956604928.0,7929760.0,1735790.0
12-04 08:34:12,31.897,15.862,51.379,0.086,0.0,0.776,0.0,2379776.0,0.0,31.0,2993086464.0,850272256.0,25843380224.0,3932336128.0,3719010.0,1600600.0
12-04 08:34:13,31.272,16.202,51.655,0.0,0.0,0.871,0.0,4321280.0,0.0,40.0,2993807360.0,850272256.0,25869787136.0,3905208320.0,6052395.0,1785185.0
12-04 08:34:14,31.747,16.090,51.471,0.087,0.0,0.606,0.0,2195456.0,0.0,23.0,2994536448.0,850280448.0,25892941824.0,3881316352.0,5538524.0,1508813.0
12-04 08:34:15,31.707,15.070,52.352,0.087,0.0,0.784,0.0,4292608.0,0.0,38.0,2995187712.0,850280448.0,25918144512.0,3855462400.0,4037305.0,1774115.0
12-04 08:34:16,33.220,15.847,50.0,0.0,0.0,0.932,0.0,2183168.0,0.0,20.0,2995163136.0,850280448.0,25942204416.0,3831427072.0,5595648.0,1541493.0
12-04 08:34:17,32.506,15.740,51.155,0.0,0.0,0.599,0.0,4308992.0,0.0,38.0,2996670464.0,850280448.0,25967042560.0,3805081600.0,3994603.0,1744549.0
12-04 08:34:18,32.791,15.668,50.771,0.0,0.0,0.771,0.0,2150400.0,0.0,19.0,2998054912.0,850280448.0,25990610944.0,3780128768.0,5648443.0,1573596.0
12-04 08:34:19,32.906,15.641,50.513,0.171,0.0,0.769,0.0,4333568.0,0.0,41.0,2997530624.0,850288640.0,26016722944.0,3754532864.0,5942834.0,1723884.0
12-04 08:34:20,31.196,16.291,51.820,0.0,0.0,0.693,0.0,2146304.0,0.0,19.0,2997682176.0,850288640.0,26040246272.0,3730857984.0,3666979.0,1573767.0
12-04 08:34:21,33.276,16.041,49.829,0.256,0.0,0.597,0.0,20598784.0,0.0,72.0,3000217600.0,850288640.0,26077741056.0,3690827776.0,5936316.0,1722624.0
12-04 08:34:22,33.305,17.198,48.406,0.252,0.0,0.839,0.0,14774272.0,0.0,50.0,3000414208.0,850288640.0,26087403520.0,3680968704.0,3659609.0,1574802.0
12-04 08:34:23,32.079,16.510,50.727,0.0,0.0,0.684,0.0,4304896.0,0.0,40.0,3000365056.0,850288640.0,26113359872.0,3655061504.0,5939435.0,1723437.0
12-04 08:34:24,31.092,15.808,52.402,0.0,0.0,0.699,0.0,4124672.0,0.0,29.0,3003752448.0,850288640.0,26139443200.0,3625590784.0,5857474.0,1681051.0
12-04 08:34:25,35.573,16.107,47.115,0.603,0.0,0.603,0.0,41848832.0,0.0,117.0,3005718528.0,850296832.0,26160578560.0,3602481152.0,3763694.0,1627240.0
12-04 08:34:26,31.593,15.753,51.784,0.0,0.0,0.870,0.0,4186112.0,0.0,29.0,3006668800.0,850296832.0,26184966144.0,3577143296.0,5843414.0,1675888.0
12-04 08:34:27,32.423,13.744,53.216,0.088,0.0,0.529,0.0,2297856.0,0.0,28.0,3006488576.0,850296832.0,26208264192.0,3554025472.0,5713790.0,1598244.0
12-04 08:34:28,31.858,15.625,51.649,0.0,0.0,0.868,0.0,4259840.0,0.0,35.0,3007578112.0,850296832.0,26233397248.0,3527802880.0,3881771.0,1691386.0
12-04 08:34:29,31.384,16.595,51.505,0.0,0.0,0.516,0.0,2195456.0,0.0,22.0,3007414272.0,850296832.0,26257190912.0,3504173056.0,5798078.0,1651096.0
12-04 08:34:30,30.930,15.899,52.563,0.087,0.0,0.521,0.0,4308992.0,0.0,38.0,3009961984.0,850296832.0,26282516480.0,3476299776.0,5997569.0,1751334.0
12-04 08:34:31,32.847,15.695,50.515,0.086,0.0,0.858,0.0,2166784.0,0.0,21.0,3010031616.0,850305024.0,26305929216.0,3452809216.0,3570606.0,1526085.0
12-04 08:34:32,30.830,15.371,53.092,0.088,0.0,0.618,0.0,4308992.0,0.0,38.0,3010969600.0,850305024.0,26331316224.0,3426484224.0,6002648.0,1759643.0
12-04 08:34:33,32.236,15.598,51.733,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,3012259840.0,850305024.0,26354651136.0,3401859072.0,4853128.0,1537863.0
12-04 08:34:34,32.873,16.221,50.302,0.086,0.0,0.518,0.0,7790592.0,0.0,51.0,3012722688.0,850305024.0,26379632640.0,3376414720.0,4734142.0,1740363.0
12-04 08:34:35,36.879,15.867,45.684,0.785,0.0,0.785,0.0,60653568.0,0.0,128.0,3014488064.0,850305024.0,26461376512.0,3292905472.0,5578063.0,1541751.0
12-04 08:34:36,32.007,14.792,50.0,2.595,0.0,0.606,0.0,157495296.0,0.0,290.0,3013160960.0,850305024.0,26424705024.0,3330904064.0,3927124.0,1714885.0
12-04 08:34:37,14.346,9.932,63.243,11.715,0.0,0.764,0.0,271593472.0,0.0,461.0,3014094848.0,850313216.0,26436349952.0,3318317056.0,4032551.0,1532033.0
12-04 08:34:38,15.443,9.789,63.207,10.970,0.0,0.591,0.0,263045120.0,0.0,484.0,3013537792.0,850313216.0,26450173952.0,3305050112.0,1556481.0,1528809.0
12-04 08:34:39,32.707,15.884,50.555,0.0,0.0,0.854,0.0,2277376.0,0.0,25.0,3014070272.0,850313216.0,26472243200.0,3282448384.0,9338645.0,1621442.0
12-04 08:34:40,32.407,15.465,51.260,0.087,0.0,0.782,0.0,4308992.0,0.0,38.0,3013173248.0,850313216.0,26498187264.0,3257401344.0,6038007.0,1775704.0
12-04 08:34:41,32.909,15.691,50.806,0.0,0.0,0.594,0.0,2162688.0,0.0,19.0,3013754880.0,850313216.0,26521636864.0,3233370112.0,3561481.0,1526930.0
12-04 08:34:42,31.806,16.854,50.821,0.086,0.0,0.432,0.0,4308992.0,0.0,38.0,3015077888.0,850313216.0,26547027968.0,3206656000.0,6015921.0,1770264.0
12-04 08:34:43,32.199,15.183,51.832,0.087,0.0,0.698,0.0,2170880.0,0.0,21.0,3016052736.0,850321408.0,26570776576.0,3181924352.0,5612571.0,1542652.0
12-04 08:34:44,33.587,15.059,50.677,0.0,0.0,0.677,0.0,4313088.0,0.0,38.0,3015925760.0,850321408.0,26596806656.0,3156021248.0,3970695.0,1735310.0
12-04 08:34:45,31.547,15.730,52.118,0.086,0.0,0.519,0.0,2154496.0,0.0,19.0,3017068544.0,850321408.0,26619871232.0,3131813888.0,5551938.0,1510139.0
12-04 08:34:46,32.960,15.318,50.861,0.086,0.0,0.775,0.0,4321280.0,0.0,38.0,3017732096.0,850321408.0,26644787200.0,3106234368.0,6055117.0,1788678.0
12-04 08:34:47,32.423,16.212,50.853,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,3018743808.0,850321408.0,26668400640.0,3081609216.0,3563945.0,1516998.0
12-04 08:34:48,33.218,15.358,50.906,0.0,0.0,0.518,0.0,4345856.0,0.0,39.0,3019485184.0,850321408.0,26693513216.0,3055755264.0,6038256.0,1780022.0
12-04 08:34:49,31.752,16.135,51.682,0.086,0.0,0.345,0.0,2211840.0,0.0,26.0,3019788288.0,850329600.0,26717847552.0,3031109632.0,5773997.0,1629916.0
12-04 08:34:50,31.845,16.309,51.159,0.086,0.0,0.601,0.0,4329472.0,0.0,39.0,3020697600.0,850329600.0,26742964224.0,3005083648.0,3805235.0,1651075.0
12-04 08:34:51,30.836,16.638,51.742,0.0,0.0,0.784,0.0,2150400.0,0.0,19.0,3021119488.0,850329600.0,26766028800.0,2981597184.0,5821267.0,1660624.0
12-04 08:34:52,31.952,15.544,51.813,0.0,0.0,0.691,0.0,4300800.0,0.0,38.0,3022348288.0,850329600.0,26791170048.0,2955227136.0,3774851.0,1630617.0
12-04 08:34:53,31.952,16.408,50.950,0.086,0.0,0.604,0.0,4272128.0,0.0,37.0,3022086144.0,850329600.0,26817622016.0,2929037312.0,5866220.0,1688151.0
12-04 08:34:54,33.681,14.273,51.175,0.087,0.0,0.783,0.0,2203648.0,0.0,22.0,3023958016.0,850329600.0,26840154112.0,2904633344.0,5740560.0,1612271.0
12-04 08:34:55,31.894,15.154,52.070,0.176,0.0,0.705,0.0,4337664.0,0.0,41.0,3023269888.0,850337792.0,26865700864.0,2879766528.0,3994213.0,1752134.0
12-04 08:34:56,32.991,14.739,51.328,0.0,0.0,0.943,0.0,2150400.0,0.0,19.0,3024842752.0,850337792.0,26889338880.0,2854555648.0,5638493.0,1558410.0
12-04 08:34:57,31.310,15.611,52.038,0.173,0.0,0.867,0.0,4300800.0,0.0,38.0,3024715776.0,850337792.0,26914635776.0,2829385728.0,4349489.0,1721679.0
12-04 08:34:58,33.043,14.124,52.049,0.0,0.0,0.785,0.0,2166784.0,0.0,21.0,3026681856.0,850337792.0,26937749504.0,2804305920.0,5198742.0,1546977.0
12-04 08:34:59,32.199,15.794,51.396,0.087,0.0,0.524,0.0,4317184.0,0.0,38.0,3025620992.0,850337792.0,26964058112.0,2779058176.0,6032932.0,1777410.0
12-04 08:35:00,31.651,16.253,51.326,0.086,0.0,0.684,0.0,2162688.0,0.0,20.0,3026440192.0,850337792.0,26987245568.0,2755051520.0,3557358.0,1514274.0
12-04 08:35:01,32.404,15.418,51.568,0.0,0.0,0.610,0.0,4345856.0,0.0,41.0,3028877312.0,850345984.0,27012259840.0,2727591936.0,5971894.0,1741618.0
12-04 08:35:02,33.276,15.219,50.731,0.086,0.0,0.688,0.0,2154496.0,0.0,19.0,3028676608.0,850345984.0,27036131328.0,2703921152.0,5664603.0,1574767.0
12-04 08:35:03,33.247,14.583,51.389,0.0,0.0,0.781,0.0,4300800.0,0.0,38.0,3030253568.0,850345984.0,27061551104.0,2676924416.0,3939742.0,1718423.0
12-04 08:35:04,31.561,17.384,50.211,0.0,0.0,0.844,0.0,3227648.0,0.0,23.0,3031085056.0,850345984.0,27086454784.0,2651189248.0,5826629.0,1666184.0
12-04 08:35:05,32.140,17.050,50.213,0.085,0.0,0.512,0.0,3231744.0,0.0,34.0,3031695360.0,850345984.0,27110346752.0,2626686976.0,5792090.0,1645925.0
12-04 08:35:06,32.423,14.361,52.335,0.088,0.0,0.793,0.0,4308992.0,0.0,38.0,3032178688.0,850345984.0,27136024576.0,2600525824.0,3963639.0,1722196.0
12-04 08:35:07,33.622,15.078,50.780,0.087,0.0,0.433,0.0,2174976.0,0.0,21.0,3032862720.0,850354176.0,27159687168.0,2576171008.0,5618044.0,1561271.0
12-04 08:35:08,29.346,16.093,51.635,1.979,0.0,0.947,0.0,59076608.0,0.0,116.0,3032268800.0,850354176.0,27182981120.0,2553470976.0,3862098.0,1677644.0
12-04 08:35:09,13.722,9.777,62.779,13.122,0.0,0.600,0.0,269496320.0,0.0,457.0,3032600576.0,850354176.0,27193593856.0,2542526464.0,4032837.0,1531441.0
12-04 08:35:10,14.346,9.593,62.564,12.564,0.0,0.934,0.0,272629760.0,0.0,441.0,3033817088.0,850354176.0,27204808704.0,2530095104.0,1535411.0,1506156.0
12-04 08:35:11,28.876,14.140,54.600,1.874,0.0,0.511,0.0,74756096.0,0.0,186.0,3034595328.0,850354176.0,27226775552.0,2507350016.0,9496436.0,1720162.0
12-04 08:35:12,31.431,14.925,52.766,0.088,0.0,0.790,0.0,2150400.0,0.0,19.0,3036569600.0,850354176.0,27250507776.0,2481643520.0,5518079.0,1497910.0
12-04 08:35:13,31.972,15.639,51.520,0.174,0.0,0.695,0.0,4325376.0,0.0,40.0,3037757440.0,850362368.0,27275882496.0,2455072768.0,4038266.0,1768232.0
12-04 08:35:14,32.031,15.278,52.083,0.0,0.0,0.608,0.0,2191360.0,0.0,22.0,3037532160.0,850362368.0,27299520512.0,2431660032.0,5628574.0,1559135.0
12-04 08:35:15,32.051,16.239,50.513,0.085,0.0,1.111,0.0,4300800.0,0.0,39.0,3037888512.0,850362368.0,27325251584.0,2405572608.0,6010434.0,1767916.0
12-04 08:35:16,32.345,14.821,52.310,0.0,0.0,0.523,0.0,2154496.0,0.0,19.0,3039756288.0,850362368.0,27347836928.0,2381119488.0,3553403.0,1509453.0
12-04 08:35:17,32.463,15.666,51.262,0.0,0.0,0.609,0.0,4304896.0,0.0,38.0,3040628736.0,850362368.0,27373125632.0,2354958336.0,6004366.0,1756128.0
12-04 08:35:18,32.669,15.338,51.386,0.0,0.0,0.607,0.0,2154496.0,0.0,19.0,3041230848.0,850362368.0,27397144576.0,2330337280.0,5656992.0,1580137.0
12-04 08:35:19,31.620,15.854,51.742,0.174,0.0,0.610,0.0,4321280.0,0.0,40.0,3042234368.0,850370560.0,27422588928.0,2303881216.0,3959781.0,1731676.0
12-04 08:35:20,31.782,15.189,52.239,0.088,0.0,0.702,0.0,2146304.0,0.0,19.0,3042238464.0,850370560.0,27446124544.0,2280341504.0,5788568.0,1637722.0
12-04 08:35:21,31.986,16.165,51.161,0.086,0.0,0.602,0.0,4337664.0,0.0,39.0,3043823616.0,850370560.0,27470974976.0,2253905920.0,4673887.0,1669054.0
12-04 08:35:22,32.644,14.987,51.680,0.0,0.0,0.689,0.0,2179072.0,0.0,22.0,3042648064.0,850370560.0,27494731776.0,2231324672.0,4893395.0,1618408.0
12-04 08:35:23,31.593,16.014,51.784,0.0,0.0,0.609,0.0,4284416.0,0.0,35.0,3044077568.0,850370560.0,27519946752.0,2204680192.0,5866847.0,1682288.0
12-04 08:35:24,32.386,15.504,51.335,0.172,0.0,0.603,0.0,4100096.0,0.0,29.0,3044622336.0,850378752.0,27545382912.0,2178691072.0,3825859.0,1659101.0
12-04 08:35:25,31.652,16.0,51.739,0.087,0.0,0.522,0.0,5877760.0,0.0,41.0,3046236160.0,850378752.0,27568148480.0,2154311680.0,5775642.0,1633857.0
12-04 08:35:26,36.989,15.666,45.344,0.957,0.0,1.044,0.0,69292032.0,0.0,142.0,3048202240.0,850378752.0,27658575872.0,2061918208.0,5731908.0,1611248.0
12-04 08:35:27,32.791,16.866,49.658,0.171,0.0,0.514,0.0,18710528.0,0.0,71.0,3046928384.0,850378752.0,27615813632.0,2105954304.0,3903317.0,1703317.0
12-04 08:35:28,32.244,16.165,50.559,0.0,0.0,1.032,0.0,4087808.0,0.0,26.0,3047829504.0,850378752.0,27641389056.0,2079477760.0,5790235.0,1642635.0
12-04 08:35:29,31.449,15.283,52.385,0.088,0.0,0.795,0.0,2375680.0,0.0,31.0,3048919040.0,850378752.0,27664777216.0,2055000064.0,5806200.0,1651072.0
12-04 08:35:30,31.675,15.881,51.571,0.175,0.0,0.698,0.0,4337664.0,0.0,41.0,3050344448.0,850386944.0,27690041344.0,2028302336.0,3995010.0,1754495.0
12-04 08:35:31,32.358,16.007,51.033,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,3050205184.0,850386944.0,27713761280.0,2004721664.0,5590832.0,1534428.0
12-04 08:35:32,31.670,16.093,51.291,0.086,0.0,0.861,0.0,4308992.0,0.0,38.0,3049926656.0,850386944.0,27739590656.0,1979170816.0,3975094.0,1742947.0
12-04 08:35:33,31.686,15.093,52.604,0.0,0.0,0.618,0.0,2150400.0,0.0,19.0,3052867584.0,850386944.0,27763077120.0,1952743424.0,5617157.0,1549025.0
12-04 08:35:34,32.386,15.676,50.904,0.086,0.0,0.947,0.0,4325376.0,0.0,39.0,3053297664.0,850386944.0,27788615680.0,1926774784.0,6008460.0,1764019.0
12-04 08:35:35,34.072,16.014,48.893,0.256,0.0,0.767,0.0,26259456.0,0.0,69.0,3054596096.0,850386944.0,27831779328.0,1882312704.0,3569919.0,1515072.0
12-04 08:35:36,32.574,15.587,50.613,0.438,0.0,0.788,0.0,22077440.0,0.0,81.0,3054977024.0,850395136.0,27834994688.0,1878708224.0,6034255.0,1782557.0
12-04 08:35:37,32.461,15.096,51.920,0.0,0.0,0.524,0.0,2191360.0,0.0,22.0,3055644672.0,850395136.0,27857911808.0,1855123456.0,3593878.0,1538175.0
12-04 08:35:38,32.674,15.219,51.247,0.086,0.0,0.774,0.0,4321280.0,0.0,39.0,3056877568.0,850395136.0,27883520000.0,1828282368.0,5956014.0,1728274.0
12-04 08:35:39,32.124,15.889,51.382,0.0,0.0,0.604,0.0,2158592.0,0.0,20.0,3057139712.0,850395136.0,27906859008.0,1804681216.0,5621332.0,1551916.0
12-04 08:35:40,31.838,15.703,51.855,0.0,0.0,0.604,0.0,4308992.0,0.0,38.0,3057541120.0,850395136.0,27932356608.0,1778782208.0,4024148.0,1766211.0
12-04 08:35:41,21.686,12.028,57.068,8.692,0.0,0.527,0.0,256909312.0,0.0,446.0,3058339840.0,850395136.0,27947917312.0,1762422784.0,5669720.0,1589280.0
12-04 08:35:42,14.726,9.675,62.243,12.842,0.0,0.514,0.0,269496320.0,0.0,467.0,3058421760.0,850403328.0,27959865344.0,1750384640.0,1995596.0,1508722.0
12-04 08:35:43,23.830,13.106,57.532,5.106,0.0,0.426,0.0,144224256.0,0.0,288.0,3059367936.0,850403328.0,27977981952.0,1731321856.0,7133702.0,1516169.0
12-04 08:35:44,29.862,17.728,51.291,0.086,0.0,1.033,0.0,4337664.0,0.0,42.0,3059421184.0,850403328.0,28002820096.0,1706430464.0,6004775.0,1758259.0
12-04 08:35:45,32.759,15.431,50.948,0.0,0.0,0.862,0.0,2154496.0,0.0,19.0,3060895744.0,850403328.0,28026601472.0,1681174528.0,5668158.0,1579333.0
12-04 08:35:46,31.917,15.611,51.518,0.087,0.0,0.867,0.0,4317184.0,0.0,38.0,3061538816.0,850403328.0,28051685376.0,1655447552.0,3877559.0,1683568.0
12-04 08:35:47,31.966,16.667,50.855,0.0,0.0,0.513,0.0,2146304.0,0.0,19.0,3062095872.0,850403328.0,28075048960.0,1631526912.0,5750575.0,1619518.0
12-04 08:35:48,32.763,15.312,51.069,0.171,0.0,0.684,0.0,4325376.0,0.0,40.0,3061956608.0,850411520.0,28101275648.0,1605431296.0,3905910.0,1696988.0
12-04 08:35:49,31.739,16.087,51.478,0.0,0.0,0.696,0.0,2162688.0,0.0,19.0,3062501376.0,850411520.0,28123889664.0,1582272512.0,5752046.0,1630302.0
12-04 08:35:50,32.428,16.214,50.255,0.085,0.0,1.019,0.0,4313088.0,0.0,38.0,3064336384.0,850411520.0,28149702656.0,1554624512.0,5862366.0,1672704.0
12-04 08:35:51,30.977,16.143,52.182,0.0,0.0,0.698,0.0,4313088.0,0.0,38.0,3063996416.0,850411520.0,28176060416.0,1528606720.0,3958080.0,1740006.0
12-04 08:35:52,33.073,15.625,50.521,0.087,0.0,0.694,0.0,2158592.0,0.0,20.0,3064664064.0,850411520.0,28199473152.0,1504526336.0,5553368.0,1519992.0
12-04 08:35:53,31.228,15.175,52.895,0.088,0.0,0.614,0.0,4349952.0,0.0,39.0,3066626048.0,850411520.0,28223377408.0,1478660096.0,3949972.0,1718717.0
12-04 08:35:54,32.439,15.657,50.865,0.087,0.0,0.952,0.0,2170880.0,0.0,21.0,3065942016.0,850419712.0,28248449024.0,1454264320.0,5646595.0,1573031.0
12-04 08:35:55,32.007,15.917,51.211,0.087,0.0,0.779,0.0,4304896.0,0.0,38.0,3066589184.0,850423808.0,28273442816.0,1428619264.0,6035701.0,1773560.0
12-04 08:35:56,32.419,15.437,51.544,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,3066433536.0,850423808.0,28297064448.0,1405153280.0,3576142.0,1456150.0
12-04 08:35:57,31.143,12.713,55.973,0.171,0.0,0.0,0.0,6463488.0,0.0,57.0,3067531264.0,850423808.0,28323459072.0,1377660928.0,2502037.0,270872.0
12-04 08:35:58,31.709,11.795,56.325,0.171,0.0,0.0,0.0,8617984.0,0.0,74.0,3071160320.0,850423808.0,28351782912.0,1345708032.0,440799.0,233835.0
12-04 08:35:59,32.202,11.662,55.962,0.174,0.0,0.0,0.0,6569984.0,0.0,65.0,3071389696.0,850423808.0,28379537408.0,1317724160.0,834590.0,316222.0
12-04 08:36:00,31.962,12.939,54.927,0.171,0.0,0.0,0.0,6488064.0,0.0,60.0,3074043904.0,850432000.0,28404527104.0,1290072064.0,440644.0,233201.0
12-04 08:36:01,31.565,12.746,55.603,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,3074490368.0,850432000.0,28432048128.0,1262104576.0,440707.0,233746.0
12-04 08:36:02,31.986,11.866,56.062,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,3074949120.0,850432000.0,28458700800.0,1234993152.0,441187.0,234521.0
12-04 08:36:03,32.393,12.222,55.299,0.085,0.0,0.0,0.0,6475776.0,0.0,58.0,3074809856.0,850432000.0,28485791744.0,1208041472.0,444354.0,238678.0
12-04 08:36:04,26.266,10.129,63.519,0.086,0.0,0.0,0.0,6877184.0,0.0,75.0,3076956160.0,850432000.0,28508487680.0,1183199232.0,459806.0,243524.0
12-04 08:36:05,0.084,0.251,99.582,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3077050368.0,850440192.0,28510162944.0,1181421568.0,3018.0,3472.0
12-04 08:36:06,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3077046272.0,850440192.0,28510167040.0,1181421568.0,7668.0,10896.0
12-04 08:36:07,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3077042176.0,850440192.0,28510171136.0,1181421568.0,2060.0,1920.0
12-04 08:36:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3077042176.0,850440192.0,28510171136.0,1181421568.0,2020.0,1871.0
12-04 08:36:09,0.084,0.168,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3077042176.0,850440192.0,28510171136.0,1181421568.0,4159.0,5454.0
12-04 08:36:10,0.334,0.417,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3077890048.0,850440192.0,28510171136.0,1180573696.0,2596.0,2393.0
12-04 08:36:11,0.084,0.251,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3076780032.0,850448384.0,28510171136.0,1181675520.0,20962.0,21513.0
12-04 08:36:12,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3076775936.0,850448384.0,28510175232.0,1181675520.0,3853.0,5129.0
12-04 08:36:13,10.864,6.587,78.101,3.935,0.0,0.513,0.0,187387904.0,0.0,310.0,3076018176.0,850448384.0,28517482496.0,1175126016.0,3138942.0,1116731.0
12-04 08:36:14,26.473,14.091,54.227,4.697,0.0,0.512,0.0,269234176.0,0.0,377.0,3077840896.0,850448384.0,28534632448.0,1156153344.0,3704773.0,1644034.0
12-04 08:36:15,31.547,15.471,51.858,0.432,0.0,0.691,0.0,28487680.0,0.0,98.0,3078696960.0,850448384.0,28559425536.0,1130504192.0,3874687.0,1738292.0
12-04 08:36:16,36.080,16.652,45.707,0.867,0.0,0.694,0.0,71479296.0,0.0,146.0,3080155136.0,850448384.0,28650528768.0,1037942784.0,3618173.0,1595020.0
12-04 08:36:17,22.553,12.426,64.0,0.340,0.0,0.681,0.0,15794176.0,0.0,53.0,3079102464.0,850456576.0,28599386112.0,1090129920.0,2100308.0,1859689.0
12-04 08:36:18,27.691,13.715,58.073,0.0,0.0,0.521,0.0,1847296.0,0.0,19.0,3080282112.0,850456576.0,28621160448.0,1067175936.0,5378290.0,1647448.0
12-04 08:36:19,34.197,14.335,50.518,0.0,0.0,0.950,0.0,2174976.0,0.0,22.0,3082182656.0,850456576.0,28643803136.0,1042632704.0,7785531.0,1682723.0
12-04 08:36:20,31.716,16.118,51.213,0.0,0.0,0.953,0.0,4313088.0,0.0,38.0,3082158080.0,850456576.0,28669341696.0,1017118720.0,8207140.0,1906901.0
12-04 08:36:21,31.352,16.451,51.335,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,3083272192.0,850456576.0,28692783104.0,992563200.0,5649621.0,1617081.0
12-04 08:36:22,32.620,16.438,50.171,0.0,0.0,0.771,0.0,4321280.0,0.0,38.0,3083206656.0,850456576.0,28718870528.0,966541312.0,6210364.0,1910567.0
12-04 08:36:23,32.070,14.890,52.247,0.088,0.0,0.705,0.0,2166784.0,0.0,21.0,3084451840.0,850464768.0,28742434816.0,941723648.0,5753553.0,1676085.0
12-04 08:36:24,30.952,15.697,52.205,0.088,0.0,1.058,0.0,2174976.0,0.0,20.0,3084623872.0,850464768.0,28766216192.0,917770240.0,3746139.0,1661936.0
12-04 08:36:25,33.016,15.298,50.821,0.0,0.0,0.864,0.0,4329472.0,0.0,39.0,3085357056.0,850464768.0,28791197696.0,892055552.0,6091833.0,1825744.0
12-04 08:36:26,32.407,15.204,51.520,0.0,0.0,0.869,0.0,2162688.0,0.0,19.0,3086979072.0,850464768.0,28815290368.0,866340864.0,5655389.0,1632525.0
12-04 08:36:27,31.592,17.038,50.428,0.086,0.0,0.856,0.0,4313088.0,0.0,38.0,3087966208.0,850464768.0,28840329216.0,840314880.0,6290793.0,1962298.0
12-04 08:36:28,32.590,16.295,50.429,0.0,0.0,0.686,0.0,2191360.0,0.0,22.0,3087933440.0,850464768.0,28863922176.0,816754688.0,5697392.0,1642985.0
12-04 08:36:29,31.434,16.494,51.123,0.173,0.0,0.777,0.0,4337664.0,0.0,41.0,3088711680.0,850472960.0,28889866240.0,790024192.0,4160277.0,1890301.0
12-04 08:36:30,32.320,15.812,51.086,0.087,0.0,0.695,0.0,2150400.0,0.0,19.0,3089068032.0,850472960.0,28913868800.0,765665280.0,5699411.0,1646072.0
12-04 08:36:31,31.920,16.176,51.125,0.0,0.0,0.779,0.0,3231744.0,0.0,23.0,3090370560.0,850472960.0,28939165696.0,739065856.0,5928489.0,1769388.0
12-04 08:36:32,33.622,14.471,51.127,0.0,0.0,0.780,0.0,3248128.0,0.0,34.0,3090583552.0,850472960.0,28963135488.0,714883072.0,6021716.0,1815575.0
12-04 08:36:33,32.873,15.186,51.165,0.086,0.0,0.690,0.0,2162688.0,0.0,19.0,3091218432.0,850472960.0,28986646528.0,690737152.0,3692387.0,1640405.0
12-04 08:36:34,31.642,16.509,50.903,0.0,0.0,0.946,0.0,4329472.0,0.0,40.0,3092586496.0,850472960.0,29012484096.0,663531520.0,6173481.0,1890392.0
12-04 08:36:35,32.895,15.0,51.404,0.088,0.0,0.614,0.0,2187264.0,0.0,22.0,3092279296.0,850481152.0,29035896832.0,640417792.0,5725042.0,1661961.0
12-04 08:36:36,31.674,15.794,51.416,0.172,0.0,0.944,0.0,4329472.0,0.0,38.0,3094216704.0,850481152.0,29061083136.0,613294080.0,4122024.0,1835527.0
12-04 08:36:37,32.056,15.941,51.394,0.0,0.0,0.610,0.0,2154496.0,0.0,19.0,3094433792.0,850481152.0,29084811264.0,589348864.0,5750687.0,1691484.0
12-04 08:36:38,32.155,16.078,51.325,0.0,0.0,0.442,0.0,4087808.0,0.0,26.0,3094396928.0,850481152.0,29110419456.0,563777536.0,5956213.0,1791529.0
12-04 08:36:39,30.728,15.897,52.398,0.089,0.0,0.888,0.0,2383872.0,0.0,31.0,3095494656.0,850481152.0,29134508032.0,538591232.0,5931248.0,1767535.0
12-04 08:36:40,32.409,15.078,51.820,0.0,0.0,0.693,0.0,2162688.0,0.0,19.0,3097092096.0,850481152.0,29157724160.0,513777664.0,5671413.0,1670829.0
12-04 08:36:41,32.286,16.230,50.785,0.087,0.0,0.611,0.0,4321280.0,0.0,40.0,3094654976.0,850489344.0,29183234048.0,490696704.0,4266710.0,1908907.0
12-04 08:36:42,32.048,16.367,50.728,0.086,0.0,0.771,0.0,2158592.0,0.0,19.0,3095523328.0,850489344.0,29206650880.0,466411520.0,5654864.0,1623060.0
12-04 08:36:43,31.798,16.681,51.086,0.0,0.0,0.434,0.0,7499776.0,0.0,49.0,3096236032.0,850489344.0,29231972352.0,440377344.0,6245043.0,1929276.0
12-04 08:36:44,32.534,16.353,49.315,1.113,0.0,0.685,0.0,81539072.0,0.0,164.0,3096657920.0,850489344.0,29255823360.0,416104448.0,5673286.0,1631631.0
12-04 08:36:45,20.888,12.185,56.223,9.922,0.0,0.783,0.0,272629760.0,0.0,487.0,3096584192.0,850489344.0,29270376448.0,401625088.0,3912755.0,1760196.0
12-04 08:36:46,15.227,10.693,61.591,12.062,0.0,0.428,0.0,266506240.0,0.0,486.0,3097047040.0,850489344.0,29282525184.0,389013504.0,1655825.0,1625899.0
12-04 08:36:47,28.370,14.537,55.066,1.322,0.0,0.705,0.0,54530048.0,0.0,133.0,3098558464.0,850497536.0,29305548800.0,364470272.0,3491182.0,1760930.0
12-04 08:36:48,32.795,15.718,50.807,0.0,0.0,0.680,0.0,2162688.0,0.0,20.0,3098337280.0,850497536.0,29329448960.0,340791296.0,1606652.0,1591992.0
12-04 08:36:49,31.662,15.655,51.627,0.0,0.0,1.055,0.0,4190208.0,0.0,32.0,3100078080.0,850497536.0,29355753472.0,312745984.0,7489890.0,1826040.0
12-04 08:36:50,35.714,16.523,46.386,0.602,0.0,0.775,0.0,46473216.0,0.0,122.0,3100049408.0,850497536.0,29376999424.0,291528704.0,8496850.0,1745976.0
12-04 08:36:51,32.373,16.230,50.873,0.0,0.0,0.524,0.0,2166784.0,0.0,19.0,3100106752.0,850497536.0,29400211456.0,268259328.0,7697220.0,1623192.0
12-04 08:36:52,31.115,17.200,50.821,0.0,0.0,0.864,0.0,4325376.0,0.0,38.0,3101093888.0,850497536.0,29425311744.0,242171904.0,6253047.0,1941701.0
12-04 08:36:53,31.638,16.293,51.379,0.086,0.0,0.603,0.0,2793472.0,0.0,33.0,3102838784.0,847388672.0,29425885184.0,242962432.0,5556304.0,1557075.0
12-04 08:36:54,31.483,16.826,50.650,0.087,0.0,0.954,0.0,4882432.0,0.0,59.0,3103129600.0,844828672.0,29425192960.0,245923840.0,6286342.0,1953341.0
12-04 08:36:55,31.904,16.209,51.115,0.0,0.0,0.772,0.0,2740224.0,0.0,31.0,3104575488.0,842817536.0,29418192896.0,253489152.0,5770619.0,1687408.0
12-04 08:36:56,32.727,15.671,50.823,0.0,0.0,0.779,0.0,3911680.0,0.0,41.0,3103395840.0,842817536.0,29444423680.0,228438016.0,6123650.0,1873223.0
12-04 08:36:57,32.506,16.510,50.214,0.0,0.0,0.770,0.0,2756608.0,0.0,29.0,3102937088.0,840777728.0,29435752448.0,239607808.0,3677673.0,1634938.0
12-04 08:36:58,33.018,15.477,50.559,0.086,0.0,0.860,0.0,2297856.0,0.0,23.0,3104665600.0,838942720.0,29431861248.0,243605504.0,5858772.0,1726569.0
12-04 08:36:59,32.272,14.766,52.078,0.088,0.0,0.796,0.0,4382720.0,0.0,46.0,3102572544.0,838262784.0,29448978432.0,229261312.0,6101278.0,1861878.0
12-04 08:37:00,30.911,16.550,51.839,0.0,0.0,0.701,0.0,2732032.0,0.0,37.0,3104821248.0,836435968.0,29435781120.0,242036736.0,5664955.0,1628556.0
12-04 08:37:01,32.672,16.466,50.086,0.086,0.0,0.690,0.0,4722688.0,0.0,54.0,3104985088.0,835149824.0,29436309504.0,242630656.0,4715805.0,1905666.0
12-04 08:37:02,32.641,14.978,51.255,0.087,0.0,1.039,0.0,2351104.0,0.0,29.0,3103641600.0,834363392.0,29441544192.0,239525888.0,5151661.0,1624916.0
12-04 08:37:03,31.510,16.493,50.955,0.0,0.0,1.042,0.0,4825088.0,0.0,50.0,3104751616.0,833220608.0,29445103616.0,235999232.0,6229363.0,1942596.0
12-04 08:37:04,32.878,16.652,49.787,0.0,0.0,0.683,0.0,2547712.0,0.0,27.0,3103043584.0,832040960.0,29446217728.0,237772800.0,5659434.0,1619333.0
12-04 08:37:05,31.660,17.277,50.128,0.170,0.0,0.766,0.0,2527232.0,0.0,28.0,3103772672.0,830849024.0,29445406720.0,239046656.0,4686445.0,1731021.0
12-04 08:37:06,31.117,16.965,51.066,0.085,0.0,0.767,0.0,4718592.0,0.0,47.0,3104272384.0,829624320.0,29445402624.0,239775744.0,5241858.0,1830808.0
12-04 08:37:07,31.814,15.074,52.147,0.088,0.0,0.876,0.0,2502656.0,0.0,26.0,3103924224.0,828362752.0,29443518464.0,243269632.0,5682929.0,1642603.0
12-04 08:37:08,35.702,16.205,46.880,0.607,0.0,0.607,0.0,45420544.0,0.0,168.0,3105247232.0,825528320.0,29441880064.0,246419456.0,6235438.0,1924908.0
12-04 08:37:09,34.140,17.459,47.018,0.605,0.0,0.778,0.0,52391936.0,0.0,178.0,3104448512.0,824864768.0,29360422912.0,329338880.0,3716185.0,1652127.0
12-04 08:37:10,32.574,14.536,51.839,0.0,0.0,1.051,3457024.0,2170880.0,45.0,21.0,3104047104.0,824868864.0,29387042816.0,303116288.0,5698880.0,1647527.0
12-04 08:37:11,31.419,17.314,49.916,0.253,0.0,1.098,0.0,4333568.0,0.0,41.0,3102867456.0,824877056.0,29413134336.0,278196224.0,6281019.0,1959142.0
12-04 08:37:12,32.921,14.651,51.633,0.088,0.0,0.706,0.0,2146304.0,0.0,19.0,3103997952.0,824881152.0,29436239872.0,253956096.0,5702491.0,1645390.0
12-04 08:37:13,31.349,16.200,51.664,0.0,0.0,0.788,4096.0,4427776.0,1.0,41.0,3107794944.0,824827904.0,29446012928.0,240439296.0,5745871.0,1918274.0
12-04 08:37:14,32.241,16.379,50.862,0.0,0.0,0.517,0.0,2494464.0,0.0,30.0,3104137216.0,824754176.0,29453574144.0,236609536.0,4109568.0,1612464.0
12-04 08:37:15,31.768,16.738,50.128,0.085,0.0,1.281,0.0,4505600.0,0.0,36.0,3104727040.0,824627200.0,29445398528.0,244322304.0,5830107.0,1705365.0
12-04 08:37:16,31.966,17.179,50.085,0.085,0.0,0.684,0.0,13479936.0,0.0,59.0,3103875072.0,824500224.0,29436178432.0,254521344.0,6107822.0,1855919.0
12-04 08:37:17,23.691,13.305,54.421,8.069,0.0,0.515,4096.0,269500416.0,1.0,501.0,3104641024.0,824512512.0,29452427264.0,237494272.0,3806045.0,1697032.0
12-04 08:37:18,16.251,9.544,59.243,14.359,0.0,0.602,4096.0,268435456.0,1.0,507.0,3105431552.0,824496128.0,29457231872.0,231915520.0,2169686.0,1642048.0
12-04 08:37:19,24.871,12.864,54.460,7.033,0.0,0.772,0.0,130195456.0,0.0,284.0,3105255424.0,824377344.0,29448921088.0,240521216.0,5063393.0,1554178.0
12-04 08:37:20,31.098,16.463,51.655,0.0,0.0,0.784,0.0,4759552.0,0.0,49.0,3105513472.0,824250368.0,29438504960.0,250806272.0,3606594.0,1920203.0
12-04 08:37:21,33.592,15.199,50.864,0.0,0.0,0.345,0.0,2158592.0,0.0,21.0,3105112064.0,824250368.0,29462065152.0,227647488.0,1572707.0,1570522.0
12-04 08:37:22,32.540,16.568,49.618,0.085,0.0,1.189,0.0,4726784.0,0.0,52.0,3104583680.0,824111104.0,29451460608.0,238919680.0,8252699.0,1933939.0
12-04 08:37:23,32.035,16.364,50.823,0.087,0.0,0.693,0.0,2314240.0,0.0,29.0,3105484800.0,824037376.0,29448253440.0,241299456.0,7774872.0,1682618.0
12-04 08:37:24,32.0,15.913,50.696,0.087,0.0,1.304,0.0,2379776.0,0.0,29.0,3105619968.0,823971840.0,29446402048.0,243081216.0,7863116.0,1728955.0
12-04 08:37:25,31.969,16.283,50.810,0.0,0.0,0.938,0.0,4956160.0,0.0,57.0,3107295232.0,823824384.0,29431738368.0,256217088.0,6093709.0,1840532.0
12-04 08:37:26,32.983,14.611,51.794,0.087,0.0,0.525,0.0,2150400.0,0.0,21.0,3105947648.0,823824384.0,29455556608.0,233746432.0,6314537.0,1662475.0
12-04 08:37:27,33.304,15.525,50.390,0.087,0.0,0.694,0.0,4313088.0,0.0,40.0,3105943552.0,823767040.0,29457362944.0,232001536.0,5595253.0,1894380.0
12-04 08:37:28,32.721,15.136,51.444,0.0,0.0,0.700,0.0,2392064.0,0.0,27.0,3105890304.0,823697408.0,29458432000.0,231055360.0,5744311.0,1667493.0
12-04 08:37:29,30.993,17.637,50.086,0.086,0.0,1.199,0.0,4816896.0,0.0,60.0,3106586624.0,823558144.0,29443362816.0,245567488.0,6126763.0,1878580.0
12-04 08:37:30,33.616,15.495,49.958,0.085,0.0,0.847,0.0,2281472.0,0.0,23.0,3107328000.0,823492608.0,29443952640.0,244301824.0,5264489.0,1659876.0
12-04 08:37:31,32.580,15.117,51.520,0.0,0.0,0.782,1236992.0,2375680.0,22.0,27.0,3106119680.0,823435264.0,29447659520.0,241860608.0,4192850.0,1656515.0
12-04 08:37:32,31.861,16.653,50.552,0.085,0.0,0.850,0.0,4505600.0,0.0,48.0,3107643392.0,823369728.0,29446266880.0,241795072.0,6191953.0,1904471.0
12-04 08:37:33,31.472,15.071,52.571,0.089,0.0,0.798,0.0,2367488.0,0.0,31.0,3107753984.0,823328768.0,29444980736.0,243011584.0,5750369.0,1668128.0
12-04 08:37:34,33.391,15.478,50.435,0.0,0.0,0.696,0.0,4534272.0,0.0,50.0,3107348480.0,823287808.0,29450137600.0,238301184.0,5217737.0,1885536.0
12-04 08:37:35,31.606,16.321,51.123,0.086,0.0,0.864,0.0,2359296.0,0.0,26.0,3106467840.0,823230464.0,29452775424.0,236601344.0,4587400.0,1620892.0
12-04 08:37:36,32.031,16.233,51.128,0.0,0.0,0.608,0.0,4370432.0,0.0,40.0,3105923072.0,823160832.0,29456846848.0,233144320.0,6015420.0,1815706.0
12-04 08:37:37,33.333,16.539,49.364,0.0,0.0,0.763,0.0,2469888.0,0.0,34.0,3105558528.0,823095296.0,29458710528.0,231710720.0,5903807.0,1757893.0
12-04 08:37:38,31.771,16.146,51.476,0.087,0.0,0.521,0.0,2330624.0,0.0,26.0,3105058816.0,823017472.0,29455892480.0,235106304.0,4057117.0,1687842.0
12-04 08:37:39,32.554,15.238,51.688,0.0,0.0,0.519,0.0,3944448.0,0.0,47.0,3106123776.0,822951936.0,29458821120.0,231178240.0,5745675.0,1807337.0
12-04 08:37:40,33.075,16.537,49.785,0.0,0.0,0.603,0.0,4296704.0,0.0,35.0,3108052992.0,822865920.0,29455486976.0,232669184.0,5931791.0,1781366.0
12-04 08:37:41,33.333,14.747,51.222,0.175,0.0,0.524,0.0,2613248.0,0.0,42.0,3105079296.0,822784000.0,29457928192.0,233283584.0,5952866.0,1790465.0
12-04 08:37:42,32.062,15.598,51.733,0.0,0.0,0.607,0.0,2306048.0,0.0,25.0,3105763328.0,822661120.0,29458255872.0,232394752.0,3666039.0,1614678.0
12-04 08:37:43,31.972,15.725,51.347,0.087,0.0,0.869,0.0,4509696.0,0.0,49.0,3105136640.0,822542336.0,29460668416.0,230727680.0,6195190.0,1907771.0
12-04 08:37:44,31.316,16.404,51.754,0.0,0.0,0.526,0.0,2363392.0,0.0,28.0,3104739328.0,822452224.0,29461315584.0,230567936.0,5695338.0,1637423.0
12-04 08:37:45,31.846,15.136,51.619,0.087,0.0,1.312,0.0,4481024.0,0.0,43.0,3105693696.0,822366208.0,29463871488.0,227143680.0,6226660.0,1924174.0
12-04 08:37:46,30.815,17.742,50.679,0.0,0.0,0.764,0.0,2363392.0,0.0,27.0,3105992704.0,822235136.0,29463760896.0,227086336.0,3997149.0,1648134.0
12-04 08:37:47,31.750,15.831,51.275,0.088,0.0,1.055,0.0,2396160.0,0.0,33.0,3106029568.0,822112256.0,29462704128.0,228229120.0,5549658.0,1720358.0
12-04 08:37:48,31.158,16.623,51.436,0.087,0.0,0.696,0.0,4702208.0,0.0,53.0,3105980416.0,821850112.0,29441658880.0,249585664.0,6095709.0,1853727.0
12-04 08:37:49,23.892,13.206,55.864,6.169,0.0,0.869,0.0,188227584.0,0.0,359.0,3106746368.0,821850112.0,29456875520.0,233603072.0,5835021.0,1729294.0
12-04 08:37:50,14.666,11.149,62.007,11.750,0.0,0.429,0.0,268435456.0,0.0,511.0,3107164160.0,821714944.0,29445627904.0,244568064.0,2148590.0,1617868.0
12-04 08:37:51,19.011,11.424,60.870,7.843,0.0,0.853,0.0,220426240.0,0.0,452.0,3107155968.0,821714944.0,29460963328.0,229240832.0,8557307.0,1700530.0
12-04 08:37:52,32.674,15.563,50.989,0.0,0.0,0.774,0.0,2342912.0,0.0,27.0,3106156544.0,821583872.0,29460164608.0,231170048.0,4341338.0,1561769.0
12-04 08:37:53,30.306,17.380,51.528,0.175,0.0,0.611,0.0,4534272.0,0.0,46.0,3107676160.0,821497856.0,29460664320.0,229236736.0,6322812.0,1983196.0
12-04 08:37:54,32.989,15.590,50.818,0.0,0.0,0.603,0.0,2338816.0,0.0,29.0,3107028992.0,821391360.0,29459562496.0,231092224.0,3689359.0,1634952.0
12-04 08:37:55,31.212,16.391,51.613,0.0,0.0,0.785,28672.0,2363392.0,4.0,26.0,3105361920.0,821248000.0,29458481152.0,233984000.0,5801880.0,1698198.0
12-04 08:37:56,31.997,15.606,51.613,0.0,0.0,0.785,0.0,4481024.0,0.0,48.0,3105636352.0,821121024.0,29457838080.0,234479616.0,6069471.0,1836298.0
12-04 08:37:57,33.565,15.043,50.609,0.0,0.0,0.783,0.0,2359296.0,0.0,26.0,3107184640.0,821030912.0,29455790080.0,235069440.0,5722841.0,1657554.0
12-04 08:37:58,30.961,15.925,52.224,0.089,0.0,0.801,0.0,4481024.0,0.0,45.0,3108679680.0,820940800.0,29455831040.0,233623552.0,4635835.0,1924596.0
12-04 08:37:59,31.993,17.194,50.214,0.086,0.0,0.513,0.0,2379776.0,0.0,29.0,3107143680.0,820862976.0,29453340672.0,237727744.0,5309109.0,1649337.0
12-04 08:38:00,32.991,16.367,49.786,0.086,0.0,0.771,0.0,4493312.0,0.0,46.0,3107708928.0,820772864.0,29453172736.0,237420544.0,6134433.0,1876675.0
12-04 08:38:01,32.550,15.231,51.436,0.0,0.0,0.783,36864.0,2396160.0,5.0,28.0,3107729408.0,820686848.0,29450162176.0,240496640.0,5732088.0,1662077.0
12-04 08:38:02,33.159,16.667,49.040,0.349,0.0,0.785,98304.0,29888512.0,7.0,108.0,3109457920.0,820506624.0,29443895296.0,245215232.0,3744385.0,1662435.0
12-04 08:38:03,36.606,17.140,44.703,0.861,0.0,0.689,73728.0,70619136.0,7.0,239.0,3109208064.0,816164864.0,29380333568.0,313368576.0,6151928.0,1885978.0
12-04 08:38:04,32.453,16.610,50.170,0.0,0.0,0.767,0.0,2220032.0,0.0,21.0,3107385344.0,816164864.0,29403381760.0,292143104.0,5696228.0,1639297.0
12-04 08:38:05,34.435,16.696,47.652,0.609,0.0,0.609,16384.0,45588480.0,3.0,140.0,3107704832.0,816177152.0,29465640960.0,229552128.0,5934326.0,1766797.0
12-04 08:38:06,31.838,15.789,51.251,0.086,0.0,1.035,4096.0,7614464.0,1.0,60.0,3108458496.0,816132096.0,29422858240.0,271626240.0,3967549.0,1772404.0
12-04 08:38:07,32.616,15.835,50.516,0.0,0.0,1.033,0.0,2154496.0,0.0,19.0,3107164160.0,816132096.0,29447135232.0,248643584.0,5790462.0,1697562.0
12-04 08:38:08,32.088,16.893,50.255,0.085,0.0,0.679,0.0,4616192.0,0.0,49.0,3109081088.0,816070656.0,29445185536.0,248737792.0,6218642.0,1920577.0
12-04 08:38:09,32.124,15.889,51.295,0.086,0.0,0.604,0.0,2293760.0,0.0,30.0,3110330368.0,815906816.0,29441368064.0,251469824.0,5711412.0,1650380.0
12-04 08:38:10,31.551,15.951,51.709,0.0,0.0,0.789,28672.0,2174976.0,4.0,24.0,3108634624.0,815915008.0,29465137152.0,229388288.0,5991759.0,1771958.0
12-04 08:38:11,32.196,15.311,51.619,0.175,0.0,0.700,0.0,4521984.0,0.0,45.0,3107209216.0,815747072.0,29463019520.0,233099264.0,3876762.0,1762950.0
12-04 08:38:12,33.131,15.178,50.911,0.087,0.0,0.694,0.0,2420736.0,0.0,29.0,3108122624.0,815570944.0,29459300352.0,236081152.0,5722286.0,1660321.0
12-04 08:38:13,31.277,13.032,55.083,0.0,0.0,0.608,0.0,6692864.0,0.0,69.0,3108147200.0,815394816.0,29458976768.0,236556288.0,3365943.0,982276.0
12-04 08:38:14,32.031,12.999,54.800,0.170,0.0,0.0,0.0,6705152.0,0.0,65.0,3108163584.0,815198208.0,29457031168.0,238682112.0,441740.0,235296.0
12-04 08:38:15,32.596,12.766,54.468,0.085,0.0,0.085,0.0,6610944.0,0.0,62.0,3107692544.0,814960640.0,29455790080.0,240631808.0,1864280.0,248878.0
12-04 08:38:16,32.622,12.041,55.167,0.171,0.0,0.0,0.0,6709248.0,0.0,64.0,3108749312.0,814723072.0,29455417344.0,240185344.0,443086.0,237074.0
12-04 08:38:17,32.340,12.340,55.149,0.170,0.0,0.0,0.0,6635520.0,0.0,65.0,3110105088.0,814493696.0,29453307904.0,241168384.0,441924.0,235894.0
12-04 08:38:18,32.903,12.059,54.953,0.086,0.0,0.0,0.0,6692864.0,0.0,63.0,3109163008.0,814256128.0,29452697600.0,242958336.0,439992.0,232359.0
12-04 08:38:19,32.338,12.287,55.205,0.171,0.0,0.0,0.0,6627328.0,0.0,65.0,3110031360.0,814022656.0,29450534912.0,244486144.0,442208.0,236289.0
12-04 08:38:20,31.837,12.447,55.546,0.169,0.0,0.0,4096.0,8482816.0,1.0,74.0,3111391232.0,813785088.0,29450575872.0,243322880.0,442484.0,235195.0
12-04 08:38:21,20.101,8.831,65.013,6.056,0.0,0.0,0.0,105299968.0,0.0,227.0,3110907904.0,813785088.0,29465354240.0,229027840.0,297887.0,159450.0
12-04 08:38:22,0.084,0.501,83.124,16.291,0.0,0.0,0.0,268435456.0,0.0,510.0,3110981632.0,813785088.0,29466820608.0,227487744.0,4680.0,4747.0
12-04 08:38:23,0.251,0.586,85.021,14.142,0.0,0.0,0.0,268214272.0,0.0,545.0,3112157184.0,813555712.0,29439782912.0,253579264.0,4102.0,4368.0
12-04 08:38:24,31.058,12.969,55.802,0.085,0.0,0.085,0.0,6680576.0,0.0,70.0,3110662144.0,813555712.0,29465911296.0,228945920.0,588148.0,311299.0
12-04 08:38:25,32.152,12.014,55.748,0.086,0.0,0.0,0.0,6492160.0,0.0,62.0,3109535744.0,813314048.0,29463805952.0,232419328.0,442897.0,235540.0
12-04 08:38:26,31.130,11.913,56.783,0.174,0.0,0.0,0.0,6488064.0,0.0,62.0,3109445632.0,813096960.0,29460701184.0,235831296.0,442643.0,235366.0
12-04 08:38:27,31.421,13.099,55.308,0.171,0.0,0.0,0.0,6524928.0,0.0,65.0,3108753408.0,812851200.0,29458198528.0,239271936.0,442035.0,234657.0
12-04 08:38:28,31.310,12.316,56.288,0.087,0.0,0.0,0.0,6803456.0,0.0,68.0,3109122048.0,812650496.0,29454184448.0,243118080.0,444217.0,237981.0
12-04 08:38:29,33.305,11.102,55.337,0.256,0.0,0.0,0.0,6569984.0,0.0,67.0,3109265408.0,812474368.0,29450293248.0,247042048.0,441604.0,232878.0
12-04 08:38:30,32.373,12.458,55.0,0.169,0.0,0.0,0.0,6705152.0,0.0,68.0,3108855808.0,812294144.0,29448253440.0,249671680.0,441804.0,234589.0
12-04 08:38:31,31.897,12.414,55.690,0.0,0.0,0.0,0.0,6713344.0,0.0,64.0,3109494784.0,812105728.0,29445021696.0,252452864.0,441658.0,234561.0
12-04 08:38:32,8.681,3.319,87.830,0.085,0.0,0.085,0.0,3706880.0,0.0,38.0,3109814272.0,812105728.0,29456351232.0,240803840.0,252763.0,135840.0
12-04 08:38:33,0.084,0.251,99.665,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3109814272.0,812105728.0,29456351232.0,240803840.0,4486.0,4961.0
12-04 08:38:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109814272.0,812105728.0,29456351232.0,240803840.0,4506.0,5362.0
12-04 08:38:35,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3109806080.0,812113920.0,29456351232.0,240803840.0,3885.0,5382.0
12-04 08:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109806080.0,812113920.0,29456351232.0,240803840.0,3060.0,3612.0
12-04 08:38:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3109797888.0,812113920.0,29456359424.0,240803840.0,3411.0,4438.0
12-04 08:38:38,0.250,0.167,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3109793792.0,812113920.0,29456363520.0,240803840.0,4413.0,6508.0
12-04 08:38:39,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109793792.0,812113920.0,29456363520.0,240803840.0,1362.0,1423.0
12-04 08:38:40,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109793792.0,812113920.0,29456363520.0,240803840.0,1362.0,1423.0
12-04 08:38:41,0.084,0.418,99.248,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3109023744.0,812122112.0,29456363520.0,241565696.0,20457.0,21620.0
12-04 08:38:42,0.250,0.250,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3109019648.0,812122112.0,29456367616.0,241565696.0,2570.0,3715.0
12-04 08:38:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109015552.0,812122112.0,29456371712.0,241565696.0,2570.0,3672.0
12-04 08:38:44,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3109015552.0,812122112.0,29456371712.0,241565696.0,4003.0,6055.0
12-04 08:38:45,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109015552.0,812122112.0,29456371712.0,241565696.0,2090.0,2638.0
12-04 08:38:46,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109015552.0,812122112.0,29456371712.0,241565696.0,2233.0,2957.0
12-04 08:38:47,9.145,6.266,83.912,0.085,0.0,0.593,0.0,28672.0,0.0,4.0,3108835328.0,812134400.0,29461872640.0,236232704.0,1059557.0,999126.0
12-04 08:38:48,30.120,15.232,53.787,0.0,0.0,0.861,0.0,2387968.0,0.0,27.0,3110174720.0,811950080.0,29454020608.0,242929664.0,5787625.0,1730561.0
12-04 08:38:49,31.464,16.126,51.358,0.088,0.0,0.964,0.0,2355200.0,0.0,27.0,3109945344.0,811769856.0,29447909376.0,249450496.0,5774513.0,1717197.0
12-04 08:38:50,31.633,16.241,51.361,0.0,0.0,0.765,0.0,4325376.0,0.0,34.0,3110760448.0,811634688.0,29443342336.0,253337600.0,3860820.0,1748073.0
12-04 08:38:51,35.966,16.481,46.094,0.515,0.0,0.944,0.0,53907456.0,0.0,145.0,3111497728.0,811347968.0,29451120640.0,245108736.0,6322992.0,1985900.0
12-04 08:38:52,34.278,16.753,47.251,0.601,0.0,1.117,4096.0,48201728.0,1.0,127.0,3112968192.0,810995712.0,29365497856.0,329613312.0,5763214.0,1797048.0
12-04 08:38:53,32.791,15.753,50.599,0.086,0.0,0.771,0.0,2170880.0,0.0,22.0,3111018496.0,811003904.0,29389365248.0,307687424.0,3954396.0,1772941.0
12-04 08:38:54,32.419,15.609,50.600,0.086,0.0,1.286,0.0,4087808.0,0.0,31.0,3110039552.0,811003904.0,29414977536.0,283054080.0,5960195.0,1822975.0
12-04 08:38:55,31.501,16.405,51.309,0.0,0.0,0.785,0.0,2367488.0,0.0,31.0,3109175296.0,811003904.0,29439459328.0,259436544.0,6290761.0,2015990.0
12-04 08:38:56,31.201,15.600,51.972,0.088,0.0,1.139,0.0,2158592.0,0.0,19.0,3110445056.0,811008000.0,29461872640.0,235749376.0,5820869.0,1758760.0
12-04 08:38:57,31.061,17.084,50.906,0.0,0.0,0.949,0.0,2338816.0,0.0,25.0,3108864000.0,810856448.0,29455458304.0,243896320.0,5852449.0,1776267.0
12-04 08:38:58,30.981,17.040,49.656,1.291,0.0,1.033,0.0,53743616.0,0.0,146.0,3110051840.0,810721280.0,29450178560.0,248123392.0,6412328.0,2047596.0
12-04 08:38:59,16.824,10.472,59.485,12.275,0.0,0.944,4096.0,266412032.0,1.0,509.0,3110129664.0,810733568.0,29462700032.0,235511808.0,4294657.0,1748038.0
12-04 08:39:00,25.974,13.593,56.623,3.117,0.0,0.693,0.0,114339840.0,0.0,234.0,3110486016.0,810594304.0,29450280960.0,247713792.0,7194558.0,1682222.0
12-04 08:39:01,32.014,16.437,50.688,0.086,0.0,0.775,0.0,4562944.0,0.0,45.0,3110215680.0,810442752.0,29443870720.0,254545920.0,6356877.0,2047528.0
12-04 08:39:02,32.061,16.624,50.382,0.085,0.0,0.848,0.0,2150400.0,0.0,19.0,3110166528.0,810442752.0,29467369472.0,231096320.0,5818273.0,1759115.0
12-04 08:39:03,33.618,14.676,50.939,0.0,0.0,0.768,0.0,2383872.0,0.0,26.0,3109879808.0,810283008.0,29459746816.0,239165440.0,1725195.0,1708207.0
12-04 08:39:04,31.298,16.767,50.731,0.0,0.0,1.204,4096.0,4472832.0,1.0,41.0,3109789696.0,810123264.0,29453910016.0,245252096.0,3732730.0,2026416.0
12-04 08:39:05,32.143,15.505,51.307,0.087,0.0,0.958,0.0,2490368.0,0.0,38.0,3110293504.0,809984000.0,29445378048.0,253419520.0,5957330.0,1822188.0
12-04 08:39:06,32.622,15.884,50.384,0.085,0.0,1.025,0.0,2166784.0,0.0,19.0,3109130240.0,809984000.0,29469155328.0,230805504.0,7882226.0,1802146.0
12-04 08:39:07,30.948,16.897,51.207,0.0,0.0,0.948,0.0,2400256.0,0.0,29.0,3109793792.0,809836544.0,29462138880.0,237305856.0,5997250.0,1853178.0
12-04 08:39:08,32.171,16.042,50.741,0.0,0.0,1.046,0.0,4489216.0,0.0,46.0,3111706624.0,809689088.0,29454217216.0,243462144.0,8328261.0,2029959.0
12-04 08:39:09,32.479,15.897,50.684,0.0,0.0,0.940,0.0,2408448.0,0.0,27.0,3112136704.0,809533440.0,29445042176.0,252362752.0,5815915.0,1755581.0
12-04 08:39:10,31.955,16.451,50.646,0.0,0.0,0.947,0.0,2150400.0,0.0,19.0,3111092224.0,809533440.0,29468254208.0,230195200.0,5858244.0,1786411.0
12-04 08:39:11,30.044,16.564,52.070,0.264,0.0,1.057,0.0,3936256.0,0.0,47.0,3109007360.0,809398272.0,29461491712.0,239177728.0,6328088.0,2032285.0
12-04 08:39:12,32.305,16.024,50.557,0.086,0.0,1.028,0.0,2375680.0,0.0,27.0,3109793792.0,809254912.0,29452095488.0,247930880.0,5835464.0,1759444.0
12-04 08:39:13,30.609,16.783,51.565,0.0,0.0,1.043,0.0,4370432.0,0.0,39.0,3111395328.0,809111552.0,29446144000.0,252424192.0,6032032.0,1881650.0
12-04 08:39:14,31.743,16.392,51.084,0.0,0.0,0.781,12288.0,5529600.0,3.0,37.0,3110768640.0,809119744.0,29468286976.0,230899712.0,4198532.0,1961565.0
12-04 08:39:15,31.814,16.681,50.731,0.086,0.0,0.688,0.0,2371584.0,0.0,29.0,3110162432.0,808976384.0,29459595264.0,240340992.0,5742167.0,1693541.0
12-04 08:39:16,32.313,16.497,50.425,0.085,0.0,0.680,0.0,4284416.0,0.0,33.0,3108925440.0,808833024.0,29453406208.0,247910400.0,5963288.0,1845432.0
12-04 08:39:17,31.556,16.084,51.486,0.0,0.0,0.874,0.0,2633728.0,0.0,42.0,3111043072.0,808697856.0,29445140480.0,254193664.0,6396796.0,2076274.0
12-04 08:39:18,32.391,16.624,49.957,0.257,0.0,0.771,0.0,15552512.0,0.0,58.0,3111976960.0,808558592.0,29444796416.0,253743104.0,5814513.0,1753090.0
12-04 08:39:19,34.332,17.123,46.661,0.514,0.0,1.370,4096.0,37969920.0,1.0,101.0,3110322176.0,808411136.0,29423284224.0,277057536.0,5818603.0,1764075.0
12-04 08:39:20,32.759,15.603,50.690,0.0,0.0,0.948,0.0,4206592.0,0.0,34.0,3110666240.0,808411136.0,29449986048.0,250011648.0,6147224.0,1936401.0
12-04 08:39:21,33.304,15.311,50.692,0.0,0.0,0.692,45056.0,2277376.0,7.0,26.0,3108597760.0,808411136.0,29474459648.0,227606528.0,6186094.0,1945302.0
12-04 08:39:22,31.561,16.552,50.943,0.086,0.0,0.858,0.0,2359296.0,0.0,26.0,3109875712.0,808263680.0,29464289280.0,236646400.0,3816793.0,1754044.0
12-04 08:39:23,32.272,16.179,50.688,0.172,0.0,0.688,0.0,2383872.0,0.0,27.0,3110146048.0,808124416.0,29454766080.0,246038528.0,5963750.0,1840061.0
12-04 08:39:24,32.641,16.277,50.043,0.0,0.0,1.039,0.0,4501504.0,0.0,45.0,3110432768.0,807976960.0,29447606272.0,253059072.0,6391702.0,2065752.0
12-04 08:39:25,32.847,15.094,51.201,0.086,0.0,0.772,0.0,2179072.0,0.0,20.0,3110612992.0,807976960.0,29470466048.0,230019072.0,5803469.0,1757103.0
12-04 08:39:26,32.710,16.313,49.958,0.0,0.0,1.020,0.0,2371584.0,0.0,25.0,3111055360.0,807829504.0,29461127168.0,239063040.0,5790611.0,1726531.0
12-04 08:39:27,32.031,15.365,50.868,0.087,0.0,1.649,0.0,4505600.0,0.0,43.0,3109171200.0,807682048.0,29454544896.0,247676928.0,6428764.0,2097195.0
12-04 08:39:28,32.472,16.021,50.388,0.0,0.0,1.120,0.0,2371584.0,0.0,25.0,3111620608.0,807534592.0,29443641344.0,256278528.0,5926368.0,1821767.0
12-04 08:39:29,32.211,15.717,51.123,0.0,0.0,0.950,0.0,2174976.0,0.0,22.0,3110207488.0,807542784.0,29467467776.0,233857024.0,5776242.0,1717308.0
12-04 08:39:30,22.213,14.669,54.065,8.215,0.0,0.838,0.0,220995584.0,0.0,423.0,3110936576.0,807395328.0,29451268096.0,249475072.0,4195429.0,1965926.0
12-04 08:39:31,17.927,11.045,58.624,11.555,0.0,0.850,196608.0,272736256.0,5.0,534.0,3110096896.0,807395328.0,29464997888.0,236584960.0,2294695.0,1752766.0
12-04 08:39:32,21.899,13.003,45.252,19.162,0.0,0.684,1236992.0,184131584.0,22.0,371.0,3112067072.0,807260160.0,29448011776.0,251736064.0,7394407.0,1780914.0
12-04 08:39:33,32.855,15.709,50.0,0.084,0.0,1.351,0.0,2154496.0,0.0,19.0,3110060032.0,807260160.0,29472141312.0,229613568.0,1682809.0,1684432.0
12-04 08:39:34,32.245,16.918,49.581,0.0,0.0,1.256,0.0,4505600.0,0.0,43.0,3111030784.0,807223296.0,29463126016.0,237694976.0,4264110.0,2048527.0
12-04 08:39:35,32.437,15.265,51.518,0.087,0.0,0.694,0.0,2433024.0,0.0,33.0,3110989824.0,807084032.0,29452984320.0,248016896.0,6071702.0,1697813.0
12-04 08:39:36,33.020,15.483,50.299,0.0,0.0,1.198,0.0,2351104.0,0.0,25.0,3111899136.0,806936576.0,29442326528.0,257912832.0,7826149.0,1771304.0
12-04 08:39:37,32.176,17.189,49.111,0.085,0.0,1.439,0.0,4210688.0,0.0,34.0,3111174144.0,806936576.0,29468151808.0,232812544.0,8139447.0,1921687.0
12-04 08:39:38,33.019,15.780,50.343,0.086,0.0,0.772,0.0,2494464.0,0.0,30.0,3109617664.0,806789120.0,29458866176.0,243802112.0,8088054.0,1870508.0
12-04 08:39:39,31.759,15.223,52.143,0.0,0.0,0.875,0.0,2347008.0,0.0,24.0,3112083456.0,806649856.0,29446729728.0,253612032.0,5867532.0,1783317.0
12-04 08:39:40,32.910,16.582,49.746,0.0,0.0,0.761,0.0,2146304.0,0.0,19.0,3110744064.0,806649856.0,29470953472.0,230727680.0,5901679.0,1789711.0
12-04 08:39:41,31.763,16.056,51.222,0.0,0.0,0.960,0.0,4546560.0,0.0,47.0,3110719488.0,806514688.0,29462384640.0,239456256.0,6433537.0,2083508.0
12-04 08:39:42,31.624,17.265,50.171,0.085,0.0,0.855,0.0,2351104.0,0.0,24.0,3112407040.0,806367232.0,29450756096.0,249544704.0,5837377.0,1767387.0
12-04 08:39:43,32.476,16.110,50.557,0.086,0.0,0.771,0.0,2367488.0,0.0,25.0,3111956480.0,806219776.0,29440958464.0,259940352.0,5808129.0,1752324.0
12-04 08:39:44,30.803,17.801,50.611,0.0,0.0,0.785,0.0,4304896.0,0.0,38.0,3111108608.0,806219776.0,29466218496.0,235528192.0,6332304.0,2036221.0
12-04 08:39:45,33.081,16.709,49.202,0.084,0.0,0.924,0.0,2342912.0,0.0,25.0,3111424000.0,806072320.0,29455609856.0,245968896.0,5958598.0,1828173.0
12-04 08:39:46,31.480,16.766,50.898,0.0,0.0,0.855,4096.0,2371584.0,1.0,25.0,3113435136.0,805920768.0,29443178496.0,256540672.0,5862324.0,1783826.0
12-04 08:39:47,31.130,16.261,51.565,0.087,0.0,0.957,0.0,2183168.0,0.0,22.0,3111911424.0,805928960.0,29467058176.0,234176512.0,3974639.0,1833230.0
12-04 08:39:48,33.391,15.703,49.871,0.086,0.0,0.949,0.0,4513792.0,0.0,44.0,3111739392.0,805765120.0,29458030592.0,243539968.0,6336718.0,2023188.0
12-04 08:39:49,32.509,16.382,49.744,0.085,0.0,1.280,0.0,8040448.0,0.0,38.0,3113119744.0,805601280.0,29449506816.0,250847232.0,5763974.0,1733924.0
12-04 08:39:50,37.468,16.907,43.755,0.850,0.0,1.020,0.0,78430208.0,0.0,180.0,3114340352.0,805199872.0,29458489344.0,241045504.0,5806740.0,1745830.0
12-04 08:39:51,31.658,17.284,49.735,0.265,0.0,1.058,4096.0,23023616.0,1.0,77.0,3112079360.0,805117952.0,29387132928.0,314744832.0,6016410.0,1861583.0
12-04 08:39:52,32.017,16.824,50.215,0.0,0.0,0.944,0.0,2297856.0,0.0,27.0,3113357312.0,805117952.0,29409566720.0,291033088.0,6403396.0,2066303.0
12-04 08:39:53,31.364,16.507,51.260,0.087,0.0,0.782,0.0,2162688.0,0.0,21.0,3111694336.0,805126144.0,29434175488.0,268079104.0,5821960.0,1746641.0
12-04 08:39:54,31.628,16.454,51.236,0.0,0.0,0.682,0.0,2166784.0,0.0,22.0,3112112128.0,805126144.0,29457088512.0,244748288.0,3859010.0,1761565.0
12-04 08:39:55,30.146,17.313,51.163,0.086,0.0,1.292,0.0,4448256.0,0.0,42.0,3111862272.0,804970496.0,29447577600.0,254664704.0,6134816.0,1921578.0
12-04 08:39:56,33.646,15.542,50.043,0.0,0.0,0.769,0.0,2637824.0,0.0,43.0,3112304640.0,804974592.0,29471162368.0,230633472.0,6189874.0,1956054.0
12-04 08:39:57,32.827,16.203,50.127,0.0,0.0,0.844,0.0,2371584.0,0.0,25.0,3111403520.0,804810752.0,29459079168.0,243781632.0,5914073.0,1805589.0
12-04 08:39:58,32.355,16.221,50.733,0.086,0.0,0.604,0.0,2383872.0,0.0,26.0,3112607744.0,804646912.0,29447819264.0,254001152.0,5670443.0,1689537.0
12-04 08:39:59,31.169,16.710,50.909,0.173,0.0,1.039,0.0,4325376.0,0.0,41.0,3112407040.0,804655104.0,29472833536.0,229179392.0,6488443.0,2099756.0
12-04 08:40:00,32.586,16.207,50.690,0.0,0.0,0.517,0.0,2355200.0,0.0,23.0,3112865792.0,804491264.0,29460840448.0,240877568.0,5837839.0,1757044.0
12-04 08:40:01,32.350,15.438,51.258,0.0,0.0,0.954,0.0,2363392.0,0.0,25.0,3112902656.0,804327424.0,29449216000.0,252628992.0,5825476.0,1760468.0
12-04 08:40:02,31.629,16.551,48.960,2.080,0.0,0.780,0.0,146767872.0,0.0,293.0,3112468480.0,804327424.0,29472083968.0,230195200.0,4840541.0,1854910.0
12-04 08:40:03,18.010,12.607,52.401,16.295,0.0,0.686,0.0,273678336.0,0.0,520.0,3112886272.0,804163584.0,29450657792.0,251367424.0,3678176.0,1876102.0
12-04 08:40:04,16.408,12.435,55.009,15.371,0.0,0.777,0.0,262479872.0,0.0,541.0,3112869888.0,804163584.0,29466714112.0,235327488.0,2514746.0,1813643.0
12-04 08:40:05,32.644,16.021,50.388,0.172,0.0,0.775,0.0,2387968.0,0.0,27.0,3113463808.0,804007936.0,29455085568.0,246517760.0,8879929.0,1796178.0
12-04 08:40:06,31.990,16.724,50.772,0.0,0.0,0.515,0.0,2367488.0,0.0,25.0,3115622400.0,803844096.0,29441400832.0,258207744.0,1688762.0,1681106.0
12-04 08:40:07,29.956,16.916,52.159,0.088,0.0,0.881,0.0,4259840.0,0.0,35.0,3115843584.0,803844096.0,29467856896.0,231530496.0,3167168.0,1996902.0
12-04 08:40:08,31.261,16.375,51.664,0.088,0.0,0.613,0.0,2408448.0,0.0,26.0,3114983424.0,803594240.0,29455327232.0,245170176.0,3892517.0,1796208.0
12-04 08:40:09,31.464,15.600,51.972,0.0,0.0,0.964,0.0,2392064.0,0.0,26.0,3115687936.0,803340288.0,29443465216.0,256581632.0,9742770.0,1666498.0
12-04 08:40:10,32.710,16.653,49.873,0.0,0.0,0.765,0.0,4194304.0,0.0,32.0,3112939520.0,803340288.0,29468594176.0,234201088.0,8118557.0,1922830.0
12-04 08:40:11,32.470,15.717,50.864,0.0,0.0,0.950,0.0,2482176.0,0.0,31.0,3113365504.0,803094528.0,29455970304.0,246644736.0,6376873.0,2063871.0
12-04 08:40:12,32.348,15.826,51.043,0.0,0.0,0.783,0.0,2371584.0,0.0,25.0,3115073536.0,802914304.0,29443276800.0,257810432.0,7873717.0,1791995.0
12-04 08:40:13,31.343,16.242,51.449,0.088,0.0,0.878,0.0,2158592.0,0.0,19.0,3113648128.0,802914304.0,29466824704.0,235687936.0,5749663.0,1690763.0
12-04 08:40:14,31.049,17.693,50.564,0.087,0.0,0.607,0.0,4509696.0,0.0,42.0,3113881600.0,802746368.0,29455650816.0,246796288.0,7028087.0,2069091.0
12-04 08:40:15,31.414,16.492,51.483,0.0,0.0,0.611,0.0,2371584.0,0.0,26.0,3115999232.0,802529280.0,29444067328.0,256479232.0,5215694.0,1749325.0
12-04 08:40:16,31.481,15.873,51.852,0.0,0.0,0.794,0.0,2158592.0,0.0,19.0,3113926656.0,802529280.0,29467648000.0,234971136.0,5873143.0,1784507.0
12-04 08:40:17,31.477,17.046,50.295,0.253,0.0,0.928,0.0,4419584.0,0.0,40.0,3113414656.0,802291712.0,29456347136.0,247021568.0,5990035.0,1834575.0
12-04 08:40:18,32.849,15.997,50.214,0.0,0.0,0.941,0.0,2494464.0,0.0,32.0,3114840064.0,802123776.0,29442531328.0,259579904.0,6276568.0,1986888.0
12-04 08:40:19,32.784,15.351,51.344,0.0,0.0,0.520,0.0,2162688.0,0.0,20.0,3113345024.0,802123776.0,29466947584.0,236658688.0,5776406.0,1712408.0
12-04 08:40:20,31.424,16.146,51.736,0.087,0.0,0.608,0.0,2412544.0,0.0,26.0,3115212800.0,801955840.0,29452980224.0,248926208.0,5914803.0,1811095.0
12-04 08:40:21,30.514,16.565,51.874,0.0,0.0,1.046,0.0,4403200.0,0.0,38.0,3115319296.0,801787904.0,29440913408.0,261054464.0,6082907.0,1893266.0
12-04 08:40:22,32.409,15.945,50.867,0.0,0.0,0.780,0.0,2277376.0,0.0,25.0,3114991616.0,801792000.0,29465042944.0,237248512.0,6235625.0,1979387.0
12-04 08:40:23,31.661,16.436,51.298,0.087,0.0,0.519,0.0,2375680.0,0.0,26.0,3115659264.0,801632256.0,29451345920.0,250437632.0,5266704.0,1762194.0
12-04 08:40:24,31.493,17.084,50.820,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,3114958848.0,801632256.0,29474430976.0,228052992.0,4390448.0,1754732.0
12-04 08:40:25,31.332,15.753,51.958,0.174,0.0,0.783,0.0,4521984.0,0.0,44.0,3114696704.0,801464320.0,29462736896.0,240177152.0,6456969.0,2088700.0
12-04 08:40:26,32.003,15.698,51.344,0.0,0.0,0.954,0.0,2367488.0,0.0,25.0,3115433984.0,801292288.0,29450072064.0,252276736.0,5767640.0,1684584.0
12-04 08:40:27,30.928,17.096,51.031,0.086,0.0,0.859,4096.0,2154496.0,1.0,19.0,3114745856.0,801292288.0,29473013760.0,230023168.0,5842121.0,1794664.0
12-04 08:40:28,31.515,16.797,50.563,0.0,0.0,1.126,0.0,4411392.0,0.0,37.0,3113517056.0,800862208.0,29461700608.0,242995200.0,6017146.0,1864706.0
12-04 08:40:29,32.594,15.785,50.768,0.085,0.0,0.768,0.0,2498560.0,0.0,33.0,3114921984.0,800256000.0,29448171520.0,255725568.0,4394603.0,2004427.0
12-04 08:40:30,31.944,15.885,51.476,0.0,0.0,0.694,0.0,2162688.0,0.0,22.0,3113496576.0,800256000.0,29472276480.0,233046016.0,5686646.0,1732991.0
12-04 08:40:31,31.699,16.200,51.138,0.0,0.0,0.963,0.0,2371584.0,0.0,26.0,3112833024.0,799207424.0,29459783680.0,247250944.0,5820489.0,1755857.0
12-04 08:40:32,31.795,17.521,49.915,0.085,0.0,0.684,0.0,4546560.0,0.0,46.0,3115454464.0,798011392.0,29448404992.0,257204224.0,6481440.0,2104939.0
12-04 08:40:33,31.690,15.669,51.937,0.0,0.0,0.704,0.0,2154496.0,0.0,20.0,3114692608.0,798011392.0,29472075776.0,234295296.0,5826595.0,1757835.0
12-04 08:40:34,32.155,16.034,50.0,0.862,0.0,0.948,0.0,68608000.0,0.0,152.0,3116298240.0,796815360.0,29458894848.0,247066624.0,5825403.0,1761507.0
12-04 08:40:35,20.385,13.211,55.118,10.499,0.0,0.787,0.0,271601664.0,0.0,516.0,3115327488.0,796823552.0,29474697216.0,232226816.0,4642910.0,1957370.0
12-04 08:40:36,16.464,10.572,59.359,12.998,0.0,0.607,0.0,268435456.0,0.0,508.0,3116089344.0,795631616.0,29450801152.0,256552960.0,1794987.0,1748621.0
12-04 08:40:37,27.265,14.024,55.749,2.091,0.0,0.871,0.0,75431936.0,0.0,181.0,3114536960.0,795631616.0,29474832384.0,234074112.0,5272791.0,1681690.0
12-04 08:40:38,33.161,15.504,50.560,0.0,0.0,0.775,0.0,2482176.0,0.0,31.0,3114631168.0,794800128.0,29461016576.0,248627200.0,2530107.0,1895033.0
12-04 08:40:39,31.461,16.422,51.340,0.086,0.0,0.691,0.0,2371584.0,0.0,25.0,3116392448.0,793681920.0,29448151040.0,260849664.0,3808649.0,1746986.0
12-04 08:40:40,31.325,17.298,50.602,0.086,0.0,0.688,0.0,2203648.0,0.0,25.0,3115503616.0,793690112.0,29473001472.0,236879872.0,5934920.0,1820977.0
12-04 08:40:41,31.779,16.667,50.086,0.173,0.0,1.295,0.0,4493312.0,0.0,41.0,3114119168.0,792498176.0,29460840448.0,251617280.0,10426274.0,2075530.0
12-04 08:40:42,32.082,17.235,50.171,0.0,0.0,0.512,0.0,2179072.0,0.0,20.0,3115094016.0,792498176.0,29483528192.0,227954688.0,6610476.0,1733835.0
12-04 08:40:43,34.682,16.265,47.676,0.344,0.0,1.033,0.0,37568512.0,0.0,110.0,3115098112.0,790568960.0,29463089152.0,250318848.0,7032766.0,1764971.0
12-04 08:40:44,32.729,16.753,49.136,0.173,0.0,1.209,4096.0,20418560.0,1.0,70.0,3115397120.0,790589440.0,29455728640.0,257359872.0,8127874.0,1903434.0
12-04 08:40:45,32.170,16.596,50.128,0.085,0.0,1.021,0.0,2281472.0,0.0,25.0,3115827200.0,790609920.0,29479768064.0,232869888.0,6292823.0,1993931.0
12-04 08:40:46,32.048,16.538,50.214,0.086,0.0,1.114,0.0,2383872.0,0.0,26.0,3116044288.0,789565440.0,29466411008.0,247054336.0,5820764.0,1749898.0
12-04 08:40:47,30.957,14.696,53.391,0.174,0.0,0.783,0.0,5640192.0,0.0,63.0,3116732416.0,788975616.0,29457502208.0,255864832.0,5579453.0,1220728.0
12-04 08:40:48,34.349,13.621,51.184,0.846,0.0,0.0,0.0,60248064.0,0.0,174.0,3116675072.0,786964480.0,29455941632.0,259493888.0,440910.0,234765.0
12-04 08:40:49,34.303,13.259,51.326,1.027,0.0,0.086,36864.0,57106432.0,4.0,166.0,3119267840.0,786579456.0,29393285120.0,319942656.0,1519596.0,246766.0
12-04 08:40:50,32.614,11.648,55.651,0.086,0.0,0.0,0.0,6471680.0,0.0,57.0,3117064192.0,786599936.0,29420765184.0,294645760.0,442394.0,236498.0
12-04 08:40:51,33.589,11.253,55.072,0.085,0.0,0.0,16384.0,6475776.0,1.0,58.0,3116204032.0,786649088.0,29446844416.0,269377536.0,443623.0,237179.0
12-04 08:40:52,31.858,11.979,55.903,0.260,0.0,0.0,0.0,6467584.0,0.0,59.0,3115765760.0,786669568.0,29475323904.0,241315840.0,440299.0,232871.0
12-04 08:40:53,31.976,12.977,54.877,0.085,0.0,0.085,0.0,6737920.0,0.0,68.0,3116687360.0,786333696.0,29462876160.0,253177856.0,443002.0,237795.0
12-04 08:40:54,31.574,12.681,55.660,0.085,0.0,0.0,0.0,6664192.0,0.0,64.0,3119190016.0,785199104.0,29452681216.0,262004736.0,441814.0,235409.0
12-04 08:40:55,33.020,11.805,55.090,0.086,0.0,0.0,0.0,6459392.0,0.0,59.0,3117150208.0,785272832.0,29479419904.0,237232128.0,440908.0,234251.0
12-04 08:40:56,33.950,11.849,54.034,0.168,0.0,0.0,12288.0,6701056.0,2.0,63.0,3116175360.0,784121856.0,29469769728.0,249008128.0,441501.0,234922.0
12-04 08:40:57,31.557,12.606,55.668,0.169,0.0,0.0,0.0,8593408.0,0.0,71.0,3117887488.0,782913536.0,29460533248.0,257740800.0,441560.0,235143.0
12-04 08:40:58,32.189,11.588,56.052,0.172,0.0,0.0,0.0,6692864.0,0.0,71.0,3116335104.0,782950400.0,29488181248.0,231608320.0,587490.0,311716.0
12-04 08:40:59,33.078,11.935,54.987,0.0,0.0,0.0,0.0,6524928.0,0.0,61.0,3118125056.0,782249984.0,29489967104.0,228732928.0,441060.0,234184.0
12-04 08:41:00,31.776,13.764,54.206,0.170,0.0,0.085,0.0,6725632.0,0.0,70.0,3117834240.0,781012992.0,29478862848.0,241364992.0,442398.0,235714.0
12-04 08:41:01,30.809,12.359,56.658,0.174,0.0,0.0,0.0,6574080.0,0.0,59.0,3118411776.0,780165120.0,29479387136.0,241111040.0,444174.0,237851.0
12-04 08:41:02,31.682,12.724,55.508,0.085,0.0,0.0,0.0,6746112.0,0.0,67.0,3118428160.0,778940416.0,29468299264.0,253407232.0,441387.0,234916.0
12-04 08:41:03,31.493,12.425,55.910,0.173,0.0,0.0,0.0,6483968.0,0.0,59.0,3118292992.0,778964992.0,29494996992.0,226820096.0,441786.0,235607.0
12-04 08:41:04,31.359,11.847,56.707,0.087,0.0,0.0,0.0,6586368.0,0.0,63.0,3117486080.0,778194944.0,29496590336.0,226803712.0,460250.0,254141.0
12-04 08:41:05,32.391,11.654,55.784,0.171,0.0,0.0,0.0,6832128.0,0.0,74.0,3119865856.0,776159232.0,29460111360.0,262938624.0,441982.0,235082.0
12-04 08:41:06,33.076,11.568,55.099,0.171,0.0,0.086,0.0,7090176.0,0.0,78.0,3118645248.0,776196096.0,29487927296.0,236306432.0,476390.0,254264.0
12-04 08:41:07,1.594,1.426,83.473,13.507,0.0,0.0,0.0,251965440.0,0.0,471.0,3118678016.0,776196096.0,29492719616.0,231481344.0,5243.0,6066.0
12-04 08:41:08,0.167,0.586,85.941,13.305,0.0,0.0,4096.0,268611584.0,1.0,466.0,3118665728.0,776200192.0,29492727808.0,231481344.0,3239.0,4005.0
12-04 08:41:09,18.713,8.637,68.755,3.895,0.0,0.0,0.0,113668096.0,0.0,226.0,3119067136.0,775426048.0,29481115648.0,243466240.0,295502.0,157486.0
12-04 08:41:10,31.768,12.041,56.020,0.171,0.0,0.0,0.0,6733824.0,0.0,67.0,3117985792.0,774221824.0,29471940608.0,254926848.0,443422.0,237488.0
12-04 08:41:11,31.900,11.436,56.578,0.086,0.0,0.0,0.0,8617984.0,0.0,77.0,3117039616.0,774254592.0,29498302464.0,229478400.0,605933.0,329739.0
12-04 08:41:12,30.723,11.876,57.143,0.172,0.0,0.086,0.0,6578176.0,0.0,61.0,3117420544.0,773484544.0,29499060224.0,229109760.0,443130.0,237288.0
12-04 08:41:13,34.518,12.944,51.946,0.592,0.0,0.0,0.0,31981568.0,0.0,124.0,3120148480.0,771538944.0,29484810240.0,242577408.0,443041.0,235225.0
12-04 08:41:14,36.269,12.263,50.086,1.382,0.0,0.0,4096.0,80531456.0,1.0,214.0,3121106944.0,769081344.0,29500678144.0,228208640.0,294431.0,156731.0
12-04 08:41:15,31.928,12.651,55.077,0.344,0.0,0.0,180224.0,15147008.0,7.0,97.0,3119583232.0,768339968.0,29408137216.0,323014656.0,588633.0,313640.0
12-04 08:41:16,4.770,2.259,92.971,0.0,0.0,0.0,0.0,1228800.0,0.0,18.0,3120476160.0,768339968.0,29413593088.0,316665856.0,81041.0,46101.0
12-04 08:41:17,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3120476160.0,768339968.0,29413593088.0,316665856.0,3601.0,4691.0
12-04 08:41:18,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3120472064.0,768339968.0,29413597184.0,316665856.0,2644.0,3722.0
12-04 08:41:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3120467968.0,768339968.0,29413601280.0,316665856.0,1202.0,1266.0
12-04 08:41:20,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3120467968.0,768339968.0,29413601280.0,316665856.0,3638.0,4011.0
12-04 08:41:21,0.167,0.250,99.416,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,3120459776.0,768348160.0,29413601280.0,316665856.0,6697.0,7724.0
12-04 08:41:22,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3120455680.0,768348160.0,29413605376.0,316665856.0,3768.0,4146.0
12-04 08:41:23,22.049,12.760,64.583,0.0,0.0,0.608,0.0,0.0,0.0,0.0,3119067136.0,768348160.0,29428453376.0,303206400.0,3625607.0,1683743.0
12-04 08:41:24,31.624,16.154,51.282,0.0,0.0,0.940,0.0,2162688.0,0.0,20.0,3118243840.0,768360448.0,29451358208.0,281112576.0,3794205.0,1769635.0
12-04 08:41:25,31.507,16.267,51.027,0.086,0.0,1.113,0.0,4186112.0,0.0,32.0,3118317568.0,768393216.0,29476814848.0,255549440.0,6202599.0,1976479.0
12-04 08:41:26,32.103,15.966,50.730,0.086,0.0,1.116,0.0,2281472.0,0.0,25.0,3118428160.0,768405504.0,29499969536.0,232271872.0,8422067.0,2133601.0
12-04 08:41:27,32.381,14.892,51.948,0.087,0.0,0.693,0.0,2301952.0,0.0,27.0,3117867008.0,767619072.0,29499191296.0,234397696.0,3925991.0,1847348.0
12-04 08:41:28,32.449,16.010,50.856,0.0,0.0,0.685,0.0,2293760.0,0.0,25.0,3120496640.0,766824448.0,29496037376.0,235716608.0,5941071.0,1860998.0
12-04 08:41:29,31.939,16.823,50.384,0.0,0.0,0.854,0.0,2473984.0,0.0,30.0,3119570944.0,765587456.0,29481361408.0,252555264.0,5970459.0,1887362.0
12-04 08:41:30,32.222,16.154,50.769,0.085,0.0,0.769,0.0,5402624.0,0.0,32.0,3118690304.0,765612032.0,29504958464.0,229814272.0,6066675.0,1926415.0
12-04 08:41:31,29.597,17.426,51.664,0.0,0.0,1.313,0.0,4464640.0,0.0,40.0,3119407104.0,764375040.0,29491314688.0,243978240.0,6144341.0,1979065.0
12-04 08:41:32,32.219,16.110,50.900,0.086,0.0,0.686,782336.0,2473984.0,8.0,32.0,3119734784.0,763150336.0,29477572608.0,258617344.0,6545059.0,2175381.0
12-04 08:41:33,33.531,15.241,50.296,0.085,0.0,0.847,0.0,2166784.0,0.0,21.0,3118940160.0,763158528.0,29501243392.0,235732992.0,5982332.0,1909553.0
12-04 08:41:34,32.570,16.455,50.042,0.0,0.0,0.933,0.0,2400256.0,0.0,25.0,3118231552.0,761929728.0,29486608384.0,252305408.0,5980988.0,1896837.0
12-04 08:41:35,31.962,16.538,50.557,0.0,0.0,0.943,0.0,2150400.0,0.0,20.0,3119366144.0,761946112.0,29510217728.0,227545088.0,5982782.0,1900136.0
12-04 08:41:36,33.588,18.537,46.684,0.425,0.0,0.765,0.0,41807872.0,0.0,111.0,3120119808.0,759975936.0,29503827968.0,235151360.0,6029443.0,1908412.0
12-04 08:41:37,31.760,17.167,49.700,0.258,0.0,1.116,8192.0,18644992.0,1.0,74.0,3119423488.0,758775808.0,29454516224.0,286359552.0,5997296.0,1909206.0
12-04 08:41:38,31.513,17.227,50.0,0.0,0.0,1.261,0.0,2158592.0,0.0,19.0,3120160768.0,758779904.0,29476683776.0,263450624.0,6335303.0,2074316.0
12-04 08:41:39,31.726,17.090,50.0,0.085,0.0,1.100,0.0,2281472.0,0.0,27.0,3119476736.0,758792192.0,29501587456.0,239218688.0,6348157.0,2085669.0
12-04 08:41:40,32.100,16.265,50.775,0.086,0.0,0.775,0.0,2400256.0,0.0,24.0,3119337472.0,757534720.0,29486080000.0,256122880.0,5985396.0,1895529.0
12-04 08:41:41,32.383,15.717,51.123,0.0,0.0,0.777,0.0,2158592.0,0.0,20.0,3112456192.0,757534720.0,29509771264.0,239312896.0,5964528.0,1891420.0
12-04 08:41:42,31.826,16.0,51.652,0.0,0.0,0.522,0.0,2191360.0,0.0,21.0,3114729472.0,756654080.0,29504995328.0,242696192.0,6040603.0,1922551.0
12-04 08:41:43,31.250,16.667,51.042,0.0,0.0,1.042,0.0,4210688.0,0.0,30.0,3115720704.0,755843072.0,29505466368.0,242044928.0,6071233.0,1946218.0
12-04 08:41:44,8.960,5.072,73.795,11.834,0.0,0.338,4096.0,236376064.0,1.0,470.0,3115548672.0,755605504.0,29503700992.0,244219904.0,3379748.0,1554498.0
12-04 08:41:45,4.271,2.513,77.638,15.410,0.0,0.168,4096.0,267415552.0,1.0,505.0,3114680320.0,755617792.0,29506342912.0,242434048.0,696070.0,1217715.0
12-04 08:41:46,24.091,10.397,61.454,3.550,0.0,0.507,0.0,88866816.0,0.0,175.0,3115376640.0,755621888.0,29521657856.0,226418688.0,3051630.0,1444741.0
12-04 08:41:47,30.782,19.133,48.554,0.0,0.0,1.531,0.0,2330624.0,0.0,23.0,3123916800.0,753999872.0,29494300672.0,246857728.0,4336077.0,1851617.0
12-04 08:41:48,30.730,15.622,52.961,0.0,0.0,0.687,0.0,262144.0,0.0,11.0,3125571584.0,753430528.0,29497229312.0,242843648.0,11909538.0,2541037.0
12-04 08:41:49,30.051,17.827,50.594,0.0,0.0,1.528,0.0,2068480.0,0.0,16.0,3122823168.0,752975872.0,29506420736.0,236855296.0,5590161.0,1993076.0
12-04 08:41:50,32.554,16.190,50.476,0.0,0.0,0.779,0.0,2314240.0,0.0,22.0,3123568640.0,752033792.0,29498847232.0,244625408.0,9989859.0,2115492.0
12-04 08:41:51,32.024,16.567,50.811,0.085,0.0,0.512,0.0,2318336.0,0.0,26.0,3123838976.0,751484928.0,29504241664.0,239509504.0,6494498.0,2141728.0
12-04 08:41:52,30.996,16.450,51.688,0.0,0.0,0.866,0.0,122880.0,0.0,6.0,3123392512.0,751251456.0,29516083200.0,228347904.0,8262698.0,2026934.0
12-04 08:41:53,31.017,16.681,51.260,0.087,0.0,0.956,0.0,2510848.0,0.0,28.0,3122085888.0,750006272.0,29502418944.0,244563968.0,6210215.0,2008784.0
12-04 08:41:54,31.478,16.0,51.478,0.0,0.0,1.043,0.0,2179072.0,0.0,22.0,3123712000.0,749301760.0,29505269760.0,240791552.0,6048971.0,1927356.0
12-04 08:41:55,31.771,16.059,51.128,0.087,0.0,0.955,0.0,4173824.0,0.0,29.0,3123412992.0,749092864.0,29519781888.0,226787328.0,6209549.0,2010463.0
12-04 08:41:56,31.611,16.537,50.818,0.0,0.0,1.034,0.0,2306048.0,0.0,24.0,3122298880.0,748240896.0,29514694656.0,233840640.0,6328562.0,2079777.0
12-04 08:41:57,32.639,15.538,50.955,0.087,0.0,0.781,0.0,2502656.0,0.0,34.0,3124670464.0,747167744.0,29502255104.0,244981760.0,6496639.0,2165732.0
12-04 08:41:58,32.186,15.921,51.033,0.0,0.0,0.861,0.0,2314240.0,0.0,25.0,3125280768.0,746532864.0,29505228800.0,242032640.0,5973384.0,1862497.0
12-04 08:41:59,30.431,17.328,50.948,0.086,0.0,1.207,0.0,2269184.0,0.0,21.0,3125469184.0,745820160.0,29504598016.0,243187712.0,5983084.0,1900613.0
12-04 08:42:00,30.655,16.769,51.616,0.0,0.0,0.961,0.0,2289664.0,0.0,24.0,3126038528.0,745107456.0,29504761856.0,243167232.0,6082864.0,1927136.0
12-04 08:42:01,32.468,16.104,50.649,0.0,0.0,0.779,0.0,2215936.0,0.0,21.0,3124527104.0,744554496.0,29510230016.0,239763456.0,5897871.0,1867764.0
12-04 08:42:02,32.704,16.481,49.871,0.0,0.0,0.944,0.0,4321280.0,0.0,37.0,3126218752.0,743706624.0,29506859008.0,242290688.0,6096686.0,1955529.0
12-04 08:42:03,31.458,16.965,50.469,0.085,0.0,1.023,0.0,2347008.0,0.0,31.0,3125215232.0,743510016.0,29522374656.0,227975168.0,6615765.0,2229112.0
12-04 08:42:04,31.470,16.423,51.333,0.0,0.0,0.774,0.0,2199552.0,0.0,23.0,3123867648.0,742662144.0,29517467648.0,235077632.0,5957924.0,1872833.0
12-04 08:42:05,32.093,16.263,50.606,0.087,0.0,0.952,0.0,2347008.0,0.0,27.0,3124662272.0,741875712.0,29514821632.0,237715456.0,5948006.0,1868659.0
12-04 08:42:06,31.893,15.471,51.858,0.086,0.0,0.691,0.0,2260992.0,0.0,22.0,3124649984.0,741318656.0,29519548416.0,233558016.0,6028765.0,1895485.0
12-04 08:42:07,33.076,16.024,50.300,0.0,0.0,0.600,0.0,2244608.0,0.0,24.0,3123400704.0,740610048.0,29520261120.0,234803200.0,5905506.0,1856970.0
12-04 08:42:08,31.162,16.021,51.937,0.0,0.0,0.880,0.0,4362240.0,0.0,35.0,3123605504.0,739909632.0,29521293312.0,234266624.0,6083586.0,1958338.0
12-04 08:42:09,31.055,16.349,51.384,0.173,0.0,1.038,0.0,2326528.0,0.0,28.0,3124412416.0,739291136.0,29523689472.0,231682048.0,6368315.0,2090672.0
12-04 08:42:10,32.686,16.723,49.578,0.0,0.0,1.014,0.0,2338816.0,0.0,24.0,3125403648.0,738512896.0,29520302080.0,234856448.0,6325495.0,2071263.0
12-04 08:42:11,32.784,15.958,50.737,0.0,0.0,0.520,0.0,2306048.0,0.0,26.0,3123179520.0,737652736.0,29515620352.0,242622464.0,6015537.0,1922528.0
12-04 08:42:12,32.168,15.210,51.748,0.0,0.0,0.874,0.0,2314240.0,0.0,22.0,3124232192.0,736956416.0,29514883072.0,243003392.0,5958315.0,1865547.0
12-04 08:42:13,31.092,16.594,51.528,0.0,0.0,0.786,0.0,2236416.0,0.0,22.0,3124023296.0,736247808.0,29515632640.0,243171328.0,5926631.0,1843748.0
12-04 08:42:14,31.315,16.003,51.384,0.087,0.0,1.211,0.0,2318336.0,0.0,22.0,3125813248.0,735539200.0,29514448896.0,243273728.0,5997966.0,1901608.0
12-04 08:42:15,31.488,16.782,50.692,0.087,0.0,0.952,0.0,4206592.0,0.0,35.0,3124527104.0,735322112.0,29532348416.0,226877440.0,6253738.0,2026863.0
12-04 08:42:16,31.201,16.477,47.152,4.294,0.0,0.876,0.0,234524672.0,0.0,442.0,3124633600.0,734478336.0,29524647936.0,235315200.0,6224433.0,2015430.0
12-04 08:42:17,19.574,13.787,55.830,9.957,0.0,0.851,0.0,272629760.0,0.0,513.0,3126726656.0,733274112.0,29498470400.0,260603904.0,4749317.0,2090519.0
12-04 08:42:18,23.037,11.867,57.941,6.457,0.0,0.698,0.0,176283648.0,0.0,364.0,3126603776.0,733278208.0,29516656640.0,242536448.0,7412335.0,1796898.0
12-04 08:42:19,33.023,15.665,50.466,0.0,0.0,0.847,0.0,2154496.0,0.0,19.0,3125116928.0,732667904.0,29519822848.0,241467392.0,5875551.0,1825477.0
12-04 08:42:20,30.520,18.414,50.128,0.0,0.0,0.938,0.0,4149248.0,0.0,30.0,3125780480.0,731971584.0,29521805312.0,239517696.0,6001210.0,1896843.0
12-04 08:42:21,31.556,16.337,50.731,0.258,0.0,1.118,0.0,2424832.0,0.0,32.0,3124510720.0,731344896.0,29524189184.0,239030272.0,6287664.0,2054408.0
12-04 08:42:22,32.500,16.034,50.776,0.086,0.0,0.603,0.0,2469888.0,0.0,31.0,3124727808.0,730578944.0,29520281600.0,243486720.0,6331490.0,2076261.0
12-04 08:42:23,31.861,15.931,51.429,0.087,0.0,0.693,0.0,5799936.0,0.0,34.0,3127099392.0,730042368.0,29524189184.0,237744128.0,5940540.0,1833374.0
12-04 08:42:24,36.801,17.283,44.196,0.860,0.0,0.860,12288.0,77377536.0,3.0,189.0,3126169600.0,727330816.0,29525368832.0,240205824.0,6011142.0,1923402.0
12-04 08:42:25,34.288,17.101,47.569,0.434,0.0,0.608,0.0,35012608.0,0.0,107.0,3124809728.0,725819392.0,29419896832.0,348549120.0,6020212.0,1918799.0
12-04 08:42:26,30.663,17.485,50.991,0.0,0.0,0.861,0.0,2183168.0,0.0,23.0,3123302400.0,725839872.0,29444370432.0,325562368.0,5946086.0,1852275.0
12-04 08:42:27,30.915,17.358,50.345,0.173,0.0,1.209,77824.0,4108288.0,5.0,29.0,3123326976.0,725860352.0,29470679040.0,299208704.0,6052990.0,1913265.0
12-04 08:42:28,33.219,15.318,50.344,0.0,0.0,1.119,0.0,2260992.0,0.0,25.0,3123425280.0,725864448.0,29493645312.0,276140032.0,6283620.0,2057944.0
12-04 08:42:29,32.317,15.331,51.307,0.087,0.0,0.958,0.0,2306048.0,0.0,26.0,3124432896.0,725872640.0,29517164544.0,251604992.0,6426081.0,2128932.0
12-04 08:42:30,31.551,15.863,51.972,0.0,0.0,0.613,0.0,2158592.0,0.0,19.0,3124023296.0,725880832.0,29540806656.0,228364288.0,5976815.0,1878321.0
12-04 08:42:31,32.183,15.531,51.337,0.0,0.0,0.949,0.0,2236416.0,0.0,20.0,3125518336.0,725102592.0,29537550336.0,230903808.0,5953953.0,1843403.0
12-04 08:42:32,31.749,16.553,50.849,0.085,0.0,0.764,0.0,2285568.0,0.0,25.0,3124801536.0,724561920.0,29542633472.0,227078144.0,5988355.0,1902487.0
12-04 08:42:33,31.913,15.391,51.478,0.087,0.0,1.130,0.0,2277376.0,0.0,23.0,3124092928.0,723718144.0,29536460800.0,234803200.0,5990697.0,1908325.0
12-04 08:42:34,31.986,16.939,49.785,0.086,0.0,1.204,0.0,4300800.0,0.0,38.0,3125780480.0,723165184.0,29542424576.0,227704832.0,6119404.0,1955109.0
12-04 08:42:35,32.143,15.679,51.394,0.087,0.0,0.697,0.0,2412544.0,0.0,28.0,3125219328.0,722472960.0,29542948864.0,228433920.0,6495344.0,2165082.0
12-04 08:42:36,31.557,17.090,50.085,0.0,0.0,1.269,0.0,2252800.0,0.0,23.0,3125481472.0,721854464.0,29545127936.0,226611200.0,6092631.0,1951742.0
12-04 08:42:37,31.398,16.007,51.451,0.0,0.0,1.143,0.0,2297856.0,0.0,24.0,3124002816.0,721182720.0,29544882176.0,229007360.0,5956105.0,1857718.0
12-04 08:42:38,31.061,16.566,51.424,0.0,0.0,0.949,0.0,2297856.0,0.0,25.0,3125755904.0,720203776.0,29532643328.0,240472064.0,5957269.0,1888151.0
12-04 08:42:39,31.436,15.937,51.926,0.175,0.0,0.525,0.0,2318336.0,0.0,24.0,3127103488.0,719437824.0,29528391680.0,244142080.0,5950239.0,1865770.0
12-04 08:42:40,32.791,17.038,49.401,0.0,0.0,0.771,0.0,4292608.0,0.0,38.0,3127259136.0,718905344.0,29535797248.0,237113344.0,6131282.0,1950472.0
12-04 08:42:41,30.237,16.214,52.585,0.0,0.0,0.964,0.0,2240512.0,0.0,20.0,3124789248.0,718307328.0,29538680832.0,237297664.0,6255568.0,2064455.0
12-04 08:42:42,31.743,16.305,51.171,0.0,0.0,0.781,0.0,2392064.0,0.0,31.0,3125764096.0,717713408.0,29539487744.0,236109824.0,6448457.0,2135649.0
12-04 08:42:43,32.678,16.082,50.642,0.0,0.0,0.599,0.0,2281472.0,0.0,24.0,3126697984.0,716873728.0,29533114368.0,242388992.0,6002347.0,1876558.0
12-04 08:42:44,32.538,16.269,50.341,0.085,0.0,0.767,0.0,2293760.0,0.0,27.0,3127607296.0,716124160.0,29530689536.0,244654080.0,5891966.0,1829583.0
12-04 08:42:45,30.742,16.681,51.354,0.175,0.0,1.048,0.0,2310144.0,0.0,23.0,3126304768.0,715526144.0,29532639232.0,244604928.0,6033831.0,1906807.0
12-04 08:42:46,33.074,15.544,50.604,0.0,0.0,0.777,0.0,2232320.0,0.0,23.0,3126894592.0,714907648.0,29533954048.0,243318784.0,6002576.0,1908933.0
12-04 08:42:47,30.954,17.885,50.129,0.0,0.0,1.032,0.0,4235264.0,0.0,34.0,3126448128.0,714551296.0,29546172416.0,231903232.0,6092659.0,1954617.0
12-04 08:42:48,31.115,16.162,48.142,3.111,0.0,1.469,0.0,147570688.0,0.0,281.0,3124834304.0,713936896.0,29546061824.0,234242048.0,6408014.0,2085611.0
12-04 08:42:49,19.064,12.218,57.106,10.572,0.0,1.040,0.0,271081472.0,0.0,510.0,3126304768.0,713388032.0,29541261312.0,238120960.0,4606671.0,2008759.0
12-04 08:42:50,18.182,12.264,61.750,7.118,0.0,0.686,0.0,262877184.0,0.0,525.0,3128709120.0,712843264.0,29538414592.0,239108096.0,1870426.0,1833163.0
12-04 08:42:51,32.007,16.090,51.125,0.087,0.0,0.692,0.0,2236416.0,0.0,26.0,3127218176.0,712085504.0,29536374784.0,243396608.0,7551153.0,1872720.0
12-04 08:42:52,31.170,16.994,51.153,0.0,0.0,0.683,0.0,2293760.0,0.0,24.0,3127480320.0,711483392.0,29537009664.0,243101696.0,1817636.0,1803116.0
12-04 08:42:53,31.502,17.082,50.901,0.0,0.0,0.515,0.0,2170880.0,0.0,21.0,3126767616.0,711155712.0,29546663936.0,234487808.0,3970520.0,1869156.0
12-04 08:42:54,31.616,15.983,51.266,0.087,0.0,1.048,0.0,4325376.0,0.0,38.0,3126939648.0,710434816.0,29544943616.0,236756992.0,8049723.0,1923533.0
12-04 08:42:55,32.264,15.785,51.084,0.0,0.0,0.867,0.0,2408448.0,0.0,26.0,3127300096.0,709902336.0,29548527616.0,233345024.0,10390406.0,2100508.0
12-04 08:42:56,31.597,16.059,51.389,0.174,0.0,0.781,0.0,2297856.0,0.0,29.0,3126411264.0,709304320.0,29550940160.0,232419328.0,6248956.0,1978258.0
12-04 08:42:57,32.399,15.674,51.138,0.088,0.0,0.701,0.0,2289664.0,0.0,24.0,3126931456.0,708632576.0,29549981696.0,233529344.0,8039987.0,1928315.0
12-04 08:42:58,31.787,16.753,50.601,0.0,0.0,0.859,0.0,2256896.0,0.0,22.0,3126513664.0,707891200.0,29545910272.0,238759936.0,5948186.0,1868592.0
12-04 08:42:59,31.935,16.866,50.257,0.0,0.0,0.942,0.0,2326528.0,0.0,23.0,3127005184.0,707362816.0,29549543424.0,235163648.0,7970206.0,1865063.0
12-04 08:43:00,30.736,16.112,52.364,0.0,0.0,0.788,0.0,2195456.0,0.0,23.0,3127128064.0,706764800.0,29552517120.0,232665088.0,6072417.0,1937890.0
12-04 08:43:01,30.529,16.826,51.344,0.087,0.0,1.214,0.0,4317184.0,0.0,39.0,3126906880.0,706252800.0,29558218752.0,227696640.0,6064926.0,1915110.0
12-04 08:43:02,32.528,15.444,51.079,0.086,0.0,0.863,0.0,2424832.0,0.0,31.0,3127054336.0,705667072.0,29560246272.0,226107392.0,6464727.0,2137934.0
12-04 08:43:03,32.432,15.519,51.439,0.0,0.0,0.610,0.0,2359296.0,0.0,25.0,3127865344.0,704532480.0,29542866944.0,243810304.0,6102963.0,1954432.0
12-04 08:43:04,31.477,14.943,52.520,0.0,0.0,1.061,0.0,2220032.0,0.0,21.0,3126624256.0,703934464.0,29544046592.0,244469760.0,5990328.0,1893617.0
12-04 08:43:05,31.533,16.289,51.307,0.087,0.0,0.784,0.0,2306048.0,0.0,24.0,3128242176.0,703258624.0,29542490112.0,245084160.0,5934600.0,1860416.0
12-04 08:43:06,32.511,16.681,49.957,0.0,0.0,0.851,0.0,2236416.0,0.0,20.0,3127504896.0,702668800.0,29544927232.0,243974144.0,5984213.0,1888908.0
12-04 08:43:07,30.668,16.784,52.021,0.088,0.0,0.439,0.0,4235264.0,0.0,31.0,3129626624.0,702001152.0,29544693760.0,242753536.0,6135431.0,1969378.0
12-04 08:43:08,31.858,16.146,50.868,0.087,0.0,1.042,0.0,2277376.0,0.0,27.0,3126845440.0,701800448.0,29560635392.0,229793792.0,6252371.0,2023943.0
12-04 08:43:09,31.488,16.522,51.298,0.0,0.0,0.692,0.0,2502656.0,0.0,34.0,3127648256.0,700760064.0,29546770432.0,243896320.0,6340918.0,2086410.0
12-04 08:43:10,31.332,16.101,51.871,0.0,0.0,0.696,0.0,2301952.0,0.0,22.0,3128098816.0,700157952.0,29546749952.0,244068352.0,6002836.0,1895927.0
12-04 08:43:11,31.561,15.955,51.613,0.0,0.0,0.872,0.0,2215936.0,0.0,25.0,3127943168.0,699490304.0,29546868736.0,244772864.0,5892542.0,1837286.0
12-04 08:43:12,33.912,16.392,48.656,0.347,0.0,0.694,0.0,28635136.0,0.0,80.0,3128221696.0,698404864.0,29551882240.0,240566272.0,6033079.0,1919019.0
12-04 08:43:13,33.592,16.580,48.359,0.432,0.0,1.036,12288.0,31907840.0,1.0,88.0,3126751232.0,697344000.0,29510914048.0,284065792.0,6031210.0,1903176.0
12-04 08:43:14,32.286,15.532,51.222,0.175,0.0,0.785,0.0,4112384.0,0.0,28.0,3126210560.0,697356288.0,29536202752.0,259305472.0,6028954.0,1896130.0
12-04 08:43:15,29.825,17.193,51.930,0.0,0.0,1.053,0.0,2342912.0,0.0,28.0,3125334016.0,697360384.0,29560082432.0,236298240.0,6269239.0,2034225.0
12-04 08:43:16,31.814,16.853,50.817,0.0,0.0,0.516,4096.0,2334720.0,1.0,28.0,3128143872.0,696492032.0,29550845952.0,243593216.0,6378611.0,2106751.0
12-04 08:43:17,31.651,16.595,50.984,0.086,0.0,0.684,0.0,2195456.0,0.0,22.0,3127037952.0,696352768.0,29567889408.0,227794944.0,5984990.0,1872697.0
12-04 08:43:18,33.019,15.437,50.600,0.086,0.0,0.858,0.0,2277376.0,0.0,21.0,3127943168.0,695685120.0,29567287296.0,228159488.0,5974967.0,1881851.0
12-04 08:43:19,31.767,15.405,51.697,0.0,0.0,1.131,0.0,2256896.0,0.0,22.0,3127455744.0,694874112.0,29560713216.0,236032000.0,5966615.0,1871242.0
12-04 08:43:20,32.371,15.573,50.131,0.787,0.0,1.137,0.0,60096512.0,0.0,133.0,3128512512.0,694280192.0,29560991744.0,235290624.0,6043600.0,1921630.0
12-04 08:43:21,22.193,13.925,53.525,9.312,0.0,1.044,0.0,272777216.0,0.0,514.0,3129180160.0,693678080.0,29555335168.0,240881664.0,4999208.0,2199640.0
12-04 08:43:22,16.421,10.513,61.164,11.121,0.0,0.782,4096.0,269742080.0,1.0,531.0,3127091200.0,693686272.0,29570539520.0,227758080.0,1805311.0,1762245.0
12-04 08:43:23,25.935,10.723,61.097,2.161,0.0,0.083,4096.0,84709376.0,1.0,214.0,3128799232.0,692666368.0,29553524736.0,244084736.0,6290979.0,438976.0
12-04 08:43:24,32.828,13.047,53.872,0.168,0.0,0.084,0.0,6524928.0,0.0,59.0,3130228736.0,692178944.0,29560532992.0,236134400.0,2334207.0,255713.0
12-04 08:43:25,34.547,12.278,52.921,0.169,0.0,0.085,0.0,11161600.0,0.0,75.0,3131150336.0,691408896.0,29558800384.0,237715456.0,2476327.0,257288.0
12-04 08:43:26,36.034,12.759,49.828,1.379,0.0,0.0,4096.0,85901312.0,1.0,218.0,3130814464.0,689070080.0,29568684032.0,230506496.0,443795.0,237613.0
12-04 08:43:27,33.822,12.338,53.236,0.604,0.0,0.0,4096.0,37335040.0,1.0,142.0,3130081280.0,687910912.0,29469270016.0,331812864.0,730459.0,241265.0
12-04 08:43:28,32.570,12.468,54.877,0.085,0.0,0.0,0.0,6483968.0,0.0,58.0,3130925056.0,687960064.0,29495803904.0,304386048.0,443703.0,237598.0
12-04 08:43:29,32.072,12.640,55.116,0.172,0.0,0.0,0.0,6475776.0,0.0,57.0,3129376768.0,688001024.0,29523468288.0,278228992.0,442595.0,234830.0
12-04 08:43:30,32.876,12.103,54.936,0.086,0.0,0.0,0.0,6524928.0,0.0,60.0,3129425920.0,688009216.0,29550112768.0,251527168.0,441369.0,234116.0
12-04 08:43:31,30.954,13.156,55.632,0.258,0.0,0.0,0.0,6537216.0,0.0,63.0,3130322944.0,687538176.0,29558599680.0,242614272.0,442155.0,235543.0
12-04 08:43:32,32.795,12.150,54.885,0.085,0.0,0.085,0.0,6553600.0,0.0,65.0,3131850752.0,686911488.0,29557493760.0,242819072.0,441079.0,233697.0
12-04 08:43:33,30.500,12.007,57.318,0.175,0.0,0.0,0.0,8589312.0,0.0,75.0,3131973632.0,686567424.0,29572370432.0,228163584.0,442920.0,237026.0
12-04 08:43:34,32.938,11.685,55.207,0.169,0.0,0.0,0.0,6815744.0,0.0,70.0,3132690432.0,685477888.0,29558013952.0,242892800.0,588861.0,313646.0
12-04 08:43:35,30.961,13.036,55.918,0.086,0.0,0.0,0.0,6475776.0,0.0,58.0,3132895232.0,685170688.0,29568897024.0,232112128.0,443787.0,238593.0
12-04 08:43:36,30.915,11.744,57.168,0.173,0.0,0.0,0.0,6656000.0,0.0,67.0,3132981248.0,684544000.0,29571153920.0,230395904.0,441931.0,235396.0
12-04 08:43:37,31.271,12.715,55.842,0.086,0.0,0.086,0.0,6574080.0,0.0,61.0,3130798080.0,683765760.0,29568339968.0,236171264.0,442499.0,236047.0
12-04 08:43:38,33.475,12.065,54.376,0.085,0.0,0.0,0.0,6610944.0,0.0,62.0,3132665856.0,682848256.0,29558509568.0,245051392.0,442403.0,236020.0
12-04 08:43:39,32.146,12.807,54.877,0.170,0.0,0.0,0.0,6529024.0,0.0,61.0,3131842560.0,682549248.0,29571231744.0,233451520.0,440810.0,233981.0
12-04 08:43:40,32.485,12.638,54.707,0.170,0.0,0.0,0.0,6602752.0,0.0,59.0,3131031552.0,681779200.0,29568610304.0,237654016.0,440576.0,233637.0
12-04 08:43:41,32.618,12.017,55.193,0.172,0.0,0.0,0.0,6627328.0,0.0,65.0,3130343424.0,681279488.0,29575843840.0,231608320.0,458947.0,253069.0
12-04 08:43:42,31.979,11.150,56.785,0.086,0.0,0.0,0.0,6565888.0,0.0,61.0,3132416000.0,680357888.0,29566287872.0,240013312.0,443346.0,238360.0
12-04 08:43:43,32.079,11.292,56.373,0.257,0.0,0.0,0.0,8769536.0,0.0,85.0,3131822080.0,679862272.0,29574942720.0,232448000.0,588358.0,313257.0
12-04 08:43:44,32.155,12.069,55.690,0.086,0.0,0.0,0.0,6574080.0,0.0,59.0,3132878848.0,679092224.0,29570510848.0,236593152.0,440547.0,233548.0
12-04 08:43:45,32.907,12.106,54.817,0.171,0.0,0.0,0.0,6610944.0,0.0,63.0,3131916288.0,678567936.0,29578289152.0,230301696.0,441145.0,234138.0
12-04 08:43:46,31.374,12.705,55.834,0.086,0.0,0.0,0.0,6565888.0,0.0,61.0,3132223488.0,677785600.0,29574787072.0,234278912.0,442836.0,237436.0
12-04 08:43:47,32.616,12.048,55.250,0.086,0.0,0.0,0.0,6602752.0,0.0,62.0,3132416000.0,677130240.0,29575872512.0,233656320.0,440831.0,233821.0
12-04 08:43:48,34.494,11.895,53.356,0.255,0.0,0.0,4096.0,21061632.0,1.0,95.0,3133640704.0,675676160.0,29556211712.0,253546496.0,440352.0,233158.0
12-04 08:43:49,36.984,12.721,48.947,1.264,0.0,0.084,4096.0,84680704.0,1.0,217.0,3132227584.0,673710080.0,29577539584.0,235597824.0,442677.0,237193.0
12-04 08:43:50,36.017,13.983,48.729,1.271,0.0,0.0,294912.0,75800576.0,19.0,227.0,3130802176.0,672759808.0,29474848768.0,340664320.0,442365.0,236545.0
12-04 08:43:51,32.451,12.383,54.996,0.171,0.0,0.0,0.0,6463488.0,0.0,58.0,3130413056.0,672768000.0,29501362176.0,314531840.0,442873.0,235914.0
12-04 08:43:52,32.097,12.338,55.479,0.086,0.0,0.0,0.0,8769536.0,0.0,66.0,3129528320.0,672784384.0,29527764992.0,288997376.0,442186.0,236201.0
12-04 08:43:53,3.003,2.085,78.649,16.180,0.0,0.083,12288.0,259911680.0,3.0,444.0,3129659392.0,672800768.0,29536501760.0,280113152.0,4056.0,5728.0
12-04 08:43:54,0.167,0.751,83.069,15.930,0.0,0.083,4096.0,268435456.0,1.0,472.0,3129753600.0,672800768.0,29536534528.0,279986176.0,2610.0,3763.0
12-04 08:43:55,23.435,9.052,62.944,4.569,0.0,0.0,8192.0,150544384.0,2.0,337.0,3132628992.0,672178176.0,29546835968.0,267431936.0,1796.0,2460.0
12-04 08:43:56,30.354,12.479,57.083,0.084,0.0,0.0,4096.0,8650752.0,1.0,78.0,3130630144.0,672206848.0,29546176512.0,270061568.0,1406.0,1598.0
12-04 08:43:57,31.304,12.350,56.175,0.172,0.0,0.0,0.0,6438912.0,0.0,57.0,3130732544.0,672235520.0,29573615616.0,242491392.0,2328.0,3157.0
12-04 08:43:58,32.726,12.153,54.688,0.087,0.0,0.347,0.0,6610944.0,0.0,61.0,3131011072.0,671764480.0,29581389824.0,234909696.0,614609.0,484886.0
12-04 08:43:59,31.638,15.862,51.552,0.086,0.0,0.862,0.0,2183168.0,0.0,22.0,3130687488.0,671268864.0,29585133568.0,231985152.0,3842875.0,1871011.0
12-04 08:44:00,32.291,16.145,50.549,0.0,0.0,1.014,0.0,2310144.0,0.0,25.0,3132583936.0,670736384.0,29586370560.0,229384192.0,2007511.0,1950048.0
12-04 08:44:01,31.784,16.906,50.380,0.085,0.0,0.845,0.0,2293760.0,0.0,26.0,3132137472.0,669933568.0,29576744960.0,240259072.0,2643801.0,1939533.0
12-04 08:44:02,32.540,16.058,50.467,0.0,0.0,0.935,0.0,2260992.0,0.0,23.0,3132379136.0,669437952.0,29580152832.0,237105152.0,2069017.0,1993242.0
12-04 08:44:03,31.011,17.587,50.297,0.0,0.0,1.105,0.0,2277376.0,0.0,23.0,3132235776.0,668864512.0,29581279232.0,236695552.0,4077749.0,1990426.0
12-04 08:44:04,31.061,17.084,50.906,0.0,0.0,0.949,0.0,2236416.0,0.0,21.0,3131351040.0,668360704.0,29585145856.0,234217472.0,10095296.0,1940047.0
12-04 08:44:05,33.305,15.463,50.212,0.0,0.0,1.020,0.0,4292608.0,0.0,35.0,3132436480.0,667803648.0,29587619840.0,231215104.0,8257591.0,2123427.0
12-04 08:44:06,33.219,16.225,49.360,0.256,0.0,0.939,0.0,2281472.0,0.0,24.0,3131801600.0,667238400.0,29588111360.0,231923712.0,8165163.0,2007295.0
12-04 08:44:07,31.885,16.160,51.086,0.0,0.0,0.869,0.0,2134016.0,0.0,22.0,3132764160.0,666591232.0,29586542592.0,233177088.0,8342438.0,2148268.0
12-04 08:44:08,30.979,17.362,50.638,0.0,0.0,1.021,0.0,2260992.0,0.0,22.0,3132112896.0,666087424.0,29590089728.0,230785024.0,8267309.0,2067739.0
12-04 08:44:09,32.338,15.870,50.768,0.085,0.0,0.939,77824.0,630784.0,8.0,27.0,3131588608.0,665583616.0,29592293376.0,229609472.0,6240144.0,2052049.0
12-04 08:44:10,31.565,16.435,51.043,0.0,0.0,0.957,0.0,3100672.0,0.0,39.0,3131875328.0,664936448.0,29591322624.0,230940672.0,8576195.0,2264908.0
12-04 08:44:11,32.236,16.962,49.705,0.084,0.0,1.013,0.0,2277376.0,0.0,26.0,3125460992.0,664432640.0,29595205632.0,233975808.0,6081623.0,2004357.0
12-04 08:44:12,32.590,16.038,50.515,0.086,0.0,0.772,0.0,2244608.0,0.0,22.0,3127144448.0,663805952.0,29592973312.0,235151360.0,7064663.0,2035109.0
12-04 08:44:13,31.153,17.384,50.947,0.0,0.0,0.516,0.0,2273280.0,0.0,24.0,3127005184.0,663314432.0,29597089792.0,231665664.0,7240443.0,2032471.0
12-04 08:44:14,32.481,15.942,50.298,0.0,0.0,1.279,0.0,2281472.0,0.0,23.0,3128123392.0,662814720.0,29599854592.0,228282368.0,6171920.0,2031566.0
12-04 08:44:15,33.218,15.789,49.957,0.086,0.0,0.949,0.0,2236416.0,0.0,24.0,3127721984.0,662028288.0,29593747456.0,235577344.0,6168974.0,2053038.0
12-04 08:44:16,31.086,16.025,52.014,0.0,0.0,0.876,0.0,2322432.0,0.0,22.0,3128520704.0,661471232.0,29593600000.0,235483136.0,6138516.0,2025755.0
12-04 08:44:17,32.620,16.781,50.0,0.0,0.0,0.599,0.0,4259840.0,0.0,37.0,3127107584.0,660905984.0,29596295168.0,234766336.0,6118025.0,2004709.0
12-04 08:44:18,32.672,16.293,50.345,0.086,0.0,0.603,0.0,2285568.0,0.0,23.0,3127099392.0,660414464.0,29600825344.0,230735872.0,6237658.0,2081261.0
12-04 08:44:19,32.513,16.299,50.0,0.0,0.0,1.188,0.0,2195456.0,0.0,24.0,3125882880.0,659910656.0,29604483072.0,228798464.0,6153219.0,2045751.0
12-04 08:44:20,30.662,16.986,51.394,0.0,0.0,0.958,0.0,2338816.0,0.0,26.0,3127349248.0,658894848.0,29588037632.0,244793344.0,6315861.0,2098449.0
12-04 08:44:21,31.515,16.277,51.082,0.087,0.0,1.039,0.0,2334720.0,0.0,24.0,3127975936.0,658317312.0,29589069824.0,243712000.0,8268856.0,2098733.0
12-04 08:44:22,31.911,16.809,50.512,0.085,0.0,0.683,0.0,2220032.0,0.0,23.0,3128176640.0,657752064.0,29589827584.0,243318784.0,6307085.0,2129431.0
12-04 08:44:23,30.439,17.799,50.817,0.0,0.0,0.946,0.0,2293760.0,0.0,25.0,3127476224.0,657248256.0,29593821184.0,240529408.0,6331933.0,2131039.0
12-04 08:44:24,33.220,16.186,49.831,0.0,0.0,0.763,0.0,2334720.0,0.0,29.0,3127431168.0,656687104.0,29594275840.0,240680960.0,6309600.0,2079256.0
12-04 08:44:25,31.224,17.637,50.211,0.0,0.0,0.928,0.0,2363392.0,0.0,26.0,3128209408.0,656191488.0,29597052928.0,237621248.0,6191077.0,2076318.0
12-04 08:44:26,32.453,15.928,50.170,0.0,0.0,1.448,0.0,2203648.0,0.0,22.0,3127939072.0,655687680.0,29600563200.0,234885120.0,6403974.0,2171698.0
12-04 08:44:27,31.175,17.121,50.767,0.0,0.0,0.937,0.0,2289664.0,0.0,22.0,3126652928.0,655183872.0,29605183488.0,232054784.0,6031503.0,1974784.0
12-04 08:44:28,32.152,16.793,50.127,0.0,0.0,0.928,0.0,2199552.0,0.0,22.0,3128524800.0,654688256.0,29606494208.0,229367808.0,8109927.0,2111837.0
12-04 08:44:29,32.202,15.579,51.088,0.087,0.0,1.044,0.0,2334720.0,0.0,25.0,3128123392.0,653701120.0,29591064576.0,246185984.0,6347801.0,1991832.0
12-04 08:44:30,30.326,15.550,46.907,6.186,0.0,1.031,8192.0,226480128.0,2.0,429.0,3131314176.0,653217792.0,29590908928.0,243634176.0,5923773.0,1939925.0
12-04 08:44:31,23.070,14.419,51.739,9.839,0.0,0.933,8192.0,271814656.0,2.0,515.0,3132641280.0,652951552.0,29597188096.0,236294144.0,3028842.0,2274437.0
12-04 08:44:32,20.067,12.823,56.536,9.742,0.0,0.833,8192.0,267390976.0,2.0,494.0,3132887040.0,652464128.0,29591822336.0,241901568.0,2001950.0,1960392.0
12-04 08:44:33,31.361,16.230,50.803,0.592,0.0,1.014,0.0,32645120.0,0.0,88.0,3134148608.0,651849728.0,29590487040.0,242589696.0,7748249.0,2019031.0
12-04 08:44:34,32.305,15.338,51.414,0.0,0.0,0.943,0.0,2285568.0,0.0,23.0,3132026880.0,651288576.0,29591232512.0,244527104.0,2167994.0,1938193.0
12-04 08:44:35,31.674,16.481,51.159,0.086,0.0,0.601,0.0,2203648.0,0.0,21.0,3132149760.0,650739712.0,29593055232.0,243130368.0,4360061.0,1935849.0
12-04 08:44:36,31.153,17.298,50.775,0.086,0.0,0.688,0.0,2326528.0,0.0,26.0,3131871232.0,650248192.0,29595787264.0,241168384.0,7621384.0,1858416.0
12-04 08:44:37,33.561,15.628,50.043,0.0,0.0,0.769,0.0,2191360.0,0.0,21.0,3131572224.0,649801728.0,29598785536.0,238915584.0,10139795.0,2077687.0
12-04 08:44:38,32.705,16.096,50.171,0.0,0.0,1.027,0.0,2310144.0,0.0,25.0,3132952576.0,649359360.0,29602054144.0,234708992.0,8192352.0,2028953.0
12-04 08:44:39,32.618,15.451,50.730,0.0,0.0,1.202,0.0,2174976.0,0.0,21.0,3133313024.0,648896512.0,29605838848.0,231026688.0,8245784.0,2086529.0
12-04 08:44:40,33.135,15.888,50.127,0.0,0.0,0.850,0.0,2310144.0,0.0,25.0,3133407232.0,648302592.0,29603434496.0,233930752.0,6963148.0,1984467.0
12-04 08:44:41,33.137,16.273,49.494,0.253,0.0,0.843,0.0,2244608.0,0.0,23.0,3132522496.0,647884800.0,29606641664.0,232026112.0,7353610.0,2056539.0
12-04 08:44:42,31.597,16.994,50.640,0.0,0.0,0.769,0.0,2269184.0,0.0,24.0,3132616704.0,647475200.0,29610491904.0,228491264.0,6241859.0,2076639.0
12-04 08:44:43,30.965,15.614,52.368,0.088,0.0,0.965,0.0,2215936.0,0.0,20.0,3131764736.0,646893568.0,29608566784.0,231849984.0,8173958.0,2035038.0
12-04 08:44:44,34.489,16.984,47.140,0.607,0.0,0.780,4096.0,49016832.0,1.0,131.0,3133349888.0,645353472.0,29603045376.0,237326336.0,6175524.0,2032859.0
12-04 08:44:45,36.977,17.165,44.150,0.769,0.0,0.939,4096.0,68157440.0,1.0,161.0,3132465152.0,643510272.0,29497982976.0,345116672.0,6148671.0,2006203.0
12-04 08:44:46,31.794,16.463,50.697,0.174,0.0,0.871,0.0,13139968.0,0.0,53.0,3133083648.0,643530752.0,29520039936.0,322420736.0,6234088.0,2055209.0
12-04 08:44:47,32.100,16.179,50.688,0.086,0.0,0.947,0.0,2166784.0,0.0,21.0,3129962496.0,643551232.0,29545222144.0,300339200.0,8279880.0,2101820.0
12-04 08:44:48,32.208,15.411,51.688,0.0,0.0,0.693,0.0,2154496.0,0.0,19.0,3130626048.0,643559424.0,29567971328.0,276918272.0,6161149.0,2017670.0
12-04 08:44:49,31.429,16.710,51.082,0.0,0.0,0.779,0.0,2162688.0,0.0,20.0,3130261504.0,643579904.0,29591289856.0,253943808.0,6136501.0,2023887.0
12-04 08:44:50,31.620,15.592,51.829,0.087,0.0,0.871,0.0,2158592.0,0.0,19.0,3131813888.0,643588096.0,29614501888.0,229171200.0,6213112.0,2060294.0
12-04 08:44:51,32.328,16.379,50.431,0.0,0.0,0.862,0.0,2281472.0,0.0,25.0,3131781120.0,643076096.0,29615017984.0,229199872.0,6155167.0,2006715.0
12-04 08:44:52,31.090,17.632,50.511,0.0,0.0,0.767,0.0,2306048.0,0.0,24.0,3131338752.0,642560000.0,29615546368.0,229629952.0,6847997.0,2078956.0
12-04 08:44:53,31.239,16.695,50.861,0.086,0.0,1.119,0.0,2260992.0,0.0,23.0,3133427712.0,642039808.0,29614964736.0,228642816.0,7657254.0,2072785.0
12-04 08:44:54,30.676,17.331,51.040,0.087,0.0,0.867,0.0,4272128.0,0.0,33.0,3134619648.0,641163264.0,29600620544.0,242671616.0,6126265.0,2014613.0
12-04 08:44:55,31.861,16.104,51.169,0.0,0.0,0.866,0.0,2265088.0,0.0,24.0,3131809792.0,641007616.0,29616201728.0,230055936.0,6104591.0,1956613.0
12-04 08:44:56,30.917,16.856,51.266,0.087,0.0,0.873,0.0,2330624.0,0.0,22.0,3133784064.0,640090112.0,29600759808.0,244441088.0,6111007.0,1985626.0
12-04 08:44:57,29.931,17.839,51.630,0.0,0.0,0.600,0.0,2383872.0,0.0,27.0,3135389696.0,639664128.0,29601193984.0,242827264.0,6244707.0,2082502.0
12-04 08:44:58,32.317,16.463,50.523,0.0,0.0,0.697,0.0,2199552.0,0.0,22.0,3134623744.0,639094784.0,29599776768.0,245579776.0,6183230.0,2030222.0
12-04 08:44:59,32.439,15.225,51.384,0.0,0.0,0.952,0.0,2322432.0,0.0,25.0,3134226432.0,638656512.0,29602603008.0,243589120.0,6162705.0,2020524.0
12-04 08:45:00,32.365,15.798,50.726,0.085,0.0,1.025,0.0,2228224.0,0.0,25.0,3133960192.0,638140416.0,29604044800.0,242929664.0,6234311.0,2054918.0
12-04 08:45:01,31.822,16.938,50.385,0.086,0.0,0.770,389120.0,2297856.0,70.0,22.0,3135602688.0,637804544.0,29603028992.0,242638848.0,7769975.0,2056723.0
12-04 08:45:02,30.762,15.600,52.235,0.613,0.0,0.789,4096.0,47456256.0,1.0,109.0,3133300736.0,637366272.0,29606985728.0,241422336.0,4721410.0,2039280.0
12-04 08:45:03,5.008,3.226,77.250,14.346,0.0,0.170,12288.0,266383360.0,3.0,502.0,3134177280.0,637378560.0,29610864640.0,236654592.0,3680601.0,1516300.0
12-04 08:45:04,4.286,2.353,77.563,15.714,0.0,0.084,8192.0,269615104.0,2.0,520.0,3134525440.0,637386752.0,29613621248.0,233541632.0,721225.0,1263224.0
12-04 08:45:05,25.172,10.825,61.512,2.148,0.0,0.344,0.0,71172096.0,0.0,147.0,3134201856.0,636866560.0,29606301696.0,241704960.0,3542096.0,1529889.0
12-04 08:45:06,31.239,17.986,49.656,0.0,0.0,1.119,0.0,2109440.0,0.0,16.0,3134087168.0,636411904.0,29610684416.0,237891584.0,4549977.0,1880466.0
12-04 08:45:07,30.476,16.104,52.208,0.0,0.0,1.212,20480.0,245760.0,3.0,9.0,3137740800.0,635957248.0,29611601920.0,233775104.0,6499301.0,2551371.0
12-04 08:45:08,30.954,16.939,50.989,0.0,0.0,1.118,0.0,2088960.0,0.0,16.0,3140567040.0,635498496.0,29614870528.0,228139008.0,6447967.0,2183525.0
12-04 08:45:09,29.534,17.703,51.727,0.0,0.0,1.036,8192.0,258048.0,2.0,9.0,3138826240.0,635035648.0,29615505408.0,229707776.0,6818612.0,2362633.0
12-04 08:45:10,31.197,16.923,50.769,0.0,0.0,1.111,0.0,2088960.0,0.0,17.0,3138473984.0,634580992.0,29619388416.0,226631680.0,6751371.0,1934625.0
12-04 08:45:11,31.787,16.409,50.773,0.172,0.0,0.859,0.0,2379776.0,0.0,29.0,3142582272.0,633729024.0,29601734656.0,241029120.0,11847379.0,2233167.0
12-04 08:45:12,32.003,16.723,50.424,0.0,0.0,0.849,0.0,253952.0,0.0,9.0,3142709248.0,633282560.0,29602316288.0,240766976.0,8487576.0,2196487.0
12-04 08:45:13,30.060,17.657,50.991,0.0,0.0,1.292,0.0,2211840.0,0.0,22.0,3142094848.0,632811520.0,29603586048.0,240582656.0,6535577.0,2233766.0
12-04 08:45:14,31.583,16.437,51.033,0.0,0.0,0.947,0.0,2260992.0,0.0,21.0,3141992448.0,632397824.0,29606158336.0,238526464.0,8293446.0,2027091.0
12-04 08:45:15,30.303,17.489,51.169,0.087,0.0,0.952,0.0,2318336.0,0.0,25.0,3142410240.0,631959552.0,29609897984.0,234807296.0,8252368.0,2129328.0
12-04 08:45:16,31.218,16.724,51.201,0.172,0.0,0.686,4096.0,2260992.0,1.0,24.0,3141894144.0,631459840.0,29609857024.0,235864064.0,6268010.0,2019650.0
12-04 08:45:17,30.416,17.071,51.473,0.087,0.0,0.953,0.0,2260992.0,0.0,23.0,3141713920.0,630886400.0,29607182336.0,239292416.0,6213340.0,2033524.0
12-04 08:45:18,32.171,15.693,51.003,0.0,0.0,1.133,0.0,2269184.0,0.0,21.0,3142602752.0,630460416.0,29610639360.0,235372544.0,8157329.0,1972505.0
12-04 08:45:19,32.228,16.667,50.425,0.0,0.0,0.680,0.0,2207744.0,0.0,23.0,3141304320.0,630013952.0,29613735936.0,234020864.0,6202459.0,2070974.0
12-04 08:45:20,31.688,15.584,51.515,0.0,0.0,1.212,0.0,2269184.0,0.0,21.0,3143688192.0,629325824.0,29603586048.0,242475008.0,6197449.0,2049296.0
12-04 08:45:21,32.266,16.765,49.874,0.0,0.0,1.095,0.0,2314240.0,0.0,27.0,3145457664.0,628834304.0,29605400576.0,239382528.0,6166839.0,2034254.0
12-04 08:45:22,32.216,16.065,50.773,0.172,0.0,0.773,0.0,2220032.0,0.0,22.0,3145027584.0,628404224.0,29608517632.0,237125632.0,8195321.0,2058107.0
12-04 08:45:23,31.347,16.580,51.123,0.0,0.0,0.950,0.0,2281472.0,0.0,24.0,3145121792.0,627965952.0,29611802624.0,234184704.0,6157523.0,2001548.0
12-04 08:45:24,31.207,16.724,51.207,0.0,0.0,0.862,0.0,2551808.0,0.0,38.0,3144458240.0,627552256.0,29614780416.0,232284160.0,6479732.0,2131291.0
12-04 08:45:25,32.024,16.396,50.811,0.085,0.0,0.683,0.0,2260992.0,0.0,25.0,3145207808.0,627134464.0,29616832512.0,229900288.0,6075397.0,1982253.0
12-04 08:45:26,31.501,16.318,51.309,0.0,0.0,0.873,0.0,2236416.0,0.0,20.0,3145093120.0,626716672.0,29619326976.0,227938304.0,6160425.0,2055934.0
12-04 08:45:27,32.017,16.567,50.472,0.0,0.0,0.944,0.0,2310144.0,0.0,26.0,3145490432.0,625831936.0,29603463168.0,244289536.0,6123108.0,2012988.0
12-04 08:45:28,31.502,16.910,50.558,0.086,0.0,0.944,0.0,2297856.0,0.0,26.0,3146444800.0,625397760.0,29606322176.0,240910336.0,6160247.0,2021178.0
12-04 08:45:29,30.809,17.298,50.516,0.086,0.0,1.291,0.0,2199552.0,0.0,22.0,3145453568.0,624963584.0,29609811968.0,238845952.0,6176442.0,2028491.0
12-04 08:45:30,31.802,16.031,51.127,0.0,0.0,1.040,69632.0,2326528.0,5.0,25.0,3147546624.0,624525312.0,29612240896.0,234762240.0,8143461.0,2056134.0
12-04 08:45:31,32.743,16.793,49.789,0.0,0.0,0.675,0.0,2199552.0,0.0,21.0,3147411456.0,624037888.0,29612240896.0,235384832.0,6249692.0,2051863.0
12-04 08:45:32,33.734,16.223,48.841,0.258,0.0,0.944,0.0,22073344.0,0.0,68.0,3147300864.0,623218688.0,29611515904.0,237039616.0,5993764.0,1910845.0
12-04 08:45:33,34.459,15.931,48.052,0.519,0.0,1.039,4096.0,43151360.0,1.0,116.0,3143962624.0,622276608.0,29569716224.0,283119616.0,6193037.0,2042679.0
12-04 08:45:34,31.266,16.624,51.335,0.086,0.0,0.689,0.0,2207744.0,0.0,22.0,3145400320.0,622301184.0,29592690688.0,258682880.0,6175604.0,2012579.0
12-04 08:45:35,30.102,16.837,44.218,7.568,0.0,1.276,8192.0,260497408.0,2.0,487.0,3146887168.0,622309376.0,29613322240.0,236556288.0,5257664.0,2219907.0
12-04 08:45:36,18.611,13.208,56.346,10.978,0.0,0.858,8192.0,269631488.0,2.0,523.0,3147976704.0,621809664.0,29605044224.0,244244480.0,2112055.0,1982201.0
12-04 08:45:37,25.820,13.385,55.095,4.577,0.0,1.123,4096.0,149688320.0,1.0,287.0,3149189120.0,621391872.0,29604339712.0,244154368.0,13264023.0,1905244.0
12-04 08:45:38,31.869,16.021,51.335,0.086,0.0,0.689,0.0,2232320.0,0.0,21.0,3149561856.0,620945408.0,29607555072.0,241012736.0,5979177.0,1890056.0
12-04 08:45:39,32.629,16.230,50.380,0.0,0.0,0.761,0.0,2281472.0,0.0,25.0,3148554240.0,620486656.0,29611130880.0,238903296.0,6114291.0,2000572.0
12-04 08:45:40,31.570,16.980,50.427,0.0,0.0,1.024,0.0,4288512.0,0.0,36.0,3149000704.0,620068864.0,29613871104.0,236134400.0,6051789.0,1958453.0
12-04 08:45:41,32.288,16.525,50.339,0.0,0.0,0.847,0.0,2248704.0,0.0,24.0,3149012992.0,619626496.0,29618397184.0,232038400.0,2195211.0,2061952.0
12-04 08:45:42,31.525,16.107,51.421,0.172,0.0,0.775,0.0,2232320.0,0.0,21.0,3149623296.0,619171840.0,29621719040.0,228560896.0,3002438.0,2077280.0
12-04 08:45:43,31.174,16.753,51.123,0.0,0.0,0.950,0.0,2445312.0,0.0,31.0,3150766080.0,618254336.0,29604278272.0,245776384.0,4360594.0,2123233.0
12-04 08:45:44,31.976,16.205,50.780,0.0,0.0,1.040,0.0,2260992.0,0.0,22.0,3151286272.0,617807872.0,29607071744.0,242909184.0,8400856.0,2120628.0
12-04 08:45:45,30.628,17.016,51.396,0.0,0.0,0.960,0.0,2220032.0,0.0,20.0,3151826944.0,617377792.0,29610237952.0,239632384.0,8044309.0,1963067.0
12-04 08:45:46,32.293,16.695,50.169,0.169,0.0,0.675,0.0,2281472.0,0.0,25.0,3151958016.0,616800256.0,29607141376.0,243175424.0,8261611.0,2066210.0
12-04 08:45:47,32.051,16.154,50.684,0.0,0.0,1.111,0.0,2273280.0,0.0,22.0,3150495744.0,616267776.0,29606830080.0,245481472.0,8175817.0,2018192.0
12-04 08:45:48,32.568,16.752,49.915,0.0,0.0,0.765,0.0,2228224.0,0.0,22.0,3151290368.0,615817216.0,29610881024.0,241086464.0,8077741.0,1919730.0
12-04 08:45:49,31.374,16.162,51.772,0.0,0.0,0.691,0.0,2248704.0,0.0,21.0,3151458304.0,615387136.0,29613084672.0,239144960.0,6093095.0,1925610.0
12-04 08:45:50,31.341,16.055,51.324,0.0,0.0,1.281,0.0,2232320.0,0.0,22.0,3150417920.0,614957056.0,29615263744.0,238436352.0,6236866.0,2101709.0
12-04 08:45:51,32.291,16.822,50.042,0.0,0.0,0.845,0.0,2248704.0,0.0,21.0,3150901248.0,614514688.0,29618733056.0,234926080.0,6162238.0,2005181.0
12-04 08:45:52,32.854,16.596,49.619,0.169,0.0,0.762,0.0,2269184.0,0.0,26.0,3151933440.0,613888000.0,29612736512.0,240517120.0,8200731.0,2051527.0
12-04 08:45:53,32.437,15.611,51.084,0.087,0.0,0.781,0.0,2301952.0,0.0,22.0,3151441920.0,613363712.0,29613109248.0,241160192.0,6158799.0,2042308.0
12-04 08:45:54,31.900,16.251,50.989,0.0,0.0,0.860,0.0,2232320.0,0.0,23.0,3151335424.0,612859904.0,29613694976.0,241184768.0,6087679.0,1969027.0
12-04 08:45:55,31.496,16.360,51.269,0.087,0.0,0.787,0.0,2256896.0,0.0,22.0,3151261696.0,612401152.0,29616885760.0,238526464.0,6134036.0,2010300.0
12-04 08:45:56,31.516,17.376,50.256,0.0,0.0,0.852,0.0,2232320.0,0.0,25.0,3152052224.0,611954688.0,29617885184.0,237182976.0,6145567.0,1961445.0
12-04 08:45:57,31.534,16.795,50.728,0.0,0.0,0.943,0.0,2260992.0,0.0,22.0,3151831040.0,611500032.0,29622448128.0,233295872.0,6209829.0,2037802.0
12-04 08:45:58,30.457,17.515,51.079,0.086,0.0,0.863,0.0,2281472.0,0.0,26.0,3152150528.0,611053568.0,29624799232.0,231071744.0,6088138.0,1884498.0
12-04 08:45:59,32.255,13.462,53.846,0.175,0.0,0.262,0.0,10108928.0,0.0,74.0,3155509248.0,610177024.0,29609672704.0,243716096.0,4986706.0,543168.0
12-04 08:46:00,35.805,13.901,49.368,0.927,0.0,0.0,4096.0,71815168.0,1.0,192.0,3155603456.0,608448512.0,29617577984.0,237445120.0,441098.0,234350.0
12-04 08:46:01,35.621,12.511,50.912,0.869,0.0,0.087,4096.0,63057920.0,1.0,199.0,3156799488.0,607027200.0,29511196672.0,344051712.0,1978618.0,255116.0
12-04 08:46:02,33.276,11.463,55.090,0.171,0.0,0.0,0.0,6500352.0,0.0,58.0,3155402752.0,607068160.0,29538250752.0,318353408.0,441143.0,234419.0
12-04 08:46:03,30.915,12.781,56.131,0.173,0.0,0.0,0.0,6455296.0,0.0,57.0,3155542016.0,607092736.0,29565640704.0,290799616.0,442609.0,237277.0
12-04 08:46:04,31.739,11.478,56.609,0.174,0.0,0.0,0.0,6508544.0,0.0,64.0,3154747392.0,607141888.0,29592543232.0,264642560.0,442151.0,235257.0
12-04 08:46:05,31.190,11.295,57.428,0.087,0.0,0.0,0.0,6459392.0,0.0,57.0,3155656704.0,607199232.0,29619765248.0,236453888.0,441096.0,233293.0
12-04 08:46:06,31.695,12.712,55.508,0.085,0.0,0.0,0.0,8638464.0,0.0,77.0,3156860928.0,606760960.0,29627158528.0,228294656.0,442088.0,235066.0
12-04 08:46:07,10.824,4.163,77.102,7.910,0.0,0.0,8192.0,195747840.0,2.0,372.0,3158286336.0,606318592.0,29613805568.0,240664576.0,148586.0,79167.0
12-04 08:46:08,0.250,0.832,82.862,15.973,0.0,0.083,8192.0,273678336.0,2.0,512.0,3159527424.0,606322688.0,29613838336.0,239386624.0,2713.0,2949.0
12-04 08:46:09,10.540,5.143,76.728,7.589,0.0,0.0,4096.0,173498368.0,1.0,340.0,3156623360.0,606347264.0,29624016896.0,232087552.0,297404.0,161050.0
12-04 08:46:10,31.239,12.651,55.938,0.172,0.0,0.0,0.0,6545408.0,0.0,64.0,3160018944.0,605626368.0,29614338048.0,239091712.0,443788.0,236617.0
12-04 08:46:11,32.225,12.106,55.584,0.085,0.0,0.0,0.0,6623232.0,0.0,63.0,3159408640.0,604950528.0,29609885696.0,244830208.0,460115.0,253531.0
12-04 08:46:12,31.997,12.628,55.290,0.085,0.0,0.0,0.0,7299072.0,0.0,64.0,3158642688.0,604508160.0,29616807936.0,239116288.0,356452.0,191491.0
12-04 08:46:13,32.740,12.214,54.877,0.170,0.0,0.0,0.0,6758400.0,0.0,73.0,3157078016.0,604090368.0,29624057856.0,233848832.0,588956.0,313393.0
12-04 08:46:14,32.318,12.521,55.076,0.085,0.0,0.0,4096.0,6557696.0,1.0,59.0,3158122496.0,603680768.0,29629947904.0,227323904.0,440526.0,233484.0
12-04 08:46:15,32.090,12.142,55.594,0.173,0.0,0.0,0.0,6664192.0,0.0,68.0,3159912448.0,602746880.0,29611565056.0,244850688.0,441099.0,233963.0
12-04 08:46:16,32.881,11.949,55.0,0.169,0.0,0.0,0.0,6549504.0,0.0,58.0,3158835200.0,602284032.0,29615411200.0,242544640.0,444376.0,238529.0
12-04 08:46:17,31.529,12.457,55.842,0.172,0.0,0.0,0.0,6557696.0,0.0,61.0,3157852160.0,601866240.0,29622030336.0,237326336.0,458025.0,250927.0
12-04 08:46:18,32.370,13.084,54.460,0.085,0.0,0.0,0.0,6557696.0,0.0,61.0,3158372352.0,601473024.0,29627834368.0,231395328.0,442854.0,236006.0
12-04 08:46:19,31.588,12.017,56.223,0.172,0.0,0.0,0.0,6635520.0,0.0,62.0,3159232512.0,600588288.0,29613568000.0,245686272.0,443418.0,238411.0
12-04 08:46:20,31.049,11.622,57.155,0.087,0.0,0.087,0.0,6553600.0,0.0,59.0,3158560768.0,600096768.0,29615407104.0,245010432.0,443390.0,236680.0
12-04 08:46:21,31.570,12.457,55.802,0.171,0.0,0.0,0.0,6545408.0,0.0,63.0,3158904832.0,599703552.0,29621841920.0,238624768.0,444402.0,237266.0
12-04 08:46:22,30.954,12.382,56.492,0.172,0.0,0.0,0.0,8720384.0,0.0,78.0,3157868544.0,599310336.0,29628825600.0,233070592.0,442168.0,234735.0
12-04 08:46:23,32.702,12.220,54.905,0.172,0.0,0.0,0.0,9764864.0,0.0,74.0,3159756800.0,598777856.0,29627613184.0,232927232.0,588626.0,312249.0
12-04 08:46:24,32.822,12.276,54.817,0.085,0.0,0.0,0.0,10067968.0,0.0,70.0,3160350720.0,598224896.0,29628604416.0,231895040.0,443415.0,237265.0
12-04 08:46:25,35.289,13.201,50.216,1.208,0.0,0.086,4096.0,76353536.0,1.0,211.0,3160625152.0,596357120.0,29625581568.0,236511232.0,442311.0,235346.0
12-04 08:46:26,38.185,13.271,45.462,3.082,0.0,0.0,8192.0,114479104.0,2.0,265.0,3161055232.0,594108416.0,29474951168.0,388960256.0,297487.0,160401.0
12-04 08:46:27,31.917,11.622,56.028,0.347,0.0,0.087,0.0,16711680.0,0.0,109.0,3158626304.0,594165760.0,29496193024.0,370089984.0,442020.0,234772.0
12-04 08:46:28,32.769,12.362,54.784,0.085,0.0,0.0,0.0,6459392.0,0.0,57.0,3158605824.0,594227200.0,29522944000.0,343298048.0,444496.0,238310.0
12-04 08:46:29,30.487,12.895,56.447,0.171,0.0,0.0,0.0,6479872.0,0.0,62.0,3158192128.0,594264064.0,29550239744.0,316379136.0,3500.0,3304.0
12-04 08:46:30,31.655,11.775,56.399,0.171,0.0,0.0,0.0,6447104.0,0.0,57.0,3156971520.0,594313216.0,29577199616.0,290590720.0,2551.0,3133.0
12-04 08:46:31,30.579,13.288,56.048,0.085,0.0,0.0,0.0,6463488.0,0.0,62.0,3157426176.0,594329600.0,29604777984.0,262541312.0,2734.0,3372.0
12-04 08:46:32,29.844,12.630,57.439,0.087,0.0,0.0,0.0,6451200.0,0.0,57.0,3157569536.0,594354176.0,29631782912.0,235368448.0,3599.0,5248.0
12-04 08:46:33,30.886,12.911,56.034,0.169,0.0,0.0,0.0,6520832.0,0.0,62.0,3159244800.0,593928192.0,29634375680.0,231526400.0,2628.0,3182.0
12-04 08:46:34,30.651,12.158,56.935,0.171,0.0,0.086,0.0,8863744.0,0.0,84.0,3159834624.0,593104896.0,29621948416.0,244187136.0,307151.0,176748.0
12-04 08:46:35,31.117,12.958,55.754,0.171,0.0,0.0,188416.0,6590464.0,12.0,62.0,3159433216.0,592625664.0,29625298944.0,241717248.0,3394.0,4528.0
12-04 08:46:36,31.453,12.308,56.154,0.085,0.0,0.0,0.0,6492160.0,0.0,58.0,3159822336.0,592211968.0,29631156224.0,235884544.0,2357.0,2973.0
12-04 08:46:37,31.610,12.203,56.102,0.085,0.0,0.0,0.0,7512064.0,0.0,82.0,3158396928.0,591831040.0,29638438912.0,230408192.0,2517.0,2975.0
12-04 08:46:38,30.202,11.853,57.946,0.0,0.0,0.0,0.0,6516736.0,0.0,59.0,3159670784.0,591327232.0,29640146944.0,227930112.0,1361.0,1671.0
12-04 08:46:39,32.048,12.768,55.013,0.171,0.0,0.0,0.0,6606848.0,0.0,65.0,3159724032.0,590745600.0,29636550656.0,232054784.0,1795.0,2498.0
12-04 08:46:40,30.926,13.084,55.820,0.170,0.0,0.0,0.0,6672384.0,0.0,68.0,3160780800.0,589897728.0,29623697408.0,244699136.0,3481.0,5320.0
12-04 08:46:41,30.243,11.785,57.886,0.087,0.0,0.0,0.0,6500352.0,0.0,62.0,3150888960.0,589930496.0,29649682432.0,228573184.0,20617.0,22268.0
12-04 08:46:42,30.390,11.715,57.640,0.255,0.0,0.0,4096.0,8785920.0,1.0,81.0,3152334848.0,589103104.0,29635973120.0,241664000.0,2444.0,3606.0
12-04 08:46:43,31.126,12.038,56.836,0.0,0.0,0.0,0.0,6586368.0,0.0,59.0,3151925248.0,588668928.0,29638692864.0,239788032.0,3175.0,3277.0
12-04 08:46:44,18.151,7.143,66.050,8.655,0.0,0.0,4096.0,174235648.0,1.0,353.0,3153174528.0,588242944.0,29631483904.0,246173696.0,2750.0,3902.0
12-04 08:46:45,0.0,0.584,83.389,16.027,0.0,0.0,8192.0,270622720.0,2.0,461.0,3153326080.0,588259328.0,29633294336.0,244195328.0,2822.0,4194.0
12-04 08:46:46,0.084,0.335,85.774,13.808,0.0,0.0,4096.0,271581184.0,1.0,429.0,3153305600.0,588263424.0,29633310720.0,244195328.0,1890.0,2593.0
12-04 08:46:47,29.670,12.003,57.735,0.592,0.0,0.0,0.0,21553152.0,0.0,87.0,3152646144.0,587845632.0,29636796416.0,241786880.0,3204.0,4891.0
12-04 08:46:48,29.443,11.324,59.146,0.087,0.0,0.0,0.0,8572928.0,0.0,75.0,3152183296.0,587444224.0,29643026432.0,236421120.0,1735.0,2457.0
12-04 08:46:49,30.644,12.275,56.824,0.258,0.0,0.0,0.0,10149888.0,0.0,75.0,3151720448.0,587051008.0,29650239488.0,230064128.0,1916.0,2545.0
12-04 08:46:50,33.793,12.672,52.500,0.948,0.0,0.086,0.0,60989440.0,0.0,173.0,3152416768.0,585216000.0,29636952064.0,244490240.0,2179.0,2911.0
12-04 08:46:51,36.340,12.936,49.532,1.191,0.0,0.0,0.0,76374016.0,0.0,217.0,3151646720.0,584069120.0,29561503744.0,321855488.0,4505.0,5731.0
12-04 08:46:52,27.002,9.966,62.862,0.170,0.0,0.0,0.0,10485760.0,0.0,75.0,3150589952.0,584097792.0,29568888832.0,315498496.0,1308.0,1447.0
12-04 08:46:53,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151929344.0,584097792.0,29569581056.0,313466880.0,3057.0,4931.0
12-04 08:46:54,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151929344.0,584097792.0,29569581056.0,313466880.0,3164.0,4775.0
12-04 08:46:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151929344.0,584097792.0,29569581056.0,313466880.0,2740.0,3437.0
12-04 08:46:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,3151929344.0,584097792.0,29569581056.0,313466880.0,1242.0,1381.0
12-04 08:46:57,0.084,0.251,99.415,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3151921152.0,584105984.0,29569581056.0,313466880.0,3164.0,4841.0
12-04 08:46:58,0.250,0.167,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3151917056.0,584105984.0,29569585152.0,313466880.0,1142.0,1356.0
12-04 08:46:59,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151917056.0,584105984.0,29569585152.0,313466880.0,1896.0,2550.0
12-04 08:47:00,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151912960.0,584105984.0,29569589248.0,313466880.0,4390.0,6692.0
12-04 08:47:01,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151912960.0,584105984.0,29569589248.0,313466880.0,1262.0,1374.0
12-04 08:47:02,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151912960.0,584105984.0,29569589248.0,313466880.0,3143.0,4888.0
12-04 08:47:03,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3151896576.0,584118272.0,29569593344.0,313466880.0,1996.0,2641.0
12-04 08:47:04,0.333,0.333,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151896576.0,584118272.0,29569593344.0,313466880.0,2580.0,2908.0
12-04 08:47:05,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151896576.0,584118272.0,29569593344.0,313466880.0,3883.0,4806.0
12-04 08:47:06,0.250,0.333,99.417,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,3151896576.0,584118272.0,29569593344.0,313466880.0,3434.0,4126.0
12-04 08:47:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151892480.0,584118272.0,29569597440.0,313466880.0,1980.0,1822.0
12-04 08:47:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3151892480.0,584118272.0,29569597440.0,313466880.0,2740.0,3041.0
12-04 08:47:09,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3151876096.0,584126464.0,29569605632.0,313466880.0,3793.0,5154.0
12-04 08:47:10,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152723968.0,584126464.0,29569605632.0,312619008.0,3858.0,4728.0
12-04 08:47:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3151753216.0,584126464.0,29569609728.0,313585664.0,21150.0,22559.0
12-04 08:47:12,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151753216.0,584126464.0,29569609728.0,313585664.0,2680.0,2971.0
12-04 08:47:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3151745024.0,584130560.0,29569613824.0,313585664.0,2580.0,2909.0
12-04 08:47:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151745024.0,584130560.0,29569613824.0,313585664.0,2521.0,3656.0
12-04 08:47:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3151736832.0,584138752.0,29569613824.0,313585664.0,1556.0,1746.0
12-04 08:47:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151736832.0,584138752.0,29569613824.0,313585664.0,2415.0,3606.0
12-04 08:47:17,0.333,0.250,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151736832.0,584138752.0,29569613824.0,313585664.0,2664.0,3855.0
12-04 08:47:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3151716352.0,584142848.0,29569622016.0,313593856.0,1959.0,2612.0
12-04 08:47:19,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151716352.0,584142848.0,29569622016.0,313593856.0,3424.0,5066.0
12-04 08:47:20,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151716352.0,584142848.0,29569622016.0,313593856.0,3010.0,3090.0
12-04 08:47:21,0.167,0.334,98.164,1.336,0.0,0.0,0.0,62705664.0,0.0,120.0,3151708160.0,584151040.0,29569622016.0,313593856.0,6005.0,6734.0
12-04 08:47:22,0.083,0.500,99.416,0.0,0.0,0.0,0.0,56832000.0,0.0,107.0,3151708160.0,584151040.0,29569622016.0,313593856.0,3558.0,4213.0
12-04 08:47:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,3151704064.0,584151040.0,29569626112.0,313593856.0,2218.0,1780.0
12-04 08:47:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151704064.0,584151040.0,29569626112.0,313593856.0,3064.0,3079.0
12-04 08:47:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151704064.0,584151040.0,29569626112.0,313593856.0,3573.0,3601.0
12-04 08:47:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151699968.0,584151040.0,29569630208.0,313593856.0,4174.0,5328.0
12-04 08:47:27,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3151814656.0,584159232.0,29569634304.0,313466880.0,4154.0,5182.0
12-04 08:47:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3151814656.0,584159232.0,29569634304.0,313466880.0,3035.0,3041.0
12-04 08:47:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151814656.0,584159232.0,29569634304.0,313466880.0,3596.0,3356.0
12-04 08:47:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152445440.0,584159232.0,29569634304.0,312836096.0,21907.0,23402.0
12-04 08:47:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3152326656.0,584159232.0,29569638400.0,312950784.0,1803.0,1800.0
12-04 08:47:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152326656.0,584159232.0,29569638400.0,312950784.0,1703.0,1738.0
12-04 08:47:33,0.0,0.084,99.666,0.251,0.0,0.0,0.0,45056.0,0.0,5.0,3152306176.0,584171520.0,29569638400.0,312958976.0,3991.0,5404.0
12-04 08:47:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152302080.0,584171520.0,29569642496.0,312958976.0,19012.0,19050.0
12-04 08:47:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152297984.0,584171520.0,29569646592.0,312958976.0,4917.0,7116.0
12-04 08:47:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152297984.0,584171520.0,29569646592.0,312958976.0,2423.0,2907.0
12-04 08:47:37,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152297984.0,584171520.0,29569646592.0,312958976.0,3759.0,5286.0
12-04 08:47:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3152293888.0,584171520.0,29569650688.0,312958976.0,2921.0,3944.0
12-04 08:47:39,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3152285696.0,584179712.0,29569650688.0,312958976.0,2076.0,2845.0
12-04 08:47:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152281600.0,584179712.0,29569654784.0,312958976.0,3716.0,3868.0
12-04 08:47:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3152277504.0,584179712.0,29569658880.0,312958976.0,19117.0,19665.0
12-04 08:47:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152277504.0,584179712.0,29569658880.0,312958976.0,1827.0,2436.0
12-04 08:47:43,0.249,0.249,99.501,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3152273408.0,584179712.0,29569662976.0,312958976.0,2544.0,3735.0
12-04 08:47:44,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152273408.0,584179712.0,29569662976.0,312958976.0,3818.0,5879.0
12-04 08:47:45,0.166,0.250,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3152265216.0,584187904.0,29569662976.0,312958976.0,1790.0,2473.0
12-04 08:47:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152265216.0,584187904.0,29569662976.0,312958976.0,2345.0,3098.0
12-04 08:47:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152265216.0,584187904.0,29569662976.0,312958976.0,2521.0,3655.0
12-04 08:47:48,0.166,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3152257024.0,584192000.0,29569667072.0,312958976.0,1796.0,2459.0
12-04 08:47:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152257024.0,584192000.0,29569667072.0,312958976.0,1796.0,2460.0
12-04 08:47:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153072128.0,584192000.0,29569667072.0,312143872.0,2439.0,3230.0
12-04 08:47:51,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3152879616.0,584200192.0,29569671168.0,312324096.0,5441.0,7076.0
12-04 08:47:52,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153002496.0,584200192.0,29569675264.0,312197120.0,1856.0,2568.0
12-04 08:47:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3152998400.0,584204288.0,29569675264.0,312197120.0,3550.0,5278.0
12-04 08:47:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152998400.0,584204288.0,29569675264.0,312197120.0,2450.0,3637.0
12-04 08:47:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152994304.0,584204288.0,29569679360.0,312197120.0,1866.0,2095.0
12-04 08:47:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,9.0,3152994304.0,584204288.0,29569679360.0,312197120.0,2815.0,3874.0
12-04 08:47:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3152986112.0,584212480.0,29569679360.0,312197120.0,2450.0,3564.0
12-04 08:47:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3152982016.0,584216576.0,29569679360.0,312197120.0,3264.0,4866.0
12-04 08:47:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152977920.0,584216576.0,29569683456.0,312197120.0,1620.0,1903.0
12-04 08:48:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152977920.0,584216576.0,29569683456.0,312197120.0,2415.0,3540.0
12-04 08:48:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152977920.0,584216576.0,29569683456.0,312197120.0,3264.0,4932.0
12-04 08:48:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152973824.0,584216576.0,29569687552.0,312197120.0,1867.0,2484.0
12-04 08:48:03,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3152961536.0,584224768.0,29569691648.0,312197120.0,3314.0,3446.0
12-04 08:48:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152961536.0,584224768.0,29569691648.0,312197120.0,2126.0,1986.0
12-04 08:48:05,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152961536.0,584224768.0,29569691648.0,312197120.0,5574.0,8047.0
12-04 08:48:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3152961536.0,584224768.0,29569691648.0,312197120.0,2634.0,2962.0
12-04 08:48:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3152961536.0,584224768.0,29569691648.0,312197120.0,3859.0,5181.0
12-04 08:48:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3152957440.0,584224768.0,29569695744.0,312197120.0,2700.0,2992.0
12-04 08:48:09,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3152949248.0,584232960.0,29569695744.0,312197120.0,3454.0,4319.0
12-04 08:48:10,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153793024.0,584232960.0,29569699840.0,311349248.0,2967.0,3451.0
12-04 08:48:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153461248.0,584232960.0,29569699840.0,311681024.0,19356.0,19244.0
12-04 08:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153461248.0,584232960.0,29569699840.0,311681024.0,3294.0,4121.0
12-04 08:48:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153448960.0,584237056.0,29569708032.0,311681024.0,2706.0,2950.0
12-04 08:48:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153448960.0,584237056.0,29569708032.0,311681024.0,3758.0,5971.0
12-04 08:48:15,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3153436672.0,584245248.0,29569712128.0,311681024.0,2828.0,4123.0
12-04 08:48:16,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3153436672.0,584245248.0,29569712128.0,311681024.0,1830.0,2455.0
12-04 08:48:17,0.334,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3153428480.0,584245248.0,29569712128.0,311689216.0,3438.0,5072.0
12-04 08:48:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3153551360.0,584245248.0,29569716224.0,311562240.0,1273.0,1423.0
12-04 08:48:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153547264.0,584245248.0,29569720320.0,311562240.0,1241.0,1419.0
12-04 08:48:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153547264.0,584245248.0,29569720320.0,311562240.0,2663.0,2302.0
12-04 08:48:21,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3153412096.0,584253440.0,29569720320.0,311689216.0,5671.0,6172.0
12-04 08:48:22,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153412096.0,584253440.0,29569720320.0,311689216.0,6436.0,8800.0
12-04 08:48:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153403904.0,584257536.0,29569724416.0,311689216.0,2912.0,2934.0
12-04 08:48:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153403904.0,584257536.0,29569724416.0,311689216.0,2934.0,2992.0
12-04 08:48:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153403904.0,584257536.0,29569724416.0,311689216.0,3946.0,4661.0
12-04 08:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153399808.0,584257536.0,29569728512.0,311689216.0,3080.0,3091.0
12-04 08:48:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3153518592.0,584265728.0,29569728512.0,311562240.0,2210.0,1822.0
12-04 08:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153514496.0,584265728.0,29569732608.0,311562240.0,2976.0,2999.0
12-04 08:48:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153514496.0,584265728.0,29569732608.0,311562240.0,4222.0,4593.0
12-04 08:48:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153690624.0,584265728.0,29569732608.0,311386112.0,3271.0,4236.0
12-04 08:48:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153530880.0,584265728.0,29569732608.0,311545856.0,5450.0,8037.0
12-04 08:48:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3153518592.0,584265728.0,29569736704.0,311554048.0,2357.0,2909.0
12-04 08:48:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3153506304.0,584273920.0,29569740800.0,311554048.0,2457.0,2999.0
12-04 08:48:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153506304.0,584273920.0,29569740800.0,311554048.0,2522.0,3065.0
12-04 08:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153506304.0,584273920.0,29569740800.0,311554048.0,2263.0,2235.0
12-04 08:48:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153506304.0,584273920.0,29569740800.0,311554048.0,3072.0,3637.0
12-04 08:48:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153506304.0,584273920.0,29569740800.0,311554048.0,2424.0,3128.0
12-04 08:48:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153502208.0,584273920.0,29569744896.0,311554048.0,5007.0,7582.0
12-04 08:48:39,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3153494016.0,584282112.0,29569744896.0,311554048.0,2730.0,4013.0
12-04 08:48:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153494016.0,584282112.0,29569744896.0,311554048.0,1761.0,2407.0
12-04 08:48:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3153494016.0,584282112.0,29569744896.0,311554048.0,19674.0,20369.0
12-04 08:48:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153489920.0,584282112.0,29569748992.0,311554048.0,2510.0,3737.0
12-04 08:48:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153481728.0,584282112.0,29569757184.0,311554048.0,1242.0,1381.0
12-04 08:48:44,0.416,0.083,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153481728.0,584282112.0,29569757184.0,311554048.0,2444.0,3671.0
12-04 08:48:45,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3153469440.0,584290304.0,29569761280.0,311554048.0,3038.0,4799.0
12-04 08:48:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153469440.0,584290304.0,29569761280.0,311554048.0,2675.0,3829.0
12-04 08:48:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153469440.0,584290304.0,29569761280.0,311554048.0,2245.0,2978.0
12-04 08:48:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153465344.0,584290304.0,29569765376.0,311554048.0,1735.0,2456.0
12-04 08:48:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153465344.0,584290304.0,29569765376.0,311554048.0,2355.0,3497.0
12-04 08:48:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154747392.0,584290304.0,29569765376.0,310272000.0,1701.0,2364.0
12-04 08:48:51,0.166,0.333,99.334,0.166,0.0,0.0,0.0,28672.0,0.0,6.0,3154599936.0,584298496.0,29569765376.0,310411264.0,4381.0,5005.0
12-04 08:48:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3154599936.0,584298496.0,29569765376.0,310411264.0,1861.0,2526.0
12-04 08:48:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154595840.0,584298496.0,29569769472.0,310411264.0,2070.0,2821.0
12-04 08:48:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154591744.0,584298496.0,29569773568.0,310411264.0,2550.0,3721.0
12-04 08:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3154591744.0,584298496.0,29569773568.0,310411264.0,2260.0,3469.0
12-04 08:48:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154591744.0,584298496.0,29569773568.0,310411264.0,3642.0,5391.0
12-04 08:48:57,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3154583552.0,584306688.0,29569773568.0,310411264.0,2510.0,3607.0
12-04 08:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154579456.0,584306688.0,29569777664.0,310411264.0,1956.0,2593.0
12-04 08:48:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154579456.0,584306688.0,29569777664.0,310411264.0,1241.0,1353.0
12-04 08:49:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154579456.0,584306688.0,29569777664.0,310411264.0,2610.0,3764.0
12-04 08:49:01,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154579456.0,584310784.0,29569773568.0,310411264.0,1301.0,1461.0
12-04 08:49:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154575360.0,584310784.0,29569777664.0,310411264.0,3028.0,4305.0
12-04 08:49:03,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3154563072.0,584318976.0,29569781760.0,310411264.0,3858.0,5930.0
12-04 08:49:04,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154558976.0,584318976.0,29569785856.0,310411264.0,2640.0,2950.0
12-04 08:49:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154558976.0,584318976.0,29569785856.0,310411264.0,3193.0,4067.0
12-04 08:49:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154558976.0,584318976.0,29569785856.0,310411264.0,3168.0,4049.0
12-04 08:49:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3154681856.0,584318976.0,29569789952.0,310284288.0,3777.0,4730.0
12-04 08:49:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154681856.0,584318976.0,29569789952.0,310284288.0,2020.0,1871.0
12-04 08:49:09,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3154673664.0,584327168.0,29569789952.0,310284288.0,2026.0,1763.0
12-04 08:49:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154841600.0,584327168.0,29569789952.0,310116352.0,3294.0,4121.0
12-04 08:49:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154796544.0,584327168.0,29569794048.0,310157312.0,21491.0,22715.0
12-04 08:49:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154915328.0,584331264.0,29569798144.0,310030336.0,4986.0,6872.0
12-04 08:49:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154911232.0,584331264.0,29569802240.0,310030336.0,2640.0,2951.0
12-04 08:49:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154911232.0,584331264.0,29569802240.0,310030336.0,2056.0,2654.0
12-04 08:49:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3154911232.0,584339456.0,29569794048.0,310030336.0,2810.0,3945.0
12-04 08:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3154903040.0,584339456.0,29569802240.0,310030336.0,1242.0,1381.0
12-04 08:49:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154898944.0,584339456.0,29569806336.0,310030336.0,1719.0,1928.0
12-04 08:49:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154894848.0,584339456.0,29569810432.0,310030336.0,1176.0,1352.0
12-04 08:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154894848.0,584339456.0,29569810432.0,310030336.0,3752.0,5879.0
12-04 08:49:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154890752.0,584339456.0,29569814528.0,310030336.0,4302.0,5267.0
12-04 08:49:21,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3154882560.0,584347648.0,29569814528.0,310030336.0,5397.0,5933.0
12-04 08:49:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154882560.0,584351744.0,29569810432.0,310030336.0,3383.0,3583.0
12-04 08:49:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154874368.0,584351744.0,29569818624.0,310030336.0,4107.0,5291.0
12-04 08:49:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154874368.0,584351744.0,29569818624.0,310030336.0,2348.0,1962.0
12-04 08:49:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154874368.0,584351744.0,29569818624.0,310030336.0,3040.0,3000.0
12-04 08:49:26,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154874368.0,584351744.0,29569818624.0,310030336.0,3068.0,3131.0
12-04 08:49:27,0.0,0.167,99.666,0.083,0.0,0.083,0.0,57344.0,0.0,6.0,3154862080.0,584359936.0,29569822720.0,310030336.0,4561.0,5795.0
12-04 08:49:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154857984.0,584359936.0,29569826816.0,310030336.0,2964.0,2976.0
12-04 08:49:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154857984.0,584359936.0,29569826816.0,310030336.0,5476.0,6999.0
12-04 08:49:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155025920.0,584359936.0,29569826816.0,309862400.0,2517.0,2999.0
12-04 08:49:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3154837504.0,584359936.0,29569830912.0,310046720.0,2172.0,2236.0
12-04 08:49:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3154837504.0,584359936.0,29569830912.0,310046720.0,3142.0,4103.0
12-04 08:49:33,0.167,0.167,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3155083264.0,584368128.0,29569830912.0,309792768.0,4356.0,4850.0
12-04 08:49:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155079168.0,584368128.0,29569835008.0,309792768.0,2611.0,3037.0
12-04 08:49:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155075072.0,584368128.0,29569839104.0,309792768.0,2588.0,3024.0
12-04 08:49:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155075072.0,584368128.0,29569839104.0,309792768.0,4893.0,6937.0
12-04 08:49:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3155075072.0,584368128.0,29569839104.0,309792768.0,3171.0,4104.0
12-04 08:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155070976.0,584368128.0,29569843200.0,309792768.0,3371.0,4351.0
12-04 08:49:39,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3155062784.0,584376320.0,29569843200.0,309792768.0,1602.0,1759.0
12-04 08:49:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153567744.0,584376320.0,29569843200.0,311287808.0,1262.0,1332.0
12-04 08:49:41,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3153285120.0,584376320.0,29569843200.0,311570432.0,21144.0,22839.0
12-04 08:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,10.0,3153285120.0,584376320.0,29569843200.0,311570432.0,1213.0,1315.0
12-04 08:49:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153281024.0,584376320.0,29569847296.0,311570432.0,3877.0,6048.0
12-04 08:49:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153530880.0,584376320.0,29569851392.0,311316480.0,2630.0,3716.0
12-04 08:49:45,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3153649664.0,584384512.0,29569851392.0,311189504.0,3069.0,4639.0
12-04 08:49:46,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153649664.0,584384512.0,29569851392.0,311189504.0,1550.0,1854.0
12-04 08:49:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153649664.0,584384512.0,29569851392.0,311189504.0,1927.0,2484.0
12-04 08:49:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153514496.0,584384512.0,29569859584.0,311316480.0,1856.0,2459.0
12-04 08:49:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153514496.0,584384512.0,29569859584.0,311316480.0,4495.0,5536.0
12-04 08:49:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154325504.0,584384512.0,29569859584.0,310505472.0,2670.0,3763.0
12-04 08:49:51,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3154137088.0,584392704.0,29569863680.0,310681600.0,3607.0,3852.0
12-04 08:49:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154137088.0,584392704.0,29569863680.0,310681600.0,3036.0,4037.0
12-04 08:49:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154137088.0,584392704.0,29569863680.0,310681600.0,2724.0,4015.0
12-04 08:49:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154010112.0,584392704.0,29569863680.0,310808576.0,2641.0,3563.0
12-04 08:49:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154001920.0,584392704.0,29569871872.0,310808576.0,2770.0,3789.0
12-04 08:49:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154001920.0,584392704.0,29569871872.0,310808576.0,1887.0,2503.0
12-04 08:49:57,0.083,0.083,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3153993728.0,584404992.0,29569867776.0,310808576.0,3407.0,4600.0
12-04 08:49:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153989632.0,584404992.0,29569871872.0,310808576.0,2564.0,3686.0
12-04 08:49:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153985536.0,584404992.0,29569875968.0,310808576.0,2544.0,3693.0
12-04 08:50:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153985536.0,584404992.0,29569875968.0,310808576.0,2346.0,2461.0
12-04 08:50:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153985536.0,584404992.0,29569875968.0,310808576.0,2846.0,3564.0
12-04 08:50:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3153985536.0,584409088.0,29569871872.0,310808576.0,3842.0,5567.0
12-04 08:50:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3153969152.0,584417280.0,29569880064.0,310808576.0,1333.0,1423.0
12-04 08:50:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153969152.0,584417280.0,29569880064.0,310808576.0,4083.0,3774.0
12-04 08:50:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153965056.0,584417280.0,29569884160.0,310808576.0,4174.0,5382.0
12-04 08:50:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3153965056.0,584417280.0,29569884160.0,310808576.0,3058.0,3521.0
12-04 08:50:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3153965056.0,584417280.0,29569884160.0,310808576.0,3000.0,3288.0
12-04 08:50:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3153960960.0,584417280.0,29569888256.0,310808576.0,20309.0,20969.0
12-04 08:50:09,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3153952768.0,584425472.0,29569888256.0,310808576.0,2700.0,2884.0
12-04 08:50:10,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154202624.0,584425472.0,29569888256.0,310558720.0,3977.0,5260.0
12-04 08:50:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154087936.0,584425472.0,29569888256.0,310673408.0,21213.0,22052.0
12-04 08:50:12,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154083840.0,584425472.0,29569892352.0,310673408.0,2705.0,3017.0
12-04 08:50:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154079744.0,584425472.0,29569896448.0,310673408.0,2580.0,2909.0
12-04 08:50:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154079744.0,584425472.0,29569896448.0,310673408.0,1730.0,2432.0
12-04 08:50:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3154067456.0,584433664.0,29569900544.0,310673408.0,1342.0,1472.0
12-04 08:50:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154067456.0,584433664.0,29569900544.0,310673408.0,3225.0,4400.0
12-04 08:50:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3154067456.0,584441856.0,29569892352.0,310673408.0,2750.0,3837.0
12-04 08:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154059264.0,584441856.0,29569900544.0,310673408.0,4512.0,7166.0
12-04 08:50:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154055168.0,584441856.0,29569904640.0,310673408.0,1956.0,2593.0
12-04 08:50:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154051072.0,584441856.0,29569908736.0,310673408.0,2386.0,1871.0
12-04 08:50:21,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3154042880.0,584450048.0,29569908736.0,310673408.0,4850.0,4898.0
12-04 08:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3154042880.0,584450048.0,29569908736.0,310673408.0,4091.0,4792.0
12-04 08:50:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154034688.0,584450048.0,29569916928.0,310673408.0,2093.0,1738.0
12-04 08:50:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146035200.0,584450048.0,29569916928.0,318672896.0,4122.0,5249.0
12-04 08:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146035200.0,584450048.0,29569916928.0,318672896.0,2260.0,1829.0
12-04 08:50:26,0.250,0.0,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3146035200.0,584450048.0,29569916928.0,318672896.0,6112.0,8783.0
12-04 08:50:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3146027008.0,584462336.0,29569912832.0,318672896.0,3411.0,3563.0
12-04 08:50:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146018816.0,584462336.0,29569921024.0,318672896.0,2907.0,2999.0
12-04 08:50:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146014720.0,584462336.0,29569925120.0,318672896.0,4022.0,4526.0
12-04 08:50:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146117120.0,584462336.0,29569925120.0,318570496.0,1903.0,1986.0
12-04 08:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145957376.0,584462336.0,29569925120.0,318730240.0,1923.0,1913.0
12-04 08:50:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3145957376.0,584466432.0,29569921024.0,318730240.0,3614.0,4667.0
12-04 08:50:33,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145940992.0,584474624.0,29569929216.0,318730240.0,3202.0,4186.0
12-04 08:50:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145940992.0,584474624.0,29569929216.0,318730240.0,4385.0,6217.0
12-04 08:50:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145940992.0,584474624.0,29569929216.0,318730240.0,3071.0,4091.0
12-04 08:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145936896.0,584474624.0,29569933312.0,318730240.0,2517.0,2974.0
12-04 08:50:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145936896.0,584482816.0,29569925120.0,318730240.0,2835.0,3493.0
12-04 08:50:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145924608.0,584482816.0,29569937408.0,318730240.0,2327.0,2880.0
12-04 08:50:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145916416.0,584491008.0,29569937408.0,318730240.0,1522.0,1766.0
12-04 08:50:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145916416.0,584491008.0,29569937408.0,318730240.0,3204.0,4893.0
12-04 08:50:41,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3145908224.0,584491008.0,29569937408.0,318738432.0,20908.0,22546.0
12-04 08:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145908224.0,584495104.0,29569933312.0,318738432.0,2610.0,3763.0
12-04 08:50:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145895936.0,584495104.0,29569945600.0,318738432.0,3364.0,5025.0
12-04 08:50:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145895936.0,584495104.0,29569945600.0,318738432.0,1262.0,1374.0
12-04 08:50:45,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145883648.0,584503296.0,29569949696.0,318738432.0,2650.0,3746.0
12-04 08:50:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145883648.0,584503296.0,29569949696.0,318738432.0,1852.0,1994.0
12-04 08:50:47,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145883648.0,584503296.0,29569949696.0,318738432.0,4653.0,5725.0
12-04 08:50:48,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145879552.0,584503296.0,29569953792.0,318738432.0,3138.0,4825.0
12-04 08:50:49,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145879552.0,584503296.0,29569953792.0,318738432.0,4513.0,5693.0
12-04 08:50:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146047488.0,584503296.0,29569953792.0,318570496.0,2770.0,3867.0
12-04 08:50:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145998336.0,584511488.0,29569953792.0,318611456.0,4184.0,5042.0
12-04 08:50:52,0.167,0.167,99.666,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,3145994240.0,584511488.0,29569957888.0,318611456.0,3235.0,4801.0
12-04 08:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146117120.0,584511488.0,29569961984.0,318484480.0,18666.0,18920.0
12-04 08:50:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146117120.0,584511488.0,29569961984.0,318484480.0,1730.0,2460.0
12-04 08:50:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146117120.0,584511488.0,29569961984.0,318484480.0,18574.0,18730.0
12-04 08:50:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146117120.0,584511488.0,29569961984.0,318484480.0,3742.0,5386.0
12-04 08:50:57,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3146104832.0,584519680.0,29569966080.0,318484480.0,1796.0,2394.0
12-04 08:50:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146100736.0,584519680.0,29569970176.0,318484480.0,3098.0,4813.0
12-04 08:50:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146100736.0,584519680.0,29569970176.0,318484480.0,3852.0,6101.0
12-04 08:51:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146100736.0,584519680.0,29569970176.0,318484480.0,1262.0,1374.0
12-04 08:51:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146100736.0,584519680.0,29569970176.0,318484480.0,2274.0,3044.0
12-04 08:51:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3146100736.0,584527872.0,29569961984.0,318484480.0,1142.0,1290.0
12-04 08:51:03,0.083,0.333,99.418,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,3146080256.0,584536064.0,29569974272.0,318484480.0,3243.0,4977.0
12-04 08:51:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146080256.0,584536064.0,29569974272.0,318484480.0,2745.0,3036.0
12-04 08:51:05,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146080256.0,584536064.0,29569974272.0,318484480.0,2863.0,3334.0
12-04 08:51:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146080256.0,584536064.0,29569974272.0,318484480.0,3394.0,4212.0
12-04 08:51:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3146072064.0,584540160.0,29569978368.0,318484480.0,3234.0,3982.0
12-04 08:51:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146063872.0,584540160.0,29569986560.0,318484480.0,3822.0,5249.0
12-04 08:51:09,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3146055680.0,584548352.0,29569986560.0,318484480.0,2581.0,2855.0
12-04 08:51:10,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146133504.0,584548352.0,29569986560.0,318406656.0,2863.0,3306.0
12-04 08:51:11,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145928704.0,584548352.0,29569986560.0,318611456.0,20729.0,21689.0
12-04 08:51:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145928704.0,584548352.0,29569986560.0,318611456.0,3228.0,4053.0
12-04 08:51:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145924608.0,584548352.0,29569990656.0,318611456.0,2746.0,2999.0
12-04 08:51:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145920512.0,584548352.0,29569994752.0,318611456.0,1336.0,1419.0
12-04 08:51:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145912320.0,584556544.0,29569994752.0,318611456.0,2894.0,4219.0
12-04 08:51:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145912320.0,584556544.0,29569994752.0,318611456.0,2710.0,3856.0
12-04 08:51:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,3145912320.0,584560640.0,29569990656.0,318611456.0,3991.0,6244.0
12-04 08:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146031104.0,584560640.0,29569998848.0,318484480.0,1302.0,1423.0
12-04 08:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146031104.0,584560640.0,29569998848.0,318484480.0,2610.0,3761.0
12-04 08:51:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146031104.0,584560640.0,29569998848.0,318484480.0,4341.0,5056.0
12-04 08:51:21,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3146022912.0,584568832.0,29569998848.0,318484480.0,4842.0,4765.0
12-04 08:51:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146022912.0,584568832.0,29569998848.0,318484480.0,2216.0,1780.0
12-04 08:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146014720.0,584568832.0,29570007040.0,318484480.0,3659.0,4145.0
12-04 08:51:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146010624.0,584568832.0,29570011136.0,318484480.0,3036.0,3042.0
12-04 08:51:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146010624.0,584568832.0,29570011136.0,318484480.0,5893.0,8127.0
12-04 08:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146010624.0,584568832.0,29570011136.0,318484480.0,2862.0,2963.0
12-04 08:51:27,0.083,0.167,99.584,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,3145998336.0,584581120.0,29570011136.0,318484480.0,3663.0,4258.0
12-04 08:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145994240.0,584581120.0,29570015232.0,318484480.0,2244.0,1756.0
12-04 08:51:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145994240.0,584581120.0,29570015232.0,318484480.0,2834.0,2270.0
12-04 08:51:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146539008.0,584581120.0,29570019328.0,317935616.0,4095.0,4691.0
12-04 08:51:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146248192.0,584581120.0,29570023424.0,318222336.0,3496.0,2905.0
12-04 08:51:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146248192.0,584585216.0,29570019328.0,318222336.0,4719.0,6565.0
12-04 08:51:33,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3146227712.0,584593408.0,29570023424.0,318230528.0,20168.0,20476.0
12-04 08:51:34,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146227712.0,584593408.0,29570023424.0,318230528.0,3831.0,5338.0
12-04 08:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146223616.0,584593408.0,29570027520.0,318230528.0,3555.0,4692.0
12-04 08:51:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146223616.0,584593408.0,29570027520.0,318230528.0,2417.0,3015.0
12-04 08:51:37,3.008,1.838,94.319,0.835,0.0,0.0,14524416.0,36864.0,613.0,3.0,3158855680.0,585084928.0,29583224832.0,291909632.0,139946.0,23425.0
12-04 08:51:38,0.084,0.167,91.388,8.361,0.0,0.0,0.0,0.0,0.0,0.0,3156287488.0,585084928.0,29597958144.0,279744512.0,9695660.0,110484.0
12-04 08:51:39,1.0,0.500,97.500,1.0,0.0,0.0,86016.0,28672.0,4.0,3.0,3167633408.0,585093120.0,29599883264.0,266465280.0,6662072.0,170074.0
12-04 08:51:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167698944.0,585093120.0,29600071680.0,266211328.0,1412.0,2124.0
12-04 08:51:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054407680.0,585093120.0,29600071680.0,379502592.0,21593.0,24174.0
12-04 08:51:42,0.167,0.083,99.667,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,3054170112.0,585097216.0,29600067584.0,379740160.0,3436.0,5420.0
12-04 08:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054161920.0,585097216.0,29600075776.0,379740160.0,2650.0,3810.0
12-04 08:51:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054161920.0,585097216.0,29600075776.0,379740160.0,1767.0,2394.0
12-04 08:51:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3054153728.0,585105408.0,29600075776.0,379740160.0,19092.0,3927.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-peer-slave-19.csv <==
12-04 08:29:38,1.549,0.744,97.632,0.045,0.0,0.031,4863.896,1502033.001,0.747,12.723,2730504192.0,831901696.0,21979074560.0,8077594624.0,0.0,0.0
12-04 08:29:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2730790912.0,831901696.0,21979082752.0,8077299712.0,2477.0,3256.0
12-04 08:29:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729893888.0,831901696.0,21979082752.0,8078196736.0,2887.0,4097.0
12-04 08:29:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729771008.0,831901696.0,21979086848.0,8078315520.0,3824.0,5898.0
12-04 08:29:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729771008.0,831901696.0,21979086848.0,8078315520.0,3430.0,5020.0
12-04 08:29:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2729771008.0,831901696.0,21979086848.0,8078315520.0,3877.0,4551.0
12-04 08:29:44,0.0,0.167,99.666,0.167,0.0,0.0,0.0,57344.0,0.0,5.0,2729762816.0,831909888.0,21979086848.0,8078315520.0,19195.0,19912.0
12-04 08:29:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729758720.0,831909888.0,21979090944.0,8078315520.0,1202.0,1332.0
12-04 08:29:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729758720.0,831909888.0,21979090944.0,8078315520.0,2994.0,4240.0
12-04 08:29:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729754624.0,831909888.0,21979095040.0,8078315520.0,1141.0,1328.0
12-04 08:29:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,8.0,2729754624.0,831909888.0,21979095040.0,8078315520.0,4038.0,6281.0
12-04 08:29:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2729877504.0,831909888.0,21979099136.0,8078188544.0,4289.0,6273.0
12-04 08:29:50,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2729869312.0,831918080.0,21979099136.0,8078188544.0,1585.0,1812.0
12-04 08:29:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729869312.0,831918080.0,21979099136.0,8078188544.0,3544.0,5316.0
12-04 08:29:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729861120.0,831918080.0,21979099136.0,8078196736.0,1202.0,1332.0
12-04 08:29:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730328064.0,831918080.0,21979099136.0,8077729792.0,1242.0,1381.0
12-04 08:29:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2729992192.0,831918080.0,21979103232.0,8078061568.0,1830.0,2455.0
12-04 08:29:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730110976.0,831918080.0,21979103232.0,8077942784.0,3164.0,4773.0
12-04 08:29:56,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2730102784.0,831926272.0,21979103232.0,8077942784.0,3988.0,5537.0
12-04 08:29:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730221568.0,831926272.0,21979111424.0,8077815808.0,1276.0,1472.0
12-04 08:29:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2730348544.0,831926272.0,21979111424.0,8077688832.0,4745.0,7501.0
12-04 08:29:59,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2730348544.0,831926272.0,21979111424.0,8077688832.0,1242.0,1447.0
12-04 08:30:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730348544.0,831926272.0,21979111424.0,8077688832.0,2592.0,2993.0
12-04 08:30:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730344448.0,831926272.0,21979115520.0,8077688832.0,1764.0,1465.0
12-04 08:30:02,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2730336256.0,831934464.0,21979115520.0,8077688832.0,1322.0,1374.0
12-04 08:30:03,0.083,0.333,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2730336256.0,831934464.0,21979115520.0,8077688832.0,2570.0,3712.0
12-04 08:30:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2730344448.0,831934464.0,21979115520.0,8077680640.0,6653.0,8380.0
12-04 08:30:05,0.415,0.083,99.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724999168.0,831934464.0,21979119616.0,8083021824.0,3888.0,5244.0
12-04 08:30:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724995072.0,831934464.0,21979123712.0,8083021824.0,3084.0,3442.0
12-04 08:30:07,0.249,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724990976.0,831934464.0,21979127808.0,8083021824.0,3334.0,4165.0
12-04 08:30:08,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2724982784.0,831942656.0,21979127808.0,8083021824.0,2640.0,2949.0
12-04 08:30:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2724982784.0,831942656.0,21979127808.0,8083021824.0,1925.0,1710.0
12-04 08:30:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724978688.0,831942656.0,21979131904.0,8083021824.0,15121.0,19809.0
12-04 08:30:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724929536.0,831942656.0,21979181056.0,8083021824.0,2880.0,3179.0
12-04 08:30:12,5.681,4.010,90.142,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2723651584.0,831942656.0,21982752768.0,8080728064.0,636961.0,621435.0
12-04 08:30:13,14.008,6.751,78.987,0.0,0.0,0.253,0.0,2199552.0,0.0,22.0,2733363200.0,831942656.0,21993099264.0,8060669952.0,2455565.0,426175.0
12-04 08:30:14,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2733174784.0,831950848.0,21995188224.0,8058761216.0,20903.0,22481.0
12-04 08:30:15,0.502,0.251,99.247,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,2733182976.0,831950848.0,21995188224.0,8058753024.0,106947.0,5644.0
12-04 08:30:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732990464.0,831950848.0,21995634688.0,8058499072.0,3869.0,4436.0
12-04 08:30:17,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732986368.0,831950848.0,21995638784.0,8058499072.0,1890.0,2527.0
12-04 08:30:18,0.166,0.250,99.584,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2732986368.0,831950848.0,21995638784.0,8058499072.0,2510.0,3670.0
12-04 08:30:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733113344.0,831950848.0,21995638784.0,8058372096.0,2027.0,2618.0
12-04 08:30:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2733105152.0,831959040.0,21995638784.0,8058372096.0,2853.0,4169.0
12-04 08:30:21,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733101056.0,831959040.0,21995642880.0,8058372096.0,20806.0,21338.0
12-04 08:30:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733228032.0,831959040.0,21995642880.0,8058245120.0,3010.0,2883.0
12-04 08:30:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,14512128.0,0.0,39.0,2733228032.0,831959040.0,21995642880.0,8058245120.0,4941.0,6348.0
12-04 08:30:24,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733223936.0,831959040.0,21995646976.0,8058245120.0,2555.0,1871.0
12-04 08:30:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2733346816.0,831959040.0,21995651072.0,8058118144.0,2766.0,2273.0
12-04 08:30:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2733338624.0,831967232.0,21995651072.0,8058118144.0,3137.0,3054.0
12-04 08:30:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733338624.0,831967232.0,21995651072.0,8058118144.0,4356.0,5245.0
12-04 08:30:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733338624.0,831967232.0,21995651072.0,8058118144.0,4550.0,5472.0
12-04 08:30:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733338624.0,831967232.0,21995651072.0,8058118144.0,2956.0,2841.0
12-04 08:30:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733330432.0,831967232.0,21995659264.0,8058118144.0,5561.0,6302.0
12-04 08:30:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2733330432.0,831967232.0,21995659264.0,8058118144.0,4536.0,4325.0
12-04 08:30:32,0.584,0.167,99.165,0.083,0.0,0.0,0.0,163840.0,0.0,19.0,2733322240.0,831975424.0,21995659264.0,8058118144.0,10063.0,8246.0
12-04 08:30:33,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733772800.0,831975424.0,21995671552.0,8057655296.0,14108.0,17987.0
12-04 08:30:34,2.922,1.669,95.242,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2733957120.0,831975424.0,21995708416.0,8057434112.0,292688.0,292651.0
12-04 08:30:35,12.853,7.541,79.006,0.0,0.0,0.600,0.0,0.0,0.0,0.0,2731438080.0,831975424.0,22007246848.0,8048414720.0,2968987.0,939618.0
12-04 08:30:36,19.201,10.110,70.263,0.0,0.0,0.425,0.0,2199552.0,0.0,19.0,2738774016.0,831975424.0,22022905856.0,8025419776.0,3117276.0,1013843.0
12-04 08:30:37,19.182,9.974,70.503,0.0,0.0,0.341,0.0,2154496.0,0.0,19.0,2747617280.0,831975424.0,22038188032.0,8001294336.0,3123518.0,1020134.0
12-04 08:30:38,19.289,10.237,69.882,0.085,0.0,0.508,0.0,2170880.0,0.0,21.0,2751475712.0,831983616.0,22053384192.0,7982231552.0,3122927.0,1018651.0
12-04 08:30:39,19.500,9.491,70.492,0.086,0.0,0.431,0.0,2158592.0,0.0,19.0,2754170880.0,831983616.0,22069567488.0,7963353088.0,3137497.0,1026395.0
12-04 08:30:40,18.905,9.666,71.086,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,2757505024.0,831983616.0,22083809280.0,7945777152.0,3121101.0,1016070.0
12-04 08:30:41,19.574,9.362,70.383,0.085,0.0,0.596,0.0,2158592.0,0.0,19.0,2757763072.0,831983616.0,22098784256.0,7930544128.0,3124148.0,1017915.0
12-04 08:30:42,19.880,8.826,70.780,0.0,0.0,0.514,0.0,2150400.0,0.0,19.0,2762813440.0,831983616.0,22114590720.0,7909687296.0,3125166.0,1020072.0
12-04 08:30:43,19.116,10.535,69.924,0.085,0.0,0.340,0.0,2158592.0,0.0,19.0,2763509760.0,831983616.0,22131879936.0,7891701760.0,3124952.0,1019145.0
12-04 08:30:44,20.611,9.160,69.805,0.085,0.0,0.339,0.0,2170880.0,0.0,21.0,2767462400.0,831991808.0,22147186688.0,7872434176.0,3143583.0,1038450.0
12-04 08:30:45,18.933,9.725,70.998,0.0,0.0,0.344,0.0,2150400.0,0.0,19.0,2772557824.0,831991808.0,22163423232.0,7851102208.0,3118098.0,1013888.0
12-04 08:30:46,19.655,9.224,70.862,0.0,0.0,0.259,0.0,2154496.0,0.0,19.0,2779209728.0,831991808.0,22177280000.0,7830593536.0,3130082.0,1022674.0
12-04 08:30:47,19.031,9.686,70.348,0.085,0.0,0.850,0.0,2154496.0,0.0,19.0,2780930048.0,831991808.0,22192766976.0,7813386240.0,3131189.0,1022654.0
12-04 08:30:48,17.515,10.613,71.613,0.0,0.0,0.259,0.0,2170880.0,0.0,21.0,2784825344.0,831991808.0,22209462272.0,7792795648.0,3117409.0,1012369.0
12-04 08:30:49,20.478,9.215,69.966,0.0,0.0,0.341,0.0,2158592.0,0.0,20.0,2785648640.0,831991808.0,22225543168.0,7775891456.0,3163427.0,1069466.0
12-04 08:30:50,18.329,10.145,70.844,0.171,0.0,0.512,0.0,2179072.0,0.0,23.0,2787151872.0,832000000.0,22240968704.0,7758954496.0,3127171.0,1020025.0
12-04 08:30:51,20.339,9.661,69.746,0.0,0.0,0.254,0.0,2154496.0,0.0,19.0,2787524608.0,832000000.0,22256119808.0,7743430656.0,3119335.0,1016060.0
12-04 08:30:52,19.525,9.423,70.628,0.0,0.0,0.424,0.0,2154496.0,0.0,19.0,2788429824.0,832000000.0,22271963136.0,7726682112.0,3134375.0,1024733.0
12-04 08:30:53,19.178,9.760,70.548,0.086,0.0,0.428,0.0,2183168.0,0.0,22.0,2796523520.0,832000000.0,22286430208.0,7704121344.0,3121049.0,1015923.0
12-04 08:30:54,19.556,10.162,70.026,0.0,0.0,0.256,0.0,2203648.0,0.0,23.0,2798493696.0,832000000.0,22301880320.0,7686701056.0,3125054.0,1020236.0
12-04 08:30:55,18.750,9.932,70.719,0.086,0.0,0.514,0.0,2150400.0,0.0,20.0,2801270784.0,832000000.0,22317944832.0,7667859456.0,3126718.0,1018603.0
12-04 08:30:56,19.527,9.975,70.076,0.169,0.0,0.254,0.0,2170880.0,0.0,22.0,2800394240.0,832008192.0,22333431808.0,7653240832.0,3124424.0,1017921.0
12-04 08:30:57,19.865,9.975,69.738,0.0,0.0,0.423,0.0,2150400.0,0.0,19.0,2801053696.0,832008192.0,22349520896.0,7636492288.0,3118116.0,1014456.0
12-04 08:30:58,19.797,10.237,67.428,2.200,0.0,0.338,0.0,121765888.0,0.0,243.0,2803081216.0,832008192.0,22363844608.0,7620141056.0,3118243.0,1014652.0
12-04 08:30:59,18.949,9.044,63.049,8.613,0.0,0.345,0.0,213065728.0,0.0,371.0,2802798592.0,832012288.0,22380290048.0,7603974144.0,3142218.0,1031304.0
12-04 08:31:00,20.275,9.708,69.502,0.086,0.0,0.430,0.0,2162688.0,0.0,19.0,2805391360.0,832012288.0,22397169664.0,7584501760.0,3112528.0,1014365.0
12-04 08:31:01,19.178,9.418,70.976,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2811682816.0,832012288.0,22411948032.0,7563431936.0,3131850.0,1022615.0
12-04 08:31:02,21.194,9.420,69.050,0.084,0.0,0.252,0.0,2183168.0,0.0,22.0,2813620224.0,832020480.0,22427938816.0,7545495552.0,3137382.0,1025812.0
12-04 08:31:03,19.349,9.932,70.205,0.086,0.0,0.428,0.0,2166784.0,0.0,19.0,2817146880.0,832020480.0,22443474944.0,7526432768.0,3127384.0,1018767.0
12-04 08:31:04,20.034,9.847,69.779,0.0,0.0,0.340,0.0,2162688.0,0.0,20.0,2816995328.0,832020480.0,22459518976.0,7510540288.0,3117882.0,1014264.0
12-04 08:31:05,18.761,10.526,70.289,0.0,0.0,0.424,0.0,2154496.0,0.0,19.0,2818187264.0,832020480.0,22474117120.0,7494750208.0,3123160.0,1017676.0
12-04 08:31:06,19.333,9.410,70.659,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,2818555904.0,832020480.0,22489264128.0,7479234560.0,3123541.0,1018037.0
12-04 08:31:07,18.986,9.880,70.533,0.086,0.0,0.515,0.0,2162688.0,0.0,19.0,2818998272.0,832020480.0,22505385984.0,7462670336.0,3126476.0,1019737.0
12-04 08:31:08,20.085,9.576,69.746,0.085,0.0,0.508,0.0,2174976.0,0.0,21.0,2820063232.0,832028672.0,22520377344.0,7446605824.0,3130044.0,1023054.0
12-04 08:31:09,20.521,10.008,69.134,0.0,0.0,0.336,0.0,2166784.0,0.0,20.0,2822819840.0,832028672.0,22535344128.0,7428882432.0,3129356.0,1021941.0
12-04 08:31:10,20.085,9.576,69.661,0.085,0.0,0.593,0.0,2162688.0,0.0,19.0,2828451840.0,832028672.0,22550249472.0,7408345088.0,3126124.0,1019164.0
12-04 08:31:11,18.686,10.239,70.563,0.0,0.0,0.512,0.0,2154496.0,0.0,20.0,2829361152.0,832028672.0,22568271872.0,7389413376.0,3123245.0,1018883.0
12-04 08:31:12,19.169,9.924,70.399,0.085,0.0,0.424,0.0,2162688.0,0.0,19.0,2830823424.0,832028672.0,22581014528.0,7375208448.0,3126579.0,1019575.0
12-04 08:31:13,20.256,9.829,69.658,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2831306752.0,832028672.0,22598086656.0,7357652992.0,3138405.0,1025543.0
12-04 08:31:14,18.750,11.318,69.510,0.084,0.0,0.338,0.0,2170880.0,0.0,21.0,2832297984.0,832036864.0,22612582400.0,7342157824.0,3143608.0,1037613.0
12-04 08:31:15,19.662,10.380,69.451,0.0,0.0,0.506,0.0,2166784.0,0.0,19.0,2833821696.0,832036864.0,22629773312.0,7323443200.0,3127694.0,1023227.0
12-04 08:31:16,19.380,9.475,70.715,0.086,0.0,0.345,0.0,2158592.0,0.0,19.0,2833752064.0,832036864.0,22644543488.0,7308742656.0,3122998.0,1017886.0
12-04 08:31:17,19.745,9.617,70.043,0.0,0.0,0.596,0.0,2166784.0,0.0,19.0,2834558976.0,832036864.0,22659592192.0,7292887040.0,3122191.0,1020351.0
12-04 08:31:18,20.455,9.680,69.529,0.0,0.0,0.337,0.0,2154496.0,0.0,19.0,2837725184.0,832036864.0,22676971520.0,7272341504.0,3137501.0,1023817.0
12-04 08:31:19,18.970,10.386,70.300,0.086,0.0,0.258,0.0,2158592.0,0.0,19.0,2839871488.0,832036864.0,22691901440.0,7255265280.0,3120848.0,1017998.0
12-04 08:31:20,19.641,8.881,70.880,0.085,0.0,0.512,0.0,2170880.0,0.0,21.0,2838724608.0,832045056.0,22707662848.0,7240642560.0,3117167.0,1012111.0
12-04 08:31:21,18.534,10.259,70.862,0.0,0.0,0.345,0.0,2154496.0,0.0,19.0,2839703552.0,832045056.0,22723805184.0,7223521280.0,3135866.0,1024722.0
12-04 08:31:22,19.306,9.907,70.195,0.0,0.0,0.593,0.0,2158592.0,0.0,19.0,2840743936.0,832045056.0,22738542592.0,7207743488.0,3127360.0,1020852.0
12-04 08:31:23,19.313,9.871,70.300,0.0,0.0,0.515,0.0,2166784.0,0.0,21.0,2839797760.0,832045056.0,22755139584.0,7192092672.0,3131781.0,1021466.0
12-04 08:31:24,18.896,9.577,71.009,0.086,0.0,0.431,0.0,2174976.0,0.0,20.0,2844233728.0,832045056.0,22770290688.0,7172505600.0,3136567.0,1026201.0
12-04 08:31:25,18.462,9.316,71.795,0.0,0.0,0.427,0.0,2191360.0,0.0,20.0,2845687808.0,832045056.0,22785220608.0,7156121600.0,3118337.0,1015334.0
12-04 08:31:26,20.441,10.602,68.448,0.085,0.0,0.424,0.0,2183168.0,0.0,22.0,2850144256.0,832053248.0,22800117760.0,7136759808.0,3127832.0,1020878.0
12-04 08:31:27,18.638,9.532,71.404,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2852261888.0,832053248.0,22815174656.0,7119585280.0,3129344.0,1020771.0
12-04 08:31:28,20.291,10.274,69.092,0.086,0.0,0.257,0.0,2166784.0,0.0,21.0,2851078144.0,832053248.0,22832029696.0,7103913984.0,3122838.0,1016516.0
12-04 08:31:29,17.818,10.401,68.457,2.813,0.0,0.512,0.0,143753216.0,0.0,231.0,2851803136.0,832053248.0,22847254528.0,7087964160.0,3120044.0,1015696.0
12-04 08:31:30,13.887,8.467,68.247,8.975,0.0,0.423,0.0,269438976.0,0.0,421.0,2853195776.0,832053248.0,22857318400.0,7076507648.0,3005561.0,956904.0
12-04 08:31:31,26.518,11.463,61.334,0.342,0.0,0.342,0.0,16121856.0,0.0,72.0,2855190528.0,832053248.0,22877261824.0,7054569472.0,3257877.0,1091665.0
12-04 08:31:32,19.121,8.613,71.748,0.172,0.0,0.345,0.0,2174976.0,0.0,21.0,2855170048.0,832065536.0,22894190592.0,7037648896.0,3122785.0,1020094.0
12-04 08:31:33,20.069,9.647,69.940,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2857824256.0,832065536.0,22909956096.0,7019229184.0,3123170.0,1017028.0
12-04 08:31:34,19.661,9.831,70.085,0.085,0.0,0.339,0.0,5332992.0,0.0,27.0,2859425792.0,832065536.0,22924566528.0,7003017216.0,2911749.0,796711.0
12-04 08:31:35,2.824,1.412,95.764,0.0,0.0,0.0,0.0,2203648.0,0.0,20.0,2860548096.0,832065536.0,22928908288.0,6997553152.0,148043.0,78444.0
12-04 08:31:36,0.334,0.334,99.332,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2860548096.0,832065536.0,22928908288.0,6997553152.0,77153.0,24994.0
12-04 08:31:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2860691456.0,832065536.0,22929145856.0,6997172224.0,1542.0,1643.0
12-04 08:31:38,0.083,0.250,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2860683264.0,832073728.0,22929145856.0,6997172224.0,4829.0,7002.0
12-04 08:31:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2860679168.0,832073728.0,22929149952.0,6997172224.0,3011.0,4077.0
12-04 08:31:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2860675072.0,832073728.0,22929154048.0,6997172224.0,3398.0,5112.0
12-04 08:31:41,0.084,0.251,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2860675072.0,832073728.0,22929154048.0,6997172224.0,2076.0,2675.0
12-04 08:31:42,7.790,4.826,87.045,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2859888640.0,832073728.0,22934511616.0,6992601088.0,820723.0,811460.0
12-04 08:31:43,23.110,11.034,65.421,0.0,0.0,0.434,0.0,2158592.0,0.0,20.0,2860703744.0,832073728.0,22950780928.0,6975516672.0,5377911.0,1254265.0
12-04 08:31:44,25.595,13.520,60.289,0.170,0.0,0.425,0.0,2162688.0,0.0,23.0,2841391104.0,832081920.0,22969970688.0,6975631360.0,3350098.0,1249857.0
12-04 08:31:45,27.574,13.264,58.028,0.436,0.0,0.698,0.0,34975744.0,0.0,82.0,2841952256.0,832081920.0,23019204608.0,6925836288.0,3328313.0,1232384.0
12-04 08:31:46,25.085,12.203,62.119,0.085,0.0,0.508,0.0,6225920.0,0.0,49.0,2842910720.0,832081920.0,23009947648.0,6934134784.0,3583601.0,1366471.0
12-04 08:31:47,21.891,10.858,66.813,0.0,0.0,0.438,0.0,2146304.0,0.0,19.0,2844262400.0,832081920.0,23027429376.0,6915301376.0,5379892.0,1254739.0
12-04 08:31:48,26.735,13.196,59.469,0.171,0.0,0.428,0.0,5607424.0,0.0,29.0,2845958144.0,832081920.0,23048511488.0,6892523520.0,3352645.0,1244986.0
12-04 08:31:49,31.507,13.527,53.339,1.027,0.0,0.599,0.0,69619712.0,0.0,150.0,2847592448.0,832081920.0,23066210304.0,6873190400.0,3318769.0,1225978.0
12-04 08:31:50,24.014,12.264,62.950,0.086,0.0,0.686,0.0,4370432.0,0.0,40.0,2849140736.0,832090112.0,23087607808.0,6850236416.0,3578494.0,1365430.0
12-04 08:31:51,22.611,11.775,64.846,0.085,0.0,0.683,0.0,2174976.0,0.0,20.0,2850422784.0,832090112.0,23104147456.0,6832414720.0,5376600.0,1253341.0
12-04 08:31:52,25.324,12.705,61.279,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,2850476032.0,832094208.0,23124475904.0,6812028928.0,3344256.0,1242814.0
12-04 08:31:53,25.980,13.629,59.881,0.085,0.0,0.426,0.0,2154496.0,0.0,19.0,2849914880.0,832094208.0,23145099264.0,6791966720.0,3352934.0,1246011.0
12-04 08:31:54,22.727,12.436,64.065,0.086,0.0,0.686,0.0,4313088.0,0.0,38.0,2850779136.0,832094208.0,23165743104.0,6770458624.0,3559934.0,1354087.0
12-04 08:31:55,22.070,11.976,65.441,0.0,0.0,0.513,0.0,2174976.0,0.0,20.0,2852028416.0,832094208.0,23182819328.0,6752133120.0,5382361.0,1253395.0
12-04 08:31:56,24.957,11.913,62.522,0.087,0.0,0.522,0.0,2183168.0,0.0,22.0,2853236736.0,832102400.0,23200751616.0,6732984320.0,3348770.0,1246728.0
12-04 08:31:57,26.819,13.113,59.645,0.0,0.0,0.423,0.0,2158592.0,0.0,19.0,2855387136.0,832102400.0,23221809152.0,6709776384.0,3340784.0,1238182.0
12-04 08:31:58,23.333,13.504,62.479,0.085,0.0,0.598,0.0,4308992.0,0.0,40.0,2857607168.0,832102400.0,23241302016.0,6688063488.0,3562005.0,1355528.0
12-04 08:31:59,22.117,10.929,66.351,0.086,0.0,0.516,0.0,2162688.0,0.0,19.0,2857160704.0,832102400.0,23260962816.0,6668849152.0,5396227.0,1265112.0
12-04 08:32:00,25.565,11.652,60.870,1.217,0.0,0.696,0.0,69099520.0,0.0,125.0,2857119744.0,832102400.0,23279226880.0,6650626048.0,3336619.0,1232320.0
12-04 08:32:01,17.413,10.820,61.538,9.721,0.0,0.507,0.0,273547264.0,0.0,463.0,2857467904.0,832102400.0,23292518400.0,6636986368.0,3244903.0,1191546.0
12-04 08:32:02,27.453,13.855,56.454,1.463,0.0,0.775,0.0,47009792.0,0.0,132.0,2860158976.0,832110592.0,23314825216.0,6611980288.0,3450683.0,1293107.0
12-04 08:32:03,28.523,13.586,57.468,0.0,0.0,0.422,0.0,4317184.0,0.0,40.0,2862530560.0,832110592.0,23336611840.0,6587822080.0,3561811.0,1357509.0
12-04 08:32:04,26.370,13.870,59.247,0.0,0.0,0.514,0.0,2158592.0,0.0,19.0,2862776320.0,832110592.0,23357988864.0,6566199296.0,5370821.0,1252013.0
12-04 08:32:05,25.834,13.088,60.393,0.086,0.0,0.599,0.0,2158592.0,0.0,19.0,2862571520.0,832110592.0,23378096128.0,6546296832.0,3350184.0,1243845.0
12-04 08:32:06,23.388,11.952,64.058,0.086,0.0,0.516,0.0,4349952.0,0.0,42.0,2867269632.0,832110592.0,23398318080.0,6521376768.0,3544453.0,1345240.0
12-04 08:32:07,23.177,10.590,65.712,0.174,0.0,0.347,0.0,2162688.0,0.0,22.0,2866970624.0,832118784.0,23415898112.0,6504087552.0,5386851.0,1259665.0
12-04 08:32:08,27.165,12.309,59.932,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,2869780480.0,832118784.0,23436607488.0,6480568320.0,3319884.0,1226847.0
12-04 08:32:09,26.289,12.801,60.653,0.0,0.0,0.258,0.0,2158592.0,0.0,19.0,2874691584.0,832118784.0,23456002048.0,6456262656.0,3343624.0,1237682.0
12-04 08:32:10,23.248,12.479,63.761,0.085,0.0,0.427,0.0,4313088.0,0.0,38.0,2877440000.0,832118784.0,23475294208.0,6434222080.0,3579788.0,1367073.0
12-04 08:32:11,22.155,10.599,66.464,0.0,0.0,0.782,0.0,2150400.0,0.0,19.0,2879807488.0,832118784.0,23493378048.0,6413770752.0,5379764.0,1253952.0
12-04 08:32:12,27.342,12.606,59.625,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,2879848448.0,832118784.0,23512674304.0,6394433536.0,3333994.0,1233354.0
12-04 08:32:13,26.275,12.187,60.847,0.173,0.0,0.519,0.0,2166784.0,0.0,21.0,2880593920.0,832126976.0,23532597248.0,6373756928.0,3359055.0,1245974.0
12-04 08:32:14,25.236,11.416,63.090,0.086,0.0,0.172,0.0,4329472.0,0.0,38.0,2882781184.0,832126976.0,23553286144.0,6350880768.0,3572370.0,1374294.0
12-04 08:32:15,22.735,11.282,65.299,0.0,0.0,0.684,0.0,2146304.0,0.0,19.0,2882666496.0,832126976.0,23570632704.0,6333648896.0,5375971.0,1253220.0
12-04 08:32:16,26.298,12.457,60.640,0.0,0.0,0.606,0.0,2158592.0,0.0,20.0,2882605056.0,832126976.0,23591571456.0,6312771584.0,3354189.0,1245492.0
12-04 08:32:17,26.311,12.382,60.705,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2884710400.0,832126976.0,23610339328.0,6291898368.0,3312344.0,1214800.0
12-04 08:32:18,22.802,12.185,64.491,0.087,0.0,0.435,0.0,4304896.0,0.0,39.0,2883121152.0,832126976.0,23632707584.0,6271119360.0,3578876.0,1367407.0
12-04 08:32:19,21.348,11.409,66.638,0.086,0.0,0.519,0.0,2162688.0,0.0,22.0,2885500928.0,832135168.0,23648411648.0,6253027328.0,4448926.0,1259568.0
12-04 08:32:20,27.211,13.095,59.184,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2886078464.0,832135168.0,23668555776.0,6232305664.0,4280440.0,1238325.0
12-04 08:32:21,25.823,13.345,60.399,0.087,0.0,0.347,0.0,2158592.0,0.0,21.0,2886766592.0,832135168.0,23689469952.0,6210703360.0,3330480.0,1235108.0
12-04 08:32:22,23.177,11.806,64.497,0.087,0.0,0.434,0.0,4325376.0,0.0,38.0,2887348224.0,832135168.0,23710109696.0,6189481984.0,3571468.0,1361802.0
12-04 08:32:23,21.605,12.810,65.073,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,2891309056.0,832135168.0,23726403584.0,6169227264.0,5381342.0,1257077.0
12-04 08:32:24,26.378,13.740,59.542,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,2892177408.0,832135168.0,23745949696.0,6148812800.0,3338284.0,1235910.0
12-04 08:32:25,26.610,13.644,59.322,0.085,0.0,0.339,0.0,2162688.0,0.0,21.0,2893422592.0,832143360.0,23766409216.0,6127099904.0,3356503.0,1244746.0
12-04 08:32:26,24.322,12.119,63.136,0.085,0.0,0.339,0.0,4333568.0,0.0,40.0,2896920576.0,832143360.0,23788355584.0,6101655552.0,3555789.0,1349683.0
12-04 08:32:27,22.926,11.891,64.842,0.0,0.0,0.342,0.0,2166784.0,0.0,20.0,2899705856.0,832143360.0,23804485632.0,6082740224.0,5380441.0,1258182.0
12-04 08:32:28,24.525,12.176,62.608,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,2900402176.0,832143360.0,23823876096.0,6062653440.0,3334764.0,1238000.0
12-04 08:32:29,26.897,13.707,58.966,0.086,0.0,0.345,0.0,2150400.0,0.0,19.0,2900504576.0,832143360.0,23844016128.0,6042411008.0,3335725.0,1232524.0
12-04 08:32:30,23.892,11.642,63.771,0.087,0.0,0.608,0.0,4304896.0,0.0,38.0,2900140032.0,832143360.0,23866187776.0,6020603904.0,3581581.0,1365616.0
12-04 08:32:31,21.484,11.389,66.091,0.518,0.0,0.518,0.0,20627456.0,0.0,48.0,2901991424.0,832151552.0,23882027008.0,6002905088.0,4301471.0,1257671.0
12-04 08:32:32,21.062,11.901,57.705,8.733,0.0,0.599,0.0,275775488.0,0.0,454.0,2900951040.0,832151552.0,23897939968.0,5988032512.0,4311587.0,1181447.0
12-04 08:32:33,12.457,7.732,68.900,10.137,0.0,0.773,0.0,242376704.0,0.0,430.0,2902319104.0,832151552.0,23910285312.0,5974319104.0,3344778.0,1242205.0
12-04 08:32:34,31.255,14.459,53.420,0.087,0.0,0.779,0.0,4341760.0,0.0,41.0,2901233664.0,832151552.0,23934291968.0,5951397888.0,3364512.0,1249883.0
12-04 08:32:35,32.460,15.807,50.972,0.085,0.0,0.676,0.0,2154496.0,0.0,19.0,2903015424.0,832151552.0,23957209088.0,5926699008.0,3517601.0,1330639.0
12-04 08:32:36,26.402,13.460,59.879,0.0,0.0,0.259,0.0,4308992.0,0.0,39.0,2905829376.0,832151552.0,23978954752.0,5902139392.0,5505103.0,1319414.0
12-04 08:32:37,26.801,13.005,59.578,0.176,0.0,0.439,0.0,2183168.0,0.0,22.0,2905620480.0,832159744.0,24001294336.0,5880000512.0,3359012.0,1249506.0
12-04 08:32:38,24.426,12.426,62.723,0.0,0.0,0.426,0.0,4317184.0,0.0,40.0,2906849280.0,832159744.0,24020176896.0,5859889152.0,3551829.0,1349849.0
12-04 08:32:39,22.519,11.130,65.660,0.086,0.0,0.604,0.0,2150400.0,0.0,19.0,2907488256.0,832159744.0,24039354368.0,5840072704.0,5381647.0,1254619.0
12-04 08:32:40,25.932,13.644,59.831,0.085,0.0,0.508,0.0,2158592.0,0.0,19.0,2907516928.0,832159744.0,24057393152.0,5822005248.0,3323047.0,1226930.0
12-04 08:32:41,27.158,13.663,58.759,0.0,0.0,0.419,0.0,2146304.0,0.0,19.0,2907607040.0,832159744.0,24079155200.0,5800153088.0,3360156.0,1247948.0
12-04 08:32:42,15.884,6.917,77.114,0.0,0.0,0.085,0.0,4313088.0,0.0,38.0,2908930048.0,832159744.0,24092467200.0,5785518080.0,2782483.0,590786.0
12-04 08:32:43,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2909347840.0,832167936.0,24094490624.0,5783068672.0,4206.0,4879.0
12-04 08:32:44,0.334,0.418,99.247,0.0,0.0,0.0,0.0,200704.0,0.0,18.0,2909057024.0,832167936.0,24094490624.0,5783359488.0,76305.0,24079.0
12-04 08:32:45,0.167,0.417,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2909196288.0,832167936.0,24094732288.0,5782978560.0,1956.0,2526.0
12-04 08:32:46,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2909196288.0,832167936.0,24094732288.0,5782978560.0,3335.0,5021.0
12-04 08:32:47,0.083,0.500,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2909196288.0,832167936.0,24094732288.0,5782978560.0,1927.0,2526.0
12-04 08:32:48,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2909196288.0,832167936.0,24094732288.0,5782978560.0,1790.0,2500.0
12-04 08:32:49,1.418,1.334,96.914,0.250,0.0,0.083,0.0,28672.0,0.0,4.0,2909745152.0,832176128.0,24094736384.0,5782417408.0,155964.0,158488.0
12-04 08:32:50,20.851,10.638,67.915,0.0,0.0,0.596,0.0,0.0,0.0,0.0,2908647424.0,832176128.0,24110501888.0,5767749632.0,3313630.0,1327354.0
12-04 08:32:51,29.145,14.444,55.726,0.0,0.0,0.684,0.0,4304896.0,0.0,38.0,2914836480.0,832176128.0,24131686400.0,5740376064.0,5904028.0,1636645.0
12-04 08:32:52,31.904,15.352,52.058,0.086,0.0,0.600,0.0,5623808.0,0.0,29.0,2914697216.0,832176128.0,24156577792.0,5715623936.0,3485219.0,1420331.0
12-04 08:32:53,35.379,16.198,46.803,1.023,0.0,0.597,0.0,75350016.0,0.0,175.0,2918907904.0,832176128.0,24178323456.0,5689667584.0,3683725.0,1514971.0
12-04 08:32:54,31.164,14.726,53.510,0.0,0.0,0.599,0.0,2170880.0,0.0,20.0,2916847616.0,832176128.0,24200175616.0,5669875712.0,5661766.0,1511412.0
12-04 08:32:55,29.432,15.232,54.389,0.172,0.0,0.775,0.0,4321280.0,0.0,40.0,2918072320.0,832184320.0,24225128448.0,5643689984.0,4067768.0,1610326.0
12-04 08:32:56,30.163,15.081,53.985,0.0,0.0,0.771,0.0,2146304.0,0.0,19.0,2918055936.0,832184320.0,24246984704.0,5621850112.0,5297719.0,1421728.0
12-04 08:32:57,29.604,15.577,54.131,0.0,0.0,0.688,0.0,4182016.0,0.0,31.0,2918797312.0,832184320.0,24270950400.0,5597143040.0,4776829.0,1549369.0
12-04 08:32:58,28.889,16.581,54.017,0.085,0.0,0.427,0.0,2306048.0,0.0,27.0,2919596032.0,832184320.0,24294363136.0,5572931584.0,4664011.0,1525885.0
12-04 08:32:59,30.0,15.385,53.761,0.085,0.0,0.769,0.0,4321280.0,0.0,38.0,2921754624.0,832184320.0,24317861888.0,5547274240.0,3786442.0,1567192.0
12-04 08:33:00,31.362,14.225,53.470,0.0,0.0,0.943,0.0,2146304.0,0.0,19.0,2925236224.0,832184320.0,24341000192.0,5520654336.0,5542931.0,1450642.0
12-04 08:33:01,29.991,14.139,54.841,0.171,0.0,0.857,0.0,4272128.0,0.0,37.0,2927632384.0,832192512.0,24365162496.0,5494087680.0,3691519.0,1527871.0
12-04 08:33:02,29.437,14.113,55.931,0.0,0.0,0.519,0.0,2195456.0,0.0,22.0,2929602560.0,832192512.0,24387104768.0,5470175232.0,5712656.0,1532128.0
12-04 08:33:03,28.891,16.337,52.537,1.548,0.0,0.688,0.0,104947712.0,0.0,182.0,2932322304.0,832192512.0,24408240128.0,5446320128.0,3600904.0,1476649.0
12-04 08:33:04,14.527,9.122,64.358,11.486,0.0,0.507,0.0,271589376.0,0.0,462.0,2931699712.0,832192512.0,24420089856.0,5435092992.0,4066734.0,1444423.0
12-04 08:33:05,25.935,13.776,56.973,2.296,0.0,1.020,0.0,82132992.0,0.0,194.0,2931892224.0,832192512.0,24441544704.0,5413445632.0,5209451.0,1565313.0
12-04 08:33:06,32.045,15.120,52.234,0.086,0.0,0.515,0.0,2154496.0,0.0,19.0,2932748288.0,832192512.0,24464547840.0,5389586432.0,5498183.0,1421610.0
12-04 08:33:07,32.568,15.306,51.276,0.085,0.0,0.765,0.0,4378624.0,0.0,44.0,2934935552.0,832200704.0,24489824256.0,5362114560.0,3831322.0,1603081.0
12-04 08:33:08,31.472,17.259,50.846,0.0,0.0,0.423,0.0,2158592.0,0.0,20.0,2937733120.0,832200704.0,24512585728.0,5336555520.0,5666024.0,1512739.0
12-04 08:33:09,32.137,14.957,51.966,0.085,0.0,0.855,0.0,4304896.0,0.0,39.0,2938126336.0,832200704.0,24538562560.0,5310185472.0,3638285.0,1499594.0
12-04 08:33:10,33.389,15.559,50.126,0.084,0.0,0.841,0.0,6582272.0,0.0,48.0,2940399616.0,832200704.0,24561827840.0,5284646912.0,5848038.0,1605559.0
12-04 08:33:11,33.932,16.496,48.376,0.427,0.0,0.769,0.0,36904960.0,0.0,88.0,2939809792.0,832200704.0,24585248768.0,5261815808.0,3507152.0,1438438.0
12-04 08:33:12,31.115,16.162,52.118,0.0,0.0,0.605,0.0,4325376.0,0.0,38.0,2940129280.0,832200704.0,24610439168.0,5236305920.0,5825649.0,1596166.0
12-04 08:33:13,31.180,15.676,52.283,0.172,0.0,0.689,0.0,4313088.0,0.0,40.0,2941292544.0,832212992.0,24634163200.0,5211406336.0,3843305.0,1606648.0
12-04 08:33:14,32.992,15.004,51.321,0.0,0.0,0.682,0.0,2174976.0,0.0,24.0,2942283776.0,832212992.0,24658554880.0,5186023424.0,5551566.0,1458358.0
12-04 08:33:15,31.726,16.159,51.269,0.085,0.0,0.761,0.0,4308992.0,0.0,38.0,2942902272.0,832212992.0,24683618304.0,5160341504.0,3744074.0,1549582.0
12-04 08:33:16,31.628,15.516,52.003,0.0,0.0,0.853,0.0,2150400.0,0.0,19.0,2943873024.0,832212992.0,24706461696.0,5136527360.0,5700993.0,1531067.0
12-04 08:33:17,32.069,14.397,52.759,0.086,0.0,0.690,0.0,4300800.0,0.0,38.0,2944888832.0,832212992.0,24731205632.0,5110767616.0,3624854.0,1493693.0
12-04 08:33:18,32.712,15.593,50.847,0.085,0.0,0.763,0.0,4304896.0,0.0,39.0,2945875968.0,832217088.0,24756887552.0,5084094464.0,5833963.0,1593776.0
12-04 08:33:19,32.970,15.436,50.839,0.084,0.0,0.671,0.0,2162688.0,0.0,21.0,2945400832.0,832225280.0,24780058624.0,5061390336.0,3528395.0,1438730.0
12-04 08:33:20,30.671,16.228,52.082,0.085,0.0,0.935,0.0,4300800.0,0.0,38.0,2946109440.0,832225280.0,24806068224.0,5034672128.0,5820866.0,1587261.0
12-04 08:33:21,32.167,15.358,51.451,0.085,0.0,0.939,0.0,4292608.0,0.0,38.0,2946670592.0,832225280.0,24830316544.0,5009862656.0,5257119.0,1589134.0
12-04 08:33:22,30.736,15.411,53.168,0.0,0.0,0.685,0.0,2150400.0,0.0,19.0,2949136384.0,832225280.0,24852869120.0,4984844288.0,4093899.0,1443630.0
12-04 08:33:23,29.526,14.975,54.399,0.169,0.0,0.931,0.0,4304896.0,0.0,39.0,2951708672.0,832225280.0,24876494848.0,4958646272.0,5866648.0,1605841.0
12-04 08:33:24,31.085,15.030,53.117,0.0,0.0,0.769,0.0,2150400.0,0.0,19.0,2950365184.0,832225280.0,24900321280.0,4936163328.0,3492362.0,1431146.0
12-04 08:33:25,29.264,15.498,54.372,0.173,0.0,0.693,0.0,4337664.0,0.0,42.0,2952527872.0,832233472.0,24922537984.0,4911775744.0,5100193.0,1614854.0
12-04 08:33:26,30.236,15.541,53.463,0.0,0.0,0.760,0.0,2150400.0,0.0,19.0,2953895936.0,832233472.0,24944619520.0,4888326144.0,4278935.0,1426355.0
12-04 08:33:27,28.109,16.269,54.770,0.085,0.0,0.767,0.0,2179072.0,0.0,22.0,2952994816.0,832237568.0,24969183232.0,4864659456.0,3706066.0,1535193.0
12-04 08:33:28,30.981,14.200,54.217,0.086,0.0,0.516,0.0,4288512.0,0.0,35.0,2953879552.0,832237568.0,24991588352.0,4841369600.0,5706052.0,1533703.0
12-04 08:33:29,29.785,14.764,54.764,0.0,0.0,0.687,0.0,2146304.0,0.0,19.0,2955030528.0,832237568.0,25015091200.0,4816715776.0,3554997.0,1450774.0
12-04 08:33:30,32.261,15.411,51.651,0.0,0.0,0.677,0.0,4382720.0,0.0,44.0,2956029952.0,832237568.0,25038917632.0,4791889920.0,5727946.0,1539473.0
12-04 08:33:31,31.304,14.837,53.173,0.172,0.0,0.515,0.0,4321280.0,0.0,41.0,2955886592.0,832245760.0,25064718336.0,4766224384.0,3885203.0,1623242.0
12-04 08:33:32,29.914,14.224,55.0,0.0,0.0,0.862,0.0,2150400.0,0.0,19.0,2956742656.0,832245760.0,25085243392.0,4744843264.0,5536204.0,1438198.0
12-04 08:33:33,30.690,14.741,53.621,0.086,0.0,0.862,0.0,4329472.0,0.0,38.0,2958188544.0,832245760.0,25110056960.0,4718583808.0,3837777.0,1609290.0
12-04 08:33:34,29.573,14.274,55.385,0.0,0.0,0.769,0.0,2146304.0,0.0,19.0,2957987840.0,832245760.0,25132146688.0,4696694784.0,5487315.0,1416202.0
12-04 08:33:35,19.696,12.003,60.355,7.101,0.0,0.845,0.0,243191808.0,0.0,424.0,2957492224.0,832245760.0,25146286080.0,4683051008.0,3591226.0,1479352.0
12-04 08:33:36,12.425,8.997,67.609,10.540,0.0,0.428,0.0,270532608.0,0.0,448.0,2957295616.0,832245760.0,25157636096.0,4671897600.0,1968361.0,1392200.0
12-04 08:33:37,23.050,11.092,61.265,4.073,0.0,0.520,0.0,135757824.0,0.0,266.0,2959179776.0,832253952.0,25173704704.0,4653936640.0,6981859.0,1428262.0
12-04 08:33:38,31.483,15.438,52.385,0.173,0.0,0.520,0.0,4296704.0,0.0,38.0,2962415616.0,832253952.0,25199161344.0,4625244160.0,5825953.0,1594972.0
12-04 08:33:39,32.532,14.678,51.845,0.086,0.0,0.858,0.0,4317184.0,0.0,40.0,2964189184.0,832253952.0,25224257536.0,4598374400.0,3820813.0,1598248.0
12-04 08:33:40,33.533,14.371,51.411,0.0,0.0,0.684,0.0,2162688.0,0.0,19.0,2965946368.0,832253952.0,25247834112.0,4573040640.0,5490064.0,1419862.0
12-04 08:33:41,32.878,15.115,51.153,0.085,0.0,0.769,0.0,7782400.0,0.0,48.0,2966626304.0,832253952.0,25272037376.0,4548157440.0,3811489.0,1592551.0
12-04 08:33:42,35.935,15.780,46.655,0.686,0.0,0.943,0.0,60657664.0,0.0,128.0,2968297472.0,832253952.0,25354518528.0,4464005120.0,5489105.0,1413754.0
12-04 08:33:43,33.081,16.289,49.538,0.252,0.0,0.840,0.0,20389888.0,0.0,77.0,2967851008.0,832262144.0,25319247872.0,4499714048.0,3848988.0,1610715.0
12-04 08:33:44,32.871,14.744,51.691,0.087,0.0,0.607,0.0,4087808.0,0.0,26.0,2969882624.0,832262144.0,25343946752.0,4472983552.0,5742292.0,1558722.0
12-04 08:33:45,32.939,15.203,51.098,0.084,0.0,0.676,0.0,2371584.0,0.0,31.0,2969395200.0,832262144.0,25368444928.0,4448972800.0,3630229.0,1493401.0
12-04 08:33:46,31.276,16.568,51.141,0.0,0.0,1.014,0.0,4321280.0,0.0,39.0,2971148288.0,832262144.0,25392717824.0,4422946816.0,5821717.0,1591809.0
12-04 08:33:47,31.779,15.976,51.554,0.0,0.0,0.691,0.0,2158592.0,0.0,19.0,2970992640.0,832262144.0,25416003584.0,4399816704.0,3570201.0,1460776.0
12-04 08:33:48,31.342,15.325,52.727,0.087,0.0,0.519,0.0,4317184.0,0.0,38.0,2971856896.0,832266240.0,25442021376.0,4372930560.0,5737007.0,1549625.0
12-04 08:33:49,31.750,14.248,52.946,0.264,0.0,0.792,0.0,4333568.0,0.0,44.0,2971652096.0,832274432.0,25466650624.0,4348497920.0,3747511.0,1507097.0
12-04 08:33:50,28.203,11.006,60.705,0.086,0.0,0.0,0.0,6479872.0,0.0,57.0,2972909568.0,832274432.0,25491820544.0,4322070528.0,2477386.0,251708.0
12-04 08:33:51,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2974777344.0,832274432.0,25493032960.0,4318990336.0,1582.0,1808.0
12-04 08:33:52,0.417,0.417,99.166,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,2975055872.0,832274432.0,25493262336.0,4318482432.0,56301.0,4232.0
12-04 08:33:53,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2975604736.0,832274432.0,25493262336.0,4317933568.0,3154.0,4376.0
12-04 08:33:54,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2975313920.0,832274432.0,25493266432.0,4318220288.0,1112.0,1262.0
12-04 08:33:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2975301632.0,832282624.0,25493270528.0,4318220288.0,1827.0,2435.0
12-04 08:33:56,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2975301632.0,832282624.0,25493270528.0,4318220288.0,3843.0,6026.0
12-04 08:33:57,5.383,4.710,89.655,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2974257152.0,832282624.0,25497735168.0,4314800128.0,607371.0,604464.0
12-04 08:33:58,24.809,14.189,60.068,0.0,0.0,0.935,0.0,2166784.0,0.0,19.0,2974887936.0,832282624.0,25515819008.0,4296085504.0,3658765.0,1536634.0
12-04 08:33:59,30.642,15.451,53.212,0.087,0.0,0.608,0.0,2158592.0,0.0,19.0,2975645696.0,832282624.0,25538949120.0,4272197632.0,5605206.0,1534558.0
12-04 08:34:00,32.048,15.681,51.414,0.0,0.0,0.857,0.0,4288512.0,0.0,38.0,2976473088.0,832282624.0,25564962816.0,4245356544.0,5887872.0,1660600.0
12-04 08:34:01,32.472,15.245,51.593,0.086,0.0,0.603,0.0,2211840.0,0.0,24.0,2977202176.0,832290816.0,25587163136.0,4222418944.0,3695006.0,1578687.0
12-04 08:34:02,32.419,15.266,51.372,0.086,0.0,0.858,0.0,4337664.0,0.0,40.0,2978009088.0,832290816.0,25612918784.0,4195856384.0,6014983.0,1708693.0
12-04 08:34:03,31.470,15.821,52.021,0.0,0.0,0.688,0.0,2150400.0,0.0,19.0,2977087488.0,832290816.0,25636847616.0,4172849152.0,3558800.0,1525600.0
12-04 08:34:04,32.818,14.777,51.031,0.086,0.0,1.289,0.0,4304896.0,0.0,38.0,2979717120.0,832290816.0,25661505536.0,4145561600.0,6052679.0,1753191.0
12-04 08:34:05,33.475,15.169,50.424,0.0,0.0,0.932,0.0,2150400.0,0.0,19.0,2980040704.0,832290816.0,25685073920.0,4121669632.0,5649817.0,1561684.0
12-04 08:34:06,30.903,15.538,52.431,0.087,0.0,1.042,0.0,4308992.0,0.0,38.0,2980954112.0,832290816.0,25710809088.0,4095021056.0,6011383.0,1744218.0
12-04 08:34:07,25.472,12.607,55.660,5.489,0.0,0.772,0.0,201084928.0,0.0,335.0,2981122048.0,832299008.0,25727782912.0,4077871104.0,1546420.0,1507362.0
12-04 08:34:08,14.419,9.330,65.055,10.263,0.0,0.933,0.0,271581184.0,0.0,465.0,2981830656.0,832299008.0,25739595776.0,4065349632.0,3332029.0,1525253.0
12-04 08:34:09,30.216,14.199,53.939,0.779,0.0,0.866,0.0,36044800.0,0.0,112.0,2982866944.0,832299008.0,25762783232.0,4041125888.0,1755103.0,1609249.0
12-04 08:34:10,31.525,16.107,51.680,0.0,0.0,0.689,0.0,3858432.0,0.0,26.0,2984615936.0,832299008.0,25787908096.0,4014252032.0,7763967.0,1594073.0
12-04 08:34:11,32.934,15.569,50.470,0.0,0.0,1.027,0.0,2387968.0,0.0,31.0,2985533440.0,832299008.0,25811255296.0,3989987328.0,7856606.0,1655762.0
12-04 08:34:12,31.772,16.269,50.852,0.085,0.0,1.022,0.0,4259840.0,0.0,35.0,2985271296.0,832299008.0,25837346816.0,3964157952.0,5882919.0,1681753.0
12-04 08:34:13,33.333,14.786,51.111,0.085,0.0,0.684,0.0,2224128.0,0.0,26.0,2985447424.0,832307200.0,25860452352.0,3940868096.0,5741443.0,1590011.0
12-04 08:34:14,32.152,15.817,51.340,0.0,0.0,0.691,0.0,4329472.0,0.0,42.0,2986856448.0,832307200.0,25885929472.0,3913981952.0,4016455.0,1771780.0
12-04 08:34:15,32.072,15.305,51.849,0.086,0.0,0.688,0.0,2174976.0,0.0,19.0,2987061248.0,832307200.0,25909780480.0,3889926144.0,5581618.0,1522028.0
12-04 08:34:16,31.271,15.979,51.546,0.086,0.0,1.117,0.0,4292608.0,0.0,38.0,2987511808.0,832307200.0,25935073280.0,3864182784.0,6037524.0,1761487.0
12-04 08:34:17,31.795,15.556,51.709,0.0,0.0,0.940,0.0,2158592.0,0.0,19.0,2988429312.0,832307200.0,25958141952.0,3840196608.0,3530735.0,1492529.0
12-04 08:34:18,32.405,16.793,49.873,0.084,0.0,0.844,0.0,4304896.0,0.0,38.0,2989989888.0,832307200.0,25982967808.0,3813810176.0,6074499.0,1779275.0
12-04 08:34:19,32.320,15.378,51.694,0.087,0.0,0.521,0.0,2183168.0,0.0,22.0,2990252032.0,832315392.0,26006827008.0,3789680640.0,5593940.0,1524751.0
12-04 08:34:20,32.152,15.644,51.426,0.086,0.0,0.691,0.0,4308992.0,0.0,38.0,2990186496.0,832315392.0,26032267264.0,3764305920.0,3976603.0,1731350.0
12-04 08:34:21,32.765,15.614,51.024,0.0,0.0,0.597,0.0,2150400.0,0.0,19.0,2992701440.0,832315392.0,26054672384.0,3739385856.0,5586592.0,1521903.0
12-04 08:34:22,33.305,16.653,49.285,0.084,0.0,0.673,0.0,16216064.0,0.0,64.0,2991837184.0,832315392.0,26090536960.0,3704385536.0,3980602.0,1732466.0
12-04 08:34:23,32.313,16.922,49.660,0.340,0.0,0.765,0.0,19083264.0,0.0,58.0,2993840128.0,832315392.0,26102919168.0,3690000384.0,5650535.0,1550140.0
12-04 08:34:24,30.602,16.129,52.572,0.0,0.0,0.697,0.0,4304896.0,0.0,40.0,2993598464.0,832319488.0,26128310272.0,3664846848.0,4020873.0,1756453.0
12-04 08:34:25,32.730,14.987,51.593,0.172,0.0,0.517,0.0,2207744.0,0.0,24.0,2995396608.0,832327680.0,26150805504.0,3640545280.0,5552521.0,1501716.0
12-04 08:34:26,34.530,17.094,47.265,0.427,0.0,0.684,0.0,43700224.0,0.0,121.0,2997325824.0,832327680.0,26174390272.0,3615031296.0,6048023.0,1764949.0
12-04 08:34:27,32.214,15.848,51.421,0.0,0.0,0.517,0.0,2170880.0,0.0,19.0,2997002240.0,832327680.0,26197266432.0,3592478720.0,4480768.0,1543075.0
12-04 08:34:28,31.088,16.408,51.641,0.086,0.0,0.777,0.0,4321280.0,0.0,38.0,2996768768.0,832327680.0,26223370240.0,3566608384.0,5162775.0,1757356.0
12-04 08:34:29,32.572,14.838,51.975,0.0,0.0,0.615,0.0,2162688.0,0.0,22.0,2996809728.0,832327680.0,26245992448.0,3543945216.0,5606132.0,1530603.0
12-04 08:34:30,32.524,15.004,51.518,0.087,0.0,0.867,0.0,4308992.0,0.0,38.0,2998779904.0,832327680.0,26271678464.0,3516289024.0,3963454.0,1724284.0
12-04 08:34:31,32.678,15.056,51.326,0.086,0.0,0.855,0.0,2166784.0,0.0,21.0,2997518336.0,832335872.0,26296008704.0,3493212160.0,5647408.0,1550204.0
12-04 08:34:32,31.873,16.065,51.460,0.0,0.0,0.601,0.0,4313088.0,0.0,38.0,2999083008.0,832335872.0,26320842752.0,3466813440.0,5974384.0,1724283.0
12-04 08:34:33,32.960,14.802,51.205,0.086,0.0,0.947,0.0,2179072.0,0.0,20.0,3000913920.0,832335872.0,26344095744.0,3441729536.0,3694128.0,1582091.0
12-04 08:34:34,32.109,16.055,50.726,0.085,0.0,1.025,0.0,4321280.0,0.0,38.0,3002363904.0,832335872.0,26368290816.0,3416084480.0,5888621.0,1676998.0
12-04 08:34:35,31.873,16.151,51.203,0.0,0.0,0.773,0.0,2150400.0,0.0,19.0,3002241024.0,832335872.0,26391998464.0,3392499712.0,5774364.0,1624329.0
12-04 08:34:36,35.462,16.393,46.764,0.518,0.0,0.863,0.0,51105792.0,0.0,129.0,3003461632.0,832335872.0,26460114944.0,3323162624.0,3835584.0,1657560.0
12-04 08:34:37,35.021,15.880,47.897,0.601,0.0,0.601,0.0,36786176.0,0.0,86.0,3002912768.0,832344064.0,26438905856.0,3344912384.0,5640035.0,1546251.0
12-04 08:34:38,31.830,15.351,51.778,0.347,0.0,0.694,0.0,22069248.0,0.0,65.0,3003424768.0,832344064.0,26464464896.0,3318841344.0,3997000.0,1739642.0
12-04 08:34:39,23.373,12.329,55.822,7.791,0.0,0.685,0.0,275775488.0,0.0,478.0,3003924480.0,832344064.0,26480107520.0,3302699008.0,5703347.0,1589274.0
12-04 08:34:40,13.339,9.811,66.523,9.639,0.0,0.688,0.0,273678336.0,0.0,475.0,3003838464.0,832344064.0,26490851328.0,3292041216.0,2211637.0,1511038.0
12-04 08:34:41,25.433,12.803,58.131,2.768,0.0,0.865,0.0,103444480.0,0.0,223.0,3003580416.0,832344064.0,26511892480.0,3271258112.0,6982461.0,1548356.0
12-04 08:34:42,30.742,16.507,52.227,0.0,0.0,0.524,0.0,4313088.0,0.0,38.0,3006865408.0,832344064.0,26535624704.0,3244240896.0,5915461.0,1689722.0
12-04 08:34:43,31.900,15.993,51.247,0.086,0.0,0.774,0.0,2158592.0,0.0,21.0,3005100032.0,832352256.0,26560143360.0,3221479424.0,5514487.0,1624999.0
12-04 08:34:44,32.116,16.313,50.807,0.085,0.0,0.680,0.0,4308992.0,0.0,38.0,3007344640.0,832352256.0,26584674304.0,3194703872.0,4098181.0,1657227.0
12-04 08:34:45,32.289,15.579,51.610,0.087,0.0,0.435,0.0,4304896.0,0.0,38.0,3007619072.0,832352256.0,26610888704.0,3168215040.0,5930514.0,1689664.0
12-04 08:34:46,31.814,15.162,52.323,0.088,0.0,0.613,0.0,2154496.0,0.0,19.0,3008458752.0,832352256.0,26634780672.0,3143483392.0,5673054.0,1584675.0
12-04 08:34:47,30.742,15.636,52.915,0.0,0.0,0.707,0.0,4313088.0,0.0,38.0,3009748992.0,832352256.0,26658983936.0,3117989888.0,4003103.0,1749454.0
12-04 08:34:48,33.504,15.090,50.980,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,3010412544.0,832352256.0,26682605568.0,3093704704.0,3548585.0,1497053.0
12-04 08:34:49,32.759,15.0,51.121,0.172,0.0,0.948,0.0,4329472.0,0.0,42.0,3010494464.0,832360448.0,26707595264.0,3068624896.0,6040782.0,1761469.0
12-04 08:34:50,31.359,15.331,52.526,0.087,0.0,0.697,0.0,2187264.0,0.0,22.0,3010379776.0,832360448.0,26731266048.0,3045068800.0,5627009.0,1541160.0
12-04 08:34:51,30.716,16.911,51.596,0.086,0.0,0.690,0.0,4325376.0,0.0,39.0,3011854336.0,832360448.0,26756096000.0,3018764288.0,6034562.0,1764556.0
12-04 08:34:52,32.103,16.137,51.073,0.0,0.0,0.687,0.0,2150400.0,0.0,19.0,3012419584.0,832360448.0,26779353088.0,2994941952.0,3516750.0,1484722.0
12-04 08:34:53,31.861,16.653,50.382,0.0,0.0,1.105,0.0,4300800.0,0.0,38.0,3012960256.0,832360448.0,26805067776.0,2968686592.0,6066549.0,1777758.0
12-04 08:34:54,31.791,16.195,51.328,0.0,0.0,0.686,0.0,2150400.0,0.0,19.0,3014701056.0,832360448.0,26827722752.0,2944290816.0,3576220.0,1507804.0
12-04 08:34:55,33.304,14.435,51.391,0.174,0.0,0.696,0.0,4337664.0,0.0,41.0,3014762496.0,832368640.0,26853494784.0,2918449152.0,6011092.0,1750866.0
12-04 08:34:56,31.398,15.040,52.858,0.0,0.0,0.704,0.0,2174976.0,0.0,21.0,3014545408.0,832368640.0,26877181952.0,2894979072.0,5549107.0,1500697.0
12-04 08:34:57,30.628,16.754,51.832,0.087,0.0,0.698,0.0,4313088.0,0.0,38.0,3014881280.0,832368640.0,26902740992.0,2869084160.0,4034749.0,1755348.0
12-04 08:34:58,31.173,15.324,52.890,0.088,0.0,0.525,0.0,2146304.0,0.0,19.0,3016400896.0,832368640.0,26924888064.0,2845417472.0,5614223.0,1538842.0
12-04 08:34:59,31.882,15.418,51.829,0.0,0.0,0.871,0.0,4304896.0,0.0,38.0,3016425472.0,832368640.0,26951200768.0,2819080192.0,6013524.0,1744300.0
12-04 08:35:00,31.337,15.972,52.257,0.0,0.0,0.434,0.0,2154496.0,0.0,19.0,3017310208.0,832368640.0,26973708288.0,2795687936.0,3590093.0,1526859.0
12-04 08:35:01,31.434,15.976,51.382,0.173,0.0,1.036,0.0,4345856.0,0.0,43.0,3018358784.0,832376832.0,26999279616.0,2769059840.0,5993226.0,1732171.0
12-04 08:35:02,30.789,15.789,52.807,0.0,0.0,0.614,0.0,2150400.0,0.0,19.0,3019616256.0,832376832.0,27021959168.0,2745122816.0,3582135.0,1519224.0
12-04 08:35:03,31.419,15.840,52.045,0.0,0.0,0.696,0.0,4333568.0,0.0,39.0,3020881920.0,832376832.0,27047145472.0,2718670848.0,6032288.0,1750065.0
12-04 08:35:04,31.419,15.927,51.958,0.087,0.0,0.609,0.0,2162688.0,0.0,22.0,3021193216.0,832376832.0,27070685184.0,2694819840.0,5605836.0,1527537.0
12-04 08:35:05,31.396,15.785,52.125,0.087,0.0,0.607,0.0,4304896.0,0.0,38.0,3020300288.0,832376832.0,27096838144.0,2669559808.0,3987312.0,1743482.0
12-04 08:35:06,31.343,15.628,52.239,0.0,0.0,0.790,0.0,2207744.0,0.0,21.0,3021758464.0,832376832.0,27120095232.0,2644844544.0,5599265.0,1524569.0
12-04 08:35:07,30.882,16.176,51.903,0.173,0.0,0.865,0.0,4321280.0,0.0,40.0,3022413824.0,832385024.0,27145351168.0,2618925056.0,6017215.0,1740375.0
12-04 08:35:08,31.822,15.344,52.049,0.0,0.0,0.785,0.0,2154496.0,0.0,19.0,3023069184.0,832385024.0,27167997952.0,2595622912.0,3579804.0,1521183.0
12-04 08:35:09,31.732,16.209,51.286,0.0,0.0,0.772,0.0,4304896.0,0.0,38.0,3024134144.0,832385024.0,27193401344.0,2569154560.0,6068415.0,1767934.0
12-04 08:35:10,32.540,15.888,50.807,0.0,0.0,0.765,0.0,2154496.0,0.0,19.0,3024142336.0,832385024.0,27217305600.0,2545242112.0,3571200.0,1530493.0
12-04 08:35:11,26.440,15.096,51.920,5.759,0.0,0.785,0.0,234512384.0,0.0,410.0,3024064512.0,832385024.0,27237933056.0,2524692480.0,5950750.0,1716686.0
12-04 08:35:12,15.102,9.642,64.334,10.068,0.0,0.853,0.0,275775488.0,0.0,457.0,3026030592.0,832385024.0,27249414144.0,2511245312.0,4254453.0,1530993.0
12-04 08:35:13,21.130,11.478,62.087,4.696,0.0,0.609,0.0,162078720.0,0.0,320.0,3025932288.0,832393216.0,27265458176.0,2495291392.0,4916651.0,1516558.0
12-04 08:35:14,32.817,14.815,51.421,0.172,0.0,0.775,0.0,4313088.0,0.0,38.0,3027210240.0,832397312.0,27290812416.0,2468655104.0,6029106.0,1758020.0
12-04 08:35:15,33.840,15.612,49.958,0.0,0.0,0.591,0.0,2187264.0,0.0,22.0,3027607552.0,832397312.0,27315126272.0,2443943936.0,5578604.0,1511067.0
12-04 08:35:16,31.431,15.101,52.853,0.088,0.0,0.527,0.0,4304896.0,0.0,39.0,3028590592.0,832397312.0,27339902976.0,2418184192.0,3986033.0,1728413.0
12-04 08:35:17,33.191,15.141,50.984,0.0,0.0,0.684,0.0,2158592.0,0.0,19.0,3028217856.0,832397312.0,27363647488.0,2394812416.0,5595964.0,1523844.0
12-04 08:35:18,31.025,16.039,52.323,0.0,0.0,0.613,0.0,4304896.0,0.0,38.0,3030007808.0,832401408.0,27388243968.0,2368421888.0,4004900.0,1747622.0
12-04 08:35:19,32.969,15.980,50.378,0.168,0.0,0.505,0.0,2166784.0,0.0,21.0,3030024192.0,832409600.0,27411775488.0,2344865792.0,5632404.0,1540744.0
12-04 08:35:20,31.510,15.799,51.476,0.087,0.0,1.128,0.0,4308992.0,0.0,38.0,3030597632.0,832409600.0,27437633536.0,2318434304.0,5977510.0,1724382.0
12-04 08:35:21,30.269,16.219,52.385,0.0,0.0,1.127,0.0,2146304.0,0.0,19.0,3031527424.0,832409600.0,27460145152.0,2294992896.0,3580943.0,1521372.0
12-04 08:35:22,31.983,15.345,51.897,0.0,0.0,0.776,0.0,4308992.0,0.0,38.0,3032948736.0,832409600.0,27485659136.0,2268057600.0,6058604.0,1771989.0
12-04 08:35:23,33.476,15.279,50.386,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,3032481792.0,832409600.0,27509911552.0,2244272128.0,5576692.0,1503790.0
12-04 08:35:24,30.783,15.391,52.770,0.0,0.0,1.055,0.0,4317184.0,0.0,39.0,3034411008.0,832409600.0,27534008320.0,2218246144.0,3979501.0,1734715.0
12-04 08:35:25,31.277,15.812,51.955,0.174,0.0,0.782,0.0,2179072.0,0.0,22.0,3033538560.0,832417792.0,27558858752.0,2194259968.0,5591916.0,1526758.0
12-04 08:35:26,32.196,15.048,51.881,0.087,0.0,0.787,0.0,7798784.0,0.0,48.0,3035529216.0,832417792.0,27582656512.0,2168471552.0,4014971.0,1748458.0
12-04 08:35:27,35.525,17.506,45.517,0.769,0.0,0.683,0.0,62771200.0,0.0,129.0,3036618752.0,832417792.0,27666554880.0,2083483648.0,5658068.0,1553780.0
12-04 08:35:28,34.442,15.857,48.423,0.341,0.0,0.938,0.0,25133056.0,0.0,78.0,3036033024.0,832417792.0,27630366720.0,2120257536.0,6012402.0,1747536.0
12-04 08:35:29,31.148,16.221,51.941,0.0,0.0,0.690,0.0,2154496.0,0.0,19.0,3035955200.0,832417792.0,27654111232.0,2096590848.0,3557014.0,1500300.0
12-04 08:35:30,31.834,15.225,51.990,0.173,0.0,0.779,0.0,4304896.0,0.0,38.0,3038670848.0,832417792.0,27677806592.0,2070179840.0,6044509.0,1769426.0
12-04 08:35:31,31.948,15.584,51.861,0.0,0.0,0.606,0.0,2170880.0,0.0,21.0,3038707712.0,832425984.0,27702132736.0,2045808640.0,5611421.0,1529999.0
12-04 08:35:32,31.602,15.317,52.377,0.088,0.0,0.616,0.0,4304896.0,0.0,38.0,3039899648.0,832425984.0,27727601664.0,2019147776.0,3976692.0,1733125.0
12-04 08:35:33,33.562,15.451,50.558,0.0,0.0,0.429,0.0,2158592.0,0.0,20.0,3041681408.0,832425984.0,27750055936.0,1994911744.0,5621365.0,1533607.0
12-04 08:35:34,32.171,14.908,52.310,0.0,0.0,0.610,0.0,4304896.0,0.0,38.0,3039809536.0,832425984.0,27776389120.0,1970450432.0,3950917.0,1719166.0
12-04 08:35:35,32.826,16.074,50.592,0.0,0.0,0.508,0.0,2154496.0,0.0,19.0,3040751616.0,832430080.0,27800539136.0,1945354240.0,5639571.0,1546012.0
12-04 08:35:36,33.134,15.201,50.726,0.085,0.0,0.854,0.0,6635520.0,0.0,48.0,3043430400.0,832430080.0,27823620096.0,1919594496.0,6005950.0,1741782.0
12-04 08:35:37,34.708,16.151,47.938,0.687,0.0,0.515,0.0,41627648.0,0.0,99.0,3042193408.0,832442368.0,27846119424.0,1898319872.0,3576853.0,1519607.0
12-04 08:35:38,31.125,15.606,52.485,0.087,0.0,0.697,0.0,4440064.0,0.0,43.0,3042578432.0,832442368.0,27871113216.0,1872941056.0,6048086.0,1766754.0
12-04 08:35:39,31.113,15.162,52.936,0.0,0.0,0.789,0.0,2174976.0,0.0,23.0,3043766272.0,832442368.0,27894325248.0,1848541184.0,5599632.0,1522108.0
12-04 08:35:40,32.093,15.657,51.298,0.087,0.0,0.865,0.0,4317184.0,0.0,39.0,3045474304.0,832442368.0,27919200256.0,1821958144.0,4005198.0,1737800.0
12-04 08:35:41,32.744,16.414,50.253,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,3044990976.0,832442368.0,27943329792.0,1798311936.0,5576422.0,1517546.0
12-04 08:35:42,31.315,15.830,51.990,0.0,0.0,0.865,0.0,4308992.0,0.0,38.0,3046785024.0,832442368.0,27967905792.0,1771941888.0,3980620.0,1730526.0
12-04 08:35:43,22.260,12.414,57.620,6.507,0.0,1.199,0.0,172662784.0,0.0,286.0,3049730048.0,832450560.0,27983888384.0,1753006080.0,5696597.0,1582615.0
12-04 08:35:44,14.396,9.426,66.752,8.826,0.0,0.600,0.0,272629760.0,0.0,472.0,3049824256.0,832450560.0,27995770880.0,1741029376.0,2212489.0,1511951.0
12-04 08:35:45,18.150,10.372,63.094,7.433,0.0,0.951,0.0,218411008.0,0.0,416.0,3050393600.0,832450560.0,28010876928.0,1725353984.0,7022288.0,1555361.0
12-04 08:35:46,31.928,16.007,51.291,0.0,0.0,0.775,0.0,2166784.0,0.0,20.0,3051659264.0,832450560.0,28033736704.0,1701228544.0,5639166.0,1550872.0
12-04 08:35:47,32.435,14.609,52.348,0.087,0.0,0.522,0.0,4317184.0,0.0,38.0,3054313472.0,832450560.0,28057890816.0,1674420224.0,6023296.0,1762260.0
12-04 08:35:48,31.174,16.149,51.900,0.0,0.0,0.777,0.0,2158592.0,0.0,19.0,3053903872.0,832450560.0,28082126848.0,1650593792.0,3547430.0,1487160.0
12-04 08:35:49,31.459,15.290,52.548,0.088,0.0,0.615,0.0,4317184.0,0.0,40.0,3054825472.0,832458752.0,28106612736.0,1625178112.0,6052110.0,1777892.0
12-04 08:35:50,32.378,14.670,51.649,0.087,0.0,1.215,0.0,2154496.0,0.0,19.0,3053928448.0,832458752.0,28131061760.0,1601626112.0,3566954.0,1505130.0
12-04 08:35:51,31.338,15.669,52.377,0.088,0.0,0.528,0.0,4317184.0,0.0,38.0,3054542848.0,832458752.0,28156416000.0,1575657472.0,6011445.0,1740482.0
12-04 08:35:52,31.277,16.073,51.955,0.0,0.0,0.695,0.0,2158592.0,0.0,19.0,3057246208.0,832458752.0,28179087360.0,1550282752.0,5674436.0,1574690.0
12-04 08:35:53,33.079,16.200,50.127,0.0,0.0,0.594,0.0,4308992.0,0.0,38.0,3057217536.0,832458752.0,28205244416.0,1524154368.0,3917238.0,1696880.0
12-04 08:35:54,31.332,15.753,52.132,0.0,0.0,0.783,0.0,4087808.0,0.0,27.0,3058221056.0,832458752.0,28229951488.0,1498443776.0,5686970.0,1570709.0
12-04 08:35:55,31.470,16.423,51.247,0.172,0.0,0.688,0.0,2400256.0,0.0,33.0,3060387840.0,832466944.0,28252897280.0,1473323008.0,5923830.0,1708852.0
12-04 08:35:56,31.174,16.062,51.813,0.086,0.0,0.864,0.0,4083712.0,0.0,26.0,3059707904.0,832466944.0,28279005184.0,1447895040.0,3799359.0,1630168.0
12-04 08:35:57,31.674,14.936,52.961,0.0,0.0,0.429,0.0,4538368.0,0.0,50.0,3059503104.0,832466944.0,28303425536.0,1423679488.0,5350732.0,1133404.0
12-04 08:35:58,31.853,12.297,55.679,0.171,0.0,0.0,0.0,6467584.0,0.0,57.0,3059408896.0,832466944.0,28331368448.0,1395830784.0,588156.0,312953.0
12-04 08:35:59,33.504,11.594,54.817,0.085,0.0,0.0,0.0,6496256.0,0.0,59.0,3065475072.0,832466944.0,28357304320.0,1363828736.0,687129.0,237075.0
12-04 08:36:00,32.381,10.909,56.537,0.087,0.0,0.087,0.0,6533120.0,0.0,61.0,3066089472.0,832466944.0,28383514624.0,1337004032.0,441499.0,235269.0
12-04 08:36:01,31.538,12.821,55.470,0.171,0.0,0.0,0.0,6483968.0,0.0,61.0,3066073088.0,832475136.0,28410572800.0,1309954048.0,440656.0,233100.0
12-04 08:36:02,31.122,13.520,55.272,0.085,0.0,0.0,0.0,6471680.0,0.0,57.0,3066806272.0,832475136.0,28437680128.0,1282113536.0,440960.0,234055.0
12-04 08:36:03,32.855,12.500,54.476,0.169,0.0,0.0,0.0,6459392.0,0.0,57.0,3067478016.0,832475136.0,28464054272.0,1255067648.0,442274.0,236618.0
12-04 08:36:04,32.738,11.990,55.187,0.085,0.0,0.0,0.0,6475776.0,0.0,57.0,3067445248.0,832475136.0,28491231232.0,1227923456.0,446369.0,239690.0
12-04 08:36:05,31.746,10.758,57.319,0.176,0.0,0.0,0.0,6475776.0,0.0,58.0,3068551168.0,832475136.0,28517871616.0,1200177152.0,442080.0,235061.0
12-04 08:36:06,4.107,1.509,94.216,0.084,0.0,0.084,0.0,2564096.0,0.0,37.0,3069595648.0,832475136.0,28523208704.0,1193795584.0,169568.0,93575.0
12-04 08:36:07,0.167,0.334,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3069513728.0,832483328.0,28523282432.0,1193795584.0,4375.0,5139.0
12-04 08:36:08,0.167,0.417,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3069513728.0,832483328.0,28523282432.0,1193795584.0,2551.0,2841.0
12-04 08:36:09,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3069513728.0,832483328.0,28523282432.0,1193795584.0,19337.0,19130.0
12-04 08:36:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3069509632.0,832483328.0,28523286528.0,1193795584.0,2651.0,2932.0
12-04 08:36:11,0.250,0.167,99.500,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3069509632.0,832483328.0,28523286528.0,1193795584.0,4732.0,6130.0
12-04 08:36:12,0.250,0.500,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3069509632.0,832483328.0,28523286528.0,1193795584.0,1896.0,1710.0
12-04 08:36:13,0.084,0.251,99.498,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3068694528.0,832491520.0,28523290624.0,1194598400.0,5262.0,7451.0
12-04 08:36:14,19.489,11.574,68.255,0.0,0.0,0.681,0.0,12288.0,0.0,3.0,3069194240.0,832491520.0,28536324096.0,1181065216.0,3426372.0,1455034.0
12-04 08:36:15,30.556,15.799,51.215,1.736,0.0,0.694,0.0,118501376.0,0.0,225.0,3069915136.0,832491520.0,28559048704.0,1157619712.0,3683905.0,1623840.0
12-04 08:36:16,16.379,11.897,60.0,11.034,0.0,0.690,0.0,272629760.0,0.0,402.0,3071434752.0,832491520.0,28570599424.0,1144549376.0,4597543.0,1784353.0
12-04 08:36:17,28.767,14.041,54.110,2.568,0.0,0.514,0.0,118886400.0,0.0,220.0,3073024000.0,832491520.0,28616851456.0,1096708096.0,3019421.0,1600996.0
12-04 08:36:18,35.182,16.464,46.707,0.780,0.0,0.867,0.0,63348736.0,0.0,153.0,3072155648.0,832491520.0,28617207808.0,1097220096.0,3781959.0,1849429.0
12-04 08:36:19,30.850,15.162,53.374,0.088,0.0,0.526,0.0,1855488.0,0.0,21.0,3074506752.0,832499712.0,28639293440.0,1072775168.0,5156445.0,1580821.0
12-04 08:36:20,33.135,16.058,49.873,0.085,0.0,0.850,0.0,4329472.0,0.0,38.0,3074416640.0,832499712.0,28664377344.0,1047781376.0,8676005.0,1884368.0
12-04 08:36:21,32.222,15.812,51.111,0.0,0.0,0.855,0.0,2166784.0,0.0,19.0,3075579904.0,832499712.0,28687511552.0,1023483904.0,5768096.0,1656450.0
12-04 08:36:22,32.906,15.983,50.342,0.085,0.0,0.684,0.0,2166784.0,0.0,19.0,3076075520.0,832499712.0,28710932480.0,999567360.0,7794805.0,1668073.0
12-04 08:36:23,31.565,16.174,51.565,0.0,0.0,0.696,0.0,4321280.0,0.0,38.0,3076890624.0,832499712.0,28736299008.0,973385728.0,6175627.0,1891599.0
12-04 08:36:24,31.682,16.567,51.067,0.0,0.0,0.683,0.0,2158592.0,0.0,19.0,3077697536.0,832499712.0,28760076288.0,948801536.0,3677580.0,1618182.0
12-04 08:36:25,32.735,15.128,51.282,0.171,0.0,0.684,0.0,4333568.0,0.0,40.0,3077660672.0,832512000.0,28785451008.0,923451392.0,6209468.0,1870631.0
12-04 08:36:26,31.547,15.290,52.460,0.0,0.0,0.703,0.0,2166784.0,0.0,19.0,3079204864.0,832512000.0,28808253440.0,899104768.0,5668969.0,1616642.0
12-04 08:36:27,32.045,15.550,51.460,0.086,0.0,0.859,0.0,2170880.0,0.0,19.0,3078606848.0,832512000.0,28831916032.0,876040192.0,3739315.0,1646591.0
12-04 08:36:28,30.789,16.392,52.038,0.0,0.0,0.781,0.0,4321280.0,0.0,38.0,3079385088.0,832512000.0,28857090048.0,850087936.0,6219532.0,1907037.0
12-04 08:36:29,32.684,16.003,50.804,0.0,0.0,0.508,0.0,2191360.0,0.0,22.0,3080028160.0,832512000.0,28880224256.0,826310656.0,5745928.0,1660411.0
12-04 08:36:30,31.250,16.667,50.868,0.087,0.0,1.128,0.0,4087808.0,0.0,27.0,3080028160.0,832512000.0,28906487808.0,800047104.0,5895527.0,1738202.0
12-04 08:36:31,31.699,16.822,50.380,0.085,0.0,1.014,0.0,2396160.0,0.0,33.0,3082702848.0,832520192.0,28928843776.0,775008256.0,4052941.0,1821834.0
12-04 08:36:32,31.955,16.107,51.163,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3083866112.0,832520192.0,28951982080.0,750706688.0,5714251.0,1631738.0
12-04 08:36:33,31.103,16.421,51.434,0.0,0.0,1.043,0.0,4308992.0,0.0,38.0,3083522048.0,832520192.0,28978098176.0,724934656.0,6201342.0,1901263.0
12-04 08:36:34,31.387,17.005,50.423,0.0,0.0,1.184,0.0,2170880.0,0.0,20.0,3084169216.0,832520192.0,29000613888.0,701771776.0,5698661.0,1622390.0
12-04 08:36:35,30.088,16.667,52.456,0.088,0.0,0.702,0.0,4083712.0,0.0,26.0,3084898304.0,832520192.0,29026631680.0,675024896.0,5784994.0,1749887.0
12-04 08:36:36,30.841,17.332,50.807,0.085,0.0,0.935,0.0,2392064.0,0.0,31.0,3085926400.0,832520192.0,29049683968.0,650944512.0,4173199.0,1817194.0
12-04 08:36:37,31.979,16.076,50.908,0.173,0.0,0.864,0.0,2199552.0,0.0,22.0,3086127104.0,832528384.0,29073178624.0,627240960.0,5715380.0,1633534.0
12-04 08:36:38,31.179,16.332,51.441,0.0,0.0,1.048,0.0,4313088.0,0.0,38.0,3086880768.0,832528384.0,29098086400.0,601579520.0,6200376.0,1890977.0
12-04 08:36:39,32.250,15.825,51.240,0.086,0.0,0.599,0.0,2162688.0,0.0,19.0,3086471168.0,832528384.0,29122760704.0,577314816.0,5293829.0,1626999.0
12-04 08:36:40,31.239,16.523,51.291,0.0,0.0,0.947,0.0,2154496.0,0.0,19.0,3088019456.0,832528384.0,29145346048.0,553181184.0,4249836.0,1718971.0
12-04 08:36:41,32.988,15.630,50.777,0.086,0.0,0.518,0.0,4313088.0,0.0,39.0,3088760832.0,832528384.0,29170810880.0,526974976.0,6118922.0,1859302.0
12-04 08:36:42,32.308,15.812,50.940,0.0,0.0,0.940,0.0,2183168.0,0.0,20.0,3089309696.0,832528384.0,29194534912.0,502702080.0,5719761.0,1637611.0
12-04 08:36:43,32.205,15.799,51.302,0.0,0.0,0.694,0.0,4325376.0,0.0,40.0,3089432576.0,832536576.0,29219950592.0,477155328.0,6181288.0,1883060.0
12-04 08:36:44,33.106,15.830,50.383,0.085,0.0,0.596,0.0,2166784.0,0.0,20.0,3084132352.0,832536576.0,29244018688.0,458387456.0,3684197.0,1640318.0
12-04 08:36:45,30.716,16.480,51.424,0.173,0.0,1.208,0.0,7323648.0,0.0,36.0,3086704640.0,832536576.0,29267525632.0,432308224.0,5875277.0,1723024.0
12-04 08:36:46,31.570,16.980,50.597,0.085,0.0,0.768,0.0,2387968.0,0.0,33.0,3087667200.0,832536576.0,29290897408.0,407973888.0,4030092.0,1808347.0
12-04 08:36:47,22.328,14.224,55.172,7.672,0.0,0.603,0.0,251523072.0,0.0,436.0,3087097856.0,832536576.0,29306920960.0,392519680.0,1792595.0,1694696.0
12-04 08:36:48,15.550,10.137,62.715,11.082,0.0,0.515,0.0,276824064.0,0.0,479.0,3087073280.0,832536576.0,29319651328.0,379813888.0,3251033.0,1634060.0
12-04 08:36:49,23.024,12.457,59.278,4.553,0.0,0.687,0.0,143597568.0,0.0,291.0,3088363520.0,832544768.0,29337710592.0,360456192.0,3601419.0,1584848.0
12-04 08:36:50,33.220,15.758,50.511,0.0,0.0,0.511,0.0,4313088.0,0.0,39.0,3088572416.0,832544768.0,29364023296.0,333934592.0,6069595.0,1761502.0
12-04 08:36:51,32.732,16.409,49.742,0.172,0.0,0.945,0.0,17539072.0,0.0,53.0,3089825792.0,832544768.0,29397655552.0,299048960.0,7814019.0,1725457.0
12-04 08:36:52,34.426,15.703,48.749,0.345,0.0,0.777,0.0,30928896.0,0.0,79.0,3088957440.0,832544768.0,29407879168.0,289693696.0,7780576.0,1670875.0
12-04 08:36:53,31.525,16.780,50.508,0.085,0.0,1.102,0.0,4337664.0,0.0,38.0,3091787776.0,832544768.0,29432254464.0,262488064.0,6256120.0,1888656.0
12-04 08:36:54,33.419,15.641,50.256,0.0,0.0,0.684,0.0,2150400.0,0.0,19.0,3090694144.0,832544768.0,29455908864.0,239927296.0,7677364.0,1620467.0
12-04 08:36:55,31.061,16.480,51.510,0.086,0.0,0.863,163840.0,2449408.0,10.0,32.0,3091836928.0,829620224.0,29458243584.0,239374336.0,5892457.0,1730539.0
12-04 08:36:56,31.806,15.990,51.426,0.086,0.0,0.691,229376.0,4616192.0,8.0,60.0,3092422656.0,827613184.0,29456850944.0,242188288.0,4113548.0,1858064.0
12-04 08:36:57,32.045,15.893,50.859,0.172,0.0,1.031,0.0,2580480.0,0.0,31.0,3092217856.0,825634816.0,29450969088.0,250253312.0,5677449.0,1611885.0
12-04 08:36:58,32.400,17.048,49.449,0.0,0.0,1.103,0.0,4214784.0,0.0,49.0,3092021248.0,823558144.0,29444657152.0,258838528.0,6153033.0,1864033.0
12-04 08:36:59,32.007,15.398,51.644,0.087,0.0,0.865,0.0,2154496.0,0.0,20.0,3092545536.0,823558144.0,29467885568.0,235085824.0,5636163.0,1600370.0
12-04 08:37:00,31.100,16.581,51.375,0.0,0.0,0.945,0.0,4579328.0,0.0,51.0,3094175744.0,821526528.0,29456031744.0,247341056.0,6278626.0,1941277.0
12-04 08:37:01,32.077,15.074,52.147,0.088,0.0,0.613,0.0,2412544.0,0.0,26.0,3093807104.0,819982336.0,29459775488.0,245510144.0,3709678.0,1635655.0
12-04 08:37:02,31.917,16.219,51.171,0.0,0.0,0.694,0.0,2199552.0,0.0,24.0,3094970368.0,819122176.0,29474308096.0,230674432.0,5720256.0,1639055.0
12-04 08:37:03,31.826,16.212,51.195,0.0,0.0,0.768,0.0,4624384.0,0.0,49.0,3092422656.0,818012160.0,29479510016.0,229130240.0,6261074.0,1931598.0
12-04 08:37:04,31.767,15.666,51.697,0.087,0.0,0.783,0.0,2486272.0,0.0,30.0,3093159936.0,816926720.0,29480112128.0,228876288.0,3646633.0,1605116.0
12-04 08:37:05,31.379,16.724,51.121,0.086,0.0,0.690,0.0,4931584.0,0.0,51.0,3093258240.0,814686208.0,29462077440.0,249053184.0,5994146.0,1786916.0
12-04 08:37:06,33.076,15.636,50.430,0.0,0.0,0.859,0.0,2633728.0,0.0,34.0,3092987904.0,813498368.0,29461495808.0,251092992.0,5980614.0,1778516.0
12-04 08:37:07,30.669,16.768,51.607,0.087,0.0,0.869,0.0,2162688.0,0.0,23.0,3093073920.0,813506560.0,29484052480.0,228442112.0,5685058.0,1619878.0
12-04 08:37:08,31.103,16.507,51.694,0.087,0.0,0.608,0.0,4624384.0,0.0,49.0,3093557248.0,812318720.0,29483282432.0,229916672.0,4178916.0,1889395.0
12-04 08:37:09,32.522,15.391,51.478,0.0,0.0,0.609,0.0,2519040.0,0.0,31.0,3092406272.0,811110400.0,29482246144.0,233312256.0,5728467.0,1644483.0
12-04 08:37:10,34.936,16.052,47.897,0.429,0.0,0.687,114688.0,40759296.0,4.0,138.0,3093762048.0,808603648.0,29484670976.0,232038400.0,5846449.0,1694161.0
12-04 08:37:11,35.714,16.781,45.869,0.602,0.0,1.033,4096.0,57204736.0,1.0,196.0,3092271104.0,805773312.0,29387710464.0,333320192.0,6091281.0,1832483.0
12-04 08:37:12,32.391,16.024,50.985,0.0,0.0,0.600,0.0,2170880.0,0.0,21.0,3091529728.0,805773312.0,29410332672.0,311439360.0,3702282.0,1641141.0
12-04 08:37:13,30.862,17.069,50.862,0.172,0.0,1.034,3432448.0,4214784.0,41.0,35.0,3090989056.0,805785600.0,29439447040.0,282853376.0,6040925.0,1800036.0
12-04 08:37:14,31.705,16.367,51.071,0.0,0.0,0.857,0.0,2301952.0,0.0,26.0,3091869696.0,805785600.0,29463191552.0,258228224.0,5883689.0,1739567.0
12-04 08:37:15,32.252,15.425,51.534,0.088,0.0,0.701,0.0,2158592.0,0.0,19.0,3095216128.0,805785600.0,29485694976.0,232378368.0,5753797.0,1636042.0
12-04 08:37:16,31.466,16.293,51.466,0.086,0.0,0.690,0.0,4694016.0,0.0,49.0,3093463040.0,805654528.0,29478596608.0,241360896.0,4296471.0,1883040.0
12-04 08:37:17,32.091,16.935,50.212,0.0,0.0,0.762,0.0,2478080.0,0.0,25.0,3092422656.0,805523456.0,29469282304.0,251846656.0,5550416.0,1611085.0
12-04 08:37:18,31.478,15.913,51.739,0.087,0.0,0.783,0.0,4567040.0,0.0,45.0,3093782528.0,805388288.0,29460451328.0,259452928.0,6025331.0,1798590.0
12-04 08:37:19,27.986,13.862,52.398,4.969,0.0,0.785,0.0,189206528.0,0.0,339.0,3091267584.0,805388288.0,29481140224.0,241278976.0,3941600.0,1771270.0
12-04 08:37:20,15.691,10.517,61.832,11.196,0.0,0.763,0.0,268435456.0,0.0,511.0,3093475328.0,805330944.0,29475340288.0,244928512.0,1661057.0,1627865.0
12-04 08:37:21,20.085,11.489,59.915,8.170,0.0,0.340,0.0,213757952.0,0.0,445.0,3092680704.0,805257216.0,29471981568.0,249155584.0,3114946.0,1658475.0
12-04 08:37:22,31.652,15.565,51.913,0.087,0.0,0.783,0.0,2539520.0,0.0,28.0,3092086784.0,805109760.0,29460738048.0,261140480.0,3683409.0,1621024.0
12-04 08:37:23,32.361,15.622,50.987,0.086,0.0,0.944,0.0,4313088.0,0.0,42.0,3091529728.0,805109760.0,29485142016.0,237293568.0,8242897.0,1892653.0
12-04 08:37:24,32.411,15.298,51.513,0.0,0.0,0.778,0.0,2514944.0,0.0,33.0,3092267008.0,804970496.0,29471010816.0,250826752.0,7696697.0,1594207.0
12-04 08:37:25,32.0,16.426,50.638,0.0,0.0,0.936,0.0,2170880.0,0.0,23.0,3092996096.0,804913152.0,29475426304.0,245739520.0,6413546.0,1693778.0
12-04 08:37:26,32.056,15.331,51.307,0.174,0.0,1.132,0.0,4435968.0,0.0,49.0,3092381696.0,804892672.0,29493411840.0,228388864.0,7588233.0,1863390.0
12-04 08:37:27,31.109,16.205,51.993,0.0,0.0,0.693,0.0,2400256.0,0.0,33.0,3093864448.0,804827136.0,29477769216.0,242614272.0,5660331.0,1618387.0
12-04 08:37:28,30.790,15.528,52.795,0.0,0.0,0.887,65536.0,4358144.0,6.0,43.0,3094634496.0,804765696.0,29482901504.0,236773376.0,6039608.0,1803221.0
12-04 08:37:29,32.483,16.241,50.425,0.085,0.0,0.765,0.0,2486272.0,0.0,36.0,3093299200.0,804691968.0,29479321600.0,241762304.0,5979974.0,1779164.0
12-04 08:37:30,32.762,15.695,50.515,0.086,0.0,0.943,0.0,2338816.0,0.0,28.0,3095277568.0,804642816.0,29475704832.0,243449856.0,3685110.0,1621121.0
12-04 08:37:31,31.179,15.808,51.790,0.0,0.0,1.223,0.0,4505600.0,0.0,50.0,3093803008.0,804581376.0,29482889216.0,237801472.0,6249826.0,1922041.0
12-04 08:37:32,32.963,15.542,50.640,0.085,0.0,0.769,65536.0,2334720.0,1.0,27.0,3092643840.0,804524032.0,29486067712.0,235839488.0,5720402.0,1632778.0
12-04 08:37:33,32.353,15.917,50.952,0.087,0.0,0.692,0.0,4329472.0,0.0,40.0,3094298624.0,804458496.0,29484904448.0,235413504.0,4478252.0,1736600.0
12-04 08:37:34,32.641,14.978,51.429,0.0,0.0,0.952,0.0,2469888.0,0.0,35.0,3093254144.0,804392960.0,29486841856.0,234586112.0,5397201.0,1786930.0
12-04 08:37:35,32.080,15.297,51.923,0.0,0.0,0.699,0.0,2342912.0,0.0,28.0,3093151744.0,804323328.0,29483810816.0,237789184.0,5699078.0,1622170.0
12-04 08:37:36,33.164,15.861,49.873,0.170,0.0,0.933,0.0,4489216.0,0.0,49.0,3093807104.0,804265984.0,29487443968.0,233558016.0,6220784.0,1908364.0
12-04 08:37:37,32.522,15.652,51.043,0.0,0.0,0.783,0.0,2301952.0,0.0,26.0,3093168128.0,804200448.0,29490569216.0,231137280.0,5726549.0,1646446.0
12-04 08:37:38,31.973,16.837,50.425,0.0,0.0,0.765,0.0,4620288.0,0.0,51.0,3094544384.0,804069376.0,29474201600.0,246259712.0,4146882.0,1873056.0
12-04 08:37:39,31.794,15.679,51.742,0.087,0.0,0.697,0.0,2334720.0,0.0,28.0,3094609920.0,804003840.0,29475282944.0,245178368.0,5733663.0,1620817.0
12-04 08:37:40,32.155,16.207,50.776,0.0,0.0,0.862,0.0,2297856.0,0.0,27.0,3093909504.0,803905536.0,29477552128.0,243707904.0,5786394.0,1696832.0
12-04 08:37:41,32.056,15.679,51.655,0.087,0.0,0.523,0.0,4501504.0,0.0,48.0,3092627456.0,803770368.0,29481652224.0,241025024.0,6126898.0,1862232.0
12-04 08:37:42,31.791,16.795,50.814,0.086,0.0,0.514,0.0,3858432.0,0.0,46.0,3093917696.0,803622912.0,29482270720.0,239263744.0,3980985.0,1762831.0
12-04 08:37:43,32.966,16.017,49.915,0.0,0.0,1.102,0.0,2326528.0,0.0,28.0,3093020672.0,803475456.0,29484068864.0,238510080.0,5724560.0,1654601.0
12-04 08:37:44,31.065,16.143,51.745,0.087,0.0,0.960,0.0,2310144.0,0.0,25.0,3092660224.0,803352576.0,29485953024.0,237109248.0,5750362.0,1657064.0
12-04 08:37:45,31.488,16.522,51.384,0.0,0.0,0.606,0.0,4476928.0,0.0,48.0,3093221376.0,803229696.0,29487747072.0,234876928.0,5464127.0,1908515.0
12-04 08:37:46,31.648,15.257,52.049,0.0,0.0,1.046,0.0,2322432.0,0.0,28.0,3094323200.0,803082240.0,29488537600.0,233132032.0,4446893.0,1622644.0
12-04 08:37:47,31.891,17.303,50.042,0.0,0.0,0.763,0.0,4259840.0,0.0,33.0,3094929408.0,802938880.0,29489553408.0,231653376.0,5940762.0,1758685.0
12-04 08:37:48,32.365,16.140,50.470,0.256,0.0,0.769,0.0,2560000.0,0.0,41.0,3095232512.0,802807808.0,29490073600.0,230961152.0,5983853.0,1760341.0
12-04 08:37:49,32.548,16.484,50.126,0.0,0.0,0.841,0.0,2334720.0,0.0,27.0,3095023616.0,802689024.0,29488656384.0,232706048.0,5748067.0,1666839.0
12-04 08:37:50,31.739,15.826,51.478,0.087,0.0,0.870,0.0,4476928.0,0.0,48.0,3094822912.0,802607104.0,29490806784.0,230838272.0,4174374.0,1889189.0
12-04 08:37:51,24.277,14.023,56.529,4.207,0.0,0.964,0.0,108834816.0,0.0,221.0,3094614016.0,802521088.0,29486538752.0,235401216.0,5755287.0,1647418.0
12-04 08:37:52,16.189,11.973,59.612,11.383,0.0,0.843,0.0,273678336.0,0.0,521.0,3094441984.0,802439168.0,29476814848.0,245379072.0,2299129.0,1659259.0
12-04 08:37:53,15.956,10.666,62.372,10.324,0.0,0.683,0.0,271581184.0,0.0,517.0,3093446656.0,802439168.0,29488254976.0,234934272.0,1645827.0,1613456.0
12-04 08:37:54,32.562,15.424,50.900,0.514,0.0,0.600,0.0,18108416.0,0.0,87.0,3092824064.0,802365440.0,29487149056.0,236736512.0,11380125.0,1758334.0
12-04 08:37:55,32.666,15.331,51.307,0.0,0.0,0.697,0.0,2310144.0,0.0,26.0,3092832256.0,802283520.0,29486968832.0,236990464.0,5672979.0,1605935.0
12-04 08:37:56,31.720,15.903,51.513,0.086,0.0,0.778,0.0,4493312.0,0.0,47.0,3094310912.0,802197504.0,29486776320.0,235790336.0,6238051.0,1923726.0
12-04 08:37:57,32.214,15.848,51.077,0.0,0.0,0.861,0.0,2301952.0,0.0,27.0,3094147072.0,802099200.0,29485834240.0,236994560.0,3614202.0,1579720.0
12-04 08:37:58,32.330,15.821,50.731,0.086,0.0,1.032,0.0,4247552.0,0.0,33.0,3093778432.0,801943552.0,29487566848.0,235786240.0,5989139.0,1785562.0
12-04 08:37:59,32.112,15.271,51.832,0.0,0.0,0.785,0.0,2527232.0,0.0,38.0,3093532672.0,801787904.0,29485793280.0,237961216.0,6049881.0,1816434.0
12-04 08:38:00,31.266,16.992,50.977,0.085,0.0,0.680,0.0,2338816.0,0.0,28.0,3093200896.0,801636352.0,29483958272.0,240279552.0,5681467.0,1608602.0
12-04 08:38:01,32.244,15.735,50.645,0.086,0.0,1.290,0.0,4464640.0,0.0,48.0,3093897216.0,801533952.0,29483208704.0,240435200.0,6207469.0,1865532.0
12-04 08:38:02,32.641,14.978,51.515,0.0,0.0,0.866,0.0,2334720.0,0.0,26.0,3095044096.0,801488896.0,29480710144.0,241831936.0,3698451.0,1654126.0
12-04 08:38:03,31.347,15.976,51.813,0.086,0.0,0.777,0.0,2301952.0,0.0,26.0,3094216704.0,801382400.0,29478817792.0,244658176.0,5795524.0,1682263.0
12-04 08:38:04,31.983,15.948,51.034,0.0,0.0,1.034,0.0,4493312.0,0.0,50.0,3095478272.0,801226752.0,29478240256.0,244129792.0,6174818.0,1877969.0
12-04 08:38:05,34.142,15.165,49.740,0.260,0.0,0.693,90112.0,18808832.0,5.0,73.0,3094622208.0,801067008.0,29489643520.0,233742336.0,3598261.0,1576404.0
12-04 08:38:06,36.945,17.065,43.942,0.853,0.0,1.195,0.0,78385152.0,0.0,255.0,3096616960.0,797442048.0,29474938880.0,250077184.0,6039710.0,1787949.0
12-04 08:38:07,32.449,16.267,50.428,0.0,0.0,0.856,0.0,5558272.0,0.0,46.0,3095621632.0,797442048.0,29411713024.0,314298368.0,5987463.0,1792629.0
12-04 08:38:08,34.421,15.622,48.755,0.343,0.0,0.858,12288.0,26226688.0,2.0,92.0,3096100864.0,797442048.0,29456728064.0,268804096.0,5755003.0,1662117.0
12-04 08:38:09,32.662,16.900,49.387,0.350,0.0,0.701,4096.0,26693632.0,1.0,87.0,3095748608.0,797454336.0,29459640320.0,266231808.0,4680918.0,1834949.0
12-04 08:38:10,32.152,15.385,51.513,0.086,0.0,0.864,0.0,2154496.0,0.0,19.0,3095465984.0,797454336.0,29482549248.0,243605504.0,5232207.0,1682911.0
12-04 08:38:11,31.983,15.431,51.897,0.0,0.0,0.690,0.0,2375680.0,0.0,29.0,3095089152.0,797290496.0,29479460864.0,247234560.0,5733546.0,1638217.0
12-04 08:38:12,31.239,17.040,50.775,0.086,0.0,0.861,0.0,4530176.0,0.0,48.0,3097190400.0,797134848.0,29477826560.0,246923264.0,6215739.0,1903297.0
12-04 08:38:13,31.250,16.233,51.389,0.087,0.0,1.042,53248.0,2293760.0,4.0,29.0,3096932352.0,796979200.0,29474340864.0,250822656.0,5688340.0,1585188.0
12-04 08:38:14,32.340,12.851,54.553,0.085,0.0,0.170,0.0,6684672.0,0.0,65.0,3096068096.0,796819456.0,29474361344.0,251826176.0,844088.0,553563.0
12-04 08:38:15,32.618,11.330,55.880,0.086,0.0,0.086,0.0,6647808.0,0.0,72.0,3096195072.0,796655616.0,29474009088.0,252215296.0,1866493.0,246763.0
12-04 08:38:16,32.100,12.220,55.594,0.086,0.0,0.0,0.0,6684672.0,0.0,69.0,3097858048.0,796491776.0,29473341440.0,251383808.0,441975.0,235816.0
12-04 08:38:17,31.737,13.003,55.090,0.171,0.0,0.0,0.0,6594560.0,0.0,64.0,3096834048.0,796327936.0,29472215040.0,253698048.0,440280.0,232936.0
12-04 08:38:18,32.967,12.172,54.691,0.169,0.0,0.0,0.0,6709248.0,0.0,68.0,3096604672.0,796172288.0,29471817728.0,254480384.0,441275.0,234652.0
12-04 08:38:19,32.051,11.624,56.154,0.171,0.0,0.0,0.0,8642560.0,0.0,77.0,3096997888.0,796008448.0,29471436800.0,254631936.0,443594.0,237338.0
12-04 08:38:20,31.701,11.340,56.701,0.172,0.0,0.086,0.0,6586368.0,0.0,63.0,3097178112.0,796008448.0,29496967168.0,228921344.0,588754.0,313919.0
12-04 08:38:21,32.014,11.962,55.938,0.086,0.0,0.0,0.0,6664192.0,0.0,65.0,3096481792.0,795824128.0,29495754752.0,231014400.0,442809.0,235417.0
12-04 08:38:22,32.208,11.602,56.017,0.087,0.0,0.087,4096.0,6623232.0,1.0,63.0,3096883200.0,795643904.0,29493915648.0,232632320.0,442796.0,235729.0
12-04 08:38:23,27.877,10.997,58.909,2.217,0.0,0.0,0.0,52113408.0,0.0,135.0,3097210880.0,795435008.0,29488074752.0,238354432.0,295744.0,157353.0
12-04 08:38:24,0.083,0.334,83.222,16.361,0.0,0.0,0.0,271609856.0,0.0,521.0,3097710592.0,795443200.0,29489790976.0,236130304.0,3088.0,2999.0
12-04 08:38:25,0.0,0.503,84.661,14.837,0.0,0.0,8192.0,268582912.0,2.0,527.0,3097694208.0,795451392.0,29489799168.0,236130304.0,3572.0,4077.0
12-04 08:38:26,26.598,10.827,61.125,1.449,0.0,0.0,0.0,51855360.0,0.0,159.0,3097571328.0,795185152.0,29483855872.0,242462720.0,442126.0,234444.0
12-04 08:38:27,31.059,11.986,56.868,0.087,0.0,0.0,0.0,6684672.0,0.0,64.0,3096735744.0,794976256.0,29481947136.0,245415936.0,443024.0,235955.0
12-04 08:38:28,31.959,11.942,55.842,0.258,0.0,0.0,0.0,6598656.0,0.0,65.0,3097571328.0,794726400.0,29479145472.0,247631872.0,441647.0,233668.0
12-04 08:38:29,32.348,13.091,54.392,0.084,0.0,0.084,0.0,6705152.0,0.0,67.0,3097284608.0,794480640.0,29476929536.0,250380288.0,442782.0,235679.0
12-04 08:38:30,30.948,11.724,57.069,0.259,0.0,0.0,4096.0,6619136.0,1.0,66.0,3098697728.0,794222592.0,29473869824.0,252284928.0,443435.0,236299.0
12-04 08:38:31,30.498,12.629,56.701,0.172,0.0,0.0,0.0,8597504.0,0.0,73.0,3097079808.0,793952256.0,29473439744.0,254603264.0,441948.0,235403.0
12-04 08:38:32,31.142,12.024,56.747,0.087,0.0,0.0,49152.0,6696960.0,2.0,70.0,3097554944.0,793735168.0,29485621248.0,242163712.0,589692.0,307232.0
12-04 08:38:33,32.075,12.178,55.660,0.086,0.0,0.0,0.0,6615040.0,0.0,63.0,3097460736.0,793702400.0,29496991744.0,230920192.0,441170.0,241537.0
12-04 08:38:34,6.454,2.515,91.031,0.0,0.0,0.0,0.0,1802240.0,0.0,26.0,3097997312.0,793546752.0,29473243136.0,254287872.0,107569.0,59350.0
12-04 08:38:35,0.083,0.334,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3097927680.0,793546752.0,29473820672.0,253779968.0,4112.0,5114.0
12-04 08:38:36,0.250,0.333,99.167,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3097919488.0,793554944.0,29473820672.0,253779968.0,3725.0,5244.0
12-04 08:38:37,0.167,0.418,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3098042368.0,793554944.0,29473824768.0,253652992.0,4502.0,6036.0
12-04 08:38:38,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3098038272.0,793554944.0,29473828864.0,253652992.0,2743.0,3132.0
12-04 08:38:39,0.251,0.084,99.665,0.0,0.0,0.0,0.0,45056.0,0.0,5.0,3098034176.0,793554944.0,29473832960.0,253652992.0,3042.0,3944.0
12-04 08:38:40,0.084,0.251,99.665,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3098034176.0,793554944.0,29473832960.0,253652992.0,2190.0,2662.0
12-04 08:38:41,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3098030080.0,793554944.0,29473837056.0,253652992.0,2510.0,3496.0
12-04 08:38:42,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3098148864.0,793563136.0,29473837056.0,253526016.0,2494.0,3242.0
12-04 08:38:43,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097550848.0,793563136.0,29473837056.0,254124032.0,2450.0,3628.0
12-04 08:38:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3097387008.0,793563136.0,29473837056.0,254287872.0,20525.0,22162.0
12-04 08:38:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097509888.0,793563136.0,29473841152.0,254160896.0,1416.0,1507.0
12-04 08:38:46,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097509888.0,793563136.0,29473841152.0,254160896.0,1695.0,2364.0
12-04 08:38:47,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097509888.0,793563136.0,29473841152.0,254160896.0,2882.0,4192.0
12-04 08:38:48,17.165,10.077,72.161,0.085,0.0,0.512,0.0,12288.0,0.0,2.0,3096866816.0,793571328.0,29484888064.0,243748864.0,3420641.0,1397667.0
12-04 08:38:49,31.557,16.244,51.438,0.0,0.0,0.761,122880.0,2306048.0,8.0,26.0,3096268800.0,793346048.0,29477871616.0,251588608.0,3675891.0,1657358.0
12-04 08:38:50,31.917,15.611,51.691,0.087,0.0,0.694,0.0,4444160.0,0.0,41.0,3100344320.0,793124864.0,29473128448.0,252477440.0,6039237.0,1826721.0
12-04 08:38:51,32.570,16.455,49.958,0.170,0.0,0.848,0.0,5779456.0,0.0,35.0,3099009024.0,793124864.0,29495586816.0,231354368.0,6141955.0,1890921.0
12-04 08:38:52,37.329,15.925,45.291,0.685,0.0,0.771,4096.0,72044544.0,1.0,178.0,3099873280.0,792535040.0,29496287232.0,230379520.0,5886349.0,1769178.0
12-04 08:38:53,33.189,16.160,49.609,0.261,0.0,0.782,4096.0,26353664.0,1.0,80.0,3101220864.0,792424448.0,29419257856.0,306171904.0,3742579.0,1704348.0
12-04 08:38:54,31.266,17.332,50.382,0.085,0.0,0.935,0.0,4202496.0,0.0,38.0,3099426816.0,792453120.0,29445894144.0,281300992.0,6013052.0,1825782.0
12-04 08:38:55,32.368,16.099,50.767,0.085,0.0,0.681,0.0,2269184.0,0.0,27.0,3099824128.0,792465408.0,29468184576.0,258600960.0,6379686.0,2041221.0
12-04 08:38:56,31.516,16.354,50.937,0.0,0.0,1.193,0.0,2150400.0,0.0,21.0,3100557312.0,792473600.0,29491572736.0,234471424.0,5888659.0,1780450.0
12-04 08:38:57,32.143,15.070,52.003,0.087,0.0,0.697,0.0,2310144.0,0.0,28.0,3099521024.0,792264704.0,29483606016.0,243683328.0,5847391.0,1758995.0
12-04 08:38:58,31.368,16.239,51.197,0.0,0.0,1.197,0.0,4300800.0,0.0,34.0,3099283456.0,792137728.0,29478461440.0,249192448.0,5999709.0,1831399.0
12-04 08:38:59,32.400,16.115,50.806,0.0,0.0,0.679,0.0,2539520.0,0.0,37.0,3100897280.0,792047616.0,29471334400.0,254795776.0,6316873.0,2001661.0
12-04 08:39:00,31.488,16.090,51.298,0.519,0.0,0.606,0.0,26398720.0,0.0,90.0,3098468352.0,792064000.0,29494517760.0,234024960.0,5863881.0,1754898.0
12-04 08:39:01,24.979,14.783,50.212,8.836,0.0,1.189,0.0,270532608.0,0.0,516.0,3100049408.0,791928832.0,29480550400.0,246546432.0,4092626.0,1890233.0
12-04 08:39:02,22.809,13.106,57.362,5.702,0.0,1.021,0.0,162189312.0,0.0,324.0,3099348992.0,791928832.0,29498695680.0,229101568.0,7804210.0,1730847.0
12-04 08:39:03,31.633,16.412,50.765,0.0,0.0,1.190,0.0,2306048.0,0.0,26.0,3099512832.0,791797760.0,29491159040.0,236605440.0,3771438.0,1725135.0
12-04 08:39:04,33.948,15.172,49.958,0.084,0.0,0.838,61440.0,4575232.0,2.0,47.0,3099930624.0,791699456.0,29483601920.0,243843072.0,2278280.0,2005601.0
12-04 08:39:05,32.164,15.654,51.326,0.0,0.0,0.855,4096.0,2351104.0,1.0,28.0,3099406336.0,791592960.0,29477285888.0,250789888.0,3249999.0,1753159.0
12-04 08:39:06,32.085,16.426,50.383,0.170,0.0,0.936,0.0,2203648.0,0.0,24.0,3100061696.0,791617536.0,29498580992.0,228814848.0,7712290.0,1642373.0
12-04 08:39:07,32.079,16.082,50.470,0.0,0.0,1.369,0.0,4431872.0,0.0,41.0,3099279360.0,791498752.0,29494140928.0,234156032.0,8216381.0,1977068.0
12-04 08:39:08,33.447,15.319,50.383,0.0,0.0,0.851,0.0,2461696.0,0.0,31.0,3098992640.0,791375872.0,29484560384.0,244146176.0,6210263.0,1926023.0
12-04 08:39:09,32.851,15.489,50.723,0.085,0.0,0.851,0.0,2355200.0,0.0,26.0,3100663808.0,791252992.0,29474512896.0,252645376.0,7909784.0,1797233.0
12-04 08:39:10,32.738,16.156,50.170,0.0,0.0,0.935,0.0,2355200.0,0.0,26.0,3101437952.0,791130112.0,29466632192.0,259874816.0,5840424.0,1760615.0
12-04 08:39:11,31.884,16.368,50.639,0.085,0.0,1.023,0.0,4308992.0,0.0,40.0,3100160000.0,791130112.0,29491953664.0,235831296.0,4441852.0,2060325.0
12-04 08:39:12,31.298,15.907,51.677,0.172,0.0,0.946,0.0,1777664.0,0.0,27.0,3099271168.0,790958080.0,29482676224.0,246169600.0,5605517.0,1637611.0
12-04 08:39:13,33.304,15.004,50.650,0.0,0.0,1.041,0.0,2359296.0,0.0,26.0,3100966912.0,790712320.0,29472653312.0,254742528.0,5941625.0,1806349.0
12-04 08:39:14,31.997,17.065,50.171,0.0,0.0,0.768,4096.0,7520256.0,1.0,51.0,3084296192.0,790732800.0,29499064320.0,244981760.0,6491627.0,2105531.0
12-04 08:39:15,32.143,16.667,50.340,0.0,0.0,0.850,0.0,2400256.0,0.0,27.0,3084980224.0,790503424.0,29489549312.0,254042112.0,5850036.0,1758002.0
12-04 08:39:16,32.872,14.619,51.471,0.087,0.0,0.952,0.0,2154496.0,0.0,21.0,3085824000.0,790528000.0,29513400320.0,229322752.0,5785292.0,1704330.0
12-04 08:39:17,32.515,15.162,51.621,0.088,0.0,0.613,0.0,4317184.0,0.0,34.0,3085459456.0,790282240.0,29505191936.0,238141440.0,6035358.0,1877362.0
12-04 08:39:18,33.079,16.031,49.958,0.085,0.0,0.848,0.0,2617344.0,0.0,39.0,3086479360.0,790061056.0,29496532992.0,246001664.0,6034647.0,2028470.0
12-04 08:39:19,33.017,15.172,50.603,0.086,0.0,1.121,0.0,15585280.0,0.0,59.0,3084083200.0,789835776.0,29497131008.0,248025088.0,4119192.0,1736861.0
12-04 08:39:20,34.429,16.349,47.837,0.433,0.0,0.952,4096.0,37949440.0,1.0,100.0,3086000128.0,789626880.0,29473837056.0,269611008.0,5810480.0,1735567.0
12-04 08:39:21,31.488,16.263,51.298,0.087,0.0,0.865,0.0,4100096.0,0.0,28.0,3086266368.0,789643264.0,29499273216.0,243892224.0,6019769.0,1826939.0
12-04 08:39:22,31.697,16.107,51.163,0.0,0.0,1.034,0.0,2633728.0,0.0,42.0,3087503360.0,789417984.0,29488603136.0,253550592.0,6337035.0,2031562.0
12-04 08:39:23,32.211,14.853,52.159,0.0,0.0,0.777,0.0,2158592.0,0.0,19.0,3087732736.0,789434368.0,29510541312.0,231366656.0,5855365.0,1760038.0
12-04 08:39:24,30.975,16.480,51.337,0.086,0.0,1.122,0.0,2351104.0,0.0,26.0,3084939264.0,789258240.0,29502443520.0,242434048.0,5868414.0,1759753.0
12-04 08:39:25,33.133,15.794,50.386,0.0,0.0,0.687,0.0,4386816.0,0.0,37.0,3086602240.0,789041152.0,29495013376.0,248418304.0,5926450.0,1833178.0
12-04 08:39:26,32.350,15.438,51.171,0.0,0.0,1.041,122880.0,2473984.0,3.0,30.0,3087073280.0,788795392.0,29485694976.0,257511424.0,5997870.0,1993719.0
12-04 08:39:27,32.155,16.121,51.121,0.0,0.0,0.603,0.0,2154496.0,0.0,19.0,3086671872.0,788811776.0,29508689920.0,234901504.0,4178042.0,1741190.0
12-04 08:39:28,31.937,15.532,51.309,0.087,0.0,1.134,0.0,2359296.0,0.0,24.0,3087044608.0,788598784.0,29497970688.0,245460992.0,5845043.0,1766467.0
12-04 08:39:29,31.217,14.903,52.822,0.088,0.0,0.970,0.0,4395008.0,0.0,37.0,3085991936.0,788463616.0,29491585024.0,253034496.0,6183395.0,1944287.0
12-04 08:39:30,33.048,15.497,50.257,0.171,0.0,1.027,0.0,2301952.0,0.0,28.0,3086786560.0,788488192.0,29513605120.0,230195200.0,6153933.0,1910279.0
12-04 08:39:31,30.580,15.729,52.373,0.0,0.0,1.318,0.0,2351104.0,0.0,24.0,3088281600.0,788344832.0,29502930944.0,239517696.0,5917756.0,1782751.0
12-04 08:39:32,23.280,14.613,50.977,10.025,0.0,1.105,466944.0,185274368.0,12.0,355.0,3087908864.0,788201472.0,29490008064.0,252956672.0,4692872.0,1901332.0
12-04 08:39:33,19.492,11.186,41.864,26.695,0.0,0.763,1970176.0,271732736.0,31.0,536.0,3088277504.0,788209664.0,29504802816.0,237785088.0,1770417.0,1735746.0
12-04 08:39:34,20.472,12.468,59.056,7.245,0.0,0.758,4096.0,213635072.0,1.0,409.0,3088977920.0,788086784.0,29484400640.0,257609728.0,3426468.0,1761934.0
12-04 08:39:35,33.108,15.709,50.253,0.0,0.0,0.929,0.0,2158592.0,0.0,19.0,3087998976.0,788090880.0,29508911104.0,234074112.0,3749935.0,1704345.0
12-04 08:39:36,32.904,15.206,50.773,0.172,0.0,0.945,0.0,4431872.0,0.0,42.0,3088998400.0,787959808.0,29499531264.0,242585600.0,7942274.0,1757602.0
12-04 08:39:37,31.089,15.589,52.347,0.0,0.0,0.974,0.0,2490368.0,0.0,32.0,3089362944.0,787812352.0,29488783360.0,253116416.0,8337442.0,2024505.0
12-04 08:39:38,32.024,16.482,50.726,0.0,0.0,0.769,0.0,2162688.0,0.0,20.0,3088756736.0,787812352.0,29511135232.0,231370752.0,7764913.0,1706411.0
12-04 08:39:39,31.764,16.182,51.284,0.171,0.0,0.599,0.0,2347008.0,0.0,24.0,3087941632.0,787668992.0,29501808640.0,241655808.0,5857932.0,1731832.0
12-04 08:39:40,31.480,17.194,50.470,0.0,0.0,0.855,0.0,4399104.0,0.0,38.0,3088158720.0,787529728.0,29492436992.0,250949632.0,6129419.0,1879600.0
12-04 08:39:41,32.333,16.295,50.172,0.0,0.0,1.201,0.0,2478080.0,0.0,31.0,3089596416.0,787382272.0,29482446848.0,259649536.0,7877642.0,1911387.0
12-04 08:39:42,31.501,14.921,52.443,0.175,0.0,0.960,0.0,2174976.0,0.0,21.0,3087712256.0,787390464.0,29505814528.0,238157824.0,6228092.0,1814568.0
12-04 08:39:43,30.769,16.171,52.185,0.0,0.0,0.874,0.0,2359296.0,0.0,24.0,3087589376.0,787177472.0,29495361536.0,248946688.0,3725859.0,1687736.0
12-04 08:39:44,32.880,16.313,49.618,0.0,0.0,1.189,0.0,4526080.0,0.0,45.0,3088674816.0,786997248.0,29486469120.0,256933888.0,6542747.0,2140763.0
12-04 08:39:45,30.408,16.507,52.129,0.0,0.0,0.956,94208.0,2162688.0,4.0,19.0,3087429632.0,787025920.0,29510041600.0,234577920.0,5809833.0,1724231.0
12-04 08:39:46,32.335,15.312,51.326,0.086,0.0,0.941,0.0,2355200.0,0.0,25.0,3088211968.0,786882560.0,29498052608.0,245927936.0,5854736.0,1768634.0
12-04 08:39:47,32.622,15.542,50.726,0.0,0.0,1.110,24576.0,2347008.0,4.0,24.0,3088928768.0,786628608.0,29488128000.0,255389696.0,5902782.0,1770064.0
12-04 08:39:48,31.888,16.412,50.425,0.085,0.0,1.190,4096.0,4227072.0,1.0,34.0,3088584704.0,786649088.0,29512421376.0,231419904.0,6343058.0,2032455.0
12-04 08:39:49,32.250,14.675,52.021,0.0,0.0,1.054,0.0,2498560.0,0.0,35.0,3088818176.0,786505728.0,29502214144.0,241537024.0,5982506.0,1828040.0
12-04 08:39:50,32.465,14.670,51.997,0.0,0.0,0.868,0.0,2359296.0,0.0,24.0,3091206144.0,786358272.0,29488873472.0,252637184.0,4306309.0,1709326.0
12-04 08:39:51,34.835,15.685,48.354,0.433,0.0,0.693,4096.0,34045952.0,1.0,90.0,3089694720.0,786239488.0,29506666496.0,236474368.0,5258927.0,1727635.0
12-04 08:39:52,35.611,18.190,44.236,0.683,0.0,1.281,8192.0,73256960.0,2.0,190.0,3090370560.0,785862656.0,29397504000.0,345337856.0,6125238.0,1881269.0
12-04 08:39:53,31.830,16.681,50.553,0.085,0.0,0.851,0.0,2342912.0,0.0,25.0,3088199680.0,785870848.0,29421613056.0,323391488.0,6306671.0,1988328.0
12-04 08:39:54,32.790,15.107,51.330,0.086,0.0,0.687,0.0,2228224.0,0.0,24.0,3089797120.0,785883136.0,29443297280.0,300097536.0,5788556.0,1723177.0
12-04 08:39:55,31.169,16.104,51.948,0.0,0.0,0.779,0.0,2158592.0,0.0,19.0,3088515072.0,785895424.0,29467774976.0,276889600.0,5760308.0,1695819.0
12-04 08:39:56,32.428,15.959,50.424,0.085,0.0,1.104,0.0,4190208.0,0.0,32.0,3088281600.0,785928192.0,29492809728.0,252055552.0,6200371.0,1905685.0
12-04 08:39:57,30.870,16.783,51.130,0.0,0.0,1.217,0.0,2781184.0,0.0,43.0,3090620416.0,785801216.0,29481136128.0,261517312.0,6326503.0,2034578.0
12-04 08:39:58,31.810,15.690,51.638,0.086,0.0,0.776,0.0,2232320.0,0.0,26.0,3088838656.0,785805312.0,29504974848.0,239456256.0,5869631.0,1761592.0
12-04 08:39:59,30.977,16.143,52.007,0.0,0.0,0.873,0.0,2375680.0,0.0,24.0,3090034688.0,785661952.0,29492944896.0,250433536.0,3707095.0,1674996.0
12-04 08:40:00,30.887,17.491,50.768,0.085,0.0,0.768,0.0,4386816.0,0.0,39.0,3088879616.0,785555456.0,29483290624.0,261349376.0,5982111.0,1834181.0
12-04 08:40:01,32.381,15.152,51.602,0.087,0.0,0.779,16384.0,2289664.0,4.0,26.0,3089649664.0,785571840.0,29506265088.0,237588480.0,6403948.0,2040885.0
12-04 08:40:02,31.775,16.364,50.909,0.0,0.0,0.952,0.0,2355200.0,0.0,26.0,3089027072.0,785432576.0,29494640640.0,249974784.0,5809494.0,1735620.0
12-04 08:40:03,31.739,15.565,51.826,0.0,0.0,0.870,0.0,2363392.0,0.0,24.0,3090444288.0,785293312.0,29483098112.0,260239360.0,5747191.0,1704343.0
12-04 08:40:04,30.164,16.768,50.043,2.247,0.0,0.778,4096.0,124493824.0,1.0,253.0,3090423808.0,785301504.0,29505232896.0,238116864.0,6051741.0,1850390.0
12-04 08:40:05,18.480,12.003,58.463,10.276,0.0,0.777,8192.0,273682432.0,2.0,518.0,3089842176.0,785158144.0,29485969408.0,258105344.0,4852490.0,1999200.0
12-04 08:40:06,16.509,10.576,56.578,15.477,0.0,0.860,8192.0,271708160.0,2.0,512.0,3090042880.0,785174528.0,29498134528.0,245723136.0,1774753.0,1741541.0
12-04 08:40:07,31.073,16.223,51.674,0.172,0.0,0.858,0.0,7925760.0,0.0,63.0,3091283968.0,785006592.0,29486182400.0,256602112.0,4190524.0,1763659.0
12-04 08:40:08,31.416,14.690,53.009,0.088,0.0,0.796,0.0,2162688.0,0.0,20.0,3089539072.0,785014784.0,29510234112.0,234287104.0,1818545.0,1751636.0
12-04 08:40:09,31.790,15.808,51.528,0.0,0.0,0.873,77824.0,2359296.0,5.0,26.0,3091030016.0,784846848.0,29497159680.0,246038528.0,5870074.0,1740252.0
12-04 08:40:10,31.065,15.358,52.443,0.0,0.0,1.134,0.0,4517888.0,0.0,45.0,3090145280.0,784691200.0,29487263744.0,256974848.0,10433033.0,2048297.0
12-04 08:40:11,31.624,16.239,51.026,0.0,0.0,1.111,0.0,2158592.0,0.0,19.0,3089670144.0,784699392.0,29510205440.0,234500096.0,7856041.0,1750027.0
12-04 08:40:12,31.952,15.803,51.123,0.086,0.0,1.036,159744.0,2375680.0,10.0,26.0,3091288064.0,784556032.0,29496397824.0,246833152.0,6538134.0,1751223.0
12-04 08:40:13,33.707,15.345,50.259,0.086,0.0,0.603,0.0,4395008.0,0.0,39.0,3091308544.0,784396288.0,29486841856.0,256528384.0,7263597.0,1769398.0
12-04 08:40:14,30.986,15.229,52.905,0.088,0.0,0.792,0.0,2281472.0,0.0,25.0,3090710528.0,784396288.0,29509799936.0,234168320.0,6343385.0,2043234.0
12-04 08:40:15,31.620,15.331,52.003,0.0,0.0,1.045,0.0,2367488.0,0.0,24.0,3091087360.0,784240640.0,29497692160.0,246054912.0,5828595.0,1744505.0
12-04 08:40:16,31.837,16.596,50.889,0.0,0.0,0.677,0.0,2355200.0,0.0,25.0,3090857984.0,784109568.0,29484986368.0,259121152.0,5935631.0,1786807.0
12-04 08:40:17,32.704,16.309,50.215,0.0,0.0,0.773,0.0,2154496.0,0.0,22.0,3089887232.0,784113664.0,29507547136.0,237527040.0,5840296.0,1753337.0
12-04 08:40:18,31.163,16.667,51.215,0.174,0.0,0.781,0.0,4550656.0,0.0,44.0,3091234816.0,783982592.0,29496115200.0,247742464.0,6214997.0,2013036.0
12-04 08:40:19,32.458,16.186,50.593,0.0,0.0,0.763,0.0,2355200.0,0.0,26.0,3091374080.0,783839232.0,29484220416.0,259641344.0,5764784.0,1764757.0
12-04 08:40:20,30.522,16.348,52.261,0.0,0.0,0.870,0.0,2158592.0,0.0,19.0,3090853888.0,783851520.0,29507911680.0,236457984.0,4051607.0,1717413.0
12-04 08:40:21,32.230,16.028,50.784,0.087,0.0,0.871,0.0,4411392.0,0.0,37.0,3090698240.0,783732736.0,29495324672.0,249319424.0,6009909.0,1823217.0
12-04 08:40:22,30.965,15.789,52.368,0.088,0.0,0.789,0.0,2490368.0,0.0,31.0,3093028864.0,783568896.0,29481766912.0,260710400.0,6368476.0,2030534.0
12-04 08:40:23,32.522,15.391,51.652,0.0,0.0,0.435,0.0,2162688.0,0.0,20.0,3091243008.0,783585280.0,29505245184.0,239001600.0,5795225.0,1732184.0
12-04 08:40:24,31.955,15.504,51.507,0.086,0.0,0.947,0.0,2392064.0,0.0,30.0,3090939904.0,783441920.0,29493669888.0,251023360.0,5850060.0,1755237.0
12-04 08:40:25,32.468,15.584,50.909,0.0,0.0,1.039,0.0,4407296.0,0.0,38.0,3091505152.0,782864384.0,29482598400.0,262107136.0,6099691.0,1882360.0
12-04 08:40:26,31.158,16.275,51.871,0.0,0.0,0.696,0.0,2318336.0,0.0,27.0,3091525632.0,782872576.0,29505421312.0,239255552.0,6227614.0,1932680.0
12-04 08:40:27,31.759,14.523,52.843,0.087,0.0,0.787,0.0,2351104.0,0.0,26.0,3093180416.0,782139392.0,29491027968.0,252727296.0,5813162.0,1732905.0
12-04 08:40:28,32.118,15.712,51.562,0.0,0.0,0.608,0.0,2162688.0,0.0,19.0,3091128320.0,782139392.0,29515460608.0,230346752.0,3727268.0,1686612.0
12-04 08:40:29,30.810,15.845,52.465,0.176,0.0,0.704,4096.0,4411392.0,1.0,38.0,3092344832.0,780996608.0,29504819200.0,240914432.0,6113471.0,1903376.0
12-04 08:40:30,31.834,16.436,51.125,0.087,0.0,0.519,0.0,2519040.0,0.0,33.0,3090796544.0,779853824.0,29491290112.0,257134592.0,6283928.0,1955067.0
12-04 08:40:31,32.014,16.265,51.033,0.0,0.0,0.688,4096.0,2162688.0,1.0,19.0,3091226624.0,779866112.0,29514932224.0,233050112.0,5814991.0,1745308.0
12-04 08:40:32,32.851,15.915,50.553,0.0,0.0,0.681,0.0,2367488.0,0.0,25.0,3090059264.0,778727424.0,29502754816.0,247533568.0,5804081.0,1729461.0
12-04 08:40:33,31.561,15.867,51.613,0.087,0.0,0.872,0.0,4395008.0,0.0,37.0,3092508672.0,778268672.0,29490679808.0,257617920.0,6181700.0,1929365.0
12-04 08:40:34,32.264,15.611,51.344,0.0,0.0,0.781,0.0,2310144.0,0.0,28.0,3091836928.0,778272768.0,29514113024.0,234852352.0,6195199.0,1938574.0
12-04 08:40:35,31.620,16.538,51.414,0.0,0.0,0.428,0.0,2371584.0,0.0,26.0,3090419712.0,777289728.0,29500760064.0,250605568.0,3854755.0,1755515.0
12-04 08:40:36,32.122,16.991,49.197,1.014,0.0,0.676,0.0,59928576.0,0.0,131.0,3092946944.0,776716288.0,29506056192.0,243355648.0,5796054.0,1705065.0
12-04 08:40:37,20.453,12.533,57.354,8.529,0.0,1.131,16384.0,274030592.0,4.0,534.0,3089809408.0,776241152.0,29503246336.0,249778176.0,4303028.0,2032059.0
12-04 08:40:38,15.009,12.178,61.235,10.978,0.0,0.600,4096.0,271581184.0,1.0,517.0,3090812928.0,776245248.0,29517406208.0,234610688.0,1766932.0,1731941.0
12-04 08:40:39,26.893,15.144,55.701,1.480,0.0,0.783,0.0,70643712.0,0.0,154.0,3090911232.0,775409664.0,29503107072.0,249647104.0,2301129.0,1781077.0
12-04 08:40:40,32.386,15.676,51.077,0.086,0.0,0.775,0.0,2478080.0,0.0,29.0,3091795968.0,774545408.0,29491073024.0,261660672.0,3938105.0,1806713.0
12-04 08:40:41,33.275,14.311,51.536,0.0,0.0,0.878,0.0,2146304.0,0.0,19.0,3092893696.0,774549504.0,29512880128.0,238751744.0,7868936.0,1767172.0
12-04 08:40:42,32.328,16.293,50.431,0.172,0.0,0.776,0.0,4427776.0,0.0,40.0,3092393984.0,774246400.0,29502324736.0,250109952.0,10072500.0,1853263.0
12-04 08:40:43,31.611,15.935,51.852,0.0,0.0,0.603,0.0,2478080.0,0.0,29.0,3093073920.0,773648384.0,29488033792.0,264318976.0,7987110.0,1914203.0
12-04 08:40:44,33.102,15.204,50.825,0.0,0.0,0.869,0.0,2154496.0,0.0,20.0,3095531520.0,773656576.0,29510352896.0,239534080.0,6094692.0,1761301.0
12-04 08:40:45,31.282,16.752,50.769,0.0,0.0,1.197,0.0,2351104.0,0.0,23.0,3094671360.0,772501504.0,29497184256.0,254717952.0,5716035.0,1669117.0
12-04 08:40:46,35.959,16.096,46.318,0.599,0.0,1.027,4096.0,55697408.0,1.0,150.0,3093606400.0,770236416.0,29494415360.0,260816896.0,7965046.0,1846726.0
12-04 08:40:47,31.441,16.949,50.763,0.0,0.0,0.847,4096.0,2408448.0,1.0,32.0,3092287488.0,770260992.0,29469097984.0,287428608.0,6511709.0,2055308.0
12-04 08:40:48,31.880,14.615,53.162,0.171,0.0,0.171,0.0,4329472.0,0.0,40.0,3093020672.0,770281472.0,29494964224.0,260808704.0,2901066.0,639637.0
12-04 08:40:49,32.572,12.014,55.245,0.169,0.0,0.0,0.0,11067392.0,0.0,87.0,3094052864.0,770297856.0,29522460672.0,232263680.0,508226.0,269990.0
12-04 08:40:50,37.330,11.650,49.490,1.361,0.0,0.170,0.0,83804160.0,0.0,217.0,3098378240.0,766636032.0,29500268544.0,253792256.0,1520588.0,243754.0
12-04 08:40:51,33.478,10.668,55.334,0.520,0.0,0.0,0.0,30269440.0,0.0,124.0,3096506368.0,765538304.0,29411966976.0,345063424.0,441911.0,235773.0
12-04 08:40:52,32.493,11.381,56.038,0.087,0.0,0.0,0.0,6483968.0,0.0,57.0,3096035328.0,765562880.0,29439107072.0,318369792.0,441439.0,235157.0
12-04 08:40:53,30.257,11.358,58.208,0.177,0.0,0.0,0.0,6471680.0,0.0,57.0,3096858624.0,765607936.0,29465243648.0,291364864.0,441484.0,235043.0
12-04 08:40:54,32.241,12.328,55.259,0.172,0.0,0.0,32768.0,6492160.0,5.0,59.0,3095732224.0,765644800.0,29492531200.0,265166848.0,442311.0,236648.0
12-04 08:40:55,30.709,12.976,56.228,0.087,0.0,0.0,0.0,6508544.0,0.0,62.0,3096309760.0,765702144.0,29518721024.0,238342144.0,441588.0,235076.0
12-04 08:40:56,33.164,11.929,54.738,0.085,0.0,0.085,0.0,6496256.0,0.0,58.0,3094937600.0,764956672.0,29522100224.0,237080576.0,442870.0,237389.0
12-04 08:40:57,32.451,12.212,55.081,0.171,0.0,0.085,4096.0,6721536.0,1.0,64.0,3095457792.0,763830272.0,29510569984.0,249217024.0,441286.0,234770.0
12-04 08:40:58,33.108,12.447,54.276,0.169,0.0,0.0,0.0,6758400.0,0.0,62.0,3096924160.0,762703872.0,29501399040.0,258048000.0,442052.0,236210.0
12-04 08:40:59,32.426,12.085,55.404,0.085,0.0,0.0,0.0,6492160.0,0.0,59.0,3095953408.0,762761216.0,29528641536.0,231718912.0,441993.0,236300.0
12-04 08:41:00,31.497,11.618,56.627,0.258,0.0,0.0,0.0,8998912.0,0.0,88.0,3098505216.0,760901632.0,29494296576.0,265371648.0,440389.0,233261.0
12-04 08:41:01,32.823,11.820,55.272,0.085,0.0,0.0,0.0,6516736.0,0.0,61.0,3097513984.0,760918016.0,29520293888.0,240349184.0,589240.0,312895.0
12-04 08:41:02,31.164,12.671,55.993,0.171,0.0,0.0,0.0,6475776.0,0.0,57.0,3097493504.0,760233984.0,29522530304.0,238817280.0,443209.0,236996.0
12-04 08:41:03,32.437,11.448,56.028,0.087,0.0,0.0,0.0,6537216.0,0.0,59.0,3098734592.0,759418880.0,29522386944.0,238534656.0,440574.0,233457.0
12-04 08:41:04,31.942,12.521,55.366,0.170,0.0,0.0,0.0,6635520.0,0.0,65.0,3098877952.0,758644736.0,29520523264.0,241029120.0,444960.0,238850.0
12-04 08:41:05,31.190,12.511,56.212,0.087,0.0,0.0,0.0,6844416.0,0.0,65.0,3097907200.0,757518336.0,29511081984.0,252567552.0,444408.0,238966.0
12-04 08:41:06,33.160,11.372,55.295,0.174,0.0,0.0,0.0,6516736.0,0.0,63.0,3095695360.0,757006336.0,29521137664.0,245235712.0,459959.0,253273.0
12-04 08:41:07,32.506,11.891,55.518,0.086,0.0,0.0,0.0,6590464.0,0.0,61.0,3098284032.0,756195328.0,29519798272.0,244797440.0,442278.0,235650.0
12-04 08:41:08,31.426,12.126,56.277,0.171,0.0,0.0,0.0,7077888.0,0.0,75.0,3097264128.0,755933184.0,29536808960.0,229068800.0,476539.0,254818.0
12-04 08:41:09,3.685,1.759,79.899,14.573,0.0,0.084,12288.0,264093696.0,3.0,505.0,3099246592.0,754782208.0,29502361600.0,262684672.0,4048.0,3834.0
12-04 08:41:10,0.167,0.584,83.236,16.013,0.0,0.0,4096.0,275202048.0,1.0,492.0,3099181056.0,754786304.0,29502423040.0,262684672.0,3333.0,4203.0
12-04 08:41:11,20.474,8.460,68.190,2.876,0.0,0.0,0.0,94822400.0,0.0,207.0,3097595904.0,754827264.0,29521252352.0,245399552.0,296597.0,159456.0
12-04 08:41:12,32.396,12.276,55.158,0.171,0.0,0.0,0.0,6627328.0,0.0,65.0,3097399296.0,753733632.0,29508751360.0,259190784.0,589222.0,313735.0
12-04 08:41:13,31.557,13.113,55.161,0.169,0.0,0.0,0.0,6475776.0,0.0,57.0,3097088000.0,753762304.0,29536247808.0,231976960.0,444380.0,239230.0
12-04 08:41:14,32.772,12.805,54.339,0.084,0.0,0.0,4096.0,9994240.0,1.0,70.0,3097395200.0,753049600.0,29538508800.0,230121472.0,458622.0,252277.0
12-04 08:41:15,36.402,12.331,50.253,1.014,0.0,0.0,0.0,59092992.0,0.0,170.0,3098238976.0,750039040.0,29513990144.0,256806912.0,442088.0,236366.0
12-04 08:41:16,34.711,12.403,51.766,1.034,0.0,0.086,12288.0,58408960.0,3.0,175.0,3098370048.0,748515328.0,29433765888.0,338423808.0,443271.0,236669.0
12-04 08:41:17,23.519,9.270,67.124,0.086,0.0,0.0,0.0,5554176.0,0.0,57.0,3096403968.0,748556288.0,29455736832.0,318377984.0,372564.0,198722.0
12-04 08:41:18,0.084,0.0,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3097288704.0,748564480.0,29456494592.0,316727296.0,5753.0,8447.0
12-04 08:41:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097411584.0,748564480.0,29456498688.0,316600320.0,3288.0,3433.0
12-04 08:41:20,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097411584.0,748564480.0,29456498688.0,316600320.0,2610.0,3762.0
12-04 08:41:21,0.083,0.250,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3097411584.0,748564480.0,29456498688.0,316600320.0,4144.0,4546.0
12-04 08:41:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,3097538560.0,748564480.0,29456498688.0,316473344.0,3867.0,4076.0
12-04 08:41:23,3.710,3.204,93.002,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3098865664.0,748564480.0,29457838080.0,313806848.0,485289.0,453167.0
12-04 08:41:24,27.242,14.859,57.045,0.085,0.0,0.769,0.0,2056192.0,0.0,16.0,3096846336.0,748572672.0,29478768640.0,294887424.0,3570396.0,1663051.0
12-04 08:41:25,29.895,17.045,52.448,0.0,0.0,0.612,0.0,2277376.0,0.0,25.0,3097550848.0,748593152.0,29501001728.0,271929344.0,6370208.0,2033738.0
12-04 08:41:26,31.163,15.712,52.344,0.0,0.0,0.781,0.0,2170880.0,0.0,19.0,3097726976.0,748597248.0,29525393408.0,247357440.0,5852128.0,1778064.0
12-04 08:41:27,31.282,15.945,51.906,0.0,0.0,0.867,0.0,2408448.0,0.0,24.0,3098918912.0,747429888.0,29510672384.0,262053888.0,5971380.0,1899430.0
12-04 08:41:28,30.582,16.681,51.868,0.087,0.0,0.782,0.0,2170880.0,0.0,19.0,3096928256.0,747438080.0,29534232576.0,240476160.0,5992375.0,1868038.0
12-04 08:41:29,30.420,16.171,52.622,0.0,0.0,0.787,0.0,2265088.0,0.0,23.0,3099615232.0,746549248.0,29527400448.0,245510144.0,6134477.0,1930422.0
12-04 08:41:30,31.121,16.810,51.379,0.086,0.0,0.603,0.0,2301952.0,0.0,24.0,3100082176.0,745869312.0,29527224320.0,245899264.0,5964948.0,1866291.0
12-04 08:41:31,32.350,15.872,50.737,0.087,0.0,0.954,0.0,7561216.0,0.0,50.0,3098607616.0,745537536.0,29539643392.0,235286528.0,6118912.0,1939663.0
12-04 08:41:32,32.625,15.038,51.402,0.085,0.0,0.850,0.0,2543616.0,0.0,35.0,3098595328.0,744341504.0,29524410368.0,251727872.0,6337891.0,2052035.0
12-04 08:41:33,30.412,17.268,51.546,0.0,0.0,0.773,1085440.0,2211840.0,11.0,21.0,3100057600.0,743792640.0,29530996736.0,244228096.0,6264181.0,2038349.0
12-04 08:41:34,31.142,16.263,51.903,0.087,0.0,0.606,0.0,2289664.0,0.0,22.0,3100278784.0,743120896.0,29530607616.0,245067776.0,5995462.0,1886354.0
12-04 08:41:35,31.293,16.638,51.293,0.0,0.0,0.776,0.0,2158592.0,0.0,19.0,3100790784.0,742916096.0,29546266624.0,229101568.0,6016368.0,1900800.0
12-04 08:41:36,31.105,16.967,51.157,0.086,0.0,0.686,36864.0,2277376.0,5.0,24.0,3099512832.0,742150144.0,29545029632.0,232382464.0,5977762.0,1876368.0
12-04 08:41:37,33.799,16.070,49.083,0.262,0.0,0.786,0.0,33062912.0,0.0,91.0,3100987392.0,740442112.0,29536788480.0,240857088.0,5989837.0,1880310.0
12-04 08:41:38,32.704,16.738,49.356,0.258,0.0,0.944,12288.0,25178112.0,2.0,71.0,3098882048.0,739913728.0,29514063872.0,266215424.0,6070984.0,1902716.0
12-04 08:41:39,31.730,16.540,50.886,0.084,0.0,0.759,0.0,4108288.0,0.0,29.0,3102994432.0,739917824.0,29538439168.0,237723648.0,6148954.0,1988394.0
12-04 08:41:40,30.944,16.259,51.486,0.087,0.0,1.224,0.0,2310144.0,0.0,30.0,3103838208.0,739155968.0,29537693696.0,238387200.0,6127775.0,1960574.0
12-04 08:41:41,31.049,16.219,51.778,0.0,0.0,0.954,0.0,2400256.0,0.0,29.0,3103748096.0,738316288.0,29532225536.0,244785152.0,6466032.0,2134204.0
12-04 08:41:42,30.722,16.710,51.784,0.087,0.0,0.696,0.0,2334720.0,0.0,26.0,3105808384.0,737558528.0,29529886720.0,245821440.0,6140261.0,1966607.0
12-04 08:41:43,30.944,15.559,52.535,0.0,0.0,0.962,0.0,2248704.0,0.0,21.0,3106504704.0,736849920.0,29529726976.0,245993472.0,6022989.0,1893378.0
12-04 08:41:44,31.497,16.523,50.861,0.0,0.0,1.119,0.0,2248704.0,0.0,22.0,3106086912.0,736149504.0,29530365952.0,246472704.0,6014736.0,1893427.0
12-04 08:41:45,31.615,15.636,51.976,0.0,0.0,0.773,0.0,2150400.0,0.0,20.0,3105611776.0,736006144.0,29548359680.0,229097472.0,1938947.0,1882746.0
12-04 08:41:46,24.456,15.405,50.566,8.529,0.0,1.044,8192.0,254967808.0,2.0,494.0,3105587200.0,735215616.0,29541474304.0,236797952.0,4373947.0,2161970.0
12-04 08:41:47,17.309,11.825,58.526,11.482,0.0,0.857,4096.0,270536704.0,1.0,508.0,3105615872.0,733990912.0,29516087296.0,263380992.0,1894379.0,1855062.0
12-04 08:41:48,26.787,13.437,55.556,3.359,0.0,0.861,4096.0,108625920.0,1.0,217.0,3105366016.0,734003200.0,29536645120.0,243060736.0,6670573.0,1693438.0
12-04 08:41:49,31.753,17.189,50.212,0.0,0.0,0.847,0.0,4268032.0,0.0,36.0,3106283520.0,733065216.0,29531607040.0,248119296.0,9243340.0,1988544.0
12-04 08:41:50,32.681,16.851,49.617,0.0,0.0,0.851,0.0,2351104.0,0.0,24.0,3107213312.0,732434432.0,29533626368.0,245800960.0,8246001.0,1979410.0
12-04 08:41:51,31.148,15.962,51.855,0.086,0.0,0.949,0.0,2162688.0,0.0,20.0,3106426880.0,732217344.0,29549932544.0,230498304.0,7211812.0,1865304.0
12-04 08:41:52,31.889,15.338,51.993,0.0,0.0,0.780,0.0,2256896.0,0.0,21.0,3105484800.0,731598848.0,29551042560.0,230948864.0,6763607.0,1893150.0
12-04 08:41:53,31.889,15.771,51.300,0.0,0.0,1.040,0.0,2273280.0,0.0,23.0,3107221504.0,730759168.0,29546971136.0,234123264.0,5857180.0,1802468.0
12-04 08:41:54,32.353,15.744,50.952,0.173,0.0,0.779,0.0,4235264.0,0.0,33.0,3108581376.0,729968640.0,29542891520.0,237633536.0,6540728.0,1954796.0
12-04 08:41:55,32.216,16.237,50.601,0.0,0.0,0.945,0.0,2396160.0,0.0,27.0,3106320384.0,729358336.0,29546913792.0,236482560.0,7402385.0,2000852.0
12-04 08:41:56,31.667,15.877,51.667,0.0,0.0,0.789,0.0,2424832.0,0.0,32.0,3107127296.0,728387584.0,29536538624.0,247021568.0,6936800.0,2158092.0
12-04 08:41:57,31.928,16.093,51.205,0.0,0.0,0.775,0.0,2277376.0,0.0,21.0,3108069376.0,727769088.0,29538668544.0,244568064.0,6015138.0,1898447.0
12-04 08:41:58,30.983,15.840,52.654,0.087,0.0,0.435,0.0,2162688.0,0.0,19.0,3107803136.0,727547904.0,29553315840.0,230408192.0,5975923.0,1867333.0
12-04 08:41:59,30.954,16.595,51.763,0.0,0.0,0.688,0.0,2301952.0,0.0,23.0,3106443264.0,726630400.0,29546504192.0,239497216.0,5992336.0,1870323.0
12-04 08:42:00,31.979,15.730,51.599,0.086,0.0,0.605,0.0,2310144.0,0.0,23.0,3107049472.0,725811200.0,29541060608.0,245153792.0,6106242.0,1946617.0
12-04 08:42:01,30.465,17.556,51.119,0.0,0.0,0.861,0.0,2285568.0,0.0,24.0,3107864576.0,725131264.0,29539794944.0,246284288.0,5943202.0,1847724.0
12-04 08:42:02,31.443,16.323,51.460,0.086,0.0,0.687,0.0,2281472.0,0.0,23.0,3108720640.0,724512768.0,29543129088.0,242712576.0,6045293.0,1910794.0
12-04 08:42:03,30.881,17.023,50.898,0.0,0.0,1.198,0.0,4231168.0,0.0,41.0,3109072896.0,723828736.0,29544243200.0,241930240.0,6096371.0,1940171.0
12-04 08:42:04,29.402,17.173,52.298,0.087,0.0,1.041,0.0,2318336.0,0.0,22.0,3109027840.0,723050496.0,29541011456.0,245985280.0,6270125.0,2032537.0
12-04 08:42:05,30.990,16.493,51.562,0.0,0.0,0.955,0.0,2281472.0,0.0,26.0,3109216256.0,722903040.0,29557833728.0,229122048.0,6431367.0,2095025.0
12-04 08:42:06,32.085,16.340,50.638,0.085,0.0,0.851,0.0,2387968.0,0.0,26.0,3109875712.0,721743872.0,29542498304.0,244957184.0,5990137.0,1881014.0
12-04 08:42:07,32.305,15.767,50.985,0.0,0.0,0.943,0.0,2162688.0,0.0,20.0,3107868672.0,721530880.0,29558202368.0,231473152.0,5993572.0,1877502.0
12-04 08:42:08,31.791,16.624,50.814,0.0,0.0,0.771,0.0,2338816.0,0.0,25.0,3106422784.0,720617472.0,29551132672.0,240902144.0,5990758.0,1875645.0
12-04 08:42:09,32.479,15.470,51.197,0.085,0.0,0.769,0.0,2293760.0,0.0,21.0,3107966976.0,719921152.0,29549375488.0,241811456.0,6030392.0,1904147.0
12-04 08:42:10,31.043,17.642,50.721,0.0,0.0,0.594,0.0,2232320.0,0.0,22.0,3106570240.0,719155200.0,29547851776.0,245497856.0,5977817.0,1872674.0
12-04 08:42:11,30.817,16.681,51.712,0.088,0.0,0.702,0.0,4325376.0,0.0,38.0,3109380096.0,718475264.0,29547753472.0,243466240.0,6099829.0,1937026.0
12-04 08:42:12,30.884,15.836,51.969,0.175,0.0,1.137,0.0,2203648.0,0.0,23.0,3108532224.0,718270464.0,29563146240.0,229126144.0,6236141.0,2013509.0
12-04 08:42:13,31.529,16.495,51.117,0.0,0.0,0.859,0.0,2420736.0,0.0,32.0,3107352576.0,717467648.0,29557280768.0,236974080.0,6502437.0,2134882.0
12-04 08:42:14,32.618,15.880,50.558,0.0,0.0,0.944,0.0,2363392.0,0.0,28.0,3108597760.0,716468224.0,29547548672.0,246460416.0,5969185.0,1866289.0
12-04 08:42:15,32.244,15.821,51.247,0.0,0.0,0.688,0.0,2252800.0,0.0,22.0,3110166528.0,715845632.0,29548355584.0,244707328.0,6030808.0,1902799.0
12-04 08:42:16,31.931,16.481,50.901,0.0,0.0,0.687,0.0,2150400.0,0.0,19.0,3107430400.0,715624448.0,29564153856.0,231866368.0,5964807.0,1862359.0
12-04 08:42:17,31.703,15.721,51.616,0.0,0.0,0.961,0.0,2318336.0,0.0,24.0,3106947072.0,714698752.0,29557702656.0,239726592.0,5969719.0,1864029.0
12-04 08:42:18,24.979,15.411,52.159,6.266,0.0,1.185,4096.0,234631168.0,1.0,448.0,3108294656.0,713515008.0,29536182272.0,261083136.0,5217649.0,2199834.0
12-04 08:42:19,17.866,11.275,56.635,13.703,0.0,0.520,8192.0,270991360.0,2.0,530.0,3108933632.0,713523200.0,29549297664.0,247320576.0,1872765.0,1827888.0
12-04 08:42:20,24.380,13.174,53.636,8.127,0.0,0.684,0.0,168108032.0,0.0,325.0,3108392960.0,713527296.0,29565001728.0,232153088.0,11262831.0,1814840.0
12-04 08:42:21,31.343,16.067,51.800,0.0,0.0,0.790,0.0,2191360.0,0.0,23.0,3108139008.0,712679424.0,29562523648.0,235732992.0,5678466.0,1703046.0
12-04 08:42:22,31.830,15.525,51.344,0.173,0.0,1.127,0.0,7839744.0,0.0,45.0,3109036032.0,712085504.0,29565104128.0,232849408.0,6231881.0,1987427.0
12-04 08:42:23,35.325,16.190,46.840,0.693,0.0,0.952,4096.0,61112320.0,1.0,149.0,3108917248.0,709574656.0,29555908608.0,244674560.0,5492888.0,1993934.0
12-04 08:42:24,35.361,15.639,47.176,0.608,0.0,1.216,4096.0,51224576.0,1.0,142.0,3108298752.0,708259840.0,29468635136.0,333881344.0,6802849.0,1924664.0
12-04 08:42:25,31.309,16.852,50.813,0.086,0.0,0.941,0.0,2158592.0,0.0,19.0,3107213312.0,708263936.0,29490786304.0,312811520.0,6197160.0,1995370.0
12-04 08:42:26,32.847,15.523,51.115,0.0,0.0,0.515,0.0,2166784.0,0.0,20.0,3106418688.0,708280320.0,29515014144.0,289361920.0,6030452.0,1893523.0
12-04 08:42:27,31.935,15.668,51.199,0.0,0.0,1.199,0.0,2162688.0,0.0,19.0,3106222080.0,708292608.0,29538119680.0,266440704.0,5941468.0,1841784.0
12-04 08:42:28,30.783,15.831,52.507,0.0,0.0,0.880,0.0,2154496.0,0.0,19.0,3107028992.0,708308992.0,29561376768.0,242360320.0,6002322.0,1875535.0
12-04 08:42:29,31.278,15.595,51.894,0.176,0.0,1.057,0.0,2330624.0,0.0,25.0,3108601856.0,707596288.0,29558853632.0,244023296.0,5918283.0,1819971.0
12-04 08:42:30,31.900,16.079,50.903,0.0,0.0,1.118,0.0,4321280.0,0.0,37.0,3109752832.0,706945024.0,29559242752.0,243134464.0,6129787.0,1965843.0
12-04 08:42:31,30.525,17.197,51.505,0.086,0.0,0.688,0.0,2158592.0,0.0,19.0,3108413440.0,706748416.0,29575798784.0,228114432.0,6320063.0,2050235.0
12-04 08:42:32,31.782,15.979,51.536,0.0,0.0,0.702,0.0,2416640.0,0.0,29.0,3108409344.0,705998848.0,29571776512.0,232890368.0,6365647.0,2060142.0
12-04 08:42:33,32.506,15.654,51.155,0.0,0.0,0.684,0.0,2359296.0,0.0,27.0,3109998592.0,704933888.0,29557604352.0,246538240.0,6029712.0,1890634.0
12-04 08:42:34,30.669,16.160,52.302,0.087,0.0,0.782,0.0,2318336.0,0.0,24.0,3109400576.0,704327680.0,29559627776.0,245719040.0,5980443.0,1868242.0
12-04 08:42:35,32.687,16.596,49.874,0.084,0.0,0.758,0.0,2297856.0,0.0,25.0,3110227968.0,703680512.0,29558530048.0,246636544.0,5974066.0,1857332.0
12-04 08:42:36,31.309,16.339,51.497,0.0,0.0,0.855,0.0,2281472.0,0.0,24.0,3110264832.0,703078400.0,29559963648.0,245768192.0,6058712.0,1922321.0
12-04 08:42:37,31.261,15.499,52.364,0.0,0.0,0.876,0.0,2269184.0,0.0,23.0,3110006784.0,702423040.0,29559607296.0,247037952.0,6025971.0,1897736.0
12-04 08:42:38,31.456,16.378,51.127,0.087,0.0,0.953,0.0,4145152.0,0.0,29.0,3108880384.0,702214144.0,29576048640.0,231931904.0,5946493.0,1844399.0
12-04 08:42:39,32.208,15.758,50.996,0.0,0.0,1.039,0.0,2383872.0,0.0,29.0,3108634624.0,701616128.0,29577605120.0,231219200.0,6222586.0,1989907.0
12-04 08:42:40,31.191,16.624,51.157,0.086,0.0,0.943,0.0,2371584.0,0.0,26.0,3108442112.0,701022208.0,29579448320.0,230162432.0,6309527.0,2041521.0
12-04 08:42:41,31.458,17.136,50.639,0.0,0.0,0.767,0.0,2379776.0,0.0,28.0,3109822464.0,699912192.0,29563592704.0,245747712.0,6235715.0,2005540.0
12-04 08:42:42,31.638,15.776,51.810,0.086,0.0,0.690,0.0,2150400.0,0.0,19.0,3108442112.0,699785216.0,29580206080.0,230641664.0,6041843.0,1907077.0
12-04 08:42:43,32.021,15.486,51.706,0.0,0.0,0.787,0.0,2273280.0,0.0,23.0,3109244928.0,699183104.0,29581737984.0,228909056.0,5978854.0,1854427.0
12-04 08:42:44,32.021,16.353,50.856,0.0,0.0,0.771,0.0,2363392.0,0.0,27.0,3110264832.0,698064896.0,29566287872.0,244457472.0,5986521.0,1863529.0
12-04 08:42:45,30.796,16.710,51.619,0.0,0.0,0.875,0.0,2277376.0,0.0,23.0,3111620608.0,697438208.0,29564125184.0,245891072.0,5987560.0,1886419.0
12-04 08:42:46,33.189,15.212,50.648,0.086,0.0,0.864,0.0,4214784.0,0.0,33.0,3107569664.0,697184256.0,29579280384.0,235040768.0,6100535.0,1913776.0
12-04 08:42:47,30.942,16.508,51.685,0.0,0.0,0.864,0.0,2322432.0,0.0,25.0,3109810176.0,696672256.0,29583826944.0,228765696.0,6314729.0,2056880.0
12-04 08:42:48,32.421,16.339,50.813,0.086,0.0,0.342,0.0,2457600.0,0.0,31.0,3110952960.0,695545856.0,29566164992.0,246411264.0,6374923.0,2072631.0
12-04 08:42:49,30.882,16.349,51.903,0.087,0.0,0.779,0.0,2256896.0,0.0,24.0,3111804928.0,694796288.0,29561720832.0,250753024.0,5954949.0,1828651.0
12-04 08:42:50,30.044,15.022,49.083,4.629,0.0,1.223,8192.0,163471360.0,2.0,308.0,3109543936.0,694804480.0,29583589376.0,231137280.0,6321198.0,2069907.0
12-04 08:42:51,18.528,11.760,57.191,11.591,0.0,0.931,8192.0,272695296.0,2.0,520.0,3110215680.0,694214656.0,29574447104.0,240197632.0,1884835.0,1848528.0
12-04 08:42:52,20.568,11.704,58.692,8.262,0.0,0.775,0.0,238133248.0,0.0,469.0,3111550976.0,693460992.0,29565485056.0,248578048.0,4017503.0,1914895.0
12-04 08:42:53,32.300,16.107,51.077,0.172,0.0,0.345,0.0,2281472.0,0.0,26.0,3110125568.0,692961280.0,29569216512.0,246771712.0,1730255.0,1751567.0
12-04 08:42:54,31.783,15.762,51.766,0.0,0.0,0.689,0.0,2228224.0,0.0,21.0,3111485440.0,692387840.0,29569740800.0,245460992.0,5948690.0,1843661.0
12-04 08:42:55,32.672,15.862,50.431,0.0,0.0,1.034,0.0,2285568.0,0.0,23.0,3110842368.0,691740672.0,29569351680.0,247140352.0,7887374.0,1796190.0
12-04 08:42:56,31.842,16.179,51.033,0.0,0.0,0.947,0.0,4202496.0,0.0,32.0,3108196352.0,691531776.0,29587419136.0,231927808.0,8210217.0,1986779.0
12-04 08:42:57,32.250,15.740,51.326,0.0,0.0,0.684,0.0,2420736.0,0.0,31.0,3109380096.0,690954240.0,29587861504.0,230879232.0,8528707.0,2123343.0
12-04 08:42:58,32.093,15.744,51.211,0.087,0.0,0.865,0.0,2318336.0,0.0,25.0,3107688448.0,690434048.0,29592702976.0,228249600.0,7956866.0,1796949.0
12-04 08:42:59,31.148,16.566,51.424,0.086,0.0,0.777,0.0,2220032.0,0.0,24.0,3108470784.0,689815552.0,29590634496.0,230154240.0,6013974.0,1897803.0
12-04 08:43:00,31.125,16.216,51.700,0.0,0.0,0.959,0.0,2392064.0,0.0,26.0,3108122624.0,688766976.0,29576601600.0,245583872.0,5972744.0,1854664.0
12-04 08:43:01,32.177,15.785,51.084,0.087,0.0,0.867,0.0,2265088.0,0.0,23.0,3111026688.0,688107520.0,29574569984.0,245370880.0,8067017.0,1936311.0
12-04 08:43:02,31.143,17.577,50.341,0.0,0.0,0.939,0.0,2158592.0,0.0,20.0,3110051840.0,687906816.0,29589450752.0,231665664.0,5943231.0,1814294.0
12-04 08:43:03,30.582,16.334,51.955,0.087,0.0,1.043,0.0,4321280.0,0.0,34.0,3109433344.0,687337472.0,29592891392.0,229412864.0,6152484.0,1959522.0
12-04 08:43:04,32.905,15.253,50.900,0.0,0.0,0.943,0.0,2437120.0,0.0,28.0,3110678528.0,686227456.0,29576273920.0,245895168.0,6287998.0,2061470.0
12-04 08:43:05,32.701,15.444,51.251,0.0,0.0,0.604,0.0,2318336.0,0.0,31.0,3110395904.0,685654016.0,29577814016.0,245211136.0,6338235.0,2048960.0
12-04 08:43:06,31.693,15.889,51.468,0.0,0.0,0.950,4096.0,2334720.0,1.0,22.0,3110858752.0,685158400.0,29580505088.0,242552832.0,6011640.0,1896015.0
12-04 08:43:07,32.283,15.486,51.706,0.087,0.0,0.437,0.0,2244608.0,0.0,25.0,3109736448.0,684568576.0,29582356480.0,242413568.0,5967023.0,1866544.0
12-04 08:43:08,30.104,17.301,51.903,0.087,0.0,0.606,0.0,2297856.0,0.0,24.0,3109437440.0,683982848.0,29583921152.0,241733632.0,6033549.0,1879267.0
12-04 08:43:09,31.561,16.123,51.544,0.0,0.0,0.772,0.0,2334720.0,0.0,24.0,3108728832.0,683397120.0,29584814080.0,242135040.0,5938675.0,1829367.0
12-04 08:43:10,31.853,16.311,50.726,0.085,0.0,1.025,0.0,2260992.0,0.0,25.0,3108773888.0,682893312.0,29589786624.0,237621248.0,6019840.0,1917618.0
12-04 08:43:11,31.357,17.010,50.515,0.086,0.0,1.031,0.0,4337664.0,0.0,40.0,3109715968.0,682221568.0,29586534400.0,240603136.0,6082615.0,1890099.0
12-04 08:43:12,30.783,16.261,52.174,0.0,0.0,0.783,0.0,2281472.0,0.0,21.0,3108433920.0,681656320.0,29588516864.0,240467968.0,6272189.0,2044340.0
12-04 08:43:13,35.382,17.032,46.005,0.702,0.0,0.878,0.0,58470400.0,0.0,154.0,3109359616.0,679645184.0,29532823552.0,297246720.0,6296764.0,2036012.0
12-04 08:43:14,32.241,15.517,51.466,0.0,0.0,0.776,0.0,2174976.0,0.0,19.0,3110916096.0,679653376.0,29554053120.0,274452480.0,6236380.0,2012389.0
12-04 08:43:15,30.776,16.724,51.810,0.086,0.0,0.603,0.0,2154496.0,0.0,19.0,3108376576.0,679665664.0,29579005952.0,252026880.0,5939928.0,1836368.0
12-04 08:43:16,31.406,15.617,51.855,0.0,0.0,1.122,0.0,2236416.0,0.0,22.0,3111505920.0,679145472.0,29581443072.0,246980608.0,6025245.0,1887314.0
12-04 08:43:17,32.767,16.723,49.830,0.085,0.0,0.594,4096.0,2273280.0,1.0,24.0,3110789120.0,678567936.0,29583536128.0,246181888.0,5962480.0,1859144.0
12-04 08:43:18,32.266,15.052,51.644,0.087,0.0,0.952,0.0,2256896.0,0.0,24.0,3110555648.0,678055936.0,29587894272.0,242569216.0,5984057.0,1828692.0
12-04 08:43:19,32.325,15.990,50.735,0.0,0.0,0.951,0.0,4173824.0,0.0,28.0,3109548032.0,677548032.0,29593083904.0,238895104.0,6028170.0,1917322.0
12-04 08:43:20,31.074,15.669,52.377,0.0,0.0,0.880,0.0,2355200.0,0.0,30.0,3110957056.0,677036032.0,29597536256.0,233545728.0,6152039.0,1956583.0
12-04 08:43:21,31.480,15.654,51.583,0.086,0.0,1.198,0.0,2412544.0,0.0,27.0,3109675008.0,676515840.0,29601325056.0,231559168.0,6601442.0,2189561.0
12-04 08:43:22,30.656,16.580,48.877,2.677,0.0,1.209,4096.0,94609408.0,1.0,185.0,3110273024.0,675930112.0,29603430400.0,229441536.0,5980421.0,1887175.0
12-04 08:43:23,16.024,9.426,62.468,11.225,0.0,0.857,4096.0,271302656.0,1.0,514.0,3111129088.0,674799616.0,29573709824.0,259436544.0,2353695.0,1554408.0
12-04 08:43:24,0.167,0.502,84.699,14.632,0.0,0.0,4096.0,274489344.0,1.0,521.0,3111559168.0,674803712.0,29574017024.0,258695168.0,2913.0,2878.0
12-04 08:43:25,30.362,12.532,56.434,0.673,0.0,0.0,0.0,24166400.0,0.0,100.0,3110506496.0,674836480.0,29596925952.0,236806144.0,3708037.0,257074.0
12-04 08:43:26,30.723,12.565,56.627,0.086,0.0,0.0,0.0,8445952.0,0.0,66.0,3110756352.0,673730560.0,29582610432.0,251977728.0,2475984.0,247450.0
12-04 08:43:27,35.828,13.120,50.210,0.757,0.0,0.084,0.0,51679232.0,0.0,152.0,3110465536.0,672317440.0,29594001408.0,242290688.0,443115.0,236706.0
12-04 08:43:28,35.596,12.968,50.131,1.218,0.0,0.087,4096.0,74334208.0,1.0,211.0,3110838272.0,670117888.0,29487972352.0,350146560.0,730280.0,240976.0
12-04 08:43:29,31.347,11.917,56.390,0.345,0.0,0.0,0.0,6516736.0,0.0,61.0,3109343232.0,670138368.0,29515030528.0,324562944.0,442551.0,235759.0
12-04 08:43:30,29.643,12.206,57.890,0.262,0.0,0.0,0.0,8605696.0,0.0,75.0,3110469632.0,670187520.0,29542170624.0,296247296.0,443266.0,236248.0
12-04 08:43:31,31.443,12.113,56.271,0.172,0.0,0.0,0.0,6586368.0,0.0,63.0,3110031360.0,670224384.0,29569490944.0,269328384.0,589666.0,314670.0
12-04 08:43:32,31.885,11.295,56.646,0.174,0.0,0.0,0.0,6467584.0,0.0,58.0,3109007360.0,670294016.0,29595967488.0,243806208.0,441985.0,235215.0
12-04 08:43:33,31.075,13.463,55.377,0.085,0.0,0.0,8192.0,6668288.0,2.0,62.0,3110600704.0,669560832.0,29593849856.0,245063680.0,442451.0,236248.0
12-04 08:43:34,32.684,12.701,54.445,0.085,0.0,0.085,0.0,6561792.0,0.0,62.0,3112448000.0,668880896.0,29592625152.0,245121024.0,443464.0,236535.0
12-04 08:43:35,32.552,13.222,53.975,0.251,0.0,0.0,0.0,6610944.0,0.0,66.0,3113111552.0,668278784.0,29593841664.0,243843072.0,442121.0,235854.0
12-04 08:43:36,31.520,12.349,56.045,0.086,0.0,0.0,0.0,6586368.0,0.0,60.0,3112378368.0,667721728.0,29598490624.0,240484352.0,441770.0,235102.0
12-04 08:43:37,31.657,11.362,56.722,0.173,0.0,0.087,0.0,6631424.0,0.0,61.0,3111403520.0,667213824.0,29605658624.0,234799104.0,443511.0,237744.0
12-04 08:43:38,31.169,12.814,55.931,0.087,0.0,0.0,0.0,6520832.0,0.0,59.0,3112005632.0,666701824.0,29611810816.0,228556800.0,442577.0,236422.0
12-04 08:43:39,32.757,11.236,55.920,0.086,0.0,0.0,4096.0,6701056.0,1.0,66.0,3113115648.0,665567232.0,29595037696.0,245354496.0,442181.0,235895.0
12-04 08:43:40,31.675,10.820,57.417,0.087,0.0,0.0,0.0,7602176.0,0.0,65.0,3112656896.0,664879104.0,29599879168.0,241659904.0,441923.0,235932.0
12-04 08:43:41,31.421,12.329,55.993,0.257,0.0,0.0,0.0,7692288.0,0.0,76.0,3112443904.0,664698880.0,29613031424.0,228900864.0,586857.0,295293.0
12-04 08:43:42,31.389,12.693,55.746,0.172,0.0,0.0,0.0,6684672.0,0.0,63.0,3112300544.0,663597056.0,29598994432.0,244183040.0,441912.0,250865.0
12-04 08:43:43,31.747,11.938,56.228,0.087,0.0,0.0,0.0,6602752.0,0.0,65.0,3110219776.0,662999040.0,29601124352.0,244731904.0,442251.0,236744.0
12-04 08:43:44,32.449,11.986,55.479,0.086,0.0,0.0,0.0,6635520.0,0.0,64.0,3112964096.0,662228992.0,29596758016.0,247123968.0,458872.0,252697.0
12-04 08:43:45,31.100,13.058,55.756,0.086,0.0,0.0,0.0,6602752.0,0.0,62.0,3112620032.0,661581824.0,29598117888.0,246755328.0,441212.0,234826.0
12-04 08:43:46,31.552,11.466,56.897,0.086,0.0,0.0,0.0,6602752.0,0.0,62.0,3113246720.0,660946944.0,29599043584.0,245837824.0,442604.0,237273.0
12-04 08:43:47,32.255,12.681,54.809,0.255,0.0,0.0,0.0,6873088.0,0.0,65.0,3114586112.0,659775488.0,29580947456.0,263766016.0,442626.0,236984.0
12-04 08:43:48,32.513,11.715,55.688,0.085,0.0,0.0,0.0,6479872.0,0.0,57.0,3111272448.0,659795968.0,29607038976.0,240967680.0,442084.0,236023.0
12-04 08:43:49,31.667,11.316,56.930,0.088,0.0,0.0,0.0,6471680.0,0.0,58.0,3110113280.0,659292160.0,29615271936.0,234397696.0,441223.0,234387.0
12-04 08:43:50,34.635,11.979,52.604,0.781,0.0,0.0,4096.0,53760000.0,1.0,165.0,3112882176.0,656994304.0,29594718208.0,254480384.0,441103.0,234339.0
12-04 08:43:51,36.340,13.058,49.313,1.203,0.0,0.086,114688.0,87330816.0,6.0,238.0,3112079360.0,655118336.0,29510332416.0,341544960.0,441656.0,235029.0
12-04 08:43:52,33.872,13.191,52.170,0.681,0.0,0.085,176128.0,40538112.0,10.0,145.0,3107905536.0,655228928.0,29525725184.0,330215424.0,440742.0,233668.0
12-04 08:43:53,30.981,12.995,55.766,0.258,0.0,0.0,0.0,6488064.0,0.0,59.0,3110170624.0,655290368.0,29550784512.0,302829568.0,416361.0,226414.0
12-04 08:43:54,32.763,12.147,54.491,0.599,0.0,0.0,4096.0,37101568.0,1.0,118.0,3109240832.0,655376384.0,29604409344.0,250048512.0,1961.0,2617.0
12-04 08:43:55,32.423,12.628,54.266,0.683,0.0,0.0,8192.0,34234368.0,1.0,125.0,3112247296.0,654430208.0,29562712064.0,289685504.0,2066.0,2725.0
12-04 08:43:56,30.491,12.231,57.192,0.086,0.0,0.0,0.0,6463488.0,0.0,61.0,3112980480.0,654454784.0,29588705280.0,262934528.0,20292.0,21523.0
12-04 08:43:57,28.918,11.861,59.048,0.173,0.0,0.0,0.0,8568832.0,0.0,73.0,3112972288.0,654475264.0,29618057216.0,233570304.0,2750.0,3901.0
12-04 08:43:58,30.034,12.737,57.143,0.086,0.0,0.0,0.0,6565888.0,0.0,62.0,3112919040.0,653639680.0,29612052480.0,240463872.0,1402.0,1448.0
12-04 08:43:59,32.158,14.358,52.477,0.672,0.0,0.336,49152.0,38387712.0,4.0,100.0,3114037248.0,652881920.0,29605253120.0,246902784.0,881725.0,870772.0
12-04 08:44:00,24.433,14.747,51.396,8.290,0.0,1.134,8192.0,271847424.0,2.0,518.0,3114442752.0,652795904.0,29621960704.0,229875712.0,4296828.0,2107941.0
12-04 08:44:01,18.900,11.684,57.560,10.911,0.0,0.945,8192.0,271716352.0,2.0,470.0,3113943040.0,652394496.0,29618585600.0,234151936.0,2003428.0,1965356.0
12-04 08:44:02,23.004,13.476,56.481,6.009,0.0,1.030,4096.0,181944320.0,1.0,322.0,3113472000.0,651898880.0,29618520064.0,235184128.0,2591768.0,1912781.0
12-04 08:44:03,31.705,15.853,51.757,0.0,0.0,0.686,0.0,2310144.0,0.0,22.0,3112660992.0,651231232.0,29613846528.0,241336320.0,1876091.0,1886891.0
12-04 08:44:04,31.040,16.079,52.193,0.086,0.0,0.602,0.0,2281472.0,0.0,23.0,3115704320.0,650731520.0,29616414720.0,236224512.0,5997576.0,1929311.0
12-04 08:44:05,29.763,16.418,52.941,0.088,0.0,0.790,0.0,2240512.0,0.0,23.0,3114909696.0,650133504.0,29614333952.0,239697920.0,10117653.0,1939470.0
12-04 08:44:06,31.228,15.877,51.930,0.0,0.0,0.965,0.0,4075520.0,0.0,31.0,3112677376.0,649674752.0,29619769344.0,236953600.0,6508732.0,2063027.0
12-04 08:44:07,32.528,15.789,50.647,0.086,0.0,0.949,4096.0,2371584.0,1.0,27.0,3114205184.0,649084928.0,29616021504.0,239763456.0,9819129.0,1949436.0
12-04 08:44:08,30.991,17.358,50.804,0.0,0.0,0.847,0.0,684032.0,0.0,28.0,3114209280.0,648564736.0,29616271360.0,240029696.0,8567947.0,2237502.0
12-04 08:44:09,31.480,16.766,50.642,0.086,0.0,1.027,0.0,3104768.0,0.0,39.0,3114000384.0,648105984.0,29620215808.0,236752896.0,8839962.0,2191695.0
12-04 08:44:10,30.934,16.881,51.157,0.171,0.0,0.857,0.0,2293760.0,0.0,26.0,3114344448.0,647376896.0,29612204032.0,245149696.0,7788356.0,1969707.0
12-04 08:44:11,32.003,16.045,51.431,0.0,0.0,0.520,0.0,2285568.0,0.0,22.0,3113127936.0,646922240.0,29615443968.0,243580928.0,6197260.0,2038403.0
12-04 08:44:12,30.141,16.081,52.988,0.0,0.0,0.791,0.0,2318336.0,0.0,24.0,3113873408.0,646492160.0,29619085312.0,239624192.0,6137614.0,2022730.0
12-04 08:44:13,32.426,16.596,50.128,0.085,0.0,0.766,0.0,2187264.0,0.0,20.0,3114270720.0,646021120.0,29622870016.0,235913216.0,6166850.0,2022148.0
12-04 08:44:14,32.041,16.537,50.560,0.0,0.0,0.861,0.0,2318336.0,0.0,23.0,3111968768.0,645423104.0,29619818496.0,241864704.0,6130950.0,2018616.0
12-04 08:44:15,31.529,16.237,51.546,0.0,0.0,0.687,0.0,2248704.0,0.0,21.0,3111886848.0,644956160.0,29623468032.0,238764032.0,6134776.0,1977786.0
12-04 08:44:16,30.642,16.667,51.562,0.087,0.0,1.042,0.0,2281472.0,0.0,24.0,3112513536.0,644493312.0,29626056704.0,236011520.0,8248711.0,2077162.0
12-04 08:44:17,30.450,17.042,51.471,0.0,0.0,1.038,0.0,2228224.0,0.0,21.0,3113005056.0,644030464.0,29630115840.0,231923712.0,6193570.0,2034539.0
12-04 08:44:18,31.955,15.590,51.766,0.0,0.0,0.689,0.0,2297856.0,0.0,23.0,3113914368.0,643309568.0,29621567488.0,240283648.0,6163168.0,2004938.0
12-04 08:44:19,31.728,16.681,51.075,0.0,0.0,0.516,0.0,2301952.0,0.0,21.0,3113750528.0,642838528.0,29626634240.0,235851776.0,6154052.0,2021191.0
12-04 08:44:20,31.261,15.762,51.751,0.175,0.0,1.051,0.0,2215936.0,0.0,23.0,3113594880.0,642379776.0,29628739584.0,234360832.0,6251135.0,2074596.0
12-04 08:44:21,31.969,16.539,50.554,0.0,0.0,0.938,0.0,2326528.0,0.0,24.0,3113328640.0,641925120.0,29633179648.0,230641664.0,6185461.0,2008760.0
12-04 08:44:22,31.304,16.810,50.858,0.172,0.0,0.858,0.0,2310144.0,0.0,29.0,3115941888.0,641073152.0,29618606080.0,243453952.0,6134697.0,2006686.0
12-04 08:44:23,30.298,16.900,51.839,0.0,0.0,0.963,4096.0,2269184.0,1.0,22.0,3115560960.0,640626688.0,29622370304.0,240517120.0,6209817.0,2047673.0
12-04 08:44:24,31.431,16.610,51.193,0.0,0.0,0.767,0.0,2248704.0,0.0,22.0,3114348544.0,640180224.0,29625196544.0,239349760.0,6808661.0,2052966.0
12-04 08:44:25,31.163,16.233,51.476,0.0,0.0,1.128,0.0,2240512.0,0.0,20.0,3116494848.0,639655936.0,29626122240.0,236802048.0,7517055.0,1963744.0
12-04 08:44:26,31.597,16.233,51.302,0.0,0.0,0.868,0.0,2260992.0,0.0,23.0,3115200512.0,639197184.0,29629378560.0,235298816.0,6262421.0,2093795.0
12-04 08:44:27,30.703,16.826,51.518,0.087,0.0,0.867,0.0,2289664.0,0.0,23.0,3115266048.0,638595072.0,29625987072.0,239226880.0,6222410.0,2049770.0
12-04 08:44:28,31.939,16.567,50.726,0.0,0.0,0.769,0.0,2285568.0,0.0,26.0,3114127360.0,638144512.0,29630185472.0,236617728.0,6205924.0,2046228.0
12-04 08:44:29,31.533,15.505,51.916,0.087,0.0,0.958,0.0,2232320.0,0.0,22.0,3114250240.0,637677568.0,29632270336.0,234876928.0,6155148.0,1995904.0
12-04 08:44:30,30.145,17.763,51.238,0.085,0.0,0.769,0.0,2281472.0,0.0,23.0,3116593152.0,637218816.0,29635862528.0,229400576.0,6238040.0,2063604.0
12-04 08:44:31,31.436,15.499,51.839,0.0,0.0,1.226,0.0,2342912.0,0.0,26.0,3116363776.0,636280832.0,29619572736.0,246857728.0,6197431.0,2047739.0
12-04 08:44:32,18.220,10.579,62.552,7.725,0.0,0.924,4096.0,167333888.0,1.0,319.0,3115618304.0,636284928.0,29634445312.0,232726528.0,6405614.0,1852858.0
12-04 08:44:33,4.275,2.766,77.871,14.920,0.0,0.168,4096.0,266383360.0,1.0,503.0,3118030848.0,635822080.0,29616103424.0,249118720.0,720311.0,1261567.0
12-04 08:44:34,8.821,4.580,75.997,10.263,0.0,0.339,16384.0,216322048.0,4.0,427.0,3115200512.0,635842560.0,29623013376.0,245018624.0,2541236.0,1347213.0
12-04 08:44:35,31.653,16.004,51.636,0.0,0.0,0.707,0.0,2170880.0,0.0,21.0,3116146688.0,635371520.0,29626765312.0,240791552.0,1567703.0,1720897.0
12-04 08:44:36,27.973,20.103,50.299,0.0,0.0,1.625,0.0,102400.0,0.0,2.0,3127529472.0,634707968.0,29618626560.0,238211072.0,4882686.0,2062569.0
12-04 08:44:37,31.401,14.965,52.941,0.0,0.0,0.692,0.0,253952.0,0.0,10.0,3127017472.0,634249216.0,29620174848.0,237633536.0,10424202.0,2365891.0
12-04 08:44:38,28.596,19.380,50.991,0.0,0.0,1.034,0.0,2093056.0,0.0,14.0,3126288384.0,633794560.0,29623922688.0,235069440.0,4898994.0,2169105.0
12-04 08:44:39,33.132,15.358,50.388,0.0,0.0,1.122,0.0,2293760.0,0.0,24.0,3127083008.0,633339904.0,29627940864.0,230711296.0,14143167.0,2252028.0
12-04 08:44:40,30.881,16.339,51.668,0.086,0.0,1.027,0.0,208896.0,0.0,11.0,3127996416.0,632893440.0,29628346368.0,229838848.0,6845696.0,2335080.0
12-04 08:44:41,29.767,18.119,51.079,0.0,0.0,1.035,0.0,2248704.0,0.0,19.0,3128180736.0,631984128.0,29610807296.0,248102912.0,8084063.0,1966047.0
12-04 08:44:42,31.579,16.723,50.764,0.0,0.0,0.934,0.0,2248704.0,0.0,23.0,3130048512.0,631468032.0,29610418176.0,247140352.0,8211819.0,2063631.0
12-04 08:44:43,30.424,17.373,51.271,0.085,0.0,0.847,0.0,2170880.0,0.0,16.0,3129511936.0,631017472.0,29613379584.0,245166080.0,6451449.0,2151639.0
12-04 08:44:44,31.336,16.182,51.370,0.0,0.0,1.113,0.0,249856.0,0.0,13.0,3128963072.0,630910976.0,29629816832.0,229384192.0,8289801.0,2084266.0
12-04 08:44:45,31.601,16.525,51.107,0.085,0.0,0.681,0.0,2293760.0,0.0,26.0,3128930304.0,630345728.0,29626847232.0,232951808.0,6260078.0,2063603.0
12-04 08:44:46,31.928,16.093,51.119,0.086,0.0,0.775,0.0,2297856.0,0.0,22.0,3128496128.0,629895168.0,29629632512.0,231051264.0,6199022.0,2020391.0
12-04 08:44:47,31.480,16.082,51.240,0.0,0.0,1.198,0.0,2187264.0,0.0,22.0,3128008704.0,629387264.0,29630070784.0,231608320.0,6227069.0,2017593.0
12-04 08:44:48,33.646,17.291,47.871,0.256,0.0,0.937,0.0,29794304.0,0.0,85.0,3130318848.0,628109312.0,29619773440.0,240873472.0,6279251.0,2073039.0
12-04 08:44:49,36.775,17.150,44.283,0.939,0.0,0.853,65536.0,76251136.0,6.0,177.0,3130433536.0,625971200.0,29616410624.0,246259712.0,6255643.0,2064483.0
12-04 08:44:50,33.790,17.023,48.161,0.171,0.0,0.855,4096.0,24584192.0,1.0,82.0,3128516608.0,625844224.0,29534392320.0,330321920.0,6266776.0,2076541.0
12-04 08:44:51,31.174,16.408,51.641,0.086,0.0,0.691,0.0,2170880.0,0.0,21.0,3129024512.0,625852416.0,29556289536.0,307908608.0,6212071.0,2033591.0
12-04 08:44:52,31.791,16.110,51.071,0.086,0.0,0.943,0.0,2166784.0,0.0,19.0,3128520704.0,625872896.0,29580025856.0,284655616.0,8283954.0,2069800.0
12-04 08:44:53,30.887,17.150,51.195,0.0,0.0,0.768,0.0,2162688.0,0.0,20.0,3128840192.0,625872896.0,29602816000.0,261545984.0,6223361.0,2036276.0
12-04 08:44:54,33.018,15.047,50.989,0.0,0.0,0.946,0.0,2166784.0,0.0,19.0,3127095296.0,625881088.0,29626691584.0,239407104.0,6236927.0,2053979.0
12-04 08:44:55,32.701,15.013,51.165,0.086,0.0,1.035,0.0,2310144.0,0.0,21.0,3128836096.0,625258496.0,29621833728.0,243146752.0,6038195.0,1910193.0
12-04 08:44:56,31.058,16.894,51.195,0.0,0.0,0.853,0.0,2265088.0,0.0,22.0,3128389632.0,624812032.0,29623906304.0,241967104.0,6340759.0,2117968.0
12-04 08:44:57,32.236,15.511,51.386,0.087,0.0,0.780,0.0,2256896.0,0.0,22.0,3128369152.0,624308224.0,29624266752.0,242130944.0,6032096.0,1899295.0
12-04 08:44:58,32.285,16.228,50.722,0.0,0.0,0.765,0.0,2297856.0,0.0,23.0,3129757696.0,623804416.0,29625155584.0,240357376.0,8215465.0,2060087.0
12-04 08:44:59,31.611,15.762,51.421,0.0,0.0,1.206,0.0,2240512.0,0.0,22.0,3129212928.0,623226880.0,29621784576.0,244850688.0,6262076.0,2041641.0
12-04 08:45:00,31.271,17.034,50.508,0.085,0.0,1.102,0.0,2318336.0,0.0,23.0,3129958400.0,622772224.0,29624426496.0,241917952.0,6215347.0,2058516.0
12-04 08:45:01,31.574,16.003,51.557,0.0,0.0,0.865,0.0,2187264.0,0.0,22.0,3128455168.0,622333952.0,29627760640.0,240525312.0,6132384.0,1923443.0
12-04 08:45:02,31.234,15.486,52.056,0.0,0.0,1.225,163840.0,2408448.0,32.0,29.0,3130441728.0,621654016.0,29619384320.0,247595008.0,6228696.0,2079844.0
12-04 08:45:03,32.797,15.763,50.169,0.085,0.0,1.186,0.0,2297856.0,0.0,24.0,3129573376.0,621232128.0,29623414784.0,244854784.0,6118876.0,1996521.0
12-04 08:45:04,27.202,14.162,53.800,4.145,0.0,0.691,4096.0,116334592.0,1.0,225.0,3130093568.0,620720128.0,29621149696.0,247111680.0,4010323.0,1948340.0
12-04 08:45:05,3.384,2.623,78.426,15.398,0.0,0.169,4096.0,271687680.0,1.0,519.0,3130417152.0,620724224.0,29623099392.0,244834304.0,719981.0,1260548.0
12-04 08:45:06,6.171,2.790,78.614,12.342,0.0,0.085,8192.0,260382720.0,2.0,513.0,3130621952.0,620736512.0,29626343424.0,241373184.0,1681817.0,1335258.0
12-04 08:45:07,33.362,15.165,50.780,0.0,0.0,0.693,0.0,2134016.0,0.0,14.0,3129536512.0,620281856.0,29630316544.0,238940160.0,5409944.0,1621024.0
12-04 08:45:08,28.339,19.777,50.257,0.0,0.0,1.627,8192.0,86016.0,1.0,3.0,3127246848.0,619827200.0,29632118784.0,239882240.0,4878832.0,2111370.0
12-04 08:45:09,31.634,14.175,53.500,0.086,0.0,0.605,0.0,266240.0,0.0,10.0,3129253888.0,619384832.0,29631684608.0,238751744.0,8564666.0,2467812.0
12-04 08:45:10,30.594,17.308,51.049,0.0,0.0,1.049,0.0,2093056.0,0.0,19.0,3129303040.0,618930176.0,29635518464.0,235323392.0,4755157.0,2051965.0
12-04 08:45:11,31.869,15.332,52.024,0.0,0.0,0.775,0.0,2306048.0,0.0,21.0,3130105856.0,618487808.0,29638361088.0,232120320.0,9899818.0,2044412.0
12-04 08:45:12,30.716,16.566,51.337,0.0,0.0,1.381,0.0,200704.0,0.0,9.0,3131408384.0,618037248.0,29639172096.0,230457344.0,8810157.0,2417531.0
12-04 08:45:13,30.503,17.071,51.040,0.087,0.0,1.300,0.0,2232320.0,0.0,21.0,3130720256.0,617598976.0,29641781248.0,228974592.0,10421935.0,2118349.0
12-04 08:45:14,31.324,18.081,49.576,0.0,0.0,1.019,0.0,2240512.0,0.0,19.0,3131031552.0,616669184.0,29624176640.0,247197696.0,5152379.0,1920157.0
12-04 08:45:15,30.901,15.536,52.275,0.172,0.0,1.116,0.0,2310144.0,0.0,28.0,3130322944.0,616132608.0,29625909248.0,246710272.0,7025014.0,1944053.0
12-04 08:45:16,30.510,16.940,51.858,0.0,0.0,0.691,0.0,2281472.0,0.0,21.0,3131174912.0,615616512.0,29625077760.0,247205888.0,8302189.0,2064942.0
12-04 08:45:17,31.034,16.379,52.069,0.0,0.0,0.517,0.0,253952.0,0.0,12.0,3131555840.0,615165952.0,29627084800.0,245268480.0,6295067.0,2101221.0
12-04 08:45:18,33.076,15.292,50.773,0.0,0.0,0.859,0.0,2138112.0,0.0,18.0,3129896960.0,615043072.0,29644185600.0,229949440.0,8266931.0,2063824.0
12-04 08:45:19,32.277,15.839,50.856,0.086,0.0,0.942,0.0,2281472.0,0.0,21.0,3127156736.0,614481920.0,29641408512.0,236027904.0,6210192.0,2008170.0
12-04 08:45:20,30.895,16.523,51.291,0.172,0.0,1.119,0.0,2297856.0,0.0,25.0,3129110528.0,614055936.0,29642629120.0,233279488.0,8260434.0,2039173.0
12-04 08:45:21,31.293,16.922,50.425,0.085,0.0,1.276,0.0,2256896.0,0.0,21.0,3128492032.0,613629952.0,29647532032.0,229421056.0,6240520.0,2058264.0
12-04 08:45:22,31.760,16.223,51.073,0.0,0.0,0.944,0.0,2289664.0,0.0,22.0,3129434112.0,613134336.0,29646819328.0,229687296.0,6224547.0,2050139.0
12-04 08:45:23,32.093,15.744,51.125,0.087,0.0,0.952,0.0,2342912.0,0.0,24.0,3130941440.0,612253696.0,29627842560.0,248037376.0,6128790.0,1966615.0
12-04 08:45:24,32.709,16.184,50.170,0.0,0.0,0.937,0.0,2281472.0,0.0,21.0,3130486784.0,611811328.0,29631459328.0,245317632.0,6197978.0,2055689.0
12-04 08:45:25,31.299,16.303,51.439,0.0,0.0,0.959,0.0,2220032.0,0.0,22.0,3130417152.0,611373056.0,29635473408.0,241811456.0,8199036.0,1995854.0
12-04 08:45:26,32.201,16.568,50.212,0.085,0.0,0.935,0.0,2301952.0,0.0,23.0,3130605568.0,610942976.0,29636767744.0,240758784.0,6213376.0,2036582.0
12-04 08:45:27,31.768,16.311,50.982,0.085,0.0,0.854,0.0,2228224.0,0.0,22.0,3129737216.0,610512896.0,29641007104.0,237817856.0,6155394.0,2013315.0
12-04 08:45:28,30.329,17.158,51.386,0.0,0.0,1.127,0.0,2285568.0,0.0,21.0,3129831424.0,610082816.0,29644873728.0,234287104.0,6158886.0,1988717.0
12-04 08:45:29,31.456,15.858,51.560,0.0,0.0,1.127,0.0,2572288.0,0.0,40.0,3129974784.0,609652736.0,29647409152.0,232038400.0,6502449.0,2210627.0
12-04 08:45:30,31.174,15.889,51.986,0.086,0.0,0.864,0.0,2281472.0,0.0,23.0,3130818560.0,609202176.0,29649604608.0,229449728.0,6073303.0,1949194.0
12-04 08:45:31,32.905,14.910,51.071,0.0,0.0,1.114,0.0,2355200.0,0.0,24.0,3132313600.0,608313344.0,29631840256.0,246607872.0,6232516.0,2055367.0
12-04 08:45:32,32.485,16.031,50.466,0.085,0.0,0.933,0.0,2236416.0,0.0,25.0,3130089472.0,607903744.0,29635039232.0,246042624.0,6096030.0,1950133.0
12-04 08:45:33,31.579,16.048,51.251,0.086,0.0,1.035,0.0,2260992.0,0.0,21.0,3131613184.0,607473664.0,29637181440.0,242806784.0,6094487.0,1985230.0
12-04 08:45:34,31.908,16.681,50.556,0.0,0.0,0.855,0.0,2265088.0,0.0,23.0,3131404288.0,607039488.0,29640056832.0,240574464.0,6163401.0,2017013.0
12-04 08:45:35,29.636,16.149,53.150,0.0,0.0,1.065,0.0,2248704.0,0.0,20.0,3131752448.0,606617600.0,29643194368.0,237510656.0,6166772.0,1961715.0
12-04 08:45:36,31.394,16.595,50.214,1.027,0.0,0.770,4096.0,72523776.0,1.0,155.0,3131191296.0,606191616.0,29646327808.0,235364352.0,8183349.0,2049531.0
12-04 08:45:37,28.448,17.241,46.638,5.862,0.0,1.810,4096.0,274726912.0,1.0,517.0,3130216448.0,605229056.0,29622349824.0,261279744.0,5360304.0,2357703.0
12-04 08:45:38,19.567,11.169,57.316,10.649,0.0,1.299,8192.0,271970304.0,2.0,521.0,3131228160.0,605245440.0,29637947392.0,244654080.0,1986139.0,1943254.0
12-04 08:45:39,32.754,15.117,49.435,1.738,0.0,0.956,8192.0,106291200.0,2.0,221.0,3132030976.0,604114944.0,29643673600.0,239255552.0,11268509.0,1772250.0
12-04 08:45:40,32.052,16.070,50.480,0.175,0.0,1.223,0.0,21430272.0,0.0,73.0,3133091840.0,603549696.0,29597163520.0,285270016.0,8121730.0,1948539.0
12-04 08:45:41,31.521,16.822,50.977,0.0,0.0,0.680,0.0,2162688.0,0.0,19.0,3134226432.0,603561984.0,29618696192.0,262590464.0,4083685.0,1990623.0
12-04 08:45:42,30.782,17.998,50.294,0.084,0.0,0.841,0.0,2285568.0,0.0,25.0,3132735488.0,603574272.0,29643538432.0,239226880.0,2334723.0,2128304.0
12-04 08:45:43,31.185,16.115,51.742,0.087,0.0,0.871,0.0,2203648.0,0.0,20.0,3133149184.0,603156480.0,29646053376.0,236716032.0,3109159.0,2132274.0
12-04 08:45:44,31.986,15.993,50.989,0.086,0.0,0.946,0.0,2363392.0,0.0,28.0,3131789312.0,602746880.0,29649313792.0,235225088.0,4009393.0,1882367.0
12-04 08:45:45,30.934,16.538,51.414,0.0,0.0,1.114,0.0,2240512.0,0.0,25.0,3132743680.0,602255360.0,29648822272.0,235253760.0,10245301.0,2071254.0
12-04 08:45:46,33.133,15.279,50.644,0.0,0.0,0.944,0.0,2277376.0,0.0,24.0,3134058496.0,601817088.0,29651107840.0,232091648.0,8043411.0,1931006.0
12-04 08:45:47,30.721,15.405,53.161,0.0,0.0,0.712,0.0,2240512.0,0.0,21.0,3134930944.0,601395200.0,29653340160.0,229408768.0,8357697.0,2092467.0
12-04 08:45:48,30.802,16.911,51.596,0.086,0.0,0.604,0.0,2289664.0,0.0,24.0,3135598592.0,600891392.0,29653905408.0,228679680.0,6178024.0,2013711.0
12-04 08:45:49,31.379,16.293,51.379,0.0,0.0,0.948,0.0,2375680.0,0.0,26.0,3136454656.0,600018944.0,29634666496.0,247934976.0,8138102.0,1983518.0
12-04 08:45:50,32.216,16.237,50.859,0.086,0.0,0.601,0.0,2289664.0,0.0,25.0,3134664704.0,599613440.0,29639004160.0,245792768.0,8118814.0,1955154.0
12-04 08:45:51,31.080,15.101,52.678,0.088,0.0,1.054,0.0,2240512.0,0.0,22.0,3134136320.0,599216128.0,29642428416.0,243294208.0,6152055.0,1988156.0
12-04 08:45:52,31.628,16.709,50.725,0.0,0.0,0.938,0.0,2269184.0,0.0,21.0,3134808064.0,598790144.0,29644382208.0,241094656.0,6184326.0,2008554.0
12-04 08:45:53,31.520,16.494,51.209,0.0,0.0,0.777,0.0,2236416.0,0.0,23.0,3136167936.0,598372352.0,29646651392.0,237883392.0,6642543.0,2027478.0
12-04 08:45:54,32.186,15.749,51.119,0.086,0.0,0.861,0.0,2265088.0,0.0,20.0,3135631360.0,597880832.0,29646241792.0,239321088.0,7761419.0,1986620.0
12-04 08:45:55,31.186,16.667,51.546,0.0,0.0,0.601,0.0,2273280.0,0.0,22.0,3136622592.0,597471232.0,29649563648.0,235417600.0,5562438.0,2032491.0
12-04 08:45:56,31.638,16.034,51.466,0.086,0.0,0.776,0.0,2269184.0,0.0,23.0,3135352832.0,597032960.0,29652058112.0,234631168.0,6857246.0,2049927.0
12-04 08:45:57,31.869,15.848,51.421,0.086,0.0,0.775,0.0,2285568.0,0.0,23.0,3135971328.0,596328448.0,29643378688.0,243396608.0,6156037.0,1993190.0
12-04 08:45:58,31.212,16.303,51.526,0.0,0.0,0.959,0.0,2310144.0,0.0,22.0,3133583360.0,595886080.0,29646852096.0,242753536.0,6191309.0,2017622.0
12-04 08:45:59,32.474,15.722,50.859,0.086,0.0,0.859,0.0,2240512.0,0.0,22.0,3135180800.0,595435520.0,29648433152.0,240025600.0,5838851.0,1460056.0
12-04 08:46:00,33.333,11.512,55.069,0.086,0.0,0.0,0.0,6647808.0,0.0,62.0,3144724480.0,594591744.0,29634605056.0,245153792.0,2480015.0,251620.0
12-04 08:46:01,32.313,11.735,55.697,0.170,0.0,0.085,0.0,6553600.0,0.0,58.0,3145031680.0,594124800.0,29636861952.0,243056640.0,441158.0,234584.0
12-04 08:46:02,35.781,12.895,50.555,0.769,0.0,0.0,4096.0,55836672.0,1.0,164.0,3145834496.0,592539648.0,29639139328.0,241561600.0,1976424.0,243845.0
12-04 08:46:03,37.361,12.939,48.415,1.200,0.0,0.086,0.0,78139392.0,0.0,214.0,3145707520.0,590819328.0,29539430400.0,343117824.0,442629.0,237136.0
12-04 08:46:04,31.628,12.447,55.754,0.171,0.0,0.0,0.0,10969088.0,0.0,81.0,3145293824.0,590864384.0,29558587392.0,324329472.0,445124.0,239025.0
12-04 08:46:05,31.475,11.921,56.432,0.172,0.0,0.0,0.0,8581120.0,0.0,73.0,3142701056.0,590905344.0,29588312064.0,297156608.0,442739.0,236352.0
12-04 08:46:06,30.405,12.661,56.761,0.172,0.0,0.0,0.0,6553600.0,0.0,64.0,3143225344.0,590954496.0,29613895680.0,270999552.0,587378.0,310464.0
12-04 08:46:07,31.861,12.829,55.225,0.085,0.0,0.0,0.0,6471680.0,0.0,57.0,3144298496.0,591020032.0,29640056832.0,243699712.0,442069.0,234728.0
12-04 08:46:08,31.579,11.907,56.169,0.345,0.0,0.0,0.0,16420864.0,0.0,80.0,3143618560.0,590524416.0,29643751424.0,241180672.0,441563.0,234416.0
12-04 08:46:09,7.531,3.096,81.172,8.117,0.0,0.084,4096.0,272629760.0,1.0,501.0,3144671232.0,590524416.0,29649219584.0,234659840.0,3301.0,4024.0
12-04 08:46:10,0.252,0.336,88.171,11.242,0.0,0.0,8192.0,275476480.0,2.0,536.0,3144544256.0,590536704.0,29651890176.0,232103936.0,2840.0,3066.0
12-04 08:46:11,23.083,8.509,63.269,5.139,0.0,0.0,0.0,85422080.0,0.0,178.0,3145445376.0,590098432.0,29647437824.0,236093440.0,442114.0,235345.0
12-04 08:46:12,31.255,13.322,55.423,0.0,0.0,0.0,0.0,6610944.0,0.0,61.0,3143946240.0,589676544.0,29655289856.0,230162432.0,442920.0,236572.0
12-04 08:46:13,31.117,13.043,55.669,0.171,0.0,0.0,0.0,6639616.0,0.0,63.0,3146199040.0,588771328.0,29639725056.0,244379648.0,445214.0,240528.0
12-04 08:46:14,33.137,11.720,54.975,0.169,0.0,0.0,0.0,7561216.0,0.0,80.0,3145666560.0,588369920.0,29646139392.0,238899200.0,489230.0,268839.0
12-04 08:46:15,31.332,11.836,56.745,0.087,0.0,0.0,4096.0,6553600.0,1.0,61.0,3144540160.0,587943936.0,29653463040.0,233127936.0,470299.0,249869.0
12-04 08:46:16,31.601,12.862,55.451,0.085,0.0,0.0,0.0,6598656.0,0.0,61.0,3144060928.0,587538432.0,29658832896.0,228642816.0,441339.0,233854.0
12-04 08:46:17,31.493,12.425,55.910,0.173,0.0,0.0,0.0,6660096.0,0.0,63.0,3146194944.0,586579968.0,29640781824.0,245518336.0,442400.0,235335.0
12-04 08:46:18,31.282,12.735,55.726,0.171,0.0,0.085,0.0,6529024.0,0.0,60.0,3145797632.0,586145792.0,29647704064.0,239427584.0,441524.0,235133.0
12-04 08:46:19,32.624,12.351,54.940,0.085,0.0,0.0,0.0,6619136.0,0.0,63.0,3143823360.0,585674752.0,29650874368.0,238702592.0,441332.0,234570.0
12-04 08:46:20,31.046,13.036,55.746,0.172,0.0,0.0,0.0,6615040.0,0.0,68.0,3143966720.0,585248768.0,29656743936.0,233115648.0,442258.0,236126.0
12-04 08:46:21,32.061,12.807,55.047,0.085,0.0,0.0,0.0,6676480.0,0.0,61.0,3146280960.0,584376320.0,29641129984.0,247287808.0,443591.0,237395.0
12-04 08:46:22,32.328,11.810,55.776,0.086,0.0,0.0,0.0,6569984.0,0.0,61.0,3146895360.0,583827456.0,29642358784.0,245993472.0,444031.0,238096.0
12-04 08:46:23,31.864,11.864,56.102,0.169,0.0,0.0,0.0,6631424.0,0.0,64.0,3146502144.0,583401472.0,29649334272.0,239837184.0,442737.0,235945.0
12-04 08:46:24,32.657,12.014,55.161,0.169,0.0,0.0,0.0,8658944.0,0.0,74.0,3144572928.0,583057408.0,29656784896.0,234659840.0,589252.0,313544.0
12-04 08:46:25,30.582,12.337,56.994,0.087,0.0,0.0,0.0,9814016.0,0.0,75.0,3144183808.0,582664192.0,29661728768.0,230498304.0,441389.0,233491.0
12-04 08:46:26,31.026,13.504,55.214,0.256,0.0,0.0,0.0,10117120.0,0.0,75.0,3147849728.0,581816320.0,29645000704.0,244408320.0,442971.0,236399.0
12-04 08:46:27,34.768,12.392,50.861,1.807,0.0,0.172,0.0,71909376.0,0.0,190.0,3146113024.0,580177920.0,29650313216.0,242470912.0,443927.0,237917.0
12-04 08:46:28,39.573,14.188,44.103,2.137,0.0,0.0,77824.0,122597376.0,19.0,294.0,3144863744.0,578101248.0,29510860800.0,385249280.0,296487.0,158813.0
12-04 08:46:29,31.548,12.160,56.037,0.255,0.0,0.0,0.0,13099008.0,0.0,92.0,3142676480.0,578166784.0,29527293952.0,370937856.0,297278.0,159399.0
12-04 08:46:30,30.946,12.191,56.777,0.085,0.0,0.0,0.0,6512640.0,0.0,60.0,3143319552.0,578215936.0,29553393664.0,344145920.0,4129.0,4549.0
12-04 08:46:31,30.942,11.409,57.303,0.259,0.0,0.086,0.0,6500352.0,0.0,64.0,3145031680.0,578252800.0,29580214272.0,315576320.0,3882.0,5605.0
12-04 08:46:32,31.058,13.140,55.631,0.171,0.0,0.0,0.0,6447104.0,0.0,57.0,3143467008.0,578301952.0,29608521728.0,288784384.0,1642.0,1734.0
12-04 08:46:33,31.158,11.314,57.354,0.174,0.0,0.0,0.0,6447104.0,0.0,58.0,3144753152.0,578338816.0,29634945024.0,261038080.0,2391.0,2998.0
12-04 08:46:34,31.477,13.080,55.359,0.084,0.0,0.0,0.0,6443008.0,0.0,57.0,3144302592.0,578387968.0,29663088640.0,233295872.0,3740.0,3742.0
12-04 08:46:35,32.269,12.941,54.622,0.084,0.0,0.084,0.0,6574080.0,0.0,59.0,3144491008.0,578031616.0,29667987456.0,228564992.0,306226.0,174975.0
12-04 08:46:36,29.235,12.382,58.212,0.172,0.0,0.0,0.0,8785920.0,0.0,86.0,3145777152.0,577196032.0,29653663744.0,242438144.0,3111.0,4167.0
12-04 08:46:37,31.611,11.800,56.503,0.086,0.0,0.0,0.0,6598656.0,0.0,63.0,3146268672.0,576753664.0,29656436736.0,239616000.0,4757.0,6977.0
12-04 08:46:38,32.170,11.489,56.255,0.085,0.0,0.0,0.0,6615040.0,0.0,61.0,3146743808.0,576356352.0,29661814784.0,234160128.0,2462.0,2994.0
12-04 08:46:39,29.807,13.434,56.591,0.168,0.0,0.0,0.0,7409664.0,0.0,78.0,3145953280.0,575963136.0,29668253696.0,228904960.0,19206.0,19816.0
12-04 08:46:40,30.565,12.329,57.021,0.086,0.0,0.0,4096.0,6651904.0,1.0,63.0,3147431936.0,575127552.0,29653745664.0,242769920.0,2415.0,3575.0
12-04 08:46:41,31.787,12.027,56.100,0.086,0.0,0.0,0.0,6873088.0,0.0,92.0,3146428416.0,574734336.0,29659508736.0,238403584.0,1212.0,1353.0
12-04 08:46:42,30.386,12.618,56.910,0.086,0.0,0.0,0.0,6533120.0,0.0,61.0,3145981952.0,574328832.0,29666537472.0,232226816.0,3094.0,4267.0
12-04 08:46:43,30.709,12.197,56.920,0.173,0.0,0.0,0.0,6610944.0,0.0,65.0,3144380416.0,573935616.0,29672136704.0,228622336.0,1462.0,1556.0
12-04 08:46:44,31.250,12.329,56.336,0.086,0.0,0.0,0.0,6643712.0,0.0,63.0,3146264576.0,573079552.0,29655195648.0,244535296.0,21097.0,23308.0
12-04 08:46:45,30.231,12.383,57.216,0.171,0.0,0.0,0.0,6529024.0,0.0,62.0,3147350016.0,572706816.0,29661237248.0,237780992.0,2584.0,3811.0
12-04 08:46:46,0.251,0.753,83.682,15.314,0.0,0.0,12288.0,265482240.0,3.0,458.0,3147456512.0,572719104.0,29663354880.0,235544576.0,6048.0,8197.0
12-04 08:46:47,0.084,0.585,83.375,15.957,0.0,0.0,4096.0,271630336.0,1.0,469.0,3147427840.0,572723200.0,29663379456.0,235544576.0,1453.0,1783.0
12-04 08:46:48,10.553,3.853,76.801,8.794,0.0,0.0,4096.0,188620800.0,1.0,317.0,3147132928.0,572739584.0,29670531072.0,228671488.0,1766.0,2430.0
12-04 08:46:49,31.026,11.795,57.094,0.085,0.0,0.0,0.0,7725056.0,0.0,79.0,3147730944.0,571932672.0,29656076288.0,243335168.0,1856.0,2500.0
12-04 08:46:50,30.174,11.739,57.913,0.174,0.0,0.0,0.0,6574080.0,0.0,61.0,3147526144.0,571547648.0,29660692480.0,239308800.0,1202.0,1332.0
12-04 08:46:51,30.120,13.339,56.454,0.086,0.0,0.0,0.0,6516736.0,0.0,58.0,3147264000.0,571170816.0,29667610624.0,233029632.0,4098.0,6328.0
12-04 08:46:52,32.208,12.641,54.372,0.606,0.0,0.173,4096.0,42713088.0,1.0,140.0,3146727424.0,569847808.0,29657358336.0,245141504.0,3446.0,5267.0
12-04 08:46:53,34.764,13.047,50.901,1.288,0.0,0.0,4096.0,78381056.0,1.0,206.0,3147145216.0,568025088.0,29655191552.0,248713216.0,2776.0,3852.0
12-04 08:46:54,33.075,10.939,55.469,0.517,0.0,0.0,0.0,30748672.0,0.0,134.0,3145326592.0,568127488.0,29578539008.0,327081984.0,1516.0,1742.0
12-04 08:46:55,3.280,1.430,95.206,0.084,0.0,0.0,0.0,1691648.0,0.0,21.0,3145830400.0,568160256.0,29583581184.0,321503232.0,1796.0,2460.0
12-04 08:46:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3145957376.0,568160256.0,29583581184.0,321376256.0,2210.0,2859.0
12-04 08:46:57,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145957376.0,568160256.0,29583581184.0,321376256.0,2274.0,3043.0
12-04 08:46:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3146084352.0,568160256.0,29583581184.0,321249280.0,2610.0,3762.0
12-04 08:46:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146080256.0,568160256.0,29583585280.0,321249280.0,20947.0,23036.0
12-04 08:47:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3146199040.0,568164352.0,29583589376.0,321122304.0,1796.0,2458.0
12-04 08:47:01,0.167,0.334,99.332,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3146190848.0,568172544.0,29583589376.0,321122304.0,2056.0,2683.0
12-04 08:47:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146190848.0,568172544.0,29583589376.0,321122304.0,3581.0,5418.0
12-04 08:47:03,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146190848.0,568172544.0,29583589376.0,321122304.0,1142.0,1290.0
12-04 08:47:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146190848.0,568172544.0,29583589376.0,321122304.0,6061.0,7393.0
12-04 08:47:05,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146182656.0,568172544.0,29583597568.0,321122304.0,2680.0,2997.0
12-04 08:47:06,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146174464.0,568180736.0,29583597568.0,321122304.0,2545.0,2882.0
12-04 08:47:07,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3146166272.0,568188928.0,29583597568.0,321122304.0,4712.0,6140.0
12-04 08:47:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146162176.0,568188928.0,29583601664.0,321122304.0,2746.0,2999.0
12-04 08:47:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146158080.0,568188928.0,29583605760.0,321122304.0,2780.0,3022.0
12-04 08:47:10,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144359936.0,568188928.0,29583609856.0,322916352.0,2780.0,3023.0
12-04 08:47:11,0.0,0.251,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3144249344.0,568188928.0,29583609856.0,323026944.0,5578.0,6571.0
12-04 08:47:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144249344.0,568188928.0,29583609856.0,323026944.0,2580.0,2908.0
12-04 08:47:13,0.250,0.333,99.250,0.167,0.0,0.0,0.0,208896.0,0.0,23.0,3144871936.0,568197120.0,29583609856.0,322396160.0,3948.0,5221.0
12-04 08:47:14,0.0,0.417,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144368128.0,568197120.0,29583609856.0,322899968.0,19213.0,19934.0
12-04 08:47:15,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144364032.0,568197120.0,29583613952.0,322899968.0,1795.0,2498.0
12-04 08:47:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144359936.0,568197120.0,29583618048.0,322899968.0,3902.0,4608.0
12-04 08:47:17,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3144355840.0,568201216.0,29583618048.0,322899968.0,2987.0,4255.0
12-04 08:47:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144355840.0,568201216.0,29583618048.0,322899968.0,20777.0,22338.0
12-04 08:47:19,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3144347648.0,568209408.0,29583618048.0,322899968.0,2489.0,3650.0
12-04 08:47:20,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144343552.0,568209408.0,29583622144.0,322899968.0,1142.0,1290.0
12-04 08:47:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144343552.0,568209408.0,29583622144.0,322899968.0,3595.0,4143.0
12-04 08:47:22,0.334,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3144343552.0,568217600.0,29583613952.0,322899968.0,3875.0,4506.0
12-04 08:47:23,0.0,0.419,98.325,1.256,0.0,0.0,4096.0,132378624.0,1.0,230.0,3144335360.0,568221696.0,29583618048.0,322899968.0,4837.0,4954.0
12-04 08:47:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144323072.0,568221696.0,29583630336.0,322899968.0,3563.0,4103.0
12-04 08:47:25,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3144310784.0,568229888.0,29583634432.0,322899968.0,4836.0,6385.0
12-04 08:47:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144306688.0,568229888.0,29583638528.0,322899968.0,3069.0,3066.0
12-04 08:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,4.0,3144314880.0,568233984.0,29583634432.0,322891776.0,3217.0,3375.0
12-04 08:47:28,0.249,0.166,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3144310784.0,568233984.0,29583638528.0,322891776.0,2321.0,1829.0
12-04 08:47:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144306688.0,568233984.0,29583642624.0,322891776.0,3075.0,3089.0
12-04 08:47:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144306688.0,568233984.0,29583642624.0,322891776.0,4244.0,4699.0
12-04 08:47:31,0.167,0.167,99.167,0.500,0.0,0.0,0.0,28672.0,0.0,3.0,3144298496.0,568242176.0,29583642624.0,322891776.0,3111.0,4100.0
12-04 08:47:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3144294400.0,568242176.0,29583646720.0,322891776.0,4103.0,5780.0
12-04 08:47:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144839168.0,568242176.0,29583650816.0,322342912.0,2457.0,2997.0
12-04 08:47:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3144540160.0,568246272.0,29583650816.0,322637824.0,6685.0,8583.0
12-04 08:47:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144536064.0,568246272.0,29583654912.0,322637824.0,2063.0,2024.0
12-04 08:47:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144536064.0,568246272.0,29583654912.0,322637824.0,1802.0,1867.0
12-04 08:47:37,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3144654848.0,568254464.0,29583654912.0,322510848.0,2417.0,2950.0
12-04 08:47:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144654848.0,568254464.0,29583654912.0,322510848.0,2906.0,3516.0
12-04 08:47:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3144654848.0,568262656.0,29583646720.0,322510848.0,5027.0,7470.0
12-04 08:47:40,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144634368.0,568262656.0,29583667200.0,322510848.0,1462.0,1556.0
12-04 08:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144634368.0,568262656.0,29583667200.0,322510848.0,3692.0,5965.0
12-04 08:47:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144634368.0,568262656.0,29583667200.0,322510848.0,2260.0,3400.0
12-04 08:47:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3144626176.0,568270848.0,29583667200.0,322510848.0,1456.0,1693.0
12-04 08:47:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3144626176.0,568270848.0,29583667200.0,322510848.0,18452.0,18537.0
12-04 08:47:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144622080.0,568270848.0,29583671296.0,322510848.0,2127.0,2708.0
12-04 08:47:46,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144622080.0,568270848.0,29583671296.0,322510848.0,1706.0,2324.0
12-04 08:47:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144622080.0,568270848.0,29583671296.0,322510848.0,3813.0,5502.0
12-04 08:47:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,9.0,3144622080.0,568270848.0,29583671296.0,322510848.0,3729.0,5835.0
12-04 08:47:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3144605696.0,568283136.0,29583675392.0,322510848.0,2384.0,3628.0
12-04 08:47:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144601600.0,568283136.0,29583679488.0,322510848.0,1730.0,2459.0
12-04 08:47:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144585216.0,568283136.0,29583679488.0,322527232.0,2110.0,2936.0
12-04 08:47:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3144585216.0,568283136.0,29583679488.0,322527232.0,1805.0,1958.0
12-04 08:47:53,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145383936.0,568283136.0,29583683584.0,321724416.0,1862.0,2459.0
12-04 08:47:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145224192.0,568287232.0,29583679488.0,321884160.0,3872.0,6165.0
12-04 08:47:55,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145203712.0,568295424.0,29583683584.0,321892352.0,1076.0,1290.0
12-04 08:47:56,0.584,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145203712.0,568295424.0,29583683584.0,321892352.0,3848.0,5956.0
12-04 08:47:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145199616.0,568295424.0,29583687680.0,321892352.0,2987.0,4123.0
12-04 08:47:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3145199616.0,568295424.0,29583687680.0,321892352.0,1896.0,2484.0
12-04 08:47:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3145199616.0,568303616.0,29583679488.0,321892352.0,2121.0,2722.0
12-04 08:48:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145191424.0,568303616.0,29583687680.0,321892352.0,1796.0,2393.0
12-04 08:48:01,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3145175040.0,568311808.0,29583695872.0,321892352.0,3243.0,4842.0
12-04 08:48:02,0.333,0.083,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3145175040.0,568311808.0,29583695872.0,321892352.0,2212.0,2972.0
12-04 08:48:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3145175040.0,568311808.0,29583695872.0,321892352.0,1173.0,1332.0
12-04 08:48:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3145175040.0,568311808.0,29583695872.0,321892352.0,5888.0,7189.0
12-04 08:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145170944.0,568311808.0,29583699968.0,321892352.0,6121.0,7433.0
12-04 08:48:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145170944.0,568311808.0,29583699968.0,321892352.0,2112.0,1822.0
12-04 08:48:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,3145162752.0,568320000.0,29583699968.0,321892352.0,3575.0,3720.0
12-04 08:48:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145162752.0,568320000.0,29583699968.0,321892352.0,3634.0,4505.0
12-04 08:48:09,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145158656.0,568324096.0,29583699968.0,321892352.0,4676.0,6502.0
12-04 08:48:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145150464.0,568324096.0,29583708160.0,321892352.0,1926.0,1738.0
12-04 08:48:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145150464.0,568324096.0,29583708160.0,321892352.0,3139.0,4010.0
12-04 08:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145146368.0,568324096.0,29583712256.0,321892352.0,3299.0,4048.0
12-04 08:48:13,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145302016.0,568332288.0,29583716352.0,321724416.0,3138.0,3562.0
12-04 08:48:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145142272.0,568332288.0,29583716352.0,321884160.0,19392.0,19958.0
12-04 08:48:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145142272.0,568332288.0,29583716352.0,321884160.0,2550.0,3720.0
12-04 08:48:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145142272.0,568332288.0,29583716352.0,321884160.0,2576.0,3669.0
12-04 08:48:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145134080.0,568332288.0,29583724544.0,321884160.0,2670.0,3736.0
12-04 08:48:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145134080.0,568332288.0,29583724544.0,321884160.0,2334.0,3085.0
12-04 08:48:19,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3145125888.0,568340480.0,29583724544.0,321884160.0,3929.0,4561.0
12-04 08:48:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145134080.0,568340480.0,29583724544.0,321875968.0,2156.0,2774.0
12-04 08:48:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145129984.0,568340480.0,29583728640.0,321875968.0,20866.0,21408.0
12-04 08:48:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145129984.0,568340480.0,29583728640.0,321875968.0,4187.0,5245.0
12-04 08:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3145129984.0,568340480.0,29583728640.0,321875968.0,2669.0,2355.0
12-04 08:48:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145248768.0,568340480.0,29583728640.0,321757184.0,2873.0,2950.0
12-04 08:48:25,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3145232384.0,568352768.0,29583732736.0,321757184.0,4121.0,5218.0
12-04 08:48:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145228288.0,568352768.0,29583736832.0,321757184.0,3014.0,3089.0
12-04 08:48:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145228288.0,568352768.0,29583736832.0,321757184.0,3344.0,3915.0
12-04 08:48:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145228288.0,568352768.0,29583736832.0,321757184.0,4696.0,5920.0
12-04 08:48:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145228288.0,568352768.0,29583736832.0,321757184.0,2222.0,1738.0
12-04 08:48:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145220096.0,568356864.0,29583740928.0,321757184.0,4491.0,4890.0
12-04 08:48:31,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145211904.0,568365056.0,29583740928.0,321757184.0,2517.0,3040.0
12-04 08:48:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145211904.0,568365056.0,29583740928.0,321757184.0,3665.0,5178.0
12-04 08:48:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3145109504.0,568365056.0,29583745024.0,321855488.0,2154.0,2260.0
12-04 08:48:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145129984.0,568365056.0,29583745024.0,321835008.0,4428.0,4945.0
12-04 08:48:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3145117696.0,568365056.0,29583749120.0,321843200.0,4539.0,6525.0
12-04 08:48:36,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145117696.0,568365056.0,29583749120.0,321843200.0,1903.0,1920.0
12-04 08:48:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3145109504.0,568373248.0,29583749120.0,321843200.0,3665.0,5178.0
12-04 08:48:38,0.0,0.167,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,3145109504.0,568373248.0,29583749120.0,321843200.0,3693.0,4867.0
12-04 08:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145109504.0,568373248.0,29583749120.0,321843200.0,1834.0,1871.0
12-04 08:48:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3145105408.0,568373248.0,29583753216.0,321843200.0,1990.0,2683.0
12-04 08:48:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145097216.0,568373248.0,29583761408.0,321843200.0,19051.0,19725.0
12-04 08:48:42,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3145089024.0,568381440.0,29583761408.0,321843200.0,3858.0,6057.0
12-04 08:48:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145089024.0,568381440.0,29583761408.0,321843200.0,3447.0,5199.0
12-04 08:48:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145076736.0,568381440.0,29583765504.0,321851392.0,18771.0,19474.0
12-04 08:48:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145068544.0,568385536.0,29583769600.0,321851392.0,1976.0,2585.0
12-04 08:48:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145068544.0,568385536.0,29583769600.0,321851392.0,1236.0,1423.0
12-04 08:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3145011200.0,568385536.0,29583769600.0,321908736.0,2455.0,3588.0
12-04 08:48:48,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3145003008.0,568393728.0,29583769600.0,321908736.0,2827.0,3923.0
12-04 08:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145129984.0,568393728.0,29583769600.0,321781760.0,7427.0,10628.0
12-04 08:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145121792.0,568393728.0,29583777792.0,321781760.0,1930.0,2641.0
12-04 08:48:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145121792.0,568393728.0,29583777792.0,321781760.0,18604.0,18730.0
12-04 08:48:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145121792.0,568393728.0,29583777792.0,321781760.0,2724.0,3922.0
12-04 08:48:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145768960.0,568393728.0,29583777792.0,321134592.0,2079.0,2819.0
12-04 08:48:54,0.500,0.167,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3145629696.0,568401920.0,29583777792.0,321265664.0,2101.0,2862.0
12-04 08:48:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145613312.0,568406016.0,29583781888.0,321273856.0,2450.0,3628.0
12-04 08:48:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145613312.0,568406016.0,29583781888.0,321273856.0,4223.0,6396.0
12-04 08:48:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145613312.0,568406016.0,29583781888.0,321273856.0,1967.0,2576.0
12-04 08:48:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3145613312.0,568406016.0,29583781888.0,321273856.0,2450.0,3496.0
12-04 08:48:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145613312.0,568406016.0,29583781888.0,321273856.0,2234.0,2994.0
12-04 08:49:00,0.250,0.0,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3145596928.0,568418304.0,29583785984.0,321273856.0,1142.0,1290.0
12-04 08:49:01,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145596928.0,568418304.0,29583785984.0,321273856.0,2764.0,3937.0
12-04 08:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145592832.0,568418304.0,29583790080.0,321273856.0,2026.0,2655.0
12-04 08:49:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145592832.0,568418304.0,29583790080.0,321273856.0,2550.0,3652.0
12-04 08:49:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145592832.0,568418304.0,29583790080.0,321273856.0,6966.0,7338.0
12-04 08:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3145584640.0,568418304.0,29583798272.0,321273856.0,4702.0,6549.0
12-04 08:49:06,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145576448.0,568426496.0,29583798272.0,321273856.0,2640.0,2949.0
12-04 08:49:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145576448.0,568426496.0,29583798272.0,321273856.0,3334.0,4168.0
12-04 08:49:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3145576448.0,568426496.0,29583798272.0,321273856.0,2746.0,2998.0
12-04 08:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145576448.0,568426496.0,29583798272.0,321273856.0,2501.0,2393.0
12-04 08:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3145568256.0,568426496.0,29583806464.0,321273856.0,4048.0,5377.0
12-04 08:49:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145568256.0,568426496.0,29583806464.0,321273856.0,3334.0,4033.0
12-04 08:49:12,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3145560064.0,568434688.0,29583806464.0,321273856.0,3367.0,4117.0
12-04 08:49:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3146190848.0,568434688.0,29583806464.0,320643072.0,3534.0,4318.0
12-04 08:49:14,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146338304.0,568434688.0,29583806464.0,320495616.0,19216.0,20020.0
12-04 08:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3146326016.0,568434688.0,29583810560.0,320503808.0,1895.0,2523.0
12-04 08:49:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146321920.0,568434688.0,29583814656.0,320503808.0,1867.0,2418.0
12-04 08:49:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146317824.0,568434688.0,29583818752.0,320503808.0,3758.0,5900.0
12-04 08:49:18,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3146309632.0,568442880.0,29583818752.0,320503808.0,1367.0,1490.0
12-04 08:49:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146301440.0,568442880.0,29583818752.0,320512000.0,2636.0,3712.0
12-04 08:49:20,0.167,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3146293248.0,568446976.0,29583822848.0,320512000.0,2988.0,4255.0
12-04 08:49:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146293248.0,568446976.0,29583822848.0,320512000.0,3039.0,2932.0
12-04 08:49:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3146420224.0,568446976.0,29583822848.0,320385024.0,4282.0,5272.0
12-04 08:49:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146420224.0,568446976.0,29583822848.0,320385024.0,3100.0,3040.0
12-04 08:49:24,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3146539008.0,568455168.0,29583822848.0,320258048.0,2151.0,1643.0
12-04 08:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146534912.0,568455168.0,29583826944.0,320258048.0,3312.0,3472.0
12-04 08:49:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146530816.0,568455168.0,29583831040.0,320258048.0,4893.0,6391.0
12-04 08:49:27,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146530816.0,568455168.0,29583831040.0,320258048.0,2440.0,1913.0
12-04 08:49:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146530816.0,568455168.0,29583831040.0,320258048.0,3784.0,4233.0
12-04 08:49:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146526720.0,568455168.0,29583835136.0,320258048.0,2971.0,2932.0
12-04 08:49:30,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3146510336.0,568471552.0,29583835136.0,320258048.0,4035.0,4033.0
12-04 08:49:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146510336.0,568471552.0,29583835136.0,320258048.0,4479.0,6504.0
12-04 08:49:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146506240.0,568471552.0,29583839232.0,320258048.0,1763.0,1804.0
12-04 08:49:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3146670080.0,568471552.0,29583843328.0,320090112.0,3797.0,5244.0
12-04 08:49:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146629120.0,568471552.0,29583843328.0,320131072.0,5090.0,6086.0
12-04 08:49:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146620928.0,568475648.0,29583847424.0,320131072.0,2372.0,2323.0
12-04 08:49:36,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3146612736.0,568483840.0,29583847424.0,320131072.0,2351.0,2906.0
12-04 08:49:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146612736.0,568483840.0,29583847424.0,320131072.0,2451.0,2998.0
12-04 08:49:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146612736.0,568483840.0,29583847424.0,320131072.0,5133.0,7675.0
12-04 08:49:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146608640.0,568483840.0,29583851520.0,320131072.0,2406.0,2376.0
12-04 08:49:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146002432.0,568487936.0,29583855616.0,320729088.0,2601.0,3647.0
12-04 08:49:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145711616.0,568487936.0,29583855616.0,321019904.0,1927.0,2484.0
12-04 08:49:42,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3145703424.0,568496128.0,29583855616.0,321019904.0,1502.0,1563.0
12-04 08:49:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3145703424.0,568496128.0,29583855616.0,321019904.0,3758.0,5900.0
12-04 08:49:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145703424.0,568496128.0,29583855616.0,321019904.0,18840.0,18974.0
12-04 08:49:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3145695232.0,568500224.0,29583859712.0,321019904.0,2610.0,3651.0
12-04 08:49:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145695232.0,568500224.0,29583859712.0,321019904.0,4078.0,6191.0
12-04 08:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3145695232.0,568500224.0,29583859712.0,321019904.0,2182.0,2617.0
12-04 08:49:48,0.0,0.167,99.500,0.334,0.0,0.0,0.0,49152.0,0.0,4.0,3145682944.0,568508416.0,29583863808.0,321019904.0,1202.0,1224.0
12-04 08:49:49,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145551872.0,568508416.0,29583867904.0,321146880.0,2830.0,3893.0
12-04 08:49:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3145539584.0,568516608.0,29583872000.0,321146880.0,2393.0,3128.0
12-04 08:49:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145539584.0,568516608.0,29583872000.0,321146880.0,2690.0,3753.0
12-04 08:49:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3145539584.0,568516608.0,29583872000.0,321146880.0,3404.0,4998.0
12-04 08:49:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146649600.0,568516608.0,29583876096.0,320032768.0,1987.0,2526.0
12-04 08:49:54,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3146551296.0,568524800.0,29583876096.0,320122880.0,2884.0,4148.0
12-04 08:49:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146547200.0,568528896.0,29583876096.0,320122880.0,2360.0,3089.0
12-04 08:49:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146547200.0,568528896.0,29583876096.0,320122880.0,1856.0,2459.0
12-04 08:49:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3146534912.0,568528896.0,29583880192.0,320131072.0,2475.0,3604.0
12-04 08:49:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146534912.0,568528896.0,29583880192.0,320131072.0,3397.0,5069.0
12-04 08:49:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146534912.0,568528896.0,29583880192.0,320131072.0,2714.0,3286.0
12-04 08:50:00,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3146526720.0,568537088.0,29583880192.0,320131072.0,2935.0,3563.0
12-04 08:50:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146518528.0,568537088.0,29583888384.0,320131072.0,1664.0,1332.0
12-04 08:50:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146518528.0,568537088.0,29583888384.0,320131072.0,3224.0,4796.0
12-04 08:50:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146518528.0,568537088.0,29583888384.0,320131072.0,2022.0,2592.0
12-04 08:50:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146518528.0,568537088.0,29583888384.0,320131072.0,7184.0,7562.0
12-04 08:50:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146514432.0,568537088.0,29583892480.0,320131072.0,3328.0,4102.0
12-04 08:50:06,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3146506240.0,568545280.0,29583892480.0,320131072.0,2674.0,2998.0
12-04 08:50:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146506240.0,568545280.0,29583892480.0,320131072.0,4902.0,6552.0
12-04 08:50:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3146506240.0,568545280.0,29583892480.0,320131072.0,2640.0,2907.0
12-04 08:50:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146502144.0,568545280.0,29583896576.0,320131072.0,4586.0,5963.0
12-04 08:50:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146498048.0,568545280.0,29583900672.0,320131072.0,1926.0,1672.0
12-04 08:50:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146498048.0,568545280.0,29583900672.0,320131072.0,2740.0,3039.0
12-04 08:50:12,0.0,0.250,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3146489856.0,568553472.0,29583900672.0,320131072.0,2800.0,3083.0
12-04 08:50:13,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146653696.0,568553472.0,29583904768.0,319963136.0,3953.0,5314.0
12-04 08:50:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146493952.0,568553472.0,29583904768.0,320122880.0,19649.0,20500.0
12-04 08:50:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3146477568.0,568561664.0,29583904768.0,320131072.0,2750.0,3836.0
12-04 08:50:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146477568.0,568561664.0,29583904768.0,320131072.0,5735.0,7867.0
12-04 08:50:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146469376.0,568561664.0,29583912960.0,320131072.0,1342.0,1472.0
12-04 08:50:18,0.083,0.083,99.750,0.083,0.0,0.0,0.0,53248.0,0.0,3.0,3146461184.0,568569856.0,29583912960.0,320131072.0,18595.0,18845.0
12-04 08:50:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146461184.0,568569856.0,29583912960.0,320131072.0,2954.0,4190.0
12-04 08:50:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3146452992.0,568573952.0,29583917056.0,320131072.0,3264.0,4931.0
12-04 08:50:21,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3146448896.0,568573952.0,29583921152.0,320131072.0,2914.0,2998.0
12-04 08:50:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3146448896.0,568573952.0,29583921152.0,320131072.0,2131.0,1672.0
12-04 08:50:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3146448896.0,568573952.0,29583921152.0,320131072.0,3594.0,4051.0
12-04 08:50:24,0.167,0.250,99.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3146440704.0,568582144.0,29583921152.0,320131072.0,4766.0,5950.0
12-04 08:50:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3136782336.0,568586240.0,29583925248.0,329781248.0,3072.0,3197.0
12-04 08:50:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136782336.0,568586240.0,29583925248.0,329781248.0,4092.0,5152.0
12-04 08:50:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136778240.0,568586240.0,29583929344.0,329781248.0,3002.0,3103.0
12-04 08:50:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136778240.0,568586240.0,29583929344.0,329781248.0,3216.0,3376.0
12-04 08:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136778240.0,568586240.0,29583929344.0,329781248.0,3587.0,4183.0
12-04 08:50:30,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3136757760.0,568602624.0,29583933440.0,329781248.0,6421.0,6821.0
12-04 08:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136757760.0,568602624.0,29583933440.0,329781248.0,1703.0,1738.0
12-04 08:50:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3136757760.0,568602624.0,29583933440.0,329781248.0,4419.0,6438.0
12-04 08:50:33,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136921600.0,568602624.0,29583937536.0,329613312.0,1703.0,1672.0
12-04 08:50:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136761856.0,568602624.0,29583937536.0,329773056.0,4836.0,5489.0
12-04 08:50:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3136745472.0,568606720.0,29583941632.0,329781248.0,3785.0,5329.0
12-04 08:50:36,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3136737280.0,568614912.0,29583941632.0,329781248.0,3171.0,4144.0
12-04 08:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136737280.0,568614912.0,29583941632.0,329781248.0,2717.0,3222.0
12-04 08:50:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136737280.0,568614912.0,29583941632.0,329781248.0,2457.0,2998.0
12-04 08:50:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136737280.0,568614912.0,29583941632.0,329781248.0,2766.0,3311.0
12-04 08:50:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3136729088.0,568619008.0,29583945728.0,329781248.0,1790.0,2500.0
12-04 08:50:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136724992.0,568619008.0,29583949824.0,329781248.0,3958.0,6211.0
12-04 08:50:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3136712704.0,568627200.0,29583953920.0,329781248.0,2570.0,3646.0
12-04 08:50:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3136712704.0,568627200.0,29583953920.0,329781248.0,2349.0,3576.0
12-04 08:50:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136712704.0,568627200.0,29583953920.0,329781248.0,19675.0,20348.0
12-04 08:50:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3136704512.0,568631296.0,29583958016.0,329781248.0,1635.0,2430.0
12-04 08:50:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136704512.0,568631296.0,29583958016.0,329781248.0,1927.0,2526.0
12-04 08:50:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136704512.0,568631296.0,29583958016.0,329781248.0,1136.0,1332.0
12-04 08:50:48,0.167,0.167,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3136696320.0,568639488.0,29583958016.0,329781248.0,5326.0,8464.0
12-04 08:50:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136696320.0,568639488.0,29583958016.0,329781248.0,1856.0,2502.0
12-04 08:50:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3136692224.0,568639488.0,29583962112.0,329781248.0,2922.0,4216.0
12-04 08:50:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136688128.0,568639488.0,29583966208.0,329781248.0,2615.0,3786.0
12-04 08:50:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136684032.0,568639488.0,29583970304.0,329781248.0,1393.0,1609.0
12-04 08:50:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136483328.0,568639488.0,29583970304.0,329981952.0,2484.0,3718.0
12-04 08:50:54,0.416,0.083,99.417,0.083,0.0,0.0,0.0,49152.0,0.0,3.0,3136557056.0,568647680.0,29583970304.0,329900032.0,2485.0,3312.0
12-04 08:50:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3136671744.0,568647680.0,29583974400.0,329781248.0,1890.0,2564.0
12-04 08:50:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136671744.0,568647680.0,29583974400.0,329781248.0,3330.0,4863.0
12-04 08:50:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3136671744.0,568647680.0,29583974400.0,329781248.0,3978.0,6075.0
12-04 08:50:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136671744.0,568647680.0,29583974400.0,329781248.0,1966.0,2548.0
12-04 08:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3136671744.0,568647680.0,29583974400.0,329781248.0,3113.0,4391.0
12-04 08:51:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,3136659456.0,568655872.0,29583978496.0,329781248.0,1890.0,2591.0
12-04 08:51:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136655360.0,568655872.0,29583982592.0,329781248.0,1142.0,1290.0
12-04 08:51:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136655360.0,568655872.0,29583982592.0,329781248.0,1342.0,1406.0
12-04 08:51:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136655360.0,568655872.0,29583982592.0,329781248.0,1796.0,2460.0
12-04 08:51:04,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136655360.0,568655872.0,29583982592.0,329781248.0,6453.0,7865.0
12-04 08:51:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3136643072.0,568659968.0,29583990784.0,329781248.0,4636.0,6481.0
12-04 08:51:06,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3136634880.0,568668160.0,29583990784.0,329781248.0,3494.0,4235.0
12-04 08:51:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3136634880.0,568668160.0,29583990784.0,329781248.0,4713.0,4995.0
12-04 08:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136634880.0,568668160.0,29583990784.0,329781248.0,2875.0,3174.0
12-04 08:51:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136634880.0,568668160.0,29583990784.0,329781248.0,3154.0,3563.0
12-04 08:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3136618496.0,568676352.0,29583998976.0,329781248.0,2746.0,2999.0
12-04 08:51:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3136618496.0,568676352.0,29583998976.0,329781248.0,3394.0,4208.0
12-04 08:51:12,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3136610304.0,568684544.0,29583998976.0,329781248.0,2419.0,2812.0
12-04 08:51:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137540096.0,568684544.0,29583998976.0,328851456.0,3294.0,4051.0
12-04 08:51:14,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3137253376.0,568684544.0,29583998976.0,329138176.0,37573.0,39103.0
12-04 08:51:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3137241088.0,568684544.0,29584003072.0,329146368.0,3014.0,4302.0
12-04 08:51:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137241088.0,568684544.0,29584003072.0,329146368.0,2736.0,3737.0
12-04 08:51:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137241088.0,568684544.0,29584003072.0,329146368.0,1202.0,1332.0
12-04 08:51:18,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3137232896.0,568692736.0,29584003072.0,329146368.0,1575.0,1812.0
12-04 08:51:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3137232896.0,568692736.0,29584003072.0,329146368.0,2919.0,4071.0
12-04 08:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3137351680.0,568692736.0,29584011264.0,329019392.0,1956.0,2592.0
12-04 08:51:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137351680.0,568692736.0,29584011264.0,329019392.0,2774.0,2854.0
12-04 08:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137351680.0,568692736.0,29584011264.0,329019392.0,5037.0,6594.0
12-04 08:51:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137294336.0,568692736.0,29584011264.0,329076736.0,3462.0,4076.0
12-04 08:51:24,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3137282048.0,568700928.0,29584015360.0,329076736.0,3186.0,3430.0
12-04 08:51:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3137400832.0,568705024.0,29584019456.0,328949760.0,3595.0,4076.0
12-04 08:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137400832.0,568705024.0,29584019456.0,328949760.0,2353.0,1958.0
12-04 08:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137400832.0,568705024.0,29584019456.0,328949760.0,3427.0,4053.0
12-04 08:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137396736.0,568705024.0,29584023552.0,328949760.0,3069.0,3132.0
12-04 08:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3137392640.0,568705024.0,29584027648.0,328949760.0,3224.0,3516.0
12-04 08:51:30,0.083,0.250,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3137380352.0,568717312.0,29584027648.0,328949760.0,6120.0,8215.0
12-04 08:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137380352.0,568717312.0,29584027648.0,328949760.0,3257.0,2883.0
12-04 08:51:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3137380352.0,568717312.0,29584027648.0,328949760.0,3942.0,4009.0
12-04 08:51:33,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137245184.0,568717312.0,29584031744.0,329080832.0,2837.0,3180.0
12-04 08:51:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3136999424.0,568717312.0,29584035840.0,329322496.0,5645.0,6694.0
12-04 08:51:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3136983040.0,568721408.0,29584039936.0,329330688.0,2029.0,1896.0
12-04 08:51:36,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3136974848.0,568729600.0,29584039936.0,329330688.0,1829.0,1780.0
12-04 08:51:37,0.250,0.250,99.500,0.0,0.0,0.0,794624.0,0.0,58.0,0.0,3141951488.0,568844288.0,29584621568.0,323657728.0,10047.0,11453.0
12-04 08:51:38,3.172,1.503,91.903,3.172,0.0,0.250,13627392.0,0.0,456.0,0.0,3147878400.0,569167872.0,29611884544.0,290144256.0,6327879.0,104517.0
12-04 08:51:39,0.752,0.501,95.405,3.342,0.0,0.0,77824.0,0.0,2.0,0.0,3156570112.0,569167872.0,29614264320.0,279072768.0,11045965.0,206939.0
12-04 08:51:40,0.167,0.167,98.833,0.833,0.0,0.0,0.0,28672.0,0.0,2.0,3157700608.0,569171968.0,29614637056.0,277565440.0,24478.0,23254.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-peer-slave-20.csv <==
12-04 08:29:37,1.023,0.512,98.414,0.030,0.0,0.021,3674.453,1016169.988,0.470,11.778,2717450240.0,736600064.0,21983019008.0,8182005760.0,0.0,0.0
12-04 08:29:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2717814784.0,736600064.0,21983027200.0,8181633024.0,4170.0,5615.0
12-04 08:29:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717798400.0,736600064.0,21983027200.0,8181649408.0,4124.0,5510.0
12-04 08:29:40,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717925376.0,736600064.0,21983027200.0,8181522432.0,3982.0,4741.0
12-04 08:29:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717921280.0,736600064.0,21983031296.0,8181522432.0,3211.0,3636.0
12-04 08:29:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717917184.0,736600064.0,21983035392.0,8181522432.0,2831.0,3079.0
12-04 08:29:43,0.083,0.250,99.583,0.083,0.0,0.0,0.0,45056.0,0.0,4.0,2680352768.0,736608256.0,21983035392.0,8219078656.0,2936.0,3321.0
12-04 08:29:44,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680070144.0,736608256.0,21983035392.0,8219361280.0,2690.0,3857.0
12-04 08:29:45,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680061952.0,736608256.0,21983035392.0,8219369472.0,4906.0,7728.0
12-04 08:29:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2680057856.0,736608256.0,21983039488.0,8219369472.0,1975.0,2686.0
12-04 08:29:47,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680057856.0,736608256.0,21983039488.0,8219369472.0,21918.0,24356.0
12-04 08:29:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2680057856.0,736608256.0,21983039488.0,8219369472.0,2102.0,2752.0
12-04 08:29:49,0.167,0.167,99.500,0.167,0.0,0.0,0.0,49152.0,0.0,10.0,2680049664.0,736616448.0,21983039488.0,8219369472.0,2970.0,4072.0
12-04 08:29:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680041472.0,736616448.0,21983047680.0,8219369472.0,2881.0,4096.0
12-04 08:29:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2680041472.0,736616448.0,21983047680.0,8219369472.0,2035.0,2725.0
12-04 08:29:52,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2680041472.0,736616448.0,21983047680.0,8219369472.0,3013.0,4296.0
12-04 08:29:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2680041472.0,736616448.0,21983047680.0,8219369472.0,4832.0,7681.0
12-04 08:29:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680164352.0,736616448.0,21983051776.0,8219242496.0,2937.0,4088.0
12-04 08:29:55,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2680410112.0,736624640.0,21983051776.0,8218988544.0,3524.0,5214.0
12-04 08:29:56,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680410112.0,736624640.0,21983051776.0,8218988544.0,2336.0,2962.0
12-04 08:29:57,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2681315328.0,736624640.0,21983051776.0,8218083328.0,3387.0,4709.0
12-04 08:29:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2681417728.0,736624640.0,21983059968.0,8217972736.0,2275.0,2921.0
12-04 08:29:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2681417728.0,736624640.0,21983059968.0,8217972736.0,3255.0,4919.0
12-04 08:30:00,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2681417728.0,736624640.0,21983059968.0,8217972736.0,2555.0,2887.0
12-04 08:30:01,0.0,0.167,99.749,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2681409536.0,736632832.0,21983059968.0,8217972736.0,4371.0,6062.0
12-04 08:30:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2681405440.0,736632832.0,21983064064.0,8217972736.0,3999.0,5803.0
12-04 08:30:03,0.249,0.333,99.418,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2681405440.0,736632832.0,21983064064.0,8217972736.0,4879.0,6035.0
12-04 08:30:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2678972416.0,736632832.0,21983064064.0,8220405760.0,3454.0,4310.0
12-04 08:30:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2678730752.0,736632832.0,21983072256.0,8220639232.0,3654.0,4562.0
12-04 08:30:06,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2678345728.0,736632832.0,21983076352.0,8221020160.0,6315.0,7696.0
12-04 08:30:07,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2678337536.0,736641024.0,21983076352.0,8221020160.0,2729.0,2771.0
12-04 08:30:08,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2678272000.0,736641024.0,21983076352.0,8221085696.0,4188.0,5579.0
12-04 08:30:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2678272000.0,736641024.0,21983076352.0,8221085696.0,11270.0,15861.0
12-04 08:30:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2678231040.0,736641024.0,21983125504.0,8221077504.0,8362.0,9993.0
12-04 08:30:11,3.679,2.592,93.478,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2706018304.0,736641024.0,21983576064.0,8192839680.0,412046.0,398091.0
12-04 08:30:12,16.318,8.536,74.728,0.0,0.0,0.418,0.0,2191360.0,0.0,19.0,2830761984.0,736641024.0,21998268416.0,8053403648.0,2680759.0,660246.0
12-04 08:30:13,0.666,0.166,99.002,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,2833702912.0,736649216.0,21999128576.0,8049594368.0,3534.0,4412.0
12-04 08:30:14,0.584,0.584,98.832,0.0,0.0,0.0,0.0,249856.0,0.0,18.0,2833395712.0,736649216.0,21999136768.0,8049893376.0,106373.0,5049.0
12-04 08:30:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2833375232.0,736649216.0,21999583232.0,8049467392.0,3010.0,4187.0
12-04 08:30:16,0.249,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2833367040.0,736649216.0,21999583232.0,8049475584.0,2459.0,3257.0
12-04 08:30:17,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2833756160.0,736649216.0,21999583232.0,8049086464.0,20019.0,21276.0
12-04 08:30:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834132992.0,736649216.0,21999587328.0,8048705536.0,3154.0,4928.0
12-04 08:30:19,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2834120704.0,736657408.0,21999591424.0,8048705536.0,2327.0,2952.0
12-04 08:30:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2834120704.0,736657408.0,21999591424.0,8048705536.0,4776.0,5597.0
12-04 08:30:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,14512128.0,0.0,41.0,2834243584.0,736657408.0,21999595520.0,8048578560.0,3424.0,3409.0
12-04 08:30:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834202624.0,736657408.0,21999595520.0,8048619520.0,5205.0,6340.0
12-04 08:30:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834202624.0,736657408.0,21999595520.0,8048619520.0,3608.0,3467.0
12-04 08:30:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834202624.0,736657408.0,21999595520.0,8048619520.0,4474.0,5258.0
12-04 08:30:25,0.084,0.167,99.582,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2834190336.0,736665600.0,21999599616.0,8048619520.0,4462.0,5540.0
12-04 08:30:26,0.250,0.250,99.501,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2834313216.0,736665600.0,21999603712.0,8048492544.0,3982.0,4289.0
12-04 08:30:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834432000.0,736665600.0,21999603712.0,8048373760.0,4999.0,5657.0
12-04 08:30:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834558976.0,736665600.0,21999603712.0,8048246784.0,3515.0,3402.0
12-04 08:30:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2834259968.0,736665600.0,21999603712.0,8048545792.0,4711.0,5729.0
12-04 08:30:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2834173952.0,736665600.0,21999607808.0,8048627712.0,2862.0,2697.0
12-04 08:30:31,0.584,0.167,98.999,0.167,0.0,0.083,0.0,184320.0,0.0,19.0,2834165760.0,736673792.0,21999607808.0,8048627712.0,12691.0,12054.0
12-04 08:30:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834583552.0,736673792.0,21999611904.0,8048205824.0,14258.0,18664.0
12-04 08:30:33,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2834534400.0,736673792.0,21999661056.0,8048205824.0,61622.0,66617.0
12-04 08:30:34,8.431,7.095,84.140,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2834096128.0,736673792.0,22006259712.0,8042045440.0,1750152.0,943673.0
12-04 08:30:35,18.182,10.635,70.755,0.0,0.0,0.429,0.0,2195456.0,0.0,19.0,2842505216.0,736673792.0,22021529600.0,8018366464.0,3460610.0,1033441.0
12-04 08:30:36,20.374,10.357,68.761,0.0,0.0,0.509,0.0,2158592.0,0.0,19.0,2851520512.0,736677888.0,22036303872.0,7994572800.0,3069583.0,1033439.0
12-04 08:30:37,18.575,11.026,69.890,0.170,0.0,0.339,0.0,2162688.0,0.0,21.0,2856202240.0,736686080.0,22052270080.0,7973916672.0,3234185.0,1030019.0
12-04 08:30:38,19.473,9.609,70.663,0.085,0.0,0.170,0.0,2162688.0,0.0,19.0,2859708416.0,736686080.0,22068011008.0,7954669568.0,3491500.0,1028592.0
12-04 08:30:39,19.847,9.584,70.229,0.0,0.0,0.339,0.0,2150400.0,0.0,19.0,2863620096.0,736686080.0,22083592192.0,7935176704.0,2813839.0,1029103.0
12-04 08:30:40,19.459,10.237,69.966,0.085,0.0,0.254,0.0,2162688.0,0.0,19.0,2865762304.0,736686080.0,22098608128.0,7918018560.0,3007660.0,1026096.0
12-04 08:30:41,20.034,10.354,69.276,0.0,0.0,0.337,0.0,2150400.0,0.0,19.0,2866601984.0,736686080.0,22114926592.0,7900860416.0,3192471.0,1046997.0
12-04 08:30:42,18.544,11.177,69.856,0.0,0.0,0.423,0.0,2162688.0,0.0,19.0,2873208832.0,736686080.0,22129430528.0,7879749632.0,3149695.0,1030158.0
12-04 08:30:43,18.493,10.616,70.462,0.171,0.0,0.257,0.0,2166784.0,0.0,21.0,2872913920.0,736694272.0,22145146880.0,7864320000.0,3549330.0,1032543.0
12-04 08:30:44,19.610,9.847,70.204,0.0,0.0,0.340,0.0,2166784.0,0.0,21.0,2877968384.0,736694272.0,22161145856.0,7843266560.0,2693560.0,1024731.0
12-04 08:30:45,19.136,10.584,69.941,0.0,0.0,0.339,0.0,2146304.0,0.0,19.0,2881007616.0,736694272.0,22175510528.0,7825862656.0,3220228.0,1027673.0
12-04 08:30:46,19.355,10.017,70.119,0.085,0.0,0.424,0.0,2158592.0,0.0,19.0,2884288512.0,736694272.0,22193270784.0,7804821504.0,3142451.0,1021526.0
12-04 08:30:47,19.690,8.512,71.367,0.0,0.0,0.430,0.0,2158592.0,0.0,19.0,2884583424.0,736694272.0,22208303104.0,7789494272.0,3067463.0,1045205.0
12-04 08:30:48,18.127,10.653,70.790,0.0,0.0,0.430,0.0,2158592.0,0.0,20.0,2888548352.0,736694272.0,22223503360.0,7770329088.0,3555335.0,1033099.0
12-04 08:30:49,19.710,9.300,70.307,0.256,0.0,0.427,0.0,2179072.0,0.0,23.0,2891055104.0,736702464.0,22238076928.0,7753240576.0,2729700.0,1025707.0
12-04 08:30:50,18.917,9.630,71.023,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,2891603968.0,736702464.0,22253801472.0,7736967168.0,3099835.0,1028051.0
12-04 08:30:51,19.662,10.295,69.536,0.0,0.0,0.506,0.0,2154496.0,0.0,19.0,2897514496.0,736702464.0,22270267392.0,7714590720.0,3167832.0,1028107.0
12-04 08:30:52,19.882,9.604,69.924,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,2902851584.0,736702464.0,22285279232.0,7694241792.0,2994084.0,1027357.0
12-04 08:30:53,18.355,9.784,71.342,0.0,0.0,0.519,0.0,2187264.0,0.0,22.0,2904203264.0,736702464.0,22301515776.0,7676653568.0,3687740.0,1032206.0
12-04 08:30:54,19.521,9.161,70.719,0.0,0.0,0.599,0.0,2142208.0,0.0,19.0,2906177536.0,736702464.0,22316146688.0,7660048384.0,2760156.0,1024068.0
12-04 08:30:55,19.556,9.394,70.623,0.171,0.0,0.256,0.0,2179072.0,0.0,22.0,2909962240.0,736710656.0,22332063744.0,7640338432.0,3213536.0,1027530.0
12-04 08:30:56,18.637,10.009,67.645,3.365,0.0,0.345,0.0,108081152.0,0.0,214.0,2913779712.0,736710656.0,22347554816.0,7621029888.0,3073431.0,1025958.0
12-04 08:30:57,19.015,9.421,60.674,10.372,0.0,0.519,0.0,211783680.0,0.0,360.0,2915848192.0,736710656.0,22363590656.0,7602925568.0,3122134.0,1030678.0
12-04 08:30:58,18.991,9.752,70.744,0.0,0.0,0.513,0.0,2142208.0,0.0,19.0,2919063552.0,736710656.0,22380089344.0,7583211520.0,3602755.0,1051903.0
12-04 08:30:59,19.983,9.992,69.687,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,2924933120.0,736710656.0,22394683392.0,7562747904.0,2686872.0,1022047.0
12-04 08:31:00,18.782,9.949,70.755,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,2928033792.0,736710656.0,22410850304.0,7543480320.0,3105036.0,1027493.0
12-04 08:31:01,20.320,9.696,69.309,0.169,0.0,0.506,0.0,2162688.0,0.0,21.0,2933080064.0,736718848.0,22425604096.0,7523672064.0,3023558.0,1027296.0
12-04 08:31:02,19.845,9.192,70.790,0.0,0.0,0.172,0.0,2166784.0,0.0,20.0,2937810944.0,736718848.0,22440603648.0,7503941632.0,3224965.0,1027644.0
12-04 08:31:03,19.849,9.840,69.975,0.084,0.0,0.252,0.0,2150400.0,0.0,19.0,2941464576.0,736718848.0,22456745984.0,7484145664.0,3482760.0,1032807.0
12-04 08:31:04,20.591,10.802,67.932,0.0,0.0,0.675,0.0,2158592.0,0.0,21.0,2946371584.0,736718848.0,22471806976.0,7464177664.0,2753817.0,1026764.0
12-04 08:31:05,19.300,9.821,70.453,0.0,0.0,0.427,0.0,2154496.0,0.0,19.0,2946424832.0,736718848.0,22489169920.0,7446761472.0,3189955.0,1030187.0
12-04 08:31:06,19.158,9.880,70.533,0.086,0.0,0.344,0.0,2154496.0,0.0,19.0,2947198976.0,736718848.0,22503288832.0,7431868416.0,3066781.0,1030673.0
12-04 08:31:07,19.218,10.459,69.728,0.085,0.0,0.510,0.0,2162688.0,0.0,21.0,2948501504.0,736727040.0,22519566336.0,7414280192.0,3219431.0,1027161.0
12-04 08:31:08,18.814,10.932,69.831,0.085,0.0,0.339,0.0,2154496.0,0.0,20.0,2949890048.0,736727040.0,22533492736.0,7398965248.0,3016300.0,1025482.0
12-04 08:31:09,18.750,10.188,70.634,0.086,0.0,0.342,0.0,2158592.0,0.0,19.0,2951782400.0,736727040.0,22550409216.0,7380156416.0,3283474.0,1030706.0
12-04 08:31:10,19.741,8.966,70.948,0.0,0.0,0.345,0.0,2150400.0,0.0,19.0,2953728000.0,736731136.0,22565261312.0,7363354624.0,3092698.0,1078302.0
12-04 08:31:11,18.359,10.491,70.474,0.085,0.0,0.592,0.0,2150400.0,0.0,19.0,2954407936.0,736735232.0,22580539392.0,7347392512.0,3088863.0,1032674.0
12-04 08:31:12,20.221,9.346,70.008,0.0,0.0,0.425,0.0,2154496.0,0.0,19.0,2956566528.0,736735232.0,22597238784.0,7328534528.0,3150081.0,1035957.0
12-04 08:31:13,20.186,9.966,69.426,0.084,0.0,0.338,0.0,2162688.0,0.0,21.0,2958540800.0,736743424.0,22612414464.0,7311376384.0,3535467.0,1032198.0
12-04 08:31:14,18.995,10.392,70.102,0.085,0.0,0.426,0.0,2158592.0,0.0,19.0,2960220160.0,736747520.0,22627606528.0,7294500864.0,2383020.0,1023531.0
12-04 08:31:15,19.072,9.536,70.790,0.0,0.0,0.601,0.0,2150400.0,0.0,19.0,2961764352.0,736747520.0,22642860032.0,7277703168.0,3001601.0,1023881.0
12-04 08:31:16,18.983,10.847,69.746,0.0,0.0,0.424,0.0,2150400.0,0.0,19.0,2961096704.0,736747520.0,22659923968.0,7261306880.0,3633377.0,1035799.0
12-04 08:31:17,19.158,9.708,70.704,0.086,0.0,0.344,0.0,2146304.0,0.0,19.0,2962124800.0,736747520.0,22675038208.0,7245164544.0,3026113.0,1041166.0
12-04 08:31:18,18.143,10.576,70.937,0.0,0.0,0.344,0.0,2154496.0,0.0,19.0,2962501632.0,736747520.0,22690631680.0,7229194240.0,3633691.0,1038110.0
12-04 08:31:19,20.493,9.014,70.068,0.085,0.0,0.340,0.0,2174976.0,0.0,23.0,2963308544.0,736759808.0,22705532928.0,7213473792.0,2699268.0,1023309.0
12-04 08:31:20,19.506,9.540,70.443,0.085,0.0,0.426,0.0,2150400.0,0.0,19.0,2964885504.0,736759808.0,22721368064.0,7196061696.0,3158023.0,1027454.0
12-04 08:31:21,20.359,8.811,70.402,0.0,0.0,0.428,0.0,2150400.0,0.0,19.0,2966642688.0,736759808.0,22736826368.0,7178846208.0,3061871.0,1034510.0
12-04 08:31:22,19.506,9.966,70.187,0.0,0.0,0.341,0.0,2154496.0,0.0,19.0,2966339584.0,736759808.0,22753337344.0,7162638336.0,3203606.0,1027927.0
12-04 08:31:23,19.158,9.536,70.790,0.086,0.0,0.430,0.0,2150400.0,0.0,19.0,2967924736.0,736759808.0,22767915008.0,7146475520.0,3480870.0,1029391.0
12-04 08:31:24,19.502,9.450,70.704,0.0,0.0,0.344,0.0,2170880.0,0.0,19.0,2968129536.0,736759808.0,22783291392.0,7130894336.0,1281766.0,1010506.0
12-04 08:31:25,18.942,10.410,70.051,0.171,0.0,0.427,0.0,2174976.0,0.0,22.0,2975666176.0,736768000.0,22799523840.0,7107117056.0,4502149.0,1039654.0
12-04 08:31:26,20.168,10.084,69.076,0.084,0.0,0.588,0.0,2154496.0,0.0,19.0,2978500608.0,736768000.0,22814658560.0,7089147904.0,1748813.0,1017193.0
12-04 08:31:27,19.949,9.762,68.591,1.104,0.0,0.594,0.0,52662272.0,0.0,106.0,2978439168.0,736768000.0,22830931968.0,7072935936.0,4474812.0,1046803.0
12-04 08:31:28,18.096,9.863,62.350,9.520,0.0,0.172,0.0,267464704.0,0.0,413.0,2978566144.0,736768000.0,22843703296.0,7060037632.0,1632982.0,937247.0
12-04 08:31:29,20.240,9.777,65.009,4.631,0.0,0.343,0.0,111206400.0,0.0,220.0,2981535744.0,736768000.0,22860455936.0,7040315392.0,4736735.0,1121682.0
12-04 08:31:30,18.585,10.997,69.991,0.0,0.0,0.426,0.0,2146304.0,0.0,20.0,2982199296.0,736768000.0,22877413376.0,7022694400.0,2981692.0,1026603.0
12-04 08:31:31,19.349,9.247,70.719,0.171,0.0,0.514,0.0,2174976.0,0.0,21.0,2982367232.0,736776192.0,22891950080.0,7007981568.0,1803783.0,1017145.0
12-04 08:31:32,20.704,9.536,69.244,0.0,0.0,0.515,0.0,2146304.0,0.0,19.0,2983063552.0,736776192.0,22907670528.0,6991564800.0,4625656.0,1042988.0
12-04 08:31:33,18.949,9.388,71.059,0.086,0.0,0.517,0.0,5349376.0,0.0,29.0,2990211072.0,736776192.0,22922420224.0,6969667584.0,2638213.0,1007238.0
12-04 08:31:34,10.235,3.775,85.906,0.084,0.0,0.0,0.0,2191360.0,0.0,20.0,2990051328.0,736780288.0,22932340736.0,6959902720.0,1151025.0,90840.0
12-04 08:31:35,0.419,0.335,99.246,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2990161920.0,736780288.0,22932865024.0,6959267840.0,59613.0,6701.0
12-04 08:31:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2989924352.0,736780288.0,22933102592.0,6959267840.0,6956.0,8149.0
12-04 08:31:37,0.167,0.418,99.332,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2990305280.0,736788480.0,22933102592.0,6958878720.0,4949.0,6794.0
12-04 08:31:38,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2990292992.0,736788480.0,22933106688.0,6958886912.0,3576.0,4357.0
12-04 08:31:39,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2990419968.0,736788480.0,22933106688.0,6958759936.0,3168.0,3377.0
12-04 08:31:40,0.334,0.334,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2990415872.0,736788480.0,22933110784.0,6958759936.0,3536.0,4369.0
12-04 08:31:41,5.259,3.138,91.518,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2989957120.0,736788480.0,22936236032.0,6956093440.0,539348.0,535698.0
12-04 08:31:42,21.947,11.614,66.012,0.0,0.0,0.427,0.0,2158592.0,0.0,20.0,2992898048.0,736788480.0,22953136128.0,6936252416.0,3356430.0,1255319.0
12-04 08:31:43,22.137,11.368,65.897,0.171,0.0,0.427,0.0,2166784.0,0.0,23.0,2995515392.0,736796672.0,22970449920.0,6916313088.0,4959777.0,1276929.0
12-04 08:31:44,26.900,13.237,59.095,0.256,0.0,0.512,0.0,17592320.0,0.0,56.0,2967277568.0,736800768.0,23001317376.0,6913679360.0,3744938.0,1235781.0
12-04 08:31:45,27.586,12.759,58.966,0.259,0.0,0.431,0.0,21540864.0,0.0,66.0,2969034752.0,736800768.0,23007305728.0,6905933824.0,3391346.0,1276623.0
12-04 08:31:46,24.263,12.565,62.652,0.087,0.0,0.433,0.0,4300800.0,0.0,38.0,2969710592.0,736800768.0,23029997568.0,6882566144.0,3529892.0,1345435.0
12-04 08:31:47,21.379,11.810,66.466,0.086,0.0,0.259,0.0,5603328.0,0.0,29.0,2971521024.0,736800768.0,23045963776.0,6864789504.0,5094777.0,1298131.0
12-04 08:31:48,30.849,12.825,54.939,0.780,0.0,0.607,0.0,60633088.0,0.0,128.0,2975076352.0,736800768.0,23122063360.0,6785134592.0,3629022.0,1233365.0
12-04 08:31:49,27.547,13.212,58.377,0.259,0.0,0.604,0.0,11231232.0,0.0,47.0,2973663232.0,736808960.0,23085928448.0,6822674432.0,3384196.0,1270575.0
12-04 08:31:50,24.678,11.694,63.285,0.0,0.0,0.344,0.0,4321280.0,0.0,39.0,2976165888.0,736808960.0,23105970176.0,6800130048.0,3535101.0,1350276.0
12-04 08:31:51,21.422,11.225,66.581,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,2975719424.0,736808960.0,23124905984.0,6781640704.0,5001199.0,1272645.0
12-04 08:31:52,26.374,12.849,60.270,0.085,0.0,0.423,0.0,2154496.0,0.0,19.0,2976481280.0,736808960.0,23143714816.0,6762070016.0,3720739.0,1249713.0
12-04 08:31:53,26.609,11.739,60.957,0.0,0.0,0.696,0.0,2158592.0,0.0,19.0,2975887360.0,736808960.0,23163510784.0,6742867968.0,3359612.0,1257429.0
12-04 08:31:54,24.357,12.007,62.950,0.086,0.0,0.600,0.0,4321280.0,0.0,40.0,2978480128.0,736808960.0,23182839808.0,6720946176.0,3537760.0,1348274.0
12-04 08:31:55,22.270,10.748,66.466,0.172,0.0,0.344,0.0,2179072.0,0.0,22.0,2983731200.0,736817152.0,23201185792.0,6697340928.0,3359052.0,1257525.0
12-04 08:31:56,25.065,12.059,62.274,0.0,0.0,0.603,0.0,2158592.0,0.0,19.0,2985861120.0,736817152.0,23220629504.0,6675767296.0,5353774.0,1262349.0
12-04 08:31:57,26.827,12.299,60.250,0.0,0.0,0.624,0.0,2154496.0,0.0,19.0,2985664512.0,736817152.0,23241601024.0,6654992384.0,3352721.0,1245406.0
12-04 08:31:58,22.415,11.990,64.726,0.174,0.0,0.695,0.0,4321280.0,0.0,39.0,2988572672.0,736825344.0,23261765632.0,6631911424.0,3547315.0,1354705.0
12-04 08:31:59,21.238,11.006,60.877,6.277,0.0,0.602,0.0,228827136.0,0.0,364.0,2989101056.0,736825344.0,23277506560.0,6615642112.0,3223694.0,1190725.0
12-04 08:32:00,20.734,10.495,61.775,6.485,0.0,0.512,0.0,155529216.0,0.0,294.0,2991591424.0,736825344.0,23292260352.0,6598397952.0,5293040.0,1224457.0
12-04 08:32:01,31.917,14.484,53.079,0.087,0.0,0.434,0.0,4317184.0,0.0,40.0,2993246208.0,736833536.0,23318630400.0,6570364928.0,3572714.0,1372516.0
12-04 08:32:02,25.151,12.187,61.884,0.086,0.0,0.691,0.0,4259840.0,0.0,35.0,2994810880.0,736833536.0,23338795008.0,6548635648.0,3390346.0,1271360.0
12-04 08:32:03,22.513,11.257,65.707,0.087,0.0,0.436,0.0,2199552.0,0.0,22.0,2994769920.0,736833536.0,23357169664.0,6530301952.0,5196915.0,1351690.0
12-04 08:32:04,25.587,12.097,61.532,0.0,0.0,0.783,0.0,2158592.0,0.0,19.0,2995666944.0,736833536.0,23377129472.0,6509445120.0,3661023.0,1243933.0
12-04 08:32:05,25.550,14.298,59.475,0.085,0.0,0.592,0.0,2191360.0,0.0,23.0,2998853632.0,736833536.0,23395946496.0,6487441408.0,3378555.0,1266045.0
12-04 08:32:06,24.211,12.276,62.830,0.0,0.0,0.682,0.0,4300800.0,0.0,39.0,2999218176.0,736833536.0,23416692736.0,6466330624.0,3532244.0,1351027.0
12-04 08:32:07,22.354,11.516,65.538,0.169,0.0,0.423,0.0,2166784.0,0.0,21.0,2999255040.0,736841728.0,23435685888.0,6447292416.0,4951694.0,1279272.0
12-04 08:32:08,26.661,12.777,60.307,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2999640064.0,736841728.0,23453945856.0,6428647424.0,3768587.0,1238656.0
12-04 08:32:09,25.990,13.167,60.413,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,3001552896.0,736841728.0,23474270208.0,6406410240.0,3372610.0,1265136.0
12-04 08:32:10,25.321,11.377,62.532,0.086,0.0,0.684,0.0,4308992.0,0.0,38.0,3003240448.0,736841728.0,23495393280.0,6383599616.0,3537454.0,1353356.0
12-04 08:32:11,22.754,9.923,66.980,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,3003834368.0,736841728.0,23512641536.0,6365757440.0,5075819.0,1277998.0
12-04 08:32:12,26.098,12.575,60.465,0.086,0.0,0.775,0.0,2150400.0,0.0,19.0,3004448768.0,736841728.0,23531520000.0,6346264576.0,3619884.0,1226472.0
12-04 08:32:13,25.818,13.339,60.413,0.086,0.0,0.344,0.0,2187264.0,0.0,21.0,3003740160.0,736849920.0,23552028672.0,6326456320.0,3380449.0,1268040.0
12-04 08:32:14,24.746,12.797,61.695,0.085,0.0,0.678,0.0,4313088.0,0.0,40.0,3005251584.0,736849920.0,23573389312.0,6303584256.0,3540328.0,1356651.0
12-04 08:32:15,22.600,11.215,65.675,0.0,0.0,0.510,0.0,2158592.0,0.0,20.0,3006644224.0,736849920.0,23591223296.0,6284357632.0,5064686.0,1277945.0
12-04 08:32:16,25.894,12.206,61.378,0.087,0.0,0.436,0.0,2150400.0,0.0,19.0,3008942080.0,736849920.0,23609815040.0,6263468032.0,3644628.0,1236646.0
12-04 08:32:17,25.127,13.113,61.168,0.0,0.0,0.592,0.0,2150400.0,0.0,19.0,3010277376.0,736849920.0,23628877824.0,6243069952.0,3363647.0,1267671.0
12-04 08:32:18,25.087,12.716,61.851,0.087,0.0,0.260,0.0,4317184.0,0.0,40.0,3010134016.0,736849920.0,23651655680.0,6220435456.0,3559789.0,1364288.0
12-04 08:32:19,21.953,10.631,66.984,0.086,0.0,0.346,0.0,2170880.0,0.0,21.0,3010588672.0,736858112.0,23667621888.0,6204006400.0,4232394.0,1266923.0
12-04 08:32:20,26.135,13.196,60.069,0.086,0.0,0.514,0.0,2170880.0,0.0,21.0,3011817472.0,736858112.0,23688011776.0,6182387712.0,4452070.0,1234842.0
12-04 08:32:21,26.375,12.715,60.395,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,3013357568.0,736858112.0,23708598272.0,6160261120.0,3407892.0,1283401.0
12-04 08:32:22,23.714,11.421,64.255,0.0,0.0,0.610,0.0,4313088.0,0.0,38.0,3012538368.0,736858112.0,23728877568.0,6140801024.0,3532357.0,1348287.0
12-04 08:32:23,21.596,10.928,66.869,0.087,0.0,0.520,0.0,2158592.0,0.0,19.0,3013472256.0,736858112.0,23744983040.0,6123761664.0,4876801.0,1272913.0
12-04 08:32:24,25.130,13.558,60.794,0.0,0.0,0.518,0.0,2150400.0,0.0,19.0,3014557696.0,736858112.0,23765823488.0,6101835776.0,3833257.0,1238145.0
12-04 08:32:25,25.175,12.193,61.842,0.088,0.0,0.702,0.0,2166784.0,0.0,21.0,3015102464.0,736866304.0,23786352640.0,6080753664.0,3334377.0,1242464.0
12-04 08:32:26,27.064,11.830,60.596,0.085,0.0,0.426,0.0,4308992.0,0.0,39.0,3016024064.0,736866304.0,23806320640.0,6059864064.0,3564347.0,1363890.0
12-04 08:32:27,22.080,11.338,66.070,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,3015258112.0,736866304.0,23824904192.0,6042046464.0,3371700.0,1270323.0
12-04 08:32:28,25.801,12.554,61.299,0.0,0.0,0.346,0.0,2150400.0,0.0,19.0,3016392704.0,736866304.0,23844491264.0,6021324800.0,5360050.0,1254745.0
12-04 08:32:29,25.470,12.137,61.709,0.085,0.0,0.598,0.0,2170880.0,0.0,21.0,3017523200.0,736866304.0,23862980608.0,6001704960.0,3361779.0,1257820.0
12-04 08:32:30,24.676,12.166,58.930,3.451,0.0,0.777,0.0,187621376.0,0.0,318.0,3018579968.0,736866304.0,23882375168.0,5981253632.0,3384045.0,1267189.0
12-04 08:32:31,10.922,7.338,68.942,12.287,0.0,0.512,0.0,263237632.0,0.0,423.0,3017863168.0,736874496.0,23891075072.0,5973262336.0,3222223.0,1191588.0
12-04 08:32:32,24.320,11.589,60.755,2.985,0.0,0.351,0.0,90161152.0,0.0,196.0,3019595776.0,736874496.0,23910916096.0,5951688704.0,5512443.0,1341727.0
12-04 08:32:33,31.857,15.928,51.618,0.0,0.0,0.596,0.0,4333568.0,0.0,41.0,3021631488.0,736874496.0,23936077824.0,5924491264.0,3512991.0,1336683.0
12-04 08:32:34,31.234,15.745,52.681,0.0,0.0,0.340,0.0,4182016.0,0.0,33.0,3021373440.0,736874496.0,23962255360.0,5898571776.0,3377352.0,1257811.0
12-04 08:32:35,21.516,10.627,66.986,0.0,0.0,0.871,0.0,2273280.0,0.0,25.0,3023060992.0,736874496.0,23978811392.0,5880328192.0,3507706.0,1337151.0
12-04 08:32:36,26.661,13.288,59.378,0.084,0.0,0.589,0.0,2150400.0,0.0,19.0,3022528512.0,736874496.0,23999778816.0,5859893248.0,5350683.0,1259147.0
12-04 08:32:37,26.425,12.781,60.104,0.259,0.0,0.432,0.0,2174976.0,0.0,21.0,3024338944.0,736882688.0,24018575360.0,5839278080.0,3336706.0,1242077.0
12-04 08:32:38,24.132,11.719,63.715,0.087,0.0,0.347,0.0,4300800.0,0.0,38.0,3023769600.0,736882688.0,24040718336.0,5817704448.0,3579985.0,1373440.0
12-04 08:32:39,22.432,10.959,66.182,0.0,0.0,0.428,0.0,2154496.0,0.0,19.0,3024830464.0,736882688.0,24057249792.0,5800112128.0,4864165.0,1273831.0
12-04 08:32:40,25.338,14.020,59.882,0.084,0.0,0.676,0.0,2150400.0,0.0,19.0,3023802368.0,736882688.0,24076808192.0,5781581824.0,3881685.0,1266621.0
12-04 08:32:41,22.528,10.920,66.122,0.086,0.0,0.344,0.0,4308992.0,0.0,38.0,3023269888.0,736882688.0,24098328576.0,5760593920.0,3036220.0,863718.0
12-04 08:32:42,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3024793600.0,736882688.0,24098455552.0,5758943232.0,4768.0,6007.0
12-04 08:32:43,0.419,0.168,99.329,0.084,0.0,0.0,0.0,212992.0,0.0,20.0,3024912384.0,736890880.0,24098455552.0,5758816256.0,59544.0,6260.0
12-04 08:32:44,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3024199680.0,736890880.0,24098697216.0,5759287296.0,3073.0,4338.0
12-04 08:32:45,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3025637376.0,736890880.0,24098697216.0,5757849600.0,3464.0,5241.0
12-04 08:32:46,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3025432576.0,736890880.0,24098701312.0,5758050304.0,3504.0,5156.0
12-04 08:32:47,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3025432576.0,736890880.0,24098701312.0,5758050304.0,20169.0,21351.0
12-04 08:32:48,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3025432576.0,736890880.0,24098701312.0,5758050304.0,2276.0,2984.0
12-04 08:32:49,14.007,8.829,76.486,0.170,0.0,0.509,0.0,45056.0,0.0,8.0,3026112512.0,736899072.0,24108093440.0,5747970048.0,3206192.0,1205113.0
12-04 08:32:50,29.575,15.351,54.467,0.0,0.0,0.607,0.0,2150400.0,0.0,19.0,3027705856.0,736899072.0,24129388544.0,5725081600.0,3521021.0,1445432.0
12-04 08:32:51,27.778,15.191,56.076,0.174,0.0,0.781,0.0,7774208.0,0.0,46.0,3030921216.0,736899072.0,24153763840.0,5697490944.0,5864023.0,1633554.0
12-04 08:32:52,35.928,14.970,47.562,0.684,0.0,0.855,0.0,60616704.0,0.0,126.0,3033313280.0,736903168.0,24234508288.0,5614350336.0,3479405.0,1420393.0
12-04 08:32:53,30.635,14.970,53.699,0.174,0.0,0.522,0.0,16859136.0,0.0,69.0,3032858624.0,736903168.0,24200212480.0,5649100800.0,5888664.0,1647859.0
12-04 08:32:54,31.255,14.944,53.032,0.085,0.0,0.683,0.0,2150400.0,0.0,19.0,3034103808.0,736903168.0,24221888512.0,5626179584.0,3425941.0,1395893.0
12-04 08:32:55,29.534,15.717,53.972,0.173,0.0,0.604,0.0,4304896.0,0.0,40.0,3043131392.0,736911360.0,24246009856.0,5593022464.0,5934246.0,1664490.0
12-04 08:32:56,30.274,15.266,53.859,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,3042791424.0,736911360.0,24268546048.0,5570826240.0,3512894.0,1436791.0
12-04 08:32:57,29.145,15.726,54.274,0.085,0.0,0.769,0.0,4304896.0,0.0,38.0,3044159488.0,736911360.0,24292139008.0,5545865216.0,5893373.0,1642529.0
12-04 08:32:58,31.049,14.831,53.252,0.0,0.0,0.867,0.0,2150400.0,0.0,19.0,3045130240.0,736911360.0,24315793408.0,5521240064.0,3441822.0,1400445.0
12-04 08:32:59,29.751,14.359,55.116,0.086,0.0,0.688,0.0,4313088.0,0.0,38.0,3045220352.0,736911360.0,24340000768.0,5496942592.0,5898930.0,1648383.0
12-04 08:33:00,29.974,15.073,54.264,0.0,0.0,0.689,0.0,2150400.0,0.0,19.0,3046666240.0,736911360.0,24361684992.0,5473812480.0,3546133.0,1451177.0
12-04 08:33:01,28.547,14.274,56.325,0.171,0.0,0.684,0.0,4321280.0,0.0,40.0,3047059456.0,736919552.0,24385634304.0,5449461760.0,5077563.0,1623501.0
12-04 08:33:02,23.401,11.656,58.019,6.135,0.0,0.789,0.0,243601408.0,0.0,391.0,3047673856.0,736919552.0,24402374656.0,5432107008.0,4222103.0,1418393.0
12-04 08:33:03,17.324,9.863,64.151,8.062,0.0,0.600,0.0,209682432.0,0.0,375.0,3046924288.0,736919552.0,24418029568.0,5417201664.0,4125506.0,1452556.0
12-04 08:33:04,31.406,15.617,52.028,0.086,0.0,0.863,0.0,4198400.0,0.0,33.0,3047776256.0,736919552.0,24442171392.0,5392207872.0,5100263.0,1535762.0
12-04 08:33:05,33.785,14.733,50.804,0.0,0.0,0.677,0.0,2260992.0,0.0,25.0,3050045440.0,736919552.0,24465092608.0,5367017472.0,5654347.0,1520881.0
12-04 08:33:06,31.343,15.013,53.029,0.088,0.0,0.527,0.0,4337664.0,0.0,41.0,3050008576.0,736919552.0,24491335680.0,5340811264.0,3819646.0,1606346.0
12-04 08:33:07,31.880,15.470,52.051,0.171,0.0,0.427,0.0,2179072.0,0.0,22.0,3050225664.0,736927744.0,24513937408.0,5317984256.0,3672938.0,1496471.0
12-04 08:33:08,32.841,14.596,51.694,0.087,0.0,0.782,0.0,4313088.0,0.0,39.0,3051372544.0,736927744.0,24539107328.0,5291667456.0,5611128.0,1527695.0
12-04 08:33:09,32.542,15.593,51.017,0.0,0.0,0.847,0.0,6590464.0,0.0,47.0,3052167168.0,736927744.0,24563785728.0,5266194432.0,3840074.0,1618795.0
12-04 08:33:10,33.949,15.567,49.164,0.528,0.0,0.792,0.0,36970496.0,0.0,88.0,3052179456.0,736927744.0,24586539008.0,5243428864.0,5525650.0,1451121.0
12-04 08:33:11,31.373,16.965,50.980,0.085,0.0,0.597,0.0,4325376.0,0.0,38.0,3054243840.0,736927744.0,24610791424.0,5217112064.0,3774687.0,1577762.0
12-04 08:33:12,30.863,15.955,52.310,0.0,0.0,0.872,0.0,4300800.0,0.0,38.0,3052867584.0,736927744.0,24637362176.0,5191917568.0,5839078.0,1626513.0
12-04 08:33:13,31.070,15.840,52.306,0.087,0.0,0.696,0.0,2166784.0,0.0,21.0,3054657536.0,736935936.0,24661852160.0,5165629440.0,5561178.0,1470094.0
12-04 08:33:14,31.917,15.004,52.385,0.0,0.0,0.694,0.0,4300800.0,0.0,38.0,3054243840.0,736935936.0,24685838336.0,5142056960.0,3763825.0,1576803.0
12-04 08:33:15,32.066,14.175,52.723,0.173,0.0,0.864,0.0,4308992.0,0.0,38.0,3057455104.0,736935936.0,24711794688.0,5112889344.0,3813650.0,1599035.0
12-04 08:33:16,32.601,15.203,51.605,0.0,0.0,0.591,0.0,2146304.0,0.0,19.0,3057737728.0,736935936.0,24733691904.0,5090709504.0,5506068.0,1442145.0
12-04 08:33:17,28.450,15.665,55.377,0.0,0.0,0.508,0.0,4083712.0,0.0,27.0,3058720768.0,736935936.0,24758185984.0,5065232384.0,4791415.0,1579655.0
12-04 08:33:18,30.397,13.731,55.268,0.0,0.0,0.604,0.0,2375680.0,0.0,31.0,3059183616.0,736935936.0,24780136448.0,5042819072.0,4548621.0,1478533.0
12-04 08:33:19,29.991,15.173,53.860,0.266,0.0,0.710,0.0,4317184.0,0.0,40.0,3061223424.0,736944128.0,24803700736.0,5017206784.0,5902473.0,1637663.0
12-04 08:33:20,32.007,14.446,52.855,0.087,0.0,0.606,0.0,2154496.0,0.0,19.0,3062001664.0,736944128.0,24826859520.0,4993269760.0,3551004.0,1469112.0
12-04 08:33:21,31.512,14.261,53.629,0.0,0.0,0.598,0.0,4304896.0,0.0,38.0,3061387264.0,736944128.0,24852516864.0,4968226816.0,5812440.0,1604642.0
12-04 08:33:22,32.177,13.617,53.426,0.087,0.0,0.694,0.0,2154496.0,0.0,19.0,3063324672.0,736944128.0,24875061248.0,4943745024.0,3552046.0,1464991.0
12-04 08:33:23,29.260,14.372,55.422,0.086,0.0,0.861,0.0,4325376.0,0.0,40.0,3062661120.0,736944128.0,24898097152.0,4921372672.0,5814887.0,1602863.0
12-04 08:33:24,31.695,15.593,51.864,0.0,0.0,0.847,0.0,2150400.0,0.0,19.0,3062816768.0,736944128.0,24922124288.0,4897189888.0,3500261.0,1436371.0
12-04 08:33:25,27.759,15.365,55.942,0.170,0.0,0.764,0.0,4317184.0,0.0,40.0,3065102336.0,736952320.0,24945324032.0,4871696384.0,5879392.0,1637922.0
12-04 08:33:26,31.223,14.029,53.978,0.0,0.0,0.770,0.0,2158592.0,0.0,19.0,3065094144.0,736952320.0,24966537216.0,4850491392.0,3464557.0,1415251.0
12-04 08:33:27,29.043,14.696,55.652,0.087,0.0,0.522,0.0,4304896.0,0.0,38.0,3066314752.0,736952320.0,24990449664.0,4825358336.0,5919814.0,1663111.0
12-04 08:33:28,30.172,14.397,54.569,0.086,0.0,0.776,0.0,2146304.0,0.0,19.0,3067543552.0,736952320.0,25013485568.0,4801093632.0,3489305.0,1425281.0
12-04 08:33:29,30.961,15.352,53.087,0.0,0.0,0.600,0.0,4358144.0,0.0,44.0,3067871232.0,736952320.0,25038131200.0,4776120320.0,5842517.0,1616489.0
12-04 08:33:30,29.939,14.838,54.609,0.0,0.0,0.615,0.0,2150400.0,0.0,20.0,3066826752.0,736952320.0,25061265408.0,4754030592.0,3467173.0,1409410.0
12-04 08:33:31,30.256,14.957,54.188,0.171,0.0,0.427,0.0,4317184.0,0.0,40.0,3068006400.0,736960512.0,25084502016.0,4729606144.0,5902503.0,1640426.0
12-04 08:33:32,32.493,13.467,53.519,0.0,0.0,0.521,0.0,2170880.0,0.0,19.0,3068596224.0,736964608.0,25108484096.0,4705030144.0,3491410.0,1416848.0
12-04 08:33:33,26.973,14.050,55.594,2.689,0.0,0.694,0.0,126177280.0,0.0,224.0,3068739584.0,736964608.0,25130192896.0,4683177984.0,5756310.0,1579999.0
12-04 08:33:34,13.190,8.276,66.724,11.207,0.0,0.603,0.0,268435456.0,0.0,446.0,3071156224.0,736964608.0,25139146752.0,4671807488.0,2490077.0,1401222.0
12-04 08:33:35,14.225,8.569,68.295,8.312,0.0,0.600,0.0,257298432.0,0.0,449.0,3072180224.0,736964608.0,25151336448.0,4658593792.0,4533662.0,1476433.0
12-04 08:33:36,32.905,15.510,50.814,0.0,0.0,0.771,0.0,2162688.0,0.0,20.0,3072901120.0,736964608.0,25174188032.0,4635021312.0,5533472.0,1453246.0
12-04 08:33:37,31.475,15.952,51.973,0.172,0.0,0.429,0.0,4313088.0,0.0,40.0,3074625536.0,736976896.0,25200541696.0,4606930944.0,4816227.0,1611004.0
12-04 08:33:38,31.909,15.344,52.049,0.0,0.0,0.697,0.0,2162688.0,0.0,19.0,3073855488.0,736976896.0,25223483392.0,4584759296.0,4660404.0,1517969.0
12-04 08:33:39,32.393,15.897,50.940,0.085,0.0,0.684,0.0,4317184.0,0.0,40.0,3076501504.0,736976896.0,25248477184.0,4557119488.0,5661462.0,1525862.0
12-04 08:33:40,31.651,16.253,51.155,0.086,0.0,0.855,0.0,7811072.0,0.0,50.0,3075579904.0,736976896.0,25275252736.0,4531265536.0,3807623.0,1595492.0
12-04 08:33:41,36.475,14.834,47.033,0.698,0.0,0.960,0.0,60661760.0,0.0,126.0,3076853760.0,736976896.0,25355685888.0,4449558528.0,3458413.0,1418357.0
12-04 08:33:42,33.704,15.398,49.701,0.257,0.0,0.941,0.0,20377600.0,0.0,73.0,3076214784.0,736976896.0,25321693184.0,4484190208.0,5900954.0,1648656.0
12-04 08:33:43,32.164,15.141,51.754,0.171,0.0,0.770,0.0,4341760.0,0.0,41.0,3077566464.0,736985088.0,25346777088.0,4457746432.0,3795392.0,1593371.0
12-04 08:33:44,32.868,14.734,51.700,0.087,0.0,0.610,0.0,2154496.0,0.0,19.0,3077689344.0,736985088.0,25370337280.0,4434063360.0,5492352.0,1433763.0
12-04 08:33:45,32.130,13.644,53.345,0.176,0.0,0.704,0.0,4321280.0,0.0,39.0,3079454720.0,736985088.0,25395781632.0,4406853632.0,3810494.0,1598383.0
12-04 08:33:46,32.660,15.909,50.673,0.0,0.0,0.758,0.0,4317184.0,0.0,38.0,3079389184.0,736985088.0,25421455360.0,4381245440.0,5693494.0,1546378.0
12-04 08:33:47,32.614,15.444,51.510,0.0,0.0,0.431,0.0,2162688.0,0.0,19.0,3080462336.0,736985088.0,25444282368.0,4357345280.0,3637892.0,1517704.0
12-04 08:33:48,31.152,15.620,52.443,0.087,0.0,0.698,0.0,4304896.0,0.0,38.0,3080486912.0,736985088.0,25470988288.0,4330614784.0,5822779.0,1610975.0
12-04 08:33:49,29.538,12.500,57.705,0.171,0.0,0.086,0.0,6492160.0,0.0,59.0,3080847360.0,736993280.0,25495810048.0,4305424384.0,2772724.0,515232.0
12-04 08:33:50,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3082317824.0,736993280.0,25497006080.0,4302757888.0,2402.0,2646.0
12-04 08:33:51,0.417,0.333,99.250,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,3082223616.0,736993280.0,25497227264.0,4302630912.0,57093.0,5495.0
12-04 08:33:52,0.333,0.500,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3082465280.0,736993280.0,25497239552.0,4302376960.0,3998.0,6258.0
12-04 08:33:53,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3082461184.0,736993280.0,25497243648.0,4302376960.0,1731.0,2042.0
12-04 08:33:54,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3082158080.0,736993280.0,25497247744.0,4302675968.0,2950.0,4145.0
12-04 08:33:55,0.251,0.251,99.414,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3082067968.0,737001472.0,25497247744.0,4302757888.0,4532.0,7213.0
12-04 08:33:56,2.598,1.928,95.306,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3082063872.0,737001472.0,25497251840.0,4302757888.0,238746.0,239101.0
12-04 08:33:57,23.294,12.457,63.823,0.0,0.0,0.427,0.0,0.0,0.0,0.0,3080519680.0,737001472.0,25513242624.0,4288311296.0,3370932.0,1421124.0
12-04 08:33:58,28.758,14.770,55.517,0.0,0.0,0.956,0.0,4321280.0,0.0,38.0,3082469376.0,737005568.0,25537392640.0,4262207488.0,5991899.0,1712016.0
12-04 08:33:59,32.648,15.853,50.900,0.0,0.0,0.600,0.0,2146304.0,0.0,20.0,3083493376.0,737005568.0,25559740416.0,4238835712.0,3548141.0,1530399.0
12-04 08:34:00,32.109,16.225,50.811,0.085,0.0,0.769,0.0,4349952.0,0.0,41.0,3082788864.0,737005568.0,25586688000.0,4212592640.0,6030416.0,1761499.0
12-04 08:34:01,32.280,15.713,50.982,0.085,0.0,0.939,0.0,2158592.0,0.0,22.0,3084431360.0,737013760.0,25610063872.0,4187566080.0,3596473.0,1533367.0
12-04 08:34:02,33.187,14.135,51.975,0.088,0.0,0.615,0.0,4313088.0,0.0,38.0,3084955648.0,737013760.0,25635557376.0,4161548288.0,5994509.0,1751566.0
12-04 08:34:03,32.699,14.965,51.557,0.0,0.0,0.779,0.0,2150400.0,0.0,19.0,3086659584.0,737013760.0,25658679296.0,4136722432.0,5585809.0,1525862.0
12-04 08:34:04,33.102,13.814,52.302,0.087,0.0,0.695,0.0,4304896.0,0.0,38.0,3087429632.0,737013760.0,25684574208.0,4110057472.0,3969435.0,1723618.0
12-04 08:34:05,33.041,14.023,50.833,1.227,0.0,0.876,0.0,82763776.0,0.0,159.0,3088093184.0,737013760.0,25708228608.0,4085739520.0,5684552.0,1590679.0
12-04 08:34:06,16.325,9.231,64.615,9.316,0.0,0.513,0.0,264241152.0,0.0,447.0,3088535552.0,737013760.0,25719595008.0,4073930752.0,3731110.0,1610209.0
12-04 08:34:07,21.709,11.880,59.915,6.239,0.0,0.256,0.0,161447936.0,0.0,310.0,3087843328.0,737021952.0,25738534912.0,4055674880.0,1583432.0,1538067.0
12-04 08:34:08,31.597,15.625,51.997,0.0,0.0,0.781,0.0,4308992.0,0.0,38.0,3089469440.0,737021952.0,25762877440.0,4029706240.0,3694176.0,1709152.0
12-04 08:34:09,33.246,14.173,51.881,0.0,0.0,0.700,0.0,1933312.0,0.0,19.0,3090685952.0,737021952.0,25786044416.0,4005322752.0,5582383.0,1517078.0
12-04 08:34:10,33.675,14.701,50.769,0.171,0.0,0.684,0.0,4325376.0,0.0,40.0,3093561344.0,737021952.0,25811058688.0,3977433088.0,7955325.0,1725392.0
12-04 08:34:11,32.199,15.271,51.745,0.087,0.0,0.698,0.0,2150400.0,0.0,19.0,3093737472.0,737021952.0,25834528768.0,3953786880.0,7755726.0,1630109.0
12-04 08:34:12,31.728,16.165,51.505,0.0,0.0,0.602,0.0,4325376.0,0.0,40.0,3094618112.0,737021952.0,25859616768.0,3927818240.0,3928422.0,1712600.0
12-04 08:34:13,32.288,16.610,50.424,0.085,0.0,0.593,0.0,2187264.0,0.0,24.0,3095334912.0,737030144.0,25883480064.0,3903229952.0,5740867.0,1617787.0
12-04 08:34:14,32.517,15.963,50.507,0.169,0.0,0.845,0.0,4329472.0,0.0,38.0,3093602304.0,737030144.0,25909702656.0,3878739968.0,5853167.0,1675875.0
12-04 08:34:15,33.162,14.777,51.375,0.0,0.0,0.687,0.0,4075520.0,0.0,26.0,3095896064.0,737030144.0,25934839808.0,3851309056.0,3808636.0,1647296.0
12-04 08:34:16,32.300,16.021,50.991,0.0,0.0,0.689,0.0,2383872.0,0.0,31.0,3096903680.0,737030144.0,25957900288.0,3827240960.0,5789170.0,1641652.0
12-04 08:34:17,31.282,16.378,51.733,0.0,0.0,0.607,0.0,4304896.0,0.0,38.0,3097100288.0,737030144.0,25983447040.0,3801497600.0,3983740.0,1743505.0
12-04 08:34:18,32.430,15.297,51.573,0.0,0.0,0.699,0.0,2158592.0,0.0,19.0,3096719360.0,737030144.0,26007699456.0,3777626112.0,5581870.0,1542290.0
12-04 08:34:19,30.517,17.241,51.293,0.172,0.0,0.776,0.0,4313088.0,0.0,40.0,3098779648.0,737038336.0,26032652288.0,3750604800.0,6051011.0,1779869.0
12-04 08:34:20,31.972,15.378,51.868,0.0,0.0,0.782,0.0,2150400.0,0.0,19.0,3098177536.0,737038336.0,26056486912.0,3727372288.0,3564070.0,1524949.0
12-04 08:34:21,33.135,16.099,49.744,0.256,0.0,0.767,0.0,9703424.0,0.0,52.0,3099922432.0,737038336.0,26083917824.0,3698196480.0,6029546.0,1771098.0
12-04 08:34:22,33.188,16.157,49.694,0.262,0.0,0.699,0.0,25595904.0,0.0,69.0,3100995584.0,737038336.0,26103648256.0,3677392896.0,4875620.0,1571178.0
12-04 08:34:23,31.864,16.864,50.508,0.085,0.0,0.678,0.0,4308992.0,0.0,40.0,3100401664.0,737038336.0,26129600512.0,3652034560.0,4741855.0,1733511.0
12-04 08:34:24,33.275,13.763,51.916,0.087,0.0,0.958,0.0,2195456.0,0.0,22.0,3102171136.0,737038336.0,26152640512.0,3627225088.0,5580863.0,1529187.0
12-04 08:34:25,33.961,16.595,48.161,0.342,0.0,0.941,0.0,43798528.0,0.0,125.0,3104931840.0,737046528.0,26175221760.0,3601874944.0,3996650.0,1747183.0
12-04 08:34:26,31.917,15.438,51.778,0.0,0.0,0.867,0.0,2154496.0,0.0,19.0,3103764480.0,737046528.0,26198306816.0,3579957248.0,5582338.0,1535399.0
12-04 08:34:27,31.121,16.897,51.207,0.172,0.0,0.603,0.0,4313088.0,0.0,38.0,3104002048.0,737046528.0,26224775168.0,3553251328.0,6061812.0,1789591.0
12-04 08:34:28,31.693,15.889,51.554,0.0,0.0,0.864,0.0,2150400.0,0.0,19.0,3104907264.0,737046528.0,26247766016.0,3529355264.0,3561699.0,1514159.0
12-04 08:34:29,32.333,15.609,51.201,0.0,0.0,0.858,0.0,4308992.0,0.0,38.0,3106586624.0,737046528.0,26272563200.0,3502878720.0,6018929.0,1771055.0
12-04 08:34:30,31.245,17.167,50.901,0.0,0.0,0.687,0.0,2154496.0,0.0,19.0,3106992128.0,737046528.0,26296328192.0,3478708224.0,5641746.0,1563034.0
12-04 08:34:31,31.873,16.065,51.117,0.172,0.0,0.773,0.0,4325376.0,0.0,40.0,3108446208.0,737058816.0,26321530880.0,3452039168.0,3950755.0,1724634.0
12-04 08:34:32,32.363,16.096,50.856,0.0,0.0,0.685,0.0,2154496.0,0.0,19.0,3111301120.0,737058816.0,26345533440.0,3425181696.0,5708249.0,1602536.0
12-04 08:34:33,31.931,15.536,51.674,0.172,0.0,0.687,0.0,4308992.0,0.0,38.0,3110883328.0,737058816.0,26371452928.0,3399680000.0,5877093.0,1686189.0
12-04 08:34:34,32.035,15.584,51.602,0.087,0.0,0.693,0.0,4079616.0,0.0,26.0,3112144896.0,737058816.0,26395959296.0,3373912064.0,3809589.0,1642547.0
12-04 08:34:35,35.345,17.069,46.379,0.431,0.0,0.776,0.0,55730176.0,0.0,137.0,3115331584.0,737058816.0,26468069376.0,3298615296.0,5825573.0,1660596.0
12-04 08:34:36,34.323,15.459,49.083,0.349,0.0,0.786,0.0,30375936.0,0.0,74.0,3113299968.0,737062912.0,26441388032.0,3327324160.0,3721640.0,1594423.0
12-04 08:34:37,26.343,14.663,52.771,5.030,0.0,1.194,0.0,159764480.0,0.0,286.0,3114864640.0,737071104.0,26461605888.0,3305533440.0,5841336.0,1666697.0
12-04 08:34:38,13.946,10.204,66.412,9.014,0.0,0.425,0.0,273678336.0,0.0,454.0,3114049536.0,737071104.0,26473537536.0,3294416896.0,2558810.0,1514818.0
12-04 08:34:39,17.642,9.669,64.037,7.634,0.0,1.018,0.0,239644672.0,0.0,447.0,3117350912.0,737071104.0,26487517184.0,3277135872.0,6729659.0,1599606.0
12-04 08:34:40,31.657,16.305,51.605,0.0,0.0,0.434,0.0,2166784.0,0.0,22.0,3117568000.0,737071104.0,26510622720.0,3253813248.0,5595238.0,1536716.0
12-04 08:34:41,32.118,16.059,50.694,0.087,0.0,1.042,0.0,4313088.0,0.0,38.0,3117756416.0,737071104.0,26536230912.0,3228016640.0,5085533.0,1783053.0
12-04 08:34:42,32.149,15.945,51.386,0.087,0.0,0.433,0.0,2150400.0,0.0,19.0,3122245632.0,737071104.0,26559578112.0,3200180224.0,4520992.0,1531805.0
12-04 08:34:43,30.675,15.600,52.761,0.175,0.0,0.789,0.0,4325376.0,0.0,40.0,3122573312.0,737079296.0,26585309184.0,3174113280.0,6033545.0,1765998.0
12-04 08:34:44,32.846,14.789,51.849,0.086,0.0,0.430,0.0,2162688.0,0.0,19.0,3123265536.0,737079296.0,26608136192.0,3150594048.0,3513233.0,1493625.0
12-04 08:34:45,32.386,16.193,50.818,0.0,0.0,0.603,0.0,4304896.0,0.0,40.0,3124711424.0,737079296.0,26633486336.0,3123798016.0,6061471.0,1777506.0
12-04 08:34:46,31.570,15.611,52.038,0.0,0.0,0.781,0.0,2158592.0,0.0,19.0,3125923840.0,737079296.0,26656641024.0,3099430912.0,5607367.0,1555439.0
12-04 08:34:47,32.472,15.762,51.077,0.0,0.0,0.689,0.0,4304896.0,0.0,38.0,3125534720.0,737079296.0,26682359808.0,3074101248.0,3981216.0,1748549.0
12-04 08:34:48,31.470,16.681,50.989,0.0,0.0,0.860,0.0,2150400.0,0.0,19.0,3127926784.0,737079296.0,26705829888.0,3048239104.0,5681016.0,1587081.0
12-04 08:34:49,30.709,16.696,51.384,0.173,0.0,1.038,0.0,4370432.0,0.0,45.0,3126939648.0,737087488.0,26731352064.0,3023695872.0,5910686.0,1696230.0
12-04 08:34:50,32.027,16.099,50.937,0.0,0.0,0.937,0.0,2170880.0,0.0,19.0,3128373248.0,737087488.0,26754830336.0,2998784000.0,3773271.0,1640519.0
12-04 08:34:51,33.305,14.544,51.119,0.086,0.0,0.947,0.0,4308992.0,0.0,39.0,3128000512.0,737087488.0,26780286976.0,2973700096.0,5810185.0,1648762.0
12-04 08:34:52,31.266,16.365,51.507,0.086,0.0,0.775,0.0,4190208.0,0.0,32.0,3129126912.0,737087488.0,26806030336.0,2946830336.0,3857438.0,1681818.0
12-04 08:34:53,32.896,13.998,52.143,0.175,0.0,0.787,0.0,2260992.0,0.0,25.0,3129716736.0,737087488.0,26829189120.0,2923081728.0,5724314.0,1598739.0
12-04 08:34:54,31.309,16.082,51.668,0.0,0.0,0.941,0.0,4276224.0,0.0,37.0,3131482112.0,737087488.0,26854244352.0,2896261120.0,5900024.0,1703435.0
12-04 08:34:55,32.396,15.686,51.151,0.171,0.0,0.597,0.0,2215936.0,0.0,24.0,3132321792.0,737095680.0,26876874752.0,2872782848.0,3732453.0,1611345.0
12-04 08:34:56,32.426,16.255,50.383,0.0,0.0,0.936,0.0,4304896.0,0.0,38.0,3132956672.0,737095680.0,26902429696.0,2846593024.0,6009928.0,1756778.0
12-04 08:34:57,31.952,15.544,51.813,0.0,0.0,0.691,0.0,2150400.0,0.0,19.0,3133779968.0,737095680.0,26926669824.0,2821529600.0,5598697.0,1539388.0
12-04 08:34:58,32.403,16.159,50.338,0.0,0.0,1.100,0.0,4308992.0,0.0,38.0,3133849600.0,737095680.0,26951712768.0,2796417024.0,3982392.0,1744133.0
12-04 08:34:59,31.574,15.917,51.817,0.0,0.0,0.692,0.0,2162688.0,0.0,21.0,3134349312.0,737095680.0,26974646272.0,2772983808.0,5552013.0,1517529.0
12-04 08:35:00,31.720,15.990,51.253,0.173,0.0,0.864,0.0,4329472.0,0.0,39.0,3135246336.0,737095680.0,27000537088.0,2746195968.0,4030794.0,1770316.0
12-04 08:35:01,33.713,14.448,51.051,0.0,0.0,0.788,0.0,2158592.0,0.0,21.0,3136667648.0,737103872.0,27023331328.0,2721972224.0,5595640.0,1542410.0
12-04 08:35:02,31.802,15.945,51.300,0.087,0.0,0.867,0.0,4341760.0,0.0,39.0,3137667072.0,737103872.0,27049279488.0,2695024640.0,6016294.0,1765788.0
12-04 08:35:03,31.858,14.931,52.344,0.087,0.0,0.781,0.0,2154496.0,0.0,19.0,3137605632.0,737103872.0,27072393216.0,2671972352.0,3588572.0,1521671.0
12-04 08:35:04,31.456,15.771,51.993,0.0,0.0,0.780,0.0,4304896.0,0.0,38.0,3137531904.0,737103872.0,27098058752.0,2646380544.0,5973641.0,1743460.0
12-04 08:35:05,33.246,14.436,51.881,0.0,0.0,0.437,0.0,2158592.0,0.0,19.0,3140751360.0,737103872.0,27121319936.0,2619899904.0,5635882.0,1564553.0
12-04 08:35:06,32.900,15.152,51.342,0.087,0.0,0.519,0.0,4304896.0,0.0,38.0,3139424256.0,737103872.0,27147956224.0,2594590720.0,3967914.0,1722796.0
12-04 08:35:07,32.674,15.305,51.247,0.086,0.0,0.688,0.0,2166784.0,0.0,21.0,3141537792.0,737112064.0,27170390016.0,2570035200.0,5683005.0,1588901.0
12-04 08:35:08,30.669,16.073,52.476,0.0,0.0,0.782,0.0,4313088.0,0.0,38.0,3142746112.0,737112064.0,27195609088.0,2543607808.0,3903764.0,1693500.0
12-04 08:35:09,31.720,16.335,49.957,1.296,0.0,0.691,0.0,91033600.0,0.0,167.0,3143962624.0,737112064.0,27219116032.0,2518884352.0,5724799.0,1596657.0
12-04 08:35:10,14.686,10.781,64.431,9.593,0.0,0.509,0.0,262144000.0,0.0,434.0,3143979008.0,737112064.0,27230482432.0,2507501568.0,4729561.0,1612411.0
12-04 08:35:11,13.683,9.208,65.318,11.102,0.0,0.688,4096.0,264286208.0,1.0,445.0,3143987200.0,737116160.0,27241635840.0,2496335872.0,1535886.0,1507447.0
12-04 08:35:12,28.338,14.298,55.039,1.292,0.0,1.034,0.0,58220544.0,0.0,140.0,3144572928.0,737116160.0,27264385024.0,2473000960.0,8894491.0,1682266.0
12-04 08:35:13,33.102,14.509,51.607,0.087,0.0,0.695,0.0,2170880.0,0.0,21.0,3144790016.0,737124352.0,27288236032.0,2448924672.0,3906179.0,1512883.0
12-04 08:35:14,33.022,15.535,50.594,0.0,0.0,0.849,0.0,4345856.0,0.0,41.0,3143905280.0,737124352.0,27314270208.0,2423775232.0,5656547.0,1756097.0
12-04 08:35:15,32.957,14.957,51.130,0.087,0.0,0.870,0.0,2166784.0,0.0,22.0,3146526720.0,737124352.0,27337261056.0,2398162944.0,5572947.0,1529018.0
12-04 08:35:16,31.357,15.636,52.062,0.0,0.0,0.945,0.0,4300800.0,0.0,39.0,3148161024.0,737128448.0,27362131968.0,2371653632.0,3999450.0,1746109.0
12-04 08:35:17,32.275,15.708,51.159,0.086,0.0,0.773,0.0,2158592.0,0.0,19.0,3147624448.0,737128448.0,27385827328.0,2348494848.0,5642564.0,1572845.0
12-04 08:35:18,31.638,16.466,51.121,0.086,0.0,0.690,0.0,4304896.0,0.0,38.0,3148197888.0,737128448.0,27411607552.0,2322141184.0,5998342.0,1752265.0
12-04 08:35:19,32.021,14.698,52.756,0.087,0.0,0.437,0.0,2166784.0,0.0,21.0,3149275136.0,737136640.0,27434090496.0,2298572800.0,3640084.0,1562760.0
12-04 08:35:20,31.597,15.451,51.910,0.087,0.0,0.955,0.0,4317184.0,0.0,40.0,3149864960.0,737136640.0,27459534848.0,2272538624.0,5954372.0,1721567.0
12-04 08:35:21,33.219,14.678,50.901,0.0,0.0,1.202,0.0,2154496.0,0.0,19.0,3151941632.0,737136640.0,27482120192.0,2247876608.0,5718857.0,1618157.0
12-04 08:35:22,32.082,16.809,50.427,0.0,0.0,0.683,0.0,4308992.0,0.0,38.0,3151724544.0,737136640.0,27509084160.0,2221129728.0,3844833.0,1669773.0
12-04 08:35:23,31.814,15.649,51.591,0.0,0.0,0.946,0.0,2158592.0,0.0,19.0,3153350656.0,737136640.0,27530903552.0,2197684224.0,5871089.0,1687718.0
12-04 08:35:24,32.989,14.470,51.852,0.086,0.0,0.603,0.0,4304896.0,0.0,38.0,3152232448.0,737136640.0,27557466112.0,2172239872.0,3725837.0,1606005.0
12-04 08:35:25,32.158,16.595,50.559,0.086,0.0,0.602,0.0,4222976.0,0.0,32.0,3155070976.0,737144832.0,27581747200.0,2145112064.0,5902253.0,1699452.0
12-04 08:35:26,36.851,15.660,45.957,0.681,0.0,0.851,0.0,51269632.0,0.0,122.0,3156094976.0,737144832.0,27650379776.0,2075455488.0,5789101.0,1641760.0
12-04 08:35:27,33.874,16.894,47.696,0.512,0.0,1.024,0.0,38100992.0,0.0,89.0,3154526208.0,737144832.0,27628560384.0,2098843648.0,3714006.0,1605951.0
12-04 08:35:28,33.102,15.338,50.867,0.0,0.0,0.693,0.0,4386816.0,0.0,38.0,3155578880.0,737144832.0,27653992448.0,2072358912.0,5827702.0,1663719.0
12-04 08:35:29,31.727,15.250,52.060,0.0,0.0,0.964,0.0,4304896.0,0.0,38.0,3156881408.0,737144832.0,27678707712.0,2046341120.0,5991736.0,1747305.0
12-04 08:35:30,31.703,15.371,51.965,0.0,0.0,0.961,0.0,2158592.0,0.0,19.0,3156639744.0,737144832.0,27703132160.0,2022158336.0,3633955.0,1561237.0
12-04 08:35:31,32.062,15.945,51.300,0.173,0.0,0.520,0.0,4317184.0,0.0,41.0,3158130688.0,737153024.0,27728023552.0,1995767808.0,5988458.0,1749793.0
12-04 08:35:32,32.381,14.719,52.208,0.0,0.0,0.693,0.0,2150400.0,0.0,19.0,3159367680.0,737153024.0,27751333888.0,1971220480.0,3592529.0,1535634.0
12-04 08:35:33,31.448,16.881,50.728,0.171,0.0,0.771,0.0,4304896.0,0.0,38.0,3160313856.0,737153024.0,27776229376.0,1945378816.0,6009036.0,1758787.0
12-04 08:35:34,32.842,15.165,51.646,0.0,0.0,0.347,0.0,2154496.0,0.0,19.0,3159744512.0,737153024.0,27800268800.0,1921908736.0,5623229.0,1555371.0
12-04 08:35:35,31.946,16.737,50.722,0.170,0.0,0.425,0.0,6623232.0,0.0,48.0,3161395200.0,737153024.0,27823525888.0,1897000960.0,3945581.0,1712038.0
12-04 08:35:36,35.520,16.184,47.019,0.341,0.0,0.937,0.0,41713664.0,0.0,99.0,3159703552.0,737153024.0,27847196672.0,1875021824.0,5623571.0,1568552.0
12-04 08:35:37,31.678,16.096,51.113,0.086,0.0,1.027,0.0,4415488.0,0.0,43.0,3160977408.0,737161216.0,27872002048.0,1848934400.0,4792338.0,1757059.0
12-04 08:35:38,32.826,15.990,50.338,0.085,0.0,0.761,0.0,2162688.0,0.0,19.0,3161837568.0,737161216.0,27895029760.0,1825046528.0,4848613.0,1558085.0
12-04 08:35:39,31.939,16.567,50.811,0.0,0.0,0.683,0.0,4308992.0,0.0,40.0,3161956352.0,737161216.0,27921145856.0,1798811648.0,5984134.0,1745982.0
12-04 08:35:40,33.932,14.530,50.940,0.0,0.0,0.598,0.0,2150400.0,0.0,19.0,3163598848.0,737161216.0,27943919616.0,1774395392.0,3556376.0,1509462.0
12-04 08:35:41,31.298,17.111,50.645,0.172,0.0,0.774,0.0,16605184.0,0.0,56.0,3164598272.0,737161216.0,27968872448.0,1748443136.0,6048494.0,1760609.0
12-04 08:35:42,21.541,12.522,57.268,7.881,0.0,0.788,0.0,262144000.0,0.0,432.0,3163947008.0,737161216.0,27986460672.0,1731506176.0,5653589.0,1576854.0
12-04 08:35:43,14.028,9.380,65.146,10.499,0.0,0.947,4096.0,262516736.0,1.0,457.0,3165089792.0,737173504.0,27996565504.0,1720246272.0,2563952.0,1516192.0
12-04 08:35:44,23.030,11.515,60.087,4.329,0.0,1.039,0.0,134160384.0,0.0,249.0,3164520448.0,737173504.0,28014870528.0,1702510592.0,6553733.0,1508971.0
12-04 08:35:45,31.309,17.194,50.642,0.0,0.0,0.855,0.0,4313088.0,0.0,39.0,3165761536.0,737173504.0,28040560640.0,1675579392.0,6017975.0,1759893.0
12-04 08:35:46,32.309,14.750,52.327,0.0,0.0,0.615,0.0,2154496.0,0.0,19.0,3168014336.0,737173504.0,28063547392.0,1650339840.0,3588293.0,1529343.0
12-04 08:35:47,33.305,15.463,50.467,0.085,0.0,0.680,0.0,4296704.0,0.0,38.0,3166257152.0,737173504.0,28090028032.0,1625616384.0,6008137.0,1766869.0
12-04 08:35:48,32.791,15.068,51.370,0.086,0.0,0.685,0.0,2158592.0,0.0,19.0,3168956416.0,737173504.0,28112478208.0,1600466944.0,3855997.0,1580729.0
12-04 08:35:49,31.928,15.921,51.463,0.086,0.0,0.602,0.0,4321280.0,0.0,40.0,3168870400.0,737181696.0,28138381312.0,1574641664.0,5703621.0,1691802.0
12-04 08:35:50,32.241,15.862,50.862,0.086,0.0,0.948,0.0,4091904.0,0.0,29.0,3169841152.0,737181696.0,28163706880.0,1548345344.0,5848310.0,1676179.0
12-04 08:35:51,31.818,16.209,51.458,0.0,0.0,0.515,0.0,2379776.0,0.0,31.0,3171258368.0,737181696.0,28186611712.0,1524023296.0,3728577.0,1601318.0
12-04 08:35:52,32.066,15.298,51.599,0.173,0.0,0.864,0.0,4300800.0,0.0,39.0,3171549184.0,737181696.0,28212281344.0,1498062848.0,6035447.0,1778121.0
12-04 08:35:53,32.823,16.241,50.255,0.0,0.0,0.680,0.0,2154496.0,0.0,19.0,3172249600.0,737181696.0,28235993088.0,1473650688.0,5238462.0,1536102.0
12-04 08:35:54,31.542,15.511,52.080,0.0,0.0,0.867,0.0,4313088.0,0.0,38.0,3172413440.0,737185792.0,28261724160.0,1447751680.0,4324948.0,1734200.0
12-04 08:35:55,32.124,15.630,51.295,0.0,0.0,0.950,0.0,2174976.0,0.0,23.0,3172966400.0,737193984.0,28285030400.0,1423884288.0,5603942.0,1551266.0
12-04 08:35:56,30.926,17.587,50.807,0.085,0.0,0.595,0.0,4300800.0,0.0,38.0,3173793792.0,737193984.0,28310859776.0,1397227520.0,3822665.0,1561837.0
12-04 08:35:57,32.735,12.051,54.872,0.171,0.0,0.171,0.0,6455296.0,0.0,57.0,3173957632.0,737193984.0,28337790976.0,1370132480.0,2474254.0,256483.0
12-04 08:35:58,33.077,12.222,54.615,0.085,0.0,0.0,0.0,6467584.0,0.0,57.0,3175604224.0,737193984.0,28364288000.0,1341988864.0,442249.0,236217.0
12-04 08:35:59,32.091,13.633,54.107,0.085,0.0,0.085,0.0,6529024.0,0.0,61.0,3176624128.0,737193984.0,28391235584.0,1314021376.0,689064.0,240249.0
12-04 08:36:00,32.824,12.553,54.368,0.254,0.0,0.0,0.0,6471680.0,0.0,61.0,3177955328.0,737202176.0,28417896448.0,1286021120.0,440850.0,233628.0
12-04 08:36:01,32.198,11.499,56.133,0.170,0.0,0.0,0.0,6475776.0,0.0,60.0,3177525248.0,737206272.0,28446322688.0,1258020864.0,440997.0,234419.0
12-04 08:36:02,31.512,12.468,55.764,0.171,0.0,0.085,0.0,8581120.0,0.0,73.0,3177037824.0,737206272.0,28473683968.0,1231147008.0,588971.0,314081.0
12-04 08:36:03,32.582,11.092,56.153,0.173,0.0,0.0,0.0,6463488.0,0.0,58.0,3177148416.0,737206272.0,28500779008.0,1203941376.0,442685.0,237062.0
12-04 08:36:04,30.796,11.246,57.785,0.173,0.0,0.0,0.0,6864896.0,0.0,75.0,3178512384.0,737206272.0,28527161344.0,1176195072.0,463090.0,249523.0
12-04 08:36:05,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3179794432.0,737206272.0,28527292416.0,1174781952.0,4128.0,5407.0
12-04 08:36:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3179913216.0,737214464.0,28527292416.0,1174654976.0,7140.0,8660.0
12-04 08:36:07,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3180036096.0,737214464.0,28527296512.0,1174528000.0,4237.0,5221.0
12-04 08:36:08,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3180036096.0,737214464.0,28527296512.0,1174528000.0,2446.0,2315.0
12-04 08:36:09,0.167,0.251,99.582,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3180036096.0,737214464.0,28527296512.0,1174528000.0,2874.0,3351.0
12-04 08:36:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3180036096.0,737214464.0,28527296512.0,1174528000.0,2980.0,3335.0
12-04 08:36:11,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3180032000.0,737214464.0,28527300608.0,1174528000.0,7064.0,10518.0
12-04 08:36:12,0.084,0.168,99.581,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3180146688.0,737222656.0,28527304704.0,1174401024.0,3568.0,4504.0
12-04 08:36:13,10.959,7.192,81.507,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3180318720.0,737222656.0,28535070720.0,1166462976.0,3143169.0,1135055.0
12-04 08:36:14,24.287,14.780,53.933,6.223,0.0,0.778,0.0,206565376.0,0.0,336.0,3180134400.0,737222656.0,28552478720.0,1149239296.0,3725694.0,1652821.0
12-04 08:36:15,14.619,9.775,64.360,10.640,0.0,0.606,4096.0,260050944.0,1.0,351.0,3179950080.0,737226752.0,28565147648.0,1136750592.0,2730712.0,1626729.0
12-04 08:36:16,32.784,15.611,50.737,0.260,0.0,0.607,0.0,13213696.0,0.0,71.0,3180158976.0,737226752.0,28590940160.0,1110749184.0,4808473.0,1730641.0
12-04 08:36:17,35.938,16.927,45.660,0.694,0.0,0.781,0.0,73662464.0,0.0,152.0,3184910336.0,737226752.0,28682244096.0,1014693888.0,1626749.0,1609514.0
12-04 08:36:18,32.679,16.297,49.488,0.256,0.0,1.280,0.0,15392768.0,0.0,68.0,3183341568.0,737234944.0,28637548544.0,1060950016.0,5863859.0,1904639.0
12-04 08:36:19,32.846,15.219,50.817,0.0,0.0,1.118,0.0,2154496.0,0.0,19.0,3183865856.0,737234944.0,28660854784.0,1037119488.0,7729936.0,1647326.0
12-04 08:36:20,32.469,17.238,49.289,0.084,0.0,0.921,0.0,4313088.0,0.0,38.0,3184672768.0,737234944.0,28686458880.0,1010708480.0,8182926.0,1891265.0
12-04 08:36:21,32.230,15.157,51.829,0.087,0.0,0.697,0.0,2158592.0,0.0,19.0,3184754688.0,737234944.0,28710457344.0,986628096.0,5766423.0,1675377.0
12-04 08:36:22,31.882,15.767,51.132,0.0,0.0,1.220,0.0,2150400.0,0.0,19.0,3186458624.0,737234944.0,28732948480.0,962433024.0,5810277.0,1701304.0
12-04 08:36:23,31.475,16.638,50.772,0.0,0.0,1.115,0.0,4304896.0,0.0,38.0,3186475008.0,737234944.0,28758974464.0,936390656.0,6122376.0,1869994.0
12-04 08:36:24,31.779,16.235,51.295,0.086,0.0,0.604,0.0,2166784.0,0.0,21.0,3188039680.0,737243136.0,28782731264.0,911060992.0,5093665.0,1625818.0
12-04 08:36:25,31.542,16.118,51.560,0.087,0.0,0.693,0.0,4321280.0,0.0,41.0,3186630656.0,737243136.0,28807991296.0,887209984.0,4696295.0,1830127.0
12-04 08:36:26,32.024,16.225,50.811,0.0,0.0,0.939,0.0,2162688.0,0.0,19.0,3188080640.0,737247232.0,28831039488.0,862707712.0,5752789.0,1685168.0
12-04 08:36:27,31.842,15.877,51.491,0.0,0.0,0.789,0.0,4186112.0,0.0,32.0,3187912704.0,737247232.0,28857282560.0,836632576.0,5940282.0,1764564.0
12-04 08:36:28,32.216,15.636,51.203,0.086,0.0,0.859,0.0,2306048.0,0.0,28.0,3189198848.0,737247232.0,28880232448.0,812396544.0,6005997.0,1808614.0
12-04 08:36:29,32.162,15.202,51.757,0.088,0.0,0.791,0.0,2158592.0,0.0,19.0,3189575680.0,737247232.0,28903718912.0,788533248.0,3640975.0,1610130.0
12-04 08:36:30,30.285,17.256,51.337,0.173,0.0,0.949,0.0,4329472.0,0.0,43.0,3190263808.0,737255424.0,28929228800.0,762327040.0,6294591.0,1970975.0
12-04 08:36:31,32.085,16.511,50.638,0.0,0.0,0.766,0.0,2154496.0,0.0,19.0,3190689792.0,737255424.0,28953116672.0,738013184.0,5729838.0,1664308.0
12-04 08:36:32,32.624,16.014,50.426,0.085,0.0,0.852,0.0,4182016.0,0.0,32.0,3192786944.0,737255424.0,28977483776.0,711548928.0,5975170.0,1793312.0
12-04 08:36:33,32.580,15.030,51.347,0.087,0.0,0.956,0.0,2277376.0,0.0,25.0,3192254464.0,737255424.0,29001633792.0,687931392.0,3874546.0,1732240.0
12-04 08:36:34,31.300,15.473,52.343,0.0,0.0,0.884,0.0,2154496.0,0.0,19.0,3192987648.0,737255424.0,29025632256.0,663199744.0,5792637.0,1686700.0
12-04 08:36:35,30.891,15.975,51.721,0.530,0.0,0.883,0.0,4337664.0,0.0,41.0,3194961920.0,737267712.0,29050265600.0,636579840.0,6121878.0,1876024.0
12-04 08:36:36,33.103,15.086,51.293,0.0,0.0,0.517,0.0,2166784.0,0.0,19.0,3194195968.0,737267712.0,29074886656.0,612724736.0,3688595.0,1614414.0
12-04 08:36:37,31.795,16.923,50.256,0.085,0.0,0.940,0.0,4308992.0,0.0,38.0,3195133952.0,737271808.0,29100548096.0,586121216.0,6199014.0,1928023.0
12-04 08:36:38,32.051,15.812,51.026,0.0,0.0,1.111,0.0,2158592.0,0.0,19.0,3196841984.0,737275904.0,29123788800.0,561168384.0,5700891.0,1644556.0
12-04 08:36:39,31.790,15.459,51.441,0.087,0.0,1.223,0.0,4186112.0,0.0,32.0,3197140992.0,737275904.0,29148909568.0,535748608.0,6024215.0,1811686.0
12-04 08:36:40,32.683,16.808,49.830,0.0,0.0,0.679,0.0,2277376.0,0.0,25.0,3197980672.0,737275904.0,29172871168.0,510947328.0,5907498.0,1758550.0
12-04 08:36:41,30.763,17.203,51.017,0.085,0.0,0.932,0.0,2162688.0,0.0,21.0,3198681088.0,737284096.0,29195767808.0,487342080.0,3708749.0,1648439.0
12-04 08:36:42,32.421,15.483,51.069,0.086,0.0,0.941,0.0,4300800.0,0.0,38.0,3198095360.0,737284096.0,29222256640.0,461438976.0,6183068.0,1904922.0
12-04 08:36:43,31.745,16.851,50.638,0.0,0.0,0.766,0.0,2166784.0,0.0,20.0,3199975424.0,737284096.0,29245378560.0,436436992.0,5685291.0,1640989.0
12-04 08:36:44,31.661,16.436,50.779,0.087,0.0,1.038,0.0,7557120.0,0.0,49.0,3192139776.0,737284096.0,29269942272.0,419708928.0,6223721.0,1927211.0
12-04 08:36:45,22.754,12.594,58.942,4.954,0.0,0.756,0.0,86974464.0,0.0,164.0,3191349248.0,737284096.0,29288157184.0,402284544.0,3377820.0,1467045.0
12-04 08:36:46,3.547,1.520,79.223,15.709,0.0,0.0,0.0,261095424.0,0.0,445.0,3193081856.0,737284096.0,29288890368.0,399818752.0,603058.0,1054113.0
12-04 08:36:47,3.535,1.936,79.798,14.646,0.0,0.084,0.0,259203072.0,0.0,457.0,3193344000.0,737292288.0,29291622400.0,396816384.0,2210319.0,1079164.0
12-04 08:36:48,29.709,12.072,56.507,1.284,0.0,0.428,0.0,44150784.0,0.0,95.0,3192864768.0,737292288.0,29312307200.0,376610816.0,1168097.0,1350295.0
12-04 08:36:49,27.690,19.048,52.028,0.0,0.0,1.235,0.0,0.0,0.0,0.0,3203641344.0,737292288.0,29333913600.0,344227840.0,5450271.0,1993492.0
12-04 08:36:50,32.082,15.870,51.280,0.0,0.0,0.768,0.0,2166784.0,0.0,21.0,3205808128.0,737292288.0,29358014464.0,317960192.0,11629625.0,2099600.0
12-04 08:36:51,30.285,17.429,51.510,0.0,0.0,0.777,0.0,118784.0,0.0,6.0,3206873088.0,737292288.0,29379235840.0,295673856.0,8421171.0,2003244.0
12-04 08:36:52,30.476,16.797,51.775,0.087,0.0,0.866,0.0,2150400.0,0.0,19.0,3207761920.0,737292288.0,29402427392.0,271593472.0,6133938.0,1860259.0
12-04 08:36:53,34.163,17.339,46.695,0.429,0.0,1.373,0.0,44572672.0,0.0,131.0,3215372288.0,735281152.0,29431209984.0,237211648.0,5985515.0,1777761.0
12-04 08:36:54,30.454,21.291,47.295,0.087,0.0,0.873,0.0,6955008.0,0.0,53.0,3209883648.0,735281152.0,29416493056.0,257417216.0,6271417.0,1934253.0
12-04 08:36:55,32.407,19.201,47.263,0.087,0.0,1.043,0.0,2224128.0,0.0,22.0,3204730880.0,735281152.0,29438820352.0,240242688.0,5919219.0,1763609.0
12-04 08:36:56,31.830,19.861,47.355,0.0,0.0,0.954,8192.0,3006464.0,2.0,35.0,3199836160.0,734838784.0,29432446976.0,251953152.0,5800037.0,1696015.0
12-04 08:36:57,30.922,20.672,47.631,0.086,0.0,0.689,3497984.0,2162688.0,46.0,19.0,3193270272.0,734838784.0,29458972672.0,231993344.0,3704520.0,1643105.0
12-04 08:36:58,30.553,21.787,46.298,0.0,0.0,1.362,36864.0,4984832.0,3.0,50.0,3187748864.0,734666752.0,29450924032.0,245735424.0,5936879.0,1763274.0
12-04 08:36:59,31.583,17.443,50.042,0.085,0.0,0.847,0.0,2285568.0,0.0,27.0,3181453312.0,734674944.0,29472727040.0,230219776.0,6228422.0,1928618.0
12-04 08:37:00,32.219,16.195,50.471,0.086,0.0,1.028,430080.0,2949120.0,59.0,35.0,3179720704.0,734543872.0,29463609344.0,241201152.0,5742926.0,1672432.0
12-04 08:37:01,31.606,16.926,50.691,0.0,0.0,0.777,864256.0,4190208.0,53.0,49.0,3179954176.0,734023680.0,29460553728.0,244543488.0,6085076.0,1847160.0
12-04 08:37:02,32.849,15.825,50.813,0.0,0.0,0.513,12288.0,2301952.0,3.0,27.0,3179610112.0,733478912.0,29471215616.0,234770432.0,3720084.0,1639405.0
12-04 08:37:03,33.162,15.808,50.258,0.086,0.0,0.687,4096.0,4775936.0,1.0,58.0,3178663936.0,733306880.0,29477859328.0,229244928.0,6131596.0,1893844.0
12-04 08:37:04,32.219,15.938,50.985,0.086,0.0,0.771,0.0,2572288.0,0.0,30.0,3178717184.0,733257728.0,29479460864.0,227639296.0,5733752.0,1660792.0
12-04 08:37:05,31.404,15.439,52.105,0.263,0.0,0.789,24576.0,4927488.0,4.0,49.0,3181068288.0,733052928.0,29459951616.0,245002240.0,5831572.0,1723707.0
12-04 08:37:06,32.158,16.337,50.559,0.0,0.0,0.946,0.0,2772992.0,0.0,36.0,3177779200.0,732975104.0,29460574208.0,247746560.0,4105922.0,1849723.0
12-04 08:37:07,32.787,15.962,50.388,0.086,0.0,0.777,16384.0,2551808.0,2.0,28.0,3178168320.0,732893184.0,29458710528.0,249303040.0,5665012.0,1637020.0
12-04 08:37:08,31.684,16.233,51.128,0.0,0.0,0.955,0.0,4718592.0,0.0,45.0,3178987520.0,732815360.0,29457629184.0,249643008.0,6243849.0,1921266.0
12-04 08:37:09,31.703,15.371,52.052,0.0,0.0,0.873,0.0,2150400.0,0.0,21.0,3178860544.0,732815360.0,29480816640.0,226582528.0,4006362.0,1637687.0
12-04 08:37:10,30.491,17.743,50.732,0.086,0.0,0.947,45056.0,4599808.0,2.0,42.0,3179012096.0,732696576.0,29480640512.0,226725888.0,5624944.0,1774354.0
12-04 08:37:11,33.218,15.186,50.561,0.259,0.0,0.777,0.0,2699264.0,0.0,35.0,3177787392.0,732532736.0,29476810752.0,231944192.0,5933717.0,1768333.0
12-04 08:37:12,33.674,17.050,48.167,0.256,0.0,0.853,57344.0,24846336.0,5.0,92.0,3179098112.0,732340224.0,29460226048.0,247410688.0,5726360.0,1659970.0
12-04 08:37:13,36.419,17.474,44.291,0.865,0.0,0.952,24576.0,73392128.0,6.0,247.0,3174981632.0,732078080.0,29373366272.0,338649088.0,6259680.0,1940918.0
12-04 08:37:14,32.423,15.700,51.280,0.085,0.0,0.512,0.0,2174976.0,0.0,21.0,3172712448.0,732078080.0,29395480576.0,318803968.0,3618747.0,1593896.0
12-04 08:37:15,31.997,15.519,51.613,0.0,0.0,0.872,0.0,2154496.0,0.0,19.0,3175620608.0,732078080.0,29419356160.0,292020224.0,5823877.0,1704855.0
12-04 08:37:16,33.621,14.520,51.080,0.086,0.0,0.691,0.0,4313088.0,0.0,40.0,3176054784.0,732090368.0,29445165056.0,265764864.0,6144241.0,1873191.0
12-04 08:37:17,31.763,15.445,51.571,0.436,0.0,0.785,4096.0,32489472.0,1.0,67.0,3176472576.0,732098560.0,29467869184.0,242634752.0,4499263.0,1656589.0
12-04 08:37:18,18.503,11.618,59.380,9.639,0.0,0.861,12288.0,265027584.0,3.0,489.0,3178557440.0,732065792.0,29468033024.0,240418816.0,5188812.0,1800840.0
12-04 08:37:19,15.280,10.611,62.139,11.205,0.0,0.764,8192.0,261541888.0,2.0,502.0,3178950656.0,732016640.0,29462732800.0,245374976.0,1653012.0,1622091.0
12-04 08:37:20,25.790,13.578,56.447,3.587,0.0,0.598,4096.0,107491328.0,1.0,241.0,3179343872.0,731897856.0,29452423168.0,255410176.0,2988529.0,1586573.0
12-04 08:37:21,32.470,16.062,50.691,0.086,0.0,0.691,0.0,4349952.0,0.0,46.0,3176570880.0,731897856.0,29473837056.0,236769280.0,2075242.0,1837050.0
12-04 08:37:22,33.102,14.818,51.127,0.087,0.0,0.867,0.0,2596864.0,0.0,28.0,3178516480.0,731799552.0,29461258240.0,247500800.0,7718994.0,1624728.0
12-04 08:37:23,30.917,16.594,51.179,0.087,0.0,1.223,0.0,4370432.0,0.0,43.0,3177836544.0,731742208.0,29466824704.0,242671616.0,8237953.0,1923724.0
12-04 08:37:24,32.962,16.353,50.086,0.0,0.0,0.599,114688.0,2449408.0,4.0,29.0,3178168320.0,731684864.0,29466685440.0,242536448.0,7698385.0,1642525.0
12-04 08:37:25,32.416,16.079,50.473,0.0,0.0,1.032,0.0,4583424.0,0.0,51.0,3178856448.0,731623424.0,29462441984.0,246153216.0,6189137.0,1894754.0
12-04 08:37:26,31.496,15.486,51.969,0.0,0.0,1.050,16384.0,2437120.0,4.0,33.0,3179585536.0,731578368.0,29466062848.0,241848320.0,7793767.0,1694485.0
12-04 08:37:27,32.844,15.298,51.167,0.0,0.0,0.691,0.0,2236416.0,0.0,25.0,3177648128.0,731561984.0,29474009088.0,235855872.0,3712831.0,1641648.0
12-04 08:37:28,31.730,17.468,49.536,0.169,0.0,1.097,950272.0,4534272.0,24.0,50.0,3178659840.0,731521024.0,29479354368.0,229539840.0,6188578.0,1904895.0
12-04 08:37:29,32.222,16.239,50.598,0.085,0.0,0.855,0.0,2367488.0,0.0,28.0,3178348544.0,731471872.0,29478354944.0,230899712.0,5744593.0,1672575.0
12-04 08:37:30,30.742,16.769,51.441,0.087,0.0,0.961,45056.0,4530176.0,6.0,47.0,3179532288.0,731422720.0,29479370752.0,228749312.0,6126919.0,1848152.0
12-04 08:37:31,31.515,16.710,50.909,0.0,0.0,0.866,118784.0,2355200.0,2.0,27.0,3178065920.0,731373568.0,29481574400.0,228061184.0,3667190.0,1634267.0
12-04 08:37:32,32.560,15.979,50.687,0.086,0.0,0.687,0.0,4452352.0,0.0,41.0,3179257856.0,731279360.0,29465415680.0,243122176.0,5799050.0,1687558.0
12-04 08:37:33,31.993,16.424,50.727,0.0,0.0,0.855,0.0,2609152.0,0.0,41.0,3179474944.0,731226112.0,29464555520.0,243818496.0,6163939.0,1887482.0
12-04 08:37:34,32.266,15.398,51.298,0.087,0.0,0.952,0.0,2310144.0,0.0,27.0,3179065344.0,731181056.0,29467443200.0,241385472.0,5776189.0,1695677.0
12-04 08:37:35,31.386,17.001,50.828,0.0,0.0,0.785,98304.0,4538368.0,14.0,50.0,3179290624.0,731131904.0,29471420416.0,237232128.0,4120388.0,1860831.0
12-04 08:37:36,30.185,16.240,52.692,0.088,0.0,0.794,0.0,2306048.0,0.0,24.0,3176886272.0,731082752.0,29474832384.0,236273664.0,5729835.0,1663414.0
12-04 08:37:37,31.552,16.724,50.690,0.0,0.0,1.034,0.0,2379776.0,0.0,25.0,3176755200.0,731033600.0,29476581376.0,234704896.0,5954658.0,1789276.0
12-04 08:37:38,32.819,16.110,50.043,0.0,0.0,1.028,0.0,4448256.0,0.0,46.0,3178270720.0,730988544.0,29481512960.0,228302848.0,5944786.0,1773693.0
12-04 08:37:39,32.925,14.186,52.014,0.088,0.0,0.788,143360.0,2396160.0,19.0,27.0,3175874560.0,730935296.0,29482708992.0,229556224.0,3735352.0,1636339.0
12-04 08:37:40,32.177,15.958,51.084,0.173,0.0,0.607,204800.0,4698112.0,15.0,53.0,3178070016.0,730767360.0,29466025984.0,244211712.0,6164973.0,1917713.0
12-04 08:37:41,32.676,15.695,50.943,0.086,0.0,0.600,172032.0,2318336.0,10.0,27.0,3176046592.0,730648576.0,29468139520.0,244240384.0,5707386.0,1649185.0
12-04 08:37:42,32.038,16.062,51.036,0.0,0.0,0.864,143360.0,4546560.0,12.0,48.0,3177684992.0,730537984.0,29471035392.0,239816704.0,5126438.0,1876255.0
12-04 08:37:43,31.858,16.059,51.389,0.0,0.0,0.694,106496.0,2306048.0,9.0,23.0,3176882176.0,730439680.0,29470990336.0,240762880.0,4776930.0,1660097.0
12-04 08:37:44,31.830,16.045,51.258,0.0,0.0,0.867,53248.0,3948544.0,4.0,47.0,3176816640.0,730398720.0,29474873344.0,236986368.0,6023631.0,1819101.0
12-04 08:37:45,31.842,15.702,51.579,0.0,0.0,0.877,172032.0,2338816.0,12.0,26.0,3179552768.0,730345472.0,29467955200.0,241221632.0,5720507.0,1659687.0
12-04 08:37:46,33.447,16.511,49.191,0.170,0.0,0.681,0.0,4562944.0,0.0,51.0,3177926656.0,730288128.0,29471813632.0,239046656.0,6135016.0,1865043.0
12-04 08:37:47,32.504,15.609,50.943,0.086,0.0,0.858,155648.0,2428928.0,10.0,23.0,3177811968.0,730144768.0,29472079872.0,239038464.0,3780530.0,1697202.0
12-04 08:37:48,32.526,15.311,51.384,0.0,0.0,0.779,0.0,2265088.0,0.0,23.0,3178401792.0,730017792.0,29472587776.0,238067712.0,5749305.0,1669696.0
12-04 08:37:49,32.378,16.233,50.608,0.087,0.0,0.694,0.0,4526080.0,0.0,47.0,3176402944.0,729956352.0,29475631104.0,237084672.0,6156908.0,1893756.0
12-04 08:37:50,23.707,13.448,53.879,8.103,0.0,0.862,122880.0,203698176.0,9.0,392.0,3179446272.0,729829376.0,29469274112.0,240525312.0,5813656.0,1695024.0
12-04 08:37:51,14.680,9.499,63.990,11.054,0.0,0.777,8192.0,259158016.0,2.0,513.0,3178098688.0,729837568.0,29480665088.0,230473728.0,2730155.0,1628886.0
12-04 08:37:52,19.277,10.671,59.811,9.466,0.0,0.775,16384.0,215728128.0,4.0,429.0,3178774528.0,729714688.0,29473300480.0,237285376.0,6704448.0,1658038.0
12-04 08:37:53,31.838,16.393,50.820,0.086,0.0,0.863,0.0,2375680.0,0.0,25.0,3178962944.0,729575424.0,29473062912.0,237473792.0,5679264.0,1633965.0
12-04 08:37:54,31.570,16.219,51.258,0.087,0.0,0.867,352256.0,4505600.0,39.0,51.0,3177627648.0,729452544.0,29475639296.0,236355584.0,4228021.0,1910855.0
12-04 08:37:55,32.897,15.096,51.222,0.0,0.0,0.785,61440.0,2387968.0,4.0,26.0,3178512384.0,729382912.0,29474881536.0,236298240.0,5673459.0,1611520.0
12-04 08:37:56,32.811,15.057,51.262,0.087,0.0,0.783,4096.0,4251648.0,1.0,35.0,3179433984.0,729325568.0,29474820096.0,235495424.0,6002546.0,1806349.0
12-04 08:37:57,32.185,16.975,49.664,0.084,0.0,1.092,0.0,2625536.0,0.0,38.0,3178659840.0,729255936.0,29474504704.0,236654592.0,5975699.0,1789824.0
12-04 08:37:58,30.909,16.710,51.429,0.087,0.0,0.866,90112.0,2330624.0,4.0,25.0,3178475520.0,729194496.0,29474504704.0,236900352.0,5700917.0,1641055.0
12-04 08:37:59,31.620,15.679,51.742,0.0,0.0,0.958,90112.0,4542464.0,6.0,49.0,3178123264.0,729128960.0,29474021376.0,237801472.0,4192384.0,1903884.0
12-04 08:38:00,31.877,16.452,50.728,0.086,0.0,0.857,0.0,2322432.0,0.0,25.0,3177697280.0,729055232.0,29473128448.0,239194112.0,5739293.0,1670392.0
12-04 08:38:01,31.443,16.753,50.859,0.0,0.0,0.945,0.0,4534272.0,0.0,47.0,3177889792.0,728981504.0,29472739328.0,239464448.0,6088728.0,1846206.0
12-04 08:38:02,32.884,16.189,50.084,0.0,0.0,0.843,0.0,2363392.0,0.0,24.0,3179085824.0,728911872.0,29470429184.0,240648192.0,4624115.0,1691791.0
12-04 08:38:03,32.763,15.825,50.642,0.0,0.0,0.770,0.0,2363392.0,0.0,26.0,3177861120.0,728838144.0,29469007872.0,243367936.0,4861703.0,1643151.0
12-04 08:38:04,30.573,16.211,52.335,0.176,0.0,0.705,0.0,4542464.0,0.0,50.0,3179331584.0,728776704.0,29467746304.0,243220480.0,6232825.0,1931248.0
12-04 08:38:05,33.679,15.112,50.604,0.086,0.0,0.518,12288.0,2338816.0,3.0,26.0,3178229760.0,726818816.0,29468028928.0,245997568.0,5699901.0,1631785.0
12-04 08:38:06,33.738,15.091,50.390,0.087,0.0,0.694,606208.0,8060928.0,55.0,58.0,3179016192.0,726544384.0,29468143616.0,245370880.0,5407070.0,1859302.0
12-04 08:38:07,35.931,15.671,46.840,0.779,0.0,0.779,0.0,60043264.0,0.0,195.0,3179794432.0,725430272.0,29469032448.0,244817920.0,4477296.0,1686417.0
12-04 08:38:08,34.519,15.611,48.482,0.520,0.0,0.867,139264.0,34811904.0,17.0,120.0,3179376640.0,725307392.0,29401042944.0,313348096.0,5609434.0,1588164.0
12-04 08:38:09,32.328,15.948,50.776,0.086,0.0,0.862,110592.0,6631424.0,10.0,53.0,3177684992.0,725311488.0,29427253248.0,288825344.0,6323559.0,1971476.0
12-04 08:38:10,34.660,15.827,47.922,0.707,0.0,0.884,20480.0,46379008.0,4.0,140.0,3177500672.0,725327872.0,29449781248.0,266465280.0,5751578.0,1647514.0
12-04 08:38:11,32.449,15.753,50.942,0.086,0.0,0.771,0.0,2215936.0,0.0,21.0,3177820160.0,725327872.0,29473464320.0,242462720.0,3795424.0,1717693.0
12-04 08:38:12,32.170,16.851,49.787,0.0,0.0,1.191,0.0,4542464.0,0.0,46.0,3177984000.0,725180416.0,29472120832.0,243789824.0,6121700.0,1868473.0
12-04 08:38:13,31.023,15.078,53.553,0.087,0.0,0.260,0.0,4558848.0,0.0,50.0,3179048960.0,725032960.0,29471039488.0,243953664.0,2983997.0,763773.0
12-04 08:38:14,32.423,12.116,55.290,0.171,0.0,0.0,24576.0,6635520.0,3.0,62.0,3179134976.0,724877312.0,29470531584.0,244531200.0,442948.0,237240.0
12-04 08:38:15,31.682,12.383,55.764,0.171,0.0,0.0,36864.0,8908800.0,3.0,87.0,3180711936.0,724733952.0,29471858688.0,241770496.0,1866805.0,252150.0
12-04 08:38:16,32.244,12.382,55.202,0.172,0.0,0.0,0.0,6668288.0,0.0,67.0,3180191744.0,724619264.0,29471338496.0,242925568.0,589006.0,314324.0
12-04 08:38:17,33.048,11.986,54.795,0.171,0.0,0.0,0.0,6725632.0,0.0,66.0,3179384832.0,724463616.0,29470793728.0,244432896.0,457579.0,250096.0
12-04 08:38:18,32.137,12.308,55.470,0.085,0.0,0.0,0.0,6631424.0,0.0,63.0,3180040192.0,724336640.0,29470412800.0,244285440.0,442846.0,237092.0
12-04 08:38:19,31.962,11.997,55.870,0.171,0.0,0.0,0.0,6717440.0,0.0,66.0,3181228032.0,724197376.0,29468004352.0,245645312.0,441994.0,235659.0
12-04 08:38:20,32.735,11.709,55.470,0.085,0.0,0.0,0.0,6643712.0,0.0,65.0,3181436928.0,724004864.0,29467066368.0,246566912.0,445311.0,240320.0
12-04 08:38:21,32.396,11.935,55.499,0.171,0.0,0.0,0.0,6729728.0,0.0,67.0,3181600768.0,723849216.0,29464936448.0,248688640.0,442669.0,235359.0
12-04 08:38:22,21.661,9.760,63.356,5.137,0.0,0.086,12288.0,113537024.0,3.0,247.0,3181273088.0,723853312.0,29483790336.0,230158336.0,296820.0,158969.0
12-04 08:38:23,0.084,0.836,80.100,18.980,0.0,0.0,8192.0,260411392.0,2.0,498.0,3181621248.0,723865600.0,29485342720.0,228245504.0,4459.0,5230.0
12-04 08:38:24,0.084,0.669,84.686,14.561,0.0,0.0,8192.0,260268032.0,2.0,513.0,3181727744.0,723869696.0,29485359104.0,228118528.0,2731.0,2167.0
12-04 08:38:25,30.835,12.181,56.559,0.426,0.0,0.0,0.0,16674816.0,0.0,82.0,3180924928.0,723685376.0,29482061824.0,232402944.0,444567.0,238689.0
12-04 08:38:26,31.983,12.489,55.359,0.084,0.0,0.084,0.0,8699904.0,0.0,76.0,3180810240.0,723484672.0,29481062400.0,233717760.0,443388.0,236182.0
12-04 08:38:27,33.249,11.705,54.792,0.254,0.0,0.0,0.0,6852608.0,0.0,74.0,3181236224.0,723283968.0,29478252544.0,236302336.0,589660.0,313723.0
12-04 08:38:28,32.365,12.041,55.508,0.085,0.0,0.0,40960.0,6643712.0,4.0,63.0,3179995136.0,723095552.0,29477318656.0,238665728.0,444054.0,237503.0
12-04 08:38:29,32.737,12.276,54.902,0.085,0.0,0.0,0.0,6733824.0,0.0,69.0,3180519424.0,722968576.0,29473259520.0,242327552.0,444912.0,239513.0
12-04 08:38:30,31.979,11.927,55.920,0.173,0.0,0.0,8192.0,6647808.0,2.0,63.0,3180335104.0,722751488.0,29472526336.0,243462144.0,442541.0,236704.0
12-04 08:38:31,32.960,11.188,55.680,0.172,0.0,0.0,671744.0,6680576.0,10.0,62.0,3181940736.0,722534400.0,29470081024.0,244518912.0,440904.0,233800.0
12-04 08:38:32,32.655,12.214,54.962,0.085,0.0,0.085,0.0,6656000.0,0.0,66.0,3181080576.0,722313216.0,29467193344.0,248487936.0,441174.0,234293.0
12-04 08:38:33,32.072,12.038,55.718,0.172,0.0,0.0,184320.0,6742016.0,14.0,67.0,3181572096.0,722173952.0,29464576000.0,250753024.0,461428.0,256639.0
12-04 08:38:34,10.109,4.344,85.547,0.0,0.0,0.0,450560.0,3710976.0,16.0,38.0,3181735936.0,722173952.0,29475667968.0,239497216.0,255887.0,139870.0
12-04 08:38:35,0.250,0.583,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3182063616.0,722173952.0,29476229120.0,238608384.0,3162.0,3441.0
12-04 08:38:36,0.083,0.667,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3182186496.0,722173952.0,29476233216.0,238481408.0,5444.0,6162.0
12-04 08:38:37,0.251,0.418,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3182829568.0,722173952.0,29476233216.0,237838336.0,6272.0,8954.0
12-04 08:38:38,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3182825472.0,722173952.0,29476237312.0,237838336.0,2730.0,2556.0
12-04 08:38:39,0.084,0.168,99.581,0.168,0.0,0.0,0.0,40960.0,0.0,5.0,3182817280.0,722182144.0,29476237312.0,237838336.0,2359.0,2059.0
12-04 08:38:40,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3182944256.0,722182144.0,29476237312.0,237711360.0,3108.0,3293.0
12-04 08:38:41,0.0,0.500,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3183058944.0,722182144.0,29476241408.0,237592576.0,3534.0,4265.0
12-04 08:38:42,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3183058944.0,722182144.0,29476241408.0,237592576.0,4180.0,4875.0
12-04 08:38:43,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3183185920.0,722182144.0,29476241408.0,237465600.0,5164.0,6996.0
12-04 08:38:44,0.250,0.250,99.499,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,3182583808.0,722182144.0,29476245504.0,238063616.0,3145.0,4810.0
12-04 08:38:45,0.084,0.251,99.582,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3182665728.0,722190336.0,29476245504.0,237973504.0,4528.0,6610.0
12-04 08:38:46,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3182661632.0,722190336.0,29476249600.0,237973504.0,1733.0,1850.0
12-04 08:38:47,9.161,5.993,84.503,0.086,0.0,0.257,1880064.0,0.0,147.0,0.0,3181432832.0,722190336.0,29484732416.0,230719488.0,1598500.0,1071758.0
12-04 08:38:48,30.708,14.336,54.071,0.088,0.0,0.796,131072.0,2363392.0,15.0,24.0,3183759360.0,722046976.0,29476519936.0,236748800.0,5286325.0,1710284.0
12-04 08:38:49,31.049,16.652,51.691,0.0,0.0,0.607,4096.0,2404352.0,1.0,25.0,3184754688.0,721887232.0,29470285824.0,242147328.0,5796891.0,1729591.0
12-04 08:38:50,30.789,16.739,51.431,0.087,0.0,0.954,69632.0,7880704.0,2.0,51.0,3185184768.0,721719296.0,29464870912.0,247300096.0,3906619.0,1770994.0
12-04 08:38:51,35.390,17.052,45.930,0.771,0.0,0.857,4096.0,52613120.0,1.0,141.0,3185938432.0,721465344.0,29476433920.0,235237376.0,6261321.0,1958654.0
12-04 08:38:52,34.197,17.271,47.237,0.432,0.0,0.864,69632.0,46129152.0,15.0,123.0,3185446912.0,721199104.0,29386600448.0,325828608.0,5856802.0,1785695.0
12-04 08:38:53,30.716,16.997,51.424,0.0,0.0,0.863,65536.0,2158592.0,4.0,20.0,3183579136.0,721199104.0,29411868672.0,302428160.0,3784299.0,1751101.0
12-04 08:38:54,31.857,16.780,50.341,0.085,0.0,0.937,0.0,4222976.0,0.0,37.0,3182600192.0,721199104.0,29437640704.0,277635072.0,6073915.0,1875608.0
12-04 08:38:55,32.038,15.889,51.209,0.0,0.0,0.864,0.0,2265088.0,0.0,27.0,3183902720.0,721199104.0,29459922944.0,254050304.0,6256426.0,1991816.0
12-04 08:38:56,33.077,15.726,50.684,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,3183636480.0,721199104.0,29483806720.0,230432768.0,5794040.0,1743126.0
12-04 08:38:57,32.313,16.241,50.340,0.085,0.0,1.020,0.0,2412544.0,0.0,28.0,3185315840.0,721076224.0,29476552704.0,236130304.0,5896861.0,1793818.0
12-04 08:38:58,32.607,14.996,51.351,0.087,0.0,0.959,0.0,4513792.0,0.0,46.0,3185434624.0,720900096.0,29470310400.0,242429952.0,6429329.0,2062553.0
12-04 08:38:59,32.028,15.231,51.088,0.783,0.0,0.870,4096.0,58679296.0,1.0,158.0,3185741824.0,720662528.0,29462192128.0,250478592.0,5763812.0,1715278.0
12-04 08:39:00,24.399,15.378,51.890,7.216,0.0,1.117,4096.0,262144000.0,1.0,497.0,3187298304.0,720666624.0,29480382464.0,230727680.0,6183278.0,1966062.0
12-04 08:39:01,21.862,13.237,57.814,6.405,0.0,0.683,4096.0,162897920.0,1.0,321.0,3185160192.0,720424960.0,29467385856.0,246104064.0,5712316.0,1695785.0
12-04 08:39:02,32.487,16.413,50.169,0.0,0.0,0.931,0.0,2437120.0,0.0,26.0,3186122752.0,720183296.0,29459984384.0,252784640.0,5880912.0,1800171.0
12-04 08:39:03,31.966,16.923,50.0,0.171,0.0,0.940,0.0,4325376.0,0.0,40.0,3185586176.0,720195584.0,29485441024.0,227852288.0,2222172.0,1971221.0
12-04 08:39:04,31.396,16.045,51.691,0.087,0.0,0.781,4096.0,2383872.0,1.0,25.0,3185590272.0,719953920.0,29476605952.0,236924928.0,3260774.0,1757852.0
12-04 08:39:05,30.427,17.436,51.453,0.0,0.0,0.684,0.0,2457600.0,0.0,29.0,3187605504.0,719712256.0,29467615232.0,244142080.0,5803488.0,1732119.0
12-04 08:39:06,31.115,16.162,51.340,0.0,0.0,1.383,0.0,4509696.0,0.0,46.0,3186593792.0,719470592.0,29461852160.0,251158528.0,8474362.0,2109165.0
12-04 08:39:07,32.607,14.473,52.223,0.0,0.0,0.697,0.0,2146304.0,0.0,19.0,3186073600.0,719470592.0,29485383680.0,228147200.0,5837391.0,1772621.0
12-04 08:39:08,33.019,16.038,50.0,0.0,0.0,0.943,0.0,2408448.0,0.0,25.0,3188359168.0,719228928.0,29477040128.0,234446848.0,7835075.0,1757650.0
12-04 08:39:09,32.562,15.853,50.471,0.086,0.0,1.028,0.0,4399104.0,0.0,41.0,3187044352.0,719048704.0,29470617600.0,242364416.0,5983270.0,1835373.0
12-04 08:39:10,31.520,16.580,51.295,0.0,0.0,0.604,0.0,2535424.0,0.0,32.0,3187707904.0,718913536.0,29461270528.0,251183104.0,6323154.0,2024733.0
12-04 08:39:11,32.202,15.231,51.871,0.087,0.0,0.609,0.0,1572864.0,0.0,19.0,3187109888.0,718913536.0,29484802048.0,228249600.0,5661619.0,1671945.0
12-04 08:39:12,31.341,17.336,50.384,0.0,0.0,0.939,0.0,4456448.0,0.0,41.0,3185561600.0,718782464.0,29478924288.0,235806720.0,6363993.0,2047735.0
12-04 08:39:13,32.746,14.965,51.408,0.088,0.0,0.792,8192.0,5664768.0,2.0,40.0,3185213440.0,718651392.0,29468811264.0,246398976.0,5927067.0,1812534.0
12-04 08:39:14,32.161,16.295,50.858,0.086,0.0,0.600,0.0,2404352.0,0.0,26.0,3177283584.0,718520320.0,29459574784.0,263696384.0,3789439.0,1741620.0
12-04 08:39:15,31.525,16.796,50.732,0.086,0.0,0.861,0.0,4202496.0,0.0,36.0,3176886272.0,718536704.0,29485707264.0,237944832.0,6084019.0,1889287.0
12-04 08:39:16,32.203,16.864,50.0,0.0,0.0,0.932,0.0,2564096.0,0.0,33.0,3178905600.0,718344192.0,29476093952.0,245731328.0,6152346.0,1927917.0
12-04 08:39:17,31.406,16.652,50.733,0.086,0.0,1.122,0.0,2396160.0,0.0,26.0,3179040768.0,718131200.0,29466390528.0,255512576.0,5864939.0,1805196.0
12-04 08:39:18,33.939,16.710,47.965,0.519,0.0,0.866,8192.0,35291136.0,2.0,93.0,3179483136.0,718004224.0,29484318720.0,237268992.0,5840771.0,1763629.0
12-04 08:39:19,32.118,17.188,49.479,0.260,0.0,0.955,4096.0,20475904.0,1.0,79.0,3178090496.0,717869056.0,29447303168.0,275812352.0,6122513.0,1925493.0
12-04 08:39:20,32.035,16.104,50.909,0.0,0.0,0.952,4096.0,2281472.0,1.0,25.0,3178618880.0,717869056.0,29471088640.0,251498496.0,6339132.0,2041230.0
12-04 08:39:21,31.352,16.021,51.680,0.172,0.0,0.775,0.0,2215936.0,0.0,24.0,3178287104.0,717877248.0,29494243328.0,228667392.0,5770932.0,1721851.0
12-04 08:39:22,31.332,16.623,51.523,0.0,0.0,0.522,0.0,2420736.0,0.0,28.0,3178201088.0,717742080.0,29486088192.0,237043712.0,3812277.0,1750976.0
12-04 08:39:23,31.113,15.688,52.147,0.088,0.0,0.964,270336.0,4448256.0,3.0,41.0,3177304064.0,717606912.0,29478952960.0,245211136.0,6315073.0,2010763.0
12-04 08:39:24,31.040,16.939,50.989,0.0,0.0,1.032,0.0,2465792.0,0.0,27.0,3178405888.0,717471744.0,29469253632.0,253943808.0,5982902.0,1842910.0
12-04 08:39:25,32.072,17.025,50.043,0.0,0.0,0.860,0.0,2158592.0,0.0,19.0,3177689088.0,717471744.0,29491937280.0,231976960.0,5844333.0,1785648.0
12-04 08:39:26,31.364,17.029,50.565,0.0,0.0,1.043,0.0,4308992.0,0.0,33.0,3178708992.0,717316096.0,29485350912.0,237699072.0,6017839.0,1863689.0
12-04 08:39:27,31.849,16.695,50.428,0.171,0.0,0.856,0.0,2654208.0,0.0,38.0,3179020288.0,717168640.0,29475287040.0,247599104.0,6313061.0,2015619.0
12-04 08:39:28,31.212,15.867,52.049,0.0,0.0,0.872,0.0,2351104.0,0.0,25.0,3179798528.0,717021184.0,29465747456.0,256507904.0,5871325.0,1798395.0
12-04 08:39:29,32.584,15.212,51.340,0.0,0.0,0.864,0.0,2158592.0,0.0,19.0,3178860544.0,717021184.0,29487972352.0,235220992.0,5904996.0,1784382.0
12-04 08:39:30,30.370,16.901,51.937,0.088,0.0,0.704,0.0,4444160.0,0.0,38.0,3177967616.0,716877824.0,29481828352.0,242401280.0,3993475.0,1857575.0
12-04 08:39:31,30.120,15.749,48.365,4.905,0.0,0.861,8192.0,161542144.0,2.0,314.0,3180417024.0,716738560.0,29468233728.0,253685760.0,6288376.0,2008232.0
12-04 08:39:32,15.735,10.576,60.877,12.124,0.0,0.688,8192.0,260284416.0,2.0,501.0,3178184704.0,716750848.0,29480222720.0,243916800.0,3797266.0,1759625.0
12-04 08:39:33,16.379,10.776,62.759,9.138,0.0,0.948,12288.0,255647744.0,3.0,506.0,3181420544.0,716623872.0,29463240704.0,257789952.0,1862476.0,1737940.0
12-04 08:39:34,31.955,16.279,50.991,0.086,0.0,0.689,0.0,2334720.0,0.0,28.0,3181445120.0,716627968.0,29485481984.0,235520000.0,3997160.0,1782164.0
12-04 08:39:35,32.442,15.444,51.682,0.0,0.0,0.431,0.0,2383872.0,0.0,28.0,3178160128.0,716484608.0,29477105664.0,247324672.0,5765766.0,1678821.0
12-04 08:39:36,32.146,16.507,50.478,0.0,0.0,0.869,0.0,4452352.0,0.0,39.0,3179909120.0,716349440.0,29467926528.0,254889984.0,8104579.0,1887753.0
12-04 08:39:37,31.386,16.478,51.177,0.0,0.0,0.959,0.0,2281472.0,0.0,25.0,3179966464.0,716349440.0,29492023296.0,230735872.0,8194231.0,1953259.0
12-04 08:39:38,32.100,15.663,51.205,0.086,0.0,0.947,0.0,2363392.0,0.0,25.0,3180703744.0,716201984.0,29480734720.0,241434624.0,7825302.0,1729837.0
12-04 08:39:39,32.017,16.481,50.558,0.086,0.0,0.858,0.0,2428928.0,0.0,28.0,3178893312.0,716070912.0,29471531008.0,252579840.0,5870405.0,1783325.0
12-04 08:39:40,32.580,15.812,50.999,0.0,0.0,0.608,0.0,4325376.0,0.0,39.0,3179712512.0,716070912.0,29495959552.0,227332096.0,6454665.0,2084806.0
12-04 08:39:41,31.159,16.738,51.330,0.0,0.0,0.773,0.0,2367488.0,0.0,29.0,3177971712.0,715927552.0,29486227456.0,238948352.0,5875680.0,1783153.0
12-04 08:39:42,31.250,15.141,52.641,0.088,0.0,0.880,0.0,2420736.0,0.0,26.0,3179995136.0,715784192.0,29474975744.0,248320000.0,5743971.0,1714506.0
12-04 08:39:43,31.798,15.378,51.781,0.0,0.0,1.043,0.0,4399104.0,0.0,37.0,3179122688.0,715640832.0,29466537984.0,257773568.0,6056878.0,1891383.0
12-04 08:39:44,31.121,17.069,51.034,0.086,0.0,0.690,0.0,2277376.0,0.0,25.0,3178950656.0,715640832.0,29488705536.0,235778048.0,6333641.0,2028435.0
12-04 08:39:45,32.491,15.331,51.568,0.087,0.0,0.523,0.0,2412544.0,0.0,26.0,3180253184.0,715505664.0,29477662720.0,245653504.0,5795043.0,1745428.0
12-04 08:39:46,31.620,16.110,51.585,0.0,0.0,0.686,4096.0,2347008.0,1.0,23.0,3181273088.0,715358208.0,29467770880.0,254672896.0,5958281.0,1831847.0
12-04 08:39:47,31.542,16.898,50.780,0.087,0.0,0.693,0.0,4202496.0,0.0,32.0,3180552192.0,715358208.0,29492080640.0,231084032.0,4043333.0,1879788.0
12-04 08:39:48,32.884,16.610,49.494,0.0,0.0,1.012,0.0,2560000.0,0.0,33.0,3180175360.0,715210752.0,29481750528.0,241938432.0,6129657.0,1909800.0
12-04 08:39:49,33.536,15.685,49.567,0.173,0.0,1.040,0.0,16723968.0,0.0,55.0,3179851776.0,715063296.0,29482184704.0,241975296.0,5851861.0,1784057.0
12-04 08:39:50,36.442,17.185,44.128,0.950,0.0,1.295,24576.0,78663680.0,6.0,180.0,3181727744.0,712765440.0,29474967552.0,249614336.0,5826461.0,1757510.0
12-04 08:39:51,33.103,15.990,49.870,0.259,0.0,0.778,4096.0,14417920.0,1.0,62.0,3180748800.0,712773632.0,29414875136.0,310677504.0,6504528.0,2125416.0
12-04 08:39:52,33.020,15.956,50.256,0.0,0.0,0.768,4096.0,2170880.0,1.0,20.0,3180584960.0,712777728.0,29438951424.0,286760960.0,5797257.0,1744208.0
12-04 08:39:53,32.177,15.091,52.038,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,3180494848.0,712777728.0,29461917696.0,263884800.0,5878011.0,1775589.0
12-04 08:39:54,31.008,16.710,51.507,0.086,0.0,0.689,0.0,4083712.0,0.0,26.0,3180298240.0,712777728.0,29487214592.0,238784512.0,3802481.0,1731470.0
12-04 08:39:55,33.563,15.404,50.172,0.0,0.0,0.861,0.0,2572288.0,0.0,37.0,3179872256.0,711839744.0,29477003264.0,250359808.0,6423288.0,2073192.0
12-04 08:39:56,31.337,15.885,51.910,0.087,0.0,0.781,0.0,2777088.0,0.0,41.0,3183099904.0,710905856.0,29465571328.0,259497984.0,5918846.0,1809155.0
12-04 08:39:57,33.333,14.978,50.736,0.087,0.0,0.866,0.0,2207744.0,0.0,26.0,3181371392.0,710914048.0,29488517120.0,238272512.0,5902784.0,1802624.0
12-04 08:39:58,31.680,16.188,51.175,0.087,0.0,0.870,0.0,2359296.0,0.0,24.0,3180797952.0,709976064.0,29477535744.0,250765312.0,5837539.0,1770813.0
12-04 08:39:59,31.125,15.519,52.398,0.087,0.0,0.872,0.0,4583424.0,0.0,44.0,3180949504.0,709033984.0,29469765632.0,259325952.0,6444323.0,2075464.0
12-04 08:40:00,31.195,16.257,51.670,0.0,0.0,0.879,0.0,2154496.0,0.0,19.0,3180417024.0,709033984.0,29492277248.0,237346816.0,5800337.0,1732829.0
12-04 08:40:01,33.014,15.767,50.348,0.087,0.0,0.784,0.0,2347008.0,0.0,23.0,3179827200.0,708636672.0,29481439232.0,249171968.0,5822821.0,1763689.0
12-04 08:40:02,32.598,16.469,50.085,0.0,0.0,0.849,0.0,4481024.0,0.0,39.0,3181817856.0,708194304.0,29471481856.0,257581056.0,6091674.0,1902414.0
12-04 08:40:03,28.596,15.606,51.787,3.051,0.0,0.959,4096.0,82456576.0,1.0,164.0,3180920832.0,708206592.0,29490724864.0,239222784.0,4214507.0,1939239.0
12-04 08:40:04,16.853,10.490,60.361,11.608,0.0,0.688,8192.0,262844416.0,2.0,497.0,3180908544.0,708214784.0,29504036864.0,225914880.0,4992196.0,1789212.0
12-04 08:40:05,16.853,10.920,59.845,11.522,0.0,0.860,0.0,261443584.0,0.0,491.0,3182092288.0,707878912.0,29481783296.0,247320576.0,1776066.0,1744964.0
12-04 08:40:06,28.101,14.224,55.160,1.561,0.0,0.954,4096.0,70918144.0,1.0,178.0,3182620672.0,707260416.0,29469786112.0,259407872.0,5282671.0,1769140.0
12-04 08:40:07,30.990,16.319,51.910,0.0,0.0,0.781,0.0,2277376.0,0.0,25.0,3180462080.0,707260416.0,29495300096.0,236052480.0,2310105.0,1843350.0
12-04 08:40:08,30.534,16.623,51.794,0.0,0.0,1.050,0.0,2359296.0,0.0,23.0,3182063616.0,706859008.0,29482598400.0,247554048.0,5262731.0,1727826.0
12-04 08:40:09,32.075,16.295,50.343,0.172,0.0,1.115,0.0,4456448.0,0.0,39.0,3184996352.0,706506752.0,29471674368.0,255897600.0,8487291.0,1771256.0
12-04 08:40:10,32.383,15.371,51.382,0.0,0.0,0.864,0.0,2277376.0,0.0,25.0,3183222784.0,706506752.0,29494968320.0,234377216.0,8287168.0,2011799.0
12-04 08:40:11,31.648,15.867,51.613,0.0,0.0,0.872,0.0,2371584.0,0.0,26.0,3183415296.0,705650688.0,29482905600.0,247103488.0,5850247.0,1760854.0
12-04 08:40:12,31.732,16.724,50.943,0.086,0.0,0.515,0.0,2404352.0,0.0,26.0,3185274880.0,704778240.0,29471338496.0,257683456.0,7877707.0,1800418.0
12-04 08:40:13,31.107,17.075,50.719,0.0,0.0,1.099,0.0,4268032.0,0.0,35.0,3182981120.0,704778240.0,29498163200.0,233152512.0,6213794.0,1923959.0
12-04 08:40:14,31.459,15.641,52.021,0.0,0.0,0.879,0.0,2428928.0,0.0,29.0,3184046080.0,703909888.0,29484556288.0,246562816.0,8059241.0,1887624.0
12-04 08:40:15,32.386,15.848,51.077,0.086,0.0,0.603,0.0,2416640.0,0.0,27.0,3184939008.0,703016960.0,29472182272.0,258936832.0,3775385.0,1716696.0
12-04 08:40:16,30.435,17.217,51.565,0.0,0.0,0.783,0.0,2162688.0,0.0,19.0,3183288320.0,703016960.0,29495668736.0,237101056.0,5886882.0,1790639.0
12-04 08:40:17,30.261,17.304,51.478,0.087,0.0,0.870,0.0,4395008.0,0.0,39.0,3185754112.0,702042112.0,29484875776.0,246403072.0,6220251.0,1971934.0
12-04 08:40:18,32.449,16.267,50.856,0.0,0.0,0.428,0.0,2519040.0,0.0,31.0,3186372608.0,701046784.0,29472149504.0,259506176.0,6186394.0,1934285.0
12-04 08:40:19,31.865,15.717,51.554,0.086,0.0,0.777,0.0,2158592.0,0.0,19.0,3185430528.0,701046784.0,29496610816.0,235986944.0,5740950.0,1689482.0
12-04 08:40:20,31.357,17.096,50.687,0.0,0.0,0.859,0.0,2387968.0,0.0,25.0,3184951296.0,700039168.0,29484941312.0,249143296.0,5947714.0,1836749.0
12-04 08:40:21,30.458,16.901,51.673,0.176,0.0,0.792,0.0,4608000.0,0.0,46.0,3186020352.0,699043840.0,29474439168.0,259571712.0,6456405.0,2091746.0
12-04 08:40:22,32.021,15.048,51.706,0.087,0.0,1.137,77824.0,2158592.0,2.0,19.0,3185733632.0,699043840.0,29497446400.0,236851200.0,5825820.0,1762209.0
12-04 08:40:23,31.245,17.082,50.815,0.0,0.0,0.858,0.0,2383872.0,0.0,25.0,3184775168.0,698040320.0,29485383680.0,250875904.0,5835833.0,1772281.0
12-04 08:40:24,30.534,17.060,51.619,0.0,0.0,0.787,0.0,4431872.0,0.0,36.0,3186036736.0,697032704.0,29475147776.0,260857856.0,4004606.0,1848089.0
12-04 08:40:25,32.983,14.348,51.619,0.0,0.0,1.050,0.0,2273280.0,0.0,25.0,3182227456.0,697032704.0,29499564032.0,240250880.0,6247269.0,1977778.0
12-04 08:40:26,32.099,15.256,51.940,0.088,0.0,0.617,0.0,2396160.0,0.0,27.0,3184726016.0,696029184.0,29486403584.0,251916288.0,5826510.0,1707622.0
12-04 08:40:27,32.451,15.798,50.640,0.171,0.0,0.939,0.0,2195456.0,0.0,23.0,3183775744.0,696037376.0,29510352896.0,228909056.0,5810085.0,1781800.0
12-04 08:40:28,31.753,16.088,50.889,0.085,0.0,1.185,4096.0,4542464.0,1.0,42.0,3184369664.0,695033856.0,29498978304.0,240693248.0,6359026.0,2050655.0
12-04 08:40:29,31.396,16.305,51.344,0.0,0.0,0.954,0.0,2420736.0,0.0,27.0,3187097600.0,694026240.0,29486546944.0,251404288.0,5800785.0,1830402.0
12-04 08:40:30,32.584,15.730,50.908,0.086,0.0,0.691,0.0,2154496.0,0.0,19.0,3186593792.0,694026240.0,29510197248.0,228257792.0,4207964.0,1718128.0
12-04 08:40:31,32.236,16.291,50.867,0.0,0.0,0.607,1822720.0,4358144.0,32.0,33.0,3187154944.0,693026816.0,29501333504.0,237559808.0,5672188.0,1821464.0
12-04 08:40:32,31.288,16.854,50.994,0.173,0.0,0.691,0.0,2646016.0,0.0,42.0,3185467392.0,692031488.0,29488451584.0,253124608.0,6363767.0,2045659.0
12-04 08:40:33,34.244,14.688,50.299,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,3185807360.0,692031488.0,29511598080.0,229638144.0,5810695.0,1745637.0
12-04 08:40:34,32.328,16.121,50.776,0.0,0.0,0.776,0.0,2433024.0,0.0,26.0,3186446336.0,691118080.0,29497946112.0,243564544.0,5859066.0,1778063.0
12-04 08:40:35,33.018,15.649,50.559,0.0,0.0,0.774,0.0,4419584.0,0.0,39.0,3187093504.0,690229248.0,29487833088.0,253919232.0,6048582.0,1859234.0
12-04 08:40:36,5.755,3.503,76.814,13.678,0.0,0.250,20480.0,243990528.0,5.0,462.0,3187478528.0,690249728.0,29491388416.0,249958400.0,2997598.0,1315178.0
12-04 08:40:37,4.435,2.008,78.661,14.728,0.0,0.167,8192.0,261562368.0,2.0,516.0,3187474432.0,690262016.0,29493485568.0,247853056.0,637433.0,1115142.0
12-04 08:40:38,17.065,7.423,69.027,6.399,0.0,0.085,4096.0,142090240.0,1.0,269.0,3186847744.0,690270208.0,29505785856.0,236171264.0,1398413.0,1281550.0
12-04 08:40:39,30.480,17.293,51.266,0.087,0.0,0.873,0.0,2293760.0,0.0,19.0,3187773440.0,689385472.0,29492539392.0,249376768.0,3583139.0,1628692.0
12-04 08:40:40,28.608,18.360,51.836,0.0,0.0,1.196,0.0,126976.0,0.0,6.0,3187855360.0,689385472.0,29514190848.0,227643392.0,6858144.0,2290728.0
12-04 08:40:41,30.319,17.313,50.991,0.0,0.0,1.378,0.0,2244608.0,0.0,19.0,3189628928.0,688492544.0,29499486208.0,241467392.0,7476837.0,2073078.0
12-04 08:40:42,34.050,14.273,50.817,0.0,0.0,0.860,0.0,2392064.0,0.0,25.0,3189968896.0,687599616.0,29486874624.0,254631936.0,11732137.0,2193587.0
12-04 08:40:43,30.526,16.667,51.930,0.0,0.0,0.877,0.0,126976.0,0.0,6.0,3188740096.0,687599616.0,29508575232.0,234160128.0,6317703.0,2017905.0
12-04 08:40:44,31.298,17.111,50.989,0.086,0.0,0.516,0.0,2416640.0,0.0,29.0,3189026816.0,686714880.0,29494624256.0,248709120.0,8075516.0,1870975.0
12-04 08:40:45,31.724,15.862,50.517,0.086,0.0,1.810,0.0,4399104.0,0.0,38.0,3191099392.0,685821952.0,29484040192.0,258113536.0,6191435.0,1924960.0
12-04 08:40:46,31.810,16.207,51.207,0.0,0.0,0.776,0.0,2273280.0,0.0,25.0,3187892224.0,685821952.0,29508206592.0,237154304.0,6381116.0,2040562.0
12-04 08:40:47,33.075,15.073,50.991,0.258,0.0,0.603,0.0,22147072.0,0.0,84.0,3189067776.0,684929024.0,29508763648.0,236314624.0,5397178.0,1104203.0
12-04 08:40:48,33.536,12.392,53.380,0.693,0.0,0.0,8192.0,40361984.0,2.0,133.0,3189338112.0,684044288.0,29483327488.0,262365184.0,440985.0,234006.0
12-04 08:40:49,33.134,12.329,54.366,0.171,0.0,0.0,0.0,8888320.0,0.0,67.0,3190992896.0,684044288.0,29507796992.0,236240896.0,1441953.0,207916.0
12-04 08:40:50,35.997,13.660,49.055,1.117,0.0,0.172,4096.0,74428416.0,1.0,210.0,3190161408.0,681406464.0,29488898048.0,258609152.0,443082.0,237816.0
12-04 08:40:51,33.559,13.559,52.203,0.593,0.0,0.085,4096.0,39751680.0,1.0,133.0,3189051392.0,680525824.0,29412462592.0,337035264.0,441819.0,235593.0
12-04 08:40:52,31.803,12.160,55.782,0.255,0.0,0.0,12288.0,8597504.0,2.0,74.0,3189207040.0,680534016.0,29440811008.0,308523008.0,441294.0,234665.0
12-04 08:40:53,32.137,11.880,55.812,0.171,0.0,0.0,4096.0,6537216.0,1.0,61.0,3190194176.0,680538112.0,29465976832.0,282365952.0,590908.0,317852.0
12-04 08:40:54,32.055,12.873,54.987,0.085,0.0,0.0,0.0,6479872.0,0.0,57.0,3190304768.0,680542208.0,29493161984.0,255066112.0,441828.0,235562.0
12-04 08:40:55,32.515,13.463,53.853,0.169,0.0,0.0,4096.0,6504448.0,1.0,62.0,3188654080.0,680542208.0,29520715776.0,229163008.0,441180.0,234359.0
12-04 08:40:56,33.419,11.397,55.013,0.171,0.0,0.0,0.0,6729728.0,0.0,67.0,3188326400.0,679632896.0,29510733824.0,240381952.0,441868.0,235842.0
12-04 08:40:57,32.937,11.630,55.348,0.085,0.0,0.0,4096.0,6676480.0,1.0,61.0,3189698560.0,678707200.0,29500485632.0,250183680.0,443245.0,238356.0
12-04 08:40:58,32.784,11.188,55.854,0.173,0.0,0.0,0.0,6516736.0,0.0,59.0,3190730752.0,678240256.0,29507166208.0,242937856.0,442071.0,236010.0
12-04 08:40:59,32.340,12.426,55.149,0.085,0.0,0.0,0.0,6516736.0,0.0,59.0,3190202368.0,678027264.0,29523689472.0,227155968.0,444552.0,238905.0
12-04 08:41:00,31.601,12.947,55.366,0.085,0.0,0.0,0.0,6766592.0,0.0,66.0,3190915072.0,677093376.0,29512851456.0,238215168.0,442528.0,235652.0
12-04 08:41:01,31.997,11.604,56.143,0.171,0.0,0.085,0.0,8658944.0,0.0,72.0,3190439936.0,676163584.0,29504286720.0,248184832.0,444080.0,237877.0
12-04 08:41:02,31.337,12.153,56.250,0.260,0.0,0.0,0.0,6955008.0,0.0,81.0,3191205888.0,675258368.0,29494497280.0,258113536.0,589731.0,315668.0
12-04 08:41:03,31.337,11.632,56.858,0.174,0.0,0.0,0.0,6512640.0,0.0,59.0,3192037376.0,675258368.0,29520220160.0,231559168.0,441940.0,235770.0
12-04 08:41:04,31.959,12.199,55.756,0.086,0.0,0.0,0.0,6746112.0,0.0,65.0,3191324672.0,674336768.0,29509603328.0,243810304.0,443252.0,237015.0
12-04 08:41:05,31.470,13.070,55.288,0.172,0.0,0.0,0.0,6520832.0,0.0,58.0,3191697408.0,673759232.0,29512130560.0,241487872.0,443916.0,238171.0
12-04 08:41:06,32.578,12.678,54.660,0.084,0.0,0.0,0.0,6684672.0,0.0,64.0,3192369152.0,673185792.0,29513433088.0,240087040.0,446614.0,241263.0
12-04 08:41:07,32.532,12.103,54.936,0.343,0.0,0.086,0.0,6770688.0,0.0,70.0,3192864768.0,672268288.0,29502222336.0,251719680.0,442705.0,236584.0
12-04 08:41:08,12.833,5.833,71.417,9.917,0.0,0.0,0.0,182128640.0,0.0,351.0,3193733120.0,672272384.0,29512630272.0,240439296.0,150266.0,82260.0
12-04 08:41:09,0.251,0.671,84.912,14.166,0.0,0.0,8192.0,265293824.0,2.0,471.0,3193454592.0,672280576.0,29514194944.0,239144960.0,3998.0,5353.0
12-04 08:41:10,9.492,3.644,79.322,7.542,0.0,0.0,4096.0,185491456.0,1.0,390.0,3192451072.0,672288768.0,29521801216.0,232534016.0,184202.0,100563.0
12-04 08:41:11,31.332,11.923,56.571,0.174,0.0,0.0,0.0,6561792.0,0.0,60.0,3192561664.0,671715328.0,29523980288.0,230817792.0,443600.0,237587.0
12-04 08:41:12,31.885,11.990,56.038,0.087,0.0,0.0,0.0,6643712.0,0.0,64.0,3192655872.0,671141888.0,29524873216.0,230404096.0,442823.0,236533.0
12-04 08:41:13,32.149,12.098,55.499,0.254,0.0,0.0,0.0,6664192.0,0.0,65.0,3193446400.0,670527488.0,29523402752.0,231698432.0,443178.0,237136.0
12-04 08:41:14,31.153,11.962,56.799,0.086,0.0,0.0,0.0,8769536.0,0.0,81.0,3192803328.0,669949952.0,29527101440.0,229220352.0,441252.0,234516.0
12-04 08:41:15,33.680,12.987,52.208,1.039,0.0,0.087,24576.0,55824384.0,5.0,164.0,3193282560.0,668110848.0,29521305600.0,236376064.0,442361.0,236451.0
12-04 08:41:16,36.270,12.575,50.128,0.941,0.0,0.086,4096.0,63295488.0,1.0,179.0,3193978880.0,666263552.0,29423247360.0,335585280.0,444920.0,240863.0
12-04 08:41:17,27.939,9.881,61.840,0.170,0.0,0.170,0.0,7720960.0,0.0,77.0,3193921536.0,666271744.0,29446365184.0,312516608.0,313176.0,175786.0
12-04 08:41:18,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194232832.0,666271744.0,29448720384.0,309850112.0,4158.0,6389.0
12-04 08:41:19,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3194351616.0,666279936.0,29448720384.0,309723136.0,2570.0,3640.0
12-04 08:41:20,0.251,0.167,99.582,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3194048512.0,666279936.0,29448724480.0,310022144.0,4012.0,4437.0
12-04 08:41:21,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3193966592.0,666279936.0,29448724480.0,310104064.0,3722.0,3843.0
12-04 08:41:22,0.167,0.167,99.666,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,3193962496.0,666279936.0,29448728576.0,310104064.0,4065.0,4454.0
12-04 08:41:23,24.045,11.545,63.715,0.0,0.0,0.694,8192.0,0.0,2.0,0.0,3192811520.0,666279936.0,29464481792.0,295501824.0,3701644.0,1745624.0
12-04 08:41:24,30.829,15.717,52.591,0.0,0.0,0.864,0.0,2170880.0,0.0,20.0,3192942592.0,666279936.0,29487587328.0,272265216.0,4372893.0,1779486.0
12-04 08:41:25,31.357,16.151,51.632,0.172,0.0,0.687,0.0,4198400.0,0.0,34.0,3193008128.0,666288128.0,29511512064.0,248266752.0,5614184.0,1950870.0
12-04 08:41:26,31.593,15.840,51.523,0.0,0.0,1.044,0.0,2293760.0,0.0,25.0,3195080704.0,665829376.0,29515853824.0,242311168.0,8356731.0,2104017.0
12-04 08:41:27,30.0,16.609,52.609,0.0,0.0,0.783,0.0,2191360.0,0.0,20.0,3193978880.0,665681920.0,29530886144.0,228528128.0,4084558.0,1883958.0
12-04 08:41:28,30.934,16.710,51.414,0.0,0.0,0.943,0.0,2420736.0,0.0,27.0,3193081856.0,664768512.0,29516296192.0,244928512.0,5914384.0,1886413.0
12-04 08:41:29,30.462,16.075,52.753,0.0,0.0,0.710,0.0,2273280.0,0.0,21.0,3193552896.0,664309760.0,29519441920.0,241770496.0,5845863.0,1811885.0
12-04 08:41:30,32.228,16.582,50.085,0.085,0.0,1.020,0.0,5488640.0,0.0,35.0,3195228160.0,663752704.0,29516984320.0,243109888.0,6140108.0,1975183.0
12-04 08:41:31,31.111,16.923,51.026,0.085,0.0,0.855,0.0,4419584.0,0.0,44.0,3194925056.0,663138304.0,29514530816.0,246480896.0,6064863.0,1929515.0
12-04 08:41:32,31.288,15.688,52.235,0.0,0.0,0.789,0.0,2408448.0,0.0,31.0,3195424768.0,662728704.0,29518888960.0,242032640.0,6406494.0,2108500.0
12-04 08:41:33,31.164,17.038,50.942,0.086,0.0,0.771,0.0,2154496.0,0.0,19.0,3194048512.0,662540288.0,29533298688.0,229187584.0,6203281.0,2024384.0
12-04 08:41:34,31.464,15.600,51.972,0.0,0.0,0.964,0.0,2301952.0,0.0,26.0,3193405440.0,661983232.0,29532016640.0,231669760.0,5968122.0,1889941.0
12-04 08:41:35,31.952,16.149,51.036,0.0,0.0,0.864,0.0,2375680.0,0.0,27.0,3196051456.0,661168128.0,29518548992.0,243306496.0,5974087.0,1891522.0
12-04 08:41:36,33.219,17.040,48.537,0.430,0.0,0.775,4096.0,35483648.0,1.0,103.0,3194843136.0,659992576.0,29518630912.0,245608448.0,6016991.0,1910362.0
12-04 08:41:37,31.173,17.163,50.0,0.438,0.0,1.226,12288.0,22958080.0,3.0,74.0,3195531264.0,659431424.0,29485531136.0,278581248.0,5964214.0,1871903.0
12-04 08:41:38,31.315,16.090,51.557,0.087,0.0,0.952,0.0,4210688.0,0.0,32.0,3193749504.0,659431424.0,29511172096.0,254722048.0,6097781.0,1962566.0
12-04 08:41:39,30.577,17.485,51.077,0.086,0.0,0.775,0.0,2154496.0,0.0,19.0,3194839040.0,659431424.0,29533265920.0,231538688.0,6239840.0,2037170.0
12-04 08:41:40,30.069,17.698,51.546,0.0,0.0,0.687,0.0,2416640.0,0.0,28.0,3194499072.0,658862080.0,29531738112.0,233975808.0,6484574.0,2159723.0
12-04 08:41:41,32.266,15.830,51.211,0.0,0.0,0.692,4096.0,2289664.0,1.0,25.0,3195191296.0,658194432.0,29524828160.0,240861184.0,5988589.0,1896535.0
12-04 08:41:42,31.802,15.194,52.032,0.088,0.0,0.883,200704.0,2310144.0,6.0,26.0,3195916288.0,657645568.0,29522022400.0,243490816.0,5990115.0,1894147.0
12-04 08:41:43,31.451,16.073,51.607,0.0,0.0,0.869,0.0,2301952.0,0.0,26.0,3196162048.0,657141760.0,29522436096.0,243335168.0,6031194.0,1929823.0
12-04 08:41:44,32.051,16.667,50.598,0.085,0.0,0.598,0.0,2265088.0,0.0,22.0,3184857088.0,656687104.0,29526286336.0,251244544.0,3931308.0,1840759.0
12-04 08:41:45,30.881,16.766,48.845,2.652,0.0,0.855,8192.0,148168704.0,2.0,315.0,3185201152.0,656695296.0,29549150208.0,228028416.0,2036464.0,1950020.0
12-04 08:41:46,21.608,13.570,53.414,10.458,0.0,0.951,8192.0,263585792.0,2.0,503.0,3185852416.0,655785984.0,29525553152.0,251883520.0,4487953.0,2234316.0
12-04 08:41:47,19.081,10.668,60.971,8.326,0.0,0.954,4096.0,251162624.0,1.0,480.0,3186843648.0,655790080.0,29541883904.0,234557440.0,5969506.0,1923378.0
12-04 08:41:48,32.227,15.284,51.528,0.087,0.0,0.873,0.0,2162688.0,0.0,21.0,3185713152.0,655175680.0,29538041856.0,240144384.0,9893698.0,1777708.0
12-04 08:41:49,31.703,15.721,51.965,0.0,0.0,0.611,0.0,2277376.0,0.0,21.0,3187744768.0,654618624.0,29534625792.0,242085888.0,5868956.0,1811992.0
12-04 08:41:50,32.119,16.780,50.508,0.0,0.0,0.593,0.0,2293760.0,0.0,22.0,3188502528.0,654110720.0,29534695424.0,241766400.0,7974587.0,1839745.0
12-04 08:41:51,32.416,16.337,50.473,0.086,0.0,0.688,0.0,4296704.0,0.0,36.0,3187257344.0,653537280.0,29535223808.0,243056640.0,6468946.0,2000730.0
12-04 08:41:52,32.671,15.039,51.253,0.0,0.0,1.037,0.0,2297856.0,0.0,26.0,3186487296.0,653373440.0,29551276032.0,227938304.0,8323027.0,2195535.0
12-04 08:41:53,32.502,16.079,50.645,0.0,0.0,0.774,0.0,2318336.0,0.0,24.0,3186270208.0,652800000.0,29548941312.0,231063552.0,5954108.0,1876635.0
12-04 08:41:54,31.714,14.841,52.385,0.177,0.0,0.883,0.0,2301952.0,0.0,25.0,3186421760.0,652140544.0,29541416960.0,239095808.0,5975226.0,1884196.0
12-04 08:41:55,31.924,16.652,50.733,0.0,0.0,0.690,0.0,2301952.0,0.0,26.0,3187789824.0,651583488.0,29537644544.0,242057216.0,5983735.0,1894795.0
12-04 08:41:56,31.583,17.040,50.516,0.0,0.0,0.861,0.0,2306048.0,0.0,26.0,3186946048.0,651026432.0,29535191040.0,245911552.0,5940624.0,1868245.0
12-04 08:41:57,31.528,15.808,51.616,0.087,0.0,0.961,0.0,4263936.0,0.0,34.0,3187802112.0,650862592.0,29552582656.0,227827712.0,6128630.0,1955672.0
12-04 08:41:58,31.343,15.628,52.151,0.0,0.0,0.878,0.0,2371584.0,0.0,28.0,3186372608.0,650354688.0,29552783360.0,229564416.0,6473142.0,2139753.0
12-04 08:41:59,32.598,15.959,50.849,0.0,0.0,0.594,0.0,2330624.0,0.0,26.0,3187105792.0,649564160.0,29540126720.0,242278400.0,6145759.0,1986114.0
12-04 08:42:00,32.079,17.451,49.872,0.086,0.0,0.513,0.0,2314240.0,0.0,27.0,3188031488.0,648990720.0,29538013184.0,244039680.0,5988203.0,1884387.0
12-04 08:42:01,33.219,15.497,50.257,0.086,0.0,0.942,0.0,2203648.0,0.0,24.0,3188072448.0,648396800.0,29534187520.0,248418304.0,5972733.0,1887537.0
12-04 08:42:02,32.155,15.517,51.293,0.0,0.0,1.034,0.0,2359296.0,0.0,28.0,3189780480.0,647974912.0,29538840576.0,242479104.0,6028540.0,1916778.0
12-04 08:42:03,32.146,16.455,50.551,0.085,0.0,0.763,0.0,2170880.0,0.0,22.0,3187634176.0,647696384.0,29548519424.0,235225088.0,6046982.0,1927718.0
12-04 08:42:04,32.208,15.411,51.515,0.0,0.0,0.866,0.0,4362240.0,0.0,39.0,3187675136.0,647274496.0,29555929088.0,228196352.0,6071316.0,1946745.0
12-04 08:42:05,30.602,16.914,51.439,0.0,0.0,1.046,0.0,2338816.0,0.0,26.0,3187322880.0,646680576.0,29553741824.0,231329792.0,6316110.0,2063174.0
12-04 08:42:06,32.021,16.438,50.685,0.171,0.0,0.685,0.0,2453504.0,0.0,32.0,3187109888.0,646160384.0,29553577984.0,232226816.0,6375373.0,2083075.0
12-04 08:42:07,31.434,16.408,51.295,0.0,0.0,0.864,0.0,2306048.0,0.0,26.0,3186794496.0,645685248.0,29554921472.0,231673856.0,5983033.0,1893913.0
12-04 08:42:08,31.684,15.712,51.823,0.087,0.0,0.694,0.0,2306048.0,0.0,23.0,3188953088.0,645095424.0,29552164864.0,232861696.0,6006213.0,1894649.0
12-04 08:42:09,31.043,17.130,51.304,0.0,0.0,0.522,0.0,2293760.0,0.0,24.0,3189022720.0,644505600.0,29548449792.0,237096960.0,5869057.0,1828448.0
12-04 08:42:10,30.843,16.507,51.868,0.0,0.0,0.782,0.0,2310144.0,0.0,22.0,3186618368.0,643915776.0,29545947136.0,242593792.0,6094594.0,1947055.0
12-04 08:42:11,31.324,17.657,49.830,0.085,0.0,1.104,0.0,4329472.0,0.0,36.0,3185569792.0,643497984.0,29552844800.0,237162496.0,6032013.0,1920636.0
12-04 08:42:12,30.922,16.365,51.421,0.172,0.0,1.120,0.0,2265088.0,0.0,25.0,3187728384.0,642981888.0,29553168384.0,235196416.0,6282348.0,2045724.0
12-04 08:42:13,32.632,16.905,49.706,0.0,0.0,0.757,0.0,2457600.0,0.0,29.0,3187609600.0,642285568.0,29544140800.0,245039104.0,6418527.0,2110696.0
12-04 08:42:14,32.819,15.338,51.157,0.0,0.0,0.686,0.0,2314240.0,0.0,22.0,3187990528.0,641814528.0,29545906176.0,243363840.0,5972505.0,1889446.0
12-04 08:42:15,33.447,15.620,50.170,0.0,0.0,0.764,0.0,2252800.0,0.0,22.0,3186810880.0,641290240.0,29546659840.0,244314112.0,5923333.0,1837710.0
12-04 08:42:16,30.908,17.637,50.599,0.0,0.0,0.856,0.0,2293760.0,0.0,23.0,3189420032.0,640765952.0,29544132608.0,244756480.0,6011282.0,1914410.0
12-04 08:42:17,30.548,15.840,51.349,1.567,0.0,0.696,4096.0,97251328.0,1.0,206.0,3187707904.0,640499712.0,29553983488.0,236883968.0,6054022.0,1947506.0
12-04 08:42:18,23.090,14.236,51.302,9.983,0.0,1.389,8192.0,271011840.0,2.0,514.0,3189374976.0,639586304.0,29532459008.0,257654784.0,5526815.0,2193676.0
12-04 08:42:19,17.713,11.866,59.501,10.232,0.0,0.688,16384.0,276877312.0,4.0,521.0,3188523008.0,639602688.0,29547102208.0,243847168.0,1871026.0,1828842.0
12-04 08:42:20,31.386,14.908,52.049,0.959,0.0,0.697,0.0,42672128.0,0.0,101.0,3193917440.0,639016960.0,29543440384.0,242700288.0,11240402.0,1983887.0
12-04 08:42:21,34.828,16.638,47.069,0.603,0.0,0.862,81920.0,63262720.0,14.0,149.0,3195080704.0,637251584.0,29546209280.0,240533504.0,5882060.0,1828493.0
12-04 08:42:22,35.611,16.909,46.541,0.598,0.0,0.342,286720.0,49111040.0,53.0,132.0,3195330560.0,636084224.0,29452156928.0,335503360.0,5978672.0,1872870.0
12-04 08:42:23,30.843,16.942,51.347,0.087,0.0,0.782,0.0,2183168.0,0.0,21.0,3192426496.0,636100608.0,29477015552.0,313532416.0,5975590.0,1854884.0
12-04 08:42:24,31.414,16.143,51.571,0.0,0.0,0.873,4096.0,2166784.0,1.0,20.0,3193122816.0,636121088.0,29499535360.0,290295808.0,5964613.0,1878328.0
12-04 08:42:25,31.561,15.867,51.526,0.0,0.0,1.046,0.0,4096000.0,0.0,26.0,3194863616.0,636129280.0,29525721088.0,262361088.0,5993802.0,1898302.0
12-04 08:42:26,31.904,16.295,50.686,0.086,0.0,1.029,0.0,2269184.0,0.0,25.0,3194191872.0,636137472.0,29548462080.0,240283648.0,6213702.0,1999636.0
12-04 08:42:27,30.485,15.595,52.863,0.0,0.0,1.057,0.0,2383872.0,0.0,28.0,3194908672.0,635572224.0,29545975808.0,242618368.0,6469554.0,2129668.0
12-04 08:42:28,31.067,15.921,51.807,0.086,0.0,1.119,0.0,2306048.0,0.0,24.0,3196583936.0,635015168.0,29542969344.0,244506624.0,6026295.0,1919870.0
12-04 08:42:29,31.456,16.724,51.040,0.0,0.0,0.780,0.0,2310144.0,0.0,26.0,3196940288.0,634617856.0,29545721856.0,241795072.0,6026174.0,1923180.0
12-04 08:42:30,31.615,15.979,51.375,0.086,0.0,0.945,20480.0,2244608.0,5.0,22.0,3194920960.0,634187776.0,29549981696.0,239984640.0,5969454.0,1880523.0
12-04 08:42:31,32.734,15.681,50.557,0.0,0.0,1.028,0.0,2342912.0,0.0,29.0,3199725568.0,633573376.0,29543243776.0,242532352.0,5929998.0,1839959.0
12-04 08:42:32,31.207,16.724,51.121,0.086,0.0,0.862,20480.0,4120576.0,5.0,28.0,3195551744.0,633417728.0,29560131584.0,229974016.0,6057472.0,1907612.0
12-04 08:42:33,31.707,16.463,50.871,0.0,0.0,0.958,0.0,2383872.0,0.0,30.0,3195248640.0,632918016.0,29560483840.0,230424576.0,6206821.0,2025404.0
12-04 08:42:34,30.714,15.268,53.125,0.0,0.0,0.893,0.0,2457600.0,0.0,32.0,3195809792.0,632479744.0,29561303040.0,229482496.0,6476390.0,2142985.0
12-04 08:42:35,31.519,15.101,52.414,0.088,0.0,0.878,0.0,2318336.0,0.0,26.0,3194769408.0,631988224.0,29560860672.0,231456768.0,5966562.0,1879738.0
12-04 08:42:36,33.390,15.588,50.256,0.0,0.0,0.767,0.0,2269184.0,0.0,22.0,3196469248.0,631554048.0,29562195968.0,228855808.0,5985162.0,1895279.0
12-04 08:42:37,31.756,16.437,50.861,0.0,0.0,0.947,0.0,2424832.0,0.0,28.0,3194109952.0,630693888.0,29545353216.0,248918016.0,5995229.0,1876865.0
12-04 08:42:38,31.810,16.207,50.862,0.086,0.0,1.034,0.0,2236416.0,0.0,20.0,3195232256.0,630317056.0,29550149632.0,243376128.0,5934575.0,1861094.0
12-04 08:42:39,32.003,15.525,51.691,0.0,0.0,0.781,0.0,2252800.0,0.0,22.0,3195011072.0,630046720.0,29560344576.0,233672704.0,6224763.0,2011396.0
12-04 08:42:40,32.353,16.176,50.346,0.0,0.0,1.125,0.0,4296704.0,0.0,33.0,3196628992.0,629628928.0,29563650048.0,229167104.0,6092555.0,1931084.0
12-04 08:42:41,31.931,16.223,51.073,0.086,0.0,0.687,0.0,2424832.0,0.0,32.0,3195916288.0,629153792.0,29562896384.0,231108608.0,6439187.0,2151614.0
12-04 08:42:42,31.888,17.092,50.085,0.085,0.0,0.850,0.0,2289664.0,0.0,22.0,3197169664.0,628707328.0,29563928576.0,229269504.0,6137118.0,1972374.0
12-04 08:42:43,32.180,15.830,51.125,0.0,0.0,0.865,0.0,2252800.0,0.0,22.0,3197046784.0,628211712.0,29563695104.0,230121472.0,5990449.0,1871269.0
12-04 08:42:44,32.936,15.574,50.638,0.085,0.0,0.766,0.0,2326528.0,0.0,23.0,3196776448.0,627769344.0,29565505536.0,229023744.0,5914588.0,1846267.0
12-04 08:42:45,32.066,16.249,50.908,0.086,0.0,0.691,0.0,2248704.0,0.0,24.0,3196579840.0,627228672.0,29562068992.0,233197568.0,5913612.0,1833409.0
12-04 08:42:46,31.657,16.999,50.650,0.0,0.0,0.694,0.0,4292608.0,0.0,36.0,3195678720.0,626810880.0,29566119936.0,230465536.0,6054486.0,1938973.0
12-04 08:42:47,31.665,16.393,50.992,0.086,0.0,0.863,0.0,2351104.0,0.0,26.0,3195285504.0,626331648.0,29565513728.0,231944192.0,6354766.0,2101335.0
12-04 08:42:48,32.075,16.295,50.772,0.0,0.0,0.858,4096.0,2383872.0,1.0,29.0,3196321792.0,625799168.0,29560971264.0,235982848.0,6344312.0,2044602.0
12-04 08:42:49,31.152,15.532,52.094,0.262,0.0,0.960,45056.0,15761408.0,4.0,47.0,3197390848.0,625213440.0,29554499584.0,241971200.0,5993062.0,1895281.0
12-04 08:42:50,28.522,15.039,49.006,6.223,0.0,1.210,8192.0,267386880.0,2.0,505.0,3198406656.0,624369664.0,29534035968.0,262262784.0,4288196.0,2070432.0
12-04 08:42:51,19.128,12.248,61.577,6.544,0.0,0.503,0.0,269037568.0,0.0,533.0,3198369792.0,624373760.0,29546889216.0,249442304.0,3918509.0,1869360.0
12-04 08:42:52,24.123,13.509,57.544,4.123,0.0,0.702,4096.0,131751936.0,1.0,256.0,3196583936.0,624373760.0,29567754240.0,230363136.0,1676927.0,1730926.0
12-04 08:42:53,32.598,16.214,49.491,0.255,0.0,1.443,0.0,4235264.0,0.0,36.0,3195817984.0,623845376.0,29566201856.0,233209856.0,3962991.0,1866364.0
12-04 08:42:54,32.472,15.418,51.249,0.0,0.0,0.861,0.0,2363392.0,0.0,27.0,3196190720.0,623411200.0,29566980096.0,232493056.0,8430737.0,2092127.0
12-04 08:42:55,32.201,16.313,50.637,0.0,0.0,0.850,0.0,2281472.0,0.0,23.0,3197513728.0,622972928.0,29569241088.0,229347328.0,9965522.0,1844529.0
12-04 08:42:56,31.865,15.976,51.209,0.086,0.0,0.864,0.0,2351104.0,0.0,25.0,3198058496.0,622194688.0,29554171904.0,244649984.0,5853112.0,1756598.0
12-04 08:42:57,32.697,15.785,50.911,0.0,0.0,0.607,0.0,2195456.0,0.0,24.0,3196477440.0,621981696.0,29566767104.0,233848832.0,8061131.0,1937812.0
12-04 08:42:58,32.958,15.657,50.692,0.0,0.0,0.692,0.0,2293760.0,0.0,25.0,3196063744.0,621490176.0,29564305408.0,237215744.0,5951066.0,1874058.0
12-04 08:42:59,31.897,16.810,50.345,0.086,0.0,0.862,0.0,4337664.0,0.0,39.0,3196157952.0,621146112.0,29571309568.0,230461440.0,8154798.0,1946648.0
12-04 08:43:00,30.908,16.524,51.455,0.0,0.0,1.113,0.0,2240512.0,0.0,22.0,3196293120.0,620703744.0,29573234688.0,228843520.0,6243493.0,2029208.0
12-04 08:43:01,30.842,17.010,50.945,0.086,0.0,1.117,0.0,2437120.0,0.0,30.0,3195871232.0,620228608.0,29572190208.0,230785024.0,6479908.0,2143211.0
12-04 08:43:02,30.609,16.696,51.826,0.087,0.0,0.783,0.0,2265088.0,0.0,22.0,3197464576.0,619810816.0,29572874240.0,228925440.0,5946726.0,1854865.0
12-04 08:43:03,31.878,16.769,50.480,0.0,0.0,0.873,0.0,2265088.0,0.0,22.0,3196526592.0,619343872.0,29572964352.0,230240256.0,5947280.0,1871310.0
12-04 08:43:04,31.004,16.681,51.528,0.0,0.0,0.786,0.0,2293760.0,0.0,23.0,3197935616.0,618881024.0,29570396160.0,231862272.0,5974885.0,1887888.0
12-04 08:43:05,30.457,17.601,50.906,0.0,0.0,1.035,0.0,2281472.0,0.0,23.0,3197173760.0,618434560.0,29569904640.0,233562112.0,6028148.0,1908275.0
12-04 08:43:06,30.990,16.667,51.215,0.087,0.0,1.042,0.0,4374528.0,0.0,39.0,3196780544.0,618033152.0,29572407296.0,231854080.0,6109981.0,1952879.0
12-04 08:43:07,30.769,16.940,51.599,0.0,0.0,0.691,0.0,2367488.0,0.0,27.0,3197595648.0,617644032.0,29574766592.0,229068800.0,6513565.0,2169151.0
12-04 08:43:08,32.247,16.209,50.772,0.0,0.0,0.772,4096.0,2375680.0,1.0,26.0,3198332928.0,616898560.0,29559377920.0,244465664.0,6045140.0,1922489.0
12-04 08:43:09,33.927,16.200,48.770,0.170,0.0,0.933,0.0,13332480.0,0.0,50.0,3197902848.0,616554496.0,29571846144.0,232771584.0,5997946.0,1898861.0
12-04 08:43:10,34.024,16.926,47.582,0.518,0.0,0.950,36864.0,47456256.0,9.0,128.0,3196354560.0,615104512.0,29506981888.0,300634112.0,6063669.0,1927685.0
12-04 08:43:11,31.234,16.936,50.723,0.085,0.0,1.021,0.0,2195456.0,0.0,21.0,3196477440.0,615120896.0,29529698304.0,277778432.0,5987722.0,1873601.0
12-04 08:43:12,31.842,16.351,50.861,0.086,0.0,0.861,0.0,2191360.0,0.0,20.0,3195019264.0,615141376.0,29553737728.0,255176704.0,5974314.0,1885049.0
12-04 08:43:13,31.325,16.609,51.291,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3196198912.0,615157760.0,29577809920.0,229908480.0,6157161.0,1975223.0
12-04 08:43:14,30.898,16.637,51.496,0.0,0.0,0.968,0.0,4308992.0,0.0,36.0,3196309504.0,614612992.0,29572743168.0,235409408.0,6054418.0,1903148.0
12-04 08:43:15,32.592,15.911,50.299,0.086,0.0,1.112,0.0,2420736.0,0.0,31.0,3197566976.0,614055936.0,29565767680.0,241684480.0,6504369.0,2153840.0
12-04 08:43:16,33.508,14.436,51.181,0.0,0.0,0.875,0.0,2289664.0,0.0,23.0,3198365696.0,613634048.0,29566935040.0,240140288.0,5943690.0,1877218.0
12-04 08:43:17,32.211,15.285,51.554,0.173,0.0,0.777,0.0,2318336.0,0.0,25.0,3196805120.0,613273600.0,29570859008.0,238137344.0,5994670.0,1888944.0
12-04 08:43:18,32.037,16.737,50.042,0.0,0.0,1.183,4096.0,2244608.0,1.0,21.0,3199864832.0,612769792.0,29566148608.0,240291840.0,6022434.0,1908983.0
12-04 08:43:19,30.769,15.822,52.710,0.0,0.0,0.699,0.0,2273280.0,0.0,24.0,3199586304.0,612298752.0,29564727296.0,242462720.0,5973195.0,1870173.0
12-04 08:43:20,31.261,17.802,49.915,0.0,0.0,1.022,0.0,2289664.0,0.0,24.0,3197243392.0,611926016.0,29569462272.0,240443392.0,6033276.0,1911083.0
12-04 08:43:21,32.205,15.799,50.955,0.087,0.0,0.955,0.0,4313088.0,0.0,36.0,3199143936.0,611475456.0,29568884736.0,239570944.0,6113253.0,1954466.0
12-04 08:43:22,30.914,17.250,46.541,4.441,0.0,0.854,4096.0,201981952.0,1.0,388.0,3198611456.0,610680832.0,29546823680.0,262959104.0,6399753.0,2105080.0
12-04 08:43:23,2.508,2.007,80.936,14.381,0.0,0.167,8192.0,265687040.0,2.0,501.0,3198017536.0,610689024.0,29551980544.0,258387968.0,398239.0,247969.0
12-04 08:43:24,8.552,3.895,81.033,6.520,0.0,0.0,16384.0,194301952.0,4.0,398.0,3197116416.0,610709504.0,29558718464.0,252530688.0,2041328.0,103263.0
12-04 08:43:25,34.215,12.457,52.986,0.341,0.0,0.0,0.0,25133056.0,0.0,97.0,3197378560.0,610205696.0,29572579328.0,238911488.0,2475745.0,257008.0
12-04 08:43:26,35.770,13.070,49.355,1.806,0.0,0.0,344064.0,82804736.0,46.0,212.0,3200364544.0,608432128.0,29574336512.0,235941888.0,445073.0,239615.0
12-04 08:43:27,32.196,12.423,54.856,0.437,0.0,0.087,94208.0,26451968.0,9.0,118.0,3197419520.0,608120832.0,29492346880.0,321187840.0,729781.0,240253.0
12-04 08:43:28,31.185,11.847,56.620,0.348,0.0,0.0,0.0,6508544.0,0.0,60.0,3197038592.0,608157696.0,29519855616.0,294023168.0,443487.0,237118.0
12-04 08:43:29,30.457,12.775,56.684,0.085,0.0,0.0,0.0,8499200.0,0.0,67.0,3196833792.0,608190464.0,29547200512.0,266850304.0,442125.0,234806.0
12-04 08:43:30,31.109,12.132,56.586,0.173,0.0,0.0,0.0,6664192.0,0.0,71.0,3197849600.0,608235520.0,29573820416.0,239169536.0,588511.0,313456.0
12-04 08:43:31,31.900,11.780,56.148,0.172,0.0,0.0,0.0,6537216.0,0.0,59.0,3196919808.0,607870976.0,29582413824.0,231870464.0,444012.0,239253.0
12-04 08:43:32,32.574,10.858,56.480,0.088,0.0,0.0,12288.0,6619136.0,2.0,67.0,3198201856.0,607494144.0,29586845696.0,226533376.0,442664.0,237378.0
12-04 08:43:33,31.647,12.436,55.832,0.086,0.0,0.0,4096.0,6565888.0,1.0,60.0,3198152704.0,607010816.0,29584793600.0,229117952.0,442451.0,236696.0
12-04 08:43:34,31.946,11.980,55.820,0.255,0.0,0.0,114688.0,6729728.0,14.0,67.0,3198857216.0,606298112.0,29573021696.0,240898048.0,442951.0,236528.0
12-04 08:43:35,31.869,11.886,55.986,0.172,0.0,0.086,0.0,6549504.0,0.0,61.0,3198574592.0,605892608.0,29577793536.0,236814336.0,444655.0,239412.0
12-04 08:43:36,33.049,11.785,55.081,0.085,0.0,0.0,20480.0,6664192.0,5.0,67.0,3199942656.0,605265920.0,29569568768.0,244297728.0,444733.0,237906.0
12-04 08:43:37,32.550,13.171,54.111,0.168,0.0,0.0,69632.0,6594560.0,11.0,62.0,3200000000.0,604880896.0,29572112384.0,242081792.0,442522.0,235623.0
12-04 08:43:38,32.017,12.618,55.279,0.086,0.0,0.0,0.0,6569984.0,0.0,60.0,3200311296.0,604454912.0,29574168576.0,240140288.0,459374.0,252443.0
12-04 08:43:39,30.517,11.724,57.586,0.172,0.0,0.0,0.0,8515584.0,0.0,67.0,3199823872.0,604053504.0,29579390976.0,235806720.0,442521.0,235789.0
12-04 08:43:40,32.361,10.987,56.481,0.172,0.0,0.0,94208.0,6823936.0,9.0,75.0,3200352256.0,603701248.0,29587439616.0,227581952.0,445462.0,241001.0
12-04 08:43:41,32.993,11.905,55.017,0.085,0.0,0.0,8192.0,6672384.0,2.0,68.0,3201708032.0,603021312.0,29575028736.0,239316992.0,589762.0,314445.0
12-04 08:43:42,31.884,12.361,55.669,0.085,0.0,0.0,4096.0,6623232.0,1.0,61.0,3203117056.0,602574848.0,29572935680.0,240447488.0,444688.0,239434.0
12-04 08:43:43,32.024,12.468,55.337,0.085,0.0,0.085,16384.0,6590464.0,4.0,61.0,3202412544.0,602234880.0,29581271040.0,233156608.0,443136.0,236742.0
12-04 08:43:44,32.449,11.729,55.651,0.171,0.0,0.0,0.0,6594560.0,0.0,62.0,3200131072.0,601882624.0,29587992576.0,229068800.0,443503.0,238726.0
12-04 08:43:45,32.361,12.361,55.107,0.172,0.0,0.0,8192.0,6639616.0,2.0,64.0,3202260992.0,601227264.0,29576323072.0,239263744.0,441202.0,234331.0
12-04 08:43:46,32.874,11.446,55.508,0.172,0.0,0.0,0.0,6615040.0,0.0,62.0,3201392640.0,600907776.0,29584379904.0,232394752.0,441906.0,235810.0
12-04 08:43:47,32.442,11.821,55.651,0.086,0.0,0.0,0.0,6668288.0,0.0,63.0,3203321856.0,600211456.0,29570592768.0,244948992.0,460247.0,254890.0
12-04 08:43:48,32.137,11.909,55.604,0.350,0.0,0.0,0.0,29687808.0,0.0,112.0,3203121152.0,599326720.0,29566586880.0,250040320.0,442857.0,237373.0
12-04 08:43:49,35.520,13.884,49.404,1.193,0.0,0.0,8192.0,80539648.0,2.0,206.0,3202678784.0,597995520.0,29584564224.0,233836544.0,443334.0,238166.0
12-04 08:43:50,37.285,11.856,49.227,1.632,0.0,0.0,339968.0,71421952.0,20.0,210.0,3202588672.0,597581824.0,29488656384.0,330248192.0,443110.0,237688.0
12-04 08:43:51,33.305,11.300,55.140,0.170,0.0,0.085,0.0,6471680.0,0.0,59.0,3201167360.0,597614592.0,29515481088.0,304812032.0,443018.0,237669.0
12-04 08:43:52,32.308,12.051,55.385,0.256,0.0,0.0,0.0,15360000.0,0.0,80.0,3201257472.0,597659648.0,29547356160.0,272801792.0,443032.0,236024.0
12-04 08:43:53,33.969,12.392,52.686,0.867,0.0,0.087,12288.0,56074240.0,3.0,164.0,3204509696.0,597012480.0,29527646208.0,289906688.0,3495.0,4611.0
12-04 08:43:54,29.543,11.456,58.829,0.172,0.0,0.0,0.0,8585216.0,0.0,76.0,3203764224.0,597073920.0,29555630080.0,262606848.0,3534.0,5256.0
12-04 08:43:55,31.480,12.062,56.287,0.171,0.0,0.0,0.0,6443008.0,0.0,57.0,3203354624.0,597114880.0,29583949824.0,234655744.0,2356.0,3020.0
12-04 08:43:56,31.651,11.976,56.287,0.086,0.0,0.0,0.0,6615040.0,0.0,62.0,3204395008.0,596787200.0,29590970368.0,226922496.0,2533.0,3359.0
12-04 08:43:57,32.300,11.714,55.900,0.086,0.0,0.0,0.0,6651904.0,0.0,65.0,3206701056.0,595943424.0,29569777664.0,246652928.0,3444.0,5180.0
12-04 08:43:58,31.017,12.881,55.763,0.254,0.0,0.085,4096.0,6586368.0,1.0,62.0,3206451200.0,595623936.0,29577072640.0,239927296.0,385074.0,392102.0
12-04 08:43:59,17.647,11.253,63.939,6.479,0.0,0.682,0.0,144986112.0,0.0,295.0,3205013504.0,595267584.0,29573742592.0,245051392.0,3509434.0,1687349.0
12-04 08:44:00,4.030,2.603,78.002,15.365,0.0,0.0,8192.0,260087808.0,2.0,440.0,3206197248.0,595271680.0,29575077888.0,242528256.0,711843.0,1247823.0
12-04 08:44:01,4.661,1.949,78.814,14.407,0.0,0.169,8192.0,262103040.0,2.0,442.0,3206086656.0,595279872.0,29577846784.0,239861760.0,1428175.0,1296281.0
12-04 08:44:02,24.403,12.628,61.007,1.706,0.0,0.256,0.0,64528384.0,0.0,126.0,3206283264.0,594931712.0,29577920512.0,239939584.0,1195167.0,1518045.0
12-04 08:44:03,29.711,18.843,50.394,0.0,0.0,1.052,0.0,188416.0,0.0,9.0,3206823936.0,594526208.0,29576278016.0,241446912.0,3967711.0,1936683.0
12-04 08:44:04,30.051,16.866,51.712,0.171,0.0,1.199,8192.0,233472.0,2.0,11.0,3209371648.0,594178048.0,29578084352.0,237441024.0,11533992.0,2640586.0
12-04 08:44:05,31.643,16.259,51.136,0.0,0.0,0.962,0.0,2039808.0,0.0,19.0,3211837440.0,593625088.0,29571059712.0,242552832.0,8216590.0,2083357.0
12-04 08:44:06,30.249,16.624,52.099,0.0,0.0,1.028,0.0,241664.0,0.0,9.0,3212627968.0,593268736.0,29572481024.0,240697344.0,8718520.0,2261505.0
12-04 08:44:07,30.749,17.829,50.301,0.0,0.0,1.120,0.0,2105344.0,0.0,19.0,3210260480.0,592920576.0,29575380992.0,240513024.0,8102851.0,2021957.0
12-04 08:44:08,28.746,17.422,52.526,0.0,0.0,1.307,0.0,700416.0,0.0,27.0,3209568256.0,592523264.0,29576011776.0,240971776.0,9393614.0,2650901.0
12-04 08:44:09,31.783,16.451,50.904,0.0,0.0,0.861,0.0,2117632.0,0.0,16.0,3210133504.0,592130048.0,29575688192.0,241123328.0,7589606.0,1952892.0
12-04 08:44:10,30.539,16.938,51.411,0.171,0.0,0.941,0.0,1105920.0,0.0,30.0,3210522624.0,591745024.0,29575503872.0,241303552.0,7003163.0,2251144.0
12-04 08:44:11,32.472,15.762,50.991,0.086,0.0,0.689,0.0,2248704.0,0.0,22.0,3211509760.0,591400960.0,29577928704.0,238235648.0,7724456.0,2092895.0
12-04 08:44:12,32.211,16.062,50.950,0.0,0.0,0.777,0.0,2236416.0,0.0,22.0,3210608640.0,591052800.0,29582462976.0,234950656.0,6714199.0,2041465.0
12-04 08:44:13,31.601,16.780,50.596,0.085,0.0,0.937,0.0,2281472.0,0.0,23.0,3210956800.0,590708736.0,29585219584.0,232189952.0,6253774.0,2088224.0
12-04 08:44:14,31.588,16.481,50.901,0.0,0.0,1.030,0.0,2236416.0,0.0,22.0,3209867264.0,590213120.0,29580857344.0,238137344.0,6195367.0,2051829.0
12-04 08:44:15,32.325,15.557,51.599,0.0,0.0,0.519,0.0,2289664.0,0.0,24.0,3211145216.0,589873152.0,29584027648.0,234029056.0,6150886.0,2027555.0
12-04 08:44:16,31.315,16.696,51.211,0.087,0.0,0.692,0.0,2297856.0,0.0,24.0,3210039296.0,589537280.0,29587951616.0,231546880.0,6207886.0,2073808.0
12-04 08:44:17,31.304,16.522,51.478,0.0,0.0,0.696,4096.0,2236416.0,1.0,23.0,3211055104.0,589197312.0,29591715840.0,227106816.0,6206582.0,2061368.0
12-04 08:44:18,30.585,16.223,52.305,0.0,0.0,0.887,0.0,2342912.0,0.0,25.0,3212951552.0,588496896.0,29574762496.0,242864128.0,6195634.0,2053082.0
12-04 08:44:19,31.783,16.193,50.991,0.0,0.0,1.034,0.0,2277376.0,0.0,21.0,3213713408.0,588140544.0,29577289728.0,239931392.0,8159761.0,2111007.0
12-04 08:44:20,31.962,15.853,50.985,0.086,0.0,1.114,0.0,2232320.0,0.0,22.0,3211685888.0,587784192.0,29581123584.0,238481408.0,4250713.0,1999218.0
12-04 08:44:21,31.786,15.587,51.576,0.0,0.0,1.051,0.0,2306048.0,0.0,24.0,3211481088.0,587378688.0,29582086144.0,238129152.0,8145925.0,2024055.0
12-04 08:44:22,30.965,15.877,52.105,0.088,0.0,0.965,0.0,2314240.0,0.0,27.0,3212095488.0,587046912.0,29585485824.0,234446848.0,6192099.0,2059168.0
12-04 08:44:23,31.712,15.986,51.520,0.0,0.0,0.782,0.0,2244608.0,0.0,21.0,3211427840.0,586723328.0,29588529152.0,232394752.0,6197404.0,2059303.0
12-04 08:44:24,30.716,17.539,50.785,0.0,0.0,0.960,0.0,2256896.0,0.0,24.0,3212414976.0,586399744.0,29592133632.0,228126720.0,6125858.0,1988111.0
12-04 08:44:25,31.142,16.609,51.471,0.087,0.0,0.692,0.0,2269184.0,0.0,25.0,3211292672.0,585936896.0,29586862080.0,234983424.0,6199975.0,2074581.0
12-04 08:44:26,31.126,16.681,51.419,0.0,0.0,0.774,0.0,4243456.0,0.0,31.0,3212378112.0,585609216.0,29591711744.0,229376000.0,6190549.0,2046990.0
12-04 08:44:27,31.651,16.595,50.727,0.086,0.0,0.941,0.0,2371584.0,0.0,27.0,3214299136.0,584937472.0,29575766016.0,244072448.0,6407950.0,2046176.0
12-04 08:44:28,31.034,16.466,51.466,0.086,0.0,0.948,0.0,2166784.0,0.0,21.0,3213426688.0,584585216.0,29576232960.0,244830208.0,8001830.0,2049982.0
12-04 08:44:29,31.431,15.189,52.151,0.0,0.0,1.229,0.0,2355200.0,0.0,31.0,3212537856.0,584261632.0,29579456512.0,242819072.0,6146751.0,2030959.0
12-04 08:44:30,32.783,15.652,50.522,0.0,0.0,1.043,0.0,2183168.0,0.0,21.0,3213815808.0,584138752.0,29593772032.0,227348480.0,6144036.0,2032936.0
12-04 08:44:31,30.401,16.986,51.132,0.610,0.0,0.871,0.0,17629184.0,0.0,41.0,3214028800.0,583458816.0,29576945664.0,244641792.0,6264941.0,2091611.0
12-04 08:44:32,24.497,16.798,48.469,9.099,0.0,1.137,4096.0,265191424.0,1.0,491.0,3213099008.0,583462912.0,29595852800.0,226660352.0,4966831.0,2479432.0
12-04 08:44:33,19.310,11.724,57.155,10.862,0.0,0.948,8192.0,273788928.0,2.0,512.0,3213299712.0,583127040.0,29591281664.0,231366656.0,1988460.0,1948552.0
12-04 08:44:34,25.734,13.472,56.477,3.541,0.0,0.777,4096.0,122183680.0,1.0,260.0,3213197312.0,582815744.0,29588959232.0,234102784.0,1972335.0,1838658.0
12-04 08:44:35,31.714,17.647,49.702,0.0,0.0,0.938,0.0,4157440.0,0.0,28.0,3213176832.0,582492160.0,29594300416.0,229105664.0,5910964.0,1891220.0
12-04 08:44:36,32.062,15.338,51.473,0.0,0.0,1.127,0.0,2396160.0,0.0,29.0,3212607488.0,582156288.0,29596966912.0,227344384.0,6201545.0,1932724.0
12-04 08:44:37,33.161,15.544,50.345,0.0,0.0,0.950,0.0,2342912.0,0.0,25.0,3212939264.0,581468160.0,29579968512.0,244699136.0,10173017.0,2048894.0
12-04 08:44:38,31.067,16.609,51.291,0.0,0.0,1.033,0.0,2265088.0,0.0,25.0,3213492224.0,581136384.0,29583396864.0,241049600.0,8227198.0,2037292.0
12-04 08:44:39,32.396,16.965,49.446,0.0,0.0,1.194,0.0,2347008.0,0.0,26.0,3214209024.0,580702208.0,29581152256.0,243011584.0,8418172.0,2166240.0
12-04 08:44:40,31.529,16.323,50.859,0.172,0.0,1.117,0.0,2248704.0,0.0,23.0,3212840960.0,580366336.0,29585080320.0,240787456.0,8302570.0,2078807.0
12-04 08:44:41,31.478,16.0,51.652,0.0,0.0,0.870,0.0,2285568.0,0.0,23.0,3213254656.0,579981312.0,29585518592.0,240320512.0,6190686.0,2051968.0
12-04 08:44:42,30.261,16.783,51.826,0.0,0.0,1.130,0.0,2273280.0,0.0,25.0,3213561856.0,579649536.0,29588398080.0,237465600.0,6810307.0,2018256.0
12-04 08:44:43,31.359,16.376,51.394,0.0,0.0,0.871,0.0,2236416.0,0.0,25.0,3213582336.0,579190784.0,29583396864.0,242905088.0,7473333.0,2013508.0
12-04 08:44:44,30.835,17.485,50.646,0.086,0.0,0.947,0.0,5763072.0,0.0,34.0,3211956224.0,578867200.0,29585547264.0,242704384.0,6332751.0,2123130.0
12-04 08:44:45,36.395,16.984,44.974,0.867,0.0,0.780,4096.0,78401536.0,1.0,180.0,3212660736.0,577355776.0,29590495232.0,238563328.0,7089159.0,2010393.0
12-04 08:44:46,36.045,16.610,45.890,0.599,0.0,0.856,4096.0,46497792.0,1.0,135.0,3211935744.0,576720896.0,29498138624.0,332279808.0,6637001.0,1976954.0
12-04 08:44:47,31.670,16.609,50.861,0.0,0.0,0.861,0.0,2150400.0,0.0,19.0,3212230656.0,576720896.0,29520826368.0,309297152.0,6641380.0,2016931.0
12-04 08:44:48,31.002,17.271,50.691,0.0,0.0,1.036,0.0,2154496.0,0.0,19.0,3210211328.0,576737280.0,29545783296.0,286343168.0,6263928.0,2060061.0
12-04 08:44:49,32.361,15.880,50.815,0.0,0.0,0.944,0.0,2154496.0,0.0,20.0,3210579968.0,576753664.0,29568606208.0,263135232.0,6216008.0,2074054.0
12-04 08:44:50,32.035,15.758,51.255,0.087,0.0,0.866,0.0,2150400.0,0.0,19.0,3212058624.0,576757760.0,29591146496.0,239112192.0,6090338.0,1997614.0
12-04 08:44:51,32.476,16.195,50.557,0.0,0.0,0.771,0.0,2265088.0,0.0,22.0,3211894784.0,576425984.0,29595271168.0,235483136.0,6162899.0,2026563.0
12-04 08:44:52,31.693,16.494,50.777,0.086,0.0,0.950,0.0,2236416.0,0.0,25.0,3212120064.0,576094208.0,29599162368.0,231698432.0,8417375.0,2148630.0
12-04 08:44:53,30.645,17.657,50.594,0.0,0.0,1.104,0.0,2265088.0,0.0,22.0,3212234752.0,575758336.0,29602402304.0,228679680.0,6230553.0,2073355.0
12-04 08:44:54,30.568,16.856,51.878,0.0,0.0,0.699,0.0,2273280.0,0.0,23.0,3211390976.0,575434752.0,29605347328.0,226902016.0,6181857.0,2049819.0
12-04 08:44:55,32.302,15.636,51.203,0.0,0.0,0.859,0.0,2248704.0,0.0,21.0,3212505088.0,575066112.0,29604278272.0,227225600.0,6040112.0,1927660.0
12-04 08:44:56,30.416,16.984,51.646,0.0,0.0,0.953,0.0,2363392.0,0.0,25.0,3213692928.0,574394368.0,29588643840.0,242343936.0,6190496.0,2017160.0
12-04 08:44:57,31.900,16.079,50.817,0.086,0.0,1.118,0.0,2256896.0,0.0,22.0,3213901824.0,574062592.0,29591252992.0,239857664.0,6196130.0,2065796.0
12-04 08:44:58,31.959,16.838,50.344,0.086,0.0,0.773,0.0,2297856.0,0.0,26.0,3213500416.0,573743104.0,29593653248.0,238178304.0,6183512.0,2038566.0
12-04 08:44:59,31.556,16.853,50.817,0.0,0.0,0.774,0.0,2265088.0,0.0,23.0,3213774848.0,573276160.0,29588283392.0,243740672.0,6158406.0,2017276.0
12-04 08:45:00,31.880,16.325,50.769,0.085,0.0,0.940,0.0,2297856.0,0.0,24.0,3213291520.0,572960768.0,29591998464.0,240824320.0,6134585.0,2002867.0
12-04 08:45:01,30.783,16.087,52.0,0.087,0.0,1.043,475136.0,2228224.0,74.0,22.0,3214520320.0,572784640.0,29595013120.0,236756992.0,8198447.0,2044245.0
12-04 08:45:02,30.987,16.824,51.416,0.0,0.0,0.773,0.0,2297856.0,0.0,23.0,3213000704.0,572403712.0,29595848704.0,237821952.0,4143462.0,1994663.0
12-04 08:45:03,30.439,16.140,52.281,0.0,0.0,1.140,0.0,2224128.0,0.0,22.0,3212881920.0,572026880.0,29596807168.0,237359104.0,6227102.0,2084841.0
12-04 08:45:04,28.957,16.261,48.087,5.304,0.0,1.391,8192.0,201330688.0,2.0,381.0,3215175680.0,571658240.0,29593014272.0,239226880.0,2099878.0,2000314.0
12-04 08:45:05,20.576,14.395,48.942,14.818,0.0,1.270,8192.0,263569408.0,2.0,520.0,3215962112.0,570937344.0,29566484480.0,265691136.0,3255586.0,2187280.0
12-04 08:45:06,22.485,14.286,55.537,7.016,0.0,0.676,81920.0,217784320.0,7.0,412.0,3214356480.0,570945536.0,29584842752.0,248930304.0,6066138.0,1989885.0
12-04 08:45:07,32.850,15.700,50.768,0.0,0.0,0.683,0.0,2170880.0,0.0,20.0,3214548992.0,570609664.0,29588213760.0,245702656.0,3865577.0,1871632.0
12-04 08:45:08,31.347,16.753,50.950,0.0,0.0,0.950,0.0,2285568.0,0.0,22.0,3215331328.0,570273792.0,29590908928.0,242561024.0,6135417.0,2006382.0
12-04 08:45:09,31.579,15.876,51.769,0.0,0.0,0.777,0.0,2220032.0,0.0,21.0,3214180352.0,569946112.0,29593550848.0,241397760.0,5933907.0,1881933.0
12-04 08:45:10,32.297,15.717,50.950,0.086,0.0,0.950,0.0,2318336.0,0.0,25.0,3214954496.0,569622528.0,29596495872.0,238002176.0,8040650.0,1889414.0
12-04 08:45:11,30.830,16.681,51.354,0.087,0.0,1.048,0.0,4251648.0,0.0,35.0,3215405056.0,569282560.0,29601341440.0,233046016.0,9394860.0,2014492.0
12-04 08:45:12,32.258,15.519,51.439,0.0,0.0,0.785,0.0,2285568.0,0.0,22.0,3213840384.0,568934400.0,29604519936.0,231780352.0,8913624.0,2025359.0
12-04 08:45:13,32.393,16.068,50.769,0.085,0.0,0.684,0.0,2220032.0,0.0,22.0,3213934592.0,568586240.0,29607317504.0,229236736.0,6208799.0,2055917.0
12-04 08:45:14,31.357,16.237,51.289,0.0,0.0,1.117,0.0,2191360.0,0.0,16.0,3214286848.0,568209408.0,29607677952.0,228900864.0,8288706.0,2026859.0
12-04 08:45:15,30.703,17.496,50.686,0.086,0.0,1.029,0.0,2437120.0,0.0,34.0,3216064512.0,567566336.0,29590228992.0,245215232.0,8148293.0,2035698.0
12-04 08:45:16,33.131,14.965,51.211,0.0,0.0,0.692,0.0,2322432.0,0.0,24.0,3214225408.0,567209984.0,29593456640.0,244183040.0,6074583.0,1958013.0
12-04 08:45:17,31.942,16.780,50.511,0.0,0.0,0.767,0.0,2203648.0,0.0,25.0,3216375808.0,566800384.0,29592719360.0,243179520.0,6902322.0,2032887.0
12-04 08:45:18,31.904,15.952,51.201,0.086,0.0,0.858,0.0,2166784.0,0.0,20.0,3213221888.0,566702080.0,29610934272.0,228216832.0,7489560.0,2018828.0
12-04 08:45:19,30.703,17.324,51.029,0.0,0.0,0.943,0.0,2347008.0,0.0,25.0,3214708736.0,565981184.0,29593067520.0,245317632.0,6201183.0,2057158.0
12-04 08:45:20,32.383,15.371,51.468,0.0,0.0,0.777,0.0,2195456.0,0.0,20.0,3215749120.0,565628928.0,29595938816.0,241758208.0,6212676.0,2057550.0
12-04 08:45:21,31.152,15.881,51.745,0.175,0.0,1.047,0.0,602112.0,0.0,34.0,3214184448.0,565506048.0,29608804352.0,230580224.0,6605104.0,2259957.0
12-04 08:45:22,32.090,15.438,51.344,0.0,0.0,1.127,0.0,2273280.0,0.0,25.0,3214155776.0,565149696.0,29611659264.0,228110336.0,8052891.0,1974604.0
12-04 08:45:23,31.282,16.205,51.473,0.0,0.0,1.040,0.0,2277376.0,0.0,24.0,3213205504.0,564690944.0,29607837696.0,233340928.0,6153765.0,2010860.0
12-04 08:45:24,32.485,16.031,50.636,0.0,0.0,0.848,0.0,2260992.0,0.0,22.0,3214229504.0,564346880.0,29611102208.0,229396480.0,6031608.0,1894309.0
12-04 08:45:25,31.857,16.525,50.341,0.085,0.0,1.193,0.0,2228224.0,0.0,24.0,3214213120.0,564023296.0,29613998080.0,226840576.0,6170986.0,2064558.0
12-04 08:45:26,32.017,16.052,50.987,0.086,0.0,0.858,0.0,2322432.0,0.0,25.0,3214901248.0,563523584.0,29609443328.0,231206912.0,6183557.0,2049637.0
12-04 08:45:27,31.480,17.793,49.872,0.086,0.0,0.770,0.0,4308992.0,0.0,35.0,3213889536.0,563208192.0,29614137344.0,227840000.0,6156809.0,2037845.0
12-04 08:45:28,31.743,16.132,51.431,0.0,0.0,0.694,0.0,2351104.0,0.0,25.0,3215171584.0,562499584.0,29596569600.0,244834304.0,6123803.0,2003522.0
12-04 08:45:29,34.041,15.915,48.541,0.531,0.0,0.973,8192.0,46198784.0,2.0,124.0,3216965632.0,561577984.0,29603704832.0,236826624.0,7302755.0,2047749.0
12-04 08:45:30,33.220,17.247,48.598,0.170,0.0,0.765,0.0,19132416.0,0.0,66.0,3215118336.0,561246208.0,29564444672.0,278265856.0,7093172.0,2037340.0
12-04 08:45:31,30.573,16.123,52.599,0.0,0.0,0.705,0.0,2052096.0,0.0,13.0,3215204352.0,561254400.0,29587562496.0,255053824.0,6230452.0,2054732.0
12-04 08:45:32,31.191,16.710,51.414,0.0,0.0,0.686,0.0,2273280.0,0.0,25.0,3215175680.0,561258496.0,29611356160.0,231284736.0,6129777.0,1991147.0
12-04 08:45:33,31.061,16.911,51.079,0.086,0.0,0.863,0.0,2109440.0,0.0,17.0,3216089088.0,560906240.0,29614247936.0,227831808.0,6197763.0,2038794.0
12-04 08:45:34,31.915,16.340,50.809,0.0,0.0,0.936,0.0,2375680.0,0.0,28.0,3217985536.0,560205824.0,29595955200.0,244928512.0,6187508.0,2033576.0
12-04 08:45:35,30.844,16.081,52.109,0.0,0.0,0.967,0.0,368640.0,0.0,16.0,3217145856.0,559857664.0,29597220864.0,244850688.0,6195248.0,2037276.0
12-04 08:45:36,27.453,13.855,55.250,2.582,0.0,0.861,12288.0,124444672.0,3.0,245.0,3216666624.0,559673344.0,29605715968.0,237019136.0,6100956.0,1972290.0
12-04 08:45:37,28.866,18.127,44.845,6.873,0.0,1.289,8192.0,270856192.0,2.0,530.0,3217620992.0,559276032.0,29604470784.0,237707264.0,7891520.0,2374364.0
12-04 08:45:38,20.069,12.145,57.795,9.216,0.0,0.775,8192.0,265187328.0,2.0,484.0,3218657280.0,558927872.0,29597798400.0,243691520.0,2133777.0,1991020.0
12-04 08:45:39,31.976,15.165,51.300,0.347,0.0,1.213,0.0,25804800.0,0.0,81.0,3217223680.0,558592000.0,29602934784.0,240324608.0,11209742.0,2066014.0
12-04 08:45:40,31.325,16.437,51.377,0.086,0.0,0.775,0.0,2207744.0,0.0,23.0,3216736256.0,558190592.0,29602041856.0,242106368.0,6022614.0,1941324.0
12-04 08:45:41,31.480,16.938,50.984,0.0,0.0,0.599,0.0,2269184.0,0.0,22.0,3215859712.0,557846528.0,29605380096.0,239988736.0,2004049.0,1951285.0
12-04 08:45:42,31.791,16.195,51.071,0.086,0.0,0.857,0.0,2260992.0,0.0,23.0,3218079744.0,557490176.0,29608210432.0,235294720.0,2821453.0,1982861.0
12-04 08:45:43,30.809,16.449,51.958,0.087,0.0,0.696,0.0,2224128.0,0.0,22.0,3215327232.0,557146112.0,29612634112.0,233967616.0,4087983.0,1974159.0
12-04 08:45:44,32.003,15.958,51.258,0.0,0.0,0.781,0.0,2289664.0,0.0,24.0,3215568896.0,556740608.0,29612187648.0,234577920.0,8088222.0,1956678.0
12-04 08:45:45,31.772,17.462,49.915,0.0,0.0,0.852,0.0,2252800.0,0.0,25.0,3216109568.0,556408832.0,29615251456.0,231305216.0,8174006.0,2020912.0
12-04 08:45:46,31.245,16.223,51.330,0.086,0.0,1.116,0.0,2260992.0,0.0,22.0,3217223680.0,556011520.0,29614436352.0,231403520.0,8158309.0,2009036.0
12-04 08:45:47,31.680,16.188,51.262,0.0,0.0,0.870,0.0,2256896.0,0.0,21.0,3217231872.0,555659264.0,29617426432.0,228757504.0,8206531.0,2041643.0
12-04 08:45:48,31.849,16.610,50.599,0.086,0.0,0.856,0.0,2244608.0,0.0,22.0,3216334848.0,555302912.0,29620895744.0,226541568.0,8160573.0,1953746.0
12-04 08:45:49,32.140,16.624,50.639,0.0,0.0,0.597,0.0,2334720.0,0.0,24.0,3218001920.0,554598400.0,29602476032.0,243998720.0,6109906.0,1953413.0
12-04 08:45:50,31.142,16.436,51.384,0.087,0.0,0.952,0.0,2256896.0,0.0,21.0,3216678912.0,554242048.0,29605228544.0,242925568.0,7245195.0,2085735.0
12-04 08:45:51,31.818,16.381,51.115,0.086,0.0,0.600,0.0,2260992.0,0.0,24.0,3216961536.0,553893888.0,29607727104.0,240492544.0,5988538.0,1995035.0
12-04 08:45:52,31.857,16.695,50.170,0.0,0.0,1.278,0.0,2260992.0,0.0,24.0,3217502208.0,553537536.0,29611638784.0,236396544.0,7340612.0,2044446.0
12-04 08:45:53,31.888,17.007,50.255,0.0,0.0,0.850,0.0,2236416.0,0.0,23.0,3214938112.0,553185280.0,29614489600.0,236462080.0,6148208.0,2036023.0
12-04 08:45:54,31.282,16.464,51.300,0.087,0.0,0.867,0.0,4173824.0,0.0,28.0,3216420864.0,552779776.0,29616091136.0,233783296.0,6156356.0,2019903.0
12-04 08:45:55,31.434,15.316,52.360,0.0,0.0,0.890,0.0,2371584.0,0.0,28.0,3215130624.0,552431616.0,29618356224.0,233156608.0,6120377.0,1999402.0
12-04 08:45:56,31.282,16.724,51.040,0.0,0.0,0.953,0.0,2236416.0,0.0,21.0,3215532032.0,552079360.0,29620989952.0,230473728.0,6213900.0,2000050.0
12-04 08:45:57,31.756,17.298,50.0,0.086,0.0,0.861,0.0,5853184.0,0.0,37.0,3217260544.0,551391232.0,29603917824.0,246505472.0,6230514.0,2092368.0
12-04 08:45:58,35.329,16.526,46.037,0.759,0.0,1.349,4096.0,58830848.0,1.0,135.0,3217162240.0,550244352.0,29611642880.0,240025600.0,6065043.0,1803827.0
12-04 08:45:59,37.009,13.590,47.863,1.111,0.0,0.427,4096.0,69709824.0,1.0,196.0,3217567744.0,549158912.0,29509337088.0,343011328.0,5094270.0,593752.0
12-04 08:46:00,31.196,12.392,56.326,0.087,0.0,0.0,0.0,6459392.0,0.0,59.0,3215839232.0,549158912.0,29536829440.0,317247488.0,442026.0,235765.0
12-04 08:46:01,32.308,11.966,55.556,0.085,0.0,0.085,0.0,6459392.0,0.0,57.0,3215253504.0,549199872.0,29562261504.0,292360192.0,1975598.0,249429.0
12-04 08:46:02,30.908,12.757,56.164,0.171,0.0,0.0,0.0,8638464.0,0.0,79.0,3214749696.0,549257216.0,29591658496.0,263409664.0,588908.0,314281.0
12-04 08:46:03,32.393,11.538,55.812,0.256,0.0,0.0,0.0,6492160.0,0.0,63.0,3216224256.0,549277696.0,29618352128.0,235220992.0,442173.0,236361.0
12-04 08:46:04,31.282,12.478,56.153,0.087,0.0,0.0,0.0,6619136.0,0.0,60.0,3215343616.0,548966400.0,29623500800.0,231264256.0,444737.0,239791.0
12-04 08:46:05,32.189,12.189,55.451,0.172,0.0,0.0,0.0,6524928.0,0.0,61.0,3214610432.0,548610048.0,29628395520.0,227459072.0,443800.0,238331.0
12-04 08:46:06,31.525,12.317,56.072,0.086,0.0,0.0,0.0,6651904.0,0.0,63.0,3216191488.0,547921920.0,29610471424.0,244490240.0,445601.0,239991.0
12-04 08:46:07,33.220,11.670,54.940,0.085,0.0,0.085,0.0,6586368.0,0.0,60.0,3217342464.0,547577856.0,29612945408.0,241209344.0,441505.0,234154.0
12-04 08:46:08,28.498,10.836,58.788,1.877,0.0,0.0,4096.0,52338688.0,1.0,150.0,3216637952.0,547258368.0,29616726016.0,238452736.0,357048.0,192112.0
12-04 08:46:09,0.084,0.585,83.292,16.040,0.0,0.0,4096.0,272642048.0,1.0,506.0,3217661952.0,547270656.0,29617438720.0,236703744.0,2386.0,2273.0
12-04 08:46:10,0.084,0.670,84.673,14.573,0.0,0.0,4096.0,269656064.0,1.0,487.0,3217752064.0,547274752.0,29617446912.0,236601344.0,4656.0,6469.0
12-04 08:46:11,26.802,9.075,62.426,1.696,0.0,0.0,0.0,55734272.0,0.0,138.0,3216601088.0,546955264.0,29617876992.0,237641728.0,443149.0,237181.0
12-04 08:46:12,31.980,12.775,55.161,0.085,0.0,0.0,0.0,6504448.0,0.0,62.0,3216392192.0,546586624.0,29620903936.0,235192320.0,444398.0,239129.0
12-04 08:46:13,32.219,12.511,55.184,0.086,0.0,0.0,0.0,6619136.0,0.0,61.0,3215187968.0,546267136.0,29627310080.0,230309888.0,443046.0,237071.0
12-04 08:46:14,32.601,12.838,54.392,0.169,0.0,0.0,0.0,6643712.0,0.0,63.0,3215695872.0,545636352.0,29613285376.0,244457472.0,442524.0,236371.0
12-04 08:46:15,31.638,11.724,56.379,0.259,0.0,0.0,0.0,6496256.0,0.0,62.0,3216207872.0,545292288.0,29616443392.0,241131520.0,442335.0,236263.0
12-04 08:46:16,32.090,11.188,56.635,0.087,0.0,0.0,0.0,8646656.0,0.0,78.0,3217027072.0,545017856.0,29623500800.0,233529344.0,442376.0,234993.0
12-04 08:46:17,31.628,12.106,56.095,0.171,0.0,0.0,0.0,6692864.0,0.0,68.0,3215708160.0,544735232.0,29629661184.0,228970496.0,606353.0,330904.0
12-04 08:46:18,33.276,11.063,55.575,0.086,0.0,0.0,0.0,6635520.0,0.0,64.0,3218468864.0,544063488.0,29612380160.0,244162560.0,441372.0,234537.0
12-04 08:46:19,32.854,12.870,54.107,0.169,0.0,0.0,4096.0,6561792.0,1.0,61.0,3216633856.0,543674368.0,29613436928.0,245329920.0,442327.0,236553.0
12-04 08:46:20,31.647,12.521,55.660,0.086,0.0,0.086,0.0,6578176.0,0.0,61.0,3216642048.0,543330304.0,29615378432.0,243724288.0,445269.0,240390.0
12-04 08:46:21,32.476,11.997,55.270,0.257,0.0,0.0,0.0,9768960.0,0.0,72.0,3216576512.0,543027200.0,29621673984.0,237797376.0,444221.0,238095.0
12-04 08:46:22,31.088,11.917,56.908,0.086,0.0,0.0,0.0,6598656.0,0.0,64.0,3216789504.0,542666752.0,29623726080.0,235892736.0,441810.0,234473.0
12-04 08:46:23,32.704,12.103,55.021,0.172,0.0,0.0,0.0,10002432.0,0.0,70.0,3216171008.0,542343168.0,29629693952.0,230866944.0,443595.0,237312.0
12-04 08:46:24,36.765,12.370,48.443,2.336,0.0,0.087,4096.0,89341952.0,1.0,224.0,3214807040.0,540663808.0,29623246848.0,240357376.0,444984.0,238503.0
12-04 08:46:25,36.892,12.041,48.335,2.647,0.0,0.085,4096.0,107421696.0,1.0,266.0,3216228352.0,539348992.0,29488246784.0,375250944.0,442983.0,236044.0
12-04 08:46:26,33.111,12.895,53.744,0.166,0.0,0.083,0.0,11018240.0,0.0,81.0,3215826944.0,539381760.0,29503107072.0,360759296.0,443499.0,236791.0
12-04 08:46:27,31.904,12.093,55.746,0.257,0.0,0.0,0.0,6516736.0,0.0,63.0,3214221312.0,539426816.0,29531586560.0,333840384.0,442780.0,236053.0
12-04 08:46:28,32.532,11.760,55.622,0.086,0.0,0.0,0.0,6516736.0,0.0,62.0,3215781888.0,539430912.0,29556686848.0,307175424.0,346861.0,197320.0
12-04 08:46:29,32.250,11.292,56.287,0.171,0.0,0.0,0.0,6463488.0,0.0,57.0,3214946304.0,539439104.0,29584306176.0,280383488.0,4091.0,4418.0
12-04 08:46:30,30.225,11.399,58.290,0.086,0.0,0.0,4096.0,6549504.0,1.0,63.0,3214389248.0,539459584.0,29612277760.0,252948480.0,2036.0,2691.0
12-04 08:46:31,30.908,11.901,57.106,0.086,0.0,0.0,0.0,8613888.0,0.0,75.0,3217453056.0,539213824.0,29620097024.0,242311168.0,3384.0,5075.0
12-04 08:46:32,30.736,12.500,56.592,0.171,0.0,0.0,0.0,6619136.0,0.0,62.0,3216359424.0,538808320.0,29617696768.0,246210560.0,3912.0,6202.0
12-04 08:46:33,31.261,12.436,56.133,0.170,0.0,0.0,0.0,6561792.0,0.0,61.0,3216359424.0,538497024.0,29624344576.0,239874048.0,2288.0,3140.0
12-04 08:46:34,30.052,12.282,57.578,0.087,0.0,0.0,110592.0,6569984.0,2.0,60.0,3216740352.0,538193920.0,29630345216.0,233795584.0,308249.0,174474.0
12-04 08:46:35,32.681,12.0,55.064,0.170,0.0,0.085,0.0,6557696.0,0.0,59.0,3217113088.0,537894912.0,29634772992.0,229294080.0,22962.0,25407.0
12-04 08:46:36,30.060,11.972,57.881,0.086,0.0,0.0,0.0,7561216.0,0.0,82.0,3217682432.0,537264128.0,29621895168.0,242233344.0,5835.0,6570.0
12-04 08:46:37,30.922,12.748,56.245,0.086,0.0,0.0,0.0,6549504.0,0.0,60.0,3217186816.0,536956928.0,29627432960.0,237498368.0,3960.0,4686.0
12-04 08:46:38,31.651,11.634,56.544,0.171,0.0,0.0,0.0,6557696.0,0.0,60.0,3216637952.0,536666112.0,29631602688.0,234168320.0,21015.0,21765.0
12-04 08:46:39,29.898,12.862,57.070,0.170,0.0,0.0,0.0,6615040.0,0.0,65.0,3217846272.0,536375296.0,29636624384.0,228229120.0,2565.0,2609.0
12-04 08:46:40,30.763,11.695,57.458,0.085,0.0,0.0,0.0,8798208.0,0.0,83.0,3217481728.0,535760896.0,29624336384.0,241496064.0,4676.0,5830.0
12-04 08:46:41,31.672,12.247,55.912,0.169,0.0,0.0,0.0,6533120.0,0.0,60.0,3218280448.0,535482368.0,29630373888.0,234938368.0,4255.0,5575.0
12-04 08:46:42,31.946,11.385,56.585,0.085,0.0,0.0,0.0,6574080.0,0.0,60.0,3217674240.0,535207936.0,29635174400.0,231018496.0,4409.0,5685.0
12-04 08:46:43,30.942,12.360,56.612,0.086,0.0,0.0,0.0,6529024.0,0.0,60.0,3217502208.0,534867968.0,29640101888.0,226603008.0,2862.0,3144.0
12-04 08:46:44,30.985,12.139,56.706,0.170,0.0,0.0,0.0,6664192.0,0.0,63.0,3219648512.0,534179840.0,29620441088.0,244805632.0,3388.0,4773.0
12-04 08:46:45,31.067,11.790,56.454,0.602,0.0,0.086,4096.0,35917824.0,1.0,109.0,3221266432.0,533798912.0,29621133312.0,242876416.0,2469.0,3655.0
12-04 08:46:46,1.672,0.920,82.274,15.134,0.0,0.0,12288.0,263651328.0,3.0,469.0,3221598208.0,533770240.0,29620277248.0,243429376.0,3498.0,5330.0
12-04 08:46:47,0.167,0.668,83.139,16.027,0.0,0.0,4096.0,270532608.0,1.0,449.0,3221557248.0,533774336.0,29620314112.0,243429376.0,20041.0,21371.0
12-04 08:46:48,11.800,5.093,75.976,7.131,0.0,0.0,4096.0,170663936.0,1.0,306.0,3219697664.0,533790720.0,29631471616.0,234115072.0,2136.0,2750.0
12-04 08:46:49,34.648,12.779,51.715,0.858,0.0,0.0,4096.0,63229952.0,1.0,175.0,3219943424.0,532496384.0,29622710272.0,243924992.0,5624.0,7368.0
12-04 08:46:50,34.760,12.243,51.712,1.284,0.0,0.0,4096.0,74186752.0,1.0,210.0,3217260544.0,531525632.0,29539454976.0,330833920.0,2416.0,3127.0
12-04 08:46:51,25.214,10.034,64.494,0.172,0.0,0.086,0.0,10506240.0,0.0,78.0,3217182720.0,531550208.0,29544660992.0,325681152.0,4722.0,7489.0
12-04 08:46:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3217924096.0,531550208.0,29546713088.0,322887680.0,1821.0,2540.0
12-04 08:46:53,0.167,0.334,99.500,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3217924096.0,531550208.0,29546713088.0,322887680.0,19660.0,20389.0
12-04 08:46:54,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217924096.0,531550208.0,29546713088.0,322887680.0,3233.0,4535.0
12-04 08:46:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218051072.0,531550208.0,29546713088.0,322760704.0,4224.0,6259.0
12-04 08:46:56,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218001920.0,531550208.0,29546717184.0,322805760.0,1562.0,1776.0
12-04 08:46:57,0.250,0.167,99.332,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3218563072.0,531558400.0,29546717184.0,322236416.0,3784.0,5499.0
12-04 08:46:58,0.500,0.333,99.167,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3218554880.0,531558400.0,29546717184.0,322244608.0,1850.0,2510.0
12-04 08:46:59,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218546688.0,531558400.0,29546717184.0,322252800.0,3828.0,5597.0
12-04 08:47:00,0.083,0.500,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218546688.0,531558400.0,29546717184.0,322252800.0,2070.0,2845.0
12-04 08:47:01,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218665472.0,531558400.0,29546725376.0,322125824.0,2736.0,3864.0
12-04 08:47:02,0.250,0.250,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3218665472.0,531558400.0,29546725376.0,322125824.0,3498.0,5261.0
12-04 08:47:03,0.167,0.500,99.166,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,3218657280.0,531566592.0,29546725376.0,322125824.0,19950.0,21075.0
12-04 08:47:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218780160.0,531566592.0,29546729472.0,321998848.0,4952.0,6433.0
12-04 08:47:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218776064.0,531566592.0,29546733568.0,321998848.0,3444.0,4342.0
12-04 08:47:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218903040.0,531566592.0,29546733568.0,321871872.0,4886.0,5259.0
12-04 08:47:07,0.333,0.333,99.334,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3219025920.0,531566592.0,29546737664.0,321744896.0,6090.0,8976.0
12-04 08:47:08,0.167,0.334,99.499,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3219025920.0,531566592.0,29546737664.0,321744896.0,2326.0,2167.0
12-04 08:47:09,0.084,0.251,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3219013632.0,531574784.0,29546741760.0,321744896.0,2663.0,2677.0
12-04 08:47:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3219013632.0,531574784.0,29546741760.0,321744896.0,4068.0,5300.0
12-04 08:47:11,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3219009536.0,531574784.0,29546745856.0,321744896.0,3534.0,4479.0
12-04 08:47:12,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3219009536.0,531574784.0,29546745856.0,321744896.0,4122.0,5621.0
12-04 08:47:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3219009536.0,531574784.0,29546745856.0,321744896.0,1981.0,1767.0
12-04 08:47:14,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218407424.0,531574784.0,29546749952.0,322342912.0,3558.0,5305.0
12-04 08:47:15,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3218116608.0,531582976.0,29546741760.0,322633728.0,6211.0,8603.0
12-04 08:47:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218104320.0,531582976.0,29546754048.0,322633728.0,1353.0,1520.0
12-04 08:47:17,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218239488.0,531582976.0,29546754048.0,322498560.0,20996.0,22577.0
12-04 08:47:18,0.250,0.333,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218231296.0,531582976.0,29546754048.0,322506752.0,2923.0,4260.0
12-04 08:47:19,0.250,0.416,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218231296.0,531582976.0,29546754048.0,322506752.0,3544.0,5078.0
12-04 08:47:20,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218231296.0,531582976.0,29546754048.0,322506752.0,3630.0,3905.0
12-04 08:47:21,0.250,0.167,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3218219008.0,531591168.0,29546758144.0,322506752.0,3938.0,4396.0
12-04 08:47:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218214912.0,531591168.0,29546762240.0,322506752.0,4118.0,4704.0
12-04 08:47:23,0.167,0.0,98.080,1.753,0.0,0.0,0.0,65998848.0,0.0,140.0,3218214912.0,531591168.0,29546762240.0,322506752.0,3276.0,3401.0
12-04 08:47:24,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218300928.0,531591168.0,29546762240.0,322420736.0,4734.0,5901.0
12-04 08:47:25,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218300928.0,531591168.0,29546762240.0,322420736.0,3637.0,4303.0
12-04 08:47:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218296832.0,531591168.0,29546766336.0,322420736.0,5111.0,6796.0
12-04 08:47:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3218288640.0,531599360.0,29546766336.0,322420736.0,3763.0,4412.0
12-04 08:47:28,0.166,0.416,99.418,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218292736.0,531599360.0,29546770432.0,322412544.0,22366.0,24054.0
12-04 08:47:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218288640.0,531599360.0,29546774528.0,322412544.0,2999.0,2797.0
12-04 08:47:30,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217690624.0,531599360.0,29546774528.0,323010560.0,1541.0,1821.0
12-04 08:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217653760.0,531599360.0,29546774528.0,323047424.0,1976.0,2714.0
12-04 08:47:32,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217653760.0,531599360.0,29546774528.0,323047424.0,4198.0,6439.0
12-04 08:47:33,0.083,0.167,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,6.0,3217645568.0,531607552.0,29546774528.0,323047424.0,2190.0,2929.0
12-04 08:47:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217641472.0,531607552.0,29546778624.0,323047424.0,4910.0,6642.0
12-04 08:47:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217637376.0,531607552.0,29546782720.0,323047424.0,4567.0,6096.0
12-04 08:47:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217637376.0,531607552.0,29546782720.0,323047424.0,7078.0,8810.0
12-04 08:47:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217633280.0,531607552.0,29546786816.0,323047424.0,2302.0,1949.0
12-04 08:47:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3217629184.0,531611648.0,29546786816.0,323047424.0,3506.0,3762.0
12-04 08:47:39,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3217616896.0,531619840.0,29546790912.0,323047424.0,4116.0,4916.0
12-04 08:47:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217616896.0,531619840.0,29546790912.0,323047424.0,3479.0,4196.0
12-04 08:47:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217608704.0,531619840.0,29546799104.0,323047424.0,2876.0,3126.0
12-04 08:47:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3217608704.0,531619840.0,29546799104.0,323047424.0,6201.0,9010.0
12-04 08:47:43,1.660,0.332,97.925,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3217608704.0,531619840.0,29546799104.0,323047424.0,5276.0,6979.0
12-04 08:47:44,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217608704.0,531619840.0,29546799104.0,323047424.0,1886.0,2121.0
12-04 08:47:45,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3217600512.0,531628032.0,29546799104.0,323047424.0,2096.0,2795.0
12-04 08:47:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217596416.0,531628032.0,29546803200.0,323047424.0,1293.0,1414.0
12-04 08:47:47,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3217723392.0,531628032.0,29546803200.0,322920448.0,21318.0,23587.0
12-04 08:47:48,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3217719296.0,531628032.0,29546807296.0,322920448.0,2790.0,3949.0
12-04 08:47:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217719296.0,531628032.0,29546807296.0,322920448.0,3153.0,4476.0
12-04 08:47:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217715200.0,531628032.0,29546811392.0,322920448.0,5257.0,8472.0
12-04 08:47:51,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3217707008.0,531636224.0,29546811392.0,322920448.0,2876.0,4069.0
12-04 08:47:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217707008.0,531636224.0,29546811392.0,322920448.0,2276.0,2920.0
12-04 08:47:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,13.0,3217707008.0,531636224.0,29546811392.0,322920448.0,1811.0,2047.0
12-04 08:47:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217829888.0,531636224.0,29546815488.0,322793472.0,2076.0,2674.0
12-04 08:47:55,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217829888.0,531636224.0,29546815488.0,322793472.0,3569.0,5289.0
12-04 08:47:56,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217825792.0,531636224.0,29546819584.0,322793472.0,4476.0,5683.0
12-04 08:47:57,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3218468864.0,531644416.0,29546819584.0,322142208.0,3504.0,5225.0
12-04 08:47:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3218456576.0,531644416.0,29546823680.0,322150400.0,3827.0,5597.0
12-04 08:47:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218583552.0,531644416.0,29546823680.0,322023424.0,4158.0,6258.0
12-04 08:48:00,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218583552.0,531644416.0,29546823680.0,322023424.0,2136.0,2846.0
12-04 08:48:01,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218583552.0,531644416.0,29546823680.0,322023424.0,2136.0,2779.0
12-04 08:48:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3218579456.0,531644416.0,29546827776.0,322023424.0,2504.0,3773.0
12-04 08:48:03,0.0,0.333,99.417,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3217973248.0,531652608.0,29546827776.0,322621440.0,21328.0,23246.0
12-04 08:48:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217932288.0,531652608.0,29546831872.0,322658304.0,3734.0,4594.0
12-04 08:48:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217924096.0,531652608.0,29546831872.0,322666496.0,2980.0,3334.0
12-04 08:48:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217920000.0,531652608.0,29546835968.0,322666496.0,6358.0,7736.0
12-04 08:48:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218055168.0,531652608.0,29546835968.0,322531328.0,4162.0,5627.0
12-04 08:48:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,3218055168.0,531652608.0,29546835968.0,322531328.0,4018.0,4989.0
12-04 08:48:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3218038784.0,531660800.0,29546844160.0,322531328.0,3319.0,4168.0
12-04 08:48:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218034688.0,531660800.0,29546848256.0,322531328.0,3605.0,4436.0
12-04 08:48:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218034688.0,531660800.0,29546848256.0,322531328.0,2146.0,1977.0
12-04 08:48:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218034688.0,531660800.0,29546848256.0,322531328.0,4122.0,5514.0
12-04 08:48:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3218034688.0,531660800.0,29546848256.0,322531328.0,4876.0,6882.0
12-04 08:48:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218030592.0,531660800.0,29546852352.0,322531328.0,3074.0,4270.0
12-04 08:48:15,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218022400.0,531668992.0,29546852352.0,322531328.0,3418.0,5165.0
12-04 08:48:16,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3218018304.0,531668992.0,29546856448.0,322531328.0,3504.0,5157.0
12-04 08:48:17,0.333,0.167,99.500,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3217764352.0,531668992.0,29546856448.0,322785280.0,18742.0,19096.0
12-04 08:48:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218014208.0,531668992.0,29546860544.0,322531328.0,2376.0,3077.0
12-04 08:48:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218014208.0,531668992.0,29546860544.0,322531328.0,3013.0,4296.0
12-04 08:48:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218014208.0,531668992.0,29546860544.0,322531328.0,3058.0,3096.0
12-04 08:48:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218006016.0,531677184.0,29546860544.0,322531328.0,4614.0,5867.0
12-04 08:48:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218128896.0,531677184.0,29546864640.0,322404352.0,5724.0,7957.0
12-04 08:48:23,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218124800.0,531677184.0,29546868736.0,322404352.0,2480.0,2068.0
12-04 08:48:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218124800.0,531677184.0,29546868736.0,322404352.0,5785.0,7384.0
12-04 08:48:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218124800.0,531677184.0,29546868736.0,322404352.0,3319.0,3384.0
12-04 08:48:26,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218247680.0,531677184.0,29546872832.0,322277376.0,3160.0,3254.0
12-04 08:48:27,0.0,0.334,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3218239488.0,531685376.0,29546872832.0,322277376.0,2935.0,3050.0
12-04 08:48:28,0.167,0.333,99.500,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,3218239488.0,531685376.0,29546872832.0,322277376.0,5851.0,7826.0
12-04 08:48:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218235392.0,531685376.0,29546876928.0,322277376.0,4767.0,6077.0
12-04 08:48:30,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218235392.0,531685376.0,29546876928.0,322277376.0,2256.0,2928.0
12-04 08:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218231296.0,531685376.0,29546881024.0,322277376.0,4623.0,7294.0
12-04 08:48:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218358272.0,531685376.0,29546881024.0,322150400.0,1702.0,1916.0
12-04 08:48:33,0.083,0.167,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3218350080.0,531693568.0,29546881024.0,322150400.0,3560.0,3740.0
12-04 08:48:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217747968.0,531693568.0,29546885120.0,322748416.0,4794.0,6195.0
12-04 08:48:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217584128.0,531693568.0,29546885120.0,322912256.0,3408.0,4236.0
12-04 08:48:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217707008.0,531693568.0,29546889216.0,322785280.0,5826.0,6657.0
12-04 08:48:37,0.417,0.167,99.416,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3218350080.0,531693568.0,29546889216.0,322142208.0,4381.0,5775.0
12-04 08:48:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218350080.0,531693568.0,29546889216.0,322142208.0,4601.0,5937.0
12-04 08:48:39,0.250,0.333,99.251,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,3218337792.0,531701760.0,29546893312.0,322142208.0,3732.0,4711.0
12-04 08:48:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218337792.0,531701760.0,29546893312.0,322142208.0,3780.0,4560.0
12-04 08:48:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218333696.0,531701760.0,29546897408.0,322142208.0,3266.0,3533.0
12-04 08:48:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218325504.0,531701760.0,29546905600.0,322142208.0,3568.0,4462.0
12-04 08:48:43,0.167,0.167,99.666,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,3218325504.0,531701760.0,29546905600.0,322142208.0,3260.0,3545.0
12-04 08:48:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218452480.0,531701760.0,29546905600.0,322015232.0,3787.0,5546.0
12-04 08:48:45,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218444288.0,531709952.0,29546905600.0,322015232.0,1602.0,1825.0
12-04 08:48:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218440192.0,531709952.0,29546909696.0,322015232.0,4152.0,6366.0
12-04 08:48:47,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218440192.0,531709952.0,29546909696.0,322015232.0,21710.0,23984.0
12-04 08:48:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3218440192.0,531709952.0,29546909696.0,322015232.0,2147.0,2765.0
12-04 08:48:49,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218436096.0,531709952.0,29546913792.0,322015232.0,3976.0,5848.0
12-04 08:48:50,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218436096.0,531709952.0,29546913792.0,322015232.0,1347.0,1533.0
12-04 08:48:51,0.334,0.167,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3218423808.0,531718144.0,29546917888.0,322015232.0,2216.0,2944.0
12-04 08:48:52,0.083,0.416,99.501,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3218423808.0,531718144.0,29546917888.0,322015232.0,3123.0,4887.0
12-04 08:48:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3218423808.0,531718144.0,29546917888.0,322015232.0,3318.0,5076.0
12-04 08:48:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218423808.0,531718144.0,29546917888.0,322015232.0,3414.0,4659.0
12-04 08:48:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218423808.0,531718144.0,29546917888.0,322015232.0,2890.0,4105.0
12-04 08:48:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218546688.0,531718144.0,29546921984.0,321888256.0,3510.0,5247.0
12-04 08:48:57,0.167,0.250,99.333,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3218292736.0,531726336.0,29546921984.0,322134016.0,3564.0,5265.0
12-04 08:48:58,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3217682432.0,531726336.0,29546926080.0,322740224.0,1382.0,1586.0
12-04 08:48:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217645568.0,531726336.0,29546926080.0,322777088.0,2266.0,2463.0
12-04 08:49:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217518592.0,531726336.0,29546926080.0,322904064.0,3324.0,4966.0
12-04 08:49:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217514496.0,531726336.0,29546930176.0,322904064.0,3389.0,4939.0
12-04 08:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217514496.0,531726336.0,29546930176.0,322904064.0,4072.0,6268.0
12-04 08:49:03,0.0,0.084,99.833,0.084,0.0,0.0,0.0,73728.0,0.0,7.0,3217506304.0,531734528.0,29546930176.0,322904064.0,2761.0,3882.0
12-04 08:49:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217502208.0,531734528.0,29546934272.0,322904064.0,3798.0,4676.0
12-04 08:49:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217502208.0,531734528.0,29546934272.0,322904064.0,3768.0,4656.0
12-04 08:49:06,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217498112.0,531734528.0,29546938368.0,322904064.0,4811.0,5255.0
12-04 08:49:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217498112.0,531734528.0,29546938368.0,322904064.0,3324.0,4129.0
12-04 08:49:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3217498112.0,531734528.0,29546938368.0,322904064.0,4362.0,5681.0
12-04 08:49:09,0.250,0.166,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3217485824.0,531742720.0,29546942464.0,322904064.0,3144.0,3641.0
12-04 08:49:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217485824.0,531742720.0,29546942464.0,322904064.0,4002.0,5365.0
12-04 08:49:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217477632.0,531742720.0,29546950656.0,322904064.0,4302.0,5806.0
12-04 08:49:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3217477632.0,531742720.0,29546950656.0,322904064.0,3574.0,4460.0
12-04 08:49:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3217600512.0,531742720.0,29546954752.0,322777088.0,3125.0,3580.0
12-04 08:49:14,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3217600512.0,531742720.0,29546954752.0,322777088.0,3745.0,5499.0
12-04 08:49:15,0.250,0.167,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3217592320.0,531750912.0,29546954752.0,322777088.0,3675.0,5468.0
12-04 08:49:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217588224.0,531750912.0,29546958848.0,322777088.0,2016.0,2696.0
12-04 08:49:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217461248.0,531750912.0,29546958848.0,322904064.0,18435.0,18581.0
12-04 08:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,3217588224.0,531750912.0,29546958848.0,322777088.0,3730.0,5357.0
12-04 08:49:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217584128.0,531750912.0,29546962944.0,322777088.0,5256.0,8081.0
12-04 08:49:20,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217584128.0,531750912.0,29546962944.0,322777088.0,3927.0,4502.0
12-04 08:49:21,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3217571840.0,531759104.0,29546967040.0,322777088.0,3928.0,4435.0
12-04 08:49:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217571840.0,531759104.0,29546967040.0,322777088.0,3474.0,3582.0
12-04 08:49:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3217571840.0,531759104.0,29546967040.0,322777088.0,3561.0,3618.0
12-04 08:49:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217698816.0,531759104.0,29546967040.0,322650112.0,3845.0,4337.0
12-04 08:49:25,0.250,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217698816.0,531759104.0,29546967040.0,322650112.0,3759.0,4348.0
12-04 08:49:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217690624.0,531759104.0,29546975232.0,322650112.0,5749.0,8001.0
12-04 08:49:27,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3217383424.0,531767296.0,29546975232.0,322949120.0,4039.0,4758.0
12-04 08:49:28,0.167,0.250,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,3217301504.0,531767296.0,29546975232.0,323031040.0,21443.0,22121.0
12-04 08:49:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217297408.0,531767296.0,29546979328.0,323031040.0,4260.0,4840.0
12-04 08:49:30,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217424384.0,531767296.0,29546979328.0,322904064.0,2384.0,3282.0
12-04 08:49:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217424384.0,531767296.0,29546979328.0,322904064.0,2067.0,2687.0
12-04 08:49:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217420288.0,531767296.0,29546983424.0,322904064.0,3170.0,4342.0
12-04 08:49:33,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3217412096.0,531775488.0,29546983424.0,322904064.0,4996.0,7342.0
12-04 08:49:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217408000.0,531775488.0,29546987520.0,322904064.0,3665.0,4330.0
12-04 08:49:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217408000.0,531775488.0,29546987520.0,322904064.0,21201.0,22517.0
12-04 08:49:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217412096.0,531775488.0,29546991616.0,322895872.0,6797.0,8678.0
12-04 08:49:37,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218305024.0,531775488.0,29546995712.0,321998848.0,3075.0,3178.0
12-04 08:49:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,5.0,3218296832.0,531775488.0,29546995712.0,322007040.0,3109.0,3293.0
12-04 08:49:39,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218423808.0,531783680.0,29546995712.0,321871872.0,3334.0,3642.0
12-04 08:49:40,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218423808.0,531783680.0,29546995712.0,321871872.0,3994.0,4750.0
12-04 08:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218419712.0,531783680.0,29546999808.0,321871872.0,2169.0,1857.0
12-04 08:49:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218419712.0,531783680.0,29546999808.0,321871872.0,4222.0,5515.0
12-04 08:49:43,1.581,0.250,98.170,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3218419712.0,531783680.0,29546999808.0,321871872.0,5045.0,6715.0
12-04 08:49:44,0.250,0.083,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3218415616.0,531783680.0,29547003904.0,321871872.0,3929.0,5580.0
12-04 08:49:45,0.250,0.250,99.334,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,3218403328.0,531791872.0,29547008000.0,321871872.0,4319.0,6482.0
12-04 08:49:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218399232.0,531791872.0,29547012096.0,321871872.0,1917.0,2605.0
12-04 08:49:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218399232.0,531791872.0,29547012096.0,321871872.0,19064.0,19188.0
12-04 08:49:48,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218399232.0,531791872.0,29547012096.0,321871872.0,2811.0,3966.0
12-04 08:49:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218399232.0,531791872.0,29547012096.0,321871872.0,3389.0,4602.0
12-04 08:49:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218395136.0,531791872.0,29547016192.0,321871872.0,2137.0,2740.0
12-04 08:49:51,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3218382848.0,531800064.0,29547020288.0,321871872.0,4904.0,7600.0
12-04 08:49:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218382848.0,531800064.0,29547020288.0,321871872.0,2323.0,2888.0
12-04 08:49:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3218382848.0,531800064.0,29547020288.0,321871872.0,2630.0,3812.0
12-04 08:49:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218378752.0,531800064.0,29547024384.0,321871872.0,3849.0,5611.0
12-04 08:49:55,0.083,0.333,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3218378752.0,531800064.0,29547024384.0,321871872.0,2851.0,4013.0
12-04 08:49:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3217616896.0,531800064.0,29547024384.0,322633728.0,3011.0,4119.0
12-04 08:49:57,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218624512.0,531808256.0,29547024384.0,321617920.0,2317.0,2992.0
12-04 08:49:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218620416.0,531808256.0,29547028480.0,321617920.0,2530.0,3341.0
12-04 08:49:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218620416.0,531808256.0,29547028480.0,321617920.0,3789.0,5441.0
12-04 08:50:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218747392.0,531812352.0,29547024384.0,321490944.0,4448.0,6339.0
12-04 08:50:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218739200.0,531812352.0,29547032576.0,321490944.0,3027.0,3815.0
12-04 08:50:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218735104.0,531812352.0,29547036672.0,321490944.0,3345.0,4985.0
12-04 08:50:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,3218726912.0,531820544.0,29547036672.0,321490944.0,2037.0,2649.0
12-04 08:50:04,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218726912.0,531820544.0,29547036672.0,321490944.0,3319.0,3670.0
12-04 08:50:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218726912.0,531820544.0,29547036672.0,321490944.0,3509.0,4290.0
12-04 08:50:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218722816.0,531820544.0,29547040768.0,321490944.0,5223.0,5653.0
12-04 08:50:07,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218722816.0,531820544.0,29547040768.0,321490944.0,4723.0,6491.0
12-04 08:50:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218718720.0,531820544.0,29547044864.0,321490944.0,5415.0,7450.0
12-04 08:50:09,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3218710528.0,531828736.0,29547044864.0,321490944.0,3995.0,4904.0
12-04 08:50:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218714624.0,531828736.0,29547048960.0,321482752.0,21081.0,22029.0
12-04 08:50:11,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218714624.0,531828736.0,29547048960.0,321482752.0,2347.0,2158.0
12-04 08:50:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218841600.0,531828736.0,29547048960.0,321355776.0,3415.0,3853.0
12-04 08:50:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3218841600.0,531828736.0,29547048960.0,321355776.0,5467.0,7501.0
12-04 08:50:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218833408.0,531828736.0,29547057152.0,321355776.0,2243.0,2830.0
12-04 08:50:15,0.250,0.083,99.583,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,3218825216.0,531836928.0,29547057152.0,321355776.0,3925.0,5579.0
12-04 08:50:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218821120.0,531836928.0,29547061248.0,321355776.0,4065.0,6258.0
12-04 08:50:17,0.083,0.416,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3219210240.0,531836928.0,29547061248.0,320966656.0,19675.0,20337.0
12-04 08:50:18,0.250,0.167,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,3219333120.0,531836928.0,29547065344.0,320839680.0,5897.0,7583.0
12-04 08:50:19,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218735104.0,531836928.0,29547065344.0,321437696.0,1443.0,1628.0
12-04 08:50:20,0.333,0.250,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3218825216.0,531836928.0,29547065344.0,321347584.0,3415.0,3385.0
12-04 08:50:21,0.167,0.0,99.499,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,3218808832.0,531845120.0,29547065344.0,321355776.0,5117.0,6797.0
12-04 08:50:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218927616.0,531845120.0,29547073536.0,321228800.0,5500.0,7210.0
12-04 08:50:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218927616.0,531845120.0,29547073536.0,321228800.0,3120.0,3136.0
12-04 08:50:24,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208761344.0,531845120.0,29547073536.0,331395072.0,4683.0,5868.0
12-04 08:50:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208642560.0,531849216.0,29547069440.0,331513856.0,4035.0,4594.0
12-04 08:50:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208761344.0,531849216.0,29547077632.0,331386880.0,3355.0,3497.0
12-04 08:50:27,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3208749056.0,531857408.0,29547081728.0,331386880.0,3888.0,4520.0
12-04 08:50:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3208749056.0,531857408.0,29547081728.0,331386880.0,3078.0,2852.0
12-04 08:50:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208749056.0,531857408.0,29547081728.0,331386880.0,5236.0,6775.0
12-04 08:50:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3208749056.0,531857408.0,29547081728.0,331386880.0,4179.0,6487.0
12-04 08:50:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208744960.0,531857408.0,29547085824.0,331386880.0,2771.0,3955.0
12-04 08:50:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208744960.0,531857408.0,29547085824.0,331386880.0,2757.0,3922.0
12-04 08:50:33,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3208867840.0,531865600.0,29547081728.0,331259904.0,6407.0,7154.0
12-04 08:50:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208855552.0,531865600.0,29547094016.0,331259904.0,23395.0,24831.0
12-04 08:50:35,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208855552.0,531869696.0,29547089920.0,331259904.0,2455.0,2167.0
12-04 08:50:36,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208851456.0,531869696.0,29547094016.0,331259904.0,5642.0,6333.0
12-04 08:50:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209232384.0,531869696.0,29547094016.0,330878976.0,5011.0,6731.0
12-04 08:50:38,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3209216000.0,531869696.0,29547094016.0,330895360.0,5231.0,7014.0
12-04 08:50:39,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3209166848.0,531877888.0,29547102208.0,330928128.0,3461.0,3756.0
12-04 08:50:40,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3209166848.0,531881984.0,29547098112.0,330928128.0,4409.0,5841.0
12-04 08:50:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209162752.0,531881984.0,29547102208.0,330928128.0,4083.0,4767.0
12-04 08:50:42,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209158656.0,531881984.0,29547106304.0,330928128.0,3301.0,3624.0
12-04 08:50:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3209158656.0,531881984.0,29547106304.0,330928128.0,3952.0,4760.0
12-04 08:50:44,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209158656.0,531881984.0,29547106304.0,330928128.0,1388.0,1518.0
12-04 08:50:45,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3209277440.0,531894272.0,29547102208.0,330801152.0,4647.0,7467.0
12-04 08:50:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209265152.0,531894272.0,29547114496.0,330801152.0,4173.0,6555.0
12-04 08:50:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208667136.0,531894272.0,29547114496.0,331399168.0,19208.0,19868.0
12-04 08:50:48,0.250,0.167,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3208499200.0,531894272.0,29547118592.0,331563008.0,2289.0,3105.0
12-04 08:50:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208499200.0,531894272.0,29547118592.0,331563008.0,2102.0,2792.0
12-04 08:50:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3208499200.0,531894272.0,29547118592.0,331563008.0,3445.0,5114.0
12-04 08:50:51,0.417,0.083,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3208359936.0,531902464.0,29547122688.0,331689984.0,3255.0,4955.0
12-04 08:50:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208359936.0,531902464.0,29547122688.0,331689984.0,2047.0,2413.0
12-04 08:50:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,3208486912.0,531902464.0,29547122688.0,331563008.0,2137.0,2780.0
12-04 08:50:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208613888.0,531902464.0,29547122688.0,331436032.0,4819.0,7452.0
12-04 08:50:55,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208609792.0,531902464.0,29547126784.0,331436032.0,3184.0,4995.0
12-04 08:50:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208605696.0,531902464.0,29547130880.0,331436032.0,2097.0,2796.0
12-04 08:50:57,0.167,0.250,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3208732672.0,531910656.0,29547130880.0,331300864.0,4557.0,6906.0
12-04 08:50:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3208732672.0,531910656.0,29547130880.0,331300864.0,1354.0,1520.0
12-04 08:50:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208732672.0,531910656.0,29547130880.0,331300864.0,3137.0,4228.0
12-04 08:51:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3208732672.0,531914752.0,29547126784.0,331300864.0,1363.0,1529.0
12-04 08:51:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208724480.0,531914752.0,29547134976.0,331300864.0,3285.0,4984.0
12-04 08:51:02,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208724480.0,531914752.0,29547134976.0,331300864.0,2795.0,3619.0
12-04 08:51:03,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3208716288.0,531922944.0,29547134976.0,331300864.0,4772.0,7546.0
12-04 08:51:04,0.416,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208708096.0,531922944.0,29547143168.0,331300864.0,3915.0,4718.0
12-04 08:51:05,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208708096.0,531922944.0,29547143168.0,331300864.0,5417.0,7814.0
12-04 08:51:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208835072.0,531922944.0,29547143168.0,331173888.0,5262.0,5691.0
12-04 08:51:07,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208826880.0,531922944.0,29547143168.0,331182080.0,2611.0,2492.0
12-04 08:51:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208826880.0,531922944.0,29547143168.0,331182080.0,2887.0,3202.0
12-04 08:51:09,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3208814592.0,531931136.0,29547147264.0,331182080.0,4535.0,5926.0
12-04 08:51:10,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208810496.0,531931136.0,29547151360.0,331182080.0,3641.0,4396.0
12-04 08:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208806400.0,531931136.0,29547155456.0,331182080.0,3259.0,3636.0
12-04 08:51:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208806400.0,531931136.0,29547155456.0,331182080.0,5468.0,7851.0
12-04 08:51:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208806400.0,531931136.0,29547155456.0,331182080.0,4595.0,6076.0
12-04 08:51:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208802304.0,531931136.0,29547159552.0,331182080.0,2691.0,3922.0
12-04 08:51:15,0.0,0.250,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3208794112.0,531939328.0,29547159552.0,331182080.0,2631.0,3817.0
12-04 08:51:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208790016.0,531939328.0,29547163648.0,331182080.0,1778.0,1985.0
12-04 08:51:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208798208.0,531939328.0,29547163648.0,331173888.0,20915.0,22509.0
12-04 08:51:18,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3208331264.0,531939328.0,29547163648.0,331640832.0,1295.0,1634.0
12-04 08:51:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208163328.0,531939328.0,29547163648.0,331808768.0,3191.0,4377.0
12-04 08:51:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208286208.0,531939328.0,29547167744.0,331681792.0,5912.0,8065.0
12-04 08:51:21,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3208146944.0,531947520.0,29547171840.0,331808768.0,3594.0,3749.0
12-04 08:51:22,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208146944.0,531947520.0,29547171840.0,331808768.0,5332.0,6973.0
12-04 08:51:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3208142848.0,531947520.0,29547175936.0,331808768.0,3183.0,3385.0
12-04 08:51:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208134656.0,531947520.0,29547175936.0,331816960.0,3977.0,4693.0
12-04 08:51:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3208134656.0,531951616.0,29547171840.0,331816960.0,3748.0,4312.0
12-04 08:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208126464.0,531951616.0,29547180032.0,331816960.0,3053.0,2837.0
12-04 08:51:27,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3208118272.0,531959808.0,29547180032.0,331816960.0,3804.0,4397.0
12-04 08:51:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,3208118272.0,531959808.0,29547180032.0,331816960.0,5171.0,6742.0
12-04 08:51:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208110080.0,531959808.0,29547188224.0,331816960.0,3121.0,3163.0
12-04 08:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208364032.0,531963904.0,29547184128.0,331563008.0,4653.0,6487.0
12-04 08:51:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208359936.0,531963904.0,29547188224.0,331563008.0,5488.0,6105.0
12-04 08:51:32,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208359936.0,531963904.0,29547188224.0,331563008.0,1443.0,1438.0
12-04 08:51:33,0.083,0.167,99.416,0.334,0.0,0.0,0.0,53248.0,0.0,4.0,3208351744.0,531972096.0,29547188224.0,331563008.0,4173.0,6300.0
12-04 08:51:34,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208347648.0,531972096.0,29547192320.0,331563008.0,2950.0,3202.0
12-04 08:51:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3208347648.0,531976192.0,29547188224.0,331563008.0,2867.0,2780.0
12-04 08:51:36,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208335360.0,531976192.0,29547200512.0,331563008.0,5315.0,5503.0
12-04 08:51:37,3.083,1.833,92.917,2.0,0.0,0.167,1679360.0,0.0,99.0,0.0,3223011328.0,531976192.0,29569937408.0,294150144.0,5945936.0,93689.0
12-04 08:51:38,0.671,0.335,92.288,6.622,0.0,0.084,167936.0,0.0,13.0,0.0,3230412800.0,531976192.0,29572341760.0,284344320.0,18459281.0,256005.0
12-04 08:51:39,0.417,0.250,98.582,0.751,0.0,0.0,0.0,12288.0,0.0,2.0,3232149504.0,531984384.0,29572358144.0,282583040.0,59542.0,55718.0
12-04 08:51:40,0.250,0.167,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3232387072.0,531992576.0,29572358144.0,282337280.0,3889.0,4779.0
12-04 08:51:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3232366592.0,531992576.0,29572370432.0,282345472.0,4094.0,5211.0
12-04 08:51:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3232362496.0,531992576.0,29572374528.0,282345472.0,3573.0,4718.0
12-04 08:51:43,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3232489472.0,531992576.0,29572374528.0,282218496.0,2716.0,2455.0
12-04 08:51:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103031296.0,531992576.0,29572374528.0,411676672.0,1978.0,2583.0
12-04 08:51:45,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,3102846976.0,532004864.0,29572362240.0,411860992.0,4430.0,6927.0
12-04 08:51:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3102359552.0,532004864.0,29572378624.0,412332032.0,4166.0,6350.0
12-04 08:51:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3102322688.0,532004864.0,29572378624.0,412368896.0,19563.0,20255.0
12-04 08:51:48,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3102195712.0,532004864.0,29572378624.0,412495872.0,4074.0,6267.0
12-04 08:51:49,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3102318592.0,532004864.0,29572382720.0,412368896.0,2692.0,3854.0
12-04 08:51:50,0.166,0.250,99.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3102298112.0,532004864.0,29572386816.0,412385280.0,2361.0,3099.0
12-04 08:51:51,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3102289920.0,532013056.0,29572386816.0,412385280.0,2009.0,2688.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-peer-slave-21.csv <==
12-04 08:29:38,1.863,0.532,97.532,0.040,0.0,0.033,4401.568,1070326.747,0.563,12.094,3093123072.0,756719616.0,22062768128.0,7706464256.0,0.0,0.0
12-04 08:29:39,5.162,0.583,94.172,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3092979712.0,756719616.0,22062780416.0,7706595328.0,2650449.0,969068.0
12-04 08:29:40,5.272,0.335,94.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3093012480.0,756719616.0,22062780416.0,7706562560.0,3959605.0,955475.0
12-04 08:29:41,5.268,0.334,94.064,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3093360640.0,756719616.0,22062780416.0,7706214400.0,3369182.0,995338.0
12-04 08:29:42,5.365,0.335,94.216,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3093352448.0,756719616.0,22062780416.0,7706222592.0,4190480.0,980332.0
12-04 08:29:43,4.671,0.584,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3093172224.0,756719616.0,22062788608.0,7706394624.0,3219397.0,937498.0
12-04 08:29:44,3.785,0.336,95.542,0.168,0.0,0.168,0.0,28672.0,0.0,2.0,3093209088.0,756727808.0,22062788608.0,7706349568.0,1464312.0,913115.0
12-04 08:29:45,5.597,0.251,94.152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3093786624.0,756727808.0,22062788608.0,7705772032.0,2742542.0,952581.0
12-04 08:29:46,6.689,0.334,92.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3094228992.0,756727808.0,22062788608.0,7705329664.0,6227768.0,1119057.0
12-04 08:29:47,5.259,0.417,94.157,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3095121920.0,756727808.0,22062788608.0,7704436736.0,3421510.0,938521.0
12-04 08:29:48,4.198,0.168,95.550,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3095244800.0,756727808.0,22062792704.0,7704309760.0,2214767.0,910450.0
12-04 08:29:49,4.674,0.250,94.992,0.0,0.0,0.083,0.0,61440.0,0.0,2.0,3095404544.0,756727808.0,22062792704.0,7704150016.0,1627001.0,885569.0
12-04 08:29:50,4.583,0.250,94.833,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3095875584.0,756731904.0,22062792704.0,7703674880.0,1540496.0,905426.0
12-04 08:29:51,4.610,0.335,94.887,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3097427968.0,756731904.0,22062796800.0,7702118400.0,2289834.0,989760.0
12-04 08:29:52,5.509,0.417,93.907,0.0,0.0,0.167,0.0,45056.0,0.0,4.0,3098599424.0,756731904.0,22062800896.0,7700942848.0,2963188.0,1032167.0
12-04 08:29:53,6.083,0.500,93.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3103997952.0,756731904.0,22062800896.0,7695544320.0,6237350.0,1010858.0
12-04 08:29:54,6.192,0.335,93.305,0.0,0.0,0.167,0.0,24576.0,0.0,6.0,3106136064.0,756731904.0,22062804992.0,7693402112.0,4741181.0,916193.0
12-04 08:29:55,4.417,0.417,95.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3106402304.0,756731904.0,22062804992.0,7693135872.0,1342471.0,938126.0
12-04 08:29:56,4.370,0.168,95.294,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3106697216.0,756731904.0,22062804992.0,7692840960.0,3232400.0,939001.0
12-04 08:29:57,4.337,0.334,95.163,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3107934208.0,756731904.0,22062804992.0,7691603968.0,1311552.0,905195.0
12-04 08:29:58,4.100,0.335,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3108315136.0,756731904.0,22062804992.0,7691223040.0,1363285.0,894767.0
12-04 08:29:59,4.511,0.668,94.737,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3109830656.0,756731904.0,22062813184.0,7689699328.0,1913684.0,949838.0
12-04 08:30:00,5.017,0.334,94.482,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3110084608.0,756731904.0,22062813184.0,7689445376.0,2297516.0,939577.0
12-04 08:30:01,6.449,0.251,93.132,0.0,0.0,0.168,0.0,45056.0,0.0,11.0,3114307584.0,756731904.0,22062813184.0,7685222400.0,5122587.0,1019074.0
12-04 08:30:02,6.281,0.251,93.132,0.168,0.0,0.168,0.0,49152.0,0.0,4.0,3116564480.0,756736000.0,22062813184.0,7682961408.0,5807601.0,1009527.0
12-04 08:30:03,5.760,0.417,93.740,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3116896256.0,756736000.0,22062813184.0,7682629632.0,5701301.0,1043722.0
12-04 08:30:04,5.365,0.419,94.132,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3121688576.0,756736000.0,22062821376.0,7677829120.0,4825142.0,938006.0
12-04 08:30:05,1.003,0.167,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3120734208.0,756736000.0,22062825472.0,7678779392.0,258749.0,186751.0
12-04 08:30:06,0.754,0.084,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3120857088.0,756736000.0,22062829568.0,7678652416.0,1454347.0,71770.0
12-04 08:30:07,2.838,0.250,96.912,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3122888704.0,756736000.0,22062829568.0,7676620800.0,4740880.0,184896.0
12-04 08:30:08,1.669,0.167,98.080,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3121385472.0,756744192.0,22062833664.0,7678111744.0,3029125.0,117110.0
12-04 08:30:09,1.421,0.334,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3105423360.0,756744192.0,22062833664.0,7694073856.0,6855911.0,76892.0
12-04 08:30:10,1.421,0.334,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3082620928.0,756744192.0,22062833664.0,7716876288.0,5321102.0,77029.0
12-04 08:30:11,1.085,0.167,98.748,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3082330112.0,756744192.0,22062882816.0,7717117952.0,4401700.0,42571.0
12-04 08:30:12,6.150,4.549,89.132,0.0,0.0,0.168,0.0,32768.0,0.0,2.0,3082248192.0,756744192.0,22066900992.0,7713181696.0,1569847.0,710924.0
12-04 08:30:13,14.226,5.941,79.665,0.084,0.0,0.084,0.0,2170880.0,0.0,19.0,3150860288.0,756744192.0,22077444096.0,7634026496.0,2368938.0,490619.0
12-04 08:30:14,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3151790080.0,756748288.0,22078889984.0,7631646720.0,2388.0,3235.0
12-04 08:30:15,0.833,0.416,98.751,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,3151790080.0,756748288.0,22078889984.0,7631646720.0,106169.0,4220.0
12-04 08:30:16,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151294464.0,756748288.0,22079340544.0,7631691776.0,2870.0,4050.0
12-04 08:30:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151085568.0,756748288.0,22079340544.0,7631900672.0,3455.0,5106.0
12-04 08:30:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3151085568.0,756748288.0,22079340544.0,7631900672.0,2915.0,4162.0
12-04 08:30:19,0.584,0.250,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3149414400.0,756748288.0,22079344640.0,7633567744.0,10647.0,11809.0
12-04 08:30:20,8.104,0.501,91.061,0.084,0.0,0.251,0.0,114688.0,0.0,26.0,3150311424.0,756748288.0,22079348736.0,7632666624.0,4949901.0,902115.0
12-04 08:30:21,4.925,0.501,94.491,0.0,0.0,0.083,0.0,69632.0,0.0,2.0,3152183296.0,756748288.0,22079348736.0,7630794752.0,2153288.0,962388.0
12-04 08:30:22,4.937,0.418,94.477,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3152551936.0,756748288.0,22079348736.0,7630426112.0,4668879.0,981554.0
12-04 08:30:23,4.519,0.418,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3152867328.0,756748288.0,22079352832.0,7630106624.0,2950434.0,960616.0
12-04 08:30:24,5.342,0.417,94.073,0.0,0.0,0.167,0.0,14458880.0,0.0,29.0,3153444864.0,756748288.0,22079352832.0,7629529088.0,4161914.0,984022.0
12-04 08:30:25,5.150,0.581,94.186,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3154071552.0,756748288.0,22079352832.0,7628902400.0,2286964.0,953954.0
12-04 08:30:26,5.117,0.419,94.211,0.168,0.0,0.084,0.0,65536.0,0.0,7.0,3154866176.0,756752384.0,22079352832.0,7628103680.0,4686006.0,997569.0
12-04 08:30:27,4.606,0.251,95.059,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3154952192.0,756752384.0,22079356928.0,7628013568.0,2785532.0,960568.0
12-04 08:30:28,6.073,0.333,93.344,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3154542592.0,756752384.0,22079361024.0,7628419072.0,4298285.0,996181.0
12-04 08:30:29,5.0,0.333,94.500,0.0,0.0,0.167,0.0,131072.0,0.0,25.0,3154567168.0,756752384.0,22079361024.0,7628394496.0,2884888.0,997845.0
12-04 08:30:30,5.171,0.417,94.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3155394560.0,756752384.0,22079361024.0,7627567104.0,4648679.0,956371.0
12-04 08:30:31,6.600,0.668,92.732,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3192901632.0,756752384.0,22079361024.0,7590060032.0,1956163.0,924860.0
12-04 08:30:32,3.837,1.084,94.746,0.167,0.0,0.167,0.0,204800.0,0.0,19.0,2721284096.0,756756480.0,22079397888.0,8061636608.0,813384.0,328792.0
12-04 08:30:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719444992.0,756756480.0,22079348736.0,8063524864.0,14116.0,18783.0
12-04 08:30:34,3.258,2.590,93.985,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2718887936.0,756756480.0,22081175552.0,8062255104.0,379188.0,379285.0
12-04 08:30:35,16.610,9.191,73.693,0.0,0.0,0.506,0.0,0.0,0.0,0.0,2716442624.0,756756480.0,22092320768.0,8053555200.0,2961922.0,934337.0
12-04 08:30:36,19.390,10.330,69.941,0.0,0.0,0.339,0.0,2232320.0,0.0,25.0,2719698944.0,756756480.0,22108299264.0,8034320384.0,3122599.0,1017671.0
12-04 08:30:37,18.841,10.315,70.247,0.085,0.0,0.512,0.0,2158592.0,0.0,21.0,2726109184.0,756756480.0,22123958272.0,8012251136.0,3135596.0,1024404.0
12-04 08:30:38,19.347,9.286,70.937,0.172,0.0,0.258,0.0,2170880.0,0.0,21.0,2725883904.0,756760576.0,22138634240.0,7997796352.0,3117211.0,1017753.0
12-04 08:30:39,19.573,9.402,70.684,0.0,0.0,0.342,0.0,2166784.0,0.0,19.0,2735259648.0,756760576.0,22154780672.0,7972274176.0,3128588.0,1023565.0
12-04 08:30:40,19.676,9.455,70.528,0.085,0.0,0.256,0.0,2154496.0,0.0,19.0,2738618368.0,756760576.0,22170628096.0,7953068032.0,3121822.0,1017836.0
12-04 08:30:41,20.528,9.455,69.761,0.0,0.0,0.256,0.0,2170880.0,0.0,20.0,2744147968.0,756760576.0,22185496576.0,7932669952.0,3127724.0,1020267.0
12-04 08:30:42,19.286,9.516,70.773,0.0,0.0,0.425,0.0,2154496.0,0.0,19.0,2747338752.0,756760576.0,22200971264.0,7914004480.0,3127939.0,1022306.0
12-04 08:30:43,19.780,9.806,69.992,0.085,0.0,0.338,0.0,2166784.0,0.0,19.0,2749669376.0,756760576.0,22216695808.0,7895949312.0,3119006.0,1017150.0
12-04 08:30:44,19.309,10.624,69.393,0.169,0.0,0.506,0.0,2170880.0,0.0,21.0,2751733760.0,756764672.0,22233169920.0,7877406720.0,3142276.0,1035407.0
12-04 08:30:45,19.730,9.949,69.815,0.0,0.0,0.506,0.0,2158592.0,0.0,19.0,2754015232.0,756764672.0,22248714240.0,7859580928.0,3127505.0,1022199.0
12-04 08:30:46,18.670,10.742,70.247,0.0,0.0,0.341,0.0,2162688.0,0.0,21.0,2757066752.0,756764672.0,22264397824.0,7840845824.0,3121660.0,1015742.0
12-04 08:30:47,18.041,10.481,71.048,0.086,0.0,0.344,0.0,2158592.0,0.0,19.0,2757611520.0,756764672.0,22279626752.0,7825072128.0,3124063.0,1020152.0
12-04 08:30:48,20.524,9.122,69.764,0.084,0.0,0.507,0.0,2166784.0,0.0,19.0,2760757248.0,756764672.0,22294274048.0,7807279104.0,3117345.0,1015362.0
12-04 08:30:49,19.865,10.313,69.400,0.0,0.0,0.423,0.0,2162688.0,0.0,20.0,2762330112.0,756764672.0,22311542784.0,7788437504.0,3121856.0,1019913.0
12-04 08:30:50,19.593,9.500,70.568,0.085,0.0,0.254,0.0,2187264.0,0.0,22.0,2764234752.0,756768768.0,22325792768.0,7772278784.0,3125712.0,1019207.0
12-04 08:30:51,18.866,10.829,70.051,0.085,0.0,0.169,0.0,2158592.0,0.0,19.0,2770714624.0,756768768.0,22341804032.0,7749787648.0,3138165.0,1031352.0
12-04 08:30:52,19.949,9.378,70.247,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2771836928.0,756768768.0,22357696512.0,7732772864.0,3132276.0,1023025.0
12-04 08:30:53,18.970,9.528,70.901,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2778783744.0,756768768.0,22371831808.0,7711690752.0,3118253.0,1017274.0
12-04 08:30:54,19.881,10.280,69.499,0.0,0.0,0.340,0.0,2207744.0,0.0,23.0,2786750464.0,756768768.0,22387187712.0,7688368128.0,3112478.0,1014143.0
12-04 08:30:55,18.889,9.744,70.940,0.0,0.0,0.427,0.0,2158592.0,0.0,20.0,2789359616.0,756768768.0,22403653632.0,7669293056.0,3138062.0,1026581.0
12-04 08:30:56,18.691,9.388,71.318,0.086,0.0,0.517,0.0,2174976.0,0.0,22.0,2789322752.0,756768768.0,22419943424.0,7653040128.0,3140309.0,1035297.0
12-04 08:30:57,19.027,10.324,70.307,0.0,0.0,0.341,0.0,2150400.0,0.0,19.0,2792927232.0,756768768.0,22435004416.0,7634374656.0,3123270.0,1020781.0
12-04 08:30:58,18.825,10.392,70.273,0.0,0.0,0.511,0.0,2162688.0,0.0,19.0,2794086400.0,756768768.0,22449934336.0,7618285568.0,3118165.0,1012378.0
12-04 08:30:59,20.339,9.661,68.814,0.763,0.0,0.424,0.0,50495488.0,0.0,111.0,2794160128.0,756768768.0,22466490368.0,7601655808.0,3128972.0,1024215.0
12-04 08:31:00,9.544,7.770,71.706,10.811,0.0,0.169,0.0,270532608.0,0.0,484.0,2793938944.0,756768768.0,22474964992.0,7593402368.0,2994007.0,951258.0
12-04 08:31:01,28.547,13.414,57.008,0.602,0.0,0.430,0.0,31969280.0,0.0,83.0,2797383680.0,756768768.0,22498082816.0,7566839808.0,3258195.0,1086746.0
12-04 08:31:02,19.523,9.804,70.332,0.085,0.0,0.256,0.0,2170880.0,0.0,22.0,2797576192.0,756772864.0,22512623616.0,7552102400.0,3120347.0,1019098.0
12-04 08:31:03,18.702,9.906,70.880,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,2801926144.0,756772864.0,22528610304.0,7531765760.0,3128561.0,1019337.0
12-04 08:31:04,20.085,9.957,69.702,0.0,0.0,0.255,0.0,2154496.0,0.0,19.0,2804498432.0,756772864.0,22542929920.0,7514873856.0,3119623.0,1017482.0
12-04 08:31:05,19.829,9.231,70.598,0.0,0.0,0.342,0.0,2289664.0,0.0,46.0,2805972992.0,756772864.0,22559309824.0,7497019392.0,3121782.0,1017362.0
12-04 08:31:06,20.153,9.269,69.983,0.0,0.0,0.595,0.0,2158592.0,0.0,19.0,2804727808.0,756772864.0,22574460928.0,7483113472.0,3144919.0,1038018.0
12-04 08:31:07,19.728,9.949,69.983,0.085,0.0,0.255,0.0,2166784.0,0.0,19.0,2806968320.0,756772864.0,22590775296.0,7464558592.0,3122213.0,1018509.0
12-04 08:31:08,19.145,9.487,70.684,0.085,0.0,0.598,0.0,2170880.0,0.0,21.0,2808442880.0,756776960.0,22606327808.0,7447527424.0,3126332.0,1019282.0
12-04 08:31:09,19.185,10.781,69.610,0.085,0.0,0.340,0.0,2158592.0,0.0,20.0,2807152640.0,756776960.0,22622363648.0,7432781824.0,3128421.0,1021882.0
12-04 08:31:10,20.050,10.403,69.128,0.084,0.0,0.336,0.0,2162688.0,0.0,19.0,2808324096.0,756776960.0,22638018560.0,7415955456.0,3118223.0,1014807.0
12-04 08:31:11,19.395,11.083,69.102,0.0,0.0,0.420,0.0,2162688.0,0.0,22.0,2809360384.0,756776960.0,22653427712.0,7399510016.0,3166869.0,1075755.0
12-04 08:31:12,22.754,11.251,65.491,0.084,0.0,0.420,0.0,2158592.0,0.0,19.0,2814201856.0,756776960.0,22667833344.0,7380262912.0,3128898.0,1022283.0
12-04 08:31:13,19.231,9.915,70.171,0.0,0.0,0.684,0.0,2162688.0,0.0,19.0,2814910464.0,756776960.0,22684196864.0,7363190784.0,3130494.0,1025347.0
12-04 08:31:14,19.464,9.429,70.761,0.087,0.0,0.260,0.0,2166784.0,0.0,21.0,2813493248.0,756776960.0,22699266048.0,7349538816.0,3118348.0,1015551.0
12-04 08:31:15,19.052,10.161,70.279,0.085,0.0,0.423,0.0,2162688.0,0.0,19.0,2815950848.0,756776960.0,22714822656.0,7331524608.0,3123803.0,1018416.0
12-04 08:31:16,19.437,10.315,70.077,0.0,0.0,0.171,0.0,2154496.0,0.0,19.0,2816954368.0,756776960.0,22730301440.0,7315042304.0,3118234.0,1015577.0
12-04 08:31:17,19.218,10.119,69.983,0.085,0.0,0.595,0.0,2158592.0,0.0,19.0,2818744320.0,756776960.0,22746918912.0,7296634880.0,3136426.0,1026097.0
12-04 08:31:18,19.300,10.077,70.367,0.0,0.0,0.256,0.0,2154496.0,0.0,19.0,2819588096.0,756776960.0,22762070016.0,7280640000.0,3121172.0,1017109.0
12-04 08:31:19,18.841,10.145,70.332,0.0,0.0,0.682,0.0,2158592.0,0.0,19.0,2819330048.0,756776960.0,22778556416.0,7264411648.0,3123660.0,1017785.0
12-04 08:31:20,19.257,10.642,69.341,0.169,0.0,0.591,0.0,2170880.0,0.0,21.0,2820591616.0,756776960.0,22793428992.0,7248277504.0,3120516.0,1012193.0
12-04 08:31:21,19.508,10.093,69.975,0.0,0.0,0.424,0.0,2166784.0,0.0,21.0,2823860224.0,756776960.0,22808645632.0,7229792256.0,3148620.0,1044195.0
12-04 08:31:22,18.696,10.377,70.497,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2824818688.0,756776960.0,22824685568.0,7212793856.0,3110322.0,1010828.0
12-04 08:31:23,19.158,9.966,70.619,0.0,0.0,0.258,0.0,2158592.0,0.0,19.0,2829037568.0,756776960.0,22838980608.0,7194279936.0,3128305.0,1020863.0
12-04 08:31:24,20.085,9.277,70.043,0.085,0.0,0.511,0.0,2154496.0,0.0,19.0,2829586432.0,756776960.0,22855639040.0,7177072640.0,3129730.0,1023626.0
12-04 08:31:25,19.015,9.253,71.477,0.0,0.0,0.255,0.0,2195456.0,0.0,20.0,2828627968.0,756776960.0,22870409216.0,7163260928.0,3130464.0,1021274.0
12-04 08:31:26,19.880,10.197,69.580,0.171,0.0,0.171,0.0,2191360.0,0.0,22.0,2829606912.0,756781056.0,22885994496.0,7146692608.0,3145065.0,1037287.0
12-04 08:31:27,18.766,9.637,71.006,0.0,0.0,0.592,0.0,2158592.0,0.0,19.0,2832691200.0,756781056.0,22900719616.0,7128883200.0,3120948.0,1017609.0
12-04 08:31:28,21.560,10.151,67.785,0.084,0.0,0.419,0.0,2154496.0,0.0,19.0,2833760256.0,756781056.0,22917574656.0,7110959104.0,3139790.0,1034884.0
12-04 08:31:29,18.644,10.169,70.763,0.0,0.0,0.424,0.0,2195456.0,0.0,22.0,2833645568.0,756781056.0,22931849216.0,7096799232.0,3127740.0,1019640.0
12-04 08:31:30,20.405,10.708,67.622,0.675,0.0,0.590,0.0,45830144.0,0.0,93.0,2833711104.0,756781056.0,22949154816.0,7079428096.0,3128001.0,1024018.0
12-04 08:31:31,9.658,6.496,70.598,12.821,0.0,0.427,0.0,272629760.0,0.0,450.0,2834677760.0,756781056.0,22957232128.0,7070384128.0,2996820.0,952363.0
12-04 08:31:32,22.241,11.548,62.618,3.080,0.0,0.513,0.0,111206400.0,0.0,207.0,2834984960.0,756785152.0,22975430656.0,7051874304.0,3257020.0,1088388.0
12-04 08:31:33,26.195,11.092,62.372,0.0,0.0,0.341,0.0,2154496.0,0.0,19.0,2834919424.0,756785152.0,22995009536.0,7032360960.0,3123519.0,1017708.0
12-04 08:31:34,18.882,9.145,71.380,0.169,0.0,0.423,0.0,7561216.0,0.0,47.0,2835693568.0,756785152.0,23010648064.0,7015948288.0,2955056.0,778082.0
12-04 08:31:35,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2836160512.0,756785152.0,23012593664.0,7013535744.0,3460.0,3873.0
12-04 08:31:36,0.417,0.417,99.165,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2836160512.0,756785152.0,23012593664.0,7013535744.0,60775.0,8523.0
12-04 08:31:37,0.083,0.250,99.666,0.0,0.0,0.0,0.0,131072.0,0.0,23.0,2836049920.0,756785152.0,23012831232.0,7013408768.0,3690.0,4549.0
12-04 08:31:38,0.167,0.334,99.248,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2836049920.0,756785152.0,23012831232.0,7013408768.0,3271.0,3578.0
12-04 08:31:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2836045824.0,756785152.0,23012835328.0,7013408768.0,4688.0,5883.0
12-04 08:31:40,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2836172800.0,756785152.0,23012835328.0,7013281792.0,4581.0,5871.0
12-04 08:31:41,0.334,0.250,99.416,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2837184512.0,756785152.0,23012839424.0,7012265984.0,4945.0,6544.0
12-04 08:31:42,8.062,5.317,86.364,0.0,0.0,0.257,0.0,0.0,0.0,0.0,2835075072.0,756785152.0,23019536384.0,7007678464.0,934541.0,922179.0
12-04 08:31:43,25.168,13.468,60.774,0.0,0.0,0.589,0.0,2154496.0,0.0,20.0,2836824064.0,756785152.0,23037190144.0,6988275712.0,5369387.0,1247127.0
12-04 08:31:44,26.199,12.842,60.188,0.086,0.0,0.685,0.0,2162688.0,0.0,23.0,2841473024.0,756793344.0,23056433152.0,6964375552.0,3345217.0,1241407.0
12-04 08:31:45,28.069,13.047,58.026,0.429,0.0,0.429,0.0,38813696.0,0.0,101.0,2844045312.0,756793344.0,23076651008.0,6941585408.0,3394990.0,1267338.0
12-04 08:31:46,22.068,10.947,66.551,0.0,0.0,0.434,0.0,2392064.0,0.0,34.0,2845720576.0,756793344.0,23093063680.0,6923497472.0,3507532.0,1327376.0
12-04 08:31:47,24.552,12.788,61.893,0.085,0.0,0.682,0.0,2154496.0,0.0,20.0,2828619776.0,756793344.0,23112736768.0,6920925184.0,5369824.0,1249686.0
12-04 08:31:48,27.350,13.504,58.291,0.256,0.0,0.598,0.0,14290944.0,0.0,45.0,2828480512.0,756797440.0,23142612992.0,6891184128.0,3339800.0,1242092.0
12-04 08:31:49,29.906,13.882,54.499,0.943,0.0,0.771,0.0,62062592.0,0.0,136.0,2831384576.0,756797440.0,23153016832.0,6877876224.0,3396695.0,1264238.0
12-04 08:31:50,22.743,11.584,65.162,0.085,0.0,0.426,0.0,3252224.0,0.0,37.0,2832945152.0,756801536.0,23170195456.0,6859132928.0,3511592.0,1329994.0
12-04 08:31:51,24.936,12.766,61.957,0.0,0.0,0.340,0.0,2166784.0,0.0,20.0,2832183296.0,756801536.0,23191465984.0,6838624256.0,5375677.0,1259982.0
12-04 08:31:52,25.970,13.997,59.528,0.084,0.0,0.422,0.0,2154496.0,0.0,19.0,2834665472.0,756801536.0,23211646976.0,6815961088.0,3365273.0,1252485.0
12-04 08:31:53,25.411,12.360,61.884,0.0,0.0,0.346,0.0,4313088.0,0.0,38.0,2836955136.0,756801536.0,23231774720.0,6793543680.0,3548843.0,1355476.0
12-04 08:31:54,21.273,10.549,67.655,0.0,0.0,0.523,0.0,2158592.0,0.0,19.0,2837184512.0,756801536.0,23249600512.0,6775488512.0,3357608.0,1246194.0
12-04 08:31:55,25.601,11.770,61.942,0.086,0.0,0.601,0.0,2162688.0,0.0,19.0,2839863296.0,756801536.0,23268290560.0,6754119680.0,5360272.0,1246622.0
12-04 08:31:56,24.211,13.725,61.466,0.085,0.0,0.512,0.0,2179072.0,0.0,23.0,2840764416.0,756805632.0,23287554048.0,6733950976.0,3344636.0,1237755.0
12-04 08:31:57,26.275,12.273,61.020,0.086,0.0,0.346,0.0,4124672.0,0.0,27.0,2840268800.0,756805632.0,23308808192.0,6713192448.0,3407740.0,1277936.0
12-04 08:31:58,22.998,11.414,65.247,0.0,0.0,0.341,0.0,2367488.0,0.0,31.0,2843095040.0,756805632.0,23327375360.0,6691799040.0,3507450.0,1326606.0
12-04 08:31:59,24.206,11.845,63.176,0.086,0.0,0.687,0.0,2162688.0,0.0,19.0,2846318592.0,756805632.0,23346012160.0,6669938688.0,5360142.0,1242949.0
12-04 08:32:00,25.064,13.219,61.373,0.0,0.0,0.343,0.0,2158592.0,0.0,19.0,2847588352.0,756805632.0,23365767168.0,6648913920.0,3300399.0,1216986.0
12-04 08:32:01,26.518,12.746,60.137,0.086,0.0,0.513,0.0,2179072.0,0.0,22.0,2847154176.0,756805632.0,23387537408.0,6627577856.0,3448806.0,1296619.0
12-04 08:32:02,22.409,12.300,59.646,5.139,0.0,0.505,0.0,249733120.0,0.0,436.0,2848440320.0,756805632.0,23402528768.0,6611300352.0,3361840.0,1253598.0
12-04 08:32:03,20.326,10.892,63.808,4.545,0.0,0.429,0.0,147517440.0,0.0,255.0,2855874560.0,756805632.0,23418261504.0,6588133376.0,5345435.0,1234884.0
12-04 08:32:04,31.396,14.831,53.252,0.087,0.0,0.434,0.0,4317184.0,0.0,38.0,2854551552.0,756805632.0,23444566016.0,6563151872.0,3500953.0,1323331.0
12-04 08:32:05,25.494,12.532,61.459,0.0,0.0,0.515,0.0,4349952.0,0.0,41.0,2862194688.0,756805632.0,23464222720.0,6535852032.0,3549171.0,1343801.0
12-04 08:32:06,21.507,12.024,66.046,0.085,0.0,0.339,0.0,2154496.0,0.0,20.0,2861633536.0,756805632.0,23483498496.0,6517137408.0,3364917.0,1255047.0
12-04 08:32:07,25.641,12.222,61.538,0.085,0.0,0.513,0.0,2150400.0,0.0,20.0,2861137920.0,756805632.0,23502839808.0,6498291712.0,5350524.0,1240302.0
12-04 08:32:08,26.370,12.671,60.445,0.086,0.0,0.428,0.0,2170880.0,0.0,22.0,2865192960.0,756809728.0,23521792000.0,6475280384.0,3376611.0,1265190.0
12-04 08:32:09,25.132,11.775,62.654,0.0,0.0,0.439,0.0,4308992.0,0.0,38.0,2864623616.0,756809728.0,23543345152.0,6454296576.0,3544702.0,1340944.0
12-04 08:32:10,22.156,11.460,65.705,0.0,0.0,0.679,0.0,2158592.0,0.0,19.0,2865225728.0,756809728.0,23560916992.0,6436122624.0,3366378.0,1256986.0
12-04 08:32:11,24.507,12.596,62.296,0.086,0.0,0.514,0.0,2150400.0,0.0,19.0,2870206464.0,756809728.0,23579082752.0,6412976128.0,5359612.0,1248850.0
12-04 08:32:12,26.076,12.909,60.413,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2872049664.0,756809728.0,23598665728.0,6391549952.0,3361063.0,1248821.0
12-04 08:32:13,24.132,12.587,62.500,0.087,0.0,0.694,0.0,4485120.0,0.0,61.0,2875232256.0,756809728.0,23619551232.0,6367481856.0,3538706.0,1340371.0
12-04 08:32:14,20.627,12.010,66.754,0.174,0.0,0.435,0.0,2166784.0,0.0,21.0,2874425344.0,756813824.0,23638638592.0,6349197312.0,3377347.0,1267703.0
12-04 08:32:15,25.064,12.275,62.318,0.0,0.0,0.343,0.0,2150400.0,0.0,19.0,2875174912.0,756813824.0,23656767488.0,6330318848.0,5343577.0,1236029.0
12-04 08:32:16,26.701,12.748,60.121,0.086,0.0,0.345,0.0,2154496.0,0.0,19.0,2872918016.0,756813824.0,23677489152.0,6311854080.0,3359662.0,1245465.0
12-04 08:32:17,26.214,13.568,59.548,0.0,0.0,0.670,0.0,4300800.0,0.0,38.0,2882105344.0,756813824.0,23700467712.0,6279688192.0,3552767.0,1351708.0
12-04 08:32:18,20.346,10.909,68.052,0.087,0.0,0.606,0.0,2166784.0,0.0,21.0,2884222976.0,756813824.0,23715717120.0,6262321152.0,3356130.0,1247837.0
12-04 08:32:19,22.715,12.533,64.404,0.0,0.0,0.348,0.0,2150400.0,0.0,20.0,2882867200.0,756813824.0,23735521280.0,6243872768.0,5365632.0,1249282.0
12-04 08:32:20,28.644,13.648,57.203,0.084,0.0,0.421,0.0,2170880.0,0.0,21.0,2884665344.0,756822016.0,23754788864.0,6222798848.0,3362555.0,1247775.0
12-04 08:32:21,24.808,13.430,61.163,0.0,0.0,0.599,0.0,4308992.0,0.0,40.0,2885074944.0,756822016.0,23776980992.0,6200197120.0,3543963.0,1350165.0
12-04 08:32:22,21.275,11.542,66.753,0.086,0.0,0.345,0.0,2158592.0,0.0,19.0,2885496832.0,756822016.0,23794384896.0,6182371328.0,3361358.0,1251329.0
12-04 08:32:23,24.409,11.724,63.430,0.0,0.0,0.437,0.0,2191360.0,0.0,22.0,2888790016.0,756822016.0,23812911104.0,6160551936.0,5362787.0,1246469.0
12-04 08:32:24,25.436,12.979,61.150,0.087,0.0,0.348,0.0,2162688.0,0.0,19.0,2888523776.0,756822016.0,23834255360.0,6139473920.0,3363432.0,1250469.0
12-04 08:32:25,25.995,12.532,60.542,0.169,0.0,0.762,0.0,4317184.0,0.0,38.0,2888740864.0,756822016.0,23855292416.0,6118219776.0,3530451.0,1336275.0
12-04 08:32:26,21.899,10.950,66.296,0.171,0.0,0.684,0.0,2174976.0,0.0,22.0,2889715712.0,756826112.0,23871995904.0,6100537344.0,3359979.0,1249398.0
12-04 08:32:27,25.153,11.354,63.144,0.0,0.0,0.349,0.0,2158592.0,0.0,19.0,2891493376.0,756826112.0,23891144704.0,6079610880.0,5355288.0,1244575.0
12-04 08:32:28,24.308,12.716,62.457,0.0,0.0,0.519,0.0,2187264.0,0.0,20.0,2892361728.0,756826112.0,23908270080.0,6061617152.0,3364039.0,1249901.0
12-04 08:32:29,26.147,13.160,59.913,0.087,0.0,0.693,0.0,4317184.0,0.0,38.0,2892599296.0,756826112.0,23932350464.0,6037299200.0,3541957.0,1345963.0
12-04 08:32:30,21.939,11.820,65.816,0.085,0.0,0.340,0.0,2158592.0,0.0,19.0,2893119488.0,756826112.0,23949037568.0,6020091904.0,3358476.0,1249792.0
12-04 08:32:31,23.883,11.770,63.746,0.0,0.0,0.601,0.0,2166784.0,0.0,20.0,2892451840.0,756826112.0,23968940032.0,6000857088.0,5360852.0,1252920.0
12-04 08:32:32,25.065,12.707,61.445,0.087,0.0,0.696,0.0,2195456.0,0.0,21.0,2894036992.0,756830208.0,23988449280.0,5979758592.0,3378730.0,1260716.0
12-04 08:32:33,25.948,13.017,56.724,3.879,0.0,0.431,0.0,200753152.0,0.0,344.0,2895376384.0,756830208.0,24006795264.0,5960073216.0,3392644.0,1267162.0
12-04 08:32:34,10.739,7.045,68.643,13.058,0.0,0.515,0.0,272629760.0,0.0,455.0,2894589952.0,756830208.0,24015572992.0,5952081920.0,3214634.0,1172072.0
12-04 08:32:35,26.829,12.195,58.624,1.916,0.0,0.436,0.0,66785280.0,0.0,151.0,2896130048.0,756830208.0,24038817792.0,5927297024.0,5482733.0,1309643.0
12-04 08:32:36,31.814,14.617,52.880,0.0,0.0,0.688,0.0,4308992.0,0.0,39.0,2895790080.0,756830208.0,24063873024.0,5902581760.0,3533052.0,1340674.0
12-04 08:32:37,30.981,13.425,54.905,0.172,0.0,0.516,0.0,4329472.0,0.0,40.0,2894970880.0,756830208.0,24087912448.0,5879361536.0,3529426.0,1334988.0
12-04 08:32:38,21.848,10.881,66.667,0.086,0.0,0.518,0.0,2154496.0,0.0,19.0,2895974400.0,756830208.0,24106479616.0,5859790848.0,3367374.0,1255191.0
12-04 08:32:39,24.269,12.651,62.478,0.086,0.0,0.516,0.0,2158592.0,0.0,19.0,2897231872.0,756830208.0,24124481536.0,5840531456.0,5345725.0,1235235.0
12-04 08:32:40,25.955,12.500,61.285,0.0,0.0,0.260,0.0,2158592.0,0.0,19.0,2897932288.0,756830208.0,24143728640.0,5820583936.0,3366106.0,1253088.0
12-04 08:32:41,25.746,13.043,60.529,0.085,0.0,0.597,0.0,4317184.0,0.0,38.0,2897133568.0,756830208.0,24167415808.0,5797695488.0,3541319.0,1341113.0
12-04 08:32:42,13.014,6.045,80.856,0.084,0.0,0.0,0.0,2158592.0,0.0,19.0,2898550784.0,756830208.0,24176173056.0,5787521024.0,2475383.0,382118.0
12-04 08:32:43,0.0,0.168,99.665,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2900107264.0,756830208.0,24178176000.0,5783961600.0,4015.0,4891.0
12-04 08:32:44,0.417,0.417,99.165,0.0,0.0,0.0,0.0,319488.0,0.0,37.0,2899869696.0,756830208.0,24178176000.0,5784199168.0,60073.0,8311.0
12-04 08:32:45,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2899755008.0,756830208.0,24178417664.0,5784072192.0,1322.0,1414.0
12-04 08:32:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2899156992.0,756830208.0,24178417664.0,5784670208.0,2326.0,3012.0
12-04 08:32:47,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2899120128.0,756830208.0,24178417664.0,5784707072.0,2604.0,3804.0
12-04 08:32:48,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2899243008.0,756830208.0,24178421760.0,5784580096.0,4755.0,7091.0
12-04 08:32:49,2.759,2.759,94.314,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,2900062208.0,756834304.0,24178868224.0,5783310336.0,292964.0,293517.0
12-04 08:32:50,22.232,11.678,65.571,0.0,0.0,0.519,0.0,0.0,0.0,0.0,2899693568.0,756834304.0,24193761280.0,5768785920.0,3314954.0,1328218.0
12-04 08:32:51,30.025,14.080,55.047,0.085,0.0,0.763,0.0,4304896.0,0.0,38.0,2900262912.0,756834304.0,24218263552.0,5743714304.0,5870814.0,1626257.0
12-04 08:32:52,31.760,15.451,51.760,0.258,0.0,0.773,0.0,16424960.0,0.0,46.0,2900279296.0,756834304.0,24250699776.0,5711261696.0,3501209.0,1428385.0
12-04 08:32:53,32.530,16.093,49.656,0.775,0.0,0.947,0.0,64507904.0,0.0,155.0,2902163456.0,756834304.0,24264609792.0,5695467520.0,5868263.0,1613148.0
12-04 08:32:54,32.244,14.617,52.365,0.0,0.0,0.774,0.0,2166784.0,0.0,20.0,2902581248.0,756834304.0,24287088640.0,5672570880.0,3485619.0,1415169.0
12-04 08:32:55,30.637,12.995,55.508,0.086,0.0,0.775,0.0,4329472.0,0.0,40.0,2903715840.0,756842496.0,24310083584.0,5648433152.0,5855967.0,1603888.0
12-04 08:32:56,31.547,13.656,54.019,0.086,0.0,0.691,0.0,2170880.0,0.0,24.0,2905452544.0,756842496.0,24333000704.0,5623779328.0,3448232.0,1394329.0
12-04 08:32:57,29.889,14.859,54.227,0.0,0.0,1.025,0.0,4317184.0,0.0,38.0,2905694208.0,756842496.0,24356589568.0,5599948800.0,5909456.0,1632273.0
12-04 08:32:58,29.325,14.619,55.190,0.087,0.0,0.779,0.0,2158592.0,0.0,19.0,2906066944.0,756842496.0,24381022208.0,5575143424.0,3543064.0,1456513.0
12-04 08:32:59,29.778,15.017,54.437,0.0,0.0,0.768,0.0,4358144.0,0.0,39.0,2907561984.0,756842496.0,24403140608.0,5551529984.0,5856085.0,1606849.0
12-04 08:33:00,31.212,14.560,53.182,0.087,0.0,0.959,0.0,2162688.0,0.0,20.0,2907914240.0,756842496.0,24427270144.0,5527048192.0,3499941.0,1425703.0
12-04 08:33:01,29.417,14.455,55.452,0.085,0.0,0.592,0.0,4325376.0,0.0,40.0,2909540352.0,756846592.0,24449159168.0,5503528960.0,5876629.0,1623505.0
12-04 08:33:02,29.992,15.123,53.951,0.0,0.0,0.935,0.0,2154496.0,0.0,19.0,2908409856.0,756846592.0,24472420352.0,5481398272.0,3512457.0,1431516.0
12-04 08:33:03,28.974,15.214,55.214,0.085,0.0,0.513,0.0,4313088.0,0.0,38.0,2911363072.0,756850688.0,24496304128.0,5454557184.0,3831073.0,1599608.0
12-04 08:33:04,30.104,15.398,53.633,0.087,0.0,0.779,0.0,8970240.0,0.0,28.0,2913435648.0,756850688.0,24519151616.0,5429637120.0,5511573.0,1426220.0
12-04 08:33:05,16.495,10.481,62.199,10.137,0.0,0.687,0.0,272629760.0,0.0,462.0,2913701888.0,756850688.0,24532791296.0,5415731200.0,4368438.0,1461828.0
12-04 08:33:06,18.874,11.255,63.203,5.974,0.0,0.693,0.0,177147904.0,0.0,315.0,2914242560.0,756850688.0,24548192256.0,5399789568.0,4758953.0,1460919.0
12-04 08:33:07,31.130,15.391,52.696,0.087,0.0,0.696,0.0,4378624.0,0.0,44.0,2913169408.0,756854784.0,24574603264.0,5374447616.0,3770784.0,1571588.0
12-04 08:33:08,33.645,14.783,50.807,0.0,0.0,0.765,0.0,2158592.0,0.0,20.0,2915651584.0,756854784.0,24597946368.0,5348622336.0,5526105.0,1433821.0
12-04 08:33:09,31.699,16.230,51.057,0.085,0.0,0.930,0.0,4317184.0,0.0,39.0,2915028992.0,756854784.0,24622743552.0,5324447744.0,3791857.0,1583841.0
12-04 08:33:10,32.554,15.584,51.255,0.173,0.0,0.433,0.0,6610944.0,0.0,48.0,2918973440.0,756854784.0,24645394432.0,5297852416.0,5824239.0,1590337.0
12-04 08:33:11,34.388,16.082,48.332,0.342,0.0,0.855,0.0,36909056.0,0.0,87.0,2918977536.0,756858880.0,24669253632.0,5273985024.0,5511688.0,1426014.0
12-04 08:33:12,31.997,14.996,52.485,0.0,0.0,0.523,0.0,4329472.0,0.0,39.0,2919931904.0,756858880.0,24694837248.0,5247447040.0,3760118.0,1556739.0
12-04 08:33:13,33.419,14.957,50.769,0.085,0.0,0.769,0.0,4321280.0,0.0,40.0,2920779776.0,756862976.0,24720560128.0,5220872192.0,5869963.0,1622660.0
12-04 08:33:14,32.024,15.457,51.665,0.085,0.0,0.769,0.0,2158592.0,0.0,19.0,2921336832.0,756862976.0,24744333312.0,5196541952.0,3445167.0,1394955.0
12-04 08:33:15,31.255,16.311,51.921,0.085,0.0,0.427,0.0,4308992.0,0.0,38.0,2923012096.0,756862976.0,24769609728.0,5169590272.0,5845496.0,1606150.0
12-04 08:33:16,31.207,16.207,51.724,0.086,0.0,0.776,0.0,4317184.0,0.0,38.0,2921947136.0,756862976.0,24794951680.0,5145313280.0,3816290.0,1594360.0
12-04 08:33:17,32.877,14.726,51.627,0.0,0.0,0.771,0.0,2150400.0,0.0,19.0,2924920832.0,756862976.0,24818622464.0,5118668800.0,3458094.0,1401776.0
12-04 08:33:18,32.684,15.665,50.804,0.169,0.0,0.677,0.0,4308992.0,0.0,39.0,2926325760.0,756862976.0,24843440128.0,5092446208.0,5790048.0,1570360.0
12-04 08:33:19,31.298,15.133,53.052,0.086,0.0,0.430,0.0,4325376.0,0.0,40.0,2928087040.0,756867072.0,24867389440.0,5066731520.0,5889688.0,1620933.0
12-04 08:33:20,31.352,15.418,52.541,0.086,0.0,0.603,0.0,2158592.0,0.0,19.0,2927173632.0,756867072.0,24890937344.0,5044097024.0,3433758.0,1390709.0
12-04 08:33:21,31.191,15.167,52.871,0.0,0.0,0.771,0.0,4505600.0,0.0,65.0,2928279552.0,756867072.0,24916221952.0,5017706496.0,5888024.0,1631788.0
12-04 08:33:22,31.611,14.729,53.144,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,2928533504.0,756867072.0,24939220992.0,4994453504.0,3508194.0,1430822.0
12-04 08:33:23,29.035,14.944,55.081,0.085,0.0,0.854,0.0,4329472.0,0.0,38.0,2930253824.0,756867072.0,24962244608.0,4969709568.0,5872205.0,1627906.0
12-04 08:33:24,31.473,13.426,54.228,0.087,0.0,0.785,0.0,2154496.0,0.0,19.0,2930302976.0,756867072.0,24984506368.0,4947398656.0,3550596.0,1451302.0
12-04 08:33:25,29.468,14.211,55.449,0.087,0.0,0.785,0.0,4325376.0,0.0,40.0,2930245632.0,756871168.0,25009328128.0,4922630144.0,5829262.0,1594450.0
12-04 08:33:26,30.591,14.310,54.413,0.0,0.0,0.686,0.0,2187264.0,0.0,21.0,2930896896.0,756871168.0,25031163904.0,4900143104.0,3526307.0,1437691.0
12-04 08:33:27,28.014,14.050,57.155,0.087,0.0,0.694,0.0,4317184.0,0.0,38.0,2931023872.0,756871168.0,25055715328.0,4875464704.0,5876520.0,1620946.0
12-04 08:33:28,29.678,15.492,54.221,0.087,0.0,0.522,0.0,2162688.0,0.0,19.0,2931867648.0,756871168.0,25077891072.0,4852445184.0,3488881.0,1419203.0
12-04 08:33:29,30.368,14.542,54.320,0.0,0.0,0.770,0.0,4341760.0,0.0,41.0,2933510144.0,756871168.0,25102348288.0,4826345472.0,5866290.0,1613720.0
12-04 08:33:30,31.922,15.749,51.651,0.085,0.0,0.593,0.0,2174976.0,0.0,21.0,2932559872.0,756879360.0,25125777408.0,4803858432.0,3461133.0,1403370.0
12-04 08:33:31,29.167,15.561,54.507,0.0,0.0,0.765,0.0,4354048.0,0.0,43.0,2933895168.0,756879360.0,25148346368.0,4779954176.0,5886292.0,1615241.0
12-04 08:33:32,30.267,15.391,53.654,0.086,0.0,0.602,0.0,2154496.0,0.0,19.0,2934583296.0,756879360.0,25172135936.0,4755476480.0,3531859.0,1445347.0
12-04 08:33:33,31.565,15.569,52.181,0.0,0.0,0.684,0.0,4337664.0,0.0,38.0,2972938240.0,756883456.0,25195319296.0,4693934080.0,5850051.0,1606928.0
12-04 08:33:34,33.764,15.159,50.215,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,2948141056.0,756883456.0,25217921024.0,4696129536.0,3557470.0,1470996.0
12-04 08:33:35,29.992,14.868,54.376,0.0,0.0,0.765,0.0,4313088.0,0.0,38.0,2948849664.0,756883456.0,25242517504.0,4670824448.0,5874312.0,1627739.0
12-04 08:33:36,22.837,12.889,56.834,6.747,0.0,0.692,0.0,167972864.0,0.0,295.0,2949791744.0,756883456.0,25258618880.0,4653780992.0,3455910.0,1405930.0
12-04 08:33:37,12.309,9.508,64.686,12.818,0.0,0.679,0.0,274726912.0,0.0,463.0,2949394432.0,756883456.0,25269485568.0,4643311616.0,2227929.0,1396507.0
12-04 08:33:38,19.028,10.981,61.609,7.712,0.0,0.671,0.0,205737984.0,0.0,377.0,2951229440.0,756887552.0,25283563520.0,4627394560.0,6765437.0,1451288.0
12-04 08:33:39,31.421,15.668,51.969,0.086,0.0,0.856,0.0,4259840.0,0.0,35.0,2951168000.0,756887552.0,25309626368.0,4601393152.0,5727404.0,1551363.0
12-04 08:33:40,31.760,15.622,51.845,0.0,0.0,0.773,0.0,2215936.0,0.0,22.0,2951847936.0,756887552.0,25333424128.0,4576915456.0,3612995.0,1482382.0
12-04 08:33:41,33.588,15.136,50.255,0.085,0.0,0.935,0.0,7806976.0,0.0,50.0,2952880128.0,756887552.0,25358471168.0,4550836224.0,3816692.0,1593676.0
12-04 08:33:42,36.489,16.007,45.525,0.947,0.0,1.033,0.0,62873600.0,0.0,133.0,2956013568.0,756891648.0,25442041856.0,4464128000.0,5543028.0,1444698.0
12-04 08:33:43,33.956,15.705,49.321,0.255,0.0,0.764,0.0,18227200.0,0.0,71.0,2958651392.0,756891648.0,25404715008.0,4498817024.0,5799528.0,1577043.0
12-04 08:33:44,32.247,15.180,51.801,0.086,0.0,0.686,0.0,4317184.0,0.0,38.0,2957983744.0,756891648.0,25429995520.0,4474204160.0,3820060.0,1596770.0
12-04 08:33:45,31.651,16.339,51.326,0.0,0.0,0.684,0.0,2158592.0,0.0,19.0,2957701120.0,756891648.0,25453387776.0,4451094528.0,3504683.0,1419332.0
12-04 08:33:46,31.448,16.710,51.328,0.0,0.0,0.514,0.0,4325376.0,0.0,39.0,2957602816.0,756891648.0,25480458240.0,4424122368.0,5781728.0,1574817.0
12-04 08:33:47,31.757,16.554,51.014,0.084,0.0,0.591,0.0,4317184.0,0.0,38.0,2957709312.0,756891648.0,25506652160.0,4397821952.0,5823660.0,1587680.0
12-04 08:33:48,32.596,14.894,51.489,0.170,0.0,0.851,0.0,2170880.0,0.0,21.0,2960556032.0,756895744.0,25527750656.0,4373872640.0,3474411.0,1415634.0
12-04 08:33:49,32.419,15.352,51.372,0.0,0.0,0.858,0.0,4317184.0,0.0,38.0,2960027648.0,756895744.0,25554616320.0,4347535360.0,5695238.0,1413212.0
12-04 08:33:50,23.489,9.021,67.319,0.170,0.0,0.0,0.0,6488064.0,0.0,57.0,2961035264.0,756895744.0,25575288832.0,4325855232.0,443012.0,236199.0
12-04 08:33:51,0.586,0.586,98.828,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2960744448.0,756895744.0,25576722432.0,4324712448.0,75072.0,23972.0
12-04 08:33:52,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2961268736.0,756895744.0,25576960000.0,4323950592.0,3622.0,5294.0
12-04 08:33:53,0.084,0.334,99.582,0.0,0.0,0.0,0.0,196608.0,0.0,28.0,2961297408.0,756895744.0,25576964096.0,4323917824.0,2690.0,3932.0
12-04 08:33:54,0.250,0.334,99.333,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2961551360.0,756903936.0,25576964096.0,4323655680.0,2414.0,3336.0
12-04 08:33:55,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2961551360.0,756903936.0,25576964096.0,4323655680.0,2035.0,2793.0
12-04 08:33:56,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2961547264.0,756903936.0,25576968192.0,4323655680.0,3429.0,5237.0
12-04 08:33:57,7.504,4.722,87.184,0.0,0.0,0.590,0.0,16384.0,0.0,2.0,2959749120.0,756903936.0,25581432832.0,4320989184.0,760156.0,750539.0
12-04 08:33:58,26.541,13.784,58.733,0.086,0.0,0.856,0.0,2170880.0,0.0,19.0,2961375232.0,756903936.0,25601671168.0,4299124736.0,5700860.0,1573004.0
12-04 08:33:59,32.437,15.630,51.092,0.0,0.0,0.840,0.0,2162688.0,0.0,19.0,2962800640.0,756903936.0,25625174016.0,4274196480.0,3491036.0,1462684.0
12-04 08:34:00,33.024,15.670,50.042,0.084,0.0,1.179,0.0,4362240.0,0.0,43.0,2963456000.0,756908032.0,25650503680.0,4248207360.0,6025965.0,1724981.0
12-04 08:34:01,32.707,15.286,51.238,0.0,0.0,0.769,0.0,2158592.0,0.0,19.0,2963505152.0,756912128.0,25674129408.0,4224528384.0,3622585.0,1553841.0
12-04 08:34:02,32.014,15.835,51.291,0.086,0.0,0.775,0.0,4317184.0,0.0,39.0,2963623936.0,756912128.0,25700216832.0,4198322176.0,5943793.0,1692958.0
12-04 08:34:03,31.760,16.481,50.987,0.086,0.0,0.687,0.0,2170880.0,0.0,20.0,2966151168.0,756912128.0,25722626048.0,4173385728.0,5642315.0,1545020.0
12-04 08:34:04,31.228,16.003,51.990,0.0,0.0,0.779,0.0,4325376.0,0.0,39.0,2965471232.0,756912128.0,25748971520.0,4147720192.0,3953901.0,1715639.0
12-04 08:34:05,32.648,15.253,51.328,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,2966704128.0,756912128.0,25772490752.0,4122968064.0,5734430.0,1594427.0
12-04 08:34:06,32.328,15.259,51.638,0.086,0.0,0.690,0.0,4345856.0,0.0,44.0,2968489984.0,756916224.0,25796481024.0,4097187840.0,5895071.0,1692350.0
12-04 08:34:07,31.711,16.946,50.419,0.084,0.0,0.839,0.0,4087808.0,0.0,26.0,2968809472.0,756916224.0,25822527488.0,4070821888.0,1787125.0,1637432.0
12-04 08:34:08,18.243,10.135,68.412,2.534,0.0,0.676,4096.0,135380992.0,1.0,251.0,2968072192.0,756920320.0,25836634112.0,4057448448.0,3464238.0,1577379.0
12-04 08:34:09,22.090,12.404,56.585,8.411,0.0,0.510,0.0,276824064.0,0.0,458.0,2970701824.0,756920320.0,25850138624.0,4041314304.0,1583991.0,1536263.0
12-04 08:34:10,26.405,13.458,56.303,3.066,0.0,0.767,0.0,96104448.0,0.0,184.0,2970349568.0,756920320.0,25872797696.0,4019007488.0,9764508.0,1586331.0
12-04 08:34:11,32.611,15.351,51.344,0.0,0.0,0.694,0.0,2301952.0,0.0,28.0,2971123712.0,756920320.0,25896370176.0,3994660864.0,5750139.0,1598615.0
12-04 08:34:12,31.842,15.749,51.463,0.172,0.0,0.775,0.0,4337664.0,0.0,40.0,2970816512.0,756924416.0,25922465792.0,3968868352.0,6019257.0,1745319.0
12-04 08:34:13,32.134,15.767,51.243,0.0,0.0,0.857,0.0,2158592.0,0.0,19.0,2972020736.0,756924416.0,25945710592.0,3944419328.0,5571590.0,1510316.0
12-04 08:34:14,31.830,16.565,50.824,0.0,0.0,0.781,0.0,4325376.0,0.0,39.0,2973773824.0,756924416.0,25971200000.0,3917176832.0,6005150.0,1743289.0
12-04 08:34:15,32.007,15.571,51.644,0.087,0.0,0.692,0.0,2203648.0,0.0,21.0,2972475392.0,756924416.0,25995489280.0,3894185984.0,3560366.0,1506456.0
12-04 08:34:16,31.718,16.327,50.850,0.085,0.0,1.020,0.0,4321280.0,0.0,40.0,2973208576.0,756924416.0,26020003840.0,3868938240.0,6045565.0,1757951.0
12-04 08:34:17,33.507,14.360,51.523,0.0,0.0,0.609,0.0,2158592.0,0.0,19.0,2974707712.0,756924416.0,26042654720.0,3844788224.0,3572580.0,1512270.0
12-04 08:34:18,31.634,15.466,52.197,0.088,0.0,0.615,0.0,4341760.0,0.0,41.0,2973495296.0,756928512.0,26069913600.0,3818737664.0,5974691.0,1723944.0
12-04 08:34:19,33.248,15.136,50.425,0.0,0.0,1.190,0.0,2179072.0,0.0,22.0,2976858112.0,756928512.0,26093572096.0,3791716352.0,5760338.0,1608952.0
12-04 08:34:20,31.684,16.667,51.042,0.087,0.0,0.521,0.0,4288512.0,0.0,35.0,2996842496.0,756928512.0,26119639040.0,3745665024.0,3803888.0,1637362.0
12-04 08:34:21,36.451,14.336,48.427,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3072561152.0,756928512.0,26140389376.0,3649196032.0,5814982.0,1688764.0
12-04 08:34:22,38.642,15.927,44.473,0.087,0.0,0.870,0.0,6426624.0,0.0,40.0,3208925184.0,756928512.0,26168291328.0,3484930048.0,6178912.0,1872044.0
12-04 08:34:23,49.831,12.584,36.402,0.338,0.0,0.845,0.0,29011968.0,0.0,94.0,3310465024.0,756928512.0,26181603328.0,3370078208.0,3627699.0,1574734.0
12-04 08:34:24,41.602,14.384,43.066,0.0,0.0,0.947,0.0,2265088.0,0.0,34.0,3358990336.0,756936704.0,26202681344.0,3300466688.0,12113831.0,2090338.0
12-04 08:34:25,36.255,15.660,47.064,0.085,0.0,0.936,0.0,2150400.0,0.0,20.0,3368738816.0,756936704.0,26224300032.0,3269099520.0,19161412.0,2064494.0
12-04 08:34:26,35.906,14.571,48.742,0.0,0.0,0.781,0.0,2195456.0,0.0,22.0,3373993984.0,756936704.0,26247217152.0,3240927232.0,11281021.0,2008685.0
12-04 08:34:27,36.847,15.941,45.645,0.523,0.0,1.045,4096.0,43753472.0,1.0,129.0,3379851264.0,756940800.0,26269614080.0,3212668928.0,17483724.0,2281526.0
12-04 08:34:28,34.229,14.298,50.260,0.0,0.0,1.213,0.0,2154496.0,0.0,19.0,3382898688.0,756940800.0,26291609600.0,3187625984.0,12776752.0,2002023.0
12-04 08:34:29,36.223,15.451,47.382,0.086,0.0,0.858,0.0,2179072.0,0.0,21.0,3386785792.0,756948992.0,26314199040.0,3161141248.0,15569443.0,2011857.0
12-04 08:34:30,34.899,16.107,47.567,0.084,0.0,1.342,0.0,4538368.0,0.0,77.0,3393232896.0,756948992.0,26338328576.0,3130564608.0,16231517.0,2206559.0
12-04 08:34:31,35.878,15.182,47.752,0.0,0.0,1.187,0.0,2154496.0,0.0,19.0,3390808064.0,756948992.0,26361192448.0,3110125568.0,12399590.0,1950724.0
12-04 08:34:32,35.147,15.285,48.532,0.0,0.0,1.036,0.0,4296704.0,0.0,39.0,3393765376.0,756948992.0,26386141184.0,3082219520.0,17436260.0,2231283.0
12-04 08:34:33,32.810,15.358,50.611,0.0,0.0,1.222,0.0,2162688.0,0.0,19.0,3395506176.0,756948992.0,26409832448.0,3056787456.0,13322405.0,1990691.0
12-04 08:34:34,34.722,15.712,48.611,0.087,0.0,0.868,0.0,4194304.0,0.0,32.0,3393839104.0,756948992.0,26433794048.0,3034492928.0,15234493.0,2113233.0
12-04 08:34:35,34.146,14.721,50.087,0.087,0.0,0.958,0.0,2314240.0,0.0,28.0,3396485120.0,756953088.0,26456580096.0,3009056768.0,13377694.0,2014220.0
12-04 08:34:36,33.798,16.028,49.390,0.0,0.0,0.784,0.0,2158592.0,0.0,19.0,3398074368.0,756953088.0,26479603712.0,2984443904.0,15091955.0,2040264.0
12-04 08:34:37,35.204,15.646,47.959,0.170,0.0,1.020,0.0,7778304.0,0.0,48.0,3403120640.0,756957184.0,26503389184.0,2955608064.0,15383265.0,2197854.0
12-04 08:34:38,39.779,15.946,42.494,0.594,0.0,1.187,0.0,62853120.0,0.0,142.0,3414134784.0,756957184.0,26587619328.0,2860363776.0,15180650.0,1948869.0
12-04 08:34:39,35.154,16.638,46.758,0.256,0.0,1.195,0.0,21725184.0,0.0,73.0,3409391616.0,756957184.0,26550759424.0,2901966848.0,15265618.0,2261549.0
12-04 08:34:40,29.277,13.702,50.043,5.872,0.0,1.106,0.0,245530624.0,0.0,422.0,3410542592.0,756957184.0,26568105984.0,2883469312.0,13564139.0,1972018.0
12-04 08:34:41,15.949,9.705,61.772,11.646,0.0,0.928,4096.0,271564800.0,1.0,440.0,3410673664.0,756965376.0,26579660800.0,2871775232.0,2499942.0,1880256.0
12-04 08:34:42,25.174,12.240,57.986,3.993,0.0,0.608,0.0,132726784.0,0.0,240.0,3409473536.0,756965376.0,26598297600.0,2854338560.0,6997252.0,1854276.0
12-04 08:34:43,34.305,15.654,49.042,0.083,0.0,0.916,0.0,4317184.0,0.0,38.0,3413196800.0,756965376.0,26622484480.0,2826428416.0,6261248.0,2135930.0
12-04 08:34:44,32.929,15.165,50.780,0.0,0.0,1.127,0.0,2162688.0,0.0,19.0,3414048768.0,756965376.0,26645950464.0,2802110464.0,3752593.0,1863580.0
12-04 08:34:45,32.437,15.525,51.258,0.087,0.0,0.694,0.0,4308992.0,0.0,38.0,3414290432.0,756965376.0,26671190016.0,2776629248.0,6208716.0,2107451.0
12-04 08:34:46,34.313,14.866,49.870,0.0,0.0,0.951,0.0,2174976.0,0.0,23.0,3418742784.0,756965376.0,26693730304.0,2749636608.0,8619518.0,1939902.0
12-04 08:34:47,40.592,15.854,42.770,0.087,0.0,0.697,0.0,4222976.0,0.0,36.0,2997420032.0,756969472.0,26717069312.0,3147616256.0,14958133.0,1908345.0
12-04 08:34:48,32.808,14.961,51.531,0.0,0.0,0.700,0.0,2277376.0,0.0,25.0,2996989952.0,756969472.0,26740817920.0,3124297728.0,5918383.0,1690143.0
12-04 08:34:49,33.074,14.545,51.429,0.087,0.0,0.866,0.0,4321280.0,0.0,38.0,2997972992.0,756969472.0,26767237120.0,3096895488.0,6020549.0,1746724.0
12-04 08:34:50,30.963,16.392,51.605,0.087,0.0,0.954,0.0,2154496.0,0.0,19.0,2999312384.0,756973568.0,26789826560.0,3072962560.0,3523581.0,1489747.0
12-04 08:34:51,31.606,16.149,51.382,0.086,0.0,0.777,0.0,4329472.0,0.0,41.0,2999549952.0,756973568.0,26815643648.0,3046907904.0,6060800.0,1782050.0
12-04 08:34:52,32.127,15.848,51.163,0.0,0.0,0.861,0.0,2191360.0,0.0,22.0,3000713216.0,756973568.0,26839298048.0,3022090240.0,3558668.0,1504259.0
12-04 08:34:53,32.963,15.457,50.555,0.171,0.0,0.854,0.0,4362240.0,0.0,43.0,3001503744.0,756977664.0,26864267264.0,2996326400.0,6009386.0,1745014.0
12-04 08:34:54,32.524,15.091,51.605,0.0,0.0,0.781,0.0,2150400.0,0.0,19.0,3001462784.0,756977664.0,26888548352.0,2972086272.0,5592925.0,1517556.0
12-04 08:34:55,32.421,15.825,50.642,0.086,0.0,1.027,0.0,4308992.0,0.0,38.0,3002114048.0,756977664.0,26914131968.0,2945851392.0,3964249.0,1729170.0
12-04 08:34:56,33.075,15.245,51.163,0.0,0.0,0.517,0.0,2150400.0,0.0,19.0,3003084800.0,756981760.0,26937733120.0,2921275392.0,5703712.0,1568266.0
12-04 08:34:57,31.245,16.481,51.502,0.0,0.0,0.773,0.0,4354048.0,0.0,42.0,3003236352.0,756981760.0,26963005440.0,2895851520.0,3888132.0,1688602.0
12-04 08:34:58,32.962,15.582,50.599,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,3004829696.0,756981760.0,26985906176.0,2871357440.0,5795156.0,1629276.0
12-04 08:34:59,32.554,14.545,51.948,0.260,0.0,0.693,0.0,4329472.0,0.0,40.0,3004600320.0,756989952.0,27011297280.0,2846187520.0,5807631.0,1634208.0
12-04 08:35:00,31.858,15.625,51.649,0.087,0.0,0.781,0.0,4304896.0,0.0,38.0,3005509632.0,756989952.0,27037470720.0,2819104768.0,3906359.0,1683924.0
12-04 08:35:01,33.733,15.240,50.257,0.0,0.0,0.771,0.0,2162688.0,0.0,19.0,3005829120.0,756994048.0,27061141504.0,2795110400.0,5659722.0,1567341.0
12-04 08:35:02,31.720,15.730,51.685,0.0,0.0,0.864,0.0,4554752.0,0.0,69.0,3007086592.0,756994048.0,27086118912.0,2768875520.0,6016230.0,1744765.0
12-04 08:35:03,32.465,14.931,51.997,0.0,0.0,0.608,0.0,2170880.0,0.0,20.0,3006971904.0,756994048.0,27109339136.0,2745769984.0,3566665.0,1511333.0
12-04 08:35:04,31.712,15.899,51.607,0.0,0.0,0.782,0.0,4317184.0,0.0,39.0,3007479808.0,756994048.0,27135438848.0,2719162368.0,6014841.0,1748786.0
12-04 08:35:05,32.058,15.561,51.190,0.170,0.0,1.020,0.0,2179072.0,0.0,21.0,3008901120.0,756994048.0,27157843968.0,2695335936.0,3563634.0,1509817.0
12-04 08:35:06,31.904,16.123,50.943,0.0,0.0,1.029,0.0,4313088.0,0.0,38.0,3008552960.0,756994048.0,27183431680.0,2670096384.0,5993511.0,1732260.0
12-04 08:35:07,33.133,15.232,51.033,0.0,0.0,0.602,0.0,2195456.0,0.0,21.0,3009343488.0,756994048.0,27206524928.0,2646212608.0,5631395.0,1539934.0
12-04 08:35:08,30.870,15.826,52.348,0.087,0.0,0.870,0.0,4313088.0,0.0,38.0,3010285568.0,756994048.0,27232874496.0,2618920960.0,3992683.0,1739943.0
12-04 08:35:09,31.429,16.190,51.775,0.0,0.0,0.606,0.0,2162688.0,0.0,20.0,3011407872.0,756994048.0,27255799808.0,2594873344.0,5650958.0,1551839.0
12-04 08:35:10,32.566,16.454,49.957,0.0,0.0,1.023,0.0,4321280.0,0.0,38.0,3012071424.0,756994048.0,27281657856.0,2568351744.0,5934786.0,1702401.0
12-04 08:35:11,32.470,15.026,51.641,0.086,0.0,0.777,0.0,2162688.0,0.0,21.0,3012427776.0,756994048.0,27305287680.0,2544365568.0,3700743.0,1585308.0
12-04 08:35:12,27.583,13.834,51.836,6.149,0.0,0.598,0.0,214605824.0,0.0,399.0,3013070848.0,756994048.0,27325222912.0,2523787264.0,5869905.0,1675624.0
12-04 08:35:13,14.573,10.553,61.474,12.395,0.0,1.005,0.0,271581184.0,0.0,474.0,3013722112.0,756994048.0,27337080832.0,2511278080.0,2276247.0,1499023.0
12-04 08:35:14,20.466,11.485,60.708,6.736,0.0,0.604,0.0,186142720.0,0.0,339.0,3014352896.0,756994048.0,27352813568.0,2494914560.0,6912972.0,1551877.0
12-04 08:35:15,32.765,15.956,50.171,0.085,0.0,1.024,0.0,4087808.0,0.0,26.0,3014344704.0,756994048.0,27378954240.0,2468782080.0,5850196.0,1657855.0
12-04 08:35:16,31.483,15.872,52.038,0.0,0.0,0.607,0.0,2387968.0,0.0,31.0,3015069696.0,756994048.0,27401674752.0,2445336576.0,3729287.0,1595294.0
12-04 08:35:17,32.093,15.225,51.730,0.087,0.0,0.865,0.0,4358144.0,0.0,43.0,3016384512.0,756994048.0,27427418112.0,2418278400.0,5985241.0,1730490.0
12-04 08:35:18,31.909,15.780,51.613,0.0,0.0,0.697,0.0,2146304.0,0.0,20.0,3018489856.0,756994048.0,27450093568.0,2393497600.0,5599221.0,1526052.0
12-04 08:35:19,31.406,16.135,51.510,0.086,0.0,0.863,0.0,4317184.0,0.0,39.0,3018264576.0,756994048.0,27475935232.0,2367881216.0,3966554.0,1723697.0
12-04 08:35:20,32.192,15.753,51.284,0.0,0.0,0.771,0.0,2154496.0,0.0,19.0,3019034624.0,756994048.0,27499753472.0,2343292928.0,5598378.0,1522423.0
12-04 08:35:21,33.247,15.159,50.646,0.086,0.0,0.861,0.0,4325376.0,0.0,42.0,3019005952.0,756994048.0,27525066752.0,2318008320.0,3999437.0,1749358.0
12-04 08:35:22,32.428,15.874,50.594,0.170,0.0,0.934,0.0,2166784.0,0.0,21.0,3019284480.0,756994048.0,27548950528.0,2293846016.0,5599233.0,1524273.0
12-04 08:35:23,31.304,16.295,51.458,0.086,0.0,0.858,0.0,4304896.0,0.0,38.0,3019886592.0,756994048.0,27574706176.0,2267488256.0,6027519.0,1748641.0
12-04 08:35:24,33.049,15.286,50.811,0.0,0.0,0.854,0.0,2154496.0,0.0,19.0,3021496320.0,756994048.0,27597815808.0,2242768896.0,3609346.0,1535464.0
12-04 08:35:25,32.161,15.952,51.201,0.0,0.0,0.686,0.0,4308992.0,0.0,38.0,3020873728.0,756994048.0,27623653376.0,2217553920.0,5938672.0,1697893.0
12-04 08:35:26,35.708,16.624,46.819,0.085,0.0,0.763,0.0,2166784.0,0.0,21.0,3023179776.0,756994048.0,27645222912.0,2193678336.0,5670470.0,1569025.0
12-04 08:35:27,33.333,15.470,50.598,0.0,0.0,0.598,0.0,4325376.0,0.0,38.0,3023650816.0,756994048.0,27670614016.0,2167816192.0,3977761.0,1732770.0
12-04 08:35:28,34.116,16.513,48.114,0.335,0.0,0.922,0.0,20860928.0,0.0,60.0,3023568896.0,756998144.0,27709739008.0,2128769024.0,5590002.0,1517125.0
12-04 08:35:29,35.922,17.065,45.051,0.853,0.0,1.109,0.0,70565888.0,0.0,163.0,3024871424.0,756998144.0,27718647808.0,2118557696.0,4576160.0,1735739.0
12-04 08:35:30,33.305,15.099,50.733,0.0,0.0,0.863,0.0,2228224.0,0.0,19.0,3025121280.0,756998144.0,27742097408.0,2094858240.0,5024264.0,1530606.0
12-04 08:35:31,31.593,15.840,51.784,0.0,0.0,0.783,0.0,4308992.0,0.0,38.0,3025879040.0,756998144.0,27767701504.0,2068496384.0,5992382.0,1728281.0
12-04 08:35:32,32.596,15.660,50.723,0.0,0.0,1.021,0.0,2154496.0,0.0,19.0,3027726336.0,756998144.0,27790790656.0,2043559936.0,3717665.0,1590030.0
12-04 08:35:33,31.969,16.539,50.554,0.171,0.0,0.767,0.0,4308992.0,0.0,38.0,3030523904.0,756998144.0,27816800256.0,2014752768.0,5847899.0,1655737.0
12-04 08:35:34,33.053,15.812,49.790,0.168,0.0,1.177,0.0,4542464.0,0.0,75.0,3032027136.0,757002240.0,27842265088.0,1987780608.0,5879457.0,1673728.0
12-04 08:35:35,31.857,16.440,50.937,0.0,0.0,0.767,0.0,2154496.0,0.0,19.0,3032571904.0,757002240.0,27865780224.0,1963720704.0,3754677.0,1601684.0
12-04 08:35:36,31.894,15.507,51.982,0.0,0.0,0.617,0.0,4304896.0,0.0,38.0,3032825856.0,757002240.0,27890647040.0,1938599936.0,5968687.0,1728465.0
12-04 08:35:37,32.211,15.717,51.641,0.0,0.0,0.432,0.0,2179072.0,0.0,20.0,3033395200.0,757002240.0,27915243520.0,1913434112.0,3536145.0,1497871.0
12-04 08:35:38,35.279,16.052,47.210,0.515,0.0,0.944,0.0,46235648.0,0.0,127.0,3036229632.0,757002240.0,27937472512.0,1888370688.0,6073926.0,1782262.0
12-04 08:35:39,33.164,15.651,50.338,0.0,0.0,0.846,0.0,2211840.0,0.0,21.0,3035582464.0,757002240.0,27960963072.0,1865527296.0,5589299.0,1517036.0
12-04 08:35:40,31.443,15.808,51.546,0.172,0.0,1.031,0.0,4366336.0,0.0,43.0,3035013120.0,757002240.0,27987038208.0,1840021504.0,3970901.0,1716436.0
12-04 08:35:41,31.668,16.765,50.889,0.0,0.0,0.677,0.0,2158592.0,0.0,20.0,3036954624.0,757002240.0,28009652224.0,1815465984.0,5594066.0,1521488.0
12-04 08:35:42,31.180,16.624,50.991,0.086,0.0,1.120,0.0,4317184.0,0.0,38.0,3037466624.0,757006336.0,28034981888.0,1789620224.0,6042456.0,1759877.0
12-04 08:35:43,32.737,15.431,51.151,0.0,0.0,0.682,0.0,2158592.0,0.0,19.0,3038912512.0,757006336.0,28058357760.0,1764798464.0,3569695.0,1513652.0
12-04 08:35:44,28.668,15.352,51.399,3.478,0.0,1.103,0.0,156938240.0,0.0,284.0,3038760960.0,757006336.0,28080545792.0,1742761984.0,5908635.0,1680826.0
12-04 08:35:45,14.420,9.983,64.078,10.922,0.0,0.597,0.0,274726912.0,0.0,475.0,3038756864.0,757006336.0,28092182528.0,1731129344.0,4337582.0,1539591.0
12-04 08:35:46,21.452,11.018,58.431,8.180,0.0,0.918,0.0,241065984.0,0.0,440.0,3041157120.0,757006336.0,28105576448.0,1715335168.0,4975069.0,1601532.0
12-04 08:35:47,32.250,16.082,50.898,0.0,0.0,0.770,0.0,2166784.0,0.0,20.0,3040518144.0,757006336.0,28128808960.0,1692741632.0,5594077.0,1520397.0
12-04 08:35:48,32.570,15.606,50.975,0.085,0.0,0.763,0.0,4317184.0,0.0,38.0,3040493568.0,757006336.0,28154507264.0,1667067904.0,3965371.0,1722118.0
12-04 08:35:49,31.547,15.378,52.373,0.088,0.0,0.615,0.0,2158592.0,0.0,19.0,3041189888.0,757006336.0,28177866752.0,1643012096.0,5620721.0,1522531.0
12-04 08:35:50,32.681,15.745,50.809,0.0,0.0,0.766,0.0,4308992.0,0.0,38.0,3043184640.0,757006336.0,28202881024.0,1616003072.0,6020257.0,1753977.0
12-04 08:35:51,32.199,15.358,51.483,0.0,0.0,0.960,0.0,2158592.0,0.0,19.0,3043241984.0,757006336.0,28226179072.0,1592647680.0,3579452.0,1527845.0
12-04 08:35:52,31.421,16.866,50.856,0.171,0.0,0.685,0.0,4329472.0,0.0,40.0,3043651584.0,757006336.0,28252676096.0,1565741056.0,6000106.0,1738504.0
12-04 08:35:53,32.419,15.695,51.029,0.086,0.0,0.772,0.0,2158592.0,0.0,19.0,3044663296.0,757006336.0,28276187136.0,1541218304.0,3787712.0,1627407.0
12-04 08:35:54,32.363,15.925,50.856,0.0,0.0,0.856,0.0,4308992.0,0.0,38.0,3044773888.0,757014528.0,28301402112.0,1515884544.0,5767797.0,1612667.0
12-04 08:35:55,31.023,16.724,51.300,0.087,0.0,0.867,0.0,4321280.0,0.0,39.0,3047239680.0,757014528.0,28326346752.0,1488474112.0,6014701.0,1747009.0
12-04 08:35:56,33.708,14.002,51.599,0.0,0.0,0.691,0.0,2179072.0,0.0,23.0,3048849408.0,757014528.0,28349612032.0,1463599104.0,3559320.0,1504787.0
12-04 08:35:57,31.794,14.547,52.962,0.0,0.0,0.697,0.0,4333568.0,0.0,38.0,3047202816.0,757014528.0,28375322624.0,1439535104.0,5323584.0,1058812.0
12-04 08:35:58,31.411,11.876,56.454,0.258,0.0,0.0,0.0,6504448.0,0.0,62.0,3048607744.0,757014528.0,28404871168.0,1408581632.0,441464.0,234879.0
12-04 08:35:59,32.873,11.044,55.910,0.173,0.0,0.0,0.0,8597504.0,0.0,73.0,3048742912.0,757014528.0,28431417344.0,1381900288.0,833673.0,314047.0
12-04 08:36:00,33.162,11.482,55.270,0.086,0.0,0.0,0.0,6492160.0,0.0,57.0,3050188800.0,757014528.0,28458496000.0,1353375744.0,442502.0,236998.0
12-04 08:36:01,31.741,12.884,55.205,0.085,0.0,0.085,0.0,6537216.0,0.0,64.0,3051479040.0,757014528.0,28484792320.0,1325789184.0,442488.0,236760.0
12-04 08:36:02,32.611,11.015,56.288,0.087,0.0,0.0,0.0,6471680.0,0.0,57.0,3052326912.0,757014528.0,28511469568.0,1298264064.0,443203.0,237825.0
12-04 08:36:03,31.807,12.383,55.725,0.085,0.0,0.0,0.0,6467584.0,0.0,57.0,3051716608.0,757014528.0,28539412480.0,1270931456.0,442066.0,235885.0
12-04 08:36:04,31.552,12.500,55.603,0.259,0.0,0.086,0.0,6496256.0,0.0,60.0,3052584960.0,757018624.0,28566126592.0,1243344896.0,443220.0,236953.0
12-04 08:36:05,31.972,12.250,55.691,0.087,0.0,0.0,0.0,6475776.0,0.0,58.0,3053346816.0,757018624.0,28592889856.0,1215819776.0,442592.0,236022.0
12-04 08:36:06,13.721,5.724,80.471,0.084,0.0,0.0,0.0,4911104.0,0.0,85.0,3053944832.0,757018624.0,28605911040.0,1202200576.0,315166.0,169443.0
12-04 08:36:07,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054641152.0,757018624.0,28607008768.0,1200406528.0,6752.0,9307.0
12-04 08:36:08,0.250,0.500,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054759936.0,757018624.0,28607016960.0,1200279552.0,2191.0,2052.0
12-04 08:36:09,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054759936.0,757018624.0,28607016960.0,1200279552.0,3760.0,4547.0
12-04 08:36:10,0.167,0.334,99.248,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3055005696.0,757026816.0,28607016960.0,1200025600.0,3354.0,4225.0
12-04 08:36:11,0.084,0.251,99.665,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,3055022080.0,757026816.0,28607016960.0,1200009216.0,82161.0,110315.0
12-04 08:36:12,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055169536.0,757026816.0,28607016960.0,1199861760.0,5200.0,7123.0
12-04 08:36:13,0.502,0.502,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055292416.0,757026816.0,28607021056.0,1199734784.0,62674.0,63423.0
12-04 08:36:14,22.316,13.102,63.821,0.0,0.0,0.761,0.0,0.0,0.0,0.0,3055509504.0,757026816.0,28622168064.0,1184370688.0,3476316.0,1519745.0
12-04 08:36:15,31.695,16.441,50.763,0.085,0.0,1.017,0.0,7827456.0,0.0,46.0,3056783360.0,757026816.0,28647473152.0,1157791744.0,5148644.0,1777191.0
12-04 08:36:16,26.391,12.310,54.975,5.649,0.0,0.675,0.0,123879424.0,0.0,221.0,3057119232.0,757030912.0,28696383488.0,1108541440.0,4368215.0,1531820.0
12-04 08:36:17,3.766,2.510,70.377,23.264,0.0,0.084,0.0,269484032.0,0.0,397.0,3057291264.0,757030912.0,28697661440.0,1107091456.0,600827.0,1050184.0
12-04 08:36:18,25.042,9.599,59.265,5.676,0.0,0.417,4096.0,158203904.0,1.0,264.0,3059359744.0,757035008.0,28754890752.0,1047789568.0,2673243.0,1257079.0
12-04 08:36:19,29.630,18.605,50.043,0.258,0.0,1.464,0.0,9080832.0,0.0,33.0,3064487936.0,757035008.0,28703326208.0,1094225920.0,4951481.0,1875150.0
12-04 08:36:20,31.288,16.595,50.908,0.0,0.0,1.210,0.0,1859584.0,0.0,19.0,3064897536.0,757035008.0,28726439936.0,1070702592.0,9787069.0,2032925.0
12-04 08:36:21,30.809,16.437,51.635,0.0,0.0,1.119,0.0,2166784.0,0.0,19.0,3063910400.0,757035008.0,28751577088.0,1046552576.0,6331797.0,1971656.0
12-04 08:36:22,32.651,16.709,49.616,0.085,0.0,0.938,0.0,2297856.0,0.0,27.0,3066204160.0,757043200.0,28773797888.0,1022029824.0,8305643.0,1926425.0
12-04 08:36:23,31.701,16.065,51.375,0.0,0.0,0.859,0.0,2162688.0,0.0,19.0,3067568128.0,757043200.0,28796510208.0,997953536.0,5810348.0,1690034.0
12-04 08:36:24,32.370,16.313,50.637,0.0,0.0,0.680,0.0,4272128.0,0.0,35.0,3067363328.0,757043200.0,28823478272.0,971190272.0,4081325.0,1825567.0
12-04 08:36:25,32.588,15.305,51.075,0.086,0.0,0.946,0.0,2215936.0,0.0,22.0,3067244544.0,757043200.0,28846391296.0,948396032.0,5929468.0,1751320.0
12-04 08:36:26,31.810,16.293,51.034,0.0,0.0,0.862,0.0,2162688.0,0.0,19.0,3068747776.0,757043200.0,28868894720.0,924389376.0,5689322.0,1613549.0
12-04 08:36:27,32.534,15.668,50.771,0.086,0.0,0.942,0.0,4325376.0,0.0,38.0,3068174336.0,757043200.0,28896317440.0,897540096.0,6195289.0,1888052.0
12-04 08:36:28,33.446,15.838,49.874,0.084,0.0,0.758,0.0,2174976.0,0.0,21.0,3069292544.0,757047296.0,28919148544.0,873586688.0,3663593.0,1616780.0
12-04 08:36:29,32.363,16.781,50.086,0.0,0.0,0.771,0.0,4325376.0,0.0,38.0,3070332928.0,757047296.0,28945473536.0,846221312.0,6213330.0,1899430.0
12-04 08:36:30,31.997,16.212,51.024,0.085,0.0,0.683,0.0,2162688.0,0.0,19.0,3069870080.0,757047296.0,28969345024.0,822812672.0,5713112.0,1637143.0
12-04 08:36:31,32.879,15.928,50.0,0.0,0.0,1.193,0.0,4239360.0,0.0,38.0,3071410176.0,757047296.0,28994138112.0,796479488.0,5982130.0,1771353.0
12-04 08:36:32,31.456,16.031,51.733,0.0,0.0,0.780,0.0,2285568.0,0.0,26.0,3071762432.0,757047296.0,29017972736.0,772292608.0,3859879.0,1718584.0
12-04 08:36:33,32.474,15.636,50.687,0.086,0.0,1.117,0.0,2150400.0,0.0,19.0,3073396736.0,757047296.0,29041324032.0,747307008.0,5833055.0,1700323.0
12-04 08:36:34,31.661,16.955,50.519,0.087,0.0,0.779,0.0,4333568.0,0.0,40.0,3072131072.0,757051392.0,29068857344.0,721035264.0,6059143.0,1811346.0
12-04 08:36:35,32.780,14.948,51.661,0.087,0.0,0.524,0.0,2154496.0,0.0,19.0,3074871296.0,757051392.0,29091307520.0,695844864.0,5685316.0,1622071.0
12-04 08:36:36,32.398,16.412,50.595,0.0,0.0,0.595,0.0,4329472.0,0.0,40.0,3075125248.0,757051392.0,29116956672.0,669941760.0,4184692.0,1890562.0
12-04 08:36:37,32.041,16.882,50.732,0.0,0.0,0.345,0.0,2162688.0,0.0,19.0,3074646016.0,757051392.0,29141213184.0,646164480.0,5656122.0,1594354.0
12-04 08:36:38,32.082,16.297,50.427,0.085,0.0,1.109,0.0,4329472.0,0.0,38.0,3077140480.0,757051392.0,29166592000.0,618291200.0,6277513.0,1938006.0
12-04 08:36:39,32.824,15.861,50.382,0.0,0.0,0.933,0.0,2158592.0,0.0,19.0,3076616192.0,757051392.0,29190500352.0,594907136.0,5669762.0,1614841.0
12-04 08:36:40,32.421,16.424,50.214,0.171,0.0,0.770,0.0,4222976.0,0.0,35.0,3077718016.0,757055488.0,29216153600.0,568147968.0,3981599.0,1786150.0
12-04 08:36:41,33.532,14.894,50.553,0.0,0.0,1.021,0.0,2285568.0,0.0,25.0,3078746112.0,757055488.0,29238919168.0,544354304.0,5902734.0,1730794.0
12-04 08:36:42,32.400,15.946,50.466,0.0,0.0,1.187,0.0,2158592.0,0.0,19.0,3079032832.0,757055488.0,29262442496.0,520544256.0,5746261.0,1653618.0
12-04 08:36:43,32.105,15.702,51.491,0.0,0.0,0.702,0.0,4521984.0,0.0,64.0,3080339456.0,757055488.0,29287997440.0,493682688.0,6154073.0,1862097.0
12-04 08:36:44,31.483,16.305,51.431,0.0,0.0,0.781,0.0,2154496.0,0.0,19.0,3079913472.0,757055488.0,29311959040.0,470147072.0,3667040.0,1620173.0
12-04 08:36:45,30.609,16.696,51.478,0.174,0.0,1.043,0.0,4325376.0,0.0,39.0,3080126464.0,757055488.0,29338206208.0,443686912.0,6233087.0,1906078.0
12-04 08:36:46,33.219,15.411,50.342,0.086,0.0,0.942,0.0,5357568.0,0.0,31.0,3081654272.0,757059584.0,29360418816.0,419942400.0,3650626.0,1614389.0
12-04 08:36:47,32.729,15.285,50.950,0.086,0.0,0.950,0.0,4251648.0,0.0,33.0,3077218304.0,757059584.0,29385793536.0,399003648.0,1987113.0,1799306.0
12-04 08:36:48,27.133,14.761,51.706,5.546,0.0,0.853,0.0,222015488.0,0.0,395.0,3078553600.0,757063680.0,29403897856.0,379559936.0,3418749.0,1721230.0
12-04 08:36:49,14.949,11.318,63.007,9.882,0.0,0.845,0.0,271581184.0,0.0,475.0,3078053888.0,757063680.0,29416415232.0,367542272.0,3672995.0,1622647.0
12-04 08:36:50,22.365,10.883,60.326,5.913,0.0,0.514,0.0,183894016.0,0.0,347.0,3079069696.0,757063680.0,29433139200.0,349802496.0,7688415.0,1545380.0
12-04 08:36:51,31.763,15.969,51.483,0.0,0.0,0.785,0.0,2158592.0,0.0,20.0,3079557120.0,757063680.0,29457317888.0,325136384.0,7845614.0,1722375.0
12-04 08:36:52,33.447,15.740,49.615,0.257,0.0,0.941,0.0,7684096.0,0.0,50.0,3080855552.0,757067776.0,29483311104.0,297840640.0,6097492.0,1842020.0
12-04 08:36:53,35.611,15.371,47.652,0.427,0.0,0.939,0.0,42975232.0,0.0,105.0,3079974912.0,757067776.0,29503713280.0,278319104.0,7683618.0,1568924.0
12-04 08:36:54,32.498,15.644,51.167,0.086,0.0,0.605,0.0,4218880.0,0.0,32.0,3080499200.0,757071872.0,29529583616.0,251920384.0,6137210.0,1892374.0
12-04 08:36:55,32.903,15.676,50.732,0.0,0.0,0.689,0.0,2277376.0,0.0,25.0,3081187328.0,757071872.0,29552930816.0,227885056.0,5908292.0,1736897.0
12-04 08:36:56,31.955,17.227,50.215,0.0,0.0,0.603,0.0,4153344.0,0.0,34.0,3081183232.0,755175424.0,29555421184.0,227295232.0,5756416.0,1651860.0
12-04 08:36:57,31.852,17.351,50.042,0.0,0.0,0.754,0.0,2531328.0,0.0,45.0,3082063872.0,753418240.0,29553205248.0,230387712.0,4054530.0,1829171.0
12-04 08:36:58,32.302,16.237,50.515,0.172,0.0,0.773,0.0,3076096.0,0.0,35.0,3082928128.0,751882240.0,29544820736.0,239443968.0,5672281.0,1614406.0
12-04 08:36:59,32.962,16.182,50.0,0.0,0.0,0.856,0.0,4612096.0,0.0,48.0,3081691136.0,750256128.0,29538193408.0,248934400.0,6153793.0,1864347.0
12-04 08:37:00,31.969,16.709,50.554,0.0,0.0,0.767,0.0,2240512.0,0.0,23.0,3085848576.0,749371392.0,29541781504.0,242073600.0,5719203.0,1638305.0
12-04 08:37:01,33.020,15.911,50.128,0.171,0.0,0.770,3383296.0,4620288.0,40.0,53.0,3083218944.0,747651072.0,29548769280.0,239435776.0,4157333.0,1879168.0
12-04 08:37:02,32.496,15.598,51.213,0.0,0.0,0.693,0.0,2617344.0,0.0,30.0,3083374592.0,746627072.0,29543587840.0,245485568.0,5699771.0,1628556.0
12-04 08:37:03,31.337,16.493,51.215,0.087,0.0,0.868,0.0,4501504.0,0.0,49.0,3083616256.0,746237952.0,29555683328.0,233537536.0,6200989.0,1891055.0
12-04 08:37:04,32.625,15.463,51.062,0.085,0.0,0.765,0.0,2650112.0,0.0,35.0,3083759616.0,745410560.0,29558501376.0,231403520.0,5752574.0,1643325.0
12-04 08:37:05,33.247,15.034,50.945,0.0,0.0,0.773,0.0,2580480.0,0.0,27.0,3083333632.0,744558592.0,29558456320.0,232726528.0,3681700.0,1635331.0
12-04 08:37:06,32.072,15.907,51.075,0.0,0.0,0.946,0.0,4710400.0,0.0,50.0,3083755520.0,743690240.0,29562597376.0,229031936.0,6229031.0,1915106.0
12-04 08:37:07,32.879,16.440,50.170,0.170,0.0,0.341,0.0,2527232.0,0.0,26.0,3083722752.0,742793216.0,29561298944.0,231260160.0,5667906.0,1608781.0
12-04 08:37:08,31.948,16.017,50.996,0.0,0.0,1.039,0.0,4702208.0,0.0,46.0,3084017664.0,741875712.0,29563555840.0,229625856.0,6231776.0,1906724.0
12-04 08:37:09,31.665,16.048,51.510,0.0,0.0,0.777,0.0,2539520.0,0.0,25.0,3084496896.0,740929536.0,29560410112.0,233238528.0,3641558.0,1600438.0
12-04 08:37:10,31.928,16.609,50.516,0.258,0.0,0.688,0.0,4476928.0,0.0,37.0,3084857344.0,739962880.0,29560729600.0,233525248.0,5886471.0,1710426.0
12-04 08:37:11,36.621,16.123,46.226,0.686,0.0,0.343,36864.0,56573952.0,9.0,199.0,3084230656.0,737320960.0,29553704960.0,243818496.0,6065473.0,1830798.0
12-04 08:37:12,36.190,15.844,46.840,0.606,0.0,0.519,0.0,39145472.0,0.0,132.0,3082387456.0,735821824.0,29479239680.0,321626112.0,5697471.0,1619097.0
12-04 08:37:13,30.722,16.710,51.871,0.0,0.0,0.696,0.0,4235264.0,0.0,32.0,3082358784.0,735821824.0,29505028096.0,295866368.0,4307070.0,1785071.0
12-04 08:37:14,32.697,15.438,51.171,0.0,0.0,0.694,0.0,2285568.0,0.0,25.0,3084193792.0,735821824.0,29528141824.0,270917632.0,5668061.0,1779589.0
12-04 08:37:15,31.034,16.897,51.034,0.172,0.0,0.862,0.0,2441216.0,0.0,52.0,3084890112.0,735825920.0,29554073600.0,244285440.0,5716911.0,1614310.0
12-04 08:37:16,32.876,15.708,50.730,0.0,0.0,0.687,0.0,4812800.0,0.0,46.0,3085443072.0,734736384.0,29544411136.0,254484480.0,6056274.0,1809558.0
12-04 08:37:17,32.310,15.686,50.639,0.085,0.0,1.279,0.0,2162688.0,0.0,21.0,3083649024.0,734736384.0,29568696320.0,231993344.0,3718868.0,1637321.0
12-04 08:37:18,31.682,17.421,50.043,0.0,0.0,0.854,0.0,4780032.0,0.0,48.0,3083829248.0,733618176.0,29560340480.0,241287168.0,6236288.0,1914724.0
12-04 08:37:19,32.580,15.291,51.173,0.0,0.0,0.956,0.0,2539520.0,0.0,26.0,3084111872.0,732479488.0,29549973504.0,252510208.0,3645714.0,1610241.0
12-04 08:37:20,31.197,16.496,48.803,2.222,0.0,1.282,0.0,152518656.0,0.0,292.0,3083685888.0,732479488.0,29572943872.0,229965824.0,1946557.0,1774744.0
12-04 08:37:21,16.427,10.923,60.119,11.770,0.0,0.762,0.0,274051072.0,0.0,524.0,3082399744.0,731947008.0,29569339392.0,235388928.0,3173135.0,1690212.0
12-04 08:37:22,17.111,9.630,62.769,9.458,0.0,1.032,0.0,252837888.0,0.0,489.0,3082797056.0,731406336.0,29566177280.0,238694400.0,3816699.0,1696889.0
12-04 08:37:23,32.031,15.885,51.215,0.0,0.0,0.868,0.0,2240512.0,0.0,25.0,3083571200.0,730660864.0,29563949056.0,240893952.0,7673979.0,1586510.0
12-04 08:37:24,32.177,15.958,50.911,0.0,0.0,0.954,0.0,2494464.0,0.0,38.0,3085410304.0,729866240.0,29563117568.0,240680960.0,8011561.0,1780437.0
12-04 08:37:25,32.570,17.218,49.279,0.085,0.0,0.848,0.0,4435968.0,0.0,47.0,3085475840.0,729325568.0,29564788736.0,239484928.0,8000633.0,1758677.0
12-04 08:37:26,30.875,16.981,51.115,0.086,0.0,0.943,0.0,2424832.0,0.0,30.0,3085463552.0,728522752.0,29559926784.0,245161984.0,5707056.0,1640229.0
12-04 08:37:27,31.966,16.667,50.256,0.085,0.0,1.026,0.0,4571136.0,0.0,50.0,3085754368.0,727957504.0,29562585088.0,242778112.0,6193561.0,1896068.0
12-04 08:37:28,32.627,16.610,49.492,0.0,0.0,1.271,0.0,2465792.0,0.0,29.0,3087089664.0,727814144.0,29561462784.0,242708480.0,5712906.0,1618924.0
12-04 08:37:29,32.934,15.654,50.299,0.0,0.0,1.112,0.0,4431872.0,0.0,46.0,3085914112.0,727658496.0,29561409536.0,244092928.0,6185592.0,1893914.0
12-04 08:37:30,31.542,15.771,51.820,0.0,0.0,0.867,0.0,2396160.0,0.0,28.0,3087196160.0,727498752.0,29561892864.0,242487296.0,3696112.0,1611484.0
12-04 08:37:31,32.678,16.510,50.043,0.086,0.0,0.684,0.0,2404352.0,0.0,29.0,3087466496.0,727339008.0,29560631296.0,243638272.0,5794575.0,1698235.0
12-04 08:37:32,32.961,15.708,50.215,0.258,0.0,0.858,192512.0,4419584.0,6.0,46.0,3084963840.0,727293952.0,29575540736.0,231276544.0,6109373.0,1817204.0
12-04 08:37:33,31.963,17.198,50.084,0.0,0.0,0.755,0.0,2347008.0,0.0,28.0,3084951552.0,727154688.0,29579939840.0,227028992.0,5705883.0,1650265.0
12-04 08:37:34,33.016,15.125,51.167,0.086,0.0,0.605,0.0,4775936.0,0.0,52.0,3086249984.0,726847488.0,29561749504.0,244228096.0,4861162.0,1891875.0
12-04 08:37:35,32.049,15.412,51.664,0.0,0.0,0.876,0.0,2355200.0,0.0,27.0,3086065664.0,726675456.0,29561094144.0,245239808.0,5053744.0,1625717.0
12-04 08:37:36,32.189,15.794,51.073,0.0,0.0,0.944,0.0,4435968.0,0.0,41.0,3086352384.0,726523904.0,29565165568.0,241033216.0,5845317.0,1710411.0
12-04 08:37:37,33.249,16.077,49.495,0.084,0.0,1.094,0.0,2420736.0,0.0,29.0,3086381056.0,726372352.0,29567791104.0,238530560.0,6000131.0,1785905.0
12-04 08:37:38,32.476,16.195,50.471,0.086,0.0,0.771,0.0,2412544.0,0.0,27.0,3086688256.0,726224896.0,29569126400.0,237035520.0,3726661.0,1635587.0
12-04 08:37:39,31.470,16.595,51.161,0.0,0.0,0.774,0.0,4476928.0,0.0,49.0,3085639680.0,726069248.0,29575585792.0,231780352.0,6156468.0,1881661.0
12-04 08:37:40,32.333,15.609,51.115,0.0,0.0,0.943,0.0,2392064.0,0.0,26.0,3084496896.0,725913600.0,29576773632.0,231890944.0,5691905.0,1618373.0
12-04 08:37:41,33.620,15.133,50.043,0.086,0.0,1.118,0.0,4661248.0,0.0,51.0,3088134144.0,725594112.0,29559001088.0,246345728.0,6304828.0,1966524.0
12-04 08:37:42,32.112,16.354,50.681,0.0,0.0,0.852,0.0,1785856.0,0.0,26.0,3087585280.0,725434368.0,29559861248.0,246194176.0,3539599.0,1544658.0
12-04 08:37:43,30.938,16.740,51.358,0.175,0.0,0.789,0.0,4534272.0,0.0,49.0,3086831616.0,725274624.0,29563666432.0,243302400.0,6172531.0,1872745.0
12-04 08:37:44,31.909,15.955,51.439,0.087,0.0,0.610,0.0,2367488.0,0.0,27.0,3087355904.0,725102592.0,29563371520.0,243245056.0,5729345.0,1635613.0
12-04 08:37:45,32.007,16.263,50.865,0.0,0.0,0.865,0.0,4485120.0,0.0,46.0,3086028800.0,724930560.0,29566898176.0,241217536.0,6153834.0,1869259.0
12-04 08:37:46,31.067,16.609,51.291,0.086,0.0,0.947,0.0,2371584.0,0.0,25.0,3085148160.0,724758528.0,29568036864.0,241131520.0,3692833.0,1630010.0
12-04 08:37:47,31.533,16.115,51.132,0.087,0.0,1.132,0.0,2498560.0,0.0,50.0,3086635008.0,724586496.0,29568638976.0,239214592.0,5783274.0,1674052.0
12-04 08:37:48,31.900,16.509,50.903,0.0,0.0,0.688,0.0,4550656.0,0.0,51.0,3085692928.0,724414464.0,29571260416.0,237707264.0,6096268.0,1838418.0
12-04 08:37:49,31.304,16.810,51.115,0.086,0.0,0.686,0.0,2342912.0,0.0,25.0,3085418496.0,724246528.0,29572485120.0,236924928.0,5802740.0,1686719.0
12-04 08:37:50,32.302,15.979,50.515,0.086,0.0,1.117,0.0,4538368.0,0.0,49.0,3085881344.0,724070400.0,29573271552.0,235851776.0,4172778.0,1888345.0
12-04 08:37:51,33.701,15.620,49.830,0.0,0.0,0.849,0.0,2347008.0,0.0,27.0,3086737408.0,723898368.0,29573705728.0,234733568.0,5727472.0,1639007.0
12-04 08:37:52,31.764,16.695,49.401,1.541,0.0,0.599,0.0,85528576.0,0.0,182.0,3085266944.0,723722240.0,29572968448.0,237117440.0,5961090.0,1773050.0
12-04 08:37:53,15.206,10.481,62.801,10.481,0.0,1.031,0.0,275775488.0,0.0,526.0,3088019456.0,723542016.0,29561901056.0,245612544.0,4505827.0,1672053.0
12-04 08:37:54,15.352,10.978,64.151,9.091,0.0,0.429,0.0,272269312.0,0.0,514.0,3086446592.0,723542016.0,29573492736.0,235593728.0,1648329.0,1619901.0
12-04 08:37:55,30.439,14.875,53.052,0.860,0.0,0.774,0.0,47751168.0,0.0,134.0,3087499264.0,723345408.0,29571579904.0,236650496.0,9240563.0,1769621.0
12-04 08:37:56,33.010,16.064,49.956,0.088,0.0,0.883,106496.0,2740224.0,10.0,35.0,3096473600.0,722874368.0,29520547840.0,279179264.0,5664336.0,1599897.0
12-04 08:37:57,32.658,16.549,49.648,0.440,0.0,0.704,0.0,2158592.0,0.0,21.0,3097235456.0,722874368.0,29553692672.0,245272576.0,16383892.0,1819841.0
12-04 08:37:58,31.245,16.536,51.697,0.0,0.0,0.522,0.0,4517888.0,0.0,44.0,3098140672.0,722690048.0,29555003392.0,243240960.0,4103681.0,1846077.0
12-04 08:37:59,31.834,16.553,50.764,0.085,0.0,0.764,0.0,2330624.0,0.0,25.0,3098836992.0,722493440.0,29552271360.0,245473280.0,5775297.0,1666588.0
12-04 08:38:00,31.806,16.076,50.908,0.086,0.0,1.124,0.0,4521984.0,0.0,44.0,3099045888.0,722305024.0,29551255552.0,246468608.0,6157234.0,1867129.0
12-04 08:38:01,32.641,15.152,51.515,0.087,0.0,0.606,0.0,2359296.0,0.0,27.0,3099684864.0,722108416.0,29548732416.0,248549376.0,5696961.0,1614852.0
12-04 08:38:02,30.321,17.029,51.781,0.087,0.0,0.782,0.0,4296704.0,0.0,32.0,3097128960.0,721903616.0,29549883392.0,250159104.0,3761161.0,1671949.0
12-04 08:38:03,33.247,14.508,51.382,0.0,0.0,0.864,0.0,2383872.0,0.0,33.0,3097092096.0,721903616.0,29572497408.0,227581952.0,6144059.0,1866673.0
12-04 08:38:04,32.244,15.649,51.333,0.0,0.0,0.774,0.0,2330624.0,0.0,25.0,3097595904.0,721698816.0,29568966656.0,230813696.0,5612484.0,1571557.0
12-04 08:38:05,34.313,17.200,47.191,0.519,0.0,0.778,0.0,47407104.0,0.0,170.0,3097649152.0,717647872.0,29559062528.0,244715520.0,6256018.0,1926288.0
12-04 08:38:06,34.775,16.782,46.886,0.692,0.0,0.865,1069056.0,53248000.0,34.0,174.0,3097346048.0,717336576.0,29488074752.0,316317696.0,3677980.0,1587497.0
12-04 08:38:07,32.692,15.559,51.136,0.087,0.0,0.524,0.0,2179072.0,0.0,23.0,3095322624.0,717344768.0,29511299072.0,295108608.0,5745908.0,1670625.0
12-04 08:38:08,34.965,16.783,46.766,0.699,0.0,0.787,24576.0,50774016.0,5.0,169.0,3095572480.0,717348864.0,29534838784.0,271314944.0,6251651.0,1915985.0
12-04 08:38:09,31.152,15.794,52.443,0.0,0.0,0.611,86016.0,2215936.0,7.0,19.0,3094630400.0,717348864.0,29559873536.0,247222272.0,5702558.0,1600204.0
12-04 08:38:10,31.421,17.038,50.685,0.086,0.0,0.771,0.0,4485120.0,0.0,44.0,3096965120.0,717144064.0,29557837824.0,247128064.0,6048483.0,1839744.0
12-04 08:38:11,33.820,14.850,50.472,0.0,0.0,0.858,0.0,2441216.0,0.0,30.0,3097763840.0,716947456.0,29554253824.0,250109952.0,3786283.0,1682455.0
12-04 08:38:12,31.570,16.392,51.171,0.087,0.0,0.781,0.0,2158592.0,0.0,21.0,3097911296.0,716947456.0,29577666560.0,226549760.0,5924377.0,1747206.0
12-04 08:38:13,31.602,16.623,51.169,0.087,0.0,0.519,0.0,4599808.0,0.0,47.0,3098959872.0,716734464.0,29575290880.0,228089856.0,6026446.0,1780827.0
12-04 08:38:14,32.294,11.342,56.017,0.173,0.0,0.173,0.0,6602752.0,0.0,68.0,3098525696.0,716529664.0,29575864320.0,228155392.0,573956.0,308030.0
12-04 08:38:15,31.869,11.972,56.072,0.086,0.0,0.0,0.0,6750208.0,0.0,74.0,3100983296.0,716320768.0,29573591040.0,228179968.0,1865713.0,245064.0
12-04 08:38:16,32.538,12.436,54.855,0.170,0.0,0.0,0.0,6737920.0,0.0,70.0,3101106176.0,716115968.0,29574008832.0,227844096.0,441252.0,234519.0
12-04 08:38:17,32.250,12.404,55.261,0.086,0.0,0.0,0.0,6672384.0,0.0,65.0,3099959296.0,715907072.0,29572362240.0,230846464.0,442674.0,236995.0
12-04 08:38:18,32.186,12.392,55.250,0.172,0.0,0.0,0.0,6713344.0,0.0,62.0,3100741632.0,715636736.0,29570740224.0,231956480.0,443036.0,237487.0
12-04 08:38:19,32.198,12.692,54.855,0.256,0.0,0.0,0.0,6877184.0,0.0,91.0,3100971008.0,715419648.0,29569912832.0,232771584.0,443697.0,237505.0
12-04 08:38:20,31.404,12.426,56.0,0.170,0.0,0.0,0.0,8892416.0,0.0,84.0,3100655616.0,715333632.0,29568983040.0,234102784.0,590106.0,316111.0
12-04 08:38:21,31.779,12.608,55.527,0.086,0.0,0.0,4096.0,6639616.0,1.0,62.0,3100446720.0,715096064.0,29567631360.0,235900928.0,459552.0,251962.0
12-04 08:38:22,31.973,13.010,54.932,0.085,0.0,0.0,0.0,6795264.0,0.0,73.0,3101016064.0,714817536.0,29566111744.0,237129728.0,443747.0,237185.0
12-04 08:38:23,31.810,12.241,55.776,0.086,0.0,0.086,0.0,6651904.0,0.0,63.0,3101708288.0,714571776.0,29563416576.0,239378432.0,443340.0,236523.0
12-04 08:38:24,32.697,11.795,54.900,0.607,0.0,0.0,0.0,30191616.0,0.0,108.0,3099963392.0,714354688.0,29562068992.0,242688000.0,442956.0,235776.0
12-04 08:38:25,3.515,1.757,80.0,14.644,0.0,0.084,12288.0,274743296.0,3.0,527.0,3101958144.0,714366976.0,29565853696.0,236896256.0,5340.0,6891.0
12-04 08:38:26,0.167,0.668,83.292,15.873,0.0,0.0,0.0,271339520.0,0.0,513.0,3102068736.0,714366976.0,29565878272.0,236761088.0,3570.0,3419.0
12-04 08:38:27,24.068,9.153,64.661,2.119,0.0,0.0,0.0,76132352.0,0.0,193.0,3102130176.0,714149888.0,29557080064.0,245714944.0,445430.0,238695.0
12-04 08:38:28,32.247,12.093,55.575,0.086,0.0,0.0,0.0,6758400.0,0.0,67.0,3102216192.0,713973760.0,29553983488.0,248901632.0,442735.0,235042.0
12-04 08:38:29,33.049,11.529,55.252,0.171,0.0,0.0,0.0,6660096.0,0.0,63.0,3104141312.0,713777152.0,29552357376.0,248799232.0,444671.0,239075.0
12-04 08:38:30,32.819,12.082,55.013,0.086,0.0,0.0,0.0,6709248.0,0.0,61.0,3103903744.0,713564160.0,29550346240.0,251260928.0,443316.0,236548.0
12-04 08:38:31,32.222,11.880,55.726,0.171,0.0,0.0,0.0,6729728.0,0.0,69.0,3104673792.0,713355264.0,29546962944.0,254083072.0,441938.0,235949.0
12-04 08:38:32,31.845,12.275,55.794,0.086,0.0,0.0,0.0,6488064.0,0.0,60.0,3104161792.0,713355264.0,29574139904.0,227418112.0,440890.0,233637.0
12-04 08:38:33,19.234,6.043,74.553,0.170,0.0,0.0,0.0,6078464.0,0.0,61.0,3103985664.0,713138176.0,29561470976.0,240480256.0,399830.0,215003.0
12-04 08:38:34,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103551488.0,713138176.0,29562863616.0,239521792.0,6058.0,7830.0
12-04 08:38:35,0.167,0.583,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103764480.0,713138176.0,29562867712.0,239304704.0,3817.0,4548.0
12-04 08:38:36,0.084,0.419,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103891456.0,713138176.0,29562867712.0,239177728.0,3577.0,4251.0
12-04 08:38:37,0.084,0.251,99.498,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,3103887360.0,713142272.0,29562867712.0,239177728.0,4576.0,5854.0
12-04 08:38:38,0.167,0.500,99.333,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3103879168.0,713142272.0,29562875904.0,239177728.0,3974.0,4867.0
12-04 08:38:39,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103879168.0,713142272.0,29562875904.0,239177728.0,3640.0,4251.0
12-04 08:38:40,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103879168.0,713142272.0,29562875904.0,239177728.0,2548.0,2192.0
12-04 08:38:41,0.250,0.501,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104395264.0,713142272.0,29562875904.0,238661632.0,4568.0,5744.0
12-04 08:38:42,0.167,0.334,99.498,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3104395264.0,713142272.0,29562875904.0,238661632.0,4516.0,5727.0
12-04 08:38:43,0.168,0.084,99.665,0.084,0.0,0.0,0.0,45056.0,0.0,4.0,3104387072.0,713146368.0,29562880000.0,238661632.0,3928.0,4806.0
12-04 08:38:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104509952.0,713146368.0,29562884096.0,238534656.0,2176.0,2856.0
12-04 08:38:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104632832.0,713146368.0,29562888192.0,238407680.0,3463.0,5176.0
12-04 08:38:46,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103444992.0,713146368.0,29562888192.0,239595520.0,2810.0,3903.0
12-04 08:38:47,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103371264.0,713146368.0,29562888192.0,239669248.0,3150.0,4348.0
12-04 08:38:48,19.689,11.485,68.221,0.0,0.0,0.604,0.0,16384.0,0.0,2.0,3101679616.0,713146368.0,29575938048.0,228311040.0,3531416.0,1529468.0
12-04 08:38:49,31.255,15.758,52.294,0.087,0.0,0.606,0.0,2396160.0,0.0,27.0,3104034816.0,712916992.0,29568765952.0,233357312.0,3778113.0,1711172.0
12-04 08:38:50,31.533,16.028,51.742,0.0,0.0,0.697,0.0,4526080.0,0.0,43.0,3101675520.0,712679424.0,29564477440.0,240242688.0,6284921.0,1931035.0
12-04 08:38:51,34.378,16.014,48.999,0.087,0.0,0.522,0.0,6131712.0,0.0,44.0,3147894784.0,712171520.0,29521395712.0,237613056.0,5782232.0,1742421.0
12-04 08:38:52,38.388,17.244,42.548,0.953,0.0,0.867,4096.0,79040512.0,1.0,229.0,3193446400.0,711225344.0,29486731264.0,227672064.0,6000360.0,1855906.0
12-04 08:38:53,42.945,14.987,41.017,0.175,0.0,0.876,8192.0,20619264.0,2.0,86.0,3359612928.0,710176768.0,29308596224.0,240689152.0,6031536.0,1888434.0
12-04 08:38:54,51.232,13.679,34.325,0.0,0.0,0.765,4096.0,3108864.0,1.0,55.0,3469418496.0,709255168.0,29198761984.0,241639424.0,8166163.0,1900242.0
12-04 08:38:55,37.231,14.617,47.034,0.086,0.0,1.032,0.0,2396160.0,0.0,26.0,3492007936.0,709017600.0,29190270976.0,227778560.0,13744431.0,2342946.0
12-04 08:38:56,34.851,14.799,49.387,0.0,0.0,0.963,0.0,2531328.0,0.0,30.0,3495714816.0,708763648.0,29180395520.0,234201088.0,16972482.0,2398627.0
12-04 08:38:57,35.808,15.022,48.122,0.0,0.0,1.048,0.0,2387968.0,0.0,30.0,3499134976.0,708509696.0,29170597888.0,240832512.0,16983691.0,2452109.0
12-04 08:38:58,36.167,15.004,47.962,0.087,0.0,0.781,0.0,2412544.0,0.0,27.0,3502501888.0,708263936.0,29161099264.0,247209984.0,14786083.0,2238873.0
12-04 08:38:59,34.067,15.141,49.736,0.0,0.0,1.056,0.0,2359296.0,0.0,24.0,3505926144.0,708009984.0,29150109696.0,255029248.0,16315358.0,2260187.0
12-04 08:39:00,33.620,15.821,49.441,0.086,0.0,1.032,0.0,2166784.0,0.0,19.0,3505065984.0,708014080.0,29173645312.0,232349696.0,14424529.0,2190695.0
12-04 08:39:01,34.626,17.974,45.903,0.088,0.0,1.410,0.0,2412544.0,0.0,25.0,3514273792.0,707764224.0,29162700800.0,234336256.0,17290094.0,2256980.0
12-04 08:39:02,26.466,18.879,45.345,8.017,0.0,1.293,16384.0,256937984.0,4.0,490.0,3509682176.0,707526656.0,29147144192.0,254722048.0,12769581.0,2480365.0
12-04 08:39:03,25.434,13.455,54.601,5.642,0.0,0.868,4096.0,173748224.0,1.0,344.0,3506483200.0,707530752.0,29164343296.0,240717824.0,16443219.0,2216516.0
12-04 08:39:04,33.732,16.396,49.274,0.0,0.0,0.598,0.0,2408448.0,0.0,25.0,3506069504.0,707276800.0,29154635776.0,251092992.0,9415023.0,2164480.0
12-04 08:39:05,35.052,15.722,48.024,0.086,0.0,1.117,0.0,4194304.0,0.0,32.0,3507081216.0,707280896.0,29177675776.0,227037184.0,14719797.0,2294341.0
12-04 08:39:06,35.334,14.837,48.628,0.086,0.0,1.115,0.0,2486272.0,0.0,29.0,3509358592.0,707031040.0,29168275456.0,234409984.0,21699861.0,2487962.0
12-04 08:39:07,32.726,16.319,50.087,0.087,0.0,0.781,4096.0,2428928.0,1.0,26.0,3510841344.0,706785280.0,29158146048.0,243302400.0,13544665.0,2192268.0
12-04 08:39:08,34.256,15.917,49.308,0.0,0.0,0.519,0.0,2392064.0,0.0,25.0,3510263808.0,706547712.0,29147901952.0,254361600.0,16354644.0,2209355.0
12-04 08:39:09,32.832,15.487,50.619,0.088,0.0,0.973,0.0,2170880.0,0.0,19.0,3509358592.0,706547712.0,29171539968.0,231628800.0,16497188.0,2276845.0
12-04 08:39:10,34.091,16.171,48.864,0.0,0.0,0.874,0.0,4349952.0,0.0,33.0,3510575104.0,706289664.0,29161500672.0,240709632.0,17266738.0,2260013.0
12-04 08:39:11,32.632,16.140,50.439,0.0,0.0,0.789,0.0,2543616.0,0.0,32.0,3512471552.0,706031616.0,29151166464.0,249405440.0,13928668.0,2416087.0
12-04 08:39:12,35.147,15.199,48.359,0.086,0.0,1.209,0.0,2211840.0,0.0,22.0,3505868800.0,706035712.0,29174943744.0,232226816.0,17560184.0,2423841.0
12-04 08:39:13,33.822,15.876,49.180,0.086,0.0,1.035,0.0,2416640.0,0.0,26.0,3507236864.0,705785856.0,29163061248.0,242991104.0,15172892.0,2215919.0
12-04 08:39:14,33.943,14.970,50.218,0.0,0.0,0.870,0.0,2363392.0,0.0,23.0,3508527104.0,705531904.0,29151383552.0,253632512.0,13561319.0,2228894.0
12-04 08:39:15,33.420,16.970,48.745,0.0,0.0,0.866,0.0,3620864.0,0.0,33.0,3508690944.0,705531904.0,29175746560.0,229105664.0,17380349.0,2301887.0
12-04 08:39:16,34.167,15.789,49.180,0.0,0.0,0.863,0.0,2539520.0,0.0,30.0,3501981696.0,705273856.0,29164965888.0,246853632.0,13943617.0,2451470.0
12-04 08:39:17,35.628,14.974,48.279,0.086,0.0,1.033,8192.0,5361664.0,2.0,29.0,3496853504.0,705277952.0,29187215360.0,229728256.0,17211258.0,2229696.0
12-04 08:39:18,34.471,15.661,49.256,0.087,0.0,0.525,0.0,2396160.0,0.0,24.0,3495526400.0,705028096.0,29176258560.0,242262016.0,13557995.0,2220445.0
12-04 08:39:19,33.508,15.969,49.476,0.0,0.0,1.047,0.0,2420736.0,0.0,28.0,3496787968.0,704774144.0,29164765184.0,252747776.0,15110287.0,2197933.0
12-04 08:39:20,34.276,15.767,49.186,0.086,0.0,0.686,0.0,4194304.0,0.0,33.0,3490607104.0,704778240.0,29189287936.0,234401792.0,13764585.0,2341044.0
12-04 08:39:21,33.765,16.235,49.136,0.0,0.0,0.864,0.0,2482176.0,0.0,28.0,3489611776.0,704524288.0,29178167296.0,246771712.0,17775478.0,2505062.0
12-04 08:39:22,33.362,16.339,49.187,0.086,0.0,1.027,0.0,4710400.0,0.0,38.0,3490848768.0,704266240.0,29165846528.0,258113536.0,15488826.0,2318779.0
12-04 08:39:23,37.868,16.638,44.194,0.520,0.0,0.780,8192.0,49201152.0,2.0,156.0,3483721728.0,704016384.0,29153337344.0,277999616.0,15428569.0,2240060.0
12-04 08:39:24,34.128,16.681,48.340,0.085,0.0,0.766,0.0,2183168.0,0.0,21.0,3477229568.0,704016384.0,29175250944.0,262578176.0,16947492.0,2237118.0
12-04 08:39:25,34.009,14.361,50.220,0.176,0.0,1.233,0.0,2170880.0,0.0,23.0,3478114304.0,704020480.0,29198934016.0,238006272.0,13872032.0,2252547.0
12-04 08:39:26,33.986,16.354,48.211,0.0,0.0,1.448,0.0,4329472.0,0.0,31.0,3477172224.0,703770624.0,29189570560.0,248561664.0,13598038.0,2251634.0
12-04 08:39:27,32.726,16.233,49.913,0.0,0.0,1.128,0.0,2543616.0,0.0,32.0,3484557312.0,703512576.0,29177585664.0,253419520.0,15860120.0,2481719.0
12-04 08:39:28,35.254,15.305,48.495,0.0,0.0,0.946,0.0,2199552.0,0.0,22.0,3488550912.0,703512576.0,29200371712.0,226639872.0,15366266.0,2317102.0
12-04 08:39:29,35.628,14.630,48.795,0.086,0.0,0.861,0.0,2408448.0,0.0,24.0,3488419840.0,703254528.0,29188497408.0,238903296.0,16814410.0,2281057.0
12-04 08:39:30,35.100,14.944,49.001,0.0,0.0,0.956,0.0,2359296.0,0.0,23.0,3489472512.0,702980096.0,29176451072.0,250171392.0,14865167.0,2183832.0
12-04 08:39:31,33.646,16.610,48.552,0.170,0.0,1.022,4096.0,2433024.0,1.0,28.0,3490430976.0,702709760.0,29166350336.0,259584000.0,15938451.0,2154232.0
12-04 08:39:32,35.039,15.265,48.742,0.087,0.0,0.867,2195456.0,4202496.0,40.0,37.0,3489349632.0,702709760.0,29192482816.0,234532864.0,15554693.0,2471883.0
12-04 08:39:33,31.944,15.017,48.264,3.733,0.0,1.042,8192.0,160137216.0,2.0,309.0,3482066944.0,702578688.0,29202010112.0,232419328.0,6642759.0,2224704.0
12-04 08:39:34,15.840,10.531,61.445,11.314,0.0,0.870,8192.0,268414976.0,2.0,513.0,3484319744.0,702427136.0,29186826240.0,245501952.0,2011019.0,1762911.0
12-04 08:39:35,19.497,11.352,60.139,8.406,0.0,0.607,4096.0,229371904.0,1.0,441.0,3483385856.0,702431232.0,29203709952.0,229548032.0,6995426.0,1804149.0
12-04 08:39:36,32.208,15.411,51.775,0.0,0.0,0.606,0.0,2363392.0,0.0,23.0,3483455488.0,701759488.0,29192278016.0,241582080.0,8342344.0,1618411.0
12-04 08:39:37,32.578,15.854,50.784,0.087,0.0,0.697,0.0,2437120.0,0.0,25.0,3485372416.0,700821504.0,29181464576.0,251416576.0,7288338.0,1805069.0
12-04 08:39:38,31.117,17.391,50.384,0.085,0.0,1.023,0.0,4325376.0,0.0,38.0,3483709440.0,700821504.0,29208735744.0,225808384.0,8401548.0,2050565.0
12-04 08:39:39,31.414,16.318,51.745,0.0,0.0,0.524,0.0,2359296.0,0.0,23.0,3483897856.0,699883520.0,29196460032.0,238833664.0,5774435.0,1696110.0
12-04 08:39:40,31.857,17.462,49.574,0.085,0.0,1.022,0.0,2449408.0,0.0,27.0,3484884992.0,698941440.0,29185155072.0,250093568.0,7795010.0,1697057.0
12-04 08:39:41,32.152,16.681,50.562,0.0,0.0,0.605,0.0,4538368.0,0.0,44.0,3484905472.0,697999360.0,29177327616.0,258842624.0,6458722.0,2076337.0
12-04 08:39:42,30.582,16.942,51.607,0.087,0.0,0.782,0.0,2154496.0,0.0,19.0,3484950528.0,697999360.0,29199384576.0,236740608.0,5902874.0,1781970.0
12-04 08:39:43,31.201,16.162,51.772,0.086,0.0,0.778,0.0,2408448.0,0.0,29.0,3484536832.0,697094144.0,29188579328.0,248864768.0,5793439.0,1727328.0
12-04 08:39:44,34.563,16.810,47.684,0.0,0.0,0.943,12288.0,2985984.0,1.0,39.0,3575488512.0,693952512.0,29090078720.0,259555328.0,3821010.0,1759297.0
12-04 08:39:45,32.542,18.118,48.285,0.088,0.0,0.967,8192.0,4202496.0,2.0,35.0,3090452480.0,693956608.0,29114765312.0,719900672.0,6130772.0,1907100.0
12-04 08:39:46,32.202,15.666,51.175,0.0,0.0,0.957,0.0,2281472.0,0.0,28.0,3088072704.0,693960704.0,29137936384.0,699105280.0,6282797.0,1989822.0
12-04 08:39:47,31.111,17.179,50.940,0.0,0.0,0.769,0.0,2154496.0,0.0,21.0,3086372864.0,693960704.0,29162127360.0,676614144.0,5807372.0,1724767.0
12-04 08:39:48,32.959,15.013,51.251,0.0,0.0,0.777,0.0,2158592.0,0.0,21.0,3085185024.0,693960704.0,29186072576.0,653856768.0,5853882.0,1764714.0
12-04 08:39:49,33.814,15.508,49.661,0.085,0.0,0.932,0.0,4329472.0,0.0,44.0,3084304384.0,693960704.0,29211844608.0,628965376.0,6433509.0,2065887.0
12-04 08:39:50,32.325,15.039,51.513,0.0,0.0,1.124,0.0,2158592.0,0.0,22.0,3084783616.0,693960704.0,29235687424.0,604643328.0,5811276.0,1738266.0
12-04 08:39:51,31.756,16.609,51.033,0.086,0.0,0.516,4096.0,2162688.0,1.0,20.0,3084046336.0,693960704.0,29258276864.0,582791168.0,3782148.0,1713445.0
12-04 08:39:52,31.993,17.253,49.665,0.0,0.0,1.089,0.0,4341760.0,0.0,38.0,3085758464.0,693960704.0,29283471360.0,555884544.0,8077719.0,2003913.0
12-04 08:39:53,32.564,15.897,50.598,0.0,0.0,0.940,40960.0,2158592.0,2.0,19.0,3084570624.0,693960704.0,29307658240.0,532885504.0,4253743.0,1839222.0
12-04 08:39:54,35.056,14.987,49.009,0.172,0.0,0.775,0.0,14327808.0,0.0,46.0,3084468224.0,693960704.0,29340426240.0,500219904.0,5783931.0,1710343.0
12-04 08:39:55,36.667,17.265,44.017,1.111,0.0,0.940,8192.0,78155776.0,2.0,184.0,3085557760.0,693968896.0,29436252160.0,403296256.0,5814665.0,1720828.0
12-04 08:39:56,32.100,17.040,49.742,0.086,0.0,1.033,4096.0,16592896.0,1.0,66.0,3085299712.0,693977088.0,29378641920.0,461156352.0,6441083.0,2039556.0
12-04 08:39:57,32.931,15.776,50.603,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,3086753792.0,693977088.0,29402165248.0,436178944.0,5880906.0,1786411.0
12-04 08:39:58,31.908,16.168,51.069,0.086,0.0,0.770,0.0,2166784.0,0.0,19.0,3087671296.0,693977088.0,29424517120.0,412909568.0,5725248.0,1670657.0
12-04 08:39:59,31.207,16.724,51.121,0.0,0.0,0.948,0.0,4087808.0,0.0,26.0,3085185024.0,693977088.0,29450997760.0,388915200.0,3977384.0,1822818.0
12-04 08:40:00,30.756,17.029,50.999,0.087,0.0,1.129,0.0,2691072.0,0.0,43.0,3086286848.0,693985280.0,29474082816.0,364720128.0,6959919.0,2067557.0
12-04 08:40:01,31.648,16.391,51.264,0.087,0.0,0.610,0.0,2240512.0,0.0,27.0,3085434880.0,693985280.0,29499359232.0,340295680.0,5333364.0,1762345.0
12-04 08:40:02,32.388,15.979,51.031,0.0,0.0,0.601,0.0,2174976.0,0.0,20.0,3084443648.0,693985280.0,29523443712.0,317202432.0,5833097.0,1750936.0
12-04 08:40:03,31.695,17.119,50.508,0.085,0.0,0.593,0.0,4075520.0,0.0,26.0,3085250560.0,693985280.0,29548064768.0,291774464.0,5961363.0,1803707.0
12-04 08:40:04,31.771,15.799,51.562,0.0,0.0,0.868,0.0,2392064.0,0.0,32.0,3086843904.0,693985280.0,29570797568.0,267448320.0,6309906.0,1982403.0
12-04 08:40:05,22.592,11.253,60.614,5.030,0.0,0.512,4096.0,102318080.0,1.0,203.0,3087507456.0,693989376.0,29587779584.0,249798656.0,5536612.0,1598254.0
12-04 08:40:06,4.191,2.263,79.296,14.250,0.0,0.0,12288.0,267431936.0,3.0,509.0,3086962688.0,694005760.0,29590626304.0,247480320.0,642805.0,1124656.0
12-04 08:40:07,4.020,2.178,80.151,13.568,0.0,0.084,8192.0,264151040.0,2.0,508.0,3087073280.0,694009856.0,29593067520.0,244924416.0,1439683.0,1129767.0
12-04 08:40:08,30.830,13.974,54.148,0.524,0.0,0.524,94208.0,18202624.0,3.0,52.0,3087958016.0,693104640.0,29582004224.0,256008192.0,1442234.0,1485903.0
12-04 08:40:09,28.287,19.118,51.038,0.0,0.0,1.557,0.0,0.0,0.0,0.0,3094056960.0,693104640.0,29601808384.0,230105088.0,5163193.0,2000486.0
12-04 08:40:10,32.233,14.596,52.476,0.0,0.0,0.695,0.0,2449408.0,0.0,27.0,3094831104.0,692191232.0,29592510464.0,239542272.0,11949082.0,2184195.0
12-04 08:40:11,30.385,16.025,52.452,0.0,0.0,1.138,0.0,315392.0,0.0,10.0,3095842816.0,691302400.0,29578919936.0,253009920.0,8884213.0,2303367.0
12-04 08:40:12,31.304,16.609,51.043,0.0,0.0,1.043,0.0,2191360.0,0.0,22.0,3094470656.0,691302400.0,29603090432.0,230211584.0,8371818.0,2081761.0
12-04 08:40:13,31.897,16.293,50.862,0.086,0.0,0.862,0.0,2441216.0,0.0,27.0,3095019520.0,690397184.0,29591560192.0,242098176.0,6269119.0,1907346.0
12-04 08:40:14,31.904,16.552,50.600,0.0,0.0,0.943,0.0,2338816.0,0.0,24.0,3095945216.0,689479680.0,29579943936.0,253706240.0,6023394.0,1894918.0
12-04 08:40:15,32.671,15.644,50.821,0.086,0.0,0.778,0.0,2154496.0,0.0,19.0,3093590016.0,689491968.0,29604319232.0,231673856.0,5889905.0,1768806.0
12-04 08:40:16,30.439,18.143,50.817,0.0,0.0,0.602,0.0,4460544.0,0.0,38.0,3093131264.0,688578560.0,29595717632.0,241647616.0,5960580.0,1792080.0
12-04 08:40:17,30.637,17.556,51.033,0.0,0.0,0.775,0.0,2461696.0,0.0,29.0,3092099072.0,687673344.0,29585780736.0,253521920.0,6373442.0,2019809.0
12-04 08:40:18,31.483,15.611,52.038,0.0,0.0,0.867,0.0,2154496.0,0.0,19.0,3093323776.0,687673344.0,29608390656.0,229687296.0,5904943.0,1788230.0
12-04 08:40:19,32.896,15.573,50.744,0.087,0.0,0.700,0.0,2441216.0,0.0,28.0,3094069248.0,686772224.0,29595688960.0,242544640.0,5727954.0,1686408.0
12-04 08:40:20,31.369,16.291,51.386,0.087,0.0,0.867,0.0,4370432.0,0.0,35.0,3095281664.0,685875200.0,29586182144.0,251736064.0,4240243.0,1948224.0
12-04 08:40:21,30.938,17.266,51.008,0.0,0.0,0.789,0.0,2285568.0,0.0,25.0,3093733376.0,685887488.0,29611577344.0,227876864.0,6088709.0,1870470.0
12-04 08:40:22,32.844,16.076,50.475,0.086,0.0,0.519,0.0,2433024.0,0.0,24.0,3094278144.0,684953600.0,29598781440.0,241061888.0,5853146.0,1776360.0
12-04 08:40:23,31.756,16.781,50.516,0.086,0.0,0.861,0.0,4374528.0,0.0,36.0,3095183360.0,684056576.0,29589204992.0,250630144.0,6158251.0,1926039.0
12-04 08:40:24,32.814,15.584,50.649,0.0,0.0,0.952,0.0,2555904.0,0.0,31.0,3096932352.0,683134976.0,29578354688.0,260653056.0,6011907.0,1837060.0
12-04 08:40:25,32.532,16.137,50.644,0.0,0.0,0.687,0.0,2166784.0,0.0,21.0,3095465984.0,683151360.0,29600706560.0,239751168.0,5808463.0,1725535.0
12-04 08:40:26,31.449,16.254,51.590,0.088,0.0,0.618,0.0,4374528.0,0.0,35.0,3094966272.0,682229760.0,29592576000.0,249303040.0,6073700.0,1871889.0
12-04 08:40:27,32.121,16.104,51.169,0.0,0.0,0.606,0.0,2764800.0,0.0,55.0,3096039424.0,681336832.0,29580894208.0,260804608.0,6198864.0,1925703.0
12-04 08:40:28,32.935,16.041,50.341,0.0,0.0,0.683,0.0,2158592.0,0.0,19.0,3094417408.0,681349120.0,29604012032.0,239296512.0,3718910.0,1679157.0
12-04 08:40:29,31.525,16.882,50.646,0.086,0.0,0.861,0.0,4268032.0,0.0,30.0,3094806528.0,680448000.0,29594345472.0,249475072.0,5958379.0,1814375.0
12-04 08:40:30,32.272,16.437,50.516,0.0,0.0,0.775,20480.0,2424832.0,2.0,32.0,3097579520.0,680054784.0,29606223872.0,235216896.0,6332071.0,1999715.0
12-04 08:40:31,31.935,16.182,50.942,0.171,0.0,0.771,86016.0,2420736.0,4.0,25.0,3095900160.0,679546880.0,29606129664.0,237498368.0,5805122.0,1717783.0
12-04 08:40:32,31.255,16.681,50.922,0.0,0.0,1.141,0.0,2338816.0,0.0,22.0,3094458368.0,678617088.0,29593329664.0,252669952.0,5782720.0,1730085.0
12-04 08:40:33,32.302,16.237,50.344,0.0,0.0,1.117,8192.0,4571136.0,2.0,42.0,3097346048.0,677703680.0,29590790144.0,253235200.0,6469826.0,2051316.0
12-04 08:40:34,32.214,16.193,50.991,0.086,0.0,0.517,0.0,2174976.0,0.0,21.0,3095879680.0,677707776.0,29606088704.0,239398912.0,5831702.0,1765199.0
12-04 08:40:35,31.429,16.017,51.515,0.0,0.0,1.039,4096.0,2342912.0,1.0,23.0,3096944640.0,676773888.0,29594030080.0,251326464.0,5787374.0,1723392.0
12-04 08:40:36,30.503,16.984,51.733,0.0,0.0,0.780,0.0,4186112.0,0.0,29.0,3095695360.0,676790272.0,29619441664.0,227147776.0,3984956.0,1818100.0
12-04 08:40:37,26.997,14.410,55.295,2.604,0.0,0.694,0.0,57057280.0,0.0,134.0,3097055232.0,675876864.0,29603328000.0,242814976.0,4101815.0,1902307.0
12-04 08:40:38,4.817,2.326,77.575,15.199,0.0,0.083,8192.0,266383360.0,2.0,508.0,3096109056.0,675885056.0,29606330368.0,240750592.0,642621.0,1124896.0
12-04 08:40:39,4.348,2.174,78.679,14.716,0.0,0.084,8192.0,267386880.0,2.0,507.0,3095953408.0,675889152.0,29608783872.0,238448640.0,1092656.0,1110742.0
12-04 08:40:40,26.815,12.212,58.839,1.708,0.0,0.427,0.0,63418368.0,0.0,135.0,3097362432.0,674955264.0,29591814144.0,254943232.0,5233069.0,1426275.0
12-04 08:40:41,29.870,19.307,49.524,0.0,0.0,1.299,0.0,0.0,0.0,0.0,3096436736.0,674955264.0,29613928448.0,233754624.0,2960096.0,1896060.0
12-04 08:40:42,31.250,14.613,53.609,0.088,0.0,0.440,0.0,2445312.0,0.0,25.0,3096420352.0,674033664.0,29600923648.0,247697408.0,14110354.0,2291381.0
12-04 08:40:43,29.758,17.647,51.557,0.087,0.0,0.952,0.0,155648.0,0.0,9.0,3095646208.0,674033664.0,29622030336.0,227364864.0,8895995.0,2294123.0
12-04 08:40:44,31.325,16.867,50.947,0.0,0.0,0.861,4096.0,2379776.0,1.0,27.0,3095588864.0,673116160.0,29610323968.0,240046080.0,5989298.0,1807466.0
12-04 08:40:45,30.614,15.965,52.719,0.0,0.0,0.702,0.0,2433024.0,0.0,26.0,3095683072.0,672190464.0,29598236672.0,252964864.0,8515250.0,2060648.0
12-04 08:40:46,32.045,15.979,51.031,0.0,0.0,0.945,0.0,2166784.0,0.0,20.0,3096072192.0,672215040.0,29619544064.0,231243776.0,6069064.0,1865092.0
12-04 08:40:47,31.671,15.661,52.056,0.0,0.0,0.612,0.0,2351104.0,0.0,27.0,3096002560.0,671293440.0,29607919616.0,243859456.0,5912289.0,1795224.0
12-04 08:40:48,30.981,13.167,55.422,0.086,0.0,0.344,0.0,6733824.0,0.0,62.0,3096113152.0,670375936.0,29597622272.0,254963712.0,3081799.0,657777.0
12-04 08:40:49,31.822,12.318,55.603,0.257,0.0,0.0,4096.0,6500352.0,1.0,60.0,3094605824.0,670408704.0,29624745984.0,229314560.0,442093.0,235320.0
12-04 08:40:50,31.768,11.785,56.191,0.171,0.0,0.085,0.0,8974336.0,0.0,72.0,3095957504.0,669528064.0,29611782144.0,241807360.0,1519705.0,242509.0
12-04 08:40:51,34.710,12.127,52.109,0.967,0.0,0.088,8192.0,55828480.0,2.0,171.0,3095158784.0,667791360.0,29565358080.0,290766848.0,458595.0,251967.0
12-04 08:40:52,32.485,12.638,54.792,0.085,0.0,0.0,0.0,6479872.0,0.0,58.0,3095859200.0,667828224.0,29592145920.0,263241728.0,442179.0,236581.0
12-04 08:40:53,34.940,12.995,51.205,0.861,0.0,0.0,0.0,50352128.0,0.0,148.0,3097550848.0,666918912.0,29618675712.0,235929600.0,365001.0,198598.0
12-04 08:40:54,35.476,12.768,50.557,1.200,0.0,0.0,81920.0,65990656.0,7.0,187.0,3096260608.0,665075712.0,29531619328.0,326119424.0,443328.0,238014.0
12-04 08:40:55,31.266,11.616,56.943,0.175,0.0,0.0,0.0,6561792.0,0.0,59.0,3096612864.0,665104384.0,29557465088.0,299892736.0,440730.0,233612.0
12-04 08:40:56,32.517,11.486,55.912,0.084,0.0,0.0,4096.0,8409088.0,1.0,66.0,3095412736.0,665133056.0,29586444288.0,272084992.0,441220.0,234768.0
12-04 08:40:57,32.795,11.470,55.565,0.170,0.0,0.0,0.0,6717440.0,0.0,69.0,3095793664.0,665190400.0,29612544000.0,245547008.0,593559.0,320009.0
12-04 08:40:58,32.511,12.170,55.149,0.170,0.0,0.0,0.0,6746112.0,0.0,64.0,3096866816.0,664305664.0,29602091008.0,255811584.0,441380.0,234571.0
12-04 08:40:59,32.650,12.222,54.957,0.171,0.0,0.0,0.0,6721536.0,0.0,89.0,3096387584.0,664326144.0,29630132224.0,228229120.0,443071.0,236206.0
12-04 08:41:00,31.494,13.328,55.093,0.085,0.0,0.0,0.0,6721536.0,0.0,62.0,3097632768.0,663498752.0,29619097600.0,238845952.0,443524.0,237652.0
12-04 08:41:01,32.021,12.158,55.565,0.257,0.0,0.0,4096.0,6737920.0,1.0,63.0,3096281088.0,663244800.0,29609021440.0,250527744.0,445721.0,240543.0
12-04 08:41:02,32.601,12.838,54.476,0.084,0.0,0.0,0.0,6709248.0,0.0,62.0,3097411584.0,662474752.0,29597900800.0,261287936.0,442615.0,236189.0
12-04 08:41:03,32.014,12.478,55.422,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,3096403968.0,662482944.0,29625856000.0,234332160.0,441434.0,233747.0
12-04 08:41:04,32.430,12.447,55.038,0.085,0.0,0.0,0.0,6705152.0,0.0,63.0,3097137152.0,661614592.0,29614542848.0,245780480.0,442030.0,234875.0
12-04 08:41:05,31.674,12.017,56.052,0.172,0.0,0.086,0.0,8876032.0,0.0,81.0,3098189824.0,660713472.0,29606744064.0,253427712.0,590440.0,315642.0
12-04 08:41:06,31.865,12.435,55.613,0.086,0.0,0.0,0.0,6492160.0,0.0,57.0,3097927680.0,660717568.0,29632770048.0,227659776.0,443709.0,238131.0
12-04 08:41:07,31.716,12.738,55.286,0.260,0.0,0.0,0.0,6725632.0,0.0,63.0,3098251264.0,659795968.0,29622198272.0,238829568.0,449735.0,245691.0
12-04 08:41:08,30.469,12.847,56.510,0.174,0.0,0.0,0.0,6713344.0,0.0,61.0,3098021888.0,658878464.0,29611307008.0,250867712.0,443042.0,236929.0
12-04 08:41:09,32.386,11.972,55.556,0.086,0.0,0.0,4096.0,12939264.0,1.0,72.0,3098361856.0,658022400.0,29601730560.0,260960256.0,443540.0,237537.0
12-04 08:41:10,2.771,1.343,81.444,14.442,0.0,0.0,12288.0,266207232.0,3.0,498.0,3098587136.0,658030592.0,29605068800.0,257388544.0,5656.0,8059.0
12-04 08:41:11,0.084,0.335,83.417,16.080,0.0,0.084,4096.0,267386880.0,1.0,484.0,3098664960.0,658038784.0,29605126144.0,257245184.0,19581.0,19503.0
12-04 08:41:12,21.843,7.594,67.577,2.986,0.0,0.0,4096.0,93528064.0,1.0,209.0,3097075712.0,658055168.0,29623349248.0,240594944.0,442819.0,236111.0
12-04 08:41:13,32.275,12.017,55.536,0.172,0.0,0.0,0.0,6586368.0,0.0,63.0,3097591808.0,657543168.0,29626236928.0,237703168.0,443122.0,236541.0
12-04 08:41:14,32.345,12.447,55.123,0.085,0.0,0.0,0.0,7385088.0,0.0,81.0,3098365952.0,656670720.0,29613924352.0,250114048.0,330698.0,178756.0
12-04 08:41:15,31.620,11.585,56.707,0.087,0.0,0.0,0.0,6799360.0,0.0,63.0,3102162944.0,655900672.0,29602795520.0,258215936.0,589756.0,315714.0
12-04 08:41:16,31.826,12.457,55.546,0.085,0.0,0.085,0.0,6471680.0,0.0,58.0,3101949952.0,655941632.0,29630599168.0,230584320.0,440965.0,234074.0
12-04 08:41:17,31.023,12.565,56.239,0.173,0.0,0.0,0.0,6479872.0,0.0,59.0,3101470720.0,655679488.0,29632434176.0,229490688.0,443168.0,237936.0
12-04 08:41:18,33.697,13.747,51.802,0.754,0.0,0.0,90112.0,41955328.0,4.0,145.0,3102699520.0,654696448.0,29613588480.0,248090624.0,5439.0,17030.0
12-04 08:41:19,34.896,12.674,51.302,1.128,0.0,0.0,4096.0,79282176.0,1.0,215.0,3104161792.0,652898304.0,29530357760.0,331657216.0,3888.0,5579.0
12-04 08:41:20,30.821,12.955,56.139,0.085,0.0,0.0,0.0,7692288.0,0.0,77.0,3101753344.0,652918784.0,29558222848.0,306180096.0,2764.0,4003.0
12-04 08:41:21,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103735808.0,652918784.0,29559693312.0,302727168.0,21696.0,31960.0
12-04 08:41:22,0.167,0.084,99.749,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3103834112.0,652918784.0,29559697408.0,302624768.0,4657.0,5452.0
12-04 08:41:23,6.015,4.595,89.223,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3102928896.0,652918784.0,29563269120.0,299958272.0,668531.0,628523.0
12-04 08:41:24,28.851,15.234,55.064,0.170,0.0,0.681,0.0,2191360.0,0.0,22.0,3102179328.0,652926976.0,29583818752.0,280150016.0,3909488.0,1816853.0
12-04 08:41:25,30.218,15.197,53.537,0.0,0.0,1.048,0.0,2146304.0,0.0,19.0,3103002624.0,652935168.0,29606223872.0,256913408.0,5955023.0,1837621.0
12-04 08:41:26,32.216,15.292,51.718,0.0,0.0,0.773,0.0,2166784.0,0.0,19.0,3102437376.0,652935168.0,29631143936.0,232558592.0,5958225.0,1872138.0
12-04 08:41:27,32.678,15.825,50.642,0.086,0.0,0.770,0.0,2215936.0,0.0,21.0,3102846976.0,652345344.0,29628739584.0,235143168.0,5906616.0,1836384.0
12-04 08:41:28,31.570,16.652,51.258,0.0,0.0,0.520,49152.0,2424832.0,6.0,26.0,3102474240.0,651415552.0,29613924352.0,251260928.0,5971262.0,1869784.0
12-04 08:41:29,31.404,16.228,51.404,0.088,0.0,0.877,0.0,4440064.0,0.0,38.0,3104059392.0,650534912.0,29600538624.0,263942144.0,6109096.0,1920308.0
12-04 08:41:30,32.186,16.093,50.775,0.086,0.0,0.861,0.0,5541888.0,0.0,40.0,3104669696.0,650547200.0,29623275520.0,240582656.0,6572908.0,2191473.0
12-04 08:41:31,32.233,15.465,51.434,0.0,0.0,0.869,0.0,2289664.0,0.0,24.0,3105112064.0,649957376.0,29622022144.0,241983488.0,5937544.0,1821834.0
12-04 08:41:32,31.304,15.739,51.913,0.0,0.0,1.043,0.0,2551808.0,0.0,56.0,3105492992.0,649388032.0,29620199424.0,243994624.0,5979115.0,1892495.0
12-04 08:41:33,32.343,16.299,50.594,0.0,0.0,0.764,0.0,2437120.0,0.0,27.0,3106684928.0,648450048.0,29603749888.0,260190208.0,6104024.0,1960980.0
12-04 08:41:34,30.915,17.098,51.123,0.086,0.0,0.777,0.0,2154496.0,0.0,19.0,3104161792.0,648462336.0,29627576320.0,238874624.0,5920561.0,1842565.0
12-04 08:41:35,30.408,16.855,51.607,0.087,0.0,1.043,0.0,4263936.0,0.0,34.0,3104337920.0,647888896.0,29627613184.0,239235072.0,6027379.0,1904941.0
12-04 08:41:36,31.466,16.207,51.379,0.086,0.0,0.862,0.0,2424832.0,0.0,27.0,3104788480.0,647192576.0,29621665792.0,245428224.0,6305107.0,2049268.0
12-04 08:41:37,36.340,16.237,45.790,0.601,0.0,1.031,16384.0,56020992.0,3.0,141.0,3106304000.0,645947392.0,29584207872.0,282615808.0,6408049.0,2115508.0
12-04 08:41:38,32.203,16.610,50.508,0.0,0.0,0.678,0.0,2162688.0,0.0,19.0,3102760960.0,645963776.0,29608071168.0,262279168.0,5960202.0,1846392.0
12-04 08:41:39,30.862,17.155,51.207,0.0,0.0,0.776,0.0,2154496.0,0.0,19.0,3103670272.0,645967872.0,29632270336.0,237166592.0,6044536.0,1915964.0
12-04 08:41:40,31.173,16.200,51.751,0.088,0.0,0.788,0.0,2310144.0,0.0,23.0,3103395840.0,645328896.0,29627076608.0,243273728.0,5913962.0,1849774.0
12-04 08:41:41,31.846,15.923,51.531,0.0,0.0,0.700,0.0,2301952.0,0.0,21.0,3104456704.0,644759552.0,29625892864.0,243965952.0,6053042.0,1886968.0
12-04 08:41:42,31.651,17.194,49.872,0.086,0.0,1.198,0.0,4263936.0,0.0,37.0,3103723520.0,644440064.0,29635395584.0,235515904.0,6053489.0,1931297.0
12-04 08:41:43,31.972,15.378,51.955,0.0,0.0,0.695,0.0,2465792.0,0.0,33.0,3105218560.0,643645440.0,29623963648.0,246247424.0,6377501.0,2081635.0
12-04 08:41:44,31.321,15.573,52.056,0.0,0.0,1.050,0.0,2273280.0,0.0,21.0,3105177600.0,643227648.0,29628649472.0,242020352.0,6317871.0,2063580.0
12-04 08:41:45,30.157,16.608,52.360,0.087,0.0,0.787,0.0,2154496.0,0.0,19.0,3104452608.0,643080192.0,29644603392.0,226938880.0,1889727.0,1841804.0
12-04 08:41:46,34.996,16.337,47.893,0.0,0.0,0.774,45056.0,2588672.0,9.0,33.0,3112128512.0,641589248.0,29601935360.0,263421952.0,3861969.0,1921060.0
12-04 08:41:47,25.977,16.160,50.478,6.082,0.0,1.303,8192.0,243331072.0,2.0,440.0,3102720000.0,641597440.0,29621927936.0,252829696.0,4466012.0,2157670.0
12-04 08:41:48,16.681,10.318,61.479,10.834,0.0,0.688,20480.0,268464128.0,5.0,513.0,3102744576.0,641622016.0,29634879488.0,239828992.0,2621920.0,1761168.0
12-04 08:41:49,23.850,12.436,56.048,6.218,0.0,1.448,4096.0,204341248.0,1.0,387.0,3104768000.0,641024000.0,29627072512.0,246210560.0,11254309.0,1915771.0
12-04 08:41:50,32.186,16.093,50.861,0.086,0.0,0.775,0.0,2310144.0,0.0,21.0,3109777408.0,640425984.0,29624668160.0,244203520.0,7707745.0,1674268.0
12-04 08:41:51,31.321,15.573,52.056,0.0,0.0,1.050,0.0,2265088.0,0.0,22.0,3109933056.0,639946752.0,29626163200.0,243032064.0,8170088.0,1993341.0
12-04 08:41:52,30.150,16.534,52.255,0.0,0.0,1.061,0.0,4218880.0,0.0,33.0,3107618816.0,639721472.0,29642014720.0,229720064.0,6086930.0,1915612.0
12-04 08:41:53,31.525,16.021,51.593,0.0,0.0,0.861,0.0,2555904.0,0.0,34.0,3108663296.0,638877696.0,29630648320.0,240885760.0,8481109.0,2121349.0
12-04 08:41:54,32.007,15.744,51.471,0.173,0.0,0.606,0.0,2162688.0,0.0,21.0,3106988032.0,638722048.0,29645078528.0,228286464.0,6001545.0,1884082.0
12-04 08:41:55,32.325,16.076,50.821,0.0,0.0,0.778,0.0,2314240.0,0.0,25.0,3107639296.0,638140416.0,29642641408.0,230653952.0,5987062.0,1884169.0
12-04 08:41:56,31.838,16.135,51.079,0.086,0.0,0.863,0.0,2301952.0,0.0,21.0,3109437440.0,637681664.0,29644140544.0,227815424.0,5950636.0,1851110.0
12-04 08:41:57,33.080,16.413,49.492,0.0,0.0,1.015,0.0,2453504.0,0.0,30.0,3108421632.0,636755968.0,29628039168.0,245858304.0,5982288.0,1880684.0
12-04 08:41:58,31.983,17.131,50.042,0.084,0.0,0.759,0.0,4227072.0,0.0,34.0,3107704832.0,636297216.0,29634486272.0,240586752.0,6085404.0,1927339.0
12-04 08:41:59,30.722,16.536,52.045,0.0,0.0,0.696,0.0,2473984.0,0.0,29.0,3109388288.0,635723776.0,29631569920.0,242393088.0,6355141.0,2068337.0
12-04 08:42:00,34.418,15.582,49.229,0.086,0.0,0.685,204800.0,2363392.0,8.0,26.0,3109347328.0,635195392.0,29631479808.0,243052544.0,6289616.0,2048876.0
12-04 08:42:01,31.542,15.858,51.733,0.087,0.0,0.780,0.0,2252800.0,0.0,21.0,3109613568.0,634650624.0,29630529536.0,244281344.0,5943489.0,1836825.0
12-04 08:42:02,32.024,16.909,50.384,0.0,0.0,0.683,0.0,2228224.0,0.0,23.0,3108007936.0,634167296.0,29632786432.0,244113408.0,5920417.0,1876692.0
12-04 08:42:03,31.760,16.223,51.073,0.0,0.0,0.944,0.0,2232320.0,0.0,24.0,3102253056.0,633810944.0,29638926336.0,244084736.0,6023899.0,1890225.0
12-04 08:42:04,30.990,16.753,51.215,0.087,0.0,0.955,4096.0,4591616.0,1.0,81.0,3107901440.0,633245696.0,29636919296.0,241008640.0,5995612.0,1873388.0
12-04 08:42:05,30.890,16.405,51.920,0.0,0.0,0.785,0.0,2449408.0,0.0,28.0,3109052416.0,632651776.0,29634609152.0,242761728.0,6390451.0,2075571.0
12-04 08:42:06,31.842,16.609,50.430,0.086,0.0,1.033,0.0,2228224.0,0.0,24.0,3109486592.0,632496128.0,29649465344.0,227627008.0,6356170.0,2089386.0
12-04 08:42:07,30.696,16.174,52.0,0.0,0.0,1.130,0.0,2306048.0,0.0,21.0,3108945920.0,632020992.0,29651517440.0,226590720.0,5966705.0,1850215.0
12-04 08:42:08,32.106,16.267,50.685,0.0,0.0,0.942,0.0,2338816.0,0.0,26.0,3110207488.0,631095296.0,29634297856.0,243474432.0,5970547.0,1870001.0
12-04 08:42:09,32.414,15.690,51.034,0.0,0.0,0.862,0.0,2314240.0,0.0,22.0,3108950016.0,630636544.0,29635772416.0,243716096.0,5952137.0,1854704.0
12-04 08:42:10,30.890,16.928,51.134,0.0,0.0,1.047,0.0,2273280.0,0.0,25.0,3109113856.0,630099968.0,29636005888.0,243855360.0,5965766.0,1863737.0
12-04 08:42:11,31.705,16.452,50.643,0.0,0.0,1.200,0.0,4231168.0,0.0,31.0,3108737024.0,629870592.0,29650743296.0,229724160.0,6279225.0,2044427.0
12-04 08:42:12,31.426,16.396,50.640,0.512,0.0,1.025,0.0,2420736.0,0.0,30.0,3107663872.0,629284864.0,29647474688.0,234651648.0,6593630.0,2189493.0
12-04 08:42:13,32.0,15.304,51.652,0.0,0.0,1.043,36864.0,2310144.0,5.0,23.0,3108397056.0,628686848.0,29644382208.0,237608960.0,5978083.0,1864315.0
12-04 08:42:14,31.364,15.899,51.955,0.087,0.0,0.695,0.0,2547712.0,0.0,26.0,3110576128.0,627785728.0,29627121664.0,253591552.0,5989409.0,1892439.0
12-04 08:42:15,31.574,16.681,50.723,0.0,0.0,1.021,0.0,2154496.0,0.0,19.0,3108397056.0,627793920.0,29650395136.0,232488960.0,6063552.0,1911187.0
12-04 08:42:16,32.062,15.771,51.560,0.087,0.0,0.520,0.0,2162688.0,0.0,21.0,3109072896.0,627396608.0,29654634496.0,227971072.0,5935665.0,1848124.0
12-04 08:42:17,32.275,16.481,50.558,0.0,0.0,0.687,0.0,2265088.0,0.0,23.0,3108020224.0,626802688.0,29651685376.0,232566784.0,6068144.0,1910362.0
12-04 08:42:18,31.330,17.425,50.215,0.172,0.0,0.858,0.0,4300800.0,0.0,37.0,3108728832.0,626278400.0,29653770240.0,230297600.0,6143012.0,1964574.0
12-04 08:42:19,29.392,17.138,49.272,2.913,0.0,1.285,4096.0,140812288.0,1.0,277.0,3107844096.0,625741824.0,29651378176.0,234110976.0,6088887.0,1913949.0
12-04 08:42:20,18.917,13.242,55.718,11.178,0.0,0.946,8192.0,270897152.0,2.0,514.0,3110473728.0,624807936.0,29625212928.0,258580480.0,3225943.0,2092131.0
12-04 08:42:21,17.313,12.145,59.948,9.647,0.0,0.947,8192.0,262483968.0,2.0,492.0,3111473152.0,624820224.0,29639598080.0,243183616.0,1902655.0,1858626.0
12-04 08:42:22,35.689,15.794,46.422,0.873,0.0,1.222,4096.0,58105856.0,1.0,148.0,3111411712.0,623239168.0,29634428928.0,249995264.0,13251635.0,1885459.0
12-04 08:42:23,36.0,16.522,45.826,0.696,0.0,0.957,0.0,64397312.0,0.0,162.0,3112943616.0,621744128.0,29539295232.0,345092096.0,5931444.0,1844544.0
12-04 08:42:24,31.904,15.952,51.286,0.172,0.0,0.686,4096.0,2199552.0,1.0,22.0,3110182912.0,621776896.0,29563260928.0,323854336.0,6005556.0,1880103.0
12-04 08:42:25,31.818,16.638,50.943,0.0,0.0,0.600,0.0,2158592.0,0.0,20.0,3107811328.0,621776896.0,29586317312.0,303169536.0,5996447.0,1893565.0
12-04 08:42:26,31.570,17.406,50.256,0.0,0.0,0.768,0.0,2154496.0,0.0,19.0,3107762176.0,621789184.0,29610536960.0,278986752.0,6011628.0,1890519.0
12-04 08:42:27,31.675,16.056,51.134,0.087,0.0,1.047,0.0,4190208.0,0.0,32.0,3107500032.0,621801472.0,29635166208.0,254607360.0,6281434.0,2006063.0
12-04 08:42:28,31.384,16.853,50.817,0.086,0.0,0.860,0.0,2277376.0,0.0,25.0,3107590144.0,621821952.0,29658685440.0,230977536.0,6423941.0,2096520.0
12-04 08:42:29,32.444,14.974,51.549,0.0,0.0,1.033,0.0,2371584.0,0.0,26.0,3107594240.0,620982272.0,29646069760.0,244428800.0,5987156.0,1883481.0
12-04 08:42:30,31.714,16.027,50.895,0.171,0.0,1.194,0.0,2191360.0,0.0,22.0,3108438016.0,620830720.0,29660164096.0,229642240.0,5963149.0,1865612.0
12-04 08:42:31,31.416,17.167,50.644,0.0,0.0,0.773,0.0,2334720.0,0.0,26.0,3109478400.0,620142592.0,29650604032.0,238850048.0,5988490.0,1875121.0
12-04 08:42:32,31.670,16.523,50.861,0.0,0.0,0.947,0.0,2273280.0,0.0,24.0,3110232064.0,619606016.0,29651464192.0,237772800.0,5900546.0,1810494.0
12-04 08:42:33,32.278,15.391,51.715,0.0,0.0,0.616,0.0,4317184.0,0.0,38.0,3108335616.0,619089920.0,29654052864.0,237596672.0,6097035.0,1917412.0
12-04 08:42:34,32.062,17.158,49.653,0.0,0.0,1.127,0.0,2543616.0,0.0,32.0,3115974656.0,617517056.0,29601570816.0,284012544.0,6183918.0,1982293.0
12-04 08:42:35,33.536,15.511,49.913,0.173,0.0,0.867,8192.0,2330624.0,1.0,28.0,3110211584.0,617541632.0,29625688064.0,265633792.0,6505516.0,2143491.0
12-04 08:42:36,32.437,15.438,51.344,0.087,0.0,0.694,0.0,2420736.0,0.0,49.0,3109847040.0,617558016.0,29648605184.0,243064832.0,5991209.0,1881369.0
12-04 08:42:37,32.616,14.974,51.549,0.0,0.0,0.861,0.0,2301952.0,0.0,24.0,3111444480.0,617148416.0,29652717568.0,237764608.0,6023030.0,1894501.0
12-04 08:42:38,30.829,16.667,51.468,0.0,0.0,1.036,0.0,2215936.0,0.0,20.0,3111620608.0,616681472.0,29654867968.0,235905024.0,5952544.0,1837090.0
12-04 08:42:39,31.861,15.671,51.688,0.087,0.0,0.693,0.0,2322432.0,0.0,24.0,3111645184.0,616153088.0,29654859776.0,236417024.0,6022416.0,1886967.0
12-04 08:42:40,32.215,17.198,49.832,0.0,0.0,0.755,0.0,2240512.0,0.0,21.0,3111534592.0,615735296.0,29659389952.0,232415232.0,6013503.0,1887721.0
12-04 08:42:41,31.920,16.869,50.346,0.0,0.0,0.865,0.0,4313088.0,0.0,36.0,3111268352.0,615346176.0,29665067008.0,227393536.0,6209060.0,1988187.0
12-04 08:42:42,31.266,16.245,51.616,0.087,0.0,0.786,0.0,2527232.0,0.0,33.0,3111837696.0,614457344.0,29648842752.0,243937280.0,6516000.0,2151036.0
12-04 08:42:43,32.498,15.212,51.426,0.086,0.0,0.778,0.0,2170880.0,0.0,21.0,3110141952.0,614363136.0,29666562048.0,228007936.0,5958339.0,1839830.0
12-04 08:42:44,30.723,17.384,51.033,0.0,0.0,0.861,0.0,2297856.0,0.0,23.0,3109732352.0,613908480.0,29668962304.0,226471936.0,5945148.0,1857735.0
12-04 08:42:45,31.712,15.378,51.955,0.0,0.0,0.956,0.0,2289664.0,0.0,24.0,3111305216.0,613322752.0,29664780288.0,229666816.0,5945746.0,1844704.0
12-04 08:42:46,31.728,16.681,51.075,0.0,0.0,0.516,0.0,2273280.0,0.0,22.0,3109928960.0,612925440.0,29669314560.0,226906112.0,6082478.0,1908200.0
12-04 08:42:47,31.849,16.695,50.685,0.086,0.0,0.685,0.0,4308992.0,0.0,34.0,3110580224.0,612286464.0,29665034240.0,231174144.0,5948162.0,1852749.0
12-04 08:42:48,31.959,16.838,50.515,0.0,0.0,0.687,0.0,2314240.0,0.0,27.0,3110952960.0,611790848.0,29664768000.0,231563264.0,6342221.0,2055689.0
12-04 08:42:49,31.488,16.522,51.038,0.0,0.0,0.952,0.0,2416640.0,0.0,30.0,3110653952.0,611381248.0,29664989184.0,232050688.0,6287592.0,2020240.0
12-04 08:42:50,30.915,16.321,52.073,0.086,0.0,0.604,0.0,2342912.0,0.0,22.0,3111387136.0,610635776.0,29652099072.0,244953088.0,6008832.0,1879017.0
12-04 08:42:51,30.205,16.809,50.683,1.195,0.0,1.109,4096.0,70037504.0,1.0,148.0,3112304640.0,610586624.0,29670440960.0,225742848.0,1936108.0,1869731.0
12-04 08:42:52,26.007,14.273,52.102,6.655,0.0,0.963,12288.0,262582272.0,3.0,498.0,3110858752.0,609767424.0,29652099072.0,246349824.0,4262470.0,2039015.0
12-04 08:42:53,18.933,11.876,57.573,10.843,0.0,0.775,12288.0,264048640.0,3.0,501.0,3112128512.0,609783808.0,29665837056.0,231325696.0,2044606.0,1926807.0
12-04 08:42:54,27.583,15.030,54.483,2.135,0.0,0.769,0.0,88002560.0,0.0,169.0,3111432192.0,609210368.0,29661638656.0,236793856.0,5705980.0,1725872.0
12-04 08:42:55,32.152,16.962,49.873,0.0,0.0,1.013,0.0,2478080.0,0.0,33.0,3112509440.0,608714752.0,29660405760.0,237445120.0,10446474.0,2084692.0
12-04 08:42:56,33.277,16.170,49.702,0.085,0.0,0.766,4096.0,2486272.0,1.0,27.0,3110690816.0,607830016.0,29642903552.0,257650688.0,5900247.0,1809512.0
12-04 08:42:57,32.692,16.472,49.833,0.0,0.0,1.003,0.0,2166784.0,0.0,20.0,3110817792.0,607850496.0,29666213888.0,234192896.0,8953018.0,1781290.0
12-04 08:42:58,32.192,16.438,50.599,0.086,0.0,0.685,0.0,2228224.0,0.0,23.0,3110744064.0,607412224.0,29668589568.0,232329216.0,6950824.0,1846683.0
12-04 08:42:59,32.996,16.709,49.198,0.169,0.0,0.928,0.0,4362240.0,0.0,40.0,3110150144.0,607027200.0,29674434560.0,227463168.0,7999334.0,1875023.0
12-04 08:43:00,31.697,15.848,51.593,0.0,0.0,0.861,0.0,2334720.0,0.0,24.0,3111514112.0,606154752.0,29657718784.0,243687424.0,6382255.0,2043891.0
12-04 08:43:01,32.550,15.318,51.175,0.0,0.0,0.957,0.0,2461696.0,0.0,29.0,3111919616.0,605708288.0,29657776128.0,243671040.0,6319771.0,2062631.0
12-04 08:43:02,31.579,17.794,49.875,0.0,0.0,0.752,0.0,2220032.0,0.0,21.0,3112525824.0,605265920.0,29659394048.0,241889280.0,5890297.0,1775355.0
12-04 08:43:03,32.530,16.093,50.602,0.086,0.0,0.688,0.0,2306048.0,0.0,23.0,3110793216.0,604790784.0,29659148288.0,244342784.0,6032984.0,1929016.0
12-04 08:43:04,32.027,16.695,50.426,0.0,0.0,0.852,0.0,2265088.0,0.0,20.0,3110940672.0,604377088.0,29663174656.0,240582656.0,5984100.0,1873346.0
12-04 08:43:05,30.473,16.462,52.189,0.0,0.0,0.876,0.0,2256896.0,0.0,25.0,3110973440.0,603860992.0,29662695424.0,241545216.0,6042813.0,1896615.0
12-04 08:43:06,31.369,16.291,51.300,0.087,0.0,0.953,0.0,4313088.0,0.0,34.0,3113103360.0,603361280.0,29662371840.0,240238592.0,6059669.0,1914353.0
12-04 08:43:07,32.517,14.685,51.923,0.0,0.0,0.874,0.0,2342912.0,0.0,30.0,3114749952.0,602853376.0,29658812416.0,242659328.0,6247574.0,2015997.0
12-04 08:43:08,32.325,15.557,51.253,0.0,0.0,0.864,0.0,2330624.0,0.0,27.0,3113107456.0,602697728.0,29676257280.0,227012608.0,6387322.0,2069766.0
12-04 08:43:09,31.939,16.823,50.384,0.085,0.0,0.769,0.0,2539520.0,0.0,47.0,3115491328.0,601837568.0,29657493504.0,244252672.0,5958091.0,1849520.0
12-04 08:43:10,34.958,16.387,47.647,0.252,0.0,0.756,0.0,22142976.0,0.0,70.0,3114594304.0,600936448.0,29653409792.0,250134528.0,5988929.0,1892224.0
12-04 08:43:11,33.333,16.667,48.604,0.611,0.0,0.785,8192.0,38461440.0,2.0,104.0,3112841216.0,600227840.0,29618696192.0,287309824.0,5929129.0,1795797.0
12-04 08:43:12,32.045,15.722,51.375,0.0,0.0,0.859,0.0,2179072.0,0.0,19.0,3112992768.0,600244224.0,29641564160.0,264273920.0,6176432.0,1994060.0
12-04 08:43:13,32.962,16.353,49.572,0.086,0.0,1.027,0.0,4190208.0,0.0,32.0,3112083456.0,600248320.0,29668200448.0,238542848.0,5975038.0,1873987.0
12-04 08:43:14,30.862,17.069,51.293,0.086,0.0,0.690,0.0,2277376.0,0.0,22.0,3112497152.0,599801856.0,29669146624.0,237629440.0,6337373.0,2058104.0
12-04 08:43:15,32.115,15.666,51.610,0.0,0.0,0.609,0.0,2420736.0,0.0,30.0,3111837696.0,599404544.0,29674377216.0,233455616.0,6310869.0,2029821.0
12-04 08:43:16,32.386,16.279,50.560,0.0,0.0,0.775,0.0,2220032.0,0.0,20.0,3111510016.0,598949888.0,29675347968.0,233267200.0,5995115.0,1876895.0
12-04 08:43:17,33.305,15.491,50.516,0.0,0.0,0.688,0.0,2334720.0,0.0,25.0,3113078784.0,598380544.0,29672083456.0,235532288.0,5907288.0,1825089.0
12-04 08:43:18,31.037,16.391,51.613,0.087,0.0,0.872,0.0,2277376.0,0.0,21.0,3114614784.0,597983232.0,29674831872.0,231645184.0,6043221.0,1870883.0
12-04 08:43:19,30.849,17.504,50.953,0.0,0.0,0.693,0.0,4173824.0,0.0,29.0,3114770432.0,597626880.0,29680152576.0,226525184.0,6005585.0,1890983.0
12-04 08:43:20,30.656,17.185,51.382,0.0,0.0,0.777,0.0,2490368.0,0.0,30.0,3114913792.0,596795392.0,29662801920.0,244563968.0,6227829.0,1986383.0
12-04 08:43:21,31.842,16.609,50.947,0.086,0.0,0.516,0.0,2277376.0,0.0,25.0,3113521152.0,596705280.0,29679591424.0,229257216.0,6360619.0,2065672.0
12-04 08:43:22,31.838,15.962,51.510,0.086,0.0,0.604,0.0,2318336.0,0.0,24.0,3111993344.0,596262912.0,29682552832.0,228265984.0,6033285.0,1911703.0
12-04 08:43:23,32.506,15.227,51.326,0.0,0.0,0.941,4096.0,2363392.0,1.0,24.0,3113361408.0,595468288.0,29666160640.0,244084736.0,3713375.0,1484391.0
12-04 08:43:24,1.594,1.594,82.634,14.178,0.0,0.0,8192.0,249831424.0,2.0,471.0,3113500672.0,595476480.0,29669519360.0,240578560.0,181670.0,101067.0
12-04 08:43:25,0.167,0.669,83.027,16.054,0.0,0.084,8192.0,263192576.0,2.0,492.0,3113730048.0,595484672.0,29669543936.0,240316416.0,1893846.0,15635.0
12-04 08:43:26,16.370,6.616,70.653,6.361,0.0,0.0,4096.0,138158080.0,1.0,293.0,3113787392.0,595546112.0,29682196480.0,227545088.0,2329158.0,169619.0
12-04 08:43:27,35.445,13.014,50.599,0.942,0.0,0.0,4096.0,65449984.0,1.0,178.0,3111993344.0,593727488.0,29672030208.0,241324032.0,444986.0,237854.0
12-04 08:43:28,35.354,13.237,50.384,0.939,0.0,0.085,0.0,59101184.0,0.0,183.0,3112374272.0,592486400.0,29576286208.0,337928192.0,731351.0,241394.0
12-04 08:43:29,31.919,12.649,55.348,0.085,0.0,0.0,0.0,6496256.0,0.0,60.0,3110817792.0,592523264.0,29601673216.0,314060800.0,442215.0,235133.0
12-04 08:43:30,32.444,12.134,55.336,0.086,0.0,0.0,0.0,6483968.0,0.0,57.0,3112259584.0,592564224.0,29627744256.0,286507008.0,445904.0,239760.0
12-04 08:43:31,32.045,12.629,55.241,0.086,0.0,0.0,0.0,6524928.0,0.0,60.0,3112153088.0,592658432.0,29655564288.0,258699264.0,442069.0,236228.0
12-04 08:43:32,32.316,11.874,55.640,0.170,0.0,0.0,0.0,6496256.0,0.0,62.0,3112214528.0,592723968.0,29684453376.0,229683200.0,443030.0,237660.0
12-04 08:43:33,30.934,12.682,56.213,0.171,0.0,0.0,4096.0,8830976.0,1.0,79.0,3113971712.0,591912960.0,29670367232.0,242823168.0,588027.0,312690.0
12-04 08:43:34,31.845,12.618,55.279,0.172,0.0,0.086,0.0,6680576.0,0.0,64.0,3114184704.0,591417344.0,29671051264.0,242421760.0,442526.0,235931.0
12-04 08:43:35,32.393,11.624,55.812,0.171,0.0,0.0,0.0,6578176.0,0.0,58.0,3113816064.0,590819328.0,29669163008.0,245276672.0,442097.0,235068.0
12-04 08:43:36,31.206,11.626,56.993,0.175,0.0,0.0,0.0,6623232.0,0.0,63.0,3114856448.0,590249984.0,29669548032.0,244420608.0,443540.0,237284.0
12-04 08:43:37,32.435,11.391,56.174,0.0,0.0,0.0,0.0,6492160.0,0.0,59.0,3114758144.0,589946880.0,29679902720.0,234467328.0,443721.0,237798.0
12-04 08:43:38,32.704,12.017,55.107,0.172,0.0,0.0,0.0,6610944.0,0.0,60.0,3114430464.0,589262848.0,29677973504.0,237408256.0,445068.0,240519.0
12-04 08:43:39,33.220,11.555,55.140,0.085,0.0,0.0,0.0,6664192.0,0.0,68.0,3116711936.0,588328960.0,29669363712.0,244670464.0,444864.0,238447.0
12-04 08:43:40,31.389,13.122,55.317,0.172,0.0,0.0,0.0,6623232.0,0.0,63.0,3114938368.0,587673600.0,29671444480.0,245018624.0,442714.0,235866.0
12-04 08:43:41,30.427,13.504,55.897,0.171,0.0,0.0,0.0,6873088.0,0.0,94.0,3115491328.0,586969088.0,29671227392.0,245387264.0,443525.0,237318.0
12-04 08:43:42,30.802,11.648,57.463,0.086,0.0,0.0,0.0,8843264.0,0.0,86.0,3114987520.0,586317824.0,29675315200.0,242454528.0,442603.0,236045.0
12-04 08:43:43,32.017,11.845,55.966,0.172,0.0,0.0,0.0,6463488.0,0.0,58.0,3114139648.0,586174464.0,29692256256.0,226504704.0,590706.0,314909.0
12-04 08:43:44,31.130,11.739,56.957,0.174,0.0,0.0,0.0,6582272.0,0.0,60.0,3114741760.0,585580544.0,29688741888.0,230010880.0,442826.0,237299.0
12-04 08:43:45,33.132,11.648,55.134,0.086,0.0,0.0,0.0,6717440.0,0.0,64.0,3114795008.0,584843264.0,29675864064.0,243572736.0,442875.0,237587.0
12-04 08:43:46,31.807,13.147,54.707,0.254,0.0,0.085,0.0,6553600.0,0.0,60.0,3111620608.0,584470528.0,29683523584.0,239460352.0,442712.0,236867.0
12-04 08:43:47,31.865,11.572,56.477,0.086,0.0,0.0,0.0,6627328.0,0.0,62.0,3116032000.0,583815168.0,29675986944.0,243240960.0,443186.0,238292.0
12-04 08:43:48,33.558,11.973,54.384,0.084,0.0,0.0,0.0,6516736.0,0.0,59.0,3115708416.0,583643136.0,29691813888.0,227909632.0,441925.0,235752.0
12-04 08:43:49,31.620,13.368,54.756,0.257,0.0,0.0,0.0,10240000.0,0.0,77.0,3115597824.0,582848512.0,29676003328.0,244625408.0,442640.0,236954.0
12-04 08:43:50,35.128,13.419,50.342,1.111,0.0,0.0,4096.0,74039296.0,1.0,196.0,3113660416.0,581423104.0,29689856000.0,234135552.0,441124.0,234015.0
12-04 08:43:51,37.564,11.750,48.714,1.973,0.0,0.0,253952.0,87461888.0,16.0,247.0,3114250240.0,580153344.0,29608759296.0,315912192.0,458425.0,251636.0
12-04 08:43:52,32.261,13.633,53.768,0.339,0.0,0.0,163840.0,16609280.0,8.0,85.0,3112321024.0,580231168.0,29606871040.0,319651840.0,442054.0,235704.0
12-04 08:43:53,31.838,12.511,55.393,0.173,0.0,0.086,0.0,6475776.0,0.0,57.0,3115061248.0,580288512.0,29631246336.0,292478976.0,297831.0,161854.0
12-04 08:43:54,33.990,13.099,52.055,0.771,0.0,0.086,4096.0,61181952.0,1.0,167.0,3114303488.0,579878912.0,29683068928.0,241823744.0,4012.0,6299.0
12-04 08:43:55,32.064,11.929,55.838,0.169,0.0,0.0,4096.0,10047488.0,1.0,72.0,3113750528.0,579948544.0,29655580672.0,269795328.0,4158.0,6397.0
12-04 08:43:56,30.365,12.638,56.828,0.170,0.0,0.0,0.0,8601600.0,0.0,77.0,3113955328.0,579981312.0,29685342208.0,239796224.0,3030.0,4250.0
12-04 08:43:57,31.411,12.651,55.766,0.172,0.0,0.0,0.0,6606848.0,0.0,63.0,3115593728.0,579387392.0,29681782784.0,242311168.0,4864.0,5677.0
12-04 08:43:58,30.996,11.948,56.970,0.087,0.0,0.0,0.0,6492160.0,0.0,59.0,3114946560.0,579182592.0,29695168512.0,229777408.0,2295.0,3259.0
12-04 08:43:59,29.793,14.940,54.750,0.086,0.0,0.432,0.0,4407296.0,0.0,42.0,3114536960.0,578727936.0,29697015808.0,228794368.0,940913.0,980629.0
12-04 08:44:00,31.538,15.899,51.607,0.0,0.0,0.956,0.0,2334720.0,0.0,26.0,3116474368.0,578080768.0,29685727232.0,238792704.0,3915105.0,1899609.0
12-04 08:44:01,29.688,17.535,48.524,3.212,0.0,1.042,0.0,177709056.0,0.0,323.0,3115638784.0,577200128.0,29667778560.0,258457600.0,2061484.0,1985308.0
12-04 08:44:02,22.572,14.906,53.237,8.092,0.0,1.193,8192.0,271241216.0,2.0,469.0,3114999808.0,577208320.0,29685596160.0,241270784.0,3419659.0,2359919.0
12-04 08:44:03,19.794,11.568,57.412,10.454,0.0,0.771,8192.0,262156288.0,2.0,456.0,3116584960.0,576823296.0,29680406528.0,245260288.0,2003392.0,1967220.0
12-04 08:44:04,29.127,14.693,53.846,1.383,0.0,0.951,69632.0,64405504.0,16.0,134.0,3115814912.0,576442368.0,29684011008.0,242806784.0,5855892.0,1845799.0
12-04 08:44:05,30.507,16.783,52.010,0.0,0.0,0.699,0.0,2318336.0,0.0,29.0,3117133824.0,575934464.0,29681328128.0,244678656.0,12374842.0,2082008.0
12-04 08:44:06,31.629,16.378,51.213,0.0,0.0,0.780,0.0,2588672.0,0.0,35.0,3115687936.0,575496192.0,29683257344.0,244633600.0,6235960.0,2054856.0
12-04 08:44:07,30.141,15.729,52.988,0.088,0.0,1.054,0.0,2342912.0,0.0,29.0,3116179456.0,575070208.0,29682688000.0,245137408.0,8436754.0,1984318.0
12-04 08:44:08,31.396,16.826,50.824,0.087,0.0,0.867,0.0,3014656.0,0.0,33.0,3116679168.0,574681088.0,29686706176.0,241008640.0,7466183.0,1778945.0
12-04 08:44:09,31.255,16.797,50.736,0.087,0.0,1.126,0.0,2269184.0,0.0,27.0,3116331008.0,574185472.0,29685551104.0,243007488.0,10323408.0,2062108.0
12-04 08:44:10,31.688,15.931,51.342,0.0,0.0,1.039,0.0,2310144.0,0.0,26.0,3116482560.0,573681664.0,29683257344.0,245653504.0,6192943.0,2020627.0
12-04 08:44:11,29.485,16.874,53.108,0.089,0.0,0.444,0.0,2297856.0,0.0,21.0,3116679168.0,573333504.0,29686206464.0,242855936.0,6288737.0,2110109.0
12-04 08:44:12,31.085,17.165,50.897,0.0,0.0,0.854,0.0,2351104.0,0.0,28.0,3118374912.0,572882944.0,29687021568.0,240795648.0,6419160.0,2139534.0
12-04 08:44:13,31.330,17.597,50.300,0.0,0.0,0.773,0.0,2637824.0,0.0,60.0,3117576192.0,572436480.0,29687980032.0,241082368.0,6386445.0,2159617.0
12-04 08:44:14,30.762,15.957,52.571,0.0,0.0,0.709,0.0,2220032.0,0.0,22.0,3115708416.0,572043264.0,29691539456.0,239783936.0,6106687.0,1984591.0
12-04 08:44:15,32.990,15.979,50.086,0.172,0.0,0.773,0.0,2297856.0,0.0,23.0,3117453312.0,571547648.0,29690142720.0,239931392.0,8150452.0,1993572.0
12-04 08:44:16,31.806,15.644,51.858,0.0,0.0,0.691,0.0,2277376.0,0.0,22.0,3115425792.0,571105280.0,29690265600.0,242278400.0,6152960.0,2015318.0
12-04 08:44:17,32.014,16.609,50.688,0.0,0.0,0.688,0.0,2265088.0,0.0,20.0,3114409984.0,570716160.0,29694693376.0,239255552.0,6158246.0,2013837.0
12-04 08:44:18,30.683,16.940,51.685,0.0,0.0,0.691,0.0,2248704.0,0.0,23.0,3114156032.0,570310656.0,29697515520.0,237092864.0,6130438.0,1997606.0
12-04 08:44:19,30.809,16.797,51.697,0.0,0.0,0.696,536576.0,2392064.0,29.0,26.0,3122622464.0,569516032.0,29681979392.0,244957184.0,6194737.0,2042009.0
12-04 08:44:20,35.976,15.592,47.387,0.174,0.0,0.871,872448.0,2367488.0,53.0,26.0,3127369728.0,568651776.0,29661863936.0,261189632.0,6205246.0,2053775.0
12-04 08:44:21,32.177,15.611,51.171,0.087,0.0,0.954,0.0,2191360.0,0.0,22.0,3126923264.0,568680448.0,29683957760.0,239513600.0,6166756.0,1970940.0
12-04 08:44:22,30.940,17.436,50.855,0.0,0.0,0.769,0.0,2306048.0,0.0,28.0,3127832576.0,568152064.0,29679869952.0,243220480.0,6219660.0,2077043.0
12-04 08:44:23,32.594,16.126,50.256,0.085,0.0,0.939,0.0,2310144.0,0.0,26.0,3126829056.0,567795712.0,29683572736.0,240877568.0,8272996.0,2083119.0
12-04 08:44:24,31.014,17.096,51.117,0.0,0.0,0.773,0.0,2220032.0,0.0,20.0,3126300672.0,567402496.0,29686767616.0,238604288.0,6213242.0,2053129.0
12-04 08:44:25,30.319,16.624,52.024,0.0,0.0,1.034,0.0,2306048.0,0.0,23.0,3126943744.0,567029760.0,29690208256.0,234893312.0,6151586.0,1971134.0
12-04 08:44:26,31.061,16.307,51.596,0.086,0.0,0.949,0.0,2207744.0,0.0,20.0,3125096448.0,566636544.0,29693390848.0,233951232.0,6238440.0,2082687.0
12-04 08:44:27,31.787,16.323,50.773,0.086,0.0,1.031,0.0,2338816.0,0.0,28.0,3126280192.0,566120448.0,29688565760.0,238108672.0,6220367.0,2064423.0
12-04 08:44:28,31.588,17.167,50.386,0.0,0.0,0.858,0.0,2293760.0,0.0,24.0,3125260288.0,565764096.0,29691006976.0,237043712.0,6175449.0,2028937.0
12-04 08:44:29,31.641,17.259,50.508,0.0,0.0,0.592,0.0,2244608.0,0.0,22.0,3126509568.0,565403648.0,29695266816.0,231895040.0,6138506.0,1962535.0
12-04 08:44:30,32.106,16.524,50.599,0.0,0.0,0.771,0.0,2285568.0,0.0,21.0,3127959552.0,564862976.0,29687689216.0,238563328.0,6179157.0,2041449.0
12-04 08:44:31,31.130,16.435,51.391,0.087,0.0,0.957,0.0,2306048.0,0.0,23.0,3126865920.0,564477952.0,29692780544.0,234950656.0,8192957.0,2025638.0
12-04 08:44:32,32.186,16.265,50.775,0.0,0.0,0.775,0.0,2199552.0,0.0,20.0,3126173696.0,564105216.0,29695918080.0,232878080.0,6147584.0,2020451.0
12-04 08:44:33,32.426,17.021,49.787,0.255,0.0,0.511,4096.0,13496320.0,1.0,46.0,3126530048.0,563736576.0,29698854912.0,229953536.0,2104673.0,1991813.0
12-04 08:44:34,26.603,17.244,46.880,8.319,0.0,0.953,8192.0,267390976.0,2.0,505.0,3126251520.0,563331072.0,29696225280.0,233267200.0,2997546.0,2388847.0
12-04 08:44:35,18.484,13.288,56.218,11.414,0.0,0.596,8192.0,263299072.0,2.0,497.0,3127525376.0,562843648.0,29686530048.0,242176000.0,2932890.0,1986942.0
12-04 08:44:36,24.298,13.860,56.842,4.298,0.0,0.702,4096.0,142135296.0,1.0,275.0,3128426496.0,562413568.0,29682958336.0,245276672.0,4901881.0,1772747.0
12-04 08:44:37,33.016,15.165,50.693,0.0,0.0,1.127,0.0,2326528.0,0.0,23.0,3129065472.0,561971200.0,29682520064.0,245518336.0,8057531.0,1949985.0
12-04 08:44:38,31.533,16.725,50.697,0.0,0.0,1.045,0.0,4198400.0,0.0,33.0,3127291904.0,561762304.0,29694050304.0,235970560.0,10077185.0,1949114.0
12-04 08:44:39,31.510,16.319,51.215,0.087,0.0,0.868,0.0,2314240.0,0.0,23.0,3126976512.0,561397760.0,29698408448.0,232292352.0,8271571.0,2060794.0
12-04 08:44:40,32.856,16.596,49.789,0.0,0.0,0.758,0.0,2334720.0,0.0,28.0,3127181312.0,561008640.0,29701857280.0,229027840.0,8623404.0,2225179.0
12-04 08:44:41,32.149,16.291,50.607,0.0,0.0,0.953,0.0,5967872.0,0.0,36.0,3127291904.0,560140288.0,29680254976.0,251387904.0,7962993.0,1894208.0
12-04 08:44:42,35.580,17.918,44.625,1.024,0.0,0.853,8192.0,73957376.0,2.0,168.0,3127820288.0,558755840.0,29696253952.0,236244992.0,6176317.0,2025470.0
12-04 08:44:43,35.979,16.566,45.902,0.518,0.0,1.035,4096.0,50843648.0,1.0,139.0,3127562240.0,557920256.0,29597892608.0,335699968.0,6010687.0,1892968.0
12-04 08:44:44,31.655,16.809,50.768,0.085,0.0,0.683,0.0,2162688.0,0.0,19.0,3125899264.0,557928448.0,29622161408.0,313085952.0,8223456.0,2051315.0
12-04 08:44:45,31.346,17.121,50.596,0.085,0.0,0.852,0.0,2191360.0,0.0,22.0,3126304768.0,557940736.0,29645709312.0,289120256.0,6259913.0,2054860.0
12-04 08:44:46,31.319,17.362,50.468,0.0,0.0,0.851,0.0,2408448.0,0.0,49.0,3124506624.0,557957120.0,29669965824.0,266645504.0,6286293.0,2080288.0
12-04 08:44:47,31.877,16.624,50.814,0.0,0.0,0.686,0.0,2162688.0,0.0,19.0,3126693888.0,557965312.0,29691097088.0,243318784.0,6318102.0,2075437.0
12-04 08:44:48,31.877,16.538,50.643,0.0,0.0,0.943,0.0,2326528.0,0.0,23.0,3128745984.0,557547520.0,29691682816.0,241098752.0,8214030.0,2039196.0
12-04 08:44:49,31.218,17.174,50.592,0.085,0.0,0.931,0.0,2228224.0,0.0,21.0,3128549376.0,557162496.0,29695025152.0,238338048.0,5630963.0,1946029.0
12-04 08:44:50,31.935,16.267,50.685,0.0,0.0,1.113,0.0,2301952.0,0.0,23.0,3127238656.0,556679168.0,29693943808.0,241213440.0,6744357.0,2078971.0
12-04 08:44:51,32.115,15.579,51.349,0.087,0.0,0.870,0.0,2297856.0,0.0,23.0,3127283712.0,556294144.0,29696200704.0,239296512.0,6155518.0,2008580.0
12-04 08:44:52,32.216,15.893,50.773,0.0,0.0,1.117,0.0,2244608.0,0.0,23.0,3128901632.0,555888640.0,29696524288.0,237760512.0,6162014.0,1997459.0
12-04 08:44:53,32.909,15.352,50.466,0.085,0.0,1.187,0.0,2301952.0,0.0,23.0,3129200640.0,555319296.0,29689221120.0,245334016.0,6194987.0,2029367.0
12-04 08:44:54,31.830,16.479,50.650,0.0,0.0,1.041,0.0,2322432.0,0.0,23.0,3128549376.0,554942464.0,29692534784.0,243048448.0,6172550.0,2029844.0
12-04 08:44:55,33.219,14.555,51.113,0.086,0.0,1.027,0.0,2244608.0,0.0,23.0,3128811520.0,554573824.0,29695025152.0,240664576.0,6108720.0,1929027.0
12-04 08:44:56,31.814,16.079,51.247,0.0,0.0,0.860,0.0,2314240.0,0.0,23.0,3128541184.0,554201088.0,29697818624.0,238514176.0,8161186.0,2032513.0
12-04 08:44:57,30.983,16.188,51.784,0.087,0.0,0.957,0.0,2252800.0,0.0,30.0,3127902208.0,553820160.0,29701648384.0,235704320.0,6144299.0,1956558.0
12-04 08:44:58,32.285,16.398,50.382,0.0,0.0,0.935,0.0,2322432.0,0.0,23.0,3127996416.0,553447424.0,29703241728.0,234389504.0,6210189.0,2059756.0
12-04 08:44:59,31.409,17.742,50.170,0.0,0.0,0.679,217088.0,2199552.0,15.0,20.0,3127332864.0,553082880.0,29708668928.0,229990400.0,6150447.0,1982786.0
12-04 08:45:00,32.699,16.003,50.606,0.087,0.0,0.606,0.0,2322432.0,0.0,23.0,3127033856.0,552710144.0,29711253504.0,228077568.0,6177903.0,2019213.0
12-04 08:45:01,30.709,16.710,51.794,0.0,0.0,0.787,45056.0,2449408.0,9.0,24.0,3128487936.0,551870464.0,29690535936.0,248180736.0,6133306.0,1962518.0
12-04 08:45:02,31.853,15.969,51.324,0.0,0.0,0.854,0.0,2195456.0,0.0,19.0,3128176640.0,551505920.0,29694357504.0,245035008.0,6624085.0,2019796.0
12-04 08:45:03,50.254,15.508,33.051,0.339,0.0,0.847,4096.0,3850240.0,1.0,57.0,3408855040.0,545173504.0,29392629760.0,272416768.0,14780054.0,2318094.0
12-04 08:45:04,50.086,13.425,35.542,0.086,0.0,0.861,0.0,2457600.0,0.0,41.0,3492331520.0,544030720.0,29350449152.0,232263680.0,7775831.0,1830605.0
12-04 08:45:05,34.582,15.070,49.390,0.0,0.0,0.958,0.0,503808.0,0.0,18.0,3515564032.0,542806016.0,29304270848.0,256434176.0,10127410.0,2704747.0
12-04 08:45:06,24.831,12.797,56.102,5.339,0.0,0.932,8192.0,180019200.0,2.0,346.0,3518943232.0,542822400.0,29322457088.0,234852352.0,14397145.0,2533303.0
12-04 08:45:07,7.660,2.862,74.411,14.815,0.0,0.253,8192.0,267431936.0,2.0,505.0,3520573440.0,542830592.0,29323931648.0,231739392.0,9285871.0,1699727.0
12-04 08:45:08,14.783,5.438,70.433,8.921,0.0,0.425,4096.0,199966720.0,1.0,362.0,3527766016.0,542466048.0,29309771776.0,239071232.0,19489468.0,1923975.0
12-04 08:45:09,35.789,15.338,47.660,0.087,0.0,1.127,0.0,2166784.0,0.0,15.0,3529953280.0,542101504.0,29313536000.0,233484288.0,14147237.0,2095625.0
12-04 08:45:10,32.003,18.213,48.395,0.0,0.0,1.388,32768.0,53248.0,6.0,1.0,3534311424.0,541716480.0,29312036864.0,231010304.0,13453915.0,2542049.0
12-04 08:45:11,33.707,14.914,50.776,0.0,0.0,0.603,0.0,270336.0,0.0,10.0,3533934592.0,541302784.0,29309526016.0,234311680.0,23444732.0,2755582.0
12-04 08:45:12,32.984,17.277,48.255,0.0,0.0,1.483,0.0,2113536.0,0.0,14.0,3536310272.0,540999680.0,29311373312.0,230391808.0,14628813.0,2522319.0
12-04 08:45:13,33.506,15.458,50.259,0.0,0.0,0.777,0.0,286720.0,0.0,11.0,3540099072.0,540622848.0,29311287296.0,227065856.0,23785411.0,3013146.0
12-04 08:45:14,32.989,17.829,47.631,0.086,0.0,1.464,0.0,2240512.0,0.0,20.0,3541078016.0,539869184.0,29292077056.0,246050816.0,12435456.0,2322365.0
12-04 08:45:15,33.710,14.596,50.912,0.087,0.0,0.695,0.0,2240512.0,0.0,20.0,3545092096.0,539447296.0,29291245568.0,243290112.0,21075604.0,2658768.0
12-04 08:45:16,33.362,15.070,50.087,0.0,0.0,1.481,0.0,151552.0,0.0,7.0,3545300992.0,539308032.0,29303578624.0,230887424.0,14692603.0,2702682.0
12-04 08:45:17,32.920,15.664,50.0,0.0,0.0,1.416,0.0,2162688.0,0.0,19.0,3545255936.0,538939392.0,29304954880.0,229924864.0,17800270.0,2400671.0
12-04 08:45:18,34.559,15.997,48.845,0.0,0.0,0.599,0.0,2572288.0,0.0,57.0,3550068736.0,538206208.0,29285863424.0,244936704.0,16182460.0,2426480.0
12-04 08:45:19,34.582,15.592,48.780,0.0,0.0,1.045,0.0,262144.0,0.0,8.0,3551522816.0,537825280.0,29286526976.0,243200000.0,16766069.0,2601241.0
12-04 08:45:20,34.606,16.455,47.837,0.170,0.0,0.933,0.0,2252800.0,0.0,26.0,3552346112.0,537403392.0,29284503552.0,244822016.0,19595328.0,2617032.0
12-04 08:45:21,33.530,17.061,48.142,0.0,0.0,1.267,0.0,2322432.0,0.0,22.0,3554598912.0,537034752.0,29286629376.0,240812032.0,14057237.0,2590407.0
12-04 08:45:22,34.256,16.436,48.270,0.0,0.0,1.038,0.0,2240512.0,0.0,22.0,3549044736.0,536666112.0,29288628224.0,244736000.0,17670035.0,2541427.0
12-04 08:45:23,32.407,16.073,50.304,0.0,0.0,1.216,0.0,2232320.0,0.0,20.0,3550117888.0,536301568.0,29290991616.0,241664000.0,12775208.0,2381462.0
12-04 08:45:24,34.421,15.622,48.498,0.0,0.0,1.459,0.0,2162688.0,0.0,18.0,3553153024.0,535838720.0,29286883328.0,243200000.0,16374220.0,2367404.0
12-04 08:45:25,34.068,16.949,48.305,0.0,0.0,0.678,0.0,593920.0,0.0,27.0,3554058240.0,535478272.0,29286305792.0,243232768.0,18066769.0,2577220.0
12-04 08:45:26,35.013,14.944,49.088,0.174,0.0,0.782,0.0,2244608.0,0.0,25.0,3552247808.0,535126016.0,29289316352.0,242384896.0,17385579.0,2540914.0
12-04 08:45:27,34.592,16.395,47.811,0.0,0.0,1.202,0.0,2285568.0,0.0,21.0,3552329728.0,534745088.0,29291032576.0,240967680.0,17578230.0,2515639.0
12-04 08:45:28,33.592,15.803,49.741,0.0,0.0,0.864,0.0,2232320.0,0.0,23.0,3549224960.0,534376448.0,29292580864.0,242892800.0,13848065.0,2483352.0
12-04 08:45:29,33.103,16.724,48.707,0.172,0.0,1.293,0.0,2158592.0,0.0,21.0,3541807104.0,534401024.0,29315006464.0,227860480.0,17535343.0,2546139.0
12-04 08:45:30,33.504,17.009,48.632,0.0,0.0,0.855,0.0,2281472.0,0.0,23.0,3542097920.0,534028288.0,29316354048.0,226594816.0,14060148.0,2537463.0
12-04 08:45:31,35.696,15.385,47.796,0.0,0.0,1.124,0.0,2236416.0,0.0,22.0,3527901184.0,533655552.0,29318938624.0,238579712.0,19627174.0,2533759.0
12-04 08:45:32,33.104,16.681,49.441,0.086,0.0,0.688,0.0,2293760.0,0.0,23.0,3526250496.0,533237760.0,29318631424.0,240955392.0,11839587.0,2439083.0
12-04 08:45:33,34.103,16.581,48.034,0.085,0.0,1.197,0.0,4571136.0,0.0,32.0,3529572352.0,532893696.0,29318070272.0,238538752.0,19526501.0,2510405.0
12-04 08:45:34,37.696,15.794,44.677,0.698,0.0,1.134,4096.0,60469248.0,1.0,136.0,3522904064.0,531632128.0,29264084992.0,300453888.0,15271424.0,2293155.0
12-04 08:45:35,33.844,16.582,48.299,0.0,0.0,1.276,0.0,2240512.0,0.0,21.0,3521900544.0,531652608.0,29286473728.0,279048192.0,15640499.0,2415779.0
12-04 08:45:36,34.415,15.969,48.420,0.085,0.0,1.110,0.0,2162688.0,0.0,19.0,3522322432.0,531685376.0,29309333504.0,255733760.0,17431808.0,2431894.0
12-04 08:45:37,33.767,15.538,50.0,0.0,0.0,0.694,0.0,2183168.0,0.0,24.0,3522850816.0,531714048.0,29332107264.0,232402944.0,12872417.0,2431571.0
12-04 08:45:38,34.254,15.186,47.368,2.157,0.0,1.035,4096.0,135536640.0,1.0,261.0,3516960768.0,531353600.0,29331116032.0,239644672.0,18540974.0,2563775.0
12-04 08:45:39,29.974,16.365,44.617,7.752,0.0,1.292,8192.0,266641408.0,2.0,492.0,3516157952.0,530980864.0,29331140608.0,240795648.0,13431756.0,2783266.0
12-04 08:45:40,24.334,12.812,53.482,8.083,0.0,1.290,8192.0,258539520.0,2.0,468.0,3517071360.0,530624512.0,29328097280.0,243281920.0,13450285.0,2485065.0
12-04 08:45:41,36.340,14.723,47.745,0.0,0.0,1.191,0.0,2330624.0,0.0,28.0,3510730752.0,530604032.0,29348311040.0,229429248.0,19157561.0,2468278.0
12-04 08:45:42,35.030,15.272,48.749,0.086,0.0,0.863,0.0,2240512.0,0.0,22.0,3509301248.0,530243584.0,29350236160.0,229294080.0,13217777.0,2450389.0
12-04 08:45:43,34.044,15.358,49.659,0.085,0.0,0.853,0.0,2281472.0,0.0,23.0,3509587968.0,529899520.0,29352669184.0,226918400.0,6625190.0,2131954.0
12-04 08:45:44,32.967,16.314,49.704,0.085,0.0,0.930,0.0,2359296.0,0.0,23.0,3510738944.0,529178624.0,29335171072.0,243986432.0,6026702.0,1903119.0
12-04 08:45:45,31.739,16.696,50.696,0.087,0.0,0.783,0.0,2244608.0,0.0,22.0,3510300672.0,528809984.0,29338476544.0,241487872.0,11350888.0,2075186.0
12-04 08:45:46,31.625,16.507,51.173,0.0,0.0,0.695,0.0,2269184.0,0.0,20.0,3509448704.0,528449536.0,29339951104.0,241225728.0,8171471.0,2014496.0
12-04 08:45:47,31.624,17.179,50.171,0.0,0.0,1.026,0.0,2240512.0,0.0,22.0,3511074816.0,528089088.0,29341429760.0,238481408.0,8080117.0,1922097.0
12-04 08:45:48,31.396,16.912,50.824,0.0,0.0,0.867,0.0,2269184.0,0.0,20.0,3510063104.0,527736832.0,29346123776.0,235151360.0,8205900.0,2013411.0
12-04 08:45:49,32.048,15.510,51.243,0.086,0.0,1.114,0.0,2269184.0,0.0,24.0,3509981184.0,527380480.0,29347770368.0,233943040.0,6046432.0,1923600.0
12-04 08:45:50,30.923,15.767,52.265,0.087,0.0,0.958,0.0,2437120.0,0.0,41.0,3510423552.0,527015936.0,29350621184.0,231014400.0,8168878.0,1993644.0
12-04 08:45:51,36.851,14.273,47.664,0.0,0.0,1.211,0.0,2469888.0,0.0,48.0,3515445248.0,526282752.0,29332197376.0,245149696.0,9384061.0,2025965.0
12-04 08:45:52,37.258,14.499,47.364,0.0,0.0,0.879,0.0,2310144.0,0.0,23.0,3517235200.0,525926400.0,29332246528.0,243666944.0,10675224.0,2861877.0
12-04 08:45:53,36.980,15.691,46.395,0.0,0.0,0.933,0.0,2273280.0,0.0,20.0,3518529536.0,525561856.0,29334114304.0,240869376.0,8231912.0,2895967.0
12-04 08:45:54,36.278,15.609,47.170,0.0,0.0,0.943,0.0,2244608.0,0.0,22.0,3519635456.0,525205504.0,29333692416.0,240541696.0,7972350.0,2709658.0
12-04 08:45:55,34.626,15.859,48.194,0.088,0.0,1.233,0.0,2191360.0,0.0,18.0,3519291392.0,524840960.0,29335379968.0,239562752.0,7903250.0,2665189.0
12-04 08:45:56,36.496,14.359,48.034,0.085,0.0,1.026,0.0,2211840.0,0.0,22.0,3518447616.0,524464128.0,29337067520.0,239095808.0,8041437.0,2804688.0
12-04 08:45:57,37.082,15.021,46.953,0.0,0.0,0.944,0.0,278528.0,0.0,8.0,3520286720.0,524087296.0,29334630400.0,240070656.0,8242129.0,2837667.0
12-04 08:45:58,36.488,15.516,46.888,0.0,0.0,1.108,0.0,2203648.0,0.0,22.0,3516317696.0,523730944.0,29336748032.0,242278400.0,8324480.0,2935501.0
12-04 08:45:59,34.929,14.805,49.379,0.0,0.0,0.887,0.0,2310144.0,0.0,21.0,3517251584.0,523374592.0,29337939968.0,240508928.0,9609869.0,2380858.0
12-04 08:46:00,36.806,11.187,51.665,0.171,0.0,0.171,0.0,6512640.0,0.0,60.0,3517083648.0,523075584.0,29342658560.0,236257280.0,3105084.0,1067140.0
12-04 08:46:01,36.024,11.979,51.649,0.260,0.0,0.087,0.0,10153984.0,0.0,72.0,3519938560.0,522776576.0,29347610624.0,228749312.0,2653054.0,1066891.0
12-04 08:46:02,41.908,13.032,43.952,1.022,0.0,0.085,8192.0,82796544.0,2.0,204.0,3520598016.0,521060352.0,29340229632.0,237187072.0,3679340.0,998299.0
12-04 08:46:03,38.535,11.072,49.433,0.697,0.0,0.262,0.0,49942528.0,0.0,168.0,3520057344.0,520425472.0,29240160256.0,338432000.0,2420779.0,1070489.0
12-04 08:46:04,37.185,11.295,51.347,0.087,0.0,0.087,0.0,6479872.0,0.0,57.0,3521298432.0,520466432.0,29265027072.0,312283136.0,2406783.0,1066799.0
12-04 08:46:05,37.177,10.757,51.893,0.086,0.0,0.086,0.0,6492160.0,0.0,59.0,3520954368.0,520527872.0,29291180032.0,286412800.0,2517441.0,1066369.0
12-04 08:46:06,36.635,12.383,50.726,0.171,0.0,0.085,0.0,6508544.0,0.0,62.0,3520446464.0,520581120.0,29316128768.0,261918720.0,2410206.0,1068513.0
12-04 08:46:07,36.085,12.255,51.489,0.170,0.0,0.0,0.0,6483968.0,0.0,59.0,3521044480.0,520663040.0,29342367744.0,234999808.0,2400390.0,1066014.0
12-04 08:46:08,36.190,11.429,52.121,0.087,0.0,0.173,0.0,6578176.0,0.0,61.0,3523743744.0,520364032.0,29346770944.0,228196352.0,2400681.0,1088293.0
12-04 08:46:09,36.568,11.179,52.166,0.087,0.0,0.0,0.0,6557696.0,0.0,59.0,3521417216.0,520065024.0,29351149568.0,226443264.0,2497101.0,1069745.0
12-04 08:46:10,25.755,8.221,60.319,5.537,0.0,0.168,8192.0,97488896.0,2.0,209.0,3522465792.0,519766016.0,29347766272.0,229076992.0,2107036.0,912400.0
12-04 08:46:11,5.740,0.832,77.870,15.474,0.0,0.083,8192.0,264241152.0,2.0,489.0,3523313664.0,519774208.0,29348433920.0,227553280.0,1976184.0,847075.0
12-04 08:46:12,7.835,1.264,79.275,11.626,0.0,0.0,4096.0,246992896.0,1.0,416.0,3523956736.0,519782400.0,29348450304.0,226885632.0,2180517.0,919200.0
12-04 08:46:13,34.585,11.703,53.362,0.175,0.0,0.175,0.0,6688768.0,0.0,65.0,3526287360.0,519028736.0,29328093184.0,245665792.0,2475986.0,1155717.0
12-04 08:46:14,37.831,11.870,50.043,0.085,0.0,0.171,0.0,5353472.0,0.0,58.0,3525672960.0,518668288.0,29330575360.0,244158464.0,2312349.0,1022187.0
12-04 08:46:15,36.185,12.404,51.155,0.171,0.0,0.086,0.0,6631424.0,0.0,62.0,3525902336.0,518348800.0,29335302144.0,239521792.0,2556827.0,1067616.0
12-04 08:46:16,36.232,11.935,51.492,0.085,0.0,0.256,0.0,6516736.0,0.0,59.0,3527884800.0,518062080.0,29338218496.0,234909696.0,2399233.0,1063565.0
12-04 08:46:17,35.763,11.525,52.288,0.169,0.0,0.254,0.0,6627328.0,0.0,67.0,3528515584.0,517746688.0,29342294016.0,230518784.0,2404392.0,1066336.0
12-04 08:46:18,37.447,11.496,50.634,0.085,0.0,0.338,0.0,6672384.0,0.0,64.0,3527827456.0,517074944.0,29327683584.0,246489088.0,2487575.0,1074543.0
12-04 08:46:19,36.316,11.208,52.042,0.174,0.0,0.261,0.0,6610944.0,0.0,60.0,3527331840.0,516734976.0,29329813504.0,245194752.0,2406098.0,1065034.0
12-04 08:46:20,35.909,11.414,52.327,0.088,0.0,0.263,0.0,6606848.0,0.0,64.0,3530166272.0,516435968.0,29332611072.0,239861760.0,2409769.0,1063534.0
12-04 08:46:21,36.568,11.525,51.560,0.173,0.0,0.173,0.0,6328320.0,0.0,48.0,3529949184.0,516071424.0,29334716416.0,238338048.0,2439975.0,1013290.0
12-04 08:46:22,36.118,11.662,52.045,0.087,0.0,0.087,0.0,4927488.0,0.0,89.0,3529965568.0,515751936.0,29337239552.0,236118016.0,2389346.0,1064374.0
12-04 08:46:23,36.333,11.545,51.952,0.085,0.0,0.085,4096.0,6533120.0,1.0,59.0,3529596928.0,515444736.0,29342261248.0,231772160.0,2489510.0,1083564.0
12-04 08:46:24,35.340,11.693,52.705,0.175,0.0,0.087,0.0,6651904.0,0.0,62.0,3534237696.0,514768896.0,29324845056.0,245223424.0,2394998.0,1071200.0
12-04 08:46:25,35.208,11.332,53.287,0.087,0.0,0.087,0.0,6602752.0,0.0,63.0,3532754944.0,514453504.0,29328879616.0,242987008.0,2428505.0,1066890.0
12-04 08:46:26,36.269,10.794,52.591,0.173,0.0,0.173,0.0,9793536.0,0.0,71.0,3533250560.0,514134016.0,29332918272.0,238772224.0,2402522.0,1083851.0
12-04 08:46:27,36.587,12.394,50.764,0.170,0.0,0.085,0.0,6586368.0,0.0,63.0,3534139392.0,513777664.0,29333573632.0,237584384.0,2379862.0,1070169.0
12-04 08:46:28,38.180,12.330,48.810,0.595,0.0,0.085,0.0,36212736.0,0.0,124.0,3533746176.0,513060864.0,29338935296.0,233332736.0,2659133.0,1069293.0
12-04 08:46:29,44.332,12.944,40.186,2.369,0.0,0.169,8192.0,122155008.0,2.0,275.0,3534802944.0,510767104.0,29329473536.0,244031488.0,2028883.0,912743.0
12-04 08:46:30,36.833,11.286,51.094,0.787,0.0,0.0,4096.0,50651136.0,1.0,172.0,3532824576.0,510693376.0,29204856832.0,370700288.0,2207702.0,836464.0
12-04 08:46:31,34.906,11.921,52.744,0.257,0.0,0.172,0.0,6496256.0,0.0,60.0,3532566528.0,510742528.0,29230964736.0,344801280.0,1963395.0,833231.0
12-04 08:46:32,35.420,11.492,52.916,0.086,0.0,0.086,0.0,6541312.0,0.0,61.0,3533680640.0,510767104.0,29256232960.0,318394368.0,2091937.0,841545.0
12-04 08:46:33,36.224,10.459,53.061,0.170,0.0,0.085,0.0,6467584.0,0.0,59.0,3533766656.0,510799872.0,29282205696.0,292302848.0,1960086.0,832484.0
12-04 08:46:34,36.034,11.207,52.500,0.086,0.0,0.172,0.0,6451200.0,0.0,57.0,3531886592.0,510828544.0,29308248064.0,268111872.0,2082521.0,838869.0
12-04 08:46:35,36.010,11.399,52.418,0.086,0.0,0.086,36864.0,6471680.0,5.0,57.0,3535167488.0,510857216.0,29333794816.0,239255552.0,2181986.0,957508.0
12-04 08:46:36,34.757,11.956,52.946,0.171,0.0,0.171,0.0,6615040.0,0.0,63.0,3536494592.0,510439424.0,29332037632.0,240103424.0,1966080.0,839508.0
12-04 08:46:37,35.035,10.727,53.806,0.173,0.0,0.260,0.0,6541312.0,0.0,61.0,3535810560.0,510107648.0,29335642112.0,237514752.0,2046420.0,832619.0
12-04 08:46:38,34.632,11.342,53.853,0.087,0.0,0.087,0.0,6569984.0,0.0,60.0,3536404480.0,509788160.0,29342044160.0,230838272.0,1963840.0,832312.0
12-04 08:46:39,35.401,12.059,52.283,0.086,0.0,0.172,0.0,6647808.0,0.0,62.0,3537956864.0,509091840.0,29325443072.0,246583296.0,1967038.0,832690.0
12-04 08:46:40,34.516,12.284,52.855,0.173,0.0,0.173,0.0,6529024.0,0.0,58.0,3538247680.0,508768256.0,29330608128.0,241451008.0,2078847.0,836862.0
12-04 08:46:41,35.304,12.339,52.185,0.086,0.0,0.086,0.0,5332992.0,0.0,60.0,3538817024.0,508469248.0,29333569536.0,238219264.0,1965959.0,840206.0
12-04 08:46:42,34.215,11.604,54.010,0.085,0.0,0.085,0.0,6529024.0,0.0,58.0,3535683584.0,508153856.0,29339783168.0,235454464.0,1966332.0,830791.0
12-04 08:46:43,35.720,10.401,53.538,0.171,0.0,0.171,0.0,6590464.0,0.0,62.0,3538870272.0,507834368.0,29341569024.0,230801408.0,2078655.0,837321.0
12-04 08:46:44,35.030,11.562,53.236,0.086,0.0,0.086,0.0,6680576.0,0.0,64.0,3539202048.0,507166720.0,29326020608.0,246685696.0,1985302.0,856510.0
12-04 08:46:45,35.149,12.085,52.511,0.170,0.0,0.085,0.0,6520832.0,0.0,59.0,3539910656.0,506798080.0,29328203776.0,244162560.0,2079214.0,832748.0
12-04 08:46:46,35.223,11.856,52.663,0.086,0.0,0.172,0.0,6471680.0,0.0,59.0,3537326080.0,506716160.0,29345054720.0,229978112.0,1951326.0,850858.0
12-04 08:46:47,30.513,10.855,55.385,3.162,0.0,0.085,4096.0,105684992.0,1.0,209.0,3538354176.0,506396672.0,29345402880.0,228921344.0,2264883.0,837592.0
12-04 08:46:48,5.162,0.583,78.684,15.404,0.0,0.167,12288.0,265293824.0,3.0,449.0,3539312640.0,506404864.0,29346152448.0,227205120.0,1972407.0,846626.0
12-04 08:46:49,4.307,0.676,80.659,14.358,0.0,0.0,12288.0,264253440.0,3.0,392.0,3538755584.0,506429440.0,29346168832.0,227721216.0,1960580.0,840565.0
12-04 08:46:50,28.805,9.200,60.189,1.548,0.0,0.258,0.0,57417728.0,0.0,138.0,3537547264.0,506114048.0,29346050048.0,229363712.0,2007131.0,839487.0
12-04 08:46:51,35.459,11.179,53.100,0.175,0.0,0.087,0.0,6668288.0,0.0,63.0,3540467712.0,505401344.0,29326753792.0,246452224.0,1987434.0,849675.0
12-04 08:46:52,31.884,12.020,55.840,0.171,0.0,0.085,0.0,6529024.0,0.0,66.0,3538493440.0,505065472.0,29332938752.0,242577408.0,111851.0,52550.0
12-04 08:46:53,32.931,11.379,55.690,0.0,0.0,0.0,0.0,6590464.0,0.0,59.0,3539263488.0,504750080.0,29338542080.0,236519424.0,4734.0,143000.0
12-04 08:46:54,32.275,12.618,54.678,0.429,0.0,0.0,4096.0,28823552.0,1.0,144.0,3539558400.0,503939072.0,29332267008.0,243310592.0,1825.0,2042.0
12-04 08:46:55,34.809,13.281,50.434,1.389,0.0,0.087,4096.0,82722816.0,1.0,213.0,3539578880.0,502493184.0,29335584768.0,241418240.0,4118.0,6345.0
12-04 08:46:56,31.624,12.735,54.786,0.855,0.0,0.0,0.0,40587264.0,0.0,147.0,3537547264.0,502329344.0,29249794048.0,329404416.0,3598.0,5362.0
12-04 08:46:57,7.866,2.929,89.121,0.084,0.0,0.0,0.0,3833856.0,0.0,38.0,3536674816.0,502358016.0,29258964992.0,321077248.0,5588.0,7246.0
12-04 08:46:58,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3537469440.0,502358016.0,29260201984.0,319045632.0,3096.0,4250.0
12-04 08:46:59,0.167,0.084,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3537723392.0,502358016.0,29260201984.0,318791680.0,2693.0,3538.0
12-04 08:47:00,2.333,0.583,97.083,0.0,0.0,0.0,0.0,73728.0,0.0,18.0,3537723392.0,502358016.0,29260201984.0,318791680.0,313398.0,19870.0
12-04 08:47:01,6.109,0.502,93.138,0.084,0.0,0.167,0.0,40960.0,0.0,8.0,3538915328.0,502366208.0,29260210176.0,317583360.0,2304246.0,855338.0
12-04 08:47:02,4.348,0.669,94.816,0.0,0.0,0.167,0.0,98304.0,0.0,3.0,3539484672.0,502370304.0,29260206080.0,317014016.0,2013856.0,856665.0
12-04 08:47:03,4.849,0.251,94.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3539857408.0,502370304.0,29260214272.0,316633088.0,2003109.0,856594.0
12-04 08:47:04,4.762,0.585,94.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3540234240.0,502370304.0,29260218368.0,316252160.0,1998598.0,854530.0
12-04 08:47:05,4.758,0.334,94.658,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3540738048.0,502370304.0,29260222464.0,315744256.0,1993638.0,858082.0
12-04 08:47:06,4.500,0.583,94.417,0.250,0.0,0.250,0.0,32768.0,0.0,3.0,3540865024.0,502374400.0,29260218368.0,315617280.0,2002053.0,852822.0
12-04 08:47:07,4.837,0.417,94.412,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3541114880.0,502374400.0,29260222464.0,315363328.0,1992450.0,853931.0
12-04 08:47:08,4.603,0.502,94.812,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3541368832.0,502374400.0,29260222464.0,315109376.0,2044131.0,854544.0
12-04 08:47:09,4.366,0.504,95.046,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3540602880.0,502374400.0,29260226560.0,315871232.0,1994539.0,858437.0
12-04 08:47:10,4.583,0.750,94.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3540852736.0,502374400.0,29260230656.0,315617280.0,1994224.0,859092.0
12-04 08:47:11,4.858,0.419,94.640,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3540979712.0,502374400.0,29260230656.0,315490304.0,2013706.0,857290.0
12-04 08:47:12,5.268,0.585,93.896,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3541229568.0,502378496.0,29260230656.0,315236352.0,2091901.0,873567.0
12-04 08:47:13,4.443,0.419,95.138,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3541422080.0,502382592.0,29260226560.0,315043840.0,1998043.0,875329.0
12-04 08:47:14,4.603,0.502,94.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3541348352.0,502382592.0,29260234752.0,315109376.0,2263044.0,861865.0
12-04 08:47:15,5.075,0.666,94.176,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3541569536.0,502382592.0,29260234752.0,314888192.0,2002592.0,852437.0
12-04 08:47:16,4.428,0.668,94.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3540971520.0,502382592.0,29260234752.0,315486208.0,2040939.0,869300.0
12-04 08:47:17,4.698,0.419,94.799,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3540758528.0,502382592.0,29260238848.0,315695104.0,2043188.0,852231.0
12-04 08:47:18,4.837,0.250,94.662,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,3540959232.0,502386688.0,29260238848.0,315490304.0,1992359.0,853532.0
12-04 08:47:19,4.523,0.419,95.059,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3541209088.0,502386688.0,29260242944.0,315236352.0,1995930.0,883724.0
12-04 08:47:20,4.362,0.419,94.966,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3541336064.0,502386688.0,29260242944.0,315109376.0,2122463.0,853628.0
12-04 08:47:21,4.837,0.500,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3542630400.0,502386688.0,29260242944.0,313815040.0,2033014.0,872976.0
12-04 08:47:22,5.167,0.500,94.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3542638592.0,502386688.0,29260242944.0,313806848.0,2040030.0,853495.0
12-04 08:47:23,4.614,0.252,94.966,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3542634496.0,502390784.0,29260242944.0,313806848.0,1995363.0,858202.0
12-04 08:47:24,4.431,0.502,94.314,0.585,0.0,0.167,4096.0,22626304.0,1.0,37.0,3542745088.0,502403072.0,29260247040.0,313679872.0,1996232.0,852260.0
12-04 08:47:25,5.100,0.502,90.552,3.763,0.0,0.084,0.0,123703296.0,0.0,246.0,3542695936.0,502403072.0,29260263424.0,313712640.0,2157687.0,855063.0
12-04 08:47:26,4.917,0.583,94.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3542855680.0,502403072.0,29260263424.0,313552896.0,1992866.0,851491.0
12-04 08:47:27,4.198,0.672,95.046,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3542949888.0,502403072.0,29260263424.0,313458688.0,1997478.0,858130.0
12-04 08:47:28,4.508,0.501,94.908,0.0,0.0,0.083,0.0,69632.0,0.0,4.0,3543076864.0,502403072.0,29260263424.0,313331712.0,2030378.0,859929.0
12-04 08:47:29,4.837,0.417,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3543171072.0,502403072.0,29260263424.0,313237504.0,2093026.0,857640.0
12-04 08:47:30,4.833,0.500,94.333,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,3543318528.0,502407168.0,29260271616.0,313077760.0,2029600.0,854724.0
12-04 08:47:31,4.526,0.335,95.138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3543318528.0,502407168.0,29260271616.0,313077760.0,2037755.0,854101.0
12-04 08:47:32,5.175,0.417,94.324,0.0,0.0,0.083,937984.0,0.0,14.0,0.0,3543965696.0,502407168.0,29261164544.0,311537664.0,2012756.0,851729.0
12-04 08:47:33,5.083,0.417,94.500,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3544424448.0,502415360.0,29261205504.0,311029760.0,1978742.0,856691.0
12-04 08:47:34,4.908,0.582,94.426,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3544539136.0,502415360.0,29261217792.0,310902784.0,1900602.0,848086.0
12-04 08:47:35,4.829,0.416,94.588,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3544760320.0,502415360.0,29261217792.0,310681600.0,2159674.0,854491.0
12-04 08:47:36,4.111,0.419,95.134,0.252,0.0,0.084,0.0,28672.0,0.0,3.0,3545022464.0,502423552.0,29261217792.0,310411264.0,1993923.0,854253.0
12-04 08:47:37,4.996,0.333,94.588,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3545018368.0,502423552.0,29261221888.0,310411264.0,2039986.0,858339.0
12-04 08:47:38,4.523,0.335,95.059,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3545337856.0,502423552.0,29261221888.0,310091776.0,2016067.0,866654.0
12-04 08:47:39,4.443,0.419,95.138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3544932352.0,502423552.0,29261225984.0,310493184.0,2000446.0,854047.0
12-04 08:47:40,4.359,0.419,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3544379392.0,502423552.0,29261225984.0,311046144.0,2022340.0,891865.0
12-04 08:47:41,5.254,0.500,94.078,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3544911872.0,502423552.0,29261225984.0,310513664.0,2167229.0,859723.0
12-04 08:47:42,4.446,0.168,95.134,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3544592384.0,502427648.0,29261225984.0,310829056.0,1988208.0,854255.0
12-04 08:47:43,4.825,0.499,94.509,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3544506368.0,502435840.0,29261221888.0,310910976.0,2011110.0,855014.0
12-04 08:47:44,4.359,0.335,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3544313856.0,502435840.0,29261234176.0,311091200.0,1991934.0,850438.0
12-04 08:47:45,4.758,0.334,94.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3542589440.0,502435840.0,29261234176.0,312815616.0,1991618.0,851050.0
12-04 08:47:46,4.591,0.668,94.491,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3543097344.0,502435840.0,29261234176.0,312307712.0,2104232.0,862134.0
12-04 08:47:47,4.198,0.336,95.382,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3544748032.0,502435840.0,29261234176.0,310657024.0,2013101.0,860245.0
12-04 08:47:48,4.508,0.417,94.825,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,3544997888.0,502448128.0,29261225984.0,310403072.0,2011422.0,855619.0
12-04 08:47:49,4.264,0.334,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3545366528.0,502448128.0,29261238272.0,310022144.0,1995070.0,850216.0
12-04 08:47:50,4.439,0.419,95.142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3545743360.0,502448128.0,29261242368.0,309641216.0,2075383.0,853181.0
12-04 08:47:51,4.271,0.335,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3545993216.0,502448128.0,29261246464.0,309387264.0,2014162.0,874560.0
12-04 08:47:52,4.268,0.586,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3545993216.0,502448128.0,29261246464.0,309387264.0,2000940.0,855880.0
12-04 08:47:53,4.107,0.419,95.390,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3546247168.0,502452224.0,29261242368.0,309133312.0,2074191.0,852931.0
12-04 08:47:54,4.694,0.251,94.971,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,3546492928.0,502456320.0,29261246464.0,308879360.0,1992869.0,853114.0
12-04 08:47:55,5.0,0.417,94.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3546836992.0,502456320.0,29261250560.0,308531200.0,1997560.0,862487.0
12-04 08:47:56,4.205,0.421,95.290,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3546963968.0,502456320.0,29261250560.0,308404224.0,2043653.0,861608.0
12-04 08:47:57,5.008,0.334,94.574,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3547250688.0,502456320.0,29261250560.0,308117504.0,2001668.0,853709.0
12-04 08:47:58,4.104,0.503,95.310,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3547885568.0,502456320.0,29261250560.0,307482624.0,2018087.0,853103.0
12-04 08:47:59,4.428,0.501,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3548766208.0,502456320.0,29261258752.0,306593792.0,2044532.0,853363.0
12-04 08:48:00,4.610,0.251,94.971,0.168,0.0,0.0,0.0,98304.0,0.0,10.0,3549528064.0,502456320.0,29261258752.0,305831936.0,2010352.0,856605.0
12-04 08:48:01,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3550842880.0,502456320.0,29261258752.0,304517120.0,270443.0,57292.0
12-04 08:48:02,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552108544.0,502456320.0,29261258752.0,303251456.0,5431.0,146293.0
12-04 08:48:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,9.0,3552579584.0,502456320.0,29261262848.0,302776320.0,1693.0,2050.0
12-04 08:48:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552575488.0,502456320.0,29261266944.0,302776320.0,4354.0,5611.0
12-04 08:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552575488.0,502456320.0,29261266944.0,302776320.0,3847.0,5236.0
12-04 08:48:06,0.0,0.167,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3552571392.0,502456320.0,29261271040.0,302776320.0,4045.0,4920.0
12-04 08:48:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552571392.0,502456320.0,29261271040.0,302776320.0,2100.0,2005.0
12-04 08:48:08,6.172,0.417,93.411,0.0,0.0,0.0,0.0,122880.0,0.0,27.0,3552489472.0,502464512.0,29261262848.0,302858240.0,1694777.0,413168.0
12-04 08:48:09,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3552993280.0,502464512.0,29261279232.0,302338048.0,2036898.0,874531.0
12-04 08:48:10,4.424,0.417,94.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3553951744.0,502464512.0,29261279232.0,301379584.0,2027596.0,869730.0
12-04 08:48:11,4.519,0.502,94.812,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554455552.0,502464512.0,29261283328.0,300871680.0,2118275.0,867067.0
12-04 08:48:12,4.754,0.334,94.579,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,3555471360.0,502464512.0,29261283328.0,299855872.0,2037638.0,873277.0
12-04 08:48:13,5.250,0.333,94.333,0.0,0.0,0.083,0.0,73728.0,0.0,2.0,3556405248.0,502468608.0,29261283328.0,298917888.0,2117374.0,877140.0
12-04 08:48:14,4.508,0.584,94.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557179392.0,502468608.0,29261287424.0,298139648.0,2028777.0,871732.0
12-04 08:48:15,4.279,0.336,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3558260736.0,502468608.0,29261287424.0,297058304.0,2031095.0,864771.0
12-04 08:48:16,4.925,0.501,94.491,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3551891456.0,502468608.0,29261287424.0,303427584.0,2153437.0,874468.0
12-04 08:48:17,5.004,0.417,94.412,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3551617024.0,502468608.0,29261291520.0,303697920.0,2029937.0,873110.0
12-04 08:48:18,4.216,0.169,95.363,0.169,0.0,0.084,0.0,28672.0,0.0,4.0,3552022528.0,502472704.0,29261295616.0,303284224.0,2135490.0,869106.0
12-04 08:48:19,4.100,0.502,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3552530432.0,502472704.0,29261295616.0,302776320.0,2037816.0,863255.0
12-04 08:48:20,4.829,0.416,94.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3553034240.0,502472704.0,29261299712.0,302268416.0,2034751.0,869777.0
12-04 08:48:21,4.663,0.833,94.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554177024.0,502472704.0,29261299712.0,301125632.0,2129629.0,892536.0
12-04 08:48:22,4.742,0.832,94.260,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3554590720.0,502472704.0,29261299712.0,300711936.0,2040875.0,871459.0
12-04 08:48:23,4.758,0.584,94.574,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554590720.0,502472704.0,29261299712.0,300711936.0,2039373.0,873698.0
12-04 08:48:24,4.348,0.502,94.732,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,3554938880.0,502472704.0,29261299712.0,300363776.0,2227322.0,868911.0
12-04 08:48:25,4.583,0.417,94.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3555553280.0,502472704.0,29261307904.0,299741184.0,2029354.0,875837.0
12-04 08:48:26,3.953,0.421,95.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3555471360.0,502472704.0,29261307904.0,299823104.0,2258417.0,875392.0
12-04 08:48:27,4.439,0.335,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3555565568.0,502472704.0,29261307904.0,299728896.0,2031180.0,869541.0
12-04 08:48:28,4.454,0.084,95.462,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3556167680.0,502472704.0,29261307904.0,299126784.0,2031974.0,867824.0
12-04 08:48:29,4.762,0.418,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3556450304.0,502472704.0,29261312000.0,298840064.0,2036819.0,868274.0
12-04 08:48:30,4.667,0.417,94.417,0.167,0.0,0.333,0.0,32768.0,0.0,3.0,3556954112.0,502476800.0,29261312000.0,298332160.0,2099682.0,875088.0
12-04 08:48:31,4.854,0.418,94.728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555098624.0,502476800.0,29261316096.0,300183552.0,2044092.0,864051.0
12-04 08:48:32,4.746,0.500,94.505,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3554537472.0,502476800.0,29261316096.0,300744704.0,2037838.0,879059.0
12-04 08:48:33,4.837,0.417,94.662,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,3554500608.0,502476800.0,29261320192.0,300777472.0,2035964.0,866701.0
12-04 08:48:34,4.271,0.419,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554402304.0,502476800.0,29261324288.0,300871680.0,1983395.0,869335.0
12-04 08:48:35,4.682,0.502,94.732,0.0,0.0,0.084,0.0,102400.0,0.0,12.0,3554529280.0,502476800.0,29261324288.0,300744704.0,2124019.0,871218.0
12-04 08:48:36,4.900,0.581,94.269,0.083,0.0,0.166,0.0,24576.0,0.0,2.0,3554525184.0,502480896.0,29261324288.0,300744704.0,2020760.0,865782.0
12-04 08:48:37,4.762,0.585,94.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3553579008.0,502480896.0,29261328384.0,301686784.0,2038006.0,866939.0
12-04 08:48:38,4.111,0.336,95.470,0.0,0.0,0.084,0.0,57344.0,0.0,9.0,3553247232.0,502484992.0,29261328384.0,302014464.0,2081740.0,870765.0
12-04 08:48:39,4.114,0.504,95.382,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554004992.0,502484992.0,29261332480.0,301252608.0,2035742.0,870601.0
12-04 08:48:40,4.428,0.585,94.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554258944.0,502484992.0,29261332480.0,300998656.0,2113503.0,875727.0
12-04 08:48:41,5.066,0.498,94.269,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3555405824.0,502484992.0,29261336576.0,299847680.0,2034734.0,872372.0
12-04 08:48:42,4.195,0.336,95.218,0.252,0.0,0.0,0.0,12288.0,0.0,2.0,3555360768.0,502489088.0,29261336576.0,299888640.0,2035976.0,866548.0
12-04 08:48:43,4.599,0.334,94.983,0.0,0.0,0.084,0.0,24576.0,0.0,3.0,3555356672.0,502493184.0,29261336576.0,299888640.0,2033185.0,870012.0
12-04 08:48:44,4.519,0.251,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555352576.0,502493184.0,29261340672.0,299888640.0,2027962.0,871444.0
12-04 08:48:45,4.678,0.418,94.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555475456.0,502493184.0,29261344768.0,299761664.0,2108811.0,869090.0
12-04 08:48:46,4.778,0.251,94.887,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555475456.0,502493184.0,29261344768.0,299761664.0,2024471.0,868220.0
12-04 08:48:47,4.286,0.168,95.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555602432.0,502493184.0,29261344768.0,299634688.0,2070449.0,861998.0
12-04 08:48:48,4.359,0.419,95.054,0.168,0.0,0.0,0.0,45056.0,0.0,5.0,3555160064.0,502497280.0,29261344768.0,300072960.0,2046479.0,879270.0
12-04 08:48:49,4.678,0.251,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3555086336.0,502497280.0,29261348864.0,300142592.0,2023234.0,873241.0
12-04 08:48:50,4.587,0.500,94.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3555086336.0,502497280.0,29261348864.0,300142592.0,2129222.0,871876.0
12-04 08:48:51,4.599,0.334,95.067,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555049472.0,502497280.0,29261352960.0,300175360.0,2044922.0,884736.0
12-04 08:48:52,4.446,0.336,95.050,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3555590144.0,502497280.0,29261352960.0,299634688.0,2032384.0,865869.0
12-04 08:48:53,4.618,0.336,94.962,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3555971072.0,502497280.0,29261352960.0,299253760.0,2029784.0,872143.0
12-04 08:48:54,4.188,0.335,95.226,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3556470784.0,502501376.0,29261357056.0,298745856.0,2090810.0,867359.0
12-04 08:48:55,4.667,0.417,94.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3556851712.0,502501376.0,29261357056.0,298364928.0,2045058.0,867273.0
12-04 08:48:56,5.175,0.334,94.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557232640.0,502501376.0,29261357056.0,297984000.0,2032805.0,868914.0
12-04 08:48:57,4.758,0.250,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3557482496.0,502501376.0,29261361152.0,297730048.0,2085465.0,876758.0
12-04 08:48:58,4.282,0.420,95.298,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3557478400.0,502501376.0,29261365248.0,297730048.0,2034546.0,869836.0
12-04 08:48:59,4.686,0.251,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3557605376.0,502501376.0,29261365248.0,297603072.0,2031948.0,871504.0
12-04 08:49:00,4.845,0.334,94.570,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3557859328.0,502501376.0,29261365248.0,297349120.0,2028264.0,872617.0
12-04 08:49:01,4.833,0.500,94.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3558330368.0,502501376.0,29261369344.0,296873984.0,2018810.0,865137.0
12-04 08:49:02,4.439,0.335,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3558363136.0,502501376.0,29261369344.0,296841216.0,2118095.0,871741.0
12-04 08:49:03,4.275,0.335,95.222,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,3558363136.0,502505472.0,29261365248.0,296841216.0,2090317.0,872172.0
12-04 08:49:04,4.667,0.500,94.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3558608896.0,502505472.0,29261373440.0,296587264.0,2019156.0,866445.0
12-04 08:49:05,4.913,0.250,94.671,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3558731776.0,502505472.0,29261377536.0,296460288.0,2116497.0,869506.0
12-04 08:49:06,4.446,0.503,94.799,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3558723584.0,502509568.0,29261381632.0,296460288.0,2035504.0,869311.0
12-04 08:49:07,4.097,0.669,94.983,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3558850560.0,502509568.0,29261381632.0,296333312.0,2216646.0,873217.0
12-04 08:49:08,3.010,0.251,96.656,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3559485440.0,502513664.0,29261377536.0,295698432.0,1250946.0,532627.0
12-04 08:49:09,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3559718912.0,502513664.0,29261385728.0,295456768.0,6601.0,9163.0
12-04 08:49:10,0.0,0.250,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3560873984.0,502513664.0,29261385728.0,294301696.0,3801.0,144303.0
12-04 08:49:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3560873984.0,502513664.0,29261385728.0,294301696.0,24238.0,26176.0
12-04 08:49:12,0.250,0.083,99.583,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3560869888.0,502517760.0,29261385728.0,294301696.0,4987.0,6827.0
12-04 08:49:13,0.167,0.250,99.583,0.0,0.0,0.0,0.0,49152.0,0.0,7.0,3560865792.0,502517760.0,29261389824.0,294301696.0,7368.0,10163.0
12-04 08:49:14,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3560861696.0,502517760.0,29261393920.0,294301696.0,2568.0,3424.0
12-04 08:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3560861696.0,502517760.0,29261393920.0,294301696.0,1976.0,2583.0
12-04 08:49:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3560861696.0,502517760.0,29261393920.0,294301696.0,19456.0,20196.0
12-04 08:49:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3560988672.0,502517760.0,29261393920.0,294174720.0,2230.0,2979.0
12-04 08:49:18,5.500,0.333,93.917,0.167,0.0,0.083,0.0,135168.0,0.0,29.0,3561746432.0,502525952.0,29261389824.0,293412864.0,1297917.0,287972.0
12-04 08:49:19,4.511,0.501,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3561738240.0,502525952.0,29261398016.0,293412864.0,2079492.0,892866.0
12-04 08:49:20,4.519,0.418,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3561988096.0,502525952.0,29261402112.0,293158912.0,2063616.0,887281.0
12-04 08:49:21,4.519,0.335,94.895,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3562758144.0,502525952.0,29261402112.0,292388864.0,2075536.0,893111.0
12-04 08:49:22,4.435,0.418,94.979,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3563130880.0,502525952.0,29261402112.0,292016128.0,2161921.0,890530.0
12-04 08:49:23,4.202,0.252,95.462,0.0,0.0,0.084,0.0,65536.0,0.0,2.0,3563225088.0,502530048.0,29261398016.0,291921920.0,2055054.0,883856.0
12-04 08:49:24,5.096,0.167,94.236,0.334,0.0,0.167,0.0,32768.0,0.0,3.0,3561877504.0,502534144.0,29261406208.0,293257216.0,2064288.0,874936.0
12-04 08:49:25,4.849,0.251,94.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3561844736.0,502534144.0,29261410304.0,293285888.0,2162959.0,891263.0
12-04 08:49:26,4.854,0.418,94.728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3561844736.0,502534144.0,29261410304.0,293285888.0,2070296.0,886600.0
12-04 08:49:27,4.355,0.419,95.142,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3561775104.0,502534144.0,29261414400.0,293351424.0,2050562.0,878558.0
12-04 08:49:28,4.754,0.334,94.495,0.0,0.0,0.417,0.0,16384.0,0.0,2.0,3561902080.0,502534144.0,29261414400.0,293224448.0,2202060.0,893287.0
12-04 08:49:29,4.359,0.419,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3561902080.0,502534144.0,29261414400.0,293224448.0,2054285.0,891608.0
12-04 08:49:30,4.913,0.250,94.505,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3562016768.0,502542336.0,29261418496.0,293097472.0,2155913.0,889387.0
12-04 08:49:31,5.017,0.251,94.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3562016768.0,502542336.0,29261418496.0,293097472.0,2109759.0,890179.0
12-04 08:49:32,4.762,0.334,94.737,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3562012672.0,502542336.0,29261422592.0,293097472.0,2064467.0,882496.0
12-04 08:49:33,4.114,0.252,95.466,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3562520576.0,502546432.0,29261418496.0,292589568.0,2194779.0,877181.0
12-04 08:49:34,4.778,0.251,94.971,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3562639360.0,502546432.0,29261426688.0,292462592.0,2090569.0,888741.0
12-04 08:49:35,4.279,0.336,95.302,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3562762240.0,502546432.0,29261430784.0,292335616.0,2065535.0,907143.0
12-04 08:49:36,4.351,0.335,94.895,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,3563139072.0,502550528.0,29261430784.0,291954688.0,2076673.0,907192.0
12-04 08:49:37,4.443,0.419,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3563347968.0,502550528.0,29261430784.0,291745792.0,2201200.0,893055.0
12-04 08:49:38,4.599,0.167,95.067,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,3563483136.0,502550528.0,29261434880.0,291606528.0,1951437.0,882383.0
12-04 08:49:39,4.929,0.251,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3563765760.0,502550528.0,29261438976.0,291319808.0,2191331.0,891433.0
12-04 08:49:40,4.682,0.334,94.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3563859968.0,502550528.0,29261438976.0,291225600.0,2108638.0,885614.0
12-04 08:49:41,5.013,0.251,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3564535808.0,502550528.0,29261438976.0,290549760.0,2066135.0,888221.0
12-04 08:49:42,4.576,0.582,94.509,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,3564523520.0,502554624.0,29261438976.0,290557952.0,1897398.0,867787.0
12-04 08:49:43,4.034,0.252,95.546,0.0,0.0,0.168,0.0,20480.0,0.0,3.0,3565125632.0,502558720.0,29261434880.0,289955840.0,1970162.0,887433.0
12-04 08:49:44,4.674,0.334,94.908,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3565113344.0,502558720.0,29261447168.0,289955840.0,2231934.0,889028.0
12-04 08:49:45,4.845,0.585,94.486,0.0,0.0,0.084,0.0,94208.0,0.0,11.0,3565367296.0,502558720.0,29261447168.0,289701888.0,2207816.0,876018.0
12-04 08:49:46,4.271,0.586,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3566129152.0,502558720.0,29261447168.0,288940032.0,2077735.0,880841.0
12-04 08:49:47,4.833,0.333,94.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3566415872.0,502558720.0,29261447168.0,288653312.0,2185144.0,887436.0
12-04 08:49:48,4.686,0.335,94.644,0.084,0.0,0.251,0.0,61440.0,0.0,9.0,3566919680.0,502566912.0,29261443072.0,288145408.0,2050766.0,874273.0
12-04 08:49:49,4.428,0.334,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3567132672.0,502566912.0,29261451264.0,287924224.0,2078884.0,882879.0
12-04 08:49:50,4.682,0.334,94.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3567255552.0,502566912.0,29261455360.0,287797248.0,2076607.0,889177.0
12-04 08:49:51,5.175,0.334,94.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3567382528.0,502566912.0,29261455360.0,287670272.0,2055071.0,884926.0
12-04 08:49:52,5.184,0.167,94.398,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3567542272.0,502566912.0,29261455360.0,287510528.0,2078742.0,890631.0
12-04 08:49:53,4.849,0.334,94.649,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,3567665152.0,502566912.0,29261459456.0,287383552.0,2086162.0,904829.0
12-04 08:49:54,4.268,0.335,94.979,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,3567661056.0,502571008.0,29261459456.0,287383552.0,2043349.0,873446.0
12-04 08:49:55,4.678,0.501,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3567624192.0,502571008.0,29261463552.0,287416320.0,2077360.0,881550.0
12-04 08:49:56,4.515,0.334,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3568037888.0,502571008.0,29261463552.0,287002624.0,2072584.0,889179.0
12-04 08:49:57,4.020,0.335,95.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3565645824.0,502571008.0,29261463552.0,289394688.0,1756646.0,864787.0
12-04 08:49:58,4.439,0.251,95.226,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3565625344.0,502575104.0,29261459456.0,289415168.0,1749339.0,880445.0
12-04 08:49:59,4.351,0.335,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3565617152.0,502575104.0,29261467648.0,289415168.0,2343062.0,892862.0
12-04 08:50:00,3.950,0.252,95.546,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3565608960.0,502579200.0,29261471744.0,289415168.0,1682957.0,867337.0
12-04 08:50:01,4.610,0.335,95.054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3566125056.0,502579200.0,29261471744.0,288899072.0,2324387.0,886034.0
12-04 08:50:02,4.439,0.251,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3566465024.0,502579200.0,29261471744.0,288559104.0,2110407.0,885769.0
12-04 08:50:03,4.682,0.334,94.816,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3566878720.0,502579200.0,29261471744.0,288145408.0,1682335.0,864798.0
12-04 08:50:04,4.758,0.501,94.658,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3567190016.0,502579200.0,29261475840.0,287830016.0,1685596.0,883295.0
12-04 08:50:05,4.184,0.502,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3567566848.0,502579200.0,29261479936.0,287449088.0,2024494.0,882269.0
12-04 08:50:06,4.275,0.335,95.054,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3567558656.0,502587392.0,29261479936.0,287449088.0,2308176.0,876458.0
12-04 08:50:07,4.678,0.251,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3567685632.0,502587392.0,29261479936.0,287322112.0,2205959.0,899187.0
12-04 08:50:08,5.004,0.334,94.495,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3567210496.0,502595584.0,29261475840.0,287793152.0,2291658.0,893281.0
12-04 08:50:09,4.758,0.250,94.741,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3567415296.0,502595584.0,29261488128.0,287576064.0,2304266.0,884629.0
12-04 08:50:10,4.191,0.335,95.390,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3567382528.0,502595584.0,29261488128.0,287608832.0,2228727.0,879413.0
12-04 08:50:11,5.004,0.250,94.662,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3567415296.0,502595584.0,29261488128.0,287576064.0,2167424.0,904952.0
12-04 08:50:12,4.450,0.420,94.962,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3566768128.0,502599680.0,29261488128.0,288219136.0,2223988.0,880370.0
12-04 08:50:13,4.758,0.584,94.574,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3566739456.0,502603776.0,29261488128.0,288243712.0,2233115.0,885235.0
12-04 08:50:14,4.988,0.665,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3566764032.0,502603776.0,29261496320.0,288210944.0,2195571.0,887675.0
12-04 08:50:15,4.188,0.251,95.310,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3566858240.0,502603776.0,29261496320.0,288116736.0,2197671.0,879771.0
12-04 08:50:16,4.754,0.417,94.495,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3566891008.0,502603776.0,29261496320.0,288083968.0,2261262.0,886613.0
12-04 08:50:17,4.268,0.418,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3566981120.0,502603776.0,29261500416.0,287989760.0,2064247.0,885856.0
12-04 08:50:18,3.769,0.335,95.812,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3567259648.0,502611968.0,29261500416.0,287703040.0,1694054.0,669321.0
12-04 08:50:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3567255552.0,502611968.0,29261500416.0,287707136.0,3477.0,6509.0
12-04 08:50:20,0.417,0.250,99.333,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,3567669248.0,502611968.0,29261504512.0,287289344.0,5888.0,150791.0
12-04 08:50:21,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3568410624.0,502611968.0,29261508608.0,286543872.0,20634.0,20765.0
12-04 08:50:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3568394240.0,502611968.0,29261508608.0,286560256.0,5919.0,6463.0
12-04 08:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3568394240.0,502611968.0,29261508608.0,286560256.0,3373.0,3534.0
12-04 08:50:24,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3568386048.0,502620160.0,29261508608.0,286560256.0,4939.0,6123.0
12-04 08:50:25,4.333,0.167,95.500,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,3560718336.0,502620160.0,29261512704.0,294223872.0,936376.0,110889.0
12-04 08:50:26,4.758,0.501,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3560759296.0,502620160.0,29261516800.0,294178816.0,2094327.0,905812.0
12-04 08:50:27,4.854,0.251,94.728,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3561013248.0,502620160.0,29261516800.0,293924864.0,2113981.0,894514.0
12-04 08:50:28,4.690,0.419,94.807,0.0,0.0,0.084,0.0,61440.0,0.0,2.0,3561263104.0,502624256.0,29261516800.0,293670912.0,2087663.0,897659.0
12-04 08:50:29,4.205,0.252,95.038,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,3560910848.0,502628352.0,29261520896.0,294014976.0,2110126.0,920834.0
12-04 08:50:30,4.606,0.586,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3560996864.0,502628352.0,29261524992.0,293924864.0,2082073.0,886110.0
12-04 08:50:31,4.849,0.418,94.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3561123840.0,502628352.0,29261524992.0,293797888.0,2234024.0,907400.0
12-04 08:50:32,5.569,0.333,93.932,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3560525824.0,502628352.0,29261524992.0,294395904.0,2089660.0,886662.0
12-04 08:50:33,5.100,0.334,94.398,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3558391808.0,502632448.0,29261524992.0,296525824.0,2110634.0,907359.0
12-04 08:50:34,4.603,0.418,94.895,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3558322176.0,502632448.0,29261529088.0,296591360.0,2110246.0,891083.0
12-04 08:50:35,4.526,0.419,94.803,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3558313984.0,502632448.0,29261537280.0,296591360.0,2241035.0,903794.0
12-04 08:50:36,4.921,0.417,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3558313984.0,502632448.0,29261537280.0,296591360.0,2104094.0,893067.0
12-04 08:50:37,5.175,0.501,94.240,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3557838848.0,502632448.0,29261541376.0,297062400.0,2087725.0,904967.0
12-04 08:50:38,4.454,0.168,95.294,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3557675008.0,502632448.0,29261541376.0,297226240.0,2117124.0,890521.0
12-04 08:50:39,4.198,0.336,95.130,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3557801984.0,502632448.0,29261541376.0,297099264.0,2091454.0,897298.0
12-04 08:50:40,4.439,0.251,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3558182912.0,502632448.0,29261541376.0,296718336.0,1873396.0,890881.0
12-04 08:50:41,4.286,0.420,94.958,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,3559411712.0,502636544.0,29261549568.0,295477248.0,1977475.0,885469.0
12-04 08:50:42,4.523,0.503,94.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3559440384.0,502636544.0,29261549568.0,295448576.0,2157009.0,907793.0
12-04 08:50:43,5.338,0.334,94.245,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3559133184.0,502640640.0,29261545472.0,295755776.0,2243396.0,894688.0
12-04 08:50:44,5.193,0.335,94.305,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3559010304.0,502640640.0,29261549568.0,295874560.0,2359039.0,926409.0
12-04 08:50:45,5.426,0.167,94.324,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3559088128.0,502640640.0,29261553664.0,295792640.0,1982766.0,880561.0
12-04 08:50:46,4.591,0.501,94.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3559432192.0,502640640.0,29261553664.0,295448576.0,2125302.0,898715.0
12-04 08:50:47,5.162,0.500,94.172,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3559804928.0,502644736.0,29261557760.0,295067648.0,2237117.0,895206.0
12-04 08:50:48,4.833,0.583,94.500,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3560439808.0,502648832.0,29261553664.0,294432768.0,2257141.0,903983.0
12-04 08:50:49,5.088,0.500,94.245,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3550429184.0,502648832.0,29261561856.0,304435200.0,2117718.0,893195.0
12-04 08:50:50,4.690,0.419,94.891,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550527488.0,502648832.0,29261561856.0,304336896.0,2127612.0,898795.0
12-04 08:50:51,4.849,0.418,94.732,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3551035392.0,502648832.0,29261561856.0,303828992.0,2138057.0,912446.0
12-04 08:50:52,5.079,0.416,94.338,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3551289344.0,502648832.0,29261561856.0,303575040.0,2078504.0,886379.0
12-04 08:50:53,4.766,0.502,94.482,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,3551571968.0,502661120.0,29261553664.0,303288320.0,2232131.0,907939.0
12-04 08:50:54,4.282,0.420,95.130,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3552034816.0,502661120.0,29261565952.0,302813184.0,2090574.0,890200.0
12-04 08:50:55,4.937,0.418,94.561,0.0,0.0,0.084,0.0,90112.0,0.0,10.0,3552411648.0,502661120.0,29261570048.0,302432256.0,2184806.0,905967.0
12-04 08:50:56,5.246,0.333,94.172,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3552858112.0,502661120.0,29261570048.0,301985792.0,2098964.0,886039.0
12-04 08:50:57,4.937,0.418,94.477,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3552788480.0,502661120.0,29261574144.0,302051328.0,2101949.0,906356.0
12-04 08:50:58,5.338,0.250,94.245,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3553329152.0,502661120.0,29261574144.0,301510656.0,2104638.0,893776.0
12-04 08:50:59,4.778,0.503,94.635,0.084,0.0,0.0,0.0,36864.0,0.0,3.0,3553546240.0,502665216.0,29261574144.0,301289472.0,2238209.0,901889.0
12-04 08:51:00,4.833,0.333,94.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3553800192.0,502665216.0,29261574144.0,301035520.0,2119743.0,891654.0
12-04 08:51:01,4.530,0.419,94.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554275328.0,502665216.0,29261578240.0,300556288.0,2081461.0,894198.0
12-04 08:51:02,4.770,0.418,94.561,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3553751040.0,502665216.0,29261578240.0,301080576.0,2241842.0,900404.0
12-04 08:51:03,4.610,0.335,95.054,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3553538048.0,502673408.0,29261574144.0,301289472.0,2089074.0,904421.0
12-04 08:51:04,5.079,0.416,94.088,0.250,0.0,0.167,0.0,45056.0,0.0,7.0,3553656832.0,502677504.0,29261578240.0,301162496.0,2105301.0,905560.0
12-04 08:51:05,4.686,0.418,94.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3553771520.0,502677504.0,29261590528.0,301035520.0,2125299.0,890538.0
12-04 08:51:06,4.526,0.587,94.803,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3553001472.0,502677504.0,29261590528.0,301805568.0,2119550.0,909650.0
12-04 08:51:07,4.606,0.419,94.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3553136640.0,502677504.0,29261590528.0,301670400.0,2099572.0,888436.0
12-04 08:51:08,4.373,0.168,95.290,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3553517568.0,502681600.0,29261586432.0,301289472.0,2160222.0,900614.0
12-04 08:51:09,4.698,0.252,94.883,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3553636352.0,502681600.0,29261594624.0,301162496.0,2117555.0,892881.0
12-04 08:51:10,4.849,0.334,94.565,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3553755136.0,502685696.0,29261598720.0,301035520.0,2097126.0,915499.0
12-04 08:51:11,5.0,0.500,94.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554009088.0,502685696.0,29261598720.0,300781568.0,2239832.0,898682.0
12-04 08:51:12,4.937,0.502,94.310,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3554136064.0,502685696.0,29261598720.0,300654592.0,2082927.0,894775.0
12-04 08:51:13,4.526,0.251,95.054,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3553628160.0,502685696.0,29261598720.0,301162496.0,2118679.0,899307.0
12-04 08:51:14,4.766,0.418,94.816,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3553734656.0,502685696.0,29261602816.0,301051904.0,2083855.0,891530.0
12-04 08:51:15,5.259,0.417,94.240,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554205696.0,502685696.0,29261606912.0,300576768.0,2114239.0,906618.0
12-04 08:51:16,4.100,0.586,95.146,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3554582528.0,502689792.0,29261606912.0,300195840.0,1844633.0,878787.0
12-04 08:51:17,4.439,0.335,95.142,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554582528.0,502689792.0,29261606912.0,300195840.0,2024681.0,898245.0
12-04 08:51:18,4.690,0.419,94.724,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3554615296.0,502693888.0,29261602816.0,300163072.0,2318293.0,896679.0
12-04 08:51:19,4.610,0.503,94.803,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554701312.0,502693888.0,29261611008.0,300068864.0,2270977.0,905371.0
12-04 08:51:20,4.198,0.336,95.298,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,3554701312.0,502693888.0,29261611008.0,300068864.0,2118293.0,894397.0
12-04 08:51:21,4.921,0.500,94.245,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3555344384.0,502693888.0,29261611008.0,299425792.0,2241314.0,927938.0
12-04 08:51:22,4.706,0.336,94.790,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3555454976.0,502702080.0,29261611008.0,299307008.0,2117346.0,903509.0
12-04 08:51:23,5.184,0.251,94.482,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3555577856.0,502706176.0,29261611008.0,299180032.0,2172460.0,909489.0
12-04 08:51:24,4.622,0.168,95.126,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555569664.0,502706176.0,29261619200.0,299180032.0,2119111.0,904512.0
12-04 08:51:25,5.029,0.251,94.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555692544.0,502706176.0,29261623296.0,299053056.0,2229106.0,855497.0
12-04 08:51:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555819520.0,502706176.0,29261623296.0,298926080.0,3893.0,5493.0
12-04 08:51:27,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3556458496.0,502706176.0,29261623296.0,298287104.0,7836.0,153733.0
12-04 08:51:28,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,4.0,3556323328.0,502714368.0,29261619200.0,298418176.0,4788.0,6014.0
12-04 08:51:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555422208.0,502714368.0,29261623296.0,299315200.0,4397.0,5463.0
12-04 08:51:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3555422208.0,502714368.0,29261631488.0,299307008.0,3767.0,4245.0
12-04 08:51:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555422208.0,502714368.0,29261631488.0,299307008.0,21305.0,21704.0
12-04 08:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555422208.0,502714368.0,29261631488.0,299307008.0,3515.0,3907.0
12-04 08:51:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3555422208.0,502714368.0,29261631488.0,299307008.0,2482.0,2937.0
12-04 08:51:34,7.191,0.334,92.140,0.251,0.0,0.084,0.0,118784.0,0.0,27.0,3554897920.0,502718464.0,29261635584.0,299823104.0,2119387.0,618637.0
12-04 08:51:35,4.678,0.501,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3555094528.0,502718464.0,29261639680.0,299622400.0,2132293.0,909222.0
12-04 08:51:36,4.774,0.586,94.389,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3555053568.0,502718464.0,29261647872.0,299655168.0,2186879.0,909814.0
12-04 08:51:37,6.260,0.584,92.988,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3586465792.0,502718464.0,29261647872.0,268242944.0,2167789.0,924191.0
12-04 08:51:38,7.827,1.332,86.012,4.663,0.0,0.167,311296.0,65536.0,12.0,2.0,3569557504.0,502722560.0,29271498752.0,275296256.0,5722608.0,1001017.0
12-04 08:51:39,5.180,0.752,86.550,7.435,0.0,0.084,77824.0,32768.0,2.0,3.0,3577692160.0,502730752.0,29284954112.0,253698048.0,22737919.0,1045384.0
12-04 08:51:40,5.495,0.500,92.590,1.249,0.0,0.167,0.0,0.0,0.0,0.0,3580121088.0,502730752.0,29285310464.0,250912768.0,2389414.0,1003260.0
12-04 08:51:41,4.937,0.502,94.310,0.084,0.0,0.167,0.0,0.0,0.0,0.0,3582337024.0,502730752.0,29285625856.0,248381440.0,2471596.0,960224.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-peer-slave-22.csv <==
12-04 08:29:37,1.505,0.534,97.892,0.036,0.0,0.033,4646.837,1101258.135,0.608,12.270,3125686272.0,793993216.0,22076289024.0,7623106560.0,0.0,0.0
12-04 08:29:38,4.854,0.335,94.644,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3126140928.0,793993216.0,22076297216.0,7622643712.0,2787596.0,924622.0
12-04 08:29:39,4.359,0.251,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3126136832.0,793993216.0,22076301312.0,7622643712.0,2895612.0,920335.0
12-04 08:29:40,5.008,0.334,94.574,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3126898688.0,793993216.0,22076301312.0,7621881856.0,2447851.0,954566.0
12-04 08:29:41,5.491,0.582,93.760,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3127881728.0,793993216.0,22076301312.0,7620898816.0,4563592.0,956668.0
12-04 08:29:42,4.104,0.419,95.310,0.0,0.0,0.168,0.0,77824.0,0.0,8.0,3129057280.0,793993216.0,22076301312.0,7619723264.0,1237210.0,931410.0
12-04 08:29:43,4.268,0.418,95.063,0.167,0.0,0.084,0.0,61440.0,0.0,5.0,3130286080.0,794001408.0,22076301312.0,7618486272.0,2722178.0,933910.0
12-04 08:29:44,5.175,0.167,94.407,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3131834368.0,794001408.0,22076309504.0,7616929792.0,2358284.0,924350.0
12-04 08:29:45,6.489,0.333,93.012,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3126169600.0,794001408.0,22076309504.0,7622594560.0,4803189.0,979056.0
12-04 08:29:46,5.122,0.336,94.458,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3126374400.0,794001408.0,22076309504.0,7622389760.0,5069779.0,1010899.0
12-04 08:29:47,3.930,0.502,95.401,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3127390208.0,794001408.0,22076309504.0,7621373952.0,1353550.0,915048.0
12-04 08:29:48,4.341,0.417,95.159,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3127898112.0,794001408.0,22076309504.0,7620866048.0,1497300.0,946973.0
12-04 08:29:49,4.257,0.250,95.075,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,3128905728.0,794005504.0,22076313600.0,7619850240.0,1386520.0,904200.0
12-04 08:29:50,4.671,0.417,94.912,0.0,0.0,0.0,0.0,49152.0,0.0,12.0,3130048512.0,794005504.0,22076313600.0,7618707456.0,2128696.0,923034.0
12-04 08:29:51,5.105,0.502,94.226,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3131666432.0,794005504.0,22076313600.0,7617089536.0,2737879.0,963312.0
12-04 08:29:52,5.843,0.501,93.573,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3133980672.0,794005504.0,22076317696.0,7614771200.0,5180406.0,1022842.0
12-04 08:29:53,6.025,0.167,93.724,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3133595648.0,794005504.0,22076321792.0,7615152128.0,4522685.0,1012863.0
12-04 08:29:54,4.355,0.335,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3133972480.0,794005504.0,22076321792.0,7614775296.0,2228200.0,931334.0
12-04 08:29:55,4.195,0.336,95.218,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,3134099456.0,794009600.0,22076321792.0,7614644224.0,2502528.0,883869.0
12-04 08:29:56,4.017,0.251,95.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3134099456.0,794009600.0,22076321792.0,7614644224.0,1329497.0,902660.0
12-04 08:29:57,4.337,0.417,95.163,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,3134095360.0,794009600.0,22076325888.0,7614644224.0,1298483.0,891171.0
12-04 08:29:58,4.833,0.250,94.667,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3134095360.0,794009600.0,22076325888.0,7614644224.0,1725911.0,903120.0
12-04 08:29:59,4.845,0.334,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3134214144.0,794009600.0,22076334080.0,7614517248.0,2296084.0,918592.0
12-04 08:30:00,6.010,0.334,93.489,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3137552384.0,794009600.0,22076334080.0,7611179008.0,4214945.0,1012734.0
12-04 08:30:01,5.034,0.252,94.547,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3137507328.0,794017792.0,22076334080.0,7611215872.0,2975596.0,969032.0
12-04 08:30:02,5.444,0.503,93.802,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3142270976.0,794017792.0,22076334080.0,7606452224.0,6572429.0,993530.0
12-04 08:30:03,5.990,0.333,93.594,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3143512064.0,794017792.0,22076334080.0,7605211136.0,4397684.0,952440.0
12-04 08:30:04,1.841,0.167,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3141308416.0,794017792.0,22076342272.0,7607406592.0,1287874.0,392809.0
12-04 08:30:05,0.418,0.084,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3141435392.0,794017792.0,22076342272.0,7607279616.0,768992.0,76003.0
12-04 08:30:06,1.838,0.251,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3139911680.0,794017792.0,22076342272.0,7608803328.0,3401757.0,129148.0
12-04 08:30:07,2.085,0.250,97.498,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3140771840.0,794017792.0,22076342272.0,7607943168.0,3972059.0,148560.0
12-04 08:30:08,1.926,0.084,97.990,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3129606144.0,794017792.0,22076346368.0,7619104768.0,7992797.0,103952.0
12-04 08:30:09,1.504,0.418,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3127468032.0,794017792.0,22076350464.0,7621238784.0,7679043.0,95571.0
12-04 08:30:10,1.001,0.167,98.832,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3126665216.0,794017792.0,22076399616.0,7621992448.0,3847726.0,43105.0
12-04 08:30:11,4.874,2.689,92.101,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3132768256.0,794017792.0,22078029824.0,7614259200.0,6784001.0,512266.0
12-04 08:30:12,15.753,7.277,76.627,0.171,0.0,0.171,0.0,2215936.0,0.0,22.0,3228651520.0,794017792.0,22091644928.0,7504760832.0,3236585.0,597934.0
12-04 08:30:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3229794304.0,794017792.0,22092406784.0,7502856192.0,5743.0,150583.0
12-04 08:30:14,0.752,0.167,99.081,0.0,0.0,0.0,0.0,245760.0,0.0,18.0,3230699520.0,794017792.0,22092857344.0,7501500416.0,105647.0,3654.0
12-04 08:30:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3230621696.0,794017792.0,22092857344.0,7501578240.0,3168.0,4377.0
12-04 08:30:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3230621696.0,794017792.0,22092857344.0,7501578240.0,2227.0,2864.0
12-04 08:30:17,0.250,0.167,99.583,0.0,0.0,0.0,0.0,14499840.0,0.0,40.0,3230441472.0,794017792.0,22092857344.0,7501758464.0,4418.0,6552.0
12-04 08:30:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3230232576.0,794017792.0,22092857344.0,7501967360.0,2142.0,2807.0
12-04 08:30:19,7.410,0.583,91.923,0.0,0.0,0.083,0.0,159744.0,0.0,27.0,3228061696.0,794017792.0,22092861440.0,7504134144.0,4392329.0,636062.0
12-04 08:30:20,4.526,0.419,94.971,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3228950528.0,794017792.0,22092861440.0,7503245312.0,2164918.0,1005474.0
12-04 08:30:21,5.013,0.418,94.403,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3230564352.0,794017792.0,22092865536.0,7501627392.0,4556353.0,939498.0
12-04 08:30:22,4.845,0.418,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3232120832.0,794017792.0,22092865536.0,7500070912.0,2995066.0,940826.0
12-04 08:30:23,5.486,0.333,93.849,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3232702464.0,794017792.0,22092865536.0,7499489280.0,3865780.0,998712.0
12-04 08:30:24,4.825,0.416,94.509,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3232620544.0,794021888.0,22092869632.0,7499563008.0,2547950.0,930552.0
12-04 08:30:25,5.193,0.335,94.389,0.0,0.0,0.084,0.0,32768.0,0.0,6.0,3228741632.0,794021888.0,22092869632.0,7503441920.0,4104914.0,948395.0
12-04 08:30:26,5.324,0.416,94.010,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3229319168.0,794021888.0,22092869632.0,7502864384.0,3566556.0,955398.0
12-04 08:30:27,4.614,0.336,94.883,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3230945280.0,794021888.0,22092873728.0,7501234176.0,3554994.0,1006485.0
12-04 08:30:28,4.870,0.420,94.710,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3231346688.0,794021888.0,22092873728.0,7500832768.0,2981917.0,1034786.0
12-04 08:30:29,4.770,0.418,94.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3232231424.0,794021888.0,22092877824.0,7499943936.0,5253360.0,965536.0
12-04 08:30:30,4.500,0.500,94.583,0.250,0.0,0.167,0.0,28672.0,0.0,4.0,3232358400.0,794021888.0,22092877824.0,7499816960.0,1764485.0,933604.0
12-04 08:30:31,7.358,0.753,91.722,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3239976960.0,794021888.0,22092910592.0,7492165632.0,2571235.0,1013804.0
12-04 08:30:32,2.244,0.665,96.924,0.0,0.0,0.166,0.0,167936.0,0.0,17.0,2790477824.0,794021888.0,22092898304.0,7941677056.0,405417.0,169173.0
12-04 08:30:33,1.003,0.919,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2790473728.0,794021888.0,22092902400.0,7941677056.0,120890.0,126641.0
12-04 08:30:34,9.656,7.305,82.872,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2788737024.0,794021888.0,22099152896.0,7937163264.0,2970477.0,940572.0
12-04 08:30:35,18.889,10.171,70.598,0.0,0.0,0.342,4096.0,2203648.0,1.0,22.0,2792988672.0,794025984.0,22114521088.0,7917539328.0,3140414.0,1037938.0
12-04 08:30:36,18.659,9.888,71.023,0.086,0.0,0.344,0.0,2162688.0,0.0,23.0,2799198208.0,794025984.0,22130024448.0,7895826432.0,3124224.0,1020288.0
12-04 08:30:37,19.319,9.617,70.553,0.0,0.0,0.511,0.0,2150400.0,0.0,19.0,2800857088.0,794025984.0,22145601536.0,7878590464.0,3129845.0,1026523.0
12-04 08:30:38,20.085,9.746,69.746,0.085,0.0,0.339,0.0,2154496.0,0.0,19.0,2811105280.0,794030080.0,22161199104.0,7852740608.0,3140309.0,1035194.0
12-04 08:30:39,19.092,9.675,70.719,0.0,0.0,0.514,0.0,2150400.0,0.0,19.0,2813894656.0,794034176.0,22177153024.0,7833993216.0,3125261.0,1019146.0
12-04 08:30:40,19.866,10.645,69.237,0.084,0.0,0.168,0.0,2158592.0,0.0,20.0,2823213056.0,794034176.0,22192148480.0,7809679360.0,3118990.0,1018594.0
12-04 08:30:41,19.303,9.949,69.983,0.0,0.0,0.765,0.0,2150400.0,0.0,19.0,2824495104.0,794034176.0,22208147456.0,7792398336.0,3129415.0,1022785.0
12-04 08:30:42,19.371,10.195,70.008,0.085,0.0,0.340,0.0,2199552.0,0.0,23.0,2827599872.0,794034176.0,22223388672.0,7774052352.0,3125225.0,1018384.0
12-04 08:30:43,18.771,10.580,70.137,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,2828791808.0,794034176.0,22238908416.0,7757340672.0,3123011.0,1022356.0
12-04 08:30:44,19.120,10.321,70.305,0.0,0.0,0.254,0.0,2150400.0,0.0,19.0,2834288640.0,794034176.0,22254997504.0,7735754752.0,3126480.0,1022367.0
12-04 08:30:45,19.644,9.653,69.941,0.085,0.0,0.677,0.0,2154496.0,0.0,21.0,2843140096.0,794034176.0,22270185472.0,7711715328.0,3122182.0,1018620.0
12-04 08:30:46,19.777,9.247,70.548,0.086,0.0,0.342,0.0,2150400.0,0.0,19.0,2843353088.0,794034176.0,22285713408.0,7695974400.0,3121925.0,1017344.0
12-04 08:30:47,19.011,9.804,70.759,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2846732288.0,794034176.0,22301638656.0,7676669952.0,3119651.0,1016337.0
12-04 08:30:48,19.280,9.769,70.523,0.086,0.0,0.343,0.0,2170880.0,0.0,23.0,2847133696.0,794034176.0,22317699072.0,7660208128.0,3117888.0,1017958.0
12-04 08:30:49,19.390,9.907,70.195,0.085,0.0,0.423,0.0,2154496.0,0.0,19.0,2852077568.0,794034176.0,22332751872.0,7640211456.0,3130357.0,1025522.0
12-04 08:30:50,18.073,11.083,70.418,0.085,0.0,0.341,0.0,2150400.0,0.0,19.0,2851811328.0,794034176.0,22348697600.0,7624531968.0,3120017.0,1017330.0
12-04 08:30:51,18.846,10.441,70.289,0.085,0.0,0.340,0.0,2146304.0,0.0,19.0,2851528704.0,794034176.0,22364045312.0,7609466880.0,3119793.0,1017241.0
12-04 08:30:52,16.511,9.872,63.830,9.191,0.0,0.596,8192.0,222466048.0,2.0,423.0,2853318656.0,794042368.0,22376628224.0,7595085824.0,2998254.0,953645.0
12-04 08:30:53,20.972,10.912,66.922,0.853,0.0,0.341,0.0,32481280.0,0.0,102.0,2857222144.0,794042368.0,22395056128.0,7572754432.0,3250660.0,1086920.0
12-04 08:30:54,17.925,10.635,70.840,0.086,0.0,0.515,0.0,2158592.0,0.0,21.0,2862895104.0,794042368.0,22410272768.0,7551864832.0,3121060.0,1019820.0
12-04 08:30:55,19.175,9.458,70.765,0.0,0.0,0.602,0.0,2158592.0,0.0,20.0,2861973504.0,794042368.0,22426230784.0,7536828416.0,3130819.0,1022878.0
12-04 08:30:56,20.116,10.844,68.709,0.0,0.0,0.331,0.0,2150400.0,0.0,19.0,2862530560.0,794046464.0,22441279488.0,7521218560.0,3121830.0,1017835.0
12-04 08:30:57,20.326,9.262,69.897,0.086,0.0,0.429,0.0,2158592.0,0.0,19.0,2865049600.0,794050560.0,22456832000.0,7503142912.0,3123565.0,1024090.0
12-04 08:30:58,19.154,9.750,70.923,0.0,0.0,0.173,0.0,2138112.0,0.0,19.0,2865467392.0,794050560.0,22472491008.0,7487066112.0,3124269.0,1019077.0
12-04 08:30:59,19.096,10.060,70.332,0.0,0.0,0.512,0.0,2158592.0,0.0,19.0,2867785728.0,794050560.0,22487998464.0,7469240320.0,3122199.0,1020975.0
12-04 08:31:00,19.832,10.084,69.412,0.168,0.0,0.504,0.0,2174976.0,0.0,24.0,2868121600.0,794050560.0,22503645184.0,7453257728.0,3125810.0,1019617.0
12-04 08:31:01,19.072,10.549,69.958,0.0,0.0,0.422,0.0,2146304.0,0.0,19.0,2875834368.0,794050560.0,22519521280.0,7429668864.0,3120749.0,1018594.0
12-04 08:31:02,18.847,9.811,70.912,0.0,0.0,0.430,0.0,2158592.0,0.0,19.0,2878083072.0,794050560.0,22534750208.0,7412191232.0,3130314.0,1020461.0
12-04 08:31:03,19.201,10.705,69.669,0.085,0.0,0.340,0.0,2158592.0,0.0,21.0,2880086016.0,794050560.0,22550257664.0,7394680832.0,3131859.0,1028969.0
12-04 08:31:04,19.369,9.215,70.904,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,2881028096.0,794050560.0,22566289408.0,7377707008.0,3136126.0,1035489.0
12-04 08:31:05,18.919,11.318,69.510,0.084,0.0,0.169,0.0,2154496.0,0.0,19.0,2881249280.0,794050560.0,22581293056.0,7362482176.0,3137867.0,1034271.0
12-04 08:31:06,19.363,9.122,70.998,0.086,0.0,0.430,0.0,2170880.0,0.0,21.0,2881105920.0,794050560.0,22597476352.0,7346442240.0,3125335.0,1021366.0
12-04 08:31:07,19.729,9.992,69.771,0.0,0.0,0.508,0.0,2154496.0,0.0,19.0,2882658304.0,794050560.0,22613020672.0,7329345536.0,3128793.0,1020628.0
12-04 08:31:08,19.508,10.008,70.059,0.0,0.0,0.424,0.0,2154496.0,0.0,20.0,2882596864.0,794050560.0,22628474880.0,7313952768.0,3125088.0,1021329.0
12-04 08:31:09,20.034,10.185,69.192,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,2887831552.0,794050560.0,22644178944.0,7293014016.0,3127183.0,1020627.0
12-04 08:31:10,19.064,9.957,70.468,0.0,0.0,0.511,0.0,2150400.0,0.0,20.0,2891165696.0,794050560.0,22659698688.0,7274160128.0,3162549.0,1074233.0
12-04 08:31:11,19.437,9.974,70.247,0.085,0.0,0.256,0.0,2154496.0,0.0,19.0,2891063296.0,794050560.0,22674845696.0,7259115520.0,3128490.0,1023826.0
12-04 08:31:12,21.945,10.155,67.298,0.086,0.0,0.516,0.0,2174976.0,0.0,21.0,2898886656.0,794054656.0,22690287616.0,7235846144.0,3130506.0,1026055.0
12-04 08:31:13,20.338,9.873,69.114,0.0,0.0,0.675,0.0,2183168.0,0.0,21.0,2894589952.0,794054656.0,22706458624.0,7223971840.0,3130928.0,1023290.0
12-04 08:31:14,19.214,10.077,70.453,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2898530304.0,794054656.0,22721904640.0,7204585472.0,3117753.0,1016504.0
12-04 08:31:15,19.533,9.507,70.354,0.086,0.0,0.519,0.0,2146304.0,0.0,19.0,2901061632.0,794054656.0,22737477632.0,7186481152.0,3121811.0,1019179.0
12-04 08:31:16,19.052,10.923,69.687,0.0,0.0,0.339,0.0,2166784.0,0.0,21.0,2901049344.0,794054656.0,22752620544.0,7171350528.0,3129809.0,1023462.0
12-04 08:31:17,20.893,9.183,69.419,0.084,0.0,0.421,0.0,2150400.0,0.0,19.0,2907762688.0,794058752.0,22768123904.0,7149129728.0,3119750.0,1016669.0
12-04 08:31:18,19.352,10.315,69.906,0.085,0.0,0.341,0.0,2174976.0,0.0,22.0,2911277056.0,794062848.0,22783819776.0,7129915392.0,3117245.0,1016245.0
12-04 08:31:19,19.309,10.540,69.899,0.0,0.0,0.253,0.0,2150400.0,0.0,19.0,2912145408.0,794062848.0,22799753216.0,7113113600.0,3132542.0,1024646.0
12-04 08:31:20,18.322,10.188,70.805,0.086,0.0,0.599,0.0,2150400.0,0.0,19.0,2912378880.0,794062848.0,22814896128.0,7097737216.0,3117753.0,1018583.0
12-04 08:31:21,19.625,9.642,70.478,0.0,0.0,0.256,0.0,2154496.0,0.0,19.0,2912796672.0,794062848.0,22830698496.0,7081517056.0,3134358.0,1025876.0
12-04 08:31:22,19.813,9.949,69.983,0.0,0.0,0.255,0.0,2154496.0,0.0,19.0,2913669120.0,794062848.0,22846005248.0,7065337856.0,3121942.0,1014901.0
12-04 08:31:23,18.058,9.199,62.862,9.370,0.0,0.511,0.0,234110976.0,0.0,375.0,2913411072.0,794062848.0,22859218944.0,7052382208.0,2995330.0,953467.0
12-04 08:31:24,15.990,8.376,67.343,7.614,0.0,0.677,0.0,192348160.0,0.0,332.0,2914471936.0,794066944.0,22873657344.0,7036878848.0,3112407.0,1015714.0
12-04 08:31:25,25.151,11.542,62.791,0.0,0.0,0.517,0.0,4321280.0,0.0,38.0,2916904960.0,794066944.0,22893117440.0,7014985728.0,3272952.0,1097523.0
12-04 08:31:26,17.478,9.217,72.957,0.0,0.0,0.348,0.0,2154496.0,0.0,19.0,2922627072.0,794066944.0,22908256256.0,6994124800.0,3131152.0,1024477.0
12-04 08:31:27,20.187,10.051,69.080,0.170,0.0,0.511,0.0,2150400.0,0.0,19.0,2923528192.0,794066944.0,22924279808.0,6977200128.0,3116540.0,1016850.0
12-04 08:31:28,18.650,9.789,70.970,0.0,0.0,0.591,0.0,2187264.0,0.0,22.0,2923995136.0,794066944.0,22939435008.0,6961577984.0,3131009.0,1023868.0
12-04 08:31:29,19.674,10.137,69.588,0.0,0.0,0.601,0.0,2154496.0,0.0,19.0,2924371968.0,794066944.0,22956216320.0,6944419840.0,3120892.0,1020914.0
12-04 08:31:30,19.437,10.060,70.077,0.085,0.0,0.341,0.0,2154496.0,0.0,22.0,2925535232.0,794066944.0,22970920960.0,6928551936.0,3120263.0,1018471.0
12-04 08:31:31,19.231,9.145,71.111,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,2926202880.0,794066944.0,22986063872.0,6912741376.0,3131848.0,1022769.0
12-04 08:31:32,20.155,9.302,69.854,0.0,0.0,0.689,0.0,2150400.0,0.0,19.0,2925830144.0,794066944.0,23002525696.0,6896652288.0,3117844.0,1016822.0
12-04 08:31:33,19.385,9.308,70.965,0.085,0.0,0.256,0.0,5353472.0,0.0,29.0,2927706112.0,794066944.0,23016755200.0,6880546816.0,3064326.0,953650.0
12-04 08:31:34,8.779,3.763,87.375,0.084,0.0,0.0,0.0,2195456.0,0.0,20.0,2931073024.0,794066944.0,23026135040.0,6867800064.0,149580.0,80307.0
12-04 08:31:35,0.923,0.252,98.658,0.084,0.0,0.084,0.0,200704.0,0.0,20.0,2931290112.0,794066944.0,23026139136.0,6867578880.0,80457.0,29914.0
12-04 08:31:36,0.333,0.500,99.167,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2931310592.0,794066944.0,23026372608.0,6867324928.0,3043.0,3337.0
12-04 08:31:37,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2931433472.0,794066944.0,23026376704.0,6867197952.0,4975.0,6777.0
12-04 08:31:38,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2931433472.0,794066944.0,23026376704.0,6867197952.0,4264.0,3940.0
12-04 08:31:39,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2931052544.0,794066944.0,23026376704.0,6867578880.0,3833.0,4140.0
12-04 08:31:40,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2931052544.0,794066944.0,23026376704.0,6867578880.0,3667.0,4441.0
12-04 08:31:41,6.511,4.508,88.397,0.167,0.0,0.417,0.0,28672.0,0.0,4.0,2931077120.0,794066944.0,23028891648.0,6865039360.0,611076.0,607000.0
12-04 08:31:42,22.440,11.433,65.785,0.0,0.0,0.341,0.0,2158592.0,0.0,20.0,2930671616.0,794066944.0,23045599232.0,6848737280.0,3362087.0,1250873.0
12-04 08:31:43,23.451,12.730,63.065,0.084,0.0,0.670,0.0,2158592.0,0.0,21.0,2931388416.0,794066944.0,23064055808.0,6829563904.0,5363273.0,1247710.0
12-04 08:31:44,27.905,13.910,57.337,0.170,0.0,0.679,0.0,21975040.0,0.0,62.0,2933239808.0,794066944.0,23101145088.0,6790623232.0,3361540.0,1253536.0
12-04 08:31:45,27.863,12.308,58.889,0.256,0.0,0.684,0.0,17141760.0,0.0,54.0,2933772288.0,794066944.0,23103606784.0,6787629056.0,3349458.0,1241807.0
12-04 08:31:46,22.517,12.842,64.041,0.086,0.0,0.514,0.0,4304896.0,0.0,38.0,2934575104.0,794066944.0,23122866176.0,6767566848.0,3552127.0,1359580.0
12-04 08:31:47,23.756,11.235,64.065,0.257,0.0,0.686,0.0,5615616.0,0.0,31.0,2934845440.0,794066944.0,23140229120.0,6749933568.0,5369232.0,1245780.0
12-04 08:31:48,31.180,13.351,54.005,1.034,0.0,0.431,8192.0,63967232.0,2.0,140.0,2915090432.0,794075136.0,23221821440.0,6688088064.0,3325415.0,1231283.0
12-04 08:31:49,26.821,13.882,58.269,0.086,0.0,0.943,0.0,8015872.0,0.0,39.0,2914086912.0,794075136.0,23181844480.0,6729068544.0,3409613.0,1278867.0
12-04 08:31:50,23.729,11.356,64.407,0.0,0.0,0.508,0.0,4317184.0,0.0,39.0,2918682624.0,794075136.0,23199342592.0,6706974720.0,3508167.0,1332422.0
12-04 08:31:51,23.424,11.499,64.395,0.085,0.0,0.596,0.0,2170880.0,0.0,22.0,2919497728.0,794079232.0,23217205248.0,6688292864.0,5369244.0,1248477.0
12-04 08:31:52,25.499,12.836,61.232,0.0,0.0,0.434,0.0,2158592.0,0.0,19.0,2919264256.0,794083328.0,23239147520.0,6666579968.0,3340176.0,1242623.0
12-04 08:31:53,26.491,13.203,59.625,0.170,0.0,0.511,0.0,2179072.0,0.0,22.0,2920001536.0,794087424.0,23259328512.0,6645657600.0,3396389.0,1268158.0
12-04 08:31:54,21.870,11.835,62.521,3.173,0.0,0.600,0.0,158085120.0,0.0,275.0,2922594304.0,794087424.0,23275102208.0,6627291136.0,3358648.0,1250644.0
12-04 08:31:55,14.852,9.873,65.570,9.198,0.0,0.506,0.0,213278720.0,0.0,410.0,2923732992.0,794087424.0,23287451648.0,6613803008.0,5359207.0,1249356.0
12-04 08:31:56,31.919,15.959,51.783,0.0,0.0,0.340,0.0,4321280.0,0.0,38.0,2924634112.0,794087424.0,23315324928.0,6585028608.0,3509075.0,1325959.0
12-04 08:31:57,29.458,13.986,56.206,0.0,0.0,0.350,0.0,2506752.0,0.0,23.0,2925182976.0,794087424.0,23339061248.0,6560743424.0,3388341.0,1266901.0
12-04 08:31:58,23.025,11.640,64.486,0.085,0.0,0.765,0.0,3973120.0,0.0,35.0,2925371392.0,794087424.0,23355682816.0,6543933440.0,3507062.0,1326327.0
12-04 08:31:59,22.712,10.847,65.763,0.085,0.0,0.593,0.0,2174976.0,0.0,21.0,2928508928.0,794091520.0,23372275712.0,6524198912.0,5232141.0,1262783.0
12-04 08:32:00,25.961,13.322,60.120,0.085,0.0,0.512,0.0,2158592.0,0.0,19.0,2927824896.0,794091520.0,23394205696.0,6502952960.0,3458034.0,1216232.0
12-04 08:32:01,26.235,13.203,60.136,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,2929094656.0,794091520.0,23413678080.0,6482210816.0,3389247.0,1269522.0
12-04 08:32:02,24.180,11.572,63.558,0.086,0.0,0.604,0.0,4321280.0,0.0,39.0,2929487872.0,794091520.0,23434571776.0,6460923904.0,3532679.0,1338083.0
12-04 08:32:03,24.097,11.587,63.476,0.084,0.0,0.756,0.0,2162688.0,0.0,19.0,2931580928.0,794091520.0,23451262976.0,6442139648.0,5379668.0,1261299.0
12-04 08:32:04,26.109,13.140,60.239,0.0,0.0,0.512,0.0,2174976.0,0.0,21.0,2932576256.0,794091520.0,23473074176.0,6419333120.0,3346062.0,1244704.0
12-04 08:32:05,26.234,12.381,60.779,0.087,0.0,0.519,0.0,2195456.0,0.0,23.0,2933088256.0,794091520.0,23492800512.0,6399094784.0,3400393.0,1276166.0
12-04 08:32:06,23.308,11.482,64.696,0.086,0.0,0.428,4096.0,4317184.0,1.0,40.0,2933866496.0,794095616.0,23511953408.0,6379159552.0,3516740.0,1343275.0
12-04 08:32:07,22.716,12.041,64.731,0.0,0.0,0.512,0.0,2158592.0,0.0,19.0,2935746560.0,794095616.0,23528079360.0,6361153536.0,5371429.0,1249641.0
12-04 08:32:08,25.926,14.057,59.428,0.0,0.0,0.589,0.0,2162688.0,0.0,19.0,2935578624.0,794095616.0,23550070784.0,6339330048.0,3338133.0,1243016.0
12-04 08:32:09,25.737,13.085,60.745,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,2942615552.0,794095616.0,23570284544.0,6312079360.0,3416080.0,1283818.0
12-04 08:32:10,22.175,12.329,64.726,0.257,0.0,0.514,0.0,4329472.0,0.0,40.0,2944364544.0,794095616.0,23588388864.0,6292226048.0,3524124.0,1346004.0
12-04 08:32:11,23.773,12.352,63.283,0.0,0.0,0.592,0.0,2162688.0,0.0,21.0,2945085440.0,794095616.0,23606267904.0,6273626112.0,5366942.0,1248610.0
12-04 08:32:12,25.948,13.448,60.172,0.0,0.0,0.431,0.0,2154496.0,0.0,19.0,2945286144.0,794095616.0,23628681216.0,6251012096.0,3354355.0,1245557.0
12-04 08:32:13,26.158,12.779,60.206,0.086,0.0,0.772,0.0,2179072.0,0.0,19.0,2947235840.0,794095616.0,23648018432.0,6229725184.0,3390088.0,1270522.0
12-04 08:32:14,21.964,12.403,64.944,0.0,0.0,0.689,0.0,4313088.0,0.0,38.0,2952036352.0,794095616.0,23667945472.0,6204997632.0,3504635.0,1326250.0
12-04 08:32:15,23.404,11.574,64.426,0.0,0.0,0.596,0.0,2207744.0,0.0,21.0,2953875456.0,794095616.0,23684190208.0,6186913792.0,5368842.0,1250539.0
12-04 08:32:16,26.365,13.311,59.727,0.171,0.0,0.427,0.0,2170880.0,0.0,21.0,2952933376.0,794095616.0,23706075136.0,6165970944.0,3322261.0,1228264.0
12-04 08:32:17,25.254,13.051,61.271,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,2952617984.0,794095616.0,23725633536.0,6146727936.0,3387308.0,1266822.0
12-04 08:32:18,25.0,12.584,61.745,0.084,0.0,0.587,0.0,4329472.0,0.0,40.0,2958106624.0,794095616.0,23745282048.0,6121590784.0,3535864.0,1344612.0
12-04 08:32:19,22.489,11.674,65.150,0.086,0.0,0.601,0.0,2166784.0,0.0,19.0,2962649088.0,794095616.0,23762182144.0,6100148224.0,5381153.0,1259914.0
12-04 08:32:20,25.668,13.264,60.551,0.0,0.0,0.517,0.0,2166784.0,0.0,21.0,2962374656.0,794095616.0,23784361984.0,6078242816.0,3333214.0,1234217.0
12-04 08:32:21,24.956,13.089,61.431,0.0,0.0,0.524,0.0,2174976.0,0.0,19.0,2962808832.0,794095616.0,23803936768.0,6058233856.0,3384782.0,1264641.0
12-04 08:32:22,23.514,11.885,64.007,0.170,0.0,0.424,0.0,4341760.0,0.0,40.0,2964652032.0,794095616.0,23822061568.0,6038265856.0,3523780.0,1337643.0
12-04 08:32:23,22.704,12.585,63.946,0.085,0.0,0.680,0.0,2166784.0,0.0,19.0,2965680128.0,794095616.0,23839698944.0,6019600384.0,5378824.0,1260584.0
12-04 08:32:24,27.025,12.447,60.017,0.0,0.0,0.512,0.0,2158592.0,0.0,19.0,2969088000.0,794095616.0,23862255616.0,5993635840.0,3356078.0,1247873.0
12-04 08:32:25,26.960,11.886,59.087,1.464,0.0,0.603,0.0,101650432.0,0.0,187.0,2969407488.0,794095616.0,23882047488.0,5973524480.0,3374687.0,1258022.0
12-04 08:32:26,12.833,8.333,66.333,12.083,0.0,0.417,0.0,267395072.0,0.0,424.0,2971062272.0,794095616.0,23888756736.0,5965160448.0,3218945.0,1177221.0
12-04 08:32:27,19.198,10.410,63.481,6.143,0.0,0.768,0.0,170909696.0,0.0,313.0,2971295744.0,794095616.0,23906242560.0,5947441152.0,5361358.0,1248036.0
12-04 08:32:28,32.620,15.154,51.627,0.171,0.0,0.428,0.0,4354048.0,0.0,41.0,2972246016.0,794095616.0,23931731968.0,5921001472.0,3510306.0,1326053.0
12-04 08:32:29,31.791,15.081,52.528,0.086,0.0,0.514,0.0,4325376.0,0.0,38.0,2972000256.0,794095616.0,23956836352.0,5896142848.0,3500276.0,1323340.0
12-04 08:32:30,28.894,13.317,57.119,0.084,0.0,0.586,0.0,4317184.0,0.0,38.0,2973556736.0,794095616.0,23978930176.0,5872492544.0,3534512.0,1343289.0
12-04 08:32:31,22.070,10.950,66.210,0.0,0.0,0.770,0.0,2162688.0,0.0,19.0,2975461376.0,794095616.0,23994761216.0,5854756864.0,4922486.0,1267245.0
12-04 08:32:32,26.815,13.151,59.351,0.0,0.0,0.683,0.0,2154496.0,0.0,19.0,2974818304.0,794095616.0,24017293312.0,5832867840.0,3805193.0,1234946.0
12-04 08:32:33,25.389,12.003,61.917,0.086,0.0,0.604,0.0,2191360.0,0.0,22.0,2974945280.0,794095616.0,24036605952.0,5813428224.0,3321503.0,1229766.0
12-04 08:32:34,24.958,12.309,61.969,0.170,0.0,0.594,0.0,4325376.0,0.0,41.0,2975719424.0,794095616.0,24058126336.0,5791133696.0,3576557.0,1366060.0
12-04 08:32:35,21.817,11.969,65.535,0.0,0.0,0.679,0.0,2162688.0,0.0,19.0,2977701888.0,794095616.0,24072949760.0,5774327808.0,4946925.0,1277677.0
12-04 08:32:36,28.152,12.349,58.895,0.086,0.0,0.518,0.0,2154496.0,0.0,19.0,2977214464.0,794095616.0,24094859264.0,5752905728.0,3771771.0,1227896.0
12-04 08:32:37,26.740,12.733,60.017,0.0,0.0,0.509,0.0,2162688.0,0.0,19.0,2976772096.0,794095616.0,24115335168.0,5732872192.0,3395506.0,1272825.0
12-04 08:32:38,23.308,11.140,64.867,0.086,0.0,0.600,0.0,4308992.0,0.0,38.0,2978496512.0,794095616.0,24134213632.0,5712269312.0,3524725.0,1339061.0
12-04 08:32:39,23.761,11.453,64.359,0.0,0.0,0.427,0.0,2158592.0,0.0,19.0,2979299328.0,794095616.0,24151474176.0,5694205952.0,5374854.0,1251818.0
12-04 08:32:40,25.976,13.667,59.677,0.085,0.0,0.594,0.0,2166784.0,0.0,21.0,2979676160.0,794095616.0,24170876928.0,5674426368.0,3346307.0,1243205.0
12-04 08:32:41,21.818,8.918,68.918,0.087,0.0,0.260,0.0,4321280.0,0.0,38.0,2981801984.0,794099712.0,24189665280.0,5653508096.0,2971060.0,785942.0
12-04 08:32:42,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2981756928.0,794099712.0,24191750144.0,5651468288.0,3551.0,4407.0
12-04 08:32:43,0.251,0.418,99.331,0.0,0.0,0.0,0.0,200704.0,0.0,18.0,2981781504.0,794099712.0,24191987712.0,5651206144.0,78540.0,26424.0
12-04 08:32:44,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2982727680.0,794099712.0,24191995904.0,5650251776.0,4438.0,6675.0
12-04 08:32:45,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2982727680.0,794099712.0,24191995904.0,5650251776.0,2510.0,3253.0
12-04 08:32:46,0.250,0.417,99.167,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,2982727680.0,794099712.0,24191995904.0,5650251776.0,3375.0,5067.0
12-04 08:32:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2982256640.0,794099712.0,24191995904.0,5650722816.0,2042.0,2648.0
12-04 08:32:48,0.250,0.417,99.333,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2982342656.0,794099712.0,24192000000.0,5650632704.0,2804.0,4115.0
12-04 08:32:49,15.928,9.199,74.446,0.0,0.0,0.426,0.0,0.0,0.0,0.0,2980159488.0,794099712.0,24203866112.0,5640949760.0,3262163.0,1267872.0
12-04 08:32:50,29.931,15.695,53.774,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2985295872.0,794099712.0,24226222080.0,5613457408.0,3580559.0,1468555.0
12-04 08:32:51,29.915,15.254,54.153,0.0,0.0,0.678,0.0,7778304.0,0.0,46.0,2984775680.0,794099712.0,24249757696.0,5590441984.0,5796921.0,1584172.0
12-04 08:32:52,35.702,15.598,47.140,1.040,0.0,0.520,0.0,67264512.0,0.0,138.0,2987741184.0,794103808.0,24335265792.0,5501964288.0,3529380.0,1441332.0
12-04 08:32:53,28.421,14.912,55.702,0.088,0.0,0.877,0.0,10379264.0,0.0,58.0,2987245568.0,794103808.0,24295309312.0,5542416384.0,5829269.0,1594841.0
12-04 08:32:54,30.829,15.458,53.022,0.086,0.0,0.604,0.0,2166784.0,0.0,19.0,2988597248.0,794103808.0,24318504960.0,5517869056.0,3442695.0,1392135.0
12-04 08:32:55,29.753,14.749,55.072,0.0,0.0,0.426,0.0,4304896.0,0.0,38.0,2989633536.0,794103808.0,24341405696.0,5493932032.0,5922167.0,1642621.0
12-04 08:32:56,30.269,14.397,54.814,0.087,0.0,0.434,0.0,2154496.0,0.0,19.0,2990510080.0,794103808.0,24364789760.0,5469671424.0,3551017.0,1448620.0
12-04 08:32:57,27.554,13.991,53.219,4.549,0.0,0.687,0.0,165957632.0,0.0,288.0,2993983488.0,794103808.0,24382418944.0,5448568832.0,5731413.0,1542914.0
12-04 08:32:58,12.868,10.093,64.929,11.522,0.0,0.589,0.0,272470016.0,0.0,483.0,2992848896.0,794103808.0,24395460608.0,5436661760.0,2280664.0,1386558.0
12-04 08:32:59,32.031,14.670,52.083,0.087,0.0,1.128,0.0,4296704.0,0.0,36.0,2992300032.0,794103808.0,24421347328.0,5411323904.0,6859688.0,1543593.0
12-04 08:33:00,32.070,14.537,52.687,0.088,0.0,0.617,0.0,4321280.0,0.0,39.0,2993991680.0,794107904.0,24446853120.0,5384122368.0,3755418.0,1561308.0
12-04 08:33:01,31.661,15.571,51.990,0.087,0.0,0.692,0.0,4276224.0,0.0,36.0,2994335744.0,794116096.0,24471793664.0,5358829568.0,5683730.0,1521970.0
12-04 08:33:02,32.416,15.305,51.763,0.0,0.0,0.516,0.0,2207744.0,0.0,22.0,2995613696.0,794116096.0,24495587328.0,5333757952.0,3655112.0,1511092.0
12-04 08:33:03,32.093,15.398,51.903,0.087,0.0,0.519,0.0,4313088.0,0.0,38.0,2996752384.0,794116096.0,24520372224.0,5307834368.0,5806099.0,1584386.0
12-04 08:33:04,31.794,15.070,52.439,0.087,0.0,0.610,0.0,2207744.0,0.0,25.0,2997313536.0,794116096.0,24546349056.0,5281296384.0,3653821.0,1510034.0
12-04 08:33:05,32.038,15.458,51.727,0.086,0.0,0.691,0.0,4288512.0,0.0,35.0,2997534720.0,794116096.0,24570146816.0,5257277440.0,5684570.0,1530360.0
12-04 08:33:06,32.879,14.736,51.618,0.0,0.0,0.767,0.0,4354048.0,0.0,41.0,2998558720.0,794116096.0,24595247104.0,5231153152.0,3795415.0,1581719.0
12-04 08:33:07,32.598,15.959,50.424,0.085,0.0,0.934,0.0,4259840.0,0.0,36.0,3001397248.0,794116096.0,24620576768.0,5202984960.0,5671767.0,1523928.0
12-04 08:33:08,32.671,15.125,51.513,0.0,0.0,0.691,0.0,2207744.0,0.0,22.0,3001274368.0,794116096.0,24644673536.0,5179011072.0,3637482.0,1499513.0
12-04 08:33:09,30.789,16.115,51.908,0.509,0.0,0.679,0.0,41361408.0,0.0,119.0,3004649472.0,794124288.0,24665583616.0,5154717696.0,5720928.0,1615040.0
12-04 08:33:10,31.379,15.259,52.759,0.172,0.0,0.431,0.0,2170880.0,0.0,21.0,3004293120.0,794128384.0,24689278976.0,5131374592.0,3630776.0,1424300.0
12-04 08:33:11,29.239,14.965,55.017,0.0,0.0,0.779,0.0,4313088.0,0.0,39.0,3005206528.0,794128384.0,24713142272.0,5106597888.0,5881023.0,1629969.0
12-04 08:33:12,29.760,14.666,55.060,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,3004764160.0,794128384.0,24735236096.0,5084946432.0,3503913.0,1425346.0
12-04 08:33:13,31.076,14.931,53.125,0.087,0.0,0.781,0.0,4317184.0,0.0,38.0,3005157376.0,794128384.0,24760197120.0,5059592192.0,5823570.0,1598505.0
12-04 08:33:14,30.446,15.180,53.602,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,3006062592.0,794128384.0,24783192064.0,5035692032.0,3530842.0,1440928.0
12-04 08:33:15,29.294,13.252,56.844,0.0,0.0,0.610,0.0,4317184.0,0.0,38.0,3008360448.0,794132480.0,24805347328.0,5011234816.0,5881103.0,1629053.0
12-04 08:33:16,31.593,15.144,52.480,0.174,0.0,0.609,0.0,2166784.0,0.0,21.0,3007045632.0,794136576.0,24830025728.0,4987867136.0,3492016.0,1425508.0
12-04 08:33:17,28.203,14.015,56.578,0.086,0.0,1.118,0.0,4313088.0,0.0,39.0,3008692224.0,794136576.0,24853618688.0,4962627584.0,5833077.0,1592512.0
12-04 08:33:18,30.249,15.081,54.156,0.0,0.0,0.514,0.0,2179072.0,0.0,20.0,3011133440.0,794136576.0,24874905600.0,4938899456.0,3422061.0,1394350.0
12-04 08:33:19,29.515,15.419,54.537,0.088,0.0,0.441,0.0,4321280.0,0.0,38.0,3011649536.0,794136576.0,24900517888.0,4912771072.0,5923492.0,1643521.0
12-04 08:33:20,31.633,15.646,52.126,0.0,0.0,0.595,0.0,2154496.0,0.0,19.0,3012132864.0,794140672.0,24923713536.0,4889088000.0,3521382.0,1441643.0
12-04 08:33:21,30.965,13.860,54.561,0.0,0.0,0.614,0.0,4308992.0,0.0,38.0,3012829184.0,794140672.0,24948117504.0,4863987712.0,5845224.0,1601931.0
12-04 08:33:22,30.375,16.468,52.730,0.085,0.0,0.341,0.0,2170880.0,0.0,21.0,3013971968.0,794144768.0,24971075584.0,4839882752.0,3541258.0,1453543.0
12-04 08:33:23,29.116,13.778,56.499,0.087,0.0,0.520,0.0,4313088.0,0.0,40.0,3014037504.0,794144768.0,24994246656.0,4816646144.0,5823249.0,1590186.0
12-04 08:33:24,31.900,15.477,51.763,0.0,0.0,0.860,0.0,2166784.0,0.0,19.0,3015020544.0,794144768.0,25017393152.0,4792516608.0,3553686.0,1455506.0
12-04 08:33:25,27.787,14.666,56.690,0.086,0.0,0.772,0.0,4308992.0,0.0,38.0,3015462912.0,794144768.0,25040912384.0,4768555008.0,5826257.0,1594155.0
12-04 08:33:26,30.144,14.903,54.276,0.085,0.0,0.593,0.0,2170880.0,0.0,22.0,3016245248.0,794144768.0,25063374848.0,4745310208.0,3538464.0,1446116.0
12-04 08:33:27,29.351,14.892,55.065,0.087,0.0,0.606,0.0,4313088.0,0.0,38.0,3017003008.0,794148864.0,25087430656.0,4720492544.0,5838924.0,1600789.0
12-04 08:33:28,31.783,13.953,52.713,0.947,0.0,0.603,0.0,64389120.0,0.0,130.0,3017773056.0,794152960.0,25109164032.0,4697985024.0,3556880.0,1460511.0
12-04 08:33:29,16.823,10.333,62.254,10.077,0.0,0.512,0.0,268435456.0,0.0,470.0,3019411456.0,794152960.0,25119518720.0,4685991936.0,4388962.0,1443810.0
12-04 08:33:30,13.305,8.814,65.932,11.271,0.0,0.678,4096.0,269516800.0,1.0,461.0,3019689984.0,794157056.0,25131085824.0,4674142208.0,1423482.0,1395410.0
12-04 08:33:31,29.177,14.372,54.545,1.212,0.0,0.693,0.0,49717248.0,0.0,135.0,3018366976.0,794157056.0,25156272128.0,4650278912.0,8920103.0,1557124.0
12-04 08:33:32,31.347,15.976,52.159,0.0,0.0,0.518,0.0,4177920.0,0.0,33.0,3019632640.0,794161152.0,25181003776.0,4624277504.0,3635401.0,1494049.0
12-04 08:33:33,33.535,14.952,50.562,0.086,0.0,0.864,0.0,2273280.0,0.0,25.0,3044122624.0,794161152.0,25204047872.0,4576743424.0,5627514.0,1497404.0
12-04 08:33:34,34.666,15.812,48.653,0.0,0.0,0.869,0.0,4358144.0,0.0,40.0,3032457216.0,794161152.0,25228988416.0,4563468288.0,3893940.0,1649231.0
12-04 08:33:35,31.533,16.028,51.916,0.0,0.0,0.523,0.0,2150400.0,0.0,19.0,3032662016.0,794161152.0,25252896768.0,4539355136.0,5582794.0,1476147.0
12-04 08:33:36,32.305,15.681,51.157,0.257,0.0,0.600,0.0,4329472.0,0.0,40.0,3033509888.0,794161152.0,25277743104.0,4513660928.0,3764793.0,1566794.0
12-04 08:33:37,30.476,16.537,52.294,0.087,0.0,0.606,0.0,4308992.0,0.0,38.0,3034615808.0,794161152.0,25303515136.0,4486782976.0,5804197.0,1581784.0
12-04 08:33:38,32.085,16.681,50.553,0.0,0.0,0.681,0.0,2154496.0,0.0,19.0,3034284032.0,794161152.0,25327112192.0,4463517696.0,3543307.0,1453770.0
12-04 08:33:39,32.277,15.497,51.113,0.171,0.0,0.942,0.0,4362240.0,0.0,41.0,3036045312.0,794169344.0,25352613888.0,4436246528.0,5753100.0,1557101.0
12-04 08:33:40,34.271,16.368,48.252,0.341,0.0,0.767,0.0,33918976.0,0.0,98.0,3039412224.0,794173440.0,25402257408.0,4383232000.0,3819842.0,1596143.0
12-04 08:33:41,36.608,16.709,45.760,0.588,0.0,0.336,0.0,50724864.0,0.0,115.0,3038842880.0,794177536.0,25398767616.0,4387287040.0,5539953.0,1447595.0
12-04 08:33:42,31.699,15.061,52.627,0.088,0.0,0.525,0.0,4386816.0,0.0,38.0,3038400512.0,794177536.0,25425031168.0,4361465856.0,3795434.0,1583292.0
12-04 08:33:43,31.288,15.212,52.550,0.086,0.0,0.864,0.0,4198400.0,0.0,32.0,3040751616.0,794181632.0,25448243200.0,4335898624.0,5511558.0,1535526.0
12-04 08:33:44,33.107,16.044,50.170,0.0,0.0,0.679,0.0,2285568.0,0.0,26.0,3040256000.0,794181632.0,25473970176.0,4310667264.0,3788495.0,1477396.0
12-04 08:33:45,31.660,15.745,51.319,0.255,0.0,1.021,0.0,4333568.0,0.0,40.0,3041382400.0,794185728.0,25499107328.0,4284399616.0,5840708.0,1607180.0
12-04 08:33:46,30.148,16.855,52.563,0.0,0.0,0.434,0.0,4272128.0,0.0,35.0,3041349632.0,794185728.0,25525174272.0,4258365440.0,3654215.0,1512087.0
12-04 08:33:47,32.407,15.378,51.607,0.087,0.0,0.521,0.0,2199552.0,0.0,22.0,3041865728.0,794185728.0,25548480512.0,4234543104.0,5635289.0,1494578.0
12-04 08:33:48,32.308,15.726,51.111,0.085,0.0,0.769,0.0,4325376.0,0.0,38.0,3043094528.0,794185728.0,25574395904.0,4207398912.0,3776958.0,1573222.0
12-04 08:33:49,18.305,7.458,74.153,0.0,0.0,0.085,0.0,4325376.0,0.0,38.0,3045109760.0,794189824.0,25590296576.0,4189478912.0,2577900.0,366407.0
12-04 08:33:50,0.167,0.167,99.665,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3044511744.0,794189824.0,25590296576.0,4190076928.0,3551.0,4555.0
12-04 08:33:51,0.417,0.584,98.832,0.167,0.0,0.0,0.0,208896.0,0.0,20.0,3044364288.0,794193920.0,25590530048.0,4189986816.0,56825.0,5706.0
12-04 08:33:52,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3044360192.0,794193920.0,25590534144.0,4189986816.0,2810.0,4009.0
12-04 08:33:53,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3044360192.0,794193920.0,25590534144.0,4189986816.0,3688.0,5955.0
12-04 08:33:54,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3045457920.0,794193920.0,25590538240.0,4188884992.0,5043.0,6232.0
12-04 08:33:55,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3045376000.0,794193920.0,25590542336.0,4188962816.0,2910.0,4031.0
12-04 08:33:56,3.704,2.104,94.108,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3045912576.0,794193920.0,25590759424.0,4188209152.0,335254.0,335004.0
12-04 08:33:57,24.578,12.838,62.078,0.084,0.0,0.422,0.0,12288.0,0.0,2.0,3043602432.0,794198016.0,25609875456.0,4171399168.0,3417342.0,1435202.0
12-04 08:33:58,29.077,15.703,54.357,0.086,0.0,0.777,0.0,4329472.0,0.0,38.0,3043418112.0,794198016.0,25634000896.0,4147458048.0,5917915.0,1681491.0
12-04 08:33:59,31.592,16.182,51.627,0.0,0.0,0.599,0.0,2150400.0,0.0,19.0,3045257216.0,794198016.0,25657323520.0,4122296320.0,3561286.0,1505514.0
12-04 08:34:00,32.040,16.610,50.253,0.337,0.0,0.759,0.0,23089152.0,0.0,70.0,3045265408.0,794198016.0,25682624512.0,4096987136.0,6033913.0,1746820.0
12-04 08:34:01,22.716,13.066,54.740,8.711,0.0,0.769,0.0,271609856.0,0.0,481.0,3048148992.0,794198016.0,25696206848.0,4080521216.0,5023544.0,1574642.0
12-04 08:34:02,18.999,10.602,61.578,8.142,0.0,0.679,0.0,212705280.0,0.0,406.0,3046752256.0,794198016.0,25714135040.0,4063989760.0,4249741.0,1519117.0
12-04 08:34:03,32.028,15.666,51.523,0.087,0.0,0.696,0.0,2174976.0,0.0,21.0,3046903808.0,794206208.0,25736929280.0,4041035776.0,5673672.0,1564738.0
12-04 08:34:04,32.991,15.299,50.855,0.0,0.0,0.855,0.0,4308992.0,0.0,38.0,3048357888.0,794210304.0,25762545664.0,4013961216.0,5276292.0,1696763.0
12-04 08:34:05,31.897,16.207,51.034,0.086,0.0,0.776,0.0,2158592.0,0.0,19.0,3049127936.0,794210304.0,25786425344.0,3989311488.0,4492466.0,1666519.0
12-04 08:34:06,33.051,16.186,50.339,0.0,0.0,0.424,0.0,4308992.0,0.0,39.0,3049799680.0,794210304.0,25812230144.0,3962834944.0,3786873.0,1631962.0
12-04 08:34:07,30.776,17.069,51.552,0.086,0.0,0.517,0.0,4313088.0,0.0,39.0,3050840064.0,794210304.0,25837142016.0,3936882688.0,1913682.0,1705018.0
12-04 08:34:08,31.897,15.259,51.897,0.086,0.0,0.862,0.0,2154496.0,0.0,19.0,3051945984.0,794210304.0,25860734976.0,3912183808.0,3352921.0,1518984.0
12-04 08:34:09,28.758,14.770,55.778,0.087,0.0,0.608,0.0,4120576.0,0.0,40.0,3052929024.0,794214400.0,25884127232.0,3887804416.0,7989203.0,1702569.0
12-04 08:34:10,32.407,15.291,51.694,0.0,0.0,0.608,0.0,2158592.0,0.0,19.0,3052969984.0,794214400.0,25908088832.0,3863801856.0,5871526.0,1567092.0
12-04 08:34:11,32.536,16.823,49.787,0.085,0.0,0.769,0.0,4317184.0,0.0,40.0,3053576192.0,794214400.0,25933836288.0,3837448192.0,7819528.0,1757358.0
12-04 08:34:12,32.097,15.444,51.424,0.0,0.0,1.035,0.0,2174976.0,0.0,21.0,3054313472.0,794214400.0,25957695488.0,3812851712.0,5596691.0,1524634.0
12-04 08:34:13,31.720,16.335,51.340,0.086,0.0,0.519,0.0,4317184.0,0.0,40.0,3054530560.0,794214400.0,25983098880.0,3787231232.0,3965207.0,1727967.0
12-04 08:34:14,33.588,15.221,50.510,0.085,0.0,0.595,0.0,2183168.0,0.0,19.0,3056078848.0,794214400.0,26006564864.0,3762216960.0,5586400.0,1524082.0
12-04 08:34:15,31.579,17.063,50.594,0.085,0.0,0.679,0.0,4325376.0,0.0,41.0,3056525312.0,794218496.0,26031894528.0,3736436736.0,4000195.0,1738428.0
12-04 08:34:16,32.878,16.225,50.213,0.0,0.0,0.683,0.0,2158592.0,0.0,19.0,3055910912.0,794226688.0,26055614464.0,3713323008.0,5677098.0,1573463.0
12-04 08:34:17,31.134,17.174,50.761,0.085,0.0,0.846,0.0,4313088.0,0.0,38.0,3056209920.0,794226688.0,26080825344.0,3687813120.0,5956516.0,1718540.0
12-04 08:34:18,32.707,15.457,50.982,0.0,0.0,0.854,0.0,2158592.0,0.0,19.0,3055996928.0,794230784.0,26104299520.0,3664547840.0,3770547.0,1622428.0
12-04 08:34:19,34.266,14.843,49.873,0.085,0.0,0.933,0.0,4300800.0,0.0,38.0,3055915008.0,794230784.0,26130132992.0,3638796288.0,5724060.0,1590041.0
12-04 08:34:20,36.332,15.830,46.799,0.0,0.0,1.038,0.0,4050944.0,0.0,24.0,3140386816.0,794230784.0,26154029056.0,3530428416.0,5927702.0,1738252.0
12-04 08:34:21,41.552,14.224,43.103,0.259,0.0,0.862,0.0,12173312.0,0.0,57.0,3283775488.0,794234880.0,26181328896.0,3359735808.0,3957454.0,1763586.0
12-04 08:34:22,48.815,12.643,37.665,0.176,0.0,0.702,0.0,21331968.0,0.0,75.0,3381125120.0,794238976.0,26193399808.0,3250311168.0,5657096.0,1580636.0
12-04 08:34:23,41.125,14.060,44.112,0.0,0.0,0.703,0.0,2240512.0,0.0,32.0,3434655744.0,794238976.0,26216091648.0,3174088704.0,11504963.0,2063512.0
12-04 08:34:24,37.489,14.996,46.818,0.087,0.0,0.610,0.0,2150400.0,0.0,20.0,3448242176.0,794238976.0,26238386176.0,3138207744.0,13902210.0,2023145.0
12-04 08:34:25,35.212,15.785,47.875,0.087,0.0,1.041,0.0,6647808.0,0.0,50.0,3454312448.0,794238976.0,26260336640.0,3110187008.0,17645135.0,2342196.0
12-04 08:34:26,38.010,15.816,45.068,0.340,0.0,0.765,0.0,39256064.0,0.0,95.0,3463323648.0,794238976.0,26282291200.0,3079221248.0,11309052.0,2022757.0
12-04 08:34:27,35.900,14.273,48.702,0.173,0.0,0.952,0.0,2166784.0,0.0,21.0,3461832704.0,794238976.0,26305105920.0,3057897472.0,16943115.0,1999267.0
12-04 08:34:28,35.043,16.068,47.778,0.0,0.0,1.111,0.0,4308992.0,0.0,38.0,3462131712.0,794238976.0,26329292800.0,3033411584.0,13792641.0,2262426.0
12-04 08:34:29,34.858,15.789,48.404,0.0,0.0,0.949,0.0,2154496.0,0.0,19.0,3465609216.0,794238976.0,26352914432.0,3006312448.0,14939624.0,1980488.0
12-04 08:34:30,34.195,16.021,48.837,0.0,0.0,0.947,0.0,4300800.0,0.0,38.0,3467128832.0,794238976.0,26377912320.0,2979794944.0,15147293.0,2207504.0
12-04 08:34:31,35.249,15.216,48.605,0.085,0.0,0.845,0.0,2154496.0,0.0,19.0,3468079104.0,794238976.0,26400452608.0,2956304384.0,13571126.0,2021675.0
12-04 08:34:32,33.913,16.609,46.609,1.826,0.0,1.043,0.0,121053184.0,0.0,230.0,3472715776.0,794247168.0,26423222272.0,2928889856.0,17079458.0,2117302.0
12-04 08:34:33,17.414,9.741,62.586,9.655,0.0,0.603,0.0,272629760.0,0.0,468.0,3474386944.0,794247168.0,26432430080.0,2918010880.0,12261795.0,2042452.0
12-04 08:34:34,17.541,9.630,63.371,8.942,0.0,0.516,0.0,264257536.0,0.0,452.0,3476946944.0,794247168.0,26445402112.0,2902478848.0,12885649.0,1930425.0
12-04 08:34:35,36.041,14.693,48.315,0.0,0.0,0.951,0.0,2273280.0,0.0,25.0,3476983808.0,794247168.0,26470629376.0,2877214720.0,16732858.0,2134034.0
12-04 08:34:36,34.244,16.055,48.762,0.0,0.0,0.939,0.0,2174976.0,0.0,23.0,3480420352.0,794247168.0,26493394944.0,2851012608.0,15285692.0,2007246.0
12-04 08:34:37,32.345,17.443,49.196,0.169,0.0,0.847,0.0,4300800.0,0.0,38.0,3482533888.0,794247168.0,26518003712.0,2824290304.0,13413907.0,2210372.0
12-04 08:34:38,37.078,16.047,45.861,0.169,0.0,0.845,0.0,12177408.0,0.0,44.0,3486703616.0,794251264.0,26547777536.0,2790342656.0,17034383.0,2032495.0
12-04 08:34:39,39.329,16.179,42.341,0.947,0.0,1.205,0.0,75816960.0,0.0,168.0,3489497088.0,794259456.0,26564100096.0,2771218432.0,13777374.0,2140641.0
12-04 08:34:40,34.318,14.509,50.217,0.0,0.0,0.956,0.0,2285568.0,0.0,25.0,3487862784.0,794259456.0,26587271168.0,2749681664.0,7409071.0,1984310.0
12-04 08:34:41,32.472,15.935,50.646,0.086,0.0,0.861,0.0,4083712.0,0.0,26.0,3488800768.0,794263552.0,26612498432.0,2723512320.0,6076785.0,2037165.0
12-04 08:34:42,34.550,15.535,49.236,0.0,0.0,0.679,0.0,2379776.0,0.0,31.0,3487473664.0,794263552.0,26636161024.0,2701176832.0,3978199.0,1990502.0
12-04 08:34:43,33.276,14.569,51.207,0.0,0.0,0.948,0.0,4313088.0,0.0,38.0,3489529856.0,794263552.0,26660737024.0,2674544640.0,6060972.0,2025757.0
12-04 08:34:44,31.529,16.924,50.859,0.172,0.0,0.515,0.0,2170880.0,0.0,21.0,3490127872.0,794267648.0,26684055552.0,2650624000.0,3922412.0,1968770.0
12-04 08:34:45,32.049,15.149,51.751,0.088,0.0,0.963,0.0,4313088.0,0.0,38.0,3491770368.0,794267648.0,26709557248.0,2623479808.0,6079557.0,2044870.0
12-04 08:34:46,37.405,16.428,45.156,0.0,0.0,1.011,0.0,2154496.0,0.0,21.0,3483447296.0,794267648.0,26731995136.0,2609364992.0,21301191.0,2101287.0
12-04 08:34:47,40.071,15.446,43.513,0.0,0.0,0.971,0.0,2154496.0,0.0,19.0,3493888000.0,794267648.0,26752118784.0,2578800640.0,22145110.0,2076115.0
12-04 08:34:48,33.419,17.094,48.718,0.085,0.0,0.684,0.0,4325376.0,0.0,40.0,3074805760.0,794267648.0,26778091520.0,2971910144.0,8229418.0,1855630.0
12-04 08:34:49,33.105,15.569,50.727,0.086,0.0,0.513,0.0,2150400.0,0.0,19.0,3075407872.0,794267648.0,26801569792.0,2947829760.0,5597163.0,1524801.0
12-04 08:34:50,31.810,16.810,50.603,0.172,0.0,0.603,0.0,4329472.0,0.0,41.0,3075649536.0,794275840.0,26827022336.0,2922127360.0,3984310.0,1740752.0
12-04 08:34:51,31.877,16.195,51.243,0.0,0.0,0.686,0.0,2195456.0,0.0,23.0,3076685824.0,794275840.0,26851065856.0,2897047552.0,5593544.0,1516868.0
12-04 08:34:52,32.253,16.297,50.683,0.085,0.0,0.683,0.0,4333568.0,0.0,39.0,3077963776.0,794275840.0,26875932672.0,2870902784.0,4988641.0,1751226.0
12-04 08:34:53,33.680,14.286,51.169,0.087,0.0,0.779,0.0,2150400.0,0.0,19.0,3077873664.0,794275840.0,26899734528.0,2847191040.0,4579857.0,1509846.0
12-04 08:34:54,32.797,16.186,50.254,0.0,0.0,0.763,0.0,4358144.0,0.0,41.0,3078565888.0,794275840.0,26925395968.0,2820837376.0,6016903.0,1758823.0
12-04 08:34:55,32.149,15.251,51.906,0.0,0.0,0.693,0.0,2146304.0,0.0,19.0,3078950912.0,794275840.0,26949070848.0,2796777472.0,3661332.0,1564935.0
12-04 08:34:56,32.765,15.870,50.427,0.085,0.0,0.853,0.0,4325376.0,0.0,40.0,3080470528.0,794279936.0,26974228480.0,2770096128.0,5904411.0,1689778.0
12-04 08:34:57,31.893,16.162,51.340,0.086,0.0,0.519,0.0,4079616.0,0.0,26.0,3080761344.0,794279936.0,26999574528.0,2744459264.0,5849455.0,1664013.0
12-04 08:34:58,32.225,16.454,50.639,0.0,0.0,0.682,0.0,2379776.0,0.0,31.0,3080933376.0,794279936.0,27023196160.0,2720665600.0,3735881.0,1602017.0
12-04 08:34:59,31.948,15.152,51.775,0.087,0.0,1.039,0.0,4325376.0,0.0,40.0,3082203136.0,794284032.0,27048034304.0,2694553600.0,6014390.0,1755170.0
12-04 08:35:00,31.574,16.263,51.557,0.0,0.0,0.606,0.0,2158592.0,0.0,19.0,3083100160.0,794284032.0,27072200704.0,2669490176.0,5585360.0,1506649.0
12-04 08:35:01,32.051,16.496,50.427,0.0,0.0,1.026,0.0,4337664.0,0.0,38.0,3083640832.0,794284032.0,27097452544.0,2643697664.0,3990248.0,1748149.0
12-04 08:35:02,33.046,15.099,51.079,0.173,0.0,0.604,0.0,2174976.0,0.0,22.0,3083280384.0,794288128.0,27121131520.0,2620375040.0,5643726.0,1553994.0
12-04 08:35:03,32.878,15.713,50.726,0.085,0.0,0.598,0.0,4308992.0,0.0,39.0,3084165120.0,794288128.0,27146686464.0,2593935360.0,3928378.0,1708062.0
12-04 08:35:04,32.103,16.052,49.957,1.116,0.0,0.773,0.0,75677696.0,0.0,150.0,3084849152.0,794288128.0,27170144256.0,2569793536.0,5660874.0,1560816.0
12-04 08:35:05,16.110,11.225,60.411,11.568,0.0,0.686,0.0,266338304.0,0.0,463.0,3086450688.0,794288128.0,27180564480.0,2557771776.0,4539170.0,1619619.0
12-04 08:35:06,15.372,9.544,62.416,11.909,0.0,0.760,0.0,269393920.0,0.0,491.0,3086901248.0,794288128.0,27191205888.0,2546679808.0,1503664.0,1479820.0
12-04 08:35:07,29.974,14.091,53.117,1.452,0.0,1.366,0.0,56877056.0,0.0,156.0,3086782464.0,794292224.0,27216760832.0,2521239552.0,9128150.0,1700124.0
12-04 08:35:08,31.507,16.438,51.455,0.086,0.0,0.514,0.0,2166784.0,0.0,21.0,3089031168.0,794296320.0,27240644608.0,2495102976.0,5556451.0,1505639.0
12-04 08:35:09,31.768,16.225,51.409,0.171,0.0,0.427,0.0,4304896.0,0.0,38.0,3090149376.0,794300416.0,27265318912.0,2469306368.0,4007558.0,1749282.0
12-04 08:35:10,33.189,15.298,50.562,0.0,0.0,0.951,0.0,2162688.0,0.0,19.0,3090055168.0,794300416.0,27289276416.0,2445443072.0,5623769.0,1539550.0
12-04 08:35:11,32.584,15.471,50.994,0.0,0.0,0.951,0.0,4337664.0,0.0,42.0,3091034112.0,794300416.0,27315290112.0,2418450432.0,4092777.0,1726269.0
12-04 08:35:12,31.602,15.931,51.429,0.0,0.0,1.039,0.0,4190208.0,0.0,32.0,3092901888.0,794304512.0,27340832768.0,2391035904.0,5618660.0,1604342.0
12-04 08:35:13,33.043,15.257,51.003,0.0,0.0,0.697,0.0,2277376.0,0.0,25.0,3092643840.0,794304512.0,27364741120.0,2367385600.0,5815757.0,1641542.0
12-04 08:35:14,31.080,16.594,51.536,0.176,0.0,0.615,0.0,4317184.0,0.0,40.0,3093401600.0,794304512.0,27390300160.0,2341068800.0,3983191.0,1729956.0
12-04 08:35:15,32.650,16.154,50.342,0.0,0.0,0.855,0.0,2158592.0,0.0,19.0,3093688320.0,794304512.0,27414458368.0,2316623872.0,5585778.0,1512810.0
12-04 08:35:16,31.972,15.378,51.694,0.087,0.0,0.869,0.0,4345856.0,0.0,41.0,3094659072.0,794304512.0,27439542272.0,2290569216.0,5979562.0,1722875.0
12-04 08:35:17,31.616,15.721,51.878,0.0,0.0,0.786,0.0,2142208.0,0.0,20.0,3094577152.0,794304512.0,27463352320.0,2266841088.0,3580209.0,1531499.0
12-04 08:35:18,32.701,15.962,50.388,0.086,0.0,0.863,0.0,4313088.0,0.0,38.0,3095769088.0,794304512.0,27488935936.0,2240065536.0,5983136.0,1721428.0
12-04 08:35:19,33.913,14.174,51.130,0.087,0.0,0.696,0.0,2154496.0,0.0,19.0,3095736320.0,794304512.0,27512967168.0,2216067072.0,3758558.0,1620591.0
12-04 08:35:20,32.338,16.212,50.683,0.085,0.0,0.683,0.0,4317184.0,0.0,40.0,3097812992.0,794304512.0,27538223104.0,2188734464.0,5855812.0,1680839.0
12-04 08:35:21,32.421,16.681,50.128,0.086,0.0,0.684,0.0,4317184.0,0.0,40.0,3096911872.0,794304512.0,27563773952.0,2164084736.0,6000423.0,1744493.0
12-04 08:35:22,31.884,16.283,51.151,0.0,0.0,0.682,0.0,2154496.0,0.0,19.0,3099770880.0,794304512.0,27586772992.0,2138226688.0,3565624.0,1511055.0
12-04 08:35:23,30.817,15.628,52.678,0.088,0.0,0.790,0.0,4308992.0,0.0,38.0,3099918336.0,794304512.0,27612594176.0,2112258048.0,6001886.0,1743819.0
12-04 08:35:24,33.249,16.624,49.367,0.0,0.0,0.759,0.0,2154496.0,0.0,19.0,3100860416.0,794304512.0,27635732480.0,2088177664.0,5590062.0,1528747.0
12-04 08:35:25,31.443,16.924,50.773,0.086,0.0,0.773,0.0,4308992.0,0.0,38.0,3100246016.0,794304512.0,27661811712.0,2062712832.0,3975166.0,1728637.0
12-04 08:35:26,36.192,15.866,47.170,0.086,0.0,0.686,0.0,2224128.0,0.0,23.0,3101151232.0,794304512.0,27684491264.0,2039128064.0,5564333.0,1512091.0
12-04 08:35:27,35.395,15.808,47.251,0.430,0.0,1.117,0.0,38248448.0,0.0,103.0,3101454336.0,794304512.0,27740774400.0,1982541824.0,4061067.0,1775152.0
12-04 08:35:28,36.270,16.938,45.509,0.599,0.0,0.684,0.0,53362688.0,0.0,120.0,3102007296.0,794304512.0,27732385792.0,1990377472.0,5543245.0,1496011.0
12-04 08:35:29,31.266,16.882,50.991,0.086,0.0,0.775,0.0,4382720.0,0.0,38.0,3103899648.0,794304512.0,27757453312.0,1963417600.0,6084175.0,1784319.0
12-04 08:35:30,33.362,15.574,50.383,0.0,0.0,0.681,0.0,2154496.0,0.0,19.0,3104796672.0,794304512.0,27781656576.0,1938317312.0,3526757.0,1491669.0
12-04 08:35:31,33.446,15.919,49.958,0.0,0.0,0.677,0.0,4313088.0,0.0,38.0,3104813056.0,794304512.0,27806625792.0,1913331712.0,6050902.0,1767429.0
12-04 08:35:32,32.097,16.393,50.906,0.086,0.0,0.518,0.0,2162688.0,0.0,21.0,3106603008.0,794304512.0,27829948416.0,1888219136.0,4152297.0,1539239.0
12-04 08:35:33,31.775,16.450,51.082,0.087,0.0,0.606,0.0,4308992.0,0.0,38.0,3106537472.0,794304512.0,27855626240.0,1862606848.0,5398611.0,1710474.0
12-04 08:35:34,33.845,15.601,49.957,0.0,0.0,0.597,0.0,2179072.0,0.0,22.0,3108122624.0,794304512.0,27881705472.0,1834942464.0,5838524.0,1655759.0
12-04 08:35:35,32.790,15.536,50.987,0.0,0.0,0.687,0.0,4284416.0,0.0,35.0,3108495360.0,794304512.0,27905130496.0,1811144704.0,3744899.0,1615528.0
12-04 08:35:36,32.705,16.353,50.086,0.086,0.0,0.771,0.0,7864320.0,0.0,50.0,3110350848.0,794304512.0,27928018944.0,1786400768.0,6015494.0,1750545.0
12-04 08:35:37,24.659,13.737,50.427,10.580,0.0,0.597,0.0,264282112.0,0.0,449.0,3110424576.0,794304512.0,27946242048.0,1768103936.0,5619685.0,1538429.0
12-04 08:35:38,15.157,9.992,54.953,18.967,0.0,0.931,0.0,271593472.0,0.0,479.0,3109736448.0,794304512.0,27957727232.0,1757306880.0,2349602.0,1509860.0
12-04 08:35:39,25.364,12.682,50.386,10.797,0.0,0.771,0.0,175857664.0,0.0,347.0,3109969920.0,794304512.0,28010950656.0,1703849984.0,6758889.0,1501797.0
12-04 08:35:40,32.898,15.405,50.914,0.087,0.0,0.696,0.0,9007104.0,0.0,59.0,3111149568.0,794304512.0,28000198656.0,1713422336.0,4610999.0,1771291.0
12-04 08:35:41,32.845,15.172,51.207,0.086,0.0,0.690,0.0,2162688.0,0.0,19.0,3111956480.0,794304512.0,28024025088.0,1688788992.0,5000067.0,1516387.0
12-04 08:35:42,32.134,15.938,50.900,0.0,0.0,1.028,0.0,4321280.0,0.0,39.0,3112919040.0,794304512.0,28049379328.0,1662472192.0,6042909.0,1760117.0
12-04 08:35:43,32.678,15.825,50.813,0.0,0.0,0.684,0.0,2158592.0,0.0,19.0,3112964096.0,794304512.0,28073541632.0,1638264832.0,3618439.0,1546880.0
12-04 08:35:44,33.103,14.828,50.948,0.086,0.0,1.034,0.0,4325376.0,0.0,40.0,3113857024.0,794308608.0,28098977792.0,1611931648.0,5947885.0,1709487.0
12-04 08:35:45,31.602,15.844,51.255,0.087,0.0,1.212,0.0,2158592.0,0.0,19.0,3113967616.0,794308608.0,28122374144.0,1588424704.0,5695344.0,1579196.0
12-04 08:35:46,35.209,15.857,47.997,0.085,0.0,0.853,0.0,4337664.0,0.0,42.0,3114872832.0,794308608.0,28146835456.0,1563058176.0,3882092.0,1674678.0
12-04 08:35:47,33.362,15.785,50.0,0.085,0.0,0.768,0.0,2166784.0,0.0,19.0,3115737088.0,794308608.0,28170452992.0,1538576384.0,5699112.0,1582467.0
12-04 08:35:48,33.048,15.497,50.599,0.086,0.0,0.771,0.0,4304896.0,0.0,38.0,3116462080.0,794308608.0,28196212736.0,1512091648.0,5916616.0,1696181.0
12-04 08:35:49,31.625,15.106,52.208,0.088,0.0,0.972,0.0,4276224.0,0.0,37.0,3117424640.0,794312704.0,28221677568.0,1485660160.0,3818601.0,1646165.0
12-04 08:35:50,32.108,15.311,51.794,0.0,0.0,0.787,0.0,2215936.0,0.0,22.0,3116388352.0,794312704.0,28245393408.0,1462980608.0,5732350.0,1595373.0
12-04 08:35:51,32.732,15.464,50.687,0.086,0.0,1.031,0.0,4308992.0,0.0,38.0,3117936640.0,794312704.0,28270768128.0,1436057600.0,3994064.0,1746998.0
12-04 08:35:52,32.494,16.373,50.546,0.084,0.0,0.504,0.0,2162688.0,0.0,19.0,3119030272.0,794312704.0,28294213632.0,1411518464.0,5571202.0,1514233.0
12-04 08:35:53,32.876,16.052,50.472,0.0,0.0,0.601,0.0,4308992.0,0.0,39.0,3120160768.0,794312704.0,28319260672.0,1385340928.0,6026911.0,1747930.0
12-04 08:35:54,33.445,15.630,49.916,0.084,0.0,0.924,0.0,2154496.0,0.0,19.0,3120676864.0,794312704.0,28343369728.0,1360715776.0,3552172.0,1508129.0
12-04 08:35:55,33.108,16.342,49.534,0.085,0.0,0.931,0.0,4329472.0,0.0,40.0,3120775168.0,794316800.0,28368863232.0,1335119872.0,6004427.0,1740906.0
12-04 08:35:56,30.061,15.204,53.779,0.0,0.0,0.956,0.0,4317184.0,0.0,40.0,3122360320.0,794316800.0,28393230336.0,1309167616.0,5681333.0,1447048.0
12-04 08:35:57,33.703,11.945,54.181,0.171,0.0,0.0,0.0,6471680.0,0.0,57.0,3122667520.0,794316800.0,28420796416.0,1281294336.0,441982.0,235671.0
12-04 08:35:58,32.115,11.923,55.788,0.087,0.0,0.087,0.0,6475776.0,0.0,57.0,3126644736.0,794316800.0,28447768576.0,1250344960.0,688750.0,239265.0
12-04 08:35:59,32.027,12.862,54.940,0.170,0.0,0.0,0.0,6541312.0,0.0,60.0,3127754752.0,794316800.0,28474486784.0,1222516736.0,441573.0,235378.0
12-04 08:36:00,32.426,12.085,55.404,0.085,0.0,0.0,0.0,6508544.0,0.0,61.0,3128242176.0,794316800.0,28501348352.0,1195167744.0,443237.0,237764.0
12-04 08:36:01,32.794,12.862,54.174,0.170,0.0,0.0,0.0,6492160.0,0.0,60.0,3128684544.0,794320896.0,28528648192.0,1167421440.0,441145.0,234438.0
12-04 08:36:02,33.012,10.946,55.867,0.175,0.0,0.0,0.0,6471680.0,0.0,57.0,3129847808.0,794320896.0,28555866112.0,1139040256.0,443013.0,237809.0
12-04 08:36:03,32.219,11.225,56.384,0.171,0.0,0.0,0.0,8564736.0,0.0,73.0,3130408960.0,794320896.0,28584542208.0,1109803008.0,443978.0,237425.0
12-04 08:36:04,32.676,11.492,55.746,0.086,0.0,0.0,0.0,6541312.0,0.0,61.0,3131658240.0,794320896.0,28610961408.0,1082134528.0,588840.0,312902.0
12-04 08:36:05,9.949,4.300,85.750,0.0,0.0,0.0,0.0,2568192.0,0.0,37.0,3132895232.0,794324992.0,28620546048.0,1071308800.0,185461.0,108852.0
12-04 08:36:06,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3132895232.0,794324992.0,28620546048.0,1071308800.0,5197.0,6508.0
12-04 08:36:07,0.084,0.251,99.414,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3132887040.0,794329088.0,28620550144.0,1071308800.0,4302.0,5548.0
12-04 08:36:08,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3132887040.0,794329088.0,28620550144.0,1071308800.0,2918.0,2904.0
12-04 08:36:09,0.334,0.667,93.828,5.171,0.0,0.0,0.0,177975296.0,0.0,307.0,3132882944.0,794329088.0,28620554240.0,1071308800.0,4693.0,6472.0
12-04 08:36:10,0.334,0.585,86.048,13.033,0.0,0.0,0.0,269484032.0,0.0,431.0,3133009920.0,794329088.0,28620554240.0,1071181824.0,6862.0,8667.0
12-04 08:36:11,0.167,0.167,96.572,3.094,0.0,0.0,0.0,105422848.0,0.0,143.0,3132825600.0,794329088.0,28620554240.0,1071366144.0,61949.0,87772.0
12-04 08:36:12,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3132821504.0,794329088.0,28620558336.0,1071366144.0,3040.0,3378.0
12-04 08:36:13,15.029,9.068,75.315,0.168,0.0,0.420,0.0,12288.0,0.0,2.0,3132198912.0,794333184.0,28630077440.0,1062465536.0,3224099.0,1214754.0
12-04 08:36:14,31.701,15.722,51.890,0.086,0.0,0.601,0.0,2187264.0,0.0,21.0,3133104128.0,794333184.0,28653285376.0,1038352384.0,3650235.0,1604218.0
12-04 08:36:15,34.727,16.382,47.526,0.512,0.0,0.853,0.0,40189952.0,0.0,94.0,3136397312.0,794333184.0,28711112704.0,977231872.0,3941870.0,1764772.0
12-04 08:36:16,33.755,16.962,48.101,0.591,0.0,0.591,0.0,52772864.0,0.0,129.0,3137101824.0,794333184.0,28699000832.0,988639232.0,4093477.0,1842078.0
12-04 08:36:17,15.561,10.714,73.129,0.0,0.0,0.595,0.0,0.0,0.0,0.0,3137138688.0,794333184.0,28710047744.0,977555456.0,1673118.0,1646314.0
12-04 08:36:18,29.094,14.199,55.923,0.087,0.0,0.697,0.0,1855488.0,0.0,19.0,3138744320.0,794333184.0,28733452288.0,952545280.0,5327968.0,1603254.0
12-04 08:36:19,32.808,14.873,51.619,0.0,0.0,0.700,0.0,2170880.0,0.0,21.0,3139129344.0,794341376.0,28757422080.0,928182272.0,7804648.0,1670958.0
12-04 08:36:20,33.771,14.611,50.831,0.087,0.0,0.700,0.0,4321280.0,0.0,38.0,3140513792.0,794341376.0,28782546944.0,901672960.0,8180607.0,1871212.0
12-04 08:36:21,33.478,15.052,50.692,0.0,0.0,0.779,0.0,2179072.0,0.0,22.0,3140878336.0,794341376.0,28807086080.0,876769280.0,5708002.0,1631197.0
12-04 08:36:22,32.177,15.785,51.258,0.087,0.0,0.694,0.0,4345856.0,0.0,39.0,3141189632.0,794341376.0,28832522240.0,851021824.0,6172429.0,1886625.0
12-04 08:36:23,32.437,15.785,51.084,0.0,0.0,0.694,0.0,2166784.0,0.0,19.0,3142340608.0,794341376.0,28856242176.0,826150912.0,5696004.0,1632926.0
12-04 08:36:24,31.799,16.624,50.469,0.085,0.0,1.023,0.0,4329472.0,0.0,38.0,3143077888.0,794341376.0,28881641472.0,800014336.0,6206979.0,1899941.0
12-04 08:36:25,32.934,15.997,50.470,0.086,0.0,0.513,0.0,2179072.0,0.0,21.0,3143561216.0,794345472.0,28905353216.0,775815168.0,4605819.0,1629945.0
12-04 08:36:26,32.884,16.358,50.084,0.084,0.0,0.590,0.0,4210688.0,0.0,32.0,3143835648.0,794345472.0,28930854912.0,750039040.0,5005847.0,1735153.0
12-04 08:36:27,31.900,15.907,50.989,0.086,0.0,1.118,0.0,2297856.0,0.0,25.0,3145105408.0,794345472.0,28954742784.0,724881408.0,5965801.0,1773046.0
12-04 08:36:28,32.534,16.096,50.428,0.0,0.0,0.942,0.0,2195456.0,0.0,22.0,3145592832.0,794345472.0,28978282496.0,700854272.0,5738031.0,1652743.0
12-04 08:36:29,32.206,16.737,50.211,0.0,0.0,0.845,0.0,4333568.0,0.0,39.0,3146842112.0,794345472.0,29003038720.0,674848768.0,4151798.0,1876503.0
12-04 08:36:30,32.474,16.065,51.031,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,3147374592.0,794345472.0,29027299328.0,650055680.0,5690082.0,1621825.0
12-04 08:36:31,31.642,16.681,50.731,0.086,0.0,0.860,0.0,4378624.0,0.0,42.0,3147591680.0,794349568.0,29052469248.0,624664576.0,6174710.0,1877765.0
12-04 08:36:32,32.121,15.671,51.429,0.0,0.0,0.779,0.0,2158592.0,0.0,19.0,3148410880.0,794349568.0,29075677184.0,600637440.0,5754957.0,1666588.0
12-04 08:36:33,31.350,15.187,52.575,0.089,0.0,0.799,0.0,4096000.0,0.0,26.0,3149459456.0,794349568.0,29101060096.0,574205952.0,3800853.0,1692700.0
12-04 08:36:34,33.704,15.569,49.701,0.086,0.0,0.941,0.0,2400256.0,0.0,31.0,3150532608.0,794349568.0,29125763072.0,548429824.0,6064384.0,1817959.0
12-04 08:36:35,32.080,15.385,51.836,0.087,0.0,0.612,0.0,2162688.0,0.0,19.0,3151167488.0,794349568.0,29149343744.0,524214272.0,5726769.0,1653928.0
12-04 08:36:36,31.888,16.497,50.765,0.085,0.0,0.765,0.0,4374528.0,0.0,41.0,3151310848.0,794353664.0,29174169600.0,499240960.0,6182185.0,1871045.0
12-04 08:36:37,33.361,16.175,49.621,0.084,0.0,0.758,0.0,2158592.0,0.0,19.0,3151306752.0,794353664.0,29198200832.0,475213824.0,3639499.0,1604181.0
12-04 08:36:38,31.939,16.738,50.299,0.085,0.0,0.939,0.0,4325376.0,0.0,38.0,3152154624.0,794353664.0,29223067648.0,449499136.0,6289444.0,1945861.0
12-04 08:36:39,32.554,15.238,51.169,0.0,0.0,1.039,0.0,2158592.0,0.0,19.0,3152547840.0,794353664.0,29247234048.0,424939520.0,5678696.0,1618519.0
12-04 08:36:40,31.359,16.202,51.568,0.087,0.0,0.784,0.0,4194304.0,0.0,32.0,3153051648.0,794353664.0,29273231360.0,398438400.0,5890952.0,1724263.0
12-04 08:36:41,31.159,17.682,50.558,0.0,0.0,0.601,0.0,2285568.0,0.0,25.0,3154800640.0,794353664.0,29296345088.0,373575680.0,4945034.0,1786695.0
12-04 08:36:42,33.816,15.332,49.915,0.0,0.0,0.937,0.0,2183168.0,0.0,21.0,3154460672.0,794361856.0,29320404992.0,349847552.0,4718509.0,1623721.0
12-04 08:36:43,32.286,16.230,51.047,0.087,0.0,0.349,0.0,7528448.0,0.0,49.0,3156271104.0,794361856.0,29345116160.0,323325952.0,6195151.0,1890821.0
12-04 08:36:44,34.111,14.680,50.259,0.086,0.0,0.864,0.0,2220032.0,0.0,20.0,3156131840.0,794361856.0,29368524800.0,300056576.0,5700812.0,1633023.0
12-04 08:36:45,31.973,17.347,49.660,0.085,0.0,0.935,0.0,4317184.0,0.0,40.0,3157209088.0,794361856.0,29394259968.0,273244160.0,4218310.0,1920645.0
12-04 08:36:46,25.579,13.734,53.133,6.781,0.0,0.773,0.0,253476864.0,0.0,468.0,3158540288.0,794361856.0,29411024896.0,255148032.0,1699087.0,1642698.0
12-04 08:36:47,15.210,11.597,61.008,11.345,0.0,0.840,0.0,269594624.0,0.0,462.0,3158208512.0,794361856.0,29423026176.0,243478528.0,3246076.0,1632670.0
12-04 08:36:48,20.443,10.818,60.647,7.070,0.0,1.022,4096.0,202264576.0,1.0,379.0,3142840320.0,794365952.0,29441085440.0,240783360.0,1656912.0,1617579.0
12-04 08:36:49,32.556,15.199,51.382,0.0,0.0,0.864,151552.0,3141632.0,8.0,34.0,3143643136.0,791101440.0,29441912832.0,242417664.0,7756949.0,1640635.0
12-04 08:36:50,35.531,17.380,45.890,0.599,0.0,0.599,4096.0,50077696.0,1.0,195.0,3146170368.0,787259392.0,29406314496.0,279330816.0,8137202.0,1845334.0
12-04 08:36:51,33.218,15.358,50.733,0.0,0.0,0.690,0.0,2170880.0,0.0,19.0,3146465280.0,787259392.0,29429923840.0,255426560.0,7810958.0,1677050.0
12-04 08:36:52,33.361,16.094,49.455,0.084,0.0,1.006,0.0,4186112.0,0.0,32.0,3145650176.0,787259392.0,29456293888.0,229871616.0,5927419.0,1741758.0
12-04 08:36:53,32.960,16.093,50.086,0.0,0.0,0.861,0.0,3076096.0,0.0,39.0,3145838592.0,785420288.0,29447716864.0,240099328.0,5967751.0,1764274.0
12-04 08:36:54,32.874,15.921,50.602,0.086,0.0,0.516,3366912.0,2961408.0,43.0,34.0,3147501568.0,783515648.0,29437624320.0,250433536.0,5728277.0,1646391.0
12-04 08:36:55,32.423,15.870,50.683,0.085,0.0,0.939,0.0,4464640.0,0.0,48.0,3147522048.0,782438400.0,29443608576.0,245506048.0,6177105.0,1885193.0
12-04 08:36:56,32.674,15.477,50.645,0.0,0.0,1.204,233472.0,2678784.0,5.0,40.0,3146866688.0,780845056.0,29443092480.0,248270848.0,5719953.0,1643926.0
12-04 08:36:57,32.426,16.766,49.787,0.170,0.0,0.851,0.0,4288512.0,0.0,49.0,3146362880.0,779497472.0,29448486912.0,244727808.0,4079803.0,1835307.0
12-04 08:36:58,32.766,16.681,49.787,0.0,0.0,0.766,0.0,2568192.0,0.0,30.0,3147968512.0,778276864.0,29449515008.0,243314688.0,5606539.0,1586784.0
12-04 08:36:59,33.162,16.581,49.744,0.0,0.0,0.513,0.0,4669440.0,0.0,49.0,3147923456.0,777089024.0,29451321344.0,242741248.0,6322584.0,1971509.0
12-04 08:37:00,33.391,14.888,50.516,0.172,0.0,1.033,0.0,2580480.0,0.0,29.0,3148165120.0,776019968.0,29450100736.0,244789248.0,5682551.0,1620067.0
12-04 08:37:01,31.688,16.883,50.563,0.0,0.0,0.866,0.0,4677632.0,0.0,49.0,3148476416.0,774905856.0,29450870784.0,244822016.0,6214282.0,1901972.0
12-04 08:37:02,33.163,15.561,50.425,0.0,0.0,0.850,0.0,2564096.0,0.0,27.0,3147374592.0,773767168.0,29449183232.0,248750080.0,3643923.0,1604930.0
12-04 08:37:03,33.191,16.339,49.615,0.086,0.0,0.770,0.0,4534272.0,0.0,37.0,3148984320.0,772616192.0,29446770688.0,250703872.0,5966630.0,1771841.0
12-04 08:37:04,32.045,16.581,50.687,0.0,0.0,0.687,0.0,2781184.0,0.0,39.0,3150176256.0,771448832.0,29444456448.0,252993536.0,5972643.0,1785431.0
12-04 08:37:05,32.368,15.614,51.491,0.0,0.0,0.526,0.0,2150400.0,0.0,21.0,3148386304.0,771448832.0,29468065792.0,231174144.0,5815173.0,1698607.0
12-04 08:37:06,32.090,16.132,50.650,0.173,0.0,0.954,0.0,4755456.0,0.0,48.0,3148808192.0,770265088.0,29465145344.0,234856448.0,4071899.0,1832444.0
12-04 08:37:07,32.669,15.858,50.780,0.0,0.0,0.693,0.0,2555904.0,0.0,27.0,3148980224.0,769048576.0,29458079744.0,242966528.0,5609488.0,1579792.0
12-04 08:37:08,35.354,17.079,46.371,0.512,0.0,0.683,90112.0,45522944.0,4.0,158.0,3149209600.0,766578688.0,29458907136.0,244379648.0,6309789.0,1958717.0
12-04 08:37:09,36.964,15.952,45.712,0.600,0.0,0.772,126976.0,52633600.0,31.0,170.0,3145900032.0,764149760.0,29378961408.0,330063872.0,5711392.0,1637017.0
12-04 08:37:10,32.616,15.577,50.602,0.086,0.0,1.119,0.0,2228224.0,0.0,21.0,3148279808.0,764149760.0,29403987968.0,302657536.0,3772491.0,1668452.0
12-04 08:37:11,31.897,16.034,50.948,0.086,0.0,1.034,0.0,4341760.0,0.0,41.0,3150245888.0,764149760.0,29429448704.0,275230720.0,6148536.0,1868839.0
12-04 08:37:12,33.219,15.884,50.299,0.085,0.0,0.512,0.0,2154496.0,0.0,19.0,3150356480.0,764149760.0,29452926976.0,251641856.0,5681867.0,1612208.0
12-04 08:37:13,32.653,16.497,49.830,0.085,0.0,0.935,0.0,4788224.0,0.0,46.0,3153305600.0,762814464.0,29444419584.0,258535424.0,6206694.0,1901667.0
12-04 08:37:14,31.771,15.972,51.562,0.0,0.0,0.694,0.0,2158592.0,0.0,21.0,3151843328.0,762814464.0,29468381184.0,236036096.0,3626529.0,1591054.0
12-04 08:37:15,32.219,17.138,49.871,0.086,0.0,0.686,0.0,4743168.0,0.0,47.0,3150331904.0,761475072.0,29458563072.0,248705024.0,6168285.0,1870739.0
12-04 08:37:16,32.192,16.267,50.685,0.0,0.0,0.856,0.0,2203648.0,0.0,21.0,3151736832.0,760782848.0,29461966848.0,244588544.0,5735612.0,1641884.0
12-04 08:37:17,32.465,16.146,50.521,0.174,0.0,0.694,0.0,4382720.0,0.0,42.0,3152384000.0,760012800.0,29464719360.0,241958912.0,5900200.0,1740185.0
12-04 08:37:18,27.925,15.713,51.409,4.099,0.0,0.854,0.0,124313600.0,0.0,250.0,3151437824.0,759582720.0,29468147712.0,239906816.0,3987641.0,1796446.0
12-04 08:37:19,15.320,11.279,61.785,11.195,0.0,0.421,0.0,269484032.0,0.0,514.0,3152351232.0,759582720.0,29479067648.0,228073472.0,1634580.0,1606313.0
12-04 08:37:20,15.424,11.017,61.017,11.949,0.0,0.593,0.0,268435456.0,0.0,503.0,3152707584.0,758177792.0,29453357056.0,254832640.0,3073175.0,1628674.0
12-04 08:37:21,32.202,15.492,50.827,0.696,0.0,0.783,0.0,19894272.0,0.0,100.0,3151704064.0,758181888.0,29480300544.0,228888576.0,1854911.0,1709044.0
12-04 08:37:22,32.378,16.146,50.694,0.0,0.0,0.781,0.0,2207744.0,0.0,26.0,3152150528.0,756846592.0,29463564288.0,246513664.0,7720138.0,1647282.0
12-04 08:37:23,31.714,16.880,50.213,0.085,0.0,1.108,0.0,4608000.0,0.0,56.0,3152875520.0,756047872.0,29466644480.0,243507200.0,8224438.0,1895861.0
12-04 08:37:24,32.489,15.808,50.742,0.0,0.0,0.961,0.0,2383872.0,0.0,27.0,3151650816.0,755363840.0,29469114368.0,242946048.0,7729923.0,1636853.0
12-04 08:37:25,31.703,17.791,49.578,0.0,0.0,0.927,0.0,4558848.0,0.0,51.0,3151966208.0,754683904.0,29477527552.0,234897408.0,6172490.0,1860660.0
12-04 08:37:26,32.115,15.231,51.697,0.087,0.0,0.870,0.0,2334720.0,0.0,26.0,3151224832.0,753999872.0,29481099264.0,232751104.0,7703264.0,1628534.0
12-04 08:37:27,32.398,16.922,50.0,0.0,0.0,0.680,0.0,2387968.0,0.0,27.0,3151798272.0,753217536.0,29480275968.0,233783296.0,3881928.0,1727352.0
12-04 08:37:28,31.760,17.339,50.386,0.086,0.0,0.429,0.0,4571136.0,0.0,50.0,3151781888.0,753078272.0,29484417024.0,229797888.0,6088994.0,1838415.0
12-04 08:37:29,32.538,16.269,50.256,0.085,0.0,0.852,0.0,2580480.0,0.0,35.0,3153055744.0,752865280.0,29465522176.0,247631872.0,5689361.0,1631319.0
12-04 08:37:30,32.504,16.209,50.172,0.086,0.0,1.029,0.0,4460544.0,0.0,45.0,3153747968.0,752828416.0,29469085696.0,243412992.0,6176072.0,1869530.0
12-04 08:37:31,31.347,16.580,51.123,0.0,0.0,0.950,0.0,2424832.0,0.0,30.0,3152814080.0,752791552.0,29470662656.0,242806784.0,3539862.0,1554175.0
12-04 08:37:32,31.379,17.414,50.345,0.086,0.0,0.776,0.0,4452352.0,0.0,46.0,3152969728.0,752726016.0,29473415168.0,239964160.0,6295324.0,1942985.0
12-04 08:37:33,33.895,15.599,49.494,0.0,0.0,1.012,0.0,2420736.0,0.0,27.0,3152556032.0,752574464.0,29475414016.0,238530560.0,5690368.0,1623682.0
12-04 08:37:34,32.482,15.757,50.792,0.0,0.0,0.968,0.0,4464640.0,0.0,47.0,3153219584.0,752427008.0,29477634048.0,235794432.0,6191726.0,1894245.0
12-04 08:37:35,32.969,15.980,50.126,0.084,0.0,0.841,0.0,2396160.0,0.0,29.0,3153190912.0,752271360.0,29479161856.0,234450944.0,3626695.0,1598113.0
12-04 08:37:36,33.167,16.874,49.127,0.083,0.0,0.748,0.0,4337664.0,0.0,35.0,3153133568.0,752128000.0,29481951232.0,231862272.0,6037986.0,1813587.0
12-04 08:37:37,32.927,15.592,50.610,0.0,0.0,0.871,0.0,2588672.0,0.0,40.0,3153133568.0,751976448.0,29481504768.0,232460288.0,5894944.0,1735301.0
12-04 08:37:38,32.292,15.451,51.215,0.087,0.0,0.955,0.0,2392064.0,0.0,28.0,3152912384.0,751833088.0,29484482560.0,229847040.0,5842857.0,1698027.0
12-04 08:37:39,32.152,15.990,51.167,0.0,0.0,0.691,0.0,4141056.0,0.0,51.0,3153346560.0,751534080.0,29463633920.0,250560512.0,3926248.0,1755012.0
12-04 08:37:40,32.320,16.247,50.304,0.087,0.0,1.043,0.0,4526080.0,0.0,49.0,3154038784.0,751382528.0,29465808896.0,247844864.0,6185502.0,1895029.0
12-04 08:37:41,32.990,16.323,49.914,0.086,0.0,0.687,0.0,2424832.0,0.0,31.0,3153670144.0,751239168.0,29465833472.0,248332288.0,5676197.0,1615634.0
12-04 08:37:42,31.904,16.724,50.429,0.0,0.0,0.943,0.0,4399104.0,0.0,41.0,3152379904.0,751075328.0,29468454912.0,247164928.0,5973731.0,1771157.0
12-04 08:37:43,32.373,15.707,51.396,0.087,0.0,0.436,0.0,2510848.0,0.0,34.0,3152359424.0,750927872.0,29468106752.0,247681024.0,4386176.0,1719297.0
12-04 08:37:44,33.137,16.569,49.285,0.084,0.0,0.925,0.0,2355200.0,0.0,26.0,3153666048.0,750768128.0,29466968064.0,247672832.0,5308030.0,1695683.0
12-04 08:37:45,33.767,15.017,50.521,0.0,0.0,0.694,0.0,4542464.0,0.0,47.0,3153104896.0,750612480.0,29469102080.0,246255616.0,6145891.0,1875451.0
12-04 08:37:46,32.903,16.451,49.699,0.172,0.0,0.775,0.0,2383872.0,0.0,29.0,3153805312.0,750452736.0,29468651520.0,246165504.0,5684282.0,1613691.0
12-04 08:37:47,32.180,16.176,50.865,0.0,0.0,0.779,0.0,4567040.0,0.0,48.0,3153440768.0,750292992.0,29469454336.0,245886976.0,4100571.0,1842679.0
12-04 08:37:48,32.584,15.212,51.426,0.0,0.0,0.778,0.0,2347008.0,0.0,25.0,3152834560.0,750129152.0,29467971584.0,248139776.0,5786698.0,1679693.0
12-04 08:37:49,32.592,16.681,49.701,0.171,0.0,0.855,0.0,4534272.0,0.0,48.0,3153514496.0,749961216.0,29469241344.0,246358016.0,6177995.0,1892524.0
12-04 08:37:50,31.884,16.795,50.554,0.0,0.0,0.767,0.0,2379776.0,0.0,25.0,3152560128.0,749789184.0,29466890240.0,249835520.0,5697865.0,1623667.0
12-04 08:37:51,19.897,13.894,57.204,8.233,0.0,0.772,0.0,245518336.0,0.0,467.0,3153772544.0,749789184.0,29481385984.0,234127360.0,4665154.0,1728673.0
12-04 08:37:52,16.709,10.802,60.844,11.055,0.0,0.591,0.0,267399168.0,0.0,510.0,3154116608.0,749604864.0,29468590080.0,246763520.0,1647922.0,1612346.0
12-04 08:37:53,22.174,11.475,59.534,5.867,0.0,0.949,4096.0,174125056.0,1.0,368.0,3152592896.0,749608960.0,29487923200.0,228950016.0,8973443.0,1657265.0
12-04 08:37:54,32.164,16.766,50.128,0.086,0.0,0.855,0.0,4517888.0,0.0,42.0,3155443712.0,749150208.0,29462614016.0,251867136.0,5915907.0,1746398.0
12-04 08:37:55,32.432,15.432,51.351,0.087,0.0,0.697,0.0,2375680.0,0.0,33.0,3152105472.0,749150208.0,29487321088.0,230498304.0,3865418.0,1717124.0
12-04 08:37:56,34.220,17.067,47.770,0.086,0.0,0.858,282624.0,2805760.0,63.0,36.0,3158458368.0,748781568.0,29426196480.0,285638656.0,5772683.0,1669815.0
12-04 08:37:57,33.419,16.881,48.072,0.343,0.0,1.285,77824.0,4325376.0,6.0,42.0,3166773248.0,748781568.0,29460467712.0,243052544.0,15676219.0,2025289.0
12-04 08:37:58,32.538,16.525,50.170,0.0,0.0,0.767,0.0,2416640.0,0.0,30.0,3165732864.0,745586688.0,29461807104.0,245948416.0,5681575.0,1603493.0
12-04 08:37:59,32.493,15.639,50.912,0.174,0.0,0.782,0.0,4567040.0,0.0,48.0,3166011392.0,744906752.0,29461393408.0,246763520.0,4126068.0,1864883.0
12-04 08:38:00,31.764,16.267,51.113,0.0,0.0,0.856,0.0,2330624.0,0.0,24.0,3165147136.0,744525824.0,29458952192.0,250449920.0,5755222.0,1674113.0
12-04 08:38:01,32.355,15.962,50.906,0.0,0.0,0.777,0.0,2416640.0,0.0,27.0,3165757440.0,744361984.0,29456003072.0,252952576.0,5736985.0,1644139.0
12-04 08:38:02,34.646,16.273,47.507,0.612,0.0,0.962,4096.0,53878784.0,1.0,191.0,3166359552.0,744079360.0,29469626368.0,239009792.0,6190600.0,1895669.0
12-04 08:38:03,36.689,16.724,45.392,0.427,0.0,0.768,4096.0,46858240.0,1.0,157.0,3165880320.0,743768064.0,29386809344.0,322617344.0,3683541.0,1627179.0
12-04 08:38:04,32.564,15.726,50.598,0.171,0.0,0.940,0.0,4186112.0,0.0,33.0,3164438528.0,743784448.0,29414174720.0,296677376.0,5934993.0,1761772.0
12-04 08:38:05,35.939,17.247,45.455,0.510,0.0,0.850,8192.0,48824320.0,1.0,162.0,3165597696.0,743800832.0,29434331136.0,275345408.0,6052721.0,1798044.0
12-04 08:38:06,32.353,15.311,51.384,0.087,0.0,0.865,0.0,2256896.0,0.0,28.0,3164377088.0,743804928.0,29458509824.0,252383232.0,5703287.0,1651738.0
12-04 08:38:07,32.264,15.958,50.824,0.087,0.0,0.867,0.0,4325376.0,0.0,41.0,3162574848.0,743804928.0,29484015616.0,228679680.0,4184505.0,1897922.0
12-04 08:38:08,33.247,15.199,50.950,0.086,0.0,0.518,0.0,2433024.0,0.0,30.0,3163611136.0,743616512.0,29481766912.0,230080512.0,5681180.0,1611566.0
12-04 08:38:09,32.872,15.571,50.519,0.0,0.0,1.038,0.0,4562944.0,0.0,49.0,3164016640.0,743436288.0,29480058880.0,231563264.0,6170658.0,1878184.0
12-04 08:38:10,33.734,15.451,50.129,0.086,0.0,0.601,0.0,2445312.0,0.0,32.0,3163611136.0,743247872.0,29476855808.0,235360256.0,5659897.0,1594245.0
12-04 08:38:11,32.381,16.104,50.736,0.087,0.0,0.693,0.0,4390912.0,0.0,41.0,3163688960.0,743063552.0,29474787328.0,237535232.0,4032881.0,1823977.0
12-04 08:38:12,32.195,16.994,49.872,0.0,0.0,0.939,0.0,2527232.0,0.0,32.0,3163959296.0,742891520.0,29471088640.0,241135616.0,5864549.0,1711473.0
12-04 08:38:13,31.320,13.719,54.616,0.173,0.0,0.173,0.0,6701056.0,0.0,66.0,3164594176.0,742707200.0,29468393472.0,243380224.0,3078599.0,765534.0
12-04 08:38:14,32.511,12.511,54.894,0.085,0.0,0.0,114688.0,6742016.0,10.0,68.0,3165097984.0,742510592.0,29467799552.0,243666944.0,441361.0,234148.0
12-04 08:38:15,31.745,14.043,53.957,0.170,0.0,0.085,0.0,6692864.0,0.0,65.0,3164987392.0,742313984.0,29467017216.0,244756480.0,1867316.0,248856.0
12-04 08:38:16,32.183,11.907,55.651,0.259,0.0,0.0,0.0,6762496.0,0.0,70.0,3164569600.0,742125568.0,29465403392.0,246976512.0,442058.0,236072.0
12-04 08:38:17,31.416,12.361,56.137,0.086,0.0,0.0,0.0,6647808.0,0.0,62.0,3165650944.0,741928960.0,29461557248.0,249937920.0,444225.0,238221.0
12-04 08:38:18,32.740,12.638,54.538,0.085,0.0,0.0,0.0,6721536.0,0.0,65.0,3166560256.0,741728256.0,29460987904.0,249798656.0,441938.0,235223.0
12-04 08:38:19,32.330,12.124,55.460,0.086,0.0,0.0,0.0,6639616.0,0.0,61.0,3167219712.0,741527552.0,29458923520.0,251404288.0,442776.0,237396.0
12-04 08:38:20,32.269,12.252,55.306,0.173,0.0,0.0,0.0,6746112.0,0.0,66.0,3168051200.0,741347328.0,29456367616.0,253308928.0,442507.0,234920.0
12-04 08:38:21,31.197,12.650,55.897,0.256,0.0,0.0,4096.0,8720384.0,1.0,82.0,3167997952.0,741163008.0,29455253504.0,254660608.0,442764.0,235504.0
12-04 08:38:22,31.159,12.361,56.395,0.086,0.0,0.0,0.0,6598656.0,0.0,63.0,3166494720.0,741167104.0,29481398272.0,230014976.0,591877.0,317494.0
12-04 08:38:23,19.088,8.193,68.159,4.561,0.0,0.0,8192.0,156954624.0,2.0,325.0,3168366592.0,740966400.0,29467213824.0,242528256.0,149844.0,80685.0
12-04 08:38:24,0.251,0.586,84.100,14.979,0.0,0.084,8192.0,270626816.0,2.0,524.0,3168337920.0,740974592.0,29467234304.0,242528256.0,3041.0,3051.0
12-04 08:38:25,6.465,3.023,77.582,12.930,0.0,0.0,4096.0,218660864.0,1.0,443.0,3167965184.0,740990976.0,29472694272.0,237424640.0,149415.0,80201.0
12-04 08:38:26,31.830,11.969,56.114,0.087,0.0,0.0,0.0,6664192.0,0.0,64.0,3168202752.0,740794368.0,29469687808.0,240390144.0,444941.0,238959.0
12-04 08:38:27,31.655,12.969,55.119,0.256,0.0,0.0,0.0,6766592.0,0.0,70.0,3167371264.0,740630528.0,29467336704.0,243736576.0,441508.0,233357.0
12-04 08:38:28,32.291,13.187,54.438,0.085,0.0,0.0,0.0,6672384.0,0.0,64.0,3167358976.0,740454400.0,29462573056.0,248688640.0,443855.0,237270.0
12-04 08:38:29,31.070,12.649,56.112,0.170,0.0,0.0,0.0,8646656.0,0.0,70.0,3168280576.0,740257792.0,29461786624.0,248750080.0,443886.0,237457.0
12-04 08:38:30,32.821,11.709,55.385,0.085,0.0,0.0,0.0,6914048.0,0.0,74.0,3169964032.0,740040704.0,29458116608.0,250953728.0,588614.0,313326.0
12-04 08:38:31,26.632,10.481,62.801,0.086,0.0,0.0,0.0,6139904.0,0.0,65.0,3170807808.0,739827712.0,29450256384.0,258183168.0,398105.0,211939.0
12-04 08:38:32,0.250,0.417,99.333,0.0,0.0,0.0,1171456.0,0.0,24.0,0.0,3169746944.0,739827712.0,29452517376.0,256983040.0,2749.0,3962.0
12-04 08:38:33,0.084,0.418,99.331,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,3169857536.0,739835904.0,29452525568.0,256856064.0,4728.0,5843.0
12-04 08:38:34,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170881536.0,739835904.0,29452525568.0,255832064.0,23143.0,24551.0
12-04 08:38:35,0.251,0.167,99.582,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3170754560.0,739835904.0,29452525568.0,255959040.0,21909.0,23002.0
12-04 08:38:36,0.250,0.333,99.333,0.0,0.0,0.083,0.0,45056.0,0.0,2.0,3170754560.0,739835904.0,29452525568.0,255959040.0,4657.0,5799.0
12-04 08:38:37,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170877440.0,739835904.0,29452529664.0,255832064.0,3996.0,4888.0
12-04 08:38:38,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171000320.0,739835904.0,29452533760.0,255705088.0,3581.0,4311.0
12-04 08:38:39,0.250,0.333,99.250,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3170996224.0,739840000.0,29452533760.0,255705088.0,4198.0,4997.0
12-04 08:38:40,0.167,0.334,99.499,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3170996224.0,739840000.0,29452533760.0,255705088.0,2412.0,2076.0
12-04 08:38:41,0.083,0.250,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3170983936.0,739840000.0,29452537856.0,255713280.0,3845.0,4521.0
12-04 08:38:42,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3170979840.0,739844096.0,29452537856.0,255713280.0,4825.0,6653.0
12-04 08:38:43,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170975744.0,739844096.0,29452541952.0,255713280.0,5918.0,8128.0
12-04 08:38:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170971648.0,739844096.0,29452546048.0,255713280.0,3507.0,4750.0
12-04 08:38:45,0.250,0.334,99.249,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3170967552.0,739848192.0,29452546048.0,255713280.0,2376.0,2970.0
12-04 08:38:46,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170967552.0,739848192.0,29452546048.0,255713280.0,2829.0,4126.0
12-04 08:38:47,12.164,7.131,80.117,0.0,0.0,0.587,0.0,16384.0,0.0,2.0,3169406976.0,739852288.0,29459869696.0,249946112.0,3225949.0,1154024.0
12-04 08:38:48,31.928,14.888,52.410,0.0,0.0,0.775,0.0,2396160.0,0.0,26.0,3170996224.0,739635200.0,29452111872.0,256331776.0,3709678.0,1677550.0
12-04 08:38:49,32.907,15.601,50.469,0.0,0.0,1.023,0.0,2158592.0,0.0,19.0,3170394112.0,739639296.0,29476917248.0,232124416.0,5770460.0,1702009.0
12-04 08:38:50,32.730,16.107,50.560,0.172,0.0,0.431,0.0,8114176.0,0.0,57.0,3171069952.0,739426304.0,29470834688.0,237744128.0,4340619.0,1978208.0
12-04 08:38:51,39.442,16.667,42.234,0.698,0.0,0.960,4096.0,59871232.0,1.0,172.0,3262500864.0,738320384.0,29365264384.0,252989440.0,5960464.0,1857263.0
12-04 08:38:52,40.767,15.679,41.899,0.436,0.0,1.220,12288.0,39436288.0,3.0,125.0,3400245248.0,737140736.0,29156700160.0,324988928.0,5918024.0,1821385.0
12-04 08:38:53,52.931,11.207,35.172,0.0,0.0,0.690,0.0,2514944.0,0.0,47.0,3507974144.0,736821248.0,29128048640.0,246231040.0,4041271.0,1630825.0
12-04 08:38:54,39.402,15.385,44.444,0.0,0.0,0.769,0.0,659456.0,0.0,23.0,3559378944.0,736350208.0,29081530368.0,241815552.0,16567854.0,2367331.0
12-04 08:38:55,34.263,15.432,49.520,0.087,0.0,0.697,0.0,2420736.0,0.0,26.0,3560906752.0,736129024.0,29071523840.0,250515456.0,14558747.0,2294066.0
12-04 08:38:56,36.670,14.754,47.541,0.086,0.0,0.949,0.0,4403200.0,0.0,41.0,3570688000.0,735911936.0,29063192576.0,249282560.0,17467329.0,2361748.0
12-04 08:38:57,34.083,16.090,48.702,0.087,0.0,1.038,0.0,2162688.0,0.0,19.0,3568451584.0,735928320.0,29085069312.0,229625856.0,16543939.0,2381723.0
12-04 08:38:58,33.766,15.844,49.437,0.0,0.0,0.952,0.0,2543616.0,0.0,31.0,3571273728.0,735735808.0,29075615744.0,236449792.0,15083208.0,2507367.0
12-04 08:38:59,34.483,15.603,48.793,0.0,0.0,1.121,0.0,2342912.0,0.0,26.0,3568644096.0,735498240.0,29065039872.0,249892864.0,16356444.0,2273883.0
12-04 08:39:00,32.437,14.657,47.355,3.990,0.0,1.561,4096.0,120221696.0,1.0,250.0,3570679808.0,735502336.0,29084626944.0,228265984.0,14693524.0,2365737.0
12-04 08:39:01,19.254,11.196,58.609,9.924,0.0,1.018,12288.0,271052800.0,3.0,513.0,3575128064.0,735272960.0,29062029312.0,246644736.0,13534375.0,2196761.0
12-04 08:39:02,34.652,15.563,48.237,0.516,0.0,1.032,0.0,16896000.0,0.0,72.0,3573968896.0,735059968.0,29054046208.0,256000000.0,17310202.0,2320722.0
12-04 08:39:03,33.850,16.365,49.009,0.086,0.0,0.689,0.0,2150400.0,0.0,19.0,3573100544.0,735068160.0,29078929408.0,231976960.0,12976677.0,2196555.0
12-04 08:39:04,34.157,15.758,49.233,0.0,0.0,0.852,0.0,2453504.0,0.0,28.0,3574317056.0,734834688.0,29068111872.0,241811456.0,11067725.0,2225575.0
12-04 08:39:05,35.172,15.345,48.448,0.0,0.0,1.034,0.0,4399104.0,0.0,38.0,3575083008.0,734597120.0,29059497984.0,249896960.0,17519719.0,2327503.0
12-04 08:39:06,34.855,14.486,49.693,0.088,0.0,0.878,4096.0,2547712.0,1.0,31.0,3578118144.0,734355456.0,29048209408.0,258392064.0,18767075.0,2521952.0
12-04 08:39:07,34.706,14.812,49.693,0.0,0.0,0.789,0.0,2195456.0,0.0,22.0,3578560512.0,734363648.0,29071654912.0,234496000.0,15049313.0,2242023.0
12-04 08:39:08,33.508,15.707,49.913,0.087,0.0,0.785,0.0,2363392.0,0.0,27.0,3581067264.0,734121984.0,29059608576.0,244277248.0,18167673.0,2257311.0
12-04 08:39:09,34.079,16.007,48.967,0.0,0.0,0.947,0.0,2420736.0,0.0,25.0,3583172608.0,733884416.0,29045698560.0,256319488.0,13984994.0,2203750.0
12-04 08:39:10,34.459,16.470,47.973,0.084,0.0,1.014,0.0,2150400.0,0.0,19.0,3580985344.0,733888512.0,29071044608.0,233156608.0,17376423.0,2336556.0
12-04 08:39:11,33.820,17.339,47.639,0.0,0.0,1.202,4096.0,4415488.0,1.0,39.0,3579056128.0,733724672.0,29062066176.0,244228096.0,13812065.0,2366907.0
12-04 08:39:12,34.926,15.204,48.914,0.0,0.0,0.956,0.0,2535424.0,0.0,34.0,3581698048.0,733523968.0,29049495552.0,254357504.0,17592176.0,2434277.0
12-04 08:39:13,34.079,16.179,48.709,0.086,0.0,0.947,0.0,2166784.0,0.0,19.0,3575795712.0,733532160.0,29073928192.0,235819008.0,13687842.0,2189530.0
12-04 08:39:14,33.565,16.435,48.522,0.087,0.0,1.391,0.0,3727360.0,0.0,39.0,3578363904.0,733339648.0,29063487488.0,243884032.0,16950741.0,2219959.0
12-04 08:39:15,33.133,16.954,48.967,0.0,0.0,0.947,0.0,2625536.0,0.0,38.0,3579768832.0,733143040.0,29051908096.0,254255104.0,15365347.0,2580768.0
12-04 08:39:16,33.537,16.028,49.564,0.087,0.0,0.784,4096.0,5365760.0,1.0,33.0,3581198336.0,733167616.0,29073915904.0,230793216.0,14014308.0,2214796.0
12-04 08:39:17,34.500,15.542,48.933,0.0,0.0,1.025,0.0,2437120.0,0.0,24.0,3576672256.0,732958720.0,29062057984.0,247386112.0,17261896.0,2260183.0
12-04 08:39:18,33.593,15.671,49.524,0.173,0.0,1.039,0.0,2154496.0,0.0,21.0,3573387264.0,732958720.0,29084233728.0,228495360.0,13615234.0,2261123.0
12-04 08:39:19,36.207,15.172,47.328,0.0,0.0,1.293,0.0,2367488.0,0.0,24.0,3574198272.0,732745728.0,29072273408.0,239857664.0,17191870.0,2221185.0
12-04 08:39:20,33.849,16.495,48.454,0.086,0.0,1.117,0.0,4427776.0,0.0,39.0,3575578624.0,732585984.0,29062516736.0,248393728.0,13810426.0,2371859.0
12-04 08:39:21,35.708,15.622,47.811,0.0,0.0,0.858,0.0,4808704.0,0.0,42.0,3577847808.0,732364800.0,29049012224.0,259850240.0,17712546.0,2503318.0
12-04 08:39:22,37.372,15.700,45.137,0.512,0.0,1.280,4096.0,48898048.0,1.0,120.0,3575599104.0,732188672.0,29036617728.0,274669568.0,13829011.0,2228812.0
12-04 08:39:23,35.708,15.622,48.069,0.0,0.0,0.601,0.0,2174976.0,0.0,21.0,3574910976.0,732192768.0,29043601408.0,268369920.0,14912613.0,2236819.0
12-04 08:39:24,34.465,16.129,48.217,0.0,0.0,1.188,57344.0,2154496.0,6.0,21.0,3576168448.0,732192768.0,29066543104.0,244170752.0,15874493.0,2211895.0
12-04 08:39:25,34.809,15.278,48.611,0.087,0.0,1.215,0.0,2244608.0,0.0,27.0,3575791616.0,731975680.0,29056466944.0,254840832.0,14921037.0,2280795.0
12-04 08:39:26,31.759,16.185,50.744,0.175,0.0,1.137,0.0,4268032.0,0.0,35.0,3575218176.0,731987968.0,29079977984.0,231890944.0,13893022.0,2414286.0
12-04 08:39:27,34.615,15.297,49.126,0.0,0.0,0.962,0.0,2379776.0,0.0,29.0,3577118720.0,731787264.0,29068464128.0,241704960.0,15678732.0,2378135.0
12-04 08:39:28,34.798,15.729,48.418,0.0,0.0,1.054,0.0,2351104.0,0.0,24.0,3580928000.0,731480064.0,29055995904.0,250671104.0,19150336.0,2313268.0
12-04 08:39:29,32.546,16.448,49.869,0.0,0.0,1.137,0.0,2162688.0,0.0,19.0,3577708544.0,731496448.0,29079351296.0,230518784.0,12728993.0,2196274.0
12-04 08:39:30,34.516,16.349,48.097,0.087,0.0,0.952,0.0,2297856.0,0.0,28.0,3580563456.0,730525696.0,29069201408.0,238784512.0,16273173.0,2250123.0
12-04 08:39:31,32.524,16.479,48.482,1.474,0.0,1.041,0.0,44400640.0,0.0,106.0,3582550016.0,729571328.0,29055352832.0,251600896.0,13897997.0,2465200.0
12-04 08:39:32,21.098,12.436,54.460,10.978,0.0,1.029,12288.0,266395648.0,3.0,507.0,3587493888.0,729579520.0,29070753792.0,231247872.0,11453947.0,2220717.0
12-04 08:39:33,16.752,11.197,60.0,11.368,0.0,0.684,8192.0,269680640.0,2.0,537.0,3588145152.0,728621056.0,29049786368.0,252522496.0,1996226.0,1756900.0
12-04 08:39:34,27.802,14.970,54.320,2.053,0.0,0.855,4096.0,82079744.0,1.0,163.0,3588816896.0,728625152.0,29072187392.0,229445632.0,6919476.0,1751053.0
12-04 08:39:35,33.048,15.497,50.771,0.0,0.0,0.685,0.0,2596864.0,0.0,37.0,3587600384.0,727678976.0,29062307840.0,241487872.0,6050344.0,1849092.0
12-04 08:39:36,32.084,15.693,51.090,0.087,0.0,1.046,0.0,2277376.0,0.0,24.0,3587166208.0,726716416.0,29049880576.0,255311872.0,7792715.0,1745143.0
12-04 08:39:37,32.759,15.517,50.776,0.086,0.0,0.862,0.0,4427776.0,0.0,39.0,3588063232.0,725757952.0,29042659328.0,262594560.0,8161000.0,1840234.0
12-04 08:39:38,31.782,15.891,51.536,0.0,0.0,0.790,0.0,2281472.0,0.0,25.0,3587481600.0,725757952.0,29065756672.0,240078848.0,8127242.0,1954878.0
12-04 08:39:39,32.052,15.459,51.790,0.0,0.0,0.699,0.0,2318336.0,0.0,28.0,3588018176.0,724803584.0,29055168512.0,251084800.0,5752079.0,1710801.0
12-04 08:39:40,32.909,16.624,49.534,0.0,0.0,0.933,0.0,2162688.0,0.0,20.0,3587698688.0,724811776.0,29077909504.0,228655104.0,5833793.0,1732615.0
12-04 08:39:41,32.209,17.201,49.410,0.084,0.0,1.096,0.0,4550656.0,0.0,46.0,3587399680.0,723845120.0,29069049856.0,238780416.0,6511513.0,2091501.0
12-04 08:39:42,31.588,17.167,50.472,0.086,0.0,0.687,0.0,2285568.0,0.0,26.0,3587059712.0,722870272.0,29058334720.0,250810368.0,5751182.0,1706591.0
12-04 08:39:43,31.520,15.889,51.382,0.086,0.0,1.123,0.0,2404352.0,0.0,29.0,3588812800.0,721899520.0,29047156736.0,261206016.0,5877854.0,1777106.0
12-04 08:39:44,34.495,15.505,49.042,0.0,0.0,0.958,57344.0,4378624.0,5.0,39.0,3617824768.0,720961536.0,29035835392.0,244453376.0,6021529.0,1851674.0
12-04 08:39:45,36.090,16.365,46.081,0.086,0.0,1.378,20480.0,2416640.0,4.0,30.0,3163176960.0,719376384.0,29000581120.0,735940608.0,6122220.0,1916364.0
12-04 08:39:46,32.363,16.010,50.685,0.0,0.0,0.942,0.0,2277376.0,0.0,27.0,3162447872.0,719388672.0,29024169984.0,713068544.0,6086354.0,1883110.0
12-04 08:39:47,32.624,16.014,50.426,0.085,0.0,0.852,0.0,2154496.0,0.0,21.0,3161915392.0,719396864.0,29047332864.0,690429952.0,3768644.0,1719249.0
12-04 08:39:48,31.320,16.825,50.733,0.0,0.0,1.122,0.0,4182016.0,0.0,36.0,3160399872.0,719400960.0,29073362944.0,665911296.0,6042506.0,1850615.0
12-04 08:39:49,32.612,15.744,50.779,0.087,0.0,0.779,0.0,2289664.0,0.0,30.0,3158515712.0,719409152.0,29096349696.0,644800512.0,6257344.0,1974840.0
12-04 08:39:50,33.021,16.170,49.957,0.0,0.0,0.851,4096.0,2158592.0,1.0,21.0,3158708224.0,719417344.0,29119434752.0,621514752.0,5815113.0,1745828.0
12-04 08:39:51,33.191,15.870,50.085,0.0,0.0,0.853,0.0,2191360.0,0.0,23.0,3158437888.0,719417344.0,29144195072.0,597024768.0,5897073.0,1777717.0
12-04 08:39:52,33.276,15.785,50.171,0.085,0.0,0.683,0.0,4308992.0,0.0,38.0,3159678976.0,719417344.0,29169721344.0,570257408.0,6460851.0,2067495.0
12-04 08:39:53,32.225,16.880,49.957,0.085,0.0,0.853,4096.0,5681152.0,1.0,29.0,3159048192.0,719421440.0,29192654848.0,547950592.0,5821742.0,1746257.0
12-04 08:39:54,38.143,16.456,43.544,0.844,0.0,1.013,4096.0,75968512.0,1.0,157.0,3160907776.0,719441920.0,29287333888.0,451391488.0,5781932.0,1712874.0
12-04 08:39:55,32.697,17.346,49.003,0.434,0.0,0.520,8192.0,27316224.0,2.0,77.0,3159351296.0,719482880.0,29240877056.0,499363840.0,3826120.0,1744079.0
12-04 08:39:56,31.752,16.825,50.733,0.0,0.0,0.690,0.0,2383872.0,0.0,31.0,3158925312.0,719507456.0,29264261120.0,476381184.0,6472496.0,2090242.0
12-04 08:39:57,33.305,15.232,50.775,0.0,0.0,0.688,0.0,2154496.0,0.0,19.0,3159584768.0,719523840.0,29286821888.0,453144576.0,5821158.0,1742063.0
12-04 08:39:58,32.470,15.717,51.209,0.0,0.0,0.604,0.0,2158592.0,0.0,19.0,3158757376.0,719540224.0,29311631360.0,429146112.0,5761892.0,1703612.0
12-04 08:39:59,30.983,16.362,51.697,0.0,0.0,0.957,0.0,4190208.0,0.0,32.0,3158790144.0,719556608.0,29336756224.0,403972096.0,6141333.0,1918376.0
12-04 08:40:00,31.652,17.043,50.783,0.0,0.0,0.522,0.0,2650112.0,0.0,44.0,3158777856.0,719589376.0,29360668672.0,380039168.0,6281961.0,1975670.0
12-04 08:40:01,32.699,15.657,50.865,0.087,0.0,0.692,0.0,2183168.0,0.0,22.0,3159658496.0,719597568.0,29384155136.0,355663872.0,5866935.0,1779346.0
12-04 08:40:02,32.108,15.223,51.881,0.087,0.0,0.700,0.0,2150400.0,0.0,19.0,3159478272.0,719601664.0,29407068160.0,332926976.0,5787682.0,1728418.0
12-04 08:40:03,31.320,16.825,51.165,0.0,0.0,0.690,0.0,4321280.0,0.0,39.0,3159818240.0,719605760.0,29433393152.0,306257920.0,4310657.0,1996027.0
12-04 08:40:04,28.163,14.905,51.300,4.766,0.0,0.867,8192.0,246255616.0,2.0,466.0,3162152960.0,719613952.0,29451194368.0,286113792.0,6858226.0,1865729.0
12-04 08:40:05,16.909,10.162,61.742,10.504,0.0,0.683,16384.0,271589376.0,4.0,541.0,3163385856.0,719630336.0,29464207360.0,271851520.0,1773935.0,1740447.0
12-04 08:40:06,22.387,11.760,59.582,5.401,0.0,0.871,4096.0,162144256.0,1.0,316.0,3161751552.0,719650816.0,29484863488.0,252809216.0,3876646.0,1738927.0
12-04 08:40:07,32.407,15.725,50.999,0.0,0.0,0.869,0.0,2162688.0,0.0,19.0,3162308608.0,719659008.0,29508579328.0,228528128.0,1809571.0,1752628.0
12-04 08:40:08,31.794,15.679,51.568,0.087,0.0,0.871,0.0,4714496.0,0.0,53.0,3164385280.0,718680064.0,29499179008.0,236830720.0,6271503.0,1986507.0
12-04 08:40:09,33.791,15.609,49.914,0.0,0.0,0.686,0.0,2203648.0,0.0,25.0,3162681344.0,717709312.0,29488926720.0,249757696.0,8146313.0,1681648.0
12-04 08:40:10,32.325,16.681,50.303,0.0,0.0,0.691,0.0,2424832.0,0.0,32.0,3164504064.0,716750848.0,29477367808.0,260452352.0,7508209.0,1753742.0
12-04 08:40:11,32.710,16.822,49.788,0.085,0.0,0.595,0.0,4296704.0,0.0,37.0,3165093888.0,716775424.0,29503229952.0,233975808.0,8470665.0,2143354.0
12-04 08:40:12,32.062,16.118,50.780,0.087,0.0,0.953,0.0,2392064.0,0.0,29.0,3164594176.0,715845632.0,29491220480.0,247414784.0,5841998.0,1734727.0
12-04 08:40:13,31.542,16.464,51.213,0.087,0.0,0.693,0.0,2392064.0,0.0,25.0,3165573120.0,714874880.0,29481017344.0,257609728.0,6592200.0,1694174.0
12-04 08:40:14,33.821,15.232,50.172,0.086,0.0,0.688,0.0,4317184.0,0.0,38.0,3165585408.0,714891264.0,29506822144.0,231776256.0,7633323.0,2091313.0
12-04 08:40:15,33.191,15.654,50.470,0.0,0.0,0.684,0.0,2306048.0,0.0,23.0,3165106176.0,713912320.0,29494767616.0,245288960.0,5791934.0,1717588.0
12-04 08:40:16,31.909,15.780,51.613,0.0,0.0,0.697,0.0,2428928.0,0.0,27.0,3164561408.0,712949760.0,29484101632.0,257462272.0,3804715.0,1739054.0
12-04 08:40:17,32.730,16.451,50.215,0.0,0.0,0.603,0.0,4202496.0,0.0,32.0,3162734592.0,712962048.0,29508300800.0,235077632.0,6178508.0,1910438.0
12-04 08:40:18,33.108,16.427,49.534,0.169,0.0,0.762,0.0,2445312.0,0.0,31.0,3163893760.0,711995392.0,29497425920.0,245760000.0,6086330.0,1878708.0
12-04 08:40:19,31.739,16.087,51.652,0.0,0.0,0.522,0.0,2392064.0,0.0,26.0,3165503488.0,711020544.0,29485776896.0,256774144.0,5767878.0,1705457.0
12-04 08:40:20,32.578,15.418,51.481,0.0,0.0,0.523,0.0,3235840.0,0.0,23.0,3163815936.0,711028736.0,29511999488.0,232230912.0,5956985.0,1810201.0
12-04 08:40:21,33.219,16.311,49.530,0.0,0.0,0.939,0.0,3399680.0,0.0,39.0,3163541504.0,710062080.0,29499600896.0,245870592.0,6368962.0,2030262.0
12-04 08:40:22,33.248,16.113,49.787,0.085,0.0,0.767,0.0,2404352.0,0.0,25.0,3163574272.0,709136384.0,29488726016.0,257638400.0,5780687.0,1727864.0
12-04 08:40:23,32.333,16.123,50.858,0.0,0.0,0.686,0.0,2154496.0,0.0,19.0,3164368896.0,709144576.0,29510856704.0,234704896.0,5839260.0,1752066.0
12-04 08:40:24,32.164,16.681,50.128,0.171,0.0,0.855,0.0,4501504.0,0.0,46.0,3164479488.0,708177920.0,29502128128.0,244289536.0,4447926.0,2069553.0
12-04 08:40:25,32.236,15.858,50.693,0.0,0.0,1.213,0.0,2400256.0,0.0,25.0,3164889088.0,707186688.0,29490077696.0,256921600.0,5898403.0,1779388.0
12-04 08:40:26,32.017,16.223,50.815,0.086,0.0,0.858,278528.0,2199552.0,12.0,23.0,3164508160.0,707190784.0,29514502144.0,232873984.0,5767773.0,1700637.0
12-04 08:40:27,31.904,16.638,50.343,0.0,0.0,1.115,0.0,4358144.0,0.0,36.0,3164897280.0,706215936.0,29502259200.0,245702656.0,6046086.0,1866264.0
12-04 08:40:28,31.958,15.540,51.536,0.0,0.0,0.966,0.0,2523136.0,0.0,31.0,3165552640.0,705224704.0,29492305920.0,255991808.0,6157767.0,1924413.0
12-04 08:40:29,33.074,15.717,50.518,0.0,0.0,0.691,0.0,2166784.0,0.0,19.0,3166040064.0,705232896.0,29513691136.0,234110976.0,5829065.0,1749757.0
12-04 08:40:30,31.615,17.182,50.0,0.172,0.0,1.031,4096.0,4370432.0,1.0,39.0,3165265920.0,704253952.0,29505646592.0,243908608.0,5930746.0,1785365.0
12-04 08:40:31,32.898,14.708,51.697,0.087,0.0,0.609,0.0,2543616.0,0.0,31.0,3165114368.0,703250432.0,29493321728.0,257388544.0,4312138.0,2012171.0
12-04 08:40:32,31.858,16.059,51.476,0.0,0.0,0.608,970752.0,2162688.0,37.0,19.0,3164762112.0,703258624.0,29517934592.0,233119744.0,5793737.0,1730540.0
12-04 08:40:33,32.837,15.499,50.876,0.088,0.0,0.701,0.0,2318336.0,0.0,25.0,3165532160.0,702291968.0,29503373312.0,247877632.0,5743047.0,1694254.0
12-04 08:40:34,33.477,15.186,50.216,0.086,0.0,1.035,0.0,4554752.0,0.0,47.0,3166175232.0,701300736.0,29494669312.0,256929792.0,6530911.0,2123961.0
12-04 08:40:35,31.972,16.334,51.173,0.0,0.0,0.521,0.0,2195456.0,0.0,22.0,3165065216.0,701304832.0,29518385152.0,234319872.0,5842258.0,1742986.0
12-04 08:40:36,24.420,14.445,53.826,6.363,0.0,0.946,8192.0,182304768.0,2.0,352.0,3165138944.0,700317696.0,29499047936.0,254570496.0,4068636.0,1895648.0
12-04 08:40:37,16.123,10.978,60.720,11.578,0.0,0.600,8192.0,271581184.0,2.0,511.0,3165736960.0,700325888.0,29511286784.0,241725440.0,1772589.0,1737856.0
12-04 08:40:38,19.162,12.404,60.222,7.699,0.0,0.513,4096.0,226594816.0,1.0,452.0,3165331456.0,699330560.0,29492572160.0,261840896.0,2311786.0,1783744.0
12-04 08:40:39,32.010,16.221,50.906,0.0,0.0,0.863,0.0,2170880.0,0.0,20.0,3164880896.0,699334656.0,29516660736.0,238198784.0,3755627.0,1711353.0
12-04 08:40:40,31.086,16.900,51.138,0.088,0.0,0.788,4096.0,4374528.0,1.0,36.0,3165138944.0,698331136.0,29504503808.0,251101184.0,5937733.0,1802130.0
12-04 08:40:41,32.498,16.508,50.216,0.0,0.0,0.778,0.0,2506752.0,0.0,31.0,3164987392.0,697360384.0,29493071872.0,263655424.0,10178361.0,1903012.0
12-04 08:40:42,32.588,15.735,50.731,0.086,0.0,0.860,0.0,2179072.0,0.0,22.0,3163975680.0,697368576.0,29516308480.0,241422336.0,7802929.0,1716554.0
12-04 08:40:43,32.225,16.624,50.128,0.0,0.0,1.023,0.0,2351104.0,0.0,24.0,3164041216.0,696365056.0,29503397888.0,255270912.0,6000409.0,1836966.0
12-04 08:40:44,31.076,17.014,51.042,0.087,0.0,0.781,0.0,4313088.0,0.0,38.0,3164446720.0,696381440.0,29528313856.0,229933056.0,8378647.0,2023983.0
12-04 08:40:45,32.162,15.641,51.494,0.0,0.0,0.703,0.0,2379776.0,0.0,26.0,3164143616.0,695373824.0,29515964416.0,243593216.0,5765661.0,1696307.0
12-04 08:40:46,31.767,16.101,51.262,0.0,0.0,0.870,0.0,2351104.0,0.0,24.0,3163987968.0,694374400.0,29503074304.0,257638400.0,5830578.0,1750789.0
12-04 08:40:47,36.003,14.901,47.890,0.775,0.0,0.431,0.0,54984704.0,0.0,154.0,3165945856.0,692465664.0,29499039744.0,261623808.0,5492210.0,1088630.0
12-04 08:40:48,31.764,11.473,56.421,0.257,0.0,0.086,4096.0,9416704.0,1.0,77.0,3165491200.0,692502528.0,29480894464.0,280186880.0,441678.0,235860.0
12-04 08:40:49,33.649,12.392,53.614,0.258,0.0,0.086,4096.0,17866752.0,1.0,95.0,3166588928.0,692535296.0,29514047488.0,245903360.0,1586736.0,277683.0
12-04 08:40:50,36.496,12.479,49.744,1.282,0.0,0.0,4096.0,84992000.0,1.0,207.0,3168391168.0,690827264.0,29523271680.0,236584960.0,442222.0,236082.0
12-04 08:40:51,33.621,11.638,54.310,0.345,0.0,0.086,0.0,20213760.0,0.0,93.0,3166846976.0,690442240.0,29445296128.0,316489728.0,441532.0,234773.0
12-04 08:40:52,32.822,12.361,54.731,0.085,0.0,0.0,0.0,6492160.0,0.0,58.0,3166396416.0,690450432.0,29474308096.0,287920128.0,444210.0,239426.0
12-04 08:40:53,32.642,11.140,55.959,0.173,0.0,0.086,0.0,6475776.0,0.0,57.0,3166650368.0,690466816.0,29500448768.0,261509120.0,441812.0,235619.0
12-04 08:40:54,32.253,11.860,55.631,0.256,0.0,0.0,0.0,8691712.0,0.0,81.0,3167412224.0,690532352.0,29528866816.0,232263680.0,443222.0,237830.0
12-04 08:40:55,31.897,12.759,55.172,0.172,0.0,0.0,0.0,6692864.0,0.0,66.0,3167858688.0,689586176.0,29519200256.0,242429952.0,588926.0,313691.0
12-04 08:40:56,33.191,11.915,54.723,0.170,0.0,0.0,0.0,6725632.0,0.0,66.0,3167014912.0,688615424.0,29509033984.0,254410752.0,441480.0,234991.0
12-04 08:40:57,32.532,12.275,55.107,0.086,0.0,0.0,4096.0,6647808.0,1.0,64.0,3167989760.0,687632384.0,29499416576.0,264036352.0,441446.0,235033.0
12-04 08:40:58,32.358,12.134,55.422,0.086,0.0,0.0,0.0,6471680.0,0.0,57.0,3167301632.0,687685632.0,29526568960.0,237518848.0,442852.0,237287.0
12-04 08:40:59,32.620,11.986,55.223,0.171,0.0,0.0,0.0,6569984.0,0.0,63.0,3167354880.0,686997504.0,29525299200.0,239423488.0,442900.0,237385.0
12-04 08:41:00,33.362,12.596,53.872,0.170,0.0,0.0,0.0,6836224.0,0.0,71.0,3168604160.0,686157824.0,29515956224.0,248356864.0,443256.0,236553.0
12-04 08:41:01,31.854,10.705,57.267,0.174,0.0,0.0,0.0,6590464.0,0.0,67.0,3168800768.0,685174784.0,29502459904.0,262639616.0,444414.0,238655.0
12-04 08:41:02,31.794,10.889,57.230,0.087,0.0,0.0,4096.0,8646656.0,1.0,76.0,3167166464.0,685215744.0,29533212672.0,233480192.0,589203.0,314680.0
12-04 08:41:03,31.597,12.153,56.163,0.087,0.0,0.0,0.0,6578176.0,0.0,61.0,3167956992.0,684908544.0,29534031872.0,232177664.0,461830.0,256440.0
12-04 08:41:04,31.741,12.457,55.631,0.171,0.0,0.0,0.0,6746112.0,0.0,69.0,3167236096.0,683978752.0,29524938752.0,242921472.0,442149.0,234756.0
12-04 08:41:05,32.069,12.500,55.345,0.086,0.0,0.0,0.0,6746112.0,0.0,64.0,3167203328.0,683618304.0,29513715712.0,254537728.0,459947.0,253329.0
12-04 08:41:06,31.674,12.876,55.279,0.172,0.0,0.0,0.0,6533120.0,0.0,63.0,3168604160.0,683528192.0,29522710528.0,244232192.0,442826.0,236395.0
12-04 08:41:07,32.021,12.500,55.308,0.086,0.0,0.086,0.0,6483968.0,0.0,57.0,3166908416.0,683360256.0,29539094528.0,229711872.0,442073.0,235266.0
12-04 08:41:08,25.988,10.345,59.798,3.869,0.0,0.0,4096.0,118796288.0,1.0,285.0,3168227328.0,682426368.0,29522030592.0,246390784.0,348688.0,197005.0
12-04 08:41:09,0.250,0.584,86.728,12.437,0.0,0.0,16384.0,268439552.0,4.0,496.0,3168219136.0,682442752.0,29523173376.0,245239808.0,4435.0,6050.0
12-04 08:41:10,1.925,1.255,83.766,13.054,0.0,0.0,8192.0,255246336.0,2.0,491.0,3168198656.0,682450944.0,29525217280.0,243208192.0,149970.0,81854.0
12-04 08:41:11,33.220,11.725,54.885,0.085,0.0,0.085,0.0,6721536.0,0.0,63.0,3167178752.0,681476096.0,29515132928.0,255287296.0,445054.0,240655.0
12-04 08:41:12,32.622,12.724,54.483,0.171,0.0,0.0,0.0,6688768.0,0.0,66.0,3168890880.0,680501248.0,29504163840.0,265519104.0,442532.0,235457.0
12-04 08:41:13,31.795,12.564,55.470,0.171,0.0,0.0,0.0,6479872.0,0.0,59.0,3167649792.0,680517632.0,29531385856.0,239521792.0,441666.0,234381.0
12-04 08:41:14,32.493,12.250,54.909,0.348,0.0,0.0,0.0,18751488.0,0.0,87.0,3168759808.0,679936000.0,29540859904.0,229519360.0,443414.0,238332.0
12-04 08:41:15,36.726,13.062,49.025,1.103,0.0,0.085,4096.0,83009536.0,1.0,216.0,3168051200.0,677232640.0,29535850496.0,237940736.0,442734.0,237438.0
12-04 08:41:16,32.933,12.436,54.031,0.515,0.0,0.086,0.0,25849856.0,0.0,104.0,3167715328.0,676790272.0,29459857408.0,314712064.0,442545.0,236819.0
12-04 08:41:17,10.134,4.355,85.427,0.084,0.0,0.0,0.0,3387392.0,0.0,37.0,3168915456.0,676798464.0,29469478912.0,303882240.0,229831.0,126926.0
12-04 08:41:18,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3168747520.0,676802560.0,29469478912.0,304046080.0,3324.0,5033.0
12-04 08:41:19,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3168743424.0,676802560.0,29469483008.0,304046080.0,2396.0,3134.0
12-04 08:41:20,0.167,0.250,99.583,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3168743424.0,676802560.0,29469483008.0,304046080.0,3963.0,4039.0
12-04 08:41:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3168743424.0,676802560.0,29469483008.0,304046080.0,3761.0,4225.0
12-04 08:41:22,1.003,0.669,98.244,0.0,0.0,0.084,77824.0,57344.0,5.0,3.0,3170648064.0,676802560.0,29469483008.0,302141440.0,153045.0,125879.0
12-04 08:41:23,26.142,12.944,60.237,0.0,0.0,0.677,0.0,0.0,0.0,0.0,3169202176.0,676802560.0,29488070656.0,284999680.0,3554496.0,1660189.0
12-04 08:41:24,31.190,16.073,51.607,0.087,0.0,1.043,4096.0,4108288.0,1.0,29.0,3171045376.0,676806656.0,29512110080.0,259112960.0,5944030.0,1855916.0
12-04 08:41:25,31.602,16.104,51.515,0.0,0.0,0.779,0.0,2392064.0,0.0,31.0,3172458496.0,676814848.0,29536296960.0,233504768.0,4979193.0,2076569.0
12-04 08:41:26,32.320,15.552,51.434,0.0,0.0,0.695,0.0,2269184.0,0.0,21.0,3173072896.0,676143104.0,29531394048.0,238465024.0,7462282.0,1909160.0
12-04 08:41:27,32.302,15.893,50.945,0.086,0.0,0.773,0.0,2506752.0,0.0,28.0,3174408192.0,675151872.0,29517516800.0,251998208.0,5972218.0,1863687.0
12-04 08:41:28,31.597,15.972,51.649,0.0,0.0,0.781,0.0,2166784.0,0.0,19.0,3173105664.0,675155968.0,29541306368.0,229507072.0,5539929.0,1839059.0
12-04 08:41:29,31.557,17.851,49.492,0.085,0.0,1.015,0.0,4247552.0,0.0,38.0,3171004416.0,674467840.0,29538811904.0,234790912.0,4408572.0,1902726.0
12-04 08:41:30,31.752,16.997,50.216,0.086,0.0,0.949,0.0,5771264.0,0.0,42.0,3171446784.0,673488896.0,29522907136.0,251232256.0,6587448.0,2195367.0
12-04 08:41:31,31.478,15.826,51.739,0.0,0.0,0.957,0.0,2154496.0,0.0,21.0,3171540992.0,673501184.0,29546483712.0,227549184.0,6005798.0,1896058.0
12-04 08:41:32,31.732,16.895,50.686,0.086,0.0,0.600,0.0,2285568.0,0.0,25.0,3171971072.0,672612352.0,29535039488.0,239452160.0,5928733.0,1848483.0
12-04 08:41:33,32.084,16.216,50.915,0.0,0.0,0.785,4096.0,2281472.0,1.0,22.0,3172802560.0,671932416.0,29530386432.0,243953664.0,5977688.0,1879640.0
12-04 08:41:34,30.938,16.389,52.147,0.0,0.0,0.526,0.0,2289664.0,0.0,22.0,3172958208.0,671428608.0,29533376512.0,241311744.0,6130932.0,1969242.0
12-04 08:41:35,33.530,16.047,49.071,0.169,0.0,1.182,0.0,4276224.0,0.0,38.0,3171934208.0,670846976.0,29533212672.0,243081216.0,6179251.0,1990935.0
12-04 08:41:36,33.480,17.093,47.930,0.529,0.0,0.969,8192.0,56160256.0,2.0,160.0,3172597760.0,669147136.0,29482659840.0,294670336.0,6134318.0,1968069.0
12-04 08:41:37,32.007,16.349,50.952,0.0,0.0,0.692,0.0,2183168.0,0.0,22.0,3171905536.0,669159424.0,29506396160.0,271613952.0,6384780.0,2078212.0
12-04 08:41:38,33.305,15.497,50.171,0.086,0.0,0.942,0.0,2158592.0,0.0,19.0,3172245504.0,669167616.0,29529792512.0,247869440.0,5947105.0,1865509.0
12-04 08:41:39,31.185,16.115,51.655,0.0,0.0,1.045,0.0,2301952.0,0.0,24.0,3173416960.0,668663808.0,29532823552.0,244170752.0,6057910.0,1925925.0
12-04 08:41:40,32.991,16.154,49.829,0.0,0.0,1.026,0.0,2150400.0,0.0,19.0,3173224448.0,668299264.0,29541732352.0,235819008.0,5897317.0,1844190.0
12-04 08:41:41,30.796,17.042,50.606,0.173,0.0,1.384,0.0,4358144.0,0.0,41.0,3173203968.0,667639808.0,29538144256.0,240087040.0,6232726.0,2012178.0
12-04 08:41:42,31.688,16.190,51.169,0.087,0.0,0.866,0.0,2433024.0,0.0,31.0,3173113856.0,666976256.0,29534113792.0,244871168.0,6543499.0,2175481.0
12-04 08:41:43,31.822,17.632,49.706,0.0,0.0,0.840,0.0,2318336.0,0.0,27.0,3173806080.0,666406912.0,29534359552.0,244502528.0,5978037.0,1875607.0
12-04 08:41:44,32.814,15.411,50.823,0.0,0.0,0.952,0.0,2162688.0,0.0,20.0,3172802560.0,666263552.0,29550116864.0,229892096.0,3898310.0,1841123.0
12-04 08:41:45,31.873,15.808,50.687,0.945,0.0,0.687,4096.0,70557696.0,1.0,166.0,3174686720.0,665534464.0,29539758080.0,239095808.0,1868269.0,1837587.0
12-04 08:41:46,26.518,15.997,47.990,7.956,0.0,1.540,20480.0,271740928.0,4.0,513.0,3184050176.0,663724032.0,29486391296.0,284909568.0,4453317.0,2204926.0
12-04 08:41:47,18.236,11.729,58.733,10.531,0.0,0.771,4096.0,267927552.0,1.0,509.0,3176812544.0,663732224.0,29499568128.0,278962176.0,4683398.0,1812296.0
12-04 08:41:48,30.660,16.040,51.462,1.003,0.0,0.835,0.0,51200000.0,0.0,121.0,3163648000.0,663773184.0,29525512192.0,266141696.0,11354648.0,1951099.0
12-04 08:41:49,31.362,17.481,50.214,0.086,0.0,0.857,0.0,2158592.0,0.0,20.0,3165237248.0,663797760.0,29549101056.0,240939008.0,5874350.0,1793094.0
12-04 08:41:50,32.562,15.338,51.071,0.0,0.0,1.028,4096.0,2158592.0,1.0,19.0,3165712384.0,663121920.0,29544017920.0,246222848.0,8039701.0,1904519.0
12-04 08:41:51,33.842,15.691,49.279,0.0,0.0,1.187,0.0,2158592.0,0.0,19.0,3165081600.0,662683648.0,29550329856.0,240979968.0,7927176.0,1836882.0
12-04 08:41:52,31.456,16.031,51.646,0.087,0.0,0.780,0.0,2183168.0,0.0,20.0,3164495872.0,662192128.0,29553065984.0,239321088.0,6149893.0,1946786.0
12-04 08:41:53,31.029,16.940,50.303,0.605,0.0,1.124,0.0,4354048.0,0.0,38.0,3163590656.0,661635072.0,29554892800.0,238956544.0,6236258.0,2009271.0
12-04 08:41:54,30.830,16.856,51.528,0.0,0.0,0.786,0.0,2396160.0,0.0,30.0,3164737536.0,660971520.0,29550096384.0,243269632.0,6308885.0,2036403.0
12-04 08:41:55,32.880,16.483,49.788,0.085,0.0,0.765,0.0,2306048.0,0.0,23.0,3164168192.0,660418560.0,29549563904.0,244924416.0,5971392.0,1890020.0
12-04 08:41:56,31.404,15.351,52.193,0.0,0.0,1.053,0.0,2256896.0,0.0,21.0,3164459008.0,659869696.0,29549846528.0,244899840.0,6013676.0,1896994.0
12-04 08:41:57,33.249,16.667,49.154,0.0,0.0,0.931,0.0,2183168.0,0.0,21.0,3163951104.0,659517440.0,29558276096.0,237330432.0,5912467.0,1816631.0
12-04 08:41:58,32.042,15.669,51.496,0.0,0.0,0.792,4096.0,2310144.0,1.0,22.0,3162927104.0,658907136.0,29555245056.0,241995776.0,6064506.0,1936110.0
12-04 08:41:59,30.756,16.520,51.845,0.088,0.0,0.791,0.0,4288512.0,0.0,37.0,3163942912.0,658354176.0,29557526528.0,239251456.0,6341952.0,2067500.0
12-04 08:42:00,32.905,15.938,50.471,0.086,0.0,0.600,0.0,2297856.0,0.0,28.0,3162517504.0,657678336.0,29553057792.0,245821440.0,6283621.0,2030050.0
12-04 08:42:01,31.384,16.853,51.075,0.0,0.0,0.688,0.0,2322432.0,0.0,26.0,3164454912.0,657113088.0,29552054272.0,245452800.0,5968791.0,1877652.0
12-04 08:42:02,31.845,16.309,50.901,0.0,0.0,0.944,0.0,2150400.0,0.0,20.0,3163508736.0,657006592.0,29568581632.0,229978112.0,6018712.0,1893446.0
12-04 08:42:03,31.037,16.216,52.049,0.0,0.0,0.697,0.0,2330624.0,0.0,25.0,3164577792.0,656056320.0,29554065408.0,244375552.0,6042399.0,1911557.0
12-04 08:42:04,32.526,16.176,50.433,0.087,0.0,0.779,0.0,2277376.0,0.0,27.0,3163275264.0,655646720.0,29559386112.0,240766976.0,5912831.0,1836606.0
12-04 08:42:05,31.073,16.738,50.987,0.086,0.0,1.116,0.0,4321280.0,0.0,35.0,3163508736.0,655097856.0,29561069568.0,239398912.0,6306091.0,2056227.0
12-04 08:42:06,32.376,15.666,51.175,0.0,0.0,0.783,0.0,2363392.0,0.0,29.0,3163340800.0,654659584.0,29566263296.0,234811392.0,6441632.0,2096731.0
12-04 08:42:07,31.171,17.439,50.126,0.084,0.0,1.179,0.0,2277376.0,0.0,25.0,3163238400.0,653914112.0,29558018048.0,243904512.0,6024741.0,1909096.0
12-04 08:42:08,32.103,16.481,50.730,0.0,0.0,0.687,0.0,2318336.0,0.0,23.0,3163504640.0,653410304.0,29560954880.0,241205248.0,5933008.0,1834822.0
12-04 08:42:09,32.404,15.679,50.958,0.087,0.0,0.871,0.0,2224128.0,0.0,21.0,3163578368.0,652853248.0,29560598528.0,242044928.0,5936592.0,1859381.0
12-04 08:42:10,32.373,16.780,50.0,0.0,0.0,0.847,0.0,2281472.0,0.0,23.0,3163639808.0,652406784.0,29565636608.0,237391872.0,5998956.0,1874263.0
12-04 08:42:11,33.106,16.766,48.851,0.085,0.0,1.191,0.0,4272128.0,0.0,37.0,3163406336.0,651788288.0,29564600320.0,239280128.0,6280443.0,2045358.0
12-04 08:42:12,33.048,15.753,50.257,0.0,0.0,0.942,0.0,2420736.0,0.0,35.0,3166609408.0,651055104.0,29556449280.0,244961280.0,6446962.0,2116394.0
12-04 08:42:13,32.149,15.511,51.213,0.0,0.0,1.127,0.0,2281472.0,0.0,24.0,3164467200.0,650485760.0,29556768768.0,247353344.0,5934692.0,1833637.0
12-04 08:42:14,30.804,15.804,52.232,0.089,0.0,1.071,0.0,2281472.0,0.0,22.0,3166597120.0,649990144.0,29558673408.0,243814400.0,5993401.0,1885877.0
12-04 08:42:15,31.278,15.771,52.247,0.0,0.0,0.705,0.0,2158592.0,0.0,20.0,3164286976.0,649691136.0,29569961984.0,235134976.0,5983897.0,1884970.0
12-04 08:42:16,33.189,15.945,50.087,0.0,0.0,0.780,4096.0,4358144.0,1.0,40.0,3163148288.0,649019392.0,29566398464.0,240508928.0,6066764.0,1895195.0
12-04 08:42:17,32.439,15.830,50.346,0.433,0.0,0.952,4096.0,18853888.0,1.0,65.0,3167358976.0,648597504.0,29570342912.0,232775680.0,6435415.0,2140040.0
12-04 08:42:18,20.805,12.757,52.483,12.928,0.0,1.027,8192.0,264998912.0,2.0,502.0,3169456128.0,647626752.0,29545988096.0,256004096.0,4956700.0,1970276.0
12-04 08:42:19,18.034,11.111,60.0,10.0,0.0,0.855,8192.0,267030528.0,2.0,520.0,3168067584.0,647634944.0,29560360960.0,243011584.0,1867859.0,1824758.0
12-04 08:42:20,28.183,13.497,52.716,4.329,0.0,1.273,4096.0,175702016.0,1.0,342.0,3172716544.0,646348800.0,29560659968.0,239349760.0,10922332.0,1725140.0
12-04 08:42:21,37.695,16.464,44.107,0.780,0.0,0.953,4096.0,68829184.0,1.0,176.0,3171840000.0,644366336.0,29455884288.0,346984448.0,5894634.0,1814930.0
12-04 08:42:22,31.138,17.451,50.128,0.171,0.0,1.112,0.0,4239360.0,0.0,36.0,3169546240.0,644382720.0,29482536960.0,322609152.0,6137721.0,1951956.0
12-04 08:42:23,31.935,15.925,51.113,0.0,0.0,1.027,0.0,2293760.0,0.0,26.0,3169116160.0,644399104.0,29505044480.0,300515328.0,6556860.0,2150585.0
12-04 08:42:24,32.075,16.381,50.686,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,3169427456.0,644419584.0,29529980928.0,275247104.0,5967655.0,1877260.0
12-04 08:42:25,33.249,16.624,49.279,0.085,0.0,0.763,0.0,2191360.0,0.0,20.0,3169677312.0,644431872.0,29553971200.0,250994688.0,5940385.0,1857658.0
12-04 08:42:26,32.576,16.582,50.084,0.0,0.0,0.758,0.0,2281472.0,0.0,24.0,3171639296.0,643997696.0,29558181888.0,245256192.0,5930072.0,1816439.0
12-04 08:42:27,31.456,17.418,50.0,0.0,0.0,1.127,0.0,4235264.0,0.0,34.0,3172167680.0,643776512.0,29573660672.0,229470208.0,6084291.0,1914380.0
12-04 08:42:28,32.269,15.444,50.992,0.086,0.0,1.208,0.0,2453504.0,0.0,30.0,3172777984.0,643194880.0,29570412544.0,232689664.0,6394479.0,2103172.0
12-04 08:42:29,32.990,15.464,50.430,0.086,0.0,1.031,0.0,2265088.0,0.0,21.0,3172409344.0,642752512.0,29572890624.0,231022592.0,6254008.0,2035597.0
12-04 08:42:30,33.586,16.287,49.283,0.0,0.0,0.844,0.0,2359296.0,0.0,25.0,3173646336.0,641884160.0,29558968320.0,244576256.0,5949916.0,1863359.0
12-04 08:42:31,31.775,16.883,50.476,0.0,0.0,0.866,0.0,2207744.0,0.0,22.0,3172085760.0,641441792.0,29561339904.0,244207616.0,5874878.0,1791290.0
12-04 08:42:32,31.602,16.537,51.169,0.087,0.0,0.606,0.0,2269184.0,0.0,22.0,3173093376.0,640962560.0,29563179008.0,241840128.0,6030631.0,1873430.0
12-04 08:42:33,31.516,18.058,49.659,0.0,0.0,0.767,0.0,4337664.0,0.0,38.0,3173826560.0,640421888.0,29563736064.0,241090560.0,6202636.0,2035185.0
12-04 08:42:34,34.107,16.581,48.368,0.086,0.0,0.859,0.0,2863104.0,0.0,43.0,3219374080.0,638423040.0,29500657664.0,260620288.0,6500809.0,2139750.0
12-04 08:42:35,32.572,16.330,50.132,0.088,0.0,0.878,4096.0,2170880.0,1.0,20.0,3174711296.0,638443520.0,29525118976.0,280801280.0,6010709.0,1908830.0
12-04 08:42:36,31.293,16.121,51.207,0.0,0.0,1.379,0.0,2162688.0,0.0,20.0,3173412864.0,638451712.0,29548822528.0,258387968.0,6021110.0,1900532.0
12-04 08:42:37,33.018,15.477,50.903,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,3173437440.0,638459904.0,29571837952.0,235339776.0,5892976.0,1817908.0
12-04 08:42:38,31.159,16.910,50.987,0.086,0.0,0.858,0.0,2158592.0,0.0,19.0,3173261312.0,637939712.0,29569773568.0,238100480.0,5917403.0,1827113.0
12-04 08:42:39,31.234,17.084,50.733,0.0,0.0,0.949,0.0,4333568.0,0.0,35.0,3172167680.0,637456384.0,29574717440.0,234733568.0,6117222.0,1939997.0
12-04 08:42:40,30.510,17.632,50.908,0.086,0.0,0.864,0.0,2244608.0,0.0,24.0,3172208640.0,636895232.0,29574508544.0,235462656.0,6360677.0,2072250.0
12-04 08:42:41,32.991,16.195,50.043,0.086,0.0,0.686,0.0,2412544.0,0.0,31.0,3172139008.0,636342272.0,29574213632.0,236380160.0,6335576.0,2061433.0
12-04 08:42:42,32.348,15.652,50.957,0.0,0.0,1.043,0.0,2289664.0,0.0,26.0,3172605952.0,635658240.0,29566337024.0,244473856.0,5978922.0,1867216.0
12-04 08:42:43,31.570,16.392,51.344,0.0,0.0,0.694,0.0,2277376.0,0.0,23.0,3172663296.0,635228160.0,29572980736.0,238202880.0,5978000.0,1858968.0
12-04 08:42:44,31.458,17.477,50.128,0.085,0.0,0.853,0.0,2277376.0,0.0,25.0,3172904960.0,634568704.0,29564612608.0,246988800.0,5872506.0,1819877.0
12-04 08:42:45,31.697,16.451,50.560,0.0,0.0,1.292,0.0,4317184.0,0.0,38.0,3173941248.0,634073088.0,29567533056.0,243527680.0,6140225.0,1925113.0
12-04 08:42:46,33.221,16.275,49.329,0.084,0.0,1.091,0.0,2342912.0,0.0,30.0,3172073472.0,633819136.0,29575618560.0,237563904.0,6577771.0,2218322.0
12-04 08:42:47,31.538,16.594,50.999,0.0,0.0,0.869,0.0,2326528.0,0.0,27.0,3173789696.0,633028608.0,29565849600.0,246407168.0,6026766.0,1889637.0
12-04 08:42:48,32.325,15.557,51.167,0.086,0.0,0.864,0.0,2260992.0,0.0,22.0,3173199872.0,632590336.0,29568692224.0,244592640.0,5965241.0,1851893.0
12-04 08:42:49,31.506,16.188,51.610,0.0,0.0,0.696,0.0,2256896.0,0.0,21.0,3176837120.0,632147968.0,29575389184.0,234700800.0,5921396.0,1833715.0
12-04 08:42:50,14.538,8.655,66.891,9.496,0.0,0.420,16384.0,196255744.0,4.0,387.0,3178835968.0,631713792.0,29567676416.0,240848896.0,3541892.0,1649187.0
12-04 08:42:51,4.282,2.435,77.666,15.365,0.0,0.252,8192.0,269582336.0,2.0,529.0,3179069440.0,631717888.0,29570232320.0,238055424.0,2719027.0,1216366.0
12-04 08:42:52,12.384,6.655,72.367,8.425,0.0,0.168,0.0,190177280.0,0.0,374.0,3177177088.0,631726080.0,29578924032.0,231247872.0,852800.0,1282009.0
12-04 08:42:53,31.714,16.431,51.325,0.0,0.0,0.530,0.0,2166784.0,0.0,17.0,3177279488.0,630935552.0,29568233472.0,242626560.0,3619444.0,1663688.0
12-04 08:42:54,29.923,17.885,50.989,0.0,0.0,1.204,110592.0,278528.0,6.0,9.0,3190943744.0,630321152.0,29562155008.0,235655168.0,10898434.0,2351838.0
12-04 08:42:55,31.357,16.409,51.289,0.086,0.0,0.859,0.0,2297856.0,0.0,21.0,3193253888.0,629334016.0,29544247296.0,252239872.0,8519069.0,2143943.0
12-04 08:42:56,29.808,16.871,52.360,0.0,0.0,0.962,0.0,131072.0,0.0,6.0,3193241600.0,629342208.0,29566222336.0,230268928.0,8912939.0,2320275.0
12-04 08:42:57,29.310,18.103,50.948,0.172,0.0,1.466,0.0,2338816.0,0.0,27.0,3194953728.0,628461568.0,29550948352.0,244711424.0,6327278.0,2035124.0
12-04 08:42:58,31.190,16.507,51.607,0.0,0.0,0.695,0.0,2150400.0,0.0,16.0,3194986496.0,628039680.0,29555863552.0,240185344.0,8085284.0,1929796.0
12-04 08:42:59,31.768,16.823,50.384,0.0,0.0,1.025,0.0,2392064.0,0.0,29.0,3195363328.0,627351552.0,29549453312.0,246906880.0,6318516.0,2008682.0
12-04 08:43:00,31.870,15.891,51.361,0.088,0.0,0.790,0.0,2314240.0,0.0,25.0,3194707968.0,626860032.0,29550735360.0,246771712.0,6604220.0,2217554.0
12-04 08:43:01,31.724,16.810,50.948,0.0,0.0,0.517,0.0,2162688.0,0.0,19.0,3194134528.0,626753536.0,29569052672.0,229134336.0,6042867.0,1892217.0
12-04 08:43:02,32.289,15.666,51.436,0.0,0.0,0.609,0.0,2367488.0,0.0,24.0,3195559936.0,625807360.0,29550759936.0,246947840.0,5971688.0,1854453.0
12-04 08:43:03,31.510,16.233,51.128,0.174,0.0,0.955,0.0,2166784.0,0.0,21.0,3195023360.0,625700864.0,29568851968.0,229498880.0,5992310.0,1883111.0
12-04 08:43:04,30.427,17.437,50.828,0.0,0.0,1.308,0.0,2306048.0,0.0,25.0,3188359168.0,624898048.0,29557817344.0,248000512.0,5976208.0,1865930.0
12-04 08:43:05,30.931,16.608,51.582,0.0,0.0,0.879,0.0,2301952.0,0.0,22.0,3192901632.0,624406528.0,29558906880.0,242860032.0,6043748.0,1913860.0
12-04 08:43:06,31.320,16.739,50.820,0.086,0.0,1.035,0.0,4243456.0,0.0,34.0,3192975360.0,623865856.0,29559095296.0,243138560.0,6227297.0,2005065.0
12-04 08:43:07,33.247,15.378,50.601,0.0,0.0,0.773,0.0,2453504.0,0.0,31.0,3192823808.0,623251456.0,29556260864.0,246738944.0,6454825.0,2114993.0
12-04 08:43:08,32.186,15.577,51.205,0.086,0.0,0.947,0.0,2256896.0,0.0,22.0,3192963072.0,622759936.0,29558140928.0,245211136.0,6031671.0,1903254.0
12-04 08:43:09,32.266,16.003,50.865,0.087,0.0,0.779,0.0,2297856.0,0.0,27.0,3195064320.0,622272512.0,29559365632.0,242372608.0,5938443.0,1858241.0
12-04 08:43:10,32.177,15.611,51.344,0.0,0.0,0.867,0.0,2297856.0,0.0,23.0,3194433536.0,621854720.0,29563699200.0,239087616.0,5974174.0,1859918.0
12-04 08:43:11,31.834,16.978,50.085,0.0,0.0,1.104,0.0,2203648.0,0.0,22.0,3194683392.0,621428736.0,29567909888.0,235053056.0,6009277.0,1878041.0
12-04 08:43:12,34.851,16.988,46.848,0.613,0.0,0.701,4096.0,53694464.0,1.0,138.0,3196116992.0,619999232.0,29570134016.0,232824832.0,6036291.0,1893710.0
12-04 08:43:13,32.225,16.454,50.128,0.085,0.0,1.108,4096.0,8933376.0,1.0,44.0,3195289600.0,619581440.0,29528588288.0,275615744.0,6247689.0,2023924.0
12-04 08:43:14,31.620,17.052,50.557,0.0,0.0,0.771,0.0,2285568.0,0.0,25.0,3196944384.0,619610112.0,29552201728.0,250318848.0,6431137.0,2090852.0
12-04 08:43:15,33.133,15.794,50.386,0.086,0.0,0.601,0.0,2310144.0,0.0,24.0,3197628416.0,619196416.0,29556584448.0,245665792.0,5940631.0,1852492.0
12-04 08:43:16,32.335,15.825,50.898,0.0,0.0,0.941,0.0,2195456.0,0.0,22.0,3195547648.0,618766336.0,29561163776.0,243597312.0,5995731.0,1881172.0
12-04 08:43:17,32.241,16.810,50.259,0.0,0.0,0.690,0.0,2273280.0,0.0,22.0,3195711488.0,618348544.0,29564833792.0,240181248.0,5924169.0,1829293.0
12-04 08:43:18,31.743,16.479,50.650,0.087,0.0,1.041,0.0,4300800.0,0.0,35.0,3195379712.0,617811968.0,29566144512.0,239738880.0,6083049.0,1932733.0
12-04 08:43:19,32.231,16.624,49.873,0.085,0.0,1.187,0.0,2351104.0,0.0,25.0,3196702720.0,617402368.0,29570232320.0,234737664.0,6302682.0,2034216.0
12-04 08:43:20,32.616,15.663,50.861,0.0,0.0,0.861,0.0,2281472.0,0.0,24.0,3196858368.0,616964096.0,29574406144.0,230846464.0,6378769.0,2073314.0
12-04 08:43:21,31.873,17.096,50.086,0.086,0.0,0.859,0.0,2273280.0,0.0,24.0,3196862464.0,616423424.0,29572833280.0,232955904.0,5970823.0,1877939.0
12-04 08:43:22,20.204,10.441,62.224,6.621,0.0,0.509,8192.0,147701760.0,2.0,295.0,3200172032.0,615763968.0,29557542912.0,245596160.0,5579208.0,1616731.0
12-04 08:43:23,0.168,0.587,83.655,15.591,0.0,0.0,8192.0,268591104.0,2.0,504.0,3199856640.0,615776256.0,29558218752.0,245223424.0,7527.0,10480.0
12-04 08:43:24,4.778,2.598,81.056,11.567,0.0,0.0,16384.0,232054784.0,4.0,464.0,3200450560.0,615796736.0,29559140352.0,243687424.0,2091966.0,121585.0
12-04 08:43:25,32.314,14.323,53.013,0.087,0.0,0.262,0.0,4456448.0,0.0,42.0,3198697472.0,615260160.0,29562601472.0,242515968.0,2957772.0,507416.0
12-04 08:43:26,31.556,12.150,56.206,0.087,0.0,0.0,0.0,10043392.0,0.0,69.0,3197329408.0,614871040.0,29568589824.0,238284800.0,444419.0,238597.0
12-04 08:43:27,36.802,13.959,48.054,1.100,0.0,0.085,4096.0,76414976.0,1.0,201.0,3198115840.0,612741120.0,29563371520.0,244846592.0,728722.0,237611.0
12-04 08:43:28,34.970,13.040,51.143,0.847,0.0,0.0,4096.0,48222208.0,1.0,161.0,3197100032.0,611647488.0,29465190400.0,345137152.0,443561.0,236994.0
12-04 08:43:29,32.068,12.911,54.852,0.169,0.0,0.0,0.0,8462336.0,0.0,68.0,3196559360.0,611713024.0,29494235136.0,316567552.0,442787.0,235616.0
12-04 08:43:30,31.556,12.124,56.148,0.172,0.0,0.0,0.0,6705152.0,0.0,69.0,3196665856.0,611745792.0,29520252928.0,290410496.0,587927.0,312663.0
12-04 08:43:31,31.928,12.823,55.164,0.086,0.0,0.0,0.0,6512640.0,0.0,60.0,3197161472.0,611786752.0,29548158976.0,261967872.0,444129.0,239802.0
12-04 08:43:32,32.211,12.867,54.663,0.259,0.0,0.0,0.0,6496256.0,0.0,61.0,3196874752.0,611823616.0,29576089600.0,234287104.0,441668.0,235305.0
12-04 08:43:33,31.756,12.909,55.250,0.086,0.0,0.0,0.0,6639616.0,0.0,62.0,3198316544.0,610988032.0,29564207104.0,245563392.0,443311.0,236424.0
12-04 08:43:34,31.443,12.199,56.100,0.258,0.0,0.0,0.0,6582272.0,0.0,62.0,3197775872.0,610463744.0,29566091264.0,244744192.0,445032.0,238577.0
12-04 08:43:35,30.816,13.021,56.076,0.087,0.0,0.0,4096.0,6619136.0,1.0,64.0,3199078400.0,609882112.0,29564211200.0,245903360.0,460759.0,254780.0
12-04 08:43:36,32.195,12.383,55.337,0.085,0.0,0.0,0.0,6553600.0,0.0,61.0,3197947904.0,609452032.0,29569314816.0,242360320.0,443395.0,237182.0
12-04 08:43:37,31.699,12.764,55.368,0.169,0.0,0.0,0.0,8732672.0,0.0,80.0,3197956096.0,609128448.0,29577457664.0,234532864.0,588056.0,311465.0
12-04 08:43:38,32.241,12.155,55.345,0.172,0.0,0.086,0.0,6623232.0,0.0,64.0,3197874176.0,608411648.0,29572083712.0,240705536.0,444324.0,239002.0
12-04 08:43:39,31.924,12.338,55.565,0.173,0.0,0.0,0.0,6619136.0,0.0,60.0,3199344640.0,608014336.0,29579694080.0,232022016.0,443864.0,237859.0
12-04 08:43:40,32.140,12.788,55.072,0.0,0.0,0.0,0.0,6569984.0,0.0,62.0,3199787008.0,607191040.0,29566701568.0,245395456.0,443302.0,237135.0
12-04 08:43:41,31.803,13.010,55.017,0.170,0.0,0.0,0.0,6533120.0,0.0,60.0,3198480384.0,606826496.0,29577957376.0,235810816.0,442795.0,236375.0
12-04 08:43:42,33.107,12.139,54.499,0.170,0.0,0.085,0.0,6631424.0,0.0,64.0,3198058496.0,606347264.0,29585129472.0,229539840.0,443626.0,237609.0
12-04 08:43:43,32.266,12.284,55.363,0.087,0.0,0.0,0.0,6651904.0,0.0,67.0,3201097728.0,605429760.0,29567676416.0,244871168.0,459923.0,253512.0
12-04 08:43:44,32.255,12.426,55.149,0.170,0.0,0.0,0.0,6569984.0,0.0,63.0,3194126336.0,605200384.0,29580951552.0,238796800.0,440842.0,233708.0
12-04 08:43:45,31.726,12.352,55.668,0.254,0.0,0.0,0.0,8773632.0,0.0,80.0,3198824448.0,604487680.0,29572960256.0,242802688.0,589500.0,313804.0
12-04 08:43:46,33.134,12.126,54.654,0.085,0.0,0.0,4096.0,6598656.0,1.0,64.0,3198939136.0,603963392.0,29572239360.0,243933184.0,444114.0,239577.0
12-04 08:43:47,31.493,12.597,55.738,0.173,0.0,0.0,0.0,6602752.0,0.0,65.0,3199426560.0,603418624.0,29571313664.0,244916224.0,441192.0,234475.0
12-04 08:43:48,31.976,12.892,55.047,0.085,0.0,0.0,0.0,6631424.0,0.0,63.0,3200966656.0,602869760.0,29569953792.0,245284864.0,443570.0,238832.0
12-04 08:43:49,33.136,13.525,53.001,0.338,0.0,0.0,0.0,18763776.0,0.0,89.0,3201220608.0,602509312.0,29585256448.0,230088704.0,441914.0,235492.0
12-04 08:43:50,36.308,12.305,50.0,1.300,0.0,0.087,4096.0,83030016.0,1.0,215.0,3203047424.0,600092672.0,29565841408.0,250093568.0,443320.0,238240.0
12-04 08:43:51,37.050,12.436,48.542,1.887,0.0,0.086,294912.0,80248832.0,20.0,232.0,3199942656.0,599601152.0,29479538688.0,339992576.0,443541.0,237124.0
12-04 08:43:52,32.442,12.425,54.961,0.086,0.0,0.086,0.0,6471680.0,0.0,58.0,3198029824.0,599638016.0,29506588672.0,314818560.0,443720.0,237650.0
12-04 08:43:53,31.665,11.907,56.255,0.173,0.0,0.0,0.0,8769536.0,0.0,66.0,3198091264.0,599695360.0,29531496448.0,289792000.0,3415.0,5119.0
12-04 08:43:54,33.938,13.472,51.641,0.864,0.0,0.086,4096.0,62488576.0,1.0,176.0,3199856640.0,599183360.0,29530763264.0,289271808.0,2853.0,4231.0
12-04 08:43:55,30.985,13.328,55.518,0.170,0.0,0.0,0.0,6459392.0,0.0,59.0,3199774720.0,599199744.0,29557899264.0,262201344.0,2921.0,4081.0
12-04 08:43:56,29.355,11.934,58.537,0.174,0.0,0.0,0.0,8368128.0,0.0,64.0,3199774720.0,599244800.0,29587091456.0,232964096.0,3664.0,5358.0
12-04 08:43:57,31.029,11.582,57.217,0.173,0.0,0.0,0.0,6881280.0,0.0,78.0,3202240512.0,598441984.0,29575004160.0,243388416.0,3504.0,5162.0
12-04 08:43:58,32.124,12.781,54.836,0.086,0.0,0.173,0.0,4419584.0,0.0,43.0,3203092480.0,597966848.0,29572849664.0,245166080.0,506122.0,509047.0
12-04 08:43:59,31.250,15.625,49.913,2.083,0.0,1.128,4096.0,106332160.0,1.0,243.0,3203489792.0,597577728.0,29578383360.0,239624192.0,4021533.0,1960572.0
12-04 08:44:00,20.932,12.966,54.237,10.847,0.0,1.017,8192.0,270553088.0,2.0,468.0,3205316608.0,597188608.0,29573230592.0,243339264.0,2312766.0,2124656.0
12-04 08:44:01,19.610,11.375,57.810,10.441,0.0,0.764,16384.0,265388032.0,4.0,481.0,3203907584.0,597217280.0,29586034688.0,231915520.0,2692094.0,1967207.0
12-04 08:44:02,27.395,13.613,53.950,4.202,0.0,0.840,4096.0,128360448.0,1.0,235.0,3203559424.0,596721664.0,29584363520.0,234430464.0,1792082.0,1848076.0
12-04 08:44:03,31.720,16.508,50.994,0.086,0.0,0.691,0.0,4120576.0,0.0,30.0,3203620864.0,596279296.0,29587062784.0,232112128.0,3922823.0,1900900.0
12-04 08:44:04,32.489,17.046,49.536,0.0,0.0,0.928,0.0,2633728.0,0.0,39.0,3205341184.0,595484672.0,29571227648.0,247021568.0,10642021.0,2191156.0
12-04 08:44:05,32.416,16.423,50.043,0.086,0.0,1.032,0.0,2260992.0,0.0,22.0,3206811648.0,595021824.0,29571366912.0,245874688.0,8194363.0,2084590.0
12-04 08:44:06,34.343,14.360,50.519,0.0,0.0,0.779,0.0,2023424.0,0.0,19.0,3204657152.0,594935808.0,29589790720.0,229691392.0,8679061.0,1906677.0
12-04 08:44:07,31.798,16.073,50.999,0.087,0.0,1.043,0.0,2809856.0,0.0,46.0,3205693440.0,594132992.0,29574021120.0,245227520.0,7827962.0,2186112.0
12-04 08:44:08,31.969,16.289,50.958,0.087,0.0,0.697,0.0,2269184.0,0.0,22.0,3205316608.0,593735680.0,29578129408.0,241893376.0,10182451.0,2009952.0
12-04 08:44:09,31.588,17.339,50.215,0.0,0.0,0.858,0.0,2945024.0,0.0,33.0,3204935680.0,593354752.0,29582471168.0,238313472.0,5795988.0,1823047.0
12-04 08:44:10,31.245,16.567,51.073,0.0,0.0,1.116,0.0,2285568.0,0.0,22.0,3205455872.0,592912384.0,29583147008.0,237559808.0,6250622.0,2057669.0
12-04 08:44:11,31.103,16.507,51.173,0.0,0.0,1.216,0.0,2359296.0,0.0,27.0,3204255744.0,592519168.0,29586903040.0,235397120.0,8336453.0,2121435.0
12-04 08:44:12,32.011,15.344,51.675,0.088,0.0,0.882,0.0,2281472.0,0.0,22.0,3204349952.0,592125952.0,29590331392.0,232267776.0,6397677.0,2140445.0
12-04 08:44:13,31.779,16.408,50.864,0.173,0.0,0.777,0.0,2220032.0,0.0,23.0,3204669440.0,591732736.0,29594238976.0,228433920.0,6232072.0,2051685.0
12-04 08:44:14,32.253,16.724,50.171,0.0,0.0,0.853,0.0,2404352.0,0.0,25.0,3207643136.0,590872576.0,29574889472.0,245669888.0,6160310.0,2011786.0
12-04 08:44:15,31.937,15.620,51.658,0.0,0.0,0.785,0.0,2215936.0,0.0,22.0,3207307264.0,590467072.0,29578387456.0,242913280.0,6198312.0,2061140.0
12-04 08:44:16,32.244,16.337,50.559,0.0,0.0,0.860,0.0,2281472.0,0.0,22.0,3206193152.0,590008320.0,29579030528.0,243843072.0,6135321.0,2002199.0
12-04 08:44:17,31.023,16.724,51.473,0.0,0.0,0.780,0.0,2240512.0,0.0,21.0,3205722112.0,589606912.0,29582536704.0,241209344.0,6139182.0,1997699.0
12-04 08:44:18,31.728,16.423,50.559,0.172,0.0,1.118,0.0,2269184.0,0.0,23.0,3197964288.0,589217792.0,29586128896.0,245764096.0,8004657.0,2021114.0
12-04 08:44:19,32.363,16.695,50.0,0.0,0.0,0.942,507904.0,2347008.0,29.0,23.0,3210354688.0,588345344.0,29567488000.0,252887040.0,6349294.0,2056064.0
12-04 08:44:20,36.519,16.126,46.331,0.085,0.0,0.939,708608.0,2293760.0,44.0,26.0,3208785920.0,587767808.0,29562114048.0,260407296.0,6219084.0,2054316.0
12-04 08:44:21,31.579,16.393,51.165,0.0,0.0,0.863,0.0,2154496.0,0.0,19.0,3208802304.0,587767808.0,29586440192.0,236064768.0,6154118.0,2018571.0
12-04 08:44:22,31.716,16.118,51.127,0.0,0.0,1.040,0.0,2334720.0,0.0,25.0,3207573504.0,587358208.0,29587615744.0,236527616.0,6191485.0,2040198.0
12-04 08:44:23,31.579,16.307,50.906,0.086,0.0,1.122,0.0,2228224.0,0.0,24.0,3208089600.0,586788864.0,29584941056.0,239255552.0,6204603.0,2037053.0
12-04 08:44:24,32.564,15.812,50.598,0.085,0.0,0.940,0.0,2310144.0,0.0,25.0,3209854976.0,586391552.0,29586542592.0,236285952.0,6100266.0,1942894.0
12-04 08:44:25,32.574,15.061,51.138,0.088,0.0,1.138,0.0,2215936.0,0.0,22.0,3207962624.0,585977856.0,29592358912.0,232775680.0,6156269.0,2056730.0
12-04 08:44:26,31.846,16.010,50.919,0.0,0.0,1.225,0.0,2277376.0,0.0,22.0,3208462336.0,585568256.0,29595619328.0,229425152.0,6218260.0,2059519.0
12-04 08:44:27,32.598,16.723,49.830,0.0,0.0,0.849,0.0,2248704.0,0.0,24.0,3207659520.0,585011200.0,29590810624.0,235593728.0,8168614.0,2030316.0
12-04 08:44:28,30.495,16.594,51.607,0.087,0.0,1.216,0.0,2277376.0,0.0,23.0,3207860224.0,584613888.0,29594243072.0,232357888.0,6191813.0,2006123.0
12-04 08:44:29,31.783,16.882,50.646,0.0,0.0,0.689,0.0,4206592.0,0.0,30.0,3207499776.0,584204288.0,29598801920.0,228569088.0,6158501.0,2030890.0
12-04 08:44:30,31.720,16.162,50.994,0.086,0.0,1.037,0.0,2359296.0,0.0,28.0,3208257536.0,583380992.0,29582249984.0,245186560.0,6170012.0,2034185.0
12-04 08:44:31,30.594,16.958,51.836,0.0,0.0,0.612,0.0,2363392.0,0.0,29.0,3209183232.0,582918144.0,29582938112.0,244035584.0,6219694.0,2057503.0
12-04 08:44:32,11.760,6.091,69.882,11.675,0.0,0.592,8192.0,206561280.0,2.0,398.0,3209670656.0,582819840.0,29584408576.0,242176000.0,3656757.0,1761432.0
12-04 08:44:33,3.644,2.458,78.475,15.339,0.0,0.085,8192.0,268505088.0,2.0,516.0,3209715712.0,582828032.0,29587148800.0,239382528.0,713465.0,1252055.0
12-04 08:44:34,12.955,6.351,72.820,7.705,0.0,0.169,4096.0,178970624.0,1.0,349.0,3209359360.0,582836224.0,29597061120.0,229818368.0,1105762.0,1365514.0
12-04 08:44:35,33.563,15.617,50.043,0.0,0.0,0.777,49152.0,2158592.0,6.0,16.0,3208953856.0,582369280.0,29597192192.0,230559744.0,5841926.0,1844798.0
12-04 08:44:36,29.285,18.691,50.474,0.172,0.0,1.378,0.0,106496.0,0.0,4.0,3210166272.0,581963776.0,29598597120.0,228347904.0,3095856.0,2012438.0
12-04 08:44:37,31.384,16.165,51.677,0.0,0.0,0.774,0.0,2367488.0,0.0,26.0,3210842112.0,581144576.0,29581545472.0,245542912.0,14272226.0,2480688.0
12-04 08:44:38,27.783,19.106,51.446,0.0,0.0,1.665,0.0,0.0,0.0,0.0,3207729152.0,581038080.0,29598154752.0,232153088.0,5242968.0,2159778.0
12-04 08:44:39,31.908,16.681,50.556,0.0,0.0,0.855,0.0,2347008.0,0.0,24.0,3209715712.0,580214784.0,29581258752.0,247885824.0,11840084.0,2220024.0
12-04 08:44:40,30.171,17.521,51.111,0.0,0.0,1.197,0.0,241664.0,0.0,10.0,3209093120.0,579805184.0,29582979072.0,247197696.0,8794571.0,2335507.0
12-04 08:44:41,30.835,17.399,50.388,0.0,0.0,1.378,0.0,2228224.0,0.0,21.0,3209920512.0,579346432.0,29583269888.0,246538240.0,6310354.0,2101844.0
12-04 08:44:42,31.606,17.271,49.914,0.173,0.0,1.036,0.0,2207744.0,0.0,20.0,3210047488.0,578949120.0,29586665472.0,243412992.0,8134990.0,1991795.0
12-04 08:44:43,31.688,15.411,52.121,0.087,0.0,0.693,0.0,2224128.0,0.0,21.0,3210465280.0,578441216.0,29584416768.0,245751808.0,6240789.0,2071264.0
12-04 08:44:44,31.818,15.559,51.748,0.0,0.0,0.874,28672.0,2273280.0,6.0,23.0,3209211904.0,578035712.0,29587779584.0,244047872.0,6343179.0,2108028.0
12-04 08:44:45,31.724,16.379,51.034,0.086,0.0,0.776,0.0,2056192.0,0.0,14.0,3209465856.0,577888256.0,29602009088.0,229711872.0,8264468.0,2047042.0
12-04 08:44:46,32.442,16.221,50.561,0.0,0.0,0.777,0.0,348160.0,0.0,16.0,3208167424.0,577490944.0,29604433920.0,228982784.0,6246844.0,2044770.0
12-04 08:44:47,35.142,16.365,47.115,0.517,0.0,0.861,4096.0,47218688.0,1.0,122.0,3208245248.0,576188416.0,29599117312.0,235524096.0,6133494.0,2006748.0
12-04 08:44:48,37.243,16.353,44.692,0.771,0.0,0.942,4096.0,70443008.0,1.0,172.0,3209973760.0,574386176.0,29484982272.0,349732864.0,6167800.0,1989977.0
12-04 08:44:49,31.556,16.346,50.787,0.175,0.0,1.136,0.0,13185024.0,0.0,53.0,3209039872.0,574406656.0,29508300800.0,327327744.0,6267077.0,2097767.0
12-04 08:44:50,30.374,16.971,51.697,0.087,0.0,0.870,0.0,2146304.0,0.0,19.0,3209285632.0,574418944.0,29531308032.0,304062464.0,6217040.0,2043914.0
12-04 08:44:51,32.118,15.799,51.215,0.0,0.0,0.868,0.0,2158592.0,0.0,19.0,3212955648.0,574431232.0,29555306496.0,276381696.0,6165354.0,2003315.0
12-04 08:44:52,31.010,16.289,51.916,0.0,0.0,0.784,0.0,2162688.0,0.0,21.0,3212382208.0,574439424.0,29577539584.0,254713856.0,8226338.0,2026312.0
12-04 08:44:53,32.038,16.321,50.604,0.0,0.0,1.036,0.0,2187264.0,0.0,22.0,3215884288.0,574459904.0,29599178752.0,229552128.0,6186499.0,2031472.0
12-04 08:44:54,31.441,16.419,51.179,0.175,0.0,0.786,0.0,4493312.0,0.0,36.0,3214512128.0,573161472.0,29564235776.0,267165696.0,6123891.0,2000233.0
12-04 08:44:55,30.849,16.638,51.473,0.0,0.0,1.040,0.0,2158592.0,0.0,19.0,3215347712.0,573186048.0,29585104896.0,245436416.0,6186046.0,1993368.0
12-04 08:44:56,31.469,17.780,49.917,0.0,0.0,0.835,0.0,2260992.0,0.0,25.0,3214348288.0,572809216.0,29590827008.0,241090560.0,6057509.0,1914177.0
12-04 08:44:57,33.362,16.469,49.406,0.085,0.0,0.679,0.0,2265088.0,0.0,21.0,3214725120.0,572399616.0,29593874432.0,238075904.0,6200977.0,2063359.0
12-04 08:44:58,32.291,16.399,50.296,0.0,0.0,1.014,0.0,2281472.0,0.0,24.0,3215405056.0,571990016.0,29597208576.0,234471424.0,6225496.0,2045234.0
12-04 08:44:59,30.915,16.926,51.209,0.0,0.0,0.950,0.0,2256896.0,0.0,22.0,3215716352.0,571609088.0,29600284672.0,231464960.0,7075583.0,2027456.0
12-04 08:45:00,31.897,16.897,50.517,0.086,0.0,0.603,0.0,2306048.0,0.0,26.0,3214012416.0,571232256.0,29603500032.0,230330368.0,6277429.0,1996077.0
12-04 08:45:01,31.025,16.126,52.060,0.088,0.0,0.701,315392.0,2375680.0,75.0,23.0,3215167488.0,570740736.0,29586386944.0,246779904.0,7220504.0,2028363.0
12-04 08:45:02,42.637,15.753,39.041,1.541,0.0,1.027,4096.0,3129344.0,1.0,43.0,3410153472.0,566398976.0,29401391104.0,241131520.0,15111894.0,2281253.0
12-04 08:45:03,56.164,12.072,31.336,0.0,0.0,0.428,0.0,1101824.0,0.0,51.0,3551154176.0,563195904.0,29259943936.0,244781056.0,5062207.0,2291656.0
12-04 08:45:04,35.972,16.781,41.566,4.561,0.0,1.119,8192.0,165044224.0,2.0,319.0,3598409728.0,562155520.0,29231636480.0,226873344.0,12912984.0,2190845.0
12-04 08:45:05,31.638,16.810,42.241,7.931,0.0,1.379,8192.0,267915264.0,2.0,500.0,3603349504.0,561500160.0,29216956416.0,237268992.0,11903373.0,3181024.0
12-04 08:45:06,25.798,13.546,51.769,7.506,0.0,1.381,4096.0,242864128.0,1.0,471.0,3609690112.0,561115136.0,29211025408.0,237244416.0,17656275.0,2598186.0
12-04 08:45:07,34.884,15.935,47.976,0.0,0.0,1.206,0.0,2236416.0,0.0,26.0,3608182784.0,560713728.0,29213306880.0,236871680.0,13603504.0,2349102.0
12-04 08:45:08,34.711,16.451,47.890,0.0,0.0,0.947,0.0,2281472.0,0.0,21.0,3612119040.0,560148480.0,29207748608.0,239058944.0,16439479.0,2455166.0
12-04 08:45:09,33.881,16.595,48.833,0.086,0.0,0.605,0.0,2285568.0,0.0,22.0,3611107328.0,559751168.0,29209694208.0,238522368.0,12722997.0,2411154.0
12-04 08:45:10,33.654,16.259,49.388,0.0,0.0,0.699,0.0,2211840.0,0.0,21.0,3610431488.0,559353856.0,29211709440.0,237580288.0,19468950.0,2383313.0
12-04 08:45:11,33.276,16.681,48.660,0.086,0.0,1.296,8192.0,2273280.0,2.0,25.0,3613069312.0,558903296.0,29208432640.0,238669824.0,20169651.0,2574080.0
12-04 08:45:12,34.121,15.836,48.731,0.0,0.0,1.312,0.0,2314240.0,0.0,25.0,3613114368.0,558403584.0,29205069824.0,242487296.0,17403085.0,2507696.0
12-04 08:45:13,33.392,15.283,50.0,0.088,0.0,1.237,0.0,2260992.0,0.0,23.0,3614777344.0,558002176.0,29208817664.0,237477888.0,17466471.0,2460155.0
12-04 08:45:14,33.217,16.435,49.130,0.0,0.0,1.217,0.0,2236416.0,0.0,21.0,3617529856.0,557604864.0,29210791936.0,233148416.0,15585983.0,2261395.0
12-04 08:45:15,36.021,15.094,47.770,0.086,0.0,1.029,0.0,2138112.0,0.0,15.0,3619827712.0,557203456.0,29212147712.0,229896192.0,19512502.0,2508987.0
12-04 08:45:16,33.681,14.931,50.434,0.0,0.0,0.955,0.0,2347008.0,0.0,23.0,3620777984.0,556388352.0,29193347072.0,248561664.0,13675846.0,2371270.0
12-04 08:45:17,33.678,15.848,49.440,0.086,0.0,0.947,0.0,2154496.0,0.0,20.0,3621089280.0,555995136.0,29195919360.0,246071296.0,19615252.0,2509322.0
12-04 08:45:18,32.378,16.667,50.087,0.0,0.0,0.868,0.0,233472.0,0.0,12.0,3621154816.0,555900928.0,29210873856.0,231145472.0,13931531.0,2456720.0
12-04 08:45:19,32.753,16.638,49.129,0.087,0.0,1.394,0.0,2310144.0,0.0,22.0,3621167104.0,555520000.0,29212733440.0,229654528.0,17532615.0,2546950.0
12-04 08:45:20,33.846,16.581,48.205,0.0,0.0,1.368,0.0,2220032.0,0.0,22.0,3623731200.0,554962944.0,29206556672.0,233824256.0,16983168.0,2507053.0
12-04 08:45:21,35.065,14.978,48.745,0.0,0.0,1.212,0.0,2326528.0,0.0,23.0,3627425792.0,554573824.0,29205229568.0,231845888.0,14468400.0,2532989.0
12-04 08:45:22,33.567,16.039,48.817,0.0,0.0,1.578,0.0,2195456.0,0.0,21.0,3621744640.0,554205184.0,29210349568.0,232775680.0,19605808.0,2479744.0
12-04 08:45:23,32.566,16.018,50.442,0.088,0.0,0.885,0.0,2322432.0,0.0,24.0,3620843520.0,553779200.0,29209808896.0,234643456.0,13909855.0,2546177.0
12-04 08:45:24,33.333,17.303,48.176,0.085,0.0,1.103,0.0,2215936.0,0.0,23.0,3622260736.0,553291776.0,29206249472.0,237273088.0,15300575.0,2419831.0
12-04 08:45:25,34.858,15.617,48.145,0.086,0.0,1.294,0.0,2588672.0,0.0,36.0,3625742336.0,552767488.0,29197021184.0,243544064.0,16362752.0,2667215.0
12-04 08:45:26,34.005,15.600,49.255,0.088,0.0,1.052,77824.0,2248704.0,6.0,24.0,3622776832.0,552386560.0,29201682432.0,242229248.0,17218860.0,2330170.0
12-04 08:45:27,34.664,15.973,48.343,0.0,0.0,1.020,0.0,2211840.0,0.0,24.0,3622096896.0,551964672.0,29200969728.0,244043776.0,14548735.0,2455183.0
12-04 08:45:28,35.263,14.561,49.298,0.0,0.0,0.877,0.0,2293760.0,0.0,23.0,3626733568.0,551587840.0,29202997248.0,237756416.0,18275187.0,2489622.0
12-04 08:45:29,34.882,14.812,49.167,0.088,0.0,1.052,0.0,2211840.0,0.0,24.0,3629486080.0,551211008.0,29203865600.0,234512384.0,18028583.0,2462963.0
12-04 08:45:30,34.201,15.625,49.306,0.0,0.0,0.868,0.0,2285568.0,0.0,22.0,3615600640.0,550821888.0,29207076864.0,245575680.0,13774037.0,2476926.0
12-04 08:45:31,34.327,16.440,48.382,0.085,0.0,0.767,8192.0,2256896.0,2.0,23.0,3615043584.0,550461440.0,29207912448.0,245657600.0,17456855.0,2418655.0
12-04 08:45:32,32.650,16.923,49.573,0.0,0.0,0.855,0.0,2269184.0,0.0,23.0,3616694272.0,550092800.0,29211320320.0,240967680.0,13848673.0,2471578.0
12-04 08:45:33,33.962,16.552,48.370,0.086,0.0,1.029,0.0,2142208.0,0.0,15.0,3617181696.0,549699584.0,29212893184.0,239300608.0,17719608.0,2613579.0
12-04 08:45:34,35.671,16.797,46.407,0.260,0.0,0.866,4096.0,35442688.0,1.0,91.0,3618934784.0,548724736.0,29207265280.0,244150272.0,13762826.0,2420051.0
12-04 08:45:35,35.990,16.452,46.101,0.343,0.0,1.114,0.0,27840512.0,0.0,80.0,3617857536.0,548143104.0,29161250816.0,291823616.0,17523875.0,2461300.0
12-04 08:45:36,32.701,16.307,48.231,1.639,0.0,1.122,8192.0,96374784.0,2.0,195.0,3619155968.0,548179968.0,29183610880.0,268128256.0,15229870.0,2560311.0
12-04 08:45:37,32.646,16.753,42.784,6.529,0.0,1.289,8192.0,268439552.0,2.0,502.0,3620044800.0,548188160.0,29202264064.0,248578048.0,17388439.0,2679805.0
12-04 08:45:38,24.384,14.274,51.317,8.581,0.0,1.444,4096.0,269574144.0,1.0,503.0,3618533376.0,548192256.0,29222191104.0,230158336.0,13791817.0,2605511.0
12-04 08:45:39,32.990,16.495,48.797,0.687,0.0,1.031,0.0,37310464.0,0.0,103.0,3621117952.0,547688448.0,29217030144.0,233238528.0,18994834.0,2413114.0
12-04 08:45:40,33.814,16.864,48.559,0.0,0.0,0.763,0.0,2322432.0,0.0,23.0,3621859328.0,547311616.0,29219123200.0,230780928.0,17445036.0,2459416.0
12-04 08:45:41,34.073,16.140,49.018,0.085,0.0,0.683,0.0,2404352.0,0.0,29.0,3625005056.0,546549760.0,29200551936.0,246968320.0,9909373.0,2537449.0
12-04 08:45:42,33.103,15.730,50.216,0.0,0.0,0.951,0.0,2211840.0,0.0,25.0,3626459136.0,546168832.0,29203361792.0,243085312.0,10419668.0,2322237.0
12-04 08:45:43,31.818,16.209,50.943,0.086,0.0,0.943,0.0,2322432.0,0.0,23.0,3626344448.0,545796096.0,29204889600.0,242044928.0,4056885.0,1921122.0
12-04 08:45:44,33.161,16.451,49.354,0.0,0.0,1.034,0.0,2236416.0,0.0,23.0,3619962880.0,545239040.0,29197549568.0,256323584.0,11292128.0,2057121.0
12-04 08:45:45,31.625,15.548,51.943,0.0,0.0,0.883,4096.0,2162688.0,1.0,19.0,3622850560.0,545263616.0,29220229120.0,230731776.0,8179394.0,2025720.0
12-04 08:45:46,32.439,15.744,51.038,0.0,0.0,0.779,0.0,2379776.0,0.0,26.0,3624271872.0,544563200.0,29203316736.0,246923264.0,8189199.0,2009417.0
12-04 08:45:47,32.155,16.552,50.259,0.172,0.0,0.862,0.0,2293760.0,0.0,24.0,3624001536.0,544223232.0,29205413888.0,245436416.0,8097614.0,1967440.0
12-04 08:45:48,32.428,14.899,51.797,0.0,0.0,0.876,0.0,2244608.0,0.0,21.0,3623661568.0,543887360.0,29208363008.0,243163136.0,8131457.0,1941483.0
12-04 08:45:49,32.170,16.085,50.979,0.0,0.0,0.766,0.0,2277376.0,0.0,21.0,3623559168.0,543559680.0,29211406336.0,240549888.0,6109308.0,1923744.0
12-04 08:45:50,31.381,15.997,52.010,0.0,0.0,0.612,0.0,2236416.0,0.0,21.0,3624673280.0,543211520.0,29213687808.0,237502464.0,8233781.0,2094899.0
12-04 08:45:51,40.158,14.763,44.288,0.0,0.0,0.791,0.0,2400256.0,0.0,45.0,3626098688.0,542887936.0,29212622848.0,237465600.0,11329676.0,2658364.0
12-04 08:45:52,34.612,16.880,47.400,0.171,0.0,0.938,167936.0,2277376.0,10.0,24.0,3626471424.0,542498816.0,29212672000.0,237432832.0,8009718.0,2765721.0
12-04 08:45:53,36.690,15.236,47.285,0.0,0.0,0.788,0.0,2142208.0,0.0,16.0,3628556288.0,542150656.0,29211611136.0,236756992.0,7804751.0,2668629.0
12-04 08:45:54,35.039,15.958,48.135,0.0,0.0,0.867,0.0,2260992.0,0.0,21.0,3629379584.0,541818880.0,29214441472.0,233435136.0,7955417.0,2690238.0
12-04 08:45:55,36.032,13.790,49.466,0.0,0.0,0.712,0.0,212992.0,0.0,10.0,3628371968.0,541470720.0,29213241344.0,235991040.0,8298916.0,2940262.0
12-04 08:45:56,36.427,14.657,47.788,0.087,0.0,1.041,0.0,2289664.0,0.0,22.0,3624747008.0,541143040.0,29214617600.0,238567424.0,8143798.0,2829503.0
12-04 08:45:57,34.720,17.233,46.944,0.085,0.0,1.019,0.0,2211840.0,0.0,21.0,3617918976.0,540803072.0,29216227328.0,244125696.0,9602156.0,3003318.0
12-04 08:45:58,35.233,16.235,47.409,0.086,0.0,1.036,0.0,2314240.0,0.0,24.0,3619737600.0,540467200.0,29217787904.0,241082368.0,8710701.0,2488949.0
12-04 08:45:59,35.954,12.191,51.590,0.0,0.0,0.265,0.0,4354048.0,0.0,40.0,3618770944.0,540090368.0,29216624640.0,243589120.0,5141556.0,1356303.0
12-04 08:46:00,36.061,11.935,51.748,0.171,0.0,0.085,0.0,6582272.0,0.0,61.0,3620319232.0,539783168.0,29220655104.0,238317568.0,2390597.0,1083204.0
12-04 08:46:01,37.949,11.880,49.402,0.598,0.0,0.171,0.0,45039616.0,0.0,143.0,3621892096.0,538910720.0,29218955264.0,239316992.0,3945772.0,1080587.0
12-04 08:46:02,41.409,11.168,46.220,1.031,0.0,0.172,4096.0,76288000.0,1.0,190.0,3612987392.0,537636864.0,29224804352.0,243646464.0,2423676.0,1012665.0
12-04 08:46:03,38.185,11.130,50.171,0.342,0.0,0.171,4096.0,21704704.0,1.0,116.0,3610595328.0,537563136.0,29136834560.0,334082048.0,2388796.0,1059562.0
12-04 08:46:04,37.197,10.900,51.730,0.173,0.0,0.0,0.0,6504448.0,0.0,59.0,3611688960.0,537595904.0,29162594304.0,307195904.0,2527535.0,1084766.0
12-04 08:46:05,35.622,12.189,51.931,0.172,0.0,0.086,0.0,6512640.0,0.0,60.0,3609497600.0,537645056.0,29187846144.0,284086272.0,2429489.0,1076128.0
12-04 08:46:06,36.996,10.644,52.275,0.0,0.0,0.086,0.0,6467584.0,0.0,59.0,3609022464.0,537710592.0,29213446144.0,258895872.0,2392225.0,1059733.0
12-04 08:46:07,36.410,11.854,51.566,0.169,0.0,0.0,0.0,6479872.0,0.0,57.0,3609522176.0,537751552.0,29237555200.0,234246144.0,2414536.0,1074717.0
12-04 08:46:08,34.527,9.889,53.367,1.876,0.0,0.341,0.0,43008000.0,0.0,117.0,3610152960.0,537473024.0,29238255616.0,233193472.0,2366026.0,1011086.0
12-04 08:46:09,5.569,0.748,78.720,14.713,0.0,0.249,12288.0,270536704.0,3.0,499.0,3611709440.0,537481216.0,29239291904.0,230592512.0,1950714.0,836883.0
12-04 08:46:10,5.667,0.750,82.167,11.333,0.0,0.083,4096.0,267431936.0,1.0,466.0,3611942912.0,537489408.0,29239312384.0,230330368.0,1973442.0,850392.0
12-04 08:46:11,33.131,9.714,56.028,1.041,0.0,0.087,0.0,36769792.0,0.0,122.0,3611910144.0,537165824.0,29241671680.0,228327424.0,2493417.0,1069017.0
12-04 08:46:12,36.797,11.499,51.363,0.085,0.0,0.256,0.0,6680576.0,0.0,62.0,3613425664.0,536535040.0,29225148416.0,243965952.0,2452190.0,1150855.0
12-04 08:46:13,36.049,11.179,52.426,0.173,0.0,0.173,8192.0,6582272.0,2.0,61.0,3613859840.0,536293376.0,29230014464.0,238907392.0,2406958.0,1068551.0
12-04 08:46:14,36.004,11.972,51.761,0.088,0.0,0.176,0.0,5402624.0,0.0,58.0,3615657984.0,536031232.0,29233942528.0,233443328.0,2485699.0,1027491.0
12-04 08:46:15,35.184,12.553,52.007,0.085,0.0,0.171,0.0,6569984.0,0.0,59.0,3614003200.0,535724032.0,29238534144.0,230813696.0,2388422.0,1060507.0
12-04 08:46:16,36.497,11.648,51.682,0.173,0.0,0.0,0.0,6696960.0,0.0,64.0,3614732288.0,535150592.0,29221724160.0,247468032.0,2411997.0,1071909.0
12-04 08:46:17,34.779,12.415,52.466,0.170,0.0,0.170,0.0,6631424.0,0.0,66.0,3614601216.0,534876160.0,29225754624.0,243843072.0,2440860.0,1072286.0
12-04 08:46:18,37.489,11.272,50.897,0.171,0.0,0.171,0.0,6508544.0,0.0,59.0,3614482432.0,534601728.0,29231435776.0,238555136.0,2445968.0,1080655.0
12-04 08:46:19,36.176,11.111,52.541,0.086,0.0,0.086,0.0,6643712.0,0.0,60.0,3614683136.0,534331392.0,29234921472.0,235139072.0,2406948.0,1070167.0
12-04 08:46:20,36.092,12.031,51.706,0.085,0.0,0.085,0.0,6545408.0,0.0,64.0,3612553216.0,534052864.0,29240426496.0,232042496.0,2572909.0,1072937.0
12-04 08:46:21,35.481,10.997,53.179,0.172,0.0,0.172,0.0,6672384.0,0.0,62.0,3615035392.0,533450752.0,29222543360.0,248045568.0,2391126.0,1062414.0
12-04 08:46:22,35.329,12.746,51.583,0.171,0.0,0.171,4096.0,6672384.0,1.0,64.0,3613892608.0,533184512.0,29228081152.0,243916800.0,2257268.0,991647.0
12-04 08:46:23,37.372,11.604,50.768,0.085,0.0,0.171,98304.0,4337664.0,7.0,40.0,3614609408.0,532889600.0,29228666880.0,242909184.0,2502490.0,1074542.0
12-04 08:46:24,36.501,11.859,51.388,0.084,0.0,0.168,0.0,6627328.0,0.0,60.0,3613552640.0,532606976.0,29235339264.0,237576192.0,2388334.0,1058854.0
12-04 08:46:25,36.185,11.292,52.181,0.171,0.0,0.171,0.0,9703424.0,0.0,69.0,3615961088.0,532357120.0,29238583296.0,232173568.0,2413741.0,1089572.0
12-04 08:46:26,34.519,11.622,53.773,0.087,0.0,0.0,0.0,6615040.0,0.0,65.0,3615440896.0,532078592.0,29242458112.0,229097472.0,2412045.0,1071897.0
12-04 08:46:27,36.675,11.825,51.071,0.343,0.0,0.086,0.0,10158080.0,0.0,75.0,3618648064.0,531484672.0,29224660992.0,244281344.0,2620509.0,1063634.0
12-04 08:46:28,40.797,11.620,46.056,1.272,0.0,0.254,4096.0,78741504.0,1.0,211.0,3619749888.0,530161664.0,29223591936.0,245571584.0,2167576.0,993160.0
12-04 08:46:29,41.415,12.425,43.399,2.588,0.0,0.173,4096.0,109387776.0,1.0,251.0,3618451456.0,528900096.0,29088305152.0,383418368.0,2223202.0,843393.0
12-04 08:46:30,35.222,11.334,52.833,0.349,0.0,0.262,4096.0,17526784.0,1.0,97.0,3618693120.0,528977920.0,29109407744.0,361996288.0,1949313.0,828301.0
12-04 08:46:31,34.639,10.879,54.134,0.174,0.0,0.174,0.0,6475776.0,0.0,57.0,3618471936.0,529010688.0,29135216640.0,336375808.0,2084070.0,839518.0
12-04 08:46:32,36.364,11.321,52.058,0.086,0.0,0.172,0.0,6500352.0,0.0,61.0,3619938304.0,529031168.0,29160996864.0,309108736.0,1978029.0,838371.0
12-04 08:46:33,35.745,11.404,52.340,0.255,0.0,0.255,0.0,6475776.0,0.0,60.0,3621691392.0,529051648.0,29186048000.0,282284032.0,2077134.0,838805.0
12-04 08:46:34,34.726,12.097,53.003,0.087,0.0,0.087,86016.0,6467584.0,7.0,57.0,3626250240.0,529121280.0,29211639808.0,252063744.0,2190995.0,964102.0
12-04 08:46:35,35.720,11.044,53.063,0.086,0.0,0.086,32768.0,6586368.0,8.0,60.0,3629010944.0,528871424.0,29216944128.0,244248576.0,1988171.0,854846.0
12-04 08:46:36,35.048,11.857,52.833,0.174,0.0,0.087,0.0,6549504.0,0.0,61.0,3626594304.0,528621568.0,29221519360.0,242339840.0,2031618.0,828381.0
12-04 08:46:37,34.820,12.178,52.830,0.086,0.0,0.086,0.0,6553600.0,0.0,59.0,3626483712.0,528363520.0,29227311104.0,236916736.0,1963190.0,841365.0
12-04 08:46:38,35.223,12.199,52.320,0.086,0.0,0.172,0.0,6569984.0,0.0,59.0,3628720128.0,528130048.0,29232562176.0,229662720.0,1964361.0,837694.0
12-04 08:46:39,34.432,11.795,53.513,0.173,0.0,0.087,0.0,6660096.0,0.0,66.0,3630850048.0,527519744.0,29213433856.0,247271424.0,1962309.0,829601.0
12-04 08:46:40,36.121,11.121,52.586,0.086,0.0,0.086,0.0,6557696.0,0.0,61.0,3631017984.0,527269888.0,29217546240.0,243240960.0,2069930.0,840439.0
12-04 08:46:41,36.681,9.869,53.275,0.087,0.0,0.087,0.0,5341184.0,0.0,62.0,3632070656.0,526974976.0,29219307520.0,240721920.0,1992437.0,839347.0
12-04 08:46:42,36.317,11.594,51.833,0.171,0.0,0.085,0.0,6541312.0,0.0,59.0,3626364928.0,526688256.0,29222256640.0,243765248.0,2070780.0,830017.0
12-04 08:46:43,36.387,10.285,53.068,0.086,0.0,0.173,0.0,6553600.0,0.0,59.0,3626496000.0,526409728.0,29229420544.0,236748800.0,1958313.0,840086.0
12-04 08:46:44,35.456,11.102,53.270,0.086,0.0,0.086,0.0,6582272.0,0.0,64.0,3626295296.0,526118912.0,29230006272.0,236654592.0,2103485.0,841024.0
12-04 08:46:45,34.817,11.257,52.967,0.785,0.0,0.175,4096.0,41877504.0,1.0,145.0,3629309952.0,525852672.0,29233168384.0,230744064.0,1951208.0,828539.0
12-04 08:46:46,5.405,0.929,78.885,14.696,0.0,0.084,8192.0,271585280.0,2.0,445.0,3630039040.0,525553664.0,29215162368.0,248320000.0,2271020.0,865609.0
12-04 08:46:47,4.929,1.086,78.864,15.121,0.0,0.0,8192.0,266399744.0,2.0,436.0,3629760512.0,525561856.0,29215330304.0,248422400.0,1982001.0,865519.0
12-04 08:46:48,22.999,7.245,65.712,3.875,0.0,0.168,0.0,113344512.0,0.0,208.0,3622363136.0,525602816.0,29229592576.0,241516544.0,1949533.0,831770.0
12-04 08:46:49,35.763,12.034,51.949,0.169,0.0,0.085,0.0,6578176.0,0.0,61.0,3624267776.0,525344768.0,29236121600.0,233340928.0,1948368.0,831298.0
12-04 08:46:50,34.370,11.744,53.627,0.173,0.0,0.086,0.0,6537216.0,0.0,61.0,3625181184.0,525094912.0,29239812096.0,228986880.0,2047065.0,861546.0
12-04 08:46:51,32.642,10.794,56.477,0.0,0.0,0.086,0.0,6656000.0,0.0,65.0,3626840064.0,524484608.0,29220982784.0,246767616.0,662814.0,281310.0
12-04 08:46:52,30.703,13.293,55.832,0.172,0.0,0.0,0.0,6574080.0,0.0,66.0,3627028480.0,524169216.0,29224214528.0,243662848.0,4581.0,143908.0
12-04 08:46:53,30.360,11.235,58.233,0.172,0.0,0.0,4096.0,8749056.0,1.0,78.0,3627618304.0,523862016.0,29227532288.0,240062464.0,3050.0,4240.0
12-04 08:46:54,34.566,12.898,51.591,0.946,0.0,0.0,0.0,60092416.0,0.0,167.0,3626680320.0,522891264.0,29228322816.0,241180672.0,4078.0,6229.0
12-04 08:46:55,34.429,13.235,51.125,1.211,0.0,0.0,4096.0,74354688.0,1.0,213.0,3626352640.0,521793536.0,29129277440.0,341651456.0,1826.0,2108.0
12-04 08:46:56,28.425,10.103,60.873,0.599,0.0,0.0,4096.0,17051648.0,1.0,98.0,3625934848.0,521863168.0,29143863296.0,327413760.0,2750.0,3966.0
12-04 08:46:57,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3626704896.0,521863168.0,29144489984.0,326017024.0,4563.0,7193.0
12-04 08:46:58,0.167,0.334,99.500,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3626704896.0,521863168.0,29144489984.0,326017024.0,2890.0,3976.0
12-04 08:46:59,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3626827776.0,521863168.0,29144494080.0,325890048.0,2830.0,3867.0
12-04 08:47:00,6.381,0.336,93.115,0.0,0.0,0.168,0.0,98304.0,0.0,24.0,3627458560.0,521863168.0,29144498176.0,325255168.0,2034281.0,621753.0
12-04 08:47:01,4.188,0.670,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3628466176.0,521863168.0,29144506368.0,324239360.0,2010089.0,854225.0
12-04 08:47:02,4.595,0.418,94.653,0.251,0.0,0.084,0.0,77824.0,0.0,5.0,3629346816.0,521871360.0,29144506368.0,323350528.0,1992110.0,856171.0
12-04 08:47:03,4.268,0.586,94.979,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,3629854720.0,521871360.0,29144506368.0,322842624.0,1995162.0,857653.0
12-04 08:47:04,4.742,0.582,94.509,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3630358528.0,521871360.0,29144510464.0,322334720.0,1993319.0,854372.0
12-04 08:47:05,4.849,0.502,94.482,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3627565056.0,521871360.0,29144510464.0,325128192.0,2010974.0,872224.0
12-04 08:47:06,4.261,0.668,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3627565056.0,521871360.0,29144510464.0,325128192.0,1995525.0,857491.0
12-04 08:47:07,4.191,0.503,95.138,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3627692032.0,521871360.0,29144510464.0,325001216.0,1992866.0,853935.0
12-04 08:47:08,4.758,0.250,94.658,0.167,0.0,0.167,0.0,45056.0,0.0,4.0,3627929600.0,521879552.0,29144518656.0,324747264.0,2039868.0,866261.0
12-04 08:47:09,4.435,0.335,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3628056576.0,521879552.0,29144518656.0,324620288.0,2017701.0,860005.0
12-04 08:47:10,4.610,0.503,94.887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3628310528.0,521879552.0,29144518656.0,324366336.0,2014705.0,874022.0
12-04 08:47:11,4.289,0.168,95.458,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3628564480.0,521879552.0,29144518656.0,324112384.0,2076665.0,856174.0
12-04 08:47:12,4.526,0.335,94.971,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3628818432.0,521879552.0,29144518656.0,323858432.0,1993159.0,853535.0
12-04 08:47:13,4.526,0.335,94.887,0.0,0.0,0.251,0.0,49152.0,0.0,4.0,3628511232.0,521883648.0,29144522752.0,324157440.0,1998452.0,877887.0
12-04 08:47:14,4.198,0.336,95.046,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,3629137920.0,521887744.0,29144530944.0,323518464.0,2261737.0,859377.0
12-04 08:47:15,4.431,0.251,95.151,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3629273088.0,521887744.0,29144530944.0,323383296.0,1992461.0,852941.0
12-04 08:47:16,4.362,0.336,95.302,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3629432832.0,521887744.0,29144530944.0,323223552.0,2076172.0,856397.0
12-04 08:47:17,4.261,0.668,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3629215744.0,521887744.0,29144530944.0,323440640.0,1998009.0,906362.0
12-04 08:47:18,4.351,0.418,95.146,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3629936640.0,521891840.0,29144530944.0,322715648.0,2013589.0,858688.0
12-04 08:47:19,4.534,0.168,95.130,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3630186496.0,521891840.0,29144535040.0,322461696.0,2133255.0,854017.0
12-04 08:47:20,4.195,0.419,95.134,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3630182400.0,521895936.0,29144535040.0,322461696.0,1993277.0,853882.0
12-04 08:47:21,4.694,0.251,94.971,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3630309376.0,521895936.0,29144535040.0,322334720.0,2039644.0,855869.0
12-04 08:47:22,4.195,0.336,95.302,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3630305280.0,521895936.0,29144539136.0,322334720.0,1993870.0,854542.0
12-04 08:47:23,4.526,0.503,91.115,3.688,0.0,0.168,4096.0,173113344.0,1.0,316.0,3630419968.0,521900032.0,29144547328.0,322207744.0,1994089.0,856140.0
12-04 08:47:24,4.515,0.418,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3630542848.0,521900032.0,29144551424.0,322080768.0,2010549.0,854409.0
12-04 08:47:25,5.250,0.500,94.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3630542848.0,521900032.0,29144551424.0,322080768.0,2137592.0,874577.0
12-04 08:47:26,4.925,0.417,94.407,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,3630792704.0,521904128.0,29144551424.0,321826816.0,1994165.0,864344.0
12-04 08:47:27,4.359,0.251,95.222,0.0,0.0,0.168,0.0,24576.0,0.0,6.0,3630792704.0,521904128.0,29144551424.0,321826816.0,2003378.0,858675.0
12-04 08:47:28,4.833,0.500,94.583,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,3631038464.0,521908224.0,29144555520.0,321572864.0,2135356.0,855564.0
12-04 08:47:29,4.034,0.252,95.462,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3631034368.0,521908224.0,29144559616.0,321572864.0,2004686.0,856485.0
12-04 08:47:30,4.420,0.417,94.912,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3631161344.0,521908224.0,29144559616.0,321445888.0,2078642.0,854145.0
12-04 08:47:31,4.782,0.252,94.799,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3631251456.0,521908224.0,29144563712.0,321351680.0,1994157.0,856535.0
12-04 08:47:32,4.754,0.334,94.662,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3631247360.0,521912320.0,29144563712.0,321351680.0,1995279.0,873017.0
12-04 08:47:33,4.519,0.502,94.812,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3632545792.0,521912320.0,29144567808.0,320049152.0,1846857.0,851806.0
12-04 08:47:34,5.096,0.334,94.486,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3633299456.0,521912320.0,29144571904.0,319291392.0,2189468.0,853683.0
12-04 08:47:35,4.114,0.336,95.466,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3633430528.0,521912320.0,29144571904.0,319160320.0,2013946.0,878901.0
12-04 08:47:36,4.359,0.335,95.306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633364992.0,521912320.0,29144571904.0,319225856.0,2039875.0,866839.0
12-04 08:47:37,4.254,0.500,94.746,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,3633389568.0,521916416.0,29144576000.0,319193088.0,2031768.0,855337.0
12-04 08:47:38,4.188,0.419,95.226,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3633606656.0,521920512.0,29144576000.0,318971904.0,1998422.0,857996.0
12-04 08:47:39,4.362,0.419,95.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3633385472.0,521920512.0,29144576000.0,319193088.0,1994687.0,856125.0
12-04 08:47:40,4.519,0.167,95.146,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3633381376.0,521920512.0,29144580096.0,319193088.0,2183913.0,857612.0
12-04 08:47:41,4.195,0.336,95.302,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3633758208.0,521920512.0,29144584192.0,318812160.0,1997985.0,854473.0
12-04 08:47:42,4.355,0.335,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3634012160.0,521920512.0,29144584192.0,318558208.0,1994745.0,854904.0
12-04 08:47:43,4.188,0.503,95.142,0.084,0.0,0.084,0.0,61440.0,0.0,5.0,3635023872.0,521924608.0,29144584192.0,317542400.0,1985001.0,852868.0
12-04 08:47:44,4.446,0.336,94.883,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3631972352.0,521924608.0,29144588288.0,320589824.0,1994004.0,858745.0
12-04 08:47:45,4.515,0.334,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3632607232.0,521924608.0,29144588288.0,319954944.0,2005527.0,881376.0
12-04 08:47:46,4.435,0.335,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3633242112.0,521924608.0,29144588288.0,319320064.0,2133344.0,859428.0
12-04 08:47:47,4.500,0.500,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633491968.0,521924608.0,29144592384.0,319066112.0,2004223.0,855310.0
12-04 08:47:48,4.523,0.503,94.891,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3630927872.0,521924608.0,29144592384.0,321630208.0,1984028.0,850634.0
12-04 08:47:49,4.348,0.418,94.983,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3630690304.0,521928704.0,29144596480.0,321859584.0,1993426.0,855090.0
12-04 08:47:50,4.500,0.667,94.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3630944256.0,521928704.0,29144596480.0,321605632.0,2076171.0,855918.0
12-04 08:47:51,4.671,0.250,94.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3631419392.0,521928704.0,29144596480.0,321130496.0,1991692.0,853926.0
12-04 08:47:52,4.355,0.251,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3631546368.0,521928704.0,29144596480.0,321003520.0,1976670.0,870195.0
12-04 08:47:53,4.504,0.667,94.746,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3631693824.0,521936896.0,29144600576.0,320843776.0,2095157.0,873715.0
12-04 08:47:54,4.841,0.417,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3632119808.0,521936896.0,29144600576.0,320417792.0,1992900.0,872339.0
12-04 08:47:55,4.261,0.501,94.987,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3632070656.0,521940992.0,29144600576.0,320462848.0,2055084.0,852771.0
12-04 08:47:56,4.603,0.335,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3632193536.0,521940992.0,29144604672.0,320335872.0,2013360.0,857117.0
12-04 08:47:57,4.198,0.336,95.298,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3632316416.0,521940992.0,29144608768.0,320208896.0,1994337.0,872652.0
12-04 08:47:58,4.341,0.501,94.992,0.0,0.0,0.167,0.0,102400.0,0.0,11.0,3632570368.0,521940992.0,29144608768.0,319954944.0,2055875.0,856431.0
12-04 08:47:59,3.859,0.336,95.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3632697344.0,521940992.0,29144608768.0,319827968.0,2012470.0,852464.0
12-04 08:48:00,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632697344.0,521940992.0,29144608768.0,319827968.0,909557.0,314593.0
12-04 08:48:01,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3632705536.0,521945088.0,29144616960.0,319807488.0,7133.0,149254.0
12-04 08:48:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3632431104.0,521945088.0,29144616960.0,320081920.0,2570.0,3710.0
12-04 08:48:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3632427008.0,521949184.0,29144616960.0,320081920.0,4764.0,5987.0
12-04 08:48:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632422912.0,521949184.0,29144621056.0,320081920.0,3574.0,4463.0
12-04 08:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632418816.0,521949184.0,29144625152.0,320081920.0,21321.0,22119.0
12-04 08:48:06,0.083,0.083,99.583,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,3632418816.0,521957376.0,29144616960.0,320081920.0,2730.0,3067.0
12-04 08:48:07,4.107,0.251,95.641,0.0,0.0,0.0,0.0,106496.0,0.0,25.0,3632410624.0,521957376.0,29144625152.0,320081920.0,1101999.0,156724.0
12-04 08:48:08,4.362,0.168,95.470,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,3633319936.0,521965568.0,29144629248.0,319160320.0,2039221.0,875364.0
12-04 08:48:09,4.030,0.504,95.298,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3633410048.0,521965568.0,29144633344.0,319066112.0,2020350.0,870927.0
12-04 08:48:10,4.034,0.336,95.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3633913856.0,521965568.0,29144637440.0,318558208.0,2138200.0,889324.0
12-04 08:48:11,4.504,0.417,94.829,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3634167808.0,521965568.0,29144637440.0,318304256.0,2037650.0,876511.0
12-04 08:48:12,4.599,0.418,94.732,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3634163712.0,521969664.0,29144637440.0,318304256.0,2118954.0,873142.0
12-04 08:48:13,4.111,0.252,95.386,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3634536448.0,521973760.0,29144641536.0,317923328.0,2036289.0,873288.0
12-04 08:48:14,3.707,0.337,95.788,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3635765248.0,521973760.0,29144641536.0,316694528.0,2025402.0,872037.0
12-04 08:48:15,5.464,0.414,93.957,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3635933184.0,521973760.0,29144641536.0,316526592.0,2149586.0,870766.0
12-04 08:48:16,4.925,0.167,94.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3636314112.0,521973760.0,29144641536.0,316145664.0,2029230.0,867934.0
12-04 08:48:17,4.519,0.251,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3636436992.0,521973760.0,29144645632.0,316018688.0,2026357.0,872610.0
12-04 08:48:18,3.940,0.503,95.222,0.168,0.0,0.168,0.0,61440.0,0.0,5.0,3636428800.0,521977856.0,29144649728.0,316018688.0,2148897.0,868987.0
12-04 08:48:19,4.746,0.500,94.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3636428800.0,521977856.0,29144649728.0,316018688.0,2035254.0,870190.0
12-04 08:48:20,4.097,0.502,95.151,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3636649984.0,521977856.0,29144649728.0,315797504.0,2038290.0,876409.0
12-04 08:48:21,4.184,0.502,95.230,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3636932608.0,521977856.0,29144653824.0,315510784.0,2120295.0,875026.0
12-04 08:48:22,3.866,0.420,95.630,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3636973568.0,521977856.0,29144653824.0,315469824.0,2032698.0,891126.0
12-04 08:48:23,4.663,0.416,94.838,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3637317632.0,521977856.0,29144657920.0,315121664.0,2218646.0,876947.0
12-04 08:48:24,4.837,0.334,94.579,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3637776384.0,521981952.0,29144657920.0,314658816.0,2033697.0,869735.0
12-04 08:48:25,4.439,0.419,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3638198272.0,521981952.0,29144662016.0,314232832.0,2263670.0,875100.0
12-04 08:48:26,3.535,0.505,95.875,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3638325248.0,521981952.0,29144662016.0,314105856.0,2025966.0,868057.0
12-04 08:48:27,4.904,0.582,94.431,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3638960128.0,521981952.0,29144662016.0,313470976.0,2024996.0,869615.0
12-04 08:48:28,4.511,0.251,95.071,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3639349248.0,521981952.0,29144662016.0,313081856.0,2053612.0,882766.0
12-04 08:48:29,4.177,0.501,95.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3639726080.0,521981952.0,29144666112.0,312700928.0,2099972.0,874528.0
12-04 08:48:30,4.275,0.419,95.054,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3640225792.0,521986048.0,29144670208.0,312193024.0,2048455.0,874817.0
12-04 08:48:31,5.399,0.332,94.103,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3640954880.0,521986048.0,29144670208.0,311463936.0,2047016.0,873738.0
12-04 08:48:32,4.428,0.418,95.071,0.0,0.0,0.084,4096.0,8192.0,1.0,2.0,3641741312.0,521990144.0,29144674304.0,310669312.0,2026852.0,869364.0
12-04 08:48:33,3.953,0.252,95.627,0.0,0.0,0.168,0.0,106496.0,0.0,10.0,3642249216.0,521990144.0,29144674304.0,310161408.0,1936445.0,884507.0
12-04 08:48:34,4.275,0.503,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3643346944.0,521990144.0,29144678400.0,309059584.0,2185730.0,873497.0
12-04 08:48:35,4.583,0.250,94.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3643641856.0,521990144.0,29144678400.0,308764672.0,2014934.0,884529.0
12-04 08:48:36,4.439,0.503,94.891,0.168,0.0,0.0,0.0,24576.0,0.0,2.0,3644649472.0,521998336.0,29144678400.0,307748864.0,2063048.0,877440.0
12-04 08:48:37,4.264,0.251,95.234,0.0,0.0,0.251,0.0,24576.0,0.0,6.0,3645915136.0,521998336.0,29144682496.0,306479104.0,2069607.0,863636.0
12-04 08:48:38,3.872,0.337,95.623,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3646930944.0,521998336.0,29144682496.0,305463296.0,2032617.0,877142.0
12-04 08:48:39,5.228,0.498,94.108,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3638247424.0,521998336.0,29144686592.0,314142720.0,2050213.0,888487.0
12-04 08:48:40,4.515,0.251,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3637784576.0,521998336.0,29144686592.0,314605568.0,2120437.0,876651.0
12-04 08:48:41,3.688,0.587,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3638165504.0,521998336.0,29144686592.0,314224640.0,2030316.0,873660.0
12-04 08:48:42,3.697,0.504,95.462,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,3638693888.0,522006528.0,29144690688.0,313683968.0,2032610.0,867525.0
12-04 08:48:43,5.228,0.415,94.357,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3639164928.0,522006528.0,29144694784.0,313208832.0,2024982.0,870926.0
12-04 08:48:44,4.671,0.334,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3639545856.0,522006528.0,29144694784.0,312827904.0,2107531.0,869396.0
12-04 08:48:45,3.872,0.589,95.370,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3640053760.0,522006528.0,29144694784.0,312320000.0,2026970.0,873400.0
12-04 08:48:46,4.118,0.336,95.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3640307712.0,522006528.0,29144694784.0,312066048.0,2078061.0,865226.0
12-04 08:48:47,5.075,0.416,94.260,0.166,0.0,0.083,0.0,28672.0,0.0,3.0,3640053760.0,522010624.0,29144690688.0,312320000.0,2041346.0,877050.0
12-04 08:48:48,4.107,0.251,95.474,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3640168448.0,522014720.0,29144698880.0,312193024.0,2035631.0,876920.0
12-04 08:48:49,3.457,0.506,95.953,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3640291328.0,522014720.0,29144702976.0,312066048.0,2119596.0,873909.0
12-04 08:48:50,3.373,0.506,95.953,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3640414208.0,522014720.0,29144707072.0,311939072.0,2028940.0,872642.0
12-04 08:48:51,4.734,0.581,94.601,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3640795136.0,522014720.0,29144707072.0,311558144.0,2027551.0,867473.0
12-04 08:48:52,4.837,0.417,94.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3641176064.0,522014720.0,29144707072.0,311177216.0,2027940.0,870261.0
12-04 08:48:53,3.940,0.335,95.222,0.251,0.0,0.251,0.0,61440.0,0.0,5.0,3642175488.0,522031104.0,29144707072.0,310161408.0,2032994.0,869152.0
12-04 08:48:54,4.366,0.336,95.130,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3643228160.0,522031104.0,29144711168.0,309104640.0,2102709.0,874766.0
12-04 08:48:55,4.813,0.581,94.440,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3643441152.0,522031104.0,29144711168.0,308891648.0,2033298.0,866512.0
12-04 08:48:56,4.526,0.335,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3643568128.0,522031104.0,29144711168.0,308764672.0,2083727.0,872101.0
12-04 08:48:57,3.846,0.669,95.234,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3643695104.0,522031104.0,29144711168.0,308637696.0,2034867.0,871841.0
12-04 08:48:58,4.362,0.252,95.134,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3643822080.0,522031104.0,29144711168.0,308510720.0,2036261.0,874720.0
12-04 08:48:59,4.813,0.581,94.357,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3643809792.0,522035200.0,29144719360.0,308510720.0,2034770.0,872098.0
12-04 08:49:00,4.774,0.251,94.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3643793408.0,522035200.0,29144719360.0,308527104.0,2102344.0,868959.0
12-04 08:49:01,4.027,0.503,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3643793408.0,522035200.0,29144719360.0,308527104.0,2033630.0,868449.0
12-04 08:49:02,3.950,0.504,95.294,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3644170240.0,522035200.0,29144723456.0,308146176.0,2073753.0,867288.0
12-04 08:49:03,4.576,0.333,94.842,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3644170240.0,522035200.0,29144723456.0,308146176.0,2027229.0,874500.0
12-04 08:49:04,4.275,0.251,95.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3644260352.0,522035200.0,29144727552.0,308051968.0,2115978.0,869898.0
12-04 08:49:05,4.428,0.501,94.820,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3644416000.0,522039296.0,29144727552.0,307892224.0,2054356.0,886336.0
12-04 08:49:06,3.946,0.420,95.466,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3644162048.0,522039296.0,29144727552.0,308146176.0,2182075.0,873913.0
12-04 08:49:07,4.481,0.664,94.855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3644284928.0,522039296.0,29144731648.0,308019200.0,1882772.0,790942.0
12-04 08:49:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,3644407808.0,522039296.0,29144735744.0,307892224.0,22157.0,25311.0
12-04 08:49:09,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646439424.0,522039296.0,29144735744.0,305860608.0,4302.0,145444.0
12-04 08:49:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646439424.0,522039296.0,29144735744.0,305860608.0,2524.0,2405.0
12-04 08:49:11,0.250,0.166,99.501,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3646431232.0,522047488.0,29144735744.0,305860608.0,3534.0,4347.0
12-04 08:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3646431232.0,522047488.0,29144735744.0,305860608.0,3474.0,4277.0
12-04 08:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3646418944.0,522051584.0,29144743936.0,305860608.0,6162.0,8027.0
12-04 08:49:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646963712.0,522051584.0,29144748032.0,305311744.0,4858.0,7506.0
12-04 08:49:15,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3646812160.0,522051584.0,29144748032.0,305463296.0,4409.0,6780.0
12-04 08:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646820352.0,522051584.0,29144748032.0,305455104.0,1916.0,2607.0
12-04 08:49:17,2.750,0.083,97.0,0.167,0.0,0.0,0.0,94208.0,0.0,21.0,3647569920.0,522055680.0,29144748032.0,304701440.0,408745.0,46208.0
12-04 08:49:18,5.793,0.588,93.535,0.0,0.0,0.084,0.0,69632.0,0.0,8.0,3647909888.0,522055680.0,29144748032.0,304361472.0,2340517.0,884507.0
12-04 08:49:19,4.496,0.500,94.754,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3648319488.0,522055680.0,29144752128.0,303947776.0,2063627.0,874780.0
12-04 08:49:20,4.443,0.419,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3648577536.0,522055680.0,29144756224.0,303685632.0,2082141.0,887984.0
12-04 08:49:21,4.279,0.336,95.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3648991232.0,522055680.0,29144756224.0,303271936.0,2132685.0,891145.0
12-04 08:49:22,4.595,0.334,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3648958464.0,522055680.0,29144756224.0,303304704.0,2068709.0,875899.0
12-04 08:49:23,4.671,0.417,94.495,0.167,0.0,0.250,0.0,49152.0,0.0,5.0,3648946176.0,522067968.0,29144756224.0,303304704.0,2080211.0,885333.0
12-04 08:49:24,4.428,0.752,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3648942080.0,522067968.0,29144760320.0,303304704.0,2049331.0,888093.0
12-04 08:49:25,4.854,0.251,94.644,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3649069056.0,522067968.0,29144760320.0,303177728.0,2171318.0,892763.0
12-04 08:49:26,4.439,0.503,94.975,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3649069056.0,522067968.0,29144760320.0,303177728.0,2078432.0,904427.0
12-04 08:49:27,4.686,0.167,94.979,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3649445888.0,522067968.0,29144764416.0,302796800.0,2177286.0,890687.0
12-04 08:49:28,4.275,0.335,95.222,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,3649605632.0,522072064.0,29144760320.0,302637056.0,2067619.0,874451.0
12-04 08:49:29,4.351,0.418,94.812,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,3649687552.0,522076160.0,29144768512.0,302542848.0,2074380.0,887134.0
12-04 08:49:30,4.515,0.502,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3649687552.0,522076160.0,29144768512.0,302542848.0,2186143.0,907759.0
12-04 08:49:31,4.874,0.252,94.706,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3649687552.0,522076160.0,29144768512.0,302542848.0,2062336.0,895184.0
12-04 08:49:32,4.690,0.419,94.724,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3649937408.0,522076160.0,29144772608.0,302288896.0,2062244.0,882410.0
12-04 08:49:33,5.013,0.251,94.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3650088960.0,522076160.0,29144780800.0,302129152.0,2223883.0,891295.0
12-04 08:49:34,4.921,0.334,94.579,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3650867200.0,522076160.0,29144780800.0,301350912.0,2066071.0,877213.0
12-04 08:49:35,4.933,0.251,94.649,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3650949120.0,522080256.0,29144780800.0,301264896.0,2093058.0,901267.0
12-04 08:49:36,4.279,0.419,95.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3650949120.0,522080256.0,29144780800.0,301264896.0,2180624.0,888898.0
12-04 08:49:37,3.943,0.419,95.470,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3650945024.0,522080256.0,29144784896.0,301264896.0,1919576.0,872311.0
12-04 08:49:38,4.534,0.336,95.046,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651198976.0,522080256.0,29144784896.0,301010944.0,2185331.0,885078.0
12-04 08:49:39,4.694,0.335,94.803,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3651313664.0,522088448.0,29144788992.0,300883968.0,2137905.0,891770.0
12-04 08:49:40,4.837,0.417,94.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3651059712.0,522088448.0,29144788992.0,301137920.0,2061859.0,874237.0
12-04 08:49:41,4.424,0.501,94.741,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3651055616.0,522088448.0,29144793088.0,301137920.0,1977566.0,882019.0
12-04 08:49:42,4.591,0.417,94.825,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,3651022848.0,522088448.0,29144793088.0,301170688.0,2028535.0,882953.0
12-04 08:49:43,4.428,0.334,95.071,0.0,0.0,0.167,0.0,77824.0,0.0,7.0,3651055616.0,522088448.0,29144793088.0,301137920.0,2006705.0,870837.0
12-04 08:49:44,4.694,0.251,95.054,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3651428352.0,522092544.0,29144797184.0,300756992.0,2303686.0,888080.0
12-04 08:49:45,4.690,0.503,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651424256.0,522092544.0,29144801280.0,300756992.0,2076908.0,890577.0
12-04 08:49:46,4.599,0.251,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3651559424.0,522092544.0,29144801280.0,300621824.0,2183243.0,882277.0
12-04 08:49:47,4.682,0.251,94.816,0.167,0.0,0.084,0.0,32768.0,0.0,7.0,3651555328.0,522096640.0,29144801280.0,300621824.0,2068500.0,883771.0
12-04 08:49:48,4.431,0.502,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651682304.0,522096640.0,29144801280.0,300494848.0,2067864.0,886767.0
12-04 08:49:49,4.746,0.500,94.588,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3651805184.0,522096640.0,29144805376.0,300367872.0,2055618.0,872850.0
12-04 08:49:50,4.424,0.417,94.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3651932160.0,522096640.0,29144805376.0,300240896.0,2067683.0,882946.0
12-04 08:49:51,4.786,0.168,94.962,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652026368.0,522096640.0,29144805376.0,300146688.0,2071100.0,886281.0
12-04 08:49:52,5.171,0.334,94.329,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3652186112.0,522096640.0,29144805376.0,299986944.0,2055236.0,878374.0
12-04 08:49:53,4.511,0.418,94.820,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,3652173824.0,522100736.0,29144813568.0,299986944.0,2070617.0,887553.0
12-04 08:49:54,4.618,0.252,94.962,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3652882432.0,522100736.0,29144813568.0,299278336.0,2071539.0,886768.0
12-04 08:49:55,4.286,0.336,95.294,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652554752.0,522100736.0,29144813568.0,299606016.0,2051373.0,877074.0
12-04 08:49:56,4.341,0.584,94.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3650162688.0,522100736.0,29144813568.0,301998080.0,1918609.0,876633.0
12-04 08:49:57,4.264,0.251,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3650011136.0,522100736.0,29144817664.0,302145536.0,1691051.0,874230.0
12-04 08:49:58,4.837,0.334,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3650519040.0,522100736.0,29144817664.0,301637632.0,2122842.0,873386.0
12-04 08:49:59,4.271,0.335,95.059,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,3650887680.0,522113024.0,29144817664.0,301256704.0,1871542.0,879440.0
12-04 08:50:00,4.829,0.500,94.588,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3651522560.0,522113024.0,29144817664.0,300621824.0,2116634.0,886635.0
12-04 08:50:01,5.083,0.333,94.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3651768320.0,522113024.0,29144825856.0,300367872.0,2378363.0,883681.0
12-04 08:50:02,4.097,0.418,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652403200.0,522113024.0,29144825856.0,299732992.0,1667872.0,871630.0
12-04 08:50:03,5.237,0.416,94.264,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3652304896.0,522113024.0,29144829952.0,299827200.0,1739575.0,879753.0
12-04 08:50:04,4.845,0.418,94.737,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3652280320.0,522113024.0,29144829952.0,299851776.0,1817538.0,880449.0
12-04 08:50:05,4.929,0.084,94.653,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3652399104.0,522117120.0,29144834048.0,299724800.0,2295932.0,890092.0
12-04 08:50:06,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652464640.0,522117120.0,29144834048.0,299659264.0,2279245.0,890696.0
12-04 08:50:07,4.678,0.418,94.737,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652558848.0,522117120.0,29144834048.0,299565056.0,2225011.0,890090.0
12-04 08:50:08,4.603,0.586,94.728,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652521984.0,522117120.0,29144838144.0,299597824.0,2264090.0,876930.0
12-04 08:50:09,4.591,0.668,94.741,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3652513792.0,522121216.0,29144842240.0,299597824.0,2353582.0,902106.0
12-04 08:50:10,4.730,0.581,94.523,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3652640768.0,522121216.0,29144842240.0,299470848.0,1974042.0,894844.0
12-04 08:50:11,4.435,0.669,94.644,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3652763648.0,522125312.0,29144842240.0,299343872.0,2310635.0,876475.0
12-04 08:50:12,4.534,0.420,94.878,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3652890624.0,522125312.0,29144842240.0,299216896.0,2244080.0,888348.0
12-04 08:50:13,5.426,0.334,94.073,0.0,0.0,0.167,0.0,36864.0,0.0,1.0,3653234688.0,522125312.0,29144846336.0,298868736.0,2109719.0,897682.0
12-04 08:50:14,4.754,0.584,94.495,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3653935104.0,522129408.0,29144850432.0,298160128.0,2358360.0,885828.0
12-04 08:50:15,5.054,0.663,94.118,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3654029312.0,522129408.0,29144850432.0,298065920.0,2275876.0,890198.0
12-04 08:50:16,4.355,0.586,95.059,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3654156288.0,522129408.0,29144850432.0,297938944.0,2048108.0,888598.0
12-04 08:50:17,4.191,0.251,95.222,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3654152192.0,522133504.0,29144850432.0,297938944.0,2186656.0,870985.0
12-04 08:50:18,0.500,0.167,99.333,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3654148096.0,522133504.0,29144854528.0,297938944.0,145462.0,69202.0
12-04 08:50:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3654270976.0,522137600.0,29144854528.0,297811968.0,4385.0,146543.0
12-04 08:50:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3654270976.0,522137600.0,29144854528.0,297811968.0,5016.0,6709.0
12-04 08:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3654516736.0,522137600.0,29144862720.0,297558016.0,3292.0,3433.0
12-04 08:50:22,0.167,0.083,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3654508544.0,522145792.0,29144862720.0,297558016.0,3679.0,4306.0
12-04 08:50:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3654508544.0,522145792.0,29144862720.0,297558016.0,3817.0,4380.0
12-04 08:50:24,0.083,0.167,99.666,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3644858368.0,522145792.0,29144862720.0,307208192.0,6053.0,8230.0
12-04 08:50:25,7.647,0.252,91.933,0.0,0.0,0.168,0.0,98304.0,0.0,24.0,3644088320.0,522145792.0,29144870912.0,307970048.0,2516498.0,786491.0
12-04 08:50:26,4.420,0.584,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3644129280.0,522145792.0,29144870912.0,307929088.0,2090897.0,893585.0
12-04 08:50:27,4.366,0.336,95.214,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3644219392.0,522145792.0,29144875008.0,307834880.0,2112904.0,902716.0
12-04 08:50:28,4.674,0.501,94.407,0.167,0.0,0.250,0.0,32768.0,0.0,3.0,3644723200.0,522149888.0,29144875008.0,307326976.0,2090262.0,892939.0
12-04 08:50:29,4.188,0.335,95.226,0.084,0.0,0.168,0.0,45056.0,0.0,2.0,3644719104.0,522149888.0,29144879104.0,307326976.0,2113756.0,906034.0
12-04 08:50:30,4.107,0.335,95.306,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3644719104.0,522149888.0,29144879104.0,307326976.0,2206798.0,893156.0
12-04 08:50:31,4.954,0.336,94.626,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3643052032.0,522149888.0,29144879104.0,308994048.0,2074897.0,902538.0
12-04 08:50:32,4.526,0.587,94.719,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3639906304.0,522149888.0,29144879104.0,312139776.0,2113589.0,916823.0
12-04 08:50:33,4.519,0.335,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3639644160.0,522149888.0,29144883200.0,312397824.0,2089831.0,889190.0
12-04 08:50:34,4.431,0.418,94.983,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3639955456.0,522158080.0,29144891392.0,312070144.0,2270203.0,906462.0
12-04 08:50:35,4.348,0.418,94.983,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3639959552.0,522158080.0,29144891392.0,312066048.0,2108729.0,912005.0
12-04 08:50:36,4.913,0.416,94.505,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3639959552.0,522158080.0,29144891392.0,312066048.0,2109636.0,905130.0
12-04 08:50:37,4.526,0.335,94.971,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3635249152.0,522158080.0,29144891392.0,316776448.0,2095130.0,894301.0
12-04 08:50:38,4.271,0.168,95.310,0.0,0.0,0.251,0.0,24576.0,0.0,1.0,3635007488.0,522158080.0,29144891392.0,317018112.0,2108125.0,906862.0
12-04 08:50:39,4.184,0.418,95.397,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3634999296.0,522162176.0,29144895488.0,317018112.0,1951506.0,888083.0
12-04 08:50:40,4.667,0.417,94.667,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3635245056.0,522166272.0,29144899584.0,316764160.0,1818096.0,912498.0
12-04 08:50:41,4.428,0.334,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3635499008.0,522166272.0,29144899584.0,316510208.0,2192344.0,897226.0
12-04 08:50:42,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635499008.0,522166272.0,29144899584.0,316510208.0,2269787.0,896428.0
12-04 08:50:43,4.854,0.251,94.728,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3635113984.0,522166272.0,29144903680.0,316891136.0,2234621.0,900641.0
12-04 08:50:44,4.515,0.167,95.067,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3635109888.0,522170368.0,29144903680.0,316891136.0,2042005.0,892032.0
12-04 08:50:45,4.678,0.501,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635236864.0,522170368.0,29144903680.0,316764160.0,2142315.0,920675.0
12-04 08:50:46,4.030,0.336,95.214,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,3635232768.0,522174464.0,29144903680.0,316764160.0,2375443.0,896297.0
12-04 08:50:47,4.443,0.419,95.138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635486720.0,522174464.0,29144903680.0,316510208.0,2179028.0,900642.0
12-04 08:50:48,4.606,0.419,94.807,0.0,0.0,0.168,0.0,36864.0,0.0,1.0,3635478528.0,522174464.0,29144911872.0,316510208.0,2118198.0,893719.0
12-04 08:50:49,4.515,0.418,94.816,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,3635597312.0,522178560.0,29144915968.0,316383232.0,2114084.0,904200.0
12-04 08:50:50,4.188,0.335,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635183616.0,522178560.0,29144915968.0,316796928.0,2128806.0,894530.0
12-04 08:50:51,5.013,0.167,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3635310592.0,522178560.0,29144915968.0,316669952.0,2097251.0,902324.0
12-04 08:50:52,5.075,0.499,94.176,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,3635335168.0,522186752.0,29144915968.0,316637184.0,2220811.0,898318.0
12-04 08:50:53,4.439,0.335,95.142,0.0,0.0,0.084,0.0,57344.0,0.0,11.0,3635331072.0,522190848.0,29144915968.0,316637184.0,2091414.0,911801.0
12-04 08:50:54,4.351,0.837,94.812,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3636719616.0,522194944.0,29144920064.0,315240448.0,2105044.0,903550.0
12-04 08:50:55,4.348,0.502,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3636469760.0,522194944.0,29144920064.0,315490304.0,2173756.0,891157.0
12-04 08:50:56,5.518,0.334,94.147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3636465664.0,522194944.0,29144924160.0,315490304.0,2113051.0,902226.0
12-04 08:50:57,4.833,0.667,94.250,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3636457472.0,522194944.0,29144924160.0,315498496.0,2090937.0,912714.0
12-04 08:50:58,5.167,0.333,94.333,0.083,0.0,0.083,0.0,53248.0,0.0,7.0,3636449280.0,522203136.0,29144924160.0,315498496.0,2236273.0,906000.0
12-04 08:50:59,4.762,0.334,94.653,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3636445184.0,522203136.0,29144928256.0,315498496.0,2126644.0,892008.0
12-04 08:51:00,4.606,0.168,94.975,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3636445184.0,522203136.0,29144928256.0,315498496.0,2111034.0,901791.0
12-04 08:51:01,4.435,0.502,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3636572160.0,522203136.0,29144928256.0,315371520.0,2209001.0,893060.0
12-04 08:51:02,5.008,0.334,94.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3636572160.0,522203136.0,29144928256.0,315371520.0,2106570.0,904898.0
12-04 08:51:03,4.917,0.417,94.250,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,3635548160.0,522207232.0,29144932352.0,316387328.0,2091798.0,894635.0
12-04 08:51:04,4.348,0.502,94.900,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3635793920.0,522207232.0,29144940544.0,316133376.0,2088411.0,903100.0
12-04 08:51:05,4.837,0.417,94.662,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3635830784.0,522207232.0,29144940544.0,316096512.0,2175754.0,908264.0
12-04 08:51:06,4.446,0.419,95.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3634814976.0,522207232.0,29144940544.0,317112320.0,2091786.0,895279.0
12-04 08:51:07,5.088,0.417,94.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635449856.0,522207232.0,29144940544.0,316477440.0,2175142.0,904124.0
12-04 08:51:08,3.869,0.421,95.542,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3635445760.0,522207232.0,29144944640.0,316477440.0,2106714.0,907588.0
12-04 08:51:09,4.439,0.419,94.807,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,3635818496.0,522215424.0,29144944640.0,316096512.0,2132955.0,902170.0
12-04 08:51:10,5.025,0.419,94.556,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635306496.0,522215424.0,29144948736.0,316604416.0,2210592.0,896894.0
12-04 08:51:11,4.925,0.417,94.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3635019776.0,522215424.0,29144948736.0,316891136.0,2110723.0,903509.0
12-04 08:51:12,4.027,0.503,95.302,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3634454528.0,522215424.0,29144948736.0,317456384.0,2094368.0,892706.0
12-04 08:51:13,4.674,0.501,94.741,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3634315264.0,522215424.0,29144952832.0,317591552.0,2092321.0,903481.0
12-04 08:51:14,4.037,0.336,95.458,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,3634671616.0,522215424.0,29144956928.0,317231104.0,2111962.0,896107.0
12-04 08:51:15,4.351,0.418,95.063,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3634589696.0,522219520.0,29144961024.0,317304832.0,1921680.0,892971.0
12-04 08:51:16,4.996,0.416,94.421,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3634716672.0,522219520.0,29144961024.0,317177856.0,1911940.0,885195.0
12-04 08:51:17,4.020,0.503,95.310,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3634843648.0,522219520.0,29144961024.0,317050880.0,2271145.0,897313.0
12-04 08:51:18,4.682,0.251,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3634843648.0,522219520.0,29144961024.0,317050880.0,2296817.0,903434.0
12-04 08:51:19,4.359,0.168,95.306,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3634835456.0,522223616.0,29144965120.0,317050880.0,2175818.0,895294.0
12-04 08:51:20,4.515,0.418,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3634835456.0,522223616.0,29144965120.0,317050880.0,2227902.0,903114.0
12-04 08:51:21,4.663,0.500,94.421,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,3635085312.0,522227712.0,29144965120.0,316796928.0,2093172.0,897262.0
12-04 08:51:22,4.690,0.335,94.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635085312.0,522227712.0,29144965120.0,316796928.0,2192810.0,905793.0
12-04 08:51:23,5.021,0.251,94.644,0.0,0.0,0.084,0.0,36864.0,0.0,1.0,3635208192.0,522227712.0,29144969216.0,316669952.0,2087654.0,895673.0
12-04 08:51:24,5.158,0.333,94.176,0.0,0.0,0.333,0.0,28672.0,0.0,2.0,3635449856.0,522227712.0,29144973312.0,316424192.0,2327157.0,905988.0
12-04 08:51:25,1.415,0.250,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3634941952.0,522227712.0,29144973312.0,316932096.0,443203.0,183608.0
12-04 08:51:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635068928.0,522227712.0,29144973312.0,316805120.0,4866.0,152143.0
12-04 08:51:27,0.083,0.167,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3635064832.0,522231808.0,29144973312.0,316805120.0,2440.0,1911.0
12-04 08:51:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3635064832.0,522231808.0,29144973312.0,316805120.0,4083.0,4745.0
12-04 08:51:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3635052544.0,522240000.0,29144977408.0,316805120.0,4180.0,4957.0
12-04 08:51:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635048448.0,522240000.0,29144981504.0,316805120.0,6645.0,9979.0
12-04 08:51:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635048448.0,522240000.0,29144981504.0,316805120.0,3824.0,3819.0
12-04 08:51:32,0.585,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635048448.0,522240000.0,29144981504.0,316805120.0,2336.0,2770.0
12-04 08:51:33,5.671,0.584,93.578,0.167,0.0,0.0,0.0,126976.0,0.0,27.0,3634814976.0,522244096.0,29144989696.0,317026304.0,1466669.0,339410.0
12-04 08:51:34,4.366,0.252,95.130,0.0,0.0,0.252,0.0,57344.0,0.0,5.0,3635040256.0,522248192.0,29144993792.0,316792832.0,2124254.0,909695.0
12-04 08:51:35,4.595,0.334,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3635290112.0,522248192.0,29144993792.0,316542976.0,2176122.0,930104.0
12-04 08:51:36,4.698,0.252,94.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635818496.0,522248192.0,29144997888.0,316010496.0,2188143.0,914325.0
12-04 08:51:37,8.333,1.263,87.542,2.694,0.0,0.168,471040.0,0.0,19.0,0.0,3645673472.0,522264576.0,29158961152.0,292175872.0,10521815.0,1015030.0
12-04 08:51:38,4.698,0.587,86.829,7.634,0.0,0.252,77824.0,16384.0,2.0,2.0,3653230592.0,522264576.0,29170786304.0,272793600.0,20140996.0,1106949.0
12-04 08:51:39,5.008,0.584,92.654,1.586,0.0,0.167,0.0,20480.0,0.0,2.0,3657306112.0,522264576.0,29171376128.0,268128256.0,2537535.0,1049030.0
12-04 08:51:40,4.523,0.335,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3657465856.0,522264576.0,29171376128.0,267968512.0,2297666.0,912191.0


==> dstat/plots-dstat-logs-2019-04-12-08-51-36/tail-dstat-peer-slave-23.csv <==
12-04 08:29:38,1.500,0.524,97.907,0.036,0.0,0.033,5003.871,1093662.825,0.670,12.209,3197607936.0,869195776.0,22073417728.0,7478853632.0,0.0,0.0
12-04 08:29:39,5.122,0.168,94.710,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3190575104.0,869195776.0,22073430016.0,7485874176.0,4487319.0,931965.0
12-04 08:29:40,4.750,0.583,94.583,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,3190882304.0,869195776.0,22073430016.0,7485566976.0,2364345.0,927853.0
12-04 08:29:41,6.645,0.332,92.940,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3191771136.0,869195776.0,22073430016.0,7484678144.0,5520217.0,1021805.0
12-04 08:29:42,4.174,0.334,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3192659968.0,869195776.0,22073430016.0,7483789312.0,1508881.0,889724.0
12-04 08:29:43,4.511,0.501,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3193131008.0,869195776.0,22073434112.0,7483314176.0,3301108.0,929184.0
12-04 08:29:44,4.603,0.335,94.895,0.084,0.0,0.084,0.0,28672.0,0.0,2.0,3194523648.0,869199872.0,22073434112.0,7481917440.0,1953755.0,919464.0
12-04 08:29:45,5.250,0.583,94.083,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3196235776.0,869199872.0,22073438208.0,7480201216.0,2955034.0,1013617.0
12-04 08:29:46,6.167,0.500,93.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3194548224.0,869199872.0,22073442304.0,7481884672.0,5762658.0,1003731.0
12-04 08:29:47,5.324,0.416,94.093,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3195310080.0,869199872.0,22073442304.0,7481122816.0,3055062.0,939193.0
12-04 08:29:48,4.261,0.418,95.155,0.0,0.0,0.167,0.0,36864.0,0.0,1.0,3195437056.0,869199872.0,22073442304.0,7480995840.0,2542560.0,885284.0
12-04 08:29:49,5.066,0.332,94.601,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3195944960.0,869199872.0,22073442304.0,7480487936.0,1371507.0,955982.0
12-04 08:29:50,4.511,0.334,94.987,0.084,0.0,0.084,0.0,45056.0,0.0,5.0,3196575744.0,869203968.0,22073442304.0,7479853056.0,1892422.0,920812.0
12-04 08:29:51,4.698,0.168,95.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3196952576.0,869203968.0,22073446400.0,7479472128.0,2599256.0,963962.0
12-04 08:29:52,5.486,0.831,93.516,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3196993536.0,869203968.0,22073446400.0,7479431168.0,5734346.0,1046286.0
12-04 08:29:53,5.784,0.335,93.797,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,3199651840.0,869203968.0,22073454592.0,7476764672.0,5948485.0,1039654.0
12-04 08:29:54,4.428,0.334,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3199991808.0,869203968.0,22073454592.0,7476424704.0,1553705.0,934494.0
12-04 08:29:55,4.519,0.418,94.728,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,3199643648.0,869203968.0,22073458688.0,7476768768.0,3267426.0,939150.0
12-04 08:29:56,4.023,0.251,95.474,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3199971328.0,869212160.0,22073458688.0,7476432896.0,1280320.0,919130.0
12-04 08:29:57,3.843,0.251,95.489,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3200098304.0,869212160.0,22073458688.0,7476305920.0,1279191.0,889426.0
12-04 08:29:58,4.094,0.418,95.071,0.0,0.0,0.418,0.0,28672.0,0.0,2.0,3200868352.0,869212160.0,22073458688.0,7475535872.0,1487152.0,925321.0
12-04 08:29:59,4.431,0.334,94.983,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3200983040.0,869212160.0,22073462784.0,7475417088.0,2195515.0,1005622.0
12-04 08:30:00,4.774,0.419,94.556,0.0,0.0,0.251,0.0,28672.0,0.0,3.0,3201236992.0,869212160.0,22073462784.0,7475163136.0,2577892.0,950269.0
12-04 08:30:01,5.774,0.335,93.556,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3203141632.0,869212160.0,22073462784.0,7473258496.0,5192619.0,999697.0
12-04 08:30:02,5.769,0.418,93.645,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3204657152.0,869216256.0,22073466880.0,7471734784.0,6146992.0,1114633.0
12-04 08:30:03,5.017,0.334,93.980,0.0,0.0,0.669,0.0,0.0,0.0,0.0,3206422528.0,869216256.0,22073470976.0,7469965312.0,5025617.0,991508.0
12-04 08:30:04,4.077,0.333,95.175,0.0,0.0,0.416,0.0,40960.0,0.0,10.0,3208835072.0,869216256.0,22073470976.0,7467552768.0,4117054.0,683507.0
12-04 08:30:05,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3208830976.0,869216256.0,22073475072.0,7467552768.0,362201.0,11587.0
12-04 08:30:06,1.176,0.336,98.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3209211904.0,869216256.0,22073475072.0,7467171840.0,2290892.0,140363.0
12-04 08:30:07,2.174,0.418,97.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3211493376.0,869216256.0,22073479168.0,7464886272.0,5142151.0,212324.0
12-04 08:30:08,1.085,0.250,98.414,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3213647872.0,869216256.0,22073483264.0,7462727680.0,3043069.0,92653.0
12-04 08:30:09,1.671,0.084,98.246,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3207446528.0,869216256.0,22073483264.0,7468929024.0,7465091.0,84709.0
12-04 08:30:10,1.415,0.333,98.251,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3203567616.0,869216256.0,22073532416.0,7472758784.0,5491837.0,86835.0
12-04 08:30:11,2.176,1.172,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3202793472.0,869216256.0,22073536512.0,7473528832.0,2069831.0,376193.0
12-04 08:30:12,10.961,6.745,81.788,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3253936128.0,869216256.0,22083051520.0,7412871168.0,2872080.0,846050.0
12-04 08:30:13,6.928,3.088,89.983,0.0,0.0,0.0,0.0,2187264.0,0.0,19.0,3283984384.0,869216256.0,22089539584.0,7376334848.0,3648.0,4538.0
12-04 08:30:14,0.750,0.500,98.500,0.250,0.0,0.0,0.0,274432.0,0.0,21.0,3284111360.0,869216256.0,22089539584.0,7376207872.0,106129.0,4519.0
12-04 08:30:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3284295680.0,869216256.0,22089990144.0,7375572992.0,3520.0,4818.0
12-04 08:30:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3284295680.0,869216256.0,22089990144.0,7375572992.0,5156.0,6908.0
12-04 08:30:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3284295680.0,869216256.0,22089990144.0,7375572992.0,3068.0,4382.0
12-04 08:30:18,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3284676608.0,869216256.0,22089990144.0,7375192064.0,2870.0,4052.0
12-04 08:30:19,5.681,0.334,93.901,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,3281301504.0,869216256.0,22089998336.0,7378558976.0,3774320.0,350144.0
12-04 08:30:20,4.690,0.419,94.640,0.168,0.0,0.084,0.0,69632.0,0.0,4.0,3281747968.0,869220352.0,22089994240.0,7378112512.0,2147233.0,975675.0
12-04 08:30:21,4.286,0.252,95.294,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3282636800.0,869220352.0,22089994240.0,7377223680.0,1981370.0,959616.0
12-04 08:30:22,5.021,0.586,94.393,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286822912.0,869220352.0,22089998336.0,7373033472.0,5670885.0,971145.0
12-04 08:30:23,4.435,0.335,95.146,0.0,0.0,0.084,0.0,14442496.0,0.0,28.0,3286945792.0,869220352.0,22090002432.0,7372906496.0,2059833.0,979784.0
12-04 08:30:24,5.113,0.251,94.552,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3287072768.0,869220352.0,22090002432.0,7372779520.0,4351108.0,952631.0
12-04 08:30:25,5.171,0.334,94.245,0.0,0.0,0.250,0.0,32768.0,0.0,3.0,3281694720.0,869220352.0,22090002432.0,7378157568.0,2019185.0,947072.0
12-04 08:30:26,6.172,0.417,93.161,0.167,0.0,0.083,0.0,28672.0,0.0,2.0,3279540224.0,869228544.0,22090002432.0,7380303872.0,5649015.0,1021596.0
12-04 08:30:27,4.496,0.583,94.838,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3278045184.0,869228544.0,22090006528.0,7381794816.0,1817326.0,914018.0
12-04 08:30:28,5.188,0.418,94.226,0.0,0.0,0.167,0.0,98304.0,0.0,19.0,3278168064.0,869228544.0,22090010624.0,7381667840.0,4550620.0,980032.0
12-04 08:30:29,5.109,0.419,94.472,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3279056896.0,869228544.0,22090010624.0,7380779008.0,5412922.0,972334.0
12-04 08:30:30,4.191,0.419,95.306,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3279183872.0,869228544.0,22090010624.0,7380652032.0,1821455.0,934571.0
12-04 08:30:31,4.770,0.418,94.561,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3279306752.0,869228544.0,22090014720.0,7380525056.0,2296926.0,959415.0
12-04 08:30:32,9.295,1.826,88.548,0.083,0.0,0.249,0.0,184320.0,0.0,20.0,2830913536.0,869232640.0,22090047488.0,7828881408.0,5957958.0,1016305.0
12-04 08:30:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2828783616.0,869232640.0,22090014720.0,7831044096.0,3888.0,5711.0
12-04 08:30:34,7.070,4.600,87.990,0.0,0.0,0.341,0.0,0.0,0.0,0.0,2826526720.0,869232640.0,22094684160.0,7828631552.0,817096.0,807645.0
12-04 08:30:35,18.455,10.043,70.987,0.086,0.0,0.429,0.0,2220032.0,0.0,22.0,2837884928.0,869232640.0,22111133696.0,7800823808.0,3127326.0,1028667.0
12-04 08:30:36,19.608,9.633,70.332,0.0,0.0,0.426,0.0,2150400.0,0.0,21.0,2848276480.0,869232640.0,22126772224.0,7774793728.0,3125810.0,1024936.0
12-04 08:30:37,18.369,9.614,71.588,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2852892672.0,869232640.0,22141329408.0,7755620352.0,3132005.0,1026498.0
12-04 08:30:38,18.963,10.289,70.068,0.255,0.0,0.425,0.0,2166784.0,0.0,21.0,2861432832.0,869236736.0,22157799424.0,7730606080.0,3142967.0,1038221.0
12-04 08:30:39,19.966,9.346,70.178,0.0,0.0,0.510,0.0,2174976.0,0.0,23.0,2861719552.0,869236736.0,22173147136.0,7714971648.0,3126872.0,1023416.0
12-04 08:30:40,18.946,10.280,70.263,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2873118720.0,869236736.0,22188982272.0,7687737344.0,3120579.0,1017180.0
12-04 08:30:41,19.338,10.687,69.550,0.085,0.0,0.339,0.0,2154496.0,0.0,19.0,2881339392.0,869236736.0,22203174912.0,7665324032.0,3150163.0,1044062.0
12-04 08:30:42,19.711,9.856,70.178,0.0,0.0,0.255,0.0,2158592.0,0.0,19.0,2884001792.0,869240832.0,22220111872.0,7645720576.0,3127495.0,1024859.0
12-04 08:30:43,19.915,9.021,70.383,0.085,0.0,0.596,0.0,2158592.0,0.0,19.0,2888310784.0,869240832.0,22236008448.0,7625515008.0,3129091.0,1027719.0
12-04 08:30:44,18.884,9.871,70.730,0.172,0.0,0.343,0.0,2170880.0,0.0,23.0,2895400960.0,869244928.0,22250803200.0,7603625984.0,3126917.0,1021420.0
12-04 08:30:45,18.664,10.360,70.719,0.0,0.0,0.257,0.0,2154496.0,0.0,19.0,2904539136.0,869244928.0,22266822656.0,7578468352.0,3125833.0,1024470.0
12-04 08:30:46,17.829,10.250,71.404,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,2906951680.0,869244928.0,22282330112.0,7560548352.0,3128449.0,1025808.0
12-04 08:30:47,19.084,9.839,70.653,0.085,0.0,0.339,0.0,2162688.0,0.0,19.0,2910040064.0,869244928.0,22296686592.0,7543103488.0,3122807.0,1016077.0
12-04 08:30:48,19.485,9.099,70.901,0.086,0.0,0.429,0.0,2154496.0,0.0,19.0,2910040064.0,869244928.0,22312878080.0,7526912000.0,3133751.0,1030058.0
12-04 08:30:49,18.723,10.468,70.468,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,2908692480.0,869244928.0,22329024512.0,7512113152.0,3128634.0,1027362.0
12-04 08:30:50,19.114,8.688,71.590,0.174,0.0,0.434,0.0,2183168.0,0.0,22.0,2912235520.0,869244928.0,22344941568.0,7492653056.0,3127737.0,1028562.0
12-04 08:30:51,20.152,9.781,69.646,0.0,0.0,0.422,0.0,2158592.0,0.0,19.0,2913038336.0,869244928.0,22358409216.0,7478382592.0,3126719.0,1024523.0
12-04 08:30:52,19.527,10.313,69.653,0.0,0.0,0.507,0.0,2158592.0,0.0,19.0,2912141312.0,869244928.0,22375354368.0,7462334464.0,3126155.0,1022365.0
12-04 08:30:53,19.527,10.228,69.907,0.0,0.0,0.338,0.0,2183168.0,0.0,22.0,2916724736.0,869244928.0,22390104064.0,7443001344.0,3127810.0,1024602.0
12-04 08:30:54,19.185,9.847,70.204,0.170,0.0,0.594,0.0,2150400.0,0.0,20.0,2920980480.0,869244928.0,22406688768.0,7422160896.0,3131800.0,1024135.0
12-04 08:30:55,20.322,9.738,69.517,0.0,0.0,0.423,0.0,2162688.0,0.0,20.0,2921365504.0,869244928.0,22422224896.0,7406239744.0,3131345.0,1023844.0
12-04 08:30:56,18.995,9.710,70.613,0.085,0.0,0.596,0.0,2162688.0,0.0,21.0,2921680896.0,869249024.0,22438174720.0,7389970432.0,3125588.0,1021811.0
12-04 08:30:57,18.954,9.863,70.755,0.0,0.0,0.429,0.0,2158592.0,0.0,19.0,2922938368.0,869253120.0,22452834304.0,7374049280.0,3132452.0,1025832.0
12-04 08:30:58,19.360,10.185,64.562,5.387,0.0,0.505,0.0,222420992.0,0.0,415.0,2924146688.0,869253120.0,22467244032.0,7358431232.0,2980738.0,948467.0
12-04 08:30:59,18.476,9.982,68.039,3.152,0.0,0.350,0.0,113602560.0,0.0,230.0,2924945408.0,869253120.0,22483001344.0,7341875200.0,3275008.0,1101211.0
12-04 08:31:00,19.643,9.354,70.408,0.085,0.0,0.510,0.0,2154496.0,0.0,19.0,2929422336.0,869253120.0,22499524608.0,7320875008.0,3131286.0,1026367.0
12-04 08:31:01,19.426,10.389,69.848,0.0,0.0,0.338,0.0,2154496.0,0.0,20.0,2928340992.0,869257216.0,22515945472.0,7305531392.0,3123677.0,1020608.0
12-04 08:31:02,18.852,10.026,70.608,0.171,0.0,0.343,0.0,2170880.0,0.0,21.0,2929217536.0,869261312.0,22530048000.0,7290548224.0,3132794.0,1025335.0
12-04 08:31:03,19.076,10.265,70.402,0.0,0.0,0.257,0.0,2146304.0,0.0,19.0,2930167808.0,869261312.0,22546591744.0,7273054208.0,3127634.0,1023111.0
12-04 08:31:04,19.374,9.560,70.389,0.085,0.0,0.592,0.0,2326528.0,0.0,45.0,2930782208.0,869261312.0,22561832960.0,7257198592.0,3126985.0,1021703.0
12-04 08:31:05,19.309,10.624,69.646,0.0,0.0,0.422,0.0,2154496.0,0.0,19.0,2934177792.0,869261312.0,22576230400.0,7239405568.0,3137840.0,1029522.0
12-04 08:31:06,20.513,8.974,70.256,0.0,0.0,0.256,0.0,2154496.0,0.0,19.0,2932346880.0,869261312.0,22594076672.0,7223390208.0,3128145.0,1023484.0
12-04 08:31:07,19.084,10.602,69.890,0.085,0.0,0.339,0.0,2154496.0,0.0,19.0,2934132736.0,869261312.0,22608449536.0,7207231488.0,3134457.0,1027791.0
12-04 08:31:08,19.678,9.924,69.890,0.085,0.0,0.424,0.0,2166784.0,0.0,22.0,2933760000.0,869265408.0,22624628736.0,7191420928.0,3148175.0,1043661.0
12-04 08:31:09,18.793,9.655,71.121,0.0,0.0,0.431,0.0,2158592.0,0.0,19.0,2933067776.0,869265408.0,22640885760.0,7175856128.0,3127723.0,1020833.0
12-04 08:31:10,19.231,10.256,69.915,0.085,0.0,0.513,0.0,2162688.0,0.0,20.0,2935017472.0,869265408.0,22656585728.0,7158206464.0,3131245.0,1071747.0
12-04 08:31:11,19.092,9.932,70.634,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,2936573952.0,869265408.0,22670114816.0,7143120896.0,3168287.0,1031996.0
12-04 08:31:12,19.031,8.824,71.886,0.0,0.0,0.260,0.0,2158592.0,0.0,19.0,2937266176.0,869265408.0,22687232000.0,7125311488.0,3134192.0,1026366.0
12-04 08:31:13,23.250,10.717,65.601,0.086,0.0,0.346,0.0,2162688.0,0.0,19.0,2945839104.0,869265408.0,22701801472.0,7102169088.0,3134028.0,1029494.0
12-04 08:31:14,19.983,9.524,69.983,0.085,0.0,0.425,0.0,2191360.0,0.0,24.0,2941063168.0,869269504.0,22717259776.0,7091482624.0,3127152.0,1020349.0
12-04 08:31:15,18.448,10.259,70.862,0.086,0.0,0.345,0.0,2150400.0,0.0,19.0,2942435328.0,869269504.0,22732308480.0,7075061760.0,3136501.0,1028920.0
12-04 08:31:16,19.554,9.177,70.840,0.0,0.0,0.429,0.0,2162688.0,0.0,19.0,2941358080.0,869269504.0,22748766208.0,7059681280.0,3130024.0,1029173.0
12-04 08:31:17,19.966,10.235,69.295,0.084,0.0,0.419,0.0,2154496.0,0.0,19.0,2944221184.0,869269504.0,22764109824.0,7041474560.0,3133923.0,1026714.0
12-04 08:31:18,19.523,10.060,70.077,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,2944671744.0,869269504.0,22780952576.0,7024181248.0,3127131.0,1022250.0
12-04 08:31:19,19.338,10.348,69.975,0.0,0.0,0.339,0.0,2166784.0,0.0,21.0,2946736128.0,869269504.0,22795735040.0,7007334400.0,3137840.0,1028827.0
12-04 08:31:20,18.341,8.559,72.576,0.175,0.0,0.349,0.0,2170880.0,0.0,21.0,2946260992.0,869273600.0,22812106752.0,6991433728.0,3127008.0,1022424.0
12-04 08:31:21,19.349,10.017,70.462,0.0,0.0,0.171,0.0,2158592.0,0.0,19.0,2950242304.0,869273600.0,22827569152.0,6971990016.0,3130513.0,1023863.0
12-04 08:31:22,19.366,9.512,70.437,0.086,0.0,0.600,0.0,2158592.0,0.0,19.0,2950975488.0,869273600.0,22842216448.0,6956609536.0,3134109.0,1025985.0
12-04 08:31:23,19.730,10.202,69.562,0.084,0.0,0.422,0.0,2154496.0,0.0,19.0,2953019392.0,869273600.0,22857871360.0,6938910720.0,3129779.0,1026444.0
12-04 08:31:24,19.779,10.357,69.440,0.0,0.0,0.424,0.0,2174976.0,0.0,19.0,2953736192.0,869273600.0,22873964544.0,6922100736.0,3129779.0,1026166.0
12-04 08:31:25,19.153,10.424,69.746,0.169,0.0,0.508,0.0,2170880.0,0.0,21.0,2954276864.0,869277696.0,22889451520.0,6906068992.0,3128166.0,1023289.0
12-04 08:31:26,19.035,9.302,71.146,0.086,0.0,0.431,0.0,2158592.0,0.0,19.0,2955603968.0,869281792.0,22904152064.0,6890037248.0,3129324.0,1021739.0
12-04 08:31:27,18.999,10.348,70.059,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,2955870208.0,869281792.0,22920552448.0,6873370624.0,3129975.0,1025706.0
12-04 08:31:28,18.503,9.466,71.601,0.0,0.0,0.430,0.0,2187264.0,0.0,22.0,2956726272.0,869281792.0,22936236032.0,6856830976.0,3128100.0,1023434.0
12-04 08:31:29,18.205,11.008,63.590,6.689,0.0,0.508,0.0,239894528.0,0.0,392.0,2956890112.0,869281792.0,22949744640.0,6843158528.0,2983327.0,946615.0
12-04 08:31:30,15.826,7.478,71.478,4.783,0.0,0.435,0.0,184631296.0,0.0,302.0,2961874944.0,869281792.0,22960201728.0,6827716608.0,3104381.0,1011065.0
12-04 08:31:31,22.595,11.684,65.034,0.086,0.0,0.601,0.0,4317184.0,0.0,41.0,2959806464.0,869285888.0,22983122944.0,6806859776.0,3299245.0,1117134.0
12-04 08:31:32,19.562,10.455,69.477,0.084,0.0,0.422,0.0,2150400.0,0.0,19.0,2960818176.0,869285888.0,22997651456.0,6791319552.0,3127161.0,1022002.0
12-04 08:31:33,19.709,9.340,70.437,0.086,0.0,0.428,0.0,5345280.0,0.0,29.0,2962620416.0,869285888.0,23012147200.0,6775021568.0,3127058.0,1022573.0
12-04 08:31:34,11.281,5.428,83.206,0.0,0.0,0.085,0.0,2191360.0,0.0,20.0,2963111936.0,869285888.0,23022817280.0,6763859968.0,2367430.0,274085.0
12-04 08:31:35,0.167,0.334,99.500,0.0,0.0,0.0,0.0,147456.0,0.0,21.0,2963230720.0,869285888.0,23023222784.0,6763335680.0,3867.0,4687.0
12-04 08:31:36,0.417,0.417,98.998,0.167,0.0,0.0,0.0,212992.0,0.0,21.0,2963374080.0,869285888.0,23023460352.0,6762954752.0,60324.0,8025.0
12-04 08:31:37,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2963120128.0,869285888.0,23023460352.0,6763208704.0,2392.0,2247.0
12-04 08:31:38,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2963001344.0,869285888.0,23023460352.0,6763327488.0,37997.0,38264.0
12-04 08:31:39,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2962997248.0,869285888.0,23023464448.0,6763327488.0,4201.0,5395.0
12-04 08:31:40,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2962997248.0,869285888.0,23023464448.0,6763327488.0,5031.0,6793.0
12-04 08:31:41,2.532,1.941,95.359,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,2963374080.0,869285888.0,23023468544.0,6762946560.0,298310.0,299187.0
12-04 08:31:42,18.292,9.922,71.268,0.173,0.0,0.345,0.0,12288.0,0.0,2.0,2962796544.0,869285888.0,23036518400.0,6750474240.0,3179106.0,1158247.0
12-04 08:31:43,25.658,12.404,61.427,0.0,0.0,0.510,0.0,4308992.0,0.0,41.0,2964537344.0,869285888.0,23059329024.0,6725922816.0,3550777.0,1352285.0
12-04 08:31:44,22.279,10.711,66.153,0.171,0.0,0.686,0.0,4460544.0,0.0,28.0,2966474752.0,869285888.0,23074484224.0,6708830208.0,3622764.0,1259167.0
12-04 08:31:45,27.645,13.311,58.276,0.341,0.0,0.427,0.0,34578432.0,0.0,87.0,2965827584.0,869285888.0,23092789248.0,6691172352.0,5114883.0,1249376.0
12-04 08:31:46,26.094,13.991,59.571,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,2967199744.0,869285888.0,23113605120.0,6668984320.0,3327230.0,1232943.0
12-04 08:31:47,25.386,12.521,61.492,0.172,0.0,0.429,0.0,7757824.0,0.0,48.0,2969251840.0,869285888.0,23135911936.0,6644625408.0,3576776.0,1365701.0
12-04 08:31:48,24.719,12.014,61.798,0.778,0.0,0.691,0.0,43335680.0,0.0,97.0,2971271168.0,869285888.0,23193866240.0,6584651776.0,3364155.0,1254905.0
12-04 08:31:49,28.227,12.909,58.262,0.258,0.0,0.344,0.0,28565504.0,0.0,76.0,2971430912.0,869285888.0,23171497984.0,6606860288.0,5356515.0,1244646.0
12-04 08:31:50,26.562,12.066,60.764,0.0,0.0,0.608,0.0,2158592.0,0.0,23.0,2934755328.0,869285888.0,23189872640.0,6625161216.0,3378358.0,1263952.0
12-04 08:31:51,24.361,12.692,62.266,0.085,0.0,0.596,0.0,4329472.0,0.0,40.0,2933682176.0,869285888.0,23212523520.0,6603583488.0,3543196.0,1347456.0
12-04 08:31:52,21.698,10.720,66.981,0.086,0.0,0.515,0.0,2150400.0,0.0,19.0,2933948416.0,869285888.0,23229972480.0,6585868288.0,3561066.0,1257968.0
12-04 08:31:53,25.840,12.317,61.154,0.0,0.0,0.689,0.0,2154496.0,0.0,19.0,2934296576.0,869285888.0,23249408000.0,6566084608.0,5166142.0,1248283.0
12-04 08:31:54,25.563,12.305,61.525,0.173,0.0,0.433,0.0,2179072.0,0.0,22.0,2936176640.0,869289984.0,23266856960.0,6546751488.0,3369066.0,1256136.0
12-04 08:31:55,25.961,11.956,61.571,0.085,0.0,0.427,0.0,4321280.0,0.0,38.0,2937020416.0,869289984.0,23289933824.0,6522830848.0,3547219.0,1351798.0
12-04 08:31:56,22.269,11.177,65.707,0.0,0.0,0.847,0.0,2158592.0,0.0,19.0,2939437056.0,869289984.0,23306883072.0,6503464960.0,3364570.0,1254821.0
12-04 08:31:57,26.121,11.724,61.638,0.086,0.0,0.431,0.0,2154496.0,0.0,19.0,2938720256.0,869289984.0,23326429184.0,6484635648.0,5368958.0,1252475.0
12-04 08:31:58,24.206,13.133,62.060,0.0,0.0,0.601,0.0,2154496.0,0.0,19.0,2942091264.0,869289984.0,23346147328.0,6461546496.0,3367210.0,1256288.0
12-04 08:31:59,25.643,12.693,60.978,0.086,0.0,0.600,0.0,4321280.0,0.0,38.0,2945966080.0,869289984.0,23368003584.0,6435815424.0,3531338.0,1337142.0
12-04 08:32:00,19.825,11.266,63.406,4.978,0.0,0.524,0.0,176177152.0,0.0,285.0,2946748416.0,869294080.0,23383068672.0,6419963904.0,3222094.0,1183747.0
12-04 08:32:01,16.681,7.911,66.036,8.770,0.0,0.602,0.0,210190336.0,0.0,384.0,2947764224.0,869294080.0,23395966976.0,6406049792.0,5361323.0,1250647.0
12-04 08:32:02,32.398,15.476,51.786,0.0,0.0,0.340,0.0,4308992.0,0.0,38.0,2947584000.0,869294080.0,23420764160.0,6381432832.0,3509841.0,1332538.0
12-04 08:32:03,28.670,14.421,56.309,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2947203072.0,869294080.0,23444381696.0,6358196224.0,3401659.0,1274090.0
12-04 08:32:04,23.274,11.509,64.706,0.085,0.0,0.426,0.0,4317184.0,0.0,38.0,2949652480.0,869298176.0,23463596032.0,6336528384.0,3778518.0,1335831.0
12-04 08:32:05,24.306,12.760,62.326,0.174,0.0,0.434,0.0,2203648.0,0.0,24.0,2951655424.0,869298176.0,23482908672.0,6315212800.0,5105291.0,1243529.0
12-04 08:32:06,25.109,13.380,61.077,0.0,0.0,0.434,0.0,2322432.0,0.0,41.0,2955423744.0,869298176.0,23502204928.0,6292148224.0,3362910.0,1260526.0
12-04 08:32:07,24.301,13.040,61.897,0.085,0.0,0.677,0.0,4317184.0,0.0,40.0,2956120064.0,869298176.0,23523287040.0,6270369792.0,3538191.0,1345516.0
12-04 08:32:08,22.394,11.025,66.408,0.0,0.0,0.172,0.0,2154496.0,0.0,19.0,2956365824.0,869298176.0,23541010432.0,6252400640.0,3467869.0,1272661.0
12-04 08:32:09,25.515,11.942,61.770,0.086,0.0,0.687,0.0,2154496.0,0.0,19.0,2957180928.0,869298176.0,23560654848.0,6231941120.0,5246710.0,1226374.0
12-04 08:32:10,26.195,13.311,59.898,0.0,0.0,0.597,0.0,2158592.0,0.0,19.0,2960961536.0,869298176.0,23580467200.0,6208348160.0,3392183.0,1270524.0
12-04 08:32:11,24.978,11.790,62.795,0.087,0.0,0.349,0.0,4317184.0,0.0,40.0,2961522688.0,869306368.0,23600394240.0,6187851776.0,3542714.0,1353057.0
12-04 08:32:12,21.608,10.717,67.243,0.0,0.0,0.432,0.0,2150400.0,0.0,19.0,2962370560.0,869306368.0,23618936832.0,6168461312.0,3637783.0,1256888.0
12-04 08:32:13,25.995,12.870,60.711,0.0,0.0,0.423,0.0,2170880.0,0.0,19.0,2970234880.0,869306368.0,23638650880.0,6140882944.0,5108811.0,1266048.0
12-04 08:32:14,25.515,12.973,60.825,0.086,0.0,0.601,0.0,2158592.0,0.0,19.0,2979057664.0,869306368.0,23657897984.0,6112813056.0,3367028.0,1253349.0
12-04 08:32:15,25.151,12.317,62.016,0.0,0.0,0.517,0.0,4304896.0,0.0,38.0,2980061184.0,869306368.0,23678164992.0,6091542528.0,3539504.0,1348450.0
12-04 08:32:16,21.507,12.024,65.792,0.085,0.0,0.593,0.0,2150400.0,0.0,20.0,2979704832.0,869306368.0,23696863232.0,6073200640.0,3548237.0,1253824.0
12-04 08:32:17,23.675,12.906,62.735,0.256,0.0,0.427,0.0,2166784.0,0.0,21.0,2979864576.0,869310464.0,23716229120.0,6053670912.0,5186373.0,1254017.0
12-04 08:32:18,28.007,12.457,58.677,0.086,0.0,0.773,0.0,2162688.0,0.0,20.0,2983153664.0,869314560.0,23734771712.0,6031835136.0,3374716.0,1258786.0
12-04 08:32:19,25.680,11.735,61.905,0.0,0.0,0.680,0.0,4308992.0,0.0,39.0,2986840064.0,869318656.0,23756673024.0,6006243328.0,3516116.0,1297108.0
12-04 08:32:20,21.943,10.494,67.042,0.087,0.0,0.434,0.0,2142208.0,0.0,19.0,2989785088.0,869318656.0,23774560256.0,5985411072.0,3706001.0,1301633.0
12-04 08:32:21,25.281,12.381,61.991,0.0,0.0,0.346,0.0,2174976.0,0.0,23.0,2987913216.0,869318656.0,23794483200.0,5967360000.0,5045152.0,1250812.0
12-04 08:32:22,25.702,12.456,61.316,0.0,0.0,0.526,0.0,2174976.0,0.0,19.0,2989547520.0,869318656.0,23814389760.0,5945819136.0,3366596.0,1254345.0
12-04 08:32:23,24.682,12.892,61.578,0.085,0.0,0.763,0.0,4366336.0,0.0,42.0,2990768128.0,869318656.0,23835074560.0,5923913728.0,3539736.0,1346412.0
12-04 08:32:24,21.780,10.545,67.070,0.086,0.0,0.519,0.0,2154496.0,0.0,19.0,2990747648.0,869318656.0,23852380160.0,5906628608.0,3503366.0,1255768.0
12-04 08:32:25,25.321,13.174,61.078,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2991218688.0,869318656.0,23872401408.0,5886136320.0,5214110.0,1239758.0
12-04 08:32:26,26.610,13.051,59.831,0.0,0.0,0.508,0.0,2183168.0,0.0,25.0,2992570368.0,869318656.0,23891668992.0,5865517056.0,3359904.0,1251234.0
12-04 08:32:27,23.736,13.625,61.868,0.171,0.0,0.600,0.0,4313088.0,0.0,38.0,2992017408.0,869318656.0,23913840640.0,5843898368.0,3556549.0,1355953.0
12-04 08:32:28,21.355,11.492,66.638,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,2992455680.0,869318656.0,23930339328.0,5826961408.0,3487838.0,1258712.0
12-04 08:32:29,24.435,13.891,61.004,0.167,0.0,0.502,0.0,2179072.0,0.0,21.0,2992394240.0,869322752.0,23949877248.0,5807480832.0,5241768.0,1249714.0
12-04 08:32:30,26.030,11.832,61.700,0.0,0.0,0.438,0.0,2150400.0,0.0,19.0,2994716672.0,869322752.0,23967772672.0,5787262976.0,3353459.0,1248197.0
12-04 08:32:31,25.065,12.187,59.896,2.334,0.0,0.519,0.0,124461056.0,0.0,212.0,2993688576.0,869326848.0,23988813824.0,5767245824.0,3405027.0,1271824.0
12-04 08:32:32,11.650,7.653,69.728,10.799,0.0,0.170,0.0,271581184.0,0.0,449.0,2994221056.0,869326848.0,23997272064.0,5758255104.0,3222061.0,1181734.0
12-04 08:32:33,20.603,11.379,63.276,4.052,0.0,0.690,0.0,142196736.0,0.0,259.0,2995765248.0,869326848.0,24014151680.0,5739831296.0,5384107.0,1271620.0
12-04 08:32:34,32.373,15.254,51.610,0.085,0.0,0.678,0.0,4345856.0,0.0,41.0,3005550592.0,869326848.0,24038862848.0,5705334784.0,3472948.0,1311356.0
12-04 08:32:35,31.976,15.182,51.824,0.170,0.0,0.848,0.0,4317184.0,0.0,41.0,3004710912.0,869330944.0,24065413120.0,5679620096.0,3551620.0,1350697.0
12-04 08:32:36,25.427,12.969,61.007,0.085,0.0,0.512,0.0,4317184.0,0.0,38.0,3006824448.0,869330944.0,24085934080.0,5656985600.0,3645724.0,1344745.0
12-04 08:32:37,25.365,12.468,61.479,0.0,0.0,0.688,0.0,2162688.0,0.0,19.0,3008004096.0,869330944.0,24105009152.0,5636730880.0,5256025.0,1254556.0
12-04 08:32:38,26.276,13.010,60.204,0.0,0.0,0.510,0.0,2301952.0,0.0,36.0,3007586304.0,869330944.0,24125157376.0,5617000448.0,3349706.0,1251940.0
12-04 08:32:39,24.783,12.478,62.218,0.087,0.0,0.433,0.0,4313088.0,0.0,38.0,3007463424.0,869330944.0,24146661376.0,5595619328.0,3577196.0,1365400.0
12-04 08:32:40,21.569,11.935,66.070,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,3010154496.0,869330944.0,24163721216.0,5575868416.0,3723206.0,1261211.0
12-04 08:32:41,24.697,12.305,62.565,0.173,0.0,0.260,0.0,2174976.0,0.0,21.0,3010064384.0,869339136.0,24183545856.0,5556125696.0,4790913.0,1013376.0
12-04 08:32:42,4.854,1.757,93.305,0.084,0.0,0.0,0.0,2154496.0,0.0,19.0,3010662400.0,869339136.0,24188805120.0,5550268416.0,156335.0,84894.0
12-04 08:32:43,0.335,0.419,99.246,0.0,0.0,0.0,0.0,200704.0,0.0,18.0,3010658304.0,869339136.0,24188809216.0,5550268416.0,59070.0,5686.0
12-04 08:32:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3010543616.0,869339136.0,24189050880.0,5550141440.0,4118.0,6347.0
12-04 08:32:45,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3010670592.0,869339136.0,24189050880.0,5550014464.0,4806.0,7607.0
12-04 08:32:46,0.167,0.500,99.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3010666496.0,869339136.0,24189054976.0,5550014464.0,4824.0,6027.0
12-04 08:32:47,0.251,0.334,99.248,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3010662400.0,869343232.0,24189054976.0,5550014464.0,3348.0,4632.0
12-04 08:32:48,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3010662400.0,869343232.0,24189054976.0,5550014464.0,2076.0,2673.0
12-04 08:32:49,8.754,6.313,84.512,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,3009048576.0,869343232.0,24195973120.0,5544710144.0,940413.0,929026.0
12-04 08:32:50,29.538,14.212,55.394,0.086,0.0,0.771,0.0,2158592.0,0.0,19.0,3014205440.0,869343232.0,24215793664.0,5519732736.0,5556690.0,1457388.0
12-04 08:32:51,30.538,13.945,54.987,0.0,0.0,0.530,0.0,4075520.0,0.0,26.0,3013353472.0,869343232.0,24241860608.0,5494517760.0,3658489.0,1508552.0
12-04 08:32:52,32.365,15.542,50.555,0.854,0.0,0.683,0.0,49192960.0,0.0,118.0,3014963200.0,869343232.0,24305537024.0,5429231616.0,5707176.0,1533943.0
12-04 08:32:53,33.730,15.973,49.448,0.340,0.0,0.510,0.0,29876224.0,0.0,79.0,3014324224.0,869347328.0,24284024832.0,5451378688.0,3594614.0,1484878.0
12-04 08:32:54,27.899,15.170,56.234,0.174,0.0,0.523,0.0,4325376.0,0.0,39.0,3015643136.0,869347328.0,24308523008.0,5425561600.0,5749508.0,1546864.0
12-04 08:32:55,30.334,15.167,53.728,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,3014742016.0,869347328.0,24331476992.0,5403508736.0,3566251.0,1459137.0
12-04 08:32:56,29.170,14.970,55.175,0.0,0.0,0.684,0.0,4317184.0,0.0,40.0,3015319552.0,869347328.0,24355553280.0,5378854912.0,5869449.0,1608925.0
12-04 08:32:57,30.762,14.987,53.374,0.088,0.0,0.789,0.0,2154496.0,0.0,19.0,3015913472.0,869347328.0,24378798080.0,5355016192.0,3572331.0,1465961.0
12-04 08:32:58,29.135,14.139,55.784,0.0,0.0,0.943,0.0,4308992.0,0.0,38.0,3018604544.0,869347328.0,24401952768.0,5329170432.0,5775070.0,1568479.0
12-04 08:32:59,31.570,14.050,53.686,0.087,0.0,0.607,0.0,2203648.0,0.0,22.0,3017777152.0,869351424.0,24424882176.0,5307064320.0,3517300.0,1431577.0
12-04 08:33:00,29.543,14.470,55.125,0.086,0.0,0.775,0.0,4304896.0,0.0,38.0,3019579392.0,869351424.0,24448684032.0,5281460224.0,5870635.0,1624530.0
12-04 08:33:01,31.017,15.085,53.051,0.085,0.0,0.763,0.0,2174976.0,0.0,22.0,3020169216.0,869351424.0,24471425024.0,5258129408.0,3527450.0,1442141.0
12-04 08:33:02,29.049,14.139,56.213,0.0,0.0,0.600,0.0,4317184.0,0.0,38.0,3021258752.0,869351424.0,24494387200.0,5234077696.0,5823512.0,1593969.0
12-04 08:33:03,21.300,12.318,57.913,7.956,0.0,0.513,0.0,198688768.0,0.0,327.0,3020701696.0,869351424.0,24511250432.0,5217771520.0,3515475.0,1437515.0
12-04 08:33:04,14.646,9.512,65.236,9.933,0.0,0.673,0.0,255799296.0,0.0,464.0,3022299136.0,869351424.0,24522620928.0,5204803584.0,3681078.0,1485593.0
12-04 08:33:05,31.861,15.758,51.602,0.087,0.0,0.693,0.0,2166784.0,0.0,21.0,3021479936.0,869355520.0,24547450880.0,5180788736.0,5441336.0,1435374.0
12-04 08:33:06,32.269,15.013,52.028,0.086,0.0,0.604,0.0,4313088.0,0.0,38.0,3022954496.0,869355520.0,24571973632.0,5154791424.0,5787901.0,1578979.0
12-04 08:33:07,32.737,15.516,50.980,0.085,0.0,0.682,0.0,4354048.0,0.0,42.0,3023716352.0,869355520.0,24597438464.0,5128564736.0,3840991.0,1607607.0
12-04 08:33:08,32.435,15.304,51.391,0.0,0.0,0.870,0.0,2154496.0,0.0,20.0,3024490496.0,869355520.0,24621486080.0,5103742976.0,5487561.0,1434033.0
12-04 08:33:09,32.173,16.384,50.934,0.085,0.0,0.424,0.0,4481024.0,0.0,57.0,3025117184.0,869355520.0,24646242304.0,5078360064.0,3861031.0,1622500.0
12-04 08:33:10,34.566,16.165,47.807,0.516,0.0,0.946,0.0,41369600.0,0.0,117.0,3026857984.0,869359616.0,24670396416.0,5052461056.0,5849185.0,1613461.0
12-04 08:33:11,31.538,15.204,52.476,0.174,0.0,0.608,0.0,2187264.0,0.0,21.0,3024789504.0,869367808.0,24693895168.0,5031022592.0,3507010.0,1426396.0
12-04 08:33:12,31.250,16.059,52.083,0.087,0.0,0.521,0.0,4329472.0,0.0,39.0,3026944000.0,869367808.0,24718766080.0,5003997184.0,5790492.0,1579276.0
12-04 08:33:13,30.729,15.712,52.778,0.174,0.0,0.608,0.0,4198400.0,0.0,32.0,3026763776.0,869371904.0,24744914944.0,4978024448.0,3666476.0,1518845.0
12-04 08:33:14,33.506,15.065,50.736,0.0,0.0,0.693,0.0,2285568.0,0.0,25.0,3028406272.0,869371904.0,24767479808.0,4953817088.0,5643341.0,1498909.0
12-04 08:33:15,31.606,16.568,51.147,0.085,0.0,0.595,0.0,4317184.0,0.0,38.0,3029684224.0,869371904.0,24793534464.0,4926484480.0,3823137.0,1603413.0
12-04 08:33:16,31.543,16.368,51.492,0.0,0.0,0.597,0.0,4325376.0,0.0,38.0,3030138880.0,869371904.0,24818659328.0,4900904960.0,5690959.0,1530309.0
12-04 08:33:17,31.436,16.228,51.572,0.085,0.0,0.680,0.0,2174976.0,0.0,22.0,3030130688.0,869380096.0,24842174464.0,4877389824.0,3597800.0,1479147.0
12-04 08:33:18,29.407,15.047,54.858,0.086,0.0,0.602,0.0,4325376.0,0.0,38.0,3031633920.0,869380096.0,24866033664.0,4852027392.0,5880956.0,1625358.0
12-04 08:33:19,33.106,14.846,51.280,0.085,0.0,0.683,0.0,2162688.0,0.0,19.0,3030032384.0,869380096.0,24889884672.0,4829777920.0,3521810.0,1440494.0
12-04 08:33:20,31.624,15.043,52.906,0.0,0.0,0.427,0.0,4313088.0,0.0,38.0,3031146496.0,869380096.0,24914251776.0,4804296704.0,5833453.0,1601955.0
12-04 08:33:21,29.643,15.606,54.141,0.0,0.0,0.610,0.0,2154496.0,0.0,19.0,3032453120.0,869380096.0,24936820736.0,4780421120.0,3551306.0,1455187.0
12-04 08:33:22,29.069,14.970,55.178,0.087,0.0,0.696,0.0,4317184.0,0.0,38.0,3032915968.0,869380096.0,24960819200.0,4755959808.0,5851606.0,1614156.0
12-04 08:33:23,30.946,15.601,52.685,0.085,0.0,0.682,0.0,2174976.0,0.0,21.0,3033268224.0,869384192.0,24984907776.0,4731514880.0,3574394.0,1468061.0
12-04 08:33:24,29.767,14.495,55.134,0.086,0.0,0.518,0.0,4345856.0,0.0,40.0,3035369472.0,869384192.0,25007890432.0,4706430976.0,5778098.0,1572987.0
12-04 08:33:25,29.545,15.297,54.458,0.0,0.0,0.699,0.0,2158592.0,0.0,19.0,3035439104.0,869384192.0,25031417856.0,4682833920.0,3670601.0,1525747.0
12-04 08:33:26,27.036,13.085,58.925,0.087,0.0,0.867,0.0,4325376.0,0.0,38.0,3036168192.0,869384192.0,25053065216.0,4660457472.0,5726652.0,1543565.0
12-04 08:33:27,32.423,14.761,52.048,0.085,0.0,0.683,0.0,2162688.0,0.0,19.0,3036880896.0,869384192.0,25076215808.0,4636594176.0,3503616.0,1430524.0
12-04 08:33:28,28.474,14.749,56.181,0.0,0.0,0.597,0.0,4325376.0,0.0,38.0,3038187520.0,869384192.0,25098862592.0,4612640768.0,5898023.0,1636976.0
12-04 08:33:29,32.584,14.261,52.463,0.086,0.0,0.605,0.0,2199552.0,0.0,24.0,3038126080.0,869388288.0,25123426304.0,4588134400.0,3495154.0,1424978.0
12-04 08:33:30,28.671,14.944,55.604,0.087,0.0,0.695,0.0,4308992.0,0.0,40.0,3039485952.0,869392384.0,25146257408.0,4563939328.0,5840446.0,1597312.0
12-04 08:33:31,32.082,14.932,52.389,0.0,0.0,0.597,0.0,2166784.0,0.0,21.0,3039989760.0,869392384.0,25169670144.0,4540022784.0,3549216.0,1450484.0
12-04 08:33:32,30.453,14.885,54.149,0.086,0.0,0.428,0.0,4333568.0,0.0,38.0,3041542144.0,869392384.0,25194217472.0,4513923072.0,5828176.0,1603950.0
12-04 08:33:33,30.446,14.666,54.460,0.0,0.0,0.429,0.0,2162688.0,0.0,19.0,3040595968.0,869392384.0,25217658880.0,4491427840.0,3567627.0,1458435.0
12-04 08:33:34,28.462,12.999,54.715,3.314,0.0,0.510,0.0,91426816.0,0.0,173.0,3057168384.0,869392384.0,25235730432.0,4456783872.0,5729071.0,1552677.0
12-04 08:33:35,16.823,9.137,60.974,12.297,0.0,0.769,0.0,267415552.0,0.0,470.0,3056467968.0,869396480.0,25247297536.0,4445913088.0,1743066.0,1436740.0
12-04 08:33:36,14.177,8.186,65.485,11.646,0.0,0.506,0.0,271585280.0,0.0,479.0,3056152576.0,869396480.0,25256644608.0,4436881408.0,1409689.0,1379723.0
12-04 08:33:37,30.641,13.872,53.907,0.702,0.0,0.878,0.0,22163456.0,0.0,74.0,3058331648.0,869396480.0,25280806912.0,4410540032.0,9451271.0,1536651.0
12-04 08:33:38,32.300,15.418,51.680,0.0,0.0,0.603,0.0,4317184.0,0.0,38.0,3058384896.0,869396480.0,25306451968.0,4384841728.0,5871591.0,1630400.0
12-04 08:33:39,32.308,15.214,51.880,0.0,0.0,0.598,0.0,2150400.0,0.0,19.0,3057528832.0,869396480.0,25330466816.0,4361682944.0,3529933.0,1445180.0
12-04 08:33:40,31.201,15.951,51.972,0.175,0.0,0.701,0.0,4341760.0,0.0,40.0,3058249728.0,869400576.0,25356103680.0,4335321088.0,5802340.0,1587529.0
12-04 08:33:41,33.217,15.826,49.913,0.348,0.0,0.696,0.0,27557888.0,0.0,113.0,3059974144.0,869404672.0,25401569280.0,4288126976.0,3815657.0,1578239.0
12-04 08:33:42,36.364,15.758,46.407,0.779,0.0,0.693,0.0,57135104.0,0.0,126.0,3062018048.0,869404672.0,25402560512.0,4285091840.0,5482252.0,1429657.0
12-04 08:33:43,30.723,16.351,52.238,0.086,0.0,0.602,0.0,4374528.0,0.0,38.0,3061051392.0,869404672.0,25427918848.0,4260700160.0,3863531.0,1626526.0
12-04 08:33:44,32.017,15.451,51.416,0.0,0.0,1.116,0.0,2154496.0,0.0,19.0,3061719040.0,869404672.0,25451175936.0,4236775424.0,5578682.0,1468511.0
12-04 08:33:45,31.993,15.398,51.668,0.0,0.0,0.941,0.0,4317184.0,0.0,39.0,3062706176.0,869404672.0,25476673536.0,4210290688.0,3751221.0,1563138.0
12-04 08:33:46,31.014,16.237,51.804,0.172,0.0,0.773,0.0,4337664.0,0.0,40.0,3062894592.0,869408768.0,25502715904.0,4184055808.0,5808650.0,1585533.0
12-04 08:33:47,32.407,15.204,51.520,0.0,0.0,0.869,0.0,2162688.0,0.0,19.0,3063881728.0,869408768.0,25526476800.0,4159307776.0,3574452.0,1467697.0
12-04 08:33:48,31.212,15.606,52.659,0.0,0.0,0.523,0.0,4313088.0,0.0,38.0,3064958976.0,869408768.0,25551257600.0,4133449728.0,5787622.0,1580285.0
12-04 08:33:49,32.566,13.299,53.708,0.171,0.0,0.256,0.0,6475776.0,0.0,57.0,3064086528.0,869412864.0,25578291200.0,4107284480.0,3053444.0,789958.0
12-04 08:33:50,9.160,3.950,86.891,0.0,0.0,0.0,0.0,2158592.0,0.0,19.0,3064291328.0,869412864.0,25587380224.0,4097990656.0,150033.0,81882.0
12-04 08:33:51,0.334,0.418,99.248,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,3064430592.0,869416960.0,25587617792.0,4097609728.0,56810.0,5248.0
12-04 08:33:52,0.167,0.251,99.332,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3064549376.0,869421056.0,25587621888.0,4097482752.0,4992.0,7753.0
12-04 08:33:53,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3064545280.0,869421056.0,25587625984.0,4097482752.0,2135.0,2818.0
12-04 08:33:54,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3064545280.0,869421056.0,25587625984.0,4097482752.0,2701.0,3844.0
12-04 08:33:55,0.167,0.418,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3064545280.0,869421056.0,25587625984.0,4097482752.0,2770.0,4109.0
12-04 08:33:56,0.084,0.251,99.665,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3064541184.0,869421056.0,25587630080.0,4097482752.0,2824.0,4038.0
12-04 08:33:57,18.143,11.329,69.506,0.170,0.0,0.852,0.0,12288.0,0.0,2.0,3065630720.0,869421056.0,25599033344.0,4084989952.0,3369937.0,1393978.0
12-04 08:33:58,30.120,15.232,53.959,0.0,0.0,0.688,0.0,2170880.0,0.0,19.0,3066327040.0,869421056.0,25621876736.0,4061450240.0,3650733.0,1547699.0
12-04 08:33:59,31.787,14.519,52.835,0.086,0.0,0.773,0.0,4313088.0,0.0,38.0,3065880576.0,869421056.0,25648099328.0,4035674112.0,5954694.0,1705125.0
12-04 08:34:00,31.838,15.789,51.596,0.0,0.0,0.777,0.0,2199552.0,0.0,22.0,3066843136.0,869421056.0,25671774208.0,4011036672.0,3594411.0,1521137.0
12-04 08:34:01,31.409,15.311,52.493,0.0,0.0,0.787,0.0,4313088.0,0.0,39.0,3067699200.0,869421056.0,25696600064.0,3985354752.0,6025746.0,1749021.0
12-04 08:34:02,32.790,15.622,50.987,0.086,0.0,0.515,0.0,2187264.0,0.0,22.0,3069526016.0,869421056.0,25720729600.0,3959398400.0,5710227.0,1581606.0
12-04 08:34:03,32.671,15.644,50.908,0.086,0.0,0.691,0.0,4304896.0,0.0,37.0,3069747200.0,869425152.0,25746087936.0,3933814784.0,3810337.0,1637824.0
12-04 08:34:04,32.103,16.395,50.815,0.086,0.0,0.601,0.0,4313088.0,0.0,38.0,3069345792.0,869425152.0,25772171264.0,3908132864.0,6029896.0,1753399.0
12-04 08:34:05,33.449,15.291,50.478,0.0,0.0,0.782,0.0,2162688.0,0.0,19.0,3070844928.0,869425152.0,25795780608.0,3883024384.0,5549967.0,1503075.0
12-04 08:34:06,25.455,14.805,56.623,2.424,0.0,0.693,0.0,45129728.0,0.0,102.0,3072122880.0,869425152.0,25817378816.0,3860148224.0,3781161.0,1624558.0
12-04 08:34:07,3.445,1.513,79.160,15.714,0.0,0.168,0.0,273678336.0,0.0,468.0,3072438272.0,869425152.0,25820000256.0,3857211392.0,562181.0,981067.0
12-04 08:34:08,14.382,6.140,71.909,7.401,0.0,0.168,0.0,176795648.0,0.0,314.0,3071594496.0,869425152.0,25829240832.0,3848814592.0,2631971.0,1144082.0
12-04 08:34:09,29.571,17.585,51.444,0.262,0.0,1.137,0.0,2064384.0,0.0,16.0,3080794112.0,869425152.0,25852297216.0,3816558592.0,3927021.0,1700585.0
12-04 08:34:10,31.013,15.595,51.806,0.0,0.0,1.586,0.0,1957888.0,0.0,19.0,3080306688.0,869425152.0,25877331968.0,3792011264.0,8612476.0,1988493.0
12-04 08:34:11,32.283,15.928,51.022,0.0,0.0,0.767,0.0,2314240.0,0.0,32.0,3082002432.0,869425152.0,25899921408.0,3767726080.0,8487539.0,2056253.0
12-04 08:34:12,32.496,15.425,51.300,0.087,0.0,0.693,0.0,2158592.0,0.0,19.0,3082543104.0,869425152.0,25922809856.0,3744296960.0,5708241.0,1583843.0
12-04 08:34:13,32.072,16.165,50.731,0.086,0.0,0.946,0.0,4501504.0,0.0,62.0,3080929280.0,869425152.0,25950085120.0,3718635520.0,6118108.0,1809476.0
12-04 08:34:14,32.161,16.381,51.029,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,3082063872.0,869425152.0,25973592064.0,3693993984.0,3562098.0,1507407.0
12-04 08:34:15,32.419,15.866,50.686,0.086,0.0,0.943,0.0,4349952.0,0.0,42.0,3083608064.0,869429248.0,25997963264.0,3668074496.0,5988331.0,1732295.0
12-04 08:34:16,32.704,16.052,50.472,0.0,0.0,0.773,0.0,2183168.0,0.0,19.0,3084533760.0,869429248.0,26022408192.0,3642703872.0,5583820.0,1529218.0
12-04 08:34:17,31.266,16.451,51.077,0.086,0.0,1.120,0.0,4321280.0,0.0,38.0,3084410880.0,869429248.0,26048589824.0,3616645120.0,4019757.0,1748341.0
12-04 08:34:18,31.148,16.480,51.596,0.0,0.0,0.777,0.0,2166784.0,0.0,19.0,3084959744.0,869429248.0,26071937024.0,3592749056.0,5709777.0,1585490.0
12-04 08:34:19,32.100,16.093,50.947,0.086,0.0,0.775,0.0,4325376.0,0.0,38.0,3084460032.0,869429248.0,26097434624.0,3567751168.0,3831730.0,1655255.0
12-04 08:34:20,35.168,14.445,49.269,0.0,0.0,1.118,0.0,2162688.0,0.0,19.0,3130298368.0,869429248.0,26120634368.0,3498713088.0,5743112.0,1622692.0
12-04 08:34:21,37.468,15.740,45.766,0.086,0.0,0.941,0.0,4337664.0,0.0,40.0,3222691840.0,869433344.0,26143186944.0,3383762944.0,6125990.0,1853006.0
12-04 08:34:22,40.034,15.287,43.750,0.084,0.0,0.845,0.0,2158592.0,0.0,19.0,3340292096.0,869433344.0,26165075968.0,3244273664.0,3679268.0,1611811.0
12-04 08:34:23,52.946,12.132,34.229,0.087,0.0,0.607,0.0,2260992.0,0.0,43.0,3447193600.0,869433344.0,26184515584.0,3117932544.0,10168094.0,1770230.0
12-04 08:34:24,38.682,15.265,44.666,0.260,0.0,1.127,0.0,30994432.0,0.0,83.0,3475030016.0,869433344.0,26204790784.0,3069820928.0,12156399.0,2027964.0
12-04 08:34:25,36.556,16.200,46.141,0.085,0.0,1.018,0.0,4263936.0,0.0,33.0,3480756224.0,869433344.0,26229477376.0,3039408128.0,16566649.0,2199372.0
12-04 08:34:26,35.922,15.529,47.355,0.085,0.0,1.109,0.0,2289664.0,0.0,29.0,3482177536.0,869433344.0,26251939840.0,3015524352.0,15621070.0,2130350.0
12-04 08:34:27,34.402,15.858,48.873,0.0,0.0,0.867,0.0,2199552.0,0.0,22.0,3489210368.0,869433344.0,26274439168.0,2985992192.0,12933709.0,2006234.0
12-04 08:34:28,37.768,15.279,44.979,0.515,0.0,1.459,0.0,43732992.0,0.0,123.0,3493113856.0,869433344.0,26296315904.0,2960211968.0,16825259.0,2235286.0
12-04 08:34:29,35.431,15.862,47.845,0.086,0.0,0.776,0.0,2162688.0,0.0,19.0,3491938304.0,869433344.0,26319974400.0,2937729024.0,13951435.0,2015233.0
12-04 08:34:30,34.908,14.611,49.606,0.0,0.0,0.875,0.0,4194304.0,0.0,32.0,3493412864.0,869433344.0,26344628224.0,2911600640.0,14598518.0,2117331.0
12-04 08:34:31,35.026,14.536,49.475,0.0,0.0,0.963,0.0,2273280.0,0.0,25.0,3495022592.0,869433344.0,26368008192.0,2886610944.0,14000934.0,2031916.0
12-04 08:34:32,35.621,14.335,49.175,0.087,0.0,0.782,0.0,4100096.0,0.0,28.0,3498614784.0,869433344.0,26392023040.0,2859003904.0,15148094.0,2088002.0
12-04 08:34:33,35.325,14.892,48.745,0.087,0.0,0.952,0.0,2367488.0,0.0,31.0,3498053632.0,869433344.0,26415570944.0,2836017152.0,14227424.0,2145084.0
12-04 08:34:34,34.768,15.232,49.139,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,3499286528.0,869433344.0,26438418432.0,2811936768.0,16391692.0,2024372.0
12-04 08:34:35,34.904,14.572,49.651,0.087,0.0,0.785,0.0,4308992.0,0.0,38.0,3502538752.0,869433344.0,26461949952.0,2785153024.0,14738838.0,2197087.0
12-04 08:34:36,35.052,14.248,49.913,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3503362048.0,869433344.0,26485977088.0,2760302592.0,13909321.0,1985069.0
12-04 08:34:37,34.519,15.351,49.263,0.087,0.0,0.781,0.0,4308992.0,0.0,38.0,3504721920.0,869433344.0,26511659008.0,2733260800.0,16273557.0,2217019.0
12-04 08:34:38,27.513,13.799,52.129,5.792,0.0,0.767,0.0,158912512.0,0.0,279.0,3506372608.0,869433344.0,26527830016.0,2715439104.0,12439574.0,2006182.0
12-04 08:34:39,16.179,10.241,60.671,12.220,0.0,0.688,0.0,268435456.0,0.0,421.0,3509288960.0,869433344.0,26538803200.0,2701549568.0,13585797.0,1990313.0
12-04 08:34:40,21.194,10.208,59.948,8.045,0.0,0.606,0.0,224526336.0,0.0,382.0,3513970688.0,869433344.0,26552160256.0,2683510784.0,13027543.0,2004882.0
12-04 08:34:41,39.966,14.091,44.663,0.598,0.0,0.683,0.0,60682240.0,0.0,131.0,3514318848.0,869433344.0,26634080256.0,2601242624.0,3798101.0,1895425.0
12-04 08:34:42,33.897,16.822,48.098,0.338,0.0,0.845,0.0,23855104.0,0.0,78.0,3512123392.0,869433344.0,26600722432.0,2636795904.0,6258748.0,2131766.0
12-04 08:34:43,32.644,15.332,51.249,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3512315904.0,869433344.0,26622435328.0,2614890496.0,3782430.0,1895020.0
12-04 08:34:44,33.476,16.052,49.614,0.086,0.0,0.773,0.0,4341760.0,0.0,41.0,3513630720.0,869437440.0,26648543232.0,2587463680.0,6257043.0,2136542.0
12-04 08:34:45,31.937,15.445,51.745,0.087,0.0,0.785,0.0,2482176.0,0.0,60.0,3515682816.0,869437440.0,26671095808.0,2562859008.0,5773330.0,1876013.0
12-04 08:34:46,35.187,14.857,48.740,0.0,0.0,1.216,0.0,4325376.0,0.0,42.0,3520307200.0,869437440.0,26696617984.0,2532712448.0,14741489.0,2195995.0
12-04 08:34:47,36.633,17.090,44.924,0.0,0.0,1.354,0.0,2162688.0,0.0,20.0,3501330432.0,869437440.0,26719109120.0,2529198080.0,23835016.0,2087935.0
12-04 08:34:48,42.461,15.165,41.334,0.0,0.0,1.040,0.0,2162688.0,0.0,19.0,3497123840.0,869441536.0,26739396608.0,2513113088.0,20086291.0,1982168.0
12-04 08:34:49,32.930,16.681,49.352,0.086,0.0,0.951,0.0,4313088.0,0.0,42.0,3099521024.0,869445632.0,26765008896.0,2885099520.0,8396648.0,1946992.0
12-04 08:34:50,33.074,15.112,50.864,0.173,0.0,0.777,0.0,2174976.0,0.0,21.0,3100147712.0,869445632.0,26788782080.0,2860699648.0,5577670.0,1519106.0
12-04 08:34:51,32.987,15.238,50.909,0.087,0.0,0.779,0.0,4308992.0,0.0,39.0,3101847552.0,869445632.0,26814455808.0,2833326080.0,4165724.0,1744056.0
12-04 08:34:52,32.189,16.052,50.987,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3100811264.0,869445632.0,26838618112.0,2810200064.0,5436746.0,1533396.0
12-04 08:34:53,31.588,15.620,51.920,0.087,0.0,0.785,0.0,4349952.0,0.0,41.0,3102191616.0,869445632.0,26864160768.0,2783277056.0,5950764.0,1718578.0
12-04 08:34:54,32.504,16.209,50.515,0.0,0.0,0.772,0.0,2166784.0,0.0,20.0,3103629312.0,869445632.0,26888085504.0,2757914624.0,3661322.0,1559202.0
12-04 08:34:55,31.652,15.826,51.652,0.087,0.0,0.783,0.0,4325376.0,0.0,41.0,3104034816.0,869445632.0,26913394688.0,2732199936.0,5971299.0,1727407.0
12-04 08:34:56,31.561,15.866,51.458,0.172,0.0,0.943,0.0,4096000.0,0.0,28.0,3105959936.0,869449728.0,26938482688.0,2705182720.0,5829200.0,1659953.0
12-04 08:34:57,32.657,14.828,52.074,0.0,0.0,0.441,0.0,2367488.0,0.0,31.0,3105742848.0,869449728.0,26962571264.0,2681311232.0,3702519.0,1585391.0
12-04 08:34:58,32.762,16.295,50.343,0.0,0.0,0.600,0.0,4308992.0,0.0,38.0,3106508800.0,869449728.0,26988314624.0,2654801920.0,6012043.0,1747264.0
12-04 08:34:59,33.419,15.510,50.471,0.0,0.0,0.600,0.0,2154496.0,0.0,19.0,3106865152.0,869449728.0,27012243456.0,2630516736.0,3880067.0,1524797.0
12-04 08:35:00,32.846,15.907,50.559,0.172,0.0,0.516,0.0,4325376.0,0.0,40.0,3107229696.0,869449728.0,27037609984.0,2604785664.0,5694358.0,1743064.0
12-04 08:35:01,31.966,16.581,50.684,0.0,0.0,0.769,0.0,2150400.0,0.0,19.0,3108339712.0,869449728.0,27061227520.0,2580058112.0,5642117.0,1553145.0
12-04 08:35:02,32.841,14.596,51.694,0.087,0.0,0.782,0.0,4345856.0,0.0,40.0,3109085184.0,869449728.0,27087007744.0,2553532416.0,3890038.0,1693064.0
12-04 08:35:03,31.946,16.737,50.467,0.0,0.0,0.850,0.0,2150400.0,0.0,19.0,3110051840.0,869449728.0,27109597184.0,2529976320.0,5757785.0,1613483.0
12-04 08:35:04,31.795,16.239,50.940,0.085,0.0,0.940,0.0,4308992.0,0.0,39.0,3110912000.0,869449728.0,27136118784.0,2502594560.0,5895899.0,1681320.0
12-04 08:35:05,33.736,14.927,50.733,0.086,0.0,0.518,0.0,4308992.0,0.0,39.0,3111682048.0,869449728.0,27161903104.0,2476040192.0,3972223.0,1738912.0
12-04 08:35:06,31.401,15.830,51.730,0.087,0.0,0.952,0.0,2154496.0,0.0,19.0,3111579648.0,869449728.0,27185180672.0,2452865024.0,5549527.0,1504201.0
12-04 08:35:07,31.661,15.917,51.730,0.087,0.0,0.606,0.0,4308992.0,0.0,38.0,3112026112.0,869449728.0,27210498048.0,2427101184.0,4269394.0,1761827.0
12-04 08:35:08,32.066,15.817,51.426,0.086,0.0,0.605,0.0,2166784.0,0.0,21.0,3112759296.0,869449728.0,27233619968.0,2403246080.0,5371974.0,1539804.0
12-04 08:35:09,31.473,16.216,51.700,0.0,0.0,0.610,0.0,4304896.0,0.0,38.0,3114168320.0,869449728.0,27258642432.0,2376814592.0,6001966.0,1746881.0
12-04 08:35:10,23.296,12.425,57.118,6.212,0.0,0.949,4096.0,131248128.0,1.0,230.0,3115151360.0,869453824.0,27278049280.0,2356420608.0,3633351.0,1553468.0
12-04 08:35:11,13.894,9.520,63.122,12.693,0.0,0.772,0.0,268435456.0,0.0,483.0,3115610112.0,869453824.0,27289321472.0,2344689664.0,2203830.0,1522562.0
12-04 08:35:12,15.503,9.796,64.055,10.392,0.0,0.256,0.0,263512064.0,0.0,468.0,3115769856.0,869453824.0,27300573184.0,2333278208.0,2385937.0,1562845.0
12-04 08:35:13,33.247,15.411,50.909,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,3116388352.0,869453824.0,27323383808.0,2309849088.0,10335831.0,1578626.0
12-04 08:35:14,32.702,15.663,50.775,0.172,0.0,0.688,0.0,4317184.0,0.0,40.0,3118030848.0,869453824.0,27348905984.0,2282684416.0,6003657.0,1739103.0
12-04 08:35:15,32.707,15.713,50.982,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,3118682112.0,869453824.0,27372199936.0,2258739200.0,3517038.0,1489572.0
12-04 08:35:16,31.347,16.494,51.123,0.0,0.0,1.036,0.0,4321280.0,0.0,40.0,3119247360.0,869453824.0,27398524928.0,2231848960.0,6054017.0,1766742.0
12-04 08:35:17,31.838,16.048,51.510,0.086,0.0,0.518,0.0,2375680.0,0.0,54.0,3118985216.0,869453824.0,27422134272.0,2208501760.0,5648632.0,1561764.0
12-04 08:35:18,32.877,15.325,50.771,0.086,0.0,0.942,0.0,4358144.0,0.0,42.0,3119259648.0,869453824.0,27447099392.0,2183262208.0,4038569.0,1710423.0
12-04 08:35:19,32.383,15.803,51.382,0.0,0.0,0.432,0.0,2158592.0,0.0,19.0,3120103424.0,869453824.0,27470692352.0,2158825472.0,5599352.0,1585504.0
12-04 08:35:20,34.012,15.437,49.703,0.170,0.0,0.679,0.0,4329472.0,0.0,42.0,3121909760.0,869453824.0,27496353792.0,2131357696.0,5915710.0,1697162.0
12-04 08:35:21,30.996,16.190,52.121,0.087,0.0,0.606,0.0,2187264.0,0.0,25.0,3121827840.0,869453824.0,27519881216.0,2107912192.0,3746982.0,1610450.0
12-04 08:35:22,30.862,17.069,51.379,0.0,0.0,0.690,0.0,4288512.0,0.0,36.0,3121676288.0,869453824.0,27545939968.0,2082004992.0,5802064.0,1637929.0
12-04 08:35:23,30.368,17.365,51.497,0.0,0.0,0.770,0.0,4308992.0,0.0,38.0,3123814400.0,869457920.0,27570536448.0,2055266304.0,4472841.0,1685000.0
12-04 08:35:24,32.933,14.923,51.115,0.086,0.0,0.943,0.0,2146304.0,0.0,19.0,3124129792.0,869457920.0,27594043392.0,2031443968.0,5149226.0,1598510.0
12-04 08:35:25,31.878,15.371,52.140,0.0,0.0,0.611,0.0,4308992.0,0.0,38.0,3124068352.0,869457920.0,27619602432.0,2005946368.0,6018293.0,1755321.0
12-04 08:35:26,31.885,15.204,51.955,0.174,0.0,0.782,0.0,2166784.0,0.0,21.0,3125137408.0,869462016.0,27643191296.0,1981284352.0,3593050.0,1530730.0
12-04 08:35:27,35.119,16.155,48.112,0.0,0.0,0.615,0.0,4313088.0,0.0,38.0,3136270336.0,869462016.0,27668086784.0,1945255936.0,5971407.0,1718357.0
12-04 08:35:28,32.704,15.880,50.386,0.086,0.0,0.944,0.0,2158592.0,0.0,19.0,3127955456.0,869462016.0,27691458560.0,1930199040.0,5679561.0,1584649.0
12-04 08:35:29,32.059,15.291,51.694,0.087,0.0,0.869,0.0,7802880.0,0.0,48.0,3128934400.0,869466112.0,27716591616.0,1904082944.0,3958134.0,1724011.0
12-04 08:35:30,37.243,15.839,45.634,0.599,0.0,0.685,0.0,56315904.0,0.0,118.0,3130875904.0,869470208.0,27792695296.0,1826033664.0,5609674.0,1534515.0
12-04 08:35:31,33.333,16.624,48.579,0.431,0.0,1.034,0.0,31698944.0,0.0,94.0,3128582144.0,869470208.0,27764142080.0,1856880640.0,4028577.0,1763769.0
12-04 08:35:32,32.657,16.667,49.746,0.085,0.0,0.846,0.0,2166784.0,0.0,21.0,3129286656.0,869474304.0,27788193792.0,1832120320.0,5586484.0,1521018.0
12-04 08:35:33,33.786,15.874,49.660,0.085,0.0,0.594,0.0,4304896.0,0.0,38.0,3129745408.0,869474304.0,27814739968.0,1805115392.0,5977677.0,1728911.0
12-04 08:35:34,31.239,16.265,51.721,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3131158528.0,869474304.0,27836682240.0,1781760000.0,3614546.0,1548188.0
12-04 08:35:35,32.124,16.062,51.382,0.0,0.0,0.432,0.0,4304896.0,0.0,38.0,3132215296.0,869474304.0,27862040576.0,1755344896.0,5943499.0,1704351.0
12-04 08:35:36,32.704,15.451,50.815,0.0,0.0,1.030,0.0,2154496.0,0.0,19.0,3132870656.0,869474304.0,27886223360.0,1730506752.0,4189111.0,1585224.0
12-04 08:35:37,33.592,14.729,51.163,0.086,0.0,0.431,0.0,4300800.0,0.0,38.0,3133222912.0,869474304.0,27912126464.0,1704251392.0,5399312.0,1694351.0
12-04 08:35:38,32.504,15.695,51.029,0.086,0.0,0.686,0.0,4206592.0,0.0,34.0,3133935616.0,869474304.0,27937652736.0,1678012416.0,5901013.0,1699569.0
12-04 08:35:39,34.888,15.026,49.396,0.173,0.0,0.518,0.0,17682432.0,0.0,60.0,3135422464.0,869474304.0,27973038080.0,1641140224.0,3676590.0,1568353.0
12-04 08:35:40,32.616,17.556,48.451,0.516,0.0,0.861,0.0,30724096.0,0.0,92.0,3135860736.0,869474304.0,27984269312.0,1629470720.0,5925271.0,1706631.0
12-04 08:35:41,32.928,14.596,51.868,0.0,0.0,0.608,0.0,2191360.0,0.0,22.0,3136151552.0,869474304.0,28007956480.0,1605492736.0,5710366.0,1584422.0
12-04 08:35:42,28.977,16.079,51.075,2.666,0.0,1.204,0.0,85012480.0,0.0,164.0,3136110592.0,869474304.0,28030246912.0,1583243264.0,3895663.0,1693280.0
12-04 08:35:43,14.786,9.316,62.821,12.564,0.0,0.513,0.0,268435456.0,0.0,466.0,3136745472.0,869474304.0,28041326592.0,1571528704.0,4192937.0,1494491.0
12-04 08:35:44,14.199,8.745,62.944,13.506,0.0,0.606,0.0,268447744.0,0.0,459.0,3137257472.0,869474304.0,28053307392.0,1559035904.0,1569471.0,1538773.0
12-04 08:35:45,29.538,15.240,53.253,1.199,0.0,0.771,0.0,52297728.0,0.0,128.0,3138125824.0,869474304.0,28076359680.0,1535115264.0,9217379.0,1649198.0
12-04 08:35:46,32.994,16.879,49.534,0.085,0.0,0.509,0.0,2154496.0,0.0,19.0,3140227072.0,869474304.0,28100362240.0,1509011456.0,5622937.0,1530374.0
12-04 08:35:47,35.831,16.021,47.373,0.0,0.0,0.775,0.0,4321280.0,0.0,38.0,3139608576.0,869478400.0,28125077504.0,1484910592.0,6019726.0,1765886.0
12-04 08:35:48,32.277,16.353,50.771,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,3139825664.0,869482496.0,28148494336.0,1461272576.0,3640478.0,1549974.0
12-04 08:35:49,33.390,16.441,49.322,0.169,0.0,0.678,0.0,4526080.0,0.0,65.0,3140575232.0,869482496.0,28173758464.0,1435258880.0,5919034.0,1697906.0
12-04 08:35:50,32.068,17.046,49.873,0.084,0.0,0.928,0.0,4288512.0,0.0,37.0,3140554752.0,869482496.0,28201099264.0,1407938560.0,3846535.0,1673427.0
12-04 08:35:51,32.059,15.899,51.260,0.0,0.0,0.782,0.0,2207744.0,0.0,23.0,3141165056.0,869482496.0,28224827392.0,1383600128.0,5759044.0,1615896.0
12-04 08:35:52,33.616,15.580,50.212,0.0,0.0,0.593,0.0,4321280.0,0.0,38.0,3143155712.0,869482496.0,28249038848.0,1357398016.0,5995081.0,1743134.0
12-04 08:35:53,31.583,16.523,50.947,0.086,0.0,0.861,0.0,2162688.0,0.0,19.0,3143688192.0,869482496.0,28273143808.0,1332760576.0,3587241.0,1521162.0
12-04 08:35:54,32.959,15.531,50.820,0.086,0.0,0.604,0.0,4317184.0,0.0,39.0,3143548928.0,869482496.0,28298543104.0,1307500544.0,5995990.0,1750211.0
12-04 08:35:55,31.869,16.021,51.335,0.0,0.0,0.775,0.0,2162688.0,0.0,19.0,3143442432.0,869482496.0,28322799616.0,1283350528.0,3587042.0,1526526.0
12-04 08:35:56,32.280,16.140,50.384,0.171,0.0,1.025,0.0,4358144.0,0.0,46.0,3144269824.0,869482496.0,28347641856.0,1257680896.0,5975967.0,1732715.0
12-04 08:35:57,31.092,11.965,56.594,0.087,0.0,0.262,0.0,6467584.0,0.0,57.0,3145814016.0,869482496.0,28374380544.0,1229398016.0,2692264.0,412811.0
12-04 08:35:58,31.806,12.619,55.488,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,3146600448.0,869482496.0,28401815552.0,1201176576.0,442694.0,236441.0
12-04 08:35:59,32.458,13.136,54.237,0.169,0.0,0.0,0.0,6492160.0,0.0,59.0,3148402688.0,869482496.0,28427919360.0,1173270528.0,687415.0,238025.0
12-04 08:36:00,32.582,11.438,55.893,0.087,0.0,0.0,0.0,6512640.0,0.0,57.0,3148640256.0,869482496.0,28456030208.0,1144922112.0,441418.0,234613.0
12-04 08:36:01,32.648,12.168,55.099,0.086,0.0,0.0,0.0,6508544.0,0.0,60.0,3150376960.0,869482496.0,28482117632.0,1117097984.0,441474.0,234540.0
12-04 08:36:02,31.507,12.158,56.079,0.257,0.0,0.0,0.0,7385088.0,0.0,64.0,3151097856.0,869482496.0,28510081024.0,1088413696.0,441828.0,235610.0
12-04 08:36:03,32.100,11.274,56.454,0.172,0.0,0.0,0.0,7712768.0,0.0,72.0,3150553088.0,869482496.0,28538626048.0,1060413440.0,587950.0,312343.0
12-04 08:36:04,33.506,10.881,55.527,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,3151966208.0,869486592.0,28565049344.0,1032572928.0,444118.0,238553.0
12-04 08:36:05,32.414,11.983,55.517,0.086,0.0,0.0,0.0,6475776.0,0.0,58.0,3152482304.0,869486592.0,28592295936.0,1004810240.0,442662.0,235847.0
12-04 08:36:06,27.749,11.168,60.997,0.086,0.0,0.0,0.0,6877184.0,0.0,75.0,3154202624.0,869486592.0,28616368128.0,979017728.0,462034.0,247538.0
12-04 08:36:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154366464.0,869486592.0,28617617408.0,977604608.0,4575.0,5452.0
12-04 08:36:08,0.168,0.168,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3154362368.0,869490688.0,28617617408.0,977604608.0,20724.0,21584.0
12-04 08:36:09,0.334,0.250,99.416,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3154362368.0,869490688.0,28617617408.0,977604608.0,3614.0,4449.0
12-04 08:36:10,0.168,0.335,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154489344.0,869490688.0,28617617408.0,977477632.0,3748.0,4694.0
12-04 08:36:11,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3154481152.0,869490688.0,28617625600.0,977477632.0,81706.0,106464.0
12-04 08:36:12,0.250,0.500,99.167,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3154694144.0,869490688.0,28617625600.0,977264640.0,5445.0,7406.0
12-04 08:36:13,8.256,5.813,85.678,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3154620416.0,869490688.0,28622524416.0,972439552.0,822756.0,808964.0
12-04 08:36:14,28.069,14.592,56.567,0.086,0.0,0.687,0.0,9805824.0,0.0,33.0,3155558400.0,869494784.0,28643799040.0,950222848.0,5745937.0,1651644.0
12-04 08:36:15,24.331,14.150,53.236,7.593,0.0,0.690,0.0,269189120.0,0.0,444.0,3155681280.0,869494784.0,28662108160.0,931790848.0,3793078.0,1684949.0
12-04 08:36:16,18.322,10.531,61.558,8.904,0.0,0.685,0.0,244547584.0,0.0,352.0,3157225472.0,869494784.0,28675887104.0,916467712.0,3772087.0,1679933.0
12-04 08:36:17,35.843,17.280,45.509,0.770,0.0,0.599,0.0,62832640.0,0.0,133.0,3157135360.0,869494784.0,28760719360.0,831725568.0,1639626.0,1608118.0
12-04 08:36:18,34.595,15.229,49.296,0.176,0.0,0.704,0.0,26226688.0,0.0,86.0,3157250048.0,869494784.0,28724801536.0,867528704.0,4336653.0,1866130.0
12-04 08:36:19,31.298,16.509,51.419,0.0,0.0,0.774,0.0,2162688.0,0.0,19.0,3154972672.0,869494784.0,28748963840.0,845643776.0,9267257.0,1668938.0
12-04 08:36:20,33.131,15.091,50.737,0.087,0.0,0.954,0.0,4100096.0,0.0,28.0,3157868544.0,869494784.0,28773900288.0,817811456.0,7186124.0,1704136.0
12-04 08:36:21,33.106,15.956,50.085,0.085,0.0,0.768,0.0,2613248.0,0.0,58.0,3158528000.0,869494784.0,28797591552.0,793460736.0,6713287.0,1816295.0
12-04 08:36:22,31.217,15.520,52.557,0.0,0.0,0.705,0.0,2154496.0,0.0,20.0,3158966272.0,869494784.0,28820746240.0,769867776.0,3683541.0,1625051.0
12-04 08:36:23,31.861,16.190,50.996,0.087,0.0,0.866,0.0,4321280.0,0.0,38.0,3161051136.0,869494784.0,28846247936.0,742281216.0,7795137.0,1897197.0
12-04 08:36:24,31.406,16.566,51.165,0.0,0.0,0.863,0.0,2154496.0,0.0,19.0,3160170496.0,869494784.0,28870397952.0,719011840.0,4087154.0,1628239.0
12-04 08:36:25,31.529,16.667,51.031,0.086,0.0,0.687,0.0,4317184.0,0.0,38.0,3161665536.0,869494784.0,28895649792.0,692264960.0,6235003.0,1909784.0
12-04 08:36:26,32.233,15.378,51.781,0.0,0.0,0.608,0.0,2183168.0,0.0,23.0,3162845184.0,869494784.0,28919058432.0,667676672.0,5722040.0,1644518.0
12-04 08:36:27,31.885,16.855,50.825,0.0,0.0,0.434,0.0,4083712.0,0.0,26.0,3163512832.0,869498880.0,28944924672.0,641138688.0,3871639.0,1726107.0
12-04 08:36:28,32.506,16.510,50.214,0.086,0.0,0.684,0.0,2416640.0,0.0,34.0,3163193344.0,869498880.0,28969308160.0,617074688.0,6010923.0,1798192.0
12-04 08:36:29,31.776,17.077,50.467,0.085,0.0,0.595,0.0,2154496.0,0.0,19.0,3164082176.0,869498880.0,28992471040.0,593022976.0,5737791.0,1650627.0
12-04 08:36:30,31.979,15.903,51.167,0.086,0.0,0.864,0.0,4308992.0,0.0,39.0,3164991488.0,869498880.0,29017702400.0,566882304.0,6136984.0,1873371.0
12-04 08:36:31,31.113,16.126,52.060,0.175,0.0,0.526,0.0,2183168.0,0.0,22.0,3165278208.0,869498880.0,29042032640.0,542265344.0,3812910.0,1620281.0
12-04 08:36:32,32.241,16.207,50.690,0.086,0.0,0.776,0.0,4304896.0,0.0,38.0,3166584832.0,869498880.0,29067091968.0,515899392.0,6069768.0,1902244.0
12-04 08:36:33,32.650,16.410,50.256,0.0,0.0,0.684,0.0,2162688.0,0.0,19.0,3166203904.0,869498880.0,29091729408.0,491642880.0,5676645.0,1616445.0
12-04 08:36:34,32.109,16.396,50.384,0.0,0.0,1.110,0.0,4313088.0,0.0,38.0,3168247808.0,869498880.0,29116788736.0,464539648.0,6195794.0,1897012.0
12-04 08:36:35,32.167,15.956,51.024,0.0,0.0,0.853,0.0,2154496.0,0.0,19.0,3168120832.0,869502976.0,29140656128.0,440795136.0,4693517.0,1655155.0
12-04 08:36:36,32.468,16.104,50.736,0.087,0.0,0.606,0.0,2179072.0,0.0,22.0,3168587776.0,869502976.0,29164449792.0,416534528.0,4825332.0,1679080.0
12-04 08:36:37,31.735,15.606,51.700,0.087,0.0,0.872,0.0,4333568.0,0.0,40.0,3169484800.0,869507072.0,29189713920.0,390369280.0,6101498.0,1839342.0
12-04 08:36:38,31.674,16.652,50.901,0.0,0.0,0.773,0.0,2162688.0,0.0,19.0,3169787904.0,869507072.0,29213270016.0,366510080.0,5748461.0,1671723.0
12-04 08:36:39,33.305,16.184,49.915,0.0,0.0,0.596,0.0,4313088.0,0.0,38.0,3170791424.0,869507072.0,29238702080.0,340074496.0,4348085.0,1884104.0
12-04 08:36:40,33.220,15.417,50.596,0.085,0.0,0.681,0.0,2158592.0,0.0,19.0,3171487744.0,869507072.0,29262417920.0,315662336.0,5514521.0,1630355.0
12-04 08:36:41,31.993,16.339,50.727,0.086,0.0,0.855,0.0,4300800.0,0.0,38.0,3172306944.0,869507072.0,29288267776.0,288993280.0,6070171.0,1827044.0
12-04 08:36:42,32.986,15.191,50.955,0.0,0.0,0.868,0.0,2154496.0,0.0,19.0,3172495360.0,869507072.0,29311238144.0,265834496.0,5861562.0,1723585.0
12-04 08:36:43,32.140,15.546,51.616,0.087,0.0,0.611,0.0,2174976.0,0.0,22.0,3174932480.0,869515264.0,29334577152.0,240050176.0,3824434.0,1708442.0
12-04 08:36:44,31.767,16.101,51.088,0.174,0.0,0.870,0.0,8380416.0,0.0,63.0,3175108608.0,866795520.0,29337214976.0,239955968.0,6062490.0,1815761.0
12-04 08:36:45,31.565,16.424,51.155,0.086,0.0,0.770,0.0,2850816.0,0.0,32.0,3175231488.0,864940032.0,29335498752.0,243404800.0,5708580.0,1647427.0
12-04 08:36:46,30.326,16.323,49.570,2.921,0.0,0.859,0.0,108556288.0,0.0,211.0,3177345024.0,862924800.0,29325488128.0,253317120.0,2051463.0,1833109.0
12-04 08:36:47,15.812,11.270,60.050,12.195,0.0,0.673,0.0,268324864.0,0.0,451.0,3176734720.0,862924800.0,29339234304.0,240181248.0,3251250.0,1633220.0
12-04 08:36:48,14.948,9.966,62.801,11.426,0.0,0.859,0.0,270643200.0,0.0,479.0,3176546304.0,862924800.0,29351403520.0,228200448.0,1653389.0,1622085.0
12-04 08:36:49,30.356,15.351,52.385,1.041,0.0,0.867,0.0,35643392.0,0.0,113.0,3176353792.0,860778496.0,29343662080.0,238280704.0,5882610.0,1715763.0
12-04 08:36:50,34.335,16.395,48.326,0.258,0.0,0.687,4096.0,31383552.0,1.0,113.0,3175456768.0,858546176.0,29356240896.0,228831232.0,9618852.0,1562533.0
12-04 08:36:51,33.362,16.981,48.456,0.257,0.0,0.943,0.0,20348928.0,0.0,94.0,3174510592.0,856612864.0,29325864960.0,262086656.0,8365611.0,1987325.0
12-04 08:36:52,33.533,15.437,50.429,0.0,0.0,0.600,0.0,2174976.0,0.0,19.0,3174002688.0,856612864.0,29350137856.0,238321664.0,5720840.0,1628651.0
12-04 08:36:53,31.931,16.824,50.386,0.0,0.0,0.858,0.0,4665344.0,0.0,60.0,3174846464.0,855322624.0,29354012672.0,234893312.0,5793656.0,1674381.0
12-04 08:36:54,32.075,16.209,50.772,0.172,0.0,0.772,0.0,2748416.0,0.0,41.0,3176001536.0,853975040.0,29357129728.0,231968768.0,4174759.0,1866710.0
12-04 08:36:55,33.275,14.683,51.086,0.0,0.0,0.956,0.0,2572288.0,0.0,33.0,3175219200.0,852619264.0,29358206976.0,233029632.0,5671859.0,1628483.0
12-04 08:36:56,31.959,16.409,50.430,0.086,0.0,1.117,0.0,4702208.0,0.0,49.0,3174051840.0,851390464.0,29362319360.0,231313408.0,6328567.0,1887381.0
12-04 08:36:57,32.024,16.405,50.873,0.087,0.0,0.611,0.0,2105344.0,0.0,28.0,3175956480.0,850194432.0,29361496064.0,231428096.0,5516471.0,1628407.0
12-04 08:36:58,33.018,16.423,49.699,0.086,0.0,0.774,3420160.0,4681728.0,43.0,49.0,3174457344.0,849002496.0,29366325248.0,229289984.0,6039941.0,1813521.0
12-04 08:36:59,31.570,16.739,51.084,0.087,0.0,0.520,0.0,2539520.0,0.0,30.0,3176153088.0,847753216.0,29363380224.0,231788544.0,5730398.0,1650155.0
12-04 08:37:00,32.935,15.870,50.256,0.0,0.0,0.939,0.0,4681728.0,0.0,52.0,3173986304.0,846524416.0,29361369088.0,237195264.0,4206309.0,1908311.0
12-04 08:37:01,32.572,14.925,51.536,0.176,0.0,0.790,0.0,2572288.0,0.0,32.0,3179188224.0,845209600.0,29358579712.0,236097536.0,5616116.0,1584288.0
12-04 08:37:02,32.247,16.638,50.0,0.0,0.0,1.115,0.0,4669440.0,0.0,47.0,3178311680.0,843878400.0,29355077632.0,241807360.0,6301495.0,1961708.0
12-04 08:37:03,32.456,15.263,51.140,0.0,0.0,1.140,0.0,2551808.0,0.0,26.0,3178799104.0,842514432.0,29348376576.0,249384960.0,5716274.0,1641369.0
12-04 08:37:04,32.607,15.606,51.090,0.0,0.0,0.697,0.0,4685824.0,0.0,46.0,3179216896.0,841134080.0,29344305152.0,254418944.0,4169183.0,1787799.0
12-04 08:37:05,33.739,15.130,50.261,0.087,0.0,0.783,0.0,2150400.0,0.0,21.0,3177144320.0,841134080.0,29368324096.0,232472576.0,5687115.0,1727396.0
12-04 08:37:06,32.289,15.666,51.088,0.087,0.0,0.870,0.0,4513792.0,0.0,38.0,3177697280.0,839725056.0,29362343936.0,239308800.0,5869088.0,1719698.0
12-04 08:37:07,32.066,16.422,50.735,0.0,0.0,0.778,0.0,2711552.0,0.0,40.0,3179945984.0,838283264.0,29350842368.0,250003456.0,5987234.0,1783938.0
12-04 08:37:08,34.812,16.297,47.782,0.427,0.0,0.683,0.0,23011328.0,0.0,79.0,3178672128.0,836820992.0,29361971200.0,241610752.0,3722391.0,1660687.0
12-04 08:37:09,35.857,17.493,44.822,0.957,0.0,0.870,131072.0,73338880.0,32.0,236.0,3178045440.0,835547136.0,29296087040.0,309395456.0,6220130.0,1894519.0
12-04 08:37:10,31.990,16.895,50.257,0.086,0.0,0.772,0.0,2236416.0,0.0,19.0,3175534592.0,835547136.0,29322022912.0,285970432.0,5716630.0,1644336.0
12-04 08:37:11,32.397,15.628,51.185,0.0,0.0,0.790,0.0,4321280.0,0.0,41.0,3176308736.0,835547136.0,29347508224.0,259710976.0,6144177.0,1858031.0
12-04 08:37:12,32.908,15.901,50.340,0.085,0.0,0.765,0.0,2158592.0,0.0,21.0,3176079360.0,835547136.0,29371752448.0,235696128.0,3729834.0,1660495.0
12-04 08:37:13,32.061,16.624,50.297,0.085,0.0,0.933,0.0,4395008.0,0.0,35.0,3176423424.0,835252224.0,29359640576.0,247758848.0,5843503.0,1708761.0
12-04 08:37:14,32.046,15.452,51.712,0.0,0.0,0.790,0.0,2453504.0,0.0,32.0,3177570304.0,835096576.0,29361704960.0,244703232.0,6049340.0,1802481.0
12-04 08:37:15,32.785,16.176,50.346,0.0,0.0,0.692,0.0,2383872.0,0.0,27.0,3177644032.0,834949120.0,29363421184.0,243060736.0,5744953.0,1675628.0
12-04 08:37:16,32.361,16.738,50.129,0.086,0.0,0.687,0.0,4513792.0,0.0,49.0,3178393600.0,834785280.0,29362360320.0,243535872.0,4113542.0,1848022.0
12-04 08:37:17,32.423,16.468,50.256,0.0,0.0,0.853,0.0,2400256.0,0.0,28.0,3179048960.0,834629632.0,29363208192.0,242188288.0,5728731.0,1656122.0
12-04 08:37:18,28.032,13.620,55.185,2.285,0.0,0.879,40960.0,36241408.0,2.0,99.0,3178225664.0,834596864.0,29375549440.0,230703104.0,5934330.0,1756146.0
12-04 08:37:19,4.682,2.174,77.592,15.552,0.0,0.0,0.0,271581184.0,0.0,515.0,3178430464.0,834596864.0,29377646592.0,228401152.0,602011.0,1050261.0
12-04 08:37:20,3.448,2.019,78.301,16.148,0.0,0.084,0.0,268435456.0,0.0,503.0,3179692032.0,834453504.0,29359570944.0,245358592.0,2022776.0,1059589.0
12-04 08:37:21,22.990,11.150,62.921,2.766,0.0,0.173,0.0,81592320.0,0.0,166.0,3181539328.0,834453504.0,29374410752.0,228671488.0,1153545.0,1341759.0
12-04 08:37:22,30.148,18.506,49.696,0.0,0.0,1.651,0.0,2387968.0,0.0,26.0,3185811456.0,834158592.0,29353590784.0,245514240.0,4666370.0,1842729.0
12-04 08:37:23,32.592,14.713,51.668,0.0,0.0,1.027,0.0,2318336.0,0.0,28.0,3188453376.0,833994752.0,29352243200.0,244383744.0,12293287.0,2219202.0
12-04 08:37:24,31.223,17.280,50.470,0.086,0.0,0.941,0.0,217088.0,0.0,12.0,3188637696.0,833966080.0,29361922048.0,234549248.0,8496093.0,2048761.0
12-04 08:37:25,31.406,17.084,50.561,0.0,0.0,0.949,0.0,2355200.0,0.0,25.0,3186618368.0,833822720.0,29364576256.0,234057728.0,6116592.0,1831158.0
12-04 08:37:26,31.142,16.955,50.692,0.087,0.0,1.125,0.0,2580480.0,0.0,49.0,3187621888.0,833667072.0,29365854208.0,231931904.0,6057464.0,1813298.0
12-04 08:37:27,31.002,16.494,51.382,0.0,0.0,1.123,0.0,4464640.0,0.0,48.0,3189436416.0,833507328.0,29368918016.0,227213312.0,6284978.0,1926811.0
12-04 08:37:28,32.958,15.438,51.084,0.0,0.0,0.520,0.0,2523136.0,0.0,31.0,3187929088.0,833204224.0,29352161280.0,245780480.0,5732396.0,1656627.0
12-04 08:37:29,31.138,17.964,49.786,0.086,0.0,1.027,0.0,4472832.0,0.0,42.0,3187507200.0,833019904.0,29354958848.0,243589120.0,4696562.0,1858268.0
12-04 08:37:30,32.667,15.030,51.434,0.087,0.0,0.782,0.0,2211840.0,0.0,26.0,3186266112.0,832995328.0,29370298368.0,229515264.0,5283858.0,1717370.0
12-04 08:37:31,31.092,16.769,51.092,0.0,0.0,1.048,0.0,2347008.0,0.0,30.0,3187658752.0,832790528.0,29372198912.0,226426880.0,5835409.0,1708622.0
12-04 08:37:32,33.649,15.146,50.344,0.086,0.0,0.775,241664.0,4665344.0,3.0,48.0,3186745344.0,832380928.0,29353795584.0,246153216.0,6052652.0,1818703.0
12-04 08:37:33,32.375,16.737,49.958,0.0,0.0,0.930,0.0,2375680.0,0.0,26.0,3188789248.0,832163840.0,29352722432.0,245399552.0,3692337.0,1638229.0
12-04 08:37:34,31.665,16.997,50.647,0.086,0.0,0.604,8192.0,4448256.0,1.0,46.0,3188072448.0,831959040.0,29356826624.0,242216960.0,6181817.0,1878553.0
12-04 08:37:35,33.794,14.866,50.389,0.0,0.0,0.951,0.0,2383872.0,0.0,26.0,3187970048.0,831733760.0,29356609536.0,242761728.0,5720505.0,1639697.0
12-04 08:37:36,32.502,16.595,50.215,0.086,0.0,0.602,0.0,4452352.0,0.0,50.0,3187097600.0,831574016.0,29360173056.0,240230400.0,6192314.0,1909547.0
12-04 08:37:37,32.058,16.752,50.255,0.085,0.0,0.850,0.0,2387968.0,0.0,24.0,3189047296.0,831483904.0,29359722496.0,238821376.0,4512595.0,1628331.0
12-04 08:37:38,32.960,15.318,50.947,0.0,0.0,0.775,0.0,4308992.0,0.0,40.0,3188711424.0,831381504.0,29360594944.0,238387200.0,5132590.0,1783071.0
12-04 08:37:39,32.701,15.789,50.388,0.086,0.0,1.035,0.0,2531328.0,0.0,36.0,3189145600.0,831193088.0,29360574464.0,238161920.0,5968199.0,1760028.0
12-04 08:37:40,32.333,16.038,50.600,0.0,0.0,1.029,0.0,2289664.0,0.0,25.0,3188142080.0,831021056.0,29362339840.0,237572096.0,5733683.0,1661261.0
12-04 08:37:41,31.911,17.406,50.171,0.0,0.0,0.512,0.0,4575232.0,0.0,50.0,3189075968.0,830816256.0,29363945472.0,235237376.0,6129009.0,1863730.0
12-04 08:37:42,32.202,15.492,51.262,0.174,0.0,0.870,0.0,3751936.0,0.0,43.0,3188985856.0,830607360.0,29364432896.0,235048960.0,3856202.0,1715974.0
12-04 08:37:43,32.534,16.610,50.171,0.0,0.0,0.685,0.0,2506752.0,0.0,32.0,3188871168.0,830377984.0,29362843648.0,236982272.0,5918705.0,1733831.0
12-04 08:37:44,32.784,16.045,50.564,0.087,0.0,0.520,0.0,4218880.0,0.0,33.0,3189129216.0,830144512.0,29365755904.0,234045440.0,5844480.0,1724664.0
12-04 08:37:45,32.224,15.762,51.138,0.0,0.0,0.876,0.0,2621440.0,0.0,40.0,3188457472.0,829915136.0,29364293632.0,236408832.0,4045305.0,1823791.0
12-04 08:37:46,32.455,16.822,49.958,0.0,0.0,0.765,0.0,2281472.0,0.0,26.0,3188752384.0,829693952.0,29364174848.0,236453888.0,5685787.0,1624257.0
12-04 08:37:47,31.525,16.365,51.249,0.0,0.0,0.861,0.0,4542464.0,0.0,48.0,3189673984.0,829460480.0,29362688000.0,237252608.0,6134159.0,1872875.0
12-04 08:37:48,32.846,15.735,50.301,0.172,0.0,0.946,0.0,2293760.0,0.0,25.0,3190153216.0,829214720.0,29363064832.0,236642304.0,5744287.0,1647841.0
12-04 08:37:49,31.893,16.249,50.908,0.086,0.0,0.864,0.0,4579328.0,0.0,50.0,3189714944.0,828977152.0,29361991680.0,238391296.0,5411221.0,1938102.0
12-04 08:37:50,33.075,15.418,50.732,0.0,0.0,0.775,0.0,2285568.0,0.0,26.0,3188928512.0,828731392.0,29362348032.0,239067136.0,4520168.0,1623117.0
12-04 08:37:51,21.484,12.511,57.291,7.679,0.0,1.035,0.0,251293696.0,0.0,478.0,3183796224.0,828719104.0,29373018112.0,233541632.0,5870693.0,1721204.0
12-04 08:37:52,15.332,10.562,62.692,10.562,0.0,0.852,0.0,269484032.0,0.0,512.0,3185803264.0,828477440.0,29360017408.0,244776960.0,2229481.0,1615676.0
12-04 08:37:53,23.684,12.903,58.574,4.160,0.0,0.679,0.0,156352512.0,0.0,316.0,3187322880.0,828477440.0,29376454656.0,226820096.0,7672286.0,1623963.0
12-04 08:37:54,32.355,16.221,50.388,0.086,0.0,0.949,0.0,4640768.0,0.0,55.0,3187757056.0,827994112.0,29352488960.0,250834944.0,5612016.0,1869024.0
12-04 08:37:55,31.731,15.122,52.098,0.087,0.0,0.962,0.0,2170880.0,0.0,21.0,3186794496.0,827994112.0,29374705664.0,229580800.0,5734850.0,1657508.0
12-04 08:37:56,32.031,16.146,50.955,0.0,0.0,0.868,0.0,4272128.0,0.0,33.0,3187855360.0,825098240.0,29377728512.0,228392960.0,5824536.0,1697615.0
12-04 08:37:57,34.786,16.216,48.387,0.087,0.0,0.523,24576.0,2969600.0,6.0,47.0,3201396736.0,823922688.0,29316620288.0,277135360.0,4031971.0,1828130.0
12-04 08:37:58,34.533,16.452,47.986,0.171,0.0,0.857,16384.0,2293760.0,2.0,35.0,3204599808.0,823926784.0,29348610048.0,241938432.0,15201487.0,1706075.0
12-04 08:37:59,32.622,15.713,50.299,0.085,0.0,1.281,0.0,4505600.0,0.0,47.0,3204182016.0,823717888.0,29347643392.0,243531776.0,6239337.0,1900336.0
12-04 08:38:00,32.097,16.307,50.820,0.086,0.0,0.690,0.0,2367488.0,0.0,27.0,3203174400.0,823504896.0,29343141888.0,249253888.0,5710295.0,1651441.0
12-04 08:38:01,31.615,15.979,51.117,0.0,0.0,1.289,0.0,4366336.0,0.0,37.0,3204472832.0,823287808.0,29341700096.0,249614336.0,3807528.0,1685413.0
12-04 08:38:02,31.944,16.406,50.868,0.0,0.0,0.781,0.0,2285568.0,0.0,30.0,3203678208.0,823287808.0,29364056064.0,228052992.0,6126838.0,1858656.0
12-04 08:38:03,33.333,15.897,49.829,0.0,0.0,0.940,0.0,2338816.0,0.0,25.0,3202007040.0,823070720.0,29363011584.0,230985728.0,5754517.0,1656931.0
12-04 08:38:04,32.416,15.735,50.559,0.344,0.0,0.946,4096.0,7999488.0,1.0,59.0,3202539520.0,822857728.0,29360046080.0,233631744.0,5238757.0,1820984.0
12-04 08:38:05,36.915,17.158,44.367,0.693,0.0,0.867,4096.0,72081408.0,1.0,209.0,3202994176.0,822218752.0,29365760000.0,228102144.0,4486068.0,1624482.0
12-04 08:38:06,31.979,16.343,50.0,0.442,0.0,1.237,0.0,25047040.0,0.0,99.0,3201937408.0,822009856.0,29294419968.0,300707840.0,6231919.0,1906520.0
12-04 08:38:07,33.850,14.987,50.388,0.086,0.0,0.689,0.0,13180928.0,0.0,57.0,3200815104.0,822013952.0,29325828096.0,270417920.0,5767198.0,1678738.0
12-04 08:38:08,35.525,16.225,46.883,0.427,0.0,0.939,81920.0,37777408.0,8.0,112.0,3201863680.0,821825536.0,29312942080.0,282443776.0,5795729.0,1685979.0
12-04 08:38:09,30.783,17.565,50.783,0.0,0.0,0.870,0.0,4349952.0,0.0,42.0,3201052672.0,821825536.0,29337804800.0,258392064.0,4174445.0,1884602.0
12-04 08:38:10,32.598,16.723,49.745,0.085,0.0,0.849,0.0,2154496.0,0.0,20.0,3201323008.0,821825536.0,29361311744.0,234614784.0,5703737.0,1635489.0
12-04 08:38:11,32.506,16.339,50.128,0.0,0.0,1.027,0.0,4542464.0,0.0,47.0,3202691072.0,821571584.0,29357527040.0,237285376.0,6190013.0,1894209.0
12-04 08:38:12,33.616,15.535,49.915,0.170,0.0,0.764,0.0,2383872.0,0.0,29.0,3201331200.0,821280768.0,29355532288.0,240930816.0,5669833.0,1613933.0
12-04 08:38:13,32.550,13.229,53.438,0.174,0.0,0.609,0.0,4517888.0,0.0,44.0,3203567616.0,820994048.0,29350326272.0,244187136.0,3422698.0,1146723.0
12-04 08:38:14,33.591,11.254,55.069,0.086,0.0,0.0,0.0,6639616.0,0.0,64.0,3203702784.0,820699136.0,29350633472.0,244039680.0,441389.0,235201.0
12-04 08:38:15,31.556,11.101,57.080,0.087,0.0,0.175,0.0,6705152.0,0.0,68.0,3203805184.0,820408320.0,29347790848.0,247070720.0,1867049.0,250055.0
12-04 08:38:16,31.705,12.082,56.041,0.171,0.0,0.0,0.0,8794112.0,0.0,80.0,3203420160.0,820109312.0,29346816000.0,248729600.0,590845.0,315938.0
12-04 08:38:17,32.881,12.203,54.831,0.085,0.0,0.0,0.0,6680576.0,0.0,65.0,3202363392.0,819822592.0,29346127872.0,250761216.0,440949.0,233889.0
12-04 08:38:18,31.143,13.396,55.205,0.256,0.0,0.0,0.0,6639616.0,0.0,62.0,3203391488.0,819523584.0,29342707712.0,253452288.0,440572.0,233219.0
12-04 08:38:19,33.868,12.416,53.547,0.169,0.0,0.0,0.0,6455296.0,0.0,57.0,3199897600.0,819523584.0,29371142144.0,228511744.0,442212.0,236047.0
12-04 08:38:20,31.682,12.639,55.508,0.171,0.0,0.0,0.0,6668288.0,0.0,65.0,3200774144.0,819220480.0,29369167872.0,229912576.0,441724.0,235168.0
12-04 08:38:21,32.419,12.178,55.317,0.086,0.0,0.0,4096.0,6692864.0,1.0,68.0,3201150976.0,818917376.0,29366001664.0,233005056.0,443716.0,237143.0
12-04 08:38:22,32.704,12.532,54.678,0.086,0.0,0.0,0.0,6668288.0,0.0,63.0,3201773568.0,818614272.0,29364461568.0,234225664.0,444197.0,238006.0
12-04 08:38:23,12.010,4.587,72.727,10.676,0.0,0.0,0.0,188211200.0,0.0,378.0,3203125248.0,818339840.0,29344710656.0,252899328.0,151257.0,83366.0
12-04 08:38:24,0.084,0.668,84.712,14.536,0.0,0.0,8192.0,267403264.0,2.0,513.0,3203104768.0,818356224.0,29344714752.0,252899328.0,4752.0,5781.0
12-04 08:38:25,10.076,3.726,77.223,8.891,0.0,0.085,4096.0,188235776.0,1.0,378.0,3201822720.0,818360320.0,29351985152.0,246906880.0,149758.0,80373.0
12-04 08:38:26,32.021,11.729,56.164,0.086,0.0,0.0,0.0,8798208.0,0.0,79.0,3203588096.0,818122752.0,29350699008.0,246665216.0,588418.0,311397.0
12-04 08:38:27,32.618,12.189,55.107,0.086,0.0,0.0,0.0,6668288.0,0.0,63.0,3203235840.0,817819648.0,29347991552.0,250028032.0,441298.0,233016.0
12-04 08:38:28,31.952,12.781,55.181,0.086,0.0,0.0,0.0,6733824.0,0.0,66.0,3203235840.0,817528832.0,29344710656.0,253599744.0,460359.0,253146.0
12-04 08:38:29,32.618,11.931,55.193,0.172,0.0,0.086,0.0,6463488.0,0.0,59.0,3201855488.0,817528832.0,29371711488.0,227979264.0,445056.0,239710.0
12-04 08:38:30,33.849,11.340,54.639,0.172,0.0,0.0,0.0,6889472.0,0.0,90.0,3201675264.0,817229824.0,29368446976.0,231723008.0,444952.0,239072.0
12-04 08:38:31,31.802,11.698,56.412,0.087,0.0,0.0,0.0,6696960.0,0.0,67.0,3202785280.0,816951296.0,29365760000.0,233578496.0,441306.0,234425.0
12-04 08:38:32,31.245,12.359,56.310,0.087,0.0,0.0,0.0,6672384.0,0.0,63.0,3201646592.0,816656384.0,29361688576.0,239083520.0,441649.0,235409.0
12-04 08:38:33,8.131,3.772,88.013,0.084,0.0,0.0,0.0,3702784.0,0.0,38.0,3202748416.0,816660480.0,29372280832.0,227385344.0,252732.0,136100.0
12-04 08:38:34,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3202740224.0,816660480.0,29372289024.0,227385344.0,5249.0,5815.0
12-04 08:38:35,0.084,0.335,99.582,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3202740224.0,816660480.0,29372289024.0,227385344.0,2949.0,3097.0
12-04 08:38:36,0.167,0.167,99.499,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,3202732032.0,816664576.0,29372293120.0,227385344.0,5138.0,6984.0
12-04 08:38:37,0.084,0.418,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3202732032.0,816664576.0,29372293120.0,227385344.0,3920.0,4745.0
12-04 08:38:38,0.167,0.585,99.248,0.0,0.0,0.0,0.0,253952.0,0.0,10.0,3203747840.0,816365568.0,29341618176.0,257343488.0,21659.0,23005.0
12-04 08:38:39,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3203739648.0,816365568.0,29341618176.0,257351680.0,3774.0,4499.0
12-04 08:38:40,0.167,0.167,99.665,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3203862528.0,816365568.0,29341622272.0,257224704.0,3956.0,4556.0
12-04 08:38:41,0.334,0.417,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3203350528.0,816365568.0,29341626368.0,257732608.0,4120.0,4777.0
12-04 08:38:42,0.250,0.417,99.249,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3203346432.0,816369664.0,29341626368.0,257732608.0,3206.0,3579.0
12-04 08:38:43,0.333,0.333,99.333,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3203600384.0,816369664.0,29341626368.0,257478656.0,2509.0,2209.0
12-04 08:38:44,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3203596288.0,816369664.0,29341630464.0,257478656.0,5466.0,8623.0
12-04 08:38:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3203596288.0,816369664.0,29341630464.0,257478656.0,3414.0,4987.0
12-04 08:38:46,0.167,0.417,99.417,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3203596288.0,816369664.0,29341630464.0,257478656.0,4063.0,4774.0
12-04 08:38:47,6.503,3.801,89.527,0.0,0.0,0.169,77824.0,0.0,6.0,0.0,3201495040.0,816369664.0,29345652736.0,255557632.0,741458.0,689039.0
12-04 08:38:48,28.090,13.829,57.217,0.173,0.0,0.691,0.0,2195456.0,0.0,24.0,3201921024.0,816377856.0,29366042624.0,234733568.0,4161190.0,1748019.0
12-04 08:38:49,33.418,15.572,50.168,0.0,0.0,0.842,0.0,2383872.0,0.0,25.0,3201294336.0,816173056.0,29357899776.0,243707904.0,5488266.0,1732431.0
12-04 08:38:50,32.131,16.151,51.031,0.0,0.0,0.687,0.0,2383872.0,0.0,26.0,3202850816.0,815980544.0,29352251392.0,247992320.0,5833687.0,1730508.0
12-04 08:38:51,38.682,15.958,43.886,0.607,0.0,0.867,0.0,45162496.0,0.0,131.0,3263307776.0,815251456.0,29296656384.0,243859456.0,5942541.0,1829938.0
12-04 08:38:52,42.845,16.045,39.809,0.607,0.0,0.694,12288.0,60149760.0,3.0,185.0,3426041856.0,813768704.0,29042413568.0,336850944.0,3793418.0,1763146.0
12-04 08:38:53,49.697,12.100,37.079,0.0,0.0,1.124,4096.0,520192.0,1.0,39.0,3537014784.0,813490176.0,29026934784.0,241635328.0,6291546.0,1841582.0
12-04 08:38:54,39.111,14.286,45.470,0.087,0.0,1.045,0.0,2772992.0,0.0,47.0,3584749568.0,812937216.0,28966830080.0,254558208.0,14144169.0,2393309.0
12-04 08:38:55,35.304,14.870,48.609,0.087,0.0,1.130,0.0,2150400.0,0.0,19.0,3589304320.0,812937216.0,28988678144.0,228155392.0,16827574.0,2363838.0
12-04 08:38:56,35.004,15.378,48.343,0.0,0.0,1.274,0.0,2420736.0,0.0,31.0,3589660672.0,812724224.0,28977639424.0,239050752.0,14237188.0,2267186.0
12-04 08:38:57,35.919,16.610,46.459,0.0,0.0,1.012,0.0,2453504.0,0.0,28.0,3597336576.0,812511232.0,28966334464.0,242892800.0,17342428.0,2299637.0
12-04 08:38:58,33.217,15.913,49.652,0.087,0.0,1.130,0.0,2375680.0,0.0,26.0,3597537280.0,812302336.0,28955664384.0,253571072.0,13598029.0,2233607.0
12-04 08:38:59,36.199,15.219,47.463,0.086,0.0,1.032,0.0,4206592.0,0.0,35.0,3600732160.0,812322816.0,28978335744.0,227684352.0,17478037.0,2373828.0
12-04 08:39:00,33.362,16.767,46.002,3.181,0.0,0.688,0.0,143659008.0,0.0,285.0,3599609856.0,812142592.0,28964626432.0,242696192.0,13916435.0,2459204.0
12-04 08:39:01,22.250,11.760,56.937,8.291,0.0,0.761,8192.0,272191488.0,2.0,537.0,3595714560.0,812150784.0,28983275520.0,227934208.0,13945299.0,2275979.0
12-04 08:39:02,32.855,16.723,48.818,0.507,0.0,1.098,0.0,23998464.0,0.0,72.0,3599065088.0,811950080.0,28969738240.0,238321664.0,16578264.0,2285793.0
12-04 08:39:03,35.622,15.021,48.412,0.086,0.0,0.858,0.0,2424832.0,0.0,26.0,3605479424.0,811741184.0,28958085120.0,243769344.0,13638264.0,2206927.0
12-04 08:39:04,35.025,16.074,48.054,0.0,0.0,0.846,0.0,2322432.0,0.0,23.0,3603623936.0,811520000.0,28949291008.0,254640128.0,13650119.0,2248753.0
12-04 08:39:05,34.454,16.975,47.059,0.168,0.0,1.345,0.0,4214784.0,0.0,34.0,3602894848.0,811524096.0,28974309376.0,230346752.0,12567431.0,2251889.0
12-04 08:39:06,34.375,15.104,49.566,0.0,0.0,0.955,4096.0,2539520.0,1.0,31.0,3606937600.0,811302912.0,28963741696.0,237092864.0,19730275.0,2451040.0
12-04 08:39:07,34.240,16.313,48.343,0.0,0.0,1.105,0.0,2355200.0,0.0,26.0,3604348928.0,811122688.0,28952715264.0,250888192.0,15653368.0,2354758.0
12-04 08:39:08,34.241,14.750,49.956,0.0,0.0,1.054,0.0,2162688.0,0.0,19.0,3606380544.0,811143168.0,28974653440.0,226897920.0,19331863.0,2286247.0
12-04 08:39:09,34.258,14.918,49.783,0.0,0.0,1.041,0.0,2424832.0,0.0,27.0,3615342592.0,810938368.0,28964093952.0,228700160.0,15943180.0,2201583.0
12-04 08:39:10,34.489,15.598,49.220,0.0,0.0,0.693,0.0,2326528.0,0.0,27.0,3609333760.0,810721280.0,28950835200.0,248184832.0,12950572.0,2266861.0
12-04 08:39:11,34.146,15.070,49.390,0.174,0.0,1.220,0.0,4489216.0,0.0,45.0,3613057024.0,810504192.0,28943028224.0,252485632.0,17314585.0,2373498.0
12-04 08:39:12,35.852,15.701,47.355,0.084,0.0,1.008,0.0,2269184.0,0.0,25.0,3609341952.0,810512384.0,28965634048.0,233586688.0,14047533.0,2470466.0
12-04 08:39:13,35.540,15.070,48.345,0.0,0.0,1.045,0.0,2322432.0,0.0,23.0,3609657344.0,810307584.0,28953292800.0,245817344.0,17260152.0,2255515.0
12-04 08:39:14,34.161,15.753,48.973,0.086,0.0,1.027,0.0,1835008.0,0.0,25.0,3610624000.0,810090496.0,28941840384.0,256520192.0,13509967.0,2220098.0
12-04 08:39:15,33.849,16.323,48.711,0.086,0.0,1.031,0.0,4263936.0,0.0,36.0,3613126656.0,810102784.0,28966096896.0,229748736.0,17645854.0,2472106.0
12-04 08:39:16,34.727,15.358,48.976,0.0,0.0,0.939,8192.0,5558272.0,2.0,36.0,3615952896.0,809906176.0,28954222592.0,238993408.0,15204376.0,2291876.0
12-04 08:39:17,34.530,16.667,48.120,0.085,0.0,0.598,0.0,2441216.0,0.0,29.0,3616722944.0,809160704.0,28941213696.0,251977728.0,15663216.0,2242272.0
12-04 08:39:18,32.620,17.551,48.973,0.0,0.0,0.856,0.0,2154496.0,0.0,21.0,3616542720.0,809177088.0,28965490688.0,227864576.0,15633464.0,2204099.0
12-04 08:39:19,34.046,16.424,48.417,0.086,0.0,1.027,0.0,2392064.0,0.0,26.0,3614826496.0,808099840.0,28954685440.0,241463296.0,13528839.0,2318393.0
12-04 08:39:20,34.874,15.519,48.561,0.0,0.0,1.046,0.0,4407296.0,0.0,39.0,3613425664.0,807063552.0,28946055168.0,252530688.0,17061022.0,2435380.0
12-04 08:39:21,34.605,15.004,49.436,0.087,0.0,0.867,0.0,4616192.0,0.0,38.0,3614576640.0,807092224.0,28967067648.0,230338560.0,14059064.0,2399343.0
12-04 08:39:22,36.847,16.463,45.470,0.523,0.0,0.697,4096.0,49123328.0,1.0,133.0,3617849344.0,804990976.0,28921257984.0,274976768.0,14992035.0,2233581.0
12-04 08:39:23,36.612,14.885,47.476,0.171,0.0,0.855,0.0,2207744.0,0.0,24.0,3614912512.0,804995072.0,28944535552.0,254631936.0,15752359.0,2218216.0
12-04 08:39:24,34.124,16.511,48.180,0.0,0.0,1.185,0.0,2154496.0,0.0,19.0,3616595968.0,805019648.0,28966899712.0,230559744.0,17256383.0,2263982.0
12-04 08:39:25,33.793,16.810,48.103,0.086,0.0,1.207,0.0,4329472.0,0.0,31.0,3618672640.0,803966976.0,28957241344.0,239194112.0,15306841.0,2292806.0
12-04 08:39:26,34.044,16.297,48.635,0.085,0.0,0.939,0.0,2600960.0,0.0,40.0,3616555008.0,802910208.0,28946247680.0,253362176.0,13426197.0,2562221.0
12-04 08:39:27,34.996,16.484,47.591,0.0,0.0,0.930,0.0,2154496.0,0.0,19.0,3619258368.0,802918400.0,28969828352.0,227069952.0,14913255.0,2220165.0
12-04 08:39:28,35.394,16.173,46.994,0.0,0.0,1.439,0.0,2396160.0,0.0,23.0,3623665664.0,801832960.0,28957626368.0,235950080.0,16620629.0,2268170.0
12-04 08:39:29,34.378,15.492,49.173,0.0,0.0,0.957,0.0,2379776.0,0.0,26.0,3621707776.0,800772096.0,28946161664.0,250433536.0,15351974.0,2220652.0
12-04 08:39:30,34.816,17.023,47.391,0.086,0.0,0.684,0.0,4427776.0,0.0,36.0,3623370752.0,799711232.0,28936646656.0,259346432.0,15577788.0,2322803.0
12-04 08:39:31,31.392,15.527,50.886,1.688,0.0,0.506,4096.0,47456256.0,1.0,131.0,3622699008.0,799715328.0,28958404608.0,238256128.0,12014258.0,2383783.0
12-04 08:39:32,7.749,2.885,78.071,10.965,0.0,0.330,4096.0,268480512.0,1.0,513.0,3624067072.0,799719424.0,28960677888.0,234610688.0,14479818.0,1631020.0
12-04 08:39:33,4.474,2.817,78.459,14.085,0.0,0.166,4096.0,269484032.0,1.0,514.0,3623079936.0,799723520.0,28963524608.0,232747008.0,632261.0,1107456.0
12-04 08:39:34,29.289,14.059,54.728,1.339,0.0,0.586,0.0,51159040.0,0.0,117.0,3622875136.0,798646272.0,28949094400.0,248459264.0,6031851.0,1496905.0
12-04 08:39:35,29.686,19.084,49.194,0.085,0.0,1.951,0.0,12288.0,0.0,2.0,3624259584.0,798023680.0,28954234880.0,242556928.0,4821900.0,1960877.0
12-04 08:39:36,32.062,15.425,51.820,0.0,0.0,0.693,0.0,2404352.0,0.0,23.0,3623370752.0,797564928.0,28959678464.0,238460928.0,12255199.0,2263465.0
12-04 08:39:37,30.743,17.098,51.123,0.0,0.0,1.036,0.0,331776.0,0.0,12.0,3623641088.0,796479488.0,28945629184.0,253325312.0,8722498.0,2209631.0
12-04 08:39:38,31.037,16.478,51.526,0.087,0.0,0.872,0.0,2166784.0,0.0,19.0,3622514688.0,796487680.0,28970897408.0,229175296.0,6323762.0,1958762.0
12-04 08:39:39,30.923,17.160,51.045,0.0,0.0,0.871,0.0,2396160.0,0.0,23.0,3622096896.0,795402240.0,28959703040.0,241872896.0,8179959.0,1967152.0
12-04 08:39:40,32.785,14.792,51.211,0.0,0.0,1.211,0.0,2400256.0,0.0,27.0,3624009728.0,794300416.0,28947202048.0,253562880.0,6010634.0,1827976.0
12-04 08:39:41,32.530,16.437,50.086,0.086,0.0,0.861,0.0,2183168.0,0.0,21.0,3620360192.0,794054656.0,28963188736.0,241471488.0,6029233.0,1855435.0
12-04 08:39:42,32.854,17.019,49.026,0.085,0.0,1.016,0.0,4595712.0,0.0,48.0,3620544512.0,792956928.0,28953432064.0,252141568.0,6408302.0,2053186.0
12-04 08:39:43,32.868,14.647,51.613,0.0,0.0,0.872,86016.0,2162688.0,5.0,20.0,3621076992.0,792961024.0,28978089984.0,226947072.0,4764841.0,1752104.0
12-04 08:39:44,32.472,15.935,50.646,0.0,0.0,0.947,0.0,2404352.0,0.0,25.0,3620986880.0,791863296.0,28967112704.0,239112192.0,4805630.0,1708911.0
12-04 08:39:45,31.128,17.472,50.382,0.0,0.0,1.018,0.0,4431872.0,0.0,36.0,3624607744.0,790757376.0,28956680192.0,247029760.0,6327322.0,2014474.0
12-04 08:39:46,39.064,17.021,42.723,0.085,0.0,1.106,16384.0,2818048.0,2.0,41.0,3197210624.0,788066304.0,28891598848.0,742199296.0,6043969.0,1864744.0
12-04 08:39:47,32.338,17.065,49.573,0.085,0.0,0.939,0.0,2170880.0,0.0,23.0,3195117568.0,788086784.0,28916420608.0,719450112.0,5832407.0,1758202.0
12-04 08:39:48,34.153,15.254,49.237,0.085,0.0,1.271,0.0,2162688.0,0.0,22.0,3193929728.0,788099072.0,28940083200.0,696963072.0,5866440.0,1769616.0
12-04 08:39:49,31.143,17.491,50.341,0.0,0.0,1.024,0.0,4321280.0,0.0,42.0,3192844288.0,788115456.0,28965281792.0,672833536.0,6454604.0,2058747.0
12-04 08:39:50,33.674,15.857,49.616,0.0,0.0,0.853,0.0,2162688.0,0.0,21.0,3192651776.0,788115456.0,28989157376.0,649150464.0,5799917.0,1741261.0
12-04 08:39:51,31.986,15.649,51.419,0.086,0.0,0.860,0.0,2150400.0,0.0,19.0,3191730176.0,788119552.0,29009911808.0,629313536.0,3824469.0,1740681.0
12-04 08:39:52,32.003,17.572,49.236,0.0,0.0,1.188,4096.0,4194304.0,1.0,32.0,3191025664.0,788131840.0,29038477312.0,601440256.0,6215125.0,1965086.0
12-04 08:39:53,33.105,16.123,49.914,0.086,0.0,0.772,0.0,2318336.0,0.0,29.0,3190382592.0,788144128.0,29062045696.0,578502656.0,6028496.0,1835956.0
12-04 08:39:54,32.468,15.498,51.342,0.087,0.0,0.606,0.0,2170880.0,0.0,19.0,3191799808.0,788156416.0,29085253632.0,553865216.0,5795762.0,1703805.0
12-04 08:39:55,32.146,16.247,50.478,0.0,0.0,1.129,4096.0,7651328.0,1.0,42.0,3191922688.0,788205568.0,29110792192.0,528154624.0,6051366.0,1892073.0
12-04 08:39:56,35.851,16.493,46.181,0.694,0.0,0.781,0.0,56471552.0,0.0,125.0,3190923264.0,788262912.0,29188595712.0,451293184.0,6129814.0,1901781.0
12-04 08:39:57,36.897,15.172,46.638,0.603,0.0,0.690,4096.0,44752896.0,1.0,103.0,3191898112.0,788287488.0,29157355520.0,481533952.0,5893612.0,1777943.0
12-04 08:39:58,32.992,15.345,50.469,0.0,0.0,1.194,0.0,2166784.0,0.0,19.0,3193430016.0,788291584.0,29178716160.0,458637312.0,5846042.0,1770107.0
12-04 08:39:59,31.850,15.707,51.571,0.175,0.0,0.698,0.0,4222976.0,0.0,35.0,3192385536.0,788316160.0,29206573056.0,431800320.0,4060619.0,1864151.0
12-04 08:40:00,32.844,15.817,50.303,0.086,0.0,0.951,0.0,2285568.0,0.0,25.0,3191922688.0,788320256.0,29229887488.0,408944640.0,6196258.0,1944592.0
12-04 08:40:01,33.362,15.165,50.347,0.0,0.0,1.127,0.0,2154496.0,0.0,19.0,3193188352.0,788320256.0,29252874240.0,384692224.0,5833733.0,1769317.0
12-04 08:40:02,31.917,16.305,50.911,0.0,0.0,0.867,0.0,2523136.0,0.0,37.0,3191734272.0,788332544.0,29276585984.0,362422272.0,5995124.0,1839607.0
12-04 08:40:03,31.169,16.797,50.909,0.260,0.0,0.866,0.0,20434944.0,0.0,67.0,3193720832.0,788344832.0,29301616640.0,335392768.0,6296855.0,1981539.0
12-04 08:40:04,27.935,14.482,50.300,6.341,0.0,0.943,12288.0,268627968.0,3.0,515.0,3194187776.0,788353024.0,29322895360.0,313638912.0,6006718.0,1858066.0
12-04 08:40:05,16.565,9.627,61.318,11.709,0.0,0.781,8192.0,269090816.0,2.0,530.0,3194527744.0,788365312.0,29335941120.0,300240896.0,2333266.0,1747597.0
12-04 08:40:06,25.942,12.842,57.021,3.596,0.0,0.599,0.0,128008192.0,0.0,250.0,3194789888.0,788365312.0,29355036672.0,280883200.0,3095354.0,1658970.0
12-04 08:40:07,33.390,16.440,49.319,0.085,0.0,0.767,0.0,4325376.0,0.0,39.0,3195125760.0,788377600.0,29381115904.0,254455808.0,3183063.0,2002116.0
12-04 08:40:08,31.443,16.581,50.945,0.0,0.0,1.031,0.0,2162688.0,0.0,20.0,3195912192.0,788377600.0,29405188096.0,229597184.0,3758308.0,1728138.0
12-04 08:40:09,31.574,16.263,51.471,0.0,0.0,0.692,0.0,2412544.0,0.0,26.0,3196071936.0,787292160.0,29394063360.0,241647616.0,7799233.0,1672602.0
12-04 08:40:10,32.476,16.624,49.871,0.0,0.0,1.028,0.0,4542464.0,0.0,46.0,3197272064.0,786190336.0,29384474624.0,251138048.0,8422900.0,2058577.0
12-04 08:40:11,32.007,15.917,50.952,0.173,0.0,0.952,0.0,2170880.0,0.0,21.0,3198443520.0,786214912.0,29406601216.0,227815424.0,7885061.0,1789878.0
12-04 08:40:12,33.276,15.776,50.172,0.0,0.0,0.776,0.0,2412544.0,0.0,26.0,3199111168.0,785125376.0,29396537344.0,238301184.0,7931090.0,1857594.0
12-04 08:40:13,31.079,17.038,50.771,0.086,0.0,1.027,4096.0,4390912.0,1.0,36.0,3199569920.0,784035840.0,29385588736.0,249880576.0,6099896.0,1872093.0
12-04 08:40:14,33.276,15.740,49.957,0.0,0.0,1.027,0.0,2519040.0,0.0,30.0,3198042112.0,782925824.0,29386170368.0,251936768.0,6185651.0,1924273.0
12-04 08:40:15,32.727,15.584,50.823,0.0,0.0,0.866,0.0,2170880.0,0.0,21.0,3197009920.0,782925824.0,29398941696.0,240197632.0,5738704.0,1693103.0
12-04 08:40:16,31.398,15.919,51.715,0.176,0.0,0.792,0.0,4411392.0,0.0,38.0,3197091840.0,781836288.0,29391073280.0,249073664.0,6035678.0,1878442.0
12-04 08:40:17,31.611,15.674,51.664,0.088,0.0,0.963,0.0,2555904.0,0.0,36.0,3198480384.0,780746752.0,29378564096.0,261283840.0,6322948.0,1999949.0
12-04 08:40:18,32.233,15.465,51.260,0.0,0.0,1.043,0.0,2158592.0,0.0,19.0,3196985344.0,780750848.0,29402279936.0,239058944.0,5827998.0,1741770.0
12-04 08:40:19,33.390,16.271,49.576,0.0,0.0,0.763,0.0,2359296.0,0.0,23.0,3197214720.0,779636736.0,29389524992.0,252698624.0,4203135.0,1711033.0
12-04 08:40:20,32.548,15.358,51.222,0.087,0.0,0.785,0.0,4575232.0,0.0,46.0,3198681088.0,778518528.0,29381099520.0,260775936.0,5906192.0,2006607.0
12-04 08:40:21,31.904,16.638,50.600,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,3198210048.0,778518528.0,29405696000.0,236650496.0,5829477.0,1756008.0
12-04 08:40:22,32.730,16.537,49.871,0.086,0.0,0.775,0.0,2355200.0,0.0,23.0,3198599168.0,777408512.0,29391810560.0,251256832.0,5845925.0,1763170.0
12-04 08:40:23,31.929,17.607,49.621,0.084,0.0,0.758,0.0,4575232.0,0.0,46.0,3199221760.0,776314880.0,29382311936.0,261226496.0,6427179.0,2064649.0
12-04 08:40:24,32.158,15.907,51.075,0.0,0.0,0.860,0.0,2166784.0,0.0,19.0,3198382080.0,776318976.0,29406982144.0,237391872.0,5858086.0,1769858.0
12-04 08:40:25,33.891,16.234,48.870,0.0,0.0,1.004,0.0,2367488.0,0.0,25.0,3199438848.0,775213056.0,29393354752.0,251068416.0,5814731.0,1739199.0
12-04 08:40:26,31.884,16.880,50.298,0.085,0.0,0.853,0.0,4546560.0,0.0,44.0,3199512576.0,774098944.0,29384216576.0,261246976.0,6254502.0,1925246.0
12-04 08:40:27,31.701,16.323,51.031,0.086,0.0,0.859,0.0,2211840.0,0.0,22.0,3199328256.0,774103040.0,29406044160.0,239599616.0,3952526.0,1839683.0
12-04 08:40:28,31.703,15.983,51.441,0.0,0.0,0.873,0.0,2351104.0,0.0,23.0,3198763008.0,773017600.0,29394919424.0,252375040.0,5939218.0,1823169.0
12-04 08:40:29,32.116,17.587,49.448,0.085,0.0,0.765,0.0,2170880.0,0.0,21.0,3199283200.0,773021696.0,29419073536.0,227696640.0,5893939.0,1785420.0
12-04 08:40:30,31.799,17.221,49.787,0.0,0.0,1.194,0.0,4567040.0,0.0,43.0,3199709184.0,771915776.0,29408522240.0,238927872.0,6296130.0,1983567.0
12-04 08:40:31,32.963,15.969,50.213,0.085,0.0,0.769,0.0,2367488.0,0.0,25.0,3199115264.0,770797568.0,29395927040.0,253235200.0,5818352.0,1747790.0
12-04 08:40:32,32.992,16.027,50.043,0.0,0.0,0.938,0.0,2162688.0,0.0,19.0,3199062016.0,770805760.0,29421223936.0,227983360.0,5892727.0,1780583.0
12-04 08:40:33,32.214,16.021,50.474,0.0,0.0,1.292,4096.0,4591616.0,1.0,43.0,3200225280.0,769716224.0,29408251904.0,240881664.0,6398019.0,2061774.0
12-04 08:40:34,33.020,15.102,50.512,0.085,0.0,1.280,0.0,2355200.0,0.0,25.0,3200176128.0,768614400.0,29397397504.0,252887040.0,5818606.0,1743303.0
12-04 08:40:35,32.815,15.717,50.777,0.086,0.0,0.604,0.0,2183168.0,0.0,22.0,3198902272.0,768622592.0,29419315200.0,232235008.0,5812269.0,1727144.0
12-04 08:40:36,30.536,15.830,48.702,3.806,0.0,1.125,8192.0,213573632.0,2.0,422.0,3199111168.0,767508480.0,29407059968.0,245395456.0,4132450.0,1918982.0
12-04 08:40:37,17.230,12.669,58.530,10.473,0.0,1.098,8192.0,268689408.0,2.0,518.0,3198205952.0,767516672.0,29421670400.0,231682048.0,2020730.0,1870863.0
12-04 08:40:38,18.982,12.166,59.879,8.110,0.0,0.863,4096.0,205930496.0,1.0,398.0,3198459904.0,767025152.0,29421027328.0,232562688.0,2260132.0,1763726.0
12-04 08:40:39,33.588,16.031,49.534,0.0,0.0,0.848,0.0,2445312.0,0.0,30.0,3200774144.0,765952000.0,29406633984.0,245714944.0,3664321.0,1667775.0
12-04 08:40:40,33.506,14.853,50.345,0.086,0.0,1.209,0.0,4567040.0,0.0,45.0,3199115264.0,764833792.0,29398560768.0,256565248.0,6413357.0,2051082.0
12-04 08:40:41,33.478,14.484,51.258,0.087,0.0,0.694,0.0,2187264.0,0.0,25.0,3199033344.0,764837888.0,29421113344.0,234090496.0,7804218.0,1717328.0
12-04 08:40:42,32.397,15.101,51.624,0.088,0.0,0.790,0.0,2457600.0,0.0,29.0,3199938560.0,763719680.0,29406068736.0,249348096.0,7924143.0,1791270.0
12-04 08:40:43,31.624,17.265,50.085,0.0,0.0,1.026,0.0,4374528.0,0.0,40.0,3199340544.0,762605568.0,29397336064.0,259792896.0,8153101.0,1916686.0
12-04 08:40:44,32.398,16.071,50.340,0.085,0.0,1.105,0.0,2289664.0,0.0,25.0,3198382080.0,762617856.0,29421395968.0,236679168.0,6256978.0,1854757.0
12-04 08:40:45,32.676,16.209,50.172,0.0,0.0,0.943,0.0,2461696.0,0.0,27.0,3198300160.0,761495552.0,29407969280.0,251310080.0,7605722.0,1711630.0
12-04 08:40:46,32.216,16.667,50.172,0.086,0.0,0.859,0.0,4382720.0,0.0,39.0,3199946752.0,760619008.0,29396516864.0,261992448.0,6084617.0,1876330.0
12-04 08:40:47,32.870,14.435,51.739,0.087,0.0,0.870,0.0,2289664.0,0.0,27.0,3198214144.0,760643584.0,29420933120.0,239284224.0,5799814.0,1459923.0
12-04 08:40:48,35.304,13.514,50.338,0.845,0.0,0.0,8192.0,58105856.0,2.0,181.0,3199627264.0,758472704.0,29370052608.0,290922496.0,442472.0,237602.0
12-04 08:40:49,32.909,12.214,54.792,0.085,0.0,0.0,0.0,6516736.0,0.0,60.0,3197370368.0,758521856.0,29398413312.0,264769536.0,1521333.0,246377.0
12-04 08:40:50,35.324,12.616,51.388,0.589,0.0,0.084,0.0,43814912.0,0.0,154.0,3198541824.0,757493760.0,29420044288.0,242995200.0,507892.0,269322.0
12-04 08:40:51,36.565,13.350,48.895,1.190,0.0,0.0,28672.0,74596352.0,6.0,202.0,3200770048.0,755355648.0,29337968640.0,324980736.0,442921.0,237792.0
12-04 08:40:52,32.594,12.372,54.863,0.085,0.0,0.085,0.0,6553600.0,0.0,57.0,3199754240.0,755376128.0,29364858880.0,299085824.0,442589.0,236739.0
12-04 08:40:53,31.993,13.088,54.748,0.171,0.0,0.0,0.0,6496256.0,0.0,60.0,3199197184.0,755384320.0,29392834560.0,271659008.0,441614.0,235224.0
12-04 08:40:54,33.249,12.383,54.283,0.085,0.0,0.0,0.0,6479872.0,0.0,57.0,3198820352.0,755421184.0,29419077632.0,245755904.0,443228.0,237932.0
12-04 08:40:55,32.228,12.075,55.527,0.170,0.0,0.0,0.0,8900608.0,0.0,84.0,3199561728.0,754302976.0,29411115008.0,254095360.0,441156.0,234188.0
12-04 08:40:56,31.647,12.521,55.660,0.172,0.0,0.0,0.0,6459392.0,0.0,58.0,3199619072.0,754319360.0,29438930944.0,226205696.0,587951.0,312160.0
12-04 08:40:57,32.906,11.624,55.385,0.085,0.0,0.0,0.0,6692864.0,0.0,64.0,3198722048.0,753397760.0,29428514816.0,238440448.0,444061.0,239192.0
12-04 08:40:58,32.985,11.314,55.614,0.087,0.0,0.0,8192.0,6725632.0,2.0,65.0,3197235200.0,753016832.0,29417930752.0,250892288.0,441182.0,234210.0
12-04 08:40:59,32.542,13.390,53.898,0.169,0.0,0.0,0.0,6684672.0,0.0,64.0,3198816256.0,751943680.0,29407563776.0,260751360.0,442246.0,236520.0
12-04 08:41:00,31.501,11.955,56.370,0.175,0.0,0.0,0.0,6467584.0,0.0,57.0,3199426560.0,751976448.0,29434003456.0,233668608.0,442292.0,235875.0
12-04 08:41:01,33.793,10.948,55.172,0.086,0.0,0.0,0.0,6565888.0,0.0,60.0,3199127552.0,751259648.0,29433798656.0,234889216.0,443571.0,236176.0
12-04 08:41:02,31.858,10.938,57.118,0.087,0.0,0.0,0.0,6844416.0,0.0,68.0,3199373312.0,750170112.0,29422788608.0,246743040.0,441618.0,234843.0
12-04 08:41:03,31.672,13.260,54.899,0.169,0.0,0.0,0.0,8744960.0,0.0,78.0,3200335872.0,749076480.0,29413748736.0,255913984.0,589148.0,314438.0
12-04 08:41:04,33.221,12.172,54.438,0.085,0.0,0.085,0.0,6488064.0,0.0,58.0,3198361600.0,749109248.0,29442228224.0,229376000.0,443472.0,237262.0
12-04 08:41:05,31.934,11.811,55.993,0.262,0.0,0.0,0.0,6582272.0,0.0,60.0,3200090112.0,748449792.0,29441970176.0,228564992.0,441732.0,234254.0
12-04 08:41:06,32.206,13.271,54.438,0.085,0.0,0.0,0.0,6733824.0,0.0,70.0,3199193088.0,747646976.0,29441179648.0,231055360.0,442239.0,235428.0
12-04 08:41:07,33.618,11.519,54.693,0.171,0.0,0.0,0.0,6635520.0,0.0,63.0,3198853120.0,746807296.0,29434183680.0,239230976.0,442593.0,235780.0
12-04 08:41:08,22.241,8.554,63.559,5.646,0.0,0.0,4096.0,135323648.0,1.0,293.0,3201679360.0,746123264.0,29428396032.0,242876416.0,314942.0,178673.0
12-04 08:41:09,0.0,0.587,85.319,14.094,0.0,0.0,8192.0,269488128.0,2.0,501.0,3201671168.0,746127360.0,29429923840.0,241352704.0,2790.0,3174.0
12-04 08:41:10,3.191,1.511,86.398,8.900,0.0,0.0,8192.0,240939008.0,2.0,479.0,3201708032.0,746168320.0,29432131584.0,239067136.0,201157.0,117693.0
12-04 08:41:11,32.898,11.836,55.004,0.261,0.0,0.0,0.0,6799360.0,0.0,70.0,3199115264.0,745082880.0,29422542848.0,252334080.0,442446.0,235596.0
12-04 08:41:12,32.908,12.245,54.762,0.085,0.0,0.0,0.0,6557696.0,0.0,59.0,3201363968.0,744583168.0,29431762944.0,241364992.0,444869.0,239412.0
12-04 08:41:13,32.550,11.488,55.875,0.087,0.0,0.0,0.0,6807552.0,0.0,68.0,3201011712.0,743219200.0,29413244928.0,261599232.0,442867.0,236514.0
12-04 08:41:14,32.373,12.458,55.0,0.169,0.0,0.0,0.0,6475776.0,0.0,57.0,3199496192.0,743243776.0,29440909312.0,235425792.0,440756.0,233759.0
12-04 08:41:15,34.979,12.681,51.660,0.681,0.0,0.0,4096.0,49328128.0,1.0,153.0,3202240512.0,741277696.0,29436444672.0,239112192.0,441352.0,234944.0
12-04 08:41:16,35.745,13.264,49.785,1.120,0.0,0.086,4096.0,71643136.0,1.0,197.0,3202322432.0,738926592.0,29341945856.0,335880192.0,443822.0,237590.0
12-04 08:41:17,29.249,11.475,58.930,0.259,0.0,0.086,0.0,7737344.0,0.0,79.0,3199721472.0,738967552.0,29368881152.0,311504896.0,298159.0,162174.0
12-04 08:41:18,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3201478656.0,738967552.0,29369790464.0,308838400.0,3190.0,4378.0
12-04 08:41:19,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3200708608.0,738967552.0,29369790464.0,309608448.0,3050.0,4107.0
12-04 08:41:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,3200585728.0,738967552.0,29369794560.0,309727232.0,4178.0,6255.0
12-04 08:41:21,0.0,0.502,99.498,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3201019904.0,738967552.0,29369798656.0,309288960.0,4091.0,4654.0
12-04 08:41:22,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3200638976.0,738967552.0,29369798656.0,309669888.0,4196.0,4696.0
12-04 08:41:23,17.502,9.261,72.472,0.170,0.0,0.595,0.0,61440.0,0.0,4.0,3199197184.0,738971648.0,29379629056.0,301277184.0,3443881.0,1427232.0
12-04 08:41:24,30.669,15.204,53.345,0.0,0.0,0.782,0.0,2170880.0,0.0,20.0,3197517824.0,738979840.0,29405413376.0,277164032.0,3824326.0,1781272.0
12-04 08:41:25,32.757,15.212,51.167,0.0,0.0,0.864,0.0,2150400.0,0.0,19.0,3198349312.0,738996224.0,29426946048.0,254783488.0,5912798.0,1832627.0
12-04 08:41:26,32.570,16.624,49.958,0.0,0.0,0.848,0.0,4214784.0,0.0,32.0,3199205376.0,739020800.0,29453078528.0,227770368.0,6155499.0,1955974.0
12-04 08:41:27,32.045,16.495,50.945,0.0,0.0,0.515,0.0,2416640.0,0.0,27.0,3199115264.0,738152448.0,29447491584.0,234315776.0,6393457.0,2066395.0
12-04 08:41:28,30.756,15.644,52.889,0.0,0.0,0.711,0.0,2338816.0,0.0,25.0,3200790528.0,737325056.0,29442588672.0,238370816.0,5973616.0,1890211.0
12-04 08:41:29,32.192,16.524,50.428,0.171,0.0,0.685,0.0,2445312.0,0.0,28.0,3200319488.0,736235520.0,29425868800.0,256651264.0,6039681.0,1912186.0
12-04 08:41:30,32.143,15.854,51.307,0.087,0.0,0.610,0.0,5402624.0,0.0,32.0,3199119360.0,736247808.0,29451186176.0,232521728.0,5860774.0,1813096.0
12-04 08:41:31,31.076,16.927,51.042,0.0,0.0,0.955,0.0,4362240.0,0.0,34.0,3201048576.0,735088640.0,29436358656.0,246579200.0,6108349.0,1944838.0
12-04 08:41:32,30.488,16.376,52.178,0.0,0.0,0.958,0.0,2420736.0,0.0,32.0,3201318912.0,734351360.0,29435904000.0,247500800.0,6282925.0,2044759.0
12-04 08:41:33,32.161,16.552,50.086,0.086,0.0,1.115,0.0,2301952.0,0.0,26.0,3201511424.0,733831168.0,29441589248.0,242143232.0,6321189.0,2059263.0
12-04 08:41:34,32.052,15.197,51.703,0.0,0.0,1.048,0.0,2174976.0,0.0,20.0,3200729088.0,733560832.0,29455323136.0,229462016.0,5950691.0,1869348.0
12-04 08:41:35,31.990,16.123,50.686,0.172,0.0,1.029,0.0,2334720.0,0.0,24.0,3202342912.0,732684288.0,29446307840.0,237740032.0,6071463.0,1937813.0
12-04 08:41:36,34.492,17.458,46.864,0.339,0.0,0.847,0.0,37494784.0,0.0,106.0,3202916352.0,731021312.0,29443620864.0,241516544.0,6006250.0,1889323.0
12-04 08:41:37,32.376,16.884,49.608,0.261,0.0,0.870,12288.0,22773760.0,3.0,74.0,3201560576.0,730451968.0,29416091648.0,270970880.0,5959145.0,1872454.0
12-04 08:41:38,33.109,15.922,49.621,0.084,0.0,1.264,0.0,2260992.0,0.0,25.0,3201118208.0,730456064.0,29440118784.0,247382016.0,6324677.0,2064675.0
12-04 08:41:39,32.046,14.750,52.414,0.0,0.0,0.790,0.0,2392064.0,0.0,30.0,3203084288.0,729743360.0,29438791680.0,247455744.0,6445445.0,2127395.0
12-04 08:41:40,32.348,15.130,51.826,0.0,0.0,0.696,0.0,2191360.0,0.0,20.0,3201093632.0,729743360.0,29462155264.0,226082816.0,5982884.0,1871279.0
12-04 08:41:41,31.979,16.249,50.735,0.173,0.0,0.864,0.0,2383872.0,0.0,30.0,3201916928.0,728727552.0,29450170368.0,238260224.0,5957618.0,1878226.0
12-04 08:41:42,30.977,16.841,51.134,0.0,0.0,1.047,0.0,2342912.0,0.0,28.0,3202547712.0,727941120.0,29445607424.0,242978816.0,5920404.0,1850135.0
12-04 08:41:43,30.253,17.001,51.526,0.0,0.0,1.221,0.0,4362240.0,0.0,32.0,3201843200.0,726773760.0,29432958976.0,257499136.0,6126716.0,1958538.0
12-04 08:41:44,30.703,17.866,50.390,0.087,0.0,0.954,0.0,2392064.0,0.0,31.0,3201810432.0,726790144.0,29456068608.0,234405888.0,4529704.0,2182795.0
12-04 08:41:45,30.709,16.090,49.221,2.855,0.0,1.125,4096.0,98811904.0,1.0,208.0,3202281472.0,726024192.0,29450600448.0,240168960.0,2085385.0,1951290.0
12-04 08:41:46,18.335,12.700,57.023,10.513,0.0,1.430,8192.0,271638528.0,2.0,512.0,3201806336.0,726020096.0,29465964544.0,225284096.0,3923752.0,1929564.0
12-04 08:41:47,18.330,11.446,58.520,10.757,0.0,0.947,16384.0,268931072.0,3.0,510.0,3221053440.0,724889600.0,29439897600.0,233234432.0,2512514.0,1857266.0
12-04 08:41:48,34.659,15.125,48.487,0.864,0.0,0.864,208896.0,23777280.0,6.0,72.0,3204194304.0,723742720.0,29423226880.0,267911168.0,11526826.0,1901500.0
12-04 08:41:49,32.873,15.617,50.820,0.0,0.0,0.690,0.0,2154496.0,0.0,19.0,3203428352.0,723750912.0,29447090176.0,244805632.0,5845332.0,1805250.0
12-04 08:41:50,32.526,15.398,51.384,0.0,0.0,0.692,0.0,2281472.0,0.0,23.0,3199578112.0,723234816.0,29452554240.0,243707904.0,7993434.0,1874408.0
12-04 08:41:51,31.374,16.595,51.340,0.086,0.0,0.605,0.0,2236416.0,0.0,21.0,3198042112.0,722882560.0,29463470080.0,234680320.0,8056422.0,1913193.0
12-04 08:41:52,32.021,16.098,50.744,0.0,0.0,1.137,0.0,4321280.0,0.0,34.0,3198935040.0,722374656.0,29469949952.0,227815424.0,6434085.0,1910746.0
12-04 08:41:53,32.277,16.952,49.829,0.171,0.0,0.771,0.0,2486272.0,0.0,33.0,3198132224.0,721272832.0,29456109568.0,243560448.0,8180852.0,2174337.0
12-04 08:41:54,33.134,16.225,49.530,0.0,0.0,1.110,0.0,2162688.0,0.0,19.0,3197267968.0,721055744.0,29472161792.0,228589568.0,5963618.0,1877687.0
12-04 08:41:55,31.944,16.146,51.215,0.0,0.0,0.694,0.0,2375680.0,0.0,29.0,3198144512.0,720134144.0,29459972096.0,240824320.0,6029046.0,1903185.0
12-04 08:41:56,32.707,16.396,49.872,0.0,0.0,1.025,0.0,2297856.0,0.0,24.0,3198660608.0,719417344.0,29459058688.0,241938432.0,5974819.0,1875654.0
12-04 08:41:57,32.934,16.168,49.786,0.086,0.0,1.027,0.0,4337664.0,0.0,36.0,3197599744.0,718905344.0,29465948160.0,236621824.0,6058858.0,1920010.0
12-04 08:41:58,32.340,16.596,50.128,0.085,0.0,0.851,0.0,2375680.0,0.0,29.0,3198746624.0,718323712.0,29469249536.0,232755200.0,6594998.0,2177886.0
12-04 08:41:59,32.155,16.466,50.259,0.086,0.0,1.034,0.0,2265088.0,0.0,22.0,3197255680.0,717737984.0,29472653312.0,231428096.0,5946920.0,1870585.0
12-04 08:42:00,32.897,15.532,50.611,0.0,0.0,0.960,0.0,2265088.0,0.0,20.0,3198582784.0,717025280.0,29469605888.0,233861120.0,5988240.0,1886969.0
12-04 08:42:01,31.756,16.007,51.205,0.0,0.0,1.033,0.0,2236416.0,0.0,23.0,3199471616.0,716496896.0,29474521088.0,228585472.0,5885482.0,1816153.0
12-04 08:42:02,31.880,16.667,50.427,0.085,0.0,0.940,0.0,4411392.0,0.0,36.0,3198963712.0,715350016.0,29459439616.0,245321728.0,6083546.0,1940508.0
12-04 08:42:03,31.325,16.437,51.033,0.0,0.0,1.205,0.0,2527232.0,0.0,36.0,3198636032.0,714256384.0,29444710400.0,261472256.0,6346475.0,2088583.0
12-04 08:42:04,31.810,16.667,50.254,0.085,0.0,1.184,0.0,2240512.0,0.0,24.0,3197194240.0,714264576.0,29469773824.0,237842432.0,6304396.0,2025218.0
12-04 08:42:05,32.059,15.812,51.086,0.0,0.0,1.043,0.0,2445312.0,0.0,25.0,3197943808.0,713134080.0,29452627968.0,255369216.0,5897703.0,1846108.0
12-04 08:42:06,31.424,17.014,50.694,0.0,0.0,0.868,0.0,2166784.0,0.0,19.0,3197538304.0,713142272.0,29476237312.0,232157184.0,6033954.0,1906222.0
12-04 08:42:07,31.741,17.150,50.171,0.0,0.0,0.939,0.0,2183168.0,0.0,22.0,3198222336.0,712441856.0,29473120256.0,235290624.0,6035916.0,1896125.0
12-04 08:42:08,32.313,17.177,49.405,0.0,0.0,1.105,0.0,4345856.0,0.0,36.0,3197644800.0,711811072.0,29475491840.0,234127360.0,6047926.0,1927807.0
12-04 08:42:09,33.044,15.438,50.650,0.0,0.0,0.867,0.0,2424832.0,0.0,28.0,3200802816.0,710914048.0,29464973312.0,242384896.0,6586130.0,2196770.0
12-04 08:42:10,31.145,15.794,52.263,0.089,0.0,0.710,0.0,2215936.0,0.0,23.0,3198758912.0,710725632.0,29480669184.0,228921344.0,5950032.0,1840063.0
12-04 08:42:11,33.833,16.333,49.0,0.083,0.0,0.750,0.0,2326528.0,0.0,28.0,3199070208.0,709906432.0,29472079872.0,238018560.0,5932525.0,1876508.0
12-04 08:42:12,31.869,16.107,51.163,0.086,0.0,0.775,0.0,2310144.0,0.0,23.0,3199283200.0,709332992.0,29473820672.0,236638208.0,6015107.0,1890577.0
12-04 08:42:13,31.561,17.238,50.257,0.086,0.0,0.858,0.0,2318336.0,0.0,24.0,3197771776.0,708751360.0,29478113280.0,234438656.0,6151702.0,1959850.0
12-04 08:42:14,31.512,17.848,49.701,0.0,0.0,0.939,0.0,4268032.0,0.0,34.0,3196923904.0,708050944.0,29477343232.0,236756992.0,6131863.0,1968986.0
12-04 08:42:15,32.451,16.140,50.470,0.0,0.0,0.939,0.0,2408448.0,0.0,30.0,3198361600.0,707489792.0,29479415808.0,233807872.0,6471127.0,2143121.0
12-04 08:42:16,31.552,16.638,50.862,0.086,0.0,0.862,4096.0,2363392.0,1.0,28.0,3200446464.0,706605056.0,29468430336.0,243593216.0,5968835.0,1872160.0
12-04 08:42:17,32.007,14.943,51.194,0.619,0.0,1.238,0.0,42766336.0,0.0,101.0,3200335872.0,706093056.0,29472010240.0,240635904.0,5904855.0,1835831.0
12-04 08:42:18,26.412,14.857,49.262,8.514,0.0,0.956,8192.0,270536704.0,2.0,512.0,3199995904.0,704962560.0,29450493952.0,263622656.0,5038927.0,2112153.0
12-04 08:42:19,17.485,10.853,59.345,11.197,0.0,1.120,8192.0,268857344.0,2.0,528.0,3197460480.0,704970752.0,29466386432.0,250257408.0,1870066.0,1827217.0
12-04 08:42:20,28.874,14.395,52.583,3.048,0.0,1.101,4096.0,127451136.0,1.0,253.0,3198697472.0,703983616.0,29465874432.0,250519552.0,11183772.0,1760626.0
12-04 08:42:21,37.723,17.077,42.991,0.850,0.0,1.359,4096.0,78311424.0,1.0,195.0,3199508480.0,701706240.0,29474971648.0,242888704.0,5950108.0,1863474.0
12-04 08:42:22,32.272,17.470,48.881,0.258,0.0,1.119,0.0,18587648.0,0.0,71.0,3196747776.0,701227008.0,29389922304.0,331177984.0,6441954.0,2124003.0
12-04 08:42:23,31.374,16.940,50.821,0.0,0.0,0.864,0.0,2166784.0,0.0,20.0,3197718528.0,701247488.0,29411758080.0,308350976.0,6024236.0,1888556.0
12-04 08:42:24,32.586,15.517,51.034,0.0,0.0,0.862,0.0,2158592.0,0.0,19.0,3199389696.0,701251584.0,29437542400.0,280891392.0,5983669.0,1877641.0
12-04 08:42:25,31.934,15.923,51.444,0.0,0.0,0.700,0.0,2154496.0,0.0,19.0,3200020480.0,701280256.0,29460307968.0,257466368.0,5914642.0,1845756.0
12-04 08:42:26,32.455,16.653,49.618,0.085,0.0,1.189,0.0,4104192.0,0.0,28.0,3200770048.0,701300736.0,29485875200.0,231129088.0,6000575.0,1873057.0
12-04 08:42:27,31.897,16.379,50.776,0.086,0.0,0.862,0.0,2428928.0,0.0,30.0,3200778240.0,700612608.0,29482336256.0,235347968.0,6257737.0,2026055.0
12-04 08:42:28,32.931,15.431,50.862,0.086,0.0,0.690,0.0,2445312.0,0.0,29.0,3202064384.0,699777024.0,29474185216.0,243048448.0,6436426.0,2100714.0
12-04 08:42:29,32.079,16.510,50.470,0.0,0.0,0.941,0.0,2256896.0,0.0,22.0,3202289664.0,699158528.0,29474820096.0,242806784.0,5981559.0,1877847.0
12-04 08:42:30,31.782,15.803,51.536,0.0,0.0,0.878,0.0,2179072.0,0.0,21.0,3201384448.0,699039744.0,29492707328.0,225943552.0,5959777.0,1860983.0
12-04 08:42:31,32.570,17.048,49.449,0.085,0.0,0.848,0.0,2281472.0,0.0,23.0,3199381504.0,698339328.0,29487972352.0,233381888.0,5988273.0,1859902.0
12-04 08:42:32,32.091,17.189,49.534,0.085,0.0,1.101,0.0,4386816.0,0.0,43.0,3199569920.0,697597952.0,29486964736.0,234942464.0,5971750.0,1871736.0
12-04 08:42:33,30.934,17.138,50.985,0.0,0.0,0.943,0.0,2400256.0,0.0,28.0,3202244608.0,696979456.0,29484978176.0,234872832.0,6356174.0,2077499.0
12-04 08:42:34,32.158,17.197,49.871,0.0,0.0,0.774,0.0,2338816.0,0.0,26.0,3204083712.0,696496128.0,29488021504.0,230473728.0,6321163.0,2028401.0
12-04 08:42:35,32.035,15.584,51.255,0.173,0.0,0.952,0.0,2236416.0,0.0,21.0,3206557696.0,695861248.0,29489266688.0,227389440.0,5992399.0,1901419.0
12-04 08:42:36,31.255,16.277,51.255,0.0,0.0,1.212,0.0,2338816.0,0.0,25.0,3207462912.0,694956032.0,29477752832.0,238903296.0,6018699.0,1905072.0
12-04 08:42:37,31.525,16.882,50.560,0.0,0.0,1.034,0.0,2273280.0,0.0,22.0,3207684096.0,694407168.0,29480062976.0,236920832.0,5863482.0,1814512.0
12-04 08:42:38,31.288,16.740,51.096,0.0,0.0,0.876,0.0,4362240.0,0.0,39.0,3207553024.0,693919744.0,29486759936.0,230842368.0,6204337.0,1974830.0
12-04 08:42:39,35.228,16.882,46.856,0.086,0.0,0.947,0.0,2658304.0,0.0,39.0,3212632064.0,691912704.0,29434056704.0,280473600.0,6525839.0,2187109.0
12-04 08:42:40,32.540,15.785,51.146,0.0,0.0,0.529,4096.0,2170880.0,1.0,20.0,3203260416.0,691933184.0,29459365888.0,264515584.0,6029826.0,1918692.0
12-04 08:42:41,31.660,17.702,49.957,0.0,0.0,0.681,0.0,2158592.0,0.0,19.0,3204395008.0,691957760.0,29482233856.0,240488448.0,5992968.0,1891024.0
12-04 08:42:42,31.533,16.551,51.045,0.0,0.0,0.871,0.0,2240512.0,0.0,20.0,3203723264.0,691482624.0,29487706112.0,236163072.0,5927628.0,1841594.0
12-04 08:42:43,31.191,17.309,50.643,0.086,0.0,0.771,0.0,2273280.0,0.0,23.0,3205095424.0,690851840.0,29484142592.0,238985216.0,6010903.0,1884548.0
12-04 08:42:44,31.906,15.909,51.486,0.0,0.0,0.699,0.0,4329472.0,0.0,38.0,3204194304.0,690298880.0,29490143232.0,234438656.0,6205947.0,1977856.0
12-04 08:42:45,32.348,15.826,51.043,0.0,0.0,0.783,0.0,2408448.0,0.0,29.0,3203186688.0,689737728.0,29491204096.0,234946560.0,6475020.0,2138246.0
12-04 08:42:46,32.787,15.444,50.906,0.086,0.0,0.777,0.0,2293760.0,0.0,21.0,3202715648.0,689233920.0,29496381440.0,230744064.0,5936416.0,1826941.0
12-04 08:42:47,31.125,16.914,51.090,0.087,0.0,0.785,163840.0,2220032.0,11.0,22.0,3203596288.0,688680960.0,29499695104.0,227102720.0,5993213.0,1900833.0
12-04 08:42:48,33.075,15.590,50.646,0.0,0.0,0.689,0.0,2306048.0,0.0,21.0,3202564096.0,687874048.0,29491466240.0,237170688.0,5982787.0,1879073.0
12-04 08:42:49,32.524,15.091,51.344,0.0,0.0,1.041,0.0,2318336.0,0.0,23.0,3202334720.0,687321088.0,29492703232.0,236716032.0,5999758.0,1867696.0
12-04 08:42:50,9.520,5.476,72.620,11.879,0.0,0.505,8192.0,225988608.0,2.0,438.0,3203461120.0,687333376.0,29500108800.0,228171776.0,3376892.0,1548887.0
12-04 08:42:51,9.456,5.356,73.222,11.799,0.0,0.167,12288.0,268693504.0,3.0,533.0,3204407296.0,686841856.0,29487292416.0,240533504.0,864577.0,1286318.0
12-04 08:42:52,32.458,16.780,45.254,4.576,0.0,0.932,4096.0,170139648.0,1.0,322.0,3203756032.0,686346240.0,29491470336.0,237502464.0,3609615.0,1686158.0
12-04 08:42:53,30.078,16.595,52.031,0.0,0.0,1.296,0.0,2248704.0,0.0,21.0,3206721536.0,685715456.0,29488590848.0,238047232.0,4816346.0,2343439.0
12-04 08:42:54,31.148,16.480,51.510,0.086,0.0,0.777,0.0,2187264.0,0.0,17.0,3205779456.0,685215744.0,29494550528.0,233529344.0,6348878.0,2062826.0
12-04 08:42:55,31.510,16.319,51.215,0.0,0.0,0.955,0.0,2240512.0,0.0,21.0,3206094848.0,684724224.0,29497004032.0,231251968.0,10462436.0,2109669.0
12-04 08:42:56,33.076,16.024,49.871,0.086,0.0,0.943,0.0,2269184.0,0.0,25.0,3204853760.0,684195840.0,29501714432.0,228311040.0,8236341.0,1960291.0
12-04 08:42:57,31.023,16.551,51.820,0.0,0.0,0.607,0.0,2289664.0,0.0,21.0,3205074944.0,683651072.0,29501878272.0,228470784.0,6248515.0,2020079.0
12-04 08:42:58,31.561,16.391,51.264,0.087,0.0,0.697,0.0,2240512.0,0.0,22.0,3205632000.0,683032576.0,29501464576.0,228945920.0,8282714.0,2026857.0
12-04 08:42:59,33.673,15.816,49.575,0.0,0.0,0.935,0.0,2514944.0,0.0,32.0,3207147520.0,682053632.0,29486571520.0,243302400.0,6690274.0,2162220.0
12-04 08:43:00,31.845,16.910,50.472,0.0,0.0,0.773,0.0,2162688.0,0.0,19.0,3206365184.0,681869312.0,29503148032.0,227692544.0,7735954.0,1820987.0
12-04 08:43:01,32.275,16.309,50.215,0.086,0.0,1.116,0.0,2379776.0,0.0,25.0,3207884800.0,680882176.0,29487235072.0,243073024.0,5966911.0,1867145.0
12-04 08:43:02,32.253,16.297,50.341,0.0,0.0,1.109,0.0,2273280.0,0.0,23.0,3206549504.0,680267776.0,29487050752.0,245207040.0,5983606.0,1843378.0
12-04 08:43:03,30.963,16.739,51.258,0.173,0.0,0.867,0.0,4108288.0,0.0,27.0,3205996544.0,679952384.0,29497589760.0,235536384.0,5981627.0,1878867.0
12-04 08:43:04,31.234,17.084,50.733,0.0,0.0,0.949,0.0,2396160.0,0.0,30.0,3204710400.0,679444480.0,29501239296.0,233680896.0,6338846.0,2057441.0
12-04 08:43:05,32.133,15.189,51.800,0.0,0.0,0.878,0.0,2428928.0,0.0,27.0,3205046272.0,678912000.0,29502455808.0,232660992.0,6426277.0,2115770.0
12-04 08:43:06,33.249,15.861,49.703,0.0,0.0,1.187,0.0,2244608.0,0.0,22.0,3205079040.0,678367232.0,29504163840.0,231464960.0,5950279.0,1862126.0
12-04 08:43:07,31.401,16.696,50.779,0.0,0.0,1.125,0.0,2338816.0,0.0,25.0,3205726208.0,677560320.0,29494620160.0,241168384.0,5938260.0,1837997.0
12-04 08:43:08,32.683,16.978,49.491,0.085,0.0,0.764,0.0,2285568.0,0.0,26.0,3206885376.0,677068800.0,29499092992.0,236027904.0,6034058.0,1918114.0
12-04 08:43:09,31.109,16.464,51.127,0.087,0.0,1.213,0.0,4321280.0,0.0,35.0,3205062656.0,676524032.0,29503569920.0,233918464.0,6074275.0,1926977.0
12-04 08:43:10,35.789,16.984,45.667,0.607,0.0,0.953,4096.0,55971840.0,1.0,146.0,3206836224.0,674422784.0,29490024448.0,247791616.0,6202426.0,1993911.0
12-04 08:43:11,33.418,15.691,49.958,0.085,0.0,0.848,4096.0,4681728.0,1.0,39.0,3205103616.0,674455552.0,29462859776.0,276656128.0,6442656.0,2097750.0
12-04 08:43:12,31.802,15.338,51.906,0.0,0.0,0.953,0.0,2170880.0,0.0,22.0,3203698688.0,674455552.0,29486899200.0,254021632.0,5958987.0,1880794.0
12-04 08:43:13,32.958,15.571,50.606,0.0,0.0,0.865,0.0,2158592.0,0.0,19.0,3204538368.0,674484224.0,29509742592.0,230309888.0,5968903.0,1860830.0
12-04 08:43:14,31.767,16.101,50.914,0.174,0.0,1.044,0.0,2289664.0,0.0,26.0,3205308416.0,673845248.0,29506846720.0,233074688.0,5936375.0,1842097.0
12-04 08:43:15,32.810,15.532,50.611,0.0,0.0,1.047,0.0,4341760.0,0.0,34.0,3205361664.0,673398784.0,29512069120.0,228245504.0,5998413.0,1873171.0
12-04 08:43:16,31.371,15.905,51.757,0.0,0.0,0.967,0.0,2355200.0,0.0,30.0,3205582848.0,672731136.0,29509124096.0,231636992.0,6669980.0,2227408.0
12-04 08:43:17,31.882,15.505,51.481,0.0,0.0,1.132,0.0,2301952.0,0.0,24.0,3205632000.0,672239616.0,29512916992.0,228286464.0,5935358.0,1815703.0
12-04 08:43:18,32.048,16.367,50.557,0.086,0.0,0.943,0.0,2297856.0,0.0,23.0,3205779456.0,671563776.0,29508128768.0,233603072.0,5963636.0,1900861.0
12-04 08:43:19,32.428,17.233,49.576,0.0,0.0,0.764,0.0,2289664.0,0.0,21.0,3204644864.0,670912512.0,29504720896.0,238796800.0,6039584.0,1908120.0
12-04 08:43:20,32.116,17.162,49.958,0.085,0.0,0.680,0.0,2297856.0,0.0,25.0,3205599232.0,670384128.0,29506543616.0,236548096.0,5995267.0,1882191.0
12-04 08:43:21,31.255,16.769,51.273,0.088,0.0,0.615,0.0,4280320.0,0.0,33.0,3204890624.0,669917184.0,29513011200.0,231256064.0,6122758.0,1946244.0
12-04 08:43:22,29.823,14.867,51.327,2.743,0.0,1.239,8192.0,165007360.0,2.0,341.0,3207184384.0,669483008.0,29513625600.0,228782080.0,6436941.0,2081189.0
12-04 08:43:23,5.843,3.895,75.445,14.649,0.0,0.169,8192.0,269418496.0,2.0,514.0,3207761920.0,669003776.0,29500604416.0,241704960.0,668213.0,590477.0
12-04 08:43:24,4.587,2.168,81.568,11.676,0.0,0.0,4096.0,237187072.0,1.0,459.0,3207163904.0,669024256.0,29503729664.0,239157248.0,2043406.0,97784.0
12-04 08:43:25,33.391,12.532,53.906,0.086,0.0,0.086,0.0,12234752.0,0.0,76.0,3207278592.0,668356608.0,29506822144.0,236617728.0,2478192.0,256654.0
12-04 08:43:26,36.575,12.823,49.312,1.205,0.0,0.086,4096.0,87048192.0,1.0,228.0,3206803456.0,665948160.0,29507092480.0,239230976.0,442280.0,234593.0
12-04 08:43:27,34.340,12.425,52.632,0.518,0.0,0.086,0.0,35115008.0,0.0,138.0,3204825088.0,665165824.0,29417746432.0,331337728.0,728831.0,238747.0
12-04 08:43:28,32.540,12.914,54.376,0.170,0.0,0.0,0.0,6479872.0,0.0,58.0,3204288512.0,665210880.0,29444141056.0,305434624.0,441901.0,234227.0
12-04 08:43:29,32.275,12.017,55.622,0.086,0.0,0.0,0.0,6479872.0,0.0,57.0,3205042176.0,665251840.0,29470646272.0,278134784.0,442623.0,235141.0
12-04 08:43:30,31.341,12.810,55.594,0.256,0.0,0.0,45056.0,6508544.0,6.0,60.0,3204472832.0,665264128.0,29497868288.0,251469824.0,443703.0,237465.0
12-04 08:43:31,31.212,12.210,56.406,0.172,0.0,0.0,0.0,8445952.0,0.0,66.0,3205111808.0,664838144.0,29507547136.0,241577984.0,441707.0,235326.0
12-04 08:43:32,31.212,12.382,56.234,0.172,0.0,0.0,0.0,7155712.0,0.0,80.0,3207028736.0,663597056.0,29483499520.0,264949760.0,589529.0,314925.0
12-04 08:43:33,31.620,13.196,55.099,0.086,0.0,0.0,0.0,6479872.0,0.0,57.0,3205464064.0,663625728.0,29509693440.0,240291840.0,459879.0,254507.0
12-04 08:43:34,32.323,13.384,54.209,0.084,0.0,0.0,0.0,6467584.0,0.0,59.0,3207839744.0,662810624.0,29507158016.0,241266688.0,443138.0,236598.0
12-04 08:43:35,32.905,11.997,54.927,0.086,0.0,0.086,0.0,6508544.0,0.0,60.0,3207159808.0,662392832.0,29514321920.0,235200512.0,441057.0,233238.0
12-04 08:43:36,32.740,12.638,54.538,0.085,0.0,0.0,0.0,6598656.0,0.0,62.0,3207200768.0,661798912.0,29514076160.0,235999232.0,441401.0,233506.0
12-04 08:43:37,31.588,12.216,56.021,0.175,0.0,0.0,0.0,6643712.0,0.0,64.0,3209576448.0,660983808.0,29505257472.0,243257344.0,445203.0,240413.0
12-04 08:43:38,32.629,12.342,54.945,0.085,0.0,0.0,24576.0,6590464.0,4.0,63.0,3208437760.0,660430848.0,29506998272.0,243208192.0,458981.0,251420.0
12-04 08:43:39,31.293,11.724,56.724,0.259,0.0,0.0,0.0,6668288.0,0.0,65.0,3209084928.0,659795968.0,29506211840.0,243982336.0,442479.0,235832.0
12-04 08:43:40,32.822,11.679,55.328,0.171,0.0,0.0,0.0,8663040.0,0.0,77.0,3207405568.0,659308544.0,29512675328.0,239685632.0,589430.0,313453.0
12-04 08:43:41,31.986,12.812,55.116,0.086,0.0,0.0,0.0,6639616.0,0.0,63.0,3209379840.0,658481152.0,29509189632.0,242024448.0,444193.0,238622.0
12-04 08:43:42,30.412,13.058,56.443,0.086,0.0,0.0,0.0,6569984.0,0.0,64.0,3209093120.0,657801216.0,29509206016.0,242974720.0,443089.0,236773.0
12-04 08:43:43,31.525,12.403,55.814,0.172,0.0,0.086,0.0,6524928.0,0.0,60.0,3208884224.0,657637376.0,29526073344.0,226480128.0,442795.0,236525.0
12-04 08:43:44,32.465,11.372,55.990,0.174,0.0,0.0,0.0,6660096.0,0.0,65.0,3207942144.0,656900096.0,29526040576.0,228192256.0,442073.0,235696.0
12-04 08:43:45,31.756,12.478,55.594,0.172,0.0,0.0,0.0,6569984.0,0.0,58.0,3206868992.0,656211968.0,29528215552.0,227778560.0,441682.0,235140.0
12-04 08:43:46,31.470,13.070,55.374,0.086,0.0,0.0,0.0,6737920.0,0.0,65.0,3208536064.0,655228928.0,29510328320.0,244981760.0,444382.0,238545.0
12-04 08:43:47,32.242,12.594,55.080,0.084,0.0,0.0,0.0,6500352.0,0.0,62.0,3206545408.0,654876672.0,29517238272.0,240414720.0,441166.0,234751.0
12-04 08:43:48,32.476,13.111,53.813,0.514,0.0,0.086,0.0,36040704.0,0.0,134.0,3208798208.0,653725696.0,29521661952.0,234889216.0,440789.0,233630.0
12-04 08:43:49,37.153,12.326,49.306,1.215,0.0,0.0,0.0,78454784.0,0.0,196.0,3205406720.0,651759616.0,29527638016.0,234270720.0,442736.0,237231.0
12-04 08:43:50,35.426,13.500,49.527,1.548,0.0,0.0,270336.0,67047424.0,14.0,212.0,3205939200.0,651284480.0,29428088832.0,333762560.0,460070.0,254160.0
12-04 08:43:51,32.712,11.441,55.593,0.169,0.0,0.085,0.0,6496256.0,0.0,61.0,3206160384.0,651350016.0,29455921152.0,305643520.0,442564.0,236874.0
12-04 08:43:52,32.562,12.425,54.584,0.428,0.0,0.0,0.0,21798912.0,0.0,102.0,3205718016.0,651460608.0,29493768192.0,268128256.0,588526.0,313391.0
12-04 08:43:53,33.619,13.036,52.573,0.772,0.0,0.0,4096.0,51494912.0,1.0,154.0,3209486336.0,650674176.0,29466992640.0,291921920.0,3421.0,4653.0
12-04 08:43:54,31.451,11.816,56.560,0.174,0.0,0.0,0.0,6438912.0,0.0,57.0,3206328320.0,650723328.0,29495234560.0,266788864.0,2476.0,3166.0
12-04 08:43:55,31.053,11.667,57.193,0.088,0.0,0.0,0.0,6443008.0,0.0,57.0,3206127616.0,650756096.0,29524545536.0,237645824.0,4382.0,6678.0
12-04 08:43:56,31.320,12.338,56.255,0.086,0.0,0.0,0.0,6619136.0,0.0,66.0,3208933376.0,649986048.0,29514698752.0,245456896.0,1516.0,1768.0
12-04 08:43:57,31.424,12.974,55.434,0.168,0.0,0.0,0.0,6606848.0,0.0,60.0,3207528448.0,649502720.0,29519405056.0,242638848.0,3812.0,6113.0
12-04 08:43:58,29.575,12.142,58.283,0.0,0.0,0.0,0.0,8654848.0,0.0,82.0,3207458816.0,648986624.0,29522202624.0,240427008.0,36271.0,30221.0
12-04 08:43:59,24.401,12.158,58.733,4.281,0.0,0.428,0.0,98983936.0,0.0,219.0,3207651328.0,648536064.0,29522468864.0,240418816.0,3665224.0,1758411.0
12-04 08:44:00,5.408,2.579,77.787,13.977,0.0,0.250,8192.0,271646720.0,2.0,483.0,3208122368.0,648544256.0,29524340736.0,238067712.0,724111.0,1268716.0
12-04 08:44:01,4.212,2.359,78.096,15.164,0.0,0.168,0.0,272629760.0,0.0,471.0,3208056832.0,648548352.0,29527076864.0,235393024.0,1234108.0,1272629.0
12-04 08:44:02,22.213,11.235,62.093,4.031,0.0,0.429,0.0,92504064.0,0.0,170.0,3208056832.0,648089600.0,29523660800.0,239267840.0,1146630.0,1397071.0
12-04 08:44:03,31.109,17.504,50.173,0.087,0.0,1.127,0.0,2027520.0,0.0,17.0,3207811072.0,647639040.0,29527719936.0,235905024.0,4218318.0,2072286.0
12-04 08:44:04,28.796,17.365,52.531,0.0,0.0,1.309,0.0,249856.0,0.0,10.0,3209273344.0,647184384.0,29529321472.0,233295872.0,8907946.0,2363258.0
12-04 08:44:05,32.305,16.024,50.643,0.0,0.0,1.028,0.0,2105344.0,0.0,14.0,3209740288.0,646742016.0,29531959296.0,230633472.0,8904379.0,2336753.0
12-04 08:44:06,29.366,17.202,51.955,0.0,0.0,1.477,0.0,585728.0,0.0,22.0,3208757248.0,646299648.0,29535727616.0,228290560.0,11106526.0,2597605.0
12-04 08:44:07,31.020,17.138,50.728,0.0,0.0,1.114,0.0,290816.0,0.0,14.0,3212013568.0,645382144.0,29516410880.0,245268480.0,8424803.0,2155977.0
12-04 08:44:08,31.458,17.050,50.043,0.085,0.0,1.364,0.0,2277376.0,0.0,21.0,3210108928.0,644911104.0,29519867904.0,244187136.0,8429533.0,2163885.0
12-04 08:44:09,30.628,16.318,52.007,0.0,0.0,1.047,0.0,897024.0,0.0,21.0,3209449472.0,644456448.0,29523918848.0,241250304.0,6223239.0,2038979.0
12-04 08:44:10,31.684,16.406,51.042,0.087,0.0,0.781,0.0,2273280.0,0.0,21.0,3211124736.0,643989504.0,29525528576.0,238432256.0,8259961.0,2056403.0
12-04 08:44:11,31.379,17.328,50.517,0.0,0.0,0.776,0.0,2248704.0,0.0,25.0,3210706944.0,643543040.0,29531430912.0,233394176.0,6257614.0,2078703.0
12-04 08:44:12,31.107,17.921,49.873,0.0,0.0,1.099,0.0,3334144.0,0.0,23.0,3211120640.0,643096576.0,29535019008.0,229838848.0,6111098.0,2002937.0
12-04 08:44:13,32.164,16.766,50.043,0.086,0.0,0.941,0.0,3215360.0,0.0,34.0,3211063296.0,642568192.0,29536571392.0,228872192.0,6193544.0,2045726.0
12-04 08:44:14,31.250,17.038,50.856,0.0,0.0,0.856,0.0,2359296.0,0.0,23.0,3211444224.0,641622016.0,29520031744.0,245977088.0,6294173.0,2069721.0
12-04 08:44:15,32.353,16.090,50.433,0.087,0.0,1.038,0.0,2289664.0,0.0,24.0,3212029952.0,641105920.0,29522255872.0,243683328.0,8183517.0,2051378.0
12-04 08:44:16,31.931,16.824,50.215,0.086,0.0,0.944,0.0,2150400.0,0.0,19.0,3209428992.0,641015808.0,29539209216.0,229421056.0,4703075.0,2030014.0
12-04 08:44:17,31.472,17.343,50.169,0.0,0.0,1.015,0.0,2338816.0,0.0,23.0,3211870208.0,640086016.0,29523214336.0,243904512.0,7815059.0,2071286.0
12-04 08:44:18,31.316,15.877,51.842,0.0,0.0,0.965,0.0,2285568.0,0.0,24.0,3211407360.0,639565824.0,29525233664.0,242868224.0,6201147.0,2084192.0
12-04 08:44:19,32.292,15.451,51.215,0.087,0.0,0.955,0.0,2240512.0,0.0,22.0,3211157504.0,639102976.0,29528276992.0,240537600.0,6260242.0,2074905.0
12-04 08:44:20,33.130,15.693,50.131,0.0,0.0,1.046,724992.0,2506752.0,41.0,33.0,3231137792.0,638173184.0,29512273920.0,237490176.0,6179498.0,2034108.0
12-04 08:44:21,33.964,17.025,47.807,0.086,0.0,1.118,237568.0,2158592.0,22.0,17.0,3212845056.0,637706240.0,29515567104.0,252956672.0,6205663.0,2042087.0
12-04 08:44:22,31.775,15.844,51.255,0.0,0.0,1.126,0.0,2351104.0,0.0,33.0,3213467648.0,637726720.0,29539573760.0,228306944.0,6293165.0,2103067.0
12-04 08:44:23,32.106,16.524,50.342,0.086,0.0,0.942,0.0,2338816.0,0.0,24.0,3215400960.0,636809216.0,29521272832.0,245592064.0,6879639.0,2140758.0
12-04 08:44:24,32.075,16.123,50.686,0.0,0.0,1.115,0.0,2224128.0,0.0,20.0,3212599296.0,636350464.0,29527080960.0,243044352.0,7826604.0,2115193.0
12-04 08:44:25,31.525,16.537,50.646,0.172,0.0,1.120,0.0,2306048.0,0.0,25.0,3212611584.0,635838464.0,29526753280.0,243871744.0,6253922.0,2061219.0
12-04 08:44:26,32.679,16.553,49.744,0.0,0.0,1.024,0.0,2244608.0,0.0,20.0,3212955648.0,635371520.0,29529989120.0,240758784.0,6133413.0,2010773.0
12-04 08:44:27,31.404,17.362,50.128,0.085,0.0,1.021,0.0,2269184.0,0.0,24.0,3212595200.0,634900480.0,29534502912.0,237076480.0,6202574.0,2054376.0
12-04 08:44:28,32.639,15.972,50.781,0.0,0.0,0.608,0.0,2252800.0,0.0,20.0,3210940416.0,634445824.0,29539487744.0,234201088.0,6177907.0,2012286.0
12-04 08:44:29,31.315,16.003,51.557,0.0,0.0,1.125,0.0,2252800.0,0.0,24.0,3212959744.0,633794560.0,29532336128.0,239984640.0,6106223.0,2020369.0
12-04 08:44:30,30.877,15.526,52.368,0.0,0.0,1.228,0.0,2269184.0,0.0,22.0,3211538432.0,633335808.0,29535612928.0,238587904.0,6155778.0,2029874.0
12-04 08:44:31,32.361,16.223,50.386,0.172,0.0,0.858,0.0,2301952.0,0.0,26.0,3210694656.0,632819712.0,29537345536.0,238215168.0,8220112.0,2051223.0
12-04 08:44:32,30.909,16.797,46.407,4.589,0.0,1.299,4096.0,240082944.0,1.0,446.0,3210276864.0,632283136.0,29536464896.0,240050176.0,4656649.0,2295723.0
12-04 08:44:33,18.632,12.222,58.291,10.085,0.0,0.769,0.0,269484032.0,0.0,508.0,3210919936.0,632283136.0,29549424640.0,226447360.0,1986134.0,1930563.0
12-04 08:44:34,24.313,14.003,56.100,4.897,0.0,0.687,0.0,177541120.0,0.0,368.0,3211116544.0,631828480.0,29547962368.0,228167680.0,2132508.0,1942177.0
12-04 08:44:35,31.538,16.247,51.260,0.0,0.0,0.956,0.0,2236416.0,0.0,22.0,3211902976.0,630894592.0,29533319168.0,242958336.0,3849977.0,1859112.0
12-04 08:44:36,32.244,15.993,50.817,0.086,0.0,0.860,0.0,2289664.0,0.0,21.0,3211829248.0,630366208.0,29532753920.0,244125696.0,6096621.0,1956576.0
12-04 08:44:37,30.983,16.536,51.523,0.087,0.0,0.870,0.0,4280320.0,0.0,39.0,3212574720.0,629927936.0,29537873920.0,238698496.0,10670830.0,1948040.0
12-04 08:44:38,31.670,17.728,49.828,0.0,0.0,0.775,0.0,2277376.0,0.0,23.0,3211612160.0,629288960.0,29533392896.0,244781056.0,7587316.0,2028407.0
12-04 08:44:39,30.783,16.522,51.478,0.0,0.0,1.217,0.0,2293760.0,0.0,23.0,3211845632.0,628846592.0,29536182272.0,242200576.0,8298812.0,2095741.0
12-04 08:44:40,31.524,15.674,51.926,0.0,0.0,0.876,0.0,2232320.0,0.0,22.0,3210833920.0,628330496.0,29537067008.0,242843648.0,8302193.0,2072706.0
12-04 08:44:41,32.491,16.028,50.697,0.087,0.0,0.697,0.0,2392064.0,0.0,27.0,3213082624.0,627838976.0,29538078720.0,240074752.0,8377746.0,2122173.0
12-04 08:44:42,33.305,15.365,50.472,0.086,0.0,0.773,0.0,5758976.0,0.0,36.0,3212136448.0,627408896.0,29540868096.0,238661632.0,6310623.0,2099112.0
12-04 08:44:43,35.783,16.973,45.494,0.875,0.0,0.875,4096.0,76075008.0,1.0,174.0,3211505664.0,625487872.0,29547544576.0,234536960.0,8135233.0,1994752.0
12-04 08:44:44,35.026,17.556,46.041,0.602,0.0,0.775,0.0,48541696.0,0.0,137.0,3211194368.0,624398336.0,29442158592.0,341323776.0,6106814.0,1988041.0
12-04 08:44:45,31.767,15.492,51.871,0.0,0.0,0.870,0.0,2150400.0,0.0,19.0,3210854400.0,624422912.0,29466312704.0,317485056.0,6367439.0,2105177.0
12-04 08:44:46,31.349,16.112,51.664,0.0,0.0,0.876,0.0,2158592.0,0.0,19.0,3211042816.0,624443392.0,29488001024.0,295587840.0,6131030.0,1971880.0
12-04 08:44:47,32.738,16.156,50.085,0.0,0.0,1.020,0.0,2158592.0,0.0,20.0,3210498048.0,624467968.0,29511548928.0,272560128.0,6239990.0,2086684.0
12-04 08:44:48,32.416,15.993,50.559,0.0,0.0,1.032,0.0,2170880.0,0.0,21.0,3209834496.0,624488448.0,29534920704.0,249831424.0,6139340.0,2003871.0
12-04 08:44:49,32.119,17.203,50.0,0.085,0.0,0.593,0.0,2158592.0,0.0,19.0,3209895936.0,624529408.0,29558317056.0,226332672.0,6147448.0,2017275.0
12-04 08:44:50,31.008,17.313,50.904,0.0,0.0,0.775,0.0,2367488.0,0.0,24.0,3210825728.0,623575040.0,29541281792.0,243392512.0,8210878.0,2037769.0
12-04 08:44:51,32.689,14.938,51.406,0.0,0.0,0.967,0.0,2289664.0,0.0,21.0,3211915264.0,623136768.0,29544538112.0,239484928.0,6089669.0,1968159.0
12-04 08:44:52,32.962,15.411,50.771,0.086,0.0,0.771,0.0,2224128.0,0.0,23.0,3211485184.0,622714880.0,29548163072.0,236711936.0,6182158.0,2011250.0
12-04 08:44:53,31.673,15.125,52.224,0.0,0.0,0.979,0.0,2285568.0,0.0,23.0,3212472320.0,622288896.0,29549113344.0,235200512.0,6199689.0,2040528.0
12-04 08:44:54,33.305,16.862,48.826,0.084,0.0,0.923,0.0,2277376.0,0.0,27.0,3212578816.0,621858816.0,29554561024.0,230076416.0,6139724.0,2008774.0
12-04 08:44:55,31.510,15.972,51.562,0.087,0.0,0.868,0.0,2256896.0,0.0,22.0,3211882496.0,621309952.0,29550956544.0,234926080.0,6057999.0,1916102.0
12-04 08:44:56,30.306,17.293,51.528,0.0,0.0,0.873,0.0,2334720.0,0.0,26.0,3211460608.0,620888064.0,29555593216.0,231133184.0,6403450.0,2064194.0
12-04 08:44:57,31.223,16.219,51.518,0.0,0.0,1.041,0.0,2224128.0,0.0,27.0,3211993088.0,620453888.0,29558358016.0,228270080.0,7921493.0,1965653.0
12-04 08:44:58,30.642,16.319,51.736,0.0,0.0,1.302,0.0,2293760.0,0.0,25.0,3210547200.0,619884544.0,29556535296.0,232108032.0,6210736.0,2018607.0
12-04 08:44:59,32.024,16.567,50.213,0.085,0.0,1.110,0.0,2236416.0,0.0,20.0,3212091392.0,619438080.0,29559205888.0,228339712.0,6139029.0,2009805.0
12-04 08:45:00,31.266,17.140,50.474,0.172,0.0,0.947,0.0,2326528.0,0.0,27.0,3212570624.0,618520576.0,29542625280.0,245358592.0,6195964.0,2034412.0
12-04 08:45:01,31.414,16.492,51.309,0.0,0.0,0.785,163840.0,4161536.0,39.0,30.0,3211816960.0,618442752.0,29556957184.0,231858176.0,6097640.0,1944280.0
12-04 08:45:02,37.608,15.771,45.407,0.520,0.0,0.693,4096.0,2867200.0,1.0,37.0,3312865280.0,615059456.0,29439172608.0,251977728.0,12807073.0,2339720.0
12-04 08:45:03,57.818,13.144,28.179,0.0,0.0,0.859,0.0,1433600.0,0.0,59.0,3551416320.0,609624064.0,29213106176.0,244928512.0,9132466.0,2110024.0
12-04 08:45:04,36.752,16.154,43.675,2.308,0.0,1.111,4096.0,154304512.0,1.0,301.0,3581435904.0,608526336.0,29184581632.0,244531200.0,9975240.0,2425968.0
12-04 08:45:05,9.277,2.213,73.277,15.149,0.0,0.085,0.0,266022912.0,0.0,500.0,3597975552.0,608063488.0,29166542848.0,246493184.0,12165881.0,2033261.0
12-04 08:45:06,10.714,3.571,73.639,11.905,0.0,0.170,0.0,235450368.0,0.0,462.0,3603660800.0,608075776.0,29172342784.0,234995712.0,11873976.0,1807796.0
12-04 08:45:07,36.078,16.638,46.350,0.0,0.0,0.934,0.0,2048000.0,0.0,13.0,3605491712.0,607629312.0,29173661696.0,232292352.0,16536457.0,2119874.0
12-04 08:45:08,32.611,17.780,47.962,0.0,0.0,1.648,4096.0,0.0,1.0,0.0,3610042368.0,607117312.0,29173493760.0,228421632.0,10770015.0,2484451.0
12-04 08:45:09,33.420,14.708,50.827,0.0,0.0,1.044,0.0,118784.0,0.0,6.0,3607199744.0,606666752.0,29172580352.0,232628224.0,21968356.0,3058228.0
12-04 08:45:10,32.168,18.007,48.601,0.0,0.0,1.224,0.0,2154496.0,0.0,15.0,3608014848.0,606224384.0,29175521280.0,229314560.0,12149257.0,2261951.0
12-04 08:45:11,33.884,15.552,49.696,0.0,0.0,0.869,0.0,180224.0,0.0,7.0,3607572480.0,605769728.0,29176508416.0,229224448.0,23805590.0,2947541.0
12-04 08:45:12,30.742,18.253,49.520,0.087,0.0,1.397,0.0,2179072.0,0.0,21.0,3612868608.0,605077504.0,29166288896.0,234840064.0,12612963.0,2530238.0
12-04 08:45:13,35.515,14.747,48.778,0.0,0.0,0.960,0.0,2297856.0,0.0,21.0,3613102080.0,604639232.0,29168705536.0,232628224.0,23065684.0,2605898.0
12-04 08:45:14,32.618,16.567,49.700,0.0,0.0,1.116,0.0,172032.0,0.0,9.0,3613306880.0,604196864.0,29169233920.0,232337408.0,17197659.0,2647664.0
12-04 08:45:15,34.991,16.638,47.256,0.086,0.0,1.029,0.0,2297856.0,0.0,22.0,3616923648.0,603701248.0,29168074752.0,230375424.0,16852863.0,2633476.0
12-04 08:45:16,33.909,16.652,48.404,0.0,0.0,1.035,0.0,2256896.0,0.0,23.0,3612917760.0,603271168.0,29170343936.0,232542208.0,17712328.0,2545051.0
12-04 08:45:17,33.967,16.508,48.574,0.173,0.0,0.778,0.0,2179072.0,0.0,18.0,3617497088.0,602832896.0,29170315264.0,228429824.0,15412747.0,2225154.0
12-04 08:45:18,33.681,15.144,50.479,0.0,0.0,0.696,0.0,2220032.0,0.0,22.0,3613806592.0,602390528.0,29174308864.0,228569088.0,17314520.0,2456316.0
12-04 08:45:19,32.413,15.494,51.380,0.0,0.0,0.712,0.0,2326528.0,0.0,22.0,3616632832.0,601501696.0,29155184640.0,245755904.0,14354300.0,2597839.0
12-04 08:45:20,33.623,15.986,49.348,0.0,0.0,1.043,0.0,253952.0,0.0,11.0,3617558528.0,601063424.0,29154848768.0,245604352.0,19448308.0,2536046.0
12-04 08:45:21,32.989,15.935,49.871,0.086,0.0,1.120,0.0,2224128.0,0.0,22.0,3620016128.0,600641536.0,29157085184.0,241332224.0,14282958.0,2543888.0
12-04 08:45:22,35.013,15.713,48.335,0.0,0.0,0.939,0.0,2273280.0,0.0,21.0,3618258944.0,600211456.0,29158387712.0,242216960.0,16488486.0,2591807.0
12-04 08:45:23,33.333,16.279,49.354,0.086,0.0,0.947,0.0,2236416.0,0.0,24.0,3617894400.0,599777280.0,29159735296.0,241668096.0,17559219.0,2525187.0
12-04 08:45:24,32.468,17.489,49.177,0.0,0.0,0.866,0.0,2568192.0,0.0,33.0,3618099200.0,599355392.0,29163376640.0,238243840.0,14767329.0,2532959.0
12-04 08:45:25,35.060,15.630,48.100,0.0,0.0,1.209,0.0,2150400.0,0.0,23.0,3623448576.0,598913024.0,29165293568.0,231419904.0,19406019.0,2307887.0
12-04 08:45:26,32.558,17.571,48.751,0.086,0.0,1.034,0.0,2322432.0,0.0,23.0,3624087552.0,598478848.0,29168369664.0,228139008.0,13739561.0,2433926.0
12-04 08:45:27,33.363,15.716,50.044,0.0,0.0,0.878,0.0,2232320.0,0.0,23.0,3622887424.0,598036480.0,29168009216.0,230141952.0,17472323.0,2471253.0
12-04 08:45:28,33.736,15.099,49.871,0.086,0.0,1.208,0.0,2269184.0,0.0,21.0,3623309312.0,597594112.0,29170089984.0,228081664.0,12956364.0,2487514.0
12-04 08:45:29,33.105,17.667,48.370,0.086,0.0,0.772,0.0,2322432.0,0.0,23.0,3632672768.0,596697088.0,29152112640.0,237592576.0,18491956.0,2519197.0
12-04 08:45:30,32.662,16.112,50.0,0.0,0.0,1.226,0.0,155648.0,0.0,10.0,3625578496.0,596525056.0,29165150208.0,231821312.0,15234230.0,2540718.0
12-04 08:45:31,33.881,16.422,48.920,0.0,0.0,0.778,57344.0,2289664.0,2.0,24.0,3627905024.0,596103168.0,29165969408.0,229097472.0,16272012.0,2503568.0
12-04 08:45:32,33.660,14.693,50.757,0.0,0.0,0.890,0.0,2306048.0,0.0,27.0,3626160128.0,595587072.0,29165920256.0,231407616.0,14073796.0,2448584.0
12-04 08:45:33,36.207,15.345,46.466,0.431,0.0,1.552,0.0,29622272.0,0.0,82.0,3628380160.0,594366464.0,29153234944.0,243093504.0,19352631.0,2522729.0
12-04 08:45:34,35.520,16.865,45.911,0.170,0.0,1.533,0.0,35430400.0,0.0,94.0,3628089344.0,593825792.0,29119115264.0,278044672.0,17640761.0,2546751.0
12-04 08:45:35,33.699,17.399,47.889,0.169,0.0,0.845,0.0,2191360.0,0.0,22.0,3629977600.0,593854464.0,29142691840.0,252551168.0,13839282.0,2436436.0
12-04 08:45:36,32.062,16.898,48.440,1.213,0.0,1.386,0.0,81543168.0,0.0,164.0,3630006272.0,593883136.0,29164560384.0,230625280.0,17551462.0,2438092.0
12-04 08:45:37,33.506,16.667,41.710,6.822,0.0,1.295,0.0,272633856.0,0.0,499.0,3630706688.0,592896000.0,29141733376.0,253739008.0,13755028.0,2484676.0
12-04 08:45:38,25.065,15.039,48.401,10.026,0.0,1.469,0.0,271581184.0,0.0,509.0,3630444544.0,592896000.0,29159383040.0,236351488.0,15470950.0,2830515.0
12-04 08:45:39,31.900,15.305,50.731,1.032,0.0,1.032,0.0,45715456.0,0.0,134.0,3628134400.0,592470016.0,29161410560.0,237060096.0,19406520.0,2184636.0
12-04 08:45:40,34.233,16.028,48.868,0.087,0.0,0.784,0.0,2265088.0,0.0,23.0,3630166016.0,591982592.0,29159337984.0,237588480.0,16096514.0,2463808.0
12-04 08:45:41,32.727,16.623,49.610,0.087,0.0,0.952,0.0,2293760.0,0.0,24.0,3630931968.0,591544320.0,29162250240.0,234348544.0,13148562.0,2451213.0
12-04 08:45:42,31.002,18.048,49.914,0.0,0.0,1.036,0.0,2220032.0,0.0,23.0,3633876992.0,590974976.0,29157879808.0,236343296.0,10821987.0,2459721.0
12-04 08:45:43,31.728,16.165,51.591,0.086,0.0,0.430,0.0,2310144.0,0.0,22.0,3633004544.0,590544896.0,29161979904.0,233545728.0,2200504.0,2028364.0
12-04 08:45:44,32.794,16.525,49.574,0.0,0.0,1.107,0.0,2310144.0,0.0,28.0,3632902144.0,590127104.0,29165191168.0,230854656.0,11544717.0,2185842.0
12-04 08:45:45,31.865,16.926,50.173,0.0,0.0,1.036,0.0,2306048.0,0.0,21.0,3633864704.0,589705216.0,29167460352.0,228044800.0,10441966.0,2145297.0
12-04 08:45:46,32.090,15.525,51.518,0.0,0.0,0.867,0.0,2338816.0,0.0,24.0,3638661120.0,588771328.0,29146288128.0,245354496.0,5961991.0,1900076.0
12-04 08:45:47,32.491,15.767,50.784,0.087,0.0,0.871,0.0,2183168.0,0.0,22.0,3637276672.0,588722176.0,29165903872.0,227172352.0,8300901.0,2076644.0
12-04 08:45:48,31.272,15.813,51.943,0.0,0.0,0.972,0.0,2342912.0,0.0,23.0,3639517184.0,587841536.0,29147996160.0,243720192.0,8099837.0,1909561.0
12-04 08:45:49,32.942,16.597,49.623,0.0,0.0,0.838,0.0,2224128.0,0.0,22.0,3639074816.0,587403264.0,29150412800.0,242184192.0,6119439.0,1958830.0
12-04 08:45:50,32.564,16.068,50.427,0.085,0.0,0.855,0.0,2260992.0,0.0,20.0,3638669312.0,586899456.0,29151600640.0,241905664.0,8134708.0,1973325.0
12-04 08:45:51,39.492,14.011,45.709,0.0,0.0,0.788,0.0,2420736.0,0.0,46.0,3639889920.0,586489856.0,29151002624.0,241692672.0,10724414.0,2437037.0
12-04 08:45:52,35.478,15.565,47.652,0.174,0.0,1.130,20480.0,2265088.0,4.0,23.0,3640692736.0,586055680.0,29151744000.0,240582656.0,8215719.0,2949069.0
12-04 08:45:53,35.866,14.311,49.117,0.0,0.0,0.707,0.0,2158592.0,0.0,19.0,3641331712.0,585560064.0,29151670272.0,240513024.0,7549499.0,2486994.0
12-04 08:45:54,37.566,13.757,47.707,0.0,0.0,0.970,0.0,2244608.0,0.0,21.0,3644022784.0,585027584.0,29147529216.0,242495488.0,10015070.0,2793445.0
12-04 08:45:55,36.118,14.186,48.825,0.087,0.0,0.783,0.0,2052096.0,0.0,13.0,3643437056.0,584986624.0,29163540480.0,227110912.0,8346812.0,2874700.0
12-04 08:45:56,35.733,15.265,48.049,0.0,0.0,0.954,0.0,364544.0,0.0,16.0,3644116992.0,584560640.0,29164011520.0,226385920.0,8152184.0,2860050.0
12-04 08:45:57,35.972,15.404,47.332,0.0,0.0,1.291,0.0,2207744.0,0.0,20.0,3639549952.0,584142848.0,29164437504.0,230944768.0,8238927.0,2884216.0
12-04 08:45:58,35.807,16.307,46.851,0.086,0.0,0.949,0.0,2314240.0,0.0,26.0,3641552896.0,583757824.0,29166465024.0,227299328.0,8436486.0,2968287.0
12-04 08:45:59,36.332,14.225,48.757,0.086,0.0,0.600,0.0,4370432.0,0.0,40.0,3637100544.0,583385088.0,29169901568.0,228687872.0,7299201.0,1469645.0
12-04 08:46:00,36.629,11.866,51.247,0.258,0.0,0.0,0.0,10108928.0,0.0,74.0,3634143232.0,582590464.0,29153406976.0,248934400.0,2394608.0,1067307.0
12-04 08:46:01,39.104,12.489,47.545,0.775,0.0,0.086,4096.0,54349824.0,1.0,143.0,3624083456.0,581656576.0,29174505472.0,238829568.0,3812996.0,1005916.0
12-04 08:46:02,39.307,11.861,47.446,1.039,0.0,0.346,4096.0,78118912.0,1.0,231.0,3625541632.0,580321280.0,29071343616.0,341868544.0,2547254.0,1065786.0
12-04 08:46:03,35.825,11.426,52.577,0.086,0.0,0.086,0.0,6463488.0,0.0,60.0,3625009152.0,580374528.0,29095800832.0,317890560.0,2398340.0,1068367.0
12-04 08:46:04,36.045,11.815,51.969,0.171,0.0,0.0,0.0,6488064.0,0.0,59.0,3626393600.0,580452352.0,29121257472.0,290971648.0,2546993.0,1080828.0
12-04 08:46:05,36.189,11.189,52.360,0.175,0.0,0.087,0.0,6492160.0,0.0,61.0,3625660416.0,580509696.0,29144883200.0,268021760.0,2389324.0,1061045.0
12-04 08:46:06,35.402,11.014,53.322,0.087,0.0,0.175,0.0,6463488.0,0.0,58.0,3624574976.0,580542464.0,29173063680.0,240893952.0,2394091.0,1066698.0
12-04 08:46:07,37.123,11.800,50.904,0.172,0.0,0.0,0.0,6574080.0,0.0,65.0,3627732992.0,580124672.0,29173833728.0,237383680.0,2282212.0,998579.0
12-04 08:46:08,36.661,11.704,51.377,0.086,0.0,0.172,0.0,8478720.0,0.0,47.0,3625349120.0,579747840.0,29175869440.0,238108672.0,2489414.0,1080082.0
12-04 08:46:09,5.167,1.083,79.333,14.250,0.0,0.167,8192.0,265293824.0,2.0,491.0,3626283008.0,579756032.0,29177937920.0,235098112.0,1964027.0,842908.0
12-04 08:46:10,5.528,0.503,76.884,17.085,0.0,0.0,0.0,271593472.0,0.0,478.0,3626704896.0,579760128.0,29177954304.0,234655744.0,1979114.0,845609.0
12-04 08:46:11,27.351,8.973,59.448,4.055,0.0,0.173,0.0,74948608.0,0.0,190.0,3624693760.0,579362816.0,29169364992.0,245653504.0,2473132.0,1065405.0
12-04 08:46:12,35.653,12.457,51.632,0.086,0.0,0.172,0.0,4403200.0,0.0,44.0,3624861696.0,579014656.0,29174546432.0,240652288.0,2243327.0,990510.0
12-04 08:46:13,35.893,10.958,52.804,0.173,0.0,0.173,0.0,7577600.0,0.0,77.0,3624718336.0,578727936.0,29178839040.0,236789760.0,2558027.0,1212866.0
12-04 08:46:14,36.824,10.987,51.931,0.086,0.0,0.172,0.0,6529024.0,0.0,60.0,3626192896.0,578420736.0,29182111744.0,232349696.0,2389369.0,1060861.0
12-04 08:46:15,36.216,11.387,52.140,0.171,0.0,0.086,0.0,6578176.0,0.0,59.0,3628527616.0,578101248.0,29184811008.0,227635200.0,2546892.0,1069649.0
12-04 08:46:16,35.386,11.622,52.645,0.173,0.0,0.173,0.0,6651904.0,0.0,67.0,3628445696.0,577429504.0,29170360320.0,242839552.0,2373877.0,1043000.0
12-04 08:46:17,35.395,12.199,52.234,0.086,0.0,0.086,0.0,4472832.0,0.0,47.0,3629469696.0,576999424.0,29167824896.0,244781056.0,2292467.0,1015989.0
12-04 08:46:18,36.724,11.810,51.121,0.086,0.0,0.259,0.0,6520832.0,0.0,55.0,3630436352.0,576606208.0,29169381376.0,242651136.0,2483549.0,1066305.0
12-04 08:46:19,35.897,12.222,51.624,0.171,0.0,0.085,0.0,6574080.0,0.0,60.0,3630321664.0,576229376.0,29171097600.0,241426432.0,2430773.0,1074476.0
12-04 08:46:20,36.693,11.370,51.766,0.086,0.0,0.086,65536.0,6586368.0,5.0,62.0,3631312896.0,575930368.0,29174382592.0,237449216.0,2548137.0,1083066.0
12-04 08:46:21,37.037,11.800,50.904,0.086,0.0,0.172,0.0,6557696.0,0.0,60.0,3631493120.0,575598592.0,29180850176.0,231133184.0,2389642.0,1064092.0
12-04 08:46:22,34.174,10.870,54.609,0.174,0.0,0.174,0.0,6582272.0,0.0,61.0,3633315840.0,575254528.0,29183594496.0,226910208.0,2421278.0,1073435.0
12-04 08:46:23,36.087,12.174,51.565,0.087,0.0,0.087,0.0,6623232.0,0.0,61.0,3631939584.0,574545920.0,29168951296.0,243638272.0,2461868.0,1062163.0
12-04 08:46:24,35.611,11.529,52.690,0.085,0.0,0.085,0.0,6541312.0,0.0,60.0,3632820224.0,574255104.0,29172273152.0,239726592.0,2409618.0,1064188.0
12-04 08:46:25,36.278,11.235,52.230,0.086,0.0,0.172,0.0,9781248.0,0.0,70.0,3634114560.0,573898752.0,29171462144.0,239599616.0,2432520.0,1075764.0
12-04 08:46:26,35.646,11.275,52.819,0.173,0.0,0.087,0.0,6565888.0,0.0,63.0,3632414720.0,573575168.0,29175197696.0,237887488.0,2392004.0,1080177.0
12-04 08:46:27,37.003,12.278,50.466,0.169,0.0,0.085,0.0,7880704.0,0.0,52.0,3634540544.0,573239296.0,29176958976.0,234336256.0,2469180.0,989817.0
12-04 08:46:28,40.310,12.145,45.134,2.239,0.0,0.172,4096.0,91283456.0,1.0,223.0,3634552832.0,571469824.0,29171654656.0,241397760.0,2431836.0,1081404.0
12-04 08:46:29,40.944,11.245,44.979,2.661,0.0,0.172,0.0,109350912.0,0.0,278.0,3635728384.0,569982976.0,29020401664.0,392962048.0,2063813.0,829081.0
12-04 08:46:30,35.684,11.470,52.591,0.170,0.0,0.085,0.0,6459392.0,0.0,59.0,3633795072.0,570044416.0,29046439936.0,368795648.0,1994374.0,846552.0
12-04 08:46:31,36.147,11.424,52.174,0.0,0.0,0.256,0.0,6524928.0,0.0,59.0,3633160192.0,570118144.0,29073408000.0,342388736.0,1973203.0,847840.0
12-04 08:46:32,35.891,12.106,51.662,0.171,0.0,0.171,0.0,6488064.0,0.0,62.0,3635175424.0,570155008.0,29097959424.0,315785216.0,2088827.0,830938.0
12-04 08:46:33,34.625,12.575,52.455,0.258,0.0,0.086,0.0,4329472.0,0.0,43.0,3634507776.0,570171392.0,29123432448.0,290963456.0,1949420.0,834571.0
12-04 08:46:34,34.921,11.287,53.527,0.088,0.0,0.176,0.0,6422528.0,0.0,55.0,3634089984.0,570195968.0,29148237824.0,266551296.0,2265237.0,933771.0
12-04 08:46:35,36.919,11.360,51.463,0.172,0.0,0.086,303104.0,6467584.0,21.0,57.0,3635986432.0,570241024.0,29174898688.0,237948928.0,2121265.0,928189.0
12-04 08:46:36,36.792,10.720,52.230,0.086,0.0,0.172,49152.0,6520832.0,11.0,59.0,3633242112.0,569876480.0,29179453440.0,236503040.0,2027165.0,831626.0
12-04 08:46:37,34.522,10.783,54.522,0.087,0.0,0.087,0.0,6553600.0,0.0,61.0,3635490816.0,569524224.0,29181128704.0,232931328.0,1991751.0,844830.0
12-04 08:46:38,34.835,11.525,53.466,0.087,0.0,0.087,0.0,6549504.0,0.0,58.0,3637297152.0,569249792.0,29185331200.0,227196928.0,1968133.0,847639.0
12-04 08:46:39,35.586,12.404,51.668,0.171,0.0,0.171,0.0,6660096.0,0.0,64.0,3637551104.0,568549376.0,29166333952.0,246640640.0,1951774.0,829324.0
12-04 08:46:40,35.431,11.207,53.190,0.086,0.0,0.086,0.0,6541312.0,0.0,61.0,3638173696.0,568201216.0,29168037888.0,244662272.0,2097381.0,848535.0
12-04 08:46:41,34.327,11.670,53.833,0.170,0.0,0.0,794624.0,7467008.0,20.0,77.0,3637796864.0,567971840.0,29174595584.0,238710784.0,1967756.0,833301.0
12-04 08:46:42,34.397,12.155,53.190,0.086,0.0,0.172,0.0,6553600.0,0.0,66.0,3638325248.0,567668736.0,29178445824.0,234635264.0,2070470.0,829561.0
12-04 08:46:43,34.741,11.379,53.534,0.086,0.0,0.259,0.0,6557696.0,0.0,59.0,3637751808.0,567382016.0,29183877120.0,230064128.0,1977220.0,848884.0
12-04 08:46:44,34.019,12.425,53.299,0.171,0.0,0.086,0.0,6668288.0,0.0,66.0,3640221696.0,566755328.0,29166358528.0,245739520.0,2086016.0,829583.0
12-04 08:46:45,34.340,11.734,53.581,0.173,0.0,0.173,53248.0,6565888.0,7.0,63.0,3639754752.0,566456320.0,29172404224.0,240459776.0,1949412.0,830540.0
12-04 08:46:46,14.358,4.054,69.848,11.571,0.0,0.169,0.0,254042112.0,0.0,433.0,3640610816.0,566460416.0,29179277312.0,232726528.0,1984205.0,853781.0
12-04 08:46:47,4.188,0.754,79.313,15.745,0.0,0.0,0.0,269484032.0,0.0,411.0,3640926208.0,566460416.0,29179285504.0,232402944.0,2265863.0,841830.0
12-04 08:46:48,16.143,4.758,70.943,8.071,0.0,0.085,4096.0,163131392.0,1.0,296.0,3640696832.0,566157312.0,29169086464.0,243134464.0,1949237.0,831724.0
12-04 08:46:49,35.739,11.254,52.835,0.086,0.0,0.086,0.0,6549504.0,0.0,61.0,3641421824.0,565886976.0,29173485568.0,238280704.0,1978346.0,842710.0
12-04 08:46:50,35.035,10.900,53.979,0.087,0.0,0.0,0.0,6549504.0,0.0,60.0,3642142720.0,565600256.0,29176709120.0,234622976.0,2009627.0,833723.0
12-04 08:46:51,32.931,12.069,54.655,0.259,0.0,0.086,0.0,6582272.0,0.0,63.0,3640995840.0,565309440.0,29183324160.0,229445632.0,1170031.0,498095.0
12-04 08:46:52,31.067,12.392,56.454,0.086,0.0,0.0,0.0,6606848.0,0.0,61.0,3643559936.0,564658176.0,29165211648.0,245645312.0,4518.0,8941.0
12-04 08:46:53,32.538,12.095,55.196,0.170,0.0,0.0,0.0,10043392.0,0.0,72.0,3644506112.0,564342784.0,29166604288.0,243621888.0,3995.0,141078.0
12-04 08:46:54,35.429,12.574,50.977,1.020,0.0,0.0,0.0,69513216.0,0.0,189.0,3644194816.0,563179520.0,29173731328.0,237969408.0,4661.0,7025.0
12-04 08:46:55,34.394,12.812,51.677,1.118,0.0,0.0,0.0,72028160.0,0.0,216.0,3644919808.0,562212864.0,29067321344.0,344621056.0,2950.0,4148.0
12-04 08:46:56,22.298,8.405,69.211,0.086,0.0,0.0,0.0,6025216.0,0.0,60.0,3642531840.0,562237440.0,29089280000.0,325025792.0,2790.0,4014.0
12-04 08:46:57,0.083,0.333,99.417,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,3643195392.0,562237440.0,29090140160.0,323502080.0,3812.0,6117.0
12-04 08:46:58,0.167,0.417,99.416,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3644219392.0,562237440.0,29090140160.0,322478080.0,1742.0,2030.0
12-04 08:46:59,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3644215296.0,562237440.0,29090144256.0,322478080.0,3294.0,4448.0
12-04 08:47:00,5.686,0.669,93.645,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,3644198912.0,562237440.0,29090152448.0,322486272.0,1511154.0,394222.0
12-04 08:47:01,4.515,0.418,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3644452864.0,562237440.0,29090152448.0,322232320.0,2003773.0,859134.0
12-04 08:47:02,4.519,0.418,94.728,0.167,0.0,0.167,0.0,81920.0,0.0,5.0,3645468672.0,562237440.0,29090152448.0,321216512.0,2001208.0,858955.0
12-04 08:47:03,3.946,0.504,95.382,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,3645935616.0,562237440.0,29090160640.0,320741376.0,2000368.0,863640.0
12-04 08:47:04,4.837,0.334,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3646984192.0,562237440.0,29090160640.0,319692800.0,2013110.0,854934.0
12-04 08:47:05,4.431,0.418,94.816,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3647746048.0,562237440.0,29090160640.0,318930944.0,1990307.0,853439.0
12-04 08:47:06,4.766,0.418,94.816,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3648253952.0,562237440.0,29090160640.0,318423040.0,1999581.0,872312.0
12-04 08:47:07,4.191,0.419,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3649007616.0,562237440.0,29090168832.0,317661184.0,1993498.0,852720.0
12-04 08:47:08,4.706,0.336,94.790,0.084,0.0,0.084,0.0,57344.0,0.0,5.0,3650527232.0,562241536.0,29090168832.0,316137472.0,2056442.0,870444.0
12-04 08:47:09,4.264,0.418,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651764224.0,562241536.0,29090168832.0,314900480.0,1992573.0,856324.0
12-04 08:47:10,4.450,0.168,95.298,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3653320704.0,562241536.0,29090168832.0,313344000.0,1993672.0,858414.0
12-04 08:47:11,4.202,0.252,95.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3654713344.0,562241536.0,29090172928.0,311947264.0,2108979.0,880721.0
12-04 08:47:12,4.671,0.500,94.579,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3656617984.0,562241536.0,29090172928.0,310042624.0,2012696.0,857800.0
12-04 08:47:13,4.198,0.420,95.214,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3657846784.0,562245632.0,29090177024.0,308805632.0,1999784.0,862020.0
12-04 08:47:14,4.279,0.587,94.883,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3652669440.0,562249728.0,29090177024.0,313978880.0,2268466.0,859253.0
12-04 08:47:15,4.104,0.586,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3653427200.0,562249728.0,29090181120.0,313217024.0,1992270.0,853990.0
12-04 08:47:16,4.107,0.503,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3654664192.0,562249728.0,29090181120.0,311980032.0,2078791.0,855730.0
12-04 08:47:17,4.114,0.420,95.466,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3655331840.0,562249728.0,29090181120.0,311312384.0,1991994.0,853047.0
12-04 08:47:18,4.587,0.500,94.662,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3657232384.0,562253824.0,29090181120.0,309407744.0,1992904.0,857705.0
12-04 08:47:19,5.071,0.582,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3656540160.0,562253824.0,29090185216.0,310095872.0,2114820.0,858712.0
12-04 08:47:20,5.167,0.417,94.083,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3651764224.0,562257920.0,29090185216.0,314867712.0,2009315.0,860862.0
12-04 08:47:21,4.435,0.418,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652268032.0,562257920.0,29090189312.0,314359808.0,2048337.0,860765.0
12-04 08:47:22,4.202,0.588,95.126,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652902912.0,562257920.0,29090189312.0,313724928.0,2000592.0,856201.0
12-04 08:47:23,4.271,0.670,92.462,2.429,0.0,0.168,4096.0,166416384.0,1.0,300.0,3653525504.0,562266112.0,29090193408.0,313090048.0,2004491.0,855033.0
12-04 08:47:24,4.420,0.667,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3654029312.0,562266112.0,29090197504.0,312582144.0,1992316.0,851695.0
12-04 08:47:25,4.446,0.252,95.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3654664192.0,562266112.0,29090197504.0,311947264.0,2151691.0,856469.0
12-04 08:47:26,4.674,0.334,94.741,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3655516160.0,562270208.0,29090197504.0,311091200.0,1992054.0,853925.0
12-04 08:47:27,4.431,0.251,95.234,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3656306688.0,562270208.0,29090201600.0,310296576.0,2005533.0,857193.0
12-04 08:47:28,4.750,0.500,94.583,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,3657191424.0,562274304.0,29090201600.0,309407744.0,2107518.0,857261.0
12-04 08:47:29,4.023,0.251,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3658330112.0,562274304.0,29090205696.0,308264960.0,2015386.0,864272.0
12-04 08:47:30,4.443,0.168,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3658838016.0,562274304.0,29090205696.0,307757056.0,2051112.0,858178.0
12-04 08:47:31,4.825,0.582,94.426,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3658706944.0,562274304.0,29090209792.0,307884032.0,2034562.0,858554.0
12-04 08:47:32,4.107,0.587,95.138,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,3659083776.0,562278400.0,29090209792.0,307503104.0,1998512.0,852731.0
12-04 08:47:33,4.202,0.252,95.462,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,3659554816.0,562282496.0,29090209792.0,307027968.0,1778182.0,848493.0
12-04 08:47:34,4.587,0.500,94.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3660218368.0,562282496.0,29090213888.0,306360320.0,2180760.0,854621.0
12-04 08:47:35,4.264,0.251,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3660214272.0,562282496.0,29090217984.0,306360320.0,2085302.0,869530.0
12-04 08:47:36,4.496,0.416,94.838,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3660177408.0,562282496.0,29090222080.0,306393088.0,2023716.0,860648.0
12-04 08:47:37,4.181,0.418,94.900,0.418,0.0,0.084,0.0,28672.0,0.0,3.0,3660496896.0,562286592.0,29090217984.0,306073600.0,2011053.0,855532.0
12-04 08:47:38,4.833,0.417,94.583,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3660849152.0,562290688.0,29090217984.0,305717248.0,2044892.0,901684.0
12-04 08:47:39,4.097,0.502,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3660578816.0,562290688.0,29090226176.0,305979392.0,2006125.0,862747.0
12-04 08:47:40,4.279,0.168,95.386,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3660558336.0,562290688.0,29090230272.0,305995776.0,2183899.0,855500.0
12-04 08:47:41,4.833,0.250,94.583,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3661193216.0,562290688.0,29090230272.0,305360896.0,2005215.0,852347.0
12-04 08:47:42,4.417,0.500,94.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3661193216.0,562290688.0,29090230272.0,305360896.0,1992694.0,854391.0
12-04 08:47:43,4.603,0.251,94.979,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3661283328.0,562298880.0,29090226176.0,305266688.0,1992989.0,855141.0
12-04 08:47:44,4.762,0.334,94.737,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3658932224.0,562298880.0,29090234368.0,307609600.0,1993109.0,855923.0
12-04 08:47:45,4.174,0.584,95.159,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3658989568.0,562298880.0,29090234368.0,307552256.0,1993497.0,854325.0
12-04 08:47:46,4.526,0.335,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3659239424.0,562298880.0,29090238464.0,307298304.0,2116942.0,863923.0
12-04 08:47:47,4.264,0.334,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3659235328.0,562298880.0,29090242560.0,307298304.0,2004762.0,863862.0
12-04 08:47:48,4.580,0.500,94.754,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3659649024.0,562298880.0,29090242560.0,306884608.0,2010800.0,875017.0
12-04 08:47:49,4.264,0.502,94.900,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3660025856.0,562302976.0,29090242560.0,306503680.0,1987327.0,852578.0
12-04 08:47:50,4.174,0.501,95.075,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3660152832.0,562302976.0,29090242560.0,306376704.0,2092618.0,854894.0
12-04 08:47:51,4.010,0.418,95.322,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3660402688.0,562302976.0,29090246656.0,306122752.0,1992248.0,854730.0
12-04 08:47:52,4.177,0.501,95.071,0.0,0.0,0.251,0.0,24576.0,0.0,6.0,3660783616.0,562302976.0,29090246656.0,305741824.0,1993468.0,855431.0
12-04 08:47:53,3.843,0.668,95.238,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3660910592.0,562311168.0,29090238464.0,305614848.0,2076236.0,856176.0
12-04 08:47:54,4.184,0.251,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3660902400.0,562311168.0,29090246656.0,305614848.0,1993105.0,853871.0
12-04 08:47:55,4.591,0.584,94.658,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3660894208.0,562315264.0,29090250752.0,305614848.0,1993546.0,857373.0
12-04 08:47:56,4.428,0.251,95.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3660984320.0,562315264.0,29090254848.0,305520640.0,2046296.0,865763.0
12-04 08:47:57,4.023,0.335,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661144064.0,562315264.0,29090254848.0,305360896.0,1995605.0,853786.0
12-04 08:47:58,4.758,0.584,94.491,0.0,0.0,0.167,0.0,102400.0,0.0,11.0,3661778944.0,562319360.0,29090250752.0,304726016.0,2073434.0,856402.0
12-04 08:47:59,4.409,0.499,94.842,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3661570048.0,562319360.0,29090254848.0,304930816.0,2005309.0,851267.0
12-04 08:48:00,2.345,0.335,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661774848.0,562319360.0,29090254848.0,304726016.0,1235721.0,525006.0
12-04 08:48:01,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3661066240.0,562323456.0,29090258944.0,305426432.0,148950.0,10592.0
12-04 08:48:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662020608.0,562323456.0,29090258944.0,304472064.0,4027.0,141968.0
12-04 08:48:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3662016512.0,562327552.0,29090258944.0,304472064.0,4903.0,7516.0
12-04 08:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662004224.0,562327552.0,29090271232.0,304472064.0,4488.0,5961.0
12-04 08:48:05,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662004224.0,562327552.0,29090271232.0,304472064.0,2670.0,3028.0
12-04 08:48:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662004224.0,562327552.0,29090271232.0,304472064.0,3031.0,3369.0
12-04 08:48:07,0.083,0.167,99.666,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,3661778944.0,562335744.0,29090271232.0,304689152.0,4637.0,4400.0
12-04 08:48:08,8.236,0.416,91.265,0.0,0.0,0.083,0.0,184320.0,0.0,28.0,3661742080.0,562335744.0,29090271232.0,304726016.0,2617132.0,809583.0
12-04 08:48:09,4.988,0.416,94.514,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3661864960.0,562335744.0,29090275328.0,304599040.0,2036581.0,873475.0
12-04 08:48:10,4.420,0.584,94.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3661987840.0,562335744.0,29090279424.0,304472064.0,2106917.0,874711.0
12-04 08:48:11,4.370,0.336,95.210,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662110720.0,562335744.0,29090283520.0,304345088.0,2049246.0,876531.0
12-04 08:48:12,4.929,0.251,94.570,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,3662364672.0,562339840.0,29090279424.0,304091136.0,2030554.0,872377.0
12-04 08:48:13,4.587,0.417,94.829,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3662360576.0,562339840.0,29090283520.0,304091136.0,2115763.0,872398.0
12-04 08:48:14,3.956,0.421,95.539,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662487552.0,562339840.0,29090283520.0,303964160.0,2027215.0,868748.0
12-04 08:48:15,3.775,0.503,95.554,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3662614528.0,562339840.0,29090283520.0,303837184.0,2152521.0,863890.0
12-04 08:48:16,4.348,0.334,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3662610432.0,562339840.0,29090287616.0,303837184.0,2018896.0,863332.0
12-04 08:48:17,4.591,0.501,94.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3662610432.0,562339840.0,29090287616.0,303837184.0,2036302.0,873847.0
12-04 08:48:18,4.195,0.503,95.050,0.084,0.0,0.168,0.0,28672.0,0.0,4.0,3663876096.0,562343936.0,29090287616.0,302567424.0,2158246.0,875826.0
12-04 08:48:19,4.191,0.419,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3664285696.0,562343936.0,29090291712.0,302153728.0,2026119.0,869507.0
12-04 08:48:20,4.428,0.668,94.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3664506880.0,562343936.0,29090291712.0,301932544.0,2046817.0,877181.0
12-04 08:48:21,4.504,0.500,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3664629760.0,562343936.0,29090295808.0,301805568.0,2121944.0,890448.0
12-04 08:48:22,4.373,0.252,95.374,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664756736.0,562343936.0,29090295808.0,301678592.0,2028085.0,871100.0
12-04 08:48:23,4.279,0.252,95.302,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3664375808.0,562348032.0,29090291712.0,302059520.0,2219274.0,864302.0
12-04 08:48:24,4.500,0.417,94.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3664470016.0,562348032.0,29090299904.0,301957120.0,2036678.0,892859.0
12-04 08:48:25,4.929,0.334,94.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3663581184.0,562348032.0,29090299904.0,302845952.0,2253220.0,872793.0
12-04 08:48:26,3.940,0.335,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3663736832.0,562348032.0,29090304000.0,302686208.0,2036181.0,867030.0
12-04 08:48:27,3.788,0.421,95.707,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3663736832.0,562348032.0,29090304000.0,302686208.0,2037642.0,874663.0
12-04 08:48:28,4.674,0.334,94.825,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3663101952.0,562352128.0,29090299904.0,303321088.0,2036274.0,872224.0
12-04 08:48:29,4.344,0.418,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3663093760.0,562352128.0,29090308096.0,303321088.0,2099212.0,875788.0
12-04 08:48:30,3.872,0.253,95.623,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3663093760.0,562352128.0,29090308096.0,303321088.0,2024975.0,871230.0
12-04 08:48:31,4.534,0.420,95.046,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3663470592.0,562352128.0,29090312192.0,302940160.0,2046936.0,872705.0
12-04 08:48:32,4.580,0.500,94.754,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,3663851520.0,562352128.0,29090312192.0,302559232.0,2037309.0,874473.0
12-04 08:48:33,4.678,0.418,94.820,0.0,0.0,0.084,0.0,102400.0,0.0,10.0,3664105472.0,562352128.0,29090312192.0,302305280.0,1984943.0,864269.0
12-04 08:48:34,4.439,0.251,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3664191488.0,562352128.0,29090320384.0,302211072.0,2099242.0,870417.0
12-04 08:48:35,4.682,0.334,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3664351232.0,562352128.0,29090320384.0,302051328.0,1957124.0,880101.0
12-04 08:48:36,4.534,0.084,95.214,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3664347136.0,562352128.0,29090324480.0,302051328.0,2129492.0,873606.0
12-04 08:48:37,4.992,0.499,94.343,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3664474112.0,562352128.0,29090324480.0,301924352.0,2038561.0,873619.0
12-04 08:48:38,4.198,0.504,95.130,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3665244160.0,562352128.0,29090324480.0,301154304.0,2099210.0,889320.0
12-04 08:48:39,3.616,0.421,95.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3665240064.0,562352128.0,29090328576.0,301154304.0,2033337.0,873880.0
12-04 08:48:40,4.917,0.583,94.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3663589376.0,562352128.0,29090328576.0,302804992.0,2109963.0,872074.0
12-04 08:48:41,4.758,0.250,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3663593472.0,562352128.0,29090332672.0,302796800.0,2030288.0,871566.0
12-04 08:48:42,3.946,0.336,95.298,0.252,0.0,0.168,0.0,20480.0,0.0,3.0,3663720448.0,562352128.0,29090332672.0,302669824.0,2035358.0,863004.0
12-04 08:48:43,3.791,0.168,95.872,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,3663716352.0,562360320.0,29090328576.0,302669824.0,2016973.0,872266.0
12-04 08:48:44,4.674,0.334,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3663867904.0,562360320.0,29090336768.0,302510080.0,2118608.0,865209.0
12-04 08:48:45,5.008,0.334,94.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3663835136.0,562360320.0,29090336768.0,302542848.0,2035492.0,870908.0
12-04 08:48:46,4.279,0.336,95.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3663831040.0,562360320.0,29090340864.0,302542848.0,2036688.0,874383.0
12-04 08:48:47,3.875,0.253,95.788,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3663323136.0,562360320.0,29090340864.0,303050752.0,2082014.0,872671.0
12-04 08:48:48,4.686,0.251,94.728,0.167,0.0,0.167,0.0,45056.0,0.0,5.0,3661099008.0,562364416.0,29090340864.0,305270784.0,2031189.0,871236.0
12-04 08:48:49,4.583,0.500,94.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3660906496.0,562364416.0,29090340864.0,305463296.0,2114256.0,871180.0
12-04 08:48:50,4.191,0.419,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661160448.0,562364416.0,29090340864.0,305209344.0,2024158.0,874156.0
12-04 08:48:51,4.275,0.335,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661287424.0,562364416.0,29090349056.0,305074176.0,2027077.0,863069.0
12-04 08:48:52,4.694,0.419,94.719,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661795328.0,562364416.0,29090349056.0,304566272.0,2023012.0,873050.0
12-04 08:48:53,4.671,0.250,94.996,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3661922304.0,562364416.0,29090349056.0,304439296.0,2034977.0,864163.0
12-04 08:48:54,3.872,0.421,95.455,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3662176256.0,562364416.0,29090349056.0,304185344.0,2119013.0,873580.0
12-04 08:48:55,4.037,0.336,95.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661537280.0,562364416.0,29090353152.0,304820224.0,2027527.0,869065.0
12-04 08:48:56,5.004,0.334,94.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3661156352.0,562364416.0,29090353152.0,305201152.0,2037267.0,874168.0
12-04 08:48:57,4.519,0.418,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661410304.0,562364416.0,29090353152.0,304947200.0,2077822.0,871570.0
12-04 08:48:58,4.362,0.252,95.218,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3661664256.0,562364416.0,29090353152.0,304693248.0,2028422.0,870156.0
12-04 08:48:59,3.778,0.336,95.718,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661787136.0,562364416.0,29090357248.0,304566272.0,2032526.0,874404.0
12-04 08:49:00,4.195,0.252,95.218,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3661910016.0,562364416.0,29090361344.0,304439296.0,2111602.0,865988.0
12-04 08:49:01,4.583,0.500,94.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3661910016.0,562364416.0,29090361344.0,304439296.0,1978661.0,867352.0
12-04 08:49:02,4.264,0.418,95.151,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,3662036992.0,562364416.0,29090361344.0,304312320.0,2120655.0,865696.0
12-04 08:49:03,3.797,0.338,95.696,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3662032896.0,562364416.0,29090365440.0,304312320.0,2036757.0,871271.0
12-04 08:49:04,3.778,0.420,95.718,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662155776.0,562364416.0,29090369536.0,304185344.0,2117559.0,889935.0
12-04 08:49:05,4.439,0.168,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662282752.0,562364416.0,29090369536.0,304058368.0,2038417.0,869818.0
12-04 08:49:06,3.697,0.504,95.462,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3662282752.0,562364416.0,29090369536.0,304058368.0,2179564.0,876128.0
12-04 08:49:07,4.040,0.421,95.286,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3662401536.0,562364416.0,29090377728.0,303931392.0,2087827.0,893460.0
12-04 08:49:08,0.833,0.167,98.917,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,3662401536.0,562364416.0,29090377728.0,303931392.0,339084.0,159447.0
12-04 08:49:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662524416.0,562364416.0,29090381824.0,303804416.0,25231.0,7488.0
12-04 08:49:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662524416.0,562364416.0,29090381824.0,303804416.0,5352.0,7639.0
12-04 08:49:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664044032.0,562364416.0,29090385920.0,302280704.0,5572.0,147814.0
12-04 08:49:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3664035840.0,562368512.0,29090390016.0,302280704.0,1856.0,1725.0
12-04 08:49:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3664035840.0,562368512.0,29090390016.0,302280704.0,5399.0,6893.0
12-04 08:49:14,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664035840.0,562368512.0,29090390016.0,302280704.0,2784.0,4056.0
12-04 08:49:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664031744.0,562368512.0,29090394112.0,302280704.0,2936.0,4113.0
12-04 08:49:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3664031744.0,562368512.0,29090394112.0,302280704.0,6606.0,9008.0
12-04 08:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3664158720.0,562368512.0,29090394112.0,302153728.0,4392.0,6732.0
12-04 08:49:18,7.238,0.666,91.764,0.250,0.0,0.083,0.0,200704.0,0.0,30.0,3665039360.0,562376704.0,29090394112.0,301264896.0,2193941.0,670575.0
12-04 08:49:19,4.770,0.502,94.644,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3665416192.0,562376704.0,29090398208.0,300883968.0,2062564.0,889092.0
12-04 08:49:20,4.268,0.502,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3665666048.0,562376704.0,29090402304.0,300630016.0,2053875.0,877937.0
12-04 08:49:21,4.264,0.585,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3666300928.0,562376704.0,29090402304.0,299995136.0,2163353.0,886360.0
12-04 08:49:22,4.202,0.252,95.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3666554880.0,562376704.0,29090402304.0,299741184.0,2062284.0,889732.0
12-04 08:49:23,4.428,0.418,94.904,0.084,0.0,0.167,0.0,32768.0,0.0,4.0,3666558976.0,562384896.0,29090398208.0,299732992.0,2056688.0,881388.0
12-04 08:49:24,4.606,0.419,94.807,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3666931712.0,562384896.0,29090406400.0,299352064.0,2080338.0,888324.0
12-04 08:49:25,4.355,0.335,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3666632704.0,562384896.0,29090406400.0,299651072.0,2153305.0,890624.0
12-04 08:49:26,4.508,0.417,94.825,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3666587648.0,562384896.0,29090410496.0,299692032.0,2048597.0,879757.0
12-04 08:49:27,4.519,0.418,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3664519168.0,562384896.0,29090414592.0,301756416.0,2079704.0,887189.0
12-04 08:49:28,4.511,0.501,94.904,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3664519168.0,562384896.0,29090414592.0,301756416.0,2186097.0,889831.0
12-04 08:49:29,4.420,0.500,94.829,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3664515072.0,562388992.0,29090414592.0,301756416.0,2053591.0,874081.0
12-04 08:49:30,4.829,0.583,94.421,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3664547840.0,562388992.0,29090414592.0,301723648.0,2196209.0,887202.0
12-04 08:49:31,4.754,0.417,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3664703488.0,562388992.0,29090418688.0,301563904.0,2076397.0,910778.0
12-04 08:49:32,4.359,0.251,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3664764928.0,562388992.0,29090418688.0,301502464.0,2054859.0,877915.0
12-04 08:49:33,4.854,0.251,94.728,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3665330176.0,562388992.0,29090422784.0,300933120.0,2225875.0,886004.0
12-04 08:49:34,4.599,0.502,94.732,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3665645568.0,562393088.0,29090422784.0,300613632.0,2071566.0,893332.0
12-04 08:49:35,4.198,0.420,95.382,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3666022400.0,562393088.0,29090426880.0,300232704.0,2053244.0,875311.0
12-04 08:49:36,4.104,0.586,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3666526208.0,562393088.0,29090430976.0,299724800.0,2061896.0,883726.0
12-04 08:49:37,4.443,0.335,95.138,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3666526208.0,562393088.0,29090430976.0,299724800.0,2142444.0,888635.0
12-04 08:49:38,4.606,0.503,94.807,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3667922944.0,562393088.0,29090430976.0,298328064.0,2086878.0,891516.0
12-04 08:49:39,4.261,0.501,94.987,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3667951616.0,562393088.0,29090435072.0,298295296.0,2156753.0,887665.0
12-04 08:49:40,4.184,0.502,94.895,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,3668037632.0,562397184.0,29090439168.0,298201088.0,2094924.0,910320.0
12-04 08:49:41,4.686,0.251,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3667156992.0,562397184.0,29090439168.0,299081728.0,2051788.0,878352.0
12-04 08:49:42,4.348,0.334,95.318,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3667156992.0,562397184.0,29090439168.0,299081728.0,1786917.0,879340.0
12-04 08:49:43,4.595,0.251,95.071,0.0,0.0,0.084,0.0,98304.0,0.0,9.0,3667664896.0,562405376.0,29090430976.0,298573824.0,2134358.0,905628.0
12-04 08:49:44,5.263,0.167,94.486,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3668574208.0,562405376.0,29090443264.0,297652224.0,2295646.0,879371.0
12-04 08:49:45,4.107,0.587,95.306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3668922368.0,562405376.0,29090443264.0,297304064.0,2118905.0,882693.0
12-04 08:49:46,4.690,0.419,94.724,0.084,0.0,0.084,0.0,24576.0,0.0,2.0,3669295104.0,562409472.0,29090447360.0,296923136.0,2198198.0,893380.0
12-04 08:49:47,4.443,0.419,94.971,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3669704704.0,562409472.0,29090451456.0,296509440.0,2051533.0,880734.0
12-04 08:49:48,4.742,0.499,94.592,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3670433792.0,562413568.0,29090447360.0,295780352.0,2067977.0,881369.0
12-04 08:49:49,4.837,0.417,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670556672.0,562413568.0,29090451456.0,295653376.0,2066007.0,889344.0
12-04 08:49:50,4.599,0.418,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3670937600.0,562413568.0,29090451456.0,295272448.0,2062141.0,881848.0
12-04 08:49:51,4.770,0.251,94.812,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3670933504.0,562413568.0,29090455552.0,295272448.0,2069839.0,881265.0
12-04 08:49:52,4.508,0.501,94.741,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3671056384.0,562417664.0,29090455552.0,295145472.0,2074975.0,888132.0
12-04 08:49:53,4.107,0.335,95.222,0.0,0.0,0.335,0.0,49152.0,0.0,3.0,3670757376.0,562417664.0,29090455552.0,295444480.0,2049730.0,879739.0
12-04 08:49:54,4.279,0.503,95.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3670675456.0,562417664.0,29090455552.0,295526400.0,2066234.0,879442.0
12-04 08:49:55,4.184,0.418,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3670704128.0,562417664.0,29090459648.0,295493632.0,2079843.0,890232.0
12-04 08:49:56,4.355,0.419,95.059,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3670794240.0,562417664.0,29090463744.0,295399424.0,2015540.0,885019.0
12-04 08:49:57,3.997,0.749,95.087,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3668635648.0,562417664.0,29090463744.0,297558016.0,1689783.0,867784.0
12-04 08:49:58,4.678,0.501,94.486,0.251,0.0,0.084,0.0,45056.0,0.0,5.0,3668721664.0,562429952.0,29090459648.0,297463808.0,1933114.0,884975.0
12-04 08:49:59,4.188,0.251,95.226,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3668750336.0,562429952.0,29090463744.0,297431040.0,2139472.0,881871.0
12-04 08:50:00,3.933,0.586,95.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3668750336.0,562429952.0,29090463744.0,297431040.0,1971896.0,872257.0
12-04 08:50:01,4.734,0.664,94.518,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3669000192.0,562429952.0,29090467840.0,297177088.0,2387143.0,890390.0
12-04 08:50:02,4.170,0.584,95.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3669508096.0,562429952.0,29090467840.0,296669184.0,1657470.0,875776.0
12-04 08:50:03,4.341,0.584,94.992,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3669889024.0,562438144.0,29090459648.0,296288256.0,1734698.0,881180.0
12-04 08:50:04,4.100,0.335,95.314,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3670249472.0,562442240.0,29090476032.0,295907328.0,1680662.0,880042.0
12-04 08:50:05,4.766,0.418,94.649,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3670372352.0,562442240.0,29090480128.0,295780352.0,2320539.0,892317.0
12-04 08:50:06,4.678,0.418,94.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670499328.0,562442240.0,29090480128.0,295653376.0,2356623.0,891969.0
12-04 08:50:07,4.829,0.416,94.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3670499328.0,562442240.0,29090480128.0,295653376.0,2189004.0,884380.0
12-04 08:50:08,4.682,0.418,94.816,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3670876160.0,562442240.0,29090484224.0,295272448.0,2257978.0,934041.0
12-04 08:50:09,4.526,0.251,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3668586496.0,562442240.0,29090488320.0,297558016.0,2494498.0,878472.0
12-04 08:50:10,4.027,0.252,95.386,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3668709376.0,562446336.0,29090488320.0,297431040.0,1882326.0,885635.0
12-04 08:50:11,4.104,0.586,95.142,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3668959232.0,562446336.0,29090492416.0,297177088.0,2293473.0,890359.0
12-04 08:50:12,4.435,0.335,95.146,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,3668959232.0,562446336.0,29090492416.0,297177088.0,2239996.0,874830.0
12-04 08:50:13,4.515,0.585,94.816,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3668967424.0,562450432.0,29090488320.0,297168896.0,2107543.0,890810.0
12-04 08:50:14,5.250,0.333,94.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3669245952.0,562450432.0,29090496512.0,296882176.0,2407995.0,914419.0
12-04 08:50:15,4.595,0.334,94.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3669213184.0,562450432.0,29090496512.0,296914944.0,2246817.0,877493.0
12-04 08:50:16,4.188,0.503,95.059,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3669204992.0,562454528.0,29090500608.0,296914944.0,2072924.0,885814.0
12-04 08:50:17,4.111,0.168,95.470,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3669467136.0,562454528.0,29090500608.0,296652800.0,2063131.0,892532.0
12-04 08:50:18,1.747,0.416,97.754,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,3669975040.0,562454528.0,29090500608.0,296144896.0,806883.0,287943.0
12-04 08:50:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670134784.0,562454528.0,29090500608.0,295985152.0,4411.0,148330.0
12-04 08:50:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670102016.0,562454528.0,29090500608.0,296017920.0,3234.0,4541.0
12-04 08:50:21,0.418,0.084,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670097920.0,562454528.0,29090504704.0,296017920.0,4442.0,5444.0
12-04 08:50:22,0.0,0.084,99.833,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3670097920.0,562454528.0,29090504704.0,296017920.0,3642.0,4146.0
12-04 08:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3670220800.0,562454528.0,29090508800.0,295890944.0,4736.0,6020.0
12-04 08:50:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3663515648.0,562454528.0,29090508800.0,302596096.0,3788.0,4407.0
12-04 08:50:25,6.516,0.418,92.899,0.0,0.0,0.167,0.0,98304.0,0.0,24.0,3631579136.0,562454528.0,29090512896.0,334528512.0,1859014.0,509504.0
12-04 08:50:26,4.037,0.336,95.542,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3634573312.0,562454528.0,29090516992.0,331530240.0,2101900.0,897986.0
12-04 08:50:27,4.188,0.586,94.975,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,3635429376.0,562454528.0,29090516992.0,330674176.0,2090204.0,895768.0
12-04 08:50:28,4.674,0.417,94.491,0.334,0.0,0.083,0.0,110592.0,0.0,6.0,3635556352.0,562454528.0,29090516992.0,330547200.0,2112145.0,920332.0
12-04 08:50:29,4.511,0.334,94.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3635679232.0,562454528.0,29090521088.0,330420224.0,2090845.0,893368.0
12-04 08:50:30,4.671,0.500,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3644092416.0,562454528.0,29090521088.0,322007040.0,2230891.0,906916.0
12-04 08:50:31,4.595,0.668,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3643412480.0,562454528.0,29090525184.0,322682880.0,2097186.0,896955.0
12-04 08:50:32,4.121,0.252,95.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3643174912.0,562454528.0,29090525184.0,322920448.0,2098751.0,903967.0
12-04 08:50:33,4.766,0.334,94.649,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3637841920.0,562454528.0,29090525184.0,328253440.0,2092850.0,893767.0
12-04 08:50:34,4.198,0.420,95.214,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3637960704.0,562458624.0,29090529280.0,328126464.0,2263362.0,905790.0
12-04 08:50:35,4.435,0.335,95.063,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3638087680.0,562458624.0,29090529280.0,327999488.0,2096090.0,887809.0
12-04 08:50:36,4.373,0.252,95.374,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3638206464.0,562458624.0,29090537472.0,327872512.0,2098104.0,898501.0
12-04 08:50:37,4.359,0.419,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3638206464.0,562458624.0,29090537472.0,327872512.0,2107119.0,918179.0
12-04 08:50:38,4.706,0.420,94.874,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3644420096.0,562462720.0,29090533376.0,321658880.0,2111470.0,921942.0
12-04 08:50:39,4.188,0.503,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652038656.0,562462720.0,29090541568.0,314032128.0,2086039.0,896148.0
12-04 08:50:40,4.027,0.336,95.386,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3652067328.0,562466816.0,29090541568.0,313999360.0,1708073.0,884279.0
12-04 08:50:41,4.431,0.334,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652153344.0,562466816.0,29090549760.0,313905152.0,2148103.0,902033.0
12-04 08:50:42,4.275,0.335,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652120576.0,562466816.0,29090549760.0,313937920.0,2248700.0,893473.0
12-04 08:50:43,5.071,0.499,94.264,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3651600384.0,562470912.0,29090545664.0,314458112.0,2281349.0,905044.0
12-04 08:50:44,4.603,0.251,95.146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3651133440.0,562470912.0,29090549760.0,314920960.0,2154111.0,890495.0
12-04 08:50:45,4.446,0.503,94.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651133440.0,562470912.0,29090549760.0,314920960.0,1972464.0,899836.0
12-04 08:50:46,4.821,0.582,94.264,0.249,0.0,0.083,0.0,12288.0,0.0,2.0,3651133440.0,562475008.0,29090553856.0,314912768.0,2292173.0,894595.0
12-04 08:50:47,4.198,0.504,95.214,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3651260416.0,562475008.0,29090553856.0,314785792.0,2222176.0,900821.0
12-04 08:50:48,4.671,0.417,94.829,0.0,0.0,0.083,0.0,81920.0,0.0,10.0,3651256320.0,562479104.0,29090553856.0,314785792.0,2197770.0,899793.0
12-04 08:50:49,4.782,0.419,94.715,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651379200.0,562479104.0,29090557952.0,314658816.0,2094629.0,897531.0
12-04 08:50:50,4.686,0.251,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651252224.0,562479104.0,29090557952.0,314785792.0,2156225.0,896528.0
12-04 08:50:51,4.837,0.500,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3651248128.0,562479104.0,29090562048.0,314785792.0,2082321.0,891346.0
12-04 08:50:52,4.188,0.503,94.975,0.168,0.0,0.168,0.0,20480.0,0.0,4.0,3651244032.0,562483200.0,29090562048.0,314785792.0,2209630.0,908171.0
12-04 08:50:53,4.682,0.418,94.732,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3651211264.0,562483200.0,29090562048.0,314818560.0,2114731.0,911258.0
12-04 08:50:54,3.875,0.337,95.535,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3651244032.0,562483200.0,29090562048.0,314785792.0,2094790.0,901636.0
12-04 08:50:55,4.184,0.418,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3651239936.0,562483200.0,29090566144.0,314785792.0,2180005.0,893922.0
12-04 08:50:56,4.523,0.586,94.807,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3650469888.0,562483200.0,29090566144.0,315555840.0,2100012.0,897780.0
12-04 08:50:57,4.191,0.503,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3650347008.0,562483200.0,29090570240.0,315674624.0,2102590.0,900552.0
12-04 08:50:58,4.858,0.419,94.472,0.168,0.0,0.084,0.0,65536.0,0.0,5.0,3650719744.0,562495488.0,29090566144.0,315293696.0,2086441.0,894555.0
12-04 08:50:59,4.435,0.502,94.895,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3650711552.0,562495488.0,29090574336.0,315293696.0,2267561.0,918444.0
12-04 08:51:00,4.515,0.502,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3650965504.0,562495488.0,29090574336.0,315039744.0,2089918.0,892732.0
12-04 08:51:01,4.754,0.667,94.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3651092480.0,562495488.0,29090574336.0,314912768.0,2212381.0,905400.0
12-04 08:51:02,5.013,0.418,94.486,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3651219456.0,562495488.0,29090574336.0,314785792.0,2112742.0,895123.0
12-04 08:51:03,4.362,0.252,95.302,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3651342336.0,562495488.0,29090578432.0,314658816.0,2104046.0,900303.0
12-04 08:51:04,4.114,0.336,95.046,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,3651461120.0,562503680.0,29090578432.0,314531840.0,2096131.0,896513.0
12-04 08:51:05,4.595,0.418,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3651710976.0,562503680.0,29090582528.0,314277888.0,2129375.0,904150.0
12-04 08:51:06,4.351,0.418,94.979,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3650564096.0,562503680.0,29090586624.0,315420672.0,2113190.0,897259.0
12-04 08:51:07,3.875,0.337,95.703,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651321856.0,562503680.0,29090590720.0,314658816.0,2098436.0,900161.0
12-04 08:51:08,4.362,0.336,95.134,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3651829760.0,562507776.0,29090586624.0,314150912.0,2175229.0,909785.0
12-04 08:51:09,4.515,0.334,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652333568.0,562507776.0,29090590720.0,313643008.0,2123361.0,901388.0
12-04 08:51:10,4.682,0.334,94.649,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3652710400.0,562511872.0,29090590720.0,313262080.0,2223135.0,901141.0
12-04 08:51:11,4.694,0.335,94.887,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3652702208.0,562511872.0,29090598912.0,313262080.0,2091418.0,898606.0
12-04 08:51:12,4.351,0.502,94.895,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3652702208.0,562511872.0,29090598912.0,313262080.0,2111595.0,899518.0
12-04 08:51:13,4.191,0.503,95.222,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3652907008.0,562515968.0,29090594816.0,313057280.0,2091838.0,895938.0
12-04 08:51:14,4.595,0.334,94.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3652902912.0,562515968.0,29090598912.0,313057280.0,2101648.0,904624.0
12-04 08:51:15,4.515,0.502,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3653025792.0,562515968.0,29090603008.0,312930304.0,2048043.0,890773.0
12-04 08:51:16,4.599,0.334,94.816,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3653402624.0,562520064.0,29090603008.0,312549376.0,1864345.0,895865.0
12-04 08:51:17,4.674,0.334,94.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3653656576.0,562520064.0,29090603008.0,312295424.0,2194555.0,885922.0
12-04 08:51:18,4.282,0.588,95.130,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3654426624.0,562524160.0,29090598912.0,311525376.0,2289126.0,906997.0
12-04 08:51:19,4.758,0.334,94.741,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3654660096.0,562524160.0,29090611200.0,311279616.0,2194151.0,897065.0
12-04 08:51:20,4.837,0.334,94.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3654660096.0,562524160.0,29090611200.0,311279616.0,2207121.0,900315.0
12-04 08:51:21,4.754,0.417,94.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3654660096.0,562524160.0,29090611200.0,311279616.0,2110456.0,904794.0
12-04 08:51:22,4.603,0.167,94.812,0.167,0.0,0.251,0.0,45056.0,0.0,10.0,3654782976.0,562528256.0,29090611200.0,311152640.0,2173686.0,899277.0
12-04 08:51:23,4.663,0.666,94.338,0.0,0.0,0.333,0.0,65536.0,0.0,6.0,3654905856.0,562532352.0,29090611200.0,311025664.0,2111007.0,896448.0
12-04 08:51:24,4.583,0.583,94.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3654901760.0,562532352.0,29090615296.0,311025664.0,2314617.0,895606.0
12-04 08:51:25,2.261,0.419,97.152,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3654725632.0,562532352.0,29090619392.0,311197696.0,1110257.0,485353.0
12-04 08:51:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3654955008.0,562532352.0,29090619392.0,310968320.0,5923.0,153510.0
12-04 08:51:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655020544.0,562532352.0,29090623488.0,310898688.0,5331.0,6993.0
12-04 08:51:28,0.0,0.083,99.666,0.167,0.0,0.083,0.0,49152.0,0.0,5.0,3655020544.0,562536448.0,29090619392.0,310898688.0,5610.0,7705.0
12-04 08:51:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655143424.0,562536448.0,29090623488.0,310771712.0,3823.0,4520.0
12-04 08:51:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655139328.0,562536448.0,29090627584.0,310771712.0,4003.0,3773.0
12-04 08:51:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655389184.0,562536448.0,29090631680.0,310517760.0,3090.0,2860.0
12-04 08:51:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655389184.0,562536448.0,29090631680.0,310517760.0,2844.0,3159.0
12-04 08:51:33,4.355,0.335,95.310,0.0,0.0,0.0,0.0,139264.0,0.0,26.0,3655770112.0,562536448.0,29090631680.0,310136832.0,948264.0,120469.0
12-04 08:51:34,4.366,0.252,95.130,0.168,0.0,0.084,0.0,40960.0,0.0,3.0,3655389184.0,562540544.0,29090635776.0,310509568.0,2142839.0,915732.0
12-04 08:51:35,4.774,0.419,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3655532544.0,562540544.0,29090635776.0,310366208.0,2149168.0,932855.0
12-04 08:51:36,4.992,0.499,94.260,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3655778304.0,562540544.0,29090643968.0,310112256.0,2194178.0,910391.0
12-04 08:51:37,8.040,1.843,89.615,0.335,0.0,0.168,450560.0,12288.0,14.0,1.0,3667910656.0,562544640.0,29104963584.0,283656192.0,3878545.0,951317.0
12-04 08:51:38,5.017,0.502,86.706,7.609,0.0,0.167,77824.0,32768.0,2.0,3.0,3666759680.0,562548736.0,29114060800.0,275705856.0,23368133.0,1192900.0
12-04 08:51:39,5.602,0.502,92.308,1.505,0.0,0.084,0.0,0.0,0.0,0.0,3676995584.0,562548736.0,29114699776.0,264830976.0,3736714.0,1041791.0
12-04 08:51:40,4.606,0.168,94.891,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,3677847552.0,562552832.0,29114859520.0,263815168.0,2281882.0,914999.0
12-04 08:51:41,4.443,0.419,95.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3677847552.0,562552832.0,29114859520.0,263815168.0,2131226.0,914574.0
12-04 08:51:42,4.988,0.499,94.431,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3677847552.0,562552832.0,29114859520.0,263815168.0,2192800.0,913795.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-client-slave-45.csv <==
12-04 09:35:33,0.182,0.075,99.727,0.010,0.0,0.005,1773.153,329848.986,0.238,1.988,1135017984.0,680611840.0,3166146560.0,28637298688.0,0.0,0.0
12-04 09:35:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1135099904.0,680611840.0,3166154752.0,28637208576.0,5501.0,3731.0
12-04 09:35:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1135095808.0,680611840.0,3166158848.0,28637208576.0,6606.0,5602.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135095808.0,680611840.0,3166158848.0,28637208576.0,5951.0,4434.0
12-04 09:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135091712.0,680611840.0,3166162944.0,28637208576.0,4228.0,2718.0
12-04 09:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135218688.0,680611840.0,3166162944.0,28637081600.0,6693.0,4254.0
12-04 09:35:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1135333376.0,680620032.0,3166167040.0,28636954624.0,7210.0,4325.0
12-04 09:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135456256.0,680620032.0,3166171136.0,28636827648.0,6891.0,4455.0
12-04 09:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135702016.0,680620032.0,3166179328.0,28636573696.0,9381.0,5540.0
12-04 09:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135702016.0,680620032.0,3166179328.0,28636573696.0,1017.0,1663.0
12-04 09:35:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135702016.0,680620032.0,3166179328.0,28636573696.0,2496.0,1616.0
12-04 09:35:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135652864.0,680620032.0,3166203904.0,28636598272.0,7667.0,6646.0
12-04 09:35:45,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1135640576.0,680628224.0,3166208000.0,28636598272.0,9581.0,5726.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135636480.0,680628224.0,3166212096.0,28636598272.0,3769.0,2363.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135632384.0,680628224.0,3166216192.0,28636598272.0,4934.0,3017.0
12-04 09:35:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135628288.0,680628224.0,3166220288.0,28636598272.0,6210.0,3764.0
12-04 09:35:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135624192.0,680628224.0,3166224384.0,28636598272.0,8534.0,5120.0
12-04 09:35:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135624192.0,680628224.0,3166224384.0,28636598272.0,2185.0,2317.0
12-04 09:35:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135611904.0,680636416.0,3166228480.0,28636598272.0,4943.0,3046.0
12-04 09:35:52,1.921,0.418,97.327,0.334,0.0,0.0,0.0,0.0,0.0,0.0,1162194944.0,680636416.0,3166240768.0,28610002944.0,97464.0,81749.0
12-04 09:35:53,4.104,0.586,95.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1211662336.0,680636416.0,3166240768.0,28560535552.0,568520.0,515867.0
12-04 09:35:54,5.263,0.418,94.152,0.167,0.0,0.0,0.0,4096.0,0.0,2.0,1233629184.0,680636416.0,3166240768.0,28538568704.0,97907.0,127388.0
12-04 09:35:55,16.070,1.749,80.516,1.665,0.0,0.0,0.0,0.0,0.0,0.0,1449697280.0,680636416.0,3166248960.0,28322492416.0,95496.0,102507.0
12-04 09:35:56,44.287,2.502,50.792,2.252,0.0,0.167,0.0,16384.0,0.0,2.0,1638731776.0,680636416.0,3166253056.0,28133453824.0,6918737.0,987983.0
12-04 09:35:57,13.233,0.754,84.422,1.424,0.0,0.168,0.0,12288.0,0.0,2.0,1659760640.0,680644608.0,3166261248.0,28112408576.0,2719859.0,4399191.0
12-04 09:35:58,12.762,0.756,85.894,0.336,0.0,0.252,0.0,0.0,0.0,0.0,1681821696.0,680644608.0,3166265344.0,28090343424.0,3393272.0,4475924.0
12-04 09:35:59,12.879,0.505,86.195,0.168,0.0,0.253,0.0,0.0,0.0,0.0,1704292352.0,680644608.0,3166265344.0,28067872768.0,3391555.0,4476675.0
12-04 09:36:00,14.524,0.501,84.391,0.334,0.0,0.250,0.0,0.0,0.0,0.0,1708986368.0,680644608.0,3166269440.0,28063174656.0,3411444.0,4499884.0
12-04 09:36:01,12.353,0.672,86.639,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,1711931392.0,680644608.0,3166277632.0,28060221440.0,3386250.0,4466753.0
12-04 09:36:02,11.987,0.838,86.588,0.251,0.0,0.335,0.0,0.0,0.0,0.0,1716310016.0,680644608.0,3166277632.0,28055842816.0,3368238.0,4474237.0
12-04 09:36:03,14.298,0.585,84.448,0.418,0.0,0.251,0.0,12288.0,0.0,2.0,1718169600.0,680652800.0,3166281728.0,28053970944.0,3423171.0,4484605.0
12-04 09:36:04,13.394,0.666,85.774,0.0,0.0,0.166,0.0,163840.0,0.0,7.0,1718226944.0,680652800.0,3166289920.0,28053905408.0,3393599.0,4494021.0
12-04 09:36:05,12.989,0.666,85.762,0.250,0.0,0.333,0.0,0.0,0.0,0.0,1719492608.0,680652800.0,3166294016.0,28052635648.0,3410736.0,4510781.0
12-04 09:36:06,12.752,0.587,86.158,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,1723678720.0,680652800.0,3166302208.0,28048441344.0,3394196.0,4500514.0
12-04 09:36:07,14.441,0.668,84.307,0.167,0.0,0.417,0.0,0.0,0.0,0.0,1723170816.0,680652800.0,3166306304.0,28048945152.0,3424924.0,4520905.0
12-04 09:36:08,11.715,0.669,87.197,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1723056128.0,680652800.0,3166314496.0,28049051648.0,3393014.0,4485674.0
12-04 09:36:09,13.116,0.668,85.547,0.501,0.0,0.167,0.0,45056.0,0.0,8.0,1726029824.0,680660992.0,3166318592.0,28046065664.0,3403849.0,4497653.0
12-04 09:36:10,13.915,0.922,84.828,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1723506688.0,680660992.0,3166322688.0,28048584704.0,3408454.0,4526080.0
12-04 09:36:11,12.917,0.583,86.083,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,1724141568.0,680660992.0,3166330880.0,28047941632.0,3416098.0,4487557.0
12-04 09:36:12,10.990,0.503,88.087,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1725218816.0,680660992.0,3166334976.0,28046860288.0,3329244.0,4501253.0
12-04 09:36:13,12.007,0.504,86.902,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1725558784.0,680660992.0,3166343168.0,28046512128.0,3466264.0,4500465.0
12-04 09:36:14,14.023,0.751,84.641,0.417,0.0,0.167,0.0,12288.0,0.0,2.0,1724628992.0,680669184.0,3166343168.0,28047433728.0,3416411.0,4505373.0
12-04 09:36:15,11.967,0.502,87.029,0.335,0.0,0.167,0.0,0.0,0.0,0.0,1725607936.0,680669184.0,3166347264.0,28046450688.0,3381950.0,4466954.0
12-04 09:36:16,11.018,0.841,87.721,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,1726844928.0,680669184.0,3166351360.0,28045209600.0,3386583.0,4449270.0
12-04 09:36:17,12.741,0.754,85.918,0.335,0.0,0.251,0.0,4096.0,0.0,2.0,1726754816.0,680669184.0,3166375936.0,28045275136.0,3386670.0,4502981.0
12-04 09:36:18,12.395,0.754,86.348,0.168,0.0,0.335,0.0,0.0,0.0,0.0,1698664448.0,680669184.0,3166380032.0,28073361408.0,3378662.0,4486444.0
12-04 09:36:19,11.626,0.421,87.447,0.168,0.0,0.337,0.0,0.0,0.0,0.0,1696751616.0,680669184.0,3166380032.0,28075274240.0,3391081.0,4474346.0
12-04 09:36:20,12.458,0.669,86.371,0.334,0.0,0.167,0.0,12288.0,0.0,2.0,1698074624.0,680677376.0,3166384128.0,28073938944.0,3400102.0,4485844.0
12-04 09:36:21,12.563,0.503,86.348,0.251,0.0,0.335,0.0,16384.0,0.0,2.0,1698037760.0,680677376.0,3166388224.0,28073971712.0,3377553.0,4464175.0
12-04 09:36:22,11.419,0.420,87.573,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1697177600.0,680677376.0,3166392320.0,28074827776.0,3409741.0,4502032.0
12-04 09:36:23,11.558,0.419,87.688,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1697337344.0,680677376.0,3166392320.0,28074668032.0,3372969.0,4479102.0
12-04 09:36:24,12.363,0.505,86.964,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1697460224.0,680677376.0,3166396416.0,28074541056.0,3394539.0,4459345.0
12-04 09:36:25,12.323,0.833,86.428,0.167,0.0,0.250,0.0,0.0,0.0,0.0,1697931264.0,680677376.0,3166400512.0,28074065920.0,3395394.0,4499799.0
12-04 09:36:26,11.814,0.832,86.772,0.333,0.0,0.250,0.0,16384.0,0.0,4.0,1698189312.0,680685568.0,3166404608.0,28073795584.0,3388151.0,4479033.0
12-04 09:36:27,11.548,0.837,87.029,0.251,0.0,0.335,0.0,16384.0,0.0,2.0,1698377728.0,680685568.0,3166408704.0,28073603072.0,3389286.0,4476215.0
12-04 09:36:28,12.865,0.835,85.798,0.334,0.0,0.167,0.0,0.0,0.0,0.0,1698435072.0,680685568.0,3166412800.0,28073541632.0,3423239.0,4477232.0
12-04 09:36:29,11.558,0.503,87.521,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1698938880.0,680685568.0,3166416896.0,28073033728.0,3379056.0,4508855.0
12-04 09:36:30,11.681,0.504,87.311,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1698963456.0,680685568.0,3166425088.0,28073000960.0,3388959.0,4455672.0
12-04 09:36:31,13.272,0.668,85.643,0.250,0.0,0.167,0.0,0.0,0.0,0.0,1698217984.0,680685568.0,3166425088.0,28073746432.0,3388104.0,4516285.0
12-04 09:36:32,11.642,0.670,87.186,0.251,0.0,0.251,0.0,24576.0,0.0,4.0,1697910784.0,680693760.0,3166429184.0,28074041344.0,3395734.0,4456693.0
12-04 09:36:33,11.843,0.500,87.323,0.167,0.0,0.167,0.0,0.0,0.0,0.0,1697902592.0,680693760.0,3166437376.0,28074041344.0,3395466.0,4493145.0
12-04 09:36:34,11.651,0.419,87.259,0.335,0.0,0.335,0.0,139264.0,0.0,1.0,1697902592.0,680693760.0,3166437376.0,28074041344.0,3248298.0,4466560.0
12-04 09:36:35,13.178,0.417,85.738,0.250,0.0,0.417,0.0,0.0,0.0,0.0,1698439168.0,680693760.0,3166441472.0,28073500672.0,3523686.0,4501999.0
12-04 09:36:36,11.775,0.505,87.300,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1698529280.0,680693760.0,3166445568.0,28073406464.0,3419745.0,4481521.0
12-04 09:36:37,12.020,0.584,86.978,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,1698906112.0,680693760.0,3166449664.0,28073025536.0,3360794.0,4460245.0
12-04 09:36:38,11.839,0.588,87.154,0.336,0.0,0.084,0.0,12288.0,0.0,2.0,1699438592.0,680701952.0,3166453760.0,28072480768.0,3334631.0,4506070.0
12-04 09:36:39,12.154,0.503,86.840,0.251,0.0,0.251,0.0,24576.0,0.0,6.0,1699282944.0,680701952.0,3166453760.0,28072636416.0,3320494.0,4488342.0
12-04 09:36:40,11.681,0.504,87.395,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1698230272.0,680701952.0,3166457856.0,28073684992.0,3392328.0,4479077.0
12-04 09:36:41,11.288,0.836,87.458,0.334,0.0,0.084,0.0,0.0,0.0,0.0,1698480128.0,680701952.0,3166461952.0,28073431040.0,3458443.0,4488338.0
12-04 09:36:42,13.617,0.585,85.213,0.251,0.0,0.334,0.0,16384.0,0.0,2.0,1701810176.0,680701952.0,3166466048.0,28070096896.0,3483085.0,4480250.0
12-04 09:36:43,11.326,0.587,87.752,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,1702846464.0,680710144.0,3166466048.0,28069052416.0,3305476.0,4474909.0
12-04 09:36:44,12.060,0.670,86.935,0.251,0.0,0.084,0.0,8192.0,0.0,2.0,1703161856.0,680710144.0,3166470144.0,28068732928.0,3453181.0,4477644.0
12-04 09:36:45,11.715,0.837,87.029,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1706303488.0,680710144.0,3166474240.0,28065587200.0,3383663.0,4470122.0
12-04 09:36:46,12.884,0.831,85.702,0.333,0.0,0.249,0.0,0.0,0.0,0.0,1706774528.0,680710144.0,3166478336.0,28065112064.0,3417383.0,4499013.0
12-04 09:36:47,11.316,0.754,87.343,0.251,0.0,0.335,0.0,12288.0,0.0,2.0,1706831872.0,680710144.0,3166482432.0,28065050624.0,3324246.0,4479358.0
12-04 09:36:48,10.624,0.675,88.280,0.253,0.0,0.169,0.0,0.0,0.0,0.0,1706766336.0,680710144.0,3166482432.0,28065116160.0,3380284.0,4454907.0
12-04 09:36:49,13.228,0.582,85.691,0.416,0.0,0.083,0.0,12288.0,0.0,2.0,1706524672.0,680718336.0,3166482432.0,28065349632.0,3450276.0,4489708.0
12-04 09:36:50,11.681,0.336,87.395,0.336,0.0,0.252,0.0,0.0,0.0,0.0,1706151936.0,680718336.0,3166486528.0,28065718272.0,3411699.0,4495718.0
12-04 09:36:51,11.074,0.503,88.087,0.252,0.0,0.084,0.0,0.0,0.0,0.0,1706622976.0,680718336.0,3166490624.0,28065243136.0,3379746.0,4480761.0
12-04 09:36:52,11.789,0.669,87.040,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,1707577344.0,680718336.0,3166494720.0,28064284672.0,3389534.0,4461786.0
12-04 09:36:53,12.960,0.585,86.204,0.167,0.0,0.084,0.0,4096.0,0.0,2.0,1706745856.0,680718336.0,3166498816.0,28065112064.0,3408851.0,4499095.0
12-04 09:36:54,10.774,0.673,87.963,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1706962944.0,680718336.0,3166502912.0,28064890880.0,3396405.0,4488942.0
12-04 09:36:55,10.888,0.670,87.940,0.419,0.0,0.084,0.0,12288.0,0.0,2.0,1706950656.0,680726528.0,3166507008.0,28064890880.0,3390709.0,4479485.0
12-04 09:36:56,11.250,0.667,87.583,0.167,0.0,0.333,0.0,0.0,0.0,0.0,1707069440.0,680726528.0,3166507008.0,28064772096.0,3218640.0,4164259.0
12-04 09:36:57,1.750,0.167,97.833,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1707442176.0,680726528.0,3166507008.0,28064399360.0,610905.0,13134.0
12-04 09:36:58,0.083,0.083,99.333,0.500,0.0,0.0,0.0,0.0,0.0,0.0,1707438080.0,680726528.0,3166511104.0,28064399360.0,19667.0,11694.0
12-04 09:36:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1707425792.0,680726528.0,3166523392.0,28064399360.0,7204.0,11518.0
12-04 09:37:00,0.0,0.167,99.500,0.334,0.0,0.0,0.0,0.0,0.0,0.0,1707421696.0,680726528.0,3166527488.0,28064399360.0,7100.0,7016.0
12-04 09:37:01,0.0,0.0,99.499,0.501,0.0,0.0,0.0,12288.0,0.0,2.0,1707409408.0,680734720.0,3166531584.0,28064399360.0,5986.0,7044.0
12-04 09:37:02,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1707405312.0,680734720.0,3166535680.0,28064399360.0,7328.0,7807.0
12-04 09:37:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1707405312.0,680734720.0,3166535680.0,28064399360.0,6711.0,8237.0
12-04 09:37:04,17.697,2.286,76.545,3.218,0.0,0.254,0.0,98304.0,0.0,1.0,1708511232.0,680734720.0,3166547968.0,28063281152.0,7928435.0,3331614.0
12-04 09:37:05,13.924,0.759,84.473,0.506,0.0,0.338,0.0,0.0,0.0,0.0,1710989312.0,680734720.0,3166552064.0,28060798976.0,3943180.0,5612108.0
12-04 09:37:06,16.301,0.676,82.517,0.169,0.0,0.338,0.0,4096.0,0.0,2.0,1703555072.0,680734720.0,3166560256.0,28068225024.0,4152199.0,5497613.0
12-04 09:37:07,13.220,0.678,85.339,0.424,0.0,0.339,0.0,45056.0,0.0,5.0,1704026112.0,680742912.0,3166568448.0,28067737600.0,4013647.0,5483650.0
12-04 09:37:08,14.395,1.016,84.166,0.254,0.0,0.169,0.0,0.0,0.0,0.0,1704017920.0,680742912.0,3166572544.0,28067741696.0,4165551.0,5543447.0
12-04 09:37:09,16.723,0.509,82.258,0.340,0.0,0.170,0.0,0.0,0.0,0.0,1706414080.0,680742912.0,3166580736.0,28065337344.0,4741554.0,5909226.0
12-04 09:37:10,12.639,0.427,86.422,0.171,0.0,0.342,0.0,0.0,0.0,0.0,1706332160.0,680742912.0,3166584832.0,28065415168.0,3911385.0,5477899.0
12-04 09:37:11,13.717,1.016,84.674,0.254,0.0,0.339,0.0,0.0,0.0,0.0,1706295296.0,680742912.0,3166588928.0,28065447936.0,4122042.0,5586770.0
12-04 09:37:12,14.868,0.595,84.197,0.0,0.0,0.340,0.0,12288.0,0.0,2.0,1706799104.0,680742912.0,3166593024.0,28064940032.0,4104028.0,5544321.0
12-04 09:37:13,15.554,0.930,82.671,0.423,0.0,0.423,0.0,12288.0,0.0,2.0,1708281856.0,680751104.0,3166601216.0,28063440896.0,4918360.0,5855007.0
12-04 09:37:14,13.378,0.593,85.605,0.169,0.0,0.254,0.0,24576.0,0.0,6.0,1708441600.0,680751104.0,3166605312.0,28063277056.0,3910707.0,5474564.0
12-04 09:37:15,14.152,0.512,84.740,0.256,0.0,0.341,0.0,4096.0,0.0,2.0,1710243840.0,680751104.0,3166609408.0,28061470720.0,4016698.0,5474704.0
12-04 09:37:16,13.912,0.675,84.992,0.169,0.0,0.253,0.0,0.0,0.0,0.0,1710338048.0,680751104.0,3166613504.0,28061372416.0,4179920.0,5606563.0
12-04 09:37:17,16.456,0.759,82.110,0.169,0.0,0.506,0.0,16384.0,0.0,2.0,1710301184.0,680751104.0,3166613504.0,28061409280.0,4811925.0,5770385.0
12-04 09:37:18,13.717,0.508,85.013,0.423,0.0,0.339,0.0,24576.0,0.0,3.0,1711149056.0,680759296.0,3166617600.0,28060549120.0,3922636.0,5484047.0
12-04 09:37:19,13.475,0.763,85.339,0.169,0.0,0.254,0.0,8192.0,0.0,2.0,1711874048.0,680759296.0,3166621696.0,28059820032.0,4017801.0,5518046.0
12-04 09:37:20,15.098,0.763,83.630,0.339,0.0,0.170,0.0,0.0,0.0,0.0,1712164864.0,680759296.0,3166621696.0,28059529216.0,4266311.0,5642464.0
12-04 09:37:21,15.874,0.424,83.022,0.255,0.0,0.424,0.0,0.0,0.0,0.0,1712316416.0,680759296.0,3166625792.0,28059373568.0,4644720.0,5705613.0
12-04 09:37:22,13.802,0.677,85.013,0.254,0.0,0.254,0.0,0.0,0.0,0.0,1713332224.0,680759296.0,3166629888.0,28058353664.0,4059861.0,5473639.0
12-04 09:37:23,13.605,0.850,85.034,0.255,0.0,0.255,0.0,12288.0,0.0,2.0,1715838976.0,680759296.0,3166633984.0,28055842816.0,3984392.0,5473856.0
12-04 09:37:24,14.189,0.680,84.367,0.425,0.0,0.340,0.0,12288.0,0.0,2.0,1718714368.0,680767488.0,3166638080.0,28052955136.0,4262202.0,5814816.0
12-04 09:37:25,15.059,0.592,83.926,0.254,0.0,0.169,0.0,0.0,0.0,0.0,1718939648.0,680767488.0,3166638080.0,28052729856.0,4693195.0,5588295.0
12-04 09:37:26,13.350,0.765,85.289,0.255,0.0,0.340,0.0,0.0,0.0,0.0,1717833728.0,680767488.0,3166638080.0,28053835776.0,3968420.0,5472484.0
12-04 09:37:27,13.124,0.847,85.436,0.339,0.0,0.254,0.0,4096.0,0.0,2.0,1718411264.0,680767488.0,3166666752.0,28053229568.0,4025598.0,5523595.0
12-04 09:37:28,13.458,0.852,85.094,0.256,0.0,0.341,0.0,16384.0,0.0,2.0,1718280192.0,680767488.0,3166666752.0,28053360640.0,4239510.0,5765953.0
12-04 09:37:29,15.803,0.935,82.753,0.255,0.0,0.255,0.0,0.0,0.0,0.0,1718464512.0,680767488.0,3166674944.0,28053168128.0,4698372.0,5618885.0
12-04 09:37:30,13.339,0.680,85.217,0.510,0.0,0.255,0.0,12288.0,0.0,2.0,1719123968.0,680775680.0,3166679040.0,28052496384.0,3957282.0,5460077.0
12-04 09:37:31,13.378,1.270,85.097,0.0,0.0,0.254,0.0,0.0,0.0,0.0,1720963072.0,680775680.0,3166683136.0,28050653184.0,4060013.0,5518102.0
12-04 09:37:32,15.085,0.508,83.898,0.254,0.0,0.254,0.0,0.0,0.0,0.0,1720598528.0,680775680.0,3166691328.0,28051009536.0,4220455.0,5691997.0
12-04 09:37:33,15.208,0.680,83.432,0.255,0.0,0.425,0.0,12288.0,0.0,2.0,1720979456.0,680775680.0,3166695424.0,28050624512.0,4709840.0,5655089.0
12-04 09:37:34,13.961,0.841,84.777,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1719693312.0,680775680.0,3166699520.0,28051906560.0,3965638.0,5463238.0
12-04 09:37:35,13.605,0.680,85.119,0.255,0.0,0.340,0.0,0.0,0.0,0.0,1718820864.0,680775680.0,3166699520.0,28052779008.0,4003598.0,5454312.0
12-04 09:37:36,13.752,0.679,84.635,0.424,0.0,0.509,0.0,12288.0,0.0,2.0,1718775808.0,680783872.0,3166703616.0,28052811776.0,4112668.0,5850793.0
12-04 09:37:37,14.419,0.594,84.309,0.339,0.0,0.339,0.0,4096.0,0.0,2.0,1718894592.0,680783872.0,3166707712.0,28052688896.0,4484168.0,5447279.0
12-04 09:37:38,14.492,0.424,84.576,0.254,0.0,0.254,0.0,16384.0,0.0,2.0,1718923264.0,680783872.0,3166711808.0,28052656128.0,4174703.0,5623551.0
12-04 09:37:39,12.980,0.683,85.824,0.256,0.0,0.256,0.0,155648.0,0.0,1.0,1718853632.0,680783872.0,3166711808.0,28052725760.0,4132034.0,5543427.0
12-04 09:37:40,14.771,0.849,83.786,0.255,0.0,0.340,0.0,0.0,0.0,0.0,1719988224.0,680783872.0,3166720000.0,28051582976.0,4209246.0,5601085.0
12-04 09:37:41,14.868,0.510,84.027,0.255,0.0,0.340,0.0,0.0,0.0,0.0,1720754176.0,680783872.0,3166720000.0,28050817024.0,4546559.0,5729433.0
12-04 09:37:42,12.892,0.679,85.835,0.424,0.0,0.170,0.0,12288.0,0.0,2.0,1721880576.0,680792064.0,3166724096.0,28049678336.0,3882281.0,5461942.0
12-04 09:37:43,15.216,0.676,83.516,0.254,0.0,0.338,0.0,0.0,0.0,0.0,1724960768.0,680792064.0,3166728192.0,28046594048.0,4001300.0,5464579.0
12-04 09:37:44,13.752,0.849,84.890,0.255,0.0,0.255,0.0,28672.0,0.0,3.0,1727561728.0,680792064.0,3166732288.0,28043988992.0,4258995.0,5634292.0
12-04 09:37:45,15.144,0.508,83.841,0.169,0.0,0.338,0.0,0.0,0.0,0.0,1730732032.0,680792064.0,3166732288.0,28040818688.0,4727358.0,5652742.0
12-04 09:37:46,14.783,0.510,84.197,0.170,0.0,0.340,0.0,0.0,0.0,0.0,1732001792.0,680792064.0,3166736384.0,28039544832.0,4064705.0,5668691.0
12-04 09:37:47,13.985,0.674,84.751,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1732313088.0,680792064.0,3166740480.0,28039229440.0,4134219.0,5501725.0
12-04 09:37:48,14.032,0.761,84.869,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,1732530176.0,680800256.0,3166744576.0,28039000064.0,4089837.0,5466519.0
12-04 09:37:49,15.535,0.509,83.362,0.255,0.0,0.340,0.0,36864.0,0.0,9.0,1736495104.0,680800256.0,3166748672.0,28035031040.0,4733889.0,5864733.0
12-04 09:37:50,12.639,0.427,86.593,0.171,0.0,0.171,0.0,0.0,0.0,0.0,1736523776.0,680800256.0,3166752768.0,28034998272.0,3854116.0,5471278.0
12-04 09:37:51,13.548,0.762,85.267,0.169,0.0,0.254,0.0,0.0,0.0,0.0,1736945664.0,680800256.0,3166752768.0,28034576384.0,3967988.0,5377398.0
12-04 09:37:52,14.359,0.680,84.367,0.170,0.0,0.425,0.0,0.0,0.0,0.0,1736679424.0,680800256.0,3166756864.0,28034838528.0,4247102.0,5733506.0
12-04 09:37:53,14.539,0.930,83.939,0.254,0.0,0.338,0.0,0.0,0.0,0.0,1736962048.0,680800256.0,3166760960.0,28034551808.0,4781515.0,5624791.0
12-04 09:37:54,14.566,0.681,84.242,0.426,0.0,0.085,0.0,53248.0,0.0,8.0,1737142272.0,680808448.0,3166760960.0,28034363392.0,4171970.0,5626868.0
12-04 09:37:55,13.339,0.595,85.472,0.170,0.0,0.425,0.0,0.0,0.0,0.0,1737007104.0,680808448.0,3166769152.0,28034490368.0,4030418.0,5504581.0
12-04 09:37:56,14.310,0.847,84.081,0.339,0.0,0.423,0.0,0.0,0.0,0.0,1737437184.0,680808448.0,3166769152.0,28034060288.0,4217565.0,5726013.0
12-04 09:37:57,15.670,0.842,82.814,0.253,0.0,0.421,0.0,0.0,0.0,0.0,1733971968.0,680808448.0,3166773248.0,28037521408.0,4705562.0,5646739.0
12-04 09:37:58,12.243,0.599,86.644,0.257,0.0,0.257,0.0,0.0,0.0,0.0,1735200768.0,680808448.0,3166781440.0,28036284416.0,3981145.0,5466922.0
12-04 09:37:59,13.305,0.847,85.254,0.339,0.0,0.254,0.0,20480.0,0.0,4.0,1735368704.0,680808448.0,3166806016.0,28036091904.0,4025417.0,5501840.0
12-04 09:38:00,15.919,0.931,82.557,0.423,0.0,0.169,0.0,12288.0,0.0,2.0,1732730880.0,680816640.0,3166810112.0,28038717440.0,4223944.0,5704071.0
12-04 09:38:01,15.188,0.768,83.703,0.256,0.0,0.085,0.0,0.0,0.0,0.0,1733906432.0,680816640.0,3166810112.0,28037541888.0,4692062.0,5659914.0
12-04 09:38:02,13.209,0.847,85.436,0.254,0.0,0.254,0.0,0.0,0.0,0.0,1734025216.0,680816640.0,3166814208.0,28037419008.0,3981510.0,5473661.0
12-04 09:38:03,13.898,0.678,84.831,0.254,0.0,0.339,0.0,0.0,0.0,0.0,1731997696.0,680816640.0,3166818304.0,28039442432.0,4005848.0,5442809.0
12-04 09:38:04,9.160,0.504,89.832,0.336,0.0,0.168,0.0,12288.0,0.0,2.0,1732300800.0,680816640.0,3166826496.0,28039131136.0,3090866.0,2989926.0
12-04 09:38:05,0.083,0.083,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1732296704.0,680816640.0,3166830592.0,28039131136.0,22567.0,37522.0
12-04 09:38:06,0.667,0.083,98.833,0.333,0.0,0.083,0.0,12288.0,0.0,2.0,1732534272.0,680824832.0,3166838784.0,28038877184.0,33261.0,40587.0
12-04 09:38:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1732526080.0,680824832.0,3166846976.0,28038877184.0,20010.0,30172.0
12-04 09:38:08,0.083,0.083,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1732521984.0,680824832.0,3166851072.0,28038877184.0,22200.0,36850.0
12-04 09:38:09,0.250,0.083,99.334,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,1732489216.0,680824832.0,3166859264.0,28038901760.0,22150.0,36601.0
12-04 09:38:10,0.0,0.084,99.666,0.251,0.0,0.0,0.0,4096.0,0.0,2.0,1732460544.0,680824832.0,3166887936.0,28038901760.0,27489.0,42283.0
12-04 09:38:11,9.425,1.501,87.406,1.585,0.0,0.083,0.0,0.0,0.0,0.0,1731891200.0,680824832.0,3166896128.0,28039462912.0,5345659.0,198332.0
12-04 09:38:12,16.132,1.182,78.294,3.970,0.0,0.422,0.0,12288.0,0.0,2.0,1729556480.0,680833024.0,3166904320.0,28041781248.0,4407395.0,6235519.0
12-04 09:38:13,16.414,1.263,80.471,1.347,0.0,0.505,0.0,0.0,0.0,0.0,1729290240.0,680833024.0,3166908416.0,28042043392.0,4540985.0,6445355.0
12-04 09:38:14,20.184,1.173,77.722,0.251,0.0,0.670,0.0,200704.0,0.0,3.0,1727328256.0,680833024.0,3166912512.0,28044001280.0,5475476.0,6854963.0
12-04 09:38:15,17.128,0.840,81.108,0.168,0.0,0.756,0.0,0.0,0.0,0.0,1727152128.0,680833024.0,3166916608.0,28044173312.0,4657997.0,6631439.0
12-04 09:38:16,20.956,1.006,77.619,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1725968384.0,680833024.0,3166916608.0,28045357056.0,5443559.0,6754858.0
12-04 09:38:17,17.100,0.671,81.643,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1726767104.0,680833024.0,3166920704.0,28044554240.0,4575531.0,6464967.0
12-04 09:38:18,20.928,0.844,77.468,0.422,0.0,0.338,0.0,12288.0,0.0,2.0,1727782912.0,680841216.0,3166924800.0,28043526144.0,5515277.0,6893192.0
12-04 09:38:19,17.992,1.004,80.335,0.251,0.0,0.418,0.0,28672.0,0.0,3.0,1729683456.0,680841216.0,3166928896.0,28041621504.0,4564429.0,6436683.0
12-04 09:38:20,20.101,1.340,77.806,0.168,0.0,0.586,0.0,4096.0,0.0,2.0,1732136960.0,680841216.0,3166932992.0,28039163904.0,5485125.0,6790998.0
12-04 09:38:21,18.614,1.169,79.800,0.083,0.0,0.334,0.0,0.0,0.0,0.0,1734963200.0,680841216.0,3166937088.0,28036333568.0,4746399.0,6659073.0
12-04 09:38:22,19.199,0.835,79.382,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1735880704.0,680841216.0,3166937088.0,28035416064.0,5094071.0,6681220.0
12-04 09:38:23,18.771,0.758,79.798,0.168,0.0,0.505,0.0,0.0,0.0,0.0,1735372800.0,680841216.0,3166941184.0,28035919872.0,4800560.0,6618270.0
12-04 09:38:24,20.352,1.089,78.057,0.084,0.0,0.419,0.0,32768.0,0.0,6.0,1737801728.0,680849408.0,3166945280.0,28033478656.0,5600080.0,6855779.0
12-04 09:38:25,18.818,1.166,79.267,0.250,0.0,0.500,0.0,16384.0,0.0,2.0,1740652544.0,680849408.0,3166949376.0,28030623744.0,4659524.0,6455897.0
12-04 09:38:26,20.603,0.921,77.889,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1740550144.0,680849408.0,3166949376.0,28030726144.0,5529396.0,6914276.0
12-04 09:38:27,18.583,1.250,79.500,0.167,0.0,0.500,0.0,0.0,0.0,0.0,1741115392.0,680849408.0,3166957568.0,28030152704.0,4607182.0,6400609.0
12-04 09:38:28,20.084,0.840,78.487,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1741946880.0,680849408.0,3166961664.0,28029317120.0,5521421.0,6986818.0
12-04 09:38:29,18.640,0.672,79.681,0.504,0.0,0.504,0.0,24576.0,0.0,3.0,1742249984.0,680857600.0,3166961664.0,28029005824.0,4589124.0,6252476.0
12-04 09:38:30,19.680,0.757,78.806,0.252,0.0,0.505,0.0,12288.0,0.0,2.0,1742753792.0,680857600.0,3166965760.0,28028497920.0,5695977.0,7098566.0
12-04 09:38:31,18.074,0.760,80.828,0.169,0.0,0.169,0.0,0.0,0.0,0.0,1743826944.0,680857600.0,3166969856.0,28027420672.0,4420749.0,6335559.0
12-04 09:38:32,20.969,1.003,77.193,0.251,0.0,0.585,0.0,4096.0,0.0,2.0,1743962112.0,680857600.0,3166998528.0,28027256832.0,5551724.0,6739413.0
12-04 09:38:33,18.235,0.924,80.084,0.252,0.0,0.504,0.0,0.0,0.0,0.0,1745510400.0,680857600.0,3167002624.0,28025704448.0,4579734.0,6458885.0
12-04 09:38:34,19.064,1.087,79.264,0.251,0.0,0.334,0.0,8192.0,0.0,2.0,1746325504.0,680857600.0,3167006720.0,28024885248.0,5720022.0,7101763.0
12-04 09:38:35,18.212,1.086,79.532,0.501,0.0,0.668,0.0,28672.0,0.0,4.0,1746628608.0,680865792.0,3167010816.0,28024569856.0,4567985.0,6404007.0
12-04 09:38:36,18.540,1.007,79.866,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1747607552.0,680865792.0,3167014912.0,28023586816.0,5568338.0,6851823.0
12-04 09:38:37,19.279,0.754,79.296,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1745711104.0,680865792.0,3167014912.0,28025483264.0,4502040.0,6476512.0
12-04 09:38:38,20.150,1.082,77.935,0.333,0.0,0.500,0.0,0.0,0.0,0.0,1745715200.0,680865792.0,3167023104.0,28025470976.0,5751600.0,7177286.0
12-04 09:38:39,15.856,1.258,82.215,0.252,0.0,0.419,0.0,0.0,0.0,0.0,1745846272.0,680865792.0,3167023104.0,28025339904.0,4346495.0,6221320.0
12-04 09:38:40,20.687,0.670,77.889,0.251,0.0,0.503,0.0,12288.0,0.0,2.0,1742872576.0,680865792.0,3167027200.0,28028309504.0,5652787.0,6917555.0
12-04 09:38:41,17.765,0.834,80.734,0.334,0.0,0.334,0.0,12288.0,0.0,2.0,1742757888.0,680873984.0,3167031296.0,28028411904.0,4338292.0,6290376.0
12-04 09:38:42,21.057,0.671,77.768,0.0,0.0,0.503,0.0,0.0,0.0,0.0,1741979648.0,680873984.0,3167035392.0,28029186048.0,5731641.0,6978639.0
12-04 09:38:43,17.201,0.590,81.619,0.253,0.0,0.337,0.0,4096.0,0.0,2.0,1741422592.0,680873984.0,3167035392.0,28029743104.0,4435758.0,6184405.0
12-04 09:38:44,20.672,0.756,77.647,0.252,0.0,0.672,0.0,0.0,0.0,0.0,1742753792.0,680873984.0,3167039488.0,28028407808.0,5369045.0,7152448.0
12-04 09:38:45,15.456,1.014,82.855,0.422,0.0,0.253,0.0,16384.0,0.0,2.0,1742913536.0,680873984.0,3167043584.0,28028243968.0,4572121.0,6612572.0
12-04 09:38:46,19.060,0.840,79.261,0.252,0.0,0.588,0.0,0.0,0.0,0.0,1743671296.0,680873984.0,3167043584.0,28027486208.0,4657856.0,6390213.0
12-04 09:38:47,18.771,0.842,79.714,0.337,0.0,0.337,0.0,12288.0,0.0,2.0,1743757312.0,680882176.0,3167047680.0,28027387904.0,5044524.0,6861026.0
12-04 09:38:48,20.384,0.919,78.028,0.334,0.0,0.334,0.0,0.0,0.0,0.0,1745723392.0,680882176.0,3167051776.0,28025417728.0,5150150.0,6718164.0
12-04 09:38:49,17.617,1.258,80.537,0.252,0.0,0.336,0.0,135168.0,0.0,1.0,1748029440.0,680882176.0,3167055872.0,28023107584.0,4882835.0,6653827.0
12-04 09:38:50,20.487,1.008,77.834,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1751289856.0,680882176.0,3167059968.0,28019843072.0,5216631.0,6759880.0
12-04 09:38:51,18.060,1.003,80.268,0.334,0.0,0.334,0.0,28672.0,0.0,3.0,1751629824.0,680882176.0,3167064064.0,28019499008.0,4848712.0,6536058.0
12-04 09:38:52,20.084,0.756,78.487,0.168,0.0,0.504,0.0,0.0,0.0,0.0,1754198016.0,680882176.0,3167064064.0,28016930816.0,5285816.0,6748973.0
12-04 09:38:53,18.395,1.087,79.849,0.334,0.0,0.334,0.0,36864.0,0.0,5.0,1757290496.0,680890368.0,3167092736.0,28013801472.0,4994072.0,6653930.0
12-04 09:38:54,18.660,0.679,80.153,0.170,0.0,0.339,0.0,0.0,0.0,0.0,1756708864.0,680890368.0,3167096832.0,28014379008.0,4841444.0,6647022.0
12-04 09:38:55,19.028,1.341,78.961,0.168,0.0,0.503,0.0,0.0,0.0,0.0,1757335552.0,680890368.0,3167100928.0,28013748224.0,5145636.0,6827636.0
12-04 09:38:56,19.363,0.838,79.128,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1758269440.0,680890368.0,3167105024.0,28012810240.0,5181449.0,6514317.0
12-04 09:38:57,19.064,1.087,79.264,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1758793728.0,680890368.0,3167109120.0,28012281856.0,5011419.0,6659044.0
12-04 09:38:58,19.028,1.090,79.128,0.251,0.0,0.503,0.0,12288.0,0.0,2.0,1758883840.0,680890368.0,3167113216.0,28012187648.0,5241128.0,6833552.0
12-04 09:38:59,20.151,1.421,77.926,0.334,0.0,0.167,0.0,36864.0,0.0,7.0,1758965760.0,680898560.0,3167117312.0,28012093440.0,5203326.0,6645327.0
12-04 09:39:00,17.741,1.255,79.916,0.251,0.0,0.837,0.0,0.0,0.0,0.0,1758601216.0,680898560.0,3167121408.0,28012453888.0,4989931.0,6544926.0
12-04 09:39:01,18.939,1.010,79.377,0.0,0.0,0.673,0.0,0.0,0.0,0.0,1761312768.0,680898560.0,3167121408.0,28009742336.0,5048726.0,6750769.0
12-04 09:39:02,18.980,0.836,79.849,0.084,0.0,0.251,0.0,0.0,0.0,0.0,1761239040.0,680898560.0,3167125504.0,28009811968.0,5141591.0,6637162.0
12-04 09:39:03,20.551,1.086,77.778,0.167,0.0,0.418,0.0,20480.0,0.0,4.0,1762590720.0,680898560.0,3167150080.0,28008435712.0,5270552.0,6885964.0
12-04 09:39:04,18.755,1.009,79.394,0.589,0.0,0.252,0.0,24576.0,0.0,3.0,1763229696.0,680906752.0,3167154176.0,28007784448.0,5121042.0,6590862.0
12-04 09:39:05,21.0,1.250,77.0,0.250,0.0,0.500,0.0,0.0,0.0,0.0,1764519936.0,680906752.0,3167162368.0,28006486016.0,5129797.0,6722312.0
12-04 09:39:06,19.882,0.927,78.602,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1764835328.0,680906752.0,3167170560.0,28006162432.0,5249244.0,6746493.0
12-04 09:39:07,19.279,0.754,79.044,0.251,0.0,0.671,0.0,0.0,0.0,0.0,1764499456.0,680906752.0,3167178752.0,28006490112.0,5041349.0,6577445.0
12-04 09:39:08,18.359,0.846,80.034,0.338,0.0,0.423,0.0,12288.0,0.0,2.0,1766576128.0,680906752.0,3167182848.0,28004409344.0,5397474.0,6788806.0
12-04 09:39:09,19.147,1.003,79.181,0.167,0.0,0.502,0.0,8192.0,0.0,2.0,1764470784.0,680906752.0,3167182848.0,28006514688.0,4737993.0,6733064.0
12-04 09:39:10,19.044,0.839,79.195,0.419,0.0,0.503,0.0,12288.0,0.0,2.0,1763655680.0,680914944.0,3167191040.0,28007313408.0,5497709.0,6773060.0
12-04 09:39:11,18.121,1.091,80.201,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1760337920.0,680914944.0,3167203328.0,28010618880.0,4675775.0,6495618.0
12-04 09:39:12,5.254,0.167,94.162,0.250,0.0,0.167,0.0,0.0,0.0,0.0,1761042432.0,680914944.0,3167207424.0,28009910272.0,2002419.0,1022665.0
12-04 09:39:13,0.083,0.250,99.333,0.333,0.0,0.0,0.0,4096.0,0.0,2.0,1761288192.0,680914944.0,3167215616.0,28009656320.0,25803.0,41700.0
12-04 09:39:14,0.0,0.167,99.500,0.333,0.0,0.0,0.0,16384.0,0.0,2.0,1761284096.0,680914944.0,3167219712.0,28009656320.0,15305.0,17825.0
12-04 09:39:15,0.083,0.0,99.666,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1761280000.0,680914944.0,3167223808.0,28009656320.0,5084.0,11992.0
12-04 09:39:16,0.0,0.0,99.583,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,1761280000.0,680923136.0,3167223808.0,28009648128.0,3879.0,11265.0
12-04 09:39:17,0.0,0.083,99.667,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1761275904.0,680923136.0,3167227904.0,28009648128.0,5089.0,12032.0
12-04 09:39:18,0.167,0.083,99.500,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1761398784.0,680923136.0,3167232000.0,28009521152.0,6840.0,13623.0
12-04 09:39:19,15.230,1.925,79.163,3.515,0.0,0.167,0.0,0.0,0.0,0.0,1763643392.0,680923136.0,3167240192.0,28007268352.0,7370738.0,2409846.0
12-04 09:39:20,17.824,0.837,79.331,1.506,0.0,0.502,0.0,12288.0,0.0,2.0,1759854592.0,680923136.0,3167240192.0,28011057152.0,4380688.0,6626969.0
12-04 09:39:21,21.500,0.917,77.0,0.250,0.0,0.333,0.0,0.0,0.0,0.0,1756721152.0,680923136.0,3167244288.0,28014186496.0,5259982.0,7364597.0
12-04 09:39:22,18.220,0.924,80.101,0.420,0.0,0.336,0.0,12288.0,0.0,2.0,1738612736.0,680931328.0,3167248384.0,28032282624.0,4327015.0,6442494.0
12-04 09:39:23,22.999,0.927,75.484,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1739063296.0,680931328.0,3167252480.0,28031827968.0,6412235.0,7834847.0
12-04 09:39:24,18.386,1.165,79.700,0.166,0.0,0.582,0.0,180224.0,0.0,1.0,1740193792.0,680931328.0,3167252480.0,28030697472.0,4758141.0,6798678.0
12-04 09:39:25,22.092,1.339,75.649,0.251,0.0,0.669,0.0,28672.0,0.0,3.0,1742086144.0,680931328.0,3167260672.0,28028796928.0,5884978.0,7605879.0
12-04 09:39:26,18.645,0.836,79.933,0.167,0.0,0.418,0.0,0.0,0.0,0.0,1741991936.0,680931328.0,3167264768.0,28028887040.0,4966137.0,6889776.0
12-04 09:39:27,23.697,0.924,74.622,0.336,0.0,0.420,0.0,4096.0,0.0,2.0,1748459520.0,680931328.0,3167289344.0,28022394880.0,5521619.0,7385084.0
12-04 09:39:28,20.135,0.758,78.349,0.337,0.0,0.421,0.0,12288.0,0.0,2.0,1748901888.0,680939520.0,3167293440.0,28021940224.0,5586547.0,6968775.0
12-04 09:39:29,21.906,1.171,76.421,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1755283456.0,680939520.0,3167301632.0,28015550464.0,5137308.0,7264587.0
12-04 09:39:30,21.237,1.003,76.923,0.251,0.0,0.585,0.0,16384.0,0.0,2.0,1756233728.0,680939520.0,3167305728.0,28014596096.0,5941857.0,7416583.0
12-04 09:39:31,19.866,1.090,78.290,0.419,0.0,0.335,0.0,0.0,0.0,0.0,1757782016.0,680939520.0,3167305728.0,28013047808.0,4813006.0,6976383.0
12-04 09:39:32,20.566,1.082,77.519,0.333,0.0,0.500,0.0,0.0,0.0,0.0,1758707712.0,680939520.0,3167313920.0,28012113920.0,5879457.0,7415563.0
12-04 09:39:33,20.403,0.672,78.002,0.504,0.0,0.420,0.0,0.0,0.0,0.0,1758580736.0,680939520.0,3167313920.0,28012240896.0,4976013.0,7000322.0
12-04 09:39:34,21.577,0.996,76.515,0.498,0.0,0.415,0.0,36864.0,0.0,7.0,1760579584.0,680947712.0,3167318016.0,28010229760.0,5685193.0,7341751.0
12-04 09:39:35,20.151,1.092,78.086,0.252,0.0,0.420,0.0,12288.0,0.0,2.0,1766629376.0,680947712.0,3167322112.0,28004175872.0,5384676.0,7134631.0
12-04 09:39:36,22.381,0.838,76.362,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1767469056.0,680947712.0,3167322112.0,28003336192.0,5446557.0,7304538.0
12-04 09:39:37,19.966,0.839,78.020,0.252,0.0,0.923,0.0,0.0,0.0,0.0,1767866368.0,680947712.0,3167326208.0,28002934784.0,5458490.0,7243334.0
12-04 09:39:38,21.637,1.086,76.441,0.334,0.0,0.501,0.0,4096.0,0.0,2.0,1767432192.0,680947712.0,3167330304.0,28003364864.0,5306570.0,7231074.0
12-04 09:39:39,20.571,1.008,77.498,0.336,0.0,0.588,0.0,24576.0,0.0,3.0,1768693760.0,680955904.0,3167334400.0,28002091008.0,5658236.0,7192558.0
12-04 09:39:40,21.309,0.755,77.097,0.252,0.0,0.587,0.0,16384.0,0.0,2.0,1769902080.0,680955904.0,3167338496.0,28000878592.0,5164540.0,7302310.0
12-04 09:39:41,21.039,0.754,77.284,0.251,0.0,0.671,0.0,0.0,0.0,0.0,1771552768.0,680955904.0,3167342592.0,27999223808.0,5549562.0,7040937.0
12-04 09:39:42,20.253,0.844,78.397,0.169,0.0,0.338,0.0,0.0,0.0,0.0,1776119808.0,680955904.0,3167346688.0,27994652672.0,5288639.0,7358512.0
12-04 09:39:43,22.120,1.002,76.127,0.167,0.0,0.584,0.0,0.0,0.0,0.0,1777881088.0,680955904.0,3167350784.0,27992887296.0,5551418.0,7254906.0
12-04 09:39:44,20.217,1.086,78.028,0.251,0.0,0.418,0.0,8192.0,0.0,2.0,1778561024.0,680955904.0,3167354880.0,27992203264.0,5382789.0,7104101.0
12-04 09:39:45,22.278,1.330,75.644,0.416,0.0,0.333,0.0,24576.0,0.0,4.0,1779929088.0,680964096.0,3167354880.0,27990827008.0,5468274.0,7318336.0
12-04 09:39:46,19.496,1.092,78.655,0.168,0.0,0.588,0.0,0.0,0.0,0.0,1780826112.0,680964096.0,3167363072.0,27989921792.0,5467431.0,7360470.0
12-04 09:39:47,21.327,0.756,77.330,0.168,0.0,0.420,0.0,0.0,0.0,0.0,1780346880.0,680964096.0,3167363072.0,27990401024.0,5289976.0,7039965.0
12-04 09:39:48,19.393,1.265,78.583,0.253,0.0,0.506,0.0,0.0,0.0,0.0,1780277248.0,680964096.0,3167363072.0,27990470656.0,5519530.0,7459586.0
12-04 09:39:49,21.202,1.252,77.045,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1780068352.0,680964096.0,3167367168.0,27990675456.0,5387052.0,7032853.0
12-04 09:39:50,21.303,0.919,76.942,0.251,0.0,0.585,0.0,12288.0,0.0,2.0,1781280768.0,680964096.0,3167367168.0,27989463040.0,5759128.0,7404653.0
12-04 09:39:51,20.907,0.840,77.582,0.252,0.0,0.420,0.0,16384.0,0.0,4.0,1782620160.0,680972288.0,3167399936.0,27988082688.0,5069970.0,7083906.0
12-04 09:39:52,20.785,1.169,77.129,0.250,0.0,0.668,0.0,0.0,0.0,0.0,1785712640.0,680972288.0,3167399936.0,27984990208.0,5255497.0,7275627.0
12-04 09:39:53,20.336,0.588,78.487,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1784872960.0,680972288.0,3167404032.0,27985825792.0,5149831.0,7420615.0
12-04 09:39:54,19.717,1.165,78.120,0.333,0.0,0.666,0.0,0.0,0.0,0.0,1790210048.0,680972288.0,3167404032.0,27980488704.0,4737220.0,6762366.0
12-04 09:39:55,21.008,1.092,77.227,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1797656576.0,680972288.0,3167416320.0,27973029888.0,5142034.0,7532623.0
12-04 09:39:56,22.054,0.758,76.936,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,1808863232.0,680972288.0,3167416320.0,27961823232.0,4847981.0,7081952.0
12-04 09:39:57,20.050,0.919,78.195,0.251,0.0,0.585,0.0,12288.0,0.0,2.0,1815961600.0,680980480.0,3167416320.0,27954716672.0,4959881.0,7010563.0
12-04 09:39:58,22.705,1.336,75.125,0.250,0.0,0.584,0.0,0.0,0.0,0.0,1819373568.0,680980480.0,3167420416.0,27951300608.0,5586895.0,7626460.0
12-04 09:39:59,19.766,1.168,78.232,0.250,0.0,0.584,0.0,159744.0,0.0,1.0,1826680832.0,680980480.0,3167428608.0,27943985152.0,5176116.0,7039200.0
12-04 09:40:00,22.708,1.009,75.442,0.252,0.0,0.589,0.0,0.0,0.0,0.0,1831297024.0,680980480.0,3167428608.0,27939368960.0,5514716.0,7375980.0
12-04 09:40:01,20.384,1.337,77.109,0.334,0.0,0.835,0.0,28672.0,0.0,3.0,1836670976.0,680980480.0,3167432704.0,27933990912.0,5488077.0,7024767.0
12-04 09:40:02,22.250,0.756,76.406,0.168,0.0,0.420,0.0,4096.0,0.0,2.0,1842511872.0,680980480.0,3167436800.0,27928145920.0,5260464.0,7280293.0
12-04 09:40:03,21.518,1.168,76.314,0.500,0.0,0.500,0.0,12288.0,0.0,2.0,1849839616.0,680988672.0,3167440896.0,27920805888.0,5734515.0,7400676.0
12-04 09:40:04,21.423,0.837,76.904,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1852874752.0,680988672.0,3167444992.0,27917766656.0,5108076.0,7249729.0
12-04 09:40:05,21.888,1.003,76.441,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1860407296.0,680988672.0,3167449088.0,27910230016.0,5865520.0,6961149.0
12-04 09:40:06,21.794,0.838,76.697,0.168,0.0,0.503,0.0,16384.0,0.0,2.0,1865052160.0,680988672.0,3167453184.0,27905581056.0,4929334.0,7180361.0
12-04 09:40:07,24.286,1.008,73.950,0.252,0.0,0.504,0.0,0.0,0.0,0.0,1870700544.0,680988672.0,3167461376.0,27899924480.0,5820084.0,7396466.0
12-04 09:40:08,19.866,0.922,78.541,0.084,0.0,0.587,0.0,0.0,0.0,0.0,1874464768.0,680988672.0,3167469568.0,27896152064.0,5171491.0,7218012.0
12-04 09:40:09,23.090,0.914,75.332,0.332,0.0,0.332,0.0,20480.0,0.0,3.0,1874923520.0,680996864.0,3167473664.0,27895681024.0,5613970.0,7307609.0
12-04 09:40:10,20.921,0.921,77.741,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1879846912.0,680996864.0,3167481856.0,27890749440.0,5195294.0,7183869.0
12-04 09:40:11,22.883,1.006,75.356,0.251,0.0,0.503,0.0,12288.0,0.0,2.0,1885814784.0,680996864.0,3167485952.0,27884777472.0,5649938.0,7279154.0
12-04 09:40:12,21.518,1.001,76.564,0.334,0.0,0.584,0.0,0.0,0.0,0.0,1891479552.0,680996864.0,3167494144.0,27879104512.0,5267707.0,7400851.0
12-04 09:40:13,22.064,1.342,75.923,0.168,0.0,0.503,0.0,4096.0,0.0,2.0,1892626432.0,680996864.0,3167494144.0,27877957632.0,5526654.0,7201732.0
12-04 09:40:14,20.133,1.331,77.621,0.416,0.0,0.499,0.0,36864.0,0.0,6.0,1893519360.0,681005056.0,3167498240.0,27877052416.0,5196531.0,6945618.0
12-04 09:40:15,23.746,0.836,74.916,0.084,0.0,0.418,0.0,0.0,0.0,0.0,1898237952.0,681005056.0,3167510528.0,27872321536.0,5741504.0,7375884.0
12-04 09:40:16,20.502,1.004,77.741,0.251,0.0,0.502,0.0,16384.0,0.0,2.0,1896689664.0,681005056.0,3167510528.0,27873869824.0,5041385.0,7275237.0
12-04 09:40:17,18.419,0.673,80.067,0.252,0.0,0.589,0.0,0.0,0.0,0.0,1897050112.0,681005056.0,3167514624.0,27873505280.0,5065944.0,6158674.0
12-04 09:40:18,19.680,0.757,78.638,0.336,0.0,0.589,0.0,0.0,0.0,0.0,1900703744.0,681005056.0,3175907328.0,27861458944.0,4733721.0,6822930.0
12-04 09:40:19,20.487,1.092,77.750,0.168,0.0,0.504,0.0,8192.0,0.0,2.0,1908350976.0,681005056.0,3175907328.0,27853811712.0,5523930.0,6733983.0
12-04 09:40:20,22.278,1.089,75.879,0.419,0.0,0.335,0.0,12288.0,0.0,2.0,1909489664.0,681013248.0,3175911424.0,27852660736.0,5543467.0,7984646.0
12-04 09:40:21,24.979,0.925,73.423,0.252,0.0,0.421,0.0,0.0,0.0,0.0,1913212928.0,681013248.0,3175915520.0,27848933376.0,5834808.0,7832718.0
12-04 09:40:22,21.870,0.918,76.544,0.167,0.0,0.501,0.0,12288.0,0.0,2.0,1913368576.0,681013248.0,3175919616.0,27848773632.0,5364166.0,7499722.0
12-04 09:40:23,22.981,1.166,74.938,0.167,0.0,0.749,0.0,0.0,0.0,0.0,1911611392.0,681013248.0,3175919616.0,27850530816.0,5508213.0,7353475.0
12-04 09:40:24,20.234,0.920,78.094,0.167,0.0,0.585,0.0,0.0,0.0,0.0,1915432960.0,681013248.0,3175927808.0,27846701056.0,5236656.0,7257212.0
12-04 09:40:25,21.560,1.007,76.678,0.168,0.0,0.587,0.0,0.0,0.0,0.0,1918390272.0,681013248.0,3175931904.0,27843739648.0,5175059.0,7348193.0
12-04 09:40:26,20.184,1.173,77.722,0.419,0.0,0.503,0.0,12288.0,0.0,2.0,1922052096.0,681021440.0,3175936000.0,27840065536.0,5148850.0,7433097.0
12-04 09:40:27,20.201,0.838,77.871,0.419,0.0,0.671,0.0,20480.0,0.0,4.0,1925726208.0,681021440.0,3175940096.0,27836387328.0,4665062.0,6910189.0
12-04 09:40:28,21.141,0.923,77.349,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1936613376.0,681021440.0,3175940096.0,27825500160.0,5291190.0,7302088.0
12-04 09:40:29,20.517,1.251,77.648,0.167,0.0,0.417,0.0,0.0,0.0,0.0,1941487616.0,681021440.0,3175944192.0,27820621824.0,5011304.0,7135072.0
12-04 09:40:30,21.739,1.171,76.171,0.334,0.0,0.585,0.0,0.0,0.0,0.0,1950855168.0,681021440.0,3175948288.0,27811250176.0,5456954.0,7523579.0
12-04 09:40:31,20.436,1.256,77.638,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1953136640.0,681021440.0,3175948288.0,27808968704.0,4941167.0,6879968.0
12-04 09:40:32,23.109,1.092,75.042,0.336,0.0,0.420,0.0,24576.0,0.0,4.0,1957154816.0,681029632.0,3175952384.0,27804938240.0,5886969.0,7272765.0
12-04 09:40:33,20.672,0.840,77.731,0.252,0.0,0.504,0.0,0.0,0.0,0.0,1957584896.0,681029632.0,3175956480.0,27804504064.0,4817401.0,7100297.0
12-04 09:40:34,22.974,0.919,75.188,0.167,0.0,0.752,0.0,0.0,0.0,0.0,1958207488.0,681029632.0,3175960576.0,27803877376.0,6110403.0,7608672.0
12-04 09:40:35,21.243,0.588,77.750,0.0,0.0,0.420,0.0,139264.0,0.0,1.0,1961803776.0,681029632.0,3175964672.0,27800276992.0,4792436.0,7035336.0
12-04 09:40:36,22.494,0.674,75.821,0.253,0.0,0.758,0.0,0.0,0.0,0.0,1963044864.0,681029632.0,3175968768.0,27799031808.0,5945574.0,7178674.0
12-04 09:40:37,20.886,0.919,77.527,0.251,0.0,0.418,0.0,28672.0,0.0,3.0,1969393664.0,681029632.0,3175968768.0,27792683008.0,4654909.0,6873895.0
12-04 09:40:38,22.766,0.843,75.464,0.337,0.0,0.590,0.0,16384.0,0.0,4.0,1973039104.0,681037824.0,3175993344.0,27789004800.0,6093102.0,7621118.0
12-04 09:40:39,19.849,1.005,78.308,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1967067136.0,681037824.0,3175997440.0,27794972672.0,4775626.0,6947600.0
12-04 09:40:40,21.980,1.007,76.174,0.252,0.0,0.587,0.0,0.0,0.0,0.0,1971851264.0,681037824.0,3175997440.0,27790188544.0,6000794.0,7513727.0
12-04 09:40:41,22.716,1.090,75.021,0.587,0.0,0.587,0.0,0.0,0.0,0.0,1981329408.0,681037824.0,3176005632.0,27780702208.0,5085477.0,6816922.0
12-04 09:40:42,22.362,0.586,76.382,0.251,0.0,0.419,0.0,16384.0,0.0,2.0,1986826240.0,681037824.0,3176005632.0,27775205376.0,5649494.0,7628983.0
12-04 09:40:43,21.092,0.924,77.395,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1985347584.0,681037824.0,3176009728.0,27776679936.0,5363621.0,6914472.0
12-04 09:40:44,22.788,1.002,75.209,0.417,0.0,0.584,0.0,20480.0,0.0,3.0,1988255744.0,681046016.0,3176013824.0,27773759488.0,5358206.0,7433490.0
12-04 09:40:45,20.837,0.921,77.573,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1990512640.0,681046016.0,3176017920.0,27771498496.0,5384541.0,7123380.0
12-04 09:40:46,22.074,0.753,76.421,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1990623232.0,681046016.0,3176017920.0,27771387904.0,5411470.0,7274966.0
12-04 09:40:47,20.0,1.008,78.151,0.252,0.0,0.588,0.0,0.0,0.0,0.0,1993035776.0,681046016.0,3176022016.0,27768971264.0,4866167.0,7030186.0
12-04 09:40:48,23.006,0.840,75.483,0.168,0.0,0.504,0.0,16384.0,0.0,4.0,1997680640.0,681046016.0,3176026112.0,27764322304.0,5963589.0,7584121.0
12-04 09:40:49,20.952,0.918,77.129,0.417,0.0,0.584,0.0,24576.0,0.0,3.0,2000138240.0,681054208.0,3176030208.0,27761852416.0,5082401.0,6950849.0
12-04 09:40:50,23.122,1.085,74.875,0.250,0.0,0.668,0.0,12288.0,0.0,3.0,2005360640.0,681054208.0,3176038400.0,27756621824.0,5501198.0,7298640.0
12-04 09:40:51,22.306,0.758,76.347,0.168,0.0,0.421,0.0,0.0,0.0,0.0,2004828160.0,681054208.0,3176042496.0,27757150208.0,5424276.0,7064800.0
12-04 09:40:52,21.786,1.002,76.377,0.250,0.0,0.584,0.0,0.0,0.0,0.0,2010112000.0,681054208.0,3176046592.0,27751862272.0,5430111.0,7302868.0
12-04 09:40:53,22.278,0.921,76.131,0.168,0.0,0.503,0.0,16384.0,0.0,2.0,2013548544.0,681054208.0,3176050688.0,27748421632.0,5395107.0,7159642.0
12-04 09:40:54,20.487,1.092,77.750,0.252,0.0,0.420,0.0,8192.0,0.0,2.0,2016530432.0,681054208.0,3176050688.0,27745439744.0,5455092.0,7224710.0
12-04 09:40:55,23.886,1.009,74.348,0.084,0.0,0.673,0.0,12288.0,0.0,2.0,2022608896.0,681062400.0,3176054784.0,27739348992.0,5481220.0,7270992.0
12-04 09:40:56,19.682,1.089,78.894,0.084,0.0,0.251,0.0,0.0,0.0,0.0,2025865216.0,681062400.0,3176058880.0,27736088576.0,5319989.0,7237927.0
12-04 09:40:57,20.301,0.835,78.028,0.251,0.0,0.585,0.0,4096.0,0.0,2.0,2026438656.0,681062400.0,3176062976.0,27735511040.0,5311598.0,7156661.0
12-04 09:40:58,22.510,0.837,75.983,0.251,0.0,0.418,0.0,16384.0,0.0,2.0,2023133184.0,681062400.0,3176067072.0,27738812416.0,4992509.0,7363046.0
12-04 09:40:59,19.799,1.170,78.279,0.334,0.0,0.418,0.0,0.0,0.0,0.0,2026692608.0,681062400.0,3176071168.0,27735248896.0,4877603.0,7342150.0
12-04 09:41:00,21.393,1.258,76.426,0.252,0.0,0.671,0.0,0.0,0.0,0.0,2034634752.0,681062400.0,3176071168.0,27727306752.0,5098575.0,7032309.0
12-04 09:41:01,20.620,0.838,77.452,0.503,0.0,0.587,0.0,12288.0,0.0,2.0,2039046144.0,681070592.0,3176075264.0,27722883072.0,5154512.0,7289153.0
12-04 09:41:02,20.556,1.011,77.843,0.168,0.0,0.421,0.0,0.0,0.0,0.0,2047094784.0,681070592.0,3176075264.0,27714834432.0,5244601.0,7104166.0
12-04 09:41:03,23.730,1.082,74.688,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2055368704.0,681070592.0,3176079360.0,27706556416.0,5390041.0,7358787.0
12-04 09:41:04,20.251,1.004,78.159,0.251,0.0,0.335,0.0,0.0,0.0,0.0,2058432512.0,681070592.0,3176091648.0,27703480320.0,5198989.0,7090315.0
12-04 09:41:05,22.157,0.758,76.495,0.253,0.0,0.337,0.0,118784.0,0.0,1.0,2065338368.0,681070592.0,3176095744.0,27696570368.0,5486542.0,7190310.0
12-04 09:41:06,21.423,1.255,76.569,0.167,0.0,0.586,0.0,0.0,0.0,0.0,2067210240.0,681070592.0,3176103936.0,27694690304.0,5371498.0,7333136.0
12-04 09:41:07,22.705,0.835,75.543,0.417,0.0,0.501,0.0,12288.0,0.0,2.0,2068455424.0,681078784.0,3176108032.0,27693432832.0,5558258.0,7231748.0
12-04 09:41:08,21.608,1.173,76.549,0.168,0.0,0.503,0.0,4096.0,0.0,2.0,2073047040.0,681078784.0,3176136704.0,27688812544.0,5389305.0,7309878.0
12-04 09:41:09,21.772,0.759,76.456,0.591,0.0,0.422,0.0,32768.0,0.0,3.0,2075516928.0,681078784.0,3176140800.0,27686338560.0,5340854.0,7276511.0
12-04 09:41:10,23.096,1.255,75.146,0.167,0.0,0.335,0.0,0.0,0.0,0.0,2077077504.0,681078784.0,3176144896.0,27684773888.0,5518186.0,7080374.0
12-04 09:41:11,21.136,0.835,77.360,0.167,0.0,0.501,0.0,0.0,0.0,0.0,2077892608.0,681078784.0,3176153088.0,27683950592.0,5241544.0,7299445.0
12-04 09:41:12,22.222,1.337,75.689,0.251,0.0,0.501,0.0,0.0,0.0,0.0,2083053568.0,681078784.0,3176161280.0,27678781440.0,5695098.0,7287330.0
12-04 09:41:13,21.176,1.176,76.975,0.252,0.0,0.420,0.0,12288.0,0.0,2.0,2083364864.0,681086976.0,3176165376.0,27678457856.0,5123367.0,7309621.0
12-04 09:41:14,22.548,0.671,76.446,0.0,0.0,0.335,0.0,12288.0,0.0,2.0,2086879232.0,681086976.0,3176169472.0,27674939392.0,5830316.0,7267259.0
12-04 09:41:15,22.693,1.164,75.312,0.249,0.0,0.582,0.0,0.0,0.0,0.0,2090332160.0,681086976.0,3176173568.0,27671482368.0,4905581.0,7015544.0
12-04 09:41:16,21.579,1.008,76.574,0.168,0.0,0.672,0.0,0.0,0.0,0.0,2095030272.0,681086976.0,3176177664.0,27666780160.0,5943782.0,7656333.0
12-04 09:41:17,19.498,1.172,78.494,0.335,0.0,0.502,0.0,4096.0,0.0,2.0,2099224576.0,681086976.0,3176177664.0,27662585856.0,4997312.0,6843712.0
12-04 09:41:18,23.913,0.836,74.582,0.334,0.0,0.334,0.0,0.0,0.0,0.0,2104365056.0,681086976.0,3176181760.0,27657441280.0,5792261.0,7524517.0
12-04 09:41:19,17.696,1.002,80.467,0.334,0.0,0.501,0.0,36864.0,0.0,5.0,2106245120.0,681095168.0,3176181760.0,27655553024.0,4749239.0,5706916.0
12-04 09:41:20,4.184,0.0,95.565,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2107510784.0,681095168.0,3176185856.0,27654283264.0,1867712.0,41177.0
12-04 09:41:21,4.341,0.083,95.326,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2109222912.0,681095168.0,3176189952.0,27652567040.0,1890160.0,39532.0
12-04 09:41:22,3.667,0.167,95.750,0.333,0.0,0.083,0.0,0.0,0.0,0.0,2110992384.0,681095168.0,3176198144.0,27650789376.0,1820785.0,43865.0
12-04 09:41:23,4.261,0.084,95.405,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2113208320.0,681095168.0,3176202240.0,27648569344.0,1817343.0,41061.0
12-04 09:41:24,3.583,0.167,95.750,0.417,0.0,0.083,0.0,36864.0,0.0,5.0,2115575808.0,681103360.0,3176206336.0,27646189568.0,1815906.0,39813.0
12-04 09:41:25,4.0,0.0,95.583,0.333,0.0,0.083,0.0,20480.0,0.0,5.0,2116083712.0,681103360.0,3176206336.0,27645681664.0,1815843.0,40609.0
12-04 09:41:26,4.837,0.167,94.829,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2110812160.0,681103360.0,3176210432.0,27650949120.0,1968499.0,43801.0
12-04 09:41:27,3.491,0.166,95.844,0.416,0.0,0.083,0.0,0.0,0.0,0.0,2110742528.0,681103360.0,3176214528.0,27651014656.0,1670868.0,40417.0
12-04 09:41:28,1.918,0.167,97.665,0.250,0.0,0.0,0.0,4096.0,0.0,2.0,2110877696.0,681103360.0,3176222720.0,27650871296.0,556451.0,39556.0
12-04 09:41:29,0.0,0.0,99.667,0.333,0.0,0.0,0.0,8192.0,0.0,2.0,2110873600.0,681103360.0,3176226816.0,27650871296.0,7336.0,19272.0
12-04 09:41:30,0.083,0.0,99.500,0.417,0.0,0.0,0.0,28672.0,0.0,4.0,2110861312.0,681111552.0,3176230912.0,27650871296.0,5749.0,17525.0
12-04 09:41:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2110861312.0,681111552.0,3176230912.0,27650871296.0,6476.0,17970.0
12-04 09:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110857216.0,681111552.0,3176235008.0,27650871296.0,7101.0,4570.0
12-04 09:41:33,8.909,1.749,87.427,1.832,0.0,0.083,0.0,0.0,0.0,0.0,2090487808.0,681111552.0,3176239104.0,27671236608.0,4142429.0,155762.0
12-04 09:41:34,17.538,1.433,75.126,5.481,0.0,0.422,0.0,0.0,0.0,0.0,2064781312.0,681111552.0,3176243200.0,27696939008.0,5705502.0,6586034.0
12-04 09:41:35,19.716,0.835,78.363,0.418,0.0,0.668,0.0,167936.0,0.0,3.0,1905680384.0,681111552.0,3176247296.0,27856035840.0,4916444.0,7201152.0
12-04 09:41:36,22.074,1.254,75.836,0.334,0.0,0.502,0.0,12288.0,0.0,2.0,1816948736.0,681119744.0,3176251392.0,27944755200.0,6203093.0,7217058.0
12-04 09:41:37,24.265,0.840,74.223,0.168,0.0,0.504,0.0,0.0,0.0,0.0,1815191552.0,681119744.0,3176255488.0,27946508288.0,5653897.0,8296782.0
12-04 09:41:38,21.961,1.174,75.943,0.335,0.0,0.587,0.0,0.0,0.0,0.0,1815347200.0,681119744.0,3176259584.0,27946348544.0,5343084.0,7776076.0
12-04 09:41:39,22.822,1.245,75.270,0.249,0.0,0.415,0.0,4096.0,0.0,2.0,1815588864.0,681119744.0,3176263680.0,27946102784.0,5665564.0,7666775.0
12-04 09:41:40,21.057,0.923,77.517,0.252,0.0,0.252,0.0,16384.0,0.0,2.0,1815494656.0,681119744.0,3176263680.0,27946196992.0,4832866.0,7299801.0
12-04 09:41:41,22.018,1.168,75.980,0.417,0.0,0.417,0.0,12288.0,0.0,2.0,1817018368.0,681127936.0,3176267776.0,27944660992.0,6285444.0,7509143.0
12-04 09:41:42,22.864,0.838,75.712,0.251,0.0,0.335,0.0,0.0,0.0,0.0,1820254208.0,681127936.0,3176267776.0,27941425152.0,5653797.0,8255177.0
12-04 09:41:43,22.948,0.838,75.293,0.251,0.0,0.670,0.0,0.0,0.0,0.0,1824096256.0,681127936.0,3176271872.0,27937579008.0,5590824.0,7755593.0
12-04 09:41:44,22.306,1.086,76.107,0.084,0.0,0.418,0.0,0.0,0.0,0.0,1825189888.0,681127936.0,3176275968.0,27936481280.0,5738779.0,7480902.0
12-04 09:41:45,22.148,0.755,76.342,0.168,0.0,0.587,0.0,12288.0,0.0,2.0,1827725312.0,681127936.0,3176280064.0,27933941760.0,4909643.0,7568648.0
12-04 09:41:46,23.244,1.003,75.084,0.418,0.0,0.251,0.0,12288.0,0.0,2.0,1832894464.0,681136128.0,3176284160.0,27928760320.0,6390370.0,7669682.0
12-04 09:41:47,23.475,1.003,74.937,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1837924352.0,681136128.0,3176288256.0,27923726336.0,5609707.0,8086554.0
12-04 09:41:48,22.993,0.836,75.502,0.334,0.0,0.334,0.0,0.0,0.0,0.0,1844674560.0,681136128.0,3176288256.0,27916976128.0,5544769.0,7869346.0
12-04 09:41:49,22.529,0.921,75.628,0.586,0.0,0.335,0.0,0.0,0.0,0.0,1847066624.0,681136128.0,3176292352.0,27914579968.0,5581330.0,7456401.0
12-04 09:41:50,20.620,0.838,77.955,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,1849290752.0,681136128.0,3176292352.0,27912355840.0,5361065.0,7433937.0
12-04 09:41:51,23.238,1.091,74.664,0.419,0.0,0.587,0.0,16384.0,0.0,4.0,1853992960.0,681144320.0,3176296448.0,27907641344.0,6013489.0,7861369.0
12-04 09:41:52,22.845,0.921,75.397,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1859346432.0,681144320.0,3176304640.0,27902279680.0,5538113.0,8198233.0
12-04 09:41:53,23.006,1.092,75.063,0.168,0.0,0.672,0.0,0.0,0.0,0.0,1865568256.0,681144320.0,3176308736.0,27896053760.0,5889523.0,7542511.0
12-04 09:41:54,21.495,1.008,76.574,0.252,0.0,0.672,0.0,8192.0,0.0,1.0,1871863808.0,681144320.0,3176316928.0,27889750016.0,5257701.0,7596162.0
12-04 09:41:55,22.941,1.008,75.210,0.168,0.0,0.672,0.0,0.0,0.0,0.0,1879580672.0,681144320.0,3176321024.0,27882029056.0,5756264.0,7907263.0
12-04 09:41:56,24.034,1.008,74.370,0.168,0.0,0.420,0.0,16384.0,0.0,2.0,1883828224.0,681144320.0,3176321024.0,27877781504.0,5862358.0,7857152.0
12-04 09:41:57,22.483,1.174,75.587,0.336,0.0,0.419,0.0,24576.0,0.0,3.0,1884614656.0,681152512.0,3176325120.0,27876982784.0,5354346.0,7638381.0
12-04 09:41:58,22.018,0.834,76.314,0.167,0.0,0.667,0.0,0.0,0.0,0.0,1891966976.0,681152512.0,3176325120.0,27869630464.0,5762641.0,7451593.0
12-04 09:41:59,24.103,0.917,74.062,0.167,0.0,0.751,0.0,0.0,0.0,0.0,1897320448.0,681152512.0,3176329216.0,27864272896.0,5613240.0,8139763.0
12-04 09:42:00,22.269,1.334,75.813,0.167,0.0,0.417,0.0,0.0,0.0,0.0,1903878144.0,681152512.0,3176333312.0,27857711104.0,5719281.0,7551706.0
12-04 09:42:01,23.849,0.921,74.644,0.167,0.0,0.418,0.0,16384.0,0.0,4.0,1907769344.0,681152512.0,3176337408.0,27853815808.0,5543100.0,7928960.0
12-04 09:42:02,20.785,0.835,77.295,0.334,0.0,0.751,0.0,12288.0,0.0,2.0,1916227584.0,681160704.0,3176341504.0,27845345280.0,5350108.0,7327820.0
12-04 09:42:03,23.539,1.002,74.541,0.334,0.0,0.584,0.0,0.0,0.0,0.0,1922473984.0,681160704.0,3176345600.0,27839094784.0,5919006.0,7947909.0
12-04 09:42:04,24.874,0.921,73.199,0.251,0.0,0.754,0.0,8192.0,0.0,2.0,1929732096.0,681160704.0,3176349696.0,27831832576.0,5804250.0,8143637.0
12-04 09:42:05,21.053,0.835,77.444,0.251,0.0,0.418,0.0,12288.0,0.0,3.0,1935851520.0,681160704.0,3176353792.0,27825709056.0,5354521.0,7526114.0
12-04 09:42:06,19.349,0.751,79.316,0.334,0.0,0.250,0.0,16384.0,0.0,2.0,1941430272.0,681160704.0,3176357888.0,27820126208.0,5161607.0,6837966.0
12-04 09:42:07,14.274,0.751,84.558,0.250,0.0,0.167,0.0,0.0,0.0,0.0,1943646208.0,681160704.0,3176366080.0,27817902080.0,4810149.0,4204682.0
12-04 09:42:08,12.248,0.839,86.242,0.419,0.0,0.252,0.0,12288.0,0.0,2.0,1946206208.0,681168896.0,3176370176.0,27815329792.0,4259081.0,4188550.0
12-04 09:42:09,20.875,1.094,77.357,0.253,0.0,0.421,0.0,0.0,0.0,0.0,1951051776.0,681168896.0,3176378368.0,27810476032.0,5104431.0,7071428.0
12-04 09:42:10,27.609,1.010,70.791,0.253,0.0,0.337,0.0,131072.0,0.0,1.0,1958608896.0,681168896.0,3176386560.0,27802910720.0,5609876.0,10095201.0
12-04 09:42:11,29.608,0.834,68.557,0.250,0.0,0.751,0.0,36864.0,0.0,5.0,1966460928.0,681168896.0,3176390656.0,27795054592.0,6062477.0,9490059.0
12-04 09:42:12,30.341,0.914,67.914,0.249,0.0,0.582,0.0,0.0,0.0,0.0,1974947840.0,681168896.0,3176394752.0,27786563584.0,6011368.0,10237583.0
12-04 09:42:13,23.070,0.923,75.336,0.168,0.0,0.503,0.0,0.0,0.0,0.0,1982369792.0,681168896.0,3176407040.0,27779129344.0,5440784.0,8706851.0
12-04 09:42:14,26.667,1.083,71.250,0.333,0.0,0.667,0.0,12288.0,0.0,2.0,1993584640.0,681177088.0,3176407040.0,27767906304.0,5911468.0,8625319.0
12-04 09:42:15,24.541,0.835,73.873,0.250,0.0,0.501,0.0,0.0,0.0,0.0,1999532032.0,681177088.0,3176407040.0,27761958912.0,5912007.0,8138303.0
12-04 09:42:16,22.903,1.091,75.419,0.252,0.0,0.336,0.0,12288.0,0.0,2.0,2010861568.0,681177088.0,3176411136.0,27750625280.0,5614696.0,7648945.0
12-04 09:42:17,20.917,1.083,77.333,0.167,0.0,0.500,0.0,0.0,0.0,0.0,2013388800.0,681177088.0,3176415232.0,27748093952.0,5502816.0,7543424.0
12-04 09:42:18,23.682,1.004,74.728,0.167,0.0,0.418,0.0,0.0,0.0,0.0,2018529280.0,681177088.0,3176419328.0,27742949376.0,5446605.0,7712112.0
12-04 09:42:19,21.429,0.924,77.143,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2020945920.0,681177088.0,3176419328.0,27740532736.0,5748797.0,7445194.0
12-04 09:42:20,23.316,1.347,74.327,0.337,0.0,0.673,0.0,12288.0,0.0,2.0,2023882752.0,681185280.0,3176423424.0,27737583616.0,5855142.0,8331522.0
12-04 09:42:21,23.829,1.505,73.746,0.167,0.0,0.753,0.0,12288.0,0.0,2.0,2031144960.0,681185280.0,3176431616.0,27730313216.0,5511850.0,7623164.0
12-04 09:42:22,23.889,1.174,74.350,0.168,0.0,0.419,0.0,4096.0,0.0,2.0,2037358592.0,681185280.0,3176435712.0,27724095488.0,5508172.0,7496967.0
12-04 09:42:23,23.873,1.336,74.040,0.334,0.0,0.417,0.0,0.0,0.0,0.0,2042077184.0,681185280.0,3176439808.0,27719372800.0,6010828.0,8163272.0
12-04 09:42:24,20.987,1.003,77.174,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2048008192.0,681185280.0,3176443904.0,27713437696.0,5007177.0,7208518.0
12-04 09:42:25,22.138,0.758,76.431,0.253,0.0,0.421,0.0,0.0,0.0,0.0,2055766016.0,681185280.0,3176443904.0,27705679872.0,5846562.0,7725673.0
12-04 09:42:26,25.397,1.170,72.515,0.334,0.0,0.585,0.0,28672.0,0.0,4.0,2063122432.0,681193472.0,3176448000.0,27698311168.0,5928648.0,7770983.0
12-04 09:42:27,22.785,0.759,75.781,0.253,0.0,0.422,0.0,0.0,0.0,0.0,2069614592.0,681193472.0,3176452096.0,27691814912.0,5358491.0,8111503.0
12-04 09:42:28,23.161,1.003,74.749,0.334,0.0,0.753,0.0,0.0,0.0,0.0,2071171072.0,681193472.0,3176456192.0,27690254336.0,5675635.0,7517097.0
12-04 09:42:29,22.735,1.174,75.168,0.252,0.0,0.671,0.0,8192.0,0.0,1.0,2077675520.0,681193472.0,3176456192.0,27683749888.0,5452913.0,7564345.0
12-04 09:42:30,22.250,1.259,75.567,0.336,0.0,0.588,0.0,0.0,0.0,0.0,2087034880.0,681193472.0,3176468480.0,27674378240.0,5396598.0,7807349.0
12-04 09:42:31,23.886,0.841,74.601,0.252,0.0,0.421,0.0,0.0,0.0,0.0,2092081152.0,681193472.0,3176468480.0,27669331968.0,6352149.0,8232402.0
12-04 09:42:32,22.231,0.666,75.937,0.500,0.0,0.666,0.0,40960.0,0.0,7.0,2097922048.0,681201664.0,3176472576.0,27663478784.0,5203554.0,7378515.0
12-04 09:42:33,22.111,0.754,76.466,0.251,0.0,0.419,0.0,0.0,0.0,0.0,2107047936.0,681201664.0,3176476672.0,27654348800.0,5713287.0,7558519.0
12-04 09:42:34,23.746,0.920,74.247,0.334,0.0,0.753,0.0,0.0,0.0,0.0,2114637824.0,681201664.0,3176480768.0,27646754816.0,5822260.0,7872193.0
12-04 09:42:35,25.879,0.921,72.529,0.251,0.0,0.419,0.0,0.0,0.0,0.0,2122375168.0,681201664.0,3176484864.0,27639013376.0,5690854.0,7959263.0
12-04 09:42:36,24.293,0.998,73.877,0.250,0.0,0.582,0.0,0.0,0.0,0.0,2124140544.0,681201664.0,3176484864.0,27637248000.0,5818177.0,7999108.0
12-04 09:42:37,22.845,1.004,75.649,0.0,0.0,0.502,0.0,16384.0,0.0,2.0,2130079744.0,681201664.0,3176488960.0,27631304704.0,5411226.0,7544646.0
12-04 09:42:38,23.199,1.005,74.958,0.251,0.0,0.586,0.0,12288.0,0.0,2.0,2138034176.0,681209856.0,3176493056.0,27623337984.0,5575311.0,8099562.0
12-04 09:42:39,21.039,0.922,77.368,0.335,0.0,0.335,0.0,8192.0,0.0,2.0,2141208576.0,681209856.0,3176493056.0,27620163584.0,4968079.0,7027067.0
12-04 09:42:40,22.427,0.837,76.151,0.251,0.0,0.335,0.0,16384.0,0.0,4.0,2146627584.0,681209856.0,3176501248.0,27614736384.0,5557192.0,7976777.0
12-04 09:42:41,21.922,0.927,76.644,0.253,0.0,0.253,0.0,0.0,0.0,0.0,2149044224.0,681209856.0,3176501248.0,27612319744.0,5159964.0,8235264.0
12-04 09:42:42,23.180,0.837,75.230,0.335,0.0,0.418,0.0,20480.0,0.0,4.0,2160918528.0,681209856.0,3176505344.0,27600441344.0,5356870.0,7289161.0
12-04 09:42:43,22.889,0.676,75.760,0.253,0.0,0.422,0.0,0.0,0.0,0.0,2166685696.0,681209856.0,3176505344.0,27594674176.0,5433416.0,7996485.0
12-04 09:42:44,23.109,0.756,75.378,0.420,0.0,0.336,0.0,12288.0,0.0,2.0,2175479808.0,681218048.0,3176509440.0,27585867776.0,5878618.0,7396018.0
12-04 09:42:45,24.623,1.089,73.199,0.335,0.0,0.754,0.0,118784.0,0.0,1.0,2186924032.0,681218048.0,3176513536.0,27574419456.0,5393016.0,7830206.0
12-04 09:42:46,22.686,1.334,75.313,0.250,0.0,0.417,0.0,0.0,0.0,0.0,2194505728.0,681218048.0,3176517632.0,27566833664.0,5739599.0,7571896.0
12-04 09:42:47,20.218,1.258,77.601,0.336,0.0,0.587,0.0,0.0,0.0,0.0,2198974464.0,681218048.0,3176521728.0,27562360832.0,5389275.0,7385947.0
12-04 09:42:48,23.392,0.919,74.603,0.251,0.0,0.835,0.0,28672.0,0.0,3.0,2208223232.0,681218048.0,3176521728.0,27553112064.0,5532162.0,8084860.0
12-04 09:42:49,27.083,1.417,70.750,0.083,0.0,0.667,0.0,0.0,0.0,0.0,2215219200.0,681218048.0,3176525824.0,27546112000.0,5941373.0,7763425.0
12-04 09:42:50,23.829,0.920,74.415,0.334,0.0,0.502,0.0,12288.0,0.0,2.0,2224603136.0,681226240.0,3176529920.0,27536715776.0,5601479.0,7933310.0
12-04 09:42:51,21.375,1.090,76.781,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2231214080.0,681226240.0,3176538112.0,27530096640.0,5528655.0,7770744.0
12-04 09:42:52,20.802,1.003,77.360,0.167,0.0,0.668,0.0,0.0,0.0,0.0,2237460480.0,681226240.0,3176542208.0,27523846144.0,5469886.0,7436295.0
12-04 09:42:53,25.628,1.089,72.278,0.251,0.0,0.754,0.0,20480.0,0.0,4.0,2248630272.0,681226240.0,3176542208.0,27512676352.0,5370262.0,7559061.0
12-04 09:42:54,22.297,0.838,76.278,0.084,0.0,0.503,0.0,0.0,0.0,0.0,2253078528.0,681226240.0,3176546304.0,27508224000.0,5803547.0,7978399.0
12-04 09:42:55,23.314,1.166,74.688,0.333,0.0,0.500,0.0,0.0,0.0,0.0,2258604032.0,681226240.0,3176550400.0,27502694400.0,5660938.0,7607659.0
12-04 09:42:56,22.727,0.673,75.926,0.084,0.0,0.589,0.0,12288.0,0.0,2.0,2266873856.0,681234432.0,3176554496.0,27494412288.0,5758134.0,7799037.0
12-04 09:42:57,28.500,0.917,69.667,0.250,0.0,0.667,0.0,0.0,0.0,0.0,2274701312.0,681234432.0,3176558592.0,27486580736.0,5318968.0,8175262.0
12-04 09:42:58,23.038,0.918,75.292,0.250,0.0,0.501,0.0,12288.0,0.0,2.0,2276909056.0,681234432.0,3176558592.0,27484372992.0,5656949.0,7341646.0
12-04 09:42:59,22.993,1.003,70.485,5.017,0.0,0.502,0.0,0.0,0.0,0.0,2280615936.0,681234432.0,3176574976.0,27480649728.0,5551275.0,7504962.0
12-04 09:43:00,24.164,1.087,65.803,8.194,0.0,0.753,0.0,0.0,0.0,0.0,2283945984.0,681234432.0,3176611840.0,27477282816.0,5696606.0,8109395.0
12-04 09:43:01,26.555,0.924,64.370,7.479,0.0,0.672,0.0,0.0,0.0,0.0,2295652352.0,681234432.0,3176656896.0,27465531392.0,6047537.0,7846936.0
12-04 09:43:02,25.356,1.172,65.272,7.866,0.0,0.335,0.0,12288.0,0.0,2.0,2305024000.0,681242624.0,3176718336.0,27456090112.0,5266460.0,7781078.0
12-04 09:43:03,26.149,0.919,64.996,7.602,0.0,0.334,0.0,20480.0,0.0,4.0,2309746688.0,681242624.0,3176796160.0,27451289600.0,5696022.0,8210449.0
12-04 09:43:04,24.121,0.670,66.164,8.459,0.0,0.586,0.0,8192.0,0.0,1.0,2311782400.0,681242624.0,3176878080.0,27449171968.0,5613851.0,7647729.0
12-04 09:43:05,24.686,1.004,66.611,7.280,0.0,0.418,0.0,0.0,0.0,0.0,2311192576.0,681242624.0,3176972288.0,27449667584.0,5515428.0,8224819.0
12-04 09:43:06,26.258,1.091,64.430,7.634,0.0,0.587,0.0,0.0,0.0,0.0,2314424320.0,681242624.0,3177050112.0,27446358016.0,5574896.0,7898879.0
12-04 09:43:07,25.978,0.999,65.529,6.911,0.0,0.583,0.0,0.0,0.0,0.0,2318811136.0,681242624.0,3177140224.0,27441881088.0,5772064.0,8080320.0
12-04 09:43:08,22.389,1.170,67.753,8.020,0.0,0.668,0.0,24576.0,0.0,3.0,2320601088.0,681250816.0,3177234432.0,27439988736.0,5842695.0,7526410.0
12-04 09:43:09,23.940,1.330,66.334,7.980,0.0,0.416,0.0,12288.0,0.0,2.0,2325741568.0,681250816.0,3177320448.0,27434762240.0,5655102.0,8110351.0
12-04 09:43:10,25.189,0.924,66.415,7.053,0.0,0.420,0.0,0.0,0.0,0.0,2331693056.0,681250816.0,3177410560.0,27428720640.0,5628684.0,8284259.0
12-04 09:43:11,23.544,1.331,67.055,7.238,0.0,0.832,0.0,0.0,0.0,0.0,2336432128.0,681250816.0,3177492480.0,27423899648.0,5294757.0,8044310.0
12-04 09:43:12,15.075,0.921,75.293,8.291,0.0,0.419,0.0,4096.0,0.0,2.0,2338934784.0,681250816.0,3177578496.0,27421310976.0,4318151.0,4351549.0
12-04 09:43:13,13.356,1.085,77.045,8.347,0.0,0.167,0.0,0.0,0.0,0.0,2339168256.0,681250816.0,3177660416.0,27420995584.0,4643092.0,4349524.0
12-04 09:43:14,20.882,1.248,70.383,6.988,0.0,0.499,0.0,40960.0,0.0,7.0,2350960640.0,681259008.0,3177746432.0,27409108992.0,4941237.0,8050293.0
12-04 09:43:15,28.033,1.339,62.008,7.782,0.0,0.837,0.0,143360.0,0.0,5.0,2360623104.0,681259008.0,3177832448.0,27399360512.0,5972895.0,9638220.0
12-04 09:43:16,29.741,1.086,60.986,7.602,0.0,0.585,0.0,0.0,0.0,0.0,2370920448.0,681259008.0,3177914368.0,27388981248.0,5939963.0,9070241.0
12-04 09:43:17,30.537,1.258,60.151,7.383,0.0,0.671,0.0,0.0,0.0,0.0,2375172096.0,681259008.0,3178000384.0,27384643584.0,5505727.0,10171199.0
12-04 09:43:18,27.778,1.161,63.184,7.463,0.0,0.415,0.0,0.0,0.0,0.0,2379780096.0,681259008.0,3178086400.0,27379949568.0,6042170.0,9257292.0
12-04 09:43:19,22.213,1.174,68.064,8.131,0.0,0.419,0.0,28672.0,0.0,3.0,2381279232.0,681259008.0,3178172416.0,27378364416.0,5291350.0,8398473.0
12-04 09:43:20,22.762,1.339,66.862,8.619,0.0,0.418,0.0,12288.0,0.0,2.0,2388574208.0,681267200.0,3178258432.0,27370975232.0,5866473.0,8069846.0
12-04 09:43:21,27.870,1.581,62.146,7.737,0.0,0.666,0.0,0.0,0.0,0.0,2397827072.0,681267200.0,3178348544.0,27361632256.0,5914598.0,7702585.0
12-04 09:43:22,24.456,1.089,66.332,7.538,0.0,0.586,0.0,0.0,0.0,0.0,2402512896.0,681267200.0,3178450944.0,27356844032.0,5423429.0,8145808.0
12-04 09:43:23,25.459,0.835,65.526,7.596,0.0,0.584,0.0,0.0,0.0,0.0,2402770944.0,681267200.0,3178545152.0,27356491776.0,6060273.0,8575678.0
12-04 09:43:24,23.726,1.003,66.750,8.020,0.0,0.501,0.0,12288.0,0.0,2.0,2407112704.0,681267200.0,3178647552.0,27352047616.0,5406206.0,7795515.0
12-04 09:43:25,22.583,1.0,68.0,7.917,0.0,0.500,0.0,4096.0,0.0,2.0,2409484288.0,681267200.0,3178749952.0,27349573632.0,5449358.0,7294611.0
12-04 09:43:26,26.544,1.169,63.856,7.596,0.0,0.835,0.0,12288.0,0.0,2.0,2414772224.0,681275392.0,3178852352.0,27344175104.0,5508946.0,7911490.0
12-04 09:43:27,26.134,1.176,64.370,7.731,0.0,0.588,0.0,0.0,0.0,0.0,2416009216.0,681275392.0,3178946560.0,27342843904.0,5785401.0,8196345.0
12-04 09:43:28,23.167,1.0,67.917,7.667,0.0,0.250,0.0,0.0,0.0,0.0,2419892224.0,681275392.0,3179040768.0,27338866688.0,5799573.0,7752573.0
12-04 09:43:29,24.478,0.835,66.332,7.853,0.0,0.501,0.0,0.0,0.0,0.0,2426535936.0,681275392.0,3179155456.0,27332108288.0,5451644.0,8414309.0
12-04 09:43:30,24.770,1.339,65.021,8.285,0.0,0.586,0.0,16384.0,0.0,2.0,2428567552.0,681275392.0,3179245568.0,27329986560.0,5913405.0,7813767.0
12-04 09:43:31,27.569,1.003,63.910,6.767,0.0,0.752,0.0,0.0,0.0,0.0,2431217664.0,681275392.0,3179339776.0,27327242240.0,5127000.0,7570102.0
12-04 09:43:32,23.186,0.834,67.556,7.756,0.0,0.667,0.0,12288.0,0.0,2.0,2435026944.0,681283584.0,3179450368.0,27323314176.0,5855104.0,7849230.0
12-04 09:43:33,24.100,1.088,66.192,8.117,0.0,0.502,0.0,0.0,0.0,0.0,2440605696.0,681283584.0,3179544576.0,27317641216.0,5850303.0,8338970.0
12-04 09:43:34,10.385,0.251,80.821,8.459,0.0,0.084,0.0,4096.0,0.0,2.0,2445438976.0,681283584.0,3179667456.0,27312685056.0,3163924.0,2614258.0
12-04 09:43:35,4.424,0.167,86.728,8.681,0.0,0.0,0.0,16384.0,0.0,2.0,2445856768.0,681283584.0,3179757568.0,27312177152.0,1838006.0,244700.0
12-04 09:43:36,4.568,0.249,86.545,8.555,0.0,0.083,0.0,0.0,0.0,0.0,2445971456.0,681283584.0,3179864064.0,27311955968.0,1611930.0,245222.0
12-04 09:43:37,4.921,0.250,86.739,8.090,0.0,0.0,0.0,0.0,0.0,0.0,2445877248.0,681283584.0,3179958272.0,27311955968.0,1910633.0,233768.0
12-04 09:43:38,4.599,0.0,87.040,8.278,0.0,0.084,0.0,12288.0,0.0,2.0,2446577664.0,681291776.0,3180044288.0,27311161344.0,1861732.0,221656.0
12-04 09:43:39,4.833,0.250,85.917,9.0,0.0,0.0,0.0,8192.0,0.0,2.0,2447208448.0,681291776.0,3180142592.0,27310432256.0,1861043.0,234689.0
12-04 09:43:40,4.023,0.168,87.091,8.634,0.0,0.084,0.0,12288.0,0.0,2.0,2448809984.0,681291776.0,3180224512.0,27308748800.0,1836490.0,228851.0
12-04 09:43:41,4.841,0.167,86.561,8.431,0.0,0.0,0.0,0.0,0.0,0.0,2450862080.0,681291776.0,3180298240.0,27306622976.0,1834779.0,227667.0
12-04 09:43:42,3.277,0.084,88.235,8.403,0.0,0.0,0.0,0.0,0.0,0.0,2453094400.0,681291776.0,3180384256.0,27304304640.0,1463287.0,222502.0
12-04 09:43:43,2.757,0.251,88.221,8.772,0.0,0.0,0.0,0.0,0.0,0.0,2454405120.0,681291776.0,3180470272.0,27302907904.0,1005929.0,214252.0
12-04 09:43:44,3.169,0.334,88.240,8.173,0.0,0.083,0.0,24576.0,0.0,3.0,2456084480.0,681299968.0,3180560384.0,27301130240.0,716834.0,3051666.0
12-04 09:43:45,3.167,0.417,88.167,8.250,0.0,0.0,0.0,12288.0,0.0,2.0,2457145344.0,681299968.0,3180642304.0,27299987456.0,930703.0,211502.0
12-04 09:43:46,3.846,0.167,87.375,8.612,0.0,0.0,0.0,4096.0,0.0,2.0,2459987968.0,681299968.0,3180720128.0,27297067008.0,1461512.0,218285.0
12-04 09:43:47,4.500,0.250,87.250,8.0,0.0,0.0,0.0,0.0,0.0,0.0,2461163520.0,681299968.0,3180814336.0,27295797248.0,1861133.0,227476.0
12-04 09:43:48,4.348,0.167,86.873,8.612,0.0,0.0,0.0,0.0,0.0,0.0,2462609408.0,681299968.0,3180892160.0,27294273536.0,1807876.0,215141.0
12-04 09:43:49,4.341,0.334,86.978,8.347,0.0,0.0,0.0,0.0,0.0,0.0,2465697792.0,681299968.0,3180978176.0,27291099136.0,1910821.0,219323.0
12-04 09:43:50,4.837,0.250,86.656,8.257,0.0,0.0,0.0,155648.0,0.0,6.0,2466353152.0,681308160.0,3181076480.0,27290337280.0,1842564.0,245182.0
12-04 09:43:51,4.094,0.167,87.218,8.438,0.0,0.084,0.0,0.0,0.0,0.0,2468732928.0,681308160.0,3181142016.0,27287891968.0,1758347.0,234272.0
12-04 09:43:52,5.088,0.250,86.155,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2469883904.0,681308160.0,3181228032.0,27286654976.0,1597104.0,223379.0
12-04 09:43:53,2.750,0.083,88.917,8.250,0.0,0.0,0.0,0.0,0.0,0.0,2470776832.0,681308160.0,3181318144.0,27285671936.0,1029343.0,222293.0
12-04 09:43:54,2.843,0.334,88.043,8.779,0.0,0.0,0.0,8192.0,0.0,2.0,2470473728.0,681308160.0,3181400064.0,27285893120.0,877413.0,213163.0
12-04 09:43:55,1.915,0.333,89.342,8.410,0.0,0.0,0.0,12288.0,0.0,2.0,2470379520.0,681308160.0,3181494272.0,27285893120.0,660350.0,217216.0
12-04 09:43:56,2.252,0.334,88.991,8.424,0.0,0.0,0.0,12288.0,0.0,2.0,2470551552.0,681316352.0,3181568000.0,27285639168.0,673513.0,211626.0
12-04 09:43:57,1.928,0.168,89.606,8.298,0.0,0.0,0.0,0.0,0.0,0.0,2471358464.0,681316352.0,3181649920.0,27284750336.0,707656.0,185015.0
12-04 09:43:58,2.165,0.333,89.176,8.326,0.0,0.0,0.0,0.0,0.0,0.0,2471800832.0,681316352.0,3181715456.0,27284242432.0,551341.0,190593.0
12-04 09:43:59,2.585,0.167,88.741,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2472620032.0,681316352.0,3181785088.0,27283353600.0,700784.0,171496.0
12-04 09:44:00,2.007,0.251,89.381,8.361,0.0,0.0,0.0,20480.0,0.0,4.0,2472804352.0,681316352.0,3181854720.0,27283099648.0,707333.0,157768.0
12-04 09:44:01,0.920,0.0,95.067,3.930,0.0,0.084,0.0,0.0,0.0,0.0,2473046016.0,681316352.0,3181867008.0,27282845696.0,483689.0,63412.0
12-04 09:44:02,0.917,0.083,98.582,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,2473410560.0,681324544.0,3181875200.0,27282464768.0,280198.0,30006.0
12-04 09:44:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2473406464.0,681324544.0,3181879296.0,27282464768.0,9080.0,19594.0
12-04 09:44:04,0.0,0.083,99.583,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2473398272.0,681324544.0,3181887488.0,27282464768.0,24450.0,45253.0
12-04 09:44:05,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2473521152.0,681324544.0,3181891584.0,27282337792.0,19804.0,42474.0
12-04 09:44:06,0.167,0.0,99.500,0.333,0.0,0.0,0.0,0.0,0.0,0.0,2473639936.0,681324544.0,3181899776.0,27282210816.0,21074.0,43221.0
12-04 09:44:07,1.669,0.167,97.329,0.751,0.0,0.083,0.0,0.0,0.0,0.0,2473635840.0,681324544.0,3181903872.0,27282210816.0,31258.0,61181.0
12-04 09:44:08,24.354,2.168,68.474,4.587,0.0,0.417,0.0,12288.0,0.0,2.0,2376933376.0,681332736.0,3181907968.0,27378900992.0,9536374.0,5755624.0
12-04 09:44:09,20.837,1.757,76.904,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2157305856.0,681332736.0,3181916160.0,27598520320.0,5028826.0,7361037.0
12-04 09:44:10,22.529,1.173,75.461,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1960693760.0,681332736.0,3181920256.0,27795128320.0,5202649.0,7869498.0
12-04 09:44:11,21.513,1.261,76.387,0.084,0.0,0.756,0.0,12288.0,0.0,2.0,1940226048.0,681332736.0,3181928448.0,27815587840.0,6240934.0,7912561.0
12-04 09:44:12,22.483,0.923,75.755,0.336,0.0,0.503,0.0,4096.0,0.0,2.0,1940742144.0,681332736.0,3181932544.0,27815067648.0,5718635.0,8246137.0
12-04 09:44:13,22.727,0.842,75.758,0.168,0.0,0.505,0.0,0.0,0.0,0.0,1941250048.0,681332736.0,3181940736.0,27814551552.0,5348716.0,8342280.0
12-04 09:44:14,22.315,1.007,75.587,0.336,0.0,0.755,0.0,20480.0,0.0,3.0,1941938176.0,681340928.0,3181944832.0,27813851136.0,5765493.0,9305865.0
12-04 09:44:15,23.168,1.179,74.979,0.168,0.0,0.505,0.0,0.0,0.0,0.0,1946144768.0,681340928.0,3181944832.0,27809644544.0,6512585.0,8057485.0
12-04 09:44:16,24.121,1.256,74.037,0.168,0.0,0.419,0.0,16384.0,0.0,2.0,1949437952.0,681340928.0,3181948928.0,27806347264.0,5348331.0,8264054.0
12-04 09:44:17,23.933,1.088,74.059,0.251,0.0,0.669,0.0,0.0,0.0,0.0,1956286464.0,681340928.0,3181953024.0,27799494656.0,5621342.0,8276463.0
12-04 09:44:18,23.495,1.003,74.749,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1961656320.0,681340928.0,3181957120.0,27794120704.0,6195962.0,7934267.0
12-04 09:44:19,23.946,0.927,74.283,0.337,0.0,0.506,0.0,0.0,0.0,0.0,1966538752.0,681340928.0,3181961216.0,27789234176.0,6004421.0,8581486.0
12-04 09:44:20,23.762,1.008,74.559,0.504,0.0,0.168,0.0,24576.0,0.0,3.0,1971826688.0,681349120.0,3181965312.0,27783933952.0,5619514.0,8053615.0
12-04 09:44:21,20.286,1.347,77.609,0.253,0.0,0.505,0.0,12288.0,0.0,2.0,1976807424.0,681349120.0,3181969408.0,27778949120.0,5838215.0,8106078.0
12-04 09:44:22,14.141,0.758,84.512,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1980407808.0,681349120.0,3181973504.0,27775344640.0,4885760.0,4499387.0
12-04 09:44:23,18.497,1.098,79.561,0.338,0.0,0.507,0.0,0.0,0.0,0.0,1985298432.0,681349120.0,3181973504.0,27770454016.0,5147604.0,6999636.0
12-04 09:44:24,31.240,1.173,66.667,0.251,0.0,0.670,0.0,4096.0,0.0,2.0,1992400896.0,681349120.0,3181977600.0,27763347456.0,6343533.0,11043799.0
12-04 09:44:25,28.906,0.752,69.340,0.251,0.0,0.752,0.0,163840.0,0.0,1.0,2008707072.0,681349120.0,3181981696.0,27747037184.0,5908387.0,9967437.0
12-04 09:44:26,25.525,1.008,72.460,0.420,0.0,0.588,0.0,45056.0,0.0,5.0,2019491840.0,681357312.0,3181985792.0,27736240128.0,5954651.0,8846515.0
12-04 09:44:27,23.367,1.424,74.288,0.084,0.0,0.838,0.0,0.0,0.0,0.0,2030505984.0,681357312.0,3181989888.0,27725221888.0,5726381.0,8399954.0
12-04 09:44:28,23.782,1.261,74.286,0.168,0.0,0.504,0.0,0.0,0.0,0.0,2036887552.0,681357312.0,3181989888.0,27718840320.0,6201602.0,8233101.0
12-04 09:44:29,24.645,1.003,73.517,0.334,0.0,0.501,0.0,8192.0,0.0,2.0,2045001728.0,681357312.0,3181998080.0,27710717952.0,5831919.0,7979099.0
12-04 09:44:30,23.970,1.177,74.180,0.252,0.0,0.421,0.0,0.0,0.0,0.0,2051313664.0,681357312.0,3182002176.0,27704401920.0,5932422.0,8663444.0
12-04 09:44:31,24.916,1.263,72.980,0.253,0.0,0.589,0.0,12288.0,0.0,2.0,2058911744.0,681357312.0,3182002176.0,27696803840.0,5839987.0,8078607.0
12-04 09:44:32,23.077,1.338,74.164,0.836,0.0,0.585,0.0,16384.0,0.0,3.0,2063912960.0,681365504.0,3182010368.0,27691786240.0,5874742.0,8365258.0
12-04 09:44:33,24.017,1.423,73.808,0.251,0.0,0.502,0.0,0.0,0.0,0.0,2070253568.0,681365504.0,3182010368.0,27685445632.0,5841986.0,8577934.0
12-04 09:44:34,22.800,1.090,74.853,0.251,0.0,1.006,0.0,0.0,0.0,0.0,2080153600.0,681365504.0,3182014464.0,27675541504.0,5672596.0,7953644.0
12-04 09:44:35,23.465,1.262,74.601,0.168,0.0,0.505,0.0,0.0,0.0,0.0,2084900864.0,681365504.0,3182018560.0,27670790144.0,6110406.0,8289879.0
12-04 09:44:36,24.138,0.589,74.516,0.252,0.0,0.505,0.0,20480.0,0.0,4.0,2088558592.0,681365504.0,3182018560.0,27667132416.0,5775145.0,8252976.0
12-04 09:44:37,23.485,0.926,74.916,0.253,0.0,0.421,0.0,0.0,0.0,0.0,2096103424.0,681365504.0,3182022656.0,27659583488.0,5521715.0,7997349.0
12-04 09:44:38,24.516,1.179,73.547,0.253,0.0,0.505,0.0,12288.0,0.0,2.0,2103111680.0,681373696.0,3182026752.0,27652562944.0,6117932.0,8484289.0
12-04 09:44:39,22.659,1.254,75.502,0.167,0.0,0.418,0.0,0.0,0.0,0.0,2108780544.0,681373696.0,3182034944.0,27646885888.0,5974119.0,8355401.0
12-04 09:44:40,24.560,1.425,73.261,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2116468736.0,681373696.0,3182034944.0,27639197696.0,5683866.0,8234799.0
12-04 09:44:41,22.567,1.342,75.419,0.252,0.0,0.419,0.0,12288.0,0.0,2.0,2118737920.0,681373696.0,3182043136.0,27636920320.0,5835923.0,8360341.0
12-04 09:44:42,25.855,0.584,72.644,0.417,0.0,0.500,0.0,0.0,0.0,0.0,2125135872.0,681373696.0,3182043136.0,27630522368.0,6096986.0,7949183.0
12-04 09:44:43,25.609,0.756,72.880,0.252,0.0,0.504,0.0,0.0,0.0,0.0,2128412672.0,681373696.0,3182047232.0,27627241472.0,5766981.0,8354052.0
12-04 09:44:44,22.064,1.258,75.671,0.419,0.0,0.587,0.0,12288.0,0.0,2.0,2133635072.0,681381888.0,3182051328.0,27622006784.0,5649882.0,8255665.0
12-04 09:44:45,26.003,1.421,71.823,0.0,0.0,0.753,0.0,0.0,0.0,0.0,2140663808.0,681381888.0,3182051328.0,27614978048.0,5993036.0,8835186.0
12-04 09:44:46,28.392,0.921,69.765,0.335,0.0,0.586,0.0,12288.0,0.0,2.0,2152022016.0,681381888.0,3182055424.0,27603615744.0,6336280.0,7923972.0
12-04 09:44:47,24.832,0.923,73.658,0.252,0.0,0.336,0.0,4096.0,0.0,2.0,2158456832.0,681381888.0,3182059520.0,27597176832.0,6082220.0,8737801.0
12-04 09:44:48,22.381,1.341,75.524,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2166292480.0,681381888.0,3182067712.0,27589332992.0,5697378.0,8360368.0
12-04 09:44:49,26.611,1.088,71.548,0.167,0.0,0.586,0.0,8192.0,0.0,1.0,2171432960.0,681381888.0,3182071808.0,27584188416.0,6268629.0,8150663.0
12-04 09:44:50,23.291,1.097,74.515,0.506,0.0,0.591,0.0,24576.0,0.0,3.0,2173804544.0,681390080.0,3182071808.0,27581808640.0,5872955.0,8427179.0
12-04 09:44:51,23.283,0.754,75.461,0.168,0.0,0.335,0.0,0.0,0.0,0.0,2175627264.0,681390080.0,3182075904.0,27579981824.0,5547106.0,8262053.0
12-04 09:44:52,21.368,1.182,76.858,0.253,0.0,0.338,0.0,16384.0,0.0,2.0,2182025216.0,681390080.0,3182080000.0,27573579776.0,5758045.0,8153371.0
12-04 09:44:53,24.240,1.182,73.902,0.169,0.0,0.507,0.0,0.0,0.0,0.0,2190450688.0,681390080.0,3182080000.0,27565154304.0,5666412.0,8033587.0
12-04 09:44:54,26.149,1.003,71.846,0.251,0.0,0.752,0.0,0.0,0.0,0.0,2200326144.0,681390080.0,3182084096.0,27555274752.0,5633728.0,8958003.0
12-04 09:44:55,21.812,1.258,76.174,0.252,0.0,0.503,0.0,0.0,0.0,0.0,2205143040.0,681390080.0,3182088192.0,27550453760.0,5177838.0,8053736.0
12-04 09:44:56,22.492,1.003,75.418,0.418,0.0,0.669,0.0,12288.0,0.0,2.0,2206208000.0,681398272.0,3182088192.0,27549380608.0,5847704.0,8032017.0
12-04 09:44:57,29.177,1.081,69.244,0.083,0.0,0.416,0.0,4096.0,0.0,2.0,2213818368.0,681398272.0,3182096384.0,27541762048.0,5757662.0,8301146.0
12-04 09:44:58,23.618,1.256,74.372,0.251,0.0,0.503,0.0,16384.0,0.0,2.0,2222858240.0,681398272.0,3182096384.0,27532722176.0,5741444.0,8011376.0
12-04 09:44:59,21.441,0.847,77.034,0.339,0.0,0.339,0.0,0.0,0.0,0.0,2227761152.0,681398272.0,3182100480.0,27527815168.0,5680843.0,8111069.0
12-04 09:45:00,23.564,0.845,75.0,0.084,0.0,0.507,0.0,114688.0,0.0,2.0,2234056704.0,681398272.0,3182104576.0,27521515520.0,6210750.0,8166070.0
12-04 09:45:01,29.867,0.998,68.303,0.250,0.0,0.582,0.0,0.0,0.0,0.0,2240593920.0,681398272.0,3182104576.0,27514978304.0,5583822.0,8017606.0
12-04 09:45:02,25.168,1.010,73.148,0.421,0.0,0.253,0.0,12288.0,0.0,2.0,2242359296.0,681406464.0,3182108672.0,27513200640.0,5649141.0,8322839.0
12-04 09:45:03,22.437,1.092,75.546,0.336,0.0,0.588,0.0,57344.0,0.0,3.0,2243829760.0,681406464.0,3182116864.0,27511721984.0,6171968.0,8319289.0
12-04 09:45:04,23.554,1.257,74.434,0.084,0.0,0.671,0.0,8192.0,0.0,2.0,2255519744.0,681406464.0,3182125056.0,27500023808.0,5627088.0,8312054.0
12-04 09:45:05,28.117,0.837,70.544,0.084,0.0,0.418,0.0,0.0,0.0,0.0,2266525696.0,681406464.0,3182133248.0,27489009664.0,5945864.0,7559182.0
12-04 09:45:06,23.846,1.092,74.307,0.252,0.0,0.504,0.0,0.0,0.0,0.0,2268598272.0,681406464.0,3182137344.0,27486932992.0,5590042.0,8980673.0
12-04 09:45:07,23.070,0.923,75.252,0.336,0.0,0.419,0.0,4096.0,0.0,2.0,2273452032.0,681406464.0,3182145536.0,27482071040.0,6044599.0,7956385.0
12-04 09:45:08,23.490,1.007,74.581,0.252,0.0,0.671,0.0,28672.0,0.0,4.0,2278424576.0,681414656.0,3182149632.0,27477086208.0,5882458.0,8257449.0
12-04 09:45:09,25.421,1.178,68.855,4.040,0.0,0.505,0.0,0.0,0.0,0.0,2293305344.0,681414656.0,3182157824.0,27462197248.0,5620294.0,8253934.0
12-04 09:45:10,27.167,1.750,62.833,7.667,0.0,0.583,0.0,0.0,0.0,0.0,2309328896.0,681414656.0,3182194688.0,27446136832.0,5928724.0,8495564.0
12-04 09:45:11,22.954,1.519,67.342,7.679,0.0,0.506,0.0,0.0,0.0,0.0,2316660736.0,681414656.0,3182297088.0,27438702592.0,6122882.0,8437567.0
12-04 09:45:12,23.977,1.754,65.246,8.271,0.0,0.752,0.0,0.0,0.0,0.0,2326106112.0,681414656.0,3182403584.0,27429150720.0,5708199.0,8648225.0
12-04 09:45:13,26.622,0.842,64.448,7.498,0.0,0.590,0.0,24576.0,0.0,4.0,2335752192.0,681422848.0,3182489600.0,27419410432.0,5704803.0,8469699.0
12-04 09:45:14,24.853,1.008,65.827,7.557,0.0,0.756,0.0,0.0,0.0,0.0,2343510016.0,681422848.0,3182583808.0,27411558400.0,6284732.0,8077150.0
12-04 09:45:15,25.882,1.176,65.630,6.723,0.0,0.588,0.0,0.0,0.0,0.0,2358935552.0,681422848.0,3182661632.0,27396055040.0,6091145.0,9287276.0
12-04 09:45:16,24.222,1.262,66.442,7.317,0.0,0.757,0.0,0.0,0.0,0.0,2370416640.0,681422848.0,3182755840.0,27384479744.0,5331967.0,8345749.0
12-04 09:45:17,24.374,1.419,66.194,7.596,0.0,0.417,0.0,0.0,0.0,0.0,2374082560.0,681422848.0,3182850048.0,27380719616.0,5732740.0,8647977.0
12-04 09:45:18,28.104,1.342,61.745,7.802,0.0,1.007,0.0,12288.0,0.0,2.0,2382200832.0,681422848.0,3182940160.0,27372511232.0,6404367.0,8121681.0
12-04 09:45:19,24.392,1.174,65.549,8.298,0.0,0.587,0.0,16384.0,0.0,4.0,2392543232.0,681431040.0,3183046656.0,27362054144.0,5602726.0,8785757.0
12-04 09:45:20,21.754,1.096,68.634,7.926,0.0,0.590,0.0,0.0,0.0,0.0,2401300480.0,681431040.0,3183136768.0,27353206784.0,5265343.0,7932160.0
12-04 09:45:21,23.737,1.347,66.751,7.492,0.0,0.673,0.0,0.0,0.0,0.0,2404167680.0,681431040.0,3183222784.0,27350253568.0,6250476.0,8120831.0
12-04 09:45:22,25.688,1.334,64.804,7.423,0.0,0.751,0.0,0.0,0.0,0.0,2411212800.0,681431040.0,3183316992.0,27343114240.0,5622449.0,8592638.0
12-04 09:45:23,22.586,1.092,68.346,7.641,0.0,0.336,0.0,16384.0,0.0,2.0,2418053120.0,681431040.0,3183411200.0,27336179712.0,5113894.0,6845478.0
12-04 09:45:24,13.102,1.183,77.768,7.692,0.0,0.254,0.0,8192.0,0.0,1.0,2420473856.0,681431040.0,3183501312.0,27333668864.0,4949609.0,4628170.0
12-04 09:45:25,18.258,1.256,72.864,7.203,0.0,0.419,0.0,20480.0,0.0,2.0,2423648256.0,681439232.0,3183595520.0,27330392064.0,5724218.0,5947277.0
12-04 09:45:26,27.333,1.333,63.417,7.083,0.0,0.833,0.0,0.0,0.0,0.0,2427629568.0,681439232.0,3183681536.0,27326324736.0,5269010.0,10168927.0
12-04 09:45:27,27.402,1.086,63.576,7.268,0.0,0.668,0.0,0.0,0.0,0.0,2434048000.0,681439232.0,3183796224.0,27319791616.0,5411622.0,9160745.0
12-04 09:45:28,17.424,1.263,73.232,7.576,0.0,0.505,0.0,12288.0,0.0,2.0,2438713344.0,681439232.0,3183923200.0,27314999296.0,5648878.0,6206772.0
12-04 09:45:29,30.362,0.925,60.892,7.149,0.0,0.673,0.0,4096.0,0.0,2.0,2446544896.0,681439232.0,3184070656.0,27307020288.0,5679465.0,8411437.0
12-04 09:45:30,34.958,1.008,55.210,7.983,0.0,0.840,0.0,12288.0,0.0,2.0,2451357696.0,681447424.0,3184218112.0,27302051840.0,6557422.0,11405217.0
12-04 09:45:31,25.901,1.090,64.292,8.131,0.0,0.587,0.0,0.0,0.0,0.0,2453876736.0,681447424.0,3184357376.0,27299393536.0,5773333.0,9902863.0
12-04 09:45:32,25.669,1.254,65.050,7.441,0.0,0.585,0.0,0.0,0.0,0.0,2454892544.0,681447424.0,3184533504.0,27298201600.0,5889906.0,9282802.0
12-04 09:45:33,29.608,1.001,60.967,8.007,0.0,0.417,0.0,16384.0,0.0,2.0,2461437952.0,681447424.0,3184717824.0,27291471872.0,5933788.0,9894896.0
12-04 09:45:34,27.433,1.007,63.171,7.886,0.0,0.503,0.0,0.0,0.0,0.0,2470445056.0,681447424.0,3184869376.0,27282313216.0,6321292.0,8145281.0
12-04 09:45:35,26.827,1.246,63.704,7.558,0.0,0.664,0.0,196608.0,0.0,10.0,2484715520.0,681447424.0,3185053696.0,27267858432.0,5999165.0,9789716.0
12-04 09:45:36,24.748,0.839,66.443,7.383,0.0,0.587,0.0,12288.0,0.0,2.0,2502471680.0,681455616.0,3185225728.0,27249922048.0,5622795.0,7987660.0
12-04 09:45:37,23.893,1.170,66.500,8.020,0.0,0.418,0.0,0.0,0.0,0.0,2513862656.0,681455616.0,3185393664.0,27238363136.0,5613115.0,8591228.0
12-04 09:45:38,27.485,1.253,62.573,7.937,0.0,0.752,0.0,0.0,0.0,0.0,2521030656.0,681455616.0,3185577984.0,27231010816.0,6337891.0,8831586.0
12-04 09:45:39,25.167,0.920,64.883,8.110,0.0,0.920,0.0,32768.0,0.0,5.0,2524471296.0,681455616.0,3185741824.0,27227406336.0,5995501.0,8701814.0
12-04 09:45:40,27.661,1.257,62.196,8.298,0.0,0.587,0.0,0.0,0.0,0.0,2527449088.0,681455616.0,3185913856.0,27224256512.0,5505525.0,8631810.0
12-04 09:45:41,24.268,1.088,65.858,8.201,0.0,0.586,0.0,12288.0,0.0,2.0,2527424512.0,681463808.0,3186085888.0,27224100864.0,5685569.0,8576162.0
12-04 09:45:42,24.790,1.345,64.958,8.067,0.0,0.840,0.0,0.0,0.0,0.0,2529972224.0,681463808.0,3186274304.0,27221364736.0,6614176.0,8665258.0
12-04 09:45:43,25.548,1.012,65.261,7.673,0.0,0.506,0.0,0.0,0.0,0.0,2529628160.0,681463808.0,3186434048.0,27221549056.0,5658407.0,8477335.0
12-04 09:45:44,24.497,1.342,66.359,7.131,0.0,0.671,0.0,24576.0,0.0,4.0,2531262464.0,681463808.0,3186618368.0,27219730432.0,5814099.0,8807792.0
12-04 09:45:45,26.734,1.337,65.079,6.266,0.0,0.585,0.0,0.0,0.0,0.0,2533842944.0,681463808.0,3186798592.0,27216969728.0,6025441.0,12732281.0
12-04 09:45:46,25.083,1.333,65.500,7.417,0.0,0.667,0.0,0.0,0.0,0.0,2538438656.0,681463808.0,3186950144.0,27212222464.0,5943472.0,8275107.0
12-04 09:45:47,25.379,0.927,65.430,7.757,0.0,0.506,0.0,12288.0,0.0,2.0,2543894528.0,681472000.0,3187134464.0,27206574080.0,5594606.0,8340418.0
12-04 09:45:48,26.003,1.338,64.632,7.525,0.0,0.502,0.0,0.0,0.0,0.0,2551652352.0,681472000.0,3187306496.0,27198644224.0,5760287.0,8896133.0
12-04 09:45:49,24.495,0.758,66.498,7.576,0.0,0.673,0.0,12288.0,0.0,2.0,2560499712.0,681472000.0,3187486720.0,27189616640.0,5975371.0,7663858.0
12-04 09:45:50,25.273,1.175,65.995,7.137,0.0,0.420,0.0,4096.0,0.0,2.0,2566123520.0,681472000.0,3187658752.0,27183820800.0,5686344.0,8765393.0
12-04 09:45:51,27.075,1.425,63.034,7.963,0.0,0.503,0.0,0.0,0.0,0.0,2567049216.0,681472000.0,3187814400.0,27182739456.0,6020599.0,8981347.0
12-04 09:45:52,27.629,1.002,62.855,7.763,0.0,0.751,0.0,0.0,0.0,0.0,2569617408.0,681472000.0,3187982336.0,27180003328.0,5846449.0,8538564.0
12-04 09:45:53,26.025,1.172,64.017,8.117,0.0,0.669,0.0,12288.0,0.0,2.0,2572091392.0,681480192.0,3188170752.0,27177332736.0,6126321.0,8746398.0
12-04 09:45:54,23.933,1.339,66.025,7.950,0.0,0.753,0.0,16384.0,0.0,2.0,2576850944.0,681480192.0,3188326400.0,27172417536.0,5811253.0,8654764.0
12-04 09:45:55,15.798,0.924,75.126,7.815,0.0,0.336,0.0,0.0,0.0,0.0,2579501056.0,681480192.0,3188502528.0,27169591296.0,4909187.0,4770369.0
12-04 09:45:56,13.950,1.429,76.807,7.647,0.0,0.168,0.0,0.0,0.0,0.0,2580230144.0,681480192.0,3188686848.0,27168677888.0,5200763.0,4746809.0
12-04 09:45:57,18.792,1.007,72.232,7.634,0.0,0.336,0.0,0.0,0.0,0.0,2580574208.0,681480192.0,3188858880.0,27168161792.0,4868033.0,6843733.0
12-04 09:45:58,30.201,1.510,59.648,8.221,0.0,0.419,0.0,12288.0,0.0,2.0,2584707072.0,681488384.0,3189014528.0,27163865088.0,5243022.0,8933941.0
12-04 09:45:59,21.925,1.088,68.787,7.699,0.0,0.502,0.0,20480.0,0.0,3.0,2587910144.0,681488384.0,3189190656.0,27160485888.0,4957568.0,8014504.0
12-04 09:46:00,25.358,1.348,64.869,8.088,0.0,0.337,0.0,0.0,0.0,0.0,2591584256.0,681488384.0,3189354496.0,27156647936.0,6283759.0,7996353.0
12-04 09:46:01,36.622,0.669,53.679,8.110,0.0,0.920,0.0,0.0,0.0,0.0,2599747584.0,681488384.0,3189547008.0,27148292096.0,6731767.0,10750978.0
12-04 09:46:02,28.020,1.258,62.164,7.634,0.0,0.923,0.0,0.0,0.0,0.0,2608422912.0,681488384.0,3189723136.0,27139440640.0,5673348.0,10826259.0
12-04 09:46:03,29.013,1.087,61.120,8.027,0.0,0.753,0.0,0.0,0.0,0.0,2613936128.0,681488384.0,3189899264.0,27133751296.0,5538766.0,10266327.0
12-04 09:46:04,28.548,1.419,61.436,7.846,0.0,0.751,0.0,45056.0,0.0,7.0,2618163200.0,681496576.0,3190091776.0,27129323520.0,6119785.0,9759891.0
12-04 09:46:05,29.073,1.086,61.153,8.187,0.0,0.501,0.0,122880.0,0.0,1.0,2621145088.0,681496576.0,3190255616.0,27126177792.0,6052375.0,8774329.0
12-04 09:46:06,22.654,1.183,67.794,7.439,0.0,0.930,0.0,0.0,0.0,0.0,2621661184.0,681496576.0,3190444032.0,27125473280.0,5919395.0,8708513.0
12-04 09:46:07,23.873,1.419,66.444,7.596,0.0,0.668,0.0,0.0,0.0,0.0,2622521344.0,681496576.0,3190599680.0,27124457472.0,5880139.0,8385076.0
12-04 09:46:08,21.667,0.750,68.750,8.417,0.0,0.417,0.0,0.0,0.0,0.0,2625961984.0,681496576.0,3190775808.0,27120840704.0,4802353.0,5906447.0
12-04 09:46:09,4.181,0.251,86.622,8.779,0.0,0.167,0.0,40960.0,0.0,5.0,2626695168.0,681504768.0,3190951936.0,27119923200.0,1808834.0,335464.0
12-04 09:46:10,4.599,0.084,86.622,8.696,0.0,0.0,0.0,16384.0,0.0,4.0,2627309568.0,681504768.0,3191132160.0,27119128576.0,1858059.0,348974.0
12-04 09:46:11,4.417,0.250,86.833,8.417,0.0,0.083,0.0,0.0,0.0,0.0,2627182592.0,681504768.0,3191320576.0,27119067136.0,1780295.0,346140.0
12-04 09:46:12,4.170,0.334,86.989,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2627272704.0,681504768.0,3191484416.0,27118813184.0,1774632.0,335972.0
12-04 09:46:13,4.271,0.251,86.767,8.710,0.0,0.0,0.0,0.0,0.0,0.0,2627186688.0,681504768.0,3191664640.0,27118718976.0,1924747.0,346938.0
12-04 09:46:14,4.519,0.167,87.197,8.033,0.0,0.084,0.0,0.0,0.0,0.0,2627293184.0,681504768.0,3191844864.0,27118432256.0,1912421.0,327344.0
12-04 09:46:15,4.424,0.334,87.229,8.013,0.0,0.0,0.0,32768.0,0.0,6.0,2627006464.0,681512960.0,3192008704.0,27118546944.0,1986039.0,4016050.0
12-04 09:46:16,4.010,0.251,87.135,8.605,0.0,0.0,0.0,0.0,0.0,0.0,2627059712.0,681512960.0,3192176640.0,27118325760.0,1686676.0,316232.0
12-04 09:46:17,3.846,0.251,87.207,8.696,0.0,0.0,0.0,0.0,0.0,0.0,2627035136.0,681512960.0,3192360960.0,27118166016.0,1801007.0,307608.0
12-04 09:46:18,3.849,0.418,86.946,8.703,0.0,0.084,0.0,0.0,0.0,0.0,2627751936.0,681512960.0,3192532992.0,27117277184.0,1747225.0,317610.0
12-04 09:46:19,4.686,0.167,86.695,8.452,0.0,0.0,0.0,0.0,0.0,0.0,2628222976.0,681512960.0,3192696832.0,27116642304.0,1987361.0,314447.0
12-04 09:46:20,4.315,0.581,86.805,8.299,0.0,0.0,0.0,20480.0,0.0,4.0,2628374528.0,681512960.0,3192848384.0,27116339200.0,1711951.0,928425.0
12-04 09:46:21,5.025,0.251,86.265,8.459,0.0,0.0,0.0,12288.0,0.0,2.0,2628669440.0,681521152.0,3193053184.0,27115831296.0,1761990.0,312610.0
12-04 09:46:22,4.431,0.251,86.789,8.445,0.0,0.084,0.0,0.0,0.0,0.0,2628497408.0,681521152.0,3193225216.0,27115831296.0,1985767.0,330531.0
12-04 09:46:23,3.943,0.084,87.248,8.725,0.0,0.0,0.0,0.0,0.0,0.0,2628960256.0,681521152.0,3193397248.0,27115196416.0,1840358.0,320829.0
12-04 09:46:24,4.107,0.084,87.678,8.131,0.0,0.0,0.0,0.0,0.0,0.0,2631008256.0,681521152.0,3193573376.0,27112972288.0,1834470.0,315593.0
12-04 09:46:25,4.326,0.250,86.855,8.569,0.0,0.0,0.0,12288.0,0.0,2.0,2632339456.0,681521152.0,3193733120.0,27111481344.0,1684066.0,311974.0
12-04 09:46:26,3.930,0.334,87.124,8.612,0.0,0.0,0.0,0.0,0.0,0.0,2633105408.0,681521152.0,3193917440.0,27110531072.0,1772989.0,310915.0
12-04 09:46:27,3.913,0.333,87.094,8.659,0.0,0.0,0.0,16384.0,0.0,4.0,2633191424.0,681529344.0,3194109952.0,27110244352.0,1465255.0,317352.0
12-04 09:46:28,2.917,0.250,88.167,8.667,0.0,0.0,0.0,0.0,0.0,0.0,2633531392.0,681529344.0,3194277888.0,27109736448.0,1050028.0,298225.0
12-04 09:46:29,2.003,0.250,89.316,8.431,0.0,0.0,0.0,0.0,0.0,0.0,2633850880.0,681529344.0,3194433536.0,27109261312.0,642267.0,306375.0
12-04 09:46:30,2.752,0.167,88.407,8.674,0.0,0.0,0.0,8192.0,0.0,1.0,2634985472.0,681529344.0,3194601472.0,27107958784.0,781584.0,296708.0
12-04 09:46:31,3.682,0.167,87.782,8.368,0.0,0.0,0.0,16384.0,0.0,2.0,2638196736.0,681529344.0,3194785792.0,27104563200.0,1444293.0,310962.0
12-04 09:46:32,4.671,0.334,86.489,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2638565376.0,681529344.0,3194957824.0,27104022528.0,1851287.0,319398.0
12-04 09:46:33,4.580,0.583,86.428,8.326,0.0,0.083,0.0,24576.0,0.0,3.0,2638725120.0,681537536.0,3195138048.0,27103674368.0,1916560.0,320015.0
12-04 09:46:34,4.587,0.167,87.073,8.173,0.0,0.0,0.0,0.0,0.0,0.0,2638966784.0,681537536.0,3195310080.0,27103260672.0,1794032.0,305612.0
12-04 09:46:35,4.424,0.167,86.728,8.598,0.0,0.083,0.0,0.0,0.0,0.0,2640052224.0,681537536.0,3195461632.0,27102023680.0,1881770.0,293632.0
12-04 09:46:36,4.511,0.251,86.800,8.438,0.0,0.0,0.0,16384.0,0.0,4.0,2640527360.0,681537536.0,3195621376.0,27101388800.0,1900864.0,298388.0
12-04 09:46:37,3.595,0.334,87.375,8.696,0.0,0.0,0.0,0.0,0.0,0.0,2641432576.0,681537536.0,3195764736.0,27100340224.0,1598318.0,282352.0
12-04 09:46:38,1.336,0.083,91.820,6.761,0.0,0.0,0.0,0.0,0.0,0.0,2642083840.0,681537536.0,3195875328.0,27099578368.0,460399.0,116013.0
12-04 09:46:39,0.083,0.083,99.334,0.416,0.0,0.083,0.0,12288.0,0.0,2.0,2642067456.0,681545728.0,3195883520.0,27099578368.0,7392.0,16207.0
12-04 09:46:40,0.0,0.0,99.750,0.250,0.0,0.0,0.0,155648.0,0.0,1.0,2642190336.0,681545728.0,3195887616.0,27099451392.0,8996.0,17844.0
12-04 09:46:41,0.083,0.0,99.667,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,2642186240.0,681545728.0,3195891712.0,27099451392.0,7396.0,16163.0
12-04 09:46:42,0.0,0.083,99.666,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2642309120.0,681545728.0,3195895808.0,27099324416.0,7426.0,16232.0
12-04 09:46:43,13.617,2.005,81.287,2.840,0.0,0.251,0.0,0.0,0.0,0.0,2444816384.0,681545728.0,3195899904.0,27296813056.0,6601537.0,399862.0
12-04 09:46:44,19.092,1.262,77.208,1.934,0.0,0.505,0.0,0.0,0.0,0.0,2392567808.0,681545728.0,3195904000.0,27349057536.0,5151391.0,7389596.0
12-04 09:46:45,24.054,0.673,74.601,0.336,0.0,0.336,0.0,28672.0,0.0,6.0,2130571264.0,681553920.0,3195908096.0,27611041792.0,5228574.0,8440787.0
12-04 09:46:46,22.456,1.093,75.862,0.0,0.0,0.589,0.0,20480.0,0.0,4.0,2130993152.0,681553920.0,3195912192.0,27610615808.0,5751420.0,8601793.0
12-04 09:46:47,23.426,1.008,74.643,0.168,0.0,0.756,0.0,0.0,0.0,0.0,2131886080.0,681553920.0,3195916288.0,27609718784.0,5806576.0,8223181.0
12-04 09:46:48,25.484,1.262,72.330,0.252,0.0,0.673,0.0,0.0,0.0,0.0,2144161792.0,681553920.0,3195920384.0,27597438976.0,7085869.0,8860224.0
12-04 09:46:49,26.127,1.169,71.619,0.250,0.0,0.835,0.0,0.0,0.0,0.0,2102898688.0,681553920.0,3195924480.0,27638697984.0,6360747.0,8946577.0
12-04 09:46:50,23.762,1.008,74.391,0.336,0.0,0.504,0.0,12288.0,0.0,2.0,2109718528.0,681562112.0,3195928576.0,27631865856.0,6034732.0,11165004.0
12-04 09:46:51,23.465,0.757,74.769,0.252,0.0,0.757,0.0,12288.0,0.0,2.0,2119172096.0,681562112.0,3195928576.0,27622412288.0,5821107.0,8662991.0
12-04 09:46:52,27.629,1.252,70.367,0.250,0.0,0.501,0.0,0.0,0.0,0.0,2074820608.0,681562112.0,3195932672.0,27666759680.0,5947394.0,8751842.0
12-04 09:46:53,24.481,0.996,73.776,0.249,0.0,0.498,0.0,0.0,0.0,0.0,2090975232.0,681562112.0,3195936768.0,27650600960.0,5953923.0,8819607.0
12-04 09:46:54,25.779,1.095,72.283,0.337,0.0,0.505,0.0,0.0,0.0,0.0,2099281920.0,681562112.0,3195936768.0,27642294272.0,6587901.0,8610502.0
12-04 09:46:55,27.425,0.753,70.819,0.251,0.0,0.753,0.0,8192.0,0.0,2.0,2109202432.0,681562112.0,3195940864.0,27632369664.0,6727904.0,8932210.0
12-04 09:46:56,25.823,0.928,72.236,0.506,0.0,0.506,0.0,32768.0,0.0,6.0,2121420800.0,681570304.0,3195944960.0,27620139008.0,6257398.0,9392645.0
12-04 09:46:57,22.204,1.093,76.198,0.0,0.0,0.505,0.0,0.0,0.0,0.0,2124763136.0,681570304.0,3195949056.0,27616792576.0,5898087.0,8437802.0
12-04 09:46:58,23.757,1.264,73.968,0.421,0.0,0.590,0.0,0.0,0.0,0.0,2140614656.0,681570304.0,3195953152.0,27600936960.0,5593257.0,8622759.0
12-04 09:46:59,23.997,0.753,74.498,0.251,0.0,0.502,0.0,0.0,0.0,0.0,2147254272.0,681570304.0,3195953152.0,27594297344.0,5679277.0,7691268.0
12-04 09:47:00,14.430,0.923,84.060,0.336,0.0,0.252,0.0,0.0,0.0,0.0,2154487808.0,681570304.0,3195957248.0,27587059712.0,5874695.0,4837245.0
12-04 09:47:01,22.260,0.759,75.970,0.337,0.0,0.675,0.0,0.0,0.0,0.0,2169155584.0,681570304.0,3195961344.0,27572387840.0,6253524.0,7398940.0
12-04 09:47:02,32.496,0.670,65.745,0.084,0.0,1.005,0.0,24576.0,0.0,4.0,2178035712.0,681578496.0,3195961344.0,27563499520.0,6382640.0,10277387.0
12-04 09:47:03,29.858,1.168,68.307,0.250,0.0,0.417,0.0,0.0,0.0,0.0,2188144640.0,681578496.0,3195965440.0,27553386496.0,6232822.0,10529872.0
12-04 09:47:04,27.727,0.749,70.774,0.250,0.0,0.500,0.0,0.0,0.0,0.0,2198822912.0,681578496.0,3195969536.0,27542704128.0,6071791.0,9815152.0
12-04 09:47:05,27.061,0.916,71.274,0.167,0.0,0.583,0.0,8192.0,0.0,1.0,2208559104.0,681578496.0,3195977728.0,27532959744.0,6135106.0,9576739.0
12-04 09:47:06,23.598,1.339,74.393,0.251,0.0,0.418,0.0,4096.0,0.0,2.0,2221494272.0,681578496.0,3195990016.0,27520012288.0,6328577.0,9191958.0
12-04 09:47:07,28.774,1.001,69.475,0.167,0.0,0.584,0.0,16384.0,0.0,2.0,2233561088.0,681578496.0,3195994112.0,27507941376.0,6911926.0,9281328.0
12-04 09:47:08,26.029,0.924,72.040,0.420,0.0,0.588,0.0,24576.0,0.0,3.0,2244538368.0,681586688.0,3196002304.0,27496947712.0,5574720.0,9524634.0
12-04 09:47:09,25.817,0.922,72.422,0.251,0.0,0.587,0.0,0.0,0.0,0.0,2246500352.0,681586688.0,3196006400.0,27494981632.0,5766842.0,8598494.0
12-04 09:47:10,26.795,0.751,71.369,0.167,0.0,0.918,0.0,0.0,0.0,0.0,2247290880.0,681586688.0,3196014592.0,27494182912.0,5865408.0,8544644.0
12-04 09:47:11,24.097,1.092,73.804,0.252,0.0,0.756,0.0,0.0,0.0,0.0,2253221888.0,681586688.0,3196018688.0,27488247808.0,6123108.0,8947992.0
12-04 09:47:12,25.898,1.253,72.180,0.167,0.0,0.501,0.0,0.0,0.0,0.0,2258194432.0,681586688.0,3196026880.0,27483267072.0,6250375.0,8703930.0
12-04 09:47:13,27.963,1.085,69.950,0.250,0.0,0.751,0.0,12288.0,0.0,2.0,2268127232.0,681586688.0,3196035072.0,27473326080.0,6181720.0,9041258.0
12-04 09:47:14,25.622,1.161,72.222,0.332,0.0,0.663,0.0,12288.0,0.0,2.0,2271571968.0,681594880.0,3196039168.0,27469869056.0,6310720.0,8750486.0
12-04 09:47:15,25.876,1.169,72.037,0.250,0.0,0.668,0.0,139264.0,0.0,1.0,2281086976.0,681594880.0,3196043264.0,27460349952.0,6028658.0,8763295.0
12-04 09:47:16,25.167,1.003,73.161,0.251,0.0,0.418,0.0,0.0,0.0,0.0,2287558656.0,681594880.0,3196043264.0,27453878272.0,6001262.0,8756803.0
12-04 09:47:17,25.917,1.083,72.0,0.250,0.0,0.750,0.0,4096.0,0.0,2.0,2295492608.0,681594880.0,3196051456.0,27445936128.0,6318620.0,8720945.0
12-04 09:47:18,25.315,0.925,72.750,0.336,0.0,0.673,0.0,32768.0,0.0,3.0,2303356928.0,681594880.0,3196051456.0,27438071808.0,5926170.0,8817543.0
12-04 09:47:19,23.993,1.091,74.077,0.252,0.0,0.587,0.0,0.0,0.0,0.0,2310946816.0,681594880.0,3196055552.0,27430477824.0,5978625.0,8171611.0
12-04 09:47:20,28.237,1.086,69.424,0.418,0.0,0.835,0.0,28672.0,0.0,6.0,2318458880.0,681603072.0,3196059648.0,27422953472.0,6303826.0,9004448.0
12-04 09:47:21,25.667,1.333,72.083,0.083,0.0,0.833,0.0,0.0,0.0,0.0,2326339584.0,681603072.0,3196063744.0,27415068672.0,6501352.0,9131757.0
12-04 09:47:22,28.020,1.007,70.302,0.168,0.0,0.503,0.0,0.0,0.0,0.0,2334822400.0,681603072.0,3196067840.0,27406581760.0,6126998.0,8879565.0
12-04 09:47:23,26.399,1.337,71.178,0.334,0.0,0.752,0.0,12288.0,0.0,2.0,2340450304.0,681603072.0,3196067840.0,27400953856.0,6369444.0,9039200.0
12-04 09:47:24,26.131,1.089,71.943,0.251,0.0,0.586,0.0,0.0,0.0,0.0,2346115072.0,681603072.0,3196067840.0,27395289088.0,6091036.0,8703335.0
12-04 09:47:25,25.230,1.086,72.932,0.167,0.0,0.585,0.0,0.0,0.0,0.0,2351837184.0,681603072.0,3196076032.0,27389558784.0,5815792.0,8486211.0
12-04 09:47:26,26.878,1.419,70.534,0.501,0.0,0.668,0.0,12288.0,0.0,2.0,2361266176.0,681611264.0,3196080128.0,27380117504.0,6262418.0,8724668.0
12-04 09:47:27,26.444,1.088,71.548,0.251,0.0,0.669,0.0,0.0,0.0,0.0,2370719744.0,681611264.0,3196080128.0,27370663936.0,6214789.0,8791023.0
12-04 09:47:28,24.493,0.845,73.649,0.253,0.0,0.760,0.0,4096.0,0.0,2.0,2376708096.0,681611264.0,3196108800.0,27364646912.0,6394313.0,8886077.0
12-04 09:47:29,28.235,0.924,63.950,6.303,0.0,0.588,0.0,16384.0,0.0,2.0,2387599360.0,681611264.0,3196116992.0,27353747456.0,5802562.0,8673306.0
12-04 09:47:30,23.906,1.094,70.118,4.377,0.0,0.505,0.0,8192.0,0.0,2.0,2391166976.0,681611264.0,3196125184.0,27350171648.0,6343249.0,8841069.0
12-04 09:47:31,25.733,1.174,65.968,6.454,0.0,0.671,0.0,0.0,0.0,0.0,2396729344.0,681611264.0,3196137472.0,27344596992.0,6310648.0,8958207.0
12-04 09:47:32,27.485,1.337,62.907,7.686,0.0,0.585,0.0,12288.0,0.0,2.0,2404601856.0,681619456.0,3196182528.0,27336671232.0,6036863.0,8939114.0
12-04 09:47:33,26.298,1.508,64.573,7.035,0.0,0.586,0.0,0.0,0.0,0.0,2407903232.0,681619456.0,3196248064.0,27333304320.0,5967978.0,8836974.0
12-04 09:47:34,26.532,1.511,64.232,7.221,0.0,0.504,0.0,12288.0,0.0,2.0,2410909696.0,681619456.0,3196309504.0,27330236416.0,6594952.0,9011997.0
12-04 09:47:35,23.997,1.421,66.221,7.692,0.0,0.669,0.0,0.0,0.0,0.0,2417700864.0,681619456.0,3196370944.0,27323383808.0,6158300.0,8921408.0
12-04 09:47:36,25.669,0.920,65.134,7.274,0.0,1.003,0.0,0.0,0.0,0.0,2421354496.0,681619456.0,3196432384.0,27319668736.0,5965381.0,8637909.0
12-04 09:47:37,28.307,1.264,62.679,7.161,0.0,0.590,0.0,4096.0,0.0,2.0,2428534784.0,681619456.0,3196497920.0,27312422912.0,6158161.0,9257494.0
12-04 09:47:38,15.085,1.017,76.102,7.627,0.0,0.169,0.0,12288.0,0.0,2.0,2431844352.0,681627648.0,3196571648.0,27309031424.0,4450427.0,5024756.0
12-04 09:47:39,14.142,1.255,76.987,7.448,0.0,0.167,0.0,16384.0,0.0,2.0,2439155712.0,681627648.0,3196657664.0,27301634048.0,5143631.0,4879991.0
12-04 09:47:40,16.778,1.085,73.706,8.013,0.0,0.417,0.0,8192.0,0.0,1.0,2449567744.0,681627648.0,3196760064.0,27291119616.0,4787837.0,6040761.0
12-04 09:47:41,26.672,1.589,64.381,6.856,0.0,0.502,0.0,0.0,0.0,0.0,2462781440.0,681627648.0,3196858368.0,27277807616.0,5581523.0,9277190.0
12-04 09:47:42,34.609,0.998,55.657,7.987,0.0,0.749,0.0,0.0,0.0,0.0,2469875712.0,681627648.0,3196964864.0,27270606848.0,7502940.0,13007231.0
12-04 09:47:43,31.156,0.754,60.050,7.454,0.0,0.586,0.0,24576.0,0.0,3.0,2475065344.0,681635840.0,3197063168.0,27265310720.0,6269386.0,8619730.0
12-04 09:47:44,26.868,1.092,63.476,7.725,0.0,0.840,0.0,0.0,0.0,0.0,2488283136.0,681635840.0,3197177856.0,27251978240.0,6362673.0,11341224.0
12-04 09:47:45,28.080,1.006,62.112,8.215,0.0,0.587,0.0,12288.0,0.0,2.0,2495238144.0,681635840.0,3197292544.0,27244908544.0,6400505.0,10798916.0
12-04 09:47:46,30.558,0.999,59.867,7.744,0.0,0.833,0.0,0.0,0.0,0.0,2498658304.0,681635840.0,3197411328.0,27241369600.0,6276853.0,10138890.0
12-04 09:47:47,27.843,1.254,62.542,7.860,0.0,0.502,0.0,0.0,0.0,0.0,2503737344.0,681635840.0,3197530112.0,27236171776.0,6340831.0,9453048.0
12-04 09:47:48,28.870,1.088,61.423,7.699,0.0,0.921,0.0,0.0,0.0,0.0,2510532608.0,681635840.0,3197681664.0,27229224960.0,6278282.0,9166065.0
12-04 09:47:49,26.471,0.924,64.538,7.479,0.0,0.588,0.0,12288.0,0.0,2.0,2511462400.0,681644032.0,3197849600.0,27228119040.0,6309021.0,9025152.0
12-04 09:47:50,25.839,1.258,64.849,7.383,0.0,0.671,0.0,151552.0,0.0,5.0,2514206720.0,681644032.0,3198033920.0,27225190400.0,6278191.0,9982984.0
12-04 09:47:51,25.209,1.669,64.107,8.347,0.0,0.668,0.0,0.0,0.0,0.0,2515382272.0,681644032.0,3198218240.0,27223830528.0,6116735.0,9095827.0
12-04 09:47:52,29.181,0.836,61.706,7.776,0.0,0.502,0.0,0.0,0.0,0.0,2521489408.0,681644032.0,3198418944.0,27217522688.0,6097411.0,9354716.0
12-04 09:47:53,26.661,1.009,63.415,8.158,0.0,0.757,0.0,0.0,0.0,0.0,2526330880.0,681644032.0,3198607360.0,27212492800.0,6341475.0,8786904.0
12-04 09:47:54,29.807,1.175,60.621,7.809,0.0,0.588,0.0,0.0,0.0,0.0,2534821888.0,681644032.0,3198779392.0,27203829760.0,6165361.0,8927913.0
12-04 09:47:55,26.997,1.177,63.919,7.485,0.0,0.421,0.0,61440.0,0.0,9.0,2542497792.0,681652224.0,3198959616.0,27195965440.0,6072813.0,8933467.0
12-04 09:47:56,26.678,1.408,63.795,7.291,0.0,0.829,0.0,0.0,0.0,0.0,2547101696.0,681652224.0,3199152128.0,27191169024.0,6326279.0,9453446.0
12-04 09:47:57,25.632,1.180,65.261,7.167,0.0,0.759,0.0,0.0,0.0,0.0,2553286656.0,681652224.0,3199328256.0,27184807936.0,6120958.0,9176613.0
12-04 09:47:58,25.667,1.500,64.333,7.833,0.0,0.667,0.0,0.0,0.0,0.0,2556547072.0,681652224.0,3199504384.0,27181371392.0,6179668.0,8868189.0
12-04 09:47:59,26.351,1.413,64.007,7.731,0.0,0.499,0.0,0.0,0.0,0.0,2559283200.0,681652224.0,3199680512.0,27178459136.0,6177995.0,9165038.0
12-04 09:48:00,25.564,1.170,65.497,6.934,0.0,0.835,0.0,12288.0,0.0,2.0,2560761856.0,681652224.0,3199873024.0,27176787968.0,6011202.0,8613789.0
12-04 09:48:01,30.417,1.417,60.0,7.500,0.0,0.667,0.0,16384.0,0.0,4.0,2565963776.0,681660416.0,3200061440.0,27171389440.0,6091651.0,9053618.0
12-04 09:48:02,26.382,0.754,64.322,7.873,0.0,0.670,0.0,0.0,0.0,0.0,2567213056.0,681660416.0,3200241664.0,27169959936.0,6382730.0,9424534.0
12-04 09:48:03,26.448,1.427,63.644,7.641,0.0,0.840,0.0,0.0,0.0,0.0,2572562432.0,681660416.0,3200446464.0,27164405760.0,6392846.0,9261741.0
12-04 09:48:04,25.294,1.176,65.546,7.143,0.0,0.840,0.0,0.0,0.0,0.0,2574352384.0,681660416.0,3200618496.0,27162443776.0,6433552.0,9084060.0
12-04 09:48:05,28.393,1.249,61.699,7.744,0.0,0.916,0.0,24576.0,0.0,4.0,2580103168.0,681660416.0,3200806912.0,27156504576.0,6079909.0,8964243.0
12-04 09:48:06,26.351,1.182,64.611,7.095,0.0,0.760,0.0,0.0,0.0,0.0,2585866240.0,681660416.0,3201003520.0,27150544896.0,5968749.0,9252527.0
12-04 09:48:07,29.299,1.085,61.603,7.513,0.0,0.501,0.0,12288.0,0.0,2.0,2592370688.0,681668608.0,3201179648.0,27143856128.0,5731347.0,8602265.0
12-04 09:48:08,26.377,1.419,64.524,6.928,0.0,0.751,0.0,0.0,0.0,0.0,2600439808.0,681668608.0,3201359872.0,27135606784.0,6024503.0,9131566.0
12-04 09:48:09,26.930,1.342,63.926,7.047,0.0,0.755,0.0,0.0,0.0,0.0,2604351488.0,681668608.0,3201536000.0,27131518976.0,6672583.0,9118426.0
12-04 09:48:10,21.765,1.345,68.655,7.731,0.0,0.504,0.0,0.0,0.0,0.0,2604306432.0,681668608.0,3201740800.0,27131359232.0,5932222.0,7934986.0
12-04 09:48:11,14.799,1.171,76.421,7.525,0.0,0.084,0.0,16384.0,0.0,4.0,2606514176.0,681668608.0,3201953792.0,27128938496.0,4684732.0,5005800.0
12-04 09:48:12,16.528,1.336,73.873,8.013,0.0,0.250,0.0,0.0,0.0,0.0,2609086464.0,681668608.0,3202138112.0,27126181888.0,4279900.0,5310973.0
12-04 09:48:13,20.335,1.339,69.707,8.033,0.0,0.586,0.0,12288.0,0.0,2.0,2610098176.0,681676800.0,3202334720.0,27124965376.0,5436571.0,7335186.0
12-04 09:48:14,31.376,1.342,59.648,7.047,0.0,0.587,0.0,0.0,0.0,0.0,2614095872.0,681676800.0,3202514944.0,27120787456.0,6452506.0,9232206.0
12-04 09:48:15,37.416,0.755,52.433,8.641,0.0,0.755,0.0,12288.0,0.0,1.0,2622148608.0,681676800.0,3202686976.0,27112562688.0,6469081.0,11868543.0
12-04 09:48:16,33.668,0.919,56.642,7.937,0.0,0.835,0.0,16384.0,0.0,2.0,2626109440.0,681676800.0,3202883584.0,27108405248.0,6254261.0,10598280.0
12-04 09:48:17,29.132,1.419,60.684,8.013,0.0,0.751,0.0,0.0,0.0,0.0,2632761344.0,681676800.0,3203059712.0,27101577216.0,6751031.0,11425635.0
12-04 09:48:18,29.967,1.252,59.850,8.264,0.0,0.668,0.0,24576.0,0.0,3.0,2641248256.0,681684992.0,3203235840.0,27092905984.0,6769800.0,10507143.0
12-04 09:48:19,26.689,1.334,62.969,8.007,0.0,1.001,0.0,0.0,0.0,0.0,2648236032.0,681684992.0,3203424256.0,27085729792.0,6259081.0,10116307.0
12-04 09:48:20,27.661,1.090,63.873,6.873,0.0,0.503,0.0,0.0,0.0,0.0,2652561408.0,681684992.0,3203592192.0,27081236480.0,6182509.0,13527514.0
12-04 09:48:21,27.586,1.009,62.742,7.990,0.0,0.673,0.0,12288.0,0.0,2.0,2656899072.0,681684992.0,3203796992.0,27076694016.0,6519223.0,8968373.0
12-04 09:48:22,26.263,1.094,64.394,7.576,0.0,0.673,0.0,4096.0,0.0,2.0,2659241984.0,681684992.0,3203973120.0,27074174976.0,5972601.0,8630983.0
12-04 09:48:23,27.517,1.426,57.299,13.003,0.0,0.755,0.0,0.0,0.0,0.0,2660843520.0,681684992.0,3204141056.0,27072405504.0,6294177.0,9952416.0
12-04 09:48:24,24.853,0.924,66.499,7.221,0.0,0.504,0.0,12288.0,0.0,2.0,2666999808.0,681693184.0,3204337664.0,27066044416.0,5950310.0,8972213.0
12-04 09:48:25,26.839,1.171,63.629,7.776,0.0,0.585,0.0,163840.0,0.0,1.0,2668511232.0,681693184.0,3204526080.0,27064344576.0,6484481.0,9232347.0
12-04 09:48:26,25.966,0.924,65.126,7.563,0.0,0.420,0.0,0.0,0.0,0.0,2673192960.0,681693184.0,3204726784.0,27059462144.0,6411012.0,9221946.0
12-04 09:48:27,29.490,1.420,61.320,7.185,0.0,0.585,0.0,32768.0,0.0,3.0,2677133312.0,681693184.0,3204902912.0,27055345664.0,6070897.0,8824728.0
12-04 09:48:28,26.029,1.008,64.903,7.389,0.0,0.672,0.0,0.0,0.0,0.0,2683912192.0,681693184.0,3205083136.0,27048386560.0,5800996.0,8835019.0
12-04 09:48:29,28.691,1.174,61.493,7.886,0.0,0.755,0.0,0.0,0.0,0.0,2689085440.0,681693184.0,3205267456.0,27043028992.0,6254054.0,9338963.0
12-04 09:48:30,26.043,1.085,64.441,8.013,0.0,0.417,0.0,12288.0,0.0,2.0,2695413760.0,681701376.0,3205435392.0,27036524544.0,6189697.0,9077041.0
12-04 09:48:31,26.298,0.921,64.992,6.951,0.0,0.838,0.0,0.0,0.0,0.0,2696478720.0,681701376.0,3205632000.0,27035262976.0,6227368.0,8904570.0
12-04 09:48:32,25.796,1.340,64.992,7.538,0.0,0.335,0.0,20480.0,0.0,4.0,2700312576.0,681701376.0,3205808128.0,27031252992.0,6086995.0,9107235.0
12-04 09:48:33,29.146,1.340,61.390,7.454,0.0,0.670,0.0,0.0,0.0,0.0,2702430208.0,681701376.0,3206008832.0,27028934656.0,6632441.0,9217578.0
12-04 09:48:34,28.167,1.250,62.333,7.750,0.0,0.500,0.0,0.0,0.0,0.0,2704113664.0,681701376.0,3206172672.0,27027087360.0,5992840.0,8854538.0
12-04 09:48:35,30.583,1.083,61.0,6.833,0.0,0.500,0.0,16384.0,0.0,4.0,2704924672.0,681701376.0,3206377472.0,27026071552.0,6048638.0,8478079.0
12-04 09:48:36,26.320,1.174,64.208,7.795,0.0,0.503,0.0,12288.0,0.0,2.0,2705059840.0,681709568.0,3206557696.0,27025747968.0,6227034.0,9783452.0
12-04 09:48:37,25.839,1.594,64.178,7.718,0.0,0.671,0.0,12288.0,0.0,2.0,2710417408.0,681709568.0,3206758400.0,27020189696.0,6295538.0,9158012.0
12-04 09:48:38,26.364,1.427,64.316,7.305,0.0,0.588,0.0,0.0,0.0,0.0,2712027136.0,681709568.0,3206918144.0,27018420224.0,6037284.0,8901630.0
12-04 09:48:39,25.502,1.338,64.632,7.860,0.0,0.669,0.0,0.0,0.0,0.0,2718920704.0,681709568.0,3207094272.0,27011350528.0,5940419.0,9059476.0
12-04 09:48:40,26.639,1.429,63.277,8.067,0.0,0.588,0.0,8192.0,0.0,2.0,2726670336.0,681709568.0,3207294976.0,27003400192.0,6357453.0,8956461.0
12-04 09:48:41,29.313,1.256,61.307,7.621,0.0,0.503,0.0,0.0,0.0,0.0,2729693184.0,681709568.0,3207467008.0,27000205312.0,6210454.0,8553115.0
12-04 09:48:42,25.188,1.004,65.941,7.113,0.0,0.753,0.0,24576.0,0.0,4.0,2729385984.0,681717760.0,3207663616.0,27000307712.0,5867162.0,9406954.0
12-04 09:48:43,18.319,1.429,72.521,7.479,0.0,0.252,0.0,0.0,0.0,0.0,2729517056.0,681717760.0,3207847936.0,26999992320.0,5563808.0,6449070.0
12-04 09:48:44,3.172,0.417,87.896,8.514,0.0,0.0,0.0,4096.0,0.0,2.0,2729472000.0,681717760.0,3208024064.0,26999861248.0,1677939.0,343753.0
12-04 09:48:45,9.417,0.333,81.917,8.250,0.0,0.083,0.0,0.0,0.0,0.0,2731663360.0,681717760.0,3208212480.0,26997481472.0,1731456.0,2786021.0
12-04 09:48:46,10.109,0.334,80.785,8.605,0.0,0.167,0.0,0.0,0.0,0.0,2732797952.0,681717760.0,3208380416.0,26996178944.0,2298201.0,2869053.0
12-04 09:48:47,4.504,0.167,86.656,8.674,0.0,0.0,0.0,16384.0,0.0,2.0,2732724224.0,681717760.0,3208581120.0,26996051968.0,1765366.0,332473.0
12-04 09:48:48,5.320,0.249,85.952,8.479,0.0,0.0,0.0,12288.0,0.0,2.0,2734710784.0,681725952.0,3208744960.0,26993893376.0,1991436.0,335378.0
12-04 09:48:49,4.020,0.335,87.018,8.543,0.0,0.084,0.0,0.0,0.0,0.0,2736541696.0,681725952.0,3208945664.0,26991861760.0,1989423.0,329598.0
12-04 09:48:50,4.420,0.334,86.656,8.590,0.0,0.0,0.0,8192.0,0.0,1.0,2736701440.0,681725952.0,3209134080.0,26991513600.0,1837311.0,320666.0
12-04 09:48:51,4.671,0.334,86.572,8.424,0.0,0.0,0.0,0.0,0.0,0.0,2736934912.0,681725952.0,3209314304.0,26991099904.0,1989121.0,327091.0
12-04 09:48:52,4.504,0.167,86.656,8.674,0.0,0.0,0.0,0.0,0.0,0.0,2738155520.0,681725952.0,3209490432.0,26989703168.0,1834968.0,329132.0
12-04 09:48:53,4.271,0.251,87.270,8.208,0.0,0.0,0.0,12288.0,0.0,2.0,2738339840.0,681725952.0,3209687040.0,26989322240.0,1912699.0,344543.0
12-04 09:48:54,4.504,0.167,86.822,8.424,0.0,0.083,0.0,28672.0,0.0,5.0,2738536448.0,681734144.0,3209863168.0,26988941312.0,1836874.0,299900.0
12-04 09:48:55,5.075,0.166,87.271,7.488,0.0,0.0,0.0,0.0,0.0,0.0,2738737152.0,681734144.0,3210043392.0,26988560384.0,1942578.0,6338785.0
12-04 09:48:56,4.750,0.167,86.250,8.750,0.0,0.083,0.0,0.0,0.0,0.0,2739060736.0,681734144.0,3210227712.0,26988052480.0,1918308.0,339564.0
12-04 09:48:57,4.754,0.167,86.239,8.757,0.0,0.083,0.0,0.0,0.0,0.0,2739011584.0,681734144.0,3210403840.0,26987925504.0,1839176.0,337709.0
12-04 09:48:58,4.519,0.251,86.527,8.703,0.0,0.0,0.0,16384.0,0.0,2.0,2738819072.0,681734144.0,3210596352.0,26987925504.0,1909302.0,336791.0
12-04 09:48:59,4.674,0.250,86.394,8.681,0.0,0.0,0.0,0.0,0.0,0.0,2738905088.0,681734144.0,3210764288.0,26987671552.0,2063352.0,321817.0
12-04 09:49:00,5.150,0.166,86.213,8.472,0.0,0.0,0.0,126976.0,0.0,3.0,2739073024.0,681742336.0,3210969088.0,26987290624.0,1737641.0,320596.0
12-04 09:49:01,4.996,0.167,86.178,8.659,0.0,0.0,0.0,0.0,0.0,0.0,2742673408.0,681742336.0,3211145216.0,26983514112.0,1912068.0,326149.0
12-04 09:49:02,3.943,0.252,86.913,8.893,0.0,0.0,0.0,0.0,0.0,0.0,2744295424.0,681742336.0,3211333632.0,26981703680.0,1863040.0,331732.0
12-04 09:49:03,4.663,0.250,86.928,8.077,0.0,0.083,0.0,28672.0,0.0,3.0,2744487936.0,681742336.0,3211522048.0,26981322752.0,1839903.0,341455.0
12-04 09:49:04,4.431,0.251,86.873,8.445,0.0,0.0,0.0,0.0,0.0,0.0,2744565760.0,681742336.0,3211698176.0,26981068800.0,1900545.0,344943.0
12-04 09:49:05,4.333,0.417,86.417,8.750,0.0,0.083,0.0,0.0,0.0,0.0,2744668160.0,681742336.0,3211882496.0,26980782080.0,1856345.0,361229.0
12-04 09:49:06,4.508,0.250,86.477,8.681,0.0,0.083,0.0,16384.0,0.0,4.0,2744823808.0,681750528.0,3212066816.0,26980433920.0,2005138.0,362546.0
12-04 09:49:07,4.094,0.251,87.051,8.605,0.0,0.0,0.0,0.0,0.0,0.0,2746544128.0,681750528.0,3212251136.0,26978529280.0,1700377.0,347674.0
12-04 09:49:08,4.174,0.250,87.145,8.431,0.0,0.0,0.0,0.0,0.0,0.0,2748112896.0,681750528.0,3212460032.0,26976751616.0,1705678.0,368705.0
12-04 09:49:09,4.413,0.500,86.511,8.493,0.0,0.083,0.0,16384.0,0.0,2.0,2749210624.0,681750528.0,3212632064.0,26975481856.0,1686673.0,360425.0
12-04 09:49:10,4.504,0.334,86.656,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2749259776.0,681750528.0,3212804096.0,26975260672.0,1869302.0,365544.0
12-04 09:49:11,4.746,0.167,86.428,8.659,0.0,0.0,0.0,0.0,0.0,0.0,2749210624.0,681750528.0,3213012992.0,26975100928.0,1930032.0,353483.0
12-04 09:49:12,4.734,0.249,86.296,8.555,0.0,0.166,0.0,12288.0,0.0,2.0,2749140992.0,681758720.0,3213201408.0,26974973952.0,1929179.0,359599.0
12-04 09:49:13,3.769,0.168,87.940,8.124,0.0,0.0,0.0,0.0,0.0,0.0,2749562880.0,681758720.0,3213381632.0,26974371840.0,1613099.0,341622.0
12-04 09:49:14,0.0,0.0,97.663,2.337,0.0,0.0,0.0,12288.0,0.0,2.0,2750009344.0,681758720.0,3213475840.0,26973831168.0,8273.0,35168.0
12-04 09:49:15,0.083,0.0,99.583,0.334,0.0,0.0,0.0,8192.0,0.0,2.0,2750005248.0,681758720.0,3213479936.0,26973831168.0,6220.0,14099.0
12-04 09:49:16,0.0,0.0,99.750,0.250,0.0,0.0,0.0,4096.0,0.0,2.0,2750001152.0,681758720.0,3213484032.0,26973831168.0,10087.0,16785.0
12-04 09:49:17,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2750128128.0,681758720.0,3213484032.0,26973704192.0,4372.0,13862.0
12-04 09:49:18,0.0,0.0,99.500,0.500,0.0,0.0,0.0,12288.0,0.0,2.0,2750242816.0,681766912.0,3213488128.0,26973577216.0,5124.0,13437.0
12-04 09:49:19,18.485,1.832,74.688,4.913,0.0,0.083,0.0,16384.0,0.0,2.0,2683641856.0,681766912.0,3213496320.0,27040169984.0,7951620.0,1794633.0
12-04 09:49:20,23.802,1.514,73.255,0.673,0.0,0.757,0.0,0.0,0.0,0.0,2554585088.0,681766912.0,3213500416.0,27169222656.0,5358138.0,8141936.0
12-04 09:49:21,26.858,1.351,71.199,0.084,0.0,0.507,0.0,16384.0,0.0,4.0,2337976320.0,681766912.0,3213504512.0,27385827328.0,6524141.0,9239369.0
12-04 09:49:22,25.798,1.176,72.269,0.168,0.0,0.588,0.0,0.0,0.0,0.0,2287878144.0,681766912.0,3213508608.0,27435921408.0,5738916.0,8839814.0
12-04 09:49:23,27.349,0.755,71.309,0.168,0.0,0.419,0.0,0.0,0.0,0.0,2220130304.0,681766912.0,3213512704.0,27503665152.0,5970727.0,8890832.0
12-04 09:49:24,26.043,1.252,71.703,0.334,0.0,0.668,0.0,24576.0,0.0,4.0,2093936640.0,681775104.0,3213516800.0,27629846528.0,6569982.0,9002819.0
12-04 09:49:25,27.106,1.168,70.809,0.250,0.0,0.667,0.0,8192.0,0.0,1.0,2098343936.0,681775104.0,3213516800.0,27625439232.0,6026939.0,13401126.0
12-04 09:49:26,19.831,1.013,78.397,0.253,0.0,0.506,0.0,4096.0,0.0,2.0,2104598528.0,681775104.0,3213520896.0,27619180544.0,5258704.0,7501507.0
12-04 09:49:27,25.105,0.842,73.126,0.337,0.0,0.590,0.0,0.0,0.0,0.0,2114854912.0,681775104.0,3213520896.0,27608924160.0,5509348.0,8300127.0
12-04 09:49:28,22.408,1.338,75.167,0.167,0.0,0.920,0.0,0.0,0.0,0.0,2119581696.0,681775104.0,3213524992.0,27604193280.0,6054398.0,8213321.0
12-04 09:49:29,30.384,0.584,68.030,0.083,0.0,0.918,0.0,0.0,0.0,0.0,2133266432.0,681775104.0,3213529088.0,27590504448.0,6681447.0,9886285.0
12-04 09:49:30,25.714,1.429,71.681,0.504,0.0,0.672,0.0,40960.0,0.0,5.0,2144579584.0,681783296.0,3213533184.0,27579179008.0,6523091.0,9788220.0
12-04 09:49:31,29.808,1.082,68.276,0.250,0.0,0.583,0.0,0.0,0.0,0.0,2158534656.0,681783296.0,3213537280.0,27565219840.0,6470305.0,10493631.0
12-04 09:49:32,26.105,1.168,71.726,0.083,0.0,0.917,0.0,0.0,0.0,0.0,2167349248.0,681783296.0,3213541376.0,27556401152.0,6596376.0,9629154.0
12-04 09:49:33,27.801,1.264,69.840,0.253,0.0,0.842,0.0,0.0,0.0,0.0,2183634944.0,681783296.0,3213541376.0,27540115456.0,6526181.0,9743348.0
12-04 09:49:34,27.242,1.341,70.746,0.168,0.0,0.503,0.0,0.0,0.0,0.0,2200944640.0,681783296.0,3213545472.0,27522801664.0,6591146.0,9515355.0
12-04 09:49:35,25.861,1.008,71.956,0.336,0.0,0.840,0.0,20480.0,0.0,4.0,2210217984.0,681783296.0,3213553664.0,27513520128.0,6533921.0,9511791.0
12-04 09:49:36,26.414,1.266,71.055,0.338,0.0,0.928,0.0,155648.0,0.0,3.0,2226819072.0,681791488.0,3213553664.0,27496910848.0,6151785.0,9260649.0
12-04 09:49:37,28.047,1.085,69.783,0.250,0.0,0.835,0.0,0.0,0.0,0.0,2239717376.0,681791488.0,3213557760.0,27484008448.0,6569429.0,9460253.0
12-04 09:49:38,27.525,0.842,70.875,0.253,0.0,0.505,0.0,0.0,0.0,0.0,2250342400.0,681791488.0,3213565952.0,27473375232.0,6621451.0,9152143.0
12-04 09:49:39,26.756,1.087,70.987,0.334,0.0,0.836,0.0,0.0,0.0,0.0,2259976192.0,681791488.0,3213570048.0,27463737344.0,6581316.0,9467190.0
12-04 09:49:40,28.164,1.090,69.992,0.168,0.0,0.587,0.0,28672.0,0.0,3.0,2278199296.0,681791488.0,3213570048.0,27445514240.0,6319246.0,9164601.0
12-04 09:49:41,28.691,0.755,69.715,0.252,0.0,0.587,0.0,0.0,0.0,0.0,2295177216.0,681791488.0,3213578240.0,27428528128.0,6517737.0,9210192.0
12-04 09:49:42,27.456,1.008,70.613,0.420,0.0,0.504,0.0,12288.0,0.0,2.0,2304114688.0,681799680.0,3213582336.0,27419578368.0,6354520.0,9576023.0
12-04 09:49:43,25.525,1.092,72.964,0.084,0.0,0.336,0.0,0.0,0.0,0.0,2315497472.0,681799680.0,3213582336.0,27408195584.0,6453445.0,9190388.0
12-04 09:49:44,30.544,0.921,67.699,0.084,0.0,0.753,0.0,0.0,0.0,0.0,2337038336.0,681799680.0,3213586432.0,27386650624.0,6416370.0,8860755.0
12-04 09:49:45,29.689,0.757,68.377,0.336,0.0,0.841,0.0,4096.0,0.0,2.0,2348359680.0,681799680.0,3213611008.0,27375304704.0,6766281.0,9795423.0
12-04 09:49:46,27.295,1.002,71.119,0.167,0.0,0.417,0.0,16384.0,0.0,2.0,2352795648.0,681799680.0,3213615104.0,27370864640.0,6356257.0,9292169.0
12-04 09:49:47,25.777,1.008,72.376,0.252,0.0,0.588,0.0,0.0,0.0,0.0,2366820352.0,681799680.0,3213619200.0,27356835840.0,6208761.0,9332336.0
12-04 09:49:48,29.883,1.336,67.947,0.250,0.0,0.584,0.0,12288.0,0.0,2.0,2386907136.0,681807872.0,3213623296.0,27336736768.0,6474877.0,8946326.0
12-04 09:49:49,27.950,0.921,68.452,2.176,0.0,0.502,0.0,0.0,0.0,0.0,2405855232.0,681807872.0,3213627392.0,27317784576.0,5919381.0,9203923.0
12-04 09:49:50,29.614,1.091,61.074,7.550,0.0,0.671,0.0,8192.0,0.0,2.0,2418327552.0,681807872.0,3213676544.0,27305263104.0,6368403.0,9881950.0
12-04 09:49:51,28.404,0.919,62.322,7.769,0.0,0.585,0.0,12288.0,0.0,2.0,2423644160.0,681807872.0,3213737984.0,27299885056.0,6254132.0,9103294.0
12-04 09:49:52,27.899,1.345,62.605,7.479,0.0,0.672,0.0,0.0,0.0,0.0,2436661248.0,681807872.0,3213803520.0,27286802432.0,7142202.0,9797867.0
12-04 09:49:53,24.080,1.338,66.639,7.441,0.0,0.502,0.0,0.0,0.0,0.0,2451189760.0,681807872.0,3213877248.0,27272200192.0,5758370.0,7700843.0
12-04 09:49:54,15.980,1.093,74.685,7.906,0.0,0.336,0.0,12288.0,0.0,2.0,2462429184.0,681816064.0,3213967360.0,27260862464.0,4297218.0,5142934.0
12-04 09:49:55,19.414,1.423,71.213,7.448,0.0,0.502,0.0,0.0,0.0,0.0,2473369600.0,681816064.0,3214041088.0,27249848320.0,5273737.0,6323796.0
12-04 09:49:56,22.361,1.413,68.246,7.315,0.0,0.665,0.0,32768.0,0.0,7.0,2479108096.0,681816064.0,3214139392.0,27244011520.0,5435851.0,7254378.0
12-04 09:49:57,31.773,1.171,58.528,7.860,0.0,0.669,0.0,0.0,0.0,0.0,2483347456.0,681816064.0,3214229504.0,27239682048.0,6835135.0,10957313.0
12-04 09:49:58,34.500,1.167,55.417,8.0,0.0,0.917,0.0,0.0,0.0,0.0,2487554048.0,681816064.0,3214319616.0,27235385344.0,7059327.0,12546627.0
12-04 09:49:59,30.576,1.003,59.566,7.937,0.0,0.919,0.0,0.0,0.0,0.0,2500403200.0,681816064.0,3214430208.0,27222425600.0,6793646.0,9589532.0
12-04 09:50:00,35.452,1.254,54.431,8.110,0.0,0.753,0.0,20480.0,0.0,3.0,2511384576.0,681824256.0,3214524416.0,27211341824.0,6784837.0,11789079.0
12-04 09:50:01,28.427,1.177,61.901,7.906,0.0,0.589,0.0,12288.0,0.0,2.0,2512809984.0,681824256.0,3214618624.0,27209822208.0,6387669.0,10797504.0
12-04 09:50:02,29.181,1.087,61.789,7.191,0.0,0.753,0.0,0.0,0.0,0.0,2518372352.0,681824256.0,3214737408.0,27204141056.0,6565526.0,10304656.0
12-04 09:50:03,28.943,1.258,61.158,7.970,0.0,0.671,0.0,0.0,0.0,0.0,2530676736.0,681824256.0,3214831616.0,27191742464.0,6842806.0,10531383.0
12-04 09:50:04,30.100,1.421,59.783,7.860,0.0,0.836,0.0,0.0,0.0,0.0,2543452160.0,681824256.0,3214979072.0,27178819584.0,6469668.0,10254431.0
12-04 09:50:05,31.970,1.002,58.347,7.930,0.0,0.751,0.0,28672.0,0.0,5.0,2550431744.0,681832448.0,3215114240.0,27171696640.0,6498813.0,9756952.0
12-04 09:50:06,29.040,0.842,61.785,7.576,0.0,0.758,0.0,16384.0,0.0,2.0,2564460544.0,681832448.0,3215257600.0,27157524480.0,6390895.0,9180442.0
12-04 09:50:07,27.311,1.176,63.529,7.395,0.0,0.588,0.0,0.0,0.0,0.0,2576556032.0,681832448.0,3215425536.0,27145261056.0,6411336.0,9875790.0
12-04 09:50:08,29.402,0.927,61.163,7.751,0.0,0.758,0.0,0.0,0.0,0.0,2583818240.0,681832448.0,3215618048.0,27137806336.0,6348038.0,9729177.0
12-04 09:50:09,29.583,1.417,61.167,7.250,0.0,0.583,0.0,0.0,0.0,0.0,2596261888.0,681832448.0,3215822848.0,27125157888.0,6431791.0,9698771.0
12-04 09:50:10,29.515,1.003,60.953,7.860,0.0,0.669,0.0,0.0,0.0,0.0,2603126784.0,681832448.0,3216023552.0,27118092288.0,6540966.0,9495129.0
12-04 09:50:11,29.268,1.262,61.564,7.149,0.0,0.757,0.0,212992.0,0.0,6.0,2607747072.0,681840640.0,3216199680.0,27113287680.0,6442513.0,9450110.0
12-04 09:50:12,28.128,1.175,61.881,8.060,0.0,0.756,0.0,0.0,0.0,0.0,2609672192.0,681840640.0,3216420864.0,27111141376.0,6346837.0,9616645.0
12-04 09:50:13,28.356,1.091,62.164,7.718,0.0,0.671,0.0,0.0,0.0,0.0,2623250432.0,681840640.0,3216609280.0,27097374720.0,6411923.0,9278757.0
12-04 09:50:14,30.008,1.174,60.687,7.544,0.0,0.587,0.0,0.0,0.0,0.0,2635894784.0,681840640.0,3216805888.0,27084533760.0,6344441.0,9735004.0
12-04 09:50:15,27.885,1.179,62.089,8.088,0.0,0.758,0.0,4096.0,0.0,2.0,2641215488.0,681840640.0,3216986112.0,27079032832.0,6379492.0,9665988.0
12-04 09:50:16,30.518,1.003,60.117,7.692,0.0,0.669,0.0,28672.0,0.0,4.0,2643832832.0,681848832.0,3217182720.0,27076210688.0,6227858.0,9435455.0
12-04 09:50:17,28.919,1.174,61.526,7.712,0.0,0.671,0.0,0.0,0.0,0.0,2650230784.0,681848832.0,3217403904.0,27069591552.0,6277749.0,9859213.0
12-04 09:50:18,28.274,1.334,62.469,7.173,0.0,0.751,0.0,0.0,0.0,0.0,2651062272.0,681848832.0,3217600512.0,27068563456.0,6577513.0,9684418.0
12-04 09:50:19,28.751,1.341,61.693,7.460,0.0,0.754,0.0,0.0,0.0,0.0,2660581376.0,681848832.0,3217780736.0,27058864128.0,6375564.0,9507292.0
12-04 09:50:20,29.051,1.008,61.797,7.389,0.0,0.756,0.0,0.0,0.0,0.0,2661486592.0,681848832.0,3217981440.0,27057758208.0,6255633.0,9379329.0
12-04 09:50:21,28.212,1.343,61.797,7.893,0.0,0.756,0.0,0.0,0.0,0.0,2663075840.0,681848832.0,3218173952.0,27055976448.0,6322721.0,9505663.0
12-04 09:50:22,29.490,1.253,60.819,7.686,0.0,0.752,0.0,24576.0,0.0,4.0,2667544576.0,681857024.0,3218366464.0,27051307008.0,6393587.0,9281130.0
12-04 09:50:23,34.114,0.920,56.689,7.441,0.0,0.836,0.0,0.0,0.0,0.0,2674061312.0,681857024.0,3218550784.0,27044605952.0,6506531.0,10068678.0
12-04 09:50:24,24.958,1.248,65.058,7.820,0.0,0.915,0.0,0.0,0.0,0.0,2674302976.0,681857024.0,3218747392.0,27044167680.0,5863620.0,8107343.0
12-04 09:50:25,14.777,1.595,75.483,7.809,0.0,0.336,0.0,8192.0,0.0,2.0,2674270208.0,681857024.0,3218939904.0,27044007936.0,4966658.0,10214718.0
12-04 09:50:26,18.045,1.253,72.849,7.602,0.0,0.251,0.0,0.0,0.0,0.0,2679521280.0,681857024.0,3219128320.0,27038568448.0,6132361.0,5751594.0
12-04 09:50:27,20.707,1.094,70.034,7.997,0.0,0.168,0.0,12288.0,0.0,2.0,2681139200.0,681857024.0,3219337216.0,27036741632.0,5256119.0,7154788.0
12-04 09:50:28,32.580,1.173,57.873,7.956,0.0,0.419,0.0,16384.0,0.0,4.0,2688151552.0,681865216.0,3219533824.0,27029524480.0,6132059.0,12103587.0
12-04 09:50:29,34.532,0.836,56.187,7.943,0.0,0.502,0.0,0.0,0.0,0.0,2700017664.0,681865216.0,3219726336.0,27017465856.0,6455255.0,8898977.0
12-04 09:50:30,32.020,1.006,58.508,7.795,0.0,0.671,0.0,0.0,0.0,0.0,2706923520.0,681865216.0,3219918848.0,27010367488.0,6482874.0,12803032.0
12-04 09:50:31,36.130,1.080,53.987,7.890,0.0,0.914,0.0,12288.0,0.0,3.0,2712428544.0,681865216.0,3220127744.0,27004653568.0,6792126.0,11937951.0
12-04 09:50:32,25.442,0.927,65.459,7.329,0.0,0.842,0.0,16384.0,0.0,2.0,2716393472.0,681865216.0,3220287488.0,27000528896.0,6161738.0,9198585.0
12-04 09:50:33,31.742,1.256,58.710,7.705,0.0,0.586,0.0,0.0,0.0,0.0,2724032512.0,681865216.0,3220492288.0,26992685056.0,6667763.0,11210009.0
12-04 09:50:34,31.338,1.247,58.520,8.229,0.0,0.665,0.0,12288.0,0.0,2.0,2726629376.0,681873408.0,3220680704.0,26989891584.0,6842747.0,11082883.0
12-04 09:50:35,31.381,1.088,59.833,7.197,0.0,0.502,0.0,8192.0,0.0,1.0,2729250816.0,681873408.0,3220901888.0,26987048960.0,6698056.0,9759636.0
12-04 09:50:36,27.540,0.840,63.560,7.473,0.0,0.588,0.0,0.0,0.0,0.0,2735206400.0,681873408.0,3221086208.0,26980909056.0,6604607.0,10042516.0
12-04 09:50:37,31.894,1.080,58.555,7.558,0.0,0.914,0.0,20480.0,0.0,4.0,2744082432.0,681873408.0,3221282816.0,26971836416.0,6366842.0,9616019.0
12-04 09:50:38,29.250,1.583,61.0,7.417,0.0,0.750,0.0,0.0,0.0,0.0,2752880640.0,681873408.0,3221479424.0,26962841600.0,6612316.0,8740151.0
12-04 09:50:39,28.750,1.0,61.417,8.250,0.0,0.583,0.0,0.0,0.0,0.0,2767749120.0,681873408.0,3221671936.0,26947780608.0,6366636.0,9716337.0
12-04 09:50:40,28.943,1.342,60.906,8.138,0.0,0.671,0.0,24576.0,0.0,3.0,2768117760.0,681881600.0,3221880832.0,26947194880.0,6456388.0,9608751.0
12-04 09:50:41,26.661,1.163,64.120,7.309,0.0,0.748,0.0,0.0,0.0,0.0,2769436672.0,681881600.0,3222069248.0,26945687552.0,5528442.0,9391019.0
12-04 09:50:42,28.976,1.249,61.449,7.494,0.0,0.833,0.0,0.0,0.0,0.0,2778853376.0,681881600.0,3222257664.0,26936082432.0,6227389.0,9287673.0
12-04 09:50:43,27.876,1.259,62.217,7.557,0.0,1.092,0.0,12288.0,0.0,2.0,2780393472.0,681881600.0,3222458368.0,26934341632.0,6610102.0,9457784.0
12-04 09:50:44,30.100,1.338,60.117,7.692,0.0,0.753,0.0,0.0,0.0,0.0,2784227328.0,681881600.0,3222654976.0,26930311168.0,6524224.0,7368600.0
12-04 09:50:45,27.806,0.921,63.065,7.621,0.0,0.586,0.0,12288.0,0.0,2.0,2788163584.0,681889792.0,3222851584.0,26926170112.0,5552166.0,10301845.0
12-04 09:50:46,27.273,1.251,62.552,8.257,0.0,0.667,0.0,122880.0,0.0,1.0,2790109184.0,681889792.0,3223035904.0,26924040192.0,6249135.0,9778566.0
12-04 09:50:47,30.686,1.087,59.365,8.027,0.0,0.836,0.0,0.0,0.0,0.0,2795700224.0,681889792.0,3223228416.0,26918256640.0,6939157.0,10144203.0
12-04 09:50:48,28.030,1.010,62.626,7.744,0.0,0.589,0.0,28672.0,0.0,3.0,2802462720.0,681889792.0,3223433216.0,26911289344.0,5983206.0,8608857.0
12-04 09:50:49,26.839,1.003,63.796,7.525,0.0,0.836,0.0,4096.0,0.0,2.0,2806484992.0,681889792.0,3223633920.0,26907066368.0,5925055.0,9192634.0
12-04 09:50:50,29.908,1.086,59.816,8.187,0.0,1.003,0.0,0.0,0.0,0.0,2806493184.0,681889792.0,3223822336.0,26906869760.0,5819506.0,9584330.0
12-04 09:50:51,17.212,1.092,73.636,7.557,0.0,0.504,0.0,12288.0,0.0,2.0,2806968320.0,681897984.0,3224018944.0,26906189824.0,5729722.0,5248726.0
12-04 09:50:52,18.114,1.336,72.454,7.679,0.0,0.417,0.0,0.0,0.0,0.0,2807410688.0,681897984.0,3224207360.0,26905559040.0,4951262.0,5877464.0
12-04 09:50:53,28.655,1.092,61.681,8.151,0.0,0.420,0.0,0.0,0.0,0.0,2815492096.0,681897984.0,3224408064.0,26897276928.0,6199828.0,10002481.0
12-04 09:50:54,35.476,1.002,54.925,7.679,0.0,0.918,0.0,16384.0,0.0,2.0,2816835584.0,681897984.0,3224600576.0,26895740928.0,7635002.0,11484908.0
12-04 09:50:55,30.333,1.417,60.750,6.833,0.0,0.667,0.0,0.0,0.0,0.0,2819518464.0,681897984.0,3224784896.0,26892873728.0,5816546.0,17325881.0
12-04 09:50:56,36.585,0.925,53.406,8.663,0.0,0.421,0.0,0.0,0.0,0.0,2822987776.0,681897984.0,3224985600.0,26889203712.0,6503224.0,9652080.0
12-04 09:50:57,27.082,1.009,63.835,7.653,0.0,0.421,0.0,12288.0,0.0,2.0,2832404480.0,681906176.0,3225194496.0,26879569920.0,5116380.0,9746411.0
12-04 09:50:58,19.933,1.177,70.648,7.906,0.0,0.336,0.0,0.0,0.0,0.0,2838736896.0,681906176.0,3225387008.0,26873044992.0,5813552.0,5517439.0
12-04 09:50:59,23.766,1.172,66.695,7.866,0.0,0.502,0.0,12288.0,0.0,2.0,2847780864.0,681906176.0,3225575424.0,26863812608.0,4943463.0,7826311.0
12-04 09:51:00,19.798,1.348,70.177,8.003,0.0,0.674,0.0,12288.0,0.0,4.0,2850861056.0,681906176.0,3225788416.0,26860519424.0,5299030.0,6975809.0
12-04 09:51:01,25.500,1.417,64.583,8.0,0.0,0.500,0.0,0.0,0.0,0.0,2851540992.0,681906176.0,3225960448.0,26859667456.0,6010834.0,8246620.0
12-04 09:51:02,34.891,1.002,56.344,7.012,0.0,0.751,0.0,0.0,0.0,0.0,2852761600.0,681906176.0,3226152960.0,26858254336.0,6590652.0,12799374.0
12-04 09:51:03,32.471,1.336,57.095,8.264,0.0,0.835,0.0,12288.0,0.0,2.0,2858283008.0,681914368.0,3226357760.0,26852519936.0,7300979.0,11242704.0
12-04 09:51:04,33.250,1.337,57.143,7.602,0.0,0.668,0.0,0.0,0.0,0.0,2861608960.0,681914368.0,3226542080.0,26849009664.0,6525855.0,9851268.0
12-04 09:51:05,30.518,1.505,59.532,7.525,0.0,0.920,0.0,16384.0,0.0,2.0,2861248512.0,681914368.0,3226734592.0,26849177600.0,6643209.0,11396789.0
12-04 09:51:06,27.219,1.424,63.065,7.705,0.0,0.586,0.0,16384.0,0.0,4.0,2866716672.0,681914368.0,3226943488.0,26843500544.0,6536449.0,9597725.0
12-04 09:51:07,33.556,1.088,56.653,7.950,0.0,0.753,0.0,0.0,0.0,0.0,2870874112.0,681914368.0,3227148288.0,26839138304.0,6908225.0,11640223.0
12-04 09:51:08,29.132,1.336,61.853,7.179,0.0,0.501,0.0,0.0,0.0,0.0,2871402496.0,681914368.0,3227357184.0,26838401024.0,6449998.0,9643312.0
12-04 09:51:09,29.599,1.421,60.033,8.027,0.0,0.920,0.0,12288.0,0.0,2.0,2878537728.0,681922560.0,3227545600.0,26831069184.0,6464499.0,10554355.0
12-04 09:51:10,31.350,1.425,60.101,6.454,0.0,0.671,0.0,20480.0,0.0,4.0,2881785856.0,681922560.0,3227725824.0,26827640832.0,6809742.0,9241758.0
12-04 09:51:11,31.240,0.921,59.631,7.621,0.0,0.586,0.0,0.0,0.0,0.0,2884505600.0,681922560.0,3227947008.0,26824699904.0,5869866.0,10652215.0
12-04 09:51:12,29.866,1.174,60.235,8.054,0.0,0.671,0.0,0.0,0.0,0.0,2887868416.0,681922560.0,3228139520.0,26821144576.0,6464059.0,10514738.0
12-04 09:51:13,30.840,1.261,59.160,8.235,0.0,0.504,0.0,4096.0,0.0,2.0,2894802944.0,681922560.0,3228336128.0,26814013440.0,7030849.0,9893682.0
12-04 09:51:14,23.258,1.259,67.590,7.137,0.0,0.756,0.0,0.0,0.0,0.0,2896424960.0,681922560.0,3236925440.0,26803802112.0,5742966.0,9061933.0
12-04 09:51:15,32.805,1.085,57.012,8.514,0.0,0.584,0.0,45056.0,0.0,5.0,2899767296.0,681930752.0,3237105664.0,26800271360.0,6278525.0,9656552.0
12-04 09:51:16,31.438,0.836,59.950,6.856,0.0,0.920,0.0,0.0,0.0,0.0,2903117824.0,681930752.0,3237310464.0,26796716032.0,6766663.0,10157330.0
12-04 09:51:17,28.548,1.419,62.187,7.346,0.0,0.501,0.0,0.0,0.0,0.0,2911150080.0,681930752.0,3237519360.0,26788474880.0,6102339.0,8794448.0
12-04 09:51:18,32.407,0.673,58.838,7.492,0.0,0.589,0.0,0.0,0.0,0.0,2907746304.0,681930752.0,3237699584.0,26791698432.0,6351156.0,9271939.0
12-04 09:51:19,28.033,0.921,62.343,7.950,0.0,0.753,0.0,0.0,0.0,0.0,2917470208.0,681930752.0,3237896192.0,26781777920.0,6554813.0,9276844.0
12-04 09:51:20,16.248,0.670,75.126,7.705,0.0,0.251,0.0,0.0,0.0,0.0,2918387712.0,681930752.0,3238088704.0,26780667904.0,4116832.0,4441073.0
12-04 09:51:21,4.511,0.167,86.967,8.354,0.0,0.0,0.0,159744.0,0.0,5.0,2919186432.0,681938944.0,3238264832.0,26779684864.0,1763388.0,339625.0
12-04 09:51:22,3.676,0.334,87.385,8.521,0.0,0.084,0.0,0.0,0.0,0.0,2919133184.0,681938944.0,3238477824.0,26779525120.0,1540435.0,327665.0
12-04 09:51:23,4.013,0.251,87.291,8.445,0.0,0.0,0.0,4096.0,0.0,2.0,2919264256.0,681938944.0,3238694912.0,26779176960.0,1611700.0,337622.0
12-04 09:51:24,4.003,0.334,87.239,8.340,0.0,0.083,0.0,0.0,0.0,0.0,2919383040.0,681938944.0,3238862848.0,26778890240.0,1690538.0,334987.0
12-04 09:51:25,4.758,0.167,87.396,7.679,0.0,0.0,0.0,0.0,0.0,0.0,2918985728.0,681938944.0,3239055360.0,26779095040.0,1868193.0,6355185.0
12-04 09:51:26,4.181,0.418,87.207,8.194,0.0,0.0,0.0,32768.0,0.0,3.0,2918969344.0,681938944.0,3239276544.0,26778890240.0,1836853.0,325032.0
12-04 09:51:27,4.326,0.416,83.278,11.814,0.0,0.166,0.0,12288.0,0.0,2.0,2918916096.0,681947136.0,3239448576.0,26778763264.0,1727075.0,345854.0
12-04 09:51:28,4.163,0.250,81.765,13.822,0.0,0.0,0.0,0.0,0.0,0.0,2918817792.0,681947136.0,3239673856.0,26778636288.0,1511839.0,810377.0
12-04 09:51:29,2.912,0.333,88.103,8.569,0.0,0.083,0.0,0.0,0.0,0.0,2918899712.0,681947136.0,3239845888.0,26778382336.0,937876.0,326624.0
12-04 09:51:30,2.826,0.333,88.279,8.562,0.0,0.0,0.0,0.0,0.0,0.0,2918817792.0,681947136.0,3240054784.0,26778255360.0,800308.0,325250.0
12-04 09:51:31,3.008,0.418,88.304,8.271,0.0,0.0,0.0,12288.0,0.0,2.0,2919129088.0,681947136.0,3240251392.0,26777747456.0,1160933.0,333140.0
12-04 09:51:32,3.744,0.333,87.604,8.236,0.0,0.083,0.0,0.0,0.0,0.0,2920448000.0,681947136.0,3240423424.0,26776256512.0,1470401.0,330718.0
12-04 09:51:33,4.090,0.250,87.229,8.431,0.0,0.0,0.0,16384.0,0.0,4.0,2922950656.0,681955328.0,3240611840.0,26773557248.0,1765037.0,340744.0
12-04 09:51:34,4.908,0.250,86.606,8.236,0.0,0.0,0.0,0.0,0.0,0.0,2924482560.0,681955328.0,3240824832.0,26771812352.0,1924879.0,337428.0
12-04 09:51:35,4.829,0.167,86.261,8.743,0.0,0.0,0.0,12288.0,0.0,3.0,2924449792.0,681955328.0,3241017344.0,26771652608.0,1852127.0,347837.0
12-04 09:51:36,4.279,0.084,87.332,8.305,0.0,0.0,0.0,16384.0,0.0,2.0,2924507136.0,681955328.0,3241213952.0,26771398656.0,1916065.0,342314.0
12-04 09:51:37,4.428,0.334,86.800,8.438,0.0,0.0,0.0,0.0,0.0,0.0,2927104000.0,681955328.0,3241410560.0,26768605184.0,1765223.0,339462.0
12-04 09:51:38,4.174,0.334,86.978,8.514,0.0,0.0,0.0,0.0,0.0,0.0,2929561600.0,681955328.0,3241619456.0,26765938688.0,1688114.0,341314.0
12-04 09:51:39,3.859,0.168,86.997,8.893,0.0,0.084,0.0,12288.0,0.0,2.0,2930728960.0,681963520.0,3241807872.0,26764574720.0,1838664.0,330759.0
12-04 09:51:40,4.900,0.498,86.047,8.555,0.0,0.0,0.0,0.0,0.0,0.0,2932084736.0,681963520.0,3242008576.0,26763018240.0,1916592.0,330232.0
12-04 09:51:41,4.257,0.334,87.062,8.264,0.0,0.083,0.0,12288.0,0.0,2.0,2934722560.0,681963520.0,3242192896.0,26760196096.0,1847713.0,334195.0
12-04 09:51:42,4.874,0.336,86.218,8.571,0.0,0.0,0.0,0.0,0.0,0.0,2933866496.0,681963520.0,3242373120.0,26760871936.0,1837120.0,332421.0
12-04 09:51:43,4.647,0.415,86.473,8.465,0.0,0.0,0.0,0.0,0.0,0.0,2935672832.0,681963520.0,3242577920.0,26758860800.0,1862490.0,332149.0
12-04 09:51:44,4.493,0.333,86.689,8.403,0.0,0.083,0.0,0.0,0.0,0.0,2937610240.0,681963520.0,3242766336.0,26756734976.0,1841037.0,350236.0
12-04 09:51:45,3.943,0.084,87.416,8.557,0.0,0.0,0.0,20480.0,0.0,3.0,2938523648.0,681971712.0,3242987520.0,26755592192.0,1916333.0,341685.0
12-04 09:51:46,4.337,0.167,87.156,8.257,0.0,0.083,0.0,16384.0,0.0,4.0,2940665856.0,681971712.0,3243163648.0,26753273856.0,1840957.0,343403.0
12-04 09:51:47,4.428,0.251,86.967,8.354,0.0,0.0,0.0,12288.0,0.0,2.0,2942214144.0,681971712.0,3243360256.0,26751528960.0,1834923.0,333843.0
12-04 09:51:48,4.988,0.166,86.201,8.645,0.0,0.0,0.0,0.0,0.0,0.0,2942513152.0,681971712.0,3243569152.0,26751021056.0,1868926.0,350929.0
12-04 09:51:49,3.325,0.249,88.030,8.313,0.0,0.083,0.0,4096.0,0.0,2.0,2943340544.0,681971712.0,3243757568.0,26750005248.0,1343528.0,286909.0
12-04 09:51:50,0.0,0.0,98.830,1.170,0.0,0.0,0.0,28672.0,0.0,3.0,2943291392.0,681979904.0,3243798528.0,26750005248.0,4920.0,25032.0
12-04 09:51:51,0.0,0.083,99.583,0.333,0.0,0.0,0.0,98304.0,0.0,1.0,2943279104.0,681979904.0,3243810816.0,26750005248.0,5052.0,12007.0
12-04 09:51:52,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2943266816.0,681979904.0,3243814912.0,26750013440.0,7489.0,13446.0
12-04 09:51:53,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2943262720.0,681979904.0,3243819008.0,26750013440.0,10667.0,15180.0
12-04 09:51:54,0.083,0.167,99.500,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2943385600.0,681979904.0,3243823104.0,26749886464.0,10737.0,20888.0
12-04 09:51:55,13.450,2.590,77.193,6.683,0.0,0.084,0.0,0.0,0.0,0.0,1137164288.0,681979904.0,3243851776.0,28556079104.0,7424426.0,4754324.0
12-04 09:51:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135968256.0,681988096.0,3243851776.0,28557266944.0,3869.0,2522.0
12-04 09:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135964160.0,681988096.0,3243855872.0,28557266944.0,2496.0,1616.0
12-04 09:51:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135964160.0,681988096.0,3243855872.0,28557266944.0,2498.0,1616.0
12-04 09:51:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135939584.0,681988096.0,3243880448.0,28557266944.0,9265.0,7880.0
12-04 09:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135931392.0,681988096.0,3243888640.0,28557266944.0,7212.0,4325.0
12-04 09:52:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135927296.0,681988096.0,3243892736.0,28557266944.0,9448.0,5540.0
12-04 09:52:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135919104.0,681996288.0,3243892736.0,28557266944.0,3769.0,2363.0
12-04 09:52:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135915008.0,681996288.0,3243896832.0,28557266944.0,7143.0,5745.0
12-04 09:52:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1136033792.0,681996288.0,3243905024.0,28557139968.0,19821.0,29153.0
12-04 09:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136029696.0,681996288.0,3243909120.0,28557139968.0,17283.0,27884.0
12-04 09:52:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136025600.0,681996288.0,3243913216.0,28557139968.0,17484.0,27806.0
12-04 09:52:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136021504.0,681996288.0,3243917312.0,28557139968.0,20752.0,29675.0
12-04 09:52:08,0.417,0.083,99.250,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,1135996928.0,682004480.0,3243925504.0,28557148160.0,21278.0,30710.0
12-04 09:52:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135984640.0,682004480.0,3243937792.0,28557148160.0,23267.0,30943.0
12-04 09:52:10,0.084,0.0,99.833,0.0,0.0,0.084,0.0,16384.0,0.0,5.0,1135955968.0,682004480.0,3243966464.0,28557148160.0,26902.0,36655.0
12-04 09:52:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135951872.0,682004480.0,3243970560.0,28557148160.0,19651.0,29153.0
12-04 09:52:12,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135816704.0,682004480.0,3243978752.0,28557275136.0,19723.0,29087.0
12-04 09:52:13,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1135812608.0,682004480.0,3243982848.0,28557275136.0,17281.0,27950.0
12-04 09:52:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135804416.0,682012672.0,3243982848.0,28557275136.0,3702.0,2363.0
12-04 09:52:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135800320.0,682012672.0,3243986944.0,28557275136.0,3703.0,2363.0
12-04 09:52:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135796224.0,682012672.0,3243991040.0,28557275136.0,4460.0,3626.0
12-04 09:52:17,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135792128.0,682012672.0,3243995136.0,28557275136.0,10549.0,6194.0
12-04 09:52:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135788032.0,682012672.0,3243999232.0,28557275136.0,3701.0,2363.0
12-04 09:52:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135783936.0,682012672.0,3244003328.0,28557275136.0,7569.0,5053.0
12-04 09:52:20,0.0,0.167,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1135771648.0,682020864.0,3244007424.0,28557275136.0,7312.0,4418.0
12-04 09:52:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1135771648.0,682020864.0,3244007424.0,28557275136.0,3534.0,2270.0
12-04 09:52:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135767552.0,682020864.0,3244011520.0,28557275136.0,3634.0,2363.0
12-04 09:52:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135767552.0,682020864.0,3244011520.0,28557275136.0,1430.0,1055.0
12-04 09:52:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135759360.0,682020864.0,3244019712.0,28557275136.0,9819.0,6931.0
12-04 09:52:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1135878144.0,682029056.0,3244019712.0,28557148160.0,261.0,401.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,184320.0,0.0,1.0,1135874048.0,682029056.0,3244023808.0,28557148160.0,9478.0,5633.0
12-04 09:52:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135869952.0,682029056.0,3244027904.0,28557148160.0,4871.0,3017.0
12-04 09:52:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135869952.0,682029056.0,3244027904.0,28557148160.0,6416.0,4600.0
12-04 09:52:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1135865856.0,682029056.0,3244032000.0,28557148160.0,6766.0,4212.0
12-04 09:52:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135861760.0,682029056.0,3244036096.0,28557148160.0,6050.0,4476.0
12-04 09:52:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135849472.0,682037248.0,3244040192.0,28557148160.0,4332.0,2811.0
12-04 09:52:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135849472.0,682037248.0,3244040192.0,28557148160.0,1956.0,1410.0
12-04 09:52:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135845376.0,682037248.0,3244044288.0,28557148160.0,8555.0,5972.0
12-04 09:52:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135841280.0,682037248.0,3244048384.0,28557148160.0,7668.0,4680.0
12-04 09:52:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135964160.0,682037248.0,3244052480.0,28557021184.0,4332.0,2811.0
12-04 09:52:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135960064.0,682037248.0,3244056576.0,28557021184.0,5395.0,3372.0
12-04 09:52:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1136074752.0,682045440.0,3244060672.0,28556894208.0,6599.0,4119.0
12-04 09:52:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1136054272.0,682045440.0,3244081152.0,28556894208.0,7224.0,6322.0
12-04 09:52:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1136050176.0,682045440.0,3244085248.0,28556894208.0,7865.0,5495.0
12-04 09:52:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136041984.0,682045440.0,3244093440.0,28556894208.0,3278.0,2400.0
12-04 09:52:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136037888.0,682045440.0,3244097536.0,28556894208.0,6108.0,3671.0
12-04 09:52:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136037888.0,682045440.0,3244097536.0,28556894208.0,6043.0,3671.0
12-04 09:52:43,0.0,0.083,99.583,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,1136025600.0,682053632.0,3244101632.0,28556894208.0,6142.0,3764.0
12-04 09:52:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1136021504.0,682053632.0,3244105728.0,28556894208.0,6003.0,3578.0
12-04 09:52:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1136017408.0,682053632.0,3244109824.0,28556894208.0,6108.0,3671.0
12-04 09:52:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136017408.0,682053632.0,3244109824.0,28556894208.0,2701.0,1802.0
12-04 09:52:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136013312.0,682053632.0,3244113920.0,28556894208.0,4526.0,3625.0
12-04 09:52:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135988736.0,682053632.0,3244138496.0,28556894208.0,6349.0,5688.0
12-04 09:52:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1135980544.0,682061824.0,3244138496.0,28556894208.0,7146.0,4325.0
12-04 09:52:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135976448.0,682061824.0,3244142592.0,28556894208.0,2557.0,1616.0
12-04 09:52:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135972352.0,682061824.0,3244146688.0,28556894208.0,8472.0,5072.0
12-04 09:52:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135964160.0,682061824.0,3244154880.0,28556894208.0,9156.0,5763.0
12-04 09:52:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135960064.0,682061824.0,3244158976.0,28556894208.0,7209.0,4325.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135960064.0,682061824.0,3244158976.0,28556894208.0,2316.0,1932.0
12-04 09:52:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,1135947776.0,682070016.0,3244163072.0,28556894208.0,1983.0,2131.0
12-04 09:52:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1135947776.0,682070016.0,3244163072.0,28556894208.0,4807.0,3017.0
12-04 09:52:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135943680.0,682070016.0,3244167168.0,28556894208.0,3533.0,2270.0
12-04 09:52:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135939584.0,682070016.0,3244171264.0,28556894208.0,8632.0,5614.0
12-04 09:52:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135902720.0,682070016.0,3244175360.0,28556926976.0,10739.0,9683.0
12-04 09:53:00,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1135894528.0,682078208.0,3244175360.0,28556926976.0,4940.0,3017.0
12-04 09:53:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,155648.0,0.0,1.0,1135886336.0,682078208.0,3244183552.0,28556926976.0,7333.0,4325.0
12-04 09:53:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135886336.0,682078208.0,3244183552.0,28556926976.0,2599.0,1709.0
12-04 09:53:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135882240.0,682078208.0,3244187648.0,28556926976.0,4977.0,4529.0
12-04 09:53:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135828992.0,682078208.0,3244191744.0,28556976128.0,17378.0,27953.0
12-04 09:53:05,0.166,0.250,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135824896.0,682078208.0,3244195840.0,28556976128.0,21825.0,30302.0
12-04 09:53:06,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135935488.0,682086400.0,3244204032.0,28556849152.0,22160.0,30421.0
12-04 09:53:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135931392.0,682086400.0,3244208128.0,28556849152.0,19619.0,29126.0
12-04 09:53:08,0.584,0.0,99.416,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135923200.0,682086400.0,3244216320.0,28556849152.0,24116.0,32785.0
12-04 09:53:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135906816.0,682086400.0,3244224512.0,28556857344.0,19722.0,29153.0
12-04 09:53:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1136029696.0,682086400.0,3244228608.0,28556730368.0,20218.0,30094.0
12-04 09:53:11,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1136021504.0,682086400.0,3244236800.0,28556730368.0,18452.0,28274.0
12-04 09:53:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1136005120.0,682094592.0,3244244992.0,28556730368.0,17382.0,27845.0
12-04 09:53:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136001024.0,682094592.0,3244249088.0,28556730368.0,20478.0,30218.0
12-04 09:53:14,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135996928.0,682094592.0,3244253184.0,28556730368.0,9510.0,5540.0
12-04 09:53:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135992832.0,682094592.0,3244257280.0,28556730368.0,3970.0,2549.0
12-04 09:53:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135988736.0,682094592.0,3244261376.0,28556730368.0,4913.0,3307.0
12-04 09:53:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135984640.0,682094592.0,3244265472.0,28556730368.0,8200.0,4503.0
12-04 09:53:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135976448.0,682102784.0,3244265472.0,28556730368.0,2736.0,1895.0
12-04 09:53:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135972352.0,682102784.0,3244269568.0,28556730368.0,4254.0,3373.0
12-04 09:53:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1135972352.0,682102784.0,3244269568.0,28556730368.0,6076.0,3764.0
12-04 09:53:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135968256.0,682102784.0,3244273664.0,28556730368.0,2533.0,1709.0
12-04 09:53:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135964160.0,682102784.0,3244277760.0,28556730368.0,6006.0,3578.0
12-04 09:53:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135960064.0,682102784.0,3244281856.0,28556730368.0,8532.0,5528.0
12-04 09:53:24,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1135947776.0,682110976.0,3244285952.0,28556730368.0,8349.0,4867.0
12-04 09:53:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135943680.0,682110976.0,3244290048.0,28556730368.0,5072.0,3222.0
12-04 09:53:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135943680.0,682110976.0,3244290048.0,28556730368.0,3636.0,2363.0
12-04 09:53:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135939584.0,682110976.0,3244294144.0,28556730368.0,915.0,1570.0
12-04 09:53:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135939584.0,682110976.0,3244294144.0,28556730368.0,1507.0,1256.0
12-04 09:53:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135935488.0,682110976.0,3244298240.0,28556730368.0,6771.0,4212.0
12-04 09:53:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1135927296.0,682119168.0,3244298240.0,28556730368.0,7636.0,4773.0
12-04 09:53:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,28672.0,0.0,6.0,1135919104.0,682119168.0,3244306432.0,28556730368.0,7668.0,4680.0
12-04 09:53:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135915008.0,682119168.0,3244310528.0,28556730368.0,7840.0,4773.0
12-04 09:53:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1136013312.0,682119168.0,3244339200.0,28556603392.0,13284.0,10492.0
12-04 09:53:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136013312.0,682119168.0,3244339200.0,28556603392.0,3299.0,2343.0
12-04 09:53:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136009216.0,682119168.0,3244343296.0,28556603392.0,3164.0,3641.0
12-04 09:53:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,204800.0,0.0,6.0,1136001024.0,682127360.0,3244343296.0,28556603392.0,7085.0,4995.0
12-04 09:53:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135996928.0,682127360.0,3244347392.0,28556603392.0,7873.0,4866.0
12-04 09:53:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135992832.0,682127360.0,3244351488.0,28556603392.0,5497.0,3465.0
12-04 09:53:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135861760.0,682127360.0,3244355584.0,28556730368.0,4740.0,3017.0
12-04 09:53:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135857664.0,682127360.0,3244359680.0,28556730368.0,11114.0,7201.0
12-04 09:53:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135853568.0,682127360.0,3244363776.0,28556730368.0,2497.0,1616.0
12-04 09:53:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135841280.0,682135552.0,3244367872.0,28556730368.0,5587.0,4185.0
12-04 09:53:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135841280.0,682135552.0,3244367872.0,28556730368.0,3957.0,2998.0
12-04 09:53:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135833088.0,682135552.0,3244376064.0,28556730368.0,6037.0,3671.0
12-04 09:53:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135828992.0,682135552.0,3244380160.0,28556730368.0,7375.0,4418.0
12-04 09:53:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135824896.0,682135552.0,3244384256.0,28556730368.0,3771.0,2363.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135820800.0,682135552.0,3244388352.0,28556730368.0,4700.0,2924.0
12-04 09:53:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135812608.0,682143744.0,3244388352.0,28556730368.0,4938.0,3017.0
12-04 09:53:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135808512.0,682143744.0,3244392448.0,28556730368.0,5524.0,4120.0
12-04 09:53:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135804416.0,682143744.0,3244396544.0,28556730368.0,3806.0,2456.0
12-04 09:53:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135927296.0,682143744.0,3244400640.0,28556603392.0,7075.0,4325.0
12-04 09:53:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135927296.0,682143744.0,3244400640.0,28556603392.0,3571.0,2363.0
12-04 09:53:53,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135923200.0,682143744.0,3244404736.0,28556603392.0,6190.0,4220.0
12-04 09:53:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135910912.0,682151936.0,3244408832.0,28556603392.0,6928.0,4548.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1135906816.0,682151936.0,3244412928.0,28556603392.0,4836.0,2924.0
12-04 09:53:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135902720.0,682151936.0,3244417024.0,28556603392.0,7134.0,4325.0
12-04 09:53:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135898624.0,682151936.0,3244421120.0,28556603392.0,5789.0,4306.0
12-04 09:53:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135898624.0,682151936.0,3244421120.0,28556603392.0,2499.0,1616.0
12-04 09:53:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135894528.0,682151936.0,3244425216.0,28556603392.0,6389.0,4058.0
12-04 09:54:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135886336.0,682160128.0,3244425216.0,28556603392.0,2495.0,1616.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135882240.0,682160128.0,3244429312.0,28556603392.0,3767.0,2363.0
12-04 09:54:02,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135882240.0,682160128.0,3244429312.0,28556603392.0,4838.0,2924.0
12-04 09:54:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135874048.0,682160128.0,3244437504.0,28556603392.0,8079.0,6032.0
12-04 09:54:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135869952.0,682160128.0,3244441600.0,28556603392.0,26144.0,33501.0
12-04 09:54:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1135861760.0,682160128.0,3244449792.0,28556603392.0,20069.0,29963.0
12-04 09:54:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,6.0,1135853568.0,682168320.0,3244457984.0,28556595200.0,22615.0,31325.0
12-04 09:54:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135861760.0,682168320.0,3244457984.0,28556587008.0,17280.0,27554.0
12-04 09:54:08,0.417,0.083,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135853568.0,682168320.0,3244466176.0,28556587008.0,21342.0,30907.0
12-04 09:54:09,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135849472.0,682168320.0,3244470272.0,28556587008.0,18648.0,28460.0
12-04 09:54:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135853568.0,682168320.0,3244474368.0,28556578816.0,18945.0,29281.0
12-04 09:54:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,135168.0,0.0,1.0,1135845376.0,682168320.0,3244482560.0,28556578816.0,24818.0,32779.0
12-04 09:54:12,0.167,0.0,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,7.0,1135955968.0,682176512.0,3244490752.0,28556451840.0,22157.0,31453.0
12-04 09:54:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135951872.0,682176512.0,3244494848.0,28556451840.0,5973.0,3671.0
12-04 09:54:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135947776.0,682176512.0,3244498944.0,28556451840.0,3703.0,2363.0
12-04 09:54:15,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135947776.0,682176512.0,3244498944.0,28556451840.0,4007.0,2363.0
12-04 09:54:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135939584.0,682176512.0,3244507136.0,28556451840.0,3735.0,1709.0
12-04 09:54:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135935488.0,682176512.0,3244511232.0,28556451840.0,3761.0,2363.0
12-04 09:54:18,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135927296.0,682184704.0,3244511232.0,28556451840.0,4770.0,2924.0
12-04 09:54:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135923200.0,682184704.0,3244515328.0,28556451840.0,6205.0,3764.0
12-04 09:54:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135919104.0,682184704.0,3244519424.0,28556451840.0,5590.0,4186.0
12-04 09:54:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135915008.0,682184704.0,3244523520.0,28556451840.0,8316.0,4979.0
12-04 09:54:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135910912.0,682184704.0,3244527616.0,28556451840.0,6787.0,4362.0
12-04 09:54:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135906816.0,682184704.0,3244531712.0,28556451840.0,5037.0,3110.0
12-04 09:54:24,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1135898624.0,682192896.0,3244531712.0,28556451840.0,2499.0,1616.0
12-04 09:54:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135898624.0,682192896.0,3244531712.0,28556451840.0,261.0,401.0
12-04 09:54:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135890432.0,682192896.0,3244539904.0,28556451840.0,9763.0,6368.0
12-04 09:54:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135890432.0,682192896.0,3244539904.0,28556451840.0,3801.0,2456.0
12-04 09:54:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135886336.0,682192896.0,3244544000.0,28556451840.0,12029.0,7142.0
12-04 09:54:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1136005120.0,682192896.0,3244552192.0,28556324864.0,3812.0,3327.0
12-04 09:54:30,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,1135996928.0,682201088.0,3244552192.0,28556324864.0,6599.0,4119.0
12-04 09:54:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135992832.0,682201088.0,3244556288.0,28556324864.0,5434.0,3465.0
12-04 09:54:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135992832.0,682201088.0,3244556288.0,28556324864.0,720.0,756.0
12-04 09:54:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135091712.0,682201088.0,3244560384.0,28557221888.0,7175.0,5132.0
12-04 09:54:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134968832.0,682201088.0,3244564480.0,28557340672.0,5432.0,3465.0
12-04 09:54:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134964736.0,682201088.0,3244568576.0,28557340672.0,9183.0,6069.0
12-04 09:54:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134952448.0,682209280.0,3244572672.0,28557340672.0,8813.0,6911.0
12-04 09:54:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134948352.0,682209280.0,3244576768.0,28557340672.0,4430.0,2904.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134944256.0,682209280.0,3244580864.0,28557340672.0,9287.0,6345.0
12-04 09:54:39,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134940160.0,682209280.0,3244584960.0,28557340672.0,2658.0,1709.0
12-04 09:54:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134940160.0,682209280.0,3244584960.0,28557340672.0,7668.0,5239.0
12-04 09:54:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,5.0,1134936064.0,682209280.0,3244589056.0,28557340672.0,363.0,494.0
12-04 09:54:42,0.166,0.166,99.501,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,1134927872.0,682217472.0,3244589056.0,28557340672.0,4770.0,2924.0
12-04 09:54:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1134919680.0,682217472.0,3244597248.0,28557340672.0,12957.0,7688.0
12-04 09:54:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134919680.0,682217472.0,3244597248.0,28557340672.0,4257.0,3439.0
12-04 09:54:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134915584.0,682217472.0,3244601344.0,28557340672.0,4992.0,3017.0
12-04 09:54:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134911488.0,682217472.0,3244605440.0,28557340672.0,3871.0,2456.0
12-04 09:54:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134911488.0,682217472.0,3244605440.0,28557340672.0,5155.0,3566.0
12-04 09:54:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134895104.0,682225664.0,3244613632.0,28557340672.0,3702.0,2363.0
12-04 09:54:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134891008.0,682225664.0,3244617728.0,28557340672.0,5043.0,3110.0
12-04 09:54:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134886912.0,682225664.0,3244621824.0,28557340672.0,4870.0,3017.0
12-04 09:54:51,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134886912.0,682225664.0,3244621824.0,28557340672.0,6206.0,3764.0
12-04 09:54:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682225664.0,3244630016.0,28557340672.0,7763.0,5336.0
12-04 09:54:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134886912.0,682225664.0,3244630016.0,28557332480.0,4802.0,3017.0
12-04 09:54:54,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1134874624.0,682233856.0,3244634112.0,28557332480.0,6044.0,3671.0
12-04 09:54:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134870528.0,682233856.0,3244638208.0,28557332480.0,4936.0,3017.0
12-04 09:54:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134866432.0,682233856.0,3244642304.0,28557332480.0,3666.0,2270.0
12-04 09:54:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134866432.0,682233856.0,3244642304.0,28557332480.0,6331.0,4406.0
12-04 09:54:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134862336.0,682233856.0,3244646400.0,28557332480.0,4356.0,3533.0
12-04 09:54:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134858240.0,682233856.0,3244650496.0,28557332480.0,4951.0,3218.0
12-04 09:55:00,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134850048.0,682242048.0,3244650496.0,28557332480.0,6042.0,3671.0
12-04 09:55:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135112192.0,682242048.0,3244658688.0,28557062144.0,8545.0,5072.0
12-04 09:55:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135108096.0,682242048.0,3244662784.0,28557062144.0,5937.0,3578.0
12-04 09:55:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135108096.0,682242048.0,3244662784.0,28557062144.0,3153.0,2773.0
12-04 09:55:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1135099904.0,682242048.0,3244670976.0,28557062144.0,18479.0,28409.0
12-04 09:55:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135095808.0,682242048.0,3244675072.0,28557062144.0,22410.0,31205.0
12-04 09:55:06,0.083,0.0,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1135079424.0,682250240.0,3244683264.0,28557062144.0,22162.0,30686.0
12-04 09:55:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135075328.0,682250240.0,3244687360.0,28557062144.0,17382.0,27779.0
12-04 09:55:08,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135067136.0,682250240.0,3244695552.0,28557062144.0,25307.0,33973.0
12-04 09:55:09,0.500,0.167,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135562752.0,682250240.0,3244699648.0,28556562432.0,18553.0,28565.0
12-04 09:55:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1135554560.0,682250240.0,3244707840.0,28556562432.0,22581.0,32054.0
12-04 09:55:11,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135550464.0,682250240.0,3244711936.0,28556562432.0,18547.0,28631.0
12-04 09:55:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135534080.0,682258432.0,3244720128.0,28556562432.0,18552.0,28499.0
12-04 09:55:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135529984.0,682258432.0,3244724224.0,28556562432.0,21992.0,30329.0
12-04 09:55:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135525888.0,682258432.0,3244728320.0,28556562432.0,6625.0,4839.0
12-04 09:55:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1135521792.0,682258432.0,3244732416.0,28556562432.0,5932.0,3578.0
12-04 09:55:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,172032.0,0.0,9.0,1135517696.0,682258432.0,3244736512.0,28556562432.0,4975.0,3110.0
12-04 09:55:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135513600.0,682258432.0,3244740608.0,28556562432.0,4837.0,2924.0
12-04 09:55:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1135505408.0,682266624.0,3244740608.0,28556562432.0,4770.0,2924.0
12-04 09:55:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135505408.0,682266624.0,3244740608.0,28556562432.0,2865.0,1895.0
12-04 09:55:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135497216.0,682266624.0,3244748800.0,28556562432.0,3793.0,2912.0
12-04 09:55:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135493120.0,682266624.0,3244752896.0,28556562432.0,8480.0,5072.0
12-04 09:55:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135489024.0,682266624.0,3244756992.0,28556562432.0,6760.0,4840.0
12-04 09:55:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135095808.0,682266624.0,3253149696.0,28548562944.0,5873.0,3578.0
12-04 09:55:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135210496.0,682274816.0,3253153792.0,28548435968.0,4756.0,3333.0
12-04 09:55:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135206400.0,682274816.0,3253157888.0,28548435968.0,4838.0,2924.0
12-04 09:55:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135206400.0,682274816.0,3253157888.0,28548435968.0,4770.0,2924.0
12-04 09:55:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135206400.0,682274816.0,3253157888.0,28548435968.0,1465.0,1148.0
12-04 09:55:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135202304.0,682274816.0,3253161984.0,28548435968.0,7456.0,4619.0
12-04 09:55:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135198208.0,682274816.0,3253166080.0,28548435968.0,4983.0,3981.0
12-04 09:55:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1135185920.0,682283008.0,3253170176.0,28548435968.0,8995.0,5427.0
12-04 09:55:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135181824.0,682283008.0,3253174272.0,28548435968.0,5643.0,4007.0
12-04 09:55:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135112192.0,682283008.0,3253178368.0,28548501504.0,5528.0,3558.0
12-04 09:55:33,0.083,0.249,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135108096.0,682283008.0,3253182464.0,28548501504.0,10682.0,7094.0
12-04 09:55:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135104000.0,682283008.0,3253186560.0,28548501504.0,3053.0,2064.0
12-04 09:55:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135104000.0,682283008.0,3253186560.0,28548501504.0,4325.0,2811.0
12-04 09:55:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1135095808.0,682291200.0,3253186560.0,28548501504.0,6047.0,4527.0
12-04 09:55:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135087616.0,682291200.0,3253194752.0,28548501504.0,6659.0,4119.0
12-04 09:55:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135083520.0,682291200.0,3253198848.0,28548501504.0,8484.0,5942.0
12-04 09:55:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135083520.0,682291200.0,3253198848.0,28548501504.0,4837.0,2924.0
12-04 09:55:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135079424.0,682291200.0,3253202944.0,28548501504.0,5814.0,3894.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135075328.0,682291200.0,3253207040.0,28548501504.0,5037.0,3110.0
12-04 09:55:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1135063040.0,682299392.0,3253211136.0,28548501504.0,5019.0,3560.0
12-04 09:55:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135063040.0,682299392.0,3253211136.0,28548501504.0,2660.0,1709.0
12-04 09:55:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135042560.0,682299392.0,3253215232.0,28548517888.0,7166.0,4232.0
12-04 09:55:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1135038464.0,682299392.0,3253219328.0,28548517888.0,6135.0,3764.0
12-04 09:55:46,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135034368.0,682299392.0,3253223424.0,28548517888.0,6037.0,3671.0
12-04 09:55:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135034368.0,682299392.0,3253223424.0,28548517888.0,3315.0,2878.0
12-04 09:55:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135022080.0,682307584.0,3253227520.0,28548517888.0,5968.0,3671.0
12-04 09:55:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135017984.0,682307584.0,3253231616.0,28548517888.0,4832.0,2924.0
12-04 09:55:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1135013888.0,682307584.0,3253235712.0,28548517888.0,6138.0,3764.0
12-04 09:55:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,118784.0,0.0,2.0,1135009792.0,682307584.0,3253239808.0,28548517888.0,5034.0,3110.0
12-04 09:55:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135005696.0,682307584.0,3253243904.0,28548517888.0,4378.0,3054.0
12-04 09:55:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,682307584.0,3253248000.0,28548517888.0,7269.0,4325.0
12-04 09:55:54,0.0,0.0,99.499,0.501,0.0,0.0,0.0,28672.0,0.0,3.0,1134989312.0,682315776.0,3253252096.0,28548517888.0,8011.0,5016.0
12-04 09:55:55,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134964736.0,682315776.0,3253276672.0,28548517888.0,6224.0,6618.0
12-04 09:55:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1134964736.0,682315776.0,3253276672.0,28548517888.0,3768.0,2363.0
12-04 09:55:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134960640.0,682315776.0,3253280768.0,28548517888.0,3828.0,2363.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134956544.0,682315776.0,3253284864.0,28548517888.0,3763.0,2363.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134956544.0,682315776.0,3253284864.0,28548517888.0,6179.0,3872.0
12-04 09:56:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134944256.0,682323968.0,3253288960.0,28548517888.0,4829.0,2924.0
12-04 09:56:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134940160.0,682323968.0,3253293056.0,28548517888.0,6235.0,3857.0
12-04 09:56:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134936064.0,682323968.0,3253297152.0,28548517888.0,9607.0,5633.0
12-04 09:56:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134931968.0,682323968.0,3253301248.0,28548517888.0,5034.0,4597.0
12-04 09:56:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134919680.0,682323968.0,3253305344.0,28548526080.0,19868.0,29828.0
12-04 09:56:05,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134911488.0,682323968.0,3253313536.0,28548526080.0,19779.0,29285.0
12-04 09:56:06,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134899200.0,682332160.0,3253317632.0,28548526080.0,19658.0,29087.0
12-04 09:56:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134895104.0,682332160.0,3253321728.0,28548526080.0,17443.0,27845.0
12-04 09:56:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134886912.0,682332160.0,3253329920.0,28548526080.0,24781.0,32671.0
12-04 09:56:09,0.501,0.084,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682332160.0,3253338112.0,28548526080.0,22053.0,30857.0
12-04 09:56:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134874624.0,682332160.0,3253342208.0,28548526080.0,21539.0,30459.0
12-04 09:56:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134866432.0,682332160.0,3253350400.0,28548526080.0,21542.0,30977.0
12-04 09:56:12,0.083,0.0,99.667,0.166,0.0,0.083,0.0,24576.0,0.0,4.0,1134854144.0,682340352.0,3253354496.0,28548526080.0,16113.0,26834.0
12-04 09:56:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134850048.0,682340352.0,3253358592.0,28548526080.0,18655.0,28526.0
12-04 09:56:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134845952.0,682340352.0,3253362688.0,28548526080.0,6260.0,4324.0
12-04 09:56:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134841856.0,682340352.0,3253366784.0,28548526080.0,3871.0,2456.0
12-04 09:56:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134837760.0,682340352.0,3253370880.0,28548526080.0,6005.0,3578.0
12-04 09:56:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134960640.0,682340352.0,3253374976.0,28548399104.0,10616.0,6194.0
12-04 09:56:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134948352.0,682348544.0,3253379072.0,28548399104.0,7209.0,4325.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134944256.0,682348544.0,3253383168.0,28548399104.0,3288.0,2972.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134944256.0,682348544.0,3253383168.0,28548399104.0,2699.0,1802.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134940160.0,682348544.0,3253387264.0,28548399104.0,3600.0,2270.0
12-04 09:56:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134940160.0,682348544.0,3253387264.0,28548399104.0,2499.0,1616.0
12-04 09:56:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134936064.0,682348544.0,3253391360.0,28548399104.0,6205.0,3764.0
12-04 09:56:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134919680.0,682356736.0,3253399552.0,28548399104.0,9098.0,5763.0
12-04 09:56:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134915584.0,682356736.0,3253403648.0,28548399104.0,9746.0,6268.0
12-04 09:56:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,163840.0,0.0,2.0,1134911488.0,682356736.0,3253407744.0,28548399104.0,5526.0,4186.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134907392.0,682356736.0,3253411840.0,28548399104.0,2597.0,1709.0
12-04 09:56:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134907392.0,682356736.0,3253411840.0,28548399104.0,2678.0,1658.0
12-04 09:56:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134895104.0,682364928.0,3253415936.0,28548399104.0,5776.0,3852.0
12-04 09:56:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134891008.0,682364928.0,3253420032.0,28548399104.0,3161.0,2157.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134886912.0,682364928.0,3253424128.0,28548399104.0,10242.0,6081.0
12-04 09:56:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134882816.0,682364928.0,3253428224.0,28548399104.0,6499.0,4026.0
12-04 09:56:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134878720.0,682364928.0,3253432320.0,28548399104.0,11765.0,7799.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134792704.0,682364928.0,3253436416.0,28548481024.0,2116.0,1545.0
12-04 09:56:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1134780416.0,682373120.0,3253440512.0,28548481024.0,8682.0,6555.0
12-04 09:56:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134780416.0,682373120.0,3253440512.0,28548481024.0,1991.0,1503.0
12-04 09:56:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134776320.0,682373120.0,3253444608.0,28548481024.0,4261.0,2811.0
12-04 09:56:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134776320.0,682373120.0,3253444608.0,28548481024.0,4094.0,2718.0
12-04 09:56:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134772224.0,682373120.0,3253448704.0,28548481024.0,3666.0,2270.0
12-04 09:56:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134768128.0,682373120.0,3253452800.0,28548481024.0,11187.0,7387.0
12-04 09:56:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134755840.0,682381312.0,3253456896.0,28548481024.0,9314.0,5540.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134751744.0,682381312.0,3253460992.0,28548481024.0,2602.0,1709.0
12-04 09:56:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134747648.0,682381312.0,3253465088.0,28548481024.0,3870.0,2456.0
12-04 09:56:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134747648.0,682381312.0,3253465088.0,28548481024.0,4319.0,3438.0
12-04 09:56:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134747648.0,682381312.0,3253465088.0,28548481024.0,3702.0,2363.0
12-04 09:56:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134743552.0,682381312.0,3253469184.0,28548481024.0,2699.0,1802.0
12-04 09:56:47,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1134858240.0,682389504.0,3253473280.0,28548354048.0,7426.0,4882.0
12-04 09:56:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134854144.0,682389504.0,3253477376.0,28548354048.0,8412.0,5072.0
12-04 09:56:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134850048.0,682389504.0,3253481472.0,28548354048.0,7175.0,4232.0
12-04 09:56:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134829568.0,682389504.0,3253485568.0,28548370432.0,3804.0,2456.0
12-04 09:56:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134825472.0,682389504.0,3253489664.0,28548370432.0,2702.0,1802.0
12-04 09:56:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134825472.0,682389504.0,3253489664.0,28548370432.0,3084.0,2786.0
12-04 09:56:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1134813184.0,682397696.0,3253493760.0,28548370432.0,6046.0,3671.0
12-04 09:56:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134809088.0,682397696.0,3253497856.0,28548370432.0,6107.0,3671.0
12-04 09:56:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134809088.0,682397696.0,3253497856.0,28548370432.0,3662.0,2270.0
12-04 09:56:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134800896.0,682397696.0,3253506048.0,28548370432.0,2532.0,1709.0
12-04 09:56:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134796800.0,682397696.0,3253510144.0,28548370432.0,14450.0,8984.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134792704.0,682397696.0,3253514240.0,28548370432.0,4874.0,3017.0
12-04 09:56:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1134784512.0,682405888.0,3253514240.0,28548370432.0,225.0,374.0
12-04 09:57:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134780416.0,682405888.0,3253518336.0,28548370432.0,6192.0,3992.0
12-04 09:57:01,0.0,0.083,99.833,0.0,0.0,0.083,0.0,126976.0,0.0,5.0,1134776320.0,682405888.0,3253522432.0,28548370432.0,9029.0,6147.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134899200.0,682405888.0,3253526528.0,28548243456.0,3599.0,2270.0
12-04 09:57:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134895104.0,682405888.0,3253530624.0,28548243456.0,4052.0,3241.0
12-04 09:57:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134891008.0,682405888.0,3253534720.0,28548243456.0,18650.0,28766.0
12-04 09:57:05,0.250,0.0,99.500,0.167,0.0,0.083,0.0,40960.0,0.0,5.0,1134878720.0,682414080.0,3253538816.0,28548243456.0,22260.0,30557.0
12-04 09:57:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134870528.0,682414080.0,3253547008.0,28548243456.0,24783.0,32605.0
12-04 09:57:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1134841856.0,682414080.0,3253575680.0,28548243456.0,20000.0,31239.0
12-04 09:57:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134837760.0,682414080.0,3253579776.0,28548243456.0,18587.0,28526.0
12-04 09:57:09,0.583,0.167,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134956544.0,682414080.0,3253587968.0,28548116480.0,24917.0,33004.0
12-04 09:57:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134952448.0,682414080.0,3253592064.0,28548116480.0,20019.0,30039.0
12-04 09:57:11,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134936064.0,682422272.0,3253600256.0,28548116480.0,19824.0,29114.0
12-04 09:57:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134931968.0,682422272.0,3253604352.0,28548116480.0,17382.0,28043.0
12-04 09:57:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682422272.0,3253612544.0,28548116480.0,21761.0,30368.0
12-04 09:57:14,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682422272.0,3253612544.0,28548116480.0,6038.0,3671.0
12-04 09:57:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134919680.0,682422272.0,3253616640.0,28548116480.0,5095.0,3110.0
12-04 09:57:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1134911488.0,682422272.0,3253624832.0,28548116480.0,5088.0,3573.0
12-04 09:57:17,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1134899200.0,682430464.0,3253628928.0,28548116480.0,4836.0,2924.0
12-04 09:57:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134895104.0,682430464.0,3253633024.0,28548116480.0,6796.0,4867.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134895104.0,682430464.0,3253633024.0,28548116480.0,2498.0,1616.0
12-04 09:57:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134886912.0,682430464.0,3253641216.0,28548116480.0,8584.0,5165.0
12-04 09:57:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134886912.0,682430464.0,3253641216.0,28548116480.0,2496.0,1616.0
12-04 09:57:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134882816.0,682430464.0,3253645312.0,28548116480.0,6095.0,3671.0
12-04 09:57:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134874624.0,682438656.0,3253645312.0,28548116480.0,3667.0,2270.0
12-04 09:57:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134866432.0,682438656.0,3253653504.0,28548116480.0,9881.0,6932.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134866432.0,682438656.0,3253653504.0,28548116480.0,2637.0,1802.0
12-04 09:57:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134989312.0,682438656.0,3253657600.0,28547989504.0,7175.0,4232.0
12-04 09:57:27,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134985216.0,682438656.0,3253661696.0,28547989504.0,3870.0,2456.0
12-04 09:57:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134981120.0,682438656.0,3253665792.0,28547989504.0,2601.0,1709.0
12-04 09:57:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134968832.0,682446848.0,3253669888.0,28547989504.0,5746.0,3759.0
12-04 09:57:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134964736.0,682446848.0,3253673984.0,28547989504.0,6500.0,4026.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134960640.0,682446848.0,3253678080.0,28547989504.0,6979.0,4762.0
12-04 09:57:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134956544.0,682446848.0,3253682176.0,28547989504.0,8694.0,6129.0
12-04 09:57:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134952448.0,682446848.0,3253686272.0,28547989504.0,7018.0,4997.0
12-04 09:57:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134948352.0,682446848.0,3253690368.0,28547989504.0,7788.0,4722.0
12-04 09:57:35,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1134940160.0,682455040.0,3253690368.0,28547989504.0,4328.0,2811.0
12-04 09:57:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,180224.0,0.0,5.0,1134936064.0,682455040.0,3253694464.0,28547989504.0,6602.0,4119.0
12-04 09:57:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1134931968.0,682455040.0,3253698560.0,28547989504.0,924.0,942.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134931968.0,682455040.0,3253698560.0,28547989504.0,9424.0,6303.0
12-04 09:57:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134927872.0,682455040.0,3253702656.0,28547989504.0,5486.0,4093.0
12-04 09:57:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682455040.0,3253706752.0,28547989504.0,5689.0,3894.0
12-04 09:57:41,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1134911488.0,682463232.0,3253710848.0,28547989504.0,9742.0,6277.0
12-04 09:57:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134907392.0,682463232.0,3253714944.0,28547989504.0,3739.0,2456.0
12-04 09:57:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134907392.0,682463232.0,3253714944.0,28547989504.0,2600.0,1709.0
12-04 09:57:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134903296.0,682463232.0,3253719040.0,28547989504.0,7211.0,4325.0
12-04 09:57:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134899200.0,682463232.0,3253723136.0,28547989504.0,2432.0,1616.0
12-04 09:57:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134899200.0,682463232.0,3253723136.0,28547989504.0,3988.0,2456.0
12-04 09:57:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134882816.0,682471424.0,3253731328.0,28547989504.0,10161.0,6644.0
12-04 09:57:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134882816.0,682471424.0,3253731328.0,28547989504.0,1533.0,1148.0
12-04 09:57:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682471424.0,3253735424.0,28547989504.0,7203.0,4325.0
12-04 09:57:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134874624.0,682471424.0,3253739520.0,28547989504.0,6104.0,3671.0
12-04 09:57:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134870528.0,682471424.0,3253743616.0,28547989504.0,4871.0,3017.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134870528.0,682471424.0,3253743616.0,28547989504.0,3769.0,2363.0
12-04 09:57:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134858240.0,682479616.0,3253747712.0,28547989504.0,3767.0,2363.0
12-04 09:57:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134858240.0,682479616.0,3253747712.0,28547989504.0,4074.0,3754.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134956544.0,682479616.0,3253776384.0,28547862528.0,10851.0,8373.0
12-04 09:57:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134956544.0,682479616.0,3253776384.0,28547862528.0,4807.0,3017.0
12-04 09:57:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134952448.0,682479616.0,3253780480.0,28547862528.0,8436.0,4979.0
12-04 09:57:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134948352.0,682479616.0,3253784576.0,28547862528.0,6106.0,3671.0
12-04 09:57:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1134936064.0,682487808.0,3253788672.0,28547862528.0,2429.0,1616.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134927872.0,682487808.0,3253796864.0,28547862528.0,6502.0,4058.0
12-04 09:58:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134927872.0,682487808.0,3253796864.0,28547862528.0,3667.0,2270.0
12-04 09:58:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682487808.0,3253800960.0,28547862528.0,4479.0,3533.0
12-04 09:58:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134919680.0,682487808.0,3253805056.0,28547862528.0,5389.0,3988.0
12-04 09:58:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134923776.0,682487808.0,3253809152.0,28547854336.0,20888.0,29543.0
12-04 09:58:05,0.166,0.166,99.418,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1135050752.0,682496000.0,3253817344.0,28547710976.0,23773.0,32219.0
12-04 09:58:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1135030272.0,682496000.0,3253846016.0,28547702784.0,24629.0,34082.0
12-04 09:58:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,147456.0,0.0,1.0,1135026176.0,682496000.0,3253850112.0,28547702784.0,18489.0,28366.0
12-04 09:58:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135017984.0,682496000.0,3253858304.0,28547702784.0,18317.0,28208.0
12-04 09:58:09,0.583,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135013888.0,682496000.0,3253862400.0,28547702784.0,20824.0,30005.0
12-04 09:58:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1135005696.0,682496000.0,3253870592.0,28547702784.0,21390.0,30616.0
12-04 09:58:11,0.167,0.0,99.584,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,1135001600.0,682504192.0,3253874688.0,28547694592.0,19654.0,28954.0
12-04 09:58:12,0.0,0.0,99.916,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1134993408.0,682504192.0,3253882880.0,28547694592.0,21543.0,31042.0
12-04 09:58:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134993408.0,682504192.0,3253891072.0,28547686400.0,21995.0,30395.0
12-04 09:58:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134993408.0,682504192.0,3253891072.0,28547686400.0,3765.0,2363.0
12-04 09:58:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134989312.0,682504192.0,3253895168.0,28547686400.0,4873.0,3017.0
12-04 09:58:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134989312.0,682504192.0,3253895168.0,28547686400.0,2599.0,1709.0
12-04 09:58:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134977024.0,682512384.0,3253899264.0,28547686400.0,2495.0,1616.0
12-04 09:58:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134972928.0,682512384.0,3253903360.0,28547686400.0,7611.0,5156.0
12-04 09:58:19,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134972928.0,682512384.0,3253903360.0,28547686400.0,3665.0,2270.0
12-04 09:58:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134964736.0,682512384.0,3253911552.0,28547686400.0,10131.0,6803.0
12-04 09:58:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134981120.0,682512384.0,3253911552.0,28547670016.0,7175.0,4232.0
12-04 09:58:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134977024.0,682512384.0,3253915648.0,28547670016.0,5039.0,3110.0
12-04 09:58:23,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134964736.0,682520576.0,3253919744.0,28547670016.0,2500.0,1616.0
12-04 09:58:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134964736.0,682520576.0,3253919744.0,28547670016.0,5619.0,3708.0
12-04 09:58:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134960640.0,682520576.0,3253923840.0,28547670016.0,5141.0,3203.0
12-04 09:58:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134960640.0,682520576.0,3253923840.0,28547670016.0,2599.0,1709.0
12-04 09:58:27,0.083,0.0,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134956544.0,682520576.0,3253927936.0,28547670016.0,4421.0,3532.0
12-04 09:58:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134952448.0,682520576.0,3253932032.0,28547670016.0,7330.0,4969.0
12-04 09:58:29,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135067136.0,682528768.0,3253936128.0,28547543040.0,10353.0,6375.0
12-04 09:58:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135063040.0,682528768.0,3253940224.0,28547543040.0,5559.0,3507.0
12-04 09:58:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135058944.0,682528768.0,3253944320.0,28547543040.0,4330.0,2811.0
12-04 09:58:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135050752.0,682528768.0,3253952512.0,28547543040.0,4329.0,2811.0
12-04 09:58:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135050752.0,682528768.0,3253952512.0,28547543040.0,4612.0,3689.0
12-04 09:58:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135046656.0,682528768.0,3253956608.0,28547543040.0,7995.0,4908.0
12-04 09:58:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1135034368.0,682536960.0,3253960704.0,28547543040.0,6214.0,4634.0
12-04 09:58:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135030272.0,682536960.0,3253964800.0,28547543040.0,6432.0,4026.0
12-04 09:58:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,1.0,1135026176.0,682536960.0,3253968896.0,28547543040.0,6798.0,4161.0
12-04 09:58:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135022080.0,682536960.0,3253972992.0,28547543040.0,6704.0,4212.0
12-04 09:58:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135022080.0,682536960.0,3253972992.0,28547543040.0,2855.0,2344.0
12-04 09:58:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1135017984.0,682536960.0,3253977088.0,28547543040.0,6334.0,4492.0
12-04 09:58:41,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1135005696.0,682545152.0,3253981184.0,28547543040.0,7241.0,4418.0
12-04 09:58:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135005696.0,682545152.0,3253981184.0,28547543040.0,1328.0,962.0
12-04 09:58:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,682545152.0,3253985280.0,28547543040.0,7139.0,4325.0
12-04 09:58:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134997504.0,682545152.0,3253989376.0,28547543040.0,9203.0,6175.0
12-04 09:58:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134993408.0,682545152.0,3253993472.0,28547543040.0,4769.0,2924.0
12-04 09:58:46,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1134981120.0,682553344.0,3253997568.0,28547543040.0,2637.0,1802.0
12-04 09:58:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134981120.0,682553344.0,3253997568.0,28547543040.0,4874.0,3017.0
12-04 09:58:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134977024.0,682553344.0,3254001664.0,28547543040.0,4767.0,2924.0
12-04 09:58:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134972928.0,682553344.0,3254005760.0,28547543040.0,4131.0,3091.0
12-04 09:58:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134968832.0,682553344.0,3254009856.0,28547543040.0,7141.0,4325.0
12-04 09:58:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1134964736.0,682553344.0,3254013952.0,28547543040.0,7797.0,5428.0
12-04 09:58:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134956544.0,682561536.0,3254013952.0,28547543040.0,4834.0,2924.0
12-04 09:58:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134952448.0,682561536.0,3254018048.0,28547543040.0,4871.0,3017.0
12-04 09:58:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134948352.0,682561536.0,3254022144.0,28547543040.0,4706.0,2924.0
12-04 09:58:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134944256.0,682561536.0,3254026240.0,28547543040.0,3872.0,2456.0
12-04 09:58:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134944256.0,682561536.0,3254026240.0,28547543040.0,4966.0,3152.0
12-04 09:58:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134940160.0,682561536.0,3254030336.0,28547543040.0,6001.0,3578.0
12-04 09:58:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134927872.0,682569728.0,3254034432.0,28547543040.0,4354.0,3532.0
12-04 09:58:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134927872.0,682569728.0,3254034432.0,28547543040.0,6030.0,4323.0
12-04 09:59:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682569728.0,3254038528.0,28547543040.0,4953.0,3218.0
12-04 09:59:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134919680.0,682569728.0,3254042624.0,28547543040.0,10988.0,6473.0
12-04 09:59:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134915584.0,682569728.0,3254046720.0,28547543040.0,4769.0,2924.0
12-04 09:59:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134911488.0,682569728.0,3254050816.0,28547543040.0,4052.0,3241.0
12-04 09:59:04,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134895104.0,682577920.0,3254059008.0,28547543040.0,18584.0,28592.0
12-04 09:59:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134891008.0,682577920.0,3254063104.0,28547543040.0,19711.0,30589.0
12-04 09:59:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134882816.0,682577920.0,3254071296.0,28547543040.0,21963.0,30356.0
12-04 09:59:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135013888.0,682577920.0,3254075392.0,28547407872.0,18387.0,28340.0
12-04 09:59:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135013888.0,682577920.0,3254083584.0,28547399680.0,20760.0,29741.0
12-04 09:59:09,0.749,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135005696.0,682577920.0,3254091776.0,28547399680.0,24331.0,32165.0
12-04 09:59:10,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134993408.0,682586112.0,3254095872.0,28547399680.0,17882.0,29050.0
12-04 09:59:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1135091712.0,682586112.0,3254124544.0,28547272704.0,21180.0,31861.0
12-04 09:59:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,155648.0,0.0,1.0,1135087616.0,682586112.0,3254128640.0,28547272704.0,21923.0,30395.0
12-04 09:59:13,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135079424.0,682586112.0,3254136832.0,28547272704.0,20822.0,29806.0
12-04 09:59:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135079424.0,682586112.0,3254136832.0,28547272704.0,1915.0,2131.0
12-04 09:59:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135075328.0,682586112.0,3254140928.0,28547272704.0,3601.0,2270.0
12-04 09:59:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,6.0,1135067136.0,682594304.0,3254140928.0,28547272704.0,8484.0,5072.0
12-04 09:59:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135063040.0,682594304.0,3254145024.0,28547272704.0,4938.0,3017.0
12-04 09:59:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135058944.0,682594304.0,3254149120.0,28547272704.0,6207.0,3764.0
12-04 09:59:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135054848.0,682594304.0,3254153216.0,28547272704.0,1430.0,1055.0
12-04 09:59:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135050752.0,682594304.0,3254157312.0,28547272704.0,9740.0,6269.0
12-04 09:59:21,0.0,0.167,99.667,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1135046656.0,682602496.0,3254153216.0,28547272704.0,4254.0,3439.0
12-04 09:59:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1135046656.0,682602496.0,3254161408.0,28547264512.0,4805.0,3017.0
12-04 09:59:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135042560.0,682602496.0,3254165504.0,28547264512.0,6210.0,3764.0
12-04 09:59:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135038464.0,682602496.0,3254169600.0,28547264512.0,5042.0,3110.0
12-04 09:59:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135038464.0,682602496.0,3254169600.0,28547264512.0,2499.0,1616.0
12-04 09:59:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1135034368.0,682602496.0,3254173696.0,28547264512.0,8377.0,4979.0
12-04 09:59:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135022080.0,682610688.0,3254177792.0,28547264512.0,4769.0,2924.0
12-04 09:59:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135144960.0,682610688.0,3254181888.0,28547137536.0,2701.0,1802.0
12-04 09:59:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135144960.0,682610688.0,3254181888.0,28547137536.0,6782.0,4413.0
12-04 09:59:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135140864.0,682610688.0,3254185984.0,28547137536.0,7728.0,5380.0
12-04 09:59:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135136768.0,682610688.0,3254190080.0,28547137536.0,5188.0,2718.0
12-04 09:59:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135132672.0,682610688.0,3254194176.0,28547137536.0,6561.0,4026.0
12-04 09:59:33,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1135120384.0,682618880.0,3254198272.0,28547137536.0,8290.0,5744.0
12-04 09:59:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135116288.0,682618880.0,3254202368.0,28547137536.0,5556.0,3507.0
12-04 09:59:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135116288.0,682618880.0,3254202368.0,28547137536.0,7477.0,5833.0
12-04 09:59:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135108096.0,682618880.0,3254210560.0,28547137536.0,5599.0,3558.0
12-04 09:59:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135104000.0,682618880.0,3254214656.0,28547137536.0,6560.0,4026.0
12-04 09:59:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135099904.0,682618880.0,3254218752.0,28547137536.0,4916.0,3913.0
12-04 09:59:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135091712.0,682627072.0,3254218752.0,28547137536.0,3599.0,2270.0
12-04 09:59:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135087616.0,682627072.0,3254222848.0,28547137536.0,6545.0,4678.0
12-04 09:59:41,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135083520.0,682627072.0,3254226944.0,28547137536.0,6105.0,3671.0
12-04 09:59:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,114688.0,0.0,3.0,1135079424.0,682627072.0,3254231040.0,28547137536.0,7245.0,4418.0
12-04 09:59:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135079424.0,682627072.0,3254231040.0,28547137536.0,4770.0,2924.0
12-04 09:59:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135075328.0,682627072.0,3254235136.0,28547137536.0,3954.0,3005.0
12-04 09:59:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135063040.0,682635264.0,3254239232.0,28547137536.0,6140.0,3764.0
12-04 09:59:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135058944.0,682635264.0,3254243328.0,28547137536.0,4833.0,2924.0
12-04 09:59:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1135058944.0,682635264.0,3254243328.0,28547137536.0,2533.0,1709.0
12-04 09:59:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135054848.0,682635264.0,3254247424.0,28547137536.0,7733.0,5494.0
12-04 09:59:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135050752.0,682635264.0,3254251520.0,28547137536.0,7212.0,4325.0
12-04 09:59:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135046656.0,682635264.0,3254255616.0,28547137536.0,4939.0,3017.0
12-04 09:59:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1135038464.0,682643456.0,3254255616.0,28547137536.0,3537.0,2270.0
12-04 09:59:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135034368.0,682643456.0,3254259712.0,28547137536.0,4553.0,3147.0
12-04 09:59:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135030272.0,682643456.0,3254263808.0,28547137536.0,5074.0,3203.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135030272.0,682643456.0,3254263808.0,28547137536.0,5057.0,3652.0
12-04 09:59:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135026176.0,682643456.0,3254267904.0,28547137536.0,5489.0,4092.0
12-04 09:59:56,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1135013888.0,682651648.0,3254272000.0,28547137536.0,7246.0,4418.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1135009792.0,682651648.0,3254276096.0,28547137536.0,7207.0,4325.0
12-04 09:59:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135005696.0,682651648.0,3254280192.0,28547137536.0,3599.0,2270.0
12-04 09:59:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,682651648.0,3254284288.0,28547137536.0,6066.0,3578.0
12-04 10:00:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134997504.0,682651648.0,3254288384.0,28547137536.0,5574.0,3404.0
12-04 10:00:01,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134997504.0,682651648.0,3254288384.0,28547137536.0,4168.0,2363.0
12-04 10:00:02,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1134985216.0,682659840.0,3254292480.0,28547137536.0,3726.0,2270.0
12-04 10:00:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134985216.0,682659840.0,3254292480.0,28547137536.0,6389.0,4549.0
12-04 10:00:04,0.167,0.083,99.666,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1134956544.0,682659840.0,3254321152.0,28547137536.0,24359.0,34498.0
12-04 10:00:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134944256.0,682659840.0,3254333440.0,28547137536.0,25559.0,32201.0
12-04 10:00:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134948352.0,682659840.0,3254337536.0,28547129344.0,20174.0,30056.0
12-04 10:00:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134952448.0,682659840.0,3254341632.0,28547121152.0,19654.0,29021.0
12-04 10:00:08,0.334,0.0,99.332,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,1134931968.0,682668032.0,3254353920.0,28547121152.0,21278.0,30842.0
12-04 10:00:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134927872.0,682668032.0,3254358016.0,28547121152.0,16112.0,26966.0
12-04 10:00:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134923776.0,682668032.0,3254362112.0,28547121152.0,20607.0,29832.0
12-04 10:00:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134915584.0,682668032.0,3254370304.0,28547121152.0,22934.0,31590.0
12-04 10:00:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134911488.0,682668032.0,3254374400.0,28547121152.0,16273.0,27059.0
12-04 10:00:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134903296.0,682668032.0,3254382592.0,28547121152.0,25571.0,32225.0
12-04 10:00:14,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134891008.0,682676224.0,3254386688.0,28547121152.0,5939.0,3578.0
12-04 10:00:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134886912.0,682676224.0,3254390784.0,28547121152.0,3957.0,3016.0
12-04 10:00:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134882816.0,682676224.0,3254394880.0,28547121152.0,4873.0,3017.0
12-04 10:00:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,192512.0,0.0,4.0,1134882816.0,682676224.0,3254394880.0,28547121152.0,5039.0,3110.0
12-04 10:00:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682676224.0,3254398976.0,28547121152.0,3870.0,2456.0
12-04 10:00:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682676224.0,3254398976.0,28547121152.0,6592.0,4746.0
12-04 10:00:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134866432.0,682684416.0,3254403072.0,28547121152.0,2566.0,1802.0
12-04 10:00:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134862336.0,682684416.0,3254407168.0,28547121152.0,8245.0,4979.0
12-04 10:00:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134858240.0,682684416.0,3254411264.0,28547121152.0,4773.0,2924.0
12-04 10:00:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134858240.0,682684416.0,3254411264.0,28547121152.0,3768.0,2363.0
12-04 10:00:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134854144.0,682684416.0,3254415360.0,28547121152.0,5827.0,3894.0
12-04 10:00:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134977024.0,682684416.0,3254419456.0,28546994176.0,9508.0,5540.0
12-04 10:00:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1134964736.0,682692608.0,3254423552.0,28546994176.0,915.0,1569.0
12-04 10:00:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134944256.0,682692608.0,3254444032.0,28546994176.0,7529.0,6645.0
12-04 10:00:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134940160.0,682692608.0,3254448128.0,28546994176.0,5868.0,3578.0
12-04 10:00:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134936064.0,682692608.0,3254452224.0,28546994176.0,4442.0,3105.0
12-04 10:00:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134927872.0,682692608.0,3254460416.0,28546994176.0,10214.0,6174.0
12-04 10:00:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134919680.0,682700800.0,3254460416.0,28546994176.0,4228.0,2718.0
12-04 10:00:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1135042560.0,682700800.0,3254464512.0,28546867200.0,5534.0,3558.0
12-04 10:00:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1135038464.0,682700800.0,3254468608.0,28546867200.0,7604.0,6167.0
12-04 10:00:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135038464.0,682700800.0,3254468608.0,28546867200.0,4391.0,2853.0
12-04 10:00:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135034368.0,682700800.0,3254472704.0,28546867200.0,4299.0,2904.0
12-04 10:00:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1135030272.0,682700800.0,3254476800.0,28546867200.0,8543.0,6385.0
12-04 10:00:37,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1135022080.0,682708992.0,3254476800.0,28546867200.0,5266.0,3372.0
12-04 10:00:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135144960.0,682708992.0,3254480896.0,28546740224.0,10629.0,7050.0
12-04 10:00:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135140864.0,682708992.0,3254484992.0,28546740224.0,5040.0,3110.0
12-04 10:00:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135132672.0,682708992.0,3254493184.0,28546740224.0,8442.0,6278.0
12-04 10:00:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135128576.0,682708992.0,3254497280.0,28546740224.0,2535.0,1709.0
12-04 10:00:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135128576.0,682708992.0,3254497280.0,28546740224.0,2597.0,1709.0
12-04 10:00:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1135243264.0,682717184.0,3254501376.0,28546613248.0,3701.0,2363.0
12-04 10:00:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135243264.0,682717184.0,3254501376.0,28546613248.0,4870.0,3017.0
12-04 10:00:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135239168.0,682717184.0,3254505472.0,28546613248.0,6075.0,3764.0
12-04 10:00:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135235072.0,682717184.0,3254509568.0,28546613248.0,7699.0,5402.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135230976.0,682717184.0,3254513664.0,28546613248.0,4640.0,2924.0
12-04 10:00:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135226880.0,682717184.0,3254517760.0,28546613248.0,7139.0,4325.0
12-04 10:00:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1135214592.0,682725376.0,3254521856.0,28546613248.0,2862.0,2352.0
12-04 10:00:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135214592.0,682725376.0,3254521856.0,28546613248.0,3701.0,2363.0
12-04 10:00:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135210496.0,682725376.0,3254525952.0,28546613248.0,3770.0,2363.0
12-04 10:00:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,131072.0,0.0,1.0,1135210496.0,682725376.0,3254525952.0,28546613248.0,4871.0,3017.0
12-04 10:00:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135202304.0,682725376.0,3254534144.0,28546613248.0,10752.0,6380.0
12-04 10:00:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135198208.0,682725376.0,3254538240.0,28546613248.0,4875.0,3017.0
12-04 10:00:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135185920.0,682733568.0,3254542336.0,28546613248.0,7862.0,5494.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135185920.0,682733568.0,3254542336.0,28546613248.0,2533.0,1709.0
12-04 10:00:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135185920.0,682733568.0,3254542336.0,28546613248.0,1327.0,962.0
12-04 10:00:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135181824.0,682733568.0,3254546432.0,28546613248.0,3770.0,2363.0
12-04 10:00:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135177728.0,682733568.0,3254550528.0,28546613248.0,7308.0,4418.0
12-04 10:01:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135173632.0,682733568.0,3254554624.0,28546613248.0,6381.0,4058.0
12-04 10:01:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1135161344.0,682741760.0,3254558720.0,28546613248.0,8458.0,5521.0
12-04 10:01:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135157248.0,682741760.0,3254562816.0,28546613248.0,7268.0,4325.0
12-04 10:01:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135153152.0,682741760.0,3254566912.0,28546613248.0,8307.0,6465.0
12-04 10:01:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1135149056.0,682741760.0,3254571008.0,28546613248.0,17441.0,27581.0
12-04 10:01:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135153152.0,682741760.0,3254575104.0,28546605056.0,16167.0,27008.0
12-04 10:01:06,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1135136768.0,682749952.0,3254583296.0,28546605056.0,22732.0,31565.0
12-04 10:01:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1135140864.0,682749952.0,3254587392.0,28546596864.0,18482.0,28301.0
12-04 10:01:08,0.500,0.083,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135132672.0,682749952.0,3254595584.0,28546596864.0,23054.0,31022.0
12-04 10:01:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1135128576.0,682749952.0,3254599680.0,28546596864.0,18690.0,28751.0
12-04 10:01:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135128576.0,682749952.0,3254607872.0,28546588672.0,23773.0,32516.0
12-04 10:01:11,0.166,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1135120384.0,682749952.0,3254616064.0,28546588672.0,21439.0,30750.0
12-04 10:01:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135104000.0,682758144.0,3254624256.0,28546588672.0,17462.0,27553.0
12-04 10:01:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135108096.0,682758144.0,3254628352.0,28546580480.0,19985.0,29207.0
12-04 10:01:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135104000.0,682758144.0,3254632448.0,28546580480.0,2558.0,1616.0
12-04 10:01:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135099904.0,682758144.0,3254636544.0,28546580480.0,9813.0,5819.0
12-04 10:01:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1135095808.0,682758144.0,3254640640.0,28546580480.0,4767.0,2924.0
12-04 10:01:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135095808.0,682758144.0,3254640640.0,28546580480.0,3831.0,2363.0
12-04 10:01:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135083520.0,682766336.0,3254644736.0,28546580480.0,5587.0,4185.0
12-04 10:01:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135079424.0,682766336.0,3254648832.0,28546580480.0,4828.0,2924.0
12-04 10:01:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135075328.0,682766336.0,3254652928.0,28546580480.0,6265.0,3764.0
12-04 10:01:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135075328.0,682766336.0,3254652928.0,28546580480.0,5185.0,3670.0
12-04 10:01:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,126976.0,0.0,1.0,1135071232.0,682766336.0,3254657024.0,28546580480.0,6101.0,3671.0
12-04 10:01:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135067136.0,682766336.0,3254661120.0,28546580480.0,8307.0,4774.0
12-04 10:01:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135054848.0,682774528.0,3254665216.0,28546580480.0,2792.0,1914.0
12-04 10:01:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1135054848.0,682774528.0,3254665216.0,28546580480.0,3832.0,2363.0
12-04 10:01:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135050752.0,682774528.0,3254669312.0,28546580480.0,4384.0,3440.0
12-04 10:01:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135046656.0,682774528.0,3254673408.0,28546580480.0,6165.0,3671.0
12-04 10:01:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135046656.0,682774528.0,3254673408.0,28546580480.0,3988.0,2456.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135042560.0,682774528.0,3254677504.0,28546580480.0,8040.0,4974.0
12-04 10:01:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1135030272.0,682782720.0,3254681600.0,28546580480.0,5326.0,3372.0
12-04 10:01:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135026176.0,682782720.0,3254685696.0,28546580480.0,4527.0,2997.0
12-04 10:01:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135022080.0,682782720.0,3254689792.0,28546580480.0,7978.0,5357.0
12-04 10:01:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135022080.0,682782720.0,3254689792.0,28546580480.0,5907.0,4343.0
12-04 10:01:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135017984.0,682782720.0,3254693888.0,28546580480.0,7925.0,4908.0
12-04 10:01:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135022080.0,682782720.0,3254697984.0,28546572288.0,4558.0,2904.0
12-04 10:01:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1135009792.0,682790912.0,3254702080.0,28546572288.0,7876.0,6350.0
12-04 10:01:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135009792.0,682790912.0,3254702080.0,28546572288.0,1882.0,1410.0
12-04 10:01:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,682790912.0,3254710272.0,28546572288.0,12893.0,8358.0
12-04 10:01:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135001600.0,682790912.0,3254710272.0,28546572288.0,3659.0,2270.0
12-04 10:01:40,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134997504.0,682790912.0,3254714368.0,28546572288.0,7927.0,5109.0
12-04 10:01:41,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1135116288.0,682799104.0,3254714368.0,28546445312.0,3804.0,2456.0
12-04 10:01:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1135108096.0,682799104.0,3254722560.0,28546445312.0,4770.0,2924.0
12-04 10:01:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135108096.0,682799104.0,3254722560.0,28546445312.0,4456.0,3625.0
12-04 10:01:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135099904.0,682799104.0,3254730752.0,28546445312.0,6195.0,4223.0
12-04 10:01:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135095808.0,682799104.0,3254734848.0,28546445312.0,7242.0,4418.0
12-04 10:01:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1135091712.0,682799104.0,3254738944.0,28546445312.0,4937.0,3017.0
12-04 10:01:47,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1135083520.0,682807296.0,3254738944.0,28546445312.0,3768.0,2363.0
12-04 10:01:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135079424.0,682807296.0,3254743040.0,28546445312.0,5874.0,3578.0
12-04 10:01:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135075328.0,682807296.0,3254747136.0,28546445312.0,6144.0,3764.0
12-04 10:01:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135075328.0,682807296.0,3254747136.0,28546445312.0,1982.0,2131.0
12-04 10:01:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1135071232.0,682807296.0,3254751232.0,28546445312.0,6314.0,3857.0
12-04 10:01:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135067136.0,682807296.0,3254755328.0,28546445312.0,4767.0,2924.0
12-04 10:01:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1135054848.0,682815488.0,3254759424.0,28546445312.0,7204.0,4325.0
12-04 10:01:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1135177728.0,682815488.0,3254763520.0,28546318336.0,10838.0,6939.0
12-04 10:01:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135173632.0,682815488.0,3254767616.0,28546318336.0,4871.0,3017.0
12-04 10:01:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1135169536.0,682815488.0,3254771712.0,28546318336.0,2431.0,1616.0
12-04 10:01:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1135169536.0,682815488.0,3254771712.0,28546318336.0,5040.0,3110.0
12-04 10:01:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135165440.0,682815488.0,3254775808.0,28546318336.0,3188.0,2878.0
12-04 10:01:59,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1135153152.0,682823680.0,3254779904.0,28546318336.0,7143.0,4325.0
12-04 10:02:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135153152.0,682823680.0,3254779904.0,28546318336.0,3781.0,2564.0
12-04 10:02:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1135149056.0,682823680.0,3254784000.0,28546318336.0,6103.0,3671.0
12-04 10:02:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1135144960.0,682823680.0,3254788096.0,28546318336.0,9570.0,5768.0
12-04 10:02:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134841856.0,682823680.0,3254792192.0,28546617344.0,6588.0,4735.0
12-04 10:02:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134751744.0,682823680.0,3254800384.0,28546699264.0,18638.0,28977.0
12-04 10:02:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134739456.0,682831872.0,3254804480.0,28546699264.0,18448.0,28382.0
12-04 10:02:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134743552.0,682831872.0,3254808576.0,28546691072.0,21579.0,30938.0
12-04 10:02:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134735360.0,682831872.0,3254816768.0,28546691072.0,17279.0,27684.0
12-04 10:02:08,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134739456.0,682831872.0,3254820864.0,28546682880.0,22095.0,30290.0
12-04 10:02:09,0.418,0.0,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134735360.0,682831872.0,3254824960.0,28546682880.0,15045.0,26537.0
12-04 10:02:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134727168.0,682831872.0,3254833152.0,28546682880.0,28519.0,34223.0
12-04 10:02:11,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1134837760.0,682840064.0,3254841344.0,28546555904.0,19918.0,29207.0
12-04 10:02:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1134833664.0,682840064.0,3254845440.0,28546555904.0,18389.0,28340.0
12-04 10:02:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134833664.0,682840064.0,3254853632.0,28546547712.0,17869.0,28658.0
12-04 10:02:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134809088.0,682840064.0,3254878208.0,28546547712.0,8813.0,7326.0
12-04 10:02:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134809088.0,682840064.0,3254878208.0,28546547712.0,2760.0,1802.0
12-04 10:02:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134792704.0,682848256.0,3254886400.0,28546547712.0,3727.0,2270.0
12-04 10:02:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1134788608.0,682848256.0,3254890496.0,28546547712.0,10610.0,6194.0
12-04 10:02:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134911488.0,682848256.0,3254894592.0,28546420736.0,4972.0,3110.0
12-04 10:02:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134907392.0,682848256.0,3254898688.0,28546420736.0,4833.0,2924.0
12-04 10:02:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134903296.0,682848256.0,3254902784.0,28546420736.0,4973.0,3110.0
12-04 10:02:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134903296.0,682848256.0,3254902784.0,28546420736.0,6104.0,3671.0
12-04 10:02:22,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,1134891008.0,682856448.0,3254906880.0,28546420736.0,2144.0,2224.0
12-04 10:02:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134891008.0,682856448.0,3254906880.0,28546420736.0,1448.0,962.0
12-04 10:02:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134886912.0,682856448.0,3254910976.0,28546420736.0,11250.0,7132.0
12-04 10:02:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682856448.0,3254919168.0,28546420736.0,8341.0,4886.0
12-04 10:02:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134878720.0,682856448.0,3254919168.0,28546420736.0,1329.0,962.0
12-04 10:02:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134874624.0,682856448.0,3254923264.0,28546420736.0,7202.0,4325.0
12-04 10:02:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1134866432.0,682864640.0,3254923264.0,28546420736.0,2761.0,1802.0
12-04 10:02:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134862336.0,682864640.0,3254927360.0,28546420736.0,8904.0,5334.0
12-04 10:02:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134858240.0,682864640.0,3254931456.0,28546420736.0,5229.0,4273.0
12-04 10:02:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134858240.0,682864640.0,3254931456.0,28546420736.0,4456.0,2811.0
12-04 10:02:32,0.333,0.0,99.667,0.0,0.0,0.0,0.0,159744.0,0.0,1.0,1134850048.0,682864640.0,3254939648.0,28546420736.0,10146.0,6174.0
12-04 10:02:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134850048.0,682864640.0,3254939648.0,28546420736.0,3670.0,3128.0
12-04 10:02:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,1134837760.0,682872832.0,3254943744.0,28546420736.0,7958.0,5416.0
12-04 10:02:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134833664.0,682872832.0,3254947840.0,28546420736.0,6560.0,4068.0
12-04 10:02:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134829568.0,682872832.0,3254951936.0,28546420736.0,3194.0,2250.0
12-04 10:02:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134829568.0,682872832.0,3254951936.0,28546420736.0,4229.0,2718.0
12-04 10:02:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134825472.0,682872832.0,3254956032.0,28546420736.0,6872.0,4305.0
12-04 10:02:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134821376.0,682872832.0,3254960128.0,28546420736.0,8967.0,6149.0
12-04 10:02:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134809088.0,682881024.0,3254964224.0,28546420736.0,4384.0,3054.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134809088.0,682881024.0,3254964224.0,28546420736.0,3700.0,2363.0
12-04 10:02:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134804992.0,682881024.0,3254968320.0,28546420736.0,4837.0,2924.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134800896.0,682881024.0,3254972416.0,28546420736.0,4970.0,3110.0
12-04 10:02:44,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134796800.0,682881024.0,3254976512.0,28546420736.0,1328.0,962.0
12-04 10:02:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134796800.0,682881024.0,3254976512.0,28546420736.0,5976.0,3671.0
12-04 10:02:46,0.083,0.167,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1134784512.0,682889216.0,3254980608.0,28546420736.0,9652.0,5726.0
12-04 10:02:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134755840.0,682889216.0,3255009280.0,28546420736.0,11854.0,9730.0
12-04 10:02:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134747648.0,682889216.0,3255017472.0,28546420736.0,2495.0,1616.0
12-04 10:02:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134747648.0,682889216.0,3255017472.0,28546420736.0,2598.0,1709.0
12-04 10:02:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134747648.0,682889216.0,3255017472.0,28546420736.0,1428.0,1055.0
12-04 10:02:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134731264.0,682897408.0,3255025664.0,28546420736.0,9616.0,5633.0
12-04 10:02:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134731264.0,682897408.0,3255025664.0,28546420736.0,6790.0,4362.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134727168.0,682897408.0,3255029760.0,28546420736.0,1431.0,1055.0
12-04 10:02:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134727168.0,682897408.0,3255029760.0,28546420736.0,7379.0,4418.0
12-04 10:02:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134723072.0,682897408.0,3255033856.0,28546420736.0,5810.0,3578.0
12-04 10:02:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1134718976.0,682897408.0,3255037952.0,28546420736.0,9221.0,6849.0
12-04 10:02:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134706688.0,682905600.0,3255042048.0,28546420736.0,1532.0,1148.0
12-04 10:02:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134702592.0,682905600.0,3255046144.0,28546420736.0,6002.0,3578.0
12-04 10:02:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134702592.0,682905600.0,3255046144.0,28546420736.0,4974.0,3110.0
12-04 10:03:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134698496.0,682905600.0,3255050240.0,28546420736.0,4988.0,3311.0
12-04 10:03:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134694400.0,682905600.0,3255054336.0,28546420736.0,5808.0,3578.0
12-04 10:03:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,114688.0,0.0,1.0,1134694400.0,682905600.0,3255054336.0,28546420736.0,261.0,401.0
12-04 10:03:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134682112.0,682913792.0,3255058432.0,28546420736.0,10653.0,7771.0
12-04 10:03:04,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134673920.0,682913792.0,3255066624.0,28546420736.0,19657.0,28954.0
12-04 10:03:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1134669824.0,682913792.0,3255070720.0,28546420736.0,19780.0,29129.0
12-04 10:03:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134768128.0,682913792.0,3255099392.0,28546293760.0,25981.0,34644.0
12-04 10:03:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134759936.0,682913792.0,3255107584.0,28546293760.0,19715.0,29021.0
12-04 10:03:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134764032.0,682913792.0,3255111680.0,28546285568.0,19779.0,29020.0
12-04 10:03:09,0.832,0.083,99.002,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134747648.0,682921984.0,3255119872.0,28546285568.0,19759.0,29444.0
12-04 10:03:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134743552.0,682921984.0,3255123968.0,28546285568.0,17998.0,28536.0
12-04 10:03:11,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134743552.0,682921984.0,3255132160.0,28546277376.0,22610.0,31405.0
12-04 10:03:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134747648.0,682921984.0,3255136256.0,28546269184.0,18450.0,28273.0
12-04 10:03:13,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134739456.0,682921984.0,3255144448.0,28546269184.0,23197.0,31076.0
12-04 10:03:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134735360.0,682921984.0,3255148544.0,28546269184.0,2600.0,1709.0
12-04 10:03:15,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1134727168.0,682930176.0,3255148544.0,28546269184.0,7177.0,4232.0
12-04 10:03:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134723072.0,682930176.0,3255152640.0,28546269184.0,2802.0,1895.0
12-04 10:03:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134718976.0,682930176.0,3255156736.0,28546269184.0,5548.0,4729.0
12-04 10:03:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134718976.0,682930176.0,3255156736.0,28546269184.0,7377.0,4418.0
12-04 10:03:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134714880.0,682930176.0,3255160832.0,28546269184.0,3664.0,2270.0
12-04 10:03:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134706688.0,682930176.0,3255169024.0,28546269184.0,4939.0,3017.0
12-04 10:03:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1134694400.0,682938368.0,3255173120.0,28546269184.0,4033.0,2549.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134690304.0,682938368.0,3255177216.0,28546269184.0,9378.0,5540.0
12-04 10:03:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134686208.0,682938368.0,3255181312.0,28546269184.0,7437.0,4418.0
12-04 10:03:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134686208.0,682938368.0,3255181312.0,28546269184.0,1430.0,1055.0
12-04 10:03:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134665728.0,682938368.0,3255185408.0,28546285568.0,3084.0,2786.0
12-04 10:03:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134784512.0,682946560.0,3255185408.0,28546158592.0,4938.0,3017.0
12-04 10:03:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134780416.0,682946560.0,3255189504.0,28546158592.0,2701.0,1802.0
12-04 10:03:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134776320.0,682946560.0,3255193600.0,28546158592.0,9248.0,5540.0
12-04 10:03:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134751744.0,682946560.0,3255218176.0,28546158592.0,10247.0,8007.0
12-04 10:03:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134743552.0,682946560.0,3255226368.0,28546158592.0,6743.0,4320.0
12-04 10:03:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134743552.0,682946560.0,3255226368.0,28546158592.0,5637.0,3651.0
12-04 10:03:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134731264.0,682954752.0,3255230464.0,28546158592.0,6222.0,4634.0
12-04 10:03:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134739456.0,682954752.0,3255230464.0,28546150400.0,3611.0,3128.0
12-04 10:03:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134735360.0,682954752.0,3255234560.0,28546150400.0,5462.0,3372.0
12-04 10:03:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134731264.0,682954752.0,3255238656.0,28546150400.0,6762.0,4254.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134727168.0,682954752.0,3255242752.0,28546150400.0,5428.0,3465.0
12-04 10:03:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,184320.0,0.0,1.0,1134723072.0,682954752.0,3255246848.0,28546150400.0,5498.0,3465.0
12-04 10:03:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1134710784.0,682962944.0,3255250944.0,28546150400.0,10333.0,6739.0
12-04 10:03:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134710784.0,682962944.0,3255250944.0,28546150400.0,5524.0,4185.0
12-04 10:03:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134706688.0,682962944.0,3255255040.0,28546150400.0,3100.0,2716.0
12-04 10:03:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134706688.0,682962944.0,3255255040.0,28546150400.0,4938.0,3017.0
12-04 10:03:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134702592.0,682962944.0,3255259136.0,28546150400.0,8344.0,4886.0
12-04 10:03:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134624768.0,682962944.0,3255263232.0,28546224128.0,4973.0,3110.0
12-04 10:03:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134612480.0,682971136.0,3255267328.0,28546224128.0,2427.0,1616.0
12-04 10:03:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134604288.0,682971136.0,3255267328.0,28546232320.0,3764.0,2363.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134600192.0,682971136.0,3255271424.0,28546232320.0,10749.0,6380.0
12-04 10:03:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134596096.0,682971136.0,3255275520.0,28546232320.0,2499.0,1616.0
12-04 10:03:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134571520.0,682971136.0,3255300096.0,28546232320.0,5966.0,6434.0
12-04 10:03:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134567424.0,682971136.0,3255304192.0,28546232320.0,8380.0,4979.0
12-04 10:03:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134555136.0,682979328.0,3255308288.0,28546232320.0,6106.0,3671.0
12-04 10:03:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134551040.0,682979328.0,3255312384.0,28546232320.0,4865.0,3017.0
12-04 10:03:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134546944.0,682979328.0,3255316480.0,28546232320.0,5040.0,3110.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134542848.0,682979328.0,3255320576.0,28546232320.0,5870.0,3578.0
12-04 10:03:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134538752.0,682979328.0,3255324672.0,28546232320.0,5756.0,3894.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134534656.0,682979328.0,3255328768.0,28546232320.0,4772.0,2924.0
12-04 10:03:56,0.0,0.0,99.750,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1134526464.0,682987520.0,3255328768.0,28546232320.0,6141.0,3764.0
12-04 10:03:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1134522368.0,682987520.0,3255332864.0,28546232320.0,3609.0,3606.0
12-04 10:03:58,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134518272.0,682987520.0,3255336960.0,28546232320.0,11650.0,6848.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134514176.0,682987520.0,3255341056.0,28546232320.0,3668.0,2270.0
12-04 10:04:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134510080.0,682987520.0,3255345152.0,28546232320.0,2765.0,1868.0
12-04 10:04:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134501888.0,682995712.0,3255345152.0,28546232320.0,2545.0,1844.0
12-04 10:04:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,6.0,1134493696.0,682995712.0,3255353344.0,28546232320.0,9581.0,5726.0
12-04 10:04:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134493696.0,682995712.0,3255353344.0,28546232320.0,4151.0,3334.0
12-04 10:04:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134616576.0,682995712.0,3255357440.0,28546105344.0,18418.0,28235.0
12-04 10:04:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134612480.0,682995712.0,3255361536.0,28546105344.0,20074.0,29765.0
12-04 10:04:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134604288.0,682995712.0,3255369728.0,28546105344.0,22747.0,31567.0
12-04 10:04:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,167936.0,0.0,5.0,1134587904.0,683003904.0,3255377920.0,28546105344.0,23058.0,31022.0
12-04 10:04:08,0.501,0.084,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134583808.0,683003904.0,3255382016.0,28546105344.0,16317.0,27152.0
12-04 10:04:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134587904.0,683003904.0,3255386112.0,28546097152.0,18487.0,28433.0
12-04 10:04:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134567424.0,683003904.0,3255414784.0,28546088960.0,25687.0,34801.0
12-04 10:04:11,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134559232.0,683003904.0,3255422976.0,28546088960.0,19617.0,28928.0
12-04 10:04:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134555136.0,683003904.0,3255427072.0,28546088960.0,17485.0,27938.0
12-04 10:04:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1134542848.0,683012096.0,3255431168.0,28546088960.0,19487.0,28928.0
12-04 10:04:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134538752.0,683012096.0,3255435264.0,28546088960.0,7379.0,4418.0
12-04 10:04:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134530560.0,683012096.0,3255443456.0,28546088960.0,8897.0,6148.0
12-04 10:04:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134530560.0,683012096.0,3255443456.0,28546088960.0,2600.0,1709.0
12-04 10:04:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134526464.0,683012096.0,3255447552.0,28546088960.0,4833.0,2924.0
12-04 10:04:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134534656.0,683012096.0,3255447552.0,28546080768.0,3871.0,2456.0
12-04 10:04:19,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1134649344.0,683020288.0,3255451648.0,28545953792.0,4935.0,3017.0
12-04 10:04:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134645248.0,683020288.0,3255455744.0,28545953792.0,4833.0,2924.0
12-04 10:04:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134641152.0,683020288.0,3255459840.0,28545953792.0,3804.0,2456.0
12-04 10:04:22,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134637056.0,683020288.0,3255463936.0,28545953792.0,10715.0,6287.0
12-04 10:04:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134632960.0,683020288.0,3255468032.0,28545953792.0,3921.0,2912.0
12-04 10:04:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134628864.0,683020288.0,3255472128.0,28545953792.0,4462.0,3625.0
12-04 10:04:25,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1134616576.0,683028480.0,3255476224.0,28545953792.0,4804.0,3017.0
12-04 10:04:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134616576.0,683028480.0,3255476224.0,28545953792.0,2599.0,1709.0
12-04 10:04:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134612480.0,683028480.0,3255480320.0,28545953792.0,5908.0,3671.0
12-04 10:04:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134608384.0,683028480.0,3255484416.0,28545953792.0,6038.0,3671.0
12-04 10:04:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134604288.0,683028480.0,3255488512.0,28545953792.0,7669.0,4680.0
12-04 10:04:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134600192.0,683028480.0,3255492608.0,28545953792.0,8124.0,5160.0
12-04 10:04:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1134587904.0,683036672.0,3255496704.0,28545953792.0,4158.0,2718.0
12-04 10:04:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134587904.0,683036672.0,3255496704.0,28545953792.0,3918.0,3352.0
12-04 10:04:33,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134415872.0,683036672.0,3255500800.0,28546121728.0,5879.0,4436.0
12-04 10:04:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1134305280.0,683036672.0,3255525376.0,28546207744.0,9206.0,7582.0
12-04 10:04:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134301184.0,683036672.0,3255529472.0,28546207744.0,9519.0,6438.0
12-04 10:04:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134297088.0,683036672.0,3255533568.0,28546207744.0,4261.0,2811.0
12-04 10:04:37,0.0,0.083,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,1134288896.0,683044864.0,3255533568.0,28546207744.0,5600.0,3558.0
12-04 10:04:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134284800.0,683044864.0,3255537664.0,28546207744.0,7157.0,5378.0
12-04 10:04:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134280704.0,683044864.0,3255541760.0,28546207744.0,3731.0,2073.0
12-04 10:04:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134276608.0,683044864.0,3255545856.0,28546207744.0,9684.0,6932.0
12-04 10:04:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134276608.0,683044864.0,3255545856.0,28546207744.0,1328.0,962.0
12-04 10:04:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,172032.0,0.0,1.0,1134272512.0,683044864.0,3255549952.0,28546207744.0,7210.0,4325.0
12-04 10:04:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134260224.0,683053056.0,3255554048.0,28546207744.0,3700.0,2363.0
12-04 10:04:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1134256128.0,683053056.0,3255558144.0,28546207744.0,7467.0,4967.0
12-04 10:04:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134252032.0,683053056.0,3255562240.0,28546207744.0,7204.0,3578.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134252032.0,683053056.0,3255562240.0,28546207744.0,7708.0,2456.0
12-04 10:04:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134243840.0,683053056.0,3255570432.0,28546207744.0,9454.0,6147.0
12-04 10:04:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134243840.0,683053056.0,3255570432.0,28546207744.0,4869.0,3017.0
12-04 10:04:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1134239744.0,683061248.0,3255574528.0,28546199552.0,3703.0,2363.0
12-04 10:04:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134239744.0,683061248.0,3255574528.0,28546199552.0,2636.0,1802.0
12-04 10:04:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134235648.0,683061248.0,3255578624.0,28546199552.0,2535.0,1709.0
12-04 10:04:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134231552.0,683061248.0,3255582720.0,28546199552.0,6946.0,4455.0
12-04 10:04:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134227456.0,683061248.0,3255586816.0,28546199552.0,7206.0,4325.0
12-04 10:04:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134223360.0,683061248.0,3255590912.0,28546199552.0,7895.0,5016.0
12-04 10:04:55,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1134321664.0,683069440.0,3255611392.0,28546072576.0,6541.0,5979.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134309376.0,683069440.0,3255623680.0,28546072576.0,6963.0,4960.0
12-04 10:04:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134309376.0,683069440.0,3255623680.0,28546072576.0,7043.0,4232.0
12-04 10:04:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134305280.0,683069440.0,3255627776.0,28546072576.0,2497.0,1616.0
12-04 10:04:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134305280.0,683069440.0,3255627776.0,28546072576.0,3907.0,2549.0
12-04 10:05:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134301184.0,683069440.0,3255631872.0,28546072576.0,5942.0,3578.0
12-04 10:05:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134432256.0,683077632.0,3255635968.0,28545929216.0,2675.0,1910.0
12-04 10:05:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134419968.0,683077632.0,3255640064.0,28545937408.0,6040.0,3671.0
12-04 10:05:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134411776.0,683077632.0,3255640064.0,28545945600.0,7624.0,5203.0
12-04 10:05:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134403584.0,683077632.0,3255648256.0,28545945600.0,20014.0,29822.0
12-04 10:05:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134403584.0,683077632.0,3255656448.0,28545937408.0,23813.0,32218.0
12-04 10:05:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1134399488.0,683077632.0,3255660544.0,28545937408.0,17545.0,27914.0
12-04 10:05:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134383104.0,683085824.0,3255668736.0,28545937408.0,20757.0,29740.0
12-04 10:05:08,0.500,0.083,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134252032.0,683085824.0,3255672832.0,28546064384.0,20172.0,30122.0
12-04 10:05:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134256128.0,683085824.0,3255676928.0,28546056192.0,19759.0,28982.0
12-04 10:05:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134247936.0,683085824.0,3255685120.0,28546056192.0,20403.0,29910.0
12-04 10:05:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134243840.0,683085824.0,3255689216.0,28546056192.0,18548.0,28301.0
12-04 10:05:12,0.0,0.167,99.750,0.0,0.0,0.083,0.0,45056.0,0.0,11.0,1134235648.0,683085824.0,3255697408.0,28546056192.0,25467.0,32198.0
12-04 10:05:13,0.167,0.0,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1134178304.0,683094016.0,3255705600.0,28546097152.0,22683.0,31591.0
12-04 10:05:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134178304.0,683094016.0,3255705600.0,28546097152.0,2702.0,1802.0
12-04 10:05:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134174208.0,683094016.0,3255709696.0,28546097152.0,4229.0,2912.0
12-04 10:05:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1134174208.0,683094016.0,3255709696.0,28546097152.0,2432.0,1616.0
12-04 10:05:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,159744.0,0.0,1.0,1134170112.0,683094016.0,3255713792.0,28546097152.0,4971.0,3110.0
12-04 10:05:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134166016.0,683094016.0,3255717888.0,28546097152.0,8313.0,4979.0
12-04 10:05:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1134153728.0,683102208.0,3255721984.0,28546097152.0,3766.0,2363.0
12-04 10:05:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134153728.0,683102208.0,3255721984.0,28546097152.0,2499.0,1616.0
12-04 10:05:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1134145536.0,683102208.0,3255730176.0,28546097152.0,12512.0,8202.0
12-04 10:05:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134145536.0,683102208.0,3255730176.0,28546097152.0,3666.0,2270.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134141440.0,683102208.0,3255734272.0,28546097152.0,2704.0,1802.0
12-04 10:05:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134137344.0,683102208.0,3255738368.0,28546097152.0,4451.0,3054.0
12-04 10:05:25,0.083,0.166,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1134129152.0,683110400.0,3255738368.0,28546097152.0,4119.0,3071.0
12-04 10:05:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134125056.0,683110400.0,3255742464.0,28546097152.0,7206.0,4325.0
12-04 10:05:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134120960.0,683110400.0,3255746560.0,28546097152.0,5037.0,3110.0
12-04 10:05:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134112768.0,683110400.0,3255754752.0,28546097152.0,8279.0,4886.0
12-04 10:05:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134108672.0,683110400.0,3255758848.0,28546097152.0,7938.0,4866.0
12-04 10:05:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134104576.0,683110400.0,3255762944.0,28546097152.0,6335.0,4928.0
12-04 10:05:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134092288.0,683118592.0,3255767040.0,28546097152.0,3163.0,2157.0
12-04 10:05:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1134092288.0,683118592.0,3255767040.0,28546097152.0,5331.0,3372.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134088192.0,683118592.0,3255771136.0,28546097152.0,3610.0,3128.0
12-04 10:05:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134104576.0,683118592.0,3255771136.0,28546080768.0,5431.0,3465.0
12-04 10:05:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134100480.0,683118592.0,3255775232.0,28546080768.0,7316.0,5316.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134092288.0,683118592.0,3255783424.0,28546080768.0,15389.0,10179.0
12-04 10:05:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1134080000.0,683126784.0,3255787520.0,28546080768.0,7320.0,5287.0
12-04 10:05:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134075904.0,683126784.0,3255791616.0,28546080768.0,6054.0,4527.0
12-04 10:05:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134075904.0,683126784.0,3255791616.0,28546080768.0,4833.0,2924.0
12-04 10:05:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134071808.0,683126784.0,3255795712.0,28546080768.0,3387.0,2493.0
12-04 10:05:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134071808.0,683126784.0,3255795712.0,28546080768.0,1329.0,962.0
12-04 10:05:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134067712.0,683126784.0,3255799808.0,28546080768.0,6105.0,3671.0
12-04 10:05:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134055424.0,683134976.0,3255803904.0,28546080768.0,4972.0,3110.0
12-04 10:05:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134051328.0,683134976.0,3255808000.0,28546080768.0,9545.0,5633.0
12-04 10:05:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134047232.0,683134976.0,3255812096.0,28546080768.0,7141.0,4325.0
12-04 10:05:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134043136.0,683134976.0,3255816192.0,28546080768.0,4320.0,3373.0
12-04 10:05:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1134043136.0,683134976.0,3255816192.0,28546080768.0,3959.0,2998.0
12-04 10:05:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134039040.0,683134976.0,3255820288.0,28546080768.0,3667.0,2270.0
12-04 10:05:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134157824.0,683143168.0,3255820288.0,28545953792.0,3806.0,2456.0
12-04 10:05:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134153728.0,683143168.0,3255824384.0,28545953792.0,6108.0,3857.0
12-04 10:05:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134149632.0,683143168.0,3255828480.0,28545953792.0,4701.0,2924.0
12-04 10:05:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,131072.0,0.0,3.0,1134141440.0,683143168.0,3255836672.0,28545953792.0,10580.0,6287.0
12-04 10:05:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134014464.0,683143168.0,3255836672.0,28546080768.0,2083.0,2225.0
12-04 10:05:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134010368.0,683143168.0,3255840768.0,28546080768.0,7280.0,4325.0
12-04 10:05:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133998080.0,683151360.0,3255844864.0,28546080768.0,4936.0,3017.0
12-04 10:05:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133998080.0,683151360.0,3255844864.0,28546080768.0,2533.0,1709.0
12-04 10:05:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1133993984.0,683151360.0,3255848960.0,28546080768.0,4956.0,3531.0
12-04 10:05:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133993984.0,683151360.0,3255848960.0,28546080768.0,3700.0,2363.0
12-04 10:05:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133989888.0,683151360.0,3255853056.0,28546080768.0,8410.0,5072.0
12-04 10:06:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133981696.0,683151360.0,3255861248.0,28546080768.0,7798.0,5427.0
12-04 10:06:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133965312.0,683159552.0,3255869440.0,28546080768.0,6219.0,3965.0
12-04 10:06:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133965312.0,683159552.0,3255869440.0,28546080768.0,1263.0,962.0
12-04 10:06:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133961216.0,683159552.0,3255873536.0,28546080768.0,8830.0,5950.0
12-04 10:06:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133957120.0,683159552.0,3255877632.0,28546080768.0,17382.0,27647.0
12-04 10:06:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133944832.0,683159552.0,3255881728.0,28546088960.0,19078.0,29455.0
12-04 10:06:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,683159552.0,3255889920.0,28546088960.0,22920.0,30866.0
12-04 10:06:07,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133912064.0,683167744.0,3255898112.0,28546097152.0,20723.0,29582.0
12-04 10:06:08,0.666,0.083,99.251,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133907968.0,683167744.0,3255902208.0,28546097152.0,19883.0,29090.0
12-04 10:06:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133899776.0,683167744.0,3255910400.0,28546097152.0,22869.0,31980.0
12-04 10:06:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133895680.0,683167744.0,3255914496.0,28546097152.0,21612.0,30657.0
12-04 10:06:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133887488.0,683167744.0,3255922688.0,28546097152.0,17588.0,27833.0
12-04 10:06:12,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133883392.0,683167744.0,3255926784.0,28546097152.0,18452.0,28405.0
12-04 10:06:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1133871104.0,683175936.0,3255930880.0,28546097152.0,5976.0,3671.0
12-04 10:06:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133871104.0,683175936.0,3255930880.0,28546097152.0,4828.0,2966.0
12-04 10:06:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133867008.0,683175936.0,3255934976.0,28546097152.0,4833.0,2924.0
12-04 10:06:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133862912.0,683175936.0,3255939072.0,28546097152.0,7376.0,4418.0
12-04 10:06:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133858816.0,683175936.0,3255943168.0,28546097152.0,3770.0,2363.0
12-04 10:06:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1133854720.0,683175936.0,3255947264.0,28546097152.0,8669.0,5715.0
12-04 10:06:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1133842432.0,683184128.0,3255951360.0,28546097152.0,6632.0,4840.0
12-04 10:06:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,683184128.0,3255951360.0,28546097152.0,261.0,401.0
12-04 10:06:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,683184128.0,3255951360.0,28546097152.0,2599.0,1709.0
12-04 10:06:22,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1133838336.0,683184128.0,3255955456.0,28546097152.0,6892.0,4455.0
12-04 10:06:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133961216.0,683184128.0,3255959552.0,28545970176.0,10545.0,6194.0
12-04 10:06:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133957120.0,683184128.0,3255963648.0,28545970176.0,2700.0,1802.0
12-04 10:06:25,0.166,0.0,99.418,0.416,0.0,0.0,0.0,12288.0,0.0,2.0,1134075904.0,683192320.0,3255963648.0,28545843200.0,3768.0,2363.0
12-04 10:06:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134071808.0,683192320.0,3255967744.0,28545843200.0,3803.0,2456.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,131072.0,0.0,1.0,1134067712.0,683192320.0,3255971840.0,28545843200.0,7800.0,5493.0
12-04 10:06:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134063616.0,683192320.0,3255975936.0,28545843200.0,6007.0,3578.0
12-04 10:06:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1134063616.0,683192320.0,3255975936.0,28545843200.0,3416.0,2799.0
12-04 10:06:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134059520.0,683192320.0,3255980032.0,28545843200.0,8039.0,4974.0
12-04 10:06:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134043136.0,683200512.0,3255988224.0,28545843200.0,7997.0,4866.0
12-04 10:06:32,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134039040.0,683200512.0,3255992320.0,28545843200.0,4425.0,2904.0
12-04 10:06:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134034944.0,683200512.0,3255996416.0,28545843200.0,8216.0,5744.0
12-04 10:06:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134034944.0,683200512.0,3255996416.0,28545843200.0,4874.0,3886.0
12-04 10:06:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134030848.0,683200512.0,3256000512.0,28545843200.0,4519.0,2853.0
12-04 10:06:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134026752.0,683200512.0,3256004608.0,28545843200.0,7244.0,5088.0
12-04 10:06:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134014464.0,683208704.0,3256008704.0,28545843200.0,5492.0,3465.0
12-04 10:06:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134010368.0,683208704.0,3256012800.0,28545843200.0,10360.0,6723.0
12-04 10:06:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134006272.0,683208704.0,3256016896.0,28545843200.0,4869.0,3017.0
12-04 10:06:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134006272.0,683208704.0,3256016896.0,28545843200.0,3441.0,2493.0
12-04 10:06:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134006272.0,683208704.0,3256016896.0,28545843200.0,3762.0,2363.0
12-04 10:06:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134002176.0,683208704.0,3256020992.0,28545843200.0,3929.0,2456.0
12-04 10:06:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133989888.0,683216896.0,3256025088.0,28545843200.0,4250.0,3439.0
12-04 10:06:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133985792.0,683216896.0,3256029184.0,28545843200.0,4967.0,3110.0
12-04 10:06:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133981696.0,683216896.0,3256033280.0,28545843200.0,11812.0,6941.0
12-04 10:06:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133977600.0,683216896.0,3256037376.0,28545843200.0,3664.0,2270.0
12-04 10:06:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133977600.0,683216896.0,3256037376.0,28545843200.0,2696.0,1999.0
12-04 10:06:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133973504.0,683216896.0,3256041472.0,28545843200.0,7198.0,3942.0
12-04 10:06:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133965312.0,683225088.0,3256041472.0,28545843200.0,1590.0,1148.0
12-04 10:06:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133961216.0,683225088.0,3256045568.0,28545843200.0,4826.0,2924.0
12-04 10:06:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133957120.0,683225088.0,3256049664.0,28545843200.0,7459.0,4974.0
12-04 10:06:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133953024.0,683225088.0,3256053760.0,28545843200.0,6926.0,4932.0
12-04 10:06:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133948928.0,683225088.0,3256057856.0,28545843200.0,3829.0,2363.0
12-04 10:06:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134071808.0,683225088.0,3256061952.0,28545716224.0,6098.0,3671.0
12-04 10:06:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1134063616.0,683233280.0,3256061952.0,28545716224.0,3594.0,2270.0
12-04 10:06:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134059520.0,683233280.0,3256066048.0,28545716224.0,4974.0,3110.0
12-04 10:06:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134055424.0,683233280.0,3256070144.0,28545716224.0,3827.0,2363.0
12-04 10:06:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134055424.0,683233280.0,3256070144.0,28545716224.0,4996.0,3017.0
12-04 10:06:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134051328.0,683233280.0,3256074240.0,28545716224.0,5551.0,4093.0
12-04 10:07:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134051328.0,683233280.0,3256074240.0,28545716224.0,3725.0,2270.0
12-04 10:07:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134039040.0,683241472.0,3256078336.0,28545716224.0,7653.0,4805.0
12-04 10:07:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,122880.0,0.0,6.0,1134034944.0,683241472.0,3256082432.0,28545716224.0,3916.0,2884.0
12-04 10:07:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134030848.0,683241472.0,3256086528.0,28545716224.0,8888.0,6024.0
12-04 10:07:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134022656.0,683241472.0,3256094720.0,28545716224.0,18775.0,28560.0
12-04 10:07:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134014464.0,683241472.0,3256102912.0,28545716224.0,22056.0,30263.0
12-04 10:07:06,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134010368.0,683241472.0,3256107008.0,28545716224.0,22439.0,31208.0
12-04 10:07:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1133993984.0,683249664.0,3256115200.0,28545716224.0,16274.0,27059.0
12-04 10:07:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133989888.0,683249664.0,3256119296.0,28545716224.0,22705.0,31498.0
12-04 10:07:09,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133985792.0,683249664.0,3256123392.0,28545716224.0,16311.0,27152.0
12-04 10:07:10,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1133985792.0,683249664.0,3256131584.0,28545708032.0,23909.0,31674.0
12-04 10:07:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134108672.0,683249664.0,3256135680.0,28545581056.0,18552.0,28301.0
12-04 10:07:12,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134100480.0,683249664.0,3256143872.0,28545581056.0,19616.0,28862.0
12-04 10:07:13,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134088192.0,683257856.0,3256147968.0,28545581056.0,23199.0,31010.0
12-04 10:07:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134084096.0,683257856.0,3256152064.0,28545581056.0,2496.0,1616.0
12-04 10:07:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1134080000.0,683257856.0,3256156160.0,28545581056.0,7571.0,5060.0
12-04 10:07:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134075904.0,683257856.0,3256160256.0,28545581056.0,4290.0,3533.0
12-04 10:07:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134075904.0,683257856.0,3256160256.0,28545581056.0,5037.0,3110.0
12-04 10:07:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134067712.0,683257856.0,3256168448.0,28545581056.0,5809.0,3578.0
12-04 10:07:19,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1134059520.0,683266048.0,3256168448.0,28545581056.0,5972.0,3671.0
12-04 10:07:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134055424.0,683266048.0,3256172544.0,28545581056.0,3601.0,2270.0
12-04 10:07:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134051328.0,683266048.0,3256176640.0,28545581056.0,4870.0,3017.0
12-04 10:07:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1134051328.0,683266048.0,3256176640.0,28545581056.0,3418.0,2586.0
12-04 10:07:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134051328.0,683266048.0,3256176640.0,28545581056.0,3768.0,2363.0
12-04 10:07:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134047232.0,683266048.0,3256180736.0,28545581056.0,5968.0,3671.0
12-04 10:07:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1134030848.0,683274240.0,3256188928.0,28545581056.0,7866.0,5495.0
12-04 10:07:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134030848.0,683274240.0,3256188928.0,28545581056.0,7213.0,4325.0
12-04 10:07:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134026752.0,683274240.0,3256193024.0,28545581056.0,3599.0,2270.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134022656.0,683274240.0,3256197120.0,28545581056.0,7566.0,5067.0
12-04 10:07:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134018560.0,683274240.0,3256201216.0,28545581056.0,1992.0,1503.0
12-04 10:07:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134014464.0,683274240.0,3256205312.0,28545581056.0,5578.0,3666.0
12-04 10:07:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1134006272.0,683282432.0,3256205312.0,28545581056.0,3094.0,2157.0
12-04 10:07:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134002176.0,683282432.0,3256209408.0,28545581056.0,13305.0,8678.0
12-04 10:07:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133998080.0,683282432.0,3256213504.0,28545581056.0,5783.0,4343.0
12-04 10:07:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133993984.0,683282432.0,3256217600.0,28545581056.0,6499.0,4026.0
12-04 10:07:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133989888.0,683282432.0,3256221696.0,28545581056.0,3219.0,2199.0
12-04 10:07:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133985792.0,683282432.0,3256225792.0,28545581056.0,6087.0,4620.0
12-04 10:07:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,167936.0,0.0,7.0,1133973504.0,683290624.0,3256229888.0,28545581056.0,6496.0,4026.0
12-04 10:07:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133969408.0,683290624.0,3256233984.0,28545581056.0,3414.0,2799.0
12-04 10:07:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133969408.0,683290624.0,3256233984.0,28545581056.0,4938.0,3017.0
12-04 10:07:40,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133965312.0,683290624.0,3256238080.0,28545581056.0,7313.0,5530.0
12-04 10:07:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1133957120.0,683290624.0,3256246272.0,28545581056.0,9648.0,5726.0
12-04 10:07:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133957120.0,683290624.0,3256246272.0,28545581056.0,3768.0,2363.0
12-04 10:07:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133948928.0,683298816.0,3256246272.0,28545581056.0,3768.0,2363.0
12-04 10:07:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133944832.0,683298816.0,3256250368.0,28545581056.0,6040.0,3671.0
12-04 10:07:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133940736.0,683298816.0,3256254464.0,28545581056.0,3768.0,2363.0
12-04 10:07:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133936640.0,683298816.0,3256258560.0,28545581056.0,6108.0,3671.0
12-04 10:07:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133936640.0,683298816.0,3256258560.0,28545581056.0,3667.0,2270.0
12-04 10:07:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133940736.0,683298816.0,3256262656.0,28545572864.0,6861.0,4933.0
12-04 10:07:49,0.0,0.084,99.833,0.084,0.0,0.0,0.0,16384.0,0.0,4.0,1133903872.0,683307008.0,3256291328.0,28545572864.0,11025.0,8396.0
12-04 10:07:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133899776.0,683307008.0,3256295424.0,28545572864.0,5937.0,3578.0
12-04 10:07:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133899776.0,683307008.0,3256295424.0,28545572864.0,3704.0,2363.0
12-04 10:07:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133895680.0,683307008.0,3256299520.0,28545572864.0,3485.0,2586.0
12-04 10:07:53,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133895680.0,683307008.0,3256299520.0,28545572864.0,3666.0,2270.0
12-04 10:07:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133891584.0,683307008.0,3256303616.0,28545572864.0,5553.0,3708.0
12-04 10:07:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134010368.0,683315200.0,3256303616.0,28545445888.0,3734.0,2456.0
12-04 10:07:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134002176.0,683315200.0,3256311808.0,28545445888.0,10236.0,6894.0
12-04 10:07:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1133998080.0,683315200.0,3256315904.0,28545445888.0,5812.0,3578.0
12-04 10:07:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133998080.0,683315200.0,3256315904.0,28545445888.0,3869.0,2456.0
12-04 10:07:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133973504.0,683315200.0,3256340480.0,28545445888.0,8683.0,7256.0
12-04 10:08:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133969408.0,683315200.0,3256344576.0,28545445888.0,6002.0,3578.0
12-04 10:08:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1133961216.0,683323392.0,3256344576.0,28545445888.0,2714.0,2003.0
12-04 10:08:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133957120.0,683323392.0,3256348672.0,28545445888.0,4972.0,3110.0
12-04 10:08:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133953024.0,683323392.0,3256352768.0,28545445888.0,6459.0,4735.0
12-04 10:08:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133957120.0,683323392.0,3256356864.0,28545437696.0,17934.0,28987.0
12-04 10:08:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133953024.0,683323392.0,3256360960.0,28545437696.0,20592.0,29581.0
12-04 10:08:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133944832.0,683323392.0,3256369152.0,28545437696.0,23157.0,31091.0
12-04 10:08:07,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1133936640.0,683331584.0,3256377344.0,28545429504.0,18587.0,28328.0
12-04 10:08:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133928448.0,683331584.0,3256385536.0,28545429504.0,19589.0,29219.0
12-04 10:08:09,0.583,0.167,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133920256.0,683331584.0,3256393728.0,28545429504.0,20992.0,29834.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133916160.0,683331584.0,3256397824.0,28545429504.0,18717.0,29705.0
12-04 10:08:11,0.083,0.0,99.833,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1133920256.0,683331584.0,3256401920.0,28545421312.0,19807.0,29762.0
12-04 10:08:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,176128.0,0.0,1.0,1133912064.0,683331584.0,3256410112.0,28545421312.0,20794.0,29636.0
12-04 10:08:13,0.083,0.167,99.666,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,1133842432.0,683339776.0,3256414208.0,28545478656.0,23226.0,31048.0
12-04 10:08:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,683339776.0,3256422400.0,28545478656.0,4936.0,3017.0
12-04 10:08:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,683339776.0,3256422400.0,28545478656.0,6101.0,3671.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133821952.0,683339776.0,3256426496.0,28545486848.0,4806.0,3017.0
12-04 10:08:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133817856.0,683339776.0,3256430592.0,28545486848.0,4768.0,2924.0
12-04 10:08:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133817856.0,683339776.0,3256430592.0,28545486848.0,3254.0,2879.0
12-04 10:08:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133805568.0,683347968.0,3256434688.0,28545486848.0,3768.0,2363.0
12-04 10:08:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133801472.0,683347968.0,3256438784.0,28545486848.0,7211.0,4325.0
12-04 10:08:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,683347968.0,3256442880.0,28545486848.0,8546.0,5072.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133793280.0,683347968.0,3256446976.0,28545486848.0,7466.0,4967.0
12-04 10:08:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133789184.0,683347968.0,3256451072.0,28545486848.0,3702.0,2363.0
12-04 10:08:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133789184.0,683347968.0,3256451072.0,28545486848.0,2702.0,1802.0
12-04 10:08:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133776896.0,683356160.0,3256455168.0,28545486848.0,3599.0,2270.0
12-04 10:08:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133776896.0,683356160.0,3256455168.0,28545486848.0,4358.0,3532.0
12-04 10:08:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,683356160.0,3256459264.0,28545486848.0,6077.0,3764.0
12-04 10:08:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133768704.0,683356160.0,3256463360.0,28545486848.0,7175.0,4232.0
12-04 10:08:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133764608.0,683356160.0,3256467456.0,28545486848.0,6559.0,4068.0
12-04 10:08:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133760512.0,683356160.0,3256471552.0,28545486848.0,6949.0,4506.0
12-04 10:08:31,0.0,0.0,99.666,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,1133748224.0,683364352.0,3256475648.0,28545486848.0,5565.0,3465.0
12-04 10:08:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1133744128.0,683364352.0,3256479744.0,28545486848.0,6693.0,4661.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133744128.0,683364352.0,3256479744.0,28545486848.0,4301.0,4390.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133740032.0,683364352.0,3256483840.0,28545486848.0,4263.0,2811.0
12-04 10:08:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133735936.0,683364352.0,3256487936.0,28545486848.0,8063.0,4908.0
12-04 10:08:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133731840.0,683364352.0,3256492032.0,28545486848.0,9074.0,5427.0
12-04 10:08:37,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1133846528.0,683372544.0,3256496128.0,28545359872.0,5500.0,3438.0
12-04 10:08:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133842432.0,683372544.0,3256500224.0,28545359872.0,5223.0,3893.0
12-04 10:08:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133842432.0,683372544.0,3256500224.0,28545359872.0,7374.0,4418.0
12-04 10:08:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,683372544.0,3256508416.0,28545359872.0,3651.0,3725.0
12-04 10:08:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133834240.0,683372544.0,3256508416.0,28545359872.0,3802.0,2456.0
12-04 10:08:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133826048.0,683372544.0,3256516608.0,28545359872.0,9439.0,6182.0
12-04 10:08:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,126976.0,0.0,6.0,1133813760.0,683380736.0,3256520704.0,28545359872.0,4807.0,3017.0
12-04 10:08:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1133813760.0,683380736.0,3256520704.0,28545359872.0,3743.0,2456.0
12-04 10:08:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133809664.0,683380736.0,3256524800.0,28545359872.0,7106.0,4232.0
12-04 10:08:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133805568.0,683380736.0,3256528896.0,28545359872.0,2428.0,1616.0
12-04 10:08:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133801472.0,683380736.0,3256532992.0,28545359872.0,3803.0,2456.0
12-04 10:08:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133797376.0,683380736.0,3256537088.0,28545359872.0,5934.0,3578.0
12-04 10:08:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1133789184.0,683388928.0,3256537088.0,28545359872.0,6629.0,4839.0
12-04 10:08:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133785088.0,683388928.0,3256541184.0,28545359872.0,9482.0,5633.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133780992.0,683388928.0,3256545280.0,28545359872.0,1328.0,962.0
12-04 10:08:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,5.0,1133776896.0,683388928.0,3256549376.0,28545359872.0,5228.0,3752.0
12-04 10:08:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,683388928.0,3256553472.0,28545359872.0,5037.0,3110.0
12-04 10:08:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133772800.0,683388928.0,3256553472.0,28545359872.0,6990.0,4548.0
12-04 10:08:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133760512.0,683397120.0,3256557568.0,28545359872.0,3665.0,2270.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133756416.0,683397120.0,3256561664.0,28545359872.0,6860.0,4932.0
12-04 10:08:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133756416.0,683397120.0,3256561664.0,28545359872.0,5936.0,3578.0
12-04 10:08:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133748224.0,683397120.0,3256569856.0,28545359872.0,8314.0,4979.0
12-04 10:08:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133748224.0,683397120.0,3256569856.0,28545359872.0,2534.0,1709.0
12-04 10:09:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133744128.0,683397120.0,3256573952.0,28545359872.0,6007.0,3578.0
12-04 10:09:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1133731840.0,683405312.0,3256578048.0,28545359872.0,3033.0,2645.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133731840.0,683405312.0,3256578048.0,28545359872.0,3867.0,2456.0
12-04 10:09:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133727744.0,683405312.0,3256582144.0,28545359872.0,10060.0,6604.0
12-04 10:09:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133719552.0,683405312.0,3256590336.0,28545359872.0,20311.0,30190.0
12-04 10:09:05,0.167,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1133711360.0,683405312.0,3256598528.0,28545359872.0,23127.0,31022.0
12-04 10:09:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133703168.0,683405312.0,3256606720.0,28545359872.0,20986.0,29876.0
12-04 10:09:07,0.083,0.083,99.667,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,1133690880.0,683413504.0,3256610816.0,28545359872.0,16113.0,27032.0
12-04 10:09:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133686784.0,683413504.0,3256614912.0,28545359872.0,18651.0,28394.0
12-04 10:09:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133690880.0,683413504.0,3256619008.0,28545351680.0,19694.0,29180.0
12-04 10:09:10,0.584,0.083,99.332,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133809664.0,683413504.0,3256627200.0,28545224704.0,21184.0,30694.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133756416.0,683413504.0,3256631296.0,28545273856.0,19620.0,29060.0
12-04 10:09:12,0.0,0.084,99.666,0.251,0.0,0.0,0.0,32768.0,0.0,5.0,1133744128.0,683421696.0,3256635392.0,28545273856.0,25174.0,33454.0
12-04 10:09:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,126976.0,0.0,1.0,1133727744.0,683421696.0,3256651776.0,28545273856.0,20992.0,29768.0
12-04 10:09:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133723648.0,683421696.0,3256655872.0,28545273856.0,4974.0,3110.0
12-04 10:09:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1133723648.0,683421696.0,3256655872.0,28545273856.0,2496.0,1616.0
12-04 10:09:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133719552.0,683421696.0,3256659968.0,28545273856.0,6038.0,3671.0
12-04 10:09:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133719552.0,683421696.0,3256659968.0,28545273856.0,2602.0,1709.0
12-04 10:09:18,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1133834240.0,683429888.0,3256664064.0,28545146880.0,4873.0,3017.0
12-04 10:09:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133830144.0,683429888.0,3256668160.0,28545146880.0,7929.0,5495.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133826048.0,683429888.0,3256672256.0,28545146880.0,4572.0,2719.0
12-04 10:09:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133821952.0,683429888.0,3256676352.0,28545146880.0,6041.0,3876.0
12-04 10:09:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133817856.0,683429888.0,3256680448.0,28545146880.0,4806.0,3017.0
12-04 10:09:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133817856.0,683429888.0,3256680448.0,28545146880.0,4806.0,3017.0
12-04 10:09:24,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133805568.0,683438080.0,3256684544.0,28545146880.0,4969.0,3110.0
12-04 10:09:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133805568.0,683438080.0,3256684544.0,28545146880.0,2500.0,1616.0
12-04 10:09:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1133801472.0,683438080.0,3256688640.0,28545146880.0,8791.0,5727.0
12-04 10:09:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133797376.0,683438080.0,3256692736.0,28545146880.0,6694.0,4840.0
12-04 10:09:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133789184.0,683438080.0,3256700928.0,28545146880.0,7279.0,4325.0
12-04 10:09:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133789184.0,683438080.0,3256700928.0,28545146880.0,3027.0,2157.0
12-04 10:09:30,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133776896.0,683446272.0,3256705024.0,28545146880.0,5460.0,3372.0
12-04 10:09:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133776896.0,683446272.0,3256705024.0,28545146880.0,6718.0,4413.0
12-04 10:09:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133772800.0,683446272.0,3256709120.0,28545146880.0,3365.0,2343.0
12-04 10:09:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133768704.0,683446272.0,3256713216.0,28545146880.0,8154.0,5744.0
12-04 10:09:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133510656.0,683446272.0,3256717312.0,28545400832.0,8452.0,5783.0
12-04 10:09:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133506560.0,683446272.0,3256721408.0,28545400832.0,1822.0,1410.0
12-04 10:09:36,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1133494272.0,683454464.0,3256725504.0,28545400832.0,10728.0,7185.0
12-04 10:09:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133469696.0,683454464.0,3256750080.0,28545400832.0,9179.0,7444.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133465600.0,683454464.0,3256754176.0,28545400832.0,2599.0,1709.0
12-04 10:09:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133465600.0,683454464.0,3256754176.0,28545400832.0,4967.0,3110.0
12-04 10:09:40,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133465600.0,683454464.0,3256754176.0,28545400832.0,5591.0,3801.0
12-04 10:09:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133461504.0,683454464.0,3256758272.0,28545400832.0,4937.0,3017.0
12-04 10:09:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1133449216.0,683462656.0,3256762368.0,28545400832.0,4422.0,3531.0
12-04 10:09:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133445120.0,683462656.0,3256766464.0,28545400832.0,7279.0,4325.0
12-04 10:09:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133436928.0,683462656.0,3256774656.0,28545400832.0,4907.0,3110.0
12-04 10:09:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133432832.0,683462656.0,3256778752.0,28545400832.0,7272.0,4325.0
12-04 10:09:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133555712.0,683462656.0,3256782848.0,28545273856.0,5870.0,3578.0
12-04 10:09:47,0.0,0.167,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1133551616.0,683470848.0,3256778752.0,28545273856.0,3765.0,2363.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,135168.0,0.0,1.0,1133543424.0,683470848.0,3256786944.0,28545273856.0,1327.0,962.0
12-04 10:09:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133543424.0,683470848.0,3256786944.0,28545273856.0,3769.0,2363.0
12-04 10:09:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133535232.0,683470848.0,3256795136.0,28545273856.0,12350.0,7769.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1133449216.0,683470848.0,3256881152.0,28545273856.0,4256.0,3439.0
12-04 10:09:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133449216.0,683470848.0,3256881152.0,28545273856.0,4553.0,3147.0
12-04 10:09:53,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1133436928.0,683479040.0,3256885248.0,28545273856.0,8279.0,4886.0
12-04 10:09:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133432832.0,683479040.0,3256889344.0,28545273856.0,3801.0,2456.0
12-04 10:09:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133428736.0,683479040.0,3256893440.0,28545273856.0,5904.0,3671.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133428736.0,683479040.0,3256893440.0,28545273856.0,2602.0,1709.0
12-04 10:09:57,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1133424640.0,683479040.0,3256897536.0,28545273856.0,5939.0,3578.0
12-04 10:09:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133420544.0,683479040.0,3256901632.0,28545273856.0,5593.0,4186.0
12-04 10:09:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1133408256.0,683487232.0,3256905728.0,28545273856.0,4976.0,3110.0
12-04 10:10:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133408256.0,683487232.0,3256905728.0,28545273856.0,2889.0,1709.0
12-04 10:10:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134264320.0,683487232.0,3223273472.0,28578050048.0,8693.0,4391.0
12-04 10:10:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1134260224.0,683487232.0,3223277568.0,28578050048.0,5421.0,3887.0
12-04 10:10:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134260224.0,683487232.0,3223277568.0,28578050048.0,7824.0,5389.0
12-04 10:10:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134252032.0,683487232.0,3223285760.0,28578050048.0,18452.0,28339.0
12-04 10:10:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134239744.0,683495424.0,3223289856.0,28578050048.0,21176.0,30551.0
12-04 10:10:06,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134231552.0,683495424.0,3223298048.0,28578050048.0,19168.0,29537.0
12-04 10:10:07,0.250,0.0,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134223360.0,683495424.0,3223306240.0,28578050048.0,23754.0,32218.0
12-04 10:10:08,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134219264.0,683495424.0,3223310336.0,28578050048.0,20718.0,29581.0
12-04 10:10:09,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134342144.0,683495424.0,3223314432.0,28577923072.0,21991.0,30461.0
12-04 10:10:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134342144.0,683495424.0,3223322624.0,28577914880.0,16998.0,27777.0
12-04 10:10:11,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134329856.0,683503616.0,3223326720.0,28577914880.0,19826.0,29180.0
12-04 10:10:12,0.250,0.083,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1134325760.0,683503616.0,3223330816.0,28577914880.0,19905.0,29670.0
12-04 10:10:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134325760.0,683503616.0,3223339008.0,28577906688.0,21476.0,30909.0
12-04 10:10:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134321664.0,683503616.0,3223343104.0,28577906688.0,7043.0,4232.0
12-04 10:10:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134317568.0,683503616.0,3223347200.0,28577906688.0,3804.0,2456.0
12-04 10:10:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134313472.0,683503616.0,3223351296.0,28577906688.0,4838.0,2924.0
12-04 10:10:17,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,5.0,1134297088.0,683511808.0,3223359488.0,28577906688.0,9582.0,5726.0
12-04 10:10:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134297088.0,683511808.0,3223359488.0,28577906688.0,2497.0,1616.0
12-04 10:10:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134292992.0,683511808.0,3223363584.0,28577906688.0,4807.0,3017.0
12-04 10:10:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134288896.0,683511808.0,3223367680.0,28577906688.0,2699.0,1802.0
12-04 10:10:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134284800.0,683511808.0,3223371776.0,28577906688.0,10071.0,6802.0
12-04 10:10:22,0.083,0.0,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1134280704.0,683520000.0,3223367680.0,28577906688.0,4549.0,3147.0
12-04 10:10:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,139264.0,0.0,1.0,1134272512.0,683520000.0,3223375872.0,28577906688.0,2602.0,1709.0
12-04 10:10:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134268416.0,683520000.0,3223379968.0,28577906688.0,6361.0,4314.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134268416.0,683520000.0,3223379968.0,28577906688.0,2466.0,1709.0
12-04 10:10:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134391296.0,683520000.0,3223384064.0,28577779712.0,10484.0,6194.0
12-04 10:10:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134387200.0,683520000.0,3223388160.0,28577779712.0,2600.0,1709.0
12-04 10:10:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1134374912.0,683528192.0,3223392256.0,28577779712.0,6861.0,4933.0
12-04 10:10:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134370816.0,683528192.0,3223396352.0,28577779712.0,4396.0,2811.0
12-04 10:10:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134366720.0,683528192.0,3223400448.0,28577779712.0,8810.0,5427.0
12-04 10:10:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134366720.0,683528192.0,3223400448.0,28577779712.0,3274.0,2451.0
12-04 10:10:32,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134362624.0,683528192.0,3223404544.0,28577779712.0,4396.0,2811.0
12-04 10:10:33,0.166,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1134358528.0,683528192.0,3223408640.0,28577779712.0,9492.0,6491.0
12-04 10:10:34,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1134329856.0,683536384.0,3223412736.0,28577796096.0,5584.0,3985.0
12-04 10:10:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134329856.0,683536384.0,3223412736.0,28577796096.0,8838.0,6817.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134325760.0,683536384.0,3223416832.0,28577796096.0,4905.0,3822.0
12-04 10:10:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134321664.0,683536384.0,3223420928.0,28577796096.0,7804.0,4866.0
12-04 10:10:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134317568.0,683536384.0,3223425024.0,28577796096.0,5497.0,3465.0
12-04 10:10:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134313472.0,683536384.0,3223429120.0,28577796096.0,5875.0,3578.0
12-04 10:10:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134305280.0,683544576.0,3223429120.0,28577796096.0,6925.0,4548.0
12-04 10:10:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134309376.0,683544576.0,3223433216.0,28577787904.0,1363.0,1055.0
12-04 10:10:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134305280.0,683544576.0,3223437312.0,28577787904.0,5873.0,3578.0
12-04 10:10:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134305280.0,683544576.0,3223437312.0,28577787904.0,5715.0,4762.0
12-04 10:10:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134301184.0,683544576.0,3223441408.0,28577787904.0,5040.0,3110.0
12-04 10:10:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134297088.0,683544576.0,3223445504.0,28577787904.0,7311.0,4418.0
12-04 10:10:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1134284800.0,683552768.0,3223449600.0,28577787904.0,4705.0,2924.0
12-04 10:10:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134280704.0,683552768.0,3223453696.0,28577787904.0,5872.0,3578.0
12-04 10:10:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134272512.0,683552768.0,3223461888.0,28577787904.0,7210.0,4325.0
12-04 10:10:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134272512.0,683552768.0,3223461888.0,28577787904.0,1533.0,1148.0
12-04 10:10:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134268416.0,683552768.0,3223465984.0,28577787904.0,5422.0,4093.0
12-04 10:10:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134264320.0,683552768.0,3223470080.0,28577787904.0,3535.0,2270.0
12-04 10:10:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1134252032.0,683560960.0,3223474176.0,28577787904.0,8198.0,5295.0
12-04 10:10:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134252032.0,683560960.0,3223474176.0,28577787904.0,4832.0,2924.0
12-04 10:10:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1134247936.0,683560960.0,3223478272.0,28577787904.0,8632.0,5614.0
12-04 10:10:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134243840.0,683560960.0,3223482368.0,28577787904.0,4840.0,3110.0
12-04 10:10:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134239744.0,683560960.0,3223486464.0,28577787904.0,7149.0,4325.0
12-04 10:10:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134239744.0,683569152.0,3223478272.0,28577787904.0,1329.0,962.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1134227456.0,683569152.0,3223490560.0,28577787904.0,5528.0,4187.0
12-04 10:10:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134223360.0,683569152.0,3223494656.0,28577787904.0,3696.0,2405.0
12-04 10:11:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134223360.0,683569152.0,3223494656.0,28577787904.0,5872.0,3578.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134215168.0,683569152.0,3223502848.0,28577787904.0,6141.0,3764.0
12-04 10:11:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134215168.0,683569152.0,3223502848.0,28577787904.0,5089.0,3404.0
12-04 10:11:03,0.084,0.0,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,6.0,1134202880.0,683577344.0,3223506944.0,28577787904.0,8865.0,6043.0
12-04 10:11:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1134206976.0,683577344.0,3223511040.0,28577779712.0,19622.0,29126.0
12-04 10:11:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134325760.0,683577344.0,3223519232.0,28577652736.0,17972.0,28883.0
12-04 10:11:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134321664.0,683577344.0,3223523328.0,28577652736.0,21312.0,30934.0
12-04 10:11:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134317568.0,683577344.0,3223527424.0,28577652736.0,17342.0,27662.0
12-04 10:11:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134313472.0,683577344.0,3223531520.0,28577652736.0,18580.0,29017.0
12-04 10:11:09,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,1134305280.0,683585536.0,3223539712.0,28577644544.0,20787.0,29780.0
12-04 10:11:10,0.583,0.083,99.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134432256.0,683585536.0,3223547904.0,28577509376.0,23879.0,32228.0
12-04 10:11:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1134432256.0,683585536.0,3223556096.0,28577501184.0,20793.0,29563.0
12-04 10:11:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134432256.0,683585536.0,3223564288.0,28577492992.0,23362.0,31056.0
12-04 10:11:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134428160.0,683585536.0,3223568384.0,28577492992.0,18487.0,28499.0
12-04 10:11:14,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1134428160.0,683585536.0,3223568384.0,28577492992.0,1982.0,2064.0
12-04 10:11:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134415872.0,683593728.0,3223572480.0,28577492992.0,2532.0,1709.0
12-04 10:11:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134415872.0,683593728.0,3223572480.0,28577492992.0,4996.0,3059.0
12-04 10:11:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134411776.0,683593728.0,3223576576.0,28577492992.0,5973.0,3671.0
12-04 10:11:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134387200.0,683593728.0,3223601152.0,28577492992.0,11001.0,8401.0
12-04 10:11:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134379008.0,683593728.0,3223609344.0,28577492992.0,6044.0,3671.0
12-04 10:11:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134370816.0,683593728.0,3223617536.0,28577492992.0,10031.0,6708.0
12-04 10:11:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134362624.0,683601920.0,3223617536.0,28577492992.0,2700.0,1802.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134358528.0,683601920.0,3223621632.0,28577492992.0,1431.0,1055.0
12-04 10:11:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134358528.0,683601920.0,3223621632.0,28577492992.0,261.0,401.0
12-04 10:11:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134354432.0,683601920.0,3223625728.0,28577492992.0,6045.0,3671.0
12-04 10:11:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134354432.0,683601920.0,3223625728.0,28577492992.0,6038.0,3671.0
12-04 10:11:26,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134473216.0,683601920.0,3223633920.0,28577366016.0,8275.0,4886.0
12-04 10:11:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1134460928.0,683610112.0,3223638016.0,28577366016.0,5075.0,3203.0
12-04 10:11:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,155648.0,0.0,3.0,1134456832.0,683610112.0,3223642112.0,28577366016.0,11914.0,7490.0
12-04 10:11:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134452736.0,683610112.0,3223646208.0,28577366016.0,2992.0,2064.0
12-04 10:11:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1134452736.0,683610112.0,3223646208.0,28577366016.0,1578.0,2111.0
12-04 10:11:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134448640.0,683610112.0,3223650304.0,28577366016.0,2171.0,1797.0
12-04 10:11:32,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1134440448.0,683618304.0,3223650304.0,28577366016.0,6604.0,4119.0
12-04 10:11:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134444544.0,683618304.0,3223654400.0,28577357824.0,5845.0,4343.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134440448.0,683618304.0,3223658496.0,28577357824.0,4363.0,2904.0
12-04 10:11:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134436352.0,683618304.0,3223662592.0,28577357824.0,13518.0,8136.0
12-04 10:11:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134432256.0,683618304.0,3223666688.0,28577357824.0,5430.0,3507.0
12-04 10:11:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134428160.0,683618304.0,3223670784.0,28577357824.0,6435.0,4026.0
12-04 10:11:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1134415872.0,683626496.0,3223674880.0,28577357824.0,5334.0,4855.0
12-04 10:11:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134415872.0,683626496.0,3223674880.0,28577357824.0,1432.0,1055.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134415872.0,683626496.0,3223674880.0,28577357824.0,3442.0,2535.0
12-04 10:11:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134411776.0,683626496.0,3223678976.0,28577357824.0,3703.0,2363.0
12-04 10:11:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134407680.0,683626496.0,3223683072.0,28577357824.0,7040.0,4232.0
12-04 10:11:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134403584.0,683626496.0,3223687168.0,28577357824.0,14228.0,8435.0
12-04 10:11:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134391296.0,683634688.0,3223691264.0,28577357824.0,3668.0,2270.0
12-04 10:11:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134387200.0,683634688.0,3223695360.0,28577357824.0,8597.0,5529.0
12-04 10:11:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1134383104.0,683634688.0,3223699456.0,28577357824.0,1533.0,1148.0
12-04 10:11:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1134383104.0,683634688.0,3223699456.0,28577357824.0,1017.0,1664.0
12-04 10:11:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134383104.0,683634688.0,3223699456.0,28577357824.0,1429.0,1055.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134379008.0,683634688.0,3223703552.0,28577357824.0,4939.0,3017.0
12-04 10:11:50,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1134366720.0,683642880.0,3223707648.0,28577357824.0,11682.0,6941.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1134358528.0,683642880.0,3223715840.0,28577357824.0,8274.0,4886.0
12-04 10:11:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134481408.0,683642880.0,3223719936.0,28577230848.0,5824.0,3894.0
12-04 10:11:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134477312.0,683642880.0,3223724032.0,28577230848.0,3604.0,2270.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134473216.0,683642880.0,3223728128.0,28577230848.0,3600.0,2270.0
12-04 10:11:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134473216.0,683642880.0,3223728128.0,28577230848.0,1634.0,1241.0
12-04 10:11:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1134440448.0,683651072.0,3223752704.0,28577230848.0,7146.0,7090.0
12-04 10:11:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134436352.0,683651072.0,3223756800.0,28577230848.0,7375.0,4418.0
12-04 10:11:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1134432256.0,683651072.0,3223760896.0,28577230848.0,5807.0,3578.0
12-04 10:11:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134428160.0,683651072.0,3223764992.0,28577230848.0,8311.0,4979.0
12-04 10:12:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134424064.0,683651072.0,3223769088.0,28577230848.0,6343.0,4147.0
12-04 10:12:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134424064.0,683651072.0,3223769088.0,28577230848.0,3521.0,1887.0
12-04 10:12:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,49152.0,0.0,6.0,1134411776.0,683659264.0,3223773184.0,28577230848.0,3496.0,3172.0
12-04 10:12:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133813760.0,683659264.0,3223773184.0,28577828864.0,4279.0,3334.0
12-04 10:12:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133645824.0,683659264.0,3223777280.0,28577992704.0,17275.0,27554.0
12-04 10:12:05,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133645824.0,683659264.0,3223785472.0,28577984512.0,25499.0,32357.0
12-04 10:12:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133637632.0,683659264.0,3223793664.0,28577984512.0,20951.0,29807.0
12-04 10:12:07,0.083,0.167,99.417,0.250,0.0,0.083,0.0,40960.0,0.0,5.0,1133637632.0,683667456.0,3223793664.0,28577976320.0,20945.0,29584.0
12-04 10:12:08,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1133625344.0,683667456.0,3223805952.0,28577976320.0,20884.0,29609.0
12-04 10:12:09,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133617152.0,683667456.0,3223814144.0,28577976320.0,20892.0,29609.0
12-04 10:12:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133596672.0,683667456.0,3223842816.0,28577968128.0,20539.0,33321.0
12-04 10:12:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133596672.0,683667456.0,3223842816.0,28577968128.0,16310.0,27350.0
12-04 10:12:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133588480.0,683667456.0,3223851008.0,28577968128.0,20781.0,29450.0
12-04 10:12:13,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1133572096.0,683675648.0,3223859200.0,28577968128.0,22017.0,30368.0
12-04 10:12:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133568000.0,683675648.0,3223863296.0,28577968128.0,7305.0,4418.0
12-04 10:12:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133563904.0,683675648.0,3223867392.0,28577968128.0,4933.0,3017.0
12-04 10:12:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133559808.0,683675648.0,3223871488.0,28577968128.0,8213.0,4886.0
12-04 10:12:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1133559808.0,683675648.0,3223871488.0,28577968128.0,4034.0,2549.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133559808.0,683675648.0,3223871488.0,28577968128.0,321.0,401.0
12-04 10:12:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133547520.0,683683840.0,3223875584.0,28577968128.0,3147.0,2786.0
12-04 10:12:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133547520.0,683683840.0,3223875584.0,28577968128.0,4931.0,3017.0
12-04 10:12:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1133539328.0,683683840.0,3223883776.0,28577968128.0,7692.0,5060.0
12-04 10:12:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1133539328.0,683683840.0,3223883776.0,28577968128.0,7951.0,5016.0
12-04 10:12:23,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133531136.0,683683840.0,3223891968.0,28577968128.0,7308.0,4418.0
12-04 10:12:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1133522944.0,683683840.0,3223900160.0,28577968128.0,7267.0,4325.0
12-04 10:12:25,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1133514752.0,683692032.0,3223900160.0,28577968128.0,4763.0,2924.0
12-04 10:12:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133518848.0,683692032.0,3223904256.0,28577959936.0,1918.0,2130.0
12-04 10:12:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133518848.0,683692032.0,3223904256.0,28577959936.0,2694.0,1802.0
12-04 10:12:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,143360.0,0.0,1.0,1133518848.0,683692032.0,3223904256.0,28577959936.0,2657.0,1709.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1133514752.0,683692032.0,3223908352.0,28577959936.0,5390.0,3372.0
12-04 10:12:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133506560.0,683692032.0,3223916544.0,28577959936.0,9169.0,5520.0
12-04 10:12:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1133498368.0,683700224.0,3223916544.0,28577959936.0,12490.0,7683.0
12-04 10:12:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133490176.0,683700224.0,3223924736.0,28577959936.0,5551.0,3507.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133490176.0,683700224.0,3223924736.0,28577959936.0,4328.0,4297.0
12-04 10:12:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1133592576.0,683700224.0,3223949312.0,28577832960.0,9146.0,7642.0
12-04 10:12:35,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133588480.0,683700224.0,3223953408.0,28577832960.0,3257.0,2250.0
12-04 10:12:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1133584384.0,683700224.0,3223957504.0,28577832960.0,5526.0,3600.0
12-04 10:12:37,3.747,1.332,94.671,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,1152794624.0,683708416.0,3223986176.0,28558585856.0,38930.0,36353.0
12-04 10:12:38,0.667,0.333,98.333,0.667,0.0,0.0,0.0,0.0,0.0,0.0,1155457024.0,683708416.0,3223994368.0,28555915264.0,125289.0,112243.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-33.csv <==
12-04 09:35:32,1.079,0.236,98.633,0.015,0.0,0.037,2278.124,537358.175,0.395,2.440,1625059328.0,865763328.0,1468788736.0,29659463680.0,0.0,0.0
12-04 09:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1624956928.0,865763328.0,1468792832.0,29659561984.0,2744.0,2519.0
12-04 09:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624948736.0,865763328.0,1468792832.0,29659570176.0,3202.0,3136.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,6331.0,8684.0
12-04 09:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,3850.0,4384.0
12-04 09:35:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,6198.0,6897.0
12-04 09:35:38,0.250,0.167,99.500,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,23317.0,25215.0
12-04 09:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,3292.0,3373.0
12-04 09:35:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,3352.0,2874.0
12-04 09:35:41,0.166,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,3269.0,3330.0
12-04 09:35:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624944640.0,865763328.0,1468796928.0,29659570176.0,3810.0,4365.0
12-04 09:35:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,1624940544.0,865763328.0,1468801024.0,29659570176.0,5954.0,8054.0
12-04 09:35:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1624891392.0,865763328.0,1468801024.0,29659619328.0,2287.0,1781.0
12-04 09:35:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624891392.0,865763328.0,1468801024.0,29659619328.0,3766.0,4007.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625018368.0,865763328.0,1468801024.0,29659492352.0,5723.0,7811.0
12-04 09:35:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625018368.0,865763328.0,1468801024.0,29659492352.0,3992.0,4615.0
12-04 09:35:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625018368.0,865763328.0,1468801024.0,29659492352.0,3102.0,3081.0
12-04 09:35:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625018368.0,865763328.0,1468801024.0,29659492352.0,2944.0,2435.0
12-04 09:35:50,0.0,0.250,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1625018368.0,865763328.0,1468801024.0,29659492352.0,6950.0,9500.0
12-04 09:35:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625014272.0,865763328.0,1468805120.0,29659492352.0,4083.0,4697.0
12-04 09:35:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625571328.0,865763328.0,1468805120.0,29658935296.0,3133.0,3087.0
12-04 09:35:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,20022.0,19621.0
12-04 09:35:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,4480.0,5513.0
12-04 09:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,5460.0,7087.0
12-04 09:35:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,3746.0,3818.0
12-04 09:35:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,3892.0,4459.0
12-04 09:35:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,4470.0,5492.0
12-04 09:35:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,1625387008.0,865763328.0,1468805120.0,29659119616.0,6021.0,6637.0
12-04 09:36:00,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625382912.0,865763328.0,1468809216.0,29659119616.0,3282.0,3339.0
12-04 09:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,4304.0,5141.0
12-04 09:36:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,4481.0,5408.0
12-04 09:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,3172.0,3326.0
12-04 09:36:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,4760.0,4835.0
12-04 09:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,4836.0,5106.0
12-04 09:36:06,0.167,0.083,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1625378816.0,865763328.0,1468813312.0,29659119616.0,5144.0,5454.0
12-04 09:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625374720.0,865763328.0,1468817408.0,29659119616.0,8051.0,9304.0
12-04 09:36:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1625370624.0,865767424.0,1468817408.0,29659119616.0,6048.0,5722.0
12-04 09:36:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625370624.0,865767424.0,1468817408.0,29659119616.0,5430.0,6164.0
12-04 09:36:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625370624.0,865767424.0,1468817408.0,29659119616.0,3237.0,2386.0
12-04 09:36:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625370624.0,865767424.0,1468817408.0,29659119616.0,5868.0,6799.0
12-04 09:36:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625997312.0,865767424.0,1468817408.0,29658492928.0,4654.0,4853.0
12-04 09:36:13,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,5622.0,6211.0
12-04 09:36:14,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,3856.0,4303.0
12-04 09:36:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,4274.0,4979.0
12-04 09:36:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,4576.0,5607.0
12-04 09:36:17,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,2644.0,2294.0
12-04 09:36:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,4441.0,5357.0
12-04 09:36:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,3498.0,3580.0
12-04 09:36:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625636864.0,865767424.0,1468821504.0,29658849280.0,6127.0,8091.0
12-04 09:36:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625632768.0,865767424.0,1468825600.0,29658849280.0,4092.0,4706.0
12-04 09:36:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625624576.0,865767424.0,1468825600.0,29658857472.0,6557.0,7594.0
12-04 09:36:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1625624576.0,865767424.0,1468825600.0,29658857472.0,20403.0,20538.0
12-04 09:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625624576.0,865767424.0,1468825600.0,29658857472.0,3473.0,3408.0
12-04 09:36:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625624576.0,865767424.0,1468825600.0,29658857472.0,5821.0,5907.0
12-04 09:36:26,0.669,0.084,99.079,0.084,0.0,0.084,0.0,69632.0,0.0,5.0,1625616384.0,865767424.0,1468825600.0,29658865664.0,4441.0,5293.0
12-04 09:36:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625616384.0,865767424.0,1468825600.0,29658865664.0,4666.0,5646.0
12-04 09:36:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1625616384.0,865767424.0,1468825600.0,29658865664.0,3262.0,3244.0
12-04 09:36:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625616384.0,865767424.0,1468825600.0,29658865664.0,7974.0,10010.0
12-04 09:36:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625612288.0,865767424.0,1468829696.0,29658865664.0,22406.0,23456.0
12-04 09:36:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1625612288.0,865767424.0,1468829696.0,29658865664.0,3438.0,3537.0
12-04 09:36:32,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1625792512.0,865767424.0,1468833792.0,29658681344.0,2514.0,2008.0
12-04 09:36:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1625616384.0,865767424.0,1468833792.0,29658857472.0,6606.0,7693.0
12-04 09:36:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1625616384.0,865767424.0,1468833792.0,29658857472.0,3167.0,3149.0
12-04 09:36:35,0.332,0.249,99.420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625616384.0,865767424.0,1468833792.0,29658857472.0,4978.0,6238.0
12-04 09:36:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1625616384.0,865767424.0,1468833792.0,29658857472.0,2548.0,2033.0
12-04 09:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625616384.0,865767424.0,1468833792.0,29658857472.0,5526.0,7202.0
12-04 09:36:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,45296.0,66058.0
12-04 09:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,2678.0,2224.0
12-04 09:36:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,4300.0,4965.0
12-04 09:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,2684.0,2277.0
12-04 09:36:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,3107.0,3107.0
12-04 09:36:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,3298.0,3397.0
12-04 09:36:44,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,3982.0,4412.0
12-04 09:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,4924.0,6217.0
12-04 09:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1625612288.0,865767424.0,1468837888.0,29658857472.0,5158.0,6751.0
12-04 09:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625608192.0,865767424.0,1468841984.0,29658857472.0,5360.0,6995.0
12-04 09:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625608192.0,865767424.0,1468841984.0,29658857472.0,2548.0,2033.0
12-04 09:36:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625608192.0,865767424.0,1468841984.0,29658857472.0,3538.0,3627.0
12-04 09:36:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625608192.0,865767424.0,1468841984.0,29658857472.0,3580.0,3698.0
12-04 09:36:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1625608192.0,865767424.0,1468841984.0,29658857472.0,4553.0,5628.0
12-04 09:36:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626353664.0,865767424.0,1468841984.0,29658112000.0,3817.0,4388.0
12-04 09:36:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1625980928.0,865767424.0,1468841984.0,29658484736.0,22869.0,24430.0
12-04 09:36:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625980928.0,865767424.0,1468841984.0,29658484736.0,3163.0,3154.0
12-04 09:36:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625980928.0,865767424.0,1468841984.0,29658484736.0,5125.0,6305.0
12-04 09:36:56,0.166,0.166,99.584,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,3957.0,4397.0
12-04 09:36:57,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,4093.0,4706.0
12-04 09:36:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,2443.0,1984.0
12-04 09:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,5534.0,5546.0
12-04 09:37:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,6397.0,8466.0
12-04 09:37:01,0.166,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,4053.0,4655.0
12-04 09:37:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,3323.0,3285.0
12-04 09:37:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625976832.0,865767424.0,1468846080.0,29658484736.0,5301.0,6950.0
12-04 09:37:04,0.166,0.166,99.584,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,5449.0,6003.0
12-04 09:37:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,4337.0,4209.0
12-04 09:37:06,0.0,0.083,99.833,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,3453.0,2536.0
12-04 09:37:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,3369.0,2634.0
12-04 09:37:08,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,8491.0,10144.0
12-04 09:37:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1625968640.0,865767424.0,1468854272.0,29658484736.0,4682.0,4968.0
12-04 09:37:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,5179.0,5450.0
12-04 09:37:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,4837.0,5221.0
12-04 09:37:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625804800.0,865767424.0,1468858368.0,29658644480.0,5849.0,7068.0
12-04 09:37:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,4731.0,4960.0
12-04 09:37:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,3617.0,3634.0
12-04 09:37:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,3519.0,3477.0
12-04 09:37:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,3002.0,3057.0
12-04 09:37:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625964544.0,865767424.0,1468858368.0,29658484736.0,4512.0,5574.0
12-04 09:37:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,4316.0,5316.0
12-04 09:37:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,3848.0,4040.0
12-04 09:37:20,0.167,0.0,99.417,0.417,0.0,0.0,0.0,24576.0,0.0,3.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,20668.0,20587.0
12-04 09:37:21,0.0,0.0,99.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,6155.0,8239.0
12-04 09:37:22,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,4345.0,5384.0
12-04 09:37:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,20575.0,20692.0
12-04 09:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,3386.0,3542.0
12-04 09:37:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625960448.0,865767424.0,1468862464.0,29658484736.0,22105.0,23006.0
12-04 09:37:26,0.0,0.167,99.667,0.167,0.0,0.0,0.0,73728.0,0.0,5.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,2973.0,2992.0
12-04 09:37:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,4647.0,5849.0
12-04 09:37:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,4033.0,4754.0
12-04 09:37:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,5784.0,6299.0
12-04 09:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,4410.0,5486.0
12-04 09:37:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625956352.0,865767424.0,1468866560.0,29658484736.0,3373.0,3536.0
12-04 09:37:32,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626456064.0,865767424.0,1468866560.0,29657985024.0,3957.0,4396.0
12-04 09:37:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626083328.0,865767424.0,1468866560.0,29658357760.0,4397.0,5064.0
12-04 09:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1626083328.0,865767424.0,1468866560.0,29658357760.0,3796.0,4365.0
12-04 09:37:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,4486.0,5556.0
12-04 09:37:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,4481.0,5512.0
12-04 09:37:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,3963.0,4587.0
12-04 09:37:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,4285.0,5072.0
12-04 09:37:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,5361.0,6995.0
12-04 09:37:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,3257.0,3256.0
12-04 09:37:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,2679.0,2435.0
12-04 09:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,3596.0,4119.0
12-04 09:37:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468874752.0,29658357760.0,4229.0,4843.0
12-04 09:37:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,6.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,4712.0,5821.0
12-04 09:37:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,3791.0,4239.0
12-04 09:37:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,4607.0,5735.0
12-04 09:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,5065.0,6551.0
12-04 09:37:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,3641.0,3828.0
12-04 09:37:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,3168.0,3106.0
12-04 09:37:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,19845.0,19522.0
12-04 09:37:51,0.166,0.250,99.584,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1626071040.0,865767424.0,1468878848.0,29658357760.0,3667.0,4209.0
12-04 09:37:52,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626279936.0,865767424.0,1468882944.0,29658144768.0,6015.0,8164.0
12-04 09:37:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468882944.0,29658349568.0,20529.0,20661.0
12-04 09:37:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468882944.0,29658349568.0,4807.0,5783.0
12-04 09:37:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626075136.0,865767424.0,1468882944.0,29658349568.0,4405.0,5463.0
12-04 09:37:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,73728.0,0.0,7.0,1626202112.0,865767424.0,1468882944.0,29658222592.0,3533.0,3670.0
12-04 09:37:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626202112.0,865767424.0,1468882944.0,29658222592.0,3757.0,4281.0
12-04 09:37:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626202112.0,865767424.0,1468882944.0,29658222592.0,3688.0,3840.0
12-04 09:37:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626198016.0,865767424.0,1468887040.0,29658222592.0,8671.0,11148.0
12-04 09:38:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626198016.0,865767424.0,1468887040.0,29658222592.0,3358.0,3579.0
12-04 09:38:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1626198016.0,865767424.0,1468887040.0,29658222592.0,4571.0,5583.0
12-04 09:38:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626198016.0,865767424.0,1468887040.0,29658222592.0,3023.0,2688.0
12-04 09:38:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626198016.0,865767424.0,1468887040.0,29658222592.0,3234.0,3310.0
12-04 09:38:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1626324992.0,865767424.0,1468887040.0,29658095616.0,5325.0,6183.0
12-04 09:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626324992.0,865767424.0,1468887040.0,29658095616.0,21244.0,20959.0
12-04 09:38:06,0.083,0.0,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1626324992.0,865767424.0,1468887040.0,29658095616.0,6752.0,7061.0
12-04 09:38:07,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626316800.0,865767424.0,1468895232.0,29658095616.0,5637.0,6395.0
12-04 09:38:08,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626316800.0,865767424.0,1468895232.0,29658095616.0,6179.0,7505.0
12-04 09:38:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626316800.0,865767424.0,1468895232.0,29658095616.0,3433.0,2572.0
12-04 09:38:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626316800.0,865767424.0,1468895232.0,29658095616.0,5491.0,6273.0
12-04 09:38:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627078656.0,865767424.0,1468895232.0,29657333760.0,4601.0,4769.0
12-04 09:38:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627217920.0,865767424.0,1468895232.0,29657194496.0,4914.0,5023.0
12-04 09:38:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,25665.0,26891.0
12-04 09:38:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,3433.0,3579.0
12-04 09:38:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,2520.0,1967.0
12-04 09:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,5235.0,6857.0
12-04 09:38:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,3788.0,4190.0
12-04 09:38:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627328512.0,865767424.0,1468899328.0,29657079808.0,4330.0,5094.0
12-04 09:38:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627455488.0,865767424.0,1468899328.0,29656952832.0,3857.0,4340.0
12-04 09:38:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1627455488.0,865767424.0,1468899328.0,29656952832.0,4213.0,4724.0
12-04 09:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1627361280.0,865767424.0,1468903424.0,29657042944.0,4123.0,4487.0
12-04 09:38:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,3993.0,4548.0
12-04 09:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,21640.0,22042.0
12-04 09:38:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,3359.0,3373.0
12-04 09:38:25,0.083,0.166,99.334,0.333,0.0,0.083,0.0,24576.0,0.0,3.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,6573.0,9072.0
12-04 09:38:26,0.752,0.084,99.165,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,3439.0,3537.0
12-04 09:38:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,3203.0,3202.0
12-04 09:38:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,4929.0,6083.0
12-04 09:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627480064.0,865767424.0,1468903424.0,29656924160.0,4676.0,4159.0
12-04 09:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627475968.0,865767424.0,1468907520.0,29656924160.0,6413.0,4565.0
12-04 09:38:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1627475968.0,865767424.0,1468907520.0,29656924160.0,6662.0,4382.0
12-04 09:38:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627717632.0,865767424.0,1468907520.0,29656682496.0,4038.0,4458.0
12-04 09:38:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627856896.0,865767424.0,1468907520.0,29656543232.0,7549.0,9179.0
12-04 09:38:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1627856896.0,865767424.0,1468907520.0,29656543232.0,4607.0,5668.0
12-04 09:38:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627856896.0,865767424.0,1468907520.0,29656543232.0,20364.0,20381.0
12-04 09:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1627856896.0,865767424.0,1468907520.0,29656543232.0,3798.0,4458.0
12-04 09:38:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1627856896.0,865767424.0,1468907520.0,29656543232.0,3791.0,4305.0
12-04 09:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627844608.0,865767424.0,1468911616.0,29656551424.0,4343.0,4574.0
12-04 09:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,4511.0,5474.0
12-04 09:38:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,19468.0,19150.0
12-04 09:38:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,5879.0,7855.0
12-04 09:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,5327.0,6835.0
12-04 09:38:43,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,4964.0,4548.0
12-04 09:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,4132.0,4728.0
12-04 09:38:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,5330.0,5240.0
12-04 09:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627840512.0,865767424.0,1468915712.0,29656551424.0,4512.0,5670.0
12-04 09:38:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627836416.0,865767424.0,1468919808.0,29656551424.0,3691.0,4280.0
12-04 09:38:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627836416.0,865767424.0,1468919808.0,29656551424.0,6431.0,8714.0
12-04 09:38:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,1627836416.0,865767424.0,1468919808.0,29656551424.0,3323.0,3220.0
12-04 09:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627836416.0,865767424.0,1468919808.0,29656551424.0,3893.0,4459.0
12-04 09:38:51,0.167,0.083,99.667,0.083,0.0,0.0,0.0,94208.0,0.0,8.0,1627836416.0,865767424.0,1468919808.0,29656551424.0,3234.0,3179.0
12-04 09:38:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628073984.0,865767424.0,1468919808.0,29656313856.0,3173.0,3327.0
12-04 09:38:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627971584.0,865767424.0,1468919808.0,29656416256.0,22103.0,23211.0
12-04 09:38:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627971584.0,865767424.0,1468919808.0,29656416256.0,3399.0,3421.0
12-04 09:38:55,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1627971584.0,865767424.0,1468919808.0,29656416256.0,3102.0,3083.0
12-04 09:38:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,4678.0,5693.0
12-04 09:38:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,5064.0,6589.0
12-04 09:38:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,5202.0,6320.0
12-04 09:38:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,5130.0,5123.0
12-04 09:39:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,4287.0,4908.0
12-04 09:39:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,2629.0,1942.0
12-04 09:39:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,3433.0,3537.0
12-04 09:39:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627959296.0,865767424.0,1468923904.0,29656424448.0,5109.0,6103.0
12-04 09:39:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,6746.0,6972.0
12-04 09:39:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,5286.0,5741.0
12-04 09:39:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,6770.0,8443.0
12-04 09:39:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,3364.0,2415.0
12-04 09:39:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,5352.0,5587.0
12-04 09:39:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628209152.0,865767424.0,1468928000.0,29656170496.0,4044.0,3535.0
12-04 09:39:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628205056.0,865767424.0,1468932096.0,29656170496.0,4937.0,5154.0
12-04 09:39:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628200960.0,865767424.0,1468936192.0,29656170496.0,4540.0,4657.0
12-04 09:39:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627660288.0,865767424.0,1468936192.0,29656711168.0,4174.0,3820.0
12-04 09:39:13,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1627828224.0,865767424.0,1468936192.0,29656543232.0,6220.0,7407.0
12-04 09:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1627828224.0,865767424.0,1468936192.0,29656543232.0,4607.0,5625.0
12-04 09:39:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627828224.0,865767424.0,1468936192.0,29656543232.0,3884.0,4323.0
12-04 09:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,4673.0,5695.0
12-04 09:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,3817.0,4148.0
12-04 09:39:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,4557.0,5184.0
12-04 09:39:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,3357.0,3270.0
12-04 09:39:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,3270.0,3331.0
12-04 09:39:21,0.0,0.0,99.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,3257.0,3216.0
12-04 09:39:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,5755.0,7359.0
12-04 09:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1627815936.0,865767424.0,1468940288.0,29656551424.0,21801.0,22702.0
12-04 09:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,5705.0,7438.0
12-04 09:39:25,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,3197.0,3107.0
12-04 09:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,3169.0,3169.0
12-04 09:39:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,3907.0,4270.0
12-04 09:39:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,3918.0,4470.0
12-04 09:39:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,5682.0,5696.0
12-04 09:39:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,7388.0,10232.0
12-04 09:39:31,0.083,0.083,99.584,0.250,0.0,0.0,0.0,98304.0,0.0,11.0,1627811840.0,865767424.0,1468944384.0,29656551424.0,2480.0,1876.0
12-04 09:39:32,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627992064.0,865767424.0,1468948480.0,29656367104.0,5781.0,7177.0
12-04 09:39:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627942912.0,865767424.0,1468948480.0,29656416256.0,3194.0,3166.0
12-04 09:39:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1627942912.0,865767424.0,1468948480.0,29656416256.0,3708.0,3790.0
12-04 09:39:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627942912.0,865767424.0,1468948480.0,29656416256.0,3687.0,4160.0
12-04 09:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1626419200.0,865767424.0,1468948480.0,29657939968.0,3370.0,3445.0
12-04 09:39:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626411008.0,865767424.0,1468948480.0,29657948160.0,3876.0,4227.0
12-04 09:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626411008.0,865767424.0,1468948480.0,29657948160.0,4846.0,6067.0
12-04 09:39:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626411008.0,865767424.0,1468948480.0,29657948160.0,4261.0,4674.0
12-04 09:39:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626411008.0,865767424.0,1468948480.0,29657948160.0,5495.0,7148.0
12-04 09:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1626406912.0,865767424.0,1468952576.0,29657948160.0,3691.0,4281.0
12-04 09:39:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,3499.0,3579.0
12-04 09:39:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,3817.0,4322.0
12-04 09:39:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,4602.0,5299.0
12-04 09:39:45,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,2520.0,2033.0
12-04 09:39:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,3244.0,3381.0
12-04 09:39:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,4710.0,5762.0
12-04 09:39:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626402816.0,865767424.0,1468956672.0,29657948160.0,5467.0,7044.0
12-04 09:39:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,8.0,1626398720.0,865767424.0,1468960768.0,29657948160.0,5543.0,7172.0
12-04 09:39:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626398720.0,865767424.0,1468960768.0,29657948160.0,3863.0,4428.0
12-04 09:39:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,1626398720.0,865767424.0,1468960768.0,29657948160.0,4587.0,4073.0
12-04 09:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625866240.0,865767424.0,1468960768.0,29658480640.0,4144.0,4589.0
12-04 09:39:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625645056.0,865767424.0,1468960768.0,29658701824.0,21183.0,21626.0
12-04 09:39:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625645056.0,865767424.0,1468960768.0,29658701824.0,4247.0,4981.0
12-04 09:39:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1625645056.0,865767424.0,1468960768.0,29658701824.0,4642.0,5607.0
12-04 09:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1625645056.0,865767424.0,1468960768.0,29658701824.0,5441.0,6905.0
12-04 09:39:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625640960.0,865767424.0,1468964864.0,29658701824.0,3383.0,3245.0
12-04 09:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625640960.0,865767424.0,1468964864.0,29658701824.0,4013.0,4631.0
12-04 09:39:59,0.0,0.083,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,1625640960.0,865767424.0,1468964864.0,29658701824.0,5561.0,5650.0
12-04 09:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625640960.0,865767424.0,1468964864.0,29658701824.0,5372.0,6054.0
12-04 09:40:01,0.083,0.250,99.499,0.167,0.0,0.0,0.0,90112.0,0.0,9.0,1628766208.0,865767424.0,1468964864.0,29655576576.0,8603.0,5915.0
12-04 09:40:02,5.657,1.581,92.679,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,1640943616.0,865767424.0,1468928000.0,29643436032.0,25721.0,25324.0
12-04 09:40:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640632320.0,865767424.0,1468932096.0,29643743232.0,4314.0,4555.0
12-04 09:40:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1640628224.0,865767424.0,1468936192.0,29643743232.0,7377.0,9082.0
12-04 09:40:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640628224.0,865767424.0,1468936192.0,29643743232.0,4073.0,3578.0
12-04 09:40:06,0.083,0.083,99.584,0.250,0.0,0.0,0.0,1150976.0,0.0,9.0,1640620032.0,865767424.0,1468936192.0,29643751424.0,3339.0,2606.0
12-04 09:40:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640620032.0,865767424.0,1468936192.0,29643751424.0,5129.0,5832.0
12-04 09:40:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640620032.0,865767424.0,1468936192.0,29643751424.0,4089.0,3919.0
12-04 09:40:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640620032.0,865767424.0,1468936192.0,29643751424.0,4491.0,4152.0
12-04 09:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640620032.0,865767424.0,1468936192.0,29643751424.0,5401.0,6203.0
12-04 09:40:11,0.167,0.083,99.667,0.0,0.0,0.083,0.0,86016.0,0.0,11.0,1640615936.0,865767424.0,1468940288.0,29643751424.0,4938.0,4976.0
12-04 09:40:12,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1641107456.0,865767424.0,1468940288.0,29643259904.0,5477.0,6328.0
12-04 09:40:13,4.341,0.668,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1696735232.0,865767424.0,1468944384.0,29587628032.0,61015.0,51464.0
12-04 09:40:14,6.723,0.588,92.689,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758334976.0,865767424.0,1468948480.0,29526024192.0,188903.0,164072.0
12-04 09:40:15,2.523,0.757,96.720,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1782079488.0,865767424.0,1468948480.0,29502279680.0,198674.0,172114.0
12-04 09:40:16,24.792,0.832,74.376,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2019905536.0,865767424.0,1468948480.0,29264453632.0,59545.0,52939.0
12-04 09:40:17,33.0,0.250,66.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2052751360.0,865767424.0,1468948480.0,29231607808.0,12131.0,25032.0
12-04 09:40:18,1.169,0.167,98.497,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2056097792.0,865767424.0,1468948480.0,29228261376.0,178774.0,98089.0
12-04 09:40:19,1.167,0.250,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2056724480.0,865767424.0,1468956672.0,29227626496.0,215555.0,109320.0
12-04 09:40:20,2.005,0.167,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2067009536.0,865767424.0,1468956672.0,29217341440.0,238388.0,130518.0
12-04 09:40:21,0.835,0.167,98.998,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2077167616.0,865767424.0,1468956672.0,29207183360.0,216148.0,109213.0
12-04 09:40:22,0.921,0.167,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2087833600.0,865767424.0,1468956672.0,29196517376.0,230281.0,108784.0
12-04 09:40:23,1.250,0.167,98.417,0.167,0.0,0.0,0.0,77824.0,0.0,6.0,2108911616.0,865767424.0,1468956672.0,29175439360.0,231005.0,137920.0
12-04 09:40:24,1.084,0.083,98.749,0.0,0.0,0.083,0.0,1044480.0,0.0,147.0,2109198336.0,865767424.0,1468956672.0,29175152640.0,215319.0,107185.0
12-04 09:40:25,2.583,0.250,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2085584896.0,865767424.0,1468960768.0,29198761984.0,243408.0,110244.0
12-04 09:40:26,3.005,0.250,96.745,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1992732672.0,865767424.0,1468964864.0,29291610112.0,227212.0,125317.0
12-04 09:40:27,1.001,0.167,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1989656576.0,865767424.0,1468964864.0,29294686208.0,214179.0,107435.0
12-04 09:40:28,1.089,0.084,98.576,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1993211904.0,865767424.0,1468964864.0,29291130880.0,215495.0,105030.0
12-04 09:40:29,1.089,0.084,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1999814656.0,865767424.0,1468964864.0,29284528128.0,232042.0,129700.0
12-04 09:40:30,1.337,0.084,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2000576512.0,865767424.0,1468964864.0,29283766272.0,213037.0,108924.0
12-04 09:40:31,1.087,0.084,98.829,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2001334272.0,865767424.0,1468968960.0,29283004416.0,224219.0,106716.0
12-04 09:40:32,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2005393408.0,865767424.0,1468968960.0,29278945280.0,238996.0,125706.0
12-04 09:40:33,1.086,0.251,98.496,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2011111424.0,865767424.0,1468968960.0,29273227264.0,218650.0,106920.0
12-04 09:40:34,1.420,0.084,98.413,0.0,0.0,0.084,0.0,32768.0,0.0,4.0,2016825344.0,865767424.0,1468968960.0,29267513344.0,227528.0,110779.0
12-04 09:40:35,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024566784.0,865767424.0,1468973056.0,29259767808.0,214745.0,120768.0
12-04 09:40:36,1.167,0.083,98.750,0.0,0.0,0.0,0.0,106496.0,0.0,7.0,2025582592.0,865767424.0,1468973056.0,29258752000.0,214440.0,105224.0
12-04 09:40:37,1.002,0.083,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2026213376.0,865767424.0,1468977152.0,29258117120.0,228828.0,111453.0
12-04 09:40:38,1.084,0.250,98.332,0.250,0.0,0.083,0.0,32768.0,0.0,4.0,2027610112.0,865767424.0,1468977152.0,29256720384.0,230107.0,128069.0
12-04 09:40:39,1.334,0.250,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2029387776.0,865767424.0,1468977152.0,29254942720.0,218139.0,106787.0
12-04 09:40:40,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2030911488.0,865767424.0,1468977152.0,29253419008.0,240813.0,116064.0
12-04 09:40:41,1.504,0.084,98.413,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2032435200.0,865767424.0,1468977152.0,29251895296.0,235216.0,120590.0
12-04 09:40:42,0.998,0.166,98.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2034593792.0,865767424.0,1468977152.0,29249736704.0,200375.0,105151.0
12-04 09:40:43,1.168,0.250,98.415,0.167,0.0,0.0,0.0,16384.0,0.0,1.0,2044870656.0,865767424.0,1468985344.0,29239451648.0,184675.0,116937.0
12-04 09:40:44,1.002,0.083,98.915,0.0,0.0,0.0,0.0,0.0,0.0,1.0,2048933888.0,865767424.0,1468985344.0,29235388416.0,154616.0,98756.0
12-04 09:40:45,1.085,0.250,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2052231168.0,865767424.0,1468989440.0,29232087040.0,316392.0,124176.0
12-04 09:40:46,1.337,0.167,98.496,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2064420864.0,865767424.0,1468989440.0,29219897344.0,237056.0,129883.0
12-04 09:40:47,1.170,0.251,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2066960384.0,865767424.0,1468989440.0,29217357824.0,200044.0,106658.0
12-04 09:40:48,1.003,0.251,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2067087360.0,865767424.0,1468989440.0,29217230848.0,246341.0,109678.0
12-04 09:40:49,1.252,0.250,98.331,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2067337216.0,865767424.0,1468993536.0,29216976896.0,243056.0,126358.0
12-04 09:40:50,1.087,0.0,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2069241856.0,865767424.0,1468993536.0,29215072256.0,222167.0,109472.0
12-04 09:40:51,0.919,0.084,98.997,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2069622784.0,865767424.0,1468993536.0,29214691328.0,198179.0,103109.0
12-04 09:40:52,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070847488.0,865767424.0,1468997632.0,29213462528.0,226120.0,123508.0
12-04 09:40:53,1.086,0.084,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2071142400.0,865767424.0,1468997632.0,29213167616.0,89172.0,100553.0
12-04 09:40:54,0.921,0.0,98.996,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2071396352.0,865767424.0,1468997632.0,29212913664.0,198991.0,108246.0
12-04 09:40:55,1.581,0.250,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2071519232.0,865767424.0,1469001728.0,29212786688.0,296834.0,139850.0
12-04 09:40:56,0.999,0.167,98.834,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2071900160.0,865767424.0,1469001728.0,29212405760.0,111217.0,93591.0
12-04 09:40:57,1.171,0.084,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2072313856.0,865767424.0,1469001728.0,29211992064.0,307410.0,123986.0
12-04 09:40:58,2.339,0.167,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074185728.0,865767424.0,1469001728.0,29210120192.0,262249.0,133116.0
12-04 09:40:59,1.166,0.0,98.585,0.167,0.0,0.083,0.0,40960.0,0.0,8.0,2074820608.0,865767424.0,1469001728.0,29209485312.0,211681.0,106580.0
12-04 09:41:00,1.083,0.250,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2075201536.0,865767424.0,1469001728.0,29209104384.0,228915.0,108577.0
12-04 09:41:01,1.333,0.083,98.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2075193344.0,865767424.0,1469009920.0,29209104384.0,208556.0,124103.0
12-04 09:41:02,1.003,0.167,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2083065856.0,865767424.0,1469009920.0,29201231872.0,225459.0,109202.0
12-04 09:41:03,1.085,0.167,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2092843008.0,865767424.0,1469009920.0,29191454720.0,229864.0,109010.0
12-04 09:41:04,1.250,0.083,98.500,0.083,0.0,0.083,0.0,32768.0,0.0,3.0,2103889920.0,865767424.0,1469009920.0,29180407808.0,220916.0,121712.0
12-04 09:41:05,1.250,0.167,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2108080128.0,865767424.0,1469009920.0,29176217600.0,221443.0,105922.0
12-04 09:41:06,1.002,0.083,98.831,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2108080128.0,865767424.0,1469009920.0,29176217600.0,216970.0,105253.0
12-04 09:41:07,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109468672.0,865767424.0,1469018112.0,29174820864.0,231015.0,127399.0
12-04 09:41:08,0.671,0.168,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2118737920.0,865767424.0,1469018112.0,29165551616.0,214855.0,110264.0
12-04 09:41:09,1.0,0.333,98.500,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,2127753216.0,865767424.0,1469018112.0,29156536320.0,231671.0,109065.0
12-04 09:41:10,1.084,0.167,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2139181056.0,865767424.0,1469018112.0,29145108480.0,227722.0,126476.0
12-04 09:41:11,0.669,0.167,99.164,0.0,0.0,0.0,0.0,106496.0,0.0,8.0,2141212672.0,865767424.0,1469018112.0,29143076864.0,220533.0,121680.0
12-04 09:41:12,1.166,0.333,98.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2142285824.0,865767424.0,1469018112.0,29142003712.0,240821.0,122430.0
12-04 09:41:13,1.168,0.250,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2142097408.0,865767424.0,1469022208.0,29142188032.0,233337.0,113050.0
12-04 09:41:14,0.751,0.250,98.832,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,2142093312.0,865767424.0,1469026304.0,29142188032.0,197018.0,101836.0
12-04 09:41:15,1.166,0.167,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2142216192.0,865767424.0,1469030400.0,29142061056.0,219202.0,124047.0
12-04 09:41:16,0.754,0.0,99.246,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2142216192.0,865767424.0,1469030400.0,29142061056.0,235697.0,114561.0
12-04 09:41:17,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2142597120.0,865767424.0,1469030400.0,29141680128.0,199218.0,104632.0
12-04 09:41:18,0.920,0.251,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2142724096.0,865767424.0,1469030400.0,29141553152.0,226938.0,123870.0
12-04 09:41:19,0.752,0.084,98.914,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2142724096.0,865767424.0,1469030400.0,29141553152.0,214321.0,106094.0
12-04 09:41:20,0.918,0.083,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2142715904.0,865767424.0,1469038592.0,29141553152.0,196937.0,100212.0
12-04 09:41:21,0.919,0.0,98.997,0.0,0.0,0.084,0.0,90112.0,0.0,10.0,2142715904.0,865767424.0,1469038592.0,29141553152.0,87584.0,102319.0
12-04 09:41:22,1.001,0.250,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2142715904.0,865767424.0,1469038592.0,29141553152.0,203777.0,109599.0
12-04 09:41:23,1.418,0.250,98.332,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2146779136.0,865767424.0,1469038592.0,29137489920.0,299730.0,136699.0
12-04 09:41:24,0.586,0.0,99.414,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2146779136.0,865767424.0,1469038592.0,29137489920.0,163623.0,82993.0
12-04 09:41:25,0.834,0.0,98.916,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2146181120.0,865767424.0,1469038592.0,29138087936.0,239255.0,83934.0
12-04 09:41:26,0.417,0.083,99.499,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2146304000.0,865767424.0,1469038592.0,29137965056.0,52089.0,52956.0
12-04 09:41:27,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2146304000.0,865767424.0,1469038592.0,29137965056.0,20308.0,34171.0
12-04 09:41:28,0.417,0.083,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2146304000.0,865767424.0,1469038592.0,29137965056.0,39394.0,55008.0
12-04 09:41:29,0.334,0.084,99.582,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2146299904.0,865767424.0,1469042688.0,29137965056.0,24168.0,39720.0
12-04 09:41:30,0.583,0.167,99.084,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2146299904.0,865767424.0,1469042688.0,29137965056.0,39681.0,55410.0
12-04 09:41:31,0.334,0.083,99.583,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2146426880.0,865767424.0,1469042688.0,29137838080.0,20882.0,35342.0
12-04 09:41:32,3.028,0.168,96.804,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153152512.0,865767424.0,1469046784.0,29131108352.0,299606.0,144892.0
12-04 09:41:33,4.465,0.084,95.282,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2155311104.0,865767424.0,1469046784.0,29128949760.0,1219519.0,469864.0
12-04 09:41:34,4.983,0.338,94.595,0.0,0.0,0.084,0.0,32768.0,0.0,5.0,2161422336.0,865767424.0,1469046784.0,29122838528.0,1200779.0,465777.0
12-04 09:41:35,3.623,0.337,95.956,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2162565120.0,865767424.0,1469046784.0,29121695744.0,1188864.0,461769.0
12-04 09:41:36,4.822,0.169,94.924,0.085,0.0,0.0,0.0,86016.0,0.0,7.0,2180722688.0,865767424.0,1469046784.0,29103538176.0,1190950.0,461806.0
12-04 09:41:37,4.051,0.253,95.696,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2183135232.0,865767424.0,1469046784.0,29101125632.0,1221271.0,470627.0
12-04 09:41:38,4.645,0.253,95.101,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184376320.0,865767424.0,1469050880.0,29099880448.0,1292167.0,611001.0
12-04 09:41:39,3.550,0.085,96.196,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2185003008.0,865767424.0,1469050880.0,29099253760.0,1190898.0,460779.0
12-04 09:41:40,3.976,0.254,95.601,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2185637888.0,865767424.0,1469050880.0,29098618880.0,1205337.0,472047.0
12-04 09:41:41,4.037,0.168,95.795,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2186113024.0,865767424.0,1469050880.0,29098143744.0,1221809.0,484318.0
12-04 09:41:42,4.958,0.168,94.622,0.252,0.0,0.0,0.0,24576.0,0.0,2.0,2187034624.0,865767424.0,1469050880.0,29097222144.0,1195499.0,470510.0
12-04 09:41:43,2.966,0.085,96.949,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187542528.0,865767424.0,1469050880.0,29096714240.0,1187299.0,472802.0
12-04 09:41:44,4.722,0.084,95.025,0.0,0.0,0.169,0.0,20480.0,0.0,1.0,2188050432.0,865767424.0,1469050880.0,29096206336.0,1194121.0,481425.0
12-04 09:41:45,4.810,0.338,94.852,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2191220736.0,865767424.0,1469054976.0,29093031936.0,1224670.0,481986.0
12-04 09:41:46,2.797,0.169,97.034,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2192486400.0,865767424.0,1469059072.0,29091762176.0,1196397.0,476754.0
12-04 09:41:47,4.300,0.169,95.363,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2194010112.0,865767424.0,1469059072.0,29090238464.0,1195417.0,475862.0
12-04 09:41:48,3.218,0.169,96.444,0.169,0.0,0.0,0.0,28672.0,0.0,3.0,2194644992.0,865767424.0,1469059072.0,29089603584.0,1192108.0,479244.0
12-04 09:41:49,5.453,0.168,94.379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2198327296.0,865767424.0,1469059072.0,29085921280.0,1220637.0,481789.0
12-04 09:41:50,3.117,0.253,96.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2199556096.0,865767424.0,1469059072.0,29084692480.0,1190243.0,472995.0
12-04 09:41:51,4.966,0.168,94.697,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,2206613504.0,865767424.0,1469059072.0,29077635072.0,1196254.0,473642.0
12-04 09:41:52,3.460,0.169,96.287,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210594816.0,865767424.0,1469059072.0,29073653760.0,1191997.0,478089.0
12-04 09:41:53,4.810,0.253,94.852,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2213818368.0,865767424.0,1469059072.0,29070430208.0,1237184.0,500551.0
12-04 09:41:54,3.286,0.337,96.293,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2215600128.0,865767424.0,1469063168.0,29068644352.0,1196329.0,481102.0
12-04 09:41:55,4.806,0.253,94.857,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2219290624.0,865767424.0,1469063168.0,29064953856.0,1196809.0,474980.0
12-04 09:41:56,3.117,0.168,96.546,0.0,0.0,0.168,0.0,77824.0,0.0,9.0,2222084096.0,865767424.0,1469063168.0,29062160384.0,1191610.0,479547.0
12-04 09:41:57,5.042,0.252,94.622,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2226941952.0,865767424.0,1469063168.0,29057302528.0,1222002.0,481914.0
12-04 09:41:58,3.130,0.169,96.616,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2229448704.0,865767424.0,1469063168.0,29054795776.0,1190188.0,477495.0
12-04 09:41:59,4.726,0.253,94.852,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2232242176.0,865767424.0,1469063168.0,29052002304.0,1194545.0,476759.0
12-04 09:42:00,5.072,0.169,94.505,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,2234400768.0,865767424.0,1469063168.0,29049843712.0,1198106.0,481197.0
12-04 09:42:01,3.451,0.253,96.212,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2234781696.0,865767424.0,1469063168.0,29049462784.0,1222384.0,486707.0
12-04 09:42:02,4.641,0.253,95.021,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2240208896.0,865767424.0,1469067264.0,29044031488.0,1196894.0,482597.0
12-04 09:42:03,3.361,0.168,96.387,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2242174976.0,865767424.0,1469067264.0,29042065408.0,1189616.0,478560.0
12-04 09:42:04,4.814,0.169,94.848,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2249125888.0,865767424.0,1469067264.0,29035114496.0,1198979.0,481829.0
12-04 09:42:05,3.212,0.169,96.534,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2250141696.0,865767424.0,1469067264.0,29034098688.0,1220839.0,484563.0
12-04 09:42:06,5.135,0.253,94.360,0.168,0.0,0.084,0.0,77824.0,0.0,7.0,2256617472.0,865767424.0,1469067264.0,29027622912.0,1197359.0,478222.0
12-04 09:42:07,3.550,0.085,96.281,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2258427904.0,865767424.0,1469067264.0,29025812480.0,1189740.0,476932.0
12-04 09:42:08,5.051,0.253,94.613,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2264870912.0,865767424.0,1469067264.0,29019369472.0,1199326.0,483302.0
12-04 09:42:09,3.862,0.168,95.802,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,2266644480.0,865767424.0,1469071360.0,29017591808.0,1214870.0,483155.0
12-04 09:42:10,5.046,0.168,94.786,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2269573120.0,865767424.0,1469071360.0,29014663168.0,1202600.0,477562.0
12-04 09:42:11,3.288,0.337,96.290,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2271096832.0,865767424.0,1469071360.0,29013139456.0,1192867.0,483192.0
12-04 09:42:12,4.818,0.254,94.590,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,2275962880.0,865767424.0,1469071360.0,29008273408.0,1197597.0,479343.0
12-04 09:42:13,3.629,0.169,96.203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2277654528.0,865767424.0,1469071360.0,29006581760.0,1232933.0,503598.0
12-04 09:42:14,4.469,0.084,95.278,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2280112128.0,865767424.0,1469071360.0,29004124160.0,1204025.0,476874.0
12-04 09:42:15,4.814,0.253,94.932,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2284204032.0,865767424.0,1469075456.0,29000028160.0,1192338.0,477907.0
12-04 09:42:16,3.797,0.169,95.865,0.0,0.0,0.169,0.0,61440.0,0.0,5.0,2284929024.0,865767424.0,1469079552.0,28999299072.0,1194975.0,480189.0
12-04 09:42:17,5.462,0.252,94.202,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2289213440.0,865767424.0,1469079552.0,28995014656.0,1225462.0,487226.0
12-04 09:42:18,3.120,0.253,96.374,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,2290769920.0,865767424.0,1469079552.0,28993458176.0,1189945.0,478272.0
12-04 09:42:19,5.316,0.253,94.346,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2296356864.0,865767424.0,1469079552.0,28987871232.0,1196888.0,481528.0
12-04 09:42:20,2.956,0.084,96.791,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2296516608.0,865767424.0,1469079552.0,28987711488.0,1194529.0,484110.0
12-04 09:42:21,5.793,0.168,94.039,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2304102400.0,865767424.0,1469079552.0,28980125696.0,1221691.0,480661.0
12-04 09:42:22,3.616,0.084,96.215,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305499136.0,865767424.0,1469079552.0,28978728960.0,1191779.0,477283.0
12-04 09:42:23,4.569,0.254,95.093,0.0,0.0,0.085,0.0,73728.0,0.0,6.0,2312609792.0,865767424.0,1469079552.0,28971618304.0,1208060.0,494469.0
12-04 09:42:24,3.448,0.252,95.963,0.252,0.0,0.084,0.0,28672.0,0.0,3.0,2315272192.0,865767424.0,1469083648.0,28968951808.0,1194675.0,483151.0
12-04 09:42:25,4.806,0.253,94.857,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2318295040.0,865767424.0,1469083648.0,28965928960.0,1228168.0,490161.0
12-04 09:42:26,4.384,0.337,95.278,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2322001920.0,865767424.0,1469083648.0,28962222080.0,1192124.0,475216.0
12-04 09:42:27,4.549,0.253,95.114,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324668416.0,865767424.0,1469083648.0,28959555584.0,1192103.0,481091.0
12-04 09:42:28,4.205,0.084,95.711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2329620480.0,865767424.0,1469083648.0,28954603520.0,1196796.0,481675.0
12-04 09:42:29,4.403,0.254,95.258,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2327842816.0,865767424.0,1469083648.0,28956381184.0,1226111.0,486475.0
12-04 09:42:30,3.872,0.168,95.707,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2331398144.0,865767424.0,1469083648.0,28952825856.0,1188949.0,477015.0
12-04 09:42:31,4.480,0.169,95.266,0.0,0.0,0.085,0.0,77824.0,0.0,8.0,2335715328.0,865767424.0,1469083648.0,28948508672.0,1184324.0,476505.0
12-04 09:42:32,3.020,0.084,96.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338168832.0,865767424.0,1469087744.0,28946051072.0,930380.0,387761.0
12-04 09:42:33,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338758656.0,865767424.0,1469087744.0,28945461248.0,43522.0,166471.0
12-04 09:42:34,0.501,0.250,99.249,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2338758656.0,865767424.0,1469087744.0,28945461248.0,39277.0,69183.0
12-04 09:42:35,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338758656.0,865767424.0,1469087744.0,28945461248.0,39111.0,68631.0
12-04 09:42:36,0.167,0.167,99.499,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,2338758656.0,865767424.0,1469087744.0,28945461248.0,38223.0,67074.0
12-04 09:42:37,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2338885632.0,865767424.0,1469087744.0,28945334272.0,37677.0,66286.0
12-04 09:42:38,3.833,0.083,96.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327871488.0,865767424.0,1469091840.0,28956344320.0,626746.0,294731.0
12-04 09:42:39,5.843,0.417,93.489,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2312151040.0,865767424.0,1469091840.0,28972064768.0,1505739.0,601138.0
12-04 09:42:40,6.365,0.419,93.216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2177679360.0,865767424.0,1469095936.0,29106532352.0,1508757.0,602999.0
12-04 09:42:41,5.546,0.168,94.202,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2181521408.0,865767424.0,1469095936.0,29102690304.0,1505516.0,603397.0
12-04 09:42:42,6.511,0.167,93.239,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2181996544.0,865767424.0,1469095936.0,29102215168.0,1514028.0,606479.0
12-04 09:42:43,6.583,0.417,92.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2184663040.0,865767424.0,1469095936.0,29099548672.0,1504587.0,606646.0
12-04 09:42:44,6.010,0.501,93.406,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2188853248.0,865767424.0,1469095936.0,29095358464.0,1511691.0,608703.0
12-04 09:42:45,6.339,0.250,93.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2191486976.0,865767424.0,1469095936.0,29092724736.0,1516299.0,606816.0
12-04 09:42:46,6.187,0.167,93.645,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2193006592.0,865767424.0,1469100032.0,29091201024.0,1496655.0,609439.0
12-04 09:42:47,6.645,0.166,93.023,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2194939904.0,865767424.0,1469104128.0,29089263616.0,1528417.0,613715.0
12-04 09:42:48,6.594,0.167,92.988,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2195828736.0,865767424.0,1469104128.0,29088374784.0,1517809.0,608574.0
12-04 09:42:49,6.109,0.335,93.473,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2197319680.0,865767424.0,1469104128.0,29086883840.0,1503827.0,610394.0
12-04 09:42:50,6.005,0.500,93.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2203193344.0,865767424.0,1469104128.0,29081010176.0,1516902.0,607365.0
12-04 09:42:51,5.779,0.251,93.802,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2210938880.0,865767424.0,1469104128.0,29073264640.0,1509526.0,612530.0
12-04 09:42:52,6.444,0.418,93.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2214903808.0,865767424.0,1469104128.0,29069299712.0,1504497.0,609941.0
12-04 09:42:53,6.056,0.336,93.524,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221477888.0,865767424.0,1469104128.0,29062725632.0,1525251.0,624190.0
12-04 09:42:54,6.104,0.251,93.395,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,2224525312.0,865767424.0,1469104128.0,29059678208.0,1507522.0,614856.0
12-04 09:42:55,6.203,0.168,93.630,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2226683904.0,865767424.0,1469104128.0,29057519616.0,1507695.0,614397.0
12-04 09:42:56,6.611,0.251,93.054,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,2230145024.0,865767424.0,1469104128.0,29054058496.0,1506078.0,608241.0
12-04 09:42:57,6.025,0.251,93.724,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234814464.0,865767424.0,1469108224.0,29049384960.0,1504321.0,615124.0
12-04 09:42:58,5.214,0.252,94.365,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2238877696.0,865767424.0,1469108224.0,29045321728.0,1507397.0,613667.0
12-04 09:42:59,6.678,0.417,92.905,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2240020480.0,865767424.0,1469108224.0,29044178944.0,1508458.0,618126.0
12-04 09:43:00,6.287,0.251,93.127,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2246791168.0,865767424.0,1469108224.0,29037408256.0,1506371.0,616696.0
12-04 09:43:01,5.383,0.168,94.449,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2248568832.0,865767424.0,1469108224.0,29035630592.0,1518807.0,613515.0
12-04 09:43:02,6.355,0.418,93.144,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2251583488.0,865767424.0,1469108224.0,29032615936.0,1502366.0,612886.0
12-04 09:43:03,5.709,0.420,93.787,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253901824.0,865767424.0,1469108224.0,29030297600.0,1509246.0,613397.0
12-04 09:43:04,6.500,0.583,92.833,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2258059264.0,865767424.0,1469108224.0,29026140160.0,1527380.0,623044.0
12-04 09:43:05,6.739,0.333,92.845,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2260975616.0,865767424.0,1469112320.0,29023219712.0,1511985.0,613281.0
12-04 09:43:06,5.798,0.252,93.782,0.168,0.0,0.0,0.0,98304.0,0.0,11.0,2264752128.0,865767424.0,1469112320.0,29019443200.0,1508434.0,615135.0
12-04 09:43:07,6.145,0.253,93.603,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2270117888.0,865767424.0,1469112320.0,29014077440.0,1511748.0,616296.0
12-04 09:43:08,6.733,0.499,92.685,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2274721792.0,865767424.0,1469112320.0,29009473536.0,1506998.0,613441.0
12-04 09:43:09,6.187,0.251,93.478,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2275704832.0,865767424.0,1469112320.0,29008490496.0,1502998.0,611701.0
12-04 09:43:10,6.370,0.084,93.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2281545728.0,865767424.0,1469112320.0,29002649600.0,1507674.0,612585.0
12-04 09:43:11,6.124,0.336,93.289,0.168,0.0,0.084,0.0,94208.0,0.0,7.0,2287382528.0,865767424.0,1469116416.0,28996808704.0,1507551.0,614503.0
12-04 09:43:12,5.917,0.333,93.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294120448.0,865767424.0,1469116416.0,28990070784.0,1506417.0,616318.0
12-04 09:43:13,7.321,0.333,92.263,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2298908672.0,865767424.0,1469116416.0,28985282560.0,1508226.0,614336.0
12-04 09:43:14,6.951,0.168,92.797,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304651264.0,865767424.0,1469116416.0,28979539968.0,1507622.0,615056.0
12-04 09:43:15,5.931,0.334,93.651,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2308173824.0,865767424.0,1469116416.0,28976017408.0,1523063.0,635323.0
12-04 09:43:16,7.321,0.083,92.596,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2310803456.0,865767424.0,1469120512.0,28973383680.0,1504689.0,616526.0
12-04 09:43:17,5.793,0.420,93.619,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,2312773632.0,865767424.0,1469120512.0,28971413504.0,1509766.0,616081.0
12-04 09:43:18,6.444,0.251,93.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319880192.0,865767424.0,1469124608.0,28964302848.0,1504497.0,614776.0
12-04 09:43:19,5.813,0.084,94.019,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2326355968.0,865767424.0,1469124608.0,28957827072.0,1515119.0,614820.0
12-04 09:43:20,6.505,0.334,93.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2331815936.0,865767424.0,1469124608.0,28952367104.0,1512890.0,616453.0
12-04 09:43:21,5.956,0.336,93.624,0.084,0.0,0.0,0.0,69632.0,0.0,5.0,2334482432.0,865767424.0,1469124608.0,28949700608.0,1512254.0,617221.0
12-04 09:43:22,6.177,0.334,93.406,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2337751040.0,865767424.0,1469124608.0,28946432000.0,1511119.0,617554.0
12-04 09:43:23,7.107,0.167,92.475,0.084,0.0,0.167,0.0,73728.0,0.0,6.0,2342354944.0,865767424.0,1469124608.0,28941828096.0,1523346.0,630494.0
12-04 09:43:24,6.639,0.249,93.029,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2346958848.0,865767424.0,1469124608.0,28937224192.0,1503370.0,613297.0
12-04 09:43:25,7.358,0.251,92.308,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353274880.0,865767424.0,1469124608.0,28930908160.0,1506529.0,612994.0
12-04 09:43:26,6.198,0.503,93.300,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2353909760.0,865767424.0,1469124608.0,28930273280.0,1503178.0,614434.0
12-04 09:43:27,6.628,0.252,93.037,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2359017472.0,865767424.0,1469128704.0,28925161472.0,1503086.0,612623.0
12-04 09:43:28,6.339,0.250,93.328,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2364952576.0,865767424.0,1469128704.0,28919226368.0,1505217.0,615173.0
12-04 09:43:29,5.951,0.251,93.630,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2368389120.0,865767424.0,1469128704.0,28915789824.0,1507647.0,619110.0
12-04 09:43:30,6.516,0.334,92.982,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377023488.0,865767424.0,1469128704.0,28907155456.0,1503551.0,613075.0
12-04 09:43:31,6.850,0.418,92.732,0.0,0.0,0.0,0.0,69632.0,0.0,7.0,2379689984.0,865767424.0,1469128704.0,28904488960.0,1504658.0,616616.0
12-04 09:43:32,7.089,0.167,92.577,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2387034112.0,865767424.0,1469128704.0,28897144832.0,1510299.0,618526.0
12-04 09:43:33,6.355,0.502,93.144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2392735744.0,865767424.0,1469128704.0,28891443200.0,1516540.0,616614.0
12-04 09:43:34,5.621,0.336,93.876,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2396545024.0,865767424.0,1469128704.0,28887633920.0,1527786.0,633173.0
12-04 09:43:35,6.025,0.251,93.473,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2401656832.0,865767424.0,1469128704.0,28882522112.0,1508093.0,614139.0
12-04 09:43:36,6.873,0.084,92.875,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2406731776.0,865767424.0,1469132800.0,28877443072.0,1510616.0,617655.0
12-04 09:43:37,6.489,0.166,93.261,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2408636416.0,865767424.0,1469132800.0,28875538432.0,1506685.0,616212.0
12-04 09:43:38,4.583,0.167,95.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2410213376.0,865767424.0,1469132800.0,28873961472.0,955759.0,419190.0
12-04 09:43:39,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2411175936.0,865767424.0,1469132800.0,28872998912.0,62216.0,221726.0
12-04 09:43:40,0.503,0.084,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2411175936.0,865767424.0,1469132800.0,28872998912.0,55989.0,99586.0
12-04 09:43:41,1.337,0.084,98.413,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2411683840.0,865767424.0,1469132800.0,28872491008.0,56074.0,99707.0
12-04 09:43:42,0.999,0.167,98.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412191744.0,865767424.0,1469132800.0,28871983104.0,57337.0,101581.0
12-04 09:43:43,0.503,0.084,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412191744.0,865767424.0,1469132800.0,28871983104.0,55343.0,98409.0
12-04 09:43:44,4.066,0.581,95.187,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2395553792.0,865767424.0,1469136896.0,28888616960.0,813410.0,374203.0
12-04 09:43:45,8.083,0.417,91.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2320596992.0,865767424.0,1469140992.0,28963569664.0,1824334.0,734809.0
12-04 09:43:46,8.209,0.166,91.459,0.0,0.0,0.166,0.0,73728.0,0.0,8.0,2233458688.0,865767424.0,1469145088.0,29050703872.0,1825853.0,738750.0
12-04 09:43:47,7.654,0.250,91.847,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,2185400320.0,865767424.0,1469145088.0,29098762240.0,1807483.0,743394.0
12-04 09:43:48,8.340,0.248,91.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2186702848.0,865767424.0,1469145088.0,29097459712.0,1805056.0,744393.0
12-04 09:43:49,8.526,0.166,91.225,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2191179776.0,865767424.0,1469145088.0,29092982784.0,1822685.0,732404.0
12-04 09:43:50,7.315,0.416,92.020,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2197241856.0,865767424.0,1469145088.0,29086920704.0,1816402.0,742788.0
12-04 09:43:51,8.063,0.499,91.438,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2201907200.0,865767424.0,1469145088.0,29082255360.0,1824131.0,743391.0
12-04 09:43:52,7.185,0.251,92.565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2203017216.0,865767424.0,1469145088.0,29081145344.0,1811267.0,748309.0
12-04 09:43:53,8.216,0.166,91.452,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2204033024.0,865767424.0,1469149184.0,29080125440.0,1842965.0,768912.0
12-04 09:43:54,7.429,0.417,91.987,0.0,0.0,0.167,0.0,28672.0,0.0,7.0,2212220928.0,865767424.0,1469149184.0,29071937536.0,1822694.0,750422.0
12-04 09:43:55,8.285,0.249,91.466,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2218061824.0,865767424.0,1469149184.0,29066096640.0,1800878.0,751020.0
12-04 09:43:56,7.917,0.250,91.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2228252672.0,865767424.0,1469149184.0,29055905792.0,1812538.0,754156.0
12-04 09:43:57,7.404,0.250,92.263,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2229108736.0,865767424.0,1469149184.0,29055049728.0,1821241.0,748417.0
12-04 09:43:58,8.375,0.498,90.962,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2231656448.0,865767424.0,1469149184.0,29052502016.0,1817373.0,741980.0
12-04 09:43:59,7.731,0.416,91.687,0.083,0.0,0.083,0.0,32768.0,0.0,3.0,2237112320.0,865771520.0,1469149184.0,29047042048.0,1821227.0,753351.0
12-04 09:44:00,8.652,0.166,91.098,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2241175552.0,865771520.0,1469149184.0,29042978816.0,1811226.0,746909.0
12-04 09:44:01,6.833,0.417,92.583,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2245238784.0,865771520.0,1469149184.0,29038915584.0,1819507.0,751566.0
12-04 09:44:02,8.534,0.083,91.384,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2250027008.0,865771520.0,1469153280.0,29034123264.0,1823022.0,748877.0
12-04 09:44:03,8.887,0.332,90.698,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2258280448.0,865771520.0,1469153280.0,29025869824.0,1798303.0,750235.0
12-04 09:44:04,7.635,0.249,92.033,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2264121344.0,865771520.0,1469153280.0,29020028928.0,1812528.0,755807.0
12-04 09:44:05,8.153,0.250,91.348,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2268344320.0,865771520.0,1469153280.0,29015805952.0,1825312.0,746781.0
12-04 09:44:06,7.410,0.250,92.256,0.0,0.0,0.083,0.0,73728.0,0.0,7.0,2273042432.0,865771520.0,1469153280.0,29011107840.0,1814280.0,745916.0
12-04 09:44:07,8.569,0.250,91.181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2280026112.0,865771520.0,1469153280.0,29004124160.0,1820494.0,749865.0
12-04 09:44:08,8.146,0.333,91.438,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2284974080.0,865771520.0,1469157376.0,28999172096.0,1816293.0,751199.0
12-04 09:44:09,8.195,0.248,91.391,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2287132672.0,865771520.0,1469157376.0,28997013504.0,1821393.0,747312.0
12-04 09:44:10,7.897,0.166,91.854,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2295701504.0,865771520.0,1469157376.0,28988444672.0,1809994.0,753414.0
12-04 09:44:11,8.319,0.083,91.348,0.166,0.0,0.083,0.0,98304.0,0.0,10.0,2302115840.0,865771520.0,1469157376.0,28982030336.0,1813356.0,748309.0
12-04 09:44:12,7.801,0.166,91.950,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2305347584.0,865771520.0,1469157376.0,28978798592.0,1817631.0,754825.0
12-04 09:44:13,8.465,0.415,90.954,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2310402048.0,865771520.0,1469157376.0,28973744128.0,1811713.0,740246.0
12-04 09:44:14,7.404,0.333,92.097,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2316111872.0,865771520.0,1469161472.0,28968030208.0,1815426.0,747850.0
12-04 09:44:15,8.706,0.166,91.045,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2323316736.0,865771520.0,1469161472.0,28960825344.0,1825362.0,747402.0
12-04 09:44:16,7.954,0.331,91.466,0.166,0.0,0.083,0.0,90112.0,0.0,7.0,2329407488.0,865771520.0,1469165568.0,28954730496.0,1815707.0,746863.0
12-04 09:44:17,8.638,0.249,91.030,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2337058816.0,865771520.0,1469165568.0,28947079168.0,1817000.0,747621.0
12-04 09:44:18,7.673,0.0,92.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2342739968.0,865771520.0,1469165568.0,28941398016.0,1822076.0,754365.0
12-04 09:44:19,8.444,0.248,91.142,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2349563904.0,865771520.0,1469165568.0,28934574080.0,1801443.0,751134.0
12-04 09:44:20,7.801,0.166,91.867,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2355183616.0,865771520.0,1469165568.0,28928954368.0,1812147.0,749580.0
12-04 09:44:21,8.229,0.249,91.521,0.0,0.0,0.0,0.0,90112.0,0.0,12.0,2360803328.0,865771520.0,1469165568.0,28923334656.0,1808347.0,735983.0
12-04 09:44:22,8.216,0.332,91.120,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2363305984.0,865771520.0,1469169664.0,28920827904.0,1813970.0,749629.0
12-04 09:44:23,8.195,0.331,91.474,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2369974272.0,865771520.0,1469169664.0,28914159616.0,1830346.0,762098.0
12-04 09:44:24,8.588,0.248,91.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373971968.0,865771520.0,1469169664.0,28910161920.0,1830023.0,752324.0
12-04 09:44:25,8.313,0.249,91.438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378797056.0,865771520.0,1469169664.0,28905336832.0,1819660.0,749716.0
12-04 09:44:26,8.865,0.331,90.721,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2381123584.0,865771520.0,1469169664.0,28903010304.0,1811630.0,751907.0
12-04 09:44:27,9.136,0.249,90.615,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384805888.0,865771520.0,1469169664.0,28899328000.0,1808629.0,751014.0
12-04 09:44:28,7.954,0.497,91.384,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2390138880.0,865771520.0,1469169664.0,28893995008.0,1808875.0,746408.0
12-04 09:44:29,7.724,0.249,91.944,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2392772608.0,865771520.0,1469169664.0,28891361280.0,1815526.0,739956.0
12-04 09:44:30,8.699,0.331,90.886,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2398932992.0,865771520.0,1469169664.0,28885200896.0,1820924.0,749775.0
12-04 09:44:31,7.423,0.167,92.160,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2404925440.0,865771520.0,1469173760.0,28879204352.0,1815292.0,744860.0
12-04 09:44:32,8.167,0.250,91.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2411790336.0,865771520.0,1469173760.0,28872339456.0,1814442.0,749058.0
12-04 09:44:33,8.138,0.168,91.611,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2414133248.0,865771520.0,1469173760.0,28869996544.0,1834770.0,752614.0
12-04 09:44:34,7.980,0.166,91.438,0.249,0.0,0.166,0.0,53248.0,0.0,4.0,2419433472.0,865771520.0,1469173760.0,28864696320.0,1810795.0,752351.0
12-04 09:44:35,7.937,0.084,91.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2427273216.0,865771520.0,1469173760.0,28856856576.0,1790846.0,746290.0
12-04 09:44:36,8.070,0.250,91.514,0.0,0.0,0.166,0.0,81920.0,0.0,6.0,2432290816.0,865771520.0,1469173760.0,28851838976.0,1827422.0,757416.0
12-04 09:44:37,8.223,0.166,91.528,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2436067328.0,865771520.0,1469173760.0,28848062464.0,1813912.0,746895.0
12-04 09:44:38,9.098,0.496,90.240,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2440925184.0,865771520.0,1469173760.0,28843204608.0,1810800.0,740543.0
12-04 09:44:39,7.494,0.250,92.256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2446032896.0,865771520.0,1469177856.0,28838092800.0,1818760.0,752814.0
12-04 09:44:40,8.491,0.165,91.096,0.082,0.0,0.165,0.0,12288.0,0.0,2.0,2449174528.0,865771520.0,1469177856.0,28834951168.0,1818906.0,749626.0
12-04 09:44:41,9.461,0.166,90.290,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2456236032.0,865771520.0,1469177856.0,28827889664.0,1816807.0,748225.0
12-04 09:44:42,7.417,0.167,92.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2462330880.0,865771520.0,1469177856.0,28821794816.0,1819020.0,753304.0
12-04 09:44:43,7.877,0.415,91.459,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2469568512.0,865771520.0,1469177856.0,28814557184.0,1792916.0,750119.0
12-04 09:44:44,5.917,0.333,93.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2475819008.0,865771520.0,1469177856.0,28808306688.0,1104930.0,493127.0
12-04 09:44:45,0.919,0.0,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2477314048.0,865771520.0,1469177856.0,28806811648.0,78803.0,274668.0
12-04 09:44:46,0.751,0.250,98.748,0.250,0.0,0.0,0.0,98304.0,0.0,8.0,2477309952.0,865771520.0,1469181952.0,28806811648.0,73168.0,130897.0
12-04 09:44:47,0.921,0.167,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2477305856.0,865771520.0,1469186048.0,28806811648.0,74117.0,132535.0
12-04 09:44:48,1.003,0.084,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2477305856.0,865771520.0,1469186048.0,28806811648.0,73899.0,132111.0
12-04 09:44:49,1.167,0.167,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2477305856.0,865771520.0,1469186048.0,28806811648.0,74911.0,134049.0
12-04 09:44:50,4.337,0.167,95.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2446532608.0,865771520.0,1469190144.0,28837580800.0,833095.0,409574.0
12-04 09:44:51,8.887,0.581,90.282,0.083,0.0,0.166,0.0,86016.0,0.0,7.0,2377203712.0,865771520.0,1469190144.0,28906909696.0,2117678.0,859549.0
12-04 09:44:52,9.318,0.333,90.266,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2307813376.0,865771520.0,1469190144.0,28976300032.0,2117131.0,860776.0
12-04 09:44:53,8.659,0.416,90.674,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2191044608.0,865771520.0,1469190144.0,29093068800.0,2146774.0,886672.0
12-04 09:44:54,8.624,0.415,90.879,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2194780160.0,865771520.0,1469190144.0,29089333248.0,2128918.0,877064.0
12-04 09:44:55,8.721,0.415,90.698,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2203893760.0,865771520.0,1469190144.0,29080219648.0,2109717.0,870811.0
12-04 09:44:56,9.023,0.251,90.643,0.0,0.0,0.084,0.0,81920.0,0.0,9.0,2212933632.0,865771520.0,1469194240.0,29071175680.0,2135194.0,866907.0
12-04 09:44:57,7.873,0.419,91.290,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2219155456.0,865771520.0,1469194240.0,29064953856.0,2129916.0,874304.0
12-04 09:44:58,8.291,0.335,91.206,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2219012096.0,865771520.0,1469194240.0,29065097216.0,2115657.0,874074.0
12-04 09:44:59,8.681,0.417,90.735,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2223091712.0,865771520.0,1469194240.0,29061017600.0,2130570.0,871226.0
12-04 09:45:00,8.438,0.084,91.395,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2226487296.0,865771520.0,1469194240.0,29057622016.0,2137490.0,875445.0
12-04 09:45:01,8.826,0.416,90.674,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2228932608.0,865771520.0,1469194240.0,29055176704.0,2096409.0,873456.0
12-04 09:45:02,8.696,0.418,90.886,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234011648.0,865771520.0,1469194240.0,29050097664.0,2131275.0,868220.0
12-04 09:45:03,10.008,0.248,89.578,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2244227072.0,865771520.0,1469198336.0,29039878144.0,2126390.0,870912.0
12-04 09:45:04,9.219,0.415,90.199,0.0,0.0,0.166,0.0,24576.0,0.0,6.0,2249879552.0,865771520.0,1469198336.0,29034225664.0,2122035.0,874383.0
12-04 09:45:05,8.417,0.333,91.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2258546688.0,865771520.0,1469198336.0,29025558528.0,2115801.0,868871.0
12-04 09:45:06,8.870,0.586,90.377,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2268352512.0,865771520.0,1469198336.0,29015752704.0,2135615.0,876976.0
12-04 09:45:07,8.033,0.335,91.548,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2276290560.0,865771520.0,1469198336.0,29007814656.0,2114138.0,868460.0
12-04 09:45:08,8.939,0.334,90.476,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2284957696.0,865771520.0,1469198336.0,28999147520.0,2118772.0,876041.0
12-04 09:45:09,8.826,0.333,90.674,0.083,0.0,0.083,0.0,36864.0,0.0,3.0,2288635904.0,865771520.0,1469202432.0,28995465216.0,2137402.0,874013.0
12-04 09:45:10,8.811,0.249,90.607,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2294730752.0,865771520.0,1469202432.0,28989370368.0,2140322.0,890078.0
12-04 09:45:11,8.382,0.251,91.199,0.0,0.0,0.168,0.0,73728.0,0.0,6.0,2299047936.0,865771520.0,1469202432.0,28985053184.0,2108048.0,872798.0
12-04 09:45:12,9.718,0.332,89.867,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2307088384.0,865771520.0,1469202432.0,28977012736.0,2132316.0,872987.0
12-04 09:45:13,8.229,0.582,90.856,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2311458816.0,865771520.0,1469202432.0,28972642304.0,2131621.0,881062.0
12-04 09:45:14,8.939,0.501,90.560,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2320728064.0,865771520.0,1469202432.0,28963373056.0,2093698.0,864167.0
12-04 09:45:15,8.569,0.416,90.765,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2327359488.0,865771520.0,1469206528.0,28956737536.0,2137902.0,875437.0
12-04 09:45:16,9.0,0.417,90.417,0.0,0.0,0.167,0.0,81920.0,0.0,7.0,2336530432.0,865771520.0,1469210624.0,28947562496.0,2129932.0,880168.0
12-04 09:45:17,8.917,0.333,90.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341863424.0,865771520.0,1469210624.0,28942229504.0,2111319.0,869649.0
12-04 09:45:18,8.735,0.333,90.849,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2348687360.0,865771520.0,1469210624.0,28935405568.0,2125754.0,870644.0
12-04 09:45:19,9.817,0.333,89.684,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2353926144.0,865771520.0,1469210624.0,28930166784.0,2135349.0,885710.0
12-04 09:45:20,9.272,0.166,90.397,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2356178944.0,865771520.0,1469210624.0,28927913984.0,2102170.0,875501.0
12-04 09:45:21,8.718,0.251,90.780,0.168,0.0,0.084,0.0,110592.0,0.0,8.0,2362052608.0,865771520.0,1469210624.0,28922040320.0,2124215.0,869837.0
12-04 09:45:22,8.569,0.499,90.765,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2371862528.0,865771520.0,1469210624.0,28912230400.0,2125810.0,878750.0
12-04 09:45:23,9.643,0.333,89.859,0.0,0.0,0.166,0.0,61440.0,0.0,4.0,2379034624.0,865771520.0,1469210624.0,28905058304.0,2138420.0,893564.0
12-04 09:45:24,9.008,0.250,90.659,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2383761408.0,865771520.0,1469214720.0,28900327424.0,2120206.0,881854.0
12-04 09:45:25,9.768,0.414,89.652,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2391728128.0,865771520.0,1469214720.0,28892360704.0,2130803.0,875456.0
12-04 09:45:26,9.417,0.167,90.333,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2399567872.0,865771520.0,1469214720.0,28884520960.0,2113848.0,877779.0
12-04 09:45:27,7.827,0.500,91.257,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2406617088.0,865771520.0,1469214720.0,28877471744.0,2119799.0,879338.0
12-04 09:45:28,9.228,0.419,90.185,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2414329856.0,865771520.0,1469214720.0,28869758976.0,2133822.0,877453.0
12-04 09:45:29,8.285,0.502,91.213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2417631232.0,865771520.0,1469214720.0,28866457600.0,2128908.0,888748.0
12-04 09:45:30,9.015,0.417,90.401,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2424995840.0,865771520.0,1469214720.0,28859092992.0,2106795.0,878070.0
12-04 09:45:31,9.167,0.417,90.250,0.0,0.0,0.167,0.0,90112.0,0.0,12.0,2433470464.0,865771520.0,1469214720.0,28850618368.0,2126854.0,872009.0
12-04 09:45:32,8.264,0.501,91.152,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2443096064.0,865771520.0,1469214720.0,28840992768.0,2110075.0,876352.0
12-04 09:45:33,9.380,0.251,90.117,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2448642048.0,865771520.0,1469218816.0,28835442688.0,2119005.0,889736.0
12-04 09:45:34,8.887,0.415,90.449,0.0,0.0,0.249,0.0,12288.0,0.0,3.0,2454323200.0,865771520.0,1469218816.0,28829761536.0,2133790.0,875976.0
12-04 09:45:35,9.440,0.251,90.142,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2463559680.0,865771520.0,1469218816.0,28820525056.0,2131800.0,884587.0
12-04 09:45:36,8.855,0.501,90.393,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2466869248.0,865771520.0,1469218816.0,28817215488.0,2103659.0,879942.0
12-04 09:45:37,8.180,0.167,91.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2472542208.0,865771520.0,1469218816.0,28811542528.0,2125084.0,878671.0
12-04 09:45:38,10.325,0.500,89.092,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2475794432.0,865771520.0,1469218816.0,28808290304.0,2135936.0,883757.0
12-04 09:45:39,9.159,0.250,90.341,0.167,0.0,0.083,0.0,61440.0,0.0,13.0,2479210496.0,865771520.0,1469218816.0,28804874240.0,2123887.0,882428.0
12-04 09:45:40,8.833,0.500,90.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2482671616.0,865771520.0,1469218816.0,28801413120.0,2110878.0,881868.0
12-04 09:45:41,9.197,0.418,90.301,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2492030976.0,865771520.0,1469222912.0,28792049664.0,2134549.0,883362.0
12-04 09:45:42,9.250,0.333,90.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2495078400.0,865771520.0,1469222912.0,28789002240.0,2122967.0,887835.0
12-04 09:45:43,9.742,0.500,89.675,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2500091904.0,865771520.0,1469222912.0,28783988736.0,2104162.0,881690.0
12-04 09:45:44,9.144,0.333,90.357,0.0,0.0,0.166,0.0,20480.0,0.0,1.0,2509488128.0,865771520.0,1469222912.0,28774592512.0,2133405.0,886116.0
12-04 09:45:45,9.076,0.416,90.092,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2518315008.0,865771520.0,1469222912.0,28765765632.0,2126344.0,890184.0
12-04 09:45:46,10.067,0.416,89.351,0.0,0.0,0.166,0.0,69632.0,0.0,6.0,2537672704.0,865771520.0,1469227008.0,28746403840.0,2118331.0,890514.0
12-04 09:45:47,8.659,0.333,91.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543861760.0,865771520.0,1469227008.0,28740214784.0,2103720.0,877889.0
12-04 09:45:48,8.074,0.421,91.421,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2548150272.0,865771520.0,1469227008.0,28735926272.0,2144353.0,902884.0
12-04 09:45:49,8.459,0.419,90.955,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2555826176.0,865771520.0,1469231104.0,28728246272.0,2111182.0,888896.0
12-04 09:45:50,6.778,0.335,92.803,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2558398464.0,865771520.0,1469231104.0,28725673984.0,1414923.0,628932.0
12-04 09:45:51,0.503,0.168,99.246,0.084,0.0,0.0,0.0,90112.0,0.0,8.0,2558525440.0,865771520.0,1469231104.0,28725547008.0,98224.0,332592.0
12-04 09:45:52,1.166,0.167,98.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560135168.0,865771520.0,1469231104.0,28723937280.0,91998.0,165411.0
12-04 09:45:53,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560430080.0,865771520.0,1469231104.0,28723642368.0,109180.0,182424.0
12-04 09:45:54,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560557056.0,865771520.0,1469231104.0,28723515392.0,91327.0,164223.0
12-04 09:45:55,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560684032.0,865771520.0,1469231104.0,28723388416.0,92171.0,165561.0
12-04 09:45:56,1.086,0.251,98.663,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2561441792.0,865771520.0,1469235200.0,28722626560.0,92990.0,166954.0
12-04 09:45:57,7.167,0.427,92.065,0.256,0.0,0.085,0.0,28672.0,0.0,3.0,2529718272.0,865771520.0,1469239296.0,28754345984.0,2279936.0,950345.0
12-04 09:45:58,6.336,0.599,92.894,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2483884032.0,865771520.0,1469243392.0,28800176128.0,2436874.0,989228.0
12-04 09:45:59,5.806,0.260,93.674,0.0,0.0,0.260,0.0,0.0,0.0,0.0,2471342080.0,865771520.0,1469243392.0,28812718080.0,2436756.0,1003846.0
12-04 09:46:00,5.974,0.173,93.766,0.0,0.0,0.087,0.0,0.0,0.0,0.0,2425270272.0,865771520.0,1469243392.0,28858789888.0,2432652.0,1000955.0
12-04 09:46:01,5.527,0.259,94.041,0.0,0.0,0.173,0.0,65536.0,0.0,5.0,2426331136.0,865771520.0,1469243392.0,28857729024.0,2432225.0,1009715.0
12-04 09:46:02,5.776,0.431,93.534,0.086,0.0,0.172,0.0,16384.0,0.0,2.0,2333257728.0,865771520.0,1469243392.0,28950802432.0,2427058.0,992937.0
12-04 09:46:03,6.466,0.517,92.845,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2248671232.0,865771520.0,1469243392.0,29035388928.0,2435175.0,1007784.0
12-04 09:46:04,6.363,0.344,93.207,0.0,0.0,0.086,0.0,16384.0,0.0,1.0,2247168000.0,865771520.0,1469243392.0,29036892160.0,2426960.0,996661.0
12-04 09:46:05,6.045,0.345,93.523,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2250346496.0,865771520.0,1469247488.0,29033709568.0,2421643.0,1008457.0
12-04 09:46:06,6.621,0.430,92.777,0.0,0.0,0.172,0.0,81920.0,0.0,9.0,2247524352.0,865771520.0,1469247488.0,29036531712.0,2434294.0,995585.0
12-04 09:46:07,5.938,0.258,93.632,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2247966720.0,865771520.0,1469247488.0,29036089344.0,2427706.0,1010683.0
12-04 09:46:08,6.218,0.345,93.178,0.086,0.0,0.173,0.0,12288.0,0.0,2.0,2262695936.0,865771520.0,1469247488.0,29021360128.0,2433891.0,994785.0
12-04 09:46:09,7.198,0.171,92.545,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2266820608.0,865771520.0,1469247488.0,29017235456.0,2436382.0,1005084.0
12-04 09:46:10,6.357,0.515,92.784,0.0,0.0,0.344,0.0,0.0,0.0,0.0,2273583104.0,865771520.0,1469247488.0,29010472960.0,2424367.0,996767.0
12-04 09:46:11,6.363,0.258,93.293,0.0,0.0,0.086,0.0,61440.0,0.0,5.0,2281357312.0,865771520.0,1469251584.0,29002694656.0,2425993.0,1010782.0
12-04 09:46:12,6.638,0.259,92.931,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2290688000.0,865771520.0,1469251584.0,28993363968.0,2442634.0,999626.0
12-04 09:46:13,5.368,0.173,94.286,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2296688640.0,865771520.0,1469251584.0,28987363328.0,2429815.0,1010326.0
12-04 09:46:14,6.644,0.345,92.752,0.173,0.0,0.086,0.0,20480.0,0.0,4.0,2303291392.0,865771520.0,1469251584.0,28980760576.0,2438359.0,1002774.0
12-04 09:46:15,5.974,0.346,93.506,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2313068544.0,865771520.0,1469251584.0,28970983424.0,2414105.0,1013381.0
12-04 09:46:16,6.055,0.346,93.166,0.0,0.0,0.433,0.0,61440.0,0.0,5.0,2320461824.0,865771520.0,1469255680.0,28963586048.0,2438368.0,1000562.0
12-04 09:46:17,6.309,0.259,93.258,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2325327872.0,865771520.0,1469255680.0,28958720000.0,2423550.0,1011161.0
12-04 09:46:18,6.707,0.344,92.777,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2329833472.0,865771520.0,1469255680.0,28954214400.0,2442467.0,1007000.0
12-04 09:46:19,6.713,0.430,92.685,0.0,0.0,0.172,0.0,24576.0,0.0,1.0,2337574912.0,865771520.0,1469259776.0,28946468864.0,2399818.0,1008763.0
12-04 09:46:20,5.867,0.259,93.615,0.173,0.0,0.086,0.0,12288.0,0.0,2.0,2341289984.0,865771520.0,1469259776.0,28942753792.0,2458340.0,1012832.0
12-04 09:46:21,6.713,0.344,92.857,0.0,0.0,0.086,0.0,73728.0,0.0,7.0,2350813184.0,865771520.0,1469259776.0,28933230592.0,2425187.0,1019392.0
12-04 09:46:22,6.050,0.259,93.518,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2359066624.0,865771520.0,1469259776.0,28924977152.0,2432772.0,1010584.0
12-04 09:46:23,6.529,0.344,93.041,0.0,0.0,0.086,0.0,94208.0,0.0,6.0,2365476864.0,865771520.0,1469259776.0,28918566912.0,2442074.0,1038015.0
12-04 09:46:24,7.143,0.430,92.341,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2373763072.0,865771520.0,1469259776.0,28910280704.0,2435277.0,1003923.0
12-04 09:46:25,5.806,0.173,93.847,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2379063296.0,865771520.0,1469259776.0,28904980480.0,2423259.0,1018647.0
12-04 09:46:26,7.248,0.431,92.062,0.173,0.0,0.086,0.0,86016.0,0.0,6.0,2387251200.0,865771520.0,1469263872.0,28896788480.0,2437196.0,1012925.0
12-04 09:46:27,6.713,0.258,92.771,0.0,0.0,0.258,0.0,0.0,0.0,0.0,2390646784.0,865771520.0,1469263872.0,28893392896.0,2428233.0,1022267.0
12-04 09:46:28,6.368,0.258,93.201,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2398011392.0,865771520.0,1469263872.0,28886028288.0,2430632.0,1012181.0
12-04 09:46:29,6.396,0.346,92.913,0.0,0.0,0.346,0.0,8192.0,0.0,1.0,2408677376.0,865771520.0,1469263872.0,28875362304.0,2421224.0,1015705.0
12-04 09:46:30,6.569,0.346,92.913,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2415788032.0,865771520.0,1469263872.0,28868251648.0,2437038.0,1016270.0
12-04 09:46:31,5.190,0.173,94.464,0.0,0.0,0.173,0.0,73728.0,0.0,5.0,2422050816.0,865771520.0,1469263872.0,28861988864.0,2435320.0,1032369.0
12-04 09:46:32,8.796,0.512,90.265,0.171,0.0,0.256,0.0,28672.0,0.0,3.0,2444394496.0,865771520.0,1469263872.0,28839645184.0,2396792.0,1006845.0
12-04 09:46:33,5.998,0.343,93.488,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2447192064.0,865771520.0,1469263872.0,28836847616.0,2468743.0,1038097.0
12-04 09:46:34,5.536,0.260,94.118,0.0,0.0,0.087,0.0,4096.0,0.0,1.0,2458079232.0,865771520.0,1469263872.0,28825960448.0,2422386.0,1019110.0
12-04 09:46:35,6.914,0.346,92.481,0.0,0.0,0.259,0.0,0.0,0.0,0.0,2469613568.0,865771520.0,1469267968.0,28814422016.0,2440944.0,1028684.0
12-04 09:46:36,6.477,0.432,93.005,0.0,0.0,0.086,0.0,73728.0,0.0,5.0,2475266048.0,865771520.0,1469267968.0,28808769536.0,2419836.0,1023844.0
12-04 09:46:37,5.354,0.173,94.301,0.0,0.0,0.173,0.0,0.0,0.0,0.0,2480500736.0,865771520.0,1469267968.0,28803534848.0,2443212.0,1030632.0
12-04 09:46:38,7.653,0.430,91.660,0.172,0.0,0.086,0.0,12288.0,0.0,2.0,2495606784.0,865771520.0,1469267968.0,28788428800.0,2403491.0,1018483.0
12-04 09:46:39,6.644,1.618,91.652,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1629458432.0,865771520.0,1469214720.0,29654630400.0,1438080.0,669450.0
12-04 09:46:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629450240.0,865771520.0,1469214720.0,29654638592.0,3827.0,4458.0
12-04 09:46:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,10.0,1629573120.0,865771520.0,1469218816.0,29654511616.0,4172.0,4740.0
12-04 09:46:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629573120.0,865771520.0,1469218816.0,29654511616.0,3459.0,3464.0
12-04 09:46:43,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629573120.0,865771520.0,1469218816.0,29654511616.0,4571.0,5583.0
12-04 09:46:44,0.0,0.083,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1629573120.0,865771520.0,1469218816.0,29654511616.0,4153.0,4575.0
12-04 09:46:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629573120.0,865771520.0,1469218816.0,29654511616.0,4935.0,6433.0
12-04 09:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1629696000.0,865771520.0,1469222912.0,29654384640.0,3717.0,3972.0
12-04 09:46:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629696000.0,865771520.0,1469222912.0,29654384640.0,3303.0,3294.0
12-04 09:46:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629696000.0,865771520.0,1469222912.0,29654384640.0,2876.0,2386.0
12-04 09:46:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,1629696000.0,865771520.0,1469222912.0,29654384640.0,4410.0,5487.0
12-04 09:46:50,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1629691904.0,865771520.0,1469227008.0,29654384640.0,21229.0,21814.0
12-04 09:46:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1629691904.0,865771520.0,1469227008.0,29654384640.0,5607.0,7302.0
12-04 09:46:52,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1628897280.0,865771520.0,1469227008.0,29655179264.0,4739.0,5803.0
12-04 09:46:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,21726.0,22724.0
12-04 09:46:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,2650.0,2224.0
12-04 09:46:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,3827.0,4343.0
12-04 09:46:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,86016.0,0.0,8.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,3896.0,4172.0
12-04 09:46:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,4582.0,5566.0
12-04 09:46:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628803072.0,865771520.0,1469227008.0,29655273472.0,2785.0,2406.0
12-04 09:46:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628798976.0,865771520.0,1469231104.0,29655273472.0,5687.0,6199.0
12-04 09:47:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628798976.0,865771520.0,1469231104.0,29655273472.0,7423.0,10529.0
12-04 09:47:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,3348.0,3472.0
12-04 09:47:02,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,4146.0,4888.0
12-04 09:47:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,3073.0,3082.0
12-04 09:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,3340.0,2568.0
12-04 09:47:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,4580.0,4816.0
12-04 09:47:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1628925952.0,865771520.0,1469231104.0,29655146496.0,5523.0,6279.0
12-04 09:47:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628921856.0,865771520.0,1469235200.0,29655146496.0,5804.0,6581.0
12-04 09:47:08,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1628921856.0,865771520.0,1469235200.0,29655146496.0,5797.0,6504.0
12-04 09:47:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1628921856.0,865771520.0,1469235200.0,29655146496.0,4380.0,4748.0
12-04 09:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628921856.0,865771520.0,1469235200.0,29655146496.0,4647.0,4942.0
12-04 09:47:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628921856.0,865771520.0,1469235200.0,29655146496.0,3167.0,2390.0
12-04 09:47:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629147136.0,865771520.0,1469239296.0,29654917120.0,5220.0,5656.0
12-04 09:47:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628925952.0,865771520.0,1469239296.0,29655138304.0,5521.0,6054.0
12-04 09:47:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628925952.0,865771520.0,1469239296.0,29655138304.0,4053.0,4593.0
12-04 09:47:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628925952.0,865771520.0,1469239296.0,29655138304.0,21022.0,21479.0
12-04 09:47:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,8.0,1628925952.0,865771520.0,1469239296.0,29655138304.0,4512.0,5639.0
12-04 09:47:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628925952.0,865771520.0,1469239296.0,29655138304.0,5055.0,6162.0
12-04 09:47:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628921856.0,865771520.0,1469243392.0,29655138304.0,2395.0,2025.0
12-04 09:47:19,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,4382.0,5449.0
12-04 09:47:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,3269.0,3369.0
12-04 09:47:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,4759.0,5910.0
12-04 09:47:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,3399.0,3489.0
12-04 09:47:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,22233.0,23895.0
12-04 09:47:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,3078.0,3259.0
12-04 09:47:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,4442.0,5490.0
12-04 09:47:26,0.083,0.0,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,5.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,3963.0,4587.0
12-04 09:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469247488.0,29655138304.0,4010.0,4712.0
12-04 09:47:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628921856.0,865771520.0,1469251584.0,29655130112.0,20265.0,20358.0
12-04 09:47:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628921856.0,865771520.0,1469251584.0,29655130112.0,6513.0,7470.0
12-04 09:47:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1628921856.0,865771520.0,1469251584.0,29655130112.0,4030.0,4653.0
12-04 09:47:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1628921856.0,865771520.0,1469251584.0,29655130112.0,4543.0,5449.0
12-04 09:47:32,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1628905472.0,865771520.0,1469251584.0,29655146496.0,5025.0,6311.0
12-04 09:47:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628930048.0,865771520.0,1469251584.0,29655121920.0,3102.0,3082.0
12-04 09:47:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628930048.0,865771520.0,1469251584.0,29655121920.0,2865.0,2403.0
12-04 09:47:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1628930048.0,865771520.0,1469251584.0,29655121920.0,5191.0,6661.0
12-04 09:47:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1628921856.0,865771520.0,1469251584.0,29655130112.0,3238.0,3393.0
12-04 09:47:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,5476.0,7140.0
12-04 09:47:38,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,23901.0,25083.0
12-04 09:47:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,3320.0,3503.0
12-04 09:47:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,5135.0,6831.0
12-04 09:47:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,3169.0,3111.0
12-04 09:47:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,3807.0,3962.0
12-04 09:47:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628917760.0,865771520.0,1469255680.0,29655130112.0,4737.0,5672.0
12-04 09:47:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,5496.0,7177.0
12-04 09:47:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,2549.0,2033.0
12-04 09:47:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,4053.0,4657.0
12-04 09:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,4855.0,5910.0
12-04 09:47:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,4192.0,4837.0
12-04 09:47:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469259776.0,29655130112.0,5030.0,6496.0
12-04 09:47:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628909568.0,865771520.0,1469263872.0,29655130112.0,3570.0,3654.0
12-04 09:47:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,8.0,1628909568.0,865771520.0,1469263872.0,29655130112.0,4395.0,5030.0
12-04 09:47:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629040640.0,865771520.0,1469263872.0,29654999040.0,3832.0,4520.0
12-04 09:47:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469267968.0,29655130112.0,20985.0,21402.0
12-04 09:47:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469267968.0,29655130112.0,3210.0,3290.0
12-04 09:47:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469267968.0,29655130112.0,5649.0,7710.0
12-04 09:47:56,0.083,0.167,99.583,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1628905472.0,865771520.0,1469267968.0,29655130112.0,3888.0,4087.0
12-04 09:47:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469267968.0,29655121920.0,4381.0,5356.0
12-04 09:47:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469267968.0,29655121920.0,3274.0,3350.0
12-04 09:47:59,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469267968.0,29655121920.0,6970.0,8578.0
12-04 09:48:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1628913664.0,865771520.0,1469267968.0,29655121920.0,3273.0,3380.0
12-04 09:48:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,3954.0,4412.0
12-04 09:48:02,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,4117.0,4376.0
12-04 09:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,3163.0,3152.0
12-04 09:48:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,6639.0,8413.0
12-04 09:48:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,3433.0,2572.0
12-04 09:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1628909568.0,865771520.0,1469272064.0,29655121920.0,7408.0,8220.0
12-04 09:48:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469276160.0,29655121920.0,8333.0,9620.0
12-04 09:48:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628905472.0,865771520.0,1469276160.0,29655121920.0,21528.0,21229.0
12-04 09:48:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469276160.0,29655121920.0,4153.0,3675.0
12-04 09:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628905472.0,865771520.0,1469276160.0,29655121920.0,4803.0,4948.0
12-04 09:48:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1628905472.0,865771520.0,1469276160.0,29655121920.0,5909.0,7107.0
12-04 09:48:12,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629179904.0,865771520.0,1469276160.0,29654847488.0,5149.0,5508.0
12-04 09:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628913664.0,865771520.0,1469276160.0,29655113728.0,3947.0,3601.0
12-04 09:48:14,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1628909568.0,865771520.0,1469280256.0,29655113728.0,4547.0,5692.0
12-04 09:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628909568.0,865771520.0,1469280256.0,29655113728.0,4935.0,6369.0
12-04 09:48:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,3958.0,4593.0
12-04 09:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,2927.0,2493.0
12-04 09:48:18,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,5040.0,6767.0
12-04 09:48:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,3667.0,4210.0
12-04 09:48:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,3278.0,3376.0
12-04 09:48:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1628901376.0,865771520.0,1469280256.0,29655121920.0,4582.0,5565.0
12-04 09:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628893184.0,865771520.0,1469288448.0,29655121920.0,4275.0,5010.0
12-04 09:48:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1628901376.0,865771520.0,1469288448.0,29655113728.0,20606.0,20572.0
12-04 09:48:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628901376.0,865771520.0,1469288448.0,29655113728.0,5915.0,7941.0
12-04 09:48:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628901376.0,865771520.0,1469288448.0,29655113728.0,21260.0,21744.0
12-04 09:48:26,0.752,0.167,98.914,0.167,0.0,0.0,0.0,86016.0,0.0,9.0,1628901376.0,865771520.0,1469288448.0,29655113728.0,5403.0,5554.0
12-04 09:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628893184.0,865771520.0,1469288448.0,29655121920.0,3680.0,3724.0
12-04 09:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628893184.0,865771520.0,1469288448.0,29655121920.0,5267.0,6925.0
12-04 09:48:29,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628893184.0,865771520.0,1469288448.0,29655121920.0,4350.0,3910.0
12-04 09:48:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628889088.0,865771520.0,1469292544.0,29655121920.0,4486.0,5689.0
12-04 09:48:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628889088.0,865771520.0,1469292544.0,29655121920.0,3722.0,4258.0
12-04 09:48:32,0.167,0.083,99.417,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,1629134848.0,865771520.0,1469292544.0,29654876160.0,4307.0,4958.0
12-04 09:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628770304.0,865771520.0,1469292544.0,29655240704.0,5945.0,7918.0
12-04 09:48:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628770304.0,865771520.0,1469292544.0,29655240704.0,2619.0,2182.0
12-04 09:48:35,0.0,0.167,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1628770304.0,865771520.0,1469292544.0,29655240704.0,3857.0,4371.0
12-04 09:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1628770304.0,865771520.0,1469292544.0,29655240704.0,4607.0,5736.0
12-04 09:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628766208.0,865771520.0,1469296640.0,29655240704.0,4899.0,6086.0
12-04 09:48:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1628766208.0,865771520.0,1469296640.0,29655240704.0,3299.0,3397.0
12-04 09:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628766208.0,865771520.0,1469296640.0,29655240704.0,3923.0,4305.0
12-04 09:48:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1628782592.0,865771520.0,1469296640.0,29655224320.0,4661.0,5854.0
12-04 09:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,1628782592.0,865771520.0,1469296640.0,29655224320.0,3297.0,3335.0
12-04 09:48:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628782592.0,865771520.0,1469296640.0,29655224320.0,5119.0,6443.0
12-04 09:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628774400.0,865771520.0,1469296640.0,29655232512.0,3304.0,3293.0
12-04 09:48:44,0.0,0.167,99.334,0.500,0.0,0.0,0.0,28672.0,0.0,3.0,1628774400.0,865771520.0,1469296640.0,29655232512.0,4617.0,5755.0
12-04 09:48:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,5719.0,7760.0
12-04 09:48:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,3516.0,3827.0
12-04 09:48:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,20361.0,20287.0
12-04 09:48:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,3238.0,3328.0
12-04 09:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,3877.0,4299.0
12-04 09:48:50,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,4060.0,4616.0
12-04 09:48:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1628778496.0,865771520.0,1469300736.0,29655224320.0,4926.0,5999.0
12-04 09:48:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628553216.0,865771520.0,1469300736.0,29655449600.0,4747.0,5810.0
12-04 09:48:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628405760.0,865771520.0,1469300736.0,29655597056.0,20988.0,21595.0
12-04 09:48:54,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628397568.0,865771520.0,1469308928.0,29655597056.0,4019.0,4565.0
12-04 09:48:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628397568.0,865771520.0,1469308928.0,29655597056.0,3822.0,4250.0
12-04 09:48:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,3617.0,3853.0
12-04 09:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,4310.0,5331.0
12-04 09:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,3465.0,3421.0
12-04 09:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,5003.0,5073.0
12-04 09:49:00,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,5186.0,5714.0
12-04 09:49:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1628389376.0,865771520.0,1469308928.0,29655605248.0,6359.0,7144.0
12-04 09:49:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,4038.0,4764.0
12-04 09:49:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,3691.0,4281.0
12-04 09:49:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,6405.0,7507.0
12-04 09:49:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,3365.0,2456.0
12-04 09:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,3746.0,3160.0
12-04 09:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,4667.0,4704.0
12-04 09:49:08,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,22494.0,23250.0
12-04 09:49:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628385280.0,865771520.0,1469313024.0,29655605248.0,4041.0,3734.0
12-04 09:49:10,3.503,0.834,95.663,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1640222720.0,865771520.0,1469374464.0,29643706368.0,24592.0,23851.0
12-04 09:49:11,0.333,0.083,99.583,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1641320448.0,865771520.0,1469304832.0,29642678272.0,34854.0,33820.0
12-04 09:49:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1641615360.0,865771520.0,1469304832.0,29642383360.0,5331.0,6076.0
12-04 09:49:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641320448.0,865771520.0,1469304832.0,29642678272.0,5489.0,6184.0
12-04 09:49:14,0.083,0.167,99.500,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,1641316352.0,865771520.0,1469308928.0,29642678272.0,4153.0,4617.0
12-04 09:49:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641316352.0,865771520.0,1469308928.0,29642678272.0,4662.0,4109.0
12-04 09:49:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1641308160.0,865771520.0,1469308928.0,29642686464.0,3837.0,4056.0
12-04 09:49:17,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641308160.0,865771520.0,1469308928.0,29642686464.0,4511.0,5540.0
12-04 09:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641308160.0,865771520.0,1469308928.0,29642686464.0,3958.0,4563.0
12-04 09:49:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641308160.0,865771520.0,1469308928.0,29642686464.0,4551.0,5562.0
12-04 09:49:20,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1641316352.0,865771520.0,1469308928.0,29642678272.0,5272.0,6887.0
12-04 09:49:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1641316352.0,865771520.0,1469308928.0,29642678272.0,4354.0,5248.0
12-04 09:49:22,5.417,1.0,93.417,0.083,0.0,0.083,0.0,0.0,0.0,0.0,1708400640.0,865771520.0,1469313024.0,29575589888.0,241095.0,238031.0
12-04 09:49:23,5.206,0.924,93.871,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1756557312.0,865771520.0,1469313024.0,29527433216.0,243160.0,238594.0
12-04 09:49:24,1.918,0.751,97.248,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1770778624.0,865771520.0,1469313024.0,29513211904.0,179811.0,170303.0
12-04 09:49:25,4.794,1.009,94.113,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1945362432.0,865771520.0,1469321216.0,29338619904.0,207359.0,188850.0
12-04 09:49:26,33.389,0.083,66.444,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2033229824.0,865771520.0,1469321216.0,29250752512.0,5245.0,6420.0
12-04 09:49:27,21.096,0.332,78.571,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2055962624.0,865771520.0,1469321216.0,29228019712.0,99036.0,56826.0
12-04 09:49:28,1.505,0.084,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2058502144.0,865771520.0,1469321216.0,29225480192.0,216470.0,122288.0
12-04 09:49:29,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059513856.0,865771520.0,1469325312.0,29224464384.0,236910.0,112073.0
12-04 09:49:30,1.505,0.084,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2070052864.0,865771520.0,1469325312.0,29213925376.0,231925.0,115191.0
12-04 09:49:31,1.330,0.416,98.171,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2081861632.0,865771520.0,1469325312.0,29202116608.0,230520.0,119396.0
12-04 09:49:32,1.667,0.250,97.917,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2104483840.0,865771520.0,1469329408.0,29179490304.0,240897.0,111769.0
12-04 09:49:33,1.330,0.166,98.504,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109800448.0,865771520.0,1469329408.0,29174173696.0,246129.0,142284.0
12-04 09:49:34,1.254,0.084,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110181376.0,865771520.0,1469329408.0,29173792768.0,229190.0,113215.0
12-04 09:49:35,2.254,0.417,97.329,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1986113536.0,865771520.0,1469333504.0,29297856512.0,227947.0,107724.0
12-04 09:49:36,2.256,0.084,97.661,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1994493952.0,865771520.0,1469333504.0,29289476096.0,238101.0,127833.0
12-04 09:49:37,1.336,0.083,98.497,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1991331840.0,865771520.0,1469333504.0,29292638208.0,239501.0,112565.0
12-04 09:49:38,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1995255808.0,865771520.0,1469333504.0,29288714240.0,249093.0,111215.0
12-04 09:49:39,1.503,0.250,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2000207872.0,865771520.0,1469333504.0,29283762176.0,219025.0,123668.0
12-04 09:49:40,0.921,0.167,98.912,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2001346560.0,865771520.0,1469337600.0,29282619392.0,255435.0,128637.0
12-04 09:49:41,1.171,0.0,98.829,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2001977344.0,865771520.0,1469341696.0,29281984512.0,220941.0,105889.0
12-04 09:49:42,1.420,0.167,97.160,1.253,0.0,0.0,0.0,69632.0,0.0,10.0,2006548480.0,865771520.0,1469341696.0,29277413376.0,234059.0,128197.0
12-04 09:49:43,1.997,0.416,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2015690752.0,865771520.0,1469341696.0,29268271104.0,229337.0,111807.0
12-04 09:49:44,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024833024.0,865771520.0,1469341696.0,29259128832.0,242166.0,112146.0
12-04 09:49:45,1.337,0.167,98.496,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2026483712.0,865771520.0,1469341696.0,29257478144.0,238903.0,126684.0
12-04 09:49:46,0.669,0.167,99.163,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2027974656.0,865771520.0,1469341696.0,29255987200.0,228881.0,107861.0
12-04 09:49:47,1.490,0.579,97.599,0.248,0.0,0.083,0.0,36864.0,0.0,3.0,2029146112.0,865771520.0,1469345792.0,29254811648.0,233489.0,109646.0
12-04 09:49:48,1.338,0.084,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2029273088.0,865771520.0,1469345792.0,29254684672.0,221091.0,123263.0
12-04 09:49:49,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2030669824.0,865771520.0,1469345792.0,29253287936.0,243342.0,114170.0
12-04 09:49:50,1.671,0.084,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2033840128.0,865771520.0,1469349888.0,29250113536.0,225498.0,110419.0
12-04 09:49:51,0.918,0.167,98.915,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2034728960.0,865771520.0,1469349888.0,29249224704.0,241276.0,129002.0
12-04 09:49:52,1.252,0.167,98.497,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2044354560.0,865771520.0,1469349888.0,29239599104.0,212044.0,105826.0
12-04 09:49:53,1.250,0.167,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2049970176.0,865771520.0,1469353984.0,29233979392.0,239853.0,123903.0
12-04 09:49:54,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2054287360.0,865771520.0,1469353984.0,29229662208.0,272200.0,133917.0
12-04 09:49:55,0.835,0.167,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062032896.0,865771520.0,1469353984.0,29221916672.0,119226.0,92304.0
12-04 09:49:56,1.423,0.167,98.410,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2068123648.0,865771520.0,1469358080.0,29215821824.0,252579.0,112492.0
12-04 09:49:57,1.251,0.167,98.332,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2068119552.0,865771520.0,1469362176.0,29215821824.0,334308.0,148152.0
12-04 09:49:58,1.420,0.084,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2069135360.0,865771520.0,1469362176.0,29214806016.0,237385.0,112837.0
12-04 09:49:59,1.084,0.167,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2069893120.0,865771520.0,1469366272.0,29214044160.0,250586.0,112746.0
12-04 09:50:00,0.835,0.251,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2069893120.0,865771520.0,1469366272.0,29214044160.0,153698.0,114915.0
12-04 09:50:01,0.753,0.167,99.080,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2069893120.0,865771520.0,1469366272.0,29214044160.0,134152.0,93598.0
12-04 09:50:02,1.582,0.333,98.085,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2070401024.0,865771520.0,1469366272.0,29213536256.0,348082.0,141669.0
12-04 09:50:03,0.669,0.0,99.164,0.084,0.0,0.084,0.0,4096.0,0.0,1.0,2070528000.0,865771520.0,1469366272.0,29213409280.0,49040.0,87498.0
12-04 09:50:04,0.919,0.334,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2070908928.0,865771520.0,1469366272.0,29213028352.0,323092.0,128960.0
12-04 09:50:05,1.254,0.167,98.579,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2070900736.0,865771520.0,1469374464.0,29213028352.0,296788.0,143926.0
12-04 09:50:06,1.250,0.250,98.500,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2071527424.0,865771520.0,1469374464.0,29212401664.0,298620.0,126454.0
12-04 09:50:07,1.669,0.167,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2076233728.0,865771520.0,1469374464.0,29207695360.0,242666.0,112156.0
12-04 09:50:08,0.753,0.0,98.997,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2076487680.0,865771520.0,1469374464.0,29207441408.0,269781.0,147466.0
12-04 09:50:09,0.998,0.250,98.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2076487680.0,865771520.0,1469374464.0,29207441408.0,243969.0,113807.0
12-04 09:50:10,1.004,0.084,98.912,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2080931840.0,865771520.0,1469374464.0,29202997248.0,235753.0,111131.0
12-04 09:50:11,1.167,0.250,98.583,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2091970560.0,865771520.0,1469382656.0,29191950336.0,249334.0,128979.0
12-04 09:50:12,0.921,0.167,98.912,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2103009280.0,865771520.0,1469382656.0,29180911616.0,254681.0,116921.0
12-04 09:50:13,1.336,0.167,98.247,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2109501440.0,865771520.0,1469382656.0,29174419456.0,241687.0,111257.0
12-04 09:50:14,1.002,0.083,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2109628416.0,865771520.0,1469382656.0,29174292480.0,250935.0,131310.0
12-04 09:50:15,1.086,0.084,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109788160.0,865771520.0,1469382656.0,29174132736.0,227955.0,109233.0
12-04 09:50:16,1.0,0.250,98.667,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2119913472.0,865771520.0,1469382656.0,29164007424.0,244273.0,109775.0
12-04 09:50:17,1.169,0.083,98.664,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2130702336.0,865771520.0,1469386752.0,29153214464.0,244634.0,130545.0
12-04 09:50:18,0.921,0.084,98.828,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2140475392.0,865771520.0,1469390848.0,29143437312.0,220552.0,108717.0
12-04 09:50:19,1.250,0.167,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2143776768.0,865771520.0,1469390848.0,29140135936.0,226117.0,108467.0
12-04 09:50:20,1.166,0.250,98.585,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2143776768.0,865771520.0,1469390848.0,29140135936.0,229547.0,123824.0
12-04 09:50:21,1.169,0.167,98.664,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2144030720.0,865771520.0,1469390848.0,29139881984.0,227455.0,109305.0
12-04 09:50:22,0.835,0.250,98.915,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2144157696.0,865771520.0,1469390848.0,29139755008.0,242113.0,114013.0
12-04 09:50:23,1.085,0.167,98.581,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,2144153600.0,865771520.0,1469394944.0,29139755008.0,264999.0,146985.0
12-04 09:50:24,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2144153600.0,865771520.0,1469394944.0,29139755008.0,237096.0,110986.0
12-04 09:50:25,1.168,0.083,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2144661504.0,865771520.0,1469394944.0,29139247104.0,229115.0,108300.0
12-04 09:50:26,0.921,0.0,99.079,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2144780288.0,865771520.0,1469403136.0,29139120128.0,216995.0,125406.0
12-04 09:50:27,1.582,0.250,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2144772096.0,865771520.0,1469403136.0,29139128320.0,47344.0,78555.0
12-04 09:50:28,1.333,0.250,98.250,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2144899072.0,865771520.0,1469403136.0,29139001344.0,304771.0,123066.0
12-04 09:50:29,1.663,0.416,97.922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2145148928.0,865771520.0,1469407232.0,29138747392.0,347902.0,150223.0
12-04 09:50:30,1.083,0.250,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2147434496.0,865771520.0,1469407232.0,29136461824.0,100790.0,86796.0
12-04 09:50:31,0.585,0.251,99.164,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2148704256.0,865771520.0,1469407232.0,29135192064.0,282050.0,124955.0
12-04 09:50:32,0.837,0.167,98.912,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2149769216.0,865771520.0,1469407232.0,29134127104.0,303829.0,139515.0
12-04 09:50:33,0.835,0.084,98.914,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2149720064.0,865771520.0,1469407232.0,29134176256.0,235235.0,111354.0
12-04 09:50:34,0.585,0.251,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149752832.0,865771520.0,1469407232.0,29134143488.0,182391.0,79976.0
12-04 09:50:35,0.417,0.083,99.499,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2149748736.0,865771520.0,1469411328.0,29134143488.0,53835.0,43526.0
12-04 09:50:36,0.333,0.167,99.417,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2149748736.0,865771520.0,1469411328.0,29134143488.0,21908.0,37348.0
12-04 09:50:37,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149748736.0,865771520.0,1469411328.0,29134143488.0,22282.0,36460.0
12-04 09:50:38,0.417,0.0,99.499,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2149748736.0,865771520.0,1469411328.0,29134143488.0,21188.0,36107.0
12-04 09:50:39,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149875712.0,865771520.0,1469411328.0,29134016512.0,21877.0,37148.0
12-04 09:50:40,2.252,0.083,97.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2150166528.0,865771520.0,1469411328.0,29133725696.0,190949.0,232098.0
12-04 09:50:41,11.551,0.660,87.541,0.0,0.0,0.248,0.0,65536.0,0.0,5.0,2162724864.0,865771520.0,1469415424.0,29121163264.0,2356638.0,869985.0
12-04 09:50:42,10.900,0.495,88.439,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2181525504.0,865771520.0,1469415424.0,29102362624.0,2364549.0,872759.0
12-04 09:50:43,10.679,0.662,88.493,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2187243520.0,865771520.0,1469419520.0,29096640512.0,2348535.0,873568.0
12-04 09:50:44,10.074,0.330,89.265,0.083,0.0,0.248,0.0,16384.0,0.0,2.0,2198863872.0,865771520.0,1469419520.0,29085020160.0,2371414.0,876021.0
12-04 09:50:45,9.877,0.741,89.300,0.0,0.0,0.082,0.0,24576.0,0.0,1.0,2206797824.0,865771520.0,1469419520.0,29077086208.0,2348472.0,875369.0
12-04 09:50:46,10.600,0.247,88.825,0.0,0.0,0.329,0.0,73728.0,0.0,6.0,2212003840.0,865771520.0,1469419520.0,29071880192.0,2367440.0,874686.0
12-04 09:50:47,9.693,0.580,89.478,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,2213908480.0,865771520.0,1469419520.0,29069975552.0,2352739.0,875942.0
12-04 09:50:48,9.728,0.495,89.613,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2217304064.0,865771520.0,1469419520.0,29066579968.0,2329513.0,878299.0
12-04 09:50:49,10.297,0.329,88.880,0.0,0.0,0.494,0.0,0.0,0.0,0.0,2225885184.0,865771520.0,1469419520.0,29057998848.0,2418914.0,908765.0
12-04 09:50:50,9.536,0.332,89.718,0.166,0.0,0.249,0.0,24576.0,0.0,2.0,2230927360.0,865771520.0,1469419520.0,29052956672.0,2365724.0,906689.0
12-04 09:50:51,9.677,0.331,89.826,0.0,0.0,0.165,0.0,69632.0,0.0,5.0,2240888832.0,865771520.0,1469423616.0,29042991104.0,2350223.0,903961.0
12-04 09:50:52,10.574,0.492,88.770,0.0,0.0,0.164,0.0,24576.0,0.0,6.0,2250407936.0,865771520.0,1469423616.0,29033472000.0,2364742.0,908845.0
12-04 09:50:53,10.231,0.330,89.191,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2256953344.0,865771520.0,1469423616.0,29026926592.0,2366045.0,919242.0
12-04 09:50:54,9.579,0.330,89.926,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2264002560.0,865771520.0,1469423616.0,29019877376.0,2355694.0,897934.0
12-04 09:50:55,11.166,0.411,88.259,0.0,0.0,0.164,0.0,20480.0,0.0,5.0,2270158848.0,865771520.0,1469423616.0,29013721088.0,2361771.0,906581.0
12-04 09:50:56,9.786,0.411,89.309,0.164,0.0,0.329,0.0,81920.0,0.0,7.0,2279505920.0,865771520.0,1469427712.0,29004369920.0,2374278.0,905555.0
12-04 09:50:57,9.868,0.493,89.309,0.0,0.0,0.329,0.0,12288.0,0.0,1.0,2288566272.0,865771520.0,1469427712.0,28995309568.0,2352593.0,903268.0
12-04 09:50:58,9.611,0.663,89.561,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2301423616.0,865771520.0,1469427712.0,28982452224.0,2371969.0,908383.0
12-04 09:50:59,9.951,0.493,89.391,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2308440064.0,865771520.0,1469427712.0,28975435776.0,2349236.0,903785.0
12-04 09:51:00,9.768,0.414,89.570,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2316496896.0,865771520.0,1469431808.0,28967374848.0,2348352.0,895745.0
12-04 09:51:01,10.720,0.164,88.625,0.164,0.0,0.327,0.0,98304.0,0.0,8.0,2321195008.0,865771520.0,1469431808.0,28962676736.0,2373692.0,916553.0
12-04 09:51:02,9.587,0.413,89.669,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2326114304.0,865771520.0,1469431808.0,28957757440.0,2371522.0,905903.0
12-04 09:51:03,9.696,0.657,89.482,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2330591232.0,865771520.0,1469431808.0,28953280512.0,2350347.0,901656.0
12-04 09:51:04,10.139,0.327,89.043,0.0,0.0,0.491,0.0,0.0,0.0,0.0,2339954688.0,865771520.0,1469431808.0,28943917056.0,2372267.0,906060.0
12-04 09:51:05,10.526,0.329,88.980,0.0,0.0,0.164,0.0,16384.0,0.0,1.0,2342019072.0,865771520.0,1469431808.0,28941852672.0,2348666.0,905460.0
12-04 09:51:06,9.449,0.493,89.893,0.0,0.0,0.164,0.0,69632.0,0.0,5.0,2345160704.0,865771520.0,1469431808.0,28938711040.0,2368089.0,900983.0
12-04 09:51:07,10.552,0.330,88.706,0.082,0.0,0.330,0.0,12288.0,0.0,2.0,2350903296.0,865771520.0,1469435904.0,28932964352.0,2352390.0,904302.0
12-04 09:51:08,9.151,0.824,89.860,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2358743040.0,865771520.0,1469435904.0,28925124608.0,2386610.0,920819.0
12-04 09:51:09,9.983,0.330,89.356,0.0,0.0,0.330,0.0,0.0,0.0,0.0,2369441792.0,865771520.0,1469435904.0,28914425856.0,2357635.0,909196.0
12-04 09:51:10,9.688,0.493,89.573,0.0,0.0,0.246,0.0,0.0,0.0,0.0,2377887744.0,865771520.0,1469435904.0,28905979904.0,2371283.0,906332.0
12-04 09:51:11,9.106,0.579,90.232,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2385727488.0,865771520.0,1469435904.0,28898140160.0,2346185.0,903570.0
12-04 09:51:12,10.449,0.571,88.490,0.0,0.0,0.490,0.0,0.0,0.0,0.0,2397233152.0,865771520.0,1469435904.0,28886634496.0,2366669.0,902661.0
12-04 09:51:13,10.444,0.411,88.734,0.164,0.0,0.247,0.0,12288.0,0.0,2.0,2404102144.0,865771520.0,1469440000.0,28879761408.0,2358485.0,903324.0
12-04 09:51:14,9.704,0.411,89.638,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2414325760.0,865771520.0,1469440000.0,28869537792.0,2362217.0,906955.0
12-04 09:51:15,10.297,0.247,89.209,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2420195328.0,865771520.0,1469440000.0,28863668224.0,2353632.0,901009.0
12-04 09:51:16,9.143,0.659,89.786,0.0,0.0,0.412,0.0,65536.0,0.0,5.0,2427293696.0,865771520.0,1469440000.0,28856569856.0,2364310.0,905747.0
12-04 09:51:17,10.673,0.493,88.670,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2435624960.0,865771520.0,1469440000.0,28848238592.0,2349451.0,904922.0
12-04 09:51:18,10.418,0.410,89.007,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2439696384.0,865771520.0,1469440000.0,28844167168.0,2373001.0,903804.0
12-04 09:51:19,8.731,0.577,90.362,0.082,0.0,0.247,0.0,12288.0,0.0,2.0,2446995456.0,865771520.0,1469440000.0,28836868096.0,2341621.0,902887.0
12-04 09:51:20,10.929,0.329,88.496,0.0,0.0,0.247,0.0,20480.0,0.0,1.0,2456264704.0,865771520.0,1469440000.0,28827598848.0,2370835.0,904172.0
12-04 09:51:21,10.181,0.739,88.916,0.0,0.0,0.164,0.0,69632.0,0.0,5.0,2463784960.0,865771520.0,1469444096.0,28820074496.0,2351220.0,909831.0
12-04 09:51:22,10.016,0.328,89.573,0.0,0.0,0.082,0.0,0.0,0.0,0.0,2470928384.0,865771520.0,1469444096.0,28812931072.0,2368315.0,909555.0
12-04 09:51:23,9.778,0.493,89.482,0.0,0.0,0.247,0.0,69632.0,0.0,6.0,2480926720.0,865771520.0,1469444096.0,28802932736.0,2365906.0,927350.0
12-04 09:51:24,10.025,0.247,89.565,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2493497344.0,865771520.0,1469444096.0,28790362112.0,2362156.0,908962.0
12-04 09:51:25,9.664,0.573,89.271,0.082,0.0,0.410,0.0,20480.0,0.0,4.0,2502139904.0,865771520.0,1469444096.0,28781719552.0,2361610.0,908401.0
12-04 09:51:26,9.536,0.498,89.635,0.0,0.0,0.332,0.0,53248.0,0.0,3.0,2510770176.0,865771520.0,1469448192.0,28773085184.0,2341214.0,899002.0
12-04 09:51:27,8.807,0.658,90.288,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2517975040.0,865771520.0,1469448192.0,28765880320.0,2376021.0,911115.0
12-04 09:51:28,10.108,0.331,89.312,0.0,0.0,0.249,0.0,8192.0,0.0,1.0,2525626368.0,865771520.0,1469448192.0,28758228992.0,2370754.0,910965.0
12-04 09:51:29,9.579,0.578,89.678,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2531848192.0,865771520.0,1469448192.0,28752007168.0,2352193.0,907227.0
12-04 09:51:30,9.762,0.492,89.500,0.0,0.0,0.246,0.0,32768.0,0.0,8.0,2537050112.0,865771520.0,1469452288.0,28746801152.0,2351394.0,907100.0
12-04 09:51:31,9.308,0.412,89.703,0.247,0.0,0.329,0.0,90112.0,0.0,8.0,2553139200.0,865771520.0,1469452288.0,28730712064.0,2324532.0,896995.0
12-04 09:51:32,10.049,0.412,89.292,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2559455232.0,865771520.0,1469452288.0,28724396032.0,2401598.0,920361.0
12-04 09:51:33,9.555,0.412,89.786,0.0,0.0,0.247,0.0,12288.0,0.0,3.0,2566602752.0,865771520.0,1469452288.0,28717248512.0,2347628.0,908720.0
12-04 09:51:34,9.279,0.414,90.141,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2574422016.0,865771520.0,1469452288.0,28709429248.0,2367866.0,915811.0
12-04 09:51:35,9.528,0.570,89.495,0.0,0.0,0.407,0.0,20480.0,0.0,1.0,2581753856.0,865771520.0,1469452288.0,28702097408.0,2355485.0,913121.0
12-04 09:51:36,10.453,0.329,88.889,0.0,0.0,0.329,0.0,69632.0,0.0,5.0,2592595968.0,865771520.0,1469452288.0,28691255296.0,2357993.0,908526.0
12-04 09:51:37,9.256,0.248,90.248,0.083,0.0,0.165,0.0,12288.0,0.0,2.0,2601783296.0,865771520.0,1469452288.0,28682067968.0,2344578.0,898618.0
12-04 09:51:38,10.582,0.492,88.679,0.0,0.0,0.246,0.0,0.0,0.0,0.0,2607407104.0,865771520.0,1469456384.0,28676440064.0,2379563.0,920956.0
12-04 09:51:39,9.143,0.494,90.198,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2612391936.0,865771520.0,1469456384.0,28671455232.0,2343989.0,907101.0
12-04 09:51:40,10.430,0.331,89.156,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2618929152.0,865771520.0,1469456384.0,28664918016.0,2328694.0,893865.0
12-04 09:51:41,0.334,0.083,99.499,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2622181376.0,865771520.0,1469456384.0,28661665792.0,53512.0,272717.0
12-04 09:51:42,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2622181376.0,865771520.0,1469456384.0,28661665792.0,40561.0,71115.0
12-04 09:51:43,0.584,0.083,99.166,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2622181376.0,865771520.0,1469456384.0,28661665792.0,39569.0,69399.0
12-04 09:51:44,0.584,0.083,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2622181376.0,865771520.0,1469456384.0,28661665792.0,38813.0,68172.0
12-04 09:51:45,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2622181376.0,865771520.0,1469456384.0,28661665792.0,37857.0,66363.0
12-04 09:51:46,0.417,0.0,99.499,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2623193088.0,865771520.0,1469460480.0,28660649984.0,39519.0,69158.0
12-04 09:51:47,8.257,0.250,91.410,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2627960832.0,865771520.0,1469464576.0,28655878144.0,2019407.0,782989.0
12-04 09:51:48,11.516,0.663,87.821,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492010496.0,865771520.0,1469464576.0,28791828480.0,2694783.0,1006517.0
12-04 09:51:49,9.824,0.588,89.337,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2424520704.0,865771520.0,1469464576.0,28859318272.0,2666966.0,1012694.0
12-04 09:51:50,10.658,0.250,88.926,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2406109184.0,865771520.0,1469464576.0,28877729792.0,2694475.0,1025117.0
12-04 09:51:51,10.652,0.661,88.522,0.0,0.0,0.165,0.0,65536.0,0.0,5.0,2412965888.0,865771520.0,1469464576.0,28870873088.0,2662785.0,1005261.0
12-04 09:51:52,10.142,0.587,89.103,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2356301824.0,865771520.0,1469464576.0,28927537152.0,2657986.0,1016186.0
12-04 09:51:53,10.276,0.334,89.140,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2272276480.0,865771520.0,1469464576.0,29011562496.0,2704479.0,1021680.0
12-04 09:51:54,9.850,0.584,89.399,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2260463616.0,865771520.0,1469468672.0,29023371264.0,2659378.0,1004738.0
12-04 09:51:55,10.871,0.581,88.216,0.166,0.0,0.166,0.0,36864.0,0.0,3.0,2264911872.0,865771520.0,1469468672.0,29018923008.0,2664857.0,1008760.0
12-04 09:51:56,11.130,0.332,88.206,0.0,0.0,0.332,0.0,69632.0,0.0,6.0,2265792512.0,865771520.0,1469472768.0,29018038272.0,2685913.0,1007086.0
12-04 09:51:57,9.850,0.334,89.649,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2266714112.0,865771520.0,1469472768.0,29017116672.0,2653883.0,1004414.0
12-04 09:51:58,11.478,0.495,87.861,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2270363648.0,865771520.0,1469472768.0,29013467136.0,2663758.0,1005588.0
12-04 09:51:59,10.658,0.167,88.926,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2277187584.0,865771520.0,1469472768.0,29006643200.0,2678762.0,1011500.0
12-04 09:52:00,10.500,0.667,88.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2283134976.0,865771520.0,1469472768.0,29000695808.0,2655991.0,1011919.0
12-04 09:52:01,10.033,0.502,89.214,0.084,0.0,0.167,0.0,73728.0,0.0,7.0,2291957760.0,865771520.0,1469472768.0,28991873024.0,2656573.0,1010289.0
12-04 09:52:02,9.966,0.419,89.447,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2299731968.0,865771520.0,1469476864.0,28984094720.0,2675621.0,1025032.0
12-04 09:52:03,10.842,0.500,88.490,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2307604480.0,865771520.0,1469476864.0,28976222208.0,2667608.0,1015781.0
12-04 09:52:04,10.750,0.333,88.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2313285632.0,865771520.0,1469476864.0,28970541056.0,2662429.0,1023123.0
12-04 09:52:05,10.557,0.582,88.612,0.0,0.0,0.249,0.0,24576.0,0.0,6.0,2322427904.0,865771520.0,1469476864.0,28961398784.0,2670363.0,1029190.0
12-04 09:52:06,10.732,0.333,88.686,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2330173440.0,865771520.0,1469476864.0,28953653248.0,2667822.0,1024581.0
12-04 09:52:07,11.379,0.498,87.957,0.083,0.0,0.083,0.0,28672.0,0.0,3.0,2339536896.0,865771520.0,1469476864.0,28944289792.0,2671168.0,1023612.0
12-04 09:52:08,10.158,0.583,89.092,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,2350391296.0,865771520.0,1469476864.0,28933435392.0,2659305.0,1025984.0
12-04 09:52:09,10.452,0.334,89.047,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360520704.0,865771520.0,1469476864.0,28923305984.0,2686499.0,1027219.0
12-04 09:52:10,10.575,0.500,88.593,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2366644224.0,865771520.0,1469480960.0,28917178368.0,2668078.0,1026966.0
12-04 09:52:11,11.056,0.416,88.279,0.083,0.0,0.166,0.0,61440.0,0.0,5.0,2378579968.0,865771520.0,1469480960.0,28905242624.0,2665399.0,1032623.0
12-04 09:52:12,10.562,0.335,88.852,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2391904256.0,865771520.0,1469480960.0,28891918336.0,2681398.0,1026255.0
12-04 09:52:13,10.216,0.664,88.787,0.083,0.0,0.249,0.0,20480.0,0.0,3.0,2397212672.0,865771520.0,1469480960.0,28886609920.0,2655931.0,1026613.0
12-04 09:52:14,10.786,0.502,88.629,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2404937728.0,865771520.0,1469480960.0,28878884864.0,2656634.0,1030758.0
12-04 09:52:15,9.866,0.418,89.548,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2419093504.0,865771520.0,1469480960.0,28864729088.0,2683744.0,1032238.0
12-04 09:52:16,11.056,0.416,88.446,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2423660544.0,865771520.0,1469485056.0,28860157952.0,2648440.0,1028584.0
12-04 09:52:17,11.047,0.415,88.372,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2435215360.0,865771520.0,1469485056.0,28848603136.0,2673340.0,1028394.0
12-04 09:52:18,10.592,0.417,88.574,0.167,0.0,0.250,0.0,24576.0,0.0,2.0,2445246464.0,865771520.0,1469485056.0,28838572032.0,2671433.0,1037571.0
12-04 09:52:19,10.732,0.416,88.769,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2450620416.0,865771520.0,1469485056.0,28833198080.0,2664005.0,1033029.0
12-04 09:52:20,10.750,0.500,88.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2462650368.0,865771520.0,1469485056.0,28821168128.0,2663360.0,1041670.0
12-04 09:52:21,10.557,0.665,88.612,0.0,0.0,0.166,0.0,61440.0,0.0,5.0,2473062400.0,865771520.0,1469485056.0,28810756096.0,2652401.0,1036181.0
12-04 09:52:22,11.009,0.334,88.407,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2481348608.0,865771520.0,1469485056.0,28802469888.0,2708185.0,1044176.0
12-04 09:52:23,10.592,0.334,88.991,0.0,0.0,0.083,0.0,57344.0,0.0,4.0,2491789312.0,865771520.0,1469485056.0,28792029184.0,2680616.0,1053463.0
12-04 09:52:24,10.184,0.417,88.982,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2498203648.0,865771520.0,1469485056.0,28785614848.0,2658225.0,1040413.0
12-04 09:52:25,11.711,0.581,87.625,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2507497472.0,865771520.0,1469493248.0,28776312832.0,2687810.0,1036594.0
12-04 09:52:26,10.067,0.416,89.185,0.0,0.0,0.333,0.0,53248.0,0.0,3.0,2515718144.0,865771520.0,1469493248.0,28768092160.0,2663511.0,1040400.0
12-04 09:52:27,12.552,0.499,86.783,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2525560832.0,865771520.0,1469493248.0,28758249472.0,2651962.0,1040545.0
12-04 09:52:28,9.631,0.503,89.698,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2538004480.0,865771520.0,1469493248.0,28745805824.0,2686597.0,1041332.0
12-04 09:52:29,11.407,0.416,87.927,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2552639488.0,865771520.0,1469493248.0,28731170816.0,2649283.0,1039312.0
12-04 09:52:30,10.824,0.416,88.343,0.167,0.0,0.250,0.0,32768.0,0.0,3.0,2564321280.0,865771520.0,1469493248.0,28719489024.0,2676614.0,1037029.0
12-04 09:52:31,10.732,0.499,88.602,0.0,0.0,0.166,0.0,73728.0,0.0,6.0,2571620352.0,865771520.0,1469493248.0,28712189952.0,2679880.0,1042322.0
12-04 09:52:32,10.456,0.498,88.880,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2580226048.0,865771520.0,1469497344.0,28703580160.0,2657871.0,1042078.0
12-04 09:52:33,10.972,0.251,88.610,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2597011456.0,865771520.0,1469497344.0,28686794752.0,2606265.0,1014697.0
12-04 09:52:34,12.189,0.415,87.065,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2608803840.0,865771520.0,1469497344.0,28675002368.0,2728813.0,1064537.0
12-04 09:52:35,11.682,0.580,87.572,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,2611187712.0,865771520.0,1469497344.0,28672618496.0,2671709.0,1040184.0
12-04 09:52:36,10.779,0.415,88.557,0.083,0.0,0.166,0.0,90112.0,0.0,7.0,2615980032.0,865771520.0,1469497344.0,28667826176.0,2656415.0,1036907.0
12-04 09:52:37,11.725,0.335,87.772,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2627440640.0,865771520.0,1469497344.0,28656365568.0,2664483.0,1041263.0
12-04 09:52:38,10.553,0.586,88.693,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2634264576.0,865771520.0,1469497344.0,28649541632.0,2676399.0,1040740.0
12-04 09:52:39,11.388,0.416,88.196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2638708736.0,865771520.0,1469497344.0,28645097472.0,2665685.0,1037948.0
12-04 09:52:40,9.883,0.335,89.698,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,2645401600.0,865771520.0,1469501440.0,28638400512.0,2657465.0,1048405.0
12-04 09:52:41,10.491,0.333,89.009,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2656575488.0,865771520.0,1469501440.0,28627226624.0,2680628.0,1039524.0
12-04 09:52:42,12.655,0.662,86.270,0.165,0.0,0.248,0.0,28672.0,0.0,3.0,2677465088.0,865771520.0,1469501440.0,28606337024.0,2618875.0,1022629.0
12-04 09:52:43,11.488,0.331,87.851,0.0,0.0,0.331,0.0,24576.0,0.0,6.0,2694639616.0,865771520.0,1469501440.0,28589162496.0,2708581.0,1064273.0
12-04 09:52:44,11.111,0.251,88.471,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2700288000.0,865771520.0,1469501440.0,28583514112.0,2679012.0,1037328.0
12-04 09:52:45,10.474,0.582,88.695,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2703589376.0,865771520.0,1469501440.0,28580212736.0,2657820.0,1042730.0
12-04 09:52:46,10.963,0.332,88.455,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,2712383488.0,865771520.0,1469501440.0,28571418624.0,2657895.0,1040444.0
12-04 09:52:47,4.983,0.332,94.518,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2719461376.0,865771520.0,1469501440.0,28564340736.0,693744.0,541575.0
12-04 09:52:48,0.667,0.250,98.916,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2719457280.0,865771520.0,1469505536.0,28564340736.0,63421.0,106779.0
12-04 09:52:49,0.917,0.083,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2720100352.0,865771520.0,1469505536.0,28563697664.0,57589.0,102098.0
12-04 09:52:50,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720100352.0,865771520.0,1469505536.0,28563697664.0,56287.0,100086.0
12-04 09:52:51,0.585,0.251,99.165,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2720075776.0,865771520.0,1469505536.0,28563722240.0,57270.0,101966.0
12-04 09:52:52,0.918,0.250,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720940032.0,865771520.0,1469505536.0,28562857984.0,55979.0,99524.0
12-04 09:52:53,6.717,0.336,92.863,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2673131520.0,865771520.0,1469509632.0,28610662400.0,1686340.0,692569.0
12-04 09:52:54,11.603,0.250,87.646,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,2611826688.0,865771520.0,1469509632.0,28671967232.0,2961511.0,1138051.0
12-04 09:52:55,10.840,0.420,88.571,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2547634176.0,865771520.0,1469513728.0,28736155648.0,2971368.0,1141348.0
12-04 09:52:56,11.510,0.500,87.823,0.083,0.0,0.083,0.0,65536.0,0.0,5.0,2491449344.0,865771520.0,1469513728.0,28792340480.0,2973525.0,1146686.0
12-04 09:52:57,11.083,0.840,87.909,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2464178176.0,865771520.0,1469517824.0,28819607552.0,2984256.0,1162569.0
12-04 09:52:58,10.720,0.335,88.777,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2464239616.0,865771520.0,1469517824.0,28819546112.0,2983075.0,1149999.0
12-04 09:52:59,11.471,0.499,87.781,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2464747520.0,865771520.0,1469517824.0,28819038208.0,2985045.0,1152258.0
12-04 09:53:00,11.436,0.584,87.646,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2313011200.0,865771520.0,1469517824.0,28970774528.0,2985601.0,1153453.0
12-04 09:53:01,10.962,0.335,88.536,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2315677696.0,865771520.0,1469517824.0,28968108032.0,2972000.0,1153249.0
12-04 09:53:02,11.130,0.418,88.285,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304630784.0,865771520.0,1469517824.0,28979154944.0,2970916.0,1148892.0
12-04 09:53:03,10.411,0.504,88.833,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2307203072.0,865771520.0,1469517824.0,28976582656.0,2969756.0,1154123.0
12-04 09:53:04,11.158,0.503,88.171,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2320306176.0,865771520.0,1469521920.0,28963475456.0,2983894.0,1161934.0
12-04 09:53:05,10.729,0.587,88.516,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,2328911872.0,865771520.0,1469521920.0,28954869760.0,2969950.0,1160069.0
12-04 09:53:06,11.297,0.502,87.782,0.167,0.0,0.251,0.0,90112.0,0.0,8.0,2337656832.0,865771520.0,1469521920.0,28946124800.0,2949691.0,1158323.0
12-04 09:53:07,10.982,0.582,88.103,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2339037184.0,865771520.0,1469521920.0,28944744448.0,3007661.0,1166030.0
12-04 09:53:08,10.615,0.421,88.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2347069440.0,865771520.0,1469521920.0,28936712192.0,2979327.0,1161435.0
12-04 09:53:09,11.770,0.417,87.563,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2354020352.0,865771520.0,1469521920.0,28929761280.0,2984657.0,1162658.0
12-04 09:53:10,10.973,0.665,88.030,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2359988224.0,865771520.0,1469521920.0,28923793408.0,2968108.0,1162883.0
12-04 09:53:11,11.690,0.421,87.721,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2372935680.0,865771520.0,1469526016.0,28910841856.0,2953545.0,1162470.0
12-04 09:53:12,10.218,0.419,89.112,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2379993088.0,865771520.0,1469526016.0,28903784448.0,2988247.0,1167687.0
12-04 09:53:13,10.849,0.421,88.562,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2386173952.0,865771520.0,1469526016.0,28897603584.0,2973501.0,1174105.0
12-04 09:53:14,11.464,0.502,87.782,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2394492928.0,865771520.0,1469526016.0,28889284608.0,2978365.0,1169339.0
12-04 09:53:15,11.390,0.419,88.023,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2401918976.0,865771520.0,1469526016.0,28881858560.0,2984062.0,1170197.0
12-04 09:53:16,11.120,0.334,88.211,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2410106880.0,865771520.0,1469526016.0,28873670656.0,2957935.0,1163649.0
12-04 09:53:17,10.663,0.336,88.749,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2421567488.0,865771520.0,1469526016.0,28862210048.0,2993343.0,1167139.0
12-04 09:53:18,11.036,0.337,88.290,0.168,0.0,0.168,0.0,53248.0,0.0,8.0,2427568128.0,865771520.0,1469526016.0,28856209408.0,2968059.0,1159759.0
12-04 09:53:19,11.046,0.586,88.201,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2436259840.0,865771520.0,1469530112.0,28847513600.0,2960179.0,1176480.0
12-04 09:53:20,10.0,0.420,89.160,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2453561344.0,865771520.0,1469530112.0,28830212096.0,2983483.0,1165877.0
12-04 09:53:21,12.375,0.502,86.873,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2462355456.0,865771520.0,1469530112.0,28821417984.0,2972955.0,1172098.0
12-04 09:53:22,11.074,0.336,88.423,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2471243776.0,865771520.0,1469530112.0,28812529664.0,2974037.0,1174508.0
12-04 09:53:23,10.076,0.504,89.001,0.168,0.0,0.252,0.0,86016.0,0.0,6.0,2483560448.0,865771520.0,1469530112.0,28800212992.0,2982739.0,1187438.0
12-04 09:53:24,11.685,0.339,87.892,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2497748992.0,865771520.0,1469530112.0,28786024448.0,2990122.0,1169753.0
12-04 09:53:25,10.777,0.585,88.304,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2504667136.0,865771520.0,1469534208.0,28779102208.0,2971811.0,1172983.0
12-04 09:53:26,11.167,0.336,88.245,0.0,0.0,0.252,0.0,53248.0,0.0,3.0,2511331328.0,865771520.0,1469534208.0,28772438016.0,2968970.0,1167420.0
12-04 09:53:27,11.907,0.583,87.261,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2529103872.0,865771520.0,1469538304.0,28754661376.0,2940147.0,1171547.0
12-04 09:53:28,11.513,0.504,87.815,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2533867520.0,865771520.0,1469538304.0,28749897728.0,2980651.0,1172155.0
12-04 09:53:29,10.588,0.420,88.824,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,2543865856.0,865771520.0,1469538304.0,28739899392.0,2987547.0,1184920.0
12-04 09:53:30,11.223,0.251,88.023,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2556055552.0,865771520.0,1469538304.0,28727709696.0,2971426.0,1177091.0
12-04 09:53:31,12.750,0.583,86.250,0.0,0.0,0.417,0.0,61440.0,0.0,5.0,2571833344.0,865771520.0,1469538304.0,28711931904.0,2934544.0,1148859.0
12-04 09:53:32,11.028,0.585,88.053,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2580520960.0,865771520.0,1469538304.0,28703244288.0,3033721.0,1193474.0
12-04 09:53:33,11.316,0.503,88.013,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2585038848.0,865771520.0,1469538304.0,28698726400.0,2965372.0,1171807.0
12-04 09:53:34,10.851,0.584,88.314,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2620305408.0,865771520.0,1469538304.0,28663459840.0,2989774.0,1196091.0
12-04 09:53:35,13.200,0.418,86.048,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2638643200.0,865771520.0,1469542400.0,28645117952.0,2976511.0,1167823.0
12-04 09:53:36,9.958,0.591,89.283,0.0,0.0,0.169,0.0,73728.0,0.0,5.0,2655318016.0,865771520.0,1469542400.0,28628443136.0,2962690.0,1179578.0
12-04 09:53:37,10.970,0.338,88.523,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2666651648.0,865771520.0,1469542400.0,28617109504.0,2981891.0,1182039.0
12-04 09:53:38,10.741,0.666,88.177,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2671697920.0,865771520.0,1469542400.0,28612063232.0,2970420.0,1177838.0
12-04 09:53:39,12.322,0.419,86.924,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2678501376.0,865771520.0,1469542400.0,28605259776.0,2981857.0,1176347.0
12-04 09:53:40,11.799,0.502,87.364,0.0,0.0,0.335,0.0,20480.0,0.0,1.0,2688045056.0,865771520.0,1469542400.0,28595716096.0,2995154.0,1186344.0
12-04 09:53:41,12.250,0.333,87.083,0.167,0.0,0.167,0.0,77824.0,0.0,7.0,2690617344.0,865771520.0,1469542400.0,28593143808.0,2981345.0,1173006.0
12-04 09:53:42,11.018,0.584,88.314,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2691932160.0,865771520.0,1469542400.0,28591828992.0,2969797.0,1177843.0
12-04 09:53:43,10.906,0.419,88.339,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2697392128.0,865771520.0,1469542400.0,28586369024.0,2968147.0,1176507.0
12-04 09:53:44,13.568,0.419,85.678,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2708340736.0,865771520.0,1469546496.0,28575416320.0,2976039.0,1179474.0
12-04 09:53:45,10.944,0.585,88.221,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2713133056.0,865771520.0,1469546496.0,28570624000.0,2970048.0,1185617.0
12-04 09:53:46,11.706,0.502,87.542,0.0,0.0,0.251,0.0,61440.0,0.0,5.0,2716815360.0,865771520.0,1469546496.0,28566941696.0,2974363.0,1179083.0
12-04 09:53:47,10.295,0.338,88.861,0.084,0.0,0.422,0.0,12288.0,0.0,2.0,2720432128.0,865771520.0,1469546496.0,28563324928.0,2978579.0,1182635.0
12-04 09:53:48,13.428,0.334,85.988,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2734813184.0,865771520.0,1469546496.0,28548943872.0,2971782.0,1169866.0
12-04 09:53:49,11.799,0.335,87.699,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2737766400.0,865771520.0,1469546496.0,28545990656.0,2983212.0,1182708.0
12-04 09:53:50,12.646,0.499,86.689,0.0,0.0,0.166,0.0,24576.0,0.0,6.0,2748403712.0,865771520.0,1469546496.0,28535353344.0,2891024.0,1165535.0
12-04 09:53:51,11.028,0.501,88.304,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,2752114688.0,865771520.0,1469546496.0,28531642368.0,3042763.0,1194477.0
12-04 09:53:52,10.944,0.835,87.886,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2766749696.0,865771520.0,1469550592.0,28517003264.0,2977179.0,1184183.0
12-04 09:53:53,7.557,0.336,91.772,0.252,0.0,0.084,0.0,28672.0,0.0,3.0,2777423872.0,865771520.0,1469550592.0,28506329088.0,1439382.0,865298.0
12-04 09:53:54,0.502,0.084,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2777247744.0,865771520.0,1469554688.0,28506501120.0,83791.0,142642.0
12-04 09:53:55,0.667,0.417,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2777247744.0,865771520.0,1469554688.0,28506501120.0,75565.0,135349.0
12-04 09:53:56,0.668,0.084,99.248,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2777374720.0,865771520.0,1469554688.0,28506374144.0,73899.0,132111.0
12-04 09:53:57,0.668,0.084,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2777374720.0,865771520.0,1469554688.0,28506374144.0,73145.0,130896.0
12-04 09:53:58,2.254,0.083,97.579,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,2778771456.0,865771520.0,1469554688.0,28504977408.0,73697.0,131589.0
12-04 09:53:59,3.440,0.252,96.225,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2778767360.0,865771520.0,1469558784.0,28504977408.0,801646.0,402305.0
12-04 09:54:00,13.072,0.666,86.012,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2701189120.0,865771520.0,1469558784.0,28582555648.0,3287355.0,1275090.0
12-04 09:54:01,12.963,0.168,86.785,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2600022016.0,865771520.0,1469562880.0,28683718656.0,3295486.0,1287021.0
12-04 09:54:02,11.130,0.675,87.858,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2603544576.0,865771520.0,1469562880.0,28680196096.0,3251987.0,1287705.0
12-04 09:54:03,12.427,0.924,86.314,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2521509888.0,865771520.0,1469562880.0,28762230784.0,3298602.0,1292285.0
12-04 09:54:04,12.354,0.501,86.811,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2496630784.0,865771520.0,1469562880.0,28787109888.0,3319131.0,1287502.0
12-04 09:54:05,11.686,0.751,87.312,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2506530816.0,865771520.0,1469562880.0,28777209856.0,3287037.0,1292639.0
12-04 09:54:06,13.907,0.414,85.348,0.0,0.0,0.331,0.0,65536.0,0.0,5.0,2324480000.0,865771520.0,1469562880.0,28959260672.0,3279565.0,1292956.0
12-04 09:54:07,12.583,0.500,86.583,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2326380544.0,865771520.0,1469562880.0,28957360128.0,3308460.0,1292710.0
12-04 09:54:08,11.973,0.337,87.521,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2326413312.0,865771520.0,1469566976.0,28957323264.0,3286549.0,1297409.0
12-04 09:54:09,12.175,0.588,86.902,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2323288064.0,865771520.0,1469566976.0,28960448512.0,3220346.0,1298943.0
12-04 09:54:10,12.604,0.835,86.227,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2334318592.0,865771520.0,1469566976.0,28949417984.0,3364405.0,1300432.0
12-04 09:54:11,11.503,0.756,87.490,0.0,0.0,0.252,0.0,61440.0,0.0,5.0,2339463168.0,865771520.0,1469566976.0,28944273408.0,3261527.0,1301347.0
12-04 09:54:12,13.919,0.663,85.253,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2354307072.0,865771520.0,1469566976.0,28929429504.0,3292901.0,1303892.0
12-04 09:54:13,12.615,0.418,86.717,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2357637120.0,865771520.0,1469566976.0,28926099456.0,3290572.0,1303386.0
12-04 09:54:14,11.957,0.753,87.040,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2368118784.0,865771520.0,1469571072.0,28915613696.0,3280643.0,1311407.0
12-04 09:54:15,13.149,0.670,86.013,0.0,0.0,0.168,0.0,24576.0,0.0,1.0,2375344128.0,865771520.0,1469571072.0,28908388352.0,3294816.0,1301707.0
12-04 09:54:16,12.583,0.333,86.667,0.167,0.0,0.250,0.0,81920.0,0.0,8.0,2387247104.0,865771520.0,1469571072.0,28896485376.0,3305681.0,1305275.0
12-04 09:54:17,13.083,0.750,85.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2419814400.0,865771520.0,1469571072.0,28863918080.0,3225629.0,1279439.0
12-04 09:54:18,13.094,0.584,86.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2420801536.0,865771520.0,1469571072.0,28862930944.0,3331565.0,1325218.0
12-04 09:54:19,12.865,0.418,86.550,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2431053824.0,865771520.0,1469571072.0,28852678656.0,3288455.0,1309117.0
12-04 09:54:20,13.617,0.418,85.547,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2446577664.0,865771520.0,1469571072.0,28837154816.0,3281258.0,1308211.0
12-04 09:54:21,11.853,0.584,87.312,0.0,0.0,0.250,0.0,61440.0,0.0,5.0,2448416768.0,865771520.0,1469571072.0,28835315712.0,3310629.0,1305270.0
12-04 09:54:22,11.730,0.506,87.595,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2473779200.0,865771520.0,1469575168.0,28809949184.0,3285498.0,1307411.0
12-04 09:54:23,14.381,0.665,84.705,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,2490224640.0,865771520.0,1469575168.0,28793503744.0,3319622.0,1331769.0
12-04 09:54:24,12.248,0.419,87.164,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2497609728.0,865771520.0,1469579264.0,28786114560.0,3260591.0,1313407.0
12-04 09:54:25,12.332,0.503,86.829,0.0,0.0,0.336,0.0,12288.0,0.0,3.0,2506977280.0,865771520.0,1469579264.0,28776747008.0,3285020.0,1318581.0
12-04 09:54:26,13.998,0.587,85.247,0.0,0.0,0.168,0.0,57344.0,0.0,3.0,2518814720.0,865771520.0,1469579264.0,28764909568.0,3314938.0,1318932.0
12-04 09:54:27,13.322,0.500,85.928,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2519830528.0,865771520.0,1469579264.0,28763893760.0,3286341.0,1321703.0
12-04 09:54:28,12.111,0.336,86.796,0.252,0.0,0.505,0.0,36864.0,0.0,4.0,2529861632.0,865771520.0,1469579264.0,28753862656.0,3310400.0,1319907.0
12-04 09:54:29,12.989,0.666,85.928,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2547544064.0,865771520.0,1469579264.0,28736180224.0,3291765.0,1314807.0
12-04 09:54:30,13.244,0.503,85.918,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2554241024.0,865771520.0,1469579264.0,28729483264.0,3278051.0,1315552.0
12-04 09:54:31,11.933,0.672,87.143,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2561667072.0,865771520.0,1469583360.0,28722053120.0,3272813.0,1321103.0
12-04 09:54:32,12.605,0.336,86.891,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2570563584.0,865771520.0,1469583360.0,28713156608.0,3263519.0,1316013.0
12-04 09:54:33,14.846,0.500,84.070,0.167,0.0,0.417,0.0,36864.0,0.0,5.0,2580553728.0,865771520.0,1469583360.0,28703166464.0,3338793.0,1315692.0
12-04 09:54:34,11.933,0.588,87.059,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2583347200.0,865771520.0,1469583360.0,28700372992.0,3304056.0,1340643.0
12-04 09:54:35,13.211,0.418,86.037,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2604077056.0,865771520.0,1469583360.0,28679643136.0,3286391.0,1316901.0
12-04 09:54:36,15.690,0.661,83.320,0.0,0.0,0.330,0.0,73728.0,0.0,5.0,2625101824.0,865771520.0,1469583360.0,28658618368.0,3293556.0,1313586.0
12-04 09:54:37,12.333,0.500,86.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2635567104.0,865771520.0,1469583360.0,28648153088.0,3238170.0,1308245.0
12-04 09:54:38,12.656,0.583,86.345,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2657693696.0,865771520.0,1469583360.0,28626026496.0,3332177.0,1321322.0
12-04 09:54:39,13.022,0.668,85.893,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2664103936.0,865771520.0,1469583360.0,28619616256.0,3256299.0,1318396.0
12-04 09:54:40,15.237,0.666,83.847,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2678640640.0,865771520.0,1469587456.0,28605075456.0,3327654.0,1315883.0
12-04 09:54:41,12.986,0.993,85.608,0.0,0.0,0.414,0.0,65536.0,0.0,5.0,2683842560.0,865771520.0,1469587456.0,28599873536.0,3288632.0,1323865.0
12-04 09:54:42,11.997,0.755,87.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2688098304.0,865771520.0,1469587456.0,28595617792.0,3281838.0,1322763.0
12-04 09:54:43,13.076,0.503,86.085,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2699051008.0,865771520.0,1469587456.0,28584665088.0,3244437.0,1318705.0
12-04 09:54:44,15.230,0.502,84.100,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2710667264.0,865771520.0,1469587456.0,28573048832.0,3316246.0,1310413.0
12-04 09:54:45,12.269,0.420,86.807,0.084,0.0,0.420,0.0,12288.0,0.0,2.0,2715144192.0,865771520.0,1469587456.0,28568571904.0,3272504.0,1322715.0
12-04 09:54:46,12.846,0.168,86.650,0.0,0.0,0.336,0.0,65536.0,0.0,5.0,2718826496.0,865771520.0,1469587456.0,28564889600.0,3249343.0,1290637.0
12-04 09:54:47,12.992,0.503,86.085,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2736504832.0,865771520.0,1469587456.0,28547211264.0,3379810.0,1355924.0
12-04 09:54:48,15.964,0.827,82.878,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2752339968.0,865771520.0,1469591552.0,28531372032.0,3308679.0,1316254.0
12-04 09:54:49,12.154,0.587,87.008,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2756911104.0,865771520.0,1469591552.0,28526800896.0,3273360.0,1325468.0
12-04 09:54:50,13.836,0.497,85.418,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,2760974336.0,865771520.0,1469591552.0,28522737664.0,3273992.0,1310029.0
12-04 09:54:51,12.500,0.170,87.075,0.085,0.0,0.170,0.0,81920.0,0.0,7.0,2772369408.0,865771520.0,1469591552.0,28511342592.0,3301285.0,1326267.0
12-04 09:54:52,15.320,0.758,83.754,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2791686144.0,865771520.0,1469591552.0,28492025856.0,3325238.0,1313814.0
12-04 09:54:53,13.018,0.829,85.987,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2795601920.0,865771520.0,1469595648.0,28488105984.0,3299690.0,1338519.0
12-04 09:54:54,12.919,0.336,86.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2797604864.0,865771520.0,1469595648.0,28486103040.0,3281362.0,1316032.0
12-04 09:54:55,14.023,0.501,85.225,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2812399616.0,865771520.0,1469595648.0,28471308288.0,3299561.0,1320056.0
12-04 09:54:56,12.111,0.673,86.964,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2832039936.0,865771520.0,1469599744.0,28451663872.0,3266543.0,1326056.0
12-04 09:54:57,15.688,0.671,83.221,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,2839437312.0,865771520.0,1469599744.0,28444266496.0,3330899.0,1315774.0
12-04 09:54:58,12.259,0.588,86.650,0.0,0.0,0.504,0.0,8192.0,0.0,1.0,2840580096.0,865771520.0,1469599744.0,28443123712.0,3307667.0,1323128.0
12-04 09:54:59,11.682,0.994,87.075,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2848935936.0,865771520.0,1469599744.0,28434767872.0,2583629.0,1065008.0
12-04 09:55:00,0.751,0.334,98.831,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2850992128.0,865771520.0,1469599744.0,28432711680.0,103368.0,428559.0
12-04 09:55:01,1.249,0.250,98.418,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2851373056.0,865771520.0,1469599744.0,28432330752.0,92257.0,165504.0
12-04 09:55:02,1.003,0.084,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2851627008.0,865771520.0,1469599744.0,28432076800.0,92031.0,165244.0
12-04 09:55:03,1.417,0.167,98.167,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,2851627008.0,865771520.0,1469599744.0,28432076800.0,93635.0,167688.0
12-04 09:55:04,1.086,0.251,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2851622912.0,865771520.0,1469603840.0,28432076800.0,93501.0,166832.0
12-04 09:55:05,1.252,0.083,98.664,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2851622912.0,865771520.0,1469603840.0,28432076800.0,94396.0,167087.0
12-04 09:55:06,12.106,0.498,87.148,0.0,0.0,0.249,0.0,90112.0,0.0,5.0,2856407040.0,865771520.0,1469607936.0,28427288576.0,2796165.0,1170488.0
12-04 09:55:07,14.298,0.669,84.783,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2752815104.0,865771520.0,1469607936.0,28530880512.0,3457974.0,1413214.0
12-04 09:55:08,13.489,0.333,85.928,0.0,0.0,0.250,0.0,20480.0,0.0,5.0,2687758336.0,865771520.0,1469607936.0,28595937280.0,3346767.0,1441070.0
12-04 09:55:09,12.563,0.419,86.516,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,2605158400.0,865771520.0,1469607936.0,28678537216.0,3201916.0,1422529.0
12-04 09:55:10,14.345,0.577,84.831,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2439847936.0,865771520.0,1469612032.0,28843843584.0,3001243.0,1363453.0
12-04 09:55:11,12.260,0.334,86.989,0.0,0.0,0.417,0.0,65536.0,0.0,5.0,2450497536.0,865771520.0,1469612032.0,28833193984.0,3029666.0,1301222.0
12-04 09:55:12,14.025,0.581,84.896,0.0,0.0,0.498,0.0,0.0,0.0,0.0,2382217216.0,865771520.0,1469612032.0,28901474304.0,3357348.0,1333748.0
12-04 09:55:13,12.355,0.746,86.318,0.0,0.0,0.580,0.0,0.0,0.0,0.0,2386939904.0,865771520.0,1469612032.0,28896751616.0,3361753.0,1334012.0
12-04 09:55:14,14.274,0.415,85.062,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2406309888.0,865771520.0,1469612032.0,28877381632.0,3336098.0,1324224.0
12-04 09:55:15,13.094,0.417,86.155,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2405322752.0,865771520.0,1469612032.0,28878368768.0,3388262.0,1361422.0
12-04 09:55:16,13.822,0.250,85.429,0.0,0.0,0.500,0.0,65536.0,0.0,5.0,2450554880.0,865771520.0,1469616128.0,28833132544.0,3364510.0,1340692.0
12-04 09:55:17,14.119,0.418,85.129,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2483044352.0,865771520.0,1469616128.0,28800643072.0,3375476.0,1352060.0
12-04 09:55:18,12.780,0.498,86.556,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2506960896.0,865771520.0,1469616128.0,28776726528.0,3277968.0,1330061.0
12-04 09:55:19,13.361,0.415,85.892,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2548580352.0,865771520.0,1469616128.0,28735107072.0,3323362.0,1356762.0
12-04 09:55:20,15.698,0.415,83.389,0.0,0.0,0.498,0.0,0.0,0.0,0.0,2577444864.0,865771520.0,1469616128.0,28706242560.0,3422942.0,1335522.0
12-04 09:55:21,12.842,0.663,85.998,0.083,0.0,0.414,0.0,77824.0,0.0,7.0,2596298752.0,865771520.0,1469616128.0,28687388672.0,3335567.0,1374413.0
12-04 09:55:22,13.955,0.578,85.219,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2632245248.0,865771520.0,1469616128.0,28651442176.0,3358205.0,1347912.0
12-04 09:55:23,14.346,0.503,84.899,0.0,0.0,0.252,0.0,57344.0,0.0,4.0,2669137920.0,865771520.0,1469620224.0,28614545408.0,3395709.0,1356242.0
12-04 09:55:24,14.582,0.414,84.756,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2694205440.0,865771520.0,1469624320.0,28589473792.0,3295984.0,1341896.0
12-04 09:55:25,13.523,0.584,85.559,0.0,0.0,0.334,0.0,24576.0,0.0,1.0,2722025472.0,865771520.0,1469624320.0,28561653760.0,3427851.0,1362903.0
12-04 09:55:26,14.380,0.496,84.793,0.0,0.0,0.331,0.0,53248.0,0.0,3.0,2750681088.0,865771520.0,1469624320.0,28532998144.0,3301375.0,1350515.0
12-04 09:55:27,13.350,0.504,85.726,0.0,0.0,0.420,0.0,12288.0,0.0,2.0,2781446144.0,865771520.0,1469624320.0,28502233088.0,3290084.0,1356338.0
12-04 09:55:28,15.194,0.413,83.980,0.0,0.0,0.413,0.0,0.0,0.0,0.0,2832379904.0,865771520.0,1469624320.0,28451299328.0,3462526.0,1353484.0
12-04 09:55:29,13.915,0.335,85.499,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2860675072.0,865771520.0,1469624320.0,28423004160.0,3393269.0,1379150.0
12-04 09:55:30,13.940,0.417,85.225,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2891681792.0,865771520.0,1469624320.0,28391997440.0,3349387.0,1343293.0
12-04 09:55:31,13.062,0.250,86.356,0.0,0.0,0.333,0.0,61440.0,0.0,5.0,2922532864.0,865771520.0,1469624320.0,28361146368.0,3299193.0,1365696.0
12-04 09:55:32,15.124,0.248,84.050,0.0,0.0,0.579,0.0,0.0,0.0,0.0,2953125888.0,865771520.0,1469624320.0,28330553344.0,3338087.0,1330814.0
12-04 09:55:33,15.900,0.335,83.180,0.167,0.0,0.418,0.0,28672.0,0.0,5.0,2988224512.0,865771520.0,1469624320.0,28295454720.0,3425194.0,1315608.0
12-04 09:55:34,14.488,0.416,84.596,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3000942592.0,865771520.0,1469628416.0,28282732544.0,3330752.0,1383482.0
12-04 09:55:35,13.377,0.578,85.714,0.0,0.0,0.330,0.0,45056.0,0.0,11.0,3013005312.0,865771520.0,1469628416.0,28270669824.0,3370000.0,1383009.0
12-04 09:55:36,13.212,0.661,85.301,0.0,0.0,0.826,0.0,69632.0,0.0,5.0,3043561472.0,865771520.0,1469628416.0,28240113664.0,3327511.0,1381499.0
12-04 09:55:37,13.583,0.500,85.250,0.0,0.0,0.667,0.0,0.0,0.0,0.0,3097493504.0,865771520.0,1469628416.0,28186181632.0,3350461.0,1331238.0
12-04 09:55:38,15.622,0.585,83.208,0.167,0.0,0.418,0.0,32768.0,0.0,3.0,3142840320.0,865771520.0,1469628416.0,28140834816.0,3467662.0,1378380.0
12-04 09:55:39,16.167,0.333,82.833,0.0,0.0,0.667,0.0,0.0,0.0,0.0,3162882048.0,865771520.0,1469628416.0,28120793088.0,3374398.0,1330823.0
12-04 09:55:40,12.583,0.500,85.917,0.0,0.0,1.0,0.0,0.0,0.0,0.0,3174871040.0,865771520.0,1469628416.0,28108804096.0,3313562.0,1365434.0
12-04 09:55:41,13.836,0.414,85.004,0.0,0.0,0.746,0.0,61440.0,0.0,5.0,3210055680.0,865771520.0,1469632512.0,28073615360.0,3429190.0,1392885.0
12-04 09:55:42,13.629,0.411,84.811,0.0,0.0,1.149,0.0,0.0,0.0,0.0,3266494464.0,865771520.0,1469644800.0,28017164288.0,3300115.0,1373311.0
12-04 09:55:43,14.946,0.661,82.989,0.0,0.0,1.404,0.0,12288.0,0.0,3.0,3317903360.0,865771520.0,1469648896.0,27965751296.0,3459754.0,1362688.0
12-04 09:55:44,16.833,0.249,81.841,0.166,0.0,0.912,0.0,16384.0,0.0,2.0,3339358208.0,865771520.0,1469652992.0,27944292352.0,3223700.0,1312103.0
12-04 09:55:45,12.932,0.577,85.091,0.0,0.0,1.400,0.0,0.0,0.0,0.0,3367948288.0,865771520.0,1469652992.0,27915702272.0,3301063.0,1412418.0
12-04 09:55:46,15.493,0.331,83.181,0.0,0.0,0.994,0.0,61440.0,0.0,5.0,3390078976.0,865771520.0,1469657088.0,27893567488.0,3266230.0,1333057.0
12-04 09:55:47,12.688,0.417,85.810,0.0,0.0,1.085,0.0,0.0,0.0,0.0,3401961472.0,865771520.0,1469661184.0,27881680896.0,3508754.0,1409848.0
12-04 09:55:48,13.040,0.748,85.133,0.0,0.0,1.080,0.0,0.0,0.0,0.0,3424641024.0,865771520.0,1469665280.0,27858997248.0,3391357.0,1402943.0
12-04 09:55:49,17.780,0.584,81.052,0.167,0.0,0.417,0.0,16384.0,0.0,2.0,3462434816.0,865771520.0,1469669376.0,27821199360.0,3583653.0,1302690.0
12-04 09:55:50,13.069,0.744,85.773,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3488964608.0,865771520.0,1469677568.0,27794661376.0,2994124.0,1369753.0
12-04 09:55:51,17.261,0.581,81.909,0.0,0.0,0.249,0.0,61440.0,0.0,5.0,3513561088.0,865771520.0,1469681664.0,27770060800.0,3421486.0,1537782.0
12-04 09:55:52,15.256,0.587,83.822,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3540189184.0,865771520.0,1469689856.0,27743424512.0,4043942.0,1590139.0
12-04 09:55:53,19.266,0.834,79.650,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3574919168.0,865771520.0,1469693952.0,27708690432.0,3975741.0,1908779.0
12-04 09:55:54,21.725,0.912,76.700,0.083,0.0,0.580,0.0,16384.0,0.0,2.0,3644633088.0,865771520.0,1469698048.0,27638972416.0,6883148.0,1874262.0
12-04 09:55:55,23.038,0.501,75.876,0.0,0.0,0.584,0.0,0.0,0.0,0.0,3688529920.0,865771520.0,1469702144.0,27595071488.0,5094484.0,1832329.0
12-04 09:55:56,16.765,0.590,82.393,0.0,0.0,0.253,0.0,61440.0,0.0,5.0,3741233152.0,865771520.0,1469706240.0,27542364160.0,4667186.0,1929046.0
12-04 09:55:57,19.498,0.586,79.414,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3772907520.0,865771520.0,1469710336.0,27510685696.0,4381165.0,1845306.0
12-04 09:55:58,16.484,0.336,82.843,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3805659136.0,865771520.0,1469714432.0,27477929984.0,4456786.0,1880443.0
12-04 09:55:59,23.436,1.001,74.979,0.167,0.0,0.417,0.0,16384.0,0.0,2.0,3889500160.0,865771520.0,1469755392.0,27394048000.0,4556958.0,1949889.0
12-04 09:56:00,5.760,2.170,91.736,0.0,0.0,0.334,0.0,106496.0,0.0,2.0,1635676160.0,865771520.0,1469677568.0,29647949824.0,1213724.0,870809.0
12-04 09:56:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1635667968.0,865771520.0,1469677568.0,29647958016.0,5150.0,6310.0
12-04 09:56:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635667968.0,865771520.0,1469677568.0,29647958016.0,5196.0,6683.0
12-04 09:56:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635663872.0,865771520.0,1469681664.0,29647958016.0,6065.0,6757.0
12-04 09:56:04,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,1635663872.0,865771520.0,1469681664.0,29647958016.0,3364.0,2415.0
12-04 09:56:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1635663872.0,865771520.0,1469681664.0,29647958016.0,3523.0,2767.0
12-04 09:56:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1635663872.0,865771520.0,1469681664.0,29647958016.0,4741.0,4843.0
12-04 09:56:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635663872.0,865771520.0,1469681664.0,29647958016.0,5307.0,5474.0
12-04 09:56:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1635672064.0,865771520.0,1469681664.0,29647949824.0,5940.0,7041.0
12-04 09:56:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635672064.0,865771520.0,1469681664.0,29647949824.0,4736.0,5010.0
12-04 09:56:10,0.0,0.084,99.749,0.167,0.0,0.0,0.0,49152.0,0.0,8.0,1635667968.0,865771520.0,1469685760.0,29647949824.0,5315.0,5981.0
12-04 09:56:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1635667968.0,865771520.0,1469685760.0,29647949824.0,5622.0,6457.0
12-04 09:56:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1636110336.0,865771520.0,1469685760.0,29647507456.0,4630.0,4358.0
12-04 09:56:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635786752.0,865771520.0,1469685760.0,29647831040.0,3440.0,2725.0
12-04 09:56:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635786752.0,865771520.0,1469685760.0,29647831040.0,3857.0,4371.0
12-04 09:56:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635786752.0,865771520.0,1469685760.0,29647831040.0,23281.0,25326.0
12-04 09:56:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1635786752.0,865771520.0,1469685760.0,29647831040.0,3877.0,4363.0
12-04 09:56:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635786752.0,865771520.0,1469685760.0,29647831040.0,3748.0,3970.0
12-04 09:56:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1635782656.0,865771520.0,1469689856.0,29647831040.0,5819.0,7877.0
12-04 09:56:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635782656.0,865771520.0,1469689856.0,29647831040.0,3370.0,3421.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635782656.0,865771520.0,1469689856.0,29647831040.0,3263.0,3244.0
12-04 09:56:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1635782656.0,865771520.0,1469689856.0,29647831040.0,2963.0,2712.0
12-04 09:56:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1635782656.0,865771520.0,1469689856.0,29647831040.0,3811.0,4365.0
12-04 09:56:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,1635786752.0,865771520.0,1469693952.0,29647822848.0,22260.0,23288.0
12-04 09:56:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635786752.0,865771520.0,1469693952.0,29647822848.0,4605.0,5642.0
12-04 09:56:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,5915.0,8071.0
12-04 09:56:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,2709.0,2137.0
12-04 09:56:27,0.669,0.084,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,4959.0,6286.0
12-04 09:56:28,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,3323.0,3243.0
12-04 09:56:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,4718.0,4297.0
12-04 09:56:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,2973.0,2993.0
12-04 09:56:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,5.0,1635782656.0,865771520.0,1469698048.0,29647822848.0,5487.0,7038.0
12-04 09:56:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635966976.0,865771520.0,1469698048.0,29647638528.0,4983.0,6198.0
12-04 09:56:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635663872.0,865771520.0,1469698048.0,29647941632.0,4386.0,5598.0
12-04 09:56:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,4671.0,5608.0
12-04 09:56:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,3339.0,3380.0
12-04 09:56:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,3213.0,3222.0
12-04 09:56:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,4336.0,4984.0
12-04 09:56:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,3073.0,3084.0
12-04 09:56:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,4113.0,4699.0
12-04 09:56:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1635651584.0,865771520.0,1469702144.0,29647949824.0,5779.0,7829.0
12-04 09:56:41,0.250,0.083,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,5480.0,7248.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,3242.0,3288.0
12-04 09:56:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,3683.0,3852.0
12-04 09:56:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,4511.0,5512.0
12-04 09:56:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,3339.0,3512.0
12-04 09:56:46,0.0,0.0,99.750,0.250,0.0,0.0,0.0,98304.0,0.0,8.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,2629.0,2068.0
12-04 09:56:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,4667.0,5780.0
12-04 09:56:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,6229.0,8246.0
12-04 09:56:49,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,3370.0,3422.0
12-04 09:56:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635647488.0,865771520.0,1469706240.0,29647949824.0,21359.0,21798.0
12-04 09:56:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1635643392.0,865771520.0,1469710336.0,29647949824.0,3893.0,4524.0
12-04 09:56:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1635827712.0,865771520.0,1469710336.0,29647765504.0,3481.0,3571.0
12-04 09:56:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1635643392.0,865771520.0,1469710336.0,29647949824.0,21437.0,22231.0
12-04 09:56:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635643392.0,865771520.0,1469710336.0,29647949824.0,3977.0,4455.0
12-04 09:56:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635639296.0,865771520.0,1469714432.0,29647949824.0,3519.0,3531.0
12-04 09:56:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1635639296.0,865771520.0,1469714432.0,29647949824.0,5165.0,6707.0
12-04 09:56:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635639296.0,865771520.0,1469714432.0,29647949824.0,3748.0,3949.0
12-04 09:56:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1635639296.0,865771520.0,1469714432.0,29647949824.0,5485.0,6908.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635639296.0,865771520.0,1469714432.0,29647949824.0,5424.0,5399.0
12-04 09:57:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,4571.0,5583.0
12-04 09:57:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,3299.0,3396.0
12-04 09:57:02,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,4201.0,4807.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,3865.0,3892.0
12-04 09:57:04,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,5421.0,6031.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1634848768.0,865771520.0,1469718528.0,29648736256.0,4811.0,5089.0
12-04 09:57:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1633959936.0,865771520.0,1469718528.0,29649625088.0,5672.0,6512.0
12-04 09:57:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633955840.0,865771520.0,1469722624.0,29649625088.0,6950.0,7211.0
12-04 09:57:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633955840.0,865771520.0,1469722624.0,29649625088.0,4471.0,4649.0
12-04 09:57:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633955840.0,865771520.0,1469722624.0,29649625088.0,5691.0,6259.0
12-04 09:57:10,0.0,0.167,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1633955840.0,865771520.0,1469722624.0,29649625088.0,3958.0,3584.0
12-04 09:57:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1633955840.0,865771520.0,1469722624.0,29649625088.0,5191.0,5522.0
12-04 09:57:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634312192.0,865771520.0,1469722624.0,29649268736.0,3947.0,3600.0
12-04 09:57:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,6865.0,8571.0
12-04 09:57:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,4017.0,4438.0
12-04 09:57:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,3399.0,3380.0
12-04 09:57:16,0.0,0.0,99.916,0.084,0.0,0.0,0.0,77824.0,0.0,7.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,4531.0,5531.0
12-04 09:57:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,4925.0,6192.0
12-04 09:57:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,2449.0,1876.0
12-04 09:57:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,4087.0,4652.0
12-04 09:57:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1633951744.0,865771520.0,1469726720.0,29649625088.0,5351.0,6726.0
12-04 09:57:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1633947648.0,865771520.0,1469730816.0,29649625088.0,3964.0,4549.0
12-04 09:57:22,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1633947648.0,865771520.0,1469730816.0,29649625088.0,4061.0,4013.0
12-04 09:57:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,1634074624.0,865771520.0,1469730816.0,29649498112.0,21326.0,22065.0
12-04 09:57:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634074624.0,865771520.0,1469730816.0,29649498112.0,5839.0,7804.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634074624.0,865771520.0,1469730816.0,29649498112.0,3239.0,3355.0
12-04 09:57:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1634074624.0,865771520.0,1469730816.0,29649498112.0,2609.0,2075.0
12-04 09:57:27,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1634070528.0,865771520.0,1469734912.0,29649498112.0,5639.0,7363.0
12-04 09:57:28,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,1634070528.0,865771520.0,1469734912.0,29649498112.0,3223.0,3194.0
12-04 09:57:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634066432.0,865771520.0,1469739008.0,29649498112.0,5974.0,6575.0
12-04 09:57:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634066432.0,865771520.0,1469739008.0,29649498112.0,4416.0,5410.0
12-04 09:57:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1634066432.0,865771520.0,1469739008.0,29649498112.0,4247.0,4839.0
12-04 09:57:32,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634312192.0,865771520.0,1469739008.0,29649252352.0,5436.0,7120.0
12-04 09:57:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634209792.0,865771520.0,1469739008.0,29649354752.0,2519.0,2157.0
12-04 09:57:34,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1634201600.0,865771520.0,1469739008.0,29649362944.0,3357.0,3306.0
12-04 09:57:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1634201600.0,865771520.0,1469739008.0,29649362944.0,20502.0,20558.0
12-04 09:57:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1634201600.0,865771520.0,1469739008.0,29649362944.0,5779.0,7832.0
12-04 09:57:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634193408.0,865771520.0,1469739008.0,29649371136.0,3023.0,2725.0
12-04 09:57:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634189312.0,865771520.0,1469743104.0,29649371136.0,6079.0,8035.0
12-04 09:57:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634189312.0,865771520.0,1469743104.0,29649371136.0,4641.0,5796.0
12-04 09:57:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1634189312.0,865771520.0,1469743104.0,29649371136.0,3883.0,4255.0
12-04 09:57:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1634189312.0,865771520.0,1469743104.0,29649371136.0,3914.0,4037.0
12-04 09:57:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634181120.0,865771520.0,1469743104.0,29649379328.0,4753.0,5949.0
12-04 09:57:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634181120.0,865771520.0,1469743104.0,29649379328.0,22080.0,23140.0
12-04 09:57:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634181120.0,865771520.0,1469743104.0,29649379328.0,3334.0,3204.0
12-04 09:57:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1634156544.0,865771520.0,1469743104.0,29649403904.0,3005.0,2459.0
12-04 09:57:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,8.0,1634148352.0,865771520.0,1469743104.0,29649412096.0,4037.0,4497.0
12-04 09:57:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634000896.0,865771520.0,1469747200.0,29649555456.0,5573.0,7360.0
12-04 09:57:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633873920.0,865771520.0,1469747200.0,29649682432.0,4310.0,5352.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633849344.0,865771520.0,1469747200.0,29649707008.0,4481.0,5665.0
12-04 09:57:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633751040.0,865771520.0,1469747200.0,29649805312.0,3762.0,4305.0
12-04 09:57:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1633734656.0,865771520.0,1469747200.0,29649821696.0,3404.0,3629.0
12-04 09:57:52,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1633304576.0,865771520.0,1469747200.0,29650251776.0,3578.0,3547.0
12-04 09:57:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1633210368.0,865771520.0,1469747200.0,29650345984.0,21391.0,21951.0
12-04 09:57:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633210368.0,865771520.0,1469747200.0,29650345984.0,5199.0,6771.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633206272.0,865771520.0,1469751296.0,29650345984.0,2756.0,2302.0
12-04 09:57:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,86016.0,0.0,10.0,1633132544.0,865771520.0,1469751296.0,29650419712.0,4197.0,4631.0
12-04 09:57:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633132544.0,865771520.0,1469751296.0,29650419712.0,7013.0,9725.0
12-04 09:57:58,3.509,1.086,95.155,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1643737088.0,865771520.0,1469652992.0,29639913472.0,29735.0,27313.0
12-04 09:57:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1644048384.0,865771520.0,1469661184.0,29639593984.0,4698.0,4336.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642520576.0,865771520.0,1469661184.0,29641121792.0,2629.0,1942.0
12-04 09:58:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1642512384.0,865771520.0,1469661184.0,29641129984.0,3264.0,3372.0
12-04 09:58:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642508288.0,865771520.0,1469665280.0,29641129984.0,6323.0,8521.0
12-04 09:58:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642500096.0,865771520.0,1469665280.0,29641138176.0,3484.0,3716.0
12-04 09:58:04,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,2.0,1642500096.0,865771520.0,1469665280.0,29641138176.0,3593.0,2705.0
12-04 09:58:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642500096.0,865771520.0,1469665280.0,29641138176.0,5956.0,7245.0
12-04 09:58:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,1642500096.0,865771520.0,1469665280.0,29641138176.0,7157.0,9339.0
12-04 09:58:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642491904.0,865771520.0,1469665280.0,29641146368.0,3717.0,3094.0
12-04 09:58:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1642479616.0,865771520.0,1469669376.0,29641154560.0,4787.0,4940.0
12-04 09:58:09,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1672777728.0,865771520.0,1469669376.0,29610856448.0,7345.0,4804.0
12-04 09:58:10,7.932,1.181,90.464,0.253,0.0,0.169,0.0,16384.0,0.0,2.0,1754869760.0,865771520.0,1469673472.0,29528760320.0,198560.0,172682.0
12-04 09:58:11,2.782,0.506,96.543,0.0,0.0,0.169,0.0,61440.0,0.0,5.0,1777860608.0,865771520.0,1469673472.0,29505769472.0,200755.0,174626.0
12-04 09:58:12,14.765,1.258,83.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997807616.0,865771520.0,1469673472.0,29285822464.0,118779.0,102542.0
12-04 09:58:13,33.361,0.083,66.555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044256256.0,865771520.0,1469673472.0,29239373824.0,6279.0,7626.0
12-04 09:58:14,10.209,0.251,89.456,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2052001792.0,865771520.0,1469677568.0,29231624192.0,139571.0,87945.0
12-04 09:58:15,1.912,0.083,97.922,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2053902336.0,865771520.0,1469681664.0,29229719552.0,215680.0,126047.0
12-04 09:58:16,1.668,0.250,98.082,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2058084352.0,865771520.0,1469681664.0,29225537536.0,198719.0,105162.0
12-04 09:58:17,1.581,0.250,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2068877312.0,865771520.0,1469681664.0,29214744576.0,226252.0,105854.0
12-04 09:58:18,1.340,0.168,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2080559104.0,865771520.0,1469681664.0,29203062784.0,205373.0,120251.0
12-04 09:58:19,1.084,0.334,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2096685056.0,865771520.0,1469681664.0,29186936832.0,188819.0,99646.0
12-04 09:58:20,1.082,0.250,98.501,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2100494336.0,865771520.0,1469681664.0,29183127552.0,217247.0,106510.0
12-04 09:58:21,1.253,0.251,98.496,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2101506048.0,865771520.0,1469685760.0,29182111744.0,225391.0,124958.0
12-04 09:58:22,2.005,0.167,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1980338176.0,865771520.0,1469685760.0,29303279616.0,205865.0,107421.0
12-04 09:58:23,2.168,0.167,97.665,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1979596800.0,865771520.0,1469689856.0,29304016896.0,199240.0,116455.0
12-04 09:58:24,1.749,0.333,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1982009344.0,865771520.0,1469689856.0,29301604352.0,225151.0,121987.0
12-04 09:58:25,1.338,0.167,98.328,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1987215360.0,865771520.0,1469689856.0,29296398336.0,203168.0,104635.0
12-04 09:58:26,1.338,0.084,98.579,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,1991405568.0,865771520.0,1469689856.0,29292208128.0,214283.0,103492.0
12-04 09:58:27,2.258,0.0,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1993052160.0,865771520.0,1469693952.0,29290557440.0,216811.0,123940.0
12-04 09:58:28,1.005,0.084,98.911,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1993814016.0,865771520.0,1469693952.0,29289795584.0,196176.0,102116.0
12-04 09:58:29,1.084,0.167,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1995337728.0,865771520.0,1469693952.0,29288271872.0,220473.0,108689.0
12-04 09:58:30,1.170,0.167,98.246,0.334,0.0,0.084,0.0,45056.0,0.0,4.0,2003714048.0,865771520.0,1469698048.0,29279891456.0,217133.0,122392.0
12-04 09:58:31,1.253,0.084,98.580,0.0,0.0,0.084,0.0,106496.0,0.0,15.0,2011549696.0,865771520.0,1469702144.0,29272051712.0,198732.0,107844.0
12-04 09:58:32,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2016239616.0,865771520.0,1469702144.0,29267361792.0,211102.0,102970.0
12-04 09:58:33,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2016649216.0,865771520.0,1469706240.0,29266948096.0,226750.0,124870.0
12-04 09:58:34,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2016784384.0,865771520.0,1469706240.0,29266812928.0,200771.0,103039.0
12-04 09:58:35,1.002,0.167,98.664,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2017673216.0,865771520.0,1469706240.0,29265924096.0,208674.0,103277.0
12-04 09:58:36,1.501,0.167,98.332,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2019196928.0,865771520.0,1469706240.0,29264400384.0,210097.0,121870.0
12-04 09:58:37,1.498,0.416,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2019696640.0,865771520.0,1469706240.0,29263900672.0,195351.0,103917.0
12-04 09:58:38,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2022363136.0,865771520.0,1469706240.0,29261234176.0,220111.0,109598.0
12-04 09:58:39,0.999,0.250,98.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2024898560.0,865771520.0,1469710336.0,29258694656.0,182375.0,115898.0
12-04 09:58:40,0.920,0.167,98.746,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2035052544.0,865771520.0,1469714432.0,29248536576.0,226731.0,106742.0
12-04 09:58:41,1.006,0.084,98.910,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2038734848.0,865771520.0,1469714432.0,29244854272.0,215643.0,117210.0
12-04 09:58:42,1.331,0.083,98.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2042671104.0,865771520.0,1469714432.0,29240918016.0,212176.0,110508.0
12-04 09:58:43,0.669,0.167,99.164,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2048892928.0,865771520.0,1469714432.0,29234696192.0,64847.0,79901.0
12-04 09:58:44,1.256,0.0,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2056130560.0,865771520.0,1469714432.0,29227458560.0,275113.0,132758.0
12-04 09:58:45,1.250,0.250,98.333,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2056765440.0,865771520.0,1469714432.0,29226823680.0,271502.0,118310.0
12-04 09:58:46,0.914,0.249,98.754,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2057138176.0,865771520.0,1469722624.0,29226442752.0,194200.0,103791.0
12-04 09:58:47,1.170,0.167,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2058915840.0,865771520.0,1469722624.0,29224665088.0,204362.0,117151.0
12-04 09:58:48,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059169792.0,865771520.0,1469722624.0,29224411136.0,212564.0,105321.0
12-04 09:58:49,0.917,0.333,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2059169792.0,865771520.0,1469722624.0,29224411136.0,195563.0,103287.0
12-04 09:58:50,1.419,0.0,98.497,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2059931648.0,865771520.0,1469722624.0,29223649280.0,195067.0,116801.0
12-04 09:58:51,0.666,0.167,99.167,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2060312576.0,865771520.0,1469722624.0,29223268352.0,96802.0,85241.0
12-04 09:58:52,1.082,0.083,98.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061238272.0,865771520.0,1469726720.0,29222338560.0,203697.0,107071.0
12-04 09:58:53,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062213120.0,865771520.0,1469726720.0,29221363712.0,263684.0,151793.0
12-04 09:58:54,0.752,0.251,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062213120.0,865771520.0,1469726720.0,29221363712.0,106352.0,91617.0
12-04 09:58:55,1.250,0.083,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062340096.0,865771520.0,1469726720.0,29221236736.0,296008.0,124630.0
12-04 09:58:56,2.168,0.167,97.415,0.167,0.0,0.083,0.0,110592.0,0.0,8.0,2065002496.0,865771520.0,1469730816.0,29218570240.0,282649.0,134285.0
12-04 09:58:57,0.835,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2065129472.0,865771520.0,1469730816.0,29218443264.0,218839.0,109448.0
12-04 09:58:58,0.754,0.168,99.078,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2065125376.0,865771520.0,1469734912.0,29218443264.0,237522.0,107351.0
12-04 09:58:59,1.002,0.083,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2068967424.0,865771520.0,1469734912.0,29214601216.0,195791.0,120243.0
12-04 09:59:00,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2077949952.0,865771520.0,1469734912.0,29205618688.0,217184.0,105021.0
12-04 09:59:01,1.002,0.167,98.581,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2087469056.0,865771520.0,1469739008.0,29196095488.0,195802.0,100483.0
12-04 09:59:02,1.168,0.250,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2097491968.0,865771520.0,1469739008.0,29186072576.0,218485.0,123928.0
12-04 09:59:03,0.753,0.167,99.080,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2098126848.0,865771520.0,1469739008.0,29185437696.0,189205.0,103949.0
12-04 09:59:04,1.250,0.083,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2098372608.0,865771520.0,1469747200.0,29185183744.0,196863.0,102897.0
12-04 09:59:05,1.337,0.0,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2101284864.0,865771520.0,1469747200.0,29182271488.0,221763.0,124577.0
12-04 09:59:06,1.164,0.333,98.421,0.083,0.0,0.0,0.0,122880.0,0.0,13.0,2110537728.0,865771520.0,1469747200.0,29173018624.0,187217.0,100478.0
12-04 09:59:07,0.753,0.084,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2119299072.0,865771520.0,1469747200.0,29164257280.0,198863.0,99347.0
12-04 09:59:08,0.920,0.251,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2130337792.0,865771520.0,1469747200.0,29153218560.0,220676.0,123564.0
12-04 09:59:09,0.835,0.084,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2131480576.0,865771520.0,1469747200.0,29152075776.0,196469.0,104720.0
12-04 09:59:10,0.999,0.416,98.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2131591168.0,865771520.0,1469755392.0,29151956992.0,209581.0,104549.0
12-04 09:59:11,0.835,0.0,98.915,0.250,0.0,0.0,0.0,81920.0,0.0,7.0,2131828736.0,865771520.0,1469755392.0,29151719424.0,215179.0,124911.0
12-04 09:59:12,1.0,0.167,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132963328.0,865771520.0,1469755392.0,29150584832.0,183029.0,102979.0
12-04 09:59:13,0.835,0.167,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132819968.0,865771520.0,1469755392.0,29150728192.0,200526.0,113283.0
12-04 09:59:14,0.919,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132803584.0,865771520.0,1469755392.0,29150744576.0,225681.0,113312.0
12-04 09:59:15,0.921,0.084,98.996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2133692416.0,865771520.0,1469755392.0,29149855744.0,174675.0,96374.0
12-04 09:59:16,0.668,0.167,99.165,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2133798912.0,865771520.0,1469759488.0,29149745152.0,213215.0,118309.0
12-04 09:59:17,1.001,0.0,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2134036480.0,865771520.0,1469759488.0,29149507584.0,196155.0,102691.0
12-04 09:59:18,0.835,0.167,98.997,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2134036480.0,865771520.0,1469759488.0,29149507584.0,209304.0,108520.0
12-04 09:59:19,1.250,0.333,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2134286336.0,865771520.0,1469763584.0,29149253632.0,210605.0,121432.0
12-04 09:59:20,0.915,0.166,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2134405120.0,865771520.0,1469763584.0,29149134848.0,97419.0,71871.0
12-04 09:59:21,0.586,0.0,99.247,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2135273472.0,865771520.0,1469763584.0,29148266496.0,251366.0,85569.0
12-04 09:59:22,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2138238976.0,865771520.0,1469763584.0,29145300992.0,46647.0,51652.0
12-04 09:59:23,0.334,0.167,99.416,0.0,0.0,0.083,0.0,65536.0,0.0,4.0,2138992640.0,865771520.0,1469763584.0,29144547328.0,38505.0,53174.0
12-04 09:59:24,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2138984448.0,865771520.0,1469763584.0,29144555520.0,20464.0,34767.0
12-04 09:59:25,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2138976256.0,865771520.0,1469763584.0,29144563712.0,38632.0,53695.0
12-04 09:59:26,0.333,0.167,99.333,0.167,0.0,0.0,0.0,73728.0,0.0,5.0,2138976256.0,865771520.0,1469763584.0,29144563712.0,21277.0,36293.0
12-04 09:59:27,1.001,0.250,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2138972160.0,865771520.0,1469767680.0,29144563712.0,63058.0,60553.0
12-04 09:59:28,5.277,0.426,94.213,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2147213312.0,865771520.0,1469771776.0,29136318464.0,1434695.0,510407.0
12-04 09:59:29,3.973,0.254,95.773,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2152411136.0,865771520.0,1469771776.0,29131120640.0,1460980.0,530751.0
12-04 09:59:30,4.499,0.255,95.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2155069440.0,865771520.0,1469771776.0,29128462336.0,1303505.0,494940.0
12-04 09:59:31,5.0,0.085,94.831,0.0,0.0,0.085,0.0,81920.0,0.0,6.0,2158034944.0,865771520.0,1469775872.0,29125492736.0,1565153.0,540950.0
12-04 09:59:32,3.976,0.254,95.601,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,2159923200.0,865771520.0,1469775872.0,29123604480.0,1564821.0,554819.0
12-04 09:59:33,4.584,0.170,95.161,0.0,0.0,0.085,0.0,20480.0,0.0,1.0,2168999936.0,865771520.0,1469775872.0,29114527744.0,1586838.0,548096.0
12-04 09:59:34,3.475,0.254,96.186,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2172424192.0,865771520.0,1469779968.0,29111099392.0,1513442.0,547121.0
12-04 09:59:35,4.160,0.255,95.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173939712.0,865771520.0,1469779968.0,29109583872.0,1534858.0,561778.0
12-04 09:59:36,3.387,0.085,96.359,0.0,0.0,0.169,0.0,118784.0,0.0,16.0,2174939136.0,865771520.0,1469779968.0,29108584448.0,1470638.0,532862.0
12-04 09:59:37,4.248,0.085,95.412,0.170,0.0,0.085,0.0,28672.0,0.0,3.0,2177216512.0,865771520.0,1469779968.0,29106307072.0,1419061.0,517474.0
12-04 09:59:38,3.888,0.254,95.773,0.0,0.0,0.085,0.0,8192.0,0.0,1.0,2178220032.0,865771520.0,1469784064.0,29105299456.0,1448374.0,539471.0
12-04 09:59:39,3.741,0.170,96.003,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2180759552.0,865771520.0,1469784064.0,29102759936.0,1470605.0,532558.0
12-04 09:59:40,4.403,0.254,95.343,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2183680000.0,865771520.0,1469784064.0,29099839488.0,1485175.0,529308.0
12-04 09:59:41,3.125,0.338,96.453,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2185338880.0,865771520.0,1469784064.0,29098180608.0,1647248.0,693662.0
12-04 09:59:42,4.248,0.255,95.412,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2189250560.0,865771520.0,1469788160.0,29094264832.0,1461607.0,545599.0
12-04 09:59:43,3.061,0.170,96.344,0.340,0.0,0.085,0.0,32768.0,0.0,3.0,2189885440.0,865771520.0,1469788160.0,29093629952.0,1437556.0,535857.0
12-04 09:59:44,4.153,0.254,95.424,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2193821696.0,865771520.0,1469788160.0,29089693696.0,1520935.0,549928.0
12-04 09:59:45,3.144,0.170,96.602,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2196316160.0,865771520.0,1469788160.0,29087199232.0,1500001.0,543413.0
12-04 09:59:46,4.085,0.170,95.660,0.0,0.0,0.085,0.0,61440.0,0.0,5.0,2200416256.0,865771520.0,1469788160.0,29083099136.0,1499525.0,551270.0
12-04 09:59:47,3.898,0.254,95.678,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2203209728.0,865771520.0,1469788160.0,29080305664.0,1456798.0,540412.0
12-04 09:59:48,3.882,0.253,95.527,0.253,0.0,0.084,0.0,16384.0,0.0,2.0,2206068736.0,865771520.0,1469788160.0,29077446656.0,1470064.0,536766.0
12-04 09:59:49,4.495,0.085,95.335,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2210193408.0,865771520.0,1469788160.0,29073321984.0,1456660.0,540614.0
12-04 09:59:50,2.889,0.085,96.856,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2211082240.0,865771520.0,1469788160.0,29072433152.0,1503769.0,556414.0
12-04 09:59:51,4.738,0.338,94.924,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2214633472.0,865771520.0,1469792256.0,29068877824.0,1482946.0,551750.0
12-04 09:59:52,3.149,0.085,96.766,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217418752.0,865771520.0,1469792256.0,29066092544.0,1476649.0,545070.0
12-04 09:59:53,4.403,0.254,95.174,0.0,0.0,0.169,0.0,20480.0,0.0,5.0,2219933696.0,865771520.0,1469792256.0,29063577600.0,1492990.0,551828.0
12-04 09:59:54,2.809,0.170,96.851,0.170,0.0,0.0,0.0,16384.0,0.0,2.0,2224029696.0,865771520.0,1469792256.0,29059481600.0,1485382.0,548887.0
12-04 09:59:55,4.237,0.424,95.254,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2225618944.0,865771520.0,1469792256.0,29057892352.0,1594150.0,569704.0
12-04 09:59:56,4.414,0.085,95.331,0.0,0.0,0.170,0.0,65536.0,0.0,5.0,2229583872.0,865771520.0,1469792256.0,29053927424.0,1509601.0,547174.0
12-04 09:59:57,3.641,0.254,96.020,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2229739520.0,865771520.0,1469796352.0,29053767680.0,1473908.0,544373.0
12-04 09:59:58,4.333,0.255,95.327,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2234056704.0,865771520.0,1469796352.0,29049450496.0,1526324.0,553658.0
12-04 09:59:59,2.215,0.256,97.274,0.170,0.0,0.085,0.0,16384.0,0.0,2.0,2234814464.0,865771520.0,1469800448.0,29048688640.0,1459033.0,546387.0
12-04 10:00:00,4.738,0.423,94.839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2239291392.0,865771520.0,1469800448.0,29044211712.0,1470446.0,535106.0
12-04 10:00:01,3.550,0.254,96.112,0.0,0.0,0.085,0.0,61440.0,0.0,5.0,2241794048.0,865771520.0,1469804544.0,29041704960.0,1538009.0,558480.0
12-04 10:00:02,4.588,0.255,95.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2245189632.0,865771520.0,1469804544.0,29038309376.0,1550822.0,557281.0
12-04 10:00:03,3.130,0.338,96.447,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2246873088.0,865771520.0,1469804544.0,29036625920.0,1492571.0,542102.0
12-04 10:00:04,4.082,0.170,95.578,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,2250301440.0,865771520.0,1469804544.0,29033197568.0,1369284.0,524233.0
12-04 10:00:05,4.326,0.254,95.335,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2252460032.0,865771520.0,1469804544.0,29031038976.0,1529376.0,561837.0
12-04 10:00:06,3.807,0.169,95.939,0.0,0.0,0.085,0.0,90112.0,0.0,8.0,2255691776.0,865771520.0,1469808640.0,29027803136.0,1500503.0,556300.0
12-04 10:00:07,4.822,0.254,94.755,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2260742144.0,865771520.0,1469808640.0,29022752768.0,1433043.0,536784.0
12-04 10:00:08,2.555,0.256,97.189,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2261680128.0,865771520.0,1469808640.0,29021814784.0,1511487.0,554906.0
12-04 10:00:09,4.657,0.254,95.004,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2268200960.0,865771520.0,1469808640.0,29015293952.0,1452958.0,543030.0
12-04 10:00:10,3.136,0.169,96.356,0.254,0.0,0.085,0.0,28672.0,0.0,3.0,2268835840.0,865771520.0,1469808640.0,29014659072.0,1469993.0,553393.0
12-04 10:00:11,5.072,0.254,94.505,0.0,0.0,0.169,0.0,81920.0,0.0,8.0,2273026048.0,865771520.0,1469808640.0,29010468864.0,1533772.0,552117.0
12-04 10:00:12,3.466,0.254,96.196,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2275684352.0,865771520.0,1469808640.0,29007810560.0,1522258.0,551614.0
12-04 10:00:13,5.560,0.168,94.271,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2278227968.0,865771520.0,1469812736.0,29005262848.0,1436595.0,534319.0
12-04 10:00:14,3.226,0.170,96.435,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2281910272.0,865771520.0,1469812736.0,29001580544.0,1523516.0,568460.0
12-04 10:00:15,4.657,0.254,94.835,0.254,0.0,0.0,0.0,32768.0,0.0,3.0,2283212800.0,865771520.0,1469812736.0,29000278016.0,1521520.0,550407.0
12-04 10:00:16,2.966,0.085,96.695,0.0,0.0,0.254,0.0,61440.0,0.0,5.0,2285592576.0,865771520.0,1469812736.0,28997898240.0,1508740.0,549372.0
12-04 10:00:17,5.316,0.169,94.430,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2290577408.0,865771520.0,1469812736.0,28992913408.0,1474132.0,537510.0
12-04 10:00:18,2.634,0.170,97.111,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2292191232.0,865771520.0,1469816832.0,28991295488.0,1515797.0,564725.0
12-04 10:00:19,5.169,0.169,94.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2296000512.0,865771520.0,1469816832.0,28987486208.0,1474237.0,549755.0
12-04 10:00:20,4.061,0.338,95.431,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,2299207680.0,865771520.0,1469816832.0,28984279040.0,1488697.0,541886.0
12-04 10:00:21,3.970,0.338,95.524,0.0,0.0,0.169,0.0,61440.0,0.0,5.0,2300026880.0,865771520.0,1469820928.0,28983455744.0,1487599.0,543130.0
12-04 10:00:22,5.325,0.338,94.167,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2301366272.0,865771520.0,1469820928.0,28982116352.0,1489905.0,549450.0
12-04 10:00:23,2.551,0.085,97.194,0.0,0.0,0.170,0.0,57344.0,0.0,4.0,2303234048.0,865771520.0,1469820928.0,28980248576.0,1537623.0,571248.0
12-04 10:00:24,4.071,0.254,95.589,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2308440064.0,865771520.0,1469820928.0,28975042560.0,1515511.0,543434.0
12-04 10:00:25,3.973,0.254,95.520,0.169,0.0,0.085,0.0,16384.0,0.0,2.0,2311454720.0,865771520.0,1469820928.0,28972027904.0,1465622.0,539550.0
12-04 10:00:26,4.167,0.085,95.578,0.0,0.0,0.170,0.0,57344.0,0.0,3.0,2313965568.0,865771520.0,1469820928.0,28969517056.0,1486135.0,553556.0
12-04 10:00:27,5.143,0.337,94.435,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316693504.0,865771520.0,1469820928.0,28966789120.0,1425849.0,543591.0
12-04 10:00:28,0.668,0.083,99.249,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2317836288.0,865771520.0,1469820928.0,28965646336.0,121100.0,185413.0
12-04 10:00:29,0.584,0.167,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2317836288.0,865771520.0,1469820928.0,28965646336.0,41136.0,70214.0
12-04 10:00:30,0.501,0.250,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2317832192.0,865771520.0,1469825024.0,28965646336.0,39865.0,69823.0
12-04 10:00:31,0.335,0.084,99.331,0.251,0.0,0.0,0.0,81920.0,0.0,7.0,2317828096.0,865771520.0,1469829120.0,28965646336.0,38907.0,68467.0
12-04 10:00:32,0.915,0.166,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2318708736.0,865771520.0,1469829120.0,28964765696.0,39114.0,68696.0
12-04 10:00:33,1.668,0.083,98.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2318462976.0,865771520.0,1469829120.0,28965011456.0,195098.0,126751.0
12-04 10:00:34,7.500,0.500,91.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309394432.0,865771520.0,1469833216.0,28974075904.0,1952349.0,712401.0
12-04 10:00:35,6.822,0.499,92.679,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2248937472.0,865771520.0,1469833216.0,29034532864.0,1996663.0,711866.0
12-04 10:00:36,7.137,0.249,92.448,0.0,0.0,0.166,0.0,90112.0,0.0,6.0,2174214144.0,865771520.0,1469833216.0,29109256192.0,1957291.0,704667.0
12-04 10:00:37,7.315,0.333,92.269,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2172817408.0,865771520.0,1469833216.0,29110652928.0,1922687.0,705663.0
12-04 10:00:38,6.422,0.167,93.244,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,2174844928.0,865771520.0,1469837312.0,29108621312.0,1753012.0,665903.0
12-04 10:00:39,6.811,0.332,92.774,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2178306048.0,865771520.0,1469837312.0,29105160192.0,1586690.0,638796.0
12-04 10:00:40,8.056,0.332,91.445,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2179477504.0,865771520.0,1469837312.0,29103988736.0,2227275.0,763048.0
12-04 10:00:41,7.119,0.503,92.295,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2183479296.0,865771520.0,1469837312.0,29099986944.0,2176352.0,757669.0
12-04 10:00:42,7.220,0.332,92.116,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,2185478144.0,865771520.0,1469837312.0,29097988096.0,2046103.0,730582.0
12-04 10:00:43,6.965,0.415,92.454,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2186493952.0,865771520.0,1469837312.0,29096972288.0,1986666.0,719312.0
12-04 10:00:44,7.107,0.334,92.475,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2189414400.0,865771520.0,1469837312.0,29094051840.0,1950389.0,706176.0
12-04 10:00:45,7.220,0.498,92.199,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2191527936.0,865771520.0,1469837312.0,29091938304.0,1930460.0,702964.0
12-04 10:00:46,6.068,0.665,93.267,0.0,0.0,0.0,0.0,98304.0,0.0,12.0,2194362368.0,865771520.0,1469841408.0,29089099776.0,1654385.0,653108.0
12-04 10:00:47,7.089,0.250,92.327,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2197278720.0,865771520.0,1469845504.0,29086179328.0,1876517.0,703635.0
12-04 10:00:48,8.519,0.248,91.150,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2201276416.0,865771520.0,1469845504.0,29082181632.0,2151514.0,751757.0
12-04 10:00:49,7.380,0.332,92.206,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2206294016.0,865771520.0,1469845504.0,29077164032.0,2080886.0,732321.0
12-04 10:00:50,6.744,0.416,92.839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209181696.0,865771520.0,1469845504.0,29074276352.0,1976835.0,717277.0
12-04 10:00:51,7.125,0.414,92.212,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,2217943040.0,865771520.0,1469845504.0,29065515008.0,1854190.0,702774.0
12-04 10:00:52,6.533,0.586,92.797,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222505984.0,865771520.0,1469845504.0,29060952064.0,1926544.0,709966.0
12-04 10:00:53,6.905,0.333,92.596,0.166,0.0,0.0,0.0,32768.0,0.0,3.0,2225336320.0,865771520.0,1469849600.0,29058117632.0,2050267.0,747697.0
12-04 10:00:54,7.667,0.250,92.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2227748864.0,865771520.0,1469849600.0,29055705088.0,1862343.0,695237.0
12-04 10:00:55,7.629,0.332,91.874,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2229649408.0,865771520.0,1469853696.0,29053800448.0,1920643.0,718768.0
12-04 10:00:56,6.589,0.334,93.078,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2233991168.0,865771520.0,1469853696.0,29049458688.0,1983020.0,720188.0
12-04 10:00:57,7.244,0.500,92.173,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2244370432.0,865771520.0,1469853696.0,29039079424.0,1963171.0,714709.0
12-04 10:00:58,7.191,0.334,92.308,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2248286208.0,865771520.0,1469857792.0,29035159552.0,1992679.0,724567.0
12-04 10:00:59,6.594,0.417,92.905,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2252095488.0,865771520.0,1469857792.0,29031350272.0,1877962.0,710963.0
12-04 10:01:00,7.113,0.167,92.636,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2252591104.0,865771520.0,1469857792.0,29030854656.0,1993861.0,727487.0
12-04 10:01:01,6.422,0.250,93.244,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2254708736.0,865771520.0,1469861888.0,29028732928.0,1967727.0,704614.0
12-04 10:01:02,8.030,0.414,91.474,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261037056.0,865771520.0,1469865984.0,29022400512.0,1967150.0,715894.0
12-04 10:01:03,7.903,0.166,91.681,0.166,0.0,0.083,0.0,36864.0,0.0,7.0,2264555520.0,865771520.0,1469870080.0,29018877952.0,1937854.0,708594.0
12-04 10:01:04,6.905,0.416,92.596,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2271571968.0,865771520.0,1469870080.0,29011861504.0,1853546.0,697297.0
12-04 10:01:05,7.993,0.167,91.757,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2276110336.0,865771520.0,1469870080.0,29007323136.0,1991964.0,718748.0
12-04 10:01:06,6.667,0.333,92.917,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2279063552.0,865771520.0,1469870080.0,29004369920.0,1963580.0,714398.0
12-04 10:01:07,7.807,0.332,91.777,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2282618880.0,865771520.0,1469870080.0,29000814592.0,1900176.0,700537.0
12-04 10:01:08,6.905,0.499,92.429,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2285699072.0,865771520.0,1469870080.0,28997734400.0,1899478.0,698488.0
12-04 10:01:09,6.678,0.334,92.654,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2290253824.0,865771520.0,1469874176.0,28993175552.0,1793571.0,680304.0
12-04 10:01:10,6.905,0.499,92.263,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2293661696.0,865771520.0,1469874176.0,28989767680.0,2025625.0,741172.0
12-04 10:01:11,7.089,0.500,92.410,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2296201216.0,865771520.0,1469874176.0,28987228160.0,1948304.0,724865.0
12-04 10:01:12,7.256,0.500,92.160,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2300067840.0,865771520.0,1469874176.0,28983361536.0,2016663.0,725943.0
12-04 10:01:13,8.036,0.249,91.632,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2302676992.0,865771520.0,1469874176.0,28980752384.0,1933918.0,727780.0
12-04 10:01:14,7.232,0.166,92.269,0.249,0.0,0.083,0.0,28672.0,0.0,3.0,2305851392.0,865771520.0,1469874176.0,28977577984.0,1903096.0,702603.0
12-04 10:01:15,7.220,0.332,92.199,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2309406720.0,865771520.0,1469874176.0,28974022656.0,1968506.0,715505.0
12-04 10:01:16,6.583,0.417,92.833,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2313592832.0,865771520.0,1469878272.0,28969832448.0,1917708.0,713882.0
12-04 10:01:17,6.549,0.420,93.031,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319622144.0,865771520.0,1469878272.0,28963803136.0,1978826.0,714747.0
12-04 10:01:18,7.629,0.249,91.957,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2325622784.0,865771520.0,1469878272.0,28957802496.0,1970157.0,719180.0
12-04 10:01:19,6.678,0.501,92.571,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2328576000.0,865771520.0,1469878272.0,28954849280.0,1895883.0,704848.0
12-04 10:01:20,7.167,0.500,92.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2331623424.0,865771520.0,1469878272.0,28951801856.0,1784170.0,692058.0
12-04 10:01:21,7.737,0.416,91.764,0.0,0.0,0.083,0.0,98304.0,0.0,12.0,2335059968.0,865771520.0,1469882368.0,28948361216.0,2113156.0,737874.0
12-04 10:01:22,7.380,0.580,91.874,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2340872192.0,865771520.0,1469882368.0,28942548992.0,2028060.0,723028.0
12-04 10:01:23,8.146,0.333,91.272,0.0,0.0,0.249,0.0,81920.0,0.0,7.0,2346774528.0,865771520.0,1469882368.0,28936646656.0,1932593.0,726076.0
12-04 10:01:24,6.971,0.332,92.697,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352992256.0,865771520.0,1469886464.0,28930424832.0,1973621.0,728046.0
12-04 10:01:25,7.801,0.332,91.369,0.166,0.0,0.332,0.0,32768.0,0.0,3.0,2361831424.0,865771520.0,1469886464.0,28921585664.0,1900676.0,714173.0
12-04 10:01:26,7.571,0.499,91.764,0.0,0.0,0.166,0.0,57344.0,0.0,5.0,2366865408.0,865771520.0,1469886464.0,28916551680.0,2004570.0,735662.0
12-04 10:01:27,6.773,0.334,92.726,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2373562368.0,865771520.0,1469886464.0,28909854720.0,1894357.0,721746.0
12-04 10:01:28,7.846,0.334,91.736,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2378932224.0,865771520.0,1469886464.0,28904484864.0,1930092.0,704084.0
12-04 10:01:29,6.0,0.333,93.417,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2381307904.0,865771520.0,1469886464.0,28902109184.0,1916598.0,719309.0
12-04 10:01:30,7.333,0.333,92.083,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2382831616.0,865771520.0,1469886464.0,28900585472.0,1923632.0,712462.0
12-04 10:01:31,7.101,0.501,92.398,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2386923520.0,865771520.0,1469890560.0,28896489472.0,1917467.0,716595.0
12-04 10:01:32,7.066,0.499,92.269,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2389467136.0,865771520.0,1469890560.0,28893945856.0,1914848.0,724229.0
12-04 10:01:33,6.376,0.419,93.037,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2390822912.0,865771520.0,1469894656.0,28892585984.0,1884501.0,670396.0
12-04 10:01:34,0.752,0.167,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2392346624.0,865771520.0,1469894656.0,28891062272.0,114678.0,238179.0
12-04 10:01:35,1.743,0.332,97.842,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2393616384.0,865771520.0,1469894656.0,28889792512.0,56231.0,99900.0
12-04 10:01:36,0.500,0.167,99.333,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2393616384.0,865771520.0,1469894656.0,28889792512.0,54737.0,97581.0
12-04 10:01:37,0.667,0.167,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2393616384.0,865771520.0,1469894656.0,28889792512.0,56093.0,99665.0
12-04 10:01:38,0.586,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2393616384.0,865771520.0,1469894656.0,28889792512.0,57029.0,101083.0
12-04 10:01:39,0.502,0.167,99.331,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2393616384.0,865771520.0,1469894656.0,28889792512.0,55545.0,98757.0
12-04 10:01:40,6.778,0.418,92.720,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2397233152.0,865771520.0,1469898752.0,28886171648.0,1955807.0,747425.0
12-04 10:01:41,8.271,0.418,90.894,0.167,0.0,0.251,0.0,86016.0,0.0,7.0,2360647680.0,865771520.0,1469898752.0,28922757120.0,2401124.0,863931.0
12-04 10:01:42,8.313,0.665,90.856,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2228776960.0,865771520.0,1469902848.0,29054623744.0,2405545.0,866410.0
12-04 10:01:43,7.615,0.335,92.050,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2181685248.0,865771520.0,1469902848.0,29101715456.0,2420219.0,872906.0
12-04 10:01:44,8.160,0.250,91.424,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2187907072.0,865771520.0,1469902848.0,29095493632.0,2281800.0,866208.0
12-04 10:01:45,8.257,0.250,91.493,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2188034048.0,865771520.0,1469902848.0,29095366656.0,2350306.0,856703.0
12-04 10:01:46,8.887,0.166,90.781,0.083,0.0,0.083,0.0,106496.0,0.0,8.0,2187902976.0,865771520.0,1469906944.0,29095493632.0,2373894.0,862746.0
12-04 10:01:47,8.083,0.417,91.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2194759680.0,865771520.0,1469906944.0,29088636928.0,2490242.0,901654.0
12-04 10:01:48,8.437,0.414,90.984,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2198441984.0,865771520.0,1469906944.0,29084954624.0,2292973.0,863449.0
12-04 10:01:49,8.760,0.248,90.826,0.0,0.0,0.165,0.0,16384.0,0.0,1.0,2201997312.0,865771520.0,1469906944.0,29081399296.0,2384224.0,860675.0
12-04 10:01:50,9.106,0.414,90.315,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2202787840.0,865771520.0,1469911040.0,29080604672.0,2516089.0,889803.0
12-04 10:01:51,8.616,0.497,90.555,0.166,0.0,0.166,0.0,102400.0,0.0,9.0,2205360128.0,865771520.0,1469911040.0,29078032384.0,2483273.0,892835.0
12-04 10:01:52,9.339,0.413,90.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2206720000.0,865771520.0,1469911040.0,29076672512.0,2411960.0,877277.0
12-04 10:01:53,8.250,0.250,91.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2210533376.0,865771520.0,1469911040.0,29072859136.0,2452246.0,901551.0
12-04 10:01:54,8.333,0.165,91.337,0.0,0.0,0.165,0.0,8192.0,0.0,1.0,2216435712.0,865771520.0,1469911040.0,29066956800.0,1911211.0,774218.0
12-04 10:01:55,8.090,0.584,91.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220691456.0,865771520.0,1469911040.0,29062701056.0,2245713.0,854460.0
12-04 10:01:56,8.872,0.249,90.630,0.0,0.0,0.249,0.0,98304.0,0.0,12.0,2224881664.0,865771520.0,1469911040.0,29058510848.0,2336322.0,862085.0
12-04 10:01:57,8.671,0.413,90.421,0.248,0.0,0.248,0.0,32768.0,0.0,3.0,2229485568.0,865771520.0,1469911040.0,29053906944.0,2460250.0,880871.0
12-04 10:01:58,8.590,0.250,91.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2237607936.0,865771520.0,1469911040.0,29045784576.0,2402794.0,870227.0
12-04 10:01:59,9.083,0.330,90.421,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2246557696.0,865771520.0,1469915136.0,29036830720.0,2283872.0,856216.0
12-04 10:02:00,7.776,0.251,91.890,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2249064448.0,865771520.0,1469915136.0,29034323968.0,2387349.0,872016.0
12-04 10:02:01,8.548,0.415,90.871,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,2251886592.0,865771520.0,1469919232.0,29031497728.0,2316794.0,860385.0
12-04 10:02:02,8.361,0.167,91.388,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2255822848.0,865771520.0,1469919232.0,29027561472.0,2329700.0,868731.0
12-04 10:02:03,7.763,0.334,91.653,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2260869120.0,865771520.0,1469919232.0,29022515200.0,2408489.0,876708.0
12-04 10:02:04,9.106,0.251,90.476,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2267439104.0,865771520.0,1469919232.0,29015945216.0,2347210.0,874481.0
12-04 10:02:05,8.326,0.333,91.341,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2272710656.0,865771520.0,1469919232.0,29010673664.0,2444942.0,897731.0
12-04 10:02:06,8.616,0.249,90.969,0.0,0.0,0.166,0.0,86016.0,0.0,6.0,2279559168.0,865771520.0,1469927424.0,29003816960.0,2120585.0,809749.0
12-04 10:02:07,7.858,0.496,91.398,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2288066560.0,865771520.0,1469927424.0,28995309568.0,2399459.0,885969.0
12-04 10:02:08,9.258,0.334,90.158,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2296446976.0,865771520.0,1469927424.0,28986929152.0,2391611.0,877242.0
12-04 10:02:09,7.814,0.333,91.771,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2298605568.0,865771520.0,1469927424.0,28984770560.0,2458740.0,891435.0
12-04 10:02:10,9.083,0.333,90.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2302033920.0,865771520.0,1469927424.0,28981342208.0,2389338.0,881343.0
12-04 10:02:11,7.571,0.333,92.013,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2303426560.0,865771520.0,1469931520.0,28979945472.0,2357017.0,879409.0
12-04 10:02:12,9.432,0.167,90.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308927488.0,865771520.0,1469931520.0,28974444544.0,2360430.0,865386.0
12-04 10:02:13,7.705,0.497,91.466,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2311172096.0,865771520.0,1469931520.0,28972199936.0,2418280.0,880477.0
12-04 10:02:14,9.333,0.333,90.0,0.0,0.0,0.333,0.0,16384.0,0.0,4.0,2319806464.0,865771520.0,1469931520.0,28963565568.0,2426964.0,881240.0
12-04 10:02:15,7.352,0.251,92.231,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323931136.0,865771520.0,1469931520.0,28959440896.0,2331489.0,863731.0
12-04 10:02:16,9.794,0.576,89.465,0.0,0.0,0.165,0.0,65536.0,0.0,5.0,2330693632.0,865771520.0,1469931520.0,28952678400.0,2264463.0,849144.0
12-04 10:02:17,7.621,0.335,91.876,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2335838208.0,865771520.0,1469931520.0,28947533824.0,2308132.0,862507.0
12-04 10:02:18,8.581,0.578,90.677,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2341646336.0,865771520.0,1469931520.0,28941725696.0,2489480.0,895623.0
12-04 10:02:19,9.053,0.581,90.116,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,2348244992.0,865771520.0,1469935616.0,28935122944.0,2435841.0,884611.0
12-04 10:02:20,8.396,0.499,90.856,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2353831936.0,865771520.0,1469935616.0,28929536000.0,2494900.0,915253.0
12-04 10:02:21,9.068,0.333,90.349,0.0,0.0,0.250,0.0,86016.0,0.0,6.0,2358181888.0,865771520.0,1469935616.0,28925186048.0,2423045.0,874366.0
12-04 10:02:22,7.877,0.332,91.625,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2365132800.0,865771520.0,1469935616.0,28918235136.0,2315225.0,864991.0
12-04 10:02:23,8.978,0.166,90.690,0.0,0.0,0.166,0.0,90112.0,0.0,7.0,2370973696.0,865771520.0,1469935616.0,28912394240.0,2337591.0,886918.0
12-04 10:02:24,9.219,0.166,90.199,0.249,0.0,0.166,0.0,32768.0,0.0,3.0,2375102464.0,865771520.0,1469935616.0,28908265472.0,2447308.0,894339.0
12-04 10:02:25,7.321,0.333,92.097,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2381254656.0,865771520.0,1469939712.0,28902109184.0,2091714.0,818656.0
12-04 10:02:26,10.165,0.248,89.421,0.0,0.0,0.165,0.0,57344.0,0.0,3.0,2387922944.0,865771520.0,1469939712.0,28895440896.0,2325494.0,868591.0
12-04 10:02:27,9.567,0.166,90.100,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2391285760.0,865771520.0,1469939712.0,28892078080.0,2382708.0,879851.0
12-04 10:02:28,9.627,0.332,89.876,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2398900224.0,865771520.0,1469943808.0,28884459520.0,2532673.0,906607.0
12-04 10:02:29,9.144,0.249,90.108,0.166,0.0,0.333,0.0,36864.0,0.0,3.0,2408296448.0,865771520.0,1469943808.0,28875063296.0,2418330.0,883360.0
12-04 10:02:30,7.525,0.251,92.224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412359680.0,865771520.0,1469943808.0,28871000064.0,2456385.0,881944.0
12-04 10:02:31,9.718,0.249,89.950,0.0,0.0,0.083,0.0,90112.0,0.0,10.0,2416734208.0,865771520.0,1469947904.0,28866621440.0,2468875.0,887988.0
12-04 10:02:32,8.257,0.500,91.076,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2429751296.0,865771520.0,1469947904.0,28853604352.0,2420547.0,895504.0
12-04 10:02:33,8.389,0.415,91.113,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2437210112.0,865771520.0,1469947904.0,28846145536.0,2451787.0,894858.0
12-04 10:02:34,9.287,0.332,90.299,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2444115968.0,865771520.0,1469947904.0,28839239680.0,2413869.0,890538.0
12-04 10:02:35,8.880,0.249,90.622,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,2446102528.0,865771520.0,1469947904.0,28837253120.0,2364825.0,877395.0
12-04 10:02:36,8.403,0.250,91.265,0.0,0.0,0.083,0.0,77824.0,0.0,7.0,2449195008.0,865771520.0,1469947904.0,28834160640.0,2290096.0,850815.0
12-04 10:02:37,9.144,0.416,90.274,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2453762048.0,865771520.0,1469952000.0,28829589504.0,2367213.0,889526.0
12-04 10:02:38,7.590,0.334,91.827,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2459095040.0,865771520.0,1469952000.0,28824256512.0,2488433.0,895502.0
12-04 10:02:39,8.826,0.500,90.425,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2463158272.0,865771520.0,1469952000.0,28820193280.0,2411325.0,892711.0
12-04 10:02:40,2.998,0.250,96.586,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2465411072.0,865771520.0,1469952000.0,28817940480.0,935915.0,486789.0
12-04 10:02:41,0.500,0.167,99.167,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2465443840.0,865771520.0,1469952000.0,28817907712.0,81533.0,138824.0
12-04 10:02:42,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465443840.0,865771520.0,1469952000.0,28817907712.0,74641.0,132832.0
12-04 10:02:43,0.752,0.084,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2465824768.0,865771520.0,1469952000.0,28817526784.0,74813.0,133348.0
12-04 10:02:44,0.838,0.168,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2466078720.0,865771520.0,1469952000.0,28817272832.0,73702.0,131374.0
12-04 10:02:45,1.0,0.167,98.583,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2466074624.0,865771520.0,1469956096.0,28817272832.0,74933.0,133364.0
12-04 10:02:46,2.513,0.335,97.152,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2467086336.0,865771520.0,1469960192.0,28816257024.0,684539.0,351884.0
12-04 10:02:47,8.466,0.251,91.031,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2457530368.0,865771520.0,1469960192.0,28825812992.0,2494155.0,971924.0
12-04 10:02:48,9.121,0.418,90.377,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2371833856.0,865771520.0,1469960192.0,28911509504.0,2497460.0,947552.0
12-04 10:02:49,8.550,0.587,90.528,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2243985408.0,865771520.0,1469960192.0,29039357952.0,2600609.0,976508.0
12-04 10:02:50,8.438,0.501,90.810,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2249261056.0,865771520.0,1469960192.0,29034082304.0,2707492.0,1021094.0
12-04 10:02:51,8.801,0.419,90.444,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,2207764480.0,865771520.0,1469964288.0,29075574784.0,2763977.0,1012993.0
12-04 10:02:52,8.480,0.420,91.016,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210091008.0,865771520.0,1469964288.0,29073248256.0,2676453.0,984693.0
12-04 10:02:53,8.969,0.335,90.612,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2218622976.0,865771520.0,1469964288.0,29064716288.0,2724477.0,1014722.0
12-04 10:02:54,8.718,0.503,90.528,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220965888.0,865771520.0,1469968384.0,29062369280.0,2733094.0,1012282.0
12-04 10:02:55,8.326,0.421,91.001,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2229571584.0,865771520.0,1469968384.0,29053763584.0,2778653.0,1014385.0
12-04 10:02:56,8.765,0.501,90.484,0.083,0.0,0.167,0.0,102400.0,0.0,8.0,2229633024.0,865771520.0,1469968384.0,29053702144.0,2652320.0,995631.0
12-04 10:02:57,10.308,0.249,89.360,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2229186560.0,865771520.0,1469968384.0,29054148608.0,2791918.0,1025816.0
12-04 10:02:58,8.833,0.583,90.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2230394880.0,865771520.0,1469968384.0,29052940288.0,2567775.0,956303.0
12-04 10:02:59,9.349,0.250,90.150,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,2235633664.0,865771520.0,1469968384.0,29047701504.0,2695760.0,1006426.0
12-04 10:03:00,8.939,0.418,90.309,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2241282048.0,865771520.0,1469968384.0,29042053120.0,2688905.0,1000410.0
12-04 10:03:01,9.710,0.415,89.710,0.0,0.0,0.166,0.0,73728.0,0.0,6.0,2250072064.0,865771520.0,1469972480.0,29033259008.0,2889570.0,1029806.0
12-04 10:03:02,8.718,0.587,90.193,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2255945728.0,865771520.0,1469972480.0,29027385344.0,2545829.0,978515.0
12-04 10:03:03,8.870,0.418,90.544,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2264129536.0,865771520.0,1469976576.0,29019197440.0,2733351.0,1006527.0
12-04 10:03:04,8.838,0.589,90.404,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2273751040.0,865771520.0,1469976576.0,29009575936.0,2848480.0,1035965.0
12-04 10:03:05,9.213,0.586,90.117,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2281017344.0,865771520.0,1469976576.0,29002309632.0,2636006.0,991485.0
12-04 10:03:06,8.841,0.334,90.575,0.0,0.0,0.250,0.0,94208.0,0.0,11.0,2288254976.0,865771520.0,1469976576.0,28995072000.0,2669356.0,1004175.0
12-04 10:03:07,9.908,0.416,89.259,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,2295304192.0,865771520.0,1469976576.0,28988022784.0,2710965.0,1016268.0
12-04 10:03:08,9.068,0.336,90.428,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2299543552.0,865771520.0,1469976576.0,28983783424.0,2799908.0,1040302.0
12-04 10:03:09,9.182,0.334,90.317,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307584000.0,865771520.0,1469980672.0,28975738880.0,2582662.0,997923.0
12-04 10:03:10,8.487,0.588,90.756,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313043968.0,865771520.0,1469980672.0,28970278912.0,2566462.0,995296.0
12-04 10:03:11,8.326,0.336,90.917,0.0,0.0,0.421,0.0,69632.0,0.0,5.0,2322219008.0,865771520.0,1469980672.0,28961103872.0,2549626.0,972119.0
12-04 10:03:12,8.725,0.755,90.101,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,2331348992.0,865771520.0,1469984768.0,28951969792.0,2683088.0,1011222.0
12-04 10:03:13,8.208,0.503,90.955,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2336178176.0,865771520.0,1469988864.0,28947136512.0,2545605.0,981546.0
12-04 10:03:14,9.251,0.505,90.076,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2341609472.0,865771520.0,1469988864.0,28941705216.0,2736622.0,1007613.0
12-04 10:03:15,8.826,0.416,90.758,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345381888.0,865771520.0,1469988864.0,28937932800.0,2351679.0,942213.0
12-04 10:03:16,8.681,0.584,90.484,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2357350400.0,865771520.0,1469988864.0,28925964288.0,2575447.0,991313.0
12-04 10:03:17,8.915,0.252,90.328,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,2363285504.0,865771520.0,1469988864.0,28920029184.0,2568417.0,984197.0
12-04 10:03:18,8.885,0.419,90.528,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2369224704.0,865771520.0,1469988864.0,28914089984.0,2781431.0,1042534.0
12-04 10:03:19,9.950,0.418,89.381,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2373541888.0,865771520.0,1469988864.0,28909772800.0,2731271.0,1020454.0
12-04 10:03:20,7.963,0.419,91.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2380398592.0,865771520.0,1469988864.0,28902916096.0,2572435.0,989228.0
12-04 10:03:21,10.0,0.336,89.496,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2389315584.0,865771520.0,1469988864.0,28893999104.0,2666390.0,1012337.0
12-04 10:03:22,7.596,0.501,91.486,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2393538560.0,865771520.0,1469988864.0,28889776128.0,2188635.0,918622.0
12-04 10:03:23,8.612,0.502,90.635,0.084,0.0,0.167,0.0,73728.0,0.0,6.0,2407407616.0,865771520.0,1469992960.0,28875902976.0,2186287.0,920395.0
12-04 10:03:24,9.448,0.418,90.050,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2413182976.0,865771520.0,1469992960.0,28870127616.0,2305283.0,938115.0
12-04 10:03:25,9.425,0.417,89.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2417532928.0,865771520.0,1469992960.0,28865777664.0,2842086.0,1062925.0
12-04 10:03:26,9.244,0.252,90.420,0.0,0.0,0.084,0.0,69632.0,0.0,4.0,2423214080.0,865771520.0,1469992960.0,28860096512.0,2381690.0,967205.0
12-04 10:03:27,8.626,0.419,90.787,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2429628416.0,865771520.0,1469992960.0,28853682176.0,2611507.0,998035.0
12-04 10:03:28,9.556,0.503,89.690,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2436165632.0,865771520.0,1469992960.0,28847144960.0,2425888.0,966048.0
12-04 10:03:29,8.667,0.333,90.583,0.250,0.0,0.167,0.0,16384.0,0.0,2.0,2439786496.0,865771520.0,1469992960.0,28843524096.0,2711671.0,1036734.0
12-04 10:03:30,9.349,0.584,89.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2446704640.0,865771520.0,1469992960.0,28836605952.0,2483767.0,971104.0
12-04 10:03:31,9.404,0.336,90.008,0.0,0.0,0.252,0.0,73728.0,0.0,6.0,2457874432.0,865771520.0,1469997056.0,28825432064.0,2733561.0,1031256.0
12-04 10:03:32,8.110,0.502,91.054,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2464063488.0,865771520.0,1470005248.0,28819234816.0,2611400.0,1015163.0
12-04 10:03:33,9.152,0.336,90.344,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2471104512.0,865771520.0,1470005248.0,28812193792.0,2323292.0,946287.0
12-04 10:03:34,8.924,0.334,90.325,0.250,0.0,0.167,0.0,36864.0,0.0,3.0,2476658688.0,865771520.0,1470005248.0,28806639616.0,2327867.0,947865.0
12-04 10:03:35,8.495,0.421,90.833,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2484027392.0,865771520.0,1470005248.0,28799270912.0,2570293.0,1004350.0
12-04 10:03:36,9.083,0.417,90.333,0.0,0.0,0.167,0.0,90112.0,0.0,7.0,2495803392.0,865771520.0,1470005248.0,28787494912.0,2340044.0,955013.0
12-04 10:03:37,10.592,0.334,88.907,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2501419008.0,865771520.0,1470005248.0,28781879296.0,2754696.0,1052826.0
12-04 10:03:38,9.349,0.668,89.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2507513856.0,865771520.0,1470005248.0,28775784448.0,2577890.0,1017452.0
12-04 10:03:39,8.804,0.498,90.282,0.166,0.0,0.249,0.0,36864.0,0.0,3.0,2513707008.0,865771520.0,1470005248.0,28769591296.0,2364256.0,966507.0
12-04 10:03:40,10.729,0.084,89.187,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2521034752.0,865771520.0,1470009344.0,28762259456.0,2648318.0,1016200.0
12-04 10:03:41,8.459,0.251,91.122,0.0,0.0,0.168,0.0,90112.0,0.0,10.0,2524844032.0,865771520.0,1470009344.0,28758450176.0,2677659.0,1031233.0
12-04 10:03:42,9.197,0.334,90.385,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2531287040.0,865771520.0,1470009344.0,28752007168.0,2415263.0,967931.0
12-04 10:03:43,8.201,0.502,91.046,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2549063680.0,865771520.0,1470009344.0,28734230528.0,2559336.0,998676.0
12-04 10:03:44,10.504,0.336,88.824,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2557919232.0,865771520.0,1470009344.0,28725374976.0,2574149.0,1009163.0
12-04 10:03:45,8.438,0.334,90.894,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2562428928.0,865771520.0,1470009344.0,28720865280.0,2556966.0,1006810.0
12-04 10:03:46,7.718,0.252,91.946,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2564554752.0,865771520.0,1470009344.0,28718739456.0,2547980.0,903330.0
12-04 10:03:47,2.998,0.167,96.753,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565951488.0,865771520.0,1470009344.0,28717342720.0,2197991.0,614149.0
12-04 10:03:48,3.253,0.417,96.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2569945088.0,865771520.0,1470017536.0,28713340928.0,2737916.0,713931.0
12-04 10:03:49,3.255,0.334,96.160,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2572500992.0,865771520.0,1470017536.0,28710785024.0,3065947.0,771247.0
12-04 10:03:50,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2575720448.0,865771520.0,1470017536.0,28707565568.0,562144.0,418889.0
12-04 10:03:51,0.502,0.167,99.331,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2575720448.0,865771520.0,1470017536.0,28707565568.0,92233.0,164749.0
12-04 10:03:52,1.170,0.0,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2576928768.0,865771520.0,1470017536.0,28706357248.0,89292.0,159664.0
12-04 10:03:53,1.086,0.167,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2576736256.0,865771520.0,1470017536.0,28706549760.0,110346.0,183812.0
12-04 10:03:54,1.581,0.166,98.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2576863232.0,865771520.0,1470017536.0,28706422784.0,92041.0,164543.0
12-04 10:03:55,1.002,0.0,98.915,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2579529728.0,865771520.0,1470017536.0,28703756288.0,91301.0,163095.0
12-04 10:03:56,5.187,0.510,94.133,0.0,0.0,0.170,0.0,69632.0,0.0,5.0,2460295168.0,865771520.0,1470021632.0,28822986752.0,1975833.0,817398.0
12-04 10:03:57,8.312,0.509,90.925,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2260799488.0,865771520.0,1470021632.0,29022482432.0,2876438.0,1104614.0
12-04 10:03:58,7.666,0.341,91.738,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2189762560.0,865771520.0,1470021632.0,29093519360.0,2790669.0,1071344.0
12-04 10:03:59,7.417,0.426,91.986,0.0,0.0,0.171,0.0,12288.0,0.0,3.0,2201391104.0,865771520.0,1470021632.0,29081890816.0,2697648.0,1067694.0
12-04 10:04:00,7.033,0.429,92.281,0.0,0.0,0.257,0.0,0.0,0.0,0.0,2203451392.0,865771520.0,1470025728.0,29079826432.0,2861710.0,1107746.0
12-04 10:04:01,7.082,0.171,92.235,0.256,0.0,0.256,0.0,106496.0,0.0,8.0,2209701888.0,865771520.0,1470029824.0,29073571840.0,2586399.0,1044001.0
12-04 10:04:02,6.882,0.425,92.523,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2216144896.0,865771520.0,1470029824.0,29067128832.0,2732335.0,1085078.0
12-04 10:04:03,7.430,0.342,91.973,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2222968832.0,865771520.0,1470029824.0,29060304896.0,2629716.0,1055119.0
12-04 10:04:04,7.626,0.257,91.945,0.0,0.0,0.171,0.0,12288.0,0.0,1.0,2237505536.0,865771520.0,1470033920.0,29045764096.0,2874023.0,1111023.0
12-04 10:04:05,7.319,0.426,91.915,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2241851392.0,865771520.0,1470033920.0,29041418240.0,2713685.0,1100787.0
12-04 10:04:06,6.701,0.344,92.612,0.172,0.0,0.172,0.0,118784.0,0.0,10.0,2245058560.0,865771520.0,1470033920.0,29038211072.0,2746172.0,1082784.0
12-04 10:04:07,9.022,0.253,90.641,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253885440.0,865771520.0,1470033920.0,29029384192.0,2779136.0,1139792.0
12-04 10:04:08,8.220,0.424,91.186,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2260041728.0,865771520.0,1470033920.0,29023227904.0,3051217.0,1149778.0
12-04 10:04:09,8.156,0.595,91.079,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2270674944.0,865771520.0,1470033920.0,29012594688.0,2883998.0,1131939.0
12-04 10:04:10,8.044,0.423,91.194,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2279989248.0,865771520.0,1470033920.0,29003280384.0,2713249.0,1092739.0
12-04 10:04:11,8.136,0.424,91.186,0.085,0.0,0.169,0.0,86016.0,0.0,7.0,2286395392.0,865771520.0,1470038016.0,28996870144.0,2738607.0,1108794.0
12-04 10:04:12,8.071,0.340,91.419,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2291974144.0,865771520.0,1470038016.0,28991291392.0,2654836.0,1089950.0
12-04 10:04:13,8.136,0.339,91.017,0.0,0.0,0.508,0.0,0.0,0.0,0.0,2298454016.0,865771520.0,1470038016.0,28984811520.0,2764305.0,1127171.0
12-04 10:04:14,6.929,0.428,92.472,0.0,0.0,0.171,0.0,8192.0,0.0,1.0,2304360448.0,865771520.0,1470038016.0,28978905088.0,2772494.0,1104330.0
12-04 10:04:15,8.475,0.339,91.017,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2312613888.0,865771520.0,1470038016.0,28970651648.0,2835693.0,1133341.0
12-04 10:04:16,7.908,0.425,91.497,0.0,0.0,0.170,0.0,73728.0,0.0,7.0,2317598720.0,865771520.0,1470038016.0,28965666816.0,2763132.0,1109269.0
12-04 10:04:17,7.367,0.508,91.702,0.254,0.0,0.169,0.0,32768.0,0.0,3.0,2330894336.0,865771520.0,1470042112.0,28952367104.0,2809789.0,1130314.0
12-04 10:04:18,8.383,0.342,91.018,0.0,0.0,0.257,0.0,0.0,0.0,0.0,2336735232.0,865771520.0,1470042112.0,28946526208.0,2783258.0,1098094.0
12-04 10:04:19,6.991,0.426,92.327,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2348539904.0,865771520.0,1470046208.0,28934717440.0,2709633.0,1108481.0
12-04 10:04:20,8.666,0.085,90.909,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2353111040.0,865771520.0,1470046208.0,28930146304.0,2709666.0,1110564.0
12-04 10:04:21,7.385,0.340,92.020,0.0,0.0,0.255,0.0,65536.0,0.0,5.0,2360156160.0,865771520.0,1470046208.0,28923101184.0,2846198.0,1142348.0
12-04 10:04:22,8.866,0.341,90.452,0.256,0.0,0.085,0.0,16384.0,0.0,2.0,2371301376.0,865771520.0,1470046208.0,28911955968.0,2828088.0,1122425.0
12-04 10:04:23,7.161,0.256,92.413,0.0,0.0,0.171,0.0,77824.0,0.0,6.0,2374410240.0,865771520.0,1470046208.0,28908847104.0,2862190.0,1158802.0
12-04 10:04:24,8.333,0.595,90.816,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2382602240.0,865771520.0,1470046208.0,28900655104.0,2770552.0,1109069.0
12-04 10:04:25,7.003,0.427,92.400,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2384347136.0,865771520.0,1470046208.0,28898910208.0,2733635.0,1119826.0
12-04 10:04:26,8.552,0.508,90.771,0.0,0.0,0.169,0.0,49152.0,0.0,3.0,2389901312.0,865771520.0,1470046208.0,28893356032.0,2692313.0,1100547.0
12-04 10:04:27,8.241,0.425,90.994,0.085,0.0,0.255,0.0,16384.0,0.0,2.0,2399039488.0,865771520.0,1470050304.0,28884213760.0,2636182.0,1109739.0
12-04 10:04:28,8.688,0.426,90.460,0.0,0.0,0.426,0.0,0.0,0.0,0.0,2407800832.0,865771520.0,1470050304.0,28875452416.0,2846540.0,1128597.0
12-04 10:04:29,6.888,0.425,92.517,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2411548672.0,865771520.0,1470050304.0,28871704576.0,2705084.0,1113008.0
12-04 10:04:30,7.594,0.256,91.980,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2427072512.0,865771520.0,1470050304.0,28856180736.0,2788651.0,1123698.0
12-04 10:04:31,9.781,0.422,89.460,0.0,0.0,0.337,0.0,69632.0,0.0,5.0,2441826304.0,865771520.0,1470054400.0,28841422848.0,2761773.0,1116727.0
12-04 10:04:32,7.313,0.510,91.837,0.085,0.0,0.255,0.0,16384.0,0.0,2.0,2447708160.0,865771520.0,1470054400.0,28835540992.0,2913029.0,1157500.0
12-04 10:04:33,8.714,0.677,90.355,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2460971008.0,865771520.0,1470054400.0,28822278144.0,2832715.0,1135820.0
12-04 10:04:34,7.094,0.513,92.308,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2477916160.0,865771520.0,1470058496.0,28805328896.0,2775712.0,1109298.0
12-04 10:04:35,8.227,0.424,91.094,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2485309440.0,865771520.0,1470062592.0,28797931520.0,2546558.0,1093359.0
12-04 10:04:36,7.282,0.339,92.125,0.0,0.0,0.254,0.0,102400.0,0.0,8.0,2492833792.0,865771520.0,1470062592.0,28790407168.0,2449237.0,1072368.0
12-04 10:04:37,8.688,0.256,90.971,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2499858432.0,865771520.0,1470062592.0,28783382528.0,2951453.0,1179529.0
12-04 10:04:38,8.078,0.255,91.241,0.170,0.0,0.255,0.0,16384.0,0.0,2.0,2508652544.0,865771520.0,1470062592.0,28774588416.0,2822650.0,1140474.0
12-04 10:04:39,8.127,0.342,91.446,0.0,0.0,0.086,0.0,16384.0,0.0,2.0,2521063424.0,865771520.0,1470062592.0,28762177536.0,2904210.0,1160915.0
12-04 10:04:40,8.532,0.341,90.956,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2530967552.0,865771520.0,1470062592.0,28752273408.0,2757981.0,1138808.0
12-04 10:04:41,7.253,0.256,92.235,0.0,0.0,0.256,0.0,77824.0,0.0,6.0,2537349120.0,865771520.0,1470062592.0,28745891840.0,2763674.0,1133529.0
12-04 10:04:42,7.745,0.511,91.660,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2555125760.0,865771520.0,1470062592.0,28728115200.0,2658312.0,1115661.0
12-04 10:04:43,9.237,0.254,90.169,0.254,0.0,0.085,0.0,28672.0,0.0,3.0,2569007104.0,865771520.0,1470066688.0,28714229760.0,2954173.0,1173068.0
12-04 10:04:44,9.645,0.508,89.679,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2578436096.0,865771520.0,1470066688.0,28704800768.0,2951238.0,1174160.0
12-04 10:04:45,7.640,0.340,91.851,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2584211456.0,865771520.0,1470066688.0,28699025408.0,2719341.0,1138374.0
12-04 10:04:46,7.376,0.172,92.281,0.0,0.0,0.172,0.0,65536.0,0.0,5.0,2586021888.0,865771520.0,1470066688.0,28697214976.0,2494695.0,1085728.0
12-04 10:04:47,8.333,0.510,90.986,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2596687872.0,865771520.0,1470066688.0,28686548992.0,2501040.0,1080471.0
12-04 10:04:48,8.666,0.425,90.739,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2600878080.0,865771520.0,1470066688.0,28682358784.0,2771273.0,1151612.0
12-04 10:04:49,7.483,0.340,91.837,0.170,0.0,0.170,0.0,24576.0,0.0,3.0,2611163136.0,865771520.0,1470066688.0,28672073728.0,2720869.0,1150526.0
12-04 10:04:50,8.333,0.340,91.241,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2614554624.0,865771520.0,1470070784.0,28668678144.0,2781409.0,1139340.0
12-04 10:04:51,8.340,0.426,91.149,0.0,0.0,0.085,0.0,81920.0,0.0,9.0,2622455808.0,865771520.0,1470074880.0,28660772864.0,2770947.0,1161190.0
12-04 10:04:52,8.333,0.430,91.151,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2633711616.0,865771520.0,1470074880.0,28649517056.0,2631879.0,1106334.0
12-04 10:04:53,7.483,0.340,92.092,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2640199680.0,865771520.0,1470074880.0,28643028992.0,2867617.0,1178296.0
12-04 10:04:54,8.269,0.426,90.793,0.341,0.0,0.171,0.0,32768.0,0.0,3.0,2646388736.0,865771520.0,1470074880.0,28636839936.0,2836567.0,1159021.0
12-04 10:04:55,8.696,0.256,91.049,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654105600.0,865771520.0,1470074880.0,28629123072.0,2871220.0,1167245.0
12-04 10:04:56,4.530,0.336,94.883,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,2661818368.0,865771520.0,1470074880.0,28621410304.0,2833238.0,882116.0
12-04 10:04:57,2.766,0.168,97.066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667118592.0,865771520.0,1470074880.0,28616110080.0,2059698.0,618591.0
12-04 10:04:58,3.840,0.417,95.492,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2670485504.0,865771520.0,1470074880.0,28612743168.0,3031682.0,789438.0
12-04 10:04:59,3.172,0.250,96.327,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2673496064.0,865771520.0,1470078976.0,28609728512.0,2458154.0,649650.0
12-04 10:05:00,3.920,0.500,95.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2669760512.0,865771520.0,1470083072.0,28613459968.0,2974599.0,754368.0
12-04 10:05:01,2.504,0.334,97.162,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2670465024.0,865771520.0,1470083072.0,28612755456.0,2066998.0,569735.0
12-04 10:05:02,0.918,0.167,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2672349184.0,865771520.0,1470083072.0,28610871296.0,122198.0,389081.0
12-04 10:05:03,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2672349184.0,865771520.0,1470083072.0,28610871296.0,109013.0,195086.0
12-04 10:05:04,1.332,0.167,98.251,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2672349184.0,865771520.0,1470083072.0,28610871296.0,112077.0,199511.0
12-04 10:05:05,1.092,0.084,98.741,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2672349184.0,865771520.0,1470083072.0,28610871296.0,113974.0,202158.0
12-04 10:05:06,1.002,0.417,98.497,0.0,0.0,0.083,0.0,102400.0,0.0,6.0,2672472064.0,865771520.0,1470087168.0,28610744320.0,110453.0,196358.0
12-04 10:05:07,3.592,0.251,96.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2673233920.0,865771520.0,1470087168.0,28609982464.0,674046.0,399050.0
12-04 10:05:08,11.587,0.504,87.741,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2505629696.0,865771520.0,1470091264.0,28777582592.0,2990011.0,1206883.0
12-04 10:05:09,11.794,0.415,87.625,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2292633600.0,865771520.0,1470091264.0,28990578688.0,3034853.0,1209709.0
12-04 10:05:10,10.025,0.505,89.048,0.168,0.0,0.253,0.0,16384.0,0.0,2.0,2208157696.0,865771520.0,1470091264.0,29075054592.0,2987332.0,1218857.0
12-04 10:05:11,10.926,0.500,88.407,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2226569216.0,865771520.0,1470091264.0,29056643072.0,3003327.0,1215170.0
12-04 10:05:12,10.672,0.336,88.824,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2240692224.0,865771520.0,1470095360.0,29042515968.0,2952220.0,1210378.0
12-04 10:05:13,10.860,0.585,88.471,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2249232384.0,865771520.0,1470095360.0,29033975808.0,3147175.0,1265816.0
12-04 10:05:14,10.443,0.501,88.805,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2247929856.0,865771520.0,1470095360.0,29035278336.0,2937591.0,1206063.0
12-04 10:05:15,10.504,0.336,88.739,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,2250440704.0,865771520.0,1470095360.0,29032767488.0,2930418.0,1201224.0
12-04 10:05:16,10.487,0.419,88.842,0.0,0.0,0.252,0.0,90112.0,0.0,6.0,2260185088.0,865771520.0,1470095360.0,29023023104.0,3042017.0,1240027.0
12-04 10:05:17,11.500,0.500,87.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2266337280.0,865771520.0,1470099456.0,29016866816.0,3096286.0,1241456.0
12-04 10:05:18,10.822,0.168,88.926,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2271162368.0,865771520.0,1470099456.0,29012041728.0,2705521.0,1179510.0
12-04 10:05:19,11.452,0.415,87.801,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2276147200.0,865771520.0,1470099456.0,29007056896.0,3045415.0,1231947.0
12-04 10:05:20,11.593,0.334,87.740,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2282811392.0,865771520.0,1470099456.0,29000392704.0,3136192.0,1260284.0
12-04 10:05:21,11.362,0.418,88.053,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2289061888.0,865771520.0,1470103552.0,28994138112.0,3004852.0,1234476.0
12-04 10:05:22,10.723,0.499,88.612,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2295730176.0,865771520.0,1470103552.0,28987469824.0,2909183.0,1213448.0
12-04 10:05:23,11.046,0.669,88.033,0.0,0.0,0.251,0.0,61440.0,0.0,4.0,2310238208.0,865771520.0,1470103552.0,28972961792.0,2969625.0,1232596.0
12-04 10:05:24,11.111,0.501,88.304,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2318299136.0,865771520.0,1470103552.0,28964900864.0,2965252.0,1209388.0
12-04 10:05:25,10.860,0.585,88.137,0.251,0.0,0.167,0.0,32768.0,0.0,3.0,2333155328.0,865771520.0,1470103552.0,28950044672.0,2913995.0,1209240.0
12-04 10:05:26,11.055,0.251,88.526,0.0,0.0,0.168,0.0,98304.0,0.0,12.0,2347536384.0,865771520.0,1470103552.0,28935663616.0,2745584.0,1185868.0
12-04 10:05:27,10.394,0.587,88.768,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2358423552.0,865771520.0,1470103552.0,28924776448.0,2721840.0,1185472.0
12-04 10:05:28,11.333,0.417,88.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2367561728.0,865771520.0,1470107648.0,28915634176.0,2735275.0,1194121.0
12-04 10:05:29,11.018,0.252,88.730,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378133504.0,865771520.0,1470107648.0,28905062400.0,2966101.0,1218090.0
12-04 10:05:30,11.213,0.753,87.782,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2385240064.0,865771520.0,1470111744.0,28897951744.0,2909190.0,1229342.0
12-04 10:05:31,10.342,0.584,88.824,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2391969792.0,865771520.0,1470111744.0,28891222016.0,2959431.0,1215888.0
12-04 10:05:32,12.126,0.332,87.292,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2399514624.0,865771520.0,1470111744.0,28883677184.0,2797892.0,1197990.0
12-04 10:05:33,12.211,0.495,87.129,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2402160640.0,865771520.0,1470111744.0,28881031168.0,2753906.0,1201788.0
12-04 10:05:34,11.093,0.500,88.073,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2412347392.0,865771520.0,1470115840.0,28870840320.0,2836737.0,1222081.0
12-04 10:05:35,12.375,0.581,86.794,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2422919168.0,865771520.0,1470115840.0,28860268544.0,3036254.0,1269326.0
12-04 10:05:36,10.209,0.669,88.703,0.167,0.0,0.251,0.0,102400.0,0.0,10.0,2430341120.0,865771520.0,1470115840.0,28852846592.0,3209843.0,1285007.0
12-04 10:05:37,11.436,0.668,87.730,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2443988992.0,865771520.0,1470119936.0,28839194624.0,2918265.0,1219669.0
12-04 10:05:38,12.313,0.666,86.938,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2454814720.0,865771520.0,1470119936.0,28828368896.0,3013687.0,1247110.0
12-04 10:05:39,10.0,0.504,89.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2462621696.0,865771520.0,1470119936.0,28820561920.0,3018191.0,1248025.0
12-04 10:05:40,12.323,0.666,86.844,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2479796224.0,865771520.0,1470119936.0,28803387392.0,3242205.0,1306628.0
12-04 10:05:41,11.967,0.502,87.364,0.084,0.0,0.084,0.0,86016.0,0.0,7.0,2488717312.0,865771520.0,1470119936.0,28794466304.0,2984885.0,1250701.0
12-04 10:05:42,11.157,0.333,88.343,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2492985344.0,865771520.0,1470119936.0,28790198272.0,2976213.0,1236459.0
12-04 10:05:43,10.452,0.418,88.963,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2506002432.0,865771520.0,1470119936.0,28777181184.0,2940228.0,1242248.0
12-04 10:05:44,12.290,0.421,87.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2526572544.0,865771520.0,1470119936.0,28756611072.0,2921154.0,1236107.0
12-04 10:05:45,10.822,0.503,88.507,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2531774464.0,865771520.0,1470124032.0,28751405056.0,2902836.0,1227947.0
12-04 10:05:46,10.076,0.420,89.169,0.168,0.0,0.168,0.0,106496.0,0.0,8.0,2533232640.0,865771520.0,1470124032.0,28749946880.0,2910995.0,1260834.0
12-04 10:05:47,10.824,0.583,88.426,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2547290112.0,865771520.0,1470128128.0,28735885312.0,2902785.0,1241231.0
12-04 10:05:48,13.317,0.670,85.762,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2559356928.0,865771520.0,1470128128.0,28723818496.0,3061973.0,1252576.0
12-04 10:05:49,10.619,0.418,88.796,0.0,0.0,0.167,0.0,20480.0,0.0,2.0,2561765376.0,865771520.0,1470128128.0,28721410048.0,2990025.0,1261874.0
12-04 10:05:50,10.860,0.418,88.555,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2565419008.0,865771520.0,1470128128.0,28717756416.0,2738008.0,1228263.0
12-04 10:05:51,10.368,0.669,88.545,0.167,0.0,0.251,0.0,106496.0,0.0,9.0,2584399872.0,865771520.0,1470128128.0,28698775552.0,2775970.0,1231213.0
12-04 10:05:52,13.674,0.252,85.822,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2600931328.0,865771520.0,1470128128.0,28682244096.0,2705892.0,1217942.0
12-04 10:05:53,10.460,0.418,88.954,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2602713088.0,865771520.0,1470132224.0,28680458240.0,2830206.0,1251944.0
12-04 10:05:54,9.756,0.505,89.403,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2604363776.0,865771520.0,1470132224.0,28678807552.0,2720195.0,1224356.0
12-04 10:05:55,11.009,0.500,88.240,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2613186560.0,865771520.0,1470132224.0,28669984768.0,2825944.0,1230490.0
12-04 10:05:56,12.855,0.501,86.394,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2629791744.0,865771520.0,1470132224.0,28653379584.0,2773487.0,1232714.0
12-04 10:05:57,11.987,0.503,87.259,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2634838016.0,865771520.0,1470132224.0,28648333312.0,2754334.0,1227104.0
12-04 10:05:58,10.741,0.416,88.343,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2637250560.0,865771520.0,1470132224.0,28645920768.0,2798754.0,1237281.0
12-04 10:05:59,10.702,0.418,88.545,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2653503488.0,865771520.0,1470132224.0,28629667840.0,2747651.0,1235767.0
12-04 10:06:00,11.696,0.668,87.385,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2677407744.0,865771520.0,1470136320.0,28605759488.0,2803534.0,1233751.0
12-04 10:06:01,13.621,0.664,85.216,0.166,0.0,0.332,0.0,122880.0,0.0,13.0,2692612096.0,865771520.0,1470140416.0,28590551040.0,2747683.0,1220716.0
12-04 10:06:02,10.368,0.585,88.796,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2693754880.0,865771520.0,1470140416.0,28589408256.0,2775006.0,1252887.0
12-04 10:06:03,10.093,0.421,89.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2699403264.0,865771520.0,1470144512.0,28583755776.0,2713240.0,1233485.0
12-04 10:06:04,10.860,0.585,88.388,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2708639744.0,865771520.0,1470144512.0,28574519296.0,2972665.0,1258614.0
12-04 10:06:05,12.941,0.336,86.471,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2727620608.0,865771520.0,1470144512.0,28555538432.0,3004882.0,1266634.0
12-04 10:06:06,12.720,0.753,86.276,0.084,0.0,0.167,0.0,94208.0,0.0,7.0,2734161920.0,865771520.0,1470144512.0,28548997120.0,2967420.0,1275408.0
12-04 10:06:07,9.425,0.500,89.741,0.083,0.0,0.250,0.0,4096.0,0.0,1.0,2735153152.0,865771520.0,1470144512.0,28548005888.0,2755048.0,1142792.0
12-04 10:06:08,2.583,0.250,97.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2735185920.0,865771520.0,1470144512.0,28547973120.0,1739434.0,566920.0
12-04 10:06:09,3.167,0.083,96.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2735689728.0,865771520.0,1470148608.0,28547465216.0,1930136.0,568005.0
12-04 10:06:10,3.255,0.167,96.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2737340416.0,865771520.0,1470148608.0,28545814528.0,2557737.0,706367.0
12-04 10:06:11,2.419,0.334,97.081,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2739326976.0,865771520.0,1470148608.0,28543827968.0,1651702.0,482438.0
12-04 10:06:12,3.242,0.499,96.093,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,2741809152.0,865771520.0,1470148608.0,28541345792.0,2127049.0,580596.0
12-04 10:06:13,2.099,0.252,97.649,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2744037376.0,865771520.0,1470148608.0,28539117568.0,1770947.0,481215.0
12-04 10:06:14,1.754,0.334,97.744,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2744578048.0,865771520.0,1470148608.0,28538576896.0,1514343.0,442790.0
12-04 10:06:15,1.587,0.251,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2748641280.0,865771520.0,1470148608.0,28534513664.0,299882.0,465084.0
12-04 10:06:16,0.921,0.084,98.996,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2748768256.0,865771520.0,1470148608.0,28534386688.0,128887.0,230062.0
12-04 10:06:17,1.084,0.334,98.332,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2748764160.0,865771520.0,1470152704.0,28534386688.0,129320.0,230705.0
12-04 10:06:18,1.664,0.416,97.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2748772352.0,865771520.0,1470152704.0,28534378496.0,129331.0,231732.0
12-04 10:06:19,2.002,0.250,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2751819776.0,865771520.0,1470152704.0,28531331072.0,126827.0,227693.0
12-04 10:06:20,1.248,0.083,98.502,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2752327680.0,865771520.0,1470152704.0,28530823168.0,126635.0,227270.0
12-04 10:06:21,8.992,0.336,90.504,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2759802880.0,865771520.0,1470156800.0,28523343872.0,2575987.0,1071096.0
12-04 10:06:22,13.098,0.756,85.726,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2568876032.0,865771520.0,1470156800.0,28714270720.0,3641353.0,1413558.0
12-04 10:06:23,11.402,0.676,87.669,0.084,0.0,0.169,0.0,98304.0,0.0,9.0,2303627264.0,865771520.0,1470156800.0,28979519488.0,3451559.0,1408662.0
12-04 10:06:24,10.999,0.756,87.993,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2246471680.0,865771520.0,1470156800.0,29036675072.0,3194478.0,1325901.0
12-04 10:06:25,11.195,0.585,87.970,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2272436224.0,865771520.0,1470156800.0,29010710528.0,3162203.0,1332070.0
12-04 10:06:26,11.597,0.336,87.899,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,2277933056.0,865771520.0,1470160896.0,29005209600.0,3143516.0,1335326.0
12-04 10:06:27,12.793,0.418,86.538,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2278473728.0,865771520.0,1470160896.0,29004668928.0,3257449.0,1331874.0
12-04 10:06:28,11.445,0.418,87.719,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2276155392.0,865771520.0,1470160896.0,29006987264.0,3199367.0,1335474.0
12-04 10:06:29,12.823,0.416,86.428,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2276401152.0,865771520.0,1470169088.0,29006733312.0,3296145.0,1355767.0
12-04 10:06:30,10.654,0.503,88.674,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2282758144.0,865771520.0,1470169088.0,29000376320.0,3058650.0,1309819.0
12-04 10:06:31,11.503,0.504,87.657,0.0,0.0,0.336,0.0,69632.0,0.0,6.0,2293010432.0,865771520.0,1470169088.0,28990124032.0,3100034.0,1325014.0
12-04 10:06:32,11.571,0.422,87.838,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2297622528.0,865771520.0,1470169088.0,28985511936.0,3057946.0,1308467.0
12-04 10:06:33,11.583,0.583,87.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2300059648.0,865771520.0,1470169088.0,28983074816.0,3009117.0,1313337.0
12-04 10:06:34,11.577,0.587,87.500,0.084,0.0,0.252,0.0,24576.0,0.0,3.0,2307100672.0,865771520.0,1470173184.0,28976029696.0,3007452.0,1341018.0
12-04 10:06:35,11.111,0.253,88.468,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2314158080.0,865771520.0,1470173184.0,28968972288.0,3057407.0,1330152.0
12-04 10:06:36,10.811,0.507,88.514,0.0,0.0,0.169,0.0,98304.0,0.0,12.0,2317934592.0,865771520.0,1470173184.0,28965195776.0,2863411.0,1331468.0
12-04 10:06:37,12.154,0.419,87.175,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339606528.0,865771520.0,1470173184.0,28943523840.0,3286622.0,1334840.0
12-04 10:06:38,11.690,0.421,87.721,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348589056.0,865771520.0,1470173184.0,28934541312.0,3044088.0,1334849.0
12-04 10:06:39,11.839,0.420,87.322,0.168,0.0,0.252,0.0,32768.0,0.0,3.0,2368303104.0,865771520.0,1470173184.0,28914827264.0,3021483.0,1334073.0
12-04 10:06:40,11.352,0.918,87.563,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2382077952.0,865771520.0,1470173184.0,28901052416.0,3079794.0,1336804.0
12-04 10:06:41,11.513,0.336,87.899,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2399539200.0,865771520.0,1470173184.0,28883591168.0,3001135.0,1340279.0
12-04 10:06:42,11.690,0.336,87.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2414342144.0,865771520.0,1470177280.0,28868784128.0,3075562.0,1338727.0
12-04 10:06:43,12.270,0.668,86.811,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2425192448.0,865771520.0,1470177280.0,28857933824.0,3074388.0,1338520.0
12-04 10:06:44,11.204,0.502,88.043,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2437189632.0,865771520.0,1470177280.0,28845936640.0,3022814.0,1345741.0
12-04 10:06:45,11.893,0.503,87.353,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2451533824.0,865771520.0,1470181376.0,28831588352.0,3034744.0,1346349.0
12-04 10:06:46,12.020,0.668,86.895,0.0,0.0,0.417,0.0,65536.0,0.0,5.0,2461188096.0,865771520.0,1470181376.0,28821934080.0,2979281.0,1340793.0
12-04 10:06:47,10.624,0.169,89.039,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2469249024.0,865771520.0,1470181376.0,28813873152.0,3066617.0,1350006.0
12-04 10:06:48,12.448,0.585,86.800,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2484965376.0,865771520.0,1470181376.0,28798156800.0,3028409.0,1346862.0
12-04 10:06:49,12.093,0.500,86.739,0.167,0.0,0.500,0.0,16384.0,0.0,2.0,2493345792.0,865771520.0,1470181376.0,28789776384.0,3045031.0,1341838.0
12-04 10:06:50,11.176,0.420,88.235,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2499375104.0,865771520.0,1470181376.0,28783747072.0,3160006.0,1382189.0
12-04 10:06:51,11.392,0.422,88.017,0.0,0.0,0.169,0.0,65536.0,0.0,5.0,2509783040.0,865771520.0,1470185472.0,28773335040.0,2937870.0,1363455.0
12-04 10:06:52,12.448,0.585,86.633,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2520252416.0,865771520.0,1470185472.0,28762865664.0,2921344.0,1365008.0
12-04 10:06:53,11.148,0.419,88.181,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2525282304.0,865771520.0,1470185472.0,28757835776.0,2725472.0,1264453.0
12-04 10:06:54,11.587,0.420,87.657,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2527948800.0,865771520.0,1470185472.0,28755169280.0,3328881.0,1371441.0
12-04 10:06:55,12.604,0.668,86.394,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2543693824.0,865771520.0,1470185472.0,28739424256.0,3038381.0,1364370.0
12-04 10:06:56,12.416,0.336,86.745,0.0,0.0,0.503,0.0,90112.0,0.0,6.0,2554806272.0,865771520.0,1470185472.0,28728311808.0,3142743.0,1428603.0
12-04 10:06:57,12.635,0.665,86.534,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2563608576.0,865771520.0,1470185472.0,28719509504.0,3095926.0,1356302.0
12-04 10:06:58,12.157,0.749,86.844,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2583379968.0,865771520.0,1470189568.0,28699734016.0,3325310.0,1401361.0
12-04 10:06:59,13.043,0.418,86.204,0.0,0.0,0.334,0.0,20480.0,0.0,2.0,2598957056.0,865771520.0,1470197760.0,28684148736.0,3092186.0,1384013.0
12-04 10:07:00,12.532,0.252,86.964,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2605875200.0,865771520.0,1470197760.0,28677230592.0,3006181.0,1372018.0
12-04 10:07:01,12.228,0.419,87.102,0.0,0.0,0.251,0.0,73728.0,0.0,6.0,2614833152.0,865771520.0,1470197760.0,28668272640.0,3088364.0,1392097.0
12-04 10:07:02,11.690,0.673,87.468,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2628255744.0,865771520.0,1470197760.0,28654850048.0,3091191.0,1367414.0
12-04 10:07:03,11.879,0.674,87.110,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2649329664.0,865771520.0,1470197760.0,28633776128.0,3074263.0,1394368.0
12-04 10:07:04,13.156,0.416,86.095,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2671751168.0,865771520.0,1470197760.0,28611354624.0,3041130.0,1376463.0
12-04 10:07:05,12.207,0.669,86.706,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,2675212288.0,865771520.0,1470197760.0,28607893504.0,3053726.0,1387635.0
12-04 10:07:06,12.333,0.500,86.833,0.0,0.0,0.333,0.0,86016.0,0.0,6.0,2685079552.0,865771520.0,1470201856.0,28598022144.0,3051249.0,1371929.0
12-04 10:07:07,13.344,0.751,85.738,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2696380416.0,865771520.0,1470201856.0,28586721280.0,3141707.0,1394862.0
12-04 10:07:08,13.621,0.664,85.465,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2707017728.0,865771520.0,1470201856.0,28576083968.0,3014317.0,1396342.0
12-04 10:07:09,12.269,0.504,87.059,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2708697088.0,865771520.0,1470201856.0,28574404608.0,3060987.0,1394742.0
12-04 10:07:10,11.429,0.588,87.479,0.168,0.0,0.336,0.0,32768.0,0.0,3.0,2715934720.0,865771520.0,1470201856.0,28567166976.0,3109056.0,1390252.0
12-04 10:07:11,11.953,0.421,87.290,0.0,0.0,0.337,0.0,77824.0,0.0,7.0,2728542208.0,865771520.0,1470201856.0,28554559488.0,3045024.0,1388809.0
12-04 10:07:12,14.059,0.418,85.272,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2740641792.0,865771520.0,1470210048.0,28542451712.0,3053916.0,1386448.0
12-04 10:07:13,13.799,0.416,85.536,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2747490304.0,865771520.0,1470210048.0,28535603200.0,3068780.0,1405939.0
12-04 10:07:14,12.020,0.668,87.145,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2753617920.0,865771520.0,1470210048.0,28529475584.0,3121496.0,1407158.0
12-04 10:07:15,12.573,0.503,86.672,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2770571264.0,865771520.0,1470210048.0,28512522240.0,3087777.0,1424515.0
12-04 10:07:16,12.521,0.336,86.891,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2785845248.0,865771520.0,1470210048.0,28497248256.0,3056113.0,1387149.0
12-04 10:07:17,12.963,0.337,86.364,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2793938944.0,865771520.0,1470210048.0,28489154560.0,3180512.0,1424204.0
12-04 10:07:18,12.678,0.420,86.398,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2796732416.0,865771520.0,1470210048.0,28486361088.0,3081290.0,1403825.0
12-04 10:07:19,11.467,0.169,88.280,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2800734208.0,865771520.0,1470210048.0,28482359296.0,3057898.0,1405789.0
12-04 10:07:20,12.594,0.420,86.650,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2811748352.0,865771520.0,1470210048.0,28471345152.0,3078420.0,1401287.0
12-04 10:07:21,4.443,0.335,94.887,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,2818314240.0,865771520.0,1470214144.0,28464775168.0,1168739.0,680410.0
12-04 10:07:22,1.424,0.084,98.409,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2819584000.0,865771520.0,1470214144.0,28463505408.0,200014.0,359720.0
12-04 10:07:23,2.256,0.334,97.327,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2820341760.0,865771520.0,1470218240.0,28462743552.0,1295296.0,453183.0
12-04 10:07:24,2.005,0.334,97.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2821672960.0,865771520.0,1470218240.0,28461412352.0,1224602.0,404028.0
12-04 10:07:25,1.833,0.333,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2823196672.0,865771520.0,1470218240.0,28459888640.0,687171.0,353275.0
12-04 10:07:26,2.437,0.168,97.143,0.168,0.0,0.084,0.0,73728.0,0.0,5.0,2825101312.0,865775616.0,1470214144.0,28457984000.0,1140556.0,371615.0
12-04 10:07:27,1.836,0.083,97.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2827382784.0,865775616.0,1470218240.0,28455698432.0,1054288.0,367463.0
12-04 10:07:28,1.753,0.334,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2827378688.0,865775616.0,1470222336.0,28455698432.0,762292.0,348810.0
12-04 10:07:29,1.591,0.419,97.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829312000.0,865775616.0,1470226432.0,28453761024.0,1316854.0,384610.0
12-04 10:07:30,1.674,0.167,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829533184.0,865775616.0,1470226432.0,28453539840.0,1092297.0,362340.0
12-04 10:07:31,2.845,0.335,96.736,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2828247040.0,865775616.0,1470226432.0,28454825984.0,1302711.0,356790.0
12-04 10:07:32,1.255,0.251,98.243,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2829099008.0,865775616.0,1470226432.0,28453974016.0,410903.0,297148.0
12-04 10:07:33,1.252,0.250,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2830168064.0,865775616.0,1470226432.0,28452904960.0,153966.0,268326.0
12-04 10:07:34,1.337,0.167,98.329,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2830802944.0,865775616.0,1470226432.0,28452270080.0,145707.0,261520.0
12-04 10:07:35,1.341,0.168,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2831421440.0,865775616.0,1470226432.0,28451651584.0,144887.0,260243.0
12-04 10:07:36,1.585,0.083,98.249,0.0,0.0,0.083,0.0,94208.0,0.0,7.0,2831421440.0,865775616.0,1470226432.0,28451651584.0,144867.0,260719.0
12-04 10:07:37,1.007,0.168,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2832687104.0,865775616.0,1470230528.0,28450381824.0,147824.0,265386.0
12-04 10:07:38,1.829,0.249,97.589,0.249,0.0,0.083,0.0,24576.0,0.0,2.0,2832814080.0,865775616.0,1470230528.0,28450254848.0,143587.0,258046.0
12-04 10:07:39,1.417,0.333,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2833068032.0,865775616.0,1470230528.0,28450000896.0,144820.0,259920.0
12-04 10:07:40,2.848,0.0,97.152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2805641216.0,865775616.0,1470230528.0,28477427712.0,141590.0,254306.0
12-04 10:07:41,1.003,0.251,98.746,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2806022144.0,865775616.0,1470230528.0,28477046784.0,145956.0,262444.0
12-04 10:07:42,1.254,0.167,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806022144.0,865775616.0,1470230528.0,28477046784.0,146216.0,262530.0
12-04 10:07:43,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2806022144.0,865775616.0,1470230528.0,28477046784.0,145865.0,262269.0
12-04 10:07:44,1.590,0.251,97.992,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2806620160.0,865775616.0,1470234624.0,28476444672.0,147958.0,265812.0
12-04 10:07:45,1.257,0.251,98.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,143477.0,258022.0
12-04 10:07:46,2.085,0.167,97.748,0.0,0.0,0.0,0.0,86016.0,0.0,10.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,146039.0,260985.0
12-04 10:07:47,1.338,0.251,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,144735.0,259787.0
12-04 10:07:48,1.757,0.084,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,144144.0,259041.0
12-04 10:07:49,1.587,0.418,97.744,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,145839.0,262719.0
12-04 10:07:50,1.750,0.333,97.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2806779904.0,865775616.0,1470234624.0,28476284928.0,146037.0,262162.0
12-04 10:07:51,2.833,0.417,96.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2804654080.0,865775616.0,1470234624.0,28478410752.0,144415.0,260234.0
12-04 10:07:52,0.836,0.251,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2806173696.0,865775616.0,1470234624.0,28476891136.0,146073.0,263155.0
12-04 10:07:53,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2805768192.0,865775616.0,1470238720.0,28477292544.0,163029.0,279412.0
12-04 10:07:54,2.421,0.167,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2781376512.0,865775616.0,1470238720.0,28501684224.0,140276.0,252119.0
12-04 10:07:55,1.913,0.083,97.837,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2781261824.0,865775616.0,1470238720.0,28501798912.0,144443.0,259797.0
12-04 10:07:56,1.499,0.167,98.251,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2781261824.0,865775616.0,1470238720.0,28501798912.0,146691.0,267842.0
12-04 10:07:57,1.173,0.168,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2781261824.0,865775616.0,1470238720.0,28501798912.0,145963.0,263324.0
12-04 10:07:58,1.423,0.167,98.243,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2781261824.0,865775616.0,1470238720.0,28501798912.0,145160.0,261154.0
12-04 10:07:59,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2781257728.0,865775616.0,1470242816.0,28501798912.0,147733.0,264084.0
12-04 10:08:00,1.756,0.167,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2781257728.0,865775616.0,1470242816.0,28501798912.0,144517.0,261310.0
12-04 10:08:01,1.251,0.334,98.332,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2781257728.0,865775616.0,1470242816.0,28501798912.0,145489.0,261420.0
12-04 10:08:02,1.499,0.333,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2781253632.0,865775616.0,1470246912.0,28501798912.0,146404.0,262836.0
12-04 10:08:03,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2781253632.0,865775616.0,1470246912.0,28501798912.0,145973.0,262444.0
12-04 10:08:04,2.671,0.334,96.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2771984384.0,865775616.0,1470246912.0,28511068160.0,143019.0,256242.0
12-04 10:08:05,1.086,0.084,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2771857408.0,865775616.0,1470246912.0,28511195136.0,145456.0,260713.0
12-04 10:08:06,1.415,0.333,98.168,0.0,0.0,0.083,0.0,102400.0,0.0,7.0,2771857408.0,865775616.0,1470246912.0,28511195136.0,146376.0,261731.0
12-04 10:08:07,1.421,0.251,98.077,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2772078592.0,865775616.0,1470246912.0,28510973952.0,164581.0,269379.0
12-04 10:08:08,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772078592.0,865775616.0,1470246912.0,28510973952.0,158952.0,265312.0
12-04 10:08:09,2.0,0.333,97.583,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2772074496.0,865775616.0,1470251008.0,28510973952.0,147421.0,263408.0
12-04 10:08:10,2.159,0.249,97.508,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2772074496.0,865775616.0,1470251008.0,28510973952.0,146492.0,262026.0
12-04 10:08:11,2.003,0.167,97.830,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2772201472.0,865775616.0,1470251008.0,28510846976.0,147061.0,263255.0
12-04 10:08:12,1.668,0.250,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2772557824.0,865775616.0,1470251008.0,28510490624.0,145838.0,260957.0
12-04 10:08:13,1.836,0.250,97.746,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2772201472.0,865775616.0,1470251008.0,28510846976.0,163547.0,277046.0
12-04 10:08:14,2.082,0.416,97.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772201472.0,865775616.0,1470251008.0,28510846976.0,146298.0,259798.0
12-04 10:08:15,2.085,0.167,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2772168704.0,865775616.0,1470251008.0,28510879744.0,149571.0,263194.0
12-04 10:08:16,2.008,0.335,97.657,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2747531264.0,865775616.0,1470255104.0,28535513088.0,142589.0,256248.0
12-04 10:08:17,1.085,0.250,98.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2747531264.0,865775616.0,1470255104.0,28535513088.0,146195.0,262503.0
12-04 10:08:18,1.585,0.334,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2747531264.0,865775616.0,1470255104.0,28535513088.0,144805.0,259925.0
12-04 10:08:19,2.167,0.333,97.250,0.083,0.0,0.167,0.0,20480.0,0.0,4.0,2747531264.0,865775616.0,1470255104.0,28535513088.0,145532.0,261272.0
12-04 10:08:20,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732040192.0,865775616.0,1470255104.0,28551004160.0,144589.0,259904.0
12-04 10:08:21,1.169,0.167,98.664,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2732167168.0,865775616.0,1470255104.0,28550877184.0,144610.0,259794.0
12-04 10:08:22,2.151,0.331,97.353,0.0,0.0,0.165,0.0,12288.0,0.0,3.0,2732294144.0,865775616.0,1470255104.0,28550750208.0,145363.0,260962.0
12-04 10:08:23,1.423,0.167,98.326,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2732302336.0,865775616.0,1470255104.0,28550742016.0,162340.0,278541.0
12-04 10:08:24,1.505,0.334,97.910,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2732298240.0,865775616.0,1470259200.0,28550742016.0,146444.0,262100.0
12-04 10:08:25,1.506,0.335,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732298240.0,865775616.0,1470259200.0,28550742016.0,145455.0,261328.0
12-04 10:08:26,2.998,0.167,96.836,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2732298240.0,865775616.0,1470259200.0,28550742016.0,140515.0,252544.0
12-04 10:08:27,2.335,0.167,97.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2732298240.0,865775616.0,1470259200.0,28550742016.0,145805.0,261818.0
12-04 10:08:28,1.336,0.417,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732298240.0,865775616.0,1470259200.0,28550742016.0,146063.0,262333.0
12-04 10:08:29,1.590,0.251,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732326912.0,865775616.0,1470263296.0,28550709248.0,146853.0,262377.0
12-04 10:08:30,1.992,0.498,97.261,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2732294144.0,865775616.0,1470263296.0,28550742016.0,143984.0,259003.0
12-04 10:08:31,1.004,0.167,98.745,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2732294144.0,865775616.0,1470263296.0,28550742016.0,147260.0,264495.0
12-04 10:08:32,1.506,0.0,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732429312.0,865775616.0,1470267392.0,28550602752.0,147165.0,264402.0
12-04 10:08:33,1.589,0.251,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732417024.0,865775616.0,1470267392.0,28550615040.0,146149.0,262413.0
12-04 10:08:34,2.248,0.250,97.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2732417024.0,865775616.0,1470267392.0,28550615040.0,143246.0,257647.0
12-04 10:08:35,1.668,0.167,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2732417024.0,865775616.0,1470267392.0,28550615040.0,144188.0,258973.0
12-04 10:08:36,1.337,0.167,98.246,0.084,0.0,0.167,0.0,77824.0,0.0,7.0,2732417024.0,865775616.0,1470267392.0,28550615040.0,144896.0,260319.0
12-04 10:08:37,1.664,0.250,98.003,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2732417024.0,865775616.0,1470267392.0,28550615040.0,162678.0,277887.0
12-04 10:08:38,1.423,0.084,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2732544000.0,865775616.0,1470267392.0,28550488064.0,145244.0,261169.0
12-04 10:08:39,2.755,0.334,96.828,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2724564992.0,865775616.0,1470267392.0,28558467072.0,144517.0,259588.0
12-04 10:08:40,1.332,0.167,98.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2724413440.0,865775616.0,1470271488.0,28558614528.0,146247.0,262747.0
12-04 10:08:41,1.336,0.250,98.331,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2724413440.0,865775616.0,1470271488.0,28558614528.0,146621.0,263591.0
12-04 10:08:42,1.504,0.251,98.079,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,2724397056.0,865775616.0,1470271488.0,28558630912.0,143443.0,258666.0
12-04 10:08:43,1.757,0.167,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2724397056.0,865775616.0,1470271488.0,28558630912.0,164525.0,280697.0
12-04 10:08:44,1.510,0.168,98.322,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2724397056.0,865775616.0,1470271488.0,28558630912.0,143479.0,256724.0
12-04 10:08:45,2.417,0.417,97.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2724397056.0,865775616.0,1470271488.0,28558630912.0,142587.0,255686.0
12-04 10:08:46,1.175,0.168,98.573,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2724397056.0,865775616.0,1470271488.0,28558630912.0,146543.0,262355.0
12-04 10:08:47,2.002,0.334,97.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2724356096.0,865775616.0,1470271488.0,28558671872.0,149735.0,267473.0
12-04 10:08:48,2.676,0.251,96.823,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2724352000.0,865775616.0,1470275584.0,28558671872.0,145217.0,259718.0
12-04 10:08:49,1.583,0.250,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2724352000.0,865775616.0,1470275584.0,28558671872.0,145874.0,261641.0
12-04 10:08:50,1.593,0.084,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2724352000.0,865775616.0,1470275584.0,28558671872.0,144211.0,258928.0
12-04 10:08:51,1.749,0.333,97.835,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2724859904.0,865775616.0,1470275584.0,28558163968.0,144641.0,259961.0
12-04 10:08:52,1.589,0.334,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2725425152.0,865775616.0,1470275584.0,28557598720.0,144957.0,260318.0
12-04 10:08:53,1.585,0.334,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725240832.0,865775616.0,1470275584.0,28557783040.0,161830.0,277049.0
12-04 10:08:54,1.668,0.584,97.581,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2725240832.0,865775616.0,1470275584.0,28557783040.0,145825.0,262029.0
12-04 10:08:55,1.583,0.333,97.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725240832.0,865775616.0,1470275584.0,28557783040.0,145451.0,261067.0
12-04 10:08:56,1.259,0.0,98.741,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2725236736.0,865775616.0,1470279680.0,28557783040.0,148166.0,266474.0
12-04 10:08:57,1.088,0.251,98.661,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2725236736.0,865775616.0,1470279680.0,28557783040.0,144737.0,259855.0
12-04 10:08:58,1.500,0.167,98.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725236736.0,865775616.0,1470279680.0,28557783040.0,144457.0,259817.0
12-04 10:08:59,1.504,0.251,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2725232640.0,865775616.0,1470283776.0,28557783040.0,146810.0,262101.0
12-04 10:09:00,3.010,0.084,96.656,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2725150720.0,865775616.0,1470332928.0,28557815808.0,142345.0,255794.0
12-04 10:09:01,2.667,0.083,97.083,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2725023744.0,865775616.0,1470394368.0,28557881344.0,143219.0,257862.0
12-04 10:09:02,1.501,0.250,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2725089280.0,865775616.0,1470394368.0,28557815808.0,146780.0,263169.0
12-04 10:09:03,1.841,0.167,97.908,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2725056512.0,865775616.0,1470394368.0,28557848576.0,144588.0,260067.0
12-04 10:09:04,2.085,0.167,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2725011456.0,865775616.0,1470406656.0,28557881344.0,143904.0,257359.0
12-04 10:09:05,1.920,0.250,97.579,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2725081088.0,865775616.0,1470431232.0,28557787136.0,164359.0,280590.0
12-04 10:09:06,1.672,0.418,97.826,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2725081088.0,865775616.0,1470431232.0,28557787136.0,146127.0,261612.0
12-04 10:09:07,2.085,0.250,97.581,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2725081088.0,865775616.0,1470431232.0,28557787136.0,144443.0,258517.0
12-04 10:09:08,4.083,0.250,95.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2669084672.0,865775616.0,1470431232.0,28613783552.0,159510.0,271777.0
12-04 10:09:09,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669973504.0,865775616.0,1470431232.0,28612894720.0,142959.0,255761.0
12-04 10:09:10,1.595,0.168,98.153,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2670223360.0,865775616.0,1470435328.0,28612640768.0,147257.0,263752.0
12-04 10:09:11,2.741,0.332,96.678,0.166,0.0,0.083,0.0,81920.0,0.0,7.0,2671112192.0,865775616.0,1470435328.0,28611751936.0,144369.0,258249.0
12-04 10:09:12,2.161,0.166,97.589,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2673795072.0,865775616.0,1470435328.0,28609069056.0,146053.0,261316.0
12-04 10:09:13,1.586,0.0,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2674032640.0,865775616.0,1470435328.0,28608831488.0,144595.0,259149.0
12-04 10:09:14,1.585,0.250,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2674032640.0,865775616.0,1470435328.0,28608831488.0,144123.0,258877.0
12-04 10:09:15,1.749,0.333,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674159616.0,865775616.0,1470435328.0,28608704512.0,145063.0,260612.0
12-04 10:09:16,1.424,0.168,98.325,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2674159616.0,865775616.0,1470435328.0,28608704512.0,148297.0,266221.0
12-04 10:09:17,1.586,0.250,97.997,0.083,0.0,0.083,0.0,32768.0,0.0,3.0,2674413568.0,865775616.0,1470435328.0,28608450560.0,145092.0,260979.0
12-04 10:09:18,2.080,0.166,97.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2677714944.0,865775616.0,1470435328.0,28605149184.0,143957.0,258720.0
12-04 10:09:19,2.087,0.167,97.746,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2678980608.0,865775616.0,1470439424.0,28603879424.0,147640.0,265171.0
12-04 10:09:20,1.668,0.334,97.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2682535936.0,865775616.0,1470439424.0,28600324096.0,148462.0,261426.0
12-04 10:09:21,1.255,0.167,98.494,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2682564608.0,865775616.0,1470439424.0,28600295424.0,177647.0,278415.0
12-04 10:09:22,1.832,0.167,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2682564608.0,865775616.0,1470439424.0,28600295424.0,144681.0,258973.0
12-04 10:09:23,1.338,0.167,98.328,0.167,0.0,0.0,0.0,77824.0,0.0,6.0,2682564608.0,865775616.0,1470439424.0,28600295424.0,164001.0,279228.0
12-04 10:09:24,2.178,0.168,97.655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674024448.0,865775616.0,1470439424.0,28608835584.0,143060.0,256697.0
12-04 10:09:25,1.746,0.249,98.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674057216.0,865775616.0,1470439424.0,28608802816.0,164679.0,282094.0
12-04 10:09:26,1.506,0.167,98.243,0.0,0.0,0.084,0.0,53248.0,0.0,3.0,2674057216.0,865775616.0,1470439424.0,28608802816.0,146085.0,262384.0
12-04 10:09:27,1.763,0.168,98.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674053120.0,865775616.0,1470443520.0,28608802816.0,147740.0,264091.0
12-04 10:09:28,1.425,0.168,98.240,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2674053120.0,865775616.0,1470443520.0,28608802816.0,145823.0,260213.0
12-04 10:09:29,2.508,0.167,97.241,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,2654625792.0,865775616.0,1470443520.0,28628230144.0,145314.0,257594.0
12-04 10:09:30,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654621696.0,865775616.0,1470447616.0,28628230144.0,146609.0,261134.0
12-04 10:09:31,1.089,0.084,98.827,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2655318016.0,865775616.0,1470447616.0,28627533824.0,147430.0,260651.0
12-04 10:09:32,2.415,0.416,97.169,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2659418112.0,865775616.0,1470447616.0,28623433728.0,147812.0,261891.0
12-04 10:09:33,1.256,0.168,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2661662720.0,865775616.0,1470447616.0,28621189120.0,145895.0,261540.0
12-04 10:09:34,2.090,0.084,97.408,0.418,0.0,0.0,0.0,176128.0,0.0,4.0,2661662720.0,865775616.0,1470447616.0,28621189120.0,142837.0,256585.0
12-04 10:09:35,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2664579072.0,865775616.0,1470451712.0,28618268672.0,146284.0,262965.0
12-04 10:09:36,1.333,0.167,98.500,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2668642304.0,865775616.0,1470451712.0,28614205440.0,145694.0,261741.0
12-04 10:09:37,1.423,0.084,98.494,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,147197.0,264292.0
12-04 10:09:38,2.080,0.166,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,161639.0,276508.0
12-04 10:09:39,1.419,0.334,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,144014.0,259020.0
12-04 10:09:40,2.163,0.250,97.504,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,145142.0,261019.0
12-04 10:09:41,1.168,0.083,98.666,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,147059.0,264379.0
12-04 10:09:42,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,145268.0,260660.0
12-04 10:09:43,1.661,0.415,97.841,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2669277184.0,865775616.0,1470451712.0,28613570560.0,145411.0,261252.0
12-04 10:09:44,0.924,0.168,98.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669273088.0,865775616.0,1470455808.0,28613570560.0,144725.0,259956.0
12-04 10:09:45,1.006,0.084,98.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669273088.0,865775616.0,1470455808.0,28613570560.0,146661.0,263611.0
12-04 10:09:46,1.921,0.251,97.577,0.251,0.0,0.0,0.0,77824.0,0.0,7.0,2669400064.0,865775616.0,1470455808.0,28613443584.0,143322.0,257458.0
12-04 10:09:47,1.583,0.0,98.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2669400064.0,865775616.0,1470455808.0,28613443584.0,146949.0,263763.0
12-04 10:09:48,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669400064.0,865775616.0,1470455808.0,28613443584.0,144555.0,259981.0
12-04 10:09:49,1.256,0.168,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669654016.0,865775616.0,1470455808.0,28613189632.0,146456.0,262337.0
12-04 10:09:50,1.255,0.167,98.410,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2669654016.0,865775616.0,1470455808.0,28613189632.0,143084.0,258654.0
12-04 10:09:51,2.588,0.083,97.245,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2665463808.0,865775616.0,1470455808.0,28617379840.0,142799.0,256244.0
12-04 10:09:52,1.505,0.167,98.077,0.084,0.0,0.167,0.0,28672.0,0.0,3.0,2666135552.0,865775616.0,1470459904.0,28616704000.0,145623.0,261256.0
12-04 10:09:53,1.589,0.334,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666094592.0,865775616.0,1470459904.0,28616744960.0,162631.0,278341.0
12-04 10:09:54,2.914,0.167,96.836,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2666221568.0,865775616.0,1470459904.0,28616617984.0,142590.0,256153.0
12-04 10:09:55,1.419,0.083,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666348544.0,865775616.0,1470459904.0,28616491008.0,145976.0,263222.0
12-04 10:09:56,2.335,0.167,97.415,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2666221568.0,865775616.0,1470459904.0,28616617984.0,142555.0,256158.0
12-04 10:09:57,1.003,0.167,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666221568.0,865775616.0,1470459904.0,28616617984.0,145197.0,260617.0
12-04 10:09:58,1.667,0.083,98.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2666221568.0,865775616.0,1470459904.0,28616617984.0,144677.0,259889.0
12-04 10:09:59,1.168,0.334,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666221568.0,865775616.0,1470459904.0,28616617984.0,146033.0,260952.0
12-04 10:10:00,1.339,0.335,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666213376.0,865775616.0,1470468096.0,28616617984.0,146617.0,262176.0
12-04 10:10:01,1.750,0.167,98.0,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2666340352.0,865775616.0,1470468096.0,28616491008.0,146529.0,261261.0
12-04 10:10:02,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2666627072.0,865775616.0,1470468096.0,28616204288.0,144617.0,259372.0
12-04 10:10:03,1.750,0.167,97.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2666594304.0,865775616.0,1470468096.0,28616237056.0,164221.0,281152.0
12-04 10:10:04,1.921,0.084,97.828,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2666594304.0,865775616.0,1470468096.0,28616237056.0,147309.0,263776.0
12-04 10:10:05,2.244,0.333,97.340,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666594304.0,865775616.0,1470468096.0,28616237056.0,145721.0,260629.0
12-04 10:10:06,1.667,0.333,97.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2666594304.0,865775616.0,1470468096.0,28616237056.0,146019.0,261202.0
12-04 10:10:07,1.754,0.251,97.911,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,2666717184.0,865775616.0,1470472192.0,28616110080.0,146422.0,261927.0
12-04 10:10:08,2.258,0.084,97.492,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2666840064.0,865775616.0,1470472192.0,28615987200.0,160712.0,272329.0
12-04 10:10:09,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666840064.0,865775616.0,1470472192.0,28615987200.0,148265.0,265319.0
12-04 10:10:10,1.587,0.167,97.995,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2666840064.0,865775616.0,1470472192.0,28615987200.0,145782.0,261039.0
12-04 10:10:11,1.001,0.167,98.749,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2666967040.0,865775616.0,1470472192.0,28615860224.0,146785.0,263084.0
12-04 10:10:12,1.253,0.167,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2667302912.0,865775616.0,1470476288.0,28615520256.0,144189.0,257710.0
12-04 10:10:13,2.417,0.417,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667081728.0,865775616.0,1470476288.0,28615741440.0,144019.0,257747.0
12-04 10:10:14,2.089,0.251,97.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2667208704.0,865775616.0,1470476288.0,28615614464.0,140681.0,252701.0
12-04 10:10:15,1.004,0.084,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667327488.0,865775616.0,1470476288.0,28615495680.0,145590.0,262217.0
12-04 10:10:16,1.169,0.083,98.497,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2667454464.0,865775616.0,1470476288.0,28615368704.0,145627.0,261375.0
12-04 10:10:17,2.178,0.084,97.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667454464.0,865775616.0,1470476288.0,28615368704.0,144789.0,260236.0
12-04 10:10:18,1.582,0.083,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2667454464.0,865775616.0,1470476288.0,28615368704.0,147145.0,264340.0
12-04 10:10:19,1.835,0.167,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667421696.0,865775616.0,1470476288.0,28615401472.0,142348.0,255886.0
12-04 10:10:20,1.581,0.166,98.087,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2667450368.0,865775616.0,1470480384.0,28615368704.0,144483.0,259560.0
12-04 10:10:21,1.337,0.084,98.580,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2667704320.0,865775616.0,1470480384.0,28615114752.0,145930.0,262076.0
12-04 10:10:22,1.083,0.167,98.500,0.083,0.0,0.167,0.0,32768.0,0.0,3.0,2667704320.0,865775616.0,1470480384.0,28615114752.0,145369.0,261266.0
12-04 10:10:23,1.251,0.083,98.582,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2669228032.0,865775616.0,1470480384.0,28613591040.0,162374.0,278217.0
12-04 10:10:24,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669608960.0,865775616.0,1470480384.0,28613210112.0,145819.0,261667.0
12-04 10:10:25,1.339,0.084,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2669862912.0,865775616.0,1470480384.0,28612956160.0,147113.0,264364.0
12-04 10:10:26,1.589,0.251,98.161,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2669862912.0,865775616.0,1470480384.0,28612956160.0,145621.0,261534.0
12-04 10:10:27,2.089,0.251,97.410,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2670370816.0,865775616.0,1470480384.0,28612448256.0,145557.0,261553.0
12-04 10:10:28,1.501,0.167,98.082,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2671001600.0,865775616.0,1470484480.0,28611813376.0,145885.0,262071.0
12-04 10:10:29,1.505,0.251,98.161,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2671001600.0,865775616.0,1470484480.0,28611813376.0,146053.0,260840.0
12-04 10:10:30,1.838,0.084,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2670997504.0,865775616.0,1470488576.0,28611813376.0,160911.0,275250.0
12-04 10:10:31,2.907,0.332,96.595,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,2670698496.0,865775616.0,1470488576.0,28612112384.0,144109.0,258787.0
12-04 10:10:32,1.339,0.335,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670911488.0,865775616.0,1470488576.0,28611899392.0,145701.0,261809.0
12-04 10:10:33,1.173,0.251,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2670870528.0,865775616.0,1470488576.0,28611940352.0,145593.0,261478.0
12-04 10:10:34,1.585,0.167,98.082,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2670870528.0,865775616.0,1470488576.0,28611940352.0,144859.0,260243.0
12-04 10:10:35,2.165,0.333,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2661220352.0,865775616.0,1470488576.0,28621590528.0,143457.0,257636.0
12-04 10:10:36,2.010,0.084,97.822,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2661216256.0,865775616.0,1470492672.0,28621590528.0,143987.0,258602.0
12-04 10:10:37,1.005,0.251,98.744,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2661183488.0,865775616.0,1470492672.0,28621623296.0,145574.0,261394.0
12-04 10:10:38,1.340,0.168,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661216256.0,865775616.0,1470492672.0,28621590528.0,145184.0,260965.0
12-04 10:10:39,1.505,0.334,98.077,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2661216256.0,865775616.0,1470492672.0,28621590528.0,144753.0,260273.0
12-04 10:10:40,1.671,0.334,97.661,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2661216256.0,865775616.0,1470492672.0,28621590528.0,145604.0,262767.0
12-04 10:10:41,2.590,0.084,97.327,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2661216256.0,865775616.0,1470492672.0,28621590528.0,141846.0,253794.0
12-04 10:10:42,1.751,0.250,97.915,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2661597184.0,865775616.0,1470492672.0,28621209600.0,146287.0,262245.0
12-04 10:10:43,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661572608.0,865775616.0,1470492672.0,28621234176.0,163940.0,280733.0
12-04 10:10:44,1.750,0.167,97.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2661695488.0,865775616.0,1470496768.0,28621107200.0,145182.0,260738.0
12-04 10:10:45,1.912,0.166,97.756,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2661695488.0,865775616.0,1470496768.0,28621107200.0,144597.0,259820.0
12-04 10:10:46,1.920,0.167,97.746,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2661822464.0,865775616.0,1470496768.0,28620980224.0,143514.0,258222.0
12-04 10:10:47,1.427,0.084,98.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2661822464.0,865775616.0,1470496768.0,28620980224.0,146129.0,262165.0
12-04 10:10:48,1.675,0.168,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2661822464.0,865775616.0,1470496768.0,28620980224.0,145923.0,262231.0
12-04 10:10:49,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661822464.0,865775616.0,1470496768.0,28620980224.0,145433.0,261041.0
12-04 10:10:50,2.002,0.334,97.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2661822464.0,865775616.0,1470496768.0,28620980224.0,146945.0,263649.0
12-04 10:10:51,1.838,0.167,97.911,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2661949440.0,865775616.0,1470496768.0,28620853248.0,145373.0,261286.0
12-04 10:10:52,2.662,0.083,96.922,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2662526976.0,865775616.0,1470496768.0,28620275712.0,143815.0,258194.0
12-04 10:10:53,3.013,0.167,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662203392.0,865775616.0,1470496768.0,28620599296.0,159187.0,270348.0
12-04 10:10:54,1.006,0.168,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662199296.0,865775616.0,1470500864.0,28620599296.0,144517.0,259822.0
12-04 10:10:55,0.838,0.335,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662199296.0,865775616.0,1470500864.0,28620599296.0,142890.0,256882.0
12-04 10:10:56,2.339,0.251,97.410,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2662359040.0,865775616.0,1470500864.0,28620439552.0,147299.0,264570.0
12-04 10:10:57,1.503,0.083,98.331,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2662326272.0,865775616.0,1470500864.0,28620472320.0,144790.0,260322.0
12-04 10:10:58,1.338,0.0,98.495,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2662326272.0,865775616.0,1470500864.0,28620472320.0,143870.0,258578.0
12-04 10:10:59,1.587,0.251,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662453248.0,865775616.0,1470500864.0,28620345344.0,149303.0,266679.0
12-04 10:11:00,2.080,0.333,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2662449152.0,865775616.0,1470504960.0,28620345344.0,144630.0,259953.0
12-04 10:11:01,1.005,0.0,98.911,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2662449152.0,865775616.0,1470504960.0,28620345344.0,145168.0,260675.0
12-04 10:11:02,2.417,0.250,97.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2662957056.0,865775616.0,1470504960.0,28619837440.0,142417.0,256026.0
12-04 10:11:03,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662920192.0,865775616.0,1470509056.0,28619870208.0,146122.0,262737.0
12-04 10:11:04,1.342,0.252,98.322,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,2662952960.0,865775616.0,1470509056.0,28619837440.0,145327.0,259983.0
12-04 10:11:05,1.500,0.583,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2662952960.0,865775616.0,1470509056.0,28619837440.0,148045.0,264975.0
12-04 10:11:06,1.751,0.167,97.998,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2663079936.0,865775616.0,1470509056.0,28619710464.0,143624.0,256763.0
12-04 10:11:07,1.587,0.334,97.995,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2663096320.0,865775616.0,1470509056.0,28619694080.0,146069.0,261463.0
12-04 10:11:08,1.753,0.334,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2663600128.0,865775616.0,1470513152.0,28619186176.0,147213.0,263548.0
12-04 10:11:09,1.586,0.250,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2663727104.0,865775616.0,1470513152.0,28619059200.0,146161.0,261537.0
12-04 10:11:10,2.005,0.167,97.744,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2663727104.0,865775616.0,1470513152.0,28619059200.0,146397.0,261819.0
12-04 10:11:11,1.501,0.250,98.165,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2663727104.0,865775616.0,1470513152.0,28619059200.0,146694.0,262275.0
12-04 10:11:12,1.586,0.083,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2664194048.0,865775616.0,1470513152.0,28618592256.0,146962.0,263057.0
12-04 10:11:13,1.664,0.250,97.920,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2663989248.0,865775616.0,1470513152.0,28618797056.0,146805.0,262895.0
12-04 10:11:14,2.577,0.582,96.841,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2663985152.0,865775616.0,1470517248.0,28618797056.0,139056.0,249732.0
12-04 10:11:15,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663985152.0,865775616.0,1470517248.0,28618797056.0,146987.0,263928.0
12-04 10:11:16,2.248,0.333,97.169,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2663731200.0,865775616.0,1470517248.0,28619051008.0,143763.0,258084.0
12-04 10:11:17,1.005,0.084,98.744,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2663858176.0,865775616.0,1470517248.0,28618924032.0,145751.0,261974.0
12-04 10:11:18,1.838,0.251,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663858176.0,865775616.0,1470517248.0,28618924032.0,145915.0,262070.0
12-04 10:11:19,2.421,0.250,97.245,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2663858176.0,865775616.0,1470517248.0,28618924032.0,141233.0,253858.0
12-04 10:11:20,1.087,0.084,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2663849984.0,865775616.0,1470517248.0,28618932224.0,144395.0,259443.0
12-04 10:11:21,1.503,0.167,98.331,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2663849984.0,865775616.0,1470517248.0,28618932224.0,147171.0,264232.0
12-04 10:11:22,1.423,0.167,98.326,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2663849984.0,865775616.0,1470517248.0,28618932224.0,143763.0,258291.0
12-04 10:11:23,1.835,0.334,97.748,0.0,0.0,0.083,0.0,61440.0,0.0,4.0,2663845888.0,865775616.0,1470521344.0,28618932224.0,161473.0,276214.0
12-04 10:11:24,1.671,0.251,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663845888.0,865775616.0,1470521344.0,28618932224.0,146479.0,263266.0
12-04 10:11:25,1.671,0.251,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,145354.0,261271.0
12-04 10:11:26,2.347,0.168,97.485,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,141186.0,253602.0
12-04 10:11:27,1.669,0.0,98.331,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,145973.0,262444.0
12-04 10:11:28,1.503,0.334,97.913,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,163041.0,279210.0
12-04 10:11:29,1.835,0.167,97.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,146614.0,261926.0
12-04 10:11:30,1.921,0.167,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663972864.0,865775616.0,1470521344.0,28618805248.0,144987.0,260410.0
12-04 10:11:31,0.836,0.167,98.913,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2663968768.0,865775616.0,1470525440.0,28618805248.0,144631.0,259567.0
12-04 10:11:32,2.415,0.333,97.252,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2665066496.0,865775616.0,1470529536.0,28617703424.0,144418.0,259524.0
12-04 10:11:33,2.176,0.251,97.573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2664980480.0,865775616.0,1470529536.0,28617789440.0,142996.0,256804.0
12-04 10:11:34,1.004,0.084,98.661,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2665107456.0,865775616.0,1470529536.0,28617662464.0,146646.0,263678.0
12-04 10:11:35,1.253,0.167,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665074688.0,865775616.0,1470529536.0,28617695232.0,145209.0,260724.0
12-04 10:11:36,1.002,0.501,98.497,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2665234432.0,865775616.0,1470529536.0,28617535488.0,147549.0,263980.0
12-04 10:11:37,1.253,0.167,98.496,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2665234432.0,865775616.0,1470529536.0,28617535488.0,144787.0,259912.0
12-04 10:11:38,1.418,0.417,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2665234432.0,865775616.0,1470529536.0,28617535488.0,144618.0,259847.0
12-04 10:11:39,1.504,0.251,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665234432.0,865775616.0,1470529536.0,28617535488.0,146465.0,263120.0
12-04 10:11:40,1.918,0.167,97.665,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2665230336.0,865775616.0,1470533632.0,28617535488.0,144621.0,259495.0
12-04 10:11:41,1.087,0.167,98.662,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2665230336.0,865775616.0,1470533632.0,28617535488.0,165863.0,282652.0
12-04 10:11:42,2.581,0.167,97.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665230336.0,865775616.0,1470533632.0,28617535488.0,141886.0,254815.0
12-04 10:11:43,1.005,0.335,98.576,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665230336.0,865775616.0,1470533632.0,28617535488.0,146423.0,263141.0
12-04 10:11:44,1.339,0.084,98.494,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2665263104.0,865775616.0,1470533632.0,28617502720.0,143508.0,257831.0
12-04 10:11:45,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2665357312.0,865775616.0,1470533632.0,28617408512.0,147216.0,264503.0
12-04 10:11:46,1.414,0.250,98.087,0.166,0.0,0.083,0.0,81920.0,0.0,7.0,2665349120.0,865775616.0,1470533632.0,28617416704.0,144019.0,259056.0
12-04 10:11:47,1.763,0.084,98.069,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665349120.0,865775616.0,1470533632.0,28617416704.0,142089.0,255994.0
12-04 10:11:48,1.087,0.334,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2665349120.0,865775616.0,1470533632.0,28617416704.0,146442.0,262231.0
12-04 10:11:49,1.256,0.251,98.492,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2665345024.0,865775616.0,1470537728.0,28617416704.0,146827.0,263795.0
12-04 10:11:50,1.750,0.333,97.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2665345024.0,865775616.0,1470537728.0,28617416704.0,146135.0,262136.0
12-04 10:11:51,1.086,0.167,98.663,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2665345024.0,865775616.0,1470537728.0,28617416704.0,144077.0,258767.0
12-04 10:11:52,1.418,0.250,97.915,0.334,0.0,0.083,0.0,53248.0,0.0,9.0,2665910272.0,865775616.0,1470537728.0,28616851456.0,146565.0,263406.0
12-04 10:11:53,1.253,0.251,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665852928.0,865775616.0,1470537728.0,28616908800.0,161163.0,275922.0
12-04 10:11:54,2.583,0.250,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665979904.0,865775616.0,1470537728.0,28616781824.0,143321.0,257457.0
12-04 10:11:55,2.263,0.084,97.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665979904.0,865775616.0,1470537728.0,28616781824.0,145280.0,259024.0
12-04 10:11:56,1.003,0.167,98.747,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2665979904.0,865775616.0,1470537728.0,28616781824.0,145675.0,261824.0
12-04 10:11:57,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665975808.0,865775616.0,1470541824.0,28616781824.0,144641.0,260025.0
12-04 10:11:58,1.501,0.167,98.082,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2665975808.0,865775616.0,1470541824.0,28616781824.0,145193.0,261312.0
12-04 10:11:59,1.665,0.416,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665975808.0,865775616.0,1470541824.0,28616781824.0,147194.0,262771.0
12-04 10:12:00,1.345,0.168,98.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665975808.0,865775616.0,1470541824.0,28616781824.0,144634.0,259626.0
12-04 10:12:01,1.251,0.250,98.415,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2665971712.0,865775616.0,1470545920.0,28616781824.0,145279.0,260948.0
12-04 10:12:02,1.252,0.167,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666098688.0,865775616.0,1470545920.0,28616654848.0,145135.0,260412.0
12-04 10:12:03,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2666098688.0,865775616.0,1470545920.0,28616654848.0,146034.0,262312.0
12-04 10:12:04,2.096,0.084,97.653,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2666098688.0,865775616.0,1470545920.0,28616654848.0,144506.0,258373.0
12-04 10:12:05,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666094592.0,865775616.0,1470550016.0,28616654848.0,162489.0,277380.0
12-04 10:12:06,1.418,0.167,98.332,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2666094592.0,865775616.0,1470550016.0,28616654848.0,147815.0,264636.0
12-04 10:12:07,1.336,0.334,98.331,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2666094592.0,865775616.0,1470550016.0,28616654848.0,146351.0,261800.0
12-04 10:12:08,2.745,0.499,96.589,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2666086400.0,865775616.0,1470550016.0,28616663040.0,141575.0,253312.0
12-04 10:12:09,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2666086400.0,865775616.0,1470550016.0,28616663040.0,147329.0,263533.0
12-04 10:12:10,1.668,0.250,97.915,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2666467328.0,865775616.0,1470550016.0,28616282112.0,161949.0,276303.0
12-04 10:12:11,1.751,0.167,97.998,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2666590208.0,865775616.0,1470554112.0,28616155136.0,146757.0,262823.0
12-04 10:12:12,2.002,0.417,97.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2666713088.0,865775616.0,1470554112.0,28616032256.0,145980.0,261181.0
12-04 10:12:13,1.590,0.251,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666717184.0,865775616.0,1470554112.0,28616028160.0,146017.0,261267.0
12-04 10:12:14,1.089,0.168,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2666971136.0,865775616.0,1470554112.0,28615774208.0,147426.0,264594.0
12-04 10:12:15,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667098112.0,865775616.0,1470554112.0,28615647232.0,142815.0,256530.0
12-04 10:12:16,2.005,0.084,97.744,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2667098112.0,865775616.0,1470554112.0,28615647232.0,144193.0,258992.0
12-04 10:12:17,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667732992.0,865775616.0,1470554112.0,28615012352.0,144983.0,260405.0
12-04 10:12:18,2.419,0.250,97.248,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2667728896.0,865775616.0,1470558208.0,28615012352.0,142127.0,255137.0
12-04 10:12:19,1.423,0.251,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2667728896.0,865775616.0,1470558208.0,28615012352.0,144264.0,258962.0
12-04 10:12:20,1.254,0.251,98.411,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,2667728896.0,865775616.0,1470558208.0,28615012352.0,146351.0,262886.0
12-04 10:12:21,1.003,0.167,98.830,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2667728896.0,865775616.0,1470558208.0,28615012352.0,147362.0,263241.0
12-04 10:12:22,1.091,0.084,98.574,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2667982848.0,865775616.0,1470558208.0,28614758400.0,145241.0,260888.0
12-04 10:12:23,1.501,0.167,98.249,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2668363776.0,865775616.0,1470558208.0,28614377472.0,166161.0,283045.0
12-04 10:12:24,1.004,0.084,98.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2668363776.0,865775616.0,1470558208.0,28614377472.0,146501.0,262861.0
12-04 10:12:25,1.753,0.250,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2668363776.0,865775616.0,1470558208.0,28614377472.0,145279.0,260985.0
12-04 10:12:26,3.586,0.250,96.080,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2668363776.0,865775616.0,1470558208.0,28614377472.0,138683.0,248966.0
12-04 10:12:27,2.165,0.333,97.419,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2668359680.0,865775616.0,1470562304.0,28614377472.0,145719.0,261675.0
12-04 10:12:28,1.419,0.083,98.247,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2668359680.0,865775616.0,1470562304.0,28614377472.0,162364.0,277951.0
12-04 10:12:29,1.672,0.084,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2668359680.0,865775616.0,1470562304.0,28614377472.0,146296.0,261024.0
12-04 10:12:30,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2668359680.0,865775616.0,1470562304.0,28614377472.0,145192.0,260522.0
12-04 10:12:31,0.921,0.084,98.996,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2668355584.0,865775616.0,1470566400.0,28614377472.0,145416.0,261507.0
12-04 10:12:32,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2669076480.0,865775616.0,1470566400.0,28613656576.0,146228.0,262503.0
12-04 10:12:33,1.836,0.334,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2668990464.0,865775616.0,1470566400.0,28613742592.0,146687.0,263583.0
12-04 10:12:34,1.923,0.167,97.826,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2668990464.0,865775616.0,1470566400.0,28613742592.0,146429.0,262925.0
12-04 10:12:35,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2668986368.0,865775616.0,1470570496.0,28613742592.0,146420.0,261130.0
12-04 10:12:36,2.087,0.417,97.496,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2687078400.0,865775616.0,1470570496.0,28595650560.0,150843.0,266628.0
12-04 10:12:37,4.599,1.171,93.980,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2688843776.0,865775616.0,1470599168.0,28593856512.0,226927.0,337567.0
12-04 10:12:38,2.594,0.251,96.318,0.753,0.0,0.084,0.0,0.0,0.0,0.0,2692775936.0,865775616.0,1470603264.0,28589920256.0,256005.0,358932.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-34.csv <==
12-04 09:35:33,1.085,0.220,98.645,0.021,0.0,0.029,2232.838,519052.508,0.388,2.435,2291490816.0,846422016.0,6566977536.0,23914184704.0,0.0,0.0
12-04 09:35:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291048448.0,846422016.0,6566981632.0,23914622976.0,5321.0,5437.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291048448.0,846422016.0,6566981632.0,23914622976.0,6318.0,6673.0
12-04 09:35:36,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291519488.0,846422016.0,6566981632.0,23914151936.0,5450.0,5327.0
12-04 09:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,7.0,2291429376.0,846422016.0,6566981632.0,23914242048.0,4460.0,3801.0
12-04 09:35:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291544064.0,846422016.0,6566981632.0,23914127360.0,44716.0,63497.0
12-04 09:35:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,12.0,2291560448.0,846422016.0,6566981632.0,23914110976.0,22464.0,22265.0
12-04 09:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291560448.0,846422016.0,6566981632.0,23914110976.0,5189.0,5142.0
12-04 09:35:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291556352.0,846422016.0,6566985728.0,23914110976.0,22953.0,22906.0
12-04 09:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2291556352.0,846422016.0,6566985728.0,23914110976.0,5261.0,5195.0
12-04 09:35:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291556352.0,846422016.0,6566985728.0,23914110976.0,5214.0,5058.0
12-04 09:35:44,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291556352.0,846422016.0,6566985728.0,23914110976.0,4596.0,3978.0
12-04 09:35:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2291556352.0,846422016.0,6566985728.0,23914110976.0,5768.0,6317.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291507200.0,846422016.0,6566985728.0,23914160128.0,5300.0,4860.0
12-04 09:35:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2291490816.0,846422016.0,6566985728.0,23914176512.0,7316.0,8674.0
12-04 09:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291486720.0,846422016.0,6566989824.0,23914176512.0,5250.0,5212.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291486720.0,846422016.0,6566989824.0,23914176512.0,5125.0,4949.0
12-04 09:35:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291486720.0,846422016.0,6566989824.0,23914176512.0,5768.0,5782.0
12-04 09:35:51,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2291494912.0,846422016.0,6566989824.0,23914168320.0,3740.0,2603.0
12-04 09:35:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2291494912.0,846422016.0,6566989824.0,23914168320.0,5998.0,6629.0
12-04 09:35:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291494912.0,846422016.0,6566989824.0,23914168320.0,7183.0,6926.0
12-04 09:35:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291494912.0,846422016.0,6566989824.0,23914168320.0,22654.0,22592.0
12-04 09:35:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291494912.0,846422016.0,6566989824.0,23914168320.0,6588.0,7329.0
12-04 09:35:56,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291695616.0,846422016.0,6566989824.0,23913967616.0,23651.0,24227.0
12-04 09:35:57,0.083,0.083,99.583,0.167,0.0,0.083,0.0,126976.0,0.0,19.0,2291695616.0,846422016.0,6567964672.0,23912992768.0,1217259.0,63233.0
12-04 09:35:58,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2291695616.0,846422016.0,6569852928.0,23911104512.0,2158365.0,129042.0
12-04 09:35:59,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2291597312.0,846422016.0,6571728896.0,23909326848.0,2145697.0,116839.0
12-04 09:36:00,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291613696.0,846422016.0,6573617152.0,23907422208.0,2167319.0,113772.0
12-04 09:36:01,0.500,0.250,99.084,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291671040.0,846422016.0,6575497216.0,23905484800.0,2158822.0,109750.0
12-04 09:36:02,0.084,0.084,99.664,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2291568640.0,846422016.0,6577360896.0,23903723520.0,2170716.0,118956.0
12-04 09:36:03,0.251,0.084,99.331,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2291707904.0,846422016.0,6579286016.0,23901659136.0,2106922.0,116338.0
12-04 09:36:04,0.250,0.334,99.165,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2291875840.0,846422016.0,6581149696.0,23899627520.0,2210391.0,117758.0
12-04 09:36:05,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2291974144.0,846422016.0,6583050240.0,23897628672.0,2098555.0,112380.0
12-04 09:36:06,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292011008.0,846422016.0,6584934400.0,23895707648.0,2224969.0,115027.0
12-04 09:36:07,0.083,0.167,99.499,0.0,0.0,0.250,0.0,90112.0,0.0,7.0,2292019200.0,846422016.0,6586806272.0,23893827584.0,2084831.0,122992.0
12-04 09:36:08,0.167,0.084,99.498,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2292125696.0,846422016.0,6588731392.0,23891795968.0,2233895.0,118251.0
12-04 09:36:09,0.334,0.251,99.165,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2292219904.0,846422016.0,6590590976.0,23889842176.0,2063296.0,113676.0
12-04 09:36:10,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292060160.0,846422016.0,6592495616.0,23888097280.0,2249742.0,118484.0
12-04 09:36:11,0.084,0.168,99.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292219904.0,846422016.0,6594367488.0,23886065664.0,2090477.0,108717.0
12-04 09:36:12,0.167,0.083,99.583,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2292240384.0,846422016.0,6596251648.0,23884161024.0,2235162.0,134579.0
12-04 09:36:13,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292293632.0,846422016.0,6598119424.0,23882240000.0,2085324.0,117052.0
12-04 09:36:14,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292563968.0,846422016.0,6600040448.0,23880048640.0,2190764.0,116840.0
12-04 09:36:15,0.084,0.168,99.330,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2292588544.0,846422016.0,6601920512.0,23878144000.0,2198988.0,111665.0
12-04 09:36:16,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292731904.0,846422016.0,6603612160.0,23876308992.0,1956568.0,115772.0
12-04 09:36:17,0.250,0.167,99.416,0.0,0.0,0.167,0.0,102400.0,0.0,6.0,2292711424.0,846422016.0,6605725696.0,23874215936.0,2356112.0,128136.0
12-04 09:36:18,0.334,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292641792.0,846422016.0,6607605760.0,23872405504.0,2107400.0,118498.0
12-04 09:36:19,0.250,0.167,99.332,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2292674560.0,846422016.0,6609477632.0,23870500864.0,2192040.0,117866.0
12-04 09:36:20,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2292772864.0,846422016.0,6611378176.0,23868502016.0,2127560.0,108442.0
12-04 09:36:21,0.417,0.250,98.916,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2292719616.0,846422016.0,6613225472.0,23866707968.0,2190893.0,117010.0
12-04 09:36:22,0.083,0.250,99.583,0.0,0.0,0.083,0.0,102400.0,0.0,6.0,2292809728.0,846422016.0,6615158784.0,23864684544.0,2117077.0,126911.0
12-04 09:36:23,0.500,0.167,99.084,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2292834304.0,846422016.0,6617038848.0,23862779904.0,2223210.0,119479.0
12-04 09:36:24,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292748288.0,846422016.0,6618918912.0,23860985856.0,2157290.0,110291.0
12-04 09:36:25,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292891648.0,846422016.0,6620823552.0,23858937856.0,2157166.0,112016.0
12-04 09:36:26,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2292936704.0,846422016.0,6622683136.0,23857033216.0,2185094.0,135332.0
12-04 09:36:27,0.084,0.335,99.330,0.168,0.0,0.084,0.0,57151488.0,0.0,67.0,2292969472.0,846422016.0,6624587776.0,23855095808.0,2088735.0,119026.0
12-04 09:36:28,0.251,0.251,99.415,0.0,0.0,0.084,0.0,90112.0,0.0,7.0,2293010432.0,846422016.0,6626615296.0,23853027328.0,2176759.0,113240.0
12-04 09:36:29,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2292899840.0,846422016.0,6628519936.0,23851233280.0,2202406.0,119678.0
12-04 09:36:30,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2292932608.0,846422016.0,6630391808.0,23849328640.0,2136994.0,112056.0
12-04 09:36:31,0.084,0.501,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293137408.0,846422016.0,6632251392.0,23847264256.0,2169462.0,116475.0
12-04 09:36:32,0.334,0.251,99.331,0.0,0.0,0.084,0.0,94208.0,0.0,12.0,2293002240.0,846422016.0,6634131456.0,23845519360.0,2171798.0,119507.0
12-04 09:36:33,0.335,0.084,99.497,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2293137408.0,846422016.0,6636077056.0,23843438592.0,2156720.0,113901.0
12-04 09:36:34,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293256192.0,846422016.0,6637957120.0,23841439744.0,2156455.0,115588.0
12-04 09:36:35,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293248000.0,846422016.0,6639767552.0,23839637504.0,2030620.0,108122.0
12-04 09:36:36,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2293534720.0,846422016.0,6641729536.0,23837388800.0,2269245.0,130337.0
12-04 09:36:37,0.251,0.167,99.415,0.084,0.0,0.084,0.0,102400.0,0.0,6.0,2293563392.0,846422016.0,6643625984.0,23835463680.0,2171319.0,118281.0
12-04 09:36:38,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2293600256.0,846422016.0,6645493760.0,23833559040.0,2170065.0,117270.0
12-04 09:36:39,0.167,0.167,99.415,0.084,0.0,0.167,0.0,20480.0,0.0,3.0,2293850112.0,846422016.0,6647402496.0,23831400448.0,2157684.0,110519.0
12-04 09:36:40,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2293850112.0,846422016.0,6649262080.0,23829540864.0,2096329.0,111955.0
12-04 09:36:41,0.084,0.334,99.248,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2293817344.0,846422016.0,6651133952.0,23827701760.0,2144574.0,114257.0
12-04 09:36:42,0.250,0.083,99.583,0.0,0.0,0.083,0.0,90112.0,0.0,5.0,2293936128.0,846422016.0,6653046784.0,23825670144.0,2148632.0,122756.0
12-04 09:36:43,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2293936128.0,846422016.0,6654951424.0,23823765504.0,2204984.0,124581.0
12-04 09:36:44,0.167,0.334,99.165,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2293952512.0,846422016.0,6656856064.0,23821844480.0,2181149.0,116775.0
12-04 09:36:45,0.168,0.0,99.581,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294136832.0,846422016.0,6658736128.0,23819780096.0,2180352.0,115074.0
12-04 09:36:46,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2294120448.0,846422016.0,6660624384.0,23817908224.0,2095306.0,112779.0
12-04 09:36:47,0.251,0.251,99.332,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2294067200.0,846422016.0,6662455296.0,23816130560.0,2221230.0,117169.0
12-04 09:36:48,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294251520.0,846422016.0,6664335360.0,23814066176.0,2053685.0,110277.0
12-04 09:36:49,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294403072.0,846422016.0,6666231808.0,23812018176.0,2168106.0,112871.0
12-04 09:36:50,0.251,0.251,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2294456320.0,846422016.0,6668177408.0,23810019328.0,2253475.0,121225.0
12-04 09:36:51,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294501376.0,846422016.0,6670036992.0,23808114688.0,2177614.0,141079.0
12-04 09:36:52,0.250,0.167,99.332,0.0,0.0,0.250,0.0,106496.0,0.0,6.0,2294378496.0,846422016.0,6671937536.0,23806337024.0,2104147.0,114190.0
12-04 09:36:53,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294407168.0,846422016.0,6673829888.0,23804416000.0,2196416.0,128473.0
12-04 09:36:54,0.251,0.167,99.498,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2294411264.0,846422016.0,6675857408.0,23802384384.0,2177773.0,112561.0
12-04 09:36:55,0.416,0.416,99.001,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294435840.0,846422016.0,6677737472.0,23800479744.0,2158952.0,115584.0
12-04 09:36:56,0.500,0.250,98.832,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2295037952.0,846422016.0,6679633920.0,23797981184.0,2131722.0,128299.0
12-04 09:36:57,0.084,0.167,99.499,0.0,0.0,0.251,0.0,56619008.0,0.0,63.0,2294620160.0,846422016.0,6680625152.0,23797407744.0,1019323.0,60783.0
12-04 09:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294620160.0,846422016.0,6680625152.0,23797407744.0,4696.0,4136.0
12-04 09:36:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294620160.0,846422016.0,6680625152.0,23797407744.0,6086.0,4339.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294620160.0,846422016.0,6680625152.0,23797407744.0,6010.0,6427.0
12-04 09:37:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294611968.0,846422016.0,6680633344.0,23797407744.0,6371.0,6663.0
12-04 09:37:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,110592.0,0.0,10.0,2294611968.0,846422016.0,6680633344.0,23797407744.0,5155.0,5146.0
12-04 09:37:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2294611968.0,846422016.0,6680633344.0,23797407744.0,4686.0,3934.0
12-04 09:37:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2294611968.0,846422016.0,6680633344.0,23797407744.0,3882.0,2900.0
12-04 09:37:05,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2294284288.0,846422016.0,6682865664.0,23795503104.0,2451835.0,128210.0
12-04 09:37:06,0.417,0.500,98.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294743040.0,846422016.0,6684946432.0,23792963584.0,2551158.0,128401.0
12-04 09:37:07,0.167,0.167,99.582,0.084,0.0,0.0,0.0,135168.0,0.0,17.0,2294460416.0,846422016.0,6687657984.0,23790534656.0,2867604.0,160304.0
12-04 09:37:08,0.334,0.500,98.916,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2294620160.0,846422016.0,6689816576.0,23788216320.0,2752664.0,140621.0
12-04 09:37:09,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2294710272.0,846422016.0,6692106240.0,23785836544.0,2574377.0,124269.0
12-04 09:37:10,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294898688.0,846422016.0,6694346752.0,23783407616.0,2571103.0,129312.0
12-04 09:37:11,0.251,0.167,99.248,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2295009280.0,846422016.0,6696775680.0,23780868096.0,2863868.0,147834.0
12-04 09:37:12,0.084,0.251,99.497,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2294960128.0,846422016.0,6698983424.0,23778709504.0,2511146.0,131815.0
12-04 09:37:13,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2295107584.0,846422016.0,6701551616.0,23775993856.0,2768758.0,137969.0
12-04 09:37:14,0.251,0.334,99.081,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2295046144.0,846422016.0,6703771648.0,23773835264.0,2605790.0,134831.0
12-04 09:37:15,0.251,0.251,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2295181312.0,846422016.0,6706176000.0,23771295744.0,2832450.0,147499.0
12-04 09:37:16,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294738944.0,846422016.0,6708584448.0,23769329664.0,2592929.0,130512.0
12-04 09:37:17,0.167,0.418,99.248,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2294800384.0,846422016.0,6710992896.0,23766859776.0,2737793.0,140123.0
12-04 09:37:18,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295050240.0,846422016.0,6713094144.0,23764508672.0,2556990.0,127390.0
12-04 09:37:19,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2294927360.0,846422016.0,6715580416.0,23762145280.0,2816179.0,141709.0
12-04 09:37:20,0.251,0.251,99.247,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2294988800.0,846422016.0,6718058496.0,23759605760.0,2825695.0,144753.0
12-04 09:37:21,0.334,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2294976512.0,846422016.0,6720356352.0,23757320192.0,2541519.0,131010.0
12-04 09:37:22,0.251,0.168,99.414,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2295218176.0,846422016.0,6722686976.0,23754747904.0,2638764.0,138435.0
12-04 09:37:23,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2295263232.0,846422016.0,6725038080.0,23752351744.0,2777885.0,145423.0
12-04 09:37:24,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295386112.0,846422016.0,6727581696.0,23749685248.0,2808659.0,141091.0
12-04 09:37:25,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295439360.0,846422016.0,6729863168.0,23747350528.0,2555480.0,125028.0
12-04 09:37:26,0.251,0.251,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2295410688.0,846422016.0,6732136448.0,23745105920.0,2598673.0,147824.0
12-04 09:37:27,0.168,0.084,99.497,0.0,0.0,0.252,0.0,102400.0,0.0,6.0,2295459840.0,846422016.0,6734880768.0,23742312448.0,2919034.0,154857.0
12-04 09:37:28,0.168,0.168,99.497,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2295599104.0,846422016.0,6737027072.0,23740026880.0,2687982.0,140907.0
12-04 09:37:29,0.167,0.250,99.249,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2295635968.0,846422016.0,6739292160.0,23737724928.0,2546085.0,126548.0
12-04 09:37:30,1.088,0.167,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2295746560.0,846422016.0,6741557248.0,23735349248.0,2624138.0,135712.0
12-04 09:37:31,0.334,0.500,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2295857152.0,846422016.0,6743920640.0,23732875264.0,2842843.0,151266.0
12-04 09:37:32,0.335,0.251,99.079,0.167,0.0,0.167,0.0,65327104.0,0.0,70.0,2295738368.0,846422016.0,6746435584.0,23730479104.0,2739280.0,142618.0
12-04 09:37:33,0.251,0.167,99.248,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2295857152.0,846422016.0,6748753920.0,23728041984.0,2563290.0,130569.0
12-04 09:37:34,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295910400.0,846422016.0,6751019008.0,23725723648.0,2593447.0,126932.0
12-04 09:37:35,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2296274944.0,846422016.0,6753398784.0,23722979328.0,2908624.0,141853.0
12-04 09:37:36,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2295095296.0,846422016.0,6755909632.0,23721648128.0,2683042.0,137873.0
12-04 09:37:37,0.251,0.168,99.497,0.0,0.0,0.084,0.0,139264.0,0.0,9.0,2295160832.0,846422016.0,6758203392.0,23719288832.0,2559960.0,134486.0
12-04 09:37:38,0.501,0.084,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2295357440.0,846422016.0,6760435712.0,23716859904.0,2568743.0,132296.0
12-04 09:37:39,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2295365632.0,846422016.0,6762778624.0,23714508800.0,2756698.0,177210.0
12-04 09:37:40,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295459840.0,846422016.0,6765191168.0,23712002048.0,2771581.0,146267.0
12-04 09:37:41,0.251,0.084,99.248,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2295451648.0,846422016.0,6767587328.0,23709614080.0,2659711.0,138581.0
12-04 09:37:42,0.167,0.167,99.582,0.0,0.0,0.084,0.0,118784.0,0.0,15.0,2295652352.0,846422016.0,6769831936.0,23707168768.0,2611499.0,147981.0
12-04 09:37:43,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2295652352.0,846422016.0,6772211712.0,23704788992.0,2694641.0,137117.0
12-04 09:37:44,0.084,0.168,99.329,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2295894016.0,846422016.0,6774685696.0,23702073344.0,2809988.0,142732.0
12-04 09:37:45,0.167,0.251,99.331,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2295959552.0,846422016.0,6776971264.0,23699722240.0,2679282.0,137001.0
12-04 09:37:46,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2295820288.0,846422016.0,6779330560.0,23697502208.0,2559571.0,133631.0
12-04 09:37:47,0.084,0.252,99.581,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2295898112.0,846422016.0,6781648896.0,23695106048.0,2743965.0,137712.0
12-04 09:37:48,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2295934976.0,846422016.0,6784151552.0,23692566528.0,2771097.0,146460.0
12-04 09:37:49,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2296016896.0,846422016.0,6786514944.0,23690121216.0,2723009.0,137173.0
12-04 09:37:50,0.335,0.167,99.331,0.084,0.0,0.084,0.0,24576.0,0.0,3.0,2296180736.0,846422016.0,6788685824.0,23687786496.0,2495443.0,125343.0
12-04 09:37:51,0.084,0.419,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2296209408.0,846422016.0,6791258112.0,23685185536.0,2872363.0,146677.0
12-04 09:37:52,0.167,0.167,99.500,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2296193024.0,846422016.0,6793687040.0,23682772992.0,2611333.0,152631.0
12-04 09:37:53,0.501,0.084,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2296393728.0,846422016.0,6796075008.0,23680184320.0,2693240.0,143342.0
12-04 09:37:54,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2296406016.0,846422016.0,6798348288.0,23677898752.0,2661221.0,139955.0
12-04 09:37:55,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2296229888.0,846422016.0,6800904192.0,23675518976.0,2879206.0,148608.0
12-04 09:37:56,0.334,0.334,98.829,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2297024512.0,846422016.0,6803165184.0,23672463360.0,2705456.0,165389.0
12-04 09:37:57,0.168,0.251,99.414,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2296713216.0,846422016.0,6805524480.0,23670415360.0,2529371.0,129472.0
12-04 09:37:58,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2297122816.0,846422016.0,6807752704.0,23667777536.0,2612983.0,134065.0
12-04 09:37:59,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297151488.0,846422016.0,6810292224.0,23665209344.0,2934579.0,167110.0
12-04 09:38:00,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2297344000.0,846422016.0,6812782592.0,23662526464.0,2690368.0,135027.0
12-04 09:38:01,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2297331712.0,846422016.0,6815080448.0,23660240896.0,2546826.0,131466.0
12-04 09:38:02,0.418,0.251,98.997,0.167,0.0,0.167,0.0,63590400.0,0.0,69.0,2297344000.0,846422016.0,6817353728.0,23657955328.0,2579815.0,129826.0
12-04 09:38:03,0.168,0.251,99.330,0.0,0.0,0.251,0.0,7626752.0,0.0,9.0,2297495552.0,846422016.0,6819631104.0,23655526400.0,2872171.0,150007.0
12-04 09:38:04,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2297434112.0,846422016.0,6822232064.0,23652986880.0,2752283.0,141143.0
12-04 09:38:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2297503744.0,846422016.0,6822543360.0,23652605952.0,199203.0,15899.0
12-04 09:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,6629.0,6567.0
12-04 09:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,135168.0,0.0,10.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,7172.0,5422.0
12-04 09:38:08,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,5872.0,5466.0
12-04 09:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,5857.0,5080.0
12-04 09:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,5838.0,5308.0
12-04 09:38:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297499648.0,846422016.0,6822547456.0,23652605952.0,6688.0,6830.0
12-04 09:38:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2297745408.0,846422016.0,6823444480.0,23651463168.0,1223027.0,76725.0
12-04 09:38:13,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2297536512.0,846422016.0,6825955328.0,23649161216.0,2742737.0,146987.0
12-04 09:38:14,0.168,0.168,99.329,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2297774080.0,846422016.0,6828703744.0,23646175232.0,3401880.0,160180.0
12-04 09:38:15,0.418,0.084,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2297651200.0,846422016.0,6831427584.0,23643574272.0,2874018.0,139411.0
12-04 09:38:16,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2298810368.0,846422016.0,6834290688.0,23639552000.0,3442016.0,156979.0
12-04 09:38:17,0.334,0.250,99.166,0.0,0.0,0.250,0.0,118784.0,0.0,14.0,2298437632.0,846422016.0,6837133312.0,23637082112.0,3009106.0,152753.0
12-04 09:38:18,0.0,0.167,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298556416.0,846422016.0,6840188928.0,23633907712.0,3400428.0,166034.0
12-04 09:38:19,0.167,0.167,98.666,0.834,0.0,0.167,0.0,24109056.0,0.0,31.0,2298478592.0,846422016.0,6842568704.0,23631605760.0,3040630.0,148569.0
12-04 09:38:20,0.336,0.084,99.497,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2298593280.0,846422016.0,6845501440.0,23628558336.0,3252214.0,172745.0
12-04 09:38:21,0.168,0.419,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298757120.0,846422016.0,6848241664.0,23625654272.0,3137290.0,151571.0
12-04 09:38:22,0.334,0.334,99.164,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2298683392.0,846422016.0,6851108864.0,23622860800.0,3289506.0,161473.0
12-04 09:38:23,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2298929152.0,846422016.0,6853910528.0,23619813376.0,3165526.0,159181.0
12-04 09:38:24,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298970112.0,846422016.0,6856966144.0,23616716800.0,3403082.0,163493.0
12-04 09:38:25,0.334,0.418,98.913,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2299084800.0,846422016.0,6859612160.0,23613956096.0,3130593.0,151075.0
12-04 09:38:26,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2299002880.0,846422016.0,6862495744.0,23611154432.0,3216045.0,180461.0
12-04 09:38:27,0.251,0.168,99.497,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2299158528.0,846422016.0,6865133568.0,23608360960.0,3052385.0,151361.0
12-04 09:38:28,0.084,0.252,99.413,0.0,0.0,0.252,0.0,49152.0,0.0,4.0,2299084800.0,846422016.0,6868127744.0,23605440512.0,3327386.0,158686.0
12-04 09:38:29,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299224064.0,846422016.0,6870798336.0,23602630656.0,3178296.0,153516.0
12-04 09:38:30,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299437056.0,846422016.0,6874013696.0,23599202304.0,3378296.0,155294.0
12-04 09:38:31,0.250,0.334,99.082,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2299580416.0,846422016.0,6876712960.0,23596359680.0,3170297.0,155012.0
12-04 09:38:32,0.418,0.167,99.164,0.0,0.0,0.251,0.0,65536.0,0.0,3.0,2299469824.0,846422016.0,6879457280.0,23593725952.0,3081062.0,144634.0
12-04 09:38:33,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2299355136.0,846422016.0,6882746368.0,23590551552.0,3497141.0,167551.0
12-04 09:38:34,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2299641856.0,846422016.0,6885269504.0,23587741696.0,3167227.0,145324.0
12-04 09:38:35,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2299564032.0,846422016.0,6887886848.0,23585202176.0,2949377.0,132906.0
12-04 09:38:36,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2300366848.0,846422016.0,6891069440.0,23581216768.0,3379010.0,152369.0
12-04 09:38:37,0.417,0.250,98.999,0.167,0.0,0.167,0.0,118784.0,0.0,9.0,2300149760.0,846422016.0,6893412352.0,23579090944.0,2876116.0,141984.0
12-04 09:38:38,0.417,0.334,98.832,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2300223488.0,846422016.0,6896640000.0,23575789568.0,3569870.0,174963.0
12-04 09:38:39,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2300342272.0,846422016.0,6899142656.0,23573168128.0,3017626.0,156739.0
12-04 09:38:40,0.168,0.168,99.497,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2300440576.0,846422016.0,6902280192.0,23569932288.0,3454501.0,150121.0
12-04 09:38:41,0.251,0.418,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2300342272.0,846422016.0,6905044992.0,23567265792.0,2846098.0,135421.0
12-04 09:38:42,0.168,0.0,99.832,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2300542976.0,846422016.0,6907908096.0,23564201984.0,3426657.0,167783.0
12-04 09:38:43,0.250,0.417,98.916,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2300862464.0,846422016.0,6910922752.0,23560867840.0,3234984.0,161626.0
12-04 09:38:44,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2300911616.0,846422016.0,6913523712.0,23558217728.0,3176098.0,151665.0
12-04 09:38:45,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300985344.0,846422016.0,6916689920.0,23554977792.0,3612593.0,159485.0
12-04 09:38:46,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300997632.0,846422016.0,6919024640.0,23552630784.0,2666535.0,131221.0
12-04 09:38:47,0.417,0.250,99.166,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2301100032.0,846422016.0,6921515008.0,23550038016.0,3262913.0,155199.0
12-04 09:38:48,0.334,0.501,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300628992.0,846422016.0,6924742656.0,23547281408.0,3236720.0,167510.0
12-04 09:38:49,0.334,0.334,99.164,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2300702720.0,846422016.0,6927859712.0,23544090624.0,3260106.0,167232.0
12-04 09:38:50,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2300813312.0,846422016.0,6930542592.0,23541297152.0,3269292.0,157088.0
12-04 09:38:51,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2300559360.0,846422016.0,6933463040.0,23538630656.0,3106463.0,148669.0
12-04 09:38:52,0.0,0.251,99.666,0.0,0.0,0.084,0.0,40091648.0,0.0,48.0,2301034496.0,846422016.0,6935990272.0,23535628288.0,3200652.0,182429.0
12-04 09:38:53,0.167,0.251,99.415,0.0,0.0,0.167,0.0,55234560.0,0.0,63.0,2300985344.0,846422016.0,6938767360.0,23532900352.0,3093844.0,168674.0
12-04 09:38:54,0.167,0.251,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2301054976.0,846422016.0,6941650944.0,23529947136.0,3386127.0,161851.0
12-04 09:38:55,0.335,0.251,99.162,0.084,0.0,0.168,0.0,20480.0,0.0,3.0,2301087744.0,846422016.0,6944428032.0,23527137280.0,3229165.0,157647.0
12-04 09:38:56,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2301296640.0,846422016.0,6947454976.0,23523901440.0,3200294.0,169513.0
12-04 09:38:57,0.500,0.250,99.083,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2301280256.0,846422016.0,6950060032.0,23521312768.0,3165467.0,162760.0
12-04 09:38:58,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2301231104.0,846422016.0,6953156608.0,23518265344.0,3320367.0,159200.0
12-04 09:38:59,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301415424.0,846422016.0,6955892736.0,23515344896.0,3082203.0,156351.0
12-04 09:39:00,0.334,0.334,98.997,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2301628416.0,846422016.0,6958776320.0,23512248320.0,3195001.0,160788.0
12-04 09:39:01,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2301550592.0,846422016.0,6961553408.0,23509549056.0,3226684.0,168146.0
12-04 09:39:02,0.251,0.335,99.330,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2301534208.0,846422016.0,6964695040.0,23506423808.0,3339459.0,159545.0
12-04 09:39:03,0.334,0.500,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2301657088.0,846422016.0,6967238656.0,23503757312.0,3144314.0,161589.0
12-04 09:39:04,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2301812736.0,846422016.0,6970195968.0,23500644352.0,3299275.0,156146.0
12-04 09:39:05,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2301796352.0,846422016.0,6972956672.0,23497900032.0,3137758.0,149612.0
12-04 09:39:06,0.335,0.084,99.162,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2301947904.0,846422016.0,6975852544.0,23494852608.0,3348716.0,164595.0
12-04 09:39:07,0.583,0.500,98.751,0.0,0.0,0.167,0.0,73728.0,0.0,7.0,2301931520.0,846422016.0,6978678784.0,23492042752.0,3072527.0,152299.0
12-04 09:39:08,0.417,0.417,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302033920.0,846422016.0,6981496832.0,23489122304.0,3113053.0,150749.0
12-04 09:39:09,0.417,0.250,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2302062592.0,846422016.0,6984421376.0,23486169088.0,3338698.0,181328.0
12-04 09:39:10,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302124032.0,846422016.0,6987517952.0,23483011072.0,3499368.0,168739.0
12-04 09:39:11,0.418,0.084,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2302033920.0,846422016.0,6989942784.0,23480676352.0,2902356.0,158646.0
12-04 09:39:12,0.167,0.084,99.414,0.167,0.0,0.167,0.0,110592.0,0.0,8.0,2302124032.0,846422016.0,6992646144.0,23477882880.0,2641809.0,112707.0
12-04 09:39:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302091264.0,846422016.0,6992646144.0,23477915648.0,4926.0,3464.0
12-04 09:39:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302087168.0,846422016.0,6992650240.0,23477915648.0,9415.0,8351.0
12-04 09:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2302087168.0,846422016.0,6992650240.0,23477915648.0,5410.0,5302.0
12-04 09:39:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302222336.0,846422016.0,6992650240.0,23477780480.0,5314.0,5042.0
12-04 09:39:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2302087168.0,846422016.0,6992650240.0,23477915648.0,5284.0,5262.0
12-04 09:39:18,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2302087168.0,846422016.0,6992650240.0,23477915648.0,24187.0,24994.0
12-04 09:39:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2302341120.0,846422016.0,6992650240.0,23477661696.0,5964.0,6381.0
12-04 09:39:20,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2302464000.0,846422016.0,6994448384.0,23475740672.0,2355224.0,121197.0
12-04 09:39:21,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2302717952.0,846422016.0,6997114880.0,23472820224.0,2748930.0,120972.0
12-04 09:39:22,0.250,0.167,99.416,0.0,0.0,0.167,0.0,26767360.0,0.0,33.0,2302631936.0,846422016.0,7000281088.0,23469740032.0,3382775.0,170396.0
12-04 09:39:23,0.168,0.168,99.497,0.0,0.0,0.168,0.0,36823040.0,0.0,35.0,2302844928.0,846422016.0,7003480064.0,23466328064.0,3853052.0,162520.0
12-04 09:39:24,0.251,0.167,99.163,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2303131648.0,846422016.0,7006240768.0,23463280640.0,3191337.0,135362.0
12-04 09:39:25,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303053824.0,846422016.0,7009509376.0,23460089856.0,3603187.0,148337.0
12-04 09:39:26,1.085,0.250,98.497,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303352832.0,846422016.0,7012384768.0,23456915456.0,3489405.0,188399.0
12-04 09:39:27,0.167,0.251,99.582,0.0,0.0,0.0,0.0,147456.0,0.0,19.0,2303938560.0,846422016.0,7015497728.0,23453216768.0,3292107.0,156304.0
12-04 09:39:28,0.250,0.250,99.332,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2304020480.0,846422016.0,7018463232.0,23450169344.0,3456736.0,174484.0
12-04 09:39:29,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304045056.0,846422016.0,7021486080.0,23447121920.0,3256367.0,155647.0
12-04 09:39:30,0.418,0.167,98.997,0.167,0.0,0.251,0.0,20480.0,0.0,3.0,2303713280.0,846422016.0,7025262592.0,23443677184.0,4104898.0,175254.0
12-04 09:39:31,0.168,0.336,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304241664.0,846422016.0,7027654656.0,23440756736.0,3017362.0,141331.0
12-04 09:39:32,0.167,0.334,99.331,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2304221184.0,846422016.0,7031246848.0,23437185024.0,3818802.0,183926.0
12-04 09:39:33,0.167,0.417,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304311296.0,846422016.0,7033896960.0,23434444800.0,3020675.0,146077.0
12-04 09:39:34,0.335,0.418,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304237568.0,846422016.0,7037214720.0,23431200768.0,3750048.0,178637.0
12-04 09:39:35,0.334,0.251,99.080,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2304008192.0,846422016.0,7040258048.0,23428386816.0,3405134.0,169714.0
12-04 09:39:36,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2304880640.0,846422016.0,7042977792.0,23424794624.0,3214493.0,152397.0
12-04 09:39:37,0.335,0.335,99.079,0.0,0.0,0.251,0.0,81920.0,0.0,7.0,2304991232.0,846422016.0,7046541312.0,23421120512.0,3703950.0,174742.0
12-04 09:39:38,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2305212416.0,846422016.0,7049224192.0,23418216448.0,3353418.0,153636.0
12-04 09:39:39,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305712128.0,846422016.0,7052279808.0,23414661120.0,3530940.0,170083.0
12-04 09:39:40,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2305536000.0,846422016.0,7055458304.0,23411658752.0,3417523.0,165478.0
12-04 09:39:41,0.418,0.418,98.997,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2305810432.0,846422016.0,7058452480.0,23408390144.0,3550535.0,164824.0
12-04 09:39:42,0.168,0.252,99.497,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2305769472.0,846422016.0,7061651456.0,23405232128.0,3477783.0,158546.0
12-04 09:39:43,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2305830912.0,846422016.0,7064637440.0,23402184704.0,3389629.0,163213.0
12-04 09:39:44,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305904640.0,846422016.0,7067676672.0,23399071744.0,3548591.0,170024.0
12-04 09:39:45,0.335,0.084,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2306007040.0,846422016.0,7070670848.0,23395975168.0,3441958.0,164789.0
12-04 09:39:46,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306076672.0,846422016.0,7073964032.0,23392612352.0,3672155.0,170360.0
12-04 09:39:47,0.168,0.251,99.246,0.084,0.0,0.251,0.0,110592.0,0.0,8.0,2305986560.0,846422016.0,7076831232.0,23389835264.0,3147500.0,151870.0
12-04 09:39:48,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2306109440.0,846422016.0,7080009728.0,23386533888.0,3627723.0,163150.0
12-04 09:39:49,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2306093056.0,846422016.0,7083073536.0,23383486464.0,3521937.0,155702.0
12-04 09:39:50,0.168,0.335,99.330,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2306289664.0,846422016.0,7086194688.0,23380168704.0,3437027.0,152989.0
12-04 09:39:51,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2306453504.0,846422016.0,7089111040.0,23377088512.0,3252334.0,149814.0
12-04 09:39:52,0.334,0.251,99.080,0.0,0.0,0.334,0.0,14794752.0,0.0,22.0,2306576384.0,846422016.0,7092178944.0,23373897728.0,3653171.0,172344.0
12-04 09:39:53,0.167,0.418,98.996,0.167,0.0,0.251,0.0,77819904.0,0.0,76.0,2307047424.0,846422016.0,7095230464.0,23370375168.0,3587243.0,163455.0
12-04 09:39:54,0.250,0.417,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2307051520.0,846422016.0,7098228736.0,23367372800.0,3546593.0,172433.0
12-04 09:39:55,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2306826240.0,846422016.0,7101308928.0,23364517888.0,3026245.0,129745.0
12-04 09:39:56,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307018752.0,846422016.0,7104241664.0,23361392640.0,3466131.0,179743.0
12-04 09:39:57,0.167,0.251,99.415,0.084,0.0,0.084,0.0,98304.0,0.0,8.0,2307108864.0,846422016.0,7107289088.0,23358255104.0,3393886.0,160774.0
12-04 09:39:58,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307190784.0,846422016.0,7110729728.0,23354732544.0,3896007.0,164852.0
12-04 09:39:59,0.168,0.168,99.330,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2307244032.0,846422016.0,7113613312.0,23351795712.0,3344282.0,159989.0
12-04 09:40:00,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307284992.0,846422016.0,7116873728.0,23348494336.0,3559710.0,171170.0
12-04 09:40:01,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2307305472.0,846422016.0,7119790080.0,23345557504.0,3374271.0,157866.0
12-04 09:40:02,0.334,0.334,98.832,0.0,0.0,0.500,0.0,94208.0,0.0,14.0,2307436544.0,846422016.0,7122833408.0,23342383104.0,3451246.0,174220.0
12-04 09:40:03,4.177,1.170,94.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336505856.0,846422016.0,7125880832.0,23310266368.0,3587833.0,176027.0
12-04 09:40:04,2.840,0.418,96.575,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2321539072.0,846422016.0,7128866816.0,23322247168.0,3463967.0,177887.0
12-04 09:40:05,0.335,0.251,99.162,0.084,0.0,0.168,0.0,45056.0,0.0,3.0,2321858560.0,846422016.0,7132053504.0,23318740992.0,3637604.0,167356.0
12-04 09:40:06,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321641472.0,846422016.0,7135080448.0,23315931136.0,3194977.0,145492.0
12-04 09:40:07,0.334,0.167,99.415,0.0,0.0,0.084,0.0,1167360.0,0.0,8.0,2321281024.0,846422016.0,7138574336.0,23312797696.0,3652685.0,173695.0
12-04 09:40:08,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321813504.0,846422016.0,7141089280.0,23309750272.0,3251957.0,156288.0
12-04 09:40:09,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2322010112.0,846422016.0,7144464384.0,23306178560.0,3702717.0,192627.0
12-04 09:40:10,0.335,0.168,99.246,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2322038784.0,846422016.0,7147356160.0,23303258112.0,3431345.0,171036.0
12-04 09:40:11,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322231296.0,846422016.0,7150481408.0,23299940352.0,3454510.0,163261.0
12-04 09:40:12,0.334,0.418,99.081,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2322386944.0,846422016.0,7153881088.0,23296385024.0,3503691.0,160777.0
12-04 09:40:13,0.168,0.252,99.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2322460672.0,846422016.0,7156609024.0,23293583360.0,3418388.0,158227.0
12-04 09:40:14,4.530,0.839,94.295,0.084,0.0,0.252,0.0,0.0,0.0,0.0,2381926400.0,846422016.0,7159279616.0,23231447040.0,3393045.0,230012.0
12-04 09:40:15,6.975,1.008,91.849,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2445393920.0,846422016.0,7162474496.0,23164784640.0,3529410.0,320063.0
12-04 09:40:16,3.353,0.754,95.474,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2468573184.0,846422016.0,7165644800.0,23138435072.0,3839614.0,351917.0
12-04 09:40:17,27.782,0.921,71.213,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2708639744.0,846422016.0,7168966656.0,22895046656.0,3663373.0,209465.0
12-04 09:40:18,29.667,0.417,69.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2744074240.0,846422016.0,7170478080.0,22858100736.0,2098233.0,165226.0
12-04 09:40:19,1.421,0.084,98.161,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2746163200.0,846422016.0,7173054464.0,22853435392.0,2645879.0,219553.0
12-04 09:40:20,1.506,0.502,97.908,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2748604416.0,846422016.0,7175933952.0,22848114688.0,3863154.0,271889.0
12-04 09:40:21,1.841,0.335,97.657,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2755670016.0,846422016.0,7181582336.0,22835400704.0,5703592.0,295114.0
12-04 09:40:22,1.505,0.334,97.742,0.167,0.0,0.251,0.0,253952.0,0.0,10.0,2765963264.0,846422016.0,7183953920.0,22822735872.0,3469336.0,257179.0
12-04 09:40:23,1.760,0.335,97.737,0.0,0.0,0.168,0.0,91901952.0,0.0,91.0,2783150080.0,846422016.0,7187685376.0,22801817600.0,4004705.0,308950.0
12-04 09:40:24,0.924,0.336,98.657,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2798342144.0,846422016.0,7190548480.0,22783762432.0,3650250.0,275301.0
12-04 09:40:25,1.258,0.168,98.406,0.0,0.0,0.168,0.0,20480.0,0.0,5.0,2798641152.0,846422016.0,7193661440.0,22780350464.0,3702255.0,270963.0
12-04 09:40:26,2.685,0.336,96.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2672467968.0,846422016.0,7196319744.0,22903865344.0,3758715.0,323879.0
12-04 09:40:27,2.748,0.333,96.420,0.167,0.0,0.333,0.0,131072.0,0.0,11.0,2673459200.0,846426112.0,7199907840.0,22899281920.0,3593265.0,273521.0
12-04 09:40:28,1.337,0.334,98.162,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2678095872.0,846426112.0,7202734080.0,22891819008.0,3811907.0,269655.0
12-04 09:40:29,1.925,0.167,97.741,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2684272640.0,846426112.0,7205761024.0,22882615296.0,3586588.0,289448.0
12-04 09:40:30,1.089,0.419,98.409,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2689478656.0,846426112.0,7208951808.0,22874218496.0,3739503.0,276541.0
12-04 09:40:31,1.671,0.418,97.661,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2690306048.0,846426112.0,7211728896.0,22870614016.0,3609500.0,268233.0
12-04 09:40:32,1.504,0.501,97.577,0.167,0.0,0.251,0.0,77824.0,0.0,5.0,2691366912.0,846426112.0,7215079424.0,22866202624.0,3857593.0,296174.0
12-04 09:40:33,1.668,0.417,97.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2693287936.0,846426112.0,7217782784.0,22861578240.0,3394452.0,260904.0
12-04 09:40:34,1.838,0.418,97.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2700685312.0,846426112.0,7221538816.0,22850424832.0,4044358.0,290541.0
12-04 09:40:35,2.343,0.167,97.155,0.0,0.0,0.335,0.0,16384.0,0.0,1.0,2709626880.0,846426112.0,7224025088.0,22838996992.0,3563476.0,283199.0
12-04 09:40:36,1.839,0.167,97.659,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2715721728.0,846426112.0,7227449344.0,22829477888.0,3790841.0,269518.0
12-04 09:40:37,1.838,0.334,97.494,0.167,0.0,0.167,0.0,94208.0,0.0,8.0,2717646848.0,846426112.0,7230115840.0,22824886272.0,3173680.0,242959.0
12-04 09:40:38,1.253,0.334,98.329,0.0,0.0,0.084,0.0,1142784.0,0.0,163.0,2716467200.0,846426112.0,7233519616.0,22822662144.0,4015292.0,296016.0
12-04 09:40:39,1.087,0.167,98.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2717638656.0,846426112.0,7236472832.0,22818537472.0,3582556.0,261079.0
12-04 09:40:40,0.918,0.501,98.497,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2719817728.0,846426112.0,7239614464.0,22813216768.0,3806580.0,286105.0
12-04 09:40:41,1.843,0.168,97.655,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2722574336.0,846426112.0,7242600448.0,22807474176.0,3615053.0,294878.0
12-04 09:40:42,1.171,0.251,98.411,0.167,0.0,0.0,0.0,110592.0,0.0,8.0,2722869248.0,846426112.0,7245656064.0,22804123648.0,3615591.0,266488.0
12-04 09:40:43,1.089,0.251,98.576,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2726473728.0,846426112.0,7248781312.0,22797393920.0,3797755.0,279387.0
12-04 09:40:44,1.500,0.333,97.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2736705536.0,846426112.0,7251849216.0,22784094208.0,3651505.0,287926.0
12-04 09:40:45,1.421,0.418,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2739699712.0,846426112.0,7254810624.0,22778138624.0,3677009.0,261918.0
12-04 09:40:46,1.253,0.418,98.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2743312384.0,846426112.0,7257964544.0,22771372032.0,3606980.0,272572.0
12-04 09:40:47,1.420,0.251,98.079,0.084,0.0,0.167,0.0,90112.0,0.0,7.0,2755641344.0,846426112.0,7261007872.0,22755999744.0,3727277.0,290598.0
12-04 09:40:48,1.172,0.335,98.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2756956160.0,846426112.0,7264489472.0,22751203328.0,3868328.0,282521.0
12-04 09:40:49,1.340,0.251,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2757140480.0,846426112.0,7267401728.0,22748106752.0,3616074.0,286782.0
12-04 09:40:50,1.423,0.502,97.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2759127040.0,846426112.0,7270363136.0,22743158784.0,3714387.0,275472.0
12-04 09:40:51,1.089,0.503,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2759380992.0,846426112.0,7273537536.0,22739730432.0,3636119.0,273578.0
12-04 09:40:52,1.084,0.334,98.249,0.167,0.0,0.167,0.0,94208.0,0.0,7.0,2759634944.0,846426112.0,7276277760.0,22736736256.0,3621168.0,275715.0
12-04 09:40:53,1.505,0.502,97.910,0.0,0.0,0.084,0.0,92471296.0,0.0,91.0,2760355840.0,846426112.0,7279669248.0,22732623872.0,3907940.0,280556.0
12-04 09:40:54,0.840,0.168,98.825,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2760695808.0,846426112.0,7282778112.0,22729175040.0,3465483.0,239863.0
12-04 09:40:55,1.173,0.503,98.157,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2760863744.0,846426112.0,7285903360.0,22725881856.0,3898808.0,296125.0
12-04 09:40:56,1.500,0.500,97.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2761285632.0,846426112.0,7288635392.0,22722727936.0,3311019.0,267531.0
12-04 09:40:57,1.170,0.334,98.246,0.0,0.0,0.251,0.0,110592.0,0.0,8.0,2762498048.0,846426112.0,7292006400.0,22718144512.0,3884070.0,277537.0
12-04 09:40:58,1.505,0.502,97.659,0.084,0.0,0.251,0.0,36864.0,0.0,3.0,2762383360.0,846426112.0,7295012864.0,22715252736.0,3570647.0,298941.0
12-04 09:40:59,1.933,0.336,97.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2765783040.0,846426112.0,7298113536.0,22708752384.0,3910525.0,287277.0
12-04 09:41:00,1.251,0.250,98.249,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2765787136.0,846426112.0,7300980736.0,22705881088.0,3570431.0,260059.0
12-04 09:41:01,0.922,0.251,98.575,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2765811712.0,846426112.0,7303688192.0,22703149056.0,3545714.0,279476.0
12-04 09:41:02,0.754,0.251,98.827,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2766028800.0,846426112.0,7307137024.0,22699483136.0,3858047.0,282287.0
12-04 09:41:03,1.003,0.501,98.162,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2775203840.0,846426112.0,7310151680.0,22687293440.0,3642849.0,255728.0
12-04 09:41:04,1.425,0.251,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2786177024.0,846426112.0,7313289216.0,22673182720.0,3596195.0,294699.0
12-04 09:41:05,1.418,0.334,97.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2795700224.0,846426112.0,7316303872.0,22660644864.0,3742158.0,267984.0
12-04 09:41:06,1.421,0.334,97.910,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2798915584.0,846426112.0,7319343104.0,22654390272.0,3682460.0,271557.0
12-04 09:41:07,1.255,0.335,98.159,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2799300608.0,846426112.0,7322402816.0,22650945536.0,3677337.0,286721.0
12-04 09:41:08,1.091,0.336,97.399,1.007,0.0,0.168,0.0,24576.0,0.0,4.0,2801721344.0,846426112.0,7325503488.0,22645424128.0,3791511.0,277036.0
12-04 09:41:09,1.091,0.168,98.490,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2810687488.0,846426112.0,7328608256.0,22633353216.0,3677926.0,270120.0
12-04 09:41:10,1.505,0.502,97.742,0.0,0.0,0.251,0.0,28672.0,0.0,2.0,2822205440.0,846426112.0,7331622912.0,22618820608.0,3764783.0,294363.0
12-04 09:41:11,1.338,0.334,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2830761984.0,846426112.0,7334748160.0,22607138816.0,3542461.0,262310.0
12-04 09:41:12,1.087,0.251,98.495,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2833842176.0,846426112.0,7338270720.0,22600536064.0,3897026.0,287337.0
12-04 09:41:13,1.087,0.167,98.244,0.251,0.0,0.251,0.0,81920.0,0.0,16.0,2834649088.0,846430208.0,7340826624.0,22597169152.0,3446310.0,288028.0
12-04 09:41:14,1.089,0.335,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2834890752.0,846430208.0,7343996928.0,22593757184.0,3840197.0,272500.0
12-04 09:41:15,0.920,0.585,98.244,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2834718720.0,846430208.0,7346999296.0,22590926848.0,3717499.0,274602.0
12-04 09:41:16,1.172,0.335,98.159,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2836148224.0,846430208.0,7350210560.0,22586286080.0,3843389.0,289639.0
12-04 09:41:17,1.333,0.500,97.917,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2836328448.0,846430208.0,7352954880.0,22583361536.0,3440059.0,260812.0
12-04 09:41:18,1.173,0.335,97.990,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2837020672.0,846430208.0,7356358656.0,22579265536.0,3870532.0,270121.0
12-04 09:41:19,1.340,0.168,98.325,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2837045248.0,846430208.0,7359401984.0,22576197632.0,3620221.0,285253.0
12-04 09:41:20,0.753,0.334,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2836967424.0,846430208.0,7361007616.0,22574669824.0,1923971.0,171525.0
12-04 09:41:21,1.173,0.084,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2837164032.0,846430208.0,7361150976.0,22574329856.0,240700.0,142354.0
12-04 09:41:22,0.500,0.083,99.333,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2837172224.0,846430208.0,7361150976.0,22574321664.0,65049.0,83112.0
12-04 09:41:23,1.336,0.250,98.331,0.083,0.0,0.0,0.0,84361216.0,0.0,84.0,2837172224.0,846430208.0,7361150976.0,22574321664.0,254518.0,120391.0
12-04 09:41:24,1.746,0.166,98.088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840346624.0,846430208.0,7361150976.0,22571147264.0,258787.0,131072.0
12-04 09:41:25,0.833,0.167,99.001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840596480.0,846430208.0,7361155072.0,22570893312.0,140271.0,64449.0
12-04 09:41:26,1.339,0.084,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840596480.0,846430208.0,7361155072.0,22570893312.0,232147.0,97876.0
12-04 09:41:27,0.584,0.0,99.416,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2840469504.0,846430208.0,7361155072.0,22571020288.0,81852.0,49044.0
12-04 09:41:28,0.417,0.083,99.249,0.250,0.0,0.0,0.0,77824.0,0.0,6.0,2840756224.0,846430208.0,7361155072.0,22570733568.0,21494.0,43021.0
12-04 09:41:29,0.500,0.083,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840756224.0,846430208.0,7361155072.0,22570733568.0,22931.0,37299.0
12-04 09:41:30,0.667,0.083,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840883200.0,846430208.0,7361155072.0,22570606592.0,23109.0,38130.0
12-04 09:41:31,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2840879104.0,846430208.0,7361159168.0,22570606592.0,23148.0,37351.0
12-04 09:41:32,0.167,0.084,99.666,0.0,0.0,0.084,0.0,57344.0,0.0,3.0,2840883200.0,846430208.0,7361155072.0,22570606592.0,22054.0,36202.0
12-04 09:41:33,4.163,0.500,95.337,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2847485952.0,846430208.0,7361163264.0,22563995648.0,417729.0,197424.0
12-04 09:41:34,4.061,0.169,95.601,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,2855784448.0,846430208.0,7361949696.0,22554910720.0,2410409.0,574124.0
12-04 09:41:35,5.241,0.254,94.336,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,2856194048.0,846430208.0,7364128768.0,22552322048.0,3943408.0,690966.0
12-04 09:41:36,4.686,0.502,94.477,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2858094592.0,846430208.0,7368003584.0,22546546688.0,5163258.0,644777.0
12-04 09:41:37,5.843,0.501,93.322,0.0,0.0,0.334,0.0,94208.0,0.0,6.0,2864881664.0,846430208.0,7370780672.0,22536982528.0,4647437.0,620692.0
12-04 09:41:38,4.786,0.588,94.458,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2868019200.0,846430208.0,7373881344.0,22530744320.0,4525090.0,613458.0
12-04 09:41:39,5.760,0.417,93.489,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2873991168.0,846430208.0,7376637952.0,22522015744.0,4559609.0,616499.0
12-04 09:41:40,4.037,0.505,94.954,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,2875564032.0,846430208.0,7380353024.0,22516727808.0,5390904.0,645808.0
12-04 09:41:41,5.122,0.336,94.039,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2876571648.0,846430208.0,7384375296.0,22511697920.0,5375273.0,645086.0
12-04 09:41:42,4.020,0.754,95.059,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2877394944.0,846430208.0,7387201536.0,22508048384.0,4544234.0,622150.0
12-04 09:41:43,5.051,0.505,94.360,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2877136896.0,846430208.0,7390511104.0,22504996864.0,4676814.0,626571.0
12-04 09:41:44,5.514,0.585,93.567,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2882207744.0,846430208.0,7393325056.0,22497112064.0,4902427.0,647283.0
12-04 09:41:45,4.626,0.505,94.617,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2883579904.0,846430208.0,7397163008.0,22491901952.0,4872853.0,658568.0
12-04 09:41:46,5.126,0.336,94.034,0.084,0.0,0.420,0.0,24576.0,0.0,2.0,2886467584.0,846430208.0,7400857600.0,22485319680.0,5593972.0,656132.0
12-04 09:41:47,4.020,0.586,95.226,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2886500352.0,846430208.0,7404068864.0,22482075648.0,4625643.0,624640.0
12-04 09:41:48,5.272,0.502,93.808,0.0,0.0,0.418,0.0,53248.0,0.0,12.0,2890223616.0,846430208.0,7406915584.0,22475505664.0,4534464.0,622977.0
12-04 09:41:49,4.682,0.251,94.816,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2890981376.0,846430208.0,7409823744.0,22471839744.0,4557227.0,644150.0
12-04 09:41:50,5.299,0.505,93.860,0.0,0.0,0.336,0.0,8192.0,0.0,2.0,2896011264.0,846430208.0,7413735424.0,22462898176.0,5454503.0,666797.0
12-04 09:41:51,4.040,0.337,95.286,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2898665472.0,846430208.0,7417327616.0,22456651776.0,5219422.0,657726.0
12-04 09:41:52,5.365,0.168,93.881,0.251,0.0,0.335,0.0,90112.0,0.0,8.0,2904195072.0,846430208.0,7420215296.0,22448234496.0,4624774.0,625747.0
12-04 09:41:53,4.198,0.504,94.962,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2906484736.0,846430208.0,7423348736.0,22442811392.0,4806117.0,660797.0
12-04 09:41:54,4.971,0.421,94.103,0.0,0.0,0.505,0.0,0.0,0.0,0.0,2909597696.0,846430208.0,7426301952.0,22436745216.0,5103918.0,683554.0
12-04 09:41:55,4.023,0.419,95.222,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2913267712.0,846430208.0,7430512640.0,22428864512.0,5215430.0,668692.0
12-04 09:41:56,6.427,0.334,93.072,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2916442112.0,846430208.0,7433736192.0,22422466560.0,4629658.0,651064.0
12-04 09:41:57,4.191,0.251,95.138,0.0,0.0,0.419,0.0,69632.0,0.0,5.0,2918273024.0,846430208.0,7437119488.0,22417252352.0,5037653.0,661607.0
12-04 09:41:58,4.979,0.338,94.346,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,2921594880.0,846430208.0,7439843328.0,22411206656.0,4601069.0,617242.0
12-04 09:41:59,5.877,0.252,93.535,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2928205824.0,846430208.0,7443132416.0,22401306624.0,5190371.0,664351.0
12-04 09:42:00,4.027,0.503,95.134,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2929246208.0,846430208.0,7447040000.0,22396358656.0,4975849.0,661165.0
12-04 09:42:01,5.193,0.419,93.970,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2934616064.0,846430208.0,7449755648.0,22388273152.0,4580503.0,642236.0
12-04 09:42:02,4.279,0.419,95.134,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2934976512.0,846430208.0,7453208576.0,22384459776.0,4995327.0,649854.0
12-04 09:42:03,5.299,0.421,93.860,0.0,0.0,0.421,0.0,0.0,0.0,0.0,2940149760.0,846430208.0,7456288768.0,22376206336.0,4897264.0,649965.0
12-04 09:42:04,4.027,0.336,95.302,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2940915712.0,846430208.0,7459835904.0,22371893248.0,5165085.0,662460.0
12-04 09:42:05,5.941,0.418,93.389,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2946105344.0,846430208.0,7463002112.0,22363537408.0,4576270.0,650078.0
12-04 09:42:06,4.614,0.252,94.883,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2948521984.0,846430208.0,7466602496.0,22357520384.0,5139574.0,676595.0
12-04 09:42:07,5.686,0.251,93.813,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2951057408.0,846430208.0,7467839488.0,22353747968.0,2367768.0,522763.0
12-04 09:42:08,4.030,0.252,95.466,0.0,0.0,0.252,0.0,106569728.0,0.0,106.0,2955370496.0,846430208.0,7467687936.0,22349586432.0,1191323.0,477947.0
12-04 09:42:09,5.055,0.168,94.693,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2960146432.0,846430208.0,7468150784.0,22344347648.0,2144419.0,533248.0
12-04 09:42:10,4.431,0.585,94.565,0.167,0.0,0.251,0.0,28672.0,0.0,6.0,2962296832.0,846430208.0,7471493120.0,22338854912.0,4909149.0,660417.0
12-04 09:42:11,5.542,0.504,93.535,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2965893120.0,846430208.0,7478022144.0,22328729600.0,8009765.0,743251.0
12-04 09:42:12,4.854,0.335,94.477,0.0,0.0,0.335,0.0,114688.0,0.0,9.0,2970431488.0,846430208.0,7483879424.0,22318333952.0,7928768.0,698180.0
12-04 09:42:13,5.709,0.672,93.451,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2973745152.0,846430208.0,7489245184.0,22309654528.0,7177678.0,697228.0
12-04 09:42:14,5.485,0.338,93.840,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2978816000.0,846430208.0,7492956160.0,22300872704.0,5488174.0,660687.0
12-04 09:42:15,4.181,0.418,95.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2979471360.0,846430208.0,7496290304.0,22296883200.0,4943994.0,649045.0
12-04 09:42:16,6.056,0.252,93.356,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2983878656.0,846430208.0,7499653120.0,22289113088.0,4644135.0,647403.0
12-04 09:42:17,4.188,0.335,95.142,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2984869888.0,846430208.0,7503110144.0,22284664832.0,5089929.0,680281.0
12-04 09:42:18,5.793,0.504,93.535,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2987524096.0,846430208.0,7506165760.0,22278955008.0,4769292.0,648659.0
12-04 09:42:19,4.431,0.251,94.983,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2989248512.0,846430208.0,7509635072.0,22273761280.0,5409999.0,669989.0
12-04 09:42:20,5.882,0.336,93.613,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2994262016.0,846430208.0,7512588288.0,22265794560.0,4455848.0,624645.0
12-04 09:42:21,4.279,0.419,95.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2997325824.0,846430208.0,7515889664.0,22259429376.0,4840584.0,665741.0
12-04 09:42:22,5.439,0.837,93.222,0.167,0.0,0.335,0.0,98304.0,0.0,7.0,3002765312.0,846430208.0,7519416320.0,22250463232.0,4916649.0,658407.0
12-04 09:42:23,4.037,0.421,95.206,0.0,0.0,0.336,0.0,45056.0,0.0,9.0,3005349888.0,846430208.0,7522770944.0,22244524032.0,5255621.0,671613.0
12-04 09:42:24,6.109,0.418,93.138,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3013767168.0,846430208.0,7525875712.0,22233001984.0,4883115.0,667374.0
12-04 09:42:25,4.097,0.502,95.067,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,3014660096.0,846430208.0,7529521152.0,22228463616.0,5223057.0,669359.0
12-04 09:42:26,6.438,0.418,92.977,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3016470528.0,846430208.0,7532883968.0,22223290368.0,4779699.0,664144.0
12-04 09:42:27,3.772,0.587,95.306,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,3016728576.0,846430208.0,7536082944.0,22219833344.0,4838370.0,649841.0
12-04 09:42:28,6.213,0.252,93.031,0.168,0.0,0.336,0.0,114688.0,0.0,10.0,3020222464.0,846430208.0,7538888704.0,22213533696.0,4703611.0,644791.0
12-04 09:42:29,4.424,0.668,94.407,0.0,0.0,0.501,0.0,0.0,0.0,0.0,3024920576.0,846430208.0,7542652928.0,22205071360.0,5155148.0,673018.0
12-04 09:42:30,4.534,0.252,94.878,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3027230720.0,846430208.0,7546089472.0,22199324672.0,5154149.0,657033.0
12-04 09:42:31,5.695,0.503,93.635,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3025604608.0,846430208.0,7549079552.0,22197960704.0,4632388.0,638399.0
12-04 09:42:32,5.117,0.503,94.211,0.0,0.0,0.168,0.0,61440.0,0.0,3.0,3031994368.0,846430208.0,7552274432.0,22188376064.0,4757665.0,642209.0
12-04 09:42:33,3.595,0.418,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3033030656.0,846430208.0,7555289088.0,22184325120.0,4390405.0,515321.0
12-04 09:42:34,0.752,0.334,98.413,0.251,0.0,0.251,0.0,16384.0,0.0,2.0,3033673728.0,846430208.0,7559143424.0,22179827712.0,4324109.0,365399.0
12-04 09:42:35,0.921,0.167,98.661,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3034251264.0,846430208.0,7562805248.0,22175588352.0,4059269.0,254899.0
12-04 09:42:36,0.921,0.251,98.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3035021312.0,846430208.0,7565811712.0,22171811840.0,3470660.0,227954.0
12-04 09:42:37,0.999,0.500,98.251,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,3035664384.0,846430208.0,7569104896.0,22167875584.0,3957578.0,248277.0
12-04 09:42:38,1.086,0.334,98.413,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3035656192.0,846430208.0,7572684800.0,22164303872.0,3795886.0,228788.0
12-04 09:42:39,3.610,0.504,95.634,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3029692416.0,846430208.0,7575592960.0,22167359488.0,4263188.0,495444.0
12-04 09:42:40,6.129,0.504,92.947,0.084,0.0,0.336,0.0,16384.0,0.0,2.0,3015884800.0,846430208.0,7579312128.0,22177447936.0,5881720.0,788600.0
12-04 09:42:41,6.403,0.337,93.008,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2913640448.0,846430208.0,7582392320.0,22276612096.0,4875934.0,768313.0
12-04 09:42:42,5.396,0.675,93.761,0.0,0.0,0.169,0.0,73728.0,0.0,5.0,2878824448.0,846430208.0,7585513472.0,22308306944.0,4898443.0,767011.0
12-04 09:42:43,5.396,0.675,93.592,0.0,0.0,0.337,0.0,118779904.0,0.0,123.0,2879455232.0,846430208.0,7588786176.0,22304403456.0,5162584.0,775289.0
12-04 09:42:44,6.203,0.671,92.707,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2882433024.0,846430208.0,7592431616.0,22297780224.0,5507832.0,798978.0
12-04 09:42:45,6.025,0.669,92.887,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2884677632.0,846430208.0,7595200512.0,22292766720.0,4749636.0,753281.0
12-04 09:42:46,5.611,0.419,93.467,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2886414336.0,846430208.0,7598411776.0,22287818752.0,5147603.0,778978.0
12-04 09:42:47,6.129,0.588,93.031,0.0,0.0,0.252,0.0,114688.0,0.0,9.0,2887782400.0,846430208.0,7601995776.0,22282866688.0,5519514.0,792867.0
12-04 09:42:48,5.838,0.338,93.570,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2892197888.0,846430208.0,7605325824.0,22275121152.0,5144964.0,791884.0
12-04 09:42:49,5.396,0.590,93.761,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2895384576.0,846430208.0,7608578048.0,22268682240.0,5297324.0,793171.0
12-04 09:42:50,6.040,0.587,93.121,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,2898145280.0,846430208.0,7611969536.0,22262530048.0,5462806.0,783165.0
12-04 09:42:51,5.863,0.503,93.216,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2904203264.0,846430208.0,7615082496.0,22253359104.0,4954866.0,786822.0
12-04 09:42:52,5.187,0.170,94.218,0.170,0.0,0.255,0.0,90112.0,0.0,7.0,2907918336.0,846430208.0,7618453504.0,22246273024.0,5275984.0,791427.0
12-04 09:42:53,6.905,0.582,92.180,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2912428032.0,846430208.0,7621177344.0,22239039488.0,5018547.0,786265.0
12-04 09:42:54,6.481,0.168,93.098,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2914721792.0,846430208.0,7625195520.0,22232727552.0,5381763.0,768600.0
12-04 09:42:55,6.533,0.419,92.714,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2919636992.0,846430208.0,7627653120.0,22225354752.0,5199722.0,795126.0
12-04 09:42:56,6.276,0.586,92.720,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2925461504.0,846430208.0,7631441920.0,22215741440.0,4989662.0,794530.0
12-04 09:42:57,5.902,0.590,93.339,0.0,0.0,0.169,0.0,77824.0,0.0,5.0,2931302400.0,846430208.0,7634747392.0,22206595072.0,5450380.0,791678.0
12-04 09:42:58,5.089,0.509,94.063,0.085,0.0,0.254,0.0,61440.0,0.0,13.0,2936844288.0,846430208.0,7638040576.0,22197760000.0,4953481.0,753626.0
12-04 09:42:59,5.892,0.505,93.182,0.0,0.0,0.421,0.0,0.0,0.0,0.0,2938748928.0,846430208.0,7641509888.0,22192386048.0,5513897.0,795531.0
12-04 09:43:00,6.303,0.672,92.773,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,2944290816.0,846430208.0,7644868608.0,22183485440.0,5074788.0,773886.0
12-04 09:43:01,4.992,0.677,94.078,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2949324800.0,846430208.0,7648288768.0,22175031296.0,5498247.0,805333.0
12-04 09:43:02,6.850,0.334,92.398,0.0,0.0,0.418,0.0,69632.0,0.0,5.0,2954403840.0,846430208.0,7651299328.0,22166941696.0,4994043.0,772315.0
12-04 09:43:03,5.236,0.591,93.834,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2957488128.0,846430208.0,7654400000.0,22160756736.0,4959213.0,784027.0
12-04 09:43:04,6.287,0.587,92.624,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2960580608.0,846430208.0,7657734144.0,22154330112.0,5180935.0,778895.0
12-04 09:43:05,7.191,0.334,92.224,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2966249472.0,846430208.0,7661240320.0,22145155072.0,5478404.0,804854.0
12-04 09:43:06,5.664,0.338,93.745,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2966863872.0,846430208.0,7664242688.0,22141538304.0,4980828.0,769658.0
12-04 09:43:07,6.213,0.588,92.779,0.0,0.0,0.420,0.0,77824.0,0.0,5.0,2972311552.0,846430208.0,7668555776.0,22131777536.0,6009607.0,808483.0
12-04 09:43:08,6.454,0.251,92.875,0.0,0.0,0.419,0.0,8192.0,0.0,2.0,2977476608.0,846430208.0,7671885824.0,22123282432.0,4952488.0,774070.0
12-04 09:43:09,6.050,0.336,93.361,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2981928960.0,846430208.0,7674703872.0,22116012032.0,4988446.0,779528.0
12-04 09:43:10,6.218,0.420,92.773,0.084,0.0,0.504,0.0,24576.0,0.0,2.0,2987606016.0,846430208.0,7677816832.0,22107222016.0,5275338.0,798435.0
12-04 09:43:11,6.061,0.589,93.182,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2992123904.0,846430208.0,7681236992.0,22099283968.0,5319370.0,812050.0
12-04 09:43:12,5.321,0.507,93.834,0.0,0.0,0.338,0.0,86016.0,0.0,5.0,2996367360.0,846430208.0,7683563520.0,22092713984.0,4074483.0,721176.0
12-04 09:43:13,7.029,0.335,92.552,0.0,0.0,0.084,0.0,97157120.0,0.0,97.0,3002146816.0,846430208.0,7683735552.0,22086762496.0,1499973.0,608964.0
12-04 09:43:14,5.467,0.336,94.113,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3004776448.0,846430208.0,7684026368.0,22083842048.0,1977035.0,644919.0
12-04 09:43:15,6.145,0.673,92.761,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3009323008.0,846430208.0,7687081984.0,22076239872.0,4944900.0,775812.0
12-04 09:43:16,5.843,0.835,92.321,0.167,0.0,0.835,0.0,12288.0,0.0,2.0,3014094848.0,846430208.0,7693754368.0,22064795648.0,9074177.0,896292.0
12-04 09:43:17,6.234,0.505,93.008,0.0,0.0,0.253,0.0,114688.0,0.0,9.0,3016384512.0,846430208.0,7697260544.0,22058999808.0,5703520.0,793878.0
12-04 09:43:18,6.767,0.501,92.398,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3021688832.0,846430208.0,7701958656.0,22048997376.0,6648063.0,813469.0
12-04 09:43:19,6.723,0.420,92.521,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3025776640.0,846430208.0,7706075136.0,22040793088.0,5954011.0,794811.0
12-04 09:43:20,6.129,0.252,93.283,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3030077440.0,846430208.0,7710203904.0,22032363520.0,5905451.0,782522.0
12-04 09:43:21,7.203,0.586,91.960,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3035656192.0,846430208.0,7713845248.0,22023143424.0,5676591.0,802528.0
12-04 09:43:22,6.287,0.251,92.875,0.084,0.0,0.503,0.0,94208.0,0.0,7.0,3042189312.0,846430208.0,7717625856.0,22012829696.0,5805482.0,772095.0
12-04 09:43:23,7.776,0.418,91.472,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3047686144.0,846430208.0,7720988672.0,22003970048.0,5013353.0,784932.0
12-04 09:43:24,5.709,0.504,93.451,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3054252032.0,846430208.0,7724331008.0,21994061824.0,5351871.0,795894.0
12-04 09:43:25,6.492,0.590,92.580,0.0,0.0,0.337,0.0,12288.0,0.0,3.0,3054485504.0,846430208.0,7727288320.0,21990871040.0,5201010.0,778206.0
12-04 09:43:26,5.818,0.506,93.255,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3056721920.0,846430208.0,7730626560.0,21985296384.0,5295243.0,800439.0
12-04 09:43:27,6.476,0.421,92.767,0.0,0.0,0.336,0.0,86016.0,0.0,5.0,3060449280.0,846430208.0,7734018048.0,21978177536.0,5158486.0,781163.0
12-04 09:43:28,6.318,0.421,92.839,0.168,0.0,0.253,0.0,77824.0,0.0,6.0,3066179584.0,846430208.0,7737511936.0,21968953344.0,5328840.0,778100.0
12-04 09:43:29,5.579,0.338,93.829,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3069014016.0,846430208.0,7740612608.0,21963018240.0,4966022.0,778294.0
12-04 09:43:30,6.940,0.502,92.224,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3077181440.0,846430208.0,7743713280.0,21951750144.0,5315240.0,784729.0
12-04 09:43:31,6.419,0.338,92.990,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3081035776.0,846430208.0,7747350528.0,21944258560.0,5318674.0,792759.0
12-04 09:43:32,5.813,0.337,93.513,0.0,0.0,0.337,0.0,61440.0,0.0,3.0,3082665984.0,846430208.0,7750586368.0,21939392512.0,5244067.0,783973.0
12-04 09:43:33,6.560,0.505,92.515,0.0,0.0,0.421,0.0,45056.0,0.0,9.0,3090993152.0,846430208.0,7753904128.0,21927747584.0,5642075.0,803294.0
12-04 09:43:34,6.392,0.673,92.515,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,3096375296.0,846430208.0,7757856768.0,21918412800.0,5312779.0,768430.0
12-04 09:43:35,6.549,0.252,93.115,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3096850432.0,846430208.0,7757799424.0,21917995008.0,1506408.0,615309.0
12-04 09:43:36,5.872,0.419,93.624,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3100475392.0,846430208.0,7757799424.0,21914370048.0,1526354.0,634878.0
12-04 09:43:37,5.072,0.254,94.675,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3105951744.0,846430208.0,7757799424.0,21908893696.0,1503919.0,621935.0
12-04 09:43:38,6.234,0.253,93.429,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3111792640.0,846430208.0,7757799424.0,21903052800.0,1524098.0,615887.0
12-04 09:43:39,3.763,0.167,95.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3114557440.0,846430208.0,7757799424.0,21900288000.0,823249.0,483425.0
12-04 09:43:40,0.585,0.084,99.164,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,3115061248.0,846430208.0,7757799424.0,21899784192.0,62248.0,106101.0
12-04 09:43:41,0.917,0.167,98.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115311104.0,846430208.0,7757803520.0,21899530240.0,57115.0,100118.0
12-04 09:43:42,0.586,0.084,99.331,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,3115311104.0,846430208.0,7757803520.0,21899530240.0,57477.0,100710.0
12-04 09:43:43,0.669,0.084,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115438080.0,846430208.0,7757803520.0,21899403264.0,60200.0,105448.0
12-04 09:43:44,0.915,0.250,98.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115438080.0,846430208.0,7757803520.0,21899403264.0,73140.0,115180.0
12-04 09:43:45,4.750,0.333,94.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3117940736.0,846430208.0,7757803520.0,21896900608.0,964243.0,428795.0
12-04 09:43:46,7.833,0.250,91.583,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,3106299904.0,846430208.0,7757807616.0,21908537344.0,1819567.0,735930.0
12-04 09:43:47,7.441,0.418,92.057,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3028635648.0,846430208.0,7757811712.0,21986197504.0,1821446.0,741056.0
12-04 09:43:48,7.274,0.334,92.224,0.0,0.0,0.167,0.0,74158080.0,0.0,74.0,2938490880.0,846430208.0,7757811712.0,22076342272.0,1833054.0,739067.0
12-04 09:43:49,7.268,0.167,92.398,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2898587648.0,846430208.0,7757811712.0,22116245504.0,1823136.0,742775.0
12-04 09:43:50,7.718,0.332,91.867,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2899730432.0,846430208.0,7757811712.0,22115102720.0,1817507.0,744084.0
12-04 09:43:51,7.113,0.335,92.552,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2898509824.0,846430208.0,7757811712.0,22116323328.0,1799546.0,746519.0
12-04 09:43:52,7.256,0.334,92.244,0.083,0.0,0.083,0.0,114688.0,0.0,8.0,2900934656.0,846430208.0,7757811712.0,22113898496.0,1818034.0,739850.0
12-04 09:43:53,7.673,0.167,92.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2904522752.0,846430208.0,7757811712.0,22110310400.0,1821953.0,743738.0
12-04 09:43:54,8.250,0.250,91.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2916270080.0,846430208.0,7757811712.0,22098563072.0,1820430.0,749332.0
12-04 09:43:55,6.856,0.251,92.893,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920648704.0,846430208.0,7757811712.0,22094184448.0,1815404.0,750917.0
12-04 09:43:56,7.185,0.251,92.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2921959424.0,846430208.0,7757811712.0,22092873728.0,1839496.0,764092.0
12-04 09:43:57,7.435,0.251,92.231,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2926874624.0,846430208.0,7757815808.0,22087954432.0,1820992.0,753521.0
12-04 09:43:58,7.544,0.168,92.121,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2930790400.0,846430208.0,7757815808.0,22084038656.0,1830132.0,749809.0
12-04 09:43:59,7.404,0.250,92.263,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2933104640.0,846430208.0,7757815808.0,22081724416.0,1789015.0,746798.0
12-04 09:44:00,7.125,0.251,92.540,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,2935422976.0,846430208.0,7757815808.0,22079406080.0,1821232.0,743113.0
12-04 09:44:01,8.063,0.249,91.604,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2941296640.0,846430208.0,7757819904.0,22073528320.0,1819268.0,749825.0
12-04 09:44:02,8.0,0.167,91.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2950402048.0,846430208.0,7757819904.0,22064422912.0,1820156.0,752297.0
12-04 09:44:03,7.018,0.334,92.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2953576448.0,846430208.0,7757819904.0,22061248512.0,1821259.0,750872.0
12-04 09:44:04,7.311,0.252,92.185,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2959265792.0,846430208.0,7757819904.0,22055559168.0,1815564.0,754089.0
12-04 09:44:05,7.429,0.250,92.321,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2964189184.0,846430208.0,7757824000.0,22050631680.0,1828574.0,754828.0
12-04 09:44:06,7.609,0.251,92.140,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2969206784.0,846430208.0,7757824000.0,22045614080.0,1840446.0,771774.0
12-04 09:44:07,7.500,0.250,92.083,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2973974528.0,846430208.0,7757819904.0,22040850432.0,1791306.0,753184.0
12-04 09:44:08,7.513,0.417,92.070,0.0,0.0,0.0,0.0,65536.0,0.0,11.0,2981314560.0,846430208.0,7757922304.0,22033408000.0,2196628.0,760730.0
12-04 09:44:09,8.140,0.498,91.030,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2983018496.0,846430208.0,7760474112.0,22029152256.0,4402028.0,891055.0
12-04 09:44:10,7.448,0.418,91.548,0.251,0.0,0.335,0.0,28672.0,0.0,4.0,2991632384.0,846430208.0,7763259392.0,22017753088.0,5114787.0,905241.0
12-04 09:44:11,7.725,0.504,91.688,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2998648832.0,846430208.0,7766269952.0,22007726080.0,5561590.0,927743.0
12-04 09:44:12,7.435,0.251,92.063,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,3004723200.0,846430208.0,7769993216.0,21997928448.0,5571256.0,933290.0
12-04 09:44:13,8.271,0.668,90.810,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3010334720.0,846430208.0,7773106176.0,21989203968.0,5819250.0,939954.0
12-04 09:44:14,7.370,0.335,92.211,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3012603904.0,846430208.0,7776632832.0,21983408128.0,5801456.0,926196.0
12-04 09:44:15,8.110,0.502,90.803,0.167,0.0,0.418,0.0,40960.0,0.0,3.0,3020406784.0,846430208.0,7780622336.0,21971615744.0,5994603.0,932068.0
12-04 09:44:16,7.203,0.586,91.792,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3026649088.0,846430208.0,7783710720.0,21962285056.0,5747587.0,925439.0
12-04 09:44:17,8.291,0.419,91.122,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,3034578944.0,846430208.0,7787560960.0,21950504960.0,5624011.0,917699.0
12-04 09:44:18,7.435,0.501,91.896,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3038093312.0,846430208.0,7791251456.0,21943300096.0,6054157.0,938885.0
12-04 09:44:19,8.438,0.167,90.977,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3046899712.0,846430208.0,7794728960.0,21931016192.0,5890931.0,918479.0
12-04 09:44:20,7.686,0.585,91.646,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3052318720.0,846430208.0,7798460416.0,21921865728.0,5673910.0,944090.0
12-04 09:44:21,7.609,0.334,91.555,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,3057963008.0,846430208.0,7801610240.0,21913071616.0,6149037.0,959253.0
12-04 09:44:22,8.187,0.418,91.312,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,3062919168.0,846430208.0,7803908096.0,21905817600.0,3531376.0,819422.0
12-04 09:44:23,6.689,0.251,92.977,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3067408384.0,846430208.0,7804207104.0,21901029376.0,2492600.0,785178.0
12-04 09:44:24,8.285,0.418,90.879,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3074023424.0,846430208.0,7808327680.0,21890293760.0,6741816.0,943023.0
12-04 09:44:25,7.448,0.335,91.883,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3078242304.0,846430208.0,7813308416.0,21881094144.0,7201034.0,959344.0
12-04 09:44:26,8.826,0.583,90.092,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3081621504.0,846430208.0,7818276864.0,21872746496.0,7338247.0,988906.0
12-04 09:44:27,7.125,0.503,91.869,0.084,0.0,0.419,0.0,106496.0,0.0,8.0,3084234752.0,846430208.0,7822442496.0,21865967616.0,6441267.0,954027.0
12-04 09:44:28,7.454,0.419,91.792,0.0,0.0,0.335,0.0,61440.0,0.0,4.0,3092070400.0,846430208.0,7826710528.0,21853863936.0,6217928.0,968903.0
12-04 09:44:29,8.984,0.336,90.344,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3098468352.0,846430208.0,7830589440.0,21843587072.0,6268817.0,945383.0
12-04 09:44:30,7.616,0.662,91.308,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3100794880.0,846430208.0,7833690112.0,21838159872.0,5701887.0,939055.0
12-04 09:44:31,9.220,0.419,90.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3111055360.0,846430208.0,7837032448.0,21824557056.0,5484642.0,950356.0
12-04 09:44:32,7.095,0.250,92.154,0.0,0.0,0.501,0.0,61440.0,0.0,3.0,3114725376.0,846430208.0,7840440320.0,21817479168.0,5845145.0,942836.0
12-04 09:44:33,7.448,0.418,91.799,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3122524160.0,846430208.0,7843942400.0,21806178304.0,5714867.0,939530.0
12-04 09:44:34,9.160,0.252,90.420,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3129954304.0,846430208.0,7847534592.0,21795155968.0,5820026.0,938170.0
12-04 09:44:35,7.558,0.664,91.528,0.0,0.0,0.249,0.0,24576.0,0.0,6.0,3134853120.0,846430208.0,7851290624.0,21786501120.0,5766337.0,948314.0
12-04 09:44:36,7.963,0.671,90.947,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3140620288.0,846430208.0,7854731264.0,21777293312.0,5766943.0,937261.0
12-04 09:44:37,7.815,0.504,91.429,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,3144445952.0,846430208.0,7858425856.0,21769773056.0,5865508.0,954408.0
12-04 09:44:38,6.922,0.667,91.993,0.0,0.0,0.417,0.0,20480.0,0.0,1.0,3151101952.0,846430208.0,7862337536.0,21759205376.0,5878849.0,945622.0
12-04 09:44:39,8.144,0.336,91.016,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,3158933504.0,846430208.0,7865409536.0,21748301824.0,5794456.0,946025.0
12-04 09:44:40,8.880,0.498,90.290,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3162988544.0,846430208.0,7869042688.0,21740613632.0,5664191.0,932013.0
12-04 09:44:41,7.866,0.335,91.548,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3166334976.0,846430208.0,7872262144.0,21734047744.0,5495667.0,921021.0
12-04 09:44:42,8.652,0.416,90.516,0.0,0.0,0.416,0.0,86016.0,0.0,5.0,3171528704.0,846430208.0,7875829760.0,21725286400.0,6033588.0,945444.0
12-04 09:44:43,7.943,0.753,90.970,0.0,0.0,0.334,0.0,120184832.0,0.0,125.0,3174719488.0,846430208.0,7879417856.0,21718507520.0,5880592.0,934429.0
12-04 09:44:44,8.090,0.667,90.742,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3181563904.0,846430208.0,7883210752.0,21707870208.0,5681014.0,950196.0
12-04 09:44:45,4.734,0.498,94.352,0.166,0.0,0.249,0.0,20480.0,0.0,3.0,3188060160.0,846430208.0,7886954496.0,21697630208.0,5322893.0,799304.0
12-04 09:44:46,0.840,0.336,98.657,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3187716096.0,846430208.0,7891124224.0,21693804544.0,4825043.0,341608.0
12-04 09:44:47,0.917,0.417,98.332,0.0,0.0,0.334,0.0,98304.0,0.0,8.0,3187707904.0,846430208.0,7894396928.0,21690540032.0,3686042.0,291892.0
12-04 09:44:48,0.835,0.334,98.580,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,3187556352.0,846430208.0,7897980928.0,21687107584.0,4343862.0,342634.0
12-04 09:44:49,0.924,0.084,98.655,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3189018624.0,846430208.0,7901691904.0,21681934336.0,4320011.0,341018.0
12-04 09:44:50,1.254,0.334,97.993,0.167,0.0,0.251,0.0,32768.0,0.0,3.0,3189104640.0,846430208.0,7905366016.0,21678174208.0,3992145.0,311588.0
12-04 09:44:51,5.254,0.250,94.078,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3163570176.0,846430208.0,7908802560.0,21700272128.0,4665069.0,663731.0
12-04 09:44:52,8.743,0.583,90.508,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,3142381568.0,846430208.0,7911735296.0,21718528000.0,5573725.0,1026637.0
12-04 09:44:53,9.250,0.750,89.583,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3003174912.0,846430208.0,7915798528.0,21853671424.0,6686313.0,1093140.0
12-04 09:44:54,9.083,0.583,88.833,1.083,0.0,0.417,0.0,38641664.0,0.0,47.0,2905178112.0,846430208.0,7919648768.0,21947817984.0,6631604.0,1061943.0
12-04 09:44:55,9.174,0.584,89.992,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2917810176.0,846430208.0,7922376704.0,21932457984.0,5706825.0,1044517.0
12-04 09:44:56,8.909,0.749,89.842,0.167,0.0,0.333,0.0,16384.0,0.0,2.0,2919854080.0,846430208.0,7926030336.0,21926760448.0,5922448.0,1074731.0
12-04 09:44:57,9.409,0.583,89.759,0.0,0.0,0.250,0.0,45056.0,0.0,3.0,2922115072.0,846430208.0,7929249792.0,21921280000.0,5553756.0,1046817.0
12-04 09:44:58,8.703,0.837,90.209,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2924777472.0,846430208.0,7932743680.0,21915123712.0,6194833.0,1040369.0
12-04 09:44:59,8.863,0.585,90.301,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2931462144.0,846430208.0,7935709184.0,21905473536.0,5960270.0,1061819.0
12-04 09:45:00,9.744,0.661,89.265,0.0,0.0,0.330,0.0,0.0,0.0,0.0,2932342784.0,846430208.0,7939719168.0,21900582912.0,6083822.0,1048043.0
12-04 09:45:01,9.174,0.584,89.992,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2934824960.0,846430208.0,7942758400.0,21895061504.0,5897318.0,1037823.0
12-04 09:45:02,9.258,0.667,89.741,0.083,0.0,0.250,0.0,102400.0,0.0,8.0,2943242240.0,846430208.0,7946338304.0,21883064320.0,6066028.0,1039117.0
12-04 09:45:03,9.892,0.665,89.111,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2947792896.0,846430208.0,7950032896.0,21874819072.0,6497033.0,1080521.0
12-04 09:45:04,9.046,0.581,89.793,0.0,0.0,0.581,0.0,0.0,0.0,0.0,2954530816.0,846430208.0,7953350656.0,21864763392.0,5965120.0,1050555.0
12-04 09:45:05,9.091,0.751,89.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2961793024.0,846430208.0,7957037056.0,21853814784.0,6212117.0,1072760.0
12-04 09:45:06,9.793,0.581,89.378,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2970415104.0,846430208.0,7960449024.0,21841780736.0,5951668.0,1053456.0
12-04 09:45:07,8.452,0.418,90.795,0.0,0.0,0.335,0.0,94208.0,0.0,5.0,2974932992.0,846430208.0,7964332032.0,21833379840.0,6055942.0,1065687.0
12-04 09:45:08,10.149,0.578,88.696,0.165,0.0,0.413,0.0,32768.0,0.0,3.0,2983346176.0,846430208.0,7967707136.0,21821591552.0,6208838.0,1058912.0
12-04 09:45:09,9.190,0.668,89.724,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2992353280.0,846430208.0,7971131392.0,21809160192.0,6084777.0,1063136.0
12-04 09:45:10,9.318,0.499,89.933,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,2998734848.0,846430208.0,7975350272.0,21798559744.0,6353407.0,1068483.0
12-04 09:45:11,9.809,0.499,89.194,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3002990592.0,846430208.0,7978762240.0,21790892032.0,6242618.0,1064883.0
12-04 09:45:12,9.536,0.580,89.469,0.0,0.0,0.415,0.0,81920.0,0.0,5.0,3011653632.0,846430208.0,7982059520.0,21778931712.0,5885474.0,1061382.0
12-04 09:45:13,8.794,0.503,90.452,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3016966144.0,846430208.0,7985823744.0,21769854976.0,6130142.0,1074426.0
12-04 09:45:14,9.318,0.666,89.517,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,3017973760.0,846430208.0,7989260288.0,21765410816.0,6091112.0,1054316.0
12-04 09:45:15,9.417,0.250,90.0,0.0,0.0,0.333,0.0,8192.0,0.0,1.0,3023437824.0,846430208.0,7992598528.0,21756608512.0,6243321.0,1060998.0
12-04 09:45:16,9.859,0.663,89.147,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3033845760.0,846430208.0,7996485632.0,21742313472.0,6179877.0,1072509.0
12-04 09:45:17,9.492,0.416,89.842,0.0,0.0,0.250,0.0,90112.0,0.0,5.0,3040346112.0,846430208.0,7999569920.0,21732728832.0,5944594.0,1052440.0
12-04 09:45:18,9.742,0.500,89.176,0.0,0.0,0.583,0.0,77824.0,0.0,18.0,3044450304.0,846430208.0,8003293184.0,21724901376.0,6097034.0,1080911.0
12-04 09:45:19,8.757,0.667,90.158,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3050053632.0,846430208.0,8006651904.0,21715939328.0,6299194.0,1067950.0
12-04 09:45:20,9.182,0.584,89.566,0.083,0.0,0.584,0.0,32768.0,0.0,3.0,3063209984.0,846430208.0,8010223616.0,21699211264.0,5825298.0,1056434.0
12-04 09:45:21,10.297,0.329,88.715,0.0,0.0,0.659,0.0,0.0,0.0,0.0,3068899328.0,846430208.0,8013754368.0,21689991168.0,5869496.0,1074259.0
12-04 09:45:22,9.760,0.579,89.330,0.0,0.0,0.331,0.0,77824.0,0.0,5.0,3074875392.0,846430208.0,8016949248.0,21680820224.0,5995970.0,1067219.0
12-04 09:45:23,11.175,0.745,87.748,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3081592832.0,846430208.0,8020885504.0,21670166528.0,6340579.0,1073949.0
12-04 09:45:24,8.548,0.249,90.788,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3083730944.0,846430208.0,8021221376.0,21667692544.0,2630705.0,884705.0
12-04 09:45:25,9.859,0.497,89.229,0.249,0.0,0.166,0.0,28672.0,0.0,3.0,3091836928.0,846430208.0,8021368832.0,21659439104.0,2367725.0,901460.0
12-04 09:45:26,9.760,0.414,89.495,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3098296320.0,846430208.0,8024272896.0,21650075648.0,5215007.0,1045795.0
12-04 09:45:27,9.575,0.749,89.092,0.0,0.0,0.583,0.0,73728.0,0.0,5.0,3108777984.0,846430208.0,8030056448.0,21633810432.0,8860844.0,1132994.0
12-04 09:45:28,9.516,0.584,89.816,0.0,0.0,0.083,0.0,115703808.0,0.0,122.0,3113107456.0,846430208.0,8032145408.0,21627392000.0,4145012.0,963908.0
12-04 09:45:29,9.385,0.664,89.535,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3120603136.0,846430208.0,8034742272.0,21617299456.0,5589767.0,1060019.0
12-04 09:45:30,9.833,0.333,89.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3127468032.0,846430208.0,8039387136.0,21605789696.0,7266560.0,1071545.0
12-04 09:45:31,9.445,0.746,89.312,0.166,0.0,0.331,0.0,12288.0,0.0,2.0,3134025728.0,846430208.0,8045191168.0,21593427968.0,8315842.0,1117699.0
12-04 09:45:32,9.975,0.665,88.861,0.0,0.0,0.499,0.0,94208.0,0.0,6.0,3142213632.0,846430208.0,8051052544.0,21579378688.0,8652868.0,1111382.0
12-04 09:45:33,9.174,0.584,90.075,0.0,0.0,0.167,0.0,24576.0,0.0,2.0,3148566528.0,846430208.0,8053907456.0,21570170880.0,5321343.0,1035542.0
12-04 09:45:34,9.341,0.417,89.992,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3154808832.0,846430208.0,8058363904.0,21559472128.0,6838523.0,1065444.0
12-04 09:45:35,10.290,0.415,88.880,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3161108480.0,846430208.0,8062730240.0,21548806144.0,7145633.0,1084026.0
12-04 09:45:36,8.772,0.752,90.142,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3168309248.0,846430208.0,8066592768.0,21537742848.0,6420694.0,1092629.0
12-04 09:45:37,10.399,0.416,88.686,0.166,0.0,0.333,0.0,98304.0,0.0,8.0,3178471424.0,846430208.0,8070365184.0,21523808256.0,6479336.0,1087888.0
12-04 09:45:38,9.701,0.663,89.303,0.0,0.0,0.332,0.0,16384.0,0.0,1.0,3185553408.0,846430208.0,8073617408.0,21513474048.0,5965897.0,1067934.0
12-04 09:45:39,9.182,0.501,89.816,0.0,0.0,0.501,0.0,0.0,0.0,0.0,3190239232.0,846430208.0,8077201408.0,21505204224.0,6149550.0,1089460.0
12-04 09:45:40,9.867,0.498,89.303,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3199488000.0,846430208.0,8080871424.0,21492285440.0,6045149.0,1062733.0
12-04 09:45:41,10.382,0.498,88.538,0.0,0.0,0.581,0.0,0.0,0.0,0.0,3210100736.0,846430208.0,8084754432.0,21477789696.0,6281677.0,1078519.0
12-04 09:45:42,9.726,0.665,89.277,0.0,0.0,0.333,0.0,77824.0,0.0,5.0,3215802368.0,846430208.0,8088002560.0,21468839936.0,6001495.0,1072216.0
12-04 09:45:43,10.074,0.495,88.770,0.165,0.0,0.495,0.0,12288.0,0.0,2.0,3220254720.0,846430208.0,8092090368.0,21460299776.0,6446142.0,1074258.0
12-04 09:45:44,10.250,0.417,88.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3228663808.0,846430208.0,8095428608.0,21448552448.0,6130299.0,1073359.0
12-04 09:45:45,9.448,0.334,89.967,0.0,0.0,0.251,0.0,24576.0,0.0,6.0,3237445632.0,846430208.0,8099274752.0,21435924480.0,6103024.0,1086748.0
12-04 09:45:46,8.445,0.418,90.719,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3245535232.0,846430208.0,8102215680.0,21424893952.0,5917765.0,1054677.0
12-04 09:45:47,9.833,0.500,89.333,0.0,0.0,0.333,0.0,81920.0,0.0,5.0,3249397760.0,846430208.0,8106356736.0,21416890368.0,6119568.0,1084127.0
12-04 09:45:48,10.216,0.831,88.787,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3255820288.0,846430208.0,8109473792.0,21407350784.0,5933678.0,1061958.0
12-04 09:45:49,9.341,0.667,89.408,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,3261591552.0,846430208.0,8113418240.0,21397635072.0,6381160.0,1084619.0
12-04 09:45:50,9.174,0.500,89.908,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3268132864.0,846430208.0,8117063680.0,21387448320.0,6117584.0,1064934.0
12-04 09:45:51,5.750,0.333,93.333,0.0,0.0,0.583,0.0,0.0,0.0,0.0,3269722112.0,846430208.0,8120320000.0,21382602752.0,5216666.0,953639.0
12-04 09:45:52,0.923,0.419,98.574,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,3269931008.0,846430208.0,8124076032.0,21378637824.0,4326682.0,363071.0
12-04 09:45:53,0.756,0.252,98.825,0.0,0.0,0.168,0.0,53248.0,0.0,11.0,3270107136.0,846430208.0,8128073728.0,21374464000.0,4584877.0,365440.0
12-04 09:45:54,1.423,0.251,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3270791168.0,846430208.0,8131792896.0,21370060800.0,4091575.0,351523.0
12-04 09:45:55,0.836,0.334,98.579,0.084,0.0,0.167,0.0,24576.0,0.0,3.0,3273412608.0,846430208.0,8134164480.0,21365067776.0,2646894.0,283857.0
12-04 09:45:56,0.918,0.334,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3274686464.0,846430208.0,8134168576.0,21363789824.0,110029.0,182128.0
12-04 09:45:57,1.173,0.168,98.660,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3274547200.0,846430208.0,8134426624.0,21363671040.0,532091.0,218756.0
12-04 09:45:58,9.983,0.990,88.531,0.0,0.0,0.495,0.0,0.0,0.0,0.0,3196456960.0,846430208.0,8137236480.0,21438951424.0,5727138.0,1171879.0
12-04 09:45:59,10.297,0.659,88.386,0.0,0.0,0.659,0.0,0.0,0.0,0.0,3069542400.0,846430208.0,8142700544.0,21560401920.0,8547552.0,1196847.0
12-04 09:46:00,9.520,0.745,89.238,0.248,0.0,0.248,0.0,32768.0,0.0,3.0,3013775360.0,846430208.0,8143929344.0,21614940160.0,3922584.0,1082842.0
12-04 09:46:01,10.041,0.988,88.313,0.0,0.0,0.658,0.0,0.0,0.0,0.0,3002105856.0,846430208.0,8149168128.0,21621370880.0,8157725.0,1244591.0
12-04 09:46:02,8.924,0.500,90.075,0.0,0.0,0.500,0.0,77824.0,0.0,5.0,3010613248.0,846430208.0,8155090944.0,21606940672.0,9218073.0,1243049.0
12-04 09:46:03,9.967,0.664,88.787,0.0,0.0,0.581,0.0,105791488.0,0.0,101.0,2964840448.0,846430208.0,8160108544.0,21647695872.0,8052912.0,1221418.0
12-04 09:46:04,9.909,0.578,89.017,0.0,0.0,0.495,0.0,20217856.0,0.0,28.0,2964836352.0,846430208.0,8165490688.0,21642317824.0,8534639.0,1233376.0
12-04 09:46:05,9.643,0.748,89.443,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2963931136.0,846430208.0,8170053632.0,21638660096.0,7201018.0,1191393.0
12-04 09:46:06,9.023,1.076,89.321,0.083,0.0,0.497,0.0,12288.0,0.0,2.0,2967601152.0,846430208.0,8173821952.0,21631221760.0,6405597.0,1185408.0
12-04 09:46:07,10.206,0.658,88.889,0.0,0.0,0.247,0.0,110592.0,0.0,9.0,2974978048.0,846430208.0,8177115136.0,21620551680.0,6542471.0,1184082.0
12-04 09:46:08,9.318,0.582,89.684,0.0,0.0,0.416,0.0,16384.0,0.0,2.0,2976542720.0,846430208.0,8180948992.0,21615153152.0,6484565.0,1189897.0
12-04 09:46:09,10.074,0.578,89.100,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2980044800.0,846430208.0,8182632448.0,21609967616.0,4469050.0,1079830.0
12-04 09:46:10,10.197,0.411,89.309,0.0,0.0,0.082,0.0,0.0,0.0,0.0,2986438656.0,846430208.0,8182841344.0,21603364864.0,2429861.0,1003645.0
12-04 09:46:11,9.975,0.330,89.530,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2991357952.0,846430208.0,8182841344.0,21598445568.0,2424804.0,997222.0
12-04 09:46:12,10.956,0.329,88.386,0.165,0.0,0.165,0.0,73728.0,0.0,5.0,2999390208.0,846430208.0,8182841344.0,21590413312.0,2444625.0,1008340.0
12-04 09:46:13,9.256,0.413,90.083,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3006627840.0,846430208.0,8182841344.0,21583175680.0,2434551.0,1003046.0
12-04 09:46:14,9.843,0.744,89.247,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3017261056.0,846430208.0,8182841344.0,21572542464.0,2425605.0,1002078.0
12-04 09:46:15,9.810,0.495,89.448,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3026526208.0,846430208.0,8182845440.0,21563273216.0,2436815.0,1003170.0
12-04 09:46:16,10.083,0.826,88.843,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3035009024.0,846430208.0,8182845440.0,21554790400.0,2425542.0,1003354.0
12-04 09:46:17,9.827,0.661,89.265,0.0,0.0,0.248,0.0,65536.0,0.0,5.0,3041763328.0,846430208.0,8182845440.0,21548036096.0,2433501.0,999893.0
12-04 09:46:18,9.323,0.495,89.769,0.083,0.0,0.330,0.0,12288.0,0.0,2.0,3047096320.0,846430208.0,8182845440.0,21542703104.0,2427233.0,1012349.0
12-04 09:46:19,9.516,0.417,89.816,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3053510656.0,846430208.0,8182845440.0,21536288768.0,2443809.0,1009549.0
12-04 09:46:20,10.139,0.654,88.962,0.0,0.0,0.245,0.0,16384.0,0.0,4.0,3059793920.0,846430208.0,8182845440.0,21530005504.0,2416605.0,1014106.0
12-04 09:46:21,10.661,0.579,88.595,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3070398464.0,846430208.0,8182845440.0,21519400960.0,2429206.0,997743.0
12-04 09:46:22,9.445,0.166,90.224,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,3073286144.0,846430208.0,8182845440.0,21516513280.0,2438082.0,1021230.0
12-04 09:46:23,9.587,0.744,89.339,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3084967936.0,846430208.0,8182845440.0,21504831488.0,2441773.0,1015272.0
12-04 09:46:24,9.942,0.414,89.312,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,3092553728.0,846430208.0,8182845440.0,21497245696.0,2425316.0,1011673.0
12-04 09:46:25,10.231,0.248,89.109,0.0,0.0,0.413,0.0,8192.0,0.0,2.0,3097559040.0,846430208.0,8182849536.0,21492236288.0,2432787.0,1010290.0
12-04 09:46:26,9.885,0.577,89.292,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3109437440.0,846430208.0,8182849536.0,21480357888.0,2433293.0,1032187.0
12-04 09:46:27,9.827,0.413,89.595,0.0,0.0,0.165,0.0,65536.0,0.0,5.0,3119214592.0,846430208.0,8182849536.0,21470580736.0,2440914.0,1011366.0
12-04 09:46:28,11.422,0.247,88.003,0.0,0.0,0.329,0.0,139264.0,0.0,15.0,3123310592.0,846430208.0,8182849536.0,21466484736.0,2428826.0,1016474.0
12-04 09:46:29,9.189,0.331,90.315,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3130003456.0,846430208.0,8182853632.0,21459787776.0,2431119.0,1014974.0
12-04 09:46:30,11.915,0.411,87.182,0.164,0.0,0.329,0.0,45056.0,0.0,3.0,3150065664.0,846430208.0,8182853632.0,21439725568.0,2400254.0,1008099.0
12-04 09:46:31,9.622,0.576,89.638,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3154890752.0,846430208.0,8182853632.0,21434900480.0,2461977.0,1029797.0
12-04 09:46:32,8.631,0.581,90.539,0.0,0.0,0.249,0.0,53248.0,0.0,3.0,3161878528.0,846430208.0,8182849536.0,21427916800.0,2439252.0,1025138.0
12-04 09:46:33,10.782,0.494,88.395,0.0,0.0,0.329,0.0,24592384.0,0.0,30.0,3171577856.0,846430208.0,8182853632.0,21418213376.0,2421325.0,1018974.0
12-04 09:46:34,10.214,0.659,88.962,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3179130880.0,846430208.0,8182857728.0,21410656256.0,2438776.0,1033658.0
12-04 09:46:35,8.757,0.250,90.742,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3183095808.0,846430208.0,8182857728.0,21406691328.0,2426679.0,1024935.0
12-04 09:46:36,10.483,0.333,88.935,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3190796288.0,846430208.0,8182857728.0,21398990848.0,2447136.0,1030020.0
12-04 09:46:37,9.975,0.577,89.118,0.0,0.0,0.330,0.0,81920.0,0.0,5.0,3196051456.0,846430208.0,8182853632.0,21393739776.0,2422414.0,1022813.0
12-04 09:46:38,8.819,0.499,90.599,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3211665408.0,846430208.0,8182857728.0,21378121728.0,2437674.0,1033328.0
12-04 09:46:39,10.667,0.417,88.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3219476480.0,846430208.0,8182857728.0,21370310656.0,2420257.0,1014152.0
12-04 09:46:40,11.433,0.994,87.407,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3270352896.0,846430208.0,8182886400.0,21319405568.0,2447164.0,1037650.0
12-04 09:46:41,3.670,1.168,94.829,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2337624064.0,846430208.0,8182816768.0,22252204032.0,748083.0,374960.0
12-04 09:46:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,2337427456.0,846430208.0,8182808576.0,22252408832.0,5643.0,5963.0
12-04 09:46:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2337427456.0,846430208.0,8182808576.0,22252408832.0,5185.0,5117.0
12-04 09:46:44,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2336845824.0,846430208.0,8183701504.0,22252097536.0,929907.0,52348.0
12-04 09:46:45,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337349632.0,846430208.0,8186322944.0,22248972288.0,3233272.0,151069.0
12-04 09:46:46,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2337484800.0,846430208.0,8189997056.0,22245163008.0,4246976.0,194040.0
12-04 09:46:47,0.168,0.168,99.497,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,2337660928.0,846430208.0,8193646592.0,22241337344.0,3995680.0,182731.0
12-04 09:46:48,0.500,0.333,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2337808384.0,846430208.0,8197308416.0,22237528064.0,4185215.0,176974.0
12-04 09:46:49,0.335,0.335,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2337746944.0,846430208.0,8201355264.0,22233542656.0,4493886.0,196471.0
12-04 09:46:50,0.333,0.667,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2337824768.0,846430208.0,8204926976.0,22229893120.0,4050880.0,185100.0
12-04 09:46:51,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2337910784.0,846430208.0,8208412672.0,22226321408.0,4071682.0,187570.0
12-04 09:46:52,0.336,0.336,99.244,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2337955840.0,846430208.0,8212242432.0,22222446592.0,4351992.0,202721.0
12-04 09:46:53,0.168,0.419,99.162,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2337980416.0,846430208.0,8216104960.0,22218559488.0,4328976.0,195480.0
12-04 09:46:54,0.417,0.500,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2338062336.0,846430208.0,8220086272.0,22214496256.0,4570216.0,206395.0
12-04 09:46:55,0.334,0.502,98.997,0.0,0.0,0.167,0.0,28672.0,0.0,7.0,2338242560.0,846430208.0,8223891456.0,22210510848.0,4180494.0,192192.0
12-04 09:46:56,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338476032.0,846430208.0,8227303424.0,22206865408.0,3777501.0,184061.0
12-04 09:46:57,0.502,0.335,99.079,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2338418688.0,846430208.0,8231223296.0,22203002880.0,4462883.0,199033.0
12-04 09:46:58,0.251,0.418,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2338721792.0,846430208.0,8234950656.0,22198972416.0,4322108.0,197201.0
12-04 09:46:59,0.335,0.335,98.995,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2338324480.0,846430208.0,8238538752.0,22195781632.0,4040255.0,185387.0
12-04 09:47:00,0.250,0.083,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338521088.0,846430208.0,8240119808.0,22194003968.0,1522215.0,58380.0
12-04 09:47:01,0.084,0.167,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338443264.0,846430208.0,8241119232.0,22193082368.0,1362459.0,63922.0
12-04 09:47:02,0.084,0.168,99.665,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2338549760.0,846430208.0,8244060160.0,22190034944.0,3156977.0,158057.0
12-04 09:47:03,0.334,0.334,98.746,0.0,0.0,0.585,0.0,61440.0,0.0,14.0,2338738176.0,846430208.0,8250998784.0,22182907904.0,7758736.0,261852.0
12-04 09:47:04,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2339049472.0,846430208.0,8256638976.0,22176956416.0,6246765.0,204014.0
12-04 09:47:05,0.418,0.251,98.828,0.167,0.0,0.335,0.0,20480.0,0.0,3.0,2338639872.0,846430208.0,8261033984.0,22172971008.0,4751451.0,198622.0
12-04 09:47:06,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338340864.0,846430208.0,8265338880.0,22168965120.0,5210218.0,231363.0
12-04 09:47:07,0.167,0.501,99.165,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2338123776.0,846430208.0,8268107776.0,22166413312.0,2883974.0,136041.0
12-04 09:47:08,0.252,0.336,99.161,0.0,0.0,0.252,0.0,24576.0,0.0,3.0,2338291712.0,846430208.0,8273301504.0,22161051648.0,5827469.0,204927.0
12-04 09:47:09,0.417,0.334,98.832,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2338041856.0,846430208.0,8276811776.0,22157791232.0,4167875.0,191592.0
12-04 09:47:10,0.335,0.168,99.162,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2338086912.0,846430208.0,8280379392.0,22154178560.0,3960165.0,181121.0
12-04 09:47:11,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2338267136.0,846430208.0,8284151808.0,22150225920.0,4393449.0,193130.0
12-04 09:47:12,0.251,0.167,99.414,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2338209792.0,846430208.0,8287637504.0,22146797568.0,3897129.0,198173.0
12-04 09:47:13,0.335,0.251,99.162,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2338697216.0,846430208.0,8291483648.0,22142464000.0,4431473.0,207198.0
12-04 09:47:14,0.586,0.084,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2338619392.0,846430208.0,8295276544.0,22138748928.0,4213816.0,192754.0
12-04 09:47:15,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2338549760.0,846430208.0,8299012096.0,22135083008.0,4023777.0,187583.0
12-04 09:47:16,0.334,0.501,98.747,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2338148352.0,846430208.0,8302772224.0,22131724288.0,4385217.0,185718.0
12-04 09:47:17,0.419,0.251,99.162,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2338447360.0,846430208.0,8306655232.0,22127542272.0,4303286.0,202362.0
12-04 09:47:18,0.252,0.336,99.327,0.0,0.0,0.084,0.0,69685248.0,0.0,93.0,2338570240.0,846430208.0,8310595584.0,22123479040.0,4110987.0,188444.0
12-04 09:47:19,0.585,0.501,98.830,0.0,0.0,0.084,0.0,57266176.0,0.0,58.0,2338615296.0,846430208.0,8314122240.0,22119907328.0,4406494.0,209464.0
12-04 09:47:20,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2338693120.0,846430208.0,8317820928.0,22116130816.0,4049953.0,186329.0
12-04 09:47:21,0.501,0.501,98.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338852864.0,846430208.0,8321867776.0,22111924224.0,4542116.0,198789.0
12-04 09:47:22,0.250,0.584,98.998,0.083,0.0,0.083,0.0,126976.0,0.0,10.0,2338910208.0,846430208.0,8325525504.0,22108209152.0,4225559.0,209876.0
12-04 09:47:23,0.756,0.420,98.573,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2338889728.0,846430208.0,8329752576.0,22104002560.0,4519001.0,207493.0
12-04 09:47:24,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339287040.0,846430208.0,8332894208.0,22100463616.0,3706826.0,175628.0
12-04 09:47:25,0.419,0.168,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339381248.0,846430208.0,8336674816.0,22096588800.0,4447204.0,185090.0
12-04 09:47:26,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339430400.0,846430208.0,8340545536.0,22092668928.0,4334536.0,220820.0
12-04 09:47:27,0.335,0.251,98.996,0.0,0.0,0.418,0.0,57344.0,0.0,3.0,2339516416.0,846430208.0,8344363008.0,22088765440.0,4372715.0,205380.0
12-04 09:47:28,0.167,0.251,99.247,0.167,0.0,0.167,0.0,98304.0,0.0,8.0,2339655680.0,846430208.0,8348430336.0,22084558848.0,4423933.0,228327.0
12-04 09:47:29,0.167,0.502,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339729408.0,846430208.0,8351784960.0,22081130496.0,3819837.0,178019.0
12-04 09:47:30,0.251,0.335,99.246,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2339860480.0,846430208.0,8355639296.0,22077145088.0,4159080.0,189750.0
12-04 09:47:31,0.419,0.252,99.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2339745792.0,846430208.0,8359944192.0,22072954880.0,4683650.0,219060.0
12-04 09:47:32,0.167,0.418,99.247,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2340134912.0,846430208.0,8363347968.0,22069161984.0,3964758.0,178233.0
12-04 09:47:33,0.251,0.418,98.829,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2340204544.0,846430208.0,8366960640.0,22065479680.0,4218954.0,191422.0
12-04 09:47:34,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339880960.0,846430208.0,8371142656.0,22061621248.0,4405175.0,201141.0
12-04 09:47:35,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340409344.0,846430208.0,8374898688.0,22057336832.0,4480110.0,200274.0
12-04 09:47:36,0.668,0.418,98.580,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2341081088.0,846430208.0,8378621952.0,22052941824.0,4457362.0,212428.0
12-04 09:47:37,0.251,0.335,99.331,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2340794368.0,846430208.0,8382029824.0,22049820672.0,3751873.0,181814.0
12-04 09:47:38,0.168,0.168,99.581,0.0,0.0,0.084,0.0,57344.0,0.0,10.0,2340950016.0,846430208.0,8384811008.0,22046883840.0,2928596.0,130150.0
12-04 09:47:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2340941824.0,846430208.0,8384811008.0,22046892032.0,4771.0,4276.0
12-04 09:47:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2341261312.0,846430208.0,8384811008.0,22046572544.0,329968.0,20522.0
12-04 09:47:41,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2340954112.0,846430208.0,8387244032.0,22044446720.0,2463942.0,129043.0
12-04 09:47:42,0.418,0.586,98.828,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2341064704.0,846430208.0,8393211904.0,22038368256.0,6735965.0,234570.0
12-04 09:47:43,0.502,0.167,99.079,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2341556224.0,846430208.0,8398180352.0,22032908288.0,5875670.0,187313.0
12-04 09:47:44,0.335,0.419,98.911,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2341556224.0,846430208.0,8405753856.0,22025334784.0,8037907.0,217339.0
12-04 09:47:45,0.251,0.418,99.079,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2341507072.0,846430208.0,8409436160.0,22021701632.0,4000717.0,169738.0
12-04 09:47:46,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2341560320.0,846430208.0,8414097408.0,22016987136.0,5049717.0,180377.0
12-04 09:47:47,0.252,0.252,99.413,0.0,0.0,0.084,0.0,106496.0,0.0,6.0,2341855232.0,846430208.0,8418627584.0,22012162048.0,5438987.0,194402.0
12-04 09:47:48,0.251,0.335,99.079,0.0,0.0,0.335,0.0,50917376.0,0.0,49.0,2342014976.0,846430208.0,8422731776.0,22007898112.0,4570975.0,193337.0
12-04 09:47:49,0.586,0.167,99.079,0.0,0.0,0.167,0.0,61816832.0,0.0,61.0,2342051840.0,846430208.0,8427122688.0,22003470336.0,4897004.0,199458.0
12-04 09:47:50,0.418,0.418,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341908480.0,846430208.0,8431439872.0,21999296512.0,4547820.0,199411.0
12-04 09:47:51,0.168,0.251,99.162,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2342428672.0,846430208.0,8434810880.0,21995405312.0,4190786.0,197939.0
12-04 09:47:52,0.251,0.251,99.414,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2342518784.0,846430208.0,8438464512.0,21991661568.0,4127206.0,195324.0
12-04 09:47:53,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342465536.0,846430208.0,8442580992.0,21987598336.0,4482375.0,199333.0
12-04 09:47:54,0.417,0.417,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2342760448.0,846430208.0,8446365696.0,21983518720.0,4375830.0,197528.0
12-04 09:47:55,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2342903808.0,846430208.0,8449970176.0,21979770880.0,4104025.0,180110.0
12-04 09:47:56,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2342973440.0,846430208.0,8454082560.0,21975588864.0,4307758.0,223178.0
12-04 09:47:57,0.584,0.083,98.915,0.167,0.0,0.250,0.0,98304.0,0.0,7.0,2342936576.0,846430208.0,8457506816.0,21972201472.0,4138988.0,202736.0
12-04 09:47:58,0.251,0.251,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2343010304.0,846430208.0,8461766656.0,21967867904.0,4575809.0,206705.0
12-04 09:47:59,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343555072.0,846430208.0,8465334272.0,21963755520.0,4438222.0,200555.0
12-04 09:48:00,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2343596032.0,846430208.0,8469069824.0,21959979008.0,4149193.0,184914.0
12-04 09:48:01,0.252,0.168,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2343317504.0,846430208.0,8473174016.0,21956153344.0,4344786.0,191263.0
12-04 09:48:02,0.335,0.167,99.414,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2343501824.0,846430208.0,8476418048.0,21952724992.0,3827550.0,175065.0
12-04 09:48:03,0.167,0.335,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2343133184.0,846430208.0,8480739328.0,21948772352.0,4620317.0,216170.0
12-04 09:48:04,0.251,0.502,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2343178240.0,846430208.0,8484757504.0,21944709120.0,4396072.0,216105.0
12-04 09:48:05,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2343727104.0,846430208.0,8487907328.0,21941010432.0,4029485.0,197343.0
12-04 09:48:06,0.251,0.168,99.246,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2343972864.0,846430208.0,8491597824.0,21937074176.0,4071618.0,186297.0
12-04 09:48:07,0.252,0.252,99.245,0.0,0.0,0.252,0.0,86016.0,0.0,5.0,2343976960.0,846430208.0,8495452160.0,21933215744.0,4429960.0,203362.0
12-04 09:48:08,0.418,0.334,98.997,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2343972864.0,846430208.0,8499232768.0,21929439232.0,4105838.0,179150.0
12-04 09:48:09,0.336,0.168,99.161,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2344243200.0,846430208.0,8502693888.0,21925707776.0,4148916.0,178788.0
12-04 09:48:10,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2344177664.0,846430208.0,8506359808.0,21922107392.0,4375321.0,198863.0
12-04 09:48:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2344374272.0,846430208.0,8508116992.0,21920153600.0,1407726.0,75379.0
12-04 09:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2344366080.0,846430208.0,8508125184.0,21920153600.0,6059.0,5549.0
12-04 09:48:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,2344292352.0,846430208.0,8508579840.0,21919772672.0,784350.0,44225.0
12-04 09:48:14,0.334,0.334,98.832,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2344370176.0,846430208.0,8511852544.0,21916422144.0,3777439.0,185500.0
12-04 09:48:15,0.587,0.335,98.659,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2344529920.0,846430208.0,8517804032.0,21910310912.0,6510936.0,245020.0
12-04 09:48:16,0.504,0.336,98.992,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2345304064.0,846430208.0,8523386880.0,21903953920.0,6466104.0,232041.0
12-04 09:48:17,0.168,0.084,99.496,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,2344763392.0,846430208.0,8529657856.0,21898223616.0,6684942.0,238878.0
12-04 09:48:18,0.335,0.502,98.828,0.0,0.0,0.335,0.0,34816000.0,0.0,34.0,2344812544.0,846430208.0,8534450176.0,21893382144.0,5438312.0,207764.0
12-04 09:48:19,0.418,0.335,98.996,0.0,0.0,0.251,0.0,76251136.0,0.0,75.0,2345189376.0,846430208.0,8538992640.0,21888462848.0,4973412.0,189311.0
12-04 09:48:20,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2345340928.0,846430208.0,8543428608.0,21883875328.0,5007323.0,191472.0
12-04 09:48:21,0.251,0.251,98.912,0.167,0.0,0.418,0.0,12288.0,0.0,2.0,2345541632.0,846430208.0,8547594240.0,21879508992.0,4858226.0,231964.0
12-04 09:48:22,0.168,0.252,99.581,0.0,0.0,0.0,0.0,135168.0,0.0,9.0,2345684992.0,846430208.0,8551546880.0,21875412992.0,4446287.0,188482.0
12-04 09:48:23,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2345607168.0,846430208.0,8556273664.0,21870764032.0,4908793.0,214805.0
12-04 09:48:24,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2345582592.0,846430208.0,8559980544.0,21867081728.0,4366923.0,191267.0
12-04 09:48:25,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345787392.0,846430208.0,8563474432.0,21863383040.0,4041410.0,191911.0
12-04 09:48:26,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345861120.0,846430208.0,8567115776.0,21859667968.0,4225705.0,220975.0
12-04 09:48:27,0.168,0.168,99.413,0.084,0.0,0.168,0.0,86016.0,0.0,7.0,2345861120.0,846430208.0,8571035648.0,21855748096.0,4366086.0,205911.0
12-04 09:48:28,0.335,0.251,99.329,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2346074112.0,846430208.0,8574758912.0,21851811840.0,4117496.0,178501.0
12-04 09:48:29,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346246144.0,846430208.0,8578285568.0,21848113152.0,4066920.0,181720.0
12-04 09:48:30,0.419,0.335,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346340352.0,846430208.0,8582381568.0,21843922944.0,4637276.0,215195.0
12-04 09:48:31,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346242048.0,846430208.0,8586305536.0,21840097280.0,4249790.0,212189.0
12-04 09:48:32,0.502,0.251,99.079,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2346446848.0,846430208.0,8590053376.0,21836144640.0,4283349.0,207857.0
12-04 09:48:33,0.335,0.503,98.911,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2346627072.0,846430208.0,8593874944.0,21832142848.0,4325125.0,212753.0
12-04 09:48:34,0.584,0.334,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2346586112.0,846430208.0,8597803008.0,21828255744.0,4223063.0,190789.0
12-04 09:48:35,0.084,0.335,99.162,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2346905600.0,846430208.0,8601165824.0,21824573440.0,4108822.0,185020.0
12-04 09:48:36,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346508288.0,846430208.0,8604958720.0,21821177856.0,4204303.0,182138.0
12-04 09:48:37,0.252,0.336,99.161,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2346278912.0,846430208.0,8608817152.0,21817548800.0,4556944.0,216679.0
12-04 09:48:38,0.251,0.335,99.246,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,2346168320.0,846430208.0,8612708352.0,21813768192.0,4057065.0,180543.0
12-04 09:48:39,0.335,0.335,98.994,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2346745856.0,846430208.0,8616349696.0,21809549312.0,4331382.0,206720.0
12-04 09:48:40,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346172416.0,846430208.0,8620384256.0,21806088192.0,4443212.0,206869.0
12-04 09:48:41,0.419,0.168,99.246,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2346721280.0,846430208.0,8623788032.0,21802135552.0,4022316.0,182325.0
12-04 09:48:42,0.167,0.417,98.998,0.0,0.0,0.417,0.0,86016.0,0.0,5.0,2346872832.0,846430208.0,8627732480.0,21798039552.0,4176466.0,166728.0
12-04 09:48:43,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346954752.0,846430208.0,8631410688.0,21794279424.0,4093215.0,170614.0
12-04 09:48:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2346954752.0,846430208.0,8631410688.0,21794279424.0,6413.0,6747.0
12-04 09:48:45,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2346950656.0,846430208.0,8631414784.0,21794279424.0,298190.0,20088.0
12-04 09:48:46,0.335,0.251,99.330,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2347028480.0,846430208.0,8635973632.0,21789642752.0,4814939.0,137729.0
12-04 09:48:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,4637.0,4093.0
12-04 09:48:48,0.0,0.250,99.750,0.0,0.0,0.0,0.0,18309120.0,0.0,27.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,8054.0,7906.0
12-04 09:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,84221952.0,0.0,82.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,5080.0,4590.0
12-04 09:48:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,5215.0,4994.0
12-04 09:48:51,0.0,0.250,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,5181.0,5068.0
12-04 09:48:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2347028480.0,846430208.0,8636035072.0,21789581312.0,5774.0,6160.0
12-04 09:48:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2347024384.0,846430208.0,8636039168.0,21789581312.0,6581.0,6832.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347024384.0,846430208.0,8636039168.0,21789581312.0,4750.0,4189.0
12-04 09:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347024384.0,846430208.0,8636039168.0,21789581312.0,6116.0,6480.0
12-04 09:48:56,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347548672.0,846430208.0,8636039168.0,21789057024.0,22375.0,22239.0
12-04 09:48:57,0.0,0.083,99.667,0.167,0.0,0.083,0.0,94208.0,0.0,8.0,2347286528.0,846430208.0,8636039168.0,21789319168.0,5970.0,6448.0
12-04 09:48:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347286528.0,846430208.0,8636039168.0,21789319168.0,5648.0,5958.0
12-04 09:48:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347409408.0,846430208.0,8636043264.0,21789192192.0,4849.0,4433.0
12-04 09:49:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347409408.0,846430208.0,8636043264.0,21789192192.0,5209.0,5100.0
12-04 09:49:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,5202.0,4004.0
12-04 09:49:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,5935.0,5059.0
12-04 09:49:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,5001.0,5011.0
12-04 09:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,6710.0,7761.0
12-04 09:49:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,5521.0,4632.0
12-04 09:49:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347405312.0,846430208.0,8636047360.0,21789192192.0,23131.0,22649.0
12-04 09:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2347401216.0,846430208.0,8636051456.0,21789192192.0,6600.0,6655.0
12-04 09:49:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2347401216.0,846430208.0,8636051456.0,21789192192.0,5839.0,5374.0
12-04 09:49:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2347384832.0,846430208.0,8636051456.0,21789208576.0,7593.0,6820.0
12-04 09:49:10,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2347384832.0,846430208.0,8636051456.0,21789208576.0,6099.0,5504.0
12-04 09:49:11,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350006272.0,846430208.0,8636051456.0,21786587136.0,13142.0,11709.0
12-04 09:49:12,3.169,1.001,95.830,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2361044992.0,846430208.0,8636039168.0,21775560704.0,30726.0,28905.0
12-04 09:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360827904.0,846430208.0,8636043264.0,21775773696.0,6235.0,5777.0
12-04 09:49:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360827904.0,846430208.0,8636043264.0,21775773696.0,7064.0,7234.0
12-04 09:49:15,0.083,0.167,99.666,0.083,0.0,0.0,0.0,40960.0,0.0,2.0,2360827904.0,846430208.0,8636043264.0,21775773696.0,5191.0,5039.0
12-04 09:49:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2361892864.0,846430208.0,8636043264.0,21774708736.0,4461.0,3800.0
12-04 09:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2361708544.0,846430208.0,8636043264.0,21774893056.0,5779.0,6177.0
12-04 09:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361708544.0,846430208.0,8636043264.0,21774893056.0,5995.0,6320.0
12-04 09:49:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361708544.0,846430208.0,8636043264.0,21774893056.0,5075.0,4660.0
12-04 09:49:20,0.250,0.167,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2361450496.0,846430208.0,8636936192.0,21774258176.0,1259998.0,62810.0
12-04 09:49:21,0.335,0.251,98.996,0.167,0.0,0.251,0.0,24576.0,0.0,4.0,2361331712.0,846430208.0,8640405504.0,21770907648.0,3823789.0,180869.0
12-04 09:49:22,0.418,0.334,99.080,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2361376768.0,846430208.0,8643915776.0,21767352320.0,4025168.0,172090.0
12-04 09:49:23,6.717,1.259,91.688,0.084,0.0,0.252,0.0,0.0,0.0,0.0,2436931584.0,846430208.0,8647802880.0,21687910400.0,4579830.0,461154.0
12-04 09:49:24,5.100,0.836,93.813,0.0,0.0,0.251,0.0,36864.0,0.0,9.0,2479763456.0,846430208.0,8651747328.0,21641134080.0,4678485.0,399823.0
12-04 09:49:25,2.773,1.176,95.882,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2499964928.0,846430208.0,8655384576.0,21617295360.0,4354313.0,437245.0
12-04 09:49:26,14.585,1.425,83.822,0.0,0.0,0.168,0.0,28672.0,0.0,2.0,2714525696.0,846430208.0,8659558400.0,21398560768.0,4628077.0,352665.0
12-04 09:49:27,33.361,0.334,65.805,0.250,0.0,0.250,0.0,73728.0,0.0,6.0,2764120064.0,846430208.0,8661770240.0,21346754560.0,2657507.0,143852.0
12-04 09:49:28,11.642,0.335,87.940,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2786623488.0,846430208.0,8664666112.0,21321355264.0,3424015.0,239548.0
12-04 09:49:29,1.833,0.500,97.417,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2789380096.0,846430208.0,8668291072.0,21314973696.0,4468939.0,331078.0
12-04 09:49:30,1.594,0.419,97.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2792304640.0,846430208.0,8673697792.0,21306642432.0,6549674.0,361696.0
12-04 09:49:31,1.750,0.417,97.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2803163136.0,846430208.0,8679092224.0,21290389504.0,5507278.0,340823.0
12-04 09:49:32,1.424,0.335,97.990,0.084,0.0,0.168,0.0,86016.0,0.0,6.0,2815320064.0,846430208.0,8682713088.0,21274611712.0,4767247.0,315187.0
12-04 09:49:33,1.589,0.334,97.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2836869120.0,846430208.0,8687325184.0,21248450560.0,4978891.0,303645.0
12-04 09:49:34,1.005,0.335,98.492,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2839769088.0,846430208.0,8690757632.0,21242118144.0,4551636.0,294810.0
12-04 09:49:35,1.508,0.419,97.822,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2843586560.0,846430208.0,8695185408.0,21233872896.0,5142881.0,349628.0
12-04 09:49:36,2.843,0.418,96.488,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2720280576.0,846430208.0,8699691008.0,21352673280.0,4985124.0,355473.0
12-04 09:49:37,2.010,0.419,97.320,0.084,0.0,0.168,0.0,90112.0,0.0,7.0,2724270080.0,846430208.0,8703033344.0,21345341440.0,4464717.0,309697.0
12-04 09:49:38,1.426,0.336,98.070,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2721521664.0,846430208.0,8707141632.0,21343981568.0,4794702.0,341397.0
12-04 09:49:39,1.503,0.501,97.663,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2730692608.0,846430208.0,8711585792.0,21330366464.0,5183206.0,341532.0
12-04 09:49:40,1.174,0.335,98.324,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2732032000.0,846430208.0,8715595776.0,21325017088.0,4617275.0,315339.0
12-04 09:49:41,1.008,0.420,98.405,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2733838336.0,846430208.0,8719663104.0,21319143424.0,4795399.0,334927.0
12-04 09:49:42,1.338,0.251,98.161,0.084,0.0,0.167,0.0,94208.0,0.0,7.0,2735194112.0,846430208.0,8723656704.0,21313794048.0,4812125.0,308444.0
12-04 09:49:43,1.334,0.334,97.748,0.0,0.0,0.584,0.0,0.0,0.0,0.0,2741186560.0,846430208.0,8727601152.0,21303857152.0,4668061.0,318015.0
12-04 09:49:44,2.085,0.417,97.081,0.0,0.0,0.417,0.0,4096.0,0.0,1.0,2749513728.0,846430208.0,8731541504.0,21291589632.0,4645117.0,335478.0
12-04 09:49:45,1.423,0.251,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2757652480.0,846430208.0,8735948800.0,21279043584.0,4962705.0,314563.0
12-04 09:49:46,1.087,0.585,98.244,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2758352896.0,846430208.0,8739909632.0,21274382336.0,4631626.0,303332.0
12-04 09:49:47,1.088,0.251,98.326,0.084,0.0,0.251,0.0,118784.0,0.0,8.0,2759344128.0,846430208.0,8743505920.0,21269794816.0,4708992.0,343572.0
12-04 09:49:48,1.253,0.418,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2759344128.0,846430208.0,8747761664.0,21265539072.0,4942666.0,330509.0
12-04 09:49:49,0.924,0.252,98.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2761863168.0,846430208.0,8751874048.0,21258907648.0,4870471.0,308131.0
12-04 09:49:50,1.675,0.335,97.739,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2763694080.0,846430208.0,8755621888.0,21253328896.0,4345101.0,314978.0
12-04 09:49:51,1.087,0.251,98.411,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,2764492800.0,846430208.0,8759447552.0,21248704512.0,4711903.0,342211.0
12-04 09:49:52,1.003,0.251,98.411,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2769182720.0,846430208.0,8763969536.0,21239492608.0,5188724.0,347850.0
12-04 09:49:53,1.421,0.418,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2780114944.0,846430208.0,8767102976.0,21225426944.0,4552806.0,347196.0
12-04 09:49:54,1.002,0.334,98.581,0.0,0.0,0.083,0.0,132079616.0,0.0,134.0,2780839936.0,846430208.0,8768598016.0,21223206912.0,1195670.0,161218.0
12-04 09:49:55,1.168,0.250,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2788241408.0,846430208.0,8768716800.0,21215686656.0,259801.0,114443.0
12-04 09:49:56,0.922,0.335,98.743,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2797744128.0,846430208.0,8770207744.0,21204692992.0,2103984.0,228201.0
12-04 09:49:57,1.338,0.251,98.161,0.167,0.0,0.084,0.0,139264.0,0.0,11.0,2799448064.0,846430208.0,8773287936.0,21199908864.0,3792509.0,284730.0
12-04 09:49:58,1.091,0.419,98.154,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2799353856.0,846430208.0,8779845632.0,21193445376.0,7220981.0,371391.0
12-04 09:49:59,1.674,0.0,98.243,0.0,0.0,0.084,0.0,45056.0,0.0,10.0,2800922624.0,846430208.0,8785907712.0,21185814528.0,7067485.0,392657.0
12-04 09:50:00,1.252,0.334,98.164,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2801430528.0,846430208.0,8791019520.0,21180194816.0,6049269.0,327037.0
12-04 09:50:01,1.336,0.250,98.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2801709056.0,846430208.0,8796315648.0,21174620160.0,6114275.0,344472.0
12-04 09:50:02,0.923,0.419,98.238,0.168,0.0,0.252,0.0,94208.0,0.0,7.0,2802999296.0,846430208.0,8801673216.0,21167972352.0,6034111.0,336667.0
12-04 09:50:03,1.504,0.501,97.744,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2803650560.0,846430208.0,8806260736.0,21162733568.0,5830498.0,370784.0
12-04 09:50:04,1.086,0.334,98.329,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2803441664.0,846430208.0,8810909696.0,21158293504.0,5105835.0,321040.0
12-04 09:50:05,1.340,0.419,98.074,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2804355072.0,846430208.0,8815312896.0,21152976896.0,5121409.0,339287.0
12-04 09:50:06,1.094,0.253,98.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2804445184.0,846430208.0,8819527680.0,21148672000.0,5025120.0,323376.0
12-04 09:50:07,1.585,0.334,97.915,0.0,0.0,0.167,0.0,118784.0,0.0,8.0,2806607872.0,846430208.0,8823857152.0,21142179840.0,4869481.0,338036.0
12-04 09:50:08,1.674,0.251,97.741,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2808197120.0,846430208.0,8827543552.0,21136904192.0,4948906.0,334759.0
12-04 09:50:09,1.005,0.251,98.576,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2808008704.0,846430208.0,8831504384.0,21133131776.0,4365135.0,312152.0
12-04 09:50:10,1.504,0.334,97.828,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2810953728.0,846430208.0,8835641344.0,21126049792.0,4971342.0,351136.0
12-04 09:50:11,1.003,0.418,98.328,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2815655936.0,846430208.0,8840015872.0,21116973056.0,5048158.0,327228.0
12-04 09:50:12,0.753,0.418,98.746,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2820861952.0,846430208.0,8843886592.0,21107896320.0,4795003.0,321877.0
12-04 09:50:13,1.089,0.335,98.157,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2828980224.0,846430208.0,8847908864.0,21095755776.0,4670362.0,339412.0
12-04 09:50:14,1.004,0.418,98.243,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2835390464.0,846430208.0,8851881984.0,21085372416.0,4830867.0,317550.0
12-04 09:50:15,0.838,0.335,98.407,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2840309760.0,846430208.0,8855756800.0,21076578304.0,4772828.0,308346.0
12-04 09:50:16,1.841,0.502,97.490,0.0,0.0,0.167,0.0,24576.0,0.0,2.0,2848309248.0,846430208.0,8859901952.0,21064433664.0,4659018.0,353119.0
12-04 09:50:17,0.920,0.334,98.579,0.0,0.0,0.167,0.0,94208.0,0.0,5.0,2853203968.0,846430208.0,8864018432.0,21055422464.0,4865914.0,326739.0
12-04 09:50:18,0.921,0.419,98.325,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2857680896.0,846430208.0,8868417536.0,21046546432.0,4870017.0,329593.0
12-04 09:50:19,1.090,0.419,98.072,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2867286016.0,846430208.0,8872128512.0,21033230336.0,4906822.0,344701.0
12-04 09:50:20,1.590,0.251,97.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2872786944.0,846430208.0,8876040192.0,21023817728.0,4633033.0,313494.0
12-04 09:50:21,1.342,0.168,98.154,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2876993536.0,846430208.0,8880214016.0,21015437312.0,4829293.0,299221.0
12-04 09:50:22,1.173,0.419,98.074,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2881159168.0,846430208.0,8884269056.0,21007216640.0,4792583.0,330753.0
12-04 09:50:23,1.170,0.418,97.995,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2881740800.0,846430208.0,8888147968.0,21002756096.0,4270292.0,288278.0
12-04 09:50:24,1.092,0.672,97.985,0.0,0.0,0.252,0.0,120299520.0,0.0,117.0,2881863680.0,846430208.0,8892616704.0,20998164480.0,5460026.0,335473.0
12-04 09:50:25,1.250,0.250,98.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2881626112.0,846430208.0,8893485056.0,20997533696.0,1049941.0,172909.0
12-04 09:50:26,1.004,0.0,98.996,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2881626112.0,846430208.0,8893485056.0,20997533696.0,246729.0,125907.0
12-04 09:50:27,0.667,0.083,99.166,0.0,0.0,0.083,0.0,106496.0,0.0,8.0,2881912832.0,846430208.0,8894214144.0,20996517888.0,979031.0,151009.0
12-04 09:50:28,0.837,0.167,98.661,0.167,0.0,0.167,0.0,81920.0,0.0,6.0,2882453504.0,846430208.0,8897449984.0,20992741376.0,4020298.0,269041.0
12-04 09:50:29,1.337,0.585,97.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2882383872.0,846430208.0,8903065600.0,20987195392.0,6219696.0,352429.0
12-04 09:50:30,1.923,0.251,97.575,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2883276800.0,846430208.0,8909750272.0,20979617792.0,8067864.0,326306.0
12-04 09:50:31,0.589,0.336,98.907,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2885361664.0,846430208.0,8914112512.0,20973170688.0,4812290.0,270665.0
12-04 09:50:32,1.503,0.501,97.830,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2886094848.0,846430208.0,8920956928.0,20965593088.0,7874917.0,338977.0
12-04 09:50:33,1.175,0.504,97.733,0.168,0.0,0.420,0.0,32768.0,0.0,3.0,2885988352.0,846430208.0,8925306880.0,20961349632.0,5251851.0,345019.0
12-04 09:50:34,1.336,0.584,97.913,0.0,0.0,0.167,0.0,45056.0,0.0,9.0,2886303744.0,846430208.0,8930078720.0,20956262400.0,5364145.0,303155.0
12-04 09:50:35,1.005,0.503,98.325,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2886221824.0,846430208.0,8934432768.0,20951990272.0,5730234.0,266120.0
12-04 09:50:36,0.752,0.585,98.496,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2886606848.0,846430208.0,8939507712.0,20946530304.0,5156402.0,358218.0
12-04 09:50:37,0.503,0.168,99.246,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2886451200.0,846430208.0,8943710208.0,20942483456.0,4761886.0,235539.0
12-04 09:50:38,0.584,0.584,98.414,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,2886586368.0,846430208.0,8947916800.0,20938141696.0,4889931.0,238575.0
12-04 09:50:39,0.753,0.418,98.577,0.0,0.0,0.251,0.0,40960.0,0.0,2.0,2886549504.0,846430208.0,8952352768.0,20933742592.0,4952830.0,241500.0
12-04 09:50:40,0.587,0.335,98.826,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2886770688.0,846430208.0,8956784640.0,20929089536.0,4661875.0,237075.0
12-04 09:50:41,2.523,0.421,96.804,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2887168000.0,846430208.0,8961028096.0,20924448768.0,4894102.0,321984.0
12-04 09:50:42,10.877,0.422,88.364,0.0,0.0,0.337,0.0,106496.0,0.0,6.0,2898898944.0,846430208.0,8963702784.0,20910043136.0,5705331.0,1040334.0
12-04 09:50:43,8.562,0.342,91.010,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2913669120.0,846430208.0,8967364608.0,20891611136.0,6584864.0,1062434.0
12-04 09:50:44,8.099,0.767,90.878,0.085,0.0,0.171,0.0,20480.0,0.0,3.0,2925174784.0,846430208.0,8971194368.0,20876275712.0,6327551.0,1040707.0
12-04 09:50:45,7.509,0.512,91.638,0.0,0.0,0.341,0.0,0.0,0.0,0.0,2940043264.0,846430208.0,8975495168.0,20857106432.0,6964979.0,1033749.0
12-04 09:50:46,8.806,0.423,90.432,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2939297792.0,846430208.0,8979292160.0,20854054912.0,7039880.0,1075185.0
12-04 09:50:47,7.398,0.680,91.582,0.0,0.0,0.340,0.0,94208.0,0.0,5.0,2940583936.0,846430208.0,8982638592.0,20849422336.0,6019110.0,1053746.0
12-04 09:50:48,8.552,0.254,90.940,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2944405504.0,846430208.0,8986374144.0,20841865216.0,6612256.0,1052453.0
12-04 09:50:49,7.653,0.765,91.156,0.0,0.0,0.425,0.0,0.0,0.0,0.0,2947837952.0,846430208.0,8991166464.0,20833640448.0,7707087.0,1095333.0
12-04 09:50:50,8.629,0.508,87.140,3.384,0.0,0.338,0.0,103460864.0,0.0,109.0,2952839168.0,846430208.0,8994099200.0,20825706496.0,6198274.0,1078908.0
12-04 09:50:51,8.270,0.591,90.970,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2963386368.0,846430208.0,8996802560.0,20812455936.0,4783865.0,981556.0
12-04 09:50:52,7.946,0.254,91.631,0.0,0.0,0.169,0.0,40960.0,0.0,3.0,2972925952.0,846430208.0,8996786176.0,20802932736.0,2364676.0,902007.0
12-04 09:50:53,7.555,0.594,91.511,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2981928960.0,846430208.0,8998801408.0,20791914496.0,5071765.0,1028044.0
12-04 09:50:54,7.228,0.595,91.837,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2993004544.0,846430208.0,9003008000.0,20776632320.0,6878795.0,1091678.0
12-04 09:50:55,7.234,0.851,91.234,0.0,0.0,0.681,0.0,0.0,0.0,0.0,2999259136.0,846430208.0,9010827264.0,20762558464.0,11070062.0,1176254.0
12-04 09:50:56,8.312,0.679,90.585,0.170,0.0,0.254,0.0,24576.0,0.0,2.0,3008417792.0,846430208.0,9014534144.0,20749692928.0,6614898.0,1106941.0
12-04 09:50:57,8.065,0.424,91.256,0.0,0.0,0.255,0.0,81920.0,0.0,5.0,3015618560.0,846430208.0,9020309504.0,20736716800.0,8901519.0,1109367.0
12-04 09:50:58,6.888,0.340,92.602,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3020894208.0,846430208.0,9022193664.0,20729556992.0,3856917.0,971187.0
12-04 09:50:59,8.538,0.338,90.955,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3024302080.0,846430208.0,9022787584.0,20725555200.0,3527776.0,965121.0
12-04 09:51:00,8.263,0.422,91.062,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3034193920.0,846430208.0,9024925696.0,20713525248.0,4812670.0,1027308.0
12-04 09:51:01,7.411,0.426,91.993,0.0,0.0,0.170,0.0,24576.0,0.0,6.0,3041914880.0,846430208.0,9026981888.0,20703748096.0,4543183.0,1033490.0
12-04 09:51:02,7.915,0.596,90.894,0.085,0.0,0.511,0.0,94208.0,0.0,7.0,3050663936.0,846430208.0,9031438336.0,20690542592.0,7198248.0,1107639.0
12-04 09:51:03,7.496,0.511,91.738,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3056439296.0,846430208.0,9038520320.0,20677685248.0,10075720.0,1178237.0
12-04 09:51:04,8.326,0.425,90.994,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3065573376.0,846430208.0,9042657280.0,20664414208.0,7156179.0,1078088.0
12-04 09:51:05,6.809,0.596,92.085,0.0,0.0,0.511,0.0,0.0,0.0,0.0,3075465216.0,846430208.0,9048666112.0,20648513536.0,9236930.0,1137628.0
12-04 09:51:06,8.149,0.340,91.087,0.0,0.0,0.424,0.0,8192.0,0.0,1.0,3081515008.0,846430208.0,9053667328.0,20637462528.0,7762601.0,1111169.0
12-04 09:51:07,6.723,0.511,92.340,0.0,0.0,0.426,0.0,65536.0,0.0,5.0,3088613376.0,846430208.0,9057517568.0,20626513920.0,6999912.0,1098719.0
12-04 09:51:08,7.621,0.677,90.771,0.254,0.0,0.677,0.0,28672.0,0.0,3.0,3095334912.0,846430208.0,9063337984.0,20613971968.0,8547584.0,1126232.0
12-04 09:51:09,7.070,0.596,91.738,0.0,0.0,0.596,0.0,77824.0,0.0,14.0,3102216192.0,846430208.0,9067503616.0,20602925056.0,7109389.0,1120774.0
12-04 09:51:10,7.816,0.425,91.334,0.0,0.0,0.425,0.0,0.0,0.0,0.0,3119816704.0,846430208.0,9072263168.0,20580564992.0,7655403.0,1115268.0
12-04 09:51:11,8.284,0.507,90.786,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3127648256.0,846430208.0,9077497856.0,20567498752.0,8093559.0,1146145.0
12-04 09:51:12,6.633,0.425,92.177,0.0,0.0,0.765,0.0,69632.0,0.0,5.0,3133153280.0,846430208.0,9082155008.0,20557336576.0,7478842.0,1107821.0
12-04 09:51:13,6.935,0.771,91.952,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3142971392.0,846430208.0,9085460480.0,20544212992.0,6473541.0,1075603.0
12-04 09:51:14,7.523,0.845,90.871,0.169,0.0,0.592,0.0,32768.0,0.0,3.0,3148595200.0,846430208.0,9090416640.0,20533633024.0,7931060.0,1132605.0
12-04 09:51:15,8.099,0.426,90.963,0.0,0.0,0.512,0.0,0.0,0.0,0.0,3156119552.0,846430208.0,9093820416.0,20522704896.0,6075930.0,1075252.0
12-04 09:51:16,7.803,0.424,91.433,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3161518080.0,846430208.0,9098022912.0,20513103872.0,7322582.0,1104130.0
12-04 09:51:17,6.991,0.256,92.327,0.0,0.0,0.426,0.0,86016.0,0.0,6.0,3170525184.0,846430208.0,9102606336.0,20499513344.0,7075709.0,1097282.0
12-04 09:51:18,8.348,0.341,90.801,0.0,0.0,0.511,0.0,0.0,0.0,0.0,3180228608.0,846430208.0,9106169856.0,20486246400.0,6518546.0,1092445.0
12-04 09:51:19,6.553,0.511,92.511,0.0,0.0,0.426,0.0,0.0,0.0,0.0,3183878144.0,846430208.0,9110568960.0,20478197760.0,7084586.0,1099383.0
12-04 09:51:20,7.569,0.841,90.917,0.168,0.0,0.505,0.0,12288.0,0.0,2.0,3197075456.0,846430208.0,9114984448.0,20460584960.0,7612225.0,1087787.0
12-04 09:51:21,8.078,0.425,91.241,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3216478208.0,846430208.0,9117167616.0,20438999040.0,4321983.0,942510.0
12-04 09:51:22,7.549,0.170,92.197,0.0,0.0,0.085,0.0,65536.0,0.0,5.0,3219623936.0,846430208.0,9117167616.0,20435853312.0,2383979.0,911021.0
12-04 09:51:23,6.926,0.422,92.314,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3223273472.0,846430208.0,9117167616.0,20432203776.0,2368192.0,913092.0
12-04 09:51:24,7.966,0.424,91.525,0.0,0.0,0.085,0.0,125558784.0,0.0,125.0,3231113216.0,846430208.0,9117167616.0,20424364032.0,2360739.0,906243.0
12-04 09:51:25,7.868,0.508,91.540,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3237736448.0,846430208.0,9117171712.0,20417736704.0,2358014.0,911430.0
12-04 09:51:26,6.372,0.340,93.118,0.170,0.0,0.0,0.0,12288.0,0.0,2.0,3242815488.0,846430208.0,9117171712.0,20412657664.0,2378108.0,919579.0
12-04 09:51:27,7.276,0.338,92.301,0.0,0.0,0.085,0.0,86016.0,0.0,5.0,3249422336.0,846430208.0,9117167616.0,20406054912.0,2361453.0,911134.0
12-04 09:51:28,8.404,0.594,90.917,0.0,0.0,0.085,0.0,61440.0,0.0,4.0,3255549952.0,846430208.0,9117167616.0,20399927296.0,2358864.0,904692.0
12-04 09:51:29,6.372,0.255,93.203,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3260211200.0,846430208.0,9117171712.0,20395261952.0,2355887.0,909100.0
12-04 09:51:30,7.301,0.255,92.445,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3271671808.0,846430208.0,9117171712.0,20383801344.0,2368228.0,902300.0
12-04 09:51:31,7.712,0.339,91.780,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3285987328.0,846430208.0,9117171712.0,20369485824.0,2345393.0,902573.0
12-04 09:51:32,6.729,0.426,92.589,0.085,0.0,0.170,0.0,81920.0,0.0,5.0,3292495872.0,846430208.0,9117171712.0,20362977280.0,2360307.0,905532.0
12-04 09:51:33,7.040,0.339,92.451,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3295760384.0,846430208.0,9117175808.0,20359708672.0,2376344.0,921060.0
12-04 09:51:34,6.735,0.256,92.839,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3305029632.0,846430208.0,9117175808.0,20350439424.0,2365959.0,908116.0
12-04 09:51:35,7.823,0.255,91.752,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3315347456.0,846430208.0,9117175808.0,20340121600.0,2352704.0,904249.0
12-04 09:51:36,5.978,0.342,93.595,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,3323449344.0,846430208.0,9117175808.0,20332019712.0,2366709.0,907350.0
12-04 09:51:37,7.276,0.338,92.217,0.0,0.0,0.169,0.0,69632.0,0.0,5.0,3333599232.0,846430208.0,9117175808.0,20321869824.0,2353267.0,911770.0
12-04 09:51:38,6.410,0.171,92.991,0.256,0.0,0.171,0.0,12288.0,0.0,2.0,3344093184.0,846430208.0,9117175808.0,20311375872.0,2350549.0,900799.0
12-04 09:51:39,7.173,0.171,92.570,0.0,0.0,0.085,0.0,8192.0,0.0,2.0,3351977984.0,846430208.0,9117175808.0,20303491072.0,2338654.0,898528.0
12-04 09:51:40,7.191,0.338,92.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3354804224.0,846430208.0,9117175808.0,20300664832.0,2392678.0,916979.0
12-04 09:51:41,7.282,0.169,92.549,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3357073408.0,846430208.0,9117175808.0,20298395648.0,2201329.0,864675.0
12-04 09:51:42,0.665,0.333,98.919,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3359293440.0,846430208.0,9117175808.0,20296175616.0,50535.0,268853.0
12-04 09:51:43,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3359178752.0,846430208.0,9117179904.0,20296286208.0,39331.0,67561.0
12-04 09:51:44,0.500,0.083,99.249,0.167,0.0,0.0,0.0,86016.0,0.0,16.0,3359178752.0,846430208.0,9117179904.0,20296286208.0,40125.0,69062.0
12-04 09:51:45,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3359686656.0,846430208.0,9117179904.0,20295778304.0,40415.0,69560.0
12-04 09:51:46,0.502,0.084,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3359686656.0,846430208.0,9117179904.0,20295778304.0,39415.0,67635.0
12-04 09:51:47,0.750,0.083,99.167,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3359686656.0,846430208.0,9117179904.0,20295778304.0,39328.0,67561.0
12-04 09:51:48,8.885,0.335,90.612,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3320164352.0,846430208.0,9117179904.0,20335300608.0,2292494.0,874275.0
12-04 09:51:49,10.637,0.503,88.777,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3197427712.0,846430208.0,9117184000.0,20458033152.0,2678980.0,1012336.0
12-04 09:51:50,9.645,0.508,89.679,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,3049553920.0,846430208.0,9117184000.0,20605906944.0,2673574.0,1005135.0
12-04 09:51:51,9.975,0.671,89.271,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3051634688.0,846430208.0,9117188096.0,20603822080.0,2658393.0,1006509.0
12-04 09:51:52,9.799,0.251,89.615,0.084,0.0,0.251,0.0,81920.0,0.0,6.0,3058819072.0,846430208.0,9117188096.0,20596637696.0,2659561.0,1013962.0
12-04 09:51:53,10.385,0.419,89.028,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2991144960.0,846430208.0,9117188096.0,20664311808.0,2693799.0,1009817.0
12-04 09:51:54,9.236,0.252,90.428,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2994896896.0,846430208.0,9117188096.0,20660559872.0,2652347.0,1008010.0
12-04 09:51:55,9.908,0.756,89.169,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3002163200.0,846430208.0,9117188096.0,20653293568.0,2677547.0,1020094.0
12-04 09:51:56,10.711,0.251,88.787,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3001815040.0,846430208.0,9117188096.0,20653641728.0,2703517.0,1027069.0
12-04 09:51:57,9.992,0.420,89.421,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3005104128.0,846430208.0,9117188096.0,20650352640.0,2654538.0,1006639.0
12-04 09:51:58,9.496,0.588,89.748,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3009753088.0,846430208.0,9117188096.0,20645703680.0,2662782.0,1020046.0
12-04 09:51:59,9.941,0.337,89.553,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3016126464.0,846430208.0,9117192192.0,20639326208.0,2710200.0,1027372.0
12-04 09:52:00,9.564,0.587,89.765,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3019456512.0,846430208.0,9117196288.0,20635992064.0,2654230.0,1008654.0
12-04 09:52:01,10.672,0.252,88.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3024220160.0,846430208.0,9117196288.0,20631228416.0,2659192.0,1015680.0
12-04 09:52:02,10.702,0.334,88.629,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,3027644416.0,846430208.0,9117196288.0,20627804160.0,2693256.0,1020414.0
12-04 09:52:03,9.723,0.419,89.690,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3036827648.0,846430208.0,9117196288.0,20618620928.0,2654726.0,1020545.0
12-04 09:52:04,9.292,0.426,90.196,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3053748224.0,846430208.0,9117196288.0,20601700352.0,2660324.0,1017346.0
12-04 09:52:05,9.631,0.503,89.698,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3059273728.0,846430208.0,9117196288.0,20596174848.0,2687091.0,1027863.0
12-04 09:52:06,10.118,0.337,89.460,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3068698624.0,846430208.0,9117196288.0,20586749952.0,2664106.0,1019465.0
12-04 09:52:07,9.367,0.506,90.042,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3076091904.0,846430208.0,9117200384.0,20579352576.0,2661083.0,1023444.0
12-04 09:52:08,10.672,0.504,88.571,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3088502784.0,846430208.0,9117200384.0,20566941696.0,2678229.0,1029102.0
12-04 09:52:09,9.528,0.506,89.966,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3096440832.0,846430208.0,9117200384.0,20559003648.0,2670656.0,1020696.0
12-04 09:52:10,10.345,0.421,89.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3104976896.0,846430208.0,9117200384.0,20550467584.0,2656497.0,1021540.0
12-04 09:52:11,9.604,0.253,90.059,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3113869312.0,846430208.0,9117200384.0,20541575168.0,2671837.0,1035774.0
12-04 09:52:12,10.397,0.338,89.096,0.0,0.0,0.169,0.0,69632.0,0.0,5.0,3124338688.0,846430208.0,9117196288.0,20531109888.0,2678380.0,1024523.0
12-04 09:52:13,10.557,0.665,88.612,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3129729024.0,846430208.0,9117204480.0,20525711360.0,2664651.0,1032456.0
12-04 09:52:14,10.553,0.335,88.693,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,3139026944.0,846430208.0,9117204480.0,20516413440.0,2668443.0,1039843.0
12-04 09:52:15,10.261,0.673,88.982,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3147472896.0,846430208.0,9117204480.0,20507967488.0,2687082.0,1032738.0
12-04 09:52:16,10.562,0.251,89.019,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3161088000.0,846430208.0,9117204480.0,20494352384.0,2614439.0,1013125.0
12-04 09:52:17,10.802,0.422,88.608,0.0,0.0,0.169,0.0,65536.0,0.0,5.0,3173376000.0,846430208.0,9117204480.0,20482064384.0,2705210.0,1060716.0
12-04 09:52:18,8.692,0.506,90.633,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3187597312.0,846430208.0,9117204480.0,20467843072.0,2674958.0,1033844.0
12-04 09:52:19,9.428,0.337,89.899,0.0,0.0,0.337,0.0,12288.0,0.0,3.0,3204452352.0,846430208.0,9117204480.0,20450988032.0,2665396.0,1031849.0
12-04 09:52:20,10.460,0.586,88.536,0.251,0.0,0.167,0.0,40960.0,0.0,3.0,3214921728.0,846430208.0,9117208576.0,20440514560.0,2661527.0,1039382.0
12-04 09:52:21,10.050,0.586,89.196,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3223207936.0,846430208.0,9117208576.0,20432228352.0,2704995.0,1056796.0
12-04 09:52:22,10.067,0.419,89.346,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,3228033024.0,846430208.0,9117208576.0,20427403264.0,2654750.0,1032417.0
12-04 09:52:23,9.229,0.339,90.262,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3237462016.0,846430208.0,9117208576.0,20417974272.0,2662112.0,1035889.0
12-04 09:52:24,10.110,0.421,89.469,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3246129152.0,846430208.0,9117208576.0,20409307136.0,2644429.0,1028676.0
12-04 09:52:25,10.134,0.335,89.363,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3249684480.0,846430208.0,9117208576.0,20405751808.0,2703430.0,1049025.0
12-04 09:52:26,9.261,0.425,90.144,0.170,0.0,0.0,0.0,12288.0,0.0,2.0,3260825600.0,846430208.0,9117208576.0,20394610688.0,2669791.0,1053138.0
12-04 09:52:27,10.371,0.506,89.039,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3269586944.0,846430208.0,9117208576.0,20385849344.0,2660850.0,1045144.0
12-04 09:52:28,9.983,0.587,89.262,0.0,0.0,0.168,0.0,65536.0,0.0,4.0,3278123008.0,846430208.0,9117212672.0,20377309184.0,2689543.0,1039105.0
12-04 09:52:29,10.025,0.421,89.469,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3283423232.0,846430208.0,9117212672.0,20372008960.0,2658363.0,1034860.0
12-04 09:52:30,10.720,0.419,88.693,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3293097984.0,846430208.0,9117216768.0,20362330112.0,2671972.0,1048602.0
12-04 09:52:31,9.367,0.591,90.042,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3305132032.0,846430208.0,9117216768.0,20350296064.0,2673492.0,1034077.0
12-04 09:52:32,10.693,0.334,88.638,0.167,0.0,0.167,0.0,65536.0,0.0,5.0,3325198336.0,846430208.0,9117212672.0,20330233856.0,2667309.0,1032015.0
12-04 09:52:33,10.310,0.335,89.355,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3331735552.0,846430208.0,9117216768.0,20323692544.0,2662508.0,1046576.0
12-04 09:52:34,10.504,0.336,89.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3340242944.0,846430208.0,9117216768.0,20315185152.0,2657953.0,1033307.0
12-04 09:52:35,11.092,0.420,88.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3351453696.0,846430208.0,9117216768.0,20303974400.0,2691940.0,1047837.0
12-04 09:52:36,10.588,0.336,88.824,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3356860416.0,846430208.0,9117216768.0,20298567680.0,2649572.0,1036563.0
12-04 09:52:37,10.654,0.503,88.758,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3364745216.0,846430208.0,9117220864.0,20290678784.0,2676287.0,1050546.0
12-04 09:52:38,9.615,0.669,89.298,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,3372711936.0,846430208.0,9117220864.0,20282712064.0,2663231.0,1039159.0
12-04 09:52:39,11.186,0.336,88.225,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,3388678144.0,846430208.0,9117220864.0,20266745856.0,2665410.0,1035522.0
12-04 09:52:40,9.958,0.502,89.289,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3405565952.0,846430208.0,9117220864.0,20249858048.0,2676972.0,1052869.0
12-04 09:52:41,11.120,0.167,88.629,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3408117760.0,846430208.0,9117220864.0,20247306240.0,2672386.0,1037287.0
12-04 09:52:42,10.935,0.584,88.314,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,3416932352.0,846430208.0,9117220864.0,20238491648.0,2657603.0,1036613.0
12-04 09:52:43,10.897,0.419,88.433,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3426582528.0,846430208.0,9117220864.0,20228841472.0,2667213.0,1046461.0
12-04 09:52:44,11.269,0.334,88.147,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3431501824.0,846430208.0,9117220864.0,20223922176.0,2686208.0,1045315.0
12-04 09:52:45,10.562,0.503,88.768,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3434958848.0,846430208.0,9117224960.0,20220461056.0,2655246.0,1039439.0
12-04 09:52:46,10.142,0.335,89.355,0.0,0.0,0.168,0.0,24576.0,0.0,6.0,3440386048.0,846430208.0,9117224960.0,20215033856.0,2662785.0,1052353.0
12-04 09:52:47,10.897,0.587,88.349,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,3447468032.0,846430208.0,9117220864.0,20207955968.0,2678185.0,1039325.0
12-04 09:52:48,2.254,0.167,97.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3451863040.0,846430208.0,9117224960.0,20203556864.0,440536.0,448405.0
12-04 09:52:49,0.752,0.167,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3452416000.0,846430208.0,9117224960.0,20203003904.0,64990.0,107998.0
12-04 09:52:50,0.668,0.334,98.831,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3452542976.0,846430208.0,9117224960.0,20202876928.0,58289.0,101771.0
12-04 09:52:51,1.085,0.250,98.664,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3452923904.0,846430208.0,9117224960.0,20202496000.0,58466.0,102041.0
12-04 09:52:52,0.917,0.167,98.833,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3453050880.0,846430208.0,9117224960.0,20202369024.0,58383.0,102197.0
12-04 09:52:53,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3453812736.0,846430208.0,9117224960.0,20201607168.0,60294.0,103983.0
12-04 09:52:54,8.424,0.417,90.909,0.0,0.0,0.250,0.0,28672.0,0.0,7.0,3390709760.0,846430208.0,9117224960.0,20264710144.0,1955239.0,797797.0
12-04 09:52:55,11.354,0.589,87.889,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3208527872.0,846430208.0,9117233152.0,20446883840.0,2976884.0,1133990.0
12-04 09:52:56,11.804,0.499,86.284,1.164,0.0,0.249,0.0,32768.0,0.0,3.0,3164442624.0,846430208.0,9117233152.0,20490969088.0,3002137.0,1154214.0
12-04 09:52:57,11.259,0.334,88.157,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3184615424.0,846430208.0,9117233152.0,20470796288.0,2984738.0,1147930.0
12-04 09:52:58,11.676,0.500,87.573,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3101286400.0,846430208.0,9117237248.0,20554121216.0,2980774.0,1140120.0
12-04 09:52:59,10.619,0.669,88.462,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,3106775040.0,846430208.0,9117237248.0,20548632576.0,2978579.0,1140716.0
12-04 09:53:00,11.760,0.500,87.573,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3027456000.0,846430208.0,9117237248.0,20627951616.0,2969752.0,1138773.0
12-04 09:53:01,10.842,0.417,88.490,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3028496384.0,846430208.0,9117237248.0,20626911232.0,2981040.0,1149085.0
12-04 09:53:02,11.917,0.500,87.083,0.250,0.0,0.250,0.0,98304.0,0.0,8.0,3020115968.0,846430208.0,9117237248.0,20635291648.0,2979046.0,1143649.0
12-04 09:53:03,11.176,0.500,88.157,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3028172800.0,846430208.0,9117241344.0,20627230720.0,2966745.0,1142142.0
12-04 09:53:04,11.663,0.579,87.510,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3032031232.0,846430208.0,9117241344.0,20623372288.0,2997873.0,1143731.0
12-04 09:53:05,12.219,0.333,87.365,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3043950592.0,846430208.0,9117241344.0,20611452928.0,2949578.0,1147517.0
12-04 09:53:06,10.804,0.335,88.610,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3057643520.0,846430208.0,9117241344.0,20597760000.0,3001480.0,1149381.0
12-04 09:53:07,11.950,0.498,87.303,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3066851328.0,846430208.0,9117241344.0,20588552192.0,2966575.0,1149367.0
12-04 09:53:08,11.863,0.501,87.385,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3072815104.0,846430208.0,9117241344.0,20582588416.0,2938963.0,1146106.0
12-04 09:53:09,11.554,0.582,87.614,0.0,0.0,0.249,0.0,8192.0,0.0,2.0,3077767168.0,846430208.0,9117241344.0,20577636352.0,3008634.0,1165050.0
12-04 09:53:10,13.190,0.412,86.068,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3086270464.0,846430208.0,9117245440.0,20569128960.0,2982596.0,1169917.0
12-04 09:53:11,11.083,0.336,88.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3097636864.0,846430208.0,9117245440.0,20557762560.0,2988167.0,1167461.0
12-04 09:53:12,11.863,0.334,87.469,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,3108335616.0,846430208.0,9117241344.0,20547067904.0,2980275.0,1165412.0
12-04 09:53:13,11.436,0.501,87.896,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3113603072.0,846430208.0,9117245440.0,20541796352.0,2979118.0,1166111.0
12-04 09:53:14,11.046,0.418,88.117,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,3128086528.0,846430208.0,9117245440.0,20527312896.0,2983899.0,1178299.0
12-04 09:53:15,12.717,0.578,86.375,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3133386752.0,846430208.0,9117245440.0,20522012672.0,2980008.0,1166546.0
12-04 09:53:16,11.120,0.669,87.960,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3141279744.0,846430208.0,9117249536.0,20514115584.0,2971342.0,1166325.0
12-04 09:53:17,11.950,0.332,87.469,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3160875008.0,846430208.0,9117249536.0,20494520320.0,2974147.0,1173070.0
12-04 09:53:18,12.189,0.663,86.982,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3168141312.0,846430208.0,9117249536.0,20487254016.0,2970929.0,1172826.0
12-04 09:53:19,11.877,0.415,87.458,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3178299392.0,846430208.0,9117249536.0,20477095936.0,2976509.0,1161767.0
12-04 09:53:20,11.345,0.336,88.151,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3193221120.0,846430208.0,9117249536.0,20462174208.0,2968729.0,1156780.0
12-04 09:53:21,11.381,0.251,88.033,0.0,0.0,0.335,0.0,20480.0,0.0,4.0,3198021632.0,846430208.0,9117249536.0,20457373696.0,2994496.0,1177056.0
12-04 09:53:22,12.895,0.499,86.273,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,3209515008.0,846430208.0,9117249536.0,20445880320.0,2934435.0,1160698.0
12-04 09:53:23,11.897,0.416,87.521,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3217608704.0,846430208.0,9117249536.0,20437786624.0,3010296.0,1179012.0
12-04 09:53:24,11.907,0.583,87.261,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3224784896.0,846430208.0,9117249536.0,20430610432.0,2988806.0,1188165.0
12-04 09:53:25,11.277,0.498,87.977,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3236757504.0,846430208.0,9117249536.0,20418637824.0,2961671.0,1177111.0
12-04 09:53:26,12.844,0.500,86.239,0.167,0.0,0.250,0.0,32768.0,0.0,3.0,3247292416.0,846430208.0,9117253632.0,20408098816.0,3009583.0,1192459.0
12-04 09:53:27,12.344,0.500,86.989,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3256717312.0,846430208.0,9117257728.0,20398669824.0,2962191.0,1169606.0
12-04 09:53:28,11.278,0.334,88.137,0.0,0.0,0.251,0.0,65536.0,0.0,4.0,3265605632.0,846430208.0,9117257728.0,20389781504.0,3007588.0,1174074.0
12-04 09:53:29,10.711,0.586,88.368,0.0,0.0,0.335,0.0,28672.0,0.0,7.0,3284365312.0,846430208.0,9117257728.0,20371021824.0,2970909.0,1189004.0
12-04 09:53:30,13.361,0.498,85.809,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3295604736.0,846430208.0,9117257728.0,20359782400.0,2970470.0,1169576.0
12-04 09:53:31,12.116,0.415,87.054,0.166,0.0,0.249,0.0,28672.0,0.0,3.0,3303096320.0,846430208.0,9117257728.0,20352290816.0,2981834.0,1173869.0
12-04 09:53:32,11.379,0.249,88.040,0.0,0.0,0.332,0.0,57344.0,0.0,3.0,3307573248.0,846430208.0,9117261824.0,20347809792.0,2976042.0,1177827.0
12-04 09:53:33,12.604,0.751,86.477,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3337224192.0,846430208.0,9117261824.0,20318158848.0,2976872.0,1178589.0
12-04 09:53:34,10.849,0.673,88.225,0.0,0.0,0.252,0.0,24576.0,0.0,1.0,3350999040.0,846430208.0,9117261824.0,20304384000.0,2964577.0,1179190.0
12-04 09:53:35,12.179,0.580,86.993,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3358650368.0,846430208.0,9117261824.0,20296732672.0,2969572.0,1175874.0
12-04 09:53:36,10.870,0.585,88.127,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3384061952.0,846430208.0,9117261824.0,20271321088.0,2991500.0,1175270.0
12-04 09:53:37,12.759,0.746,86.081,0.083,0.0,0.331,0.0,94208.0,0.0,8.0,3398598656.0,846430208.0,9117261824.0,20256784384.0,2972004.0,1174040.0
12-04 09:53:38,12.093,0.417,87.406,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3421863936.0,846430208.0,9117261824.0,20233519104.0,2970061.0,1175129.0
12-04 09:53:39,11.917,0.500,87.333,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,3429511168.0,846430208.0,9117261824.0,20225871872.0,2981509.0,1174344.0
12-04 09:53:40,10.953,0.251,88.462,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3431288832.0,846430208.0,9117261824.0,20224094208.0,2968190.0,1174744.0
12-04 09:53:41,12.083,0.583,87.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3438747648.0,846430208.0,9117261824.0,20216635392.0,2985623.0,1191787.0
12-04 09:53:42,13.311,0.499,85.857,0.0,0.0,0.333,0.0,73728.0,0.0,5.0,3442909184.0,846430208.0,9117261824.0,20212473856.0,2982392.0,1183611.0
12-04 09:53:43,11.907,0.666,87.094,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,3446018048.0,846430208.0,9117265920.0,20209360896.0,2985485.0,1178823.0
12-04 09:53:44,11.157,0.333,88.010,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3447705600.0,846430208.0,9117265920.0,20207673344.0,2986590.0,1184156.0
12-04 09:53:45,11.176,0.584,87.990,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3453005824.0,846430208.0,9117265920.0,20202373120.0,2966145.0,1177472.0
12-04 09:53:46,14.428,0.746,84.743,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3464052736.0,846430208.0,9117265920.0,20191326208.0,2974898.0,1178783.0
12-04 09:53:47,11.774,0.415,87.479,0.0,0.0,0.332,0.0,65536.0,0.0,5.0,3470786560.0,846430208.0,9117265920.0,20184592384.0,2973108.0,1178729.0
12-04 09:53:48,12.625,0.332,86.960,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3473641472.0,846430208.0,9117265920.0,20181737472.0,2975459.0,1178322.0
12-04 09:53:49,11.307,0.503,87.772,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,3479293952.0,846430208.0,9117265920.0,20176084992.0,2974878.0,1190958.0
12-04 09:53:50,12.667,0.667,86.417,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3492655104.0,846430208.0,9117265920.0,20162723840.0,2971945.0,1171631.0
12-04 09:53:51,12.677,0.584,86.322,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3505856512.0,846430208.0,9117270016.0,20149518336.0,2993125.0,1189816.0
12-04 09:53:52,12.344,0.584,86.822,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3514363904.0,846430208.0,9117270016.0,20141010944.0,2975504.0,1180188.0
12-04 09:53:53,11.231,0.333,88.020,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3515154432.0,846430208.0,9117270016.0,20140220416.0,2974192.0,1186889.0
12-04 09:53:54,5.079,0.416,94.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3520393216.0,846430208.0,9117270016.0,20134981632.0,1117093.0,751157.0
12-04 09:53:55,0.916,0.083,98.834,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3520552960.0,846430208.0,9117270016.0,20134821888.0,82782.0,139593.0
12-04 09:53:56,0.835,0.167,98.915,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,3521716224.0,846430208.0,9117270016.0,20133658624.0,92710.0,150904.0
12-04 09:53:57,1.083,0.250,98.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3521691648.0,846430208.0,9117274112.0,20133679104.0,75662.0,133565.0
12-04 09:53:58,0.753,0.167,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3521691648.0,846430208.0,9117274112.0,20133679104.0,74261.0,131248.0
12-04 09:53:59,1.083,0.167,98.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3521691648.0,846430208.0,9117274112.0,20133679104.0,75574.0,133325.0
12-04 09:54:00,5.184,0.084,94.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3527102464.0,846430208.0,9117278208.0,20128264192.0,1101622.0,507734.0
12-04 09:54:01,12.949,0.752,85.881,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,3403177984.0,846430208.0,9117282304.0,20252184576.0,3280798.0,1271654.0
12-04 09:54:02,12.615,0.585,86.466,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,3194269696.0,846430208.0,9117282304.0,20461092864.0,3287180.0,1280163.0
12-04 09:54:03,11.883,0.753,87.029,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3188150272.0,846430208.0,9117282304.0,20467212288.0,3305089.0,1284423.0
12-04 09:54:04,12.027,0.336,87.300,0.0,0.0,0.336,0.0,53248.0,0.0,10.0,3127291904.0,846430208.0,9117282304.0,20528070656.0,3305087.0,1295938.0
12-04 09:54:05,12.344,0.500,86.739,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3054567424.0,846430208.0,9117282304.0,20600795136.0,3278882.0,1289114.0
12-04 09:54:06,12.017,0.336,87.143,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,3057668096.0,846430208.0,9117286400.0,20597690368.0,3275165.0,1292506.0
12-04 09:54:07,11.909,0.253,87.584,0.0,0.0,0.253,0.0,81920.0,0.0,6.0,3051970560.0,846430208.0,9117286400.0,20603387904.0,3291061.0,1294761.0
12-04 09:54:08,12.322,0.587,86.840,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3054653440.0,846430208.0,9117286400.0,20600705024.0,3305823.0,1296234.0
12-04 09:54:09,12.248,0.839,86.745,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3058397184.0,846430208.0,9117286400.0,20596961280.0,3312538.0,1315410.0
12-04 09:54:10,11.356,0.424,87.966,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3064840192.0,846430208.0,9117286400.0,20590518272.0,3307254.0,1299418.0
12-04 09:54:11,12.604,0.584,86.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3070906368.0,846430208.0,9117286400.0,20584452096.0,3279975.0,1292973.0
12-04 09:54:12,12.814,0.503,86.181,0.251,0.0,0.251,0.0,81920.0,0.0,7.0,3074637824.0,846430208.0,9117290496.0,20580716544.0,3284789.0,1291839.0
12-04 09:54:13,12.093,0.500,87.156,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3082387456.0,846430208.0,9117290496.0,20572966912.0,3251470.0,1292014.0
12-04 09:54:14,13.178,0.667,85.738,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3088326656.0,846430208.0,9117290496.0,20567027712.0,3306627.0,1300120.0
12-04 09:54:15,12.583,0.250,86.750,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3096674304.0,846430208.0,9117290496.0,20558680064.0,3324601.0,1303755.0
12-04 09:54:16,13.701,0.334,85.798,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3120447488.0,846430208.0,9117290496.0,20534906880.0,3296400.0,1306628.0
12-04 09:54:17,11.943,0.421,87.300,0.0,0.0,0.336,0.0,65536.0,0.0,5.0,3129532416.0,846430208.0,9117290496.0,20525821952.0,3299067.0,1303179.0
12-04 09:54:18,11.671,0.336,87.490,0.084,0.0,0.420,0.0,12288.0,0.0,2.0,3138166784.0,846430208.0,9117290496.0,20517187584.0,3248832.0,1301764.0
12-04 09:54:19,12.195,0.421,87.048,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3144675328.0,846430208.0,9117290496.0,20510679040.0,3282193.0,1298153.0
12-04 09:54:20,12.007,0.756,86.986,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3156983808.0,846430208.0,9117294592.0,20498366464.0,3336829.0,1301298.0
12-04 09:54:21,12.884,0.416,86.367,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3174600704.0,846430208.0,9117294592.0,20480749568.0,3276153.0,1303079.0
12-04 09:54:22,13.439,0.334,85.893,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,3182002176.0,846430208.0,9117294592.0,20473348096.0,3296339.0,1305314.0
12-04 09:54:23,12.500,0.336,86.997,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3198074880.0,846430208.0,9117294592.0,20457275392.0,3295940.0,1306942.0
12-04 09:54:24,11.600,0.508,87.468,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,3213946880.0,846430208.0,9117294592.0,20441403392.0,3278102.0,1308558.0
12-04 09:54:25,12.162,0.422,87.162,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3224104960.0,846430208.0,9117294592.0,20431245312.0,3258222.0,1311204.0
12-04 09:54:26,12.678,0.420,86.734,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3234422784.0,846430208.0,9117294592.0,20420927488.0,3318006.0,1330514.0
12-04 09:54:27,12.594,0.504,86.650,0.0,0.0,0.252,0.0,65536.0,0.0,5.0,3247370240.0,846430208.0,9117298688.0,20407975936.0,3331314.0,1305572.0
12-04 09:54:28,13.917,0.417,85.500,0.0,0.0,0.167,0.0,65536.0,0.0,4.0,3254005760.0,846430208.0,9117298688.0,20401340416.0,3283598.0,1302519.0
12-04 09:54:29,12.906,0.416,86.261,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3265142784.0,846430208.0,9117302784.0,20390199296.0,3282549.0,1314254.0
12-04 09:54:30,12.803,0.502,86.444,0.167,0.0,0.084,0.0,24576.0,0.0,2.0,3285204992.0,846430208.0,9117302784.0,20370137088.0,3273125.0,1303161.0
12-04 09:54:31,13.058,0.421,86.352,0.0,0.0,0.168,0.0,24576.0,0.0,6.0,3295490048.0,846430208.0,9117302784.0,20359852032.0,3309518.0,1311022.0
12-04 09:54:32,11.651,0.587,87.510,0.0,0.0,0.251,0.0,53248.0,0.0,3.0,3302313984.0,846430208.0,9117302784.0,20353028096.0,3255804.0,1315965.0
12-04 09:54:33,13.228,0.666,86.023,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3308662784.0,846430208.0,9117302784.0,20346679296.0,3334903.0,1309921.0
12-04 09:54:34,13.950,0.588,85.210,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3322535936.0,846430208.0,9117302784.0,20332806144.0,3301463.0,1314310.0
12-04 09:54:35,12.279,0.252,87.300,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3332632576.0,846430208.0,9117302784.0,20322709504.0,3286188.0,1319237.0
12-04 09:54:36,13.127,0.502,85.870,0.251,0.0,0.251,0.0,20480.0,0.0,3.0,3338854400.0,846430208.0,9117302784.0,20316487680.0,3254641.0,1309765.0
12-04 09:54:37,11.983,0.591,87.089,0.0,0.0,0.338,0.0,69632.0,0.0,5.0,3347025920.0,846430208.0,9117306880.0,20308312064.0,3275623.0,1315763.0
12-04 09:54:38,13.507,0.671,85.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3364085760.0,846430208.0,9117306880.0,20291252224.0,3326706.0,1318288.0
12-04 09:54:39,11.636,0.506,87.521,0.0,0.0,0.337,0.0,40960.0,0.0,6.0,3384528896.0,846430208.0,9117306880.0,20270809088.0,3280850.0,1318460.0
12-04 09:54:40,12.542,0.673,86.448,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3403321344.0,846430208.0,9117306880.0,20252016640.0,3301667.0,1318041.0
12-04 09:54:41,13.272,0.417,85.559,0.250,0.0,0.501,0.0,28672.0,0.0,3.0,3420590080.0,846430208.0,9117306880.0,20234747904.0,3276002.0,1306122.0
12-04 09:54:42,14.548,0.334,85.033,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,3431636992.0,846430208.0,9117306880.0,20223700992.0,3317964.0,1320181.0
12-04 09:54:43,13.511,0.417,85.738,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3433443328.0,846430208.0,9117306880.0,20221894656.0,3242527.0,1318798.0
12-04 09:54:44,12.312,0.586,86.851,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3436969984.0,846430208.0,9117306880.0,20218368000.0,3333595.0,1322780.0
12-04 09:54:45,14.130,0.836,84.783,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3452268544.0,846430208.0,9117310976.0,20203065344.0,3261713.0,1294667.0
12-04 09:54:46,13.065,0.419,86.265,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3457409024.0,846430208.0,9117310976.0,20197924864.0,3280736.0,1331770.0
12-04 09:54:47,13.025,0.672,86.134,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,3462647808.0,846430208.0,9117310976.0,20192686080.0,3356160.0,1316015.0
12-04 09:54:48,12.142,0.506,87.184,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3469316096.0,846430208.0,9117310976.0,20186017792.0,3320428.0,1345998.0
12-04 09:54:49,13.870,0.831,84.967,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3483090944.0,846430208.0,9117310976.0,20172242944.0,3216710.0,1296013.0
12-04 09:54:50,13.973,0.505,85.438,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3488137216.0,846430208.0,9117310976.0,20167196672.0,3354800.0,1337631.0
12-04 09:54:51,13.439,0.668,85.643,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3495485440.0,846430208.0,9117310976.0,20159848448.0,3310081.0,1320396.0
12-04 09:54:52,12.865,0.418,86.466,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3506659328.0,846430208.0,9117310976.0,20148674560.0,3288931.0,1325502.0
12-04 09:54:53,13.361,0.336,85.882,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,3520974848.0,846430208.0,9117310976.0,20134359040.0,3280776.0,1324855.0
12-04 09:54:54,14.703,0.418,84.545,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3527098368.0,846430208.0,9117315072.0,20128231424.0,3326668.0,1319403.0
12-04 09:54:55,12.604,0.668,86.394,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3532750848.0,846430208.0,9117315072.0,20122578944.0,3286950.0,1325841.0
12-04 09:54:56,13.819,0.503,85.511,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3542872064.0,846430208.0,9117319168.0,20112453632.0,3258365.0,1333199.0
12-04 09:54:57,13.317,0.419,86.265,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3554140160.0,846430208.0,9117319168.0,20101185536.0,3308430.0,1305973.0
12-04 09:54:58,15.365,0.420,83.879,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3566075904.0,846430208.0,9117319168.0,20089249792.0,3365805.0,1328396.0
12-04 09:54:59,13.040,0.664,85.880,0.083,0.0,0.332,0.0,12288.0,0.0,2.0,3581345792.0,846430208.0,9117319168.0,20073979904.0,3291415.0,1328128.0
12-04 09:55:00,9.949,0.253,89.629,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3589378048.0,846430208.0,9117323264.0,20065943552.0,2267262.0,948948.0
12-04 09:55:01,1.082,0.333,98.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3590602752.0,846430208.0,9117323264.0,20064718848.0,105436.0,429073.0
12-04 09:55:02,1.086,0.167,98.663,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3590955008.0,846430208.0,9117319168.0,20064370688.0,92843.0,165190.0
12-04 09:55:03,0.919,0.167,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591335936.0,846430208.0,9117327360.0,20063981568.0,92741.0,164512.0
12-04 09:55:04,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591335936.0,846430208.0,9117327360.0,20063981568.0,92562.0,164257.0
12-04 09:55:05,1.665,0.333,97.835,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3591716864.0,846430208.0,9117327360.0,20063600640.0,95163.0,168007.0
12-04 09:55:06,1.338,0.167,98.495,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3591716864.0,846430208.0,9117327360.0,20063600640.0,112320.0,185177.0
12-04 09:55:07,13.250,0.417,86.0,0.0,0.0,0.333,0.0,94208.0,0.0,5.0,3597402112.0,846430208.0,9117331456.0,20057911296.0,3119373.0,1300786.0
12-04 09:55:08,14.475,0.827,84.615,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3560767488.0,846430208.0,9117335552.0,20094541824.0,3465932.0,1422828.0
12-04 09:55:09,14.203,0.664,84.801,0.0,0.0,0.332,0.0,8192.0,0.0,2.0,3443179520.0,846430208.0,9117335552.0,20212129792.0,3243266.0,1439909.0
12-04 09:55:10,12.801,0.831,85.786,0.0,0.0,0.582,0.0,0.0,0.0,0.0,3363123200.0,846430208.0,9117335552.0,20292186112.0,3215880.0,1429917.0
12-04 09:55:11,14.085,0.663,84.921,0.166,0.0,0.166,0.0,24576.0,0.0,3.0,3177316352.0,846430208.0,9117335552.0,20477992960.0,3127210.0,1391471.0
12-04 09:55:12,12.882,0.413,86.127,0.0,0.0,0.578,0.0,73728.0,0.0,5.0,3186790400.0,846430208.0,9117335552.0,20468518912.0,3206350.0,1323755.0
12-04 09:55:13,13.921,0.824,84.514,0.0,0.0,0.741,0.0,0.0,0.0,0.0,3119308800.0,846430208.0,9117335552.0,20536000512.0,3383852.0,1325662.0
12-04 09:55:14,11.960,0.914,86.628,0.0,0.0,0.498,0.0,53248.0,0.0,8.0,3127824384.0,846430208.0,9117339648.0,20527480832.0,3296643.0,1341571.0
12-04 09:55:15,14.144,0.744,84.615,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3142172672.0,846430208.0,9117339648.0,20513132544.0,3370690.0,1318165.0
12-04 09:55:16,14.204,0.328,84.565,0.246,0.0,0.657,0.0,28672.0,0.0,3.0,3155976192.0,846430208.0,9117339648.0,20499329024.0,3280476.0,1355897.0
12-04 09:55:17,13.554,0.496,85.289,0.0,0.0,0.661,0.0,94208.0,0.0,7.0,3182792704.0,846430208.0,9117339648.0,20472512512.0,3386809.0,1346703.0
12-04 09:55:18,13.167,0.917,85.417,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3222159360.0,846430208.0,9117339648.0,20433145856.0,3381860.0,1367311.0
12-04 09:55:19,14.005,0.655,84.357,0.0,0.0,0.983,0.0,0.0,0.0,0.0,3246821376.0,846430208.0,9117339648.0,20408483840.0,3333179.0,1335557.0
12-04 09:55:20,13.734,0.658,84.786,0.0,0.0,0.822,0.0,0.0,0.0,0.0,3286343680.0,846430208.0,9117339648.0,20368961536.0,3328956.0,1343226.0
12-04 09:55:21,14.050,0.496,84.298,0.0,0.0,1.157,0.0,0.0,0.0,0.0,3310604288.0,846430208.0,9117339648.0,20344700928.0,3390060.0,1352598.0
12-04 09:55:22,14.133,0.657,83.730,0.164,0.0,1.315,0.0,81920.0,0.0,7.0,3339898880.0,846430208.0,9117343744.0,20315402240.0,3311190.0,1370397.0
12-04 09:55:23,13.212,0.743,84.558,0.0,0.0,1.486,0.0,0.0,0.0,0.0,3373215744.0,846430208.0,9117343744.0,20282085376.0,3400072.0,1357470.0
12-04 09:55:24,14.864,0.661,83.567,0.0,0.0,0.908,0.0,0.0,0.0,0.0,3404029952.0,846430208.0,9117343744.0,20251271168.0,3370685.0,1357378.0
12-04 09:55:25,13.279,0.820,85.082,0.0,0.0,0.820,0.0,0.0,0.0,0.0,3429797888.0,846430208.0,9117343744.0,20225503232.0,3407317.0,1366922.0
12-04 09:55:26,14.427,0.495,84.171,0.0,0.0,0.907,0.0,0.0,0.0,0.0,3472551936.0,846430208.0,9117347840.0,20182745088.0,3408653.0,1371182.0
12-04 09:55:27,15.505,0.738,82.773,0.0,0.0,0.984,0.0,69632.0,0.0,5.0,3507081216.0,846430208.0,9117347840.0,20148215808.0,3433370.0,1349181.0
12-04 09:55:28,13.907,0.579,84.768,0.083,0.0,0.662,0.0,110592.0,0.0,8.0,3531866112.0,846430208.0,9117347840.0,20123430912.0,3231752.0,1361207.0
12-04 09:55:29,12.882,0.661,85.797,0.0,0.0,0.661,0.0,0.0,0.0,0.0,3547779072.0,846430208.0,9117347840.0,20107517952.0,3368402.0,1373465.0
12-04 09:55:30,14.428,0.498,84.826,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3591909376.0,846430208.0,9117347840.0,20063387648.0,3426768.0,1330269.0
12-04 09:55:31,16.459,0.665,82.544,0.0,0.0,0.333,0.0,8192.0,0.0,2.0,3631767552.0,846430208.0,9117351936.0,20023525376.0,3536668.0,1405477.0
12-04 09:55:32,14.428,0.498,84.660,0.0,0.0,0.415,0.0,53248.0,0.0,3.0,3648745472.0,846430208.0,9117351936.0,20006547456.0,3264016.0,1338328.0
12-04 09:55:33,13.444,0.249,85.975,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3663273984.0,846430208.0,9117351936.0,19992018944.0,3386685.0,1378402.0
12-04 09:55:34,13.350,0.249,85.738,0.166,0.0,0.498,0.0,32768.0,0.0,3.0,3695816704.0,846430208.0,9117351936.0,19959476224.0,3366454.0,1380490.0
12-04 09:55:35,14.573,0.503,84.590,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3751354368.0,846430208.0,9117351936.0,19903938560.0,3495297.0,1392357.0
12-04 09:55:36,16.722,0.582,82.446,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3778039808.0,846430208.0,9117351936.0,19877253120.0,3289765.0,1334442.0
12-04 09:55:37,15.397,0.331,83.858,0.0,0.0,0.414,0.0,81920.0,0.0,5.0,3787886592.0,846430208.0,9117351936.0,19867406336.0,3450604.0,1386276.0
12-04 09:55:38,13.466,0.499,85.786,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3811188736.0,846430208.0,9117351936.0,19844104192.0,3387656.0,1376272.0
12-04 09:55:39,13.094,0.584,85.988,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,3850194944.0,846430208.0,9117356032.0,19805093888.0,3508494.0,1397065.0
12-04 09:55:40,15.519,0.581,83.320,0.083,0.0,0.498,0.0,12288.0,0.0,2.0,3897040896.0,846430208.0,9117356032.0,19758247936.0,3456404.0,1373485.0
12-04 09:55:41,15.295,0.333,84.123,0.0,0.0,0.249,0.0,12288.0,0.0,3.0,3939409920.0,846430208.0,9117356032.0,19715878912.0,3396843.0,1349928.0
12-04 09:55:42,17.193,0.498,81.977,0.0,0.0,0.332,0.0,69632.0,0.0,5.0,3959439360.0,846430208.0,9117360128.0,19695845376.0,3242004.0,1315198.0
12-04 09:55:43,13.433,0.746,85.489,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3974807552.0,846430208.0,9117364224.0,19680473088.0,3357400.0,1403370.0
12-04 09:55:44,12.844,0.834,85.988,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3988779008.0,846430208.0,9117368320.0,19666497536.0,3500104.0,1416720.0
12-04 09:55:45,15.711,0.582,83.042,0.166,0.0,0.499,0.0,16384.0,0.0,2.0,4015222784.0,846430208.0,9117372416.0,19640049664.0,3526780.0,1388174.0
12-04 09:55:46,13.708,0.661,85.136,0.0,0.0,0.495,0.0,8192.0,0.0,1.0,4055695360.0,846430208.0,9117376512.0,19599572992.0,3286699.0,1407796.0
12-04 09:55:47,15.397,0.745,83.526,0.0,0.0,0.331,0.0,69632.0,0.0,5.0,4092563456.0,846430208.0,9117384704.0,19562696704.0,3276478.0,1323614.0
12-04 09:55:48,16.528,0.501,82.805,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4126945280.0,846430208.0,9117388800.0,19528310784.0,3524737.0,1395975.0
12-04 09:55:49,15.851,0.249,83.237,0.0,0.0,0.664,0.0,57344.0,0.0,10.0,4146798592.0,846430208.0,9117388800.0,19508457472.0,3290523.0,1366701.0
12-04 09:55:50,15.455,0.744,83.223,0.165,0.0,0.413,0.0,32768.0,0.0,3.0,4167213056.0,846430208.0,9117396992.0,19488034816.0,3492733.0,1346507.0
12-04 09:55:51,14.083,0.750,84.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4182171648.0,846430208.0,9117401088.0,19473072128.0,3252085.0,1414518.0
12-04 09:55:52,14.628,0.744,84.215,0.0,0.0,0.413,0.0,81920.0,0.0,6.0,4207230976.0,846430208.0,9117401088.0,19448012800.0,3448064.0,1512433.0
12-04 09:55:53,17.529,0.668,81.386,0.0,0.0,0.417,0.0,0.0,0.0,0.0,4248584192.0,846430208.0,9117409280.0,19406651392.0,4006182.0,1577941.0
12-04 09:55:54,19.048,0.668,79.866,0.0,0.0,0.418,0.0,0.0,0.0,0.0,4297777152.0,846430208.0,9117413376.0,19357454336.0,3989822.0,1863345.0
12-04 09:55:55,21.757,0.586,76.820,0.167,0.0,0.669,0.0,16384.0,0.0,2.0,4354322432.0,846430208.0,9117425664.0,19300896768.0,6517921.0,1719726.0
12-04 09:55:56,21.925,0.669,76.904,0.0,0.0,0.502,0.0,0.0,0.0,0.0,4376604672.0,846430208.0,9117425664.0,19278614528.0,5213876.0,1957758.0
12-04 09:55:57,16.764,0.922,82.062,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,4404789248.0,846430208.0,9117433856.0,19250421760.0,4668373.0,1922668.0
12-04 09:55:58,16.512,0.927,82.224,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4445057024.0,846430208.0,9117433856.0,19210153984.0,4350461.0,1840355.0
12-04 09:55:59,18.766,0.751,79.983,0.0,0.0,0.500,0.0,0.0,0.0,0.0,4479123456.0,846430208.0,9117442048.0,19176079360.0,4286070.0,1806343.0
12-04 09:56:00,17.960,0.843,80.691,0.084,0.0,0.422,0.0,16384.0,0.0,2.0,4507512832.0,846430208.0,9117446144.0,19147685888.0,4419160.0,1874384.0
12-04 09:56:01,19.068,3.220,77.373,0.0,0.0,0.339,0.0,90112.0,0.0,1.0,2373103616.0,846430208.0,9117478912.0,21282062336.0,3963245.0,2046842.0
12-04 09:56:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371694592.0,846430208.0,9117405184.0,21283545088.0,4965.0,4328.0
12-04 09:56:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371686400.0,846430208.0,9117405184.0,21283553280.0,5845.0,6207.0
12-04 09:56:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371686400.0,846430208.0,9117405184.0,21283553280.0,4271.0,3597.0
12-04 09:56:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2371686400.0,846430208.0,9117405184.0,21283553280.0,7643.0,8160.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371686400.0,846430208.0,9117405184.0,21283553280.0,6219.0,5639.0
12-04 09:56:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2371686400.0,846430208.0,9117405184.0,21283553280.0,5898.0,5158.0
12-04 09:56:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371559424.0,846430208.0,9117405184.0,21283680256.0,5999.0,5465.0
12-04 09:56:09,0.249,0.249,99.501,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2371559424.0,846430208.0,9117405184.0,21283680256.0,5547.0,4542.0
12-04 09:56:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371555328.0,846430208.0,9117409280.0,21283680256.0,7499.0,7814.0
12-04 09:56:11,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2371555328.0,846430208.0,9117409280.0,21283680256.0,7772.0,7486.0
12-04 09:56:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371555328.0,846430208.0,9117409280.0,21283680256.0,5376.0,4314.0
12-04 09:56:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371555328.0,846430208.0,9117409280.0,21283680256.0,7101.0,7416.0
12-04 09:56:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371555328.0,846430208.0,9117409280.0,21283680256.0,6303.0,6383.0
12-04 09:56:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371551232.0,846430208.0,9117413376.0,21283680256.0,3943.0,2876.0
12-04 09:56:16,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2371031040.0,846430208.0,9117413376.0,21284200448.0,5909.0,6328.0
12-04 09:56:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,6294.0,6824.0
12-04 09:56:18,0.166,0.415,99.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,5769.0,5937.0
12-04 09:56:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,4471.0,3937.0
12-04 09:56:20,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,5155.0,4951.0
12-04 09:56:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,5391.0,5353.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,4666.0,4826.0
12-04 09:56:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,6396.0,5408.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2371170304.0,846430208.0,9117413376.0,21284061184.0,5055.0,4927.0
12-04 09:56:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371166208.0,846430208.0,9117417472.0,21284061184.0,7907.0,9805.0
12-04 09:56:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,24369.0,24219.0
12-04 09:56:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,4476.0,3998.0
12-04 09:56:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2371158016.0,846430208.0,9117425664.0,21284061184.0,4945.0,4346.0
12-04 09:56:29,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,5904.0,6335.0
12-04 09:56:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,4561.0,3890.0
12-04 09:56:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,4837.0,4380.0
12-04 09:56:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2371162112.0,846430208.0,9117421568.0,21284061184.0,6583.0,7503.0
12-04 09:56:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371158016.0,846430208.0,9117425664.0,21284061184.0,5035.0,4613.0
12-04 09:56:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2371158016.0,846430208.0,9117425664.0,21284061184.0,7088.0,8456.0
12-04 09:56:35,0.083,0.083,99.499,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,2371158016.0,846430208.0,9117425664.0,21284061184.0,6774.0,6178.0
12-04 09:56:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370727936.0,846430208.0,9117425664.0,21284491264.0,22376.0,22248.0
12-04 09:56:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2370777088.0,846430208.0,9117425664.0,21284442112.0,5959.0,6567.0
12-04 09:56:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370777088.0,846430208.0,9117425664.0,21284442112.0,4158.0,3179.0
12-04 09:56:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2370777088.0,846430208.0,9117425664.0,21284442112.0,4837.0,4341.0
12-04 09:56:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370777088.0,846430208.0,9117425664.0,21284442112.0,5126.0,4952.0
12-04 09:56:41,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2370777088.0,846430208.0,9117425664.0,21284442112.0,7087.0,8542.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,3947.0,2772.0
12-04 09:56:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,6187.0,6927.0
12-04 09:56:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,5863.0,6174.0
12-04 09:56:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,5911.0,6338.0
12-04 09:56:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,3681.0,2590.0
12-04 09:56:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,5003.0,4366.0
12-04 09:56:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,5593.0,5489.0
12-04 09:56:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370772992.0,846430208.0,9117429760.0,21284442112.0,5945.0,6299.0
12-04 09:56:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,5809.0,6185.0
12-04 09:56:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,5225.0,5233.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,5010.0,4444.0
12-04 09:56:53,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,7811.0,8311.0
12-04 09:56:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,5375.0,5193.0
12-04 09:56:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370768896.0,846430208.0,9117433856.0,21284442112.0,4698.0,4136.0
12-04 09:56:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2370936832.0,846430208.0,9117433856.0,21284274176.0,22714.0,22355.0
12-04 09:56:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2370764800.0,846430208.0,9117437952.0,21284442112.0,6289.0,6866.0
12-04 09:56:58,0.416,0.166,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370760704.0,846430208.0,9117442048.0,21284442112.0,5743.0,6090.0
12-04 09:56:59,0.084,0.0,99.749,0.167,0.0,0.0,0.0,65536.0,0.0,8.0,2370760704.0,846430208.0,9117442048.0,21284442112.0,5311.0,5188.0
12-04 09:57:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370760704.0,846430208.0,9117442048.0,21284442112.0,5155.0,5016.0
12-04 09:57:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370633728.0,846430208.0,9117442048.0,21284569088.0,5382.0,5279.0
12-04 09:57:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2370093056.0,846430208.0,9117437952.0,21285113856.0,5563.0,5425.0
12-04 09:57:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370088960.0,846430208.0,9117442048.0,21285113856.0,6045.0,6455.0
12-04 09:57:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370088960.0,846430208.0,9117442048.0,21285113856.0,5709.0,6094.0
12-04 09:57:05,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2370088960.0,846430208.0,9117442048.0,21285113856.0,23679.0,23278.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370084864.0,846430208.0,9117446144.0,21285113856.0,5119.0,4177.0
12-04 09:57:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2369957888.0,846430208.0,9117446144.0,21285240832.0,5386.0,4517.0
12-04 09:57:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369957888.0,846430208.0,9117446144.0,21285240832.0,6283.0,5902.0
12-04 09:57:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2369957888.0,846430208.0,9117446144.0,21285240832.0,41381.0,41581.0
12-04 09:57:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369957888.0,846430208.0,9117446144.0,21285240832.0,7081.0,7797.0
12-04 09:57:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2369957888.0,846430208.0,9117446144.0,21285240832.0,5975.0,5554.0
12-04 09:57:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2369888256.0,846430208.0,9117450240.0,21285306368.0,7667.0,8159.0
12-04 09:57:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369888256.0,846430208.0,9117450240.0,21285306368.0,5078.0,3900.0
12-04 09:57:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369839104.0,846430208.0,9117450240.0,21285355520.0,5446.0,4388.0
12-04 09:57:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369839104.0,846430208.0,9117450240.0,21285355520.0,3983.0,2925.0
12-04 09:57:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370088960.0,846430208.0,9117450240.0,21285105664.0,4655.0,3983.0
12-04 09:57:17,0.083,0.167,99.500,0.250,0.0,0.0,0.0,81920.0,0.0,7.0,2369974272.0,846430208.0,9117450240.0,21285220352.0,6773.0,7737.0
12-04 09:57:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369974272.0,846430208.0,9117450240.0,21285220352.0,6741.0,7629.0
12-04 09:57:19,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369970176.0,846430208.0,9117454336.0,21285220352.0,5385.0,5366.0
12-04 09:57:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369970176.0,846430208.0,9117454336.0,21285220352.0,7051.0,8358.0
12-04 09:57:21,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369970176.0,846430208.0,9117454336.0,21285220352.0,21107.0,19893.0
12-04 09:57:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,4487.0,3494.0
12-04 09:57:23,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,6485.0,5776.0
12-04 09:57:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,6625.0,7614.0
12-04 09:57:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,5969.0,6251.0
12-04 09:57:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,23268.0,23810.0
12-04 09:57:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,6740.0,7563.0
12-04 09:57:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2369961984.0,846430208.0,9117454336.0,21285228544.0,5130.0,5217.0
12-04 09:57:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2370084864.0,846430208.0,9117458432.0,21285101568.0,3752.0,2731.0
12-04 09:57:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370080768.0,846430208.0,9117462528.0,21285101568.0,4537.0,4068.0
12-04 09:57:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2370080768.0,846430208.0,9117462528.0,21285101568.0,4580.0,4089.0
12-04 09:57:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2370080768.0,846430208.0,9117462528.0,21285101568.0,6937.0,7901.0
12-04 09:57:33,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2370072576.0,846430208.0,9117462528.0,21285109760.0,4495.0,3891.0
12-04 09:57:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,2370072576.0,846430208.0,9117462528.0,21285109760.0,7158.0,8670.0
12-04 09:57:35,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2370068480.0,846430208.0,9117466624.0,21285109760.0,4400.0,3621.0
12-04 09:57:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369654784.0,846430208.0,9117466624.0,21285523456.0,6165.0,6472.0
12-04 09:57:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2369564672.0,846430208.0,9117462528.0,21285617664.0,6010.0,6123.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,5191.0,5285.0
12-04 09:57:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,4561.0,3891.0
12-04 09:57:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,6016.0,6389.0
12-04 09:57:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,5703.0,6041.0
12-04 09:57:42,0.083,0.083,99.834,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,4547.0,3536.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369560576.0,846430208.0,9117466624.0,21285617664.0,7705.0,9398.0
12-04 09:57:44,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369556480.0,846430208.0,9117470720.0,21285617664.0,3982.0,2897.0
12-04 09:57:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369556480.0,846430208.0,9117470720.0,21285617664.0,3973.0,2723.0
12-04 09:57:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369548288.0,846430208.0,9117470720.0,21285625856.0,5965.0,6337.0
12-04 09:57:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2369495040.0,846430208.0,9117466624.0,21285683200.0,5110.0,4534.0
12-04 09:57:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369482752.0,846430208.0,9117470720.0,21285691392.0,5282.0,5144.0
12-04 09:57:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369482752.0,846430208.0,9117470720.0,21285691392.0,5869.0,6156.0
12-04 09:57:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369196032.0,846430208.0,9117470720.0,21285978112.0,6833.0,7806.0
12-04 09:57:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369060864.0,846430208.0,9117470720.0,21286113280.0,4406.0,3754.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2369060864.0,846430208.0,9117470720.0,21286113280.0,6483.0,6996.0
12-04 09:57:53,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2369056768.0,846430208.0,9117474816.0,21286113280.0,7032.0,6871.0
12-04 09:57:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369048576.0,846430208.0,9117474816.0,21286121472.0,4109.0,2967.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369032192.0,846430208.0,9117474816.0,21286137856.0,5235.0,5053.0
12-04 09:57:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369159168.0,846430208.0,9117474816.0,21286010880.0,22861.0,23413.0
12-04 09:57:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2369007616.0,846430208.0,9117474816.0,21286162432.0,6931.0,7793.0
12-04 09:57:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2369007616.0,846430208.0,9117474816.0,21286162432.0,5162.0,5104.0
12-04 09:57:59,1.420,0.501,97.911,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2404139008.0,846430208.0,9117483008.0,21251022848.0,10072.0,7885.0
12-04 09:58:00,1.920,0.751,97.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380587008.0,846430208.0,9117380608.0,21274677248.0,26222.0,25224.0
12-04 09:58:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2378678272.0,846430208.0,9117384704.0,21276581888.0,4555.0,3795.0
12-04 09:58:02,0.250,0.083,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2378641408.0,846430208.0,9117380608.0,21276622848.0,5733.0,5864.0
12-04 09:58:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378637312.0,846430208.0,9117384704.0,21276622848.0,4468.0,3692.0
12-04 09:58:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378637312.0,846430208.0,9117384704.0,21276622848.0,6779.0,7723.0
12-04 09:58:05,0.167,0.083,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,2.0,2378637312.0,846430208.0,9117384704.0,21276622848.0,6553.0,6385.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2378637312.0,846430208.0,9117384704.0,21276622848.0,5885.0,5549.0
12-04 09:58:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2378633216.0,846430208.0,9117388800.0,21276622848.0,6311.0,6005.0
12-04 09:58:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378633216.0,846430208.0,9117388800.0,21276622848.0,4701.0,3373.0
12-04 09:58:09,0.0,0.083,99.833,0.0,0.0,0.083,0.0,45056.0,0.0,7.0,2378633216.0,846430208.0,9117388800.0,21276622848.0,7447.0,7982.0
12-04 09:58:10,1.918,0.500,97.415,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2411048960.0,846430208.0,9117388800.0,21244207104.0,16618.0,12189.0
12-04 09:58:11,3.679,0.753,95.318,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,2453311488.0,846430208.0,9117392896.0,21201940480.0,97865.0,84887.0
12-04 09:58:12,4.268,0.586,95.146,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2492932096.0,846430208.0,9117396992.0,21162315776.0,97368.0,84495.0
12-04 09:58:13,2.261,0.586,96.985,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2510962688.0,846430208.0,9117396992.0,21144285184.0,145837.0,126354.0
12-04 09:58:14,8.605,1.253,90.058,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2703712256.0,846430208.0,9117396992.0,20951535616.0,163080.0,140075.0
12-04 09:58:15,33.250,0.250,66.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2776469504.0,846430208.0,9117396992.0,20878778368.0,5843.0,6275.0
12-04 09:58:16,17.319,0.333,82.348,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2797936640.0,846430208.0,9117396992.0,20857311232.0,121795.0,78758.0
12-04 09:58:17,1.421,0.084,98.328,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2799833088.0,846430208.0,9117401088.0,20855410688.0,207241.0,106465.0
12-04 09:58:18,1.917,0.0,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2802245632.0,846430208.0,9117401088.0,20852998144.0,218514.0,108007.0
12-04 09:58:19,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2812530688.0,846430208.0,9117401088.0,20842713088.0,196662.0,118920.0
12-04 09:58:20,1.088,0.251,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2822307840.0,846430208.0,9117401088.0,20832935936.0,190086.0,104030.0
12-04 09:58:21,1.585,0.167,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2843762688.0,846430208.0,9117405184.0,20811476992.0,251711.0,112184.0
12-04 09:58:22,0.918,0.083,98.915,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2851635200.0,846430208.0,9117405184.0,20803604480.0,209753.0,122244.0
12-04 09:58:23,1.002,0.250,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2851622912.0,846430208.0,9117409280.0,20803612672.0,194380.0,103465.0
12-04 09:58:24,2.335,0.167,97.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729017344.0,846430208.0,9117409280.0,20926218240.0,211448.0,114743.0
12-04 09:58:25,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2731622400.0,846430208.0,9117409280.0,20923613184.0,198198.0,109534.0
12-04 09:58:26,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2731233280.0,846430208.0,9117409280.0,20924002304.0,220738.0,119926.0
12-04 09:58:27,1.586,0.334,97.997,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2737565696.0,846430208.0,9117409280.0,20917669888.0,234017.0,126086.0
12-04 09:58:28,0.922,0.168,98.826,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2742263808.0,846430208.0,9117409280.0,20912971776.0,218056.0,109686.0
12-04 09:58:29,1.252,0.250,98.497,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2743644160.0,846430208.0,9117417472.0,20911583232.0,198700.0,102414.0
12-04 09:58:30,1.168,0.083,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2744152064.0,846430208.0,9117417472.0,20911075328.0,220150.0,123208.0
12-04 09:58:31,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2745548800.0,846430208.0,9117417472.0,20909678592.0,201088.0,105346.0
12-04 09:58:32,1.250,0.250,98.250,0.167,0.0,0.083,0.0,94208.0,0.0,7.0,2754424832.0,846430208.0,9117421568.0,20900798464.0,211171.0,104238.0
12-04 09:58:33,2.163,0.250,97.587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2762678272.0,846430208.0,9117421568.0,20892545024.0,218282.0,123035.0
12-04 09:58:34,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2766995456.0,846430208.0,9117421568.0,20888227840.0,221650.0,108039.0
12-04 09:58:35,1.504,0.0,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2768388096.0,846430208.0,9117425664.0,20886831104.0,207816.0,104828.0
12-04 09:58:36,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2769489920.0,846430208.0,9117425664.0,20885729280.0,227022.0,126915.0
12-04 09:58:37,0.917,0.083,98.749,0.250,0.0,0.0,0.0,131072.0,0.0,14.0,2770534400.0,846430208.0,9117429760.0,20884680704.0,184310.0,103839.0
12-04 09:58:38,1.001,0.167,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772185088.0,846430208.0,9117429760.0,20883030016.0,207305.0,103698.0
12-04 09:58:39,1.664,0.166,98.087,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2772946944.0,846430208.0,9117429760.0,20882268160.0,227782.0,124869.0
12-04 09:58:40,1.174,0.0,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774978560.0,846430208.0,9117429760.0,20880236544.0,173491.0,99951.0
12-04 09:58:41,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2775986176.0,846430208.0,9117429760.0,20879228928.0,200552.0,99932.0
12-04 09:58:42,0.833,0.250,98.750,0.083,0.0,0.083,0.0,90112.0,0.0,7.0,2787033088.0,846430208.0,9117429760.0,20868182016.0,238590.0,127410.0
12-04 09:58:43,1.0,0.167,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2791219200.0,846430208.0,9117433856.0,20863991808.0,205122.0,106976.0
12-04 09:58:44,0.917,0.167,98.916,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2791211008.0,846430208.0,9117433856.0,20864000000.0,70356.0,82940.0
12-04 09:58:45,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2802880512.0,846430208.0,9117437952.0,20852326400.0,312786.0,142822.0
12-04 09:58:46,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2807832576.0,846430208.0,9117437952.0,20847374336.0,249744.0,112595.0
12-04 09:58:47,0.586,0.167,99.163,0.084,0.0,0.0,0.0,102400.0,0.0,8.0,2808467456.0,846430208.0,9117437952.0,20846739456.0,192214.0,99309.0
12-04 09:58:48,0.917,0.250,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2808446976.0,846430208.0,9117442048.0,20846755840.0,220864.0,123733.0
12-04 09:58:49,1.749,0.083,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2809843712.0,846430208.0,9117442048.0,20845359104.0,192638.0,100494.0
12-04 09:58:50,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2810249216.0,846430208.0,9117442048.0,20844953600.0,194742.0,100071.0
12-04 09:58:51,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2810597376.0,846430208.0,9117442048.0,20844605440.0,214048.0,125786.0
12-04 09:58:52,0.418,0.0,99.582,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2810982400.0,846430208.0,9117437952.0,20844224512.0,72693.0,85094.0
12-04 09:58:53,1.085,0.0,98.748,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2811232256.0,846430208.0,9117442048.0,20843970560.0,256805.0,118031.0
12-04 09:58:54,1.002,0.250,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2811351040.0,846430208.0,9117450240.0,20843843584.0,195714.0,120991.0
12-04 09:58:55,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2812239872.0,846430208.0,9117450240.0,20842954752.0,153903.0,98749.0
12-04 09:58:56,1.417,0.250,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2812899328.0,846430208.0,9117450240.0,20842295296.0,313191.0,154846.0
12-04 09:58:57,0.835,0.084,99.081,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2812620800.0,846430208.0,9117450240.0,20842573824.0,254477.0,118024.0
12-04 09:58:58,1.667,0.167,98.0,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2815541248.0,846430208.0,9117450240.0,20839653376.0,218035.0,108556.0
12-04 09:58:59,1.167,0.167,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2815918080.0,846430208.0,9117454336.0,20839272448.0,236427.0,128157.0
12-04 09:59:00,1.249,0.250,98.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2815918080.0,846430208.0,9117454336.0,20839272448.0,200074.0,105021.0
12-04 09:59:01,1.083,0.083,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2817822720.0,846430208.0,9117454336.0,20837367808.0,227356.0,107485.0
12-04 09:59:02,1.415,0.250,98.335,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2828107776.0,846430208.0,9117454336.0,20827082752.0,194209.0,118091.0
12-04 09:59:03,1.003,0.251,98.580,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2837241856.0,846430208.0,9117462528.0,20817940480.0,218891.0,106848.0
12-04 09:59:04,0.585,0.167,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2845749248.0,846430208.0,9117462528.0,20809433088.0,169105.0,96037.0
12-04 09:59:05,1.004,0.167,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2848538624.0,846430208.0,9117466624.0,20806639616.0,227142.0,122851.0
12-04 09:59:06,0.838,0.084,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2848665600.0,846430208.0,9117466624.0,20806512640.0,211367.0,107723.0
12-04 09:59:07,0.835,0.167,98.997,0.0,0.0,0.0,0.0,98304.0,0.0,7.0,2849300480.0,846430208.0,9117466624.0,20805877760.0,174524.0,97320.0
12-04 09:59:08,1.088,0.084,98.661,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2859839488.0,846430208.0,9117466624.0,20795338752.0,219493.0,124829.0
12-04 09:59:09,0.834,0.250,98.832,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2868727808.0,846430208.0,9117466624.0,20786450432.0,210314.0,109439.0
12-04 09:59:10,0.917,0.167,98.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2877341696.0,846430208.0,9117470720.0,20777832448.0,190788.0,99793.0
12-04 09:59:11,0.921,0.084,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2881658880.0,846430208.0,9117470720.0,20773515264.0,240008.0,127186.0
12-04 09:59:12,0.751,0.167,98.998,0.083,0.0,0.0,0.0,102400.0,0.0,11.0,2881781760.0,846430208.0,9117474816.0,20773388288.0,187007.0,101607.0
12-04 09:59:13,1.167,0.083,98.500,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,2881908736.0,846430208.0,9117474816.0,20773261312.0,198609.0,100860.0
12-04 09:59:14,0.918,0.250,98.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2882035712.0,846430208.0,9117474816.0,20773134336.0,193340.0,120097.0
12-04 09:59:15,0.917,0.167,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2882035712.0,846430208.0,9117474816.0,20773134336.0,223497.0,110207.0
12-04 09:59:16,0.752,0.167,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2883293184.0,846430208.0,9117474816.0,20771876864.0,179524.0,98682.0
12-04 09:59:17,1.171,0.167,98.662,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2883670016.0,846430208.0,9117474816.0,20771500032.0,237468.0,131502.0
12-04 09:59:18,0.919,0.084,98.830,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2883952640.0,846430208.0,9117478912.0,20771213312.0,200443.0,103627.0
12-04 09:59:19,1.0,0.167,98.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2884075520.0,846430208.0,9117483008.0,20771086336.0,189382.0,98022.0
12-04 09:59:20,1.001,0.250,98.749,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2884263936.0,846430208.0,9117483008.0,20770897920.0,222230.0,123477.0
12-04 09:59:21,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2884382720.0,846430208.0,9117483008.0,20770779136.0,75545.0,83286.0
12-04 09:59:22,1.334,0.250,98.332,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2884509696.0,846430208.0,9117483008.0,20770652160.0,285794.0,126868.0
12-04 09:59:23,0.419,0.0,99.414,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,2884317184.0,846430208.0,9117483008.0,20770844672.0,39362.0,52939.0
12-04 09:59:24,0.583,0.167,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2884272128.0,846430208.0,9117483008.0,20770889728.0,25291.0,41305.0
12-04 09:59:25,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2884395008.0,846430208.0,9117487104.0,20770762752.0,22675.0,37214.0
12-04 09:59:26,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2888196096.0,846430208.0,9117487104.0,20766961664.0,39405.0,53511.0
12-04 09:59:27,0.250,0.083,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2888830976.0,846430208.0,9117487104.0,20766326784.0,21871.0,34929.0
12-04 09:59:28,2.248,0.083,97.585,0.0,0.0,0.083,0.0,69632.0,0.0,4.0,2888929280.0,846430208.0,9117483008.0,20766232576.0,208609.0,115800.0
12-04 09:59:29,5.902,0.253,93.508,0.253,0.0,0.084,0.0,16384.0,0.0,2.0,2896183296.0,846430208.0,9117491200.0,20758970368.0,1419805.0,524220.0
12-04 09:59:30,5.206,0.252,94.458,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2901897216.0,846430208.0,9117491200.0,20753256448.0,1483058.0,533002.0
12-04 09:59:31,5.122,0.084,94.710,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2907865088.0,846430208.0,9117491200.0,20747288576.0,1236795.0,482222.0
12-04 09:59:32,5.401,0.338,94.177,0.0,0.0,0.084,0.0,57344.0,0.0,3.0,2910400512.0,846430208.0,9117495296.0,20744749056.0,1589872.0,567864.0
12-04 09:59:33,4.061,0.169,95.770,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2911191040.0,846430208.0,9117499392.0,20743954432.0,1593338.0,561535.0
12-04 09:59:34,5.430,0.418,93.734,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,2916798464.0,846430208.0,9117503488.0,20738342912.0,1529404.0,547688.0
12-04 09:59:35,3.794,0.422,95.784,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2921304064.0,846430208.0,9117503488.0,20733837312.0,1461578.0,541030.0
12-04 09:59:36,5.471,0.168,94.276,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2927550464.0,846430208.0,9117503488.0,20727590912.0,1580722.0,563997.0
12-04 09:59:37,3.544,0.253,96.034,0.0,0.0,0.169,0.0,65536.0,0.0,5.0,2928418816.0,846430208.0,9117503488.0,20726722560.0,1546523.0,675836.0
12-04 09:59:38,5.042,0.336,94.538,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2929348608.0,846430208.0,9117503488.0,20725792768.0,1428083.0,522819.0
12-04 09:59:39,4.841,0.167,94.741,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2930143232.0,846430208.0,9117503488.0,20724998144.0,1460191.0,528398.0
12-04 09:59:40,4.396,0.254,95.266,0.0,0.0,0.085,0.0,8192.0,0.0,2.0,2932039680.0,846430208.0,9117503488.0,20723101696.0,1465533.0,541881.0
12-04 09:59:41,4.722,0.337,94.857,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2933731328.0,846430208.0,9117507584.0,20721405952.0,1492227.0,548459.0
12-04 09:59:42,4.195,0.084,95.721,0.0,0.0,0.0,0.0,94208.0,0.0,7.0,2934304768.0,846430208.0,9117507584.0,20720832512.0,1499590.0,545729.0
12-04 09:59:43,5.148,0.169,94.599,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2937667584.0,846430208.0,9117507584.0,20717469696.0,1427929.0,531758.0
12-04 09:59:44,3.875,0.168,95.872,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2939478016.0,846430208.0,9117507584.0,20715659264.0,1431261.0,550948.0
12-04 09:59:45,4.814,0.084,94.595,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,2942111744.0,846430208.0,9117507584.0,20713025536.0,1546732.0,544760.0
12-04 09:59:46,3.635,0.169,96.196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2943160320.0,846430208.0,9117507584.0,20711976960.0,1476813.0,540168.0
12-04 09:59:47,4.966,0.253,94.613,0.0,0.0,0.168,0.0,86016.0,0.0,8.0,2947702784.0,846430208.0,9117503488.0,20707438592.0,1505276.0,547739.0
12-04 09:59:48,3.976,0.338,95.516,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2952769536.0,846430208.0,9117507584.0,20702367744.0,1476761.0,547240.0
12-04 09:59:49,4.706,0.252,95.042,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2955051008.0,846430208.0,9117511680.0,20700082176.0,1467455.0,542563.0
12-04 09:59:50,5.051,0.168,94.444,0.253,0.0,0.084,0.0,32768.0,0.0,3.0,2957705216.0,846430208.0,9117515776.0,20697423872.0,1455474.0,538106.0
12-04 09:59:51,3.541,0.169,96.206,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2958721024.0,846430208.0,9117515776.0,20696408064.0,1500125.0,549101.0
12-04 09:59:52,5.458,0.168,94.291,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2961264640.0,846430208.0,9117511680.0,20693868544.0,1501921.0,558213.0
12-04 09:59:53,4.027,0.336,95.554,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2964299776.0,846430208.0,9117515776.0,20690829312.0,1460217.0,541639.0
12-04 09:59:54,4.794,0.336,94.617,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2968330240.0,846430208.0,9117515776.0,20686798848.0,1411497.0,536958.0
12-04 09:59:55,3.853,0.503,95.394,0.084,0.0,0.168,0.0,65536.0,0.0,10.0,2971062272.0,846430208.0,9117515776.0,20684066816.0,1532026.0,557289.0
12-04 09:59:56,4.818,0.169,94.928,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2975109120.0,846430208.0,9117515776.0,20680019968.0,1556414.0,592690.0
12-04 09:59:57,4.718,0.168,95.029,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2976645120.0,846430208.0,9117519872.0,20678479872.0,1542125.0,547355.0
12-04 09:59:58,4.714,0.337,94.949,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2977882112.0,846430208.0,9117519872.0,20677242880.0,1491133.0,539969.0
12-04 09:59:59,5.537,0.252,94.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2982264832.0,846430208.0,9117519872.0,20672860160.0,1466364.0,547145.0
12-04 10:00:00,3.620,0.253,96.128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2983342080.0,846430208.0,9117519872.0,20671782912.0,1505088.0,553443.0
12-04 10:00:01,5.051,0.505,94.276,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2989817856.0,846430208.0,9117519872.0,20665307136.0,1484513.0,535579.0
12-04 10:00:02,3.469,0.423,96.108,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2993119232.0,846430208.0,9117519872.0,20662005760.0,1494727.0,557262.0
12-04 10:00:03,5.872,0.252,93.876,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2999844864.0,846430208.0,9117523968.0,20655276032.0,1547968.0,563714.0
12-04 10:00:04,3.212,0.254,96.450,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3001360384.0,846430208.0,9117532160.0,20653752320.0,1451600.0,555565.0
12-04 10:00:05,5.369,0.336,94.128,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3002662912.0,846430208.0,9117532160.0,20652449792.0,1401603.0,527079.0
12-04 10:00:06,4.714,0.253,94.865,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3005677568.0,846430208.0,9117532160.0,20649435136.0,1554895.0,553902.0
12-04 10:00:07,4.698,0.168,95.050,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3006820352.0,846430208.0,9117532160.0,20648292352.0,1482137.0,544256.0
12-04 10:00:08,5.369,0.336,94.211,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3009437696.0,846430208.0,9117532160.0,20645675008.0,1503643.0,548945.0
12-04 10:00:09,3.960,0.168,95.703,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3010519040.0,846430208.0,9117532160.0,20644593664.0,1483047.0,542069.0
12-04 10:00:10,5.616,0.168,94.049,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,3016663040.0,846430208.0,9117532160.0,20638449664.0,1483275.0,539026.0
12-04 10:00:11,3.553,0.254,96.108,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3018321920.0,846430208.0,9117536256.0,20636786688.0,1466099.0,540029.0
12-04 10:00:12,4.992,0.254,94.585,0.169,0.0,0.0,0.0,86016.0,0.0,7.0,3022831616.0,846430208.0,9117536256.0,20632276992.0,1579055.0,565141.0
12-04 10:00:13,3.623,0.253,96.040,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3024068608.0,846430208.0,9117536256.0,20631040000.0,1527501.0,549385.0
12-04 10:00:14,4.608,0.085,95.307,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3027656704.0,846430208.0,9117536256.0,20627451904.0,1410305.0,526991.0
12-04 10:00:15,4.202,0.252,95.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3029909504.0,846430208.0,9117536256.0,20625199104.0,1559786.0,564605.0
12-04 10:00:16,5.387,0.337,94.192,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3033518080.0,846430208.0,9117536256.0,20621590528.0,1488007.0,555958.0
12-04 10:00:17,3.701,0.168,96.131,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,3038285824.0,846430208.0,9117540352.0,20616818688.0,1509770.0,545314.0
12-04 10:00:18,5.392,0.168,94.103,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,3042795520.0,846430208.0,9117540352.0,20612308992.0,1477535.0,544755.0
12-04 10:00:19,3.956,0.253,95.707,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3046158336.0,846430208.0,9117540352.0,20608946176.0,1479672.0,549955.0
12-04 10:00:20,4.657,0.254,94.920,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3048697856.0,846430208.0,9117540352.0,20606406656.0,1520089.0,559543.0
12-04 10:00:21,4.040,0.253,95.539,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3051016192.0,846430208.0,9117540352.0,20604088320.0,1509118.0,559226.0
12-04 10:00:22,4.219,0.169,95.443,0.0,0.0,0.169,0.0,81920.0,0.0,8.0,3054096384.0,846430208.0,9117540352.0,20601008128.0,1453069.0,541470.0
12-04 10:00:23,4.530,0.503,94.631,0.336,0.0,0.0,0.0,32768.0,0.0,3.0,3057713152.0,846430208.0,9117540352.0,20597391360.0,1450406.0,556967.0
12-04 10:00:24,4.653,0.254,95.093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3059142656.0,846430208.0,9117540352.0,20595961856.0,1515269.0,560524.0
12-04 10:00:25,4.630,0.084,95.118,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3059486720.0,846430208.0,9117544448.0,20595613696.0,1517050.0,554911.0
12-04 10:00:26,4.798,0.253,94.949,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062403072.0,846430208.0,9117548544.0,20592693248.0,1482493.0,558550.0
12-04 10:00:27,5.316,0.084,94.599,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3065323520.0,846430208.0,9117548544.0,20589772800.0,1463480.0,544984.0
12-04 10:00:28,4.219,0.169,95.359,0.169,0.0,0.084,0.0,81920.0,0.0,6.0,3070279680.0,846430208.0,9117544448.0,20584820736.0,1380715.0,501597.0
12-04 10:00:29,0.502,0.0,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3071791104.0,846430208.0,9117548544.0,20583305216.0,50717.0,168274.0
12-04 10:00:30,0.666,0.250,99.002,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,3071672320.0,846430208.0,9117548544.0,20583424000.0,38929.0,66628.0
12-04 10:00:31,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3071672320.0,846430208.0,9117548544.0,20583424000.0,39689.0,68511.0
12-04 10:00:32,0.668,0.167,99.165,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,3071672320.0,846430208.0,9117548544.0,20583424000.0,40789.0,69520.0
12-04 10:00:33,0.584,0.083,99.083,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3071668224.0,846430208.0,9117552640.0,20583424000.0,41029.0,70497.0
12-04 10:00:34,2.252,0.083,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3072081920.0,846430208.0,9117552640.0,20583010304.0,392217.0,191812.0
12-04 10:00:35,7.527,0.579,91.729,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3065081856.0,846430208.0,9117556736.0,20590006272.0,1962210.0,695157.0
12-04 10:00:36,7.392,0.581,91.944,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2991300608.0,846430208.0,9117560832.0,20663783424.0,1947800.0,726210.0
12-04 10:00:37,6.505,0.417,92.911,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2922426368.0,846430208.0,9117560832.0,20732657664.0,1954505.0,702813.0
12-04 10:00:38,6.695,0.418,92.887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2924363776.0,846430208.0,9117560832.0,20730720256.0,1921330.0,693248.0
12-04 10:00:39,5.927,0.501,93.322,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2927669248.0,846430208.0,9117560832.0,20727414784.0,1709832.0,657617.0
12-04 10:00:40,6.005,0.584,93.244,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2928844800.0,846430208.0,9117560832.0,20726239232.0,1621559.0,640349.0
12-04 10:00:41,7.654,0.666,91.514,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2929766400.0,846430208.0,9117560832.0,20725317632.0,2254085.0,769550.0
12-04 10:00:42,7.0,0.417,92.500,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2930241536.0,846430208.0,9117560832.0,20724842496.0,2166793.0,759165.0
12-04 10:00:43,7.654,0.666,91.597,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2935443456.0,846430208.0,9117564928.0,20719636480.0,2058455.0,732159.0
12-04 10:00:44,7.131,0.580,92.206,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2936553472.0,846430208.0,9117564928.0,20718526464.0,1937861.0,713834.0
12-04 10:00:45,6.711,0.168,93.121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2943062016.0,846430208.0,9117564928.0,20712017920.0,1943234.0,712632.0
12-04 10:00:46,7.214,0.332,92.123,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2944712704.0,846430208.0,9117564928.0,20710367232.0,1918664.0,706734.0
12-04 10:00:47,5.936,0.251,93.813,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2945568768.0,846430208.0,9117564928.0,20709511168.0,1620392.0,642151.0
12-04 10:00:48,7.185,0.418,92.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2948014080.0,846430208.0,9117564928.0,20707065856.0,1988922.0,737979.0
12-04 10:00:49,6.917,0.333,92.500,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2949754880.0,846430208.0,9117569024.0,20705320960.0,2111078.0,746619.0
12-04 10:00:50,7.376,0.251,92.205,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2955247616.0,846430208.0,9117569024.0,20699828224.0,2058817.0,741072.0
12-04 10:00:51,7.060,0.249,92.525,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2956861440.0,846430208.0,9117573120.0,20698210304.0,2005678.0,735895.0
12-04 10:00:52,6.839,0.417,92.577,0.0,0.0,0.167,0.0,86016.0,0.0,7.0,2963812352.0,846430208.0,9117573120.0,20691259392.0,1823547.0,695540.0
12-04 10:00:53,6.538,0.419,92.959,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2970099712.0,846430208.0,9117573120.0,20684972032.0,1947564.0,718935.0
12-04 10:00:54,7.149,0.499,92.269,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2973114368.0,846430208.0,9117573120.0,20681957376.0,2041844.0,726774.0
12-04 10:00:55,6.828,0.333,92.590,0.167,0.0,0.083,0.0,40960.0,0.0,3.0,2979176448.0,846430208.0,9117573120.0,20675895296.0,1826244.0,700427.0
12-04 10:00:56,7.012,0.417,92.404,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2982559744.0,846430208.0,9117573120.0,20672512000.0,1933828.0,724713.0
12-04 10:00:57,6.816,0.499,92.519,0.0,0.0,0.166,0.0,90112.0,0.0,9.0,2987937792.0,846430208.0,9117573120.0,20667133952.0,1998823.0,725923.0
12-04 10:00:58,7.460,0.251,92.205,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2995331072.0,846430208.0,9117577216.0,20659736576.0,1980824.0,718226.0
12-04 10:00:59,6.645,0.498,92.608,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2996600832.0,846430208.0,9117577216.0,20658466816.0,1959903.0,728022.0
12-04 10:01:00,7.327,0.500,91.840,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,2998788096.0,846430208.0,9117581312.0,20656275456.0,1923605.0,712272.0
12-04 10:01:01,6.500,0.167,93.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3001708544.0,846430208.0,9117581312.0,20653355008.0,1977804.0,729706.0
12-04 10:01:02,7.481,0.249,92.186,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,3004977152.0,846430208.0,9117581312.0,20650086400.0,1924282.0,705821.0
12-04 10:01:03,7.410,0.416,92.007,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3008491520.0,846430208.0,9117589504.0,20646563840.0,1975661.0,718120.0
12-04 10:01:04,7.190,0.661,91.983,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3010650112.0,846430208.0,9117589504.0,20644405248.0,1961643.0,704918.0
12-04 10:01:05,8.175,0.165,91.329,0.165,0.0,0.165,0.0,61440.0,0.0,9.0,3016331264.0,846430208.0,9117589504.0,20638724096.0,1867689.0,692164.0
12-04 10:01:06,6.689,0.334,92.893,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3017887744.0,846430208.0,9117589504.0,20637167616.0,1955211.0,712404.0
12-04 10:01:07,7.602,0.418,91.896,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,3024674816.0,846430208.0,9117593600.0,20630376448.0,2002807.0,719356.0
12-04 10:01:08,6.583,0.417,92.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3027628032.0,846430208.0,9117593600.0,20627423232.0,1904013.0,706322.0
12-04 10:01:09,7.884,0.166,91.784,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3035439104.0,846430208.0,9117593600.0,20619612160.0,1877260.0,703062.0
12-04 10:01:10,6.250,0.417,93.167,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3039215616.0,846430208.0,9117593600.0,20615835648.0,1799483.0,684131.0
12-04 10:01:11,7.077,0.416,92.256,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3042832384.0,846430208.0,9117593600.0,20612218880.0,2044390.0,738037.0
12-04 10:01:12,7.220,0.581,92.116,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,3047440384.0,846430208.0,9117589504.0,20607614976.0,1901942.0,712472.0
12-04 10:01:13,7.993,0.583,91.257,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3053817856.0,846430208.0,9117593600.0,20601233408.0,2027712.0,727314.0
12-04 10:01:14,6.344,0.417,93.072,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3056828416.0,846430208.0,9117597696.0,20598218752.0,1972815.0,721280.0
12-04 10:01:15,7.564,0.499,91.854,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3063750656.0,846430208.0,9117597696.0,20591296512.0,1843400.0,704103.0
12-04 10:01:16,6.744,0.333,92.590,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3071070208.0,846430208.0,9117597696.0,20583976960.0,1996525.0,740345.0
12-04 10:01:17,7.203,0.335,92.379,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3075305472.0,846430208.0,9117597696.0,20579741696.0,1943580.0,703106.0
12-04 10:01:18,5.764,0.501,93.651,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3077414912.0,846430208.0,9117597696.0,20577632256.0,1944116.0,710243.0
12-04 10:01:19,8.548,0.415,90.954,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3083100160.0,846430208.0,9117597696.0,20571947008.0,2003099.0,717513.0
12-04 10:01:20,5.695,0.335,93.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3087097856.0,846430208.0,9117597696.0,20567949312.0,1940071.0,709655.0
12-04 10:01:21,8.146,0.499,91.106,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3091505152.0,846430208.0,9117601792.0,20563537920.0,1823713.0,708367.0
12-04 10:01:22,7.309,0.498,92.027,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,3091111936.0,846430208.0,9117601792.0,20563931136.0,2043887.0,725427.0
12-04 10:01:23,7.185,0.167,92.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3094360064.0,846430208.0,9117605888.0,20560678912.0,2016367.0,737441.0
12-04 10:01:24,8.555,0.415,90.864,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3101437952.0,846430208.0,9117605888.0,20553601024.0,1903638.0,703844.0
12-04 10:01:25,6.733,0.333,92.768,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3105628160.0,846430208.0,9117605888.0,20549410816.0,1959531.0,726674.0
12-04 10:01:26,8.223,0.332,91.196,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3114196992.0,846430208.0,9117605888.0,20540841984.0,1922833.0,742385.0
12-04 10:01:27,7.564,0.249,92.103,0.083,0.0,0.0,0.0,98304.0,0.0,8.0,3116675072.0,846430208.0,9117605888.0,20538363904.0,1984137.0,726588.0
12-04 10:01:28,7.179,0.501,92.154,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,3122262016.0,846430208.0,9117605888.0,20532776960.0,1921002.0,716527.0
12-04 10:01:29,7.197,0.335,92.469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3124514816.0,846430208.0,9117605888.0,20530524160.0,1909554.0,707336.0
12-04 10:01:30,5.793,0.336,93.787,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3129307136.0,846430208.0,9117609984.0,20525727744.0,1948804.0,724235.0
12-04 10:01:31,7.571,0.333,92.013,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3133526016.0,846430208.0,9117609984.0,20521508864.0,1931814.0,720667.0
12-04 10:01:32,7.435,0.334,91.813,0.334,0.0,0.084,0.0,102400.0,0.0,9.0,3137114112.0,846430208.0,9117609984.0,20517920768.0,1932488.0,711636.0
12-04 10:01:33,7.577,0.167,92.090,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3142221824.0,846430208.0,9117614080.0,20512808960.0,1972656.0,722777.0
12-04 10:01:34,6.323,0.333,93.261,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3145076736.0,846430208.0,9117614080.0,20509954048.0,1745094.0,631920.0
12-04 10:01:35,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3147083776.0,846430208.0,9117614080.0,20507947008.0,66492.0,224554.0
12-04 10:01:36,0.501,0.334,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3147468800.0,846430208.0,9117614080.0,20507561984.0,57117.0,99848.0
12-04 10:01:37,0.585,0.0,99.080,0.251,0.0,0.084,0.0,98304.0,0.0,8.0,3147366400.0,846430208.0,9117618176.0,20507660288.0,58657.0,102668.0
12-04 10:01:38,1.251,0.083,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3147341824.0,846430208.0,9117618176.0,20507684864.0,57657.0,100784.0
12-04 10:01:39,0.833,0.167,98.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3147612160.0,846430208.0,9117618176.0,20507414528.0,57688.0,101005.0
12-04 10:01:40,0.751,0.250,98.999,0.0,0.0,0.0,0.0,53248.0,0.0,6.0,3147739136.0,846430208.0,9117618176.0,20507287552.0,60396.0,101645.0
12-04 10:01:41,7.750,0.333,91.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3142955008.0,846430208.0,9117622272.0,20512067584.0,2192256.0,815758.0
12-04 10:01:42,7.840,0.417,91.576,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,3124576256.0,846430208.0,9117622272.0,20530446336.0,2412309.0,872391.0
12-04 10:01:43,8.985,0.333,90.516,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,2978729984.0,846430208.0,9117622272.0,20676292608.0,2444614.0,883048.0
12-04 10:01:44,8.782,0.414,90.638,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2930573312.0,846430208.0,9117622272.0,20724449280.0,2377571.0,885309.0
12-04 10:01:45,8.313,0.416,91.022,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2931621888.0,846430208.0,9117622272.0,20723400704.0,2295319.0,849862.0
12-04 10:01:46,8.638,0.249,91.030,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2936823808.0,846430208.0,9117626368.0,20718194688.0,2323696.0,854637.0
12-04 10:01:47,8.313,0.416,91.189,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2940506112.0,846430208.0,9117626368.0,20714512384.0,2346138.0,868066.0
12-04 10:01:48,7.897,0.249,91.687,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2942791680.0,846430208.0,9117626368.0,20712226816.0,2506246.0,900714.0
12-04 10:01:49,8.180,0.334,91.402,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2949931008.0,846430208.0,9117630464.0,20705083392.0,2328452.0,864832.0
12-04 10:01:50,8.638,0.332,90.781,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2953232384.0,846430208.0,9117630464.0,20701782016.0,2389433.0,869751.0
12-04 10:01:51,8.541,0.332,90.796,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2954059776.0,846430208.0,9117630464.0,20700954624.0,2515946.0,902700.0
12-04 10:01:52,8.514,0.167,91.235,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2964250624.0,846430208.0,9117626368.0,20690767872.0,2385104.0,885171.0
12-04 10:01:53,7.903,0.499,91.348,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2968215552.0,846430208.0,9117630464.0,20686798848.0,2445261.0,885390.0
12-04 10:01:54,8.271,0.248,91.067,0.165,0.0,0.248,0.0,16384.0,0.0,2.0,2972184576.0,846430208.0,9117630464.0,20682829824.0,2466817.0,893638.0
12-04 10:01:55,7.937,0.251,91.729,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2977292288.0,846430208.0,9117634560.0,20677718016.0,1765917.0,762790.0
12-04 10:01:56,8.624,0.332,90.962,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2983460864.0,846430208.0,9117634560.0,20671549440.0,2332871.0,876104.0
12-04 10:01:57,8.389,0.332,91.113,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,2990522368.0,846430208.0,9117634560.0,20664487936.0,2312145.0,854318.0
12-04 10:01:58,8.699,0.497,90.721,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2996764672.0,846430208.0,9117634560.0,20658245632.0,2459548.0,883440.0
12-04 10:01:59,8.602,0.331,90.819,0.083,0.0,0.165,0.0,16384.0,0.0,2.0,3000586240.0,846430208.0,9117634560.0,20654424064.0,2445787.0,881616.0
12-04 10:02:00,8.569,0.416,90.849,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3007475712.0,846430208.0,9117634560.0,20647534592.0,2254889.0,850827.0
12-04 10:02:01,8.826,0.416,90.591,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3014205440.0,846430208.0,9117634560.0,20640804864.0,2437747.0,877644.0
12-04 10:02:02,8.472,0.332,91.113,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,3020173312.0,846430208.0,9117634560.0,20634836992.0,2280622.0,848092.0
12-04 10:02:03,9.106,0.248,90.563,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3025473536.0,846430208.0,9117638656.0,20629532672.0,2347732.0,873791.0
12-04 10:02:04,8.396,0.249,91.189,0.0,0.0,0.166,0.0,28672.0,0.0,2.0,3031339008.0,846430208.0,9117642752.0,20623663104.0,2319123.0,866307.0
12-04 10:02:05,8.465,0.332,90.788,0.249,0.0,0.166,0.0,4096.0,0.0,1.0,3033554944.0,846430208.0,9117646848.0,20621443072.0,2476571.0,878251.0
12-04 10:02:06,8.933,0.414,90.571,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3038539776.0,846430208.0,9117646848.0,20616458240.0,2348028.0,870683.0
12-04 10:02:07,8.243,0.250,91.424,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,3041427456.0,846430208.0,9117646848.0,20613570560.0,2115414.0,824232.0
12-04 10:02:08,9.196,0.331,90.224,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3046252544.0,846430208.0,9117646848.0,20608745472.0,2408445.0,874477.0
12-04 10:02:09,7.794,0.498,91.542,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3050221568.0,846430208.0,9117646848.0,20604776448.0,2374204.0,877361.0
12-04 10:02:10,9.776,0.331,89.561,0.249,0.0,0.083,0.0,40960.0,0.0,5.0,3057422336.0,846430208.0,9117650944.0,20597571584.0,2469873.0,886738.0
12-04 10:02:11,7.718,0.249,91.784,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3060977664.0,846430208.0,9117650944.0,20594016256.0,2430741.0,882366.0
12-04 10:02:12,8.543,0.586,90.787,0.0,0.0,0.084,0.0,86016.0,0.0,9.0,3065716736.0,846430208.0,9117646848.0,20589281280.0,2390750.0,873458.0
12-04 10:02:13,8.099,0.413,91.322,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3070308352.0,846430208.0,9117650944.0,20584685568.0,2377227.0,867889.0
12-04 10:02:14,9.341,0.250,90.242,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3074789376.0,846430208.0,9117650944.0,20580204544.0,2441508.0,882599.0
12-04 10:02:15,7.954,0.331,91.384,0.166,0.0,0.166,0.0,40960.0,0.0,4.0,3078057984.0,846430208.0,9117650944.0,20576935936.0,2422520.0,881643.0
12-04 10:02:16,9.934,0.414,89.652,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3085357056.0,846430208.0,9117650944.0,20569636864.0,2296784.0,860544.0
12-04 10:02:17,7.410,0.416,92.007,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,3090526208.0,846430208.0,9117655040.0,20564463616.0,2265360.0,850299.0
12-04 10:02:18,9.091,0.250,90.575,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3100082176.0,846430208.0,9117655040.0,20554907648.0,2330983.0,862808.0
12-04 10:02:19,7.686,0.418,91.813,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3103830016.0,846430208.0,9117655040.0,20551159808.0,2490432.0,896539.0
12-04 10:02:20,8.424,0.334,91.076,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3112144896.0,846430208.0,9117655040.0,20542844928.0,2393599.0,880902.0
12-04 10:02:21,8.555,0.664,90.532,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3117445120.0,846430208.0,9117655040.0,20537544704.0,2560595.0,899811.0
12-04 10:02:22,9.114,0.331,90.389,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3119890432.0,846430208.0,9117655040.0,20535099392.0,2378572.0,870763.0
12-04 10:02:23,8.340,0.250,91.159,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3126718464.0,846430208.0,9117655040.0,20528271360.0,2355662.0,864680.0
12-04 10:02:24,8.070,0.250,91.597,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3132739584.0,846430208.0,9117663232.0,20522242048.0,2283506.0,859259.0
12-04 10:02:25,8.750,0.333,90.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3136708608.0,846430208.0,9117663232.0,20518273024.0,2399854.0,876856.0
12-04 10:02:26,8.512,0.331,90.744,0.165,0.0,0.248,0.0,16384.0,0.0,2.0,3139911680.0,846430208.0,9117663232.0,20515069952.0,2149744.0,851776.0
12-04 10:02:27,8.955,0.498,90.381,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3148075008.0,846430208.0,9117659136.0,20506910720.0,2351732.0,876126.0
12-04 10:02:28,9.295,0.166,90.373,0.0,0.0,0.166,0.0,65536.0,0.0,4.0,3151228928.0,846430208.0,9117663232.0,20503752704.0,2370082.0,880038.0
12-04 10:02:29,7.820,0.416,91.514,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3158212608.0,846430208.0,9117663232.0,20496769024.0,2488230.0,901738.0
12-04 10:02:30,10.339,0.662,88.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3164434432.0,846430208.0,9117663232.0,20490547200.0,2387171.0,884137.0
12-04 10:02:31,7.648,0.582,91.604,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3166343168.0,846430208.0,9117663232.0,20488638464.0,2409985.0,890454.0
12-04 10:02:32,8.743,0.500,90.591,0.083,0.0,0.083,0.0,77824.0,0.0,5.0,3173576704.0,846430208.0,9117663232.0,20481404928.0,2451011.0,901776.0
12-04 10:02:33,9.295,0.498,90.041,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3181797376.0,846430208.0,9117667328.0,20473180160.0,2469667.0,903943.0
12-04 10:02:34,7.973,0.332,91.445,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3186679808.0,846430208.0,9117671424.0,20468293632.0,2501275.0,932053.0
12-04 10:02:35,8.878,0.419,90.620,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3193884672.0,846430208.0,9117671424.0,20461088768.0,2434767.0,892964.0
12-04 10:02:36,7.251,0.253,92.243,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3200757760.0,846430208.0,9117671424.0,20454215680.0,2394756.0,880529.0
12-04 10:02:37,8.099,0.413,91.074,0.331,0.0,0.083,0.0,110592.0,0.0,9.0,3206995968.0,846430208.0,9117671424.0,20447977472.0,2271121.0,846981.0
12-04 10:02:38,10.092,0.417,89.408,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3212599296.0,846430208.0,9117671424.0,20442374144.0,2297992.0,855540.0
12-04 10:02:39,8.306,0.332,91.196,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3213565952.0,846430208.0,9117671424.0,20441407488.0,2567010.0,922818.0
12-04 10:02:40,8.465,0.664,90.788,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,3220455424.0,846430208.0,9117671424.0,20434518016.0,2323734.0,883848.0
12-04 10:02:41,1.915,0.083,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3223842816.0,846430208.0,9117679616.0,20431122432.0,775271.0,421237.0
12-04 10:02:42,0.503,0.084,99.162,0.251,0.0,0.0,0.0,114688.0,0.0,8.0,3223969792.0,846430208.0,9117679616.0,20430995456.0,80323.0,140030.0
12-04 10:02:43,0.671,0.084,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224731648.0,846430208.0,9117679616.0,20430233600.0,74313.0,130712.0
12-04 10:02:44,0.669,0.167,99.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224731648.0,846430208.0,9117679616.0,20430233600.0,73974.0,130380.0
12-04 10:02:45,1.667,0.250,97.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3225874432.0,846430208.0,9117679616.0,20429090816.0,73804.0,129958.0
12-04 10:02:46,0.918,0.083,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3226382336.0,846430208.0,9117679616.0,20428582912.0,76535.0,134770.0
12-04 10:02:47,5.403,0.249,94.347,0.0,0.0,0.0,0.0,94208.0,0.0,10.0,3165048832.0,846430208.0,9117679616.0,20489916416.0,989935.0,442215.0
12-04 10:02:48,9.677,0.496,89.495,0.165,0.0,0.165,0.0,16384.0,0.0,2.0,3046096896.0,846430208.0,9117679616.0,20608868352.0,2457577.0,952631.0
12-04 10:02:49,9.046,0.332,90.290,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3001995264.0,846430208.0,9117683712.0,20652965888.0,2491694.0,937059.0
12-04 10:02:50,9.295,0.332,90.124,0.0,0.0,0.249,0.0,40960.0,0.0,6.0,2994765824.0,846430208.0,9117683712.0,20660195328.0,2602603.0,985654.0
12-04 10:02:51,10.682,0.493,88.578,0.0,0.0,0.247,0.0,0.0,0.0,0.0,2999812096.0,846430208.0,9117683712.0,20655149056.0,2852168.0,1043306.0
12-04 10:02:52,9.333,0.417,90.167,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2958880768.0,846430208.0,9117687808.0,20696076288.0,2680327.0,990921.0
12-04 10:02:53,9.784,0.498,89.386,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2954285056.0,846430208.0,9117687808.0,20700672000.0,2675217.0,995140.0
12-04 10:02:54,9.182,0.334,90.317,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2958921728.0,846430208.0,9117687808.0,20696035328.0,2761268.0,1021162.0
12-04 10:02:55,9.559,0.333,90.025,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2966351872.0,846430208.0,9117687808.0,20688605184.0,2714505.0,984442.0
12-04 10:02:56,10.387,0.330,89.118,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2969796608.0,846430208.0,9117687808.0,20685160448.0,2744669.0,1029368.0
12-04 10:02:57,10.033,0.415,89.386,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,2976436224.0,846430208.0,9117696000.0,20678512640.0,2753340.0,1017773.0
12-04 10:02:58,10.282,0.332,89.221,0.0,0.0,0.166,0.0,12288.0,0.0,1.0,2980188160.0,846430208.0,9117691904.0,20674764800.0,2742407.0,1005723.0
12-04 10:02:59,9.693,0.331,89.727,0.083,0.0,0.166,0.0,4096.0,0.0,1.0,2987999232.0,846430208.0,9117691904.0,20666953728.0,2534349.0,960017.0
12-04 10:03:00,9.196,0.414,90.141,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2993709056.0,846430208.0,9117691904.0,20661243904.0,2619415.0,1011621.0
12-04 10:03:01,9.874,0.502,89.540,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2999169024.0,846430208.0,9117691904.0,20655783936.0,2714120.0,1017948.0
12-04 10:03:02,9.718,0.415,89.618,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3003867136.0,846430208.0,9117691904.0,20651085824.0,2887306.0,1040548.0
12-04 10:03:03,10.570,0.330,89.017,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3013865472.0,846430208.0,9117696000.0,20641083392.0,2572900.0,977087.0
12-04 10:03:04,9.859,0.331,89.561,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3021606912.0,846430208.0,9117696000.0,20633341952.0,2754247.0,1019570.0
12-04 10:03:05,10.041,0.498,89.295,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3025575936.0,846430208.0,9117696000.0,20629372928.0,2783623.0,1014867.0
12-04 10:03:06,9.603,0.331,89.901,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3029889024.0,846430208.0,9117700096.0,20625055744.0,2651040.0,997399.0
12-04 10:03:07,10.587,0.496,88.751,0.0,0.0,0.165,0.0,69632.0,0.0,5.0,3040202752.0,846430208.0,9117704192.0,20614737920.0,2648548.0,1001784.0
12-04 10:03:08,8.772,0.251,90.810,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3048013824.0,846430208.0,9117704192.0,20606926848.0,2663290.0,1000822.0
12-04 10:03:09,10.873,0.494,88.221,0.165,0.0,0.247,0.0,16384.0,0.0,2.0,3055534080.0,846430208.0,9117704192.0,20599406592.0,2793865.0,1033679.0
12-04 10:03:10,10.422,0.248,89.247,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,3056648192.0,846430208.0,9117704192.0,20598292480.0,2633465.0,996341.0
12-04 10:03:11,9.867,0.332,89.635,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3061628928.0,846430208.0,9117704192.0,20593311744.0,2648217.0,1002399.0
12-04 10:03:12,9.693,0.331,89.644,0.0,0.0,0.331,0.0,90112.0,0.0,6.0,3064766464.0,846430208.0,9117708288.0,20590170112.0,2503517.0,968508.0
12-04 10:03:13,10.762,0.166,88.907,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3071942656.0,846430208.0,9117708288.0,20582993920.0,2648968.0,1012491.0
12-04 10:03:14,8.819,0.499,90.183,0.250,0.0,0.250,0.0,32768.0,0.0,3.0,3074830336.0,846430208.0,9117708288.0,20580106240.0,2489810.0,971008.0
12-04 10:03:15,10.141,0.333,89.443,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3087052800.0,846430208.0,9117708288.0,20567883776.0,2727885.0,1023757.0
12-04 10:03:16,10.123,0.247,89.465,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3095482368.0,846430208.0,9117708288.0,20559454208.0,2314411.0,937461.0
12-04 10:03:17,9.752,0.248,89.669,0.0,0.0,0.331,0.0,77824.0,0.0,6.0,3098390528.0,846430208.0,9117708288.0,20556546048.0,2687073.0,1016562.0
12-04 10:03:18,10.391,0.166,89.360,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3100483584.0,846430208.0,9117708288.0,20554452992.0,2498749.0,985683.0
12-04 10:03:19,9.627,0.415,89.710,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3106570240.0,846430208.0,9117712384.0,20548362240.0,2804848.0,1060082.0
12-04 10:03:20,11.093,0.331,88.162,0.248,0.0,0.166,0.0,32768.0,0.0,3.0,3114033152.0,846430208.0,9117712384.0,20540899328.0,2639383.0,1019856.0
12-04 10:03:21,10.413,0.496,88.926,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3119427584.0,846430208.0,9117712384.0,20535504896.0,2606154.0,990385.0
12-04 10:03:22,10.566,0.416,88.769,0.0,0.0,0.250,0.0,86016.0,0.0,9.0,3129712640.0,846430208.0,9117712384.0,20525219840.0,2661960.0,1026944.0
12-04 10:03:23,9.331,0.413,90.091,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3133485056.0,846430208.0,9117716480.0,20521443328.0,2178140.0,924261.0
12-04 10:03:24,8.500,0.167,91.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3141296128.0,846430208.0,9117716480.0,20513632256.0,2129002.0,917466.0
12-04 10:03:25,11.277,0.415,87.977,0.166,0.0,0.166,0.0,36864.0,0.0,3.0,3154595840.0,846430208.0,9117716480.0,20500332544.0,2359896.0,959290.0
12-04 10:03:26,9.579,0.413,89.843,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3159007232.0,846430208.0,9117716480.0,20495921152.0,2814557.0,1077338.0
12-04 10:03:27,9.603,0.331,89.901,0.0,0.0,0.166,0.0,90112.0,0.0,6.0,3162472448.0,846430208.0,9117712384.0,20492460032.0,2439393.0,969995.0
12-04 10:03:28,10.735,0.330,88.770,0.0,0.0,0.165,0.0,86016.0,0.0,6.0,3171610624.0,846430208.0,9117716480.0,20483317760.0,2626943.0,1021900.0
12-04 10:03:29,9.651,0.250,89.933,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3179544576.0,846430208.0,9117720576.0,20475379712.0,2385915.0,973681.0
12-04 10:03:30,9.575,0.250,89.842,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3186368512.0,846430208.0,9117720576.0,20468555776.0,2686349.0,1034923.0
12-04 10:03:31,8.667,0.667,90.417,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3194429440.0,846430208.0,9117720576.0,20460494848.0,2556116.0,1011179.0
12-04 10:03:32,11.296,0.249,88.289,0.0,0.0,0.166,0.0,57344.0,0.0,3.0,3198652416.0,846430208.0,9117720576.0,20456271872.0,2694540.0,1042301.0
12-04 10:03:33,9.827,0.495,89.348,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3201662976.0,846430208.0,9117724672.0,20453257216.0,2553404.0,1003173.0
12-04 10:03:34,8.963,0.415,90.456,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3209125888.0,846430208.0,9117724672.0,20445794304.0,2356905.0,960647.0
12-04 10:03:35,9.742,0.333,89.759,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3217346560.0,846430208.0,9117724672.0,20437573632.0,2366544.0,960730.0
12-04 10:03:36,10.880,0.415,88.621,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3223257088.0,846430208.0,9117732864.0,20431654912.0,2484688.0,991780.0
12-04 10:03:37,9.784,0.166,89.801,0.0,0.0,0.249,0.0,77824.0,0.0,5.0,3227717632.0,846430208.0,9117732864.0,20427194368.0,2398033.0,985308.0
12-04 10:03:38,10.365,0.580,88.806,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3235033088.0,846430208.0,9117732864.0,20419878912.0,2806953.0,1059153.0
12-04 10:03:39,10.165,0.331,89.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3249016832.0,846430208.0,9117732864.0,20405895168.0,2490757.0,994566.0
12-04 10:03:40,10.753,0.414,88.586,0.0,0.0,0.248,0.0,16384.0,0.0,1.0,3253207040.0,846430208.0,9117732864.0,20401704960.0,2327790.0,969306.0
12-04 10:03:41,9.213,0.335,90.117,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3258986496.0,846430208.0,9117732864.0,20395925504.0,2688937.0,1040107.0
12-04 10:03:42,9.901,0.330,89.604,0.0,0.0,0.165,0.0,73728.0,0.0,5.0,3265273856.0,846430208.0,9117728768.0,20389642240.0,2662179.0,1033381.0
12-04 10:03:43,9.197,0.502,90.134,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3280633856.0,846430208.0,9117732864.0,20374278144.0,2458120.0,974398.0
12-04 10:03:44,10.853,0.166,88.732,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3288477696.0,846430208.0,9117732864.0,20366434304.0,2522354.0,1008593.0
12-04 10:03:45,10.207,0.249,89.378,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3295453184.0,846430208.0,9117736960.0,20359454720.0,2642990.0,1021799.0
12-04 10:03:46,9.619,0.332,89.967,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3302756352.0,846430208.0,9117736960.0,20352151552.0,2531513.0,999577.0
12-04 10:03:47,7.973,0.415,91.196,0.166,0.0,0.249,0.0,94208.0,0.0,8.0,3310665728.0,846430208.0,9117736960.0,20344242176.0,2644875.0,908654.0
12-04 10:03:48,3.091,0.334,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3313516544.0,846430208.0,9117736960.0,20341391360.0,1968079.0,562993.0
12-04 10:03:49,3.010,0.251,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3315007488.0,846430208.0,9117736960.0,20339900416.0,2973327.0,759127.0
12-04 10:03:50,3.763,0.334,95.903,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3316183040.0,846430208.0,9117736960.0,20338724864.0,2943400.0,742707.0
12-04 10:03:51,1.003,0.084,98.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3317579776.0,846430208.0,9117736960.0,20337328128.0,378585.0,387252.0
12-04 10:03:52,1.257,0.084,98.491,0.168,0.0,0.0,0.0,114688.0,0.0,9.0,3318214656.0,846430208.0,9117736960.0,20336693248.0,92493.0,163281.0
12-04 10:03:53,1.083,0.250,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3318341632.0,846430208.0,9117736960.0,20336566272.0,96547.0,169451.0
12-04 10:03:54,1.005,0.084,98.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3318304768.0,846430208.0,9117741056.0,20336599040.0,93590.0,165943.0
12-04 10:03:55,1.086,0.334,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3318337536.0,846430208.0,9117741056.0,20336566272.0,92680.0,164246.0
12-04 10:03:56,1.254,0.167,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3318775808.0,846430208.0,9117741056.0,20336128000.0,110175.0,181798.0
12-04 10:03:57,8.326,0.742,90.602,0.0,0.0,0.330,0.0,81920.0,0.0,9.0,3323699200.0,846430208.0,9117745152.0,20331200512.0,2255886.0,920694.0
12-04 10:03:58,10.605,0.497,88.567,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,3269922816.0,846430208.0,9117745152.0,20384976896.0,2965724.0,1103900.0
12-04 10:03:59,10.505,0.414,88.751,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3091025920.0,846430208.0,9117745152.0,20563873792.0,2727934.0,1076767.0
12-04 10:04:00,9.571,0.330,89.769,0.0,0.0,0.330,0.0,45056.0,0.0,7.0,3096985600.0,846430208.0,9117745152.0,20557914112.0,2725282.0,1079559.0
12-04 10:04:01,9.508,0.500,89.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2985975808.0,846430208.0,9117745152.0,20668923904.0,2722100.0,1085336.0
12-04 10:04:02,9.076,0.416,90.092,0.0,0.0,0.416,0.0,81920.0,0.0,6.0,2984669184.0,846430208.0,9117749248.0,20670226432.0,2582670.0,1061432.0
12-04 10:04:03,8.605,0.418,90.393,0.167,0.0,0.418,0.0,16384.0,0.0,2.0,2986532864.0,846430208.0,9117757440.0,20668354560.0,2799822.0,1093033.0
12-04 10:04:04,9.151,0.582,89.850,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2983481344.0,846430208.0,9117757440.0,20671406080.0,2585294.0,1045753.0
12-04 10:04:05,9.544,0.498,89.544,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2983612416.0,846430208.0,9117757440.0,20671275008.0,2994237.0,1135809.0
12-04 10:04:06,10.123,0.576,88.807,0.0,0.0,0.494,0.0,0.0,0.0,0.0,2986852352.0,846430208.0,9117757440.0,20668035072.0,2717002.0,1084022.0
12-04 10:04:07,9.635,0.581,89.369,0.0,0.0,0.415,0.0,65536.0,0.0,5.0,2993770496.0,846430208.0,9117757440.0,20661116928.0,2718577.0,1095405.0
12-04 10:04:08,9.159,0.500,89.925,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3008024576.0,846430208.0,9117757440.0,20646862848.0,2785141.0,1116198.0
12-04 10:04:09,9.683,0.501,89.566,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3014623232.0,846430208.0,9117761536.0,20640260096.0,3066668.0,1168915.0
12-04 10:04:10,10.241,0.333,89.009,0.0,0.0,0.416,0.0,8192.0,0.0,2.0,3019161600.0,846430208.0,9117761536.0,20635721728.0,2843198.0,1125221.0
12-04 10:04:11,8.417,0.750,90.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3028176896.0,846430208.0,9117761536.0,20626706432.0,2724935.0,1114384.0
12-04 10:04:12,9.106,0.752,89.724,0.0,0.0,0.418,0.0,69632.0,0.0,5.0,3038461952.0,846430208.0,9117761536.0,20616421376.0,2647290.0,1081857.0
12-04 10:04:13,8.870,0.502,90.293,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3042873344.0,846430208.0,9117761536.0,20612009984.0,2703360.0,1101122.0
12-04 10:04:14,10.288,0.741,88.642,0.165,0.0,0.165,0.0,16384.0,0.0,2.0,3051249664.0,846430208.0,9117765632.0,20603629568.0,2784286.0,1109248.0
12-04 10:04:15,9.258,0.417,89.992,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3056488448.0,846430208.0,9117765632.0,20598390784.0,2745788.0,1120309.0
12-04 10:04:16,10.207,0.581,88.880,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3063095296.0,846430208.0,9117765632.0,20591783936.0,2846164.0,1132772.0
12-04 10:04:17,8.536,0.418,90.544,0.0,0.0,0.502,0.0,77824.0,0.0,6.0,3070521344.0,846430208.0,9117765632.0,20584357888.0,2736943.0,1114816.0
12-04 10:04:18,11.184,0.329,88.158,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3075694592.0,846430208.0,9117765632.0,20579184640.0,2807592.0,1118682.0
12-04 10:04:19,8.541,0.746,90.050,0.166,0.0,0.498,0.0,32768.0,0.0,3.0,3086577664.0,846430208.0,9117769728.0,20568297472.0,2723232.0,1121257.0
12-04 10:04:20,10.216,0.581,88.870,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3093020672.0,846430208.0,9117769728.0,20561854464.0,2755755.0,1122646.0
12-04 10:04:21,9.468,0.415,89.701,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3103592448.0,846430208.0,9117769728.0,20551282688.0,2712032.0,1107922.0
12-04 10:04:22,9.296,0.503,89.866,0.0,0.0,0.335,0.0,65536.0,0.0,5.0,3111022592.0,846430208.0,9117769728.0,20543852544.0,2876005.0,1140202.0
12-04 10:04:23,9.265,0.334,90.067,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3122348032.0,846430208.0,9117773824.0,20532523008.0,2788446.0,1140705.0
12-04 10:04:24,10.191,0.580,88.484,0.166,0.0,0.580,0.0,16384.0,0.0,2.0,3129114624.0,846430208.0,9117773824.0,20525756416.0,2789914.0,1140517.0
12-04 10:04:25,9.627,0.332,89.793,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3132350464.0,846430208.0,9117773824.0,20522520576.0,2815285.0,1142500.0
12-04 10:04:26,10.853,0.414,88.401,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3145650176.0,846430208.0,9117773824.0,20509220864.0,2695003.0,1120399.0
12-04 10:04:27,9.551,0.498,89.618,0.0,0.0,0.332,0.0,73728.0,0.0,6.0,3147714560.0,846430208.0,9117773824.0,20507156480.0,2685230.0,1127331.0
12-04 10:04:28,8.872,0.829,90.050,0.0,0.0,0.249,0.0,81920.0,0.0,6.0,3156983808.0,846430208.0,9117773824.0,20497887232.0,2690563.0,1109556.0
12-04 10:04:29,10.050,0.415,89.120,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3167744000.0,846430208.0,9117773824.0,20487127040.0,2811538.0,1148320.0
12-04 10:04:30,9.167,0.667,89.583,0.167,0.0,0.417,0.0,32768.0,0.0,3.0,3175456768.0,846430208.0,9117773824.0,20479414272.0,2755360.0,1118099.0
12-04 10:04:31,9.627,0.498,89.627,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3183329280.0,846430208.0,9117777920.0,20471537664.0,2741062.0,1129696.0
12-04 10:04:32,10.092,0.334,89.074,0.0,0.0,0.500,0.0,77824.0,0.0,7.0,3196907520.0,846430208.0,9117782016.0,20457955328.0,2749373.0,1125106.0
12-04 10:04:33,9.190,0.501,89.975,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3203731456.0,846430208.0,9117786112.0,20451127296.0,2994014.0,1174447.0
12-04 10:04:34,9.258,0.500,89.825,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3209887744.0,846430208.0,9117786112.0,20444971008.0,2795336.0,1164292.0
12-04 10:04:35,9.983,0.660,88.614,0.248,0.0,0.495,0.0,53248.0,0.0,7.0,3220680704.0,846430208.0,9117786112.0,20434178048.0,2715848.0,1137288.0
12-04 10:04:36,9.933,0.334,89.399,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3230113792.0,846430208.0,9117786112.0,20424744960.0,2527552.0,1074939.0
12-04 10:04:37,9.559,0.665,89.360,0.0,0.0,0.416,0.0,86016.0,0.0,6.0,3235254272.0,846430208.0,9117786112.0,20419604480.0,2595981.0,1115038.0
12-04 10:04:38,9.508,0.334,89.741,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3238649856.0,846430208.0,9117786112.0,20416208896.0,2863428.0,1162603.0
12-04 10:04:39,10.391,0.582,88.362,0.0,0.0,0.665,0.0,0.0,0.0,0.0,3244658688.0,846430208.0,9117790208.0,20410195968.0,2860040.0,1178392.0
12-04 10:04:40,9.975,0.582,88.861,0.083,0.0,0.499,0.0,32768.0,0.0,3.0,3251044352.0,846430208.0,9117790208.0,20403810304.0,2906650.0,1176793.0
12-04 10:04:41,9.504,0.331,89.504,0.0,0.0,0.661,0.0,0.0,0.0,0.0,3260911616.0,846430208.0,9117790208.0,20393943040.0,2816771.0,1161516.0
12-04 10:04:42,9.740,0.672,89.253,0.0,0.0,0.336,0.0,73728.0,0.0,5.0,3276587008.0,846430208.0,9117790208.0,20378267648.0,2696867.0,1119300.0
12-04 10:04:43,9.583,0.333,89.500,0.0,0.0,0.583,0.0,0.0,0.0,0.0,3286306816.0,846430208.0,9117790208.0,20368547840.0,2703759.0,1127644.0
12-04 10:04:44,9.809,0.748,89.111,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3299069952.0,846430208.0,9117790208.0,20355784704.0,2959151.0,1175911.0
12-04 10:04:45,9.851,0.497,89.238,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3316715520.0,846430208.0,9117794304.0,20338135040.0,2944349.0,1180760.0
12-04 10:04:46,10.109,0.501,88.805,0.251,0.0,0.334,0.0,16384.0,0.0,2.0,3327721472.0,846430208.0,9117794304.0,20327129088.0,2735891.0,1127795.0
12-04 10:04:47,10.474,0.499,88.529,0.0,0.0,0.499,0.0,69632.0,0.0,5.0,3336142848.0,846430208.0,9117794304.0,20318707712.0,2491128.0,1099122.0
12-04 10:04:48,9.031,0.414,90.141,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3340677120.0,846430208.0,9117798400.0,20314169344.0,2484701.0,1090474.0
12-04 10:04:49,9.362,0.414,89.644,0.0,0.0,0.580,0.0,0.0,0.0,0.0,3343249408.0,846430208.0,9117798400.0,20311597056.0,2832696.0,1159553.0
12-04 10:04:50,10.224,0.748,88.612,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3349438464.0,846430208.0,9117798400.0,20305408000.0,2747039.0,1129900.0
12-04 10:04:51,11.268,0.497,87.821,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3359088640.0,846430208.0,9117798400.0,20295757824.0,2798061.0,1151730.0
12-04 10:04:52,8.543,0.503,90.620,0.0,0.0,0.335,0.0,90112.0,0.0,6.0,3366645760.0,846430208.0,9117798400.0,20288200704.0,2726088.0,1140489.0
12-04 10:04:53,8.772,0.418,90.476,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3367723008.0,846430208.0,9117798400.0,20287123456.0,2672202.0,1126122.0
12-04 10:04:54,10.945,0.580,88.226,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3377086464.0,846430208.0,9117798400.0,20277760000.0,2800060.0,1146715.0
12-04 10:04:55,9.707,0.502,89.289,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3383848960.0,846430208.0,9117798400.0,20270997504.0,2848932.0,1177454.0
12-04 10:04:56,10.570,0.578,88.109,0.165,0.0,0.578,0.0,32768.0,0.0,3.0,3388542976.0,846430208.0,9117802496.0,20266299392.0,2860287.0,1188906.0
12-04 10:04:57,4.348,0.251,95.401,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3389751296.0,846430208.0,9117802496.0,20265091072.0,2900453.0,863109.0
12-04 10:04:58,2.671,0.334,96.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3391143936.0,846430208.0,9117802496.0,20263698432.0,2146640.0,633584.0
12-04 10:04:59,2.766,0.168,96.982,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3392512000.0,846430208.0,9117802496.0,20262330368.0,2735552.0,721364.0
12-04 10:05:00,2.914,0.500,96.503,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3394670592.0,846430208.0,9117802496.0,20260171776.0,2545557.0,666439.0
12-04 10:05:01,2.934,0.335,96.479,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3396927488.0,846430208.0,9117802496.0,20257914880.0,3127644.0,797240.0
12-04 10:05:02,2.254,0.250,97.412,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,3400810496.0,846430208.0,9117806592.0,20254027776.0,1685506.0,492859.0
12-04 10:05:03,0.921,0.084,98.912,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402502144.0,846430208.0,9117810688.0,20252332032.0,126721.0,395434.0
12-04 10:05:04,2.250,0.0,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3400470528.0,846430208.0,9117810688.0,20254363648.0,110683.0,196390.0
12-04 10:05:05,0.921,0.168,98.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3400437760.0,846430208.0,9117810688.0,20254396416.0,111560.0,197080.0
12-04 10:05:06,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401105408.0,846430208.0,9117810688.0,20253728768.0,112167.0,197607.0
12-04 10:05:07,1.007,0.252,98.574,0.168,0.0,0.0,0.0,151552.0,0.0,14.0,3402027008.0,846430208.0,9117810688.0,20252807168.0,112674.0,198766.0
12-04 10:05:08,4.202,0.336,95.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3348312064.0,846430208.0,9117814784.0,20306518016.0,911084.0,501618.0
12-04 10:05:09,11.409,0.587,87.752,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3187879936.0,846430208.0,9117814784.0,20466950144.0,3098529.0,1219577.0
12-04 10:05:10,10.879,0.418,88.285,0.0,0.0,0.418,0.0,73728.0,0.0,10.0,3060264960.0,846430208.0,9117818880.0,20594561024.0,2973416.0,1206624.0
12-04 10:05:11,11.333,0.583,87.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3039600640.0,846430208.0,9117818880.0,20615225344.0,2997038.0,1198977.0
12-04 10:05:12,10.168,0.420,89.076,0.0,0.0,0.336,0.0,90112.0,0.0,6.0,3052740608.0,846430208.0,9117822976.0,20602081280.0,3055706.0,1234012.0
12-04 10:05:13,11.046,0.586,88.033,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2996424704.0,846430208.0,9117822976.0,20658397184.0,2998816.0,1212312.0
12-04 10:05:14,9.941,0.337,89.469,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3006169088.0,846430208.0,9117822976.0,20648652800.0,3088861.0,1232080.0
12-04 10:05:15,10.851,0.501,88.314,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3008901120.0,846430208.0,9117822976.0,20645920768.0,2982854.0,1217306.0
12-04 10:05:16,10.906,0.503,88.507,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3012956160.0,846430208.0,9117827072.0,20641861632.0,2961062.0,1218446.0
12-04 10:05:17,9.773,0.505,89.385,0.0,0.0,0.337,0.0,69632.0,0.0,5.0,3018043392.0,846430208.0,9117822976.0,20636778496.0,3038733.0,1226245.0
12-04 10:05:18,10.345,0.336,88.814,0.252,0.0,0.252,0.0,16384.0,0.0,2.0,3026735104.0,846430208.0,9117827072.0,20628082688.0,3013668.0,1242909.0
12-04 10:05:19,11.008,0.504,88.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3031461888.0,846430208.0,9117827072.0,20623355904.0,2706306.0,1183549.0
12-04 10:05:20,10.177,0.421,89.151,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3030032384.0,846430208.0,9117827072.0,20624785408.0,3070041.0,1242667.0
12-04 10:05:21,12.040,0.502,87.291,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3036860416.0,846430208.0,9117827072.0,20617957376.0,3113577.0,1254523.0
12-04 10:05:22,10.429,0.336,88.982,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,3041533952.0,846430208.0,9117822976.0,20613287936.0,2965733.0,1250525.0
12-04 10:05:23,10.944,0.585,87.970,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3050827776.0,846430208.0,9117827072.0,20603990016.0,2936285.0,1212433.0
12-04 10:05:24,11.055,0.335,88.442,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3062067200.0,846430208.0,9117827072.0,20592750592.0,2941534.0,1210793.0
12-04 10:05:25,11.093,0.500,87.990,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3068379136.0,846430208.0,9117831168.0,20586434560.0,2910675.0,1224418.0
12-04 10:05:26,11.455,0.334,88.127,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3079712768.0,846430208.0,9117831168.0,20575100928.0,2935277.0,1221441.0
12-04 10:05:27,10.336,0.504,88.908,0.0,0.0,0.252,0.0,81920.0,0.0,6.0,3088265216.0,846430208.0,9117831168.0,20566548480.0,2766046.0,1193942.0
12-04 10:05:28,10.944,0.501,88.137,0.0,0.0,0.418,0.0,69632.0,0.0,4.0,3091722240.0,846430208.0,9117835264.0,20563087360.0,2708112.0,1204604.0
12-04 10:05:29,10.362,0.505,88.795,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,3099594752.0,846430208.0,9117835264.0,20555214848.0,2770218.0,1201527.0
12-04 10:05:30,10.870,0.251,88.629,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3110133760.0,846430208.0,9117835264.0,20544675840.0,2960870.0,1235558.0
12-04 10:05:31,11.661,0.419,87.668,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3124293632.0,846430208.0,9117835264.0,20530515968.0,2882704.0,1229800.0
12-04 10:05:32,10.588,0.336,88.824,0.0,0.0,0.252,0.0,57344.0,0.0,3.0,3132440576.0,846430208.0,9117843456.0,20522360832.0,2926372.0,1225746.0
12-04 10:05:33,10.553,0.503,88.693,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3143868416.0,846430208.0,9117843456.0,20510932992.0,2795197.0,1208483.0
12-04 10:05:34,11.622,0.585,87.291,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3152850944.0,846430208.0,9117843456.0,20501950464.0,2757684.0,1215088.0
12-04 10:05:35,10.380,0.338,89.198,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,3161485312.0,846430208.0,9117843456.0,20493316096.0,2883053.0,1238008.0
12-04 10:05:36,10.645,0.503,88.684,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3172958208.0,846430208.0,9117843456.0,20481843200.0,3124371.0,1281399.0
12-04 10:05:37,11.745,0.419,87.500,0.0,0.0,0.336,0.0,73728.0,0.0,6.0,3180597248.0,846430208.0,9117843456.0,20474204160.0,3122399.0,1272835.0
12-04 10:05:38,10.972,0.503,88.275,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3184963584.0,846430208.0,9117843456.0,20469837824.0,2883253.0,1245480.0
12-04 10:05:39,9.958,0.422,89.283,0.169,0.0,0.169,0.0,32768.0,0.0,3.0,3201290240.0,846430208.0,9117847552.0,20453507072.0,3068559.0,1261505.0
12-04 10:05:40,11.785,0.421,87.626,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,3214585856.0,846430208.0,9117851648.0,20440207360.0,2978305.0,1252936.0
12-04 10:05:41,11.510,0.500,87.656,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3221254144.0,846430208.0,9117851648.0,20433539072.0,3271465.0,1322786.0
12-04 10:05:42,10.851,0.501,88.481,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3231379456.0,846430208.0,9117851648.0,20423413760.0,3015731.0,1250358.0
12-04 10:05:43,12.563,0.335,86.935,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3247091712.0,846430208.0,9117851648.0,20407701504.0,2921693.0,1230979.0
12-04 10:05:44,11.548,0.251,87.782,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,3254075392.0,846430208.0,9117851648.0,20400717824.0,2944128.0,1255607.0
12-04 10:05:45,9.444,0.506,89.713,0.0,0.0,0.337,0.0,45056.0,0.0,7.0,3259535360.0,846430208.0,9117851648.0,20395257856.0,2931933.0,1245844.0
12-04 10:05:46,11.008,0.588,88.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3273121792.0,846430208.0,9117851648.0,20381671424.0,2935135.0,1230921.0
12-04 10:05:47,11.967,0.586,87.197,0.0,0.0,0.251,0.0,98304.0,0.0,10.0,3286421504.0,846430208.0,9117851648.0,20368371712.0,2967830.0,1263166.0
12-04 10:05:48,10.981,0.335,88.433,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3290804224.0,846430208.0,9117851648.0,20363988992.0,2747971.0,1250525.0
12-04 10:05:49,9.637,0.592,89.349,0.169,0.0,0.254,0.0,16384.0,0.0,2.0,3294703616.0,846430208.0,9117855744.0,20360085504.0,3087753.0,1262157.0
12-04 10:05:50,11.018,0.421,88.310,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3310006272.0,846430208.0,9117855744.0,20344782848.0,3039142.0,1278404.0
12-04 10:05:51,11.558,0.419,87.521,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3323236352.0,846430208.0,9117859840.0,20331548672.0,2828266.0,1229979.0
12-04 10:05:52,11.455,0.418,87.960,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3326349312.0,846430208.0,9117859840.0,20328435712.0,2764370.0,1219098.0
12-04 10:05:53,10.017,0.337,89.478,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3329142784.0,846430208.0,9117859840.0,20325642240.0,2743691.0,1227597.0
12-04 10:05:54,11.833,0.417,87.417,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3338665984.0,846430208.0,9117859840.0,20316119040.0,2753127.0,1238870.0
12-04 10:05:55,11.354,0.421,87.637,0.084,0.0,0.505,0.0,16384.0,0.0,2.0,3352985600.0,846430208.0,9117859840.0,20301799424.0,2777004.0,1232966.0
12-04 10:05:56,11.740,0.666,87.427,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3359870976.0,846430208.0,9117859840.0,20294914048.0,2808776.0,1251069.0
12-04 10:05:57,9.797,0.676,89.274,0.0,0.0,0.253,0.0,77824.0,0.0,6.0,3373551616.0,846430208.0,9117859840.0,20281233408.0,2771595.0,1238228.0
12-04 10:05:58,10.822,0.587,88.339,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3396022272.0,846430208.0,9117863936.0,20258758656.0,2770496.0,1232089.0
12-04 10:05:59,12.121,0.505,87.121,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3410722816.0,846430208.0,9117863936.0,20244058112.0,2742309.0,1229968.0
12-04 10:06:00,11.326,0.419,87.752,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,3418562560.0,846430208.0,9117863936.0,20236218368.0,2798461.0,1253957.0
12-04 10:06:01,10.429,0.252,89.319,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3422494720.0,846430208.0,9117868032.0,20232282112.0,2802948.0,1240960.0
12-04 10:06:02,9.966,0.507,89.274,0.0,0.0,0.253,0.0,69632.0,0.0,5.0,3425828864.0,846430208.0,9117868032.0,20228947968.0,2758664.0,1235615.0
12-04 10:06:03,11.616,0.421,87.710,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3435921408.0,846430208.0,9117868032.0,20218855424.0,2739606.0,1240194.0
12-04 10:06:04,12.144,0.251,87.270,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3445026816.0,846430208.0,9117872128.0,20209745920.0,2754706.0,1259982.0
12-04 10:06:05,12.583,0.583,86.583,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3448991744.0,846430208.0,9117876224.0,20205776896.0,2944019.0,1275893.0
12-04 10:06:06,10.168,0.504,88.908,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3452387328.0,846430208.0,9117876224.0,20202381312.0,2883775.0,1273498.0
12-04 10:06:07,11.018,0.417,87.980,0.0,0.0,0.584,0.0,65536.0,0.0,5.0,3458166784.0,846430208.0,9117876224.0,20196601856.0,3089109.0,1301484.0
12-04 10:06:08,10.619,0.334,88.712,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3471245312.0,846430208.0,9117876224.0,20183523328.0,2632287.0,1057029.0
12-04 10:06:09,1.926,0.251,97.571,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3472134144.0,846430208.0,9117876224.0,20182634496.0,1687184.0,562667.0
12-04 10:06:10,2.508,0.334,96.906,0.167,0.0,0.084,0.0,24576.0,0.0,4.0,3473625088.0,846430208.0,9117876224.0,20181143552.0,2040847.0,592881.0
12-04 10:06:11,3.339,0.250,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480571904.0,846430208.0,9117880320.0,20174192640.0,2494037.0,690750.0
12-04 10:06:12,2.936,0.336,96.728,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,3486060544.0,846430208.0,9117884416.0,20168699904.0,1621598.0,467470.0
12-04 10:06:13,2.669,0.500,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3488317440.0,846430208.0,9117880320.0,20166447104.0,2137435.0,597731.0
12-04 10:06:14,2.252,0.334,97.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3491651584.0,846430208.0,9117880320.0,20163112960.0,1738639.0,481821.0
12-04 10:06:15,2.419,0.334,96.914,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3495927808.0,846430208.0,9117880320.0,20158836736.0,1582340.0,455914.0
12-04 10:06:16,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500056576.0,846430208.0,9117880320.0,20154707968.0,142123.0,443125.0
12-04 10:06:17,1.173,0.168,98.576,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3500666880.0,846430208.0,9117880320.0,20154097664.0,128205.0,227010.0
12-04 10:06:18,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3500666880.0,846430208.0,9117880320.0,20154097664.0,130603.0,231611.0
12-04 10:06:19,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3502317568.0,846430208.0,9117880320.0,20152446976.0,128417.0,227961.0
12-04 10:06:20,1.667,0.333,97.917,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3502379008.0,846430208.0,9117880320.0,20152385536.0,130535.0,232317.0
12-04 10:06:21,1.836,0.167,97.746,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3502440448.0,846430208.0,9117884416.0,20152320000.0,130661.0,232589.0
12-04 10:06:22,9.916,0.420,89.496,0.0,0.0,0.168,0.0,102400.0,0.0,10.0,3435474944.0,846430208.0,9117888512.0,20219281408.0,2919625.0,1181127.0
12-04 10:06:23,12.648,0.506,86.594,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3237732352.0,846430208.0,9117888512.0,20417024000.0,3641051.0,1414944.0
12-04 10:06:24,12.812,0.832,86.106,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3267379200.0,846430208.0,9117888512.0,20387377152.0,3474918.0,1383524.0
12-04 10:06:25,10.406,0.677,88.494,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3184910336.0,846430208.0,9117888512.0,20469846016.0,3136590.0,1317029.0
12-04 10:06:26,10.895,0.253,88.514,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3198177280.0,846430208.0,9117888512.0,20456579072.0,3200827.0,1338908.0
12-04 10:06:27,11.636,0.506,87.184,0.169,0.0,0.506,0.0,81920.0,0.0,7.0,3017932800.0,846430208.0,9117892608.0,20636819456.0,3225630.0,1329554.0
12-04 10:06:28,9.907,0.254,89.585,0.0,0.0,0.254,0.0,57344.0,0.0,4.0,3018416128.0,846430208.0,9117892608.0,20636336128.0,3163014.0,1323157.0
12-04 10:06:29,11.839,0.420,87.322,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3028381696.0,846430208.0,9117892608.0,20626370560.0,3258185.0,1337406.0
12-04 10:06:30,10.526,0.509,88.540,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3026046976.0,846430208.0,9117892608.0,20628705280.0,3270655.0,1348130.0
12-04 10:06:31,10.051,0.341,89.353,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3029086208.0,846430208.0,9117896704.0,20625661952.0,3050794.0,1316459.0
12-04 10:06:32,11.139,0.169,88.017,0.169,0.0,0.506,0.0,86016.0,0.0,6.0,3043241984.0,846430208.0,9117896704.0,20611506176.0,3066022.0,1324948.0
12-04 10:06:33,10.371,0.337,88.870,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3046735872.0,846430208.0,9117896704.0,20608012288.0,2987390.0,1326046.0
12-04 10:06:34,11.750,0.592,87.320,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3051458560.0,846430208.0,9117900800.0,20603285504.0,3093855.0,1317250.0
12-04 10:06:35,10.321,0.423,89.002,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3054796800.0,846430208.0,9117900800.0,20599947264.0,2918364.0,1324288.0
12-04 10:06:36,10.836,0.427,88.652,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3062231040.0,846430208.0,9117900800.0,20592513024.0,3079162.0,1330081.0
12-04 10:06:37,10.447,0.505,88.627,0.168,0.0,0.253,0.0,102400.0,0.0,8.0,3076984832.0,846430208.0,9117900800.0,20577759232.0,2852048.0,1333057.0
12-04 10:06:38,12.384,0.337,86.942,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3094163456.0,846430208.0,9117904896.0,20560576512.0,3286076.0,1344254.0
12-04 10:06:39,10.051,0.341,89.353,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3100766208.0,846430208.0,9117904896.0,20553973760.0,3056057.0,1355105.0
12-04 10:06:40,10.904,0.592,88.250,0.0,0.0,0.254,0.0,16384.0,0.0,1.0,3113431040.0,846430208.0,9117904896.0,20541308928.0,3021356.0,1346729.0
12-04 10:06:41,12.364,0.501,86.800,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3129208832.0,846430208.0,9117904896.0,20525531136.0,3047831.0,1343576.0
12-04 10:06:42,10.820,0.338,88.504,0.085,0.0,0.254,0.0,90112.0,0.0,7.0,3142578176.0,846430208.0,9117900800.0,20512165888.0,3027960.0,1328520.0
12-04 10:06:43,10.932,0.339,88.559,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3151749120.0,846430208.0,9117904896.0,20502990848.0,3051015.0,1363349.0
12-04 10:06:44,11.953,0.589,87.290,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3163332608.0,846430208.0,9117904896.0,20491407360.0,3050782.0,1344850.0
12-04 10:06:45,11.139,0.422,88.101,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3176214528.0,846430208.0,9117913088.0,20478517248.0,3050186.0,1360634.0
12-04 10:06:46,10.669,0.677,88.484,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3187195904.0,846430208.0,9117913088.0,20467535872.0,3048947.0,1374297.0
12-04 10:06:47,11.045,0.340,88.360,0.0,0.0,0.255,0.0,77824.0,0.0,6.0,3198406656.0,846430208.0,9117913088.0,20456325120.0,2958830.0,1349655.0
12-04 10:06:48,11.448,0.421,87.542,0.253,0.0,0.337,0.0,32768.0,0.0,3.0,3206119424.0,846430208.0,9117913088.0,20448612352.0,3131768.0,1377052.0
12-04 10:06:49,11.233,0.507,88.007,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3215515648.0,846430208.0,9117913088.0,20439216128.0,3053620.0,1369694.0
12-04 10:06:50,10.611,0.424,88.625,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3226566656.0,846430208.0,9117913088.0,20428165120.0,3036748.0,1364287.0
12-04 10:06:51,11.102,0.424,88.305,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3237552128.0,846430208.0,9117913088.0,20417179648.0,3131209.0,1367789.0
12-04 10:06:52,12.172,0.254,87.405,0.0,0.0,0.169,0.0,73728.0,0.0,5.0,3248418816.0,846430208.0,9117908992.0,20406317056.0,3003135.0,1369103.0
12-04 10:06:53,9.941,0.340,89.210,0.170,0.0,0.340,0.0,16384.0,0.0,2.0,3257647104.0,846430208.0,9117917184.0,20397080576.0,2886752.0,1369173.0
12-04 10:06:54,11.017,0.424,88.305,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3270479872.0,846430208.0,9117917184.0,20384247808.0,2690316.0,1241160.0
12-04 10:06:55,11.844,0.085,87.733,0.0,0.0,0.338,0.0,36864.0,0.0,5.0,3281596416.0,846430208.0,9117921280.0,20373127168.0,3270579.0,1391220.0
12-04 10:06:56,10.760,0.683,88.471,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3291213824.0,846430208.0,9117921280.0,20363509760.0,3056669.0,1398098.0
12-04 10:06:57,11.460,0.509,87.691,0.0,0.0,0.340,0.0,102400.0,0.0,10.0,3303370752.0,846430208.0,9117921280.0,20351352832.0,3050732.0,1428636.0
12-04 10:06:58,11.421,0.423,87.733,0.169,0.0,0.254,0.0,16384.0,0.0,2.0,3314683904.0,846430208.0,9117921280.0,20340039680.0,3228738.0,1351462.0
12-04 10:06:59,11.168,0.592,87.817,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3328720896.0,846430208.0,9117921280.0,20326002688.0,3206745.0,1405582.0
12-04 10:07:00,11.710,0.421,87.447,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3338571776.0,846430208.0,9117921280.0,20316151808.0,3135762.0,1386529.0
12-04 10:07:01,11.646,0.422,87.426,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3354247168.0,846430208.0,9117929472.0,20300468224.0,3039562.0,1406278.0
12-04 10:07:02,11.121,0.509,88.031,0.0,0.0,0.340,0.0,73728.0,0.0,5.0,3370782720.0,846430208.0,9117929472.0,20283932672.0,3126909.0,1396142.0
12-04 10:07:03,11.740,0.507,87.331,0.169,0.0,0.253,0.0,16384.0,0.0,2.0,3382538240.0,846430208.0,9117929472.0,20272177152.0,3026223.0,1395979.0
12-04 10:07:04,11.655,0.422,87.669,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3402272768.0,846430208.0,9117929472.0,20252442624.0,3079506.0,1398060.0
12-04 10:07:05,11.889,0.422,87.099,0.0,0.0,0.590,0.0,0.0,0.0,0.0,3414622208.0,846430208.0,9117929472.0,20240093184.0,3088087.0,1398878.0
12-04 10:07:06,12.310,0.337,87.099,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3426471936.0,846430208.0,9117929472.0,20228243456.0,3080968.0,1397303.0
12-04 10:07:07,12.027,0.673,87.132,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,3434053632.0,846430208.0,9117933568.0,20220657664.0,3014682.0,1399175.0
12-04 10:07:08,12.405,0.422,86.835,0.169,0.0,0.169,0.0,32768.0,0.0,3.0,3442348032.0,846430208.0,9117933568.0,20212363264.0,3109122.0,1404287.0
12-04 10:07:09,11.130,0.590,87.943,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3463921664.0,846430208.0,9117937664.0,20190785536.0,3023944.0,1405757.0
12-04 10:07:10,12.447,0.423,86.706,0.0,0.0,0.423,0.0,16384.0,0.0,1.0,3463950336.0,846430208.0,9117937664.0,20190756864.0,3033942.0,1405146.0
12-04 10:07:11,12.741,0.671,86.337,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3469348864.0,846430208.0,9117937664.0,20185358336.0,3124316.0,1423196.0
12-04 10:07:12,12.278,0.254,87.130,0.0,0.0,0.339,0.0,73728.0,0.0,5.0,3474186240.0,846430208.0,9117933568.0,20180525056.0,3075655.0,1409660.0
12-04 10:07:13,11.402,0.507,87.669,0.169,0.0,0.253,0.0,16384.0,0.0,2.0,3478470656.0,846430208.0,9117937664.0,20176236544.0,3080635.0,1417462.0
12-04 10:07:14,12.047,0.421,86.858,0.0,0.0,0.674,0.0,0.0,0.0,0.0,3484725248.0,846430208.0,9117937664.0,20169981952.0,3062518.0,1404492.0
12-04 10:07:15,12.594,0.588,86.482,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3501064192.0,846430208.0,9117941760.0,20153638912.0,3017126.0,1426609.0
12-04 10:07:16,12.321,0.422,87.004,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3509735424.0,846430208.0,9117941760.0,20144967680.0,3117265.0,1417275.0
12-04 10:07:17,12.721,0.253,86.858,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,3513794560.0,846430208.0,9117941760.0,20140908544.0,3034934.0,1410234.0
12-04 10:07:18,11.412,0.423,87.743,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3521249280.0,846430208.0,9117945856.0,20133449728.0,3136012.0,1424792.0
12-04 10:07:19,12.489,0.591,86.582,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,3544231936.0,846430208.0,9117945856.0,20110467072.0,3114475.0,1430007.0
12-04 10:07:20,13.621,0.508,85.787,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3558420480.0,846430208.0,9117945856.0,20096278528.0,3027452.0,1421642.0
12-04 10:07:21,13.479,0.505,85.678,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3568422912.0,846430208.0,9117945856.0,20086276096.0,3111700.0,1424553.0
12-04 10:07:22,3.846,0.084,95.903,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,3568992256.0,846430208.0,9117945856.0,20085706752.0,930195.0,588998.0
12-04 10:07:23,1.669,0.167,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3569369088.0,846430208.0,9117949952.0,20085325824.0,209591.0,382758.0
12-04 10:07:24,1.928,0.168,97.569,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,3569618944.0,846430208.0,9117954048.0,20085071872.0,1281449.0,441556.0
12-04 10:07:25,2.168,0.250,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3571109888.0,846430208.0,9117954048.0,20083580928.0,1309577.0,429824.0
12-04 10:07:26,2.089,0.334,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3571142656.0,846430208.0,9117954048.0,20083548160.0,713047.0,381549.0
12-04 10:07:27,2.326,0.249,97.425,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3573051392.0,846430208.0,9117949952.0,20081643520.0,1060742.0,389093.0
12-04 10:07:28,1.593,0.084,98.240,0.0,0.0,0.084,0.0,69632.0,0.0,4.0,3573907456.0,846430208.0,9117954048.0,20080783360.0,1069984.0,386966.0
12-04 10:07:29,2.005,0.167,97.661,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3576729600.0,846430208.0,9117954048.0,20077961216.0,977913.0,351028.0
12-04 10:07:30,1.172,0.251,98.577,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,3576598528.0,846430208.0,9117958144.0,20078088192.0,1218036.0,349495.0
12-04 10:07:31,1.593,0.251,98.156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3579899904.0,846430208.0,9117958144.0,20074786816.0,1191980.0,339383.0
12-04 10:07:32,1.503,0.167,98.247,0.0,0.0,0.083,0.0,77824.0,0.0,8.0,3581042688.0,846430208.0,9117958144.0,20073644032.0,1315529.0,352712.0
12-04 10:07:33,1.336,0.250,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3582689280.0,846430208.0,9117962240.0,20071993344.0,189659.0,268355.0
12-04 10:07:34,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3585228800.0,846430208.0,9117962240.0,20069453824.0,145933.0,260340.0
12-04 10:07:35,1.336,0.083,98.331,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3585482752.0,846430208.0,9117962240.0,20069199872.0,146347.0,261261.0
12-04 10:07:36,1.419,0.083,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3586314240.0,846430208.0,9117962240.0,20068368384.0,146455.0,261560.0
12-04 10:07:37,1.585,0.250,98.165,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3588276224.0,846430208.0,9117962240.0,20066406400.0,145321.0,259434.0
12-04 10:07:38,1.585,0.083,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3590815744.0,846430208.0,9117962240.0,20063866880.0,146621.0,261986.0
12-04 10:07:39,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3590815744.0,846430208.0,9117962240.0,20063866880.0,166598.0,283670.0
12-04 10:07:40,1.089,0.168,98.660,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3590938624.0,846430208.0,9117966336.0,20063739904.0,147359.0,262895.0
12-04 10:07:41,1.995,0.166,97.589,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,3592175616.0,846430208.0,9117966336.0,20062502912.0,162856.0,277380.0
12-04 10:07:42,1.168,0.250,98.499,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,3592347648.0,846430208.0,9117962240.0,20062334976.0,147143.0,262820.0
12-04 10:07:43,0.922,0.0,98.910,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3592597504.0,846430208.0,9117966336.0,20062081024.0,145799.0,260236.0
12-04 10:07:44,1.750,0.250,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593105408.0,846430208.0,9117966336.0,20061573120.0,147027.0,262018.0
12-04 10:07:45,1.339,0.167,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593232384.0,846430208.0,9117966336.0,20061446144.0,145117.0,259916.0
12-04 10:07:46,1.006,0.168,98.743,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3593232384.0,846430208.0,9117966336.0,20061446144.0,146533.0,261365.0
12-04 10:07:47,1.005,0.251,98.492,0.168,0.0,0.084,0.0,94208.0,0.0,7.0,3593232384.0,846430208.0,9117966336.0,20061446144.0,148504.0,265159.0
12-04 10:07:48,1.671,0.167,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3593232384.0,846430208.0,9117966336.0,20061446144.0,146875.0,262323.0
12-04 10:07:49,1.500,0.250,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3593449472.0,846430208.0,9117970432.0,20061224960.0,148280.0,264409.0
12-04 10:07:50,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593515008.0,846430208.0,9117970432.0,20061159424.0,146888.0,262325.0
12-04 10:07:51,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593482240.0,846430208.0,9117970432.0,20061192192.0,145839.0,260727.0
12-04 10:07:52,1.173,0.084,98.660,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3593613312.0,846430208.0,9117966336.0,20061065216.0,144619.0,258230.0
12-04 10:07:53,1.332,0.416,98.002,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3593609216.0,846430208.0,9117970432.0,20061065216.0,148230.0,263293.0
12-04 10:07:54,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593609216.0,846430208.0,9117970432.0,20061065216.0,146307.0,261165.0
12-04 10:07:55,2.508,0.084,97.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3590619136.0,846430208.0,9117970432.0,20064055296.0,145855.0,260108.0
12-04 10:07:56,1.501,0.250,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3591204864.0,846430208.0,9117970432.0,20063469568.0,165050.0,280798.0
12-04 10:07:57,0.920,0.251,98.746,0.0,0.0,0.084,0.0,77824.0,0.0,7.0,3591319552.0,846430208.0,9117974528.0,20063350784.0,146247.0,268566.0
12-04 10:07:58,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591319552.0,846430208.0,9117974528.0,20063350784.0,146827.0,262745.0
12-04 10:07:59,1.582,0.333,97.752,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3591827456.0,846430208.0,9117974528.0,20062842880.0,146819.0,262376.0
12-04 10:08:00,1.665,0.333,97.918,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,3591983104.0,846430208.0,9117978624.0,20062683136.0,147155.0,262409.0
12-04 10:08:01,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591950336.0,846430208.0,9117978624.0,20062715904.0,145517.0,264296.0
12-04 10:08:02,1.505,0.084,98.244,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,3591954432.0,846430208.0,9117974528.0,20062715904.0,144941.0,258723.0
12-04 10:08:03,1.345,0.168,98.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3591950336.0,846430208.0,9117978624.0,20062715904.0,146961.0,262561.0
12-04 10:08:04,1.756,0.334,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591950336.0,846430208.0,9117978624.0,20062715904.0,148213.0,264357.0
12-04 10:08:05,1.591,0.251,97.822,0.168,0.0,0.168,0.0,32768.0,0.0,7.0,3592331264.0,846430208.0,9117978624.0,20062334976.0,147961.0,262962.0
12-04 10:08:06,1.591,0.335,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3592708096.0,846430208.0,9117982720.0,20061954048.0,148653.0,264488.0
12-04 10:08:07,1.169,0.250,98.497,0.0,0.0,0.083,0.0,90112.0,0.0,10.0,3592712192.0,846430208.0,9117978624.0,20061954048.0,146527.0,260401.0
12-04 10:08:08,1.498,0.333,98.003,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3592708096.0,846430208.0,9117982720.0,20061954048.0,167154.0,273000.0
12-04 10:08:09,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592708096.0,846430208.0,9117982720.0,20061954048.0,159191.0,264641.0
12-04 10:08:10,1.843,0.084,97.990,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3592835072.0,846430208.0,9117982720.0,20061827072.0,147955.0,262611.0
12-04 10:08:11,1.915,0.167,97.585,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3592830976.0,846430208.0,9117986816.0,20061827072.0,146006.0,260141.0
12-04 10:08:12,1.259,0.168,98.489,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3592826880.0,846430208.0,9117990912.0,20061827072.0,148702.0,263588.0
12-04 10:08:13,2.167,0.333,97.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3592830976.0,846430208.0,9117986816.0,20061827072.0,148197.0,262115.0
12-04 10:08:14,1.505,0.167,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3592830976.0,846430208.0,9117986816.0,20061827072.0,151091.0,267029.0
12-04 10:08:15,1.172,0.251,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592830976.0,846430208.0,9117986816.0,20061827072.0,148772.0,262192.0
12-04 10:08:16,1.091,0.252,98.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592781824.0,846430208.0,9117986816.0,20061876224.0,146832.0,260873.0
12-04 10:08:17,1.746,0.249,97.672,0.166,0.0,0.166,0.0,77824.0,0.0,7.0,3592957952.0,846430208.0,9117986816.0,20061700096.0,149783.0,262934.0
12-04 10:08:18,1.090,0.168,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592953856.0,846430208.0,9117990912.0,20061700096.0,147601.0,263478.0
12-04 10:08:19,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592953856.0,846430208.0,9117990912.0,20061700096.0,146625.0,262041.0
12-04 10:08:20,2.757,0.167,96.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3571015680.0,846430208.0,9117990912.0,20083638272.0,143825.0,256471.0
12-04 10:08:21,1.418,0.334,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3570479104.0,846430208.0,9117990912.0,20084174848.0,165123.0,281397.0
12-04 10:08:22,1.419,0.250,98.331,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3570475008.0,846430208.0,9117995008.0,20084174848.0,146039.0,261099.0
12-04 10:08:23,1.255,0.335,98.243,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3570479104.0,846430208.0,9117990912.0,20084174848.0,148246.0,262886.0
12-04 10:08:24,2.167,0.333,97.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3570511872.0,846430208.0,9117990912.0,20084142080.0,146151.0,260895.0
12-04 10:08:25,1.751,0.167,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3570479104.0,846430208.0,9117990912.0,20084174848.0,146822.0,261827.0
12-04 10:08:26,1.920,0.334,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3570479104.0,846430208.0,9117990912.0,20084174848.0,165150.0,281206.0
12-04 10:08:27,1.255,0.167,98.494,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3570507776.0,846430208.0,9117995008.0,20084142080.0,147229.0,262912.0
12-04 10:08:28,1.423,0.251,98.326,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,3570511872.0,846430208.0,9117990912.0,20084142080.0,146477.0,261545.0
12-04 10:08:29,1.004,0.167,98.577,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3570475008.0,846430208.0,9117995008.0,20084174848.0,146237.0,261055.0
12-04 10:08:30,1.337,0.084,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3570475008.0,846430208.0,9117995008.0,20084174848.0,147802.0,263986.0
12-04 10:08:31,2.845,0.0,97.155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3565985792.0,846430208.0,9117999104.0,20088659968.0,143402.0,255657.0
12-04 10:08:32,1.499,0.167,98.251,0.0,0.0,0.083,0.0,69632.0,0.0,4.0,3565649920.0,846430208.0,9118003200.0,20088991744.0,145063.0,259101.0
12-04 10:08:33,0.757,0.252,98.991,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3565654016.0,846430208.0,9117999104.0,20088991744.0,147510.0,263413.0
12-04 10:08:34,1.835,0.083,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3565649920.0,846430208.0,9118003200.0,20088991744.0,150741.0,267467.0
12-04 10:08:35,1.757,0.167,97.824,0.167,0.0,0.084,0.0,53248.0,0.0,4.0,3565658112.0,846430208.0,9118003200.0,20088983552.0,148034.0,264334.0
12-04 10:08:36,1.669,0.334,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3566583808.0,846430208.0,9118003200.0,20088057856.0,146311.0,260749.0
12-04 10:08:37,1.414,0.333,98.253,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,3566419968.0,846430208.0,9118003200.0,20088221696.0,145545.0,259746.0
12-04 10:08:38,1.172,0.335,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3566292992.0,846430208.0,9118003200.0,20088348672.0,163200.0,278336.0
12-04 10:08:39,1.671,0.0,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3566194688.0,846430208.0,9118003200.0,20088446976.0,146770.0,262282.0
12-04 10:08:40,1.503,0.167,98.331,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,3566260224.0,846430208.0,9118003200.0,20088381440.0,145679.0,260081.0
12-04 10:08:41,1.668,0.250,97.915,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3566260224.0,846430208.0,9118003200.0,20088381440.0,164895.0,281423.0
12-04 10:08:42,1.253,0.084,98.663,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,3566260224.0,846430208.0,9118003200.0,20088381440.0,148417.0,264391.0
12-04 10:08:43,0.922,0.419,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3566297088.0,846430208.0,9118007296.0,20088340480.0,146341.0,261338.0
12-04 10:08:44,1.665,0.167,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3566264320.0,846430208.0,9118007296.0,20088373248.0,147821.0,263529.0
12-04 10:08:45,2.341,0.251,97.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550416896.0,846430208.0,9118007296.0,20104220672.0,146455.0,259138.0
12-04 10:08:46,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3550011392.0,846430208.0,9118007296.0,20104626176.0,163576.0,277929.0
12-04 10:08:47,1.003,0.084,98.662,0.167,0.0,0.084,0.0,86016.0,0.0,7.0,3550011392.0,846434304.0,9118003200.0,20104626176.0,149947.0,265699.0
12-04 10:08:48,1.418,0.083,98.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549974528.0,846434304.0,9118007296.0,20104658944.0,146627.0,261713.0
12-04 10:08:49,2.345,0.084,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549913088.0,846434304.0,9118007296.0,20104720384.0,144062.0,257295.0
12-04 10:08:50,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549880320.0,846434304.0,9118007296.0,20104753152.0,147163.0,262688.0
12-04 10:08:51,1.251,0.417,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549913088.0,846434304.0,9118007296.0,20104720384.0,149055.0,265878.0
12-04 10:08:52,0.754,0.168,99.078,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3549876224.0,846434304.0,9118011392.0,20104753152.0,147043.0,262731.0
12-04 10:08:53,1.341,0.084,98.407,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3549941760.0,846434304.0,9118011392.0,20104687616.0,146709.0,260625.0
12-04 10:08:54,1.091,0.084,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549876224.0,846434304.0,9118011392.0,20104753152.0,145585.0,259892.0
12-04 10:08:55,1.425,0.168,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549876224.0,846434304.0,9118011392.0,20104753152.0,145971.0,260806.0
12-04 10:08:56,1.918,0.334,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3550044160.0,846434304.0,9118011392.0,20104585216.0,164416.0,279852.0
12-04 10:08:57,2.504,0.167,97.245,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,3526004736.0,846434304.0,9118011392.0,20128624640.0,145729.0,259947.0
12-04 10:08:58,1.252,0.250,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3526127616.0,846434304.0,9118015488.0,20128497664.0,148728.0,265517.0
12-04 10:08:59,0.838,0.168,98.826,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3526127616.0,846434304.0,9118015488.0,20128497664.0,147495.0,263163.0
12-04 10:09:00,1.342,0.168,98.490,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3526127616.0,846434304.0,9118015488.0,20128497664.0,145802.0,260593.0
12-04 10:09:01,3.255,0.167,96.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3526172672.0,846434304.0,9118064640.0,20128403456.0,139444.0,248552.0
12-04 10:09:02,1.340,0.251,98.409,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3526111232.0,846434304.0,9118142464.0,20128387072.0,146173.0,261051.0
12-04 10:09:03,1.425,0.168,98.407,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3526258688.0,846434304.0,9118154752.0,20128227328.0,147129.0,262822.0
12-04 10:09:04,1.921,0.084,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3526225920.0,846434304.0,9118154752.0,20128260096.0,146184.0,260995.0
12-04 10:09:05,1.668,0.250,97.748,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,3526139904.0,846434304.0,9118208000.0,20128292864.0,148993.0,265118.0
12-04 10:09:06,2.431,0.168,97.318,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3526115328.0,846434304.0,9118232576.0,20128292864.0,145845.0,259011.0
12-04 10:09:07,2.831,0.333,96.836,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3470000128.0,846434304.0,9118228480.0,20184412160.0,143522.0,253649.0
12-04 10:09:08,1.751,0.167,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3470372864.0,846434304.0,9118232576.0,20184035328.0,148009.0,263169.0
12-04 10:09:09,1.669,0.167,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3470405632.0,846434304.0,9118232576.0,20184002560.0,147203.0,261855.0
12-04 10:09:10,2.002,0.250,97.581,0.167,0.0,0.0,0.0,57344.0,0.0,4.0,3471261696.0,846434304.0,9118232576.0,20183146496.0,147472.0,262396.0
12-04 10:09:11,1.926,0.084,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3474182144.0,846434304.0,9118232576.0,20180226048.0,146518.0,260133.0
12-04 10:09:12,1.089,0.168,98.660,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,3474440192.0,846434304.0,9118228480.0,20179972096.0,147711.0,262823.0
12-04 10:09:13,2.092,0.084,97.824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3435450368.0,846434304.0,9118236672.0,20218953728.0,145946.0,259620.0
12-04 10:09:14,1.339,0.251,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3435450368.0,846434304.0,9118236672.0,20218953728.0,149218.0,265379.0
12-04 10:09:15,1.505,0.251,98.244,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3435577344.0,846434304.0,9118236672.0,20218826752.0,149589.0,267076.0
12-04 10:09:16,1.256,0.168,98.409,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3436650496.0,846434304.0,9118236672.0,20217753600.0,144068.0,257382.0
12-04 10:09:17,1.417,0.333,98.167,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3439042560.0,846434304.0,9118232576.0,20215365632.0,145733.0,260168.0
12-04 10:09:18,1.506,0.251,98.159,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3440529408.0,846434304.0,9118236672.0,20213874688.0,147594.0,262051.0
12-04 10:09:19,1.504,0.334,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443576832.0,846434304.0,9118236672.0,20210827264.0,145910.0,260603.0
12-04 10:09:20,1.174,0.251,98.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3443703808.0,846434304.0,9118236672.0,20210700288.0,145567.0,260065.0
12-04 10:09:21,3.161,0.250,96.589,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3436982272.0,846434304.0,9118240768.0,20217417728.0,150027.0,261199.0
12-04 10:09:22,1.756,0.251,97.742,0.167,0.0,0.084,0.0,81920.0,0.0,7.0,3436994560.0,846438400.0,9118240768.0,20217401344.0,177251.0,279750.0
12-04 10:09:23,0.924,0.168,98.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3436994560.0,846438400.0,9118240768.0,20217401344.0,149516.0,265301.0
12-04 10:09:24,2.083,0.167,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3436994560.0,846438400.0,9118240768.0,20217401344.0,147359.0,263139.0
12-04 10:09:25,1.258,0.252,98.406,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3436994560.0,846438400.0,9118240768.0,20217401344.0,146221.0,260685.0
12-04 10:09:26,1.750,0.500,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3437121536.0,846438400.0,9118240768.0,20217274368.0,163502.0,278226.0
12-04 10:09:27,1.425,0.335,98.240,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3437088768.0,846438400.0,9118240768.0,20217307136.0,145162.0,259301.0
12-04 10:09:28,4.163,0.333,95.337,0.083,0.0,0.083,0.0,77824.0,0.0,6.0,3413643264.0,846438400.0,9118236672.0,20240756736.0,142605.0,251256.0
12-04 10:09:29,0.755,0.084,99.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3413057536.0,846438400.0,9118240768.0,20241338368.0,168756.0,282369.0
12-04 10:09:30,1.253,0.334,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3413528576.0,846438400.0,9118244864.0,20240863232.0,147433.0,262173.0
12-04 10:09:31,2.163,0.333,97.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3417276416.0,846438400.0,9118248960.0,20237111296.0,150667.0,265964.0
12-04 10:09:32,2.003,0.334,97.579,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,3419820032.0,846438400.0,9118244864.0,20234571776.0,146575.0,261506.0
12-04 10:09:33,1.839,0.167,97.910,0.0,0.0,0.084,0.0,212992.0,0.0,2.0,3419815936.0,846438400.0,9118248960.0,20234571776.0,146327.0,261011.0
12-04 10:09:34,2.0,0.250,97.333,0.167,0.0,0.250,0.0,28672.0,0.0,2.0,3422482432.0,846438400.0,9118248960.0,20231905280.0,146639.0,261840.0
12-04 10:09:35,1.835,0.500,97.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3426672640.0,846438400.0,9118248960.0,20227715072.0,162077.0,276014.0
12-04 10:09:36,2.673,0.334,96.825,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3411030016.0,846438400.0,9118248960.0,20243357696.0,143670.0,256346.0
12-04 10:09:37,0.921,0.251,98.827,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3411181568.0,846438400.0,9118248960.0,20243206144.0,147939.0,263689.0
12-04 10:09:38,1.088,0.251,98.661,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3411177472.0,846438400.0,9118253056.0,20243206144.0,147109.0,262700.0
12-04 10:09:39,1.917,0.083,97.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3411128320.0,846438400.0,9118253056.0,20243255296.0,147201.0,262977.0
12-04 10:09:40,1.751,0.250,97.581,0.250,0.0,0.167,0.0,65536.0,0.0,5.0,3411177472.0,846438400.0,9118253056.0,20243206144.0,147319.0,263026.0
12-04 10:09:41,1.589,0.251,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3411177472.0,846438400.0,9118253056.0,20243206144.0,147431.0,263284.0
12-04 10:09:42,1.419,0.250,98.247,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,3411144704.0,846438400.0,9118253056.0,20243238912.0,145435.0,259178.0
12-04 10:09:43,2.082,0.167,97.585,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3411431424.0,846438400.0,9118253056.0,20242952192.0,144817.0,258520.0
12-04 10:09:44,2.172,0.167,97.494,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3406082048.0,846438400.0,9118253056.0,20248301568.0,145052.0,258996.0
12-04 10:09:45,0.921,0.251,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3405590528.0,846438400.0,9118253056.0,20248793088.0,147295.0,262913.0
12-04 10:09:46,1.425,0.168,98.324,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3405590528.0,846438400.0,9118253056.0,20248793088.0,148175.0,264514.0
12-04 10:09:47,1.669,0.334,97.830,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3405619200.0,846438400.0,9118257152.0,20248760320.0,145578.0,261085.0
12-04 10:09:48,1.998,0.333,97.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3405586432.0,846438400.0,9118257152.0,20248793088.0,146921.0,260936.0
12-04 10:09:49,1.591,0.251,97.990,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3405586432.0,846438400.0,9118257152.0,20248793088.0,148281.0,264755.0
12-04 10:09:50,3.083,0.250,96.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403755520.0,846438400.0,9118257152.0,20250624000.0,141001.0,251619.0
12-04 10:09:51,2.012,0.084,97.904,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,3403747328.0,846438400.0,9118257152.0,20250632192.0,145923.0,260421.0
12-04 10:09:52,1.827,0.332,97.674,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,3403681792.0,846438400.0,9118257152.0,20250697728.0,146983.0,262620.0
12-04 10:09:53,1.176,0.168,98.571,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3403681792.0,846438400.0,9118257152.0,20250697728.0,148412.0,263370.0
12-04 10:09:54,2.167,0.083,97.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403681792.0,846438400.0,9118257152.0,20250697728.0,144586.0,257967.0
12-04 10:09:55,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3403644928.0,846438400.0,9118261248.0,20250730496.0,148359.0,264624.0
12-04 10:09:56,1.505,0.334,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403878400.0,846438400.0,9118261248.0,20250497024.0,166222.0,282845.0
12-04 10:09:57,1.170,0.334,98.496,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3403677696.0,846438400.0,9118261248.0,20250697728.0,146992.0,260914.0
12-04 10:09:58,2.343,0.084,97.406,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3403644928.0,846438400.0,9118261248.0,20250730496.0,144047.0,257152.0
12-04 10:09:59,1.336,0.083,98.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403710464.0,846438400.0,9118261248.0,20250664960.0,145935.0,260554.0
12-04 10:10:00,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403677696.0,846438400.0,9118261248.0,20250697728.0,147864.0,264187.0
12-04 10:10:01,2.076,0.249,97.591,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3403804672.0,846438400.0,9118261248.0,20250570752.0,147178.0,262098.0
12-04 10:10:02,1.591,0.251,97.990,0.084,0.0,0.084,0.0,65536.0,0.0,5.0,3403800576.0,846438400.0,9118265344.0,20250570752.0,147803.0,260765.0
12-04 10:10:03,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403829248.0,846438400.0,9118269440.0,20250537984.0,145317.0,259262.0
12-04 10:10:04,2.083,0.167,97.417,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3403796480.0,846438400.0,9118269440.0,20250570752.0,147131.0,262682.0
12-04 10:10:05,1.672,0.334,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403796480.0,846438400.0,9118269440.0,20250570752.0,147138.0,261789.0
12-04 10:10:06,1.590,0.251,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403796480.0,846438400.0,9118269440.0,20250570752.0,147550.0,262421.0
12-04 10:10:07,2.252,0.0,97.748,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3401973760.0,846438400.0,9118265344.0,20252397568.0,145240.0,258320.0
12-04 10:10:08,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401764864.0,846438400.0,9118269440.0,20252602368.0,148115.0,263580.0
12-04 10:10:09,1.671,0.167,97.995,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3401728000.0,846438400.0,9118273536.0,20252635136.0,148753.0,263352.0
12-04 10:10:10,1.667,0.417,97.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3401695232.0,846438400.0,9118273536.0,20252667904.0,149136.0,264955.0
12-04 10:10:11,1.918,0.167,97.832,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,3401662464.0,846438400.0,9118273536.0,20252700672.0,145418.0,258364.0
12-04 10:10:12,2.831,0.333,96.753,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3401695232.0,846438400.0,9118273536.0,20252667904.0,146023.0,259764.0
12-04 10:10:13,2.008,0.167,97.741,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3401695232.0,846438400.0,9118273536.0,20252667904.0,144781.0,257386.0
12-04 10:10:14,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401662464.0,846438400.0,9118273536.0,20252700672.0,146941.0,261397.0
12-04 10:10:15,1.171,0.251,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3401691136.0,846438400.0,9118277632.0,20252667904.0,143351.0,255749.0
12-04 10:10:16,2.326,0.249,97.093,0.249,0.0,0.083,0.0,53248.0,0.0,4.0,3401867264.0,846438400.0,9118277632.0,20252491776.0,149454.0,266719.0
12-04 10:10:17,1.170,0.0,98.747,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3401723904.0,846438400.0,9118277632.0,20252635136.0,146089.0,260464.0
12-04 10:10:18,1.414,0.250,98.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3401756672.0,846438400.0,9118277632.0,20252602368.0,147859.0,264376.0
12-04 10:10:19,1.420,0.251,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401691136.0,846438400.0,9118277632.0,20252667904.0,146014.0,260790.0
12-04 10:10:20,1.668,0.167,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3401691136.0,846438400.0,9118277632.0,20252667904.0,148365.0,263211.0
12-04 10:10:21,2.515,0.251,97.234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401658368.0,846438400.0,9118277632.0,20252700672.0,143913.0,256717.0
12-04 10:10:22,0.839,0.084,98.826,0.168,0.0,0.084,0.0,77824.0,0.0,7.0,3401818112.0,846442496.0,9118273536.0,20252540928.0,148273.0,264436.0
12-04 10:10:23,1.253,0.334,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401777152.0,846442496.0,9118281728.0,20252573696.0,147849.0,262477.0
12-04 10:10:24,1.419,0.167,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3401809920.0,846442496.0,9118281728.0,20252540928.0,145911.0,260426.0
12-04 10:10:25,1.255,0.251,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401809920.0,846442496.0,9118281728.0,20252540928.0,144651.0,258495.0
12-04 10:10:26,1.253,0.251,98.413,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3401777152.0,846442496.0,9118281728.0,20252573696.0,163309.0,278105.0
12-04 10:10:27,1.336,0.250,98.331,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3401814016.0,846442496.0,9118277632.0,20252540928.0,147977.0,264091.0
12-04 10:10:28,1.757,0.167,97.908,0.167,0.0,0.0,0.0,98304.0,0.0,10.0,3401814016.0,846442496.0,9118277632.0,20252540928.0,147863.0,263855.0
12-04 10:10:29,2.590,0.251,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401785344.0,846442496.0,9118281728.0,20252565504.0,144235.0,257205.0
12-04 10:10:30,1.668,0.167,97.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3401785344.0,846442496.0,9118281728.0,20252565504.0,147209.0,262754.0
12-04 10:10:31,1.429,0.168,98.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401781248.0,846442496.0,9118285824.0,20252565504.0,145242.0,259179.0
12-04 10:10:32,1.835,0.083,97.915,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,3401842688.0,846442496.0,9118289920.0,20252499968.0,146692.0,261837.0
12-04 10:10:33,2.078,0.416,97.340,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3401777152.0,846442496.0,9118289920.0,20252565504.0,145585.0,260047.0
12-04 10:10:34,2.258,0.251,97.324,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3401777152.0,846442496.0,9118289920.0,20252565504.0,144101.0,257179.0
12-04 10:10:35,2.094,0.084,97.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401777152.0,846442496.0,9118289920.0,20252565504.0,143459.0,255725.0
12-04 10:10:36,1.585,0.167,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3401756672.0,846442496.0,9118289920.0,20252585984.0,148672.0,265082.0
12-04 10:10:37,1.252,0.167,98.581,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3401809920.0,846442496.0,9118289920.0,20252532736.0,146752.0,262017.0
12-04 10:10:38,2.423,0.167,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402031104.0,846442496.0,9118289920.0,20252311552.0,146075.0,260704.0
12-04 10:10:39,1.336,0.167,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402043392.0,846442496.0,9118294016.0,20252295168.0,146828.0,262063.0
12-04 10:10:40,1.087,0.334,98.411,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3401994240.0,846442496.0,9118294016.0,20252344320.0,146529.0,261540.0
12-04 10:10:41,1.172,0.084,98.661,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3402027008.0,846442496.0,9118294016.0,20252311552.0,147033.0,262792.0
12-04 10:10:42,1.088,0.084,98.828,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3402047488.0,846442496.0,9118289920.0,20252295168.0,147339.0,262991.0
12-04 10:10:43,1.171,0.251,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402043392.0,846442496.0,9118294016.0,20252295168.0,144151.0,257377.0
12-04 10:10:44,1.418,0.250,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402043392.0,846442496.0,9118294016.0,20252295168.0,147479.0,263225.0
12-04 10:10:45,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402170368.0,846442496.0,9118294016.0,20252168192.0,149589.0,267091.0
12-04 10:10:46,1.430,0.168,98.234,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,3402137600.0,846442496.0,9118294016.0,20252200960.0,143832.0,256643.0
12-04 10:10:47,1.498,0.250,98.170,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,3402137600.0,846442496.0,9118294016.0,20252200960.0,146416.0,261412.0
12-04 10:10:48,2.005,0.084,97.828,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3402133504.0,846442496.0,9118298112.0,20252200960.0,147737.0,263750.0
12-04 10:10:49,1.594,0.168,98.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402166272.0,846442496.0,9118298112.0,20252168192.0,146542.0,261720.0
12-04 10:10:50,1.589,0.251,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402166272.0,846442496.0,9118298112.0,20252168192.0,146765.0,261817.0
12-04 10:10:51,2.592,0.167,97.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402199040.0,846442496.0,9118298112.0,20252135424.0,144332.0,257588.0
12-04 10:10:52,2.252,0.250,97.248,0.250,0.0,0.0,0.0,102400.0,0.0,8.0,3402006528.0,846442496.0,9118298112.0,20252327936.0,146738.0,261925.0
12-04 10:10:53,1.671,0.251,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402039296.0,846442496.0,9118298112.0,20252295168.0,148017.0,262925.0
12-04 10:10:54,1.339,0.251,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402039296.0,846442496.0,9118298112.0,20252295168.0,146877.0,262079.0
12-04 10:10:55,1.423,0.335,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402035200.0,846442496.0,9118302208.0,20252295168.0,144509.0,257763.0
12-04 10:10:56,2.080,0.333,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402489856.0,846442496.0,9118302208.0,20251840512.0,164231.0,279919.0
12-04 10:10:57,2.181,0.168,97.567,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3402416128.0,846442496.0,9118302208.0,20251914240.0,145797.0,260123.0
12-04 10:10:58,1.669,0.167,98.080,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3402416128.0,846442496.0,9118302208.0,20251914240.0,144469.0,257738.0
12-04 10:10:59,1.505,0.418,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402543104.0,846442496.0,9118302208.0,20251787264.0,147849.0,263858.0
12-04 10:11:00,2.178,0.168,97.571,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402752000.0,846442496.0,9118302208.0,20251578368.0,146216.0,259401.0
12-04 10:11:01,1.423,0.335,98.243,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3402670080.0,846442496.0,9118302208.0,20251660288.0,148029.0,264238.0
12-04 10:11:02,1.669,0.167,98.080,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,3402670080.0,846442496.0,9118302208.0,20251660288.0,146234.0,260746.0
12-04 10:11:03,1.668,0.417,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402665984.0,846442496.0,9118306304.0,20251660288.0,145666.0,259949.0
12-04 10:11:04,1.753,0.250,97.746,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3402665984.0,846442496.0,9118306304.0,20251660288.0,145891.0,260642.0
12-04 10:11:05,1.751,0.250,97.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402665984.0,846442496.0,9118306304.0,20251660288.0,150108.0,266798.0
12-04 10:11:06,1.836,0.167,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402694656.0,846442496.0,9118310400.0,20251627520.0,145759.0,259537.0
12-04 10:11:07,1.671,0.334,97.995,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3402665984.0,846442496.0,9118306304.0,20251660288.0,147463.0,262542.0
12-04 10:11:08,1.917,0.333,97.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3402629120.0,846442496.0,9118310400.0,20251693056.0,145567.0,258203.0
12-04 10:11:09,1.918,0.167,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402661888.0,846442496.0,9118310400.0,20251660288.0,147797.0,263049.0
12-04 10:11:10,1.757,0.251,97.657,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3402661888.0,846442496.0,9118310400.0,20251660288.0,149241.0,265614.0
12-04 10:11:11,2.656,0.166,97.095,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,3402657792.0,846442496.0,9118314496.0,20251660288.0,147572.0,262328.0
12-04 10:11:12,1.589,0.418,97.826,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3402661888.0,846442496.0,9118310400.0,20251660288.0,148422.0,264303.0
12-04 10:11:13,2.914,0.333,96.753,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402784768.0,846442496.0,9118314496.0,20251533312.0,143779.0,255508.0
12-04 10:11:14,2.087,0.167,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3402784768.0,846442496.0,9118314496.0,20251533312.0,164150.0,278572.0
12-04 10:11:15,2.588,0.0,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3402784768.0,846442496.0,9118314496.0,20251533312.0,143738.0,256448.0
12-04 10:11:16,2.092,0.167,97.573,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,3403649024.0,846442496.0,9118314496.0,20250669056.0,142655.0,254481.0
12-04 10:11:17,2.667,0.250,97.0,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,3403673600.0,846442496.0,9118314496.0,20250644480.0,144027.0,257137.0
12-04 10:11:18,1.251,0.167,98.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3403702272.0,846442496.0,9118318592.0,20250611712.0,149287.0,266614.0
12-04 10:11:19,1.751,0.167,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3403636736.0,846442496.0,9118318592.0,20250677248.0,147295.0,262915.0
12-04 10:11:20,1.503,0.250,98.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403669504.0,846442496.0,9118318592.0,20250644480.0,145752.0,260498.0
12-04 10:11:21,1.836,0.250,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3403669504.0,846442496.0,9118318592.0,20250644480.0,145714.0,259936.0
12-04 10:11:22,2.256,0.251,97.327,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,3403669504.0,846442496.0,9118318592.0,20250644480.0,146174.0,260667.0
12-04 10:11:23,1.668,0.250,98.082,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3403669504.0,846442496.0,9118318592.0,20250644480.0,148060.0,262886.0
12-04 10:11:24,1.509,0.168,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403669504.0,846442496.0,9118318592.0,20250644480.0,146502.0,261437.0
12-04 10:11:25,1.838,0.251,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403665408.0,846442496.0,9118322688.0,20250644480.0,147768.0,263662.0
12-04 10:11:26,1.667,0.417,97.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403665408.0,846442496.0,9118322688.0,20250644480.0,165047.0,280622.0
12-04 10:11:27,1.176,0.252,98.487,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3403665408.0,846442496.0,9118322688.0,20250644480.0,147038.0,263634.0
12-04 10:11:28,1.674,0.251,97.824,0.167,0.0,0.084,0.0,114688.0,0.0,9.0,3403673600.0,846442496.0,9118314496.0,20250644480.0,145076.0,259142.0
12-04 10:11:29,1.835,0.083,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403665408.0,846442496.0,9118322688.0,20250644480.0,145594.0,259999.0
12-04 10:11:30,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403657216.0,846442496.0,9118322688.0,20250652672.0,145477.0,259734.0
12-04 10:11:31,2.912,0.333,96.672,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,3403657216.0,846442496.0,9118322688.0,20250652672.0,143358.0,255978.0
12-04 10:11:32,1.417,0.333,98.167,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,3403653120.0,846442496.0,9118326784.0,20250652672.0,147808.0,263751.0
12-04 10:11:33,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403653120.0,846442496.0,9118326784.0,20250652672.0,148657.0,265471.0
12-04 10:11:34,1.743,0.249,97.759,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,3403644928.0,846446592.0,9118330880.0,20250652672.0,147453.0,263273.0
12-04 10:11:35,1.419,0.250,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3403771904.0,846446592.0,9118330880.0,20250525696.0,146752.0,262281.0
12-04 10:11:36,1.089,0.251,98.576,0.0,0.0,0.084,0.0,36864.0,0.0,9.0,3404111872.0,846446592.0,9118330880.0,20250185728.0,146987.0,262416.0
12-04 10:11:37,3.503,0.250,96.163,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3404001280.0,846446592.0,9118330880.0,20250296320.0,139927.0,249570.0
12-04 10:11:38,1.168,0.250,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404034048.0,846446592.0,9118330880.0,20250263552.0,146800.0,262154.0
12-04 10:11:39,2.421,0.250,97.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404034048.0,846446592.0,9118330880.0,20250263552.0,146670.0,260320.0
12-04 10:11:40,1.582,0.167,98.002,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3404025856.0,846446592.0,9118330880.0,20250271744.0,145319.0,259462.0
12-04 10:11:41,1.505,0.167,98.328,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3403993088.0,846446592.0,9118330880.0,20250304512.0,145601.0,260076.0
12-04 10:11:42,1.504,0.167,98.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3404025856.0,846446592.0,9118330880.0,20250271744.0,150203.0,267858.0
12-04 10:11:43,1.256,0.335,98.241,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3404021760.0,846446592.0,9118334976.0,20250271744.0,147589.0,263265.0
12-04 10:11:44,1.587,0.334,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3403988992.0,846446592.0,9118334976.0,20250304512.0,146682.0,261895.0
12-04 10:11:45,1.750,0.333,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3403988992.0,846446592.0,9118334976.0,20250304512.0,146773.0,262578.0
12-04 10:11:46,1.587,0.167,97.911,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3404021760.0,846446592.0,9118334976.0,20250271744.0,144731.0,257753.0
12-04 10:11:47,1.756,0.167,98.077,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3404021760.0,846446592.0,9118334976.0,20250271744.0,143764.0,256509.0
12-04 10:11:48,1.835,0.250,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404148736.0,846446592.0,9118334976.0,20250144768.0,147730.0,263438.0
12-04 10:11:49,1.425,0.168,98.240,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3404148736.0,846446592.0,9118334976.0,20250144768.0,145593.0,259999.0
12-04 10:11:50,1.674,0.084,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404181504.0,846446592.0,9118334976.0,20250112000.0,147903.0,263904.0
12-04 10:11:51,1.760,0.084,98.156,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3404148736.0,846446592.0,9118334976.0,20250144768.0,147909.0,264021.0
12-04 10:11:52,1.915,0.083,97.835,0.083,0.0,0.083,0.0,94208.0,0.0,8.0,3404144640.0,846446592.0,9118339072.0,20250144768.0,147649.0,263589.0
12-04 10:11:53,2.094,0.168,97.655,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404144640.0,846446592.0,9118339072.0,20250144768.0,145704.0,258211.0
12-04 10:11:54,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404144640.0,846446592.0,9118339072.0,20250144768.0,146145.0,260872.0
12-04 10:11:55,1.836,0.250,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404144640.0,846446592.0,9118339072.0,20250144768.0,144045.0,257781.0
12-04 10:11:56,1.749,0.333,97.752,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403853824.0,846446592.0,9118339072.0,20250435584.0,162382.0,275948.0
12-04 10:11:57,1.835,0.250,97.748,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3404021760.0,846446592.0,9118334976.0,20250271744.0,149324.0,266099.0
12-04 10:11:58,3.253,0.250,96.414,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3404017664.0,846446592.0,9118339072.0,20250271744.0,142426.0,254043.0
12-04 10:11:59,2.421,0.167,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404050432.0,846446592.0,9118339072.0,20250238976.0,143877.0,257221.0
12-04 10:12:00,1.498,0.166,98.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404050432.0,846446592.0,9118339072.0,20250238976.0,147247.0,262874.0
12-04 10:12:01,1.425,0.168,98.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404013568.0,846446592.0,9118343168.0,20250271744.0,145497.0,259515.0
12-04 10:12:02,1.926,0.084,97.906,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3404013568.0,846446592.0,9118343168.0,20250271744.0,145214.0,258792.0
12-04 10:12:03,1.249,0.250,98.168,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3403976704.0,846446592.0,9118347264.0,20250304512.0,144138.0,256942.0
12-04 10:12:04,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404009472.0,846446592.0,9118347264.0,20250271744.0,147258.0,262934.0
12-04 10:12:05,1.174,0.168,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404009472.0,846446592.0,9118347264.0,20250271744.0,165358.0,280795.0
12-04 10:12:06,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404009472.0,846446592.0,9118347264.0,20250271744.0,146733.0,261227.0
12-04 10:12:07,1.593,0.084,98.240,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3404042240.0,846446592.0,9118347264.0,20250238976.0,149874.0,266021.0
12-04 10:12:08,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404005376.0,846446592.0,9118351360.0,20250271744.0,148789.0,264639.0
12-04 10:12:09,1.589,0.084,98.077,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3403972608.0,846446592.0,9118351360.0,20250304512.0,145533.0,258764.0
12-04 10:12:10,1.589,0.334,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404005376.0,846446592.0,9118351360.0,20250271744.0,147327.0,262018.0
12-04 10:12:11,1.759,0.168,98.074,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,3404005376.0,846446592.0,9118351360.0,20250271744.0,146123.0,259661.0
12-04 10:12:12,1.587,0.501,97.828,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3403968512.0,846446592.0,9118355456.0,20250304512.0,149406.0,265664.0
12-04 10:12:13,1.674,0.251,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404005376.0,846446592.0,9118351360.0,20250271744.0,145884.0,259745.0
12-04 10:12:14,1.753,0.417,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3404382208.0,846446592.0,9118355456.0,20249890816.0,148163.0,263341.0
12-04 10:12:15,2.167,0.167,97.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3404476416.0,846446592.0,9118355456.0,20249796608.0,143965.0,256892.0
12-04 10:12:16,1.421,0.251,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404460032.0,846446592.0,9118355456.0,20249812992.0,146600.0,261815.0
12-04 10:12:17,1.586,0.250,98.164,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3404517376.0,846446592.0,9118355456.0,20249755648.0,149351.0,266298.0
12-04 10:12:18,1.421,0.251,98.244,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3404517376.0,846446592.0,9118355456.0,20249755648.0,144182.0,257530.0
12-04 10:12:19,1.751,0.334,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404517376.0,846446592.0,9118355456.0,20249755648.0,146213.0,261169.0
12-04 10:12:20,1.998,0.250,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404898304.0,846446592.0,9118355456.0,20249374720.0,147027.0,262333.0
12-04 10:12:21,3.264,0.251,96.151,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,142031.0,253190.0
12-04 10:12:22,1.252,0.083,98.664,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,147465.0,262928.0
12-04 10:12:23,2.423,0.084,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404926976.0,846446592.0,9118359552.0,20249341952.0,146092.0,259186.0
12-04 10:12:24,0.918,0.417,98.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,148393.0,264809.0
12-04 10:12:25,1.504,0.251,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,145587.0,260475.0
12-04 10:12:26,1.751,0.167,97.915,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,163321.0,277115.0
12-04 10:12:27,1.171,0.251,98.244,0.167,0.0,0.167,0.0,94208.0,0.0,8.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,148868.0,264748.0
12-04 10:12:28,0.920,0.084,98.997,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,3404861440.0,846446592.0,9118359552.0,20249407488.0,147575.0,262868.0
12-04 10:12:29,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,144467.0,257805.0
12-04 10:12:30,1.417,0.167,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404894208.0,846446592.0,9118359552.0,20249374720.0,145735.0,260351.0
12-04 10:12:31,1.338,0.251,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404955648.0,846446592.0,9118363648.0,20249309184.0,147496.0,263033.0
12-04 10:12:32,1.669,0.167,97.997,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,3404890112.0,846446592.0,9118363648.0,20249374720.0,147882.0,264689.0
12-04 10:12:33,1.672,0.084,97.910,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,3404886016.0,846446592.0,9118367744.0,20249374720.0,146851.0,261432.0
12-04 10:12:34,2.243,0.332,97.425,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404918784.0,846446592.0,9118367744.0,20249341952.0,145956.0,260202.0
12-04 10:12:35,1.424,0.251,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3404918784.0,846446592.0,9118367744.0,20249341952.0,145857.0,260360.0
12-04 10:12:36,2.678,0.251,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3405176832.0,846446592.0,9118367744.0,20249083904.0,145090.0,258774.0
12-04 10:12:37,2.752,0.500,96.747,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3447812096.0,846446592.0,9118400512.0,20206415872.0,151943.0,266557.0
12-04 10:12:38,3.253,1.334,95.163,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3423698944.0,846446592.0,9118396416.0,20230533120.0,185065.0,298916.0
12-04 10:12:39,1.585,0.334,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3423576064.0,846446592.0,9118396416.0,20230656000.0,191183.0,301696.0
12-04 10:12:40,1.839,0.334,97.157,0.585,0.0,0.084,0.0,0.0,0.0,0.0,3427921920.0,846446592.0,9118408704.0,20226297856.0,264183.0,371178.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-35.csv <==
12-04 09:35:33,1.065,0.222,98.661,0.023,0.0,0.029,2199.882,511827.037,0.381,2.431,2336337920.0,863621120.0,6684205056.0,23734910976.0,0.0,0.0
12-04 09:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336292864.0,863621120.0,6684213248.0,23734947840.0,11963.0,9297.0
12-04 09:35:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,2336296960.0,863621120.0,6684217344.0,23734939648.0,11110.0,7552.0
12-04 09:35:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336296960.0,863621120.0,6684217344.0,23734939648.0,27042.0,24745.0
12-04 09:35:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,4.0,2336296960.0,863621120.0,6684217344.0,23734939648.0,10652.0,6441.0
12-04 09:35:38,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2336174080.0,863621120.0,6684221440.0,23735058432.0,11223.0,8845.0
12-04 09:35:39,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2336411648.0,863621120.0,6684221440.0,23734820864.0,9453.0,5999.0
12-04 09:35:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336407552.0,863621120.0,6684225536.0,23734820864.0,12209.0,10850.0
12-04 09:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336407552.0,863621120.0,6684225536.0,23734820864.0,11406.0,9201.0
12-04 09:35:42,0.083,0.0,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2336407552.0,863621120.0,6684225536.0,23734820864.0,9605.0,6199.0
12-04 09:35:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336403456.0,863621120.0,6684229632.0,23734820864.0,10700.0,6471.0
12-04 09:35:44,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2336403456.0,863621120.0,6684229632.0,23734820864.0,26400.0,22449.0
12-04 09:35:45,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,2336403456.0,863621120.0,6684229632.0,23734820864.0,10760.0,8272.0
12-04 09:35:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336382976.0,863621120.0,6684233728.0,23734837248.0,11934.0,8476.0
12-04 09:35:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2336358400.0,863621120.0,6684233728.0,23734861824.0,10373.0,6380.0
12-04 09:35:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336321536.0,863621120.0,6684237824.0,23734894592.0,29559.0,26450.0
12-04 09:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336321536.0,863621120.0,6684237824.0,23734894592.0,10569.0,9187.0
12-04 09:35:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2336321536.0,863621120.0,6684237824.0,23734894592.0,10368.0,7565.0
12-04 09:35:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2336317440.0,863621120.0,6684241920.0,23734894592.0,10704.0,7795.0
12-04 09:35:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2336317440.0,863621120.0,6684241920.0,23734894592.0,9445.0,5999.0
12-04 09:35:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336317440.0,863621120.0,6684241920.0,23734894592.0,10101.0,5540.0
12-04 09:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336567296.0,863621120.0,6684246016.0,23734640640.0,10558.0,9165.0
12-04 09:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,2336702464.0,863621120.0,6684246016.0,23734505472.0,10444.0,9203.0
12-04 09:35:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2336686080.0,863621120.0,6684246016.0,23734521856.0,13192.0,9083.0
12-04 09:35:57,0.167,0.167,99.416,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2336178176.0,863621120.0,6685261824.0,23734013952.0,1224669.0,58298.0
12-04 09:35:58,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336526336.0,863621120.0,6686961664.0,23731965952.0,2161776.0,108013.0
12-04 09:35:59,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2336555008.0,863621120.0,6688829440.0,23730069504.0,2168310.0,123986.0
12-04 09:36:00,0.334,0.334,99.166,0.0,0.0,0.167,0.0,32768.0,0.0,8.0,2336686080.0,863621120.0,6690729984.0,23728037888.0,2177079.0,111180.0
12-04 09:36:01,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336788480.0,863621120.0,6692683776.0,23725981696.0,2164864.0,109386.0
12-04 09:36:02,0.251,0.167,99.498,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2336694272.0,863621120.0,6694522880.0,23724236800.0,2161849.0,109044.0
12-04 09:36:03,0.334,0.084,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2336845824.0,863621120.0,6696402944.0,23722205184.0,2113479.0,110959.0
12-04 09:36:04,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336845824.0,863621120.0,6698307584.0,23720300544.0,2217638.0,109259.0
12-04 09:36:05,0.418,0.167,99.332,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2337120256.0,863621120.0,6700191744.0,23718141952.0,2114522.0,110737.0
12-04 09:36:06,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337284096.0,863621120.0,6702067712.0,23716102144.0,2219260.0,111837.0
12-04 09:36:07,0.168,0.084,99.665,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2336796672.0,863621120.0,6703951872.0,23714705408.0,2099900.0,104520.0
12-04 09:36:08,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337185792.0,863621120.0,6705848320.0,23712419840.0,2227969.0,110803.0
12-04 09:36:09,0.167,0.251,99.331,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2336956416.0,863621120.0,6707736576.0,23710760960.0,2076170.0,102787.0
12-04 09:36:10,0.251,0.167,99.331,0.0,0.0,0.251,0.0,53248.0,0.0,1.0,2336976896.0,863621120.0,6709620736.0,23708856320.0,2249975.0,113133.0
12-04 09:36:11,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337210368.0,863621120.0,6711545856.0,23706697728.0,2078705.0,106119.0
12-04 09:36:12,0.251,0.167,99.331,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2337243136.0,863621120.0,6713417728.0,23704793088.0,2251677.0,113091.0
12-04 09:36:13,0.167,0.335,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2337648640.0,863621120.0,6715297792.0,23702507520.0,2099314.0,109454.0
12-04 09:36:14,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337423360.0,863621120.0,6717173760.0,23700856832.0,2195789.0,107013.0
12-04 09:36:15,0.334,0.334,98.999,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2337812480.0,863621120.0,6719078400.0,23698563072.0,2198641.0,112265.0
12-04 09:36:16,0.334,0.500,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2337488896.0,863621120.0,6720925696.0,23697039360.0,1950223.0,99967.0
12-04 09:36:17,0.333,0.333,99.250,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2337599488.0,863621120.0,6722863104.0,23694991360.0,2381167.0,111553.0
12-04 09:36:18,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338402304.0,863621120.0,6724743168.0,23692308480.0,2099043.0,103211.0
12-04 09:36:19,0.168,0.0,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2338795520.0,863621120.0,6726643712.0,23690014720.0,2208320.0,114094.0
12-04 09:36:20,1.250,0.333,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2338549760.0,863621120.0,6728531968.0,23688372224.0,2133206.0,109871.0
12-04 09:36:21,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2338598912.0,863621120.0,6730403840.0,23686451200.0,2185736.0,108693.0
12-04 09:36:22,0.500,0.250,99.083,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2338557952.0,863621120.0,6732541952.0,23684354048.0,2131137.0,108482.0
12-04 09:36:23,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339168256.0,863621120.0,6734184448.0,23682101248.0,2226345.0,109576.0
12-04 09:36:24,0.083,0.417,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339065856.0,863621120.0,6736080896.0,23680307200.0,2151542.0,105815.0
12-04 09:36:25,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338766848.0,863621120.0,6738378752.0,23678308352.0,2163250.0,108085.0
12-04 09:36:26,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2338934784.0,863621120.0,6739861504.0,23676657664.0,2178876.0,112057.0
12-04 09:36:27,0.167,0.334,99.247,0.167,0.0,0.084,0.0,81920.0,0.0,7.0,2339196928.0,863621120.0,6741757952.0,23674499072.0,2100161.0,106381.0
12-04 09:36:28,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339217408.0,863621120.0,6743691264.0,23672545280.0,2161137.0,106588.0
12-04 09:36:29,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2338975744.0,863621120.0,6745550848.0,23670927360.0,2237338.0,129700.0
12-04 09:36:30,0.251,0.251,99.414,0.0,0.0,0.084,0.0,61984768.0,0.0,82.0,2339377152.0,863621120.0,6747435008.0,23668641792.0,2148429.0,107452.0
12-04 09:36:31,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339401728.0,863621120.0,6749323264.0,23666728960.0,2179397.0,111702.0
12-04 09:36:32,0.250,0.417,99.167,0.0,0.0,0.167,0.0,155648.0,0.0,12.0,2339434496.0,863621120.0,6751211520.0,23664807936.0,2163287.0,105467.0
12-04 09:36:33,0.251,0.418,99.164,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2339594240.0,863621120.0,6753083392.0,23662776320.0,2175291.0,110669.0
12-04 09:36:34,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339377152.0,863621120.0,6754983936.0,23661092864.0,2149703.0,104144.0
12-04 09:36:35,0.251,0.167,99.499,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2339102720.0,863621120.0,6757003264.0,23659347968.0,2046303.0,104894.0
12-04 09:36:36,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2339762176.0,863621120.0,6758899712.0,23656792064.0,2272202.0,115638.0
12-04 09:36:37,0.251,0.334,99.248,0.0,0.0,0.167,0.0,65536.0,0.0,3.0,2339393536.0,863621120.0,6760792064.0,23655268352.0,2178418.0,111883.0
12-04 09:36:38,0.669,0.335,98.996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2339688448.0,863621120.0,6762721280.0,23653044224.0,2165265.0,110335.0
12-04 09:36:39,0.167,0.417,99.165,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2339885056.0,863621120.0,6764572672.0,23650996224.0,2164064.0,108880.0
12-04 09:36:40,0.167,0.334,99.332,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2339495936.0,863621120.0,6766436352.0,23649521664.0,2112830.0,105031.0
12-04 09:36:41,0.334,0.167,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339500032.0,863621120.0,6768345088.0,23647608832.0,2148591.0,105943.0
12-04 09:36:42,0.501,0.167,99.249,0.0,0.0,0.083,0.0,102400.0,0.0,6.0,2339618816.0,863621120.0,6770257920.0,23645577216.0,2143391.0,110841.0
12-04 09:36:43,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339655680.0,863621120.0,6772125696.0,23643672576.0,2217553.0,109532.0
12-04 09:36:44,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2339659776.0,863621120.0,6774243328.0,23641550848.0,2185472.0,110549.0
12-04 09:36:45,0.251,0.251,99.414,0.084,0.0,0.0,0.0,45056.0,0.0,4.0,2339983360.0,863621120.0,6775885824.0,23639584768.0,2173678.0,105523.0
12-04 09:36:46,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340225024.0,863621120.0,6777802752.0,23637426176.0,2106196.0,104055.0
12-04 09:36:47,0.333,0.333,99.083,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2339655680.0,863621120.0,6788071424.0,23627726848.0,2222831.0,113179.0
12-04 09:36:48,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339475456.0,863621120.0,6789955584.0,23626022912.0,2067354.0,104718.0
12-04 09:36:49,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339491840.0,863621120.0,6791843840.0,23624118272.0,2174618.0,110245.0
12-04 09:36:50,0.334,0.250,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2339631104.0,863621120.0,6793736192.0,23622086656.0,2257347.0,111830.0
12-04 09:36:51,0.167,0.250,99.333,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2339917824.0,863621120.0,6795624448.0,23619911680.0,2155214.0,109577.0
12-04 09:36:52,0.333,0.250,99.333,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2340044800.0,863621120.0,6797529088.0,23617880064.0,2122006.0,107151.0
12-04 09:36:53,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2340290560.0,863621120.0,6799441920.0,23615721472.0,2198273.0,111395.0
12-04 09:36:54,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2339946496.0,863621120.0,6801309696.0,23614197760.0,2175018.0,112233.0
12-04 09:36:55,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2339979264.0,863621120.0,6803197952.0,23612276736.0,2164693.0,109403.0
12-04 09:36:56,0.417,0.167,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2339942400.0,863621120.0,6805520384.0,23609991168.0,2123987.0,107842.0
12-04 09:36:57,0.167,0.250,99.416,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2340143104.0,863621120.0,6806335488.0,23608975360.0,1033192.0,54082.0
12-04 09:36:58,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2340184064.0,863621120.0,6806335488.0,23608934400.0,10511.0,9018.0
12-04 09:36:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2340139008.0,863621120.0,6806339584.0,23608975360.0,29210.0,25250.0
12-04 09:37:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,51597312.0,0.0,52.0,2340139008.0,863621120.0,6806339584.0,23608975360.0,9692.0,6116.0
12-04 09:37:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2340126720.0,863621120.0,6806343680.0,23608983552.0,10412.0,7372.0
12-04 09:37:02,0.0,0.250,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2340122624.0,863621120.0,6806347776.0,23608983552.0,12088.0,10029.0
12-04 09:37:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2340122624.0,863621120.0,6806347776.0,23608983552.0,9366.0,7030.0
12-04 09:37:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2340118528.0,863621120.0,6806351872.0,23608983552.0,9777.0,6223.0
12-04 09:37:05,0.334,0.334,99.165,0.0,0.0,0.167,0.0,49152.0,0.0,11.0,2339971072.0,863621120.0,6808403968.0,23607078912.0,2459775.0,125214.0
12-04 09:37:06,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2340253696.0,863621120.0,6810603520.0,23604596736.0,2590082.0,174961.0
12-04 09:37:07,0.251,0.251,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2340245504.0,863621120.0,6813278208.0,23601930240.0,2861916.0,133188.0
12-04 09:37:08,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2340380672.0,863621120.0,6815555584.0,23599517696.0,2765583.0,127127.0
12-04 09:37:09,0.250,0.417,99.082,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2340696064.0,863621120.0,6817669120.0,23597088768.0,2570646.0,120300.0
12-04 09:37:10,0.417,0.167,99.165,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,2340466688.0,863621120.0,6820057088.0,23594930176.0,2584805.0,121510.0
12-04 09:37:11,0.084,0.502,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2340478976.0,863621120.0,6822711296.0,23592263680.0,2869273.0,132489.0
12-04 09:37:12,0.334,0.251,99.165,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2340769792.0,863621120.0,6824628224.0,23590055936.0,2518719.0,124697.0
12-04 09:37:13,0.501,0.167,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2340708352.0,863621120.0,6827388928.0,23587356672.0,2773605.0,130580.0
12-04 09:37:14,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340569088.0,863621120.0,6829494272.0,23585390592.0,2609400.0,127094.0
12-04 09:37:15,0.168,0.251,99.246,0.084,0.0,0.251,0.0,98304.0,0.0,5.0,2340573184.0,863621120.0,6832205824.0,23582674944.0,2834885.0,135876.0
12-04 09:37:16,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340671488.0,863621120.0,6834487296.0,23580295168.0,2614964.0,138112.0
12-04 09:37:17,0.251,0.251,99.330,0.0,0.0,0.168,0.0,90112.0,0.0,6.0,2341068800.0,863621120.0,6836535296.0,23577849856.0,2741197.0,127437.0
12-04 09:37:18,0.333,0.333,98.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2340511744.0,863621120.0,6838935552.0,23576006656.0,2565017.0,126734.0
12-04 09:37:19,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340503552.0,863621120.0,6841569280.0,23573381120.0,2822516.0,137289.0
12-04 09:37:20,0.084,0.335,99.246,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2340548608.0,863621120.0,6843904000.0,23571001344.0,2830140.0,132704.0
12-04 09:37:21,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2340790272.0,863621120.0,6846377984.0,23568285696.0,2545397.0,122206.0
12-04 09:37:22,0.167,0.167,99.331,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2340917248.0,863621120.0,6848376832.0,23566159872.0,2643338.0,126631.0
12-04 09:37:23,0.417,0.333,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2340777984.0,863621120.0,6851055616.0,23563620352.0,2769955.0,130742.0
12-04 09:37:24,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340945920.0,863621120.0,6853300224.0,23561207808.0,2821629.0,129602.0
12-04 09:37:25,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341367808.0,863621120.0,6855434240.0,23558651904.0,2562598.0,123239.0
12-04 09:37:26,0.251,0.418,99.165,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2341367808.0,863621120.0,6857625600.0,23556460544.0,2588033.0,123369.0
12-04 09:37:27,0.251,0.251,99.330,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2341052416.0,863621120.0,6860447744.0,23553953792.0,2922461.0,131415.0
12-04 09:37:28,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2341269504.0,863621120.0,6862794752.0,23551389696.0,2693926.0,129538.0
12-04 09:37:29,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341634048.0,863621120.0,6864883712.0,23548936192.0,2567660.0,138694.0
12-04 09:37:30,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341371904.0,863621120.0,6867271680.0,23546810368.0,2629658.0,124011.0
12-04 09:37:31,0.167,0.417,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341728256.0,863621120.0,6869749760.0,23543975936.0,2847365.0,138472.0
12-04 09:37:32,0.334,0.251,99.331,0.084,0.0,0.0,0.0,155648.0,0.0,13.0,2341842944.0,863621120.0,6872268800.0,23541342208.0,2743554.0,131008.0
12-04 09:37:33,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2341703680.0,863621120.0,6874312704.0,23539437568.0,2569988.0,127330.0
12-04 09:37:34,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341720064.0,863621120.0,6876725248.0,23537008640.0,2599057.0,124268.0
12-04 09:37:35,0.251,0.251,99.247,0.0,0.0,0.251,0.0,71417856.0,0.0,71.0,2341642240.0,863621120.0,6879371264.0,23534440448.0,2912698.0,131030.0
12-04 09:37:36,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2341683200.0,863621120.0,6881615872.0,23532154880.0,2685543.0,119678.0
12-04 09:37:37,0.251,0.168,99.497,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2341904384.0,863621120.0,6883823616.0,23529725952.0,2558626.0,124484.0
12-04 09:37:38,0.418,0.167,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2341879808.0,863621120.0,6886404096.0,23527170048.0,2579667.0,123892.0
12-04 09:37:39,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342035456.0,863621120.0,6888685568.0,23524732928.0,2724789.0,129082.0
12-04 09:37:40,1.086,0.418,98.413,0.0,0.0,0.084,0.0,36864.0,0.0,7.0,2341953536.0,863621120.0,6891155456.0,23522344960.0,2776524.0,129761.0
12-04 09:37:41,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342330368.0,863621120.0,6893199360.0,23519924224.0,2663010.0,127175.0
12-04 09:37:42,0.251,0.084,99.414,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2342207488.0,863621120.0,6895607808.0,23517638656.0,2607349.0,126180.0
12-04 09:37:43,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342551552.0,863621120.0,6897827840.0,23515074560.0,2710783.0,126592.0
12-04 09:37:44,0.251,0.168,99.162,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2342166528.0,863621120.0,6900531200.0,23512756224.0,2811171.0,135953.0
12-04 09:37:45,0.334,0.251,99.247,0.0,0.0,0.167,0.0,20480.0,0.0,4.0,2342150144.0,863621120.0,6902992896.0,23510310912.0,2692944.0,134804.0
12-04 09:37:46,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2342494208.0,863621120.0,6904893440.0,23508066304.0,2552286.0,119643.0
12-04 09:37:47,0.168,0.251,99.497,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2342883328.0,863621120.0,6907297792.0,23505272832.0,2756670.0,125749.0
12-04 09:37:48,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2342572032.0,863621120.0,6910021632.0,23502860288.0,2776474.0,129213.0
12-04 09:37:49,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2342473728.0,863621120.0,6912421888.0,23500558336.0,2721042.0,132122.0
12-04 09:37:50,0.251,0.167,99.247,0.167,0.0,0.167,0.0,69632.0,0.0,4.0,2342567936.0,863621120.0,6914486272.0,23498399744.0,2499698.0,121629.0
12-04 09:37:51,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2342567936.0,863621120.0,6917152768.0,23495733248.0,2904502.0,152114.0
12-04 09:37:52,0.251,0.084,99.497,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2342604800.0,863621120.0,6919417856.0,23493431296.0,2617342.0,122819.0
12-04 09:37:53,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2343149568.0,863621120.0,6921478144.0,23490826240.0,2696975.0,128963.0
12-04 09:37:54,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2342735872.0,863621120.0,6924247040.0,23488471040.0,2666349.0,131788.0
12-04 09:37:55,0.251,0.334,99.080,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2342985728.0,863621120.0,6926606336.0,23485861888.0,2884350.0,133130.0
12-04 09:37:56,0.250,0.500,98.917,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2342821888.0,863621120.0,6928928768.0,23483703296.0,2693895.0,129198.0
12-04 09:37:57,0.084,0.252,99.581,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2342993920.0,863621120.0,6931042304.0,23481417728.0,2533706.0,121533.0
12-04 09:37:58,0.167,0.584,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2343272448.0,863621120.0,6933512192.0,23478669312.0,2619787.0,125733.0
12-04 09:37:59,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2342969344.0,863621120.0,6936170496.0,23476314112.0,2940937.0,153349.0
12-04 09:38:00,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2343030784.0,863621120.0,6938521600.0,23473901568.0,2693569.0,126298.0
12-04 09:38:01,0.251,0.251,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2342825984.0,863621120.0,6940934144.0,23471693824.0,2548573.0,115487.0
12-04 09:38:02,0.251,0.167,99.414,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2343182336.0,863621120.0,6943084544.0,23469187072.0,2587208.0,124723.0
12-04 09:38:03,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343088128.0,863621120.0,6945710080.0,23466655744.0,2866995.0,139497.0
12-04 09:38:04,0.500,0.333,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2343276544.0,863621120.0,6948061184.0,23464116224.0,2765029.0,127764.0
12-04 09:38:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,70455296.0,0.0,70.0,2343411712.0,863621120.0,6948323328.0,23463718912.0,204226.0,17012.0
12-04 09:38:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343411712.0,863621120.0,6948323328.0,23463718912.0,8907.0,5257.0
12-04 09:38:07,0.167,0.0,99.750,0.083,0.0,0.0,0.0,114688.0,0.0,10.0,2343411712.0,863621120.0,6948323328.0,23463718912.0,11650.0,7373.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343407616.0,863621120.0,6948327424.0,23463718912.0,13139.0,10467.0
12-04 09:38:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343407616.0,863621120.0,6948327424.0,23463718912.0,11540.0,7140.0
12-04 09:38:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343403520.0,863621120.0,6948331520.0,23463718912.0,12118.0,8210.0
12-04 09:38:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343403520.0,863621120.0,6948331520.0,23463718912.0,11845.0,9226.0
12-04 09:38:12,0.084,0.084,99.749,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,2343211008.0,863621120.0,6949539840.0,23462703104.0,1227845.0,63921.0
12-04 09:38:13,0.251,0.167,99.247,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2343591936.0,863621120.0,6951731200.0,23460130816.0,2744454.0,126741.0
12-04 09:38:14,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2343469056.0,863621120.0,6954741760.0,23457243136.0,3391024.0,144672.0
12-04 09:38:15,0.251,0.168,99.497,0.0,0.0,0.084,0.0,40960.0,0.0,8.0,2343841792.0,863621120.0,6957051904.0,23454560256.0,2880396.0,129229.0
12-04 09:38:16,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343862272.0,863621120.0,6960205824.0,23451385856.0,3446468.0,145571.0
12-04 09:38:17,0.333,0.416,98.918,0.0,0.0,0.333,0.0,73728.0,0.0,5.0,2344030208.0,863621120.0,6962864128.0,23448559616.0,3022157.0,140152.0
12-04 09:38:18,0.418,0.335,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343596032.0,863621120.0,6966091776.0,23445766144.0,3386964.0,131277.0
12-04 09:38:19,0.251,0.167,98.328,0.836,0.0,0.418,0.0,18616320.0,0.0,30.0,2343624704.0,863621120.0,6968610816.0,23443218432.0,3053604.0,129678.0
12-04 09:38:20,0.168,0.168,99.497,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2343796736.0,863621120.0,6971375616.0,23440281600.0,3256619.0,147514.0
12-04 09:38:21,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2343911424.0,863621120.0,6974181376.0,23437361152.0,3142372.0,138328.0
12-04 09:38:22,0.167,0.418,99.081,0.0,0.0,0.334,0.0,45056.0,0.0,3.0,2343866368.0,863621120.0,6977069056.0,23434518528.0,3289997.0,147170.0
12-04 09:38:23,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2344042496.0,863621120.0,6979907584.0,23431503872.0,3161173.0,145681.0
12-04 09:38:24,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2343927808.0,863621120.0,6982942720.0,23428583424.0,3415507.0,147916.0
12-04 09:38:25,0.252,0.168,99.329,0.168,0.0,0.084,0.0,73728.0,0.0,4.0,2344202240.0,863621120.0,6985478144.0,23425773568.0,3133644.0,140559.0
12-04 09:38:26,0.334,0.500,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344124416.0,863621120.0,6988349440.0,23422980096.0,3201514.0,145196.0
12-04 09:38:27,0.251,0.334,99.247,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2344194048.0,863621120.0,6991200256.0,23420059648.0,3055663.0,139774.0
12-04 09:38:28,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2344288256.0,863621120.0,6994042880.0,23417122816.0,3340859.0,154804.0
12-04 09:38:29,0.251,0.084,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2344816640.0,863621120.0,6996561920.0,23414075392.0,3199670.0,156896.0
12-04 09:38:30,0.168,0.168,99.246,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,2344361984.0,863621120.0,6999961600.0,23411130368.0,3382895.0,142497.0
12-04 09:38:31,0.417,0.501,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2344550400.0,863621120.0,7002693632.0,23408209920.0,3173427.0,133454.0
12-04 09:38:32,0.252,0.168,99.497,0.0,0.0,0.084,0.0,147456.0,0.0,11.0,2344669184.0,863621120.0,7005368320.0,23405416448.0,3084304.0,134670.0
12-04 09:38:33,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344714240.0,863621120.0,7008514048.0,23402225664.0,3498223.0,150894.0
12-04 09:38:34,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344841216.0,863621120.0,7011053568.0,23399559168.0,3162049.0,134554.0
12-04 09:38:35,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344808448.0,863621120.0,7013801984.0,23396843520.0,2965039.0,128649.0
12-04 09:38:36,0.501,0.334,98.914,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2345517056.0,863621120.0,7016521728.0,23393415168.0,3375912.0,144723.0
12-04 09:38:37,0.334,0.334,99.165,0.0,0.0,0.167,0.0,65536.0,0.0,3.0,2345336832.0,863621120.0,7019208704.0,23390908416.0,2891940.0,137216.0
12-04 09:38:38,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2345791488.0,863621120.0,7022501888.0,23387160576.0,3574798.0,154276.0
12-04 09:38:39,0.084,0.335,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2346160128.0,863621120.0,7024885760.0,23384408064.0,3005094.0,126858.0
12-04 09:38:40,0.167,0.418,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346033152.0,863621120.0,7027949568.0,23381471232.0,3456073.0,135758.0
12-04 09:38:41,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346213376.0,863621120.0,7030435840.0,23378804736.0,2848925.0,125155.0
12-04 09:38:42,0.335,0.251,99.247,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,2346209280.0,863621120.0,7033520128.0,23375724544.0,3430510.0,139845.0
12-04 09:38:43,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2345844736.0,863621120.0,7036534784.0,23373074432.0,3237452.0,144705.0
12-04 09:38:44,0.500,0.416,98.834,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2345902080.0,863621120.0,7039270912.0,23370280960.0,3180538.0,138651.0
12-04 09:38:45,0.502,0.167,99.247,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2345803776.0,863621120.0,7042686976.0,23366963200.0,3615836.0,151900.0
12-04 09:38:46,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2346082304.0,863621120.0,7044853760.0,23364517888.0,2671889.0,119578.0
12-04 09:38:47,0.500,0.417,98.999,0.0,0.0,0.083,0.0,94208.0,0.0,5.0,2346176512.0,863621120.0,7047774208.0,23361503232.0,3256453.0,140945.0
12-04 09:38:48,0.168,0.419,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2346323968.0,863621120.0,7050690560.0,23358439424.0,3251810.0,150330.0
12-04 09:38:49,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2346369024.0,863621120.0,7053438976.0,23355645952.0,3263091.0,147432.0
12-04 09:38:50,0.335,0.251,99.163,0.0,0.0,0.251,0.0,88162304.0,0.0,101.0,2346819584.0,863621120.0,7056371712.0,23352262656.0,3274851.0,146551.0
12-04 09:38:51,0.250,0.500,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2346696704.0,863621120.0,7059222528.0,23349534720.0,3098880.0,138499.0
12-04 09:38:52,0.251,0.251,99.246,0.084,0.0,0.168,0.0,94208.0,0.0,8.0,2346618880.0,863621120.0,7061839872.0,23346995200.0,3202727.0,149852.0
12-04 09:38:53,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346782720.0,863621120.0,7064739840.0,23343931392.0,3103029.0,147970.0
12-04 09:38:54,0.084,0.251,99.162,0.084,0.0,0.419,0.0,12288.0,0.0,2.0,2347020288.0,863621120.0,7067328512.0,23341105152.0,3387514.0,147334.0
12-04 09:38:55,0.334,0.334,99.082,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2346827776.0,863621120.0,7070535680.0,23338090496.0,3239379.0,143426.0
12-04 09:38:56,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2346844160.0,863621120.0,7073329152.0,23335280640.0,3189075.0,143057.0
12-04 09:38:57,0.251,0.168,99.329,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2346926080.0,863621120.0,7076040704.0,23332487168.0,3165394.0,142326.0
12-04 09:38:58,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2347372544.0,863621120.0,7078944768.0,23329136640.0,3325384.0,146601.0
12-04 09:38:59,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347167744.0,863621120.0,7081926656.0,23326359552.0,3104820.0,161370.0
12-04 09:39:00,0.417,0.417,98.831,0.167,0.0,0.167,0.0,73728.0,0.0,4.0,2347270144.0,863621120.0,7084617728.0,23323566080.0,3200497.0,146008.0
12-04 09:39:01,1.338,0.251,98.161,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347692032.0,863621120.0,7087173632.0,23320588288.0,3221551.0,150210.0
12-04 09:39:02,0.334,0.418,98.997,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2347581440.0,863621120.0,7090298880.0,23317573632.0,3356218.0,149661.0
12-04 09:39:03,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2347851776.0,863621120.0,7093092352.0,23314509824.0,3144329.0,142240.0
12-04 09:39:04,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2347626496.0,863621120.0,7096111104.0,23311716352.0,3302824.0,146308.0
12-04 09:39:05,0.749,0.333,98.418,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2347491328.0,863621120.0,7098818560.0,23309144064.0,3132774.0,132607.0
12-04 09:39:06,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347704320.0,863621120.0,7101763584.0,23305986048.0,3358692.0,151225.0
12-04 09:39:07,0.251,0.167,99.331,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2347692032.0,863621120.0,7104569344.0,23303192576.0,3072791.0,140002.0
12-04 09:39:08,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2347761664.0,863621120.0,7107420160.0,23300272128.0,3117780.0,144244.0
12-04 09:39:09,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2347741184.0,863621120.0,7110377472.0,23297335296.0,3323616.0,153348.0
12-04 09:39:10,0.419,0.084,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348232704.0,863621120.0,7113195520.0,23294025728.0,3504439.0,153962.0
12-04 09:39:11,0.250,0.500,98.916,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2347892736.0,863621120.0,7116038144.0,23291523072.0,2891989.0,136025.0
12-04 09:39:12,0.168,0.0,99.665,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2348015616.0,863621120.0,7118467072.0,23288971264.0,2647495.0,106702.0
12-04 09:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348134400.0,863621120.0,7118475264.0,23288844288.0,9658.0,6376.0
12-04 09:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2348134400.0,863621120.0,7118475264.0,23288844288.0,14231.0,10254.0
12-04 09:39:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2348134400.0,863621120.0,7118475264.0,23288844288.0,11988.0,8560.0
12-04 09:39:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2348130304.0,863621120.0,7118479360.0,23288844288.0,9033.0,4921.0
12-04 09:39:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,86016.0,0.0,7.0,2348130304.0,863621120.0,7118479360.0,23288844288.0,11853.0,9957.0
12-04 09:39:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349178880.0,863621120.0,7118479360.0,23287795712.0,11344.0,7750.0
12-04 09:39:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349015040.0,863621120.0,7118483456.0,23287955456.0,12110.0,9026.0
12-04 09:39:20,0.335,0.251,99.331,0.0,0.0,0.084,0.0,64028672.0,0.0,63.0,2348482560.0,863621120.0,7120539648.0,23286431744.0,2363072.0,118273.0
12-04 09:39:21,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348503040.0,863621120.0,7122821120.0,23284129792.0,2751714.0,113167.0
12-04 09:39:22,0.251,0.251,99.247,0.084,0.0,0.167,0.0,98304.0,0.0,8.0,2348507136.0,863621120.0,7126118400.0,23280828416.0,3378621.0,143449.0
12-04 09:39:23,0.251,0.251,98.997,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2348306432.0,863621120.0,7129448448.0,23277699072.0,3862547.0,141430.0
12-04 09:39:24,0.084,0.251,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348101632.0,863621120.0,7132254208.0,23275098112.0,3193276.0,122380.0
12-04 09:39:25,0.334,0.334,99.082,0.0,0.0,0.250,0.0,36864.0,0.0,8.0,2348670976.0,863621120.0,7135240192.0,23271542784.0,3608243.0,140860.0
12-04 09:39:26,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2348302336.0,863621120.0,7138418688.0,23268732928.0,3477883.0,154216.0
12-04 09:39:27,0.250,0.250,99.249,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2348453888.0,863621120.0,7141441536.0,23265558528.0,3296205.0,136230.0
12-04 09:39:28,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2348441600.0,863621120.0,7144390656.0,23262621696.0,3457384.0,146030.0
12-04 09:39:29,0.252,0.252,99.413,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2348765184.0,863621120.0,7147114496.0,23259574272.0,3277774.0,155477.0
12-04 09:39:30,0.416,0.583,98.751,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2348580864.0,863621120.0,7151063040.0,23255810048.0,4108796.0,162295.0
12-04 09:39:31,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348748800.0,863621120.0,7153496064.0,23253209088.0,3021118.0,131132.0
12-04 09:39:32,0.251,0.418,99.079,0.0,0.0,0.251,0.0,180224.0,0.0,11.0,2348998656.0,863621120.0,7157088256.0,23249367040.0,3824802.0,161448.0
12-04 09:39:33,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2348752896.0,863621120.0,7159984128.0,23246716928.0,3025664.0,127683.0
12-04 09:39:34,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2349150208.0,863621120.0,7162920960.0,23243382784.0,3757635.0,159019.0
12-04 09:39:35,0.251,0.251,99.079,0.167,0.0,0.251,0.0,81920.0,0.0,5.0,2349051904.0,863621120.0,7166050304.0,23240351744.0,3408542.0,151814.0
12-04 09:39:36,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2348933120.0,863621120.0,7168962560.0,23237558272.0,3218835.0,139028.0
12-04 09:39:37,0.584,0.334,98.916,0.0,0.0,0.167,0.0,73728.0,0.0,4.0,2349322240.0,863621120.0,7172001792.0,23234129920.0,3707257.0,159551.0
12-04 09:39:38,0.417,0.500,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2349043712.0,863621120.0,7175241728.0,23231168512.0,3356916.0,143208.0
12-04 09:39:39,0.417,0.417,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2349457408.0,863621120.0,7178231808.0,23227764736.0,3535180.0,151406.0
12-04 09:39:40,0.334,0.334,98.830,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2349154304.0,863621120.0,7181344768.0,23224954880.0,3419315.0,146401.0
12-04 09:39:41,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2349723648.0,863621120.0,7184330752.0,23221399552.0,3553639.0,148360.0
12-04 09:39:42,0.251,0.168,99.413,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2349559808.0,863621120.0,7187431424.0,23218462720.0,3475828.0,152901.0
12-04 09:39:43,0.168,0.419,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349453312.0,863621120.0,7190585344.0,23215415296.0,3402716.0,147840.0
12-04 09:39:44,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2349600768.0,863621120.0,7193677824.0,23212175360.0,3554459.0,156558.0
12-04 09:39:45,0.252,0.084,99.580,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2349498368.0,863621120.0,7196651520.0,23209304064.0,3447047.0,148220.0
12-04 09:39:46,0.251,0.335,99.079,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2349613056.0,863621120.0,7200092160.0,23205748736.0,3692831.0,170604.0
12-04 09:39:47,0.417,0.250,99.082,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2349514752.0,863621120.0,7202779136.0,23203160064.0,3153402.0,141485.0
12-04 09:39:48,0.334,0.334,98.916,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2349977600.0,863621120.0,7205965824.0,23199510528.0,3635344.0,153219.0
12-04 09:39:49,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2350317568.0,863621120.0,7208943616.0,23196192768.0,3524641.0,146148.0
12-04 09:39:50,0.335,0.167,99.163,0.0,0.0,0.335,0.0,91516928.0,0.0,89.0,2350129152.0,863621120.0,7212052480.0,23193272320.0,3432735.0,150689.0
12-04 09:39:51,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350370816.0,863621120.0,7214731264.0,23190351872.0,3260007.0,147978.0
12-04 09:39:52,0.334,0.251,98.997,0.167,0.0,0.251,0.0,106496.0,0.0,10.0,2350661632.0,863621120.0,7218012160.0,23186780160.0,3660765.0,170566.0
12-04 09:39:53,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2350784512.0,863621120.0,7221190656.0,23183478784.0,3581087.0,138629.0
12-04 09:39:54,0.500,0.250,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2350788608.0,863621120.0,7224385536.0,23180279808.0,3558380.0,147539.0
12-04 09:39:55,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350682112.0,863621120.0,7226970112.0,23177801728.0,3032969.0,129679.0
12-04 09:39:56,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2350411776.0,863621120.0,7230349312.0,23174692864.0,3455947.0,147237.0
12-04 09:39:57,0.251,0.168,99.581,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2350501888.0,863621120.0,7233323008.0,23171629056.0,3401280.0,141200.0
12-04 09:39:58,0.334,0.418,98.830,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2350206976.0,863621120.0,7236816896.0,23168430080.0,3901739.0,152450.0
12-04 09:39:59,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2350555136.0,863621120.0,7239634944.0,23165263872.0,3364432.0,159854.0
12-04 09:40:00,0.252,0.252,99.413,0.0,0.0,0.084,0.0,40960.0,0.0,7.0,2350256128.0,863621120.0,7242981376.0,23162216448.0,3561849.0,152449.0
12-04 09:40:01,0.334,0.334,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2350485504.0,863621120.0,7245688832.0,23159279616.0,3373604.0,147171.0
12-04 09:40:02,0.334,0.334,99.080,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2350473216.0,863621120.0,7248756736.0,23156224000.0,3452505.0,151405.0
12-04 09:40:03,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350592000.0,863621120.0,7251939328.0,23152922624.0,3572689.0,152421.0
12-04 09:40:04,6.365,1.424,92.044,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2380578816.0,863621120.0,7255011328.0,23119863808.0,3495102.0,166948.0
12-04 09:40:05,0.585,0.251,98.997,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2366308352.0,863621120.0,7258279936.0,23130865664.0,3645923.0,164266.0
12-04 09:40:06,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366324736.0,863621120.0,7261134848.0,23127994368.0,3198302.0,137545.0
12-04 09:40:07,0.502,0.334,99.080,0.0,0.0,0.084,0.0,1187840.0,0.0,7.0,2366377984.0,863621120.0,7264382976.0,23124692992.0,3656950.0,151761.0
12-04 09:40:08,0.500,0.167,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2366558208.0,863621120.0,7267250176.0,23121645568.0,3254780.0,138706.0
12-04 09:40:09,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2366689280.0,863621120.0,7270563840.0,23118200832.0,3689911.0,160700.0
12-04 09:40:10,0.501,0.334,98.915,0.167,0.0,0.083,0.0,102400.0,0.0,5.0,2367143936.0,863621120.0,7273283584.0,23115026432.0,3436423.0,152608.0
12-04 09:40:11,0.251,0.418,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2367205376.0,863621120.0,7276294144.0,23111954432.0,3451374.0,151733.0
12-04 09:40:12,0.251,0.167,99.248,0.0,0.0,0.334,0.0,81920.0,0.0,6.0,2366988288.0,863621120.0,7279558656.0,23108907008.0,3515982.0,150348.0
12-04 09:40:13,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2367180800.0,863621120.0,7282692096.0,23105581056.0,3425075.0,149300.0
12-04 09:40:14,5.188,0.837,93.724,0.084,0.0,0.167,0.0,0.0,0.0,0.0,2427674624.0,863621120.0,7285600256.0,23042179072.0,3401658.0,214918.0
12-04 09:40:15,6.975,0.924,91.681,0.168,0.0,0.252,0.0,36864.0,0.0,5.0,2491588608.0,863621120.0,7288799232.0,22975066112.0,3538385.0,305750.0
12-04 09:40:16,2.540,0.847,96.274,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2514882560.0,863621120.0,7291961344.0,22948610048.0,3844981.0,324972.0
12-04 09:40:17,29.348,0.502,69.983,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2754277376.0,863621120.0,7294869504.0,22706307072.0,3662598.0,171868.0
12-04 09:40:18,28.930,0.334,70.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2784399360.0,863621120.0,7296917504.0,22674137088.0,2068311.0,120703.0
12-04 09:40:19,1.503,0.167,98.080,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2786836480.0,863621120.0,7299035136.0,22669582336.0,2662863.0,210358.0
12-04 09:40:20,1.921,0.251,97.744,0.0,0.0,0.084,0.0,90615808.0,0.0,94.0,2788442112.0,863621120.0,7302377472.0,22664634368.0,3862887.0,253538.0
12-04 09:40:21,2.170,0.334,97.162,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2796367872.0,863621120.0,7307329536.0,22651756544.0,5709996.0,271629.0
12-04 09:40:22,2.087,0.334,97.412,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2806726656.0,863621120.0,7310049280.0,22638678016.0,3477833.0,243699.0
12-04 09:40:23,1.675,0.335,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2827284480.0,863621120.0,7313252352.0,22614917120.0,4008835.0,287585.0
12-04 09:40:24,1.168,0.417,98.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2836156416.0,863621120.0,7316316160.0,22602981376.0,3639131.0,259297.0
12-04 09:40:25,1.087,0.334,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2836410368.0,863621120.0,7319666688.0,22599376896.0,3707491.0,255152.0
12-04 09:40:26,2.181,0.252,97.148,0.252,0.0,0.168,0.0,16384.0,0.0,2.0,2736713728.0,863621120.0,7322578944.0,22696161280.0,3724517.0,283885.0
12-04 09:40:27,2.335,0.500,97.081,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2715578368.0,863621120.0,7325245440.0,22714630144.0,3624530.0,255237.0
12-04 09:40:28,1.088,0.418,98.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2718584832.0,863621120.0,7328989184.0,22707879936.0,3800852.0,251611.0
12-04 09:40:29,2.003,0.250,97.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2722385920.0,863621120.0,7331983360.0,22701084672.0,3625195.0,289996.0
12-04 09:40:30,1.253,0.418,98.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2727882752.0,863621120.0,7334817792.0,22692753408.0,3750382.0,260386.0
12-04 09:40:31,1.589,0.251,97.826,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2728923136.0,863621120.0,7337967616.0,22688563200.0,3621372.0,253358.0
12-04 09:40:32,1.505,0.502,97.910,0.0,0.0,0.084,0.0,143360.0,0.0,9.0,2729578496.0,863621120.0,7341248512.0,22684626944.0,3848435.0,282593.0
12-04 09:40:33,1.423,0.251,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2732408832.0,863621120.0,7344087040.0,22678958080.0,3402348.0,245121.0
12-04 09:40:34,1.429,0.252,98.067,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2740813824.0,863621120.0,7347298304.0,22667341824.0,4047707.0,270713.0
12-04 09:40:35,2.248,0.416,97.169,0.0,0.0,0.167,0.0,1167360.0,0.0,169.0,2748264448.0,863621120.0,7350276096.0,22656913408.0,3575721.0,264101.0
12-04 09:40:36,1.340,0.419,97.822,0.168,0.0,0.251,0.0,28672.0,0.0,3.0,2754224128.0,863625216.0,7353233408.0,22647992320.0,3805486.0,273891.0
12-04 09:40:37,1.585,0.334,97.832,0.0,0.0,0.250,0.0,61440.0,0.0,3.0,2755133440.0,863625216.0,7356354560.0,22643961856.0,3177983.0,235039.0
12-04 09:40:38,1.423,0.418,97.908,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2756624384.0,863625216.0,7359279104.0,22639546368.0,4029364.0,277315.0
12-04 09:40:39,1.092,0.252,98.489,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2757705728.0,863625216.0,7362686976.0,22635057152.0,3578024.0,246383.0
12-04 09:40:40,1.332,0.333,98.251,0.0,0.0,0.083,0.0,69632.0,0.0,6.0,2759450624.0,863625216.0,7365529600.0,22630469632.0,3818649.0,278327.0
12-04 09:40:41,1.918,0.334,97.415,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2761416704.0,863625216.0,7368327168.0,22625705984.0,3634353.0,292391.0
12-04 09:40:42,1.003,0.334,98.495,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2762137600.0,863625216.0,7371747328.0,22621564928.0,3617607.0,250404.0
12-04 09:40:43,1.332,0.500,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2766893056.0,863625216.0,7374872576.0,22613684224.0,3805001.0,272185.0
12-04 09:40:44,1.171,0.251,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2774941696.0,863625216.0,7377887232.0,22602620928.0,3639182.0,249364.0
12-04 09:40:45,1.337,0.418,98.079,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,2778677248.0,863625216.0,7380897792.0,22595874816.0,3669450.0,248745.0
12-04 09:40:46,1.426,0.252,97.819,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,2783834112.0,863625216.0,7383867392.0,22587748352.0,3622886.0,269560.0
12-04 09:40:47,1.672,0.334,97.993,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2794827776.0,863625216.0,7386984448.0,22573637632.0,3735652.0,264237.0
12-04 09:40:48,1.753,0.417,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2796302336.0,863625216.0,7389585408.0,22569562112.0,3889149.0,275726.0
12-04 09:40:49,1.836,0.250,97.663,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2796097536.0,863625216.0,7393333248.0,22566019072.0,3617579.0,265636.0
12-04 09:40:50,1.920,0.668,97.245,0.0,0.0,0.167,0.0,93904896.0,0.0,94.0,2797338624.0,863625216.0,7396274176.0,22561837056.0,3714446.0,256173.0
12-04 09:40:51,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2798469120.0,863625216.0,7399206912.0,22557773824.0,3625975.0,247082.0
12-04 09:40:52,1.420,0.418,97.744,0.167,0.0,0.251,0.0,110592.0,0.0,10.0,2798743552.0,863625216.0,7402504192.0,22554202112.0,3627906.0,263532.0
12-04 09:40:53,1.503,0.417,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2800001024.0,863625216.0,7405436928.0,22550011904.0,3922153.0,273215.0
12-04 09:40:54,0.753,0.502,98.411,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2800893952.0,863625216.0,7408529408.0,22546026496.0,3471698.0,226268.0
12-04 09:40:55,1.754,0.251,97.661,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2800877568.0,863625216.0,7411654656.0,22542917632.0,3898940.0,280825.0
12-04 09:40:56,1.088,0.335,98.326,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2800840704.0,863625216.0,7414771712.0,22539837440.0,3303893.0,240289.0
12-04 09:40:57,1.414,0.416,97.754,0.166,0.0,0.250,0.0,86016.0,0.0,7.0,2801262592.0,863625216.0,7417810944.0,22536376320.0,3882203.0,252457.0
12-04 09:40:58,1.425,0.251,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2802896896.0,863625216.0,7420567552.0,22531985408.0,3582691.0,288185.0
12-04 09:40:59,2.008,0.335,97.490,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2806222848.0,863625216.0,7423852544.0,22525374464.0,3930821.0,292903.0
12-04 09:41:00,1.085,0.334,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2806353920.0,863625216.0,7426633728.0,22522462208.0,3582705.0,246414.0
12-04 09:41:01,1.002,0.250,98.414,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2806259712.0,863625216.0,7429996544.0,22519193600.0,3536795.0,267432.0
12-04 09:41:02,0.589,0.336,98.991,0.084,0.0,0.0,0.0,86016.0,0.0,7.0,2806558720.0,863625216.0,7433048064.0,22515843072.0,3866221.0,266982.0
12-04 09:41:03,1.417,0.417,98.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2816012288.0,863625216.0,7436038144.0,22503399424.0,3635881.0,244564.0
12-04 09:41:04,1.252,0.501,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2826743808.0,863625216.0,7439273984.0,22489432064.0,3600066.0,273912.0
12-04 09:41:05,1.005,0.503,98.325,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2837229568.0,863625216.0,7442296832.0,22475923456.0,3768538.0,274735.0
12-04 09:41:06,1.415,0.583,97.752,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2840506368.0,863625216.0,7445336064.0,22469607424.0,3689850.0,251715.0
12-04 09:41:07,1.174,0.168,98.240,0.168,0.0,0.251,0.0,94208.0,0.0,7.0,2840383488.0,863625216.0,7448469504.0,22466596864.0,3689207.0,285934.0
12-04 09:41:08,1.338,0.334,98.161,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2842640384.0,863625216.0,7451672576.0,22461136896.0,3792695.0,258341.0
12-04 09:41:09,1.170,0.501,98.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2851336192.0,863625216.0,7454605312.0,22449508352.0,3680077.0,246283.0
12-04 09:41:10,1.420,0.334,97.828,0.0,0.0,0.418,0.0,122880.0,0.0,15.0,2862555136.0,863625216.0,7457751040.0,22435143680.0,3766033.0,276768.0
12-04 09:41:11,1.417,0.417,97.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2871521280.0,863625216.0,7460814848.0,22423113728.0,3552466.0,248183.0
12-04 09:41:12,1.334,0.584,97.581,0.250,0.0,0.250,0.0,126976.0,0.0,9.0,2873417728.0,863625216.0,7464124416.0,22417907712.0,3905490.0,273976.0
12-04 09:41:13,1.173,0.251,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2873765888.0,863625216.0,7466807296.0,22414876672.0,3442631.0,263489.0
12-04 09:41:14,1.005,0.503,98.325,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2873954304.0,863625216.0,7469953024.0,22411542528.0,3851485.0,264187.0
12-04 09:41:15,1.003,0.334,98.411,0.0,0.0,0.251,0.0,24576.0,0.0,4.0,2874302464.0,863625216.0,7473184768.0,22407962624.0,3725856.0,269567.0
12-04 09:41:16,1.172,0.335,98.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2874298368.0,863625216.0,7476490240.0,22404661248.0,3844232.0,260586.0
12-04 09:41:17,0.921,0.419,98.241,0.084,0.0,0.335,0.0,90112.0,0.0,7.0,2874580992.0,863625216.0,7479341056.0,22401527808.0,3434793.0,243360.0
12-04 09:41:18,1.339,0.502,97.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2875768832.0,863625216.0,7482134528.0,22397546496.0,3886407.0,280072.0
12-04 09:41:19,1.087,0.334,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2875523072.0,863625216.0,7485538304.0,22394388480.0,3620842.0,262051.0
12-04 09:41:20,0.835,0.167,98.831,0.0,0.0,0.167,0.0,91910144.0,0.0,92.0,2875731968.0,863625216.0,7487102976.0,22392614912.0,1929070.0,169822.0
12-04 09:41:21,1.003,0.167,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2875731968.0,863625216.0,7487102976.0,22392614912.0,247773.0,145378.0
12-04 09:41:22,0.835,0.084,98.914,0.167,0.0,0.0,0.0,122880.0,0.0,8.0,2875985920.0,863625216.0,7487102976.0,22392360960.0,66593.0,83694.0
12-04 09:41:23,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2875981824.0,863625216.0,7487107072.0,22392360960.0,258320.0,120379.0
12-04 09:41:24,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2879918080.0,863625216.0,7487107072.0,22388424704.0,262939.0,134236.0
12-04 09:41:25,0.334,0.0,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2880045056.0,863625216.0,7487107072.0,22388297728.0,146093.0,68165.0
12-04 09:41:26,0.585,0.167,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2880303104.0,863625216.0,7487111168.0,22388035584.0,220617.0,83131.0
12-04 09:41:27,0.417,0.083,99.332,0.083,0.0,0.083,0.0,69632.0,0.0,5.0,2880049152.0,863625216.0,7487111168.0,22388289536.0,88167.0,52498.0
12-04 09:41:28,0.334,0.250,99.249,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2880204800.0,863625216.0,7487115264.0,22388129792.0,28374.0,46820.0
12-04 09:41:29,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2880331776.0,863625216.0,7487115264.0,22388002816.0,45494.0,56214.0
12-04 09:41:30,0.335,0.0,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2880454656.0,863625216.0,7487119360.0,22387875840.0,30121.0,42168.0
12-04 09:41:31,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2880450560.0,863625216.0,7487123456.0,22387875840.0,27728.0,39184.0
12-04 09:41:32,0.417,0.083,99.500,0.0,0.0,0.0,0.0,135168.0,0.0,9.0,2880450560.0,863625216.0,7487123456.0,22387875840.0,26696.0,38637.0
12-04 09:41:33,4.485,0.249,95.183,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2885525504.0,863625216.0,7487127552.0,22382796800.0,420385.0,196888.0
12-04 09:41:34,5.648,0.249,93.688,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,2887053312.0,863625216.0,7488077824.0,22380318720.0,2420300.0,525271.0
12-04 09:41:35,6.355,0.334,93.060,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2894888960.0,863625216.0,7490527232.0,22370033664.0,3856796.0,590779.0
12-04 09:41:36,6.529,0.496,92.562,0.0,0.0,0.413,0.0,0.0,0.0,0.0,2896982016.0,863625216.0,7493771264.0,22364696576.0,5134823.0,609126.0
12-04 09:41:37,6.255,0.167,93.328,0.0,0.0,0.250,0.0,61440.0,0.0,3.0,2910650368.0,863625216.0,7496749056.0,22348050432.0,4663471.0,607255.0
12-04 09:41:38,5.676,0.501,93.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2914381824.0,863625216.0,7499915264.0,22341152768.0,4526585.0,602508.0
12-04 09:41:39,6.711,0.331,92.709,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2914689024.0,863625216.0,7502807040.0,22337953792.0,4559480.0,610801.0
12-04 09:41:40,5.224,0.415,93.947,0.083,0.0,0.332,0.0,16384.0,0.0,3.0,2915319808.0,863625216.0,7506587648.0,22333542400.0,5393985.0,630380.0
12-04 09:41:41,6.318,0.416,93.017,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2918744064.0,863625216.0,7509897216.0,22326808576.0,5375774.0,636598.0
12-04 09:41:42,5.459,0.579,93.714,0.0,0.0,0.248,0.0,65536.0,0.0,5.0,2920480768.0,863625216.0,7513202688.0,22321766400.0,4537332.0,602252.0
12-04 09:41:43,6.073,0.582,93.178,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2921414656.0,863625216.0,7516381184.0,22317654016.0,4667669.0,607820.0
12-04 09:41:44,6.551,0.332,92.786,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2923819008.0,863625216.0,7519625216.0,22312005632.0,4927040.0,629218.0
12-04 09:41:45,5.162,0.500,94.005,0.0,0.0,0.333,0.0,106496.0,0.0,10.0,2924912640.0,863625216.0,7522787328.0,22307749888.0,4876632.0,642211.0
12-04 09:41:46,5.917,0.667,93.083,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,2926522368.0,863625216.0,7526592512.0,22302334976.0,5600691.0,635857.0
12-04 09:41:47,5.376,0.331,93.962,0.0,0.0,0.331,0.0,90112.0,0.0,6.0,2927140864.0,863625216.0,7529750528.0,22298558464.0,4622619.0,608558.0
12-04 09:41:48,5.602,0.585,93.729,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2930503680.0,863625216.0,7532863488.0,22292082688.0,4547555.0,610465.0
12-04 09:41:49,4.758,0.584,94.574,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2931466240.0,863625216.0,7535710208.0,22288273408.0,4560000.0,621550.0
12-04 09:41:50,6.561,0.498,92.691,0.0,0.0,0.249,0.0,20480.0,0.0,5.0,2942656512.0,863625216.0,7539331072.0,22273462272.0,5442433.0,643308.0
12-04 09:41:51,5.233,0.332,94.186,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2944520192.0,863625216.0,7543353344.0,22267576320.0,5236456.0,637531.0
12-04 09:41:52,6.068,0.499,92.934,0.083,0.0,0.416,0.0,81920.0,0.0,7.0,2948734976.0,863625216.0,7546265600.0,22260449280.0,4634501.0,610006.0
12-04 09:41:53,5.556,0.580,93.781,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2953797632.0,863625216.0,7549550592.0,22252101632.0,4812367.0,645116.0
12-04 09:41:54,6.146,0.664,92.774,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2960633856.0,863625216.0,7552237568.0,22242578432.0,5086415.0,646479.0
12-04 09:41:55,5.004,0.167,94.579,0.0,0.0,0.250,0.0,68063232.0,0.0,69.0,2961743872.0,863629312.0,7556374528.0,22237327360.0,5217821.0,646122.0
12-04 09:41:56,6.020,0.167,93.562,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2963890176.0,863629312.0,7559290880.0,22232264704.0,4615755.0,623340.0
12-04 09:41:57,4.900,0.498,94.352,0.0,0.0,0.249,0.0,98304.0,0.0,8.0,2965200896.0,863629312.0,7563218944.0,22227025920.0,5043625.0,643220.0
12-04 09:41:58,6.234,0.499,92.851,0.083,0.0,0.333,0.0,28672.0,0.0,3.0,2967986176.0,863629312.0,7566020608.0,22221438976.0,4602758.0,601915.0
12-04 09:41:59,6.182,0.418,93.066,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2971398144.0,863629312.0,7569580032.0,22214467584.0,5209743.0,661972.0
12-04 09:42:00,4.821,0.416,94.431,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2973667328.0,863629312.0,7572480000.0,22209298432.0,4982671.0,636537.0
12-04 09:42:01,5.922,0.417,93.411,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2977193984.0,863629312.0,7576080384.0,22202171392.0,4592748.0,625546.0
12-04 09:42:02,4.355,0.503,94.975,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2978340864.0,863629312.0,7579004928.0,22198099968.0,4992995.0,635125.0
12-04 09:42:03,6.020,0.251,93.478,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2983260160.0,863629312.0,7582261248.0,22189924352.0,4895917.0,641733.0
12-04 09:42:04,4.583,0.417,94.583,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,2984259584.0,863629312.0,7585705984.0,22185480192.0,5163693.0,645933.0
12-04 09:42:05,6.078,0.500,93.006,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2992185344.0,863629312.0,7588892672.0,22174367744.0,4591730.0,634200.0
12-04 09:42:06,4.431,0.334,94.649,0.0,0.0,0.585,0.0,0.0,0.0,0.0,2994999296.0,863629312.0,7592583168.0,22167863296.0,5111990.0,648824.0
12-04 09:42:07,6.219,0.498,93.035,0.083,0.0,0.166,0.0,69632.0,0.0,5.0,2999992320.0,863629312.0,7593680896.0,22161772544.0,2478861.0,658406.0
12-04 09:42:08,4.809,0.249,94.859,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3002785792.0,863629312.0,7593680896.0,22158979072.0,1197335.0,480294.0
12-04 09:42:09,6.068,0.333,93.433,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3008135168.0,863629312.0,7594586112.0,22152724480.0,2154462.0,530349.0
12-04 09:42:10,4.500,0.500,94.417,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,3009867776.0,863629312.0,7597711360.0,22147866624.0,4916725.0,644269.0
12-04 09:42:11,6.234,0.665,92.602,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3014692864.0,863629312.0,7603478528.0,22137274368.0,8010981.0,721213.0
12-04 09:42:12,5.417,0.417,94.0,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3015340032.0,863629312.0,7609827328.0,22130278400.0,7941894.0,664896.0
12-04 09:42:13,6.572,0.333,92.679,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3017506816.0,863629312.0,7614988288.0,22122950656.0,7186913.0,677034.0
12-04 09:42:14,6.462,0.663,92.792,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3014782976.0,863629312.0,7618338816.0,22122323968.0,5463221.0,629759.0
12-04 09:42:15,5.004,0.334,94.495,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3014361088.0,863629312.0,7622692864.0,22118391808.0,4949668.0,635846.0
12-04 09:42:16,6.385,0.332,92.869,0.083,0.0,0.332,0.0,12288.0,0.0,2.0,3021176832.0,863629312.0,7625449472.0,22108819456.0,4649480.0,631116.0
12-04 09:42:17,5.643,0.415,93.610,0.0,0.0,0.332,0.0,69632.0,0.0,5.0,3022811136.0,863629312.0,7629250560.0,22103384064.0,5089182.0,662215.0
12-04 09:42:18,7.273,0.331,92.231,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3027869696.0,863629312.0,7632044032.0,22095532032.0,4765644.0,628534.0
12-04 09:42:19,5.079,0.333,94.255,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3027779584.0,863629312.0,7635566592.0,22092099584.0,5424869.0,661220.0
12-04 09:42:20,6.954,0.331,92.384,0.0,0.0,0.331,0.0,86016.0,0.0,8.0,3036717056.0,863629312.0,7638130688.0,22080598016.0,4464954.0,616791.0
12-04 09:42:21,4.817,0.581,94.186,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3038920704.0,863629312.0,7641731072.0,22074793984.0,4846208.0,656398.0
12-04 09:42:22,6.639,0.664,92.116,0.166,0.0,0.415,0.0,94208.0,0.0,8.0,3043495936.0,863629312.0,7645290496.0,22066659328.0,4909459.0,643596.0
12-04 09:42:23,4.348,0.334,94.983,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3045785600.0,863629312.0,7648886784.0,22060773376.0,5255675.0,646460.0
12-04 09:42:24,6.744,0.333,92.756,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3051257856.0,863629312.0,7652241408.0,22051946496.0,4896069.0,646059.0
12-04 09:42:25,4.955,0.826,93.807,0.0,0.0,0.413,0.0,69193728.0,0.0,69.0,3053355008.0,863629312.0,7655350272.0,22046740480.0,5225397.0,653494.0
12-04 09:42:26,7.048,0.415,92.123,0.0,0.0,0.415,0.0,30101504.0,0.0,31.0,3061116928.0,863629312.0,7658594304.0,22035734528.0,4783423.0,655153.0
12-04 09:42:27,4.734,0.581,94.435,0.0,0.0,0.249,0.0,98304.0,0.0,8.0,3062951936.0,863629312.0,7661838336.0,22030655488.0,4842972.0,632768.0
12-04 09:42:28,6.650,0.499,92.186,0.166,0.0,0.499,0.0,12288.0,0.0,2.0,3065552896.0,863629312.0,7665102848.0,22024790016.0,4704219.0,625746.0
12-04 09:42:29,4.417,0.583,94.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3068702720.0,863629312.0,7668527104.0,22018215936.0,5183500.0,676640.0
12-04 09:42:30,7.208,0.497,91.964,0.0,0.0,0.331,0.0,12288.0,0.0,1.0,3072180224.0,863629312.0,7671508992.0,22011756544.0,5163763.0,647640.0
12-04 09:42:31,4.580,0.333,94.754,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3074199552.0,863629312.0,7674773504.0,22006472704.0,4632480.0,632180.0
12-04 09:42:32,6.527,0.251,92.887,0.0,0.0,0.335,0.0,147456.0,0.0,11.0,3077439488.0,863629312.0,7678189568.0,21999816704.0,4764170.0,628662.0
12-04 09:42:33,3.734,0.415,95.602,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3079344128.0,863629312.0,7681462272.0,21994639360.0,4387720.0,497987.0
12-04 09:42:34,0.751,0.334,98.247,0.250,0.0,0.417,0.0,32768.0,0.0,3.0,3079839744.0,863629312.0,7685312512.0,21990293504.0,4308348.0,324613.0
12-04 09:42:35,1.002,0.334,98.414,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3080507392.0,863629312.0,7688949760.0,21985988608.0,4061894.0,238331.0
12-04 09:42:36,0.669,0.251,98.745,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3080339456.0,863629312.0,7692050432.0,21983055872.0,3473884.0,214479.0
12-04 09:42:37,0.672,0.336,98.825,0.0,0.0,0.168,0.0,69632.0,0.0,3.0,3080667136.0,863629312.0,7695167488.0,21979611136.0,3963264.0,235431.0
12-04 09:42:38,1.003,0.502,98.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3079815168.0,863629312.0,7698948096.0,21976682496.0,3789451.0,215125.0
12-04 09:42:39,3.180,0.753,95.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3081179136.0,863629312.0,7701540864.0,21972725760.0,4291643.0,481249.0
12-04 09:42:40,6.957,0.503,92.288,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3050463232.0,863629312.0,7705337856.0,21999644672.0,5863757.0,772430.0
12-04 09:42:41,6.555,0.672,92.521,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2919604224.0,863629312.0,7708332032.0,22127509504.0,4898892.0,772569.0
12-04 09:42:42,4.890,0.506,94.266,0.0,0.0,0.337,0.0,69632.0,0.0,5.0,2919157760.0,863629312.0,7711449088.0,22124838912.0,4892276.0,749440.0
12-04 09:42:43,6.313,0.421,93.013,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2919632896.0,863629312.0,7714697216.0,22121115648.0,5180876.0,762601.0
12-04 09:42:44,6.644,0.421,92.767,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2923827200.0,863629312.0,7718227968.0,22113390592.0,5482201.0,776698.0
12-04 09:42:45,6.015,0.418,93.150,0.0,0.0,0.418,0.0,16384.0,0.0,1.0,2924126208.0,863629312.0,7721046016.0,22110273536.0,4771143.0,741979.0
12-04 09:42:46,5.532,0.922,93.127,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2925301760.0,863629312.0,7724597248.0,22105546752.0,5161716.0,768945.0
12-04 09:42:47,6.397,0.337,93.013,0.0,0.0,0.253,0.0,81920.0,0.0,5.0,2928832512.0,863629312.0,7728168960.0,22098444288.0,5516229.0,781045.0
12-04 09:42:48,5.072,0.423,94.252,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2933014528.0,863629312.0,7731167232.0,22091264000.0,5144468.0,772437.0
12-04 09:42:49,6.611,0.418,92.636,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2933325824.0,863629312.0,7734202368.0,22087917568.0,5307898.0,779806.0
12-04 09:42:50,6.661,0.337,92.917,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2935783424.0,863629312.0,7738417152.0,22081245184.0,5464452.0,776211.0
12-04 09:42:51,6.129,0.420,93.115,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2941255680.0,863629312.0,7741325312.0,22072864768.0,4949165.0,763750.0
12-04 09:42:52,6.360,0.335,92.971,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2948886528.0,863629312.0,7743705088.0,22062854144.0,5264238.0,777531.0
12-04 09:42:53,6.454,0.671,92.456,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2956148736.0,863629312.0,7747354624.0,22051942400.0,5014551.0,768262.0
12-04 09:42:54,6.538,0.168,92.959,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2961592320.0,863629312.0,7750512640.0,22043340800.0,5403057.0,766177.0
12-04 09:42:55,6.376,0.587,92.785,0.0,0.0,0.252,0.0,58023936.0,0.0,66.0,2964086784.0,863629312.0,7753895936.0,22037463040.0,5203671.0,774475.0
12-04 09:42:56,7.407,0.421,92.088,0.0,0.0,0.084,0.0,41316352.0,0.0,42.0,2966204416.0,863629312.0,7757254656.0,22031986688.0,4964938.0,760402.0
12-04 09:42:57,5.325,0.845,93.576,0.085,0.0,0.169,0.0,131072.0,0.0,11.0,2971578368.0,863629312.0,7760338944.0,22023528448.0,5462249.0,782409.0
12-04 09:42:58,6.287,0.335,93.127,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2973925376.0,863629312.0,7763886080.0,22017634304.0,4956553.0,742351.0
12-04 09:42:59,6.628,0.503,92.450,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2976325632.0,863629312.0,7767461888.0,22011658240.0,5533069.0,798581.0
12-04 09:43:00,6.734,0.168,92.845,0.0,0.0,0.253,0.0,16384.0,0.0,4.0,2981826560.0,863629312.0,7770189824.0,22003429376.0,5078332.0,755198.0
12-04 09:43:01,5.076,0.338,94.162,0.0,0.0,0.423,0.0,0.0,0.0,0.0,2983481344.0,863629312.0,7774494720.0,21997469696.0,5506084.0,787993.0
12-04 09:43:02,6.969,0.420,92.275,0.0,0.0,0.336,0.0,81920.0,0.0,5.0,2987130880.0,863629312.0,7777366016.0,21990948864.0,4998717.0,760674.0
12-04 09:43:03,7.101,0.418,91.980,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2995249152.0,863629312.0,7780102144.0,21980094464.0,4958860.0,767494.0
12-04 09:43:04,5.458,0.420,93.787,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2997776384.0,863629312.0,7783731200.0,21973938176.0,5185526.0,767354.0
12-04 09:43:05,7.435,0.585,91.646,0.0,0.0,0.334,0.0,16384.0,0.0,3.0,3005747200.0,863629312.0,7787290624.0,21962407936.0,5482366.0,790398.0
12-04 09:43:06,5.281,0.503,93.797,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3006992384.0,863629312.0,7790211072.0,21958242304.0,4975651.0,762469.0
12-04 09:43:07,6.969,0.588,92.275,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,3011121152.0,863629312.0,7794556928.0,21949767680.0,6026547.0,785961.0
12-04 09:43:08,6.150,0.590,93.008,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3015278592.0,863629312.0,7797583872.0,21942583296.0,4946536.0,758500.0
12-04 09:43:09,5.210,0.756,93.529,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,3022270464.0,863629312.0,7800229888.0,21932945408.0,5005656.0,769218.0
12-04 09:43:10,7.479,0.420,91.933,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3026837504.0,863629312.0,7803404288.0,21925203968.0,5267129.0,779261.0
12-04 09:43:11,5.644,0.505,93.597,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3029819392.0,863629312.0,7806758912.0,21918867456.0,5309590.0,782172.0
12-04 09:43:12,6.313,0.337,93.182,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,3034185728.0,863629312.0,7809794048.0,21911465984.0,4084810.0,707521.0
12-04 09:43:13,6.533,0.335,93.049,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3037679616.0,863629312.0,7809798144.0,21907968000.0,1511936.0,618250.0
12-04 09:43:14,5.495,0.169,94.252,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3040321536.0,863629312.0,7810076672.0,21905047552.0,1981746.0,645975.0
12-04 09:43:15,6.176,0.423,93.063,0.085,0.0,0.254,0.0,28672.0,0.0,4.0,3044757504.0,863629312.0,7813132288.0,21897555968.0,4960742.0,759774.0
12-04 09:43:16,6.318,0.590,92.839,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3049488384.0,863629312.0,7819431936.0,21886525440.0,9066521.0,869031.0
12-04 09:43:17,6.885,0.504,92.443,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,3052597248.0,863629312.0,7823142912.0,21879705600.0,5706289.0,780554.0
12-04 09:43:18,5.433,0.679,93.633,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3059240960.0,863629312.0,7827972096.0,21868232704.0,6649396.0,791781.0
12-04 09:43:19,7.137,0.420,92.275,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3066077184.0,863629312.0,7832342528.0,21857026048.0,5951942.0,767680.0
12-04 09:43:20,5.415,0.338,93.993,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3072598016.0,863629312.0,7836110848.0,21846736896.0,5914700.0,765188.0
12-04 09:43:21,6.582,0.422,92.658,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3074088960.0,863629312.0,7839883264.0,21841473536.0,5675341.0,786808.0
12-04 09:43:22,6.203,0.419,93.043,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,3076083712.0,863629312.0,7843655680.0,21835706368.0,5801805.0,757401.0
12-04 09:43:23,6.655,0.337,92.671,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3083382784.0,863629312.0,7846649856.0,21825413120.0,4994770.0,765912.0
12-04 09:43:24,5.161,0.423,94.078,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3087745024.0,863629312.0,7850168320.0,21817532416.0,5385255.0,783727.0
12-04 09:43:25,6.150,0.505,93.176,0.0,0.0,0.168,0.0,42885120.0,0.0,41.0,3091320832.0,863629312.0,7853518848.0,21810606080.0,5191857.0,757957.0
12-04 09:43:26,7.203,0.503,92.044,0.0,0.0,0.251,0.0,56336384.0,0.0,56.0,3094560768.0,863629312.0,7856832512.0,21804052480.0,5282186.0,777209.0
12-04 09:43:27,6.376,0.587,92.617,0.168,0.0,0.252,0.0,135168.0,0.0,10.0,3096895488.0,863629312.0,7859679232.0,21798871040.0,5150560.0,766952.0
12-04 09:43:28,6.318,0.590,92.755,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3103264768.0,863629312.0,7862493184.0,21789687808.0,5355780.0,765961.0
12-04 09:43:29,6.145,0.505,93.013,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3114049536.0,863629312.0,7866191872.0,21775204352.0,4979485.0,782498.0
12-04 09:43:30,6.812,0.505,92.347,0.0,0.0,0.336,0.0,86016.0,0.0,6.0,3117096960.0,863629312.0,7869468672.0,21768880128.0,5318759.0,773616.0
12-04 09:43:31,5.966,0.504,93.193,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3120914432.0,863629312.0,7872872448.0,21761658880.0,5323427.0,781359.0
12-04 09:43:32,7.053,0.504,92.107,0.0,0.0,0.336,0.0,172032.0,0.0,12.0,3124903936.0,863629312.0,7876124672.0,21754417152.0,5246803.0,772623.0
12-04 09:43:33,6.460,0.419,92.701,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,3128127488.0,863629312.0,7879491584.0,21747826688.0,5646108.0,787284.0
12-04 09:43:34,5.907,0.422,93.502,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3133206528.0,863629312.0,7882989568.0,21739249664.0,5305959.0,749455.0
12-04 09:43:35,6.963,0.336,92.617,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3138723840.0,863629312.0,7883882496.0,21732839424.0,1517686.0,623567.0
12-04 09:43:36,5.640,0.168,94.108,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3143581696.0,863629312.0,7883882496.0,21727981568.0,1513336.0,621998.0
12-04 09:43:37,6.171,0.338,93.491,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,3151929344.0,863629312.0,7883882496.0,21719633920.0,1510789.0,615485.0
12-04 09:43:38,5.250,0.339,94.327,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3154149376.0,863629312.0,7883886592.0,21717409792.0,1522872.0,622806.0
12-04 09:43:39,2.850,0.251,96.731,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3156049920.0,863629312.0,7883886592.0,21715509248.0,848495.0,503199.0
12-04 09:43:40,0.501,0.083,99.332,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,3156144128.0,863629312.0,7883890688.0,21715410944.0,68222.0,108895.0
12-04 09:43:41,1.500,0.250,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3156271104.0,863629312.0,7883890688.0,21715283968.0,61945.0,101918.0
12-04 09:43:42,0.833,0.167,98.917,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,3156271104.0,863629312.0,7883890688.0,21715283968.0,63470.0,104725.0
12-04 09:43:43,0.833,0.083,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3156267008.0,863629312.0,7883894784.0,21715283968.0,63204.0,103958.0
12-04 09:43:44,0.835,0.083,98.831,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3156267008.0,863629312.0,7883894784.0,21715283968.0,62092.0,100478.0
12-04 09:43:45,4.542,0.252,95.122,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3140935680.0,863629312.0,7883898880.0,21730611200.0,998235.0,444912.0
12-04 09:43:46,7.239,0.253,92.424,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3097571328.0,863629312.0,7883902976.0,21773971456.0,1826082.0,753763.0
12-04 09:43:47,7.053,0.252,92.527,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2974826496.0,863629312.0,7883902976.0,21896716288.0,1819674.0,731567.0
12-04 09:43:48,6.492,0.253,93.170,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2933829632.0,863629312.0,7883902976.0,21937713152.0,1850239.0,763788.0
12-04 09:43:49,6.334,0.507,92.990,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2936086528.0,863629312.0,7883907072.0,21935452160.0,1829529.0,747941.0
12-04 09:43:50,6.599,0.338,92.724,0.169,0.0,0.169,0.0,16384.0,0.0,2.0,2938880000.0,863629312.0,7883907072.0,21932658688.0,1834188.0,754272.0
12-04 09:43:51,6.538,0.503,92.791,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2940530688.0,863629312.0,7883907072.0,21931008000.0,1827422.0,751309.0
12-04 09:43:52,6.086,0.338,93.322,0.0,0.0,0.254,0.0,69632.0,0.0,5.0,2942144512.0,863629312.0,7883911168.0,21929390080.0,1818977.0,747111.0
12-04 09:43:53,6.751,0.422,92.743,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2944589824.0,863629312.0,7883911168.0,21926944768.0,1815609.0,758006.0
12-04 09:43:54,6.555,0.504,92.857,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2950852608.0,863629312.0,7883911168.0,21920681984.0,1819103.0,752733.0
12-04 09:43:55,6.914,0.253,92.664,0.0,0.0,0.169,0.0,30760960.0,0.0,32.0,2955767808.0,863629312.0,7883915264.0,21915762688.0,1825191.0,744029.0
12-04 09:43:56,5.902,0.590,93.170,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,2963267584.0,863629312.0,7883915264.0,21908262912.0,1830009.0,755456.0
12-04 09:43:57,6.492,0.337,93.002,0.0,0.0,0.169,0.0,81920.0,0.0,5.0,2964361216.0,863629312.0,7883919360.0,21907165184.0,1829427.0,753907.0
12-04 09:43:58,6.487,0.505,92.923,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2969526272.0,863629312.0,7883919360.0,21902000128.0,1826828.0,752901.0
12-04 09:43:59,6.481,0.589,92.845,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2975326208.0,863629312.0,7883919360.0,21896200192.0,1841793.0,768618.0
12-04 09:44:00,7.167,0.422,92.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2977095680.0,863629312.0,7883927552.0,21894422528.0,1823861.0,753226.0
12-04 09:44:01,6.487,0.421,92.923,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2981801984.0,863629312.0,7883927552.0,21889716224.0,1809348.0,754336.0
12-04 09:44:02,6.329,0.422,93.249,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2985992192.0,863629312.0,7883927552.0,21885526016.0,1813927.0,752302.0
12-04 09:44:03,7.744,0.253,91.919,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2998558720.0,863629312.0,7883931648.0,21872955392.0,1824307.0,742717.0
12-04 09:44:04,6.403,0.253,93.092,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3005321216.0,863629312.0,7883931648.0,21866192896.0,1817875.0,752208.0
12-04 09:44:05,7.071,0.253,92.593,0.0,0.0,0.084,0.0,94208.0,0.0,10.0,3007574016.0,863629312.0,7883931648.0,21863940096.0,1834827.0,757143.0
12-04 09:44:06,6.435,0.254,93.226,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3012775936.0,863629312.0,7883935744.0,21858734080.0,1796250.0,747993.0
12-04 09:44:07,6.902,0.421,92.424,0.0,0.0,0.253,0.0,86016.0,0.0,6.0,3013410816.0,863629312.0,7883935744.0,21858099200.0,1851838.0,764928.0
12-04 09:44:08,6.476,0.421,92.683,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,3020177408.0,863629312.0,7883939840.0,21851328512.0,2204438.0,768265.0
12-04 09:44:09,8.186,0.506,91.139,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3025780736.0,863629312.0,7886225408.0,21843439616.0,4404170.0,888557.0
12-04 09:44:10,6.926,0.676,92.061,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3032129536.0,863629312.0,7889108992.0,21834207232.0,5105046.0,893783.0
12-04 09:44:11,6.757,0.591,92.399,0.0,0.0,0.253,0.0,32768.0,0.0,7.0,3041673216.0,863633408.0,7892348928.0,21821419520.0,5555553.0,897405.0
12-04 09:44:12,7.401,0.421,91.842,0.0,0.0,0.336,0.0,77824.0,0.0,5.0,3046830080.0,863633408.0,7896145920.0,21812465664.0,5573509.0,910477.0
12-04 09:44:13,7.595,0.506,91.392,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3053797376.0,863633408.0,7898906624.0,21802737664.0,5815833.0,910004.0
12-04 09:44:14,6.155,0.506,92.664,0.337,0.0,0.337,0.0,45056.0,0.0,3.0,3057799168.0,863633408.0,7902461952.0,21795180544.0,5817446.0,922841.0
12-04 09:44:15,7.841,0.422,91.400,0.0,0.0,0.337,0.0,8192.0,0.0,2.0,3060297728.0,863633408.0,7907110912.0,21788033024.0,6007648.0,910812.0
12-04 09:44:16,6.555,0.336,92.605,0.0,0.0,0.504,0.0,0.0,0.0,0.0,3059830784.0,863633408.0,7910236160.0,21785374720.0,5764075.0,924365.0
12-04 09:44:17,7.071,0.926,91.919,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3068436480.0,863633408.0,7913406464.0,21773598720.0,5606684.0,908422.0
12-04 09:44:18,6.667,0.844,92.068,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3075231744.0,863633408.0,7916822528.0,21763387392.0,6064398.0,919463.0
12-04 09:44:19,6.981,0.841,91.842,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3078586368.0,863633408.0,7921336320.0,21755518976.0,5898581.0,898445.0
12-04 09:44:20,7.395,0.420,91.681,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,3083231232.0,863633408.0,7923662848.0,21748547584.0,5658677.0,913884.0
12-04 09:44:21,7.071,0.842,91.667,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3088199680.0,863633408.0,7927939072.0,21739302912.0,6156520.0,929646.0
12-04 09:44:22,6.481,0.505,92.845,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3095834624.0,863633408.0,7929905152.0,21729701888.0,3531308.0,811475.0
12-04 09:44:23,7.342,0.422,92.068,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3103035392.0,863633408.0,7930544128.0,21721862144.0,2525987.0,786825.0
12-04 09:44:24,7.065,0.757,91.926,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3108155392.0,863633408.0,7934267392.0,21713018880.0,6584498.0,932523.0
12-04 09:44:25,6.757,0.845,92.061,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3112157184.0,863633408.0,7939178496.0,21704105984.0,7340992.0,938511.0
12-04 09:44:26,6.897,0.589,92.010,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,3115290624.0,863633408.0,7944327168.0,21695823872.0,7316242.0,950511.0
12-04 09:44:27,7.458,0.339,91.864,0.0,0.0,0.339,0.0,73728.0,0.0,5.0,3122950144.0,863633408.0,7948517376.0,21683974144.0,6435617.0,916875.0
12-04 09:44:28,7.077,0.674,91.744,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3126177792.0,863633408.0,7952629760.0,21676634112.0,6216781.0,939748.0
12-04 09:44:29,6.408,0.506,92.833,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3133886464.0,863633408.0,7955869696.0,21665685504.0,6276887.0,944969.0
12-04 09:44:30,8.930,0.421,90.312,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3141492736.0,863633408.0,7959744512.0,21654204416.0,5706903.0,917291.0
12-04 09:44:31,6.229,0.589,93.013,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3144097792.0,863633408.0,7963070464.0,21648273408.0,5498650.0,912525.0
12-04 09:44:32,7.899,0.588,91.008,0.084,0.0,0.420,0.0,139264.0,0.0,11.0,3154227200.0,863633408.0,7966523392.0,21634691072.0,5839454.0,933444.0
12-04 09:44:33,7.329,0.590,91.575,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3160535040.0,863633408.0,7969808384.0,21625098240.0,5725712.0,926350.0
12-04 09:44:34,5.428,0.594,93.723,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3164844032.0,863633408.0,7973781504.0,21616816128.0,5815540.0,925020.0
12-04 09:44:35,7.868,0.592,91.117,0.0,0.0,0.423,0.0,49152.0,0.0,1.0,3172691968.0,863633408.0,7976685568.0,21606064128.0,5765575.0,916460.0
12-04 09:44:36,6.186,0.678,92.881,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3174244352.0,863633408.0,7980773376.0,21600423936.0,5766725.0,908368.0
12-04 09:44:37,6.081,0.422,92.905,0.0,0.0,0.591,0.0,77824.0,0.0,4.0,3178614784.0,863633408.0,7984459776.0,21592367104.0,5867932.0,933711.0
12-04 09:44:38,8.326,0.673,90.496,0.252,0.0,0.252,0.0,12288.0,0.0,2.0,3186982912.0,863633408.0,7987687424.0,21580771328.0,5885906.0,922344.0
12-04 09:44:39,7.065,0.336,91.926,0.0,0.0,0.673,0.0,0.0,0.0,0.0,3190181888.0,863633408.0,7991185408.0,21574074368.0,5828269.0,928533.0
12-04 09:44:40,6.181,0.423,93.057,0.0,0.0,0.339,0.0,10629120.0,0.0,19.0,3200606208.0,863633408.0,7994523648.0,21560311808.0,5651920.0,918993.0
12-04 09:44:41,8.347,0.506,90.809,0.0,0.0,0.337,0.0,100458496.0,0.0,99.0,3207573504.0,863633408.0,7998115840.0,21549752320.0,5480600.0,904293.0
12-04 09:44:42,6.757,0.507,92.399,0.0,0.0,0.338,0.0,110592.0,0.0,9.0,3210166272.0,863633408.0,8001867776.0,21543407616.0,6017472.0,923669.0
12-04 09:44:43,7.666,0.590,91.491,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3220512768.0,863633408.0,8005738496.0,21529190400.0,5859020.0,905861.0
12-04 09:44:44,6.920,0.675,91.983,0.169,0.0,0.253,0.0,28672.0,0.0,3.0,3229171712.0,863633408.0,8009211904.0,21517058048.0,5702430.0,929655.0
12-04 09:44:45,4.454,0.504,94.790,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,3233259520.0,863633408.0,8013320192.0,21508861952.0,5329177.0,766987.0
12-04 09:44:46,1.168,0.334,98.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3234021376.0,863633408.0,8017276928.0,21504143360.0,4821387.0,305112.0
12-04 09:44:47,1.169,0.501,98.331,0.0,0.0,0.0,0.0,102400.0,0.0,11.0,3234279424.0,863633408.0,8020381696.0,21500780544.0,3688784.0,279482.0
12-04 09:44:48,1.171,0.251,98.244,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3233955840.0,863633408.0,8024276992.0,21497208832.0,4346737.0,314032.0
12-04 09:44:49,0.921,0.502,98.326,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3234168832.0,863633408.0,8027717632.0,21493555200.0,4324713.0,322897.0
12-04 09:44:50,1.171,0.502,97.993,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3233980416.0,863633408.0,8031498240.0,21489963008.0,3996977.0,302475.0
12-04 09:44:51,4.845,0.334,94.570,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3235917824.0,863633408.0,8034635776.0,21484888064.0,4718526.0,655592.0
12-04 09:44:52,9.098,0.334,90.317,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3215138816.0,863633408.0,8037576704.0,21502726144.0,5574898.0,1016046.0
12-04 09:44:53,10.256,0.496,88.999,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3098873856.0,863633408.0,8041484288.0,21615083520.0,6636845.0,1050965.0
12-04 09:44:54,9.611,0.497,87.987,1.160,0.0,0.746,0.0,47738880.0,0.0,58.0,2942558208.0,863633408.0,8045260800.0,21767622656.0,6650072.0,1054635.0
12-04 09:44:55,8.826,0.500,90.425,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2956492800.0,863633408.0,8048242688.0,21750706176.0,5709765.0,1039980.0
12-04 09:44:56,9.476,0.582,89.692,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,2962776064.0,863633408.0,8051912704.0,21740752896.0,5885064.0,1040771.0
12-04 09:44:57,9.182,0.417,90.234,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2966343680.0,863633408.0,8054812672.0,21734285312.0,5579927.0,1033998.0
12-04 09:44:58,10.174,0.496,88.999,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2967924736.0,863633408.0,8058789888.0,21728727040.0,6208709.0,1040545.0
12-04 09:44:59,9.106,0.662,89.735,0.0,0.0,0.497,0.0,0.0,0.0,0.0,2968498176.0,863633408.0,8062242816.0,21724700672.0,5947111.0,1060175.0
12-04 09:45:00,10.091,0.414,88.916,0.0,0.0,0.579,0.0,0.0,0.0,0.0,2974294016.0,863633408.0,8065228800.0,21715918848.0,6098110.0,1038399.0
12-04 09:45:01,9.378,0.581,89.793,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2976677888.0,863633408.0,8069308416.0,21709455360.0,5922955.0,1036426.0
12-04 09:45:02,9.627,0.830,89.129,0.083,0.0,0.332,0.0,61440.0,0.0,5.0,2985820160.0,863633408.0,8072265728.0,21697355776.0,6024552.0,1021360.0
12-04 09:45:03,9.677,0.496,89.495,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2995625984.0,863633408.0,8076288000.0,21683527680.0,6507634.0,1054013.0
12-04 09:45:04,9.750,0.417,89.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3001933824.0,863633408.0,8080171008.0,21673336832.0,5990607.0,1049113.0
12-04 09:45:05,8.887,0.664,90.033,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3005943808.0,863633408.0,8083214336.0,21666283520.0,6219302.0,1061736.0
12-04 09:45:06,10.050,0.332,89.203,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3009179648.0,863633408.0,8086990848.0,21659271168.0,5918175.0,1027384.0
12-04 09:45:07,9.726,0.499,89.360,0.0,0.0,0.416,0.0,90112.0,0.0,5.0,3014569984.0,863633408.0,8090030080.0,21650841600.0,6079179.0,1049227.0
12-04 09:45:08,9.091,0.250,90.242,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,3018612736.0,863633408.0,8093605888.0,21643223040.0,6221588.0,1060060.0
12-04 09:45:09,9.643,0.665,89.360,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3026460672.0,863633408.0,8096886784.0,21632094208.0,6072078.0,1050504.0
12-04 09:45:10,9.250,0.417,90.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3032580096.0,863633408.0,8100986880.0,21621874688.0,6361522.0,1035735.0
12-04 09:45:11,10.305,0.742,88.376,0.0,0.0,0.577,0.0,57344.0,0.0,1.0,3037483008.0,863633408.0,8104898560.0,21613060096.0,6265805.0,1065509.0
12-04 09:45:12,9.287,0.415,89.801,0.0,0.0,0.498,0.0,86016.0,0.0,6.0,3045629952.0,863633408.0,8107196416.0,21602615296.0,5850455.0,1027018.0
12-04 09:45:13,10.248,0.661,88.678,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3054862336.0,863633408.0,8111349760.0,21589229568.0,6136528.0,1057019.0
12-04 09:45:14,9.190,0.251,90.226,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3057176576.0,863633408.0,8114855936.0,21583409152.0,6119715.0,1055601.0
12-04 09:45:15,9.693,0.994,88.981,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3065700352.0,863633408.0,8118665216.0,21571076096.0,6212546.0,1029647.0
12-04 09:45:16,8.750,0.750,90.167,0.0,0.0,0.333,0.0,106496.0,0.0,21.0,3074252800.0,863633408.0,8121524224.0,21559664640.0,6191496.0,1049060.0
12-04 09:45:17,10.150,0.499,89.018,0.0,0.0,0.333,0.0,98304.0,0.0,8.0,3080146944.0,863633408.0,8125874176.0,21549420544.0,5982829.0,1046666.0
12-04 09:45:18,9.876,0.415,89.461,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3093532672.0,863633408.0,8128761856.0,21533147136.0,6047334.0,1054846.0
12-04 09:45:19,10.622,0.332,88.714,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3102433280.0,863633408.0,8132923392.0,21520084992.0,6301146.0,1039052.0
12-04 09:45:20,8.955,0.415,90.050,0.249,0.0,0.332,0.0,45056.0,0.0,3.0,3109134336.0,863633408.0,8136445952.0,21509861376.0,5854623.0,1041923.0
12-04 09:45:21,11.037,0.498,88.050,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3115098112.0,863633408.0,8139882496.0,21500461056.0,5854739.0,1048896.0
12-04 09:45:22,8.743,0.416,90.758,0.0,0.0,0.083,0.0,94208.0,0.0,12.0,3117563904.0,863633408.0,8142471168.0,21495406592.0,5963939.0,1037550.0
12-04 09:45:23,11.230,0.578,87.861,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3125452800.0,863633408.0,8146735104.0,21483253760.0,6366182.0,1055476.0
12-04 09:45:24,8.811,0.416,90.607,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3131731968.0,863633408.0,8147501056.0,21476208640.0,2669747.0,907772.0
12-04 09:45:25,9.204,0.332,90.299,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3138502656.0,863633408.0,8147501056.0,21469437952.0,2327208.0,883772.0
12-04 09:45:26,10.456,0.581,88.382,0.166,0.0,0.415,0.0,105324544.0,0.0,114.0,3147128832.0,863633408.0,8150114304.0,21458198528.0,5225051.0,1023888.0
12-04 09:45:27,8.779,0.418,90.468,0.0,0.0,0.334,0.0,114688.0,0.0,8.0,3150802944.0,863633408.0,8156024832.0,21448613888.0,8887006.0,1106720.0
12-04 09:45:28,10.157,0.330,89.182,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3156312064.0,863633408.0,8158064640.0,21441064960.0,4090035.0,938287.0
12-04 09:45:29,11.120,0.498,87.967,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3160989696.0,863633408.0,8161374208.0,21433077760.0,5623172.0,1059274.0
12-04 09:45:30,10.231,0.578,88.944,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3167850496.0,863633408.0,8165801984.0,21421789184.0,7290074.0,1067139.0
12-04 09:45:31,10.531,0.829,88.143,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3175792640.0,863633408.0,8170999808.0,21408649216.0,8297758.0,1080391.0
12-04 09:45:32,8.652,0.499,90.183,0.083,0.0,0.582,0.0,143360.0,0.0,11.0,3181260800.0,863633408.0,8177192960.0,21396987904.0,8650827.0,1070986.0
12-04 09:45:33,10.365,0.415,88.889,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3188690944.0,863633408.0,8179851264.0,21386899456.0,5343734.0,1026058.0
12-04 09:45:34,9.950,0.251,89.381,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3192029184.0,863633408.0,8184332288.0,21379080192.0,6812385.0,1044565.0
12-04 09:45:35,9.685,0.414,89.487,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3197612032.0,863633408.0,8187822080.0,21370007552.0,7150975.0,1055985.0
12-04 09:45:36,10.443,0.501,88.722,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,3205804032.0,863633408.0,8192827392.0,21356810240.0,6429619.0,1056196.0
12-04 09:45:37,9.256,0.579,89.752,0.0,0.0,0.413,0.0,69632.0,0.0,3.0,3210162176.0,863633408.0,8196071424.0,21349208064.0,6467849.0,1076289.0
12-04 09:45:38,9.591,0.417,89.491,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,3214307328.0,863633408.0,8199868416.0,21341265920.0,5959191.0,1042710.0
12-04 09:45:39,10.935,0.584,88.230,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3223785472.0,863633408.0,8203370496.0,21328285696.0,6196641.0,1081275.0
12-04 09:45:40,9.409,0.416,89.842,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3230519296.0,863633408.0,8207126528.0,21317795840.0,6042690.0,1058974.0
12-04 09:45:41,8.703,0.335,90.711,0.0,0.0,0.251,0.0,45056.0,0.0,1.0,3238256640.0,863633408.0,8210894848.0,21306290176.0,6268365.0,1044621.0
12-04 09:45:42,10.382,0.581,88.787,0.0,0.0,0.249,0.0,86016.0,0.0,6.0,3249803264.0,863633408.0,8213889024.0,21291749376.0,6026625.0,1048958.0
12-04 09:45:43,9.425,0.667,89.658,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3258920960.0,863633408.0,8217931776.0,21278588928.0,6443506.0,1066245.0
12-04 09:45:44,9.536,0.498,89.469,0.083,0.0,0.415,0.0,12288.0,0.0,2.0,3263516672.0,863633408.0,8221433856.0,21270491136.0,6117412.0,1057512.0
12-04 09:45:45,9.421,0.413,89.669,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3270938624.0,863633408.0,8225316864.0,21259186176.0,6123088.0,1063778.0
12-04 09:45:46,9.815,0.503,89.430,0.0,0.0,0.252,0.0,20480.0,0.0,1.0,3289337856.0,863633408.0,8228438016.0,21237665792.0,5938685.0,1049002.0
12-04 09:45:47,10.259,0.500,88.991,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3303272448.0,863633408.0,8231698432.0,21220470784.0,6092904.0,1064351.0
12-04 09:45:48,8.887,0.664,90.116,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3310383104.0,863633408.0,8235630592.0,21209427968.0,5946333.0,1049196.0
12-04 09:45:49,8.902,0.499,90.017,0.0,0.0,0.582,0.0,0.0,0.0,0.0,3321229312.0,863633408.0,8239419392.0,21194792960.0,6390255.0,1066118.0
12-04 09:45:50,10.557,0.499,88.612,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,3329454080.0,863633408.0,8242941952.0,21183045632.0,6141723.0,1060980.0
12-04 09:45:51,6.234,0.582,92.934,0.0,0.0,0.249,0.0,53248.0,0.0,12.0,3335553024.0,863633408.0,8246505472.0,21173383168.0,5113680.0,879439.0
12-04 09:45:52,1.254,0.251,98.328,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,3337719808.0,863633408.0,8250478592.0,21167243264.0,4350573.0,338366.0
12-04 09:45:53,0.671,0.419,98.575,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3338203136.0,863633408.0,8254455808.0,21162782720.0,4570527.0,334848.0
12-04 09:45:54,0.917,0.417,98.332,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3338702848.0,863633408.0,8257798144.0,21158940672.0,4094306.0,326639.0
12-04 09:45:55,1.418,0.334,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3338780672.0,863633408.0,8260243456.0,21156417536.0,2649194.0,269435.0
12-04 09:45:56,1.004,0.335,98.410,0.251,0.0,0.0,0.0,112234496.0,0.0,112.0,3338780672.0,863633408.0,8260243456.0,21156417536.0,98792.0,166039.0
12-04 09:45:57,1.760,0.084,98.072,0.0,0.0,0.084,0.0,98304.0,0.0,9.0,3339853824.0,863633408.0,8260694016.0,21154893824.0,538859.0,222452.0
12-04 09:45:58,7.712,0.932,90.847,0.0,0.0,0.508,0.0,0.0,0.0,0.0,3273584640.0,863633408.0,8263278592.0,21218578432.0,5735335.0,1161080.0
12-04 09:45:59,9.312,0.419,89.849,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3207888896.0,863633408.0,8268615680.0,21278937088.0,8557768.0,1183745.0
12-04 09:46:00,8.846,0.168,90.649,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3119755264.0,863633408.0,8270581760.0,21365104640.0,3931715.0,1089124.0
12-04 09:46:01,7.861,0.845,90.871,0.0,0.0,0.423,0.0,4096.0,0.0,1.0,3093753856.0,863633408.0,8274964480.0,21386723328.0,8087912.0,1218612.0
12-04 09:46:02,8.432,0.675,90.304,0.169,0.0,0.422,0.0,90112.0,0.0,7.0,3054288896.0,863633408.0,8281485312.0,21419667456.0,9298592.0,1218826.0
12-04 09:46:03,7.137,0.765,91.674,0.0,0.0,0.425,0.0,0.0,0.0,0.0,3007549440.0,863633408.0,8286380032.0,21461512192.0,8022907.0,1191809.0
12-04 09:46:04,7.290,0.257,92.110,0.0,0.0,0.343,0.0,0.0,0.0,0.0,3006484480.0,863633408.0,8291594240.0,21457362944.0,8565221.0,1216819.0
12-04 09:46:05,8.291,0.677,90.609,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3001163776.0,863633408.0,8296222720.0,21458055168.0,7214017.0,1169775.0
12-04 09:46:06,8.163,0.510,90.901,0.0,0.0,0.425,0.0,0.0,0.0,0.0,3001778176.0,863633408.0,8299687936.0,21453975552.0,6433252.0,1187592.0
12-04 09:46:07,7.125,0.763,91.603,0.0,0.0,0.509,0.0,69632.0,0.0,5.0,3007201280.0,863633408.0,8303468544.0,21444771840.0,6541305.0,1161933.0
12-04 09:46:08,8.0,0.596,91.064,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,3015958528.0,863633408.0,8306995200.0,21432487936.0,6450195.0,1168140.0
12-04 09:46:09,7.718,0.509,91.349,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3016335360.0,863633408.0,8309059584.0,21430046720.0,4509256.0,1076249.0
12-04 09:46:10,7.744,0.589,91.330,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3020017664.0,863633408.0,8309059584.0,21426364416.0,2437030.0,1011578.0
12-04 09:46:11,7.953,0.592,91.201,0.0,0.0,0.254,0.0,49152.0,0.0,1.0,3034013696.0,863633408.0,8309063680.0,21412364288.0,2434769.0,992471.0
12-04 09:46:12,7.906,0.421,91.590,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,3041853440.0,863633408.0,8309063680.0,21404524544.0,2424714.0,1012231.0
12-04 09:46:13,8.149,0.255,91.256,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3054194688.0,863633408.0,8309067776.0,21392179200.0,2458257.0,999283.0
12-04 09:46:14,7.517,0.422,91.807,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,3059847168.0,863633408.0,8309067776.0,21386526720.0,2433476.0,1010021.0
12-04 09:46:15,8.199,0.254,91.209,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3065683968.0,863633408.0,8309071872.0,21380685824.0,2438113.0,995331.0
12-04 09:46:16,9.472,0.419,89.941,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,3073970176.0,863633408.0,8309071872.0,21372399616.0,2410773.0,1005726.0
12-04 09:46:17,7.893,0.504,91.436,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,3078795264.0,863633408.0,8309071872.0,21367574528.0,2456167.0,1001165.0
12-04 09:46:18,8.418,0.595,90.731,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3089563648.0,863633408.0,8309075968.0,21356802048.0,2423470.0,1023387.0
12-04 09:46:19,6.937,0.423,92.301,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3090599936.0,863633408.0,8309075968.0,21355765760.0,2469557.0,998334.0
12-04 09:46:20,8.791,0.338,90.702,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,3102728192.0,863633408.0,8309075968.0,21343637504.0,2406829.0,1003985.0
12-04 09:46:21,7.932,0.422,91.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3106213888.0,863633408.0,8309080064.0,21340147712.0,2456280.0,1021794.0
12-04 09:46:22,7.562,0.595,91.589,0.0,0.0,0.255,0.0,73728.0,0.0,7.0,3118399488.0,863633408.0,8309080064.0,21327962112.0,2444272.0,1017075.0
12-04 09:46:23,7.568,0.255,91.922,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3123511296.0,863633408.0,8309084160.0,21322846208.0,2444081.0,1010848.0
12-04 09:46:24,7.004,0.675,92.068,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3132907520.0,863633408.0,8309084160.0,21313449984.0,2437311.0,1021473.0
12-04 09:46:25,9.330,0.254,90.246,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3142049792.0,863633408.0,8309084160.0,21304307712.0,2441515.0,1010273.0
12-04 09:46:26,6.937,0.508,92.217,0.169,0.0,0.169,0.0,69632.0,0.0,11.0,3145900032.0,863633408.0,8309084160.0,21300457472.0,2420785.0,1024055.0
12-04 09:46:27,8.814,0.678,90.339,0.0,0.0,0.169,0.0,73728.0,0.0,6.0,3158298624.0,863633408.0,8309088256.0,21288054784.0,2437123.0,1009114.0
12-04 09:46:28,7.926,0.422,91.484,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3166420992.0,863633408.0,8309092352.0,21279928320.0,2446342.0,1023505.0
12-04 09:46:29,8.144,0.420,91.184,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3171495936.0,863633408.0,8309096448.0,21274849280.0,2420555.0,1017165.0
12-04 09:46:30,8.552,0.169,91.025,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3182415872.0,863633408.0,8309096448.0,21263929344.0,2462472.0,1036213.0
12-04 09:46:31,8.017,0.591,90.970,0.0,0.0,0.422,0.0,48721920.0,0.0,62.0,3193507840.0,863633408.0,8309096448.0,21252837376.0,2456648.0,1029833.0
12-04 09:46:32,7.574,0.340,91.830,0.255,0.0,0.0,0.0,204800.0,0.0,18.0,3202330624.0,863633408.0,8309100544.0,21244010496.0,2451678.0,1028838.0
12-04 09:46:33,7.369,0.171,92.459,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3212361728.0,863633408.0,8309100544.0,21233979392.0,2422263.0,1017620.0
12-04 09:46:34,6.667,0.427,92.821,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3216392192.0,863633408.0,8309100544.0,21229948928.0,2450387.0,1035849.0
12-04 09:46:35,6.650,0.597,92.583,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3223404544.0,863633408.0,8309104640.0,21222932480.0,2421864.0,1019647.0
12-04 09:46:36,8.998,0.340,90.492,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3234197504.0,863633408.0,8309104640.0,21212139520.0,2462219.0,1035408.0
12-04 09:46:37,7.420,0.590,91.821,0.0,0.0,0.169,0.0,65536.0,0.0,3.0,3236134912.0,863633408.0,8309104640.0,21210202112.0,2418473.0,1023017.0
12-04 09:46:38,8.040,0.754,90.955,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3247890432.0,863633408.0,8309108736.0,21198442496.0,2452604.0,1033472.0
12-04 09:46:39,10.403,0.252,89.010,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3263492096.0,863633408.0,8309108736.0,21182840832.0,2408632.0,1013651.0
12-04 09:46:40,9.151,0.416,90.266,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3269525504.0,863633408.0,8309108736.0,21176807424.0,2465491.0,1042203.0
12-04 09:46:41,11.612,1.086,87.051,0.0,0.0,0.251,0.0,49152.0,0.0,1.0,3278905344.0,863633408.0,8309149696.0,21167386624.0,2423287.0,1030415.0
12-04 09:46:42,1.746,0.914,97.340,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2384338944.0,863633408.0,8309063680.0,22062039040.0,364195.0,215166.0
12-04 09:46:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384334848.0,863633408.0,8309067776.0,22062039040.0,11230.0,8696.0
12-04 09:46:44,0.167,0.333,99.251,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2384433152.0,863633408.0,8309731328.0,22061277184.0,935785.0,49628.0
12-04 09:46:45,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2384203776.0,863633408.0,8312754176.0,22058483712.0,3259658.0,135946.0
12-04 09:46:46,0.584,0.250,98.915,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2384535552.0,863633408.0,8316256256.0,22054649856.0,4224947.0,176788.0
12-04 09:46:47,1.337,0.251,98.162,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2384216064.0,863633408.0,8319950848.0,22051274752.0,3997584.0,160813.0
12-04 09:46:48,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2384318464.0,863633408.0,8323768320.0,22047354880.0,4199001.0,158249.0
12-04 09:46:49,0.251,0.419,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2384691200.0,863633408.0,8327553024.0,22043197440.0,4483527.0,177368.0
12-04 09:46:50,0.419,0.335,98.994,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2384556032.0,863633408.0,8331259904.0,22039625728.0,4053949.0,169113.0
12-04 09:46:51,0.250,0.500,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2384486400.0,863633408.0,8334884864.0,22036070400.0,4073985.0,171369.0
12-04 09:46:52,0.251,0.502,99.079,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2384560128.0,863633408.0,8338698240.0,22032183296.0,4355779.0,185274.0
12-04 09:46:53,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2384658432.0,863633408.0,8342536192.0,22028247040.0,4329959.0,181085.0
12-04 09:46:54,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2385014784.0,863633408.0,8346513408.0,22023913472.0,4579951.0,193155.0
12-04 09:46:55,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385248256.0,863633408.0,8350089216.0,22020104192.0,4185502.0,170079.0
12-04 09:46:56,0.334,0.334,98.495,0.669,0.0,0.167,0.0,12288.0,0.0,2.0,2385448960.0,863633408.0,8353460224.0,22016532480.0,3763992.0,151790.0
12-04 09:46:57,0.251,0.335,99.162,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2385252352.0,863633408.0,8357593088.0,22012596224.0,4465657.0,180596.0
12-04 09:46:58,0.585,0.334,98.663,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2385158144.0,863633408.0,8361394176.0,22008889344.0,4321303.0,176959.0
12-04 09:46:59,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2385371136.0,863633408.0,8365023232.0,22005047296.0,4073436.0,188435.0
12-04 09:47:00,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385616896.0,863633408.0,8366395392.0,22003429376.0,1513998.0,57216.0
12-04 09:47:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,14.0,2384560128.0,863633408.0,8367333376.0,22003548160.0,1369341.0,66686.0
12-04 09:47:02,0.167,0.251,99.247,0.167,0.0,0.167,0.0,90112.0,0.0,8.0,2384519168.0,863633408.0,8370421760.0,22000500736.0,3159436.0,138639.0
12-04 09:47:03,0.420,0.252,99.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2384691200.0,863633408.0,8377409536.0,21993340928.0,7748758.0,220885.0
12-04 09:47:04,0.250,0.584,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2384855040.0,863633408.0,8382816256.0,21987770368.0,6246924.0,176501.0
12-04 09:47:05,0.670,0.251,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2384785408.0,863633408.0,8387203072.0,21983453184.0,4749111.0,173415.0
12-04 09:47:06,0.583,0.416,98.585,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2385207296.0,863633408.0,8391622656.0,21978611712.0,5193274.0,186941.0
12-04 09:47:07,0.251,0.251,99.163,0.251,0.0,0.084,0.0,98304.0,0.0,8.0,2385473536.0,863633408.0,8394149888.0,21975818240.0,2889235.0,125065.0
12-04 09:47:08,0.336,0.168,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2385190912.0,863633408.0,8399544320.0,21970706432.0,5824806.0,182935.0
12-04 09:47:09,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2385063936.0,863633408.0,8403464192.0,21966913536.0,4169829.0,169488.0
12-04 09:47:10,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2385309696.0,863633408.0,8406900736.0,21963231232.0,3962726.0,162743.0
12-04 09:47:11,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2385567744.0,863633408.0,8410501120.0,21959372800.0,4398078.0,176814.0
12-04 09:47:12,0.418,0.501,98.914,0.0,0.0,0.167,0.0,81920.0,0.0,8.0,2385444864.0,863633408.0,8414224384.0,21955772416.0,3908513.0,168141.0
12-04 09:47:13,0.584,0.667,98.499,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2385838080.0,863633408.0,8418037760.0,21951565824.0,4424282.0,183823.0
12-04 09:47:14,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2386292736.0,863633408.0,8421425152.0,21947723776.0,4217843.0,170220.0
12-04 09:47:15,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385752064.0,863633408.0,8425377792.0,21944311808.0,4026105.0,175597.0
12-04 09:47:16,0.502,0.502,98.829,0.0,0.0,0.167,0.0,117346304.0,0.0,146.0,2386055168.0,863633408.0,8429137920.0,21940248576.0,4394939.0,167016.0
12-04 09:47:17,0.418,0.335,98.996,0.0,0.0,0.251,0.0,126976.0,0.0,9.0,2385989632.0,863633408.0,8432807936.0,21936644096.0,4316644.0,187445.0
12-04 09:47:18,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385813504.0,863633408.0,8436531200.0,21933096960.0,4103454.0,170979.0
12-04 09:47:19,0.502,0.335,98.912,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2385502208.0,863633408.0,8440770560.0,21929168896.0,4406728.0,185779.0
12-04 09:47:20,0.417,0.583,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2386034688.0,863633408.0,8444047360.0,21925359616.0,4050084.0,164570.0
12-04 09:47:21,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2386104320.0,863633408.0,8448311296.0,21921026048.0,4540642.0,181508.0
12-04 09:47:22,0.334,0.251,99.081,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2385707008.0,863633408.0,8452009984.0,21917724672.0,4225260.0,182006.0
12-04 09:47:23,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385940480.0,863633408.0,8455983104.0,21913518080.0,4519804.0,184383.0
12-04 09:47:24,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386542592.0,863633408.0,8459063296.0,21909835776.0,3708883.0,153503.0
12-04 09:47:25,0.417,0.500,98.583,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,2386288640.0,863633408.0,8463081472.0,21906071552.0,4449433.0,171527.0
12-04 09:47:26,0.501,0.501,98.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2386010112.0,863633408.0,8467136512.0,21902295040.0,4323399.0,187731.0
12-04 09:47:27,0.335,0.335,99.078,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2385825792.0,863633408.0,8470986752.0,21898629120.0,4374914.0,182265.0
12-04 09:47:28,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2385915904.0,863633408.0,8474865664.0,21894660096.0,4423336.0,184153.0
12-04 09:47:29,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2386563072.0,863633408.0,8478019584.0,21890859008.0,3840408.0,176968.0
12-04 09:47:30,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2386710528.0,863633408.0,8481689600.0,21887041536.0,4161224.0,171230.0
12-04 09:47:31,0.251,0.419,98.994,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2386247680.0,863633408.0,8486203392.0,21882990592.0,4688073.0,193702.0
12-04 09:47:32,0.418,0.418,98.997,0.0,0.0,0.167,0.0,151552.0,0.0,11.0,2386403328.0,863633408.0,8489537536.0,21879500800.0,3972211.0,165919.0
12-04 09:47:33,0.168,0.084,99.579,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2386493440.0,863633408.0,8493367296.0,21875580928.0,4234287.0,171136.0
12-04 09:47:34,0.252,0.419,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2386886656.0,863633408.0,8497037312.0,21871517696.0,4400870.0,183128.0
12-04 09:47:35,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386644992.0,863633408.0,8501231616.0,21867565056.0,4482316.0,190707.0
12-04 09:47:36,0.167,0.501,99.249,0.0,0.0,0.083,0.0,45056.0,0.0,10.0,2387148800.0,863633408.0,8505044992.0,21863247872.0,4461056.0,197403.0
12-04 09:47:37,0.168,0.168,99.413,0.168,0.0,0.084,0.0,81920.0,0.0,6.0,2387292160.0,863633408.0,8508346368.0,21859803136.0,3754338.0,159169.0
12-04 09:47:38,0.667,0.167,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386960384.0,863633408.0,8511123456.0,21857357824.0,2932003.0,119985.0
12-04 09:47:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2387054592.0,863633408.0,8511123456.0,21857263616.0,12627.0,10038.0
12-04 09:47:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2387038208.0,863633408.0,8511139840.0,21857263616.0,335472.0,23110.0
12-04 09:47:41,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2387206144.0,863633408.0,8513306624.0,21854928896.0,2466089.0,113116.0
12-04 09:47:42,0.419,0.252,98.993,0.168,0.0,0.168,0.0,102400.0,0.0,8.0,2387177472.0,863633408.0,8519430144.0,21848834048.0,6727137.0,196809.0
12-04 09:47:43,0.168,0.336,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2387263488.0,863633408.0,8524914688.0,21843263488.0,5879741.0,169522.0
12-04 09:47:44,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2387828736.0,863633408.0,8531636224.0,21835976704.0,7941027.0,169193.0
12-04 09:47:45,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2388025344.0,863633408.0,8535560192.0,21831856128.0,4091699.0,152079.0
12-04 09:47:46,0.168,0.419,99.079,0.0,0.0,0.335,0.0,112140288.0,0.0,111.0,2387968000.0,863633408.0,8540155904.0,21827317760.0,5044625.0,157094.0
12-04 09:47:47,0.251,0.418,98.997,0.084,0.0,0.251,0.0,122880.0,0.0,12.0,2388291584.0,863633408.0,8545071104.0,21822078976.0,5440820.0,169909.0
12-04 09:47:48,0.418,0.418,98.912,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2387963904.0,863633408.0,8549351424.0,21818126336.0,4570738.0,171524.0
12-04 09:47:49,0.585,0.334,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2388217856.0,863633408.0,8553508864.0,21813714944.0,4895271.0,177191.0
12-04 09:47:50,0.251,0.502,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2388475904.0,863633408.0,8557457408.0,21809508352.0,4550586.0,180937.0
12-04 09:47:51,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2388418560.0,863633408.0,8561451008.0,21805572096.0,4204401.0,176266.0
12-04 09:47:52,0.417,0.584,98.916,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2388447232.0,863633408.0,8565121024.0,21801873408.0,4120177.0,174864.0
12-04 09:47:53,0.084,0.168,99.413,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2389057536.0,863633408.0,8568700928.0,21797683200.0,4490912.0,177899.0
12-04 09:47:54,0.584,0.334,98.664,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2388725760.0,863633408.0,8572858368.0,21793857536.0,4373120.0,179848.0
12-04 09:47:55,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2389241856.0,863633408.0,8576278528.0,21789921280.0,4107371.0,163560.0
12-04 09:47:56,0.252,0.168,99.245,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2388848640.0,863633408.0,8580370432.0,21786222592.0,4295443.0,180481.0
12-04 09:47:57,0.335,0.251,99.246,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2389020672.0,863633408.0,8584007680.0,21782413312.0,4146383.0,171384.0
12-04 09:47:58,0.419,0.419,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2389037056.0,863633408.0,8588079104.0,21778325504.0,4570499.0,183313.0
12-04 09:47:59,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2389573632.0,863633408.0,8591724544.0,21774143488.0,4459223.0,200836.0
12-04 09:48:00,0.501,0.418,98.830,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2389577728.0,863633408.0,8595451904.0,21770412032.0,4152142.0,171659.0
12-04 09:48:01,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2389549056.0,863633408.0,8599511040.0,21766381568.0,4355986.0,172961.0
12-04 09:48:02,0.167,0.335,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2389966848.0,863633408.0,8602664960.0,21762809856.0,3819549.0,149364.0
12-04 09:48:03,0.334,0.334,98.914,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2389815296.0,863633408.0,8607006720.0,21758619648.0,4620460.0,189176.0
12-04 09:48:04,0.251,0.585,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2389884928.0,863633408.0,8610889728.0,21754667008.0,4401387.0,190618.0
12-04 09:48:05,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2390396928.0,863633408.0,8614236160.0,21750808576.0,4030710.0,170233.0
12-04 09:48:06,0.666,0.416,98.419,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,2390147072.0,863633408.0,8618008576.0,21747286016.0,4073436.0,170548.0
12-04 09:48:07,0.585,0.334,98.829,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2390503424.0,863633408.0,8621858816.0,21743079424.0,4433540.0,184521.0
12-04 09:48:08,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2390495232.0,863633408.0,8625803264.0,21739143168.0,4120019.0,162479.0
12-04 09:48:09,1.003,0.334,98.496,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2390937600.0,863633408.0,8629092352.0,21735411712.0,4182263.0,188935.0
12-04 09:48:10,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2390863872.0,863633408.0,8633069568.0,21731508224.0,4363297.0,180420.0
12-04 09:48:11,0.084,0.251,99.415,0.0,0.0,0.251,0.0,40960.0,0.0,10.0,2391126016.0,863633408.0,8634458112.0,21729857536.0,1431104.0,86594.0
12-04 09:48:12,0.250,0.083,99.584,0.083,0.0,0.0,0.0,90112.0,0.0,8.0,2391121920.0,863633408.0,8634462208.0,21729857536.0,12095.0,9263.0
12-04 09:48:13,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2390941696.0,863633408.0,8635277312.0,21729222656.0,786123.0,43315.0
12-04 09:48:14,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2391048192.0,863633408.0,8638394368.0,21725999104.0,3764655.0,156234.0
12-04 09:48:15,0.336,0.336,99.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2391486464.0,863633408.0,8644034560.0,21719920640.0,6511632.0,218544.0
12-04 09:48:16,0.418,0.501,98.663,0.0,0.0,0.418,0.0,107225088.0,0.0,106.0,2390990848.0,863633408.0,8650022912.0,21714427904.0,6381054.0,193203.0
12-04 09:48:17,0.419,0.335,98.827,0.168,0.0,0.251,0.0,139264.0,0.0,11.0,2391449600.0,863633408.0,8655896576.0,21708095488.0,6748528.0,195912.0
12-04 09:48:18,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2391810048.0,863633408.0,8661028864.0,21702602752.0,5436289.0,181797.0
12-04 09:48:19,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2392154112.0,863633408.0,8665247744.0,21698039808.0,4977614.0,177564.0
12-04 09:48:20,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2392530944.0,863633408.0,8669618176.0,21693292544.0,5008227.0,174057.0
12-04 09:48:21,0.419,0.335,99.079,0.0,0.0,0.168,0.0,57344.0,0.0,1.0,2392350720.0,863633408.0,8674226176.0,21688864768.0,4842766.0,185671.0
12-04 09:48:22,0.335,0.168,99.413,0.0,0.0,0.084,0.0,98304.0,0.0,9.0,2392539136.0,863633408.0,8677974016.0,21684928512.0,4446920.0,165777.0
12-04 09:48:23,0.335,0.418,98.828,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2392723456.0,863633408.0,8682536960.0,21680181248.0,4907843.0,189659.0
12-04 09:48:24,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2392895488.0,863633408.0,8686141440.0,21676404736.0,4366689.0,170536.0
12-04 09:48:25,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2393042944.0,863633408.0,8689692672.0,21672706048.0,4045125.0,169828.0
12-04 09:48:26,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2393145344.0,863633408.0,8693432320.0,21668864000.0,4218579.0,182398.0
12-04 09:48:27,0.251,0.335,99.162,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2393276416.0,863633408.0,8697348096.0,21664817152.0,4370227.0,182214.0
12-04 09:48:28,0.583,0.417,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2393026560.0,863633408.0,8701280256.0,21661134848.0,4123026.0,166046.0
12-04 09:48:29,0.334,0.334,99.081,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2393010176.0,863633408.0,8704774144.0,21657657344.0,4085617.0,185097.0
12-04 09:48:30,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2393128960.0,863633408.0,8708939776.0,21653372928.0,4635666.0,184911.0
12-04 09:48:31,0.252,0.252,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2393296896.0,863633408.0,8712716288.0,21649428480.0,4235209.0,173472.0
12-04 09:48:32,0.251,0.335,99.162,0.0,0.0,0.251,0.0,147456.0,0.0,11.0,2393686016.0,863633408.0,8716472320.0,21645283328.0,4280231.0,183698.0
12-04 09:48:33,0.501,0.417,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2393976832.0,863633408.0,8720060416.0,21641404416.0,4323562.0,181519.0
12-04 09:48:34,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2393784320.0,863633408.0,8724205568.0,21637451776.0,4237816.0,176585.0
12-04 09:48:35,0.501,0.334,98.914,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2394165248.0,863633408.0,8727506944.0,21633769472.0,4098055.0,163680.0
12-04 09:48:36,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2393862144.0,863633408.0,8731508736.0,21630070784.0,4211748.0,169488.0
12-04 09:48:37,0.418,0.251,98.996,0.0,0.0,0.335,0.0,57344.0,0.0,3.0,2394169344.0,863633408.0,8735551488.0,21625720832.0,4567671.0,185942.0
12-04 09:48:38,0.334,0.502,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2394566656.0,863633408.0,8738963456.0,21621911552.0,4057819.0,162683.0
12-04 09:48:39,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2394255360.0,863633408.0,8743067648.0,21618118656.0,4320888.0,170471.0
12-04 09:48:40,0.168,0.335,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2394632192.0,863633408.0,8746676224.0,21614133248.0,4440206.0,178433.0
12-04 09:48:41,0.334,0.417,98.748,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2394296320.0,863633408.0,8750534656.0,21610610688.0,4023794.0,156302.0
12-04 09:48:42,0.334,0.251,99.248,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2394394624.0,863633408.0,8754085888.0,21606961152.0,4179725.0,154430.0
12-04 09:48:43,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2394898432.0,863633408.0,8757616640.0,21602926592.0,4097150.0,160996.0
12-04 09:48:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394759168.0,863633408.0,8757784576.0,21602897920.0,10370.0,7145.0
12-04 09:48:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394755072.0,863633408.0,8757788672.0,21602897920.0,304254.0,24786.0
12-04 09:48:46,0.335,0.167,99.163,0.0,0.0,0.335,0.0,113426432.0,0.0,124.0,2394738688.0,863633408.0,8762392576.0,21598310400.0,4819935.0,132331.0
12-04 09:48:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,126976.0,0.0,11.0,2394849280.0,863633408.0,8762408960.0,21598183424.0,10525.0,7881.0
12-04 09:48:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394845184.0,863633408.0,8762413056.0,21598183424.0,12595.0,7473.0
12-04 09:48:49,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2394845184.0,863633408.0,8762413056.0,21598183424.0,11064.0,7698.0
12-04 09:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394845184.0,863633408.0,8762413056.0,21598183424.0,9254.0,6780.0
12-04 09:48:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,1.0,2394841088.0,863633408.0,8762417152.0,21598183424.0,10301.0,6974.0
12-04 09:48:52,0.0,0.167,99.666,0.167,0.0,0.0,0.0,114688.0,0.0,9.0,2394841088.0,863633408.0,8762417152.0,21598183424.0,11877.0,11356.0
12-04 09:48:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394841088.0,863633408.0,8762417152.0,21598183424.0,10569.0,9248.0
12-04 09:48:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394836992.0,863633408.0,8762421248.0,21598183424.0,9455.0,6011.0
12-04 09:48:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394836992.0,863633408.0,8762421248.0,21598183424.0,8809.0,4955.0
12-04 09:48:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394836992.0,863633408.0,8762421248.0,21598183424.0,12870.0,8870.0
12-04 09:48:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2394832896.0,863633408.0,8762425344.0,21598183424.0,10571.0,7774.0
12-04 09:48:58,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2394734592.0,863633408.0,8762429440.0,21598277632.0,10315.0,7283.0
12-04 09:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394701824.0,863633408.0,8762429440.0,21598310400.0,29424.0,26351.0
12-04 09:49:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394697728.0,863633408.0,8762433536.0,21598310400.0,9956.0,8073.0
12-04 09:49:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394697728.0,863633408.0,8762433536.0,21598310400.0,13007.0,9246.0
12-04 09:49:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2394693632.0,863633408.0,8762437632.0,21598310400.0,11846.0,8818.0
12-04 09:49:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394820608.0,863633408.0,8762437632.0,21598183424.0,10099.0,5675.0
12-04 09:49:04,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2394820608.0,863633408.0,8762437632.0,21598183424.0,8984.0,4791.0
12-04 09:49:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394816512.0,863633408.0,8762441728.0,21598183424.0,10286.0,7541.0
12-04 09:49:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394816512.0,863633408.0,8762441728.0,21598183424.0,12604.0,9258.0
12-04 09:49:07,0.0,0.250,99.667,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2394812416.0,863633408.0,8762445824.0,21598183424.0,12366.0,11384.0
12-04 09:49:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394812416.0,863633408.0,8762445824.0,21598183424.0,13701.0,10790.0
12-04 09:49:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394935296.0,863633408.0,8762449920.0,21598056448.0,9375.0,6239.0
12-04 09:49:10,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2394935296.0,863633408.0,8762449920.0,21598056448.0,9663.0,6315.0
12-04 09:49:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2394935296.0,863633408.0,8762449920.0,21598056448.0,28002.0,23281.0
12-04 09:49:12,2.506,0.668,96.825,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2402922496.0,863633408.0,8762511360.0,21590007808.0,17140.0,11959.0
12-04 09:49:13,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407989248.0,863633408.0,8762441728.0,21585010688.0,35592.0,30325.0
12-04 09:49:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407989248.0,863633408.0,8762441728.0,21585010688.0,12563.0,9136.0
12-04 09:49:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407985152.0,863633408.0,8762445824.0,21585010688.0,14196.0,12554.0
12-04 09:49:16,0.083,0.083,99.667,0.083,0.0,0.083,0.0,3354624.0,0.0,9.0,2407985152.0,863633408.0,8762445824.0,21585010688.0,9319.0,6799.0
12-04 09:49:17,0.083,0.167,99.667,0.083,0.0,0.0,0.0,90112.0,0.0,5.0,2407981056.0,863633408.0,8762449920.0,21585010688.0,11762.0,8360.0
12-04 09:49:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2408378368.0,863633408.0,8762449920.0,21584613376.0,28711.0,24825.0
12-04 09:49:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2408361984.0,863633408.0,8762449920.0,21584629760.0,10936.0,6874.0
12-04 09:49:20,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2408239104.0,863633408.0,8763334656.0,21583867904.0,1262405.0,58423.0
12-04 09:49:21,0.418,0.251,99.164,0.0,0.0,0.167,0.0,40960.0,0.0,9.0,2408296448.0,863633408.0,8766959616.0,21580185600.0,3822910.0,156643.0
12-04 09:49:22,0.336,0.252,99.161,0.084,0.0,0.168,0.0,94208.0,0.0,8.0,2408316928.0,863633408.0,8770637824.0,21576486912.0,4030317.0,160936.0
12-04 09:49:23,6.397,1.515,91.835,0.084,0.0,0.168,0.0,0.0,0.0,0.0,2489262080.0,863633408.0,8774131712.0,21492047872.0,4584363.0,437786.0
12-04 09:49:24,5.462,0.840,93.529,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2526994432.0,863633408.0,8778141696.0,21450305536.0,4753733.0,434259.0
12-04 09:49:25,3.099,0.921,95.645,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2550771712.0,863633408.0,8781758464.0,21422911488.0,4309902.0,355281.0
12-04 09:49:26,21.357,0.921,77.387,0.0,0.0,0.335,0.0,57344.0,0.0,1.0,2781958144.0,863633408.0,8785620992.0,21187862528.0,4582201.0,274751.0
12-04 09:49:27,33.472,0.417,65.776,0.167,0.0,0.167,0.0,135168.0,0.0,9.0,2826825728.0,863633408.0,8788303872.0,21140312064.0,2661467.0,121982.0
12-04 09:49:28,5.383,0.421,94.113,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2818433024.0,863633408.0,8790941696.0,21146066944.0,3442282.0,246100.0
12-04 09:49:29,1.338,0.334,98.077,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2819788800.0,863633408.0,8794664960.0,21140987904.0,4501875.0,310795.0
12-04 09:49:30,1.679,0.336,97.901,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2826653696.0,863633408.0,8800419840.0,21128368128.0,6500371.0,322040.0
12-04 09:49:31,1.586,0.584,97.579,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2839916544.0,863633408.0,8805044224.0,21110480896.0,5556157.0,327178.0
12-04 09:49:32,1.585,0.500,97.748,0.0,0.0,0.167,0.0,176128.0,0.0,17.0,2849902592.0,863633408.0,8809533440.0,21096005632.0,4782228.0,276655.0
12-04 09:49:33,1.007,0.336,98.238,0.252,0.0,0.168,0.0,16384.0,0.0,2.0,2865364992.0,863633408.0,8813674496.0,21076402176.0,4970217.0,279598.0
12-04 09:49:34,1.174,0.168,98.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2865917952.0,863633408.0,8817405952.0,21072117760.0,4549498.0,283459.0
12-04 09:49:35,1.506,0.335,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2868924416.0,863633408.0,8821981184.0,21064536064.0,5142997.0,306915.0
12-04 09:49:36,2.510,0.418,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2746392576.0,863633408.0,8825724928.0,21183324160.0,4982789.0,309450.0
12-04 09:49:37,2.335,0.417,96.997,0.0,0.0,0.250,0.0,53248.0,0.0,3.0,2747174912.0,863633408.0,8829984768.0,21178281984.0,4461116.0,309539.0
12-04 09:49:38,1.760,0.251,97.737,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2749313024.0,863633408.0,8833892352.0,21172236288.0,4796833.0,302288.0
12-04 09:49:39,1.339,0.251,98.243,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2755842048.0,863633408.0,8838213632.0,21161385984.0,5171426.0,300778.0
12-04 09:49:40,1.176,0.252,98.403,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2757136384.0,863633408.0,8842268672.0,21156036608.0,4631722.0,311143.0
12-04 09:49:41,1.341,0.251,98.240,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2758111232.0,863633408.0,8846053376.0,21151277056.0,4795883.0,300552.0
12-04 09:49:42,1.254,0.418,98.161,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2760425472.0,863633408.0,8850296832.0,21144719360.0,4825435.0,285531.0
12-04 09:49:43,1.756,0.334,97.575,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2768564224.0,863633408.0,8854061056.0,21132816384.0,4666122.0,314044.0
12-04 09:49:44,2.256,0.501,97.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2775724032.0,863633408.0,8857939968.0,21121777664.0,4650881.0,302300.0
12-04 09:49:45,1.505,0.167,98.161,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2782437376.0,863633408.0,8862171136.0,21110833152.0,4949417.0,290409.0
12-04 09:49:46,1.504,0.251,98.079,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2783780864.0,863633408.0,8866160640.0,21105500160.0,4642441.0,291933.0
12-04 09:49:47,1.005,0.335,98.492,0.0,0.0,0.168,0.0,94208.0,0.0,6.0,2784501760.0,863633408.0,8870313984.0,21100625920.0,4707558.0,297757.0
12-04 09:49:48,1.090,0.251,98.407,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2785677312.0,863633408.0,8874311680.0,21095452672.0,4943702.0,300304.0
12-04 09:49:49,1.338,0.502,97.910,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2787516416.0,863633408.0,8878362624.0,21089562624.0,4879460.0,301716.0
12-04 09:49:50,2.082,0.333,97.419,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2789462016.0,863633408.0,8881979392.0,21084000256.0,4341108.0,278903.0
12-04 09:49:51,1.171,0.502,98.161,0.0,0.0,0.167,0.0,120385536.0,0.0,120.0,2791174144.0,863633408.0,8886124544.0,21078142976.0,4705313.0,302412.0
12-04 09:49:52,1.009,0.252,98.570,0.0,0.0,0.168,0.0,1937408.0,0.0,13.0,2799460352.0,863633408.0,8890249216.0,21065732096.0,5204459.0,313337.0
12-04 09:49:53,1.251,0.167,98.082,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,2805915648.0,863633408.0,8894095360.0,21055430656.0,4542215.0,291608.0
12-04 09:49:54,1.003,0.084,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2809040896.0,863633408.0,8895160320.0,21051240448.0,1190214.0,169271.0
12-04 09:49:55,0.751,0.250,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2817683456.0,863633408.0,8895160320.0,21042597888.0,270210.0,118196.0
12-04 09:49:56,1.084,0.334,98.415,0.0,0.0,0.167,0.0,45056.0,0.0,10.0,2822594560.0,863633408.0,8896978944.0,21035868160.0,2086229.0,181877.0
12-04 09:49:57,1.587,0.418,97.744,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2824036352.0,863633408.0,8899903488.0,21031501824.0,3796897.0,277916.0
12-04 09:49:58,1.759,0.168,97.571,0.251,0.0,0.251,0.0,32768.0,0.0,3.0,2825367552.0,863633408.0,8906334208.0,21023739904.0,7208137.0,331063.0
12-04 09:49:59,1.340,0.586,97.822,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2826305536.0,863633408.0,8912220160.0,21016915968.0,7097558.0,339552.0
12-04 09:50:00,1.008,0.252,98.487,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2826178560.0,863633408.0,8917569536.0,21011693568.0,6026342.0,317043.0
12-04 09:50:01,0.922,0.251,98.491,0.0,0.0,0.335,0.0,53248.0,0.0,1.0,2827075584.0,863633408.0,8922791936.0,21005574144.0,6113139.0,287936.0
12-04 09:50:02,1.678,0.252,97.987,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2828333056.0,863633408.0,8927977472.0,20999131136.0,6036667.0,297664.0
12-04 09:50:03,1.511,0.420,97.649,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,2828615680.0,863633408.0,8933093376.0,20993732608.0,5821997.0,349260.0
12-04 09:50:04,0.838,0.503,98.491,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2828763136.0,863633408.0,8937533440.0,20989145088.0,5137574.0,280131.0
12-04 09:50:05,1.669,0.250,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2829422592.0,863633408.0,8941477888.0,20984541184.0,5115001.0,303301.0
12-04 09:50:06,1.085,0.835,97.663,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2829856768.0,863633408.0,8945987584.0,20979597312.0,5051474.0,333198.0
12-04 09:50:07,1.928,0.335,97.569,0.0,0.0,0.168,0.0,90112.0,0.0,10.0,2831814656.0,863633408.0,8950444032.0,20973182976.0,4864695.0,293617.0
12-04 09:50:08,1.339,0.251,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2832564224.0,863633408.0,8954470400.0,20968407040.0,4941789.0,297439.0
12-04 09:50:09,1.747,0.582,97.338,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2834145280.0,863633408.0,8958111744.0,20963184640.0,4390901.0,322828.0
12-04 09:50:10,1.587,0.334,97.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2836000768.0,863633408.0,8962224128.0,20957216768.0,4975039.0,304198.0
12-04 09:50:11,1.334,0.500,97.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2841075712.0,863633408.0,8966307840.0,20948058112.0,5042228.0,292391.0
12-04 09:50:12,1.590,0.586,97.741,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2847723520.0,863633408.0,8970579968.0,20937138176.0,4819459.0,306455.0
12-04 09:50:13,1.589,0.502,97.742,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2857549824.0,863633408.0,8974262272.0,20923629568.0,4664055.0,295773.0
12-04 09:50:14,1.508,0.335,97.822,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2862788608.0,863633408.0,8978620416.0,20914032640.0,4821830.0,297997.0
12-04 09:50:15,1.173,0.251,98.074,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2868146176.0,863633408.0,8982323200.0,20904972288.0,4782107.0,300916.0
12-04 09:50:16,1.340,0.335,98.074,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2872119296.0,863633408.0,8986349568.0,20896972800.0,4635138.0,291044.0
12-04 09:50:17,1.336,0.417,97.997,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2877427712.0,863633408.0,8990392320.0,20887621632.0,4861790.0,298147.0
12-04 09:50:18,1.501,0.751,97.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2886160384.0,863633408.0,8994365440.0,20874915840.0,4865455.0,318914.0
12-04 09:50:19,1.258,0.336,97.987,0.084,0.0,0.336,0.0,16384.0,0.0,2.0,2894725120.0,863633408.0,8998809600.0,20861906944.0,4922757.0,299002.0
12-04 09:50:20,1.339,0.502,97.908,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2899800064.0,863633408.0,9002921984.0,20852719616.0,4631803.0,291132.0
12-04 09:50:21,1.675,0.335,97.822,0.0,0.0,0.168,0.0,104255488.0,0.0,102.0,2904489984.0,863633408.0,9006739456.0,20844212224.0,4835815.0,295624.0
12-04 09:50:22,1.585,0.417,97.581,0.0,0.0,0.417,0.0,16134144.0,0.0,26.0,2905546752.0,863633408.0,9011159040.0,20838735872.0,4794342.0,293905.0
12-04 09:50:23,1.172,0.418,98.159,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2905735168.0,863633408.0,9014558720.0,20835147776.0,4266324.0,270352.0
12-04 09:50:24,0.922,0.503,98.072,0.168,0.0,0.335,0.0,28672.0,0.0,3.0,2906247168.0,863633408.0,9019109376.0,20830085120.0,5461816.0,317426.0
12-04 09:50:25,1.253,0.167,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2906288128.0,863633408.0,9019957248.0,20829196288.0,1053806.0,152332.0
12-04 09:50:26,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2906537984.0,863633408.0,9019961344.0,20828942336.0,238874.0,133565.0
12-04 09:50:27,0.921,0.167,98.828,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2906808320.0,863633408.0,9020452864.0,20828180480.0,985284.0,142291.0
12-04 09:50:28,0.753,0.334,98.662,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2906968064.0,863633408.0,9024000000.0,20824473600.0,4015527.0,226808.0
12-04 09:50:29,2.002,0.667,96.997,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2907029504.0,863633408.0,9029533696.0,20818878464.0,6236081.0,352937.0
12-04 09:50:30,1.672,0.334,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2907734016.0,863633408.0,9036091392.0,20811616256.0,7858413.0,304788.0
12-04 09:50:31,0.671,0.252,98.993,0.0,0.0,0.084,0.0,98304.0,0.0,11.0,2909245440.0,863633408.0,9040818176.0,20805378048.0,5045742.0,237890.0
12-04 09:50:32,1.090,0.251,98.491,0.0,0.0,0.168,0.0,176128.0,0.0,13.0,2909696000.0,863633408.0,9047527424.0,20798218240.0,7856382.0,311665.0
12-04 09:50:33,1.256,0.335,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2909773824.0,863633408.0,9052164096.0,20793503744.0,5240544.0,299950.0
12-04 09:50:34,1.084,0.500,97.998,0.167,0.0,0.250,0.0,32768.0,0.0,3.0,2909966336.0,863633408.0,9056731136.0,20788744192.0,5370810.0,273045.0
12-04 09:50:35,1.002,0.501,98.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2910097408.0,863633408.0,9061576704.0,20783767552.0,5721102.0,240905.0
12-04 09:50:36,0.752,0.334,98.580,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2910420992.0,863633408.0,9065951232.0,20779069440.0,5056412.0,188349.0
12-04 09:50:37,0.584,0.668,98.497,0.0,0.0,0.250,0.0,57344.0,0.0,3.0,2910396416.0,863633408.0,9070309376.0,20774735872.0,4764146.0,201576.0
12-04 09:50:38,0.918,0.417,98.414,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2911264768.0,863633408.0,9074434048.0,20769742848.0,4886923.0,204041.0
12-04 09:50:39,0.419,0.587,98.743,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2910883840.0,863633408.0,9079234560.0,20765323264.0,4956020.0,208643.0
12-04 09:50:40,0.915,0.666,98.170,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2911002624.0,863633408.0,9083322368.0,20761116672.0,4662775.0,207553.0
12-04 09:50:41,3.610,0.336,95.886,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2914627584.0,863633408.0,9086984192.0,20753829888.0,4975000.0,321326.0
12-04 09:50:42,9.362,0.255,90.128,0.0,0.0,0.255,0.0,90112.0,0.0,10.0,2923839488.0,863633408.0,9090183168.0,20741419008.0,5721645.0,1026668.0
12-04 09:50:43,7.798,0.514,91.431,0.0,0.0,0.257,0.0,0.0,0.0,0.0,2938626048.0,863633408.0,9093500928.0,20723314688.0,6584121.0,1045012.0
12-04 09:50:44,8.696,0.341,90.793,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2949410816.0,863633408.0,9097191424.0,20708839424.0,6324855.0,1032472.0
12-04 09:50:45,7.679,0.597,91.297,0.171,0.0,0.256,0.0,16384.0,0.0,2.0,2960424960.0,863633408.0,9101451264.0,20693565440.0,6963057.0,1021732.0
12-04 09:50:46,8.120,0.427,91.111,0.0,0.0,0.342,0.0,16384.0,0.0,2.0,2962432000.0,863633408.0,9105645568.0,20687364096.0,7077374.0,1083248.0
12-04 09:50:47,7.679,0.341,91.212,0.0,0.0,0.768,0.0,77824.0,0.0,5.0,2962935808.0,863633408.0,9108533248.0,20683972608.0,6031472.0,1044676.0
12-04 09:50:48,7.449,0.599,91.610,0.0,0.0,0.342,0.0,0.0,0.0,0.0,2965094400.0,863633408.0,9112965120.0,20677382144.0,6594951.0,1048095.0
12-04 09:50:49,8.065,0.424,91.087,0.0,0.0,0.424,0.0,0.0,0.0,0.0,2973118464.0,863633408.0,9117556736.0,20664766464.0,7710829.0,1084868.0
12-04 09:50:50,8.205,0.427,88.034,3.162,0.0,0.171,0.0,113373184.0,0.0,118.0,2993565696.0,863633408.0,9120903168.0,20640972800.0,6201032.0,1074670.0
12-04 09:50:51,6.394,0.512,92.839,0.085,0.0,0.171,0.0,12288.0,0.0,2.0,3003326464.0,863633408.0,9123229696.0,20628885504.0,4793976.0,974112.0
12-04 09:50:52,7.319,0.426,92.0,0.0,0.0,0.255,0.0,45056.0,0.0,3.0,3011665920.0,863633408.0,9123270656.0,20620505088.0,2363892.0,903201.0
12-04 09:50:53,7.027,0.257,92.459,0.0,0.0,0.257,0.0,0.0,0.0,0.0,3017916416.0,863633408.0,9125011456.0,20612513792.0,5072863.0,1019645.0
12-04 09:50:54,8.411,0.595,90.824,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3027632128.0,863633408.0,9129021440.0,20598788096.0,6879678.0,1076574.0
12-04 09:50:55,7.277,0.428,91.610,0.0,0.0,0.685,0.0,0.0,0.0,0.0,3032428544.0,863633408.0,9136631808.0,20586381312.0,11084114.0,1143335.0
12-04 09:50:56,7.660,0.511,91.404,0.0,0.0,0.426,0.0,0.0,0.0,0.0,3039449088.0,863633408.0,9140666368.0,20575326208.0,6568033.0,1073569.0
12-04 09:50:57,7.816,0.340,91.249,0.085,0.0,0.510,0.0,90112.0,0.0,8.0,3044302848.0,863633408.0,9146847232.0,20564291584.0,8912677.0,1091611.0
12-04 09:50:58,7.064,0.681,92.085,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3047710720.0,863633408.0,9148575744.0,20559155200.0,3861845.0,973180.0
12-04 09:50:59,8.312,0.339,91.179,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3055087616.0,863633408.0,9149485056.0,20550868992.0,3568566.0,983518.0
12-04 09:51:00,6.814,0.426,92.334,0.0,0.0,0.426,0.0,0.0,0.0,0.0,3068497920.0,863633408.0,9151721472.0,20535222272.0,4794171.0,1018387.0
12-04 09:51:01,8.078,0.340,91.241,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3076685824.0,863633408.0,9153286144.0,20525469696.0,4543937.0,1014273.0
12-04 09:51:02,7.411,0.511,91.567,0.0,0.0,0.511,0.0,69632.0,0.0,5.0,3089244160.0,863633408.0,9157586944.0,20508610560.0,7213231.0,1106050.0
12-04 09:51:03,7.265,0.342,91.709,0.171,0.0,0.513,0.0,24576.0,0.0,2.0,3094560768.0,863633408.0,9164869632.0,20496011264.0,10051762.0,1130744.0
12-04 09:51:04,7.634,0.424,91.518,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3101372416.0,863633408.0,9169215488.0,20484853760.0,7153775.0,1062526.0
12-04 09:51:05,7.319,0.426,91.745,0.0,0.0,0.511,0.0,0.0,0.0,0.0,3103559680.0,863633408.0,9175117824.0,20476764160.0,9252250.0,1120143.0
12-04 09:51:06,7.496,0.596,91.567,0.0,0.0,0.341,0.0,102400.0,0.0,12.0,3113025536.0,863633408.0,9180164096.0,20462252032.0,7736983.0,1079492.0
12-04 09:51:07,7.758,0.256,91.645,0.0,0.0,0.341,0.0,94208.0,0.0,7.0,3121573888.0,863633408.0,9183936512.0,20449931264.0,7029372.0,1084204.0
12-04 09:51:08,6.598,0.600,92.459,0.0,0.0,0.343,0.0,0.0,0.0,0.0,3129315328.0,863633408.0,9189912576.0,20436213760.0,8629998.0,1247546.0
12-04 09:51:09,8.234,0.509,90.662,0.170,0.0,0.424,0.0,28672.0,0.0,3.0,3137228800.0,863633408.0,9193873408.0,20424339456.0,7115741.0,1098246.0
12-04 09:51:10,6.287,0.680,92.693,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3143913472.0,863633408.0,9198649344.0,20412878848.0,7656935.0,1096150.0
12-04 09:51:11,7.325,0.681,91.652,0.0,0.0,0.341,0.0,0.0,0.0,0.0,3150143488.0,863633408.0,9203601408.0,20401696768.0,8146282.0,1127125.0
12-04 09:51:12,7.647,0.680,91.334,0.0,0.0,0.340,0.0,65536.0,0.0,5.0,3155513344.0,863633408.0,9208315904.0,20391612416.0,7438572.0,1098578.0
12-04 09:51:13,7.489,0.596,91.574,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3165937664.0,863633408.0,9211338752.0,20378165248.0,6463209.0,1058595.0
12-04 09:51:14,6.587,0.513,92.387,0.0,0.0,0.513,0.0,0.0,0.0,0.0,3174244352.0,863633408.0,9217396736.0,20363800576.0,7909686.0,1102731.0
12-04 09:51:15,7.771,0.256,91.460,0.171,0.0,0.342,0.0,12288.0,0.0,2.0,3184369664.0,863633408.0,9220308992.0,20350763008.0,6084783.0,1067546.0
12-04 09:51:16,6.917,0.427,92.314,0.0,0.0,0.342,0.0,20480.0,0.0,1.0,3195822080.0,863633408.0,9224486912.0,20335132672.0,7314497.0,1088001.0
12-04 09:51:17,7.458,0.508,91.695,0.0,0.0,0.339,0.0,106496.0,0.0,11.0,3201732608.0,863633408.0,9228713984.0,20324995072.0,7087760.0,1088400.0
12-04 09:51:18,7.046,0.764,91.511,0.0,0.0,0.679,0.0,0.0,0.0,0.0,3215499264.0,863633408.0,9232326656.0,20307615744.0,6492346.0,1071575.0
12-04 09:51:19,7.009,0.513,92.137,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3224154112.0,863633408.0,9237000192.0,20294287360.0,7133520.0,1096891.0
12-04 09:51:20,7.823,0.425,91.241,0.0,0.0,0.510,0.0,0.0,0.0,0.0,3232280576.0,863633408.0,9241624576.0,20281536512.0,7662794.0,1077303.0
12-04 09:51:21,6.809,0.255,92.596,0.085,0.0,0.255,0.0,74604544.0,0.0,77.0,3235999744.0,863633408.0,9243680768.0,20275761152.0,4297767.0,974956.0
12-04 09:51:22,7.161,0.171,90.537,1.790,0.0,0.341,0.0,51056640.0,0.0,55.0,3248848896.0,863633408.0,9243680768.0,20262912000.0,2361288.0,907363.0
12-04 09:51:23,7.562,0.425,91.929,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3258593280.0,863633408.0,9243680768.0,20253167616.0,2369141.0,913793.0
12-04 09:51:24,5.872,0.426,93.532,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3263668224.0,863633408.0,9243684864.0,20248088576.0,2364807.0,907623.0
12-04 09:51:25,5.988,0.171,93.499,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3273732096.0,863633408.0,9243684864.0,20238024704.0,2365707.0,915956.0
12-04 09:51:26,8.581,0.425,90.824,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3282079744.0,863633408.0,9243684864.0,20229677056.0,2341754.0,901563.0
12-04 09:51:27,6.435,0.339,92.803,0.169,0.0,0.254,0.0,61440.0,0.0,5.0,3284393984.0,863633408.0,9243688960.0,20227358720.0,2395515.0,919120.0
12-04 09:51:28,5.670,0.430,93.643,0.0,0.0,0.258,0.0,0.0,0.0,0.0,3287658496.0,863633408.0,9243693056.0,20224090112.0,2353482.0,905182.0
12-04 09:51:29,8.319,0.424,91.171,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3296419840.0,863633408.0,9243693056.0,20215328768.0,2387432.0,929331.0
12-04 09:51:30,6.638,0.340,92.766,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3301240832.0,863633408.0,9243697152.0,20210503680.0,2369393.0,907405.0
12-04 09:51:31,6.832,0.171,92.912,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3308797952.0,863633408.0,9243697152.0,20202946560.0,2368319.0,911434.0
12-04 09:51:32,5.968,0.426,93.436,0.0,0.0,0.171,0.0,147456.0,0.0,11.0,3319148544.0,863633408.0,9243693056.0,20192600064.0,2364897.0,912643.0
12-04 09:51:33,7.259,0.427,92.058,0.085,0.0,0.171,0.0,12288.0,0.0,2.0,3327651840.0,863633408.0,9243697152.0,20184092672.0,2363560.0,914369.0
12-04 09:51:34,7.673,0.337,91.737,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3335364608.0,863633408.0,9243697152.0,20176379904.0,2363582.0,905565.0
12-04 09:51:35,6.128,0.255,93.447,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3343683584.0,863633408.0,9243697152.0,20168060928.0,2370294.0,914718.0
12-04 09:51:36,6.014,0.172,93.643,0.0,0.0,0.172,0.0,49152.0,0.0,1.0,3352535040.0,863633408.0,9243701248.0,20159205376.0,2357587.0,906416.0
12-04 09:51:37,8.284,0.338,91.040,0.0,0.0,0.338,0.0,77824.0,0.0,4.0,3361796096.0,863633408.0,9243701248.0,20149944320.0,2369895.0,912788.0
12-04 09:51:38,7.319,0.255,92.340,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3368329216.0,863633408.0,9243701248.0,20143411200.0,2353588.0,907446.0
12-04 09:51:39,5.475,0.342,93.841,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,3372593152.0,863633408.0,9243705344.0,20139143168.0,2378839.0,918522.0
12-04 09:51:40,7.313,0.340,92.177,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3381039104.0,863633408.0,9243705344.0,20130697216.0,2368823.0,908680.0
12-04 09:51:41,7.614,0.338,91.794,0.0,0.0,0.254,0.0,49152.0,0.0,11.0,3391287296.0,863633408.0,9243709440.0,20120444928.0,2122766.0,834397.0
12-04 09:51:42,0.584,0.167,99.249,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,3393777664.0,863633408.0,9243709440.0,20117954560.0,54386.0,267644.0
12-04 09:51:43,0.334,0.084,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3393712128.0,863633408.0,9243709440.0,20118020096.0,44283.0,69640.0
12-04 09:51:44,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3393708032.0,863633408.0,9243713536.0,20118020096.0,46798.0,72486.0
12-04 09:51:45,0.584,0.167,99.083,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3393708032.0,863633408.0,9243713536.0,20118020096.0,46273.0,73079.0
12-04 09:51:46,0.583,0.333,99.084,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3393691648.0,863633408.0,9243713536.0,20118036480.0,46284.0,71817.0
12-04 09:51:47,0.667,0.167,99.167,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3393687552.0,863633408.0,9243717632.0,20118036480.0,43474.0,69494.0
12-04 09:51:48,10.456,0.415,89.129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3406159872.0,863633408.0,9243721728.0,20105560064.0,2294484.0,868690.0
12-04 09:51:49,11.093,0.497,88.245,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3378413568.0,863633408.0,9243721728.0,20133306368.0,2654810.0,1011358.0
12-04 09:51:50,11.964,0.330,87.541,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3283509248.0,863633408.0,9243725824.0,20228206592.0,2701694.0,1010569.0
12-04 09:51:51,10.880,0.415,88.455,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3268861952.0,863633408.0,9243725824.0,20242853888.0,2664958.0,1005649.0
12-04 09:51:52,10.158,0.666,89.009,0.0,0.0,0.167,0.0,81920.0,0.0,9.0,3274170368.0,863633408.0,9243729920.0,20237541376.0,2666452.0,1014920.0
12-04 09:51:53,10.042,0.335,89.372,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3204878336.0,863633408.0,9243729920.0,20306833408.0,2687364.0,1005010.0
12-04 09:51:54,10.342,0.417,89.074,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3058823168.0,863633408.0,9243729920.0,20452888576.0,2658373.0,1006193.0
12-04 09:51:55,11.658,0.657,87.356,0.0,0.0,0.328,0.0,0.0,0.0,0.0,3049328640.0,863633408.0,9243734016.0,20462379008.0,2679956.0,1012308.0
12-04 09:51:56,11.736,0.413,87.686,0.0,0.0,0.165,0.0,12288.0,0.0,3.0,3046825984.0,863633408.0,9243734016.0,20464881664.0,2713166.0,1028054.0
12-04 09:51:57,11.277,0.498,87.977,0.166,0.0,0.083,0.0,73728.0,0.0,7.0,3041701888.0,863633408.0,9243734016.0,20470005760.0,2647989.0,1001989.0
12-04 09:51:58,11.175,0.497,88.162,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3040460800.0,863633408.0,9243742208.0,20471238656.0,2687163.0,1018814.0
12-04 09:51:59,11.047,0.415,88.455,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3042590720.0,863633408.0,9243742208.0,20469108736.0,2691268.0,1035209.0
12-04 09:52:00,10.871,0.581,88.299,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3046809600.0,863633408.0,9243746304.0,20464885760.0,2683090.0,1012571.0
12-04 09:52:01,10.973,0.333,88.529,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3051229184.0,863633408.0,9243746304.0,20460466176.0,2664603.0,1009169.0
12-04 09:52:02,11.111,0.415,88.226,0.0,0.0,0.249,0.0,61440.0,0.0,5.0,3053776896.0,863633408.0,9243746304.0,20457918464.0,2675161.0,1023875.0
12-04 09:52:03,11.111,0.418,88.053,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,3057582080.0,863633408.0,9243750400.0,20454109184.0,2678374.0,1012503.0
12-04 09:52:04,12.026,0.165,87.644,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3069550592.0,863633408.0,9243750400.0,20442140672.0,2667865.0,1012707.0
12-04 09:52:05,11.716,0.660,87.624,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3081875456.0,863633408.0,9243750400.0,20429815808.0,2668461.0,1026544.0
12-04 09:52:06,12.116,0.332,87.220,0.0,0.0,0.332,0.0,49152.0,0.0,1.0,3094228992.0,863633408.0,9243754496.0,20417458176.0,2692837.0,1015561.0
12-04 09:52:07,10.844,0.828,88.079,0.0,0.0,0.248,0.0,77824.0,0.0,6.0,3101528064.0,863633408.0,9243754496.0,20410159104.0,2664756.0,1020250.0
12-04 09:52:08,11.974,0.330,87.531,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3110285312.0,863633408.0,9243758592.0,20401397760.0,2669704.0,1027744.0
12-04 09:52:09,11.213,0.581,88.040,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3120156672.0,863633408.0,9243758592.0,20391526400.0,2681568.0,1017015.0
12-04 09:52:10,10.853,0.497,88.484,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3128602624.0,863633408.0,9243758592.0,20383080448.0,2657477.0,1023746.0
12-04 09:52:11,11.561,0.413,87.696,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3136311296.0,863633408.0,9243762688.0,20375367680.0,2657949.0,1026354.0
12-04 09:52:12,11.286,0.332,88.216,0.0,0.0,0.166,0.0,73728.0,0.0,7.0,3148255232.0,863633408.0,9243762688.0,20363423744.0,2693639.0,1038634.0
12-04 09:52:13,10.842,0.667,88.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3157659648.0,863633408.0,9243762688.0,20354019328.0,2681284.0,1030043.0
12-04 09:52:14,11.304,0.495,88.036,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3164131328.0,863633408.0,9243766784.0,20347543552.0,2668074.0,1036011.0
12-04 09:52:15,11.970,0.166,87.365,0.166,0.0,0.333,0.0,24576.0,0.0,2.0,3168829440.0,863633408.0,9243766784.0,20342845440.0,2676175.0,1037475.0
12-04 09:52:16,10.705,0.664,88.465,0.0,0.0,0.166,0.0,45056.0,0.0,11.0,3179810816.0,863633408.0,9243770880.0,20331859968.0,2680945.0,1032786.0
12-04 09:52:17,11.510,0.334,87.990,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,3191967744.0,863633408.0,9243770880.0,20319703040.0,2640744.0,1024924.0
12-04 09:52:18,10.667,0.417,88.583,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3196428288.0,863633408.0,9243770880.0,20315242496.0,2689740.0,1044392.0
12-04 09:52:19,9.933,0.584,89.399,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3204595712.0,863633408.0,9243774976.0,20307070976.0,2685952.0,1029881.0
12-04 09:52:20,12.604,0.332,86.733,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,3219263488.0,863633408.0,9243774976.0,20292403200.0,2662854.0,1038049.0
12-04 09:52:21,11.203,0.498,88.133,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3225612288.0,863633408.0,9243774976.0,20286054400.0,2667819.0,1053067.0
12-04 09:52:22,10.150,0.416,89.185,0.0,0.0,0.250,0.0,61440.0,0.0,5.0,3235000320.0,863633408.0,9243779072.0,20276662272.0,2691088.0,1038385.0
12-04 09:52:23,11.828,0.496,87.262,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3249319936.0,863633408.0,9243779072.0,20262342656.0,2667236.0,1037239.0
12-04 09:52:24,11.120,0.415,88.299,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3259731968.0,863633408.0,9243779072.0,20251930624.0,2685221.0,1062582.0
12-04 09:52:25,11.379,0.249,88.289,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3262791680.0,863633408.0,9243783168.0,20248866816.0,2694372.0,1036562.0
12-04 09:52:26,10.797,0.498,88.621,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3274760192.0,863633408.0,9243783168.0,20236898304.0,2654111.0,1036620.0
12-04 09:52:27,12.993,0.822,85.938,0.0,0.0,0.247,0.0,86016.0,0.0,11.0,3289104384.0,863633408.0,9243787264.0,20222550016.0,2662120.0,1037942.0
12-04 09:52:28,11.296,0.415,88.123,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3295289344.0,863633408.0,9243791360.0,20216360960.0,2695816.0,1047162.0
12-04 09:52:29,10.762,0.331,88.659,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3300401152.0,863633408.0,9243791360.0,20211249152.0,2680813.0,1053231.0
12-04 09:52:30,10.575,0.749,88.593,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3315949568.0,863633408.0,9243795456.0,20195696640.0,2642887.0,1032113.0
12-04 09:52:31,13.086,0.658,86.091,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3323092992.0,863633408.0,9243795456.0,20188553216.0,2696906.0,1053972.0
12-04 09:52:32,11.481,0.250,87.937,0.166,0.0,0.166,0.0,131072.0,0.0,11.0,3326361600.0,863633408.0,9243795456.0,20185284608.0,2689787.0,1039130.0
12-04 09:52:33,10.631,0.415,88.870,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3329417216.0,863633408.0,9243795456.0,20182228992.0,2658748.0,1036041.0
12-04 09:52:34,12.831,0.331,86.672,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3340144640.0,863633408.0,9243799552.0,20171497472.0,2659316.0,1045411.0
12-04 09:52:35,13.140,0.413,86.281,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3349573632.0,863633408.0,9243799552.0,20162068480.0,2698012.0,1045103.0
12-04 09:52:36,10.806,0.333,88.612,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3349946368.0,863633408.0,9243803648.0,20161691648.0,2671635.0,1041382.0
12-04 09:52:37,10.762,0.662,88.245,0.0,0.0,0.331,0.0,53248.0,0.0,3.0,3355439104.0,863633408.0,9243803648.0,20156198912.0,2670833.0,1051271.0
12-04 09:52:38,12.242,0.496,87.014,0.083,0.0,0.165,0.0,12288.0,0.0,2.0,3371827200.0,863633408.0,9243803648.0,20139810816.0,2682333.0,1038897.0
12-04 09:52:39,12.727,0.661,86.446,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3387285504.0,863633408.0,9243807744.0,20124348416.0,2665047.0,1035288.0
12-04 09:52:40,11.277,0.498,87.977,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3392806912.0,863633408.0,9243807744.0,20118827008.0,2665961.0,1051325.0
12-04 09:52:41,10.241,0.416,89.176,0.0,0.0,0.167,0.0,53248.0,0.0,1.0,3396931584.0,863633408.0,9243807744.0,20114702336.0,2681771.0,1039990.0
12-04 09:52:42,11.687,0.494,87.572,0.0,0.0,0.247,0.0,81920.0,0.0,6.0,3410333696.0,863633408.0,9243811840.0,20101296128.0,2663875.0,1039575.0
12-04 09:52:43,12.448,0.498,86.888,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3421827072.0,863633408.0,9243811840.0,20089802752.0,2675226.0,1046120.0
12-04 09:52:44,11.993,0.744,87.014,0.083,0.0,0.165,0.0,12288.0,0.0,2.0,3434651648.0,863633408.0,9243811840.0,20076978176.0,2680483.0,1053997.0
12-04 09:52:45,11.481,0.499,87.854,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3439280128.0,863633408.0,9243815936.0,20072345600.0,2680367.0,1044148.0
12-04 09:52:46,10.649,0.499,88.686,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,3449057280.0,863633408.0,9243815936.0,20062568448.0,2658994.0,1041436.0
12-04 09:52:47,11.516,0.746,87.490,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3458899968.0,863633408.0,9243815936.0,20052725760.0,2676483.0,1045834.0
12-04 09:52:48,2.337,0.167,97.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3463401472.0,863633408.0,9243820032.0,20048220160.0,456263.0,460481.0
12-04 09:52:49,0.835,0.083,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3463401472.0,863633408.0,9243820032.0,20048220160.0,71124.0,112412.0
12-04 09:52:50,0.501,0.084,99.165,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,3463401472.0,863633408.0,9243820032.0,20048220160.0,63849.0,104893.0
12-04 09:52:51,0.500,0.167,99.166,0.0,0.0,0.167,0.0,28672.0,0.0,7.0,3463397376.0,863633408.0,9243824128.0,20048220160.0,63738.0,103180.0
12-04 09:52:52,0.833,0.250,98.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,3463905280.0,863633408.0,9243824128.0,20047712256.0,65937.0,106921.0
12-04 09:52:53,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3463901184.0,863633408.0,9243828224.0,20047712256.0,64196.0,105464.0
12-04 09:52:54,8.493,0.416,90.924,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3413155840.0,863633408.0,9243832320.0,20098453504.0,1943546.0,776468.0
12-04 09:52:55,11.008,0.672,88.151,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3308847104.0,863633408.0,9243832320.0,20202762240.0,2977826.0,1136535.0
12-04 09:52:56,11.597,0.420,87.647,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,3099172864.0,863633408.0,9243836416.0,20412432384.0,2990239.0,1145951.0
12-04 09:52:57,10.606,0.673,88.468,0.084,0.0,0.168,0.0,65536.0,0.0,5.0,3099443200.0,863633408.0,9243840512.0,20412157952.0,2986637.0,1150520.0
12-04 09:52:58,10.840,0.504,88.487,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3121119232.0,863633408.0,9243840512.0,20390481920.0,2970454.0,1155034.0
12-04 09:52:59,10.729,0.503,88.600,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3129954304.0,863633408.0,9243844608.0,20381642752.0,2994974.0,1159751.0
12-04 09:53:00,10.513,0.589,88.646,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3052404736.0,863633408.0,9243844608.0,20459192320.0,3007306.0,1163621.0
12-04 09:53:01,11.148,0.503,88.181,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3055276032.0,863633408.0,9243844608.0,20456321024.0,2979731.0,1153887.0
12-04 09:53:02,11.157,0.500,88.010,0.083,0.0,0.250,0.0,98304.0,0.0,12.0,3055431680.0,863633408.0,9243848704.0,20456161280.0,2977900.0,1154973.0
12-04 09:53:03,11.612,0.501,87.719,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3063558144.0,863633408.0,9243848704.0,20448034816.0,2983969.0,1153671.0
12-04 09:53:04,11.028,0.501,88.221,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3069628416.0,863633408.0,9243848704.0,20441964544.0,2973287.0,1151034.0
12-04 09:53:05,11.548,0.502,87.782,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3071848448.0,863633408.0,9243852800.0,20439740416.0,2973336.0,1160416.0
12-04 09:53:06,10.915,0.504,88.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3077214208.0,863633408.0,9243852800.0,20434374656.0,3003996.0,1162410.0
12-04 09:53:07,11.055,0.586,88.107,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,3081240576.0,863633408.0,9243856896.0,20430344192.0,2980662.0,1159454.0
12-04 09:53:08,11.745,0.336,87.668,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3090731008.0,863633408.0,9243856896.0,20420853760.0,2984372.0,1162709.0
12-04 09:53:09,10.738,0.336,88.591,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3095912448.0,863633408.0,9243856896.0,20415672320.0,2976253.0,1168211.0
12-04 09:53:10,12.020,0.501,87.312,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3105656832.0,863633408.0,9243860992.0,20405923840.0,2994631.0,1163907.0
12-04 09:53:11,11.455,0.334,88.043,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3118456832.0,863633408.0,9243860992.0,20393123840.0,2978797.0,1162624.0
12-04 09:53:12,11.522,0.421,87.889,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3130355712.0,863633408.0,9243865088.0,20381220864.0,2986149.0,1164429.0
12-04 09:53:13,10.482,0.254,89.180,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3137437696.0,863633408.0,9243865088.0,20374138880.0,2978442.0,1163533.0
12-04 09:53:14,11.893,0.503,87.353,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3152683008.0,863633408.0,9243865088.0,20358893568.0,2972722.0,1165241.0
12-04 09:53:15,11.326,0.168,88.339,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3159883776.0,863633408.0,9243869184.0,20351688704.0,2989330.0,1170260.0
12-04 09:53:16,10.962,0.502,88.285,0.0,0.0,0.251,0.0,65536.0,0.0,3.0,3173310464.0,863633408.0,9243869184.0,20338262016.0,2982322.0,1177331.0
12-04 09:53:17,11.819,0.335,87.594,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,3188289536.0,863633408.0,9243873280.0,20323278848.0,2982200.0,1173117.0
12-04 09:53:18,10.906,0.419,88.423,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3195465728.0,863633408.0,9243873280.0,20316102656.0,3004251.0,1187064.0
12-04 09:53:19,10.345,0.589,88.814,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3210289152.0,863633408.0,9243873280.0,20301279232.0,2975497.0,1170738.0
12-04 09:53:20,12.228,0.670,86.851,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3227308032.0,863633408.0,9243877376.0,20284256256.0,2986480.0,1170533.0
12-04 09:53:21,10.319,0.419,89.010,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3230195712.0,863633408.0,9243877376.0,20281368576.0,2976100.0,1171970.0
12-04 09:53:22,11.213,0.502,88.033,0.0,0.0,0.251,0.0,73728.0,0.0,7.0,3241951232.0,863633408.0,9243877376.0,20269613056.0,2978093.0,1173405.0
12-04 09:53:23,13.173,0.746,85.833,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3258642432.0,863633408.0,9243881472.0,20252917760.0,2982274.0,1172325.0
12-04 09:53:24,9.552,0.507,89.603,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3263246336.0,863633408.0,9243881472.0,20248313856.0,2976077.0,1169372.0
12-04 09:53:25,11.907,0.333,87.510,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3271245824.0,863633408.0,9243881472.0,20240314368.0,2972259.0,1180209.0
12-04 09:53:26,10.597,0.589,88.562,0.084,0.0,0.168,0.0,40960.0,0.0,6.0,3287343104.0,863633408.0,9243889664.0,20224208896.0,2967068.0,1165042.0
12-04 09:53:27,13.988,0.250,85.512,0.0,0.0,0.250,0.0,77824.0,0.0,6.0,3294769152.0,863633408.0,9243889664.0,20216782848.0,3007659.0,1184897.0
12-04 09:53:28,10.774,0.337,88.721,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3297943552.0,863633408.0,9243889664.0,20213608448.0,2989931.0,1177122.0
12-04 09:53:29,11.158,0.419,88.339,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3317268480.0,863633408.0,9243893760.0,20194279424.0,2985147.0,1192689.0
12-04 09:53:30,12.563,0.422,86.762,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3341377536.0,863633408.0,9243893760.0,20170170368.0,2971098.0,1171881.0
12-04 09:53:31,10.509,0.584,88.407,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3343970304.0,863633408.0,9243893760.0,20167577600.0,2985801.0,1183176.0
12-04 09:53:32,10.336,0.588,88.571,0.252,0.0,0.252,0.0,151552.0,0.0,12.0,3350953984.0,863633408.0,9243897856.0,20160589824.0,2988291.0,1180534.0
12-04 09:53:33,11.863,0.334,87.636,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3362955264.0,863633408.0,9243897856.0,20148588544.0,2980568.0,1179463.0
12-04 09:53:34,13.087,0.336,86.326,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3375968256.0,863633408.0,9243897856.0,20135575552.0,2979471.0,1180137.0
12-04 09:53:35,10.127,0.591,89.114,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3381497856.0,863633408.0,9243901952.0,20130041856.0,2980030.0,1179836.0
12-04 09:53:36,10.235,0.503,89.094,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3394478080.0,863633408.0,9243901952.0,20117061632.0,2987268.0,1177055.0
12-04 09:53:37,11.457,0.421,87.953,0.0,0.0,0.168,0.0,61440.0,0.0,3.0,3432476672.0,863633408.0,9243901952.0,20079063040.0,2968759.0,1182279.0
12-04 09:53:38,13.412,0.587,85.750,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3442434048.0,863633408.0,9243906048.0,20069101568.0,2983184.0,1177445.0
12-04 09:53:39,10.380,0.422,89.114,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3453202432.0,863633408.0,9243906048.0,20058333184.0,2984682.0,1185474.0
12-04 09:53:40,10.588,0.504,88.571,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3459047424.0,863633408.0,9243906048.0,20052488192.0,2982263.0,1177893.0
12-04 09:53:41,11.913,0.419,87.584,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3465936896.0,863633408.0,9243910144.0,20045594624.0,3017047.0,1210136.0
12-04 09:53:42,13.915,0.419,85.415,0.0,0.0,0.251,0.0,90112.0,0.0,11.0,3465760768.0,863633408.0,9243910144.0,20045770752.0,2989263.0,1177366.0
12-04 09:53:43,11.204,0.502,88.294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466567680.0,863633408.0,9243914240.0,20044959744.0,2982673.0,1187459.0
12-04 09:53:44,11.269,0.584,87.730,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,3469967360.0,863633408.0,9243914240.0,20041560064.0,2975172.0,1179468.0
12-04 09:53:45,12.301,0.418,87.113,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3475742720.0,863633408.0,9243914240.0,20035784704.0,2978084.0,1177284.0
12-04 09:53:46,12.919,0.671,86.242,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3493736448.0,863633408.0,9243918336.0,20017786880.0,2849238.0,1147658.0
12-04 09:53:47,12.134,0.502,87.280,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3496157184.0,863633408.0,9243918336.0,20015366144.0,3111342.0,1219458.0
12-04 09:53:48,10.747,0.336,88.665,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3497332736.0,863633408.0,9243918336.0,20014190592.0,2977897.0,1185957.0
12-04 09:53:49,11.008,0.420,88.403,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3505676288.0,863633408.0,9243922432.0,20005842944.0,2986216.0,1184440.0
12-04 09:53:50,11.903,0.419,87.175,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,3515293696.0,863633408.0,9243922432.0,19996225536.0,2983733.0,1184723.0
12-04 09:53:51,15.557,0.333,83.943,0.0,0.0,0.166,0.0,53248.0,0.0,1.0,3535740928.0,863633408.0,9243922432.0,19975778304.0,3023100.0,1194807.0
12-04 09:53:52,10.822,0.419,88.591,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,3538685952.0,863633408.0,9243926528.0,19972829184.0,2968595.0,1186603.0
12-04 09:53:53,10.934,0.421,88.394,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3541893120.0,863633408.0,9243926528.0,19969622016.0,2979364.0,1187528.0
12-04 09:53:54,4.671,0.167,94.912,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3546689536.0,863633408.0,9243926528.0,19964825600.0,1133138.0,762564.0
12-04 09:53:55,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3547697152.0,863633408.0,9243930624.0,19963813888.0,89053.0,142979.0
12-04 09:53:56,1.087,0.251,98.579,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3547693056.0,863633408.0,9243934720.0,19963813888.0,81606.0,137308.0
12-04 09:53:57,1.085,0.250,98.664,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3547688960.0,863633408.0,9243938816.0,19963813888.0,81862.0,137844.0
12-04 09:53:58,1.415,0.167,98.335,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3548966912.0,863633408.0,9243938816.0,19962535936.0,81120.0,135265.0
12-04 09:53:59,0.586,0.418,98.996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548958720.0,863633408.0,9243938816.0,19962544128.0,97756.0,152510.0
12-04 09:54:00,4.782,0.252,94.883,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549372416.0,863633408.0,9243947008.0,19962122240.0,1119042.0,509498.0
12-04 09:54:01,13.534,0.418,85.881,0.0,0.0,0.167,0.0,40960.0,0.0,10.0,3412447232.0,863633408.0,9243947008.0,20099047424.0,3283034.0,1276684.0
12-04 09:54:02,13.160,0.503,86.002,0.084,0.0,0.251,0.0,86016.0,0.0,8.0,3255726080.0,863633408.0,9243947008.0,20255768576.0,3296009.0,1288051.0
12-04 09:54:03,13.306,0.496,85.950,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3268706304.0,863633408.0,9243951104.0,20242784256.0,3307510.0,1294046.0
12-04 09:54:04,13.333,0.750,85.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3068243968.0,863633408.0,9243951104.0,20443246592.0,3314275.0,1304162.0
12-04 09:54:05,12.144,0.419,87.186,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3069259776.0,863633408.0,9243951104.0,20442230784.0,3300402.0,1297135.0
12-04 09:54:06,13.405,0.500,85.928,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3081035776.0,863633408.0,9243955200.0,20430450688.0,3269923.0,1295666.0
12-04 09:54:07,12.104,0.751,87.062,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3084394496.0,863633408.0,9243955200.0,20427091968.0,3297045.0,1308987.0
12-04 09:54:08,13.870,0.498,84.801,0.498,0.0,0.332,0.0,28672.0,0.0,3.0,3098329088.0,863633408.0,9243959296.0,20413153280.0,3310617.0,1294109.0
12-04 09:54:09,12.727,0.579,86.364,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3101704192.0,863633408.0,9243959296.0,20409778176.0,3306138.0,1308511.0
12-04 09:54:10,13.145,0.582,86.023,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3109793792.0,863633408.0,9243963392.0,20401684480.0,3302365.0,1309442.0
12-04 09:54:11,12.729,0.333,86.606,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3103793152.0,863633408.0,9243963392.0,20407685120.0,3294662.0,1322491.0
12-04 09:54:12,13.489,0.416,86.012,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3106586624.0,863633408.0,9243963392.0,20404891648.0,3307094.0,1301923.0
12-04 09:54:13,13.388,0.413,86.033,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3119439872.0,863633408.0,9243967488.0,20392034304.0,3257020.0,1299824.0
12-04 09:54:14,13.289,0.581,85.880,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3127246848.0,863633408.0,9243967488.0,20384227328.0,3294423.0,1308671.0
12-04 09:54:15,12.898,0.503,86.432,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3143315456.0,863633408.0,9243971584.0,20368154624.0,3336835.0,1304275.0
12-04 09:54:16,12.562,0.499,86.606,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3151126528.0,863633408.0,9243971584.0,20360343552.0,3310750.0,1327567.0
12-04 09:54:17,13.433,0.663,85.738,0.0,0.0,0.166,0.0,90112.0,0.0,11.0,3163123712.0,863633408.0,9243971584.0,20348346368.0,3300250.0,1307633.0
12-04 09:54:18,12.312,0.921,86.432,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3177451520.0,863633408.0,9243971584.0,20334018560.0,3271876.0,1309569.0
12-04 09:54:19,12.831,0.662,86.341,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3186229248.0,863633408.0,9243975680.0,20325236736.0,3250265.0,1298247.0
12-04 09:54:20,14.321,0.497,84.934,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3196649472.0,863633408.0,9243975680.0,20314816512.0,3365295.0,1321662.0
12-04 09:54:21,13.033,0.418,86.383,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3202240512.0,863633408.0,9243979776.0,20309221376.0,3288125.0,1315834.0
12-04 09:54:22,13.256,0.663,85.667,0.0,0.0,0.414,0.0,61440.0,0.0,5.0,3217444864.0,863633408.0,9243979776.0,20294017024.0,3295423.0,1315618.0
12-04 09:54:23,13.444,0.747,85.394,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3232903168.0,863633408.0,9243979776.0,20278558720.0,3307163.0,1313517.0
12-04 09:54:24,13.278,0.498,86.058,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3241058304.0,863633408.0,9243983872.0,20270399488.0,3299473.0,1313277.0
12-04 09:54:25,13.444,0.415,85.809,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3250327552.0,863633408.0,9243983872.0,20261130240.0,3265671.0,1316796.0
12-04 09:54:26,13.988,0.500,85.262,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3262070784.0,863633408.0,9243987968.0,20249382912.0,3288590.0,1312548.0
12-04 09:54:27,13.022,0.668,86.144,0.0,0.0,0.167,0.0,143360.0,0.0,7.0,3267678208.0,863633408.0,9243992064.0,20243771392.0,3339237.0,1322110.0
12-04 09:54:28,12.353,0.336,86.891,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3279966208.0,863633408.0,9243992064.0,20231483392.0,3291639.0,1317326.0
12-04 09:54:29,14.238,0.414,85.017,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3293831168.0,863633408.0,9243996160.0,20217614336.0,3301917.0,1323884.0
12-04 09:54:30,12.927,0.584,86.239,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3304054784.0,863633408.0,9243996160.0,20207390720.0,3265445.0,1309923.0
12-04 09:54:31,12.500,0.500,86.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3311120384.0,863633408.0,9243996160.0,20200325120.0,3325475.0,1321106.0
12-04 09:54:32,13.545,0.585,85.535,0.084,0.0,0.251,0.0,167936.0,0.0,13.0,3331379200.0,863633408.0,9244000256.0,20180062208.0,3251556.0,1316368.0
12-04 09:54:33,14.108,0.581,85.062,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3342639104.0,863633408.0,9244000256.0,20168802304.0,3341644.0,1318015.0
12-04 09:54:34,13.151,0.662,85.939,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3347951616.0,863633408.0,9244000256.0,20163489792.0,3311441.0,1324369.0
12-04 09:54:35,13.098,0.504,86.230,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3365945344.0,863633408.0,9244004352.0,20145491968.0,3293812.0,1317314.0
12-04 09:54:36,13.988,0.583,85.096,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3383283712.0,863633408.0,9244004352.0,20128153600.0,3250911.0,1318199.0
12-04 09:54:37,13.917,0.500,85.417,0.0,0.0,0.167,0.0,102400.0,0.0,10.0,3391246336.0,863633408.0,9244004352.0,20120190976.0,3288014.0,1324636.0
12-04 09:54:38,12.833,0.583,86.0,0.250,0.0,0.333,0.0,4096.0,0.0,1.0,3416272896.0,863633408.0,9244008448.0,20095160320.0,3339989.0,1322604.0
12-04 09:54:39,15.327,0.414,84.093,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3430289408.0,863633408.0,9244008448.0,20081143808.0,3260704.0,1331427.0
12-04 09:54:40,14.357,0.501,84.891,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3442909184.0,863633408.0,9244008448.0,20068524032.0,3338128.0,1321934.0
12-04 09:54:41,13.742,0.414,85.596,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3444060160.0,863633408.0,9244012544.0,20067368960.0,3289779.0,1319035.0
12-04 09:54:42,13.965,0.499,85.121,0.0,0.0,0.416,0.0,65536.0,0.0,5.0,3450474496.0,863633408.0,9244012544.0,20060954624.0,3304625.0,1323321.0
12-04 09:54:43,14.620,0.501,84.545,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3461050368.0,863633408.0,9244012544.0,20050378752.0,3231141.0,1305885.0
12-04 09:54:44,14.262,0.500,85.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3468816384.0,863633408.0,9244016640.0,20042608640.0,3375820.0,1351400.0
12-04 09:54:45,12.949,0.251,86.717,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3473960960.0,863633408.0,9244016640.0,20037464064.0,3300128.0,1316051.0
12-04 09:54:46,13.799,0.416,85.370,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3479486464.0,863633408.0,9244016640.0,20031938560.0,3250591.0,1321800.0
12-04 09:54:47,15.038,0.585,84.294,0.0,0.0,0.084,0.0,77824.0,0.0,7.0,3494400000.0,863633408.0,9244020736.0,20017020928.0,3355903.0,1316945.0
12-04 09:54:48,14.167,0.500,85.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3502559232.0,863633408.0,9244020736.0,20008861696.0,3317733.0,1332491.0
12-04 09:54:49,13.134,0.582,85.786,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,3510304768.0,863633408.0,9244020736.0,20001116160.0,3249751.0,1319684.0
12-04 09:54:50,13.462,0.753,85.535,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3519885312.0,863633408.0,9244024832.0,19991531520.0,3273148.0,1319059.0
12-04 09:54:51,14.533,0.578,84.393,0.0,0.0,0.495,0.0,0.0,0.0,0.0,3542519808.0,863633408.0,9244024832.0,19968897024.0,3278170.0,1317677.0
12-04 09:54:52,15.798,0.496,83.375,0.0,0.0,0.331,0.0,69632.0,0.0,5.0,3561394176.0,863633408.0,9244028928.0,19950018560.0,3415301.0,1362175.0
12-04 09:54:53,12.154,0.587,86.840,0.0,0.0,0.419,0.0,24576.0,0.0,6.0,3564388352.0,863633408.0,9244028928.0,19947024384.0,3289817.0,1326710.0
12-04 09:54:54,13.156,0.583,85.928,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3568926720.0,863633408.0,9244028928.0,19942486016.0,3308522.0,1325553.0
12-04 09:54:55,14.226,0.502,84.937,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3588476928.0,863633408.0,9244033024.0,19922931712.0,3301698.0,1319922.0
12-04 09:54:56,14.620,0.585,84.545,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3600347136.0,863633408.0,9244037120.0,19911057408.0,3257990.0,1325500.0
12-04 09:54:57,14.652,0.579,84.520,0.0,0.0,0.248,0.0,65536.0,0.0,5.0,3604213760.0,863633408.0,9244037120.0,19907190784.0,3345273.0,1322821.0
12-04 09:54:58,13.704,0.498,85.631,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3609133056.0,863633408.0,9244041216.0,19902267392.0,3310328.0,1323504.0
12-04 09:54:59,13.602,0.504,85.642,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3618910208.0,863633408.0,9244041216.0,19892490240.0,3313707.0,1339419.0
12-04 09:55:00,10.518,0.501,88.648,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3638145024.0,863633408.0,9244041216.0,19873255424.0,2293322.0,953639.0
12-04 09:55:01,0.835,0.084,98.830,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,3639762944.0,863633408.0,9244045312.0,19871633408.0,112663.0,434365.0
12-04 09:55:02,0.836,0.167,98.997,0.0,0.0,0.0,0.0,118784.0,0.0,6.0,3640524800.0,863633408.0,9244045312.0,19870871552.0,98183.0,166256.0
12-04 09:55:03,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3640520704.0,863633408.0,9244049408.0,19870871552.0,99463.0,168411.0
12-04 09:55:04,2.082,0.250,97.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3640901632.0,863633408.0,9244049408.0,19870490624.0,95858.0,164336.0
12-04 09:55:05,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3641155584.0,863633408.0,9244049408.0,19870236672.0,101368.0,171028.0
12-04 09:55:06,1.0,0.167,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3641151488.0,863633408.0,9244053504.0,19870236672.0,97285.0,166448.0
12-04 09:55:07,13.184,0.498,85.904,0.166,0.0,0.249,0.0,172032.0,0.0,20.0,3643785216.0,863633408.0,9244057600.0,19867598848.0,3121048.0,1290521.0
12-04 09:55:08,14.202,0.588,85.042,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3311681536.0,863633408.0,9244057600.0,20199702528.0,3525971.0,1441031.0
12-04 09:55:09,13.493,0.745,85.348,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3329400832.0,863633408.0,9244061696.0,20181979136.0,3260879.0,1432219.0
12-04 09:55:10,13.678,0.500,85.488,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3305107456.0,863633408.0,9244061696.0,20206272512.0,3111969.0,1423994.0
12-04 09:55:11,13.239,0.500,85.928,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3278827520.0,863633408.0,9244065792.0,20232548352.0,3191954.0,1434779.0
12-04 09:55:12,12.014,0.423,86.802,0.169,0.0,0.592,0.0,98304.0,0.0,8.0,3213701120.0,863633408.0,9244065792.0,20297674752.0,3282521.0,1361117.0
12-04 09:55:13,13.787,0.581,85.133,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3157000192.0,863633408.0,9244065792.0,20354375680.0,3488151.0,1378178.0
12-04 09:55:14,13.942,0.581,85.145,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3163865088.0,863633408.0,9244069888.0,20347506688.0,3510238.0,1384688.0
12-04 09:55:15,13.344,0.667,85.655,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3163496448.0,863633408.0,9244069888.0,20347875328.0,3455993.0,1379399.0
12-04 09:55:16,13.033,0.668,86.216,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3184558080.0,863633408.0,9244073984.0,20326809600.0,3411853.0,1410536.0
12-04 09:55:17,13.193,0.588,85.882,0.0,0.0,0.336,0.0,73728.0,0.0,7.0,3212681216.0,863633408.0,9244073984.0,20298686464.0,3564414.0,1391562.0
12-04 09:55:18,13.808,0.586,85.105,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,3230851072.0,863633408.0,9244073984.0,20280516608.0,3492875.0,1377615.0
12-04 09:55:19,14.038,0.661,84.971,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3252862976.0,863633408.0,9244078080.0,20258500608.0,3455395.0,1388548.0
12-04 09:55:20,14.202,0.418,84.712,0.0,0.0,0.668,0.0,0.0,0.0,0.0,3286986752.0,863633408.0,9244078080.0,20224376832.0,3438619.0,1395760.0
12-04 09:55:21,12.078,0.676,86.909,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3301126144.0,863633408.0,9244082176.0,20210233344.0,3483621.0,1394734.0
12-04 09:55:22,13.928,0.250,85.405,0.0,0.0,0.417,0.0,69632.0,0.0,5.0,3329658880.0,863633408.0,9244082176.0,20181700608.0,3464211.0,1390360.0
12-04 09:55:23,14.821,0.500,84.263,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3363622912.0,863633408.0,9244082176.0,20147736576.0,3462323.0,1388980.0
12-04 09:55:24,14.963,0.582,84.206,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3380793344.0,863633408.0,9244086272.0,20130562048.0,3498315.0,1393614.0
12-04 09:55:25,12.989,0.666,85.928,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3407380480.0,863633408.0,9244090368.0,20103970816.0,3567434.0,1401013.0
12-04 09:55:26,13.822,0.416,85.262,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3452526592.0,863633408.0,9244090368.0,20058824704.0,3518468.0,1401754.0
12-04 09:55:27,16.459,0.748,82.461,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,3489222656.0,863633408.0,9244094464.0,20022124544.0,3537261.0,1353398.0
12-04 09:55:28,13.753,0.497,85.501,0.0,0.0,0.249,0.0,16384.0,0.0,4.0,3496501248.0,863633408.0,9244094464.0,20014845952.0,3304361.0,1415757.0
12-04 09:55:29,15.029,0.330,83.980,0.0,0.0,0.661,0.0,0.0,0.0,0.0,3507302400.0,863633408.0,9244094464.0,20004044800.0,3568361.0,1419642.0
12-04 09:55:30,12.865,0.585,86.132,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,3544047616.0,863633408.0,9244098560.0,19967295488.0,3488600.0,1411688.0
12-04 09:55:31,15.237,0.416,83.847,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3566497792.0,863633408.0,9244098560.0,19944845312.0,3531060.0,1403357.0
12-04 09:55:32,14.118,0.672,84.790,0.0,0.0,0.420,0.0,163840.0,0.0,11.0,3593490432.0,863633408.0,9244098560.0,19917852672.0,3501660.0,1397336.0
12-04 09:55:33,13.689,0.501,85.225,0.0,0.0,0.584,0.0,8192.0,0.0,2.0,3611426816.0,863633408.0,9244102656.0,19899912192.0,3429587.0,1376140.0
12-04 09:55:34,13.880,0.920,84.866,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3643424768.0,863633408.0,9244102656.0,19867914240.0,3517051.0,1390748.0
12-04 09:55:35,14.762,0.667,84.237,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3667988480.0,863633408.0,9244106752.0,19843346432.0,3478478.0,1421162.0
12-04 09:55:36,13.239,0.583,85.679,0.083,0.0,0.416,0.0,24576.0,0.0,2.0,3707973632.0,863633408.0,9244106752.0,19803361280.0,3463835.0,1405875.0
12-04 09:55:37,16.653,0.583,82.515,0.0,0.0,0.250,0.0,110592.0,0.0,5.0,3729866752.0,863633408.0,9244106752.0,19781468160.0,3520067.0,1374078.0
12-04 09:55:38,14.511,0.995,84.080,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3744710656.0,863633408.0,9244110848.0,19766620160.0,3370911.0,1402103.0
12-04 09:55:39,14.812,0.586,84.184,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3762044928.0,863633408.0,9244110848.0,19749285888.0,3668348.0,1415620.0
12-04 09:55:40,13.094,0.667,85.822,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3793158144.0,863633408.0,9244110848.0,19718172672.0,3407914.0,1403069.0
12-04 09:55:41,14.728,0.418,84.519,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3817562112.0,863633408.0,9244114944.0,19693764608.0,3582667.0,1420799.0
12-04 09:55:42,15.212,0.333,84.040,0.166,0.0,0.249,0.0,139264.0,0.0,19.0,3845885952.0,863633408.0,9244119040.0,19665436672.0,3445833.0,1388492.0
12-04 09:55:43,15.539,0.334,83.876,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,3873910784.0,863633408.0,9244123136.0,19637407744.0,3479664.0,1409196.0
12-04 09:55:44,14.382,0.925,84.441,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3891126272.0,863633408.0,9244127232.0,19620188160.0,3541002.0,1407431.0
12-04 09:55:45,13.606,0.334,85.643,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3917246464.0,863633408.0,9244131328.0,19594063872.0,3566765.0,1420402.0
12-04 09:55:46,15.785,0.420,83.291,0.0,0.0,0.504,0.0,0.0,0.0,0.0,3931103232.0,863633408.0,9244131328.0,19580207104.0,3377963.0,1390134.0
12-04 09:55:47,12.447,0.762,86.198,0.254,0.0,0.339,0.0,102400.0,0.0,10.0,3950276608.0,863633408.0,9244139520.0,19561025536.0,3480952.0,1438451.0
12-04 09:55:48,13.339,0.587,85.738,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3975196672.0,863633408.0,9244143616.0,19536101376.0,3648494.0,1446502.0
12-04 09:55:49,14.500,0.750,84.333,0.0,0.0,0.417,0.0,0.0,0.0,0.0,4032135168.0,863633408.0,9244147712.0,19479158784.0,3586665.0,1395880.0
12-04 09:55:50,18.469,0.582,80.532,0.0,0.0,0.416,0.0,0.0,0.0,0.0,4075208704.0,863633408.0,9244151808.0,19436081152.0,3456251.0,1360278.0
12-04 09:55:51,16.917,0.500,82.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4080832512.0,863633408.0,9244160000.0,19430449152.0,3334762.0,1434007.0
12-04 09:55:52,14.238,0.335,84.925,0.168,0.0,0.335,0.0,86016.0,0.0,7.0,4089409536.0,863633408.0,9244160000.0,19421872128.0,3584701.0,1532795.0
12-04 09:55:53,15.557,0.666,83.444,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4101140480.0,863633408.0,9244164096.0,19410137088.0,4036380.0,1570877.0
12-04 09:55:54,15.230,0.586,83.849,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4140670976.0,863633408.0,9244176384.0,19370594304.0,3795916.0,1737896.0
12-04 09:55:55,23.997,0.669,74.916,0.0,0.0,0.418,0.0,0.0,0.0,0.0,4207247360.0,863633408.0,9244176384.0,19304017920.0,6291330.0,1679719.0
12-04 09:55:56,20.655,0.840,77.918,0.0,0.0,0.588,0.0,0.0,0.0,0.0,4226265088.0,863633408.0,9244180480.0,19284996096.0,4832724.0,1747287.0
12-04 09:55:57,14.949,0.676,83.784,0.169,0.0,0.422,0.0,77824.0,0.0,7.0,4234891264.0,863633408.0,9244184576.0,19276365824.0,4351137.0,1789574.0
12-04 09:55:58,15.599,0.590,83.474,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4241141760.0,863633408.0,9244188672.0,19270111232.0,4255259.0,1768759.0
12-04 09:55:59,17.479,0.504,81.597,0.0,0.0,0.420,0.0,0.0,0.0,0.0,4279808000.0,863633408.0,9244192768.0,19231440896.0,4084648.0,1739970.0
12-04 09:56:00,17.692,0.674,81.382,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4319514624.0,863633408.0,9244196864.0,19191730176.0,4068018.0,1705125.0
12-04 09:56:01,16.681,0.671,82.313,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4342456320.0,863633408.0,9244200960.0,19168784384.0,4113914.0,1751244.0
12-04 09:56:02,17.085,2.596,79.648,0.084,0.0,0.586,0.0,139264.0,0.0,8.0,2418438144.0,863633408.0,9244237824.0,21092765696.0,3025359.0,1571207.0
12-04 09:56:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2416504832.0,863633408.0,9244155904.0,21094780928.0,10109.0,7049.0
12-04 09:56:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416504832.0,863633408.0,9244155904.0,21094780928.0,11182.0,8727.0
12-04 09:56:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416627712.0,863633408.0,9244160000.0,21094653952.0,11714.0,8876.0
12-04 09:56:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416627712.0,863633408.0,9244160000.0,21094653952.0,11227.0,6061.0
12-04 09:56:07,0.084,0.167,99.582,0.167,0.0,0.0,0.0,143360.0,0.0,8.0,2416631808.0,863633408.0,9244164096.0,21094645760.0,10354.0,6309.0
12-04 09:56:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416631808.0,863633408.0,9244164096.0,21094645760.0,12730.0,10312.0
12-04 09:56:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416631808.0,863633408.0,9244164096.0,21094645760.0,12193.0,9309.0
12-04 09:56:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416578560.0,863633408.0,9244168192.0,21094694912.0,9613.0,5427.0
12-04 09:56:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416562176.0,863633408.0,9244168192.0,21094711296.0,11188.0,9546.0
12-04 09:56:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2416558080.0,863633408.0,9244172288.0,21094711296.0,12304.0,9971.0
12-04 09:56:13,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2416500736.0,863633408.0,9244172288.0,21094768640.0,10673.0,6982.0
12-04 09:56:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2416496640.0,863633408.0,9244176384.0,21094768640.0,11472.0,7114.0
12-04 09:56:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416496640.0,863633408.0,9244176384.0,21094768640.0,11240.0,7549.0
12-04 09:56:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416496640.0,863633408.0,9244176384.0,21094768640.0,9192.0,6897.0
12-04 09:56:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,13.0,2416492544.0,863633408.0,9244180480.0,21094768640.0,9834.0,7993.0
12-04 09:56:18,0.167,0.083,99.666,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2416619520.0,863633408.0,9244180480.0,21094641664.0,10743.0,7873.0
12-04 09:56:19,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2416746496.0,863633408.0,9244180480.0,21094514688.0,9512.0,6000.0
12-04 09:56:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416742400.0,863633408.0,9244184576.0,21094514688.0,12347.0,10920.0
12-04 09:56:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416742400.0,863633408.0,9244184576.0,21094514688.0,9614.0,6132.0
12-04 09:56:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2416742400.0,863633408.0,9244184576.0,21094514688.0,12029.0,8610.0
12-04 09:56:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416738304.0,863633408.0,9244188672.0,21094514688.0,9149.0,7657.0
12-04 09:56:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416738304.0,863633408.0,9244188672.0,21094514688.0,9276.0,6938.0
12-04 09:56:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2416734208.0,863633408.0,9244192768.0,21094514688.0,10828.0,6763.0
12-04 09:56:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416730112.0,863633408.0,9244196864.0,21094514688.0,12744.0,8760.0
12-04 09:56:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2416730112.0,863633408.0,9244196864.0,21094514688.0,11069.0,8403.0
12-04 09:56:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416730112.0,863633408.0,9244196864.0,21094514688.0,10965.0,8064.0
12-04 09:56:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416726016.0,863633408.0,9244200960.0,21094514688.0,29241.0,26037.0
12-04 09:56:30,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2416726016.0,863633408.0,9244200960.0,21094514688.0,10260.0,7293.0
12-04 09:56:31,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2416721920.0,863633408.0,9244205056.0,21094514688.0,10896.0,7760.0
12-04 09:56:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,122880.0,0.0,10.0,2416721920.0,863633408.0,9244205056.0,21094514688.0,12692.0,9750.0
12-04 09:56:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416721920.0,863633408.0,9244205056.0,21094514688.0,9527.0,5999.0
12-04 09:56:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416717824.0,863633408.0,9244209152.0,21094514688.0,10445.0,6464.0
12-04 09:56:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416717824.0,863633408.0,9244209152.0,21094514688.0,11185.0,7658.0
12-04 09:56:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416713728.0,863633408.0,9244213248.0,21094514688.0,13317.0,12392.0
12-04 09:56:37,0.083,0.167,99.666,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2416713728.0,863633408.0,9244213248.0,21094514688.0,9621.0,5975.0
12-04 09:56:38,0.333,0.249,99.418,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2416992256.0,863633408.0,9244213248.0,21094236160.0,11027.0,8120.0
12-04 09:56:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2416963584.0,863633408.0,9244217344.0,21094260736.0,8457.0,5547.0
12-04 09:56:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416963584.0,863633408.0,9244217344.0,21094260736.0,11730.0,9643.0
12-04 09:56:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416963584.0,863633408.0,9244217344.0,21094260736.0,9729.0,6182.0
12-04 09:56:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,118784.0,0.0,6.0,2416832512.0,863633408.0,9244221440.0,21094387712.0,9305.0,5207.0
12-04 09:56:43,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2416832512.0,863633408.0,9244221440.0,21094387712.0,10664.0,7782.0
12-04 09:56:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416832512.0,863633408.0,9244221440.0,21094387712.0,44779.0,42914.0
12-04 09:56:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416828416.0,863633408.0,9244225536.0,21094387712.0,9164.0,6761.0
12-04 09:56:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416828416.0,863633408.0,9244225536.0,21094387712.0,10607.0,9237.0
12-04 09:56:47,0.083,0.250,99.666,0.0,0.0,0.0,0.0,98304.0,0.0,7.0,2416828416.0,863633408.0,9244225536.0,21094387712.0,10439.0,6424.0
12-04 09:56:48,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2416824320.0,863633408.0,9244229632.0,21094387712.0,11425.0,9127.0
12-04 09:56:49,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2416824320.0,863633408.0,9244229632.0,21094387712.0,9741.0,6149.0
12-04 09:56:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416824320.0,863633408.0,9244229632.0,21094387712.0,9230.0,6898.0
12-04 09:56:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416820224.0,863633408.0,9244233728.0,21094387712.0,11868.0,8810.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,13.0,2416730112.0,863633408.0,9244233728.0,21094477824.0,9778.0,6285.0
12-04 09:56:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2416726016.0,863633408.0,9244237824.0,21094477824.0,11067.0,8722.0
12-04 09:56:54,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2416726016.0,863633408.0,9244237824.0,21094477824.0,10236.0,7424.0
12-04 09:56:55,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2416726016.0,863633408.0,9244237824.0,21094477824.0,9331.0,6878.0
12-04 09:56:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416721920.0,863633408.0,9244241920.0,21094477824.0,29185.0,25615.0
12-04 09:56:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2416717824.0,863633408.0,9244246016.0,21094477824.0,11327.0,7549.0
12-04 09:56:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416734208.0,863633408.0,9244246016.0,21094461440.0,9886.0,7644.0
12-04 09:56:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416713728.0,863633408.0,9244250112.0,21094477824.0,29324.0,26093.0
12-04 09:57:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2416713728.0,863633408.0,9244250112.0,21094477824.0,11269.0,8716.0
12-04 09:57:01,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2416713728.0,863633408.0,9244250112.0,21094477824.0,11554.0,9506.0
12-04 09:57:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2416709632.0,863633408.0,9244254208.0,21094477824.0,10287.0,5729.0
12-04 09:57:03,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2415910912.0,863633408.0,9244254208.0,21095276544.0,10091.0,7073.0
12-04 09:57:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415906816.0,863633408.0,9244258304.0,21095276544.0,10762.0,7868.0
12-04 09:57:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415906816.0,863633408.0,9244258304.0,21095276544.0,11158.0,7592.0
12-04 09:57:06,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2415906816.0,863633408.0,9244258304.0,21095276544.0,28309.0,25131.0
12-04 09:57:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2415902720.0,863633408.0,9244262400.0,21095276544.0,10184.0,6352.0
12-04 09:57:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415902720.0,863633408.0,9244262400.0,21095276544.0,11986.0,9053.0
12-04 09:57:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415898624.0,863633408.0,9244266496.0,21095276544.0,13262.0,11031.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415898624.0,863633408.0,9244266496.0,21095276544.0,11727.0,9091.0
12-04 09:57:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415898624.0,863633408.0,9244266496.0,21095276544.0,26625.0,23454.0
12-04 09:57:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2415894528.0,863633408.0,9244270592.0,21095276544.0,10456.0,6833.0
12-04 09:57:13,0.167,0.083,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2415894528.0,863633408.0,9244270592.0,21095276544.0,12834.0,9458.0
12-04 09:57:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415890432.0,863633408.0,9244274688.0,21095276544.0,11477.0,9287.0
12-04 09:57:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415890432.0,863633408.0,9244274688.0,21095276544.0,9695.0,6066.0
12-04 09:57:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2415890432.0,863633408.0,9244274688.0,21095276544.0,12226.0,9204.0
12-04 09:57:17,1.085,0.0,98.915,0.0,0.0,0.0,0.0,126976.0,0.0,8.0,2415886336.0,863633408.0,9244278784.0,21095276544.0,10418.0,7441.0
12-04 09:57:18,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415783936.0,863633408.0,9244278784.0,21095378944.0,28368.0,25948.0
12-04 09:57:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2415759360.0,863633408.0,9244278784.0,21095403520.0,11752.0,8233.0
12-04 09:57:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415755264.0,863633408.0,9244282880.0,21095403520.0,9406.0,7001.0
12-04 09:57:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415755264.0,863633408.0,9244282880.0,21095403520.0,8553.0,5576.0
12-04 09:57:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2415755264.0,863633408.0,9244282880.0,21095403520.0,11472.0,8042.0
12-04 09:57:23,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2415751168.0,863633408.0,9244286976.0,21095403520.0,11225.0,7549.0
12-04 09:57:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415751168.0,863633408.0,9244286976.0,21095403520.0,11750.0,9406.0
12-04 09:57:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2415747072.0,863633408.0,9244291072.0,21095403520.0,10839.0,8337.0
12-04 09:57:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415747072.0,863633408.0,9244291072.0,21095403520.0,12752.0,8743.0
12-04 09:57:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2415747072.0,863633408.0,9244291072.0,21095403520.0,9814.0,7928.0
12-04 09:57:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2415738880.0,863633408.0,9244299264.0,21095403520.0,9335.0,6990.0
12-04 09:57:29,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415738880.0,863633408.0,9244299264.0,21095403520.0,27175.0,23751.0
12-04 09:57:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415738880.0,863633408.0,9244299264.0,21095403520.0,10974.0,6976.0
12-04 09:57:31,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2415734784.0,863633408.0,9244303360.0,21095403520.0,10399.0,7513.0
12-04 09:57:32,0.250,0.0,99.750,0.0,0.0,0.0,0.0,139264.0,0.0,11.0,2415734784.0,863633408.0,9244303360.0,21095403520.0,10577.0,7635.0
12-04 09:57:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415734784.0,863633408.0,9244303360.0,21095403520.0,9308.0,7018.0
12-04 09:57:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415730688.0,863633408.0,9244307456.0,21095403520.0,13483.0,11241.0
12-04 09:57:35,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2415730688.0,863633408.0,9244307456.0,21095403520.0,11026.0,8378.0
12-04 09:57:36,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415730688.0,863633408.0,9244307456.0,21095403520.0,10523.0,7607.0
12-04 09:57:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2415726592.0,863633408.0,9244311552.0,21095403520.0,9432.0,6958.0
12-04 09:57:38,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415775744.0,863633408.0,9244311552.0,21095354368.0,9670.0,6244.0
12-04 09:57:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415726592.0,863633408.0,9244311552.0,21095403520.0,9717.0,5733.0
12-04 09:57:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415722496.0,863633408.0,9244315648.0,21095403520.0,12705.0,10175.0
12-04 09:57:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415722496.0,863633408.0,9244315648.0,21095403520.0,9819.0,7798.0
12-04 09:57:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2415722496.0,863633408.0,9244315648.0,21095403520.0,9067.0,5158.0
12-04 09:57:43,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2415718400.0,863633408.0,9244319744.0,21095403520.0,10961.0,8572.0
12-04 09:57:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415718400.0,863633408.0,9244319744.0,21095403520.0,11083.0,8839.0
12-04 09:57:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415710208.0,863633408.0,9244319744.0,21095411712.0,10837.0,8339.0
12-04 09:57:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415697920.0,863633408.0,9244323840.0,21095419904.0,27921.0,24844.0
12-04 09:57:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,7.0,2415689728.0,863633408.0,9244323840.0,21095428096.0,11150.0,7550.0
12-04 09:57:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415669248.0,863633408.0,9244327936.0,21095444480.0,9930.0,7604.0
12-04 09:57:49,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2415661056.0,863633408.0,9244327936.0,21095452672.0,8829.0,4760.0
12-04 09:57:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415517696.0,863633408.0,9244327936.0,21095596032.0,11639.0,9840.0
12-04 09:57:51,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415464448.0,863633408.0,9244332032.0,21095645184.0,10417.0,7277.0
12-04 09:57:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,2415448064.0,863633408.0,9244332032.0,21095661568.0,10292.0,7455.0
12-04 09:57:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2415448064.0,863633408.0,9244332032.0,21095661568.0,10937.0,9673.0
12-04 09:57:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415443968.0,863633408.0,9244336128.0,21095661568.0,9879.0,6517.0
12-04 09:57:55,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2415435776.0,863633408.0,9244336128.0,21095669760.0,9539.0,6089.0
12-04 09:57:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2415435776.0,863633408.0,9244336128.0,21095669760.0,13637.0,11802.0
12-04 09:57:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2415431680.0,863633408.0,9244340224.0,21095669760.0,9606.0,5995.0
12-04 09:57:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2414940160.0,863633408.0,9244340224.0,21096161280.0,10588.0,8882.0
12-04 09:57:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2414931968.0,863633408.0,9244340224.0,21096169472.0,26660.0,23367.0
12-04 09:58:00,3.003,1.418,95.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424963072.0,863633408.0,9244405760.0,21086072832.0,19864.0,16113.0
12-04 09:58:01,0.250,0.083,99.416,0.167,0.0,0.083,0.0,36864.0,0.0,2.0,2426433536.0,863633408.0,9244278784.0,21084729344.0,28165.0,23954.0
12-04 09:58:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,118784.0,0.0,17.0,2425831424.0,863633408.0,9244282880.0,21085327360.0,9102.0,5099.0
12-04 09:58:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2425442304.0,863633408.0,9244282880.0,21085716480.0,12589.0,11172.0
12-04 09:58:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425438208.0,863633408.0,9244286976.0,21085716480.0,8642.0,5836.0
12-04 09:58:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425565184.0,863633408.0,9244286976.0,21085589504.0,11253.0,6829.0
12-04 09:58:06,0.083,0.167,99.583,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2425565184.0,863633408.0,9244286976.0,21085589504.0,10092.0,7343.0
12-04 09:58:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2425561088.0,863633408.0,9244291072.0,21085589504.0,10669.0,6655.0
12-04 09:58:08,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425561088.0,863633408.0,9244291072.0,21085589504.0,11888.0,7708.0
12-04 09:58:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2425561088.0,863633408.0,9244291072.0,21085589504.0,11170.0,7869.0
12-04 09:58:10,2.250,0.667,97.0,0.083,0.0,0.0,0.0,0.0,0.0,0.0,2459201536.0,863633408.0,9244295168.0,21051944960.0,33274.0,27343.0
12-04 09:58:11,7.802,1.091,91.023,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2539876352.0,863633408.0,9244299264.0,20971266048.0,191628.0,162135.0
12-04 09:58:12,2.929,0.921,95.983,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,2565775360.0,863633408.0,9244303360.0,20945362944.0,205844.0,176100.0
12-04 09:58:13,18.090,1.089,80.821,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2794713088.0,863633408.0,9244303360.0,20716425216.0,106460.0,88253.0
12-04 09:58:14,33.250,0.167,66.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2832171008.0,863633408.0,9244303360.0,20678967296.0,9671.0,6333.0
12-04 09:58:15,7.095,0.417,92.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2843725824.0,863633408.0,9244307456.0,20667408384.0,156272.0,95221.0
12-04 09:58:16,1.835,0.083,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2845499392.0,863633408.0,9244311552.0,20665630720.0,222785.0,128150.0
12-04 09:58:17,1.832,0.250,97.835,0.0,0.0,0.083,0.0,77824.0,0.0,7.0,2850664448.0,863633408.0,9244311552.0,20660465664.0,217656.0,107255.0
12-04 09:58:18,1.508,0.168,98.074,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,2861993984.0,863633408.0,9244315648.0,20649132032.0,228201.0,113291.0
12-04 09:58:19,1.501,0.334,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2872881152.0,863633408.0,9244315648.0,20638244864.0,199182.0,123928.0
12-04 09:58:20,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2892558336.0,863633408.0,9244319744.0,20618563584.0,193729.0,102134.0
12-04 09:58:21,1.254,0.084,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2896748544.0,863633408.0,9244319744.0,20614373376.0,261254.0,129908.0
12-04 09:58:22,1.171,0.251,98.579,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2897379328.0,863633408.0,9244323840.0,20613738496.0,214715.0,109162.0
12-04 09:58:23,2.335,0.083,97.498,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2775732224.0,863633408.0,9244327936.0,20735381504.0,194032.0,104002.0
12-04 09:58:24,2.339,0.167,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774642688.0,863633408.0,9244327936.0,20736471040.0,211809.0,121875.0
12-04 09:58:25,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2776166400.0,863633408.0,9244327936.0,20734947328.0,212328.0,107015.0
12-04 09:58:26,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783145984.0,863633408.0,9244332032.0,20727963648.0,225377.0,126986.0
12-04 09:58:27,1.585,0.167,98.082,0.0,0.0,0.167,0.0,114688.0,0.0,6.0,2786541568.0,863633408.0,9244332032.0,20724568064.0,240966.0,128356.0
12-04 09:58:28,1.086,0.167,98.413,0.334,0.0,0.0,0.0,40960.0,0.0,8.0,2787840000.0,863633408.0,9244336128.0,20723265536.0,221292.0,112377.0
12-04 09:58:29,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2788724736.0,863633408.0,9244340224.0,20722376704.0,223416.0,119578.0
12-04 09:58:30,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2792402944.0,863633408.0,9244344320.0,20718694400.0,219451.0,125308.0
12-04 09:58:31,1.003,0.084,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799132672.0,863633408.0,9244344320.0,20711964672.0,205867.0,104666.0
12-04 09:58:32,2.002,0.167,97.832,0.0,0.0,0.0,0.0,135168.0,0.0,11.0,2808397824.0,863633408.0,9244348416.0,20702695424.0,221772.0,107522.0
12-04 09:58:33,1.581,0.250,97.920,0.166,0.0,0.083,0.0,45056.0,0.0,4.0,2811572224.0,863633408.0,9244348416.0,20699521024.0,222368.0,124726.0
12-04 09:58:34,1.340,0.168,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2812964864.0,863633408.0,9244352512.0,20698124288.0,243386.0,132016.0
12-04 09:58:35,1.839,0.084,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2813341696.0,863633408.0,9244356608.0,20697743360.0,213657.0,106718.0
12-04 09:58:36,1.165,0.416,98.253,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2814357504.0,863633408.0,9244356608.0,20696727552.0,231829.0,128354.0
12-04 09:58:37,1.170,0.084,98.747,0.0,0.0,0.0,0.0,98304.0,0.0,12.0,2815717376.0,863633408.0,9244360704.0,20695363584.0,189723.0,104064.0
12-04 09:58:38,1.759,0.168,97.906,0.168,0.0,0.0,0.0,36864.0,0.0,3.0,2818551808.0,863633408.0,9244360704.0,20692529152.0,209922.0,105719.0
12-04 09:58:39,1.002,0.167,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2819559424.0,863633408.0,9244360704.0,20691521536.0,227026.0,125009.0
12-04 09:58:40,0.918,0.167,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2822729728.0,863633408.0,9244364800.0,20688347136.0,182684.0,103308.0
12-04 09:58:41,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2832494592.0,863633408.0,9244368896.0,20678578176.0,227651.0,105433.0
12-04 09:58:42,1.500,0.333,98.083,0.083,0.0,0.0,0.0,69632.0,0.0,6.0,2835542016.0,863633408.0,9244368896.0,20675530752.0,233618.0,129026.0
12-04 09:58:43,1.084,0.167,98.666,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2840367104.0,863633408.0,9244368896.0,20670705664.0,198320.0,106903.0
12-04 09:58:44,0.916,0.167,98.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2846584832.0,863633408.0,9244372992.0,20664483840.0,75625.0,85725.0
12-04 09:58:45,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2852171776.0,863633408.0,9244372992.0,20658896896.0,293533.0,137452.0
12-04 09:58:46,1.248,0.333,98.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2852421632.0,863633408.0,9244377088.0,20658642944.0,277412.0,120520.0
12-04 09:58:47,0.917,0.0,99.083,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2852544512.0,863633408.0,9244381184.0,20658515968.0,196223.0,100365.0
12-04 09:58:48,1.333,0.417,98.167,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2853687296.0,863633408.0,9244381184.0,20657373184.0,223567.0,124937.0
12-04 09:58:49,1.167,0.250,98.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2854191104.0,863633408.0,9244385280.0,20656865280.0,203600.0,106305.0
12-04 09:58:50,0.919,0.084,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2854318080.0,863633408.0,9244385280.0,20656738304.0,204356.0,103718.0
12-04 09:58:51,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2854952960.0,863633408.0,9244385280.0,20656103424.0,214953.0,124850.0
12-04 09:58:52,0.502,0.167,99.247,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2855075840.0,863633408.0,9244389376.0,20655976448.0,77754.0,87213.0
12-04 09:58:53,1.333,0.333,98.333,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2855071744.0,863633408.0,9244393472.0,20655976448.0,263101.0,137947.0
12-04 09:58:54,1.083,0.167,98.667,0.083,0.0,0.0,0.0,0.0,0.0,1.0,2855575552.0,863633408.0,9244397568.0,20655468544.0,198987.0,107545.0
12-04 09:58:55,0.917,0.167,98.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2855854080.0,863633408.0,9252786176.0,20646801408.0,143439.0,96124.0
12-04 09:58:56,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855854080.0,863633408.0,9252786176.0,20646801408.0,331937.0,149588.0
12-04 09:58:57,1.920,0.167,97.830,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2860040192.0,863633408.0,9252790272.0,20642611200.0,252753.0,118068.0
12-04 09:58:58,0.920,0.167,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2860560384.0,863633408.0,9252794368.0,20642086912.0,218412.0,106429.0
12-04 09:58:59,1.253,0.084,98.496,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2860544000.0,863633408.0,9252794368.0,20642103296.0,259828.0,147993.0
12-04 09:59:00,0.917,0.250,98.749,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2864603136.0,863633408.0,9252798464.0,20638040064.0,206929.0,111735.0
12-04 09:59:01,1.418,0.083,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2873614336.0,863633408.0,9252802560.0,20629024768.0,232513.0,108661.0
12-04 09:59:02,1.249,0.416,98.335,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,2884513792.0,863633408.0,9252806656.0,20618121216.0,195688.0,119195.0
12-04 09:59:03,1.168,0.167,98.582,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2892640256.0,863633408.0,9252806656.0,20609994752.0,227117.0,108048.0
12-04 09:59:04,0.836,0.084,98.997,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2893144064.0,863633408.0,9252810752.0,20609486848.0,179170.0,103894.0
12-04 09:59:05,1.170,0.084,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2893131776.0,863633408.0,9252814848.0,20609495040.0,234948.0,124552.0
12-04 09:59:06,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2898591744.0,863633408.0,9252814848.0,20604035072.0,227333.0,123882.0
12-04 09:59:07,1.084,0.083,98.832,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2906083328.0,863633408.0,9252814848.0,20596543488.0,185624.0,103550.0
12-04 09:59:08,1.084,0.334,98.582,0.0,0.0,0.0,0.0,28672.0,0.0,1.0,2917371904.0,863633408.0,9252818944.0,20585250816.0,222022.0,128741.0
12-04 09:59:09,1.164,0.333,98.254,0.166,0.0,0.083,0.0,28672.0,0.0,3.0,2924609536.0,863633408.0,9252818944.0,20578013184.0,212090.0,111159.0
12-04 09:59:10,0.919,0.167,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926022656.0,863633408.0,9252823040.0,20576595968.0,200537.0,104256.0
12-04 09:59:11,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926137344.0,863633408.0,9252827136.0,20576477184.0,243887.0,132921.0
12-04 09:59:12,0.999,0.167,98.668,0.0,0.0,0.167,0.0,90112.0,0.0,11.0,2926374912.0,863633408.0,9252827136.0,20576239616.0,196389.0,104219.0
12-04 09:59:13,0.836,0.084,98.997,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2926743552.0,863633408.0,9252831232.0,20575866880.0,204146.0,103405.0
12-04 09:59:14,0.919,0.084,98.747,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,2926735360.0,863633408.0,9252831232.0,20575875072.0,201307.0,120693.0
12-04 09:59:15,0.669,0.167,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926735360.0,863633408.0,9252831232.0,20575875072.0,223208.0,110239.0
12-04 09:59:16,1.165,0.250,98.419,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2928492544.0,863633408.0,9252835328.0,20574113792.0,197305.0,106278.0
12-04 09:59:17,1.167,0.167,98.583,0.0,0.0,0.083,0.0,73728.0,0.0,7.0,2928476160.0,863633408.0,9252843520.0,20574121984.0,229356.0,129698.0
12-04 09:59:18,0.838,0.084,99.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2929160192.0,863633408.0,9252843520.0,20573437952.0,204867.0,104998.0
12-04 09:59:19,0.916,0.250,98.501,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,2929229824.0,863633408.0,9252843520.0,20573368320.0,198219.0,102796.0
12-04 09:59:20,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2929229824.0,863633408.0,9252843520.0,20573368320.0,225962.0,126244.0
12-04 09:59:21,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2929225728.0,863633408.0,9252847616.0,20573368320.0,76289.0,64868.0
12-04 09:59:22,1.333,0.167,98.500,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2930741248.0,863633408.0,9252847616.0,20571852800.0,276148.0,90030.0
12-04 09:59:23,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2933067776.0,863633408.0,9252847616.0,20569526272.0,33091.0,49451.0
12-04 09:59:24,0.417,0.083,99.249,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2933428224.0,863633408.0,9252851712.0,20569161728.0,31802.0,44348.0
12-04 09:59:25,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2933428224.0,863633408.0,9252851712.0,20569161728.0,28393.0,40440.0
12-04 09:59:26,0.334,0.083,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2933424128.0,863633408.0,9252855808.0,20569161728.0,31514.0,42948.0
12-04 09:59:27,0.417,0.083,99.417,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2933415936.0,863633408.0,9252855808.0,20569169920.0,25747.0,36748.0
12-04 09:59:28,2.085,0.167,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2933407744.0,863633408.0,9252855808.0,20569178112.0,232063.0,119881.0
12-04 09:59:29,6.850,0.334,92.815,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2942279680.0,863633408.0,9252864000.0,20560297984.0,1451515.0,539119.0
12-04 09:59:30,6.349,0.251,93.066,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2946969600.0,863633408.0,9252864000.0,20555608064.0,1456822.0,533301.0
12-04 09:59:31,4.841,0.751,94.324,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2948988928.0,863633408.0,9252868096.0,20553584640.0,1268935.0,489158.0
12-04 09:59:32,5.961,0.084,93.955,0.0,0.0,0.0,0.0,208896.0,0.0,13.0,2951397376.0,863633408.0,9252872192.0,20551172096.0,1605698.0,562311.0
12-04 09:59:33,4.874,0.252,94.790,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2952818688.0,863633408.0,9252872192.0,20549750784.0,1598951.0,553984.0
12-04 09:59:34,5.626,0.252,94.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2962542592.0,863633408.0,9252876288.0,20540022784.0,1543463.0,546908.0
12-04 09:59:35,4.534,0.252,95.046,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2964287488.0,863633408.0,9252876288.0,20538277888.0,1500792.0,548030.0
12-04 09:59:36,5.055,0.168,94.693,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2967932928.0,863633408.0,9252880384.0,20534628352.0,1561751.0,553772.0
12-04 09:59:37,4.051,0.338,95.612,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2968428544.0,863633408.0,9252884480.0,20534128640.0,1472397.0,530737.0
12-04 09:59:38,5.369,0.336,94.211,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,2970755072.0,863633408.0,9252884480.0,20531802112.0,1411677.0,519228.0
12-04 09:59:39,5.290,0.252,94.458,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2971213824.0,863633408.0,9252884480.0,20531343360.0,1471543.0,551289.0
12-04 09:59:40,4.282,0.336,95.130,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2971308032.0,863633408.0,9252884480.0,20531249152.0,1481187.0,544723.0
12-04 09:59:41,5.299,0.168,94.365,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2976534528.0,863633408.0,9252888576.0,20526018560.0,1524038.0,563443.0
12-04 09:59:42,3.791,0.337,95.872,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2977034240.0,863633408.0,9252888576.0,20525518848.0,1475079.0,546557.0
12-04 09:59:43,4.886,0.337,94.693,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2982723584.0,863633408.0,9252888576.0,20519829504.0,1441422.0,538581.0
12-04 09:59:44,4.195,0.252,95.386,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2983727104.0,863633408.0,9252892672.0,20518821888.0,1474706.0,550140.0
12-04 09:59:45,5.369,0.252,94.128,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2988154880.0,863633408.0,9252892672.0,20514394112.0,1498504.0,549364.0
12-04 09:59:46,4.040,0.505,95.286,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2990186496.0,863633408.0,9252892672.0,20512362496.0,1468876.0,550425.0
12-04 09:59:47,5.439,0.502,94.059,0.0,0.0,0.0,0.0,110592.0,0.0,17.0,2994118656.0,863633408.0,9252896768.0,20508426240.0,1503539.0,554482.0
12-04 09:59:48,5.135,0.253,94.529,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2997293056.0,863633408.0,9252896768.0,20505251840.0,1482217.0,547766.0
12-04 09:59:49,3.879,0.169,95.868,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2997796864.0,863633408.0,9252900864.0,20504743936.0,1480882.0,545379.0
12-04 09:59:50,4.818,0.338,94.590,0.169,0.0,0.085,0.0,32768.0,0.0,3.0,2999701504.0,863633408.0,9252900864.0,20502839296.0,1470228.0,538459.0
12-04 09:59:51,4.118,0.252,95.630,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3000328192.0,863633408.0,9252900864.0,20502212608.0,1526773.0,552288.0
12-04 09:59:52,5.927,0.334,93.656,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3005878272.0,863633408.0,9252904960.0,20496658432.0,1529603.0,551739.0
12-04 09:59:53,3.782,0.252,95.714,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3008577536.0,863633408.0,9252904960.0,20493959168.0,1500131.0,540259.0
12-04 09:59:54,5.798,0.336,93.697,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3011747840.0,863633408.0,9252909056.0,20490784768.0,1428547.0,532483.0
12-04 09:59:55,4.293,0.253,95.370,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3013648384.0,863633408.0,9252913152.0,20488880128.0,1529466.0,555729.0
12-04 09:59:56,4.890,0.253,94.772,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3017711616.0,863633408.0,9252913152.0,20484816896.0,1582578.0,579651.0
12-04 09:59:57,5.784,0.251,93.881,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3021135872.0,863633408.0,9252917248.0,20481388544.0,1537713.0,547973.0
12-04 09:59:58,3.638,0.254,96.108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3022446592.0,863633408.0,9252917248.0,20480077824.0,1488168.0,540988.0
12-04 09:59:59,5.294,0.336,94.118,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3031261184.0,863633408.0,9252917248.0,20471263232.0,1534905.0,572638.0
12-04 10:00:00,4.023,0.419,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3033575424.0,863633408.0,9252921344.0,20468944896.0,1490401.0,542352.0
12-04 10:00:01,5.228,0.253,94.351,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3038896128.0,863633408.0,9252925440.0,20463620096.0,1483779.0,541720.0
12-04 10:00:02,4.104,0.335,95.310,0.0,0.0,0.251,0.0,61440.0,0.0,5.0,3040165888.0,863633408.0,9252925440.0,20462350336.0,1541462.0,563465.0
12-04 10:00:03,5.793,0.168,93.955,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3043082240.0,863633408.0,9252929536.0,20459429888.0,1537420.0,562632.0
12-04 10:00:04,3.807,0.254,95.939,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3044827136.0,863633408.0,9252929536.0,20457684992.0,1468312.0,553381.0
12-04 10:00:05,5.360,0.168,94.305,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3047014400.0,863633408.0,9252933632.0,20455493632.0,1401861.0,527272.0
12-04 10:00:06,5.946,0.419,93.467,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,3049046016.0,863633408.0,9252933632.0,20453462016.0,1546239.0,553310.0
12-04 10:00:07,3.697,0.252,95.966,0.0,0.0,0.084,0.0,114688.0,0.0,6.0,3050569728.0,863633408.0,9252933632.0,20451938304.0,1487410.0,546468.0
12-04 10:00:08,5.724,0.421,93.771,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3058057216.0,863633408.0,9252937728.0,20444446720.0,1526247.0,550482.0
12-04 10:00:09,4.191,0.251,95.390,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3058565120.0,863633408.0,9252937728.0,20443938816.0,1495522.0,544025.0
12-04 10:00:10,5.789,0.587,93.540,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3060006912.0,863633408.0,9252941824.0,20442492928.0,1580857.0,680109.0
12-04 10:00:11,3.694,0.504,95.718,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3062812672.0,863633408.0,9252941824.0,20439687168.0,1418036.0,554399.0
12-04 10:00:12,5.966,0.168,93.782,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,3065126912.0,863633408.0,9252945920.0,20437368832.0,1567867.0,571821.0
12-04 10:00:13,4.300,0.169,95.363,0.0,0.0,0.169,0.0,20480.0,0.0,5.0,3068588032.0,863633408.0,9252945920.0,20433907712.0,1510040.0,555414.0
12-04 10:00:14,5.369,0.168,94.463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3074174976.0,863633408.0,9252945920.0,20428320768.0,1428350.0,530249.0
12-04 10:00:15,4.710,0.421,94.786,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3077312512.0,863633408.0,9252950016.0,20425179136.0,1570606.0,572358.0
12-04 10:00:16,4.726,0.084,95.190,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3080577024.0,863633408.0,9252954112.0,20421910528.0,1519763.0,555526.0
12-04 10:00:17,5.034,0.168,94.547,0.168,0.0,0.084,0.0,86016.0,0.0,9.0,3082637312.0,863633408.0,9252958208.0,20419846144.0,1497265.0,548908.0
12-04 10:00:18,5.351,0.334,94.231,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,3082518528.0,863633408.0,9252958208.0,20419964928.0,1476407.0,552508.0
12-04 10:00:19,5.383,0.168,94.365,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3084414976.0,863633408.0,9252958208.0,20418068480.0,1527139.0,555950.0
12-04 10:00:20,4.443,0.251,95.138,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3086577664.0,863633408.0,9252962304.0,20415901696.0,1479753.0,557265.0
12-04 10:00:21,5.453,0.252,94.128,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3093561344.0,863633408.0,9252962304.0,20408918016.0,1517991.0,546066.0
12-04 10:00:22,3.716,0.338,95.524,0.253,0.0,0.169,0.0,110592.0,0.0,12.0,3095207936.0,863633408.0,9252966400.0,20407267328.0,1457331.0,543805.0
12-04 10:00:23,6.198,0.251,93.467,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3101302784.0,863633408.0,9252966400.0,20401172480.0,1509115.0,551014.0
12-04 10:00:24,3.707,0.253,95.956,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3102732288.0,863633408.0,9252966400.0,20399742976.0,1524824.0,559581.0
12-04 10:00:25,5.232,0.169,94.599,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104346112.0,863633408.0,9252970496.0,20398125056.0,1554857.0,550336.0
12-04 10:00:26,3.960,0.168,95.703,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3105996800.0,863633408.0,9252970496.0,20396474368.0,1410650.0,549857.0
12-04 10:00:27,4.886,0.337,94.440,0.337,0.0,0.0,0.0,94208.0,0.0,8.0,3108798464.0,863633408.0,9252970496.0,20393672704.0,1479634.0,552039.0
12-04 10:00:28,4.530,0.168,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3111333888.0,863633408.0,9252974592.0,20391133184.0,1341274.0,502825.0
12-04 10:00:29,0.334,0.084,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3111714816.0,863633408.0,9252974592.0,20390752256.0,80707.0,188117.0
12-04 10:00:30,1.333,0.250,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112222720.0,863633408.0,9252974592.0,20390244352.0,47221.0,74508.0
12-04 10:00:31,0.418,0.084,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112341504.0,863633408.0,9252982784.0,20390117376.0,44898.0,72209.0
12-04 10:00:32,0.584,0.250,99.083,0.083,0.0,0.0,0.0,139264.0,0.0,11.0,3112341504.0,863633408.0,9252982784.0,20390117376.0,43885.0,69815.0
12-04 10:00:33,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112349696.0,863633408.0,9252982784.0,20390109184.0,45307.0,72880.0
12-04 10:00:34,1.925,0.167,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113242624.0,863633408.0,9252986880.0,20389212160.0,404536.0,196145.0
12-04 10:00:35,7.692,0.414,91.729,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3104358400.0,863633408.0,9252990976.0,20398092288.0,1924668.0,698196.0
12-04 10:00:36,7.012,0.417,92.487,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3035549696.0,863633408.0,9252990976.0,20466900992.0,1977048.0,707176.0
12-04 10:00:37,6.905,0.416,92.429,0.0,0.0,0.250,0.0,110592.0,0.0,4.0,2964434944.0,863633408.0,9252995072.0,20538011648.0,1953989.0,706588.0
12-04 10:00:38,6.695,0.335,92.720,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2965475328.0,863633408.0,9252995072.0,20536971264.0,1918289.0,699961.0
12-04 10:00:39,6.888,0.249,92.780,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2967990272.0,863633408.0,9252995072.0,20534456320.0,1732184.0,666172.0
12-04 10:00:40,6.977,0.415,92.442,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2971287552.0,863633408.0,9252999168.0,20531154944.0,1644361.0,644978.0
12-04 10:00:41,7.053,0.252,92.611,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2976534528.0,863633408.0,9253003264.0,20525903872.0,2265711.0,780003.0
12-04 10:00:42,7.173,0.334,92.244,0.0,0.0,0.250,0.0,81920.0,0.0,6.0,2979250176.0,863633408.0,9253003264.0,20523188224.0,2184541.0,762929.0
12-04 10:00:43,6.928,0.334,92.487,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2980048896.0,863633408.0,9253007360.0,20522385408.0,1967427.0,738065.0
12-04 10:00:44,7.571,0.166,92.180,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2981064704.0,863633408.0,9253007360.0,20521369600.0,2007880.0,718445.0
12-04 10:00:45,7.463,0.332,92.206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2982297600.0,863633408.0,9253011456.0,20520132608.0,1902797.0,713044.0
12-04 10:00:46,6.198,0.419,93.216,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2984869888.0,863633408.0,9253011456.0,20517560320.0,1963170.0,713302.0
12-04 10:00:47,6.533,0.251,93.132,0.0,0.0,0.084,0.0,73728.0,0.0,7.0,2988011520.0,863633408.0,9253011456.0,20514418688.0,1610960.0,649980.0
12-04 10:00:48,7.149,0.333,91.937,0.249,0.0,0.333,0.0,36864.0,0.0,7.0,2994515968.0,863633408.0,9253015552.0,20507910144.0,1994366.0,729170.0
12-04 10:00:49,6.928,0.334,92.654,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2997452800.0,863633408.0,9253015552.0,20504973312.0,2110302.0,747706.0
12-04 10:00:50,7.441,0.334,92.140,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3000860672.0,863633408.0,9253015552.0,20501565440.0,2073991.0,730723.0
12-04 10:00:51,6.773,0.167,92.893,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3005272064.0,863633408.0,9253019648.0,20497149952.0,1955963.0,719194.0
12-04 10:00:52,7.089,0.417,92.410,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3008573440.0,863633408.0,9253019648.0,20493848576.0,1880718.0,702748.0
12-04 10:00:53,7.072,0.333,92.263,0.250,0.0,0.083,0.0,40960.0,0.0,5.0,3010605056.0,863633408.0,9253019648.0,20491816960.0,1958066.0,719317.0
12-04 10:00:54,7.475,0.332,91.944,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3012886528.0,863633408.0,9253023744.0,20489531392.0,2018292.0,726779.0
12-04 10:00:55,7.321,0.333,92.263,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3019362304.0,863633408.0,9253023744.0,20483055616.0,1879986.0,699465.0
12-04 10:00:56,6.533,0.251,93.216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3022245888.0,863633408.0,9253027840.0,20480167936.0,1913166.0,710570.0
12-04 10:00:57,6.784,0.503,92.630,0.0,0.0,0.084,0.0,98304.0,0.0,13.0,3032686592.0,863633408.0,9253031936.0,20469723136.0,1984532.0,728227.0
12-04 10:00:58,8.437,0.414,90.984,0.0,0.0,0.165,0.0,8192.0,0.0,1.0,3038068736.0,863633408.0,9253031936.0,20464340992.0,1972610.0,723805.0
12-04 10:00:59,6.611,0.251,92.887,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3040940032.0,863633408.0,9253031936.0,20461469696.0,1983558.0,736793.0
12-04 10:01:00,6.218,0.336,93.193,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3042078720.0,863633408.0,9253036032.0,20460326912.0,1965695.0,719950.0
12-04 10:01:01,7.763,0.417,91.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3045851136.0,863633408.0,9253040128.0,20456550400.0,1981491.0,727275.0
12-04 10:01:02,5.843,0.417,93.656,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3049308160.0,863633408.0,9253044224.0,20453089280.0,1913194.0,703094.0
12-04 10:01:03,7.209,0.335,92.456,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053146112.0,863633408.0,9253048320.0,20449247232.0,1989544.0,728981.0
12-04 10:01:04,6.977,0.498,92.193,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,3057729536.0,863633408.0,9253048320.0,20444663808.0,1915996.0,703055.0
12-04 10:01:05,6.454,0.503,93.043,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062710272.0,863633408.0,9253052416.0,20439678976.0,1887622.0,706786.0
12-04 10:01:06,8.027,0.334,91.472,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3069280256.0,863633408.0,9253052416.0,20433108992.0,1984798.0,721956.0
12-04 10:01:07,5.448,0.419,93.965,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,3071946752.0,863633408.0,9253052416.0,20430442496.0,1977963.0,721119.0
12-04 10:01:08,7.485,0.252,92.262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3080577024.0,863633408.0,9253056512.0,20421808128.0,1902163.0,704822.0
12-04 10:01:09,5.931,0.251,93.567,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3082448896.0,863633408.0,9253056512.0,20419936256.0,1884958.0,708716.0
12-04 10:01:10,8.140,0.332,91.445,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3084951552.0,863633408.0,9253060608.0,20417429504.0,1819586.0,694743.0
12-04 10:01:11,7.023,0.251,92.475,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3089141760.0,863633408.0,9253060608.0,20413239296.0,2072359.0,736579.0
12-04 10:01:12,6.544,0.168,93.121,0.0,0.0,0.168,0.0,118784.0,0.0,6.0,3094425600.0,863633408.0,9253064704.0,20407951360.0,1945715.0,712554.0
12-04 10:01:13,7.583,0.500,91.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3100581888.0,863633408.0,9253064704.0,20401795072.0,2003874.0,730665.0
12-04 10:01:14,8.180,0.167,91.486,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3104231424.0,863633408.0,9253064704.0,20398145536.0,1986160.0,725666.0
12-04 10:01:15,7.327,0.416,92.090,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3109715968.0,863633408.0,9253072896.0,20392652800.0,1881862.0,701964.0
12-04 10:01:16,7.262,0.167,92.487,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3118571520.0,863633408.0,9253072896.0,20383797248.0,1964493.0,714662.0
12-04 10:01:17,7.398,0.333,92.103,0.0,0.0,0.166,0.0,98304.0,0.0,7.0,3126730752.0,863633408.0,9253072896.0,20375638016.0,1935767.0,712972.0
12-04 10:01:18,6.744,0.583,92.590,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3132309504.0,863633408.0,9253076992.0,20370055168.0,1930315.0,719959.0
12-04 10:01:19,6.845,0.334,92.654,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3139457024.0,863633408.0,9253076992.0,20362907648.0,2006199.0,723863.0
12-04 10:01:20,7.0,0.333,92.500,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3142664192.0,863633408.0,9253076992.0,20359700480.0,1934811.0,710454.0
12-04 10:01:21,6.538,0.335,93.043,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3144507392.0,863633408.0,9253081088.0,20357853184.0,1765727.0,701988.0
12-04 10:01:22,7.197,0.335,92.301,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3144802304.0,863633408.0,9253081088.0,20357558272.0,2121553.0,734066.0
12-04 10:01:23,7.879,0.335,91.618,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3149213696.0,863633408.0,9253081088.0,20353146880.0,2042054.0,733285.0
12-04 10:01:24,6.761,0.417,92.738,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3153432576.0,863633408.0,9253085184.0,20348923904.0,1884745.0,709201.0
12-04 10:01:25,7.185,0.334,92.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3158986752.0,863633408.0,9253085184.0,20343369728.0,1979162.0,718669.0
12-04 10:01:26,6.622,0.335,92.875,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3161276416.0,863633408.0,9253089280.0,20341075968.0,1961968.0,726490.0
12-04 10:01:27,7.179,0.334,92.404,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3164102656.0,863633408.0,9253089280.0,20338249728.0,1969945.0,730856.0
12-04 10:01:28,6.723,0.252,92.857,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,3168006144.0,863633408.0,9253089280.0,20334346240.0,1908585.0,716771.0
12-04 10:01:29,7.280,0.335,92.301,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3170508800.0,863633408.0,9253093376.0,20331839488.0,1955577.0,734043.0
12-04 10:01:30,6.213,0.420,93.115,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3173216256.0,863633408.0,9253093376.0,20329132032.0,1894334.0,707956.0
12-04 10:01:31,7.023,0.418,92.224,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3176005632.0,863633408.0,9253097472.0,20326338560.0,2007007.0,734071.0
12-04 10:01:32,6.917,0.250,92.750,0.0,0.0,0.083,0.0,159744.0,0.0,17.0,3179589632.0,863633408.0,9253101568.0,20322750464.0,1924268.0,710215.0
12-04 10:01:33,8.040,0.251,91.625,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,3182190592.0,863633408.0,9253101568.0,20320149504.0,1998947.0,722714.0
12-04 10:01:34,6.078,0.250,93.505,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3185967104.0,863633408.0,9253101568.0,20316372992.0,1697759.0,618509.0
12-04 10:01:35,0.835,0.083,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3187228672.0,863633408.0,9253109760.0,20315103232.0,73000.0,227131.0
12-04 10:01:36,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3187228672.0,863633408.0,9253109760.0,20315103232.0,65069.0,107256.0
12-04 10:01:37,0.584,0.250,98.831,0.250,0.0,0.083,0.0,98304.0,0.0,8.0,3187224576.0,863633408.0,9253113856.0,20315103232.0,62579.0,102099.0
12-04 10:01:38,0.751,0.250,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3188011008.0,863633408.0,9253113856.0,20314316800.0,63164.0,102806.0
12-04 10:01:39,0.501,0.084,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3187986432.0,863633408.0,9253113856.0,20314341376.0,63423.0,102886.0
12-04 10:01:40,0.834,0.167,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3187982336.0,863633408.0,9253117952.0,20314341376.0,67007.0,105122.0
12-04 10:01:41,7.943,0.502,91.388,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3171491840.0,863633408.0,9253117952.0,20330831872.0,2191457.0,825236.0
12-04 10:01:42,7.686,0.418,91.813,0.0,0.0,0.084,0.0,114688.0,0.0,6.0,3151724544.0,863633408.0,9253117952.0,20350599168.0,2417214.0,873675.0
12-04 10:01:43,8.438,0.418,90.810,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2979155968.0,863633408.0,9253126144.0,20523159552.0,2445992.0,881305.0
12-04 10:01:44,7.744,0.333,91.757,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2979639296.0,863633408.0,9253126144.0,20522676224.0,2359562.0,871889.0
12-04 10:01:45,7.782,0.418,91.715,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2984554496.0,863633408.0,9253130240.0,20517756928.0,2301098.0,863597.0
12-04 10:01:46,7.479,0.336,92.101,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2982522880.0,863633408.0,9253130240.0,20519788544.0,2327503.0,873745.0
12-04 10:01:47,7.718,0.336,91.779,0.0,0.0,0.168,0.0,94208.0,0.0,7.0,2984300544.0,863633408.0,9253130240.0,20518010880.0,2427211.0,879426.0
12-04 10:01:48,7.763,0.501,91.402,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2985693184.0,863633408.0,9253134336.0,20516614144.0,2488581.0,891291.0
12-04 10:01:49,7.737,0.499,91.681,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2991153152.0,863633408.0,9253134336.0,20511154176.0,2319953.0,859012.0
12-04 10:01:50,7.673,0.584,91.576,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2997223424.0,863633408.0,9253134336.0,20505083904.0,2354588.0,867927.0
12-04 10:01:51,7.879,0.419,91.534,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2996490240.0,863633408.0,9253138432.0,20505812992.0,2547096.0,910410.0
12-04 10:01:52,8.728,0.499,90.607,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,2998743040.0,863633408.0,9253138432.0,20503560192.0,2446492.0,884160.0
12-04 10:01:53,7.840,0.417,91.660,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3007758336.0,863633408.0,9253138432.0,20494544896.0,2422188.0,877685.0
12-04 10:01:54,8.173,0.334,91.243,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3016622080.0,863633408.0,9253142528.0,20485677056.0,2466663.0,896174.0
12-04 10:01:55,7.435,0.418,91.980,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3019603968.0,863633408.0,9253142528.0,20482695168.0,1783511.0,760034.0
12-04 10:01:56,7.731,0.336,91.849,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3023032320.0,863633408.0,9253142528.0,20479266816.0,2308691.0,865536.0
12-04 10:01:57,7.987,0.250,91.681,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3027505152.0,863633408.0,9253146624.0,20474789888.0,2337551.0,863077.0
12-04 10:01:58,8.550,0.335,91.115,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3034042368.0,863633408.0,9253146624.0,20468252672.0,2458377.0,884347.0
12-04 10:01:59,7.383,0.419,92.030,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3040043008.0,863633408.0,9253146624.0,20462252032.0,2504760.0,917332.0
12-04 10:02:00,8.194,0.334,91.304,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3045785600.0,863633408.0,9253150720.0,20456505344.0,2224930.0,842222.0
12-04 10:02:01,8.424,0.417,91.076,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3048886272.0,863633408.0,9253158912.0,20453396480.0,2387277.0,884882.0
12-04 10:02:02,7.718,0.084,92.114,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3052310528.0,863633408.0,9253163008.0,20449968128.0,2299619.0,848120.0
12-04 10:02:03,8.236,0.499,91.015,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,3059232768.0,863633408.0,9253163008.0,20443045888.0,2341908.0,879463.0
12-04 10:02:04,7.789,0.335,91.792,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3063644160.0,863633408.0,9253163008.0,20438634496.0,2327540.0,866547.0
12-04 10:02:05,8.173,0.417,91.159,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3069493248.0,863633408.0,9253167104.0,20432781312.0,2426287.0,884068.0
12-04 10:02:06,7.970,0.755,91.107,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3078791168.0,863633408.0,9253167104.0,20423483392.0,2505313.0,906712.0
12-04 10:02:07,6.856,0.418,92.642,0.0,0.0,0.084,0.0,102400.0,0.0,15.0,3080409088.0,863633408.0,9253167104.0,20421865472.0,2059033.0,807457.0
12-04 10:02:08,7.576,0.337,92.003,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3090784256.0,863633408.0,9253171200.0,20411486208.0,2401648.0,892437.0
12-04 10:02:09,7.943,0.251,91.722,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3096858624.0,863633408.0,9253171200.0,20405411840.0,2419270.0,895515.0
12-04 10:02:10,8.598,0.250,90.651,0.250,0.0,0.250,0.0,32768.0,0.0,3.0,3108503552.0,863633408.0,9253175296.0,20393762816.0,2463604.0,890378.0
12-04 10:02:11,6.963,0.336,92.534,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3110375424.0,863633408.0,9253175296.0,20391890944.0,2387776.0,869590.0
12-04 10:02:12,8.811,0.582,90.357,0.0,0.0,0.249,0.0,110592.0,0.0,6.0,3118878720.0,863633408.0,9253179392.0,20383383552.0,2458152.0,884327.0
12-04 10:02:13,7.262,0.501,92.070,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3120308224.0,863633408.0,9253179392.0,20381954048.0,2302663.0,856473.0
12-04 10:02:14,7.835,0.337,91.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3128655872.0,863633408.0,9253179392.0,20373606400.0,2453479.0,888738.0
12-04 10:02:15,8.033,0.335,91.548,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3134500864.0,863633408.0,9253183488.0,20367757312.0,2424721.0,887270.0
12-04 10:02:16,7.209,0.503,92.037,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,3138473984.0,863633408.0,9253187584.0,20363780096.0,2273469.0,857096.0
12-04 10:02:17,7.789,0.335,91.792,0.0,0.0,0.084,0.0,86016.0,0.0,8.0,3144028160.0,863633408.0,9253187584.0,20358225920.0,2278038.0,857780.0
12-04 10:02:18,8.090,0.417,91.243,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3146579968.0,863633408.0,9253191680.0,20355670016.0,2338467.0,860262.0
12-04 10:02:19,8.319,0.420,91.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3152859136.0,863633408.0,9253191680.0,20349390848.0,2506061.0,890922.0
12-04 10:02:20,7.860,0.167,91.722,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3156348928.0,863633408.0,9253191680.0,20345901056.0,2432443.0,880942.0
12-04 10:02:21,7.815,0.504,91.513,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3164471296.0,863633408.0,9253195776.0,20337774592.0,2525260.0,906883.0
12-04 10:02:22,7.364,0.418,92.134,0.084,0.0,0.0,0.0,65536.0,0.0,5.0,3167645696.0,863633408.0,9253195776.0,20334600192.0,2397288.0,874819.0
12-04 10:02:23,9.693,0.414,89.727,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3173355520.0,863633408.0,9253199872.0,20328886272.0,2320634.0,877003.0
12-04 10:02:24,7.667,0.333,91.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3178942464.0,863633408.0,9253199872.0,20323299328.0,2323725.0,859108.0
12-04 10:02:25,8.117,0.418,91.381,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3185037312.0,863633408.0,9253199872.0,20317204480.0,2421826.0,888157.0
12-04 10:02:26,8.013,0.334,91.235,0.083,0.0,0.334,0.0,16384.0,0.0,2.0,3188428800.0,863633408.0,9253203968.0,20313808896.0,2143188.0,829954.0
12-04 10:02:27,7.370,0.503,91.709,0.0,0.0,0.419,0.0,61440.0,0.0,5.0,3193573376.0,863633408.0,9253203968.0,20308664320.0,2379809.0,884815.0
12-04 10:02:28,8.878,0.251,90.787,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3202887680.0,863633408.0,9253208064.0,20299345920.0,2370161.0,881413.0
12-04 10:02:29,7.628,0.251,91.869,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3205505024.0,863633408.0,9253208064.0,20296728576.0,2502834.0,919043.0
12-04 10:02:30,7.634,0.419,91.779,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3209789440.0,863633408.0,9253208064.0,20292444160.0,2384481.0,882323.0
12-04 10:02:31,8.681,0.334,90.735,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3213352960.0,863633408.0,9253216256.0,20288872448.0,2386410.0,895973.0
12-04 10:02:32,7.782,0.418,91.715,0.0,0.0,0.084,0.0,147456.0,0.0,11.0,3215097856.0,863633408.0,9253216256.0,20287127552.0,2516883.0,910271.0
12-04 10:02:33,10.684,0.167,89.065,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,3220439040.0,863633408.0,9253216256.0,20281786368.0,2432455.0,894755.0
12-04 10:02:34,6.891,0.252,92.773,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3225796608.0,863633408.0,9253224448.0,20276420608.0,2479991.0,903323.0
12-04 10:02:35,8.033,0.335,91.548,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3230748672.0,863633408.0,9253224448.0,20271468544.0,2437062.0,891243.0
12-04 10:02:36,8.710,0.419,90.536,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,3234967552.0,863633408.0,9253224448.0,20267249664.0,2316345.0,878521.0
12-04 10:02:37,6.862,0.502,92.469,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,3237093376.0,863633408.0,9253228544.0,20265119744.0,2304167.0,861608.0
12-04 10:02:38,9.151,0.333,90.349,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3246264320.0,863633408.0,9253228544.0,20255948800.0,2365097.0,888181.0
12-04 10:02:39,8.612,0.585,90.552,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3249410048.0,863633408.0,9253228544.0,20252803072.0,2514520.0,912719.0
12-04 10:02:40,8.090,0.334,91.326,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3252072448.0,863633408.0,9253232640.0,20250136576.0,2351035.0,888105.0
12-04 10:02:41,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256135680.0,863633408.0,9253232640.0,20246073344.0,760075.0,281110.0
12-04 10:02:42,0.833,0.250,98.750,0.167,0.0,0.0,0.0,163840.0,0.0,16.0,3257655296.0,863633408.0,9253236736.0,20244549632.0,87633.0,282371.0
12-04 10:02:43,0.752,0.167,99.081,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3257663488.0,863633408.0,9253236736.0,20244541440.0,79539.0,133163.0
12-04 10:02:44,0.669,0.084,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3257790464.0,863633408.0,9253236736.0,20244414464.0,80811.0,134333.0
12-04 10:02:45,1.004,0.167,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259449344.0,863633408.0,9253236736.0,20242755584.0,80824.0,135472.0
12-04 10:02:46,1.084,0.250,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259826176.0,863633408.0,9253240832.0,20242374656.0,80808.0,135560.0
12-04 10:02:47,4.100,0.251,95.565,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,3261091840.0,863633408.0,9253244928.0,20241104896.0,986099.0,447832.0
12-04 10:02:48,8.878,0.586,90.034,0.251,0.0,0.251,0.0,32768.0,0.0,3.0,3197902848.0,863633408.0,9253249024.0,20304289792.0,2485940.0,956795.0
12-04 10:02:49,8.732,0.420,90.680,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3042615296.0,863633408.0,9253249024.0,20459577344.0,2488922.0,951166.0
12-04 10:02:50,8.908,0.504,90.504,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2982383616.0,863633408.0,9253249024.0,20519809024.0,2584353.0,986077.0
12-04 10:02:51,9.023,0.418,90.309,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2989211648.0,863633408.0,9253253120.0,20512976896.0,2796468.0,1022092.0
12-04 10:02:52,9.190,0.585,89.975,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2994589696.0,863633408.0,9253253120.0,20507598848.0,2716588.0,1009601.0
12-04 10:02:53,9.532,0.334,89.883,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2995200000.0,863633408.0,9253253120.0,20506988544.0,2647568.0,988944.0
12-04 10:02:54,8.528,0.585,90.719,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3005734912.0,863633408.0,9253257216.0,20496449536.0,2758115.0,1006636.0
12-04 10:02:55,8.291,0.419,90.955,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3009015808.0,863633408.0,9253257216.0,20493168640.0,2731116.0,1006868.0
12-04 10:02:56,8.938,0.337,90.556,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3017080832.0,863633408.0,9253257216.0,20485103616.0,2764862.0,1010383.0
12-04 10:02:57,9.456,0.502,89.874,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3021332480.0,863633408.0,9253261312.0,20480847872.0,2711986.0,998346.0
12-04 10:02:58,8.333,0.505,90.825,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3028885504.0,863633408.0,9253261312.0,20473294848.0,2757700.0,1012720.0
12-04 10:02:59,8.831,0.336,90.580,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3031146496.0,863633408.0,9253261312.0,20471033856.0,2625150.0,996133.0
12-04 10:03:00,8.418,0.505,90.825,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3034103808.0,863633408.0,9253265408.0,20468072448.0,2694198.0,983184.0
12-04 10:03:01,8.382,0.671,90.863,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3039014912.0,863633408.0,9253273600.0,20463153152.0,2707251.0,1008321.0
12-04 10:03:02,9.631,0.670,89.363,0.0,0.0,0.335,0.0,65536.0,0.0,5.0,3049394176.0,863633408.0,9253273600.0,20452773888.0,2887265.0,1045474.0
12-04 10:03:03,8.201,0.335,91.130,0.0,0.0,0.335,0.0,12288.0,0.0,1.0,3056979968.0,863633408.0,9253277696.0,20445184000.0,2587489.0,974710.0
12-04 10:03:04,8.739,0.504,90.504,0.084,0.0,0.168,0.0,24576.0,0.0,2.0,3063652352.0,863633408.0,9253277696.0,20438511616.0,2734954.0,1005303.0
12-04 10:03:05,10.256,0.496,88.999,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3070377984.0,863633408.0,9253281792.0,20431781888.0,2800184.0,1020970.0
12-04 10:03:06,8.969,0.419,90.444,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3076313088.0,863633408.0,9253281792.0,20425846784.0,2644861.0,1007052.0
12-04 10:03:07,8.838,0.673,90.320,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3089104896.0,863633408.0,9253285888.0,20413050880.0,2693864.0,1000838.0
12-04 10:03:08,8.024,0.253,91.554,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,3093229568.0,863633408.0,9253285888.0,20408926208.0,2673176.0,1004898.0
12-04 10:03:09,9.500,0.333,89.833,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3097231360.0,863633408.0,9253285888.0,20404924416.0,2807786.0,1038173.0
12-04 10:03:10,8.893,0.503,90.520,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3101859840.0,863633408.0,9253289984.0,20400291840.0,2617213.0,987220.0
12-04 10:03:11,8.663,0.252,90.833,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3105415168.0,863633408.0,9253289984.0,20396736512.0,2580433.0,991490.0
12-04 10:03:12,9.023,0.501,90.309,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3113697280.0,863633408.0,9253294080.0,20388450304.0,2569335.0,986786.0
12-04 10:03:13,9.440,0.668,89.724,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3119632384.0,863633408.0,9253294080.0,20382515200.0,2676980.0,998236.0
12-04 10:03:14,9.038,0.335,90.293,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,3126935552.0,863633408.0,9253294080.0,20375212032.0,2501712.0,977457.0
12-04 10:03:15,9.516,0.501,89.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3132612608.0,863633408.0,9253298176.0,20369530880.0,2714862.0,1024251.0
12-04 10:03:16,8.878,0.335,90.536,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3136483328.0,863633408.0,9253298176.0,20365660160.0,2339600.0,925693.0
12-04 10:03:17,9.591,0.500,89.658,0.0,0.0,0.250,0.0,139264.0,0.0,12.0,3144007680.0,863633408.0,9253298176.0,20358135808.0,2691354.0,1013945.0
12-04 10:03:18,9.472,0.335,90.109,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3150401536.0,863633408.0,9253302272.0,20351737856.0,2523477.0,980891.0
12-04 10:03:19,9.615,0.334,89.465,0.251,0.0,0.334,0.0,32768.0,0.0,3.0,3157458944.0,863633408.0,9253306368.0,20344676352.0,2797172.0,1038977.0
12-04 10:03:20,10.083,0.333,89.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3163463680.0,863633408.0,9253310464.0,20338667520.0,2678754.0,1008618.0
12-04 10:03:21,9.030,0.418,90.385,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3169939456.0,863633408.0,9253310464.0,20332191744.0,2626537.0,996707.0
12-04 10:03:22,8.794,0.503,90.452,0.0,0.0,0.251,0.0,69632.0,0.0,4.0,3175239680.0,863633408.0,9253310464.0,20326891520.0,2665855.0,1013548.0
12-04 10:03:23,9.228,0.419,90.268,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3183427584.0,863633408.0,9253314560.0,20318699520.0,2133442.0,903323.0
12-04 10:03:24,8.473,0.503,90.856,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3188441088.0,863633408.0,9253314560.0,20313686016.0,2170385.0,920379.0
12-04 10:03:25,9.357,0.418,89.975,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3202543616.0,863633408.0,9253314560.0,20299583488.0,2347298.0,953225.0
12-04 10:03:26,9.591,0.667,89.491,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3210547200.0,863633408.0,9253318656.0,20291575808.0,2830679.0,1042956.0
12-04 10:03:27,9.265,0.417,89.900,0.0,0.0,0.417,0.0,65536.0,0.0,5.0,3216453632.0,863633408.0,9253318656.0,20285669376.0,2400679.0,953862.0
12-04 10:03:28,10.050,0.415,89.203,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3223531520.0,863633408.0,9253318656.0,20278591488.0,2649912.0,1029197.0
12-04 10:03:29,8.354,0.338,91.224,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3230765056.0,863633408.0,9253322752.0,20271353856.0,2465039.0,978696.0
12-04 10:03:30,9.484,0.333,89.684,0.250,0.0,0.250,0.0,16384.0,0.0,2.0,3232763904.0,863633408.0,9253322752.0,20269355008.0,2690363.0,1030410.0
12-04 10:03:31,9.091,0.505,90.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3236425728.0,863633408.0,9253326848.0,20265689088.0,2541161.0,982981.0
12-04 10:03:32,8.878,0.503,90.285,0.0,0.0,0.335,0.0,143360.0,0.0,11.0,3245023232.0,863633408.0,9253330944.0,20257087488.0,2739419.0,1031094.0
12-04 10:03:33,8.824,0.420,90.588,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3251277824.0,863633408.0,9253330944.0,20250832896.0,2552341.0,995697.0
12-04 10:03:34,9.289,0.753,89.791,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3261562880.0,863633408.0,9253330944.0,20240547840.0,2342819.0,960096.0
12-04 10:03:35,8.201,0.502,91.130,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3267780608.0,863633408.0,9253335040.0,20234326016.0,2386142.0,950268.0
12-04 10:03:36,8.677,0.337,90.986,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3276283904.0,863633408.0,9253339136.0,20225818624.0,2503783.0,986025.0
12-04 10:03:37,9.258,0.667,89.908,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,3283554304.0,863633408.0,9253339136.0,20218548224.0,2402792.0,980886.0
12-04 10:03:38,10.084,0.504,89.244,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,3290963968.0,863633408.0,9253343232.0,20211134464.0,2818470.0,1051345.0
12-04 10:03:39,9.197,0.334,90.134,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3297357824.0,863633408.0,9253343232.0,20204740608.0,2543155.0,986333.0
12-04 10:03:40,9.174,0.500,89.825,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,3310309376.0,863633408.0,9253343232.0,20191789056.0,2324655.0,960905.0
12-04 10:03:41,9.866,0.669,89.214,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3319955456.0,863633408.0,9253347328.0,20182138880.0,2678097.0,1036610.0
12-04 10:03:42,8.757,0.500,90.575,0.0,0.0,0.167,0.0,61440.0,0.0,5.0,3325128704.0,863633408.0,9253347328.0,20176965632.0,2664024.0,1011244.0
12-04 10:03:43,9.691,0.501,89.724,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3334995968.0,863633408.0,9253351424.0,20167094272.0,2460421.0,963231.0
12-04 10:03:44,8.347,0.337,91.062,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3344076800.0,863633408.0,9253351424.0,20158013440.0,2558408.0,1012121.0
12-04 10:03:45,9.950,0.502,89.214,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3351695360.0,863633408.0,9253351424.0,20150394880.0,2604931.0,1007975.0
12-04 10:03:46,8.242,0.336,91.169,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3359260672.0,863633408.0,9253355520.0,20142825472.0,2555541.0,1003899.0
12-04 10:03:47,7.513,0.668,91.569,0.0,0.0,0.250,0.0,118784.0,0.0,8.0,3367481344.0,863633408.0,9253355520.0,20134604800.0,2624708.0,900006.0
12-04 10:03:48,2.506,0.251,97.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3368370176.0,863633408.0,9253355520.0,20133715968.0,1993547.0,565208.0
12-04 10:03:49,3.607,0.419,95.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3370237952.0,863633408.0,9253359616.0,20131844096.0,2985511.0,761115.0
12-04 10:03:50,3.494,0.166,96.173,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3370766336.0,863633408.0,9253359616.0,20131315712.0,2909408.0,739062.0
12-04 10:03:51,1.001,0.250,98.666,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3371921408.0,863633408.0,9253359616.0,20130160640.0,366139.0,383332.0
12-04 10:03:52,0.754,0.084,99.162,0.0,0.0,0.0,0.0,122880.0,0.0,16.0,3371917312.0,863633408.0,9253363712.0,20130160640.0,101464.0,170927.0
12-04 10:03:53,1.168,0.250,98.582,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3371917312.0,863633408.0,9253363712.0,20130160640.0,97554.0,167461.0
12-04 10:03:54,1.925,0.167,97.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3371917312.0,863633408.0,9253363712.0,20130160640.0,113735.0,181299.0
12-04 10:03:55,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3372040192.0,863633408.0,9253367808.0,20130033664.0,99806.0,168511.0
12-04 10:03:56,1.082,0.416,98.085,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,3372294144.0,863633408.0,9253367808.0,20129779712.0,101637.0,171591.0
12-04 10:03:57,9.587,0.331,89.669,0.0,0.0,0.413,0.0,61440.0,0.0,5.0,3296198656.0,863633408.0,9253376000.0,20205867008.0,2243308.0,920181.0
12-04 10:03:58,11.755,0.490,87.510,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3149176832.0,863633408.0,9253376000.0,20352888832.0,2952257.0,1106227.0
12-04 10:03:59,11.038,0.572,87.980,0.0,0.0,0.409,0.0,0.0,0.0,0.0,3089207296.0,863633408.0,9253376000.0,20412858368.0,2786276.0,1107825.0
12-04 10:04:00,10.857,0.653,88.163,0.0,0.0,0.327,0.0,0.0,0.0,0.0,3076919296.0,863633408.0,9253380096.0,20425142272.0,2714377.0,1068103.0
12-04 10:04:01,11.310,0.570,87.958,0.0,0.0,0.163,0.0,0.0,0.0,0.0,3082469376.0,863633408.0,9253384192.0,20419588096.0,2758636.0,1078125.0
12-04 10:04:02,10.729,0.328,88.452,0.082,0.0,0.410,0.0,81920.0,0.0,7.0,3028692992.0,863633408.0,9253384192.0,20473364480.0,2633120.0,1047867.0
12-04 10:04:03,10.875,0.654,88.062,0.0,0.0,0.409,0.0,0.0,0.0,0.0,3040149504.0,863633408.0,9253388288.0,20461903872.0,2821054.0,1091299.0
12-04 10:04:04,10.496,0.651,88.446,0.0,0.0,0.407,0.0,0.0,0.0,0.0,3034722304.0,863633408.0,9253388288.0,20467331072.0,2590090.0,1038400.0
12-04 10:04:05,11.630,0.573,87.387,0.0,0.0,0.410,0.0,0.0,0.0,0.0,3037294592.0,863633408.0,9253388288.0,20464758784.0,2949606.0,1120408.0
12-04 10:04:06,10.776,0.490,88.408,0.0,0.0,0.327,0.0,0.0,0.0,0.0,3046555648.0,863633408.0,9253392384.0,20455493632.0,2745703.0,1071970.0
12-04 10:04:07,11.401,0.489,87.541,0.163,0.0,0.407,0.0,77824.0,0.0,7.0,3048812544.0,863633408.0,9253392384.0,20453236736.0,2761167.0,1095277.0
12-04 10:04:08,11.554,0.651,87.551,0.0,0.0,0.244,0.0,0.0,0.0,0.0,3051577344.0,863633408.0,9253396480.0,20450467840.0,2780950.0,1126045.0
12-04 10:04:09,11.765,0.735,87.255,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3059658752.0,863633408.0,9253396480.0,20442386432.0,3064461.0,1147172.0
12-04 10:04:10,11.520,0.327,87.908,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3062546432.0,863633408.0,9253404672.0,20439490560.0,2836462.0,1123870.0
12-04 10:04:11,10.857,0.408,88.245,0.0,0.0,0.490,0.0,0.0,0.0,0.0,3070324736.0,863633408.0,9253404672.0,20431712256.0,2721099.0,1118453.0
12-04 10:04:12,11.717,0.732,87.144,0.0,0.0,0.407,0.0,61440.0,0.0,5.0,3081285632.0,863633408.0,9253404672.0,20420751360.0,2648804.0,1082844.0
12-04 10:04:13,11.382,0.407,87.642,0.163,0.0,0.407,0.0,28672.0,0.0,3.0,3092201472.0,863633408.0,9253408768.0,20409831424.0,2712332.0,1096295.0
12-04 10:04:14,11.851,0.812,87.094,0.0,0.0,0.244,0.0,0.0,0.0,0.0,3102171136.0,863633408.0,9253408768.0,20399861760.0,2785983.0,1113205.0
12-04 10:04:15,10.939,0.571,88.082,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3109687296.0,863633408.0,9253412864.0,20392341504.0,2719238.0,1126464.0
12-04 10:04:16,11.870,0.488,87.480,0.0,0.0,0.163,0.0,0.0,0.0,0.0,3113529344.0,863633408.0,9253412864.0,20388499456.0,2885173.0,1138388.0
12-04 10:04:17,11.328,0.652,87.531,0.0,0.0,0.489,0.0,69632.0,0.0,7.0,3118895104.0,863633408.0,9253412864.0,20383133696.0,2756433.0,1114650.0
12-04 10:04:18,11.491,0.652,87.205,0.163,0.0,0.489,0.0,45056.0,0.0,7.0,3131240448.0,863633408.0,9253416960.0,20370784256.0,2772147.0,1124381.0
12-04 10:04:19,11.356,0.490,87.745,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3137650688.0,863633408.0,9253416960.0,20364374016.0,2808271.0,1130886.0
12-04 10:04:20,11.356,0.572,87.663,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3143618560.0,863633408.0,9253416960.0,20358406144.0,2719626.0,1108659.0
12-04 10:04:21,10.947,0.412,88.395,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3147423744.0,863633408.0,9253421056.0,20354596864.0,2746544.0,1137786.0
12-04 10:04:22,11.175,0.489,88.091,0.0,0.0,0.245,0.0,118784.0,0.0,6.0,3153137664.0,863633408.0,9253421056.0,20348882944.0,2845785.0,1140552.0
12-04 10:04:23,11.856,0.572,86.999,0.245,0.0,0.327,0.0,16384.0,0.0,2.0,3163578368.0,863633408.0,9253425152.0,20338438144.0,2817801.0,1136336.0
12-04 10:04:24,10.839,0.570,88.101,0.0,0.0,0.489,0.0,0.0,0.0,0.0,3167481856.0,863633408.0,9253425152.0,20334534656.0,2839927.0,1138691.0
12-04 10:04:25,12.663,0.245,86.846,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3179065344.0,863633408.0,9253429248.0,20322947072.0,2797183.0,1133248.0
12-04 10:04:26,10.993,0.651,87.948,0.0,0.0,0.407,0.0,0.0,0.0,0.0,3184074752.0,863633408.0,9253433344.0,20317933568.0,2676159.0,1109327.0
12-04 10:04:27,11.401,0.407,87.785,0.0,0.0,0.407,0.0,94208.0,0.0,10.0,3199918080.0,863633408.0,9253433344.0,20302090240.0,2714204.0,1124111.0
12-04 10:04:28,12.358,0.325,86.829,0.0,0.0,0.488,0.0,8192.0,0.0,1.0,3212488704.0,863633408.0,9253433344.0,20289519616.0,2728700.0,1111991.0
12-04 10:04:29,10.319,0.737,88.288,0.328,0.0,0.328,0.0,32768.0,0.0,3.0,3215814656.0,863633408.0,9253437440.0,20286189568.0,2841269.0,1160532.0
12-04 10:04:30,12.072,0.408,87.276,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3230208000.0,863633408.0,9253441536.0,20271792128.0,2731748.0,1105234.0
12-04 10:04:31,11.620,0.573,87.725,0.0,0.0,0.082,0.0,0.0,0.0,0.0,3242254336.0,863633408.0,9253441536.0,20259745792.0,2744000.0,1120839.0
12-04 10:04:32,10.866,0.408,88.399,0.0,0.0,0.327,0.0,135168.0,0.0,11.0,3246219264.0,863633408.0,9253445632.0,20255776768.0,2792623.0,1131375.0
12-04 10:04:33,11.961,0.732,86.900,0.0,0.0,0.407,0.0,0.0,0.0,0.0,3252723712.0,863633408.0,9253445632.0,20249272320.0,2987135.0,1179579.0
12-04 10:04:34,12.673,0.487,86.434,0.162,0.0,0.244,0.0,16384.0,0.0,2.0,3268124672.0,863633408.0,9253445632.0,20233871360.0,2794349.0,1126064.0
12-04 10:04:35,10.336,0.492,88.761,0.0,0.0,0.410,0.0,0.0,0.0,0.0,3273449472.0,863633408.0,9253449728.0,20228542464.0,2748582.0,1129056.0
12-04 10:04:36,11.102,0.653,88.0,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3277680640.0,863633408.0,9253449728.0,20224311296.0,2505926.0,1077016.0
12-04 10:04:37,11.889,0.733,86.971,0.0,0.0,0.407,0.0,61440.0,0.0,3.0,3283468288.0,863633408.0,9253449728.0,20218523648.0,2547400.0,1102686.0
12-04 10:04:38,11.166,0.575,87.767,0.0,0.0,0.493,0.0,0.0,0.0,0.0,3291140096.0,863633408.0,9253453824.0,20210847744.0,2881339.0,1155896.0
12-04 10:04:39,11.457,0.409,87.561,0.164,0.0,0.409,0.0,16384.0,0.0,2.0,3295940608.0,863633408.0,9253453824.0,20206047232.0,2856366.0,1159884.0
12-04 10:04:40,11.803,0.328,87.623,0.0,0.0,0.246,0.0,0.0,0.0,0.0,3307941888.0,863633408.0,9253457920.0,20194041856.0,2858388.0,1149085.0
12-04 10:04:41,10.664,0.820,88.105,0.0,0.0,0.410,0.0,0.0,0.0,0.0,3313590272.0,863633408.0,9253462016.0,20188389376.0,2912079.0,1208245.0
12-04 10:04:42,11.755,0.571,87.510,0.0,0.0,0.163,0.0,65536.0,0.0,5.0,3326951424.0,863633408.0,9253462016.0,20175028224.0,2674192.0,1112024.0
12-04 10:04:43,11.220,0.573,87.879,0.0,0.0,0.328,0.0,0.0,0.0,0.0,3344105472.0,863633408.0,9253462016.0,20157874176.0,2723036.0,1123915.0
12-04 10:04:44,11.157,0.492,87.859,0.082,0.0,0.410,0.0,16384.0,0.0,2.0,3355783168.0,863633408.0,9253466112.0,20146192384.0,2925996.0,1177071.0
12-04 10:04:45,11.020,0.411,87.993,0.0,0.0,0.576,0.0,0.0,0.0,0.0,3365335040.0,863633408.0,9253466112.0,20136640512.0,2957827.0,1185227.0
12-04 10:04:46,9.983,0.660,88.779,0.0,0.0,0.578,0.0,0.0,0.0,0.0,3370414080.0,863633408.0,9253466112.0,20131561472.0,2714799.0,1116889.0
12-04 10:04:47,11.984,0.729,86.964,0.0,0.0,0.324,0.0,65536.0,0.0,5.0,3373998080.0,863633408.0,9253470208.0,20127973376.0,2466666.0,1100673.0
12-04 10:04:48,11.545,0.650,87.317,0.0,0.0,0.488,0.0,28672.0,0.0,2.0,3383840768.0,863633408.0,9253470208.0,20118130688.0,2488068.0,1092012.0
12-04 10:04:49,11.611,0.491,87.572,0.0,0.0,0.327,0.0,0.0,0.0,0.0,3391008768.0,863633408.0,9253474304.0,20110958592.0,2847520.0,1156252.0
12-04 10:04:50,11.485,0.574,87.531,0.246,0.0,0.164,0.0,28672.0,0.0,3.0,3396280320.0,863633408.0,9253474304.0,20105687040.0,2733146.0,1140537.0
12-04 10:04:51,11.438,0.735,87.418,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3404255232.0,863633408.0,9253474304.0,20097712128.0,2749102.0,1145292.0
12-04 10:04:52,11.971,0.407,87.296,0.0,0.0,0.326,0.0,69632.0,0.0,5.0,3409113088.0,863633408.0,9253474304.0,20092854272.0,2812975.0,1149961.0
12-04 10:04:53,11.909,0.489,87.357,0.0,0.0,0.245,0.0,12288.0,0.0,3.0,3415830528.0,863633408.0,9253482496.0,20086128640.0,2646642.0,1119497.0
12-04 10:04:54,11.129,0.736,87.643,0.0,0.0,0.491,0.0,0.0,0.0,0.0,3420348416.0,863633408.0,9253482496.0,20081610752.0,2841557.0,1152797.0
12-04 10:04:55,11.129,0.491,87.807,0.164,0.0,0.409,0.0,16384.0,0.0,2.0,3429081088.0,863633408.0,9253486592.0,20072873984.0,2850904.0,1173096.0
12-04 10:04:56,12.937,0.488,86.168,0.0,0.0,0.407,0.0,0.0,0.0,0.0,3438702592.0,863633408.0,9253486592.0,20063252480.0,2866548.0,1168172.0
12-04 10:04:57,5.141,0.498,94.196,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3441754112.0,863633408.0,9253486592.0,20060200960.0,2963588.0,879984.0
12-04 10:04:58,2.757,0.334,96.825,0.0,0.0,0.084,0.0,53248.0,0.0,1.0,3444113408.0,863633408.0,9253490688.0,20057837568.0,2124629.0,633092.0
12-04 10:04:59,3.336,0.167,96.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3445551104.0,863633408.0,9253494784.0,20056395776.0,2758142.0,739130.0
12-04 10:05:00,3.923,0.167,95.743,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3447803904.0,863633408.0,9253494784.0,20054142976.0,2478108.0,651488.0
12-04 10:05:01,3.091,0.501,96.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3450953728.0,863633408.0,9253498880.0,20050989056.0,3116816.0,789357.0
12-04 10:05:02,2.588,0.250,97.162,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,3452506112.0,863633408.0,9253498880.0,20049436672.0,1753005.0,510522.0
12-04 10:05:03,0.835,0.083,98.998,0.0,0.0,0.083,0.0,32768.0,0.0,6.0,3453140992.0,863633408.0,9253498880.0,20048801792.0,128788.0,391716.0
12-04 10:05:04,0.838,0.251,98.827,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3453136896.0,863633408.0,9253502976.0,20048801792.0,117688.0,203114.0
12-04 10:05:05,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3453263872.0,863633408.0,9253502976.0,20048674816.0,118239.0,201646.0
12-04 10:05:06,1.005,0.251,98.409,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,3453259776.0,863633408.0,9253507072.0,20048674816.0,118996.0,202011.0
12-04 10:05:07,1.501,0.083,98.332,0.0,0.0,0.083,0.0,94208.0,0.0,5.0,3453394944.0,863633408.0,9253507072.0,20048539648.0,119581.0,201182.0
12-04 10:05:08,4.184,0.335,95.230,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3454279680.0,863633408.0,9253511168.0,20047650816.0,928360.0,498644.0
12-04 10:05:09,11.819,0.587,87.343,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3285426176.0,863633408.0,9253515264.0,20216500224.0,3088597.0,1226533.0
12-04 10:05:10,11.484,0.419,88.013,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3207217152.0,863633408.0,9253515264.0,20294709248.0,2984544.0,1212225.0
12-04 10:05:11,11.455,0.251,87.960,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3188031488.0,863633408.0,9253519360.0,20313890816.0,2995500.0,1214978.0
12-04 10:05:12,10.806,0.333,88.362,0.166,0.0,0.333,0.0,81920.0,0.0,7.0,3189178368.0,863633408.0,9253519360.0,20312743936.0,3069575.0,1233831.0
12-04 10:05:13,12.583,0.667,86.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054206976.0,863633408.0,9253523456.0,20447711232.0,3002448.0,1222394.0
12-04 10:05:14,11.352,0.668,87.896,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3055611904.0,863633408.0,9253523456.0,20446306304.0,3122958.0,1256764.0
12-04 10:05:15,11.481,0.499,87.854,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3059167232.0,863633408.0,9253523456.0,20442750976.0,2973798.0,1216931.0
12-04 10:05:16,11.120,0.418,88.127,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3056037888.0,863633408.0,9253527552.0,20445876224.0,2935799.0,1220526.0
12-04 10:05:17,10.553,0.586,88.442,0.168,0.0,0.251,0.0,81920.0,0.0,7.0,3060441088.0,863633408.0,9253527552.0,20441473024.0,3048563.0,1239525.0
12-04 10:05:18,12.030,0.501,87.385,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3065958400.0,863633408.0,9253527552.0,20435955712.0,3047692.0,1243382.0
12-04 10:05:19,10.050,0.754,89.028,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,3077455872.0,863633408.0,9253531648.0,20424454144.0,2704723.0,1188813.0
12-04 10:05:20,11.500,0.750,87.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3086184448.0,863633408.0,9253531648.0,20415725568.0,3074136.0,1245318.0
12-04 10:05:21,11.853,0.668,87.312,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3092856832.0,863633408.0,9253531648.0,20409053184.0,3175376.0,1287449.0
12-04 10:05:22,10.544,0.502,88.619,0.167,0.0,0.167,0.0,98304.0,0.0,8.0,3096412160.0,863633408.0,9253539840.0,20405489664.0,2976637.0,1237680.0
12-04 10:05:23,12.386,0.416,87.032,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3100221440.0,863633408.0,9253539840.0,20401680384.0,2914103.0,1215014.0
12-04 10:05:24,10.562,0.335,88.768,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3105017856.0,863633408.0,9253539840.0,20396883968.0,2973781.0,1226901.0
12-04 10:05:25,12.250,0.583,86.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3120979968.0,863633408.0,9253543936.0,20380917760.0,2917823.0,1226882.0
12-04 10:05:26,9.983,0.503,89.178,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3124850688.0,863633408.0,9253543936.0,20377047040.0,2893396.0,1220241.0
12-04 10:05:27,11.028,0.668,87.803,0.084,0.0,0.418,0.0,65536.0,0.0,5.0,3136688128.0,863633408.0,9253543936.0,20365209600.0,2743002.0,1197081.0
12-04 10:05:28,11.157,0.250,88.343,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3138813952.0,863633408.0,9253548032.0,20363079680.0,2746719.0,1210386.0
12-04 10:05:29,11.917,0.333,87.583,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,3151568896.0,863633408.0,9253552128.0,20350320640.0,2793826.0,1231183.0
12-04 10:05:30,11.711,0.581,87.458,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3159408640.0,863633408.0,9253552128.0,20342480896.0,2938585.0,1233904.0
12-04 10:05:31,10.663,0.336,88.833,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3165376512.0,863633408.0,9253556224.0,20336508928.0,2896328.0,1241366.0
12-04 10:05:32,12.364,0.334,86.967,0.0,0.0,0.334,0.0,135168.0,0.0,9.0,3179151360.0,863633408.0,9253556224.0,20322734080.0,2957163.0,1225563.0
12-04 10:05:33,10.944,0.418,88.053,0.167,0.0,0.418,0.0,69632.0,0.0,4.0,3182927872.0,863633408.0,9253560320.0,20318953472.0,2790822.0,1204007.0
12-04 10:05:34,10.954,0.415,88.382,0.0,0.0,0.249,0.0,8192.0,0.0,1.0,3196350464.0,863633408.0,9253564416.0,20305526784.0,2732575.0,1222100.0
12-04 10:05:35,12.427,0.500,86.822,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3213492224.0,863633408.0,9253564416.0,20288385024.0,2923009.0,1238757.0
12-04 10:05:36,11.554,0.665,87.614,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3219329024.0,863633408.0,9253568512.0,20282544128.0,3124015.0,1283659.0
12-04 10:05:37,10.888,0.586,88.358,0.0,0.0,0.168,0.0,61440.0,0.0,4.0,3231899648.0,863633408.0,9253568512.0,20269973504.0,3115481.0,1287417.0
12-04 10:05:38,11.829,0.419,87.248,0.168,0.0,0.336,0.0,90112.0,0.0,17.0,3244376064.0,863633408.0,9253568512.0,20257497088.0,2831774.0,1240126.0
12-04 10:05:39,11.804,0.333,87.531,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3249827840.0,863633408.0,9253572608.0,20252041216.0,3097119.0,1273774.0
12-04 10:05:40,10.518,0.584,88.648,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3258974208.0,863633408.0,9253572608.0,20242894848.0,3005295.0,1263297.0
12-04 10:05:41,12.081,0.419,87.081,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3274588160.0,863633408.0,9253572608.0,20227280896.0,3267608.0,1318429.0
12-04 10:05:42,12.823,0.500,86.595,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3281633280.0,863633408.0,9253576704.0,20220231680.0,2991461.0,1257056.0
12-04 10:05:43,11.462,0.332,87.957,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3284967424.0,863633408.0,9253576704.0,20216897536.0,2909287.0,1248585.0
12-04 10:05:44,11.195,0.501,88.137,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3297161216.0,863633408.0,9253576704.0,20204703744.0,2972976.0,1246945.0
12-04 10:05:45,11.937,0.751,87.145,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3310583808.0,863633408.0,9253580800.0,20191277056.0,2972837.0,1259984.0
12-04 10:05:46,12.490,0.333,86.844,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3316928512.0,863633408.0,9253584896.0,20184928256.0,2948816.0,1239194.0
12-04 10:05:47,10.831,0.252,88.749,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,3322957824.0,863633408.0,9253584896.0,20178898944.0,2975403.0,1266415.0
12-04 10:05:48,11.903,0.587,87.259,0.084,0.0,0.168,0.0,32768.0,0.0,3.0,3335208960.0,863633408.0,9253588992.0,20166643712.0,2828256.0,1252119.0
12-04 10:05:49,10.637,0.586,88.442,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3348033536.0,863633408.0,9253588992.0,20153819136.0,3140626.0,1253886.0
12-04 10:05:50,11.551,0.337,87.858,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3359461376.0,863633408.0,9253588992.0,20142391296.0,3005830.0,1272551.0
12-04 10:05:51,11.580,0.496,87.510,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3363266560.0,863633408.0,9253593088.0,20138582016.0,2786775.0,1236822.0
12-04 10:05:52,11.883,0.586,87.280,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,3374870528.0,863633408.0,9253593088.0,20126978048.0,2730243.0,1210040.0
12-04 10:05:53,10.711,0.418,88.536,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3384848384.0,863633408.0,9253597184.0,20116996096.0,2773778.0,1248322.0
12-04 10:05:54,12.646,0.499,86.522,0.0,0.0,0.333,0.0,12288.0,0.0,1.0,3394494464.0,863633408.0,9253597184.0,20107350016.0,2780506.0,1227237.0
12-04 10:05:55,10.768,0.584,88.063,0.0,0.0,0.584,0.0,0.0,0.0,0.0,3397132288.0,863633408.0,9253597184.0,20104712192.0,2785145.0,1222511.0
12-04 10:05:56,12.003,0.414,87.334,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3406782464.0,863633408.0,9253597184.0,20095062016.0,2754971.0,1218226.0
12-04 10:05:57,12.842,0.663,86.330,0.0,0.0,0.166,0.0,61440.0,0.0,5.0,3417731072.0,863633408.0,9253601280.0,20084109312.0,2834644.0,1258995.0
12-04 10:05:58,11.735,0.587,87.427,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,3425239040.0,863633408.0,9253601280.0,20076601344.0,2781569.0,1230771.0
12-04 10:05:59,11.567,0.419,87.762,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3432517632.0,863633408.0,9253605376.0,20069318656.0,2768904.0,1253909.0
12-04 10:06:00,11.157,0.500,88.093,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3451654144.0,863633408.0,9253609472.0,20050178048.0,2762457.0,1247278.0
12-04 10:06:01,12.938,0.417,86.561,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3459969024.0,863633408.0,9253613568.0,20041859072.0,2811878.0,1237936.0
12-04 10:06:02,10.025,0.674,89.217,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3469934592.0,863633408.0,9253617664.0,20031889408.0,2714300.0,1237765.0
12-04 10:06:03,12.468,0.421,87.026,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3481583616.0,863633408.0,9253617664.0,20020240384.0,2780594.0,1260057.0
12-04 10:06:04,11.417,0.333,88.0,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,3487772672.0,863633408.0,9253617664.0,20014051328.0,2747373.0,1240608.0
12-04 10:06:05,12.177,0.500,86.906,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3495235584.0,863633408.0,9253621760.0,20006584320.0,2954913.0,1274686.0
12-04 10:06:06,11.933,0.504,87.227,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3502788608.0,863633408.0,9253621760.0,19999031296.0,2938903.0,1278251.0
12-04 10:06:07,11.927,0.417,87.490,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3511230464.0,863633408.0,9253625856.0,19990585344.0,3091686.0,1293200.0
12-04 10:06:08,10.649,0.582,88.519,0.0,0.0,0.250,0.0,53248.0,0.0,1.0,3518914560.0,863633408.0,9253625856.0,19982901248.0,2554232.0,1043199.0
12-04 10:06:09,2.579,0.416,96.589,0.166,0.0,0.250,0.0,24576.0,0.0,3.0,3519610880.0,863633408.0,9253625856.0,19982204928.0,1739747.0,586615.0
12-04 10:06:10,2.673,0.167,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3521671168.0,863633408.0,9253629952.0,19980140544.0,2085094.0,601317.0
12-04 10:06:11,2.845,0.251,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3525226496.0,863633408.0,9253629952.0,19976585216.0,2466477.0,674292.0
12-04 10:06:12,1.844,0.168,97.988,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3527348224.0,863633408.0,9253634048.0,19974459392.0,1581209.0,460378.0
12-04 10:06:13,2.757,0.334,96.825,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3529125888.0,863633408.0,9253634048.0,19972681728.0,2150993.0,603646.0
12-04 10:06:14,2.508,0.251,96.990,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3531587584.0,863633408.0,9253634048.0,19970220032.0,1762663.0,488118.0
12-04 10:06:15,2.003,0.334,97.412,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3532025856.0,863633408.0,9253638144.0,19969777664.0,1553897.0,459402.0
12-04 10:06:16,1.750,0.083,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3535073280.0,863633408.0,9253638144.0,19966730240.0,174020.0,463142.0
12-04 10:06:17,0.921,0.084,98.912,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3535073280.0,863633408.0,9253638144.0,19966730240.0,134572.0,233305.0
12-04 10:06:18,1.419,0.250,98.331,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3536220160.0,863633408.0,9253642240.0,19965579264.0,136420.0,233990.0
12-04 10:06:19,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3536211968.0,863633408.0,9253642240.0,19965587456.0,133761.0,231359.0
12-04 10:06:20,1.671,0.084,97.995,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,3537862656.0,863633408.0,9253642240.0,19963936768.0,134504.0,233881.0
12-04 10:06:21,1.174,0.084,98.574,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3537858560.0,863633408.0,9253646336.0,19963936768.0,133315.0,230599.0
12-04 10:06:22,10.690,0.673,88.384,0.0,0.0,0.253,0.0,65536.0,0.0,5.0,3491282944.0,863633408.0,9253650432.0,20010508288.0,2928732.0,1181669.0
12-04 10:06:23,11.949,0.593,87.119,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3257536512.0,863633408.0,9253650432.0,20244254720.0,3659557.0,1418285.0
12-04 10:06:24,11.814,0.422,87.595,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3243364352.0,863633408.0,9253654528.0,20258422784.0,3466013.0,1397496.0
12-04 10:06:25,11.045,0.340,88.360,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3238064128.0,863633408.0,9253654528.0,20263723008.0,3113093.0,1317509.0
12-04 10:06:26,11.799,0.502,87.280,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,3159060480.0,863633408.0,9253658624.0,20342722560.0,3239359.0,1325565.0
12-04 10:06:27,11.735,0.671,87.427,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,3071782912.0,863633408.0,9253658624.0,20430000128.0,3211572.0,1325802.0
12-04 10:06:28,10.961,0.506,88.364,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3076001792.0,863633408.0,9253662720.0,20425777152.0,3194752.0,1322311.0
12-04 10:06:29,10.735,0.592,88.419,0.0,0.0,0.254,0.0,12288.0,0.0,1.0,3084632064.0,863633408.0,9253666816.0,20417142784.0,3275760.0,1347613.0
12-04 10:06:30,11.308,0.253,88.101,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3087552512.0,863633408.0,9253666816.0,20414222336.0,3282141.0,1355485.0
12-04 10:06:31,12.014,0.508,87.056,0.085,0.0,0.338,0.0,24576.0,0.0,2.0,3094786048.0,863633408.0,9253670912.0,20406984704.0,3055263.0,1311365.0
12-04 10:06:32,11.307,0.670,87.688,0.084,0.0,0.251,0.0,151552.0,0.0,12.0,3095035904.0,863633408.0,9253675008.0,20406730752.0,3086255.0,1330605.0
12-04 10:06:33,12.114,0.501,87.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3108622336.0,863633408.0,9253675008.0,20393144320.0,3008182.0,1310118.0
12-04 10:06:34,11.149,0.338,88.260,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3114876928.0,863633408.0,9253675008.0,20386889728.0,3074558.0,1323857.0
12-04 10:06:35,11.606,0.589,87.468,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3118903296.0,863633408.0,9253679104.0,20382859264.0,3020250.0,1310146.0
12-04 10:06:36,11.441,0.254,88.136,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3124809728.0,863633408.0,9253679104.0,20376952832.0,3105862.0,1316941.0
12-04 10:06:37,10.999,0.420,88.161,0.168,0.0,0.252,0.0,77824.0,0.0,5.0,3131854848.0,863633408.0,9253679104.0,20369907712.0,2843824.0,1326053.0
12-04 10:06:38,13.211,0.418,86.120,0.0,0.0,0.251,0.0,45056.0,0.0,1.0,3144425472.0,863633408.0,9253683200.0,20357332992.0,3324169.0,1333433.0
12-04 10:06:39,11.074,0.503,88.171,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,3152576512.0,863633408.0,9253683200.0,20349181952.0,3032735.0,1331544.0
12-04 10:06:40,11.923,0.672,87.154,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3168223232.0,863633408.0,9253687296.0,20333531136.0,3063268.0,1332161.0
12-04 10:06:41,11.626,0.505,87.784,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3173302272.0,863633408.0,9253687296.0,20328452096.0,3031911.0,1330190.0
12-04 10:06:42,10.952,0.337,88.374,0.084,0.0,0.253,0.0,98304.0,0.0,8.0,3187429376.0,863633408.0,9253687296.0,20314324992.0,3059861.0,1334403.0
12-04 10:06:43,12.750,0.750,86.167,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3203678208.0,863633408.0,9253691392.0,20298072064.0,3017236.0,1332802.0
12-04 10:06:44,10.895,0.422,88.345,0.0,0.0,0.338,0.0,8192.0,0.0,1.0,3208282112.0,863633408.0,9253691392.0,20293468160.0,3093878.0,1348745.0
12-04 10:06:45,11.843,0.584,87.239,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3225071616.0,863633408.0,9253691392.0,20276678656.0,3060462.0,1340493.0
12-04 10:06:46,11.525,0.424,87.797,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3238244352.0,863633408.0,9253695488.0,20263501824.0,3020764.0,1340530.0
12-04 10:06:47,11.587,0.336,87.657,0.168,0.0,0.252,0.0,98304.0,0.0,8.0,3242508288.0,863633408.0,9253695488.0,20259237888.0,2982035.0,1336610.0
12-04 10:06:48,11.809,0.586,87.186,0.0,0.0,0.419,0.0,45056.0,0.0,8.0,3254382592.0,863633408.0,9253695488.0,20247363584.0,3106236.0,1352469.0
12-04 10:06:49,12.279,0.421,87.132,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3270565888.0,863633408.0,9253699584.0,20231176192.0,3097740.0,1337374.0
12-04 10:06:50,11.354,0.505,87.889,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3277352960.0,863633408.0,9253703680.0,20224385024.0,3018698.0,1345424.0
12-04 10:06:51,10.924,0.252,88.571,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3283734528.0,863633408.0,9253703680.0,20218003456.0,3108454.0,1352865.0
12-04 10:06:52,11.054,0.425,88.095,0.0,0.0,0.425,0.0,73728.0,0.0,5.0,3303256064.0,863633408.0,9253707776.0,20198477824.0,2984756.0,1329338.0
12-04 10:06:53,12.511,0.169,87.151,0.085,0.0,0.085,0.0,16384.0,0.0,2.0,3313197056.0,863633408.0,9253707776.0,20188536832.0,2907892.0,1357283.0
12-04 10:06:54,10.118,0.422,89.123,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3314982912.0,863633408.0,9253707776.0,20186750976.0,2749293.0,1240084.0
12-04 10:06:55,11.665,0.592,87.320,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3337773056.0,863633408.0,9253711872.0,20163956736.0,3317889.0,1373706.0
12-04 10:06:56,12.216,0.674,86.858,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3357233152.0,863633408.0,9253711872.0,20144496640.0,3029987.0,1355952.0
12-04 10:06:57,11.581,0.507,87.405,0.0,0.0,0.507,0.0,65536.0,0.0,5.0,3365879808.0,863633408.0,9253711872.0,20135849984.0,3003584.0,1407785.0
12-04 10:06:58,10.989,0.423,88.166,0.169,0.0,0.254,0.0,16384.0,0.0,2.0,3379023872.0,863633408.0,9253720064.0,20122697728.0,3164605.0,1350037.0
12-04 10:06:59,12.037,0.505,87.205,0.0,0.0,0.253,0.0,8192.0,0.0,1.0,3392974848.0,863633408.0,9253720064.0,20108746752.0,3239503.0,1401032.0
12-04 10:07:00,13.127,0.585,85.953,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3404095488.0,863633408.0,9253720064.0,20097626112.0,3103471.0,1373746.0
12-04 10:07:01,12.458,0.337,86.953,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3408723968.0,863633408.0,9253724160.0,20092993536.0,3066139.0,1383785.0
12-04 10:07:02,11.327,0.338,88.166,0.0,0.0,0.169,0.0,65536.0,0.0,5.0,3417804800.0,863633408.0,9253724160.0,20083912704.0,3064368.0,1366143.0
12-04 10:07:03,11.794,0.421,87.532,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,3437228032.0,863633408.0,9253728256.0,20064485376.0,3069407.0,1376933.0
12-04 10:07:04,13.204,0.505,85.955,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3450728448.0,863633408.0,9253732352.0,20050980864.0,3070292.0,1377846.0
12-04 10:07:05,12.448,0.585,86.633,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3457929216.0,863633408.0,9253732352.0,20043780096.0,3066985.0,1388716.0
12-04 10:07:06,11.289,0.505,87.869,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3476414464.0,863633408.0,9253736448.0,20025290752.0,3056848.0,1384095.0
12-04 10:07:07,13.022,0.501,86.227,0.0,0.0,0.250,0.0,106496.0,0.0,5.0,3484446720.0,863633408.0,9253736448.0,20017258496.0,3046838.0,1371627.0
12-04 10:07:08,13.856,0.584,85.225,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,3495362560.0,863633408.0,9253736448.0,20006342656.0,3098577.0,1378570.0
12-04 10:07:09,12.353,0.420,86.891,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3499868160.0,863633408.0,9253740544.0,20001832960.0,3026801.0,1389234.0
12-04 10:07:10,11.616,0.505,87.542,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3501101056.0,863633408.0,9253744640.0,20000595968.0,3057497.0,1389270.0
12-04 10:07:11,12.814,0.419,86.432,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3510784000.0,863633408.0,9253744640.0,19990913024.0,3095785.0,1387166.0
12-04 10:07:12,13.479,0.590,85.847,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3524567040.0,863633408.0,9253748736.0,19977125888.0,3079671.0,1394461.0
12-04 10:07:13,11.298,0.506,87.690,0.169,0.0,0.337,0.0,69632.0,0.0,3.0,3532914688.0,863633408.0,9253748736.0,19968778240.0,3096613.0,1386602.0
12-04 10:07:14,13.272,0.501,85.893,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,3538817024.0,863633408.0,9253748736.0,19962875904.0,3071981.0,1405507.0
12-04 10:07:15,12.104,0.584,86.978,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3546501120.0,863633408.0,9253748736.0,19955191808.0,3131676.0,1398041.0
12-04 10:07:16,12.773,0.672,86.387,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3559288832.0,863633408.0,9253752832.0,19942400000.0,3149139.0,1388243.0
12-04 10:07:17,13.029,0.423,86.379,0.0,0.0,0.169,0.0,81920.0,0.0,6.0,3569479680.0,863633408.0,9253752832.0,19932209152.0,3056570.0,1393532.0
12-04 10:07:18,12.743,0.675,86.329,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,3578888192.0,863633408.0,9253752832.0,19922800640.0,3143717.0,1394263.0
12-04 10:07:19,12.322,0.335,86.924,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,3588935680.0,863633408.0,9253761024.0,19912744960.0,3108929.0,1401464.0
12-04 10:07:20,13.255,0.419,86.074,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3595259904.0,863633408.0,9253761024.0,19906420736.0,3035684.0,1399895.0
12-04 10:07:21,12.458,0.421,86.785,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3615485952.0,863633408.0,9253765120.0,19886190592.0,3096362.0,1403519.0
12-04 10:07:22,4.694,0.419,94.803,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3618312192.0,863633408.0,9253765120.0,19883364352.0,894704.0,558493.0
12-04 10:07:23,1.341,0.0,98.659,0.0,0.0,0.0,0.0,65536.0,0.0,16.0,3618312192.0,863633408.0,9253765120.0,19883364352.0,198066.0,350246.0
12-04 10:07:24,2.425,0.251,97.074,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3619958784.0,863633408.0,9253769216.0,19881713664.0,1319518.0,424215.0
12-04 10:07:25,1.835,0.167,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3620114432.0,863633408.0,9253773312.0,19881553920.0,1391171.0,416915.0
12-04 10:07:26,1.836,0.334,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3620081664.0,863633408.0,9253773312.0,19881586688.0,572283.0,348266.0
12-04 10:07:27,2.0,0.083,97.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3620073472.0,863633408.0,9253781504.0,19881586688.0,1217552.0,378452.0
12-04 10:07:28,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3620233216.0,863633408.0,9253781504.0,19881426944.0,904403.0,354222.0
12-04 10:07:29,1.672,0.167,97.910,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,3620454400.0,863633408.0,9253781504.0,19881205760.0,822315.0,362863.0
12-04 10:07:30,1.925,0.084,97.824,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3620151296.0,863633408.0,9253785600.0,19881504768.0,1322090.0,380186.0
12-04 10:07:31,1.841,0.084,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3621347328.0,863633408.0,9253785600.0,19880308736.0,1197393.0,357593.0
12-04 10:07:32,1.345,0.252,98.403,0.0,0.0,0.0,0.0,139264.0,0.0,11.0,3621855232.0,863633408.0,9253785600.0,19879800832.0,1329619.0,594134.0
12-04 10:07:33,1.586,0.083,98.247,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,3622486016.0,863633408.0,9253789696.0,19879165952.0,232770.0,273454.0
12-04 10:07:34,1.251,0.167,98.499,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,3623628800.0,863633408.0,9253789696.0,19878023168.0,150062.0,261941.0
12-04 10:07:35,1.253,0.167,98.413,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,3624513536.0,863633408.0,9253793792.0,19877134336.0,153219.0,266689.0
12-04 10:07:36,1.254,0.418,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3624513536.0,863633408.0,9253793792.0,19877134336.0,167992.0,279461.0
12-04 10:07:37,1.255,0.084,98.661,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,3624480768.0,863633408.0,9253793792.0,19877167104.0,152927.0,265779.0
12-04 10:07:38,1.503,0.167,98.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3627024384.0,863633408.0,9253797888.0,19874619392.0,153149.0,265198.0
12-04 10:07:39,1.334,0.167,98.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3627016192.0,863633408.0,9253797888.0,19874627584.0,150494.0,263471.0
12-04 10:07:40,1.500,0.333,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3627905024.0,863633408.0,9253797888.0,19873738752.0,151663.0,263867.0
12-04 10:07:41,1.090,0.251,98.491,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3627900928.0,863633408.0,9253801984.0,19873738752.0,153469.0,265672.0
12-04 10:07:42,1.424,0.251,98.325,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,3628027904.0,863633408.0,9253801984.0,19873611776.0,152609.0,265248.0
12-04 10:07:43,1.508,0.251,98.157,0.0,0.0,0.084,0.0,40960.0,0.0,1.0,3628027904.0,863633408.0,9253801984.0,19873611776.0,150214.0,261151.0
12-04 10:07:44,1.990,0.415,97.430,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3628785664.0,863633408.0,9253806080.0,19872849920.0,151993.0,263928.0
12-04 10:07:45,1.675,0.251,98.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3629293568.0,863633408.0,9253806080.0,19872342016.0,153239.0,265132.0
12-04 10:07:46,1.833,0.250,97.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3629289472.0,863633408.0,9253810176.0,19872342016.0,149996.0,262351.0
12-04 10:07:47,1.503,0.334,97.830,0.250,0.0,0.083,0.0,94208.0,0.0,8.0,3629670400.0,863633408.0,9253810176.0,19871961088.0,152541.0,265188.0
12-04 10:07:48,1.340,0.168,98.409,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3629670400.0,863633408.0,9253810176.0,19871961088.0,151198.0,263330.0
12-04 10:07:49,1.918,0.167,97.665,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,3629658112.0,863633408.0,9253814272.0,19871969280.0,152268.0,264709.0
12-04 10:07:50,2.002,0.167,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3629785088.0,863633408.0,9253814272.0,19871842304.0,150573.0,262944.0
12-04 10:07:51,2.097,0.252,97.651,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3630166016.0,863633408.0,9253814272.0,19871461376.0,152153.0,264772.0
12-04 10:07:52,2.914,0.333,96.586,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3627679744.0,863633408.0,9253818368.0,19873943552.0,150705.0,262224.0
12-04 10:07:53,1.172,0.251,98.494,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3627495424.0,863633408.0,9253818368.0,19874127872.0,151316.0,264205.0
12-04 10:07:54,1.753,0.167,98.080,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3628257280.0,863633408.0,9253818368.0,19873366016.0,150257.0,261424.0
12-04 10:07:55,1.499,0.250,98.002,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3628253184.0,863633408.0,9253822464.0,19873366016.0,151737.0,265449.0
12-04 10:07:56,1.589,0.418,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3628253184.0,863633408.0,9253822464.0,19873366016.0,152425.0,263321.0
12-04 10:07:57,1.675,0.084,98.074,0.0,0.0,0.168,0.0,61440.0,0.0,5.0,3628249088.0,863633408.0,9253826560.0,19873366016.0,153057.0,272999.0
12-04 10:07:58,2.082,0.333,97.419,0.0,0.0,0.167,0.0,36864.0,0.0,9.0,3628634112.0,863633408.0,9253830656.0,19872976896.0,149358.0,262189.0
12-04 10:07:59,1.590,0.251,97.908,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3628625920.0,863633408.0,9253830656.0,19872985088.0,169302.0,281589.0
12-04 10:08:00,2.246,0.333,97.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3628621824.0,863633408.0,9253834752.0,19872985088.0,154527.0,268864.0
12-04 10:08:01,1.511,0.168,98.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3628621824.0,863633408.0,9253834752.0,19872985088.0,151834.0,264434.0
12-04 10:08:02,1.998,0.250,97.669,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3628621824.0,863633408.0,9253834752.0,19872985088.0,149171.0,260983.0
12-04 10:08:03,1.589,0.334,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3628621824.0,863633408.0,9253834752.0,19872985088.0,152072.0,264793.0
12-04 10:08:04,2.002,0.167,97.665,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3628617728.0,863633408.0,9253838848.0,19872985088.0,149639.0,260754.0
12-04 10:08:05,1.846,0.0,98.070,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3628617728.0,863633408.0,9253838848.0,19872985088.0,152830.0,264863.0
12-04 10:08:06,1.915,0.250,97.585,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3628617728.0,863633408.0,9253838848.0,19872985088.0,153107.0,266600.0
12-04 10:08:07,2.244,0.333,97.423,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,3628613632.0,863633408.0,9253842944.0,19872985088.0,150680.0,262448.0
12-04 10:08:08,2.165,0.333,97.336,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3628613632.0,863633408.0,9253842944.0,19872985088.0,174534.0,277149.0
12-04 10:08:09,2.087,0.167,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3628609536.0,863633408.0,9253847040.0,19872985088.0,207518.0,280129.0
12-04 10:08:10,1.915,0.250,97.669,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3628609536.0,863633408.0,9253847040.0,19872985088.0,154898.0,267153.0
12-04 10:08:11,1.759,0.168,97.906,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3628568576.0,863633408.0,9253847040.0,19873026048.0,149994.0,260800.0
12-04 10:08:12,1.747,0.166,97.920,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3628564480.0,863633408.0,9253851136.0,19873026048.0,152038.0,263721.0
12-04 10:08:13,1.088,0.251,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3628564480.0,863633408.0,9253851136.0,19873026048.0,153223.0,264660.0
12-04 10:08:14,1.341,0.168,98.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3628564480.0,863633408.0,9253851136.0,19873026048.0,156570.0,268545.0
12-04 10:08:15,1.424,0.251,98.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3628687360.0,863633408.0,9253855232.0,19872899072.0,157409.0,268647.0
12-04 10:08:16,2.417,0.250,97.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3628654592.0,863633408.0,9253855232.0,19872931840.0,154086.0,265485.0
12-04 10:08:17,2.176,0.084,97.573,0.084,0.0,0.084,0.0,73728.0,0.0,7.0,3597414400.0,863633408.0,9253859328.0,19904167936.0,147819.0,257109.0
12-04 10:08:18,1.337,0.418,98.246,0.0,0.0,0.0,0.0,69632.0,0.0,2.0,3597946880.0,863633408.0,9253859328.0,19903635456.0,150889.0,262759.0
12-04 10:08:19,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597922304.0,863633408.0,9253859328.0,19903660032.0,149957.0,262043.0
12-04 10:08:20,1.255,0.335,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597918208.0,863633408.0,9253863424.0,19903660032.0,151913.0,264290.0
12-04 10:08:21,1.833,0.167,97.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3597918208.0,863633408.0,9253863424.0,19903660032.0,152194.0,265153.0
12-04 10:08:22,1.675,0.335,97.906,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3597918208.0,863633408.0,9253863424.0,19903660032.0,153511.0,266825.0
12-04 10:08:23,1.427,0.168,98.237,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3597914112.0,863633408.0,9253867520.0,19903660032.0,152038.0,264444.0
12-04 10:08:24,1.589,0.251,98.161,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3597914112.0,863633408.0,9253867520.0,19903660032.0,154899.0,268109.0
12-04 10:08:25,2.076,0.249,97.674,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597910016.0,863633408.0,9253871616.0,19903660032.0,149048.0,260690.0
12-04 10:08:26,1.671,0.334,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3597910016.0,863633408.0,9253871616.0,19903660032.0,168141.0,279560.0
12-04 10:08:27,1.760,0.084,98.156,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3597910016.0,863633408.0,9253871616.0,19903660032.0,150915.0,262265.0
12-04 10:08:28,1.917,0.250,97.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3597905920.0,863633408.0,9253875712.0,19903660032.0,153184.0,266410.0
12-04 10:08:29,2.246,0.166,97.338,0.166,0.0,0.083,0.0,20480.0,0.0,3.0,3598028800.0,863633408.0,9253879808.0,19903533056.0,170179.0,282910.0
12-04 10:08:30,1.754,0.334,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3598028800.0,863633408.0,9253879808.0,19903533056.0,151139.0,264305.0
12-04 10:08:31,2.405,0.249,97.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3598024704.0,863633408.0,9253883904.0,19903533056.0,153176.0,265440.0
12-04 10:08:32,1.835,0.250,97.832,0.083,0.0,0.0,0.0,118784.0,0.0,9.0,3598151680.0,863633408.0,9253883904.0,19903406080.0,151495.0,263304.0
12-04 10:08:33,2.252,0.167,97.498,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,3598151680.0,863633408.0,9253883904.0,19903406080.0,152187.0,264656.0
12-04 10:08:34,2.003,0.250,97.496,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3598147584.0,863633408.0,9253888000.0,19903406080.0,149053.0,260236.0
12-04 10:08:35,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3598147584.0,863633408.0,9253888000.0,19903406080.0,151465.0,263748.0
12-04 10:08:36,1.676,0.168,98.156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3598147584.0,863633408.0,9253888000.0,19903406080.0,153182.0,265217.0
12-04 10:08:37,2.083,0.250,97.500,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,3598143488.0,863633408.0,9253892096.0,19903406080.0,152381.0,264490.0
12-04 10:08:38,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3598151680.0,863633408.0,9253892096.0,19903397888.0,164841.0,277232.0
12-04 10:08:39,1.255,0.167,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3598143488.0,863633408.0,9253892096.0,19903406080.0,150486.0,263117.0
12-04 10:08:40,1.918,0.334,97.498,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3598139392.0,863633408.0,9253896192.0,19903406080.0,153737.0,267830.0
12-04 10:08:41,1.586,0.417,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3598139392.0,863633408.0,9253896192.0,19903406080.0,152640.0,264323.0
12-04 10:08:42,2.831,0.333,96.836,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3583029248.0,863633408.0,9253896192.0,19918516224.0,149268.0,258907.0
12-04 10:08:43,1.421,0.251,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3583025152.0,863633408.0,9253900288.0,19918516224.0,152523.0,265328.0
12-04 10:08:44,2.248,0.083,97.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3583025152.0,863633408.0,9253900288.0,19918516224.0,151968.0,264034.0
12-04 10:08:45,1.503,0.250,98.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3583025152.0,863633408.0,9253900288.0,19918516224.0,152259.0,264671.0
12-04 10:08:46,1.671,0.251,97.744,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,3583021056.0,863633408.0,9253904384.0,19918516224.0,152702.0,266189.0
12-04 10:08:47,2.163,0.250,97.504,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3583021056.0,863633408.0,9253904384.0,19918516224.0,154971.0,267114.0
12-04 10:08:48,3.086,0.167,96.747,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3583143936.0,863633408.0,9253908480.0,19918389248.0,148382.0,258640.0
12-04 10:08:49,1.334,0.083,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3583143936.0,863633408.0,9253908480.0,19918389248.0,150909.0,262327.0
12-04 10:08:50,1.915,0.167,97.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3583139840.0,863633408.0,9253912576.0,19918389248.0,149998.0,259454.0
12-04 10:08:51,1.998,0.167,97.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3583135744.0,863633408.0,9253916672.0,19918389248.0,152712.0,265718.0
12-04 10:08:52,1.514,0.084,98.234,0.084,0.0,0.084,0.0,86016.0,0.0,7.0,3583135744.0,863633408.0,9253916672.0,19918389248.0,151035.0,263927.0
12-04 10:08:53,1.506,0.167,98.326,0.0,0.0,0.0,0.0,49152.0,0.0,1.0,3583135744.0,863633408.0,9253916672.0,19918389248.0,153182.0,266619.0
12-04 10:08:54,1.585,0.250,97.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3583512576.0,863633408.0,9253920768.0,19918008320.0,170372.0,283313.0
12-04 10:08:55,1.169,0.501,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3583512576.0,863633408.0,9253920768.0,19918008320.0,149784.0,262233.0
12-04 10:08:56,1.252,0.334,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3583512576.0,863633408.0,9253920768.0,19918008320.0,172130.0,283856.0
12-04 10:08:57,1.501,0.083,98.249,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,3583508480.0,863633408.0,9253924864.0,19918008320.0,151044.0,264287.0
12-04 10:08:58,1.500,0.250,98.0,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3583918080.0,863633408.0,9253928960.0,19917594624.0,149150.0,260183.0
12-04 10:08:59,1.671,0.251,98.079,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3584139264.0,863633408.0,9253928960.0,19917373440.0,169744.0,280776.0
12-04 10:09:00,1.255,0.502,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3584135168.0,863633408.0,9253933056.0,19917373440.0,153002.0,265927.0
12-04 10:09:01,2.926,0.084,96.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3584282624.0,863633408.0,9253974016.0,19917185024.0,149554.0,258578.0
12-04 10:09:02,1.418,0.334,98.165,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3584278528.0,863633408.0,9254072320.0,19917090816.0,152582.0,265562.0
12-04 10:09:03,2.506,0.167,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3583373312.0,863633408.0,9254072320.0,19917996032.0,152181.0,263574.0
12-04 10:09:04,1.498,0.083,98.170,0.166,0.0,0.083,0.0,24576.0,0.0,3.0,3582873600.0,863633408.0,9254072320.0,19918495744.0,150830.0,262264.0
12-04 10:09:05,2.922,0.334,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3525836800.0,863633408.0,9254096896.0,19975507968.0,147894.0,257376.0
12-04 10:09:06,1.671,0.251,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3527598080.0,863633408.0,9254113280.0,19973730304.0,152466.0,262773.0
12-04 10:09:07,1.756,0.167,98.077,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3527593984.0,863633408.0,9254117376.0,19973730304.0,152898.0,264127.0
12-04 10:09:08,3.091,0.251,96.575,0.0,0.0,0.084,0.0,28672.0,0.0,7.0,3504316416.0,863633408.0,9254117376.0,19997007872.0,148691.0,258869.0
12-04 10:09:09,2.909,0.166,96.675,0.166,0.0,0.083,0.0,32768.0,0.0,3.0,3477090304.0,863633408.0,9254117376.0,20024233984.0,154640.0,266684.0
12-04 10:09:10,1.923,0.251,97.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478450176.0,863633408.0,9254121472.0,20022870016.0,151126.0,261601.0
12-04 10:09:11,2.494,0.249,97.174,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478609920.0,863633408.0,9254121472.0,20022710272.0,155221.0,267927.0
12-04 10:09:12,3.003,0.083,96.831,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3456192512.0,863633408.0,9254125568.0,20045123584.0,147300.0,256653.0
12-04 10:09:13,1.587,0.251,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3458002944.0,863633408.0,9254125568.0,20043313152.0,152664.0,263605.0
12-04 10:09:14,1.833,0.167,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3459018752.0,863633408.0,9254125568.0,20042297344.0,152821.0,265106.0
12-04 10:09:15,1.669,0.167,97.913,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3461173248.0,863633408.0,9254129664.0,20040138752.0,152267.0,264513.0
12-04 10:09:16,1.674,0.167,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3462696960.0,863633408.0,9254129664.0,20038615040.0,150832.0,262973.0
12-04 10:09:17,1.672,0.167,98.077,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3465236480.0,863633408.0,9254129664.0,20036075520.0,154346.0,267304.0
12-04 10:09:18,1.921,0.251,97.828,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3467169792.0,863633408.0,9254133760.0,20034138112.0,153319.0,266645.0
12-04 10:09:19,1.589,0.251,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3470692352.0,863633408.0,9254133760.0,20030615552.0,152767.0,264621.0
12-04 10:09:20,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3471577088.0,863633408.0,9254137856.0,20029726720.0,151155.0,262741.0
12-04 10:09:21,1.832,0.416,97.419,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3474878464.0,863633408.0,9254137856.0,20026425344.0,155854.0,263213.0
12-04 10:09:22,1.585,0.167,98.249,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3475005440.0,863633408.0,9254137856.0,20026298368.0,175201.0,276441.0
12-04 10:09:23,1.757,0.084,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3475001344.0,863633408.0,9254141952.0,20026298368.0,151301.0,263558.0
12-04 10:09:24,1.586,0.167,98.164,0.0,0.0,0.083,0.0,180224.0,0.0,2.0,3475001344.0,863633408.0,9254141952.0,20026298368.0,153286.0,265676.0
12-04 10:09:25,1.756,0.251,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3474997248.0,863633408.0,9254146048.0,20026298368.0,158690.0,270261.0
12-04 10:09:26,2.433,0.168,97.399,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3475312640.0,863633408.0,9254146048.0,20025982976.0,152232.0,259095.0
12-04 10:09:27,3.172,0.083,96.578,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,3456933888.0,863633408.0,9254146048.0,20044361728.0,151228.0,262700.0
12-04 10:09:28,1.586,0.083,98.164,0.0,0.0,0.167,0.0,57344.0,0.0,1.0,3456925696.0,863633408.0,9254154240.0,20044361728.0,152282.0,263577.0
12-04 10:09:29,1.667,0.250,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3459846144.0,863633408.0,9254154240.0,20041441280.0,169807.0,282139.0
12-04 10:09:30,3.0,0.167,96.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3446132736.0,863633408.0,9254154240.0,20055154688.0,152336.0,259533.0
12-04 10:09:31,1.420,0.084,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3446251520.0,863633408.0,9254158336.0,20055031808.0,153111.0,263018.0
12-04 10:09:32,1.255,0.167,98.577,0.0,0.0,0.0,0.0,139264.0,0.0,10.0,3448655872.0,863633408.0,9254158336.0,20052627456.0,151649.0,263415.0
12-04 10:09:33,1.589,0.167,97.993,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3456270336.0,863633408.0,9254162432.0,20045008896.0,155536.0,267875.0
12-04 10:09:34,1.838,0.334,97.744,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3461349376.0,863633408.0,9254162432.0,20039929856.0,153097.0,266278.0
12-04 10:09:35,2.256,0.167,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3445858304.0,863633408.0,9254162432.0,20055420928.0,147711.0,256804.0
12-04 10:09:36,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3449155584.0,863633408.0,9254166528.0,20052119552.0,152627.0,267193.0
12-04 10:09:37,1.829,0.166,97.839,0.0,0.0,0.166,0.0,61440.0,0.0,3.0,3452932096.0,863633408.0,9254166528.0,20048343040.0,154429.0,267114.0
12-04 10:09:38,2.331,0.333,97.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3454156800.0,863633408.0,9254166528.0,20047118336.0,149661.0,260215.0
12-04 10:09:39,2.0,0.167,97.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3454103552.0,863633408.0,9254170624.0,20047167488.0,150778.0,262998.0
12-04 10:09:40,1.753,0.250,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3454103552.0,863633408.0,9254170624.0,20047167488.0,150798.0,261423.0
12-04 10:09:41,1.841,0.167,97.824,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3454103552.0,863633408.0,9254170624.0,20047167488.0,153606.0,265836.0
12-04 10:09:42,1.747,0.416,97.754,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3454099456.0,863633408.0,9254174720.0,20047167488.0,151791.0,264359.0
12-04 10:09:43,1.506,0.167,98.243,0.0,0.0,0.084,0.0,36864.0,0.0,8.0,3454099456.0,863633408.0,9254174720.0,20047167488.0,152260.0,265048.0
12-04 10:09:44,1.343,0.336,98.153,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,3454099456.0,863633408.0,9254174720.0,20047167488.0,151934.0,264215.0
12-04 10:09:45,1.843,0.168,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3454095360.0,863633408.0,9254178816.0,20047167488.0,152741.0,265572.0
12-04 10:09:46,1.836,0.334,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3454095360.0,863633408.0,9254178816.0,20047167488.0,151224.0,263060.0
12-04 10:09:47,1.508,0.168,98.157,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3454095360.0,863633408.0,9254178816.0,20047167488.0,151094.0,262694.0
12-04 10:09:48,2.085,0.250,97.581,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,3454472192.0,863633408.0,9254182912.0,20046786560.0,153895.0,266125.0
12-04 10:09:49,4.232,0.166,95.353,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3445583872.0,863633408.0,9254182912.0,20055674880.0,145266.0,253770.0
12-04 10:09:50,1.500,0.250,98.0,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3445579776.0,863633408.0,9254187008.0,20055674880.0,156136.0,268893.0
12-04 10:09:51,1.338,0.084,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3445547008.0,863633408.0,9254187008.0,20055707648.0,152042.0,263425.0
12-04 10:09:52,2.090,0.167,97.659,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3440246784.0,863633408.0,9254187008.0,20061007872.0,148737.0,260063.0
12-04 10:09:53,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440242688.0,863633408.0,9254191104.0,20061007872.0,152283.0,263874.0
12-04 10:09:54,1.415,0.167,98.335,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3440242688.0,863633408.0,9254191104.0,20061007872.0,150076.0,262418.0
12-04 10:09:55,1.085,0.250,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440242688.0,863633408.0,9254191104.0,20061007872.0,151824.0,263873.0
12-04 10:09:56,2.836,0.083,96.914,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3440238592.0,863633408.0,9254195200.0,20061007872.0,149163.0,257271.0
12-04 10:09:57,1.085,0.167,98.581,0.083,0.0,0.083,0.0,65536.0,0.0,5.0,3440238592.0,863633408.0,9254195200.0,20061007872.0,154950.0,266256.0
12-04 10:09:58,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3440947200.0,863633408.0,9254203392.0,20060291072.0,151680.0,264030.0
12-04 10:09:59,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440873472.0,863633408.0,9254203392.0,20060364800.0,171310.0,284095.0
12-04 10:10:00,1.423,0.335,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440873472.0,863633408.0,9254203392.0,20060364800.0,152419.0,265036.0
12-04 10:10:01,1.582,0.250,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3440861184.0,863633408.0,9254207488.0,20060372992.0,151984.0,261853.0
12-04 10:10:02,1.579,0.416,97.756,0.083,0.0,0.166,0.0,73728.0,0.0,7.0,3440861184.0,863633408.0,9254207488.0,20060372992.0,154721.0,266016.0
12-04 10:10:03,1.921,0.167,97.911,0.0,0.0,0.0,0.0,49152.0,0.0,1.0,3440857088.0,863633408.0,9254211584.0,20060372992.0,152289.0,263534.0
12-04 10:10:04,1.342,0.252,98.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440984064.0,863633408.0,9254211584.0,20060246016.0,152425.0,266494.0
12-04 10:10:05,1.826,0.249,97.593,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3440979968.0,863633408.0,9254215680.0,20060246016.0,154584.0,265044.0
12-04 10:10:06,1.423,0.335,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3440979968.0,863633408.0,9254215680.0,20060246016.0,151756.0,264548.0
12-04 10:10:07,2.248,0.250,97.419,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,3441233920.0,863633408.0,9254215680.0,20059992064.0,151967.0,263546.0
12-04 10:10:08,1.669,0.334,97.830,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3441229824.0,863633408.0,9254219776.0,20059992064.0,153051.0,265335.0
12-04 10:10:09,1.589,0.251,98.077,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3441098752.0,863633408.0,9254219776.0,20060123136.0,157427.0,265259.0
12-04 10:10:10,2.165,0.416,97.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441098752.0,863633408.0,9254219776.0,20060123136.0,152479.0,264292.0
12-04 10:10:11,2.757,0.334,96.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441094656.0,863633408.0,9254223872.0,20060123136.0,147258.0,256115.0
12-04 10:10:12,2.094,0.084,97.822,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,3441094656.0,863633408.0,9254223872.0,20060123136.0,150231.0,262074.0
12-04 10:10:13,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441090560.0,863633408.0,9254227968.0,20060123136.0,153330.0,264815.0
12-04 10:10:14,2.349,0.168,97.399,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3441090560.0,863633408.0,9254227968.0,20060123136.0,151664.0,262579.0
12-04 10:10:15,1.171,0.0,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441090560.0,863633408.0,9254227968.0,20060123136.0,151475.0,263918.0
12-04 10:10:16,1.582,0.250,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441078272.0,863633408.0,9254232064.0,20060131328.0,151247.0,263061.0
12-04 10:10:17,1.339,0.084,98.494,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3441078272.0,863633408.0,9254232064.0,20060131328.0,151699.0,265571.0
12-04 10:10:18,1.678,0.252,97.987,0.0,0.0,0.084,0.0,32768.0,0.0,8.0,3441721344.0,863633408.0,9254232064.0,20059488256.0,149437.0,259812.0
12-04 10:10:19,2.667,0.250,96.750,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3441700864.0,863633408.0,9254236160.0,20059504640.0,147863.0,256916.0
12-04 10:10:20,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441700864.0,863633408.0,9254236160.0,20059504640.0,151727.0,264067.0
12-04 10:10:21,1.587,0.084,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3441700864.0,863633408.0,9254236160.0,20059504640.0,153665.0,267519.0
12-04 10:10:22,1.501,0.250,98.165,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3441823744.0,863633408.0,9254240256.0,20059377664.0,150325.0,263000.0
12-04 10:10:23,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441823744.0,863633408.0,9254240256.0,20059377664.0,151180.0,262850.0
12-04 10:10:24,1.586,0.334,97.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3441819648.0,863633408.0,9254244352.0,20059377664.0,152800.0,264249.0
12-04 10:10:25,1.757,0.251,97.824,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3441819648.0,863633408.0,9254244352.0,20059377664.0,150512.0,263156.0
12-04 10:10:26,2.078,0.416,97.506,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441819648.0,863633408.0,9254244352.0,20059377664.0,153869.0,264979.0
12-04 10:10:27,2.167,0.167,97.583,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,3441815552.0,863633408.0,9254248448.0,20059377664.0,152589.0,264103.0
12-04 10:10:28,2.762,0.251,96.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3441815552.0,863633408.0,9254248448.0,20059377664.0,148483.0,259539.0
12-04 10:10:29,1.844,0.251,97.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441811456.0,863633408.0,9254252544.0,20059377664.0,168475.0,281370.0
12-04 10:10:30,1.667,0.167,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441934336.0,863633408.0,9254256640.0,20059250688.0,151938.0,264568.0
12-04 10:10:31,1.504,0.167,98.162,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3441934336.0,863633408.0,9254256640.0,20059250688.0,151111.0,262935.0
12-04 10:10:32,1.255,0.251,98.326,0.0,0.0,0.167,0.0,147456.0,0.0,11.0,3441934336.0,863633408.0,9254256640.0,20059250688.0,152405.0,266561.0
12-04 10:10:33,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441930240.0,863633408.0,9254260736.0,20059250688.0,149714.0,261674.0
12-04 10:10:34,1.747,0.166,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3441930240.0,863633408.0,9254260736.0,20059250688.0,151430.0,263404.0
12-04 10:10:35,1.334,0.334,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441930240.0,863633408.0,9254260736.0,20059250688.0,154074.0,267040.0
12-04 10:10:36,3.830,0.167,95.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3441926144.0,863633408.0,9254264832.0,20059250688.0,142876.0,249343.0
12-04 10:10:37,2.172,0.251,97.494,0.084,0.0,0.0,0.0,73728.0,0.0,5.0,3441926144.0,863633408.0,9254264832.0,20059250688.0,149898.0,260949.0
12-04 10:10:38,0.923,0.168,98.909,0.0,0.0,0.0,0.0,53248.0,0.0,1.0,3442442240.0,863633408.0,9254264832.0,20058734592.0,153251.0,265512.0
12-04 10:10:39,1.830,0.083,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442429952.0,863633408.0,9254268928.0,20058742784.0,154201.0,267084.0
12-04 10:10:40,1.089,0.168,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442429952.0,863633408.0,9254268928.0,20058742784.0,149987.0,262443.0
12-04 10:10:41,1.829,0.249,97.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442429952.0,863633408.0,9254268928.0,20058742784.0,153477.0,266078.0
12-04 10:10:42,1.504,0.0,98.496,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3442425856.0,863633408.0,9254273024.0,20058742784.0,150551.0,263278.0
12-04 10:10:43,1.586,0.250,97.913,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3442425856.0,863633408.0,9254273024.0,20058742784.0,152473.0,265382.0
12-04 10:10:44,1.421,0.167,98.161,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,3442421760.0,863633408.0,9254277120.0,20058742784.0,149987.0,262070.0
12-04 10:10:45,1.753,0.250,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442421760.0,863633408.0,9254277120.0,20058742784.0,151904.0,264305.0
12-04 10:10:46,1.420,0.251,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3442421760.0,863633408.0,9254277120.0,20058742784.0,151948.0,263037.0
12-04 10:10:47,1.843,0.168,97.990,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3442417664.0,863633408.0,9254281216.0,20058742784.0,151898.0,264296.0
12-04 10:10:48,1.756,0.251,97.910,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3442417664.0,863633408.0,9254281216.0,20058742784.0,150798.0,263833.0
12-04 10:10:49,1.753,0.167,97.830,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3442417664.0,863633408.0,9254281216.0,20058742784.0,150985.0,262117.0
12-04 10:10:50,2.513,0.251,97.152,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442413568.0,863633408.0,9254285312.0,20058742784.0,151084.0,262479.0
12-04 10:10:51,1.171,0.084,98.662,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442413568.0,863633408.0,9254285312.0,20058742784.0,151253.0,264547.0
12-04 10:10:52,1.920,0.167,97.830,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3442413568.0,863633408.0,9254285312.0,20058742784.0,148332.0,259273.0
12-04 10:10:53,1.669,0.334,97.997,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,3442409472.0,863633408.0,9254289408.0,20058742784.0,152077.0,264430.0
12-04 10:10:54,1.676,0.168,97.653,0.335,0.0,0.168,0.0,28672.0,0.0,3.0,3442409472.0,863633408.0,9254289408.0,20058742784.0,152405.0,265057.0
12-04 10:10:55,1.505,0.084,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442409472.0,863633408.0,9254289408.0,20058742784.0,151984.0,264422.0
12-04 10:10:56,1.836,0.250,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442405376.0,863633408.0,9254293504.0,20058742784.0,152172.0,264503.0
12-04 10:10:57,1.506,0.335,98.075,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3442405376.0,863633408.0,9254293504.0,20058742784.0,150512.0,262869.0
12-04 10:10:58,2.596,0.168,97.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442184192.0,863633408.0,9254293504.0,20058963968.0,149265.0,259584.0
12-04 10:10:59,2.585,0.250,97.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442405376.0,863633408.0,9254301696.0,20058734592.0,164496.0,274467.0
12-04 10:11:00,1.003,0.084,98.663,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3442405376.0,863633408.0,9254301696.0,20058734592.0,151448.0,263515.0
12-04 10:11:01,2.168,0.167,97.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3442372608.0,863633408.0,9254301696.0,20058767360.0,149891.0,260672.0
12-04 10:11:02,1.253,0.084,98.663,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3442393088.0,863633408.0,9254305792.0,20058742784.0,153553.0,267242.0
12-04 10:11:03,1.334,0.250,98.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3442393088.0,863633408.0,9254305792.0,20058742784.0,151216.0,262693.0
12-04 10:11:04,1.663,0.333,97.839,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3442393088.0,863633408.0,9254305792.0,20058742784.0,152146.0,264483.0
12-04 10:11:05,1.341,0.168,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442388992.0,863633408.0,9254309888.0,20058742784.0,150155.0,261123.0
12-04 10:11:06,1.254,0.334,98.161,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3442388992.0,863633408.0,9254309888.0,20058742784.0,154663.0,265265.0
12-04 10:11:07,1.667,0.167,98.0,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3442384896.0,863633408.0,9254313984.0,20058742784.0,151034.0,263099.0
12-04 10:11:08,1.756,0.167,97.993,0.0,0.0,0.084,0.0,45056.0,0.0,1.0,3442511872.0,863633408.0,9254313984.0,20058615808.0,151676.0,261452.0
12-04 10:11:09,1.508,0.084,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442511872.0,863633408.0,9254313984.0,20058615808.0,155314.0,269167.0
12-04 10:11:10,1.921,0.167,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442507776.0,863633408.0,9254318080.0,20058615808.0,153344.0,267242.0
12-04 10:11:11,1.671,0.251,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442507776.0,863633408.0,9254318080.0,20058615808.0,152613.0,264478.0
12-04 10:11:12,1.754,0.418,97.577,0.084,0.0,0.167,0.0,94208.0,0.0,8.0,3442503680.0,863633408.0,9254322176.0,20058615808.0,152379.0,262958.0
12-04 10:11:13,2.848,0.251,96.901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442503680.0,863633408.0,9254322176.0,20058615808.0,151200.0,260492.0
12-04 10:11:14,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442499584.0,863633408.0,9254326272.0,20058615808.0,170057.0,283363.0
12-04 10:11:15,2.008,0.084,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442499584.0,863633408.0,9254326272.0,20058615808.0,146150.0,255334.0
12-04 10:11:16,1.590,0.167,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442499584.0,863633408.0,9254326272.0,20058615808.0,152725.0,264346.0
12-04 10:11:17,1.171,0.251,98.579,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3442499584.0,863633408.0,9254326272.0,20058615808.0,152221.0,265136.0
12-04 10:11:18,1.255,0.251,98.243,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,3443019776.0,863633408.0,9254330368.0,20058091520.0,169693.0,282164.0
12-04 10:11:19,1.753,0.083,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3443003392.0,863633408.0,9254330368.0,20058107904.0,152266.0,265053.0
12-04 10:11:20,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442999296.0,863633408.0,9254334464.0,20058107904.0,152300.0,264872.0
12-04 10:11:21,1.669,0.250,97.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3442999296.0,863633408.0,9254334464.0,20058107904.0,149629.0,260701.0
12-04 10:11:22,1.589,0.334,97.993,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3442999296.0,863633408.0,9254334464.0,20058107904.0,153308.0,266788.0
12-04 10:11:23,3.744,0.333,95.923,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443122176.0,863633408.0,9254338560.0,20057980928.0,145298.0,251402.0
12-04 10:11:24,1.006,0.084,98.659,0.168,0.0,0.084,0.0,20480.0,0.0,3.0,3443122176.0,863633408.0,9254338560.0,20057980928.0,152795.0,265719.0
12-04 10:11:25,0.921,0.251,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443113984.0,863633408.0,9254338560.0,20057989120.0,152906.0,266436.0
12-04 10:11:26,1.917,0.083,97.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3443109888.0,863633408.0,9254342656.0,20057989120.0,153391.0,266754.0
12-04 10:11:27,1.997,0.416,97.587,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3443101696.0,863633408.0,9254342656.0,20057997312.0,151550.0,262837.0
12-04 10:11:28,1.674,0.167,98.075,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3443101696.0,863633408.0,9254342656.0,20057997312.0,150868.0,262302.0
12-04 10:11:29,1.669,0.250,97.663,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,3443085312.0,863633408.0,9254350848.0,20058005504.0,170479.0,284855.0
12-04 10:11:30,2.170,0.083,97.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3443085312.0,863633408.0,9254350848.0,20058005504.0,150666.0,262357.0
12-04 10:11:31,1.918,0.334,97.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3443073024.0,863633408.0,9254354944.0,20058013696.0,152268.0,264271.0
12-04 10:11:32,1.756,0.167,97.993,0.0,0.0,0.084,0.0,131072.0,0.0,9.0,3443073024.0,863633408.0,9254354944.0,20058013696.0,150992.0,262272.0
12-04 10:11:33,1.426,0.252,98.322,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3443064832.0,863633408.0,9254354944.0,20058021888.0,150325.0,262718.0
12-04 10:11:34,1.421,0.334,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3443060736.0,863633408.0,9254359040.0,20058021888.0,153130.0,265189.0
12-04 10:11:35,2.0,0.250,97.500,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3443060736.0,863633408.0,9254359040.0,20058021888.0,151736.0,264098.0
12-04 10:11:36,1.589,0.251,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3443060736.0,863633408.0,9254359040.0,20058021888.0,153378.0,266644.0
12-04 10:11:37,3.422,0.250,96.244,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,3443056640.0,863633408.0,9254363136.0,20058021888.0,146066.0,255048.0
12-04 10:11:38,1.003,0.167,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442810880.0,863633408.0,9254363136.0,20058267648.0,150353.0,261676.0
12-04 10:11:39,1.501,0.250,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442802688.0,863633408.0,9254363136.0,20058275840.0,172143.0,286265.0
12-04 10:11:40,1.173,0.168,98.492,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3442798592.0,863633408.0,9254367232.0,20058275840.0,150002.0,261922.0
12-04 10:11:41,1.504,0.334,97.911,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3442790400.0,863633408.0,9254367232.0,20058284032.0,151555.0,263848.0
12-04 10:11:42,1.664,0.166,98.170,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3442790400.0,863633408.0,9254367232.0,20058284032.0,152841.0,264638.0
12-04 10:11:43,1.504,0.084,98.329,0.0,0.0,0.084,0.0,53248.0,0.0,1.0,3442786304.0,863633408.0,9254371328.0,20058284032.0,152862.0,265860.0
12-04 10:11:44,1.747,0.416,97.671,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3442786304.0,863633408.0,9254371328.0,20058284032.0,150723.0,262385.0
12-04 10:11:45,1.750,0.167,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442913280.0,863633408.0,9254371328.0,20058157056.0,152684.0,265786.0
12-04 10:11:46,3.013,0.251,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442311168.0,863633408.0,9254375424.0,20058755072.0,147957.0,257473.0
12-04 10:11:47,0.921,0.084,98.827,0.084,0.0,0.084,0.0,90112.0,0.0,8.0,3442147328.0,863633408.0,9254375424.0,20058918912.0,151753.0,264147.0
12-04 10:11:48,1.173,0.251,98.576,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3442143232.0,863633408.0,9254379520.0,20058918912.0,150908.0,262404.0
12-04 10:11:49,1.340,0.251,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442143232.0,863633408.0,9254379520.0,20058918912.0,154140.0,266922.0
12-04 10:11:50,2.667,0.167,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442143232.0,863633408.0,9254379520.0,20058918912.0,150445.0,261685.0
12-04 10:11:51,1.838,0.167,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442155520.0,863633408.0,9254383616.0,20058902528.0,149486.0,260170.0
12-04 10:11:52,1.835,0.250,97.832,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3442155520.0,863633408.0,9254383616.0,20058902528.0,151382.0,264744.0
12-04 10:11:53,1.337,0.585,97.911,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3442151424.0,863633408.0,9254387712.0,20058902528.0,153687.0,268752.0
12-04 10:11:54,1.832,0.333,97.835,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3442151424.0,863633408.0,9254387712.0,20058902528.0,149618.0,261302.0
12-04 10:11:55,1.757,0.167,97.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3442151424.0,863633408.0,9254387712.0,20058902528.0,150704.0,262122.0
12-04 10:11:56,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442151424.0,863633408.0,9254387712.0,20058902528.0,153807.0,264370.0
12-04 10:11:57,1.676,0.084,98.156,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3442147328.0,863633408.0,9254391808.0,20058902528.0,151423.0,262963.0
12-04 10:11:58,2.517,0.168,97.315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442679808.0,863633408.0,9254391808.0,20058370048.0,148845.0,259928.0
12-04 10:11:59,2.417,0.167,97.167,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3442937856.0,863633408.0,9254395904.0,20058107904.0,165334.0,275801.0
12-04 10:12:00,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442900992.0,863633408.0,9254400000.0,20058140672.0,153411.0,265900.0
12-04 10:12:01,1.499,0.333,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442774016.0,863633408.0,9254400000.0,20058267648.0,151399.0,264820.0
12-04 10:12:02,1.087,0.167,98.662,0.0,0.0,0.084,0.0,61440.0,0.0,5.0,3442761728.0,863633408.0,9254404096.0,20058275840.0,150798.0,261768.0
12-04 10:12:03,1.337,0.334,98.329,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,3442761728.0,863633408.0,9254404096.0,20058275840.0,152929.0,264754.0
12-04 10:12:04,1.423,0.251,97.992,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3442761728.0,863633408.0,9254404096.0,20058275840.0,151237.0,264508.0
12-04 10:12:05,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442884608.0,863633408.0,9254408192.0,20058148864.0,154968.0,266993.0
12-04 10:12:06,2.248,0.250,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442884608.0,863633408.0,9254408192.0,20058148864.0,153371.0,264399.0
12-04 10:12:07,1.668,0.250,97.998,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3442884608.0,863633408.0,9254408192.0,20058148864.0,150472.0,262246.0
12-04 10:12:08,1.676,0.251,97.988,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3443134464.0,863633408.0,9254412288.0,20057894912.0,154281.0,266775.0
12-04 10:12:09,2.433,0.252,97.232,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3443118080.0,863633408.0,9254412288.0,20057911296.0,152620.0,263030.0
12-04 10:12:10,2.425,0.167,97.157,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3443113984.0,863633408.0,9254416384.0,20057911296.0,148282.0,255299.0
12-04 10:12:11,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3443113984.0,863633408.0,9254416384.0,20057911296.0,155475.0,266975.0
12-04 10:12:12,1.427,0.168,98.405,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,3443113984.0,863633408.0,9254416384.0,20057911296.0,153739.0,266100.0
12-04 10:12:13,2.167,0.333,97.417,0.0,0.0,0.083,0.0,45056.0,0.0,1.0,3443101696.0,863633408.0,9254420480.0,20057919488.0,149873.0,262825.0
12-04 10:12:14,1.917,0.333,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443355648.0,863633408.0,9254420480.0,20057665536.0,153363.0,263966.0
12-04 10:12:15,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443351552.0,863633408.0,9254424576.0,20057665536.0,151619.0,263696.0
12-04 10:12:16,1.754,0.251,97.828,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3443351552.0,863633408.0,9254424576.0,20057665536.0,152175.0,264752.0
12-04 10:12:17,2.831,0.250,96.919,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,3442843648.0,863633408.0,9254424576.0,20058173440.0,149341.0,257707.0
12-04 10:12:18,1.006,0.168,98.826,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3442872320.0,863633408.0,9254428672.0,20058140672.0,151572.0,265053.0
12-04 10:12:19,1.418,0.250,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442831360.0,863633408.0,9254428672.0,20058181632.0,152293.0,264658.0
12-04 10:12:20,2.0,0.167,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442798592.0,863633408.0,9254428672.0,20058214400.0,153492.0,265562.0
12-04 10:12:21,2.094,0.084,97.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3442319360.0,863633408.0,9254432768.0,20058689536.0,149586.0,261571.0
12-04 10:12:22,1.332,0.167,98.251,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,3442319360.0,863633408.0,9254432768.0,20058689536.0,150402.0,261494.0
12-04 10:12:23,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3442319360.0,863633408.0,9254432768.0,20058689536.0,150978.0,262591.0
12-04 10:12:24,1.836,0.250,97.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3442307072.0,863633408.0,9254436864.0,20058697728.0,151442.0,261349.0
12-04 10:12:25,1.835,0.334,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442307072.0,863633408.0,9254436864.0,20058697728.0,151701.0,264068.0
12-04 10:12:26,1.503,0.501,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3442302976.0,863633408.0,9254440960.0,20058697728.0,155307.0,268584.0
12-04 10:12:27,1.838,0.167,97.911,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3442302976.0,863633408.0,9254440960.0,20058697728.0,151540.0,264973.0
12-04 10:12:28,2.003,0.334,97.412,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3442683904.0,863633408.0,9254440960.0,20058316800.0,151342.0,262192.0
12-04 10:12:29,1.674,0.251,97.992,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3443060736.0,863633408.0,9254445056.0,20057935872.0,170094.0,282723.0
12-04 10:12:30,2.159,0.332,97.342,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3443056640.0,863633408.0,9254449152.0,20057935872.0,151529.0,263098.0
12-04 10:12:31,1.841,0.251,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3443056640.0,863633408.0,9254449152.0,20057935872.0,153246.0,265442.0
12-04 10:12:32,2.592,0.167,97.157,0.0,0.0,0.084,0.0,122880.0,0.0,9.0,3443052544.0,863633408.0,9254453248.0,20057935872.0,149920.0,258993.0
12-04 10:12:33,2.337,0.250,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3443052544.0,863633408.0,9254453248.0,20057935872.0,148448.0,258060.0
12-04 10:12:34,1.250,0.250,98.167,0.250,0.0,0.083,0.0,20480.0,0.0,3.0,3443052544.0,863633408.0,9254453248.0,20057935872.0,150919.0,264147.0
12-04 10:12:35,1.663,0.333,97.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3443048448.0,863633408.0,9254457344.0,20057935872.0,150991.0,262374.0
12-04 10:12:36,1.500,0.333,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3443048448.0,863633408.0,9254457344.0,20057935872.0,154833.0,267644.0
12-04 10:12:37,2.759,0.836,96.405,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,3478413312.0,863633408.0,9254461440.0,20022566912.0,159620.0,272057.0
12-04 10:12:38,3.425,1.337,95.071,0.0,0.0,0.167,0.0,28672.0,0.0,7.0,3465093120.0,863633408.0,9254490112.0,20035858432.0,247333.0,352911.0
12-04 10:12:39,3.081,0.416,95.670,0.666,0.0,0.167,0.0,0.0,0.0,0.0,3468013568.0,863633408.0,9254498304.0,20032929792.0,259512.0,358615.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-36.csv <==
12-04 09:35:33,0.461,0.147,99.366,0.007,0.0,0.020,2047.913,386107.294,0.368,1.948,2374893568.0,1286508544.0,7111380992.0,22846291968.0,0.0,0.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374406144.0,1286508544.0,7111385088.0,22846775296.0,7570.0,6602.0
12-04 09:35:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374397952.0,1286508544.0,7111385088.0,22846783488.0,6780.0,6587.0
12-04 09:35:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,126976.0,0.0,7.0,2374520832.0,1286508544.0,7111389184.0,22846656512.0,8943.0,7159.0
12-04 09:35:37,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374496256.0,1286508544.0,7111389184.0,22846681088.0,6426.0,5691.0
12-04 09:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374496256.0,1286508544.0,7111389184.0,22846681088.0,5972.0,3730.0
12-04 09:35:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,2374496256.0,1286508544.0,7111389184.0,22846681088.0,9138.0,7902.0
12-04 09:35:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374586368.0,1286508544.0,7111389184.0,22846590976.0,8039.0,7287.0
12-04 09:35:41,0.167,0.0,99.750,0.0,0.0,0.083,0.0,106496.0,0.0,15.0,2374500352.0,1286508544.0,7111393280.0,22846672896.0,8831.0,8591.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374500352.0,1286508544.0,7111393280.0,22846672896.0,6758.0,5081.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374508544.0,1286508544.0,7111393280.0,22846664704.0,6792.0,6569.0
12-04 09:35:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374508544.0,1286508544.0,7111393280.0,22846664704.0,8583.0,8446.0
12-04 09:35:45,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2374508544.0,1286508544.0,7111393280.0,22846664704.0,5771.0,3457.0
12-04 09:35:46,0.083,0.167,99.667,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2374459392.0,1286508544.0,7111393280.0,22846713856.0,5174.0,3681.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2374455296.0,1286508544.0,7111397376.0,22846713856.0,6034.0,5310.0
12-04 09:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374455296.0,1286508544.0,7111397376.0,22846713856.0,8503.0,7821.0
12-04 09:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374455296.0,1286508544.0,7111397376.0,22846713856.0,8305.0,6405.0
12-04 09:35:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374455296.0,1286508544.0,7111397376.0,22846713856.0,11472.0,11661.0
12-04 09:35:51,0.0,0.084,99.833,0.084,0.0,0.0,0.0,98304.0,0.0,8.0,2374447104.0,1286512640.0,7111401472.0,22846713856.0,8003.0,7580.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,2374430720.0,1286512640.0,7111401472.0,22846730240.0,7502.0,6317.0
12-04 09:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374430720.0,1286512640.0,7111401472.0,22846730240.0,5593.0,4493.0
12-04 09:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374430720.0,1286512640.0,7111401472.0,22846730240.0,7443.0,4534.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374430720.0,1286512640.0,7111401472.0,22846730240.0,7239.0,5915.0
12-04 09:35:56,0.166,0.166,99.584,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2374557696.0,1286512640.0,7111401472.0,22846603264.0,7757.0,6705.0
12-04 09:35:57,0.251,0.251,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2374668288.0,1286512640.0,7112687616.0,22845206528.0,1521573.0,74099.0
12-04 09:35:58,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2374750208.0,1286512640.0,7114502144.0,22843310080.0,2162347.0,121857.0
12-04 09:35:59,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2374639616.0,1286512640.0,7116390400.0,22841532416.0,2159797.0,115701.0
12-04 09:36:00,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2375802880.0,1286512640.0,7118286848.0,22838472704.0,2157533.0,114079.0
12-04 09:36:01,0.251,0.167,99.414,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2375376896.0,1286512640.0,7120248832.0,22836936704.0,2177417.0,138378.0
12-04 09:36:02,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2375340032.0,1286512640.0,7122063360.0,22835159040.0,2162636.0,123442.0
12-04 09:36:03,0.334,0.167,99.249,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2375471104.0,1286516736.0,7123959808.0,22833127424.0,2159052.0,110737.0
12-04 09:36:04,0.167,0.084,99.414,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2375495680.0,1286516736.0,7125839872.0,22831222784.0,2158759.0,112265.0
12-04 09:36:05,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2375528448.0,1286516736.0,7127728128.0,22829301760.0,2162766.0,121989.0
12-04 09:36:06,0.084,0.168,99.664,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2375163904.0,1286516736.0,7129616384.0,22827778048.0,2180499.0,138498.0
12-04 09:36:07,0.416,0.416,98.834,0.0,0.0,0.333,0.0,4096.0,0.0,1.0,2375180288.0,1286516736.0,7131504640.0,22825873408.0,2166442.0,121623.0
12-04 09:36:08,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2374914048.0,1286516736.0,7133515776.0,22824128512.0,2163390.0,124091.0
12-04 09:36:09,0.250,0.417,98.915,0.334,0.0,0.083,0.0,24576.0,0.0,3.0,2375081984.0,1286516736.0,7135285248.0,22822191104.0,2161430.0,127475.0
12-04 09:36:10,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2375012352.0,1286516736.0,7137259520.0,22820286464.0,2149680.0,118131.0
12-04 09:36:11,0.334,0.167,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2375020544.0,1286516736.0,7139061760.0,22818476032.0,2170096.0,118916.0
12-04 09:36:12,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374909952.0,1286516736.0,7140950016.0,22816698368.0,2159884.0,119474.0
12-04 09:36:13,0.251,0.084,99.248,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2375065600.0,1286516736.0,7142834176.0,22814658560.0,2162796.0,116912.0
12-04 09:36:14,0.084,0.251,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374963200.0,1286516736.0,7144730624.0,22812864512.0,2162161.0,115617.0
12-04 09:36:15,0.084,0.168,99.414,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2375106560.0,1286516736.0,7146618880.0,22810832896.0,2160537.0,114865.0
12-04 09:36:16,0.251,0.167,99.498,0.0,0.0,0.084,0.0,77824.0,0.0,7.0,2375122944.0,1286516736.0,7148507136.0,22808928256.0,2162244.0,112873.0
12-04 09:36:17,0.167,0.167,99.583,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2375135232.0,1286516736.0,7150399488.0,22807023616.0,2154516.0,135492.0
12-04 09:36:18,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375417856.0,1286516736.0,7152283648.0,22804856832.0,2160721.0,114852.0
12-04 09:36:19,0.084,0.251,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2375442432.0,1286516736.0,7154171904.0,22802944000.0,2150791.0,117333.0
12-04 09:36:20,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2375626752.0,1286516736.0,7156060160.0,22800871424.0,2175442.0,121878.0
12-04 09:36:21,0.335,0.167,99.414,0.084,0.0,0.0,0.0,86016.0,0.0,7.0,2375749632.0,1286520832.0,7157948416.0,22798856192.0,2160592.0,115740.0
12-04 09:36:22,0.250,0.334,99.249,0.0,0.0,0.167,0.0,36864.0,0.0,1.0,2375778304.0,1286520832.0,7159840768.0,22796935168.0,2152262.0,124356.0
12-04 09:36:23,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2375667712.0,1286520832.0,7161729024.0,22795157504.0,2169028.0,119660.0
12-04 09:36:24,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2375811072.0,1286520832.0,7163617280.0,22793125888.0,2158774.0,115487.0
12-04 09:36:25,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2375827456.0,1286520832.0,7165505536.0,22791221248.0,2160210.0,113844.0
12-04 09:36:26,0.251,0.418,99.331,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2375979008.0,1286520832.0,7167401984.0,22789173248.0,2161402.0,116668.0
12-04 09:36:27,0.250,0.167,99.250,0.167,0.0,0.167,0.0,45056.0,0.0,10.0,2375999488.0,1286520832.0,7169286144.0,22787268608.0,2159771.0,116471.0
12-04 09:36:28,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2376015872.0,1286520832.0,7171174400.0,22785363968.0,2145076.0,116088.0
12-04 09:36:29,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2376032256.0,1286520832.0,7173062656.0,22783459328.0,2172394.0,118448.0
12-04 09:36:30,0.167,0.167,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2376060928.0,1286520832.0,7174955008.0,22781538304.0,2162994.0,119819.0
12-04 09:36:31,0.084,0.251,99.497,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2376204288.0,1286520832.0,7176843264.0,22779506688.0,2178786.0,138744.0
12-04 09:36:32,0.251,0.335,99.246,0.0,0.0,0.168,0.0,66232320.0,0.0,71.0,2376159232.0,1286520832.0,7178735616.0,22777659392.0,2162422.0,113253.0
12-04 09:36:33,0.167,0.167,99.498,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2376425472.0,1286520832.0,7180754944.0,22775373824.0,2105889.0,112989.0
12-04 09:36:34,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2376331264.0,1286520832.0,7182643200.0,22773579776.0,2212762.0,113305.0
12-04 09:36:35,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2376413184.0,1286520832.0,7184465920.0,22771675136.0,2071515.0,110405.0
12-04 09:36:36,0.334,0.334,99.165,0.0,0.0,0.167,0.0,184320.0,0.0,12.0,2376617984.0,1286520832.0,7186419712.0,22769516544.0,2248218.0,119324.0
12-04 09:36:37,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2376646656.0,1286520832.0,7188312064.0,22767595520.0,2160993.0,112173.0
12-04 09:36:38,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2376663040.0,1286520832.0,7190200320.0,22765690880.0,2153793.0,120771.0
12-04 09:36:39,0.334,0.250,99.082,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2376675328.0,1286524928.0,7192088576.0,22763786240.0,2171855.0,117754.0
12-04 09:36:40,0.500,0.417,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2380169216.0,1286524928.0,7193882624.0,22758498304.0,2064146.0,108267.0
12-04 09:36:41,0.334,0.251,99.415,0.0,0.0,0.0,0.0,98304.0,0.0,7.0,2376851456.0,1286524928.0,7195865088.0,22759833600.0,2244424.0,120608.0
12-04 09:36:42,0.168,0.251,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2376830976.0,1286524928.0,7197663232.0,22758055936.0,2085053.0,111256.0
12-04 09:36:43,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2376880128.0,1286524928.0,7199645696.0,22756024320.0,2244705.0,125281.0
12-04 09:36:44,0.418,0.084,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2376941568.0,1286524928.0,7201488896.0,22754119680.0,2101567.0,126765.0
12-04 09:36:45,0.084,0.418,99.164,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2377183232.0,1286524928.0,7203422208.0,22751944704.0,2236463.0,116162.0
12-04 09:36:46,0.167,0.251,99.414,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2377064448.0,1286524928.0,7205318656.0,22750167040.0,2164101.0,117258.0
12-04 09:36:47,0.334,0.167,99.500,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2377211904.0,1286524928.0,7207202816.0,22748135424.0,2158934.0,124897.0
12-04 09:36:48,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377158656.0,1286524928.0,7209033728.0,22746357760.0,2162622.0,117373.0
12-04 09:36:49,0.167,0.417,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377383936.0,1286524928.0,7210856448.0,22744309760.0,2048523.0,111072.0
12-04 09:36:50,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2377277440.0,1286524928.0,7212867584.0,22742405120.0,2269894.0,118772.0
12-04 09:36:51,0.335,0.251,99.246,0.084,0.0,0.084,0.0,106496.0,0.0,10.0,2377416704.0,1286529024.0,7214755840.0,22740373504.0,2160608.0,112752.0
12-04 09:36:52,0.251,0.167,99.499,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,2377555968.0,1286529024.0,7216648192.0,22738341888.0,2159204.0,112049.0
12-04 09:36:53,0.250,0.500,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377461760.0,1286529024.0,7218536448.0,22736547840.0,2152668.0,120081.0
12-04 09:36:54,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2377486336.0,1286529024.0,7220424704.0,22734635008.0,2185539.0,133915.0
12-04 09:36:55,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377625600.0,1286529024.0,7222444032.0,22732476416.0,2161723.0,113659.0
12-04 09:36:56,0.418,0.167,99.247,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2377539584.0,1286529024.0,7224332288.0,22730674176.0,2159079.0,112314.0
12-04 09:36:57,0.251,0.0,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2377437184.0,1286533120.0,7225065472.0,22730039296.0,684769.0,38182.0
12-04 09:36:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377437184.0,1286533120.0,7225065472.0,22730039296.0,8482.0,6633.0
12-04 09:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377437184.0,1286533120.0,7225065472.0,22730039296.0,9413.0,7413.0
12-04 09:37:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380800000.0,1286533120.0,7225069568.0,22726672384.0,8722.0,8524.0
12-04 09:37:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2378072064.0,1286533120.0,7225073664.0,22729396224.0,24234.0,22535.0
12-04 09:37:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,47394816.0,0.0,59.0,2378072064.0,1286533120.0,7225073664.0,22729396224.0,6692.0,5081.0
12-04 09:37:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2378067968.0,1286537216.0,7225073664.0,22729396224.0,7592.0,5352.0
12-04 09:37:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2378063872.0,1286537216.0,7225204736.0,22729269248.0,248090.0,22742.0
12-04 09:37:05,0.167,0.167,99.417,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2377601024.0,1286537216.0,7227318272.0,22727618560.0,2498567.0,142947.0
12-04 09:37:06,0.250,0.334,99.249,0.0,0.0,0.167,0.0,114688.0,0.0,8.0,2377506816.0,1286537216.0,7229657088.0,22725373952.0,2612860.0,128886.0
12-04 09:37:07,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377617408.0,1286537216.0,7232135168.0,22722785280.0,2962249.0,163571.0
12-04 09:37:08,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2377347072.0,1286537216.0,7234564096.0,22720626688.0,2607128.0,140324.0
12-04 09:37:09,0.251,0.084,99.497,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2377564160.0,1286541312.0,7236755456.0,22718214144.0,2575155.0,125165.0
12-04 09:37:10,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2377555968.0,1286541312.0,7239065600.0,22715912192.0,2666723.0,134366.0
12-04 09:37:11,0.335,0.251,99.163,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2377658368.0,1286541312.0,7241502720.0,22713372672.0,2725292.0,141103.0
12-04 09:37:12,0.251,0.167,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2377576448.0,1286541312.0,7243870208.0,22711087104.0,2695084.0,137170.0
12-04 09:37:13,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377560064.0,1286541312.0,7246188544.0,22708785152.0,2590984.0,131848.0
12-04 09:37:14,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377650176.0,1286541312.0,7248510976.0,22706372608.0,2735428.0,137628.0
12-04 09:37:15,0.334,0.251,99.164,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2377658368.0,1286545408.0,7251038208.0,22703833088.0,2895714.0,145617.0
12-04 09:37:16,0.417,0.250,99.165,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2377830400.0,1286545408.0,7253295104.0,22701404160.0,2699199.0,140755.0
12-04 09:37:17,0.084,0.084,99.665,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2377760768.0,1286545408.0,7255650304.0,22699118592.0,2554051.0,146664.0
12-04 09:37:18,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377764864.0,1286545408.0,7257939968.0,22696824832.0,2536145.0,125085.0
12-04 09:37:19,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2377850880.0,1286545408.0,7260393472.0,22694285312.0,2829595.0,138448.0
12-04 09:37:20,0.168,0.168,99.162,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2381824000.0,1286545408.0,7262875648.0,22687830016.0,2753774.0,138301.0
12-04 09:37:21,0.417,0.417,98.750,0.250,0.0,0.167,0.0,102400.0,0.0,8.0,2378211328.0,1286549504.0,7265132544.0,22689181696.0,2618073.0,136491.0
12-04 09:37:22,0.334,0.251,99.248,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,2378276864.0,1286549504.0,7267479552.0,22686769152.0,2639980.0,133371.0
12-04 09:37:23,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2378338304.0,1286549504.0,7269974016.0,22684213248.0,2926343.0,147586.0
12-04 09:37:24,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2378395648.0,1286549504.0,7272329216.0,22681800704.0,2592317.0,130009.0
12-04 09:37:25,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2378604544.0,1286549504.0,7274541056.0,22679379968.0,2530059.0,127193.0
12-04 09:37:26,0.251,0.251,99.331,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2378756096.0,1286549504.0,7276867584.0,22676901888.0,2721054.0,187422.0
12-04 09:37:27,0.250,0.250,99.082,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2378825728.0,1286549504.0,7279431680.0,22674268160.0,2942518.0,146551.0
12-04 09:37:28,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2378805248.0,1286549504.0,7281770496.0,22671949824.0,2612660.0,129893.0
12-04 09:37:29,1.338,0.251,98.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2378891264.0,1286549504.0,7283970048.0,22669664256.0,2593039.0,134807.0
12-04 09:37:30,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2378878976.0,1286549504.0,7286267904.0,22667378688.0,2677173.0,139705.0
12-04 09:37:31,0.168,0.168,99.330,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2378903552.0,1286549504.0,7288782848.0,22664839168.0,2891880.0,179344.0
12-04 09:37:32,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2379026432.0,1286549504.0,7291215872.0,22662283264.0,2635672.0,138967.0
12-04 09:37:33,0.168,0.168,99.330,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2378907648.0,1286549504.0,7293435904.0,22660182016.0,2513279.0,140374.0
12-04 09:37:34,0.418,0.084,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379137024.0,1286549504.0,7295746048.0,22657642496.0,2671131.0,145339.0
12-04 09:37:35,0.584,0.167,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2379128832.0,1286549504.0,7298310144.0,22655086592.0,2940854.0,152445.0
12-04 09:37:36,0.251,0.168,99.330,0.0,0.0,0.251,0.0,118784.0,0.0,7.0,2379575296.0,1286549504.0,7300657152.0,22652293120.0,2621127.0,136155.0
12-04 09:37:37,0.250,0.334,99.249,0.0,0.0,0.167,0.0,76652544.0,0.0,83.0,2379235328.0,1286549504.0,7302856704.0,22650433536.0,2522206.0,144164.0
12-04 09:37:38,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2379460608.0,1286549504.0,7305187328.0,22647877632.0,2701215.0,133130.0
12-04 09:37:39,0.251,0.168,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2379427840.0,1286549504.0,7307632640.0,22645465088.0,2784509.0,141741.0
12-04 09:37:40,0.585,0.251,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2382741504.0,1286549504.0,7310016512.0,22639767552.0,2786414.0,143696.0
12-04 09:37:41,0.251,0.168,99.330,0.0,0.0,0.251,0.0,118784.0,0.0,8.0,2378948608.0,1286549504.0,7312326656.0,22641250304.0,2514659.0,134829.0
12-04 09:37:42,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379157504.0,1286549504.0,7314649088.0,22638718976.0,2663674.0,134616.0
12-04 09:37:43,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2379182080.0,1286549504.0,7317037056.0,22636306432.0,2773018.0,139454.0
12-04 09:37:44,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379247616.0,1286549504.0,7319400448.0,22633877504.0,2620023.0,136907.0
12-04 09:37:45,0.168,0.251,99.413,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2379292672.0,1286549504.0,7321767936.0,22631464960.0,2712425.0,138408.0
12-04 09:37:46,0.251,0.418,99.247,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2379292672.0,1286549504.0,7324053504.0,22629179392.0,2634121.0,135277.0
12-04 09:37:47,0.167,0.167,99.583,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2379403264.0,1286549504.0,7326498816.0,22626623488.0,2799474.0,163372.0
12-04 09:37:48,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2379485184.0,1286549504.0,7328829440.0,22624210944.0,2623993.0,137679.0
12-04 09:37:49,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379497472.0,1286549504.0,7331229696.0,22621798400.0,2732294.0,139759.0
12-04 09:37:50,0.167,0.167,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2379542528.0,1286549504.0,7333486592.0,22619496448.0,2627364.0,132708.0
12-04 09:37:51,0.334,0.334,98.830,0.167,0.0,0.334,0.0,98304.0,0.0,8.0,2379718656.0,1286549504.0,7335976960.0,22616829952.0,2848103.0,149735.0
12-04 09:37:52,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2379767808.0,1286549504.0,7338213376.0,22614544384.0,2535928.0,142530.0
12-04 09:37:53,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2379788288.0,1286549504.0,7340621824.0,22612115456.0,2702873.0,139656.0
12-04 09:37:54,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2379857920.0,1286549504.0,7342964736.0,22609702912.0,2704403.0,139154.0
12-04 09:37:55,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2379788288.0,1286549504.0,7345446912.0,22607290368.0,2902363.0,146169.0
12-04 09:37:56,0.252,0.084,99.581,0.0,0.0,0.084,0.0,98304.0,0.0,7.0,2379923456.0,1286553600.0,7347990528.0,22604607488.0,2590562.0,131889.0
12-04 09:37:57,0.333,0.333,98.751,0.250,0.0,0.333,0.0,36864.0,0.0,2.0,2379878400.0,1286553600.0,7350194176.0,22602448896.0,2518282.0,128884.0
12-04 09:37:58,0.334,0.334,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380181504.0,1286553600.0,7352430592.0,22599909376.0,2697346.0,135650.0
12-04 09:37:59,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2380177408.0,1286553600.0,7354990592.0,22597353472.0,2943985.0,148044.0
12-04 09:38:00,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2384547840.0,1286553600.0,7357550592.0,22590423040.0,2616145.0,135703.0
12-04 09:38:01,0.251,0.334,99.081,0.0,0.0,0.334,0.0,86016.0,0.0,6.0,2380320768.0,1286553600.0,7359807488.0,22592393216.0,2587819.0,147790.0
12-04 09:38:02,0.251,0.167,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2380259328.0,1286553600.0,7362330624.0,22589931520.0,2660218.0,136505.0
12-04 09:38:03,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2380591104.0,1286553600.0,7364632576.0,22587297792.0,2916183.0,148293.0
12-04 09:38:04,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2380496896.0,1286553600.0,7367012352.0,22585012224.0,2523950.0,141560.0
12-04 09:38:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380496896.0,1286553600.0,7367012352.0,22585012224.0,7059.0,4499.0
12-04 09:38:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2380500992.0,1286553600.0,7367008256.0,22585012224.0,10871.0,7778.0
12-04 09:38:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65232896.0,0.0,65.0,2380492800.0,1286553600.0,7367016448.0,22585012224.0,9065.0,6914.0
12-04 09:38:08,0.0,0.167,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2380492800.0,1286553600.0,7367016448.0,22585012224.0,8391.0,8409.0
12-04 09:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380492800.0,1286553600.0,7367016448.0,22585012224.0,9250.0,8114.0
12-04 09:38:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2380492800.0,1286553600.0,7367016448.0,22585012224.0,8841.0,9019.0
12-04 09:38:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2380488704.0,1286553600.0,7367020544.0,22585012224.0,7961.0,6361.0
12-04 09:38:12,0.167,0.251,99.415,0.0,0.0,0.167,0.0,45056.0,0.0,10.0,2380611584.0,1286553600.0,7368294400.0,22583615488.0,1641365.0,85865.0
12-04 09:38:13,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2380562432.0,1286553600.0,7371280384.0,22580678656.0,3191822.0,156639.0
12-04 09:38:14,0.084,0.335,99.329,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2380873728.0,1286553600.0,7373635584.0,22578012160.0,2835461.0,139674.0
12-04 09:38:15,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2380918784.0,1286553600.0,7376384000.0,22575218688.0,3078619.0,147352.0
12-04 09:38:16,0.251,0.335,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2380984320.0,1286553600.0,7379255296.0,22572281856.0,3188870.0,149253.0
12-04 09:38:17,0.418,0.334,99.164,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2381041664.0,1286553600.0,7381991424.0,22569488384.0,3224061.0,163271.0
12-04 09:38:18,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2381398016.0,1286553600.0,7384825856.0,22566297600.0,3153842.0,135839.0
12-04 09:38:19,0.334,0.167,98.663,0.585,0.0,0.251,0.0,18608128.0,0.0,28.0,2381737984.0,1286553600.0,7387594752.0,22563188736.0,3314078.0,159463.0
12-04 09:38:20,0.418,0.335,98.912,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2381582336.0,1286557696.0,7390265344.0,22560669696.0,3326799.0,161410.0
12-04 09:38:21,0.251,0.419,99.246,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,2381402112.0,1286557696.0,7393316864.0,22557798400.0,3138951.0,147909.0
12-04 09:38:22,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2381398016.0,1286557696.0,7396003840.0,22555115520.0,3156179.0,163733.0
12-04 09:38:23,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2380984320.0,1286557696.0,7398703104.0,22552829952.0,3084855.0,160148.0
12-04 09:38:24,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2380677120.0,1286557696.0,7401676800.0,22550163456.0,3449280.0,171921.0
12-04 09:38:25,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2380697600.0,1286557696.0,7404449792.0,22547369984.0,3220632.0,151949.0
12-04 09:38:26,0.252,0.252,99.161,0.168,0.0,0.168,0.0,90112.0,0.0,8.0,2380693504.0,1286561792.0,7407386624.0,22544433152.0,3149463.0,160576.0
12-04 09:38:27,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2380713984.0,1286561792.0,7410159616.0,22541639680.0,3213349.0,146523.0
12-04 09:38:28,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2380881920.0,1286561792.0,7413055488.0,22538575872.0,3293246.0,162025.0
12-04 09:38:29,0.252,0.084,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2380886016.0,1286561792.0,7415717888.0,22535909376.0,2977095.0,137445.0
12-04 09:38:30,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2380922880.0,1286561792.0,7418601472.0,22532988928.0,3326182.0,149752.0
12-04 09:38:31,0.419,0.168,99.078,0.084,0.0,0.251,0.0,90112.0,0.0,7.0,2381082624.0,1286565888.0,7421755392.0,22529671168.0,3535092.0,180879.0
12-04 09:38:32,0.250,0.333,98.917,0.083,0.0,0.417,0.0,36864.0,0.0,2.0,2381320192.0,1286565888.0,7424184320.0,22527004672.0,2716534.0,135218.0
12-04 09:38:33,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2381479936.0,1286565888.0,7427198976.0,22523830272.0,3494712.0,164000.0
12-04 09:38:34,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2381619200.0,1286565888.0,7429996544.0,22520893440.0,3092800.0,136278.0
12-04 09:38:35,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2381713408.0,1286565888.0,7432695808.0,22518099968.0,3225750.0,157315.0
12-04 09:38:36,0.334,0.334,99.082,0.0,0.0,0.250,0.0,159744.0,0.0,10.0,2381791232.0,1286565888.0,7435681792.0,22515036160.0,3253535.0,147421.0
12-04 09:38:37,0.334,0.334,98.831,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2381946880.0,1286565888.0,7438446592.0,22512115712.0,3162331.0,147768.0
12-04 09:38:38,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2382049280.0,1286565888.0,7441264640.0,22509195264.0,3229239.0,152424.0
12-04 09:38:39,0.251,0.418,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2381950976.0,1286565888.0,7444172800.0,22506385408.0,3339350.0,154534.0
12-04 09:38:40,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2385936384.0,1286565888.0,7446990848.0,22499581952.0,3056387.0,135088.0
12-04 09:38:41,0.167,0.334,99.248,0.0,0.0,0.251,0.0,77824.0,0.0,7.0,2382229504.0,1286565888.0,7449632768.0,22500646912.0,3176728.0,153938.0
12-04 09:38:42,0.167,0.502,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2382290944.0,1286565888.0,7452491776.0,22497726464.0,3044195.0,133364.0
12-04 09:38:43,0.251,0.418,98.914,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2382401536.0,1286565888.0,7455682560.0,22494425088.0,3744084.0,173579.0
12-04 09:38:44,0.336,0.0,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2382381056.0,1286565888.0,7458258944.0,22491869184.0,2795987.0,130832.0
12-04 09:38:45,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2382524416.0,1286565888.0,7461416960.0,22488567808.0,3591705.0,160159.0
12-04 09:38:46,0.168,0.168,99.413,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2382532608.0,1286565888.0,7463956480.0,22486020096.0,2922011.0,139797.0
12-04 09:38:47,0.251,0.167,99.582,0.0,0.0,0.0,0.0,73728.0,0.0,14.0,2382626816.0,1286565888.0,7466790912.0,22483091456.0,3184113.0,165107.0
12-04 09:38:48,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2382229504.0,1286565888.0,7469981696.0,22480297984.0,3320365.0,174437.0
12-04 09:38:49,0.334,0.334,99.164,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2382934016.0,1286565888.0,7472467968.0,22477107200.0,3120329.0,153437.0
12-04 09:38:50,0.503,0.0,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2382934016.0,1286565888.0,7475261440.0,22474313728.0,3212478.0,162660.0
12-04 09:38:51,0.334,0.418,98.997,0.084,0.0,0.167,0.0,73728.0,0.0,5.0,2383011840.0,1286565888.0,7478104064.0,22471393280.0,3169732.0,151789.0
12-04 09:38:52,0.168,0.251,99.414,0.0,0.0,0.168,0.0,94457856.0,0.0,95.0,2383089664.0,1286565888.0,7480860672.0,22468558848.0,3232400.0,168153.0
12-04 09:38:53,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2383007744.0,1286565888.0,7483830272.0,22465671168.0,3320743.0,160201.0
12-04 09:38:54,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2382745600.0,1286565888.0,7486664704.0,22463098880.0,3160413.0,159198.0
12-04 09:38:55,0.333,0.333,98.917,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,2382856192.0,1286565888.0,7489363968.0,22460289024.0,3067489.0,150777.0
12-04 09:38:56,0.251,0.503,99.246,0.0,0.0,0.0,0.0,114688.0,0.0,8.0,2382798848.0,1286565888.0,7492087808.0,22457622528.0,3236184.0,165908.0
12-04 09:38:57,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2382811136.0,1286565888.0,7495122944.0,22454575104.0,3273205.0,163984.0
12-04 09:38:58,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2383147008.0,1286565888.0,7497850880.0,22451511296.0,3151483.0,150043.0
12-04 09:38:59,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2383486976.0,1286565888.0,7500812288.0,22448209920.0,3365963.0,161310.0
12-04 09:39:00,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2383728640.0,1286565888.0,7503532032.0,22445248512.0,2955643.0,150200.0
12-04 09:39:01,0.336,0.252,99.245,0.084,0.0,0.084,0.0,106496.0,0.0,8.0,2383618048.0,1286565888.0,7506538496.0,22442352640.0,3423690.0,190847.0
12-04 09:39:02,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2383814656.0,1286565888.0,7509262336.0,22439432192.0,3160161.0,166473.0
12-04 09:39:03,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2383962112.0,1286565888.0,7512178688.0,22436368384.0,3292332.0,159596.0
12-04 09:39:04,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2383925248.0,1286565888.0,7515009024.0,22433574912.0,3187833.0,161561.0
12-04 09:39:05,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2384039936.0,1286565888.0,7517814784.0,22430654464.0,3234585.0,152084.0
12-04 09:39:06,0.251,0.168,99.246,0.084,0.0,0.251,0.0,94208.0,0.0,7.0,2383982592.0,1286569984.0,7520677888.0,22427844608.0,3205933.0,159270.0
12-04 09:39:07,0.251,0.251,99.246,0.168,0.0,0.084,0.0,40960.0,0.0,3.0,2384187392.0,1286569984.0,7523409920.0,22424907776.0,3191444.0,160603.0
12-04 09:39:08,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2384113664.0,1286569984.0,7526420480.0,22421970944.0,3335235.0,178913.0
12-04 09:39:09,0.501,0.334,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2384232448.0,1286569984.0,7529349120.0,22418923520.0,3132823.0,150058.0
12-04 09:39:10,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2384175104.0,1286569984.0,7532199936.0,22416130048.0,3331357.0,160061.0
12-04 09:39:11,0.251,0.168,99.413,0.0,0.0,0.168,0.0,90112.0,0.0,6.0,2384314368.0,1286569984.0,7534870528.0,22413320192.0,3180803.0,166606.0
12-04 09:39:12,0.167,0.167,99.332,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2384465920.0,1286574080.0,7537127424.0,22410907648.0,2109886.0,88459.0
12-04 09:39:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384461824.0,1286574080.0,7537131520.0,22410907648.0,7782.0,4449.0
12-04 09:39:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384461824.0,1286574080.0,7537131520.0,22410907648.0,11364.0,8682.0
12-04 09:39:15,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2384461824.0,1286574080.0,7537131520.0,22410907648.0,7048.0,6660.0
12-04 09:39:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2384461824.0,1286574080.0,7537131520.0,22410907648.0,8474.0,7887.0
12-04 09:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2384457728.0,1286574080.0,7537135616.0,22410907648.0,6647.0,4759.0
12-04 09:39:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2384453632.0,1286578176.0,7537135616.0,22410907648.0,5934.0,4718.0
12-04 09:39:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384453632.0,1286578176.0,7537135616.0,22410907648.0,6160.0,5353.0
12-04 09:39:20,1.339,0.335,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2385596416.0,1286578176.0,7539253248.0,22407647232.0,2531806.0,135754.0
12-04 09:39:21,0.168,0.335,99.330,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2384797696.0,1286578176.0,7541760000.0,22405939200.0,2855836.0,126646.0
12-04 09:39:22,0.251,0.501,99.165,0.0,0.0,0.084,0.0,64053248.0,0.0,72.0,2384953344.0,1286578176.0,7544905728.0,22402637824.0,3643191.0,171699.0
12-04 09:39:23,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2384969728.0,1286578176.0,7548080128.0,22399447040.0,3389916.0,134481.0
12-04 09:39:24,0.418,0.251,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2385113088.0,1286582272.0,7551614976.0,22395764736.0,4077718.0,160395.0
12-04 09:39:25,0.084,0.167,99.331,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2385088512.0,1286582272.0,7554195456.0,22393208832.0,2849763.0,129685.0
12-04 09:39:26,0.418,0.501,98.914,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2385268736.0,1286582272.0,7557570560.0,22389653504.0,4015307.0,176240.0
12-04 09:39:27,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2385195008.0,1286582272.0,7560183808.0,22387113984.0,2848349.0,146274.0
12-04 09:39:28,0.583,0.417,98.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2384879616.0,1286582272.0,7563943936.0,22383669248.0,3924548.0,167746.0
12-04 09:39:29,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2385448960.0,1286582272.0,7566295040.0,22380748800.0,3053468.0,142352.0
12-04 09:39:30,0.500,0.500,98.583,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2385383424.0,1286586368.0,7569809408.0,22377295872.0,3832247.0,167111.0
12-04 09:39:31,0.335,0.084,99.163,0.0,0.0,0.418,0.0,81920.0,0.0,5.0,2385526784.0,1286586368.0,7572586496.0,22374375424.0,3288335.0,178344.0
12-04 09:39:32,0.417,0.167,98.998,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2385588224.0,1286586368.0,7575969792.0,22370930688.0,3551997.0,161575.0
12-04 09:39:33,0.333,0.333,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2385723392.0,1286586368.0,7578628096.0,22368137216.0,3105018.0,139353.0
12-04 09:39:34,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2385907712.0,1286586368.0,7581937664.0,22364643328.0,3739386.0,158278.0
12-04 09:39:35,0.583,0.250,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2385846272.0,1286586368.0,7584870400.0,22361772032.0,3334183.0,156630.0
12-04 09:39:36,0.251,0.418,98.996,0.167,0.0,0.167,0.0,143360.0,0.0,10.0,2385944576.0,1286586368.0,7588073472.0,22358470656.0,3592885.0,168933.0
12-04 09:39:37,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386001920.0,1286586368.0,7591079936.0,22355406848.0,3515002.0,161564.0
12-04 09:39:38,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2386100224.0,1286586368.0,7594156032.0,22352232448.0,3397923.0,161816.0
12-04 09:39:39,0.502,0.084,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386067456.0,1286586368.0,7597633536.0,22348787712.0,3666147.0,171415.0
12-04 09:39:40,0.251,0.502,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386071552.0,1286586368.0,7600607232.0,22345809920.0,3368001.0,157123.0
12-04 09:39:41,0.168,0.251,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2385936384.0,1286586368.0,7603453952.0,22343098368.0,3319907.0,152074.0
12-04 09:39:42,0.335,0.251,99.079,0.251,0.0,0.084,0.0,57344.0,0.0,4.0,2386124800.0,1286586368.0,7606583296.0,22339780608.0,3629671.0,171222.0
12-04 09:39:43,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2386100224.0,1286586368.0,7609528320.0,22336860160.0,3324265.0,150995.0
12-04 09:39:44,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386165760.0,1286586368.0,7612510208.0,22333812736.0,3567160.0,165639.0
12-04 09:39:45,0.334,0.501,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386587648.0,1286586368.0,7615533056.0,22330368000.0,3452166.0,164487.0
12-04 09:39:46,0.168,0.335,99.413,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2386276352.0,1286586368.0,7618764800.0,22327447552.0,3455854.0,157114.0
12-04 09:39:47,0.250,0.167,99.499,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2386436096.0,1286586368.0,7621795840.0,22324256768.0,3479896.0,190369.0
12-04 09:39:48,0.250,0.250,99.082,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2386477056.0,1286586368.0,7624896512.0,22321115136.0,3546601.0,162559.0
12-04 09:39:49,0.084,0.335,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2386644992.0,1286586368.0,7627935744.0,22317907968.0,3466918.0,157041.0
12-04 09:39:50,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2386681856.0,1286586368.0,7630962688.0,22314844160.0,3367560.0,153696.0
12-04 09:39:51,0.336,0.084,99.412,0.0,0.0,0.168,0.0,90112.0,0.0,7.0,2386825216.0,1286586368.0,7633993728.0,22311669760.0,3542048.0,168270.0
12-04 09:39:52,0.168,0.252,99.245,0.0,0.0,0.336,0.0,92143616.0,0.0,90.0,2386882560.0,1286586368.0,7637127168.0,22308478976.0,3441864.0,171542.0
12-04 09:39:53,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2386817024.0,1286586368.0,7640240128.0,22305431552.0,3493973.0,156762.0
12-04 09:39:54,0.168,0.168,99.245,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2386944000.0,1286586368.0,7643430912.0,22302113792.0,3552760.0,170961.0
12-04 09:39:55,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2386825216.0,1286586368.0,7646629888.0,22299033600.0,3456827.0,156961.0
12-04 09:39:56,0.167,0.251,99.414,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2387091456.0,1286586368.0,7649005568.0,22296391680.0,2975361.0,145388.0
12-04 09:39:57,0.084,0.251,99.665,0.0,0.0,0.0,0.0,49152.0,0.0,10.0,2387021824.0,1286586368.0,7652646912.0,22292819968.0,3813870.0,168075.0
12-04 09:39:58,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2387296256.0,1286586368.0,7655428096.0,22289764352.0,3318987.0,146162.0
12-04 09:39:59,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2387423232.0,1286586368.0,7658999808.0,22286065664.0,3900483.0,181247.0
12-04 09:40:00,0.585,0.167,98.830,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2387509248.0,1286586368.0,7661621248.0,22283358208.0,3272997.0,148522.0
12-04 09:40:01,0.168,0.168,99.581,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2387628032.0,1286586368.0,7664906240.0,22279954432.0,3656171.0,193719.0
12-04 09:40:02,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2387681280.0,1286586368.0,7667781632.0,22277025792.0,3262089.0,179368.0
12-04 09:40:03,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2387853312.0,1286586368.0,7671037952.0,22273597440.0,3751190.0,183473.0
12-04 09:40:04,1.930,0.503,97.399,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2433802240.0,1286586368.0,7673913344.0,22224773120.0,3223242.0,161705.0
12-04 09:40:05,2.089,0.835,96.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2402852864.0,1286586368.0,7677116416.0,22252519424.0,3587921.0,189176.0
12-04 09:40:06,0.417,0.417,98.832,0.083,0.0,0.250,0.0,122880.0,0.0,7.0,2402852864.0,1286586368.0,7680299008.0,22249336832.0,3557817.0,165254.0
12-04 09:40:07,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2402967552.0,1286586368.0,7683096576.0,22246424576.0,3391772.0,171204.0
12-04 09:40:08,0.251,0.167,99.165,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2403340288.0,1286586368.0,7686025216.0,22243123200.0,3377004.0,171652.0
12-04 09:40:09,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2403287040.0,1286586368.0,7689334784.0,22239866880.0,3618091.0,166556.0
12-04 09:40:10,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2403086336.0,1286586368.0,7692390400.0,22237011968.0,3402617.0,162435.0
12-04 09:40:11,0.584,0.250,98.749,0.0,0.0,0.417,0.0,77824.0,0.0,6.0,2403225600.0,1286586368.0,7695441920.0,22233821184.0,3447935.0,165704.0
12-04 09:40:12,0.167,0.335,99.079,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2403254272.0,1286590464.0,7698456576.0,22230773760.0,3269693.0,150717.0
12-04 09:40:13,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2403409920.0,1286590464.0,7701618688.0,22227456000.0,3683823.0,170362.0
12-04 09:40:14,5.936,1.003,92.642,0.084,0.0,0.334,0.0,0.0,0.0,0.0,2476498944.0,1286590464.0,7704752128.0,22151233536.0,3458092.0,250509.0
12-04 09:40:15,5.976,1.094,92.761,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2532007936.0,1286590464.0,7707525120.0,22092951552.0,3544659.0,328951.0
12-04 09:40:16,3.846,1.171,94.816,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2558681088.0,1286590464.0,7710834688.0,22062968832.0,3825998.0,353731.0
12-04 09:40:17,31.089,0.914,67.830,0.0,0.0,0.166,0.0,40960.0,0.0,3.0,2795790336.0,1286590464.0,7713775616.0,21822918656.0,3409380.0,177618.0
12-04 09:40:18,26.228,0.416,73.106,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2829164544.0,1286590464.0,7715766272.0,21787553792.0,2350460.0,155090.0
12-04 09:40:19,1.420,0.334,97.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2830426112.0,1286590464.0,7718567936.0,21783490560.0,3147599.0,230296.0
12-04 09:40:20,1.674,0.167,97.908,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2833645568.0,1286590464.0,7722119168.0,21776719872.0,4236885.0,279733.0
12-04 09:40:21,1.676,0.251,97.988,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2839998464.0,1286590464.0,7726280704.0,21766205440.0,4711369.0,274010.0
12-04 09:40:22,1.421,0.585,97.826,0.0,0.0,0.167,0.0,91627520.0,0.0,88.0,2851467264.0,1286590464.0,7729143808.0,21751873536.0,3498920.0,257158.0
12-04 09:40:23,1.593,0.587,97.569,0.084,0.0,0.168,0.0,626688.0,0.0,5.0,2868699136.0,1286590464.0,7732322304.0,21731463168.0,3892782.0,295511.0
12-04 09:40:24,1.581,0.416,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2882543616.0,1286590464.0,7735312384.0,21714628608.0,3676739.0,285456.0
12-04 09:40:25,1.252,0.417,98.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2882654208.0,1286590464.0,7738392576.0,21711437824.0,3761621.0,293015.0
12-04 09:40:26,2.421,0.334,96.995,0.0,0.0,0.250,0.0,118784.0,0.0,13.0,2758189056.0,1286590464.0,7741595648.0,21832699904.0,3840153.0,287915.0
12-04 09:40:27,2.178,0.251,97.404,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2757304320.0,1286590464.0,7744622592.0,21830557696.0,3648659.0,261052.0
12-04 09:40:28,1.426,0.252,98.154,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,2762985472.0,1286590464.0,7747592192.0,21821906944.0,3510893.0,280061.0
12-04 09:40:29,1.336,0.501,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2768609280.0,1286590464.0,7750729728.0,21813145600.0,3682641.0,274347.0
12-04 09:40:30,1.256,0.251,98.409,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2773286912.0,1286590464.0,7753826304.0,21805371392.0,3700930.0,279183.0
12-04 09:40:31,1.921,0.501,97.494,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2774732800.0,1286590464.0,7756812288.0,21800939520.0,3819004.0,310095.0
12-04 09:40:32,1.255,0.335,98.159,0.0,0.0,0.251,0.0,40960.0,0.0,9.0,2776154112.0,1286590464.0,7760039936.0,21796290560.0,3756795.0,283547.0
12-04 09:40:33,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2777620480.0,1286590464.0,7763005440.0,21791858688.0,3543844.0,265393.0
12-04 09:40:34,1.832,0.500,97.336,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2787442688.0,1286590464.0,7766077440.0,21778964480.0,3828820.0,297711.0
12-04 09:40:35,1.672,0.334,97.742,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2795077632.0,1286590464.0,7769108480.0,21768298496.0,3781745.0,270578.0
12-04 09:40:36,0.921,0.167,98.828,0.0,0.0,0.084,0.0,151552.0,0.0,10.0,2799792128.0,1286590464.0,7772155904.0,21760536576.0,3449508.0,257522.0
12-04 09:40:37,1.505,0.251,98.077,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2801590272.0,1286590464.0,7775055872.0,21755838464.0,3497385.0,277667.0
12-04 09:40:38,0.921,0.251,98.576,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2800779264.0,1286590464.0,7778295808.0,21753409536.0,3831168.0,260104.0
12-04 09:40:39,1.169,0.501,97.830,0.167,0.0,0.334,0.0,28672.0,0.0,3.0,2802511872.0,1286590464.0,7781769216.0,21748203520.0,3922357.0,278817.0
12-04 09:40:40,1.341,0.419,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2804473856.0,1286590464.0,7784517632.0,21743493120.0,3548099.0,293447.0
12-04 09:40:41,1.921,0.418,97.494,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2807582720.0,1286590464.0,7787888640.0,21737013248.0,3869890.0,287141.0
12-04 09:40:42,1.002,0.250,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2807652352.0,1286590464.0,7790866432.0,21733965824.0,3478597.0,279669.0
12-04 09:40:43,1.088,0.251,98.494,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2813259776.0,1286590464.0,7794180096.0,21725044736.0,4023730.0,306439.0
12-04 09:40:44,0.924,0.252,98.655,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2820681728.0,1286594560.0,7796690944.0,21715107840.0,3292978.0,240299.0
12-04 09:40:45,1.171,0.334,98.244,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2824015872.0,1286594560.0,7800356864.0,21708107776.0,3975012.0,269897.0
12-04 09:40:46,1.091,0.503,98.238,0.0,0.0,0.168,0.0,102400.0,0.0,7.0,2829901824.0,1286594560.0,7802777600.0,21699801088.0,3310417.0,286689.0
12-04 09:40:47,1.420,0.501,97.911,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2840698880.0,1286594560.0,7805820928.0,21685960704.0,3820509.0,277160.0
12-04 09:40:48,1.585,0.417,97.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2842066944.0,1286594560.0,7809040384.0,21681373184.0,3646178.0,264182.0
12-04 09:40:49,1.585,0.584,97.415,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2842161152.0,1286594560.0,7812247552.0,21678071808.0,3746851.0,284780.0
12-04 09:40:50,1.753,0.668,97.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2843004928.0,1286594560.0,7815413760.0,21674061824.0,3821297.0,280127.0
12-04 09:40:51,1.174,0.419,98.240,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2843475968.0,1286594560.0,7818440704.0,21670563840.0,3765888.0,261808.0
12-04 09:40:52,1.008,0.420,98.403,0.0,0.0,0.168,0.0,80285696.0,0.0,82.0,2843389952.0,1286594560.0,7821336576.0,21667753984.0,3616857.0,284085.0
12-04 09:40:53,1.504,0.418,97.744,0.0,0.0,0.334,0.0,12054528.0,0.0,14.0,2844102656.0,1286594560.0,7824433152.0,21663944704.0,3760790.0,279708.0
12-04 09:40:54,1.088,0.335,98.410,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2844655616.0,1286594560.0,7827435520.0,21660389376.0,3301236.0,244952.0
12-04 09:40:55,1.423,0.335,98.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2844585984.0,1286594560.0,7830614016.0,21657280512.0,3825083.0,301275.0
12-04 09:40:56,1.505,0.334,97.993,0.0,0.0,0.167,0.0,118784.0,0.0,9.0,2844807168.0,1286594560.0,7833522176.0,21654151168.0,3566570.0,262484.0
12-04 09:40:57,1.088,0.167,98.494,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2844643328.0,1286594560.0,7837130752.0,21650706432.0,3873775.0,286987.0
12-04 09:40:58,1.668,0.334,97.665,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2844958720.0,1286594560.0,7839735808.0,21647785984.0,3491956.0,285945.0
12-04 09:40:59,2.259,0.335,97.071,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2848591872.0,1286594560.0,7842705408.0,21641183232.0,3561168.0,275798.0
12-04 09:41:00,1.668,0.584,97.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2848882688.0,1286594560.0,7846121472.0,21637476352.0,4235854.0,298788.0
12-04 09:41:01,0.922,0.587,98.407,0.0,0.0,0.084,0.0,90112.0,0.0,7.0,2849046528.0,1286594560.0,7848837120.0,21634596864.0,3326386.0,282163.0
12-04 09:41:02,1.005,0.335,98.409,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2849361920.0,1286594560.0,7851982848.0,21631135744.0,3777451.0,271129.0
12-04 09:41:03,1.751,0.667,97.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2860216320.0,1286594560.0,7854985216.0,21617278976.0,3680543.0,288296.0
12-04 09:41:04,1.590,0.335,97.657,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2870411264.0,1286594560.0,7858393088.0,21603676160.0,3825000.0,297567.0
12-04 09:41:05,1.501,0.334,97.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2880282624.0,1286594560.0,7861268480.0,21590929408.0,3620450.0,267963.0
12-04 09:41:06,1.254,0.334,98.244,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2882727936.0,1286594560.0,7864631296.0,21585121280.0,3792861.0,302567.0
12-04 09:41:07,0.919,0.334,98.580,0.0,0.0,0.167,0.0,57344.0,0.0,13.0,2882953216.0,1286594560.0,7867547648.0,21581979648.0,3605909.0,275466.0
12-04 09:41:08,0.835,0.334,98.496,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2885808128.0,1286594560.0,7870783488.0,21575888896.0,3814804.0,278263.0
12-04 09:41:09,1.170,0.418,98.246,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2896769024.0,1286594560.0,7873728512.0,21561982976.0,3522640.0,282884.0
12-04 09:41:10,0.754,0.419,98.492,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2906329088.0,1286594560.0,7876820992.0,21549330432.0,3688533.0,282552.0
12-04 09:41:11,1.005,0.419,98.492,0.0,0.0,0.084,0.0,94208.0,0.0,6.0,2916081664.0,1286594560.0,7879860224.0,21536538624.0,3715219.0,271927.0
12-04 09:41:12,1.254,0.334,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2917494784.0,1286594560.0,7882829824.0,21532155904.0,3766446.0,297715.0
12-04 09:41:13,1.754,0.251,97.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2917416960.0,1286594560.0,7885844480.0,21529219072.0,3554410.0,279544.0
12-04 09:41:14,1.173,0.168,98.325,0.168,0.0,0.168,0.0,28672.0,0.0,2.0,2917552128.0,1286594560.0,7889215488.0,21525712896.0,3832338.0,280223.0
12-04 09:41:15,0.999,0.583,98.085,0.0,0.0,0.333,0.0,0.0,0.0,1.0,2917466112.0,1286594560.0,7892000768.0,21523013632.0,3456033.0,293906.0
12-04 09:41:16,1.003,0.418,98.328,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2917826560.0,1286594560.0,7895244800.0,21519409152.0,3813808.0,271568.0
12-04 09:41:17,1.089,0.168,98.492,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2917580800.0,1286594560.0,7898234880.0,21516664832.0,3670240.0,275234.0
12-04 09:41:18,1.342,0.419,98.154,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2919792640.0,1286594560.0,7901388800.0,21511299072.0,3698572.0,291193.0
12-04 09:41:19,1.251,0.500,97.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2919854080.0,1286594560.0,7904407552.0,21508218880.0,3671043.0,279939.0
12-04 09:41:20,1.167,0.167,98.417,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2920157184.0,1286594560.0,7905685504.0,21506637824.0,1591686.0,162110.0
12-04 09:41:21,1.504,0.0,98.413,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,2920226816.0,1286594560.0,7905685504.0,21506568192.0,221575.0,125770.0
12-04 09:41:22,0.668,0.250,99.082,0.0,0.0,0.0,0.0,67776512.0,0.0,65.0,2920353792.0,1286594560.0,7905685504.0,21506441216.0,49998.0,84342.0
12-04 09:41:23,1.171,0.167,98.662,0.0,0.0,0.0,0.0,17137664.0,0.0,18.0,2920353792.0,1286594560.0,7905685504.0,21506441216.0,267243.0,118673.0
12-04 09:41:24,1.092,0.084,98.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925555712.0,1286594560.0,7905689600.0,21501235200.0,286463.0,138985.0
12-04 09:41:25,0.500,0.167,99.083,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2925682688.0,1286598656.0,7905685504.0,21501108224.0,101392.0,54833.0
12-04 09:41:26,0.668,0.251,98.997,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2925973504.0,1286598656.0,7905689600.0,21500813312.0,318303.0,223899.0
12-04 09:41:27,0.418,0.0,99.582,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2925592576.0,1286598656.0,7905689600.0,21501194240.0,84713.0,61247.0
12-04 09:41:28,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925621248.0,1286598656.0,7905693696.0,21501161472.0,24018.0,37192.0
12-04 09:41:29,0.582,0.166,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925617152.0,1286598656.0,7905697792.0,21501161472.0,25543.0,40472.0
12-04 09:41:30,0.417,0.083,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2925744128.0,1286598656.0,7905697792.0,21501034496.0,23629.0,37212.0
12-04 09:41:31,0.500,0.167,99.083,0.250,0.0,0.0,0.0,102400.0,0.0,8.0,2925989888.0,1286606848.0,7905697792.0,21500780544.0,42429.0,55900.0
12-04 09:41:32,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2926116864.0,1286606848.0,7905697792.0,21500653568.0,24776.0,36807.0
12-04 09:41:33,4.837,0.250,94.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2933731328.0,1286606848.0,7905701888.0,21493035008.0,598315.0,252030.0
12-04 09:41:34,5.887,0.332,93.532,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2937376768.0,1286606848.0,7907008512.0,21488082944.0,2891859.0,549747.0
12-04 09:41:35,7.349,0.495,91.908,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2940841984.0,1286606848.0,7909306368.0,21482319872.0,4032243.0,599065.0
12-04 09:41:36,5.676,0.334,93.823,0.0,0.0,0.167,0.0,143360.0,0.0,11.0,2944815104.0,1286606848.0,7913123840.0,21474529280.0,5098573.0,631288.0
12-04 09:41:37,6.417,0.333,92.833,0.167,0.0,0.250,0.0,24576.0,0.0,4.0,2953969664.0,1286606848.0,7915937792.0,21462560768.0,4331130.0,609079.0
12-04 09:41:38,5.877,0.497,93.377,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2958422016.0,1286606848.0,7918850048.0,21455196160.0,4539279.0,618626.0
12-04 09:41:39,5.858,0.335,93.473,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2958290944.0,1286606848.0,7922393088.0,21451784192.0,5084182.0,643518.0
12-04 09:41:40,5.790,0.496,93.466,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2960519168.0,1286606848.0,7925981184.0,21445967872.0,5233409.0,639450.0
12-04 09:41:41,6.959,0.166,92.626,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,2960764928.0,1286606848.0,7929253888.0,21442449408.0,4987897.0,632863.0
12-04 09:41:42,6.561,0.332,92.857,0.0,0.0,0.249,0.0,40960.0,0.0,10.0,2962014208.0,1286606848.0,7932211200.0,21438242816.0,4560435.0,611364.0
12-04 09:41:43,5.985,0.416,93.350,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,2962509824.0,1286606848.0,7935143936.0,21434814464.0,4557346.0,620128.0
12-04 09:41:44,6.240,0.582,92.845,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2966056960.0,1286606848.0,7938596864.0,21427814400.0,5186382.0,670736.0
12-04 09:41:45,5.565,0.415,93.771,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2966528000.0,1286606848.0,7942492160.0,21423448064.0,5329322.0,663599.0
12-04 09:41:46,6.788,0.331,92.632,0.0,0.0,0.248,0.0,77824.0,0.0,6.0,2969120768.0,1286606848.0,7945834496.0,21417512960.0,5124864.0,646563.0
12-04 09:41:47,4.817,0.249,94.601,0.0,0.0,0.332,0.0,16384.0,0.0,1.0,2970304512.0,1286606848.0,7948746752.0,21413416960.0,4386602.0,621142.0
12-04 09:41:48,7.025,0.331,92.397,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2972295168.0,1286606848.0,7951675392.0,21408497664.0,4505055.0,634127.0
12-04 09:41:49,5.795,0.497,93.212,0.166,0.0,0.331,0.0,24576.0,0.0,2.0,2975322112.0,1286606848.0,7955185664.0,21401960448.0,5267226.0,651649.0
12-04 09:41:50,6.344,0.250,93.072,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2979549184.0,1286606848.0,7959052288.0,21393866752.0,5416644.0,663442.0
12-04 09:41:51,5.158,0.499,94.093,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2982842368.0,1286606848.0,7962079232.0,21387546624.0,4537369.0,628795.0
12-04 09:41:52,6.291,0.414,92.881,0.0,0.0,0.414,0.0,0.0,0.0,0.0,2986307584.0,1286606848.0,7965028352.0,21381132288.0,4627929.0,639437.0
12-04 09:41:53,4.587,0.667,94.245,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2988195840.0,1286606848.0,7968583680.0,21375688704.0,5343077.0,682770.0
12-04 09:41:54,5.946,0.503,93.467,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2993057792.0,1286606848.0,7971909632.0,21367500800.0,5008230.0,661365.0
12-04 09:41:55,5.0,0.250,94.167,0.083,0.0,0.500,0.0,12288.0,0.0,2.0,2997075968.0,1286606848.0,7975321600.0,21360070656.0,4861388.0,651140.0
12-04 09:41:56,6.556,0.415,92.780,0.0,0.0,0.249,0.0,73728.0,0.0,7.0,2998812672.0,1286606848.0,7978823680.0,21354831872.0,4786617.0,653727.0
12-04 09:41:57,6.750,0.333,90.667,2.167,0.0,0.083,0.0,53272576.0,0.0,52.0,3005001728.0,1286606848.0,7981649920.0,21345816576.0,4573793.0,627535.0
12-04 09:41:58,5.150,0.332,92.940,1.329,0.0,0.249,0.0,22425600.0,0.0,28.0,3005702144.0,1286606848.0,7984754688.0,21342011392.0,5013764.0,635123.0
12-04 09:41:59,6.733,0.499,92.602,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3007782912.0,1286606848.0,7988609024.0,21336076288.0,5170019.0,656961.0
12-04 09:42:00,4.904,0.499,94.264,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3009388544.0,1286606848.0,7991803904.0,21331275776.0,4837405.0,666287.0
12-04 09:42:01,6.788,0.579,92.053,0.248,0.0,0.331,0.0,151552.0,0.0,12.0,3014868992.0,1286606848.0,7995047936.0,21322551296.0,5064494.0,676866.0
12-04 09:42:02,5.083,0.417,94.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3014918144.0,1286606848.0,7998283776.0,21319266304.0,4714572.0,645823.0
12-04 09:42:03,6.578,0.250,92.839,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3017842688.0,1286606848.0,8001646592.0,21312978944.0,4919396.0,665435.0
12-04 09:42:04,5.220,0.497,93.952,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3021291520.0,1286606848.0,8005021696.0,21306155008.0,5094735.0,660065.0
12-04 09:42:05,6.583,0.417,92.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3025543168.0,1286606848.0,8008179712.0,21298745344.0,4730000.0,642619.0
12-04 09:42:06,5.394,0.498,93.859,0.0,0.0,0.249,0.0,81920.0,0.0,5.0,3028398080.0,1286606848.0,8012005376.0,21292064768.0,5482689.0,658560.0
12-04 09:42:07,6.229,0.498,93.106,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3029880832.0,1286610944.0,8012234752.0,21290348544.0,1451747.0,495200.0
12-04 09:42:08,4.576,0.333,94.842,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3031212032.0,1286610944.0,8012234752.0,21289017344.0,1197126.0,483205.0
12-04 09:42:09,6.401,0.333,93.101,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3034300416.0,1286610944.0,8013275136.0,21284888576.0,2527354.0,550480.0
12-04 09:42:10,5.814,0.498,93.355,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3037650944.0,1286610944.0,8017383424.0,21277429760.0,5636465.0,683632.0
12-04 09:42:11,6.078,0.666,93.006,0.0,0.0,0.250,0.0,94208.0,0.0,11.0,3039985664.0,1286610944.0,8023764992.0,21268713472.0,8340067.0,740773.0
12-04 09:42:12,7.571,0.416,91.847,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3046850560.0,1286610944.0,8029691904.0,21255921664.0,7801339.0,688017.0
12-04 09:42:13,4.667,0.583,94.417,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3048169472.0,1286615040.0,8034385920.0,21249904640.0,6289002.0,672211.0
12-04 09:42:14,6.971,0.498,92.282,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3052892160.0,1286615040.0,8037933056.0,21241634816.0,5190569.0,645237.0
12-04 09:42:15,4.829,0.333,94.505,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3053912064.0,1286615040.0,8041291776.0,21237256192.0,5159170.0,658177.0
12-04 09:42:16,5.671,0.417,93.661,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,3058159616.0,1286615040.0,8044630016.0,21229670400.0,4808239.0,656477.0
12-04 09:42:17,7.438,0.083,92.231,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3061534720.0,1286615040.0,8048017408.0,21222907904.0,5023206.0,673990.0
12-04 09:42:18,6.462,0.580,92.626,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3066986496.0,1286615040.0,8051138560.0,21214334976.0,5148228.0,653909.0
12-04 09:42:19,5.907,0.416,93.178,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,3068063744.0,1286615040.0,8054665216.0,21209731072.0,4815344.0,658034.0
12-04 09:42:20,6.224,0.415,93.112,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3076378624.0,1286615040.0,8057769984.0,21198311424.0,4659052.0,644207.0
12-04 09:42:21,5.995,0.333,93.505,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3076038656.0,1286615040.0,8061100032.0,21195321344.0,5064406.0,694624.0
12-04 09:42:22,5.351,0.334,93.980,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3080519680.0,1286615040.0,8064430080.0,21187510272.0,4920531.0,653559.0
12-04 09:42:23,5.731,0.664,93.272,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3084013568.0,1286615040.0,8067809280.0,21180637184.0,5003462.0,658898.0
12-04 09:42:24,6.291,0.497,92.881,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3085914112.0,1286615040.0,8071303168.0,21175242752.0,5207544.0,681890.0
12-04 09:42:25,6.015,0.418,93.150,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,3090214912.0,1286615040.0,8074620928.0,21167624192.0,4953915.0,656695.0
12-04 09:42:26,5.088,0.250,94.162,0.083,0.0,0.417,0.0,65536.0,0.0,5.0,3091615744.0,1286615040.0,8077619200.0,21163225088.0,4489565.0,641470.0
12-04 09:42:27,6.502,0.576,92.510,0.0,0.0,0.412,0.0,37482496.0,0.0,36.0,3092561920.0,1286615040.0,8080965632.0,21158932480.0,5027816.0,652541.0
12-04 09:42:28,6.203,0.496,92.969,0.0,0.0,0.331,0.0,61829120.0,0.0,61.0,3094958080.0,1286615040.0,8084217856.0,21153284096.0,4912785.0,660846.0
12-04 09:42:29,6.349,0.251,93.150,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3099709440.0,1286615040.0,8088088576.0,21144662016.0,5363002.0,680799.0
12-04 09:42:30,5.809,0.415,93.527,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3101347840.0,1286615040.0,8091066368.0,21140045824.0,4662284.0,643729.0
12-04 09:42:31,6.312,0.498,92.857,0.083,0.0,0.249,0.0,118784.0,0.0,11.0,3105570816.0,1286615040.0,8094208000.0,21132681216.0,4808391.0,671838.0
12-04 09:42:32,6.058,0.249,93.444,0.0,0.0,0.249,0.0,90112.0,0.0,11.0,3106983936.0,1286615040.0,8097161216.0,21128314880.0,4668185.0,647167.0
12-04 09:42:33,3.275,0.252,96.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3110375424.0,1286615040.0,8100880384.0,21121204224.0,4836546.0,565549.0
12-04 09:42:34,0.668,0.501,98.581,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3110129664.0,1286615040.0,8104243200.0,21118087168.0,3954051.0,248304.0
12-04 09:42:35,0.588,0.336,98.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3111411712.0,1286615040.0,8107659264.0,21113389056.0,3751547.0,247580.0
12-04 09:42:36,0.587,0.251,98.826,0.168,0.0,0.168,0.0,188416.0,0.0,13.0,3111370752.0,1286619136.0,8110981120.0,21110104064.0,3649619.0,242075.0
12-04 09:42:37,0.917,0.250,98.582,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3111510016.0,1286619136.0,8114364416.0,21106581504.0,4025277.0,255895.0
12-04 09:42:38,1.418,0.417,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3112480768.0,1286619136.0,8117633024.0,21102342144.0,3563163.0,234686.0
12-04 09:42:39,4.908,0.416,94.343,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3104083968.0,1286619136.0,8120983552.0,21107388416.0,4779588.0,576276.0
12-04 09:42:40,7.673,0.417,91.660,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3095375872.0,1286619136.0,8124493824.0,21112586240.0,5539875.0,774541.0
12-04 09:42:41,7.954,0.331,91.466,0.0,0.0,0.249,0.0,77824.0,0.0,5.0,3031965696.0,1286619136.0,8127516672.0,21172973568.0,4936561.0,773034.0
12-04 09:42:42,6.850,0.418,92.314,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2961547264.0,1286619136.0,8130543616.0,21240365056.0,4899042.0,763625.0
12-04 09:42:43,6.957,0.587,92.121,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2964213760.0,1286619136.0,8134238208.0,21234003968.0,5644888.0,801162.0
12-04 09:42:44,7.143,0.581,91.944,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2965393408.0,1286619136.0,8137269248.0,21229793280.0,4880094.0,770262.0
12-04 09:42:45,7.101,0.251,92.398,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2968068096.0,1286619136.0,8140197888.0,21224189952.0,5060515.0,774647.0
12-04 09:42:46,7.029,0.418,92.301,0.0,0.0,0.251,0.0,106496.0,0.0,9.0,2971328512.0,1286619136.0,8143761408.0,21217366016.0,5251225.0,788036.0
12-04 09:42:47,7.450,0.579,91.805,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2973442048.0,1286619136.0,8146948096.0,21212065792.0,5116575.0,785279.0
12-04 09:42:48,7.884,0.581,91.037,0.166,0.0,0.332,0.0,12288.0,0.0,2.0,2978111488.0,1286619136.0,8150437888.0,21203906560.0,5492031.0,799147.0
12-04 09:42:49,7.339,0.500,91.910,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2979340288.0,1286619136.0,8153559040.0,21199556608.0,5010951.0,786184.0
12-04 09:42:50,6.845,0.501,92.571,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2983022592.0,1286619136.0,8157052928.0,21192380416.0,5570312.0,794713.0
12-04 09:42:51,7.801,0.581,91.203,0.0,0.0,0.415,0.0,69632.0,0.0,5.0,2984767488.0,1286619136.0,8160022528.0,21187665920.0,5037607.0,800657.0
12-04 09:42:52,7.635,0.415,91.618,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2989776896.0,1286619136.0,8163598336.0,21179080704.0,5475713.0,810621.0
12-04 09:42:53,6.833,0.583,92.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2993098752.0,1286619136.0,8166739968.0,21172617216.0,5092219.0,779367.0
12-04 09:42:54,8.104,0.418,91.145,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2998566912.0,1286619136.0,8170000384.0,21163888640.0,5248923.0,777592.0
12-04 09:42:55,7.417,0.500,91.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3006668800.0,1286619136.0,8173260800.0,21152526336.0,4887909.0,789288.0
12-04 09:42:56,7.149,0.748,92.020,0.0,0.0,0.083,0.0,94208.0,0.0,5.0,3011788800.0,1286619136.0,8176398336.0,21144268800.0,5213902.0,789663.0
12-04 09:42:57,7.346,0.417,91.903,0.0,0.0,0.334,0.0,25329664.0,0.0,24.0,3015393280.0,1286619136.0,8179695616.0,21137367040.0,5313438.0,798448.0
12-04 09:42:58,7.877,0.498,91.294,0.0,0.0,0.332,0.0,73732096.0,0.0,77.0,3020103680.0,1286619136.0,8183099392.0,21129252864.0,5395343.0,778205.0
12-04 09:42:59,7.352,0.418,91.980,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3023499264.0,1286619136.0,8186241024.0,21122715648.0,4874112.0,781018.0
12-04 09:43:00,7.280,0.251,92.134,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3027582976.0,1286619136.0,8189825024.0,21115047936.0,5597579.0,799504.0
12-04 09:43:01,7.801,0.581,91.286,0.0,0.0,0.332,0.0,118784.0,0.0,8.0,3031154688.0,1286619136.0,8193409024.0,21107892224.0,5294342.0,806751.0
12-04 09:43:02,7.737,0.666,91.181,0.0,0.0,0.416,0.0,49152.0,0.0,2.0,3033497600.0,1286619136.0,8196431872.0,21102526464.0,4861997.0,764049.0
12-04 09:43:03,7.315,0.499,91.937,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3036229632.0,1286619136.0,8199589888.0,21096636416.0,5380707.0,799094.0
12-04 09:43:04,7.244,0.666,91.674,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3038531584.0,1286619136.0,8203108352.0,21090816000.0,5137166.0,809155.0
12-04 09:43:05,6.187,0.836,92.726,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3045523456.0,1286619136.0,8206278656.0,21080653824.0,5138477.0,791930.0
12-04 09:43:06,7.970,0.587,91.191,0.084,0.0,0.168,0.0,126976.0,0.0,11.0,3049484288.0,1286619136.0,8210223104.0,21072748544.0,5639165.0,791697.0
12-04 09:43:07,6.833,0.583,92.333,0.0,0.0,0.250,0.0,57344.0,0.0,13.0,3053445120.0,1286619136.0,8213196800.0,21065814016.0,5154094.0,778886.0
12-04 09:43:08,6.994,0.749,91.840,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3055566848.0,1286619136.0,8216375296.0,21060513792.0,4999062.0,783409.0
12-04 09:43:09,6.700,0.586,92.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3063771136.0,1286619136.0,8219410432.0,21049274368.0,4934095.0,781467.0
12-04 09:43:10,7.679,0.334,91.569,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3070738432.0,1286619136.0,8223191040.0,21038526464.0,5852834.0,824872.0
12-04 09:43:11,6.940,0.502,92.308,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,3076198400.0,1286619136.0,8226172928.0,21030084608.0,4953486.0,780540.0
12-04 09:43:12,6.940,0.334,92.391,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3084230656.0,1286619136.0,8228315136.0,21019910144.0,3670586.0,702874.0
12-04 09:43:13,7.910,0.167,91.757,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3088596992.0,1286619136.0,8228315136.0,21015543808.0,1500228.0,613439.0
12-04 09:43:14,6.833,0.417,92.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3090776064.0,1286619136.0,8228831232.0,21012848640.0,2231308.0,673969.0
12-04 09:43:15,7.763,0.417,91.736,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3091828736.0,1286619136.0,8232394752.0,21008232448.0,5552385.0,801273.0
12-04 09:43:16,6.761,0.668,92.321,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3094081536.0,1286619136.0,8238747648.0,20999626752.0,8513099.0,881097.0
12-04 09:43:17,9.129,0.581,89.959,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3099238400.0,1286619136.0,8243118080.0,20990099456.0,6246758.0,823287.0
12-04 09:43:18,6.516,0.334,92.648,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,3103379456.0,1286619136.0,8247611392.0,20981465088.0,6832019.0,815703.0
12-04 09:43:19,7.879,0.251,91.618,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3105648640.0,1286619136.0,8251858944.0,20974948352.0,6153758.0,778680.0
12-04 09:43:20,7.0,0.500,92.167,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3110481920.0,1286619136.0,8255721472.0,20966252544.0,5860161.0,783193.0
12-04 09:43:21,8.326,0.416,90.924,0.0,0.0,0.333,0.0,86016.0,0.0,9.0,3116408832.0,1286619136.0,8259637248.0,20956409856.0,5885641.0,781748.0
12-04 09:43:22,7.119,0.497,92.136,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3120234496.0,1286619136.0,8262516736.0,20949704704.0,4680938.0,764538.0
12-04 09:43:23,8.040,0.419,91.290,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3127812096.0,1286619136.0,8265826304.0,20938817536.0,5355640.0,799059.0
12-04 09:43:24,6.489,0.416,92.596,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,3132968960.0,1286619136.0,8269176832.0,20930310144.0,5170937.0,783255.0
12-04 09:43:25,7.782,0.251,91.632,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3136294912.0,1286619136.0,8272461824.0,20923699200.0,5272196.0,784714.0
12-04 09:43:26,7.814,0.416,91.355,0.0,0.0,0.416,0.0,90112.0,0.0,5.0,3140022272.0,1286619136.0,8276037632.0,20916396032.0,5395775.0,792883.0
12-04 09:43:27,7.840,0.417,91.410,0.0,0.0,0.334,0.0,12394496.0,0.0,12.0,3145031680.0,1286619136.0,8279138304.0,20908285952.0,5112333.0,771202.0
12-04 09:43:28,8.063,0.416,91.355,0.0,0.0,0.166,0.0,86917120.0,0.0,85.0,3149348864.0,1286619136.0,8282238976.0,20900868096.0,4901052.0,769686.0
12-04 09:43:29,7.107,0.334,92.140,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3155660800.0,1286619136.0,8285560832.0,20891234304.0,5291824.0,795080.0
12-04 09:43:30,8.410,0.500,90.591,0.167,0.0,0.333,0.0,12288.0,0.0,2.0,3160416256.0,1286619136.0,8289075200.0,20882964480.0,5396360.0,801619.0
12-04 09:43:31,6.360,0.335,92.971,0.0,0.0,0.335,0.0,118784.0,0.0,8.0,3161845760.0,1286619136.0,8292249600.0,20878360576.0,5263603.0,816429.0
12-04 09:43:32,7.167,0.333,92.083,0.0,0.0,0.417,0.0,20480.0,0.0,1.0,3168022528.0,1286619136.0,8296198144.0,20868235264.0,5688704.0,800621.0
12-04 09:43:33,7.893,0.504,91.436,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3175161856.0,1286619136.0,8299028480.0,20858265600.0,4876732.0,771116.0
12-04 09:43:34,7.179,0.417,91.987,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3182837760.0,1286619136.0,8302383104.0,20847235072.0,5173957.0,758064.0
12-04 09:43:35,7.993,0.333,91.507,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3192266752.0,1286619136.0,8302383104.0,20837806080.0,1515851.0,624722.0
12-04 09:43:36,5.760,0.334,93.489,0.250,0.0,0.167,0.0,139264.0,0.0,9.0,3195944960.0,1286619136.0,8302387200.0,20834123776.0,1511720.0,616941.0
12-04 09:43:37,7.315,0.333,92.352,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3200897024.0,1286619136.0,8302387200.0,20829171712.0,1526688.0,621784.0
12-04 09:43:38,8.361,0.579,90.811,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3204071424.0,1286619136.0,8302387200.0,20825997312.0,1514940.0,617355.0
12-04 09:43:39,2.757,0.084,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3206864896.0,1286619136.0,8302387200.0,20823203840.0,625857.0,421539.0
12-04 09:43:40,0.750,0.250,98.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3207028736.0,1286619136.0,8302391296.0,20823035904.0,62728.0,105711.0
12-04 09:43:41,0.586,0.167,99.247,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,3206860800.0,1286619136.0,8302391296.0,20823203840.0,58543.0,99888.0
12-04 09:43:42,1.080,0.332,98.339,0.249,0.0,0.0,0.0,73728.0,0.0,16.0,3206860800.0,1286619136.0,8302391296.0,20823203840.0,59625.0,101836.0
12-04 09:43:43,0.670,0.168,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3207241728.0,1286619136.0,8302391296.0,20822822912.0,59174.0,101054.0
12-04 09:43:44,0.917,0.250,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3207249920.0,1286619136.0,8302391296.0,20822814720.0,60748.0,103223.0
12-04 09:43:45,5.946,0.335,93.551,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3186966528.0,1286619136.0,8302399488.0,20843089920.0,1228754.0,524221.0
12-04 09:43:46,7.525,0.585,91.890,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3167412224.0,1286619136.0,8302399488.0,20862644224.0,1826452.0,733700.0
12-04 09:43:47,8.047,0.419,91.031,0.251,0.0,0.251,0.0,32768.0,0.0,3.0,3025080320.0,1286619136.0,8302399488.0,21004976128.0,1819270.0,740785.0
12-04 09:43:48,6.723,0.336,92.773,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2982662144.0,1286619136.0,8302399488.0,21047394304.0,1804954.0,742968.0
12-04 09:43:49,7.395,0.168,92.353,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2984435712.0,1286619136.0,8302403584.0,21045616640.0,1819424.0,749876.0
12-04 09:43:50,7.029,0.502,92.385,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2986594304.0,1286619136.0,8302403584.0,21043458048.0,1823880.0,739335.0
12-04 09:43:51,7.358,0.502,91.973,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2988244992.0,1286619136.0,8302403584.0,21041807360.0,1824853.0,748283.0
12-04 09:43:52,6.745,0.337,92.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2991673344.0,1286619136.0,8302403584.0,21038379008.0,1824315.0,750858.0
12-04 09:43:53,7.840,0.417,91.493,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2992816128.0,1286619136.0,8302403584.0,21037236224.0,1825642.0,750992.0
12-04 09:43:54,7.987,0.416,91.348,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2997129216.0,1286619136.0,8302407680.0,21032919040.0,1825828.0,753901.0
12-04 09:43:55,7.203,0.419,92.295,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2998018048.0,1286619136.0,8302407680.0,21032030208.0,1818972.0,753079.0
12-04 09:43:56,7.059,0.336,92.437,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3003379712.0,1286619136.0,8302411776.0,21026664448.0,1796397.0,743979.0
12-04 09:43:57,7.776,0.502,91.639,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3007156224.0,1286619136.0,8302411776.0,21022887936.0,1828902.0,756667.0
12-04 09:43:58,7.466,0.503,91.862,0.0,0.0,0.168,0.0,23232512.0,0.0,24.0,3012149248.0,1286619136.0,8302411776.0,21017894912.0,1819269.0,743485.0
12-04 09:43:59,7.660,0.416,91.590,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3016683520.0,1286619136.0,8302415872.0,21013356544.0,1813423.0,750974.0
12-04 09:44:00,7.131,0.419,92.282,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3024252928.0,1286619136.0,8302415872.0,21005787136.0,1826485.0,751159.0
12-04 09:44:01,8.772,0.334,90.810,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,3029127168.0,1286619136.0,8302415872.0,21000912896.0,1846205.0,773467.0
12-04 09:44:02,7.209,0.419,92.288,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3032809472.0,1286619136.0,8302415872.0,20997230592.0,1818984.0,748294.0
12-04 09:44:03,7.065,0.421,92.515,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3035471872.0,1286619136.0,8302419968.0,20994564096.0,1811767.0,752183.0
12-04 09:44:04,8.124,0.419,91.374,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3043598336.0,1286619136.0,8302419968.0,20986437632.0,1802925.0,750650.0
12-04 09:44:05,7.513,0.417,91.736,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3049820160.0,1286619136.0,8302419968.0,20980215808.0,1818997.0,753395.0
12-04 09:44:06,6.975,0.252,92.521,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,3057184768.0,1286619136.0,8302419968.0,20972851200.0,1819850.0,744443.0
12-04 09:44:07,8.375,0.419,91.122,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3069501440.0,1286619136.0,8302419968.0,20960534528.0,1823359.0,750083.0
12-04 09:44:08,7.262,0.417,91.987,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3074170880.0,1286619136.0,8303050752.0,20955234304.0,2736416.0,801454.0
12-04 09:44:09,8.298,0.419,91.031,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3081576448.0,1286619136.0,8305303552.0,20945575936.0,4244898.0,881883.0
12-04 09:44:10,7.376,0.335,91.869,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3084185600.0,1286619136.0,8308375552.0,20939894784.0,5409203.0,918458.0
12-04 09:44:11,8.528,0.502,90.552,0.084,0.0,0.334,0.0,98304.0,0.0,7.0,3089965056.0,1286619136.0,8311648256.0,20930842624.0,5675052.0,922121.0
12-04 09:44:12,7.095,0.507,91.976,0.0,0.0,0.422,0.0,8192.0,0.0,2.0,3094577152.0,1286623232.0,8315441152.0,20922433536.0,5869830.0,939746.0
12-04 09:44:13,7.660,0.505,91.582,0.0,0.0,0.253,0.0,32768.0,0.0,1.0,3098656768.0,1286623232.0,8318914560.0,20914880512.0,5664996.0,928266.0
12-04 09:44:14,7.047,0.755,91.779,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3102003200.0,1286623232.0,8322392064.0,20908056576.0,5891696.0,929528.0
12-04 09:44:15,7.976,0.504,91.100,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3105091584.0,1286623232.0,8325971968.0,20901388288.0,6015820.0,917781.0
12-04 09:44:16,7.348,0.338,92.145,0.0,0.0,0.169,0.0,81920.0,0.0,6.0,3110776832.0,1286623232.0,8329830400.0,20891844608.0,5761217.0,928138.0
12-04 09:44:17,7.441,0.418,91.472,0.167,0.0,0.502,0.0,36864.0,0.0,3.0,3118419968.0,1286623232.0,8332914688.0,20881117184.0,5293166.0,929708.0
12-04 09:44:18,8.144,0.420,90.680,0.0,0.0,0.756,0.0,36864.0,0.0,8.0,3125796864.0,1286623232.0,8336887808.0,20869767168.0,6528639.0,946213.0
12-04 09:44:19,7.563,0.336,91.849,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3130105856.0,1286623232.0,8340213760.0,20862132224.0,5630021.0,919235.0
12-04 09:44:20,8.033,0.669,90.795,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3138052096.0,1286623232.0,8343609344.0,20850790400.0,5388303.0,918771.0
12-04 09:44:21,7.899,0.588,91.176,0.0,0.0,0.336,0.0,69632.0,0.0,5.0,3142381568.0,1286623232.0,8347725824.0,20842344448.0,6587056.0,969271.0
12-04 09:44:22,7.531,0.502,91.548,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,3148169216.0,1286623232.0,8348418048.0,20835864576.0,2399304.0,775733.0
12-04 09:44:23,7.789,0.419,91.541,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3156455424.0,1286623232.0,8349274112.0,20826722304.0,2854477.0,808781.0
12-04 09:44:24,7.789,0.586,91.290,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3161587712.0,1286623232.0,8354304000.0,20816560128.0,7880153.0,968010.0
12-04 09:44:25,8.528,0.334,90.886,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3170877440.0,1286623232.0,8359432192.0,20802142208.0,6904281.0,963226.0
12-04 09:44:26,8.278,0.502,90.719,0.0,0.0,0.502,0.0,65536.0,0.0,5.0,3179069440.0,1286623232.0,8363520000.0,20789862400.0,6773427.0,954917.0
12-04 09:44:27,8.017,0.422,91.224,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3184336896.0,1286623232.0,8367947776.0,20780167168.0,6804023.0,958217.0
12-04 09:44:28,7.699,0.418,91.297,0.084,0.0,0.502,0.0,12288.0,0.0,2.0,3186622464.0,1286623232.0,8371429376.0,20774400000.0,5530858.0,938107.0
12-04 09:44:29,7.744,0.337,91.751,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3192700928.0,1286623232.0,8375304192.0,20764446720.0,6207249.0,938135.0
12-04 09:44:30,9.023,0.418,90.058,0.0,0.0,0.501,0.0,0.0,0.0,0.0,3197341696.0,1286623232.0,8378695680.0,20756414464.0,5556321.0,919371.0
12-04 09:44:31,6.969,0.672,92.024,0.0,0.0,0.336,0.0,65536.0,0.0,5.0,3202273280.0,1286623232.0,8382017536.0,20748161024.0,5672716.0,955238.0
12-04 09:44:32,7.077,0.505,91.828,0.0,0.0,0.590,0.0,28672.0,0.0,7.0,3204476928.0,1286623232.0,8385622016.0,20742352896.0,5830554.0,950085.0
12-04 09:44:33,9.448,0.753,89.465,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,3216838656.0,1286623232.0,8389070848.0,20726542336.0,5919980.0,943899.0
12-04 09:44:34,6.891,0.504,92.017,0.168,0.0,0.420,0.0,12288.0,0.0,2.0,3219742720.0,1286623232.0,8393003008.0,20719706112.0,6166514.0,955983.0
12-04 09:44:35,7.963,0.419,91.115,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3220975616.0,1286623232.0,8396718080.0,20714758144.0,5805394.0,936410.0
12-04 09:44:36,8.199,0.761,90.617,0.0,0.0,0.423,0.0,155648.0,0.0,9.0,3229167616.0,1286623232.0,8400068608.0,20703215616.0,5543611.0,944567.0
12-04 09:44:37,7.227,0.672,91.681,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3238158336.0,1286623232.0,8403427328.0,20690866176.0,5701139.0,943331.0
12-04 09:44:38,6.812,0.673,92.094,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3243229184.0,1286623232.0,8406802432.0,20682420224.0,5821387.0,923085.0
12-04 09:44:39,8.870,0.669,90.042,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3244126208.0,1286623232.0,8410742784.0,20677582848.0,5959400.0,952530.0
12-04 09:44:40,8.486,0.499,90.349,0.166,0.0,0.499,0.0,12288.0,0.0,2.0,3249180672.0,1286623232.0,8414310400.0,20668960768.0,6198374.0,937381.0
12-04 09:44:41,6.897,0.505,92.262,0.0,0.0,0.336,0.0,81920.0,0.0,5.0,3256274944.0,1286623232.0,8417820672.0,20658356224.0,5647457.0,942909.0
12-04 09:44:42,9.659,0.749,89.176,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3262496768.0,1286623232.0,8421261312.0,20648693760.0,5600334.0,927726.0
12-04 09:44:43,7.802,0.671,91.107,0.0,0.0,0.419,0.0,119382016.0,0.0,119.0,3265769472.0,1286623232.0,8425279488.0,20641402880.0,5975006.0,941257.0
12-04 09:44:44,6.824,0.337,92.334,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3272347648.0,1286623232.0,8428744704.0,20631359488.0,5855660.0,941047.0
12-04 09:44:45,5.838,0.417,93.411,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3276648448.0,1286623232.0,8432566272.0,20623237120.0,5035883.0,699642.0
12-04 09:44:46,1.252,0.250,98.080,0.167,0.0,0.250,0.0,135168.0,0.0,11.0,3277053952.0,1286623232.0,8435929088.0,20619468800.0,3882589.0,293854.0
12-04 09:44:47,0.755,0.252,98.742,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3276804096.0,1286623232.0,8439894016.0,20615753728.0,4395765.0,314938.0
12-04 09:44:48,0.921,0.251,98.492,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3277316096.0,1286623232.0,8443158528.0,20611977216.0,4106444.0,336307.0
12-04 09:44:49,1.256,0.251,98.325,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3276734464.0,1286623232.0,8446992384.0,20608724992.0,4276462.0,343794.0
12-04 09:44:50,1.171,0.334,98.161,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3276898304.0,1286623232.0,8450338816.0,20605214720.0,3774680.0,308248.0
12-04 09:44:51,5.951,0.419,93.210,0.0,0.0,0.419,0.0,86016.0,0.0,5.0,3278491648.0,1286623232.0,8453554176.0,20600406016.0,5097216.0,755586.0
12-04 09:44:52,8.655,0.504,90.420,0.084,0.0,0.336,0.0,24576.0,0.0,3.0,3250122752.0,1286623232.0,8456749056.0,20625580032.0,5725367.0,1046021.0
12-04 09:44:53,9.440,0.585,89.641,0.0,0.0,0.334,0.0,40960.0,0.0,8.0,3147825152.0,1286623232.0,8460800000.0,20723826688.0,6527257.0,1065681.0
12-04 09:44:54,8.977,0.671,88.842,1.091,0.0,0.419,0.0,39428096.0,0.0,46.0,2985426944.0,1286623232.0,8464699392.0,20882325504.0,6939136.0,1106732.0
12-04 09:44:55,8.667,0.583,90.333,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2996805632.0,1286623232.0,8467689472.0,20867956736.0,5386800.0,1044301.0
12-04 09:44:56,9.083,0.417,90.0,0.0,0.0,0.500,0.0,45056.0,0.0,3.0,3005956096.0,1286623232.0,8471150592.0,20855345152.0,6184976.0,1056493.0
12-04 09:44:57,9.440,0.334,89.557,0.251,0.0,0.418,0.0,28672.0,0.0,3.0,3009011712.0,1286623232.0,8474656768.0,20848783360.0,5801979.0,1058711.0
12-04 09:44:58,9.575,0.416,89.842,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3007000576.0,1286623232.0,8477839360.0,20847611904.0,5980871.0,1046629.0
12-04 09:44:59,9.817,0.666,89.268,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3008446464.0,1286623232.0,8481533952.0,20842471424.0,6020200.0,1061090.0
12-04 09:45:00,10.953,0.585,88.127,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3032088576.0,1286623232.0,8484790272.0,20815572992.0,5975344.0,1042054.0
12-04 09:45:01,11.462,1.080,87.209,0.0,0.0,0.249,0.0,98304.0,0.0,5.0,3027652608.0,1286623232.0,8488103936.0,20816695296.0,5713297.0,1054693.0
12-04 09:45:02,9.409,0.583,89.759,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3030097920.0,1286623232.0,8491802624.0,20810551296.0,6357976.0,1048714.0
12-04 09:45:03,9.532,0.502,89.465,0.084,0.0,0.418,0.0,32768.0,0.0,3.0,3035836416.0,1286623232.0,8495493120.0,20801122304.0,6065240.0,1057617.0
12-04 09:45:04,9.484,0.582,89.517,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3043401728.0,1286623232.0,8498704384.0,20790345728.0,6136776.0,1070215.0
12-04 09:45:05,9.809,0.582,89.277,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3051347968.0,1286623232.0,8502476800.0,20778627072.0,6053641.0,1070665.0
12-04 09:45:06,9.476,0.499,89.692,0.0,0.0,0.333,0.0,94208.0,0.0,5.0,3060035584.0,1286623232.0,8505753600.0,20766662656.0,6126820.0,1049343.0
12-04 09:45:07,9.492,0.583,89.509,0.0,0.0,0.416,0.0,16384.0,0.0,4.0,3063906304.0,1286623232.0,8509407232.0,20759138304.0,6256121.0,1072638.0
12-04 09:45:08,9.312,0.587,89.765,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3071537152.0,1286623232.0,8513114112.0,20747800576.0,6169097.0,1070147.0
12-04 09:45:09,8.674,0.667,89.992,0.250,0.0,0.417,0.0,12288.0,0.0,2.0,3076567040.0,1286623232.0,8516489216.0,20739395584.0,5858516.0,1048959.0
12-04 09:45:10,9.440,0.919,89.390,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3083276288.0,1286623232.0,8520273920.0,20728901632.0,6413821.0,1062226.0
12-04 09:45:11,9.432,0.417,89.733,0.0,0.0,0.417,0.0,65536.0,0.0,5.0,3095662592.0,1286623232.0,8523649024.0,20713140224.0,5998347.0,1064457.0
12-04 09:45:12,9.975,0.914,88.861,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3103256576.0,1286623232.0,8527040512.0,20702154752.0,5977493.0,1048338.0
12-04 09:45:13,8.543,0.503,90.452,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3107332096.0,1286623232.0,8530423808.0,20694695936.0,6131282.0,1068824.0
12-04 09:45:14,10.092,0.584,88.991,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3116666880.0,1286623232.0,8534200320.0,20681584640.0,6218410.0,1077496.0
12-04 09:45:15,8.718,0.503,90.528,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3120238592.0,1286623232.0,8537800704.0,20674412544.0,6203945.0,1044250.0
12-04 09:45:16,9.583,0.583,89.333,0.0,0.0,0.500,0.0,81920.0,0.0,5.0,3129950208.0,1286623232.0,8541425664.0,20661075968.0,6054518.0,1061621.0
12-04 09:45:17,9.583,0.750,89.417,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,3131150336.0,1286623232.0,8544972800.0,20656328704.0,6215642.0,1085765.0
12-04 09:45:18,8.848,0.501,90.234,0.0,0.0,0.417,0.0,32768.0,0.0,1.0,3137474560.0,1286623232.0,8548200448.0,20646776832.0,5700734.0,1047832.0
12-04 09:45:19,10.209,0.335,88.954,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3147382784.0,1286623232.0,8551813120.0,20633255936.0,6267096.0,1069377.0
12-04 09:45:20,9.385,0.831,89.369,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3154812928.0,1286623232.0,8555294720.0,20622344192.0,6115542.0,1075128.0
12-04 09:45:21,10.622,0.415,88.216,0.166,0.0,0.581,0.0,110592.0,0.0,8.0,3160440832.0,1286623232.0,8558723072.0,20613287936.0,6005254.0,1070961.0
12-04 09:45:22,9.302,0.498,89.618,0.0,0.0,0.581,0.0,0.0,0.0,0.0,3168464896.0,1286623232.0,8562126848.0,20601860096.0,5824132.0,1050993.0
12-04 09:45:23,10.601,0.250,88.898,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3178143744.0,1286623232.0,8565731328.0,20588576768.0,6198577.0,1067048.0
12-04 09:45:24,8.605,0.251,90.894,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3182985216.0,1286623232.0,8565940224.0,20583526400.0,2350627.0,908852.0
12-04 09:45:25,8.833,0.417,90.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3191394304.0,1286623232.0,8566198272.0,20574859264.0,2483680.0,898164.0
12-04 09:45:26,10.259,0.667,88.907,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3196157952.0,1286623232.0,8569020416.0,20567273472.0,5360314.0,1038762.0
12-04 09:45:27,9.685,0.911,88.411,0.166,0.0,0.828,0.0,20480.0,0.0,3.0,3206139904.0,1286623232.0,8575610880.0,20550701056.0,9593730.0,1160660.0
12-04 09:45:28,10.835,0.662,88.255,0.0,0.0,0.248,0.0,115601408.0,0.0,139.0,3214876672.0,1286623232.0,8576905216.0,20540669952.0,3516992.0,933656.0
12-04 09:45:29,9.508,0.584,89.491,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3218112512.0,1286623232.0,8579923968.0,20534415360.0,5402191.0,1050865.0
12-04 09:45:30,9.718,0.748,89.286,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3221155840.0,1286623232.0,8584908800.0,20526387200.0,8091006.0,1104116.0
12-04 09:45:31,9.699,0.585,89.381,0.0,0.0,0.334,0.0,98304.0,0.0,8.0,3227430912.0,1286623232.0,8590000128.0,20515020800.0,7426987.0,1105137.0
12-04 09:45:32,9.425,0.667,89.408,0.167,0.0,0.334,0.0,28672.0,0.0,3.0,3233230848.0,1286623232.0,8595898368.0,20503322624.0,8671332.0,1103438.0
12-04 09:45:33,10.714,0.498,88.455,0.0,0.0,0.332,0.0,12288.0,0.0,3.0,3237216256.0,1286623232.0,8599785472.0,20495450112.0,6275419.0,1077145.0
12-04 09:45:34,9.942,0.334,89.307,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3244605440.0,1286623232.0,8603189248.0,20484657152.0,6126876.0,1032908.0
12-04 09:45:35,9.512,0.662,89.495,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3248353280.0,1286623232.0,8607760384.0,20476338176.0,7151934.0,1085080.0
12-04 09:45:36,10.693,0.585,88.471,0.0,0.0,0.251,0.0,163840.0,0.0,9.0,3257401344.0,1286623232.0,8611471360.0,20463579136.0,6345544.0,1077073.0
12-04 09:45:37,10.108,0.580,88.815,0.0,0.0,0.497,0.0,0.0,0.0,0.0,3261169664.0,1286623232.0,8615546880.0,20455735296.0,6635097.0,1094294.0
12-04 09:45:38,9.137,0.419,89.858,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,3264921600.0,1286623232.0,8619094016.0,20448436224.0,6168462.0,1067877.0
12-04 09:45:39,10.522,0.663,88.235,0.0,0.0,0.580,0.0,0.0,0.0,0.0,3269160960.0,1286623232.0,8623071232.0,20440219648.0,6557555.0,1094937.0
12-04 09:45:40,9.548,0.419,89.615,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3274465280.0,1286623232.0,8626208768.0,20431777792.0,5490968.0,1059145.0
12-04 09:45:41,10.314,0.908,88.366,0.0,0.0,0.413,0.0,77824.0,0.0,5.0,3281240064.0,1286623232.0,8629760000.0,20421451776.0,6395036.0,1069194.0
12-04 09:45:42,9.583,0.500,89.500,0.0,0.0,0.417,0.0,28672.0,0.0,7.0,3289407488.0,1286623232.0,8633212928.0,20409831424.0,5918105.0,1068465.0
12-04 09:45:43,9.691,0.668,89.307,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3302330368.0,1286623232.0,8636973056.0,20393148416.0,6384766.0,1084163.0
12-04 09:45:44,9.508,0.751,89.241,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,3314495488.0,1286623232.0,8640741376.0,20377214976.0,6089709.0,1069279.0
12-04 09:45:45,9.540,0.586,89.289,0.0,0.0,0.586,0.0,0.0,0.0,0.0,3332333568.0,1286623232.0,8644202496.0,20355915776.0,6204479.0,1080922.0
12-04 09:45:46,9.220,0.503,89.941,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,3340083200.0,1286623232.0,8647782400.0,20344586240.0,5965622.0,1075659.0
12-04 09:45:47,9.083,0.589,89.992,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3348893696.0,1286623232.0,8651259904.0,20332298240.0,6053197.0,1084656.0
12-04 09:45:48,10.299,0.249,88.787,0.0,0.0,0.664,0.0,28672.0,0.0,1.0,3355729920.0,1286623232.0,8654643200.0,20322078720.0,6115378.0,1069236.0
12-04 09:45:49,10.658,0.416,88.510,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3360370688.0,1286623232.0,8658423808.0,20313657344.0,6235024.0,1083248.0
12-04 09:45:50,8.819,0.832,89.850,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,3367538688.0,1286623232.0,8661962752.0,20302950400.0,6024679.0,1066488.0
12-04 09:45:51,5.376,0.910,93.466,0.0,0.0,0.248,0.0,98304.0,0.0,6.0,3371769856.0,1286623232.0,8665681920.0,20295000064.0,5269333.0,834227.0
12-04 09:45:52,1.251,0.334,98.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3372032000.0,1286623232.0,8669560832.0,20290859008.0,4426153.0,355308.0
12-04 09:45:53,1.006,0.419,98.407,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3372109824.0,1286623232.0,8673247232.0,20287094784.0,4107341.0,354362.0
12-04 09:45:54,1.089,0.419,98.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3374612480.0,1286623232.0,8676683776.0,20281155584.0,3940823.0,342329.0
12-04 09:45:55,1.006,0.251,98.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3374657536.0,1286623232.0,8678670336.0,20279123968.0,2324464.0,269212.0
12-04 09:45:56,0.920,0.334,98.495,0.167,0.0,0.084,0.0,86016.0,0.0,7.0,3374657536.0,1286623232.0,8678670336.0,20279123968.0,92382.0,164138.0
12-04 09:45:57,3.164,0.416,96.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3326590976.0,1286623232.0,8679071744.0,20326789120.0,997205.0,347195.0
12-04 09:45:58,10.199,0.663,88.557,0.0,0.0,0.580,0.0,103079936.0,0.0,100.0,3232878592.0,1286623232.0,8682254336.0,20417318912.0,6080978.0,1181587.0
12-04 09:45:59,11.157,0.744,87.686,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3113324544.0,1286623232.0,8687546368.0,20531580928.0,8043690.0,1175550.0
12-04 09:46:00,10.496,0.661,88.512,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3004145664.0,1286623232.0,8689573888.0,20638732288.0,4690169.0,1116557.0
12-04 09:46:01,10.430,0.745,88.493,0.0,0.0,0.331,0.0,94208.0,0.0,8.0,3017920512.0,1286623232.0,8694808576.0,20619722752.0,8607943.0,1274895.0
12-04 09:46:02,10.391,0.582,88.446,0.083,0.0,0.499,0.0,24576.0,0.0,3.0,3021680640.0,1286623232.0,8700604416.0,20610166784.0,8748910.0,1226162.0
12-04 09:46:03,10.465,0.664,88.538,0.0,0.0,0.332,0.0,57344.0,0.0,12.0,3022094336.0,1286623232.0,8706142208.0,20604215296.0,8636555.0,1215521.0
12-04 09:46:04,11.658,0.575,87.192,0.0,0.0,0.575,0.0,0.0,0.0,0.0,3033636864.0,1286623232.0,8711360512.0,20587454464.0,8181593.0,1222977.0
12-04 09:46:05,10.700,0.494,88.477,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3035344896.0,1286623232.0,8714973184.0,20582133760.0,6524646.0,1191133.0
12-04 09:46:06,12.419,0.893,86.282,0.0,0.0,0.406,0.0,81920.0,0.0,5.0,3038633984.0,1286623232.0,8718471168.0,20575346688.0,6342917.0,1173398.0
12-04 09:46:07,10.316,0.666,88.186,0.250,0.0,0.582,0.0,28672.0,0.0,3.0,3043049472.0,1286623232.0,8722182144.0,20567220224.0,6482932.0,1186401.0
12-04 09:46:08,10.099,0.579,88.990,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3050295296.0,1286623232.0,8725966848.0,20556189696.0,6778102.0,1190734.0
12-04 09:46:09,11.450,0.412,87.809,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3059834880.0,1286623232.0,8727474176.0,20545142784.0,4016422.0,1078211.0
12-04 09:46:10,10.947,0.329,88.477,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3068596224.0,1286623232.0,8727474176.0,20536381440.0,2437340.0,998942.0
12-04 09:46:11,10.487,0.330,88.852,0.0,0.0,0.330,0.0,77824.0,0.0,5.0,3077042176.0,1286623232.0,8727474176.0,20527935488.0,2425912.0,1003169.0
12-04 09:46:12,11.349,0.493,87.993,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3089924096.0,1286623232.0,8727478272.0,20515049472.0,2444423.0,1002983.0
12-04 09:46:13,10.700,0.412,88.724,0.082,0.0,0.082,0.0,12288.0,0.0,2.0,3098497024.0,1286623232.0,8727478272.0,20506476544.0,2422333.0,1012888.0
12-04 09:46:14,10.882,0.495,88.211,0.0,0.0,0.412,0.0,0.0,0.0,0.0,3107700736.0,1286623232.0,8727478272.0,20497272832.0,2441881.0,1006283.0
12-04 09:46:15,10.708,0.247,88.880,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3114749952.0,1286623232.0,8727478272.0,20490223616.0,2424434.0,1008303.0
12-04 09:46:16,11.285,0.494,87.974,0.0,0.0,0.247,0.0,65536.0,0.0,5.0,3123093504.0,1286623232.0,8727482368.0,20481875968.0,2446675.0,1006684.0
12-04 09:46:17,10.214,0.494,89.044,0.0,0.0,0.247,0.0,16384.0,0.0,4.0,3129950208.0,1286623232.0,8727482368.0,20475019264.0,2437130.0,1018779.0
12-04 09:46:18,11.065,0.495,88.274,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3136299008.0,1286623232.0,8727482368.0,20468670464.0,2424955.0,999439.0
12-04 09:46:19,10.025,0.411,89.154,0.164,0.0,0.247,0.0,12288.0,0.0,2.0,3140837376.0,1286623232.0,8727482368.0,20464132096.0,2433607.0,1013252.0
12-04 09:46:20,10.899,0.333,88.602,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3157450752.0,1286623232.0,8727482368.0,20447518720.0,2427779.0,1005925.0
12-04 09:46:21,10.427,0.493,88.834,0.0,0.0,0.246,0.0,65536.0,0.0,5.0,3157250048.0,1286623232.0,8727482368.0,20447719424.0,2428846.0,1020895.0
12-04 09:46:22,11.450,0.577,87.809,0.0,0.0,0.165,0.0,8192.0,0.0,2.0,3164737536.0,1286623232.0,8727486464.0,20440227840.0,2437365.0,1011724.0
12-04 09:46:23,10.099,0.331,89.404,0.0,0.0,0.166,0.0,32768.0,0.0,1.0,3167399936.0,1286623232.0,8727490560.0,20437561344.0,2438830.0,1022403.0
12-04 09:46:24,10.008,0.248,89.495,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3176542208.0,1286623232.0,8727490560.0,20428419072.0,2427797.0,1012261.0
12-04 09:46:25,11.915,0.740,87.017,0.164,0.0,0.164,0.0,28672.0,0.0,2.0,3183779840.0,1286623232.0,8727490560.0,20421181440.0,2431498.0,1016083.0
12-04 09:46:26,10.345,0.411,88.998,0.082,0.0,0.164,0.0,81920.0,0.0,6.0,3184504832.0,1286623232.0,8727494656.0,20420452352.0,2426134.0,1009279.0
12-04 09:46:27,10.322,0.495,88.935,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3194314752.0,1286623232.0,8727494656.0,20410642432.0,2452564.0,1019204.0
12-04 09:46:28,12.203,0.410,87.224,0.0,0.0,0.164,0.0,47620096.0,0.0,54.0,3204296704.0,1286623232.0,8727494656.0,20400660480.0,2425791.0,1013304.0
12-04 09:46:29,10.140,0.330,89.365,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3210874880.0,1286623232.0,8727494656.0,20394082304.0,2432667.0,1025109.0
12-04 09:46:30,10.764,0.411,88.661,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3222810624.0,1286623232.0,8727494656.0,20382146560.0,2433770.0,1013156.0
12-04 09:46:31,11.589,0.414,87.831,0.0,0.0,0.166,0.0,98304.0,0.0,7.0,3233853440.0,1286623232.0,8727498752.0,20371099648.0,2463019.0,1047434.0
12-04 09:46:32,9.429,0.496,89.826,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3239567360.0,1286623232.0,8727498752.0,20365385728.0,2410540.0,1013529.0
12-04 09:46:33,10.430,0.414,89.073,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,3245375488.0,1286623232.0,8727498752.0,20359577600.0,2460208.0,1030190.0
12-04 09:46:34,12.520,0.409,86.825,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3253501952.0,1286623232.0,8727498752.0,20351451136.0,2417992.0,1018529.0
12-04 09:46:35,11.193,0.327,88.399,0.0,0.0,0.082,0.0,0.0,0.0,0.0,3263090688.0,1286623232.0,8727498752.0,20341862400.0,2449629.0,1028000.0
12-04 09:46:36,11.193,0.247,88.395,0.0,0.0,0.165,0.0,159744.0,0.0,9.0,3269529600.0,1286623232.0,8727502848.0,20335419392.0,2415132.0,1016020.0
12-04 09:46:37,11.921,0.414,87.417,0.166,0.0,0.083,0.0,20480.0,0.0,3.0,3278266368.0,1286623232.0,8727502848.0,20326682624.0,2452959.0,1030891.0
12-04 09:46:38,9.926,0.331,89.578,0.0,0.0,0.165,0.0,49152.0,0.0,9.0,3283632128.0,1286623232.0,8727502848.0,20321316864.0,2419677.0,1034507.0
12-04 09:46:39,9.251,0.421,90.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3296329728.0,1286623232.0,8727502848.0,20308619264.0,2450128.0,1033231.0
12-04 09:46:40,9.524,0.501,89.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3316355072.0,1286623232.0,8727506944.0,20288589824.0,2415649.0,1027079.0
12-04 09:46:41,11.009,0.584,88.324,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3323244544.0,1286623232.0,8727506944.0,20281700352.0,2448434.0,1035620.0
12-04 09:46:42,11.139,1.496,87.199,0.0,0.0,0.166,0.0,24576.0,0.0,2.0,2421633024.0,1286623232.0,8727453696.0,21183365120.0,2019258.0,910802.0
12-04 09:46:43,0.0,0.0,99.666,0.334,0.0,0.0,0.0,4096.0,0.0,1.0,2421616640.0,1286623232.0,8727453696.0,21183381504.0,7406.0,6267.0
12-04 09:46:44,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2421211136.0,1286623232.0,8728367104.0,21182873600.0,1060587.0,56851.0
12-04 09:46:45,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2421362688.0,1286623232.0,8731279360.0,21179809792.0,3583569.0,170104.0
12-04 09:46:46,0.502,0.251,99.079,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2421555200.0,1286623232.0,8735531008.0,21175365632.0,4351188.0,187022.0
12-04 09:46:47,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2421796864.0,1286623232.0,8738861056.0,21171793920.0,4016284.0,168536.0
12-04 09:46:48,0.334,0.418,98.747,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2421448704.0,1286623232.0,8743145472.0,21167857664.0,4551208.0,186271.0
12-04 09:46:49,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2421911552.0,1286623232.0,8746381312.0,21164158976.0,3945864.0,180444.0
12-04 09:46:50,0.334,0.251,98.914,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2421850112.0,1286623232.0,8749871104.0,21160730624.0,4001497.0,184569.0
12-04 09:46:51,0.419,0.335,99.079,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2422050816.0,1286623232.0,8753750016.0,21156651008.0,4447006.0,197655.0
12-04 09:46:52,0.417,0.501,98.748,0.0,0.0,0.334,0.0,20480.0,0.0,5.0,2422263808.0,1286623232.0,8757346304.0,21152841728.0,4110630.0,197850.0
12-04 09:46:53,1.089,0.335,98.325,0.0,0.0,0.251,0.0,24576.0,0.0,1.0,2422468608.0,1286623232.0,8761221120.0,21148762112.0,4398177.0,199605.0
12-04 09:46:54,0.419,0.251,98.995,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2422525952.0,1286623232.0,8765116416.0,21144809472.0,4303879.0,187244.0
12-04 09:46:55,0.502,0.334,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2421882880.0,1286623232.0,8777211904.0,21133357056.0,4205369.0,188948.0
12-04 09:46:56,0.167,0.335,99.247,0.0,0.0,0.251,0.0,98304.0,0.0,6.0,2421882880.0,1286623232.0,8780783616.0,21129785344.0,3928534.0,174790.0
12-04 09:46:57,0.419,0.419,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2421825536.0,1286623232.0,8785031168.0,21125595136.0,4520752.0,193698.0
12-04 09:46:58,0.251,0.251,99.079,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2421985280.0,1286623232.0,8788951040.0,21121515520.0,4602643.0,200807.0
12-04 09:46:59,0.501,0.501,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2422009856.0,1286623232.0,8792608768.0,21117833216.0,4037590.0,180999.0
12-04 09:47:00,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2422267904.0,1286623232.0,8793161728.0,21117022208.0,674624.0,24433.0
12-04 09:47:01,0.167,0.250,99.416,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2422067200.0,1286623232.0,8794456064.0,21115928576.0,1542455.0,92876.0
12-04 09:47:02,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2422145024.0,1286623232.0,8798203904.0,21112102912.0,4202521.0,179984.0
12-04 09:47:03,0.419,0.335,98.911,0.0,0.0,0.335,0.0,16384.0,0.0,1.0,2422140928.0,1286623232.0,8804581376.0,21105729536.0,6998172.0,222953.0
12-04 09:47:04,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2422472704.0,1286623232.0,8809836544.0,21100142592.0,5981457.0,192764.0
12-04 09:47:05,0.334,0.584,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2422464512.0,1286623232.0,8814432256.0,21095555072.0,5164150.0,216282.0
12-04 09:47:06,0.502,0.418,98.829,0.084,0.0,0.167,0.0,86016.0,0.0,7.0,2422583296.0,1286623232.0,8818647040.0,21091221504.0,4714962.0,194252.0
12-04 09:47:07,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2422456320.0,1286623232.0,8821882880.0,21088112640.0,3457980.0,158575.0
12-04 09:47:08,0.419,0.252,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2422849536.0,1286623232.0,8826585088.0,21083017216.0,5598515.0,196510.0
12-04 09:47:09,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2422775808.0,1286623232.0,8830341120.0,21079334912.0,4227840.0,193799.0
12-04 09:47:10,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2422820864.0,1286623232.0,8833867776.0,21075763200.0,3835133.0,167117.0
12-04 09:47:11,0.669,0.334,98.746,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2422939648.0,1286623232.0,8837685248.0,21071826944.0,4462660.0,207367.0
12-04 09:47:12,0.168,0.335,99.078,0.168,0.0,0.251,0.0,20480.0,0.0,3.0,2423070720.0,1286623232.0,8841379840.0,21068001280.0,4208164.0,191048.0
12-04 09:47:13,0.334,0.251,99.415,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,2423087104.0,1286623232.0,8845553664.0,21063811072.0,4345020.0,219905.0
12-04 09:47:14,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2423263232.0,1286623232.0,8848822272.0,21060366336.0,4095377.0,185182.0
12-04 09:47:15,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2423455744.0,1286623232.0,8852439040.0,21056557056.0,4012066.0,195708.0
12-04 09:47:16,0.335,0.335,99.162,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2423521280.0,1286623232.0,8856580096.0,21052350464.0,4507417.0,195584.0
12-04 09:47:17,0.417,0.250,98.832,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2423693312.0,1286623232.0,8860090368.0,21048668160.0,4108158.0,192455.0
12-04 09:47:18,0.584,0.584,98.331,0.167,0.0,0.334,0.0,126083072.0,0.0,152.0,2423160832.0,1286623232.0,8864235520.0,21045055488.0,4384867.0,204569.0
12-04 09:47:19,0.418,0.418,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2423062528.0,1286623232.0,8867885056.0,21041504256.0,4208543.0,211296.0
12-04 09:47:20,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2423615488.0,1286623232.0,8871284736.0,21037551616.0,3952713.0,185232.0
12-04 09:47:21,0.417,0.501,98.664,0.0,0.0,0.417,0.0,98304.0,0.0,8.0,2423750656.0,1286623232.0,8875233280.0,21033467904.0,4597660.0,224108.0
12-04 09:47:22,0.168,0.168,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2423504896.0,1286623232.0,8878923776.0,21030023168.0,4199868.0,200255.0
12-04 09:47:23,0.336,0.168,99.413,0.0,0.0,0.084,0.0,28672.0,0.0,1.0,2423504896.0,1286623232.0,8882860032.0,21026086912.0,4238137.0,188712.0
12-04 09:47:24,0.501,0.167,98.830,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2422890496.0,1286623232.0,8886284288.0,21023277056.0,3909116.0,185443.0
12-04 09:47:25,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2422833152.0,1286623232.0,8890466304.0,21019152384.0,4723946.0,206010.0
12-04 09:47:26,0.418,0.502,98.913,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2423238656.0,1286623232.0,8894439424.0,21014773760.0,4406352.0,206757.0
12-04 09:47:27,0.334,0.334,99.080,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2423230464.0,1286623232.0,8897957888.0,21011263488.0,3915646.0,181303.0
12-04 09:47:28,0.417,0.583,98.583,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2423545856.0,1286623232.0,8901771264.0,21007134720.0,4362470.0,205995.0
12-04 09:47:29,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2423193600.0,1286623232.0,8905568256.0,21003689984.0,4075984.0,184275.0
12-04 09:47:30,0.334,0.418,98.829,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2423463936.0,1286623232.0,8909377536.0,20999610368.0,4691834.0,203484.0
12-04 09:47:31,0.335,0.502,98.912,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2423394304.0,1286623232.0,8913526784.0,20995530752.0,4188263.0,225280.0
12-04 09:47:32,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2423914496.0,1286623232.0,8916815872.0,20991721472.0,3949279.0,169400.0
12-04 09:47:33,0.251,0.335,99.162,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2424025088.0,1286623232.0,8920514560.0,20987912192.0,4337748.0,208889.0
12-04 09:47:34,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2424041472.0,1286623232.0,8924831744.0,20983578624.0,4512799.0,202958.0
12-04 09:47:35,0.418,0.418,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2424246272.0,1286623232.0,8928309248.0,20979896320.0,4326434.0,193112.0
12-04 09:47:36,0.419,0.335,98.994,0.084,0.0,0.168,0.0,143360.0,0.0,9.0,2424299520.0,1286623232.0,8932208640.0,20975943680.0,4305978.0,203307.0
12-04 09:47:37,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2424385536.0,1286623232.0,8935550976.0,20972515328.0,3825705.0,177228.0
12-04 09:47:38,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2424369152.0,1286623232.0,8937869312.0,20970213376.0,2426205.0,103721.0
12-04 09:47:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424369152.0,1286623232.0,8937869312.0,20970213376.0,5837.0,4883.0
12-04 09:47:40,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2428702720.0,1286623232.0,8938180608.0,20965568512.0,384190.0,23204.0
12-04 09:47:41,0.500,0.416,98.834,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2425040896.0,1286623232.0,8940625920.0,20966785024.0,3061512.0,151607.0
12-04 09:47:42,0.419,0.335,98.826,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2425102336.0,1286623232.0,8946929664.0,20960419840.0,6718701.0,220724.0
12-04 09:47:43,0.168,0.168,99.413,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2425241600.0,1286623232.0,8952012800.0,20955197440.0,5618513.0,173276.0
12-04 09:47:44,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2425733120.0,1286623232.0,8959283200.0,20947435520.0,7994653.0,195067.0
12-04 09:47:45,0.501,0.334,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2425700352.0,1286623232.0,8963633152.0,20943118336.0,4879068.0,201302.0
12-04 09:47:46,0.335,0.167,99.163,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2425827328.0,1286623232.0,8967966720.0,20938657792.0,4987398.0,175212.0
12-04 09:47:47,0.502,0.167,98.997,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2425831424.0,1286623232.0,8972709888.0,20933910528.0,5194799.0,181586.0
12-04 09:47:48,0.335,0.419,98.827,0.168,0.0,0.251,0.0,113213440.0,0.0,121.0,2425982976.0,1286623232.0,8976936960.0,20929531904.0,4601671.0,191264.0
12-04 09:47:49,0.501,0.250,98.831,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2426015744.0,1286623232.0,8981110784.0,20925325312.0,4676868.0,185934.0
12-04 09:47:50,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2426126336.0,1286623232.0,8984682496.0,20921643008.0,4264652.0,185453.0
12-04 09:47:51,0.418,0.502,98.912,0.0,0.0,0.167,0.0,118784.0,0.0,8.0,2426429440.0,1286623232.0,8988364800.0,20917657600.0,4474397.0,230974.0
12-04 09:47:52,0.499,0.582,98.586,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2426474496.0,1286623232.0,8992145408.0,20913831936.0,4138619.0,195853.0
12-04 09:47:53,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2426208256.0,1286623232.0,8996122624.0,20910120960.0,4313148.0,188256.0
12-04 09:47:54,0.502,0.251,98.912,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2426482688.0,1286623232.0,8999866368.0,20906102784.0,4187181.0,181708.0
12-04 09:47:55,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2426531840.0,1286623232.0,9003880448.0,20902039552.0,4373283.0,187697.0
12-04 09:47:56,0.668,0.251,98.830,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2426736640.0,1286623232.0,9007374336.0,20898340864.0,4259044.0,193338.0
12-04 09:47:57,0.084,0.168,99.579,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2426691584.0,1286623232.0,9011101696.0,20894658560.0,4185768.0,188887.0
12-04 09:47:58,0.167,0.585,98.914,0.0,0.0,0.334,0.0,28672.0,0.0,1.0,2426859520.0,1286623232.0,9015140352.0,20890451968.0,4566476.0,197798.0
12-04 09:47:59,0.503,0.168,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2426867712.0,1286623232.0,9019068416.0,20886515712.0,4295215.0,205724.0
12-04 09:48:00,0.168,0.252,99.244,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2427813888.0,1286623232.0,9022763008.0,20881874944.0,4273075.0,185535.0
12-04 09:48:01,0.335,0.251,99.246,0.0,0.0,0.168,0.0,90112.0,0.0,6.0,2427916288.0,1286623232.0,9026289664.0,20878245888.0,4042192.0,192415.0
12-04 09:48:02,0.167,0.167,99.414,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2427916288.0,1286623232.0,9030369280.0,20874166272.0,4327921.0,191902.0
12-04 09:48:03,0.335,0.251,99.162,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2428080128.0,1286623232.0,9033887744.0,20870483968.0,4369036.0,199186.0
12-04 09:48:04,0.334,0.501,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2428149760.0,1286623232.0,9037643776.0,20866658304.0,4125318.0,186918.0
12-04 09:48:05,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2428149760.0,1286623232.0,9041833984.0,20862468096.0,4302972.0,206459.0
12-04 09:48:06,0.417,0.668,98.497,0.250,0.0,0.167,0.0,94208.0,0.0,7.0,2427842560.0,1286623232.0,9045585920.0,20859023360.0,4236509.0,192781.0
12-04 09:48:07,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2427715584.0,1286623232.0,9049296896.0,20855439360.0,4495412.0,218256.0
12-04 09:48:08,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2427719680.0,1286623232.0,9052786688.0,20851945472.0,3875620.0,185597.0
12-04 09:48:09,0.251,0.418,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2427764736.0,1286623232.0,9056870400.0,20847816704.0,4451100.0,200940.0
12-04 09:48:10,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2428063744.0,1286623232.0,9060777984.0,20843610112.0,4386791.0,197588.0
12-04 09:48:11,0.084,0.167,99.749,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2428166144.0,1286623232.0,9061183488.0,20843102208.0,553702.0,31548.0
12-04 09:48:12,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2428166144.0,1286623232.0,9061183488.0,20843102208.0,10507.0,7324.0
12-04 09:48:13,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2428133376.0,1286623232.0,9061978112.0,20842340352.0,979471.0,59631.0
12-04 09:48:14,0.417,0.334,98.831,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2427805696.0,1286623232.0,9066004480.0,20838641664.0,4354108.0,197054.0
12-04 09:48:15,0.336,0.168,99.077,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2428334080.0,1286623232.0,9071333376.0,20832784384.0,6170714.0,227418.0
12-04 09:48:16,0.501,0.501,98.580,0.084,0.0,0.334,0.0,69632.0,0.0,5.0,2428416000.0,1286623232.0,9078005760.0,20826030080.0,7268921.0,220660.0
12-04 09:48:17,0.336,0.252,99.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2429001728.0,1286623232.0,9084039168.0,20819410944.0,7009268.0,229606.0
12-04 09:48:18,0.252,0.252,99.076,0.084,0.0,0.336,0.0,110837760.0,0.0,110.0,2428358656.0,1286623232.0,9088507904.0,20815585280.0,4697553.0,199690.0
12-04 09:48:19,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2428809216.0,1286623232.0,9092755456.0,20810887168.0,4966498.0,178413.0
12-04 09:48:20,0.335,0.419,98.994,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2432659456.0,1286623232.0,9097375744.0,20802416640.0,5019978.0,201676.0
12-04 09:48:21,0.168,0.251,99.246,0.0,0.0,0.335,0.0,114688.0,0.0,8.0,2428997632.0,1286623232.0,9101312000.0,20802142208.0,4638686.0,197441.0
12-04 09:48:22,0.168,0.252,99.329,0.0,0.0,0.252,0.0,12288.0,0.0,1.0,2428977152.0,1286623232.0,9105825792.0,20797648896.0,4802435.0,197340.0
12-04 09:48:23,0.336,0.084,99.496,0.0,0.0,0.084,0.0,49152.0,0.0,10.0,2429210624.0,1286623232.0,9109401600.0,20793839616.0,4375061.0,199174.0
12-04 09:48:24,0.168,0.168,99.329,0.252,0.0,0.084,0.0,28672.0,0.0,3.0,2429325312.0,1286623232.0,9113239552.0,20789886976.0,4112075.0,206151.0
12-04 09:48:25,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2429337600.0,1286623232.0,9117290496.0,20785823744.0,4421950.0,206727.0
12-04 09:48:26,0.251,0.418,99.081,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2429530112.0,1286623232.0,9120796672.0,20782125056.0,4296969.0,204312.0
12-04 09:48:27,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2429550592.0,1286623232.0,9124425728.0,20778475520.0,4021611.0,177842.0
12-04 09:48:28,0.252,0.084,99.412,0.0,0.0,0.252,0.0,28672.0,0.0,1.0,2429562880.0,1286623232.0,9128525824.0,20774363136.0,4463502.0,180200.0
12-04 09:48:29,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2429603840.0,1286623232.0,9132421120.0,20770426880.0,4361168.0,187019.0
12-04 09:48:30,0.417,0.334,98.748,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,2430005248.0,1286623232.0,9135972352.0,20766474240.0,4380077.0,196313.0
12-04 09:48:31,0.418,0.586,98.912,0.0,0.0,0.084,0.0,106496.0,0.0,6.0,2430148608.0,1286623232.0,9139765248.0,20762537984.0,4130102.0,216144.0
12-04 09:48:32,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2430242816.0,1286623232.0,9143717888.0,20758491136.0,4230219.0,198363.0
12-04 09:48:33,0.502,0.251,98.996,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2430410752.0,1286623232.0,9147486208.0,20754554880.0,4273787.0,210939.0
12-04 09:48:34,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2430382080.0,1286623232.0,9151164416.0,20750905344.0,4242530.0,192671.0
12-04 09:48:35,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2430849024.0,1286623232.0,9154588672.0,20747014144.0,4057058.0,181373.0
12-04 09:48:36,0.334,0.585,98.162,0.668,0.0,0.251,0.0,135168.0,0.0,9.0,2430578688.0,1286623232.0,9158668288.0,20743204864.0,4650427.0,209768.0
12-04 09:48:37,0.251,0.668,98.830,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2430693376.0,1286623232.0,9162506240.0,20739252224.0,4123726.0,200627.0
12-04 09:48:38,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2430644224.0,1286623232.0,9165983744.0,20735823872.0,3987924.0,195034.0
12-04 09:48:39,0.583,0.666,98.501,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2430693376.0,1286623232.0,9170141184.0,20731617280.0,4677594.0,201488.0
12-04 09:48:40,0.751,0.334,98.664,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2431311872.0,1286623232.0,9174020096.0,20727119872.0,4296946.0,210077.0
12-04 09:48:41,1.504,0.334,97.995,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2431860736.0,1286623232.0,9177387008.0,20723204096.0,3812565.0,179752.0
12-04 09:48:42,0.334,0.334,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2431754240.0,1286623232.0,9181048832.0,20719648768.0,4312703.0,170643.0
12-04 09:48:43,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2431881216.0,1286623232.0,9184493568.0,20716077056.0,3588515.0,149087.0
12-04 09:48:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431881216.0,1286623232.0,9184493568.0,20716077056.0,7055.0,5760.0
12-04 09:48:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431873024.0,1286623232.0,9184882688.0,20715696128.0,493850.0,29824.0
12-04 09:48:46,0.584,0.250,98.916,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2431832064.0,1286623232.0,9189113856.0,20711505920.0,4624115.0,130535.0
12-04 09:48:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431827968.0,1286623232.0,9189117952.0,20711505920.0,7057.0,5906.0
12-04 09:48:48,0.083,0.0,99.666,0.167,0.0,0.083,0.0,103198720.0,0.0,102.0,2431827968.0,1286623232.0,9189117952.0,20711505920.0,9328.0,7545.0
12-04 09:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431827968.0,1286623232.0,9189117952.0,20711505920.0,6487.0,6051.0
12-04 09:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431827968.0,1286623232.0,9189117952.0,20711505920.0,8812.0,5834.0
12-04 09:48:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,8.0,2431827968.0,1286623232.0,9189117952.0,20711505920.0,7346.0,6135.0
12-04 09:48:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431819776.0,1286623232.0,9189126144.0,20711505920.0,8544.0,6719.0
12-04 09:48:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431819776.0,1286623232.0,9189126144.0,20711505920.0,9359.0,8167.0
12-04 09:48:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2431819776.0,1286623232.0,9189126144.0,20711505920.0,8287.0,8068.0
12-04 09:48:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431815680.0,1286623232.0,9189130240.0,20711505920.0,7477.0,6185.0
12-04 09:48:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2431815680.0,1286623232.0,9189130240.0,20711505920.0,6615.0,6493.0
12-04 09:48:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2431815680.0,1286623232.0,9189130240.0,20711505920.0,5974.0,3884.0
12-04 09:48:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,10.0,2431815680.0,1286623232.0,9189130240.0,20711505920.0,7494.0,6608.0
12-04 09:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431815680.0,1286623232.0,9189130240.0,20711505920.0,7742.0,8180.0
12-04 09:49:00,0.084,0.167,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2432544768.0,1286623232.0,9189134336.0,20710772736.0,7969.0,6087.0
12-04 09:49:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2432323584.0,1286623232.0,9189130240.0,20710998016.0,25072.0,24000.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432319488.0,1286623232.0,9189134336.0,20710998016.0,7762.0,6090.0
12-04 09:49:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2432319488.0,1286623232.0,9189134336.0,20710998016.0,4766.0,3163.0
12-04 09:49:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432319488.0,1286623232.0,9189134336.0,20710998016.0,9260.0,9852.0
12-04 09:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432315392.0,1286623232.0,9189138432.0,20710998016.0,9825.0,6691.0
12-04 09:49:06,0.083,0.167,99.583,0.167,0.0,0.0,0.0,102400.0,0.0,8.0,2432315392.0,1286623232.0,9189138432.0,20710998016.0,6201.0,4651.0
12-04 09:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432315392.0,1286623232.0,9189138432.0,20710998016.0,7935.0,4717.0
12-04 09:49:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432315392.0,1286623232.0,9189138432.0,20710998016.0,10191.0,11697.0
12-04 09:49:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432311296.0,1286623232.0,9189142528.0,20710998016.0,9258.0,7371.0
12-04 09:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432319488.0,1286623232.0,9189142528.0,20710989824.0,8391.0,5641.0
12-04 09:49:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2432327680.0,1286623232.0,9189142528.0,20710981632.0,6240.0,4834.0
12-04 09:49:12,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2432327680.0,1286623232.0,9189142528.0,20710981632.0,8071.0,6449.0
12-04 09:49:13,3.759,0.668,95.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2445336576.0,1286623232.0,9189130240.0,20697985024.0,38482.0,33844.0
12-04 09:49:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2445389824.0,1286623232.0,9189134336.0,20697927680.0,24745.0,24245.0
12-04 09:49:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2445381632.0,1286623232.0,9189134336.0,20697935872.0,7513.0,7891.0
12-04 09:49:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2445377536.0,1286623232.0,9189138432.0,20697935872.0,9802.0,8908.0
12-04 09:49:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2445377536.0,1286623232.0,9189138432.0,20697935872.0,5805.0,4718.0
12-04 09:49:18,0.0,0.083,99.666,0.250,0.0,0.0,0.0,49152.0,0.0,4.0,2445504512.0,1286623232.0,9189138432.0,20697808896.0,5581.0,4322.0
12-04 09:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2445504512.0,1286623232.0,9189138432.0,20697808896.0,6470.0,6116.0
12-04 09:49:20,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2449297408.0,1286623232.0,9190768640.0,20692385792.0,1969728.0,100581.0
12-04 09:49:21,0.417,0.250,99.082,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2445484032.0,1286623232.0,9193873408.0,20693094400.0,3749034.0,193906.0
12-04 09:49:22,0.250,0.083,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2445172736.0,1286623232.0,9197756416.0,20689522688.0,4091981.0,203513.0
12-04 09:49:23,6.560,1.514,91.758,0.0,0.0,0.168,0.0,11350016.0,0.0,13.0,2537992192.0,1286623232.0,9201635328.0,20592824320.0,4755808.0,523642.0
12-04 09:49:24,4.933,1.338,93.311,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2569850880.0,1286623232.0,9205805056.0,20556795904.0,4887695.0,472008.0
12-04 09:49:25,1.425,0.838,97.402,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2582548480.0,1286623232.0,9209389056.0,20540514304.0,4248594.0,294254.0
12-04 09:49:26,1.423,0.502,97.908,0.0,0.0,0.167,0.0,114688.0,0.0,8.0,2590916608.0,1286623232.0,9213210624.0,20528324608.0,4341519.0,284756.0
12-04 09:49:27,16.402,0.837,82.678,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2811314176.0,1286623232.0,9215229952.0,20305907712.0,2305001.0,188509.0
12-04 09:49:28,33.806,0.083,66.110,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850213888.0,1286623232.0,9218011136.0,20264226816.0,3241676.0,153647.0
12-04 09:49:29,8.739,0.252,90.840,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2867703808.0,1286623232.0,9221738496.0,20243009536.0,4489583.0,321200.0
12-04 09:49:30,1.760,0.503,97.402,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2870484992.0,1286623232.0,9227513856.0,20234452992.0,6612530.0,373982.0
12-04 09:49:31,2.008,0.502,97.238,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2876977152.0,1286623232.0,9232576512.0,20222898176.0,5882174.0,370624.0
12-04 09:49:32,1.510,0.419,97.987,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2888110080.0,1286623232.0,9236938752.0,20207403008.0,5116393.0,298220.0
12-04 09:49:33,2.174,0.418,97.241,0.0,0.0,0.167,0.0,61440.0,0.0,10.0,2900107264.0,1286623232.0,9240883200.0,20191461376.0,4442891.0,307986.0
12-04 09:49:34,1.586,0.417,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2921558016.0,1286623232.0,9245024256.0,20165869568.0,4956571.0,322075.0
12-04 09:49:35,1.088,0.335,98.159,0.167,0.0,0.251,0.0,32768.0,0.0,3.0,2922721280.0,1286623232.0,9249067008.0,20160663552.0,4753162.0,322036.0
12-04 09:49:36,1.838,0.334,97.577,0.0,0.0,0.251,0.0,118784.0,0.0,7.0,2927652864.0,1286623232.0,9253433344.0,20151365632.0,5128883.0,352621.0
12-04 09:49:37,2.757,0.585,96.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2802454528.0,1286623232.0,9257500672.0,20272496640.0,4635448.0,311281.0
12-04 09:49:38,2.181,0.336,97.315,0.0,0.0,0.168,0.0,32768.0,0.0,1.0,2804752384.0,1286623232.0,9261424640.0,20266274816.0,4934280.0,332335.0
12-04 09:49:39,1.425,0.335,98.072,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2805248000.0,1286623232.0,9265397760.0,20261806080.0,4712551.0,327839.0
12-04 09:49:40,1.426,0.419,97.819,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2813030400.0,1286623232.0,9269493760.0,20249927680.0,4634914.0,321307.0
12-04 09:49:41,1.753,0.334,97.746,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2814488576.0,1286623232.0,9273094144.0,20244869120.0,4760798.0,330093.0
12-04 09:49:42,1.004,0.335,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2815045632.0,1286623232.0,9277075456.0,20240330752.0,4695387.0,326515.0
12-04 09:49:43,1.340,0.251,98.157,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2816208896.0,1286623232.0,9281626112.0,20234616832.0,4948755.0,326574.0
12-04 09:49:44,1.508,0.419,97.739,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2824499200.0,1286623232.0,9285287936.0,20222664704.0,4628995.0,338315.0
12-04 09:49:45,1.676,0.251,97.653,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,2832687104.0,1286623232.0,9289162752.0,20210601984.0,4665376.0,294554.0
12-04 09:49:46,1.418,0.751,97.581,0.0,0.0,0.250,0.0,90112.0,0.0,5.0,2839433216.0,1286623232.0,9293320192.0,20199698432.0,4840017.0,315985.0
12-04 09:49:47,1.341,0.168,98.324,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2841223168.0,1286623232.0,9297215488.0,20194013184.0,4871549.0,342841.0
12-04 09:49:48,1.249,0.416,97.835,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2841382912.0,1286623232.0,9301323776.0,20189745152.0,4690314.0,311994.0
12-04 09:49:49,1.506,0.167,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2842341376.0,1286623232.0,9305825280.0,20184285184.0,5026268.0,307716.0
12-04 09:49:50,1.342,0.168,98.070,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,2844348416.0,1286623232.0,9309167616.0,20178935808.0,4390573.0,315560.0
12-04 09:49:51,2.246,0.499,97.005,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2846547968.0,1286623232.0,9313603584.0,20172300288.0,4803552.0,314010.0
12-04 09:49:52,0.924,0.252,98.489,0.0,0.0,0.336,0.0,24576.0,0.0,6.0,2847010816.0,1286623232.0,9317822464.0,20167618560.0,5000051.0,337298.0
12-04 09:49:53,1.093,0.252,98.486,0.0,0.0,0.168,0.0,94380032.0,0.0,94.0,2851762176.0,1286623232.0,9321254912.0,20159434752.0,4550043.0,340710.0
12-04 09:49:54,0.917,0.250,98.667,0.0,0.0,0.167,0.0,25346048.0,0.0,26.0,2861211648.0,1286623232.0,9321828352.0,20149411840.0,516257.0,124691.0
12-04 09:49:55,1.004,0.251,98.494,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,2863497216.0,1286623232.0,9321828352.0,20147126272.0,340502.0,120799.0
12-04 09:49:56,1.333,0.333,98.167,0.0,0.0,0.167,0.0,106496.0,0.0,8.0,2868772864.0,1286623232.0,9323671552.0,20140007424.0,2259174.0,209860.0
12-04 09:49:57,1.671,0.334,97.744,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2881392640.0,1286623232.0,9326907392.0,20124151808.0,3808908.0,285196.0
12-04 09:49:58,1.503,0.501,97.663,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2882113536.0,1286623232.0,9333837824.0,20116500480.0,8023276.0,384058.0
12-04 09:49:59,1.591,0.335,97.822,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2882473984.0,1286623232.0,9339768832.0,20110209024.0,6918679.0,376764.0
12-04 09:50:00,1.920,0.501,97.245,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2884243456.0,1286623232.0,9345171456.0,20103036928.0,6294985.0,334334.0
12-04 09:50:01,1.251,0.250,98.165,0.0,0.0,0.334,0.0,90112.0,0.0,5.0,2884202496.0,1286623232.0,9349787648.0,20098461696.0,5224278.0,308612.0
12-04 09:50:02,0.923,0.503,98.490,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2884767744.0,1286623232.0,9355427840.0,20092256256.0,6557754.0,371318.0
12-04 09:50:03,1.429,0.168,98.235,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2886381568.0,1286623232.0,9360769024.0,20085301248.0,6341546.0,375257.0
12-04 09:50:04,1.003,0.167,98.496,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2886295552.0,1286623232.0,9364520960.0,20081635328.0,4158532.0,268743.0
12-04 09:50:05,1.591,0.335,97.822,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2886602752.0,1286623232.0,9369038848.0,20076810240.0,5360657.0,364386.0
12-04 09:50:06,1.838,0.418,97.494,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2887131136.0,1286623232.0,9373081600.0,20072239104.0,4956258.0,327119.0
12-04 09:50:07,1.505,0.334,97.993,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2887233536.0,1286623232.0,9377185792.0,20068032512.0,4836825.0,303886.0
12-04 09:50:08,2.089,0.585,97.160,0.0,0.0,0.167,0.0,45056.0,0.0,8.0,2888908800.0,1286623232.0,9381351424.0,20062191616.0,5059033.0,332304.0
12-04 09:50:09,1.928,0.335,97.569,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2892054528.0,1286623232.0,9385484288.0,20054913024.0,4691254.0,320190.0
12-04 09:50:10,1.008,0.252,98.319,0.168,0.0,0.252,0.0,32768.0,0.0,3.0,2891829248.0,1286623232.0,9389207552.0,20051415040.0,4586361.0,324023.0
12-04 09:50:11,1.423,0.335,97.992,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2891526144.0,1286623232.0,9393414144.0,20047511552.0,4847663.0,328405.0
12-04 09:50:12,1.675,0.335,97.822,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2900332544.0,1286623232.0,9397514240.0,20034605056.0,4935851.0,319065.0
12-04 09:50:13,1.090,0.838,97.988,0.0,0.0,0.084,0.0,32768.0,0.0,1.0,2910380032.0,1286623232.0,9401434112.0,20020637696.0,4558502.0,310188.0
12-04 09:50:14,1.753,0.501,97.412,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2922577920.0,1286623232.0,9405505536.0,20004368384.0,5218831.0,338511.0
12-04 09:50:15,1.508,0.335,97.906,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2925137920.0,1286623232.0,9409548288.0,19997765632.0,4668060.0,301557.0
12-04 09:50:16,1.170,0.668,97.744,0.167,0.0,0.251,0.0,106496.0,0.0,8.0,2925199360.0,1286623232.0,9413406720.0,19993845760.0,4480429.0,314607.0
12-04 09:50:17,1.088,0.418,98.159,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2929836032.0,1286623232.0,9417564160.0,19985051648.0,4959482.0,322186.0
12-04 09:50:18,1.088,0.586,97.992,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2939461632.0,1286623232.0,9421668352.0,19971321856.0,4746690.0,318831.0
12-04 09:50:19,1.258,0.671,97.903,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2950586368.0,1286623232.0,9425891328.0,19955974144.0,4910971.0,345911.0
12-04 09:50:20,1.678,0.419,97.735,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2959601664.0,1286623232.0,9430061056.0,19942789120.0,4648240.0,312798.0
12-04 09:50:21,1.253,0.418,97.911,0.167,0.0,0.251,0.0,86016.0,0.0,7.0,2959958016.0,1286623232.0,9433710592.0,19938783232.0,4617123.0,306805.0
12-04 09:50:22,1.424,0.419,98.074,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,2960060416.0,1286623232.0,9437798400.0,19934593024.0,4794249.0,325182.0
12-04 09:50:23,1.421,0.334,97.993,0.0,0.0,0.251,0.0,77574144.0,0.0,74.0,2960252928.0,1286623232.0,9441845248.0,19930353664.0,4581790.0,294718.0
12-04 09:50:24,1.090,0.419,98.240,0.0,0.0,0.251,0.0,42393600.0,0.0,43.0,2960547840.0,1286623232.0,9445994496.0,19925909504.0,5037044.0,300617.0
12-04 09:50:25,0.838,0.251,98.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2960568320.0,1286623232.0,9446608896.0,19925274624.0,863157.0,156525.0
12-04 09:50:26,1.496,0.249,98.005,0.249,0.0,0.0,0.0,131072.0,0.0,11.0,2960568320.0,1286623232.0,9446608896.0,19925274624.0,371432.0,120525.0
12-04 09:50:27,1.086,0.167,98.580,0.0,0.0,0.167,0.0,20480.0,0.0,5.0,2960564224.0,1286623232.0,9447374848.0,19924512768.0,1089295.0,149706.0
12-04 09:50:28,1.089,0.335,98.325,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2961063936.0,1286623232.0,9451839488.0,19919548416.0,4932469.0,437589.0
12-04 09:50:29,1.427,0.168,98.069,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2961285120.0,1286623232.0,9456205824.0,19914960896.0,5538178.0,323621.0
12-04 09:50:30,1.427,0.672,97.817,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2962153472.0,1286623232.0,9464750080.0,19905548288.0,9321777.0,324362.0
12-04 09:50:31,1.338,0.334,97.826,0.167,0.0,0.334,0.0,102400.0,0.0,7.0,2962169856.0,1286623232.0,9468289024.0,19901992960.0,4085980.0,281050.0
12-04 09:50:32,1.669,0.501,97.579,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2967318528.0,1286623232.0,9474330624.0,19890802688.0,7275494.0,309701.0
12-04 09:50:33,2.179,0.419,97.318,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2967396352.0,1286623232.0,9479745536.0,19885309952.0,6178897.0,341835.0
12-04 09:50:34,1.337,0.334,97.995,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2968014848.0,1286623232.0,9483952128.0,19880484864.0,5193834.0,319441.0
12-04 09:50:35,1.005,0.251,98.492,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2967891968.0,1286623232.0,9488789504.0,19875770368.0,5150046.0,265902.0
12-04 09:50:36,0.587,0.419,98.658,0.084,0.0,0.252,0.0,131072.0,0.0,9.0,2967773184.0,1286623232.0,9493274624.0,19871404032.0,5453750.0,225207.0
12-04 09:50:37,0.753,0.251,98.746,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2967699456.0,1286623232.0,9497284608.0,19867467776.0,4327708.0,198544.0
12-04 09:50:38,0.669,0.335,98.745,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2967822336.0,1286623232.0,9501495296.0,19863134208.0,4829163.0,219623.0
12-04 09:50:39,0.587,0.336,98.909,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2968031232.0,1286623232.0,9505857536.0,19858563072.0,4861689.0,222387.0
12-04 09:50:40,0.670,0.503,98.660,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2971418624.0,1286623232.0,9510027264.0,19851005952.0,4719621.0,222036.0
12-04 09:50:41,5.745,0.749,93.089,0.0,0.0,0.416,0.0,86016.0,0.0,5.0,2973814784.0,1286623232.0,9514090496.0,19844546560.0,5127040.0,452352.0
12-04 09:50:42,10.840,0.588,87.899,0.168,0.0,0.504,0.0,24576.0,0.0,3.0,2983260160.0,1286623232.0,9517940736.0,19831250944.0,6719348.0,1068794.0
12-04 09:50:43,10.310,0.503,88.852,0.0,0.0,0.335,0.0,49152.0,0.0,10.0,3005382656.0,1286623232.0,9520963584.0,19806105600.0,5852321.0,1043253.0
12-04 09:50:44,10.403,0.587,88.591,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3014828032.0,1286623232.0,9524629504.0,19792994304.0,6373551.0,1053025.0
12-04 09:50:45,8.516,0.590,90.725,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3024318464.0,1286623232.0,9528598528.0,19779534848.0,6702218.0,1014358.0
12-04 09:50:46,10.226,0.335,89.019,0.0,0.0,0.419,0.0,69632.0,0.0,5.0,3026403328.0,1286623232.0,9533194240.0,19772854272.0,7592711.0,1108752.0
12-04 09:50:47,8.516,0.759,90.388,0.084,0.0,0.253,0.0,24576.0,0.0,2.0,3033911296.0,1286623232.0,9536352256.0,19762188288.0,5918081.0,1052814.0
12-04 09:50:48,8.545,0.169,90.863,0.085,0.0,0.338,0.0,36864.0,0.0,2.0,3035303936.0,1286623232.0,9539993600.0,19757154304.0,6594363.0,1068573.0
12-04 09:50:49,9.942,0.418,89.223,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3040657408.0,1286623232.0,9544638464.0,19747155968.0,7243842.0,1080634.0
12-04 09:50:50,11.074,0.833,84.513,2.998,0.0,0.583,0.0,104792064.0,0.0,109.0,3054338048.0,1286623232.0,9548087296.0,19730026496.0,6517848.0,1104311.0
12-04 09:50:51,8.333,0.253,91.246,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,3063336960.0,1286623232.0,9549914112.0,19719200768.0,4289749.0,955142.0
12-04 09:50:52,8.791,0.254,90.955,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3072479232.0,1286623232.0,9549914112.0,19710058496.0,2364361.0,906570.0
12-04 09:50:53,8.930,0.674,89.806,0.253,0.0,0.337,0.0,12288.0,0.0,2.0,3078393856.0,1286623232.0,9552949248.0,19701108736.0,6003765.0,1066804.0
12-04 09:50:54,8.670,0.505,90.572,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3082473472.0,1286623232.0,9557417984.0,19692560384.0,7146159.0,1106477.0
12-04 09:50:55,9.536,0.675,89.536,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3095277568.0,1286623232.0,9564532736.0,19672641536.0,10260580.0,1138208.0
12-04 09:50:56,8.992,0.672,89.748,0.0,0.0,0.588,0.0,86016.0,0.0,5.0,3101573120.0,1286623232.0,9568444416.0,19662434304.0,6954028.0,1109150.0
12-04 09:50:57,8.992,0.336,90.084,0.0,0.0,0.588,0.0,12288.0,0.0,1.0,3106787328.0,1286623232.0,9574117376.0,19651547136.0,8537239.0,1093071.0
12-04 09:50:58,8.930,0.421,90.480,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3114127360.0,1286623232.0,9575223296.0,19643101184.0,3485946.0,956799.0
12-04 09:50:59,9.045,0.754,89.950,0.084,0.0,0.168,0.0,24576.0,0.0,2.0,3120119808.0,1286623232.0,9576468480.0,19635863552.0,3924250.0,980508.0
12-04 09:51:00,9.167,0.505,89.992,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3128774656.0,1286623232.0,9578614784.0,19625062400.0,4692671.0,1024586.0
12-04 09:51:01,8.893,0.503,90.101,0.0,0.0,0.503,0.0,73728.0,0.0,5.0,3135692800.0,1286623232.0,9580519424.0,19616239616.0,4553198.0,1034561.0
12-04 09:51:02,8.186,0.675,90.970,0.0,0.0,0.169,0.0,24576.0,0.0,6.0,3151151104.0,1286623232.0,9584857088.0,19596443648.0,7437182.0,1125212.0
12-04 09:51:03,9.832,0.504,88.992,0.0,0.0,0.672,0.0,20480.0,0.0,1.0,3155865600.0,1286623232.0,9592500224.0,19584086016.0,10575819.0,1174889.0
12-04 09:51:04,7.990,0.421,91.253,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3160924160.0,1286623232.0,9596096512.0,19575431168.0,6598784.0,1085846.0
12-04 09:51:05,9.336,0.757,89.151,0.168,0.0,0.589,0.0,12288.0,0.0,2.0,3169550336.0,1286623232.0,9603026944.0,19559874560.0,10117196.0,1145525.0
12-04 09:51:06,7.640,0.340,91.851,0.0,0.0,0.170,0.0,86016.0,0.0,5.0,3173801984.0,1286623232.0,9606918144.0,19551731712.0,6445996.0,1076591.0
12-04 09:51:07,10.226,0.587,88.684,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3188629504.0,1286623232.0,9611374592.0,19532447744.0,7517973.0,1124560.0
12-04 09:51:08,7.789,0.670,91.039,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3191341056.0,1286623232.0,9616723968.0,19524386816.0,8228530.0,1112497.0
12-04 09:51:09,9.899,0.671,89.010,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3205160960.0,1286623232.0,9621512192.0,19505778688.0,7848284.0,1146794.0
12-04 09:51:10,7.621,0.593,91.279,0.0,0.0,0.508,0.0,0.0,0.0,0.0,3207479296.0,1286623232.0,9626304512.0,19498668032.0,7421665.0,1115014.0
12-04 09:51:11,7.783,0.592,91.032,0.169,0.0,0.423,0.0,81920.0,0.0,7.0,3214336000.0,1286623232.0,9631313920.0,19486801920.0,8141519.0,1138034.0
12-04 09:51:12,11.185,0.501,87.896,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3220205568.0,1286623232.0,9636171776.0,19476074496.0,7799736.0,1135432.0
12-04 09:51:13,7.893,0.504,91.268,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3224240128.0,1286623232.0,9639362560.0,19468849152.0,5875639.0,1044021.0
12-04 09:51:14,10.110,0.337,89.132,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3246796800.0,1286623232.0,9644044288.0,19441610752.0,7595476.0,1105546.0
12-04 09:51:15,8.453,0.507,90.955,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3247644672.0,1286623232.0,9647734784.0,19437072384.0,6912169.0,1105287.0
12-04 09:51:16,7.893,0.756,90.680,0.084,0.0,0.588,0.0,81920.0,0.0,5.0,3255074816.0,1286623232.0,9652019200.0,19425357824.0,6958220.0,1127170.0
12-04 09:51:17,8.999,0.336,89.907,0.084,0.0,0.673,0.0,20480.0,0.0,3.0,3265417216.0,1286623232.0,9656123392.0,19410911232.0,6706003.0,1084392.0
12-04 09:51:18,9.258,0.834,89.158,0.0,0.0,0.751,0.0,57344.0,0.0,12.0,3270385664.0,1286623232.0,9660088320.0,19401977856.0,7141004.0,1123915.0
12-04 09:51:19,7.983,0.588,91.176,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3279527936.0,1286623232.0,9664405504.0,19388518400.0,7108905.0,1084033.0
12-04 09:51:20,8.883,0.423,90.271,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3297902592.0,1286623232.0,9669152768.0,19365396480.0,7573775.0,1089085.0
12-04 09:51:21,8.784,0.507,90.541,0.0,0.0,0.169,0.0,69632.0,0.0,5.0,3303276544.0,1286623232.0,9670307840.0,19358867456.0,3448564.0,928387.0
12-04 09:51:22,7.751,0.168,91.744,0.253,0.0,0.084,0.0,28672.0,0.0,3.0,3310768128.0,1286623232.0,9670307840.0,19351375872.0,2372891.0,913428.0
12-04 09:51:23,7.576,0.421,91.835,0.0,0.0,0.168,0.0,47362048.0,0.0,50.0,3324768256.0,1286623232.0,9670307840.0,19337375744.0,2339361.0,907592.0
12-04 09:51:24,9.924,0.168,89.655,0.0,0.0,0.252,0.0,78233600.0,0.0,77.0,3336323072.0,1286623232.0,9670307840.0,19325820928.0,2375102.0,907420.0
12-04 09:51:25,7.906,0.421,91.505,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3340636160.0,1286623232.0,9670311936.0,19321503744.0,2359559.0,917488.0
12-04 09:51:26,7.317,0.505,92.010,0.0,0.0,0.168,0.0,98304.0,0.0,6.0,3345047552.0,1286623232.0,9670311936.0,19317092352.0,2370406.0,909552.0
12-04 09:51:27,9.713,0.422,89.696,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3351175168.0,1286623232.0,9670311936.0,19310964736.0,2360302.0,911198.0
12-04 09:51:28,8.144,0.420,91.184,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3354509312.0,1286623232.0,9670311936.0,19307630592.0,2369370.0,910826.0
12-04 09:51:29,7.660,0.253,92.003,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3356889088.0,1286623232.0,9670311936.0,19305250816.0,2350344.0,905862.0
12-04 09:51:30,6.864,0.424,92.627,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3375677440.0,1286623232.0,9670316032.0,19286458368.0,2373494.0,911743.0
12-04 09:51:31,9.467,0.254,90.025,0.0,0.0,0.254,0.0,69632.0,0.0,5.0,3384311808.0,1286623232.0,9670316032.0,19277824000.0,2367316.0,925866.0
12-04 09:51:32,8.115,0.254,91.547,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3388882944.0,1286623232.0,9670316032.0,19273252864.0,2379171.0,911683.0
12-04 09:51:33,7.329,0.505,92.081,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3392405504.0,1286623232.0,9670316032.0,19269730304.0,2352842.0,909473.0
12-04 09:51:34,7.407,0.505,91.919,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3403608064.0,1286623232.0,9670320128.0,19258523648.0,2370250.0,911260.0
12-04 09:51:35,11.213,0.502,88.117,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3414179840.0,1286623232.0,9670320128.0,19247951872.0,2336319.0,907108.0
12-04 09:51:36,7.270,0.254,92.308,0.0,0.0,0.169,0.0,159744.0,0.0,9.0,3416784896.0,1286623232.0,9670316032.0,19245350912.0,2403418.0,934735.0
12-04 09:51:37,7.407,0.337,92.088,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3420880896.0,1286623232.0,9670316032.0,19241254912.0,2347510.0,907526.0
12-04 09:51:38,7.893,0.336,91.604,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3439419392.0,1286623232.0,9670316032.0,19222716416.0,2394447.0,929997.0
12-04 09:51:39,10.783,0.421,88.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3452112896.0,1286623232.0,9670320128.0,19210018816.0,2350106.0,906062.0
12-04 09:51:40,7.445,0.338,91.878,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3453759488.0,1286623232.0,9670320128.0,19208372224.0,2373812.0,912873.0
12-04 09:51:41,6.678,0.0,93.072,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3456770048.0,1286623232.0,9670324224.0,19205357568.0,1760304.0,696660.0
12-04 09:51:42,0.501,0.251,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3457191936.0,1286623232.0,9670320128.0,19204939776.0,57135.0,273199.0
12-04 09:51:43,0.584,0.0,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3457105920.0,1286623232.0,9670324224.0,19205021696.0,41416.0,68338.0
12-04 09:51:44,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3457105920.0,1286623232.0,9670324224.0,19205021696.0,40845.0,68681.0
12-04 09:51:45,0.666,0.083,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3457105920.0,1286623232.0,9670324224.0,19205021696.0,42472.0,70592.0
12-04 09:51:46,0.668,0.083,99.165,0.083,0.0,0.0,0.0,86016.0,0.0,7.0,3457105920.0,1286623232.0,9670324224.0,19205021696.0,40770.0,68594.0
12-04 09:51:47,0.502,0.0,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3457105920.0,1286623232.0,9670324224.0,19205021696.0,47257.0,73300.0
12-04 09:51:48,10.795,0.669,88.368,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3463974912.0,1286623232.0,9670328320.0,19198148608.0,2659259.0,998513.0
12-04 09:51:49,11.455,0.418,87.960,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3387985920.0,1286623232.0,9670332416.0,19274133504.0,2648559.0,1002637.0
12-04 09:51:50,10.447,0.421,89.048,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3187449856.0,1286623232.0,9670332416.0,19474669568.0,2684471.0,1018204.0
12-04 09:51:51,10.201,0.334,89.381,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3202174976.0,1286623232.0,9670336512.0,19459940352.0,2677453.0,1008291.0
12-04 09:51:52,11.148,0.335,88.349,0.168,0.0,0.0,0.0,24576.0,0.0,3.0,3087142912.0,1286623232.0,9670336512.0,19574972416.0,2673585.0,1010121.0
12-04 09:51:53,10.962,0.335,88.536,0.0,0.0,0.167,0.0,53248.0,0.0,12.0,3087937536.0,1286623232.0,9670336512.0,19574177792.0,2671793.0,1015194.0
12-04 09:51:54,10.067,0.336,89.346,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3090948096.0,1286623232.0,9670340608.0,19571163136.0,2663640.0,1008459.0
12-04 09:51:55,11.046,0.251,88.619,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3092598784.0,1286623232.0,9670340608.0,19569512448.0,2672345.0,1006180.0
12-04 09:51:56,11.065,0.499,88.270,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3088535552.0,1286623232.0,9670340608.0,19573575680.0,2674767.0,1014041.0
12-04 09:51:57,10.663,0.252,88.665,0.336,0.0,0.084,0.0,28672.0,0.0,3.0,3091836928.0,1286623232.0,9670340608.0,19570274304.0,2686062.0,1008383.0
12-04 09:51:58,10.702,0.167,88.963,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,3095101440.0,1286623232.0,9670344704.0,19567005696.0,2663486.0,1007439.0
12-04 09:51:59,11.343,0.417,88.073,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3099521024.0,1286623232.0,9670344704.0,19562586112.0,2668474.0,1011145.0
12-04 09:52:00,10.833,0.583,88.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3107356672.0,1286623232.0,9670344704.0,19554750464.0,2669786.0,1018429.0
12-04 09:52:01,10.953,0.502,88.378,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,3116883968.0,1286623232.0,9670344704.0,19545223168.0,2704174.0,1027659.0
12-04 09:52:02,10.134,0.419,89.196,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3124916224.0,1286623232.0,9670344704.0,19537190912.0,2655345.0,1014744.0
12-04 09:52:03,12.531,0.415,86.805,0.166,0.0,0.083,0.0,20480.0,0.0,4.0,3130531840.0,1286623232.0,9670348800.0,19531571200.0,2677747.0,1024327.0
12-04 09:52:04,10.544,0.502,88.787,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3139514368.0,1286623232.0,9670348800.0,19522588672.0,2666502.0,1014263.0
12-04 09:52:05,11.185,0.417,88.147,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3146403840.0,1286623232.0,9670348800.0,19515699200.0,2676519.0,1013331.0
12-04 09:52:06,10.899,0.499,88.436,0.0,0.0,0.166,0.0,73728.0,0.0,5.0,3153739776.0,1286623232.0,9670344704.0,19508367360.0,2671645.0,1026787.0
12-04 09:52:07,10.972,0.335,88.526,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3161858048.0,1286623232.0,9670352896.0,19500240896.0,2688762.0,1017232.0
12-04 09:52:08,11.481,0.582,87.687,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3172397056.0,1286623232.0,9670352896.0,19489701888.0,2660916.0,1012460.0
12-04 09:52:09,11.352,0.668,87.813,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3183443968.0,1286623232.0,9670352896.0,19478654976.0,2682537.0,1040499.0
12-04 09:52:10,11.269,0.501,87.980,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3193868288.0,1286623232.0,9670356992.0,19468226560.0,2693230.0,1025142.0
12-04 09:52:11,11.371,0.251,88.127,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,3200217088.0,1286623232.0,9670356992.0,19461877760.0,2660600.0,1017107.0
12-04 09:52:12,10.342,0.584,88.991,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,3214024704.0,1286623232.0,9670356992.0,19448070144.0,2661960.0,1027641.0
12-04 09:52:13,11.937,0.334,87.563,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3231580160.0,1286623232.0,9670356992.0,19430514688.0,2672831.0,1029348.0
12-04 09:52:14,11.065,0.582,88.270,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3235131392.0,1286623232.0,9670361088.0,19426959360.0,2676209.0,1021213.0
12-04 09:52:15,10.042,0.586,89.121,0.084,0.0,0.167,0.0,24576.0,0.0,2.0,3247828992.0,1286623232.0,9670361088.0,19414261760.0,2664122.0,1026301.0
12-04 09:52:16,12.228,0.503,87.186,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3265576960.0,1286623232.0,9670361088.0,19396513792.0,2680907.0,1030183.0
12-04 09:52:17,10.908,0.500,88.426,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3271159808.0,1286623232.0,9670361088.0,19390930944.0,2671141.0,1030078.0
12-04 09:52:18,10.434,0.334,89.065,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3277410304.0,1286623232.0,9670365184.0,19384676352.0,2649933.0,1031379.0
12-04 09:52:19,11.510,0.417,87.907,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3282456576.0,1286623232.0,9670365184.0,19379630080.0,2669963.0,1039027.0
12-04 09:52:20,12.126,0.415,87.209,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3291967488.0,1286623232.0,9670369280.0,19370115072.0,2693965.0,1029321.0
12-04 09:52:21,11.642,0.335,87.772,0.084,0.0,0.168,0.0,77824.0,0.0,7.0,3296960512.0,1286623232.0,9670369280.0,19365122048.0,2641177.0,1031983.0
12-04 09:52:22,11.120,0.418,88.294,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3302707200.0,1286623232.0,9670369280.0,19359375360.0,2680911.0,1045340.0
12-04 09:52:23,11.823,0.583,87.427,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3315748864.0,1286623232.0,9670373376.0,19346329600.0,2644994.0,1024705.0
12-04 09:52:24,10.076,0.336,89.337,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3324416000.0,1286623232.0,9670373376.0,19337662464.0,2701209.0,1035285.0
12-04 09:52:25,11.037,0.418,88.378,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3332222976.0,1286623232.0,9670373376.0,19329855488.0,2669527.0,1042947.0
12-04 09:52:26,11.628,0.581,87.708,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3344822272.0,1286623232.0,9670377472.0,19317252096.0,2683945.0,1038284.0
12-04 09:52:27,12.458,0.332,86.711,0.166,0.0,0.332,0.0,20480.0,0.0,3.0,3352154112.0,1286623232.0,9670377472.0,19309920256.0,2661206.0,1032159.0
12-04 09:52:28,10.693,0.418,88.722,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,3359772672.0,1286623232.0,9670377472.0,19302301696.0,2662235.0,1043915.0
12-04 09:52:29,10.953,0.502,88.211,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3367297024.0,1286623232.0,9670377472.0,19294777344.0,2677405.0,1039529.0
12-04 09:52:30,10.513,0.336,88.898,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3379724288.0,1286623232.0,9670377472.0,19282350080.0,2674283.0,1033016.0
12-04 09:52:31,12.020,0.584,87.145,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,3385278464.0,1286623232.0,9670377472.0,19276795904.0,2677199.0,1053528.0
12-04 09:52:32,10.759,0.250,88.574,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,3393941504.0,1286623232.0,9670381568.0,19268128768.0,2670722.0,1041843.0
12-04 09:52:33,11.120,0.418,88.211,0.0,0.0,0.251,0.0,45056.0,0.0,3.0,3404320768.0,1286623232.0,9670381568.0,19257749504.0,2678679.0,1036851.0
12-04 09:52:34,11.297,0.167,88.368,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3421274112.0,1286623232.0,9670381568.0,19240796160.0,2662053.0,1033586.0
12-04 09:52:35,13.361,0.498,85.975,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3428859904.0,1286623232.0,9670381568.0,19233210368.0,2671118.0,1045281.0
12-04 09:52:36,11.074,0.333,88.343,0.0,0.0,0.250,0.0,163840.0,0.0,10.0,3437748224.0,1286623232.0,9670381568.0,19224322048.0,2680867.0,1037689.0
12-04 09:52:37,11.545,0.498,87.542,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3444854784.0,1286623232.0,9670385664.0,19217211392.0,2651917.0,1039306.0
12-04 09:52:38,11.651,0.335,87.762,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3454758912.0,1286623232.0,9670385664.0,19207307264.0,2668259.0,1047809.0
12-04 09:52:39,11.055,0.335,88.442,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3463901184.0,1286623232.0,9670385664.0,19198164992.0,2688917.0,1035612.0
12-04 09:52:40,11.407,0.666,87.594,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3470512128.0,1286623232.0,9670385664.0,19191554048.0,2662479.0,1038006.0
12-04 09:52:41,11.638,0.499,87.781,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3476467712.0,1286623232.0,9670389760.0,19185594368.0,2667310.0,1048536.0
12-04 09:52:42,10.684,0.334,88.731,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3484086272.0,1286623232.0,9670389760.0,19177975808.0,2670909.0,1042222.0
12-04 09:52:43,11.577,0.336,87.919,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3495649280.0,1286623232.0,9670389760.0,19166412800.0,2678527.0,1040834.0
12-04 09:52:44,11.917,0.583,87.167,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,3508314112.0,1286623232.0,9670389760.0,19153747968.0,2668352.0,1055425.0
12-04 09:52:45,11.278,0.585,88.053,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3518218240.0,1286623232.0,9670389760.0,19143843840.0,2694342.0,1052478.0
12-04 09:52:46,11.937,0.417,87.563,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,3527802880.0,1286623232.0,9670393856.0,19134255104.0,2665093.0,1041106.0
12-04 09:52:47,11.241,0.250,88.426,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,3539038208.0,1286623232.0,9670393856.0,19123019776.0,2659997.0,1043411.0
12-04 09:52:48,1.087,0.084,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3543769088.0,1286623232.0,9670393856.0,19118288896.0,103910.0,333271.0
12-04 09:52:49,0.918,0.167,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3544145920.0,1286623232.0,9670397952.0,19117907968.0,61305.0,103812.0
12-04 09:52:50,0.916,0.250,98.668,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3544141824.0,1286623232.0,9670402048.0,19117907968.0,62007.0,104295.0
12-04 09:52:51,0.502,0.167,99.247,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3544141824.0,1286623232.0,9670402048.0,19117907968.0,58563.0,100957.0
12-04 09:52:52,0.582,0.416,99.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3544141824.0,1286623232.0,9670402048.0,19117907968.0,58993.0,102122.0
12-04 09:52:53,0.915,0.166,98.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3544268800.0,1286623232.0,9670402048.0,19117780992.0,62689.0,105307.0
12-04 09:52:54,10.575,0.500,88.759,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3501051904.0,1286623232.0,9670410240.0,19160989696.0,2365842.0,924181.0
12-04 09:52:55,13.300,0.665,85.869,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3252568064.0,1286623232.0,9670410240.0,19409473536.0,2974107.0,1130378.0
12-04 09:52:56,12.727,0.661,86.281,0.165,0.0,0.165,0.0,86016.0,0.0,7.0,3176321024.0,1286623232.0,9670410240.0,19485720576.0,2993608.0,1148880.0
12-04 09:52:57,12.531,0.498,86.639,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3165302784.0,1286623232.0,9670410240.0,19496738816.0,2986737.0,1149710.0
12-04 09:52:58,11.843,0.334,87.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3176509440.0,1286623232.0,9670410240.0,19485532160.0,2978208.0,1145099.0
12-04 09:52:59,12.666,0.745,86.258,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3095678976.0,1286623232.0,9670410240.0,19566362624.0,2982040.0,1148930.0
12-04 09:53:00,12.209,0.332,87.209,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3104849920.0,1286623232.0,9670414336.0,19557187584.0,2954036.0,1141106.0
12-04 09:53:01,12.063,0.915,86.522,0.166,0.0,0.333,0.0,81920.0,0.0,7.0,3107594240.0,1286623232.0,9670410240.0,19554447360.0,2995796.0,1165122.0
12-04 09:53:02,11.760,0.417,87.656,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3108352000.0,1286623232.0,9670414336.0,19553685504.0,2983492.0,1149067.0
12-04 09:53:03,12.729,0.499,86.522,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3111272448.0,1286623232.0,9670414336.0,19550765056.0,2987879.0,1149874.0
12-04 09:53:04,11.970,0.416,87.282,0.0,0.0,0.333,0.0,40960.0,0.0,10.0,3121266688.0,1286623232.0,9670418432.0,19540766720.0,2981781.0,1148161.0
12-04 09:53:05,12.625,0.415,86.794,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3123933184.0,1286623232.0,9670418432.0,19538100224.0,2978645.0,1152990.0
12-04 09:53:06,12.030,0.501,87.302,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3129520128.0,1286623232.0,9670418432.0,19532513280.0,2964709.0,1152877.0
12-04 09:53:07,12.748,0.497,86.258,0.248,0.0,0.248,0.0,28672.0,0.0,3.0,3132092416.0,1286623232.0,9670418432.0,19529940992.0,2981212.0,1156043.0
12-04 09:53:08,13.587,0.746,85.336,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3152236544.0,1286623232.0,9670418432.0,19509796864.0,2989177.0,1160358.0
12-04 09:53:09,12.056,0.661,86.870,0.0,0.0,0.413,0.0,32768.0,0.0,1.0,3156746240.0,1286623232.0,9670422528.0,19505283072.0,2970244.0,1164218.0
12-04 09:53:10,13.444,0.498,85.809,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3167014912.0,1286623232.0,9670422528.0,19495014400.0,2983606.0,1164341.0
12-04 09:53:11,11.706,0.418,87.458,0.0,0.0,0.418,0.0,90112.0,0.0,6.0,3173429248.0,1286623232.0,9670422528.0,19488600064.0,2969733.0,1159418.0
12-04 09:53:12,12.978,0.333,86.522,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3184107520.0,1286623232.0,9670426624.0,19477917696.0,2972620.0,1162220.0
12-04 09:53:13,13.267,0.498,85.987,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3199311872.0,1286623232.0,9670426624.0,19462713344.0,2975929.0,1164251.0
12-04 09:53:14,12.033,0.581,87.054,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3213819904.0,1286623232.0,9670426624.0,19448205312.0,2987955.0,1169181.0
12-04 09:53:15,12.552,0.743,86.375,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3223851008.0,1286623232.0,9670426624.0,19438174208.0,2986140.0,1171393.0
12-04 09:53:16,12.542,0.581,86.379,0.0,0.0,0.498,0.0,69632.0,0.0,5.0,3232100352.0,1286623232.0,9670430720.0,19429920768.0,2968010.0,1163748.0
12-04 09:53:17,12.262,0.829,86.578,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3249590272.0,1286623232.0,9670430720.0,19412430848.0,2982591.0,1171422.0
12-04 09:53:18,12.230,0.416,87.105,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3264479232.0,1286623232.0,9670430720.0,19397541888.0,2987421.0,1165992.0
12-04 09:53:19,12.510,0.500,86.489,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,3279425536.0,1286623232.0,9670434816.0,19382591488.0,2983730.0,1168474.0
12-04 09:53:20,12.104,0.751,86.978,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3290087424.0,1286623232.0,9670434816.0,19371929600.0,2972834.0,1171061.0
12-04 09:53:21,12.073,0.666,87.011,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3297898496.0,1286623232.0,9670438912.0,19364114432.0,2977017.0,1171839.0
12-04 09:53:22,13.742,0.497,85.679,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,3309072384.0,1286623232.0,9670438912.0,19352940544.0,2972557.0,1175303.0
12-04 09:53:23,12.211,0.743,86.881,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3316064256.0,1286623232.0,9670438912.0,19345948672.0,2970618.0,1176852.0
12-04 09:53:24,12.667,0.667,86.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3326070784.0,1286623232.0,9670438912.0,19335942144.0,2994100.0,1169111.0
12-04 09:53:25,11.957,0.334,87.207,0.167,0.0,0.334,0.0,24576.0,0.0,2.0,3332923392.0,1286623232.0,9670443008.0,19329085440.0,2974807.0,1174962.0
12-04 09:53:26,13.509,0.494,85.667,0.0,0.0,0.329,0.0,69632.0,0.0,5.0,3336740864.0,1286623232.0,9670443008.0,19325267968.0,2993015.0,1173257.0
12-04 09:53:27,12.893,0.413,86.446,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3346550784.0,1286623232.0,9670443008.0,19315458048.0,2974060.0,1169563.0
12-04 09:53:28,13.543,0.495,85.797,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3356614656.0,1286623232.0,9670443008.0,19305394176.0,2971817.0,1170557.0
12-04 09:53:29,12.812,0.499,86.356,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3365216256.0,1286623232.0,9670443008.0,19296792576.0,2975759.0,1176233.0
12-04 09:53:30,12.272,0.415,86.982,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3371053056.0,1286623232.0,9670447104.0,19290951680.0,2971930.0,1177840.0
12-04 09:53:31,12.935,0.663,86.153,0.083,0.0,0.166,0.0,81920.0,0.0,7.0,3382767616.0,1286623232.0,9670447104.0,19279237120.0,2998452.0,1201921.0
12-04 09:53:32,12.831,0.497,86.341,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3397558272.0,1286623232.0,9670447104.0,19264446464.0,2962233.0,1177034.0
12-04 09:53:33,13.439,0.501,86.060,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3401146368.0,1286623232.0,9670447104.0,19260858368.0,2987198.0,1176770.0
12-04 09:53:34,11.593,0.500,87.573,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,3420094464.0,1286623232.0,9670451200.0,19241906176.0,2987508.0,1180432.0
12-04 09:53:35,13.051,0.665,86.118,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3441680384.0,1286623232.0,9670451200.0,19220320256.0,2968955.0,1177447.0
12-04 09:53:36,13.482,0.331,85.773,0.0,0.0,0.414,0.0,159744.0,0.0,9.0,3449679872.0,1286623232.0,9670451200.0,19212320768.0,2956617.0,1181655.0
12-04 09:53:37,13.022,0.584,86.060,0.083,0.0,0.250,0.0,20480.0,0.0,3.0,3464343552.0,1286623232.0,9670451200.0,19197657088.0,3020353.0,1189464.0
12-04 09:53:38,12.242,0.414,86.931,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3480915968.0,1286623232.0,9670451200.0,19181084672.0,2965970.0,1183196.0
12-04 09:53:39,12.406,0.666,86.595,0.0,0.0,0.333,0.0,69632.0,0.0,10.0,3486126080.0,1286623232.0,9670455296.0,19175870464.0,2996287.0,1184796.0
12-04 09:53:40,12.458,0.585,86.538,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3498831872.0,1286623232.0,9670455296.0,19163164672.0,2971484.0,1181776.0
12-04 09:53:41,13.967,0.826,84.711,0.0,0.0,0.496,0.0,81920.0,0.0,6.0,3505815552.0,1286623232.0,9670455296.0,19156180992.0,3008650.0,1191030.0
12-04 09:53:42,12.0,0.667,87.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3507847168.0,1286623232.0,9670455296.0,19154149376.0,2987932.0,1183549.0
12-04 09:53:43,13.295,0.578,85.632,0.248,0.0,0.248,0.0,28672.0,0.0,3.0,3512889344.0,1286623232.0,9670459392.0,19149103104.0,2978614.0,1183285.0
12-04 09:53:44,12.812,0.499,86.273,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3526381568.0,1286623232.0,9670459392.0,19135610880.0,2979161.0,1196018.0
12-04 09:53:45,14.769,0.413,84.488,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3534512128.0,1286623232.0,9670459392.0,19127480320.0,2994934.0,1179220.0
12-04 09:53:46,12.104,0.584,87.229,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3539681280.0,1286623232.0,9670459392.0,19122311168.0,2962959.0,1183901.0
12-04 09:53:47,12.490,0.579,86.683,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3543519232.0,1286623232.0,9670463488.0,19118469120.0,2994908.0,1190053.0
12-04 09:53:48,14.215,0.413,85.041,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3550117888.0,1286623232.0,9670467584.0,19111866368.0,2937360.0,1167298.0
12-04 09:53:49,13.583,0.417,85.667,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,3561070592.0,1286623232.0,9670467584.0,19100913664.0,2948342.0,1176133.0
12-04 09:53:50,14.404,0.414,84.934,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3573227520.0,1286623232.0,9670467584.0,19088756736.0,3058726.0,1202439.0
12-04 09:53:51,12.655,0.662,86.518,0.0,0.0,0.165,0.0,65536.0,0.0,5.0,3577925632.0,1286623232.0,9670467584.0,19084058624.0,2986760.0,1184603.0
12-04 09:53:52,12.978,0.666,85.940,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3589890048.0,1286623232.0,9670471680.0,19072090112.0,2968006.0,1177443.0
12-04 09:53:53,14.438,0.656,84.578,0.0,0.0,0.328,0.0,0.0,0.0,0.0,3600310272.0,1286623232.0,9670471680.0,19061669888.0,2963753.0,1183755.0
12-04 09:53:54,4.080,0.167,95.670,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3605483520.0,1286623232.0,9670471680.0,19056496640.0,738520.0,604175.0
12-04 09:53:55,0.916,0.167,98.585,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3605483520.0,1286623232.0,9670471680.0,19056496640.0,86930.0,143557.0
12-04 09:53:56,1.167,0.250,98.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3605991424.0,1286623232.0,9670471680.0,19055988736.0,78496.0,134578.0
12-04 09:53:57,1.165,0.250,98.586,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3605987328.0,1286623232.0,9670475776.0,19055988736.0,77949.0,135314.0
12-04 09:53:58,1.082,0.416,98.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3606368256.0,1286623232.0,9670475776.0,19055607808.0,76813.0,134059.0
12-04 09:53:59,0.753,0.167,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3606368256.0,1286623232.0,9670475776.0,19055607808.0,78381.0,135699.0
12-04 09:54:00,7.333,0.750,91.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3543371776.0,1286623232.0,9670479872.0,19118600192.0,1565910.0,675672.0
12-04 09:54:01,13.739,0.749,85.096,0.167,0.0,0.250,0.0,86016.0,0.0,7.0,3400200192.0,1286623232.0,9670483968.0,19261767680.0,3332979.0,1297864.0
12-04 09:54:02,13.065,0.670,86.013,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3338997760.0,1286623232.0,9670483968.0,19322970112.0,3292555.0,1282039.0
12-04 09:54:03,14.023,0.584,85.225,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3318587392.0,1286623232.0,9670483968.0,19343380480.0,3291317.0,1287434.0
12-04 09:54:04,13.572,0.583,85.595,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,3302350848.0,1286623232.0,9670483968.0,19359617024.0,3302735.0,1306412.0
12-04 09:54:05,13.836,0.497,85.170,0.0,0.0,0.497,0.0,0.0,0.0,0.0,3233665024.0,1286623232.0,9670483968.0,19428302848.0,3265417.0,1291762.0
12-04 09:54:06,13.193,0.672,85.882,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,3159412736.0,1286623232.0,9670488064.0,19502551040.0,3296636.0,1296728.0
12-04 09:54:07,13.489,0.500,85.679,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3152142336.0,1286623232.0,9670488064.0,19509821440.0,3333505.0,1300919.0
12-04 09:54:08,13.400,0.419,85.762,0.0,0.0,0.419,0.0,8192.0,0.0,1.0,3153444864.0,1286623232.0,9670488064.0,19508518912.0,3257896.0,1300902.0
12-04 09:54:09,13.112,0.581,86.058,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3154300928.0,1286623232.0,9670488064.0,19507662848.0,3310571.0,1301794.0
12-04 09:54:10,14.178,0.417,85.071,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3155001344.0,1286623232.0,9670492160.0,19506958336.0,3324896.0,1307136.0
12-04 09:54:11,13.810,0.749,85.191,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,3157164032.0,1286623232.0,9670488064.0,19504799744.0,3259242.0,1300788.0
12-04 09:54:12,13.907,0.662,84.768,0.248,0.0,0.414,0.0,28672.0,0.0,3.0,3166588928.0,1286623232.0,9670492160.0,19495370752.0,3305784.0,1305195.0
12-04 09:54:13,14.096,0.415,84.826,0.0,0.0,0.663,0.0,0.0,0.0,0.0,3173191680.0,1286623232.0,9670492160.0,19488768000.0,3259081.0,1300916.0
12-04 09:54:14,12.741,0.503,86.253,0.0,0.0,0.503,0.0,45056.0,0.0,4.0,3198361600.0,1286623232.0,9670496256.0,19463593984.0,3311997.0,1300031.0
12-04 09:54:15,13.545,0.334,85.953,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3211472896.0,1286623232.0,9670496256.0,19450482688.0,3283478.0,1303946.0
12-04 09:54:16,13.156,0.833,85.512,0.0,0.0,0.500,0.0,86016.0,0.0,6.0,3219566592.0,1286623232.0,9670496256.0,19442388992.0,3295637.0,1317909.0
12-04 09:54:17,14.594,0.415,84.826,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3227783168.0,1286623232.0,9670500352.0,19434168320.0,3310537.0,1312999.0
12-04 09:54:18,14.309,0.331,85.029,0.083,0.0,0.248,0.0,12288.0,0.0,2.0,3237212160.0,1286623232.0,9670500352.0,19424739328.0,3272410.0,1305565.0
12-04 09:54:19,13.810,0.416,85.108,0.0,0.0,0.666,0.0,0.0,0.0,0.0,3248414720.0,1286623232.0,9670504448.0,19413532672.0,3316215.0,1302604.0
12-04 09:54:20,13.701,0.501,85.380,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3257819136.0,1286623232.0,9670504448.0,19404128256.0,3322724.0,1317660.0
12-04 09:54:21,13.808,0.669,85.105,0.084,0.0,0.335,0.0,65536.0,0.0,5.0,3262603264.0,1286623232.0,9670504448.0,19399344128.0,3293063.0,1304010.0
12-04 09:54:22,14.333,0.494,84.761,0.0,0.0,0.412,0.0,0.0,0.0,0.0,3274125312.0,1286623232.0,9670504448.0,19387822080.0,3286456.0,1318642.0
12-04 09:54:23,13.953,0.664,85.133,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3283206144.0,1286623232.0,9670504448.0,19378741248.0,3306309.0,1310982.0
12-04 09:54:24,14.214,0.502,85.033,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3290406912.0,1286623232.0,9670508544.0,19371536384.0,3297206.0,1313689.0
12-04 09:54:25,13.538,0.831,85.382,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3299676160.0,1286623232.0,9670508544.0,19362267136.0,3255409.0,1308918.0
12-04 09:54:26,13.462,0.418,85.702,0.0,0.0,0.418,0.0,65536.0,0.0,5.0,3308371968.0,1286623232.0,9670508544.0,19353571328.0,3334999.0,1323074.0
12-04 09:54:27,14.022,0.588,85.139,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3320561664.0,1286623232.0,9670508544.0,19341381632.0,3300573.0,1317540.0
12-04 09:54:28,14.037,0.498,85.050,0.0,0.0,0.415,0.0,8192.0,0.0,1.0,3328446464.0,1286623232.0,9670512640.0,19333492736.0,3243525.0,1315486.0
12-04 09:54:29,14.321,0.500,84.846,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3348238336.0,1286623232.0,9670512640.0,19313700864.0,3322216.0,1313292.0
12-04 09:54:30,14.867,0.664,84.136,0.083,0.0,0.249,0.0,24576.0,0.0,2.0,3366301696.0,1286623232.0,9670512640.0,19295637504.0,3276105.0,1316767.0
12-04 09:54:31,13.549,0.914,85.204,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,3376078848.0,1286623232.0,9670512640.0,19285860352.0,3313864.0,1324889.0
12-04 09:54:32,14.925,0.580,84.080,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3384647680.0,1286623232.0,9670512640.0,19277291520.0,3304958.0,1324057.0
12-04 09:54:33,13.333,0.583,85.667,0.0,0.0,0.417,0.0,24576.0,0.0,6.0,3400802304.0,1286623232.0,9670516736.0,19261132800.0,3247290.0,1299481.0
12-04 09:54:34,14.059,0.502,85.105,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,3422355456.0,1286623232.0,9670516736.0,19239579648.0,3337370.0,1338450.0
12-04 09:54:35,14.524,0.584,84.474,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3443220480.0,1286623232.0,9670516736.0,19218714624.0,3273811.0,1317441.0
12-04 09:54:36,13.244,0.335,86.002,0.168,0.0,0.251,0.0,139264.0,0.0,9.0,3464544256.0,1286623232.0,9670516736.0,19197390848.0,3317953.0,1317134.0
12-04 09:54:37,15.628,0.665,83.292,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3481399296.0,1286623232.0,9670516736.0,19180535808.0,3302848.0,1318447.0
12-04 09:54:38,14.072,0.416,85.346,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3492331520.0,1286623232.0,9670520832.0,19169599488.0,3264694.0,1310969.0
12-04 09:54:39,15.244,0.746,83.596,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3496075264.0,1286623232.0,9670520832.0,19165855744.0,3336603.0,1325593.0
12-04 09:54:40,13.716,0.748,85.287,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3501178880.0,1286623232.0,9670520832.0,19160752128.0,3296979.0,1324174.0
12-04 09:54:41,15.121,0.585,84.043,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3502137344.0,1286623232.0,9670524928.0,19159789568.0,3245898.0,1314947.0
12-04 09:54:42,15.174,0.498,83.914,0.166,0.0,0.249,0.0,12288.0,0.0,2.0,3508707328.0,1286623232.0,9670524928.0,19153219584.0,3336388.0,1320158.0
12-04 09:54:43,14.298,0.502,84.866,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,3513024512.0,1286623232.0,9670524928.0,19148902400.0,3273925.0,1320977.0
12-04 09:54:44,14.689,0.498,84.564,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3524231168.0,1286623232.0,9670524928.0,19137695744.0,3330117.0,1328138.0
12-04 09:54:45,15.055,0.421,84.272,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3534643200.0,1286623232.0,9670524928.0,19127283712.0,3301712.0,1324484.0
12-04 09:54:46,14.202,0.501,84.962,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,3540791296.0,1286623232.0,9670533120.0,19121127424.0,3285812.0,1321723.0
12-04 09:54:47,14.620,0.418,84.545,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3546570752.0,1286623232.0,9670533120.0,19115347968.0,3283095.0,1329202.0
12-04 09:54:48,14.214,0.249,84.705,0.333,0.0,0.499,0.0,28672.0,0.0,3.0,3551141888.0,1286623232.0,9670533120.0,19110776832.0,3302966.0,1324198.0
12-04 09:54:49,15.763,0.500,83.319,0.0,0.0,0.417,0.0,57344.0,0.0,7.0,3561394176.0,1286623232.0,9670533120.0,19100524544.0,3357150.0,1323962.0
12-04 09:54:50,15.174,0.498,83.831,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3572568064.0,1286623232.0,9670533120.0,19089350656.0,3301127.0,1324839.0
12-04 09:54:51,15.025,0.501,84.307,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,3580239872.0,1286623232.0,9670537216.0,19081674752.0,3299551.0,1323392.0
12-04 09:54:52,13.439,0.584,85.559,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3585380352.0,1286623232.0,9670537216.0,19076534272.0,3266558.0,1318038.0
12-04 09:54:53,15.724,0.666,83.278,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3592204288.0,1286623232.0,9670537216.0,19069710336.0,3330883.0,1321159.0
12-04 09:54:54,14.630,0.499,84.456,0.0,0.0,0.416,0.0,12288.0,0.0,2.0,3598684160.0,1286623232.0,9670537216.0,19063230464.0,3217074.0,1285197.0
12-04 09:54:55,14.942,0.835,83.890,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3606142976.0,1286623232.0,9670541312.0,19055767552.0,3372581.0,1354051.0
12-04 09:54:56,13.233,0.503,85.846,0.0,0.0,0.419,0.0,69632.0,0.0,5.0,3619311616.0,1286623232.0,9670541312.0,19042598912.0,3322953.0,1327872.0
12-04 09:54:57,15.977,0.497,83.361,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3634868224.0,1286623232.0,9670541312.0,19027042304.0,3251965.0,1304787.0
12-04 09:54:58,15.008,0.415,83.997,0.0,0.0,0.580,0.0,0.0,0.0,0.0,3644547072.0,1286623232.0,9670541312.0,19017363456.0,3349654.0,1343869.0
12-04 09:54:59,15.219,0.744,83.788,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3655684096.0,1286623232.0,9670545408.0,19006222336.0,3294302.0,1322548.0
12-04 09:55:00,9.205,0.251,90.293,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3664637952.0,1286623232.0,9670545408.0,18997268480.0,1839676.0,1044070.0
12-04 09:55:01,1.003,0.084,98.913,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3664130048.0,1286623232.0,9670545408.0,18997776384.0,124373.0,195543.0
12-04 09:55:02,1.170,0.167,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3664859136.0,1286623232.0,9670545408.0,18997047296.0,94025.0,165544.0
12-04 09:55:03,0.834,0.417,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3664859136.0,1286623232.0,9670545408.0,18997047296.0,93793.0,165020.0
12-04 09:55:04,1.334,0.167,98.415,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,3664859136.0,1286623232.0,9670545408.0,18997047296.0,95956.0,166421.0
12-04 09:55:05,1.0,0.167,98.583,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3664855040.0,1286623232.0,9670549504.0,18997047296.0,95169.0,165640.0
12-04 09:55:06,1.843,0.251,97.906,0.0,0.0,0.0,0.0,98304.0,0.0,5.0,3664506880.0,1286623232.0,9670549504.0,18997395456.0,210225.0,220850.0
12-04 09:55:07,15.941,0.657,83.237,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3675611136.0,1286623232.0,9670557696.0,18986283008.0,3532633.0,1421635.0
12-04 09:55:08,15.685,0.830,83.237,0.0,0.0,0.249,0.0,12288.0,0.0,3.0,3545878528.0,1286623232.0,9670557696.0,19116015616.0,3383205.0,1433360.0
12-04 09:55:09,14.582,0.414,84.756,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3553193984.0,1286623232.0,9670557696.0,19108700160.0,3213530.0,1443046.0
12-04 09:55:10,15.054,0.579,83.954,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3386638336.0,1286623232.0,9670557696.0,19275255808.0,3141033.0,1398668.0
12-04 09:55:11,14.604,0.495,84.488,0.165,0.0,0.248,0.0,86016.0,0.0,7.0,3354492928.0,1286623232.0,9670557696.0,19307401216.0,3070668.0,1387878.0
12-04 09:55:12,14.226,0.333,85.108,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3294990336.0,1286623232.0,9670561792.0,19366899712.0,3330772.0,1307736.0
12-04 09:55:13,14.476,0.416,84.942,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3220262912.0,1286623232.0,9670561792.0,19441627136.0,3399961.0,1373798.0
12-04 09:55:14,15.366,0.740,83.484,0.0,0.0,0.411,0.0,0.0,0.0,0.0,3232309248.0,1286623232.0,9670561792.0,19429580800.0,3443862.0,1360854.0
12-04 09:55:15,14.946,0.330,84.310,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3228844032.0,1286623232.0,9670561792.0,19433046016.0,3335338.0,1347400.0
12-04 09:55:16,13.978,0.414,85.360,0.0,0.0,0.248,0.0,69632.0,0.0,5.0,3246014464.0,1286623232.0,9670569984.0,19415867392.0,3307242.0,1331396.0
12-04 09:55:17,15.807,0.416,83.361,0.166,0.0,0.250,0.0,12288.0,0.0,2.0,3276124160.0,1286623232.0,9670569984.0,19385757696.0,3463473.0,1361683.0
12-04 09:55:18,14.815,0.412,84.444,0.0,0.0,0.329,0.0,8192.0,0.0,1.0,3293597696.0,1286623232.0,9670569984.0,19368284160.0,3308072.0,1337671.0
12-04 09:55:19,14.227,0.662,84.698,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3332861952.0,1286623232.0,9670569984.0,19329019904.0,3378536.0,1323025.0
12-04 09:55:20,16.296,0.658,82.634,0.0,0.0,0.412,0.0,0.0,0.0,0.0,3365052416.0,1286623232.0,9670574080.0,19296825344.0,3271728.0,1350913.0
12-04 09:55:21,14.699,0.826,83.980,0.0,0.0,0.495,0.0,73728.0,0.0,5.0,3390414848.0,1286623232.0,9670574080.0,19271462912.0,3450166.0,1376318.0
12-04 09:55:22,13.693,0.581,85.477,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3433623552.0,1286623232.0,9670574080.0,19228254208.0,3370266.0,1356667.0
12-04 09:55:23,17.256,0.657,81.512,0.164,0.0,0.411,0.0,28672.0,0.0,3.0,3474845696.0,1286623232.0,9670574080.0,19187032064.0,3248001.0,1326561.0
12-04 09:55:24,15.480,0.331,83.858,0.0,0.0,0.331,0.0,61440.0,0.0,8.0,3497398272.0,1286623232.0,9670574080.0,19164479488.0,3449340.0,1364965.0
12-04 09:55:25,14.002,0.497,85.170,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3514650624.0,1286623232.0,9670578176.0,19147223040.0,3420129.0,1374238.0
12-04 09:55:26,16.501,0.498,82.504,0.0,0.0,0.498,0.0,86016.0,0.0,6.0,3547799552.0,1286623232.0,9670578176.0,19114074112.0,3521975.0,1358745.0
12-04 09:55:27,15.271,0.821,83.415,0.0,0.0,0.493,0.0,0.0,0.0,0.0,3578884096.0,1286623232.0,9670578176.0,19082989568.0,3320166.0,1331208.0
12-04 09:55:28,14.664,0.663,84.341,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3606839296.0,1286623232.0,9670578176.0,19055034368.0,3259803.0,1346671.0
12-04 09:55:29,15.378,0.576,83.799,0.082,0.0,0.164,0.0,12288.0,0.0,2.0,3640242176.0,1286623232.0,9670582272.0,19021627392.0,3396905.0,1379289.0
12-04 09:55:30,16.570,0.577,82.605,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3671400448.0,1286623232.0,9670582272.0,18990469120.0,3423019.0,1319721.0
12-04 09:55:31,14.547,0.499,84.539,0.0,0.0,0.416,0.0,69632.0,0.0,5.0,3699998720.0,1286623232.0,9670582272.0,18961870848.0,3401651.0,1427962.0
12-04 09:55:32,16.722,0.662,82.285,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3718803456.0,1286623232.0,9670582272.0,18943066112.0,3418677.0,1319994.0
12-04 09:55:33,15.152,0.655,83.784,0.0,0.0,0.410,0.0,8192.0,0.0,2.0,3746017280.0,1286623232.0,9670582272.0,18915852288.0,3353692.0,1381659.0
12-04 09:55:34,15.506,0.580,83.499,0.0,0.0,0.415,0.0,12288.0,0.0,3.0,3773390848.0,1286623232.0,9670586368.0,18888474624.0,3401563.0,1366172.0
12-04 09:55:35,16.183,0.664,82.905,0.166,0.0,0.083,0.0,24576.0,0.0,2.0,3818409984.0,1286623232.0,9670586368.0,18843455488.0,3488390.0,1378110.0
12-04 09:55:36,14.357,0.498,84.730,0.0,0.0,0.415,0.0,151552.0,0.0,9.0,3861749760.0,1286623232.0,9670586368.0,18800115712.0,3278417.0,1358938.0
12-04 09:55:37,17.623,0.333,81.796,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3884986368.0,1286623232.0,9670586368.0,18776879104.0,3381501.0,1339428.0
12-04 09:55:38,14.830,0.331,84.590,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3914874880.0,1286623232.0,9670586368.0,18746990592.0,3329088.0,1373112.0
12-04 09:55:39,16.612,0.496,82.562,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3938529280.0,1286623232.0,9670586368.0,18723336192.0,3535320.0,1388189.0
12-04 09:55:40,15.759,0.413,83.663,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3968897024.0,1286623232.0,9670590464.0,18692964352.0,3362508.0,1337017.0
12-04 09:55:41,15.641,0.499,83.361,0.083,0.0,0.416,0.0,81920.0,0.0,7.0,3995123712.0,1286623232.0,9670594560.0,18666733568.0,3505327.0,1436576.0
12-04 09:55:42,18.415,0.661,80.595,0.0,0.0,0.330,0.0,0.0,0.0,0.0,4031311872.0,1286623232.0,9670598656.0,18630541312.0,3468326.0,1310595.0
12-04 09:55:43,15.066,0.745,83.775,0.0,0.0,0.414,0.0,12288.0,0.0,3.0,4056682496.0,1286623232.0,9670598656.0,18605170688.0,3356237.0,1400955.0
12-04 09:55:44,15.877,0.499,83.292,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4075466752.0,1286623232.0,9670606848.0,18586378240.0,3250353.0,1392135.0
12-04 09:55:45,14.582,0.911,84.176,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4092325888.0,1286623232.0,9670615040.0,18569510912.0,3561722.0,1399450.0
12-04 09:55:46,16.876,0.334,82.456,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,4122533888.0,1286623232.0,9670619136.0,18539298816.0,3357120.0,1351499.0
12-04 09:55:47,15.517,0.575,83.662,0.0,0.0,0.246,0.0,0.0,0.0,0.0,4159655936.0,1286623232.0,9670623232.0,18502172672.0,3328240.0,1385438.0
12-04 09:55:48,16.003,0.663,83.085,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4199538688.0,1286623232.0,9670627328.0,18462285824.0,3477235.0,1348496.0
12-04 09:55:49,18.750,0.417,80.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4226691072.0,1286623232.0,9670635520.0,18435125248.0,3322368.0,1344174.0
12-04 09:55:50,15.781,0.415,83.472,0.0,0.0,0.332,0.0,0.0,0.0,0.0,4257972224.0,1286623232.0,9670639616.0,18403840000.0,3517048.0,1453423.0
12-04 09:55:51,15.524,0.413,83.567,0.165,0.0,0.330,0.0,81920.0,0.0,7.0,4282519552.0,1286623232.0,9670643712.0,18379288576.0,3478303.0,1405527.0
12-04 09:55:52,14.405,0.583,84.513,0.0,0.0,0.500,0.0,0.0,0.0,0.0,4321607680.0,1286623232.0,9670647808.0,18340196352.0,3304978.0,1504194.0
12-04 09:55:53,19.632,0.418,79.616,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,4376772608.0,1286623232.0,9670651904.0,18285027328.0,4209474.0,1668272.0
12-04 09:55:54,18.543,0.745,80.132,0.0,0.0,0.579,0.0,0.0,0.0,0.0,4445036544.0,1286623232.0,9670656000.0,18216759296.0,4135601.0,1887170.0
12-04 09:55:55,31.583,0.500,67.250,0.0,0.0,0.667,0.0,0.0,0.0,0.0,4469415936.0,1286623232.0,9670660096.0,18192375808.0,7098847.0,1812769.0
12-04 09:55:56,18.408,0.498,80.265,0.249,0.0,0.580,0.0,98304.0,0.0,8.0,4489453568.0,1286623232.0,9670664192.0,18172334080.0,4670230.0,1790468.0
12-04 09:55:57,19.138,0.746,79.702,0.0,0.0,0.414,0.0,0.0,0.0,0.0,4515491840.0,1286623232.0,9670668288.0,18146291712.0,4583261.0,1896283.0
12-04 09:55:58,20.649,0.666,78.185,0.0,0.0,0.500,0.0,0.0,0.0,0.0,4522565632.0,1286623232.0,9670672384.0,18139213824.0,4575990.0,1919693.0
12-04 09:55:59,18.393,0.911,80.282,0.0,0.0,0.414,0.0,61440.0,0.0,7.0,4542500864.0,1286623232.0,9670680576.0,18119270400.0,4381169.0,1878271.0
12-04 09:56:00,23.388,0.579,75.702,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4554166272.0,1286623232.0,9670684672.0,18107600896.0,4045943.0,1751033.0
12-04 09:56:01,20.067,0.416,79.017,0.083,0.0,0.416,0.0,102400.0,0.0,9.0,4551561216.0,1286623232.0,9670688768.0,18110201856.0,4576216.0,1980289.0
12-04 09:56:02,19.301,0.666,79.950,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4585332736.0,1286623232.0,9670729728.0,18076389376.0,4207890.0,1849202.0
12-04 09:56:03,7.280,1.757,90.544,0.0,0.0,0.418,0.0,90112.0,0.0,1.0,2456018944.0,1286623232.0,9670647808.0,20205785088.0,1586656.0,1060528.0
12-04 09:56:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2456018944.0,1286623232.0,9670647808.0,20205785088.0,7211.0,5099.0
12-04 09:56:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456145920.0,1286623232.0,9670647808.0,20205658112.0,9743.0,9352.0
12-04 09:56:06,0.918,0.083,98.915,0.083,0.0,0.0,0.0,94208.0,0.0,6.0,2456145920.0,1286623232.0,9670647808.0,20205658112.0,7038.0,5890.0
12-04 09:56:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,2456141824.0,1286623232.0,9670651904.0,20205658112.0,9623.0,9346.0
12-04 09:56:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456141824.0,1286623232.0,9670651904.0,20205658112.0,7357.0,5076.0
12-04 09:56:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456141824.0,1286623232.0,9670651904.0,20205658112.0,7783.0,5844.0
12-04 09:56:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456141824.0,1286623232.0,9670651904.0,20205658112.0,8159.0,6544.0
12-04 09:56:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2456137728.0,1286623232.0,9670656000.0,20205658112.0,10473.0,9371.0
12-04 09:56:12,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2456137728.0,1286623232.0,9670656000.0,20205658112.0,7861.0,6270.0
12-04 09:56:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456137728.0,1286623232.0,9670656000.0,20205658112.0,7544.0,5596.0
12-04 09:56:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456137728.0,1286623232.0,9670656000.0,20205658112.0,6419.0,5833.0
12-04 09:56:15,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456129536.0,1286623232.0,9670664192.0,20205658112.0,6983.0,6702.0
12-04 09:56:16,0.250,0.083,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2456129536.0,1286623232.0,9670664192.0,20205658112.0,8388.0,6544.0
12-04 09:56:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456129536.0,1286623232.0,9670664192.0,20205658112.0,6388.0,3890.0
12-04 09:56:18,0.166,0.249,99.418,0.166,0.0,0.0,0.0,32768.0,0.0,7.0,2456129536.0,1286623232.0,9670664192.0,20205658112.0,9072.0,8603.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456125440.0,1286623232.0,9670668288.0,20205658112.0,7058.0,6312.0
12-04 09:56:20,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2459897856.0,1286623232.0,9670668288.0,20201885696.0,9132.0,7895.0
12-04 09:56:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2456109056.0,1286623232.0,9670668288.0,20205674496.0,7448.0,6311.0
12-04 09:56:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456109056.0,1286623232.0,9670668288.0,20205674496.0,6168.0,5371.0
12-04 09:56:23,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2456109056.0,1286623232.0,9670668288.0,20205674496.0,8312.0,6621.0
12-04 09:56:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2456104960.0,1286623232.0,9670672384.0,20205674496.0,8368.0,6702.0
12-04 09:56:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456104960.0,1286623232.0,9670672384.0,20205674496.0,6959.0,6816.0
12-04 09:56:26,0.250,0.083,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2456104960.0,1286623232.0,9670672384.0,20205674496.0,4888.0,3080.0
12-04 09:56:27,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2456104960.0,1286623232.0,9670672384.0,20205674496.0,7932.0,7214.0
12-04 09:56:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2456104960.0,1286623232.0,9670672384.0,20205674496.0,8240.0,7598.0
12-04 09:56:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2456100864.0,1286623232.0,9670676480.0,20205674496.0,6599.0,5956.0
12-04 09:56:30,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2456100864.0,1286623232.0,9670676480.0,20205674496.0,7084.0,5793.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2456100864.0,1286623232.0,9670676480.0,20205674496.0,25284.0,24590.0
12-04 09:56:32,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456100864.0,1286623232.0,9670676480.0,20205674496.0,5610.0,4323.0
12-04 09:56:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456100864.0,1286623232.0,9670676480.0,20205674496.0,6911.0,5263.0
12-04 09:56:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2456096768.0,1286623232.0,9670680576.0,20205674496.0,7690.0,8072.0
12-04 09:56:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456096768.0,1286623232.0,9670680576.0,20205674496.0,6666.0,6565.0
12-04 09:56:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,155648.0,0.0,11.0,2456055808.0,1286623232.0,9670680576.0,20205715456.0,6646.0,4829.0
12-04 09:56:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2456055808.0,1286623232.0,9670680576.0,20205715456.0,7443.0,6159.0
12-04 09:56:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456055808.0,1286623232.0,9670680576.0,20205715456.0,7758.0,6463.0
12-04 09:56:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456051712.0,1286623232.0,9670684672.0,20205715456.0,9075.0,7815.0
12-04 09:56:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456780800.0,1286623232.0,9670684672.0,20204986368.0,7084.0,5826.0
12-04 09:56:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2456342528.0,1286623232.0,9670684672.0,20205424640.0,7279.0,6176.0
12-04 09:56:42,0.166,0.083,99.501,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2456342528.0,1286623232.0,9670684672.0,20205424640.0,6656.0,4679.0
12-04 09:56:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456338432.0,1286623232.0,9670688768.0,20205424640.0,9241.0,9615.0
12-04 09:56:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456338432.0,1286623232.0,9670688768.0,20205424640.0,8496.0,6763.0
12-04 09:56:45,0.166,0.249,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456338432.0,1286623232.0,9670688768.0,20205424640.0,7616.0,5434.0
12-04 09:56:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2456338432.0,1286623232.0,9670688768.0,20205424640.0,7477.0,5195.0
12-04 09:56:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456334336.0,1286623232.0,9670692864.0,20205424640.0,6425.0,5913.0
12-04 09:56:48,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2456330240.0,1286623232.0,9670696960.0,20205424640.0,7070.0,5363.0
12-04 09:56:49,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456330240.0,1286623232.0,9670696960.0,20205424640.0,8138.0,7378.0
12-04 09:56:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456330240.0,1286623232.0,9670696960.0,20205424640.0,10813.0,9572.0
12-04 09:56:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2456330240.0,1286623232.0,9670696960.0,20205424640.0,7646.0,8140.0
12-04 09:56:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456326144.0,1286623232.0,9670701056.0,20205424640.0,7839.0,7110.0
12-04 09:56:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456326144.0,1286623232.0,9670701056.0,20205424640.0,6449.0,4223.0
12-04 09:56:54,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2456326144.0,1286623232.0,9670701056.0,20205424640.0,6583.0,4722.0
12-04 09:56:55,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2456326144.0,1286623232.0,9670701056.0,20205424640.0,7688.0,5431.0
12-04 09:56:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2456326144.0,1286623232.0,9670701056.0,20205424640.0,7387.0,5996.0
12-04 09:56:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456322048.0,1286623232.0,9670705152.0,20205424640.0,6294.0,5753.0
12-04 09:56:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2456322048.0,1286623232.0,9670705152.0,20205424640.0,9282.0,8029.0
12-04 09:56:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456322048.0,1286623232.0,9670705152.0,20205424640.0,9564.0,11568.0
12-04 09:57:00,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2459697152.0,1286623232.0,9670705152.0,20202049536.0,5803.0,3577.0
12-04 09:57:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2456330240.0,1286623232.0,9670705152.0,20205416448.0,22893.0,20825.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456326144.0,1286623232.0,9670709248.0,20205416448.0,5794.0,4757.0
12-04 09:57:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2455449600.0,1286623232.0,9670709248.0,20206292992.0,7923.0,7277.0
12-04 09:57:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2455449600.0,1286623232.0,9670709248.0,20206292992.0,6683.0,3976.0
12-04 09:57:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455449600.0,1286623232.0,9670709248.0,20206292992.0,10016.0,9934.0
12-04 09:57:06,0.0,0.083,99.667,0.250,0.0,0.0,0.0,118784.0,0.0,9.0,2455437312.0,1286623232.0,9670713344.0,20206301184.0,7263.0,5210.0
12-04 09:57:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455445504.0,1286623232.0,9670713344.0,20206292992.0,10429.0,10524.0
12-04 09:57:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455453696.0,1286623232.0,9670713344.0,20206284800.0,7938.0,6296.0
12-04 09:57:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2455453696.0,1286623232.0,9670713344.0,20206284800.0,6596.0,4083.0
12-04 09:57:10,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455449600.0,1286623232.0,9670717440.0,20206284800.0,7474.0,5351.0
12-04 09:57:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2455457792.0,1286623232.0,9670717440.0,20206276608.0,9670.0,8037.0
12-04 09:57:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2455457792.0,1286623232.0,9670717440.0,20206276608.0,7682.0,5533.0
12-04 09:57:13,0.166,0.249,99.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2455457792.0,1286623232.0,9670717440.0,20206276608.0,5717.0,3817.0
12-04 09:57:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455453696.0,1286623232.0,9670721536.0,20206276608.0,12074.0,13289.0
12-04 09:57:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455453696.0,1286623232.0,9670721536.0,20206276608.0,7475.0,6226.0
12-04 09:57:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2455453696.0,1286623232.0,9670721536.0,20206276608.0,5773.0,4481.0
12-04 09:57:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455453696.0,1286623232.0,9670721536.0,20206276608.0,7818.0,6726.0
12-04 09:57:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2455449600.0,1286623232.0,9670725632.0,20206276608.0,5932.0,3619.0
12-04 09:57:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455445504.0,1286623232.0,9670729728.0,20206276608.0,6334.0,5686.0
12-04 09:57:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455740416.0,1286623232.0,9670729728.0,20205981696.0,9458.0,7050.0
12-04 09:57:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2455334912.0,1286623232.0,9670729728.0,20206387200.0,9320.0,8055.0
12-04 09:57:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455334912.0,1286623232.0,9670729728.0,20206387200.0,8190.0,9156.0
12-04 09:57:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,8960.0,8826.0
12-04 09:57:24,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,6692.0,4879.0
12-04 09:57:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,6762.0,4950.0
12-04 09:57:26,0.167,0.0,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,5858.0,4733.0
12-04 09:57:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,8500.0,6696.0
12-04 09:57:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455330816.0,1286623232.0,9670733824.0,20206387200.0,6727.0,3905.0
12-04 09:57:29,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2455326720.0,1286623232.0,9670737920.0,20206387200.0,9952.0,10286.0
12-04 09:57:30,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2455326720.0,1286623232.0,9670737920.0,20206387200.0,7474.0,7740.0
12-04 09:57:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2455326720.0,1286623232.0,9670737920.0,20206387200.0,24851.0,23867.0
12-04 09:57:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455326720.0,1286623232.0,9670737920.0,20206387200.0,7301.0,6074.0
12-04 09:57:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2455322624.0,1286623232.0,9670742016.0,20206387200.0,8429.0,6699.0
12-04 09:57:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2455322624.0,1286623232.0,9670742016.0,20206387200.0,5821.0,3661.0
12-04 09:57:35,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2455322624.0,1286623232.0,9670742016.0,20206387200.0,7545.0,6185.0
12-04 09:57:36,0.167,0.0,99.666,0.167,0.0,0.0,0.0,172032.0,0.0,11.0,2455314432.0,1286623232.0,9670742016.0,20206395392.0,8046.0,7328.0
12-04 09:57:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2455314432.0,1286623232.0,9670742016.0,20206395392.0,6919.0,4178.0
12-04 09:57:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2455310336.0,1286623232.0,9670746112.0,20206395392.0,26777.0,26972.0
12-04 09:57:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2455310336.0,1286623232.0,9670746112.0,20206395392.0,8585.0,8419.0
12-04 09:57:40,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2458812416.0,1286623232.0,9670746112.0,20202893312.0,6982.0,6703.0
12-04 09:57:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2454790144.0,1286623232.0,9670750208.0,20206911488.0,7525.0,4837.0
12-04 09:57:42,0.083,0.167,99.416,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2454790144.0,1286623232.0,9670750208.0,20206911488.0,8610.0,8228.0
12-04 09:57:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454790144.0,1286623232.0,9670750208.0,20206911488.0,5978.0,3755.0
12-04 09:57:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2454781952.0,1286623232.0,9670750208.0,20206919680.0,6655.0,4813.0
12-04 09:57:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454781952.0,1286623232.0,9670750208.0,20206919680.0,7591.0,6592.0
12-04 09:57:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2454773760.0,1286623232.0,9670750208.0,20206927872.0,6824.0,4871.0
12-04 09:57:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454761472.0,1286623232.0,9670754304.0,20206936064.0,7485.0,7822.0
12-04 09:57:48,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2454609920.0,1286623232.0,9670754304.0,20207087616.0,9581.0,8489.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454564864.0,1286623232.0,9670758400.0,20207128576.0,6745.0,4941.0
12-04 09:57:50,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454413312.0,1286623232.0,9670758400.0,20207280128.0,8520.0,6558.0
12-04 09:57:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2454233088.0,1286623232.0,9670762496.0,20207456256.0,8415.0,7854.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454175744.0,1286623232.0,9670762496.0,20207513600.0,8504.0,6831.0
12-04 09:57:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454175744.0,1286623232.0,9670762496.0,20207513600.0,9732.0,7547.0
12-04 09:57:54,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2454175744.0,1286623232.0,9670762496.0,20207513600.0,7111.0,6760.0
12-04 09:57:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454171648.0,1286623232.0,9670766592.0,20207513600.0,7963.0,7263.0
12-04 09:57:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2454171648.0,1286623232.0,9670766592.0,20207513600.0,8493.0,7720.0
12-04 09:57:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454171648.0,1286623232.0,9670766592.0,20207513600.0,8983.0,8591.0
12-04 09:57:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454171648.0,1286623232.0,9670766592.0,20207513600.0,7534.0,5195.0
12-04 09:57:59,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2454171648.0,1286623232.0,9670766592.0,20207513600.0,6462.0,4779.0
12-04 09:58:00,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2458361856.0,1286623232.0,9670770688.0,20203319296.0,10133.0,7706.0
12-04 09:58:01,4.351,0.921,94.728,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2465628160.0,1286623232.0,9670680576.0,20196143104.0,48198.0,45278.0
12-04 09:58:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465624064.0,1286623232.0,9670676480.0,20196151296.0,6719.0,4928.0
12-04 09:58:03,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2464722944.0,1286623232.0,9670676480.0,20197052416.0,8623.0,8498.0
12-04 09:58:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2464845824.0,1286623232.0,9670680576.0,20196925440.0,8213.0,5564.0
12-04 09:58:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2464845824.0,1286623232.0,9670680576.0,20196925440.0,8860.0,9017.0
12-04 09:58:06,0.500,0.083,99.251,0.167,0.0,0.0,0.0,106496.0,0.0,7.0,2464845824.0,1286623232.0,9670680576.0,20196925440.0,8848.0,6649.0
12-04 09:58:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2464841728.0,1286623232.0,9670684672.0,20196925440.0,7408.0,5347.0
12-04 09:58:08,0.166,0.249,99.502,0.0,0.0,0.083,0.0,28672.0,0.0,7.0,2464841728.0,1286623232.0,9670684672.0,20196925440.0,7278.0,6140.0
12-04 09:58:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2464833536.0,1286623232.0,9670684672.0,20196933632.0,8105.0,6540.0
12-04 09:58:10,3.425,0.585,95.906,0.084,0.0,0.0,0.0,0.0,0.0,0.0,2517815296.0,1286623232.0,9670688768.0,20143947776.0,52739.0,43486.0
12-04 09:58:11,7.333,1.250,91.417,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2582953984.0,1286623232.0,9670688768.0,20078809088.0,211910.0,184628.0
12-04 09:58:12,2.361,0.759,96.712,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2607575040.0,1286623232.0,9670692864.0,20054183936.0,199882.0,172775.0
12-04 09:58:13,21.943,0.754,77.303,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2842099712.0,1286623232.0,9670692864.0,19819659264.0,78216.0,67279.0
12-04 09:58:14,33.584,0.167,66.249,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2880483328.0,1286623232.0,9670692864.0,19781275648.0,7712.0,5602.0
12-04 09:58:15,3.328,0.250,96.423,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885455872.0,1286623232.0,9670692864.0,19776303104.0,176091.0,117036.0
12-04 09:58:16,0.918,0.167,98.748,0.083,0.0,0.083,0.0,86016.0,0.0,6.0,2885701632.0,1286623232.0,9670701056.0,19776049152.0,221368.0,110734.0
12-04 09:58:17,1.918,0.083,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2890907648.0,1286623232.0,9670701056.0,19770843136.0,224007.0,107002.0
12-04 09:58:18,1.668,0.083,97.832,0.417,0.0,0.0,0.0,32768.0,0.0,3.0,2902970368.0,1286623232.0,9670701056.0,19758780416.0,207821.0,124395.0
12-04 09:58:19,1.253,0.084,98.663,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2911977472.0,1286623232.0,9670701056.0,19749773312.0,189831.0,103798.0
12-04 09:58:20,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2933596160.0,1286623232.0,9670709248.0,19728146432.0,234030.0,115704.0
12-04 09:58:21,0.919,0.167,98.914,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2935967744.0,1286623232.0,9670709248.0,19725774848.0,246253.0,141325.0
12-04 09:58:22,1.249,0.333,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2937860096.0,1286623232.0,9670713344.0,19723878400.0,194991.0,101343.0
12-04 09:58:23,2.504,0.167,97.162,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2817351680.0,1286623232.0,9670713344.0,19844386816.0,224617.0,118000.0
12-04 09:58:24,2.246,0.166,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2818351104.0,1286623232.0,9670713344.0,19843387392.0,206321.0,110982.0
12-04 09:58:25,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816188416.0,1286623232.0,9670717440.0,19845545984.0,189107.0,99202.0
12-04 09:58:26,1.510,0.084,98.406,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2824441856.0,1286623232.0,9670717440.0,19837292544.0,222922.0,125808.0
12-04 09:58:27,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2825441280.0,1286623232.0,9670717440.0,19836293120.0,225006.0,113318.0
12-04 09:58:28,1.169,0.167,98.581,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2826301440.0,1286623232.0,9670721536.0,19835428864.0,208732.0,105026.0
12-04 09:58:29,1.333,0.333,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827313152.0,1286623232.0,9670725632.0,19834413056.0,217144.0,120938.0
12-04 09:58:30,1.167,0.250,98.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2831994880.0,1286623232.0,9670725632.0,19829731328.0,215682.0,107925.0
12-04 09:58:31,1.171,0.084,98.746,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2837327872.0,1286623232.0,9670725632.0,19824398336.0,205244.0,118225.0
12-04 09:58:32,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849636352.0,1286623232.0,9670725632.0,19812089856.0,234922.0,126913.0
12-04 09:58:33,1.336,0.083,98.497,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2850516992.0,1286623232.0,9670725632.0,19811209216.0,226202.0,109427.0
12-04 09:58:34,1.418,0.167,98.415,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,2852143104.0,1286623232.0,9670733824.0,19809574912.0,206366.0,106496.0
12-04 09:58:35,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2852769792.0,1286623232.0,9670733824.0,19808948224.0,230576.0,133602.0
12-04 09:58:36,1.087,0.084,98.829,0.0,0.0,0.0,0.0,122880.0,0.0,7.0,2853269504.0,1286623232.0,9670733824.0,19808448512.0,198148.0,100183.0
12-04 09:58:37,1.084,0.167,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2855038976.0,1286623232.0,9670733824.0,19806679040.0,200424.0,100231.0
12-04 09:58:38,2.082,0.250,97.419,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,2858205184.0,1286623232.0,9670733824.0,19803512832.0,198240.0,119445.0
12-04 09:58:39,1.251,0.083,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2858328064.0,1286623232.0,9670737920.0,19803385856.0,220059.0,110134.0
12-04 09:58:40,1.086,0.084,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862673920.0,1286623232.0,9670742016.0,19799035904.0,190233.0,101247.0
12-04 09:58:41,1.002,0.334,98.664,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2873933824.0,1286623232.0,9670742016.0,19787776000.0,221717.0,127311.0
12-04 09:58:42,1.255,0.0,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2875203584.0,1286623232.0,9670742016.0,19786506240.0,230530.0,108911.0
12-04 09:58:43,0.918,0.250,98.581,0.250,0.0,0.0,0.0,36864.0,0.0,7.0,2880262144.0,1286623232.0,9670746112.0,19781443584.0,201458.0,104497.0
12-04 09:58:44,1.003,0.0,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2888388608.0,1286623232.0,9670746112.0,19773317120.0,93715.0,118377.0
12-04 09:58:45,1.500,0.250,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2892070912.0,1286623232.0,9670746112.0,19769634816.0,313124.0,126584.0
12-04 09:58:46,1.003,0.084,98.913,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2892193792.0,1286623232.0,9670750208.0,19769507840.0,249163.0,111915.0
12-04 09:58:47,0.835,0.083,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2892955648.0,1286623232.0,9670750208.0,19768745984.0,216894.0,123228.0
12-04 09:58:48,1.251,0.083,98.415,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,2893840384.0,1286623232.0,9670754304.0,19767857152.0,186435.0,102312.0
12-04 09:58:49,1.170,0.084,98.747,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2894221312.0,1286623232.0,9670754304.0,19767476224.0,208968.0,103813.0
12-04 09:58:50,0.999,0.083,98.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2894475264.0,1286623232.0,9670754304.0,19767222272.0,221026.0,127888.0
12-04 09:58:51,0.836,0.084,99.080,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2895740928.0,1286623232.0,9670758400.0,19765952512.0,183684.0,100588.0
12-04 09:58:52,0.749,0.083,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2895876096.0,1286623232.0,9670766592.0,19765809152.0,65253.0,82352.0
12-04 09:58:53,0.837,0.084,98.996,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2895859712.0,1286623232.0,9670766592.0,19765825536.0,267170.0,135767.0
12-04 09:58:54,1.082,0.167,98.751,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,2896494592.0,1286623232.0,9670766592.0,19765190656.0,187705.0,105728.0
12-04 09:58:55,1.082,0.083,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2896875520.0,1286623232.0,9670766592.0,19764809728.0,201108.0,122844.0
12-04 09:58:56,1.333,0.250,98.417,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2897248256.0,1286623232.0,9670766592.0,19764436992.0,290489.0,127421.0
12-04 09:58:57,1.836,0.083,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2900418560.0,1286623232.0,9670770688.0,19761262592.0,235752.0,113331.0
12-04 09:58:58,1.003,0.167,98.747,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2900533248.0,1286623232.0,9670774784.0,19761143808.0,234497.0,125871.0
12-04 09:58:59,1.168,0.167,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2900652032.0,1286623232.0,9670774784.0,19761025024.0,227321.0,111452.0
12-04 09:59:00,0.921,0.084,98.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2908590080.0,1286623232.0,9670774784.0,19753086976.0,202244.0,102045.0
12-04 09:59:01,1.168,0.334,98.415,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2916642816.0,1286623232.0,9670774784.0,19745034240.0,232580.0,141127.0
12-04 09:59:02,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2925654016.0,1286623232.0,9670778880.0,19736018944.0,219585.0,107898.0
12-04 09:59:03,0.918,0.167,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2933772288.0,1286623232.0,9670778880.0,19727900672.0,191573.0,101786.0
12-04 09:59:04,1.168,0.167,98.499,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,2933891072.0,1286623232.0,9670778880.0,19727781888.0,207163.0,121085.0
12-04 09:59:05,1.085,0.0,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2933878784.0,1286623232.0,9670782976.0,19727790080.0,229435.0,111165.0
12-04 09:59:06,1.003,0.251,98.663,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2938818560.0,1286623232.0,9670787072.0,19722846208.0,180520.0,100625.0
12-04 09:59:07,1.250,0.083,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2948976640.0,1286623232.0,9670787072.0,19712688128.0,219068.0,123362.0
12-04 09:59:08,1.002,0.167,98.831,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2957991936.0,1286623232.0,9670787072.0,19703672832.0,205991.0,106896.0
12-04 09:59:09,1.084,0.250,98.499,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2966880256.0,1286623232.0,9670787072.0,19694784512.0,206673.0,103888.0
12-04 09:59:10,0.673,0.0,99.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2967371776.0,1286623232.0,9670795264.0,19694284800.0,213677.0,126218.0
12-04 09:59:11,1.084,0.167,98.666,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2967490560.0,1286623232.0,9670795264.0,19694166016.0,226664.0,123401.0
12-04 09:59:12,1.0,0.083,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2967871488.0,1286623232.0,9670795264.0,19693785088.0,188707.0,99291.0
12-04 09:59:13,0.920,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2967871488.0,1286623232.0,9670795264.0,19693785088.0,220486.0,125061.0
12-04 09:59:14,0.918,0.167,98.831,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2967867392.0,1286623232.0,9670799360.0,19693785088.0,203934.0,106236.0
12-04 09:59:15,0.667,0.334,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2967867392.0,1286623232.0,9670799360.0,19693785088.0,202955.0,103203.0
12-04 09:59:16,0.921,0.0,98.995,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2968244224.0,1286623232.0,9670803456.0,19693404160.0,207910.0,122670.0
12-04 09:59:17,1.168,0.083,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2968371200.0,1286623232.0,9670803456.0,19693277184.0,208651.0,106473.0
12-04 09:59:18,0.918,0.250,98.831,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2968367104.0,1286623232.0,9670807552.0,19693277184.0,194592.0,103480.0
12-04 09:59:19,0.918,0.250,98.664,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2968621056.0,1286623232.0,9670807552.0,19693023232.0,217443.0,121931.0
12-04 09:59:20,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2972250112.0,1286623232.0,9670807552.0,19689394176.0,202269.0,107719.0
12-04 09:59:21,0.667,0.083,99.166,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2968363008.0,1286623232.0,9670811648.0,19693277184.0,83795.0,79254.0
12-04 09:59:22,1.253,0.0,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2968981504.0,1286623232.0,9670811648.0,19692658688.0,270018.0,94523.0
12-04 09:59:23,0.501,0.167,99.332,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2971279360.0,1286623232.0,9670815744.0,19690356736.0,31751.0,43619.0
12-04 09:59:24,0.250,0.167,99.332,0.250,0.0,0.0,0.0,69632.0,0.0,3.0,2971279360.0,1286623232.0,9670815744.0,19690356736.0,24642.0,38734.0
12-04 09:59:25,0.417,0.083,99.499,0.0,0.0,0.0,0.0,0.0,0.0,1.0,2971398144.0,1286623232.0,9670815744.0,19690237952.0,25075.0,38491.0
12-04 09:59:26,0.582,0.166,99.251,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2971525120.0,1286623232.0,9670815744.0,19690110976.0,24471.0,39117.0
12-04 09:59:27,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2971525120.0,1286623232.0,9670815744.0,19690110976.0,24773.0,36844.0
12-04 09:59:28,2.435,0.084,97.481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2972372992.0,1286623232.0,9670823936.0,19689254912.0,425569.0,181934.0
12-04 09:59:29,6.555,0.420,93.025,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2981523456.0,1286623232.0,9670823936.0,19680104448.0,1546664.0,665267.0
12-04 09:59:30,6.218,0.336,93.277,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2991427584.0,1286623232.0,9670823936.0,19670200320.0,1476129.0,542733.0
12-04 09:59:31,4.530,0.336,95.050,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2991910912.0,1286623232.0,9670823936.0,19669716992.0,1217702.0,500145.0
12-04 09:59:32,5.537,0.419,93.960,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2996334592.0,1286623232.0,9670828032.0,19665289216.0,1585050.0,562541.0
12-04 09:59:33,5.201,0.252,94.463,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2997460992.0,1286623232.0,9670828032.0,19664162816.0,1618113.0,564138.0
12-04 09:59:34,6.114,0.335,93.467,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3003670528.0,1286623232.0,9670832128.0,19657949184.0,1524970.0,559088.0
12-04 09:59:35,4.132,0.253,95.447,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3006320640.0,1286623232.0,9670832128.0,19655299072.0,1509514.0,541388.0
12-04 09:59:36,5.621,0.336,93.960,0.0,0.0,0.084,0.0,126976.0,0.0,7.0,3007533056.0,1286623232.0,9670832128.0,19654086656.0,1551675.0,543584.0
12-04 09:59:37,5.621,0.252,94.044,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3009441792.0,1286623232.0,9670836224.0,19652173824.0,1466291.0,529543.0
12-04 09:59:38,5.029,0.335,94.635,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3010797568.0,1286623232.0,9670836224.0,19650818048.0,1397572.0,532871.0
12-04 09:59:39,6.355,0.167,93.395,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3012812800.0,1286623232.0,9670836224.0,19648802816.0,1514981.0,562200.0
12-04 09:59:40,4.917,0.167,94.583,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3014881280.0,1286623232.0,9670836224.0,19646734336.0,1428748.0,538876.0
12-04 09:59:41,5.467,0.336,94.113,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3017355264.0,1286623232.0,9670840320.0,19644256256.0,1497557.0,544364.0
12-04 09:59:42,4.618,0.168,95.046,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3018878976.0,1286623232.0,9670840320.0,19642732544.0,1483044.0,553551.0
12-04 09:59:43,5.769,0.502,93.645,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3022340096.0,1286623232.0,9670840320.0,19639271424.0,1491490.0,545431.0
12-04 09:59:44,4.209,0.084,95.623,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3024719872.0,1286623232.0,9670840320.0,19636891648.0,1479729.0,553309.0
12-04 09:59:45,5.597,0.418,93.651,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3027759104.0,1286623232.0,9670840320.0,19633852416.0,1522634.0,548819.0
12-04 09:59:46,5.607,0.418,93.891,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3033591808.0,1286623232.0,9670840320.0,19628019712.0,1489867.0,549904.0
12-04 09:59:47,5.686,0.167,94.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3035230208.0,1286623232.0,9670844416.0,19626377216.0,1534241.0,549465.0
12-04 09:59:48,6.533,0.419,92.881,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3038658560.0,1286623232.0,9670844416.0,19622948864.0,1442563.0,537095.0
12-04 09:59:49,4.373,0.168,95.458,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038650368.0,1286623232.0,9670844416.0,19622957056.0,1481530.0,539089.0
12-04 09:59:50,5.476,0.168,94.356,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3044999168.0,1286623232.0,9670844416.0,19616608256.0,1487966.0,548833.0
12-04 09:59:51,4.849,0.334,94.565,0.084,0.0,0.167,0.0,81920.0,0.0,7.0,3046391808.0,1286623232.0,9670848512.0,19615211520.0,1530722.0,556414.0
12-04 09:59:52,5.848,0.418,93.567,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3049467904.0,1286623232.0,9670852608.0,19612131328.0,1505219.0,539791.0
12-04 09:59:53,4.758,0.417,94.741,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,3050577920.0,1286623232.0,9670852608.0,19611021312.0,1474276.0,541625.0
12-04 09:59:54,5.051,0.337,94.529,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3054891008.0,1286623232.0,9670856704.0,19606704128.0,1379010.0,532652.0
12-04 09:59:55,5.868,0.168,93.965,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062001664.0,1286623232.0,9670856704.0,19599593472.0,1590166.0,571630.0
12-04 09:59:56,4.774,0.168,94.724,0.168,0.0,0.168,0.0,81920.0,0.0,7.0,3065425920.0,1286623232.0,9670860800.0,19596165120.0,1572177.0,561396.0
12-04 09:59:57,5.719,0.252,94.029,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3066822656.0,1286623232.0,9670860800.0,19594768384.0,1489578.0,544619.0
12-04 09:59:58,4.377,0.253,95.286,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3068346368.0,1286623232.0,9670860800.0,19593244672.0,1495789.0,549015.0
12-04 09:59:59,6.271,0.167,93.478,0.0,0.0,0.084,0.0,32768.0,0.0,1.0,3075321856.0,1286623232.0,9670860800.0,19586269184.0,1492117.0,561295.0
12-04 10:00:00,4.202,0.252,95.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3081871360.0,1286623232.0,9670860800.0,19579719680.0,1448721.0,538941.0
12-04 10:00:01,5.818,0.253,93.676,0.169,0.0,0.084,0.0,114688.0,0.0,9.0,3081666560.0,1286623232.0,9670864896.0,19579920384.0,1541583.0,573492.0
12-04 10:00:02,4.355,0.335,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3083309056.0,1286623232.0,9670864896.0,19578277888.0,1481766.0,552616.0
12-04 10:00:03,5.818,0.337,93.676,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3086610432.0,1286623232.0,9670864896.0,19574976512.0,1593860.0,577326.0
12-04 10:00:04,5.139,0.168,94.608,0.0,0.0,0.084,0.0,45056.0,0.0,10.0,3089498112.0,1286623232.0,9670864896.0,19572088832.0,1435359.0,536080.0
12-04 10:00:05,4.933,0.251,94.816,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3093467136.0,1286623232.0,9670864896.0,19568119808.0,1404842.0,534684.0
12-04 10:00:06,6.516,0.334,92.982,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3096477696.0,1286623232.0,9670868992.0,19565105152.0,1532247.0,565080.0
12-04 10:00:07,3.707,0.253,95.788,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3098542080.0,1286623232.0,9670868992.0,19563040768.0,1494379.0,550725.0
12-04 10:00:08,6.522,0.334,92.977,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3100192768.0,1286623232.0,9670868992.0,19561390080.0,1513731.0,563015.0
12-04 10:00:09,4.037,0.336,95.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3101458432.0,1286623232.0,9670873088.0,19560120320.0,1484449.0,560169.0
12-04 10:00:10,6.333,0.417,93.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3105013760.0,1286623232.0,9670873088.0,19556564992.0,1486327.0,557271.0
12-04 10:00:11,4.205,0.252,95.458,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3108855808.0,1286623232.0,9670873088.0,19552722944.0,1501236.0,544519.0
12-04 10:00:12,6.605,0.251,92.893,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3113103360.0,1286623232.0,9670877184.0,19548471296.0,1515912.0,556877.0
12-04 10:00:13,5.184,0.251,94.565,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3115036672.0,1286623232.0,9670881280.0,19546533888.0,1502626.0,556665.0
12-04 10:00:14,4.649,0.254,95.013,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3117322240.0,1286623232.0,9670881280.0,19544248320.0,1369507.0,528324.0
12-04 10:00:15,4.962,0.252,94.617,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3119575040.0,1286623232.0,9670881280.0,19541995520.0,1618310.0,579818.0
12-04 10:00:16,5.814,0.415,93.605,0.0,0.0,0.166,0.0,65536.0,0.0,5.0,3122782208.0,1286623232.0,9670881280.0,19538788352.0,1470763.0,547409.0
12-04 10:00:17,5.439,0.251,94.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3126493184.0,1286623232.0,9670885376.0,19535073280.0,1537373.0,550864.0
12-04 10:00:18,5.034,0.336,94.379,0.252,0.0,0.0,0.0,28672.0,0.0,3.0,3127349248.0,1286623232.0,9670885376.0,19534217216.0,1497753.0,553480.0
12-04 10:00:19,6.015,0.251,93.651,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3130302464.0,1286623232.0,9670885376.0,19531264000.0,1501103.0,547950.0
12-04 10:00:20,4.890,0.422,94.604,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3133882368.0,1286623232.0,9670885376.0,19527684096.0,1510099.0,556864.0
12-04 10:00:21,5.351,0.251,94.314,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3138138112.0,1286623232.0,9670889472.0,19523424256.0,1461407.0,563899.0
12-04 10:00:22,5.276,0.251,94.472,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3140296704.0,1286623232.0,9670889472.0,19521265664.0,1488715.0,547407.0
12-04 10:00:23,5.532,0.168,93.881,0.251,0.0,0.168,0.0,16384.0,0.0,2.0,3143340032.0,1286623232.0,9670893568.0,19518218240.0,1487367.0,561122.0
12-04 10:00:24,4.882,0.168,94.781,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3144482816.0,1286623232.0,9670893568.0,19517075456.0,1478569.0,543512.0
12-04 10:00:25,5.276,0.168,94.389,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3148673024.0,1286623232.0,9670893568.0,19512885248.0,1539088.0,559244.0
12-04 10:00:26,5.351,0.334,94.147,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3153371136.0,1286623232.0,9670893568.0,19508187136.0,1392451.0,541866.0
12-04 10:00:27,4.565,0.169,95.182,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3156795392.0,1286623232.0,9670897664.0,19504758784.0,1536053.0,558264.0
12-04 10:00:28,5.105,0.167,94.393,0.167,0.0,0.167,0.0,36864.0,0.0,7.0,3157557248.0,1286623232.0,9670897664.0,19503996928.0,1194636.0,435632.0
12-04 10:00:29,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158573056.0,1286623232.0,9670897664.0,19502981120.0,49858.0,171029.0
12-04 10:00:30,0.833,0.083,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158573056.0,1286623232.0,9670897664.0,19502981120.0,42467.0,69970.0
12-04 10:00:31,0.585,0.0,99.331,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3158568960.0,1286623232.0,9670901760.0,19502981120.0,62936.0,91614.0
12-04 10:00:32,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158568960.0,1286623232.0,9670901760.0,19502981120.0,41852.0,67822.0
12-04 10:00:33,0.334,0.167,99.331,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,3158568960.0,1286623232.0,9670901760.0,19502981120.0,43057.0,69903.0
12-04 10:00:34,3.261,0.251,96.405,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,3153866752.0,1286623232.0,9670905856.0,19507679232.0,670930.0,282626.0
12-04 10:00:35,7.238,0.250,92.429,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3148148736.0,1286623232.0,9670909952.0,19513393152.0,1870720.0,694466.0
12-04 10:00:36,6.778,0.251,92.887,0.0,0.0,0.084,0.0,143360.0,0.0,8.0,3077677056.0,1286623232.0,9670909952.0,19583864832.0,2011711.0,734908.0
12-04 10:00:37,6.917,0.500,92.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3000217600.0,1286623232.0,9670914048.0,19661320192.0,1965547.0,705623.0
12-04 10:00:38,5.734,0.422,93.761,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3001614336.0,1286623232.0,9670914048.0,19659923456.0,1876102.0,702888.0
12-04 10:00:39,7.066,0.083,92.519,0.083,0.0,0.249,0.0,53248.0,0.0,11.0,3003641856.0,1286623232.0,9670918144.0,19657891840.0,1655744.0,651642.0
12-04 10:00:40,7.0,0.667,92.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3005919232.0,1286623232.0,9670918144.0,19655614464.0,1803118.0,674463.0
12-04 10:00:41,7.692,0.334,91.806,0.084,0.0,0.084,0.0,69632.0,0.0,5.0,3012308992.0,1286623232.0,9670918144.0,19649224704.0,2248138.0,770232.0
12-04 10:00:42,7.232,0.499,92.186,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3013926912.0,1286623232.0,9670918144.0,19647606784.0,2079644.0,722996.0
12-04 10:00:43,6.689,0.334,92.809,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3014434816.0,1286623232.0,9670918144.0,19647098880.0,1991688.0,719410.0
12-04 10:00:44,6.639,0.420,92.605,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3017052160.0,1286623232.0,9670918144.0,19644481536.0,1947113.0,698153.0
12-04 10:00:45,6.392,0.252,93.356,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3020095488.0,1286623232.0,9670922240.0,19641434112.0,1954825.0,716874.0
12-04 10:00:46,7.203,0.251,92.295,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3025936384.0,1286623232.0,9670922240.0,19635593216.0,1955427.0,716304.0
12-04 10:00:47,6.303,0.252,93.277,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3027619840.0,1286623232.0,9670922240.0,19633909760.0,1530341.0,633082.0
12-04 10:00:48,6.711,0.252,92.869,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,3030347776.0,1286623232.0,9670922240.0,19631181824.0,2133186.0,748852.0
12-04 10:00:49,7.101,0.418,92.398,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3036344320.0,1286623232.0,9670926336.0,19625181184.0,2025812.0,728426.0
12-04 10:00:50,6.885,0.336,92.359,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,3041198080.0,1286623232.0,9670930432.0,19620323328.0,2085487.0,744297.0
12-04 10:00:51,6.516,0.501,92.899,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3043291136.0,1286623232.0,9670930432.0,19618230272.0,1919722.0,707583.0
12-04 10:00:52,7.410,0.416,92.007,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3049414656.0,1286623232.0,9670934528.0,19612102656.0,1933822.0,716533.0
12-04 10:00:53,7.119,0.335,92.546,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057127424.0,1286623232.0,9670934528.0,19604389888.0,1897615.0,710220.0
12-04 10:00:54,7.215,0.336,92.366,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3060617216.0,1286623232.0,9670938624.0,19600896000.0,2024961.0,724428.0
12-04 10:00:55,6.839,0.500,92.494,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3064012800.0,1286623232.0,9670938624.0,19597500416.0,1911281.0,715324.0
12-04 10:00:56,6.616,0.168,93.132,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3066929152.0,1286623232.0,9670942720.0,19594579968.0,1886050.0,704373.0
12-04 10:00:57,7.525,0.334,92.057,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3074375680.0,1286623232.0,9670938624.0,19587137536.0,2014754.0,723978.0
12-04 10:00:58,6.934,0.334,92.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3077201920.0,1286623232.0,9670938624.0,19584311296.0,2045582.0,727844.0
12-04 10:00:59,7.119,0.335,92.379,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3081261056.0,1286623232.0,9670942720.0,19580248064.0,1914515.0,704240.0
12-04 10:01:00,7.197,0.251,92.218,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3083354112.0,1286623232.0,9670942720.0,19578155008.0,1904875.0,700739.0
12-04 10:01:01,7.095,0.334,92.404,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3085570048.0,1286623232.0,9670942720.0,19575939072.0,2067234.0,745551.0
12-04 10:01:02,6.538,0.335,92.959,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3088490496.0,1286623232.0,9670942720.0,19573018624.0,1916225.0,703622.0
12-04 10:01:03,7.648,0.333,91.854,0.0,0.0,0.166,0.0,12288.0,0.0,3.0,3091914752.0,1286623232.0,9670946816.0,19569590272.0,1971704.0,722691.0
12-04 10:01:04,6.134,0.252,93.529,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,3095674880.0,1286623232.0,9670946816.0,19565830144.0,1929305.0,711470.0
12-04 10:01:05,6.891,0.168,92.689,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,3097800704.0,1286623232.0,9670946816.0,19563704320.0,1855739.0,698424.0
12-04 10:01:06,7.538,0.419,91.960,0.0,0.0,0.084,0.0,102400.0,0.0,6.0,3104399360.0,1286623232.0,9670950912.0,19557101568.0,1984035.0,717591.0
12-04 10:01:07,7.0,0.333,92.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3109982208.0,1286623232.0,9670955008.0,19551514624.0,1925306.0,717751.0
12-04 10:01:08,8.257,0.250,91.493,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3115442176.0,1286623232.0,9670955008.0,19546054656.0,1920444.0,713269.0
12-04 10:01:09,6.422,0.334,93.161,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3118997504.0,1286623232.0,9670955008.0,19542499328.0,1918224.0,727870.0
12-04 10:01:10,7.917,0.500,91.250,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3123347456.0,1286623232.0,9670955008.0,19538149376.0,1909240.0,704715.0
12-04 10:01:11,6.339,0.167,93.244,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3127627776.0,1286623232.0,9670959104.0,19533864960.0,1972195.0,727252.0
12-04 10:01:12,8.257,0.417,91.243,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3132956672.0,1286623232.0,9670963200.0,19528531968.0,1949397.0,714022.0
12-04 10:01:13,7.398,0.665,91.854,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3139981312.0,1286623232.0,9670963200.0,19521507328.0,2023686.0,729161.0
12-04 10:01:14,7.077,0.168,92.586,0.0,0.0,0.168,0.0,32768.0,0.0,8.0,3143884800.0,1286623232.0,9670963200.0,19517603840.0,1921743.0,712878.0
12-04 10:01:15,6.911,0.167,92.756,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3147309056.0,1286623232.0,9670967296.0,19514175488.0,1918565.0,703418.0
12-04 10:01:16,7.628,0.251,91.869,0.084,0.0,0.168,0.0,86016.0,0.0,7.0,3148230656.0,1286623232.0,9670967296.0,19513253888.0,1932569.0,715219.0
12-04 10:01:17,6.208,0.336,93.289,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3152134144.0,1286623232.0,9670967296.0,19509350400.0,1960276.0,710316.0
12-04 10:01:18,6.784,0.168,92.965,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,3157594112.0,1286623232.0,9670967296.0,19503890432.0,1875516.0,714782.0
12-04 10:01:19,6.778,0.251,92.720,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3162071040.0,1286623232.0,9670967296.0,19499413504.0,1962873.0,729459.0
12-04 10:01:20,6.381,0.504,93.115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3169579008.0,1286623232.0,9670975488.0,19491897344.0,1898124.0,712585.0
12-04 10:01:21,6.339,0.500,92.911,0.167,0.0,0.083,0.0,98304.0,0.0,8.0,3171299328.0,1286623232.0,9670975488.0,19490177024.0,1765172.0,727269.0
12-04 10:01:22,8.354,0.251,91.145,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3175870464.0,1286623232.0,9670975488.0,19485605888.0,2117983.0,731926.0
12-04 10:01:23,7.191,0.418,92.224,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3178541056.0,1286623232.0,9670979584.0,19482931200.0,2022889.0,740473.0
12-04 10:01:24,7.143,0.336,92.437,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3184979968.0,1286623232.0,9670983680.0,19476488192.0,1888528.0,715330.0
12-04 10:01:25,6.850,0.501,92.398,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3191267328.0,1286623232.0,9670983680.0,19470200832.0,2008941.0,724998.0
12-04 10:01:26,6.873,0.335,92.540,0.251,0.0,0.0,0.0,86016.0,0.0,7.0,3197583360.0,1286623232.0,9670983680.0,19463884800.0,1986804.0,721703.0
12-04 10:01:27,8.187,0.251,91.395,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3205328896.0,1286623232.0,9670983680.0,19456139264.0,1978707.0,718421.0
12-04 10:01:28,5.946,0.419,93.467,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3210027008.0,1286623232.0,9670983680.0,19451441152.0,1897636.0,709911.0
12-04 10:01:29,7.963,0.419,91.534,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3214340096.0,1286623232.0,9670987776.0,19447123968.0,1974502.0,714770.0
12-04 10:01:30,6.538,0.251,93.127,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3219038208.0,1286623232.0,9670987776.0,19442425856.0,1933931.0,715517.0
12-04 10:01:31,7.327,0.416,92.007,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3225640960.0,1286623232.0,9670987776.0,19435823104.0,1969350.0,726641.0
12-04 10:01:32,7.654,0.250,91.930,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3228688384.0,1286623232.0,9670987776.0,19432775680.0,1901150.0,717919.0
12-04 10:01:33,6.449,0.335,93.049,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3231354880.0,1286623232.0,9670987776.0,19430109184.0,1943653.0,725587.0
12-04 10:01:34,6.349,0.167,93.317,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3236048896.0,1286623232.0,9670991872.0,19425411072.0,1452160.0,540437.0
12-04 10:01:35,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3236810752.0,1286623232.0,9670991872.0,19424649216.0,70931.0,230324.0
12-04 10:01:36,0.751,0.083,99.165,0.0,0.0,0.0,0.0,135168.0,0.0,7.0,3236810752.0,1286623232.0,9670991872.0,19424649216.0,60360.0,102944.0
12-04 10:01:37,0.751,0.167,98.916,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3236810752.0,1286623232.0,9670991872.0,19424649216.0,59201.0,102193.0
12-04 10:01:38,0.586,0.0,99.414,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3236810752.0,1286623232.0,9670991872.0,19424649216.0,58522.0,99206.0
12-04 10:01:39,0.585,0.084,99.331,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3236806656.0,1286623232.0,9670995968.0,19424649216.0,58989.0,101791.0
12-04 10:01:40,2.502,0.083,97.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3226648576.0,1286623232.0,9671000064.0,19434803200.0,281939.0,186228.0
12-04 10:01:41,7.563,0.252,92.017,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,3208114176.0,1286623232.0,9671000064.0,19453337600.0,2261738.0,837574.0
12-04 10:01:42,8.479,0.582,90.856,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3121135616.0,1286623232.0,9671000064.0,19540316160.0,2410844.0,872658.0
12-04 10:01:43,8.794,0.335,90.620,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,3059654656.0,1286623232.0,9671000064.0,19601797120.0,2498044.0,897086.0
12-04 10:01:44,7.919,0.168,91.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3013210112.0,1286623232.0,9671004160.0,19648237568.0,2367263.0,863582.0
12-04 10:01:45,7.311,0.336,92.101,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3019120640.0,1286623232.0,9671004160.0,19642327040.0,2229623.0,843969.0
12-04 10:01:46,8.124,0.419,91.374,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3025756160.0,1286623232.0,9671004160.0,19635691520.0,2389162.0,874652.0
12-04 10:01:47,7.305,0.252,92.275,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3029405696.0,1286623232.0,9671004160.0,19632041984.0,2427338.0,881102.0
12-04 10:01:48,7.718,0.503,91.443,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,3032735744.0,1286623232.0,9671004160.0,19628711936.0,2430502.0,884684.0
12-04 10:01:49,7.956,0.335,91.457,0.0,0.0,0.251,0.0,40960.0,0.0,9.0,3035017216.0,1286623232.0,9671008256.0,19626426368.0,2325778.0,859311.0
12-04 10:01:50,8.459,0.419,91.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3035013120.0,1286623232.0,9671012352.0,19626426368.0,2432974.0,876361.0
12-04 10:01:51,8.077,0.416,91.174,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,3036188672.0,1286623232.0,9671012352.0,19625250816.0,2426424.0,893431.0
12-04 10:01:52,8.257,0.500,91.159,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3040342016.0,1286623232.0,9671016448.0,19621093376.0,2480710.0,891839.0
12-04 10:01:53,7.634,0.503,91.275,0.336,0.0,0.252,0.0,40960.0,0.0,3.0,3046305792.0,1286623232.0,9671020544.0,19615125504.0,2442549.0,878463.0
12-04 10:01:54,8.312,0.336,91.268,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3050115072.0,1286623232.0,9671020544.0,19611316224.0,2411543.0,895634.0
12-04 10:01:55,7.185,0.334,92.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3056717824.0,1286623232.0,9671020544.0,19604713472.0,1794761.0,757241.0
12-04 10:01:56,8.354,0.334,90.977,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,3068907520.0,1286623232.0,9671020544.0,19592523776.0,2405159.0,874506.0
12-04 10:01:57,7.686,0.418,91.729,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3072716800.0,1286623232.0,9671020544.0,19588714496.0,2318432.0,868895.0
12-04 10:01:58,8.514,0.250,91.152,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3077029888.0,1286623232.0,9671024640.0,19584397312.0,2326094.0,874222.0
12-04 10:01:59,8.718,0.503,90.444,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3084267520.0,1286623232.0,9671024640.0,19577159680.0,2561603.0,913911.0
12-04 10:02:00,8.007,0.500,91.243,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3089686528.0,1286623232.0,9671024640.0,19571740672.0,2178783.0,823561.0
12-04 10:02:01,8.104,0.668,91.145,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3095568384.0,1286623232.0,9671024640.0,19565858816.0,2487917.0,905801.0
12-04 10:02:02,7.576,0.337,91.919,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3097862144.0,1286623232.0,9671024640.0,19563565056.0,2229250.0,843978.0
12-04 10:02:03,8.083,0.667,91.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3103920128.0,1286623232.0,9671028736.0,19557502976.0,2401878.0,874666.0
12-04 10:02:04,8.138,0.503,91.023,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,3112079360.0,1286623232.0,9671028736.0,19549343744.0,2289038.0,855226.0
12-04 10:02:05,7.531,0.502,91.799,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3119333376.0,1286623232.0,9671028736.0,19542089728.0,2506451.0,909144.0
12-04 10:02:06,8.010,0.337,91.484,0.0,0.0,0.169,0.0,69632.0,0.0,5.0,3124477952.0,1286623232.0,9671028736.0,19536945152.0,2342218.0,862785.0
12-04 10:02:07,7.383,0.336,92.030,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3127328768.0,1286623232.0,9671032832.0,19534090240.0,2037926.0,813171.0
12-04 10:02:08,8.536,0.251,91.046,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3134005248.0,1286623232.0,9671032832.0,19527413760.0,2377732.0,875711.0
12-04 10:02:09,8.291,0.251,91.206,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3136475136.0,1286623232.0,9671036928.0,19524939776.0,2441224.0,875801.0
12-04 10:02:10,8.389,0.419,91.023,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3147776000.0,1286623232.0,9671036928.0,19513638912.0,2550745.0,902997.0
12-04 10:02:11,6.644,0.252,92.767,0.0,0.0,0.336,0.0,65536.0,0.0,5.0,3150819328.0,1286623232.0,9671041024.0,19510591488.0,2331382.0,870910.0
12-04 10:02:12,8.954,0.418,90.377,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3155771392.0,1286623232.0,9671041024.0,19505639424.0,2447721.0,879420.0
12-04 10:02:13,7.293,0.419,92.121,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3157389312.0,1286623232.0,9671041024.0,19504021504.0,2333167.0,879087.0
12-04 10:02:14,8.550,0.419,90.780,0.168,0.0,0.084,0.0,49152.0,0.0,3.0,3162279936.0,1286623232.0,9671041024.0,19499130880.0,2488216.0,888853.0
12-04 10:02:15,8.153,0.416,91.181,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3163930624.0,1286623232.0,9671041024.0,19497480192.0,2421798.0,887993.0
12-04 10:02:16,8.027,0.251,91.472,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,3169701888.0,1286623232.0,9671045120.0,19491704832.0,2366455.0,884673.0
12-04 10:02:17,8.619,0.251,90.795,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3176591360.0,1286623232.0,9671045120.0,19484815360.0,2257509.0,844970.0
12-04 10:02:18,7.293,0.419,92.121,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3178242048.0,1286623232.0,9671045120.0,19483164672.0,2251023.0,852452.0
12-04 10:02:19,9.699,0.418,89.548,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3185823744.0,1286623232.0,9671049216.0,19475578880.0,2559768.0,911020.0
12-04 10:02:20,7.383,0.336,91.862,0.252,0.0,0.168,0.0,32768.0,0.0,3.0,3189649408.0,1286623232.0,9671053312.0,19471749120.0,2455989.0,894609.0
12-04 10:02:21,8.939,0.501,90.476,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3198328832.0,1286623232.0,9671053312.0,19463069696.0,2568720.0,921309.0
12-04 10:02:22,8.555,0.581,90.615,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3203215360.0,1286623232.0,9671053312.0,19458183168.0,2300471.0,862951.0
12-04 10:02:23,7.358,0.251,92.057,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3205914624.0,1286623232.0,9671053312.0,19455483904.0,2322350.0,869099.0
12-04 10:02:24,9.583,0.583,89.667,0.0,0.0,0.167,0.0,20480.0,0.0,5.0,3213025280.0,1286623232.0,9671053312.0,19448373248.0,2319142.0,860215.0
12-04 10:02:25,6.987,0.253,92.424,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,3215085568.0,1286623232.0,9671057408.0,19446308864.0,2338955.0,872689.0
12-04 10:02:26,8.955,0.332,90.381,0.0,0.0,0.332,0.0,65536.0,0.0,5.0,3226226688.0,1286623232.0,9671057408.0,19435167744.0,2164998.0,834719.0
12-04 10:02:27,9.524,0.334,89.975,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3230797824.0,1286623232.0,9671057408.0,19430596608.0,2400674.0,882980.0
12-04 10:02:28,7.860,0.334,91.388,0.0,0.0,0.418,0.0,8192.0,0.0,1.0,3235495936.0,1286623232.0,9671057408.0,19425898496.0,2480066.0,899636.0
12-04 10:02:29,9.182,0.501,89.983,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3244920832.0,1286623232.0,9671061504.0,19416469504.0,2432469.0,899826.0
12-04 10:02:30,8.047,0.419,91.366,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3247423488.0,1286623232.0,9671065600.0,19413962752.0,2352762.0,874184.0
12-04 10:02:31,7.756,0.417,91.326,0.250,0.0,0.250,0.0,94208.0,0.0,8.0,3253747712.0,1286623232.0,9671065600.0,19407638528.0,2441171.0,907717.0
12-04 10:02:32,9.440,0.668,89.808,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3267526656.0,1286623232.0,9671065600.0,19393859584.0,2495592.0,890876.0
12-04 10:02:33,8.047,0.335,91.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3271557120.0,1286623232.0,9671065600.0,19389829120.0,2452546.0,900912.0
12-04 10:02:34,8.054,0.503,91.191,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,3275747328.0,1286623232.0,9671065600.0,19385638912.0,2457727.0,904393.0
12-04 10:02:35,8.969,0.251,90.528,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3285553152.0,1286623232.0,9671069696.0,19375828992.0,2460558.0,895386.0
12-04 10:02:36,8.236,0.416,90.932,0.083,0.0,0.333,0.0,176128.0,0.0,11.0,3294281728.0,1286623232.0,9671069696.0,19367100416.0,2332244.0,874678.0
12-04 10:02:37,8.641,0.336,90.940,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3300503552.0,1286623232.0,9671069696.0,19360878592.0,2262489.0,854688.0
12-04 10:02:38,7.692,0.251,91.890,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3307360256.0,1286623232.0,9671069696.0,19354021888.0,2298588.0,877420.0
12-04 10:02:39,8.003,0.253,91.575,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3316498432.0,1286623232.0,9671073792.0,19344879616.0,2573489.0,933211.0
12-04 10:02:40,7.956,0.419,91.457,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3321577472.0,1286623232.0,9671073792.0,19339800576.0,2275916.0,826261.0
12-04 10:02:41,1.753,0.334,97.830,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3323863040.0,1286623232.0,9671073792.0,19337515008.0,601796.0,244310.0
12-04 10:02:42,0.835,0.250,98.748,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3325259776.0,1286623232.0,9671073792.0,19336118272.0,80802.0,276873.0
12-04 10:02:43,1.082,0.333,98.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3325386752.0,1286623232.0,9671073792.0,19335991296.0,78213.0,134959.0
12-04 10:02:44,0.919,0.167,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3325509632.0,1286623232.0,9671077888.0,19335864320.0,76698.0,133631.0
12-04 10:02:45,0.921,0.167,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3325509632.0,1286623232.0,9671077888.0,19335864320.0,78666.0,135636.0
12-04 10:02:46,0.920,0.167,98.829,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3325509632.0,1286623232.0,9671077888.0,19335864320.0,77097.0,132918.0
12-04 10:02:47,5.667,0.167,94.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3327037440.0,1286623232.0,9671081984.0,19334332416.0,1274548.0,545158.0
12-04 10:02:48,8.885,0.419,90.360,0.084,0.0,0.251,0.0,32768.0,0.0,6.0,3304308736.0,1286623232.0,9671086080.0,19357057024.0,2498931.0,961332.0
12-04 10:02:49,9.567,0.499,89.767,0.0,0.0,0.166,0.0,32768.0,0.0,1.0,3278659584.0,1286623232.0,9671090176.0,19382702080.0,2436950.0,932464.0
12-04 10:02:50,9.850,0.417,89.566,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3086553088.0,1286623232.0,9671090176.0,19574808576.0,2643230.0,994528.0
12-04 10:02:51,9.448,0.334,89.967,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,3094933504.0,1286623232.0,9671090176.0,19566428160.0,2810279.0,1027616.0
12-04 10:02:52,9.758,0.417,89.575,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3062173696.0,1286623232.0,9671090176.0,19599187968.0,2789775.0,1015735.0
12-04 10:02:53,8.473,0.503,90.604,0.252,0.0,0.168,0.0,24576.0,0.0,3.0,3063312384.0,1286623232.0,9671094272.0,19598045184.0,2603022.0,981866.0
12-04 10:02:54,9.532,0.502,89.799,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3058581504.0,1286623232.0,9671094272.0,19602776064.0,2781222.0,1013801.0
12-04 10:02:55,9.129,0.251,90.536,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3063279616.0,1286623232.0,9671094272.0,19598077952.0,2730815.0,997422.0
12-04 10:02:56,9.884,0.498,89.369,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3070517248.0,1286623232.0,9671094272.0,19590840320.0,2748413.0,1009420.0
12-04 10:02:57,9.615,0.502,89.632,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3071279104.0,1286623232.0,9671094272.0,19590078464.0,2785586.0,1021994.0
12-04 10:02:58,8.593,0.505,90.564,0.253,0.0,0.084,0.0,32768.0,0.0,3.0,3075461120.0,1286623232.0,9671102464.0,19585888256.0,2711515.0,994924.0
12-04 10:02:59,9.404,0.168,90.260,0.0,0.0,0.168,0.0,36864.0,0.0,9.0,3078295552.0,1286623232.0,9671102464.0,19583053824.0,2577278.0,977224.0
12-04 10:03:00,9.591,0.417,89.658,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3084144640.0,1286623232.0,9671102464.0,19577204736.0,2675155.0,1009886.0
12-04 10:03:01,9.740,0.168,89.840,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,3082137600.0,1286623232.0,9671102464.0,19579211776.0,2723219.0,1011371.0
12-04 10:03:02,9.900,0.582,89.185,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3084263424.0,1286623232.0,9671102464.0,19577085952.0,2910682.0,1052706.0
12-04 10:03:03,9.842,0.500,89.408,0.083,0.0,0.167,0.0,28672.0,0.0,3.0,3090862080.0,1286623232.0,9671106560.0,19570483200.0,2621112.0,982463.0
12-04 10:03:04,8.809,0.419,90.604,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3096035328.0,1286623232.0,9671106560.0,19565309952.0,2601648.0,987603.0
12-04 10:03:05,9.372,0.502,89.791,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3103281152.0,1286623232.0,9671106560.0,19558064128.0,2824835.0,1036390.0
12-04 10:03:06,8.648,0.420,90.596,0.0,0.0,0.336,0.0,73728.0,0.0,5.0,3118682112.0,1286623232.0,9671102464.0,19542667264.0,2613309.0,1001517.0
12-04 10:03:07,9.357,0.418,90.058,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3127910400.0,1286623232.0,9671110656.0,19533430784.0,2746677.0,1023953.0
12-04 10:03:08,9.312,0.419,89.849,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,3133464576.0,1286623232.0,9671110656.0,19527876608.0,2581470.0,1004490.0
12-04 10:03:09,9.750,0.500,89.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3137339392.0,1286623232.0,9671110656.0,19524001792.0,2855031.0,1043810.0
12-04 10:03:10,9.432,0.417,89.900,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3145400320.0,1286623232.0,9671110656.0,19515940864.0,2697000.0,998563.0
12-04 10:03:11,8.992,0.504,90.252,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,3154411520.0,1286623232.0,9671114752.0,19506925568.0,2625404.0,1008106.0
12-04 10:03:12,9.053,0.419,90.360,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3157204992.0,1286623232.0,9671114752.0,19504132096.0,2515283.0,965078.0
12-04 10:03:13,8.992,0.420,90.252,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3164569600.0,1286623232.0,9671114752.0,19496767488.0,2631270.0,995272.0
12-04 10:03:14,9.866,0.251,89.632,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3172474880.0,1286623232.0,9671114752.0,19488862208.0,2489719.0,953875.0
12-04 10:03:15,9.623,0.418,89.707,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3179200512.0,1286623232.0,9671118848.0,19482132480.0,2795469.0,1034936.0
12-04 10:03:16,8.954,0.586,90.209,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3182276608.0,1286623232.0,9671122944.0,19479052288.0,2229509.0,916772.0
12-04 10:03:17,9.365,0.334,90.134,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3185545216.0,1286623232.0,9671122944.0,19475783680.0,2742889.0,1019219.0
12-04 10:03:18,10.670,0.496,88.503,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3190464512.0,1286623232.0,9671122944.0,19470864384.0,2535427.0,971293.0
12-04 10:03:19,9.567,0.499,89.517,0.166,0.0,0.250,0.0,16384.0,0.0,2.0,3193794560.0,1286623232.0,9671127040.0,19467530240.0,2955098.0,1082370.0
12-04 10:03:20,9.623,0.586,89.540,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3205197824.0,1286623232.0,9671131136.0,19456122880.0,2561414.0,992790.0
12-04 10:03:21,10.336,0.336,89.076,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,3211694080.0,1286623232.0,9671131136.0,19449626624.0,2655833.0,1019421.0
12-04 10:03:22,9.244,0.420,90.084,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3217154048.0,1286623232.0,9671131136.0,19444166656.0,2633222.0,1009210.0
12-04 10:03:23,10.351,0.250,89.232,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,3226042368.0,1286623232.0,9671131136.0,19435278336.0,2094545.0,900381.0
12-04 10:03:24,7.886,0.252,91.527,0.168,0.0,0.168,0.0,53248.0,0.0,3.0,3230863360.0,1286623232.0,9671135232.0,19430453248.0,2074255.0,901763.0
12-04 10:03:25,9.876,0.249,89.544,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3238481920.0,1286623232.0,9671135232.0,19422834688.0,2427626.0,970875.0
12-04 10:03:26,11.0,0.583,88.250,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,3244101632.0,1286623232.0,9671135232.0,19417214976.0,2818618.0,1040738.0
12-04 10:03:27,9.038,0.251,90.544,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3247624192.0,1286623232.0,9671135232.0,19413692416.0,2347726.0,953313.0
12-04 10:03:28,9.942,0.418,89.557,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3262476288.0,1286623232.0,9671139328.0,19398836224.0,2645240.0,1016564.0
12-04 10:03:29,10.566,0.416,88.602,0.250,0.0,0.166,0.0,32768.0,0.0,3.0,3267428352.0,1286623232.0,9671139328.0,19393884160.0,2586899.0,1002167.0
12-04 10:03:30,9.516,0.584,89.816,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3272126464.0,1286623232.0,9671139328.0,19389186048.0,2665167.0,1013792.0
12-04 10:03:31,9.564,0.503,89.765,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,3282604032.0,1286623232.0,9671139328.0,19378708480.0,2590239.0,1016172.0
12-04 10:03:32,9.532,0.334,89.967,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3289104384.0,1286623232.0,9671143424.0,19372204032.0,2676623.0,1033611.0
12-04 10:03:33,9.197,0.753,89.799,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3292688384.0,1286623232.0,9671147520.0,19368615936.0,2499128.0,984075.0
12-04 10:03:34,8.557,0.419,90.772,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3299418112.0,1286623232.0,9671147520.0,19361886208.0,2325738.0,944390.0
12-04 10:03:35,10.042,0.251,89.456,0.0,0.0,0.251,0.0,24576.0,0.0,6.0,3304878080.0,1286623232.0,9671147520.0,19356426240.0,2409325.0,963780.0
12-04 10:03:36,10.610,0.334,88.889,0.0,0.0,0.167,0.0,131072.0,0.0,7.0,3310116864.0,1286623232.0,9671147520.0,19351187456.0,2546853.0,1000855.0
12-04 10:03:37,8.410,0.336,91.001,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3316559872.0,1286623232.0,9671147520.0,19344744448.0,2424624.0,975034.0
12-04 10:03:38,10.597,0.421,88.814,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,3325317120.0,1286623232.0,9671151616.0,19335983104.0,2784826.0,1050973.0
12-04 10:03:39,9.842,0.250,89.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3336364032.0,1286623232.0,9671151616.0,19324936192.0,2527165.0,992041.0
12-04 10:03:40,9.197,0.502,89.883,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,3344277504.0,1286623232.0,9671151616.0,19317022720.0,2235610.0,934764.0
12-04 10:03:41,9.417,0.583,89.667,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,3351441408.0,1286623232.0,9671151616.0,19309858816.0,2834352.0,1075037.0
12-04 10:03:42,9.672,0.421,89.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3355631616.0,1286623232.0,9671151616.0,19305668608.0,2546386.0,1006929.0
12-04 10:03:43,9.068,0.588,90.176,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3364204544.0,1286623232.0,9671151616.0,19297095680.0,2519778.0,987645.0
12-04 10:03:44,9.251,0.505,90.076,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3371024384.0,1286623232.0,9671155712.0,19290271744.0,2455833.0,981889.0
12-04 10:03:45,9.015,0.501,90.150,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,3381022720.0,1286623232.0,9671155712.0,19280273408.0,2621883.0,1025916.0
12-04 10:03:46,10.953,0.334,88.545,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3391152128.0,1286623232.0,9671155712.0,19270144000.0,2635307.0,1020160.0
12-04 10:03:47,6.281,0.335,93.384,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3394449408.0,1286623232.0,9671159808.0,19266842624.0,2648303.0,857091.0
12-04 10:03:48,3.094,0.167,96.572,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3395395584.0,1286623232.0,9671163904.0,19265892352.0,1854462.0,538609.0
12-04 10:03:49,3.261,0.334,96.237,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3396919296.0,1286623232.0,9671163904.0,19264368640.0,3046056.0,773027.0
12-04 10:03:50,3.096,0.251,96.569,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3397038080.0,1286623232.0,9671163904.0,19264249856.0,2802872.0,713341.0
12-04 10:03:51,1.336,0.167,98.414,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3398115328.0,1286623232.0,9671163904.0,19263172608.0,152001.0,354764.0
12-04 10:03:52,1.173,0.084,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398115328.0,1286623232.0,9671163904.0,19263172608.0,95587.0,167787.0
12-04 10:03:53,1.414,0.250,98.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3398619136.0,1286623232.0,9671168000.0,19262664704.0,96149.0,165917.0
12-04 10:03:54,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3398619136.0,1286623232.0,9671168000.0,19262664704.0,97990.0,170608.0
12-04 10:03:55,2.165,0.250,97.419,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3398746112.0,1286623232.0,9671168000.0,19262537728.0,93192.0,164184.0
12-04 10:03:56,1.336,0.167,98.414,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3398746112.0,1286623232.0,9671168000.0,19262537728.0,94663.0,164655.0
12-04 10:03:57,8.502,0.589,90.572,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3358867456.0,1286623232.0,9671176192.0,19302408192.0,2589548.0,1033278.0
12-04 10:03:58,9.756,0.505,89.403,0.0,0.0,0.336,0.0,12288.0,0.0,3.0,3269607424.0,1286623232.0,9671176192.0,19391668224.0,2985420.0,1118572.0
12-04 10:03:59,9.412,0.420,90.0,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3107995648.0,1286623232.0,9671176192.0,19553280000.0,2759851.0,1086433.0
12-04 10:04:00,7.797,0.339,91.610,0.0,0.0,0.254,0.0,32768.0,0.0,1.0,3113742336.0,1286623232.0,9671180288.0,19547529216.0,2726150.0,1081277.0
12-04 10:04:01,9.038,0.502,89.791,0.167,0.0,0.502,0.0,98304.0,0.0,8.0,3076050944.0,1286623232.0,9671184384.0,19585216512.0,2603307.0,1087720.0
12-04 10:04:02,7.970,0.587,91.191,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3079319552.0,1286623232.0,9671184384.0,19581947904.0,2680606.0,1067312.0
12-04 10:04:03,9.320,0.672,89.757,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,3075067904.0,1286623232.0,9671184384.0,19586199552.0,2740710.0,1084103.0
12-04 10:04:04,8.841,0.500,90.325,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3074146304.0,1286623232.0,9671184384.0,19587121152.0,2599026.0,1045208.0
12-04 10:04:05,9.183,0.168,90.480,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,3076771840.0,1286623232.0,9671184384.0,19584495616.0,2977996.0,1131416.0
12-04 10:04:06,9.564,0.503,89.430,0.168,0.0,0.336,0.0,102400.0,0.0,8.0,3078770688.0,1286623232.0,9671184384.0,19582496768.0,2751428.0,1087740.0
12-04 10:04:07,9.060,0.419,90.352,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3081785344.0,1286623232.0,9671188480.0,19579478016.0,2741976.0,1089314.0
12-04 10:04:08,9.228,0.336,90.185,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3089657856.0,1286623232.0,9671188480.0,19571605504.0,2815641.0,1147027.0
12-04 10:04:09,9.099,0.505,90.143,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3097944064.0,1286623232.0,9671188480.0,19563319296.0,3025466.0,1120310.0
12-04 10:04:10,9.680,0.337,89.646,0.0,0.0,0.337,0.0,36864.0,0.0,8.0,3103875072.0,1286623232.0,9671192576.0,19557384192.0,2865160.0,1116378.0
12-04 10:04:11,8.930,0.421,90.312,0.0,0.0,0.337,0.0,69632.0,0.0,5.0,3107336192.0,1286623232.0,9671192576.0,19553923072.0,2766675.0,1109537.0
12-04 10:04:12,9.152,0.588,90.008,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3120320512.0,1286623232.0,9671192576.0,19540938752.0,2619335.0,1071357.0
12-04 10:04:13,8.256,0.421,90.986,0.0,0.0,0.337,0.0,12288.0,0.0,1.0,3125239808.0,1286623232.0,9671192576.0,19536019456.0,2664373.0,1102887.0
12-04 10:04:14,9.175,0.421,90.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3147587584.0,1286623232.0,9671192576.0,19513671680.0,2802134.0,1110989.0
12-04 10:04:15,8.256,0.505,91.070,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3153043456.0,1286623232.0,9671196672.0,19508211712.0,2739869.0,1117446.0
12-04 10:04:16,8.298,0.508,91.025,0.0,0.0,0.169,0.0,65536.0,0.0,5.0,3161837568.0,1286623232.0,9671196672.0,19499417600.0,2874649.0,1160311.0
12-04 10:04:17,9.588,0.505,89.403,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,3166879744.0,1286623232.0,9671200768.0,19494371328.0,2731140.0,1111081.0
12-04 10:04:18,8.581,0.170,91.079,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3178053632.0,1286623232.0,9671204864.0,19483193344.0,2837003.0,1134336.0
12-04 10:04:19,9.528,0.506,89.798,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3184394240.0,1286623232.0,9671208960.0,19476848640.0,2888782.0,1138930.0
12-04 10:04:20,9.190,0.668,89.891,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3193004032.0,1286623232.0,9671208960.0,19468238848.0,2568678.0,1087192.0
12-04 10:04:21,9.114,0.422,90.042,0.0,0.0,0.422,0.0,65536.0,0.0,5.0,3199979520.0,1286623232.0,9671208960.0,19461263360.0,2778573.0,1143865.0
12-04 10:04:22,9.030,0.502,90.217,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3203280896.0,1286623232.0,9671208960.0,19457961984.0,2852752.0,1143458.0
12-04 10:04:23,10.464,0.422,88.945,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3216171008.0,1286623232.0,9671208960.0,19445071872.0,2793034.0,1128932.0
12-04 10:04:24,8.101,0.506,91.139,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3219816448.0,1286623232.0,9671213056.0,19441422336.0,2898076.0,1166040.0
12-04 10:04:25,9.428,0.505,89.815,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3227910144.0,1286623232.0,9671213056.0,19433328640.0,2848652.0,1138877.0
12-04 10:04:26,10.207,0.664,88.880,0.0,0.0,0.249,0.0,65536.0,0.0,5.0,3234488320.0,1286623232.0,9671208960.0,19426754560.0,2605281.0,1094827.0
12-04 10:04:27,8.425,0.168,90.986,0.168,0.0,0.253,0.0,16384.0,0.0,2.0,3240419328.0,1286623232.0,9671213056.0,19420819456.0,2673695.0,1113173.0
12-04 10:04:28,9.444,0.337,89.798,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3259240448.0,1286623232.0,9671217152.0,19401994240.0,2777449.0,1124514.0
12-04 10:04:29,8.277,0.507,90.963,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3280285696.0,1286623232.0,9671217152.0,19380948992.0,2673475.0,1129316.0
12-04 10:04:30,9.153,0.254,90.254,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3285950464.0,1286623232.0,9671217152.0,19375284224.0,2848654.0,1141841.0
12-04 10:04:31,9.228,0.336,90.101,0.0,0.0,0.336,0.0,65536.0,0.0,5.0,3290296320.0,1286623232.0,9671221248.0,19370934272.0,2714298.0,1141261.0
12-04 10:04:32,8.699,0.591,90.625,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3304288256.0,1286623232.0,9671225344.0,19356938240.0,2929325.0,1168224.0
12-04 10:04:33,8.876,0.507,90.110,0.254,0.0,0.254,0.0,16384.0,0.0,2.0,3310551040.0,1286623232.0,9671225344.0,19350675456.0,3030966.0,1194075.0
12-04 10:04:34,9.343,0.337,90.152,0.0,0.0,0.168,0.0,20480.0,0.0,4.0,3321376768.0,1286623232.0,9671225344.0,19339849728.0,2726691.0,1127346.0
12-04 10:04:35,9.842,0.334,89.491,0.0,0.0,0.334,0.0,40960.0,0.0,3.0,3331153920.0,1286623232.0,9671225344.0,19330072576.0,2673591.0,1106629.0
12-04 10:04:36,9.388,0.335,90.109,0.0,0.0,0.168,0.0,159744.0,0.0,10.0,3336105984.0,1286623232.0,9671225344.0,19325120512.0,2419385.0,1069016.0
12-04 10:04:37,8.878,0.586,90.285,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3340865536.0,1286623232.0,9671229440.0,19320356864.0,2537093.0,1095516.0
12-04 10:04:38,10.178,0.170,89.143,0.254,0.0,0.254,0.0,32768.0,0.0,3.0,3348484096.0,1286623232.0,9671229440.0,19312738304.0,2952957.0,1186834.0
12-04 10:04:39,8.425,0.421,90.901,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3354292224.0,1286623232.0,9671229440.0,19306930176.0,2822475.0,1147803.0
12-04 10:04:40,10.267,0.584,88.898,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3363160064.0,1286623232.0,9671229440.0,19298062336.0,2965892.0,1200774.0
12-04 10:04:41,9.198,0.506,90.127,0.0,0.0,0.169,0.0,69632.0,0.0,5.0,3373625344.0,1286623232.0,9671229440.0,19287597056.0,2818090.0,1158148.0
12-04 10:04:42,10.526,0.668,88.638,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3387174912.0,1286623232.0,9671233536.0,19274043392.0,2634115.0,1115486.0
12-04 10:04:43,8.460,0.592,90.440,0.254,0.0,0.254,0.0,16384.0,0.0,2.0,3398123520.0,1286623232.0,9671237632.0,19263090688.0,2702269.0,1124391.0
12-04 10:04:44,8.439,0.675,90.549,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3403710464.0,1286623232.0,9671237632.0,19257503744.0,3056456.0,1221970.0
12-04 10:04:45,9.580,0.588,89.412,0.0,0.0,0.420,0.0,32768.0,0.0,7.0,3410567168.0,1286623232.0,9671237632.0,19250647040.0,2991389.0,1200007.0
12-04 10:04:46,9.615,0.502,89.548,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,3420880896.0,1286623232.0,9671241728.0,19240329216.0,2594212.0,1120007.0
12-04 10:04:47,10.310,0.419,88.935,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3427573760.0,1286623232.0,9671245824.0,19233632256.0,2456503.0,1073764.0
12-04 10:04:48,8.765,0.501,90.317,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,3430060032.0,1286623232.0,9671245824.0,19231145984.0,2391467.0,1093263.0
12-04 10:04:49,8.692,0.506,90.380,0.0,0.0,0.422,0.0,12288.0,0.0,1.0,3433709568.0,1286623232.0,9671245824.0,19227496448.0,2955380.0,1202636.0
12-04 10:04:50,9.267,0.505,89.890,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3440566272.0,1286623232.0,9671245824.0,19220639744.0,2678865.0,1132279.0
12-04 10:04:51,9.480,0.503,89.513,0.0,0.0,0.503,0.0,69632.0,0.0,5.0,3448721408.0,1286623232.0,9671249920.0,19212480512.0,2939312.0,1187925.0
12-04 10:04:52,10.042,0.591,89.283,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3452473344.0,1286623232.0,9671249920.0,19208728576.0,2654858.0,1126793.0
12-04 10:04:53,8.389,0.419,90.604,0.084,0.0,0.503,0.0,24576.0,0.0,2.0,3458727936.0,1286623232.0,9671249920.0,19202473984.0,2640286.0,1130478.0
12-04 10:04:54,9.267,0.421,89.890,0.168,0.0,0.253,0.0,4096.0,0.0,1.0,3463331840.0,1286623232.0,9671249920.0,19197870080.0,2833122.0,1166274.0
12-04 10:04:55,9.467,0.592,89.687,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3474464768.0,1286623232.0,9671258112.0,19186728960.0,2911596.0,1200811.0
12-04 10:04:56,8.467,0.508,90.771,0.0,0.0,0.254,0.0,69632.0,0.0,5.0,3496337408.0,1286623232.0,9671258112.0,19164856320.0,2892084.0,1191482.0
12-04 10:04:57,5.285,0.336,94.211,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3493552128.0,1286623232.0,9671258112.0,19167641600.0,2998311.0,825923.0
12-04 10:04:58,3.078,0.166,96.589,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3494789120.0,1286623232.0,9671258112.0,19166404608.0,1962533.0,609119.0
12-04 10:04:59,3.094,0.334,96.405,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3495710720.0,1286623232.0,9671258112.0,19165483008.0,2649518.0,700351.0
12-04 10:05:00,3.078,0.499,96.173,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3497164800.0,1286623232.0,9671258112.0,19164028928.0,2602157.0,685299.0
12-04 10:05:01,3.586,0.250,95.997,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3499102208.0,1286623232.0,9671262208.0,19162087424.0,3019698.0,782965.0
12-04 10:05:02,2.423,0.084,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3502276608.0,1286623232.0,9671262208.0,19158913024.0,1449953.0,637778.0
12-04 10:05:03,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3502538752.0,1286623232.0,9671262208.0,19158650880.0,121413.0,204635.0
12-04 10:05:04,1.418,0.334,97.998,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3502534656.0,1286623232.0,9671266304.0,19158650880.0,116102.0,199780.0
12-04 10:05:05,1.172,0.084,98.745,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,3503677440.0,1286623232.0,9671266304.0,19157508096.0,115495.0,200800.0
12-04 10:05:06,1.167,0.167,98.583,0.0,0.0,0.083,0.0,114688.0,0.0,6.0,3503685632.0,1286623232.0,9671266304.0,19157499904.0,114052.0,199899.0
12-04 10:05:07,1.004,0.084,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3503685632.0,1286623232.0,9671266304.0,19157499904.0,113387.0,198715.0
12-04 10:05:08,5.848,0.334,93.651,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3507613696.0,1286623232.0,9671274496.0,19153563648.0,1394694.0,651357.0
12-04 10:05:09,11.651,0.754,87.343,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,3471560704.0,1286623232.0,9671274496.0,19189616640.0,3058694.0,1208515.0
12-04 10:05:10,11.642,0.586,87.186,0.251,0.0,0.335,0.0,32768.0,0.0,3.0,3331006464.0,1286623232.0,9671274496.0,19330170880.0,2918327.0,1208300.0
12-04 10:05:11,11.364,0.926,87.290,0.0,0.0,0.421,0.0,69632.0,0.0,5.0,3218726912.0,1286623232.0,9671274496.0,19442450432.0,2975006.0,1207881.0
12-04 10:05:12,11.055,0.419,88.107,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3235135488.0,1286623232.0,9671278592.0,19426037760.0,3036876.0,1219093.0
12-04 10:05:13,10.254,0.593,88.983,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3175268352.0,1286623232.0,9671278592.0,19485904896.0,3147094.0,1263526.0
12-04 10:05:14,11.799,0.335,87.615,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3094773760.0,1286623232.0,9671278592.0,19566399488.0,2981904.0,1225774.0
12-04 10:05:15,10.888,0.335,88.358,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,3095756800.0,1286623232.0,9671278592.0,19565416448.0,2923461.0,1210863.0
12-04 10:05:16,11.937,0.501,87.312,0.083,0.0,0.167,0.0,73728.0,0.0,5.0,3095121920.0,1286623232.0,9671278592.0,19566051328.0,2948707.0,1229203.0
12-04 10:05:17,11.760,0.500,87.406,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3107303424.0,1286623232.0,9671286784.0,19553861632.0,2972403.0,1231578.0
12-04 10:05:18,11.102,0.417,88.147,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3108634624.0,1286623232.0,9671286784.0,19552530432.0,3104625.0,1248566.0
12-04 10:05:19,12.030,0.418,87.385,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,3112255488.0,1286623232.0,9671286784.0,19548909568.0,2821819.0,1205782.0
12-04 10:05:20,11.853,0.501,87.062,0.250,0.0,0.334,0.0,73728.0,0.0,14.0,3120070656.0,1286623232.0,9671290880.0,19541090304.0,3037768.0,1246401.0
12-04 10:05:21,11.548,0.418,87.782,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3119284224.0,1286623232.0,9671290880.0,19541876736.0,3149363.0,1278533.0
12-04 10:05:22,11.696,0.501,87.552,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3125219328.0,1286623232.0,9671290880.0,19535941632.0,2978060.0,1225424.0
12-04 10:05:23,11.745,0.336,87.584,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3137568768.0,1286623232.0,9671290880.0,19523592192.0,2959345.0,1220877.0
12-04 10:05:24,10.849,0.252,88.730,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3144388608.0,1286623232.0,9671294976.0,19516768256.0,2974572.0,1222273.0
12-04 10:05:25,12.594,0.751,86.405,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3160477696.0,1286623232.0,9671299072.0,19500675072.0,2925774.0,1205570.0
12-04 10:05:26,11.362,0.501,87.886,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,3170127872.0,1286623232.0,9671299072.0,19491024896.0,2859274.0,1217577.0
12-04 10:05:27,11.548,0.335,87.866,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3179810816.0,1286623232.0,9671299072.0,19481341952.0,2740849.0,1184844.0
12-04 10:05:28,10.822,0.503,88.591,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3187183616.0,1286623232.0,9671299072.0,19473969152.0,2718658.0,1185969.0
12-04 10:05:29,11.770,0.417,87.563,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3198734336.0,1286623232.0,9671303168.0,19462414336.0,2767436.0,1204533.0
12-04 10:05:30,11.232,0.419,88.097,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3207528448.0,1286623232.0,9671303168.0,19453620224.0,3005639.0,1242018.0
12-04 10:05:31,11.538,0.502,87.625,0.084,0.0,0.251,0.0,86016.0,0.0,7.0,3217559552.0,1286623232.0,9671303168.0,19443589120.0,2961912.0,1237940.0
12-04 10:05:32,11.883,0.586,87.448,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3232288768.0,1286623232.0,9671303168.0,19428859904.0,2943620.0,1223717.0
12-04 10:05:33,11.139,0.586,88.023,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3247882240.0,1286623232.0,9671303168.0,19413266432.0,2724391.0,1198198.0
12-04 10:05:34,11.092,0.336,88.151,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3256672256.0,1286623232.0,9671307264.0,19404472320.0,2738574.0,1197922.0
12-04 10:05:35,11.467,0.506,87.943,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,3265118208.0,1286623232.0,9671307264.0,19396026368.0,2947766.0,1233892.0
12-04 10:05:36,11.755,0.336,87.573,0.168,0.0,0.168,0.0,180224.0,0.0,11.0,3273592832.0,1286623232.0,9671307264.0,19387551744.0,3237887.0,1291098.0
12-04 10:05:37,11.967,0.167,87.699,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3283685376.0,1286623232.0,9671307264.0,19377459200.0,3069009.0,1275110.0
12-04 10:05:38,11.626,0.337,87.700,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3293782016.0,1286623232.0,9671307264.0,19367362560.0,3007941.0,1255542.0
12-04 10:05:39,11.529,0.418,87.886,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3297935360.0,1286623232.0,9671311360.0,19363205120.0,3078765.0,1267939.0
12-04 10:05:40,12.020,0.417,87.479,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,3307085824.0,1286623232.0,9671311360.0,19354054656.0,3021243.0,1240764.0
12-04 10:05:41,11.542,0.421,87.447,0.168,0.0,0.421,0.0,98304.0,0.0,8.0,3317903360.0,1286623232.0,9671311360.0,19343237120.0,3384718.0,1325139.0
12-04 10:05:42,12.656,0.416,86.595,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3322630144.0,1286623232.0,9671315456.0,19338506240.0,2988862.0,1251121.0
12-04 10:05:43,11.671,0.420,87.573,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3328782336.0,1286623232.0,9671319552.0,19332349952.0,2916774.0,1234635.0
12-04 10:05:44,10.849,0.421,88.478,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,3343925248.0,1286623232.0,9671319552.0,19317207040.0,2969054.0,1239551.0
12-04 10:05:45,12.752,0.587,86.409,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3355607040.0,1286623232.0,9671319552.0,19305525248.0,2898263.0,1241477.0
12-04 10:05:46,10.420,0.672,88.403,0.252,0.0,0.252,0.0,106496.0,0.0,8.0,3359035392.0,1286623232.0,9671319552.0,19302096896.0,2978630.0,1235629.0
12-04 10:05:47,12.157,0.583,87.094,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3364904960.0,1286623232.0,9671323648.0,19296223232.0,2946088.0,1234306.0
12-04 10:05:48,11.913,0.671,87.248,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3373027328.0,1286623232.0,9671327744.0,19288096768.0,2914886.0,1254019.0
12-04 10:05:49,12.218,0.418,87.029,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3388071936.0,1286623232.0,9671327744.0,19273052160.0,2959600.0,1236040.0
12-04 10:05:50,11.661,0.419,87.584,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3390676992.0,1286623232.0,9671327744.0,19270447104.0,2994472.0,1270332.0
12-04 10:05:51,11.809,0.335,87.688,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,3398803456.0,1286623232.0,9671327744.0,19262320640.0,2752549.0,1221229.0
12-04 10:05:52,11.789,0.502,87.375,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3409780736.0,1286623232.0,9671331840.0,19251339264.0,2708970.0,1225357.0
12-04 10:05:53,11.809,0.335,87.437,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3419844608.0,1286623232.0,9671331840.0,19241275392.0,2750520.0,1221592.0
12-04 10:05:54,10.763,0.339,88.644,0.0,0.0,0.254,0.0,12288.0,0.0,1.0,3427553280.0,1286623232.0,9671335936.0,19233562624.0,2732281.0,1222724.0
12-04 10:05:55,11.755,0.672,87.406,0.0,0.0,0.168,0.0,36864.0,0.0,8.0,3435966464.0,1286623232.0,9671335936.0,19225149440.0,2698439.0,1216812.0
12-04 10:05:56,11.288,0.418,88.043,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,3447906304.0,1286623232.0,9671340032.0,19213205504.0,2798649.0,1235388.0
12-04 10:05:57,11.849,0.504,87.311,0.252,0.0,0.084,0.0,28672.0,0.0,3.0,3456319488.0,1286623232.0,9671340032.0,19204792320.0,2699044.0,1202638.0
12-04 10:05:58,12.479,0.419,86.851,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3466604544.0,1286623232.0,9671340032.0,19194507264.0,2740381.0,1247785.0
12-04 10:05:59,11.158,0.419,88.255,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3471396864.0,1286623232.0,9671340032.0,19189714944.0,2767005.0,1248453.0
12-04 10:06:00,12.542,0.418,86.789,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3480662016.0,1286623232.0,9671344128.0,19180445696.0,2738099.0,1226791.0
12-04 10:06:01,12.427,0.500,86.822,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,3489431552.0,1286623232.0,9671344128.0,19171676160.0,2743506.0,1250615.0
12-04 10:06:02,11.755,0.504,87.154,0.168,0.0,0.420,0.0,16384.0,0.0,2.0,3500605440.0,1286623232.0,9671344128.0,19160502272.0,2769867.0,1227250.0
12-04 10:06:03,11.484,0.838,87.427,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3505971200.0,1286623232.0,9671344128.0,19155136512.0,2705805.0,1236134.0
12-04 10:06:04,11.997,0.587,87.248,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3514769408.0,1286623232.0,9671344128.0,19146338304.0,2781330.0,1246875.0
12-04 10:06:05,11.947,0.418,87.469,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3524067328.0,1286623232.0,9671348224.0,19137036288.0,2988805.0,1271342.0
12-04 10:06:06,11.486,0.676,87.584,0.0,0.0,0.253,0.0,69632.0,0.0,5.0,3537084416.0,1286623232.0,9671348224.0,19124019200.0,2941073.0,1265762.0
12-04 10:06:07,12.678,0.504,86.398,0.084,0.0,0.336,0.0,16384.0,0.0,1.0,3545591808.0,1286623232.0,9671348224.0,19115511808.0,3190638.0,1313812.0
12-04 10:06:08,8.863,0.334,90.635,0.084,0.0,0.084,0.0,0.0,0.0,1.0,3548442624.0,1286623232.0,9671352320.0,19112656896.0,2682000.0,1019607.0
12-04 10:06:09,2.256,0.084,97.494,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3550162944.0,1286623232.0,9671356416.0,19110932480.0,1229269.0,470632.0
12-04 10:06:10,2.519,0.252,97.229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552636928.0,1286623232.0,9671356416.0,19108458496.0,2110163.0,610812.0
12-04 10:06:11,2.845,0.335,96.653,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3554320384.0,1286623232.0,9671356416.0,19106775040.0,2459384.0,684240.0
12-04 10:06:12,2.012,0.335,97.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3556950016.0,1286623232.0,9671360512.0,19104141312.0,1653515.0,478646.0
12-04 10:06:13,3.0,0.333,96.500,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3561148416.0,1286623232.0,9671360512.0,19099942912.0,2130581.0,602785.0
12-04 10:06:14,2.333,0.500,97.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3563147264.0,1286623232.0,9671360512.0,19097944064.0,1771174.0,496867.0
12-04 10:06:15,3.175,0.167,96.575,0.0,0.0,0.084,0.0,36864.0,0.0,1.0,3566944256.0,1286623232.0,9671364608.0,19094142976.0,1337199.0,414038.0
12-04 10:06:16,1.252,0.250,98.414,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,3568263168.0,1286623232.0,9671364608.0,19092824064.0,145280.0,445230.0
12-04 10:06:17,1.082,0.333,98.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3568259072.0,1286623232.0,9671368704.0,19092824064.0,134284.0,233352.0
12-04 10:06:18,1.751,0.083,97.998,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3568259072.0,1286623232.0,9671368704.0,19092824064.0,131315.0,231494.0
12-04 10:06:19,2.158,0.249,97.427,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,3569528832.0,1286623232.0,9671368704.0,19091554304.0,132359.0,231074.0
12-04 10:06:20,1.918,0.417,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3570204672.0,1286623232.0,9671368704.0,19090878464.0,135446.0,235246.0
12-04 10:06:21,1.169,0.334,98.414,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3570278400.0,1286623232.0,9671372800.0,19090800640.0,148720.0,248460.0
12-04 10:06:22,14.440,0.332,85.062,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3505803264.0,1286623232.0,9671376896.0,19155271680.0,3320550.0,1332968.0
12-04 10:06:23,15.194,0.826,83.650,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3346386944.0,1286623232.0,9671376896.0,19314688000.0,3686905.0,1408795.0
12-04 10:06:24,13.549,0.582,85.037,0.249,0.0,0.582,0.0,32768.0,0.0,3.0,3230044160.0,1286623232.0,9671376896.0,19431030784.0,3531065.0,1407327.0
12-04 10:06:25,12.656,0.500,86.761,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3261947904.0,1286623232.0,9671376896.0,19399127040.0,3007007.0,1301579.0
12-04 10:06:26,12.938,0.417,86.311,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,3204677632.0,1286623232.0,9671380992.0,19456393216.0,3312403.0,1340275.0
12-04 10:06:27,12.677,0.500,86.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3130777600.0,1286623232.0,9671380992.0,19530293248.0,3188877.0,1340577.0
12-04 10:06:28,13.587,0.497,85.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3129380864.0,1286623232.0,9671380992.0,19531689984.0,3169852.0,1316976.0
12-04 10:06:29,13.739,0.333,85.346,0.250,0.0,0.333,0.0,36864.0,0.0,3.0,3131252736.0,1286623232.0,9671380992.0,19529818112.0,3418371.0,1373584.0
12-04 10:06:30,13.433,0.415,85.738,0.0,0.0,0.415,0.0,12288.0,0.0,3.0,3133534208.0,1286623232.0,9671385088.0,19527532544.0,3237693.0,1341537.0
12-04 10:06:31,13.206,0.581,86.047,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,3137282048.0,1286623232.0,9671385088.0,19523784704.0,3034527.0,1328384.0
12-04 10:06:32,12.938,0.167,86.644,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3146358784.0,1286623232.0,9671385088.0,19514707968.0,3011503.0,1314947.0
12-04 10:06:33,13.527,0.664,85.477,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3150835712.0,1286623232.0,9671385088.0,19510231040.0,3065063.0,1311954.0
12-04 10:06:34,12.782,0.334,86.466,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,3155406848.0,1286623232.0,9671385088.0,19505659904.0,3021707.0,1331726.0
12-04 10:06:35,13.217,0.416,86.118,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,3162370048.0,1286623232.0,9671389184.0,19498692608.0,3023784.0,1328884.0
12-04 10:06:36,12.917,0.833,86.083,0.0,0.0,0.167,0.0,167936.0,0.0,9.0,3174686720.0,1286623232.0,9671389184.0,19486375936.0,2937509.0,1321252.0
12-04 10:06:37,12.709,0.418,86.538,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3181625344.0,1286623232.0,9671393280.0,19479433216.0,2973555.0,1334863.0
12-04 10:06:38,12.968,0.665,85.869,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3190050816.0,1286623232.0,9671393280.0,19471007744.0,3173097.0,1343387.0
12-04 10:06:39,12.855,0.584,86.144,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,3213258752.0,1286623232.0,9671397376.0,19447795712.0,3081503.0,1340675.0
12-04 10:06:40,13.633,0.665,85.370,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3224743936.0,1286623232.0,9671397376.0,19436310528.0,3064140.0,1335093.0
12-04 10:06:41,13.433,0.415,85.904,0.0,0.0,0.249,0.0,69632.0,0.0,5.0,3230941184.0,1286623232.0,9671397376.0,19430113280.0,3022380.0,1341676.0
12-04 10:06:42,13.272,0.501,85.893,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3243098112.0,1286623232.0,9671397376.0,19417956352.0,3033279.0,1345237.0
12-04 10:06:43,13.267,0.332,85.987,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3250970624.0,1286623232.0,9671397376.0,19410083840.0,2993875.0,1354106.0
12-04 10:06:44,12.300,0.505,86.858,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3258716160.0,1286623232.0,9671397376.0,19402338304.0,3049632.0,1347551.0
12-04 10:06:45,13.610,0.581,85.228,0.0,0.0,0.581,0.0,0.0,0.0,0.0,3268325376.0,1286623232.0,9671405568.0,19392720896.0,3128929.0,1352041.0
12-04 10:06:46,13.222,0.251,86.276,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,3276738560.0,1286623232.0,9671405568.0,19384307712.0,3030956.0,1349230.0
12-04 10:06:47,13.011,0.417,86.239,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3283468288.0,1286623232.0,9671405568.0,19377577984.0,3002370.0,1343027.0
12-04 10:06:48,13.083,0.500,86.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3299971072.0,1286623232.0,9671409664.0,19361071104.0,3041454.0,1353873.0
12-04 10:06:49,13.963,0.334,85.284,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,3321524224.0,1286623232.0,9671413760.0,19339513856.0,3126203.0,1356277.0
12-04 10:06:50,14.085,0.414,85.253,0.0,0.0,0.249,0.0,36864.0,0.0,1.0,3326570496.0,1286623232.0,9671413760.0,19334467584.0,3062966.0,1372888.0
12-04 10:06:51,12.791,0.748,86.130,0.0,0.0,0.332,0.0,86016.0,0.0,6.0,3336347648.0,1286623232.0,9671413760.0,19324690432.0,3004571.0,1370068.0
12-04 10:06:52,15.372,0.413,83.884,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3353075712.0,1286623232.0,9671413760.0,19307962368.0,3039187.0,1365849.0
12-04 10:06:53,13.583,0.417,85.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3361710080.0,1286623232.0,9671417856.0,19299323904.0,2868574.0,1349146.0
12-04 10:06:54,12.799,0.495,86.375,0.0,0.0,0.330,0.0,32768.0,0.0,2.0,3365609472.0,1286623232.0,9671417856.0,19295424512.0,2945325.0,1285739.0
12-04 10:06:55,14.250,0.414,84.756,0.166,0.0,0.414,0.0,4096.0,0.0,1.0,3380387840.0,1286623232.0,9671417856.0,19280646144.0,3146421.0,1370900.0
12-04 10:06:56,15.759,0.330,83.581,0.0,0.0,0.330,0.0,69632.0,0.0,5.0,3389878272.0,1286623232.0,9671417856.0,19271155712.0,3055879.0,1378153.0
12-04 10:06:57,13.870,0.415,85.299,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3397238784.0,1286623232.0,9671421952.0,19263791104.0,3040889.0,1408638.0
12-04 10:06:58,13.873,0.578,85.136,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3411451904.0,1286623232.0,9671421952.0,19249577984.0,3246292.0,1358453.0
12-04 10:06:59,14.821,0.583,84.430,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3431870464.0,1286623232.0,9671421952.0,19229159424.0,3091173.0,1393611.0
12-04 10:07:00,14.023,0.668,84.808,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3442434048.0,1286623232.0,9671426048.0,19218591744.0,3010672.0,1393951.0
12-04 10:07:01,14.689,0.415,84.564,0.0,0.0,0.332,0.0,69632.0,0.0,5.0,3444342784.0,1286623232.0,9671426048.0,19216683008.0,3136815.0,1421447.0
12-04 10:07:02,13.239,0.666,85.679,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3454722048.0,1286623232.0,9671430144.0,19206299648.0,3129608.0,1400060.0
12-04 10:07:03,16.046,0.414,83.292,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3479130112.0,1286623232.0,9671430144.0,19181891584.0,3089585.0,1371278.0
12-04 10:07:04,14.286,0.415,84.801,0.0,0.0,0.498,0.0,16384.0,0.0,1.0,3492749312.0,1286623232.0,9671430144.0,19168272384.0,3044602.0,1395092.0
12-04 10:07:05,13.022,0.417,85.977,0.167,0.0,0.417,0.0,77824.0,0.0,12.0,3495063552.0,1286623232.0,9671430144.0,19165958144.0,3075510.0,1400601.0
12-04 10:07:06,13.0,0.583,86.167,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3498827776.0,1286623232.0,9671430144.0,19162193920.0,3068798.0,1399089.0
12-04 10:07:07,14.202,0.334,85.046,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3513520128.0,1286623232.0,9671434240.0,19147497472.0,3064334.0,1387251.0
12-04 10:07:08,14.630,0.582,84.456,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3525201920.0,1286623232.0,9671434240.0,19135815680.0,3065615.0,1413035.0
12-04 10:07:09,14.286,0.334,85.129,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3530883072.0,1286623232.0,9671434240.0,19130134528.0,3111046.0,1393899.0
12-04 10:07:10,13.361,0.664,85.560,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3537133568.0,1286623232.0,9671438336.0,19123879936.0,3086482.0,1397434.0
12-04 10:07:11,13.693,0.581,85.394,0.0,0.0,0.332,0.0,69632.0,0.0,5.0,3553988608.0,1286623232.0,9671438336.0,19107024896.0,3043946.0,1389577.0
12-04 10:07:12,16.097,0.584,83.153,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3566338048.0,1286623232.0,9671438336.0,19094675456.0,3123328.0,1402077.0
12-04 10:07:13,14.512,0.500,84.737,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3573161984.0,1286623232.0,9671438336.0,19087851520.0,3062796.0,1404120.0
12-04 10:07:14,13.493,0.579,85.513,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3575603200.0,1286623232.0,9671442432.0,19085406208.0,3089797.0,1412663.0
12-04 10:07:15,12.542,0.505,86.364,0.168,0.0,0.421,0.0,16384.0,0.0,2.0,3589783552.0,1286623232.0,9671450624.0,19071217664.0,3157154.0,1419650.0
12-04 10:07:16,15.628,0.665,83.375,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,3606720512.0,1286623232.0,9671450624.0,19054280704.0,3084069.0,1398525.0
12-04 10:07:17,14.938,0.332,84.564,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3620696064.0,1286623232.0,9671450624.0,19040305152.0,3151763.0,1410916.0
12-04 10:07:18,14.286,0.334,85.213,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3626754048.0,1286623232.0,9671454720.0,19034243072.0,3067797.0,1411930.0
12-04 10:07:19,13.799,0.416,85.536,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3629801472.0,1286623232.0,9671454720.0,19031195648.0,3129908.0,1408482.0
12-04 10:07:20,12.823,0.749,86.095,0.0,0.0,0.333,0.0,32768.0,0.0,1.0,3645779968.0,1286623232.0,9671454720.0,19015217152.0,3055342.0,1417521.0
12-04 10:07:21,16.349,0.664,82.490,0.083,0.0,0.415,0.0,102400.0,0.0,8.0,3659960320.0,1286623232.0,9671454720.0,19001036800.0,3058147.0,1373104.0
12-04 10:07:22,3.320,0.332,96.100,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3660943360.0,1286623232.0,9671454720.0,19000053760.0,456152.0,438219.0
12-04 10:07:23,2.248,0.500,97.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3660910592.0,1286623232.0,9671454720.0,19000086528.0,414870.0,369789.0
12-04 10:07:24,2.594,0.335,96.904,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3661443072.0,1286623232.0,9671462912.0,18999545856.0,1274603.0,430387.0
12-04 10:07:25,1.847,0.252,97.733,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661443072.0,1286623232.0,9671462912.0,18999545856.0,1194597.0,419902.0
12-04 10:07:26,1.930,0.252,97.483,0.252,0.0,0.084,0.0,86016.0,0.0,7.0,3662077952.0,1286623232.0,9671462912.0,18998910976.0,586736.0,359078.0
12-04 10:07:27,1.844,0.168,97.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662086144.0,1286623232.0,9671462912.0,18998902784.0,1274274.0,401146.0
12-04 10:07:28,2.425,0.167,97.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3664748544.0,1286623232.0,9671467008.0,18996236288.0,864904.0,368994.0
12-04 10:07:29,1.590,0.251,98.075,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,3663290368.0,1286623232.0,9671467008.0,18997694464.0,1066373.0,602698.0
12-04 10:07:30,2.008,0.167,97.657,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3665256448.0,1286623232.0,9671467008.0,18995728384.0,1374187.0,384558.0
12-04 10:07:31,1.668,0.167,98.082,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3665223680.0,1286623232.0,9671467008.0,18995761152.0,991116.0,366486.0
12-04 10:07:32,1.510,0.252,97.903,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,3667382272.0,1286623232.0,9671467008.0,18993602560.0,1313629.0,376342.0
12-04 10:07:33,1.337,0.251,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3667378176.0,1286623232.0,9671471104.0,18993602560.0,188936.0,280069.0
12-04 10:07:34,1.003,0.251,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3667378176.0,1286623232.0,9671471104.0,18993602560.0,152434.0,265598.0
12-04 10:07:35,1.340,0.251,98.409,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3668901888.0,1286623232.0,9671471104.0,18992078848.0,148148.0,261822.0
12-04 10:07:36,2.585,0.334,96.997,0.0,0.0,0.083,0.0,131072.0,0.0,7.0,3668901888.0,1286623232.0,9671471104.0,18992078848.0,144261.0,254742.0
12-04 10:07:37,1.003,0.167,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3669024768.0,1286623232.0,9671475200.0,18991951872.0,148062.0,261434.0
12-04 10:07:38,1.585,0.250,98.082,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3669499904.0,1286623232.0,9671475200.0,18991476736.0,146981.0,260868.0
12-04 10:07:39,1.417,0.167,98.333,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,3669532672.0,1286623232.0,9671475200.0,18991443968.0,151382.0,265920.0
12-04 10:07:40,1.341,0.168,98.491,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,3670507520.0,1286623232.0,9671475200.0,18990469120.0,150701.0,266468.0
12-04 10:07:41,1.333,0.250,98.333,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3670421504.0,1286623232.0,9671475200.0,18990555136.0,147703.0,262346.0
12-04 10:07:42,1.668,0.083,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3670544384.0,1286623232.0,9671479296.0,18990428160.0,148895.0,263007.0
12-04 10:07:43,1.003,0.334,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3670540288.0,1286623232.0,9671483392.0,18990428160.0,148125.0,263232.0
12-04 10:07:44,1.500,0.250,98.0,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,3670540288.0,1286623232.0,9671483392.0,18990428160.0,147828.0,261332.0
12-04 10:07:45,1.756,0.084,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670540288.0,1286623232.0,9671483392.0,18990428160.0,146863.0,261799.0
12-04 10:07:46,1.754,0.334,97.828,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3670921216.0,1286623232.0,9671483392.0,18990047232.0,148644.0,260392.0
12-04 10:07:47,1.427,0.252,98.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3670917120.0,1286623232.0,9671487488.0,18990047232.0,148729.0,262612.0
12-04 10:07:48,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3671044096.0,1286623232.0,9671487488.0,18989920256.0,149891.0,264634.0
12-04 10:07:49,2.250,0.250,97.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3671425024.0,1286623232.0,9671487488.0,18989539328.0,150204.0,265136.0
12-04 10:07:50,1.915,0.416,97.419,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3671425024.0,1286623232.0,9671487488.0,18989539328.0,151393.0,265174.0
12-04 10:07:51,1.510,0.168,98.238,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3671420928.0,1286623232.0,9671491584.0,18989539328.0,148647.0,262042.0
12-04 10:07:52,1.341,0.335,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3671420928.0,1286623232.0,9671491584.0,18989539328.0,149791.0,264690.0
12-04 10:07:53,2.248,0.167,97.419,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3671420928.0,1286623232.0,9671491584.0,18989539328.0,148964.0,261833.0
12-04 10:07:54,2.082,0.500,97.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3671420928.0,1286623232.0,9671491584.0,18989539328.0,148164.0,261653.0
12-04 10:07:55,1.257,0.251,98.407,0.0,0.0,0.084,0.0,32768.0,0.0,1.0,3671420928.0,1286623232.0,9671491584.0,18989539328.0,148696.0,261678.0
12-04 10:07:56,2.085,0.250,97.415,0.167,0.0,0.083,0.0,94208.0,0.0,8.0,3671416832.0,1286623232.0,9671495680.0,18989539328.0,149103.0,262857.0
12-04 10:07:57,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3671416832.0,1286623232.0,9671495680.0,18989539328.0,151061.0,273305.0
12-04 10:07:58,1.006,0.168,98.743,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3671416832.0,1286623232.0,9671495680.0,18989539328.0,148989.0,261714.0
12-04 10:07:59,1.253,0.251,98.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3671416832.0,1286623232.0,9671495680.0,18989539328.0,146957.0,260392.0
12-04 10:08:00,2.590,0.251,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647037440.0,1286623232.0,9671499776.0,19013914624.0,146538.0,258397.0
12-04 10:08:01,1.172,0.084,98.661,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3647287296.0,1286623232.0,9671499776.0,19013664768.0,164367.0,281886.0
12-04 10:08:02,1.503,0.250,98.164,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3647287296.0,1286623232.0,9671499776.0,19013664768.0,149985.0,264096.0
12-04 10:08:03,1.509,0.168,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3647287296.0,1286623232.0,9671499776.0,19013664768.0,148914.0,262748.0
12-04 10:08:04,1.757,0.335,97.824,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,3647287296.0,1286623232.0,9671499776.0,19013664768.0,151993.0,266187.0
12-04 10:08:05,1.341,0.168,98.407,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,3647283200.0,1286623232.0,9671503872.0,19013664768.0,168101.0,282593.0
12-04 10:08:06,1.506,0.418,97.992,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3647283200.0,1286623232.0,9671503872.0,19013664768.0,148585.0,259859.0
12-04 10:08:07,1.334,0.417,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3647283200.0,1286623232.0,9671503872.0,19013664768.0,151452.0,265407.0
12-04 10:08:08,1.255,0.167,98.326,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3647279104.0,1286623232.0,9671507968.0,19013664768.0,186742.0,276209.0
12-04 10:08:09,1.425,0.084,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647279104.0,1286623232.0,9671507968.0,19013664768.0,149749.0,261469.0
12-04 10:08:10,1.751,0.250,97.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3647279104.0,1286623232.0,9671507968.0,19013664768.0,149892.0,263682.0
12-04 10:08:11,1.839,0.167,97.910,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3647279104.0,1286623232.0,9671507968.0,19013664768.0,152142.0,266402.0
12-04 10:08:12,2.244,0.333,97.257,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3647275008.0,1286623232.0,9671512064.0,19013664768.0,151140.0,266086.0
12-04 10:08:13,1.514,0.0,98.486,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647397888.0,1286623232.0,9671516160.0,19013537792.0,150307.0,264070.0
12-04 10:08:14,1.846,0.252,97.651,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3647397888.0,1286623232.0,9671516160.0,19013537792.0,150626.0,264420.0
12-04 10:08:15,1.332,0.250,98.418,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3647397888.0,1286623232.0,9671516160.0,19013537792.0,150034.0,263069.0
12-04 10:08:16,1.503,0.167,98.247,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3647393792.0,1286623232.0,9671520256.0,19013537792.0,148185.0,261898.0
12-04 10:08:17,1.746,0.166,98.088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647393792.0,1286623232.0,9671520256.0,19013537792.0,146935.0,259374.0
12-04 10:08:18,1.257,0.168,98.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3647393792.0,1286623232.0,9671520256.0,19013537792.0,149951.0,264915.0
12-04 10:08:19,1.923,0.084,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647393792.0,1286623232.0,9671520256.0,19013537792.0,150322.0,264284.0
12-04 10:08:20,1.510,0.168,98.070,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3651530752.0,1286623232.0,9671520256.0,19009400832.0,150885.0,265026.0
12-04 10:08:21,1.920,0.250,97.830,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3647389696.0,1286623232.0,9671524352.0,19013537792.0,148110.0,261484.0
12-04 10:08:22,1.085,0.250,98.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3647389696.0,1286623232.0,9671524352.0,19013537792.0,148288.0,261868.0
12-04 10:08:23,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647389696.0,1286623232.0,9671524352.0,19013537792.0,151159.0,267005.0
12-04 10:08:24,2.755,0.167,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631968256.0,1286623232.0,9671524352.0,19028959232.0,145468.0,258383.0
12-04 10:08:25,1.336,0.334,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3631767552.0,1286623232.0,9671528448.0,19029155840.0,148871.0,261749.0
12-04 10:08:26,1.420,0.251,98.162,0.084,0.0,0.084,0.0,77824.0,0.0,7.0,3631767552.0,1286623232.0,9671528448.0,19029155840.0,148806.0,261515.0
12-04 10:08:27,1.337,0.251,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631767552.0,1286623232.0,9671528448.0,19029155840.0,148300.0,261786.0
12-04 10:08:28,1.419,0.250,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631767552.0,1286623232.0,9671528448.0,19029155840.0,148965.0,263602.0
12-04 10:08:29,1.258,0.084,98.574,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3631894528.0,1286623232.0,9671528448.0,19029028864.0,147856.0,261015.0
12-04 10:08:30,1.590,0.167,98.159,0.0,0.0,0.084,0.0,36864.0,0.0,1.0,3631890432.0,1286623232.0,9671532544.0,19029028864.0,150695.0,264940.0
12-04 10:08:31,1.589,0.167,98.161,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3631890432.0,1286623232.0,9671532544.0,19029028864.0,165607.0,280673.0
12-04 10:08:32,2.248,0.250,97.252,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3631890432.0,1286623232.0,9671532544.0,19029028864.0,149801.0,264508.0
12-04 10:08:33,1.254,0.167,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3631890432.0,1286623232.0,9671532544.0,19029028864.0,148675.0,262821.0
12-04 10:08:34,1.425,0.168,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631886336.0,1286623232.0,9671536640.0,19029028864.0,147793.0,259652.0
12-04 10:08:35,1.671,0.251,97.995,0.0,0.0,0.084,0.0,24576.0,0.0,2.0,3631886336.0,1286623232.0,9671536640.0,19029028864.0,148444.0,262131.0
12-04 10:08:36,1.590,0.251,98.075,0.0,0.0,0.084,0.0,147456.0,0.0,9.0,3631886336.0,1286623232.0,9671536640.0,19029028864.0,147904.0,262473.0
12-04 10:08:37,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631886336.0,1286623232.0,9671536640.0,19029028864.0,150746.0,265456.0
12-04 10:08:38,1.332,0.250,98.168,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3631849472.0,1286623232.0,9671540736.0,19029061632.0,164894.0,277628.0
12-04 10:08:39,1.760,0.168,98.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631849472.0,1286623232.0,9671540736.0,19029061632.0,149657.0,262828.0
12-04 10:08:40,1.671,0.167,98.162,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3636113408.0,1286623232.0,9671540736.0,19024797696.0,150654.0,266020.0
12-04 10:08:41,1.510,0.168,98.238,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3633127424.0,1286623232.0,9671540736.0,19027783680.0,148443.0,261012.0
12-04 10:08:42,1.582,0.167,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633127424.0,1286623232.0,9671540736.0,19027783680.0,150246.0,264192.0
12-04 10:08:43,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633119232.0,1286623232.0,9671548928.0,19027783680.0,148260.0,262131.0
12-04 10:08:44,1.252,0.167,98.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3633119232.0,1286623232.0,9671548928.0,19027783680.0,148912.0,263317.0
12-04 10:08:45,1.092,0.336,98.573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633119232.0,1286623232.0,9671548928.0,19027783680.0,148608.0,261717.0
12-04 10:08:46,1.753,0.250,97.913,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,3633119232.0,1286623232.0,9671548928.0,19027783680.0,150281.0,263818.0
12-04 10:08:47,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633115136.0,1286623232.0,9671553024.0,19027783680.0,148342.0,263544.0
12-04 10:08:48,1.674,0.251,97.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3633115136.0,1286623232.0,9671553024.0,19027783680.0,148614.0,262402.0
12-04 10:08:49,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633115136.0,1286623232.0,9671553024.0,19027783680.0,150583.0,265888.0
12-04 10:08:50,2.431,0.251,97.150,0.168,0.0,0.0,0.0,49152.0,0.0,11.0,3632734208.0,1286623232.0,9671553024.0,19028164608.0,145442.0,257200.0
12-04 10:08:51,1.171,0.167,98.495,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3632734208.0,1286623232.0,9671553024.0,19028164608.0,148188.0,259864.0
12-04 10:08:52,1.171,0.251,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632730112.0,1286623232.0,9671557120.0,19028164608.0,151986.0,265429.0
12-04 10:08:53,2.082,0.167,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3632689152.0,1286623232.0,9671557120.0,19028205568.0,149184.0,263733.0
12-04 10:08:54,1.920,0.334,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632721920.0,1286623232.0,9671557120.0,19028172800.0,148401.0,262242.0
12-04 10:08:55,1.836,0.250,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3632721920.0,1286623232.0,9671557120.0,19028172800.0,150952.0,265292.0
12-04 10:08:56,1.746,0.249,97.589,0.166,0.0,0.249,0.0,81920.0,0.0,7.0,3632721920.0,1286623232.0,9671557120.0,19028172800.0,148160.0,263025.0
12-04 10:08:57,1.669,0.167,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3632844800.0,1286623232.0,9671561216.0,19028045824.0,150409.0,264310.0
12-04 10:08:58,0.921,0.251,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3632844800.0,1286623232.0,9671561216.0,19028045824.0,149023.0,263296.0
12-04 10:08:59,2.010,0.168,97.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3632844800.0,1286623232.0,9671561216.0,19028045824.0,146746.0,260814.0
12-04 10:09:00,1.251,0.250,98.415,0.0,0.0,0.083,0.0,28672.0,0.0,1.0,3633475584.0,1286623232.0,9671561216.0,19027415040.0,146611.0,259065.0
12-04 10:09:01,4.107,0.084,95.725,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,3633418240.0,1286623232.0,9671684096.0,19027349504.0,159168.0,268881.0
12-04 10:09:02,3.005,0.167,96.661,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3575885824.0,1286623232.0,9671696384.0,19084869632.0,145639.0,257156.0
12-04 10:09:03,1.423,0.167,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3577155584.0,1286623232.0,9671696384.0,19083599872.0,146890.0,260961.0
12-04 10:09:04,3.331,0.083,96.503,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3575853056.0,1286623232.0,9671696384.0,19084902400.0,146262.0,257662.0
12-04 10:09:05,1.672,0.167,98.161,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3576041472.0,1286623232.0,9671761920.0,19084648448.0,150925.0,264419.0
12-04 10:09:06,1.671,0.251,97.995,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3578322944.0,1286623232.0,9671766016.0,19082362880.0,151056.0,267180.0
12-04 10:09:07,1.753,0.167,97.997,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3579592704.0,1286623232.0,9671766016.0,19081093120.0,148704.0,262967.0
12-04 10:09:08,3.333,0.333,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554959360.0,1286623232.0,9671766016.0,19105726464.0,144618.0,253977.0
12-04 10:09:09,1.424,0.168,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3526135808.0,1286623232.0,9671766016.0,19134550016.0,149968.0,263117.0
12-04 10:09:10,2.087,0.167,97.579,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3526131712.0,1286623232.0,9671770112.0,19134550016.0,148458.0,261481.0
12-04 10:09:11,2.500,0.167,97.333,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3527147520.0,1286623232.0,9671770112.0,19133534208.0,148561.0,262764.0
12-04 10:09:12,1.586,0.334,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3530575872.0,1286623232.0,9671770112.0,19130105856.0,151363.0,265245.0
12-04 10:09:13,1.590,0.335,97.824,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3535237120.0,1286623232.0,9671774208.0,19125440512.0,148191.0,262076.0
12-04 10:09:14,2.502,0.167,97.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3537424384.0,1286623232.0,9671778304.0,19123249152.0,148225.0,261869.0
12-04 10:09:15,1.511,0.0,98.489,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3538694144.0,1286623232.0,9671778304.0,19121979392.0,148694.0,262800.0
12-04 10:09:16,1.747,0.333,97.837,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3538694144.0,1286623232.0,9671778304.0,19121979392.0,149128.0,263745.0
12-04 10:09:17,2.252,0.0,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3539091456.0,1286623232.0,9671778304.0,19121582080.0,146940.0,260921.0
12-04 10:09:18,1.998,0.250,97.669,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3539853312.0,1286623232.0,9671778304.0,19120820224.0,149262.0,263531.0
12-04 10:09:19,1.757,0.251,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3543150592.0,1286623232.0,9671782400.0,19117518848.0,147254.0,261619.0
12-04 10:09:20,1.676,0.251,97.988,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549446144.0,1286623232.0,9671782400.0,19111223296.0,149949.0,264213.0
12-04 10:09:21,2.419,0.250,97.081,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3547435008.0,1286623232.0,9671782400.0,19113234432.0,166863.0,270852.0
12-04 10:09:22,2.087,0.334,97.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3547590656.0,1286623232.0,9671782400.0,19113078784.0,163668.0,269476.0
12-04 10:09:23,1.589,0.334,97.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3547586560.0,1286623232.0,9671786496.0,19113078784.0,150700.0,265943.0
12-04 10:09:24,2.680,0.251,96.817,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3529555968.0,1286623232.0,9671786496.0,19131109376.0,145629.0,258459.0
12-04 10:09:25,1.420,0.084,98.413,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3529588736.0,1286623232.0,9671786496.0,19131076608.0,146315.0,259295.0
12-04 10:09:26,2.008,0.251,97.741,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3531460608.0,1286623232.0,9671786496.0,19129204736.0,149988.0,262733.0
12-04 10:09:27,1.920,0.167,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3535650816.0,1286623232.0,9671786496.0,19125014528.0,149694.0,264198.0
12-04 10:09:28,2.003,0.334,97.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3536412672.0,1286623232.0,9671786496.0,19124252672.0,148542.0,261922.0
12-04 10:09:29,2.347,0.0,97.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3511238656.0,1286623232.0,9671786496.0,19149426688.0,145331.0,255859.0
12-04 10:09:30,2.502,0.334,96.997,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3496759296.0,1286623232.0,9671790592.0,19163901952.0,146886.0,259170.0
12-04 10:09:31,1.668,0.250,98.082,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3499552768.0,1286623232.0,9671790592.0,19161108480.0,167124.0,282492.0
12-04 10:09:32,1.582,0.333,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3502473216.0,1286623232.0,9671790592.0,19158188032.0,148721.0,263508.0
12-04 10:09:33,0.925,0.168,98.907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3506233344.0,1286623232.0,9671790592.0,19154427904.0,150965.0,264241.0
12-04 10:09:34,1.337,0.251,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3507752960.0,1286623232.0,9671794688.0,19152904192.0,149599.0,264261.0
12-04 10:09:35,1.508,0.251,98.241,0.0,0.0,0.0,0.0,249856.0,0.0,5.0,3508260864.0,1286623232.0,9671794688.0,19152396288.0,145822.0,257461.0
12-04 10:09:36,1.832,0.583,97.419,0.167,0.0,0.0,0.0,172032.0,0.0,10.0,3512451072.0,1286623232.0,9671794688.0,19148206080.0,150090.0,263638.0
12-04 10:09:37,2.496,0.416,97.005,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3515752448.0,1286623232.0,9671794688.0,19144904704.0,147046.0,259817.0
12-04 10:09:38,1.847,0.084,98.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3515752448.0,1286623232.0,9671794688.0,19144904704.0,147960.0,261227.0
12-04 10:09:39,1.331,0.333,98.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3515752448.0,1286623232.0,9671794688.0,19144904704.0,150154.0,263765.0
12-04 10:09:40,1.424,0.168,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3519885312.0,1286623232.0,9671798784.0,19140767744.0,148872.0,263260.0
12-04 10:09:41,1.833,0.417,97.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3517145088.0,1286623232.0,9671798784.0,19143507968.0,148396.0,263571.0
12-04 10:09:42,1.258,0.168,98.322,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3517145088.0,1286623232.0,9671798784.0,19143507968.0,149403.0,263960.0
12-04 10:09:43,1.508,0.251,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3517145088.0,1286623232.0,9671798784.0,19143507968.0,148346.0,261789.0
12-04 10:09:44,1.508,0.251,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3517263872.0,1286623232.0,9671806976.0,19143380992.0,148669.0,262767.0
12-04 10:09:45,1.675,0.251,98.074,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3517263872.0,1286623232.0,9671806976.0,19143380992.0,147180.0,259780.0
12-04 10:09:46,2.506,0.251,97.160,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3505455104.0,1286623232.0,9671806976.0,19155189760.0,145157.0,256284.0
12-04 10:09:47,1.499,0.167,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3505455104.0,1286623232.0,9671806976.0,19155189760.0,149466.0,263979.0
12-04 10:09:48,1.173,0.168,98.325,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3505709056.0,1286623232.0,9671806976.0,19154935808.0,150501.0,265902.0
12-04 10:09:49,1.506,0.167,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3505688576.0,1286623232.0,9671811072.0,19154952192.0,151035.0,265462.0
12-04 10:09:50,1.345,0.168,98.487,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3505688576.0,1286623232.0,9671811072.0,19154952192.0,151304.0,267155.0
12-04 10:09:51,1.505,0.334,97.993,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3505561600.0,1286623232.0,9671811072.0,19155079168.0,163239.0,277078.0
12-04 10:09:52,3.339,0.167,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3484737536.0,1286623232.0,9671811072.0,19175903232.0,143240.0,252955.0
12-04 10:09:53,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3484770304.0,1286623232.0,9671811072.0,19175870464.0,147189.0,259919.0
12-04 10:09:54,1.337,0.334,98.162,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3484733440.0,1286623232.0,9671815168.0,19175903232.0,149345.0,264334.0
12-04 10:09:55,1.501,0.334,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3484733440.0,1286623232.0,9671815168.0,19175903232.0,148174.0,260858.0
12-04 10:09:56,2.082,0.250,97.502,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3484733440.0,1286623232.0,9671815168.0,19175903232.0,147346.0,260953.0
12-04 10:09:57,1.008,0.168,98.824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3484733440.0,1286623232.0,9671815168.0,19175903232.0,149074.0,264658.0
12-04 10:09:58,1.751,0.250,97.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3484729344.0,1286623232.0,9671819264.0,19175903232.0,151426.0,266907.0
12-04 10:09:59,3.485,0.249,96.100,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3484762112.0,1286623232.0,9671819264.0,19175870464.0,145189.0,257711.0
12-04 10:10:00,1.585,0.083,98.165,0.167,0.0,0.0,0.0,53248.0,0.0,11.0,3485024256.0,1286623232.0,9671819264.0,19175608320.0,147691.0,261221.0
12-04 10:10:01,1.418,0.334,98.249,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3485237248.0,1286623232.0,9671819264.0,19175395328.0,165209.0,277184.0
12-04 10:10:02,1.002,0.167,98.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3485237248.0,1286623232.0,9671819264.0,19175395328.0,148591.0,262910.0
12-04 10:10:03,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485237248.0,1286623232.0,9671819264.0,19175395328.0,147139.0,261135.0
12-04 10:10:04,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485237248.0,1286623232.0,9671819264.0,19175395328.0,149011.0,262553.0
12-04 10:10:05,1.008,0.336,98.657,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3485360128.0,1286623232.0,9671823360.0,19175268352.0,150739.0,265590.0
12-04 10:10:06,1.751,0.417,97.665,0.083,0.0,0.083,0.0,81920.0,0.0,7.0,3485360128.0,1286623232.0,9671823360.0,19175268352.0,149972.0,262803.0
12-04 10:10:07,2.590,0.084,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485356032.0,1286623232.0,9671827456.0,19175268352.0,147143.0,259004.0
12-04 10:10:08,1.254,0.167,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485315072.0,1286623232.0,9671827456.0,19175309312.0,150376.0,262663.0
12-04 10:10:09,1.168,0.334,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3485315072.0,1286623232.0,9671827456.0,19175309312.0,147574.0,261983.0
12-04 10:10:10,1.672,0.084,98.161,0.0,0.0,0.084,0.0,32768.0,0.0,1.0,3485315072.0,1286623232.0,9671827456.0,19175309312.0,149390.0,261993.0
12-04 10:10:11,1.671,0.251,98.079,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3485278208.0,1286623232.0,9671831552.0,19175342080.0,167227.0,279781.0
12-04 10:10:12,1.500,0.417,97.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3485310976.0,1286623232.0,9671831552.0,19175309312.0,151659.0,265718.0
12-04 10:10:13,2.838,0.250,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485310976.0,1286623232.0,9671831552.0,19175309312.0,145061.0,256495.0
12-04 10:10:14,2.594,0.167,97.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485298688.0,1286623232.0,9671835648.0,19175317504.0,146983.0,259751.0
12-04 10:10:15,1.252,0.417,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3485286400.0,1286623232.0,9671839744.0,19175325696.0,148340.0,262001.0
12-04 10:10:16,1.257,0.168,98.491,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,3485278208.0,1286623232.0,9671839744.0,19175333888.0,149130.0,263479.0
12-04 10:10:17,1.744,0.332,97.924,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485278208.0,1286623232.0,9671839744.0,19175333888.0,149009.0,261949.0
12-04 10:10:18,1.254,0.167,98.328,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3485278208.0,1286623232.0,9671839744.0,19175333888.0,149421.0,263901.0
12-04 10:10:19,1.912,0.166,97.756,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3485274112.0,1286623232.0,9671843840.0,19175333888.0,148420.0,262536.0
12-04 10:10:20,1.839,0.251,97.910,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3488522240.0,1286623232.0,9671843840.0,19172085760.0,148785.0,261393.0
12-04 10:10:21,2.003,0.334,97.579,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3485401088.0,1286623232.0,9671843840.0,19175206912.0,149234.0,263483.0
12-04 10:10:22,2.510,0.335,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485401088.0,1286623232.0,9671843840.0,19175206912.0,147928.0,259868.0
12-04 10:10:23,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485401088.0,1286623232.0,9671843840.0,19175206912.0,151139.0,266818.0
12-04 10:10:24,2.163,0.250,97.255,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,3485401088.0,1286623232.0,9671843840.0,19175206912.0,146279.0,259786.0
12-04 10:10:25,1.759,0.168,98.074,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3485396992.0,1286623232.0,9671847936.0,19175206912.0,149048.0,261778.0
12-04 10:10:26,1.835,0.250,97.832,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,3485396992.0,1286623232.0,9671847936.0,19175206912.0,147583.0,262148.0
12-04 10:10:27,1.583,0.333,97.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3485396992.0,1286623232.0,9671847936.0,19175206912.0,147143.0,261573.0
12-04 10:10:28,1.678,0.084,98.154,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485396992.0,1286623232.0,9671847936.0,19175206912.0,149990.0,263012.0
12-04 10:10:29,1.668,0.417,97.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3485519872.0,1286623232.0,9671852032.0,19175079936.0,149064.0,261842.0
12-04 10:10:30,2.669,0.334,96.831,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3483996160.0,1286623232.0,9671852032.0,19176603648.0,147147.0,259545.0
12-04 10:10:31,1.506,0.251,98.075,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,3483996160.0,1286623232.0,9671852032.0,19176603648.0,166609.0,281391.0
12-04 10:10:32,2.163,0.416,97.421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3483996160.0,1286623232.0,9671852032.0,19176603648.0,150836.0,264920.0
12-04 10:10:33,2.0,0.250,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3483992064.0,1286623232.0,9671856128.0,19176603648.0,150373.0,264490.0
12-04 10:10:34,1.835,0.250,97.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3483992064.0,1286623232.0,9671856128.0,19176603648.0,149232.0,263421.0
12-04 10:10:35,1.676,0.251,97.988,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,3484119040.0,1286623232.0,9671856128.0,19176476672.0,144210.0,257292.0
12-04 10:10:36,3.833,0.250,95.583,0.167,0.0,0.167,0.0,172032.0,0.0,11.0,3484282880.0,1286623232.0,9671852032.0,19176316928.0,144396.0,251966.0
12-04 10:10:37,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3484372992.0,1286623232.0,9671856128.0,19176222720.0,149183.0,263936.0
12-04 10:10:38,1.998,0.167,97.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3484368896.0,1286623232.0,9671860224.0,19176222720.0,149579.0,265436.0
12-04 10:10:39,0.921,0.335,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3484368896.0,1286623232.0,9671860224.0,19176222720.0,147004.0,261187.0
12-04 10:10:40,1.424,0.168,98.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485044736.0,1286623232.0,9671860224.0,19175546880.0,150285.0,264196.0
12-04 10:10:41,1.338,0.251,98.411,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3484827648.0,1286623232.0,9671860224.0,19175763968.0,146895.0,261051.0
12-04 10:10:42,1.582,0.167,98.002,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3484827648.0,1286623232.0,9671860224.0,19175763968.0,149299.0,262487.0
12-04 10:10:43,1.913,0.166,97.671,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3484823552.0,1286623232.0,9671864320.0,19175763968.0,149688.0,264470.0
12-04 10:10:44,1.844,0.084,97.988,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485835264.0,1286623232.0,9671868416.0,19174748160.0,148685.0,259688.0
12-04 10:10:45,2.090,0.334,97.408,0.0,0.0,0.167,0.0,32768.0,0.0,1.0,3485835264.0,1286623232.0,9671868416.0,19174748160.0,147455.0,260398.0
12-04 10:10:46,1.753,0.250,97.830,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,3485835264.0,1286623232.0,9671868416.0,19174748160.0,148800.0,264360.0
12-04 10:10:47,3.015,0.084,96.901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485831168.0,1286623232.0,9671872512.0,19174748160.0,145766.0,256990.0
12-04 10:10:48,1.004,0.167,98.661,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3485831168.0,1286623232.0,9671872512.0,19174748160.0,149184.0,262183.0
12-04 10:10:49,1.583,0.333,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3485831168.0,1286623232.0,9671872512.0,19174748160.0,150690.0,266083.0
12-04 10:10:50,1.339,0.167,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485831168.0,1286623232.0,9671872512.0,19174748160.0,148462.0,262450.0
12-04 10:10:51,2.163,0.333,97.504,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3485827072.0,1286623232.0,9671876608.0,19174748160.0,148392.0,258705.0
12-04 10:10:52,1.504,0.084,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485827072.0,1286623232.0,9671876608.0,19174748160.0,148432.0,260814.0
12-04 10:10:53,1.341,0.251,98.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485827072.0,1286623232.0,9671876608.0,19174748160.0,150999.0,266805.0
12-04 10:10:54,1.174,0.335,98.072,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,3485827072.0,1286623232.0,9671876608.0,19174748160.0,148630.0,262714.0
12-04 10:10:55,3.420,0.250,96.247,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3485827072.0,1286623232.0,9671876608.0,19174748160.0,146559.0,258682.0
12-04 10:10:56,1.505,0.251,98.161,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3485822976.0,1286623232.0,9671880704.0,19174748160.0,147376.0,258859.0
12-04 10:10:57,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485822976.0,1286623232.0,9671880704.0,19174748160.0,149892.0,263172.0
12-04 10:10:58,1.674,0.251,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3485822976.0,1286623232.0,9671880704.0,19174748160.0,148105.0,261815.0
12-04 10:10:59,2.667,0.250,96.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3477823488.0,1286623232.0,9671880704.0,19182747648.0,146717.0,257555.0
12-04 10:11:00,1.255,0.335,98.243,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,3478126592.0,1286623232.0,9671884800.0,19182440448.0,149590.0,264535.0
12-04 10:11:01,1.336,0.167,98.497,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3477946368.0,1286623232.0,9671884800.0,19182620672.0,164996.0,278077.0
12-04 10:11:02,1.499,0.250,98.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477946368.0,1286623232.0,9671884800.0,19182620672.0,151735.0,268117.0
12-04 10:11:03,1.253,0.251,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3477946368.0,1286623232.0,9671884800.0,19182620672.0,147763.0,261186.0
12-04 10:11:04,1.341,0.168,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478073344.0,1286623232.0,9671884800.0,19182493696.0,149263.0,262754.0
12-04 10:11:05,1.671,0.167,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3478196224.0,1286623232.0,9671888896.0,19182366720.0,152509.0,266820.0
12-04 10:11:06,1.505,0.167,97.993,0.167,0.0,0.167,0.0,94208.0,0.0,7.0,3478200320.0,1286623232.0,9671884800.0,19182366720.0,166330.0,280977.0
12-04 10:11:07,2.097,0.168,97.651,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478577152.0,1286623232.0,9671888896.0,19181985792.0,145881.0,255123.0
12-04 10:11:08,1.415,0.333,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478577152.0,1286623232.0,9671888896.0,19181985792.0,148091.0,262098.0
12-04 10:11:09,2.824,0.332,96.761,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478700032.0,1286623232.0,9671892992.0,19181858816.0,146577.0,257567.0
12-04 10:11:10,1.338,0.084,98.579,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,3478700032.0,1286623232.0,9671892992.0,19181858816.0,152305.0,265642.0
12-04 10:11:11,1.089,0.251,98.660,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3478700032.0,1286623232.0,9671892992.0,19181858816.0,151324.0,266195.0
12-04 10:11:12,1.585,0.083,98.165,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3478695936.0,1286623232.0,9671897088.0,19181858816.0,148920.0,263257.0
12-04 10:11:13,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478695936.0,1286623232.0,9671897088.0,19181858816.0,147282.0,260692.0
12-04 10:11:14,1.671,0.084,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478691840.0,1286623232.0,9671901184.0,19181858816.0,150233.0,264326.0
12-04 10:11:15,1.506,0.251,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478691840.0,1286623232.0,9671901184.0,19181858816.0,147700.0,259396.0
12-04 10:11:16,1.508,0.168,98.241,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3478687744.0,1286623232.0,9671905280.0,19181858816.0,149268.0,265035.0
12-04 10:11:17,2.506,0.167,97.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478687744.0,1286623232.0,9671905280.0,19181858816.0,146531.0,258721.0
12-04 10:11:18,1.503,0.250,97.997,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3478687744.0,1286623232.0,9671905280.0,19181858816.0,146203.0,257984.0
12-04 10:11:19,1.338,0.167,98.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478687744.0,1286623232.0,9671905280.0,19181858816.0,148775.0,262848.0
12-04 10:11:20,2.082,0.333,97.585,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3478937600.0,1286623232.0,9671905280.0,19181608960.0,150969.0,266780.0
12-04 10:11:21,2.427,0.167,97.406,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,3478822912.0,1286623232.0,9671905280.0,19181723648.0,146434.0,257226.0
12-04 10:11:22,1.336,0.167,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478818816.0,1286623232.0,9671909376.0,19181723648.0,150200.0,265399.0
12-04 10:11:23,1.088,0.251,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478818816.0,1286623232.0,9671909376.0,19181723648.0,147530.0,262356.0
12-04 10:11:24,1.170,0.251,98.413,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3478818816.0,1286623232.0,9671909376.0,19181723648.0,149050.0,263234.0
12-04 10:11:25,1.420,0.084,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479199744.0,1286623232.0,9671909376.0,19181342720.0,146669.0,259348.0
12-04 10:11:26,2.745,0.333,96.839,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,3479199744.0,1286623232.0,9671909376.0,19181342720.0,145979.0,257713.0
12-04 10:11:27,1.338,0.084,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479187456.0,1286623232.0,9671913472.0,19181350912.0,150620.0,265912.0
12-04 10:11:28,1.751,0.167,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479187456.0,1286623232.0,9671913472.0,19181350912.0,148006.0,261285.0
12-04 10:11:29,2.752,0.167,96.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478933504.0,1286623232.0,9671913472.0,19181604864.0,146798.0,258355.0
12-04 10:11:30,1.668,0.250,97.998,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3478921216.0,1286623232.0,9671917568.0,19181613056.0,149949.0,264250.0
12-04 10:11:31,1.754,0.251,97.911,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3478921216.0,1286623232.0,9671917568.0,19181613056.0,165146.0,279869.0
12-04 10:11:32,1.426,0.252,98.154,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3478921216.0,1286623232.0,9671917568.0,19181613056.0,148850.0,262904.0
12-04 10:11:33,1.506,0.167,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478921216.0,1286623232.0,9671917568.0,19181613056.0,149255.0,262013.0
12-04 10:11:34,2.662,0.416,96.755,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3478921216.0,1286623232.0,9671917568.0,19181613056.0,143349.0,254510.0
12-04 10:11:35,1.674,0.167,98.075,0.084,0.0,0.0,0.0,40960.0,0.0,3.0,3479425024.0,1286623232.0,9671921664.0,19181105152.0,149058.0,264436.0
12-04 10:11:36,2.078,0.333,97.257,0.166,0.0,0.166,0.0,131072.0,0.0,8.0,3479425024.0,1286623232.0,9671921664.0,19181105152.0,149641.0,263231.0
12-04 10:11:37,1.590,0.251,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479425024.0,1286623232.0,9671921664.0,19181105152.0,148810.0,261414.0
12-04 10:11:38,1.590,0.084,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3479425024.0,1286623232.0,9671921664.0,19181105152.0,150490.0,265656.0
12-04 10:11:39,1.672,0.418,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479425024.0,1286623232.0,9671921664.0,19181105152.0,149163.0,264764.0
12-04 10:11:40,1.671,0.418,97.828,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3480154112.0,1286623232.0,9671925760.0,19180371968.0,147820.0,259759.0
12-04 10:11:41,1.672,0.334,97.742,0.167,0.0,0.084,0.0,81920.0,0.0,7.0,3479928832.0,1286623232.0,9671925760.0,19180597248.0,148046.0,261435.0
12-04 10:11:42,1.838,0.167,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479928832.0,1286623232.0,9671925760.0,19180597248.0,148714.0,264241.0
12-04 10:11:43,1.674,0.251,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479928832.0,1286623232.0,9671925760.0,19180597248.0,148377.0,261596.0
12-04 10:11:44,2.261,0.251,97.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479924736.0,1286623232.0,9671929856.0,19180597248.0,145476.0,256735.0
12-04 10:11:45,1.753,0.167,98.080,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,3479920640.0,1286623232.0,9671933952.0,19180597248.0,151148.0,267234.0
12-04 10:11:46,1.505,0.251,98.244,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,3479920640.0,1286623232.0,9671933952.0,19180597248.0,149339.0,263925.0
12-04 10:11:47,2.504,0.167,97.162,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3479666688.0,1286623232.0,9671933952.0,19180851200.0,144388.0,255026.0
12-04 10:11:48,2.261,0.084,97.571,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479666688.0,1286623232.0,9671933952.0,19180851200.0,147298.0,260135.0
12-04 10:11:49,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479666688.0,1286623232.0,9671933952.0,19180851200.0,146095.0,259360.0
12-04 10:11:50,1.087,0.167,98.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3479662592.0,1286623232.0,9671938048.0,19180851200.0,150448.0,264476.0
12-04 10:11:51,1.997,0.333,97.671,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3479662592.0,1286623232.0,9671938048.0,19180851200.0,149060.0,263390.0
12-04 10:11:52,1.256,0.084,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479662592.0,1286623232.0,9671938048.0,19180851200.0,149345.0,262786.0
12-04 10:11:53,1.661,0.249,97.924,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3479662592.0,1286623232.0,9671938048.0,19180851200.0,149929.0,263223.0
12-04 10:11:54,1.506,0.335,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479658496.0,1286623232.0,9671942144.0,19180851200.0,167689.0,281590.0
12-04 10:11:55,1.836,0.250,97.913,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3479658496.0,1286623232.0,9671942144.0,19180851200.0,149915.0,264873.0
12-04 10:11:56,2.510,0.167,97.238,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3479658496.0,1286623232.0,9671942144.0,19180851200.0,145349.0,257868.0
12-04 10:11:57,1.167,0.167,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479658496.0,1286623232.0,9671942144.0,19180851200.0,148758.0,262843.0
12-04 10:11:58,1.420,0.251,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3479658496.0,1286623232.0,9671942144.0,19180851200.0,149632.0,263163.0
12-04 10:11:59,1.261,0.168,98.235,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,3479654400.0,1286623232.0,9671946240.0,19180851200.0,150469.0,264338.0
12-04 10:12:00,1.591,0.251,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3483537408.0,1286623232.0,9671946240.0,19176968192.0,146859.0,260731.0
12-04 10:12:01,1.506,0.251,98.159,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,3479908352.0,1286623232.0,9671946240.0,19180597248.0,165525.0,277826.0
12-04 10:12:02,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479908352.0,1286623232.0,9671946240.0,19180597248.0,149275.0,263482.0
12-04 10:12:03,1.833,0.333,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479904256.0,1286623232.0,9671950336.0,19180597248.0,147920.0,263010.0
12-04 10:12:04,1.753,0.334,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479904256.0,1286623232.0,9671950336.0,19180597248.0,168085.0,280927.0
12-04 10:12:05,1.921,0.418,97.410,0.167,0.0,0.084,0.0,36864.0,0.0,4.0,3479777280.0,1286623232.0,9671950336.0,19180724224.0,149969.0,263766.0
12-04 10:12:06,1.669,0.250,97.830,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,3479777280.0,1286623232.0,9671950336.0,19180724224.0,149290.0,264130.0
12-04 10:12:07,2.494,0.416,97.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480154112.0,1286623232.0,9671954432.0,19180343296.0,148364.0,259844.0
12-04 10:12:08,2.345,0.084,97.571,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480145920.0,1286623232.0,9671954432.0,19180351488.0,165438.0,278152.0
12-04 10:12:09,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480272896.0,1286623232.0,9671954432.0,19180224512.0,149087.0,263557.0
12-04 10:12:10,1.751,0.417,97.581,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,3480272896.0,1286623232.0,9671954432.0,19180224512.0,147158.0,260063.0
12-04 10:12:11,2.263,0.084,97.485,0.084,0.0,0.084,0.0,69632.0,0.0,6.0,3480268800.0,1286623232.0,9671958528.0,19180224512.0,144532.0,255464.0
12-04 10:12:12,1.674,0.084,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480268800.0,1286623232.0,9671958528.0,19180224512.0,149565.0,262940.0
12-04 10:12:13,1.421,0.251,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480268800.0,1286623232.0,9671958528.0,19180224512.0,150418.0,263252.0
12-04 10:12:14,1.174,0.251,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480264704.0,1286623232.0,9671962624.0,19180224512.0,149982.0,264642.0
12-04 10:12:15,2.078,0.499,97.340,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3480260608.0,1286623232.0,9671966720.0,19180224512.0,149480.0,264042.0
12-04 10:12:16,1.841,0.084,97.908,0.084,0.0,0.084,0.0,77824.0,0.0,7.0,3480260608.0,1286623232.0,9671966720.0,19180224512.0,148038.0,261581.0
12-04 10:12:17,2.256,0.084,97.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480133632.0,1286623232.0,9671966720.0,19180351488.0,144907.0,257681.0
12-04 10:12:18,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480133632.0,1286623232.0,9671966720.0,19180351488.0,149150.0,261666.0
12-04 10:12:19,1.411,0.332,98.008,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3480133632.0,1286623232.0,9671966720.0,19180351488.0,148073.0,261402.0
12-04 10:12:20,1.669,0.417,97.830,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,3483758592.0,1286623232.0,9671970816.0,19176722432.0,152062.0,268730.0
12-04 10:12:21,1.669,0.167,97.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,3480002560.0,1286623232.0,9671970816.0,19180478464.0,149231.0,262242.0
12-04 10:12:22,1.342,0.168,98.322,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3480510464.0,1286623232.0,9671970816.0,19179970560.0,147200.0,260042.0
12-04 10:12:23,1.835,0.083,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3480510464.0,1286623232.0,9671970816.0,19179970560.0,149967.0,265027.0
12-04 10:12:24,1.505,0.334,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3480510464.0,1286623232.0,9671970816.0,19179970560.0,148627.0,263612.0
12-04 10:12:25,2.168,0.167,97.581,0.0,0.0,0.083,0.0,32768.0,0.0,1.0,3480506368.0,1286623232.0,9671974912.0,19179970560.0,147688.0,261004.0
12-04 10:12:26,1.340,0.335,98.241,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3480506368.0,1286623232.0,9671974912.0,19179970560.0,147869.0,261035.0
12-04 10:12:27,2.0,0.250,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480506368.0,1286623232.0,9671974912.0,19179970560.0,151124.0,265655.0
12-04 10:12:28,1.676,0.168,97.988,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3480506368.0,1286623232.0,9671974912.0,19179970560.0,147166.0,260469.0
12-04 10:12:29,2.669,0.083,97.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,145840.0,257537.0
12-04 10:12:30,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,149246.0,263715.0
12-04 10:12:31,1.509,0.251,98.240,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,165558.0,280324.0
12-04 10:12:32,3.008,0.0,96.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,142278.0,252075.0
12-04 10:12:33,1.586,0.083,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,149162.0,263450.0
12-04 10:12:34,1.747,0.166,97.837,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,3480375296.0,1286623232.0,9671979008.0,19180097536.0,150320.0,263990.0
12-04 10:12:35,1.590,0.335,98.075,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3480371200.0,1286623232.0,9671983104.0,19180097536.0,148267.0,261999.0
12-04 10:12:36,1.425,0.251,98.240,0.0,0.0,0.084,0.0,143360.0,0.0,9.0,3480371200.0,1286623232.0,9671983104.0,19180097536.0,146907.0,260526.0
12-04 10:12:37,3.682,0.669,95.649,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3486957568.0,1286623232.0,9672015872.0,19173478400.0,154431.0,268190.0
12-04 10:12:38,2.258,0.920,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500609536.0,1286623232.0,9672011776.0,19159830528.0,200921.0,313859.0
12-04 10:12:39,2.429,0.251,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3501232128.0,1286623232.0,9672015872.0,19159203840.0,204238.0,309962.0
12-04 10:12:40,1.259,0.168,98.153,0.420,0.0,0.0,0.0,20480.0,0.0,3.0,3502325760.0,1286623232.0,9672024064.0,19158102016.0,169513.0,282133.0
12-04 10:12:41,1.170,0.334,98.413,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,3501985792.0,1286623232.0,9672024064.0,19158441984.0,149191.0,262714.0
12-04 10:12:42,1.082,0.250,98.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3501985792.0,1286623232.0,9672024064.0,19158441984.0,151307.0,267537.0
12-04 10:12:43,1.509,0.419,97.904,0.084,0.0,0.084,0.0,0.0,0.0,0.0,3504906240.0,1286623232.0,9672024064.0,19155521536.0,234726.0,341401.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-37.csv <==
12-04 09:35:33,0.204,0.138,99.643,0.004,0.0,0.010,2076.050,376859.314,0.361,1.894,2297491456.0,1127301120.0,6922579968.0,23271702528.0,0.0,0.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297872384.0,1127301120.0,6922592256.0,23271309312.0,21255.0,20451.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297864192.0,1127301120.0,6922592256.0,23271317504.0,4322.0,3179.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297864192.0,1127301120.0,6922592256.0,23271317504.0,4083.0,3016.0
12-04 09:35:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,7.0,2297864192.0,1127301120.0,6922592256.0,23271317504.0,7238.0,6934.0
12-04 09:35:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297864192.0,1127301120.0,6922592256.0,23271317504.0,5391.0,5354.0
12-04 09:35:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,2297982976.0,1127309312.0,6922592256.0,23271190528.0,4561.0,3894.0
12-04 09:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2297982976.0,1127309312.0,6922592256.0,23271190528.0,6448.0,6998.0
12-04 09:35:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297982976.0,1127309312.0,6922592256.0,23271190528.0,3807.0,2566.0
12-04 09:35:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,8.0,2297982976.0,1127309312.0,6922592256.0,23271190528.0,4043.0,2967.0
12-04 09:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298531840.0,1127309312.0,6922592256.0,23270641664.0,4627.0,3959.0
12-04 09:35:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298347520.0,1127309312.0,6922592256.0,23270825984.0,4897.0,4320.0
12-04 09:35:45,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2298339328.0,1127317504.0,6922592256.0,23270825984.0,4713.0,4254.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298339328.0,1127317504.0,6922592256.0,23270825984.0,5325.0,5328.0
12-04 09:35:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2298335232.0,1127317504.0,6922596352.0,23270825984.0,5709.0,5970.0
12-04 09:35:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298335232.0,1127317504.0,6922596352.0,23270825984.0,4043.0,2967.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298335232.0,1127317504.0,6922596352.0,23270825984.0,6448.0,5758.0
12-04 09:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298335232.0,1127317504.0,6922596352.0,23270825984.0,4460.0,3509.0
12-04 09:35:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,49152.0,0.0,9.0,2298327040.0,1127325696.0,6922596352.0,23270825984.0,4432.0,3737.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2298454016.0,1127325696.0,6922596352.0,23270699008.0,3883.0,2768.0
12-04 09:35:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298454016.0,1127325696.0,6922596352.0,23270699008.0,5643.0,6006.0
12-04 09:35:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298454016.0,1127325696.0,6922596352.0,23270699008.0,6105.0,6503.0
12-04 09:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298454016.0,1127325696.0,6922596352.0,23270699008.0,5136.0,4482.0
12-04 09:35:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2298454016.0,1127325696.0,6922596352.0,23270699008.0,3883.0,2834.0
12-04 09:35:57,0.167,0.250,99.333,0.167,0.0,0.083,0.0,86016.0,0.0,7.0,2298314752.0,1127333888.0,6923489280.0,23269937152.0,1323862.0,61519.0
12-04 09:35:58,0.167,0.501,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2298036224.0,1127333888.0,6925672448.0,23268032512.0,2155781.0,109397.0
12-04 09:35:59,0.167,0.334,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2298195968.0,1127333888.0,6927560704.0,23265984512.0,2148387.0,106519.0
12-04 09:36:00,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297950208.0,1127333888.0,6929457152.0,23264333824.0,2157395.0,106469.0
12-04 09:36:01,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2298249216.0,1127333888.0,6931349504.0,23262142464.0,2158862.0,110441.0
12-04 09:36:02,0.417,0.083,99.332,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2298187776.0,1127333888.0,6933237760.0,23260315648.0,2169867.0,118486.0
12-04 09:36:03,0.251,0.418,99.081,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2298232832.0,1127342080.0,6935130112.0,23258370048.0,2148346.0,110592.0
12-04 09:36:04,0.251,0.0,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2298580992.0,1127342080.0,6936866816.0,23256285184.0,2176042.0,132908.0
12-04 09:36:05,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298286080.0,1127342080.0,6938906624.0,23254540288.0,2159501.0,108460.0
12-04 09:36:06,0.334,0.250,99.249,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2298605568.0,1127342080.0,6940794880.0,23252332544.0,2171431.0,114340.0
12-04 09:36:07,0.251,0.418,99.331,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2298621952.0,1127342080.0,6942683136.0,23250427904.0,2158739.0,114764.0
12-04 09:36:08,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2298535936.0,1127342080.0,6944579584.0,23248617472.0,2148934.0,110289.0
12-04 09:36:09,0.334,0.167,99.247,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2298499072.0,1127350272.0,6946447360.0,23246778368.0,2175270.0,131370.0
12-04 09:36:10,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2299109376.0,1127350272.0,6947950592.0,23244664832.0,2161170.0,117094.0
12-04 09:36:11,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2298843136.0,1127350272.0,6950215680.0,23242665984.0,2169280.0,111455.0
12-04 09:36:12,0.334,0.167,99.331,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2298716160.0,1127350272.0,6952120320.0,23240888320.0,2157770.0,114592.0
12-04 09:36:13,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298695680.0,1127350272.0,6954012672.0,23239016448.0,2146338.0,111314.0
12-04 09:36:14,0.251,0.0,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298929152.0,1127350272.0,6955892736.0,23236902912.0,2169243.0,112071.0
12-04 09:36:15,0.334,0.250,99.165,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2298863616.0,1127358464.0,6957789184.0,23235063808.0,2157434.0,111955.0
12-04 09:36:16,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299179008.0,1127358464.0,6959284224.0,23233253376.0,2153462.0,105286.0
12-04 09:36:17,0.084,0.251,99.582,0.0,0.0,0.084,0.0,81920.0,0.0,8.0,2298896384.0,1127358464.0,6961565696.0,23231254528.0,2156503.0,114393.0
12-04 09:36:18,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2299056128.0,1127358464.0,6963453952.0,23229206528.0,2161152.0,112927.0
12-04 09:36:19,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299371520.0,1127358464.0,6965329920.0,23227015168.0,2159769.0,113760.0
12-04 09:36:20,0.333,0.250,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2299547648.0,1127358464.0,6967218176.0,23224950784.0,2149120.0,110024.0
12-04 09:36:21,0.167,0.167,99.332,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2299236352.0,1127366656.0,6969106432.0,23223365632.0,2158676.0,115145.0
12-04 09:36:22,0.251,0.167,99.415,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2299367424.0,1127366656.0,6971056128.0,23221284864.0,2157086.0,114310.0
12-04 09:36:23,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2299564032.0,1127366656.0,6972882944.0,23219261440.0,2166596.0,109176.0
12-04 09:36:24,0.250,0.167,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2299334656.0,1127366656.0,6974779392.0,23217594368.0,2147386.0,111363.0
12-04 09:36:25,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299699200.0,1127366656.0,6976659456.0,23215349760.0,2157666.0,110530.0
12-04 09:36:26,0.167,0.251,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2299629568.0,1127366656.0,6978555904.0,23213522944.0,2172437.0,117353.0
12-04 09:36:27,0.167,0.084,99.331,0.084,0.0,0.334,0.0,98304.0,0.0,7.0,2299899904.0,1127374848.0,6980055040.0,23211745280.0,2147845.0,113798.0
12-04 09:36:28,0.167,0.250,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2299981824.0,1127374848.0,6982336512.0,23209381888.0,2143363.0,106897.0
12-04 09:36:29,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299674624.0,1127374848.0,6984224768.0,23207800832.0,2185385.0,125378.0
12-04 09:36:30,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2299699200.0,1127374848.0,6986104832.0,23205896192.0,2168978.0,113303.0
12-04 09:36:31,0.334,0.250,99.416,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2300047360.0,1127374848.0,6988136448.0,23203516416.0,2159365.0,112006.0
12-04 09:36:32,0.335,0.251,99.414,0.0,0.0,0.0,0.0,65888256.0,0.0,73.0,2299809792.0,1127374848.0,6990024704.0,23201865728.0,2149070.0,107847.0
12-04 09:36:33,0.251,0.084,99.248,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2299883520.0,1127383040.0,6991769600.0,23200038912.0,2158185.0,111058.0
12-04 09:36:34,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2300276736.0,1127383040.0,6993756160.0,23197659136.0,2186763.0,128584.0
12-04 09:36:35,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2299994112.0,1127383040.0,6995689472.0,23196008448.0,2081461.0,109341.0
12-04 09:36:36,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2300366848.0,1127383040.0,6997475328.0,23193849856.0,2223500.0,115986.0
12-04 09:36:37,0.168,0.084,99.665,0.0,0.0,0.084,0.0,114688.0,0.0,8.0,2300432384.0,1127383040.0,6999457792.0,23191801856.0,2171694.0,116452.0
12-04 09:36:38,0.167,0.167,99.332,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2300186624.0,1127383040.0,7001354240.0,23190151168.0,2149420.0,110818.0
12-04 09:36:39,0.167,0.167,99.331,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2300497920.0,1127391232.0,7003099136.0,23188086784.0,2168357.0,110612.0
12-04 09:36:40,0.334,0.167,99.249,0.0,0.0,0.250,0.0,53248.0,0.0,4.0,2300211200.0,1127391232.0,7005130752.0,23186341888.0,2051976.0,112886.0
12-04 09:36:41,0.084,0.168,99.665,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2300469248.0,1127391232.0,7006953472.0,23184261120.0,2199569.0,114790.0
12-04 09:36:42,0.251,0.167,99.415,0.0,0.0,0.167,0.0,61440.0,0.0,4.0,2300522496.0,1127391232.0,7008899072.0,23182262272.0,2125646.0,114383.0
12-04 09:36:43,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300850176.0,1127391232.0,7010504704.0,23180328960.0,2245502.0,126083.0
12-04 09:36:44,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300649472.0,1127391232.0,7012233216.0,23178801152.0,2104126.0,109155.0
12-04 09:36:45,0.250,0.334,98.916,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2300497920.0,1127399424.0,7014518784.0,23176658944.0,2222717.0,117103.0
12-04 09:36:46,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2300456960.0,1127399424.0,7016464384.0,23174754304.0,2149356.0,113627.0
12-04 09:36:47,0.167,0.084,99.582,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2300473344.0,1127399424.0,7018352640.0,23172849664.0,2156658.0,111662.0
12-04 09:36:48,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300497920.0,1127399424.0,7020232704.0,23170945024.0,2094181.0,106635.0
12-04 09:36:49,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300948480.0,1127399424.0,7021674496.0,23169052672.0,2137280.0,113356.0
12-04 09:36:50,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2300882944.0,1127399424.0,7023960064.0,23166832640.0,2242407.0,111625.0
12-04 09:36:51,0.334,0.334,99.165,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2300674048.0,1127407616.0,7025905664.0,23165087744.0,2169738.0,113472.0
12-04 09:36:52,0.334,0.251,99.247,0.0,0.0,0.167,0.0,131072.0,0.0,14.0,2300993536.0,1127407616.0,7027793920.0,23162880000.0,2159509.0,113516.0
12-04 09:36:53,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301100032.0,1127407616.0,7029678080.0,23160889344.0,2161261.0,116610.0
12-04 09:36:54,0.084,0.334,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2300854272.0,1127407616.0,7031574528.0,23159238656.0,2154054.0,107110.0
12-04 09:36:55,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2301259776.0,1127407616.0,7033266176.0,23157141504.0,2164247.0,113651.0
12-04 09:36:56,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2301075456.0,1127407616.0,7035277312.0,23155314688.0,2158428.0,111760.0
12-04 09:36:57,0.083,0.083,99.500,0.167,0.0,0.167,0.0,98304.0,0.0,7.0,2301296640.0,1127415808.0,7036030976.0,23154331648.0,877152.0,44620.0
12-04 09:36:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301042688.0,1127415808.0,7036219392.0,23154397184.0,5845.0,6343.0
12-04 09:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301038592.0,1127415808.0,7036223488.0,23154397184.0,5599.0,3329.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301038592.0,1127415808.0,7036223488.0,23154397184.0,5162.0,5108.0
12-04 09:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301034496.0,1127415808.0,7036227584.0,23154397184.0,3807.0,2632.0
12-04 09:37:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,47816704.0,0.0,53.0,2301034496.0,1127415808.0,7036227584.0,23154397184.0,4915.0,4591.0
12-04 09:37:03,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2301280256.0,1127424000.0,7036227584.0,23154143232.0,43454.0,60880.0
12-04 09:37:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2301300736.0,1127424000.0,7036227584.0,23154122752.0,21453.0,20301.0
12-04 09:37:05,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301603840.0,1127424000.0,7038181376.0,23151865856.0,2529126.0,134199.0
12-04 09:37:06,0.335,0.0,99.414,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2301034496.0,1127424000.0,7040811008.0,23149805568.0,2578292.0,129950.0
12-04 09:37:07,0.251,0.251,99.331,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2301186048.0,1127424000.0,7043407872.0,23147057152.0,2929032.0,144240.0
12-04 09:37:08,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301661184.0,1127424000.0,7045660672.0,23144329216.0,2732339.0,139989.0
12-04 09:37:09,0.251,0.084,99.247,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2301779968.0,1127432192.0,7047565312.0,23142297600.0,2485725.0,119911.0
12-04 09:37:10,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301550592.0,1127432192.0,7050223616.0,23139868672.0,2625175.0,131929.0
12-04 09:37:11,0.250,0.250,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2301775872.0,1127432192.0,7052570624.0,23137296384.0,2817897.0,154791.0
12-04 09:37:12,0.334,0.251,99.331,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2301513728.0,1127432192.0,7055024128.0,23135105024.0,2595728.0,134051.0
12-04 09:37:13,0.250,0.501,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2301767680.0,1127432192.0,7057301504.0,23132573696.0,2746790.0,127459.0
12-04 09:37:14,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2301968384.0,1127432192.0,7059640320.0,23130034176.0,2616635.0,137483.0
12-04 09:37:15,0.251,0.251,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2302009344.0,1127440384.0,7061970944.0,23127654400.0,2871712.0,143418.0
12-04 09:37:16,0.334,0.167,99.332,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2302197760.0,1127440384.0,7064182784.0,23125254144.0,2562334.0,132260.0
12-04 09:37:17,0.167,0.251,99.414,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2302205952.0,1127440384.0,7066488832.0,23122939904.0,2704138.0,131094.0
12-04 09:37:18,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2301825024.0,1127440384.0,7069155328.0,23120654336.0,2589227.0,129067.0
12-04 09:37:19,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302144512.0,1127440384.0,7071391744.0,23118098432.0,2775081.0,140355.0
12-04 09:37:20,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2302148608.0,1127440384.0,7073865728.0,23115620352.0,2873836.0,144070.0
12-04 09:37:21,0.334,0.250,98.915,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2301915136.0,1127448576.0,7076352000.0,23113359360.0,2533606.0,135017.0
12-04 09:37:22,0.334,0.167,99.416,0.0,0.0,0.083,0.0,114688.0,0.0,7.0,2302136320.0,1127448576.0,7078592512.0,23110897664.0,2627395.0,140735.0
12-04 09:37:23,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2302492672.0,1127448576.0,7080890368.0,23108243456.0,2846588.0,148333.0
12-04 09:37:24,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302824448.0,1127448576.0,7083458560.0,23105343488.0,2735552.0,135647.0
12-04 09:37:25,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2302484480.0,1127448576.0,7085625344.0,23103516672.0,2544552.0,125147.0
12-04 09:37:26,0.167,0.416,99.084,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2302496768.0,1127448576.0,7087960064.0,23101169664.0,2593722.0,134483.0
12-04 09:37:27,0.251,0.084,99.081,0.167,0.0,0.418,0.0,135168.0,0.0,15.0,2302849024.0,1127456768.0,7090298880.0,23098470400.0,2878142.0,141674.0
12-04 09:37:28,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302775296.0,1127456768.0,7092895744.0,23095947264.0,2748720.0,137912.0
12-04 09:37:29,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2302877696.0,1127456768.0,7095205888.0,23093534720.0,2504991.0,123379.0
12-04 09:37:30,0.500,0.083,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2303385600.0,1127456768.0,7097016320.0,23091216384.0,2613194.0,131978.0
12-04 09:37:31,0.921,0.251,98.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2302914560.0,1127456768.0,7099789312.0,23088914432.0,2851132.0,145391.0
12-04 09:37:32,0.084,0.084,99.666,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2303119360.0,1127456768.0,7102337024.0,23086161920.0,2781720.0,148781.0
12-04 09:37:33,0.500,0.333,98.918,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2303086592.0,1127464960.0,7104647168.0,23083876352.0,2519772.0,127455.0
12-04 09:37:34,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2303098880.0,1127464960.0,7106875392.0,23081635840.0,2643202.0,149511.0
12-04 09:37:35,0.084,0.418,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2303426560.0,1127464960.0,7109054464.0,23079129088.0,2842780.0,143432.0
12-04 09:37:36,0.251,0.084,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2303086592.0,1127464960.0,7111774208.0,23076749312.0,2757694.0,128312.0
12-04 09:37:37,0.167,0.251,99.248,0.0,0.0,0.334,0.0,76156928.0,0.0,80.0,2303447040.0,1127464960.0,7113637888.0,23074525184.0,2485006.0,132581.0
12-04 09:37:38,0.334,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2303414272.0,1127464960.0,7116255232.0,23071940608.0,2622632.0,133275.0
12-04 09:37:39,0.334,0.167,99.081,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2303492096.0,1127473152.0,7118647296.0,23069462528.0,2801212.0,136351.0
12-04 09:37:40,0.251,0.418,99.164,0.0,0.0,0.167,0.0,81920.0,0.0,7.0,2303705088.0,1127473152.0,7120941056.0,23066955776.0,2740957.0,138322.0
12-04 09:37:41,0.251,0.084,99.498,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2303946752.0,1127473152.0,7123128320.0,23064526848.0,2613428.0,151346.0
12-04 09:37:42,0.167,0.335,99.414,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,2303827968.0,1127473152.0,7125753856.0,23062020096.0,2610023.0,133860.0
12-04 09:37:43,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304499712.0,1127473152.0,7127871488.0,23059230720.0,2758910.0,137793.0
12-04 09:37:44,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2304045056.0,1127473152.0,7130275840.0,23057281024.0,2724999.0,139864.0
12-04 09:37:45,0.335,0.251,99.163,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2304118784.0,1127481344.0,7132844032.0,23054630912.0,2711845.0,135825.0
12-04 09:37:46,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303909888.0,1127481344.0,7135211520.0,23052472320.0,2568625.0,120168.0
12-04 09:37:47,0.167,0.167,99.331,0.0,0.0,0.334,0.0,81920.0,0.0,6.0,2304208896.0,1127481344.0,7137533952.0,23049850880.0,2772885.0,136889.0
12-04 09:37:48,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304733184.0,1127481344.0,7139516416.0,23047344128.0,2686013.0,134522.0
12-04 09:37:49,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304360448.0,1127481344.0,7142268928.0,23044964352.0,2710582.0,133678.0
12-04 09:37:50,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304806912.0,1127481344.0,7144222720.0,23042564096.0,2540217.0,127753.0
12-04 09:37:51,0.334,0.084,99.331,0.167,0.0,0.084,0.0,20480.0,0.0,3.0,2304434176.0,1127489536.0,7146934272.0,23040217088.0,2861176.0,142478.0
12-04 09:37:52,0.418,0.251,99.248,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2304225280.0,1127489536.0,7149395968.0,23037964288.0,2588869.0,132579.0
12-04 09:37:53,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2304376832.0,1127489536.0,7151706112.0,23035502592.0,2732533.0,135890.0
12-04 09:37:54,0.416,0.333,98.918,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2304794624.0,1127489536.0,7154049024.0,23032741888.0,2639476.0,130299.0
12-04 09:37:55,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304827392.0,1127489536.0,7156555776.0,23030202368.0,2836736.0,147494.0
12-04 09:37:56,0.583,0.250,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304741376.0,1127489536.0,7159103488.0,23027740672.0,2772468.0,134011.0
12-04 09:37:57,0.084,0.168,99.497,0.168,0.0,0.084,0.0,98304.0,0.0,8.0,2305081344.0,1127497728.0,7160946688.0,23025549312.0,2439929.0,119865.0
12-04 09:37:58,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305310720.0,1127497728.0,7163240448.0,23023026176.0,2635557.0,128701.0
12-04 09:37:59,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2305314816.0,1127497728.0,7165952000.0,23020310528.0,2875351.0,132063.0
12-04 09:38:00,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2305224704.0,1127497728.0,7168675840.0,23017676800.0,2772282.0,136497.0
12-04 09:38:01,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304913408.0,1127497728.0,7170985984.0,23015677952.0,2546175.0,131087.0
12-04 09:38:02,0.084,0.168,99.581,0.0,0.0,0.168,0.0,102400.0,0.0,12.0,2305118208.0,1127497728.0,7173242880.0,23013216256.0,2570308.0,128095.0
12-04 09:38:03,0.501,0.334,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2305470464.0,1127505920.0,7175827456.0,23010271232.0,2872035.0,144913.0
12-04 09:38:04,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2305540096.0,1127505920.0,7178113024.0,23007916032.0,2798060.0,147479.0
12-04 09:38:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305908736.0,1127505920.0,7178125312.0,23007535104.0,46645.0,4167.0
12-04 09:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305908736.0,1127505920.0,7178125312.0,23007535104.0,4867.0,3464.0
12-04 09:38:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65839104.0,0.0,70.0,2305908736.0,1127505920.0,7178125312.0,23007535104.0,6761.0,4531.0
12-04 09:38:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305908736.0,1127505920.0,7178125312.0,23007535104.0,6040.0,5622.0
12-04 09:38:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2305896448.0,1127514112.0,7178129408.0,23007535104.0,5345.0,4341.0
12-04 09:38:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305896448.0,1127514112.0,7178129408.0,23007535104.0,6235.0,5845.0
12-04 09:38:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305896448.0,1127514112.0,7178129408.0,23007535104.0,5119.0,4143.0
12-04 09:38:12,0.084,0.084,99.832,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2306162688.0,1127514112.0,7179022336.0,23006375936.0,1362313.0,73561.0
12-04 09:38:13,0.334,0.250,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2305720320.0,1127514112.0,7181750272.0,23004090368.0,2825829.0,143121.0
12-04 09:38:14,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306265088.0,1127514112.0,7184539648.0,23000756224.0,3251378.0,148285.0
12-04 09:38:15,0.334,0.334,99.080,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2305990656.0,1127522304.0,7187488768.0,22998073344.0,3109099.0,148779.0
12-04 09:38:16,0.167,0.334,99.164,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2306129920.0,1127522304.0,7190237184.0,22995185664.0,3290033.0,163716.0
12-04 09:38:17,0.418,0.167,99.165,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2305851392.0,1127522304.0,7193055232.0,22992646144.0,3088002.0,150600.0
12-04 09:38:18,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2306543616.0,1127522304.0,7195713536.0,22989295616.0,3293954.0,142019.0
12-04 09:38:19,0.251,0.168,98.826,0.587,0.0,0.168,0.0,18608128.0,0.0,28.0,2306498560.0,1127522304.0,7198203904.0,22986850304.0,3207931.0,145318.0
12-04 09:38:20,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2306785280.0,1127522304.0,7200948224.0,22983819264.0,3007388.0,147654.0
12-04 09:38:21,0.335,0.251,99.163,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2306551808.0,1127530496.0,7204188160.0,22980804608.0,3273240.0,149357.0
12-04 09:38:22,0.167,0.334,99.164,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2307014656.0,1127530496.0,7206678528.0,22977851392.0,3385810.0,159113.0
12-04 09:38:23,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307076096.0,1127530496.0,7209893888.0,22974574592.0,3025029.0,147149.0
12-04 09:38:24,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307330048.0,1127530496.0,7212515328.0,22971699200.0,3393548.0,163038.0
12-04 09:38:25,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2307186688.0,1127530496.0,7215468544.0,22968889344.0,3061949.0,142950.0
12-04 09:38:26,0.584,0.083,99.083,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2307252224.0,1127530496.0,7218384896.0,22965907456.0,3389546.0,162033.0
12-04 09:38:27,0.167,0.251,98.997,0.251,0.0,0.334,0.0,122880.0,0.0,9.0,2307207168.0,1127538688.0,7221215232.0,22963113984.0,3044730.0,147528.0
12-04 09:38:28,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307473408.0,1127538688.0,7224045568.0,22960017408.0,3451990.0,165851.0
12-04 09:38:29,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307661824.0,1127538688.0,7226523648.0,22957350912.0,2932048.0,134098.0
12-04 09:38:30,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307420160.0,1127538688.0,7229558784.0,22954557440.0,3343369.0,144904.0
12-04 09:38:31,0.417,0.334,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2307977216.0,1127538688.0,7232446464.0,22951112704.0,3412786.0,155487.0
12-04 09:38:32,0.251,0.167,99.414,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2307788800.0,1127538688.0,7235141632.0,22948605952.0,2846307.0,132149.0
12-04 09:38:33,0.251,0.167,99.248,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2307567616.0,1127546880.0,7238332416.0,22945628160.0,3455525.0,170983.0
12-04 09:38:34,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2307866624.0,1127546880.0,7241048064.0,22942613504.0,3194988.0,157783.0
12-04 09:38:35,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307866624.0,1127546880.0,7243841536.0,22939820032.0,3043071.0,140229.0
12-04 09:38:36,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307846144.0,1127546880.0,7246671872.0,22937010176.0,3388912.0,149632.0
12-04 09:38:37,0.168,0.084,99.581,0.0,0.0,0.168,0.0,110592.0,0.0,14.0,2308333568.0,1127546880.0,7249137664.0,22934056960.0,3004431.0,144117.0
12-04 09:38:38,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307907584.0,1127546880.0,7252340736.0,22931279872.0,3332793.0,151983.0
12-04 09:38:39,0.334,0.417,98.832,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2308124672.0,1127555072.0,7255162880.0,22928232448.0,3128096.0,141509.0
12-04 09:38:40,0.334,0.334,99.247,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2308132864.0,1127555072.0,7258075136.0,22925312000.0,3334740.0,142203.0
12-04 09:38:41,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2308321280.0,1127555072.0,7260692480.0,22922506240.0,2927258.0,157366.0
12-04 09:38:42,0.251,0.334,99.247,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,2308341760.0,1127555072.0,7263588352.0,22919589888.0,3319715.0,146217.0
12-04 09:38:43,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2308501504.0,1127555072.0,7266770944.0,22916247552.0,3571534.0,167722.0
12-04 09:38:44,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2308546560.0,1127555072.0,7269433344.0,22913540096.0,2931102.0,134548.0
12-04 09:38:45,0.251,0.334,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2308820992.0,1127563264.0,7272513536.0,22910177280.0,3610228.0,156012.0
12-04 09:38:46,0.084,0.167,99.414,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2308816896.0,1127563264.0,7274819584.0,22907875328.0,2665504.0,127704.0
12-04 09:38:47,0.418,0.334,99.164,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2308571136.0,1127563264.0,7277858816.0,22905081856.0,3379735.0,155881.0
12-04 09:38:48,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309308416.0,1127563264.0,7280218112.0,22901985280.0,3118274.0,152936.0
12-04 09:38:49,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309193728.0,1127563264.0,7283474432.0,22898843648.0,3323549.0,159104.0
12-04 09:38:50,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309185536.0,1127563264.0,7286276096.0,22896050176.0,3205412.0,155080.0
12-04 09:38:51,0.167,0.334,99.164,0.084,0.0,0.251,0.0,24576.0,0.0,5.0,2309124096.0,1127571456.0,7289139200.0,22893240320.0,3200768.0,147649.0
12-04 09:38:52,0.251,0.335,99.329,0.0,0.0,0.084,0.0,93986816.0,0.0,101.0,2309009408.0,1127571456.0,7291920384.0,22890573824.0,3017107.0,155163.0
12-04 09:38:53,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309419008.0,1127571456.0,7294328832.0,22887755776.0,3290078.0,155888.0
12-04 09:38:54,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309386240.0,1127571456.0,7297646592.0,22884470784.0,3419395.0,160294.0
12-04 09:38:55,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309644288.0,1127571456.0,7300468736.0,22881390592.0,3023527.0,141561.0
12-04 09:38:56,0.167,0.334,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2309304320.0,1127571456.0,7303204864.0,22878994432.0,3139772.0,157002.0
12-04 09:38:57,0.251,0.167,99.332,0.167,0.0,0.084,0.0,126976.0,0.0,11.0,2310082560.0,1127579648.0,7305818112.0,22875594752.0,3347287.0,171423.0
12-04 09:38:58,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2309799936.0,1127579648.0,7308922880.0,22872772608.0,3215001.0,156764.0
12-04 09:38:59,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2310139904.0,1127579648.0,7311679488.0,22869676032.0,3101690.0,148527.0
12-04 09:39:00,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309988352.0,1127579648.0,7314337792.0,22867169280.0,3182967.0,155890.0
12-04 09:39:01,0.334,0.251,99.081,0.0,0.0,0.334,0.0,12288.0,0.0,1.0,2310336512.0,1127579648.0,7317245952.0,22863912960.0,3309759.0,164501.0
12-04 09:39:02,0.167,0.251,99.414,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2309955584.0,1127579648.0,7320354816.0,22861185024.0,3179791.0,145795.0
12-04 09:39:03,0.334,0.334,98.747,0.251,0.0,0.334,0.0,24576.0,0.0,3.0,2309537792.0,1127587840.0,7323127808.0,22858821632.0,3353542.0,162403.0
12-04 09:39:04,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309619712.0,1127587840.0,7325851648.0,22856015872.0,3146164.0,166225.0
12-04 09:39:05,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309861376.0,1127587840.0,7328845824.0,22852780032.0,3251407.0,152156.0
12-04 09:39:06,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2310090752.0,1127587840.0,7331680256.0,22849716224.0,3300138.0,149730.0
12-04 09:39:07,0.251,0.251,99.414,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2310045696.0,1127587840.0,7334518784.0,22846922752.0,3006100.0,142578.0
12-04 09:39:08,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2310123520.0,1127587840.0,7337140224.0,22844223488.0,3155795.0,153750.0
12-04 09:39:09,0.336,0.252,99.161,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2310045696.0,1127596032.0,7340376064.0,22841057280.0,3496920.0,171182.0
12-04 09:39:10,0.500,0.250,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2310193152.0,1127596032.0,7343140864.0,22838145024.0,3266737.0,154501.0
12-04 09:39:11,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2310369280.0,1127596032.0,7345631232.0,22835478528.0,2976033.0,157633.0
12-04 09:39:12,0.167,0.167,99.582,0.0,0.0,0.084,0.0,98304.0,0.0,12.0,2310361088.0,1127596032.0,7348101120.0,22833016832.0,2481949.0,101893.0
12-04 09:39:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310479872.0,1127596032.0,7348203520.0,22832795648.0,5405.0,4276.0
12-04 09:39:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310479872.0,1127596032.0,7348203520.0,22832795648.0,6977.0,4388.0
12-04 09:39:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2310471680.0,1127604224.0,7348203520.0,22832795648.0,5929.0,6098.0
12-04 09:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310467584.0,1127604224.0,7348207616.0,22832795648.0,5008.0,4733.0
12-04 09:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2310467584.0,1127604224.0,7348207616.0,22832795648.0,4533.0,3785.0
12-04 09:39:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310467584.0,1127604224.0,7348207616.0,22832795648.0,4657.0,4046.0
12-04 09:39:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310467584.0,1127604224.0,7348207616.0,22832795648.0,5930.0,4690.0
12-04 09:39:20,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2310496256.0,1127604224.0,7350243328.0,22830731264.0,2386969.0,130890.0
12-04 09:39:21,0.084,0.084,99.665,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2310545408.0,1127612416.0,7352725504.0,22828191744.0,2845343.0,143253.0
12-04 09:39:22,0.334,0.251,99.248,0.0,0.0,0.167,0.0,64237568.0,0.0,71.0,2310885376.0,1127612416.0,7355576320.0,22825000960.0,3429017.0,160753.0
12-04 09:39:23,0.334,0.334,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2311344128.0,1127612416.0,7359033344.0,22821085184.0,3687925.0,151565.0
12-04 09:39:24,0.417,0.334,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2311024640.0,1127612416.0,7362310144.0,22818127872.0,3434705.0,137898.0
12-04 09:39:25,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2311245824.0,1127612416.0,7365357568.0,22814859264.0,3444788.0,138150.0
12-04 09:39:26,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2311356416.0,1127612416.0,7368470528.0,22811635712.0,3763044.0,172725.0
12-04 09:39:27,0.0,0.251,99.499,0.084,0.0,0.167,0.0,114688.0,0.0,10.0,2311405568.0,1127620608.0,7371112448.0,22808936448.0,2980689.0,149366.0
12-04 09:39:28,0.167,0.251,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311430144.0,1127620608.0,7374450688.0,22805573632.0,3663860.0,174582.0
12-04 09:39:29,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311671808.0,1127620608.0,7377018880.0,22802763776.0,3140636.0,149712.0
12-04 09:39:30,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2311872512.0,1127620608.0,7380660224.0,22798921728.0,4073016.0,177421.0
12-04 09:39:31,1.088,0.084,98.745,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2312028160.0,1127620608.0,7383474176.0,22795952128.0,3085283.0,151798.0
12-04 09:39:32,0.418,0.251,99.164,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2312019968.0,1127620608.0,7386869760.0,22792564736.0,3775175.0,172213.0
12-04 09:39:33,0.168,0.084,99.329,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,2312306688.0,1127628800.0,7389351936.0,22789787648.0,2934216.0,129900.0
12-04 09:39:34,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2311991296.0,1127628800.0,7392968704.0,22786486272.0,3776998.0,183178.0
12-04 09:39:35,0.168,0.168,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2312175616.0,1127628800.0,7395835904.0,22783434752.0,3348485.0,157258.0
12-04 09:39:36,0.167,0.167,99.247,0.0,0.0,0.418,0.0,8192.0,0.0,1.0,2312482816.0,1127628800.0,7398719488.0,22780243968.0,3405634.0,151144.0
12-04 09:39:37,0.334,0.417,98.999,0.0,0.0,0.250,0.0,81920.0,0.0,6.0,2312167424.0,1127628800.0,7401951232.0,22777327616.0,3563555.0,168007.0
12-04 09:39:38,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2312130560.0,1127628800.0,7405211648.0,22774104064.0,3486512.0,158180.0
12-04 09:39:39,0.167,0.335,99.079,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2312183808.0,1127636992.0,7408304128.0,22770950144.0,3429421.0,163981.0
12-04 09:39:40,0.584,0.167,98.916,0.0,0.0,0.334,0.0,53248.0,0.0,4.0,2312261632.0,1127636992.0,7411159040.0,22768017408.0,3405388.0,163500.0
12-04 09:39:41,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2312658944.0,1127636992.0,7414255616.0,22764523520.0,3635710.0,153818.0
12-04 09:39:42,0.167,0.334,99.247,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2312622080.0,1127636992.0,7417499648.0,22761316352.0,3567061.0,159496.0
12-04 09:39:43,0.168,0.252,99.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313297920.0,1127636992.0,7420403712.0,22757736448.0,3354810.0,148127.0
12-04 09:39:44,0.167,0.251,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2313478144.0,1127636992.0,7423299584.0,22754660352.0,3410215.0,159252.0
12-04 09:39:45,0.168,0.251,99.246,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2313105408.0,1127645184.0,7426633728.0,22751690752.0,3365333.0,156710.0
12-04 09:39:46,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2313228288.0,1127645184.0,7429906432.0,22748295168.0,3715165.0,169359.0
12-04 09:39:47,0.251,0.334,99.081,0.084,0.0,0.251,0.0,94208.0,0.0,10.0,2313900032.0,1127645184.0,7432552448.0,22744977408.0,3412500.0,162506.0
12-04 09:39:48,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313224192.0,1127645184.0,7436021760.0,22742183936.0,3550681.0,158296.0
12-04 09:39:49,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313678848.0,1127645184.0,7439028224.0,22738722816.0,3439806.0,155643.0
12-04 09:39:50,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313887744.0,1127645184.0,7441756160.0,22735785984.0,3427276.0,153752.0
12-04 09:39:51,0.251,0.419,99.246,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2313785344.0,1127653376.0,7444770816.0,22732865536.0,3336817.0,152556.0
12-04 09:39:52,0.168,0.335,99.329,0.0,0.0,0.168,0.0,92028928.0,0.0,97.0,2314092544.0,1127653376.0,7447875584.0,22729453568.0,3640344.0,179888.0
12-04 09:39:53,0.417,0.417,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2313949184.0,1127653376.0,7451226112.0,22726246400.0,3539446.0,151855.0
12-04 09:39:54,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314285056.0,1127653376.0,7454461952.0,22722674688.0,3605645.0,154074.0
12-04 09:39:55,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2313814016.0,1127653376.0,7457185792.0,22720421888.0,2979652.0,136059.0
12-04 09:39:56,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314289152.0,1127653376.0,7459758080.0,22717374464.0,3269051.0,155051.0
12-04 09:39:57,0.084,0.334,99.415,0.084,0.0,0.084,0.0,126976.0,0.0,10.0,2314416128.0,1127661568.0,7463100416.0,22713896960.0,3565086.0,167398.0
12-04 09:39:58,0.251,0.084,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314248192.0,1127661568.0,7466536960.0,22710628352.0,3738568.0,157606.0
12-04 09:39:59,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314223616.0,1127661568.0,7469625344.0,22707564544.0,3461703.0,158672.0
12-04 09:40:00,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314342400.0,1127661568.0,7472586752.0,22704484352.0,3450121.0,155195.0
12-04 09:40:01,0.168,0.168,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314870784.0,1127661568.0,7475486720.0,22701056000.0,3630096.0,165895.0
12-04 09:40:02,0.335,0.167,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2314805248.0,1127661568.0,7478710272.0,22697897984.0,3374230.0,159742.0
12-04 09:40:03,0.418,0.501,98.830,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2315280384.0,1127669760.0,7481634816.0,22694490112.0,3591218.0,167053.0
12-04 09:40:04,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2314993664.0,1127669760.0,7484887040.0,22691524608.0,3300416.0,162699.0
12-04 09:40:05,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2315399168.0,1127669760.0,7488094208.0,22687911936.0,3750414.0,174989.0
12-04 09:40:06,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2315407360.0,1127669760.0,7490895872.0,22685102080.0,3072083.0,141663.0
12-04 09:40:07,0.418,0.167,99.164,0.0,0.0,0.251,0.0,114688.0,0.0,9.0,2315239424.0,1127669760.0,7494205440.0,22681960448.0,3682747.0,163219.0
12-04 09:40:08,0.250,0.167,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2315481088.0,1127669760.0,7496978432.0,22678945792.0,3330491.0,171590.0
12-04 09:40:09,0.167,0.167,99.415,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2315460608.0,1127677952.0,7500435456.0,22675501056.0,3714438.0,174784.0
12-04 09:40:10,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2315640832.0,1127677952.0,7503175680.0,22672580608.0,3410353.0,166331.0
12-04 09:40:11,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2315493376.0,1127677952.0,7506546688.0,22669357056.0,3553039.0,179325.0
12-04 09:40:12,0.083,0.334,99.583,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2316218368.0,1127677952.0,7509217280.0,22665961472.0,3290547.0,161265.0
12-04 09:40:13,0.334,0.250,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2315833344.0,1127677952.0,7512698880.0,22662864896.0,3556251.0,166805.0
12-04 09:40:14,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2315943936.0,1127677952.0,7515508736.0,22659944448.0,3400837.0,160863.0
12-04 09:40:15,0.251,0.251,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2316288000.0,1127686144.0,7518363648.0,22656737280.0,3121934.0,132646.0
12-04 09:40:16,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2316619776.0,1127686144.0,7521411072.0,22653358080.0,3645654.0,163185.0
12-04 09:40:17,0.501,0.417,98.998,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2316206080.0,1127686144.0,7524999168.0,22650183680.0,3647012.0,158409.0
12-04 09:40:18,0.167,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316201984.0,1127686144.0,7526772736.0,22648414208.0,2106216.0,94218.0
12-04 09:40:19,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316812288.0,1127686144.0,7528751104.0,22645825536.0,2546440.0,114908.0
12-04 09:40:20,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2316603392.0,1127686144.0,7532228608.0,22642556928.0,3930340.0,151272.0
12-04 09:40:21,0.168,0.168,99.329,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2316644352.0,1127694336.0,7536672768.0,22638063616.0,5033027.0,163047.0
12-04 09:40:22,0.084,0.335,99.331,0.0,0.0,0.251,0.0,91938816.0,0.0,103.0,2316804096.0,1127694336.0,7539687424.0,22634889216.0,3362675.0,149448.0
12-04 09:40:23,0.585,0.334,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2316869632.0,1127694336.0,7542837248.0,22631673856.0,3693498.0,173905.0
12-04 09:40:24,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2316914688.0,1127694336.0,7545823232.0,22628642816.0,3452280.0,163600.0
12-04 09:40:25,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2316488704.0,1127694336.0,7549440000.0,22625452032.0,3439214.0,159816.0
12-04 09:40:26,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2316615680.0,1127694336.0,7552708608.0,22622056448.0,3688475.0,173477.0
12-04 09:40:27,0.251,0.168,99.330,0.084,0.0,0.168,0.0,122880.0,0.0,10.0,2316816384.0,1127702528.0,7555452928.0,22619103232.0,3250125.0,144258.0
12-04 09:40:28,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316922880.0,1127702528.0,7558488064.0,22615961600.0,3566440.0,153322.0
12-04 09:40:29,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2316922880.0,1127702528.0,7561662464.0,22612787200.0,3540688.0,172529.0
12-04 09:40:30,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2317344768.0,1127702528.0,7564464128.0,22609563648.0,3337646.0,156868.0
12-04 09:40:31,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317561856.0,1127702528.0,7567482880.0,22606327808.0,3463879.0,159585.0
12-04 09:40:32,0.251,0.335,99.331,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2317185024.0,1127702528.0,7570997248.0,22603190272.0,3581216.0,167673.0
12-04 09:40:33,0.167,0.335,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2317365248.0,1127710720.0,7573602304.0,22600396800.0,3135878.0,147637.0
12-04 09:40:34,0.502,0.167,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317320192.0,1127710720.0,7577137152.0,22596907008.0,3864542.0,193956.0
12-04 09:40:35,0.084,0.251,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317475840.0,1127710720.0,7579918336.0,22593970176.0,3396679.0,152906.0
12-04 09:40:36,0.499,0.499,98.752,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2317582336.0,1127710720.0,7583019008.0,22590763008.0,3470934.0,153973.0
12-04 09:40:37,0.583,0.333,98.834,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2317864960.0,1127710720.0,7585673216.0,22587826176.0,3107066.0,140693.0
12-04 09:40:38,0.335,0.167,99.247,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2317545472.0,1127710720.0,7589388288.0,22584430592.0,3651392.0,152105.0
12-04 09:40:39,0.251,0.334,98.997,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2317672448.0,1127718912.0,7592554496.0,22581129216.0,3541774.0,159029.0
12-04 09:40:40,0.084,0.168,99.497,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2318049280.0,1127718912.0,7595147264.0,22578159616.0,3496497.0,165092.0
12-04 09:40:41,0.417,0.417,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317983744.0,1127718912.0,7598546944.0,22574825472.0,3542950.0,176320.0
12-04 09:40:42,0.168,0.252,99.497,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2318188544.0,1127718912.0,7601086464.0,22572081152.0,3154486.0,147437.0
12-04 09:40:43,0.417,0.417,98.833,0.0,0.0,0.333,0.0,8192.0,0.0,2.0,2318229504.0,1127718912.0,7604461568.0,22568665088.0,3682764.0,163951.0
12-04 09:40:44,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2318221312.0,1127718912.0,7607713792.0,22565421056.0,3405876.0,151703.0
12-04 09:40:45,0.334,0.251,98.829,0.418,0.0,0.167,0.0,12288.0,0.0,2.0,2318217216.0,1127727104.0,7611011072.0,22562119680.0,3686682.0,170413.0
12-04 09:40:46,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2318487552.0,1127727104.0,7613534208.0,22559326208.0,3161350.0,143678.0
12-04 09:40:47,0.334,0.167,99.248,0.0,0.0,0.251,0.0,98304.0,0.0,6.0,2318708736.0,1127727104.0,7616663552.0,22555975680.0,3469985.0,152271.0
12-04 09:40:48,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2318884864.0,1127727104.0,7619723264.0,22552739840.0,3673128.0,163633.0
12-04 09:40:49,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2318376960.0,1127727104.0,7623233536.0,22549737472.0,3555075.0,158274.0
12-04 09:40:50,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2318684160.0,1127727104.0,7625908224.0,22546755584.0,3320315.0,147112.0
12-04 09:40:51,0.251,0.251,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2318688256.0,1127735296.0,7629373440.0,22543278080.0,3670264.0,157210.0
12-04 09:40:52,0.334,0.334,99.081,0.0,0.0,0.251,0.0,92704768.0,0.0,98.0,2318888960.0,1127735296.0,7632220160.0,22540230656.0,3290935.0,151325.0
12-04 09:40:53,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319343616.0,1127735296.0,7635161088.0,22536835072.0,3563956.0,169520.0
12-04 09:40:54,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2318893056.0,1127735296.0,7638294528.0,22534152192.0,3400364.0,156800.0
12-04 09:40:55,0.084,0.084,99.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2319560704.0,1127735296.0,7641280512.0,22530498560.0,3571206.0,167769.0
12-04 09:40:56,0.250,0.250,99.166,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319204352.0,1127735296.0,7644348416.0,22527787008.0,3216115.0,141439.0
12-04 09:40:57,0.168,0.168,99.412,0.168,0.0,0.084,0.0,172032.0,0.0,18.0,2319650816.0,1127743488.0,7647322112.0,22524358656.0,3613974.0,161612.0
12-04 09:40:58,0.667,0.417,98.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2319663104.0,1127743488.0,7650390016.0,22521278464.0,3447157.0,156733.0
12-04 09:40:59,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319314944.0,1127743488.0,7653707776.0,22518308864.0,3419521.0,156707.0
12-04 09:41:00,0.250,0.417,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2319409152.0,1127743488.0,7656849408.0,22515073024.0,3521244.0,154446.0
12-04 09:41:01,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2319536128.0,1127743488.0,7659786240.0,22512009216.0,3228585.0,151127.0
12-04 09:41:02,0.334,0.251,99.080,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2319634432.0,1127743488.0,7662862336.0,22508834816.0,3727653.0,169637.0
12-04 09:41:03,0.417,0.417,98.749,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,2319982592.0,1127751680.0,7665721344.0,22505619456.0,3348470.0,154103.0
12-04 09:41:04,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319581184.0,1127751680.0,7669280768.0,22502461440.0,3675379.0,199968.0
12-04 09:41:05,0.167,0.334,99.082,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2319552512.0,1127751680.0,7672168448.0,22499602432.0,3353449.0,149710.0
12-04 09:41:06,0.167,0.334,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319962112.0,1127751680.0,7675170816.0,22496190464.0,3531828.0,155005.0
12-04 09:41:07,0.251,0.418,99.080,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2319863808.0,1127751680.0,7678275584.0,22493184000.0,3478007.0,159428.0
12-04 09:41:08,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2319896576.0,1127751680.0,7681323008.0,22490103808.0,3398544.0,153280.0
12-04 09:41:09,0.084,0.252,99.413,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2320109568.0,1127759872.0,7684358144.0,22486847488.0,3451497.0,156056.0
12-04 09:41:10,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320252928.0,1127759872.0,7687798784.0,22483263488.0,3660115.0,162147.0
12-04 09:41:11,0.334,0.250,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2320613376.0,1127759872.0,7690502144.0,22480199680.0,3295898.0,150801.0
12-04 09:41:12,0.084,0.167,99.498,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2320506880.0,1127759872.0,7693529088.0,22477279232.0,3569065.0,182754.0
12-04 09:41:13,0.168,0.168,99.497,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2320576512.0,1127759872.0,7696556032.0,22474182656.0,3400727.0,163294.0
12-04 09:41:14,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320437248.0,1127759872.0,7700090880.0,22470787072.0,3697221.0,163987.0
12-04 09:41:15,0.334,0.250,98.749,0.250,0.0,0.417,0.0,28672.0,0.0,3.0,2320601088.0,1127768064.0,7702839296.0,22467866624.0,3251188.0,161324.0
12-04 09:41:16,0.336,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320941056.0,1127768064.0,7705690112.0,22464675840.0,3620249.0,160651.0
12-04 09:41:17,0.251,0.167,99.247,0.0,0.0,0.334,0.0,86016.0,0.0,6.0,2320752640.0,1127768064.0,7708958720.0,22461595648.0,3237154.0,152191.0
12-04 09:41:18,0.251,0.251,99.331,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2321072128.0,1127768064.0,7711924224.0,22458310656.0,3637912.0,165681.0
12-04 09:41:19,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2321215488.0,1127768064.0,7715020800.0,22455070720.0,3478287.0,162127.0
12-04 09:41:20,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320965632.0,1127768064.0,7716728832.0,22453612544.0,1590004.0,66209.0
12-04 09:41:21,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2321154048.0,1127776256.0,7716659200.0,22453485568.0,4376.0,3908.0
12-04 09:41:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,85757952.0,0.0,92.0,2321154048.0,1127776256.0,7716659200.0,22453485568.0,6560.0,5222.0
12-04 09:41:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321367040.0,1127776256.0,7716663296.0,22453268480.0,4764.0,4136.0
12-04 09:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321149952.0,1127776256.0,7716663296.0,22453485568.0,5049.0,4972.0
12-04 09:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321149952.0,1127776256.0,7716663296.0,22453485568.0,4538.0,4005.0
12-04 09:41:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321149952.0,1127776256.0,7716663296.0,22453485568.0,4995.0,4728.0
12-04 09:41:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,102400.0,0.0,7.0,2321268736.0,1127784448.0,7716663296.0,22453358592.0,4461.0,3538.0
12-04 09:41:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321268736.0,1127784448.0,7716663296.0,22453358592.0,4087.0,3017.0
12-04 09:41:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321264640.0,1127784448.0,7716667392.0,22453358592.0,4704.0,4095.0
12-04 09:41:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321264640.0,1127784448.0,7716667392.0,22453358592.0,4601.0,3943.0
12-04 09:41:31,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2321264640.0,1127784448.0,7716667392.0,22453358592.0,4602.0,4072.0
12-04 09:41:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,13.0,2321256448.0,1127784448.0,7716667392.0,22453366784.0,5493.0,5428.0
12-04 09:41:33,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2321248256.0,1127792640.0,7716667392.0,22453366784.0,5863.0,5996.0
12-04 09:41:34,0.333,0.250,99.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2320973824.0,1127792640.0,7718006784.0,22452301824.0,1396420.0,86280.0
12-04 09:41:35,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321448960.0,1127792640.0,7720038400.0,22449795072.0,2713320.0,135048.0
12-04 09:41:36,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321371136.0,1127792640.0,7723671552.0,22446239744.0,4133049.0,153759.0
12-04 09:41:37,0.334,0.334,99.247,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2321166336.0,1127792640.0,7727005696.0,22443110400.0,3227865.0,136336.0
12-04 09:41:38,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2321174528.0,1127792640.0,7729631232.0,22440476672.0,3214683.0,141844.0
12-04 09:41:39,0.251,0.251,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2321305600.0,1127800832.0,7732903936.0,22437064704.0,3543281.0,152999.0
12-04 09:41:40,0.251,0.418,99.079,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2321907712.0,1127800832.0,7736365056.0,22433001472.0,4296995.0,179606.0
12-04 09:41:41,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2321784832.0,1127800832.0,7739904000.0,22429585408.0,3910703.0,159565.0
12-04 09:41:42,0.334,0.417,98.999,0.0,0.0,0.250,0.0,61440.0,0.0,5.0,2322071552.0,1127800832.0,7742947328.0,22426255360.0,3351502.0,137314.0
12-04 09:41:43,0.167,0.418,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322714624.0,1127800832.0,7745945600.0,22422614016.0,3378684.0,141990.0
12-04 09:41:44,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322427904.0,1127800832.0,7749349376.0,22419496960.0,3831456.0,168379.0
12-04 09:41:45,0.252,0.252,99.329,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2322468864.0,1127809024.0,7752851456.0,22415945728.0,3844649.0,167744.0
12-04 09:41:46,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322821120.0,1127809024.0,7756451840.0,22411993088.0,4331557.0,173308.0
12-04 09:41:47,0.168,0.168,99.497,0.0,0.0,0.168,0.0,94208.0,0.0,6.0,2322612224.0,1127809024.0,7759454208.0,22409199616.0,3294970.0,146001.0
12-04 09:41:48,0.250,0.500,98.917,0.0,0.0,0.333,0.0,8192.0,0.0,1.0,2322718720.0,1127809024.0,7762444288.0,22406103040.0,3297470.0,138011.0
12-04 09:41:49,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322644992.0,1127809024.0,7765786624.0,22402834432.0,3652657.0,159280.0
12-04 09:41:50,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322993152.0,1127809024.0,7769321472.0,22398951424.0,4227431.0,181472.0
12-04 09:41:51,0.502,0.167,99.079,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2323230720.0,1127817216.0,7772319744.0,22395707392.0,3766906.0,173157.0
12-04 09:41:52,0.168,0.335,99.497,0.0,0.0,0.0,0.0,114688.0,0.0,7.0,2322776064.0,1127817216.0,7775670272.0,22392811520.0,3427208.0,157243.0
12-04 09:41:53,0.419,0.168,99.246,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2322853888.0,1127817216.0,7779241984.0,22389161984.0,3730902.0,176462.0
12-04 09:41:54,0.334,0.167,98.997,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2323501056.0,1127817216.0,7782322176.0,22385434624.0,3858879.0,178566.0
12-04 09:41:55,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323505152.0,1127817216.0,7786061824.0,22381690880.0,3976979.0,171486.0
12-04 09:41:56,0.250,0.250,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2323267584.0,1127817216.0,7789142016.0,22378848256.0,3327164.0,150069.0
12-04 09:41:57,0.335,0.251,99.162,0.168,0.0,0.084,0.0,90112.0,0.0,7.0,2323271680.0,1127825408.0,7792652288.0,22375325696.0,3824821.0,158635.0
12-04 09:41:58,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323750912.0,1127825408.0,7795380224.0,22372118528.0,3413903.0,133778.0
12-04 09:41:59,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2323566592.0,1127825408.0,7799484416.0,22368198656.0,4216778.0,192305.0
12-04 09:42:00,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2323681280.0,1127825408.0,7802671104.0,22364897280.0,3647281.0,171632.0
12-04 09:42:01,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324082688.0,1127825408.0,7805652992.0,22361513984.0,3622396.0,155150.0
12-04 09:42:02,0.334,0.417,99.082,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2323841024.0,1127825408.0,7809036288.0,22358372352.0,3715456.0,159947.0
12-04 09:42:03,0.502,0.418,98.912,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2324201472.0,1127833600.0,7811956736.0,22355083264.0,3527992.0,167367.0
12-04 09:42:04,0.167,0.167,99.247,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2323988480.0,1127833600.0,7815626752.0,22351626240.0,4177144.0,193911.0
12-04 09:42:05,0.167,0.502,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2323714048.0,1127833600.0,7818678272.0,22348849152.0,3201812.0,146752.0
12-04 09:42:06,0.167,0.334,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2323816448.0,1127833600.0,7822639104.0,22344785920.0,4325613.0,185797.0
12-04 09:42:07,0.167,0.167,99.582,0.0,0.0,0.084,0.0,82694144.0,0.0,84.0,2323886080.0,1127833600.0,7822950400.0,22344404992.0,629115.0,29697.0
12-04 09:42:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,23924736.0,0.0,27.0,2323656704.0,1127833600.0,7823179776.0,22344404992.0,6553.0,6525.0
12-04 09:42:09,0.084,0.084,99.666,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2323517440.0,1127841792.0,7824072704.0,22343643136.0,1186056.0,70757.0
12-04 09:42:10,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2323562496.0,1127841792.0,7827664896.0,22340005888.0,3869397.0,172776.0
12-04 09:42:11,0.503,0.335,98.827,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2324037632.0,1127841792.0,7833870336.0,22333325312.0,7053413.0,247033.0
12-04 09:42:12,0.251,0.251,99.162,0.0,0.0,0.335,0.0,114688.0,0.0,8.0,2324115456.0,1127841792.0,7839666176.0,22327451648.0,6381782.0,197840.0
12-04 09:42:13,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2324148224.0,1127841792.0,7845363712.0,22321721344.0,6010235.0,192917.0
12-04 09:42:14,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324041728.0,1127841792.0,7848882176.0,22318309376.0,3971939.0,154498.0
12-04 09:42:15,0.251,0.168,99.246,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2323931136.0,1127849984.0,7852318720.0,22314975232.0,3757144.0,168463.0
12-04 09:42:16,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324271104.0,1127849984.0,7855390720.0,22311563264.0,3602666.0,169562.0
12-04 09:42:17,0.251,0.585,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2324529152.0,1127849984.0,7858688000.0,22308007936.0,3818436.0,171187.0
12-04 09:42:18,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2324570112.0,1127849984.0,7861997568.0,22304657408.0,3751970.0,166344.0
12-04 09:42:19,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324914176.0,1127849984.0,7865241600.0,22301069312.0,4002834.0,174597.0
12-04 09:42:20,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2324836352.0,1127849984.0,7868334080.0,22298054656.0,3267309.0,139403.0
12-04 09:42:21,0.251,0.418,99.079,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2324750336.0,1127858176.0,7871823872.0,22294642688.0,3737570.0,169884.0
12-04 09:42:22,0.167,0.251,99.331,0.0,0.0,0.251,0.0,114688.0,0.0,7.0,2324934656.0,1127858176.0,7875039232.0,22291243008.0,3711245.0,166321.0
12-04 09:42:23,0.335,0.251,99.162,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2325508096.0,1127858176.0,7878426624.0,22287282176.0,4065023.0,180245.0
12-04 09:42:24,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2325475328.0,1127858176.0,7881887744.0,22283853824.0,3791928.0,177598.0
12-04 09:42:25,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325585920.0,1127858176.0,7885234176.0,22280396800.0,3928817.0,167450.0
12-04 09:42:26,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2325512192.0,1127858176.0,7888412672.0,22277292032.0,3481673.0,162728.0
12-04 09:42:27,0.251,0.251,99.079,0.251,0.0,0.167,0.0,114688.0,0.0,9.0,2325499904.0,1127866368.0,7891685376.0,22274023424.0,3659712.0,155179.0
12-04 09:42:28,0.418,0.167,99.248,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2325655552.0,1127866368.0,7894880256.0,22270672896.0,3641804.0,162445.0
12-04 09:42:29,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2325794816.0,1127866368.0,7898329088.0,22267084800.0,3839525.0,171992.0
12-04 09:42:30,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2325737472.0,1127866368.0,7901925376.0,22263545856.0,3846216.0,169463.0
12-04 09:42:31,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2325577728.0,1127866368.0,7905099776.0,22260531200.0,3673284.0,171841.0
12-04 09:42:32,0.417,0.334,99.165,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2325434368.0,1127866368.0,7908118528.0,22257655808.0,3299421.0,144195.0
12-04 09:42:33,0.335,0.167,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2325807104.0,1127874560.0,7911354368.0,22254039040.0,3801257.0,158345.0
12-04 09:42:34,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326298624.0,1127874560.0,7914942464.0,22249959424.0,4182297.0,196554.0
12-04 09:42:35,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2326134784.0,1127874560.0,7918379008.0,22246686720.0,3954685.0,175442.0
12-04 09:42:36,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326233088.0,1127874560.0,7921786880.0,22243180544.0,3618913.0,173504.0
12-04 09:42:37,0.168,0.168,99.413,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2326540288.0,1127874560.0,7924973568.0,22239686656.0,3731321.0,170121.0
12-04 09:42:38,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326306816.0,1127874560.0,7928410112.0,22236483584.0,3771143.0,159502.0
12-04 09:42:39,0.250,0.500,98.916,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2326413312.0,1127882752.0,7931527168.0,22233251840.0,3651858.0,184698.0
12-04 09:42:40,0.250,0.500,99.083,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2326536192.0,1127882752.0,7935434752.0,22229221376.0,4244642.0,187252.0
12-04 09:42:41,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326679552.0,1127882752.0,7938220032.0,22226292736.0,3290396.0,150374.0
12-04 09:42:42,0.168,0.252,99.413,0.0,0.0,0.168,0.0,68562944.0,0.0,69.0,2327236608.0,1127882752.0,7941124096.0,22222831616.0,3446876.0,158769.0
12-04 09:42:43,0.334,0.418,98.913,0.0,0.0,0.334,0.0,49070080.0,0.0,52.0,2327289856.0,1127882752.0,7944597504.0,22219304960.0,3868083.0,181021.0
12-04 09:42:44,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2327502848.0,1127882752.0,7947874304.0,22215815168.0,3842155.0,169841.0
12-04 09:42:45,0.335,0.168,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2327359488.0,1127890944.0,7950716928.0,22213107712.0,3179359.0,137210.0
12-04 09:42:46,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327359488.0,1127890944.0,7954391040.0,22209433600.0,3898278.0,186852.0
12-04 09:42:47,0.500,0.500,98.749,0.0,0.0,0.250,0.0,118784.0,0.0,8.0,2327711744.0,1127890944.0,7957737472.0,22205734912.0,3801592.0,172696.0
12-04 09:42:48,0.251,0.501,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327830528.0,1127890944.0,7960920064.0,22202433536.0,3762532.0,169672.0
12-04 09:42:49,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2327891968.0,1127890944.0,7964033024.0,22199259136.0,3727087.0,166868.0
12-04 09:42:50,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2328154112.0,1127890944.0,7967596544.0,22195433472.0,3948369.0,160396.0
12-04 09:42:51,0.500,0.250,98.749,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2327769088.0,1127899136.0,7970734080.0,22192672768.0,3349224.0,156300.0
12-04 09:42:52,0.417,0.417,98.998,0.0,0.0,0.167,0.0,77824.0,0.0,7.0,2327973888.0,1127899136.0,7974039552.0,22189162496.0,3856311.0,182791.0
12-04 09:42:53,0.251,0.501,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327691264.0,1127899136.0,7977717760.0,22185766912.0,3737310.0,163967.0
12-04 09:42:54,0.417,0.500,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2327760896.0,1127899136.0,7980838912.0,22182576128.0,3638582.0,149723.0
12-04 09:42:55,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2328027136.0,1127899136.0,7983841280.0,22179307520.0,3650350.0,166324.0
12-04 09:42:56,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2328064000.0,1127899136.0,7987126272.0,22175985664.0,3606243.0,162811.0
12-04 09:42:57,0.251,0.251,99.246,0.084,0.0,0.168,0.0,98304.0,0.0,8.0,2328027136.0,1127907328.0,7990579200.0,22172561408.0,3812781.0,169500.0
12-04 09:42:58,0.251,0.251,99.248,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2328023040.0,1127907328.0,7993917440.0,22169227264.0,3664554.0,137741.0
12-04 09:42:59,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2328186880.0,1127907328.0,7997341696.0,22165639168.0,3820938.0,164906.0
12-04 09:43:00,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328383488.0,1127907328.0,8000700416.0,22162083840.0,3683214.0,158271.0
12-04 09:43:01,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2328772608.0,1127907328.0,8004042752.0,22158352384.0,4028981.0,177935.0
12-04 09:43:02,0.167,0.167,99.498,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2328702976.0,1127907328.0,8007061504.0,22155403264.0,3224111.0,143310.0
12-04 09:43:03,0.251,0.335,99.162,0.168,0.0,0.084,0.0,45056.0,0.0,7.0,2329407488.0,1127915520.0,8010289152.0,22151462912.0,3634103.0,163388.0
12-04 09:43:04,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2329100288.0,1127915520.0,8013799424.0,22148259840.0,3787837.0,175929.0
12-04 09:43:05,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2329153536.0,1127915520.0,8017182720.0,22144823296.0,3696027.0,161007.0
12-04 09:43:06,0.334,0.167,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2329894912.0,1127915520.0,8019968000.0,22141296640.0,3735367.0,160502.0
12-04 09:43:07,0.252,0.252,99.329,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2329739264.0,1127915520.0,8023916544.0,22137503744.0,4316635.0,175423.0
12-04 09:43:08,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2329964544.0,1127915520.0,8026927104.0,22134267904.0,3366295.0,149740.0
12-04 09:43:09,0.334,0.251,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2329268224.0,1127923712.0,8030314496.0,22131568640.0,3483613.0,158644.0
12-04 09:43:10,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2329735168.0,1127923712.0,8033894400.0,22127521792.0,3999606.0,183921.0
12-04 09:43:11,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330161152.0,1127923712.0,8036802560.0,22124187648.0,3650016.0,165514.0
12-04 09:43:12,0.0,0.335,99.581,0.0,0.0,0.084,0.0,50782208.0,0.0,54.0,2330148864.0,1127923712.0,8039022592.0,22121979904.0,2447567.0,94481.0
12-04 09:43:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,47620096.0,0.0,48.0,2329993216.0,1127923712.0,8039206912.0,22121951232.0,4798.0,3349.0
12-04 09:43:14,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2329923584.0,1127923712.0,8039657472.0,22121570304.0,502289.0,26213.0
12-04 09:43:15,0.167,0.251,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2329792512.0,1127931904.0,8042860544.0,22118490112.0,3667122.0,167689.0
12-04 09:43:16,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2329903104.0,1127931904.0,8049463296.0,22111776768.0,7361699.0,269268.0
12-04 09:43:17,0.251,0.334,99.247,0.0,0.0,0.167,0.0,151552.0,0.0,14.0,2330161152.0,1127931904.0,8053223424.0,22107758592.0,4430152.0,189159.0
12-04 09:43:18,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330341376.0,1127931904.0,8058089472.0,22102712320.0,5237825.0,189541.0
12-04 09:43:19,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330533888.0,1127931904.0,8062136320.0,22098472960.0,4340694.0,158905.0
12-04 09:43:20,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2330898432.0,1127931904.0,8065802240.0,22094442496.0,4602996.0,155625.0
12-04 09:43:21,0.251,0.335,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2330722304.0,1127940096.0,8069795840.0,22090616832.0,4090810.0,154905.0
12-04 09:43:22,0.251,0.334,99.248,0.0,0.0,0.167,0.0,86016.0,0.0,7.0,2330701824.0,1127940096.0,8073211904.0,22087221248.0,3945516.0,140056.0
12-04 09:43:23,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2331553792.0,1127940096.0,8076152832.0,22083428352.0,3509827.0,156678.0
12-04 09:43:24,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2331463680.0,1127940096.0,8079863808.0,22079807488.0,4070604.0,180517.0
12-04 09:43:25,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2331484160.0,1127940096.0,8082812928.0,22076837888.0,3472710.0,141459.0
12-04 09:43:26,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331463680.0,1127940096.0,8086355968.0,22073315328.0,3879990.0,164847.0
12-04 09:43:27,0.502,0.167,99.164,0.084,0.0,0.084,0.0,90112.0,0.0,7.0,2331860992.0,1127948288.0,8089616384.0,22069649408.0,3758489.0,160969.0
12-04 09:43:28,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331705344.0,1127948288.0,8093200384.0,22066221056.0,3618164.0,149252.0
12-04 09:43:29,0.667,0.083,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2331648000.0,1127948288.0,8096260096.0,22063218688.0,3432779.0,153425.0
12-04 09:43:30,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2331930624.0,1127948288.0,8099880960.0,22059315200.0,3992952.0,174191.0
12-04 09:43:31,0.753,0.251,98.661,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2332430336.0,1127948288.0,8102637568.0,22056058880.0,3675981.0,167356.0
12-04 09:43:32,0.168,0.168,99.580,0.0,0.0,0.084,0.0,102400.0,0.0,6.0,2332246016.0,1127948288.0,8106270720.0,22052610048.0,3898624.0,168120.0
12-04 09:43:33,0.416,0.500,98.751,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2332483584.0,1127956480.0,8109535232.0,22049099776.0,3901583.0,168337.0
12-04 09:43:34,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2332401664.0,1127956480.0,8113106944.0,22045609984.0,3818014.0,160747.0
12-04 09:43:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332491776.0,1127956480.0,8113270784.0,22045356032.0,5061.0,5056.0
12-04 09:43:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332491776.0,1127956480.0,8113270784.0,22045356032.0,4749.0,3781.0
12-04 09:43:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2332491776.0,1127956480.0,8113270784.0,22045356032.0,5156.0,5057.0
12-04 09:43:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332491776.0,1127956480.0,8113270784.0,22045356032.0,4285.0,3245.0
12-04 09:43:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2332483584.0,1127964672.0,8113270784.0,22045356032.0,5226.0,5236.0
12-04 09:43:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2332483584.0,1127964672.0,8113270784.0,22045356032.0,4047.0,2863.0
12-04 09:43:41,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2332483584.0,1127964672.0,8113270784.0,22045356032.0,5862.0,4788.0
12-04 09:43:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2332483584.0,1127964672.0,8113270784.0,22045356032.0,5548.0,5941.0
12-04 09:43:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2332651520.0,1127964672.0,8113270784.0,22045188096.0,3823.0,2830.0
12-04 09:43:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332499968.0,1127964672.0,8113270784.0,22045339648.0,4876.0,4192.0
12-04 09:43:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2332491776.0,1127972864.0,8113270784.0,22045339648.0,5351.0,5307.0
12-04 09:43:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332491776.0,1127972864.0,8113270784.0,22045339648.0,7043.0,6119.0
12-04 09:43:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,37523456.0,0.0,41.0,2332487680.0,1127972864.0,8113274880.0,22045339648.0,4629.0,3016.0
12-04 09:43:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36691968.0,0.0,38.0,2332487680.0,1127972864.0,8113274880.0,22045339648.0,4444.0,3344.0
12-04 09:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332487680.0,1127972864.0,8113274880.0,22045339648.0,6573.0,5903.0
12-04 09:43:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332487680.0,1127972864.0,8113274880.0,22045339648.0,5221.0,4955.0
12-04 09:43:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2332487680.0,1127981056.0,8113274880.0,22045331456.0,3977.0,2901.0
12-04 09:43:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,143360.0,0.0,13.0,2332487680.0,1127981056.0,8113274880.0,22045331456.0,5728.0,6130.0
12-04 09:43:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332446720.0,1127981056.0,8113274880.0,22045372416.0,4738.0,4186.0
12-04 09:43:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332446720.0,1127981056.0,8113274880.0,22045372416.0,4285.0,3245.0
12-04 09:43:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332446720.0,1127981056.0,8113274880.0,22045372416.0,4597.0,3980.0
12-04 09:43:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332446720.0,1127981056.0,8113274880.0,22045372416.0,4372.0,3628.0
12-04 09:43:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2332438528.0,1127989248.0,8113274880.0,22045372416.0,4537.0,4004.0
12-04 09:43:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332438528.0,1127989248.0,8113274880.0,22045372416.0,3646.0,2537.0
12-04 09:43:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332434432.0,1127989248.0,8113278976.0,22045372416.0,6583.0,7115.0
12-04 09:44:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332442624.0,1127989248.0,8113278976.0,22045364224.0,5769.0,6142.0
12-04 09:44:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332438528.0,1127989248.0,8113283072.0,22045364224.0,4117.0,3107.0
12-04 09:44:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2332438528.0,1127989248.0,8113283072.0,22045364224.0,4335.0,3760.0
12-04 09:44:03,0.083,0.416,99.417,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2332979200.0,1127997440.0,8113283072.0,22044815360.0,4083.0,2950.0
12-04 09:44:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332803072.0,1127997440.0,8113283072.0,22044991488.0,22558.0,21995.0
12-04 09:44:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332803072.0,1127997440.0,8113283072.0,22044991488.0,4938.0,3605.0
12-04 09:44:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2332803072.0,1127997440.0,8113283072.0,22044991488.0,5466.0,4426.0
12-04 09:44:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2332803072.0,1127997440.0,8113283072.0,22044991488.0,6563.0,6727.0
12-04 09:44:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2332737536.0,1127997440.0,8113729536.0,22044610560.0,587464.0,33351.0
12-04 09:44:09,0.168,0.0,99.413,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2332631040.0,1128005632.0,8116019200.0,22042419200.0,2447664.0,126473.0
12-04 09:44:10,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2332852224.0,1128005632.0,8118829056.0,22039388160.0,3465546.0,155552.0
12-04 09:44:11,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333188096.0,1128005632.0,8121987072.0,22035894272.0,3720426.0,173270.0
12-04 09:44:12,0.252,0.252,99.329,0.0,0.0,0.168,0.0,94208.0,0.0,6.0,2332987392.0,1128005632.0,8125820928.0,22032261120.0,4009243.0,178342.0
12-04 09:44:13,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333159424.0,1128005632.0,8129269760.0,22028640256.0,3945788.0,169672.0
12-04 09:44:14,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2333380608.0,1128005632.0,8132935680.0,22024753152.0,4022627.0,169574.0
12-04 09:44:15,0.334,0.334,98.832,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2333659136.0,1128013824.0,8136491008.0,22020911104.0,4258191.0,174409.0
12-04 09:44:16,0.335,0.335,99.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333593600.0,1128013824.0,8139763712.0,22017703936.0,3687276.0,166714.0
12-04 09:44:17,0.418,0.251,99.163,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2333585408.0,1128013824.0,8143294464.0,22014181376.0,3846153.0,170536.0
12-04 09:44:18,0.500,0.500,98.832,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2333999104.0,1128013824.0,8147214336.0,22009847808.0,4441322.0,187728.0
12-04 09:44:19,0.0,0.336,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2333794304.0,1128013824.0,8150753280.0,22006513664.0,3911295.0,163173.0
12-04 09:44:20,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2334089216.0,1128013824.0,8153903104.0,22003068928.0,3760370.0,173509.0
12-04 09:44:21,0.252,0.168,99.245,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2334150656.0,1128022016.0,8157990912.0,21998911488.0,4468928.0,197486.0
12-04 09:44:22,0.084,0.084,99.749,0.0,0.0,0.084,0.0,90112.0,0.0,7.0,2333999104.0,1128022016.0,8159158272.0,21997895680.0,1337700.0,58343.0
12-04 09:44:23,0.249,0.416,99.169,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2334932992.0,1128022016.0,8159715328.0,21996404736.0,822904.0,46589.0
12-04 09:44:24,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2334543872.0,1128022016.0,8164589568.0,21991919616.0,5278628.0,193020.0
12-04 09:44:25,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2334666752.0,1128022016.0,8169435136.0,21986951168.0,5287694.0,207462.0
12-04 09:44:26,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2334679040.0,1128022016.0,8174059520.0,21982314496.0,5274086.0,203753.0
12-04 09:44:27,0.334,0.251,98.829,0.167,0.0,0.418,0.0,110592.0,0.0,10.0,2334932992.0,1128030208.0,8178479104.0,21977632768.0,4783499.0,191650.0
12-04 09:44:28,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2335133696.0,1128030208.0,8182026240.0,21973884928.0,4216359.0,189648.0
12-04 09:44:29,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2335657984.0,1128030208.0,8185643008.0,21969743872.0,4442660.0,185466.0
12-04 09:44:30,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2335563776.0,1128030208.0,8189308928.0,21966172160.0,3831439.0,176739.0
12-04 09:44:31,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2335354880.0,1128030208.0,8192659456.0,21963030528.0,3839831.0,184334.0
12-04 09:44:32,0.335,0.251,99.246,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2335408128.0,1128030208.0,8196321280.0,21959315456.0,4048279.0,184632.0
12-04 09:44:33,0.418,0.335,98.996,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2335580160.0,1128038400.0,8199585792.0,21955870720.0,3710068.0,166937.0
12-04 09:44:34,0.250,0.501,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2335756288.0,1128038400.0,8203472896.0,21951807488.0,4250472.0,207976.0
12-04 09:44:35,0.168,0.252,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2335674368.0,1128038400.0,8207126528.0,21948235776.0,4008754.0,180651.0
12-04 09:44:36,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2335621120.0,1128038400.0,8210702336.0,21944713216.0,3901562.0,173505.0
12-04 09:44:37,0.084,0.418,99.331,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2336014336.0,1128038400.0,8214007808.0,21941014528.0,3980835.0,178375.0
12-04 09:44:38,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2335920128.0,1128038400.0,8217403392.0,21937713152.0,3915492.0,166437.0
12-04 09:44:39,0.418,0.418,98.830,0.167,0.0,0.167,0.0,16384.0,0.0,3.0,2336198656.0,1128046592.0,8220983296.0,21933846528.0,4009474.0,188041.0
12-04 09:44:40,0.251,0.251,99.163,0.0,0.0,0.335,0.0,53248.0,0.0,4.0,2335875072.0,1128046592.0,8224673792.0,21930479616.0,3945641.0,177986.0
12-04 09:44:41,0.084,0.168,99.413,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2336391168.0,1128046592.0,8228044800.0,21926592512.0,3872092.0,162073.0
12-04 09:44:42,0.335,0.335,99.163,0.0,0.0,0.167,0.0,10649600.0,0.0,13.0,2336120832.0,1128046592.0,8231743488.0,21923164160.0,4153976.0,177433.0
12-04 09:44:43,0.334,0.502,98.913,0.0,0.0,0.251,0.0,107732992.0,0.0,107.0,2336403456.0,1128046592.0,8235294720.0,21919330304.0,4062739.0,177334.0
12-04 09:44:44,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336043008.0,1128046592.0,8239075328.0,21915910144.0,3989116.0,178209.0
12-04 09:44:45,0.501,0.418,98.580,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2336649216.0,1128054784.0,8242634752.0,21911736320.0,4403409.0,195724.0
12-04 09:44:46,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336694272.0,1128054784.0,8246464512.0,21907861504.0,4334799.0,170169.0
12-04 09:44:47,0.168,0.251,99.330,0.0,0.0,0.251,0.0,110592.0,0.0,9.0,2336772096.0,1128054784.0,8249942016.0,21904306176.0,3838693.0,161419.0
12-04 09:44:48,0.500,0.500,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2336473088.0,1128054784.0,8253923328.0,21900623872.0,4134182.0,190114.0
12-04 09:44:49,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2336903168.0,1128054784.0,8257667072.0,21896450048.0,4348062.0,206075.0
12-04 09:44:50,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336768000.0,1128054784.0,8260976640.0,21893275648.0,3847862.0,178320.0
12-04 09:44:51,0.334,0.251,98.914,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2336686080.0,1128062976.0,8264146944.0,21890179072.0,3621046.0,164357.0
12-04 09:44:52,0.334,0.251,99.165,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2336956416.0,1128062976.0,8267051008.0,21887004672.0,3434255.0,154697.0
12-04 09:44:53,0.336,0.252,99.245,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2336751616.0,1128062976.0,8271589376.0,21882671104.0,4813140.0,207179.0
12-04 09:44:54,0.252,0.252,98.238,1.091,0.0,0.168,0.0,40476672.0,0.0,47.0,2337341440.0,1128062976.0,8275062784.0,21878607872.0,4335601.0,180802.0
12-04 09:44:55,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2337263616.0,1128062976.0,8278331392.0,21875417088.0,3515558.0,161619.0
12-04 09:44:56,0.251,0.502,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337316864.0,1128062976.0,8281673728.0,21872021504.0,3761855.0,176795.0
12-04 09:44:57,0.168,0.251,98.994,0.419,0.0,0.168,0.0,53248.0,0.0,5.0,2337718272.0,1128071168.0,8284708864.0,21868576768.0,3646010.0,168266.0
12-04 09:44:58,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337488896.0,1128071168.0,8288272384.0,21865242624.0,4020722.0,166226.0
12-04 09:44:59,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2337390592.0,1128071168.0,8291942400.0,21861670912.0,3890898.0,175239.0
12-04 09:45:00,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337992704.0,1128071168.0,8294989824.0,21858021376.0,3797678.0,163166.0
12-04 09:45:01,0.251,0.501,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2337513472.0,1128071168.0,8298676224.0,21854814208.0,3715975.0,174930.0
12-04 09:45:02,0.335,0.335,99.162,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2338119680.0,1128071168.0,8302055424.0,21850828800.0,4088709.0,167363.0
12-04 09:45:03,0.418,0.501,98.747,0.167,0.0,0.167,0.0,49152.0,0.0,10.0,2338271232.0,1128079360.0,8305352704.0,21847371776.0,4255771.0,198441.0
12-04 09:45:04,0.251,0.167,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2338471936.0,1128079360.0,8309321728.0,21843202048.0,3842277.0,188951.0
12-04 09:45:05,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338988032.0,1128079360.0,8312774656.0,21839233024.0,4137522.0,195376.0
12-04 09:45:06,0.251,0.084,99.247,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2338996224.0,1128079360.0,8316272640.0,21835726848.0,3897739.0,166716.0
12-04 09:45:07,0.168,0.335,99.329,0.0,0.0,0.168,0.0,102400.0,0.0,5.0,2338504704.0,1128079360.0,8320131072.0,21832359936.0,4089705.0,177541.0
12-04 09:45:08,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2338942976.0,1128079360.0,8323485696.0,21828567040.0,3899316.0,178975.0
12-04 09:45:09,0.167,0.251,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2338922496.0,1128087552.0,8327020544.0,21825044480.0,3956638.0,188760.0
12-04 09:45:10,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339229696.0,1128087552.0,8330698752.0,21821059072.0,4292380.0,177887.0
12-04 09:45:11,0.168,0.251,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2339344384.0,1128087552.0,8334233600.0,21817409536.0,4067407.0,185347.0
12-04 09:45:12,0.418,0.167,99.247,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2339393536.0,1128087552.0,8337629184.0,21813964800.0,3766458.0,169534.0
12-04 09:45:13,0.167,0.251,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2339127296.0,1128087552.0,8341356544.0,21810503680.0,3851124.0,176687.0
12-04 09:45:14,0.586,0.167,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2339131392.0,1128087552.0,8345018368.0,21806837760.0,4190073.0,185278.0
12-04 09:45:15,0.251,0.251,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2339299328.0,1128095744.0,8348651520.0,21803028480.0,4112529.0,170510.0
12-04 09:45:16,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339758080.0,1128095744.0,8351891456.0,21799329792.0,4051397.0,179748.0
12-04 09:45:17,0.334,0.334,99.164,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2339872768.0,1128095744.0,8355237888.0,21795868672.0,3728786.0,160919.0
12-04 09:45:18,0.250,0.501,98.915,0.0,0.0,0.334,0.0,20480.0,0.0,2.0,2339790848.0,1128095744.0,8358891520.0,21792296960.0,3862634.0,178128.0
12-04 09:45:19,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2339885056.0,1128095744.0,8362573824.0,21788520448.0,4223872.0,180540.0
12-04 09:45:20,0.084,0.168,99.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2340315136.0,1128095744.0,8365637632.0,21785026560.0,3820005.0,174791.0
12-04 09:45:21,0.251,0.251,99.078,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2339909632.0,1128103936.0,8369319936.0,21781741568.0,3757069.0,193187.0
12-04 09:45:22,0.334,0.502,98.997,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2340413440.0,1128103936.0,8372752384.0,21777805312.0,4011023.0,183806.0
12-04 09:45:23,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2340892672.0,1128103936.0,8376074240.0,21774004224.0,4006846.0,171816.0
12-04 09:45:24,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2340663296.0,1128103936.0,8376549376.0,21773758464.0,444385.0,23759.0
12-04 09:45:25,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2340708352.0,1128103936.0,8376758272.0,21773504512.0,285285.0,18309.0
12-04 09:45:26,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2340675584.0,1128103936.0,8379711488.0,21770584064.0,3174741.0,145860.0
12-04 09:45:27,0.502,0.418,98.661,0.084,0.0,0.335,0.0,86016.0,0.0,7.0,2340585472.0,1128112128.0,8385998848.0,21764378624.0,6978939.0,252914.0
12-04 09:45:28,0.084,0.084,99.582,0.0,0.0,0.251,0.0,114765824.0,0.0,119.0,2341179392.0,1128112128.0,8387383296.0,21762400256.0,1796589.0,64430.0
12-04 09:45:29,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2340831232.0,1128112128.0,8390541312.0,21759590400.0,3435414.0,163468.0
12-04 09:45:30,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2341122048.0,1128112128.0,8395202560.0,21754638336.0,5287652.0,194321.0
12-04 09:45:31,0.837,0.167,98.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341240832.0,1128112128.0,8400650240.0,21749071872.0,5986872.0,222080.0
12-04 09:45:32,0.336,0.252,99.329,0.0,0.0,0.084,0.0,110592.0,0.0,8.0,2341400576.0,1128112128.0,8406630400.0,21742931968.0,6496886.0,208877.0
12-04 09:45:33,0.251,0.251,98.997,0.167,0.0,0.334,0.0,16384.0,0.0,3.0,2341376000.0,1128120320.0,8409726976.0,21739851776.0,3589051.0,154471.0
12-04 09:45:34,0.501,0.334,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2341339136.0,1128120320.0,8413937664.0,21735677952.0,4386095.0,173245.0
12-04 09:45:35,0.251,0.502,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341871616.0,1128120320.0,8418152448.0,21730930688.0,5069429.0,194628.0
12-04 09:45:36,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2341502976.0,1128120320.0,8422076416.0,21727375360.0,4276005.0,178234.0
12-04 09:45:37,0.168,0.252,99.329,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2341826560.0,1128120320.0,8425926656.0,21723201536.0,4499402.0,195341.0
12-04 09:45:38,0.251,0.251,99.331,0.0,0.0,0.167,0.0,49152.0,0.0,11.0,2341781504.0,1128120320.0,8429527040.0,21719646208.0,3800055.0,170787.0
12-04 09:45:39,0.168,0.168,99.329,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2341773312.0,1128128512.0,8433291264.0,21715881984.0,4050845.0,181747.0
12-04 09:45:40,0.500,0.417,98.833,0.0,0.0,0.250,0.0,73728.0,0.0,6.0,2342391808.0,1128128512.0,8436416512.0,21712138240.0,3854410.0,170998.0
12-04 09:45:41,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342387712.0,1128128512.0,8440119296.0,21708439552.0,4102466.0,170544.0
12-04 09:45:42,0.167,0.334,99.080,0.0,0.0,0.418,0.0,57344.0,0.0,3.0,2342264832.0,1128128512.0,8443797504.0,21704884224.0,3950921.0,168363.0
12-04 09:45:43,0.667,0.417,98.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2342801408.0,1128128512.0,8447541248.0,21700603904.0,4266203.0,178131.0
12-04 09:45:44,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2342510592.0,1128128512.0,8451067904.0,21697368064.0,4020659.0,172636.0
12-04 09:45:45,0.251,0.251,98.996,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,2342588416.0,1128136704.0,8454840320.0,21693509632.0,4112340.0,181629.0
12-04 09:45:46,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343034880.0,1128136704.0,8458170368.0,21689733120.0,3903668.0,167575.0
12-04 09:45:47,0.251,0.418,99.081,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2343100416.0,1128136704.0,8461742080.0,21686095872.0,3926890.0,178565.0
12-04 09:45:48,0.168,0.251,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2342895616.0,1128136704.0,8465182720.0,21682860032.0,3822463.0,158188.0
12-04 09:45:49,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343047168.0,1128136704.0,8469016576.0,21678874624.0,3999133.0,168758.0
12-04 09:45:50,0.417,0.417,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2343129088.0,1128136704.0,8472711168.0,21675098112.0,4306313.0,183300.0
12-04 09:45:51,0.168,0.168,99.329,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2343415808.0,1128144896.0,8475893760.0,21671620608.0,3873660.0,166293.0
12-04 09:45:52,0.334,0.251,99.164,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2343550976.0,1128144896.0,8479694848.0,21667684352.0,4161469.0,181337.0
12-04 09:45:53,0.417,0.584,98.749,0.0,0.0,0.250,0.0,36864.0,0.0,4.0,2343587840.0,1128144896.0,8483831808.0,21663510528.0,4452153.0,184210.0
12-04 09:45:54,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343788544.0,1128144896.0,8487100416.0,21660041216.0,4085083.0,194620.0
12-04 09:45:55,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2343342080.0,1128144896.0,8489570304.0,21658017792.0,2372678.0,102772.0
12-04 09:45:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2343796736.0,1128144896.0,8489463808.0,21657669632.0,4391.0,3294.0
12-04 09:45:57,0.083,0.167,99.499,0.250,0.0,0.0,0.0,110592.0,0.0,9.0,2343723008.0,1128153088.0,8489910272.0,21657288704.0,415119.0,24775.0
12-04 09:45:58,0.168,0.252,99.413,0.0,0.0,0.168,0.0,103288832.0,0.0,101.0,2343694336.0,1128153088.0,8493002752.0,21654224896.0,3403197.0,170984.0
12-04 09:45:59,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2343694336.0,1128153088.0,8498479104.0,21648748544.0,5964143.0,181207.0
12-04 09:46:00,0.167,0.251,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2344144896.0,1128153088.0,8499679232.0,21647097856.0,1850358.0,95990.0
12-04 09:46:01,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2344054784.0,1128153088.0,8505024512.0,21641842688.0,5942252.0,222581.0
12-04 09:46:02,0.501,0.418,98.830,0.0,0.0,0.251,0.0,106496.0,0.0,8.0,2344091648.0,1128153088.0,8511049728.0,21635780608.0,6455972.0,212533.0
12-04 09:46:03,0.335,0.251,98.910,0.168,0.0,0.335,0.0,32768.0,0.0,7.0,2344316928.0,1128161280.0,8516657152.0,21629939712.0,6084690.0,203598.0
12-04 09:46:04,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2344988672.0,1128161280.0,8521609216.0,21624315904.0,5833437.0,223074.0
12-04 09:46:05,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2344599552.0,1128161280.0,8525803520.0,21620510720.0,4400094.0,170338.0
12-04 09:46:06,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344992768.0,1128161280.0,8528982016.0,21616939008.0,3955922.0,161941.0
12-04 09:46:07,0.417,0.334,98.916,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2344722432.0,1128161280.0,8532934656.0,21613256704.0,4169698.0,176101.0
12-04 09:46:08,0.167,0.418,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2344804352.0,1128161280.0,8536838144.0,21609271296.0,4254995.0,178313.0
12-04 09:46:09,0.167,0.084,99.498,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2345005056.0,1128169472.0,8538120192.0,21607780352.0,1772593.0,88832.0
12-04 09:46:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345119744.0,1128169472.0,8538259456.0,21607526400.0,4885.0,3490.0
12-04 09:46:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345119744.0,1128169472.0,8538259456.0,21607526400.0,6364.0,3927.0
12-04 09:46:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2345119744.0,1128169472.0,8538259456.0,21607526400.0,4532.0,3009.0
12-04 09:46:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,2345119744.0,1128169472.0,8538259456.0,21607526400.0,6041.0,5556.0
12-04 09:46:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345119744.0,1128169472.0,8538259456.0,21607526400.0,5440.0,4407.0
12-04 09:46:15,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2345107456.0,1128177664.0,8538263552.0,21607526400.0,7143.0,8219.0
12-04 09:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345107456.0,1128177664.0,8538263552.0,21607526400.0,3981.0,2863.0
12-04 09:46:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2345234432.0,1128177664.0,8538263552.0,21607399424.0,4537.0,4041.0
12-04 09:46:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345234432.0,1128177664.0,8538263552.0,21607399424.0,3848.0,2615.0
12-04 09:46:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345234432.0,1128177664.0,8538263552.0,21607399424.0,6832.0,6265.0
12-04 09:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345234432.0,1128177664.0,8538263552.0,21607399424.0,5039.0,4440.0
12-04 09:46:21,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2345226240.0,1128185856.0,8538263552.0,21607399424.0,5611.0,5399.0
12-04 09:46:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2345226240.0,1128185856.0,8538263552.0,21607399424.0,5226.0,4980.0
12-04 09:46:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2345394176.0,1128185856.0,8538263552.0,21607231488.0,5192.0,5175.0
12-04 09:46:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345107456.0,1128185856.0,8538263552.0,21607518208.0,3908.0,2657.0
12-04 09:46:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345107456.0,1128185856.0,8538263552.0,21607518208.0,5041.0,4567.0
12-04 09:46:26,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2345107456.0,1128185856.0,8538263552.0,21607518208.0,3677.0,2513.0
12-04 09:46:27,0.083,0.083,99.666,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2345099264.0,1128194048.0,8538263552.0,21607518208.0,4050.0,2925.0
12-04 09:46:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,48193536.0,0.0,51.0,2345099264.0,1128194048.0,8538263552.0,21607518208.0,5055.0,4864.0
12-04 09:46:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345095168.0,1128194048.0,8538267648.0,21607518208.0,4134.0,3153.0
12-04 09:46:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345095168.0,1128194048.0,8538267648.0,21607518208.0,6057.0,6541.0
12-04 09:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345218048.0,1128194048.0,8538271744.0,21607391232.0,6046.0,6461.0
12-04 09:46:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2345218048.0,1128194048.0,8538271744.0,21607391232.0,3907.0,2657.0
12-04 09:46:33,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,3789.0,2768.0
12-04 09:46:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,21955.0,21237.0
12-04 09:46:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,4528.0,3538.0
12-04 09:46:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,5116.0,4973.0
12-04 09:46:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,5377.0,5258.0
12-04 09:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345209856.0,1128202240.0,8538271744.0,21607391232.0,3941.0,2814.0
12-04 09:46:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2345201664.0,1128210432.0,8538271744.0,21607391232.0,24298.0,25181.0
12-04 09:46:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2345201664.0,1128210432.0,8538271744.0,21607391232.0,4225.0,3174.0
12-04 09:46:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2345193472.0,1128210432.0,8538271744.0,21607399424.0,3722.0,2739.0
12-04 09:46:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2345193472.0,1128210432.0,8538271744.0,21607399424.0,4472.0,3785.0
12-04 09:46:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2345742336.0,1128210432.0,8538271744.0,21606850560.0,4697.0,4136.0
12-04 09:46:44,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2344923136.0,1128210432.0,8539217920.0,21606723584.0,984767.0,51232.0
12-04 09:46:45,0.335,0.335,99.079,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2345422848.0,1128218624.0,8541868032.0,21603565568.0,3313049.0,147494.0
12-04 09:46:46,0.334,0.167,99.081,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2345500672.0,1128218624.0,8545853440.0,21599502336.0,4260412.0,182379.0
12-04 09:46:47,0.335,0.251,99.246,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2346045440.0,1128218624.0,8549326848.0,21595484160.0,4240034.0,174463.0
12-04 09:46:48,0.252,0.168,99.413,0.0,0.0,0.168,0.0,24576.0,0.0,5.0,2345779200.0,1128218624.0,8553148416.0,21591928832.0,4252133.0,170009.0
12-04 09:46:49,0.251,0.501,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2345779200.0,1128218624.0,8556908544.0,21588168704.0,4171857.0,186976.0
12-04 09:46:50,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346315776.0,1128218624.0,8560435200.0,21584105472.0,4047002.0,188574.0
12-04 09:46:51,0.500,0.333,98.667,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,2346364928.0,1128226816.0,8564236288.0,21580247040.0,4330328.0,190336.0
12-04 09:46:52,0.335,0.335,99.079,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2346287104.0,1128226816.0,8567869440.0,21576691712.0,4134569.0,197933.0
12-04 09:46:53,0.251,0.335,99.079,0.0,0.0,0.335,0.0,8192.0,0.0,2.0,2346708992.0,1128226816.0,8571813888.0,21572325376.0,4397804.0,190212.0
12-04 09:46:54,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2346512384.0,1128226816.0,8575660032.0,21568675840.0,4387600.0,187037.0
12-04 09:46:55,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2346700800.0,1128226816.0,8579645440.0,21564502016.0,4170197.0,182116.0
12-04 09:46:56,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2346942464.0,1128226816.0,8582864896.0,21561040896.0,3948131.0,169957.0
12-04 09:46:57,0.334,0.334,98.830,0.167,0.0,0.334,0.0,98304.0,0.0,7.0,2346811392.0,1128235008.0,8586694656.0,21557334016.0,4377426.0,196146.0
12-04 09:46:58,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2347040768.0,1128235008.0,8590782464.0,21553016832.0,4379013.0,189877.0
12-04 09:46:59,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2346881024.0,1128235008.0,8594354176.0,21549604864.0,4138492.0,179902.0
12-04 09:47:00,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2346831872.0,1128235008.0,8595681280.0,21548326912.0,1188379.0,47016.0
12-04 09:47:01,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2346872832.0,1128235008.0,8596721664.0,21547245568.0,1427184.0,67897.0
12-04 09:47:02,0.167,0.251,99.331,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2347302912.0,1128235008.0,8599830528.0,21543706624.0,3605303.0,162016.0
12-04 09:47:03,0.502,0.586,98.326,0.418,0.0,0.167,0.0,32768.0,0.0,4.0,2347585536.0,1128243200.0,8606556160.0,21536690176.0,7357172.0,229293.0
12-04 09:47:04,0.168,0.251,99.162,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2347327488.0,1128243200.0,8612225024.0,21531279360.0,6219162.0,216036.0
12-04 09:47:05,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2347827200.0,1128243200.0,8616345600.0,21526659072.0,4921837.0,198449.0
12-04 09:47:06,0.584,0.417,98.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2347634688.0,1128243200.0,8620998656.0,21522198528.0,4970525.0,197203.0
12-04 09:47:07,0.168,0.251,99.414,0.0,0.0,0.168,0.0,81920.0,0.0,6.0,2347634688.0,1128243200.0,8623792128.0,21519405056.0,3048683.0,140449.0
12-04 09:47:08,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2347753472.0,1128243200.0,8628928512.0,21514149888.0,5780747.0,198461.0
12-04 09:47:09,0.418,0.334,98.829,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2347827200.0,1128251392.0,8632496128.0,21510500352.0,4228202.0,180776.0
12-04 09:47:10,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348253184.0,1128251392.0,8635990016.0,21506580480.0,4010655.0,177717.0
12-04 09:47:11,0.418,0.501,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2348261376.0,1128251392.0,8639909888.0,21502652416.0,4296532.0,190958.0
12-04 09:47:12,0.251,0.251,99.329,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2348240896.0,1128251392.0,8643661824.0,21498920960.0,4114885.0,190986.0
12-04 09:47:13,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2348163072.0,1128251392.0,8647516160.0,21495144448.0,4305025.0,196856.0
12-04 09:47:14,0.251,0.084,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2348277760.0,1128251392.0,8651259904.0,21491286016.0,4126965.0,182821.0
12-04 09:47:15,0.334,0.334,98.913,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2348806144.0,1128259584.0,8654565376.0,21487443968.0,4031970.0,184282.0
12-04 09:47:16,0.584,0.250,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2348949504.0,1128259584.0,8658628608.0,21483237376.0,4497956.0,192150.0
12-04 09:47:17,0.335,0.251,99.079,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2348613632.0,1128259584.0,8662200320.0,21480001536.0,4138538.0,188837.0
12-04 09:47:18,0.168,0.335,99.162,0.0,0.0,0.335,0.0,125317120.0,0.0,126.0,2349039616.0,1128259584.0,8665886720.0,21475889152.0,4200415.0,184828.0
12-04 09:47:19,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2348748800.0,1128259584.0,8670097408.0,21471969280.0,4335928.0,203493.0
12-04 09:47:20,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2349166592.0,1128259584.0,8673378304.0,21468270592.0,4066812.0,174372.0
12-04 09:47:21,0.502,0.167,98.912,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2348802048.0,1128267776.0,8677703680.0,21464301568.0,4469008.0,202035.0
12-04 09:47:22,0.418,0.334,98.997,0.084,0.0,0.167,0.0,98304.0,0.0,8.0,2349203456.0,1128267776.0,8681381888.0,21460221952.0,4198721.0,189932.0
12-04 09:47:23,0.336,0.168,99.412,0.0,0.0,0.084,0.0,32768.0,0.0,7.0,2349731840.0,1128267776.0,8685387776.0,21455687680.0,4494591.0,196976.0
12-04 09:47:24,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2350153728.0,1128267776.0,8688267264.0,21452386304.0,3830200.0,187048.0
12-04 09:47:25,0.168,0.252,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2350342144.0,1128267776.0,8692314112.0,21448151040.0,4500290.0,188428.0
12-04 09:47:26,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2350002176.0,1128267776.0,8696463360.0,21444341760.0,4348918.0,195963.0
12-04 09:47:27,0.335,0.251,99.079,0.084,0.0,0.251,0.0,98304.0,0.0,7.0,2350071808.0,1128275968.0,8700243968.0,21440483328.0,4156807.0,181569.0
12-04 09:47:28,0.168,0.419,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350485504.0,1128275968.0,8703860736.0,21436452864.0,4454736.0,206382.0
12-04 09:47:29,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2350600192.0,1128275968.0,8707350528.0,21432848384.0,3863925.0,172740.0
12-04 09:47:30,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2350583808.0,1128275968.0,8711081984.0,21429133312.0,4263366.0,188594.0
12-04 09:47:31,0.756,0.168,98.741,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2350653440.0,1128275968.0,8715280384.0,21424865280.0,4598882.0,207599.0
12-04 09:47:32,0.334,0.334,99.164,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2350661632.0,1128275968.0,8719233024.0,21420904448.0,4198819.0,185678.0
12-04 09:47:33,0.167,0.418,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2350821376.0,1128284160.0,8722702336.0,21417267200.0,4164002.0,184790.0
12-04 09:47:34,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2350694400.0,1128284160.0,8726667264.0,21413429248.0,4391341.0,212061.0
12-04 09:47:35,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2350870528.0,1128284160.0,8730570752.0,21409349632.0,4383808.0,202201.0
12-04 09:47:36,0.251,0.668,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351386624.0,1128284160.0,8734277632.0,21405126656.0,4462998.0,207800.0
12-04 09:47:37,0.084,0.251,99.246,0.0,0.0,0.419,0.0,81920.0,0.0,5.0,2350989312.0,1128284160.0,8737832960.0,21401968640.0,3802972.0,176188.0
12-04 09:47:38,0.334,0.084,99.415,0.0,0.0,0.167,0.0,20480.0,0.0,2.0,2351054848.0,1128284160.0,8740306944.0,21399429120.0,2672041.0,116649.0
12-04 09:47:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2351345664.0,1128292352.0,8740261888.0,21399175168.0,3984.0,2925.0
12-04 09:47:40,0.167,0.167,99.583,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2350899200.0,1128292352.0,8740708352.0,21399175168.0,351748.0,20966.0
12-04 09:47:41,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2351427584.0,1128292352.0,8742846464.0,21396508672.0,2694570.0,128211.0
12-04 09:47:42,0.252,0.336,99.245,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,2351525888.0,1128292352.0,8748638208.0,21390618624.0,6529297.0,211733.0
12-04 09:47:43,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2351407104.0,1128292352.0,8754114560.0,21385261056.0,5918404.0,191973.0
12-04 09:47:44,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2351833088.0,1128292352.0,8761417728.0,21377531904.0,8272734.0,228878.0
12-04 09:47:45,0.418,0.167,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2351775744.0,1128300544.0,8765104128.0,21373894656.0,4158407.0,165946.0
12-04 09:47:46,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2351587328.0,1128300544.0,8769925120.0,21369262080.0,4943294.0,173366.0
12-04 09:47:47,0.503,0.168,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2352078848.0,1128300544.0,8774402048.0,21364293632.0,5302112.0,182929.0
12-04 09:47:48,0.419,0.251,98.995,0.0,0.0,0.335,0.0,112910336.0,0.0,110.0,2352209920.0,1128300544.0,8778620928.0,21359943680.0,4753161.0,210722.0
12-04 09:47:49,0.252,0.084,99.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2352168960.0,1128300544.0,8782675968.0,21355929600.0,4771358.0,192027.0
12-04 09:47:50,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352336896.0,1128300544.0,8786825216.0,21351612416.0,4557699.0,198843.0
12-04 09:47:51,0.334,0.167,98.913,0.251,0.0,0.334,0.0,12288.0,0.0,2.0,2352074752.0,1128308736.0,8790556672.0,21348134912.0,4073484.0,182885.0
12-04 09:47:52,0.335,0.251,99.079,0.0,0.0,0.335,0.0,102400.0,0.0,8.0,2352640000.0,1128308736.0,8794148864.0,21343977472.0,4303380.0,191076.0
12-04 09:47:53,0.251,0.335,99.329,0.0,0.0,0.084,0.0,32768.0,0.0,4.0,2352623616.0,1128308736.0,8798277632.0,21339865088.0,4400870.0,188279.0
12-04 09:47:54,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2352857088.0,1128308736.0,8802156544.0,21335752704.0,4354187.0,183770.0
12-04 09:47:55,0.335,0.419,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352517120.0,1128308736.0,8805859328.0,21332389888.0,3977793.0,174790.0
12-04 09:47:56,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353000448.0,1128308736.0,8809582592.0,21328183296.0,4510153.0,197718.0
12-04 09:47:57,0.335,0.335,98.912,0.167,0.0,0.251,0.0,81920.0,0.0,7.0,2353147904.0,1128316928.0,8813047808.0,21324562432.0,4143707.0,187459.0
12-04 09:47:58,0.335,0.335,99.162,0.0,0.0,0.168,0.0,36864.0,0.0,9.0,2353418240.0,1128316928.0,8817197056.0,21320142848.0,4595729.0,196112.0
12-04 09:47:59,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2353319936.0,1128316928.0,8821198848.0,21316239360.0,4335070.0,197039.0
12-04 09:48:00,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2353020928.0,1128316928.0,8824913920.0,21312823296.0,4160316.0,187915.0
12-04 09:48:01,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353111040.0,1128316928.0,8828805120.0,21308841984.0,4163520.0,187948.0
12-04 09:48:02,0.334,0.251,99.081,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2353209344.0,1128316928.0,8832339968.0,21305208832.0,4005492.0,165634.0
12-04 09:48:03,0.420,0.336,98.992,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2353446912.0,1128325120.0,8836149248.0,21301153792.0,4485980.0,207946.0
12-04 09:48:04,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2352992256.0,1128325120.0,8840056832.0,21297700864.0,4313569.0,214924.0
12-04 09:48:05,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2353258496.0,1128325120.0,8843726848.0,21293764608.0,4087031.0,200613.0
12-04 09:48:06,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2353553408.0,1128325120.0,8847417344.0,21289779200.0,4215698.0,211997.0
12-04 09:48:07,0.336,0.252,99.245,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2353864704.0,1128325120.0,8851329024.0,21285556224.0,4525057.0,206314.0
12-04 09:48:08,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2353934336.0,1128325120.0,8854892544.0,21281923072.0,4004492.0,165359.0
12-04 09:48:09,0.167,0.334,98.997,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2353913856.0,1128333312.0,8858591232.0,21278236672.0,4256633.0,181547.0
12-04 09:48:10,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2353799168.0,1128333312.0,8862654464.0,21274288128.0,4351010.0,190422.0
12-04 09:48:11,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2354348032.0,1128333312.0,8863375360.0,21273018368.0,1106216.0,55284.0
12-04 09:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2354163712.0,1128333312.0,8863559680.0,21273018368.0,5157.0,4142.0
12-04 09:48:13,0.084,0.167,99.749,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2354479104.0,1128333312.0,8864006144.0,21272256512.0,857079.0,44975.0
12-04 09:48:14,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2354003968.0,1128333312.0,8867864576.0,21268873216.0,4024081.0,176855.0
12-04 09:48:15,0.252,0.168,99.075,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,2354221056.0,1128341504.0,8873541632.0,21262970880.0,6461454.0,240864.0
12-04 09:48:16,0.502,0.334,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2354409472.0,1128341504.0,8879878144.0,21256445952.0,6748385.0,205174.0
12-04 09:48:17,0.501,0.334,98.747,0.0,0.0,0.418,0.0,77824.0,0.0,6.0,2354622464.0,1128341504.0,8885682176.0,21250428928.0,6699556.0,226180.0
12-04 09:48:18,0.252,0.252,99.244,0.0,0.0,0.252,0.0,110858240.0,0.0,109.0,2354380800.0,1128341504.0,8890445824.0,21245906944.0,5114917.0,196421.0
12-04 09:48:19,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2354647040.0,1128341504.0,8894570496.0,21241516032.0,4815889.0,179281.0
12-04 09:48:20,0.336,0.168,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2354917376.0,1128341504.0,8899076096.0,21236740096.0,5102309.0,187773.0
12-04 09:48:21,0.335,0.335,98.912,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2355191808.0,1128349696.0,8903159808.0,21232373760.0,4836939.0,201828.0
12-04 09:48:22,0.418,0.251,99.163,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2355560448.0,1128349696.0,8907141120.0,21228023808.0,4578018.0,186789.0
12-04 09:48:23,0.503,0.251,99.162,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2355621888.0,1128349696.0,8911642624.0,21223460864.0,4663300.0,198089.0
12-04 09:48:24,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2355679232.0,1128349696.0,8915394560.0,21219651584.0,4388171.0,190264.0
12-04 09:48:25,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2355613696.0,1128349696.0,8919191552.0,21215920128.0,4040620.0,188335.0
12-04 09:48:26,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2355929088.0,1128349696.0,8923033600.0,21211762688.0,4413563.0,199641.0
12-04 09:48:27,0.418,0.167,98.830,0.167,0.0,0.418,0.0,94208.0,0.0,7.0,2355998720.0,1128357888.0,8926720000.0,21207998464.0,4181027.0,186634.0
12-04 09:48:28,0.418,0.251,99.081,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2355863552.0,1128357888.0,8930439168.0,21204414464.0,4031384.0,163696.0
12-04 09:48:29,0.502,0.251,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2356039680.0,1128357888.0,8934342656.0,21200334848.0,4422027.0,188427.0
12-04 09:48:30,0.335,0.251,99.078,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2356346880.0,1128357888.0,8938196992.0,21196173312.0,4527853.0,203259.0
12-04 09:48:31,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2356150272.0,1128357888.0,8941993984.0,21192572928.0,4108778.0,180856.0
12-04 09:48:32,0.419,0.251,99.162,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2356211712.0,1128357888.0,8945868800.0,21188636672.0,4320098.0,205446.0
12-04 09:48:33,0.335,0.251,99.078,0.168,0.0,0.168,0.0,40960.0,0.0,8.0,2356727808.0,1128366080.0,8949489664.0,21184491520.0,4207467.0,194928.0
12-04 09:48:34,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2356359168.0,1128366080.0,8953380864.0,21180968960.0,4321877.0,203614.0
12-04 09:48:35,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356383744.0,1128366080.0,8957022208.0,21177303040.0,4064503.0,195048.0
12-04 09:48:36,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2356580352.0,1128366080.0,8961048576.0,21173080064.0,4400967.0,177029.0
12-04 09:48:37,0.335,0.418,98.996,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2356740096.0,1128366080.0,8964808704.0,21169160192.0,4518707.0,205713.0
12-04 09:48:38,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2357198848.0,1128366080.0,8968081408.0,21165428736.0,3916409.0,176860.0
12-04 09:48:39,0.168,0.168,99.497,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2356916224.0,1128374272.0,8972292096.0,21161492480.0,4396594.0,199784.0
12-04 09:48:40,0.417,0.334,98.749,0.0,0.0,0.500,0.0,49152.0,0.0,4.0,2357145600.0,1128374272.0,8976015360.0,21157539840.0,4398263.0,201904.0
12-04 09:48:41,0.251,0.419,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357096448.0,1128374272.0,8979451904.0,21154152448.0,3958557.0,164336.0
12-04 09:48:42,0.501,0.334,98.998,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2357211136.0,1128374272.0,8983195648.0,21150294016.0,4217913.0,167308.0
12-04 09:48:43,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2357714944.0,1128374272.0,8986669056.0,21146316800.0,3920557.0,162349.0
12-04 09:48:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357608448.0,1128374272.0,8986845184.0,21146247168.0,5255.0,4981.0
12-04 09:48:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2357518336.0,1128382464.0,8987291648.0,21145882624.0,372949.0,24669.0
12-04 09:48:46,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2357800960.0,1128382464.0,8991121408.0,21141770240.0,4739460.0,128780.0
12-04 09:48:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2357678080.0,1128382464.0,8991465472.0,21141549056.0,3822.0,2764.0
12-04 09:48:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,104161280.0,0.0,103.0,2357678080.0,1128382464.0,8991465472.0,21141549056.0,6064.0,4272.0
12-04 09:48:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357678080.0,1128382464.0,8991465472.0,21141549056.0,8075.0,8531.0
12-04 09:48:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357678080.0,1128382464.0,8991465472.0,21141549056.0,5215.0,5063.0
12-04 09:48:51,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,5015.0,4617.0
12-04 09:48:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,110592.0,0.0,9.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,5241.0,5014.0
12-04 09:48:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,3789.0,2768.0
12-04 09:48:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,3842.0,2723.0
12-04 09:48:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,4166.0,3261.0
12-04 09:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357669888.0,1128390656.0,8991465472.0,21141549056.0,4435.0,3821.0
12-04 09:48:57,0.250,0.166,99.418,0.166,0.0,0.0,0.0,86016.0,0.0,7.0,2357661696.0,1128398848.0,8991465472.0,21141549056.0,5391.0,5393.0
12-04 09:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357657600.0,1128398848.0,8991469568.0,21141549056.0,4240.0,3664.0
12-04 09:48:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357653504.0,1128398848.0,8991473664.0,21141549056.0,5885.0,6364.0
12-04 09:49:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357653504.0,1128398848.0,8991473664.0,21141549056.0,7398.0,7413.0
12-04 09:49:01,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357653504.0,1128398848.0,8991473664.0,21141549056.0,4804.0,3058.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2357653504.0,1128398848.0,8991473664.0,21141549056.0,4507.0,2657.0
12-04 09:49:03,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2357813248.0,1128407040.0,8991473664.0,21141381120.0,4150.0,3111.0
12-04 09:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357653504.0,1128407040.0,8991473664.0,21141540864.0,22617.0,22324.0
12-04 09:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357645312.0,1128407040.0,8991473664.0,21141549056.0,5727.0,4813.0
12-04 09:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357645312.0,1128407040.0,8991473664.0,21141549056.0,6903.0,6977.0
12-04 09:49:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2357645312.0,1128407040.0,8991473664.0,21141549056.0,4768.0,3373.0
12-04 09:49:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2357645312.0,1128407040.0,8991473664.0,21141549056.0,5385.0,5117.0
12-04 09:49:09,0.0,0.083,99.333,0.500,0.0,0.083,0.0,12288.0,0.0,2.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,5352.0,4467.0
12-04 09:49:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,4531.0,3009.0
12-04 09:49:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,5670.0,4908.0
12-04 09:49:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,5745.0,5314.0
12-04 09:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,4793.0,3258.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357633024.0,1128415232.0,8991477760.0,21141549056.0,6593.0,6640.0
12-04 09:49:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2357624832.0,1128423424.0,8991477760.0,21141549056.0,4637.0,4161.0
12-04 09:49:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357608448.0,1128423424.0,8991477760.0,21141565440.0,6795.0,6406.0
12-04 09:49:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2357608448.0,1128423424.0,8991477760.0,21141565440.0,4053.0,2988.0
12-04 09:49:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357608448.0,1128423424.0,8991477760.0,21141565440.0,5316.0,5087.0
12-04 09:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357608448.0,1128423424.0,8991477760.0,21141565440.0,6508.0,6011.0
12-04 09:49:20,0.168,0.0,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2357694464.0,1128423424.0,8992821248.0,21140135936.0,1557210.0,75414.0
12-04 09:49:21,0.251,0.251,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2357682176.0,1128431616.0,8995999744.0,21136961536.0,3775266.0,167309.0
12-04 09:49:22,0.084,0.418,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2357858304.0,1128431616.0,8999555072.0,21133230080.0,4050485.0,174859.0
12-04 09:49:23,0.417,0.500,98.749,0.0,0.0,0.334,0.0,10473472.0,0.0,16.0,2358116352.0,1128431616.0,9003634688.0,21128892416.0,4334869.0,188392.0
12-04 09:49:24,0.584,0.417,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2358038528.0,1128431616.0,9007546368.0,21125058560.0,4570030.0,201766.0
12-04 09:49:25,0.501,0.334,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2358116352.0,1128431616.0,9011056640.0,21121470464.0,4107433.0,176052.0
12-04 09:49:26,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2358435840.0,1128431616.0,9014910976.0,21117296640.0,4391604.0,183465.0
12-04 09:49:27,0.167,0.500,98.917,0.250,0.0,0.167,0.0,139264.0,0.0,12.0,2358243328.0,1128439808.0,9017380864.0,21115011072.0,2497505.0,121315.0
12-04 09:49:28,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2358501376.0,1128439808.0,9020092416.0,21112041472.0,3196667.0,134403.0
12-04 09:49:29,0.419,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2358337536.0,1128439808.0,9023938560.0,21108359168.0,4193968.0,185364.0
12-04 09:49:30,0.336,0.336,99.160,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2358972416.0,1128439808.0,9029509120.0,21102153728.0,6495005.0,234723.0
12-04 09:49:31,0.924,0.252,98.657,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2358980608.0,1128439808.0,9034694656.0,21096960000.0,5400177.0,228273.0
12-04 09:49:32,0.251,0.251,99.163,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2359001088.0,1128439808.0,9038671872.0,21092962304.0,4531015.0,173159.0
12-04 09:49:33,0.501,0.251,98.914,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2359250944.0,1128448000.0,9042714624.0,21088661504.0,4578117.0,173962.0
12-04 09:49:34,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2358910976.0,1128448000.0,9047023616.0,21084692480.0,4526029.0,210306.0
12-04 09:49:35,0.252,0.336,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2359214080.0,1128448000.0,9051275264.0,21080137728.0,4903100.0,213680.0
12-04 09:49:36,0.335,0.168,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2359144448.0,1128448000.0,9055408128.0,21076074496.0,4765155.0,207012.0
12-04 09:49:37,0.168,0.251,99.329,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2359222272.0,1128448000.0,9059315712.0,21072089088.0,4311005.0,189235.0
12-04 09:49:38,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359177216.0,1128448000.0,9063219200.0,21068230656.0,4410320.0,199724.0
12-04 09:49:39,0.587,0.084,98.994,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2359582720.0,1128456192.0,9067216896.0,21063819264.0,4739793.0,203867.0
12-04 09:49:40,0.668,0.250,98.748,0.0,0.0,0.334,0.0,53248.0,0.0,4.0,2359758848.0,1128456192.0,9071280128.0,21059579904.0,4479985.0,207163.0
12-04 09:49:41,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359664640.0,1128456192.0,9075200000.0,21055754240.0,4534930.0,208399.0
12-04 09:49:42,0.168,0.252,99.413,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,2359599104.0,1128456192.0,9078980608.0,21052039168.0,4565967.0,193818.0
12-04 09:49:43,0.419,0.335,98.995,0.0,0.0,0.251,0.0,45056.0,0.0,11.0,2359664640.0,1128456192.0,9083158528.0,21047795712.0,4568264.0,206451.0
12-04 09:49:44,0.584,0.334,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2359287808.0,1128456192.0,9087344640.0,21043986432.0,4412517.0,236495.0
12-04 09:49:45,0.335,0.502,98.912,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2359992320.0,1128464384.0,9091227648.0,21039390720.0,4683714.0,192923.0
12-04 09:49:46,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359721984.0,1128464384.0,9095163904.0,21035724800.0,4368107.0,200707.0
12-04 09:49:47,0.251,0.335,99.162,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2360205312.0,1128464384.0,9099255808.0,21031149568.0,4680385.0,202330.0
12-04 09:49:48,0.168,0.336,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2360053760.0,1128464384.0,9103532032.0,21027024896.0,4610878.0,203944.0
12-04 09:49:49,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360631296.0,1128464384.0,9107320832.0,21022658560.0,4538511.0,186474.0
12-04 09:49:50,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360315904.0,1128464384.0,9111158784.0,21019136000.0,4352682.0,192048.0
12-04 09:49:51,0.084,0.168,99.414,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2360385536.0,1128472576.0,9115287552.0,21014929408.0,4423211.0,197365.0
12-04 09:49:52,0.335,0.419,99.079,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2360582144.0,1128472576.0,9119281152.0,21010739200.0,4798728.0,214724.0
12-04 09:49:53,0.335,0.503,99.078,0.0,0.0,0.084,0.0,119918592.0,0.0,119.0,2360905728.0,1128472576.0,9123164160.0,21006532608.0,4413854.0,205519.0
12-04 09:49:54,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360696832.0,1128472576.0,9124220928.0,21005684736.0,719505.0,35794.0
12-04 09:49:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360795136.0,1128472576.0,9124122624.0,21005684736.0,4376.0,3909.0
12-04 09:49:56,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2360778752.0,1128472576.0,9125949440.0,21003874304.0,2086246.0,105635.0
12-04 09:49:57,0.501,0.251,98.997,0.084,0.0,0.167,0.0,126976.0,0.0,10.0,2360565760.0,1128480768.0,9129185280.0,21000843264.0,3541241.0,153744.0
12-04 09:49:58,0.418,0.418,98.747,0.0,0.0,0.418,0.0,20480.0,0.0,2.0,2360930304.0,1128480768.0,9135505408.0,20994158592.0,7298819.0,235277.0
12-04 09:49:59,0.335,0.503,98.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2360954880.0,1128480768.0,9141362688.0,20988276736.0,6739716.0,235520.0
12-04 09:50:00,0.420,0.252,99.076,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2361126912.0,1128480768.0,9147277312.0,20982190080.0,6056231.0,211286.0
12-04 09:50:01,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361462784.0,1128480768.0,9151971328.0,20977160192.0,5387666.0,200839.0
12-04 09:50:02,0.419,0.168,99.245,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2361499648.0,1128480768.0,9157013504.0,20972081152.0,5938659.0,226012.0
12-04 09:50:03,0.336,0.336,98.742,0.252,0.0,0.336,0.0,28672.0,0.0,3.0,2361827328.0,1128488960.0,9162514432.0,20966244352.0,5839985.0,230286.0
12-04 09:50:04,0.084,0.419,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2361921536.0,1128488960.0,9166782464.0,20961882112.0,4728348.0,211928.0
12-04 09:50:05,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2362077184.0,1128488960.0,9171009536.0,20957499392.0,5002464.0,197219.0
12-04 09:50:06,0.502,0.084,98.997,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2361950208.0,1128488960.0,9175404544.0,20953231360.0,4531219.0,186234.0
12-04 09:50:07,0.502,0.334,98.997,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2361851904.0,1128488960.0,9179410432.0,20949323776.0,4537577.0,187754.0
12-04 09:50:08,0.584,0.334,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2362335232.0,1128488960.0,9183543296.0,20944707584.0,4786419.0,199411.0
12-04 09:50:09,0.418,0.418,98.747,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2362224640.0,1128497152.0,9186947072.0,20941406208.0,4027456.0,175824.0
12-04 09:50:10,0.252,0.336,99.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2362077184.0,1128497152.0,9191460864.0,20937039872.0,4797925.0,207284.0
12-04 09:50:11,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2362646528.0,1128497152.0,9195630592.0,20932300800.0,4716190.0,216918.0
12-04 09:50:12,0.335,0.251,99.162,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2362667008.0,1128497152.0,9199767552.0,20928143360.0,4649929.0,195781.0
12-04 09:50:13,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2362867712.0,1128497152.0,9203773440.0,20923936768.0,4485673.0,196604.0
12-04 09:50:14,0.168,0.168,99.246,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2363207680.0,1128497152.0,9207336960.0,20920033280.0,4507339.0,193252.0
12-04 09:50:15,0.335,0.335,98.995,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2363019264.0,1128505344.0,9211629568.0,20915920896.0,4571655.0,197663.0
12-04 09:50:16,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2363621376.0,1128505344.0,9215217664.0,20911730688.0,4315491.0,194057.0
12-04 09:50:17,0.418,0.335,98.996,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2363408384.0,1128505344.0,9219764224.0,20907397120.0,4755570.0,208030.0
12-04 09:50:18,0.335,0.335,99.162,0.0,0.0,0.168,0.0,40960.0,0.0,9.0,2363330560.0,1128505344.0,9223999488.0,20903239680.0,4678281.0,204319.0
12-04 09:50:19,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2363588608.0,1128505344.0,9227853824.0,20899127296.0,4576133.0,214775.0
12-04 09:50:20,0.667,0.250,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2363756544.0,1128505344.0,9231765504.0,20895047680.0,4239381.0,196754.0
12-04 09:50:21,0.667,0.417,98.499,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2363961344.0,1128513536.0,9235709952.0,20890890240.0,4660360.0,211622.0
12-04 09:50:22,0.168,0.335,99.162,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,2363904000.0,1128513536.0,9239945216.0,20886712320.0,4625291.0,196834.0
12-04 09:50:23,0.167,0.669,98.912,0.0,0.0,0.251,0.0,109776896.0,0.0,107.0,2364235776.0,1128513536.0,9243287552.0,20883038208.0,4037636.0,172131.0
12-04 09:50:24,0.336,0.168,99.245,0.0,0.0,0.252,0.0,10383360.0,0.0,13.0,2364297216.0,1128513536.0,9248186368.0,20878077952.0,5217244.0,229411.0
12-04 09:50:25,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2364096512.0,1128513536.0,9248735232.0,20877729792.0,712018.0,37868.0
12-04 09:50:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2364223488.0,1128513536.0,9248862208.0,20877475840.0,4748.0,4052.0
12-04 09:50:27,0.083,0.167,99.666,0.083,0.0,0.0,0.0,118784.0,0.0,10.0,2364055552.0,1128521728.0,9249402880.0,20877094912.0,835892.0,48000.0
12-04 09:50:28,0.418,0.167,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2364403712.0,1128521728.0,9253277696.0,20872871936.0,4387696.0,179444.0
12-04 09:50:29,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2364559360.0,1128521728.0,9258217472.0,20867776512.0,5504622.0,202370.0
12-04 09:50:30,0.420,0.084,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2365423616.0,1128521728.0,9265717248.0,20859412480.0,8258088.0,193127.0
12-04 09:50:31,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2365366272.0,1128521728.0,9270013952.0,20855173120.0,4515416.0,164336.0
12-04 09:50:32,0.168,0.084,99.579,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2365702144.0,1128521728.0,9276583936.0,20848267264.0,7235329.0,186192.0
12-04 09:50:33,0.418,0.334,98.829,0.084,0.0,0.334,0.0,28672.0,0.0,3.0,2365874176.0,1128529920.0,9281163264.0,20843507712.0,5433479.0,203263.0
12-04 09:50:34,0.668,0.334,98.915,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2366144512.0,1128529920.0,9285513216.0,20838887424.0,4820945.0,205725.0
12-04 09:50:35,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2366160896.0,1128529920.0,9290592256.0,20833792000.0,5390244.0,177941.0
12-04 09:50:36,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2366660608.0,1128529920.0,9294917632.0,20828966912.0,5354948.0,175098.0
12-04 09:50:37,0.251,0.251,99.163,0.0,0.0,0.335,0.0,90112.0,0.0,6.0,2366500864.0,1128529920.0,9299283968.0,20824760320.0,4585195.0,183039.0
12-04 09:50:38,0.418,0.501,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2366210048.0,1128529920.0,9303605248.0,20820729856.0,4754274.0,179660.0
12-04 09:50:39,0.335,0.251,98.912,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2366418944.0,1128538112.0,9308168192.0,20815949824.0,4933811.0,193006.0
12-04 09:50:40,0.168,0.337,99.411,0.0,0.0,0.084,0.0,49152.0,0.0,4.0,2366492672.0,1128538112.0,9312227328.0,20811816960.0,4653571.0,190223.0
12-04 09:50:41,0.250,0.417,98.750,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2366390272.0,1128538112.0,9316392960.0,20807753728.0,4589228.0,188185.0
12-04 09:50:42,0.167,0.335,99.247,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2366550016.0,1128538112.0,9319837696.0,20804149248.0,3928332.0,168865.0
12-04 09:50:43,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2367344640.0,1128538112.0,9322905600.0,20800286720.0,3682365.0,165943.0
12-04 09:50:44,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2367082496.0,1128538112.0,9326473216.0,20796981248.0,4082678.0,173031.0
12-04 09:50:45,0.168,0.168,99.246,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2367262720.0,1128546304.0,9330475008.0,20792791040.0,4498226.0,141818.0
12-04 09:50:46,0.251,0.501,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2367664128.0,1128546304.0,9334882304.0,20787982336.0,4982778.0,205052.0
12-04 09:50:47,0.418,0.334,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2367315968.0,1128546304.0,9338150912.0,20785061888.0,3602119.0,164964.0
12-04 09:50:48,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2367578112.0,1128546304.0,9341566976.0,20781383680.0,4150866.0,172439.0
12-04 09:50:49,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2367414272.0,1128546304.0,9346797568.0,20776316928.0,5259396.0,204602.0
12-04 09:50:50,0.419,0.419,96.060,3.018,0.0,0.084,0.0,105353216.0,0.0,109.0,2367619072.0,1128546304.0,9349808128.0,20773101568.0,3871705.0,182838.0
12-04 09:50:51,0.166,0.250,99.168,0.250,0.0,0.166,0.0,12288.0,0.0,2.0,2367119360.0,1128554496.0,9352142848.0,20771258368.0,2274854.0,68643.0
12-04 09:50:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2367397888.0,1128554496.0,9352146944.0,20770975744.0,4402.0,3694.0
12-04 09:50:53,0.167,0.251,99.415,0.0,0.0,0.167,0.0,65536.0,0.0,11.0,2367385600.0,1128554496.0,9354825728.0,20768309248.0,3083623.0,131821.0
12-04 09:50:54,0.335,0.251,99.162,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2367623168.0,1128554496.0,9358794752.0,20764102656.0,4580402.0,184840.0
12-04 09:50:55,0.585,0.585,98.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2367975424.0,1128554496.0,9366491136.0,20756054016.0,8446893.0,251710.0
12-04 09:50:56,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2367627264.0,1128554496.0,9370361856.0,20752531456.0,4288980.0,178088.0
12-04 09:50:57,0.251,0.251,99.162,0.084,0.0,0.251,0.0,98304.0,0.0,7.0,2368086016.0,1128562688.0,9376038912.0,20746387456.0,6419469.0,188293.0
12-04 09:50:58,0.250,0.333,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2368339968.0,1128562688.0,9377275904.0,20744896512.0,1403306.0,66399.0
12-04 09:50:59,0.167,0.250,99.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2368536576.0,1128562688.0,9378349056.0,20743626752.0,1303565.0,66074.0
12-04 09:51:00,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2368266240.0,1128562688.0,9380573184.0,20741672960.0,2506139.0,121663.0
12-04 09:51:01,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2368307200.0,1128562688.0,9382658048.0,20739547136.0,2161775.0,115835.0
12-04 09:51:02,0.333,0.333,99.084,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2368339968.0,1128562688.0,9387118592.0,20735053824.0,4899884.0,219061.0
12-04 09:51:03,0.418,0.585,98.662,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2369232896.0,1128570880.0,9393963008.0,20727308288.0,7832591.0,244916.0
12-04 09:51:04,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2369269760.0,1128570880.0,9398140928.0,20723093504.0,4671165.0,194255.0
12-04 09:51:05,0.584,0.501,98.581,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2369314816.0,1128570880.0,9404682240.0,20716507136.0,7314727.0,228685.0
12-04 09:51:06,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2368958464.0,1128570880.0,9409277952.0,20712267776.0,4771260.0,181203.0
12-04 09:51:07,0.335,0.335,99.162,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2369019904.0,1128570880.0,9413627904.0,20707856384.0,4862936.0,193080.0
12-04 09:51:08,0.335,0.251,99.079,0.0,0.0,0.335,0.0,12288.0,0.0,1.0,2369847296.0,1128570880.0,9418657792.0,20701999104.0,5973430.0,192830.0
12-04 09:51:09,0.335,0.418,98.912,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2369679360.0,1128579072.0,9423310848.0,20697505792.0,5097761.0,209345.0
12-04 09:51:10,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2369871872.0,1128579072.0,9427935232.0,20692688896.0,5127338.0,195411.0
12-04 09:51:11,0.417,0.584,98.581,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2370158592.0,1128579072.0,9433124864.0,20687212544.0,6060743.0,229779.0
12-04 09:51:12,0.418,0.418,98.913,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2370334720.0,1128579072.0,9437536256.0,20682625024.0,4924945.0,203853.0
12-04 09:51:13,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2370256896.0,1128579072.0,9441042432.0,20679196672.0,3964254.0,148010.0
12-04 09:51:14,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2370428928.0,1128579072.0,9446346752.0,20673720320.0,5480126.0,198435.0
12-04 09:51:15,0.418,0.251,98.662,0.418,0.0,0.251,0.0,28672.0,0.0,3.0,2370252800.0,1128587264.0,9449848832.0,20670386176.0,3968507.0,162886.0
12-04 09:51:16,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2370482176.0,1128587264.0,9454141440.0,20665864192.0,4794275.0,183832.0
12-04 09:51:17,0.501,0.501,98.831,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2370711552.0,1128587264.0,9458008064.0,20661768192.0,4631718.0,176519.0
12-04 09:51:18,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2370785280.0,1128587264.0,9461854208.0,20657848320.0,4414054.0,180830.0
12-04 09:51:19,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2370846720.0,1128587264.0,9466413056.0,20653228032.0,4950083.0,182869.0
12-04 09:51:20,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2370646016.0,1128587264.0,9471057920.0,20648783872.0,5134738.0,176596.0
12-04 09:51:21,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2371174400.0,1128595456.0,9472266240.0,20647038976.0,1528325.0,42391.0
12-04 09:51:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371047424.0,1128595456.0,9472520192.0,20646912000.0,6063.0,4614.0
12-04 09:51:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,78786560.0,0.0,79.0,2371215360.0,1128595456.0,9472520192.0,20646744064.0,4198.0,3054.0
12-04 09:51:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,46780416.0,0.0,48.0,2371469312.0,1128595456.0,9472520192.0,20646490112.0,4097.0,3046.0
12-04 09:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371469312.0,1128595456.0,9472520192.0,20646490112.0,3949.0,2834.0
12-04 09:51:26,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2371469312.0,1128595456.0,9472520192.0,20646490112.0,6369.0,7132.0
12-04 09:51:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,106496.0,0.0,7.0,2371457024.0,1128603648.0,9472524288.0,20646490112.0,4077.0,3058.0
12-04 09:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2371457024.0,1128603648.0,9472524288.0,20646490112.0,5770.0,6098.0
12-04 09:51:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2371579904.0,1128603648.0,9472528384.0,20646363136.0,5009.0,4639.0
12-04 09:51:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371579904.0,1128603648.0,9472528384.0,20646363136.0,3927.0,2884.0
12-04 09:51:31,0.751,0.083,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371579904.0,1128603648.0,9472528384.0,20646363136.0,4538.0,3872.0
12-04 09:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371690496.0,1128603648.0,9472528384.0,20646252544.0,4008.0,2748.0
12-04 09:51:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,5387.0,5661.0
12-04 09:51:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,23771.0,23230.0
12-04 09:51:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,5611.0,5532.0
12-04 09:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,4211.0,3598.0
12-04 09:51:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,5451.0,5331.0
12-04 09:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371682304.0,1128611840.0,9472528384.0,20646252544.0,5006.0,4374.0
12-04 09:51:39,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2371674112.0,1128620032.0,9472528384.0,20646252544.0,4129.0,3026.0
12-04 09:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2371674112.0,1128620032.0,9472528384.0,20646252544.0,3872.0,2699.0
12-04 09:51:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371678208.0,1128620032.0,9472524288.0,20646252544.0,4442.0,4053.0
12-04 09:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2371678208.0,1128620032.0,9472524288.0,20646252544.0,4682.0,3893.0
12-04 09:51:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2372657152.0,1128620032.0,9472524288.0,20645273600.0,4970.0,4580.0
12-04 09:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2372575232.0,1128620032.0,9472524288.0,20645355520.0,5709.0,6034.0
12-04 09:51:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372562944.0,1128628224.0,9472528384.0,20645355520.0,4562.0,3992.0
12-04 09:51:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372562944.0,1128628224.0,9472528384.0,20645355520.0,4240.0,3600.0
12-04 09:51:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2372562944.0,1128628224.0,9472528384.0,20645355520.0,4536.0,3976.0
12-04 09:51:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372562944.0,1128628224.0,9472528384.0,20645355520.0,4124.0,3046.0
12-04 09:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372562944.0,1128628224.0,9472528384.0,20645355520.0,7452.0,7413.0
12-04 09:51:50,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372554752.0,1128628224.0,9472528384.0,20645363712.0,3947.0,2706.0
12-04 09:51:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,5221.0,5189.0
12-04 09:51:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,5126.0,4889.0
12-04 09:51:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,5015.0,4616.0
12-04 09:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,5281.0,5063.0
12-04 09:51:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,4143.0,3058.0
12-04 09:51:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372546560.0,1128636416.0,9472528384.0,20645363712.0,4271.0,3641.0
12-04 09:51:57,0.0,0.250,99.667,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2372538368.0,1128644608.0,9472528384.0,20645363712.0,4598.0,4046.0
12-04 09:51:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372538368.0,1128644608.0,9472528384.0,20645363712.0,5725.0,5585.0
12-04 09:51:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372534272.0,1128644608.0,9472532480.0,20645363712.0,4598.0,4046.0
12-04 09:52:00,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372534272.0,1128644608.0,9472532480.0,20645363712.0,4300.0,3707.0
12-04 09:52:01,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372530176.0,1128644608.0,9472536576.0,20645363712.0,21551.0,20909.0
12-04 09:52:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372530176.0,1128644608.0,9472536576.0,20645363712.0,3857.0,2702.0
12-04 09:52:03,0.083,0.250,99.500,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,2372689920.0,1128652800.0,9472536576.0,20645195776.0,6347.0,6844.0
12-04 09:52:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2372665344.0,1128652800.0,9472536576.0,20645220352.0,21963.0,21202.0
12-04 09:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372665344.0,1128652800.0,9472536576.0,20645220352.0,7574.0,6735.0
12-04 09:52:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372657152.0,1128652800.0,9472536576.0,20645228544.0,22381.0,21471.0
12-04 09:52:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372657152.0,1128652800.0,9472536576.0,20645228544.0,8380.0,7969.0
12-04 09:52:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372657152.0,1128652800.0,9472536576.0,20645228544.0,4908.0,3560.0
12-04 09:52:09,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372648960.0,1128660992.0,9472536576.0,20645228544.0,5481.0,4585.0
12-04 09:52:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372648960.0,1128660992.0,9472536576.0,20645228544.0,5151.0,4155.0
12-04 09:52:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372636672.0,1128660992.0,9472540672.0,20645236736.0,22365.0,21360.0
12-04 09:52:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372636672.0,1128660992.0,9472540672.0,20645236736.0,6472.0,5875.0
12-04 09:52:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372636672.0,1128660992.0,9472540672.0,20645236736.0,5866.0,4932.0
12-04 09:52:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372636672.0,1128660992.0,9472540672.0,20645236736.0,5256.0,4298.0
12-04 09:52:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,4572.0,4096.0
12-04 09:52:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,4627.0,3894.0
12-04 09:52:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,4797.0,4228.0
12-04 09:52:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,4521.0,3778.0
12-04 09:52:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,7676.0,7728.0
12-04 09:52:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372628480.0,1128669184.0,9472540672.0,20645236736.0,3717.0,2562.0
12-04 09:52:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372620288.0,1128677376.0,9472540672.0,20645236736.0,5192.0,5107.0
12-04 09:52:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2372620288.0,1128677376.0,9472540672.0,20645236736.0,4821.0,4051.0
12-04 09:52:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373165056.0,1128677376.0,9472544768.0,20644687872.0,4803.0,4186.0
12-04 09:52:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373013504.0,1128677376.0,9472544768.0,20644839424.0,4873.0,4349.0
12-04 09:52:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373013504.0,1128677376.0,9472544768.0,20644839424.0,4638.0,4094.0
12-04 09:52:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373013504.0,1128677376.0,9472544768.0,20644839424.0,4502.0,3851.0
12-04 09:52:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,6560.0,5950.0
12-04 09:52:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,4561.0,3894.0
12-04 09:52:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,4952.0,4641.0
12-04 09:52:30,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,5861.0,6262.0
12-04 09:52:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,4471.0,3976.0
12-04 09:52:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373005312.0,1128685568.0,9472544768.0,20644839424.0,4173.0,2905.0
12-04 09:52:33,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,4697.0,4137.0
12-04 09:52:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,21540.0,20505.0
12-04 09:52:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,5317.0,5212.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,4436.0,3823.0
12-04 09:52:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,3980.0,2890.0
12-04 09:52:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2372993024.0,1128693760.0,9472548864.0,20644839424.0,3907.0,2723.0
12-04 09:52:39,0.083,0.167,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2372984832.0,1128701952.0,9472548864.0,20644839424.0,7836.0,9343.0
12-04 09:52:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2372980736.0,1128701952.0,9472552960.0,20644839424.0,3718.0,2524.0
12-04 09:52:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372972544.0,1128701952.0,9472552960.0,20644847616.0,4049.0,2925.0
12-04 09:52:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2372972544.0,1128701952.0,9472552960.0,20644847616.0,5154.0,4992.0
12-04 09:52:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373521408.0,1128701952.0,9472552960.0,20644298752.0,4009.0,2876.0
12-04 09:52:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373361664.0,1128701952.0,9472552960.0,20644458496.0,5500.0,5319.0
12-04 09:52:45,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,4043.0,2967.0
12-04 09:52:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,6417.0,7327.0
12-04 09:52:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,4531.0,3950.0
12-04 09:52:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,4048.0,2863.0
12-04 09:52:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,7060.0,6517.0
12-04 09:52:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128710144.0,9472552960.0,20644458496.0,4461.0,3761.0
12-04 09:52:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373345280.0,1128718336.0,9472552960.0,20644458496.0,3817.0,2834.0
12-04 09:52:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373345280.0,1128718336.0,9472552960.0,20644458496.0,5346.0,5022.0
12-04 09:52:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2373345280.0,1128718336.0,9472552960.0,20644458496.0,4762.0,4097.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373345280.0,1128718336.0,9472552960.0,20644458496.0,4216.0,3130.0
12-04 09:52:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373345280.0,1128718336.0,9472552960.0,20644458496.0,5856.0,6364.0
12-04 09:52:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373341184.0,1128718336.0,9472557056.0,20644458496.0,5115.0,4972.0
12-04 09:52:57,0.083,0.166,99.501,0.250,0.0,0.0,0.0,110592.0,0.0,9.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,6016.0,4940.0
12-04 09:52:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,4911.0,4217.0
12-04 09:52:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,5452.0,5397.0
12-04 09:53:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,3747.0,2590.0
12-04 09:53:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,3884.0,2768.0
12-04 09:53:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373332992.0,1128726528.0,9472557056.0,20644458496.0,5969.0,6216.0
12-04 09:53:03,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373242880.0,1128734720.0,9472557056.0,20644540416.0,5201.0,4636.0
12-04 09:53:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373066752.0,1128734720.0,9472561152.0,20644712448.0,21657.0,20887.0
12-04 09:53:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373066752.0,1128734720.0,9472561152.0,20644712448.0,6381.0,5983.0
12-04 09:53:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373066752.0,1128734720.0,9472561152.0,20644712448.0,22449.0,21404.0
12-04 09:53:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373066752.0,1128734720.0,9472561152.0,20644712448.0,4867.0,3464.0
12-04 09:53:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373062656.0,1128734720.0,9472565248.0,20644712448.0,5270.0,4154.0
12-04 09:53:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373054464.0,1128742912.0,9472565248.0,20644712448.0,5825.0,5089.0
12-04 09:53:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373054464.0,1128742912.0,9472565248.0,20644712448.0,6159.0,5579.0
12-04 09:53:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1128742912.0,9472565248.0,20644720640.0,5655.0,4815.0
12-04 09:53:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373046272.0,1128742912.0,9472565248.0,20644720640.0,5256.0,4233.0
12-04 09:53:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2373046272.0,1128742912.0,9472565248.0,20644720640.0,6795.0,6911.0
12-04 09:53:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1128742912.0,9472565248.0,20644720640.0,4909.0,3465.0
12-04 09:53:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373038080.0,1128751104.0,9472565248.0,20644720640.0,4169.0,3009.0
12-04 09:53:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373038080.0,1128751104.0,9472565248.0,20644720640.0,21692.0,20905.0
12-04 09:53:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373038080.0,1128751104.0,9472565248.0,20644720640.0,4608.0,4029.0
12-04 09:53:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373038080.0,1128751104.0,9472565248.0,20644720640.0,4255.0,3179.0
12-04 09:53:19,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2373038080.0,1128751104.0,9472565248.0,20644720640.0,6830.0,6197.0
12-04 09:53:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1128751104.0,9472569344.0,20644720640.0,5909.0,6214.0
12-04 09:53:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373025792.0,1128759296.0,9472569344.0,20644720640.0,6066.0,6520.0
12-04 09:53:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373025792.0,1128759296.0,9472569344.0,20644720640.0,3841.0,2839.0
12-04 09:53:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373574656.0,1128759296.0,9472569344.0,20644171776.0,5114.0,4642.0
12-04 09:53:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373414912.0,1128759296.0,9472569344.0,20644331520.0,3948.0,2772.0
12-04 09:53:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373414912.0,1128759296.0,9472569344.0,20644331520.0,4043.0,2967.0
12-04 09:53:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373414912.0,1128759296.0,9472569344.0,20644331520.0,5741.0,6009.0
12-04 09:53:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373406720.0,1128767488.0,9472569344.0,20644331520.0,5352.0,5243.0
12-04 09:53:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373406720.0,1128767488.0,9472569344.0,20644331520.0,5397.0,5334.0
12-04 09:53:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373406720.0,1128767488.0,9472569344.0,20644331520.0,4508.0,3976.0
12-04 09:53:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373406720.0,1128767488.0,9472569344.0,20644331520.0,4491.0,3985.0
12-04 09:53:31,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373406720.0,1128767488.0,9472569344.0,20644331520.0,3883.0,2768.0
12-04 09:53:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373390336.0,1128767488.0,9472569344.0,20644347904.0,3748.0,2590.0
12-04 09:53:33,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373382144.0,1128775680.0,9472569344.0,20644347904.0,4637.0,4095.0
12-04 09:53:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373382144.0,1128775680.0,9472569344.0,20644347904.0,22930.0,22815.0
12-04 09:53:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128775680.0,9472573440.0,20644347904.0,5345.0,5348.0
12-04 09:53:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373373952.0,1128775680.0,9472577536.0,20644347904.0,4467.0,3760.0
12-04 09:53:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373373952.0,1128775680.0,9472577536.0,20644347904.0,5452.0,5397.0
12-04 09:53:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373373952.0,1128775680.0,9472577536.0,20644347904.0,3807.0,2632.0
12-04 09:53:39,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373365760.0,1128783872.0,9472577536.0,20644347904.0,4360.0,3447.0
12-04 09:53:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2373365760.0,1128783872.0,9472577536.0,20644347904.0,5120.0,4998.0
12-04 09:53:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128783872.0,9472577536.0,20644347904.0,4508.0,3939.0
12-04 09:53:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2373365760.0,1128783872.0,9472577536.0,20644347904.0,5255.0,5045.0
12-04 09:53:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373533696.0,1128783872.0,9472577536.0,20644179968.0,5551.0,5358.0
12-04 09:53:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373373952.0,1128783872.0,9472577536.0,20644339712.0,4897.0,4300.0
12-04 09:53:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,3982.0,2963.0
12-04 09:53:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,5186.0,4998.0
12-04 09:53:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,4038.0,2980.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,3717.0,2562.0
12-04 09:53:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,6453.0,5465.0
12-04 09:53:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128792064.0,9472577536.0,20644339712.0,5149.0,4968.0
12-04 09:53:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373357568.0,1128800256.0,9472577536.0,20644339712.0,5282.0,5194.0
12-04 09:53:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373353472.0,1128800256.0,9472581632.0,20644339712.0,5055.0,4929.0
12-04 09:53:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373353472.0,1128800256.0,9472581632.0,20644339712.0,5191.0,5175.0
12-04 09:53:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373353472.0,1128800256.0,9472581632.0,20644339712.0,3979.0,2748.0
12-04 09:53:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128800256.0,9472581632.0,20644339712.0,5213.0,4749.0
12-04 09:53:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128800256.0,9472581632.0,20644339712.0,4007.0,2814.0
12-04 09:53:57,0.167,0.167,99.500,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,5251.0,5173.0
12-04 09:53:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,4455.0,3801.0
12-04 09:53:59,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,5425.0,5314.0
12-04 09:54:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,5619.0,5470.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,4638.0,4029.0
12-04 09:54:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373345280.0,1128808448.0,9472581632.0,20644339712.0,4047.0,2797.0
12-04 09:54:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2373644288.0,1128816640.0,9472581632.0,20644032512.0,4044.0,2925.0
12-04 09:54:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373337088.0,1128816640.0,9472581632.0,20644339712.0,21761.0,21154.0
12-04 09:54:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373337088.0,1128816640.0,9472581632.0,20644339712.0,5999.0,5245.0
12-04 09:54:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1128816640.0,9472585728.0,20644339712.0,5933.0,5513.0
12-04 09:54:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373328896.0,1128816640.0,9472589824.0,20644339712.0,6175.0,5803.0
12-04 09:54:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373328896.0,1128816640.0,9472589824.0,20644339712.0,5774.0,5379.0
12-04 09:54:09,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,4927.0,3464.0
12-04 09:54:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,5623.0,4772.0
12-04 09:54:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,4865.0,3307.0
12-04 09:54:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,5286.0,4300.0
12-04 09:54:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,5447.0,4428.0
12-04 09:54:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373320704.0,1128824832.0,9472589824.0,20644339712.0,5275.0,5104.0
12-04 09:54:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373312512.0,1128833024.0,9472589824.0,20644339712.0,5695.0,5671.0
12-04 09:54:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1128833024.0,9472593920.0,20644339712.0,5996.0,5062.0
12-04 09:54:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373308416.0,1128833024.0,9472593920.0,20644339712.0,4702.0,2963.0
12-04 09:54:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1128833024.0,9472593920.0,20644339712.0,4436.0,3785.0
12-04 09:54:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1128833024.0,9472593920.0,20644339712.0,5959.0,4880.0
12-04 09:54:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1128833024.0,9472593920.0,20644339712.0,4939.0,4386.0
12-04 09:54:21,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2373300224.0,1128841216.0,9472593920.0,20644339712.0,3853.0,2806.0
12-04 09:54:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372833280.0,1128841216.0,9481076736.0,20636323840.0,5049.0,4973.0
12-04 09:54:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372751360.0,1128841216.0,9480982528.0,20636499968.0,6046.0,6624.0
12-04 09:54:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2372800512.0,1128841216.0,9480982528.0,20636450816.0,4107.0,2839.0
12-04 09:54:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372800512.0,1128841216.0,9480982528.0,20636450816.0,5795.0,5762.0
12-04 09:54:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372800512.0,1128841216.0,9480982528.0,20636450816.0,3748.0,2590.0
12-04 09:54:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2372792320.0,1128849408.0,9480982528.0,20636450816.0,4536.0,4001.0
12-04 09:54:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372792320.0,1128849408.0,9480982528.0,20636450816.0,3838.0,2608.0
12-04 09:54:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2372792320.0,1128849408.0,9480982528.0,20636450816.0,4757.0,4179.0
12-04 09:54:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372792320.0,1128849408.0,9480982528.0,20636450816.0,5259.0,4754.0
12-04 09:54:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372792320.0,1128849408.0,9480982528.0,20636450816.0,6216.0,6642.0
12-04 09:54:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372788224.0,1128849408.0,9480986624.0,20636450816.0,4995.0,4925.0
12-04 09:54:33,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,4658.0,3981.0
12-04 09:54:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,20930.0,19797.0
12-04 09:54:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,4442.0,3440.0
12-04 09:54:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,4722.0,3960.0
12-04 09:54:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,4531.0,4047.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372780032.0,1128857600.0,9480986624.0,20636450816.0,4667.0,3943.0
12-04 09:54:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,2372767744.0,1128865792.0,9480990720.0,20636450816.0,4598.0,4004.0
12-04 09:54:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2372759552.0,1128865792.0,9480990720.0,20636459008.0,6217.0,6616.0
12-04 09:54:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372759552.0,1128865792.0,9480990720.0,20636459008.0,5746.0,5578.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2372759552.0,1128865792.0,9480990720.0,20636459008.0,3747.0,2590.0
12-04 09:54:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373529600.0,1128865792.0,9480990720.0,20635688960.0,3943.0,2810.0
12-04 09:54:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373148672.0,1128865792.0,9480990720.0,20636069888.0,5281.0,4998.0
12-04 09:54:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2373140480.0,1128873984.0,9480990720.0,20636069888.0,5010.0,4630.0
12-04 09:54:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373140480.0,1128873984.0,9480990720.0,20636069888.0,21293.0,19945.0
12-04 09:54:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373124096.0,1128873984.0,9480990720.0,20636086272.0,5357.0,5267.0
12-04 09:54:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373124096.0,1128873984.0,9480990720.0,20636086272.0,4432.0,3694.0
12-04 09:54:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373120000.0,1128873984.0,9480994816.0,20636086272.0,7811.0,8310.0
12-04 09:54:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373120000.0,1128873984.0,9480994816.0,20636086272.0,4416.0,3312.0
12-04 09:54:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,4043.0,2967.0
12-04 09:54:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,4721.0,4025.0
12-04 09:54:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,4537.0,4005.0
12-04 09:54:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,3681.0,2590.0
12-04 09:54:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,5528.0,5619.0
12-04 09:54:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373111808.0,1128882176.0,9480994816.0,20636086272.0,5382.0,5154.0
12-04 09:54:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373103616.0,1128890368.0,9480994816.0,20636086272.0,4006.0,3761.0
12-04 09:54:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373103616.0,1128890368.0,9480994816.0,20636086272.0,5155.0,5019.0
12-04 09:54:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2373103616.0,1128890368.0,9480994816.0,20636086272.0,21299.0,20164.0
12-04 09:55:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373103616.0,1128890368.0,9480994816.0,20636086272.0,4812.0,4343.0
12-04 09:55:01,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373103616.0,1128890368.0,9480994816.0,20636086272.0,4637.0,4030.0
12-04 09:55:02,0.0,0.167,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2373500928.0,1128890368.0,9480994816.0,20635688960.0,3907.0,2723.0
12-04 09:55:03,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373730304.0,1128898560.0,9480998912.0,20635447296.0,5885.0,6300.0
12-04 09:55:04,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2373595136.0,1128898560.0,9481003008.0,20635578368.0,21994.0,21221.0
12-04 09:55:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1128898560.0,9481003008.0,20635578368.0,6584.0,6234.0
12-04 09:55:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1128898560.0,9481003008.0,20635578368.0,5459.0,4569.0
12-04 09:55:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2373595136.0,1128898560.0,9481003008.0,20635578368.0,4828.0,3415.0
12-04 09:55:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1128898560.0,9481003008.0,20635578368.0,4562.0,3014.0
12-04 09:55:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373586944.0,1128906752.0,9481003008.0,20635578368.0,6046.0,5648.0
12-04 09:55:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373447680.0,1128906752.0,9481007104.0,20635713536.0,5823.0,4889.0
12-04 09:55:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373464064.0,1128906752.0,9481007104.0,20635697152.0,6227.0,5663.0
12-04 09:55:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373459968.0,1128906752.0,9481011200.0,20635697152.0,5286.0,4299.0
12-04 09:55:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373459968.0,1128906752.0,9481011200.0,20635697152.0,5422.0,4544.0
12-04 09:55:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2373459968.0,1128906752.0,9481011200.0,20635697152.0,5385.0,4324.0
12-04 09:55:15,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,4755.0,4430.0
12-04 09:55:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,6695.0,5959.0
12-04 09:55:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,4537.0,4004.0
12-04 09:55:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,4527.0,3801.0
12-04 09:55:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,7100.0,7079.0
12-04 09:55:20,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373451776.0,1128914944.0,9481011200.0,20635697152.0,4418.0,3179.0
12-04 09:55:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373443584.0,1128923136.0,9481011200.0,20635697152.0,5285.0,5373.0
12-04 09:55:22,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2373443584.0,1128923136.0,9481011200.0,20635697152.0,6477.0,5821.0
12-04 09:55:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373611520.0,1128923136.0,9481011200.0,20635529216.0,6739.0,6201.0
12-04 09:55:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373451776.0,1128923136.0,9481011200.0,20635688960.0,4467.0,3760.0
12-04 09:55:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373451776.0,1128923136.0,9481011200.0,20635688960.0,5273.0,4754.0
12-04 09:55:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373451776.0,1128923136.0,9481011200.0,20635688960.0,4601.0,3942.0
12-04 09:55:27,0.0,0.084,99.833,0.084,0.0,0.0,0.0,81920.0,0.0,7.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,5311.0,5192.0
12-04 09:55:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,4455.0,3617.0
12-04 09:55:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,4738.0,4148.0
12-04 09:55:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,4207.0,3101.0
12-04 09:55:31,0.667,0.167,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,6669.0,7066.0
12-04 09:55:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373431296.0,1128931328.0,9481015296.0,20635697152.0,4500.0,3781.0
12-04 09:55:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,4757.0,4071.0
12-04 09:55:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,21808.0,20996.0
12-04 09:55:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,5101.0,4502.0
12-04 09:55:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,4622.0,3959.0
12-04 09:55:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,4597.0,3936.0
12-04 09:55:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373423104.0,1128939520.0,9481015296.0,20635697152.0,4521.0,3735.0
12-04 09:55:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2373414912.0,1128947712.0,9481015296.0,20635697152.0,4663.0,4003.0
12-04 09:55:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2373414912.0,1128947712.0,9481015296.0,20635697152.0,5032.0,4239.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373414912.0,1128947712.0,9481015296.0,20635697152.0,5540.0,5627.0
12-04 09:55:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2373406720.0,1128947712.0,9481023488.0,20635697152.0,4432.0,3732.0
12-04 09:55:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1128947712.0,9481023488.0,20635389952.0,4638.0,4095.0
12-04 09:55:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373414912.0,1128947712.0,9481023488.0,20635688960.0,4521.0,3736.0
12-04 09:55:45,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373406720.0,1128955904.0,9481023488.0,20635688960.0,4817.0,4180.0
12-04 09:55:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373398528.0,1128955904.0,9481023488.0,20635697152.0,5006.0,4372.0
12-04 09:55:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373398528.0,1128955904.0,9481023488.0,20635697152.0,4729.0,4071.0
12-04 09:55:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373398528.0,1128955904.0,9481023488.0,20635697152.0,4627.0,3919.0
12-04 09:55:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2373398528.0,1128955904.0,9481023488.0,20635697152.0,6605.0,6069.0
12-04 09:55:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373398528.0,1128955904.0,9481023488.0,20635697152.0,4989.0,4864.0
12-04 09:55:51,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,5040.0,4461.0
12-04 09:55:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,4592.0,3828.0
12-04 09:55:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,5345.0,5307.0
12-04 09:55:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,3807.0,2590.0
12-04 09:55:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,5063.0,4367.0
12-04 09:55:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1128964096.0,9481023488.0,20635697152.0,4352.0,3203.0
12-04 09:55:57,0.0,0.0,99.750,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2373382144.0,1128972288.0,9481023488.0,20635697152.0,7372.0,7279.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373382144.0,1128972288.0,9481023488.0,20635697152.0,5216.0,5020.0
12-04 09:55:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128972288.0,9481027584.0,20635697152.0,4077.0,3016.0
12-04 09:56:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128972288.0,9481027584.0,20635697152.0,5115.0,4929.0
12-04 09:56:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128972288.0,9481027584.0,20635697152.0,5041.0,4526.0
12-04 09:56:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373378048.0,1128972288.0,9481027584.0,20635697152.0,5675.0,5362.0
12-04 09:56:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373537792.0,1128980480.0,9481027584.0,20635529216.0,3917.0,2925.0
12-04 09:56:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373386240.0,1128980480.0,9481027584.0,20635680768.0,23681.0,22904.0
12-04 09:56:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373386240.0,1128980480.0,9481027584.0,20635680768.0,4793.0,3282.0
12-04 09:56:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128980480.0,9481027584.0,20635688960.0,23297.0,22247.0
12-04 09:56:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373378048.0,1128980480.0,9481027584.0,20635688960.0,6749.0,6769.0
12-04 09:56:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373378048.0,1128980480.0,9481027584.0,20635688960.0,5621.0,4784.0
12-04 09:56:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,8.0,2373369856.0,1128988672.0,9481027584.0,20635688960.0,5221.0,4358.0
12-04 09:56:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128988672.0,9481031680.0,20635688960.0,5744.0,5282.0
12-04 09:56:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128988672.0,9481031680.0,20635688960.0,5264.0,3950.0
12-04 09:56:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373365760.0,1128988672.0,9481031680.0,20635688960.0,5511.0,4432.0
12-04 09:56:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1128988672.0,9481031680.0,20635688960.0,4506.0,3187.0
12-04 09:56:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373361664.0,1128988672.0,9481035776.0,20635688960.0,23181.0,22641.0
12-04 09:56:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,4771.0,4116.0
12-04 09:56:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,5659.0,5519.0
12-04 09:56:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,4898.0,4318.0
12-04 09:56:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,21748.0,20933.0
12-04 09:56:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,6874.0,6230.0
12-04 09:56:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1128996864.0,9481035776.0,20635688960.0,4461.0,3801.0
12-04 09:56:21,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373345280.0,1129005056.0,9481035776.0,20635688960.0,4345.0,3287.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373345280.0,1129005056.0,9481035776.0,20635688960.0,4536.0,3977.0
12-04 09:56:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373509120.0,1129005056.0,9481039872.0,20635521024.0,5050.0,4813.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2373349376.0,1129005056.0,9481039872.0,20635680768.0,4857.0,4204.0
12-04 09:56:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373349376.0,1129005056.0,9481039872.0,20635680768.0,4990.0,4768.0
12-04 09:56:26,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373341184.0,1129005056.0,9481039872.0,20635688960.0,4981.0,4461.0
12-04 09:56:27,0.0,0.083,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,9.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,4401.0,3664.0
12-04 09:56:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,3854.0,2768.0
12-04 09:56:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,4722.0,3877.0
12-04 09:56:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,4977.0,4521.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,4568.0,4162.0
12-04 09:56:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373332992.0,1129013248.0,9481039872.0,20635688960.0,5593.0,5373.0
12-04 09:56:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,4772.0,4058.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,21955.0,21266.0
12-04 09:56:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,4335.0,3760.0
12-04 09:56:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,5201.0,4701.0
12-04 09:56:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,4655.0,4026.0
12-04 09:56:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129021440.0,9481039872.0,20635688960.0,5191.0,5108.0
12-04 09:56:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373312512.0,1129029632.0,9481043968.0,20635688960.0,4502.0,3719.0
12-04 09:56:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2373312512.0,1129029632.0,9481043968.0,20635688960.0,4537.0,3938.0
12-04 09:56:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373312512.0,1129029632.0,9481043968.0,20635688960.0,4940.0,4415.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2373312512.0,1129029632.0,9481043968.0,20635688960.0,4597.0,3979.0
12-04 09:56:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373910528.0,1129029632.0,9481043968.0,20635090944.0,3741.0,2632.0
12-04 09:56:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2373820416.0,1129029632.0,9481043968.0,20635181056.0,6045.0,6329.0
12-04 09:56:45,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373808128.0,1129037824.0,9481048064.0,20635181056.0,4661.0,3984.0
12-04 09:56:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373799936.0,1129037824.0,9481048064.0,20635189248.0,4461.0,3472.0
12-04 09:56:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373799936.0,1129037824.0,9481048064.0,20635189248.0,5421.0,5205.0
12-04 09:56:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373799936.0,1129037824.0,9481048064.0,20635189248.0,4697.0,4138.0
12-04 09:56:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373799936.0,1129037824.0,9481048064.0,20635189248.0,6464.0,5809.0
12-04 09:56:50,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373799936.0,1129037824.0,9481048064.0,20635189248.0,4914.0,4431.0
12-04 09:56:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373791744.0,1129046016.0,9481048064.0,20635189248.0,5049.0,4972.0
12-04 09:56:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373791744.0,1129046016.0,9481048064.0,20635189248.0,4817.0,4219.0
12-04 09:56:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373791744.0,1129046016.0,9481048064.0,20635189248.0,4240.0,3665.0
12-04 09:56:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2373791744.0,1129046016.0,9481048064.0,20635189248.0,4537.0,3938.0
12-04 09:56:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373787648.0,1129046016.0,9481052160.0,20635189248.0,5699.0,5569.0
12-04 09:56:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373787648.0,1129046016.0,9481052160.0,20635189248.0,4203.0,3124.0
12-04 09:56:57,0.083,0.167,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,4018.0,2797.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,5251.0,5151.0
12-04 09:56:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,4501.0,3786.0
12-04 09:57:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,4975.0,4683.0
12-04 09:57:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,5482.0,5245.0
12-04 09:57:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2373779456.0,1129054208.0,9481052160.0,20635189248.0,5185.0,5214.0
12-04 09:57:03,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373939200.0,1129062400.0,9481052160.0,20635021312.0,3199.0,2291.0
12-04 09:57:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373779456.0,1129062400.0,9481052160.0,20635181056.0,21971.0,21397.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373779456.0,1129062400.0,9481052160.0,20635181056.0,6015.0,4931.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373771264.0,1129062400.0,9481052160.0,20635189248.0,4907.0,3618.0
12-04 09:57:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373771264.0,1129062400.0,9481052160.0,20635189248.0,5124.0,4203.0
12-04 09:57:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373771264.0,1129062400.0,9481052160.0,20635189248.0,6663.0,6818.0
12-04 09:57:09,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,5345.0,4340.0
12-04 09:57:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,5795.0,4921.0
12-04 09:57:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,23254.0,22626.0
12-04 09:57:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,5422.0,4544.0
12-04 09:57:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,4791.0,3233.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373758976.0,1129070592.0,9481056256.0,20635189248.0,4954.0,3415.0
12-04 09:57:15,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373750784.0,1129078784.0,9481056256.0,20635189248.0,5494.0,5362.0
12-04 09:57:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373750784.0,1129078784.0,9481056256.0,20635189248.0,4591.0,4046.0
12-04 09:57:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373746688.0,1129078784.0,9481060352.0,20635189248.0,4561.0,3893.0
12-04 09:57:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373746688.0,1129078784.0,9481060352.0,20635189248.0,5292.0,5264.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373746688.0,1129078784.0,9481060352.0,20635189248.0,6439.0,5699.0
12-04 09:57:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373742592.0,1129078784.0,9481064448.0,20635189248.0,5115.0,4546.0
12-04 09:57:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373734400.0,1129086976.0,9481064448.0,20635189248.0,4395.0,3803.0
12-04 09:57:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373734400.0,1129086976.0,9481064448.0,20635189248.0,4015.0,2975.0
12-04 09:57:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373603328.0,1129086976.0,9481064448.0,20635320320.0,4596.0,3941.0
12-04 09:57:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373742592.0,1129086976.0,9481064448.0,20635181056.0,6099.0,6581.0
12-04 09:57:25,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373742592.0,1129086976.0,9481064448.0,20635181056.0,4251.0,3220.0
12-04 09:57:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373742592.0,1129086976.0,9481064448.0,20635181056.0,24037.0,23423.0
12-04 09:57:27,0.167,0.083,99.584,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,5869.0,6166.0
12-04 09:57:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,4536.0,3910.0
12-04 09:57:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,3819.0,2615.0
12-04 09:57:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,4492.0,3447.0
12-04 09:57:31,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,4128.0,3066.0
12-04 09:57:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373734400.0,1129095168.0,9481064448.0,20635181056.0,4597.0,4004.0
12-04 09:57:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373726208.0,1129103360.0,9481064448.0,20635181056.0,5889.0,6227.0
12-04 09:57:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2373726208.0,1129103360.0,9481064448.0,20635181056.0,24534.0,24491.0
12-04 09:57:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373726208.0,1129103360.0,9481064448.0,20635181056.0,4909.0,4279.0
12-04 09:57:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373722112.0,1129103360.0,9481068544.0,20635181056.0,4636.0,4067.0
12-04 09:57:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373722112.0,1129103360.0,9481068544.0,20635181056.0,4372.0,3695.0
12-04 09:57:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373722112.0,1129103360.0,9481068544.0,20635181056.0,3984.0,2925.0
12-04 09:57:39,0.083,0.083,99.500,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2373713920.0,1129111552.0,9481068544.0,20635181056.0,4821.0,4117.0
12-04 09:57:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2373713920.0,1129111552.0,9481068544.0,20635181056.0,4394.0,3356.0
12-04 09:57:41,0.0,0.166,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373713920.0,1129111552.0,9481068544.0,20635181056.0,4602.0,3914.0
12-04 09:57:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2373713920.0,1129111552.0,9481068544.0,20635181056.0,6499.0,7513.0
12-04 09:57:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373881856.0,1129111552.0,9481068544.0,20635013120.0,5189.0,4980.0
12-04 09:57:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129111552.0,9481068544.0,20635181056.0,4103.0,2943.0
12-04 09:57:45,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373705728.0,1129119744.0,9481068544.0,20635181056.0,4851.0,4240.0
12-04 09:57:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373705728.0,1129119744.0,9481068544.0,20635181056.0,3937.0,2834.0
12-04 09:57:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373705728.0,1129119744.0,9481068544.0,20635181056.0,4436.0,3850.0
12-04 09:57:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129119744.0,9481072640.0,20635181056.0,3909.0,2810.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129119744.0,9481072640.0,20635181056.0,6835.0,6202.0
12-04 09:57:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129119744.0,9481072640.0,20635181056.0,5317.0,5215.0
12-04 09:57:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373693440.0,1129127936.0,9481072640.0,20635181056.0,6503.0,7382.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373689344.0,1129127936.0,9481076736.0,20635181056.0,4797.0,4163.0
12-04 09:57:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373689344.0,1129127936.0,9481076736.0,20635181056.0,3974.0,2723.0
12-04 09:57:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2373689344.0,1129127936.0,9481076736.0,20635181056.0,4494.0,3447.0
12-04 09:57:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373689344.0,1129127936.0,9481076736.0,20635181056.0,4461.0,3736.0
12-04 09:57:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373689344.0,1129127936.0,9481076736.0,20635181056.0,4054.0,2950.0
12-04 09:57:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,4555.0,3864.0
12-04 09:57:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,5162.0,5107.0
12-04 09:57:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,6253.0,6646.0
12-04 09:58:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,4587.0,3819.0
12-04 09:58:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,21854.0,21173.0
12-04 09:58:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373681152.0,1129136128.0,9481076736.0,20635181056.0,4592.0,3914.0
12-04 09:58:03,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373177344.0,1129144320.0,9481076736.0,20635676672.0,3973.0,2789.0
12-04 09:58:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2373046272.0,1129144320.0,9481076736.0,20635807744.0,21794.0,20811.0
12-04 09:58:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1129144320.0,9481076736.0,20635807744.0,6494.0,6548.0
12-04 09:58:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1129144320.0,9481076736.0,20635807744.0,24170.0,24554.0
12-04 09:58:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373042176.0,1129144320.0,9481080832.0,20635807744.0,5256.0,4234.0
12-04 09:58:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373042176.0,1129144320.0,9481080832.0,20635807744.0,4702.0,3344.0
12-04 09:58:09,0.083,0.0,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,7748.0,6830.0
12-04 09:58:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,4827.0,3415.0
12-04 09:58:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,5305.0,4292.0
12-04 09:58:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,6901.0,7065.0
12-04 09:58:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,5790.0,4768.0
12-04 09:58:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1129152512.0,9481080832.0,20635807744.0,23356.0,22906.0
12-04 09:58:15,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373021696.0,1129160704.0,9481084928.0,20635807744.0,4506.0,3810.0
12-04 09:58:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373021696.0,1129160704.0,9481084928.0,20635807744.0,4597.0,4047.0
12-04 09:58:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373021696.0,1129160704.0,9481084928.0,20635807744.0,3807.0,2632.0
12-04 09:58:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373021696.0,1129160704.0,9481084928.0,20635807744.0,4395.0,3509.0
12-04 09:58:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373021696.0,1129160704.0,9481084928.0,20635807744.0,7044.0,6984.0
12-04 09:58:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373017600.0,1129160704.0,9481089024.0,20635807744.0,7184.0,7167.0
12-04 09:58:21,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373009408.0,1129168896.0,9481089024.0,20635807744.0,3807.0,2632.0
12-04 09:58:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373009408.0,1129168896.0,9481089024.0,20635807744.0,4638.0,4096.0
12-04 09:58:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373169152.0,1129168896.0,9481089024.0,20635648000.0,6087.0,6594.0
12-04 09:58:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373009408.0,1129168896.0,9481089024.0,20635807744.0,3984.0,2859.0
12-04 09:58:25,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373009408.0,1129168896.0,9481089024.0,20635807744.0,4661.0,4078.0
12-04 09:58:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373009408.0,1129168896.0,9481089024.0,20635807744.0,4144.0,3058.0
12-04 09:58:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373001216.0,1129177088.0,9481089024.0,20635807744.0,4373.0,3629.0
12-04 09:58:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373001216.0,1129177088.0,9481089024.0,20635807744.0,4737.0,4186.0
12-04 09:58:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373001216.0,1129177088.0,9481089024.0,20635807744.0,5494.0,5465.0
12-04 09:58:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373001216.0,1129177088.0,9481089024.0,20635807744.0,6065.0,6519.0
12-04 09:58:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372997120.0,1129177088.0,9481093120.0,20635807744.0,3999.0,2909.0
12-04 09:58:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372870144.0,1129177088.0,9481093120.0,20635934720.0,3883.0,2834.0
12-04 09:58:33,0.0,0.0,99.666,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,5893.0,5725.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,21810.0,21263.0
12-04 09:58:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,3808.0,2524.0
12-04 09:58:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,4602.0,4041.0
12-04 09:58:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,6297.0,7270.0
12-04 09:58:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372861952.0,1129185280.0,9481093120.0,20635934720.0,5100.0,4545.0
12-04 09:58:39,0.167,0.083,99.583,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,2372853760.0,1129193472.0,9481093120.0,20635934720.0,21251.0,20243.0
12-04 09:58:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2372853760.0,1129193472.0,9481093120.0,20635934720.0,4542.0,4028.0
12-04 09:58:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372853760.0,1129193472.0,9481093120.0,20635934720.0,5115.0,4973.0
12-04 09:58:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2372853760.0,1129193472.0,9481093120.0,20635934720.0,4117.0,3107.0
12-04 09:58:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373021696.0,1129193472.0,9481093120.0,20635766784.0,5559.0,5493.0
12-04 09:58:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2372845568.0,1129193472.0,9481093120.0,20635942912.0,5292.0,5134.0
12-04 09:58:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372837376.0,1129201664.0,9481093120.0,20635942912.0,3681.0,2590.0
12-04 09:58:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372837376.0,1129201664.0,9481093120.0,20635942912.0,4737.0,4186.0
12-04 09:58:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372833280.0,1129201664.0,9481097216.0,20635942912.0,3979.0,2748.0
12-04 09:58:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372833280.0,1129201664.0,9481097216.0,20635942912.0,6288.0,6668.0
12-04 09:58:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372833280.0,1129201664.0,9481097216.0,20635942912.0,6419.0,5763.0
12-04 09:58:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372833280.0,1129201664.0,9481097216.0,20635942912.0,4797.0,4229.0
12-04 09:58:51,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372825088.0,1129209856.0,9481097216.0,20635942912.0,5242.0,4949.0
12-04 09:58:52,0.0,0.083,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2372820992.0,1129209856.0,9481101312.0,20635942912.0,3842.0,2823.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372820992.0,1129209856.0,9481101312.0,20635942912.0,4567.0,3851.0
12-04 09:58:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2372820992.0,1129209856.0,9481101312.0,20635942912.0,21773.0,20892.0
12-04 09:58:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372820992.0,1129209856.0,9481101312.0,20635942912.0,5703.0,6142.0
12-04 09:58:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372820992.0,1129209856.0,9481101312.0,20635942912.0,3983.0,2859.0
12-04 09:58:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,6434.0,7161.0
12-04 09:58:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,4249.0,3381.0
12-04 09:58:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,4020.0,2789.0
12-04 09:59:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,4608.0,4030.0
12-04 09:59:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,4762.0,4009.0
12-04 09:59:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372812800.0,1129218048.0,9481101312.0,20635942912.0,4757.0,4179.0
12-04 09:59:03,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373025792.0,1129226240.0,9481105408.0,20635717632.0,5692.0,5674.0
12-04 09:59:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2372681728.0,1129226240.0,9481105408.0,20636061696.0,21915.0,21285.0
12-04 09:59:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372681728.0,1129226240.0,9481105408.0,20636061696.0,6553.0,6684.0
12-04 09:59:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372673536.0,1129226240.0,9481105408.0,20636069888.0,5007.0,3643.0
12-04 09:59:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372673536.0,1129226240.0,9481105408.0,20636069888.0,4632.0,3129.0
12-04 09:59:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372673536.0,1129226240.0,9481105408.0,20636069888.0,5142.0,3780.0
12-04 09:59:09,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372681728.0,1129234432.0,9481105408.0,20636053504.0,22629.0,21562.0
12-04 09:59:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372681728.0,1129234432.0,9481105408.0,20636053504.0,5447.0,4494.0
12-04 09:59:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372681728.0,1129234432.0,9481105408.0,20636053504.0,6059.0,5422.0
12-04 09:59:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372681728.0,1129234432.0,9481105408.0,20636053504.0,6735.0,6909.0
12-04 09:59:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372677632.0,1129234432.0,9481109504.0,20636053504.0,5186.0,4207.0
12-04 09:59:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2372677632.0,1129234432.0,9481109504.0,20636053504.0,40550.0,39883.0
12-04 09:59:15,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2372669440.0,1129242624.0,9481109504.0,20636053504.0,4048.0,2863.0
12-04 09:59:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372669440.0,1129242624.0,9481109504.0,20636053504.0,5975.0,4875.0
12-04 09:59:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2372669440.0,1129242624.0,9481109504.0,20636053504.0,3881.0,2772.0
12-04 09:59:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372669440.0,1129242624.0,9481109504.0,20636053504.0,5292.0,5265.0
12-04 09:59:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372669440.0,1129242624.0,9481109504.0,20636053504.0,7377.0,7355.0
12-04 09:59:20,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2372669440.0,1129250816.0,9481101312.0,20636053504.0,5844.0,6383.0
12-04 09:59:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372661248.0,1129250816.0,9481109504.0,20636053504.0,4502.0,3852.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372661248.0,1129250816.0,9481109504.0,20636053504.0,4703.0,4096.0
12-04 09:59:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372825088.0,1129250816.0,9481113600.0,20635885568.0,4007.0,2814.0
12-04 09:59:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2372657152.0,1129250816.0,9481113600.0,20636053504.0,4261.0,3261.0
12-04 09:59:25,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372657152.0,1129250816.0,9481113600.0,20636053504.0,3748.0,2590.0
12-04 09:59:26,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372775936.0,1129259008.0,9481113600.0,20635926528.0,4537.0,4043.0
12-04 09:59:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372902912.0,1129259008.0,9481113600.0,20635799552.0,5910.0,6348.0
12-04 09:59:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372898816.0,1129259008.0,9481117696.0,20635799552.0,5251.0,5149.0
12-04 09:59:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372898816.0,1129259008.0,9481117696.0,20635799552.0,4980.0,4465.0
12-04 09:59:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372898816.0,1129259008.0,9481117696.0,20635799552.0,4737.0,4120.0
12-04 09:59:31,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372898816.0,1129259008.0,9481117696.0,20635799552.0,5402.0,4055.0
12-04 09:59:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,4363.0,2768.0
12-04 09:59:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,3941.0,2772.0
12-04 09:59:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,22980.0,22956.0
12-04 09:59:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,6434.0,7267.0
12-04 09:59:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,4657.0,4087.0
12-04 09:59:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2373390336.0,1129267200.0,9481117696.0,20635299840.0,4041.0,2905.0
12-04 09:59:38,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2373382144.0,1129275392.0,9481117696.0,20635299840.0,4571.0,4095.0
12-04 09:59:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373382144.0,1129275392.0,9481117696.0,20635299840.0,6876.0,6288.0
12-04 09:59:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2373382144.0,1129275392.0,9481117696.0,20635299840.0,4571.0,4067.0
12-04 09:59:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373382144.0,1129275392.0,9481117696.0,20635299840.0,4432.0,3736.0
12-04 09:59:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2373382144.0,1129275392.0,9481117696.0,20635299840.0,4442.0,3937.0
12-04 09:59:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373844992.0,1129275392.0,9481121792.0,20634832896.0,5025.0,4902.0
12-04 09:59:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373513216.0,1129283584.0,9481121792.0,20635156480.0,4946.0,4503.0
12-04 09:59:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373513216.0,1129283584.0,9481121792.0,20635156480.0,5156.0,5022.0
12-04 09:59:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373513216.0,1129283584.0,9481121792.0,20635156480.0,4084.0,3066.0
12-04 09:59:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373505024.0,1129283584.0,9481121792.0,20635164672.0,3807.0,2632.0
12-04 09:59:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373505024.0,1129283584.0,9481121792.0,20635164672.0,21236.0,20097.0
12-04 09:59:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373505024.0,1129283584.0,9481121792.0,20635164672.0,7466.0,7401.0
12-04 09:59:50,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373496832.0,1129291776.0,9481121792.0,20635164672.0,5091.0,5186.0
12-04 09:59:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373488640.0,1129291776.0,9481121792.0,20635172864.0,5929.0,6273.0
12-04 09:59:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373488640.0,1129291776.0,9481121792.0,20635172864.0,3917.0,2830.0
12-04 09:59:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373488640.0,1129291776.0,9481121792.0,20635172864.0,4501.0,3785.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2373615616.0,1129291776.0,9481121792.0,20635045888.0,4980.0,4459.0
12-04 09:59:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373611520.0,1129291776.0,9481125888.0,20635045888.0,3746.0,2628.0
12-04 09:59:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373603328.0,1129299968.0,9481125888.0,20635045888.0,6042.0,4985.0
12-04 09:59:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373603328.0,1129299968.0,9481125888.0,20635045888.0,5836.0,4592.0
12-04 09:59:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373603328.0,1129299968.0,9481125888.0,20635045888.0,6793.0,7799.0
12-04 09:59:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373599232.0,1129299968.0,9481129984.0,20635045888.0,5660.0,5543.0
12-04 10:00:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373599232.0,1129299968.0,9481129984.0,20635045888.0,5681.0,5306.0
12-04 10:00:01,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373599232.0,1129299968.0,9481129984.0,20635045888.0,4529.0,2856.0
12-04 10:00:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373591040.0,1129308160.0,9481129984.0,20635045888.0,4009.0,2834.0
12-04 10:00:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373816320.0,1129308160.0,9481129984.0,20634820608.0,4562.0,3892.0
12-04 10:00:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373599232.0,1129308160.0,9481129984.0,20635037696.0,21815.0,20732.0
12-04 10:00:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373599232.0,1129308160.0,9481129984.0,20635037696.0,5999.0,5403.0
12-04 10:00:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373599232.0,1129308160.0,9481129984.0,20635037696.0,5795.0,5061.0
12-04 10:00:07,0.167,0.167,99.584,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2373726208.0,1129308160.0,9481129984.0,20634910720.0,6659.0,6573.0
12-04 10:00:08,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373599232.0,1129316352.0,9481129984.0,20635029504.0,5946.0,5594.0
12-04 10:00:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373595136.0,1129316352.0,9481134080.0,20635029504.0,5234.0,3850.0
12-04 10:00:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1129316352.0,9481134080.0,20635029504.0,5587.0,4634.0
12-04 10:00:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1129316352.0,9481134080.0,20635029504.0,4717.0,3146.0
12-04 10:00:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373578752.0,1129316352.0,9481134080.0,20635045888.0,5482.0,4544.0
12-04 10:00:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373586944.0,1129316352.0,9481134080.0,20635037696.0,4691.0,3129.0
12-04 10:00:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2373578752.0,1129324544.0,9481134080.0,20635037696.0,7073.0,7184.0
12-04 10:00:15,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373578752.0,1129324544.0,9481134080.0,20635037696.0,4561.0,3894.0
12-04 10:00:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1129324544.0,9481134080.0,20635021312.0,7261.0,7356.0
12-04 10:00:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373595136.0,1129324544.0,9481134080.0,20635021312.0,4462.0,3803.0
12-04 10:00:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373595136.0,1129324544.0,9481134080.0,20635021312.0,3944.0,2876.0
12-04 10:00:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2373595136.0,1129324544.0,9481134080.0,20635021312.0,6873.0,6299.0
12-04 10:00:20,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373586944.0,1129332736.0,9481134080.0,20635021312.0,3822.0,2830.0
12-04 10:00:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373586944.0,1129332736.0,9481134080.0,20635021312.0,4335.0,3730.0
12-04 10:00:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373586944.0,1129332736.0,9481134080.0,20635021312.0,5280.0,5150.0
12-04 10:00:23,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373877760.0,1129332736.0,9481138176.0,20634726400.0,5809.0,6192.0
12-04 10:00:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2373591040.0,1129332736.0,9481138176.0,20635013120.0,5401.0,4883.0
12-04 10:00:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373591040.0,1129332736.0,9481138176.0,20635013120.0,3558.0,2429.0
12-04 10:00:26,0.083,0.083,99.584,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,4737.0,4121.0
12-04 10:00:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,3847.0,2681.0
12-04 10:00:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,4597.0,4047.0
12-04 10:00:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,4317.0,3220.0
12-04 10:00:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,5885.0,6430.0
12-04 10:00:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373705728.0,1129340928.0,9481142272.0,20634886144.0,4675.0,4121.0
12-04 10:00:32,0.0,0.083,99.667,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,5879.0,6367.0
12-04 10:00:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,4749.0,4121.0
12-04 10:00:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,21379.0,20293.0
12-04 10:00:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,3853.0,2706.0
12-04 10:00:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,4043.0,2967.0
12-04 10:00:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373697536.0,1129349120.0,9481142272.0,20634886144.0,5216.0,4997.0
12-04 10:00:38,0.0,0.0,99.666,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,2373689344.0,1129357312.0,9481142272.0,20634886144.0,4898.0,4320.0
12-04 10:00:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373685248.0,1129357312.0,9481146368.0,20634886144.0,21155.0,20112.0
12-04 10:00:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2373685248.0,1129357312.0,9481146368.0,20634886144.0,7153.0,8553.0
12-04 10:00:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373668864.0,1129357312.0,9481146368.0,20634902528.0,4662.0,3983.0
12-04 10:00:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2373668864.0,1129357312.0,9481146368.0,20634902528.0,4014.0,2901.0
12-04 10:00:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373664768.0,1129357312.0,9481146368.0,20634906624.0,4285.0,3245.0
12-04 10:00:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,4508.0,3909.0
12-04 10:00:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,3322.0,2397.0
12-04 10:00:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,5252.0,5085.0
12-04 10:00:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,5615.0,5427.0
12-04 10:00:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,4043.0,2967.0
12-04 10:00:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2373660672.0,1129365504.0,9481146368.0,20634902528.0,8129.0,8569.0
12-04 10:00:50,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2373652480.0,1129373696.0,9481146368.0,20634902528.0,4637.0,4029.0
12-04 10:00:51,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373652480.0,1129373696.0,9481146368.0,20634902528.0,20988.0,19787.0
12-04 10:00:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373652480.0,1129373696.0,9481146368.0,20634902528.0,5465.0,5367.0
12-04 10:00:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373652480.0,1129373696.0,9481146368.0,20634902528.0,4401.0,3760.0
12-04 10:00:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373648384.0,1129373696.0,9481150464.0,20634902528.0,4428.0,3381.0
12-04 10:00:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373648384.0,1129373696.0,9481150464.0,20634902528.0,3967.0,2765.0
12-04 10:00:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,2373640192.0,1129381888.0,9481150464.0,20634902528.0,5880.0,6368.0
12-04 10:00:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373640192.0,1129381888.0,9481150464.0,20634902528.0,3647.0,2537.0
12-04 10:00:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373636096.0,1129381888.0,9481154560.0,20634902528.0,5879.0,6340.0
12-04 10:00:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373636096.0,1129381888.0,9481154560.0,20634902528.0,22134.0,21607.0
12-04 10:01:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373636096.0,1129381888.0,9481154560.0,20634902528.0,3950.0,2950.0
12-04 10:01:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373636096.0,1129381888.0,9481154560.0,20634902528.0,4595.0,3912.0
12-04 10:01:02,0.0,0.083,99.666,0.250,0.0,0.0,0.0,106496.0,0.0,9.0,2373627904.0,1129390080.0,9481154560.0,20634902528.0,4858.0,4227.0
12-04 10:01:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129390080.0,9481154560.0,20634816512.0,4661.0,3810.0
12-04 10:01:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373890048.0,1129390080.0,9481154560.0,20634640384.0,22414.0,21811.0
12-04 10:01:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373898240.0,1129390080.0,9481154560.0,20634632192.0,5280.0,4233.0
12-04 10:01:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373898240.0,1129390080.0,9481154560.0,20634632192.0,6475.0,6140.0
12-04 10:01:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373898240.0,1129390080.0,9481154560.0,20634632192.0,6026.0,5421.0
12-04 10:01:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373885952.0,1129398272.0,9481158656.0,20634632192.0,4722.0,3324.0
12-04 10:01:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373894144.0,1129398272.0,9481158656.0,20634624000.0,4935.0,3507.0
12-04 10:01:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373894144.0,1129398272.0,9481158656.0,20634624000.0,6135.0,5713.0
12-04 10:01:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373857280.0,1129398272.0,9481162752.0,20634656768.0,5536.0,4409.0
12-04 10:01:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2373857280.0,1129398272.0,9481162752.0,20634656768.0,5406.0,4385.0
12-04 10:01:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373775360.0,1129398272.0,9481162752.0,20634738688.0,5729.0,4937.0
12-04 10:01:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,5969.0,5622.0
12-04 10:01:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,5144.0,4931.0
12-04 10:01:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,3943.0,2768.0
12-04 10:01:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,3746.0,2520.0
12-04 10:01:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,5728.0,5787.0
12-04 10:01:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373767168.0,1129406464.0,9481162752.0,20634738688.0,7122.0,6986.0
12-04 10:01:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373754880.0,1129414656.0,9481166848.0,20634738688.0,4937.0,4302.0
12-04 10:01:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373754880.0,1129414656.0,9481166848.0,20634738688.0,3939.0,2657.0
12-04 10:01:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373754880.0,1129414656.0,9481166848.0,20634738688.0,3943.0,2834.0
12-04 10:01:23,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374303744.0,1129414656.0,9481166848.0,20634189824.0,4224.0,3199.0
12-04 10:01:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,2374135808.0,1129414656.0,9481166848.0,20634357760.0,6919.0,7831.0
12-04 10:01:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374135808.0,1129414656.0,9481166848.0,20634357760.0,4007.0,2772.0
12-04 10:01:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374127616.0,1129422848.0,9481166848.0,20634357760.0,4758.0,4071.0
12-04 10:01:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2374127616.0,1129422848.0,9481166848.0,20634357760.0,4521.0,3761.0
12-04 10:01:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374127616.0,1129422848.0,9481166848.0,20634357760.0,5472.0,5241.0
12-04 10:01:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374123520.0,1129422848.0,9481170944.0,20634357760.0,4933.0,4386.0
12-04 10:01:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374123520.0,1129422848.0,9481170944.0,20634357760.0,4137.0,3058.0
12-04 10:01:31,0.667,0.083,99.250,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2374123520.0,1129422848.0,9481170944.0,20634357760.0,4746.0,4140.0
12-04 10:01:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,98304.0,0.0,8.0,2374107136.0,1129431040.0,9481170944.0,20634365952.0,5351.0,5198.0
12-04 10:01:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374107136.0,1129431040.0,9481170944.0,20634365952.0,5816.0,5985.0
12-04 10:01:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2374107136.0,1129431040.0,9481170944.0,20634365952.0,21774.0,21146.0
12-04 10:01:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374103040.0,1129431040.0,9481175040.0,20634365952.0,3866.0,2604.0
12-04 10:01:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374103040.0,1129431040.0,9481175040.0,20634365952.0,4323.0,3076.0
12-04 10:01:37,0.0,0.084,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2374103040.0,1129431040.0,9481175040.0,20634365952.0,6463.0,7356.0
12-04 10:01:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374094848.0,1129439232.0,9481175040.0,20634365952.0,4979.0,4551.0
12-04 10:01:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374094848.0,1129439232.0,9481175040.0,20634365952.0,21242.0,19908.0
12-04 10:01:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2374094848.0,1129439232.0,9481175040.0,20634365952.0,4532.0,4045.0
12-04 10:01:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2374094848.0,1129439232.0,9481175040.0,20634365952.0,4596.0,3983.0
12-04 10:01:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2374094848.0,1129439232.0,9481175040.0,20634365952.0,4467.0,3928.0
12-04 10:01:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373963776.0,1129439232.0,9481175040.0,20634497024.0,4749.0,4225.0
12-04 10:01:44,0.083,0.0,99.417,0.500,0.0,0.0,0.0,20480.0,0.0,4.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,4083.0,3016.0
12-04 10:01:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,3747.0,2524.0
12-04 10:01:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,6659.0,7517.0
12-04 10:01:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,4627.0,3892.0
12-04 10:01:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,4975.0,4568.0
12-04 10:01:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373976064.0,1129447424.0,9481175040.0,20634476544.0,6426.0,5837.0
12-04 10:01:50,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373967872.0,1129455616.0,9481175040.0,20634476544.0,3878.0,2847.0
12-04 10:01:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373967872.0,1129455616.0,9481175040.0,20634476544.0,5115.0,4907.0
12-04 10:01:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2373963776.0,1129455616.0,9481179136.0,20634476544.0,4050.0,2925.0
12-04 10:01:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373963776.0,1129455616.0,9481179136.0,20634476544.0,5056.0,4551.0
12-04 10:01:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373963776.0,1129455616.0,9481179136.0,20634476544.0,5946.0,6550.0
12-04 10:01:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373963776.0,1129455616.0,9481179136.0,20634476544.0,5980.0,6306.0
12-04 10:01:56,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373955584.0,1129463808.0,9481179136.0,20634476544.0,3983.0,2925.0
12-04 10:01:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373955584.0,1129463808.0,9481179136.0,20634476544.0,3818.0,2615.0
12-04 10:01:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373955584.0,1129463808.0,9481179136.0,20634476544.0,4820.0,4431.0
12-04 10:01:59,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2373955584.0,1129463808.0,9481179136.0,20634476544.0,3681.0,2590.0
12-04 10:02:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373955584.0,1129463808.0,9481179136.0,20634476544.0,4643.0,4120.0
12-04 10:02:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373951488.0,1129463808.0,9481183232.0,20634476544.0,5775.0,6100.0
12-04 10:02:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2373943296.0,1129472000.0,9481183232.0,20634476544.0,5503.0,5629.0
12-04 10:02:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374791168.0,1129472000.0,9481183232.0,20633628672.0,4495.0,3851.0
12-04 10:02:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374561792.0,1129472000.0,9481183232.0,20633858048.0,23398.0,22325.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374561792.0,1129472000.0,9481183232.0,20633858048.0,22596.0,21588.0
12-04 10:02:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2374561792.0,1129472000.0,9481183232.0,20633858048.0,4962.0,3464.0
12-04 10:02:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374557696.0,1129472000.0,9481187328.0,20633858048.0,5777.0,4983.0
12-04 10:02:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,8303.0,7821.0
12-04 10:02:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,23233.0,22725.0
12-04 10:02:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,4639.0,3216.0
12-04 10:02:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,23268.0,22819.0
12-04 10:02:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,5926.0,5108.0
12-04 10:02:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374549504.0,1129480192.0,9481187328.0,20633858048.0,4692.0,3105.0
12-04 10:02:14,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374541312.0,1129488384.0,9481187328.0,20633858048.0,6135.0,5623.0
12-04 10:02:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374541312.0,1129488384.0,9481187328.0,20633858048.0,5282.0,5022.0
12-04 10:02:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2374410240.0,1129488384.0,9481191424.0,20633985024.0,5311.0,5217.0
12-04 10:02:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374410240.0,1129488384.0,9481191424.0,20633985024.0,4290.0,3203.0
12-04 10:02:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374410240.0,1129488384.0,9481191424.0,20633985024.0,4637.0,4095.0
12-04 10:02:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374410240.0,1129488384.0,9481191424.0,20633985024.0,5805.0,4688.0
12-04 10:02:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2374402048.0,1129496576.0,9481191424.0,20633985024.0,4628.0,3957.0
12-04 10:02:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374402048.0,1129496576.0,9481191424.0,20633985024.0,5903.0,6295.0
12-04 10:02:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374402048.0,1129496576.0,9481191424.0,20633985024.0,5199.0,4656.0
12-04 10:02:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1129496576.0,9481191424.0,20635033600.0,4582.0,3802.0
12-04 10:02:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2373648384.0,1129496576.0,9481191424.0,20634738688.0,4731.0,4344.0
12-04 10:02:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373648384.0,1129496576.0,9481191424.0,20634738688.0,4401.0,3759.0
12-04 10:02:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,4709.0,4120.0
12-04 10:02:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,4485.0,3332.0
12-04 10:02:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,4668.0,4029.0
12-04 10:02:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,5608.0,5939.0
12-04 10:02:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,3877.0,2810.0
12-04 10:02:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129504768.0,9481191424.0,20634746880.0,5329.0,5357.0
12-04 10:02:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2373619712.0,1129512960.0,9481195520.0,20634746880.0,5040.0,4564.0
12-04 10:02:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373615616.0,1129512960.0,9481199616.0,20634746880.0,3873.0,2590.0
12-04 10:02:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373615616.0,1129512960.0,9481199616.0,20634746880.0,24640.0,24611.0
12-04 10:02:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373615616.0,1129512960.0,9481199616.0,20634746880.0,4661.0,4099.0
12-04 10:02:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373615616.0,1129512960.0,9481199616.0,20634746880.0,21265.0,20219.0
12-04 10:02:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373615616.0,1129512960.0,9481199616.0,20634746880.0,5532.0,5581.0
12-04 10:02:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373607424.0,1129521152.0,9481199616.0,20634746880.0,6205.0,6594.0
12-04 10:02:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373607424.0,1129521152.0,9481199616.0,20634746880.0,3748.0,2590.0
12-04 10:02:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2373607424.0,1129521152.0,9481199616.0,20634746880.0,3917.0,2925.0
12-04 10:02:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373607424.0,1129521152.0,9481199616.0,20634746880.0,4432.0,3852.0
12-04 10:02:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2373607424.0,1129521152.0,9481199616.0,20634746880.0,4367.0,4292.0
12-04 10:02:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374074368.0,1129521152.0,9481199616.0,20634279936.0,4435.0,3938.0
12-04 10:02:44,0.083,0.167,99.500,0.250,0.0,0.0,0.0,40960.0,0.0,4.0,2373742592.0,1129529344.0,9481199616.0,20634603520.0,6545.0,6001.0
12-04 10:02:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373734400.0,1129529344.0,9481199616.0,20634611712.0,5709.0,6099.0
12-04 10:02:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373734400.0,1129529344.0,9481199616.0,20634611712.0,5009.0,4709.0
12-04 10:02:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373730304.0,1129529344.0,9481203712.0,20634611712.0,4621.0,3803.0
12-04 10:02:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373730304.0,1129529344.0,9481203712.0,20634611712.0,3793.0,2764.0
12-04 10:02:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373730304.0,1129529344.0,9481203712.0,20634611712.0,6526.0,5801.0
12-04 10:02:50,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,4572.0,4066.0
12-04 10:02:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,3995.0,2993.0
12-04 10:02:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,5391.0,5262.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,5751.0,4589.0
12-04 10:02:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,5839.0,6319.0
12-04 10:02:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373722112.0,1129537536.0,9481203712.0,20634611712.0,4373.0,3695.0
12-04 10:02:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,6399.0,5420.0
12-04 10:02:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,5315.0,5154.0
12-04 10:02:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,3783.0,2781.0
12-04 10:02:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,4628.0,4008.0
12-04 10:03:00,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,4643.0,4091.0
12-04 10:03:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129545728.0,9481203712.0,20634611712.0,5469.0,5426.0
12-04 10:03:02,0.083,0.0,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373705728.0,1129553920.0,9481203712.0,20634611712.0,4737.0,4119.0
12-04 10:03:03,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373267456.0,1129553920.0,9481203712.0,20635049984.0,5060.0,4860.0
12-04 10:03:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129553920.0,9481211904.0,20634984448.0,21815.0,21260.0
12-04 10:03:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129553920.0,9481211904.0,20634984448.0,5623.0,4677.0
12-04 10:03:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373324800.0,1129553920.0,9481211904.0,20634984448.0,5682.0,4804.0
12-04 10:03:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373324800.0,1129553920.0,9481211904.0,20634984448.0,4972.0,3514.0
12-04 10:03:08,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373316608.0,1129562112.0,9481211904.0,20634984448.0,4767.0,3369.0
12-04 10:03:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373316608.0,1129562112.0,9481211904.0,20634984448.0,5865.0,5366.0
12-04 10:03:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373316608.0,1129562112.0,9481211904.0,20634984448.0,5604.0,4878.0
12-04 10:03:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373316608.0,1129562112.0,9481211904.0,20634984448.0,5905.0,5376.0
12-04 10:03:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2373316608.0,1129562112.0,9481211904.0,20634984448.0,6689.0,6833.0
12-04 10:03:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373312512.0,1129562112.0,9481216000.0,20634984448.0,4631.0,3129.0
12-04 10:03:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,22016.0,20612.0
12-04 10:03:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,4878.0,4306.0
12-04 10:03:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,4597.0,3980.0
12-04 10:03:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,3914.0,2681.0
12-04 10:03:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,5196.0,5169.0
12-04 10:03:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373304320.0,1129570304.0,9481216000.0,20634984448.0,7221.0,7196.0
12-04 10:03:20,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373296128.0,1129578496.0,9481216000.0,20634984448.0,5046.0,4593.0
12-04 10:03:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373296128.0,1129578496.0,9481216000.0,20634984448.0,5089.0,5021.0
12-04 10:03:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373296128.0,1129578496.0,9481216000.0,20634984448.0,4037.0,2901.0
12-04 10:03:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374520832.0,1129578496.0,9481216000.0,20633759744.0,4582.0,3843.0
12-04 10:03:24,0.0,0.250,99.667,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2374438912.0,1129578496.0,9481216000.0,20633841664.0,3722.0,2673.0
12-04 10:03:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374438912.0,1129578496.0,9481216000.0,20633841664.0,5021.0,4905.0
12-04 10:03:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2374557696.0,1129586688.0,9481216000.0,20633714688.0,4521.0,3485.0
12-04 10:03:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2374557696.0,1129586688.0,9481216000.0,20633714688.0,6717.0,7596.0
12-04 10:03:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374557696.0,1129586688.0,9481216000.0,20633714688.0,4572.0,4095.0
12-04 10:03:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374553600.0,1129586688.0,9481220096.0,20633714688.0,3847.0,2615.0
12-04 10:03:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374553600.0,1129586688.0,9481220096.0,20633714688.0,5635.0,5726.0
12-04 10:03:31,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374553600.0,1129586688.0,9481220096.0,20633714688.0,3967.0,2765.0
12-04 10:03:32,0.167,0.083,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2374529024.0,1129594880.0,9481220096.0,20633731072.0,4717.0,4232.0
12-04 10:03:33,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2374529024.0,1129594880.0,9481220096.0,20633731072.0,4400.0,3799.0
12-04 10:03:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374529024.0,1129594880.0,9481220096.0,20633731072.0,21078.0,20160.0
12-04 10:03:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374529024.0,1129594880.0,9481220096.0,20633731072.0,7106.0,8062.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374524928.0,1129594880.0,9481224192.0,20633731072.0,4183.0,3107.0
12-04 10:03:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2374524928.0,1129594880.0,9481224192.0,20633731072.0,5125.0,5111.0
12-04 10:03:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374516736.0,1129603072.0,9481224192.0,20633731072.0,4692.0,4149.0
12-04 10:03:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2374516736.0,1129603072.0,9481224192.0,20633731072.0,21255.0,20624.0
12-04 10:03:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2374516736.0,1129603072.0,9481224192.0,20633731072.0,5201.0,4636.0
12-04 10:03:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374516736.0,1129603072.0,9481224192.0,20633731072.0,4894.0,4835.0
12-04 10:03:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2374516736.0,1129603072.0,9481224192.0,20633731072.0,4698.0,4072.0
12-04 10:03:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374684672.0,1129603072.0,9481224192.0,20633563136.0,4561.0,3893.0
12-04 10:03:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,21927.0,21383.0
12-04 10:03:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,5038.0,4507.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,4910.0,4210.0
12-04 10:03:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,4461.0,3803.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,4697.0,4136.0
12-04 10:03:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374647808.0,1129611264.0,9481228288.0,20633587712.0,6648.0,5908.0
12-04 10:03:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,5086.0,4499.0
12-04 10:03:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,5086.0,5085.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,3850.0,2768.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,5112.0,4973.0
12-04 10:03:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,4153.0,3027.0
12-04 10:03:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374639616.0,1129619456.0,9481228288.0,20633587712.0,5595.0,5411.0
12-04 10:03:56,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2374631424.0,1129627648.0,9481228288.0,20633587712.0,4564.0,3980.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2374631424.0,1129627648.0,9481228288.0,20633587712.0,4558.0,3893.0
12-04 10:03:58,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374631424.0,1129627648.0,9481228288.0,20633587712.0,3879.0,2834.0
12-04 10:03:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374631424.0,1129627648.0,9481228288.0,20633587712.0,5900.0,6257.0
12-04 10:04:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374627328.0,1129627648.0,9481232384.0,20633587712.0,4323.0,3429.0
12-04 10:04:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374627328.0,1129627648.0,9481232384.0,20633587712.0,5052.0,4865.0
12-04 10:04:02,0.0,0.167,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2374619136.0,1129635840.0,9481232384.0,20633587712.0,4698.0,4161.0
12-04 10:04:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375159808.0,1129635840.0,9481232384.0,20633047040.0,4398.0,3760.0
12-04 10:04:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375135232.0,1129635840.0,9481232384.0,20633071616.0,21255.0,20181.0
12-04 10:04:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375008256.0,1129635840.0,9481232384.0,20633198592.0,5182.0,4142.0
12-04 10:04:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2375008256.0,1129635840.0,9481232384.0,20633198592.0,6355.0,6104.0
12-04 10:04:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2375008256.0,1129635840.0,9481232384.0,20633198592.0,5522.0,4635.0
12-04 10:04:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2374995968.0,1129644032.0,9481236480.0,20633198592.0,5318.0,4385.0
12-04 10:04:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374995968.0,1129644032.0,9481236480.0,20633198592.0,6721.0,6707.0
12-04 10:04:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374995968.0,1129644032.0,9481236480.0,20633198592.0,5418.0,4543.0
12-04 10:04:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374991872.0,1129644032.0,9481240576.0,20633198592.0,5256.0,3735.0
12-04 10:04:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2374983680.0,1129644032.0,9481240576.0,20633206784.0,4657.0,3295.0
12-04 10:04:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2374983680.0,1129644032.0,9481240576.0,20633206784.0,5282.0,4300.0
12-04 10:04:14,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2374975488.0,1129652224.0,9481240576.0,20633206784.0,6066.0,5689.0
12-04 10:04:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374975488.0,1129652224.0,9481240576.0,20633206784.0,4498.0,3851.0
12-04 10:04:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374959104.0,1129652224.0,9481240576.0,20633223168.0,4944.0,4589.0
12-04 10:04:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374959104.0,1129652224.0,9481240576.0,20633223168.0,5151.0,4955.0
12-04 10:04:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374959104.0,1129652224.0,9481240576.0,20633223168.0,5341.0,5348.0
12-04 10:04:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2374959104.0,1129652224.0,9481240576.0,20633223168.0,5910.0,4738.0
12-04 10:04:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2374950912.0,1129660416.0,9481240576.0,20633223168.0,4734.0,4186.0
12-04 10:04:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374950912.0,1129660416.0,9481240576.0,20633223168.0,5001.0,4414.0
12-04 10:04:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2374950912.0,1129660416.0,9481240576.0,20633223168.0,4588.0,4088.0
12-04 10:04:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2375118848.0,1129660416.0,9481240576.0,20633055232.0,4458.0,3803.0
12-04 10:04:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2374959104.0,1129660416.0,9481240576.0,20633214976.0,21739.0,21281.0
12-04 10:04:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374959104.0,1129660416.0,9481240576.0,20633214976.0,6006.0,6371.0
12-04 10:04:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,4073.0,2963.0
12-04 10:04:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,5530.0,5544.0
12-04 10:04:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,4833.0,4211.0
12-04 10:04:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,4498.0,3784.0
12-04 10:04:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,3979.0,2925.0
12-04 10:04:31,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374946816.0,1129668608.0,9481244672.0,20633214976.0,4517.0,3779.0
12-04 10:04:32,0.0,0.0,99.749,0.251,0.0,0.0,0.0,106496.0,0.0,9.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,5875.0,6056.0
12-04 10:04:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,5245.0,5124.0
12-04 10:04:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,21710.0,21211.0
12-04 10:04:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,3683.0,2586.0
12-04 10:04:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,4634.0,4146.0
12-04 10:04:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2374938624.0,1129676800.0,9481244672.0,20633214976.0,5716.0,5627.0
12-04 10:04:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2374930432.0,1129684992.0,9481244672.0,20633214976.0,5248.0,5216.0
12-04 10:04:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2374922240.0,1129684992.0,9481252864.0,20633214976.0,3844.0,2615.0
12-04 10:04:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2374922240.0,1129684992.0,9481252864.0,20633214976.0,5388.0,5291.0
12-04 10:04:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373427200.0,1129684992.0,9481252864.0,20634710016.0,3678.0,2590.0
12-04 10:04:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2373144576.0,1129684992.0,9481252864.0,20634992640.0,6379.0,6903.0
12-04 10:04:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373955584.0,1129684992.0,9481252864.0,20634181632.0,3844.0,2681.0
12-04 10:04:44,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,4754.0,4179.0
12-04 10:04:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,4517.0,3844.0
12-04 10:04:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,6914.0,2830.0
12-04 10:04:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,7850.0,5539.0
12-04 10:04:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,6176.0,6448.0
12-04 10:04:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373652480.0,1129693184.0,9481252864.0,20634476544.0,5684.0,4497.0
12-04 10:04:50,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373644288.0,1129701376.0,9481252864.0,20634476544.0,4340.0,3240.0
12-04 10:04:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373644288.0,1129701376.0,9481252864.0,20634476544.0,3614.0,2471.0
12-04 10:04:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373644288.0,1129701376.0,9481252864.0,20634476544.0,7253.0,8261.0
12-04 10:04:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373644288.0,1129701376.0,9481252864.0,20634476544.0,3803.0,2566.0
12-04 10:04:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373644288.0,1129701376.0,9481252864.0,20634476544.0,4628.0,4138.0
12-04 10:04:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,2373640192.0,1129701376.0,9481256960.0,20634476544.0,5046.0,4971.0
12-04 10:04:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,4767.0,4277.0
12-04 10:04:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,4497.0,3850.0
12-04 10:04:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,4317.0,3464.0
12-04 10:04:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,6419.0,7248.0
12-04 10:05:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,3880.0,2834.0
12-04 10:05:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373632000.0,1129709568.0,9481256960.0,20634476544.0,4523.0,3840.0
12-04 10:05:02,0.083,0.083,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,8.0,2374029312.0,1129717760.0,9481256960.0,20634071040.0,4046.0,2925.0
12-04 10:05:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373439488.0,1129717760.0,9481256960.0,20634660864.0,5489.0,5466.0
12-04 10:05:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373488640.0,1129717760.0,9481256960.0,20634611712.0,21345.0,20185.0
12-04 10:05:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373488640.0,1129717760.0,9481256960.0,20634611712.0,5806.0,5245.0
12-04 10:05:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373488640.0,1129717760.0,9481256960.0,20634611712.0,5970.0,5660.0
12-04 10:05:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,6.0,2373488640.0,1129717760.0,9481256960.0,20634611712.0,5042.0,3696.0
12-04 10:05:08,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373476352.0,1129725952.0,9481261056.0,20634611712.0,6615.0,6324.0
12-04 10:05:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373476352.0,1129725952.0,9481261056.0,20634611712.0,21517.0,20105.0
12-04 10:05:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373476352.0,1129725952.0,9481261056.0,20634611712.0,4797.0,3464.0
12-04 10:05:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1129725952.0,9481265152.0,20634611712.0,5835.0,5349.0
12-04 10:05:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373472256.0,1129725952.0,9481265152.0,20634611712.0,4850.0,3366.0
12-04 10:05:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1129725952.0,9481265152.0,20634611712.0,6867.0,7071.0
12-04 10:05:14,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373464064.0,1129734144.0,9481265152.0,20634611712.0,5477.0,4518.0
12-04 10:05:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373464064.0,1129734144.0,9481265152.0,20634611712.0,5272.0,5038.0
12-04 10:05:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373464064.0,1129734144.0,9481265152.0,20634611712.0,6341.0,4933.0
12-04 10:05:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373447680.0,1129734144.0,9481265152.0,20634628096.0,3743.0,2590.0
12-04 10:05:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373447680.0,1129734144.0,9481265152.0,20634628096.0,5832.0,5885.0
12-04 10:05:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373443584.0,1129734144.0,9481269248.0,20634628096.0,5702.0,4540.0
12-04 10:05:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373435392.0,1129742336.0,9481269248.0,20634628096.0,6268.0,6754.0
12-04 10:05:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373435392.0,1129742336.0,9481269248.0,20634628096.0,4498.0,3785.0
12-04 10:05:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373435392.0,1129742336.0,9481269248.0,20634628096.0,5182.0,4989.0
12-04 10:05:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373603328.0,1129742336.0,9481269248.0,20634460160.0,4182.0,3022.0
12-04 10:05:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373316608.0,1129742336.0,9481269248.0,20634746880.0,3999.0,2852.0
12-04 10:05:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373316608.0,1129742336.0,9481269248.0,20634746880.0,5740.0,6123.0
12-04 10:05:26,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,3813.0,2805.0
12-04 10:05:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,5152.0,5020.0
12-04 10:05:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,3945.0,2901.0
12-04 10:05:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,6284.0,6803.0
12-04 10:05:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,4633.0,4030.0
12-04 10:05:31,0.751,0.0,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373308416.0,1129750528.0,9481269248.0,20634746880.0,5185.0,5045.0
12-04 10:05:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,4280.0,3303.0
12-04 10:05:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,3875.0,2657.0
12-04 10:05:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,22250.0,21719.0
12-04 10:05:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,3715.0,2524.0
12-04 10:05:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,5942.0,6500.0
12-04 10:05:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2373279744.0,1129758720.0,9481273344.0,20634763264.0,5212.0,5062.0
12-04 10:05:38,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2373271552.0,1129766912.0,9481273344.0,20634763264.0,5242.0,5259.0
12-04 10:05:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373271552.0,1129766912.0,9481273344.0,20634763264.0,6268.0,5210.0
12-04 10:05:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373271552.0,1129766912.0,9481273344.0,20634763264.0,3974.0,2967.0
12-04 10:05:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373271552.0,1129766912.0,9481273344.0,20634763264.0,4397.0,3798.0
12-04 10:05:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2373267456.0,1129766912.0,9481277440.0,20634763264.0,3879.0,2834.0
12-04 10:05:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372091904.0,1129766912.0,9481277440.0,20635938816.0,5151.0,5022.0
12-04 10:05:44,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,5796.0,6342.0
12-04 10:05:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,5207.0,4575.0
12-04 10:05:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,5253.0,5239.0
12-04 10:05:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,3904.0,2723.0
12-04 10:05:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,4204.0,3096.0
12-04 10:05:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372386816.0,1129775104.0,9481277440.0,20635635712.0,6317.0,5330.0
12-04 10:05:50,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372378624.0,1129783296.0,9481277440.0,20635635712.0,5287.0,5198.0
12-04 10:05:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2372374528.0,1129783296.0,9481281536.0,20635635712.0,4764.0,4033.0
12-04 10:05:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372374528.0,1129783296.0,9481281536.0,20635635712.0,5247.0,5217.0
12-04 10:05:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372374528.0,1129783296.0,9481281536.0,20635635712.0,4657.0,3917.0
12-04 10:05:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372374528.0,1129783296.0,9481281536.0,20635635712.0,5831.0,5879.0
12-04 10:05:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2372374528.0,1129783296.0,9481281536.0,20635635712.0,4558.0,3828.0
12-04 10:05:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,3940.0,2810.0
12-04 10:05:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,3843.0,2615.0
12-04 10:05:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,4694.0,4137.0
12-04 10:05:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,5755.0,5676.0
12-04 10:06:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,4468.0,4005.0
12-04 10:06:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1129791488.0,9481281536.0,20635635712.0,5085.0,4889.0
12-04 10:06:02,0.0,0.0,99.916,0.084,0.0,0.0,0.0,81920.0,0.0,7.0,2372358144.0,1129799680.0,9481281536.0,20635635712.0,3884.0,2830.0
12-04 10:06:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372517888.0,1129799680.0,9481281536.0,20635475968.0,5212.0,5063.0
12-04 10:06:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372358144.0,1129799680.0,9481281536.0,20635635712.0,22374.0,21895.0
12-04 10:06:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2372354048.0,1129799680.0,9481285632.0,20635635712.0,4594.0,3038.0
12-04 10:06:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372354048.0,1129799680.0,9481285632.0,20635635712.0,5389.0,4477.0
12-04 10:06:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372345856.0,1129799680.0,9481285632.0,20635643904.0,5980.0,5582.0
12-04 10:06:08,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372337664.0,1129807872.0,9481285632.0,20635643904.0,5607.0,5035.0
12-04 10:06:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372337664.0,1129807872.0,9481285632.0,20635643904.0,4871.0,3507.0
12-04 10:06:10,0.249,0.249,99.419,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2372337664.0,1129807872.0,9481285632.0,20635643904.0,6786.0,6926.0
12-04 10:06:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2372345856.0,1129807872.0,9481285632.0,20635635712.0,5087.0,3535.0
12-04 10:06:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2372345856.0,1129807872.0,9481285632.0,20635635712.0,6032.0,5663.0
12-04 10:06:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372345856.0,1129807872.0,9481285632.0,20635635712.0,4522.0,3080.0
12-04 10:06:14,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2372333568.0,1129816064.0,9481289728.0,20635635712.0,4517.0,3514.0
12-04 10:06:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372333568.0,1129816064.0,9481289728.0,20635635712.0,5386.0,5293.0
12-04 10:06:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372329472.0,1129816064.0,9481293824.0,20635635712.0,4653.0,4089.0
12-04 10:06:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372329472.0,1129816064.0,9481293824.0,20635635712.0,3803.0,2632.0
12-04 10:06:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372329472.0,1129816064.0,9481293824.0,20635635712.0,6386.0,6891.0
12-04 10:06:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372329472.0,1129816064.0,9481293824.0,20635635712.0,5867.0,4627.0
12-04 10:06:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372321280.0,1129824256.0,9481293824.0,20635635712.0,5288.0,5264.0
12-04 10:06:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372321280.0,1129824256.0,9481293824.0,20635635712.0,3744.0,2590.0
12-04 10:06:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372321280.0,1129824256.0,9481293824.0,20635635712.0,5313.0,5215.0
12-04 10:06:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372870144.0,1129824256.0,9481293824.0,20635086848.0,4552.0,3935.0
12-04 10:06:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372710400.0,1129824256.0,9481293824.0,20635246592.0,4323.0,3356.0
12-04 10:06:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2372710400.0,1129824256.0,9481293824.0,20635246592.0,4451.0,3816.0
12-04 10:06:26,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,5290.0,6044.0
12-04 10:06:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,3910.0,2747.0
12-04 10:06:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,4834.0,4276.0
12-04 10:06:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,5036.0,4374.0
12-04 10:06:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,4533.0,3939.0
12-04 10:06:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372702208.0,1129832448.0,9481293824.0,20635246592.0,4692.0,4003.0
12-04 10:06:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2372694016.0,1129840640.0,9481293824.0,20635246592.0,4773.0,4298.0
12-04 10:06:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372689920.0,1129840640.0,9481297920.0,20635246592.0,4618.0,3893.0
12-04 10:06:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372689920.0,1129840640.0,9481297920.0,20635246592.0,22407.0,21849.0
12-04 10:06:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372689920.0,1129840640.0,9481297920.0,20635246592.0,5112.0,4931.0
12-04 10:06:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372689920.0,1129840640.0,9481297920.0,20635246592.0,21337.0,20191.0
12-04 10:06:37,0.0,0.083,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2372689920.0,1129840640.0,9481297920.0,20635246592.0,5392.0,5145.0
12-04 10:06:38,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372681728.0,1129848832.0,9481297920.0,20635246592.0,4533.0,4001.0
12-04 10:06:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372681728.0,1129848832.0,9481297920.0,20635246592.0,5527.0,5386.0
12-04 10:06:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,9.0,2372681728.0,1129848832.0,9481297920.0,20635246592.0,4564.0,4004.0
12-04 10:06:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372673536.0,1129848832.0,9481297920.0,20635254784.0,3837.0,2586.0
12-04 10:06:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2372673536.0,1129848832.0,9481297920.0,20635254784.0,4794.0,4185.0
12-04 10:06:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373828608.0,1129848832.0,9481297920.0,20634099712.0,4536.0,3938.0
12-04 10:06:44,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373435392.0,1129857024.0,9481297920.0,20634484736.0,5791.0,5786.0
12-04 10:06:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373435392.0,1129857024.0,9481297920.0,20634484736.0,4624.0,3850.0
12-04 10:06:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373431296.0,1129857024.0,9481302016.0,20634484736.0,6619.0,5949.0
12-04 10:06:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2373431296.0,1129857024.0,9481302016.0,20634484736.0,3864.0,2632.0
12-04 10:06:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1129857024.0,9481302016.0,20634484736.0,4774.0,4065.0
12-04 10:06:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373431296.0,1129857024.0,9481302016.0,20634484736.0,7558.0,7514.0
12-04 10:06:50,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,4473.0,3934.0
12-04 10:06:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,3874.0,2615.0
12-04 10:06:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,5086.0,5078.0
12-04 10:06:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,5246.0,5082.0
12-04 10:06:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,22137.0,21383.0
12-04 10:06:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373419008.0,1129865216.0,9481306112.0,20634484736.0,4086.0,3017.0
12-04 10:06:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,5519.0,5381.0
12-04 10:06:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,3998.0,2814.0
12-04 10:06:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,5407.0,5240.0
12-04 10:06:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,5002.0,4306.0
12-04 10:07:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,4725.0,4071.0
12-04 10:07:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373410816.0,1129873408.0,9481306112.0,20634484736.0,3680.0,2524.0
12-04 10:07:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,86016.0,0.0,7.0,2373402624.0,1129881600.0,9481306112.0,20634484736.0,5866.0,6321.0
12-04 10:07:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373562368.0,1129881600.0,9481306112.0,20634324992.0,4950.0,4876.0
12-04 10:07:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373525504.0,1129881600.0,9481310208.0,20634357760.0,21769.0,20811.0
12-04 10:07:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373525504.0,1129881600.0,9481310208.0,20634357760.0,5242.0,4207.0
12-04 10:07:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373525504.0,1129881600.0,9481310208.0,20634357760.0,6292.0,5780.0
12-04 10:07:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373525504.0,1129881600.0,9481310208.0,20634357760.0,5356.0,4502.0
12-04 10:07:08,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373517312.0,1129889792.0,9481310208.0,20634357760.0,4918.0,3477.0
12-04 10:07:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373517312.0,1129889792.0,9481310208.0,20634357760.0,5713.0,4863.0
12-04 10:07:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373517312.0,1129889792.0,9481310208.0,20634357760.0,6719.0,6926.0
12-04 10:07:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373509120.0,1129889792.0,9481310208.0,20634365952.0,5407.0,4341.0
12-04 10:07:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373255168.0,1129889792.0,9481310208.0,20634619904.0,4923.0,3672.0
12-04 10:07:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373255168.0,1129889792.0,9481310208.0,20634619904.0,5248.0,4208.0
12-04 10:07:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373242880.0,1129897984.0,9481314304.0,20634619904.0,7303.0,7587.0
12-04 10:07:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373242880.0,1129897984.0,9481314304.0,20634619904.0,3869.0,2727.0
12-04 10:07:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373242880.0,1129897984.0,9481314304.0,20634619904.0,5247.0,5149.0
12-04 10:07:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373238784.0,1129897984.0,9481318400.0,20634619904.0,4528.0,3866.0
12-04 10:07:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373238784.0,1129897984.0,9481318400.0,20634619904.0,5188.0,5239.0
12-04 10:07:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373238784.0,1129897984.0,9481318400.0,20634619904.0,6358.0,5243.0
12-04 10:07:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2373230592.0,1129906176.0,9481318400.0,20634619904.0,3974.0,3033.0
12-04 10:07:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373230592.0,1129906176.0,9481318400.0,20634619904.0,5705.0,6033.0
12-04 10:07:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373230592.0,1129906176.0,9481318400.0,20634619904.0,4206.0,3174.0
12-04 10:07:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373099520.0,1129906176.0,9481318400.0,20634750976.0,5840.0,6252.0
12-04 10:07:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373365760.0,1129906176.0,9481318400.0,20634484736.0,4000.0,2918.0
12-04 10:07:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373365760.0,1129906176.0,9481318400.0,20634484736.0,4902.0,4441.0
12-04 10:07:26,0.0,0.083,99.583,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2373357568.0,1129914368.0,9481318400.0,20634484736.0,5287.0,5264.0
12-04 10:07:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373353472.0,1129914368.0,9481322496.0,20634484736.0,4598.0,3876.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1129914368.0,9481322496.0,20634484736.0,4039.0,2967.0
12-04 10:07:29,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373353472.0,1129914368.0,9481322496.0,20634484736.0,4894.0,4366.0
12-04 10:07:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1129914368.0,9481322496.0,20634484736.0,5227.0,5195.0
12-04 10:07:31,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373353472.0,1129914368.0,9481322496.0,20634484736.0,5212.0,4995.0
12-04 10:07:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,4773.0,4208.0
12-04 10:07:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,4498.0,3784.0
12-04 10:07:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,21970.0,21290.0
12-04 10:07:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,4313.0,3154.0
12-04 10:07:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,4505.0,4005.0
12-04 10:07:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373337088.0,1129922560.0,9481322496.0,20634492928.0,5016.0,4907.0
12-04 10:07:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373328896.0,1129930752.0,9481322496.0,20634492928.0,3814.0,2834.0
12-04 10:07:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373328896.0,1129930752.0,9481322496.0,20634492928.0,5212.0,5063.0
12-04 10:07:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2373328896.0,1129930752.0,9481322496.0,20634492928.0,5831.0,5814.0
12-04 10:07:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373328896.0,1129930752.0,9481322496.0,20634492928.0,21680.0,21090.0
12-04 10:07:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2373324800.0,1129930752.0,9481326592.0,20634492928.0,5227.0,5196.0
12-04 10:07:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373873664.0,1129930752.0,9481326592.0,20633944064.0,4004.0,2814.0
12-04 10:07:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373713920.0,1129938944.0,9481326592.0,20634095616.0,4594.0,3979.0
12-04 10:07:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129938944.0,9481326592.0,20634095616.0,4980.0,4365.0
12-04 10:07:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129938944.0,9481326592.0,20634095616.0,3979.0,2859.0
12-04 10:07:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373713920.0,1129938944.0,9481326592.0,20634095616.0,4792.0,4167.0
12-04 10:07:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373713920.0,1129938944.0,9481326592.0,20634095616.0,5751.0,6276.0
12-04 10:07:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373709824.0,1129938944.0,9481330688.0,20634095616.0,6805.0,6241.0
12-04 10:07:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,7320.0,7199.0
12-04 10:07:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,5023.0,4864.0
12-04 10:07:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,4000.0,2852.0
12-04 10:07:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,3714.0,2524.0
12-04 10:07:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,4168.0,3286.0
12-04 10:07:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2373701632.0,1129947136.0,9481330688.0,20634095616.0,5083.0,4906.0
12-04 10:07:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2373693440.0,1129955328.0,9481330688.0,20634095616.0,5842.0,6344.0
12-04 10:07:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373693440.0,1129955328.0,9481330688.0,20634095616.0,3743.0,2590.0
12-04 10:07:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373677056.0,1129955328.0,9481330688.0,20634112000.0,5288.0,5360.0
12-04 10:07:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373672960.0,1129955328.0,9481334784.0,20634112000.0,5317.0,5111.0
12-04 10:08:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373672960.0,1129955328.0,9481334784.0,20634112000.0,4458.0,3654.0
12-04 10:08:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373672960.0,1129955328.0,9481334784.0,20634112000.0,3943.0,2706.0
12-04 10:08:02,0.083,0.0,99.667,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2373664768.0,1129963520.0,9481334784.0,20634112000.0,4372.0,3843.0
12-04 10:08:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373660672.0,1129963520.0,9481334784.0,20634116096.0,4698.0,4033.0
12-04 10:08:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373545984.0,1129963520.0,9481334784.0,20634230784.0,23237.0,23514.0
12-04 10:08:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373545984.0,1129963520.0,9481334784.0,20634230784.0,5131.0,3759.0
12-04 10:08:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373545984.0,1129963520.0,9481334784.0,20634230784.0,23361.0,22795.0
12-04 10:08:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373545984.0,1129963520.0,9481334784.0,20634230784.0,5407.0,4407.0
12-04 10:08:08,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373537792.0,1129971712.0,9481334784.0,20634230784.0,5592.0,4746.0
12-04 10:08:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373537792.0,1129971712.0,9481334784.0,20634230784.0,5132.0,3627.0
12-04 10:08:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373537792.0,1129971712.0,9481334784.0,20634230784.0,6072.0,5713.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373533696.0,1129971712.0,9481338880.0,20634230784.0,5182.0,4142.0
12-04 10:08:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2373533696.0,1129971712.0,9481338880.0,20634230784.0,4883.0,3457.0
12-04 10:08:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373533696.0,1129971712.0,9481338880.0,20634230784.0,5936.0,5404.0
12-04 10:08:14,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,6649.0,6388.0
12-04 10:08:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,3777.0,2681.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,4997.0,5013.0
12-04 10:08:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,4431.0,3852.0
12-04 10:08:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,4166.0,3009.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373525504.0,1129979904.0,9481338880.0,20634230784.0,6840.0,6281.0
12-04 10:08:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373517312.0,1129988096.0,9481338880.0,20634230784.0,6162.0,6610.0
12-04 10:08:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373513216.0,1129988096.0,9481342976.0,20634230784.0,5252.0,5111.0
12-04 10:08:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2373509120.0,1129988096.0,9481347072.0,20634230784.0,3734.0,2444.0
12-04 10:08:23,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373668864.0,1129988096.0,9481347072.0,20634071040.0,3999.0,3912.0
12-04 10:08:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373509120.0,1129988096.0,9481347072.0,20634230784.0,22255.0,21825.0
12-04 10:08:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2373509120.0,1129988096.0,9481347072.0,20634230784.0,3938.0,2814.0
12-04 10:08:26,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,5288.0,5266.0
12-04 10:08:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,4632.0,4033.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,4659.0,4083.0
12-04 10:08:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,5688.0,5675.0
12-04 10:08:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,4045.0,2925.0
12-04 10:08:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373500928.0,1129996288.0,9481347072.0,20634230784.0,4397.0,3798.0
12-04 10:08:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,106496.0,0.0,9.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,4126.0,3128.0
12-04 10:08:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,5766.0,6142.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,22036.0,21290.0
12-04 10:08:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,4486.0,3423.0
12-04 10:08:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,5248.0,5215.0
12-04 10:08:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373492736.0,1130004480.0,9481347072.0,20634230784.0,4066.0,2831.0
12-04 10:08:38,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2373484544.0,1130012672.0,9481347072.0,20634230784.0,5188.0,5107.0
12-04 10:08:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373480448.0,1130012672.0,9481351168.0,20634230784.0,6865.0,6323.0
12-04 10:08:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2373480448.0,1130012672.0,9481351168.0,20634230784.0,4532.0,4043.0
12-04 10:08:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373480448.0,1130012672.0,9481351168.0,20634230784.0,4398.0,3761.0
12-04 10:08:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2373480448.0,1130012672.0,9481351168.0,20634230784.0,5388.0,5290.0
12-04 10:08:43,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373648384.0,1130012672.0,9481351168.0,20634062848.0,4658.0,3918.0
12-04 10:08:44,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,4457.0,3472.0
12-04 10:08:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,4497.0,3786.0
12-04 10:08:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,5347.0,5307.0
12-04 10:08:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,4398.0,3877.0
12-04 10:08:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,4753.0,4296.0
12-04 10:08:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373472256.0,1130020864.0,9481351168.0,20634230784.0,7475.0,7438.0
12-04 10:08:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373464064.0,1130029056.0,9481351168.0,20634230784.0,5193.0,5038.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373464064.0,1130029056.0,9481351168.0,20634230784.0,4004.0,2814.0
12-04 10:08:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373459968.0,1130029056.0,9481355264.0,20634230784.0,3851.0,2768.0
12-04 10:08:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373459968.0,1130029056.0,9481355264.0,20634230784.0,4585.0,4091.0
12-04 10:08:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373459968.0,1130029056.0,9481355264.0,20634230784.0,5248.0,5149.0
12-04 10:08:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2373455872.0,1130029056.0,9481359360.0,20634230784.0,4985.0,4931.0
12-04 10:08:56,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,5288.0,5198.0
12-04 10:08:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,3744.0,2590.0
12-04 10:08:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,5071.0,4563.0
12-04 10:08:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,4398.0,3693.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,4114.0,3107.0
12-04 10:09:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373447680.0,1130037248.0,9481359360.0,20634230784.0,4452.0,3778.0
12-04 10:09:02,0.0,0.167,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2373439488.0,1130045440.0,9481359360.0,20634230784.0,4668.0,4184.0
12-04 10:09:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373070848.0,1130045440.0,9481359360.0,20634599424.0,6289.0,6734.0
12-04 10:09:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373066752.0,1130045440.0,9481359360.0,20634603520.0,21828.0,21325.0
12-04 10:09:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2373066752.0,1130045440.0,9481359360.0,20634603520.0,5956.0,5397.0
12-04 10:09:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2373066752.0,1130045440.0,9481359360.0,20634603520.0,4664.0,3253.0
12-04 10:09:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2373066752.0,1130045440.0,9481359360.0,20634603520.0,4498.0,3010.0
12-04 10:09:08,0.083,0.0,99.416,0.500,0.0,0.0,0.0,28672.0,0.0,3.0,2373054464.0,1130053632.0,9481363456.0,20634603520.0,5508.0,4339.0
12-04 10:09:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373054464.0,1130053632.0,9481363456.0,20634603520.0,5936.0,5405.0
12-04 10:09:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373054464.0,1130053632.0,9481363456.0,20634603520.0,7380.0,7988.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1130053632.0,9481363456.0,20634611712.0,4827.0,3311.0
12-04 10:09:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373046272.0,1130053632.0,9481363456.0,20634611712.0,4729.0,3282.0
12-04 10:09:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373046272.0,1130053632.0,9481363456.0,20634611712.0,5756.0,4730.0
12-04 10:09:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2373038080.0,1130061824.0,9481363456.0,20634611712.0,6132.0,5756.0
12-04 10:09:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373038080.0,1130061824.0,9481363456.0,20634611712.0,3582.0,2611.0
12-04 10:09:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373038080.0,1130061824.0,9481363456.0,20634611712.0,4753.0,4112.0
12-04 10:09:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373038080.0,1130061824.0,9481363456.0,20634611712.0,3843.0,2797.0
12-04 10:09:18,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373038080.0,1130061824.0,9481363456.0,20634611712.0,6284.0,6867.0
12-04 10:09:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373033984.0,1130061824.0,9481367552.0,20634611712.0,7366.0,7148.0
12-04 10:09:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2373025792.0,1130070016.0,9481367552.0,20634611712.0,4634.0,4095.0
12-04 10:09:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373025792.0,1130070016.0,9481367552.0,20634611712.0,3738.0,2632.0
12-04 10:09:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373025792.0,1130070016.0,9481367552.0,20634611712.0,3818.0,2830.0
12-04 10:09:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373574656.0,1130070016.0,9481367552.0,20634062848.0,6154.0,6658.0
12-04 10:09:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373275648.0,1130070016.0,9481371648.0,20634357760.0,4130.0,2985.0
12-04 10:09:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2373275648.0,1130070016.0,9481371648.0,20634357760.0,5185.0,5113.0
12-04 10:09:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,5448.0,5398.0
12-04 10:09:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,4397.0,3695.0
12-04 10:09:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,4816.0,4365.0
12-04 10:09:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,4397.0,3627.0
12-04 10:09:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,4346.0,3264.0
12-04 10:09:31,0.583,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373267456.0,1130078208.0,9481371648.0,20634357760.0,4297.0,3640.0
12-04 10:09:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2373251072.0,1130086400.0,9481371648.0,20634365952.0,4040.0,2967.0
12-04 10:09:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373251072.0,1130086400.0,9481371648.0,20634365952.0,4954.0,4576.0
12-04 10:09:34,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2373251072.0,1130086400.0,9481371648.0,20634365952.0,25093.0,25505.0
12-04 10:09:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2373246976.0,1130086400.0,9481375744.0,20634365952.0,4718.0,4025.0
12-04 10:09:36,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373246976.0,1130086400.0,9481375744.0,20634365952.0,22551.0,22462.0
12-04 10:09:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2373246976.0,1130086400.0,9481375744.0,20634365952.0,4208.0,3600.0
12-04 10:09:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2373238784.0,1130094592.0,9481375744.0,20634365952.0,5192.0,4676.0
12-04 10:09:39,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373238784.0,1130094592.0,9481375744.0,20634365952.0,3937.0,2814.0
12-04 10:09:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,7.0,2373238784.0,1130094592.0,9481375744.0,20634365952.0,3813.0,2834.0
12-04 10:09:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372042752.0,1130094592.0,9481375744.0,20635561984.0,5212.0,5062.0
12-04 10:09:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2371969024.0,1130094592.0,9481375744.0,20635635712.0,5348.0,5307.0
12-04 10:09:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372517888.0,1130094592.0,9481375744.0,20635086848.0,5959.0,6461.0
12-04 10:09:44,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,3973.0,2938.0
12-04 10:09:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,3844.0,2681.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,4587.0,4089.0
12-04 10:09:47,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,4592.0,3954.0
12-04 10:09:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,4422.0,3381.0
12-04 10:09:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372349952.0,1130102784.0,9481375744.0,20635246592.0,6463.0,5758.0
12-04 10:09:50,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372341760.0,1130110976.0,9481375744.0,20635246592.0,5941.0,6433.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372337664.0,1130110976.0,9481379840.0,20635246592.0,23166.0,23346.0
12-04 10:09:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372337664.0,1130110976.0,9481379840.0,20635246592.0,3878.0,2806.0
12-04 10:09:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372337664.0,1130110976.0,9481379840.0,20635246592.0,4322.0,3228.0
12-04 10:09:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372337664.0,1130110976.0,9481379840.0,20635246592.0,4693.0,4252.0
12-04 10:09:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2372337664.0,1130110976.0,9481379840.0,20635246592.0,3934.0,2699.0
12-04 10:09:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,4668.0,4157.0
12-04 10:09:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,4197.0,3133.0
12-04 10:09:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,5222.0,5199.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,6420.0,7311.0
12-04 10:10:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,5092.0,4187.0
12-04 10:10:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372325376.0,1130119168.0,9481383936.0,20635246592.0,4826.0,2772.0
12-04 10:10:02,0.083,0.0,99.833,0.083,0.0,0.0,0.0,98304.0,0.0,11.0,2372317184.0,1130127360.0,9481383936.0,20635246592.0,4539.0,2834.0
12-04 10:10:03,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372775936.0,1130127360.0,9481383936.0,20634787840.0,5000.0,4373.0
12-04 10:10:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372317184.0,1130127360.0,9481383936.0,20635246592.0,21804.0,21265.0
12-04 10:10:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372317184.0,1130127360.0,9481383936.0,20635246592.0,4788.0,3262.0
12-04 10:10:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372317184.0,1130127360.0,9481383936.0,20635246592.0,5965.0,5598.0
12-04 10:10:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,77824.0,0.0,5.0,2372313088.0,1130127360.0,9481388032.0,20635246592.0,7819.0,7343.0
12-04 10:10:08,0.083,0.083,99.249,0.584,0.0,0.0,0.0,12288.0,0.0,2.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,9094.0,9507.0
12-04 10:10:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,4561.0,3034.0
12-04 10:10:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,5472.0,4743.0
12-04 10:10:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,4528.0,3038.0
12-04 10:10:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,4663.0,3216.0
12-04 10:10:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372304896.0,1130135552.0,9481388032.0,20635246592.0,6798.0,6283.0
12-04 10:10:14,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2372296704.0,1130143744.0,9481388032.0,20635246592.0,7351.0,7922.0
12-04 10:10:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2372292608.0,1130143744.0,9481392128.0,20635246592.0,4392.0,3803.0
12-04 10:10:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372292608.0,1130143744.0,9481392128.0,20635246592.0,3918.0,2921.0
12-04 10:10:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2372292608.0,1130143744.0,9481392128.0,20635246592.0,5122.0,4955.0
12-04 10:10:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372292608.0,1130143744.0,9481392128.0,20635246592.0,4258.0,3356.0
12-04 10:10:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372292608.0,1130143744.0,9481392128.0,20635246592.0,5955.0,4808.0
12-04 10:10:20,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372284416.0,1130151936.0,9481392128.0,20635246592.0,4534.0,4004.0
12-04 10:10:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372284416.0,1130151936.0,9481392128.0,20635246592.0,4557.0,3892.0
12-04 10:10:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372284416.0,1130151936.0,9481392128.0,20635246592.0,4665.0,4071.0
12-04 10:10:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372751360.0,1130151936.0,9481392128.0,20634779648.0,6450.0,6764.0
12-04 10:10:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372538368.0,1130151936.0,9481392128.0,20634992640.0,5441.0,5440.0
12-04 10:10:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2372538368.0,1130151936.0,9481392128.0,20634992640.0,4337.0,3873.0
12-04 10:10:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372530176.0,1130160128.0,9481392128.0,20634992640.0,21278.0,20073.0
12-04 10:10:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372526080.0,1130160128.0,9481396224.0,20634992640.0,3743.0,2590.0
12-04 10:10:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372526080.0,1130160128.0,9481396224.0,20634992640.0,4484.0,3423.0
12-04 10:10:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372526080.0,1130160128.0,9481396224.0,20634992640.0,5046.0,4973.0
12-04 10:10:30,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372526080.0,1130160128.0,9481396224.0,20634992640.0,5813.0,6278.0
12-04 10:10:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372521984.0,1130160128.0,9481400320.0,20634992640.0,4817.0,4118.0
12-04 10:10:32,0.0,0.167,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,5187.0,5173.0
12-04 10:10:33,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,5216.0,4734.0
12-04 10:10:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,21149.0,20094.0
12-04 10:10:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,7759.0,6565.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,5407.0,5283.0
12-04 10:10:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2372513792.0,1130168320.0,9481400320.0,20634992640.0,4398.0,3694.0
12-04 10:10:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372505600.0,1130176512.0,9481400320.0,20634992640.0,5451.0,4967.0
12-04 10:10:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372505600.0,1130176512.0,9481400320.0,20634992640.0,5152.0,4957.0
12-04 10:10:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,94208.0,0.0,6.0,2372505600.0,1130176512.0,9481400320.0,20634992640.0,5448.0,5334.0
12-04 10:10:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372505600.0,1130176512.0,9481400320.0,20634992640.0,3715.0,2524.0
12-04 10:10:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,6.0,2372505600.0,1130176512.0,9481400320.0,20634992640.0,4139.0,3710.0
12-04 10:10:43,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372665344.0,1130176512.0,9481400320.0,20634832896.0,5143.0,4486.0
12-04 10:10:44,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372370432.0,1130184704.0,9481400320.0,20635119616.0,4534.0,3939.0
12-04 10:10:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2372370432.0,1130184704.0,9481400320.0,20635119616.0,5312.0,5154.0
12-04 10:10:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1130184704.0,9481404416.0,20635119616.0,4634.0,4095.0
12-04 10:10:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372366336.0,1130184704.0,9481404416.0,20635119616.0,5340.0,5124.0
12-04 10:10:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1130184704.0,9481404416.0,20635119616.0,5077.0,4523.0
12-04 10:10:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372366336.0,1130184704.0,9481404416.0,20635119616.0,5779.0,4542.0
12-04 10:10:50,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,6538.0,6004.0
12-04 10:10:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,3677.0,2524.0
12-04 10:10:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,4593.0,4046.0
12-04 10:10:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,6089.0,6619.0
12-04 10:10:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,4793.0,4229.0
12-04 10:10:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2372358144.0,1130192896.0,9481404416.0,20635119616.0,5050.0,4969.0
12-04 10:10:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372349952.0,1130201088.0,9481404416.0,20635119616.0,4733.0,4187.0
12-04 10:10:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2372349952.0,1130201088.0,9481404416.0,20635119616.0,5001.0,4414.0
12-04 10:10:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372349952.0,1130201088.0,9481404416.0,20635119616.0,4733.0,4185.0
12-04 10:10:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372345856.0,1130201088.0,9481408512.0,20635119616.0,3838.0,2723.0
12-04 10:11:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372345856.0,1130201088.0,9481408512.0,20635119616.0,3819.0,2830.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372345856.0,1130201088.0,9481408512.0,20635119616.0,5051.0,4929.0
12-04 10:11:02,0.167,0.083,99.584,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2372333568.0,1130209280.0,9481412608.0,20635119616.0,6285.0,6867.0
12-04 10:11:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371903488.0,1130209280.0,9481412608.0,20635549696.0,4236.0,3666.0
12-04 10:11:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371969024.0,1130209280.0,9481412608.0,20635484160.0,21845.0,21102.0
12-04 10:11:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371969024.0,1130209280.0,9481412608.0,20635484160.0,4748.0,3147.0
12-04 10:11:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371969024.0,1130209280.0,9481412608.0,20635484160.0,6191.0,5729.0
12-04 10:11:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371969024.0,1130209280.0,9481412608.0,20635484160.0,4976.0,3556.0
12-04 10:11:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2371960832.0,1130217472.0,9481412608.0,20635484160.0,5598.0,4771.0
12-04 10:11:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371960832.0,1130217472.0,9481412608.0,20635484160.0,6521.0,6523.0
12-04 10:11:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371952640.0,1130217472.0,9481412608.0,20635492352.0,4723.0,3324.0
12-04 10:11:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371928064.0,1130217472.0,9481412608.0,20635516928.0,21846.0,20326.0
12-04 10:11:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2371923968.0,1130217472.0,9481416704.0,20635516928.0,6266.0,5871.0
12-04 10:11:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371923968.0,1130217472.0,9481416704.0,20635516928.0,6374.0,6033.0
12-04 10:11:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,4924.0,3506.0
12-04 10:11:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,4497.0,3786.0
12-04 10:11:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,4593.0,4045.0
12-04 10:11:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,8.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,4398.0,3760.0
12-04 10:11:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,4944.0,4617.0
12-04 10:11:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371915776.0,1130225664.0,9481416704.0,20635516928.0,6417.0,5776.0
12-04 10:11:20,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,2371907584.0,1130233856.0,9481416704.0,20635516928.0,4014.0,3016.0
12-04 10:11:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2371907584.0,1130233856.0,9481416704.0,20635516928.0,5645.0,6097.0
12-04 10:11:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2371899392.0,1130233856.0,9481416704.0,20635525120.0,4800.0,4185.0
12-04 10:11:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372796416.0,1130233856.0,9481416704.0,20634628096.0,4222.0,3203.0
12-04 10:11:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372415488.0,1130233856.0,9481416704.0,20635009024.0,5902.0,6321.0
12-04 10:11:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2372411392.0,1130233856.0,9481420800.0,20635009024.0,3815.0,2615.0
12-04 10:11:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372403200.0,1130242048.0,9481420800.0,20635009024.0,4100.0,3009.0
12-04 10:11:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2372403200.0,1130242048.0,9481420800.0,20635009024.0,4458.0,3802.0
12-04 10:11:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372403200.0,1130242048.0,9481420800.0,20635009024.0,6939.0,8036.0
12-04 10:11:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372403200.0,1130242048.0,9481420800.0,20635009024.0,3844.0,2797.0
12-04 10:11:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372403200.0,1130242048.0,9481420800.0,20635009024.0,4693.0,4070.0
12-04 10:11:31,0.668,0.084,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372399104.0,1130242048.0,9481424896.0,20635009024.0,4917.0,4207.0
12-04 10:11:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,98304.0,0.0,8.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,4533.0,3873.0
12-04 10:11:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,4285.0,3492.0
12-04 10:11:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,24234.0,23760.0
12-04 10:11:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,22455.0,22101.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,4754.0,4180.0
12-04 10:11:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2372382720.0,1130250240.0,9481424896.0,20635017216.0,5117.0,4997.0
12-04 10:11:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372374528.0,1130258432.0,9481424896.0,20635017216.0,4787.0,4270.0
12-04 10:11:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372374528.0,1130258432.0,9481424896.0,20635017216.0,4875.0,4308.0
12-04 10:11:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2372374528.0,1130258432.0,9481424896.0,20635017216.0,3914.0,2830.0
12-04 10:11:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372374528.0,1130258432.0,9481424896.0,20635017216.0,4431.0,3784.0
12-04 10:11:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2372370432.0,1130258432.0,9481428992.0,20635017216.0,5287.0,5199.0
12-04 10:11:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372837376.0,1130258432.0,9481428992.0,20634550272.0,4557.0,3893.0
12-04 10:11:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,5298.0,4660.0
12-04 10:11:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,5351.0,5186.0
12-04 10:11:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,5308.0,5260.0
12-04 10:11:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,3677.0,2590.0
12-04 10:11:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,3934.0,2918.0
12-04 10:11:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372497408.0,1130266624.0,9481428992.0,20634882048.0,7357.0,7359.0
12-04 10:11:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372489216.0,1130274816.0,9481428992.0,20634882048.0,4573.0,4026.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372489216.0,1130274816.0,9481428992.0,20634882048.0,4597.0,3942.0
12-04 10:11:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,8.0,2372489216.0,1130274816.0,9481428992.0,20634882048.0,5248.0,5084.0
12-04 10:11:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372616192.0,1130274816.0,9481428992.0,20634755072.0,5363.0,5569.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372616192.0,1130274816.0,9481428992.0,20634755072.0,3914.0,2925.0
12-04 10:11:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2372616192.0,1130274816.0,9481428992.0,20634755072.0,4532.0,3941.0
12-04 10:11:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372608000.0,1130283008.0,9481428992.0,20634755072.0,3879.0,2768.0
12-04 10:11:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372608000.0,1130283008.0,9481428992.0,20634755072.0,4629.0,4100.0
12-04 10:11:58,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372608000.0,1130283008.0,9481428992.0,20634755072.0,6379.0,6999.0
12-04 10:11:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372603904.0,1130283008.0,9481433088.0,20634755072.0,3944.0,2772.0
12-04 10:12:00,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2372603904.0,1130283008.0,9481433088.0,20634755072.0,6062.0,6455.0
12-04 10:12:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372603904.0,1130283008.0,9481433088.0,20634755072.0,4457.0,3665.0
12-04 10:12:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,98304.0,0.0,9.0,2372718592.0,1130291200.0,9481437184.0,20634628096.0,4240.0,3107.0
12-04 10:12:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372878336.0,1130291200.0,9481437184.0,20634468352.0,4004.0,2772.0
12-04 10:12:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372972544.0,1130291200.0,9481437184.0,20634374144.0,21714.0,20616.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372972544.0,1130291200.0,9481437184.0,20634374144.0,7337.0,6219.0
12-04 10:12:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372972544.0,1130291200.0,9481437184.0,20634374144.0,6691.0,6934.0
12-04 10:12:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372845568.0,1130291200.0,9481437184.0,20634501120.0,5605.0,5368.0
12-04 10:12:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2372853760.0,1130299392.0,9481437184.0,20634484736.0,6372.0,6049.0
12-04 10:12:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372849664.0,1130299392.0,9481441280.0,20634484736.0,5745.0,4707.0
12-04 10:12:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372849664.0,1130299392.0,9481441280.0,20634484736.0,4818.0,3320.0
12-04 10:12:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372849664.0,1130299392.0,9481441280.0,20634484736.0,4822.0,3311.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2372849664.0,1130299392.0,9481441280.0,20634484736.0,4788.0,3320.0
12-04 10:12:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372849664.0,1130299392.0,9481441280.0,20634484736.0,5830.0,5420.0
12-04 10:12:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,6509.0,6234.0
12-04 10:12:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,5766.0,6034.0
12-04 10:12:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,4593.0,3975.0
12-04 10:12:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,4029.0,2723.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,3974.0,2925.0
12-04 10:12:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372841472.0,1130307584.0,9481441280.0,20634484736.0,6936.0,6301.0
12-04 10:12:20,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2372833280.0,1130315776.0,9481441280.0,20634484736.0,4733.0,4186.0
12-04 10:12:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372833280.0,1130315776.0,9481441280.0,20634484736.0,21913.0,21040.0
12-04 10:12:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2372833280.0,1130315776.0,9481441280.0,20634484736.0,6062.0,6343.0
12-04 10:12:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2373136384.0,1130315776.0,9481445376.0,20634177536.0,5212.0,5022.0
12-04 10:12:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372956160.0,1130315776.0,9481445376.0,20634357760.0,4417.0,3315.0
12-04 10:12:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2372956160.0,1130315776.0,9481445376.0,20634357760.0,4717.0,4051.0
12-04 10:12:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,4033.0,2967.0
12-04 10:12:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,81920.0,0.0,8.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,5106.0,4904.0
12-04 10:12:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,4074.0,2987.0
12-04 10:12:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,5002.0,4505.0
12-04 10:12:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,5467.0,5282.0
12-04 10:12:31,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2372947968.0,1130323968.0,9481445376.0,20634357760.0,5957.0,6208.0
12-04 10:12:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2372939776.0,1130332160.0,9481445376.0,20634357760.0,3973.0,2925.0
12-04 10:12:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372939776.0,1130332160.0,9481445376.0,20634357760.0,4778.0,4236.0
12-04 10:12:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372935680.0,1130332160.0,9481449472.0,20634357760.0,21874.0,21306.0
12-04 10:12:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2372935680.0,1130332160.0,9481449472.0,20634357760.0,4282.0,3240.0
12-04 10:12:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2372935680.0,1130332160.0,9481449472.0,20634357760.0,4853.0,4161.0
12-04 10:12:37,1.920,0.334,97.746,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2414907392.0,1130332160.0,9481449472.0,20592386048.0,10351.0,9727.0
12-04 10:12:38,1.923,0.753,97.074,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2390827008.0,1130340352.0,9481486336.0,20616421376.0,28851.0,28426.0
12-04 10:12:39,0.586,0.084,98.492,0.838,0.0,0.0,0.0,0.0,0.0,0.0,2392281088.0,1130340352.0,9481482240.0,20614971392.0,112446.0,101612.0
12-04 10:12:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2392645632.0,1130340352.0,9481490432.0,20614598656.0,6138.0,7149.0
12-04 10:12:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2392772608.0,1130340352.0,9481490432.0,20614471680.0,6496.0,6167.0
12-04 10:12:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2392772608.0,1130340352.0,9481490432.0,20614471680.0,4628.0,4138.0
12-04 10:12:43,0.418,0.418,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2395312128.0,1130340352.0,9481494528.0,20611928064.0,76349.0,69727.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-38.csv <==
12-04 09:35:33,0.189,0.131,99.662,0.004,0.0,0.014,2110.536,370022.892,0.375,1.878,2469142528.0,1139900416.0,6907842560.0,23102189568.0,0.0,0.0
12-04 09:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2469826560.0,1139900416.0,6907850752.0,23101497344.0,13600.0,22254.0
12-04 09:35:35,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469826560.0,1139900416.0,6907850752.0,23101497344.0,13953.0,24609.0
12-04 09:35:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2469826560.0,1139900416.0,6907850752.0,23101497344.0,29597.0,38586.0
12-04 09:35:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2469826560.0,1139900416.0,6907850752.0,23101497344.0,11863.0,20947.0
12-04 09:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469826560.0,1139900416.0,6907850752.0,23101497344.0,12715.0,21872.0
12-04 09:35:39,0.083,0.167,99.332,0.417,0.0,0.0,0.0,40960.0,0.0,3.0,2469818368.0,1139908608.0,6907850752.0,23101497344.0,11231.0,19888.0
12-04 09:35:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2469818368.0,1139908608.0,6907850752.0,23101497344.0,11636.0,20132.0
12-04 09:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2469818368.0,1139908608.0,6907850752.0,23101497344.0,12112.0,21130.0
12-04 09:35:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469818368.0,1139908608.0,6907850752.0,23101497344.0,12122.0,20454.0
12-04 09:35:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469814272.0,1139908608.0,6907854848.0,23101497344.0,14513.0,25064.0
12-04 09:35:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2469814272.0,1139908608.0,6907854848.0,23101497344.0,29933.0,39694.0
12-04 09:35:45,0.250,0.250,99.334,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2469883904.0,1139916800.0,6907854848.0,23101419520.0,11342.0,19962.0
12-04 09:35:46,0.084,0.0,99.833,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,2469806080.0,1139916800.0,6907854848.0,23101497344.0,12686.0,22356.0
12-04 09:35:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469806080.0,1139916800.0,6907854848.0,23101497344.0,11470.0,19846.0
12-04 09:35:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2469806080.0,1139916800.0,6907854848.0,23101497344.0,12032.0,20637.0
12-04 09:35:49,0.250,0.250,99.500,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2469806080.0,1139916800.0,6907854848.0,23101497344.0,11354.0,19780.0
12-04 09:35:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469806080.0,1139916800.0,6907854848.0,23101497344.0,13983.0,24775.0
12-04 09:35:51,0.167,0.0,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,11797.0,20948.0
12-04 09:35:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,12048.0,21163.0
12-04 09:35:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,12302.0,21597.0
12-04 09:35:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,11590.0,20181.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,12125.0,21287.0
12-04 09:35:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2469797888.0,1139924992.0,6907854848.0,23101497344.0,12127.0,21349.0
12-04 09:35:57,0.500,0.333,98.918,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2469801984.0,1139933184.0,6909194240.0,23100145664.0,1863144.0,99894.0
12-04 09:35:58,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2469314560.0,1139933184.0,6911459328.0,23098368000.0,2176997.0,120090.0
12-04 09:35:59,0.251,0.334,99.164,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2469376000.0,1139933184.0,6913236992.0,23096528896.0,2153382.0,115427.0
12-04 09:36:00,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2469761024.0,1139933184.0,6915137536.0,23094243328.0,2164627.0,116600.0
12-04 09:36:01,0.167,0.417,99.249,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2470006784.0,1139933184.0,6916624384.0,23092510720.0,2166955.0,118303.0
12-04 09:36:02,0.250,0.334,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2469597184.0,1139933184.0,6918905856.0,23090638848.0,2165665.0,118567.0
12-04 09:36:03,0.251,0.334,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2469572608.0,1139941376.0,6920794112.0,23088766976.0,2156459.0,119392.0
12-04 09:36:04,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2469875712.0,1139941376.0,6922682368.0,23086575616.0,2190874.0,121311.0
12-04 09:36:05,0.583,0.333,98.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2470346752.0,1139941376.0,6924570624.0,23084216320.0,2157565.0,118500.0
12-04 09:36:06,0.251,0.334,99.332,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2469756928.0,1139941376.0,6926458880.0,23082917888.0,2196268.0,139619.0
12-04 09:36:07,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2469773312.0,1139941376.0,6928347136.0,23081013248.0,2155880.0,119287.0
12-04 09:36:08,0.500,0.333,99.0,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2470293504.0,1139941376.0,6930239488.0,23078600704.0,2179320.0,120321.0
12-04 09:36:09,0.335,0.335,99.079,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2470309888.0,1139949568.0,6932135936.0,23076679680.0,2164548.0,117302.0
12-04 09:36:10,0.334,0.250,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2470338560.0,1139949568.0,6934011904.0,23074775040.0,2167724.0,118425.0
12-04 09:36:11,0.416,0.416,99.084,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2470334464.0,1139949568.0,6935953408.0,23072837632.0,2154332.0,115988.0
12-04 09:36:12,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2470498304.0,1139949568.0,6937788416.0,23070838784.0,2178140.0,121615.0
12-04 09:36:13,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2470404096.0,1139949568.0,6939676672.0,23069044736.0,2167694.0,118241.0
12-04 09:36:14,0.251,0.418,99.247,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2470486016.0,1139949568.0,6941564928.0,23067074560.0,2162273.0,119390.0
12-04 09:36:15,0.584,0.250,98.998,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2470174720.0,1139957760.0,6943453184.0,23065489408.0,2160323.0,113854.0
12-04 09:36:16,1.001,0.250,98.666,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2470191104.0,1139957760.0,6945341440.0,23063584768.0,2056806.0,114568.0
12-04 09:36:17,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2470440960.0,1139957760.0,6947291136.0,23061385216.0,2271898.0,122777.0
12-04 09:36:18,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2470645760.0,1139957760.0,6949117952.0,23059353600.0,2197199.0,139396.0
12-04 09:36:19,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2470756352.0,1139957760.0,6951006208.0,23057354752.0,2155321.0,117660.0
12-04 09:36:20,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2470825984.0,1139957760.0,6952890368.0,23055400960.0,2177897.0,120313.0
12-04 09:36:21,0.334,0.334,99.083,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2470547456.0,1139965952.0,6954778624.0,23053783040.0,2172885.0,137309.0
12-04 09:36:22,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2470821888.0,1139965952.0,6956474368.0,23051812864.0,2166949.0,121988.0
12-04 09:36:23,0.417,0.417,99.0,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2470932480.0,1139965952.0,6958362624.0,23049814016.0,2170629.0,122261.0
12-04 09:36:24,0.418,0.251,99.247,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2471022592.0,1139965952.0,6960447488.0,23047639040.0,2172908.0,121144.0
12-04 09:36:25,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2471301120.0,1139965952.0,6962335744.0,23045472256.0,2165441.0,118131.0
12-04 09:36:26,0.251,0.084,99.582,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2470903808.0,1139965952.0,6964224000.0,23043981312.0,2163848.0,128419.0
12-04 09:36:27,0.333,0.333,98.917,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2471370752.0,1139974144.0,6965719040.0,23042011136.0,2177444.0,118594.0
12-04 09:36:28,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2471038976.0,1139974144.0,6968000512.0,23040061440.0,2163865.0,116573.0
12-04 09:36:29,0.168,0.251,99.330,0.0,0.0,0.251,0.0,61059072.0,0.0,65.0,2470928384.0,1139974144.0,6969888768.0,23038283776.0,2154413.0,115487.0
12-04 09:36:30,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2471190528.0,1139974144.0,6971793408.0,23036116992.0,2178117.0,119772.0
12-04 09:36:31,0.334,0.334,99.248,0.0,0.0,0.084,0.0,118784.0,0.0,8.0,2470907904.0,1139974144.0,6973800448.0,23034392576.0,2158393.0,117279.0
12-04 09:36:32,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2470944768.0,1139974144.0,6975754240.0,23032401920.0,2179134.0,116342.0
12-04 09:36:33,0.167,0.167,99.248,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2471288832.0,1139982336.0,6977576960.0,23030226944.0,2152885.0,116604.0
12-04 09:36:34,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2471399424.0,1139982336.0,6979465216.0,23028228096.0,2166030.0,115215.0
12-04 09:36:35,0.500,0.250,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2471067648.0,1139982336.0,6981353472.0,23026671616.0,2165145.0,114633.0
12-04 09:36:36,0.168,0.251,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2471321600.0,1139982336.0,6983241728.0,23024529408.0,2194183.0,132191.0
12-04 09:36:37,0.500,0.250,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2471370752.0,1139982336.0,6985129984.0,23022592000.0,2159634.0,119755.0
12-04 09:36:38,0.167,0.501,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2471776256.0,1139982336.0,6986629120.0,23020687360.0,2168095.0,115941.0
12-04 09:36:39,0.335,0.168,99.330,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2471919616.0,1139990528.0,6988464128.0,23018700800.0,2185899.0,139285.0
12-04 09:36:40,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2471534592.0,1139990528.0,6990798848.0,23016751104.0,2112079.0,116854.0
12-04 09:36:41,0.334,0.334,99.082,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2471743488.0,1139990528.0,6992621568.0,23014719488.0,2229807.0,120522.0
12-04 09:36:42,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2471600128.0,1139990528.0,6994575360.0,23012909056.0,2156015.0,118522.0
12-04 09:36:43,0.335,0.167,99.414,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2471751680.0,1139990528.0,6996455424.0,23010877440.0,2176220.0,117039.0
12-04 09:36:44,0.418,0.334,99.165,0.0,0.0,0.084,0.0,49152.0,0.0,4.0,2471649280.0,1139990528.0,6998224896.0,23009210368.0,2124264.0,116900.0
12-04 09:36:45,0.334,0.251,98.830,0.334,0.0,0.251,0.0,24576.0,0.0,3.0,2472607744.0,1139998720.0,7000203264.0,23006265344.0,2208236.0,120129.0
12-04 09:36:46,0.334,0.251,99.331,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,2472157184.0,1139998720.0,7002120192.0,23004798976.0,2156468.0,120688.0
12-04 09:36:47,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2472452096.0,1139998720.0,7004016640.0,23002607616.0,2177480.0,118508.0
12-04 09:36:48,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2472865792.0,1139998720.0,7005523968.0,23000686592.0,2168223.0,121360.0
12-04 09:36:49,0.418,0.251,99.248,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2472628224.0,1139998720.0,7007793152.0,22998654976.0,2151002.0,112500.0
12-04 09:36:50,0.0,0.336,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2472517632.0,1139998720.0,7009681408.0,22996877312.0,2165136.0,118524.0
12-04 09:36:51,0.417,0.250,99.082,0.083,0.0,0.167,0.0,94208.0,0.0,8.0,2472353792.0,1140006912.0,7011581952.0,22995132416.0,2166360.0,116259.0
12-04 09:36:52,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2472648704.0,1140006912.0,7013462016.0,22992957440.0,2167742.0,122288.0
12-04 09:36:53,0.500,0.167,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2472570880.0,1140006912.0,7015350272.0,22991147008.0,2168309.0,123735.0
12-04 09:36:54,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2472693760.0,1140006912.0,7017291776.0,22989082624.0,2164863.0,114986.0
12-04 09:36:55,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2472841216.0,1140006912.0,7019126784.0,22987100160.0,2177504.0,120785.0
12-04 09:36:56,0.168,0.251,99.414,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2472980480.0,1140006912.0,7021146112.0,22984941568.0,2166772.0,116524.0
12-04 09:36:57,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2472996864.0,1140015104.0,7021248512.0,22984814592.0,347667.0,39474.0
12-04 09:36:58,0.167,0.083,99.667,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2473021440.0,1140015104.0,7021477888.0,22984560640.0,11533.0,20223.0
12-04 09:36:59,0.167,0.084,99.749,0.0,0.0,0.0,0.0,52572160.0,0.0,60.0,2473021440.0,1140015104.0,7021477888.0,22984560640.0,12989.0,20610.0
12-04 09:37:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473017344.0,1140015104.0,7021481984.0,22984560640.0,12244.0,21282.0
12-04 09:37:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2473017344.0,1140015104.0,7021481984.0,22984560640.0,11991.0,21105.0
12-04 09:37:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473017344.0,1140015104.0,7021481984.0,22984560640.0,12339.0,21714.0
12-04 09:37:03,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2473009152.0,1140023296.0,7021481984.0,22984560640.0,12692.0,22091.0
12-04 09:37:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472935424.0,1140023296.0,7021928448.0,22984187904.0,684719.0,55120.0
12-04 09:37:05,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2473185280.0,1140023296.0,7024087040.0,22981779456.0,2459983.0,132548.0
12-04 09:37:06,0.335,0.084,99.329,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2473078784.0,1140023296.0,7026827264.0,22979145728.0,2903500.0,159481.0
12-04 09:37:07,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2472910848.0,1140023296.0,7029088256.0,22977052672.0,2734432.0,144009.0
12-04 09:37:08,0.501,0.251,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2473320448.0,1140023296.0,7030964224.0,22974767104.0,2458166.0,125793.0
12-04 09:37:09,0.419,0.168,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2473234432.0,1140031488.0,7033597952.0,22972211200.0,2690646.0,134576.0
12-04 09:37:10,0.417,0.250,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2473295872.0,1140031488.0,7035981824.0,22969765888.0,2940078.0,141775.0
12-04 09:37:11,0.168,0.252,99.581,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2473848832.0,1140031488.0,7038095360.0,22967099392.0,2534139.0,137684.0
12-04 09:37:12,0.501,0.167,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2473549824.0,1140031488.0,7040790528.0,22964703232.0,2718349.0,143874.0
12-04 09:37:13,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2473570304.0,1140031488.0,7043121152.0,22962352128.0,2652889.0,133905.0
12-04 09:37:14,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2473840640.0,1140031488.0,7045451776.0,22959751168.0,2889426.0,149635.0
12-04 09:37:15,0.334,0.251,99.164,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2473877504.0,1140039680.0,7047852032.0,22957305856.0,2611847.0,133553.0
12-04 09:37:16,0.167,0.334,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2473504768.0,1140039680.0,7050240000.0,22955290624.0,2611659.0,137418.0
12-04 09:37:17,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2473865216.0,1140039680.0,7052546048.0,22952624128.0,2676322.0,135338.0
12-04 09:37:18,0.334,0.334,99.165,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2474283008.0,1140039680.0,7054876672.0,22949875712.0,2880868.0,140423.0
12-04 09:37:19,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2473701376.0,1140039680.0,7057424384.0,22947909632.0,2509387.0,130559.0
12-04 09:37:20,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2474422272.0,1140039680.0,7059341312.0,22945271808.0,2672272.0,134751.0
12-04 09:37:21,0.334,0.334,98.831,0.250,0.0,0.250,0.0,94208.0,0.0,8.0,2474115072.0,1140047872.0,7061954560.0,22942957568.0,2688556.0,138200.0
12-04 09:37:22,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2474602496.0,1140047872.0,7064276992.0,22940147712.0,2920678.0,147097.0
12-04 09:37:23,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2474303488.0,1140047872.0,7066861568.0,22937862144.0,2668649.0,139451.0
12-04 09:37:24,0.251,0.335,99.330,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2474295296.0,1140047872.0,7069188096.0,22935543808.0,2543767.0,131054.0
12-04 09:37:25,0.334,0.500,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2475319296.0,1140047872.0,7070953472.0,22932754432.0,2631838.0,131072.0
12-04 09:37:26,0.418,0.167,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2474975232.0,1140047872.0,7073730560.0,22930321408.0,2971871.0,196035.0
12-04 09:37:27,0.251,0.084,99.413,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2474627072.0,1140056064.0,7076306944.0,22928084992.0,2688083.0,140890.0
12-04 09:37:28,0.584,0.083,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2474930176.0,1140056064.0,7078211584.0,22925877248.0,2550392.0,144518.0
12-04 09:37:29,0.334,0.250,98.998,0.0,0.0,0.417,0.0,16384.0,0.0,1.0,2474868736.0,1140056064.0,7080878080.0,22923272192.0,2683782.0,135095.0
12-04 09:37:30,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2474975232.0,1140056064.0,7083212800.0,22920830976.0,2865736.0,145938.0
12-04 09:37:31,0.418,0.334,99.165,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2474983424.0,1140056064.0,7085760512.0,22918275072.0,2700898.0,139563.0
12-04 09:37:32,0.0,0.335,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2475331584.0,1140056064.0,7087636480.0,22916050944.0,2521732.0,128637.0
12-04 09:37:33,0.252,0.084,99.329,0.168,0.0,0.168,0.0,24576.0,0.0,5.0,2475053056.0,1140064256.0,7090286592.0,22913671168.0,2647683.0,139459.0
12-04 09:37:34,0.419,0.251,99.246,0.0,0.0,0.084,0.0,32768.0,0.0,6.0,2475139072.0,1140064256.0,7092596736.0,22911275008.0,2877116.0,148223.0
12-04 09:37:35,0.583,0.500,98.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2475208704.0,1140064256.0,7095193600.0,22908608512.0,2749613.0,141067.0
12-04 09:37:36,0.671,0.168,99.078,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2475286528.0,1140064256.0,7097466880.0,22906257408.0,2515086.0,148659.0
12-04 09:37:37,0.250,0.334,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2475696128.0,1140064256.0,7099310080.0,22904004608.0,2570237.0,137404.0
12-04 09:37:38,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2475347968.0,1140064256.0,7102070784.0,22901592064.0,2815834.0,145542.0
12-04 09:37:39,0.168,0.335,99.162,0.168,0.0,0.168,0.0,82108416.0,0.0,83.0,2475503616.0,1140072448.0,7104413696.0,22899085312.0,2656506.0,129721.0
12-04 09:37:40,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2475757568.0,1140072448.0,7106781184.0,22896463872.0,2739644.0,136991.0
12-04 09:37:41,0.251,0.334,99.331,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2475319296.0,1140072448.0,7109185536.0,22894497792.0,2560594.0,130403.0
12-04 09:37:42,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2475667456.0,1140072448.0,7111663616.0,22891671552.0,2920248.0,147232.0
12-04 09:37:43,0.335,0.084,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2475982848.0,1140072448.0,7113904128.0,22889115648.0,2678260.0,137999.0
12-04 09:37:44,0.335,0.167,99.414,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2475503616.0,1140072448.0,7116255232.0,22887243776.0,2508742.0,130062.0
12-04 09:37:45,0.419,0.168,99.077,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2474921984.0,1140080640.0,7118520320.0,22885552128.0,2752901.0,144646.0
12-04 09:37:46,0.418,0.084,99.331,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2475405312.0,1140080640.0,7120871424.0,22882717696.0,2838760.0,142664.0
12-04 09:37:47,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2475208704.0,1140080640.0,7123415040.0,22880370688.0,2605964.0,139543.0
12-04 09:37:48,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2475245568.0,1140080640.0,7125696512.0,22878052352.0,2681486.0,135258.0
12-04 09:37:49,0.585,0.167,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2475474944.0,1140080640.0,7127990272.0,22875529216.0,2730323.0,140094.0
12-04 09:37:50,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2475036672.0,1140080640.0,7130746880.0,22873210880.0,2874444.0,142853.0
12-04 09:37:51,0.251,0.251,99.163,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2475343872.0,1140088832.0,7132938240.0,22870704128.0,2592650.0,135837.0
12-04 09:37:52,0.418,0.251,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2475409408.0,1140088832.0,7135174656.0,22868402176.0,2663414.0,137505.0
12-04 09:37:53,0.418,0.334,99.081,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2475466752.0,1140088832.0,7137656832.0,22865862656.0,2579783.0,136642.0
12-04 09:37:54,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2475622400.0,1140088832.0,7139946496.0,22863417344.0,2787223.0,145073.0
12-04 09:37:55,0.584,0.334,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2475466752.0,1140088832.0,7142404096.0,22861115392.0,2863716.0,144430.0
12-04 09:37:56,0.251,0.418,99.247,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2475601920.0,1140088832.0,7144808448.0,22858575872.0,2492336.0,126390.0
12-04 09:37:57,0.334,0.334,98.831,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2475528192.0,1140097024.0,7146999808.0,22856450048.0,2558730.0,131715.0
12-04 09:37:58,0.502,0.167,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2476183552.0,1140097024.0,7149281280.0,22853513216.0,2990646.0,148215.0
12-04 09:37:59,0.418,0.251,99.247,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2475524096.0,1140097024.0,7152259072.0,22851194880.0,2715175.0,135892.0
12-04 09:38:00,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2475909120.0,1140097024.0,7154380800.0,22848688128.0,2524340.0,131067.0
12-04 09:38:01,0.334,0.167,99.082,0.0,0.0,0.417,0.0,86016.0,0.0,6.0,2475880448.0,1140097024.0,7156617216.0,22846480384.0,2598268.0,133046.0
12-04 09:38:02,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2476326912.0,1140097024.0,7158931456.0,22843719680.0,2984597.0,148237.0
12-04 09:38:03,0.419,0.168,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2475773952.0,1140105216.0,7161507840.0,22841688064.0,2687726.0,137181.0
12-04 09:38:04,0.417,0.333,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2476064768.0,1140105216.0,7163408384.0,22839496704.0,2096193.0,116777.0
12-04 09:38:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2476007424.0,1140105216.0,7163383808.0,22839578624.0,13529.0,22813.0
12-04 09:38:06,0.250,0.083,99.583,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2476064768.0,1140105216.0,7163383808.0,22839521280.0,31322.0,37841.0
12-04 09:38:07,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2476064768.0,1140105216.0,7163383808.0,22839521280.0,12929.0,20750.0
12-04 09:38:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2476056576.0,1140105216.0,7163383808.0,22839529472.0,13037.0,21840.0
12-04 09:38:09,0.0,0.167,99.666,0.167,0.0,0.0,0.0,59826176.0,0.0,69.0,2476048384.0,1140113408.0,7163383808.0,22839529472.0,12835.0,21595.0
12-04 09:38:10,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2476048384.0,1140113408.0,7163383808.0,22839529472.0,13565.0,22967.0
12-04 09:38:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2476048384.0,1140113408.0,7163383808.0,22839529472.0,13270.0,22213.0
12-04 09:38:12,0.417,0.250,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2476056576.0,1140113408.0,7165169664.0,22837735424.0,2197701.0,121356.0
12-04 09:38:13,0.334,0.167,99.248,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2476240896.0,1140113408.0,7167684608.0,22835036160.0,2886844.0,144477.0
12-04 09:38:14,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2476158976.0,1140113408.0,7170658304.0,22832144384.0,3012897.0,149472.0
12-04 09:38:15,0.335,0.251,99.162,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2476187648.0,1140121600.0,7173332992.0,22829432832.0,3442088.0,163683.0
12-04 09:38:16,0.334,0.251,99.164,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2476376064.0,1140121600.0,7175905280.0,22826672128.0,2903277.0,143308.0
12-04 09:38:17,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2476343296.0,1140121600.0,7179382784.0,22823227392.0,3648732.0,172628.0
12-04 09:38:18,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2476441600.0,1140121600.0,7181602816.0,22820909056.0,2740761.0,129929.0
12-04 09:38:19,0.335,0.335,98.660,0.503,0.0,0.168,0.0,18608128.0,0.0,28.0,2475958272.0,1140121600.0,7184130048.0,22818865152.0,3396924.0,159351.0
12-04 09:38:20,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2475900928.0,1140121600.0,7187222528.0,22815830016.0,3222632.0,158851.0
12-04 09:38:21,0.334,0.417,98.832,0.167,0.0,0.250,0.0,53248.0,0.0,5.0,2475778048.0,1140129792.0,7190130688.0,22813036544.0,3058661.0,152063.0
12-04 09:38:22,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2476302336.0,1140129792.0,7192686592.0,22809956352.0,3311995.0,164996.0
12-04 09:38:23,0.084,0.168,99.497,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2476273664.0,1140129792.0,7195779072.0,22806892544.0,3468171.0,159828.0
12-04 09:38:24,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2476462080.0,1140129792.0,7198257152.0,22804226048.0,2858336.0,145392.0
12-04 09:38:25,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2476838912.0,1140129792.0,7201525760.0,22800580608.0,3439125.0,161424.0
12-04 09:38:26,0.334,0.334,99.080,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2477342720.0,1140129792.0,7203909632.0,22797692928.0,3145931.0,159244.0
12-04 09:38:27,0.251,0.419,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2477076480.0,1140137984.0,7207149568.0,22794711040.0,3286280.0,158748.0
12-04 09:38:28,0.335,0.335,99.246,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2477101056.0,1140137984.0,7209967616.0,22791868416.0,3070390.0,153431.0
12-04 09:38:29,0.334,0.251,99.081,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2476969984.0,1140137984.0,7212797952.0,22789169152.0,3465136.0,148554.0
12-04 09:38:30,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2477191168.0,1140137984.0,7215210496.0,22786535424.0,2879949.0,140530.0
12-04 09:38:31,0.335,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2477572096.0,1140137984.0,7218241536.0,22783123456.0,3512757.0,160393.0
12-04 09:38:32,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2477359104.0,1140137984.0,7221280768.0,22780297216.0,3141198.0,148553.0
12-04 09:38:33,0.251,0.167,99.163,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2477785088.0,1140146176.0,7223754752.0,22777389056.0,3078307.0,151147.0
12-04 09:38:34,0.502,0.334,99.080,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2477211648.0,1140146176.0,7226773504.0,22774943744.0,3221838.0,152314.0
12-04 09:38:35,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2477658112.0,1140146176.0,7229624320.0,22771646464.0,3387590.0,152253.0
12-04 09:38:36,0.500,0.417,98.916,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2477309952.0,1140146176.0,7232528384.0,22769090560.0,2945203.0,157906.0
12-04 09:38:37,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2477838336.0,1140146176.0,7235207168.0,22765883392.0,3671608.0,174800.0
12-04 09:38:38,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2477416448.0,1140146176.0,7237931008.0,22763581440.0,2812373.0,133489.0
12-04 09:38:39,0.419,0.168,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2477412352.0,1140154368.0,7241289728.0,22760218624.0,3494371.0,148669.0
12-04 09:38:40,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2477637632.0,1140154368.0,7243476992.0,22757806080.0,2802975.0,129379.0
12-04 09:38:41,0.335,0.251,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2477854720.0,1140154368.0,7246770176.0,22754295808.0,3712556.0,163664.0
12-04 09:38:42,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2478043136.0,1140154368.0,7248994304.0,22751883264.0,2685310.0,132689.0
12-04 09:38:43,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2477858816.0,1140154368.0,7252242432.0,22748819456.0,3560799.0,165523.0
12-04 09:38:44,0.251,0.251,99.414,0.0,0.0,0.084,0.0,98304.0,0.0,13.0,2477756416.0,1140154368.0,7255199744.0,22745964544.0,3093640.0,150609.0
12-04 09:38:45,0.334,0.251,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2478563328.0,1140162560.0,7258099712.0,22742249472.0,3389853.0,153860.0
12-04 09:38:46,0.502,0.251,99.247,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2478551040.0,1140162560.0,7260880896.0,22739480576.0,3196729.0,167175.0
12-04 09:38:47,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2478772224.0,1140162560.0,7263739904.0,22736400384.0,3164238.0,158869.0
12-04 09:38:48,0.418,0.335,98.996,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2479165440.0,1140162560.0,7266267136.0,22733479936.0,3239809.0,160964.0
12-04 09:38:49,0.335,0.251,99.246,0.0,0.0,0.168,0.0,86867968.0,0.0,88.0,2478739456.0,1140162560.0,7269314560.0,22730858496.0,3170789.0,156937.0
12-04 09:38:50,0.585,0.334,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2478903296.0,1140162560.0,7272099840.0,22727909376.0,3110328.0,157082.0
12-04 09:38:51,0.501,0.418,98.914,0.167,0.0,0.0,0.0,106496.0,0.0,10.0,2479325184.0,1140170752.0,7274893312.0,22724685824.0,3490634.0,183599.0
12-04 09:38:52,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2479513600.0,1140170752.0,7277498368.0,22721892352.0,3064408.0,158172.0
12-04 09:38:53,0.334,0.250,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2478907392.0,1140170752.0,7280611328.0,22719385600.0,3076187.0,150047.0
12-04 09:38:54,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2479042560.0,1140170752.0,7283699712.0,22716162048.0,3506585.0,165332.0
12-04 09:38:55,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2479390720.0,1140170752.0,7286366208.0,22713147392.0,3148727.0,156794.0
12-04 09:38:56,0.334,0.167,99.247,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2479312896.0,1140170752.0,7289143296.0,22710448128.0,3137910.0,158543.0
12-04 09:38:57,0.167,0.335,99.414,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2479644672.0,1140178944.0,7291961344.0,22707290112.0,3247083.0,160029.0
12-04 09:38:58,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2479669248.0,1140178944.0,7294763008.0,22704463872.0,3245154.0,160703.0
12-04 09:38:59,0.252,0.168,99.497,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2479886336.0,1140178944.0,7297736704.0,22701273088.0,3177063.0,161653.0
12-04 09:39:00,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2479845376.0,1140178944.0,7300317184.0,22698733568.0,3056052.0,150206.0
12-04 09:39:01,0.084,0.335,99.413,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2479710208.0,1140178944.0,7303262208.0,22695923712.0,3229783.0,162101.0
12-04 09:39:02,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2480173056.0,1140178944.0,7306100736.0,22692622336.0,3561074.0,168921.0
12-04 09:39:03,0.251,0.334,99.165,0.167,0.0,0.084,0.0,20480.0,0.0,3.0,2479878144.0,1140187136.0,7309148160.0,22689861632.0,3075922.0,153750.0
12-04 09:39:04,0.418,0.167,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2479816704.0,1140187136.0,7312179200.0,22686892032.0,3370963.0,162305.0
12-04 09:39:05,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2480533504.0,1140187136.0,7314771968.0,22683582464.0,2994514.0,147777.0
12-04 09:39:06,0.335,0.251,99.330,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2480816128.0,1140187136.0,7317544960.0,22680526848.0,3457315.0,190701.0
12-04 09:39:07,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2480988160.0,1140187136.0,7320039424.0,22677860352.0,3004545.0,154546.0
12-04 09:39:08,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2480963584.0,1140187136.0,7323205632.0,22674718720.0,3238561.0,158354.0
12-04 09:39:09,0.418,0.334,98.746,0.251,0.0,0.251,0.0,36864.0,0.0,4.0,2480881664.0,1140195328.0,7326597120.0,22671400960.0,3611778.0,191606.0
12-04 09:39:10,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2481360896.0,1140195328.0,7328722944.0,22668795904.0,2833072.0,139660.0
12-04 09:39:11,0.251,0.418,99.163,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2481291264.0,1140195328.0,7331856384.0,22665732096.0,3357687.0,163628.0
12-04 09:39:12,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2480893952.0,1140195328.0,7333457920.0,22664527872.0,1605855.0,78574.0
12-04 09:39:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2481143808.0,1140195328.0,7333462016.0,22664273920.0,13565.0,22673.0
12-04 09:39:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2481143808.0,1140195328.0,7333462016.0,22664273920.0,14488.0,22230.0
12-04 09:39:15,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2481135616.0,1140203520.0,7333462016.0,22664273920.0,12151.0,21196.0
12-04 09:39:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2481135616.0,1140203520.0,7333462016.0,22664273920.0,12575.0,21756.0
12-04 09:39:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2481135616.0,1140203520.0,7333462016.0,22664273920.0,12545.0,22182.0
12-04 09:39:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2481061888.0,1140203520.0,7333462016.0,22664347648.0,11599.0,20181.0
12-04 09:39:19,0.167,0.167,99.666,0.0,0.0,0.0,0.0,64823296.0,0.0,72.0,2481061888.0,1140203520.0,7333462016.0,22664347648.0,22679.0,21359.0
12-04 09:39:20,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2481000448.0,1140203520.0,7335968768.0,22661902336.0,2846511.0,149616.0
12-04 09:39:21,0.167,0.417,98.998,0.250,0.0,0.167,0.0,102400.0,0.0,10.0,2481139712.0,1140211712.0,7338708992.0,22659014656.0,3176088.0,147088.0
12-04 09:39:22,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2480836608.0,1140211712.0,7341948928.0,22656077824.0,3862008.0,172605.0
12-04 09:39:23,0.334,0.334,99.165,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2481344512.0,1140211712.0,7344934912.0,22652583936.0,2989750.0,129762.0
12-04 09:39:24,0.250,0.584,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2481401856.0,1140211712.0,7348035584.0,22649425920.0,3912410.0,151317.0
12-04 09:39:25,0.252,0.336,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2481836032.0,1140211712.0,7351103488.0,22645923840.0,3312679.0,150441.0
12-04 09:39:26,0.418,0.251,99.165,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2482016256.0,1140211712.0,7354048512.0,22642798592.0,3467250.0,158102.0
12-04 09:39:27,0.251,0.251,99.331,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2481852416.0,1140219904.0,7357091840.0,22639910912.0,3277205.0,158542.0
12-04 09:39:28,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2481827840.0,1140219904.0,7360417792.0,22636609536.0,3689646.0,164983.0
12-04 09:39:29,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2481987584.0,1140219904.0,7363481600.0,22633385984.0,3541296.0,165954.0
12-04 09:39:30,0.335,0.084,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2481954816.0,1140219904.0,7366393856.0,22630506496.0,3255706.0,147458.0
12-04 09:39:31,0.168,0.335,99.246,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2482376704.0,1140219904.0,7369703424.0,22626775040.0,3908473.0,182596.0
12-04 09:39:32,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2482094080.0,1140219904.0,7372779520.0,22623981568.0,3074996.0,150578.0
12-04 09:39:33,0.250,0.584,98.748,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2482343936.0,1140228096.0,7375966208.0,22620536832.0,3840170.0,168059.0
12-04 09:39:34,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2482372608.0,1140228096.0,7378857984.0,22617616384.0,3137198.0,155304.0
12-04 09:39:35,0.501,0.501,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2482880512.0,1140228096.0,7381745664.0,22614220800.0,3450621.0,157518.0
12-04 09:39:36,0.418,0.251,99.081,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2482503680.0,1140228096.0,7384838144.0,22611505152.0,3516943.0,179640.0
12-04 09:39:37,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2482966528.0,1140228096.0,7387803648.0,22608076800.0,3351925.0,155144.0
12-04 09:39:38,0.502,0.334,98.997,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2482511872.0,1140228096.0,7391162368.0,22605172736.0,3592800.0,166234.0
12-04 09:39:39,0.419,0.252,99.077,0.168,0.0,0.084,0.0,32768.0,0.0,4.0,2483093504.0,1140236288.0,7394000896.0,22601744384.0,3555405.0,167112.0
12-04 09:39:40,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2482950144.0,1140236288.0,7397351424.0,22598537216.0,3575667.0,164574.0
12-04 09:39:41,0.252,0.084,99.497,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2483089408.0,1140236288.0,7400181760.0,22595567616.0,3241578.0,150663.0
12-04 09:39:42,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2482212864.0,1140236288.0,7403487232.0,22593138688.0,3624330.0,171687.0
12-04 09:39:43,0.168,0.336,99.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2482548736.0,1140236288.0,7406198784.0,22590091264.0,3380399.0,156642.0
12-04 09:39:44,0.334,0.501,98.914,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2482196480.0,1140236288.0,7409311744.0,22587330560.0,3594328.0,164783.0
12-04 09:39:45,0.501,0.334,98.663,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2482200576.0,1140244480.0,7412862976.0,22583767040.0,3608796.0,162404.0
12-04 09:39:46,0.418,0.334,98.997,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2482544640.0,1140244480.0,7415353344.0,22580932608.0,3253321.0,157835.0
12-04 09:39:47,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2482073600.0,1140244480.0,7418712064.0,22578044928.0,3609411.0,168642.0
12-04 09:39:48,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2482495488.0,1140244480.0,7421575168.0,22574759936.0,3326452.0,156205.0
12-04 09:39:49,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2482311168.0,1140244480.0,7424679936.0,22571839488.0,3465412.0,155909.0
12-04 09:39:50,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2482323456.0,1140244480.0,7427637248.0,22568869888.0,3426564.0,161733.0
12-04 09:39:51,0.418,0.418,98.829,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2482438144.0,1140252672.0,7431163904.0,22565220352.0,3682569.0,187276.0
12-04 09:39:52,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2482778112.0,1140252672.0,7433793536.0,22562250752.0,3419684.0,160108.0
12-04 09:39:53,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2482593792.0,1140252672.0,7436865536.0,22559363072.0,3377430.0,157888.0
12-04 09:39:54,0.084,0.336,99.496,0.0,0.0,0.084,0.0,60411904.0,0.0,58.0,2482597888.0,1140252672.0,7439974400.0,22556250112.0,3393829.0,152364.0
12-04 09:39:55,0.336,0.084,99.412,0.0,0.0,0.168,0.0,45891584.0,0.0,49.0,2482921472.0,1140252672.0,7442903040.0,22552997888.0,3516726.0,162543.0
12-04 09:39:56,0.251,0.335,99.330,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2483175424.0,1140252672.0,7445950464.0,22549696512.0,3385060.0,163512.0
12-04 09:39:57,0.335,0.168,99.330,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2483056640.0,1140260864.0,7449284608.0,22546472960.0,3700375.0,153172.0
12-04 09:39:58,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2482954240.0,1140260864.0,7452434432.0,22543425536.0,3538420.0,160305.0
12-04 09:39:59,0.168,0.252,99.412,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,2483458048.0,1140260864.0,7455375360.0,22539980800.0,3536470.0,168394.0
12-04 09:40:00,0.334,0.501,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2483015680.0,1140260864.0,7458832384.0,22536966144.0,3468201.0,163804.0
12-04 09:40:01,0.251,0.084,99.413,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2483412992.0,1140260864.0,7461515264.0,22533885952.0,3256245.0,151193.0
12-04 09:40:02,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2483322880.0,1140260864.0,7464890368.0,22530600960.0,3604288.0,174772.0
12-04 09:40:03,0.586,0.251,98.912,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2483638272.0,1140269056.0,7467614208.0,22527553536.0,3502406.0,162174.0
12-04 09:40:04,0.835,0.334,98.580,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2484019200.0,1140269056.0,7470583808.0,22524203008.0,3481579.0,160095.0
12-04 09:40:05,0.419,0.335,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2484076544.0,1140269056.0,7473434624.0,22521294848.0,3364909.0,160588.0
12-04 09:40:06,0.250,0.334,99.082,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2483552256.0,1140269056.0,7477018624.0,22518235136.0,3665268.0,188281.0
12-04 09:40:07,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2484011008.0,1140269056.0,7479844864.0,22514950144.0,3346244.0,157081.0
12-04 09:40:08,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2483781632.0,1140269056.0,7483281408.0,22511742976.0,3639072.0,172668.0
12-04 09:40:09,0.418,0.334,98.913,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2483978240.0,1140277248.0,7485980672.0,22508838912.0,3335518.0,163037.0
12-04 09:40:10,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2484027392.0,1140277248.0,7489359872.0,22505410560.0,3583335.0,166252.0
12-04 09:40:11,0.585,0.0,99.081,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2484449280.0,1140277248.0,7492194304.0,22502154240.0,3353130.0,162897.0
12-04 09:40:12,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2484744192.0,1140277248.0,7495262208.0,22498791424.0,3494284.0,159878.0
12-04 09:40:13,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2484248576.0,1140277248.0,7498805248.0,22495744000.0,3628095.0,166432.0
12-04 09:40:14,0.335,0.251,99.163,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2484772864.0,1140277248.0,7501062144.0,22492962816.0,3038280.0,145834.0
12-04 09:40:15,0.334,0.334,98.913,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2484727808.0,1140285440.0,7504621568.0,22489440256.0,3715172.0,168397.0
12-04 09:40:16,0.251,0.251,99.329,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2484400128.0,1140285440.0,7507820544.0,22486568960.0,3706807.0,173277.0
12-04 09:40:17,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2484957184.0,1140285440.0,7510183936.0,22483648512.0,2774509.0,135380.0
12-04 09:40:18,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2484752384.0,1140285440.0,7512674304.0,22481362944.0,2643030.0,124720.0
12-04 09:40:19,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2485248000.0,1140285440.0,7515561984.0,22477979648.0,3686361.0,146184.0
12-04 09:40:20,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2484674560.0,1140285440.0,7519625216.0,22474489856.0,4055051.0,152963.0
12-04 09:40:21,0.334,0.334,98.999,0.083,0.0,0.250,0.0,77824.0,0.0,7.0,2484813824.0,1140293632.0,7522795520.0,22471172096.0,3440496.0,130566.0
12-04 09:40:22,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2485506048.0,1140293632.0,7525945344.0,22467330048.0,4120768.0,178754.0
12-04 09:40:23,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2485215232.0,1140293632.0,7529046016.0,22464520192.0,3188072.0,158111.0
12-04 09:40:24,0.335,0.335,98.996,0.0,0.0,0.335,0.0,47599616.0,0.0,46.0,2484973568.0,1140293632.0,7532429312.0,22461378560.0,3615080.0,167617.0
12-04 09:40:25,0.501,0.501,98.748,0.0,0.0,0.250,0.0,44384256.0,0.0,44.0,2485612544.0,1140293632.0,7535484928.0,22457683968.0,3548348.0,168453.0
12-04 09:40:26,0.334,0.418,99.165,0.0,0.0,0.084,0.0,90112.0,0.0,8.0,2485714944.0,1140293632.0,7538282496.0,22454784000.0,3303232.0,157586.0
12-04 09:40:27,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2485755904.0,1140301824.0,7541501952.0,22451515392.0,3668956.0,163551.0
12-04 09:40:28,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2485837824.0,1140301824.0,7544483840.0,22448451584.0,3292775.0,149098.0
12-04 09:40:29,0.833,0.250,98.667,0.0,0.0,0.250,0.0,36864.0,0.0,6.0,2485940224.0,1140301824.0,7547588608.0,22445244416.0,3662800.0,170030.0
12-04 09:40:30,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2486046720.0,1140301824.0,7550918656.0,22441807872.0,3475621.0,167231.0
12-04 09:40:31,0.335,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2486575104.0,1140301824.0,7553531904.0,22438666240.0,3412494.0,158260.0
12-04 09:40:32,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2486468608.0,1140301824.0,7556591616.0,22435713024.0,3512679.0,170418.0
12-04 09:40:33,0.418,0.251,98.996,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2486599680.0,1140310016.0,7559643136.0,22432522240.0,3473812.0,162411.0
12-04 09:40:34,0.419,0.168,99.329,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2486710272.0,1140310016.0,7562674176.0,22429380608.0,3354785.0,162776.0
12-04 09:40:35,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2486382592.0,1140310016.0,7566065664.0,22426316800.0,3733794.0,165306.0
12-04 09:40:36,0.334,0.334,99.165,0.084,0.0,0.084,0.0,65536.0,0.0,5.0,2486259712.0,1140310016.0,7569268736.0,22423236608.0,3202949.0,168883.0
12-04 09:40:37,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2486587392.0,1140310016.0,7572336640.0,22419841024.0,3800297.0,166251.0
12-04 09:40:38,0.0,0.418,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2486652928.0,1140310016.0,7575207936.0,22416904192.0,3143319.0,148629.0
12-04 09:40:39,0.585,0.334,98.663,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2486661120.0,1140318208.0,7578492928.0,22413602816.0,3534752.0,159526.0
12-04 09:40:40,0.251,0.168,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2486812672.0,1140318208.0,7581470720.0,22410473472.0,3488099.0,172553.0
12-04 09:40:41,0.418,0.251,99.079,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2486837248.0,1140318208.0,7584681984.0,22407237632.0,3625996.0,167539.0
12-04 09:40:42,0.584,0.417,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2487357440.0,1140318208.0,7587385344.0,22404014080.0,3386720.0,158732.0
12-04 09:40:43,0.168,0.419,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2487267328.0,1140318208.0,7590588416.0,22400901120.0,3480112.0,163996.0
12-04 09:40:44,0.418,0.334,98.914,0.0,0.0,0.334,0.0,69632.0,0.0,6.0,2487214080.0,1140318208.0,7593496576.0,22398046208.0,3496554.0,166629.0
12-04 09:40:45,0.335,0.251,98.994,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,2487521280.0,1140326400.0,7596953600.0,22394273792.0,3491898.0,158230.0
12-04 09:40:46,0.335,0.251,99.246,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2487521280.0,1140326400.0,7599943680.0,22391283712.0,3491198.0,159810.0
12-04 09:40:47,0.336,0.084,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2487967744.0,1140326400.0,7602647040.0,22388133888.0,3360685.0,151917.0
12-04 09:40:48,0.584,0.417,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2487705600.0,1140326400.0,7606083584.0,22384959488.0,3487476.0,159904.0
12-04 09:40:49,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2487713792.0,1140326400.0,7609249792.0,22381785088.0,3663584.0,160448.0
12-04 09:40:50,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2488160256.0,1140326400.0,7612026880.0,22378561536.0,3359446.0,161182.0
12-04 09:40:51,0.251,0.251,99.079,0.167,0.0,0.251,0.0,77824.0,0.0,7.0,2488422400.0,1140334592.0,7614898176.0,22375419904.0,3376080.0,146752.0
12-04 09:40:52,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2487951360.0,1140334592.0,7618306048.0,22372483072.0,3541136.0,170922.0
12-04 09:40:53,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2488213504.0,1140334592.0,7621091328.0,22369435648.0,3410061.0,162931.0
12-04 09:40:54,0.251,0.419,99.162,0.0,0.0,0.168,0.0,37539840.0,0.0,36.0,2488487936.0,1140334592.0,7624200192.0,22366052352.0,3575686.0,166811.0
12-04 09:40:55,0.334,0.584,98.831,0.0,0.0,0.250,0.0,54706176.0,0.0,54.0,2488184832.0,1140334592.0,7627612160.0,22362943488.0,3487299.0,162110.0
12-04 09:40:56,0.251,0.168,99.497,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2488692736.0,1140334592.0,7630659584.0,22359388160.0,3696454.0,163322.0
12-04 09:40:57,0.334,0.251,99.165,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2488827904.0,1140342784.0,7633358848.0,22356545536.0,3161792.0,150069.0
12-04 09:40:58,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2488950784.0,1140342784.0,7636537344.0,22353244160.0,3602317.0,167063.0
12-04 09:40:59,0.335,0.335,99.247,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2488651776.0,1140342784.0,7639486464.0,22350594048.0,3086034.0,147283.0
12-04 09:41:00,0.250,0.167,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2489229312.0,1140342784.0,7642656768.0,22346846208.0,3793851.0,159016.0
12-04 09:41:01,0.251,0.251,99.414,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2489163776.0,1140342784.0,7646040064.0,22343528448.0,3733504.0,174672.0
12-04 09:41:02,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2489040896.0,1140342784.0,7648890880.0,22340800512.0,3197082.0,152916.0
12-04 09:41:03,0.418,0.251,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2489282560.0,1140350976.0,7652134912.0,22337306624.0,3601763.0,171105.0
12-04 09:41:04,0.418,0.251,98.997,0.0,0.0,0.334,0.0,24576.0,0.0,4.0,2489507840.0,1140350976.0,7654907904.0,22334308352.0,3338016.0,163180.0
12-04 09:41:05,0.501,0.501,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2489540608.0,1140350976.0,7658065920.0,22331117568.0,3536707.0,164424.0
12-04 09:41:06,0.084,0.336,99.496,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2489294848.0,1140350976.0,7661137920.0,22328291328.0,3377240.0,175553.0
12-04 09:41:07,0.500,0.333,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2489360384.0,1140350976.0,7664459776.0,22324903936.0,3581226.0,172284.0
12-04 09:41:08,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2489749504.0,1140350976.0,7667294208.0,22321680384.0,3436944.0,160436.0
12-04 09:41:09,0.585,0.334,98.914,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,2489458688.0,1140359168.0,7670591488.0,22318665728.0,3546855.0,162259.0
12-04 09:41:10,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2489487360.0,1140359168.0,7673769984.0,22315458560.0,3564329.0,169994.0
12-04 09:41:11,0.335,0.167,99.247,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2489937920.0,1140359168.0,7676510208.0,22312267776.0,3423107.0,157679.0
12-04 09:41:12,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2489958400.0,1140359168.0,7679569920.0,22309187584.0,3385636.0,162609.0
12-04 09:41:13,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2489933824.0,1140359168.0,7682846720.0,22305935360.0,3684067.0,171622.0
12-04 09:41:14,0.336,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2489769984.0,1140359168.0,7685804032.0,22303141888.0,3210836.0,152901.0
12-04 09:41:15,0.584,0.500,98.666,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2490171392.0,1140367360.0,7689048064.0,22299488256.0,3910372.0,180891.0
12-04 09:41:16,0.168,0.168,99.413,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2490351616.0,1140367360.0,7691620352.0,22296735744.0,3196910.0,150989.0
12-04 09:41:17,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2490486784.0,1140367360.0,7694921728.0,22293299200.0,3542365.0,165944.0
12-04 09:41:18,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2490634240.0,1140367360.0,7697854464.0,22290219008.0,3380368.0,156498.0
12-04 09:41:19,0.500,0.500,98.667,0.0,0.0,0.333,0.0,24576.0,0.0,2.0,2490372096.0,1140367360.0,7701147648.0,22287187968.0,3549350.0,169096.0
12-04 09:41:20,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2490331136.0,1140367360.0,7701790720.0,22286585856.0,745125.0,43124.0
12-04 09:41:21,0.083,0.167,99.250,0.500,0.0,0.0,0.0,102400.0,0.0,9.0,2490449920.0,1140375552.0,7701917696.0,22286331904.0,12740.0,22405.0
12-04 09:41:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2490449920.0,1140375552.0,7701917696.0,22286331904.0,12957.0,20643.0
12-04 09:41:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2490449920.0,1140375552.0,7701917696.0,22286331904.0,12046.0,20969.0
12-04 09:41:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,23027712.0,0.0,22.0,2490449920.0,1140375552.0,7701917696.0,22286331904.0,12821.0,22052.0
12-04 09:41:25,0.250,0.250,99.500,0.0,0.0,0.0,0.0,54878208.0,0.0,54.0,2491297792.0,1140375552.0,7701917696.0,22285484032.0,13220.0,23189.0
12-04 09:41:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2490966016.0,1140375552.0,7701917696.0,22285815808.0,11489.0,20090.0
12-04 09:41:27,0.250,0.167,99.334,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2490945536.0,1140383744.0,7701921792.0,22285824000.0,12131.0,21351.0
12-04 09:41:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2490945536.0,1140383744.0,7701921792.0,22285824000.0,12203.0,21299.0
12-04 09:41:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2490945536.0,1140383744.0,7701921792.0,22285824000.0,12101.0,21080.0
12-04 09:41:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2490945536.0,1140383744.0,7701921792.0,22285824000.0,11806.0,20608.0
12-04 09:41:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2490945536.0,1140383744.0,7701921792.0,22285824000.0,13389.0,23843.0
12-04 09:41:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2490941440.0,1140383744.0,7701925888.0,22285824000.0,12114.0,21208.0
12-04 09:41:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2490933248.0,1140391936.0,7701925888.0,22285824000.0,11181.0,19373.0
12-04 09:41:34,0.335,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2491052032.0,1140391936.0,7703711744.0,22283919360.0,2281736.0,128735.0
12-04 09:41:35,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2490830848.0,1140391936.0,7706775552.0,22281076736.0,3254946.0,133970.0
12-04 09:41:36,0.251,0.168,99.413,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2490826752.0,1140391936.0,7709573120.0,22278283264.0,3170679.0,157082.0
12-04 09:41:37,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2491523072.0,1140391936.0,7712309248.0,22274850816.0,3205844.0,144653.0
12-04 09:41:38,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2491518976.0,1140391936.0,7715209216.0,22271954944.0,3900106.0,169801.0
12-04 09:41:39,0.418,0.502,98.828,0.084,0.0,0.167,0.0,49152.0,0.0,9.0,2491400192.0,1140400128.0,7719325696.0,22267949056.0,4021993.0,194704.0
12-04 09:41:40,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2491498496.0,1140400128.0,7722700800.0,22264475648.0,3856911.0,157133.0
12-04 09:41:41,0.252,0.336,99.328,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2491211776.0,1140400128.0,7725543424.0,22261919744.0,3223178.0,139873.0
12-04 09:41:42,0.084,0.335,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2491322368.0,1140400128.0,7728480256.0,22258872320.0,3346425.0,144536.0
12-04 09:41:43,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2491535360.0,1140400128.0,7731744768.0,22255394816.0,3765577.0,165317.0
12-04 09:41:44,0.420,0.168,99.328,0.0,0.0,0.084,0.0,81920.0,0.0,8.0,2491232256.0,1140400128.0,7735857152.0,22251585536.0,4208447.0,187842.0
12-04 09:41:45,0.419,0.419,98.827,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2491777024.0,1140408320.0,7739117568.0,22247772160.0,4000232.0,173502.0
12-04 09:41:46,0.251,0.335,99.247,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2491912192.0,1140408320.0,7742464000.0,22244290560.0,3450090.0,145741.0
12-04 09:41:47,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2492084224.0,1140408320.0,7745527808.0,22241054720.0,3478663.0,157559.0
12-04 09:41:48,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2492477440.0,1140408320.0,7748644864.0,22237544448.0,3819478.0,166344.0
12-04 09:41:49,0.335,0.335,99.079,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2492243968.0,1140408320.0,7752687616.0,22233735168.0,4270698.0,179096.0
12-04 09:41:50,0.251,0.418,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2492518400.0,1140408320.0,7755333632.0,22230814720.0,3251674.0,151397.0
12-04 09:41:51,0.418,0.335,98.996,0.167,0.0,0.084,0.0,77824.0,0.0,7.0,2492465152.0,1140416512.0,7758647296.0,22227546112.0,3579425.0,172713.0
12-04 09:41:52,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2492411904.0,1140416512.0,7762051072.0,22224195584.0,3741244.0,157892.0
12-04 09:41:53,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2492575744.0,1140416512.0,7765663744.0,22220419072.0,4105787.0,192154.0
12-04 09:41:54,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,2493018112.0,1140416512.0,7768793088.0,22216847360.0,3771953.0,173231.0
12-04 09:41:55,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2493124608.0,1140416512.0,7771734016.0,22213799936.0,3440959.0,158142.0
12-04 09:41:56,0.335,0.168,99.246,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2492710912.0,1140416512.0,7775268864.0,22210678784.0,3811866.0,170433.0
12-04 09:41:57,0.500,0.333,98.750,0.167,0.0,0.250,0.0,24576.0,0.0,3.0,2492776448.0,1140424704.0,7778557952.0,22207315968.0,3519502.0,141880.0
12-04 09:41:58,0.251,0.418,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2492903424.0,1140424704.0,7782273024.0,22203473920.0,4049944.0,177556.0
12-04 09:41:59,0.756,0.168,98.992,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2493399040.0,1140424704.0,7784747008.0,22200504320.0,3219652.0,152517.0
12-04 09:42:00,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2493104128.0,1140424704.0,7788658688.0,22196887552.0,4182307.0,188676.0
12-04 09:42:01,0.502,0.334,99.080,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2493632512.0,1140424704.0,7791480832.0,22193537024.0,3355573.0,146904.0
12-04 09:42:02,0.418,0.418,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2493091840.0,1140424704.0,7795036160.0,22190522368.0,3970821.0,180853.0
12-04 09:42:03,0.334,0.584,98.748,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2493734912.0,1140432896.0,7798243328.0,22186663936.0,3798256.0,185783.0
12-04 09:42:04,0.334,0.334,98.913,0.0,0.0,0.418,0.0,5013504.0,0.0,5.0,2493464576.0,1140432896.0,7801655296.0,22183522304.0,3722000.0,174748.0
12-04 09:42:05,0.419,0.252,99.077,0.0,0.0,0.252,0.0,94814208.0,0.0,93.0,2495111168.0,1140432896.0,7805116416.0,22178414592.0,4067028.0,193913.0
12-04 09:42:06,0.417,0.167,99.082,0.0,0.0,0.334,0.0,98304.0,0.0,8.0,2494939136.0,1140432896.0,7808110592.0,22175592448.0,3499060.0,169851.0
12-04 09:42:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2494705664.0,1140432896.0,7808438272.0,22175498240.0,13679.0,21792.0
12-04 09:42:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2494705664.0,1140432896.0,7808438272.0,22175498240.0,12831.0,20858.0
12-04 09:42:09,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2494693376.0,1140441088.0,7809777664.0,22174162944.0,1767818.0,95998.0
12-04 09:42:10,0.503,0.168,98.994,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2494734336.0,1140441088.0,7814799360.0,22169100288.0,5368010.0,213954.0
12-04 09:42:11,0.586,0.335,98.995,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2495119360.0,1140441088.0,7820476416.0,22163038208.0,6970205.0,242172.0
12-04 09:42:12,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2494869504.0,1140441088.0,7826112512.0,22157651968.0,6033739.0,186672.0
12-04 09:42:13,0.668,0.250,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2495090688.0,1140441088.0,7830855680.0,22152687616.0,4935818.0,187011.0
12-04 09:42:14,0.335,0.168,99.329,0.0,0.0,0.168,0.0,40960.0,0.0,9.0,2494611456.0,1140441088.0,7834636288.0,22149386240.0,3943346.0,156980.0
12-04 09:42:15,0.251,0.419,98.995,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2495229952.0,1140449280.0,7837675520.0,22145720320.0,3923268.0,174418.0
12-04 09:42:16,0.335,0.418,99.079,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2495209472.0,1140449280.0,7841284096.0,22142132224.0,3958386.0,180668.0
12-04 09:42:17,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2495422464.0,1140449280.0,7844737024.0,22138466304.0,4023850.0,181017.0
12-04 09:42:18,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2495115264.0,1140449280.0,7847837696.0,22135672832.0,3451888.0,174411.0
12-04 09:42:19,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2495164416.0,1140449280.0,7851139072.0,22132322304.0,3738435.0,175200.0
12-04 09:42:20,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2495639552.0,1140449280.0,7854567424.0,22128418816.0,3845135.0,167823.0
12-04 09:42:21,0.252,0.168,99.245,0.168,0.0,0.168,0.0,77824.0,0.0,7.0,2495549440.0,1140457472.0,7857967104.0,22125101056.0,3553226.0,169289.0
12-04 09:42:22,0.501,0.417,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2495709184.0,1140457472.0,7861673984.0,22121234432.0,4437066.0,187787.0
12-04 09:42:23,0.168,0.419,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2495709184.0,1140457472.0,7864578048.0,22118330368.0,3451690.0,184153.0
12-04 09:42:24,0.502,0.335,98.996,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2495602688.0,1140457472.0,7868080128.0,22114934784.0,3851550.0,181054.0
12-04 09:42:25,0.335,0.419,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2496270336.0,1140457472.0,7870955520.0,22111391744.0,3494867.0,160839.0
12-04 09:42:26,0.418,0.251,99.165,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2496147456.0,1140457472.0,7874027520.0,22108442624.0,3239204.0,154945.0
12-04 09:42:27,0.251,0.335,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2496397312.0,1140465664.0,7877484544.0,22104727552.0,3991143.0,178054.0
12-04 09:42:28,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2496335872.0,1140465664.0,7881211904.0,22101061632.0,4052734.0,179268.0
12-04 09:42:29,0.668,0.251,98.914,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2496483328.0,1140465664.0,7884431360.0,22097694720.0,3626066.0,168366.0
12-04 09:42:30,0.418,0.335,99.163,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2496425984.0,1140465664.0,7887740928.0,22094442496.0,3524561.0,161982.0
12-04 09:42:31,0.335,0.335,99.247,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2496516096.0,1140465664.0,7890825216.0,22091268096.0,3685788.0,173785.0
12-04 09:42:32,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2496487424.0,1140465664.0,7894458368.0,22087663616.0,3993390.0,173153.0
12-04 09:42:33,0.252,0.168,99.245,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2496856064.0,1140473856.0,7897731072.0,22084014080.0,3775273.0,154779.0
12-04 09:42:34,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2497150976.0,1140473856.0,7900913664.0,22080536576.0,3886631.0,182490.0
12-04 09:42:35,0.334,0.502,98.913,0.0,0.0,0.251,0.0,99528704.0,0.0,97.0,2497568768.0,1140473856.0,7903956992.0,22077075456.0,3637995.0,167125.0
12-04 09:42:36,0.335,0.335,99.329,0.0,0.0,0.0,0.0,106496.0,0.0,8.0,2497605632.0,1140473856.0,7907491840.0,22073503744.0,3908613.0,190170.0
12-04 09:42:37,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2497355776.0,1140473856.0,7910977536.0,22070267904.0,3670786.0,164002.0
12-04 09:42:38,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2497884160.0,1140473856.0,7914258432.0,22066458624.0,3789866.0,179975.0
12-04 09:42:39,0.501,0.251,98.914,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2497507328.0,1140482048.0,7917596672.0,22063489024.0,3650925.0,165925.0
12-04 09:42:40,0.335,0.419,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2498027520.0,1140482048.0,7920852992.0,22059712512.0,3979843.0,169981.0
12-04 09:42:41,0.418,0.335,99.079,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2498002944.0,1140482048.0,7924322304.0,22056267776.0,3887619.0,175412.0
12-04 09:42:42,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2498007040.0,1140482048.0,7927173120.0,22053412864.0,3355583.0,162518.0
12-04 09:42:43,0.502,0.251,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2497544192.0,1140482048.0,7930417152.0,22050631680.0,3772821.0,174112.0
12-04 09:42:44,0.252,0.084,99.413,0.0,0.0,0.252,0.0,49152.0,0.0,4.0,2497560576.0,1140482048.0,7933669376.0,22047363072.0,3397332.0,154627.0
12-04 09:42:45,0.335,0.419,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2498203648.0,1140490240.0,7937155072.0,22043226112.0,3663640.0,169042.0
12-04 09:42:46,0.418,0.335,98.996,0.0,0.0,0.251,0.0,45056.0,0.0,3.0,2498129920.0,1140490240.0,7940386816.0,22040068096.0,3851160.0,171759.0
12-04 09:42:47,0.417,0.584,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2498285568.0,1140490240.0,7943753728.0,22036545536.0,3837876.0,169769.0
12-04 09:42:48,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2497835008.0,1140490240.0,7946698752.0,22034051072.0,3594394.0,167084.0
12-04 09:42:49,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2497527808.0,1140490240.0,7950241792.0,22030815232.0,3443056.0,158885.0
12-04 09:42:50,0.250,0.167,99.499,0.0,0.0,0.083,0.0,40960.0,0.0,8.0,2498007040.0,1140490240.0,7953715200.0,22026862592.0,4126550.0,189357.0
12-04 09:42:51,0.167,0.251,99.331,0.084,0.0,0.167,0.0,77824.0,0.0,7.0,2497826816.0,1140498432.0,7957061632.0,22023688192.0,3773641.0,177116.0
12-04 09:42:52,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2498326528.0,1140498432.0,7959912448.0,22020337664.0,3523768.0,170650.0
12-04 09:42:53,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2498211840.0,1140498432.0,7963455488.0,22016909312.0,3990455.0,174202.0
12-04 09:42:54,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2498121728.0,1140498432.0,7966433280.0,22014021632.0,3209304.0,148221.0
12-04 09:42:55,0.420,0.168,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2498387968.0,1140498432.0,7969611776.0,22010576896.0,3704069.0,172915.0
12-04 09:42:56,0.418,0.418,98.997,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2498297856.0,1140498432.0,7973163008.0,22007115776.0,3826355.0,174014.0
12-04 09:42:57,0.335,0.335,99.162,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2498097152.0,1140506624.0,7976513536.0,22003957760.0,3569501.0,158847.0
12-04 09:42:58,0.336,0.084,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2498260992.0,1140506624.0,7980032000.0,22000275456.0,4153361.0,168018.0
12-04 09:42:59,0.335,0.335,99.163,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2498342912.0,1140506624.0,7983587328.0,21996638208.0,3859622.0,169518.0
12-04 09:43:00,0.336,0.168,99.412,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2498863104.0,1140506624.0,7986429952.0,21993275392.0,3504430.0,157020.0
12-04 09:43:01,0.251,0.168,99.330,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2498625536.0,1140506624.0,7989891072.0,21990051840.0,3601825.0,167191.0
12-04 09:43:02,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2498805760.0,1140506624.0,7992918016.0,21986844672.0,3606555.0,162677.0
12-04 09:43:03,0.335,0.502,98.996,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2499035136.0,1140514816.0,7996313600.0,21983211520.0,3970194.0,174442.0
12-04 09:43:04,0.418,0.334,98.997,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2498801664.0,1140514816.0,7999754240.0,21980004352.0,3499086.0,161764.0
12-04 09:43:05,0.503,0.335,98.910,0.0,0.0,0.251,0.0,98803712.0,0.0,97.0,2497835008.0,1140514816.0,8003084288.0,21977640960.0,3979263.0,183416.0
12-04 09:43:06,0.167,0.167,99.498,0.0,0.0,0.167,0.0,110592.0,0.0,9.0,2498490368.0,1140514816.0,8006438912.0,21973630976.0,3891251.0,181384.0
12-04 09:43:07,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2498248704.0,1140514816.0,8009736192.0,21970575360.0,3417213.0,153639.0
12-04 09:43:08,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2498584576.0,1140514816.0,8012886016.0,21967089664.0,3788456.0,186142.0
12-04 09:43:09,0.417,0.584,98.415,0.250,0.0,0.334,0.0,24576.0,0.0,3.0,2498547712.0,1140523008.0,8016388096.0,21963616256.0,3811951.0,190146.0
12-04 09:43:10,0.503,0.168,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2498498560.0,1140523008.0,8019738624.0,21960314880.0,3758008.0,175461.0
12-04 09:43:11,0.501,0.417,98.998,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2498584576.0,1140523008.0,8023289856.0,21956677632.0,4038008.0,199673.0
12-04 09:43:12,0.084,0.167,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2498490368.0,1140523008.0,8024494080.0,21955567616.0,1258783.0,60880.0
12-04 09:43:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2498736128.0,1140523008.0,8024469504.0,21955346432.0,12758.0,20563.0
12-04 09:43:14,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2498985984.0,1140523008.0,8025362432.0,21954203648.0,1114942.0,86099.0
12-04 09:43:15,0.336,0.252,99.076,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2499502080.0,1140531200.0,8029536256.0,21949505536.0,4971437.0,204895.0
12-04 09:43:16,0.503,0.251,98.827,0.0,0.0,0.419,0.0,65536.0,0.0,5.0,2499399680.0,1140531200.0,8035401728.0,21943742464.0,6281052.0,220471.0
12-04 09:43:17,0.587,0.335,98.994,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2499670016.0,1140531200.0,8040099840.0,21938774016.0,5271483.0,202165.0
12-04 09:43:18,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2499801088.0,1140531200.0,8044920832.0,21933821952.0,5260352.0,188777.0
12-04 09:43:19,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2499989504.0,1140531200.0,8049319936.0,21929234432.0,5186364.0,175280.0
12-04 09:43:20,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2500206592.0,1140531200.0,8052895744.0,21925441536.0,3876654.0,146080.0
12-04 09:43:21,0.167,0.251,99.163,0.167,0.0,0.251,0.0,77824.0,0.0,7.0,2500038656.0,1140539392.0,8056229888.0,21922267136.0,3545290.0,136325.0
12-04 09:43:22,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2500108288.0,1140539392.0,8059240448.0,21919186944.0,3434957.0,145653.0
12-04 09:43:23,0.503,0.168,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2500124672.0,1140539392.0,8062541824.0,21915869184.0,3782858.0,172667.0
12-04 09:43:24,0.751,0.334,98.582,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2500476928.0,1140539392.0,8065744896.0,21912313856.0,3726027.0,172569.0
12-04 09:43:25,0.500,0.667,98.666,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,2501607424.0,1140539392.0,8069615616.0,21907312640.0,4297338.0,177034.0
12-04 09:43:26,0.500,0.334,98.916,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2501783552.0,1140539392.0,8072343552.0,21904408576.0,3359384.0,168974.0
12-04 09:43:27,0.334,0.167,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2501332992.0,1140547584.0,8075816960.0,21901377536.0,3550884.0,156782.0
12-04 09:43:28,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2501865472.0,1140547584.0,8078618624.0,21898043392.0,3588260.0,165236.0
12-04 09:43:29,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2501582848.0,1140547584.0,8082759680.0,21894184960.0,4210119.0,181053.0
12-04 09:43:30,0.334,0.501,98.915,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,2501931008.0,1140547584.0,8085774336.0,21890822144.0,3437877.0,164963.0
12-04 09:43:31,0.336,0.084,99.413,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2502258688.0,1140547584.0,8089210880.0,21887057920.0,4119743.0,186932.0
12-04 09:43:32,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2502090752.0,1140547584.0,8092393472.0,21884043264.0,3662251.0,165332.0
12-04 09:43:33,0.334,0.250,99.082,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2502426624.0,1140555776.0,8095256576.0,21880836096.0,3283944.0,154116.0
12-04 09:43:34,0.334,0.417,98.915,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2502430720.0,1140555776.0,8098283520.0,21877805056.0,3432369.0,131197.0
12-04 09:43:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,98414592.0,0.0,96.0,2502275072.0,1140555776.0,8098525184.0,21877719040.0,11623.0,20243.0
12-04 09:43:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2502266880.0,1140555776.0,8098525184.0,21877727232.0,30994.0,39353.0
12-04 09:43:37,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2502266880.0,1140555776.0,8098525184.0,21877727232.0,12875.0,21856.0
12-04 09:43:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502266880.0,1140555776.0,8098525184.0,21877727232.0,11265.0,19751.0
12-04 09:43:39,0.334,0.0,99.499,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,2502258688.0,1140563968.0,8098525184.0,21877727232.0,12337.0,21453.0
12-04 09:43:40,0.584,0.083,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2502258688.0,1140563968.0,8098525184.0,21877727232.0,12384.0,21956.0
12-04 09:43:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2502254592.0,1140563968.0,8098529280.0,21877727232.0,28577.0,37348.0
12-04 09:43:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502254592.0,1140563968.0,8098529280.0,21877727232.0,13170.0,22641.0
12-04 09:43:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502254592.0,1140563968.0,8098529280.0,21877727232.0,12243.0,21320.0
12-04 09:43:44,0.083,0.167,99.667,0.0,0.0,0.083,0.0,69632.0,0.0,6.0,2502254592.0,1140563968.0,8098529280.0,21877727232.0,13333.0,23530.0
12-04 09:43:45,0.084,0.084,99.499,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,2502639616.0,1140572160.0,8098529280.0,21877334016.0,11448.0,19995.0
12-04 09:43:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2502373376.0,1140572160.0,8098529280.0,21877600256.0,13317.0,20550.0
12-04 09:43:47,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2502373376.0,1140572160.0,8098529280.0,21877600256.0,12553.0,21347.0
12-04 09:43:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502373376.0,1140572160.0,8098529280.0,21877600256.0,12082.0,20853.0
12-04 09:43:49,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502373376.0,1140572160.0,8098529280.0,21877600256.0,11967.0,21253.0
12-04 09:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502373376.0,1140572160.0,8098529280.0,21877600256.0,12025.0,21196.0
12-04 09:43:51,0.083,0.083,99.583,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,14030.0,23751.0
12-04 09:43:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,12661.0,21675.0
12-04 09:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,12077.0,21162.0
12-04 09:43:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,11418.0,19884.0
12-04 09:43:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,12425.0,21126.0
12-04 09:43:56,0.167,0.083,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2502365184.0,1140580352.0,8098529280.0,21877600256.0,29134.0,37240.0
12-04 09:43:57,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2502352896.0,1140588544.0,8098533376.0,21877600256.0,13549.0,22877.0
12-04 09:43:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502348800.0,1140588544.0,8098537472.0,21877600256.0,12141.0,21129.0
12-04 09:43:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502348800.0,1140588544.0,8098537472.0,21877600256.0,12194.0,21193.0
12-04 09:44:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,7.0,2502348800.0,1140588544.0,8098537472.0,21877600256.0,13684.0,23255.0
12-04 09:44:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2502348800.0,1140588544.0,8098537472.0,21877600256.0,11727.0,20115.0
12-04 09:44:02,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2502348800.0,1140588544.0,8098537472.0,21877600256.0,13416.0,22928.0
12-04 09:44:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2502340608.0,1140596736.0,8098537472.0,21877600256.0,11600.0,20132.0
12-04 09:44:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502340608.0,1140596736.0,8098537472.0,21877600256.0,14453.0,22271.0
12-04 09:44:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502508544.0,1140596736.0,8098537472.0,21877432320.0,13813.0,22874.0
12-04 09:44:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2502475776.0,1140596736.0,8098537472.0,21877465088.0,31399.0,40384.0
12-04 09:44:07,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502467584.0,1140596736.0,8098537472.0,21877473280.0,13966.0,21839.0
12-04 09:44:08,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2502651904.0,1140596736.0,8099876864.0,21875949568.0,1586395.0,94126.0
12-04 09:44:09,0.417,0.417,98.998,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,2502430720.0,1140604928.0,8102281216.0,21873758208.0,2609912.0,136559.0
12-04 09:44:10,0.501,0.251,99.081,0.0,0.0,0.167,0.0,4747264.0,0.0,7.0,2502524928.0,1140604928.0,8105537536.0,21870407680.0,3904882.0,175905.0
12-04 09:44:11,0.334,0.334,99.164,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2502918144.0,1140604928.0,8108826624.0,21866725376.0,3928434.0,183989.0
12-04 09:44:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2502782976.0,1140604928.0,8112721920.0,21862965248.0,4142396.0,188477.0
12-04 09:44:13,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2503213056.0,1140604928.0,8115974144.0,21859282944.0,3901232.0,163915.0
12-04 09:44:14,0.335,0.251,99.163,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2503094272.0,1140604928.0,8119554048.0,21855821824.0,3989143.0,179851.0
12-04 09:44:15,0.502,0.251,98.913,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2503196672.0,1140613120.0,8122920960.0,21852344320.0,3734988.0,160252.0
12-04 09:44:16,0.167,0.335,99.414,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2503340032.0,1140613120.0,8126316544.0,21848805376.0,4025143.0,174955.0
12-04 09:44:17,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2503348224.0,1140613120.0,8130117632.0,21844996096.0,3983983.0,175818.0
12-04 09:44:18,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2503589888.0,1140613120.0,8133414912.0,21841457152.0,3955274.0,187916.0
12-04 09:44:19,0.583,0.333,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2503753728.0,1140613120.0,8136806400.0,21837901824.0,3857874.0,167605.0
12-04 09:44:20,0.669,0.167,98.829,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2503573504.0,1140621312.0,8140328960.0,21834551296.0,3887980.0,176868.0
12-04 09:44:21,0.419,0.168,99.246,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2503712768.0,1140621312.0,8144285696.0,21830455296.0,4295511.0,191071.0
12-04 09:44:22,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2503696384.0,1140621312.0,8144363520.0,21830393856.0,250252.0,32460.0
12-04 09:44:23,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2503843840.0,1140621312.0,8145866752.0,21828743168.0,1700730.0,95824.0
12-04 09:44:24,0.503,0.336,98.993,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2503516160.0,1140621312.0,8152084480.0,21822853120.0,6641479.0,213543.0
12-04 09:44:25,0.503,0.335,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2504253440.0,1140621312.0,8156229632.0,21817970688.0,4892814.0,205004.0
12-04 09:44:26,0.168,0.251,99.329,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2504040448.0,1140629504.0,8160784384.0,21813620736.0,5097009.0,201475.0
12-04 09:44:27,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2504531968.0,1140629504.0,8164806656.0,21809106944.0,4702875.0,190373.0
12-04 09:44:28,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2504568832.0,1140629504.0,8168341504.0,21805535232.0,3956428.0,180506.0
12-04 09:44:29,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2504462336.0,1140629504.0,8171495424.0,21802487808.0,3684257.0,155435.0
12-04 09:44:30,0.335,0.418,98.996,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2504429568.0,1140629504.0,8175370240.0,21798645760.0,4109361.0,188139.0
12-04 09:44:31,0.251,0.419,99.078,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2504736768.0,1140629504.0,8178696192.0,21795012608.0,4123650.0,190620.0
12-04 09:44:32,0.584,0.417,98.497,0.334,0.0,0.167,0.0,12288.0,0.0,2.0,2504486912.0,1140637696.0,8182661120.0,21791289344.0,4043720.0,181547.0
12-04 09:44:33,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2504880128.0,1140637696.0,8185872384.0,21787684864.0,3809143.0,174954.0
12-04 09:44:34,0.419,0.335,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2505080832.0,1140637696.0,8189796352.0,21783560192.0,4386782.0,200475.0
12-04 09:44:35,0.251,0.501,98.914,0.0,0.0,0.334,0.0,28672.0,0.0,6.0,2504712192.0,1140637696.0,8193388544.0,21780336640.0,3934886.0,190547.0
12-04 09:44:36,0.502,0.167,99.079,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2504753152.0,1140637696.0,8197095424.0,21776588800.0,3991099.0,198694.0
12-04 09:44:37,0.419,0.419,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2505211904.0,1140637696.0,8200237056.0,21772988416.0,4000965.0,183952.0
12-04 09:44:38,0.252,0.252,99.244,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2504933376.0,1140645888.0,8204349440.0,21769146368.0,4170564.0,181859.0
12-04 09:44:39,0.586,0.251,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2505314304.0,1140645888.0,8207699968.0,21765414912.0,4170573.0,187477.0
12-04 09:44:40,0.585,0.418,98.913,0.0,0.0,0.084,0.0,105132032.0,0.0,103.0,2505510912.0,1140645888.0,8211279872.0,21761638400.0,3995810.0,166479.0
12-04 09:44:41,0.585,0.084,99.081,0.0,0.0,0.251,0.0,98304.0,0.0,8.0,2505261056.0,1140645888.0,8215195648.0,21757972480.0,4126367.0,176956.0
12-04 09:44:42,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2505760768.0,1140645888.0,8218284032.0,21754384384.0,3766962.0,175529.0
12-04 09:44:43,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2505555968.0,1140645888.0,8222154752.0,21750718464.0,4032372.0,179339.0
12-04 09:44:44,0.418,0.418,98.829,0.084,0.0,0.251,0.0,61440.0,0.0,6.0,2505846784.0,1140654080.0,8225284096.0,21747290112.0,3986879.0,179676.0
12-04 09:44:45,0.503,0.335,98.995,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2506043392.0,1140654080.0,8228818944.0,21743558656.0,4067145.0,180193.0
12-04 09:44:46,0.334,0.334,99.081,0.0,0.0,0.251,0.0,45056.0,0.0,3.0,2506289152.0,1140654080.0,8232357888.0,21739773952.0,3756855.0,157867.0
12-04 09:44:47,0.586,0.251,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2506194944.0,1140654080.0,8236216320.0,21736009728.0,4218053.0,184065.0
12-04 09:44:48,0.335,0.419,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2506309632.0,1140654080.0,8240005120.0,21732106240.0,4382444.0,203927.0
12-04 09:44:49,0.336,0.336,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2506764288.0,1140654080.0,8243343360.0,21728313344.0,3933829.0,181486.0
12-04 09:44:50,0.502,0.251,98.746,0.251,0.0,0.251,0.0,36864.0,0.0,4.0,2506457088.0,1140662272.0,8247197696.0,21724758016.0,4060970.0,187144.0
12-04 09:44:51,0.417,0.417,98.915,0.0,0.0,0.250,0.0,77824.0,0.0,6.0,2506792960.0,1140662272.0,8250085376.0,21721534464.0,3766482.0,176158.0
12-04 09:44:52,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2507001856.0,1140662272.0,8253652992.0,21717757952.0,3843692.0,184104.0
12-04 09:44:53,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2506596352.0,1140662272.0,8257122304.0,21714694144.0,3825349.0,169037.0
12-04 09:44:54,0.251,0.168,98.156,1.341,0.0,0.084,0.0,48914432.0,0.0,56.0,2506989568.0,1140662272.0,8261079040.0,21710344192.0,4663231.0,195952.0
12-04 09:44:55,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2507096064.0,1140662272.0,8264892416.0,21706424320.0,4180584.0,188487.0
12-04 09:44:56,0.502,0.251,98.912,0.167,0.0,0.167,0.0,57344.0,0.0,5.0,2506903552.0,1140670464.0,8268251136.0,21703249920.0,3756552.0,171400.0
12-04 09:44:57,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2507595776.0,1140670464.0,8270659584.0,21700149248.0,3288906.0,155806.0
12-04 09:44:58,0.336,0.252,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2506665984.0,1140670464.0,8274677760.0,21697060864.0,4171365.0,196252.0
12-04 09:44:59,0.586,0.251,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2506735616.0,1140670464.0,8278073344.0,21693595648.0,3593668.0,169944.0
12-04 09:45:00,0.334,0.501,98.914,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2506858496.0,1140670464.0,8281300992.0,21690245120.0,3987131.0,176100.0
12-04 09:45:01,0.334,0.334,99.165,0.0,0.0,0.167,0.0,94208.0,0.0,5.0,2507485184.0,1140670464.0,8284569600.0,21686349824.0,3558824.0,151281.0
12-04 09:45:02,0.334,0.502,98.829,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2507161600.0,1140678656.0,8288280576.0,21682954240.0,4070357.0,166340.0
12-04 09:45:03,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2507546624.0,1140678656.0,8291545088.0,21679304704.0,3961375.0,180627.0
12-04 09:45:04,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2508025856.0,1140678656.0,8295305216.0,21675065344.0,4243632.0,188924.0
12-04 09:45:05,0.418,0.251,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2507816960.0,1140678656.0,8299122688.0,21671456768.0,4084208.0,184472.0
12-04 09:45:06,0.168,0.168,99.581,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2508021760.0,1140678656.0,8302374912.0,21667999744.0,4190087.0,195808.0
12-04 09:45:07,0.500,0.333,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2507644928.0,1140678656.0,8306462720.0,21664288768.0,4017138.0,183086.0
12-04 09:45:08,0.251,0.418,99.079,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2507677696.0,1140686848.0,8310018048.0,21660692480.0,4092698.0,182888.0
12-04 09:45:09,0.334,0.584,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2508021760.0,1140686848.0,8312975360.0,21657391104.0,3564850.0,166097.0
12-04 09:45:10,0.252,0.084,99.497,0.0,0.0,0.168,0.0,69632.0,0.0,15.0,2508173312.0,1140686848.0,8316698624.0,21653516288.0,4263157.0,182568.0
12-04 09:45:11,0.418,0.167,99.248,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2508390400.0,1140686848.0,8320208896.0,21649788928.0,4153039.0,190113.0
12-04 09:45:12,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2508357632.0,1140686848.0,8323702784.0,21646327808.0,3927710.0,182356.0
12-04 09:45:13,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2508201984.0,1140686848.0,8327286784.0,21642899456.0,3794636.0,182719.0
12-04 09:45:14,0.667,0.417,98.582,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2508345344.0,1140695040.0,8331087872.0,21638946816.0,4297910.0,186646.0
12-04 09:45:15,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2508922880.0,1140695040.0,8334336000.0,21635121152.0,3931321.0,163056.0
12-04 09:45:16,0.251,0.251,99.414,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2508668928.0,1140695040.0,8338145280.0,21631565824.0,3849154.0,177704.0
12-04 09:45:17,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2508558336.0,1140695040.0,8341921792.0,21627899904.0,4243143.0,194657.0
12-04 09:45:18,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2508660736.0,1140695040.0,8344993792.0,21624725504.0,3481646.0,161180.0
12-04 09:45:19,0.336,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2509262848.0,1140695040.0,8348028928.0,21621088256.0,3949137.0,176199.0
12-04 09:45:20,0.251,0.501,98.580,0.251,0.0,0.418,0.0,24576.0,0.0,3.0,2509029376.0,1140703232.0,8351617024.0,21617725440.0,4009443.0,181334.0
12-04 09:45:21,0.417,0.501,98.998,0.0,0.0,0.083,0.0,90112.0,0.0,7.0,2509377536.0,1140703232.0,8355127296.0,21613867008.0,3908581.0,180586.0
12-04 09:45:22,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2509733888.0,1140703232.0,8358612992.0,21610024960.0,4074102.0,190080.0
12-04 09:45:23,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2509312000.0,1140703232.0,8361906176.0,21607153664.0,3450430.0,151249.0
12-04 09:45:24,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2509365248.0,1140703232.0,8361979904.0,21607026688.0,45118.0,24018.0
12-04 09:45:25,0.251,0.251,99.498,0.0,0.0,0.0,0.0,105074688.0,0.0,106.0,2509377536.0,1140703232.0,8362455040.0,21606539264.0,616285.0,49513.0
12-04 09:45:26,0.334,0.334,98.832,0.167,0.0,0.334,0.0,135168.0,0.0,11.0,2509320192.0,1140711424.0,8365682688.0,21603360768.0,3482190.0,166086.0
12-04 09:45:27,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2509819904.0,1140711424.0,8372469760.0,21596073984.0,7599843.0,251362.0
12-04 09:45:28,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2510000128.0,1140711424.0,8373018624.0,21595344896.0,1016759.0,61237.0
12-04 09:45:29,0.168,0.168,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2510008320.0,1140711424.0,8376066048.0,21592289280.0,3314363.0,159343.0
12-04 09:45:30,0.586,0.419,98.827,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,2510143488.0,1140711424.0,8382869504.0,21585350656.0,7244327.0,233582.0
12-04 09:45:31,0.335,0.251,99.162,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2510569472.0,1140711424.0,8386568192.0,21581225984.0,4444727.0,188176.0
12-04 09:45:32,0.167,0.418,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2510581760.0,1140719616.0,8392056832.0,21575716864.0,6128960.0,196075.0
12-04 09:45:33,1.171,0.251,98.161,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2510569472.0,1140719616.0,8397197312.0,21570588672.0,5539894.0,214957.0
12-04 09:45:34,0.500,0.417,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2510671872.0,1140719616.0,8400084992.0,21567598592.0,3382953.0,155999.0
12-04 09:45:35,0.502,0.251,99.079,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2511360000.0,1140719616.0,8403746816.0,21563248640.0,4401057.0,175033.0
12-04 09:45:36,0.417,0.417,98.915,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2510942208.0,1140719616.0,8407990272.0,21559422976.0,4473792.0,206830.0
12-04 09:45:37,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2511073280.0,1140719616.0,8412160000.0,21555122176.0,4496157.0,198380.0
12-04 09:45:38,0.503,0.084,98.995,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2510675968.0,1140727808.0,8416043008.0,21551628288.0,4314388.0,180105.0
12-04 09:45:39,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2511249408.0,1140727808.0,8419643392.0,21547454464.0,4148035.0,200690.0
12-04 09:45:40,0.585,0.167,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2511441920.0,1140727808.0,8422912000.0,21543993344.0,3859768.0,169348.0
12-04 09:45:41,0.585,0.334,98.997,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2511441920.0,1140727808.0,8426676224.0,21540229120.0,4079610.0,184209.0
12-04 09:45:42,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2511659008.0,1140727808.0,8429793280.0,21536894976.0,3670874.0,166296.0
12-04 09:45:43,0.753,0.251,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2511224832.0,1140727808.0,8433389568.0,21533732864.0,3992355.0,175706.0
12-04 09:45:44,0.418,0.418,98.746,0.084,0.0,0.334,0.0,65536.0,0.0,6.0,2511794176.0,1140736000.0,8436772864.0,21529772032.0,4125581.0,178099.0
12-04 09:45:45,0.501,0.501,98.664,0.0,0.0,0.334,0.0,28672.0,0.0,5.0,2511663104.0,1140736000.0,8440864768.0,21525811200.0,4153593.0,186547.0
12-04 09:45:46,0.418,0.334,98.914,0.0,0.0,0.334,0.0,57344.0,0.0,3.0,2511663104.0,1140736000.0,8444358656.0,21522317312.0,3825448.0,167325.0
12-04 09:45:47,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2511839232.0,1140736000.0,8447004672.0,21519495168.0,3753223.0,173421.0
12-04 09:45:48,0.251,0.669,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2511675392.0,1140736000.0,8451375104.0,21515288576.0,4281838.0,177906.0
12-04 09:45:49,0.582,0.499,98.586,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2511724544.0,1140736000.0,8454770688.0,21511843840.0,3847591.0,168348.0
12-04 09:45:50,0.419,0.419,98.911,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2511921152.0,1140744192.0,8458661888.0,21507747840.0,4486659.0,186342.0
12-04 09:45:51,0.335,0.335,99.162,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2511921152.0,1140744192.0,8462454784.0,21503954944.0,4075168.0,170363.0
12-04 09:45:52,0.584,0.334,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2511753216.0,1140744192.0,8466178048.0,21500399616.0,4135713.0,167135.0
12-04 09:45:53,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2511880192.0,1140744192.0,8470147072.0,21496303616.0,4443520.0,191831.0
12-04 09:45:54,0.585,0.334,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2512211968.0,1140744192.0,8473227264.0,21492891648.0,3707848.0,161618.0
12-04 09:45:55,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2512408576.0,1140744192.0,8474476544.0,21491445760.0,1529985.0,80206.0
12-04 09:45:56,0.084,0.0,99.749,0.167,0.0,0.0,0.0,106496.0,0.0,11.0,2512252928.0,1140752384.0,8474718208.0,21491351552.0,12584.0,21653.0
12-04 09:45:57,0.250,0.250,99.334,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2512502784.0,1140752384.0,8475611136.0,21490208768.0,994594.0,67540.0
12-04 09:45:58,0.502,0.335,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2512576512.0,1140752384.0,8478998528.0,21486747648.0,4196820.0,190144.0
12-04 09:45:59,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2512437248.0,1140752384.0,8483565568.0,21482319872.0,4742990.0,130793.0
12-04 09:46:00,0.335,0.335,99.246,0.0,0.0,0.084,0.0,121720832.0,0.0,121.0,2512678912.0,1140752384.0,8485990400.0,21479653376.0,2889317.0,139115.0
12-04 09:46:01,0.503,0.419,98.995,0.0,0.0,0.084,0.0,114688.0,0.0,9.0,2512551936.0,1140752384.0,8492101632.0,21473669120.0,6499774.0,228256.0
12-04 09:46:02,0.418,0.251,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2512809984.0,1140760576.0,8497278976.0,21468225536.0,5738416.0,194823.0
12-04 09:46:03,0.418,0.418,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2512982016.0,1140760576.0,8502980608.0,21462351872.0,6482109.0,204453.0
12-04 09:46:04,0.669,0.251,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2512723968.0,1140760576.0,8507666432.0,21457924096.0,5155100.0,195539.0
12-04 09:46:05,0.500,0.667,98.499,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,2513453056.0,1140760576.0,8511516672.0,21453344768.0,4275336.0,177369.0
12-04 09:46:06,0.167,0.502,99.164,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2513215488.0,1140760576.0,8515141632.0,21449957376.0,3999938.0,188127.0
12-04 09:46:07,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2513772544.0,1140760576.0,8518332416.0,21446209536.0,4123754.0,176893.0
12-04 09:46:08,0.252,0.336,99.160,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2513653760.0,1140768768.0,8522575872.0,21442076672.0,4542427.0,196643.0
12-04 09:46:09,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513797120.0,1140768768.0,8523403264.0,21441105920.0,947083.0,46487.0
12-04 09:46:10,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513817600.0,1140768768.0,8523509760.0,21440978944.0,14970.0,21287.0
12-04 09:46:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2513817600.0,1140768768.0,8523509760.0,21440978944.0,14080.0,23392.0
12-04 09:46:12,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2513813504.0,1140768768.0,8523513856.0,21440978944.0,13656.0,21963.0
12-04 09:46:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513813504.0,1140768768.0,8523513856.0,21440978944.0,14235.0,24043.0
12-04 09:46:14,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,12057.0,20984.0
12-04 09:46:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,12346.0,21230.0
12-04 09:46:16,0.167,0.167,99.583,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,11723.0,19738.0
12-04 09:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,12521.0,21271.0
12-04 09:46:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,14660.0,24173.0
12-04 09:46:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513805312.0,1140776960.0,8523513856.0,21440978944.0,11589.0,20181.0
12-04 09:46:20,0.167,0.167,99.583,0.083,0.0,0.0,0.0,57344.0,0.0,9.0,2513797120.0,1140785152.0,8523513856.0,21440978944.0,12595.0,22021.0
12-04 09:46:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2513797120.0,1140785152.0,8523513856.0,21440978944.0,30389.0,40169.0
12-04 09:46:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513797120.0,1140785152.0,8523513856.0,21440978944.0,12091.0,21197.0
12-04 09:46:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513797120.0,1140785152.0,8523513856.0,21440978944.0,12303.0,21325.0
12-04 09:46:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513797120.0,1140785152.0,8523513856.0,21440978944.0,11259.0,19730.0
12-04 09:46:25,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514345984.0,1140785152.0,8523513856.0,21440430080.0,12283.0,20836.0
12-04 09:46:26,0.0,0.083,99.666,0.167,0.0,0.083,0.0,81920.0,0.0,8.0,2514423808.0,1140793344.0,8523522048.0,21440335872.0,12575.0,21188.0
12-04 09:46:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514415616.0,1140793344.0,8523522048.0,21440344064.0,14804.0,23802.0
12-04 09:46:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514415616.0,1140793344.0,8523522048.0,21440344064.0,12901.0,22452.0
12-04 09:46:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514415616.0,1140793344.0,8523522048.0,21440344064.0,12757.0,22465.0
12-04 09:46:30,0.084,0.084,99.833,0.0,0.0,0.0,0.0,39477248.0,0.0,42.0,2514415616.0,1140793344.0,8523522048.0,21440344064.0,12661.0,21581.0
12-04 09:46:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2514415616.0,1140793344.0,8523522048.0,21440344064.0,11781.0,20132.0
12-04 09:46:32,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,11675.0,20411.0
12-04 09:46:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,12735.0,21507.0
12-04 09:46:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,14090.0,22915.0
12-04 09:46:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,12493.0,21501.0
12-04 09:46:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,81920.0,0.0,8.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,29545.0,38263.0
12-04 09:46:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514407424.0,1140801536.0,8523522048.0,21440344064.0,13290.0,23367.0
12-04 09:46:38,0.167,0.083,99.167,0.500,0.0,0.083,0.0,12288.0,0.0,2.0,2514399232.0,1140809728.0,8523522048.0,21440344064.0,12223.0,21040.0
12-04 09:46:39,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514399232.0,1140809728.0,8523522048.0,21440344064.0,12127.0,21349.0
12-04 09:46:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514399232.0,1140809728.0,8523522048.0,21440344064.0,11370.0,19422.0
12-04 09:46:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2514399232.0,1140809728.0,8523522048.0,21440344064.0,29258.0,37742.0
12-04 09:46:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2514399232.0,1140809728.0,8523522048.0,21440344064.0,12007.0,21015.0
12-04 09:46:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2514395136.0,1140809728.0,8523526144.0,21440344064.0,13407.0,23121.0
12-04 09:46:44,0.334,0.250,99.332,0.0,0.0,0.083,0.0,65536.0,0.0,6.0,2514190336.0,1140817920.0,8524865536.0,21439201280.0,1561368.0,89458.0
12-04 09:46:45,0.419,0.335,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2514751488.0,1140817920.0,8528207872.0,21435297792.0,3990195.0,177058.0
12-04 09:46:46,0.251,0.335,99.162,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2515042304.0,1140817920.0,8531587072.0,21431627776.0,3925440.0,190276.0
12-04 09:46:47,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2515046400.0,1140817920.0,8535580672.0,21427630080.0,4364440.0,190590.0
12-04 09:46:48,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2514853888.0,1140817920.0,8539029504.0,21424373760.0,4155175.0,166085.0
12-04 09:46:49,0.335,0.168,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2514747392.0,1140817920.0,8542658560.0,21420851200.0,3973398.0,177415.0
12-04 09:46:50,0.335,0.335,98.827,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2514366464.0,1140826112.0,8546697216.0,21417185280.0,4219518.0,192932.0
12-04 09:46:51,0.419,0.335,98.994,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2515005440.0,1140826112.0,8550391808.0,21412851712.0,4726733.0,207718.0
12-04 09:46:52,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2514968576.0,1140826112.0,8554033152.0,21409247232.0,3879172.0,184690.0
12-04 09:46:53,0.336,0.168,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2514898944.0,1140826112.0,8558039040.0,21405310976.0,4222537.0,186807.0
12-04 09:46:54,0.502,0.502,98.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2515226624.0,1140826112.0,8561664000.0,21401358336.0,4465626.0,198957.0
12-04 09:46:55,0.336,0.336,99.328,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2515095552.0,1140826112.0,8565620736.0,21397532672.0,4260258.0,182405.0
12-04 09:46:56,0.336,0.168,99.245,0.168,0.0,0.084,0.0,81920.0,0.0,7.0,2515013632.0,1140834304.0,8569319424.0,21393907712.0,4201775.0,181126.0
12-04 09:46:57,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2515275776.0,1140834304.0,8573202432.0,21389762560.0,4446339.0,191337.0
12-04 09:46:58,0.584,0.501,98.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2515636224.0,1140834304.0,8577093632.0,21385510912.0,4627685.0,203468.0
12-04 09:46:59,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2515718144.0,1140834304.0,8580583424.0,21381939200.0,3768732.0,160429.0
12-04 09:47:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2515759104.0,1140834304.0,8580796416.0,21381685248.0,87811.0,25476.0
12-04 09:47:01,0.251,0.167,99.498,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2515460096.0,1140834304.0,8582619136.0,21380161536.0,1919307.0,102738.0
12-04 09:47:02,0.335,0.168,98.995,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2515976192.0,1140842496.0,8586604544.0,21375651840.0,4846092.0,204280.0
12-04 09:47:03,0.503,0.335,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2515943424.0,1140842496.0,8592461824.0,21369827328.0,6625929.0,203284.0
12-04 09:47:04,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2515750912.0,1140842496.0,8598003712.0,21364477952.0,5779432.0,183579.0
12-04 09:47:05,0.503,0.503,98.827,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2516131840.0,1140842496.0,8602599424.0,21359501312.0,5238460.0,204072.0
12-04 09:47:06,0.584,0.250,98.916,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2516078592.0,1140842496.0,8606629888.0,21355524096.0,4593203.0,206522.0
12-04 09:47:07,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2516566016.0,1140842496.0,8610816000.0,21350850560.0,4880873.0,186475.0
12-04 09:47:08,0.168,0.251,99.246,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2516213760.0,1140850688.0,8614682624.0,21347328000.0,4119718.0,163209.0
12-04 09:47:09,0.335,0.502,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2516611072.0,1140850688.0,8618430464.0,21343182848.0,4367095.0,193589.0
12-04 09:47:10,0.335,0.335,99.162,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2516770816.0,1140850688.0,8622239744.0,21339213824.0,4324843.0,186013.0
12-04 09:47:11,0.418,0.418,98.914,0.0,0.0,0.251,0.0,90112.0,0.0,8.0,2516787200.0,1140850688.0,8626077696.0,21335359488.0,4324102.0,213162.0
12-04 09:47:12,0.168,0.168,99.330,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2516013056.0,1140850688.0,8629743616.0,21332467712.0,4090669.0,188824.0
12-04 09:47:13,0.251,0.418,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2515980288.0,1140850688.0,8633131008.0,21329113088.0,4054312.0,190913.0
12-04 09:47:14,0.505,0.421,98.737,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2516320256.0,1140858880.0,8637132800.0,21324763136.0,4572834.0,216008.0
12-04 09:47:15,0.502,0.335,98.996,0.0,0.0,0.167,0.0,115818496.0,0.0,114.0,2516172800.0,1140858880.0,8640860160.0,21321183232.0,4032732.0,181804.0
12-04 09:47:16,0.335,0.251,99.079,0.0,0.0,0.335,0.0,102400.0,0.0,8.0,2516348928.0,1140858880.0,8644857856.0,21317009408.0,4280398.0,192823.0
12-04 09:47:17,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2516127744.0,1140858880.0,8648650752.0,21313437696.0,4411105.0,215261.0
12-04 09:47:18,0.168,0.168,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2515947520.0,1140858880.0,8652386304.0,21309882368.0,3963044.0,176626.0
12-04 09:47:19,0.586,0.335,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2516402176.0,1140858880.0,8656011264.0,21305802752.0,4194572.0,196896.0
12-04 09:47:20,0.252,0.336,99.243,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2516152320.0,1140867072.0,8660062208.0,21301993472.0,4594498.0,189234.0
12-04 09:47:21,0.586,0.0,99.246,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2516717568.0,1140867072.0,8663736320.0,21297754112.0,4253440.0,199174.0
12-04 09:47:22,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2516717568.0,1140867072.0,8666972160.0,21294518272.0,3942438.0,181472.0
12-04 09:47:23,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2516684800.0,1140867072.0,8670957568.0,21290565632.0,4394746.0,193708.0
12-04 09:47:24,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2516717568.0,1140867072.0,8674926592.0,21286563840.0,4375473.0,187081.0
12-04 09:47:25,0.335,0.419,98.911,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2517577728.0,1140867072.0,8679165952.0,21281464320.0,4629682.0,200884.0
12-04 09:47:26,0.419,0.251,99.079,0.084,0.0,0.168,0.0,94208.0,0.0,7.0,2517237760.0,1140875264.0,8682692608.0,21278269440.0,4166116.0,192784.0
12-04 09:47:27,0.418,0.418,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2517594112.0,1140875264.0,8686018560.0,21274587136.0,4002913.0,185306.0
12-04 09:47:28,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2517430272.0,1140875264.0,8689975296.0,21270794240.0,4277036.0,198800.0
12-04 09:47:29,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2517995520.0,1140875264.0,8693600256.0,21266604032.0,4243796.0,185751.0
12-04 09:47:30,0.419,0.168,99.246,0.0,0.0,0.168,0.0,40960.0,0.0,7.0,2517618688.0,1140875264.0,8698023936.0,21262557184.0,4474135.0,196874.0
12-04 09:47:31,0.503,0.168,99.162,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2517921792.0,1140875264.0,8701530112.0,21258747904.0,4260219.0,199764.0
12-04 09:47:32,0.418,0.418,98.747,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2517987328.0,1140883456.0,8705187840.0,21255016448.0,4076931.0,177057.0
12-04 09:47:33,0.585,0.334,98.829,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2518118400.0,1140883456.0,8709001216.0,21251072000.0,4399260.0,212744.0
12-04 09:47:34,0.336,0.252,99.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2518147072.0,1140883456.0,8712830976.0,21247213568.0,4401607.0,199284.0
12-04 09:47:35,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2518188032.0,1140883456.0,8716693504.0,21243310080.0,4302564.0,196282.0
12-04 09:47:36,0.502,0.334,98.913,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2518196224.0,1140883456.0,8720510976.0,21239484416.0,4161960.0,212634.0
12-04 09:47:37,0.334,0.418,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2518179840.0,1140883456.0,8724176896.0,21235834880.0,4208150.0,187656.0
12-04 09:47:38,0.167,0.167,99.415,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2518740992.0,1140891648.0,8725258240.0,21234184192.0,1531068.0,78482.0
12-04 09:47:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2518482944.0,1140891648.0,8725516288.0,21234184192.0,14776.0,23686.0
12-04 09:47:40,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2518491136.0,1140891648.0,8726016000.0,21233676288.0,593231.0,47099.0
12-04 09:47:41,0.586,0.168,98.995,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2518462464.0,1140891648.0,8728760320.0,21230960640.0,3300806.0,163694.0
12-04 09:47:42,0.503,0.335,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2518544384.0,1140891648.0,8735256576.0,21224382464.0,6936425.0,219056.0
12-04 09:47:43,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2518491136.0,1140891648.0,8739532800.0,21220159488.0,5307383.0,168450.0
12-04 09:47:44,0.336,0.336,99.077,0.168,0.0,0.084,0.0,65536.0,0.0,6.0,2518208512.0,1140899840.0,8747188224.0,21212778496.0,7868326.0,188622.0
12-04 09:47:45,0.671,0.419,98.742,0.0,0.0,0.168,0.0,109719552.0,0.0,108.0,2518872064.0,1140899840.0,8752549888.0,21206753280.0,6266806.0,227390.0
12-04 09:47:46,0.584,0.417,98.831,0.0,0.0,0.167,0.0,102400.0,0.0,9.0,2518990848.0,1140899840.0,8756604928.0,21202579456.0,4429996.0,163075.0
12-04 09:47:47,0.501,0.501,98.664,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2518999040.0,1140899840.0,8761106432.0,21198069760.0,5192864.0,190030.0
12-04 09:47:48,0.586,0.167,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2519019520.0,1140899840.0,8765067264.0,21194088448.0,4260699.0,174494.0
12-04 09:47:49,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2519515136.0,1140899840.0,8769241088.0,21189419008.0,4856767.0,185618.0
12-04 09:47:50,0.167,0.502,98.746,0.251,0.0,0.334,0.0,16384.0,0.0,3.0,2519363584.0,1140908032.0,8773144576.0,21185658880.0,4313563.0,190199.0
12-04 09:47:51,0.419,0.419,99.079,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2519564288.0,1140908032.0,8776880128.0,21181722624.0,4352735.0,203667.0
12-04 09:47:52,0.084,0.084,99.666,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2519617536.0,1140908032.0,8780238848.0,21178310656.0,3807645.0,175890.0
12-04 09:47:53,0.500,0.334,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2519744512.0,1140908032.0,8784207872.0,21174214656.0,4436097.0,194303.0
12-04 09:47:54,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2519912448.0,1140908032.0,8787992576.0,21170262016.0,4274179.0,194851.0
12-04 09:47:55,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2520154112.0,1140908032.0,8791781376.0,21166231552.0,4438937.0,193052.0
12-04 09:47:56,0.501,0.417,98.748,0.083,0.0,0.250,0.0,81920.0,0.0,7.0,2520358912.0,1140916224.0,8795299840.0,21162500096.0,4104225.0,191789.0
12-04 09:47:57,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2520227840.0,1140916224.0,8799354880.0,21158576128.0,4461636.0,199850.0
12-04 09:47:58,0.502,0.251,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2519977984.0,1140916224.0,8803602432.0,21154578432.0,4427962.0,199292.0
12-04 09:47:59,0.336,0.336,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2520264704.0,1140916224.0,8807489536.0,21150404608.0,4553379.0,201474.0
12-04 09:48:00,0.418,0.335,99.079,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2520756224.0,1140916224.0,8810680320.0,21146722304.0,3873959.0,175600.0
12-04 09:48:01,0.334,0.418,98.997,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2520473600.0,1140916224.0,8814247936.0,21143437312.0,3976718.0,177533.0
12-04 09:48:02,0.667,0.500,98.333,0.167,0.0,0.333,0.0,12288.0,0.0,2.0,2520498176.0,1140924416.0,8818438144.0,21139214336.0,4476092.0,194853.0
12-04 09:48:03,0.501,0.334,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2520637440.0,1140924416.0,8822091776.0,21135421440.0,4235916.0,195048.0
12-04 09:48:04,0.417,0.501,98.664,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2520903680.0,1140924416.0,8825860096.0,21131386880.0,4346666.0,202682.0
12-04 09:48:05,0.587,0.252,98.993,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,2521714688.0,1140924416.0,8829911040.0,21126524928.0,4395761.0,202127.0
12-04 09:48:06,0.502,0.167,99.164,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2521387008.0,1140924416.0,8833699840.0,21123063808.0,4284982.0,205084.0
12-04 09:48:07,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2521743360.0,1140924416.0,8837455872.0,21118951424.0,4386455.0,206063.0
12-04 09:48:08,0.418,0.335,98.912,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2522161152.0,1140932608.0,8841314304.0,21114667008.0,4425732.0,182337.0
12-04 09:48:09,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2522103808.0,1140932608.0,8845189120.0,21110849536.0,4192628.0,182331.0
12-04 09:48:10,0.418,0.502,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2521759744.0,1140932608.0,8848805888.0,21107576832.0,3938741.0,185147.0
12-04 09:48:11,0.083,0.250,99.584,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2522083328.0,1140932608.0,8848764928.0,21107294208.0,104577.0,40974.0
12-04 09:48:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2522034176.0,1140932608.0,8848814080.0,21107294208.0,15327.0,21640.0
12-04 09:48:13,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2521944064.0,1140932608.0,8850173952.0,21106024448.0,1541002.0,92012.0
12-04 09:48:14,0.335,0.503,98.659,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2522234880.0,1140940800.0,8853860352.0,21102039040.0,4467986.0,202714.0
12-04 09:48:15,0.419,0.503,98.744,0.0,0.0,0.335,0.0,102424576.0,0.0,100.0,2522349568.0,1140940800.0,8859508736.0,21096275968.0,6187453.0,225501.0
12-04 09:48:16,0.335,0.335,98.996,0.0,0.0,0.335,0.0,6815744.0,0.0,16.0,2522542080.0,1140940800.0,8866037760.0,21089554432.0,7193445.0,205487.0
12-04 09:48:17,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2523267072.0,1140940800.0,8871821312.0,21083045888.0,6596834.0,210402.0
12-04 09:48:18,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2522984448.0,1140940800.0,8877031424.0,21078118400.0,5655367.0,222699.0
12-04 09:48:19,0.168,0.587,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2523402240.0,1140940800.0,8881709056.0,21073022976.0,5347022.0,192578.0
12-04 09:48:20,0.251,0.419,98.995,0.084,0.0,0.251,0.0,28672.0,0.0,3.0,2523430912.0,1140948992.0,8886083584.0,21068611584.0,4893648.0,193342.0
12-04 09:48:21,0.335,0.335,99.247,0.0,0.0,0.084,0.0,86016.0,0.0,7.0,2523578368.0,1140948992.0,8889507840.0,21065039872.0,3954673.0,172035.0
12-04 09:48:22,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2523316224.0,1140948992.0,8894119936.0,21060689920.0,4904728.0,196421.0
12-04 09:48:23,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2523389952.0,1140948992.0,8897712128.0,21057024000.0,4087063.0,174560.0
12-04 09:48:24,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2523676672.0,1140948992.0,8901316608.0,21053132800.0,4280830.0,197609.0
12-04 09:48:25,0.668,0.668,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2524430336.0,1140948992.0,8905297920.0,21048397824.0,4377746.0,196706.0
12-04 09:48:26,0.168,0.084,99.330,0.168,0.0,0.251,0.0,86016.0,0.0,7.0,2524037120.0,1140957184.0,8909066240.0,21045014528.0,4248990.0,195831.0
12-04 09:48:27,0.251,0.418,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2524372992.0,1140957184.0,8912252928.0,21041491968.0,4056643.0,181505.0
12-04 09:48:28,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2524188672.0,1140957184.0,8916709376.0,21037219840.0,4803290.0,196566.0
12-04 09:48:29,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2524221440.0,1140957184.0,8920293376.0,21033603072.0,3966558.0,172014.0
12-04 09:48:30,0.334,0.167,99.332,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,2524311552.0,1140957184.0,8924188672.0,21029617664.0,4197851.0,191071.0
12-04 09:48:31,0.251,0.418,99.080,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2524409856.0,1140957184.0,8928092160.0,21025615872.0,4352964.0,204015.0
12-04 09:48:32,0.334,0.334,98.914,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2524418048.0,1140965376.0,8931696640.0,21021995008.0,4392627.0,202540.0
12-04 09:48:33,0.419,0.084,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2524782592.0,1140965376.0,8935227392.0,21018099712.0,4165010.0,210678.0
12-04 09:48:34,0.252,0.252,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2524450816.0,1140965376.0,8939446272.0,21014212608.0,4309316.0,189837.0
12-04 09:48:35,0.251,0.502,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2524708864.0,1140965376.0,8943132672.0,21010268160.0,4124194.0,177865.0
12-04 09:48:36,0.084,0.419,99.162,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2524884992.0,1140965376.0,8947240960.0,21005983744.0,4652328.0,209805.0
12-04 09:48:37,0.335,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525323264.0,1140965376.0,8950534144.0,21002252288.0,4010290.0,184440.0
12-04 09:48:38,0.419,0.251,98.995,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2525593600.0,1140973568.0,8954445824.0,20998062080.0,4380003.0,189371.0
12-04 09:48:39,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2525597696.0,1140973568.0,8958226432.0,20994277376.0,4327975.0,189910.0
12-04 09:48:40,0.335,0.335,99.079,0.0,0.0,0.251,0.0,45056.0,0.0,10.0,2525376512.0,1140973568.0,8962068480.0,20990656512.0,4121738.0,192988.0
12-04 09:48:41,0.502,0.418,98.913,0.084,0.0,0.084,0.0,69632.0,0.0,5.0,2525904896.0,1140973568.0,8965271552.0,20986925056.0,4097338.0,181798.0
12-04 09:48:42,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2525859840.0,1140973568.0,8968900608.0,20983341056.0,3800379.0,152398.0
12-04 09:48:43,0.500,0.333,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2525925376.0,1140973568.0,8971948032.0,20980228096.0,3413240.0,147188.0
12-04 09:48:44,0.167,0.083,99.666,0.083,0.0,0.0,0.0,65536.0,0.0,6.0,2525716480.0,1140981760.0,8972099584.0,20980277248.0,11458.0,19933.0
12-04 09:48:45,0.251,0.251,99.498,0.0,0.0,0.0,0.0,83636224.0,0.0,80.0,2525536256.0,1140981760.0,8972992512.0,20979564544.0,884355.0,62966.0
12-04 09:48:46,0.334,0.417,99.165,0.0,0.0,0.083,0.0,30674944.0,0.0,38.0,2526044160.0,1140981760.0,8976478208.0,20975570944.0,4244262.0,119497.0
12-04 09:48:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525794304.0,1140981760.0,8976719872.0,20975579136.0,11539.0,20219.0
12-04 09:48:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525794304.0,1140981760.0,8976719872.0,20975579136.0,14668.0,23059.0
12-04 09:48:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525794304.0,1140981760.0,8976719872.0,20975579136.0,12715.0,22423.0
12-04 09:48:50,0.083,0.167,99.416,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,2525782016.0,1140989952.0,8976723968.0,20975579136.0,12486.0,21561.0
12-04 09:48:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2525782016.0,1140989952.0,8976723968.0,20975579136.0,11423.0,20090.0
12-04 09:48:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2525782016.0,1140989952.0,8976723968.0,20975579136.0,11631.0,20252.0
12-04 09:48:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525782016.0,1140989952.0,8976723968.0,20975579136.0,30251.0,39800.0
12-04 09:48:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525782016.0,1140989952.0,8976723968.0,20975579136.0,12107.0,21038.0
12-04 09:48:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2525777920.0,1140989952.0,8976728064.0,20975579136.0,12311.0,21620.0
12-04 09:48:56,0.167,0.083,99.583,0.167,0.0,0.0,0.0,102400.0,0.0,11.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,12484.0,22178.0
12-04 09:48:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,11212.0,19995.0
12-04 09:48:58,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,13199.0,23351.0
12-04 09:48:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,11445.0,20115.0
12-04 09:49:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,11680.0,20299.0
12-04 09:49:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2525769728.0,1140998144.0,8976728064.0,20975579136.0,15065.0,24564.0
12-04 09:49:02,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2525761536.0,1141006336.0,8976728064.0,20975579136.0,11792.0,20024.0
12-04 09:49:03,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525761536.0,1141006336.0,8976728064.0,20975579136.0,12094.0,21258.0
12-04 09:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2525761536.0,1141006336.0,8976728064.0,20975579136.0,17831.0,27072.0
12-04 09:49:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2526281728.0,1141006336.0,8976732160.0,20975054848.0,12389.0,20695.0
12-04 09:49:06,0.167,0.083,99.666,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2526535680.0,1141006336.0,8976732160.0,20974800896.0,30983.0,40115.0
12-04 09:49:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527027200.0,1141006336.0,8976732160.0,20974309376.0,13187.0,21995.0
12-04 09:49:08,0.334,0.167,99.331,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527019008.0,1141014528.0,8976732160.0,20974309376.0,12783.0,21301.0
12-04 09:49:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527154176.0,1141014528.0,8976732160.0,20974174208.0,14246.0,23506.0
12-04 09:49:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527154176.0,1141014528.0,8976732160.0,20974174208.0,11955.0,20265.0
12-04 09:49:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2527154176.0,1141014528.0,8976732160.0,20974174208.0,12389.0,20538.0
12-04 09:49:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527154176.0,1141014528.0,8976732160.0,20974174208.0,13007.0,21552.0
12-04 09:49:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527154176.0,1141014528.0,8976732160.0,20974174208.0,14465.0,24361.0
12-04 09:49:14,0.084,0.084,99.666,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2527141888.0,1141022720.0,8976736256.0,20974174208.0,11337.0,19871.0
12-04 09:49:15,0.250,0.167,99.584,0.0,0.0,0.0,0.0,4407296.0,0.0,13.0,2527141888.0,1141022720.0,8976736256.0,20974174208.0,13159.0,22943.0
12-04 09:49:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2527150080.0,1141022720.0,8976736256.0,20974166016.0,12566.0,22021.0
12-04 09:49:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527150080.0,1141022720.0,8976736256.0,20974166016.0,12061.0,21349.0
12-04 09:49:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527150080.0,1141022720.0,8976736256.0,20974166016.0,11496.0,20042.0
12-04 09:49:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527150080.0,1141022720.0,8976736256.0,20974166016.0,11213.0,19995.0
12-04 09:49:20,0.251,0.334,99.080,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2526691328.0,1141030912.0,8979013632.0,20972339200.0,2824664.0,138143.0
12-04 09:49:21,0.335,0.335,99.247,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2526564352.0,1141030912.0,8983044096.0,20968435712.0,4251840.0,181063.0
12-04 09:49:22,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2526982144.0,1141030912.0,8986198016.0,20964864000.0,3812527.0,169287.0
12-04 09:49:23,0.586,0.335,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2526294016.0,1141030912.0,8990380032.0,20961370112.0,4383607.0,188462.0
12-04 09:49:24,0.252,0.336,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2526466048.0,1141030912.0,8993841152.0,20957736960.0,4089976.0,187173.0
12-04 09:49:25,0.503,0.419,98.911,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2527088640.0,1141030912.0,8997888000.0,20953067520.0,4667679.0,196703.0
12-04 09:49:26,0.168,0.168,99.245,0.168,0.0,0.252,0.0,94208.0,0.0,8.0,2526883840.0,1141039104.0,9001185280.0,20949966848.0,3664894.0,179985.0
12-04 09:49:27,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2527186944.0,1141039104.0,9003073536.0,20947775488.0,2117008.0,113902.0
12-04 09:49:28,0.250,0.417,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2527125504.0,1141039104.0,9006596096.0,20944314368.0,4017321.0,170727.0
12-04 09:49:29,0.419,0.419,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2526859264.0,1141039104.0,9010274304.0,20940902400.0,4131709.0,191650.0
12-04 09:49:30,0.501,0.501,98.663,0.0,0.0,0.334,0.0,36864.0,0.0,2.0,2526846976.0,1141039104.0,9015730176.0,20935458816.0,6205983.0,232617.0
12-04 09:49:31,0.419,0.335,98.911,0.0,0.0,0.335,0.0,86016.0,0.0,6.0,2527260672.0,1141039104.0,9020747776.0,20930027520.0,5629729.0,218166.0
12-04 09:49:32,0.584,0.501,98.581,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2527297536.0,1141047296.0,9025445888.0,20925284352.0,5298709.0,187550.0
12-04 09:49:33,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2527395840.0,1141047296.0,9029349376.0,20921282560.0,4145398.0,181124.0
12-04 09:49:34,0.336,0.336,99.160,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2527363072.0,1141047296.0,9033523200.0,20917141504.0,4884211.0,204342.0
12-04 09:49:35,0.335,0.502,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2527367168.0,1141047296.0,9037586432.0,20913074176.0,4398775.0,204753.0
12-04 09:49:36,0.252,0.336,99.077,0.0,0.0,0.336,0.0,81920.0,0.0,7.0,2527858688.0,1141047296.0,9040912384.0,20909256704.0,4878712.0,232567.0
12-04 09:49:37,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2527244288.0,1141047296.0,9045118976.0,20905664512.0,4075169.0,180100.0
12-04 09:49:38,0.917,0.250,98.415,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2527502336.0,1141055488.0,9049313280.0,20901203968.0,4654531.0,210201.0
12-04 09:49:39,0.168,0.252,99.412,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2527137792.0,1141055488.0,9053605888.0,20897275904.0,4639515.0,204200.0
12-04 09:49:40,0.503,0.168,99.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2527420416.0,1141055488.0,9057402880.0,20893196288.0,4438393.0,206369.0
12-04 09:49:41,0.419,0.336,99.161,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2527576064.0,1141055488.0,9061310464.0,20889133056.0,4518285.0,202532.0
12-04 09:49:42,0.753,0.251,98.746,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2527506432.0,1141055488.0,9065746432.0,20884766720.0,4820240.0,207981.0
12-04 09:49:43,0.584,0.334,98.664,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2527416320.0,1141055488.0,9069580288.0,20881022976.0,4374251.0,200529.0
12-04 09:49:44,0.750,0.583,98.333,0.167,0.0,0.167,0.0,69632.0,0.0,6.0,2527825920.0,1141063680.0,9073369088.0,20876816384.0,4174501.0,189588.0
12-04 09:49:45,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2528542720.0,1141063680.0,9077329920.0,20872138752.0,4640984.0,182738.0
12-04 09:49:46,0.418,0.418,98.913,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2528215040.0,1141063680.0,9081638912.0,20868157440.0,4701002.0,200640.0
12-04 09:49:47,0.168,0.253,99.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2528264192.0,1141063680.0,9085702144.0,20864045056.0,4569047.0,204119.0
12-04 09:49:48,0.417,0.501,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2528698368.0,1141063680.0,9089380352.0,20859932672.0,4347149.0,196607.0
12-04 09:49:49,0.584,0.500,98.666,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2528825344.0,1141063680.0,9093648384.0,20855537664.0,4739998.0,193544.0
12-04 09:49:50,0.336,0.336,98.993,0.168,0.0,0.168,0.0,52269056.0,0.0,58.0,2528788480.0,1141071872.0,9097773056.0,20851441664.0,4530893.0,190646.0
12-04 09:49:51,0.335,0.335,98.994,0.0,0.0,0.335,0.0,68149248.0,0.0,76.0,2528772096.0,1141071872.0,9101996032.0,20847235072.0,4622682.0,202944.0
12-04 09:49:52,0.501,0.501,98.663,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2529341440.0,1141071872.0,9105997824.0,20842663936.0,4907784.0,221480.0
12-04 09:49:53,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2529181696.0,1141071872.0,9109000192.0,20839821312.0,3541872.0,169783.0
12-04 09:49:54,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2529005568.0,1141071872.0,9109364736.0,20839632896.0,55411.0,23181.0
12-04 09:49:55,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528923648.0,1141071872.0,9109819392.0,20839260160.0,379856.0,38295.0
12-04 09:49:56,0.251,0.167,99.247,0.167,0.0,0.167,0.0,90112.0,0.0,8.0,2529095680.0,1141080064.0,9111543808.0,20837355520.0,2252216.0,119048.0
12-04 09:49:57,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2528940032.0,1141080064.0,9115271168.0,20833783808.0,3930431.0,172363.0
12-04 09:49:58,0.252,0.504,98.992,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2529648640.0,1141080064.0,9122643968.0,20825702400.0,8523266.0,249074.0
12-04 09:49:59,0.668,0.334,98.663,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2529476608.0,1141080064.0,9127956480.0,20820561920.0,5668835.0,218870.0
12-04 09:50:00,0.503,0.335,98.995,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2529660928.0,1141080064.0,9133568000.0,20814766080.0,6282901.0,219678.0
12-04 09:50:01,0.420,0.336,99.076,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2529976320.0,1141080064.0,9138536448.0,20809482240.0,5750617.0,208275.0
12-04 09:50:02,0.419,0.336,98.826,0.252,0.0,0.168,0.0,24576.0,0.0,3.0,2529947648.0,1141088256.0,9143828480.0,20804210688.0,5969795.0,224205.0
12-04 09:50:03,0.503,0.168,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2530107392.0,1141088256.0,9148698624.0,20799180800.0,5389471.0,218636.0
12-04 09:50:04,0.585,0.334,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2530320384.0,1141088256.0,9153458176.0,20794208256.0,5255828.0,208978.0
12-04 09:50:05,0.586,0.251,98.995,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2530316288.0,1141088256.0,9156841472.0,20790829056.0,3888482.0,170753.0
12-04 09:50:06,0.335,0.419,99.078,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2530615296.0,1141088256.0,9161375744.0,20785995776.0,5004055.0,218636.0
12-04 09:50:07,0.336,0.252,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2531004416.0,1141088256.0,9165398016.0,20781584384.0,4745076.0,195644.0
12-04 09:50:08,0.501,0.501,98.748,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2530758656.0,1141096448.0,9169809408.0,20777410560.0,4584661.0,201098.0
12-04 09:50:09,0.335,0.418,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2531291136.0,1141096448.0,9173676032.0,20773011456.0,4440833.0,185444.0
12-04 09:50:10,0.502,0.335,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2531094528.0,1141096448.0,9177649152.0,20769234944.0,4541954.0,201314.0
12-04 09:50:11,0.168,0.336,99.412,0.0,0.0,0.084,0.0,77824.0,0.0,7.0,2531180544.0,1141096448.0,9181802496.0,20764995584.0,4648388.0,187429.0
12-04 09:50:12,0.167,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2531123200.0,1141096448.0,9185890304.0,20760965120.0,4562395.0,198584.0
12-04 09:50:13,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2531901440.0,1141096448.0,9189572608.0,20756504576.0,4560076.0,206708.0
12-04 09:50:14,0.418,0.418,98.828,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2531348480.0,1141104640.0,9194020864.0,20752601088.0,4575702.0,213919.0
12-04 09:50:15,0.334,0.251,98.829,0.0,0.0,0.585,0.0,4096.0,0.0,1.0,2531373056.0,1141104640.0,9197981696.0,20748615680.0,4701252.0,203902.0
12-04 09:50:16,0.418,0.418,98.912,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2531688448.0,1141104640.0,9201795072.0,20744486912.0,4431580.0,191326.0
12-04 09:50:17,0.335,0.669,98.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2531909632.0,1141104640.0,9205747712.0,20740313088.0,4499622.0,202081.0
12-04 09:50:18,0.502,0.167,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2531581952.0,1141104640.0,9209470976.0,20736917504.0,4163183.0,181336.0
12-04 09:50:19,0.168,0.419,98.995,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2531799040.0,1141104640.0,9213825024.0,20732346368.0,4983020.0,217842.0
12-04 09:50:20,0.252,0.419,99.077,0.084,0.0,0.168,0.0,35958784.0,0.0,37.0,2532102144.0,1141112832.0,9217380352.0,20728479744.0,4083079.0,186114.0
12-04 09:50:21,0.252,0.252,99.328,0.0,0.0,0.168,0.0,84725760.0,0.0,91.0,2531680256.0,1141112832.0,9221959680.0,20724322304.0,4848648.0,211349.0
12-04 09:50:22,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2532085760.0,1141112832.0,9225854976.0,20720021504.0,4419314.0,200576.0
12-04 09:50:23,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2532007936.0,1141112832.0,9230266368.0,20715687936.0,4817504.0,191384.0
12-04 09:50:24,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2532265984.0,1141112832.0,9233756160.0,20711940096.0,4254245.0,188940.0
12-04 09:50:25,0.084,0.167,99.749,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,2532839424.0,1141112832.0,9234092032.0,20711030784.0,108452.0,23751.0
12-04 09:50:26,0.167,0.083,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2532589568.0,1141121024.0,9234120704.0,20711243776.0,303175.0,35237.0
12-04 09:50:27,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2532388864.0,1141121024.0,9235734528.0,20709830656.0,1473848.0,88494.0
12-04 09:50:28,0.501,0.167,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2532864000.0,1141121024.0,9240150016.0,20704940032.0,5099299.0,200954.0
12-04 09:50:29,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2532777984.0,1141121024.0,9244123136.0,20701052928.0,4697767.0,172439.0
12-04 09:50:30,0.419,0.335,99.079,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2533621760.0,1141121024.0,9252216832.0,20692115456.0,8708024.0,183787.0
12-04 09:50:31,0.584,0.584,98.666,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2533699584.0,1141121024.0,9256947712.0,20687306752.0,5200561.0,200462.0
12-04 09:50:32,0.084,0.168,99.413,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2533707776.0,1141129216.0,9262518272.0,20681719808.0,6084987.0,168829.0
12-04 09:50:33,0.336,0.252,98.993,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2534051840.0,1141129216.0,9268224000.0,20675670016.0,6745744.0,238696.0
12-04 09:50:34,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2534006784.0,1141129216.0,9273044992.0,20670894080.0,5090978.0,183971.0
12-04 09:50:35,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2534084608.0,1141129216.0,9276301312.0,20667559936.0,3930118.0,159842.0
12-04 09:50:36,0.418,0.334,99.164,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2534277120.0,1141129216.0,9281552384.0,20662116352.0,5487145.0,203754.0
12-04 09:50:37,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2534678528.0,1141129216.0,9285390336.0,20657876992.0,4590863.0,185158.0
12-04 09:50:38,0.418,0.251,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2534617088.0,1141137408.0,9289633792.0,20653686784.0,4635418.0,186925.0
12-04 09:50:39,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2534744064.0,1141137408.0,9293807616.0,20649385984.0,4930692.0,194301.0
12-04 09:50:40,0.419,0.251,99.079,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2534416384.0,1141137408.0,9298296832.0,20645224448.0,4704103.0,193717.0
12-04 09:50:41,0.335,0.168,99.246,0.0,0.0,0.251,0.0,90112.0,0.0,6.0,2534862848.0,1141137408.0,9301991424.0,20641083392.0,4352254.0,180359.0
12-04 09:50:42,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2534715392.0,1141137408.0,9305915392.0,20637306880.0,4258500.0,179766.0
12-04 09:50:43,0.669,0.251,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2535317504.0,1141137408.0,9309585408.0,20633034752.0,4378678.0,190253.0
12-04 09:50:44,0.335,0.418,99.079,0.084,0.0,0.084,0.0,65536.0,0.0,6.0,2534985728.0,1141145600.0,9312636928.0,20630306816.0,3382764.0,161670.0
12-04 09:50:45,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2535358464.0,1141145600.0,9316511744.0,20626059264.0,4424477.0,144471.0
12-04 09:50:46,0.419,0.335,98.995,0.0,0.0,0.251,0.0,57344.0,0.0,5.0,2535481344.0,1141145600.0,9320943616.0,20621504512.0,5060608.0,205955.0
12-04 09:50:47,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2535428096.0,1141145600.0,9324855296.0,20617646080.0,4160163.0,189688.0
12-04 09:50:48,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2535686144.0,1141145600.0,9328214016.0,20614029312.0,3938566.0,173911.0
12-04 09:50:49,0.168,0.419,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2535899136.0,1141145600.0,9332367360.0,20609662976.0,4437290.0,168090.0
12-04 09:50:50,0.418,0.418,95.151,3.679,0.0,0.334,0.0,115015680.0,0.0,122.0,2535596032.0,1141153792.0,9336434688.0,20605890560.0,4709786.0,196603.0
12-04 09:50:51,0.084,0.251,99.666,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2535972864.0,1141153792.0,9337212928.0,20604735488.0,1019068.0,58855.0
12-04 09:50:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536042496.0,1141153792.0,9337397248.0,20604481536.0,12801.0,21176.0
12-04 09:50:53,0.419,0.252,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2536390656.0,1141153792.0,9341034496.0,20600496128.0,4448063.0,194257.0
12-04 09:50:54,0.586,0.251,98.912,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2535931904.0,1141153792.0,9346048000.0,20595941376.0,5393633.0,190302.0
12-04 09:50:55,0.502,0.334,98.829,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2536153088.0,1141153792.0,9352544256.0,20589223936.0,7055925.0,199922.0
12-04 09:50:56,0.252,0.252,99.329,0.084,0.0,0.084,0.0,94208.0,0.0,7.0,2536521728.0,1141161984.0,9356800000.0,20584591360.0,4873747.0,200061.0
12-04 09:50:57,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2536579072.0,1141161984.0,9361965056.0,20579368960.0,5739756.0,182936.0
12-04 09:50:58,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536636416.0,1141161984.0,9362636800.0,20578639872.0,759581.0,51512.0
12-04 09:50:59,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536476672.0,1141161984.0,9364353024.0,20577083392.0,1944468.0,102822.0
12-04 09:51:00,0.417,0.250,98.999,0.0,0.0,0.334,0.0,65536.0,0.0,10.0,2536697856.0,1141161984.0,9366306816.0,20574908416.0,2416078.0,127875.0
12-04 09:51:01,0.250,0.083,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2536538112.0,1141161984.0,9368338432.0,20573036544.0,2129243.0,119786.0
12-04 09:51:02,0.168,0.252,99.244,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2536726528.0,1141170176.0,9374253056.0,20566925312.0,6480616.0,224017.0
12-04 09:51:03,0.501,0.417,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2536968192.0,1141170176.0,9381203968.0,20559732736.0,7827520.0,243609.0
12-04 09:51:04,0.335,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2537320448.0,1141170176.0,9384439808.0,20556144640.0,3805944.0,172063.0
12-04 09:51:05,1.001,0.584,98.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2537607168.0,1141170176.0,9391890432.0,20548407296.0,7981102.0,251543.0
12-04 09:51:06,0.167,0.167,99.498,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2538246144.0,1141170176.0,9394196480.0,20545462272.0,3235181.0,163617.0
12-04 09:51:07,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2538299392.0,1141170176.0,9400569856.0,20539035648.0,6779801.0,232908.0
12-04 09:51:08,0.252,0.252,99.244,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2538242048.0,1141178368.0,9404665856.0,20534988800.0,4730792.0,193980.0
12-04 09:51:09,0.503,0.335,98.910,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2538504192.0,1141178368.0,9410531328.0,20528861184.0,6449759.0,228119.0
12-04 09:51:10,0.334,0.418,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2538700800.0,1141178368.0,9414381568.0,20524814336.0,4422317.0,191463.0
12-04 09:51:11,0.168,0.252,99.495,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2538639360.0,1141178368.0,9419444224.0,20519813120.0,5419213.0,204508.0
12-04 09:51:12,0.503,0.335,98.826,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2538663936.0,1141178368.0,9425006592.0,20514226176.0,6219366.0,230146.0
12-04 09:51:13,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2539184128.0,1141178368.0,9427812352.0,20510900224.0,3475306.0,154922.0
12-04 09:51:14,0.335,0.251,99.079,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2538823680.0,1141186560.0,9431879680.0,20507185152.0,4366172.0,181975.0
12-04 09:51:15,0.419,0.335,98.995,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2539061248.0,1141186560.0,9436958720.0,20501868544.0,5439951.0,204220.0
12-04 09:51:16,0.334,0.502,98.913,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2539671552.0,1141186560.0,9440555008.0,20497661952.0,4513546.0,188292.0
12-04 09:51:17,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2539487232.0,1141186560.0,9443786752.0,20494614528.0,3520845.0,153038.0
12-04 09:51:18,0.418,0.502,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2539409408.0,1141186560.0,9448165376.0,20490313728.0,5078518.0,197187.0
12-04 09:51:19,0.585,0.501,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2538987520.0,1141186560.0,9453031424.0,20485869568.0,4949317.0,190470.0
12-04 09:51:20,0.335,0.335,98.995,0.168,0.0,0.168,0.0,5394432.0,0.0,10.0,2539966464.0,1141194752.0,9457459200.0,20480454656.0,5382868.0,166688.0
12-04 09:51:21,0.0,0.167,99.750,0.0,0.0,0.083,0.0,120291328.0,0.0,125.0,2539577344.0,1141194752.0,9457782784.0,20480520192.0,13323.0,22741.0
12-04 09:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539577344.0,1141194752.0,9457782784.0,20480520192.0,13384.0,21338.0
12-04 09:51:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539577344.0,1141194752.0,9457782784.0,20480520192.0,12260.0,21192.0
12-04 09:51:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539577344.0,1141194752.0,9457782784.0,20480520192.0,12589.0,21803.0
12-04 09:51:25,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539741184.0,1141194752.0,9457786880.0,20480352256.0,11837.0,20090.0
12-04 09:51:26,0.084,0.0,99.749,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,13110.0,22628.0
12-04 09:51:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,12174.0,20657.0
12-04 09:51:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,11905.0,20568.0
12-04 09:51:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,12375.0,21323.0
12-04 09:51:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,12716.0,22045.0
12-04 09:51:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,90112.0,0.0,7.0,2539700224.0,1141202944.0,9457786880.0,20480385024.0,12203.0,20715.0
12-04 09:51:32,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2539692032.0,1141211136.0,9457786880.0,20480385024.0,12157.0,21010.0
12-04 09:51:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539692032.0,1141211136.0,9457786880.0,20480385024.0,12247.0,21499.0
12-04 09:51:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539692032.0,1141211136.0,9457786880.0,20480385024.0,14270.0,23568.0
12-04 09:51:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539692032.0,1141211136.0,9457786880.0,20480385024.0,12991.0,22650.0
12-04 09:51:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,118784.0,0.0,14.0,2539696128.0,1141211136.0,9457790976.0,20480376832.0,30181.0,39466.0
12-04 09:51:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539696128.0,1141211136.0,9457790976.0,20480376832.0,11908.0,20115.0
12-04 09:51:38,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539687936.0,1141219328.0,9457790976.0,20480376832.0,12334.0,21010.0
12-04 09:51:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539687936.0,1141219328.0,9457790976.0,20480376832.0,11989.0,20609.0
12-04 09:51:40,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539687936.0,1141219328.0,9457790976.0,20480376832.0,13757.0,23454.0
12-04 09:51:41,0.0,0.083,99.833,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2539687936.0,1141219328.0,9457790976.0,20480376832.0,12691.0,21373.0
12-04 09:51:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539814912.0,1141219328.0,9457790976.0,20480249856.0,11707.0,20119.0
12-04 09:51:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539814912.0,1141219328.0,9457790976.0,20480249856.0,12369.0,21084.0
12-04 09:51:44,0.084,0.0,99.666,0.251,0.0,0.0,0.0,102400.0,0.0,9.0,2539806720.0,1141227520.0,9457790976.0,20480249856.0,12207.0,21195.0
12-04 09:51:45,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539978752.0,1141227520.0,9457786880.0,20480081920.0,12720.0,22631.0
12-04 09:51:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2539937792.0,1141227520.0,9457786880.0,20480122880.0,12283.0,21080.0
12-04 09:51:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539929600.0,1141227520.0,9457786880.0,20480131072.0,12712.0,21968.0
12-04 09:51:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539929600.0,1141227520.0,9457786880.0,20480131072.0,12523.0,21443.0
12-04 09:51:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539929600.0,1141227520.0,9457786880.0,20480131072.0,11589.0,20181.0
12-04 09:51:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539921408.0,1141235712.0,9457786880.0,20480131072.0,11846.0,20918.0
12-04 09:51:51,0.083,0.083,99.750,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2539921408.0,1141235712.0,9457786880.0,20480131072.0,11808.0,20140.0
12-04 09:51:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539917312.0,1141235712.0,9457790976.0,20480131072.0,13275.0,22365.0
12-04 09:51:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539917312.0,1141235712.0,9457790976.0,20480131072.0,13525.0,23125.0
12-04 09:51:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539917312.0,1141235712.0,9457790976.0,20480131072.0,11479.0,19867.0
12-04 09:51:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539917312.0,1141235712.0,9457790976.0,20480131072.0,12319.0,21233.0
12-04 09:51:56,0.0,0.0,99.916,0.084,0.0,0.0,0.0,102400.0,0.0,13.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,13375.0,23325.0
12-04 09:51:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,11235.0,19999.0
12-04 09:51:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,11832.0,19715.0
12-04 09:51:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,13998.0,23814.0
12-04 09:52:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,11540.0,19751.0
12-04 09:52:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2539905024.0,1141243904.0,9457795072.0,20480131072.0,13171.0,22225.0
12-04 09:52:02,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2539896832.0,1141252096.0,9457795072.0,20480131072.0,11529.0,19888.0
12-04 09:52:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539896832.0,1141252096.0,9457795072.0,20480131072.0,14055.0,24253.0
12-04 09:52:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539896832.0,1141252096.0,9457795072.0,20480131072.0,15082.0,23643.0
12-04 09:52:05,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539233280.0,1141252096.0,9457795072.0,20480794624.0,12688.0,20538.0
12-04 09:52:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2539393024.0,1141252096.0,9457799168.0,20480630784.0,30180.0,38679.0
12-04 09:52:07,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539393024.0,1141252096.0,9457799168.0,20480630784.0,12957.0,20737.0
12-04 09:52:08,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,14226.0,23203.0
12-04 09:52:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,12643.0,20443.0
12-04 09:52:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,14465.0,23782.0
12-04 09:52:11,0.0,0.0,99.916,0.0,0.0,0.084,0.0,106496.0,0.0,14.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,13385.0,21748.0
12-04 09:52:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,13621.0,22674.0
12-04 09:52:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539384832.0,1141260288.0,9457799168.0,20480630784.0,13992.0,22656.0
12-04 09:52:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539503616.0,1141268480.0,9457799168.0,20480503808.0,11268.0,19822.0
12-04 09:52:15,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539503616.0,1141268480.0,9457799168.0,20480503808.0,12907.0,21466.0
12-04 09:52:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2539499520.0,1141268480.0,9457803264.0,20480503808.0,14218.0,22980.0
12-04 09:52:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539499520.0,1141268480.0,9457803264.0,20480503808.0,11606.0,20090.0
12-04 09:52:18,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539499520.0,1141268480.0,9457803264.0,20480503808.0,13514.0,22682.0
12-04 09:52:19,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539458560.0,1141268480.0,9457803264.0,20480544768.0,12918.0,22423.0
12-04 09:52:20,0.083,0.083,99.583,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2539450368.0,1141276672.0,9457803264.0,20480544768.0,12289.0,20919.0
12-04 09:52:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2539450368.0,1141276672.0,9457803264.0,20480544768.0,11489.0,20090.0
12-04 09:52:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539450368.0,1141276672.0,9457803264.0,20480544768.0,13537.0,23332.0
12-04 09:52:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539450368.0,1141276672.0,9457803264.0,20480544768.0,13053.0,21958.0
12-04 09:52:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539450368.0,1141276672.0,9457803264.0,20480544768.0,12002.0,20119.0
12-04 09:52:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539618304.0,1141276672.0,9457803264.0,20480376832.0,11301.0,19459.0
12-04 09:52:26,0.250,0.167,99.417,0.167,0.0,0.0,0.0,106496.0,0.0,9.0,2539433984.0,1141284864.0,9457803264.0,20480552960.0,29925.0,39330.0
12-04 09:52:27,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2539429888.0,1141284864.0,9457807360.0,20480552960.0,12593.0,21592.0
12-04 09:52:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539429888.0,1141284864.0,9457807360.0,20480552960.0,13292.0,22729.0
12-04 09:52:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539429888.0,1141284864.0,9457807360.0,20480552960.0,11789.0,20468.0
12-04 09:52:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539429888.0,1141284864.0,9457807360.0,20480552960.0,13161.0,23078.0
12-04 09:52:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2539425792.0,1141284864.0,9457811456.0,20480552960.0,11676.0,19199.0
12-04 09:52:32,0.0,0.0,99.832,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,12383.0,21238.0
12-04 09:52:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,12566.0,21914.0
12-04 09:52:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,13999.0,22939.0
12-04 09:52:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,14872.0,24404.0
12-04 09:52:36,0.083,0.083,99.750,0.0,0.0,0.083,0.0,77824.0,0.0,7.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,28817.0,37620.0
12-04 09:52:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539417600.0,1141293056.0,9457811456.0,20480552960.0,15445.0,24797.0
12-04 09:52:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,29475.0,38314.0
12-04 09:52:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,12346.0,21060.0
12-04 09:52:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,11629.0,19979.0
12-04 09:52:41,0.250,0.083,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,12797.0,22426.0
12-04 09:52:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,11454.0,19937.0
12-04 09:52:43,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539409408.0,1141301248.0,9457811456.0,20480552960.0,12250.0,20861.0
12-04 09:52:44,0.167,0.167,99.500,0.167,0.0,0.0,0.0,98304.0,0.0,9.0,2539401216.0,1141309440.0,9457811456.0,20480552960.0,13064.0,22299.0
12-04 09:52:45,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539569152.0,1141309440.0,9457811456.0,20480385024.0,12591.0,21350.0
12-04 09:52:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,2539536384.0,1141309440.0,9457811456.0,20480417792.0,13486.0,23215.0
12-04 09:52:47,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2539532288.0,1141309440.0,9457815552.0,20480417792.0,12608.0,21228.0
12-04 09:52:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539532288.0,1141309440.0,9457815552.0,20480417792.0,11963.0,20340.0
12-04 09:52:49,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539532288.0,1141309440.0,9457815552.0,20480417792.0,13117.0,22626.0
12-04 09:52:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,11690.0,19979.0
12-04 09:52:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,11736.0,20115.0
12-04 09:52:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,12828.0,21718.0
12-04 09:52:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,13652.0,23710.0
12-04 09:52:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,13054.0,22286.0
12-04 09:52:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539524096.0,1141317632.0,9457815552.0,20480417792.0,11776.0,20086.0
12-04 09:52:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2539507712.0,1141325824.0,9457815552.0,20480425984.0,12144.0,21063.0
12-04 09:52:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539507712.0,1141325824.0,9457815552.0,20480425984.0,12592.0,21283.0
12-04 09:52:58,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539503616.0,1141325824.0,9457819648.0,20480425984.0,13025.0,21604.0
12-04 09:52:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539503616.0,1141325824.0,9457819648.0,20480425984.0,12178.0,21319.0
12-04 09:53:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539503616.0,1141325824.0,9457819648.0,20480425984.0,12688.0,21575.0
12-04 09:53:01,0.584,0.083,99.332,0.0,0.0,0.0,0.0,114688.0,0.0,7.0,2539503616.0,1141325824.0,9457819648.0,20480425984.0,12343.0,21307.0
12-04 09:53:02,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539622400.0,1141334016.0,9457819648.0,20480299008.0,13008.0,22297.0
12-04 09:53:03,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539618304.0,1141334016.0,9457823744.0,20480299008.0,12571.0,21805.0
12-04 09:53:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2539618304.0,1141334016.0,9457823744.0,20480299008.0,14039.0,22238.0
12-04 09:53:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540814336.0,1141334016.0,9457823744.0,20479102976.0,13203.0,21838.0
12-04 09:53:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2540490752.0,1141334016.0,9457823744.0,20479426560.0,29674.0,37737.0
12-04 09:53:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540490752.0,1141334016.0,9457823744.0,20479426560.0,14922.0,24585.0
12-04 09:53:08,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2540482560.0,1141342208.0,9457823744.0,20479426560.0,13188.0,21595.0
12-04 09:53:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540482560.0,1141342208.0,9457823744.0,20479426560.0,13319.0,21912.0
12-04 09:53:10,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540482560.0,1141342208.0,9457823744.0,20479426560.0,13567.0,22003.0
12-04 09:53:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2540482560.0,1141342208.0,9457823744.0,20479426560.0,12798.0,21021.0
12-04 09:53:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540609536.0,1141342208.0,9457823744.0,20479299584.0,12690.0,20950.0
12-04 09:53:13,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2540605440.0,1141342208.0,9457827840.0,20479299584.0,12455.0,20604.0
12-04 09:53:14,0.083,0.416,99.334,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,30367.0,39787.0
12-04 09:53:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,12863.0,22397.0
12-04 09:53:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,12028.0,20949.0
12-04 09:53:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,13894.0,23247.0
12-04 09:53:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,12045.0,20516.0
12-04 09:53:19,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540597248.0,1141350400.0,9457827840.0,20479299584.0,12561.0,21341.0
12-04 09:53:20,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2540589056.0,1141358592.0,9457827840.0,20479299584.0,11983.0,19937.0
12-04 09:53:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2540589056.0,1141358592.0,9457827840.0,20479299584.0,11837.0,20090.0
12-04 09:53:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540589056.0,1141358592.0,9457827840.0,20479299584.0,11831.0,20460.0
12-04 09:53:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540589056.0,1141358592.0,9457827840.0,20479299584.0,14453.0,24696.0
12-04 09:53:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540589056.0,1141358592.0,9457827840.0,20479299584.0,13887.0,24578.0
12-04 09:53:25,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540896256.0,1141358592.0,9457831936.0,20478988288.0,11776.0,20020.0
12-04 09:53:26,0.084,0.084,99.582,0.167,0.0,0.084,0.0,90112.0,0.0,8.0,2540593152.0,1141366784.0,9457831936.0,20479283200.0,11867.0,19937.0
12-04 09:53:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540593152.0,1141366784.0,9457831936.0,20479283200.0,12481.0,20795.0
12-04 09:53:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540593152.0,1141366784.0,9457831936.0,20479283200.0,12394.0,21221.0
12-04 09:53:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540589056.0,1141366784.0,9457836032.0,20479283200.0,11940.0,20471.0
12-04 09:53:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540589056.0,1141366784.0,9457836032.0,20479283200.0,12184.0,21056.0
12-04 09:53:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2540589056.0,1141366784.0,9457836032.0,20479283200.0,14062.0,24156.0
12-04 09:53:32,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,13431.0,23287.0
12-04 09:53:33,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,12204.0,21299.0
12-04 09:53:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,14109.0,22065.0
12-04 09:53:35,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,11540.0,20090.0
12-04 09:53:36,0.083,0.083,99.750,0.0,0.0,0.083,0.0,102400.0,0.0,7.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,30302.0,39030.0
12-04 09:53:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540580864.0,1141374976.0,9457836032.0,20479283200.0,13113.0,22610.0
12-04 09:53:38,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,29180.0,37083.0
12-04 09:53:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,12363.0,21432.0
12-04 09:53:40,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,12771.0,22224.0
12-04 09:53:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,13472.0,22948.0
12-04 09:53:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,11500.0,19822.0
12-04 09:53:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540572672.0,1141383168.0,9457836032.0,20479283200.0,12631.0,21556.0
12-04 09:53:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2540560384.0,1141391360.0,9457840128.0,20479283200.0,12682.0,22021.0
12-04 09:53:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541109248.0,1141391360.0,9457840128.0,20478734336.0,11689.0,20272.0
12-04 09:53:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,5.0,2540814336.0,1141391360.0,9457840128.0,20479029248.0,11736.0,20365.0
12-04 09:53:47,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540814336.0,1141391360.0,9457840128.0,20479029248.0,12913.0,22359.0
12-04 09:53:48,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540814336.0,1141391360.0,9457840128.0,20479029248.0,11963.0,20918.0
12-04 09:53:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540814336.0,1141391360.0,9457840128.0,20479029248.0,12947.0,22518.0
12-04 09:53:50,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,12837.0,22129.0
12-04 09:53:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,12697.0,20886.0
12-04 09:53:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,14039.0,22996.0
12-04 09:53:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,12285.0,20877.0
12-04 09:53:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,12217.0,21238.0
12-04 09:53:55,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540806144.0,1141399552.0,9457840128.0,20479029248.0,12143.0,21192.0
12-04 09:53:56,0.167,0.250,99.500,0.083,0.0,0.0,0.0,98304.0,0.0,11.0,2540797952.0,1141407744.0,9457840128.0,20479029248.0,12938.0,22515.0
12-04 09:53:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540797952.0,1141407744.0,9457840128.0,20479029248.0,13073.0,22494.0
12-04 09:53:58,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540797952.0,1141407744.0,9457840128.0,20479029248.0,11951.0,21080.0
12-04 09:53:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540793856.0,1141407744.0,9457844224.0,20479029248.0,12187.0,21325.0
12-04 09:54:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540789760.0,1141407744.0,9457848320.0,20479029248.0,12107.0,21105.0
12-04 09:54:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2540789760.0,1141407744.0,9457848320.0,20479029248.0,12365.0,20646.0
12-04 09:54:02,0.167,0.083,99.249,0.501,0.0,0.0,0.0,24576.0,0.0,3.0,2540781568.0,1141415936.0,9457848320.0,20479029248.0,13110.0,22274.0
12-04 09:54:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540781568.0,1141415936.0,9457848320.0,20479029248.0,12319.0,21259.0
12-04 09:54:04,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540781568.0,1141415936.0,9457848320.0,20479029248.0,14520.0,22267.0
12-04 09:54:05,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541031424.0,1141415936.0,9457848320.0,20478779392.0,14445.0,24110.0
12-04 09:54:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541043712.0,1141415936.0,9457848320.0,20478767104.0,30532.0,38327.0
12-04 09:54:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541035520.0,1141415936.0,9457848320.0,20478775296.0,13114.0,21732.0
12-04 09:54:08,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2541027328.0,1141424128.0,9457848320.0,20478775296.0,13778.0,22655.0
12-04 09:54:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541027328.0,1141424128.0,9457848320.0,20478775296.0,15711.0,24924.0
12-04 09:54:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541023232.0,1141424128.0,9457852416.0,20478775296.0,12922.0,21487.0
12-04 09:54:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2541023232.0,1141424128.0,9457852416.0,20478775296.0,13143.0,21256.0
12-04 09:54:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541023232.0,1141424128.0,9457852416.0,20478775296.0,12957.0,21484.0
12-04 09:54:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541023232.0,1141424128.0,9457852416.0,20478775296.0,12343.0,21440.0
12-04 09:54:14,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,11982.0,20231.0
12-04 09:54:15,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,14287.0,24208.0
12-04 09:54:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,13474.0,21155.0
12-04 09:54:17,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,12366.0,22128.0
12-04 09:54:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,14172.0,22948.0
12-04 09:54:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541015040.0,1141432320.0,9457852416.0,20478775296.0,12917.0,22510.0
12-04 09:54:20,0.333,0.083,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2541006848.0,1141440512.0,9457852416.0,20478775296.0,12090.0,20411.0
12-04 09:54:21,0.167,0.083,99.667,0.083,0.0,0.0,0.0,73728.0,0.0,7.0,2541006848.0,1141440512.0,9457852416.0,20478775296.0,11755.0,20181.0
12-04 09:54:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541006848.0,1141440512.0,9457852416.0,20478775296.0,12601.0,22178.0
12-04 09:54:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541002752.0,1141440512.0,9457856512.0,20478775296.0,29486.0,38295.0
12-04 09:54:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541002752.0,1141440512.0,9457856512.0,20478775296.0,12639.0,21378.0
12-04 09:54:25,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541977600.0,1141440512.0,9457856512.0,20477800448.0,13325.0,23040.0
12-04 09:54:26,0.167,0.0,99.582,0.167,0.0,0.084,0.0,81920.0,0.0,7.0,2541891584.0,1141448704.0,9457856512.0,20477878272.0,13125.0,22155.0
12-04 09:54:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541891584.0,1141448704.0,9457856512.0,20477878272.0,12536.0,21253.0
12-04 09:54:28,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541891584.0,1141448704.0,9457856512.0,20477878272.0,12193.0,20070.0
12-04 09:54:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541891584.0,1141448704.0,9457856512.0,20477878272.0,12702.0,21096.0
12-04 09:54:30,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541891584.0,1141448704.0,9457856512.0,20477878272.0,12200.0,20365.0
12-04 09:54:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,9.0,2541887488.0,1141448704.0,9457860608.0,20477878272.0,13002.0,22502.0
12-04 09:54:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,12078.0,20919.0
12-04 09:54:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,13149.0,22469.0
12-04 09:54:34,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,14203.0,23066.0
12-04 09:54:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,13632.0,23046.0
12-04 09:54:36,0.084,0.084,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,28803.0,37149.0
12-04 09:54:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541879296.0,1141456896.0,9457860608.0,20477878272.0,12149.0,21253.0
12-04 09:54:38,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541871104.0,1141465088.0,9457860608.0,20477878272.0,14172.0,23011.0
12-04 09:54:39,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541871104.0,1141465088.0,9457860608.0,20477878272.0,12717.0,21349.0
12-04 09:54:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541867008.0,1141465088.0,9457864704.0,20477878272.0,12445.0,21509.0
12-04 09:54:41,0.084,0.0,99.833,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2541867008.0,1141465088.0,9457864704.0,20477878272.0,13079.0,22426.0
12-04 09:54:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541268992.0,1141465088.0,9457864704.0,20478476288.0,11403.0,19846.0
12-04 09:54:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540978176.0,1141465088.0,9457864704.0,20478767104.0,13312.0,22516.0
12-04 09:54:44,0.084,0.251,99.582,0.084,0.0,0.0,0.0,65536.0,0.0,6.0,2540969984.0,1141473280.0,9457864704.0,20478767104.0,11500.0,19822.0
12-04 09:54:45,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541137920.0,1141473280.0,9457864704.0,20478599168.0,13537.0,22909.0
12-04 09:54:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2541113344.0,1141473280.0,9457864704.0,20478623744.0,13053.0,22273.0
12-04 09:54:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541105152.0,1141473280.0,9457864704.0,20478631936.0,11471.0,19575.0
12-04 09:54:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541105152.0,1141473280.0,9457864704.0,20478631936.0,13154.0,22298.0
12-04 09:54:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541105152.0,1141473280.0,9457864704.0,20478631936.0,13029.0,22359.0
12-04 09:54:50,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2541096960.0,1141481472.0,9457864704.0,20478631936.0,12244.0,20499.0
12-04 09:54:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2541096960.0,1141481472.0,9457864704.0,20478631936.0,11853.0,20695.0
12-04 09:54:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541096960.0,1141481472.0,9457864704.0,20478631936.0,12539.0,21287.0
12-04 09:54:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541096960.0,1141481472.0,9457864704.0,20478631936.0,11887.0,20181.0
12-04 09:54:54,0.917,0.167,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541096960.0,1141481472.0,9457864704.0,20478631936.0,13975.0,23965.0
12-04 09:54:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541076480.0,1141481472.0,9457868800.0,20478648320.0,12304.0,21391.0
12-04 09:54:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,94208.0,0.0,10.0,2541068288.0,1141489664.0,9457868800.0,20478648320.0,12334.0,21172.0
12-04 09:54:57,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541068288.0,1141489664.0,9457868800.0,20478648320.0,15333.0,24493.0
12-04 09:54:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541068288.0,1141489664.0,9457868800.0,20478648320.0,12470.0,21172.0
12-04 09:54:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541068288.0,1141489664.0,9457868800.0,20478648320.0,12774.0,21741.0
12-04 09:55:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541068288.0,1141489664.0,9457868800.0,20478648320.0,11585.0,19846.0
12-04 09:55:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,2541473792.0,1141489664.0,9457868800.0,20478242816.0,11649.0,20223.0
12-04 09:55:02,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541182976.0,1141497856.0,9457872896.0,20478521344.0,12145.0,20919.0
12-04 09:55:03,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541182976.0,1141497856.0,9457872896.0,20478521344.0,13605.0,23768.0
12-04 09:55:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541182976.0,1141497856.0,9457872896.0,20478521344.0,15535.0,24138.0
12-04 09:55:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541731840.0,1141497856.0,9457872896.0,20477972480.0,13465.0,22873.0
12-04 09:55:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,14.0,2541563904.0,1141497856.0,9457872896.0,20478140416.0,30206.0,38930.0
12-04 09:55:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541563904.0,1141497856.0,9457872896.0,20478140416.0,12390.0,20509.0
12-04 09:55:08,0.250,0.083,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,12891.0,21421.0
12-04 09:55:09,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,12968.0,21215.0
12-04 09:55:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,12857.0,21461.0
12-04 09:55:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,12288.0,20563.0
12-04 09:55:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,15364.0,24876.0
12-04 09:55:13,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541551616.0,1141506048.0,9457876992.0,20478140416.0,13143.0,21798.0
12-04 09:55:14,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541543424.0,1141514240.0,9457876992.0,20478140416.0,13101.0,22699.0
12-04 09:55:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541543424.0,1141514240.0,9457876992.0,20478140416.0,12737.0,21778.0
12-04 09:55:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541543424.0,1141514240.0,9457876992.0,20478140416.0,11347.0,19817.0
12-04 09:55:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541543424.0,1141514240.0,9457876992.0,20478140416.0,11507.0,20243.0
12-04 09:55:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541543424.0,1141514240.0,9457876992.0,20478140416.0,12371.0,21081.0
12-04 09:55:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541539328.0,1141514240.0,9457881088.0,20478140416.0,12691.0,21824.0
12-04 09:55:20,0.167,0.250,99.417,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2541531136.0,1141522432.0,9457881088.0,20478140416.0,12671.0,21261.0
12-04 09:55:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2541531136.0,1141522432.0,9457881088.0,20478140416.0,13451.0,23528.0
12-04 09:55:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541531136.0,1141522432.0,9457881088.0,20478140416.0,12446.0,21033.0
12-04 09:55:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541531136.0,1141522432.0,9457881088.0,20478140416.0,12409.0,21506.0
12-04 09:55:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541531136.0,1141522432.0,9457881088.0,20478140416.0,12643.0,20996.0
12-04 09:55:25,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541498368.0,1141522432.0,9457881088.0,20478173184.0,11821.0,20181.0
12-04 09:55:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2541404160.0,1141530624.0,9457881088.0,20478259200.0,12208.0,21197.0
12-04 09:55:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541395968.0,1141530624.0,9457881088.0,20478267392.0,11590.0,20181.0
12-04 09:55:28,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541395968.0,1141530624.0,9457881088.0,20478267392.0,14418.0,24478.0
12-04 09:55:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541395968.0,1141530624.0,9457881088.0,20478267392.0,12279.0,20999.0
12-04 09:55:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541395968.0,1141530624.0,9457881088.0,20478267392.0,12882.0,22250.0
12-04 09:55:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2541395968.0,1141530624.0,9457881088.0,20478267392.0,11926.0,21097.0
12-04 09:55:32,0.084,0.084,99.749,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,2541387776.0,1141538816.0,9457881088.0,20478267392.0,12267.0,21197.0
12-04 09:55:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541383680.0,1141538816.0,9457885184.0,20478267392.0,12436.0,21259.0
12-04 09:55:34,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541379584.0,1141538816.0,9457889280.0,20478267392.0,13770.0,22392.0
12-04 09:55:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541379584.0,1141538816.0,9457889280.0,20478267392.0,12419.0,21348.0
12-04 09:55:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2541379584.0,1141538816.0,9457889280.0,20478267392.0,30020.0,39470.0
12-04 09:55:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541379584.0,1141538816.0,9457889280.0,20478267392.0,13017.0,22558.0
12-04 09:55:38,0.084,0.084,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,14225.0,22928.0
12-04 09:55:39,0.249,0.332,99.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,13718.0,23194.0
12-04 09:55:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,11623.0,19979.0
12-04 09:55:41,0.083,0.083,99.750,0.0,0.0,0.083,0.0,81920.0,0.0,8.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,11680.0,20157.0
12-04 09:55:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,12705.0,22273.0
12-04 09:55:43,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541371392.0,1141547008.0,9457889280.0,20478267392.0,13988.0,24048.0
12-04 09:55:44,0.250,0.083,99.500,0.167,0.0,0.0,0.0,69632.0,0.0,6.0,2541363200.0,1141555200.0,9457889280.0,20478267392.0,11865.0,20087.0
12-04 09:55:45,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541912064.0,1141555200.0,9457889280.0,20477718528.0,12923.0,22426.0
12-04 09:55:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2541752320.0,1141555200.0,9457889280.0,20477878272.0,12893.0,22052.0
12-04 09:55:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541752320.0,1141555200.0,9457889280.0,20477878272.0,11433.0,20090.0
12-04 09:55:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541752320.0,1141555200.0,9457889280.0,20477878272.0,11504.0,19864.0
12-04 09:55:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541752320.0,1141555200.0,9457889280.0,20477878272.0,12668.0,21687.0
12-04 09:55:50,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,11986.0,21105.0
12-04 09:55:51,0.083,0.083,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,12122.0,21349.0
12-04 09:55:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,14179.0,24609.0
12-04 09:55:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,11851.0,20676.0
12-04 09:55:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,12988.0,22338.0
12-04 09:55:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541740032.0,1141563392.0,9457893376.0,20477878272.0,11981.0,20272.0
12-04 09:55:56,0.083,0.167,99.583,0.083,0.0,0.083,0.0,102400.0,0.0,8.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,12094.0,19937.0
12-04 09:55:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,12519.0,21440.0
12-04 09:55:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,12173.0,20618.0
12-04 09:55:59,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,14863.0,25867.0
12-04 09:56:00,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,12387.0,20343.0
12-04 09:56:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2541731840.0,1141571584.0,9457893376.0,20477878272.0,12304.0,21348.0
12-04 09:56:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541715456.0,1141579776.0,9457893376.0,20477886464.0,11357.0,19888.0
12-04 09:56:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541711360.0,1141579776.0,9457897472.0,20477886464.0,31123.0,41405.0
12-04 09:56:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541707264.0,1141579776.0,9457901568.0,20477886464.0,14081.0,22239.0
12-04 09:56:05,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541875200.0,1141579776.0,9457901568.0,20477718528.0,12333.0,20538.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541715456.0,1141579776.0,9457901568.0,20477878272.0,29126.0,36949.0
12-04 09:56:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541715456.0,1141579776.0,9457901568.0,20477878272.0,12673.0,21212.0
12-04 09:56:08,0.250,0.083,99.417,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,2541707264.0,1141587968.0,9457901568.0,20477878272.0,15729.0,26660.0
12-04 09:56:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541707264.0,1141587968.0,9457901568.0,20477878272.0,29772.0,37862.0
12-04 09:56:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541707264.0,1141587968.0,9457901568.0,20477878272.0,13263.0,22564.0
12-04 09:56:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541707264.0,1141587968.0,9457901568.0,20477878272.0,13044.0,21640.0
12-04 09:56:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541707264.0,1141587968.0,9457901568.0,20477878272.0,13384.0,21776.0
12-04 09:56:13,0.250,0.167,99.417,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541707264.0,1141596160.0,9457893376.0,20477878272.0,12622.0,21034.0
12-04 09:56:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541694976.0,1141596160.0,9457905664.0,20477878272.0,11750.0,20231.0
12-04 09:56:15,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541694976.0,1141596160.0,9457905664.0,20477878272.0,12143.0,21259.0
12-04 09:56:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2541694976.0,1141596160.0,9457905664.0,20477878272.0,13487.0,23465.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541694976.0,1141596160.0,9457905664.0,20477878272.0,12768.0,22295.0
12-04 09:56:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541694976.0,1141596160.0,9457905664.0,20477878272.0,12240.0,20945.0
12-04 09:56:19,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,12552.0,21837.0
12-04 09:56:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,11570.0,20003.0
12-04 09:56:21,0.250,0.250,99.501,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,28830.0,37442.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,11706.0,20300.0
12-04 09:56:23,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,12898.0,22517.0
12-04 09:56:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541686784.0,1141604352.0,9457905664.0,20477878272.0,12893.0,22021.0
12-04 09:56:25,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2540969984.0,1141612544.0,9457905664.0,20478586880.0,13436.0,23554.0
12-04 09:56:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2540924928.0,1141612544.0,9457905664.0,20478631936.0,12922.0,22406.0
12-04 09:56:27,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540920832.0,1141612544.0,9457909760.0,20478631936.0,12209.0,20747.0
12-04 09:56:28,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2540920832.0,1141612544.0,9457909760.0,20478631936.0,11589.0,19822.0
12-04 09:56:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540920832.0,1141612544.0,9457909760.0,20478631936.0,11700.0,20318.0
12-04 09:56:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540920832.0,1141612544.0,9457909760.0,20478631936.0,11453.0,19937.0
12-04 09:56:31,0.167,0.0,99.666,0.167,0.0,0.0,0.0,131072.0,0.0,10.0,2540904448.0,1141620736.0,9457909760.0,20478640128.0,13667.0,23684.0
12-04 09:56:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540904448.0,1141620736.0,9457909760.0,20478640128.0,12523.0,21378.0
12-04 09:56:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540904448.0,1141620736.0,9457909760.0,20478640128.0,13093.0,22976.0
12-04 09:56:34,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540904448.0,1141620736.0,9457909760.0,20478640128.0,14324.0,22927.0
12-04 09:56:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540900352.0,1141620736.0,9457913856.0,20478640128.0,13008.0,22494.0
12-04 09:56:36,0.083,0.083,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2540900352.0,1141620736.0,9457913856.0,20478640128.0,28797.0,37293.0
12-04 09:56:37,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,11776.0,20206.0
12-04 09:56:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,11881.0,20432.0
12-04 09:56:39,0.084,0.167,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,12222.0,21417.0
12-04 09:56:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,13988.0,24501.0
12-04 09:56:41,0.249,0.249,99.336,0.083,0.0,0.083,0.0,65536.0,0.0,5.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,29321.0,38504.0
12-04 09:56:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540892160.0,1141628928.0,9457913856.0,20478640128.0,11918.0,20329.0
12-04 09:56:43,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2540883968.0,1141637120.0,9457913856.0,20478640128.0,13435.0,23752.0
12-04 09:56:44,0.250,0.083,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,6.0,2540879872.0,1141637120.0,9457917952.0,20478640128.0,11745.0,19979.0
12-04 09:56:45,0.418,0.084,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541428736.0,1141637120.0,9457917952.0,20478091264.0,11523.0,20181.0
12-04 09:56:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2541252608.0,1141637120.0,9457917952.0,20478267392.0,29086.0,38275.0
12-04 09:56:47,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541252608.0,1141637120.0,9457917952.0,20478267392.0,12984.0,22449.0
12-04 09:56:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541252608.0,1141637120.0,9457917952.0,20478267392.0,12369.0,21600.0
12-04 09:56:49,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,12062.0,21349.0
12-04 09:56:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,12661.0,22182.0
12-04 09:56:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,11962.0,21258.0
12-04 09:56:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,12445.0,21419.0
12-04 09:56:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,12812.0,21590.0
12-04 09:56:54,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541244416.0,1141645312.0,9457917952.0,20478267392.0,12007.0,21014.0
12-04 09:56:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,12203.0,21164.0
12-04 09:56:56,0.167,0.083,99.667,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,12611.0,22183.0
12-04 09:56:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,11794.0,19954.0
12-04 09:56:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,12168.0,21148.0
12-04 09:56:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,12027.0,21193.0
12-04 09:57:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541236224.0,1141653504.0,9457917952.0,20478267392.0,12892.0,22274.0
12-04 09:57:01,0.084,0.084,99.749,0.084,0.0,0.0,0.0,94208.0,0.0,9.0,2541223936.0,1141661696.0,9457922048.0,20478267392.0,29251.0,38294.0
12-04 09:57:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541223936.0,1141661696.0,9457922048.0,20478267392.0,13017.0,22840.0
12-04 09:57:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541223936.0,1141661696.0,9457922048.0,20478267392.0,11690.0,20272.0
12-04 09:57:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541223936.0,1141661696.0,9457922048.0,20478267392.0,14865.0,23459.0
12-04 09:57:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541170688.0,1141661696.0,9457926144.0,20478316544.0,13143.0,21731.0
12-04 09:57:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2541109248.0,1141661696.0,9457926144.0,20478377984.0,30630.0,38931.0
12-04 09:57:07,0.333,0.167,99.334,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541092864.0,1141669888.0,9457926144.0,20478386176.0,14678.0,24206.0
12-04 09:57:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541092864.0,1141669888.0,9457926144.0,20478386176.0,12746.0,21487.0
12-04 09:57:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541092864.0,1141669888.0,9457926144.0,20478386176.0,13128.0,21889.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541092864.0,1141669888.0,9457926144.0,20478386176.0,12907.0,21461.0
12-04 09:57:11,0.167,0.083,99.666,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2541088768.0,1141669888.0,9457930240.0,20478386176.0,13777.0,21852.0
12-04 09:57:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541088768.0,1141669888.0,9457930240.0,20478386176.0,13318.0,22048.0
12-04 09:57:13,0.167,0.167,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,13209.0,21731.0
12-04 09:57:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,12191.0,21284.0
12-04 09:57:15,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,13445.0,23593.0
12-04 09:57:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,12189.0,21081.0
12-04 09:57:17,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,12017.0,20796.0
12-04 09:57:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541080576.0,1141678080.0,9457930240.0,20478386176.0,12272.0,21233.0
12-04 09:57:19,0.167,0.084,99.582,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,2541072384.0,1141686272.0,9457930240.0,20478386176.0,13090.0,22400.0
12-04 09:57:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541064192.0,1141686272.0,9457930240.0,20478394368.0,11388.0,19908.0
12-04 09:57:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2541064192.0,1141686272.0,9457930240.0,20478394368.0,12093.0,21297.0
12-04 09:57:22,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541064192.0,1141686272.0,9457930240.0,20478394368.0,12671.0,21630.0
12-04 09:57:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541064192.0,1141686272.0,9457930240.0,20478394368.0,12313.0,21367.0
12-04 09:57:24,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541060096.0,1141686272.0,9457934336.0,20478394368.0,12727.0,22154.0
12-04 09:57:25,0.250,0.0,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2540621824.0,1141694464.0,9457934336.0,20478824448.0,12144.0,21191.0
12-04 09:57:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,8.0,2540552192.0,1141694464.0,9457934336.0,20478894080.0,11862.0,20949.0
12-04 09:57:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540425216.0,1141694464.0,9457934336.0,20479021056.0,14642.0,23852.0
12-04 09:57:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540425216.0,1141694464.0,9457934336.0,20479021056.0,12977.0,22298.0
12-04 09:57:29,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540425216.0,1141694464.0,9457934336.0,20479021056.0,11735.0,20384.0
12-04 09:57:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540425216.0,1141694464.0,9457934336.0,20479021056.0,12034.0,20944.0
12-04 09:57:31,0.0,0.083,99.666,0.167,0.0,0.083,0.0,106496.0,0.0,8.0,2540417024.0,1141702656.0,9457934336.0,20479021056.0,13044.0,22450.0
12-04 09:57:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540417024.0,1141702656.0,9457934336.0,20479021056.0,13245.0,22911.0
12-04 09:57:33,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540417024.0,1141702656.0,9457934336.0,20479021056.0,11299.0,19929.0
12-04 09:57:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540417024.0,1141702656.0,9457934336.0,20479021056.0,13985.0,23030.0
12-04 09:57:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540417024.0,1141702656.0,9457934336.0,20479021056.0,11954.0,21141.0
12-04 09:57:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2540412928.0,1141702656.0,9457938432.0,20479021056.0,29072.0,37563.0
12-04 09:57:37,0.167,0.0,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2540404736.0,1141710848.0,9457938432.0,20479021056.0,12921.0,22410.0
12-04 09:57:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540404736.0,1141710848.0,9457938432.0,20479021056.0,14179.0,23027.0
12-04 09:57:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540404736.0,1141710848.0,9457938432.0,20479021056.0,13422.0,22626.0
12-04 09:57:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540400640.0,1141710848.0,9457942528.0,20479021056.0,12092.0,21129.0
12-04 09:57:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2540400640.0,1141710848.0,9457942528.0,20479021056.0,11460.0,20024.0
12-04 09:57:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2540400640.0,1141710848.0,9457942528.0,20479021056.0,12792.0,22558.0
12-04 09:57:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2540392448.0,1141719040.0,9457942528.0,20479021056.0,12021.0,21301.0
12-04 09:57:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2540392448.0,1141719040.0,9457942528.0,20479021056.0,11308.0,19871.0
12-04 09:57:45,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2540904448.0,1141719040.0,9457942528.0,20478509056.0,12227.0,21440.0
12-04 09:57:46,0.0,0.251,99.749,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2541027328.0,1141719040.0,9457942528.0,20478386176.0,12560.0,22182.0
12-04 09:57:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541027328.0,1141719040.0,9457942528.0,20478386176.0,13330.0,22412.0
12-04 09:57:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541027328.0,1141719040.0,9457942528.0,20478386176.0,11686.0,19937.0
12-04 09:57:49,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,11759.0,20314.0
12-04 09:57:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,11992.0,21038.0
12-04 09:57:51,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,13058.0,22855.0
12-04 09:57:52,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,13077.0,22389.0
12-04 09:57:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,12121.0,21390.0
12-04 09:57:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541019136.0,1141727232.0,9457942528.0,20478386176.0,11886.0,21056.0
12-04 09:57:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541010944.0,1141735424.0,9457942528.0,20478386176.0,12399.0,21374.0
12-04 09:57:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541006848.0,1141735424.0,9457946624.0,20478386176.0,11685.0,20511.0
12-04 09:57:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541006848.0,1141735424.0,9457946624.0,20478386176.0,12088.0,21308.0
12-04 09:57:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541006848.0,1141735424.0,9457946624.0,20478386176.0,12705.0,22315.0
12-04 09:57:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2541006848.0,1141735424.0,9457946624.0,20478386176.0,12264.0,21284.0
12-04 09:58:00,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541006848.0,1141735424.0,9457946624.0,20478386176.0,12997.0,22390.0
12-04 09:58:01,0.249,0.166,99.335,0.166,0.0,0.083,0.0,114688.0,0.0,14.0,2541125632.0,1141743616.0,9457946624.0,20478259200.0,12409.0,21282.0
12-04 09:58:02,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541125632.0,1141743616.0,9457946624.0,20478259200.0,13532.0,22980.0
12-04 09:58:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541125632.0,1141743616.0,9457946624.0,20478259200.0,11796.0,20199.0
12-04 09:58:04,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541125632.0,1141743616.0,9457946624.0,20478259200.0,15402.0,24628.0
12-04 09:58:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541674496.0,1141743616.0,9457946624.0,20477710336.0,12157.0,20538.0
12-04 09:58:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541514752.0,1141743616.0,9457946624.0,20477870080.0,29926.0,37989.0
12-04 09:58:07,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541502464.0,1141751808.0,9457950720.0,20477870080.0,14605.0,24176.0
12-04 09:58:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541498368.0,1141751808.0,9457954816.0,20477870080.0,13235.0,22383.0
12-04 09:58:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541498368.0,1141751808.0,9457954816.0,20477870080.0,29637.0,37848.0
12-04 09:58:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541498368.0,1141751808.0,9457954816.0,20477870080.0,12337.0,19941.0
12-04 09:58:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541498368.0,1141751808.0,9457954816.0,20477870080.0,12803.0,21545.0
12-04 09:58:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541498368.0,1141751808.0,9457954816.0,20477870080.0,13279.0,22119.0
12-04 09:58:13,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541490176.0,1141760000.0,9457954816.0,20477870080.0,13504.0,22960.0
12-04 09:58:14,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541490176.0,1141760000.0,9457954816.0,20477870080.0,11477.0,20182.0
12-04 09:58:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541481984.0,1141760000.0,9457954816.0,20477878272.0,12913.0,22359.0
12-04 09:58:16,0.250,0.0,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2541481984.0,1141760000.0,9457954816.0,20477878272.0,14177.0,23166.0
12-04 09:58:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541481984.0,1141760000.0,9457954816.0,20477878272.0,11851.0,20705.0
12-04 09:58:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541481984.0,1141760000.0,9457954816.0,20477878272.0,12479.0,22183.0
12-04 09:58:19,0.250,0.333,99.334,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2541473792.0,1141768192.0,9457954816.0,20477878272.0,12435.0,21299.0
12-04 09:58:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541469696.0,1141768192.0,9457958912.0,20477878272.0,11353.0,19846.0
12-04 09:58:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541469696.0,1141768192.0,9457958912.0,20477878272.0,12829.0,22403.0
12-04 09:58:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541469696.0,1141768192.0,9457958912.0,20477878272.0,14650.0,24280.0
12-04 09:58:23,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541469696.0,1141768192.0,9457958912.0,20477878272.0,14337.0,22765.0
12-04 09:58:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541469696.0,1141768192.0,9457958912.0,20477878272.0,11925.0,21009.0
12-04 09:58:25,0.084,0.167,99.499,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2541027328.0,1141776384.0,9457958912.0,20478312448.0,12781.0,22449.0
12-04 09:58:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541191168.0,1141776384.0,9457958912.0,20478148608.0,11979.0,20948.0
12-04 09:58:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541191168.0,1141776384.0,9457958912.0,20478148608.0,12459.0,21441.0
12-04 09:58:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541191168.0,1141776384.0,9457958912.0,20478148608.0,12676.0,21670.0
12-04 09:58:29,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541191168.0,1141776384.0,9457958912.0,20478148608.0,13210.0,23124.0
12-04 09:58:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541191168.0,1141776384.0,9457958912.0,20478148608.0,11397.0,19979.0
12-04 09:58:31,0.167,0.083,99.583,0.167,0.0,0.0,0.0,94208.0,0.0,9.0,2541182976.0,1141784576.0,9457958912.0,20478148608.0,12575.0,21440.0
12-04 09:58:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541182976.0,1141784576.0,9457958912.0,20478148608.0,12258.0,21196.0
12-04 09:58:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541182976.0,1141784576.0,9457958912.0,20478148608.0,12606.0,22030.0
12-04 09:58:34,0.0,0.167,99.666,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2541182976.0,1141784576.0,9457958912.0,20478148608.0,14220.0,23244.0
12-04 09:58:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541182976.0,1141784576.0,9457958912.0,20478148608.0,11359.0,19929.0
12-04 09:58:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2541178880.0,1141784576.0,9457963008.0,20478148608.0,31352.0,41849.0
12-04 09:58:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541170688.0,1141792768.0,9457963008.0,20478148608.0,11938.0,20181.0
12-04 09:58:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541166592.0,1141792768.0,9457967104.0,20478148608.0,12385.0,21539.0
12-04 09:58:39,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541166592.0,1141792768.0,9457967104.0,20478148608.0,12209.0,21257.0
12-04 09:58:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541166592.0,1141792768.0,9457967104.0,20478148608.0,12173.0,21105.0
12-04 09:58:41,0.418,0.084,99.498,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541166592.0,1141792768.0,9457967104.0,20478148608.0,12325.0,21257.0
12-04 09:58:42,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541158400.0,1141792768.0,9457967104.0,20478156800.0,11770.0,20053.0
12-04 09:58:43,0.084,0.084,99.582,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2541150208.0,1141800960.0,9457967104.0,20478156800.0,13552.0,23105.0
12-04 09:58:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2541150208.0,1141800960.0,9457967104.0,20478156800.0,12877.0,22275.0
12-04 09:58:45,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541883392.0,1141800960.0,9457967104.0,20477423616.0,12303.0,21324.0
12-04 09:58:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2541666304.0,1141800960.0,9457967104.0,20477640704.0,12284.0,21146.0
12-04 09:58:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541666304.0,1141800960.0,9457967104.0,20477640704.0,11849.0,20405.0
12-04 09:58:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541666304.0,1141800960.0,9457967104.0,20477640704.0,13853.0,23942.0
12-04 09:58:49,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2541658112.0,1141809152.0,9457967104.0,20477640704.0,13386.0,22165.0
12-04 09:58:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541658112.0,1141809152.0,9457967104.0,20477640704.0,11288.0,19846.0
12-04 09:58:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2541658112.0,1141809152.0,9457967104.0,20477640704.0,12847.0,22518.0
12-04 09:58:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541645824.0,1141809152.0,9457971200.0,20477648896.0,12456.0,21562.0
12-04 09:58:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541645824.0,1141809152.0,9457971200.0,20477648896.0,13551.0,23686.0
12-04 09:58:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541645824.0,1141809152.0,9457971200.0,20477648896.0,11537.0,20119.0
12-04 09:58:55,0.083,0.0,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,11473.0,20181.0
12-04 09:58:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,11951.0,21057.0
12-04 09:58:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,13080.0,22925.0
12-04 09:58:58,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,12429.0,21581.0
12-04 09:58:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,12891.0,22559.0
12-04 09:59:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541637632.0,1141817344.0,9457971200.0,20477648896.0,11237.0,19846.0
12-04 09:59:01,0.083,0.083,99.583,0.250,0.0,0.0,0.0,114688.0,0.0,9.0,2541629440.0,1141825536.0,9457971200.0,20477648896.0,11344.0,20140.0
12-04 09:59:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541629440.0,1141825536.0,9457971200.0,20477648896.0,12972.0,22706.0
12-04 09:59:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541629440.0,1141825536.0,9457971200.0,20477648896.0,12243.0,21349.0
12-04 09:59:04,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541629440.0,1141825536.0,9457971200.0,20477648896.0,14771.0,23614.0
12-04 09:59:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541879296.0,1141825536.0,9457971200.0,20477399040.0,14535.0,24247.0
12-04 09:59:06,0.084,0.167,99.749,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2541625344.0,1141825536.0,9457975296.0,20477648896.0,29237.0,37397.0
12-04 09:59:07,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2541617152.0,1141833728.0,9457975296.0,20477648896.0,12651.0,21033.0
12-04 09:59:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541617152.0,1141833728.0,9457975296.0,20477648896.0,30510.0,38840.0
12-04 09:59:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2541613056.0,1141833728.0,9457979392.0,20477648896.0,13642.0,22849.0
12-04 09:59:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541613056.0,1141833728.0,9457979392.0,20477648896.0,12796.0,21145.0
12-04 09:59:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541613056.0,1141833728.0,9457979392.0,20477648896.0,30600.0,39801.0
12-04 09:59:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541613056.0,1141833728.0,9457979392.0,20477648896.0,13603.0,22098.0
12-04 09:59:13,0.167,0.167,99.333,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2541604864.0,1141841920.0,9457979392.0,20477648896.0,13324.0,22673.0
12-04 09:59:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541600768.0,1141841920.0,9457983488.0,20477648896.0,11771.0,20247.0
12-04 09:59:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541600768.0,1141841920.0,9457983488.0,20477648896.0,11352.0,20074.0
12-04 09:59:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541600768.0,1141841920.0,9457983488.0,20477648896.0,12480.0,21374.0
12-04 09:59:17,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2541600768.0,1141841920.0,9457983488.0,20477648896.0,11625.0,20349.0
12-04 09:59:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541600768.0,1141841920.0,9457983488.0,20477648896.0,12708.0,21840.0
12-04 09:59:19,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,12234.0,21147.0
12-04 09:59:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,13718.0,24191.0
12-04 09:59:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,28492.0,37083.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,12808.0,21898.0
12-04 09:59:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,11258.0,19780.0
12-04 09:59:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541592576.0,1141850112.0,9457983488.0,20477648896.0,11473.0,20181.0
12-04 09:59:25,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542067712.0,1141858304.0,9457983488.0,20477165568.0,14715.0,24132.0
12-04 09:59:26,0.0,0.0,99.916,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2541838336.0,1141858304.0,9457983488.0,20477394944.0,11700.0,20223.0
12-04 09:59:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541838336.0,1141858304.0,9457983488.0,20477394944.0,12923.0,22651.0
12-04 09:59:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541838336.0,1141858304.0,9457983488.0,20477394944.0,14603.0,24880.0
12-04 09:59:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541838336.0,1141858304.0,9457983488.0,20477394944.0,11669.0,20028.0
12-04 09:59:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541838336.0,1141858304.0,9457983488.0,20477394944.0,11763.0,20475.0
12-04 09:59:31,0.167,0.083,99.499,0.250,0.0,0.0,0.0,102400.0,0.0,10.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,13582.0,21222.0
12-04 09:59:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,12776.0,20767.0
12-04 09:59:33,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,12602.0,21054.0
12-04 09:59:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,15318.0,24501.0
12-04 09:59:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,12947.0,22200.0
12-04 09:59:36,0.0,0.167,99.750,0.0,0.0,0.083,0.0,90112.0,0.0,9.0,2541953024.0,1141866496.0,9457987584.0,20477267968.0,30425.0,39729.0
12-04 09:59:37,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2542071808.0,1141874688.0,9457987584.0,20477140992.0,13096.0,21537.0
12-04 09:59:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542071808.0,1141874688.0,9457987584.0,20477140992.0,12027.0,21258.0
12-04 09:59:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542071808.0,1141874688.0,9457987584.0,20477140992.0,11556.0,19818.0
12-04 09:59:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542067712.0,1141874688.0,9457991680.0,20477140992.0,12293.0,21440.0
12-04 09:59:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542067712.0,1141874688.0,9457991680.0,20477140992.0,11359.0,19871.0
12-04 09:59:42,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542067712.0,1141874688.0,9457991680.0,20477140992.0,13180.0,22946.0
12-04 09:59:43,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2541805568.0,1141882880.0,9457991680.0,20477394944.0,12124.0,21014.0
12-04 09:59:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2541805568.0,1141882880.0,9457991680.0,20477394944.0,13166.0,22331.0
12-04 09:59:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541891584.0,1141882880.0,9457991680.0,20477308928.0,12661.0,22052.0
12-04 09:59:46,0.0,0.167,99.750,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2541813760.0,1141882880.0,9457991680.0,20477386752.0,11986.0,21159.0
12-04 09:59:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541809664.0,1141882880.0,9457995776.0,20477386752.0,12168.0,20614.0
12-04 09:59:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541809664.0,1141882880.0,9457995776.0,20477386752.0,12310.0,21258.0
12-04 09:59:49,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,12233.0,21147.0
12-04 09:59:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,12552.0,20272.0
12-04 09:59:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,28887.0,37149.0
12-04 09:59:52,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,14715.0,25190.0
12-04 09:59:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,11702.0,19846.0
12-04 09:59:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541801472.0,1141891072.0,9457995776.0,20477386752.0,13069.0,22449.0
12-04 09:59:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,12549.0,21237.0
12-04 09:59:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,12309.0,21349.0
12-04 09:59:57,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,12949.0,21563.0
12-04 09:59:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,29047.0,37310.0
12-04 09:59:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,13560.0,23493.0
12-04 10:00:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541793280.0,1141899264.0,9457995776.0,20477386752.0,12290.0,20181.0
12-04 10:00:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,106496.0,0.0,9.0,2541785088.0,1141907456.0,9457995776.0,20477386752.0,13433.0,22118.0
12-04 10:00:02,0.0,0.083,99.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2541780992.0,1141907456.0,9457999872.0,20477386752.0,13169.0,22949.0
12-04 10:00:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541780992.0,1141907456.0,9457999872.0,20477386752.0,11585.0,19846.0
12-04 10:00:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541780992.0,1141907456.0,9457999872.0,20477386752.0,16560.0,24475.0
12-04 10:00:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541350912.0,1141907456.0,9457999872.0,20477816832.0,12982.0,21530.0
12-04 10:00:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2541400064.0,1141907456.0,9457999872.0,20477767680.0,30818.0,39124.0
12-04 10:00:07,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541383680.0,1141915648.0,9457999872.0,20477775872.0,12399.0,20818.0
12-04 10:00:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541383680.0,1141915648.0,9457999872.0,20477775872.0,13259.0,21797.0
12-04 10:00:09,0.083,0.167,99.667,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2541383680.0,1141915648.0,9457999872.0,20477775872.0,14703.0,24967.0
12-04 10:00:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541383680.0,1141915648.0,9457999872.0,20477775872.0,13651.0,21995.0
12-04 10:00:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,2541375488.0,1141915648.0,9458008064.0,20477775872.0,12292.0,20356.0
12-04 10:00:12,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541375488.0,1141915648.0,9458008064.0,20477775872.0,12628.0,21166.0
12-04 10:00:13,0.084,0.084,99.582,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,15498.0,23514.0
12-04 10:00:14,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,13793.0,22701.0
12-04 10:00:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,12504.0,21489.0
12-04 10:00:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,14750.0,24830.0
12-04 10:00:17,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,12205.0,20412.0
12-04 10:00:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541367296.0,1141923840.0,9458008064.0,20477775872.0,12460.0,21440.0
12-04 10:00:19,0.167,0.167,99.583,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,12339.0,21105.0
12-04 10:00:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,12851.0,21573.0
12-04 10:00:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,12611.0,21605.0
12-04 10:00:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,11938.0,20152.0
12-04 10:00:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,11952.0,21055.0
12-04 10:00:24,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541359104.0,1141932032.0,9458008064.0,20477775872.0,12797.0,22426.0
12-04 10:00:25,0.084,0.084,99.414,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,2541518848.0,1141940224.0,9458008064.0,20477607936.0,13169.0,22314.0
12-04 10:00:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541355008.0,1141940224.0,9458012160.0,20477767680.0,13290.0,22951.0
12-04 10:00:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541355008.0,1141940224.0,9458012160.0,20477767680.0,11585.0,19846.0
12-04 10:00:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541355008.0,1141940224.0,9458012160.0,20477767680.0,11589.0,20181.0
12-04 10:00:29,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541355008.0,1141940224.0,9458012160.0,20477767680.0,12545.0,22180.0
12-04 10:00:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541355008.0,1141940224.0,9458012160.0,20477767680.0,11729.0,20426.0
12-04 10:00:31,0.083,0.167,99.666,0.083,0.0,0.0,0.0,90112.0,0.0,9.0,2541346816.0,1141948416.0,9458012160.0,20477767680.0,11815.0,20552.0
12-04 10:00:32,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541346816.0,1141948416.0,9458012160.0,20477767680.0,13536.0,23709.0
12-04 10:00:33,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541338624.0,1141948416.0,9458012160.0,20477775872.0,13415.0,23439.0
12-04 10:00:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541338624.0,1141948416.0,9458012160.0,20477775872.0,16085.0,25188.0
12-04 10:00:35,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541338624.0,1141948416.0,9458012160.0,20477775872.0,11768.0,20157.0
12-04 10:00:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2541338624.0,1141948416.0,9458012160.0,20477775872.0,29915.0,39044.0
12-04 10:00:37,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2541330432.0,1141956608.0,9458012160.0,20477775872.0,12249.0,20990.0
12-04 10:00:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541330432.0,1141956608.0,9458012160.0,20477775872.0,11771.0,20181.0
12-04 10:00:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541330432.0,1141956608.0,9458012160.0,20477775872.0,11453.0,19937.0
12-04 10:00:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541330432.0,1141956608.0,9458012160.0,20477775872.0,13612.0,23727.0
12-04 10:00:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2541326336.0,1141956608.0,9458016256.0,20477775872.0,13469.0,23461.0
12-04 10:00:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541322240.0,1141956608.0,9458020352.0,20477775872.0,12432.0,21213.0
12-04 10:00:43,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541314048.0,1141964800.0,9458020352.0,20477775872.0,11504.0,19871.0
12-04 10:00:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2541314048.0,1141964800.0,9458020352.0,20477775872.0,12293.0,21255.0
12-04 10:00:45,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541101056.0,1141964800.0,9458020352.0,20477988864.0,11862.0,20517.0
12-04 10:00:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,8.0,2541195264.0,1141964800.0,9458020352.0,20477894656.0,12113.0,20223.0
12-04 10:00:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541195264.0,1141964800.0,9458020352.0,20477894656.0,13397.0,21588.0
12-04 10:00:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541195264.0,1141964800.0,9458020352.0,20477894656.0,14653.0,24942.0
12-04 10:00:49,0.084,0.084,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,12865.0,22050.0
12-04 10:00:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,11616.0,19575.0
12-04 10:00:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,12430.0,21123.0
12-04 10:00:52,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,12165.0,20614.0
12-04 10:00:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,12239.0,21015.0
12-04 10:00:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541187072.0,1141972992.0,9458020352.0,20477894656.0,12087.0,20363.0
12-04 10:00:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541178880.0,1141981184.0,9458020352.0,20477894656.0,13235.0,22223.0
12-04 10:00:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541178880.0,1141981184.0,9458020352.0,20477894656.0,13351.0,23410.0
12-04 10:00:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541301760.0,1141981184.0,9458024448.0,20477767680.0,15172.0,24584.0
12-04 10:00:58,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541301760.0,1141981184.0,9458024448.0,20477767680.0,12137.0,20297.0
12-04 10:00:59,0.167,0.083,99.666,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2541301760.0,1141981184.0,9458024448.0,20477767680.0,12333.0,21051.0
12-04 10:01:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541301760.0,1141981184.0,9458024448.0,20477767680.0,12174.0,21191.0
12-04 10:01:01,0.083,0.167,99.583,0.167,0.0,0.0,0.0,94208.0,0.0,9.0,2541293568.0,1141989376.0,9458024448.0,20477767680.0,11413.0,19846.0
12-04 10:01:02,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541293568.0,1141989376.0,9458024448.0,20477767680.0,12027.0,20705.0
12-04 10:01:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541293568.0,1141989376.0,9458024448.0,20477767680.0,12937.0,22272.0
12-04 10:01:04,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541293568.0,1141989376.0,9458024448.0,20477767680.0,16425.0,25944.0
12-04 10:01:05,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542153728.0,1141989376.0,9458024448.0,20476907520.0,12901.0,21461.0
12-04 10:01:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2541682688.0,1141989376.0,9458024448.0,20477378560.0,30716.0,39016.0
12-04 10:01:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541666304.0,1141997568.0,9458024448.0,20477386752.0,14431.0,23334.0
12-04 10:01:08,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541662208.0,1141997568.0,9458028544.0,20477386752.0,12421.0,20472.0
12-04 10:01:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541662208.0,1141997568.0,9458028544.0,20477386752.0,12284.0,20228.0
12-04 10:01:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541662208.0,1141997568.0,9458028544.0,20477386752.0,13204.0,21797.0
12-04 10:01:11,0.083,0.167,99.666,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,2541662208.0,1141997568.0,9458028544.0,20477386752.0,31020.0,39959.0
12-04 10:01:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541662208.0,1141997568.0,9458028544.0,20477386752.0,13882.0,22321.0
12-04 10:01:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2541649920.0,1142005760.0,9458032640.0,20477386752.0,12429.0,20294.0
12-04 10:01:14,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541649920.0,1142005760.0,9458032640.0,20477386752.0,13057.0,22543.0
12-04 10:01:15,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541637632.0,1142005760.0,9458036736.0,20477394944.0,13134.0,22475.0
12-04 10:01:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2541637632.0,1142005760.0,9458036736.0,20477394944.0,12660.0,21621.0
12-04 10:01:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541637632.0,1142005760.0,9458036736.0,20477394944.0,11398.0,19937.0
12-04 10:01:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541637632.0,1142005760.0,9458036736.0,20477394944.0,13718.0,23066.0
12-04 10:01:19,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2541629440.0,1142013952.0,9458036736.0,20477394944.0,12841.0,22198.0
12-04 10:01:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142013952.0,9458040832.0,20477394944.0,11902.0,20108.0
12-04 10:01:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,98304.0,0.0,12.0,2541625344.0,1142013952.0,9458040832.0,20477394944.0,12173.0,21129.0
12-04 10:01:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142013952.0,9458040832.0,20477394944.0,13190.0,22516.0
12-04 10:01:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142013952.0,9458040832.0,20477394944.0,13669.0,22796.0
12-04 10:01:24,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142013952.0,9458040832.0,20477394944.0,11726.0,20132.0
12-04 10:01:25,0.083,0.250,99.499,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2541785088.0,1142022144.0,9458040832.0,20477227008.0,11645.0,19846.0
12-04 10:01:26,0.083,0.083,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2541625344.0,1142022144.0,9458040832.0,20477386752.0,12379.0,21234.0
12-04 10:01:27,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541625344.0,1142022144.0,9458040832.0,20477386752.0,13585.0,23442.0
12-04 10:01:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142022144.0,9458040832.0,20477386752.0,11986.0,20519.0
12-04 10:01:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541625344.0,1142022144.0,9458040832.0,20477386752.0,12133.0,20561.0
12-04 10:01:30,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541625344.0,1142022144.0,9458040832.0,20477386752.0,12377.0,21564.0
12-04 10:01:31,0.0,0.084,99.833,0.084,0.0,0.0,0.0,102400.0,0.0,8.0,2541617152.0,1142030336.0,9458040832.0,20477386752.0,12257.0,21410.0
12-04 10:01:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541617152.0,1142030336.0,9458040832.0,20477386752.0,13073.0,22519.0
12-04 10:01:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541617152.0,1142030336.0,9458040832.0,20477386752.0,12213.0,20643.0
12-04 10:01:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2541617152.0,1142030336.0,9458040832.0,20477386752.0,14908.0,23691.0
12-04 10:01:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541617152.0,1142030336.0,9458040832.0,20477386752.0,12161.0,21081.0
12-04 10:01:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2541613056.0,1142030336.0,9458044928.0,20477386752.0,30850.0,40945.0
12-04 10:01:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,12052.0,21104.0
12-04 10:01:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,12665.0,21898.0
12-04 10:01:39,0.250,0.0,99.584,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,12131.0,21075.0
12-04 10:01:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,12303.0,21441.0
12-04 10:01:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,11817.0,20853.0
12-04 10:01:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541604864.0,1142038528.0,9458044928.0,20477386752.0,11766.0,20223.0
12-04 10:01:43,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541596672.0,1142046720.0,9458044928.0,20477386752.0,12203.0,21479.0
12-04 10:01:44,0.249,0.083,99.584,0.083,0.0,0.0,0.0,94208.0,0.0,6.0,2541592576.0,1142046720.0,9458049024.0,20477386752.0,12948.0,22518.0
12-04 10:01:45,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541842432.0,1142046720.0,9458049024.0,20477136896.0,12994.0,22207.0
12-04 10:01:46,0.250,0.083,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2541871104.0,1142046720.0,9458049024.0,20477108224.0,12957.0,22560.0
12-04 10:01:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541862912.0,1142046720.0,9458049024.0,20477116416.0,12239.0,21013.0
12-04 10:01:48,0.167,0.0,99.666,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2541862912.0,1142046720.0,9458049024.0,20477116416.0,12133.0,20647.0
12-04 10:01:49,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541854720.0,1142054912.0,9458049024.0,20477116416.0,12034.0,19937.0
12-04 10:01:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541854720.0,1142054912.0,9458049024.0,20477116416.0,12243.0,21349.0
12-04 10:01:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2541854720.0,1142054912.0,9458049024.0,20477116416.0,12877.0,22141.0
12-04 10:01:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541862912.0,1142054912.0,9458049024.0,20477108224.0,13345.0,22608.0
12-04 10:01:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541858816.0,1142054912.0,9458053120.0,20477108224.0,12415.0,21056.0
12-04 10:01:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541858816.0,1142054912.0,9458053120.0,20477108224.0,12919.0,21808.0
12-04 10:01:55,0.0,0.084,99.666,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,12041.0,21077.0
12-04 10:01:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,12083.0,21254.0
12-04 10:01:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,11701.0,20004.0
12-04 10:01:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,12918.0,22452.0
12-04 10:01:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,12243.0,20499.0
12-04 10:02:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541850624.0,1142063104.0,9458053120.0,20477108224.0,14424.0,24631.0
12-04 10:02:01,0.083,0.083,99.666,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2541842432.0,1142071296.0,9458053120.0,20477108224.0,12605.0,22224.0
12-04 10:02:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2541842432.0,1142071296.0,9458053120.0,20477108224.0,12190.0,20066.0
12-04 10:02:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541842432.0,1142071296.0,9458053120.0,20477108224.0,11719.0,20028.0
12-04 10:02:04,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541842432.0,1142071296.0,9458053120.0,20477108224.0,15174.0,23213.0
12-04 10:02:05,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542137344.0,1142071296.0,9458053120.0,20476813312.0,13500.0,22559.0
12-04 10:02:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2541850624.0,1142071296.0,9458053120.0,20477100032.0,30526.0,38942.0
12-04 10:02:07,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541830144.0,1142079488.0,9458057216.0,20477108224.0,13687.0,22650.0
12-04 10:02:08,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541838336.0,1142079488.0,9458057216.0,20477100032.0,14039.0,22820.0
12-04 10:02:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2541838336.0,1142079488.0,9458057216.0,20477100032.0,14110.0,23270.0
12-04 10:02:10,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541838336.0,1142079488.0,9458057216.0,20477100032.0,12721.0,20563.0
12-04 10:02:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541838336.0,1142079488.0,9458057216.0,20477100032.0,13017.0,21462.0
12-04 10:02:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541838336.0,1142079488.0,9458057216.0,20477100032.0,12752.0,20605.0
12-04 10:02:13,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541830144.0,1142087680.0,9458057216.0,20477100032.0,12565.0,20789.0
12-04 10:02:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541830144.0,1142087680.0,9458057216.0,20477100032.0,13427.0,22516.0
12-04 10:02:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541826048.0,1142087680.0,9458061312.0,20477100032.0,13771.0,23801.0
12-04 10:02:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541821952.0,1142087680.0,9458065408.0,20477100032.0,11981.0,20156.0
12-04 10:02:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541821952.0,1142087680.0,9458065408.0,20477100032.0,13197.0,22926.0
12-04 10:02:18,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541821952.0,1142087680.0,9458065408.0,20477100032.0,11988.0,20652.0
12-04 10:02:19,0.250,0.083,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,11614.0,20341.0
12-04 10:02:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,11434.0,20066.0
12-04 10:02:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,12283.0,21147.0
12-04 10:02:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,13456.0,22469.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,13011.0,21193.0
12-04 10:02:24,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541813760.0,1142095872.0,9458065408.0,20477100032.0,14127.0,24183.0
12-04 10:02:25,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541744128.0,1142104064.0,9458065408.0,20477161472.0,12356.0,20949.0
12-04 10:02:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2541940736.0,1142104064.0,9458065408.0,20476964864.0,12984.0,22385.0
12-04 10:02:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541940736.0,1142104064.0,9458065408.0,20476964864.0,12957.0,21444.0
12-04 10:02:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541940736.0,1142104064.0,9458065408.0,20476964864.0,11806.0,20272.0
12-04 10:02:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2541940736.0,1142104064.0,9458065408.0,20476964864.0,11991.0,20523.0
12-04 10:02:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541940736.0,1142104064.0,9458065408.0,20476964864.0,13011.0,22743.0
12-04 10:02:31,0.250,0.0,99.416,0.334,0.0,0.0,0.0,90112.0,0.0,8.0,2541928448.0,1142112256.0,9458069504.0,20476964864.0,12028.0,20882.0
12-04 10:02:32,0.749,0.167,99.084,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2541928448.0,1142112256.0,9458069504.0,20476964864.0,12757.0,22375.0
12-04 10:02:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541912064.0,1142112256.0,9458069504.0,20476981248.0,13071.0,22388.0
12-04 10:02:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541912064.0,1142112256.0,9458069504.0,20476981248.0,15076.0,23775.0
12-04 10:02:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541912064.0,1142112256.0,9458069504.0,20476981248.0,14338.0,22048.0
12-04 10:02:36,0.250,0.250,99.500,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541912064.0,1142112256.0,9458069504.0,20476981248.0,29672.0,38561.0
12-04 10:02:37,0.0,0.084,99.666,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,12832.0,22112.0
12-04 10:02:38,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,12031.0,20285.0
12-04 10:02:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,30594.0,40094.0
12-04 10:02:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,13883.0,23709.0
12-04 10:02:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,12486.0,21080.0
12-04 10:02:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541903872.0,1142120448.0,9458069504.0,20476981248.0,11821.0,20181.0
12-04 10:02:43,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541895680.0,1142128640.0,9458069504.0,20476981248.0,11304.0,19846.0
12-04 10:02:44,0.250,0.083,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,6.0,2541895680.0,1142128640.0,9458069504.0,20476981248.0,13677.0,23124.0
12-04 10:02:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542141440.0,1142128640.0,9458073600.0,20476731392.0,11503.0,19937.0
12-04 10:02:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2542153728.0,1142128640.0,9458073600.0,20476719104.0,13407.0,22829.0
12-04 10:02:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542149632.0,1142128640.0,9458077696.0,20476719104.0,12389.0,21106.0
12-04 10:02:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542149632.0,1142128640.0,9458077696.0,20476719104.0,12854.0,21772.0
12-04 10:02:49,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2542268416.0,1142136832.0,9458077696.0,20476592128.0,13216.0,22615.0
12-04 10:02:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542268416.0,1142136832.0,9458077696.0,20476592128.0,11887.0,20181.0
12-04 10:02:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542268416.0,1142136832.0,9458077696.0,20476592128.0,12616.0,21239.0
12-04 10:02:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2542268416.0,1142136832.0,9458077696.0,20476592128.0,12542.0,21349.0
12-04 10:02:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542268416.0,1142136832.0,9458077696.0,20476592128.0,11453.0,19937.0
12-04 10:02:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542276608.0,1142136832.0,9458077696.0,20476583936.0,12471.0,21782.0
12-04 10:02:55,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2542268416.0,1142145024.0,9458077696.0,20476583936.0,12339.0,21075.0
12-04 10:02:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2542268416.0,1142145024.0,9458077696.0,20476583936.0,13906.0,24366.0
12-04 10:02:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542268416.0,1142145024.0,9458077696.0,20476583936.0,11985.0,20881.0
12-04 10:02:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542268416.0,1142145024.0,9458077696.0,20476583936.0,12542.0,21349.0
12-04 10:02:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542260224.0,1142145024.0,9458077696.0,20476592128.0,11519.0,19846.0
12-04 10:03:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542260224.0,1142145024.0,9458077696.0,20476592128.0,12797.0,21916.0
12-04 10:03:01,0.166,0.166,99.501,0.166,0.0,0.0,0.0,81920.0,0.0,7.0,2542252032.0,1142153216.0,9458077696.0,20476592128.0,11911.0,19979.0
12-04 10:03:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2542252032.0,1142153216.0,9458077696.0,20476592128.0,12426.0,21258.0
12-04 10:03:03,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542247936.0,1142153216.0,9458081792.0,20476592128.0,12777.0,22115.0
12-04 10:03:04,0.250,0.167,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2542247936.0,1142153216.0,9458081792.0,20476592128.0,16912.0,26281.0
12-04 10:03:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542796800.0,1142153216.0,9458081792.0,20476043264.0,15069.0,22870.0
12-04 10:03:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2542637056.0,1142153216.0,9458081792.0,20476203008.0,30210.0,39166.0
12-04 10:03:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,7.0,2542628864.0,1142161408.0,9458081792.0,20476203008.0,12972.0,21487.0
12-04 10:03:08,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542628864.0,1142161408.0,9458081792.0,20476203008.0,13259.0,21794.0
12-04 10:03:09,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542628864.0,1142161408.0,9458081792.0,20476203008.0,12152.0,20175.0
12-04 10:03:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542628864.0,1142161408.0,9458081792.0,20476203008.0,14301.0,23345.0
12-04 10:03:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542628864.0,1142161408.0,9458081792.0,20476203008.0,13445.0,22629.0
12-04 10:03:12,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542624768.0,1142161408.0,9458085888.0,20476203008.0,13274.0,21863.0
12-04 10:03:13,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2542616576.0,1142169600.0,9458085888.0,20476203008.0,13445.0,22499.0
12-04 10:03:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542616576.0,1142169600.0,9458085888.0,20476203008.0,11706.0,20247.0
12-04 10:03:15,2.002,0.667,97.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2553786368.0,1142169600.0,9458085888.0,20465033216.0,12121.0,20797.0
12-04 10:03:16,0.334,0.084,99.582,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2544406528.0,1142169600.0,9458089984.0,20474408960.0,13146.0,22360.0
12-04 10:03:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544398336.0,1142169600.0,9458089984.0,20474417152.0,12456.0,21105.0
12-04 10:03:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544398336.0,1142169600.0,9458089984.0,20474417152.0,12592.0,21282.0
12-04 10:03:19,0.167,0.167,99.583,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,14557.0,23922.0
12-04 10:03:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,13301.0,22963.0
12-04 10:03:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,11735.0,20095.0
12-04 10:03:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,12413.0,21362.0
12-04 10:03:23,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,14187.0,23046.0
12-04 10:03:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544390144.0,1142177792.0,9458089984.0,20474417152.0,11921.0,20243.0
12-04 10:03:25,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544320512.0,1142185984.0,9458089984.0,20474478592.0,13388.0,22743.0
12-04 10:03:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544267264.0,1142185984.0,9458094080.0,20474527744.0,12758.0,21318.0
12-04 10:03:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2544259072.0,1142185984.0,9458094080.0,20474535936.0,13065.0,22364.0
12-04 10:03:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544259072.0,1142185984.0,9458094080.0,20474535936.0,12114.0,21193.0
12-04 10:03:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544259072.0,1142185984.0,9458094080.0,20474535936.0,12949.0,22299.0
12-04 10:03:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544259072.0,1142185984.0,9458094080.0,20474535936.0,12284.0,20904.0
12-04 10:03:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,94208.0,0.0,8.0,2544250880.0,1142194176.0,9458094080.0,20474535936.0,12128.0,21040.0
12-04 10:03:32,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2544250880.0,1142194176.0,9458094080.0,20474535936.0,11937.0,20181.0
12-04 10:03:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544250880.0,1142194176.0,9458094080.0,20474535936.0,29945.0,39487.0
12-04 10:03:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544242688.0,1142194176.0,9458094080.0,20474544128.0,17855.0,27666.0
12-04 10:03:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544242688.0,1142194176.0,9458094080.0,20474544128.0,12029.0,20387.0
12-04 10:03:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2544242688.0,1142194176.0,9458094080.0,20474544128.0,30123.0,39098.0
12-04 10:03:37,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544234496.0,1142202368.0,9458094080.0,20474544128.0,12362.0,21974.0
12-04 10:03:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544234496.0,1142202368.0,9458094080.0,20474544128.0,11561.0,18904.0
12-04 10:03:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2544234496.0,1142202368.0,9458094080.0,20474544128.0,11829.0,19626.0
12-04 10:03:40,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544234496.0,1142202368.0,9458094080.0,20474544128.0,12049.0,20614.0
12-04 10:03:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544234496.0,1142202368.0,9458094080.0,20474544128.0,12811.0,22207.0
12-04 10:03:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,2544230400.0,1142202368.0,9458098176.0,20474544128.0,13130.0,22515.0
12-04 10:03:43,0.167,0.167,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2544222208.0,1142210560.0,9458098176.0,20474544128.0,12994.0,22208.0
12-04 10:03:44,0.083,0.333,99.583,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2544222208.0,1142210560.0,9458098176.0,20474544128.0,13245.0,22450.0
12-04 10:03:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544472064.0,1142210560.0,9458098176.0,20474294272.0,12477.0,20461.0
12-04 10:03:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2544484352.0,1142210560.0,9458098176.0,20474281984.0,12536.0,21391.0
12-04 10:03:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544345088.0,1142210560.0,9458102272.0,20474417152.0,12355.0,21105.0
12-04 10:03:48,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544345088.0,1142210560.0,9458102272.0,20474417152.0,11448.0,19791.0
12-04 10:03:49,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,11691.0,20615.0
12-04 10:03:50,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,13507.0,22946.0
12-04 10:03:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,13053.0,22315.0
12-04 10:03:52,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,12058.0,21234.0
12-04 10:03:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,13355.0,21903.0
12-04 10:03:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544336896.0,1142218752.0,9458102272.0,20474417152.0,12209.0,21326.0
12-04 10:03:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544328704.0,1142226944.0,9458102272.0,20474417152.0,13140.0,22703.0
12-04 10:03:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544324608.0,1142226944.0,9458106368.0,20474417152.0,11590.0,20181.0
12-04 10:03:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544324608.0,1142226944.0,9458106368.0,20474417152.0,11826.0,21015.0
12-04 10:03:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544324608.0,1142226944.0,9458106368.0,20474417152.0,13080.0,22518.0
12-04 10:03:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2544324608.0,1142226944.0,9458106368.0,20474417152.0,12184.0,20990.0
12-04 10:04:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544324608.0,1142226944.0,9458106368.0,20474417152.0,13226.0,23040.0
12-04 10:04:01,0.0,0.083,99.666,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2544316416.0,1142235136.0,9458106368.0,20474417152.0,12154.0,20989.0
12-04 10:04:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2544316416.0,1142235136.0,9458106368.0,20474417152.0,12682.0,22521.0
12-04 10:04:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544316416.0,1142235136.0,9458106368.0,20474417152.0,11475.0,19871.0
12-04 10:04:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544316416.0,1142235136.0,9458106368.0,20474417152.0,14772.0,22772.0
12-04 10:04:05,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544136192.0,1142235136.0,9458106368.0,20474597376.0,13056.0,21907.0
12-04 10:04:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2544205824.0,1142235136.0,9458106368.0,20474527744.0,30725.0,39274.0
12-04 10:04:07,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2544197632.0,1142243328.0,9458106368.0,20474527744.0,15161.0,24941.0
12-04 10:04:08,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142243328.0,9458110464.0,20474527744.0,13043.0,21707.0
12-04 10:04:09,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142243328.0,9458110464.0,20474527744.0,12473.0,20469.0
12-04 10:04:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142243328.0,9458110464.0,20474527744.0,12577.0,20563.0
12-04 10:04:11,0.084,0.0,99.833,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2544193536.0,1142243328.0,9458110464.0,20474527744.0,13485.0,22169.0
12-04 10:04:12,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142243328.0,9458110464.0,20474527744.0,12846.0,21798.0
12-04 10:04:13,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544185344.0,1142251520.0,9458110464.0,20474527744.0,12254.0,20228.0
12-04 10:04:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2544185344.0,1142251520.0,9458110464.0,20474527744.0,13793.0,23727.0
12-04 10:04:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544185344.0,1142251520.0,9458110464.0,20474527744.0,12996.0,22498.0
12-04 10:04:16,0.083,0.167,99.666,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2544185344.0,1142251520.0,9458110464.0,20474527744.0,13291.0,22005.0
12-04 10:04:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2544185344.0,1142251520.0,9458110464.0,20474527744.0,12207.0,21196.0
12-04 10:04:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544181248.0,1142251520.0,9458114560.0,20474527744.0,14131.0,22271.0
12-04 10:04:19,0.167,0.167,99.417,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2544173056.0,1142259712.0,9458114560.0,20474527744.0,12778.0,22183.0
12-04 10:04:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544168960.0,1142259712.0,9458118656.0,20474527744.0,11982.0,20314.0
12-04 10:04:21,0.167,0.250,99.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544168960.0,1142259712.0,9458118656.0,20474527744.0,13906.0,23849.0
12-04 10:04:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544168960.0,1142259712.0,9458118656.0,20474527744.0,12274.0,21259.0
12-04 10:04:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544168960.0,1142259712.0,9458118656.0,20474527744.0,12108.0,21039.0
12-04 10:04:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544168960.0,1142259712.0,9458118656.0,20474527744.0,11988.0,21125.0
12-04 10:04:25,0.501,0.167,99.165,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2543620096.0,1142267904.0,9458118656.0,20475068416.0,11834.0,20111.0
12-04 10:04:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2543517696.0,1142267904.0,9458118656.0,20475170816.0,13560.0,22884.0
12-04 10:04:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543525888.0,1142267904.0,9458118656.0,20475162624.0,12027.0,19979.0
12-04 10:04:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543525888.0,1142267904.0,9458118656.0,20475162624.0,12535.0,21391.0
12-04 10:04:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543525888.0,1142267904.0,9458118656.0,20475162624.0,13126.0,22586.0
12-04 10:04:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543525888.0,1142267904.0,9458118656.0,20475162624.0,12439.0,21552.0
12-04 10:04:31,0.084,0.0,99.833,0.084,0.0,0.0,0.0,77824.0,0.0,7.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,11815.0,20552.0
12-04 10:04:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,11573.0,20272.0
12-04 10:04:33,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,12596.0,22051.0
12-04 10:04:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,14545.0,23411.0
12-04 10:04:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,14361.0,23204.0
12-04 10:04:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543517696.0,1142276096.0,9458118656.0,20475162624.0,30909.0,40235.0
12-04 10:04:37,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,12068.0,21056.0
12-04 10:04:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,29649.0,39305.0
12-04 10:04:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,11660.0,19955.0
12-04 10:04:40,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,11706.0,20181.0
12-04 10:04:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,13451.0,22408.0
12-04 10:04:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543505408.0,1142284288.0,9458122752.0,20475162624.0,13203.0,22228.0
12-04 10:04:43,0.166,0.333,99.334,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2543497216.0,1142292480.0,9458122752.0,20475162624.0,11941.0,20986.0
12-04 10:04:44,0.167,0.083,99.666,0.0,0.0,0.083,0.0,57344.0,0.0,4.0,2543370240.0,1142292480.0,9458122752.0,20475289600.0,13245.0,22452.0
12-04 10:04:45,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543321088.0,1142292480.0,9458122752.0,20475338752.0,12346.0,21101.0
12-04 10:04:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2543505408.0,1142292480.0,9458122752.0,20475154432.0,16122.0,21622.0
12-04 10:04:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543505408.0,1142292480.0,9458122752.0,20475154432.0,13013.0,20045.0
12-04 10:04:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543497216.0,1142292480.0,9458122752.0,20475162624.0,11338.0,20024.0
12-04 10:04:49,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2543484928.0,1142300672.0,9458126848.0,20475162624.0,13108.0,22431.0
12-04 10:04:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543484928.0,1142300672.0,9458126848.0,20475162624.0,12215.0,21282.0
12-04 10:04:51,0.250,0.167,99.583,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543484928.0,1142300672.0,9458126848.0,20475162624.0,13553.0,22731.0
12-04 10:04:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2543480832.0,1142300672.0,9458130944.0,20475162624.0,13150.0,22360.0
12-04 10:04:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543480832.0,1142300672.0,9458130944.0,20475162624.0,12390.0,21104.0
12-04 10:04:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543480832.0,1142300672.0,9458130944.0,20475162624.0,12425.0,21284.0
12-04 10:04:55,0.084,0.084,98.830,1.003,0.0,0.0,0.0,24576.0,0.0,3.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,11453.0,19937.0
12-04 10:04:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,29547.0,38521.0
12-04 10:04:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,12028.0,20370.0
12-04 10:04:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,13983.0,23802.0
12-04 10:04:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,11530.0,19859.0
12-04 10:05:00,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543472640.0,1142308864.0,9458130944.0,20475162624.0,13029.0,22585.0
12-04 10:05:01,0.167,0.083,99.499,0.250,0.0,0.0,0.0,102400.0,0.0,7.0,2543464448.0,1142317056.0,9458130944.0,20475162624.0,13072.0,22468.0
12-04 10:05:02,0.250,0.167,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2543853568.0,1142317056.0,9458130944.0,20474773504.0,12522.0,21781.0
12-04 10:05:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543845376.0,1142317056.0,9458130944.0,20474781696.0,12168.0,21148.0
12-04 10:05:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543845376.0,1142317056.0,9458130944.0,20474781696.0,14340.0,22615.0
12-04 10:05:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542714880.0,1142317056.0,9458130944.0,20475912192.0,12075.0,20349.0
12-04 10:05:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2542829568.0,1142317056.0,9458130944.0,20475797504.0,30312.0,39125.0
12-04 10:05:07,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,13890.0,23204.0
12-04 10:05:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,13115.0,21732.0
12-04 10:05:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,16416.0,25804.0
12-04 10:05:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,13230.0,21728.0
12-04 10:05:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,31215.0,39404.0
12-04 10:05:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2542817280.0,1142325248.0,9458135040.0,20475797504.0,12389.0,20538.0
12-04 10:05:13,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542809088.0,1142333440.0,9458135040.0,20475797504.0,12796.0,21457.0
12-04 10:05:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542936064.0,1142333440.0,9458135040.0,20475670528.0,12302.0,21143.0
12-04 10:05:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542931968.0,1142333440.0,9458139136.0,20475670528.0,12894.0,21284.0
12-04 10:05:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2542931968.0,1142333440.0,9458139136.0,20475670528.0,12772.0,21969.0
12-04 10:05:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542931968.0,1142333440.0,9458139136.0,20475670528.0,12656.0,22092.0
12-04 10:05:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542931968.0,1142333440.0,9458139136.0,20475670528.0,12260.0,21230.0
12-04 10:05:19,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2542923776.0,1142341632.0,9458139136.0,20475670528.0,10871.0,19211.0
12-04 10:05:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542919680.0,1142341632.0,9458143232.0,20475670528.0,13365.0,22468.0
12-04 10:05:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542911488.0,1142341632.0,9458143232.0,20475678720.0,12434.0,20759.0
12-04 10:05:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542911488.0,1142341632.0,9458143232.0,20475678720.0,12243.0,21350.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542911488.0,1142341632.0,9458143232.0,20475678720.0,13618.0,23378.0
12-04 10:05:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2542911488.0,1142341632.0,9458143232.0,20475678720.0,11479.0,20206.0
12-04 10:05:25,0.167,0.0,99.582,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2542473216.0,1142349824.0,9458143232.0,20476108800.0,12487.0,21326.0
12-04 10:05:26,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542919680.0,1142349824.0,9458143232.0,20475662336.0,14120.0,24065.0
12-04 10:05:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2542919680.0,1142349824.0,9458143232.0,20475662336.0,11836.0,20028.0
12-04 10:05:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542919680.0,1142349824.0,9458143232.0,20475662336.0,12519.0,21483.0
12-04 10:05:29,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542919680.0,1142349824.0,9458143232.0,20475662336.0,11729.0,20004.0
12-04 10:05:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542903296.0,1142349824.0,9458143232.0,20475678720.0,13623.0,23589.0
12-04 10:05:31,0.083,0.167,99.583,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,13567.0,23001.0
12-04 10:05:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,11561.0,19929.0
12-04 10:05:33,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,11271.0,19871.0
12-04 10:05:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,14365.0,23274.0
12-04 10:05:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,13349.0,23376.0
12-04 10:05:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2542891008.0,1142358016.0,9458147328.0,20475678720.0,28920.0,37550.0
12-04 10:05:37,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,12667.0,21629.0
12-04 10:05:38,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,12359.0,21284.0
12-04 10:05:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,12878.0,22206.0
12-04 10:05:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,12049.0,21127.0
12-04 10:05:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,31351.0,39852.0
12-04 10:05:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542882816.0,1142366208.0,9458147328.0,20475678720.0,12304.0,21391.0
12-04 10:05:43,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542874624.0,1142374400.0,9458147328.0,20475678720.0,13285.0,22313.0
12-04 10:05:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,102400.0,0.0,8.0,2542874624.0,1142374400.0,9458147328.0,20475678720.0,29827.0,38520.0
12-04 10:05:45,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543423488.0,1142374400.0,9458147328.0,20475129856.0,12173.0,21013.0
12-04 10:05:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2543259648.0,1142374400.0,9458151424.0,20475289600.0,13129.0,22517.0
12-04 10:05:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2543259648.0,1142374400.0,9458151424.0,20475289600.0,13025.0,21738.0
12-04 10:05:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543259648.0,1142374400.0,9458151424.0,20475289600.0,12259.0,21192.0
12-04 10:05:49,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2543251456.0,1142382592.0,9458151424.0,20475289600.0,11962.0,20004.0
12-04 10:05:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543251456.0,1142382592.0,9458151424.0,20475289600.0,11805.0,20272.0
12-04 10:05:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2543247360.0,1142382592.0,9458155520.0,20475289600.0,29959.0,39212.0
12-04 10:05:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543247360.0,1142382592.0,9458155520.0,20475289600.0,13334.0,22696.0
12-04 10:05:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543247360.0,1142382592.0,9458155520.0,20475289600.0,11978.0,20948.0
12-04 10:05:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543247360.0,1142382592.0,9458155520.0,20475289600.0,13047.0,22543.0
12-04 10:05:55,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,11889.0,20156.0
12-04 10:05:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,11962.0,21259.0
12-04 10:05:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,12062.0,20461.0
12-04 10:05:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,13586.0,23773.0
12-04 10:05:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,12544.0,21371.0
12-04 10:06:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543239168.0,1142390784.0,9458155520.0,20475289600.0,12054.0,20247.0
12-04 10:06:01,0.083,0.083,99.499,0.334,0.0,0.0,0.0,90112.0,0.0,8.0,2543230976.0,1142398976.0,9458155520.0,20475289600.0,12521.0,21105.0
12-04 10:06:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,2543226880.0,1142398976.0,9458159616.0,20475289600.0,12803.0,21741.0
12-04 10:06:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543226880.0,1142398976.0,9458159616.0,20475289600.0,12761.0,22207.0
12-04 10:06:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543226880.0,1142398976.0,9458159616.0,20475289600.0,14614.0,22488.0
12-04 10:06:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543775744.0,1142398976.0,9458159616.0,20474740736.0,13562.0,22629.0
12-04 10:06:06,0.083,0.0,99.833,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2543861760.0,1142398976.0,9458159616.0,20474654720.0,30344.0,39191.0
12-04 10:06:07,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2543853568.0,1142407168.0,9458159616.0,20474654720.0,14145.0,23712.0
12-04 10:06:08,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543853568.0,1142407168.0,9458159616.0,20474654720.0,12424.0,20600.0
12-04 10:06:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543804416.0,1142407168.0,9458159616.0,20474703872.0,12463.0,20518.0
12-04 10:06:10,0.584,0.083,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543804416.0,1142407168.0,9458159616.0,20474703872.0,13486.0,21910.0
12-04 10:06:11,0.083,0.250,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543796224.0,1142407168.0,9458159616.0,20474712064.0,31736.0,41084.0
12-04 10:06:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543919104.0,1142407168.0,9458163712.0,20474585088.0,13015.0,21641.0
12-04 10:06:13,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2543910912.0,1142415360.0,9458163712.0,20474585088.0,12611.0,21492.0
12-04 10:06:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544037888.0,1142415360.0,9458163712.0,20474458112.0,12159.0,21258.0
12-04 10:06:15,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544037888.0,1142415360.0,9458163712.0,20474458112.0,12677.0,22063.0
12-04 10:06:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544037888.0,1142415360.0,9458163712.0,20474458112.0,14268.0,22718.0
12-04 10:06:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544037888.0,1142415360.0,9458163712.0,20474458112.0,12385.0,21511.0
12-04 10:06:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544037888.0,1142415360.0,9458163712.0,20474458112.0,11345.0,20024.0
12-04 10:06:19,0.084,0.084,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,2544029696.0,1142423552.0,9458163712.0,20474458112.0,11892.0,20949.0
12-04 10:06:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544029696.0,1142423552.0,9458163712.0,20474458112.0,13396.0,23438.0
12-04 10:06:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544029696.0,1142423552.0,9458163712.0,20474458112.0,29627.0,38523.0
12-04 10:06:22,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2544025600.0,1142423552.0,9458167808.0,20474458112.0,13085.0,21875.0
12-04 10:06:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544025600.0,1142423552.0,9458167808.0,20474458112.0,12339.0,21106.0
12-04 10:06:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544025600.0,1142423552.0,9458167808.0,20474458112.0,12260.0,21191.0
12-04 10:06:25,0.250,0.167,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544185344.0,1142431744.0,9458167808.0,20474290176.0,11469.0,19912.0
12-04 10:06:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2544152576.0,1142431744.0,9458167808.0,20474322944.0,13399.0,22694.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544140288.0,1142431744.0,9458171904.0,20474331136.0,12721.0,21655.0
12-04 10:06:28,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544140288.0,1142431744.0,9458171904.0,20474331136.0,11866.0,21163.0
12-04 10:06:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544140288.0,1142431744.0,9458171904.0,20474331136.0,12108.0,21106.0
12-04 10:06:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544140288.0,1142431744.0,9458171904.0,20474331136.0,13843.0,23554.0
12-04 10:06:31,0.084,0.084,99.749,0.084,0.0,0.0,0.0,77824.0,0.0,7.0,2544132096.0,1142439936.0,9458171904.0,20474331136.0,12695.0,21398.0
12-04 10:06:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2544132096.0,1142439936.0,9458171904.0,20474331136.0,11659.0,20103.0
12-04 10:06:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544132096.0,1142439936.0,9458171904.0,20474331136.0,12661.0,21666.0
12-04 10:06:34,0.167,0.0,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2544132096.0,1142439936.0,9458171904.0,20474331136.0,18205.0,27232.0
12-04 10:06:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544005120.0,1142439936.0,9458171904.0,20474458112.0,12367.0,21287.0
12-04 10:06:36,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544005120.0,1142439936.0,9458171904.0,20474458112.0,29824.0,38628.0
12-04 10:06:37,0.0,0.167,99.583,0.250,0.0,0.0,0.0,36864.0,0.0,6.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,12267.0,21197.0
12-04 10:06:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,12897.0,22002.0
12-04 10:06:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,13751.0,23574.0
12-04 10:06:40,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,11560.0,20132.0
12-04 10:06:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,12072.0,21039.0
12-04 10:06:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543996928.0,1142448128.0,9458171904.0,20474458112.0,12751.0,21440.0
12-04 10:06:43,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2543984640.0,1142456320.0,9458176000.0,20474458112.0,12716.0,21597.0
12-04 10:06:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2543984640.0,1142456320.0,9458176000.0,20474458112.0,12347.0,21349.0
12-04 10:06:45,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544533504.0,1142456320.0,9458176000.0,20473909248.0,11977.0,19937.0
12-04 10:06:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2544373760.0,1142456320.0,9458176000.0,20474068992.0,12331.0,21096.0
12-04 10:06:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544357376.0,1142456320.0,9458176000.0,20474085376.0,13364.0,23233.0
12-04 10:06:48,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544357376.0,1142456320.0,9458176000.0,20474085376.0,12681.0,21845.0
12-04 10:06:49,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2544349184.0,1142464512.0,9458176000.0,20474085376.0,12148.0,20990.0
12-04 10:06:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544349184.0,1142464512.0,9458176000.0,20474085376.0,11776.0,19732.0
12-04 10:06:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2544349184.0,1142464512.0,9458176000.0,20474085376.0,12183.0,21013.0
12-04 10:06:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544345088.0,1142464512.0,9458180096.0,20474085376.0,12122.0,21320.0
12-04 10:06:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544345088.0,1142464512.0,9458180096.0,20474085376.0,12214.0,20644.0
12-04 10:06:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544345088.0,1142464512.0,9458180096.0,20474085376.0,12757.0,22240.0
12-04 10:06:55,0.0,0.084,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,2544336896.0,1142472704.0,9458180096.0,20474085376.0,12151.0,21196.0
12-04 10:06:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544336896.0,1142472704.0,9458180096.0,20474085376.0,12878.0,22359.0
12-04 10:06:57,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2544336896.0,1142472704.0,9458180096.0,20474085376.0,12722.0,22181.0
12-04 10:06:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544332800.0,1142472704.0,9458184192.0,20474085376.0,12189.0,20591.0
12-04 10:06:59,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544332800.0,1142472704.0,9458184192.0,20474085376.0,12333.0,21077.0
12-04 10:07:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544324608.0,1142472704.0,9458184192.0,20474093568.0,12652.0,21348.0
12-04 10:07:01,0.167,0.083,99.583,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2544316416.0,1142480896.0,9458184192.0,20474093568.0,11564.0,19842.0
12-04 10:07:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2544316416.0,1142480896.0,9458184192.0,20474093568.0,12545.0,21391.0
12-04 10:07:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544316416.0,1142480896.0,9458184192.0,20474093568.0,12101.0,21118.0
12-04 10:07:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544316416.0,1142480896.0,9458184192.0,20474093568.0,17403.0,26368.0
12-04 10:07:05,0.084,0.084,99.749,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2544484352.0,1142480896.0,9458184192.0,20473925632.0,31687.0,41203.0
12-04 10:07:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2544332800.0,1142480896.0,9458184192.0,20474077184.0,30506.0,38835.0
12-04 10:07:07,0.167,0.167,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2544324608.0,1142489088.0,9458184192.0,20474077184.0,12314.0,20294.0
12-04 10:07:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544308224.0,1142489088.0,9458184192.0,20474093568.0,13365.0,22164.0
12-04 10:07:09,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544308224.0,1142489088.0,9458184192.0,20474093568.0,13781.0,22762.0
12-04 10:07:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544308224.0,1142489088.0,9458184192.0,20474093568.0,13474.0,21926.0
12-04 10:07:11,0.167,0.083,99.667,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2544304128.0,1142489088.0,9458188288.0,20474093568.0,14816.0,23435.0
12-04 10:07:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2544304128.0,1142489088.0,9458188288.0,20474093568.0,14045.0,22874.0
12-04 10:07:13,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,14632.0,22917.0
12-04 10:07:14,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,12798.0,22425.0
12-04 10:07:15,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,12314.0,21123.0
12-04 10:07:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,12539.0,21643.0
12-04 10:07:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,12505.0,21261.0
12-04 10:07:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544295936.0,1142497280.0,9458188288.0,20474093568.0,12015.0,20591.0
12-04 10:07:19,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544287744.0,1142505472.0,9458188288.0,20474093568.0,13194.0,22389.0
12-04 10:07:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544287744.0,1142505472.0,9458188288.0,20474093568.0,12243.0,21349.0
12-04 10:07:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544287744.0,1142505472.0,9458188288.0,20474093568.0,12855.0,22341.0
12-04 10:07:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544287744.0,1142505472.0,9458188288.0,20474093568.0,11704.0,20219.0
12-04 10:07:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544283648.0,1142505472.0,9458192384.0,20474093568.0,14817.0,24644.0
12-04 10:07:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544279552.0,1142505472.0,9458196480.0,20474093568.0,12119.0,21276.0
12-04 10:07:25,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2544578560.0,1142513664.0,9458196480.0,20473786368.0,11585.0,19846.0
12-04 10:07:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544279552.0,1142513664.0,9458196480.0,20474085376.0,12178.0,21283.0
12-04 10:07:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544271360.0,1142513664.0,9458196480.0,20474093568.0,12545.0,22116.0
12-04 10:07:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544271360.0,1142513664.0,9458196480.0,20474093568.0,11751.0,20615.0
12-04 10:07:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544271360.0,1142513664.0,9458196480.0,20474093568.0,12633.0,21685.0
12-04 10:07:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544271360.0,1142513664.0,9458196480.0,20474093568.0,13493.0,23433.0
12-04 10:07:31,0.167,0.167,99.417,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,11693.0,20273.0
12-04 10:07:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,12199.0,20797.0
12-04 10:07:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,12746.0,22363.0
12-04 10:07:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,13671.0,22084.0
12-04 10:07:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,12107.0,21039.0
12-04 10:07:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2544263168.0,1142521856.0,9458196480.0,20474093568.0,29440.0,38560.0
12-04 10:07:37,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544254976.0,1142530048.0,9458196480.0,20474093568.0,12721.0,22157.0
12-04 10:07:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544254976.0,1142530048.0,9458196480.0,20474093568.0,13313.0,22910.0
12-04 10:07:39,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544250880.0,1142530048.0,9458200576.0,20474093568.0,12007.0,21015.0
12-04 10:07:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2544160768.0,1142530048.0,9458200576.0,20474183680.0,11623.0,20272.0
12-04 10:07:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544160768.0,1142530048.0,9458200576.0,20474183680.0,11453.0,19937.0
12-04 10:07:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544160768.0,1142530048.0,9458200576.0,20474183680.0,11640.0,20272.0
12-04 10:07:43,0.083,0.083,99.500,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,2544152576.0,1142538240.0,9458200576.0,20474183680.0,13692.0,23780.0
12-04 10:07:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2544152576.0,1142538240.0,9458200576.0,20474183680.0,12897.0,22452.0
12-04 10:07:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544320512.0,1142538240.0,9458200576.0,20474015744.0,12151.0,21239.0
12-04 10:07:46,0.167,0.167,99.666,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2544160768.0,1142538240.0,9458200576.0,20474175488.0,13129.0,22517.0
12-04 10:07:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2544160768.0,1142538240.0,9458200576.0,20474175488.0,12228.0,21130.0
12-04 10:07:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544160768.0,1142538240.0,9458200576.0,20474175488.0,12148.0,20772.0
12-04 10:07:49,0.084,0.084,99.666,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2544152576.0,1142546432.0,9458200576.0,20474175488.0,11176.0,19776.0
12-04 10:07:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544152576.0,1142546432.0,9458200576.0,20474175488.0,12420.0,21391.0
12-04 10:07:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544152576.0,1142546432.0,9458200576.0,20474175488.0,11520.0,19846.0
12-04 10:07:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544144384.0,1142546432.0,9458200576.0,20474183680.0,16267.0,27000.0
12-04 10:07:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544144384.0,1142546432.0,9458200576.0,20474183680.0,13154.0,22676.0
12-04 10:07:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544140288.0,1142546432.0,9458204672.0,20474183680.0,12225.0,21234.0
12-04 10:07:55,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,11769.0,20119.0
12-04 10:07:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,11998.0,21126.0
12-04 10:07:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,11896.0,21039.0
12-04 10:07:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,11750.0,20615.0
12-04 10:07:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,11353.0,19846.0
12-04 10:08:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544128000.0,1142554624.0,9458208768.0,20474183680.0,13133.0,22600.0
12-04 10:08:01,0.167,0.083,99.666,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2544119808.0,1142562816.0,9458208768.0,20474183680.0,32177.0,43180.0
12-04 10:08:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2544119808.0,1142562816.0,9458208768.0,20474183680.0,11533.0,20223.0
12-04 10:08:03,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2544119808.0,1142562816.0,9458208768.0,20474183680.0,12062.0,20367.0
12-04 10:08:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544119808.0,1142562816.0,9458208768.0,20474183680.0,16114.0,24416.0
12-04 10:08:05,0.585,0.167,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544287744.0,1142562816.0,9458208768.0,20474015744.0,13429.0,22655.0
12-04 10:08:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544128000.0,1142562816.0,9458208768.0,20474175488.0,29656.0,37932.0
12-04 10:08:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2544119808.0,1142571008.0,9458208768.0,20474175488.0,13489.0,22696.0
12-04 10:08:08,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544119808.0,1142571008.0,9458208768.0,20474175488.0,16617.0,26502.0
12-04 10:08:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544115712.0,1142571008.0,9458212864.0,20474175488.0,13223.0,21710.0
12-04 10:08:10,0.0,0.167,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2544115712.0,1142571008.0,9458212864.0,20474175488.0,12898.0,21640.0
12-04 10:08:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2544115712.0,1142571008.0,9458212864.0,20474175488.0,29723.0,37671.0
12-04 10:08:12,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544115712.0,1142571008.0,9458212864.0,20474175488.0,12333.0,20580.0
12-04 10:08:13,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,12175.0,20228.0
12-04 10:08:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,13879.0,24209.0
12-04 10:08:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,12587.0,22020.0
12-04 10:08:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,13124.0,22198.0
12-04 10:08:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,12439.0,21064.0
12-04 10:08:18,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544107520.0,1142579200.0,9458212864.0,20474175488.0,12820.0,21961.0
12-04 10:08:19,0.083,0.167,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,12848.0,20712.0
12-04 10:08:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,11344.0,20024.0
12-04 10:08:21,0.0,0.167,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,12921.0,22408.0
12-04 10:08:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,12575.0,21440.0
12-04 10:08:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,12727.0,21671.0
12-04 10:08:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544078848.0,1142587392.0,9458216960.0,20474191872.0,13451.0,23592.0
12-04 10:08:25,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544459776.0,1142595584.0,9458221056.0,20473798656.0,11978.0,20947.0
12-04 10:08:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544193536.0,1142595584.0,9458221056.0,20474064896.0,12087.0,21300.0
12-04 10:08:27,0.333,0.083,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544193536.0,1142595584.0,9458221056.0,20474064896.0,11453.0,20003.0
12-04 10:08:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142595584.0,9458221056.0,20474064896.0,12586.0,21783.0
12-04 10:08:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142595584.0,9458221056.0,20474064896.0,12746.0,22363.0
12-04 10:08:30,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544193536.0,1142595584.0,9458221056.0,20474064896.0,12248.0,21374.0
12-04 10:08:31,0.084,0.084,99.749,0.084,0.0,0.0,0.0,77824.0,0.0,7.0,2544185344.0,1142603776.0,9458221056.0,20474064896.0,12338.0,21489.0
12-04 10:08:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2544185344.0,1142603776.0,9458221056.0,20474064896.0,12098.0,21163.0
12-04 10:08:33,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544185344.0,1142603776.0,9458221056.0,20474064896.0,12501.0,21630.0
12-04 10:08:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544185344.0,1142603776.0,9458221056.0,20474064896.0,13615.0,22134.0
12-04 10:08:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544185344.0,1142603776.0,9458221056.0,20474064896.0,30579.0,40544.0
12-04 10:08:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544181248.0,1142603776.0,9458225152.0,20474064896.0,29395.0,38628.0
12-04 10:08:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,12709.0,22086.0
12-04 10:08:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,12506.0,21281.0
12-04 10:08:39,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,11293.0,19842.0
12-04 10:08:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,12078.0,21257.0
12-04 10:08:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,12108.0,21106.0
12-04 10:08:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2544173056.0,1142611968.0,9458225152.0,20474064896.0,12359.0,21349.0
12-04 10:08:43,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2544164864.0,1142620160.0,9458225152.0,20474064896.0,13726.0,23909.0
12-04 10:08:44,0.083,0.167,99.667,0.0,0.0,0.083,0.0,90112.0,0.0,7.0,2544164864.0,1142620160.0,9458225152.0,20474064896.0,11560.0,20115.0
12-04 10:08:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2544332800.0,1142620160.0,9458225152.0,20473896960.0,12861.0,22298.0
12-04 10:08:46,0.083,0.167,99.666,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2544037888.0,1142620160.0,9458225152.0,20474191872.0,12504.0,21572.0
12-04 10:08:47,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544037888.0,1142620160.0,9458225152.0,20474191872.0,11716.0,19913.0
12-04 10:08:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544037888.0,1142620160.0,9458225152.0,20474191872.0,29718.0,38974.0
12-04 10:08:49,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2544029696.0,1142628352.0,9458225152.0,20474191872.0,12843.0,22182.0
12-04 10:08:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2544029696.0,1142628352.0,9458225152.0,20474191872.0,11998.0,21191.0
12-04 10:08:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2544025600.0,1142628352.0,9458229248.0,20474191872.0,11831.0,20943.0
12-04 10:08:52,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544025600.0,1142628352.0,9458229248.0,20474191872.0,12503.0,21816.0
12-04 10:08:53,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544017408.0,1142628352.0,9458229248.0,20474200064.0,13337.0,22774.0
12-04 10:08:54,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544017408.0,1142628352.0,9458229248.0,20474200064.0,11312.0,20086.0
12-04 10:08:55,0.167,0.167,99.084,0.583,0.0,0.0,0.0,24576.0,0.0,3.0,2544009216.0,1142636544.0,9458229248.0,20474200064.0,11432.0,20070.0
12-04 10:08:56,0.0,0.084,99.833,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2544005120.0,1142636544.0,9458233344.0,20474200064.0,11373.0,20024.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2544005120.0,1142636544.0,9458233344.0,20474200064.0,12770.0,22288.0
12-04 10:08:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544005120.0,1142636544.0,9458233344.0,20474200064.0,13889.0,24096.0
12-04 10:08:59,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544005120.0,1142636544.0,9458233344.0,20474200064.0,12025.0,21197.0
12-04 10:09:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2544005120.0,1142636544.0,9458233344.0,20474200064.0,13462.0,23637.0
12-04 10:09:01,0.083,0.167,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2543996928.0,1142644736.0,9458233344.0,20474200064.0,11337.0,19871.0
12-04 10:09:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2543996928.0,1142644736.0,9458233344.0,20474200064.0,11710.0,20206.0
12-04 10:09:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543996928.0,1142644736.0,9458233344.0,20474200064.0,11614.0,20371.0
12-04 10:09:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543996928.0,1142644736.0,9458233344.0,20474200064.0,14985.0,23873.0
12-04 10:09:05,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2544164864.0,1142644736.0,9458233344.0,20474032128.0,13023.0,21396.0
12-04 10:09:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2544001024.0,1142644736.0,9458237440.0,20474191872.0,29980.0,38915.0
12-04 10:09:07,0.084,0.0,98.830,1.086,0.0,0.0,0.0,12288.0,0.0,2.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,13389.0,22672.0
12-04 10:09:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,13936.0,22566.0
12-04 10:09:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,14170.0,23755.0
12-04 10:09:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,12307.0,20600.0
12-04 10:09:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,12353.0,20385.0
12-04 10:09:12,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543992832.0,1142652928.0,9458237440.0,20474191872.0,13718.0,22500.0
12-04 10:09:13,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2543984640.0,1142661120.0,9458237440.0,20474191872.0,12341.0,20001.0
12-04 10:09:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543984640.0,1142661120.0,9458237440.0,20474191872.0,12077.0,21259.0
12-04 10:09:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543980544.0,1142661120.0,9458241536.0,20474191872.0,12466.0,21146.0
12-04 10:09:16,0.250,0.166,99.501,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2543980544.0,1142661120.0,9458241536.0,20474191872.0,29401.0,38747.0
12-04 10:09:17,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2543980544.0,1142661120.0,9458241536.0,20474191872.0,12239.0,21015.0
12-04 10:09:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543980544.0,1142661120.0,9458241536.0,20474191872.0,13910.0,24185.0
12-04 10:09:19,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,11669.0,20028.0
12-04 10:09:20,0.167,0.167,99.584,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,11787.0,20090.0
12-04 10:09:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,12821.0,22316.0
12-04 10:09:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,13632.0,22089.0
12-04 10:09:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,12429.0,21672.0
12-04 10:09:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543972352.0,1142669312.0,9458241536.0,20474191872.0,12782.0,22519.0
12-04 10:09:25,0.167,0.083,99.499,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,2543525888.0,1142677504.0,9458241536.0,20474630144.0,13416.0,23373.0
12-04 10:09:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2543456256.0,1142677504.0,9458241536.0,20474699776.0,11444.0,20115.0
12-04 10:09:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543452160.0,1142677504.0,9458245632.0,20474699776.0,11848.0,20644.0
12-04 10:09:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543452160.0,1142677504.0,9458245632.0,20474699776.0,13097.0,22567.0
12-04 10:09:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543452160.0,1142677504.0,9458245632.0,20474699776.0,11500.0,19822.0
12-04 10:09:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543452160.0,1142677504.0,9458245632.0,20474699776.0,12797.0,22425.0
12-04 10:09:31,0.167,0.083,99.500,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,11604.0,20165.0
12-04 10:09:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,13874.0,24221.0
12-04 10:09:33,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,12384.0,21237.0
12-04 10:09:34,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,13804.0,23076.0
12-04 10:09:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,11409.0,19842.0
12-04 10:09:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2543439872.0,1142685696.0,9458249728.0,20474699776.0,29539.0,38561.0
12-04 10:09:37,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,13079.0,22764.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,11373.0,20024.0
12-04 10:09:39,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,12067.0,21056.0
12-04 10:09:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,14366.0,24986.0
12-04 10:09:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,11825.0,21015.0
12-04 10:09:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543431680.0,1142693888.0,9458249728.0,20474699776.0,11951.0,20731.0
12-04 10:09:43,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542825472.0,1142702080.0,9458249728.0,20475297792.0,12108.0,21105.0
12-04 10:09:44,0.167,0.167,99.583,0.0,0.0,0.083,0.0,57344.0,0.0,4.0,2542661632.0,1142702080.0,9458249728.0,20475461632.0,12510.0,21530.0
12-04 10:09:45,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542583808.0,1142702080.0,9458249728.0,20475539456.0,10933.0,19186.0
12-04 10:09:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2542407680.0,1142702080.0,9458249728.0,20475715584.0,12340.0,21688.0
12-04 10:09:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542407680.0,1142702080.0,9458249728.0,20475715584.0,11787.0,20564.0
12-04 10:09:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542403584.0,1142702080.0,9458253824.0,20475715584.0,14189.0,24944.0
12-04 10:09:49,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,11092.0,19348.0
12-04 10:09:50,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,12209.0,21258.0
12-04 10:09:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,11910.0,20657.0
12-04 10:09:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,13014.0,22516.0
12-04 10:09:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,11337.0,19937.0
12-04 10:09:54,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2542395392.0,1142710272.0,9458253824.0,20475715584.0,11589.0,20181.0
12-04 10:09:55,0.250,0.0,99.666,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,2542379008.0,1142718464.0,9458253824.0,20475723776.0,13825.0,24386.0
12-04 10:09:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2542379008.0,1142718464.0,9458253824.0,20475723776.0,12506.0,21778.0
12-04 10:09:57,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542374912.0,1142718464.0,9458257920.0,20475723776.0,12605.0,22226.0
12-04 10:09:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542374912.0,1142718464.0,9458257920.0,20475723776.0,11373.0,20090.0
12-04 10:09:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542374912.0,1142718464.0,9458257920.0,20475723776.0,11424.0,19871.0
12-04 10:10:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2542374912.0,1142718464.0,9458257920.0,20475723776.0,11771.0,20177.0
12-04 10:10:01,0.0,0.0,99.749,0.251,0.0,0.0,0.0,90112.0,0.0,8.0,2542366720.0,1142726656.0,9458257920.0,20475723776.0,14112.0,22640.0
12-04 10:10:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2542366720.0,1142726656.0,9458257920.0,20475723776.0,13448.0,22570.0
12-04 10:10:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542362624.0,1142726656.0,9458262016.0,20475723776.0,11403.0,19846.0
12-04 10:10:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542362624.0,1142726656.0,9458262016.0,20475723776.0,17176.0,27495.0
12-04 10:10:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542530560.0,1142726656.0,9458262016.0,20475555840.0,12470.0,20844.0
12-04 10:10:06,0.167,0.0,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2542497792.0,1142726656.0,9458262016.0,20475588608.0,30450.0,39216.0
12-04 10:10:07,0.0,0.167,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,2542505984.0,1142734848.0,9458262016.0,20475572224.0,12027.0,20319.0
12-04 10:10:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542505984.0,1142734848.0,9458262016.0,20475572224.0,12928.0,21706.0
12-04 10:10:09,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542505984.0,1142734848.0,9458262016.0,20475572224.0,13932.0,22259.0
12-04 10:10:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542505984.0,1142734848.0,9458262016.0,20475572224.0,14160.0,23523.0
12-04 10:10:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542505984.0,1142734848.0,9458262016.0,20475572224.0,13067.0,21530.0
12-04 10:10:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542493696.0,1142734848.0,9458266112.0,20475580416.0,14473.0,24038.0
12-04 10:10:13,0.084,0.0,99.749,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,13561.0,22631.0
12-04 10:10:14,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,11645.0,20177.0
12-04 10:10:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,12420.0,21535.0
12-04 10:10:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,11547.0,20397.0
12-04 10:10:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,12456.0,21105.0
12-04 10:10:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542485504.0,1142743040.0,9458266112.0,20475580416.0,11689.0,20272.0
12-04 10:10:19,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,13853.0,24452.0
12-04 10:10:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,13273.0,22928.0
12-04 10:10:21,0.0,0.0,99.916,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,11137.0,19793.0
12-04 10:10:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,12781.0,22517.0
12-04 10:10:23,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,10932.0,19215.0
12-04 10:10:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542477312.0,1142751232.0,9458266112.0,20475580416.0,11839.0,20363.0
12-04 10:10:25,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2542034944.0,1142759424.0,9458266112.0,20476014592.0,12400.0,21457.0
12-04 10:10:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2541973504.0,1142759424.0,9458270208.0,20476071936.0,12869.0,22386.0
12-04 10:10:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541973504.0,1142759424.0,9458270208.0,20476071936.0,13415.0,23376.0
12-04 10:10:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541969408.0,1142759424.0,9458274304.0,20476071936.0,29398.0,38452.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541969408.0,1142759424.0,9458274304.0,20476071936.0,11956.0,21016.0
12-04 10:10:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541969408.0,1142759424.0,9458274304.0,20476071936.0,12339.0,21659.0
12-04 10:10:31,0.083,0.083,99.667,0.167,0.0,0.0,0.0,86016.0,0.0,8.0,2541961216.0,1142767616.0,9458274304.0,20476071936.0,11565.0,20116.0
12-04 10:10:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2541953024.0,1142767616.0,9458274304.0,20476080128.0,12187.0,21390.0
12-04 10:10:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541953024.0,1142767616.0,9458274304.0,20476080128.0,11264.0,19941.0
12-04 10:10:34,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541953024.0,1142767616.0,9458274304.0,20476080128.0,16166.0,25809.0
12-04 10:10:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541953024.0,1142767616.0,9458274304.0,20476080128.0,12545.0,22249.0
12-04 10:10:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541953024.0,1142767616.0,9458274304.0,20476080128.0,29750.0,38968.0
12-04 10:10:37,0.0,0.084,99.666,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,2541936640.0,1142775808.0,9458274304.0,20476088320.0,11697.0,20252.0
12-04 10:10:38,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541936640.0,1142775808.0,9458274304.0,20476088320.0,30345.0,39845.0
12-04 10:10:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541936640.0,1142775808.0,9458274304.0,20476088320.0,11687.0,20396.0
12-04 10:10:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541936640.0,1142775808.0,9458274304.0,20476088320.0,12848.0,22425.0
12-04 10:10:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541932544.0,1142775808.0,9458278400.0,20476088320.0,14035.0,22976.0
12-04 10:10:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2541932544.0,1142775808.0,9458278400.0,20476088320.0,12798.0,22359.0
12-04 10:10:43,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2541924352.0,1142784000.0,9458278400.0,20476088320.0,11891.0,21013.0
12-04 10:10:44,0.250,0.250,99.500,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2541924352.0,1142784000.0,9458278400.0,20476088320.0,12100.0,20586.0
12-04 10:10:45,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542698496.0,1142784000.0,9458278400.0,20475314176.0,12133.0,21056.0
12-04 10:10:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2542440448.0,1142784000.0,9458278400.0,20475572224.0,13163.0,22633.0
12-04 10:10:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542432256.0,1142784000.0,9458278400.0,20475580416.0,12207.0,21129.0
12-04 10:10:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542432256.0,1142784000.0,9458278400.0,20475580416.0,12781.0,22452.0
12-04 10:10:49,0.166,0.333,99.418,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,11730.0,20371.0
12-04 10:10:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,12686.0,22422.0
12-04 10:10:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,11192.0,19751.0
12-04 10:10:52,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,12660.0,21556.0
12-04 10:10:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,12761.0,22206.0
12-04 10:10:54,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542424064.0,1142792192.0,9458278400.0,20475580416.0,11918.0,20706.0
12-04 10:10:55,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2542415872.0,1142800384.0,9458278400.0,20475580416.0,13599.0,23713.0
12-04 10:10:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542411776.0,1142800384.0,9458282496.0,20475580416.0,11278.0,20024.0
12-04 10:10:57,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2542411776.0,1142800384.0,9458282496.0,20475580416.0,12038.0,20925.0
12-04 10:10:58,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542411776.0,1142800384.0,9458282496.0,20475580416.0,11710.0,20206.0
12-04 10:10:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542407680.0,1142800384.0,9458286592.0,20475580416.0,12895.0,22479.0
12-04 10:11:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542407680.0,1142800384.0,9458286592.0,20475580416.0,12238.0,21294.0
12-04 10:11:01,0.167,0.083,99.500,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2542399488.0,1142808576.0,9458286592.0,20475580416.0,12123.0,20948.0
12-04 10:11:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2542399488.0,1142808576.0,9458286592.0,20475580416.0,13407.0,23555.0
12-04 10:11:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542399488.0,1142808576.0,9458286592.0,20475580416.0,29165.0,38117.0
12-04 10:11:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542399488.0,1142808576.0,9458286592.0,20475580416.0,14965.0,23106.0
12-04 10:11:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542567424.0,1142808576.0,9458286592.0,20475412480.0,12609.0,21463.0
12-04 10:11:06,0.0,0.250,99.667,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2542407680.0,1142808576.0,9458286592.0,20475572224.0,30740.0,40160.0
12-04 10:11:07,0.167,0.0,99.583,0.250,0.0,0.0,0.0,36864.0,0.0,6.0,2542399488.0,1142816768.0,9458286592.0,20475572224.0,12237.0,20385.0
12-04 10:11:08,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542399488.0,1142816768.0,9458286592.0,20475572224.0,12911.0,21797.0
12-04 10:11:09,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542395392.0,1142816768.0,9458290688.0,20475572224.0,13395.0,22120.0
12-04 10:11:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542395392.0,1142816768.0,9458290688.0,20475572224.0,12689.0,20745.0
12-04 10:11:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542395392.0,1142816768.0,9458290688.0,20475572224.0,13927.0,24506.0
12-04 10:11:12,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542395392.0,1142816768.0,9458290688.0,20475572224.0,13193.0,21822.0
12-04 10:11:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542387200.0,1142824960.0,9458290688.0,20475572224.0,12209.0,20319.0
12-04 10:11:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542387200.0,1142824960.0,9458290688.0,20475572224.0,13417.0,22992.0
12-04 10:11:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542379008.0,1142824960.0,9458290688.0,20475580416.0,11225.0,19257.0
12-04 10:11:16,0.083,0.0,99.833,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2542379008.0,1142824960.0,9458290688.0,20475580416.0,11800.0,20223.0
12-04 10:11:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2542379008.0,1142824960.0,9458290688.0,20475580416.0,12113.0,21131.0
12-04 10:11:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542379008.0,1142824960.0,9458290688.0,20475580416.0,11926.0,21138.0
12-04 10:11:19,0.167,0.083,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2542370816.0,1142833152.0,9458290688.0,20475580416.0,13005.0,22587.0
12-04 10:11:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542366720.0,1142833152.0,9458294784.0,20475580416.0,12782.0,22518.0
12-04 10:11:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542366720.0,1142833152.0,9458294784.0,20475580416.0,12218.0,21238.0
12-04 10:11:22,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542366720.0,1142833152.0,9458294784.0,20475580416.0,11690.0,20272.0
12-04 10:11:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542366720.0,1142833152.0,9458294784.0,20475580416.0,12213.0,21221.0
12-04 10:11:24,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542366720.0,1142833152.0,9458294784.0,20475580416.0,12505.0,21874.0
12-04 10:11:25,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2542526464.0,1142841344.0,9458294784.0,20475412480.0,11457.0,20021.0
12-04 10:11:26,0.333,0.083,99.584,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2542374912.0,1142841344.0,9458294784.0,20475564032.0,13593.0,23524.0
12-04 10:11:27,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2542366720.0,1142841344.0,9458294784.0,20475572224.0,11796.0,20918.0
12-04 10:11:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542366720.0,1142841344.0,9458294784.0,20475572224.0,12147.0,21342.0
12-04 10:11:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542366720.0,1142841344.0,9458294784.0,20475572224.0,13272.0,22791.0
12-04 10:11:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542362624.0,1142841344.0,9458298880.0,20475572224.0,11474.0,20181.0
12-04 10:11:31,0.167,0.0,99.583,0.167,0.0,0.083,0.0,98304.0,0.0,8.0,2542354432.0,1142849536.0,9458298880.0,20475572224.0,12323.0,21547.0
12-04 10:11:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2542354432.0,1142849536.0,9458298880.0,20475572224.0,12207.0,21553.0
12-04 10:11:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542354432.0,1142849536.0,9458298880.0,20475572224.0,12107.0,21039.0
12-04 10:11:34,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542354432.0,1142849536.0,9458298880.0,20475572224.0,15543.0,24132.0
12-04 10:11:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542354432.0,1142849536.0,9458298880.0,20475572224.0,13993.0,24119.0
12-04 10:11:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2542350336.0,1142849536.0,9458302976.0,20475572224.0,29061.0,38291.0
12-04 10:11:37,0.250,0.083,99.583,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,12771.0,22130.0
12-04 10:11:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,11806.0,20272.0
12-04 10:11:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,12028.0,20948.0
12-04 10:11:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,12339.0,21717.0
12-04 10:11:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,11353.0,19846.0
12-04 10:11:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542342144.0,1142857728.0,9458302976.0,20475572224.0,12027.0,21258.0
12-04 10:11:43,0.083,0.083,99.500,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,2542333952.0,1142865920.0,9458302976.0,20475572224.0,13399.0,23466.0
12-04 10:11:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2542333952.0,1142865920.0,9458302976.0,20475572224.0,11678.0,20359.0
12-04 10:11:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542682112.0,1142865920.0,9458302976.0,20475224064.0,13110.0,22796.0
12-04 10:11:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2542723072.0,1142865920.0,9458302976.0,20475183104.0,11494.0,20115.0
12-04 10:11:47,0.667,0.083,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2542723072.0,1142865920.0,9458302976.0,20475183104.0,12207.0,21197.0
12-04 10:11:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542706688.0,1142865920.0,9458302976.0,20475199488.0,12287.0,21482.0
12-04 10:11:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542698496.0,1142874112.0,9458302976.0,20475199488.0,11796.0,20948.0
12-04 10:11:50,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542698496.0,1142874112.0,9458302976.0,20475199488.0,12506.0,21875.0
12-04 10:11:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542698496.0,1142874112.0,9458302976.0,20475199488.0,12472.0,21550.0
12-04 10:11:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,2542698496.0,1142874112.0,9458302976.0,20475199488.0,12875.0,22649.0
12-04 10:11:53,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542694400.0,1142874112.0,9458307072.0,20475199488.0,11731.0,20918.0
12-04 10:11:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542694400.0,1142874112.0,9458307072.0,20475199488.0,11706.0,20152.0
12-04 10:11:55,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,12305.0,21473.0
12-04 10:11:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,12178.0,21348.0
12-04 10:11:57,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,12711.0,22182.0
12-04 10:11:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,11423.0,20061.0
12-04 10:11:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,13204.0,23307.0
12-04 10:12:00,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542686208.0,1142882304.0,9458307072.0,20475199488.0,12020.0,20719.0
12-04 10:12:01,0.084,0.0,99.749,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2542673920.0,1142890496.0,9458311168.0,20475199488.0,12972.0,22298.0
12-04 10:12:02,0.0,0.083,99.833,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,2542673920.0,1142890496.0,9458311168.0,20475199488.0,11699.0,20152.0
12-04 10:12:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542673920.0,1142890496.0,9458311168.0,20475199488.0,12368.0,21288.0
12-04 10:12:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542673920.0,1142890496.0,9458311168.0,20475199488.0,14269.0,22484.0
12-04 10:12:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543513600.0,1142890496.0,9458311168.0,20474359808.0,13833.0,23021.0
12-04 10:12:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2543198208.0,1142890496.0,9458311168.0,20474675200.0,30858.0,39034.0
12-04 10:12:07,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2543308800.0,1142898688.0,9458311168.0,20474556416.0,13931.0,22693.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543304704.0,1142898688.0,9458315264.0,20474556416.0,14105.0,22742.0
12-04 10:12:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543304704.0,1142898688.0,9458315264.0,20474556416.0,12945.0,21596.0
12-04 10:12:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543304704.0,1142898688.0,9458315264.0,20474556416.0,13249.0,22201.0
12-04 10:12:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2543304704.0,1142898688.0,9458315264.0,20474556416.0,12281.0,20476.0
12-04 10:12:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2543304704.0,1142898688.0,9458315264.0,20474556416.0,12677.0,20944.0
12-04 10:12:13,0.250,0.167,99.334,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2542698496.0,1142906880.0,9458315264.0,20475154432.0,13423.0,22693.0
12-04 10:12:14,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542407680.0,1142906880.0,9458315264.0,20475445248.0,13406.0,22609.0
12-04 10:12:15,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542407680.0,1142906880.0,9458315264.0,20475445248.0,12916.0,22677.0
12-04 10:12:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542403584.0,1142906880.0,9458319360.0,20475445248.0,12325.0,21323.0
12-04 10:12:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542403584.0,1142906880.0,9458319360.0,20475445248.0,12200.0,21395.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542403584.0,1142906880.0,9458319360.0,20475445248.0,12496.0,21300.0
12-04 10:12:19,0.166,0.166,99.418,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2542395392.0,1142915072.0,9458319360.0,20475445248.0,11369.0,19871.0
12-04 10:12:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542395392.0,1142915072.0,9458319360.0,20475445248.0,12559.0,21916.0
12-04 10:12:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2542313472.0,1142915072.0,9458319360.0,20475527168.0,11492.0,20070.0
12-04 10:12:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2542313472.0,1142915072.0,9458319360.0,20475527168.0,13417.0,23529.0
12-04 10:12:23,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2542313472.0,1142915072.0,9458319360.0,20475527168.0,12290.0,21015.0
12-04 10:12:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2542313472.0,1142915072.0,9458319360.0,20475527168.0,12081.0,21234.0
12-04 10:12:25,0.167,0.084,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2541617152.0,1142923264.0,9458319360.0,20476215296.0,13215.0,22612.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2541932544.0,1142923264.0,9458319360.0,20475899904.0,11539.0,20206.0
12-04 10:12:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541916160.0,1142923264.0,9458319360.0,20475916288.0,12001.0,21015.0
12-04 10:12:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2541789184.0,1142923264.0,9458319360.0,20476043264.0,12363.0,21391.0
12-04 10:12:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541789184.0,1142923264.0,9458319360.0,20476043264.0,11922.0,20948.0
12-04 10:12:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2541789184.0,1142923264.0,9458319360.0,20476043264.0,11932.0,20640.0
12-04 10:12:31,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2541780992.0,1142931456.0,9458319360.0,20476043264.0,13264.0,23373.0
12-04 10:12:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541776896.0,1142931456.0,9458323456.0,20476043264.0,12577.0,21776.0
12-04 10:12:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2541772800.0,1142931456.0,9458327552.0,20476043264.0,11670.0,20028.0
12-04 10:12:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541772800.0,1142931456.0,9458327552.0,20476043264.0,14528.0,23690.0
12-04 10:12:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2541772800.0,1142931456.0,9458327552.0,20476043264.0,30185.0,39493.0
12-04 10:12:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2541772800.0,1142931456.0,9458327552.0,20476043264.0,29025.0,37327.0
12-04 10:12:37,3.175,0.585,96.074,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2551160832.0,1142939648.0,9458323456.0,20466651136.0,21508.0,30643.0
12-04 10:12:38,0.917,0.834,98.165,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2560647168.0,1142939648.0,9458356224.0,20457132032.0,83773.0,85906.0
12-04 10:12:39,0.585,0.334,98.662,0.334,0.0,0.084,0.0,0.0,0.0,0.0,2562060288.0,1142939648.0,9458356224.0,20455718912.0,124653.0,123457.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-39.csv <==
12-04 09:35:33,0.209,0.129,99.631,0.015,0.0,0.016,2147.914,365634.861,0.377,1.852,2406096896.0,1168375808.0,6897627136.0,23146975232.0,0.0,0.0
12-04 09:35:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405781504.0,1168375808.0,6897639424.0,23147278336.0,10124.0,19665.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405781504.0,1168375808.0,6897639424.0,23147278336.0,12495.0,22154.0
12-04 09:35:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,11372.0,21307.0
12-04 09:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,10632.0,20403.0
12-04 09:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,27996.0,37839.0
12-04 09:35:39,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,2.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,11019.0,20490.0
12-04 09:35:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,10789.0,20487.0
12-04 09:35:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,12500.0,23203.0
12-04 09:35:42,0.166,0.166,99.584,0.083,0.0,0.0,0.0,73728.0,0.0,6.0,2405773312.0,1168375808.0,6897639424.0,23147286528.0,11087.0,20581.0
12-04 09:35:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405769216.0,1168375808.0,6897643520.0,23147286528.0,10210.0,19233.0
12-04 09:35:44,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405769216.0,1168375808.0,6897643520.0,23147286528.0,9646.0,18757.0
12-04 09:35:45,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2405769216.0,1168375808.0,6897643520.0,23147286528.0,11645.0,21616.0
12-04 09:35:46,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2405761024.0,1168375808.0,6897643520.0,23147294720.0,11172.0,21124.0
12-04 09:35:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2405761024.0,1168375808.0,6897643520.0,23147294720.0,11940.0,22678.0
12-04 09:35:48,0.167,0.084,99.749,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,10114.0,19411.0
12-04 09:35:49,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,10767.0,20584.0
12-04 09:35:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,10190.0,19428.0
12-04 09:35:51,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,11459.0,21020.0
12-04 09:35:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,10823.0,20060.0
12-04 09:35:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,11180.0,21524.0
12-04 09:35:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,10809.0,20574.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,11603.0,21755.0
12-04 09:35:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406006784.0,1168375808.0,6897643520.0,23147048960.0,41667.0,20561.0
12-04 09:35:57,2.096,1.006,95.557,0.168,0.0,1.174,0.0,81920.0,0.0,7.0,2405584896.0,1168375808.0,6898921472.0,23146192896.0,3173686.0,22415471.0
12-04 09:35:58,2.073,1.244,95.191,0.0,0.0,1.493,0.0,0.0,0.0,0.0,2405720064.0,1168375808.0,6900662272.0,23144316928.0,3127353.0,21790000.0
12-04 09:35:59,2.609,0.673,95.707,0.0,0.0,1.010,0.0,0.0,0.0,0.0,2405007360.0,1168375808.0,6903025664.0,23142666240.0,3074333.0,21556883.0
12-04 09:36:00,1.838,1.086,96.241,0.0,0.0,0.835,0.0,0.0,0.0,0.0,2405068800.0,1168375808.0,6904233984.0,23141396480.0,3095830.0,21573717.0
12-04 09:36:01,2.002,0.751,96.080,0.0,0.0,1.168,0.0,0.0,0.0,0.0,2404425728.0,1168375808.0,6906302464.0,23139971072.0,3107823.0,21581386.0
12-04 09:36:02,1.427,0.756,96.641,0.0,0.0,1.175,0.0,69632.0,0.0,5.0,2404384768.0,1168375808.0,6908661760.0,23137652736.0,3093359.0,21475424.0
12-04 09:36:03,1.594,0.923,96.309,0.084,0.0,1.091,0.0,12288.0,0.0,2.0,2404704256.0,1168375808.0,6910058496.0,23135936512.0,3113319.0,21582787.0
12-04 09:36:04,1.835,1.084,96.080,0.0,0.0,1.001,0.0,8192.0,0.0,1.0,2404450304.0,1168375808.0,6911582208.0,23134666752.0,3104349.0,21686410.0
12-04 09:36:05,1.664,1.414,95.674,0.0,0.0,1.248,0.0,0.0,0.0,0.0,2403778560.0,1168375808.0,6913839104.0,23133081600.0,3106405.0,21494317.0
12-04 09:36:06,1.657,1.160,95.360,0.0,0.0,1.823,0.0,20480.0,0.0,1.0,2404200448.0,1168375808.0,6915321856.0,23131176960.0,3145443.0,21714021.0
12-04 09:36:07,1.345,0.840,96.807,0.0,0.0,1.008,0.0,69632.0,0.0,5.0,2403835904.0,1168375808.0,6918131712.0,23128731648.0,3095379.0,21470778.0
12-04 09:36:08,1.672,0.920,96.070,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2405093376.0,1168375808.0,6919532544.0,23126073344.0,3121917.0,21501377.0
12-04 09:36:09,1.257,0.922,96.396,0.251,0.0,1.174,0.0,49152.0,0.0,8.0,2405142528.0,1168375808.0,6920998912.0,23124557824.0,3100394.0,21621877.0
12-04 09:36:10,1.685,0.505,96.883,0.0,0.0,0.927,0.0,0.0,0.0,0.0,2405064704.0,1168375808.0,6923354112.0,23122280448.0,3123652.0,21734677.0
12-04 09:36:11,2.519,0.756,95.718,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2405318656.0,1168375808.0,6925258752.0,23120121856.0,3100417.0,21548628.0
12-04 09:36:12,1.498,1.165,95.840,0.083,0.0,1.414,0.0,69632.0,0.0,5.0,2405257216.0,1168375808.0,6927097856.0,23118344192.0,3107021.0,21493212.0
12-04 09:36:13,1.424,0.838,96.482,0.0,0.0,1.256,0.0,0.0,0.0,0.0,2405457920.0,1168375808.0,6928928768.0,23116312576.0,3099205.0,21606375.0
12-04 09:36:14,1.432,0.590,97.051,0.0,0.0,0.927,0.0,0.0,0.0,0.0,2405376000.0,1168375808.0,6930407424.0,23114915840.0,3056004.0,21447364.0
12-04 09:36:15,1.500,1.167,95.750,0.167,0.0,1.417,0.0,12288.0,0.0,2.0,2405588992.0,1168375808.0,6932860928.0,23112249344.0,3094570.0,21578589.0
12-04 09:36:16,1.583,1.083,96.167,0.0,0.0,1.167,0.0,16384.0,0.0,1.0,2406223872.0,1168375808.0,6934106112.0,23110369280.0,3112318.0,21733138.0
12-04 09:36:17,1.832,0.916,96.003,0.0,0.0,1.249,0.0,73728.0,0.0,5.0,2405539840.0,1168375808.0,6936211456.0,23108947968.0,3110919.0,21579552.0
12-04 09:36:18,1.664,1.248,95.757,0.0,0.0,1.331,0.0,0.0,0.0,0.0,2405621760.0,1168375808.0,6938099712.0,23106977792.0,3115931.0,21600429.0
12-04 09:36:19,1.926,0.838,96.399,0.0,0.0,0.838,0.0,0.0,0.0,0.0,2405294080.0,1168375808.0,6940012544.0,23105392640.0,3045502.0,21262490.0
12-04 09:36:20,1.759,0.838,96.315,0.0,0.0,1.089,0.0,0.0,0.0,0.0,2405470208.0,1168375808.0,6941868032.0,23103361024.0,3132308.0,21810623.0
12-04 09:36:21,1.841,0.753,95.983,0.251,0.0,1.172,0.0,20480.0,0.0,4.0,2405494784.0,1168375808.0,6943748096.0,23101456384.0,3116117.0,21575570.0
12-04 09:36:22,1.671,0.752,96.241,0.0,0.0,1.337,0.0,69632.0,0.0,5.0,2405552128.0,1168375808.0,6945595392.0,23099551744.0,3082587.0,21364937.0
12-04 09:36:23,2.912,0.998,94.676,0.0,0.0,1.414,0.0,0.0,0.0,0.0,2405326848.0,1168375808.0,6947979264.0,23097393152.0,3109566.0,21673331.0
12-04 09:36:24,1.581,1.082,95.840,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2406019072.0,1168375808.0,6949462016.0,23095218176.0,3052925.0,21351958.0
12-04 09:36:25,1.669,0.751,96.077,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2405593088.0,1168375808.0,6951759872.0,23093346304.0,3107320.0,21688975.0
12-04 09:36:26,1.501,0.917,95.997,0.0,0.0,1.585,0.0,0.0,0.0,0.0,2406055936.0,1168375808.0,6953234432.0,23091408896.0,3115160.0,21698145.0
12-04 09:36:27,1.423,0.921,96.402,0.084,0.0,1.172,0.0,94208.0,0.0,7.0,2405220352.0,1168375808.0,6955593728.0,23089885184.0,3093257.0,21477559.0
12-04 09:36:28,1.589,1.171,96.154,0.0,0.0,1.087,0.0,0.0,0.0,0.0,2406690816.0,1168375808.0,6957457408.0,23086551040.0,3074258.0,21544986.0
12-04 09:36:29,1.993,0.997,95.681,0.0,0.0,1.329,0.0,0.0,0.0,0.0,2406039552.0,1168375808.0,6959759360.0,23084900352.0,3110843.0,21689401.0
12-04 09:36:30,1.500,0.833,96.0,0.0,0.0,1.667,0.0,0.0,0.0,0.0,2406002688.0,1168375808.0,6961192960.0,23083503616.0,3086589.0,21474949.0
12-04 09:36:31,1.668,1.084,95.997,0.0,0.0,1.251,0.0,65810432.0,0.0,92.0,2406416384.0,1168375808.0,6962667520.0,23081615360.0,3096552.0,21582002.0
12-04 09:36:32,1.505,1.338,96.237,0.0,0.0,0.920,0.0,114688.0,0.0,8.0,2406277120.0,1168375808.0,6964584448.0,23079837696.0,3120575.0,21709946.0
12-04 09:36:33,1.669,0.918,95.993,0.083,0.0,1.336,0.0,12288.0,0.0,2.0,2405888000.0,1168375808.0,6966878208.0,23077933056.0,3070521.0,21457182.0
12-04 09:36:34,1.821,1.076,95.447,0.0,0.0,1.656,0.0,0.0,0.0,0.0,2406588416.0,1168375808.0,6968782848.0,23075328000.0,3096078.0,21673048.0
12-04 09:36:35,2.435,0.672,95.634,0.0,0.0,1.259,0.0,0.0,0.0,0.0,2407239680.0,1168375808.0,6970191872.0,23073267712.0,3090799.0,21464827.0
12-04 09:36:36,1.672,1.003,96.237,0.0,0.0,1.087,0.0,20480.0,0.0,1.0,2406830080.0,1168375808.0,6972555264.0,23071313920.0,3124608.0,21808967.0
12-04 09:36:37,1.505,0.920,96.237,0.0,0.0,1.338,0.0,69632.0,0.0,5.0,2407084032.0,1168375808.0,6973952000.0,23069663232.0,3082136.0,21380539.0
12-04 09:36:38,1.917,1.167,95.667,0.0,0.0,1.250,0.0,0.0,0.0,0.0,2406830080.0,1168375808.0,6975856640.0,23068012544.0,3128028.0,21616125.0
12-04 09:36:39,1.499,0.999,95.837,0.250,0.0,1.415,0.0,28672.0,0.0,4.0,2407026688.0,1168375808.0,6978183168.0,23065489408.0,3018253.0,21047464.0
12-04 09:36:40,1.501,1.001,96.247,0.0,0.0,1.251,0.0,0.0,0.0,0.0,2407354368.0,1168375808.0,6979731456.0,23063613440.0,3110292.0,21682463.0
12-04 09:36:41,1.509,0.922,96.563,0.0,0.0,1.006,0.0,0.0,0.0,0.0,2406924288.0,1168375808.0,6981509120.0,23062265856.0,3126914.0,21779582.0
12-04 09:36:42,1.259,1.008,96.558,0.0,0.0,1.175,0.0,86016.0,0.0,5.0,2406854656.0,1168375808.0,6983864320.0,23059980288.0,3200239.0,22118755.0
12-04 09:36:43,1.410,1.410,95.522,0.0,0.0,1.658,0.0,0.0,0.0,0.0,2407374848.0,1168375808.0,6985342976.0,23057981440.0,3062668.0,21361996.0
12-04 09:36:44,1.413,1.081,95.677,0.166,0.0,1.663,0.0,12288.0,0.0,2.0,2407129088.0,1168375808.0,6987653120.0,23055917056.0,3085736.0,21590481.0
12-04 09:36:45,1.757,0.586,96.485,0.0,0.0,1.172,0.0,0.0,0.0,0.0,2406989824.0,1168375808.0,6989586432.0,23054123008.0,3068732.0,21467592.0
12-04 09:36:46,2.676,0.836,95.234,0.0,0.0,1.254,0.0,0.0,0.0,0.0,2407251968.0,1168375808.0,6991454208.0,23051993088.0,3116349.0,21691979.0
12-04 09:36:47,0.927,0.758,97.136,0.0,0.0,1.179,0.0,69632.0,0.0,5.0,2408132608.0,1168375808.0,6992887808.0,23049678848.0,3082444.0,21487872.0
12-04 09:36:48,1.833,1.083,95.750,0.0,0.0,1.333,0.0,90112.0,0.0,6.0,2408157184.0,1168375808.0,6994784256.0,23047757824.0,3100296.0,21680530.0
12-04 09:36:49,1.675,0.921,96.650,0.0,0.0,0.754,0.0,8192.0,0.0,2.0,2407927808.0,1168375808.0,6997135360.0,23045636096.0,3050386.0,21436183.0
12-04 09:36:50,1.832,0.999,95.754,0.167,0.0,1.249,0.0,12288.0,0.0,2.0,2407743488.0,1168375808.0,6998982656.0,23043973120.0,3097118.0,21574498.0
12-04 09:36:51,1.595,0.756,96.641,0.0,0.0,1.008,0.0,12288.0,0.0,1.0,2407464960.0,1168375808.0,7001071616.0,23042162688.0,3143126.0,21907079.0
12-04 09:36:52,2.158,1.162,95.519,0.0,0.0,1.162,0.0,53248.0,0.0,3.0,2408390656.0,1168375808.0,7002447872.0,23039860736.0,3080589.0,21374074.0
12-04 09:36:53,1.669,0.835,96.077,0.0,0.0,1.419,0.0,0.0,0.0,0.0,2408284160.0,1168375808.0,7004348416.0,23038066688.0,3113011.0,21595947.0
12-04 09:36:54,1.663,0.998,95.761,0.0,0.0,1.579,0.0,0.0,0.0,0.0,2407940096.0,1168375808.0,7006629888.0,23036129280.0,3089798.0,21570584.0
12-04 09:36:55,1.684,0.505,96.801,0.0,0.0,1.010,0.0,0.0,0.0,0.0,2408296448.0,1168375808.0,7008083968.0,23034318848.0,3089195.0,21591498.0
12-04 09:36:56,1.503,1.336,95.993,0.083,0.0,1.085,0.0,53248.0,0.0,9.0,2408243200.0,1168375808.0,7009976320.0,23032479744.0,3015874.0,21139044.0
12-04 09:36:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2408087552.0,1168375808.0,7011274752.0,23031336960.0,11374.0,21970.0
12-04 09:36:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2408087552.0,1168375808.0,7011274752.0,23031336960.0,37142.0,56667.0
12-04 09:36:59,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2408083456.0,1168375808.0,7011278848.0,23031336960.0,9994.0,19142.0
12-04 09:37:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2408083456.0,1168375808.0,7011278848.0,23031336960.0,11112.0,21082.0
12-04 09:37:01,0.083,0.250,99.666,0.0,0.0,0.0,0.0,47771648.0,0.0,48.0,2408083456.0,1168375808.0,7011278848.0,23031336960.0,11253.0,21416.0
12-04 09:37:02,0.0,0.167,99.750,0.083,0.0,0.0,0.0,102400.0,0.0,7.0,2408210432.0,1168375808.0,7011278848.0,23031209984.0,9979.0,19362.0
12-04 09:37:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2408210432.0,1168375808.0,7011278848.0,23031209984.0,11320.0,21664.0
12-04 09:37:04,1.251,0.584,97.331,0.0,0.0,0.834,0.0,0.0,0.0,0.0,2408210432.0,1168375808.0,7011278848.0,23031209984.0,1708916.0,11820655.0
12-04 09:37:05,3.083,1.500,94.167,0.0,0.0,1.250,0.0,0.0,0.0,0.0,2408685568.0,1168375808.0,7013203968.0,23028809728.0,3828893.0,26924163.0
12-04 09:37:06,2.168,0.751,95.496,0.0,0.0,1.585,0.0,28672.0,0.0,2.0,2407911424.0,1168375808.0,7016214528.0,23026573312.0,3769753.0,26596931.0
12-04 09:37:07,1.587,1.003,95.906,0.0,0.0,1.504,0.0,77824.0,0.0,5.0,2408566784.0,1168375808.0,7018074112.0,23024058368.0,3596062.0,25080385.0
12-04 09:37:08,1.926,1.005,95.310,0.168,0.0,1.591,0.0,12288.0,0.0,2.0,2408919040.0,1168375808.0,7020093440.0,23021686784.0,3593507.0,25355649.0
12-04 09:37:09,2.320,1.491,94.449,0.0,0.0,1.740,0.0,0.0,0.0,0.0,2408030208.0,1168375808.0,7022968832.0,23019700224.0,4248291.0,30380534.0
12-04 09:37:10,1.509,0.838,96.060,0.0,0.0,1.593,0.0,0.0,0.0,0.0,2408329216.0,1168375808.0,7025684480.0,23016685568.0,3695394.0,26078486.0
12-04 09:37:11,2.167,1.167,95.333,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2408820736.0,1168375808.0,7027548160.0,23014330368.0,3699757.0,25865370.0
12-04 09:37:12,1.668,1.168,95.663,0.0,0.0,1.501,0.0,69632.0,0.0,5.0,2408824832.0,1168375808.0,7029862400.0,23012012032.0,3755488.0,26608051.0
12-04 09:37:13,1.833,1.500,95.250,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2407989248.0,1168375808.0,7033200640.0,23009509376.0,3999436.0,28395940.0
12-04 09:37:14,1.578,1.163,95.017,0.083,0.0,2.159,0.0,20480.0,0.0,3.0,2408095744.0,1168375808.0,7035092992.0,23007510528.0,3858528.0,27084220.0
12-04 09:37:15,2.929,1.004,94.979,0.0,0.0,1.088,0.0,0.0,0.0,0.0,2408529920.0,1168375808.0,7037009920.0,23005159424.0,3567743.0,25136582.0
12-04 09:37:16,1.515,0.842,96.212,0.0,0.0,1.431,0.0,0.0,0.0,0.0,2408697856.0,1168375808.0,7039823872.0,23002177536.0,3863618.0,27193754.0
12-04 09:37:17,1.751,1.501,95.163,0.0,0.0,1.585,0.0,81920.0,0.0,5.0,2409312256.0,1168375808.0,7041892352.0,22999494656.0,4050701.0,28569723.0
12-04 09:37:18,1.760,1.006,96.060,0.0,0.0,1.174,0.0,0.0,0.0,0.0,2409570304.0,1168375808.0,7044485120.0,22996643840.0,3787567.0,26682562.0
12-04 09:37:19,1.259,1.175,96.306,0.168,0.0,1.092,0.0,24576.0,0.0,3.0,2409103360.0,1168375808.0,7046852608.0,22994743296.0,3579340.0,25280109.0
12-04 09:37:20,1.765,0.840,96.218,0.0,0.0,1.176,0.0,0.0,0.0,0.0,2409500672.0,1168375808.0,7048392704.0,22992805888.0,3697804.0,25977595.0
12-04 09:37:21,1.909,1.162,94.689,0.0,0.0,2.241,0.0,0.0,0.0,0.0,2409381888.0,1168375808.0,7051157504.0,22990159872.0,4026771.0,28206944.0
12-04 09:37:22,1.674,0.921,95.816,0.0,0.0,1.590,0.0,81920.0,0.0,5.0,2409787392.0,1168375808.0,7053582336.0,22987329536.0,4006260.0,28131467.0
12-04 09:37:23,1.587,1.086,95.990,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2409320448.0,1168375808.0,7055847424.0,22985531392.0,3551944.0,24829131.0
12-04 09:37:24,1.668,1.334,95.496,0.0,0.0,1.501,0.0,8192.0,0.0,2.0,2409099264.0,1168375808.0,7058382848.0,22983217152.0,3871811.0,27400731.0
12-04 09:37:25,2.919,1.084,94.162,0.250,0.0,1.585,0.0,12288.0,0.0,2.0,2410045440.0,1168375808.0,7060783104.0,22979870720.0,4079768.0,28635279.0
12-04 09:37:26,1.766,0.757,96.215,0.0,0.0,1.262,0.0,16384.0,0.0,1.0,2409881600.0,1168375808.0,7063457792.0,22977359872.0,3832528.0,26729211.0
12-04 09:37:27,1.993,1.163,95.349,0.0,0.0,1.495,0.0,77824.0,0.0,6.0,2409947136.0,1168375808.0,7065800704.0,22974951424.0,3655401.0,25675861.0
12-04 09:37:28,1.997,1.498,95.258,0.0,0.0,1.248,0.0,0.0,0.0,0.0,2410954752.0,1168375808.0,7067791360.0,22971953152.0,3707183.0,26288075.0
12-04 09:37:29,1.917,1.083,95.417,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2410151936.0,1168375808.0,7070228480.0,22970318848.0,4056746.0,28846160.0
12-04 09:37:30,2.168,0.917,95.413,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2410692608.0,1168375808.0,7072026624.0,22967980032.0,3815379.0,26607862.0
12-04 09:37:31,1.505,0.836,95.987,0.084,0.0,1.589,0.0,45056.0,0.0,8.0,2410041344.0,1168375808.0,7075213312.0,22965444608.0,3635246.0,25290966.0
12-04 09:37:32,1.920,1.169,95.492,0.0,0.0,1.419,0.0,81920.0,0.0,5.0,2410717184.0,1168375808.0,7076823040.0,22963159040.0,3859056.0,27001656.0
12-04 09:37:33,1.838,1.253,95.405,0.0,0.0,1.504,0.0,0.0,0.0,0.0,2410491904.0,1168375808.0,7079211008.0,22960996352.0,4028766.0,28141081.0
12-04 09:37:34,2.083,0.917,95.417,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2410397696.0,1168375808.0,7081910272.0,22958391296.0,3834901.0,27241917.0
12-04 09:37:35,2.588,1.419,94.741,0.0,0.0,1.252,0.0,0.0,0.0,0.0,2410631168.0,1168375808.0,7083737088.0,22956331008.0,3604643.0,25368954.0
12-04 09:37:36,1.594,0.755,96.309,0.0,0.0,1.342,0.0,52064256.0,0.0,50.0,2410676224.0,1168375808.0,7086276608.0,22953746432.0,3719343.0,26241397.0
12-04 09:37:37,2.005,1.337,95.405,0.084,0.0,1.170,0.0,24174592.0,0.0,37.0,2410594304.0,1168375808.0,7089098752.0,22951006208.0,4000028.0,28285207.0
12-04 09:37:38,2.167,1.167,95.417,0.0,0.0,1.250,0.0,0.0,0.0,0.0,2410500096.0,1168375808.0,7091748864.0,22948450304.0,3725597.0,25986919.0
12-04 09:37:39,1.669,1.002,95.743,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2410356736.0,1168375808.0,7094276096.0,22946066432.0,3845024.0,27209200.0
12-04 09:37:40,1.589,1.171,95.736,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2410954752.0,1168375808.0,7095701504.0,22944043008.0,3770401.0,26311332.0
12-04 09:37:41,2.0,1.500,95.167,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2411425792.0,1168375808.0,7098208256.0,22941065216.0,4111180.0,28985422.0
12-04 09:37:42,1.511,0.672,96.474,0.0,0.0,1.343,0.0,81920.0,0.0,5.0,2410897408.0,1168375808.0,7101370368.0,22938431488.0,3569482.0,25126270.0
12-04 09:37:43,2.241,1.411,94.938,0.166,0.0,1.245,0.0,12288.0,0.0,2.0,2411180032.0,1168375808.0,7103229952.0,22936289280.0,3703443.0,25963596.0
12-04 09:37:44,1.846,0.755,95.805,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2410983424.0,1168375808.0,7105646592.0,22934069248.0,3900307.0,27366038.0
12-04 09:37:45,2.840,1.420,94.403,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2411962368.0,1168375808.0,7108415488.0,22930321408.0,4043886.0,28369811.0
12-04 09:37:46,1.511,0.924,96.474,0.0,0.0,1.092,0.0,12288.0,0.0,1.0,2411974656.0,1168375808.0,7110815744.0,22927908864.0,3674232.0,26106126.0
12-04 09:37:47,1.746,1.330,95.345,0.0,0.0,1.579,0.0,77824.0,0.0,5.0,2412142592.0,1168375808.0,7112679424.0,22925877248.0,3828637.0,26964805.0
12-04 09:37:48,1.920,1.252,95.326,0.0,0.0,1.503,0.0,90112.0,0.0,6.0,2412490752.0,1168375808.0,7115055104.0,22923153408.0,3708614.0,25870672.0
12-04 09:37:49,1.747,1.581,94.925,0.083,0.0,1.664,0.0,20480.0,0.0,3.0,2412810240.0,1168375808.0,7116935168.0,22920953856.0,4118438.0,29040340.0
12-04 09:37:50,1.426,1.007,96.057,0.0,0.0,1.510,0.0,0.0,0.0,0.0,2412830720.0,1168375808.0,7120216064.0,22917652480.0,3795082.0,26855821.0
12-04 09:37:51,1.418,1.084,95.830,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2412523520.0,1168375808.0,7122038784.0,22916136960.0,3622042.0,25205406.0
12-04 09:37:52,1.681,0.924,96.134,0.0,0.0,1.261,0.0,57344.0,0.0,3.0,2413228032.0,1168375808.0,7124066304.0,22913404928.0,3906004.0,27423069.0
12-04 09:37:53,1.674,1.088,95.816,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2412359680.0,1168375808.0,7127408640.0,22910930944.0,3788825.0,26650528.0
12-04 09:37:54,2.369,0.931,95.262,0.338,0.0,1.100,0.0,24576.0,0.0,3.0,2413076480.0,1168375808.0,7129681920.0,22907940864.0,4049633.0,28413739.0
12-04 09:37:55,1.509,1.006,96.144,0.0,0.0,1.341,0.0,0.0,0.0,0.0,2412986368.0,1168375808.0,7131099136.0,22906613760.0,3606116.0,25507888.0
12-04 09:37:56,1.342,1.174,96.393,0.0,0.0,1.091,0.0,0.0,0.0,0.0,2412453888.0,1168375808.0,7134617600.0,22903627776.0,3612533.0,25437694.0
12-04 09:37:57,1.838,1.337,95.489,0.0,0.0,1.337,0.0,81920.0,0.0,5.0,2413142016.0,1168375808.0,7137042432.0,22900514816.0,4112335.0,29114384.0
12-04 09:37:58,2.087,1.002,95.409,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2413486080.0,1168375808.0,7139209216.0,22898003968.0,3884090.0,27312435.0
12-04 09:37:59,2.075,0.996,95.353,0.0,0.0,1.577,0.0,8192.0,0.0,2.0,2412621824.0,1168375808.0,7141130240.0,22896947200.0,3578433.0,25301398.0
12-04 09:38:00,1.756,1.254,95.569,0.167,0.0,1.254,0.0,12288.0,0.0,2.0,2412920832.0,1168375808.0,7143481344.0,22894297088.0,3763867.0,26443243.0
12-04 09:38:01,1.930,1.174,95.638,0.0,0.0,1.258,0.0,12288.0,0.0,1.0,2413142016.0,1168375808.0,7145959424.0,22891597824.0,4121386.0,28853545.0
12-04 09:38:02,1.510,1.091,95.973,0.0,0.0,1.426,0.0,77824.0,0.0,5.0,2413232128.0,1168375808.0,7148638208.0,22888828928.0,3819033.0,26887725.0
12-04 09:38:03,1.425,1.090,96.228,0.0,0.0,1.257,0.0,0.0,0.0,0.0,2413572096.0,1168375808.0,7150424064.0,22886703104.0,3606534.0,25419305.0
12-04 09:38:04,1.092,0.672,97.649,0.0,0.0,0.588,0.0,0.0,0.0,0.0,2413350912.0,1168375808.0,7152529408.0,22884818944.0,2433729.0,17423634.0
12-04 09:38:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413199360.0,1168375808.0,7153188864.0,22884311040.0,12801.0,21648.0
12-04 09:38:06,0.083,0.167,99.583,0.167,0.0,0.0,0.0,36999168.0,0.0,46.0,2413199360.0,1168375808.0,7153188864.0,22884311040.0,19511.0,37475.0
12-04 09:38:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28946432.0,0.0,35.0,2413199360.0,1168375808.0,7153188864.0,22884311040.0,13394.0,23693.0
12-04 09:38:08,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2413850624.0,1168375808.0,7153188864.0,22883659776.0,29165.0,38515.0
12-04 09:38:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413834240.0,1168375808.0,7153188864.0,22883676160.0,11387.0,20784.0
12-04 09:38:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413834240.0,1168375808.0,7153188864.0,22883676160.0,10799.0,19847.0
12-04 09:38:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413834240.0,1168375808.0,7153188864.0,22883676160.0,13245.0,23535.0
12-04 09:38:12,3.856,1.090,94.132,0.168,0.0,0.754,0.0,98304.0,0.0,7.0,2414133248.0,1168375808.0,7154765824.0,22881800192.0,3576457.0,25006773.0
12-04 09:38:13,1.590,1.088,95.816,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2413715456.0,1168375808.0,7157047296.0,22879936512.0,4184426.0,29963100.0
12-04 09:38:14,2.415,1.415,94.588,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2413756416.0,1168375808.0,7160258560.0,22876684288.0,4466075.0,31854553.0
12-04 09:38:15,1.931,1.343,95.718,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2414145536.0,1168375808.0,7162691584.0,22873862144.0,4505084.0,32435716.0
12-04 09:38:16,2.019,0.841,95.795,0.0,0.0,1.346,0.0,0.0,0.0,0.0,2413572096.0,1168375808.0,7165997056.0,22871130112.0,4458294.0,31715658.0
12-04 09:38:17,2.080,1.581,94.842,0.0,0.0,1.498,0.0,69632.0,0.0,5.0,2414940160.0,1168375808.0,7168442368.0,22867316736.0,4495339.0,32481434.0
12-04 09:38:18,1.504,1.170,95.071,0.668,0.0,1.587,0.0,18608128.0,0.0,30.0,2414567424.0,1168375808.0,7171350528.0,22864781312.0,4481169.0,33095631.0
12-04 09:38:19,2.013,0.923,95.638,0.0,0.0,1.426,0.0,0.0,0.0,0.0,2414931968.0,1168375808.0,7172939776.0,22862827520.0,4279645.0,30036362.0
12-04 09:38:20,2.090,1.254,95.151,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2414010368.0,1168375808.0,7176749056.0,22859939840.0,4544064.0,32523406.0
12-04 09:38:21,2.936,0.923,94.547,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2414456832.0,1168375808.0,7179952128.0,22856290304.0,4642550.0,33270338.0
12-04 09:38:22,1.838,1.504,95.322,0.0,0.0,1.337,0.0,40960.0,0.0,3.0,2414895104.0,1168375808.0,7181893632.0,22853910528.0,4162454.0,29582640.0
12-04 09:38:23,2.583,1.167,94.667,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2414821376.0,1168375808.0,7185223680.0,22850654208.0,4770472.0,34004093.0
12-04 09:38:24,2.415,1.082,94.588,0.083,0.0,1.832,0.0,20480.0,0.0,3.0,2414354432.0,1168375808.0,7188570112.0,22847774720.0,4755400.0,33763673.0
12-04 09:38:25,2.256,1.003,95.155,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2414190592.0,1168375808.0,7191277568.0,22845231104.0,4343720.0,31131367.0
12-04 09:38:26,1.760,1.257,95.306,0.0,0.0,1.676,0.0,8192.0,0.0,1.0,2415935488.0,1168375808.0,7193313280.0,22841450496.0,4620700.0,32895889.0
12-04 09:38:27,2.158,1.494,94.689,0.0,0.0,1.660,0.0,77824.0,0.0,5.0,2415431680.0,1168375808.0,7197003776.0,22838263808.0,4355333.0,31069799.0
12-04 09:38:28,2.419,1.084,94.829,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2415607808.0,1168375808.0,7199862784.0,22835228672.0,4531171.0,32282538.0
12-04 09:38:29,2.277,0.759,95.447,0.253,0.0,1.265,0.0,24576.0,0.0,3.0,2416939008.0,1168375808.0,7202603008.0,22831157248.0,4153149.0,30354913.0
12-04 09:38:30,2.082,1.499,94.505,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2417684480.0,1168375808.0,7205101568.0,22827913216.0,5085248.0,36669704.0
12-04 09:38:31,1.510,0.755,96.225,0.0,0.0,1.510,0.0,0.0,0.0,0.0,2416885760.0,1168375808.0,7207870464.0,22825943040.0,3901219.0,27697091.0
12-04 09:38:32,2.090,1.254,95.151,0.0,0.0,1.505,0.0,81920.0,0.0,5.0,2416934912.0,1168375808.0,7210831872.0,22822932480.0,4690677.0,33781189.0
12-04 09:38:33,1.917,1.083,95.500,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2416906240.0,1168375808.0,7212990464.0,22820802560.0,3850270.0,27516482.0
12-04 09:38:34,2.486,1.657,94.118,0.0,0.0,1.740,0.0,8192.0,0.0,2.0,2417836032.0,1168375808.0,7215280128.0,22817583104.0,4956883.0,35866725.0
12-04 09:38:35,2.167,1.417,95.0,0.167,0.0,1.250,0.0,12288.0,0.0,2.0,2416934912.0,1168375808.0,7219507200.0,22814257152.0,4446651.0,32395557.0
12-04 09:38:36,2.019,0.841,95.711,0.0,0.0,1.430,0.0,36864.0,0.0,2.0,2417639424.0,1168375808.0,7221088256.0,22811971584.0,4473053.0,32088472.0
12-04 09:38:37,1.913,1.331,94.676,0.0,0.0,2.080,0.0,86016.0,0.0,5.0,2417500160.0,1168375808.0,7224348672.0,22808850432.0,4417271.0,31453242.0
12-04 09:38:38,3.083,1.583,93.833,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2436632576.0,1168375808.0,7228178432.0,22785888256.0,5022960.0,36425507.0
12-04 09:38:39,1.668,1.251,95.746,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2436182016.0,1168375808.0,7231348736.0,22783168512.0,3859042.0,27935722.0
12-04 09:38:40,1.602,1.012,96.121,0.0,0.0,1.265,0.0,0.0,0.0,0.0,2437447680.0,1168375808.0,7233048576.0,22780203008.0,4587137.0,33126279.0
12-04 09:38:41,1.930,0.839,95.973,0.168,0.0,1.091,0.0,61440.0,0.0,11.0,2436997120.0,1168375808.0,7236448256.0,22777253888.0,4192424.0,30515031.0
12-04 09:38:42,2.159,1.910,94.435,0.0,0.0,1.495,0.0,69632.0,0.0,5.0,2437689344.0,1168375808.0,7238254592.0,22774755328.0,4895853.0,35611627.0
12-04 09:38:43,1.675,1.089,95.896,0.0,0.0,1.340,0.0,0.0,0.0,0.0,2437885952.0,1168375808.0,7240826880.0,22771986432.0,3715505.0,26236594.0
12-04 09:38:44,2.170,1.586,94.658,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2438262784.0,1168375808.0,7243915264.0,22768521216.0,5226665.0,38038227.0
12-04 09:38:45,1.676,1.006,95.977,0.0,0.0,1.341,0.0,0.0,0.0,0.0,2437849088.0,1168375808.0,7246606336.0,22766243840.0,3828267.0,27325166.0
12-04 09:38:46,2.256,1.253,95.155,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2438078464.0,1168375808.0,7249498112.0,22763122688.0,4517729.0,32759483.0
12-04 09:38:47,2.660,1.496,93.766,0.166,0.0,1.912,0.0,94208.0,0.0,7.0,2438279168.0,1168375808.0,7253024768.0,22759395328.0,4717622.0,33262132.0
12-04 09:38:48,2.664,1.249,94.588,0.0,0.0,1.499,0.0,98304.0,0.0,6.0,2438995968.0,1168375808.0,7255969792.0,22755733504.0,4500293.0,32123010.0
12-04 09:38:49,2.745,1.248,94.509,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2438578176.0,1168375808.0,7259672576.0,22752448512.0,4624784.0,32836472.0
12-04 09:38:50,2.333,1.083,94.750,0.0,0.0,1.833,0.0,0.0,0.0,0.0,2438639616.0,1168375808.0,7261270016.0,22750789632.0,4548791.0,32554740.0
12-04 09:38:51,1.768,1.347,95.875,0.0,0.0,1.010,0.0,16941056.0,0.0,21.0,2439208960.0,1168375808.0,7264288768.0,22747201536.0,4166842.0,29581011.0
12-04 09:38:52,2.174,1.672,94.565,0.0,0.0,1.589,0.0,77004800.0,0.0,80.0,2438500352.0,1168375808.0,7267655680.0,22744543232.0,4925638.0,34609226.0
12-04 09:38:53,1.838,1.420,95.155,0.167,0.0,1.420,0.0,12288.0,0.0,2.0,2438533120.0,1168375808.0,7270977536.0,22741188608.0,4426959.0,31857116.0
12-04 09:38:54,1.936,1.010,95.791,0.0,0.0,1.263,0.0,0.0,0.0,0.0,2439098368.0,1168375808.0,7272095744.0,22739505152.0,4275099.0,30165422.0
12-04 09:38:55,1.836,1.336,94.741,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2437644288.0,1168375808.0,7276605440.0,22736449536.0,4889229.0,34933683.0
12-04 09:38:56,1.524,1.016,96.105,0.0,0.0,1.355,0.0,0.0,0.0,0.0,2439036928.0,1168375808.0,7279054848.0,22732607488.0,4368509.0,30893367.0
12-04 09:38:57,2.331,1.332,94.588,0.0,0.0,1.749,0.0,49152.0,0.0,3.0,2439643136.0,1168375808.0,7280500736.0,22730555392.0,4548402.0,32081002.0
12-04 09:38:58,2.403,1.657,94.366,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2438946816.0,1168375808.0,7284969472.0,22726782976.0,4462724.0,32020018.0
12-04 09:38:59,1.836,1.169,94.741,0.083,0.0,2.170,0.0,20480.0,0.0,3.0,2439925760.0,1168375808.0,7287144448.0,22723629056.0,4505108.0,31896097.0
12-04 09:39:00,2.261,1.173,95.226,0.0,0.0,1.340,0.0,0.0,0.0,0.0,2439766016.0,1168375808.0,7290064896.0,22720868352.0,4475199.0,31552386.0
12-04 09:39:01,2.007,1.171,95.067,0.0,0.0,1.756,0.0,12288.0,0.0,1.0,2439516160.0,1168375808.0,7293075456.0,22718107648.0,4643443.0,33007358.0
12-04 09:39:02,2.156,1.575,94.196,0.0,0.0,2.073,0.0,77824.0,0.0,5.0,2439950336.0,1168375808.0,7295721472.0,22715027456.0,4496627.0,32017417.0
12-04 09:39:03,2.003,1.336,95.075,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2439798784.0,1168375808.0,7298031616.0,22712868864.0,4465112.0,32100728.0
12-04 09:39:04,2.312,1.569,94.055,0.0,0.0,2.064,0.0,0.0,0.0,0.0,2440003584.0,1168375808.0,7301320704.0,22709374976.0,4372818.0,31116852.0
12-04 09:39:05,2.178,1.424,94.305,0.251,0.0,1.843,0.0,24576.0,0.0,3.0,2439884800.0,1168375808.0,7304151040.0,22706663424.0,4813908.0,34688709.0
12-04 09:39:06,2.0,1.250,94.917,0.0,0.0,1.833,0.0,16384.0,0.0,2.0,2439630848.0,1168375808.0,7306944512.0,22704123904.0,4252237.0,29919892.0
12-04 09:39:07,2.250,1.500,94.583,0.0,0.0,1.667,0.0,81920.0,0.0,5.0,2439839744.0,1168375808.0,7310012416.0,22700847104.0,4648279.0,33310267.0
12-04 09:39:08,2.024,0.927,95.784,0.0,0.0,1.265,0.0,0.0,0.0,0.0,2440966144.0,1168375808.0,7312371712.0,22697361408.0,4421351.0,31188510.0
12-04 09:39:09,1.921,1.504,94.987,0.0,0.0,1.587,0.0,8192.0,0.0,2.0,2441416704.0,1168375808.0,7315255296.0,22694027264.0,4618398.0,33104140.0
12-04 09:39:10,2.246,1.331,94.592,0.0,0.0,1.830,0.0,0.0,0.0,0.0,2440704000.0,1168375808.0,7318413312.0,22691581952.0,4543979.0,32336468.0
12-04 09:39:11,2.324,1.328,94.274,0.166,0.0,1.909,0.0,28672.0,0.0,3.0,2440835072.0,1168375808.0,7321325568.0,22688538624.0,4502197.0,32276109.0
12-04 09:39:12,0.418,0.251,98.997,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2440749056.0,1168375808.0,7323312128.0,22686638080.0,1211609.0,9428262.0
12-04 09:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440749056.0,1168375808.0,7323312128.0,22686638080.0,11397.0,20759.0
12-04 09:39:14,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440749056.0,1168375808.0,7323312128.0,22686638080.0,22535.0,43466.0
12-04 09:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440749056.0,1168375808.0,7323312128.0,22686638080.0,10267.0,19926.0
12-04 09:39:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,2440749056.0,1168375808.0,7323312128.0,22686638080.0,11442.0,20675.0
12-04 09:39:17,0.0,0.083,99.666,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2440876032.0,1168375808.0,7323312128.0,22686511104.0,11637.0,22007.0
12-04 09:39:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440876032.0,1168375808.0,7323312128.0,22686511104.0,10060.0,19267.0
12-04 09:39:19,0.749,0.500,98.085,0.0,0.0,0.666,0.0,0.0,0.0,0.0,2440876032.0,1168375808.0,7323312128.0,22686511104.0,978100.0,6843174.0
12-04 09:39:20,1.427,1.092,95.970,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2440716288.0,1168375808.0,7325536256.0,22684446720.0,3857610.0,26917907.0
12-04 09:39:21,2.106,1.179,95.366,0.0,0.0,1.348,0.0,4304896.0,0.0,6.0,2440769536.0,1168375808.0,7329009664.0,22680920064.0,5272547.0,38576294.0
12-04 09:39:22,1.430,0.925,96.804,0.0,0.0,0.841,0.0,59953152.0,0.0,66.0,2441138176.0,1168375808.0,7331598336.0,22677962752.0,3806532.0,27797901.0
12-04 09:39:23,1.833,1.250,94.833,0.083,0.0,2.0,0.0,12288.0,0.0,2.0,2440519680.0,1168375808.0,7335251968.0,22674927616.0,5550387.0,40408758.0
12-04 09:39:24,1.679,0.756,96.558,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2440527872.0,1168375808.0,7338196992.0,22671974400.0,3902372.0,29956085.0
12-04 09:39:25,2.087,1.252,94.491,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2441285632.0,1168375808.0,7340863488.0,22668550144.0,5550446.0,40632191.0
12-04 09:39:26,1.583,1.333,95.583,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2440978432.0,1168375808.0,7344017408.0,22665703424.0,4096300.0,29168513.0
12-04 09:39:27,2.328,1.579,94.264,0.0,0.0,1.829,0.0,69632.0,0.0,5.0,2442014720.0,1168375808.0,7346876416.0,22661808128.0,5144732.0,37067218.0
12-04 09:39:28,1.762,1.174,95.721,0.0,0.0,1.342,0.0,0.0,0.0,0.0,2441355264.0,1168375808.0,7349944320.0,22659399680.0,4311133.0,31119475.0
12-04 09:39:29,1.678,1.174,94.883,0.252,0.0,2.013,0.0,12288.0,0.0,2.0,2441031680.0,1168375808.0,7352840192.0,22656827392.0,5362341.0,39093538.0
12-04 09:39:30,2.427,1.004,95.063,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2441502720.0,1168375808.0,7354998784.0,22654197760.0,4510440.0,32480934.0
12-04 09:39:31,2.258,1.338,94.816,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2441461760.0,1168375808.0,7359528960.0,22649708544.0,4964485.0,35772031.0
12-04 09:39:32,2.012,1.006,95.557,0.0,0.0,1.425,0.0,69632.0,0.0,5.0,2440642560.0,1168375808.0,7362146304.0,22647910400.0,4625061.0,33311448.0
12-04 09:39:33,2.324,1.328,94.689,0.0,0.0,1.660,0.0,0.0,0.0,0.0,2441646080.0,1168375808.0,7365087232.0,22643965952.0,4763192.0,35058314.0
12-04 09:39:34,2.090,1.338,94.732,0.0,0.0,1.839,0.0,8192.0,0.0,1.0,2441670656.0,1168375808.0,7368495104.0,22640533504.0,4975093.0,35558575.0
12-04 09:39:35,1.857,1.097,95.865,0.169,0.0,1.013,0.0,24576.0,0.0,3.0,2442027008.0,1168375808.0,7370805248.0,22637867008.0,4651931.0,33375476.0
12-04 09:39:36,2.259,1.339,94.895,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2441494528.0,1168375808.0,7374757888.0,22634446848.0,4982327.0,35861026.0
12-04 09:39:37,1.920,1.336,95.242,0.0,0.0,1.503,0.0,102400.0,0.0,8.0,2441515008.0,1168375808.0,7377711104.0,22631473152.0,4603858.0,33266388.0
12-04 09:39:38,2.743,1.330,94.015,0.0,0.0,1.912,0.0,0.0,0.0,0.0,2442199040.0,1168375808.0,7380586496.0,22627913728.0,5085646.0,36728799.0
12-04 09:39:39,2.170,1.252,94.574,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2442059776.0,1168375808.0,7384350720.0,22624288768.0,4846934.0,34541951.0
12-04 09:39:40,2.156,1.493,94.776,0.0,0.0,1.575,0.0,0.0,0.0,0.0,2442141696.0,1168375808.0,7386312704.0,22622244864.0,4570026.0,32986075.0
12-04 09:39:41,2.167,1.583,94.583,0.167,0.0,1.500,0.0,12288.0,0.0,2.0,2442412032.0,1168375808.0,7390044160.0,22618243072.0,4903789.0,35548072.0
12-04 09:39:42,2.337,1.169,94.992,0.0,0.0,1.503,0.0,69632.0,0.0,5.0,2442633216.0,1168375808.0,7392182272.0,22615883776.0,4666848.0,33369862.0
12-04 09:39:43,1.757,1.172,95.230,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2442555392.0,1168375808.0,7396319232.0,22611824640.0,4961843.0,35880782.0
12-04 09:39:44,2.015,1.175,95.466,0.0,0.0,1.343,0.0,8192.0,0.0,2.0,2443300864.0,1168375808.0,7398875136.0,22608523264.0,4847344.0,34758431.0
12-04 09:39:45,2.335,1.334,94.996,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2442555392.0,1168375808.0,7402369024.0,22605774848.0,4793192.0,34444136.0
12-04 09:39:46,2.433,1.258,94.799,0.0,0.0,1.510,0.0,0.0,0.0,0.0,2442866688.0,1168375808.0,7405072384.0,22602760192.0,5038259.0,36335583.0
12-04 09:39:47,2.172,1.170,95.071,0.084,0.0,1.504,0.0,98304.0,0.0,8.0,2442543104.0,1168375808.0,7408508928.0,22599647232.0,4605800.0,33005375.0
12-04 09:39:48,1.930,1.258,95.470,0.0,0.0,1.342,0.0,98304.0,0.0,6.0,2443771904.0,1168375808.0,7411109888.0,22595817472.0,4701250.0,34102862.0
12-04 09:39:49,1.759,1.424,95.142,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2444115968.0,1168375808.0,7414190080.0,22592393216.0,4922082.0,35565317.0
12-04 09:39:50,2.250,1.0,94.667,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2443726848.0,1168375808.0,7417946112.0,22589026304.0,4947580.0,35589749.0
12-04 09:39:51,1.998,1.499,94.754,0.0,0.0,1.749,0.0,0.0,0.0,0.0,2443202560.0,1168375808.0,7420817408.0,22586679296.0,4553735.0,32691465.0
12-04 09:39:52,2.415,0.999,94.088,0.749,0.0,1.749,0.0,92033024.0,0.0,102.0,2443489280.0,1168375808.0,7423516672.0,22583693312.0,4506945.0,32395751.0
12-04 09:39:53,2.103,1.430,94.954,0.084,0.0,1.430,0.0,12288.0,0.0,2.0,2443702272.0,1168375808.0,7426576384.0,22580420608.0,5603582.0,40918193.0
12-04 09:39:54,1.753,1.169,95.492,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2444333056.0,1168375808.0,7429378048.0,22576988160.0,4327689.0,31530243.0
12-04 09:39:55,2.015,1.008,95.130,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2444902400.0,1168375808.0,7432249344.0,22573547520.0,4894893.0,35482193.0
12-04 09:39:56,2.078,1.413,94.680,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2444775424.0,1168375808.0,7436402688.0,22569521152.0,4943245.0,36082372.0
12-04 09:39:57,1.833,1.167,95.417,0.0,0.0,1.583,0.0,49152.0,0.0,3.0,2444009472.0,1168375808.0,7438438400.0,22568251392.0,4257030.0,30985958.0
12-04 09:39:58,2.258,1.672,94.482,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2443591680.0,1168375808.0,7442702336.0,22564405248.0,5502492.0,40050421.0
12-04 09:39:59,2.496,0.832,94.759,0.166,0.0,1.747,0.0,12288.0,0.0,2.0,2443857920.0,1168375808.0,7444791296.0,22562050048.0,4323073.0,30901685.0
12-04 09:40:00,2.167,1.333,94.333,0.0,0.0,2.167,0.0,0.0,0.0,0.0,2444460032.0,1168375808.0,7448600576.0,22557638656.0,5202728.0,37765556.0
12-04 09:40:01,1.925,1.172,95.397,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2443960320.0,1168375808.0,7451328512.0,22555410432.0,4410953.0,31487073.0
12-04 09:40:02,2.320,1.823,93.869,0.0,0.0,1.988,0.0,69632.0,0.0,5.0,2444705792.0,1168375808.0,7454560256.0,22551433216.0,5136207.0,36838138.0
12-04 09:40:03,2.252,1.418,94.662,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2445041664.0,1168375808.0,7457161216.0,22548496384.0,4518286.0,32184117.0
12-04 09:40:04,2.351,0.924,95.298,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2445635584.0,1168375808.0,7460294656.0,22544769024.0,5138988.0,37258289.0
12-04 09:40:05,1.676,1.341,95.138,0.084,0.0,1.760,0.0,12288.0,0.0,2.0,2445221888.0,1168375808.0,7463682048.0,22541795328.0,4745605.0,34071204.0
12-04 09:40:06,1.676,1.006,95.641,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2446045184.0,1168375808.0,7466344448.0,22538309632.0,4655211.0,33693608.0
12-04 09:40:07,1.511,1.427,95.466,0.0,0.0,1.595,0.0,86016.0,0.0,7.0,2445266944.0,1168375808.0,7469981696.0,22535450624.0,4783843.0,34229515.0
12-04 09:40:08,2.085,1.418,94.495,0.0,0.0,2.002,0.0,0.0,0.0,0.0,2446573568.0,1168375808.0,7472431104.0,22531694592.0,5111765.0,36648657.0
12-04 09:40:09,1.925,1.339,95.314,0.0,0.0,1.423,0.0,8192.0,0.0,1.0,2446688256.0,1168375808.0,7475503104.0,22528507904.0,4747774.0,34213656.0
12-04 09:40:10,1.858,1.267,95.861,0.0,0.0,1.014,0.0,0.0,0.0,0.0,2445369344.0,1168375808.0,7478571008.0,22526758912.0,4741148.0,33884850.0
12-04 09:40:11,2.407,1.743,93.776,0.166,0.0,1.909,0.0,24576.0,0.0,3.0,2445635584.0,1168375808.0,7482621952.0,22522441728.0,4933135.0,35343653.0
12-04 09:40:12,1.843,0.838,95.226,0.0,0.0,2.094,0.0,90112.0,0.0,6.0,2446385152.0,1168375808.0,7484878848.0,22519435264.0,4639475.0,33370365.0
12-04 09:40:13,2.429,1.173,94.724,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2445787136.0,1168375808.0,7488331776.0,22516580352.0,5201966.0,37704332.0
12-04 09:40:14,2.082,1.166,94.921,0.0,0.0,1.832,0.0,0.0,0.0,0.0,2445815808.0,1168375808.0,7491063808.0,22513819648.0,4431173.0,31717283.0
12-04 09:40:15,2.163,1.498,94.676,0.0,0.0,1.664,0.0,0.0,0.0,0.0,2446655488.0,1168375808.0,7494459392.0,22509584384.0,4860901.0,34627818.0
12-04 09:40:16,2.010,1.005,95.310,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2446340096.0,1168375808.0,7497150464.0,22507208704.0,4775391.0,34520258.0
12-04 09:40:17,1.583,1.083,95.833,0.167,0.0,1.333,0.0,98304.0,0.0,7.0,2446381056.0,1168375808.0,7499128832.0,22505189376.0,3677608.0,26520232.0
12-04 09:40:18,1.997,1.331,95.175,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2445398016.0,1168375808.0,7502938112.0,22502363136.0,4184283.0,30374856.0
12-04 09:40:19,1.667,1.167,95.917,0.0,0.0,1.250,0.0,8192.0,0.0,2.0,2446446592.0,1168375808.0,7505354752.0,22498897920.0,4189610.0,31205261.0
12-04 09:40:20,2.579,0.915,94.592,0.0,0.0,1.913,0.0,0.0,0.0,0.0,2447593472.0,1168375808.0,7508205568.0,22494900224.0,5631538.0,42756398.0
12-04 09:40:21,1.583,1.333,95.583,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2448076800.0,1168375808.0,7511597056.0,22491025408.0,4893401.0,36908092.0
12-04 09:40:22,1.839,1.421,92.809,2.174,0.0,1.756,0.0,91967488.0,0.0,99.0,2446934016.0,1168375808.0,7515516928.0,22488248320.0,5546449.0,40343900.0
12-04 09:40:23,2.007,1.087,94.983,0.167,0.0,1.756,0.0,12288.0,0.0,2.0,2446778368.0,1168375808.0,7518638080.0,22485282816.0,4909478.0,35040413.0
12-04 09:40:24,2.254,1.169,95.159,0.0,0.0,1.419,0.0,0.0,0.0,0.0,2446639104.0,1168375808.0,7522062336.0,22481997824.0,4716039.0,33692713.0
12-04 09:40:25,1.836,1.753,94.491,0.0,0.0,1.920,0.0,0.0,0.0,0.0,2447187968.0,1168375808.0,7525380096.0,22478131200.0,5176437.0,37029491.0
12-04 09:40:26,2.170,1.336,94.908,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2446139392.0,1168375808.0,7528673280.0,22475886592.0,4807236.0,34253645.0
12-04 09:40:27,2.322,0.995,94.859,0.0,0.0,1.824,0.0,81920.0,0.0,9.0,2446716928.0,1168375808.0,7531651072.0,22472331264.0,4622076.0,33830958.0
12-04 09:40:28,2.481,1.820,94.127,0.0,0.0,1.572,0.0,0.0,0.0,0.0,2448011264.0,1168375808.0,7533809664.0,22468878336.0,4687638.0,33801211.0
12-04 09:40:29,2.005,1.337,94.904,0.084,0.0,1.671,0.0,12288.0,0.0,2.0,2447544320.0,1168375808.0,7537332224.0,22465822720.0,4791782.0,34327145.0
12-04 09:40:30,2.329,1.581,94.426,0.0,0.0,1.664,0.0,0.0,0.0,0.0,2447486976.0,1168375808.0,7540551680.0,22462660608.0,5042923.0,35914609.0
12-04 09:40:31,2.076,1.495,94.518,0.0,0.0,1.910,0.0,0.0,0.0,0.0,2448027648.0,1168375808.0,7543050240.0,22459621376.0,4761473.0,34428554.0
12-04 09:40:32,2.019,1.009,95.374,0.0,0.0,1.598,0.0,69632.0,0.0,5.0,2447753216.0,1168375808.0,7545806848.0,22457139200.0,4896912.0,34753976.0
12-04 09:40:33,1.918,1.501,94.912,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2447077376.0,1168375808.0,7549231104.0,22454390784.0,4708361.0,33672723.0
12-04 09:40:34,2.176,1.172,95.146,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2446966784.0,1168375808.0,7553056768.0,22450675712.0,4978575.0,35817018.0
12-04 09:40:35,1.519,1.181,96.203,0.169,0.0,0.928,0.0,12288.0,0.0,2.0,2447491072.0,1168375808.0,7555567616.0,22447640576.0,4580669.0,33092075.0
12-04 09:40:36,2.092,1.172,95.230,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2448453632.0,1168375808.0,7558868992.0,22443376640.0,4879496.0,35251921.0
12-04 09:40:37,2.174,1.003,95.151,0.0,0.0,1.672,0.0,98304.0,0.0,7.0,2447265792.0,1168375808.0,7562051584.0,22441381888.0,4774686.0,34945370.0
12-04 09:40:38,2.096,1.257,95.054,0.0,0.0,1.593,0.0,0.0,0.0,0.0,2447470592.0,1168375808.0,7565172736.0,22438055936.0,5125756.0,36713126.0
12-04 09:40:39,1.431,1.094,95.960,0.0,0.0,1.515,0.0,0.0,0.0,0.0,2447646720.0,1168375808.0,7567667200.0,22435385344.0,4599709.0,33435512.0
12-04 09:40:40,2.168,1.418,94.412,0.0,0.0,2.002,0.0,0.0,0.0,0.0,2447605760.0,1168375808.0,7571738624.0,22431354880.0,5109555.0,36424612.0
12-04 09:40:41,2.233,1.406,94.210,0.165,0.0,1.985,0.0,12288.0,0.0,2.0,2448396288.0,1168375808.0,7574323200.0,22427979776.0,4596980.0,32932476.0
12-04 09:40:42,2.660,1.330,94.015,0.0,0.0,1.995,0.0,81920.0,0.0,5.0,2447593472.0,1168375808.0,7577460736.0,22425645056.0,5272454.0,37735888.0
12-04 09:40:43,1.757,1.339,95.230,0.0,0.0,1.674,0.0,0.0,0.0,0.0,2447519744.0,1168375808.0,7580393472.0,22422786048.0,4375110.0,31386074.0
12-04 09:40:44,2.488,1.244,94.030,0.0,0.0,2.239,0.0,8192.0,0.0,1.0,2447917056.0,1168375808.0,7584190464.0,22418591744.0,5271410.0,38105420.0
12-04 09:40:45,2.092,1.255,95.230,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2448044032.0,1168375808.0,7586512896.0,22416142336.0,4315542.0,31099948.0
12-04 09:40:46,1.925,1.255,94.979,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2448252928.0,1168375808.0,7590187008.0,22412259328.0,5224522.0,38044861.0
12-04 09:40:47,1.751,1.084,95.496,0.167,0.0,1.501,0.0,98304.0,0.0,8.0,2448363520.0,1168375808.0,7591981056.0,22410354688.0,4074325.0,29069303.0
12-04 09:40:48,1.762,1.174,95.134,0.0,0.0,1.930,0.0,77824.0,0.0,6.0,2448035840.0,1168375808.0,7595683840.0,22406979584.0,5093978.0,36822809.0
12-04 09:40:49,1.265,1.096,96.206,0.0,0.0,1.433,0.0,0.0,0.0,0.0,2448842752.0,1168375808.0,7598399488.0,22403457024.0,4747477.0,34564407.0
12-04 09:40:50,2.895,1.323,93.797,0.0,0.0,1.985,0.0,0.0,0.0,0.0,2448396288.0,1168375808.0,7602393088.0,22399909888.0,5149744.0,36880865.0
12-04 09:40:51,1.759,0.921,96.064,0.0,0.0,1.256,0.0,0.0,0.0,0.0,2448707584.0,1168375808.0,7603879936.0,22398111744.0,4181967.0,30539488.0
12-04 09:40:52,2.429,1.256,92.881,1.424,0.0,2.010,0.0,92749824.0,0.0,98.0,2448424960.0,1168375808.0,7608553472.0,22393720832.0,5540368.0,39443775.0
12-04 09:40:53,2.024,1.096,95.616,0.169,0.0,1.096,0.0,12288.0,0.0,2.0,2449399808.0,1168375808.0,7611072512.0,22390226944.0,4374820.0,31291776.0
12-04 09:40:54,2.824,1.246,93.771,0.0,0.0,2.159,0.0,8192.0,0.0,2.0,2450014208.0,1168375808.0,7613997056.0,22386688000.0,5170468.0,37275535.0
12-04 09:40:55,1.995,1.247,94.929,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2450010112.0,1168375808.0,7616380928.0,22384308224.0,4447438.0,31855462.0
12-04 09:40:56,2.089,1.337,95.071,0.0,0.0,1.504,0.0,0.0,0.0,0.0,2450108416.0,1168375808.0,7619735552.0,22380855296.0,5028185.0,36702344.0
12-04 09:40:57,1.933,1.008,95.714,0.0,0.0,1.345,0.0,73728.0,0.0,5.0,2449346560.0,1168375808.0,7624306688.0,22377046016.0,4770992.0,34249185.0
12-04 09:40:58,2.170,1.669,94.658,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2450616320.0,1168375808.0,7625613312.0,22374469632.0,5103418.0,36735069.0
12-04 09:40:59,1.595,1.175,95.634,0.168,0.0,1.427,0.0,12288.0,0.0,2.0,2451382272.0,1168375808.0,7628963840.0,22370353152.0,4922616.0,35857177.0
12-04 09:41:00,1.751,1.251,95.246,0.0,0.0,1.751,0.0,0.0,0.0,0.0,2449784832.0,1168375808.0,7632142336.0,22368772096.0,4431170.0,31951583.0
12-04 09:41:01,2.425,1.421,94.732,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2450587648.0,1168375808.0,7635636224.0,22364475392.0,4948170.0,35267527.0
12-04 09:41:02,1.585,1.668,94.829,0.0,0.0,1.918,0.0,106496.0,0.0,12.0,2449858560.0,1168375808.0,7639007232.0,22361833472.0,4777326.0,34372070.0
12-04 09:41:03,2.259,1.172,94.979,0.0,0.0,1.590,0.0,0.0,0.0,0.0,2450251776.0,1168375808.0,7641796608.0,22358650880.0,4940965.0,34884726.0
12-04 09:41:04,1.925,1.423,95.314,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2451025920.0,1168375808.0,7644659712.0,22355013632.0,4634353.0,33751815.0
12-04 09:41:05,1.771,1.180,95.447,0.169,0.0,1.433,0.0,12288.0,0.0,2.0,2450706432.0,1168375808.0,7648112640.0,22351880192.0,5003437.0,36123950.0
12-04 09:41:06,2.092,1.172,95.397,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2450698240.0,1168375808.0,7650140160.0,22349860864.0,4461721.0,31905172.0
12-04 09:41:07,1.686,0.927,95.278,0.0,0.0,2.108,0.0,102400.0,0.0,6.0,2451070976.0,1168375808.0,7654207488.0,22345420800.0,5256415.0,37550373.0
12-04 09:41:08,2.012,1.174,95.557,0.0,0.0,1.257,0.0,0.0,0.0,0.0,2452291584.0,1168375808.0,7656828928.0,22341578752.0,4698455.0,33652163.0
12-04 09:41:09,2.341,1.421,94.732,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2451578880.0,1168375808.0,7660425216.0,22338695168.0,5009821.0,36680458.0
12-04 09:41:10,1.765,1.008,95.882,0.0,0.0,1.345,0.0,0.0,0.0,0.0,2451779584.0,1168375808.0,7663300608.0,22335619072.0,4506473.0,32115864.0
12-04 09:41:11,2.176,1.255,94.979,0.167,0.0,1.423,0.0,12288.0,0.0,2.0,2451890176.0,1168375808.0,7665995776.0,22332813312.0,5023129.0,36059691.0
12-04 09:41:12,1.915,1.415,94.838,0.0,0.0,1.832,0.0,77824.0,0.0,5.0,2452094976.0,1168375808.0,7669014528.0,22329589760.0,4635644.0,32963937.0
12-04 09:41:13,2.094,1.005,95.310,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2452942848.0,1168375808.0,7672172544.0,22325583872.0,4964290.0,35754589.0
12-04 09:41:14,1.928,1.006,95.557,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2452406272.0,1168375808.0,7675052032.0,22323240960.0,4639999.0,33147034.0
12-04 09:41:15,2.324,1.245,94.108,0.0,0.0,2.324,0.0,0.0,0.0,0.0,2452500480.0,1168375808.0,7678648320.0,22319550464.0,5063528.0,36342670.0
12-04 09:41:16,2.419,0.751,94.912,0.0,0.0,1.918,0.0,0.0,0.0,0.0,2453143552.0,1168375808.0,7681265664.0,22316290048.0,4752433.0,34002451.0
12-04 09:41:17,1.762,1.091,95.386,0.084,0.0,1.678,0.0,98304.0,0.0,7.0,2453000192.0,1168375808.0,7684366336.0,22313332736.0,4815986.0,34737329.0
12-04 09:41:18,2.017,1.176,95.042,0.0,0.0,1.765,0.0,0.0,0.0,0.0,2453372928.0,1168375808.0,7688347648.0,22308978688.0,4882609.0,35217899.0
12-04 09:41:19,1.593,1.174,95.557,0.0,0.0,1.676,0.0,8192.0,0.0,2.0,2452606976.0,1168375808.0,7691399168.0,22306693120.0,4992290.0,36299063.0
12-04 09:41:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452951040.0,1168375808.0,7691792384.0,22305955840.0,11176.0,20623.0
12-04 09:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452951040.0,1168375808.0,7691792384.0,22305955840.0,17852.0,34850.0
12-04 09:41:22,0.0,0.167,96.497,3.253,0.0,0.083,0.0,85774336.0,0.0,89.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,10410.0,19705.0
12-04 09:41:23,0.167,0.083,99.416,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,10931.0,20678.0
12-04 09:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,10689.0,20557.0
12-04 09:41:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,11400.0,21866.0
12-04 09:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,11622.0,21998.0
12-04 09:41:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2452946944.0,1168375808.0,7691796480.0,22305955840.0,10978.0,20554.0
12-04 09:41:28,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453598208.0,1168375808.0,7691796480.0,22305304576.0,11423.0,21686.0
12-04 09:41:29,0.167,0.167,99.584,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,2453590016.0,1168375808.0,7691796480.0,22305312768.0,10316.0,19710.0
12-04 09:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453590016.0,1168375808.0,7691796480.0,22305312768.0,12860.0,22733.0
12-04 09:41:31,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2453585920.0,1168375808.0,7691800576.0,22305312768.0,10808.0,20380.0
12-04 09:41:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2453712896.0,1168375808.0,7691800576.0,22305185792.0,10174.0,19519.0
12-04 09:41:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453712896.0,1168375808.0,7691800576.0,22305185792.0,12006.0,22652.0
12-04 09:41:34,1.519,1.013,96.287,0.0,0.0,1.181,0.0,0.0,0.0,0.0,2453176320.0,1168375808.0,7693283328.0,22304239616.0,3757149.0,26306912.0
12-04 09:41:35,1.581,0.832,95.674,0.166,0.0,1.747,0.0,12288.0,0.0,2.0,2453487616.0,1168375808.0,7695814656.0,22301396992.0,4186315.0,30936531.0
12-04 09:41:36,1.751,1.001,95.496,0.0,0.0,1.751,0.0,0.0,0.0,0.0,2453798912.0,1168375808.0,7698595840.0,22298304512.0,4465667.0,32516037.0
12-04 09:41:37,2.254,1.252,94.825,0.0,0.0,1.669,0.0,135168.0,0.0,15.0,2453602304.0,1168375808.0,7702376448.0,22294720512.0,5355404.0,38978302.0
12-04 09:41:38,2.566,1.821,93.957,0.0,0.0,1.656,0.0,0.0,0.0,0.0,2453721088.0,1168375808.0,7705399296.0,22291578880.0,5373231.0,39640932.0
12-04 09:41:39,1.926,1.089,95.226,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2453528576.0,1168375808.0,7709138944.0,22288031744.0,5156816.0,37696220.0
12-04 09:41:40,1.605,0.845,96.284,0.0,0.0,1.267,0.0,0.0,0.0,0.0,2454380544.0,1168375808.0,7712497664.0,22283821056.0,4688816.0,34574353.0
12-04 09:41:41,1.660,1.494,94.855,0.166,0.0,1.826,0.0,12288.0,0.0,2.0,2455183360.0,1168375808.0,7715192832.0,22280323072.0,4482472.0,32662266.0
12-04 09:41:42,1.590,1.339,95.481,0.0,0.0,1.590,0.0,69632.0,0.0,5.0,2454650880.0,1168375808.0,7718309888.0,22277738496.0,5005127.0,37045765.0
12-04 09:41:43,2.252,1.501,94.662,0.0,0.0,1.585,0.0,0.0,0.0,0.0,2454134784.0,1168375808.0,7722192896.0,22274371584.0,5750895.0,42118872.0
12-04 09:41:44,1.520,1.351,95.608,0.0,0.0,1.520,0.0,0.0,0.0,0.0,2454188032.0,1168375808.0,7725432832.0,22271078400.0,5212218.0,37578081.0
12-04 09:41:45,2.170,1.252,95.075,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2454364160.0,1168375808.0,7728201728.0,22268133376.0,4780919.0,34883539.0
12-04 09:41:46,1.586,0.918,95.492,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2454126592.0,1168375808.0,7731470336.0,22265102336.0,4690219.0,34446333.0
12-04 09:41:47,2.185,1.092,94.790,0.084,0.0,1.849,0.0,81920.0,0.0,7.0,2454200320.0,1168375808.0,7735078912.0,22261420032.0,5687713.0,41475448.0
12-04 09:41:48,2.755,1.252,94.240,0.0,0.0,1.753,0.0,90112.0,0.0,6.0,2455121920.0,1168375808.0,7738687488.0,22256889856.0,5359640.0,39464324.0
12-04 09:41:49,1.679,1.092,95.634,0.0,0.0,1.595,0.0,0.0,0.0,0.0,2455687168.0,1168375808.0,7742087168.0,22252924928.0,4832702.0,35224448.0
12-04 09:41:50,2.080,1.414,94.925,0.0,0.0,1.581,0.0,0.0,0.0,0.0,2455105536.0,1168375808.0,7745179648.0,22250414080.0,4636843.0,33231034.0
12-04 09:41:51,1.679,1.092,95.382,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2455465984.0,1168375808.0,7748501504.0,22246731776.0,5067349.0,36673535.0
12-04 09:41:52,2.178,1.340,94.807,0.0,0.0,1.675,0.0,61440.0,0.0,5.0,2456657920.0,1168375808.0,7751258112.0,22242783232.0,5747218.0,42316994.0
12-04 09:41:53,2.757,1.170,94.236,0.167,0.0,1.671,0.0,12288.0,0.0,2.0,2455646208.0,1168375808.0,7756386304.0,22238666752.0,5254000.0,37607002.0
12-04 09:41:54,1.853,1.264,95.703,0.0,0.0,1.179,0.0,8192.0,0.0,1.0,2455740416.0,1168375808.0,7757864960.0,22237093888.0,4697775.0,33707071.0
12-04 09:41:55,2.331,1.665,94.338,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2456252416.0,1168375808.0,7761387520.0,22233059328.0,5363655.0,38565036.0
12-04 09:41:56,2.345,1.005,95.142,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2455834624.0,1168375808.0,7765405696.0,22229458944.0,4841613.0,35234177.0
12-04 09:41:57,1.505,1.505,95.819,0.0,0.0,1.171,0.0,69632.0,0.0,5.0,2457935872.0,1168375808.0,7767588864.0,22225174528.0,5320553.0,40008587.0
12-04 09:41:58,1.841,1.004,95.146,0.167,0.0,1.841,0.0,24576.0,0.0,3.0,2456858624.0,1168375808.0,7771664384.0,22222176256.0,4773672.0,34438805.0
12-04 09:41:59,2.008,1.255,94.812,0.0,0.0,1.925,0.0,0.0,0.0,0.0,2457460736.0,1168375808.0,7774044160.0,22219194368.0,5519241.0,39742248.0
12-04 09:42:00,1.841,1.506,94.895,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2456711168.0,1168375808.0,7778418688.0,22215569408.0,4956548.0,35485474.0
12-04 09:42:01,1.925,1.339,95.314,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2458046464.0,1168375808.0,7780458496.0,22212194304.0,4919308.0,35723637.0
12-04 09:42:02,2.411,1.663,94.264,0.0,0.0,1.663,0.0,86016.0,0.0,6.0,2456686592.0,1168375808.0,7785259008.0,22208753664.0,5145567.0,37308246.0
12-04 09:42:03,2.978,1.737,93.879,0.0,0.0,1.406,0.0,0.0,0.0,0.0,2456907776.0,1168375808.0,7788204032.0,22205587456.0,5179173.0,37194233.0
12-04 09:42:04,2.900,1.906,93.041,0.083,0.0,2.071,0.0,12288.0,0.0,2.0,2457780224.0,1168375808.0,7791464448.0,22201454592.0,5972796.0,43452679.0
12-04 09:42:05,2.172,1.420,94.987,0.0,0.0,1.420,0.0,0.0,0.0,0.0,2458263552.0,1168375808.0,7794827264.0,22197608448.0,4828461.0,34712627.0
12-04 09:42:06,2.246,0.749,95.840,0.0,0.0,1.165,0.0,0.0,0.0,0.0,2457960448.0,1168375808.0,7797338112.0,22195400704.0,4032297.0,29609330.0
12-04 09:42:07,0.083,0.250,90.917,8.750,0.0,0.0,0.0,106643456.0,0.0,110.0,2458025984.0,1168379904.0,7798317056.0,22194352128.0,11951.0,20757.0
12-04 09:42:08,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2458648576.0,1168379904.0,7798312960.0,22193733632.0,29527.0,40224.0
12-04 09:42:09,1.594,1.007,96.141,0.0,0.0,1.258,0.0,8192.0,0.0,2.0,2458329088.0,1168379904.0,7799902208.0,22192463872.0,3737751.0,26659817.0
12-04 09:42:10,2.435,1.343,93.619,0.084,0.0,2.519,0.0,12288.0,0.0,2.0,2459451392.0,1168379904.0,7805071360.0,22186172416.0,8058715.0,60867354.0
12-04 09:42:11,2.653,1.741,93.035,0.0,0.0,2.570,0.0,0.0,0.0,0.0,2458746880.0,1168379904.0,7810842624.0,22181105664.0,7489736.0,56709740.0
12-04 09:42:12,2.0,1.667,94.167,0.0,0.0,2.167,0.0,94208.0,0.0,10.0,2459021312.0,1168379904.0,7816052736.0,22175621120.0,8076977.0,63478155.0
12-04 09:42:13,2.521,1.008,94.958,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2459787264.0,1168379904.0,7819620352.0,22171287552.0,6218958.0,47079509.0
12-04 09:42:14,1.844,1.090,95.222,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2459623424.0,1168379904.0,7825149952.0,22165921792.0,6030474.0,45024971.0
12-04 09:42:15,2.246,1.581,94.093,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2459193344.0,1168379904.0,7828504576.0,22162997248.0,5427988.0,39452401.0
12-04 09:42:16,2.660,1.330,93.766,0.166,0.0,2.078,0.0,12288.0,0.0,2.0,2460479488.0,1168379904.0,7831289856.0,22158925824.0,5537917.0,39715119.0
12-04 09:42:17,1.915,1.499,94.505,0.0,0.0,2.082,0.0,69632.0,0.0,5.0,2460450816.0,1168379904.0,7835000832.0,22155243520.0,5014392.0,36023254.0
12-04 09:42:18,1.665,1.166,95.087,0.0,0.0,2.082,0.0,0.0,0.0,0.0,2460979200.0,1168379904.0,7836852224.0,22152863744.0,4590596.0,32928327.0
12-04 09:42:19,1.676,1.593,95.054,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2460176384.0,1168379904.0,7841566720.0,22148952064.0,5223473.0,37813277.0
12-04 09:42:20,2.494,1.579,94.264,0.0,0.0,1.663,0.0,0.0,0.0,0.0,2461237248.0,1168379904.0,7844106240.0,22145351680.0,5447315.0,39593370.0
12-04 09:42:21,2.855,1.259,94.374,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2461491200.0,1168379904.0,7847645184.0,22141558784.0,5601839.0,40503521.0
12-04 09:42:22,1.675,1.256,95.310,0.084,0.0,1.675,0.0,94208.0,0.0,7.0,2461081600.0,1168379904.0,7850913792.0,22138699776.0,5074862.0,36750926.0
12-04 09:42:23,2.183,1.008,95.046,0.0,0.0,1.763,0.0,0.0,0.0,0.0,2461696000.0,1168379904.0,7853846528.0,22135152640.0,5543515.0,39397072.0
12-04 09:42:24,2.010,1.173,95.477,0.0,0.0,1.340,0.0,0.0,0.0,0.0,2460491776.0,1168379904.0,7857672192.0,22132531200.0,4600220.0,32920623.0
12-04 09:42:25,1.668,1.418,95.079,0.0,0.0,1.835,0.0,0.0,0.0,0.0,2460954624.0,1168379904.0,7860482048.0,22129258496.0,4706278.0,33880361.0
12-04 09:42:26,2.005,1.587,94.820,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2460491776.0,1168379904.0,7864492032.0,22125711360.0,5295755.0,38105211.0
12-04 09:42:27,2.185,1.261,94.874,0.0,0.0,1.681,0.0,69632.0,0.0,5.0,2461679616.0,1168379904.0,7867686912.0,22121328640.0,6024745.0,44393083.0
12-04 09:42:28,2.764,1.256,94.389,0.084,0.0,1.508,0.0,12288.0,0.0,2.0,2462171136.0,1168379904.0,7870349312.0,22118174720.0,4960039.0,35494258.0
12-04 09:42:29,1.832,1.915,94.754,0.0,0.0,1.499,0.0,8192.0,0.0,2.0,2461425664.0,1168379904.0,7874711552.0,22114557952.0,4851374.0,34829666.0
12-04 09:42:30,1.760,1.006,95.474,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2462605312.0,1168379904.0,7877525504.0,22110564352.0,4883716.0,35330677.0
12-04 09:42:31,2.347,1.425,94.552,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2462523392.0,1168379904.0,7880081408.0,22108090368.0,5571874.0,39969551.0
12-04 09:42:32,1.765,1.176,95.630,0.0,0.0,1.429,0.0,69632.0,0.0,5.0,2462822400.0,1168379904.0,7884361728.0,22103511040.0,5313663.0,39093455.0
12-04 09:42:33,2.005,0.919,95.739,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2463420416.0,1168379904.0,7886774272.0,22100500480.0,4455007.0,32626793.0
12-04 09:42:34,2.087,1.503,94.157,0.250,0.0,2.003,0.0,24576.0,0.0,3.0,2462457856.0,1168379904.0,7890591744.0,22097645568.0,5504831.0,39652111.0
12-04 09:42:35,2.324,1.577,93.942,0.0,0.0,2.158,0.0,0.0,0.0,0.0,2462425088.0,1168379904.0,7894286336.0,22093983744.0,5500528.0,39875287.0
12-04 09:42:36,2.508,1.171,94.398,0.0,0.0,1.923,0.0,0.0,0.0,0.0,2463870976.0,1168379904.0,7897231360.0,22089592832.0,5206563.0,37548424.0
12-04 09:42:37,2.002,1.418,94.662,0.0,0.0,1.918,0.0,106496.0,0.0,7.0,2463887360.0,1168379904.0,7900839936.0,22085967872.0,5114422.0,37228990.0
12-04 09:42:38,1.860,1.352,95.773,0.0,0.0,1.014,0.0,0.0,0.0,0.0,2463248384.0,1168379904.0,7904628736.0,22082818048.0,5497296.0,40078202.0
12-04 09:42:39,2.502,1.334,94.829,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2463973376.0,1168379904.0,7907254272.0,22079467520.0,4595328.0,32716308.0
12-04 09:42:40,2.331,1.499,94.505,0.083,0.0,1.582,0.0,12288.0,0.0,2.0,2463916032.0,1168379904.0,7909457920.0,22077321216.0,5115908.0,37321695.0
12-04 09:42:41,2.513,1.173,94.389,0.0,0.0,1.926,0.0,0.0,0.0,0.0,2463178752.0,1168379904.0,7914397696.0,22073118720.0,5685000.0,40940740.0
12-04 09:42:42,1.431,1.599,94.781,1.010,0.0,1.178,0.0,117645312.0,0.0,126.0,2464423936.0,1168379904.0,7917268992.0,22069002240.0,4838176.0,34954662.0
12-04 09:42:43,2.080,1.414,94.343,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2464382976.0,1168379904.0,7920414720.0,22065897472.0,5184019.0,37119337.0
12-04 09:42:44,2.508,1.421,94.983,0.0,0.0,1.087,0.0,8192.0,0.0,2.0,2464321536.0,1168379904.0,7923712000.0,22062661632.0,4813886.0,34667620.0
12-04 09:42:45,1.760,1.257,95.138,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2465062912.0,1168379904.0,7926247424.0,22059384832.0,5038060.0,36094689.0
12-04 09:42:46,1.762,1.174,94.883,0.168,0.0,2.013,0.0,12288.0,0.0,2.0,2464727040.0,1168379904.0,7930552320.0,22055415808.0,5492762.0,39998557.0
12-04 09:42:47,1.514,1.346,95.879,0.0,0.0,1.262,0.0,135168.0,0.0,10.0,2464759808.0,1168379904.0,7932776448.0,22053158912.0,4681207.0,33788365.0
12-04 09:42:48,2.263,1.341,94.719,0.0,0.0,1.676,0.0,98304.0,0.0,6.0,2465427456.0,1168379904.0,7936479232.0,22048788480.0,5027688.0,36180213.0
12-04 09:42:49,1.515,1.094,95.455,0.0,0.0,1.936,0.0,0.0,0.0,0.0,2464923648.0,1168379904.0,7940136960.0,22045634560.0,5593702.0,40229188.0
12-04 09:42:50,1.597,1.345,95.210,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2464722944.0,1168379904.0,7943159808.0,22042812416.0,5466462.0,39870064.0
12-04 09:42:51,2.168,1.251,94.912,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2465218560.0,1168379904.0,7946563584.0,22038913024.0,4861620.0,34754866.0
12-04 09:42:52,2.013,1.510,94.631,0.084,0.0,1.762,0.0,65536.0,0.0,5.0,2466111488.0,1168379904.0,7949897728.0,22034685952.0,5314697.0,38181753.0
12-04 09:42:53,1.750,1.250,95.250,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2465230848.0,1168379904.0,7953154048.0,22032310272.0,4563346.0,33299474.0
12-04 09:42:54,2.258,1.338,95.067,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2465693696.0,1168379904.0,7956459520.0,22028541952.0,5143354.0,37220550.0
12-04 09:42:55,2.176,1.590,94.728,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2464989184.0,1168379904.0,7959932928.0,22025773056.0,5453159.0,39278626.0
12-04 09:42:56,2.174,1.672,94.816,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2466074624.0,1168379904.0,7962910720.0,22021709824.0,4948029.0,35326933.0
12-04 09:42:57,1.829,1.746,94.514,0.0,0.0,1.912,0.0,69632.0,0.0,5.0,2466045952.0,1168379904.0,7966183424.0,22018465792.0,5575501.0,41000532.0
12-04 09:42:58,2.165,1.415,94.671,0.083,0.0,1.665,0.0,12288.0,0.0,2.0,2466283520.0,1168379904.0,7969193984.0,22015217664.0,5121824.0,37880224.0
12-04 09:42:59,2.671,1.002,94.992,0.0,0.0,1.336,0.0,0.0,0.0,0.0,2466353152.0,1168379904.0,7972548608.0,22011793408.0,4499390.0,32588859.0
12-04 09:43:00,2.178,1.005,94.891,0.0,0.0,1.926,0.0,0.0,0.0,0.0,2466607104.0,1168379904.0,7975632896.0,22008455168.0,5228483.0,37815750.0
12-04 09:43:01,2.168,1.751,94.662,0.0,0.0,1.418,0.0,0.0,0.0,0.0,2466140160.0,1168379904.0,7979626496.0,22004928512.0,5090752.0,36538850.0
12-04 09:43:02,1.590,1.255,95.314,0.0,0.0,1.841,0.0,81920.0,0.0,5.0,2466553856.0,1168379904.0,7982936064.0,22001205248.0,5205933.0,38511648.0
12-04 09:43:03,2.335,1.001,94.579,0.0,0.0,2.085,0.0,0.0,0.0,0.0,2466537472.0,1168379904.0,7986372608.0,21997785088.0,5102902.0,36655627.0
12-04 09:43:04,2.271,1.009,95.038,0.168,0.0,1.514,0.0,20480.0,0.0,4.0,2466934784.0,1168384000.0,7990349824.0,21993406464.0,5501801.0,39734072.0
12-04 09:43:05,1.765,0.840,95.462,0.0,0.0,1.933,0.0,0.0,0.0,0.0,2467360768.0,1168384000.0,7993159680.0,21990170624.0,5424971.0,39762987.0
12-04 09:43:06,2.0,0.917,95.333,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2466766848.0,1168384000.0,7996694528.0,21987229696.0,4664713.0,34265470.0
12-04 09:43:07,2.510,1.255,94.895,0.0,0.0,1.339,0.0,86016.0,0.0,7.0,2467213312.0,1168384000.0,7999242240.0,21984235520.0,4810256.0,34837821.0
12-04 09:43:08,2.092,1.423,94.561,0.0,0.0,1.925,0.0,0.0,0.0,0.0,2468098048.0,1168384000.0,8002543616.0,21980049408.0,5466728.0,39367552.0
12-04 09:43:09,2.401,1.656,94.123,0.0,0.0,1.821,0.0,0.0,0.0,0.0,2467971072.0,1168384000.0,8006352896.0,21976367104.0,4974542.0,35759461.0
12-04 09:43:10,2.585,1.251,93.661,0.250,0.0,2.252,0.0,28672.0,0.0,3.0,2468474880.0,1168384000.0,8009207808.0,21973008384.0,5838880.0,41627449.0
12-04 09:43:11,2.256,1.337,94.820,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2468761600.0,1168384000.0,8012632064.0,21969297408.0,5405955.0,39098576.0
12-04 09:43:12,0.167,0.0,99.666,0.0,0.0,0.167,0.0,98463744.0,0.0,103.0,2468237312.0,1168384000.0,8014356480.0,21968097280.0,262792.0,2980554.0
12-04 09:43:13,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2468253696.0,1168384000.0,8014356480.0,21968080896.0,14575.0,28115.0
12-04 09:43:14,1.762,0.755,96.225,0.0,0.0,1.258,0.0,0.0,0.0,0.0,2468749312.0,1168384000.0,8014610432.0,21967331328.0,2981345.0,21079204.0
12-04 09:43:15,2.265,1.426,94.211,0.0,0.0,2.097,0.0,0.0,0.0,0.0,2468532224.0,1168384000.0,8019795968.0,21962362880.0,7448360.0,55738638.0
12-04 09:43:16,3.161,1.248,92.928,0.083,0.0,2.579,0.0,12288.0,0.0,2.0,2468605952.0,1168384000.0,8025407488.0,21956677632.0,7193074.0,54070964.0
12-04 09:43:17,2.347,1.509,94.132,0.0,0.0,2.012,0.0,163840.0,0.0,18.0,2469031936.0,1168384000.0,8030560256.0,21951098880.0,7846841.0,59798511.0
12-04 09:43:18,2.815,1.656,93.460,0.0,0.0,2.070,0.0,0.0,0.0,0.0,2468704256.0,1168384000.0,8035020800.0,21946966016.0,6873471.0,52195762.0
12-04 09:43:19,1.759,1.340,95.645,0.0,0.0,1.256,0.0,12288.0,0.0,3.0,2469588992.0,1168384000.0,8038404096.0,21942697984.0,5624848.0,42711345.0
12-04 09:43:20,1.425,1.174,95.977,0.0,0.0,1.425,0.0,0.0,0.0,0.0,2469109760.0,1168384000.0,8042119168.0,21939462144.0,4919983.0,36768123.0
12-04 09:43:21,1.674,1.088,95.900,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2469216256.0,1168384000.0,8045592576.0,21935882240.0,4888902.0,36795086.0
12-04 09:43:22,2.008,1.004,95.230,0.167,0.0,1.590,0.0,90112.0,0.0,8.0,2469195776.0,1168384000.0,8049491968.0,21932003328.0,4881033.0,35648812.0
12-04 09:43:23,2.848,1.424,94.472,0.0,0.0,1.256,0.0,0.0,0.0,0.0,2469941248.0,1168384000.0,8052121600.0,21928628224.0,5626485.0,40191045.0
12-04 09:43:24,2.919,1.585,93.912,0.0,0.0,1.585,0.0,0.0,0.0,0.0,2470318080.0,1168384000.0,8056639488.0,21923733504.0,5749273.0,42465329.0
12-04 09:43:25,1.847,0.756,96.222,0.0,0.0,1.175,0.0,0.0,0.0,0.0,2470809600.0,1168384000.0,8058748928.0,21921132544.0,4314734.0,31527061.0
12-04 09:43:26,2.425,1.254,94.900,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2470490112.0,1168384000.0,8062242816.0,21917958144.0,4998673.0,35950046.0
12-04 09:43:27,1.844,1.257,95.474,0.0,0.0,1.425,0.0,81920.0,0.0,6.0,2470150144.0,1168384000.0,8064507904.0,21916033024.0,5080496.0,37620143.0
12-04 09:43:28,2.002,1.001,94.746,0.083,0.0,2.168,0.0,12288.0,0.0,2.0,2470576128.0,1168384000.0,8068485120.0,21911629824.0,5065810.0,37036419.0
12-04 09:43:29,2.267,1.259,94.962,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2471919616.0,1168384000.0,8072220672.0,21906550784.0,5491694.0,39788540.0
12-04 09:43:30,1.759,1.424,94.556,0.0,0.0,2.261,0.0,0.0,0.0,0.0,2471710720.0,1168384000.0,8075595776.0,21903384576.0,5513041.0,39449634.0
12-04 09:43:31,1.768,1.094,95.791,0.0,0.0,1.347,0.0,0.0,0.0,0.0,2471550976.0,1168384000.0,8078499840.0,21900640256.0,4877189.0,35162286.0
12-04 09:43:32,1.925,1.339,95.230,0.0,0.0,1.506,0.0,81920.0,0.0,5.0,2472071168.0,1168384000.0,8081256448.0,21897363456.0,4674564.0,34137939.0
12-04 09:43:33,2.089,1.587,94.403,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2471821312.0,1168384000.0,8085729280.0,21893140480.0,5590299.0,40234164.0
12-04 09:43:34,0.919,0.501,97.744,0.167,0.0,0.668,0.0,12288.0,0.0,2.0,2471981056.0,1168388096.0,8087875584.0,21890830336.0,3059345.0,24182380.0
12-04 09:43:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472173568.0,1168388096.0,8088416256.0,21890097152.0,14420.0,24736.0
12-04 09:43:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472173568.0,1168388096.0,8088416256.0,21890097152.0,13631.0,27347.0
12-04 09:43:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2472173568.0,1168388096.0,8088416256.0,21890097152.0,10682.0,20374.0
12-04 09:43:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472169472.0,1168388096.0,8088420352.0,21890097152.0,28336.0,37905.0
12-04 09:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2472169472.0,1168388096.0,8088420352.0,21890097152.0,10329.0,19668.0
12-04 09:43:40,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,11132.0,21563.0
12-04 09:43:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,28039.0,37726.0
12-04 09:43:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,11729.0,22090.0
12-04 09:43:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,9812.0,19142.0
12-04 09:43:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,11766.0,22252.0
12-04 09:43:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2472161280.0,1168396288.0,8088420352.0,21890097152.0,11048.0,20272.0
12-04 09:43:46,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2472153088.0,1168404480.0,8088420352.0,21890097152.0,12160.0,20556.0
12-04 09:43:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,74215424.0,0.0,79.0,2472153088.0,1168404480.0,8088420352.0,21890097152.0,11725.0,21506.0
12-04 09:43:48,0.250,0.250,99.500,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2473041920.0,1168404480.0,8088420352.0,21889208320.0,10487.0,19382.0
12-04 09:43:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473041920.0,1168404480.0,8088420352.0,21889208320.0,11412.0,21044.0
12-04 09:43:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473041920.0,1168404480.0,8088420352.0,21889208320.0,11210.0,20713.0
12-04 09:43:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473037824.0,1168404480.0,8088424448.0,21889208320.0,11576.0,21189.0
12-04 09:43:52,0.167,0.083,99.666,0.083,0.0,0.0,0.0,98304.0,0.0,13.0,2473029632.0,1168412672.0,8088424448.0,21889208320.0,11134.0,20829.0
12-04 09:43:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2473029632.0,1168412672.0,8088424448.0,21889208320.0,11418.0,21417.0
12-04 09:43:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2473025536.0,1168412672.0,8088428544.0,21889208320.0,11966.0,22211.0
12-04 09:43:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473025536.0,1168412672.0,8088428544.0,21889208320.0,10260.0,19233.0
12-04 09:43:56,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2473025536.0,1168412672.0,8088428544.0,21889208320.0,11066.0,20556.0
12-04 09:43:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2473025536.0,1168412672.0,8088428544.0,21889208320.0,10873.0,20512.0
12-04 09:43:58,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,10784.0,20423.0
12-04 09:43:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,10638.0,19850.0
12-04 09:44:00,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,12092.0,22897.0
12-04 09:44:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,10980.0,20402.0
12-04 09:44:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,11026.0,20533.0
12-04 09:44:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473144320.0,1168420864.0,8088428544.0,21889081344.0,10698.0,20246.0
12-04 09:44:04,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2473136128.0,1168429056.0,8088428544.0,21889081344.0,12086.0,21519.0
12-04 09:44:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473136128.0,1168429056.0,8088428544.0,21889081344.0,12985.0,21837.0
12-04 09:44:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2473136128.0,1168429056.0,8088428544.0,21889081344.0,13218.0,23388.0
12-04 09:44:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2473144320.0,1168429056.0,8088428544.0,21889073152.0,11065.0,19586.0
12-04 09:44:08,1.933,0.924,96.134,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2472960000.0,1168429056.0,8089772032.0,21887913984.0,3235238.0,22357867.0
12-04 09:44:09,1.836,1.252,95.409,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2473504768.0,1168429056.0,8091344896.0,21885796352.0,4370849.0,31553235.0
12-04 09:44:10,1.679,1.175,95.550,0.084,0.0,1.511,0.0,12288.0,0.0,2.0,2473078784.0,1168437248.0,8095522816.0,21882036224.0,4888421.0,35555773.0
12-04 09:44:11,2.096,1.341,95.222,0.0,0.0,1.341,0.0,0.0,0.0,0.0,2473328640.0,1168437248.0,8098754560.0,21878554624.0,5115523.0,36805782.0
12-04 09:44:12,1.763,1.343,95.382,0.0,0.0,1.511,0.0,69632.0,0.0,5.0,2473771008.0,1168437248.0,8102277120.0,21874589696.0,5329357.0,38546734.0
12-04 09:44:13,2.273,1.347,95.202,0.0,0.0,1.178,0.0,0.0,0.0,0.0,2473988096.0,1168437248.0,8105263104.0,21871386624.0,5544255.0,40799101.0
12-04 09:44:14,1.835,1.168,94.996,0.0,0.0,2.002,0.0,8192.0,0.0,1.0,2473070592.0,1168437248.0,8109400064.0,21868167168.0,5024647.0,36487634.0
12-04 09:44:15,1.930,1.007,95.302,0.0,0.0,1.762,0.0,0.0,0.0,0.0,2473820160.0,1168437248.0,8112263168.0,21864554496.0,5320943.0,38820969.0
12-04 09:44:16,1.846,1.342,94.715,0.252,0.0,1.846,0.0,28672.0,0.0,3.0,2474323968.0,1168445440.0,8115462144.0,21860843520.0,5528881.0,40318972.0
12-04 09:44:17,1.766,1.430,95.374,0.0,0.0,1.430,0.0,86016.0,0.0,6.0,2473226240.0,1168445440.0,8119468032.0,21857935360.0,5605778.0,40922398.0
12-04 09:44:18,1.928,1.090,95.474,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2473623552.0,1168445440.0,8122499072.0,21854507008.0,5039912.0,36773648.0
12-04 09:44:19,2.015,1.343,94.878,0.0,0.0,1.763,0.0,0.0,0.0,0.0,2473574400.0,1168445440.0,8126304256.0,21850750976.0,5656529.0,41116376.0
12-04 09:44:20,2.013,1.510,94.799,0.0,0.0,1.678,0.0,0.0,0.0,0.0,2472914944.0,1168445440.0,8130334720.0,21847379968.0,5444029.0,39349535.0
12-04 09:44:21,2.678,1.088,94.393,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2473967616.0,1168445440.0,8134041600.0,21842620416.0,5344842.0,38753731.0
12-04 09:44:22,0.334,0.083,99.416,0.083,0.0,0.083,0.0,90112.0,0.0,8.0,2474233856.0,1168453632.0,8134426624.0,21841960960.0,166359.0,1099826.0
12-04 09:44:23,1.923,1.338,95.401,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2474483712.0,1168453632.0,8135294976.0,21840842752.0,3571570.0,24966531.0
12-04 09:44:24,2.174,1.421,93.729,0.0,0.0,2.676,0.0,0.0,0.0,0.0,2475778048.0,1168453632.0,8141414400.0,21833428992.0,8898302.0,69145068.0
12-04 09:44:25,2.185,1.429,93.950,0.0,0.0,2.437,0.0,0.0,0.0,0.0,2475782144.0,1168453632.0,8146137088.0,21828702208.0,7134720.0,52532759.0
12-04 09:44:26,2.005,1.754,94.319,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2474258432.0,1168453632.0,8151793664.0,21824569344.0,6704059.0,50395134.0
12-04 09:44:27,2.099,1.092,94.794,0.0,0.0,2.015,0.0,98304.0,0.0,9.0,2475253760.0,1168453632.0,8154275840.0,21821091840.0,5402469.0,38685947.0
12-04 09:44:28,1.920,1.503,94.073,0.167,0.0,2.337,0.0,12288.0,0.0,2.0,2475737088.0,1168461824.0,8157986816.0,21816889344.0,5591064.0,39979173.0
12-04 09:44:29,2.008,1.339,94.812,0.0,0.0,1.841,0.0,12288.0,0.0,3.0,2475864064.0,1168461824.0,8161312768.0,21813436416.0,5008818.0,36416638.0
12-04 09:44:30,2.773,1.176,94.202,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2475790336.0,1168461824.0,8165888000.0,21808934912.0,6381727.0,46075729.0
12-04 09:44:31,2.592,1.505,94.231,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2475425792.0,1168461824.0,8170180608.0,21805006848.0,5531565.0,39558165.0
12-04 09:44:32,2.250,1.417,94.083,0.0,0.0,2.250,0.0,69632.0,0.0,5.0,2476085248.0,1168461824.0,8172793856.0,21801734144.0,5559549.0,40099648.0
12-04 09:44:33,2.359,1.095,95.114,0.0,0.0,1.432,0.0,0.0,0.0,0.0,2475888640.0,1168461824.0,8177188864.0,21797535744.0,5609519.0,40216761.0
12-04 09:44:34,2.326,1.744,93.439,0.083,0.0,2.409,0.0,12288.0,0.0,2.0,2476101632.0,1168470016.0,8179986432.0,21794516992.0,5635963.0,40515758.0
12-04 09:44:35,2.087,1.419,94.574,0.0,0.0,1.920,0.0,0.0,0.0,0.0,2476036096.0,1168470016.0,8182939648.0,21791629312.0,5394819.0,39180766.0
12-04 09:44:36,2.755,1.252,93.990,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2476879872.0,1168470016.0,8186368000.0,21787357184.0,5335826.0,38417914.0
12-04 09:44:37,2.259,1.339,94.561,0.0,0.0,1.841,0.0,90112.0,0.0,6.0,2476982272.0,1168470016.0,8189927424.0,21783695360.0,5466255.0,39273929.0
12-04 09:44:38,2.103,1.598,94.786,0.0,0.0,1.514,0.0,0.0,0.0,0.0,2476638208.0,1168470016.0,8193540096.0,21780426752.0,5675770.0,40708729.0
12-04 09:44:39,2.261,1.424,94.389,0.0,0.0,1.926,0.0,0.0,0.0,0.0,2477109248.0,1168470016.0,8197558272.0,21775937536.0,5769281.0,41376641.0
12-04 09:44:40,2.250,1.417,94.500,0.167,0.0,1.667,0.0,12288.0,0.0,2.0,2476261376.0,1168478208.0,8201719808.0,21772615680.0,5340340.0,39150087.0
12-04 09:44:41,2.248,1.499,94.338,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2476249088.0,1168478208.0,8204656640.0,21769691136.0,5601941.0,41004670.0
12-04 09:44:42,2.080,1.747,94.176,0.0,0.0,1.997,0.0,118337536.0,0.0,121.0,2476998656.0,1168478208.0,8207642624.0,21765955584.0,5250923.0,37692083.0
12-04 09:44:43,2.202,0.847,95.089,0.0,0.0,1.863,0.0,0.0,0.0,0.0,2477572096.0,1168478208.0,8211132416.0,21761892352.0,5627638.0,40608411.0
12-04 09:44:44,1.997,1.581,94.260,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2477973504.0,1168478208.0,8214478848.0,21758144512.0,5369384.0,38443639.0
12-04 09:44:45,2.017,1.765,94.622,0.0,0.0,1.597,0.0,0.0,0.0,0.0,2477850624.0,1168478208.0,8218763264.0,21753982976.0,5852927.0,42253166.0
12-04 09:44:46,2.345,1.340,94.472,0.168,0.0,1.675,0.0,12288.0,0.0,2.0,2478039040.0,1168486400.0,8221618176.0,21750931456.0,5630704.0,41835322.0
12-04 09:44:47,2.367,1.268,95.097,0.0,0.0,1.268,0.0,118784.0,0.0,9.0,2478759936.0,1168486400.0,8225701888.0,21746126848.0,6203486.0,45206042.0
12-04 09:44:48,2.347,1.341,94.300,0.0,0.0,2.012,0.0,102400.0,0.0,6.0,2479493120.0,1168486400.0,8229572608.0,21741522944.0,5592522.0,39707441.0
12-04 09:44:49,2.824,1.329,93.605,0.0,0.0,2.243,0.0,8192.0,0.0,1.0,2479665152.0,1168486400.0,8232689664.0,21738233856.0,5565635.0,39751593.0
12-04 09:44:50,3.164,1.332,93.422,0.0,0.0,2.082,0.0,0.0,0.0,0.0,2479542272.0,1168486400.0,8236077056.0,21734969344.0,5425404.0,39064694.0
12-04 09:44:51,2.168,1.334,94.579,0.0,0.0,1.918,0.0,0.0,0.0,0.0,2479357952.0,1168486400.0,8239808512.0,21731422208.0,5160389.0,36823312.0
12-04 09:44:52,2.178,1.591,94.221,0.168,0.0,1.843,0.0,94208.0,0.0,7.0,2479747072.0,1168494592.0,8243892224.0,21726941184.0,5605920.0,40232153.0
12-04 09:44:53,1.681,1.261,94.454,1.092,0.0,1.513,0.0,40525824.0,0.0,47.0,2479841280.0,1168494592.0,8247091200.0,21723648000.0,5265829.0,38367817.0
12-04 09:44:54,2.101,1.261,94.958,0.0,0.0,1.681,0.0,0.0,0.0,0.0,2479751168.0,1168494592.0,8251211776.0,21719617536.0,6284231.0,46287238.0
12-04 09:44:55,2.500,1.417,94.167,0.0,0.0,1.917,0.0,0.0,0.0,0.0,2479558656.0,1168494592.0,8254513152.0,21716508672.0,5555221.0,39973171.0
12-04 09:44:56,2.179,1.676,94.635,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2480476160.0,1168494592.0,8257617920.0,21712486400.0,5550043.0,39640374.0
12-04 09:44:57,2.269,1.008,95.126,0.0,0.0,1.597,0.0,45056.0,0.0,3.0,2481475584.0,1168494592.0,8260820992.0,21708283904.0,5309808.0,39091344.0
12-04 09:44:58,2.005,1.504,94.570,0.167,0.0,1.754,0.0,12288.0,0.0,2.0,2481299456.0,1168502784.0,8264802304.0,21704470528.0,5531155.0,39121043.0
12-04 09:44:59,2.083,1.333,94.750,0.0,0.0,1.833,0.0,0.0,0.0,0.0,2480623616.0,1168502784.0,8268226560.0,21701722112.0,5232872.0,38603774.0
12-04 09:45:00,2.254,1.586,94.407,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2480295936.0,1168502784.0,8271376384.0,21698899968.0,5536678.0,40111983.0
12-04 09:45:01,1.590,1.088,95.816,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2481094656.0,1168502784.0,8274984960.0,21694492672.0,4346149.0,31449418.0
12-04 09:45:02,1.912,1.496,94.181,0.0,0.0,2.411,0.0,167936.0,0.0,21.0,2481504256.0,1168502784.0,8278872064.0,21690195968.0,5811689.0,43032990.0
12-04 09:45:03,2.490,1.992,93.776,0.0,0.0,1.743,0.0,0.0,0.0,0.0,2481655808.0,1168502784.0,8281673728.0,21687242752.0,5524024.0,39885481.0
12-04 09:45:04,2.515,1.341,94.049,0.168,0.0,1.928,0.0,28672.0,0.0,6.0,2481168384.0,1168510976.0,8286216192.0,21683179520.0,5504592.0,38937134.0
12-04 09:45:05,2.345,1.424,94.807,0.0,0.0,1.424,0.0,0.0,0.0,0.0,2481651712.0,1168510976.0,8289275904.0,21679636480.0,5078326.0,36556718.0
12-04 09:45:06,2.405,1.575,93.947,0.0,0.0,2.073,0.0,0.0,0.0,0.0,2482757632.0,1168510976.0,8291897344.0,21675909120.0,5552974.0,40635076.0
12-04 09:45:07,2.419,1.668,93.995,0.0,0.0,1.918,0.0,90112.0,0.0,6.0,2482208768.0,1168510976.0,8295559168.0,21672796160.0,5742732.0,41427484.0
12-04 09:45:08,2.326,1.578,94.103,0.0,0.0,1.993,0.0,0.0,0.0,0.0,2483240960.0,1168510976.0,8299118592.0,21668204544.0,5207690.0,37306329.0
12-04 09:45:09,2.259,1.590,94.393,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2482548736.0,1168510976.0,8303099904.0,21664915456.0,6003869.0,43536123.0
12-04 09:45:10,1.921,1.754,94.570,0.167,0.0,1.587,0.0,12288.0,0.0,2.0,2482614272.0,1168519168.0,8307187712.0,21660753920.0,5424244.0,39552804.0
12-04 09:45:11,2.513,1.759,93.886,0.0,0.0,1.843,0.0,0.0,0.0,0.0,2483343360.0,1168519168.0,8310734848.0,21656477696.0,5815221.0,41489022.0
12-04 09:45:12,2.521,1.345,94.706,0.0,0.0,1.429,0.0,77824.0,0.0,5.0,2484682752.0,1168519168.0,8313303040.0,21652570112.0,5566172.0,39499792.0
12-04 09:45:13,1.936,1.094,95.202,0.0,0.0,1.768,0.0,0.0,0.0,0.0,2484289536.0,1168519168.0,8317333504.0,21648932864.0,5591844.0,40059230.0
12-04 09:45:14,1.768,1.178,95.623,0.0,0.0,1.431,0.0,0.0,0.0,0.0,2483724288.0,1168519168.0,8320774144.0,21646057472.0,5253796.0,37778867.0
12-04 09:45:15,1.934,1.177,95.122,0.0,0.0,1.766,0.0,0.0,0.0,0.0,2483433472.0,1168519168.0,8324595712.0,21642526720.0,5780227.0,42133924.0
12-04 09:45:16,1.921,1.420,94.570,0.084,0.0,2.005,0.0,12288.0,0.0,2.0,2483798016.0,1168527360.0,8328253440.0,21638496256.0,5590275.0,40780834.0
12-04 09:45:17,2.845,1.172,94.226,0.0,0.0,1.757,0.0,81920.0,0.0,5.0,2484240384.0,1168527360.0,8331141120.0,21635166208.0,5713453.0,40672665.0
12-04 09:45:18,2.179,1.174,94.803,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2484056064.0,1168527360.0,8334966784.0,21631524864.0,4933040.0,35571343.0
12-04 09:45:19,2.328,1.579,94.181,0.0,0.0,1.912,0.0,0.0,0.0,0.0,2484535296.0,1168527360.0,8338264064.0,21627748352.0,5533941.0,39529051.0
12-04 09:45:20,1.844,1.425,94.971,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2484752384.0,1168527360.0,8341221376.0,21624573952.0,5181020.0,37336429.0
12-04 09:45:21,1.928,1.341,94.719,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2484121600.0,1168527360.0,8345128960.0,21621297152.0,5384966.0,38453814.0
12-04 09:45:22,2.826,1.496,93.682,0.083,0.0,1.912,0.0,94208.0,0.0,8.0,2484117504.0,1168535552.0,8348409856.0,21618012160.0,5720065.0,41558991.0
12-04 09:45:23,1.423,1.004,96.318,0.0,0.0,1.255,0.0,0.0,0.0,0.0,2484903936.0,1168535552.0,8350695424.0,21614940160.0,3835094.0,27975019.0
12-04 09:45:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2484301824.0,1168535552.0,8351944704.0,21614292992.0,10524.0,19142.0
12-04 09:45:25,0.922,0.503,98.072,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2484301824.0,1168535552.0,8351944704.0,21614292992.0,1522776.0,10629759.0
12-04 09:45:26,2.838,1.419,93.573,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2484617216.0,1168535552.0,8356827136.0,21609095168.0,6635257.0,48503571.0
12-04 09:45:27,3.094,1.338,93.562,0.0,0.0,2.007,0.0,108269568.0,0.0,112.0,2485321728.0,1168535552.0,8361664512.0,21603553280.0,7703946.0,59313136.0
12-04 09:45:28,1.092,0.588,97.229,0.336,0.0,0.756,0.0,6598656.0,0.0,11.0,2485911552.0,1168543744.0,8362508288.0,21602111488.0,1827042.0,12726205.0
12-04 09:45:29,2.510,1.172,94.561,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2485067776.0,1168543744.0,8366555136.0,21598908416.0,5274442.0,37530083.0
12-04 09:45:30,2.664,2.165,92.673,0.0,0.0,2.498,0.0,0.0,0.0,0.0,2485477376.0,1168543744.0,8373018624.0,21592035328.0,9766450.0,76442733.0
12-04 09:45:31,2.343,1.590,94.226,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2485325824.0,1168543744.0,8378093568.0,21587111936.0,6577175.0,48349866.0
12-04 09:45:32,1.844,0.922,95.390,0.0,0.0,1.844,0.0,114688.0,0.0,10.0,2485968896.0,1168543744.0,8381038592.0,21583523840.0,6437051.0,49756439.0
12-04 09:45:33,2.678,1.674,93.389,0.0,0.0,2.259,0.0,0.0,0.0,0.0,2486775808.0,1168543744.0,8386891776.0,21576863744.0,7920135.0,59587015.0
12-04 09:45:34,2.179,1.425,94.887,0.168,0.0,1.341,0.0,12288.0,0.0,2.0,2486312960.0,1168551936.0,8390713344.0,21573496832.0,4807726.0,35012220.0
12-04 09:45:35,2.248,1.166,94.172,0.0,0.0,2.415,0.0,0.0,0.0,0.0,2486181888.0,1168551936.0,8395350016.0,21568991232.0,6480210.0,48486571.0
12-04 09:45:36,1.692,1.100,96.616,0.0,0.0,0.592,0.0,0.0,0.0,0.0,2487427072.0,1168551936.0,8397619200.0,21565476864.0,4849821.0,35153808.0
12-04 09:45:37,1.926,1.340,94.472,0.0,0.0,2.261,0.0,131072.0,0.0,12.0,2487463936.0,1168551936.0,8401121280.0,21561937920.0,5743120.0,41790894.0
12-04 09:45:38,2.106,1.432,94.945,0.0,0.0,1.516,0.0,0.0,0.0,0.0,2487955456.0,1168551936.0,8404738048.0,21557829632.0,6211757.0,45375502.0
12-04 09:45:39,2.581,1.499,93.922,0.0,0.0,1.998,0.0,0.0,0.0,0.0,2487734272.0,1168551936.0,8409153536.0,21553635328.0,5845632.0,42307122.0
12-04 09:45:40,1.846,1.258,94.715,0.168,0.0,2.013,0.0,12288.0,0.0,2.0,2487431168.0,1168560128.0,8413503488.0,21549580288.0,5698832.0,41914301.0
12-04 09:45:41,2.838,1.336,93.990,0.0,0.0,1.836,0.0,0.0,0.0,0.0,2488520704.0,1168560128.0,8416669696.0,21545324544.0,5613745.0,40663100.0
12-04 09:45:42,1.928,1.257,94.803,0.0,0.0,2.012,0.0,69632.0,0.0,5.0,2487951360.0,1168560128.0,8420909056.0,21541654528.0,5771698.0,42207579.0
12-04 09:45:43,2.183,1.008,95.298,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2487472128.0,1168560128.0,8424349696.0,21538693120.0,5018318.0,36365115.0
12-04 09:45:44,2.345,1.424,94.305,0.0,0.0,1.926,0.0,12288.0,0.0,3.0,2487549952.0,1168560128.0,8427945984.0,21535019008.0,5952046.0,43317826.0
12-04 09:45:45,2.345,1.508,94.640,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2488332288.0,1168560128.0,8430977024.0,21531205632.0,5696063.0,40583358.0
12-04 09:45:46,2.159,1.246,94.352,0.166,0.0,2.076,0.0,12288.0,0.0,2.0,2488156160.0,1168568320.0,8433680384.0,21528670208.0,4569031.0,33276981.0
12-04 09:45:47,2.185,1.345,94.958,0.0,0.0,1.513,0.0,69632.0,0.0,5.0,2488516608.0,1168568320.0,8438206464.0,21523783680.0,5686044.0,41253921.0
12-04 09:45:48,2.682,1.174,94.803,0.0,0.0,1.341,0.0,57344.0,0.0,4.0,2489856000.0,1168568320.0,8440487936.0,21520162816.0,5405025.0,39078829.0
12-04 09:45:49,2.441,0.926,95.118,0.0,0.0,1.515,0.0,0.0,0.0,0.0,2489364480.0,1168568320.0,8444940288.0,21516201984.0,5290227.0,38685103.0
12-04 09:45:50,2.142,1.812,93.657,0.0,0.0,2.389,0.0,0.0,0.0,0.0,2489634816.0,1168568320.0,8448139264.0,21512732672.0,5522095.0,40722497.0
12-04 09:45:51,2.590,1.671,94.152,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2489622528.0,1168568320.0,8451743744.0,21509140480.0,6194439.0,45372129.0
12-04 09:45:52,2.005,1.253,94.486,0.251,0.0,2.005,0.0,69632.0,0.0,5.0,2489163776.0,1168576512.0,8456712192.0,21504622592.0,5957715.0,44451780.0
12-04 09:45:53,2.261,1.173,94.975,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2488578048.0,1168576512.0,8460312576.0,21501607936.0,5178533.0,36819136.0
12-04 09:45:54,2.271,1.262,94.786,0.0,0.0,1.682,0.0,0.0,0.0,0.0,2490462208.0,1168576512.0,8463036416.0,21496999936.0,6220328.0,45641639.0
12-04 09:45:55,0.167,0.083,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2489692160.0,1168576512.0,8464789504.0,21496016896.0,381468.0,2640875.0
12-04 09:45:56,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2489692160.0,1168576512.0,8464789504.0,21496016896.0,15831.0,33246.0
12-04 09:45:57,1.594,1.258,96.393,0.0,0.0,0.755,0.0,90144768.0,0.0,94.0,2489729024.0,1168576512.0,8465006592.0,21495762944.0,2553137.0,17678331.0
12-04 09:45:58,2.187,1.346,94.197,0.084,0.0,2.187,0.0,13242368.0,0.0,15.0,2490810368.0,1168584704.0,8468582400.0,21491097600.0,5608292.0,40259869.0
12-04 09:45:59,1.164,0.748,96.675,0.0,0.0,1.413,0.0,0.0,0.0,0.0,2490544128.0,1168584704.0,8472993792.0,21486952448.0,5390564.0,43602199.0
12-04 09:46:00,2.417,1.167,94.750,0.0,0.0,1.667,0.0,8192.0,0.0,1.0,2489819136.0,1168584704.0,8476594176.0,21484077056.0,4854495.0,34891105.0
12-04 09:46:01,3.0,1.833,92.750,0.0,0.0,2.417,0.0,0.0,0.0,0.0,2491203584.0,1168584704.0,8481542144.0,21477744640.0,8783581.0,66512323.0
12-04 09:46:02,2.601,0.923,94.631,0.0,0.0,1.846,0.0,122880.0,0.0,10.0,2490859520.0,1168584704.0,8487018496.0,21472612352.0,7350407.0,56268954.0
12-04 09:46:03,2.423,1.420,93.985,0.0,0.0,2.172,0.0,0.0,0.0,0.0,2490773504.0,1168584704.0,8492793856.0,21466923008.0,8295226.0,64442081.0
12-04 09:46:04,1.849,1.429,94.454,0.252,0.0,2.017,0.0,28672.0,0.0,3.0,2490863616.0,1168592896.0,8497512448.0,21462106112.0,6830224.0,51180055.0
12-04 09:46:05,2.914,1.415,94.005,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2491514880.0,1168592896.0,8501321728.0,21457645568.0,5591246.0,41104677.0
12-04 09:46:06,1.833,1.583,94.833,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2490818560.0,1168592896.0,8505028608.0,21454635008.0,5357132.0,39503403.0
12-04 09:46:07,1.759,1.508,94.891,0.0,0.0,1.843,0.0,98304.0,0.0,7.0,2491396096.0,1168592896.0,8508461056.0,21450625024.0,5682140.0,41780286.0
12-04 09:46:08,2.096,1.174,94.635,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2493177856.0,1168592896.0,8512798720.0,21444505600.0,6426295.0,47896721.0
12-04 09:46:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492809216.0,1168592896.0,8513449984.0,21444222976.0,12330.0,21946.0
12-04 09:46:10,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2492801024.0,1168601088.0,8513449984.0,21444222976.0,24395.0,46024.0
12-04 09:46:11,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2492796928.0,1168601088.0,8513454080.0,21444222976.0,11504.0,19810.0
12-04 09:46:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,114688.0,0.0,13.0,2492796928.0,1168601088.0,8513454080.0,21444222976.0,10965.0,19615.0
12-04 09:46:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492796928.0,1168601088.0,8513454080.0,21444222976.0,12066.0,21459.0
12-04 09:46:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492796928.0,1168601088.0,8513454080.0,21444222976.0,10381.0,19349.0
12-04 09:46:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492796928.0,1168601088.0,8513454080.0,21444222976.0,10894.0,20598.0
12-04 09:46:16,0.0,0.083,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2492788736.0,1168609280.0,8513454080.0,21444222976.0,10898.0,20494.0
12-04 09:46:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2492788736.0,1168609280.0,8513454080.0,21444222976.0,12157.0,22868.0
12-04 09:46:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492784640.0,1168609280.0,8513458176.0,21444222976.0,11065.0,20925.0
12-04 09:46:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492784640.0,1168609280.0,8513458176.0,21444222976.0,11814.0,21817.0
12-04 09:46:20,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2492784640.0,1168609280.0,8513458176.0,21444222976.0,10181.0,19167.0
12-04 09:46:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492784640.0,1168609280.0,8513458176.0,21444222976.0,10965.0,20593.0
12-04 09:46:22,0.083,0.0,99.666,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2492776448.0,1168617472.0,8513458176.0,21444222976.0,9965.0,19076.0
12-04 09:46:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492776448.0,1168617472.0,8513458176.0,21444222976.0,11878.0,21733.0
12-04 09:46:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492776448.0,1168617472.0,8513458176.0,21444222976.0,11452.0,21663.0
12-04 09:46:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492772352.0,1168617472.0,8513462272.0,21444222976.0,10396.0,19382.0
12-04 09:46:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2492780544.0,1168617472.0,8513462272.0,21444214784.0,11619.0,21681.0
12-04 09:46:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,48275456.0,0.0,54.0,2492780544.0,1168617472.0,8513462272.0,21444214784.0,11473.0,21683.0
12-04 09:46:28,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2493788160.0,1168625664.0,8513462272.0,21443198976.0,11568.0,21033.0
12-04 09:46:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493788160.0,1168625664.0,8513462272.0,21443198976.0,11126.0,20668.0
12-04 09:46:30,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2493788160.0,1168625664.0,8513462272.0,21443198976.0,10081.0,19076.0
12-04 09:46:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493788160.0,1168625664.0,8513462272.0,21443198976.0,11136.0,20574.0
12-04 09:46:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2493788160.0,1168625664.0,8513462272.0,21443198976.0,11252.0,21481.0
12-04 09:46:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493804544.0,1168625664.0,8513462272.0,21443182592.0,12229.0,22290.0
12-04 09:46:34,0.0,0.167,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,12804.0,22300.0
12-04 09:46:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,12097.0,21347.0
12-04 09:46:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,12022.0,22586.0
12-04 09:46:37,0.167,0.0,99.750,0.0,0.0,0.083,0.0,90112.0,0.0,8.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,10156.0,19316.0
12-04 09:46:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,28910.0,38278.0
12-04 09:46:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493796352.0,1168633856.0,8513462272.0,21443182592.0,11116.0,20647.0
12-04 09:46:40,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2493784064.0,1168642048.0,8513466368.0,21443182592.0,12470.0,22676.0
12-04 09:46:41,0.583,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493784064.0,1168642048.0,8513466368.0,21443182592.0,10364.0,19659.0
12-04 09:46:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2493784064.0,1168642048.0,8513466368.0,21443182592.0,10249.0,19254.0
12-04 09:46:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2493784064.0,1168642048.0,8513466368.0,21443182592.0,12595.0,23330.0
12-04 09:46:44,2.019,1.009,96.047,0.0,0.0,0.925,0.0,0.0,0.0,0.0,2493816832.0,1168642048.0,8514482176.0,21442134016.0,3525214.0,25535410.0
12-04 09:46:45,1.760,1.509,95.306,0.0,0.0,1.425,0.0,0.0,0.0,0.0,2494279680.0,1168642048.0,8518041600.0,21438111744.0,4848633.0,34643328.0
12-04 09:46:46,2.250,1.917,93.667,0.167,0.0,2.0,0.0,12288.0,0.0,2.0,2492874752.0,1168650240.0,8522588160.0,21434961920.0,5945189.0,43749954.0
12-04 09:46:47,2.181,1.426,94.463,0.0,0.0,1.930,0.0,90112.0,0.0,9.0,2493284352.0,1168650240.0,8525717504.0,21431422976.0,5396486.0,39328764.0
12-04 09:46:48,1.858,1.182,95.524,0.0,0.0,1.436,0.0,53248.0,0.0,4.0,2494877696.0,1168650240.0,8528650240.0,21426896896.0,5604889.0,41504985.0
12-04 09:46:49,2.500,1.750,93.833,0.0,0.0,1.917,0.0,0.0,0.0,0.0,2493718528.0,1168650240.0,8533553152.0,21423153152.0,5732652.0,41627779.0
12-04 09:46:50,2.909,1.330,93.433,0.0,0.0,2.328,0.0,0.0,0.0,0.0,2493751296.0,1168650240.0,8537477120.0,21419196416.0,6135864.0,44684402.0
12-04 09:46:51,2.689,1.429,94.118,0.0,0.0,1.765,0.0,0.0,0.0,0.0,2495123456.0,1168650240.0,8540422144.0,21414879232.0,6190666.0,44677712.0
12-04 09:46:52,2.113,1.352,95.097,0.085,0.0,1.352,0.0,65536.0,0.0,5.0,2494513152.0,1168658432.0,8544223232.0,21411680256.0,5546081.0,40067223.0
12-04 09:46:53,2.568,2.071,93.206,0.0,0.0,2.154,0.0,0.0,0.0,0.0,2494844928.0,1168658432.0,8548462592.0,21407109120.0,5832860.0,42085762.0
12-04 09:46:54,3.094,1.672,93.227,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2494881792.0,1168658432.0,8550543360.0,21404991488.0,5900079.0,42816933.0
12-04 09:46:55,2.189,1.010,95.202,0.0,0.0,1.599,0.0,12288.0,0.0,3.0,2495426560.0,1168658432.0,8555184128.0,21399805952.0,5740846.0,42456312.0
12-04 09:46:56,1.849,1.681,94.538,0.0,0.0,1.933,0.0,0.0,0.0,0.0,2495262720.0,1168658432.0,8559321088.0,21395832832.0,6226618.0,45181292.0
12-04 09:46:57,2.269,1.513,94.370,0.0,0.0,1.849,0.0,69632.0,0.0,5.0,2494631936.0,1168658432.0,8563347456.0,21392437248.0,6197986.0,45368717.0
12-04 09:46:58,2.178,1.256,94.472,0.168,0.0,1.926,0.0,12288.0,0.0,2.0,2494726144.0,1168666624.0,8567279616.0,21388402688.0,5451986.0,39683939.0
12-04 09:46:59,2.005,1.003,95.656,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2495041536.0,1168666624.0,8570130432.0,21385236480.0,4622248.0,34197231.0
12-04 09:47:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2494758912.0,1168666624.0,8570777600.0,21384871936.0,10487.0,20151.0
12-04 09:47:01,1.514,1.009,96.131,0.0,0.0,1.346,0.0,0.0,0.0,0.0,2494742528.0,1168666624.0,8572481536.0,21383184384.0,3794888.0,26989663.0
12-04 09:47:02,3.003,2.085,92.994,0.0,0.0,1.918,0.0,69632.0,0.0,5.0,2496086016.0,1168666624.0,8576598016.0,21377724416.0,7345455.0,55185217.0
12-04 09:47:03,2.261,1.424,94.305,0.0,0.0,2.010,0.0,0.0,0.0,0.0,2496155648.0,1168666624.0,8583106560.0,21371146240.0,7793922.0,60207194.0
12-04 09:47:04,1.938,1.095,95.282,0.168,0.0,1.516,0.0,12288.0,0.0,2.0,2496024576.0,1168674816.0,8587661312.0,21366714368.0,7393002.0,57625692.0
12-04 09:47:05,2.427,1.172,94.142,0.0,0.0,2.259,0.0,0.0,0.0,0.0,2496278528.0,1168674816.0,8592203776.0,21361917952.0,6791301.0,50970853.0
12-04 09:47:06,2.183,1.259,94.542,0.0,0.0,2.015,0.0,0.0,0.0,0.0,2496503808.0,1168674816.0,8596336640.0,21357559808.0,6221980.0,46100490.0
12-04 09:47:07,2.504,1.002,94.658,0.0,0.0,1.836,0.0,86016.0,0.0,7.0,2496897024.0,1168674816.0,8600576000.0,21352927232.0,6080879.0,45938034.0
12-04 09:47:08,3.013,1.172,94.310,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2498015232.0,1168674816.0,8604610560.0,21347774464.0,5691497.0,42671172.0
12-04 09:47:09,2.349,1.510,94.044,0.0,0.0,2.097,0.0,0.0,0.0,0.0,2498621440.0,1168674816.0,8608157696.0,21343621120.0,6430510.0,46536291.0
12-04 09:47:10,2.510,1.423,94.477,0.084,0.0,1.506,0.0,20480.0,0.0,3.0,2498301952.0,1168683008.0,8611905536.0,21340184576.0,5518822.0,40353711.0
12-04 09:47:11,2.101,1.513,94.370,0.0,0.0,2.017,0.0,0.0,0.0,0.0,2498314240.0,1168683008.0,8615657472.0,21336420352.0,5964423.0,43142114.0
12-04 09:47:12,2.189,1.515,94.781,0.0,0.0,1.515,0.0,86016.0,0.0,6.0,2498727936.0,1168683008.0,8618692608.0,21332971520.0,5735574.0,41402131.0
12-04 09:47:13,3.071,1.577,93.112,0.0,0.0,2.241,0.0,0.0,0.0,0.0,2497527808.0,1168683008.0,8623603712.0,21329260544.0,5937343.0,42499690.0
12-04 09:47:14,3.175,1.170,93.567,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2497191936.0,1168683008.0,8627892224.0,21325307904.0,5900120.0,43019259.0
12-04 09:47:15,2.502,1.418,93.912,0.250,0.0,1.918,0.0,28672.0,0.0,3.0,2498080768.0,1168691200.0,8631128064.0,21321175040.0,5744672.0,41552051.0
12-04 09:47:16,1.860,1.352,95.013,0.0,0.0,1.775,0.0,0.0,0.0,0.0,2498240512.0,1168691200.0,8634384384.0,21317758976.0,6053515.0,43710560.0
12-04 09:47:17,2.678,1.506,93.556,0.0,0.0,2.259,0.0,51937280.0,0.0,56.0,2498564096.0,1168691200.0,8638607360.0,21313212416.0,6097125.0,43949802.0
12-04 09:47:18,1.853,1.432,95.114,0.0,0.0,1.601,0.0,73506816.0,0.0,74.0,2498383872.0,1168691200.0,8642461696.0,21309538304.0,5684604.0,41286016.0
12-04 09:47:19,2.003,1.586,94.407,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2498592768.0,1168691200.0,8645787648.0,21306003456.0,5242953.0,37442748.0
12-04 09:47:20,2.246,1.581,94.010,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2499072000.0,1168691200.0,8649035776.0,21302276096.0,5957636.0,43540088.0
12-04 09:47:21,2.782,1.265,93.845,0.0,0.0,2.108,0.0,12288.0,0.0,2.0,2499616768.0,1168699392.0,8652881920.0,21297876992.0,6301400.0,45129495.0
12-04 09:47:22,2.500,1.750,93.583,0.083,0.0,2.083,0.0,159744.0,0.0,15.0,2499284992.0,1168699392.0,8656904192.0,21294186496.0,5963179.0,43466821.0
12-04 09:47:23,2.181,1.930,94.211,0.0,0.0,1.678,0.0,0.0,0.0,0.0,2498957312.0,1168699392.0,8661770240.0,21289648128.0,6243206.0,45262017.0
12-04 09:47:24,2.506,1.253,94.152,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2500403200.0,1168699392.0,8665083904.0,21284888576.0,6175663.0,45951449.0
12-04 09:47:25,2.429,1.256,94.640,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2499645440.0,1168699392.0,8669286400.0,21281443840.0,5276893.0,37821534.0
12-04 09:47:26,2.441,1.347,94.360,0.0,0.0,1.852,0.0,0.0,0.0,0.0,2500169728.0,1168699392.0,8672493568.0,21277712384.0,5883994.0,42210642.0
12-04 09:47:27,2.682,1.593,94.132,0.084,0.0,1.509,0.0,94208.0,0.0,7.0,2500042752.0,1168707584.0,8676892672.0,21273432064.0,5681054.0,41238964.0
12-04 09:47:28,2.838,2.003,93.072,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2500943872.0,1168707584.0,8680894464.0,21268529152.0,6465152.0,46287861.0
12-04 09:47:29,2.523,0.841,94.870,0.0,0.0,1.766,0.0,0.0,0.0,0.0,2500980736.0,1168707584.0,8683954176.0,21265432576.0,5584293.0,40654453.0
12-04 09:47:30,2.347,1.676,94.300,0.0,0.0,1.676,0.0,12288.0,0.0,3.0,2501255168.0,1168707584.0,8687656960.0,21261455360.0,5862388.0,42560658.0
12-04 09:47:31,2.917,1.750,93.333,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2501517312.0,1168707584.0,8691888128.0,21256962048.0,6078916.0,43372363.0
12-04 09:47:32,2.504,1.503,94.324,0.0,0.0,1.669,0.0,69632.0,0.0,5.0,2501357568.0,1168707584.0,8695640064.0,21253369856.0,5868837.0,43229374.0
12-04 09:47:33,2.833,1.583,93.417,0.083,0.0,2.083,0.0,12288.0,0.0,2.0,2500931584.0,1168715776.0,8698605568.0,21250822144.0,5679198.0,40685910.0
12-04 09:47:34,2.280,1.520,94.257,0.0,0.0,1.943,0.0,0.0,0.0,0.0,2502828032.0,1168715776.0,8702631936.0,21244899328.0,6387701.0,46660862.0
12-04 09:47:35,2.355,1.177,94.617,0.0,0.0,1.850,0.0,0.0,0.0,0.0,2502254592.0,1168715776.0,8706756608.0,21241348096.0,5721154.0,40886833.0
12-04 09:47:36,2.423,1.504,94.069,0.0,0.0,2.005,0.0,0.0,0.0,0.0,2502844416.0,1168715776.0,8710242304.0,21237272576.0,5612454.0,40219419.0
12-04 09:47:37,2.271,1.430,94.533,0.0,0.0,1.766,0.0,102400.0,0.0,6.0,2502287360.0,1168715776.0,8714702848.0,21233369088.0,6262809.0,45771149.0
12-04 09:47:38,0.501,0.167,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2502680576.0,1168715776.0,8715468800.0,21232209920.0,695363.0,4671634.0
12-04 09:47:39,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2502672384.0,1168723968.0,8715468800.0,21232209920.0,18792.0,38517.0
12-04 09:47:40,1.003,0.585,97.577,0.0,0.0,0.835,0.0,0.0,0.0,0.0,2502561792.0,1168723968.0,8715706368.0,21232082944.0,1400750.0,9721205.0
12-04 09:47:41,2.912,1.664,93.261,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2501808128.0,1168723968.0,8719478784.0,21229064192.0,5662604.0,40924190.0
12-04 09:47:42,2.513,1.256,93.802,0.0,0.0,2.429,0.0,69632.0,0.0,5.0,2502537216.0,1168723968.0,8726712320.0,21221101568.0,10133540.0,79994079.0
12-04 09:47:43,1.857,0.928,95.781,0.0,0.0,1.435,0.0,0.0,0.0,0.0,2504192000.0,1168723968.0,8729542656.0,21216616448.0,5296243.0,40777759.0
12-04 09:47:44,1.415,1.082,95.087,0.0,0.0,2.415,0.0,0.0,0.0,0.0,2503360512.0,1168723968.0,8737062912.0,21209927680.0,8916930.0,73465233.0
12-04 09:47:45,2.843,1.421,93.311,0.167,0.0,2.258,0.0,20480.0,0.0,3.0,2504990720.0,1168732160.0,8741699584.0,21203652608.0,8526581.0,65400120.0
12-04 09:47:46,1.682,1.262,95.374,0.0,0.0,1.682,0.0,0.0,0.0,0.0,2504474624.0,1168732160.0,8747601920.0,21198266368.0,7031027.0,53502018.0
12-04 09:47:47,2.331,1.998,93.589,0.0,0.0,2.082,0.0,33738752.0,0.0,38.0,2504491008.0,1168732160.0,8751620096.0,21194231808.0,6405910.0,48156427.0
12-04 09:47:48,2.176,1.506,94.477,0.0,0.0,1.841,0.0,79396864.0,0.0,88.0,2504564736.0,1168732160.0,8755347456.0,21190430720.0,5711100.0,42721191.0
12-04 09:47:49,2.917,1.667,93.500,0.0,0.0,1.917,0.0,0.0,0.0,0.0,2504802304.0,1168732160.0,8759922688.0,21185617920.0,5929165.0,42974758.0
12-04 09:47:50,3.237,1.328,93.195,0.249,0.0,1.992,0.0,28672.0,0.0,3.0,2505752576.0,1168740352.0,8762834944.0,21181747200.0,5659209.0,41338575.0
12-04 09:47:51,2.345,1.508,93.970,0.0,0.0,2.178,0.0,0.0,0.0,0.0,2505629696.0,1168740352.0,8766287872.0,21178417152.0,6029315.0,43701006.0
12-04 09:47:52,2.174,1.672,94.147,0.0,0.0,2.007,0.0,61440.0,0.0,4.0,2505515008.0,1168740352.0,8770945024.0,21173874688.0,5796028.0,41878069.0
12-04 09:47:53,2.419,1.334,94.078,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2506072064.0,1168740352.0,8773087232.0,21171175424.0,5878246.0,42868389.0
12-04 09:47:54,1.934,1.262,94.786,0.0,0.0,2.019,0.0,0.0,0.0,0.0,2505183232.0,1168740352.0,8777793536.0,21167357952.0,5820673.0,42326438.0
12-04 09:47:55,2.498,1.415,94.172,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2505486336.0,1168740352.0,8781647872.0,21163200512.0,5745409.0,42143531.0
12-04 09:47:56,3.500,1.667,92.750,0.167,0.0,1.917,0.0,12288.0,0.0,2.0,2506104832.0,1168748544.0,8785743872.0,21158477824.0,6180279.0,44438783.0
12-04 09:47:57,2.353,1.513,94.118,0.0,0.0,2.017,0.0,122880.0,0.0,14.0,2506096640.0,1168748544.0,8789962752.0,21154267136.0,6362994.0,45877024.0
12-04 09:47:58,2.168,1.835,94.245,0.0,0.0,1.751,0.0,0.0,0.0,0.0,2506022912.0,1168748544.0,8793407488.0,21150896128.0,5660605.0,41330321.0
12-04 09:47:59,2.588,1.586,93.573,0.0,0.0,2.254,0.0,0.0,0.0,0.0,2506018816.0,1168748544.0,8796782592.0,21147525120.0,6022531.0,43553379.0
12-04 09:48:00,2.732,1.987,93.460,0.0,0.0,1.821,0.0,0.0,0.0,0.0,2504970240.0,1168748544.0,8801415168.0,21143941120.0,5433758.0,39183979.0
12-04 09:48:01,2.007,1.589,94.732,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2506915840.0,1168748544.0,8803999744.0,21139410944.0,5658741.0,42086515.0
12-04 09:48:02,3.983,1.826,92.282,0.166,0.0,1.743,0.0,90112.0,0.0,7.0,2506985472.0,1168756736.0,8807530496.0,21135802368.0,6123429.0,44093038.0
12-04 09:48:03,2.609,1.431,94.192,0.0,0.0,1.768,0.0,0.0,0.0,0.0,2506358784.0,1168756736.0,8812982272.0,21130977280.0,6297822.0,45706798.0
12-04 09:48:04,2.322,1.990,93.367,0.0,0.0,2.322,0.0,0.0,0.0,0.0,2507362304.0,1168756736.0,8815800320.0,21127155712.0,5890422.0,42306688.0
12-04 09:48:05,2.755,1.586,93.823,0.0,0.0,1.836,0.0,12288.0,0.0,3.0,2506752000.0,1168756736.0,8820391936.0,21123174400.0,5691991.0,40751643.0
12-04 09:48:06,2.265,1.594,94.379,0.0,0.0,1.762,0.0,0.0,0.0,0.0,2507272192.0,1168756736.0,8823365632.0,21119680512.0,5987232.0,43735999.0
12-04 09:48:07,2.355,1.262,94.954,0.0,0.0,1.430,0.0,102400.0,0.0,6.0,2507018240.0,1168756736.0,8827035648.0,21116264448.0,5534210.0,39877950.0
12-04 09:48:08,2.685,1.174,93.960,0.168,0.0,2.013,0.0,12288.0,0.0,2.0,2509168640.0,1168764928.0,8830709760.0,21110431744.0,6191920.0,45671894.0
12-04 09:48:09,2.101,1.513,94.874,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2507616256.0,1168764928.0,8835104768.0,21107589120.0,5911529.0,43113976.0
12-04 09:48:10,1.998,1.499,94.754,0.0,0.0,1.749,0.0,0.0,0.0,0.0,2507546624.0,1168764928.0,8837812224.0,21104951296.0,4562761.0,32667207.0
12-04 09:48:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2507296768.0,1168764928.0,8838770688.0,21104242688.0,11755.0,21029.0
12-04 09:48:12,0.250,0.167,99.416,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2507296768.0,1168764928.0,8838770688.0,21104242688.0,263222.0,1688707.0
12-04 09:48:13,2.337,1.169,95.075,0.0,0.0,1.419,0.0,0.0,0.0,0.0,2506735616.0,1168764928.0,8840544256.0,21103030272.0,3411391.0,24359727.0
12-04 09:48:14,2.401,2.070,92.964,0.166,0.0,2.401,0.0,12288.0,0.0,2.0,2506674176.0,1168773120.0,8844492800.0,21099134976.0,5967629.0,43516096.0
12-04 09:48:15,3.094,1.756,92.977,0.0,0.0,2.174,0.0,0.0,0.0,0.0,2508656640.0,1168773120.0,8850206720.0,21091438592.0,8964963.0,68566825.0
12-04 09:48:16,2.333,1.167,94.0,0.0,0.0,2.500,0.0,0.0,0.0,0.0,2508644352.0,1168773120.0,8855506944.0,21086150656.0,8269854.0,65187742.0
12-04 09:48:17,2.766,1.676,93.378,0.0,0.0,2.179,0.0,15339520.0,0.0,20.0,2508918784.0,1168773120.0,8861589504.0,21079793664.0,8403119.0,65222641.0
12-04 09:48:18,2.097,2.097,93.876,0.0,0.0,1.930,0.0,95580160.0,0.0,93.0,2508779520.0,1168773120.0,8866570240.0,21074952192.0,7248700.0,54594137.0
12-04 09:48:19,2.768,1.174,93.708,0.0,0.0,2.349,0.0,0.0,0.0,0.0,2508754944.0,1168773120.0,8872415232.0,21069131776.0,8199629.0,62610545.0
12-04 09:48:20,2.583,1.833,93.833,0.083,0.0,1.667,0.0,20480.0,0.0,3.0,2509369344.0,1168781312.0,8875921408.0,21065003008.0,5807122.0,42258476.0
12-04 09:48:21,2.649,1.573,93.957,0.0,0.0,1.821,0.0,0.0,0.0,0.0,2510225408.0,1168781312.0,8879636480.0,21060431872.0,5814468.0,43497138.0
12-04 09:48:22,2.510,1.506,94.561,0.0,0.0,1.423,0.0,122880.0,0.0,9.0,2509086720.0,1168781312.0,8884318208.0,21056888832.0,5980657.0,43653162.0
12-04 09:48:23,2.757,1.504,93.901,0.0,0.0,1.838,0.0,0.0,0.0,0.0,2510409728.0,1168781312.0,8887664640.0,21052219392.0,5799781.0,42606784.0
12-04 09:48:24,2.739,1.826,93.278,0.0,0.0,2.158,0.0,0.0,0.0,0.0,2510077952.0,1168781312.0,8891498496.0,21048717312.0,5833133.0,42118406.0
12-04 09:48:25,2.101,2.017,94.202,0.252,0.0,1.429,0.0,28672.0,0.0,3.0,2510508032.0,1168789504.0,8895524864.0,21044252672.0,5889071.0,42297911.0
12-04 09:48:26,2.577,1.746,93.350,0.0,0.0,2.328,0.0,0.0,0.0,0.0,2510446592.0,1168789504.0,8899403776.0,21040435200.0,6099408.0,44014344.0
12-04 09:48:27,2.506,1.671,94.069,0.0,0.0,1.754,0.0,90112.0,0.0,7.0,2510110720.0,1168789504.0,8902369280.0,21037805568.0,5759664.0,42032977.0
12-04 09:48:28,2.174,1.171,94.565,0.0,0.0,2.090,0.0,0.0,0.0,0.0,2511323136.0,1168789504.0,8906833920.0,21032128512.0,5759663.0,42661345.0
12-04 09:48:29,2.931,1.089,93.970,0.0,0.0,2.010,0.0,0.0,0.0,0.0,2511376384.0,1168789504.0,8910286848.0,21028622336.0,6003164.0,44176714.0
12-04 09:48:30,2.267,1.259,94.458,0.0,0.0,2.015,0.0,0.0,0.0,0.0,2511589376.0,1168789504.0,8914251776.0,21024444416.0,5701652.0,41003838.0
12-04 09:48:31,2.826,2.161,93.101,0.166,0.0,1.746,0.0,12288.0,0.0,2.0,2510876672.0,1168797696.0,8918310912.0,21021089792.0,5947151.0,42671236.0
12-04 09:48:32,2.104,1.431,94.192,0.0,0.0,2.273,0.0,139264.0,0.0,15.0,2511409152.0,1168797696.0,8922140672.0,21016727552.0,6136305.0,43932043.0
12-04 09:48:33,2.176,1.506,94.226,0.0,0.0,2.092,0.0,0.0,0.0,0.0,2511626240.0,1168797696.0,8925315072.0,21013336064.0,5767905.0,41607558.0
12-04 09:48:34,2.743,1.330,93.766,0.0,0.0,2.161,0.0,0.0,0.0,0.0,2511261696.0,1168797696.0,8929923072.0,21009092608.0,5810506.0,42577941.0
12-04 09:48:35,2.183,1.343,95.046,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2511388672.0,1168797696.0,8934002688.0,21004886016.0,5411719.0,39698826.0
12-04 09:48:36,2.931,1.843,93.467,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2513141760.0,1168797696.0,8936144896.0,21000990720.0,6330895.0,46261400.0
12-04 09:48:37,3.397,1.657,92.461,0.166,0.0,2.320,0.0,114688.0,0.0,9.0,2511929344.0,1168805888.0,8940834816.0,20997505024.0,6016915.0,43669420.0
12-04 09:48:38,2.179,1.341,94.552,0.0,0.0,1.928,0.0,0.0,0.0,0.0,2512920576.0,1168805888.0,8944594944.0,20992753664.0,6023079.0,43760941.0
12-04 09:48:39,2.601,1.342,94.463,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2513096704.0,1168805888.0,8947965952.0,20989206528.0,5565281.0,40076945.0
12-04 09:48:40,2.183,1.595,94.207,0.0,0.0,2.015,0.0,12288.0,0.0,3.0,2513678336.0,1168805888.0,8951623680.0,20984967168.0,6081132.0,43812674.0
12-04 09:48:41,2.012,1.174,94.887,0.0,0.0,1.928,0.0,0.0,0.0,0.0,2513055744.0,1168805888.0,8955510784.0,20981702656.0,5448215.0,39773720.0
12-04 09:48:42,1.839,0.920,95.234,0.0,0.0,2.007,0.0,69632.0,0.0,5.0,2512891904.0,1168805888.0,8959492096.0,20977885184.0,5339154.0,40020936.0
12-04 09:48:43,1.846,0.587,96.728,0.168,0.0,0.671,0.0,12288.0,0.0,2.0,2513498112.0,1168814080.0,8961740800.0,20975022080.0,3158671.0,23353712.0
12-04 09:48:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2513715200.0,1168814080.0,8962064384.0,20974481408.0,11556.0,21783.0
12-04 09:48:45,1.173,0.419,97.404,0.0,0.0,1.005,0.0,0.0,0.0,0.0,2514051072.0,1168814080.0,8962064384.0,20974145536.0,2291900.0,16817043.0
12-04 09:48:46,0.835,0.418,98.079,0.0,0.0,0.668,0.0,0.0,0.0,0.0,2513932288.0,1168814080.0,8966561792.0,20969766912.0,4101059.0,34314981.0
12-04 09:48:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2514186240.0,1168814080.0,8966688768.0,20969385984.0,10638.0,20528.0
12-04 09:48:48,0.167,0.334,99.499,0.0,0.0,0.0,0.0,104230912.0,0.0,108.0,2514948096.0,1168814080.0,8966688768.0,20968624128.0,19925.0,39926.0
12-04 09:48:49,0.250,0.083,99.417,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2515062784.0,1168822272.0,8966692864.0,20968497152.0,11700.0,22121.0
12-04 09:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515189760.0,1168822272.0,8966692864.0,20968370176.0,10441.0,19391.0
12-04 09:48:51,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2515189760.0,1168822272.0,8966692864.0,20968370176.0,11555.0,21773.0
12-04 09:48:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2515189760.0,1168822272.0,8966692864.0,20968370176.0,10444.0,20245.0
12-04 09:48:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515189760.0,1168822272.0,8966692864.0,20968370176.0,10114.0,19477.0
12-04 09:48:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515189760.0,1168822272.0,8966692864.0,20968370176.0,11075.0,20930.0
12-04 09:48:55,0.167,0.167,99.583,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2515181568.0,1168830464.0,8966692864.0,20968370176.0,10673.0,20581.0
12-04 09:48:56,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2515181568.0,1168830464.0,8966692864.0,20968370176.0,11517.0,21478.0
12-04 09:48:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2515181568.0,1168830464.0,8966692864.0,20968370176.0,10971.0,20581.0
12-04 09:48:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2515181568.0,1168830464.0,8966692864.0,20968370176.0,10558.0,20241.0
12-04 09:48:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515181568.0,1168830464.0,8966692864.0,20968370176.0,11021.0,21012.0
12-04 09:49:00,0.083,0.167,99.333,0.417,0.0,0.0,0.0,32768.0,0.0,4.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,11582.0,21550.0
12-04 09:49:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,11854.0,20437.0
12-04 09:49:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,10734.0,20284.0
12-04 09:49:03,0.0,0.0,99.916,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,10362.0,19386.0
12-04 09:49:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,11341.0,20200.0
12-04 09:49:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515300352.0,1168838656.0,8966692864.0,20968243200.0,14249.0,24106.0
12-04 09:49:06,0.250,0.166,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2515288064.0,1168846848.0,8966696960.0,20968243200.0,12684.0,22138.0
12-04 09:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2515288064.0,1168846848.0,8966696960.0,20968243200.0,11610.0,20938.0
12-04 09:49:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,11.0,2515939328.0,1168846848.0,8966696960.0,20967591936.0,29613.0,39295.0
12-04 09:49:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515939328.0,1168846848.0,8966696960.0,20967591936.0,11673.0,21092.0
12-04 09:49:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515939328.0,1168846848.0,8966696960.0,20967591936.0,12325.0,21650.0
12-04 09:49:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515931136.0,1168846848.0,8966696960.0,20967600128.0,11240.0,19938.0
12-04 09:49:12,0.0,0.167,99.666,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2515922944.0,1168855040.0,8966696960.0,20967600128.0,11768.0,20935.0
12-04 09:49:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515922944.0,1168855040.0,8966696960.0,20967600128.0,11190.0,19967.0
12-04 09:49:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515918848.0,1168855040.0,8966701056.0,20967600128.0,12465.0,23690.0
12-04 09:49:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2515918848.0,1168855040.0,8966701056.0,20967600128.0,11145.0,21145.0
12-04 09:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2515918848.0,1168855040.0,8966701056.0,20967600128.0,11302.0,21415.0
12-04 09:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2515914752.0,1168855040.0,8966705152.0,20967600128.0,10346.0,19477.0
12-04 09:49:18,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2515906560.0,1168863232.0,8966705152.0,20967600128.0,10792.0,20470.0
12-04 09:49:19,0.167,0.333,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2515906560.0,1168863232.0,8966705152.0,20967600128.0,161816.0,1096542.0
12-04 09:49:20,1.933,1.176,95.210,0.0,0.0,1.681,0.0,0.0,0.0,0.0,2515222528.0,1168863232.0,8968249344.0,20966739968.0,4497102.0,32309344.0
12-04 09:49:21,2.985,1.493,93.781,0.0,0.0,1.741,0.0,0.0,0.0,0.0,2515570688.0,1168863232.0,8972455936.0,20962185216.0,5791128.0,42771902.0
12-04 09:49:22,2.104,1.094,95.118,0.0,0.0,1.684,0.0,69632.0,0.0,5.0,2514460672.0,1168863232.0,8976084992.0,20959666176.0,5461123.0,39526744.0
12-04 09:49:23,2.271,1.346,95.038,0.0,0.0,1.346,0.0,10457088.0,0.0,12.0,2514661376.0,1168863232.0,8979574784.0,20955975680.0,5703493.0,41185516.0
12-04 09:49:24,2.349,1.846,93.540,0.084,0.0,2.181,0.0,12288.0,0.0,2.0,2514894848.0,1168871424.0,8983650304.0,20951658496.0,6333960.0,45463701.0
12-04 09:49:25,2.682,1.425,93.881,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2515132416.0,1168871424.0,8988057600.0,20947013632.0,6573545.0,47972395.0
12-04 09:49:26,1.759,1.256,95.980,0.0,0.0,1.005,0.0,0.0,0.0,0.0,2516185088.0,1168871424.0,8989839360.0,20944179200.0,4016700.0,29128861.0
12-04 09:49:27,1.519,0.759,96.624,0.0,0.0,1.097,0.0,98304.0,0.0,8.0,2515963904.0,1168871424.0,8992854016.0,20941385728.0,4192450.0,29936011.0
12-04 09:49:28,2.176,1.255,94.979,0.0,0.0,1.590,0.0,0.0,0.0,0.0,2516918272.0,1168871424.0,8996818944.0,20936466432.0,5037619.0,36793621.0
12-04 09:49:29,2.101,1.513,94.370,0.0,0.0,2.017,0.0,0.0,0.0,0.0,2516770816.0,1168871424.0,9001115648.0,20932317184.0,6792735.0,49920585.0
12-04 09:49:30,2.680,1.424,93.635,0.168,0.0,2.094,0.0,20480.0,0.0,3.0,2516496384.0,1168879616.0,9005330432.0,20928368640.0,6839932.0,50480387.0
12-04 09:49:31,2.912,1.664,93.261,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2516156416.0,1168879616.0,9010454528.0,20923584512.0,7302040.0,54448741.0
12-04 09:49:32,2.494,1.663,93.516,0.0,0.0,2.328,0.0,73728.0,0.0,5.0,2516733952.0,1168879616.0,9015275520.0,20918185984.0,6819716.0,52124970.0
12-04 09:49:33,2.034,1.102,95.0,0.0,0.0,1.864,0.0,16384.0,0.0,1.0,2517512192.0,1168879616.0,9019338752.0,20913344512.0,6775347.0,50162119.0
12-04 09:49:34,3.013,1.088,94.142,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2516434944.0,1168879616.0,9023451136.0,20910309376.0,6248271.0,44972157.0
12-04 09:49:35,3.083,1.667,93.250,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2516647936.0,1168879616.0,9028190208.0,20905357312.0,6383955.0,45863700.0
12-04 09:49:36,2.843,1.338,93.813,0.167,0.0,1.839,0.0,28672.0,0.0,3.0,2516414464.0,1168887808.0,9031843840.0,20901928960.0,6267053.0,45485461.0
12-04 09:49:37,2.673,1.420,93.734,0.0,0.0,2.172,0.0,90112.0,0.0,6.0,2517274624.0,1168887808.0,9035366400.0,20897546240.0,6228789.0,44999802.0
12-04 09:49:38,2.530,1.349,94.266,0.0,0.0,1.855,0.0,16384.0,0.0,2.0,2519150592.0,1168887808.0,9039028224.0,20892008448.0,6266135.0,45164195.0
12-04 09:49:39,2.755,1.419,93.656,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2518282240.0,1168887808.0,9043709952.0,20888195072.0,6312585.0,45832933.0
12-04 09:49:40,2.510,1.339,93.808,0.0,0.0,2.343,0.0,0.0,0.0,0.0,2518695936.0,1168887808.0,9047306240.0,20884185088.0,5966038.0,42386456.0
12-04 09:49:41,2.259,1.339,93.724,0.167,0.0,2.510,0.0,12288.0,0.0,2.0,2517798912.0,1168896000.0,9051860992.0,20880519168.0,6667467.0,48550673.0
12-04 09:49:42,2.106,1.264,94.608,0.0,0.0,2.022,0.0,77824.0,0.0,5.0,2517147648.0,1168896000.0,9056071680.0,20876959744.0,6441211.0,46911907.0
12-04 09:49:43,2.357,1.431,94.697,0.0,0.0,1.515,0.0,24576.0,0.0,6.0,2518011904.0,1168896000.0,9059876864.0,20872290304.0,5841451.0,41818247.0
12-04 09:49:44,2.787,1.351,94.341,0.0,0.0,1.520,0.0,0.0,0.0,0.0,2519089152.0,1168896000.0,9062440960.0,20868648960.0,5873713.0,42099414.0
12-04 09:49:45,2.337,1.336,94.240,0.0,0.0,2.087,0.0,0.0,0.0,0.0,2519384064.0,1168896000.0,9067024384.0,20863770624.0,6667533.0,50081078.0
12-04 09:49:46,2.343,1.841,93.640,0.084,0.0,2.092,0.0,12288.0,0.0,2.0,2519728128.0,1168904192.0,9071570944.0,20858871808.0,6562570.0,47181339.0
12-04 09:49:47,2.660,1.746,93.516,0.0,0.0,2.078,0.0,69632.0,0.0,5.0,2519650304.0,1168904192.0,9075388416.0,20855132160.0,6151407.0,44759137.0
12-04 09:49:48,2.339,1.671,94.319,0.0,0.0,1.671,0.0,90112.0,0.0,6.0,2520875008.0,1168904192.0,9079386112.0,20849909760.0,5765608.0,41241481.0
12-04 09:49:49,2.099,1.175,94.878,0.0,0.0,1.847,0.0,0.0,0.0,0.0,2519461888.0,1168904192.0,9083719680.0,20846989312.0,6163904.0,45826003.0
12-04 09:49:50,2.583,1.583,93.167,0.0,0.0,2.667,0.0,12288.0,0.0,3.0,2520248320.0,1168904192.0,9087553536.0,20842369024.0,6473901.0,47414570.0
12-04 09:49:51,2.172,1.420,94.319,0.251,0.0,1.838,0.0,12288.0,0.0,2.0,2521190400.0,1168912384.0,9091633152.0,20837339136.0,5727899.0,41708013.0
12-04 09:49:52,2.852,1.678,93.540,0.0,0.0,1.930,0.0,49152.0,0.0,3.0,2520375296.0,1168912384.0,9095835648.0,20833951744.0,6856373.0,48903387.0
12-04 09:49:53,1.760,1.509,95.557,0.0,0.0,1.174,0.0,119894016.0,0.0,117.0,2521055232.0,1168912384.0,9098063872.0,20831043584.0,4341021.0,31085190.0
12-04 09:49:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2520678400.0,1168912384.0,9099481088.0,20830003200.0,11977.0,22045.0
12-04 09:49:55,0.751,0.417,98.331,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2520686592.0,1168912384.0,9099481088.0,20829995008.0,989923.0,6908132.0
12-04 09:49:56,1.348,0.590,97.051,0.0,0.0,1.011,0.0,0.0,0.0,0.0,2520698880.0,1168912384.0,9100992512.0,20828471296.0,3032952.0,21282764.0
12-04 09:49:57,2.680,1.424,94.054,0.168,0.0,1.675,0.0,126976.0,0.0,10.0,2520719360.0,1168920576.0,9104945152.0,20824489984.0,6394633.0,46921042.0
12-04 09:49:58,2.365,1.943,92.990,0.0,0.0,2.703,0.0,12288.0,0.0,1.0,2521563136.0,1168920576.0,9113219072.0,20815372288.0,11615866.0,91461823.0
12-04 09:49:59,2.256,1.587,94.069,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2520223744.0,1168920576.0,9118363648.0,20811567104.0,6050506.0,44459372.0
12-04 09:50:00,2.527,1.601,93.682,0.0,0.0,2.190,0.0,0.0,0.0,0.0,2521059328.0,1168920576.0,9123954688.0,20805140480.0,9189780.0,70190197.0
12-04 09:50:01,2.419,1.585,93.411,0.0,0.0,2.585,0.0,0.0,0.0,0.0,2522202112.0,1168920576.0,9128841216.0,20799111168.0,7770476.0,58508709.0
12-04 09:50:02,2.161,1.746,93.682,0.0,0.0,2.411,0.0,86016.0,0.0,6.0,2522664960.0,1168920576.0,9133219840.0,20794269696.0,6876186.0,51876542.0
12-04 09:50:03,2.691,1.850,93.272,0.168,0.0,2.019,0.0,12288.0,0.0,2.0,2522488832.0,1168928768.0,9138167808.0,20789489664.0,7787820.0,57412197.0
12-04 09:50:04,2.773,1.513,93.866,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2522681344.0,1168928768.0,9143205888.0,20784259072.0,7198769.0,53872429.0
12-04 09:50:05,1.849,1.261,94.958,0.0,0.0,1.933,0.0,8192.0,0.0,1.0,2522836992.0,1168928768.0,9147502592.0,20779806720.0,5965537.0,43642804.0
12-04 09:50:06,2.985,1.658,93.449,0.0,0.0,1.907,0.0,0.0,0.0,0.0,2522722304.0,1168928768.0,9151606784.0,20775817216.0,6038332.0,44135695.0
12-04 09:50:07,1.928,1.509,94.384,0.0,0.0,2.179,0.0,81920.0,0.0,5.0,2523906048.0,1168928768.0,9154879488.0,20771360768.0,6245782.0,46020316.0
12-04 09:50:08,2.508,1.505,93.645,0.0,0.0,2.341,0.0,28672.0,0.0,3.0,2523459584.0,1168928768.0,9159962624.0,20766724096.0,6670238.0,48715847.0
12-04 09:50:09,2.743,1.579,93.433,0.249,0.0,1.995,0.0,28672.0,0.0,3.0,2523406336.0,1168936960.0,9163325440.0,20763406336.0,6216748.0,45506455.0
12-04 09:50:10,3.081,1.749,92.923,0.0,0.0,2.248,0.0,0.0,0.0,0.0,2523951104.0,1168936960.0,9168207872.0,20757979136.0,6287615.0,45338910.0
12-04 09:50:11,2.333,1.917,93.750,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2523136000.0,1168936960.0,9172402176.0,20754599936.0,5965732.0,43567305.0
12-04 09:50:12,2.341,1.672,94.314,0.0,0.0,1.672,0.0,81920.0,0.0,6.0,2523656192.0,1168936960.0,9176006656.0,20750475264.0,6015082.0,44215124.0
12-04 09:50:13,3.071,1.577,93.112,0.0,0.0,2.241,0.0,0.0,0.0,0.0,2524368896.0,1168936960.0,9179176960.0,20746592256.0,6141769.0,44166846.0
12-04 09:50:14,2.510,1.841,93.556,0.0,0.0,2.092,0.0,0.0,0.0,0.0,2524950528.0,1168936960.0,9183535104.0,20741652480.0,6690423.0,49305696.0
12-04 09:50:15,2.341,1.505,93.896,0.084,0.0,2.174,0.0,12288.0,0.0,2.0,2524557312.0,1168945152.0,9188134912.0,20737437696.0,6137907.0,44643909.0
12-04 09:50:16,3.506,1.419,93.072,0.0,0.0,2.003,0.0,0.0,0.0,0.0,2524360704.0,1168945152.0,9192534016.0,20733235200.0,6460490.0,47231892.0
12-04 09:50:17,2.113,0.930,95.013,0.0,0.0,1.944,0.0,69632.0,0.0,5.0,2524815360.0,1168945152.0,9196011520.0,20729303040.0,5828128.0,41842465.0
12-04 09:50:18,2.106,1.348,94.608,0.0,0.0,1.938,0.0,40960.0,0.0,8.0,2525102080.0,1168945152.0,9200033792.0,20724994048.0,6236631.0,45559119.0
12-04 09:50:19,2.347,1.844,93.713,0.0,0.0,2.096,0.0,0.0,0.0,0.0,2525679616.0,1168945152.0,9204154368.0,20720295936.0,6524470.0,47108093.0
12-04 09:50:20,2.588,1.503,93.740,0.083,0.0,2.087,0.0,12288.0,0.0,2.0,2525216768.0,1168953344.0,9207681024.0,20717223936.0,5875696.0,42731194.0
12-04 09:50:21,3.025,1.429,93.697,0.0,0.0,1.849,0.0,0.0,0.0,0.0,2525298688.0,1168953344.0,9211994112.0,20712828928.0,6436645.0,46965698.0
12-04 09:50:22,2.845,1.590,93.556,0.0,0.0,2.008,0.0,73728.0,0.0,5.0,2526121984.0,1168953344.0,9215655936.0,20708343808.0,6121514.0,44805809.0
12-04 09:50:23,2.510,1.255,94.393,0.0,0.0,1.841,0.0,120147968.0,0.0,117.0,2526334976.0,1168953344.0,9219932160.0,20703854592.0,6241284.0,46631153.0
12-04 09:50:24,2.012,0.922,95.390,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2527055872.0,1168953344.0,9222660096.0,20700405760.0,4947230.0,35904340.0
12-04 09:50:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2526310400.0,1168953344.0,9224101888.0,20699709440.0,12907.0,22678.0
12-04 09:50:26,0.749,0.500,98.418,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2526302208.0,1168961536.0,9224101888.0,20699709440.0,565266.0,3810616.0
12-04 09:50:27,1.340,0.754,97.236,0.0,0.0,0.670,0.0,102400.0,0.0,8.0,2526535680.0,1168961536.0,9224695808.0,20698882048.0,2691293.0,19165958.0
12-04 09:50:28,3.083,1.750,92.667,0.0,0.0,2.500,0.0,0.0,0.0,0.0,2527342592.0,1168961536.0,9230094336.0,20692676608.0,8514619.0,64692164.0
12-04 09:50:29,1.433,0.843,96.374,0.0,0.0,1.349,0.0,0.0,0.0,0.0,2526380032.0,1168961536.0,9235193856.0,20688539648.0,5152897.0,38672383.0
12-04 09:50:30,3.580,1.249,93.256,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2549641216.0,1168961536.0,9242251264.0,20658221056.0,10287931.0,85066081.0
12-04 09:50:31,2.583,1.833,93.417,0.0,0.0,2.167,0.0,0.0,0.0,0.0,2550439936.0,1168961536.0,9248268288.0,20651405312.0,7937683.0,59729683.0
12-04 09:50:32,1.513,0.672,96.303,0.252,0.0,1.261,0.0,90112.0,0.0,7.0,2551017472.0,1168969728.0,9251590144.0,20647497728.0,6241574.0,50827377.0
12-04 09:50:33,1.847,1.679,93.955,0.0,0.0,2.519,0.0,12288.0,0.0,1.0,2551291904.0,1168969728.0,9258119168.0,20640694272.0,8554391.0,65072284.0
12-04 09:50:34,2.592,1.254,93.729,0.0,0.0,2.425,0.0,0.0,0.0,0.0,2551750656.0,1168969728.0,9263198208.0,20635156480.0,8184393.0,63148589.0
12-04 09:50:35,2.397,1.570,94.628,0.0,0.0,1.405,0.0,0.0,0.0,0.0,2550480896.0,1168969728.0,9267793920.0,20631830528.0,5427177.0,40578049.0
12-04 09:50:36,2.936,1.007,93.876,0.0,0.0,2.181,0.0,0.0,0.0,0.0,2551894016.0,1168969728.0,9271275520.0,20626935808.0,6455809.0,49724754.0
12-04 09:50:37,2.415,1.665,93.672,0.0,0.0,2.248,0.0,94208.0,0.0,6.0,2552664064.0,1168969728.0,9275666432.0,20621774848.0,6648415.0,50209304.0
12-04 09:50:38,1.598,1.262,95.290,0.084,0.0,1.766,0.0,32768.0,0.0,3.0,2551554048.0,1168977920.0,9279909888.0,20618633216.0,5258056.0,38302219.0
12-04 09:50:39,2.096,1.509,94.384,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2550820864.0,1168977920.0,9284444160.0,20614832128.0,6591384.0,48895768.0
12-04 09:50:40,2.425,1.087,94.314,0.0,0.0,2.174,0.0,8192.0,0.0,1.0,2551070720.0,1168977920.0,9288921088.0,20610105344.0,6131318.0,45369612.0
12-04 09:50:41,1.839,1.505,94.649,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2551664640.0,1168977920.0,9291423744.0,20607008768.0,5886656.0,43660870.0
12-04 09:50:42,2.502,1.334,94.495,0.0,0.0,1.668,0.0,73728.0,0.0,5.0,2552184832.0,1168977920.0,9295618048.0,20602294272.0,5606597.0,41317408.0
12-04 09:50:43,2.096,1.509,94.300,0.0,0.0,2.096,0.0,12288.0,0.0,1.0,2552291328.0,1168977920.0,9300135936.0,20597669888.0,6167069.0,44898682.0
12-04 09:50:44,2.168,1.168,94.662,0.250,0.0,1.751,0.0,28672.0,0.0,3.0,2551922688.0,1168986112.0,9301991424.0,20596174848.0,4254744.0,30379195.0
12-04 09:50:45,1.849,0.840,95.966,0.0,0.0,1.345,0.0,0.0,0.0,0.0,2553286656.0,1168986112.0,9306005504.0,20590796800.0,6230311.0,48237436.0
12-04 09:50:46,2.167,1.667,94.083,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2553360384.0,1168986112.0,9310691328.0,20586037248.0,6223578.0,46220267.0
12-04 09:50:47,2.857,1.345,93.697,0.0,0.0,2.101,0.0,90112.0,0.0,6.0,2552958976.0,1168986112.0,9315217408.0,20581912576.0,7034318.0,51348759.0
12-04 09:50:48,2.259,1.172,94.812,0.0,0.0,1.757,0.0,77824.0,0.0,6.0,2554560512.0,1168986112.0,9318580224.0,20576948224.0,5131302.0,36629780.0
12-04 09:50:49,1.756,1.171,94.398,1.254,0.0,1.421,0.0,45342720.0,0.0,43.0,2555523072.0,1168986112.0,9321848832.0,20572717056.0,5115484.0,38753375.0
12-04 09:50:50,2.097,1.594,93.037,1.930,0.0,1.342,0.0,59994112.0,0.0,67.0,2555035648.0,1168994304.0,9326186496.0,20568858624.0,6726671.0,50839590.0
12-04 09:50:51,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2554597376.0,1168994304.0,9327415296.0,20568068096.0,183080.0,1207421.0
12-04 09:50:52,0.416,0.416,98.918,0.0,0.0,0.250,0.0,40960.0,0.0,3.0,2554580992.0,1168994304.0,9327431680.0,20568068096.0,414646.0,2819035.0
12-04 09:50:53,3.091,1.754,92.648,0.0,0.0,2.506,0.0,49152.0,0.0,10.0,2554224640.0,1168994304.0,9331441664.0,20564414464.0,6991123.0,51203570.0
12-04 09:50:54,2.244,1.413,93.682,0.0,0.0,2.660,0.0,0.0,0.0,0.0,2555133952.0,1168994304.0,9336467456.0,20558479360.0,8136165.0,62866438.0
12-04 09:50:55,2.755,1.586,93.489,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2554388480.0,1168994304.0,9343008768.0,20552683520.0,8327354.0,64167718.0
12-04 09:50:56,2.331,1.332,93.922,0.083,0.0,2.331,0.0,12288.0,0.0,2.0,2555494400.0,1169002496.0,9347334144.0,20547244032.0,7069114.0,53381507.0
12-04 09:50:57,1.589,1.171,95.736,0.0,0.0,1.505,0.0,77824.0,0.0,5.0,2554994688.0,1169002496.0,9351413760.0,20543664128.0,5755174.0,44871907.0
12-04 09:50:58,0.334,0.251,98.997,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2555023360.0,1169002496.0,9352728576.0,20542320640.0,824426.0,5915978.0
12-04 09:50:59,2.250,1.083,95.250,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2554884096.0,1169002496.0,9353760768.0,20541427712.0,3246539.0,22804885.0
12-04 09:51:00,1.177,0.505,97.393,0.0,0.0,0.925,0.0,12288.0,0.0,3.0,2554642432.0,1169002496.0,9356070912.0,20539359232.0,2848260.0,19901872.0
12-04 09:51:01,1.667,1.333,95.500,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2554990592.0,1169002496.0,9358589952.0,20536492032.0,3948777.0,27560770.0
12-04 09:51:02,2.773,1.429,92.941,0.168,0.0,2.689,0.0,90112.0,0.0,7.0,2555441152.0,1169010688.0,9364828160.0,20529795072.0,9981325.0,77515413.0
12-04 09:51:03,2.730,1.902,92.308,0.0,0.0,3.060,0.0,0.0,0.0,0.0,2556796928.0,1169010688.0,9370812416.0,20522455040.0,8772438.0,67085277.0
12-04 09:51:04,2.335,1.251,94.912,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2555609088.0,1169010688.0,9375203328.0,20519251968.0,5353228.0,39285889.0
12-04 09:51:05,2.510,1.506,93.473,0.0,0.0,2.510,0.0,0.0,0.0,0.0,2555531264.0,1169010688.0,9381691392.0,20512841728.0,9624592.0,75550459.0
12-04 09:51:06,1.841,1.255,95.146,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2554671104.0,1169010688.0,9385996288.0,20509396992.0,5596548.0,41153330.0
12-04 09:51:07,2.736,2.156,92.786,0.0,0.0,2.322,0.0,65536.0,0.0,5.0,2556440576.0,1169010688.0,9390473216.0,20503150592.0,8713840.0,67939348.0
12-04 09:51:08,3.065,1.657,92.875,0.249,0.0,2.154,0.0,45056.0,0.0,4.0,2556268544.0,1169018880.0,9394552832.0,20499234816.0,6188028.0,44359226.0
12-04 09:51:09,2.261,1.256,93.719,0.0,0.0,2.764,0.0,0.0,0.0,0.0,2556178432.0,1169018880.0,9400430592.0,20493447168.0,7428545.0,56383678.0
12-04 09:51:10,2.108,1.349,94.857,0.0,0.0,1.686,0.0,0.0,0.0,0.0,2555416576.0,1169018880.0,9404948480.0,20489691136.0,6137687.0,44618757.0
12-04 09:51:11,1.934,1.093,94.870,0.0,0.0,2.103,0.0,0.0,0.0,0.0,2555625472.0,1169018880.0,9409294336.0,20485136384.0,7103767.0,53449845.0
12-04 09:51:12,2.585,1.418,93.745,0.0,0.0,2.252,0.0,90112.0,0.0,6.0,2555985920.0,1169018880.0,9414258688.0,20479811584.0,7783394.0,59415471.0
12-04 09:51:13,2.504,1.419,94.324,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2556305408.0,1169018880.0,9417789440.0,20475961344.0,5750429.0,42041690.0
12-04 09:51:14,1.513,1.008,95.882,0.084,0.0,1.513,0.0,12288.0,0.0,2.0,2556575744.0,1169027072.0,9421594624.0,20471877632.0,5457820.0,40488047.0
12-04 09:51:15,2.196,1.267,94.848,0.0,0.0,1.689,0.0,8192.0,0.0,1.0,2557382656.0,1169027072.0,9426169856.0,20466495488.0,6952573.0,52610454.0
12-04 09:51:16,2.805,1.733,92.904,0.0,0.0,2.558,0.0,0.0,0.0,0.0,2556563456.0,1169027072.0,9430622208.0,20462862336.0,6695842.0,49622703.0
12-04 09:51:17,1.684,1.010,95.707,0.0,0.0,1.599,0.0,65536.0,0.0,5.0,2556731392.0,1169027072.0,9434497024.0,20458819584.0,5093573.0,37112636.0
12-04 09:51:18,2.517,0.923,94.883,0.0,0.0,1.678,0.0,16384.0,0.0,1.0,2557747200.0,1169027072.0,9438392320.0,20453908480.0,6193413.0,46317460.0
12-04 09:51:19,2.425,1.338,94.147,0.167,0.0,1.923,0.0,28672.0,0.0,3.0,2557644800.0,1169035264.0,9442508800.0,20449886208.0,6940491.0,52090288.0
12-04 09:51:20,1.254,0.836,96.656,0.0,0.0,1.254,0.0,0.0,0.0,0.0,2557108224.0,1169035264.0,9446985728.0,20445945856.0,5489282.0,44468654.0
12-04 09:51:21,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557161472.0,1169035264.0,9447813120.0,20445065216.0,10672.0,19544.0
12-04 09:51:22,0.0,0.0,99.917,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,2557161472.0,1169035264.0,9447813120.0,20445065216.0,17269.0,33583.0
12-04 09:51:23,0.0,0.251,99.749,0.0,0.0,0.0,0.0,125562880.0,0.0,125.0,2557227008.0,1169035264.0,9447813120.0,20444999680.0,12491.0,23195.0
12-04 09:51:24,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2557194240.0,1169043456.0,9447804928.0,20445032448.0,11060.0,20541.0
12-04 09:51:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557186048.0,1169043456.0,9447813120.0,20445032448.0,11171.0,20763.0
12-04 09:51:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557186048.0,1169043456.0,9447813120.0,20445032448.0,10996.0,20216.0
12-04 09:51:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2557186048.0,1169043456.0,9447813120.0,20445032448.0,12518.0,21638.0
12-04 09:51:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,2557693952.0,1169043456.0,9447813120.0,20444524544.0,11378.0,20851.0
12-04 09:51:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557693952.0,1169043456.0,9447813120.0,20444524544.0,11004.0,20731.0
12-04 09:51:30,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2557685760.0,1169051648.0,9447813120.0,20444524544.0,11870.0,21593.0
12-04 09:51:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557685760.0,1169051648.0,9447813120.0,20444524544.0,29540.0,40248.0
12-04 09:51:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2557685760.0,1169051648.0,9447813120.0,20444524544.0,10473.0,19209.0
12-04 09:51:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557685760.0,1169051648.0,9447813120.0,20444524544.0,11046.0,21082.0
12-04 09:51:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2557665280.0,1169051648.0,9447817216.0,20444540928.0,10930.0,20733.0
12-04 09:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2557665280.0,1169051648.0,9447817216.0,20444540928.0,29565.0,38130.0
12-04 09:51:36,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,10426.0,19324.0
12-04 09:51:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,11771.0,22212.0
12-04 09:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,28106.0,37731.0
12-04 09:51:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,10884.0,20647.0
12-04 09:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,11428.0,21458.0
12-04 09:51:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557665280.0,1169059840.0,9447817216.0,20444532736.0,11267.0,20665.0
12-04 09:51:42,0.0,0.083,99.666,0.250,0.0,0.0,0.0,77824.0,0.0,7.0,2557657088.0,1169068032.0,9447817216.0,20444532736.0,11025.0,20834.0
12-04 09:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2557657088.0,1169068032.0,9447817216.0,20444532736.0,10607.0,20551.0
12-04 09:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557652992.0,1169068032.0,9447821312.0,20444532736.0,11085.0,21364.0
12-04 09:51:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2557652992.0,1169068032.0,9447821312.0,20444532736.0,10245.0,19424.0
12-04 09:51:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557652992.0,1169068032.0,9447821312.0,20444532736.0,11248.0,20762.0
12-04 09:51:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2557779968.0,1169068032.0,9447821312.0,20444405760.0,11246.0,21067.0
12-04 09:51:48,0.167,0.417,99.333,0.083,0.0,0.0,0.0,69632.0,0.0,6.0,2558541824.0,1169076224.0,9447821312.0,20443635712.0,13832.0,23521.0
12-04 09:51:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558545920.0,1169076224.0,9447817216.0,20443635712.0,11016.0,20556.0
12-04 09:51:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2558545920.0,1169076224.0,9447817216.0,20443635712.0,10679.0,20289.0
12-04 09:51:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558545920.0,1169076224.0,9447817216.0,20443635712.0,11439.0,20599.0
12-04 09:51:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2558541824.0,1169076224.0,9447821312.0,20443635712.0,10764.0,20282.0
12-04 09:51:53,0.167,0.083,99.666,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2558541824.0,1169076224.0,9447821312.0,20443635712.0,11570.0,21124.0
12-04 09:51:54,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,10210.0,19167.0
12-04 09:51:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,10884.0,20552.0
12-04 09:51:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,11406.0,21657.0
12-04 09:51:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,11050.0,20647.0
12-04 09:51:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,11980.0,22282.0
12-04 09:51:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558533632.0,1169084416.0,9447821312.0,20443635712.0,10942.0,20328.0
12-04 09:52:00,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,10181.0,19047.0
12-04 09:52:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,11604.0,21699.0
12-04 09:52:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,10996.0,20283.0
12-04 09:52:03,0.167,0.083,99.667,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,11626.0,21082.0
12-04 09:52:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,12388.0,22179.0
12-04 09:52:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2558525440.0,1169092608.0,9447821312.0,20443635712.0,14029.0,23159.0
12-04 09:52:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2558521344.0,1169100800.0,9447817216.0,20443635712.0,11785.0,20757.0
12-04 09:52:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2558513152.0,1169100800.0,9447825408.0,20443635712.0,11699.0,20844.0
12-04 09:52:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2559148032.0,1169100800.0,9447825408.0,20443000832.0,29461.0,38772.0
12-04 09:52:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559148032.0,1169100800.0,9447825408.0,20443000832.0,12638.0,22381.0
12-04 09:52:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2559148032.0,1169100800.0,9447825408.0,20443000832.0,11925.0,20759.0
12-04 09:52:11,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2559148032.0,1169100800.0,9447825408.0,20443000832.0,28870.0,38008.0
12-04 09:52:12,0.751,0.0,99.083,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2559131648.0,1169108992.0,9447825408.0,20443009024.0,11210.0,19706.0
12-04 09:52:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559131648.0,1169108992.0,9447825408.0,20443009024.0,12237.0,21597.0
12-04 09:52:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559131648.0,1169108992.0,9447825408.0,20443009024.0,12015.0,22666.0
12-04 09:52:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559123456.0,1169108992.0,9447833600.0,20443009024.0,10462.0,19411.0
12-04 09:52:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559123456.0,1169108992.0,9447833600.0,20443009024.0,11961.0,22647.0
12-04 09:52:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2559377408.0,1169108992.0,9447833600.0,20442755072.0,10728.0,19659.0
12-04 09:52:18,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,11317.0,20972.0
12-04 09:52:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,13036.0,22619.0
12-04 09:52:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,10442.0,19233.0
12-04 09:52:21,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,10972.0,20515.0
12-04 09:52:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,10502.0,19275.0
12-04 09:52:23,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559369216.0,1169117184.0,9447833600.0,20442755072.0,13458.0,24888.0
12-04 09:52:24,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2559361024.0,1169125376.0,9447833600.0,20442755072.0,11360.0,21751.0
12-04 09:52:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2559361024.0,1169125376.0,9447833600.0,20442755072.0,10306.0,19428.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559361024.0,1169125376.0,9447833600.0,20442755072.0,11328.0,20336.0
12-04 09:52:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2559361024.0,1169125376.0,9447833600.0,20442755072.0,11246.0,20941.0
12-04 09:52:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2559750144.0,1169125376.0,9447833600.0,20442365952.0,11308.0,20863.0
12-04 09:52:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559750144.0,1169125376.0,9447833600.0,20442365952.0,10337.0,19404.0
12-04 09:52:30,0.249,0.166,99.252,0.249,0.0,0.083,0.0,28672.0,0.0,3.0,2559741952.0,1169133568.0,9447833600.0,20442365952.0,10924.0,20445.0
12-04 09:52:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559741952.0,1169133568.0,9447833600.0,20442365952.0,12142.0,22896.0
12-04 09:52:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2559864832.0,1169133568.0,9447837696.0,20442238976.0,10931.0,20378.0
12-04 09:52:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559864832.0,1169133568.0,9447837696.0,20442238976.0,11278.0,21083.0
12-04 09:52:34,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2559864832.0,1169133568.0,9447837696.0,20442238976.0,11867.0,20928.0
12-04 09:52:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559864832.0,1169133568.0,9447837696.0,20442238976.0,13590.0,23680.0
12-04 09:52:36,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2559856640.0,1169141760.0,9447837696.0,20442238976.0,11082.0,20282.0
12-04 09:52:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2559856640.0,1169141760.0,9447837696.0,20442238976.0,11282.0,20582.0
12-04 09:52:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,2559856640.0,1169141760.0,9447837696.0,20442238976.0,45512.0,54954.0
12-04 09:52:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559864832.0,1169141760.0,9447837696.0,20442230784.0,11592.0,20392.0
12-04 09:52:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559864832.0,1169141760.0,9447837696.0,20442230784.0,10884.0,20397.0
12-04 09:52:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559864832.0,1169141760.0,9447837696.0,20442230784.0,11527.0,21229.0
12-04 09:52:42,0.083,0.083,99.583,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2559856640.0,1169149952.0,9447837696.0,20442230784.0,11576.0,21322.0
12-04 09:52:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559856640.0,1169149952.0,9447837696.0,20442230784.0,10754.0,19519.0
12-04 09:52:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2559856640.0,1169149952.0,9447837696.0,20442230784.0,10999.0,20341.0
12-04 09:52:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2559856640.0,1169149952.0,9447837696.0,20442230784.0,10694.0,19411.0
12-04 09:52:46,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2559852544.0,1169149952.0,9447841792.0,20442230784.0,11112.0,20312.0
12-04 09:52:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2559844352.0,1169149952.0,9447841792.0,20442238976.0,11522.0,21841.0
12-04 09:52:48,0.251,0.167,99.415,0.167,0.0,0.0,0.0,65536.0,0.0,6.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,11446.0,21704.0
12-04 09:52:49,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,12032.0,22315.0
12-04 09:52:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,9988.0,19142.0
12-04 09:52:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,10306.0,19386.0
12-04 09:52:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,11280.0,21572.0
12-04 09:52:53,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560212992.0,1169158144.0,9447845888.0,20441858048.0,10174.0,19519.0
12-04 09:52:54,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,11070.0,20904.0
12-04 09:52:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,11116.0,20714.0
12-04 09:52:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,11694.0,21549.0
12-04 09:52:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,11438.0,21727.0
12-04 09:52:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,10980.0,20404.0
12-04 09:52:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560204800.0,1169166336.0,9447845888.0,20441858048.0,10508.0,19912.0
12-04 09:53:00,0.083,0.250,99.500,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2560196608.0,1169174528.0,9447845888.0,20441858048.0,11694.0,21616.0
12-04 09:53:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560196608.0,1169174528.0,9447845888.0,20441858048.0,11016.0,20556.0
12-04 09:53:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2560196608.0,1169174528.0,9447845888.0,20441858048.0,10370.0,19258.0
12-04 09:53:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2560196608.0,1169174528.0,9447845888.0,20441858048.0,11754.0,21462.0
12-04 09:53:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560196608.0,1169174528.0,9447845888.0,20441858048.0,12302.0,22020.0
12-04 09:53:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560192512.0,1169174528.0,9447849984.0,20441858048.0,13551.0,22974.0
12-04 09:53:06,0.250,0.167,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2560184320.0,1169182720.0,9447849984.0,20441858048.0,12518.0,22045.0
12-04 09:53:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2560184320.0,1169182720.0,9447849984.0,20441858048.0,11064.0,20016.0
12-04 09:53:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2560192512.0,1169182720.0,9447849984.0,20441849856.0,30440.0,39941.0
12-04 09:53:09,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560184320.0,1169182720.0,9447849984.0,20441858048.0,11900.0,21030.0
12-04 09:53:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560184320.0,1169182720.0,9447849984.0,20441858048.0,10762.0,19681.0
12-04 09:53:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560184320.0,1169182720.0,9447849984.0,20441858048.0,11583.0,21072.0
12-04 09:53:12,0.0,0.084,99.749,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2560176128.0,1169190912.0,9447849984.0,20441858048.0,12041.0,21835.0
12-04 09:53:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2560172032.0,1169190912.0,9447854080.0,20441858048.0,11574.0,20451.0
12-04 09:53:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560172032.0,1169190912.0,9447854080.0,20441858048.0,11296.0,21525.0
12-04 09:53:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560172032.0,1169190912.0,9447854080.0,20441858048.0,10910.0,20598.0
12-04 09:53:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560172032.0,1169190912.0,9447854080.0,20441858048.0,11956.0,22587.0
12-04 09:53:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560167936.0,1169190912.0,9447858176.0,20441858048.0,10164.0,19411.0
12-04 09:53:18,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2560159744.0,1169199104.0,9447858176.0,20441858048.0,10546.0,19408.0
12-04 09:53:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560159744.0,1169199104.0,9447858176.0,20441858048.0,11933.0,22495.0
12-04 09:53:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2560159744.0,1169199104.0,9447858176.0,20441858048.0,9994.0,19142.0
12-04 09:53:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560286720.0,1169199104.0,9447858176.0,20441731072.0,11110.0,20623.0
12-04 09:53:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560286720.0,1169199104.0,9447858176.0,20441731072.0,10185.0,19251.0
12-04 09:53:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560286720.0,1169199104.0,9447858176.0,20441731072.0,12323.0,22935.0
12-04 09:53:24,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2560286720.0,1169207296.0,9447858176.0,20441722880.0,12813.0,23679.0
12-04 09:53:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560286720.0,1169207296.0,9447858176.0,20441722880.0,10462.0,19411.0
12-04 09:53:26,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560286720.0,1169207296.0,9447858176.0,20441722880.0,11162.0,20403.0
12-04 09:53:27,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560286720.0,1169207296.0,9447858176.0,20441722880.0,10803.0,20755.0
12-04 09:53:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560790528.0,1169207296.0,9447862272.0,20441214976.0,10225.0,19180.0
12-04 09:53:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560790528.0,1169207296.0,9447862272.0,20441214976.0,11216.0,21100.0
12-04 09:53:30,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,11096.0,20338.0
12-04 09:53:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,11920.0,21842.0
12-04 09:53:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,10708.0,20353.0
12-04 09:53:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,11604.0,21728.0
12-04 09:53:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,11600.0,20971.0
12-04 09:53:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2560782336.0,1169215488.0,9447862272.0,20441214976.0,12964.0,21716.0
12-04 09:53:36,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,11212.0,20337.0
12-04 09:53:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,10870.0,19519.0
12-04 09:53:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,29097.0,39517.0
12-04 09:53:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,12905.0,22498.0
12-04 09:53:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,11468.0,21352.0
12-04 09:53:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560774144.0,1169223680.0,9447862272.0,20441214976.0,30136.0,40430.0
12-04 09:53:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2560765952.0,1169231872.0,9447862272.0,20441214976.0,10486.0,19366.0
12-04 09:53:43,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560765952.0,1169231872.0,9447862272.0,20441214976.0,11503.0,21150.0
12-04 09:53:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560761856.0,1169231872.0,9447866368.0,20441214976.0,9878.0,19113.0
12-04 09:53:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560761856.0,1169231872.0,9447866368.0,20441214976.0,10330.0,19568.0
12-04 09:53:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560761856.0,1169231872.0,9447866368.0,20441214976.0,11125.0,20337.0
12-04 09:53:47,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2560761856.0,1169231872.0,9447866368.0,20441214976.0,12052.0,21817.0
12-04 09:53:48,0.250,0.250,99.416,0.083,0.0,0.0,0.0,69632.0,0.0,8.0,2561138688.0,1169240064.0,9447870464.0,20440825856.0,10372.0,19639.0
12-04 09:53:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561138688.0,1169240064.0,9447870464.0,20440825856.0,13212.0,24340.0
12-04 09:53:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561138688.0,1169240064.0,9447870464.0,20440825856.0,11844.0,21706.0
12-04 09:53:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561138688.0,1169240064.0,9447870464.0,20440825856.0,10246.0,19386.0
12-04 09:53:52,0.083,0.167,99.667,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2561138688.0,1169240064.0,9447870464.0,20440825856.0,9965.0,19076.0
12-04 09:53:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561130496.0,1169240064.0,9447870464.0,20440834048.0,11455.0,21398.0
12-04 09:53:54,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,10532.0,20246.0
12-04 09:53:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,11382.0,21701.0
12-04 09:53:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,10940.0,20312.0
12-04 09:53:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,12635.0,22452.0
12-04 09:53:58,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,11416.0,20989.0
12-04 09:53:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561122304.0,1169248256.0,9447870464.0,20440834048.0,11554.0,21660.0
12-04 09:54:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,11096.0,20402.0
12-04 09:54:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,10230.0,19477.0
12-04 09:54:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,10924.0,20446.0
12-04 09:54:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,11226.0,21078.0
12-04 09:54:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,13569.0,22821.0
12-04 09:54:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561110016.0,1169256448.0,9447874560.0,20440834048.0,15428.0,25312.0
12-04 09:54:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2561101824.0,1169264640.0,9447874560.0,20440834048.0,11420.0,19706.0
12-04 09:54:07,0.167,0.083,99.667,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2561228800.0,1169264640.0,9447874560.0,20440707072.0,11563.0,20376.0
12-04 09:54:08,0.167,0.250,99.500,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,2561110016.0,1169264640.0,9447874560.0,20440825856.0,29966.0,38665.0
12-04 09:54:09,0.584,0.0,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561110016.0,1169264640.0,9447874560.0,20440825856.0,12614.0,22266.0
12-04 09:54:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2561101824.0,1169264640.0,9447874560.0,20440834048.0,10816.0,19524.0
12-04 09:54:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561097728.0,1169264640.0,9447878656.0,20440834048.0,11844.0,21136.0
12-04 09:54:12,0.084,0.0,99.749,0.167,0.0,0.0,0.0,102400.0,0.0,9.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,11745.0,20137.0
12-04 09:54:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,11266.0,20672.0
12-04 09:54:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,12167.0,21827.0
12-04 09:54:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,11531.0,21230.0
12-04 09:54:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,11892.0,20402.0
12-04 09:54:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2561089536.0,1169272832.0,9447878656.0,20440834048.0,27842.0,36334.0
12-04 09:54:18,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561081344.0,1169281024.0,9447878656.0,20440834048.0,11191.0,20863.0
12-04 09:54:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561077248.0,1169281024.0,9447882752.0,20440834048.0,13167.0,22727.0
12-04 09:54:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561077248.0,1169281024.0,9447882752.0,20440834048.0,10281.0,19138.0
12-04 09:54:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561077248.0,1169281024.0,9447882752.0,20440834048.0,11635.0,21675.0
12-04 09:54:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561077248.0,1169281024.0,9447882752.0,20440834048.0,12002.0,21435.0
12-04 09:54:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2561077248.0,1169281024.0,9447882752.0,20440834048.0,11509.0,21016.0
12-04 09:54:24,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2561069056.0,1169289216.0,9447882752.0,20440834048.0,11518.0,21575.0
12-04 09:54:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561064960.0,1169289216.0,9447886848.0,20440834048.0,10525.0,19743.0
12-04 09:54:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561064960.0,1169289216.0,9447886848.0,20440834048.0,10582.0,20218.0
12-04 09:54:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561064960.0,1169289216.0,9447886848.0,20440834048.0,10752.0,19862.0
12-04 09:54:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560684032.0,1169289216.0,9447886848.0,20441214976.0,11170.0,21061.0
12-04 09:54:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560684032.0,1169289216.0,9447886848.0,20441214976.0,10834.0,20555.0
12-04 09:54:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,12252.0,22712.0
12-04 09:54:31,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,11419.0,20671.0
12-04 09:54:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,11116.0,20396.0
12-04 09:54:33,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,11730.0,21215.0
12-04 09:54:34,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,10576.0,19415.0
12-04 09:54:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560675840.0,1169297408.0,9447886848.0,20441214976.0,13084.0,22539.0
12-04 09:54:36,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,10442.0,19233.0
12-04 09:54:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,11000.0,20646.0
12-04 09:54:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,30674.0,41702.0
12-04 09:54:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,13096.0,22575.0
12-04 09:54:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,11056.0,20313.0
12-04 09:54:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560667648.0,1169305600.0,9447886848.0,20441214976.0,11154.0,20793.0
12-04 09:54:42,0.167,0.083,99.667,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,10012.0,19295.0
12-04 09:54:43,0.0,0.084,99.833,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,10740.0,20003.0
12-04 09:54:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,11568.0,21478.0
12-04 09:54:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,11603.0,21777.0
12-04 09:54:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,10950.0,20355.0
12-04 09:54:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2560655360.0,1169313792.0,9447890944.0,20441214976.0,10978.0,20737.0
12-04 09:54:48,0.250,0.250,99.250,0.250,0.0,0.0,0.0,98304.0,0.0,9.0,2561036288.0,1169321984.0,9447890944.0,20440825856.0,12153.0,22021.0
12-04 09:54:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561032192.0,1169321984.0,9447895040.0,20440825856.0,11182.0,20556.0
12-04 09:54:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561032192.0,1169321984.0,9447895040.0,20440825856.0,10502.0,19275.0
12-04 09:54:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561032192.0,1169321984.0,9447895040.0,20440825856.0,11000.0,20646.0
12-04 09:54:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2561032192.0,1169321984.0,9447895040.0,20440825856.0,10864.0,20404.0
12-04 09:54:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561032192.0,1169321984.0,9447895040.0,20440825856.0,11438.0,21214.0
12-04 09:54:54,0.167,0.083,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2561024000.0,1169330176.0,9447895040.0,20440825856.0,11130.0,20494.0
12-04 09:54:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561024000.0,1169330176.0,9447895040.0,20440825856.0,11664.0,21768.0
12-04 09:54:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561024000.0,1169330176.0,9447895040.0,20440825856.0,10996.0,20245.0
12-04 09:54:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561024000.0,1169330176.0,9447895040.0,20440825856.0,11560.0,21173.0
12-04 09:54:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2561024000.0,1169330176.0,9447895040.0,20440825856.0,10603.0,20216.0
12-04 09:54:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561019904.0,1169330176.0,9447899136.0,20440825856.0,10562.0,19502.0
12-04 09:55:00,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2561011712.0,1169338368.0,9447899136.0,20440825856.0,11048.0,20609.0
12-04 09:55:01,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561011712.0,1169338368.0,9447899136.0,20440825856.0,12092.0,22828.0
12-04 09:55:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2560884736.0,1169338368.0,9447899136.0,20440952832.0,10875.0,20719.0
12-04 09:55:03,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560884736.0,1169338368.0,9447899136.0,20440952832.0,10064.0,19386.0
12-04 09:55:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561011712.0,1169338368.0,9447899136.0,20440825856.0,11316.0,20760.0
12-04 09:55:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561011712.0,1169338368.0,9447899136.0,20440825856.0,14637.0,24308.0
12-04 09:55:06,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2561003520.0,1169346560.0,9447899136.0,20440825856.0,11453.0,19772.0
12-04 09:55:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2561019904.0,1169346560.0,9447899136.0,20440809472.0,13996.0,23640.0
12-04 09:55:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2561146880.0,1169346560.0,9447899136.0,20440682496.0,28939.0,37913.0
12-04 09:55:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561146880.0,1169346560.0,9447899136.0,20440682496.0,12232.0,22217.0
12-04 09:55:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2561142784.0,1169346560.0,9447903232.0,20440682496.0,11985.0,21877.0
12-04 09:55:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561142784.0,1169346560.0,9447903232.0,20440682496.0,46390.0,55091.0
12-04 09:55:12,0.083,0.167,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2561134592.0,1169354752.0,9447903232.0,20440682496.0,12306.0,22105.0
12-04 09:55:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561134592.0,1169354752.0,9447903232.0,20440682496.0,12316.0,22308.0
12-04 09:55:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561134592.0,1169354752.0,9447903232.0,20440682496.0,10476.0,19324.0
12-04 09:55:15,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561134592.0,1169354752.0,9447903232.0,20440682496.0,10080.0,19386.0
12-04 09:55:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561134592.0,1169354752.0,9447903232.0,20440682496.0,11245.0,20972.0
12-04 09:55:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561126400.0,1169354752.0,9447903232.0,20440690688.0,10884.0,20648.0
12-04 09:55:18,0.167,0.167,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2561118208.0,1169362944.0,9447903232.0,20440690688.0,11523.0,21597.0
12-04 09:55:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561118208.0,1169362944.0,9447903232.0,20440690688.0,10878.0,20580.0
12-04 09:55:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2561110016.0,1169362944.0,9447911424.0,20440690688.0,11196.0,20494.0
12-04 09:55:21,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561110016.0,1169362944.0,9447911424.0,20440690688.0,10380.0,19568.0
12-04 09:55:22,0.084,0.0,99.833,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2561110016.0,1169362944.0,9447911424.0,20440690688.0,12323.0,23197.0
12-04 09:55:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561110016.0,1169362944.0,9447911424.0,20440690688.0,10496.0,19568.0
12-04 09:55:24,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2561101824.0,1169371136.0,9447911424.0,20440690688.0,10805.0,20402.0
12-04 09:55:25,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561101824.0,1169371136.0,9447911424.0,20440690688.0,11196.0,20851.0
12-04 09:55:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561101824.0,1169371136.0,9447911424.0,20440690688.0,12509.0,23222.0
12-04 09:55:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561101824.0,1169371136.0,9447911424.0,20440690688.0,11176.0,20624.0
12-04 09:55:28,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561245184.0,1169371136.0,9447911424.0,20440547328.0,10783.0,20512.0
12-04 09:55:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561245184.0,1169371136.0,9447911424.0,20440547328.0,10403.0,19477.0
12-04 09:55:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561236992.0,1169379328.0,9447911424.0,20440547328.0,10164.0,19184.0
12-04 09:55:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561236992.0,1169379328.0,9447911424.0,20440547328.0,10654.0,20395.0
12-04 09:55:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561228800.0,1169379328.0,9447911424.0,20440555520.0,11418.0,20928.0
12-04 09:55:33,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2560974848.0,1169379328.0,9447911424.0,20440809472.0,29543.0,40183.0
12-04 09:55:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560974848.0,1169379328.0,9447911424.0,20440809472.0,11108.0,20609.0
12-04 09:55:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560974848.0,1169379328.0,9447911424.0,20440809472.0,14173.0,24901.0
12-04 09:55:36,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,27742.0,37046.0
12-04 09:55:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,10970.0,19568.0
12-04 09:55:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,27791.0,36652.0
12-04 09:55:39,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,10976.0,20707.0
12-04 09:55:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,11018.0,20537.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560962560.0,1169387520.0,9447915520.0,20440809472.0,12058.0,22187.0
12-04 09:55:42,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2560954368.0,1169395712.0,9447915520.0,20440809472.0,12031.0,22652.0
12-04 09:55:43,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560954368.0,1169395712.0,9447915520.0,20440809472.0,10124.0,19270.0
12-04 09:55:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2560954368.0,1169395712.0,9447915520.0,20440809472.0,10505.0,19891.0
12-04 09:55:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2560954368.0,1169395712.0,9447915520.0,20440809472.0,11387.0,21684.0
12-04 09:55:46,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2560954368.0,1169395712.0,9447915520.0,20440809472.0,10226.0,19142.0
12-04 09:55:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2560946176.0,1169395712.0,9447915520.0,20440817664.0,9702.0,18158.0
12-04 09:55:48,0.167,0.333,99.333,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,2561200128.0,1169403904.0,9447915520.0,20440555520.0,11710.0,21351.0
12-04 09:55:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561073152.0,1169403904.0,9447915520.0,20440682496.0,12091.0,22825.0
12-04 09:55:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561073152.0,1169403904.0,9447915520.0,20440682496.0,9872.0,19142.0
12-04 09:55:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561069056.0,1169403904.0,9447919616.0,20440682496.0,11740.0,21767.0
12-04 09:55:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2561064960.0,1169403904.0,9447923712.0,20440682496.0,10698.0,19850.0
12-04 09:55:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2561064960.0,1169403904.0,9447923712.0,20440682496.0,11914.0,21998.0
12-04 09:55:54,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561056768.0,1169412096.0,9447923712.0,20440682496.0,10308.0,19408.0
12-04 09:55:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2561056768.0,1169412096.0,9447923712.0,20440682496.0,10290.0,19477.0
12-04 09:55:56,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2561056768.0,1169412096.0,9447923712.0,20440682496.0,12488.0,22926.0
12-04 09:55:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2561183744.0,1169412096.0,9447923712.0,20440555520.0,12715.0,23573.0
12-04 09:55:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561175552.0,1169412096.0,9447923712.0,20440563712.0,11194.0,20578.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561175552.0,1169412096.0,9447923712.0,20440563712.0,10356.0,19477.0
12-04 09:56:00,0.749,0.167,98.834,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,10763.0,20242.0
12-04 09:56:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,11076.0,20490.0
12-04 09:56:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,10532.0,19759.0
12-04 09:56:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,10224.0,19477.0
12-04 09:56:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,12871.0,23059.0
12-04 09:56:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561167360.0,1169420288.0,9447923712.0,20440563712.0,13638.0,23096.0
12-04 09:56:06,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2561171456.0,1169428480.0,9447927808.0,20440547328.0,12614.0,22571.0
12-04 09:56:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561171456.0,1169428480.0,9447927808.0,20440547328.0,11728.0,21095.0
12-04 09:56:08,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,2561814528.0,1169428480.0,9447927808.0,20439904256.0,28438.0,37369.0
12-04 09:56:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561814528.0,1169428480.0,9447927808.0,20439904256.0,12242.0,22130.0
12-04 09:56:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561814528.0,1169428480.0,9447927808.0,20439904256.0,10993.0,19719.0
12-04 09:56:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561814528.0,1169428480.0,9447927808.0,20439904256.0,12015.0,21586.0
12-04 09:56:12,0.083,0.250,99.500,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2561806336.0,1169436672.0,9447927808.0,20439904256.0,11519.0,20629.0
12-04 09:56:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561806336.0,1169436672.0,9447927808.0,20439904256.0,10985.0,19859.0
12-04 09:56:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561806336.0,1169436672.0,9447927808.0,20439904256.0,12072.0,22652.0
12-04 09:56:15,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561806336.0,1169436672.0,9447927808.0,20439904256.0,10142.0,19130.0
12-04 09:56:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561802240.0,1169436672.0,9447931904.0,20439904256.0,11818.0,20788.0
12-04 09:56:17,0.083,0.083,99.667,0.083,0.0,0.083,0.0,65536.0,0.0,5.0,2561794048.0,1169436672.0,9447931904.0,20439912448.0,10955.0,20672.0
12-04 09:56:18,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2561785856.0,1169444864.0,9447931904.0,20439912448.0,11578.0,21550.0
12-04 09:56:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561785856.0,1169444864.0,9447931904.0,20439912448.0,10312.0,19386.0
12-04 09:56:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2561785856.0,1169444864.0,9447931904.0,20439912448.0,10908.0,20470.0
12-04 09:56:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561785856.0,1169444864.0,9447931904.0,20439912448.0,11728.0,21504.0
12-04 09:56:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561781760.0,1169444864.0,9447936000.0,20439912448.0,10631.0,20441.0
12-04 09:56:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561781760.0,1169444864.0,9447936000.0,20439912448.0,10855.0,20580.0
12-04 09:56:24,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561773568.0,1169453056.0,9447936000.0,20439912448.0,10764.0,20312.0
12-04 09:56:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561773568.0,1169453056.0,9447936000.0,20439912448.0,11551.0,21239.0
12-04 09:56:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2561773568.0,1169453056.0,9447936000.0,20439912448.0,11292.0,20954.0
12-04 09:56:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561773568.0,1169453056.0,9447936000.0,20439912448.0,10743.0,20545.0
12-04 09:56:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2561527808.0,1169453056.0,9447936000.0,20440158208.0,11526.0,21803.0
12-04 09:56:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561400832.0,1169453056.0,9447936000.0,20440285184.0,11044.0,20738.0
12-04 09:56:30,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2561392640.0,1169461248.0,9447936000.0,20440285184.0,10884.0,20264.0
12-04 09:56:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561392640.0,1169461248.0,9447936000.0,20440285184.0,10452.0,19954.0
12-04 09:56:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2561392640.0,1169461248.0,9447936000.0,20440285184.0,12016.0,22693.0
12-04 09:56:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561388544.0,1169461248.0,9447940096.0,20440285184.0,27893.0,37819.0
12-04 09:56:34,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561388544.0,1169461248.0,9447940096.0,20440285184.0,10210.0,19299.0
12-04 09:56:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561380352.0,1169461248.0,9447940096.0,20440293376.0,13507.0,23650.0
12-04 09:56:36,0.084,0.0,99.749,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,11967.0,21992.0
12-04 09:56:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,10246.0,19320.0
12-04 09:56:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,27757.0,37456.0
12-04 09:56:39,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,10224.0,19453.0
12-04 09:56:40,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,10698.0,20312.0
12-04 09:56:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561372160.0,1169469440.0,9447940096.0,20440293376.0,11850.0,22276.0
12-04 09:56:42,0.167,0.0,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,11373.0,21509.0
12-04 09:56:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,10578.0,20485.0
12-04 09:56:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,10532.0,20311.0
12-04 09:56:45,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,11453.0,21793.0
12-04 09:56:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,10422.0,19759.0
12-04 09:56:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561372160.0,1169477632.0,9447940096.0,20440285184.0,10130.0,19386.0
12-04 09:56:48,0.083,0.167,99.583,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,2561372160.0,1169485824.0,9447940096.0,20440276992.0,9938.0,19118.0
12-04 09:56:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561372160.0,1169485824.0,9447940096.0,20440276992.0,13440.0,23690.0
12-04 09:56:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561368064.0,1169485824.0,9447944192.0,20440276992.0,11664.0,22099.0
12-04 09:56:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561368064.0,1169485824.0,9447944192.0,20440276992.0,13342.0,23156.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2561368064.0,1169485824.0,9447944192.0,20440276992.0,11452.0,21507.0
12-04 09:56:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561363968.0,1169485824.0,9447948288.0,20440276992.0,12675.0,22613.0
12-04 09:56:54,0.084,0.0,99.749,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,10692.0,20379.0
12-04 09:56:55,0.083,0.333,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,10366.0,19428.0
12-04 09:56:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,10376.0,19752.0
12-04 09:56:57,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,11493.0,21723.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,10532.0,20311.0
12-04 09:56:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561355776.0,1169494016.0,9447948288.0,20440276992.0,10802.0,20737.0
12-04 09:57:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2561347584.0,1169502208.0,9447948288.0,20440276992.0,12460.0,23220.0
12-04 09:57:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2561347584.0,1169502208.0,9447948288.0,20440276992.0,10330.0,19568.0
12-04 09:57:02,0.083,0.250,99.584,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2561347584.0,1169502208.0,9447948288.0,20440276992.0,10753.0,20399.0
12-04 09:57:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2561347584.0,1169502208.0,9447948288.0,20440276992.0,10306.0,19428.0
12-04 09:57:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561347584.0,1169502208.0,9447948288.0,20440276992.0,11764.0,20851.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2561343488.0,1169502208.0,9447952384.0,20440276992.0,13827.0,23057.0
12-04 09:57:06,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2561335296.0,1169510400.0,9447952384.0,20440276992.0,13516.0,23650.0
12-04 09:57:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2561335296.0,1169510400.0,9447952384.0,20440276992.0,11262.0,19768.0
12-04 09:57:08,0.250,0.167,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2562097152.0,1169510400.0,9447952384.0,20439515136.0,28815.0,38002.0
12-04 09:57:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562097152.0,1169510400.0,9447952384.0,20439515136.0,11966.0,22032.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562097152.0,1169510400.0,9447952384.0,20439515136.0,11200.0,20249.0
12-04 09:57:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562097152.0,1169510400.0,9447952384.0,20439515136.0,11422.0,19901.0
12-04 09:57:12,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2562088960.0,1169518592.0,9447952384.0,20439515136.0,12774.0,23193.0
12-04 09:57:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562088960.0,1169518592.0,9447952384.0,20439515136.0,11059.0,19296.0
12-04 09:57:14,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562088960.0,1169518592.0,9447952384.0,20439515136.0,10125.0,19167.0
12-04 09:57:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562084864.0,1169518592.0,9447956480.0,20439515136.0,11113.0,21188.0
12-04 09:57:16,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562084864.0,1169518592.0,9447956480.0,20439515136.0,12716.0,23293.0
12-04 09:57:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562084864.0,1169518592.0,9447956480.0,20439515136.0,10085.0,19411.0
12-04 09:57:18,0.0,0.0,98.997,1.003,0.0,0.0,0.0,16384.0,0.0,3.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,10229.0,19683.0
12-04 09:57:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,10114.0,19477.0
12-04 09:57:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,10632.0,20404.0
12-04 09:57:21,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,31250.0,41561.0
12-04 09:57:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,10475.0,19726.0
12-04 09:57:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562076672.0,1169526784.0,9447956480.0,20439515136.0,10768.0,20648.0
12-04 09:57:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562064384.0,1169534976.0,9447960576.0,20439515136.0,12040.0,22834.0
12-04 09:57:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562064384.0,1169534976.0,9447960576.0,20439515136.0,10948.0,20941.0
12-04 09:57:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562064384.0,1169534976.0,9447960576.0,20439515136.0,11412.0,21104.0
12-04 09:57:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562072576.0,1169534976.0,9447960576.0,20439506944.0,10085.0,19411.0
12-04 09:57:28,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562707456.0,1169534976.0,9447960576.0,20438872064.0,10912.0,20722.0
12-04 09:57:29,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562699264.0,1169543168.0,9447960576.0,20438872064.0,10868.0,20738.0
12-04 09:57:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562699264.0,1169543168.0,9447960576.0,20438872064.0,10742.0,20285.0
12-04 09:57:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2562695168.0,1169543168.0,9447964672.0,20438872064.0,29993.0,40641.0
12-04 09:57:32,0.250,0.0,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562695168.0,1169543168.0,9447964672.0,20438872064.0,10094.0,19167.0
12-04 09:57:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562695168.0,1169543168.0,9447964672.0,20438872064.0,11447.0,21767.0
12-04 09:57:34,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562695168.0,1169543168.0,9447964672.0,20438872064.0,11100.0,20445.0
12-04 09:57:35,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,13088.0,22604.0
12-04 09:57:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,11336.0,20995.0
12-04 09:57:37,0.0,0.084,99.833,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,11658.0,21902.0
12-04 09:57:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,27642.0,36677.0
12-04 09:57:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,11416.0,21858.0
12-04 09:57:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562686976.0,1169551360.0,9447964672.0,20438872064.0,10054.0,19118.0
12-04 09:57:41,0.0,0.083,99.666,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,2562678784.0,1169559552.0,9447964672.0,20438872064.0,12752.0,23511.0
12-04 09:57:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2562678784.0,1169559552.0,9447964672.0,20438872064.0,10194.0,19324.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562678784.0,1169559552.0,9447964672.0,20438872064.0,11416.0,21858.0
12-04 09:57:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562678784.0,1169559552.0,9447964672.0,20438872064.0,10648.0,20379.0
12-04 09:57:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562674688.0,1169559552.0,9447968768.0,20438872064.0,10884.0,20647.0
12-04 09:57:46,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562674688.0,1169559552.0,9447968768.0,20438872064.0,11135.0,20995.0
12-04 09:57:47,0.083,0.167,99.584,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,11558.0,21701.0
12-04 09:57:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,10065.0,19167.0
12-04 09:57:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,10633.0,20556.0
12-04 09:57:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,10964.0,20427.0
12-04 09:57:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,11865.0,22342.0
12-04 09:57:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2562793472.0,1169567744.0,9447968768.0,20438745088.0,10648.0,20312.0
12-04 09:57:53,0.749,0.250,98.834,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,2562785280.0,1169575936.0,9447968768.0,20438745088.0,9949.0,19386.0
12-04 09:57:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562777088.0,1169575936.0,9447968768.0,20438753280.0,11296.0,21457.0
12-04 09:57:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562772992.0,1169575936.0,9447972864.0,20438753280.0,10968.0,20762.0
12-04 09:57:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562772992.0,1169575936.0,9447972864.0,20438753280.0,11651.0,21883.0
12-04 09:57:57,0.166,0.250,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562772992.0,1169575936.0,9447972864.0,20438753280.0,12513.0,21569.0
12-04 09:57:58,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2562772992.0,1169575936.0,9447972864.0,20438753280.0,11890.0,22584.0
12-04 09:57:59,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562764800.0,1169584128.0,9447972864.0,20438753280.0,10900.0,20490.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562760704.0,1169584128.0,9447976960.0,20438753280.0,12194.0,21244.0
12-04 09:58:01,0.0,0.250,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562760704.0,1169584128.0,9447976960.0,20438753280.0,11570.0,21058.0
12-04 09:58:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562760704.0,1169584128.0,9447976960.0,20438753280.0,10038.0,19167.0
12-04 09:58:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562633728.0,1169584128.0,9447976960.0,20438880256.0,11638.0,21910.0
12-04 09:58:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562633728.0,1169584128.0,9447976960.0,20438880256.0,12901.0,21648.0
12-04 09:58:05,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2562625536.0,1169592320.0,9447976960.0,20438880256.0,15713.0,26373.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2562625536.0,1169592320.0,9447976960.0,20438880256.0,11388.0,20116.0
12-04 09:58:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562625536.0,1169592320.0,9447976960.0,20438880256.0,12322.0,22266.0
12-04 09:58:08,0.167,0.250,99.500,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2562760704.0,1169592320.0,9447976960.0,20438745088.0,27870.0,36718.0
12-04 09:58:09,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562760704.0,1169592320.0,9447976960.0,20438745088.0,11552.0,21030.0
12-04 09:58:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562760704.0,1169592320.0,9447976960.0,20438745088.0,12378.0,21840.0
12-04 09:58:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2562748416.0,1169600512.0,9447981056.0,20438745088.0,11378.0,20294.0
12-04 09:58:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562748416.0,1169600512.0,9447981056.0,20438745088.0,12209.0,21929.0
12-04 09:58:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2562748416.0,1169600512.0,9447981056.0,20438745088.0,12044.0,21319.0
12-04 09:58:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562748416.0,1169600512.0,9447981056.0,20438745088.0,11990.0,22676.0
12-04 09:58:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562748416.0,1169600512.0,9447981056.0,20438745088.0,10114.0,19411.0
12-04 09:58:16,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2562740224.0,1169608704.0,9447981056.0,20438745088.0,11110.0,21021.0
12-04 09:58:17,0.167,0.167,99.583,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2562732032.0,1169608704.0,9447981056.0,20438753280.0,11704.0,21907.0
12-04 09:58:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562732032.0,1169608704.0,9447981056.0,20438753280.0,10354.0,19391.0
12-04 09:58:19,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562732032.0,1169608704.0,9447981056.0,20438753280.0,11000.0,20647.0
12-04 09:58:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562732032.0,1169608704.0,9447981056.0,20438753280.0,10895.0,20379.0
12-04 09:58:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562732032.0,1169608704.0,9447981056.0,20438753280.0,11982.0,22211.0
12-04 09:58:22,0.166,0.250,99.334,0.166,0.0,0.083,0.0,77824.0,0.0,7.0,2562723840.0,1169616896.0,9447981056.0,20438753280.0,10078.0,19258.0
12-04 09:58:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562723840.0,1169616896.0,9447981056.0,20438753280.0,11538.0,21816.0
12-04 09:58:24,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562719744.0,1169616896.0,9447985152.0,20438753280.0,11594.0,21458.0
12-04 09:58:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562736128.0,1169616896.0,9447985152.0,20438736896.0,10748.0,20219.0
12-04 09:58:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562732032.0,1169616896.0,9447989248.0,20438736896.0,11795.0,22558.0
12-04 09:58:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562740224.0,1169616896.0,9447989248.0,20438728704.0,12766.0,22592.0
12-04 09:58:28,0.083,0.167,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,2562486272.0,1169625088.0,9447989248.0,20438974464.0,10456.0,19527.0
12-04 09:58:29,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562486272.0,1169625088.0,9447989248.0,20438974464.0,10984.0,20738.0
12-04 09:58:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562486272.0,1169625088.0,9447989248.0,20438974464.0,10895.0,19776.0
12-04 09:58:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562486272.0,1169625088.0,9447989248.0,20438974464.0,10280.0,19411.0
12-04 09:58:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562478080.0,1169625088.0,9447989248.0,20438982656.0,12022.0,22653.0
12-04 09:58:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562478080.0,1169625088.0,9447989248.0,20438982656.0,10910.0,20598.0
12-04 09:58:34,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,10980.0,20404.0
12-04 09:58:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,14577.0,25348.0
12-04 09:58:36,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,10154.0,19275.0
12-04 09:58:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,11216.0,20738.0
12-04 09:58:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,28018.0,37691.0
12-04 09:58:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562469888.0,1169633280.0,9447989248.0,20438982656.0,12211.0,21455.0
12-04 09:58:40,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562461696.0,1169641472.0,9447989248.0,20438982656.0,11270.0,21153.0
12-04 09:58:41,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2562457600.0,1169641472.0,9447993344.0,20438982656.0,11554.0,21727.0
12-04 09:58:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562457600.0,1169641472.0,9447993344.0,20438982656.0,10138.0,19366.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562457600.0,1169641472.0,9447993344.0,20438982656.0,12097.0,22922.0
12-04 09:58:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562457600.0,1169641472.0,9447993344.0,20438982656.0,11035.0,20519.0
12-04 09:58:45,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562457600.0,1169641472.0,9447993344.0,20438982656.0,10552.0,19979.0
12-04 09:58:46,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2562449408.0,1169649664.0,9447993344.0,20438982656.0,10748.0,20403.0
12-04 09:58:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562449408.0,1169649664.0,9447993344.0,20438982656.0,10452.0,19861.0
12-04 09:58:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2562584576.0,1169649664.0,9447993344.0,20438847488.0,11852.0,21118.0
12-04 09:58:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2562449408.0,1169649664.0,9447993344.0,20438982656.0,10459.0,19899.0
12-04 09:58:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562449408.0,1169649664.0,9447993344.0,20438982656.0,12605.0,23384.0
12-04 09:58:51,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,11538.0,21817.0
12-04 09:58:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,10864.0,20402.0
12-04 09:58:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,10114.0,19411.0
12-04 09:58:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,9757.0,18513.0
12-04 09:58:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,11305.0,21277.0
12-04 09:58:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562441216.0,1169657856.0,9447993344.0,20438982656.0,10532.0,20245.0
12-04 09:58:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2562428928.0,1169666048.0,9447997440.0,20438982656.0,11438.0,21727.0
12-04 09:58:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562424832.0,1169666048.0,9448001536.0,20438982656.0,12056.0,22744.0
12-04 09:58:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562424832.0,1169666048.0,9448001536.0,20438982656.0,10984.0,20672.0
12-04 09:59:00,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562424832.0,1169666048.0,9448001536.0,20438982656.0,10541.0,20180.0
12-04 09:59:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562424832.0,1169666048.0,9448001536.0,20438982656.0,10496.0,19568.0
12-04 09:59:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562424832.0,1169666048.0,9448001536.0,20438982656.0,10065.0,19167.0
12-04 09:59:03,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2562416640.0,1169674240.0,9448001536.0,20438982656.0,10950.0,20646.0
12-04 09:59:04,0.167,0.167,99.584,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2562416640.0,1169674240.0,9448001536.0,20438982656.0,14026.0,23912.0
12-04 09:59:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562416640.0,1169674240.0,9448001536.0,20438982656.0,14532.0,24159.0
12-04 09:59:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562416640.0,1169674240.0,9448001536.0,20438982656.0,11969.0,21391.0
12-04 09:59:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2562416640.0,1169674240.0,9448001536.0,20438982656.0,12963.0,23211.0
12-04 09:59:08,0.167,0.333,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562301952.0,1169674240.0,9448005632.0,20439093248.0,27878.0,36848.0
12-04 09:59:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,2562285568.0,1169682432.0,9448005632.0,20439101440.0,10968.0,19918.0
12-04 09:59:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169682432.0,9448005632.0,20439109632.0,11138.0,19839.0
12-04 09:59:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169682432.0,9448005632.0,20439109632.0,13575.0,23937.0
12-04 09:59:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562277376.0,1169682432.0,9448005632.0,20439109632.0,10662.0,19590.0
12-04 09:59:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169682432.0,9448005632.0,20439109632.0,11452.0,20938.0
12-04 09:59:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169682432.0,9448005632.0,20439109632.0,11810.0,21616.0
12-04 09:59:15,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2562269184.0,1169690624.0,9448005632.0,20439109632.0,11245.0,21330.0
12-04 09:59:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2562277376.0,1169690624.0,9448005632.0,20439101440.0,11346.0,21549.0
12-04 09:59:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562277376.0,1169690624.0,9448005632.0,20439101440.0,10290.0,19519.0
12-04 09:59:18,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169690624.0,9448005632.0,20439101440.0,11407.0,21569.0
12-04 09:59:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562277376.0,1169690624.0,9448005632.0,20439101440.0,10718.0,20557.0
12-04 09:59:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562273280.0,1169690624.0,9448009728.0,20439101440.0,10471.0,20175.0
12-04 09:59:21,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2562265088.0,1169698816.0,9448009728.0,20439101440.0,11312.0,21329.0
12-04 09:59:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562265088.0,1169698816.0,9448009728.0,20439101440.0,11186.0,21483.0
12-04 09:59:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562265088.0,1169698816.0,9448009728.0,20439101440.0,10014.0,19386.0
12-04 09:59:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2562265088.0,1169698816.0,9448009728.0,20439101440.0,10632.0,20403.0
12-04 09:59:25,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562265088.0,1169698816.0,9448009728.0,20439101440.0,10998.0,20941.0
12-04 09:59:26,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2562256896.0,1169707008.0,9448009728.0,20439101440.0,11644.0,21955.0
12-04 09:59:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2562252800.0,1169707008.0,9448013824.0,20439101440.0,10406.0,19519.0
12-04 09:59:28,0.250,0.333,99.334,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563022848.0,1169707008.0,9448013824.0,20438331392.0,11582.0,21800.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563022848.0,1169707008.0,9448013824.0,20438331392.0,11870.0,21841.0
12-04 09:59:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563022848.0,1169707008.0,9448013824.0,20438331392.0,10158.0,19275.0
12-04 09:59:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563022848.0,1169707008.0,9448013824.0,20438331392.0,12331.0,21173.0
12-04 09:59:32,0.0,0.0,99.666,0.250,0.0,0.083,0.0,77824.0,0.0,7.0,2563014656.0,1169715200.0,9448013824.0,20438331392.0,11044.0,20445.0
12-04 09:59:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563014656.0,1169715200.0,9448013824.0,20438331392.0,11160.0,20781.0
12-04 09:59:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563014656.0,1169715200.0,9448013824.0,20438331392.0,10869.0,20400.0
12-04 09:59:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563014656.0,1169715200.0,9448013824.0,20438331392.0,13875.0,23878.0
12-04 09:59:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563010560.0,1169715200.0,9448017920.0,20438331392.0,10819.0,19693.0
12-04 09:59:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563010560.0,1169715200.0,9448017920.0,20438331392.0,12047.0,22856.0
12-04 09:59:38,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2563002368.0,1169723392.0,9448017920.0,20438331392.0,27493.0,36628.0
12-04 09:59:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2563002368.0,1169723392.0,9448017920.0,20438331392.0,10290.0,19453.0
12-04 09:59:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563002368.0,1169723392.0,9448017920.0,20438331392.0,11046.0,20403.0
12-04 09:59:41,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2563002368.0,1169723392.0,9448017920.0,20438331392.0,28704.0,38419.0
12-04 09:59:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563002368.0,1169723392.0,9448017920.0,20438331392.0,12686.0,22742.0
12-04 09:59:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562994176.0,1169723392.0,9448017920.0,20438339584.0,11110.0,20690.0
12-04 09:59:44,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,11130.0,20494.0
12-04 09:59:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,11000.0,20647.0
12-04 09:59:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,13207.0,22996.0
12-04 09:59:47,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,10755.0,20491.0
12-04 09:59:48,0.502,0.084,99.414,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,11272.0,20445.0
12-04 09:59:49,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562985984.0,1169731584.0,9448017920.0,20438339584.0,10246.0,19320.0
12-04 09:59:50,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2562977792.0,1169739776.0,9448017920.0,20438339584.0,11106.0,20445.0
12-04 09:59:51,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2562977792.0,1169739776.0,9448017920.0,20438339584.0,10734.0,20045.0
12-04 09:59:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2562973696.0,1169739776.0,9448022016.0,20438339584.0,13496.0,24990.0
12-04 09:59:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562981888.0,1169739776.0,9448022016.0,20438331392.0,10844.0,20598.0
12-04 09:59:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562981888.0,1169739776.0,9448022016.0,20438331392.0,10830.0,20246.0
12-04 09:59:55,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562981888.0,1169739776.0,9448022016.0,20438331392.0,10180.0,19386.0
12-04 09:59:56,0.083,0.333,99.335,0.249,0.0,0.0,0.0,20480.0,0.0,3.0,2562973696.0,1169747968.0,9448022016.0,20438331392.0,10903.0,19941.0
12-04 09:59:57,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2562973696.0,1169747968.0,9448022016.0,20438331392.0,11132.0,20555.0
12-04 09:59:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562969600.0,1169747968.0,9448026112.0,20438331392.0,10619.0,20247.0
12-04 09:59:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2562969600.0,1169747968.0,9448026112.0,20438331392.0,12384.0,22897.0
12-04 10:00:00,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562969600.0,1169747968.0,9448026112.0,20438331392.0,11821.0,21441.0
12-04 10:00:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562969600.0,1169747968.0,9448026112.0,20438331392.0,11729.0,21239.0
12-04 10:00:02,0.083,0.083,99.583,0.250,0.0,0.0,0.0,102400.0,0.0,9.0,2562961408.0,1169756160.0,9448026112.0,20438331392.0,10305.0,19324.0
12-04 10:00:03,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2562961408.0,1169756160.0,9448026112.0,20438331392.0,28732.0,39039.0
12-04 10:00:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562961408.0,1169756160.0,9448026112.0,20438331392.0,10894.0,19590.0
12-04 10:00:05,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562961408.0,1169756160.0,9448026112.0,20438331392.0,12934.0,21830.0
12-04 10:00:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2562961408.0,1169756160.0,9448026112.0,20438331392.0,13294.0,22729.0
12-04 10:00:07,0.167,0.083,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2562957312.0,1169756160.0,9448030208.0,20438331392.0,12992.0,23213.0
12-04 10:00:08,0.0,0.168,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2563211264.0,1169764352.0,9448030208.0,20438069248.0,29206.0,38337.0
12-04 10:00:09,0.250,0.167,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2563211264.0,1169764352.0,9448030208.0,20438069248.0,11668.0,21029.0
12-04 10:00:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563211264.0,1169764352.0,9448030208.0,20438069248.0,11730.0,20760.0
12-04 10:00:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563211264.0,1169764352.0,9448030208.0,20438069248.0,29206.0,38356.0
12-04 10:00:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563203072.0,1169764352.0,9448030208.0,20438077440.0,11680.0,20273.0
12-04 10:00:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563203072.0,1169764352.0,9448030208.0,20438077440.0,12416.0,21459.0
12-04 10:00:14,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,2563203072.0,1169772544.0,9448022016.0,20438077440.0,10049.0,19072.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563190784.0,1169772544.0,9448034304.0,20438077440.0,12258.0,22897.0
12-04 10:00:16,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563190784.0,1169772544.0,9448034304.0,20438077440.0,11556.0,20838.0
12-04 10:00:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563190784.0,1169772544.0,9448034304.0,20438077440.0,11232.0,20647.0
12-04 10:00:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563190784.0,1169772544.0,9448034304.0,20438077440.0,11040.0,20446.0
12-04 10:00:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563190784.0,1169772544.0,9448034304.0,20438077440.0,11854.0,21999.0
12-04 10:00:20,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,9928.0,19142.0
12-04 10:00:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,10840.0,20003.0
12-04 10:00:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,11112.0,20312.0
12-04 10:00:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,13062.0,24248.0
12-04 10:00:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,10420.0,19366.0
12-04 10:00:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563182592.0,1169780736.0,9448034304.0,20438077440.0,11734.0,22022.0
12-04 10:00:26,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2563174400.0,1169788928.0,9448034304.0,20438077440.0,10769.0,19759.0
12-04 10:00:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563174400.0,1169788928.0,9448034304.0,20438077440.0,9888.0,18222.0
12-04 10:00:28,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563690496.0,1169788928.0,9448034304.0,20437561344.0,27955.0,37573.0
12-04 10:00:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563686400.0,1169788928.0,9448038400.0,20437561344.0,10904.0,20574.0
12-04 10:00:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563686400.0,1169788928.0,9448038400.0,20437561344.0,10808.0,20313.0
12-04 10:00:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2563682304.0,1169788928.0,9448042496.0,20437561344.0,11494.0,21264.0
12-04 10:00:32,0.0,0.167,99.583,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2563674112.0,1169797120.0,9448042496.0,20437561344.0,11660.0,21525.0
12-04 10:00:33,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563674112.0,1169797120.0,9448042496.0,20437561344.0,11382.0,21703.0
12-04 10:00:34,0.751,0.083,99.165,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2563661824.0,1169797120.0,9448046592.0,20437569536.0,11087.0,20495.0
12-04 10:00:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563661824.0,1169797120.0,9448046592.0,20437569536.0,12561.0,21360.0
12-04 10:00:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563661824.0,1169797120.0,9448046592.0,20437569536.0,10670.0,19602.0
12-04 10:00:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2563661824.0,1169797120.0,9448046592.0,20437569536.0,12062.0,21860.0
12-04 10:00:38,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,27426.0,36586.0
12-04 10:00:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,11788.0,22000.0
12-04 10:00:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,11085.0,20850.0
12-04 10:00:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,11654.0,21750.0
12-04 10:00:42,0.166,0.250,99.501,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,11112.0,20247.0
12-04 10:00:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563653632.0,1169805312.0,9448046592.0,20437569536.0,10894.0,20688.0
12-04 10:00:44,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563645440.0,1169813504.0,9448046592.0,20437569536.0,10462.0,19226.0
12-04 10:00:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563645440.0,1169813504.0,9448046592.0,20437569536.0,11602.0,20003.0
12-04 10:00:46,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563645440.0,1169813504.0,9448046592.0,20437569536.0,12604.0,22927.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563641344.0,1169813504.0,9448050688.0,20437569536.0,10390.0,19610.0
12-04 10:00:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2563641344.0,1169813504.0,9448050688.0,20437569536.0,12056.0,22743.0
12-04 10:00:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2563641344.0,1169813504.0,9448050688.0,20437569536.0,10984.0,20672.0
12-04 10:00:50,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,11507.0,21046.0
12-04 10:00:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,11458.0,20781.0
12-04 10:00:52,0.0,0.167,99.750,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,10518.0,19184.0
12-04 10:00:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,10512.0,19448.0
12-04 10:00:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,10632.0,20403.0
12-04 10:00:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563633152.0,1169821696.0,9448050688.0,20437569536.0,12260.0,22230.0
12-04 10:00:56,0.167,0.083,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2563624960.0,1169829888.0,9448050688.0,20437569536.0,11750.0,21507.0
12-04 10:00:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563624960.0,1169829888.0,9448050688.0,20437569536.0,11902.0,21727.0
12-04 10:00:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563624960.0,1169829888.0,9448050688.0,20437569536.0,10996.0,20311.0
12-04 10:00:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563624960.0,1169829888.0,9448050688.0,20437569536.0,10668.0,20556.0
12-04 10:01:00,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563620864.0,1169829888.0,9448054784.0,20437569536.0,12647.0,21536.0
12-04 10:01:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563620864.0,1169829888.0,9448054784.0,20437569536.0,10542.0,19470.0
12-04 10:01:02,0.084,0.0,99.833,0.084,0.0,0.0,0.0,86016.0,0.0,8.0,2563612672.0,1169838080.0,9448054784.0,20437569536.0,11778.0,21623.0
12-04 10:01:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563612672.0,1169838080.0,9448054784.0,20437569536.0,11292.0,20516.0
12-04 10:01:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2563608576.0,1169838080.0,9448058880.0,20437569536.0,11579.0,20629.0
12-04 10:01:05,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563608576.0,1169838080.0,9448058880.0,20437569536.0,16070.0,26429.0
12-04 10:01:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563608576.0,1169838080.0,9448058880.0,20437569536.0,11753.0,20269.0
12-04 10:01:07,0.084,0.0,99.666,0.251,0.0,0.0,0.0,102400.0,0.0,8.0,2563608576.0,1169846272.0,9448050688.0,20437569536.0,11960.0,21029.0
12-04 10:01:08,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563227648.0,1169846272.0,9448058880.0,20437942272.0,28622.0,36968.0
12-04 10:01:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2563227648.0,1169846272.0,9448058880.0,20437942272.0,11654.0,19925.0
12-04 10:01:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563227648.0,1169846272.0,9448058880.0,20437942272.0,11984.0,20985.0
12-04 10:01:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563227648.0,1169846272.0,9448058880.0,20437942272.0,13616.0,23895.0
12-04 10:01:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2563223552.0,1169846272.0,9448062976.0,20437942272.0,12476.0,21124.0
12-04 10:01:13,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2563215360.0,1169854464.0,9448062976.0,20437942272.0,12978.0,22176.0
12-04 10:01:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563215360.0,1169854464.0,9448062976.0,20437942272.0,10420.0,19324.0
12-04 10:01:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563215360.0,1169854464.0,9448062976.0,20437942272.0,11474.0,20581.0
12-04 10:01:16,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563215360.0,1169854464.0,9448062976.0,20437942272.0,11308.0,20928.0
12-04 10:01:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563342336.0,1169854464.0,9448062976.0,20437815296.0,10350.0,19519.0
12-04 10:01:18,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563342336.0,1169854464.0,9448062976.0,20437815296.0,11533.0,21598.0
12-04 10:01:19,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,11060.0,20698.0
12-04 10:01:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,11011.0,20387.0
12-04 10:01:21,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,14060.0,24253.0
12-04 10:01:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,11604.0,20726.0
12-04 10:01:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,10553.0,19453.0
12-04 10:01:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2563330048.0,1169862656.0,9448067072.0,20437815296.0,11377.0,21551.0
12-04 10:01:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563321856.0,1169870848.0,9448067072.0,20437815296.0,10667.0,20551.0
12-04 10:01:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563313664.0,1169870848.0,9448067072.0,20437823488.0,28479.0,37315.0
12-04 10:01:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563309568.0,1169870848.0,9448071168.0,20437823488.0,11830.0,21816.0
12-04 10:01:28,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563317760.0,1169870848.0,9448071168.0,20437815296.0,11818.0,21866.0
12-04 10:01:29,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563309568.0,1169870848.0,9448071168.0,20437823488.0,11796.0,21727.0
12-04 10:01:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563309568.0,1169870848.0,9448071168.0,20437823488.0,10602.0,19324.0
12-04 10:01:31,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,11348.0,21059.0
12-04 10:01:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,11316.0,20535.0
12-04 10:01:33,0.250,0.167,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,11080.0,20641.0
12-04 10:01:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,10315.0,19659.0
12-04 10:01:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,13584.0,23612.0
12-04 10:01:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563297280.0,1169879040.0,9448075264.0,20437823488.0,10925.0,20785.0
12-04 10:01:37,0.083,0.083,99.583,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,11403.0,21659.0
12-04 10:01:38,0.583,0.167,99.250,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,28937.0,39040.0
12-04 10:01:39,0.0,0.083,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,12809.0,22508.0
12-04 10:01:40,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,10808.0,20445.0
12-04 10:01:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,10513.0,19908.0
12-04 10:01:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563289088.0,1169887232.0,9448075264.0,20437823488.0,10619.0,20312.0
12-04 10:01:43,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563280896.0,1169895424.0,9448075264.0,20437823488.0,10350.0,19561.0
12-04 10:01:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2563276800.0,1169895424.0,9448079360.0,20437823488.0,11890.0,22650.0
12-04 10:01:45,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563276800.0,1169895424.0,9448079360.0,20437823488.0,12182.0,22526.0
12-04 10:01:46,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563276800.0,1169895424.0,9448079360.0,20437823488.0,11433.0,21549.0
12-04 10:01:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2563276800.0,1169895424.0,9448079360.0,20437823488.0,10678.0,19502.0
12-04 10:01:48,0.250,0.167,99.583,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2564300800.0,1169895424.0,9448079360.0,20436799488.0,9691.0,19026.0
12-04 10:01:49,0.083,0.083,99.583,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,9843.0,18137.0
12-04 10:01:50,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,10385.0,19192.0
12-04 10:01:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,10900.0,20557.0
12-04 10:01:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,10568.0,19773.0
12-04 10:01:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,12242.0,23011.0
12-04 10:01:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564292608.0,1169903616.0,9448079360.0,20436799488.0,10090.0,19062.0
12-04 10:01:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,11453.0,20839.0
12-04 10:01:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,10848.0,20493.0
12-04 10:01:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,12159.0,21334.0
12-04 10:01:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,10220.0,19089.0
12-04 10:01:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,10865.0,20467.0
12-04 10:02:00,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564284416.0,1169911808.0,9448079360.0,20436799488.0,11175.0,21019.0
12-04 10:02:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564272128.0,1169920000.0,9448083456.0,20436799488.0,29722.0,40183.0
12-04 10:02:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564268032.0,1169920000.0,9448087552.0,20436799488.0,11662.0,21756.0
12-04 10:02:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1169920000.0,9448087552.0,20436799488.0,10246.0,19386.0
12-04 10:02:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1169920000.0,9448087552.0,20436799488.0,11602.0,20802.0
12-04 10:02:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1169920000.0,9448087552.0,20436799488.0,13459.0,22512.0
12-04 10:02:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1169920000.0,9448087552.0,20436799488.0,12534.0,22022.0
12-04 10:02:07,0.167,0.083,99.667,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2564259840.0,1169928192.0,9448087552.0,20436799488.0,11465.0,19768.0
12-04 10:02:08,0.250,0.167,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564268032.0,1169928192.0,9448087552.0,20436791296.0,29654.0,39283.0
12-04 10:02:09,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2564259840.0,1169928192.0,9448087552.0,20436799488.0,12964.0,22634.0
12-04 10:02:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564259840.0,1169928192.0,9448087552.0,20436799488.0,11764.0,20720.0
12-04 10:02:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1169928192.0,9448091648.0,20436799488.0,12711.0,22149.0
12-04 10:02:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564255744.0,1169928192.0,9448091648.0,20436799488.0,11935.0,20781.0
12-04 10:02:13,0.083,0.083,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,11290.0,20058.0
12-04 10:02:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,10254.0,19300.0
12-04 10:02:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,12646.0,23423.0
12-04 10:02:16,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,10104.0,19113.0
12-04 10:02:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,10346.0,19477.0
12-04 10:02:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169936384.0,9448091648.0,20436799488.0,11302.0,21481.0
12-04 10:02:19,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2564173824.0,1169944576.0,9448091648.0,20436865024.0,12242.0,22990.0
12-04 10:02:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564173824.0,1169944576.0,9448091648.0,20436865024.0,10408.0,19602.0
12-04 10:02:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564173824.0,1169944576.0,9448091648.0,20436865024.0,11308.0,20555.0
12-04 10:02:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564173824.0,1169944576.0,9448091648.0,20436865024.0,10955.0,20379.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564173824.0,1169944576.0,9448091648.0,20436865024.0,11064.0,20690.0
12-04 10:02:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564169728.0,1169944576.0,9448095744.0,20436865024.0,10964.0,20494.0
12-04 10:02:25,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2564161536.0,1169952768.0,9448095744.0,20436865024.0,10796.0,20206.0
12-04 10:02:26,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564153344.0,1169952768.0,9448095744.0,20436873216.0,11260.0,20722.0
12-04 10:02:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564153344.0,1169952768.0,9448095744.0,20436873216.0,12194.0,22668.0
12-04 10:02:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564288512.0,1169952768.0,9448095744.0,20436738048.0,10948.0,20586.0
12-04 10:02:29,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564288512.0,1169952768.0,9448095744.0,20436738048.0,11024.0,20849.0
12-04 10:02:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564288512.0,1169952768.0,9448095744.0,20436738048.0,13234.0,22842.0
12-04 10:02:31,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564280320.0,1169960960.0,9448095744.0,20436738048.0,10935.0,20573.0
12-04 10:02:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564280320.0,1169960960.0,9448095744.0,20436738048.0,10735.0,20246.0
12-04 10:02:33,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564276224.0,1169960960.0,9448099840.0,20436738048.0,10815.0,20490.0
12-04 10:02:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2564276224.0,1169960960.0,9448099840.0,20436738048.0,13042.0,22554.0
12-04 10:02:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1169960960.0,9448099840.0,20436738048.0,31137.0,41568.0
12-04 10:02:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1169960960.0,9448099840.0,20436738048.0,27837.0,36768.0
12-04 10:02:37,0.167,0.167,99.583,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2564268032.0,1169969152.0,9448099840.0,20436738048.0,11614.0,21704.0
12-04 10:02:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1169969152.0,9448099840.0,20436738048.0,28251.0,37532.0
12-04 10:02:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2564263936.0,1169969152.0,9448103936.0,20436738048.0,11562.0,21772.0
12-04 10:02:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564263936.0,1169969152.0,9448103936.0,20436738048.0,10573.0,19846.0
12-04 10:02:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564263936.0,1169969152.0,9448103936.0,20436738048.0,27902.0,37793.0
12-04 10:02:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564263936.0,1169969152.0,9448103936.0,20436738048.0,10190.0,19428.0
12-04 10:02:43,0.083,0.083,99.583,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,2564255744.0,1169977344.0,9448103936.0,20436738048.0,10582.0,20312.0
12-04 10:02:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1169977344.0,9448103936.0,20436738048.0,12210.0,23072.0
12-04 10:02:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1169977344.0,9448103936.0,20436738048.0,10882.0,20518.0
12-04 10:02:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1169977344.0,9448103936.0,20436738048.0,10458.0,19978.0
12-04 10:02:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564255744.0,1169977344.0,9448103936.0,20436738048.0,12172.0,22742.0
12-04 10:02:48,0.167,0.083,99.500,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,2564259840.0,1169985536.0,9448099840.0,20436729856.0,10562.0,19568.0
12-04 10:02:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169985536.0,9448103936.0,20436738048.0,10546.0,19342.0
12-04 10:02:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564247552.0,1169985536.0,9448103936.0,20436738048.0,12042.0,22386.0
12-04 10:02:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564247552.0,1169985536.0,9448103936.0,20436738048.0,11457.0,21504.0
12-04 10:02:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2564247552.0,1169985536.0,9448103936.0,20436738048.0,10064.0,19386.0
12-04 10:02:53,0.167,0.167,99.584,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2564247552.0,1169985536.0,9448103936.0,20436738048.0,12586.0,22653.0
12-04 10:02:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2564247552.0,1169993728.0,9448095744.0,20436738048.0,11414.0,20647.0
12-04 10:02:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564235264.0,1169993728.0,9448108032.0,20436738048.0,11202.0,20880.0
12-04 10:02:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564235264.0,1169993728.0,9448108032.0,20436738048.0,10277.0,19362.0
12-04 10:02:57,0.0,0.0,99.917,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2564235264.0,1169993728.0,9448108032.0,20436738048.0,11323.0,21417.0
12-04 10:02:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564235264.0,1169993728.0,9448108032.0,20436738048.0,10246.0,19386.0
12-04 10:02:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564235264.0,1169993728.0,9448108032.0,20436738048.0,10864.0,20337.0
12-04 10:03:00,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564227072.0,1170001920.0,9448108032.0,20436738048.0,11493.0,21723.0
12-04 10:03:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564227072.0,1170001920.0,9448108032.0,20436738048.0,12431.0,21993.0
12-04 10:03:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564227072.0,1170001920.0,9448108032.0,20436738048.0,10918.0,20672.0
12-04 10:03:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564227072.0,1170001920.0,9448108032.0,20436738048.0,11518.0,21441.0
12-04 10:03:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564222976.0,1170001920.0,9448112128.0,20436738048.0,13182.0,21923.0
12-04 10:03:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564222976.0,1170001920.0,9448112128.0,20436738048.0,13693.0,22941.0
12-04 10:03:06,0.166,0.166,99.418,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2564157440.0,1170010112.0,9448112128.0,20436795392.0,11396.0,20476.0
12-04 10:03:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564157440.0,1170010112.0,9448112128.0,20436795392.0,10888.0,19495.0
12-04 10:03:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563784704.0,1170010112.0,9448112128.0,20437168128.0,29010.0,38291.0
12-04 10:03:09,0.167,0.083,99.667,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,2563780608.0,1170010112.0,9448116224.0,20437168128.0,12775.0,23161.0
12-04 10:03:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563780608.0,1170010112.0,9448116224.0,20437168128.0,12091.0,21085.0
12-04 10:03:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563780608.0,1170010112.0,9448116224.0,20437168128.0,11925.0,21286.0
12-04 10:03:12,0.083,0.083,99.667,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2563772416.0,1170018304.0,9448116224.0,20437168128.0,13192.0,23392.0
12-04 10:03:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563772416.0,1170018304.0,9448116224.0,20437168128.0,11442.0,19706.0
12-04 10:03:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563772416.0,1170018304.0,9448116224.0,20437168128.0,10528.0,19386.0
12-04 10:03:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563772416.0,1170018304.0,9448116224.0,20437168128.0,11099.0,20943.0
12-04 10:03:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563772416.0,1170018304.0,9448116224.0,20437168128.0,13541.0,23592.0
12-04 10:03:17,0.083,0.0,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2563764224.0,1170018304.0,9448116224.0,20437176320.0,11196.0,20494.0
12-04 10:03:18,0.0,0.250,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2563756032.0,1170026496.0,9448116224.0,20437176320.0,11176.0,20689.0
12-04 10:03:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563751936.0,1170026496.0,9448120320.0,20437176320.0,11518.0,21574.0
12-04 10:03:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563751936.0,1170026496.0,9448120320.0,20437176320.0,11016.0,20490.0
12-04 10:03:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563751936.0,1170026496.0,9448120320.0,20437176320.0,10774.0,19801.0
12-04 10:03:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563751936.0,1170026496.0,9448120320.0,20437176320.0,10159.0,18848.0
12-04 10:03:23,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2563735552.0,1170034688.0,9448120320.0,20437184512.0,12232.0,22745.0
12-04 10:03:24,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563735552.0,1170034688.0,9448120320.0,20437184512.0,10681.0,20109.0
12-04 10:03:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563735552.0,1170034688.0,9448120320.0,20437184512.0,11634.0,21509.0
12-04 10:03:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563719168.0,1170034688.0,9448120320.0,20437200896.0,11522.0,21349.0
12-04 10:03:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563719168.0,1170034688.0,9448120320.0,20437200896.0,11544.0,21523.0
12-04 10:03:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564370432.0,1170034688.0,9448120320.0,20436549632.0,10728.0,19659.0
12-04 10:03:29,0.167,0.167,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2564362240.0,1170042880.0,9448120320.0,20436549632.0,10638.0,19370.0
12-04 10:03:30,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564362240.0,1170042880.0,9448120320.0,20436549632.0,11356.0,21661.0
12-04 10:03:31,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564362240.0,1170042880.0,9448120320.0,20436549632.0,11096.0,20049.0
12-04 10:03:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564345856.0,1170042880.0,9448120320.0,20436566016.0,11730.0,21701.0
12-04 10:03:33,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564345856.0,1170042880.0,9448120320.0,20436566016.0,10818.0,20487.0
12-04 10:03:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564341760.0,1170042880.0,9448124416.0,20436566016.0,11231.0,20806.0
12-04 10:03:35,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,13893.0,23979.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,11060.0,20594.0
12-04 10:03:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,11534.0,21416.0
12-04 10:03:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,27861.0,36872.0
12-04 10:03:39,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,10874.0,20355.0
12-04 10:03:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564329472.0,1170051072.0,9448128512.0,20436566016.0,11498.0,21168.0
12-04 10:03:41,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,12011.0,22580.0
12-04 10:03:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,10296.0,19386.0
12-04 10:03:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,10824.0,20287.0
12-04 10:03:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,10794.0,20577.0
12-04 10:03:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,10985.0,20694.0
12-04 10:03:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564321280.0,1170059264.0,9448128512.0,20436566016.0,11010.0,20569.0
12-04 10:03:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564313088.0,1170067456.0,9448128512.0,20436566016.0,10094.0,19167.0
12-04 10:03:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2563932160.0,1170067456.0,9448128512.0,20436946944.0,11786.0,21726.0
12-04 10:03:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563932160.0,1170067456.0,9448128512.0,20436946944.0,11320.0,21635.0
12-04 10:03:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563928064.0,1170067456.0,9448132608.0,20436946944.0,11111.0,21081.0
12-04 10:03:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563928064.0,1170067456.0,9448132608.0,20436946944.0,11030.0,20495.0
12-04 10:03:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,2563928064.0,1170067456.0,9448132608.0,20436946944.0,10944.0,20624.0
12-04 10:03:53,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2563919872.0,1170075648.0,9448132608.0,20436946944.0,11048.0,20610.0
12-04 10:03:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563919872.0,1170075648.0,9448132608.0,20436946944.0,10702.0,20647.0
12-04 10:03:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563919872.0,1170075648.0,9448132608.0,20436946944.0,10532.0,20311.0
12-04 10:03:56,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563919872.0,1170075648.0,9448132608.0,20436946944.0,11816.0,22253.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563919872.0,1170075648.0,9448132608.0,20436946944.0,10848.0,20495.0
12-04 10:03:58,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,10783.0,20594.0
12-04 10:03:59,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,11196.0,20428.0
12-04 10:04:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,10965.0,20045.0
12-04 10:04:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,11452.0,21574.0
12-04 10:04:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,11050.0,20581.0
12-04 10:04:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2563911680.0,1170083840.0,9448132608.0,20436946944.0,10864.0,20403.0
12-04 10:04:04,0.083,0.083,99.583,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2563903488.0,1170092032.0,9448132608.0,20436946944.0,13212.0,23452.0
12-04 10:04:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563899392.0,1170092032.0,9448136704.0,20436946944.0,13882.0,23358.0
12-04 10:04:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563895296.0,1170092032.0,9448140800.0,20436946944.0,10858.0,19876.0
12-04 10:04:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2563895296.0,1170092032.0,9448140800.0,20436946944.0,12119.0,20785.0
12-04 10:04:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564800512.0,1170092032.0,9448140800.0,20436041728.0,28782.0,37460.0
12-04 10:04:09,0.166,0.249,99.501,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2564800512.0,1170092032.0,9448140800.0,20436041728.0,12352.0,22022.0
12-04 10:04:10,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2564792320.0,1170100224.0,9448140800.0,20436041728.0,11392.0,20385.0
12-04 10:04:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564792320.0,1170100224.0,9448140800.0,20436041728.0,29507.0,39084.0
12-04 10:04:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564792320.0,1170100224.0,9448140800.0,20436041728.0,11452.0,21003.0
12-04 10:04:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564792320.0,1170100224.0,9448140800.0,20436041728.0,12522.0,22197.0
12-04 10:04:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564788224.0,1170100224.0,9448144896.0,20436041728.0,11786.0,21727.0
12-04 10:04:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564788224.0,1170100224.0,9448144896.0,20436041728.0,10405.0,19759.0
12-04 10:04:16,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564780032.0,1170108416.0,9448144896.0,20436041728.0,11137.0,20580.0
12-04 10:04:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564644864.0,1170108416.0,9448144896.0,20436176896.0,27447.0,36586.0
12-04 10:04:18,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564644864.0,1170108416.0,9448144896.0,20436176896.0,12178.0,21793.0
12-04 10:04:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2564644864.0,1170108416.0,9448144896.0,20436176896.0,11650.0,21483.0
12-04 10:04:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564644864.0,1170108416.0,9448144896.0,20436176896.0,12184.0,22278.0
12-04 10:04:21,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564644864.0,1170108416.0,9448144896.0,20436176896.0,11694.0,21549.0
12-04 10:04:22,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,10765.0,19502.0
12-04 10:04:23,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,10220.0,19155.0
12-04 10:04:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,10424.0,19635.0
12-04 10:04:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,12029.0,22185.0
12-04 10:04:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,11151.0,20689.0
12-04 10:04:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564636672.0,1170116608.0,9448144896.0,20436176896.0,11584.0,21481.0
12-04 10:04:28,0.167,0.167,99.582,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2564620288.0,1170124800.0,9448144896.0,20436185088.0,10356.0,19362.0
12-04 10:04:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564616192.0,1170124800.0,9448148992.0,20436185088.0,13277.0,24226.0
12-04 10:04:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564616192.0,1170124800.0,9448148992.0,20436185088.0,11372.0,20210.0
12-04 10:04:31,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564616192.0,1170124800.0,9448148992.0,20436185088.0,27336.0,36537.0
12-04 10:04:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564616192.0,1170124800.0,9448148992.0,20436185088.0,10784.0,20490.0
12-04 10:04:33,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2564608000.0,1170132992.0,9448148992.0,20436185088.0,10764.0,20312.0
12-04 10:04:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564599808.0,1170132992.0,9448148992.0,20436193280.0,10653.0,19586.0
12-04 10:04:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564599808.0,1170132992.0,9448148992.0,20436193280.0,31020.0,40899.0
12-04 10:04:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564599808.0,1170132992.0,9448148992.0,20436193280.0,11754.0,21842.0
12-04 10:04:37,0.167,0.0,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564595712.0,1170132992.0,9448153088.0,20436193280.0,13783.0,23557.0
12-04 10:04:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564595712.0,1170132992.0,9448153088.0,20436193280.0,27714.0,37594.0
12-04 10:04:39,0.167,0.083,99.584,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,9928.0,19142.0
12-04 10:04:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,10945.0,21030.0
12-04 10:04:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,10648.0,20312.0
12-04 10:04:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,10686.0,19431.0
12-04 10:04:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,10764.0,20180.0
12-04 10:04:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564587520.0,1170141184.0,9448153088.0,20436193280.0,12292.0,22947.0
12-04 10:04:45,0.083,0.0,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2564575232.0,1170149376.0,9448157184.0,20436193280.0,12176.0,20991.0
12-04 10:04:46,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564575232.0,1170149376.0,9448157184.0,20436193280.0,14852.0,20557.0
12-04 10:04:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564575232.0,1170149376.0,9448157184.0,20436193280.0,11494.0,20311.0
12-04 10:04:48,0.250,0.167,99.583,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2564710400.0,1170149376.0,9448157184.0,20436058112.0,10366.0,19428.0
12-04 10:04:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564710400.0,1170149376.0,9448157184.0,20436058112.0,11180.0,20518.0
12-04 10:04:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564710400.0,1170149376.0,9448157184.0,20436058112.0,11128.0,20386.0
12-04 10:04:51,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,11388.0,20445.0
12-04 10:04:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,10263.0,18873.0
12-04 10:04:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,14576.0,25666.0
12-04 10:04:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,11044.0,20780.0
12-04 10:04:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,10727.0,19871.0
12-04 10:04:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564702208.0,1170157568.0,9448157184.0,20436058112.0,10356.0,19428.0
12-04 10:04:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2564694016.0,1170165760.0,9448157184.0,20436058112.0,14097.0,24759.0
12-04 10:04:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564694016.0,1170165760.0,9448157184.0,20436058112.0,10694.0,19411.0
12-04 10:04:59,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564694016.0,1170165760.0,9448157184.0,20436058112.0,10194.0,19324.0
12-04 10:05:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564694016.0,1170165760.0,9448157184.0,20436058112.0,12430.0,23444.0
12-04 10:05:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564800512.0,1170165760.0,9448157184.0,20435951616.0,11462.0,21549.0
12-04 10:05:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2564571136.0,1170165760.0,9448161280.0,20436176896.0,11004.0,20731.0
12-04 10:05:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2564562944.0,1170173952.0,9448161280.0,20436176896.0,10078.0,19419.0
12-04 10:05:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564546560.0,1170173952.0,9448161280.0,20436193280.0,11668.0,20964.0
12-04 10:05:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564546560.0,1170173952.0,9448161280.0,20436193280.0,14490.0,24452.0
12-04 10:05:06,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564546560.0,1170173952.0,9448161280.0,20436193280.0,11568.0,21005.0
12-04 10:05:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564546560.0,1170173952.0,9448161280.0,20436193280.0,13441.0,22732.0
12-04 10:05:08,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2564677632.0,1170173952.0,9448165376.0,20436058112.0,28510.0,37345.0
12-04 10:05:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,49152.0,0.0,4.0,2564669440.0,1170182144.0,9448165376.0,20436058112.0,12302.0,21956.0
12-04 10:05:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564669440.0,1170182144.0,9448165376.0,20436058112.0,12536.0,21572.0
12-04 10:05:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564669440.0,1170182144.0,9448165376.0,20436058112.0,29457.0,39150.0
12-04 10:05:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564665344.0,1170182144.0,9448169472.0,20436058112.0,11246.0,19925.0
12-04 10:05:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564665344.0,1170182144.0,9448169472.0,20436058112.0,11818.0,21026.0
12-04 10:05:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2564665344.0,1170182144.0,9448169472.0,20436058112.0,10884.0,20647.0
12-04 10:05:15,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2564657152.0,1170190336.0,9448169472.0,20436058112.0,11276.0,20838.0
12-04 10:05:16,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564657152.0,1170190336.0,9448169472.0,20436058112.0,12202.0,22938.0
12-04 10:05:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564657152.0,1170190336.0,9448169472.0,20436058112.0,10542.0,19324.0
12-04 10:05:18,0.751,0.083,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564657152.0,1170190336.0,9448169472.0,20436058112.0,11770.0,21750.0
12-04 10:05:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564648960.0,1170190336.0,9448169472.0,20436066304.0,11014.0,20494.0
12-04 10:05:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564648960.0,1170190336.0,9448169472.0,20436066304.0,11378.0,21078.0
12-04 10:05:21,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564640768.0,1170198528.0,9448169472.0,20436066304.0,27470.0,36520.0
12-04 10:05:22,0.167,0.250,99.500,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564640768.0,1170198528.0,9448169472.0,20436066304.0,11076.0,20531.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564640768.0,1170198528.0,9448169472.0,20436066304.0,11900.0,21756.0
12-04 10:05:24,0.166,0.333,99.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564636672.0,1170198528.0,9448173568.0,20436066304.0,11132.0,20556.0
12-04 10:05:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564636672.0,1170198528.0,9448173568.0,20436066304.0,11147.0,20833.0
12-04 10:05:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564636672.0,1170198528.0,9448173568.0,20436066304.0,10626.0,19862.0
12-04 10:05:27,0.083,0.250,99.500,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564628480.0,1170206720.0,9448173568.0,20436066304.0,12243.0,22585.0
12-04 10:05:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565406720.0,1170206720.0,9448173568.0,20435288064.0,10723.0,20553.0
12-04 10:05:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2565406720.0,1170206720.0,9448173568.0,20435288064.0,10290.0,19370.0
12-04 10:05:30,0.250,0.250,99.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565406720.0,1170206720.0,9448173568.0,20435288064.0,12928.0,23556.0
12-04 10:05:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565406720.0,1170206720.0,9448173568.0,20435288064.0,10214.0,19317.0
12-04 10:05:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565107712.0,1170206720.0,9448173568.0,20435587072.0,10960.0,20532.0
12-04 10:05:33,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2565017600.0,1170214912.0,9448173568.0,20435668992.0,10748.0,20337.0
12-04 10:05:34,0.0,0.167,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,2565017600.0,1170214912.0,9448173568.0,20435668992.0,12706.0,21408.0
12-04 10:05:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565017600.0,1170214912.0,9448173568.0,20435668992.0,13574.0,23367.0
12-04 10:05:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565017600.0,1170214912.0,9448173568.0,20435668992.0,12380.0,22342.0
12-04 10:05:37,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2565017600.0,1170214912.0,9448173568.0,20435668992.0,10735.0,20245.0
12-04 10:05:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2565013504.0,1170214912.0,9448177664.0,20435668992.0,46053.0,55416.0
12-04 10:05:39,0.083,0.083,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,4.0,2565005312.0,1170223104.0,9448177664.0,20435668992.0,12006.0,22586.0
12-04 10:05:40,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565001216.0,1170223104.0,9448181760.0,20435668992.0,10794.0,19908.0
12-04 10:05:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565001216.0,1170223104.0,9448181760.0,20435668992.0,10425.0,19362.0
12-04 10:05:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565001216.0,1170223104.0,9448181760.0,20435668992.0,12142.0,22895.0
12-04 10:05:43,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565001216.0,1170223104.0,9448181760.0,20435668992.0,28366.0,37889.0
12-04 10:05:44,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565001216.0,1170223104.0,9448181760.0,20435668992.0,10649.0,19502.0
12-04 10:05:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564993024.0,1170231296.0,9448181760.0,20435668992.0,10819.0,19664.0
12-04 10:05:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564993024.0,1170231296.0,9448181760.0,20435668992.0,11609.0,21721.0
12-04 10:05:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564984832.0,1170231296.0,9448181760.0,20435677184.0,11112.0,21319.0
12-04 10:05:48,0.333,0.250,99.417,0.0,0.0,0.0,0.0,69632.0,0.0,7.0,2564993024.0,1170231296.0,9448181760.0,20435668992.0,11242.0,20598.0
12-04 10:05:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564993024.0,1170231296.0,9448181760.0,20435668992.0,11744.0,21520.0
12-04 10:05:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564993024.0,1170231296.0,9448181760.0,20435668992.0,11216.0,20672.0
12-04 10:05:51,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2564984832.0,1170239488.0,9448181760.0,20435668992.0,11258.0,20838.0
12-04 10:05:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2564984832.0,1170239488.0,9448181760.0,20435668992.0,10418.0,19382.0
12-04 10:05:53,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564984832.0,1170239488.0,9448181760.0,20435668992.0,11418.0,21483.0
12-04 10:05:54,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564984832.0,1170239488.0,9448181760.0,20435668992.0,10900.0,20555.0
12-04 10:05:55,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564980736.0,1170239488.0,9448185856.0,20435668992.0,10944.0,20929.0
12-04 10:05:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564980736.0,1170239488.0,9448185856.0,20435668992.0,11408.0,20689.0
12-04 10:05:57,0.167,0.167,99.583,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2564980736.0,1170247680.0,9448177664.0,20435668992.0,11678.0,21640.0
12-04 10:05:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564972544.0,1170247680.0,9448185856.0,20435668992.0,10140.0,19407.0
12-04 10:05:59,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564972544.0,1170247680.0,9448185856.0,20435668992.0,10226.0,19076.0
12-04 10:06:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564972544.0,1170247680.0,9448185856.0,20435668992.0,13249.0,23510.0
12-04 10:06:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564972544.0,1170247680.0,9448185856.0,20435668992.0,27732.0,37275.0
12-04 10:06:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564972544.0,1170247680.0,9448185856.0,20435668992.0,11976.0,22831.0
12-04 10:06:03,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564964352.0,1170255872.0,9448185856.0,20435668992.0,10294.0,19415.0
12-04 10:06:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564964352.0,1170255872.0,9448185856.0,20435668992.0,11030.0,19834.0
12-04 10:06:05,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564964352.0,1170255872.0,9448185856.0,20435668992.0,13636.0,22111.0
12-04 10:06:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564964352.0,1170255872.0,9448185856.0,20435668992.0,12714.0,22331.0
12-04 10:06:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564964352.0,1170255872.0,9448185856.0,20435668992.0,12012.0,21704.0
12-04 10:06:08,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564579328.0,1170255872.0,9448189952.0,20436049920.0,45504.0,54593.0
12-04 10:06:09,0.083,0.167,99.666,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2564567040.0,1170264064.0,9448194048.0,20436049920.0,12990.0,23186.0
12-04 10:06:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564567040.0,1170264064.0,9448194048.0,20436049920.0,12419.0,21507.0
12-04 10:06:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564567040.0,1170264064.0,9448194048.0,20436049920.0,11658.0,20802.0
12-04 10:06:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564567040.0,1170264064.0,9448194048.0,20436049920.0,11494.0,19834.0
12-04 10:06:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564567040.0,1170264064.0,9448194048.0,20436049920.0,10755.0,20511.0
12-04 10:06:14,0.083,0.167,99.417,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2564558848.0,1170272256.0,9448194048.0,20436049920.0,11799.0,20700.0
12-04 10:06:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564558848.0,1170272256.0,9448194048.0,20436049920.0,10804.0,19850.0
12-04 10:06:16,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564558848.0,1170272256.0,9448194048.0,20436049920.0,11931.0,22734.0
12-04 10:06:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564550656.0,1170272256.0,9448194048.0,20436058112.0,10532.0,20246.0
12-04 10:06:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564550656.0,1170272256.0,9448194048.0,20436058112.0,10728.0,20532.0
12-04 10:06:19,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2564538368.0,1170272256.0,9448198144.0,20436066304.0,10924.0,20445.0
12-04 10:06:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,10173.0,18927.0
12-04 10:06:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,10648.0,20179.0
12-04 10:06:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,11886.0,21749.0
12-04 10:06:23,0.167,0.250,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,10310.0,19258.0
12-04 10:06:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,11060.0,20623.0
12-04 10:06:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564530176.0,1170280448.0,9448198144.0,20436066304.0,12604.0,23355.0
12-04 10:06:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564521984.0,1170288640.0,9448198144.0,20436066304.0,10592.0,19771.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564521984.0,1170288640.0,9448198144.0,20436066304.0,10592.0,20354.0
12-04 10:06:28,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564911104.0,1170288640.0,9448198144.0,20435677184.0,11000.0,20581.0
12-04 10:06:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564911104.0,1170288640.0,9448198144.0,20435677184.0,10746.0,20630.0
12-04 10:06:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564911104.0,1170288640.0,9448198144.0,20435677184.0,12129.0,22158.0
12-04 10:06:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564911104.0,1170288640.0,9448198144.0,20435677184.0,11422.0,21458.0
12-04 10:06:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564902912.0,1170296832.0,9448198144.0,20435677184.0,10477.0,19382.0
12-04 10:06:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564902912.0,1170296832.0,9448198144.0,20435677184.0,10984.0,20380.0
12-04 10:06:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564902912.0,1170296832.0,9448198144.0,20435677184.0,11517.0,21757.0
12-04 10:06:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564915200.0,1170296832.0,9448202240.0,20435660800.0,12730.0,22274.0
12-04 10:06:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564915200.0,1170296832.0,9448202240.0,20435660800.0,11560.0,21107.0
12-04 10:06:37,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564915200.0,1170296832.0,9448202240.0,20435660800.0,11327.0,20519.0
12-04 10:06:38,0.167,0.0,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2564907008.0,1170305024.0,9448202240.0,20435660800.0,28958.0,39105.0
12-04 10:06:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,2564907008.0,1170305024.0,9448202240.0,20435660800.0,10842.0,20362.0
12-04 10:06:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564902912.0,1170305024.0,9448206336.0,20435660800.0,11272.0,21173.0
12-04 10:06:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564902912.0,1170305024.0,9448206336.0,20435660800.0,10270.0,19233.0
12-04 10:06:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564902912.0,1170305024.0,9448206336.0,20435660800.0,11850.0,21744.0
12-04 10:06:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564902912.0,1170305024.0,9448206336.0,20435660800.0,11000.0,20354.0
12-04 10:06:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564894720.0,1170313216.0,9448206336.0,20435660800.0,11830.0,21817.0
12-04 10:06:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564894720.0,1170313216.0,9448206336.0,20435660800.0,11302.0,20928.0
12-04 10:06:46,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564886528.0,1170313216.0,9448206336.0,20435668992.0,12002.0,21815.0
12-04 10:06:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564886528.0,1170313216.0,9448206336.0,20435668992.0,10304.0,19324.0
12-04 10:06:48,0.083,0.250,99.583,0.0,0.0,0.083,0.0,53248.0,0.0,5.0,2564902912.0,1170313216.0,9448206336.0,20435652608.0,10506.0,19502.0
12-04 10:06:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564894720.0,1170313216.0,9448206336.0,20435660800.0,10866.0,20150.0
12-04 10:06:50,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2564886528.0,1170321408.0,9448206336.0,20435660800.0,11719.0,21132.0
12-04 10:06:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564882432.0,1170321408.0,9448210432.0,20435660800.0,11672.0,21863.0
12-04 10:06:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2564882432.0,1170321408.0,9448210432.0,20435660800.0,11192.0,20556.0
12-04 10:06:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564882432.0,1170321408.0,9448210432.0,20435660800.0,11694.0,21506.0
12-04 10:06:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564882432.0,1170321408.0,9448210432.0,20435660800.0,10522.0,19477.0
12-04 10:06:55,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564882432.0,1170321408.0,9448210432.0,20435660800.0,11122.0,20246.0
12-04 10:06:56,0.0,0.167,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,11282.0,21138.0
12-04 10:06:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,10336.0,19142.0
12-04 10:06:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,11408.0,20582.0
12-04 10:06:59,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,11156.0,20404.0
12-04 10:07:00,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,11996.0,22211.0
12-04 10:07:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564874240.0,1170329600.0,9448210432.0,20435660800.0,12142.0,22606.0
12-04 10:07:02,0.083,0.167,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564866048.0,1170337792.0,9448210432.0,20435660800.0,10522.0,19411.0
12-04 10:07:03,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564866048.0,1170337792.0,9448210432.0,20435660800.0,11216.0,20444.0
12-04 10:07:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564866048.0,1170337792.0,9448210432.0,20435660800.0,15538.0,24888.0
12-04 10:07:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564866048.0,1170337792.0,9448210432.0,20435660800.0,13499.0,22274.0
12-04 10:07:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564861952.0,1170337792.0,9448214528.0,20435660800.0,12240.0,22354.0
12-04 10:07:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564861952.0,1170337792.0,9448214528.0,20435660800.0,11462.0,20731.0
12-04 10:07:08,0.915,0.250,98.669,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2564743168.0,1170345984.0,9448214528.0,20435771392.0,28698.0,37883.0
12-04 10:07:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2564718592.0,1170345984.0,9448214528.0,20435795968.0,12638.0,22154.0
12-04 10:07:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564718592.0,1170345984.0,9448214528.0,20435795968.0,13094.0,22675.0
12-04 10:07:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564841472.0,1170345984.0,9448218624.0,20435668992.0,28462.0,36943.0
12-04 10:07:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564841472.0,1170345984.0,9448218624.0,20435668992.0,12037.0,21001.0
12-04 10:07:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564841472.0,1170345984.0,9448218624.0,20435668992.0,11864.0,20942.0
12-04 10:07:14,0.084,0.084,99.749,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,2564833280.0,1170354176.0,9448218624.0,20435668992.0,11632.0,21950.0
12-04 10:07:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564829184.0,1170354176.0,9448222720.0,20435668992.0,10553.0,19668.0
12-04 10:07:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564829184.0,1170354176.0,9448222720.0,20435668992.0,10224.0,19490.0
12-04 10:07:17,0.250,0.083,99.584,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564829184.0,1170354176.0,9448222720.0,20435668992.0,11156.0,20446.0
12-04 10:07:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564829184.0,1170354176.0,9448222720.0,20435668992.0,12152.0,22806.0
12-04 10:07:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564829184.0,1170354176.0,9448222720.0,20435668992.0,10698.0,20312.0
12-04 10:07:20,0.083,0.250,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,10607.0,20003.0
12-04 10:07:21,0.667,0.167,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,11602.0,21757.0
12-04 10:07:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,10562.0,19568.0
12-04 10:07:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,11562.0,21641.0
12-04 10:07:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,11256.0,21726.0
12-04 10:07:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564820992.0,1170362368.0,9448222720.0,20435668992.0,10672.0,19912.0
12-04 10:07:26,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2564812800.0,1170370560.0,9448222720.0,20435668992.0,10784.0,20557.0
12-04 10:07:27,0.249,0.166,99.501,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564812800.0,1170370560.0,9448222720.0,20435668992.0,11366.0,21777.0
12-04 10:07:28,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564685824.0,1170370560.0,9448222720.0,20435795968.0,10934.0,20648.0
12-04 10:07:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,2564685824.0,1170370560.0,9448222720.0,20435795968.0,10944.0,20607.0
12-04 10:07:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564685824.0,1170370560.0,9448222720.0,20435795968.0,11347.0,21165.0
12-04 10:07:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564681728.0,1170370560.0,9448226816.0,20435795968.0,10338.0,18912.0
12-04 10:07:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,86016.0,0.0,8.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,9895.0,18155.0
12-04 10:07:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,10848.0,20495.0
12-04 10:07:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,15232.0,24626.0
12-04 10:07:35,0.333,0.083,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,13640.0,24009.0
12-04 10:07:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,28145.0,37869.0
12-04 10:07:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564673536.0,1170378752.0,9448226816.0,20435795968.0,10726.0,20338.0
12-04 10:07:38,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564665344.0,1170386944.0,9448226816.0,20435795968.0,44797.0,54117.0
12-04 10:07:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2564665344.0,1170386944.0,9448226816.0,20435795968.0,11462.0,21550.0
12-04 10:07:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564665344.0,1170386944.0,9448226816.0,20435795968.0,11094.0,20751.0
12-04 10:07:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564665344.0,1170386944.0,9448226816.0,20435795968.0,9716.0,18344.0
12-04 10:07:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564661248.0,1170386944.0,9448230912.0,20435795968.0,11210.0,20779.0
12-04 10:07:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564661248.0,1170386944.0,9448230912.0,20435795968.0,11252.0,21484.0
12-04 10:07:44,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564653056.0,1170395136.0,9448230912.0,20435795968.0,10971.0,20581.0
12-04 10:07:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564653056.0,1170395136.0,9448230912.0,20435795968.0,11352.0,20996.0
12-04 10:07:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564653056.0,1170395136.0,9448230912.0,20435795968.0,10411.0,19544.0
12-04 10:07:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2564653056.0,1170395136.0,9448230912.0,20435795968.0,10497.0,20288.0
12-04 10:07:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2564284416.0,1170395136.0,9448235008.0,20436160512.0,11085.0,21097.0
12-04 10:07:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2564284416.0,1170395136.0,9448235008.0,20436160512.0,10532.0,20311.0
12-04 10:07:50,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,11462.0,21260.0
12-04 10:07:51,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,10592.0,20287.0
12-04 10:07:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,11554.0,21726.0
12-04 10:07:53,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,10004.0,19163.0
12-04 10:07:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,11290.0,21306.0
12-04 10:07:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564276224.0,1170403328.0,9448235008.0,20436160512.0,10291.0,19640.0
12-04 10:07:56,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,11388.0,21725.0
12-04 10:07:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,11302.0,21482.0
12-04 10:07:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,10085.0,19411.0
12-04 10:07:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,10757.0,20512.0
12-04 10:08:00,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,11305.0,21305.0
12-04 10:08:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564268032.0,1170411520.0,9448235008.0,20436160512.0,10842.0,20536.0
12-04 10:08:02,0.0,0.250,99.499,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2564259840.0,1170419712.0,9448235008.0,20436160512.0,11504.0,21725.0
12-04 10:08:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564259840.0,1170419712.0,9448235008.0,20436160512.0,10848.0,20494.0
12-04 10:08:04,0.250,0.166,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564255744.0,1170419712.0,9448239104.0,20436160512.0,14852.0,23691.0
12-04 10:08:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1170419712.0,9448239104.0,20436160512.0,14712.0,24670.0
12-04 10:08:06,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564255744.0,1170419712.0,9448239104.0,20436160512.0,11618.0,21094.0
12-04 10:08:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564255744.0,1170419712.0,9448239104.0,20436160512.0,10849.0,19615.0
12-04 10:08:08,0.167,0.250,99.416,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2563985408.0,1170427904.0,9448239104.0,20436422656.0,29576.0,39708.0
12-04 10:08:09,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2563985408.0,1170427904.0,9448239104.0,20436422656.0,12001.0,21840.0
12-04 10:08:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563985408.0,1170427904.0,9448239104.0,20436422656.0,12570.0,21753.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563985408.0,1170427904.0,9448239104.0,20436422656.0,10778.0,19590.0
12-04 10:08:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2563985408.0,1170427904.0,9448239104.0,20436422656.0,12156.0,22145.0
12-04 10:08:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563981312.0,1170427904.0,9448243200.0,20436422656.0,10756.0,19723.0
12-04 10:08:14,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,10694.0,20418.0
12-04 10:08:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,10160.0,19233.0
12-04 10:08:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,15956.0,27828.0
12-04 10:08:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,10503.0,20246.0
12-04 10:08:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,10115.0,19477.0
12-04 10:08:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563969024.0,1170436096.0,9448247296.0,20436422656.0,10028.0,19138.0
12-04 10:08:20,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,11881.0,22251.0
12-04 10:08:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,12593.0,22213.0
12-04 10:08:22,0.0,0.083,99.833,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,10195.0,19453.0
12-04 10:08:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,11418.0,21481.0
12-04 10:08:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,10834.0,20646.0
12-04 10:08:25,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2563960832.0,1170444288.0,9448247296.0,20436422656.0,11146.0,20953.0
12-04 10:08:26,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2563952640.0,1170452480.0,9448247296.0,20436422656.0,11482.0,21727.0
12-04 10:08:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2563952640.0,1170452480.0,9448247296.0,20436422656.0,10706.0,20648.0
12-04 10:08:28,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564464640.0,1170452480.0,9448251392.0,20435906560.0,28355.0,37959.0
12-04 10:08:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564448256.0,1170452480.0,9448251392.0,20435922944.0,9893.0,19089.0
12-04 10:08:30,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564448256.0,1170452480.0,9448251392.0,20435922944.0,11441.0,21400.0
12-04 10:08:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564448256.0,1170452480.0,9448251392.0,20435922944.0,10144.0,19394.0
12-04 10:08:32,0.0,0.167,99.666,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,12302.0,23029.0
12-04 10:08:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,11446.0,21706.0
12-04 10:08:34,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,10784.0,20557.0
12-04 10:08:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,13495.0,23624.0
12-04 10:08:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,10658.0,20028.0
12-04 10:08:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564440064.0,1170460672.0,9448251392.0,20435922944.0,10768.0,20561.0
12-04 10:08:38,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2564431872.0,1170468864.0,9448251392.0,20435922944.0,27737.0,36757.0
12-04 10:08:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2564431872.0,1170468864.0,9448251392.0,20435922944.0,11252.0,21482.0
12-04 10:08:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564431872.0,1170468864.0,9448251392.0,20435922944.0,10224.0,19519.0
12-04 10:08:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564431872.0,1170468864.0,9448251392.0,20435922944.0,11126.0,20864.0
12-04 10:08:42,0.0,0.0,99.916,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2564431872.0,1170468864.0,9448251392.0,20435922944.0,11256.0,21594.0
12-04 10:08:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564427776.0,1170468864.0,9448255488.0,20435922944.0,12040.0,22834.0
12-04 10:08:44,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564415488.0,1170477056.0,9448259584.0,20435922944.0,10950.0,20581.0
12-04 10:08:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564415488.0,1170477056.0,9448259584.0,20435922944.0,9938.0,19184.0
12-04 10:08:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564415488.0,1170477056.0,9448259584.0,20435922944.0,11061.0,21028.0
12-04 10:08:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564415488.0,1170477056.0,9448259584.0,20435922944.0,9912.0,19204.0
12-04 10:08:48,0.167,0.333,99.500,0.0,0.0,0.0,0.0,61440.0,0.0,7.0,2564550656.0,1170477056.0,9448259584.0,20435787776.0,10855.0,20580.0
12-04 10:08:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564550656.0,1170477056.0,9448259584.0,20435787776.0,10125.0,19209.0
12-04 10:08:50,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564542464.0,1170485248.0,9448259584.0,20435787776.0,12685.0,23932.0
12-04 10:08:51,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564534272.0,1170485248.0,9448259584.0,20435795968.0,11308.0,20862.0
12-04 10:08:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2564534272.0,1170485248.0,9448259584.0,20435795968.0,10862.0,20713.0
12-04 10:08:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564534272.0,1170485248.0,9448259584.0,20435795968.0,10748.0,20404.0
12-04 10:08:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564534272.0,1170485248.0,9448259584.0,20435795968.0,10818.0,20582.0
12-04 10:08:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564534272.0,1170485248.0,9448259584.0,20435795968.0,10631.0,20441.0
12-04 10:08:56,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564526080.0,1170493440.0,9448259584.0,20435795968.0,11020.0,20227.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564526080.0,1170493440.0,9448259584.0,20435795968.0,11552.0,21663.0
12-04 10:08:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564526080.0,1170493440.0,9448259584.0,20435795968.0,10702.0,20646.0
12-04 10:08:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2564526080.0,1170493440.0,9448259584.0,20435795968.0,10742.0,20446.0
12-04 10:09:00,0.0,0.250,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564526080.0,1170493440.0,9448259584.0,20435795968.0,11522.0,21907.0
12-04 10:09:01,0.667,0.0,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564521984.0,1170493440.0,9448263680.0,20435795968.0,10450.0,19863.0
12-04 10:09:02,0.084,0.084,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,10482.0,19470.0
12-04 10:09:03,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,11605.0,21509.0
12-04 10:09:04,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,11612.0,21071.0
12-04 10:09:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,14387.0,23962.0
12-04 10:09:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,12454.0,21754.0
12-04 10:09:07,0.083,0.250,99.583,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2564513792.0,1170501632.0,9448263680.0,20435795968.0,11387.0,20665.0
12-04 10:09:08,0.084,0.167,99.666,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2564767744.0,1170509824.0,9448263680.0,20435533824.0,28685.0,37843.0
12-04 10:09:09,0.083,0.333,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564767744.0,1170509824.0,9448263680.0,20435533824.0,10844.0,19590.0
12-04 10:09:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2564767744.0,1170509824.0,9448263680.0,20435533824.0,11568.0,21003.0
12-04 10:09:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564767744.0,1170509824.0,9448263680.0,20435533824.0,11833.0,21167.0
12-04 10:09:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564763648.0,1170509824.0,9448267776.0,20435533824.0,12909.0,23014.0
12-04 10:09:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564763648.0,1170509824.0,9448267776.0,20435533824.0,11120.0,19723.0
12-04 10:09:14,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,10768.0,20582.0
12-04 10:09:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,10748.0,20338.0
12-04 10:09:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,13072.0,22927.0
12-04 10:09:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,11092.0,20837.0
12-04 10:09:18,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,10101.0,19320.0
12-04 10:09:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564751360.0,1170518016.0,9448271872.0,20435533824.0,15280.0,25395.0
12-04 10:09:20,0.250,0.0,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,10623.0,20461.0
12-04 10:09:21,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,12444.0,23312.0
12-04 10:09:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,10035.0,19291.0
12-04 10:09:23,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,10848.0,20494.0
12-04 10:09:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,10306.0,19399.0
12-04 10:09:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564743168.0,1170526208.0,9448271872.0,20435533824.0,10969.0,20520.0
12-04 10:09:26,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564739072.0,1170534400.0,9448267776.0,20435533824.0,11143.0,21059.0
12-04 10:09:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564730880.0,1170534400.0,9448275968.0,20435533824.0,11099.0,20812.0
12-04 10:09:28,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564866048.0,1170534400.0,9448275968.0,20435398656.0,12292.0,23076.0
12-04 10:09:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564857856.0,1170534400.0,9448275968.0,20435406848.0,10099.0,19258.0
12-04 10:09:30,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564849664.0,1170534400.0,9448275968.0,20435415040.0,11785.0,21681.0
12-04 10:09:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564849664.0,1170534400.0,9448275968.0,20435415040.0,11630.0,22008.0
12-04 10:09:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,10306.0,19428.0
12-04 10:09:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,10824.0,20355.0
12-04 10:09:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,10290.0,19519.0
12-04 10:09:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,12121.0,21251.0
12-04 10:09:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,13029.0,24430.0
12-04 10:09:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564841472.0,1170542592.0,9448275968.0,20435415040.0,9812.0,19142.0
12-04 10:09:38,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564833280.0,1170550784.0,9448275968.0,20435415040.0,27650.0,36946.0
12-04 10:09:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564833280.0,1170550784.0,9448275968.0,20435415040.0,11186.0,21481.0
12-04 10:09:40,0.250,0.166,99.501,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2564833280.0,1170550784.0,9448275968.0,20435415040.0,10944.0,20688.0
12-04 10:09:41,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564833280.0,1170550784.0,9448275968.0,20435415040.0,11896.0,22124.0
12-04 10:09:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2564829184.0,1170550784.0,9448280064.0,20435415040.0,10014.0,19320.0
12-04 10:09:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2564829184.0,1170550784.0,9448280064.0,20435415040.0,10752.0,20487.0
12-04 10:09:44,0.083,0.083,99.499,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2564820992.0,1170558976.0,9448280064.0,20435415040.0,11638.0,21907.0
12-04 10:09:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564816896.0,1170558976.0,9448284160.0,20435415040.0,10592.0,20287.0
12-04 10:09:46,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564816896.0,1170558976.0,9448284160.0,20435415040.0,12670.0,22070.0
12-04 10:09:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564816896.0,1170558976.0,9448284160.0,20435415040.0,10980.0,20402.0
12-04 10:09:48,0.167,0.333,99.500,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2565332992.0,1170558976.0,9448284160.0,20434898944.0,11438.0,21595.0
12-04 10:09:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565332992.0,1170558976.0,9448284160.0,20434898944.0,11346.0,21550.0
12-04 10:09:50,0.167,0.250,99.500,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,9948.0,19357.0
12-04 10:09:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,11402.0,20996.0
12-04 10:09:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,11804.0,21908.0
12-04 10:09:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,10748.0,20337.0
12-04 10:09:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,10214.0,19634.0
12-04 10:09:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565324800.0,1170567168.0,9448284160.0,20434898944.0,10109.0,19300.0
12-04 10:09:56,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2565316608.0,1170575360.0,9448284160.0,20434898944.0,12624.0,24042.0
12-04 10:09:57,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2565316608.0,1170575360.0,9448284160.0,20434898944.0,11026.0,20838.0
12-04 10:09:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2565312512.0,1170575360.0,9448288256.0,20434898944.0,10668.0,20491.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565312512.0,1170575360.0,9448288256.0,20434898944.0,10170.0,19184.0
12-04 10:10:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565312512.0,1170575360.0,9448288256.0,20434898944.0,11127.0,20647.0
12-04 10:10:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565312512.0,1170575360.0,9448288256.0,20434898944.0,12620.0,20954.0
12-04 10:10:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,12014.0,21817.0
12-04 10:10:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,10154.0,19275.0
12-04 10:10:04,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,11196.0,19925.0
12-04 10:10:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,15552.0,26235.0
12-04 10:10:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,11276.0,20451.0
12-04 10:10:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2565304320.0,1170583552.0,9448288256.0,20434898944.0,12136.0,22021.0
12-04 10:10:08,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564923392.0,1170591744.0,9448288256.0,20435271680.0,45478.0,54474.0
12-04 10:10:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564923392.0,1170591744.0,9448288256.0,20435271680.0,11648.0,20821.0
12-04 10:10:10,0.250,0.167,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2564919296.0,1170591744.0,9448292352.0,20435271680.0,11702.0,21187.0
12-04 10:10:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564919296.0,1170591744.0,9448292352.0,20435271680.0,11447.0,20641.0
12-04 10:10:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564919296.0,1170591744.0,9448292352.0,20435271680.0,12212.0,21647.0
12-04 10:10:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564902912.0,1170591744.0,9448292352.0,20435288064.0,11652.0,20870.0
12-04 10:10:14,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564894720.0,1170599936.0,9448292352.0,20435288064.0,12402.0,22989.0
12-04 10:10:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564894720.0,1170599936.0,9448292352.0,20435288064.0,10094.0,19167.0
12-04 10:10:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564890624.0,1170599936.0,9448296448.0,20435288064.0,12768.0,22586.0
12-04 10:10:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564890624.0,1170599936.0,9448296448.0,20435288064.0,10387.0,19735.0
12-04 10:10:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564890624.0,1170599936.0,9448296448.0,20435288064.0,11754.0,21908.0
12-04 10:10:19,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564890624.0,1170599936.0,9448296448.0,20435288064.0,9932.0,19226.0
12-04 10:10:20,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2564882432.0,1170608128.0,9448296448.0,20435288064.0,10984.0,20738.0
12-04 10:10:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564882432.0,1170608128.0,9448296448.0,20435288064.0,28163.0,37777.0
12-04 10:10:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564878336.0,1170608128.0,9448300544.0,20435288064.0,11997.0,22765.0
12-04 10:10:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564878336.0,1170608128.0,9448300544.0,20435288064.0,11047.0,20862.0
12-04 10:10:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564878336.0,1170608128.0,9448300544.0,20435288064.0,11060.0,20690.0
12-04 10:10:25,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2564878336.0,1170608128.0,9448300544.0,20435288064.0,10501.0,19433.0
12-04 10:10:26,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564870144.0,1170616320.0,9448300544.0,20435288064.0,10185.0,19502.0
12-04 10:10:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564870144.0,1170616320.0,9448300544.0,20435288064.0,11206.0,21132.0
12-04 10:10:28,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565267456.0,1170616320.0,9448300544.0,20434890752.0,10984.0,20738.0
12-04 10:10:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565267456.0,1170616320.0,9448300544.0,20434890752.0,11236.0,21417.0
12-04 10:10:30,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565267456.0,1170616320.0,9448300544.0,20434890752.0,11734.0,21955.0
12-04 10:10:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565267456.0,1170616320.0,9448300544.0,20434890752.0,11462.0,21550.0
12-04 10:10:32,0.167,0.0,99.583,0.250,0.0,0.0,0.0,77824.0,0.0,7.0,2565251072.0,1170624512.0,9448300544.0,20434898944.0,10762.0,20659.0
12-04 10:10:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2565251072.0,1170624512.0,9448300544.0,20434898944.0,10211.0,19544.0
12-04 10:10:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565251072.0,1170624512.0,9448300544.0,20434898944.0,12576.0,22530.0
12-04 10:10:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565251072.0,1170624512.0,9448300544.0,20434898944.0,12146.0,21339.0
12-04 10:10:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565251072.0,1170624512.0,9448300544.0,20434898944.0,12603.0,23439.0
12-04 10:10:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565246976.0,1170624512.0,9448304640.0,20434898944.0,10504.0,19668.0
12-04 10:10:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,28295.0,38091.0
12-04 10:10:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,10714.0,20312.0
12-04 10:10:40,0.083,0.167,99.667,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,11498.0,21769.0
12-04 10:10:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,10919.0,20398.0
12-04 10:10:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,10652.0,20136.0
12-04 10:10:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565238784.0,1170632704.0,9448304640.0,20434898944.0,28200.0,37798.0
12-04 10:10:44,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2565230592.0,1170640896.0,9448304640.0,20434898944.0,10990.0,20966.0
12-04 10:10:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2565230592.0,1170640896.0,9448304640.0,20434898944.0,10532.0,20313.0
12-04 10:10:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565230592.0,1170640896.0,9448304640.0,20434898944.0,10844.0,20598.0
12-04 10:10:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565226496.0,1170640896.0,9448308736.0,20434898944.0,10717.0,20697.0
12-04 10:10:48,0.250,0.250,99.417,0.0,0.0,0.083,0.0,49152.0,0.0,4.0,2565234688.0,1170640896.0,9448308736.0,20434890752.0,12020.0,22316.0
12-04 10:10:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565234688.0,1170640896.0,9448308736.0,20434890752.0,10110.0,19142.0
12-04 10:10:50,0.250,0.167,99.417,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2565226496.0,1170649088.0,9448308736.0,20434890752.0,10962.0,20870.0
12-04 10:10:51,0.584,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565226496.0,1170649088.0,9448308736.0,20434890752.0,27646.0,36743.0
12-04 10:10:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2565210112.0,1170649088.0,9448308736.0,20434907136.0,11894.0,22278.0
12-04 10:10:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2565210112.0,1170649088.0,9448308736.0,20434907136.0,10486.0,19300.0
12-04 10:10:54,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565206016.0,1170649088.0,9448312832.0,20434907136.0,11538.0,21818.0
12-04 10:10:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565206016.0,1170649088.0,9448312832.0,20434907136.0,11246.0,21457.0
12-04 10:10:56,0.083,0.083,99.499,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,11261.0,21238.0
12-04 10:10:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,10012.0,19324.0
12-04 10:10:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,11422.0,21686.0
12-04 10:10:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,10173.0,19324.0
12-04 10:11:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,10784.0,20491.0
12-04 10:11:01,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565197824.0,1170657280.0,9448312832.0,20434907136.0,29028.0,39295.0
12-04 10:11:02,0.167,0.167,99.583,0.083,0.0,0.0,0.0,86016.0,0.0,8.0,2565189632.0,1170665472.0,9448312832.0,20434907136.0,10168.0,19561.0
12-04 10:11:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565189632.0,1170665472.0,9448312832.0,20434907136.0,12357.0,22967.0
12-04 10:11:04,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565189632.0,1170665472.0,9448312832.0,20434907136.0,10914.0,19768.0
12-04 10:11:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565189632.0,1170665472.0,9448312832.0,20434907136.0,13952.0,23843.0
12-04 10:11:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565189632.0,1170665472.0,9448312832.0,20434907136.0,11291.0,20360.0
12-04 10:11:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565185536.0,1170665472.0,9448316928.0,20434907136.0,11038.0,19748.0
12-04 10:11:08,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,46326.0,55797.0
12-04 10:11:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,11432.0,20760.0
12-04 10:11:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,11518.0,21005.0
12-04 10:11:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,13248.0,23720.0
12-04 10:11:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,12261.0,22195.0
12-04 10:11:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565447680.0,1170673664.0,9448316928.0,20434636800.0,10992.0,19807.0
12-04 10:11:14,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2565439488.0,1170681856.0,9448316928.0,20434636800.0,10768.0,20580.0
12-04 10:11:15,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565439488.0,1170681856.0,9448316928.0,20434636800.0,9812.0,19142.0
12-04 10:11:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565439488.0,1170681856.0,9448316928.0,20434636800.0,10526.0,20065.0
12-04 10:11:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565431296.0,1170681856.0,9448316928.0,20434644992.0,11220.0,21571.0
12-04 10:11:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565423104.0,1170681856.0,9448325120.0,20434644992.0,12047.0,22920.0
12-04 10:11:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565423104.0,1170681856.0,9448325120.0,20434644992.0,11220.0,21507.0
12-04 10:11:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,10839.0,20671.0
12-04 10:11:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,12287.0,21616.0
12-04 10:11:22,0.0,0.167,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,10773.0,20671.0
12-04 10:11:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,9877.0,19114.0
12-04 10:11:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,10567.0,20437.0
12-04 10:11:25,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565414912.0,1170690048.0,9448325120.0,20434644992.0,10532.0,20246.0
12-04 10:11:26,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2565406720.0,1170698240.0,9448325120.0,20434644992.0,12635.0,23511.0
12-04 10:11:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2565406720.0,1170698240.0,9448325120.0,20434644992.0,10988.0,20672.0
12-04 10:11:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2565025792.0,1170698240.0,9448325120.0,20435025920.0,11472.0,21750.0
12-04 10:11:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565025792.0,1170698240.0,9448325120.0,20435025920.0,10138.0,19366.0
12-04 10:11:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565025792.0,1170698240.0,9448325120.0,20435025920.0,10370.0,19722.0
12-04 10:11:31,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565025792.0,1170698240.0,9448325120.0,20435025920.0,11746.0,22009.0
12-04 10:11:32,0.084,0.0,99.666,0.251,0.0,0.0,0.0,94208.0,0.0,8.0,2565017600.0,1170706432.0,9448325120.0,20435025920.0,10274.0,19610.0
12-04 10:11:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2565017600.0,1170706432.0,9448325120.0,20435025920.0,10038.0,19275.0
12-04 10:11:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2565017600.0,1170706432.0,9448325120.0,20435025920.0,12920.0,24584.0
12-04 10:11:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2564997120.0,1170706432.0,9448329216.0,20435042304.0,13584.0,23718.0
12-04 10:11:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564997120.0,1170706432.0,9448329216.0,20435042304.0,11459.0,21083.0
12-04 10:11:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564997120.0,1170706432.0,9448329216.0,20435042304.0,10603.0,20336.0
12-04 10:11:38,0.167,0.0,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,28568.0,38117.0
12-04 10:11:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,10228.0,19349.0
12-04 10:11:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,10296.0,19543.0
12-04 10:11:41,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,12732.0,23203.0
12-04 10:11:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,10372.0,19428.0
12-04 10:11:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564988928.0,1170714624.0,9448329216.0,20435042304.0,11955.0,22625.0
12-04 10:11:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2564980736.0,1170722816.0,9448329216.0,20435042304.0,11322.0,21727.0
12-04 10:11:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564980736.0,1170722816.0,9448329216.0,20435042304.0,10128.0,19324.0
12-04 10:11:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564980736.0,1170722816.0,9448329216.0,20435042304.0,13395.0,23186.0
12-04 10:11:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564972544.0,1170722816.0,9448329216.0,20435050496.0,10094.0,19233.0
12-04 10:11:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2564980736.0,1170722816.0,9448329216.0,20435042304.0,10668.0,20490.0
12-04 10:11:49,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564976640.0,1170722816.0,9448333312.0,20435042304.0,9944.0,19142.0
12-04 10:11:50,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2564964352.0,1170731008.0,9448337408.0,20435042304.0,12136.0,22964.0
12-04 10:11:51,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564964352.0,1170731008.0,9448337408.0,20435042304.0,29192.0,39493.0
12-04 10:11:52,0.584,0.083,99.333,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2564964352.0,1170731008.0,9448337408.0,20435042304.0,12010.0,22920.0
12-04 10:11:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564964352.0,1170731008.0,9448337408.0,20435042304.0,10189.0,19233.0
12-04 10:11:54,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564956160.0,1170731008.0,9448337408.0,20435050496.0,9948.0,19320.0
12-04 10:11:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2564956160.0,1170731008.0,9448337408.0,20435050496.0,10848.0,20494.0
12-04 10:11:56,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,10392.0,19912.0
12-04 10:11:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,10692.0,20379.0
12-04 10:11:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,28777.0,39260.0
12-04 10:11:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,11320.0,21598.0
12-04 10:12:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,11498.0,21659.0
12-04 10:12:01,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564947968.0,1170739200.0,9448337408.0,20435050496.0,11328.0,20748.0
12-04 10:12:02,0.083,0.167,99.500,0.250,0.0,0.0,0.0,94208.0,0.0,8.0,2564939776.0,1170747392.0,9448337408.0,20435050496.0,10306.0,19386.0
12-04 10:12:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564939776.0,1170747392.0,9448337408.0,20435050496.0,10924.0,20402.0
12-04 10:12:04,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564935680.0,1170747392.0,9448341504.0,20435050496.0,11606.0,21137.0
12-04 10:12:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564935680.0,1170747392.0,9448341504.0,20435050496.0,14076.0,23186.0
12-04 10:12:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564935680.0,1170747392.0,9448341504.0,20435050496.0,11996.0,21621.0
12-04 10:12:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2564935680.0,1170747392.0,9448341504.0,20435050496.0,12522.0,22221.0
12-04 10:12:08,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,28698.0,37254.0
12-04 10:12:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,12306.0,22064.0
12-04 10:12:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,10984.0,19810.0
12-04 10:12:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,11920.0,21376.0
12-04 10:12:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,11994.0,21277.0
12-04 10:12:13,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564300800.0,1170755584.0,9448341504.0,20435677184.0,12246.0,22020.0
12-04 10:12:14,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2564288512.0,1170763776.0,9448345600.0,20435677184.0,10928.0,20606.0
12-04 10:12:15,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564288512.0,1170763776.0,9448345600.0,20435677184.0,11662.0,21755.0
12-04 10:12:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564288512.0,1170763776.0,9448345600.0,20435677184.0,10768.0,20041.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564280320.0,1170763776.0,9448345600.0,20435685376.0,28814.0,38963.0
12-04 10:12:18,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564280320.0,1170763776.0,9448345600.0,20435685376.0,9831.0,18799.0
12-04 10:12:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564280320.0,1170763776.0,9448345600.0,20435685376.0,10752.0,20313.0
12-04 10:12:20,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2564395008.0,1170771968.0,9448349696.0,20435558400.0,11442.0,21768.0
12-04 10:12:21,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2564395008.0,1170771968.0,9448349696.0,20435558400.0,10968.0,20537.0
12-04 10:12:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564395008.0,1170771968.0,9448349696.0,20435558400.0,10732.0,20041.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564395008.0,1170771968.0,9448349696.0,20435558400.0,10471.0,19683.0
12-04 10:12:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2564395008.0,1170771968.0,9448349696.0,20435558400.0,10960.0,20491.0
12-04 10:12:25,0.084,0.0,99.749,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2564386816.0,1170780160.0,9448349696.0,20435558400.0,11240.0,21523.0
12-04 10:12:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564386816.0,1170780160.0,9448349696.0,20435558400.0,10828.0,20689.0
12-04 10:12:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564386816.0,1170780160.0,9448349696.0,20435558400.0,11325.0,21109.0
12-04 10:12:28,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564509696.0,1170780160.0,9448353792.0,20435431424.0,12286.0,23012.0
12-04 10:12:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564509696.0,1170780160.0,9448353792.0,20435431424.0,10154.0,19233.0
12-04 10:12:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2564509696.0,1170780160.0,9448353792.0,20435431424.0,10942.0,20941.0
12-04 10:12:31,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,10505.0,19708.0
12-04 10:12:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,11281.0,21124.0
12-04 10:12:33,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,9988.0,19076.0
12-04 10:12:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,13526.0,23615.0
12-04 10:12:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,12880.0,22468.0
12-04 10:12:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2564501504.0,1170788352.0,9448353792.0,20435431424.0,11232.0,21656.0
12-04 10:12:37,3.837,1.251,94.579,0.250,0.0,0.083,0.0,102400.0,0.0,9.0,2584567808.0,1170796544.0,9448386560.0,20415324160.0,33805.0,43762.0
12-04 10:12:38,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2584645632.0,1170796544.0,9448382464.0,20415250432.0,65752.0,71555.0
12-04 10:12:39,1.169,0.250,97.997,0.584,0.0,0.0,0.0,0.0,0.0,0.0,2586288128.0,1170796544.0,9448382464.0,20413607936.0,86904.0,88773.0
12-04 10:12:40,1.004,0.335,98.326,0.335,0.0,0.0,0.0,12288.0,0.0,2.0,2574503936.0,1170796544.0,9448394752.0,20425379840.0,158501.0,145473.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-40.csv <==
12-04 09:35:33,0.278,0.121,99.443,0.125,0.0,0.034,3723.951,553442.775,0.672,6.235,2352947200.0,1484845056.0,6795558912.0,22985723904.0,0.0,0.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2352996352.0,1484845056.0,6795558912.0,22985674752.0,5978.0,5889.0
12-04 09:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352996352.0,1484845056.0,6795558912.0,22985674752.0,5022.0,4184.0
12-04 09:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,5231.0,14624.0
12-04 09:35:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,8587.0,9094.0
12-04 09:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,5298.0,4568.0
12-04 09:35:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,4311.0,12809.0
12-04 09:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,4015.0,2901.0
12-04 09:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,22874.0,23292.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,6188.0,15833.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,5215.0,4997.0
12-04 09:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,5296.0,5260.0
12-04 09:35:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,4674.0,13050.0
12-04 09:35:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,3854.0,2884.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352984064.0,1484845056.0,6795563008.0,22985682944.0,4223.0,3204.0
12-04 09:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,2352979968.0,1484845056.0,6795567104.0,22985682944.0,5029.0,13621.0
12-04 09:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2352979968.0,1484845056.0,6795567104.0,22985682944.0,7181.0,7079.0
12-04 09:35:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2353233920.0,1484845056.0,6795567104.0,22985428992.0,5292.0,5200.0
12-04 09:35:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,2353201152.0,1484845056.0,6795567104.0,22985461760.0,6110.0,15620.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2353201152.0,1484845056.0,6795567104.0,22985461760.0,5506.0,4932.0
12-04 09:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2353201152.0,1484845056.0,6795567104.0,22985461760.0,3987.0,2926.0
12-04 09:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2353209344.0,1484845056.0,6795567104.0,22985453568.0,5224.0,14559.0
12-04 09:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2353192960.0,1484845056.0,6795567104.0,22985469952.0,4472.0,3720.0
12-04 09:35:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2353192960.0,1484845056.0,6795567104.0,22985469952.0,4608.0,3963.0
12-04 09:35:57,0.251,0.251,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2352553984.0,1484845056.0,6797348864.0,22984327168.0,2296694.0,116289.0
12-04 09:35:58,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352226304.0,1484845056.0,6799581184.0,22982422528.0,2169533.0,108310.0
12-04 09:35:59,0.251,0.167,99.498,0.0,0.0,0.084,0.0,5038080.0,0.0,17.0,2352644096.0,1484845056.0,6801465344.0,22980120576.0,2135031.0,106004.0
12-04 09:36:00,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352660480.0,1484845056.0,6803353600.0,22978215936.0,2167984.0,112304.0
12-04 09:36:01,0.167,0.167,99.583,0.0,0.0,0.083,0.0,106496.0,0.0,9.0,2352152576.0,1484845056.0,6805258240.0,22976819200.0,2158555.0,110157.0
12-04 09:36:02,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352312320.0,1484845056.0,6807146496.0,22974771200.0,2159315.0,109184.0
12-04 09:36:03,0.167,0.250,99.333,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2352357376.0,1484845056.0,6809006080.0,22972866560.0,2159137.0,116209.0
12-04 09:36:04,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352353280.0,1484845056.0,6810914816.0,22970961920.0,2147515.0,103781.0
12-04 09:36:05,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352496640.0,1484845056.0,6812803072.0,22968930304.0,2172659.0,110337.0
12-04 09:36:06,0.167,0.167,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2352758784.0,1484845056.0,6814494720.0,22966976512.0,2171093.0,117285.0
12-04 09:36:07,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2352418816.0,1484845056.0,6816579584.0,22965231616.0,2160623.0,109109.0
12-04 09:36:08,0.334,0.167,99.332,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2352562176.0,1484845056.0,6818467840.0,22963200000.0,2170616.0,111853.0
12-04 09:36:09,1.169,0.083,98.414,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2352316416.0,1484845056.0,6820356096.0,22961557504.0,2145745.0,109364.0
12-04 09:36:10,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2352996352.0,1484845056.0,6822240256.0,22958993408.0,2159388.0,107157.0
12-04 09:36:11,0.167,0.084,99.665,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2352881664.0,1484845056.0,6824132608.0,22957215744.0,2162966.0,121310.0
12-04 09:36:12,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353152000.0,1484845056.0,6826020864.0,22955057152.0,2150322.0,118533.0
12-04 09:36:13,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353168384.0,1484845056.0,6827909120.0,22953152512.0,2191074.0,105960.0
12-04 09:36:14,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353328128.0,1484845056.0,6829797376.0,22951104512.0,2126502.0,102474.0
12-04 09:36:15,0.251,0.167,99.414,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2353344512.0,1484845056.0,6831685632.0,22949199872.0,2186621.0,122026.0
12-04 09:36:16,0.167,0.167,99.500,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2353508352.0,1484845056.0,6833553408.0,22947168256.0,2123185.0,103183.0
12-04 09:36:17,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353389568.0,1484845056.0,6835449856.0,22945390592.0,2190392.0,106524.0
12-04 09:36:18,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353410048.0,1484845056.0,6837350400.0,22943469568.0,2160040.0,117463.0
12-04 09:36:19,0.167,0.251,98.663,0.752,0.0,0.167,0.0,37957632.0,0.0,67.0,2353496064.0,1484845056.0,6839238656.0,22941495296.0,2148184.0,103647.0
12-04 09:36:20,0.167,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353512448.0,1484845056.0,6841126912.0,22939590656.0,2149411.0,108683.0
12-04 09:36:21,0.251,0.167,99.332,0.167,0.0,0.084,0.0,118784.0,0.0,11.0,2353152000.0,1484845056.0,6843011072.0,22938066944.0,2146869.0,120436.0
12-04 09:36:22,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353311744.0,1484845056.0,6844899328.0,22936018944.0,2157094.0,103153.0
12-04 09:36:23,0.168,0.084,99.665,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2353569792.0,1484845056.0,6846791680.0,22933868544.0,2167731.0,106229.0
12-04 09:36:24,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353586176.0,1484845056.0,6848679936.0,22931963904.0,2140790.0,117998.0
12-04 09:36:25,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353729536.0,1484845056.0,6850568192.0,22929932288.0,2180281.0,106642.0
12-04 09:36:26,0.167,0.167,99.416,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2353381376.0,1484845056.0,6852456448.0,22928392192.0,2159100.0,107803.0
12-04 09:36:27,0.168,0.0,99.581,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2353786880.0,1484845056.0,6854344704.0,22926098432.0,2170328.0,115151.0
12-04 09:36:28,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2353913856.0,1484845056.0,6856376320.0,22923939840.0,2143101.0,102683.0
12-04 09:36:29,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2353958912.0,1484845056.0,6858252288.0,22922018816.0,2158785.0,106247.0
12-04 09:36:30,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354118656.0,1484845056.0,6860140544.0,22919970816.0,2171103.0,119754.0
12-04 09:36:31,0.167,0.416,99.251,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2354114560.0,1484845056.0,6862032896.0,22918082560.0,2137860.0,104671.0
12-04 09:36:32,0.084,0.334,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354130944.0,1484845056.0,6863921152.0,22916177920.0,2160466.0,111207.0
12-04 09:36:33,0.083,0.417,99.082,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,2354266112.0,1484845056.0,6865612800.0,22914351104.0,2168346.0,121829.0
12-04 09:36:34,0.334,0.0,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354049024.0,1484845056.0,6867701760.0,22912479232.0,2156556.0,107548.0
12-04 09:36:35,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354065408.0,1484845056.0,6869590016.0,22910574592.0,2136808.0,105741.0
12-04 09:36:36,0.167,0.250,99.416,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2354401280.0,1484845056.0,6871478272.0,22908350464.0,2192876.0,120865.0
12-04 09:36:37,0.333,0.167,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354495488.0,1484845056.0,6873366528.0,22906368000.0,2140621.0,112286.0
12-04 09:36:38,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354520064.0,1484845056.0,6875246592.0,22904463360.0,2199943.0,127579.0
12-04 09:36:39,0.334,0.251,99.332,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2354724864.0,1484845056.0,6876946432.0,22902558720.0,2126215.0,113768.0
12-04 09:36:40,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2354737152.0,1484845056.0,6878965760.0,22900527104.0,2176024.0,106545.0
12-04 09:36:41,0.167,0.251,99.415,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2354704384.0,1484845056.0,6880919552.0,22898606080.0,2194419.0,124386.0
12-04 09:36:42,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2354921472.0,1484845056.0,6882799616.0,22896508928.0,2142880.0,120357.0
12-04 09:36:43,0.250,0.083,99.416,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2354610176.0,1484845056.0,6884696064.0,22894923776.0,2167376.0,127251.0
12-04 09:36:44,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355040256.0,1484845056.0,6886551552.0,22892638208.0,2170767.0,110072.0
12-04 09:36:45,0.334,0.250,99.165,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2355228672.0,1484845056.0,6888030208.0,22890971136.0,2157531.0,114811.0
12-04 09:36:46,0.167,0.0,99.665,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2354933760.0,1484845056.0,6890364928.0,22888931328.0,2160875.0,110307.0
12-04 09:36:47,0.084,0.251,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355077120.0,1484845056.0,6892253184.0,22886899712.0,2168071.0,106734.0
12-04 09:36:48,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355089408.0,1484845056.0,6894145536.0,22884995072.0,2137691.0,113379.0
12-04 09:36:49,0.084,0.168,99.665,0.0,0.0,0.084,0.0,56786944.0,0.0,56.0,2355191808.0,1484845056.0,6896029696.0,22883008512.0,2152967.0,104589.0
12-04 09:36:50,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355859456.0,1484845056.0,6897917952.0,22880452608.0,2179654.0,108118.0
12-04 09:36:51,0.167,0.167,99.415,0.084,0.0,0.167,0.0,131072.0,0.0,10.0,2355494912.0,1484845056.0,6899806208.0,22878928896.0,2167053.0,128278.0
12-04 09:36:52,0.251,0.084,99.665,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2355810304.0,1484845056.0,6901698560.0,22876721152.0,2147177.0,107979.0
12-04 09:36:53,0.083,0.417,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2355920896.0,1484845056.0,6903586816.0,22874722304.0,2172893.0,113116.0
12-04 09:36:54,0.167,0.084,99.665,0.0,0.0,0.084,0.0,57344.0,0.0,7.0,2355933184.0,1484845056.0,6905606144.0,22872690688.0,2146718.0,116686.0
12-04 09:36:55,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356273152.0,1484845056.0,6907297792.0,22870659072.0,2179286.0,106327.0
12-04 09:36:56,0.251,0.084,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,4.0,2356174848.0,1484845056.0,6908936192.0,22869118976.0,2048986.0,101832.0
12-04 09:36:57,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2356174848.0,1484845056.0,6909190144.0,22868865024.0,4246.0,9663.0
12-04 09:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2356174848.0,1484845056.0,6909190144.0,22868865024.0,7379.0,6426.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2356166656.0,1484845056.0,6909190144.0,22868873216.0,4401.0,3694.0
12-04 09:37:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2356158464.0,1484845056.0,6909198336.0,22868873216.0,6241.0,16224.0
12-04 09:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2356158464.0,1484845056.0,6909198336.0,22868873216.0,4427.0,3778.0
12-04 09:37:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2356158464.0,1484845056.0,6909198336.0,22868873216.0,4507.0,3976.0
12-04 09:37:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2356158464.0,1484845056.0,6909198336.0,22868873216.0,4989.0,13157.0
12-04 09:37:04,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356080640.0,1484845056.0,6910418944.0,22867730432.0,1309873.0,68924.0
12-04 09:37:05,0.250,0.250,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2355929088.0,1484845056.0,6912856064.0,22865444864.0,2718467.0,141674.0
12-04 09:37:06,0.084,0.084,99.749,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2356203520.0,1484845056.0,6914994176.0,22863032320.0,2589545.0,122955.0
12-04 09:37:07,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2356314112.0,1484845056.0,6917345280.0,22860570624.0,2582849.0,121780.0
12-04 09:37:08,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2356416512.0,1484845056.0,6919495680.0,22858317824.0,2532724.0,133704.0
12-04 09:37:09,0.167,0.334,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2356285440.0,1484845056.0,6922293248.0,22855651328.0,3054004.0,148165.0
12-04 09:37:10,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2355945472.0,1484845056.0,6924435456.0,22853849088.0,2561904.0,123843.0
12-04 09:37:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2355953664.0,1484845056.0,6926745600.0,22851530752.0,2668175.0,146890.0
12-04 09:37:12,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356056064.0,1484845056.0,6929022976.0,22849150976.0,2600656.0,124322.0
12-04 09:37:13,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356649984.0,1484845056.0,6931365888.0,22846214144.0,2940895.0,134142.0
12-04 09:37:14,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356301824.0,1484845056.0,6933872640.0,22844055552.0,2593969.0,118291.0
12-04 09:37:15,0.418,0.084,99.331,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2356428800.0,1484845056.0,6936141824.0,22841659392.0,2565578.0,137497.0
12-04 09:37:16,0.084,0.0,99.749,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2356510720.0,1484845056.0,6938488832.0,22839230464.0,2698392.0,129299.0
12-04 09:37:17,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356527104.0,1484845056.0,6940758016.0,22836944896.0,2900239.0,136935.0
12-04 09:37:18,0.167,0.167,99.498,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2356518912.0,1484845056.0,6943305728.0,22834405376.0,2608565.0,135906.0
12-04 09:37:19,0.167,0.251,99.414,0.0,0.0,0.167,0.0,49549312.0,0.0,50.0,2356469760.0,1484845056.0,6945562624.0,22832197632.0,2548564.0,116654.0
12-04 09:37:20,0.417,0.083,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356547584.0,1484845056.0,6947864576.0,22829817856.0,2660293.0,127353.0
12-04 09:37:21,0.168,0.084,99.581,0.084,0.0,0.084,0.0,122880.0,0.0,11.0,2356580352.0,1484845056.0,6950436864.0,22827212800.0,2839099.0,147745.0
12-04 09:37:22,0.0,0.168,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2356629504.0,1484845056.0,6952767488.0,22824833024.0,2674443.0,124101.0
12-04 09:37:23,0.417,0.167,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2356731904.0,1484845056.0,6955061248.0,22822436864.0,2543120.0,123594.0
12-04 09:37:24,0.084,0.251,99.581,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2357006336.0,1484845056.0,6957281280.0,22819942400.0,2720917.0,184929.0
12-04 09:37:25,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2357321728.0,1484845056.0,6959640576.0,22817267712.0,2941609.0,137267.0
12-04 09:37:26,0.250,0.167,99.250,0.0,0.0,0.333,0.0,86016.0,0.0,5.0,2357194752.0,1484845056.0,6962196480.0,22814838784.0,2602957.0,125480.0
12-04 09:37:27,0.084,0.334,99.248,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2357170176.0,1484845056.0,6964506624.0,22812553216.0,2548864.0,129108.0
12-04 09:37:28,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2357198848.0,1484845056.0,6966763520.0,22810267648.0,2698793.0,129293.0
12-04 09:37:29,0.251,0.084,99.581,0.0,0.0,0.084,0.0,40960.0,0.0,7.0,2357276672.0,1484845056.0,6969114624.0,22807838720.0,2873676.0,129143.0
12-04 09:37:30,0.584,0.167,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2357936128.0,1484845056.0,6971637760.0,22804656128.0,2627581.0,137020.0
12-04 09:37:31,0.250,0.250,99.332,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2357907456.0,1484845056.0,6973952000.0,22802370560.0,2541795.0,129266.0
12-04 09:37:32,0.167,0.251,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2357956608.0,1484845056.0,6976204800.0,22800068608.0,2700171.0,130932.0
12-04 09:37:33,0.251,0.251,99.330,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,2358038528.0,1484845056.0,6978916352.0,22797275136.0,2912893.0,149294.0
12-04 09:37:34,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2358235136.0,1484845056.0,6981079040.0,22794915840.0,2637811.0,129517.0
12-04 09:37:35,0.084,0.251,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2358411264.0,1484845056.0,6983393280.0,22792425472.0,2515588.0,117368.0
12-04 09:37:36,0.251,0.167,99.415,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2358472704.0,1484845056.0,6985617408.0,22790139904.0,2719798.0,149008.0
12-04 09:37:37,0.167,0.250,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2358697984.0,1484845056.0,6987931648.0,22787600384.0,2805098.0,129254.0
12-04 09:37:38,0.334,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2358632448.0,1484845056.0,6990299136.0,22785298432.0,2616417.0,123752.0
12-04 09:37:39,0.251,0.167,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2358677504.0,1484845056.0,6992666624.0,22782885888.0,2693583.0,131473.0
12-04 09:37:40,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2358681600.0,1484845056.0,6995075072.0,22780473344.0,2585536.0,129663.0
12-04 09:37:41,0.251,0.084,99.581,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2358591488.0,1484845056.0,6997721088.0,22777917440.0,2957929.0,156019.0
12-04 09:37:42,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2358767616.0,1484845056.0,6999830528.0,22775631872.0,2512470.0,130509.0
12-04 09:37:43,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2358829056.0,1484845056.0,7002181632.0,22773219328.0,2606751.0,124721.0
12-04 09:37:44,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359009280.0,1484845056.0,7004430336.0,22770790400.0,2726423.0,131607.0
12-04 09:37:45,0.334,0.167,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2359074816.0,1484845056.0,7006777344.0,22768377856.0,2764476.0,134867.0
12-04 09:37:46,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2359189504.0,1484845056.0,7009329152.0,22765711360.0,2692234.0,124583.0
12-04 09:37:47,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2359107584.0,1484845056.0,7011586048.0,22763536384.0,2664524.0,126277.0
12-04 09:37:48,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2359382016.0,1484845056.0,7013916672.0,22760931328.0,2610524.0,129196.0
12-04 09:37:49,0.084,0.336,99.497,0.0,0.0,0.084,0.0,67813376.0,0.0,67.0,2359271424.0,1484845056.0,7016341504.0,22758617088.0,2881558.0,134552.0
12-04 09:37:50,0.335,0.0,99.414,0.0,0.0,0.251,0.0,3231744.0,0.0,5.0,2359336960.0,1484845056.0,7018831872.0,22756061184.0,2663452.0,125174.0
12-04 09:37:51,0.250,0.250,99.249,0.083,0.0,0.167,0.0,131072.0,0.0,10.0,2359365632.0,1484845056.0,7021088768.0,22753775616.0,2522659.0,131954.0
12-04 09:37:52,0.168,0.168,99.581,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2359541760.0,1484845056.0,7023579136.0,22751109120.0,2720588.0,130286.0
12-04 09:37:53,0.334,0.251,99.332,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2359631872.0,1484845056.0,7025790976.0,22748807168.0,2700144.0,130389.0
12-04 09:37:54,0.251,0.251,99.414,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2359681024.0,1484845056.0,7028281344.0,22746267648.0,2809331.0,139684.0
12-04 09:37:55,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2359787520.0,1484845056.0,7030714368.0,22743728128.0,2558197.0,122340.0
12-04 09:37:56,0.250,0.334,99.249,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2359754752.0,1484845056.0,7032922112.0,22741553152.0,2634527.0,133214.0
12-04 09:37:57,0.168,0.251,99.330,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2359726080.0,1484845056.0,7035617280.0,22738886656.0,2911492.0,148143.0
12-04 09:37:58,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2359787520.0,1484845056.0,7037841408.0,22736601088.0,2643491.0,125780.0
12-04 09:37:59,0.167,0.251,99.415,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2359898112.0,1484845056.0,7040286720.0,22734045184.0,2559155.0,122444.0
12-04 09:38:00,0.251,0.084,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2359959552.0,1484845056.0,7042519040.0,22731751424.0,2654929.0,130732.0
12-04 09:38:01,0.167,0.084,99.666,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2360205312.0,1484845056.0,7044845568.0,22729179136.0,2931013.0,135363.0
12-04 09:38:02,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2360053760.0,1484845056.0,7047426048.0,22726750208.0,2593302.0,124200.0
12-04 09:38:03,0.167,0.251,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2360131584.0,1484845056.0,7049728000.0,22724370432.0,2552481.0,128771.0
12-04 09:38:04,0.167,0.167,99.583,0.0,0.0,0.083,0.0,36864.0,0.0,7.0,2360279040.0,1484845056.0,7051104256.0,22722846720.0,1662667.0,76841.0
12-04 09:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360279040.0,1484845056.0,7051104256.0,22722846720.0,4531.0,3038.0
12-04 09:38:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2360279040.0,1484845056.0,7051104256.0,22722846720.0,7985.0,13008.0
12-04 09:38:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360279040.0,1484845056.0,7051104256.0,22722846720.0,7323.0,6299.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360279040.0,1484845056.0,7051104256.0,22722846720.0,23238.0,22496.0
12-04 09:38:09,1.083,0.0,98.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,2360524800.0,1484845056.0,7051104256.0,22722600960.0,5851.0,9208.0
12-04 09:38:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2360926208.0,1484845056.0,7051108352.0,22722195456.0,5976.0,5557.0
12-04 09:38:11,0.166,0.0,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2360918016.0,1484845056.0,7051108352.0,22722203648.0,23953.0,23854.0
12-04 09:38:12,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361376768.0,1484845056.0,7053062144.0,22719791104.0,2544439.0,135455.0
12-04 09:38:13,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2361036800.0,1484845056.0,7056084992.0,22717108224.0,3005820.0,132750.0
12-04 09:38:14,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361167872.0,1484845056.0,7058747392.0,22714314752.0,3314242.0,153955.0
12-04 09:38:15,0.334,0.251,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2361192448.0,1484845056.0,7061819392.0,22711218176.0,3208865.0,145205.0
12-04 09:38:16,0.168,0.168,99.581,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2361368576.0,1484845056.0,7064412160.0,22708449280.0,3225826.0,150039.0
12-04 09:38:17,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361413632.0,1484845056.0,7067033600.0,22705782784.0,3088520.0,135280.0
12-04 09:38:18,0.334,0.417,97.412,1.586,0.0,0.250,0.0,53710848.0,0.0,59.0,2361303040.0,1484845056.0,7069970432.0,22702956544.0,3416131.0,145766.0
12-04 09:38:19,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2361409536.0,1484845056.0,7072710656.0,22700109824.0,3037998.0,143954.0
12-04 09:38:20,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361528320.0,1484845056.0,7075385344.0,22697316352.0,3256975.0,129400.0
12-04 09:38:21,0.167,0.251,99.331,0.167,0.0,0.084,0.0,57344.0,0.0,5.0,2361442304.0,1484845056.0,7078281216.0,22694506496.0,3201476.0,147912.0
12-04 09:38:22,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2361446400.0,1484845056.0,7081197568.0,22691586048.0,3036429.0,140118.0
12-04 09:38:23,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2361524224.0,1484845056.0,7084158976.0,22688546816.0,3366763.0,151053.0
12-04 09:38:24,0.334,0.334,99.165,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,2361626624.0,1484845056.0,7086772224.0,22685831168.0,3420629.0,170024.0
12-04 09:38:25,0.168,0.0,99.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2361737216.0,1484845056.0,7089803264.0,22682689536.0,3003676.0,137477.0
12-04 09:38:26,0.334,0.417,99.082,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2362028032.0,1484845056.0,7092576256.0,22679625728.0,3429875.0,154294.0
12-04 09:38:27,0.251,0.251,99.080,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2361864192.0,1484845056.0,7095406592.0,22676959232.0,3016834.0,153950.0
12-04 09:38:28,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2362167296.0,1484845056.0,7098216448.0,22673846272.0,3360438.0,150184.0
12-04 09:38:29,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2361905152.0,1484845056.0,7101095936.0,22671228928.0,2855704.0,123058.0
12-04 09:38:30,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2362044416.0,1484845056.0,7104139264.0,22668046336.0,3718853.0,176951.0
12-04 09:38:31,0.251,0.251,99.415,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2362314752.0,1484845056.0,7106551808.0,22665363456.0,2749928.0,125811.0
12-04 09:38:32,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2362195968.0,1484845056.0,7109591040.0,22662443008.0,3427448.0,152409.0
12-04 09:38:33,0.251,0.084,99.331,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2362703872.0,1484845056.0,7111749632.0,22659776512.0,2665523.0,128177.0
12-04 09:38:34,0.335,0.168,99.414,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2362408960.0,1484845056.0,7115489280.0,22656331776.0,3856815.0,163933.0
12-04 09:38:35,0.251,0.084,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2362490880.0,1484845056.0,7118073856.0,22653665280.0,3016396.0,148531.0
12-04 09:38:36,0.251,0.418,99.248,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2362466304.0,1484845056.0,7121035264.0,22650728448.0,3306246.0,156711.0
12-04 09:38:37,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2362216448.0,1484845056.0,7123824640.0,22648188928.0,3069657.0,144285.0
12-04 09:38:38,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2363088896.0,1484845056.0,7126761472.0,22644379648.0,3719317.0,172296.0
12-04 09:38:39,0.167,0.251,99.247,0.251,0.0,0.084,0.0,53248.0,0.0,12.0,2362994688.0,1484845056.0,7129190400.0,22642044928.0,2750182.0,132803.0
12-04 09:38:40,0.167,0.584,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363355136.0,1484845056.0,7132352512.0,22638522368.0,3552605.0,150078.0
12-04 09:38:41,0.168,0.168,99.497,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2363047936.0,1484845056.0,7135121408.0,22636060672.0,2748750.0,136784.0
12-04 09:38:42,0.417,0.334,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2363125760.0,1484845056.0,7138058240.0,22633046016.0,3614911.0,161394.0
12-04 09:38:43,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2363224064.0,1484845056.0,7140245504.0,22630760448.0,2655230.0,125539.0
12-04 09:38:44,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2363387904.0,1484845056.0,7143907328.0,22626934784.0,3726000.0,157215.0
12-04 09:38:45,0.334,0.250,99.249,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2363465728.0,1484845056.0,7146369024.0,22624395264.0,2871545.0,133839.0
12-04 09:38:46,0.167,0.250,99.499,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2363547648.0,1484845056.0,7149207552.0,22621474816.0,3177148.0,137131.0
12-04 09:38:47,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2363699200.0,1484845056.0,7152185344.0,22618345472.0,3363840.0,157148.0
12-04 09:38:48,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2363576320.0,1484845056.0,7154782208.0,22615871488.0,3252201.0,156718.0
12-04 09:38:49,0.168,0.335,99.414,0.0,0.0,0.084,0.0,42102784.0,0.0,48.0,2364092416.0,1484845056.0,7157575680.0,22612561920.0,3205798.0,144950.0
12-04 09:38:50,0.168,0.252,99.496,0.0,0.0,0.084,0.0,45879296.0,0.0,43.0,2364100608.0,1484845056.0,7160393728.0,22609735680.0,3327841.0,149889.0
12-04 09:38:51,0.167,0.250,99.082,0.250,0.0,0.250,0.0,102400.0,0.0,10.0,2363912192.0,1484845056.0,7163342848.0,22606974976.0,2997706.0,149741.0
12-04 09:38:52,0.084,0.334,99.415,0.0,0.0,0.167,0.0,57344.0,0.0,4.0,2364379136.0,1484845056.0,7166066688.0,22603784192.0,3377422.0,154154.0
12-04 09:38:53,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2363940864.0,1484845056.0,7169171456.0,22601117696.0,3121152.0,135924.0
12-04 09:38:54,0.251,0.251,99.331,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2364227584.0,1484845056.0,7171633152.0,22598369280.0,3092264.0,149004.0
12-04 09:38:55,0.167,0.418,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2364092416.0,1484845056.0,7175004160.0,22595133440.0,3490684.0,160438.0
12-04 09:38:56,0.250,0.334,99.249,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2364530688.0,1484845056.0,7177359360.0,22592339968.0,3106615.0,159954.0
12-04 09:38:57,0.419,0.084,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2364370944.0,1484845056.0,7180210176.0,22589648896.0,3175212.0,149618.0
12-04 09:38:58,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2364698624.0,1484845056.0,7183122432.0,22586408960.0,3255974.0,146838.0
12-04 09:38:59,0.334,0.167,99.499,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2364743680.0,1484845056.0,7185948672.0,22583537664.0,3146106.0,147869.0
12-04 09:39:00,0.250,0.500,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2364461056.0,1484845056.0,7189151744.0,22580617216.0,3254685.0,163248.0
12-04 09:39:01,0.418,0.251,99.248,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2364469248.0,1484845056.0,7191937024.0,22577823744.0,3172595.0,142446.0
12-04 09:39:02,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2364747776.0,1484845056.0,7194628096.0,22574854144.0,3172378.0,147447.0
12-04 09:39:03,0.335,0.167,99.163,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2364669952.0,1484845056.0,7197339648.0,22572220416.0,3209881.0,153871.0
12-04 09:39:04,0.334,0.418,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2364731392.0,1484845056.0,7200247808.0,22569250816.0,3237776.0,144130.0
12-04 09:39:05,0.333,0.416,98.918,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2365292544.0,1484845056.0,7202955264.0,22565982208.0,3373931.0,166408.0
12-04 09:39:06,0.334,0.334,99.083,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2365104128.0,1484845056.0,7205969920.0,22563155968.0,3133180.0,155198.0
12-04 09:39:07,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2365124608.0,1484845056.0,7209107456.0,22559997952.0,3240877.0,153695.0
12-04 09:39:08,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2365214720.0,1484845056.0,7211556864.0,22557458432.0,3127561.0,148203.0
12-04 09:39:09,0.334,0.167,99.247,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2365415424.0,1484845056.0,7214657536.0,22554157056.0,3339957.0,151092.0
12-04 09:39:10,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2366148608.0,1484845056.0,7217631232.0,22550450176.0,3281674.0,148951.0
12-04 09:39:11,0.251,0.418,99.248,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2366337024.0,1484845056.0,7220109312.0,22547783680.0,3067407.0,157893.0
12-04 09:39:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,901757.0,39974.0
12-04 09:39:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,5350.0,4323.0
12-04 09:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,7042.0,5225.0
12-04 09:39:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,5762.0,15247.0
12-04 09:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,4757.0,4137.0
12-04 09:39:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,3848.0,2681.0
12-04 09:39:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2366402560.0,1484845056.0,7221186560.0,22546640896.0,5841.0,7284.0
12-04 09:39:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,30666752.0,0.0,29.0,2366537728.0,1484845056.0,7221702656.0,22545989632.0,840208.0,41898.0
12-04 09:39:20,0.251,0.251,99.331,0.0,0.0,0.167,0.0,33406976.0,0.0,34.0,2366484480.0,1484845056.0,7224168448.0,22543577088.0,2727884.0,132948.0
12-04 09:39:21,0.335,0.251,99.247,0.084,0.0,0.084,0.0,102400.0,0.0,10.0,2366689280.0,1484845056.0,7227518976.0,22540021760.0,3891032.0,173320.0
12-04 09:39:22,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2366578688.0,1484845056.0,7229931520.0,22537719808.0,2619074.0,110440.0
12-04 09:39:23,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366398464.0,1484845056.0,7233921024.0,22533910528.0,4199951.0,152803.0
12-04 09:39:24,0.167,0.251,99.498,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,2366799872.0,1484845056.0,7236075520.0,22531354624.0,2825878.0,116771.0
12-04 09:39:25,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2366918656.0,1484845056.0,7239892992.0,22527418368.0,4092571.0,169028.0
12-04 09:39:26,2.588,1.002,96.244,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2370662400.0,1484845056.0,7242543104.0,22521024512.0,2912450.0,133464.0
12-04 09:39:27,3.849,1.172,94.644,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2379993088.0,1484845056.0,7209652224.0,22544584704.0,3896940.0,181064.0
12-04 09:39:28,5.180,1.170,93.484,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2370531328.0,1484845056.0,7212429312.0,22551269376.0,3041226.0,144550.0
12-04 09:39:29,0.416,0.333,98.585,0.333,0.0,0.333,0.0,0.0,0.0,0.0,2368565248.0,1484845056.0,7215575040.0,22550089728.0,3771748.0,160081.0
12-04 09:39:30,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2367254528.0,1484845056.0,7218900992.0,22548074496.0,3496388.0,164573.0
12-04 09:39:31,0.167,0.251,99.331,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2367356928.0,1484845056.0,7221895168.0,22544977920.0,3388539.0,152068.0
12-04 09:39:32,0.168,0.335,99.413,0.084,0.0,0.0,0.0,94208.0,0.0,2.0,2367447040.0,1484845056.0,7224692736.0,22542090240.0,3361769.0,144639.0
12-04 09:39:33,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2367565824.0,1484845056.0,7227916288.0,22538747904.0,3401397.0,150647.0
12-04 09:39:34,1.672,0.669,97.575,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2409443328.0,1484845056.0,7230988288.0,22493798400.0,3601781.0,164284.0
12-04 09:39:35,4.929,1.003,93.400,0.585,0.0,0.084,0.0,0.0,0.0,0.0,2369757184.0,1484845056.0,7234043904.0,22530428928.0,3362946.0,152054.0
12-04 09:39:36,3.096,0.753,95.732,0.251,0.0,0.167,0.0,94208.0,0.0,5.0,2369179648.0,1484845056.0,7237476352.0,22527574016.0,3692702.0,179449.0
12-04 09:39:37,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2369187840.0,1484845056.0,7240380416.0,22524661760.0,3393498.0,150062.0
12-04 09:39:38,0.334,0.251,99.080,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2369576960.0,1484845056.0,7243214848.0,22521438208.0,3514412.0,149531.0
12-04 09:39:39,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2369544192.0,1484845056.0,7246295040.0,22518390784.0,3475941.0,173028.0
12-04 09:39:40,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2369445888.0,1484845056.0,7249408000.0,22515376128.0,3252186.0,137470.0
12-04 09:39:41,3.096,1.255,95.481,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2377228288.0,1484845056.0,7252713472.0,22504288256.0,3708251.0,201906.0
12-04 09:39:42,3.266,0.335,95.477,0.670,0.0,0.251,0.0,98304.0,0.0,6.0,2400329728.0,1484845056.0,7255404544.0,22478495744.0,3390003.0,168962.0
12-04 09:39:43,0.251,0.167,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2400362496.0,1484845056.0,7258472448.0,22475395072.0,3553627.0,154334.0
12-04 09:39:44,0.335,0.335,98.744,0.419,0.0,0.168,0.0,102400.0,0.0,7.0,2402258944.0,1484845056.0,7261609984.0,22470361088.0,3325548.0,148964.0
12-04 09:39:45,0.585,0.251,99.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2402373632.0,1484845056.0,7264796672.0,22467059712.0,3594391.0,170515.0
12-04 09:39:46,0.251,0.167,99.498,0.0,0.0,0.084,0.0,102400.0,0.0,6.0,2402410496.0,1484845056.0,7268102144.0,22463717376.0,3535647.0,154355.0
12-04 09:39:47,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2402578432.0,1484845056.0,7270854656.0,22460796928.0,3309969.0,163439.0
12-04 09:39:48,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2402627584.0,1484845056.0,7273869312.0,22457733120.0,3634904.0,159093.0
12-04 09:39:49,0.084,0.251,99.246,0.084,0.0,0.335,0.0,18165760.0,0.0,27.0,2402738176.0,1484845056.0,7276806144.0,22454685696.0,3356984.0,151212.0
12-04 09:39:50,0.418,0.334,99.080,0.0,0.0,0.167,0.0,73465856.0,0.0,86.0,2403647488.0,1484845056.0,7280365568.0,22450216960.0,3690695.0,160510.0
12-04 09:39:51,0.251,0.251,99.247,0.0,0.0,0.251,0.0,114688.0,0.0,8.0,2403885056.0,1484845056.0,7283040256.0,22447304704.0,3308144.0,160999.0
12-04 09:39:52,0.669,0.251,98.579,0.334,0.0,0.167,0.0,122880.0,0.0,18.0,2405412864.0,1484845056.0,7286083584.0,22442733568.0,3205626.0,143927.0
12-04 09:39:53,0.335,0.251,99.247,0.0,0.0,0.167,0.0,16384.0,0.0,8.0,2405752832.0,1484845056.0,7289569280.0,22438907904.0,3949920.0,167683.0
12-04 09:39:54,0.334,0.167,99.331,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2405900288.0,1484845056.0,7292088320.0,22436241408.0,3114604.0,141258.0
12-04 09:39:55,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2406232064.0,1484845056.0,7295201280.0,22432796672.0,3487640.0,150243.0
12-04 09:39:56,0.417,0.334,99.083,0.0,0.0,0.167,0.0,94208.0,0.0,19.0,2405937152.0,1484845056.0,7298543616.0,22429749248.0,3615228.0,151581.0
12-04 09:39:57,0.418,0.251,99.164,0.0,0.0,0.167,0.0,16384.0,0.0,8.0,2408140800.0,1484845056.0,7301451776.0,22424637440.0,3183312.0,140605.0
12-04 09:39:58,0.419,0.251,98.995,0.168,0.0,0.168,0.0,49152.0,0.0,18.0,2408050688.0,1484845056.0,7305080832.0,22421098496.0,3978156.0,172855.0
12-04 09:39:59,0.667,0.250,98.916,0.0,0.0,0.167,0.0,110592.0,0.0,26.0,2408275968.0,1484845056.0,7307649024.0,22418305024.0,3188962.0,144787.0
12-04 09:40:00,0.335,0.419,99.079,0.168,0.0,0.0,0.0,73728.0,0.0,16.0,2408198144.0,1484845056.0,7311171584.0,22414860288.0,3698238.0,171656.0
12-04 09:40:01,0.251,0.168,99.329,0.0,0.0,0.251,0.0,102400.0,0.0,14.0,2408538112.0,1484845056.0,7313625088.0,22412066816.0,3151445.0,143644.0
12-04 09:40:02,0.418,0.167,99.163,0.0,0.0,0.251,0.0,32768.0,0.0,15.0,2408648704.0,1484845056.0,7316832256.0,22408749056.0,3679690.0,168842.0
12-04 09:40:03,0.501,0.250,99.082,0.0,0.0,0.167,0.0,16384.0,0.0,9.0,2409156608.0,1484845056.0,7319871488.0,22405201920.0,3516700.0,162358.0
12-04 09:40:04,0.502,0.334,99.080,0.0,0.0,0.084,0.0,28672.0,0.0,12.0,2409156608.0,1484845056.0,7322824704.0,22402248704.0,3401253.0,152733.0
12-04 09:40:05,0.084,0.084,99.581,0.0,0.0,0.251,0.0,8192.0,0.0,5.0,2408837120.0,1484845056.0,7326302208.0,22399090688.0,3422321.0,149781.0
12-04 09:40:06,0.251,0.251,99.247,0.167,0.0,0.084,0.0,98304.0,0.0,7.0,2408951808.0,1484845056.0,7329107968.0,22396170240.0,3398982.0,151380.0
12-04 09:40:07,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2409467904.0,1484845056.0,7332036608.0,22392725504.0,3541960.0,163381.0
12-04 09:40:08,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2409435136.0,1484845056.0,7335243776.0,22389551104.0,3505290.0,157573.0
12-04 09:40:09,1.250,0.333,98.250,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2409664512.0,1484845056.0,7338205184.0,22386360320.0,3436223.0,160933.0
12-04 09:40:10,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2410418176.0,1484845056.0,7341404160.0,22382407680.0,3340585.0,155759.0
12-04 09:40:11,0.335,0.167,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2410754048.0,1484845056.0,7344488448.0,22378987520.0,3640477.0,179229.0
12-04 09:40:12,0.251,0.251,99.163,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2410471424.0,1484845056.0,7347580928.0,22376177664.0,3302354.0,161440.0
12-04 09:40:13,0.917,0.667,97.917,0.500,0.0,0.0,0.0,118784.0,0.0,12.0,2411368448.0,1484845056.0,7350771712.0,22372089856.0,3886319.0,267150.0
12-04 09:40:14,0.251,0.168,99.414,0.084,0.0,0.084,0.0,45056.0,0.0,5.0,2411675648.0,1484845056.0,7353466880.0,22369087488.0,3217882.0,183584.0
12-04 09:40:15,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2411413504.0,1484845056.0,7357124608.0,22365691904.0,3627241.0,167219.0
12-04 09:40:16,0.335,0.167,99.331,0.0,0.0,0.167,0.0,94208.0,0.0,7.0,2411769856.0,1484845056.0,7359959040.0,22362501120.0,3403512.0,149157.0
12-04 09:40:17,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2411696128.0,1484845056.0,7361937408.0,22360596480.0,2417484.0,105986.0
12-04 09:40:18,0.250,0.250,99.166,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2411655168.0,1484845056.0,7364804608.0,22357770240.0,3147368.0,139637.0
12-04 09:40:19,0.418,0.167,99.164,0.167,0.0,0.084,0.0,5402624.0,0.0,13.0,2411876352.0,1484845056.0,7367614464.0,22354739200.0,3008981.0,126536.0
12-04 09:40:20,0.588,0.336,98.741,0.252,0.0,0.084,0.0,85413888.0,0.0,97.0,2413600768.0,1484845056.0,7371223040.0,22349406208.0,4309541.0,182632.0
12-04 09:40:21,0.417,0.334,98.415,0.500,0.0,0.334,0.0,180224.0,0.0,18.0,2414497792.0,1484845056.0,7374819328.0,22344912896.0,3901817.0,187936.0
12-04 09:40:22,0.586,0.335,98.410,0.418,0.0,0.251,0.0,94208.0,0.0,12.0,2415329280.0,1484845056.0,7378399232.0,22340501504.0,3943520.0,199674.0
12-04 09:40:23,0.167,0.335,99.079,0.418,0.0,0.0,0.0,77824.0,0.0,14.0,2415939584.0,1484845056.0,7381725184.0,22336565248.0,3620635.0,191728.0
12-04 09:40:24,0.502,0.251,98.662,0.418,0.0,0.167,0.0,139264.0,0.0,25.0,2416750592.0,1484845056.0,7384645632.0,22332833792.0,3421999.0,195404.0
12-04 09:40:25,0.669,0.251,98.745,0.251,0.0,0.084,0.0,61440.0,0.0,15.0,2421207040.0,1484845056.0,7388028928.0,22324994048.0,3739414.0,197470.0
12-04 09:40:26,0.419,0.168,99.079,0.251,0.0,0.084,0.0,126976.0,0.0,18.0,2421575680.0,1484845056.0,7391326208.0,22321328128.0,3742639.0,208755.0
12-04 09:40:27,0.251,0.251,98.746,0.585,0.0,0.167,0.0,98304.0,0.0,13.0,2422427648.0,1484845056.0,7393775616.0,22318026752.0,3202773.0,187457.0
12-04 09:40:28,0.335,0.419,98.744,0.335,0.0,0.168,0.0,81920.0,0.0,16.0,2423513088.0,1484845056.0,7396642816.0,22314074112.0,3313981.0,179783.0
12-04 09:40:29,0.251,0.335,98.743,0.587,0.0,0.084,0.0,81920.0,0.0,16.0,2424102912.0,1484845056.0,7399862272.0,22310264832.0,3502172.0,182601.0
12-04 09:40:30,0.585,0.334,98.580,0.418,0.0,0.084,0.0,69632.0,0.0,10.0,2426056704.0,1484845056.0,7403376640.0,22304796672.0,3711141.0,207077.0
12-04 09:40:31,0.334,0.167,98.914,0.501,0.0,0.084,0.0,159744.0,0.0,17.0,2426777600.0,1484845056.0,7405965312.0,22301487104.0,3351571.0,179672.0
12-04 09:40:32,0.168,0.168,99.078,0.503,0.0,0.084,0.0,73728.0,0.0,10.0,2427502592.0,1484845056.0,7409049600.0,22297677824.0,3506876.0,185200.0
12-04 09:40:33,0.334,0.250,98.664,0.501,0.0,0.250,0.0,90112.0,0.0,18.0,2428260352.0,1484845056.0,7412117504.0,22293852160.0,3453012.0,192433.0
12-04 09:40:34,0.419,0.251,98.826,0.419,0.0,0.084,0.0,122880.0,0.0,27.0,2428461056.0,1484845056.0,7415480320.0,22290288640.0,3720596.0,194469.0
12-04 09:40:35,0.251,0.251,98.746,0.502,0.0,0.251,0.0,86016.0,0.0,18.0,2429284352.0,1484845056.0,7418388480.0,22286557184.0,3317972.0,177009.0
12-04 09:40:36,0.335,0.084,98.744,0.586,0.0,0.251,0.0,159744.0,0.0,18.0,2429976576.0,1484845056.0,7421345792.0,22282907648.0,3454227.0,191117.0
12-04 09:40:37,0.753,0.167,98.495,0.502,0.0,0.084,0.0,77824.0,0.0,14.0,2430701568.0,1484845056.0,7424684032.0,22278844416.0,3423656.0,170466.0
12-04 09:40:38,0.251,0.335,98.661,0.586,0.0,0.167,0.0,77824.0,0.0,12.0,2431504384.0,1484845056.0,7427960832.0,22274764800.0,3759503.0,194001.0
12-04 09:40:39,0.335,0.084,98.744,0.586,0.0,0.251,0.0,81920.0,0.0,16.0,2432331776.0,1484845056.0,7430881280.0,22271016960.0,3295793.0,189793.0
12-04 09:40:40,0.168,0.419,98.744,0.503,0.0,0.168,0.0,86016.0,0.0,18.0,2433339392.0,1484845056.0,7434141696.0,22266748928.0,3777548.0,202688.0
12-04 09:40:41,0.251,0.335,98.911,0.503,0.0,0.0,0.0,180224.0,0.0,27.0,2433765376.0,1484845056.0,7436890112.0,22263574528.0,3241929.0,193453.0
12-04 09:40:42,0.251,0.168,98.910,0.335,0.0,0.335,0.0,86016.0,0.0,18.0,2434932736.0,1484845056.0,7440121856.0,22259175424.0,3856642.0,214095.0
12-04 09:40:43,0.418,0.167,98.828,0.586,0.0,0.0,0.0,77824.0,0.0,14.0,2435317760.0,1484845056.0,7442972672.0,22255939584.0,3195209.0,174567.0
12-04 09:40:44,0.419,0.335,98.576,0.670,0.0,0.0,0.0,90112.0,0.0,15.0,2435891200.0,1484845056.0,7446462464.0,22251876352.0,3759099.0,199298.0
12-04 09:40:45,0.418,0.167,98.494,0.586,0.0,0.335,0.0,110592.0,0.0,16.0,2437251072.0,1484845056.0,7449182208.0,22247796736.0,3236000.0,182930.0
12-04 09:40:46,0.417,0.250,98.582,0.500,0.0,0.250,0.0,176128.0,0.0,25.0,2437861376.0,1484845056.0,7452635136.0,22243733504.0,3692831.0,189975.0
12-04 09:40:47,0.168,0.251,98.911,0.586,0.0,0.084,0.0,86016.0,0.0,18.0,2438492160.0,1484845056.0,7455195136.0,22240542720.0,3129521.0,172823.0
12-04 09:40:48,0.335,0.251,98.827,0.503,0.0,0.084,0.0,110592.0,0.0,21.0,2438889472.0,1484845056.0,7458734080.0,22236606464.0,3803957.0,206429.0
12-04 09:40:49,0.334,0.334,98.662,0.502,0.0,0.167,0.0,77824.0,0.0,14.0,2440290304.0,1484845056.0,7461335040.0,22232604672.0,3214051.0,168980.0
12-04 09:40:50,0.336,0.336,98.406,0.755,0.0,0.168,0.0,93892608.0,0.0,107.0,2441224192.0,1484845056.0,7464931328.0,22228074496.0,3802056.0,202126.0
12-04 09:40:51,1.005,0.168,98.409,0.335,0.0,0.084,0.0,204800.0,0.0,31.0,2445402112.0,1484845056.0,7467474944.0,22221352960.0,3136715.0,169279.0
12-04 09:40:52,0.584,0.584,98.247,0.417,0.0,0.167,0.0,163840.0,0.0,26.0,2446241792.0,1484845056.0,7471095808.0,22216892416.0,3879307.0,207387.0
12-04 09:40:53,0.251,0.251,98.826,0.503,0.0,0.168,0.0,90112.0,0.0,20.0,2447507456.0,1484845056.0,7473704960.0,22213017600.0,3337277.0,183973.0
12-04 09:40:54,0.503,0.335,98.660,0.419,0.0,0.084,0.0,81920.0,0.0,16.0,2448019456.0,1484845056.0,7477018624.0,22209191936.0,3567461.0,199055.0
12-04 09:40:55,0.251,0.251,99.078,0.335,0.0,0.084,0.0,90112.0,0.0,18.0,2448678912.0,1484845056.0,7479848960.0,22205702144.0,3204080.0,176462.0
12-04 09:40:56,0.418,0.334,98.747,0.418,0.0,0.084,0.0,135168.0,0.0,19.0,2449178624.0,1484845056.0,7483158528.0,22201892864.0,3719613.0,185814.0
12-04 09:40:57,0.418,0.334,98.413,0.585,0.0,0.251,0.0,110592.0,0.0,19.0,2449842176.0,1484845056.0,7485939712.0,22198448128.0,3373717.0,188055.0
12-04 09:40:58,0.334,0.502,98.579,0.418,0.0,0.167,0.0,90112.0,0.0,21.0,2450956288.0,1484845056.0,7489142784.0,22194130944.0,3725156.0,199489.0
12-04 09:40:59,0.335,0.251,98.912,0.418,0.0,0.084,0.0,98304.0,0.0,23.0,2451161088.0,1484845056.0,7492763648.0,22190305280.0,3678995.0,185837.0
12-04 09:41:00,0.251,0.168,98.911,0.419,0.0,0.251,0.0,114688.0,0.0,27.0,2452381696.0,1484845056.0,7495225344.0,22186622976.0,3242304.0,181519.0
12-04 09:41:01,0.502,0.251,98.662,0.502,0.0,0.084,0.0,167936.0,0.0,21.0,2452623360.0,1484845056.0,7498588160.0,22183018496.0,3643031.0,196353.0
12-04 09:41:02,0.251,0.251,98.659,0.587,0.0,0.251,0.0,110592.0,0.0,19.0,2453774336.0,1484845056.0,7501340672.0,22179115008.0,3307967.0,185146.0
12-04 09:41:03,0.418,0.418,98.746,0.418,0.0,0.0,0.0,98304.0,0.0,24.0,2454495232.0,1484845056.0,7504556032.0,22175178752.0,3642898.0,203919.0
12-04 09:41:04,0.334,0.167,98.749,0.417,0.0,0.334,0.0,94208.0,0.0,22.0,2454986752.0,1484845056.0,7507509248.0,22171734016.0,3339418.0,183874.0
12-04 09:41:05,0.419,0.084,98.910,0.419,0.0,0.168,0.0,90112.0,0.0,20.0,2455965696.0,1484845056.0,7510847488.0,22167416832.0,3575663.0,185101.0
12-04 09:41:06,0.503,0.168,98.744,0.419,0.0,0.168,0.0,176128.0,0.0,27.0,2457071616.0,1484845056.0,7513694208.0,22163464192.0,3315015.0,189932.0
12-04 09:41:07,0.585,0.418,98.413,0.501,0.0,0.084,0.0,106496.0,0.0,19.0,2458988544.0,1484845056.0,7516983296.0,22158258176.0,3648854.0,197300.0
12-04 09:41:08,0.418,0.251,98.495,0.669,0.0,0.167,0.0,90112.0,0.0,18.0,2459480064.0,1484845056.0,7520350208.0,22154399744.0,3631360.0,185684.0
12-04 09:41:09,0.168,0.252,99.076,0.420,0.0,0.084,0.0,114688.0,0.0,27.0,2460106752.0,1484845056.0,7523500032.0,22150623232.0,3549272.0,187510.0
12-04 09:41:10,0.502,0.418,98.829,0.251,0.0,0.0,0.0,77824.0,0.0,23.0,2461585408.0,1484845056.0,7526219776.0,22146424832.0,3261698.0,179131.0
12-04 09:41:11,0.168,0.168,99.078,0.419,0.0,0.168,0.0,163840.0,0.0,25.0,2462609408.0,1484845056.0,7529267200.0,22142353408.0,3621901.0,204511.0
12-04 09:41:12,0.251,0.334,98.746,0.502,0.0,0.167,0.0,90112.0,0.0,20.0,2462744576.0,1484845056.0,7532179456.0,22139305984.0,3389891.0,191295.0
12-04 09:41:13,0.501,0.251,98.580,0.501,0.0,0.167,0.0,106496.0,0.0,19.0,2463133696.0,1484845056.0,7535616000.0,22135480320.0,3560082.0,185976.0
12-04 09:41:14,0.418,0.251,98.413,0.752,0.0,0.167,0.0,90112.0,0.0,18.0,2464485376.0,1484845056.0,7538327552.0,22131417088.0,3520365.0,189854.0
12-04 09:41:15,0.502,0.167,98.662,0.502,0.0,0.167,0.0,114688.0,0.0,23.0,2464874496.0,1484845056.0,7541366784.0,22127988736.0,3459561.0,187845.0
12-04 09:41:16,0.168,0.251,98.911,0.503,0.0,0.168,0.0,163840.0,0.0,25.0,2465677312.0,1484845056.0,7544676352.0,22123876352.0,3629714.0,191625.0
12-04 09:41:17,0.584,0.250,98.499,0.500,0.0,0.167,0.0,94208.0,0.0,22.0,2466324480.0,1484845056.0,7547678720.0,22120226816.0,3415752.0,182744.0
12-04 09:41:18,0.335,0.418,98.661,0.502,0.0,0.084,0.0,90112.0,0.0,20.0,2466705408.0,1484845056.0,7551123456.0,22116401152.0,3668773.0,196486.0
12-04 09:41:19,0.418,0.167,98.661,0.669,0.0,0.084,0.0,122880.0,0.0,22.0,2467397632.0,1484845056.0,7553859584.0,22112972800.0,3354979.0,177259.0
12-04 09:41:20,0.084,0.0,99.414,0.502,0.0,0.0,0.0,92127232.0,0.0,116.0,2468089856.0,1484845056.0,7554023424.0,22112116736.0,35852.0,39536.0
12-04 09:41:21,0.083,0.0,99.416,0.500,0.0,0.0,0.0,176128.0,0.0,27.0,2468843520.0,1484845056.0,7554031616.0,22111354880.0,37883.0,44805.0
12-04 09:41:22,0.250,0.083,99.167,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,2469343232.0,1484845056.0,7554039808.0,22110846976.0,36270.0,40035.0
12-04 09:41:23,0.0,0.167,99.250,0.583,0.0,0.0,0.0,90112.0,0.0,20.0,2469965824.0,1484845056.0,7554052096.0,22110212096.0,34416.0,37474.0
12-04 09:41:24,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,22.0,2470465536.0,1484845056.0,7554060288.0,22109704192.0,35611.0,46872.0
12-04 09:41:25,0.833,0.167,98.500,0.500,0.0,0.0,0.0,110592.0,0.0,21.0,2472472576.0,1484845056.0,7554068480.0,22107688960.0,39181.0,42337.0
12-04 09:41:26,0.0,0.167,98.247,1.586,0.0,0.0,0.0,339968.0,0.0,50.0,2473828352.0,1484845056.0,7554109440.0,22106292224.0,96666.0,100805.0
12-04 09:41:27,7.987,0.166,89.268,2.496,0.0,0.083,0.0,544768.0,0.0,98.0,2501799936.0,1484845056.0,7554215936.0,22078214144.0,286480.0,295701.0
12-04 09:41:28,8.347,0.0,91.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2504196096.0,1484845056.0,7554232320.0,22075801600.0,5931.0,6570.0
12-04 09:41:29,8.410,0.083,91.507,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2504830976.0,1484845056.0,7554232320.0,22075166720.0,5183.0,4030.0
12-04 09:41:30,4.420,0.083,95.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2506870784.0,1484845056.0,7554232320.0,22073126912.0,5766.0,15024.0
12-04 09:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2506862592.0,1484845056.0,7554232320.0,22073135104.0,6956.0,7340.0
12-04 09:41:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,1.0,2492260352.0,1484845056.0,7554232320.0,22087737344.0,76500.0,40950.0
12-04 09:41:33,0.499,0.250,98.419,0.832,0.0,0.0,0.0,126976.0,0.0,14.0,2492604416.0,1484845056.0,7554269184.0,22087356416.0,28425.0,74674.0
12-04 09:41:34,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2491965440.0,1484845056.0,7556734976.0,22085529600.0,2708786.0,125656.0
12-04 09:41:35,0.667,0.417,98.417,0.417,0.0,0.083,0.0,126976.0,0.0,23.0,2492776448.0,1484845056.0,7559192576.0,22082260992.0,3145055.0,180800.0
12-04 09:41:36,0.250,0.501,98.664,0.417,0.0,0.167,0.0,172032.0,0.0,23.0,2493853696.0,1484845056.0,7562432512.0,22077943808.0,3318268.0,202615.0
12-04 09:41:37,0.417,0.500,98.249,0.584,0.0,0.250,0.0,86016.0,0.0,14.0,2494689280.0,1484845056.0,7565836288.0,22073704448.0,4139328.0,227721.0
12-04 09:41:38,0.335,0.168,98.910,0.503,0.0,0.084,0.0,90112.0,0.0,14.0,2495352832.0,1484845056.0,7569330176.0,22069547008.0,3899919.0,212154.0
12-04 09:41:39,0.251,0.335,98.660,0.586,0.0,0.168,0.0,90112.0,0.0,14.0,2496163840.0,1484845056.0,7572860928.0,22065205248.0,3751470.0,213447.0
12-04 09:41:40,0.334,0.334,98.413,0.752,0.0,0.167,0.0,102400.0,0.0,11.0,2497413120.0,1484845056.0,7575580672.0,22061236224.0,3423713.0,192459.0
12-04 09:41:41,0.334,0.334,98.746,0.502,0.0,0.084,0.0,159744.0,0.0,17.0,2498076672.0,1484845056.0,7578693632.0,22057459712.0,3430451.0,213227.0
12-04 09:41:42,0.251,0.251,98.659,0.754,0.0,0.084,0.0,106496.0,0.0,13.0,2498719744.0,1484845056.0,7582130176.0,22053380096.0,3928044.0,212598.0
12-04 09:41:43,0.418,0.501,98.496,0.334,0.0,0.251,0.0,90112.0,0.0,14.0,2499792896.0,1484845056.0,7585660928.0,22048776192.0,4228185.0,230229.0
12-04 09:41:44,0.168,0.168,98.995,0.419,0.0,0.251,0.0,114688.0,0.0,21.0,2501021696.0,1484845056.0,7588835328.0,22044372992.0,3639679.0,212826.0
12-04 09:41:45,0.419,0.335,98.744,0.419,0.0,0.084,0.0,114688.0,0.0,17.0,2501451776.0,1484845056.0,7592341504.0,22040436736.0,3518261.0,203207.0
12-04 09:41:46,0.251,0.251,98.994,0.335,0.0,0.168,0.0,180224.0,0.0,21.0,2502569984.0,1484845056.0,7595208704.0,22036451328.0,3699602.0,202014.0
12-04 09:41:47,0.084,0.251,98.912,0.669,0.0,0.084,0.0,106496.0,0.0,13.0,2503479296.0,1484845056.0,7598964736.0,22031785984.0,4173973.0,226532.0
12-04 09:41:48,0.334,0.334,98.829,0.334,0.0,0.167,0.0,81920.0,0.0,12.0,2504142848.0,1484845056.0,7602507776.0,22027579392.0,3897017.0,219322.0
12-04 09:41:49,0.418,0.334,98.663,0.418,0.0,0.167,0.0,90112.0,0.0,14.0,2505216000.0,1484845056.0,7605497856.0,22023516160.0,3486938.0,200694.0
12-04 09:41:50,0.501,0.334,98.580,0.418,0.0,0.167,0.0,90112.0,0.0,14.0,2506186752.0,1484845056.0,7608623104.0,22019420160.0,3426377.0,203776.0
12-04 09:41:51,0.334,0.251,98.663,0.668,0.0,0.084,0.0,184320.0,0.0,20.0,2507358208.0,1484845056.0,7611752448.0,22015119360.0,3765939.0,214052.0
12-04 09:41:52,0.168,0.168,98.826,0.587,0.0,0.251,0.0,176128.0,0.0,19.0,2507960320.0,1484845056.0,7615643648.0,22010626048.0,4430902.0,230382.0
12-04 09:41:53,0.336,0.168,98.742,0.587,0.0,0.168,0.0,118784.0,0.0,19.0,2509103104.0,1484845056.0,7618785280.0,22006341632.0,3615466.0,215304.0
12-04 09:41:54,0.334,0.167,98.913,0.418,0.0,0.167,0.0,106496.0,0.0,19.0,2509516800.0,1484845056.0,7622086656.0,22002626560.0,3492939.0,218990.0
12-04 09:41:55,0.334,0.334,98.746,0.502,0.0,0.084,0.0,68038656.0,0.0,90.0,2510696448.0,1484845056.0,7625715712.0,21997817856.0,3860291.0,221431.0
12-04 09:41:56,0.250,0.250,98.998,0.417,0.0,0.083,0.0,176128.0,0.0,22.0,2511691776.0,1484845056.0,7628656640.0,21993881600.0,3580284.0,204519.0
12-04 09:41:57,0.334,0.251,98.747,0.668,0.0,0.0,0.0,114688.0,0.0,17.0,2512592896.0,1484845056.0,7632343040.0,21989294080.0,4142085.0,209252.0
12-04 09:41:58,0.167,0.251,98.828,0.586,0.0,0.167,0.0,118784.0,0.0,19.0,2513182720.0,1484845056.0,7635435520.0,21985611776.0,3351514.0,196620.0
12-04 09:41:59,0.251,0.251,98.660,0.586,0.0,0.251,0.0,118784.0,0.0,19.0,2514710528.0,1484845056.0,7638749184.0,21980770304.0,4101706.0,228805.0
12-04 09:42:00,0.251,0.168,99.246,0.251,0.0,0.084,0.0,94208.0,0.0,20.0,2515329024.0,1484845056.0,7642066944.0,21976834048.0,3605727.0,224852.0
12-04 09:42:01,0.168,0.168,99.162,0.419,0.0,0.084,0.0,196608.0,0.0,20.0,2516176896.0,1484845056.0,7645425664.0,21972627456.0,3861661.0,227236.0
12-04 09:42:02,0.503,0.084,98.827,0.503,0.0,0.084,0.0,90112.0,0.0,14.0,2517159936.0,1484845056.0,7648632832.0,21968437248.0,3544651.0,211682.0
12-04 09:42:03,0.503,0.084,98.827,0.419,0.0,0.168,0.0,90112.0,0.0,14.0,2518269952.0,1484845056.0,7651889152.0,21964070912.0,3829124.0,226670.0
12-04 09:42:04,0.251,0.335,98.492,0.670,0.0,0.251,0.0,118784.0,0.0,19.0,2518593536.0,1484845056.0,7655723008.0,21959913472.0,4355145.0,234765.0
12-04 09:42:05,0.250,0.334,98.331,0.751,0.0,0.334,0.0,118784.0,0.0,19.0,2519654400.0,1484845056.0,7658852352.0,21955723264.0,3515996.0,211516.0
12-04 09:42:06,0.167,0.334,98.747,0.585,0.0,0.167,0.0,196608.0,0.0,26.0,2520526848.0,1484845056.0,7661424640.0,21952278528.0,2874632.0,178558.0
12-04 09:42:07,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,19.0,2521395200.0,1484845056.0,7661445120.0,21951389696.0,59819.0,61604.0
12-04 09:42:08,0.083,0.167,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,19.0,2522009600.0,1484845056.0,7661465600.0,21950754816.0,59773.0,62309.0
12-04 09:42:09,1.003,0.334,97.744,0.752,0.0,0.167,0.0,126976.0,0.0,23.0,2523000832.0,1484845056.0,7663775744.0,21947453440.0,2870092.0,194481.0
12-04 09:42:10,0.421,0.336,98.486,0.673,0.0,0.084,0.0,159744.0,0.0,27.0,2524160000.0,1484845056.0,7669370880.0,21940699136.0,6206678.0,274931.0
12-04 09:42:11,0.335,0.251,98.491,0.754,0.0,0.168,0.0,192512.0,0.0,24.0,2524626944.0,1484845056.0,7674626048.0,21934977024.0,5653518.0,280115.0
12-04 09:42:12,0.168,0.252,98.658,0.839,0.0,0.084,0.0,126976.0,0.0,23.0,2525720576.0,1484845056.0,7680516096.0,21927993344.0,6444394.0,264619.0
12-04 09:42:13,0.335,0.168,98.826,0.503,0.0,0.168,0.0,102400.0,0.0,22.0,2526842880.0,1484845056.0,7684616192.0,21922770944.0,4745790.0,221621.0
12-04 09:42:14,0.168,0.084,98.992,0.588,0.0,0.168,0.0,90112.0,0.0,14.0,2527772672.0,1484845056.0,7688560640.0,21917896704.0,4503999.0,221959.0
12-04 09:42:15,0.251,0.418,98.745,0.502,0.0,0.084,0.0,110592.0,0.0,15.0,2529021952.0,1484845056.0,7691882496.0,21913325568.0,4050090.0,234233.0
12-04 09:42:16,0.418,0.251,98.413,0.585,0.0,0.334,0.0,163840.0,0.0,19.0,2529558528.0,1484845056.0,7695646720.0,21909024768.0,3921163.0,238282.0
12-04 09:42:17,0.251,0.335,98.492,0.754,0.0,0.168,0.0,110592.0,0.0,15.0,2530521088.0,1484845056.0,7698747392.0,21904961536.0,3702419.0,214520.0
12-04 09:42:18,0.335,0.251,98.491,0.838,0.0,0.084,0.0,118784.0,0.0,19.0,2531643392.0,1484845056.0,7701848064.0,21900738560.0,3519724.0,220327.0
12-04 09:42:19,0.417,0.417,98.0,0.833,0.0,0.333,0.0,139264.0,0.0,24.0,2532343808.0,1484845056.0,7705067520.0,21896818688.0,3627241.0,213085.0
12-04 09:42:20,0.503,0.084,98.409,0.754,0.0,0.251,0.0,118784.0,0.0,19.0,2533044224.0,1484845056.0,7708938240.0,21892247552.0,4235320.0,229972.0
12-04 09:42:21,0.501,0.334,98.246,0.752,0.0,0.167,0.0,212992.0,0.0,28.0,2534023168.0,1484845056.0,7712452608.0,21887754240.0,3968679.0,228946.0
12-04 09:42:22,0.502,0.167,98.411,0.669,0.0,0.251,0.0,126976.0,0.0,23.0,2534735872.0,1484845056.0,7715643392.0,21883850752.0,3614583.0,214465.0
12-04 09:42:23,0.418,0.334,98.329,0.585,0.0,0.334,0.0,126976.0,0.0,23.0,2535579648.0,1484845056.0,7719133184.0,21879517184.0,4063243.0,235776.0
12-04 09:42:24,0.335,0.251,98.745,0.586,0.0,0.084,0.0,122880.0,0.0,21.0,2539765760.0,1484845056.0,7722057728.0,21872406528.0,3356651.0,211921.0
12-04 09:42:25,0.167,0.251,98.579,0.669,0.0,0.334,0.0,99348480.0,0.0,121.0,2539950080.0,1484845056.0,7725170688.0,21869109248.0,3507217.0,207190.0
12-04 09:42:26,0.251,0.335,98.995,0.335,0.0,0.084,0.0,212992.0,0.0,32.0,2540134400.0,1484845056.0,7728541696.0,21865553920.0,3925919.0,223613.0
12-04 09:42:27,0.167,0.334,98.662,0.669,0.0,0.167,0.0,126976.0,0.0,23.0,2540572672.0,1484845056.0,7732088832.0,21861568512.0,4329647.0,236702.0
12-04 09:42:28,0.251,0.168,98.827,0.503,0.0,0.251,0.0,126976.0,0.0,23.0,2541162496.0,1484845056.0,7735275520.0,21857792000.0,3506411.0,210504.0
12-04 09:42:29,0.168,0.251,98.743,0.754,0.0,0.084,0.0,131072.0,0.0,22.0,2541645824.0,1484845056.0,7738474496.0,21854109696.0,3568686.0,211386.0
12-04 09:42:30,0.251,0.335,98.326,0.837,0.0,0.251,0.0,118784.0,0.0,14.0,2543140864.0,1484845056.0,7741607936.0,21849481216.0,3759524.0,217918.0
12-04 09:42:31,0.336,0.336,98.658,0.587,0.0,0.084,0.0,184320.0,0.0,22.0,2543218688.0,1484845056.0,7745806336.0,21845204992.0,4385895.0,235885.0
12-04 09:42:32,0.418,0.251,98.579,0.669,0.0,0.084,0.0,114688.0,0.0,17.0,2543947776.0,1484845056.0,7748521984.0,21841760256.0,3461038.0,202088.0
12-04 09:42:33,0.835,0.418,95.906,2.423,0.0,0.418,0.0,1835008.0,0.0,71.0,2561486848.0,1484845056.0,7753207808.0,21819535360.0,6642278.0,3393132.0
12-04 09:42:34,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2561486848.0,1484845056.0,7756673024.0,21816070144.0,3848759.0,163845.0
12-04 09:42:35,0.501,0.250,98.915,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2561728512.0,1484845056.0,7760367616.0,21812133888.0,4007068.0,172918.0
12-04 09:42:36,0.251,0.168,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2561933312.0,1484845056.0,7763734528.0,21808562176.0,3777757.0,169469.0
12-04 09:42:37,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2561974272.0,1484845056.0,7766994944.0,21805260800.0,3756872.0,156622.0
12-04 09:42:38,0.922,0.168,98.156,0.587,0.0,0.168,0.0,110592.0,0.0,14.0,2562232320.0,1484845056.0,7770308608.0,21801689088.0,3962671.0,275074.0
12-04 09:42:39,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2562588672.0,1484845056.0,7773126656.0,21798514688.0,3205233.0,150856.0
12-04 09:42:40,0.084,0.251,99.162,0.168,0.0,0.335,0.0,69632.0,0.0,5.0,2562363392.0,1484845056.0,7776653312.0,21795213312.0,3818812.0,178708.0
12-04 09:42:41,0.503,0.168,98.574,0.671,0.0,0.084,0.0,155648.0,0.0,15.0,2562641920.0,1484845056.0,7780233216.0,21791354880.0,4169188.0,255064.0
12-04 09:42:42,0.334,0.334,98.579,0.585,0.0,0.167,0.0,69632.0,0.0,10.0,2563166208.0,1484845056.0,7783104512.0,21787959296.0,3524415.0,219784.0
12-04 09:42:43,0.251,0.251,98.827,0.503,0.0,0.168,0.0,98304.0,0.0,10.0,2563411968.0,1484845056.0,7786430464.0,21784387584.0,3847652.0,223355.0
12-04 09:42:44,0.335,0.251,98.577,0.669,0.0,0.167,0.0,114688.0,0.0,15.0,2563497984.0,1484845056.0,7789518848.0,21781213184.0,3471166.0,211341.0
12-04 09:42:45,0.334,0.251,98.914,0.334,0.0,0.167,0.0,126976.0,0.0,19.0,2563776512.0,1484845056.0,7792812032.0,21777641472.0,3817437.0,237579.0
12-04 09:42:46,0.335,0.168,98.994,0.335,0.0,0.168,0.0,159744.0,0.0,19.0,2563489792.0,1484845056.0,7796654080.0,21774086144.0,3930578.0,222760.0
12-04 09:42:47,0.251,0.334,98.662,0.585,0.0,0.167,0.0,77824.0,0.0,12.0,2563747840.0,1484845056.0,7799586816.0,21770895360.0,3349778.0,200759.0
12-04 09:42:48,0.334,0.334,98.413,0.668,0.0,0.251,0.0,118784.0,0.0,13.0,2564001792.0,1484845056.0,7802793984.0,21767434240.0,3846245.0,235544.0
12-04 09:42:49,0.418,0.418,98.329,0.668,0.0,0.167,0.0,77824.0,0.0,12.0,2564349952.0,1484845056.0,7806271488.0,21763608576.0,4058745.0,229968.0
12-04 09:42:50,0.251,0.335,98.660,0.503,0.0,0.251,0.0,86016.0,0.0,10.0,2565591040.0,1484845056.0,7809576960.0,21759062016.0,3931790.0,223422.0
12-04 09:42:51,0.335,0.168,98.660,0.670,0.0,0.168,0.0,192512.0,0.0,18.0,2565341184.0,1484845056.0,7812874240.0,21756014592.0,3582660.0,221363.0
12-04 09:42:52,8.117,0.167,91.130,0.502,0.0,0.084,0.0,151552.0,0.0,18.0,2583769088.0,1484845056.0,7816040448.0,21734420480.0,3793955.0,227243.0
12-04 09:42:53,6.355,0.084,92.726,0.753,0.0,0.084,0.0,114688.0,0.0,13.0,2593165312.0,1484845056.0,7819087872.0,21721976832.0,3486855.0,210021.0
12-04 09:42:54,0.334,0.334,98.580,0.585,0.0,0.167,0.0,98304.0,0.0,17.0,2592989184.0,1484845056.0,7822835712.0,21718405120.0,3919508.0,231665.0
12-04 09:42:55,0.334,0.334,98.495,0.502,0.0,0.334,0.0,99467264.0,0.0,110.0,2593001472.0,1484845056.0,7826219008.0,21715009536.0,3846685.0,226517.0
12-04 09:42:56,0.335,0.251,98.494,0.753,0.0,0.167,0.0,217088.0,0.0,19.0,2593619968.0,1484845056.0,7829172224.0,21711437824.0,3668935.0,217979.0
12-04 09:42:57,0.167,0.586,98.494,0.586,0.0,0.167,0.0,77824.0,0.0,12.0,2584305664.0,1484845056.0,7833153536.0,21716770816.0,4368738.0,237924.0
12-04 09:42:58,0.416,0.333,98.251,0.666,0.0,0.333,0.0,118784.0,0.0,13.0,2584432640.0,1484845056.0,7836471296.0,21713326080.0,3507998.0,208909.0
12-04 09:42:59,0.251,0.084,98.743,0.754,0.0,0.168,0.0,114688.0,0.0,15.0,2584817664.0,1484845056.0,7839453184.0,21709959168.0,3386339.0,203308.0
12-04 09:43:00,0.251,0.251,98.743,0.671,0.0,0.084,0.0,73728.0,0.0,12.0,2584825856.0,1484845056.0,7842680832.0,21706723328.0,3893093.0,231875.0
12-04 09:43:01,0.251,0.167,98.914,0.501,0.0,0.167,0.0,172032.0,0.0,17.0,2585329664.0,1484845056.0,7845875712.0,21703024640.0,3745314.0,221055.0
12-04 09:43:02,0.251,0.334,98.663,0.668,0.0,0.084,0.0,98304.0,0.0,13.0,2584805376.0,1484845056.0,7849574400.0,21699850240.0,3750995.0,209454.0
12-04 09:43:03,0.251,0.335,98.828,0.418,0.0,0.167,0.0,90112.0,0.0,14.0,2585006080.0,1484845056.0,7853072384.0,21696151552.0,3952066.0,232798.0
12-04 09:43:04,0.419,0.168,98.576,0.754,0.0,0.084,0.0,139264.0,0.0,14.0,2585137152.0,1484845056.0,7856369664.0,21692723200.0,3784457.0,223355.0
12-04 09:43:05,0.334,0.251,98.579,0.585,0.0,0.251,0.0,114688.0,0.0,17.0,2585075712.0,1484845056.0,7860002816.0,21689151488.0,4119657.0,225145.0
12-04 09:43:06,0.335,0.167,98.996,0.418,0.0,0.084,0.0,176128.0,0.0,19.0,2585489408.0,1484845056.0,7862923264.0,21685817344.0,3450137.0,204415.0
12-04 09:43:07,0.251,0.418,98.661,0.586,0.0,0.084,0.0,106496.0,0.0,13.0,2585268224.0,1484845056.0,7866429440.0,21682532352.0,3724495.0,218907.0
12-04 09:43:08,0.251,0.167,98.745,0.502,0.0,0.335,0.0,86016.0,0.0,12.0,2585690112.0,1484845056.0,7869308928.0,21679230976.0,3760307.0,224262.0
12-04 09:43:09,0.251,0.502,98.661,0.502,0.0,0.084,0.0,110592.0,0.0,13.0,2585571328.0,1484845056.0,7872745472.0,21675913216.0,3739078.0,231510.0
12-04 09:43:10,0.418,0.418,98.410,0.669,0.0,0.084,0.0,102400.0,0.0,13.0,2586206208.0,1484845056.0,7876435968.0,21671587840.0,4305377.0,241912.0
12-04 09:43:11,1.173,0.251,98.241,0.335,0.0,0.0,0.0,176128.0,0.0,18.0,2586374144.0,1484845056.0,7880085504.0,21667770368.0,4037690.0,235786.0
12-04 09:43:12,0.749,0.083,98.585,0.500,0.0,0.083,0.0,86016.0,0.0,10.0,2586476544.0,1484845056.0,7880237056.0,21667516416.0,64321.0,79187.0
12-04 09:43:13,0.250,0.083,99.083,0.500,0.0,0.083,0.0,106496.0,0.0,13.0,2586583040.0,1484845056.0,7880257536.0,21667389440.0,62333.0,62031.0
12-04 09:43:14,0.419,0.084,98.993,0.503,0.0,0.0,0.0,86016.0,0.0,10.0,2586775552.0,1484845056.0,7882256384.0,21665198080.0,2404353.0,166723.0
12-04 09:43:15,0.419,0.251,98.659,0.503,0.0,0.168,0.0,131072.0,0.0,16.0,2586755072.0,1484845056.0,7887212544.0,21660262400.0,5648390.0,278459.0
12-04 09:43:16,0.252,0.084,99.328,0.252,0.0,0.084,0.0,143360.0,0.0,14.0,2586812416.0,1484845056.0,7891853312.0,21655564288.0,5212900.0,253497.0
12-04 09:43:17,0.503,0.084,98.910,0.419,0.0,0.084,0.0,94208.0,0.0,14.0,2587275264.0,1484845056.0,7897120768.0,21649833984.0,6077115.0,270720.0
12-04 09:43:18,0.334,0.418,98.580,0.501,0.0,0.167,0.0,106496.0,0.0,13.0,2586939392.0,1484845056.0,7902044160.0,21645246464.0,5282605.0,251705.0
12-04 09:43:19,0.335,0.335,98.745,0.502,0.0,0.084,0.0,86016.0,0.0,10.0,2587389952.0,1484845056.0,7905656832.0,21641183232.0,4295854.0,204567.0
12-04 09:43:20,0.334,0.167,98.829,0.502,0.0,0.167,0.0,143360.0,0.0,20.0,2587770880.0,1484845056.0,7908974592.0,21637484544.0,3753390.0,199090.0
12-04 09:43:21,0.334,0.250,98.916,0.417,0.0,0.083,0.0,139264.0,0.0,14.0,2587324416.0,1484845056.0,7912595456.0,21634310144.0,3670979.0,199055.0
12-04 09:43:22,0.334,0.334,98.496,0.585,0.0,0.251,0.0,106496.0,0.0,11.0,2587381760.0,1484845056.0,7915761664.0,21631086592.0,3838303.0,218391.0
12-04 09:43:23,0.419,0.335,98.744,0.419,0.0,0.084,0.0,102400.0,0.0,11.0,2587693056.0,1484845056.0,7919480832.0,21627056128.0,4225607.0,233104.0
12-04 09:43:24,0.835,0.418,98.162,0.418,0.0,0.167,0.0,65536.0,0.0,9.0,2587770880.0,1484845056.0,7922847744.0,21623611392.0,4012330.0,237696.0
12-04 09:43:25,0.335,0.251,98.659,0.671,0.0,0.084,0.0,99381248.0,0.0,112.0,2587672576.0,1484845056.0,7925723136.0,21620834304.0,3166213.0,187449.0
12-04 09:43:26,0.251,0.167,98.829,0.502,0.0,0.251,0.0,204800.0,0.0,22.0,2587873280.0,1484845056.0,7928983552.0,21617373184.0,3715213.0,215591.0
12-04 09:43:27,0.335,0.335,98.828,0.418,0.0,0.084,0.0,86016.0,0.0,10.0,2587926528.0,1484845056.0,7932850176.0,21613453312.0,3995175.0,225625.0
12-04 09:43:28,0.418,0.167,99.081,0.251,0.0,0.084,0.0,86016.0,0.0,12.0,2588413952.0,1484845056.0,7935664128.0,21610151936.0,3587214.0,207573.0
12-04 09:43:29,0.251,0.335,98.745,0.502,0.0,0.167,0.0,86016.0,0.0,14.0,2588139520.0,1484845056.0,7939256320.0,21606834176.0,4169671.0,237710.0
12-04 09:43:30,0.419,0.335,98.743,0.419,0.0,0.084,0.0,110592.0,0.0,15.0,2588418048.0,1484845056.0,7942795264.0,21603016704.0,3920261.0,240505.0
12-04 09:43:31,0.251,0.167,98.829,0.502,0.0,0.251,0.0,155648.0,0.0,14.0,2588344320.0,1484845056.0,7946051584.0,21599834112.0,3455484.0,205083.0
12-04 09:43:32,0.250,0.167,98.748,0.501,0.0,0.334,0.0,94208.0,0.0,14.0,2588061696.0,1484845056.0,7949254656.0,21596913664.0,3534136.0,204759.0
12-04 09:43:33,0.335,0.251,98.659,0.503,0.0,0.251,0.0,110592.0,0.0,15.0,2588590080.0,1484845056.0,7952678912.0,21592961024.0,4370317.0,248777.0
12-04 09:43:34,0.250,0.083,98.831,0.751,0.0,0.083,0.0,86016.0,0.0,10.0,2588495872.0,1484845056.0,7954804736.0,21590929408.0,2084089.0,126651.0
12-04 09:43:35,0.0,0.167,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,15.0,2588475392.0,1484845056.0,7954825216.0,21590929408.0,65992.0,68349.0
12-04 09:43:36,0.083,0.0,99.333,0.584,0.0,0.0,0.0,139264.0,0.0,14.0,2588450816.0,1484845056.0,7954849792.0,21590929408.0,64717.0,75895.0
12-04 09:43:37,0.084,0.0,99.499,0.418,0.0,0.0,0.0,94208.0,0.0,14.0,2588553216.0,1484845056.0,7954874368.0,21590802432.0,68261.0,71096.0
12-04 09:43:38,0.083,0.0,99.333,0.583,0.0,0.0,0.0,110592.0,0.0,15.0,2588532736.0,1484845056.0,7954894848.0,21590802432.0,63937.0,65746.0
12-04 09:43:39,3.250,0.250,94.833,1.667,0.0,0.0,0.0,2019328.0,0.0,57.0,2607550464.0,1484845056.0,7956701184.0,21569978368.0,3831902.0,3940071.0
12-04 09:43:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2607550464.0,1484845056.0,7956701184.0,21569978368.0,5761.0,5917.0
12-04 09:43:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2607550464.0,1484845056.0,7956701184.0,21569978368.0,22072.0,21316.0
12-04 09:43:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2600947712.0,1484845056.0,7956701184.0,21576581120.0,4958.0,14646.0
12-04 09:43:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2600947712.0,1484845056.0,7956701184.0,21576581120.0,4174.0,2812.0
12-04 09:43:44,0.417,0.0,98.331,1.252,0.0,0.0,0.0,155648.0,0.0,14.0,2600939520.0,1484845056.0,7956709376.0,21576581120.0,96635.0,98817.0
12-04 09:43:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2601037824.0,1484845056.0,7956738048.0,21576454144.0,4643.0,3402.0
12-04 09:43:46,0.083,0.0,99.416,0.501,0.0,0.0,0.0,172032.0,0.0,19.0,2601033728.0,1484845056.0,7956742144.0,21576454144.0,75389.0,84030.0
12-04 09:43:47,0.166,0.166,98.835,0.832,0.0,0.0,0.0,102400.0,0.0,10.0,2594787328.0,1484845056.0,7956766720.0,21582675968.0,64485.0,47791.0
12-04 09:43:48,0.084,0.0,99.248,0.668,0.0,0.0,0.0,131072.0,0.0,21.0,2594885632.0,1484845056.0,7956795392.0,21582548992.0,79483.0,95133.0
12-04 09:43:49,0.0,0.084,99.414,0.502,0.0,0.0,0.0,98304.0,0.0,15.0,2600828928.0,1484845056.0,7956819968.0,21576581120.0,73425.0,85219.0
12-04 09:43:50,0.083,0.083,98.998,0.835,0.0,0.0,0.0,106496.0,0.0,12.0,2602332160.0,1484845056.0,7956848640.0,21575049216.0,63503.0,46872.0
12-04 09:43:51,0.083,0.083,99.167,0.667,0.0,0.0,0.0,196608.0,0.0,23.0,2602430464.0,1484845056.0,7956877312.0,21574922240.0,85571.0,110926.0
12-04 09:43:52,0.0,0.0,99.248,0.752,0.0,0.0,0.0,196608.0,0.0,17.0,2602405888.0,1484845056.0,7956901888.0,21574922240.0,69832.0,74595.0
12-04 09:43:53,0.083,0.0,98.999,0.917,0.0,0.0,0.0,110592.0,0.0,13.0,2602754048.0,1484845056.0,7956926464.0,21574549504.0,66258.0,48840.0
12-04 09:43:54,0.416,0.249,98.587,0.748,0.0,0.0,0.0,126976.0,0.0,19.0,2603106304.0,1484845056.0,7956955136.0,21574168576.0,81970.0,106978.0
12-04 09:43:55,0.0,0.0,99.498,0.502,0.0,0.0,0.0,31006720.0,0.0,58.0,2603970560.0,1484845056.0,7956979712.0,21573279744.0,74287.0,83461.0
12-04 09:43:56,0.0,0.0,99.165,0.751,0.0,0.083,0.0,188416.0,0.0,16.0,2604199936.0,1484845056.0,7957004288.0,21573025792.0,66419.0,50341.0
12-04 09:43:57,0.083,0.0,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,19.0,2604171264.0,1484845056.0,7957032960.0,21573025792.0,84558.0,110685.0
12-04 09:43:58,0.0,0.084,99.582,0.334,0.0,0.0,0.0,98304.0,0.0,16.0,2604273664.0,1484845056.0,7957057536.0,21572898816.0,69606.0,75168.0
12-04 09:43:59,0.0,0.167,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,13.0,2604249088.0,1484845056.0,7957082112.0,21572898816.0,63587.0,46342.0
12-04 09:44:00,0.0,0.083,99.082,0.835,0.0,0.0,0.0,151552.0,0.0,20.0,2604216320.0,1484845056.0,7957114880.0,21572898816.0,76039.0,96994.0
12-04 09:44:01,0.083,0.0,99.249,0.668,0.0,0.0,0.0,188416.0,0.0,21.0,2604572672.0,1484845056.0,7957139456.0,21572517888.0,71471.0,63816.0
12-04 09:44:02,0.167,0.083,98.916,0.834,0.0,0.0,0.0,147456.0,0.0,19.0,2604670976.0,1484845056.0,7957168128.0,21572390912.0,80978.0,102082.0
12-04 09:44:03,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,17.0,2604773376.0,1484845056.0,7957192704.0,21572263936.0,94692.0,103253.0
12-04 09:44:04,0.083,0.167,99.249,0.500,0.0,0.0,0.0,131072.0,0.0,18.0,2604875776.0,1484845056.0,7957217280.0,21572136960.0,66104.0,44411.0
12-04 09:44:05,0.0,0.083,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,17.0,2604847104.0,1484845056.0,7957245952.0,21572136960.0,75833.0,77033.0
12-04 09:44:06,0.0,0.250,99.250,0.500,0.0,0.0,0.0,188416.0,0.0,23.0,2604949504.0,1484845056.0,7957270528.0,21572009984.0,80271.0,100807.0
12-04 09:44:07,0.167,0.167,99.0,0.667,0.0,0.0,0.0,114688.0,0.0,15.0,2604924928.0,1484845056.0,7957295104.0,21572009984.0,77699.0,87424.0
12-04 09:44:08,0.417,0.167,98.497,0.835,0.0,0.083,0.0,139264.0,0.0,16.0,2604683264.0,1484845056.0,7959441408.0,21570105344.0,2486159.0,163165.0
12-04 09:44:09,1.339,0.167,97.824,0.669,0.0,0.0,0.0,118784.0,0.0,17.0,2604638208.0,1484845056.0,7962025984.0,21567565824.0,3127274.0,228457.0
12-04 09:44:10,0.417,0.334,98.247,0.751,0.0,0.250,0.0,139264.0,0.0,16.0,2605535232.0,1484845056.0,7965470720.0,21563224064.0,3639197.0,206493.0
12-04 09:44:11,0.251,0.334,98.662,0.669,0.0,0.084,0.0,208896.0,0.0,24.0,2605854720.0,1484845056.0,7968444416.0,21559930880.0,3724420.0,248313.0
12-04 09:44:12,0.502,0.334,98.411,0.669,0.0,0.084,0.0,122880.0,0.0,19.0,2606018560.0,1484845056.0,7971979264.0,21556232192.0,3926854.0,259871.0
12-04 09:44:13,0.334,0.418,98.411,0.753,0.0,0.084,0.0,135168.0,0.0,16.0,2605981696.0,1484845056.0,7975698432.0,21552549888.0,4179547.0,215235.0
12-04 09:44:14,0.251,0.419,98.492,0.754,0.0,0.084,0.0,131072.0,0.0,16.0,2606460928.0,1484845056.0,7978729472.0,21549039616.0,3771028.0,228518.0
12-04 09:44:15,0.335,0.251,98.660,0.670,0.0,0.084,0.0,135168.0,0.0,17.0,2606059520.0,1484845056.0,7982112768.0,21546057728.0,3852115.0,246030.0
12-04 09:44:16,0.334,0.250,98.247,0.668,0.0,0.501,0.0,200704.0,0.0,20.0,2606157824.0,1484845056.0,7986094080.0,21541978112.0,4083675.0,222761.0
12-04 09:44:17,0.335,0.335,98.743,0.503,0.0,0.084,0.0,90112.0,0.0,12.0,2606194688.0,1484845056.0,7989739520.0,21538295808.0,4179008.0,242737.0
12-04 09:44:18,0.502,0.084,98.579,0.669,0.0,0.167,0.0,106496.0,0.0,12.0,2606415872.0,1484845056.0,7992709120.0,21535105024.0,3717024.0,236661.0
12-04 09:44:19,0.251,0.501,97.911,1.003,0.0,0.334,0.0,114688.0,0.0,12.0,2606411776.0,1484845056.0,7996649472.0,21531168768.0,4325900.0,243850.0
12-04 09:44:20,0.335,0.335,98.745,0.502,0.0,0.084,0.0,106496.0,0.0,15.0,2606522368.0,1484845056.0,8000237568.0,21527470080.0,3872982.0,233800.0
12-04 09:44:21,0.334,0.251,98.747,0.585,0.0,0.084,0.0,204800.0,0.0,20.0,2606960640.0,1484845056.0,8003481600.0,21523787776.0,3920834.0,230640.0
12-04 09:44:22,0.083,0.0,98.832,1.001,0.0,0.083,0.0,126976.0,0.0,18.0,2606886912.0,1484845056.0,8003682304.0,21523660800.0,135687.0,85635.0
12-04 09:44:23,0.168,0.335,98.827,0.586,0.0,0.084,0.0,110592.0,0.0,14.0,2606960640.0,1484845056.0,8005767168.0,21521502208.0,2662288.0,191141.0
12-04 09:44:24,0.418,0.502,97.992,0.921,0.0,0.167,0.0,122880.0,0.0,16.0,2607128576.0,1484845056.0,8012218368.0,21514883072.0,6942229.0,290407.0
12-04 09:44:25,0.335,0.502,98.410,0.502,0.0,0.251,0.0,102400.0,0.0,15.0,2607341568.0,1484845056.0,8017371136.0,21509517312.0,5835830.0,295421.0
12-04 09:44:26,0.251,0.167,98.745,0.669,0.0,0.167,0.0,180224.0,0.0,18.0,2607599616.0,1484845056.0,8021176320.0,21505454080.0,4591140.0,252287.0
12-04 09:44:27,0.084,0.419,98.492,1.005,0.0,0.0,0.0,122880.0,0.0,16.0,2607443968.0,1484845056.0,8024887296.0,21501898752.0,4029427.0,244953.0
12-04 09:44:28,0.251,0.251,98.994,0.503,0.0,0.0,0.0,90112.0,0.0,13.0,2607566848.0,1484845056.0,8028446720.0,21498216448.0,4161049.0,260236.0
12-04 09:44:29,0.251,0.501,98.246,0.835,0.0,0.167,0.0,139264.0,0.0,18.0,2607611904.0,1484845056.0,8031576064.0,21495042048.0,3761439.0,225606.0
12-04 09:44:30,0.251,0.334,98.244,1.003,0.0,0.167,0.0,159744.0,0.0,24.0,2608189440.0,1484845056.0,8035815424.0,21490225152.0,4640782.0,263129.0
12-04 09:44:31,0.167,0.418,98.577,0.837,0.0,0.0,0.0,208896.0,0.0,23.0,2607796224.0,1484845056.0,8039161856.0,21487271936.0,3795330.0,249834.0
12-04 09:44:32,0.167,0.251,98.494,0.921,0.0,0.167,0.0,118784.0,0.0,15.0,2607566848.0,1484845056.0,8042962944.0,21483700224.0,4052192.0,236070.0
12-04 09:44:33,0.335,0.335,98.744,0.503,0.0,0.084,0.0,94208.0,0.0,14.0,2608119808.0,1484845056.0,8046505984.0,21479604224.0,4283190.0,253964.0
12-04 09:44:34,0.418,0.334,98.328,0.669,0.0,0.251,0.0,94208.0,0.0,12.0,2608152576.0,1484845056.0,8050139136.0,21475938304.0,4023908.0,256724.0
12-04 09:44:35,0.251,0.251,98.660,0.586,0.0,0.251,0.0,143360.0,0.0,20.0,2607804416.0,1484845056.0,8053501952.0,21472923648.0,3906480.0,226079.0
12-04 09:44:36,0.251,0.251,98.826,0.587,0.0,0.084,0.0,163840.0,0.0,17.0,2607976448.0,1484845056.0,8056995840.0,21469257728.0,4017905.0,243231.0
12-04 09:44:37,0.419,0.251,98.660,0.586,0.0,0.084,0.0,94208.0,0.0,14.0,2607951872.0,1484845056.0,8060575744.0,21465702400.0,3922955.0,244701.0
12-04 09:44:38,0.334,0.334,98.411,0.585,0.0,0.334,0.0,139264.0,0.0,18.0,2607886336.0,1484845056.0,8064450560.0,21461893120.0,4238981.0,249363.0
12-04 09:44:39,0.250,0.584,98.247,0.668,0.0,0.250,0.0,122880.0,0.0,16.0,2608054272.0,1484845056.0,8068108288.0,21458067456.0,4177742.0,247080.0
12-04 09:44:40,0.501,0.418,98.246,0.668,0.0,0.167,0.0,111079424.0,0.0,124.0,2608480256.0,1484845056.0,8071651328.0,21454098432.0,3999341.0,237601.0
12-04 09:44:41,0.168,0.168,98.992,0.672,0.0,0.0,0.0,249856.0,0.0,24.0,2608345088.0,1484845056.0,8075358208.0,21450526720.0,4145752.0,256287.0
12-04 09:44:42,0.084,0.335,98.743,0.671,0.0,0.168,0.0,114688.0,0.0,15.0,2608623616.0,1484845056.0,8078635008.0,21446971392.0,3779575.0,230219.0
12-04 09:44:43,0.335,0.251,98.575,0.671,0.0,0.168,0.0,118784.0,0.0,15.0,2608680960.0,1484845056.0,8082276352.0,21443272704.0,4211683.0,257756.0
12-04 09:44:44,0.418,0.335,98.577,0.586,0.0,0.084,0.0,122880.0,0.0,15.0,2608713728.0,1484845056.0,8085798912.0,21439717376.0,3989064.0,248430.0
12-04 09:44:45,0.586,0.335,97.238,1.590,0.0,0.251,0.0,2424832.0,0.0,67.0,2609319936.0,1484845056.0,8091574272.0,21433335808.0,9003501.0,4854218.0
12-04 09:44:46,0.251,0.168,99.497,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2609061888.0,1484845056.0,8095387648.0,21429780480.0,3914155.0,164608.0
12-04 09:44:47,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2609537024.0,1484845056.0,8099119104.0,21425573888.0,4513740.0,186858.0
12-04 09:44:48,0.167,0.084,99.414,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2609410048.0,1484845056.0,8102547456.0,21422272512.0,3942533.0,178871.0
12-04 09:44:49,0.251,0.334,99.164,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2609381376.0,1484845056.0,8106401792.0,21418446848.0,4012359.0,190328.0
12-04 09:44:50,0.168,0.336,98.654,0.757,0.0,0.084,0.0,114688.0,0.0,8.0,2610028544.0,1484845056.0,8109699072.0,21414502400.0,4031817.0,258498.0
12-04 09:44:51,0.167,0.418,99.332,0.0,0.0,0.084,0.0,81920.0,0.0,10.0,2610384896.0,1484845056.0,8112947200.0,21410897920.0,3871861.0,179482.0
12-04 09:44:52,0.251,0.167,99.331,0.167,0.0,0.084,0.0,114688.0,0.0,8.0,2610716672.0,1484845056.0,8116383744.0,21407129600.0,3893711.0,202863.0
12-04 09:44:53,0.168,0.335,97.318,2.012,0.0,0.168,0.0,47955968.0,0.0,68.0,2610884608.0,1484845056.0,8120057856.0,21403287552.0,3962177.0,235728.0
12-04 09:44:54,0.250,0.417,98.249,0.834,0.0,0.250,0.0,114688.0,0.0,13.0,2611310592.0,1484845056.0,8124203008.0,21398716416.0,4858370.0,264283.0
12-04 09:44:55,0.334,0.251,98.328,0.920,0.0,0.167,0.0,126976.0,0.0,13.0,2611228672.0,1484845056.0,8127569920.0,21395431424.0,3896632.0,252837.0
12-04 09:44:56,0.335,0.251,98.494,0.669,0.0,0.251,0.0,188416.0,0.0,17.0,2611683328.0,1484845056.0,8130797568.0,21391749120.0,3891764.0,249397.0
12-04 09:44:57,0.168,0.335,98.575,0.754,0.0,0.168,0.0,114688.0,0.0,13.0,2611724288.0,1484845056.0,8134328320.0,21388177408.0,3988790.0,236456.0
12-04 09:44:58,0.168,0.252,98.992,0.504,0.0,0.084,0.0,98304.0,0.0,14.0,2611703808.0,1484845056.0,8137904128.0,21384622080.0,3981719.0,254481.0
12-04 09:44:59,0.501,0.334,98.580,0.501,0.0,0.084,0.0,57344.0,0.0,11.0,2611335168.0,1484845056.0,8141582336.0,21381312512.0,3926195.0,239235.0
12-04 09:45:00,0.334,0.501,98.331,0.584,0.0,0.250,0.0,114688.0,0.0,13.0,2611404800.0,1484845056.0,8145068032.0,21377757184.0,4023636.0,240253.0
12-04 09:45:01,0.084,0.334,98.747,0.585,0.0,0.251,0.0,176128.0,0.0,15.0,2612768768.0,1484845056.0,8147800064.0,21373661184.0,3405148.0,216813.0
12-04 09:45:02,0.336,0.168,98.909,0.503,0.0,0.084,0.0,94208.0,0.0,12.0,2612301824.0,1484845056.0,8151941120.0,21369987072.0,4362338.0,245845.0
12-04 09:45:03,0.251,0.084,98.826,0.587,0.0,0.251,0.0,98304.0,0.0,14.0,2612744192.0,1484845056.0,8155451392.0,21366034432.0,4248239.0,253052.0
12-04 09:45:04,0.335,0.168,98.743,0.587,0.0,0.168,0.0,90112.0,0.0,10.0,2612895744.0,1484845056.0,8158728192.0,21362606080.0,3894714.0,254970.0
12-04 09:45:05,0.250,0.334,98.331,0.918,0.0,0.167,0.0,155648.0,0.0,21.0,2612514816.0,1484845056.0,8161918976.0,21359796224.0,3556477.0,229908.0
12-04 09:45:06,0.501,0.250,98.331,0.751,0.0,0.167,0.0,221184.0,0.0,20.0,2612826112.0,1484845056.0,8165662720.0,21355741184.0,4271228.0,245576.0
12-04 09:45:07,0.334,0.418,98.244,0.836,0.0,0.167,0.0,118784.0,0.0,15.0,2613051392.0,1484845056.0,8169644032.0,21351534592.0,4144787.0,262172.0
12-04 09:45:08,0.251,0.251,98.910,0.503,0.0,0.084,0.0,94208.0,0.0,12.0,2613018624.0,1484845056.0,8172851200.0,21348360192.0,3769021.0,252168.0
12-04 09:45:09,0.502,0.334,98.495,0.585,0.0,0.084,0.0,118784.0,0.0,15.0,2613096448.0,1484845056.0,8176472064.0,21344661504.0,4389833.0,256694.0
12-04 09:45:10,0.336,0.336,98.490,0.755,0.0,0.084,0.0,114688.0,0.0,13.0,2613665792.0,1484845056.0,8179982336.0,21340581888.0,3923578.0,244864.0
12-04 09:45:11,0.334,0.167,98.328,0.920,0.0,0.251,0.0,180224.0,0.0,16.0,2614005760.0,1484845056.0,8183586816.0,21336637440.0,4248203.0,267997.0
12-04 09:45:12,0.168,0.251,98.492,0.838,0.0,0.251,0.0,94208.0,0.0,10.0,2614194176.0,1484845056.0,8187080704.0,21332955136.0,4053829.0,257773.0
12-04 09:45:13,0.417,0.250,98.415,0.751,0.0,0.167,0.0,143360.0,0.0,18.0,2613878784.0,1484845056.0,8190898176.0,21329453056.0,4035595.0,252742.0
12-04 09:45:14,0.250,0.417,98.749,0.417,0.0,0.167,0.0,114688.0,0.0,18.0,2613903360.0,1484845056.0,8194236416.0,21326090240.0,3810399.0,243713.0
12-04 09:45:15,0.335,0.251,98.577,0.586,0.0,0.251,0.0,135168.0,0.0,15.0,2613985280.0,1484845056.0,8198234112.0,21322010624.0,4523749.0,249255.0
12-04 09:45:16,0.501,0.417,98.581,0.334,0.0,0.167,0.0,184320.0,0.0,19.0,2614013952.0,1484845056.0,8201760768.0,21318455296.0,4019274.0,244598.0
12-04 09:45:17,0.250,0.417,98.414,0.668,0.0,0.250,0.0,114688.0,0.0,13.0,2614046720.0,1484845056.0,8205426688.0,21314756608.0,4133172.0,263553.0
12-04 09:45:18,0.084,0.252,98.824,0.756,0.0,0.084,0.0,135168.0,0.0,12.0,2614120448.0,1484845056.0,8208527360.0,21311582208.0,3768801.0,229445.0
12-04 09:45:19,0.335,0.419,98.492,0.586,0.0,0.168,0.0,118784.0,0.0,15.0,2614579200.0,1484845056.0,8212054016.0,21307596800.0,4233807.0,255067.0
12-04 09:45:20,0.334,0.167,98.413,0.752,0.0,0.334,0.0,114688.0,0.0,13.0,2614722560.0,1484845056.0,8215179264.0,21304328192.0,3569954.0,235824.0
12-04 09:45:21,0.335,0.335,98.577,0.669,0.0,0.084,0.0,200704.0,0.0,18.0,2614415360.0,1484845056.0,8218660864.0,21301153792.0,3887771.0,250999.0
12-04 09:45:22,0.251,0.334,98.495,0.669,0.0,0.251,0.0,118784.0,0.0,15.0,2614657024.0,1484845056.0,8222244864.0,21297328128.0,4205198.0,261917.0
12-04 09:45:23,0.084,0.167,99.164,0.418,0.0,0.167,0.0,98304.0,0.0,14.0,2614468608.0,1484845056.0,8224845824.0,21294915584.0,2695081.0,191048.0
12-04 09:45:24,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,12.0,2614538240.0,1484845056.0,8224903168.0,21294788608.0,79641.0,82290.0
12-04 09:45:25,0.083,0.250,99.082,0.584,0.0,0.0,0.0,105394176.0,0.0,119.0,2614407168.0,1484845056.0,8225923072.0,21293899776.0,1281111.0,141813.0
12-04 09:45:26,0.251,0.334,98.746,0.585,0.0,0.084,0.0,204800.0,0.0,19.0,2614910976.0,1484845056.0,8230387712.0,21288931328.0,5168803.0,274942.0
12-04 09:45:27,0.251,0.334,98.662,0.585,0.0,0.167,0.0,114688.0,0.0,13.0,2614923264.0,1484845056.0,8235438080.0,21283868672.0,5609515.0,261237.0
12-04 09:45:28,0.167,0.084,99.079,0.586,0.0,0.084,0.0,114688.0,0.0,13.0,2614931456.0,1484845056.0,8236826624.0,21282471936.0,1487643.0,153234.0
12-04 09:45:29,0.251,0.251,98.660,0.586,0.0,0.251,0.0,118784.0,0.0,15.0,2615103488.0,1484845056.0,8240209920.0,21278916608.0,4001251.0,237825.0
12-04 09:45:30,0.503,0.419,97.822,0.838,0.0,0.419,0.0,155648.0,0.0,15.0,2616651776.0,1484845056.0,8246820864.0,21270757376.0,7440518.0,309466.0
12-04 09:45:31,0.419,0.252,98.322,0.839,0.0,0.168,0.0,217088.0,0.0,20.0,2616168448.0,1484845056.0,8251629568.0,21266432000.0,5201623.0,291765.0
12-04 09:45:32,0.168,0.251,98.660,0.754,0.0,0.168,0.0,114688.0,0.0,13.0,2616561664.0,1484845056.0,8255823872.0,21261844480.0,4912853.0,240261.0
12-04 09:45:33,0.419,0.335,98.492,0.503,0.0,0.251,0.0,94208.0,0.0,12.0,2616565760.0,1484845056.0,8261406720.0,21256257536.0,5869147.0,285333.0
12-04 09:45:34,0.417,0.417,98.664,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,2616614912.0,1484845056.0,8264548352.0,21253066752.0,3649936.0,234555.0
12-04 09:45:35,0.251,0.335,98.409,0.754,0.0,0.251,0.0,94208.0,0.0,11.0,2617241600.0,1484845056.0,8268873728.0,21248114688.0,5180741.0,264220.0
12-04 09:45:36,0.251,0.167,98.662,0.836,0.0,0.084,0.0,184320.0,0.0,18.0,2617032704.0,1484845056.0,8272273408.0,21244923904.0,3550118.0,222858.0
12-04 09:45:37,0.252,0.168,98.742,0.755,0.0,0.084,0.0,114688.0,0.0,13.0,2617262080.0,1484845056.0,8275853312.0,21241114624.0,4095554.0,259140.0
12-04 09:45:38,0.335,0.251,98.410,0.753,0.0,0.251,0.0,122880.0,0.0,15.0,2617335808.0,1484845056.0,8279732224.0,21237161984.0,4533082.0,253999.0
12-04 09:45:39,0.418,0.251,98.326,0.753,0.0,0.251,0.0,114688.0,0.0,13.0,2617380864.0,1484845056.0,8283496448.0,21233352704.0,4250995.0,255045.0
12-04 09:45:40,0.334,0.251,98.496,0.752,0.0,0.167,0.0,159744.0,0.0,25.0,2617745408.0,1484845056.0,8287465472.0,21229019136.0,4320775.0,260371.0
12-04 09:45:41,0.167,0.250,98.581,0.835,0.0,0.167,0.0,204800.0,0.0,18.0,2617847808.0,1484845056.0,8290791424.0,21225590784.0,4080674.0,260495.0
12-04 09:45:42,0.335,0.167,98.577,0.753,0.0,0.167,0.0,114688.0,0.0,13.0,2618114048.0,1484845056.0,8294850560.0,21221265408.0,4373121.0,249513.0
12-04 09:45:43,0.335,0.251,98.828,0.502,0.0,0.084,0.0,94208.0,0.0,12.0,2618478592.0,1484845056.0,8297914368.0,21217837056.0,3793306.0,253606.0
12-04 09:45:44,0.251,0.418,98.580,0.501,0.0,0.251,0.0,94208.0,0.0,12.0,2618724352.0,1484845056.0,8301813760.0,21213691904.0,4467487.0,261431.0
12-04 09:45:45,0.251,0.251,98.660,0.586,0.0,0.251,0.0,110592.0,0.0,11.0,2618249216.0,1484845056.0,8305778688.0,21210202112.0,4097109.0,243194.0
12-04 09:45:46,0.168,0.335,98.994,0.503,0.0,0.0,0.0,192512.0,0.0,19.0,2618343424.0,1484845056.0,8308875264.0,21207011328.0,3548662.0,244445.0
12-04 09:45:47,0.334,0.417,98.165,0.834,0.0,0.250,0.0,110592.0,0.0,11.0,2618400768.0,1484845056.0,8312500224.0,21203329024.0,4091718.0,246637.0
12-04 09:45:48,0.335,0.335,98.491,0.754,0.0,0.084,0.0,110592.0,0.0,11.0,2618585088.0,1484845056.0,8316014592.0,21199630336.0,4079082.0,245538.0
12-04 09:45:49,0.502,0.084,98.494,0.837,0.0,0.084,0.0,126976.0,0.0,15.0,2618667008.0,1484845056.0,8319488000.0,21196075008.0,3795638.0,235076.0
12-04 09:45:50,0.419,0.251,98.491,0.754,0.0,0.084,0.0,110592.0,0.0,11.0,2619154432.0,1484845056.0,8322961408.0,21192114176.0,4125837.0,237976.0
12-04 09:45:51,0.336,0.336,96.725,2.267,0.0,0.336,0.0,2908160.0,0.0,65.0,2619670528.0,1484845056.0,8329469952.0,21185089536.0,10082367.0,4980280.0
12-04 09:45:52,0.252,0.168,99.245,0.252,0.0,0.084,0.0,122880.0,0.0,16.0,2619101184.0,1484845056.0,8333348864.0,21181779968.0,4171057.0,895188.0
12-04 09:45:53,0.168,0.168,99.413,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2619379712.0,1484845056.0,8336752640.0,21178097664.0,4023879.0,176747.0
12-04 09:45:54,0.335,0.335,99.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2619371520.0,1484845056.0,8340873216.0,21173985280.0,4266167.0,170974.0
12-04 09:45:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,112263168.0,0.0,111.0,2619564032.0,1484845056.0,8341061632.0,21173604352.0,199946.0,25548.0
12-04 09:45:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,2619564032.0,1484845056.0,8341061632.0,21173604352.0,5813.0,3671.0
12-04 09:45:57,0.167,0.251,99.163,0.335,0.0,0.084,0.0,86016.0,0.0,11.0,2619527168.0,1484845056.0,8342876160.0,21171826688.0,2031544.0,187877.0
12-04 09:45:58,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2620162048.0,1484845056.0,8346193920.0,21167874048.0,4173478.0,182354.0
12-04 09:45:59,0.250,0.167,98.748,0.668,0.0,0.167,0.0,122880.0,0.0,12.0,2619912192.0,1484845056.0,8349999104.0,21164318720.0,4134632.0,187878.0
12-04 09:46:00,0.168,0.168,98.827,0.586,0.0,0.251,0.0,122880.0,0.0,12.0,2620137472.0,1484845056.0,8353091584.0,21161000960.0,3567943.0,233327.0
12-04 09:46:01,0.418,0.502,98.661,0.251,0.0,0.167,0.0,143360.0,0.0,14.0,2619772928.0,1484845056.0,8359473152.0,21154983936.0,6944376.0,325967.0
12-04 09:46:02,0.251,0.418,98.580,0.501,0.0,0.251,0.0,94208.0,0.0,10.0,2620465152.0,1484845056.0,8364367872.0,21149396992.0,5842207.0,279600.0
12-04 09:46:03,0.335,0.167,98.912,0.418,0.0,0.167,0.0,94208.0,0.0,10.0,2620178432.0,1484845056.0,8369971200.0,21144080384.0,6171808.0,275099.0
12-04 09:46:04,0.335,0.251,98.996,0.251,0.0,0.167,0.0,69632.0,0.0,9.0,2620510208.0,1484845056.0,8374988800.0,21138731008.0,5362506.0,283848.0
12-04 09:46:05,0.251,0.335,98.911,0.503,0.0,0.0,0.0,110592.0,0.0,11.0,2621022208.0,1484845056.0,8378413056.0,21134794752.0,4232139.0,245404.0
12-04 09:46:06,0.251,0.167,98.746,0.502,0.0,0.334,0.0,172032.0,0.0,16.0,2620612608.0,1484845056.0,8382521344.0,21131096064.0,4237596.0,243698.0
12-04 09:46:07,0.333,0.417,98.500,0.500,0.0,0.250,0.0,90112.0,0.0,10.0,2620686336.0,1484845056.0,8385748992.0,21127794688.0,3967170.0,252386.0
12-04 09:46:08,0.418,0.334,98.830,0.334,0.0,0.084,0.0,94208.0,0.0,10.0,2621083648.0,1484845056.0,8389812224.0,21123334144.0,4696291.0,253590.0
12-04 09:46:09,0.834,0.083,98.582,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2621038592.0,1484845056.0,8390103040.0,21123088384.0,85024.0,87784.0
12-04 09:46:10,0.583,0.167,98.668,0.500,0.0,0.083,0.0,90112.0,0.0,10.0,2624200704.0,1484845056.0,8390131712.0,21119897600.0,86903.0,96507.0
12-04 09:46:11,0.750,0.083,98.667,0.500,0.0,0.0,0.0,167936.0,0.0,15.0,2624294912.0,1484845056.0,8390164480.0,21119770624.0,103293.0,105527.0
12-04 09:46:12,0.167,0.083,98.999,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,2624262144.0,1484845056.0,8390197248.0,21119770624.0,85170.0,87273.0
12-04 09:46:13,0.250,0.083,99.416,0.250,0.0,0.0,0.0,73728.0,0.0,11.0,2624360448.0,1484845056.0,8390225920.0,21119643648.0,83393.0,87010.0
12-04 09:46:14,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,2624323584.0,1484845056.0,8390262784.0,21119643648.0,84079.0,85695.0
12-04 09:46:15,0.083,0.0,99.249,0.668,0.0,0.0,0.0,192512.0,0.0,24.0,2624290816.0,1484845056.0,8390295552.0,21119643648.0,83540.0,85648.0
12-04 09:46:16,0.167,0.167,99.084,0.500,0.0,0.083,0.0,159744.0,0.0,15.0,2624258048.0,1484845056.0,8390328320.0,21119643648.0,85771.0,96549.0
12-04 09:46:17,0.083,0.083,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,9.0,2624229376.0,1484845056.0,8390356992.0,21119643648.0,85217.0,86639.0
12-04 09:46:18,0.084,0.0,99.499,0.418,0.0,0.0,0.0,94208.0,0.0,10.0,2624319488.0,1484845056.0,8390393856.0,21119516672.0,83973.0,85534.0
12-04 09:46:19,0.083,0.250,99.085,0.582,0.0,0.0,0.0,94208.0,0.0,10.0,2624286720.0,1484845056.0,8390426624.0,21119516672.0,87316.0,99885.0
12-04 09:46:20,0.167,0.0,99.249,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,2624253952.0,1484845056.0,8390459392.0,21119516672.0,86582.0,88950.0
12-04 09:46:21,0.083,0.167,99.166,0.584,0.0,0.0,0.0,155648.0,0.0,15.0,2624221184.0,1484845056.0,8390492160.0,21119516672.0,83955.0,85389.0
12-04 09:46:22,0.0,0.167,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2624315392.0,1484845056.0,8390524928.0,21119389696.0,85024.0,87855.0
12-04 09:46:23,0.333,0.0,99.418,0.250,0.0,0.0,0.0,61440.0,0.0,5.0,2624278528.0,1484845056.0,8390553600.0,21119397888.0,71824.0,43286.0
12-04 09:46:24,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,13.0,2624249856.0,1484845056.0,8390582272.0,21119397888.0,71041.0,41475.0
12-04 09:46:25,0.0,0.083,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,7.0,2624344064.0,1484845056.0,8390615040.0,21119270912.0,70171.0,49793.0
12-04 09:46:26,0.083,0.083,99.333,0.500,0.0,0.0,0.0,151552.0,0.0,13.0,2624315392.0,1484845056.0,8390643712.0,21119270912.0,71199.0,42545.0
12-04 09:46:27,0.0,0.083,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,6.0,2624286720.0,1484845056.0,8390672384.0,21119270912.0,71254.0,41710.0
12-04 09:46:28,0.083,0.0,99.332,0.584,0.0,0.0,0.0,81920.0,0.0,6.0,2624258048.0,1484845056.0,8390701056.0,21119270912.0,66920.0,49800.0
12-04 09:46:29,0.083,0.083,99.583,0.250,0.0,0.0,0.0,61440.0,0.0,5.0,2624229376.0,1484845056.0,8390729728.0,21119270912.0,67261.0,39223.0
12-04 09:46:30,0.084,0.0,99.749,0.167,0.0,0.0,0.0,48779264.0,0.0,54.0,2624081920.0,1484845056.0,8390758400.0,21119389696.0,62467.0,37668.0
12-04 09:46:31,0.083,0.083,99.500,0.333,0.0,0.0,0.0,139264.0,0.0,10.0,2624012288.0,1484845056.0,8390787072.0,21119430656.0,63884.0,46387.0
12-04 09:46:32,0.084,0.0,99.749,0.167,0.0,0.0,0.0,57344.0,0.0,7.0,2623991808.0,1484845056.0,8390807552.0,21119430656.0,55763.0,33175.0
12-04 09:46:33,0.0,0.083,99.333,0.500,0.0,0.083,0.0,73728.0,0.0,6.0,2623967232.0,1484845056.0,8390832128.0,21119430656.0,69523.0,49561.0
12-04 09:46:34,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,7.0,2623946752.0,1484845056.0,8390852608.0,21119430656.0,45273.0,36151.0
12-04 09:46:35,0.0,0.083,99.249,0.667,0.0,0.0,0.0,98304.0,0.0,10.0,2623930368.0,1484845056.0,8390868992.0,21119430656.0,43448.0,25023.0
12-04 09:46:36,0.083,0.0,99.416,0.500,0.0,0.0,0.0,143360.0,0.0,14.0,2623913984.0,1484845056.0,8390885376.0,21119430656.0,39644.0,24727.0
12-04 09:46:37,0.083,0.083,99.417,0.333,0.0,0.083,0.0,40960.0,0.0,5.0,2623901696.0,1484845056.0,8390897664.0,21119430656.0,35181.0,34686.0
12-04 09:46:38,0.0,0.0,99.499,0.501,0.0,0.0,0.0,65536.0,0.0,6.0,2623885312.0,1484845056.0,8390914048.0,21119430656.0,25328.0,15061.0
12-04 09:46:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2623877120.0,1484845056.0,8390922240.0,21119430656.0,21981.0,13836.0
12-04 09:46:40,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,2623873024.0,1484845056.0,8390926336.0,21119430656.0,17525.0,20316.0
12-04 09:46:41,0.083,0.083,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,10.0,2623868928.0,1484845056.0,8390930432.0,21119430656.0,30553.0,26073.0
12-04 09:46:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2623868928.0,1484845056.0,8390930432.0,21119430656.0,4955.0,4271.0
12-04 09:46:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2623868928.0,1484845056.0,8390930432.0,21119430656.0,8044.0,17644.0
12-04 09:46:44,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2623844352.0,1484845056.0,8393240576.0,21117145088.0,2628244.0,114124.0
12-04 09:46:45,0.168,0.251,99.497,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2623950848.0,1484845056.0,8396308480.0,21113970688.0,3603264.0,161435.0
12-04 09:46:46,0.335,0.168,99.246,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2623995904.0,1484845056.0,8400216064.0,21110018048.0,4265892.0,182269.0
12-04 09:46:47,0.251,0.251,99.162,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2624131072.0,1484845056.0,8403636224.0,21106462720.0,3862829.0,178207.0
12-04 09:46:48,3.512,0.836,95.067,0.251,0.0,0.334,0.0,0.0,0.0,0.0,2399535104.0,1484845056.0,8407298048.0,21327396864.0,4258816.0,230072.0
12-04 09:46:49,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2399789056.0,1484845056.0,8410853376.0,21323587584.0,4203295.0,187513.0
12-04 09:46:50,0.502,0.251,98.996,0.0,0.0,0.251,0.0,24576.0,0.0,5.0,2399100928.0,1484845056.0,8414986240.0,21320142848.0,4498817.0,193588.0
12-04 09:46:51,0.335,0.251,99.079,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2399383552.0,1484845056.0,8418680832.0,21316165632.0,4356060.0,184612.0
12-04 09:46:52,0.335,0.335,99.162,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2399055872.0,1484845056.0,8422658048.0,21312516096.0,4187302.0,184135.0
12-04 09:46:53,0.500,0.334,98.832,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2399096832.0,1484845056.0,8426299392.0,21308833792.0,4080004.0,178719.0
12-04 09:46:54,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2399268864.0,1484845056.0,8429826048.0,21305135104.0,4351419.0,184529.0
12-04 09:46:55,0.335,0.335,99.163,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2399166464.0,1484845056.0,8434008064.0,21301055488.0,4315306.0,179794.0
12-04 09:46:56,0.503,0.251,99.246,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,2399760384.0,1484845056.0,8437731328.0,21296738304.0,4835643.0,210637.0
12-04 09:46:57,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2399371264.0,1484845056.0,8441692160.0,21293166592.0,4031959.0,178363.0
12-04 09:46:58,0.084,0.252,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2399608832.0,1484845056.0,8445263872.0,21289357312.0,3946472.0,166876.0
12-04 09:46:59,0.417,0.250,99.165,0.083,0.0,0.083,0.0,32768.0,0.0,7.0,2399895552.0,1484845056.0,8448167936.0,21286166528.0,3386039.0,135670.0
12-04 09:47:00,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2399850496.0,1484845056.0,8448212992.0,21286166528.0,4407.0,3819.0
12-04 09:47:01,0.167,0.167,99.582,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2398916608.0,1484845056.0,8450797568.0,21284515840.0,2853878.0,138278.0
12-04 09:47:02,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2398957568.0,1484845056.0,8455790592.0,21279481856.0,5585312.0,208626.0
12-04 09:47:03,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2399596544.0,1484845056.0,8461053952.0,21273579520.0,6186219.0,204837.0
12-04 09:47:04,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2399739904.0,1484845056.0,8465879040.0,21268611072.0,5400558.0,187481.0
12-04 09:47:05,0.419,0.168,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2399539200.0,1484845056.0,8470540288.0,21264150528.0,5186995.0,196702.0
12-04 09:47:06,0.335,0.335,99.246,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2399567872.0,1484845056.0,8474574848.0,21260087296.0,4490248.0,174163.0
12-04 09:47:07,0.335,0.335,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399789056.0,1484845056.0,8478941184.0,21255499776.0,4684404.0,185459.0
12-04 09:47:08,0.334,0.334,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2399768576.0,1484845056.0,8483024896.0,21251436544.0,4546588.0,173080.0
12-04 09:47:09,0.503,0.168,99.246,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2399854592.0,1484845056.0,8486891520.0,21247483904.0,4490301.0,194541.0
12-04 09:47:10,0.335,0.167,99.163,0.0,0.0,0.335,0.0,16384.0,0.0,1.0,2400026624.0,1484845056.0,8490274816.0,21243928576.0,3907151.0,173830.0
12-04 09:47:11,0.334,0.334,98.997,0.251,0.0,0.084,0.0,102400.0,0.0,9.0,2400559104.0,1484845056.0,8494075904.0,21239595008.0,4475237.0,207399.0
12-04 09:47:12,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2400296960.0,1484845056.0,8497766400.0,21236166656.0,4025074.0,171413.0
12-04 09:47:13,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2400567296.0,1484845056.0,8501702656.0,21231960064.0,4247868.0,197444.0
12-04 09:47:14,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2400624640.0,1484845056.0,8505708544.0,21227896832.0,4346207.0,181710.0
12-04 09:47:15,0.335,0.251,99.162,0.0,0.0,0.251,0.0,84365312.0,0.0,91.0,2401234944.0,1484845056.0,8509087744.0,21223907328.0,4224912.0,175353.0
12-04 09:47:16,0.251,0.419,99.079,0.0,0.0,0.251,0.0,32882688.0,0.0,44.0,2400776192.0,1484845056.0,8513273856.0,21220179968.0,4398821.0,201885.0
12-04 09:47:17,0.168,0.336,99.245,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2401083392.0,1484845056.0,8516743168.0,21216403456.0,4180214.0,191394.0
12-04 09:47:18,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2401243136.0,1484845056.0,8520663040.0,21212323840.0,4348825.0,185995.0
12-04 09:47:19,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2401202176.0,1484845056.0,8523878400.0,21209149440.0,3645808.0,172128.0
12-04 09:47:20,0.251,0.335,99.330,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2401288192.0,1484845056.0,8527904768.0,21205037056.0,4273756.0,176686.0
12-04 09:47:21,0.251,0.251,99.246,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2401382400.0,1484845056.0,8532094976.0,21200752640.0,4752255.0,209015.0
12-04 09:47:22,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2401730560.0,1484845056.0,8535605248.0,21196894208.0,4301109.0,198571.0
12-04 09:47:23,0.251,0.251,98.913,0.167,0.0,0.418,0.0,12288.0,0.0,2.0,2401427456.0,1484845056.0,8539938816.0,21192863744.0,4638828.0,193575.0
12-04 09:47:24,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2401542144.0,1484845056.0,8543776768.0,21188911104.0,4247007.0,170053.0
12-04 09:47:25,0.334,0.251,99.247,0.0,0.0,0.167,0.0,49152.0,0.0,12.0,2401779712.0,1484845056.0,8546967552.0,21185482752.0,3816707.0,182124.0
12-04 09:47:26,0.084,0.251,99.498,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2401898496.0,1484845056.0,8550674432.0,21181657088.0,4290106.0,191797.0
12-04 09:47:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2401878016.0,1484845056.0,8554631168.0,21177720832.0,4273551.0,183007.0
12-04 09:47:28,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2402111488.0,1484845056.0,8558383104.0,21173735424.0,4460782.0,207765.0
12-04 09:47:29,0.501,0.334,98.914,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2402004992.0,1484845056.0,8562266112.0,21169958912.0,4027930.0,173664.0
12-04 09:47:30,0.587,0.084,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2402816000.0,1484845056.0,8565821440.0,21165592576.0,4366227.0,183560.0
12-04 09:47:31,0.167,0.167,99.498,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2403250176.0,1484845056.0,8569544704.0,21161435136.0,4180447.0,202177.0
12-04 09:47:32,0.250,0.167,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2403110912.0,1484845056.0,8573636608.0,21157482496.0,4469772.0,182118.0
12-04 09:47:33,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2402938880.0,1484845056.0,8577302528.0,21153988608.0,4099571.0,185145.0
12-04 09:47:34,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2403172352.0,1484845056.0,8581337088.0,21149720576.0,4548201.0,194992.0
12-04 09:47:35,0.168,0.336,99.329,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2403188736.0,1484845056.0,8585129984.0,21145911296.0,4088829.0,181017.0
12-04 09:47:36,0.168,0.168,99.581,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2403381248.0,1484845056.0,8588382208.0,21142466560.0,3997964.0,185281.0
12-04 09:47:37,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2403418112.0,1484845056.0,8592535552.0,21138276352.0,4534195.0,197470.0
12-04 09:47:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2403438592.0,1484845056.0,8592896000.0,21137895424.0,380580.0,21920.0
12-04 09:47:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2403438592.0,1484845056.0,8592896000.0,21137895424.0,5597.0,3354.0
12-04 09:47:40,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2403405824.0,1484845056.0,8593960960.0,21136863232.0,1093572.0,61450.0
12-04 09:47:41,0.502,0.251,98.829,0.251,0.0,0.167,0.0,77824.0,0.0,7.0,2403700736.0,1484845056.0,8597667840.0,21132861440.0,4436539.0,209786.0
12-04 09:47:42,0.252,0.419,99.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2403897344.0,1484845056.0,8604532736.0,21125799936.0,7783819.0,217978.0
12-04 09:47:43,0.251,0.084,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2403651584.0,1484845056.0,8608731136.0,21121847296.0,4363400.0,158127.0
12-04 09:47:44,0.168,0.084,99.580,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2403958784.0,1484845056.0,8614948864.0,21115322368.0,6956377.0,173005.0
12-04 09:47:45,0.252,0.336,99.244,0.0,0.0,0.168,0.0,67018752.0,0.0,65.0,2404151296.0,1484845056.0,8620724224.0,21109354496.0,6411237.0,218281.0
12-04 09:47:46,0.168,0.168,99.330,0.0,0.0,0.335,0.0,44929024.0,0.0,54.0,2404151296.0,1484845056.0,8625725440.0,21104353280.0,5537470.0,205061.0
12-04 09:47:47,0.418,0.251,98.996,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,2404241408.0,1484845056.0,8630095872.0,21099892736.0,4775911.0,193532.0
12-04 09:47:48,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2404548608.0,1484845056.0,8633819136.0,21095862272.0,4233105.0,160561.0
12-04 09:47:49,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2404601856.0,1484845056.0,8637624320.0,21092003840.0,4342852.0,187259.0
12-04 09:47:50,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2404786176.0,1484845056.0,8641089536.0,21088354304.0,4067297.0,174877.0
12-04 09:47:51,0.334,0.334,99.248,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2404917248.0,1484845056.0,8644911104.0,21084401664.0,4384091.0,191306.0
12-04 09:47:52,0.084,0.418,99.332,0.0,0.0,0.167,0.0,57344.0,0.0,4.0,2405199872.0,1484845056.0,8648818688.0,21080211456.0,4388704.0,197716.0
12-04 09:47:53,0.084,0.168,99.496,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2404950016.0,1484845056.0,8652640256.0,21076639744.0,4236272.0,177677.0
12-04 09:47:54,0.252,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2405052416.0,1484845056.0,8656474112.0,21072703488.0,4074481.0,175453.0
12-04 09:47:55,0.167,0.167,99.583,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2405412864.0,1484845056.0,8659939328.0,21068877824.0,4199766.0,178044.0
12-04 09:47:56,0.167,0.167,99.582,0.0,0.0,0.084,0.0,61440.0,0.0,3.0,2405650432.0,1484845056.0,8664018944.0,21064560640.0,4559011.0,196188.0
12-04 09:47:57,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2405515264.0,1484845056.0,8667979776.0,21060734976.0,4673711.0,199701.0
12-04 09:47:58,0.084,0.335,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2405584896.0,1484845056.0,8671846400.0,21056798720.0,3966342.0,182686.0
12-04 09:47:59,0.251,0.501,98.914,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2406129664.0,1484845056.0,8675381248.0,21052719104.0,4395112.0,188993.0
12-04 09:48:00,0.251,0.251,99.247,0.0,0.0,0.251,0.0,36864.0,0.0,8.0,2405814272.0,1484845056.0,8678871040.0,21049544704.0,3944408.0,170760.0
12-04 09:48:01,0.084,0.167,99.666,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2405822464.0,1484845056.0,8682815488.0,21045592064.0,4111650.0,170482.0
12-04 09:48:02,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2405945344.0,1484845056.0,8686755840.0,21041528832.0,4588936.0,197522.0
12-04 09:48:03,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2406404096.0,1484845056.0,8690503680.0,21037322240.0,4403541.0,186617.0
12-04 09:48:04,0.419,0.168,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2406420480.0,1484845056.0,8694472704.0,21033336832.0,4296624.0,188676.0
12-04 09:48:05,0.419,0.168,99.245,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2406199296.0,1484845056.0,8698343424.0,21029687296.0,4145928.0,185842.0
12-04 09:48:06,0.251,0.167,99.248,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2406658048.0,1484845056.0,8702091264.0,21025480704.0,4482351.0,185031.0
12-04 09:48:07,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2406547456.0,1484845056.0,8705503232.0,21022179328.0,3864360.0,171509.0
12-04 09:48:08,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2406699008.0,1484845056.0,8709431296.0,21018099712.0,4403594.0,173965.0
12-04 09:48:09,1.169,0.250,98.331,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2406764544.0,1484845056.0,8713166848.0,21014298624.0,4283261.0,179026.0
12-04 09:48:10,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2406866944.0,1484845056.0,8716136448.0,21011226624.0,3191964.0,146004.0
12-04 09:48:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2406928384.0,1484845056.0,8716193792.0,21011107840.0,23069.0,22823.0
12-04 09:48:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2406891520.0,1484845056.0,8716230656.0,21011107840.0,266366.0,18265.0
12-04 09:48:13,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2406883328.0,1484845056.0,8718524416.0,21008822272.0,2446752.0,116925.0
12-04 09:48:14,0.334,0.418,98.997,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2407206912.0,1484845056.0,8722518016.0,21004505088.0,4526896.0,187746.0
12-04 09:48:15,0.336,0.168,99.159,0.0,0.0,0.336,0.0,48656384.0,0.0,47.0,2406920192.0,1484845056.0,8728915968.0,20998393856.0,6980203.0,230654.0
12-04 09:48:16,0.667,0.250,98.750,0.0,0.0,0.333,0.0,58871808.0,0.0,66.0,2407211008.0,1484845056.0,8734416896.0,20992602112.0,6321649.0,212282.0
12-04 09:48:17,0.168,0.420,99.076,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2407514112.0,1484845056.0,8740352000.0,20986363904.0,6551798.0,210382.0
12-04 09:48:18,0.502,0.334,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2407698432.0,1484845056.0,8745644032.0,20980887552.0,5665060.0,202427.0
12-04 09:48:19,0.503,0.335,98.995,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2407714816.0,1484845056.0,8750706688.0,20975808512.0,5842189.0,219639.0
12-04 09:48:20,0.167,0.251,99.498,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2407858176.0,1484845056.0,8754642944.0,20971728896.0,4404212.0,180838.0
12-04 09:48:21,0.168,0.168,99.497,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2408075264.0,1484845056.0,8758267904.0,20967886848.0,4243013.0,164751.0
12-04 09:48:22,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2408574976.0,1484845056.0,8761942016.0,20963713024.0,4275030.0,186975.0
12-04 09:48:23,0.418,0.334,98.913,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2408316928.0,1484845056.0,8766009344.0,20959903744.0,4374636.0,178451.0
12-04 09:48:24,0.168,0.335,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2408644608.0,1484845056.0,8769699840.0,20955885568.0,4358374.0,191608.0
12-04 09:48:25,0.251,0.335,99.246,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2408288256.0,1484845056.0,8773672960.0,20952268800.0,4200323.0,193112.0
12-04 09:48:26,0.084,0.336,99.412,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2408398848.0,1484845056.0,8777388032.0,20948443136.0,4360307.0,189516.0
12-04 09:48:27,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2408812544.0,1484845056.0,8781086720.0,20944330752.0,4331179.0,172144.0
12-04 09:48:28,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2408595456.0,1484845056.0,8784826368.0,20940808192.0,4051039.0,178459.0
12-04 09:48:29,0.419,0.251,99.079,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2408648704.0,1484845056.0,8788979712.0,20936601600.0,4522351.0,180465.0
12-04 09:48:30,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2408902656.0,1484845056.0,8792670208.0,20932657152.0,4210961.0,181083.0
12-04 09:48:31,0.252,0.084,99.496,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2408919040.0,1484845056.0,8796479488.0,20928831488.0,4034758.0,190255.0
12-04 09:48:32,0.168,0.336,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2409013248.0,1484845056.0,8800321536.0,20924895232.0,4388978.0,199564.0
12-04 09:48:33,0.668,0.250,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2409218048.0,1484845056.0,8803942400.0,20921069568.0,4387636.0,183487.0
12-04 09:48:34,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2409431040.0,1484845056.0,8807792640.0,20917006336.0,4134893.0,186958.0
12-04 09:48:35,0.419,0.084,99.330,0.084,0.0,0.084,0.0,49152.0,0.0,10.0,2409897984.0,1484845056.0,8811024384.0,20913307648.0,3849571.0,157802.0
12-04 09:48:36,0.250,0.417,99.165,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2409852928.0,1484845056.0,8815132672.0,20909244416.0,4753989.0,195877.0
12-04 09:48:37,3.010,1.003,95.819,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2410598400.0,1484845056.0,8803209216.0,20920422400.0,4329213.0,203196.0
12-04 09:48:38,4.446,1.174,94.211,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2446405632.0,1484845056.0,8807067648.0,20880756736.0,4305375.0,185701.0
12-04 09:48:39,4.603,1.088,93.891,0.335,0.0,0.084,0.0,0.0,0.0,0.0,2412691456.0,1484845056.0,8810643456.0,20910895104.0,4004871.0,180257.0
12-04 09:48:40,0.084,0.251,99.329,0.168,0.0,0.168,0.0,0.0,0.0,0.0,2410889216.0,1484845056.0,8814530560.0,20908810240.0,4361281.0,204211.0
12-04 09:48:41,0.251,0.167,99.332,0.167,0.0,0.084,0.0,163840.0,0.0,7.0,2410909696.0,1484845056.0,8818143232.0,20905177088.0,3991535.0,181376.0
12-04 09:48:42,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2411290624.0,1484845056.0,8821571584.0,20901367808.0,4233413.0,157807.0
12-04 09:48:43,0.166,0.333,99.334,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2411167744.0,1484845056.0,8823615488.0,20899446784.0,1982568.0,95930.0
12-04 09:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2411167744.0,1484845056.0,8823615488.0,20899446784.0,4196.0,3108.0
12-04 09:48:45,2.759,0.669,96.405,0.0,0.0,0.167,0.0,34713600.0,0.0,33.0,2412584960.0,1484845056.0,8825266176.0,20896378880.0,1807097.0,81065.0
12-04 09:48:46,3.595,0.836,94.732,0.753,0.0,0.084,0.0,78897152.0,0.0,92.0,2420043776.0,1484845056.0,8828260352.0,20885925888.0,3322178.0,91777.0
12-04 09:48:47,2.669,0.500,96.330,0.500,0.0,0.0,0.0,12288.0,0.0,2.0,2413355008.0,1484845056.0,8828239872.0,20892635136.0,6288.0,6598.0
12-04 09:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413355008.0,1484845056.0,8828239872.0,20892635136.0,7317.0,6101.0
12-04 09:48:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2413350912.0,1484845056.0,8828243968.0,20892635136.0,4995.0,7168.0
12-04 09:48:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,17.0,2413223936.0,1484845056.0,8828243968.0,20892762112.0,5081.0,4920.0
12-04 09:48:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2413215744.0,1484845056.0,8828243968.0,20892770304.0,21143.0,20223.0
12-04 09:48:52,3.923,0.835,95.159,0.083,0.0,0.0,0.0,77824.0,0.0,6.0,2427142144.0,1484845056.0,8828235776.0,20878852096.0,34932.0,40533.0
12-04 09:48:53,2.170,0.167,96.244,1.419,0.0,0.0,0.0,143360.0,0.0,9.0,2444775424.0,1484845056.0,8828252160.0,20861202432.0,8484.0,7558.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2444771328.0,1484845056.0,8828256256.0,20861202432.0,6338.0,6836.0
12-04 09:48:55,0.417,0.083,99.167,0.333,0.0,0.0,0.0,110592.0,0.0,9.0,2446745600.0,1484845056.0,8828268544.0,20859215872.0,7011.0,16959.0
12-04 09:48:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,4.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,5152.0,4426.0
12-04 09:48:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,4724.0,4152.0
12-04 09:48:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,5114.0,13979.0
12-04 09:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,4765.0,3617.0
12-04 09:49:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,2.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,5713.0,5283.0
12-04 09:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,6843.0,14880.0
12-04 09:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2447286272.0,1484845056.0,8828268544.0,20858675200.0,4653.0,3908.0
12-04 09:49:03,0.334,0.084,99.332,0.251,0.0,0.0,0.0,69632.0,0.0,14.0,2448543744.0,1484845056.0,8828280832.0,20857405440.0,8563.0,8185.0
12-04 09:49:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,2448670720.0,1484845056.0,8828280832.0,20857278464.0,10056.0,18291.0
12-04 09:49:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,2448670720.0,1484845056.0,8828280832.0,20857278464.0,8644.0,8062.0
12-04 09:49:06,0.416,0.083,99.417,0.083,0.0,0.0,0.0,102400.0,0.0,21.0,2450190336.0,1484845056.0,8828284928.0,20855754752.0,9419.0,7732.0
12-04 09:49:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,8.0,2450190336.0,1484845056.0,8828284928.0,20855754752.0,11114.0,20190.0
12-04 09:49:08,0.250,0.083,99.166,0.500,0.0,0.0,0.0,73728.0,0.0,19.0,2450190336.0,1484845056.0,8828284928.0,20855754752.0,9852.0,8831.0
12-04 09:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,2450186240.0,1484845056.0,8828289024.0,20855754752.0,8951.0,8522.0
12-04 09:49:10,0.416,0.166,99.418,0.0,0.0,0.0,0.0,106496.0,0.0,32.0,2450833408.0,1484845056.0,8828293120.0,20855103488.0,10371.0,19186.0
12-04 09:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,13.0,2450939904.0,1484845056.0,8828297216.0,20854992896.0,25784.0,25316.0
12-04 09:49:12,0.333,0.249,99.418,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,2450948096.0,1484845056.0,8828297216.0,20854984704.0,10040.0,8992.0
12-04 09:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,7778.0,15771.0
12-04 09:49:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,6033.0,5784.0
12-04 09:49:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,3346432.0,0.0,6.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,5614.0,5402.0
12-04 09:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,4815.0,13012.0
12-04 09:49:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,5028.0,4384.0
12-04 09:49:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,4188.0,2872.0
12-04 09:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451066880.0,1484845056.0,8828305408.0,20854857728.0,158232.0,25416.0
12-04 09:49:20,0.167,0.167,99.416,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2450788352.0,1484845056.0,8831393792.0,20852047872.0,3295541.0,145886.0
12-04 09:49:21,0.167,0.167,99.583,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2451030016.0,1484845056.0,8835088384.0,20848111616.0,4288994.0,171583.0
12-04 09:49:22,0.669,0.251,98.244,0.753,0.0,0.084,0.0,126976.0,0.0,15.0,2451910656.0,1484845056.0,8838479872.0,20843839488.0,4074230.0,273442.0
12-04 09:49:23,0.168,0.252,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452144128.0,1484845056.0,8842309632.0,20839776256.0,4260561.0,179238.0
12-04 09:49:24,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2452176896.0,1484845056.0,8846356480.0,20835696640.0,4506986.0,198295.0
12-04 09:49:25,0.251,0.418,99.163,0.0,0.0,0.167,0.0,98304.0,0.0,15.0,2452537344.0,1484845056.0,8850558976.0,20831133696.0,4742822.0,224534.0
12-04 09:49:26,0.250,0.250,99.416,0.0,0.0,0.083,0.0,94208.0,0.0,7.0,2452389888.0,1484845056.0,8852881408.0,20828958720.0,2741216.0,124719.0
12-04 09:49:27,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2452234240.0,1484845056.0,8856084480.0,20825911296.0,3350065.0,136623.0
12-04 09:49:28,0.836,0.251,98.495,0.334,0.0,0.084,0.0,73728.0,0.0,19.0,2457436160.0,1484845056.0,8858882048.0,20817911808.0,3453613.0,176603.0
12-04 09:49:29,0.671,0.335,98.324,0.503,0.0,0.168,0.0,69632.0,0.0,10.0,2458300416.0,1484845056.0,8863748096.0,20812181504.0,5099088.0,226299.0
12-04 09:49:30,0.921,0.084,98.494,0.251,0.0,0.251,0.0,90112.0,0.0,15.0,2459578368.0,1484845056.0,8868081664.0,20806569984.0,4968532.0,236489.0
12-04 09:49:31,0.586,0.335,98.075,0.753,0.0,0.251,0.0,184320.0,0.0,17.0,2460344320.0,1484845056.0,8873029632.0,20800856064.0,5624080.0,257674.0
12-04 09:49:32,0.335,0.419,98.660,0.335,0.0,0.251,0.0,77824.0,0.0,14.0,2460975104.0,1484845056.0,8877367296.0,20795887616.0,5017853.0,204670.0
12-04 09:49:33,0.668,0.417,98.080,0.501,0.0,0.334,0.0,77824.0,0.0,14.0,2461925376.0,1484845056.0,8882020352.0,20790284288.0,5111826.0,229371.0
12-04 09:49:34,0.833,0.333,98.083,0.417,0.0,0.333,0.0,77824.0,0.0,14.0,2462326784.0,1484845056.0,8886317056.0,20785586176.0,4768317.0,243638.0
12-04 09:49:35,0.751,0.334,98.247,0.417,0.0,0.250,0.0,77824.0,0.0,14.0,2463113216.0,1484845056.0,8890245120.0,20780871680.0,4538254.0,231699.0
12-04 09:49:36,0.419,0.335,98.659,0.419,0.0,0.168,0.0,159744.0,0.0,19.0,2464141312.0,1484845056.0,8894042112.0,20776046592.0,4490503.0,229557.0
12-04 09:49:37,0.503,0.251,98.407,0.503,0.0,0.335,0.0,98304.0,0.0,13.0,2464669696.0,1484845056.0,8898228224.0,20771332096.0,4686863.0,239920.0
12-04 09:49:38,0.502,0.251,98.577,0.418,0.0,0.251,0.0,77824.0,0.0,14.0,2465472512.0,1484845056.0,8902283264.0,20766474240.0,4322354.0,220858.0
12-04 09:49:39,0.585,0.251,98.413,0.418,0.0,0.334,0.0,77824.0,0.0,14.0,2465673216.0,1484845056.0,8906383360.0,20762173440.0,4656897.0,230020.0
12-04 09:49:40,0.502,0.335,98.494,0.418,0.0,0.251,0.0,73728.0,0.0,12.0,2466349056.0,1484845056.0,8910278656.0,20757602304.0,4322877.0,237299.0
12-04 09:49:41,0.502,0.335,98.494,0.418,0.0,0.251,0.0,151552.0,0.0,19.0,2467287040.0,1484845056.0,8914341888.0,20752601088.0,4800364.0,246825.0
12-04 09:49:42,0.335,0.586,98.243,0.586,0.0,0.251,0.0,94208.0,0.0,11.0,2467872768.0,1484845056.0,8918597632.0,20747759616.0,4692704.0,229197.0
12-04 09:49:43,0.251,0.502,98.661,0.418,0.0,0.167,0.0,77824.0,0.0,14.0,2468499456.0,1484845056.0,8922382336.0,20743348224.0,4354683.0,224555.0
12-04 09:49:44,0.335,0.335,98.576,0.419,0.0,0.335,0.0,73728.0,0.0,12.0,2469408768.0,1484845056.0,8926126080.0,20738695168.0,4315901.0,222268.0
12-04 09:49:45,0.502,0.167,98.661,0.418,0.0,0.251,0.0,118784.0,0.0,24.0,2470547456.0,1484845056.0,8930254848.0,20733427712.0,4861199.0,214409.0
12-04 09:49:46,0.417,0.417,98.664,0.417,0.0,0.083,0.0,159744.0,0.0,19.0,2471612416.0,1484845056.0,8934412288.0,20728205312.0,4775094.0,235057.0
12-04 09:49:47,0.418,0.418,98.662,0.418,0.0,0.084,0.0,77824.0,0.0,14.0,2472009728.0,1484845056.0,8938459136.0,20723761152.0,4376826.0,223780.0
12-04 09:49:48,0.334,0.334,98.331,0.668,0.0,0.334,0.0,102400.0,0.0,15.0,2472644608.0,1484845056.0,8942284800.0,20719300608.0,4327287.0,219945.0
12-04 09:49:49,0.667,0.417,98.167,0.417,0.0,0.333,0.0,86016.0,0.0,18.0,2473930752.0,1484845056.0,8946364416.0,20713934848.0,4535286.0,218350.0
12-04 09:49:50,0.503,0.419,98.575,0.419,0.0,0.084,0.0,7217152.0,0.0,21.0,2474344448.0,1484845056.0,8950640640.0,20709244928.0,4805563.0,220167.0
12-04 09:49:51,0.503,0.251,98.576,0.503,0.0,0.168,0.0,115073024.0,0.0,135.0,2474844160.0,1484845056.0,8954253312.0,20705132544.0,4209332.0,203371.0
12-04 09:49:52,0.586,0.418,98.326,0.418,0.0,0.251,0.0,135168.0,0.0,18.0,2475765760.0,1484845056.0,8958521344.0,20699942912.0,4996068.0,260288.0
12-04 09:49:53,0.251,0.167,98.997,0.501,0.0,0.084,0.0,77824.0,0.0,14.0,2476548096.0,1484845056.0,8961167360.0,20696514560.0,2848239.0,159669.0
12-04 09:49:54,0.083,0.083,99.165,0.668,0.0,0.0,0.0,98304.0,0.0,13.0,2477387776.0,1484845056.0,8961216512.0,20695625728.0,36036.0,39928.0
12-04 09:49:55,0.167,0.084,99.331,0.418,0.0,0.0,0.0,102400.0,0.0,15.0,2477985792.0,1484845056.0,8962015232.0,20694228992.0,800754.0,87227.0
12-04 09:49:56,0.334,0.417,98.666,0.500,0.0,0.083,0.0,139264.0,0.0,15.0,2478768128.0,1484845056.0,8963788800.0,20691673088.0,2190393.0,136024.0
12-04 09:49:57,0.419,0.419,98.492,0.503,0.0,0.168,0.0,81920.0,0.0,16.0,2479136768.0,1484845056.0,8968372224.0,20686721024.0,5117499.0,231283.0
12-04 09:49:58,0.586,0.586,97.990,0.503,0.0,0.335,0.0,81920.0,0.0,16.0,2481037312.0,1484845056.0,8976171008.0,20677021696.0,8801836.0,309998.0
12-04 09:49:59,0.671,0.336,98.070,0.755,0.0,0.168,0.0,102400.0,0.0,15.0,2485731328.0,1484845056.0,8980221952.0,20668276736.0,4527598.0,219921.0
12-04 09:50:00,0.251,0.752,98.162,0.501,0.0,0.334,0.0,114688.0,0.0,23.0,2486853632.0,1484845056.0,8986353664.0,20661022720.0,7095884.0,272517.0
12-04 09:50:01,0.335,0.502,98.410,0.502,0.0,0.251,0.0,143360.0,0.0,17.0,2486947840.0,1484845056.0,8991989760.0,20655292416.0,5770855.0,241427.0
12-04 09:50:02,0.917,0.334,98.082,0.500,0.0,0.167,0.0,73728.0,0.0,12.0,2488078336.0,1484845056.0,8996573184.0,20649578496.0,5213231.0,219757.0
12-04 09:50:03,0.251,0.335,98.828,0.502,0.0,0.084,0.0,77824.0,0.0,14.0,2488864768.0,1484845056.0,9001771008.0,20643594240.0,5826347.0,254156.0
12-04 09:50:04,0.168,0.168,98.908,0.588,0.0,0.168,0.0,77824.0,0.0,14.0,2489479168.0,1484845056.0,9006252032.0,20638498816.0,5369340.0,231769.0
12-04 09:50:05,0.584,0.500,98.165,0.500,0.0,0.250,0.0,77824.0,0.0,14.0,2489937920.0,1484845056.0,9010491392.0,20633800704.0,4426789.0,215304.0
12-04 09:50:06,0.419,0.251,98.659,0.503,0.0,0.168,0.0,180224.0,0.0,19.0,2490945536.0,1484845056.0,9014325248.0,20628959232.0,4698985.0,220562.0
12-04 09:50:07,0.168,0.336,98.490,0.839,0.0,0.168,0.0,102400.0,0.0,15.0,2491596800.0,1484845056.0,9018626048.0,20624007168.0,4497150.0,226771.0
12-04 09:50:08,0.668,0.334,98.329,0.501,0.0,0.167,0.0,81920.0,0.0,16.0,2492133376.0,1484845056.0,9022676992.0,20619419648.0,4730925.0,229328.0
12-04 09:50:09,1.338,0.251,97.742,0.418,0.0,0.251,0.0,81920.0,0.0,16.0,2492915712.0,1484845056.0,9026625536.0,20614688768.0,4722119.0,224882.0
12-04 09:50:10,0.671,0.335,98.491,0.419,0.0,0.084,0.0,81920.0,0.0,16.0,2494242816.0,1484845056.0,9030623232.0,20609363968.0,4564853.0,228210.0
12-04 09:50:11,0.501,0.334,98.497,0.417,0.0,0.250,0.0,151552.0,0.0,23.0,2494451712.0,1484845056.0,9034629120.0,20605149184.0,4316172.0,251841.0
12-04 09:50:12,0.501,0.585,98.162,0.752,0.0,0.0,0.0,102400.0,0.0,15.0,2495053824.0,1484845056.0,9038835712.0,20600340480.0,4560462.0,218085.0
12-04 09:50:13,0.336,0.336,98.742,0.336,0.0,0.252,0.0,86016.0,0.0,18.0,2495680512.0,1484845056.0,9042415616.0,20596133888.0,4376992.0,232740.0
12-04 09:50:14,0.586,0.419,98.409,0.419,0.0,0.168,0.0,86016.0,0.0,18.0,2496630784.0,1484845056.0,9046925312.0,20590673920.0,4862610.0,228987.0
12-04 09:50:15,0.419,0.335,98.660,0.419,0.0,0.168,0.0,86016.0,0.0,18.0,2497470464.0,1484845056.0,9050673152.0,20586086400.0,4460668.0,218830.0
12-04 09:50:16,0.671,0.168,98.659,0.419,0.0,0.084,0.0,147456.0,0.0,19.0,2500358144.0,1484845056.0,9054834688.0,20579037184.0,4677081.0,233628.0
12-04 09:50:17,0.419,0.168,98.658,0.587,0.0,0.168,0.0,114688.0,0.0,21.0,2500812800.0,1484845056.0,9058967552.0,20574449664.0,4543038.0,230703.0
12-04 09:50:18,0.503,0.335,98.743,0.419,0.0,0.0,0.0,90112.0,0.0,20.0,2501853184.0,1484845056.0,9062813696.0,20569563136.0,4482393.0,219302.0
12-04 09:50:19,0.334,0.251,98.746,0.418,0.0,0.251,0.0,90112.0,0.0,20.0,2502434816.0,1484845056.0,9067200512.0,20564594688.0,4669741.0,235414.0
12-04 09:50:20,0.336,0.252,98.909,0.336,0.0,0.168,0.0,94208.0,0.0,22.0,2503192576.0,1484845056.0,9070809088.0,20560228352.0,4387645.0,218387.0
12-04 09:50:21,0.585,0.334,98.246,0.501,0.0,0.334,0.0,120446976.0,0.0,158.0,2504151040.0,1484845056.0,9074675712.0,20555403264.0,4565156.0,224964.0
12-04 09:50:22,0.252,0.252,98.908,0.420,0.0,0.168,0.0,90112.0,0.0,20.0,2504400896.0,1484845056.0,9078693888.0,20551135232.0,4532176.0,228188.0
12-04 09:50:23,0.418,0.418,98.246,0.668,0.0,0.251,0.0,110592.0,0.0,19.0,2505121792.0,1484845056.0,9083305984.0,20545802240.0,4700414.0,210300.0
12-04 09:50:24,0.335,0.251,98.994,0.419,0.0,0.0,0.0,94208.0,0.0,22.0,2505678848.0,1484845056.0,9086193664.0,20542357504.0,3481555.0,178401.0
12-04 09:50:25,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,2506268672.0,1484845056.0,9086238720.0,20541722624.0,35479.0,46352.0
12-04 09:50:26,0.167,0.0,99.416,0.417,0.0,0.0,0.0,200704.0,0.0,25.0,2506883072.0,1484845056.0,9086513152.0,20540833792.0,449208.0,59784.0
12-04 09:50:27,0.251,0.334,98.747,0.501,0.0,0.167,0.0,94208.0,0.0,22.0,2507833344.0,1484845056.0,9088364544.0,20538032128.0,1971482.0,124220.0
12-04 09:50:28,0.335,0.503,98.409,0.419,0.0,0.335,0.0,90112.0,0.0,20.0,2508468224.0,1484845056.0,9094348800.0,20531412992.0,6770563.0,277224.0
12-04 09:50:29,0.334,0.167,98.746,0.418,0.0,0.334,0.0,94208.0,0.0,22.0,2509819904.0,1484845056.0,9097568256.0,20526841856.0,3849264.0,174708.0
12-04 09:50:30,0.421,0.168,98.570,0.673,0.0,0.168,0.0,110592.0,0.0,19.0,2510913536.0,1484845056.0,9105444864.0,20517871616.0,8434337.0,242024.0
12-04 09:50:31,0.586,0.418,98.243,0.502,0.0,0.251,0.0,180224.0,0.0,27.0,2512027648.0,1484845056.0,9111011328.0,20511191040.0,6346424.0,253001.0
12-04 09:50:32,2.265,0.168,96.980,0.503,0.0,0.084,0.0,90112.0,0.0,20.0,2527137792.0,1484845056.0,9115598848.0,20491493376.0,4915046.0,184358.0
12-04 09:50:33,8.924,0.250,90.158,0.500,0.0,0.167,0.0,90112.0,0.0,20.0,2541219840.0,1484845056.0,9121198080.0,20471812096.0,6424057.0,249647.0
12-04 09:50:34,9.220,0.168,87.259,3.353,0.0,0.0,0.0,516096.0,0.0,79.0,2544951296.0,1484845056.0,9126879232.0,20462399488.0,6517041.0,482342.0
12-04 09:50:35,8.598,0.083,90.484,0.751,0.0,0.083,0.0,176128.0,0.0,36.0,2545860608.0,1484845056.0,9130987520.0,20457381888.0,4377706.0,202031.0
12-04 09:50:36,2.831,0.416,95.837,0.833,0.0,0.083,0.0,188416.0,0.0,18.0,2545856512.0,1484845056.0,9135386624.0,20452986880.0,4993628.0,244633.0
12-04 09:50:37,0.168,0.168,99.413,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2546475008.0,1484845056.0,9139355648.0,20448399360.0,4728581.0,185160.0
12-04 09:50:38,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2546143232.0,1484845056.0,9142988800.0,20445097984.0,3932617.0,160917.0
12-04 09:50:39,0.168,0.335,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2546274304.0,1484845056.0,9147445248.0,20440510464.0,4978999.0,190053.0
12-04 09:50:40,0.333,0.583,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2546319360.0,1484845056.0,9151606784.0,20436303872.0,4460819.0,185493.0
12-04 09:50:41,0.502,0.334,98.579,0.502,0.0,0.084,0.0,192512.0,0.0,18.0,2548101120.0,1484845056.0,9154936832.0,20431192064.0,4364353.0,282794.0
12-04 09:50:42,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2548178944.0,1484845056.0,9158778880.0,20427272192.0,4152548.0,160940.0
12-04 09:50:43,0.585,0.334,98.077,0.753,0.0,0.251,0.0,114688.0,0.0,11.0,2549026816.0,1484845056.0,9162756096.0,20422447104.0,4485553.0,267546.0
12-04 09:50:44,0.335,0.335,98.575,0.754,0.0,0.0,0.0,122880.0,0.0,15.0,2550398976.0,1484845056.0,9165574144.0,20418256896.0,3075046.0,216286.0
12-04 09:50:45,0.251,0.168,98.743,0.671,0.0,0.168,0.0,122880.0,0.0,15.0,2551255040.0,1484845056.0,9170194432.0,20412780544.0,5033133.0,242396.0
12-04 09:50:46,0.585,0.167,98.496,0.585,0.0,0.167,0.0,176128.0,0.0,19.0,2552692736.0,1484845056.0,9174233088.0,20407304192.0,4617721.0,259967.0
12-04 09:50:47,0.585,0.334,98.246,0.501,0.0,0.334,0.0,94208.0,0.0,10.0,2553135104.0,1484845056.0,9178869760.0,20402225152.0,5457458.0,296158.0
12-04 09:50:48,0.417,0.417,98.415,0.500,0.0,0.250,0.0,94208.0,0.0,10.0,2554806272.0,1484845056.0,9181913088.0,20397510656.0,3576537.0,240072.0
12-04 09:50:49,0.251,0.418,97.157,2.090,0.0,0.084,0.0,52629504.0,0.0,60.0,2555465728.0,1484845056.0,9185501184.0,20393263104.0,3977392.0,235788.0
12-04 09:50:50,0.168,0.419,96.985,2.345,0.0,0.084,0.0,61145088.0,0.0,80.0,2556571648.0,1484845056.0,9189847040.0,20387811328.0,4975535.0,251298.0
12-04 09:50:51,0.084,0.0,99.165,0.752,0.0,0.0,0.0,167936.0,0.0,14.0,2557984768.0,1484845056.0,9190068224.0,20386177024.0,183301.0,93346.0
12-04 09:50:52,0.0,0.083,99.332,0.584,0.0,0.0,0.0,159744.0,0.0,18.0,2559229952.0,1484845056.0,9190092800.0,20384907264.0,417990.0,112204.0
12-04 09:50:53,0.754,0.335,98.325,0.503,0.0,0.084,0.0,94208.0,0.0,10.0,2562080768.0,1484845056.0,9194655744.0,20377493504.0,5179398.0,298434.0
12-04 09:50:54,0.419,0.335,98.409,0.586,0.0,0.251,0.0,94208.0,0.0,10.0,2562686976.0,1484845056.0,9201033216.0,20370509824.0,6801944.0,294792.0
12-04 09:50:55,0.418,0.418,98.411,0.502,0.0,0.251,0.0,94208.0,0.0,10.0,2564444160.0,1484845056.0,9206370304.0,20363415552.0,6208364.0,296677.0
12-04 09:50:56,0.335,0.168,98.576,0.838,0.0,0.084,0.0,274432.0,0.0,28.0,2565017600.0,1484845056.0,9211179008.0,20358033408.0,5415126.0,265372.0
12-04 09:50:57,0.252,0.0,98.992,0.672,0.0,0.084,0.0,122880.0,0.0,15.0,2566139904.0,1484845056.0,9215483904.0,20352606208.0,4648677.0,234176.0
12-04 09:50:58,0.167,0.083,99.166,0.584,0.0,0.0,0.0,98304.0,0.0,14.0,2567426048.0,1484845056.0,9215594496.0,20351209472.0,439422.0,112163.0
12-04 09:50:59,0.334,0.167,98.914,0.501,0.0,0.084,0.0,94208.0,0.0,10.0,2568372224.0,1484845056.0,9217839104.0,20348018688.0,2456451.0,198598.0
12-04 09:51:00,0.0,0.084,99.247,0.585,0.0,0.084,0.0,94208.0,0.0,10.0,2569502720.0,1484845056.0,9219502080.0,20345225216.0,1984960.0,176233.0
12-04 09:51:01,0.251,0.084,98.994,0.503,0.0,0.168,0.0,167936.0,0.0,15.0,2570399744.0,1484845056.0,9222287360.0,20341542912.0,3082020.0,231412.0
12-04 09:51:02,0.336,0.252,98.406,0.839,0.0,0.168,0.0,118784.0,0.0,13.0,2571862016.0,1484845056.0,9229348864.0,20333019136.0,7877065.0,326661.0
12-04 09:51:03,0.252,0.252,98.573,0.840,0.0,0.084,0.0,122880.0,0.0,15.0,2572865536.0,1484845056.0,9235218432.0,20326146048.0,6751091.0,318418.0
12-04 09:51:04,0.335,0.168,98.911,0.503,0.0,0.084,0.0,98304.0,0.0,14.0,2574135296.0,1484845056.0,9239171072.0,20320923648.0,4304438.0,249616.0
12-04 09:51:05,0.251,0.251,98.911,0.503,0.0,0.084,0.0,94208.0,0.0,10.0,2575208448.0,1484845056.0,9245462528.0,20313559040.0,7047948.0,305023.0
12-04 09:51:06,0.167,0.334,98.749,0.584,0.0,0.167,0.0,163840.0,0.0,15.0,2576392192.0,1484845056.0,9249247232.0,20308590592.0,4479845.0,247017.0
12-04 09:51:07,0.334,0.585,98.579,0.502,0.0,0.0,0.0,94208.0,0.0,10.0,2577592320.0,1484845056.0,9255428096.0,20301209600.0,6874156.0,307227.0
12-04 09:51:08,0.418,0.418,98.244,0.753,0.0,0.167,0.0,122880.0,0.0,15.0,2578608128.0,1484845056.0,9259618304.0,20296003584.0,4482317.0,269540.0
12-04 09:51:09,0.500,0.584,98.082,0.667,0.0,0.167,0.0,122880.0,0.0,15.0,2579759104.0,1484845056.0,9264451584.0,20290019328.0,5523820.0,280988.0
12-04 09:51:10,0.252,0.336,98.574,0.671,0.0,0.168,0.0,155648.0,0.0,21.0,2581217280.0,1484845056.0,9268359168.0,20284653568.0,4516723.0,272508.0
12-04 09:51:11,0.251,0.335,98.826,0.419,0.0,0.168,0.0,167936.0,0.0,19.0,2582052864.0,1484845056.0,9273356288.0,20278820864.0,5740632.0,303288.0
12-04 09:51:12,0.168,0.251,98.827,0.586,0.0,0.168,0.0,94208.0,0.0,10.0,2583687168.0,1484845056.0,9278468096.0,20272074752.0,5672091.0,277837.0
12-04 09:51:13,0.501,0.418,98.329,0.585,0.0,0.167,0.0,94208.0,0.0,10.0,2584936448.0,1484845056.0,9282441216.0,20266852352.0,4659032.0,268751.0
12-04 09:51:14,0.252,0.252,98.742,0.503,0.0,0.252,0.0,122880.0,0.0,15.0,2585952256.0,1484845056.0,9285869568.0,20262408192.0,3973892.0,236399.0
12-04 09:51:15,0.585,0.251,98.411,0.585,0.0,0.167,0.0,122880.0,0.0,15.0,2586968064.0,1484845056.0,9290584064.0,20256677888.0,5110459.0,261631.0
12-04 09:51:16,0.418,0.251,98.410,0.669,0.0,0.251,0.0,229376.0,0.0,22.0,2587643904.0,1484845056.0,9295368192.0,20251217920.0,5210101.0,295398.0
12-04 09:51:17,0.251,0.168,98.744,0.586,0.0,0.251,0.0,122880.0,0.0,15.0,2589179904.0,1484845056.0,9298419712.0,20246630400.0,3882037.0,258576.0
12-04 09:51:18,0.251,0.501,98.580,0.418,0.0,0.251,0.0,102400.0,0.0,16.0,2589982720.0,1484845056.0,9302695936.0,20241551360.0,4503825.0,250531.0
12-04 09:51:19,0.419,0.335,98.492,0.586,0.0,0.168,0.0,122880.0,0.0,15.0,2591293440.0,1484845056.0,9307369472.0,20235567104.0,5523564.0,278271.0
12-04 09:51:20,0.335,0.167,98.745,0.586,0.0,0.167,0.0,122880.0,0.0,15.0,2592387072.0,1484845056.0,9311371264.0,20230471680.0,4209390.0,195936.0
12-04 09:51:21,0.0,0.250,97.496,2.254,0.0,0.0,0.0,125784064.0,0.0,146.0,2593275904.0,1484845056.0,9311404032.0,20229550080.0,102425.0,104523.0
12-04 09:51:22,0.167,0.0,99.248,0.585,0.0,0.0,0.0,118784.0,0.0,13.0,2594385920.0,1484845056.0,9311436800.0,20228407296.0,88536.0,99491.0
12-04 09:51:23,0.084,0.084,99.248,0.585,0.0,0.0,0.0,126976.0,0.0,17.0,2598789120.0,1484845056.0,9311469568.0,20223971328.0,84533.0,88152.0
12-04 09:51:24,0.0,0.084,99.332,0.585,0.0,0.0,0.0,131072.0,0.0,19.0,2599264256.0,1484845056.0,9311502336.0,20223463424.0,85898.0,88405.0
12-04 09:51:25,0.167,0.083,99.250,0.417,0.0,0.083,0.0,98304.0,0.0,14.0,2599870464.0,1484845056.0,9311531008.0,20222828544.0,86313.0,99613.0
12-04 09:51:26,0.083,0.083,99.249,0.584,0.0,0.0,0.0,212992.0,0.0,21.0,2600599552.0,1484845056.0,9311563776.0,20222066688.0,85247.0,88856.0
12-04 09:51:27,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2601328640.0,1484845056.0,9311596544.0,20221304832.0,83134.0,85073.0
12-04 09:51:28,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2602311680.0,1484845056.0,9311629312.0,20220289024.0,85627.0,97638.0
12-04 09:51:29,0.083,0.0,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,2602786816.0,1484845056.0,9311662080.0,20219781120.0,84448.0,86761.0
12-04 09:51:30,0.083,0.167,99.165,0.584,0.0,0.0,0.0,126976.0,0.0,17.0,2603524096.0,1484845056.0,9311694848.0,20219011072.0,87174.0,89600.0
12-04 09:51:31,0.167,0.0,99.332,0.501,0.0,0.0,0.0,208896.0,0.0,28.0,2603876352.0,1484845056.0,9311723520.0,20218630144.0,85612.0,89080.0
12-04 09:51:32,0.166,0.166,99.002,0.582,0.0,0.083,0.0,118784.0,0.0,13.0,2603839488.0,1484845056.0,9311760384.0,20218630144.0,88537.0,91457.0
12-04 09:51:33,0.084,0.0,99.331,0.585,0.0,0.0,0.0,122880.0,0.0,15.0,2604187648.0,1484845056.0,9311793152.0,20218249216.0,84160.0,85886.0
12-04 09:51:34,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,2604662784.0,1484845056.0,9311825920.0,20217741312.0,86148.0,90464.0
12-04 09:51:35,0.083,0.250,98.834,0.833,0.0,0.0,0.0,122880.0,0.0,15.0,2605391872.0,1484845056.0,9311858688.0,20216979456.0,85933.0,88626.0
12-04 09:51:36,0.167,0.083,99.083,0.667,0.0,0.0,0.0,196608.0,0.0,20.0,2605740032.0,1484845056.0,9311891456.0,20216598528.0,83853.0,85765.0
12-04 09:51:37,0.167,0.167,99.083,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2606215168.0,1484845056.0,9311924224.0,20216090624.0,89076.0,100456.0
12-04 09:51:38,0.084,0.0,99.415,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,2607071232.0,1484845056.0,9311956992.0,20215201792.0,85017.0,87813.0
12-04 09:51:39,0.0,0.083,99.332,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,2608054272.0,1484845056.0,9311989760.0,20214185984.0,88221.0,91977.0
12-04 09:51:40,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2608783360.0,1484845056.0,9312022528.0,20213424128.0,84528.0,95363.0
12-04 09:51:41,0.917,0.083,96.831,2.168,0.0,0.0,0.0,3248128.0,0.0,48.0,2621808640.0,1484845056.0,9314775040.0,20197646336.0,6220787.0,4005206.0
12-04 09:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,26.0,2622156800.0,1484845056.0,9314967552.0,20197105664.0,25530.0,2310905.0
12-04 09:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2622156800.0,1484845056.0,9314967552.0,20197105664.0,5245.0,13979.0
12-04 09:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2622156800.0,1484845056.0,9314967552.0,20197105664.0,5085.0,4488.0
12-04 09:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2622156800.0,1484845056.0,9314967552.0,20197105664.0,5481.0,5294.0
12-04 09:51:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2622156800.0,1484845056.0,9314967552.0,20197105664.0,6294.0,15977.0
12-04 09:51:47,0.167,0.083,98.916,0.834,0.0,0.0,0.0,131072.0,0.0,15.0,2622492672.0,1484845056.0,9315004416.0,20196732928.0,97483.0,99309.0
12-04 09:51:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2622492672.0,1484845056.0,9315004416.0,20196732928.0,3810.0,2876.0
12-04 09:51:49,0.167,0.083,98.999,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,2622550016.0,1484845056.0,9315041280.0,20196638720.0,91008.0,103529.0
12-04 09:51:50,0.167,0.083,99.249,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,2623389696.0,1484845056.0,9315074048.0,20195766272.0,90848.0,93117.0
12-04 09:51:51,0.334,0.0,98.914,0.752,0.0,0.0,0.0,212992.0,0.0,18.0,2623979520.0,1484845056.0,9315110912.0,20195139584.0,90212.0,92954.0
12-04 09:51:52,0.084,0.084,99.332,0.501,0.0,0.0,0.0,155648.0,0.0,14.0,2624327680.0,1484845056.0,9315143680.0,20194758656.0,92124.0,103910.0
12-04 09:51:53,0.083,0.083,98.999,0.834,0.0,0.0,0.0,118784.0,0.0,11.0,2624544768.0,1484845056.0,9315180544.0,20194504704.0,91813.0,94903.0
12-04 09:51:54,0.083,0.083,99.500,0.333,0.0,0.0,0.0,98304.0,0.0,12.0,2624765952.0,1484845056.0,9315213312.0,20194250752.0,90994.0,93077.0
12-04 09:51:55,0.167,0.083,98.917,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,2624978944.0,1484845056.0,9315254272.0,20193996800.0,91085.0,103092.0
12-04 09:51:56,0.084,0.0,99.582,0.334,0.0,0.0,0.0,212992.0,0.0,22.0,2625073152.0,1484845056.0,9315287040.0,20193869824.0,91024.0,92670.0
12-04 09:51:57,0.167,0.083,99.167,0.583,0.0,0.0,0.0,98304.0,0.0,10.0,2625036288.0,1484845056.0,9315323904.0,20193869824.0,91647.0,93518.0
12-04 09:51:58,2.504,0.083,96.745,0.668,0.0,0.0,0.0,118784.0,0.0,11.0,2643791872.0,1484845056.0,9315360768.0,20175077376.0,92152.0,96596.0
12-04 09:51:59,8.333,0.083,91.0,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,2648457216.0,1484845056.0,9315393536.0,20170379264.0,92628.0,95172.0
12-04 09:52:00,3.503,0.083,95.913,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2657435648.0,1484845056.0,9315430400.0,20161363968.0,92705.0,94261.0
12-04 09:52:01,0.083,0.0,99.333,0.500,0.0,0.083,0.0,188416.0,0.0,16.0,2657349632.0,1484845056.0,9315467264.0,20161413120.0,91190.0,102347.0
12-04 09:52:02,0.083,0.083,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,2657443840.0,1484845056.0,9315500032.0,20161286144.0,91137.0,92749.0
12-04 09:52:03,0.083,0.083,99.167,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,2649026560.0,1484845056.0,9315536896.0,20169666560.0,89647.0,91595.0
12-04 09:52:04,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,2648989696.0,1484845056.0,9315573760.0,20169666560.0,96456.0,107175.0
12-04 09:52:05,0.334,0.083,99.249,0.334,0.0,0.0,0.0,98304.0,0.0,12.0,2648956928.0,1484845056.0,9315606528.0,20169666560.0,89721.0,91397.0
12-04 09:52:06,0.0,0.083,99.499,0.417,0.0,0.0,0.0,188416.0,0.0,21.0,2649047040.0,1484845056.0,9315643392.0,20169539584.0,93987.0,96327.0
12-04 09:52:07,0.167,0.083,99.166,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2649137152.0,1484845056.0,9315680256.0,20169412608.0,94317.0,106936.0
12-04 09:52:08,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,2649731072.0,1484845056.0,9315721216.0,20168777728.0,94985.0,97711.0
12-04 09:52:09,0.585,0.084,98.913,0.418,0.0,0.0,0.0,98304.0,0.0,10.0,2650574848.0,1484845056.0,9315758080.0,20167897088.0,95255.0,97448.0
12-04 09:52:10,0.167,0.083,99.416,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,2651553792.0,1484845056.0,9315794944.0,20166881280.0,93505.0,104145.0
12-04 09:52:11,0.083,0.167,99.333,0.417,0.0,0.0,0.0,159744.0,0.0,15.0,2652028928.0,1484845056.0,9315827712.0,20166373376.0,104613.0,105811.0
12-04 09:52:12,0.167,0.083,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,2652246016.0,1484845056.0,9315864576.0,20166119424.0,93318.0,95213.0
12-04 09:52:13,0.0,0.084,99.582,0.334,0.0,0.0,0.0,118784.0,0.0,11.0,2652336128.0,1484845056.0,9315901440.0,20165992448.0,111067.0,114006.0
12-04 09:52:14,0.083,0.083,99.666,0.167,0.0,0.0,0.0,73728.0,0.0,9.0,2652303360.0,1484845056.0,9315934208.0,20165992448.0,88420.0,90939.0
12-04 09:52:15,0.0,0.083,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,2652266496.0,1484845056.0,9315971072.0,20165992448.0,90649.0,92386.0
12-04 09:52:16,0.167,0.0,99.666,0.167,0.0,0.0,0.0,143360.0,0.0,14.0,2652356608.0,1484845056.0,9316007936.0,20165865472.0,97450.0,102837.0
12-04 09:52:17,0.167,0.083,99.334,0.416,0.0,0.0,0.0,98304.0,0.0,10.0,2652319744.0,1484845056.0,9316044800.0,20165865472.0,89939.0,101892.0
12-04 09:52:18,0.920,0.0,98.746,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,2652286976.0,1484845056.0,9316077568.0,20165865472.0,90299.0,91985.0
12-04 09:52:19,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,2652250112.0,1484845056.0,9316114432.0,20165865472.0,90889.0,92167.0
12-04 09:52:20,0.333,0.250,98.751,0.666,0.0,0.0,0.0,139264.0,0.0,15.0,2652848128.0,1484845056.0,9316151296.0,20165230592.0,92160.0,104195.0
12-04 09:52:21,0.0,0.0,99.500,0.417,0.0,0.083,0.0,167936.0,0.0,19.0,2653196288.0,1484845056.0,9316184064.0,20164849664.0,87398.0,88216.0
12-04 09:52:22,0.250,0.083,99.333,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,2653163520.0,1484845056.0,9316216832.0,20164849664.0,91215.0,93794.0
12-04 09:52:23,0.334,0.083,98.999,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2653126656.0,1484845056.0,9316253696.0,20164849664.0,90665.0,102705.0
12-04 09:52:24,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,2653220864.0,1484845056.0,9316286464.0,20164722688.0,90956.0,92330.0
12-04 09:52:25,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2653184000.0,1484845056.0,9316323328.0,20164722688.0,90929.0,93845.0
12-04 09:52:26,0.0,0.167,99.249,0.584,0.0,0.0,0.0,241664.0,0.0,20.0,2653147136.0,1484845056.0,9316360192.0,20164722688.0,93891.0,105695.0
12-04 09:52:27,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2653114368.0,1484845056.0,9316392960.0,20164722688.0,88975.0,90207.0
12-04 09:52:28,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2653585408.0,1484845056.0,9316429824.0,20164214784.0,91959.0,94315.0
12-04 09:52:29,0.083,0.250,99.250,0.417,0.0,0.0,0.0,106496.0,0.0,16.0,2654060544.0,1484845056.0,9316462592.0,20163706880.0,90684.0,102420.0
12-04 09:52:30,0.084,0.0,99.332,0.585,0.0,0.0,0.0,118784.0,0.0,11.0,2655420416.0,1484845056.0,9316499456.0,20162310144.0,90327.0,92450.0
12-04 09:52:31,0.083,0.167,99.167,0.500,0.0,0.083,0.0,167936.0,0.0,17.0,2655383552.0,1484845056.0,9316536320.0,20162310144.0,93393.0,95705.0
12-04 09:52:32,0.919,0.084,98.580,0.418,0.0,0.0,0.0,98304.0,0.0,10.0,2655473664.0,1484845056.0,9316573184.0,20162183168.0,93507.0,104402.0
12-04 09:52:33,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2655436800.0,1484845056.0,9316610048.0,20162183168.0,91082.0,92706.0
12-04 09:52:34,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,2655531008.0,1484845056.0,9316642816.0,20162056192.0,92997.0,95306.0
12-04 09:52:35,0.083,0.083,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,2655875072.0,1484845056.0,9316679680.0,20161675264.0,92733.0,104922.0
12-04 09:52:36,0.250,0.083,99.083,0.583,0.0,0.0,0.0,163840.0,0.0,17.0,2659397632.0,1484845056.0,9316712448.0,20158119936.0,90324.0,91526.0
12-04 09:52:37,0.083,0.083,99.166,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,2659487744.0,1484845056.0,9316749312.0,20157992960.0,92647.0,93952.0
12-04 09:52:38,0.083,0.167,99.249,0.417,0.0,0.083,0.0,102400.0,0.0,14.0,2659450880.0,1484845056.0,9316786176.0,20157992960.0,92059.0,95945.0
12-04 09:52:39,0.083,0.0,99.082,0.835,0.0,0.0,0.0,114688.0,0.0,9.0,2659667968.0,1484845056.0,9316823040.0,20157739008.0,90526.0,92305.0
12-04 09:52:40,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,2660270080.0,1484845056.0,9316855808.0,20157104128.0,91489.0,93263.0
12-04 09:52:41,0.083,0.167,99.0,0.750,0.0,0.0,0.0,196608.0,0.0,19.0,2660614144.0,1484845056.0,9316892672.0,20156723200.0,107742.0,111157.0
12-04 09:52:42,0.084,0.0,99.165,0.752,0.0,0.0,0.0,126976.0,0.0,15.0,2660573184.0,1484845056.0,9316933632.0,20156723200.0,92106.0,93902.0
12-04 09:52:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,2660540416.0,1484845056.0,9316966400.0,20156723200.0,90205.0,91238.0
12-04 09:52:44,0.250,0.083,98.917,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,2660503552.0,1484845056.0,9317003264.0,20156723200.0,91876.0,103280.0
12-04 09:52:45,0.0,0.083,99.166,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,2660847616.0,1484845056.0,9317040128.0,20156342272.0,93826.0,95385.0
12-04 09:52:46,0.0,0.083,99.416,0.501,0.0,0.0,0.0,172032.0,0.0,19.0,2660941824.0,1484845056.0,9317072896.0,20156215296.0,91721.0,94669.0
12-04 09:52:47,0.083,0.083,98.497,1.252,0.0,0.083,0.0,217088.0,0.0,29.0,2660896768.0,1484845056.0,9317117952.0,20156215296.0,152502.0,165314.0
12-04 09:52:48,0.418,0.084,98.244,1.171,0.0,0.084,0.0,3395584.0,0.0,44.0,2660839424.0,1484845056.0,9320366080.0,20153024512.0,6802977.0,6890768.0
12-04 09:52:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2660839424.0,1484845056.0,9320366080.0,20153024512.0,6855.0,6265.0
12-04 09:52:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661474304.0,1484845056.0,9320366080.0,20152389632.0,7004.0,16894.0
12-04 09:52:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2661474304.0,1484845056.0,9320366080.0,20152389632.0,4654.0,4061.0
12-04 09:52:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,2661474304.0,1484845056.0,9320366080.0,20152389632.0,4203.0,2931.0
12-04 09:52:53,0.0,0.0,99.499,0.501,0.0,0.0,0.0,110592.0,0.0,14.0,2661441536.0,1484845056.0,9320398848.0,20152389632.0,98082.0,110641.0
12-04 09:52:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2661441536.0,1484845056.0,9320398848.0,20152389632.0,3930.0,2856.0
12-04 09:52:55,0.0,0.0,99.333,0.667,0.0,0.0,0.0,147456.0,0.0,15.0,2661408768.0,1484845056.0,9320431616.0,20152389632.0,97381.0,98527.0
12-04 09:52:56,0.0,0.083,99.333,0.584,0.0,0.0,0.0,212992.0,0.0,17.0,2661523456.0,1484845056.0,9320443904.0,20152262656.0,97744.0,109007.0
12-04 09:52:57,0.083,0.167,99.500,0.250,0.0,0.0,0.0,77824.0,0.0,9.0,2661486592.0,1484845056.0,9320480768.0,20152262656.0,97672.0,100793.0
12-04 09:52:58,0.083,0.083,99.334,0.416,0.0,0.083,0.0,98304.0,0.0,10.0,2661449728.0,1484845056.0,9320517632.0,20152262656.0,96804.0,99082.0
12-04 09:52:59,0.083,0.250,99.083,0.583,0.0,0.0,0.0,122880.0,0.0,11.0,2661412864.0,1484845056.0,9320554496.0,20152262656.0,97761.0,109775.0
12-04 09:53:00,0.0,0.0,99.582,0.418,0.0,0.0,0.0,106496.0,0.0,14.0,2661371904.0,1484845056.0,9320595456.0,20152262656.0,97562.0,98480.0
12-04 09:53:01,0.083,0.083,99.417,0.416,0.0,0.0,0.0,200704.0,0.0,18.0,2661335040.0,1484845056.0,9320632320.0,20152262656.0,96518.0,97529.0
12-04 09:53:02,0.083,0.250,99.083,0.583,0.0,0.0,0.0,122880.0,0.0,11.0,2661298176.0,1484845056.0,9320669184.0,20152262656.0,98080.0,111091.0
12-04 09:53:03,0.250,0.083,98.833,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,2661257216.0,1484845056.0,9320710144.0,20152262656.0,97760.0,99347.0
12-04 09:53:04,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,2661347328.0,1484845056.0,9320747008.0,20152135680.0,97359.0,97930.0
12-04 09:53:05,0.083,0.0,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,11.0,2661437440.0,1484845056.0,9320783872.0,20152008704.0,97094.0,108116.0
12-04 09:53:06,0.083,0.083,99.082,0.751,0.0,0.0,0.0,196608.0,0.0,18.0,2661396480.0,1484845056.0,9320824832.0,20152008704.0,99630.0,101808.0
12-04 09:53:07,0.167,0.083,99.250,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,2661318656.0,1484845056.0,9320869888.0,20152041472.0,101138.0,102803.0
12-04 09:53:08,0.166,0.166,99.085,0.499,0.0,0.083,0.0,98304.0,0.0,10.0,2661314560.0,1484845056.0,9320906752.0,20152008704.0,95270.0,106652.0
12-04 09:53:09,0.0,0.0,99.582,0.418,0.0,0.0,0.0,102400.0,0.0,10.0,2661277696.0,1484845056.0,9320943616.0,20152008704.0,101409.0,102427.0
12-04 09:53:10,0.083,0.083,99.249,0.584,0.0,0.0,0.0,98304.0,0.0,8.0,2661888000.0,1484845056.0,9320984576.0,20151357440.0,100990.0,101833.0
12-04 09:53:11,0.167,0.083,99.249,0.500,0.0,0.0,0.0,163840.0,0.0,13.0,2661830656.0,1484845056.0,9321025536.0,20151373824.0,119808.0,124597.0
12-04 09:53:12,0.0,0.083,99.083,0.834,0.0,0.0,0.0,118784.0,0.0,9.0,2661793792.0,1484845056.0,9321062400.0,20151373824.0,97898.0,98621.0
12-04 09:53:13,0.084,0.0,99.415,0.501,0.0,0.0,0.0,102400.0,0.0,12.0,2661752832.0,1484845056.0,9321103360.0,20151373824.0,98462.0,99976.0
12-04 09:53:14,0.0,0.083,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2661842944.0,1484845056.0,9321140224.0,20151246848.0,100520.0,105284.0
12-04 09:53:15,0.0,0.167,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,2661801984.0,1484845056.0,9321181184.0,20151246848.0,99529.0,101559.0
12-04 09:53:16,0.0,0.0,99.499,0.501,0.0,0.0,0.0,184320.0,0.0,18.0,2661761024.0,1484845056.0,9321222144.0,20151246848.0,97254.0,99313.0
12-04 09:53:17,0.167,0.083,98.918,0.833,0.0,0.0,0.0,118784.0,0.0,9.0,2661724160.0,1484845056.0,9321259008.0,20151246848.0,97181.0,108743.0
12-04 09:53:18,0.0,0.083,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,2661683200.0,1484845056.0,9321299968.0,20151246848.0,94060.0,96077.0
12-04 09:53:19,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,2661773312.0,1484845056.0,9321336832.0,20151119872.0,94486.0,95482.0
12-04 09:53:20,0.167,0.083,99.167,0.500,0.0,0.083,0.0,98304.0,0.0,10.0,2661736448.0,1484845056.0,9321373696.0,20151119872.0,99859.0,103964.0
12-04 09:53:21,0.0,0.0,99.247,0.753,0.0,0.0,0.0,188416.0,0.0,14.0,2661826560.0,1484845056.0,9321410560.0,20150992896.0,114636.0,117173.0
12-04 09:53:22,0.250,0.0,99.0,0.750,0.0,0.0,0.0,126976.0,0.0,15.0,2661785600.0,1484845056.0,9321451520.0,20150992896.0,96810.0,99224.0
12-04 09:53:23,0.0,0.167,99.332,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,2661748736.0,1484845056.0,9321488384.0,20150992896.0,100427.0,111820.0
12-04 09:53:24,0.083,0.0,99.166,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2661711872.0,1484845056.0,9321525248.0,20150992896.0,95680.0,97705.0
12-04 09:53:25,0.0,0.0,99.248,0.752,0.0,0.0,0.0,126976.0,0.0,15.0,2661797888.0,1484845056.0,9321566208.0,20150865920.0,93753.0,95295.0
12-04 09:53:26,0.0,0.0,99.499,0.501,0.0,0.0,0.0,212992.0,0.0,22.0,2661888000.0,1484845056.0,9321603072.0,20150738944.0,116144.0,127889.0
12-04 09:53:27,0.0,0.0,99.416,0.584,0.0,0.0,0.0,98304.0,0.0,10.0,2661851136.0,1484845056.0,9321639936.0,20150738944.0,96336.0,97597.0
12-04 09:53:28,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2661814272.0,1484845056.0,9321676800.0,20150738944.0,94568.0,95691.0
12-04 09:53:29,0.083,0.0,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2661777408.0,1484845056.0,9321713664.0,20150738944.0,99427.0,112041.0
12-04 09:53:30,0.084,0.084,99.332,0.501,0.0,0.0,0.0,135168.0,0.0,19.0,2662756352.0,1484845056.0,9321758720.0,20149714944.0,99202.0,101006.0
12-04 09:53:31,0.167,0.083,99.167,0.583,0.0,0.0,0.0,167936.0,0.0,13.0,2662711296.0,1484845056.0,9321795584.0,20149723136.0,98848.0,101881.0
12-04 09:53:32,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2662674432.0,1484845056.0,9321832448.0,20149723136.0,95428.0,106284.0
12-04 09:53:33,0.084,0.084,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,2662637568.0,1484845056.0,9321869312.0,20149723136.0,94783.0,95937.0
12-04 09:53:34,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,10.0,2662727680.0,1484845056.0,9321906176.0,20149596160.0,100615.0,101747.0
12-04 09:53:35,0.083,0.083,99.250,0.583,0.0,0.0,0.0,102400.0,0.0,12.0,2662686720.0,1484845056.0,9321947136.0,20149596160.0,99585.0,110875.0
12-04 09:53:36,0.083,0.083,99.250,0.500,0.0,0.083,0.0,188416.0,0.0,16.0,2662776832.0,1484845056.0,9321984000.0,20149469184.0,94095.0,95946.0
12-04 09:53:37,0.083,0.0,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,2662735872.0,1484845056.0,9322024960.0,20149469184.0,100227.0,103156.0
12-04 09:53:38,0.083,0.083,98.998,0.835,0.0,0.0,0.0,122880.0,0.0,11.0,2662699008.0,1484845056.0,9322061824.0,20149469184.0,117117.0,129484.0
12-04 09:53:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,2662637568.0,1484845056.0,9322106880.0,20149485568.0,99297.0,100827.0
12-04 09:53:40,0.167,0.083,99.0,0.750,0.0,0.0,0.0,122880.0,0.0,11.0,2662567936.0,1484845056.0,9322143744.0,20149518336.0,97163.0,99188.0
12-04 09:53:41,0.0,0.0,99.499,0.501,0.0,0.0,0.0,172032.0,0.0,17.0,2662653952.0,1484845056.0,9322184704.0,20149391360.0,114121.0,124864.0
12-04 09:53:42,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,2662617088.0,1484845056.0,9322221568.0,20149391360.0,96141.0,97321.0
12-04 09:53:43,0.084,0.0,99.164,0.753,0.0,0.0,0.0,122880.0,0.0,11.0,2662580224.0,1484845056.0,9322258432.0,20149391360.0,97472.0,98165.0
12-04 09:53:44,0.0,0.083,99.082,0.835,0.0,0.0,0.0,126976.0,0.0,15.0,2662666240.0,1484845056.0,9322299392.0,20149264384.0,96577.0,108055.0
12-04 09:53:45,0.250,0.0,99.333,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,2662629376.0,1484845056.0,9322336256.0,20149264384.0,97089.0,99823.0
12-04 09:53:46,0.167,0.083,99.167,0.583,0.0,0.0,0.0,172032.0,0.0,15.0,2662592512.0,1484845056.0,9322373120.0,20149264384.0,96115.0,100605.0
12-04 09:53:47,0.0,0.167,99.499,0.334,0.0,0.0,0.0,106496.0,0.0,14.0,2662539264.0,1484845056.0,9322409984.0,20149280768.0,97983.0,101970.0
12-04 09:53:48,0.0,0.0,99.415,0.585,0.0,0.0,0.0,98304.0,0.0,10.0,2662612992.0,1484845056.0,9322446848.0,20149170176.0,94263.0,95537.0
12-04 09:53:49,0.166,0.166,98.918,0.749,0.0,0.0,0.0,118784.0,0.0,11.0,2662940672.0,1484845056.0,9322483712.0,20148805632.0,98945.0,101032.0
12-04 09:53:50,0.167,0.084,99.081,0.668,0.0,0.0,0.0,122880.0,0.0,13.0,2663415808.0,1484845056.0,9322524672.0,20148289536.0,94253.0,100550.0
12-04 09:53:51,0.0,0.0,99.582,0.418,0.0,0.0,0.0,184320.0,0.0,20.0,2663505920.0,1484845056.0,9322561536.0,20148162560.0,97849.0,99234.0
12-04 09:53:52,0.083,0.083,99.249,0.584,0.0,0.0,0.0,188416.0,0.0,17.0,2663723008.0,1484845056.0,9322598400.0,20147908608.0,96430.0,98936.0
12-04 09:53:53,0.083,0.0,99.083,0.834,0.0,0.0,0.0,143360.0,0.0,15.0,2663809024.0,1484845056.0,9322639360.0,20147781632.0,133369.0,146279.0
12-04 09:53:54,0.251,0.168,97.906,1.675,0.0,0.0,0.0,3825664.0,0.0,54.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,7578840.0,7689676.0
12-04 09:53:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,5393.0,4820.0
12-04 09:53:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,5921.0,15291.0
12-04 09:53:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,4195.0,3023.0
12-04 09:53:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,4044.0,2762.0
12-04 09:53:59,0.083,0.083,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2663452672.0,1484845056.0,9326297088.0,20144480256.0,5119.0,13673.0
12-04 09:54:00,0.0,0.083,99.0,0.833,0.0,0.083,0.0,118784.0,0.0,11.0,2663542784.0,1484845056.0,9326333952.0,20144353280.0,99302.0,103479.0
12-04 09:54:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2663542784.0,1484845056.0,9326333952.0,20144353280.0,4893.0,4218.0
12-04 09:54:02,0.083,0.083,99.332,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,2663505920.0,1484845056.0,9326370816.0,20144353280.0,102442.0,114582.0
12-04 09:54:03,0.0,0.083,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,10.0,2663464960.0,1484845056.0,9326411776.0,20144353280.0,101801.0,105202.0
12-04 09:54:04,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,8.0,2663424000.0,1484845056.0,9326452736.0,20144353280.0,103560.0,104155.0
12-04 09:54:05,0.083,0.167,99.166,0.584,0.0,0.0,0.0,126976.0,0.0,13.0,2663510016.0,1484845056.0,9326493696.0,20144226304.0,118741.0,129919.0
12-04 09:54:06,0.0,0.0,99.248,0.752,0.0,0.0,0.0,200704.0,0.0,15.0,2663469056.0,1484845056.0,9326534656.0,20144226304.0,101225.0,101635.0
12-04 09:54:07,0.250,0.166,98.835,0.749,0.0,0.0,0.0,122880.0,0.0,11.0,2663419904.0,1484845056.0,9326583808.0,20144226304.0,105491.0,107496.0
12-04 09:54:08,0.0,0.167,99.083,0.750,0.0,0.0,0.0,126976.0,0.0,13.0,2663378944.0,1484845056.0,9326624768.0,20144226304.0,104387.0,115598.0
12-04 09:54:09,0.835,0.084,98.413,0.668,0.0,0.0,0.0,131072.0,0.0,15.0,2663456768.0,1484845056.0,9326665728.0,20144107520.0,103271.0,106422.0
12-04 09:54:10,0.167,0.083,99.083,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,2663931904.0,1484845056.0,9326706688.0,20143591424.0,104571.0,107178.0
12-04 09:54:11,0.084,0.0,99.332,0.585,0.0,0.0,0.0,225280.0,0.0,21.0,2663890944.0,1484845056.0,9326747648.0,20143591424.0,119338.0,130447.0
12-04 09:54:12,0.167,0.083,99.166,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2663854080.0,1484845056.0,9326784512.0,20143591424.0,103099.0,105238.0
12-04 09:54:13,0.083,0.083,99.250,0.583,0.0,0.0,0.0,126976.0,0.0,13.0,2663940096.0,1484845056.0,9326825472.0,20143464448.0,99725.0,100863.0
12-04 09:54:14,0.083,0.083,99.249,0.584,0.0,0.0,0.0,126976.0,0.0,13.0,2663899136.0,1484845056.0,9326866432.0,20143464448.0,103466.0,107365.0
12-04 09:54:15,0.083,0.083,99.0,0.750,0.0,0.083,0.0,155648.0,0.0,16.0,2663854080.0,1484845056.0,9326911488.0,20143464448.0,106571.0,108043.0
12-04 09:54:16,0.083,0.083,99.249,0.584,0.0,0.0,0.0,196608.0,0.0,20.0,2663813120.0,1484845056.0,9326952448.0,20143464448.0,103470.0,104676.0
12-04 09:54:17,0.0,0.167,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,2663772160.0,1484845056.0,9326993408.0,20143464448.0,102972.0,115046.0
12-04 09:54:18,0.084,0.0,99.332,0.585,0.0,0.0,0.0,135168.0,0.0,15.0,2663727104.0,1484845056.0,9327038464.0,20143464448.0,109551.0,112074.0
12-04 09:54:19,0.0,0.0,99.332,0.668,0.0,0.0,0.0,131072.0,0.0,15.0,2663686144.0,1484845056.0,9327079424.0,20143464448.0,103822.0,105768.0
12-04 09:54:20,0.083,0.167,99.167,0.583,0.0,0.0,0.0,131072.0,0.0,15.0,2663645184.0,1484845056.0,9327120384.0,20143464448.0,102794.0,113924.0
12-04 09:54:21,0.0,0.0,99.165,0.835,0.0,0.0,0.0,217088.0,0.0,21.0,2663604224.0,1484845056.0,9327161344.0,20143464448.0,102457.0,104195.0
12-04 09:54:22,0.083,0.083,99.166,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,2663563264.0,1484845056.0,9327202304.0,20143464448.0,99010.0,100822.0
12-04 09:54:23,0.083,0.167,99.166,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,2663514112.0,1484845056.0,9327243264.0,20143472640.0,103314.0,108032.0
12-04 09:54:24,0.0,0.083,99.250,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,2663477248.0,1484845056.0,9327280128.0,20143472640.0,95988.0,97956.0
12-04 09:54:25,0.167,0.083,99.166,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,2663436288.0,1484845056.0,9327321088.0,20143472640.0,106475.0,108428.0
12-04 09:54:26,0.0,0.167,99.0,0.833,0.0,0.0,0.0,282624.0,0.0,32.0,2663395328.0,1484845056.0,9327362048.0,20143472640.0,102219.0,113537.0
12-04 09:54:27,0.083,0.167,99.083,0.583,0.0,0.083,0.0,126976.0,0.0,15.0,2663358464.0,1484845056.0,9327398912.0,20143472640.0,102689.0,105732.0
12-04 09:54:28,0.083,0.0,99.082,0.835,0.0,0.0,0.0,155648.0,0.0,16.0,2663313408.0,1484845056.0,9327443968.0,20143472640.0,106318.0,107789.0
12-04 09:54:29,0.0,0.167,99.083,0.751,0.0,0.0,0.0,143360.0,0.0,21.0,2663268352.0,1484845056.0,9327489024.0,20143472640.0,104196.0,107202.0
12-04 09:54:30,0.167,0.083,98.916,0.834,0.0,0.0,0.0,151552.0,0.0,16.0,2664124416.0,1484845056.0,9327529984.0,20142575616.0,100899.0,100930.0
12-04 09:54:31,0.083,0.167,98.917,0.833,0.0,0.0,0.0,229376.0,0.0,23.0,2664075264.0,1484845056.0,9327570944.0,20142583808.0,102625.0,103967.0
12-04 09:54:32,0.084,0.0,99.165,0.752,0.0,0.0,0.0,155648.0,0.0,18.0,2664034304.0,1484845056.0,9327611904.0,20142583808.0,102474.0,112932.0
12-04 09:54:33,0.083,0.167,99.166,0.584,0.0,0.0,0.0,135168.0,0.0,17.0,2663993344.0,1484845056.0,9327652864.0,20142583808.0,110392.0,112910.0
12-04 09:54:34,0.083,0.083,98.917,0.917,0.0,0.0,0.0,151552.0,0.0,16.0,2664079360.0,1484845056.0,9327693824.0,20142456832.0,104427.0,107296.0
12-04 09:54:35,0.083,0.167,98.998,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,2664038400.0,1484845056.0,9327734784.0,20142456832.0,109400.0,121463.0
12-04 09:54:36,0.0,0.083,98.918,0.915,0.0,0.083,0.0,192512.0,0.0,18.0,2663993344.0,1484845056.0,9327779840.0,20142456832.0,102861.0,105526.0
12-04 09:54:37,0.083,0.083,98.999,0.834,0.0,0.0,0.0,126976.0,0.0,13.0,2663952384.0,1484845056.0,9327820800.0,20142456832.0,105471.0,106669.0
12-04 09:54:38,0.0,0.083,99.165,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,2664034304.0,1484845056.0,9327865856.0,20142329856.0,100341.0,110447.0
12-04 09:54:39,0.0,0.084,98.914,1.003,0.0,0.0,0.0,147456.0,0.0,14.0,2663993344.0,1484845056.0,9327906816.0,20142329856.0,99853.0,101128.0
12-04 09:54:40,0.083,0.083,99.083,0.751,0.0,0.0,0.0,155648.0,0.0,20.0,2663952384.0,1484845056.0,9327947776.0,20142329856.0,103518.0,106039.0
12-04 09:54:41,0.167,0.0,98.831,1.002,0.0,0.0,0.0,229376.0,0.0,22.0,2663911424.0,1484845056.0,9327988736.0,20142329856.0,119039.0,122335.0
12-04 09:54:42,0.083,0.083,99.083,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,2663997440.0,1484845056.0,9328029696.0,20142202880.0,104778.0,108359.0
12-04 09:54:43,0.0,0.167,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,16.0,2663960576.0,1484845056.0,9328066560.0,20142202880.0,98474.0,100933.0
12-04 09:54:44,0.417,0.0,98.750,0.833,0.0,0.0,0.0,131072.0,0.0,15.0,2664554496.0,1484845056.0,9328107520.0,20141568000.0,106750.0,117391.0
12-04 09:54:45,0.0,0.083,99.082,0.835,0.0,0.0,0.0,131072.0,0.0,15.0,2664513536.0,1484845056.0,9328148480.0,20141568000.0,104145.0,106132.0
12-04 09:54:46,0.083,0.083,98.916,0.917,0.0,0.0,0.0,212992.0,0.0,17.0,2664599552.0,1484845056.0,9328189440.0,20141441024.0,102290.0,102788.0
12-04 09:54:47,0.0,0.083,99.082,0.835,0.0,0.0,0.0,131072.0,0.0,15.0,2664558592.0,1484845056.0,9328230400.0,20141441024.0,102535.0,113252.0
12-04 09:54:48,0.167,0.083,98.667,1.083,0.0,0.0,0.0,151552.0,0.0,16.0,2664517632.0,1484845056.0,9328271360.0,20141441024.0,96167.0,97206.0
12-04 09:54:49,0.083,0.0,98.915,1.002,0.0,0.0,0.0,155648.0,0.0,18.0,2664603648.0,1484845056.0,9328312320.0,20141314048.0,102286.0,103596.0
12-04 09:54:50,0.167,0.167,99.0,0.667,0.0,0.0,0.0,106496.0,0.0,14.0,2665209856.0,1484845056.0,9328349184.0,20140670976.0,104121.0,117814.0
12-04 09:54:51,0.083,0.0,99.166,0.751,0.0,0.0,0.0,196608.0,0.0,20.0,2665160704.0,1484845056.0,9328390144.0,20140679168.0,104273.0,105087.0
12-04 09:54:52,0.0,0.083,98.831,1.085,0.0,0.0,0.0,237568.0,0.0,22.0,2665111552.0,1484845056.0,9328439296.0,20140679168.0,104762.0,105759.0
12-04 09:54:53,0.084,0.0,99.414,0.502,0.0,0.0,0.0,110592.0,0.0,16.0,2665201664.0,1484845056.0,9328476160.0,20140552192.0,98608.0,110074.0
12-04 09:54:54,0.083,0.083,98.751,1.082,0.0,0.0,0.0,151552.0,0.0,14.0,2665156608.0,1484845056.0,9328521216.0,20140552192.0,108230.0,109211.0
12-04 09:54:55,0.083,0.167,99.001,0.749,0.0,0.0,0.0,131072.0,0.0,17.0,2665119744.0,1484845056.0,9328558080.0,20140552192.0,101481.0,103342.0
12-04 09:54:56,0.083,0.083,99.082,0.751,0.0,0.0,0.0,221184.0,0.0,21.0,2665205760.0,1484845056.0,9328599040.0,20140425216.0,102195.0,105747.0
12-04 09:54:57,0.084,0.0,99.081,0.835,0.0,0.0,0.0,131072.0,0.0,15.0,2665164800.0,1484845056.0,9328640000.0,20140425216.0,104894.0,108747.0
12-04 09:54:58,0.083,0.083,98.999,0.834,0.0,0.0,0.0,131072.0,0.0,15.0,2665123840.0,1484845056.0,9328680960.0,20140425216.0,101953.0,103802.0
12-04 09:54:59,0.083,0.0,99.165,0.751,0.0,0.0,0.0,126976.0,0.0,13.0,2665082880.0,1484845056.0,9328721920.0,20140425216.0,101290.0,105503.0
12-04 09:55:00,0.167,0.334,96.990,2.425,0.0,0.084,0.0,4345856.0,0.0,82.0,2665943040.0,1484845056.0,9332695040.0,20135591936.0,8376209.0,7400502.0
12-04 09:55:01,0.0,0.167,99.750,0.083,0.0,0.0,0.0,114688.0,0.0,20.0,2665451520.0,1484845056.0,9332695040.0,20136083456.0,11349.0,1120261.0
12-04 09:55:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665451520.0,1484845056.0,9332695040.0,20136083456.0,5513.0,14907.0
12-04 09:55:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665451520.0,1484845056.0,9332695040.0,20136083456.0,5212.0,4644.0
12-04 09:55:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665451520.0,1484845056.0,9332695040.0,20136083456.0,8276.0,7648.0
12-04 09:55:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2665447424.0,1484845056.0,9332699136.0,20136083456.0,22868.0,23193.0
12-04 09:55:06,0.0,0.083,99.082,0.835,0.0,0.0,0.0,212992.0,0.0,18.0,2665406464.0,1484845056.0,9332740096.0,20136083456.0,97479.0,99110.0
12-04 09:55:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665406464.0,1484845056.0,9332740096.0,20136083456.0,8175.0,7916.0
12-04 09:55:08,0.083,0.083,99.082,0.751,0.0,0.0,0.0,135168.0,0.0,17.0,2665365504.0,1484845056.0,9332781056.0,20136083456.0,103708.0,115072.0
12-04 09:55:09,0.083,0.167,98.750,1.0,0.0,0.0,0.0,147456.0,0.0,16.0,2665328640.0,1484845056.0,9332817920.0,20136083456.0,96080.0,96813.0
12-04 09:55:10,0.083,0.083,99.082,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,2665558016.0,1484845056.0,9332850688.0,20135821312.0,86784.0,87144.0
12-04 09:55:11,0.084,0.0,98.997,0.919,0.0,0.0,0.0,225280.0,0.0,19.0,2665512960.0,1484845056.0,9332887552.0,20135829504.0,111812.0,122709.0
12-04 09:55:12,0.083,0.083,99.083,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,2665476096.0,1484845056.0,9332924416.0,20135829504.0,96165.0,97645.0
12-04 09:55:13,0.167,0.083,99.001,0.749,0.0,0.0,0.0,126976.0,0.0,15.0,2665439232.0,1484845056.0,9332961280.0,20135829504.0,96318.0,98356.0
12-04 09:55:14,0.0,0.083,99.250,0.583,0.0,0.083,0.0,102400.0,0.0,14.0,2665406464.0,1484845056.0,9332994048.0,20135829504.0,90670.0,102093.0
12-04 09:55:15,0.083,0.0,98.915,1.002,0.0,0.0,0.0,131072.0,0.0,14.0,2665365504.0,1484845056.0,9333035008.0,20135829504.0,92025.0,94089.0
12-04 09:55:16,0.0,0.083,99.083,0.834,0.0,0.0,0.0,212992.0,0.0,21.0,2665328640.0,1484845056.0,9333071872.0,20135829504.0,92919.0,94585.0
12-04 09:55:17,0.083,0.083,99.332,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,2665422848.0,1484845056.0,9333104640.0,20135702528.0,89545.0,94918.0
12-04 09:55:18,0.083,0.0,99.082,0.835,0.0,0.0,0.0,147456.0,0.0,16.0,2665385984.0,1484845056.0,9333141504.0,20135702528.0,93656.0,95550.0
12-04 09:55:19,0.0,0.0,99.332,0.668,0.0,0.0,0.0,126976.0,0.0,17.0,2665480192.0,1484845056.0,9333174272.0,20135575552.0,91211.0,92553.0
12-04 09:55:20,1.084,0.083,98.082,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,2665443328.0,1484845056.0,9333211136.0,20135575552.0,91988.0,100880.0
12-04 09:55:21,0.083,0.083,98.832,1.001,0.0,0.0,0.0,237568.0,0.0,22.0,2665406464.0,1484845056.0,9333248000.0,20135575552.0,92871.0,96071.0
12-04 09:55:22,0.0,0.0,99.331,0.669,0.0,0.0,0.0,131072.0,0.0,19.0,2665373696.0,1484845056.0,9333280768.0,20135575552.0,89584.0,90820.0
12-04 09:55:23,0.083,0.083,99.167,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,2665336832.0,1484845056.0,9333317632.0,20135575552.0,96704.0,109459.0
12-04 09:55:24,0.084,0.0,99.165,0.752,0.0,0.0,0.0,147456.0,0.0,16.0,2665299968.0,1484845056.0,9333354496.0,20135575552.0,90614.0,91379.0
12-04 09:55:25,0.083,0.167,99.167,0.583,0.0,0.0,0.0,131072.0,0.0,17.0,2665517056.0,1484845056.0,9333391360.0,20135321600.0,92922.0,94499.0
12-04 09:55:26,0.083,0.083,99.083,0.751,0.0,0.0,0.0,258048.0,0.0,27.0,2665476096.0,1484845056.0,9333432320.0,20135321600.0,94151.0,106082.0
12-04 09:55:27,0.167,0.083,99.165,0.584,0.0,0.0,0.0,126976.0,0.0,17.0,2665443328.0,1484845056.0,9333465088.0,20135321600.0,92505.0,93832.0
12-04 09:55:28,0.083,0.166,99.168,0.582,0.0,0.0,0.0,126976.0,0.0,15.0,2665406464.0,1484845056.0,9333501952.0,20135321600.0,94072.0,96287.0
12-04 09:55:29,0.251,0.0,98.914,0.835,0.0,0.0,0.0,143360.0,0.0,14.0,2665369600.0,1484845056.0,9333538816.0,20135321600.0,91361.0,94282.0
12-04 09:55:30,0.167,0.083,99.165,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,2665451520.0,1484845056.0,9333575680.0,20135202816.0,95063.0,97016.0
12-04 09:55:31,0.0,0.083,99.333,0.584,0.0,0.0,0.0,237568.0,0.0,30.0,2665545728.0,1484845056.0,9333608448.0,20135075840.0,92275.0,93645.0
12-04 09:55:32,0.083,0.083,99.165,0.584,0.0,0.083,0.0,131072.0,0.0,17.0,2665635840.0,1484845056.0,9333645312.0,20134948864.0,93630.0,97863.0
12-04 09:55:33,0.083,0.167,99.166,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,2665598976.0,1484845056.0,9333682176.0,20134948864.0,97604.0,98886.0
12-04 09:55:34,0.083,0.083,98.999,0.834,0.0,0.0,0.0,147456.0,0.0,16.0,2665689088.0,1484845056.0,9333719040.0,20134821888.0,93734.0,95683.0
12-04 09:55:35,0.0,0.250,99.334,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,2665656320.0,1484845056.0,9333751808.0,20134821888.0,91898.0,102391.0
12-04 09:55:36,0.083,0.083,99.249,0.584,0.0,0.0,0.0,200704.0,0.0,19.0,2665611264.0,1484845056.0,9333796864.0,20134821888.0,95100.0,96350.0
12-04 09:55:37,0.083,0.0,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,2665574400.0,1484845056.0,9333833728.0,20134821888.0,96106.0,98566.0
12-04 09:55:38,0.0,0.0,99.415,0.585,0.0,0.0,0.0,126976.0,0.0,15.0,2665664512.0,1484845056.0,9333870592.0,20134694912.0,95083.0,105414.0
12-04 09:55:39,0.0,0.167,99.084,0.666,0.0,0.083,0.0,126976.0,0.0,15.0,2665627648.0,1484845056.0,9333907456.0,20134694912.0,91821.0,94082.0
12-04 09:55:40,0.0,0.0,99.332,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,2665717760.0,1484845056.0,9333944320.0,20134567936.0,96416.0,98425.0
12-04 09:55:41,0.167,0.167,99.167,0.500,0.0,0.0,0.0,167936.0,0.0,17.0,2665684992.0,1484845056.0,9333977088.0,20134567936.0,108190.0,119972.0
12-04 09:55:42,0.0,0.084,99.247,0.669,0.0,0.0,0.0,126976.0,0.0,15.0,2662219776.0,1484845056.0,9334013952.0,20137996288.0,94869.0,95659.0
12-04 09:55:43,0.249,0.166,99.002,0.582,0.0,0.0,0.0,126976.0,0.0,15.0,2662182912.0,1484845056.0,9334050816.0,20137996288.0,93322.0,94787.0
12-04 09:55:44,0.083,0.083,99.249,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,2662146048.0,1484845056.0,9334087680.0,20137996288.0,95670.0,98789.0
12-04 09:55:45,0.0,0.0,99.248,0.752,0.0,0.0,0.0,167936.0,0.0,19.0,2662109184.0,1484845056.0,9334124544.0,20137996288.0,89251.0,91225.0
12-04 09:55:46,0.0,0.0,99.499,0.501,0.0,0.0,0.0,159744.0,0.0,13.0,2662203392.0,1484845056.0,9334157312.0,20137869312.0,84479.0,48848.0
12-04 09:55:47,0.167,0.167,98.917,0.750,0.0,0.0,0.0,114688.0,0.0,9.0,2662293504.0,1484845056.0,9334194176.0,20137742336.0,80223.0,56108.0
12-04 09:55:48,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,8.0,2662256640.0,1484845056.0,9334231040.0,20137742336.0,79880.0,45921.0
12-04 09:55:49,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,9.0,2662219776.0,1484845056.0,9334267904.0,20137742336.0,82787.0,48267.0
12-04 09:55:50,0.167,0.083,99.249,0.500,0.0,0.0,0.0,98304.0,0.0,9.0,2662830080.0,1484845056.0,9334300672.0,20137099264.0,83147.0,57914.0
12-04 09:55:51,0.084,0.0,99.165,0.752,0.0,0.0,0.0,192512.0,0.0,15.0,2662797312.0,1484845056.0,9334333440.0,20137099264.0,94700.0,60871.0
12-04 09:55:52,0.0,0.0,99.248,0.752,0.0,0.0,0.0,176128.0,0.0,15.0,2662764544.0,1484845056.0,9334366208.0,20137099264.0,70983.0,41031.0
12-04 09:55:53,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,8.0,2662739968.0,1484845056.0,9334390784.0,20137099264.0,59865.0,36996.0
12-04 09:55:54,0.167,0.0,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,6.0,2649882624.0,1484845056.0,9334423552.0,20149923840.0,68802.0,39776.0
12-04 09:55:55,0.167,0.0,99.249,0.584,0.0,0.0,0.0,86016.0,0.0,6.0,2650357760.0,1484845056.0,9334456320.0,20149415936.0,78161.0,44368.0
12-04 09:55:56,0.083,0.083,99.250,0.583,0.0,0.0,0.0,196608.0,0.0,13.0,2650308608.0,1484845056.0,9334505472.0,20149415936.0,108926.0,68730.0
12-04 09:55:57,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,6.0,2650284032.0,1484845056.0,9334530048.0,20149415936.0,60613.0,35115.0
12-04 09:55:58,0.167,0.0,99.250,0.500,0.0,0.083,0.0,77824.0,0.0,6.0,2650259456.0,1484845056.0,9334554624.0,20149415936.0,51572.0,29333.0
12-04 09:55:59,0.083,0.083,99.333,0.500,0.0,0.0,0.0,69632.0,0.0,6.0,2650238976.0,1484845056.0,9334575104.0,20149415936.0,42894.0,34519.0
12-04 09:56:00,0.0,0.0,99.332,0.668,0.0,0.0,0.0,65536.0,0.0,6.0,2650226688.0,1484845056.0,9334587392.0,20149415936.0,34246.0,19927.0
12-04 09:56:01,0.0,0.083,99.251,0.583,0.0,0.083,0.0,143360.0,0.0,12.0,2650218496.0,1484845056.0,9334595584.0,20149415936.0,17706.0,10451.0
12-04 09:56:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2650218496.0,1484845056.0,9334595584.0,20149415936.0,13671.0,12345.0
12-04 09:56:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650210304.0,1484845056.0,9334603776.0,20149415936.0,5438.0,5268.0
12-04 09:56:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650210304.0,1484845056.0,9334603776.0,20149415936.0,5589.0,4402.0
12-04 09:56:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650210304.0,1484845056.0,9334603776.0,20149415936.0,7364.0,16814.0
12-04 09:56:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,11.0,2650206208.0,1484845056.0,9334607872.0,20149415936.0,5970.0,35171.0
12-04 09:56:07,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2650206208.0,1484845056.0,9334607872.0,20149415936.0,7090.0,5832.0
12-04 09:56:08,2.421,0.668,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2656522240.0,1484845056.0,9334640640.0,20143067136.0,11513.0,9417.0
12-04 09:56:09,1.495,0.498,97.591,0.415,0.0,0.0,0.0,0.0,0.0,0.0,2426396672.0,1484845056.0,9334579200.0,20373254144.0,10329.0,33055.0
12-04 09:56:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425896960.0,1484845056.0,9334579200.0,20373753856.0,5426.0,5621.0
12-04 09:56:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,22758.0,21754.0
12-04 09:56:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,6871.0,7137.0
12-04 09:56:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,5465.0,14613.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,4441.0,3782.0
12-04 09:56:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,3949.0,2834.0
12-04 09:56:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,4527.0,5173.0
12-04 09:56:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,4196.0,3261.0
12-04 09:56:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,5055.0,4928.0
12-04 09:56:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,5873.0,15104.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,5709.0,6216.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,5257.0,5289.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425892864.0,1484845056.0,9334583296.0,20373753856.0,4978.0,13151.0
12-04 09:56:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425884672.0,1484845056.0,9334583296.0,20373762048.0,3878.0,2876.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425884672.0,1484845056.0,9334583296.0,20373762048.0,4402.0,3693.0
12-04 09:56:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2425880576.0,1484845056.0,9334587392.0,20373762048.0,5059.0,13927.0
12-04 09:56:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,7.0,2425880576.0,1484845056.0,9334587392.0,20373762048.0,4602.0,3876.0
12-04 09:56:27,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425880576.0,1484845056.0,9334587392.0,20373762048.0,6444.0,6560.0
12-04 09:56:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425880576.0,1484845056.0,9334587392.0,20373762048.0,6913.0,17037.0
12-04 09:56:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425880576.0,1484845056.0,9334587392.0,20373762048.0,5912.0,5714.0
12-04 09:56:30,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2425507840.0,1484845056.0,9334587392.0,20374134784.0,4309.0,2972.0
12-04 09:56:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2425507840.0,1484845056.0,9334587392.0,20374134784.0,5457.0,13849.0
12-04 09:56:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425507840.0,1484845056.0,9334587392.0,20374134784.0,5093.0,4274.0
12-04 09:56:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425507840.0,1484845056.0,9334587392.0,20374134784.0,7233.0,6505.0
12-04 09:56:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425503744.0,1484845056.0,9334591488.0,20374134784.0,6529.0,16077.0
12-04 09:56:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425503744.0,1484845056.0,9334591488.0,20374134784.0,5299.0,4634.0
12-04 09:56:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,8.0,2425503744.0,1484845056.0,9334591488.0,20374134784.0,4867.0,4142.0
12-04 09:56:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,7771.0,9008.0
12-04 09:56:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,5817.0,5496.0
12-04 09:56:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,4109.0,2967.0
12-04 09:56:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,5348.0,14790.0
12-04 09:56:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,9.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,21859.0,21260.0
12-04 09:56:42,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,5004.0,4385.0
12-04 09:56:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,5383.0,14436.0
12-04 09:56:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,3783.0,3412.0
12-04 09:56:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425499648.0,1484845056.0,9334595584.0,20374134784.0,4531.0,4017.0
12-04 09:56:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2425495552.0,1484845056.0,9334599680.0,20374134784.0,6410.0,6779.0
12-04 09:56:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425495552.0,1484845056.0,9334599680.0,20374134784.0,4986.0,4617.0
12-04 09:56:48,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2425495552.0,1484845056.0,9334599680.0,20374134784.0,5643.0,6101.0
12-04 09:56:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425495552.0,1484845056.0,9334599680.0,20374134784.0,5001.0,14051.0
12-04 09:56:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425876480.0,1484845056.0,9334599680.0,20373753856.0,5255.0,5046.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2425876480.0,1484845056.0,9334599680.0,20373753856.0,3914.0,2810.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2425851904.0,1484845056.0,9334599680.0,20373778432.0,4391.0,5107.0
12-04 09:56:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425851904.0,1484845056.0,9334599680.0,20373778432.0,6372.0,6749.0
12-04 09:56:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2425851904.0,1484845056.0,9334599680.0,20373778432.0,4435.0,3822.0
12-04 09:56:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2425851904.0,1484845056.0,9334599680.0,20373778432.0,4663.0,12623.0
12-04 09:56:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,4.0,2425843712.0,1484845056.0,9334599680.0,20373786624.0,4647.0,4054.0
12-04 09:56:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425843712.0,1484845056.0,9334599680.0,20373786624.0,5729.0,5669.0
12-04 09:56:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425843712.0,1484845056.0,9334599680.0,20373786624.0,6043.0,8760.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425843712.0,1484845056.0,9334599680.0,20373786624.0,3984.0,2925.0
12-04 09:57:00,0.167,0.083,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,4955.0,4811.0
12-04 09:57:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,4568.0,13313.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,4702.0,4033.0
12-04 09:57:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,22206.0,21745.0
12-04 09:57:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,4958.0,12414.0
12-04 09:57:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,6663.0,6883.0
12-04 09:57:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2425839616.0,1484845056.0,9334603776.0,20373786624.0,5899.0,5421.0
12-04 09:57:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425831424.0,1484845056.0,9334603776.0,20373794816.0,7201.0,7817.0
12-04 09:57:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425831424.0,1484845056.0,9334603776.0,20373794816.0,22695.0,21637.0
12-04 09:57:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425827328.0,1484845056.0,9334607872.0,20373794816.0,5909.0,5526.0
12-04 09:57:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425831424.0,1484845056.0,9334611968.0,20373786624.0,6104.0,14740.0
12-04 09:57:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,23941.0,22532.0
12-04 09:57:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,6189.0,5832.0
12-04 09:57:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,22993.0,31613.0
12-04 09:57:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,4721.0,3918.0
12-04 09:57:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,4891.0,4318.0
12-04 09:57:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,10.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,4335.0,12112.0
12-04 09:57:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,5768.0,5783.0
12-04 09:57:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,6538.0,5802.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,6044.0,14895.0
12-04 09:57:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,4395.0,3802.0
12-04 09:57:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2425823232.0,1484845056.0,9334611968.0,20373794816.0,5816.0,6281.0
12-04 09:57:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425819136.0,1484845056.0,9334616064.0,20373794816.0,4674.0,12641.0
12-04 09:57:23,0.166,0.166,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2425819136.0,1484845056.0,9334616064.0,20373794816.0,4609.0,4095.0
12-04 09:57:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432692224.0,1484845056.0,9334616064.0,20366921728.0,8823.0,6519.0
12-04 09:57:25,4.010,1.003,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2471706624.0,1484845056.0,9309515776.0,20353007616.0,10246.0,18804.0
12-04 09:57:26,4.087,0.834,94.996,0.0,0.0,0.083,0.0,81920.0,0.0,7.0,2428841984.0,1484845056.0,9309515776.0,20395872256.0,9588.0,9254.0
12-04 09:57:27,3.008,0.835,95.906,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2427387904.0,1484845056.0,9309519872.0,20397322240.0,14047.0,13006.0
12-04 09:57:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2426789888.0,1484845056.0,9309491200.0,20397948928.0,6471.0,16646.0
12-04 09:57:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,2.0,2426781696.0,1484845056.0,9309491200.0,20397957120.0,5233.0,4539.0
12-04 09:57:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,16.0,2426384384.0,1484845056.0,9309491200.0,20398354432.0,5681.0,5444.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2426376192.0,1484845056.0,9309491200.0,20398362624.0,5621.0,14261.0
12-04 09:57:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2426376192.0,1484845056.0,9309491200.0,20398362624.0,5440.0,4820.0
12-04 09:57:33,1.505,0.334,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2468151296.0,1484845056.0,9309523968.0,20356554752.0,8641.0,5855.0
12-04 09:57:34,3.917,1.333,94.333,0.417,0.0,0.0,0.0,0.0,0.0,0.0,2427588608.0,1484845056.0,9309528064.0,20397113344.0,13957.0,23647.0
12-04 09:57:35,2.840,0.585,96.074,0.501,0.0,0.0,0.0,20480.0,0.0,3.0,2426867712.0,1484845056.0,9309495296.0,20397867008.0,11193.0,9782.0
12-04 09:57:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2426859520.0,1484845056.0,9309495296.0,20397875200.0,4509.0,3336.0
12-04 09:57:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2426859520.0,1484845056.0,9309495296.0,20397875200.0,8225.0,18077.0
12-04 09:57:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2426859520.0,1484845056.0,9309495296.0,20397875200.0,23735.0,23980.0
12-04 09:57:39,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2431406080.0,1484845056.0,9309495296.0,20393328640.0,8201.0,5453.0
12-04 09:57:40,6.162,0.999,92.090,0.749,0.0,0.0,0.0,114688.0,0.0,7.0,2458570752.0,1484845056.0,9309487104.0,20366172160.0,25992.0,33333.0
12-04 09:57:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,6.0,2459041792.0,1484845056.0,9309507584.0,20365680640.0,22231.0,21961.0
12-04 09:57:42,0.333,0.167,99.083,0.417,0.0,0.0,0.0,86016.0,0.0,6.0,2460200960.0,1484845056.0,9309515776.0,20364513280.0,5483.0,4532.0
12-04 09:57:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2460491776.0,1484845056.0,9309519872.0,20364218368.0,5940.0,15775.0
12-04 09:57:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2460901376.0,1484845056.0,9309523968.0,20363804672.0,6450.0,6743.0
12-04 09:57:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2460901376.0,1484845056.0,9309523968.0,20363804672.0,4240.0,3098.0
12-04 09:57:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2461028352.0,1484845056.0,9309523968.0,20363677696.0,5824.0,15045.0
12-04 09:57:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2461028352.0,1484845056.0,9309523968.0,20363677696.0,5947.0,5873.0
12-04 09:57:48,0.0,0.083,99.833,0.083,0.0,0.0,0.0,49152.0,0.0,2.0,2461028352.0,1484845056.0,9309523968.0,20363677696.0,4426.0,3082.0
12-04 09:57:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2461028352.0,1484845056.0,9309523968.0,20363677696.0,5471.0,14252.0
12-04 09:57:50,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2461544448.0,1484845056.0,9309523968.0,20363161600.0,4030.0,2743.0
12-04 09:57:51,0.500,0.083,99.083,0.333,0.0,0.0,0.0,184320.0,0.0,34.0,2463178752.0,1484845056.0,9309532160.0,20361519104.0,11565.0,11844.0
12-04 09:57:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,14.0,2463432704.0,1484845056.0,9309532160.0,20361265152.0,7982.0,16932.0
12-04 09:57:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,2464673792.0,1484845056.0,9309536256.0,20360019968.0,9481.0,8831.0
12-04 09:57:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,2464571392.0,1484845056.0,9309536256.0,20360122368.0,7366.0,7172.0
12-04 09:57:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,2464698368.0,1484845056.0,9309536256.0,20359995392.0,10148.0,11843.0
12-04 09:57:56,0.250,0.083,99.167,0.500,0.0,0.0,0.0,122880.0,0.0,17.0,2464821248.0,1484845056.0,9309540352.0,20359868416.0,7401.0,6477.0
12-04 09:57:57,0.250,0.0,99.667,0.0,0.0,0.083,0.0,32768.0,0.0,16.0,2464948224.0,1484845056.0,9309540352.0,20359741440.0,9034.0,7798.0
12-04 09:57:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,2464940032.0,1484845056.0,9309548544.0,20359741440.0,7516.0,8633.0
12-04 09:57:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,2465067008.0,1484845056.0,9309548544.0,20359614464.0,9327.0,8657.0
12-04 09:58:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,9.0,2465193984.0,1484845056.0,9309548544.0,20359487488.0,7574.0,7380.0
12-04 09:58:01,0.0,0.250,99.667,0.083,0.0,0.0,0.0,98304.0,0.0,13.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,6948.0,7644.0
12-04 09:58:02,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,5642.0,5338.0
12-04 09:58:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,6664.0,7082.0
12-04 09:58:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,5481.0,6050.0
12-04 09:58:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,14.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,22712.0,21164.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,5848.0,4715.0
12-04 09:58:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,8661.0,9744.0
12-04 09:58:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2465189888.0,1484845056.0,9309552640.0,20359487488.0,5925.0,4914.0
12-04 09:58:09,0.917,0.0,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2465185792.0,1484845056.0,9309556736.0,20359487488.0,5832.0,4747.0
12-04 09:58:10,0.501,0.0,98.747,0.752,0.0,0.0,0.0,135168.0,0.0,15.0,2466365440.0,1484845056.0,9309593600.0,20358270976.0,99265.0,112279.0
12-04 09:58:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,7.0,2466357248.0,1484845056.0,9309593600.0,20358279168.0,22913.0,21951.0
12-04 09:58:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2466353152.0,1484845056.0,9309597696.0,20358279168.0,6590.0,36483.0
12-04 09:58:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2466353152.0,1484845056.0,9309597696.0,20358279168.0,8235.0,17211.0
12-04 09:58:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2466353152.0,1484845056.0,9309597696.0,20358279168.0,3905.0,2701.0
12-04 09:58:15,0.083,0.0,99.666,0.250,0.0,0.0,0.0,49152.0,0.0,4.0,2466353152.0,1484845056.0,9309597696.0,20358279168.0,5587.0,5449.0
12-04 09:58:16,0.333,0.167,99.250,0.250,0.0,0.0,0.0,147456.0,0.0,16.0,2471301120.0,1484845056.0,9309601792.0,20353327104.0,31026.0,42562.0
12-04 09:58:17,0.500,0.083,99.083,0.250,0.0,0.083,0.0,49152.0,0.0,9.0,2472816640.0,1484845056.0,9309609984.0,20351803392.0,37170.0,39278.0
12-04 09:58:18,0.417,0.083,98.750,0.750,0.0,0.0,0.0,94208.0,0.0,11.0,2473439232.0,1484845056.0,9309622272.0,20351168512.0,36291.0,38473.0
12-04 09:58:19,0.250,0.167,99.083,0.500,0.0,0.0,0.0,69632.0,0.0,10.0,2474319872.0,1484845056.0,9309630464.0,20350279680.0,37183.0,49844.0
12-04 09:58:20,0.333,0.167,99.251,0.250,0.0,0.0,0.0,49152.0,0.0,9.0,2474942464.0,1484845056.0,9309642752.0,20349644800.0,37547.0,40219.0
12-04 09:58:21,0.251,0.0,99.498,0.251,0.0,0.0,0.0,122880.0,0.0,16.0,2475696128.0,1484845056.0,9309650944.0,20348882944.0,36916.0,39951.0
12-04 09:58:22,0.083,0.167,99.250,0.500,0.0,0.0,0.0,69632.0,0.0,10.0,2476322816.0,1484845056.0,9309659136.0,20348248064.0,35788.0,40193.0
12-04 09:58:23,0.084,0.0,99.498,0.418,0.0,0.0,0.0,73728.0,0.0,10.0,2477072384.0,1484845056.0,9309671424.0,20347486208.0,36586.0,39391.0
12-04 09:58:24,0.167,0.083,99.333,0.417,0.0,0.0,0.0,69632.0,0.0,10.0,2477826048.0,1484845056.0,9309679616.0,20346724352.0,35526.0,36780.0
12-04 09:58:25,0.167,0.167,99.250,0.417,0.0,0.0,0.0,69632.0,0.0,10.0,2478579712.0,1484845056.0,9309687808.0,20345962496.0,35069.0,45902.0
12-04 09:58:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,163840.0,0.0,26.0,2479206400.0,1484845056.0,9309696000.0,20345327616.0,36220.0,37369.0
12-04 09:58:27,0.083,0.167,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,15.0,2479833088.0,1484845056.0,9309704192.0,20344692736.0,35335.0,35972.0
12-04 09:58:28,0.333,0.083,99.418,0.166,0.0,0.0,0.0,57344.0,0.0,13.0,2480459776.0,1484845056.0,9309712384.0,20344057856.0,38616.0,51341.0
12-04 09:58:29,0.084,0.084,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,11.0,2480963584.0,1484845056.0,9309724672.0,20343541760.0,37462.0,40262.0
12-04 09:58:30,0.167,0.0,99.415,0.418,0.0,0.0,0.0,77824.0,0.0,14.0,2482495488.0,1484845056.0,9309732864.0,20342001664.0,37800.0,41593.0
12-04 09:58:31,0.083,0.083,99.666,0.167,0.0,0.0,0.0,122880.0,0.0,16.0,2482728960.0,1484845056.0,9309745152.0,20341755904.0,37887.0,47634.0
12-04 09:58:32,0.334,0.0,99.249,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2483101696.0,1484845056.0,9309753344.0,20341374976.0,36743.0,38244.0
12-04 09:58:33,0.167,0.083,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,2483474432.0,1484845056.0,9309761536.0,20340994048.0,36444.0,38667.0
12-04 09:58:34,0.167,0.0,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,2484228096.0,1484845056.0,9309769728.0,20340232192.0,35919.0,48145.0
12-04 09:58:35,0.084,0.084,99.248,0.585,0.0,0.0,0.0,94208.0,0.0,11.0,2484723712.0,1484845056.0,9309782016.0,20339724288.0,37134.0,40497.0
12-04 09:58:36,0.0,0.167,99.416,0.417,0.0,0.0,0.0,147456.0,0.0,19.0,2485223424.0,1484845056.0,9309790208.0,20339216384.0,38443.0,42528.0
12-04 09:58:37,0.083,0.083,99.416,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,2485977088.0,1484845056.0,9309798400.0,20338454528.0,39630.0,51241.0
12-04 09:58:38,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2486349824.0,1484845056.0,9309806592.0,20338073600.0,37577.0,39635.0
12-04 09:58:39,0.083,0.167,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,2487103488.0,1484845056.0,9309814784.0,20337311744.0,34835.0,37386.0
12-04 09:58:40,0.0,0.084,99.332,0.585,0.0,0.0,0.0,135168.0,0.0,19.0,2487726080.0,1484845056.0,9309827072.0,20336676864.0,35708.0,47440.0
12-04 09:58:41,0.083,0.0,99.500,0.417,0.0,0.0,0.0,163840.0,0.0,20.0,2488225792.0,1484845056.0,9309835264.0,20336168960.0,53013.0,55090.0
12-04 09:58:42,0.416,0.166,98.918,0.499,0.0,0.0,0.0,86016.0,0.0,18.0,2488836096.0,1484845056.0,9309851648.0,20335542272.0,37937.0,40654.0
12-04 09:58:43,0.250,0.167,99.167,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2489335808.0,1484845056.0,9309859840.0,20335034368.0,37528.0,49324.0
12-04 09:58:44,0.083,0.083,99.250,0.583,0.0,0.0,0.0,81920.0,0.0,16.0,2490089472.0,1484845056.0,9309868032.0,20334272512.0,38307.0,42401.0
12-04 09:58:45,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,15.0,2490589184.0,1484845056.0,9309876224.0,20333764608.0,34042.0,36766.0
12-04 09:58:46,0.417,0.167,98.999,0.417,0.0,0.0,0.0,176128.0,0.0,21.0,2495279104.0,1484845056.0,9309884416.0,20329066496.0,53668.0,56898.0
12-04 09:58:47,0.167,0.083,99.082,0.668,0.0,0.0,0.0,94208.0,0.0,11.0,2495901696.0,1484845056.0,9309896704.0,20328431616.0,36029.0,37911.0
12-04 09:58:48,0.250,0.167,99.084,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,2496528384.0,1484845056.0,9309904896.0,20327796736.0,36245.0,38305.0
12-04 09:58:49,0.250,0.083,99.416,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,2497028096.0,1484845056.0,9309913088.0,20327288832.0,35164.0,39308.0
12-04 09:58:50,0.501,0.083,98.915,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,2497662976.0,1484845056.0,9309921280.0,20326645760.0,35583.0,37055.0
12-04 09:58:51,0.167,0.083,99.250,0.500,0.0,0.0,0.0,147456.0,0.0,18.0,2498289664.0,1484845056.0,9309929472.0,20326010880.0,55549.0,59249.0
12-04 09:58:52,0.084,0.0,99.165,0.752,0.0,0.0,0.0,204800.0,0.0,23.0,2498912256.0,1484845056.0,9309941760.0,20325376000.0,37116.0,49796.0
12-04 09:58:53,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,2499530752.0,1484845056.0,9309949952.0,20324749312.0,35677.0,38068.0
12-04 09:58:54,0.0,0.083,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,2500026368.0,1484845056.0,9309962240.0,20324241408.0,37085.0,38894.0
12-04 09:58:55,0.167,0.0,99.332,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,2500907008.0,1484845056.0,9309970432.0,20323352576.0,34607.0,45417.0
12-04 09:58:56,0.0,0.083,99.666,0.250,0.0,0.0,0.0,131072.0,0.0,26.0,2501279744.0,1484845056.0,9309978624.0,20322971648.0,35333.0,37758.0
12-04 09:58:57,0.167,0.083,99.249,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,2502160384.0,1484845056.0,9309986816.0,20322082816.0,36455.0,38492.0
12-04 09:58:58,0.083,0.083,99.249,0.501,0.0,0.083,0.0,73728.0,0.0,12.0,2502660096.0,1484845056.0,9309995008.0,20321574912.0,37555.0,43250.0
12-04 09:58:59,0.083,0.083,99.0,0.833,0.0,0.0,0.0,94208.0,0.0,11.0,2503155712.0,1484845056.0,9310007296.0,20321067008.0,36617.0,40124.0
12-04 09:59:00,0.167,0.0,99.332,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,2503909376.0,1484845056.0,9310015488.0,20320305152.0,38119.0,40348.0
12-04 09:59:01,0.167,0.083,99.500,0.250,0.0,0.0,0.0,163840.0,0.0,23.0,2504409088.0,1484845056.0,9310023680.0,20319797248.0,36973.0,49172.0
12-04 09:59:02,0.167,0.0,99.249,0.584,0.0,0.0,0.0,86016.0,0.0,18.0,2505035776.0,1484845056.0,9310031872.0,20319162368.0,37121.0,40304.0
12-04 09:59:03,0.417,0.083,99.0,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,2506170368.0,1484845056.0,9310040064.0,20318019584.0,52942.0,55688.0
12-04 09:59:04,0.417,0.083,98.748,0.751,0.0,0.0,0.0,102400.0,0.0,15.0,2508189696.0,1484845056.0,9310052352.0,20315987968.0,35851.0,47243.0
12-04 09:59:05,0.167,0.167,99.334,0.333,0.0,0.0,0.0,90112.0,0.0,20.0,2508689408.0,1484845056.0,9310060544.0,20315480064.0,36616.0,38941.0
12-04 09:59:06,0.0,0.083,99.499,0.417,0.0,0.0,0.0,155648.0,0.0,23.0,2509189120.0,1484845056.0,9310068736.0,20314972160.0,37982.0,39931.0
12-04 09:59:07,0.083,0.083,99.417,0.416,0.0,0.0,0.0,81920.0,0.0,16.0,2509684736.0,1484845056.0,9310081024.0,20314464256.0,39838.0,52380.0
12-04 09:59:08,0.083,0.0,99.499,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,2510184448.0,1484845056.0,9310089216.0,20313956352.0,37248.0,38222.0
12-04 09:59:09,0.0,0.083,99.333,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,2510807040.0,1484845056.0,9310101504.0,20313321472.0,36348.0,37805.0
12-04 09:59:10,0.083,0.250,99.250,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,2511822848.0,1484845056.0,9310109696.0,20312297472.0,37587.0,46587.0
12-04 09:59:11,0.250,0.083,99.500,0.167,0.0,0.0,0.0,163840.0,0.0,27.0,2512441344.0,1484845056.0,9310117888.0,20311670784.0,70481.0,72060.0
12-04 09:59:12,0.083,0.167,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,18.0,2512809984.0,1484845056.0,9310130176.0,20311289856.0,35742.0,37179.0
12-04 09:59:13,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,2513563648.0,1484845056.0,9310138368.0,20310528000.0,38903.0,48768.0
12-04 09:59:14,0.333,0.083,99.167,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,2514444288.0,1484845056.0,9310146560.0,20309639168.0,35593.0,37535.0
12-04 09:59:15,0.083,0.167,99.167,0.583,0.0,0.0,0.0,110592.0,0.0,19.0,2515066880.0,1484845056.0,9310158848.0,20309004288.0,35780.0,37393.0
12-04 09:59:16,0.0,0.0,99.582,0.418,0.0,0.0,0.0,204800.0,0.0,32.0,2515689472.0,1484845056.0,9310171136.0,20308369408.0,37404.0,50614.0
12-04 09:59:17,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,2516316160.0,1484845056.0,9310179328.0,20307734528.0,34913.0,37257.0
12-04 09:59:18,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2516942848.0,1484845056.0,9310187520.0,20307099648.0,36536.0,39383.0
12-04 09:59:19,0.167,0.083,99.333,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2517442560.0,1484845056.0,9310195712.0,20306591744.0,35911.0,47182.0
12-04 09:59:20,5.008,0.0,94.574,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,2543337472.0,1484845056.0,9310203904.0,20280688640.0,35653.0,38713.0
12-04 09:59:21,8.917,0.167,90.250,0.667,0.0,0.0,0.0,196608.0,0.0,25.0,2549293056.0,1484845056.0,9310216192.0,20274720768.0,35081.0,36501.0
12-04 09:59:22,8.507,0.083,89.158,2.252,0.0,0.0,0.0,450560.0,0.0,64.0,2552606720.0,1484845056.0,9310330880.0,20271292416.0,313259.0,320420.0
12-04 09:59:23,7.410,0.083,92.256,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,2555469824.0,1484845056.0,9310355456.0,20268404736.0,23451.0,23393.0
12-04 09:59:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2555375616.0,1484845056.0,9310355456.0,20268498944.0,5651.0,5320.0
12-04 09:59:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2555510784.0,1484845056.0,9310355456.0,20268363776.0,6063.0,8223.0
12-04 09:59:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2555510784.0,1484845056.0,9310355456.0,20268363776.0,4169.0,2816.0
12-04 09:59:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2555510784.0,1484845056.0,9310355456.0,20268363776.0,7324.0,7241.0
12-04 09:59:28,0.417,0.083,98.916,0.584,0.0,0.0,0.0,110592.0,0.0,12.0,2557632512.0,1484845056.0,9310392320.0,20266205184.0,100601.0,113921.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557632512.0,1484845056.0,9310392320.0,20266205184.0,6143.0,5860.0
12-04 09:59:30,0.250,0.083,99.0,0.583,0.0,0.083,0.0,81920.0,0.0,10.0,2558386176.0,1484845056.0,9310416896.0,20265426944.0,57255.0,59218.0
12-04 09:59:31,0.416,0.167,98.834,0.500,0.0,0.083,0.0,151552.0,0.0,13.0,2561286144.0,1484845056.0,9310437376.0,20262506496.0,59582.0,63762.0
12-04 09:59:32,0.250,0.0,99.333,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,2562527232.0,1484845056.0,9310457856.0,20261244928.0,58669.0,61240.0
12-04 09:59:33,0.0,0.083,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,2563395584.0,1484845056.0,9310478336.0,20260356096.0,59169.0,62411.0
12-04 09:59:34,0.0,0.084,99.499,0.418,0.0,0.0,0.0,81920.0,0.0,10.0,2564136960.0,1484845056.0,9310498816.0,20259594240.0,60016.0,72500.0
12-04 09:59:35,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,2565005312.0,1484845056.0,9310519296.0,20258705408.0,58587.0,60264.0
12-04 09:59:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,139264.0,0.0,17.0,2565623808.0,1484845056.0,9310535680.0,20258070528.0,57960.0,60156.0
12-04 09:59:37,0.083,0.0,99.333,0.584,0.0,0.0,0.0,81920.0,0.0,10.0,2566492160.0,1484845056.0,9310556160.0,20257181696.0,59827.0,71591.0
12-04 09:59:38,0.083,0.167,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,2567229440.0,1484845056.0,9310580736.0,20256419840.0,59255.0,61990.0
12-04 09:59:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,2568224768.0,1484845056.0,9310601216.0,20255404032.0,57555.0,59977.0
12-04 09:59:40,0.167,0.0,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,2568966144.0,1484845056.0,9310621696.0,20254642176.0,59655.0,71327.0
12-04 09:59:41,0.250,0.083,99.167,0.500,0.0,0.0,0.0,172032.0,0.0,16.0,2569453568.0,1484845056.0,9310642176.0,20254134272.0,76380.0,79687.0
12-04 09:59:42,0.167,0.083,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,2570698752.0,1484845056.0,9310666752.0,20252864512.0,57175.0,60585.0
12-04 09:59:43,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,10.0,2571313152.0,1484845056.0,9310687232.0,20252229632.0,59711.0,72762.0
12-04 09:59:44,0.250,0.083,99.249,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,2572308480.0,1484845056.0,9310707712.0,20251213824.0,57165.0,58948.0
12-04 09:59:45,0.0,0.083,99.500,0.333,0.0,0.083,0.0,57344.0,0.0,9.0,2573180928.0,1484845056.0,9310724096.0,20250324992.0,57521.0,60127.0
12-04 09:59:46,0.083,0.083,99.333,0.500,0.0,0.0,0.0,159744.0,0.0,15.0,2573795328.0,1484845056.0,9310744576.0,20249690112.0,57114.0,68590.0
12-04 09:59:47,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,2574409728.0,1484845056.0,9310765056.0,20249055232.0,58127.0,60987.0
12-04 09:59:48,0.084,0.0,99.415,0.501,0.0,0.0,0.0,77824.0,0.0,8.0,2575405056.0,1484845056.0,9310785536.0,20248039424.0,58969.0,61926.0
12-04 09:59:49,0.083,0.167,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,2576019456.0,1484845056.0,9310806016.0,20247404544.0,59986.0,71916.0
12-04 09:59:50,0.167,0.0,99.249,0.584,0.0,0.0,0.0,86016.0,0.0,12.0,2577268736.0,1484845056.0,9310826496.0,20246134784.0,58065.0,61647.0
12-04 09:59:51,0.0,0.084,99.332,0.585,0.0,0.0,0.0,180224.0,0.0,17.0,2577870848.0,1484845056.0,9310851072.0,20245508096.0,59465.0,62867.0
12-04 09:59:52,0.0,0.083,99.332,0.584,0.0,0.0,0.0,159744.0,0.0,16.0,2578612224.0,1484845056.0,9310871552.0,20244746240.0,57147.0,68310.0
12-04 09:59:53,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,2579353600.0,1484845056.0,9310892032.0,20243984384.0,75667.0,76647.0
12-04 09:59:54,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,2580094976.0,1484845056.0,9310912512.0,20243222528.0,57814.0,58432.0
12-04 09:59:55,0.167,0.083,99.500,0.250,0.0,0.0,0.0,57344.0,0.0,9.0,2580713472.0,1484845056.0,9310928896.0,20242587648.0,57539.0,61468.0
12-04 09:59:56,0.083,0.083,99.416,0.417,0.0,0.0,0.0,163840.0,0.0,16.0,2581454848.0,1484845056.0,9310949376.0,20241825792.0,58227.0,61447.0
12-04 09:59:57,0.083,0.083,99.250,0.583,0.0,0.0,0.0,81920.0,0.0,10.0,2582196224.0,1484845056.0,9310969856.0,20241063936.0,59043.0,62078.0
12-04 09:59:58,0.084,0.084,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,2582937600.0,1484845056.0,9310990336.0,20240302080.0,58589.0,71294.0
12-04 09:59:59,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,2583932928.0,1484845056.0,9311010816.0,20239286272.0,59058.0,61266.0
12-04 10:00:00,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,2584420352.0,1484845056.0,9311031296.0,20238778368.0,61496.0,64369.0
12-04 10:00:01,0.250,0.167,98.918,0.666,0.0,0.0,0.0,155648.0,0.0,14.0,2585288704.0,1484845056.0,9311051776.0,20237889536.0,75709.0,86664.0
12-04 10:00:02,0.0,0.0,99.415,0.585,0.0,0.0,0.0,106496.0,0.0,13.0,2585903104.0,1484845056.0,9311072256.0,20237254656.0,57522.0,59142.0
12-04 10:00:03,0.0,0.167,99.417,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,2586898432.0,1484845056.0,9311092736.0,20236238848.0,58751.0,60704.0
12-04 10:00:04,0.083,0.250,99.333,0.333,0.0,0.0,0.0,81920.0,0.0,10.0,2587512832.0,1484845056.0,9311113216.0,20235603968.0,60242.0,71705.0
12-04 10:00:05,0.167,0.0,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2588377088.0,1484845056.0,9311137792.0,20234715136.0,58545.0,59415.0
12-04 10:00:06,0.083,0.0,99.500,0.417,0.0,0.0,0.0,159744.0,0.0,19.0,2589245440.0,1484845056.0,9311158272.0,20233826304.0,58789.0,59820.0
12-04 10:00:07,0.167,0.083,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,10.0,2589736960.0,1484845056.0,9311174656.0,20233318400.0,62700.0,73112.0
12-04 10:00:08,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,2590351360.0,1484845056.0,9311195136.0,20232683520.0,58306.0,59974.0
12-04 10:00:09,0.999,0.167,98.335,0.416,0.0,0.083,0.0,81920.0,0.0,10.0,2591473664.0,1484845056.0,9311215616.0,20231540736.0,59383.0,62521.0
12-04 10:00:10,0.167,0.083,99.165,0.584,0.0,0.0,0.0,77824.0,0.0,8.0,2592731136.0,1484845056.0,9311236096.0,20230262784.0,58814.0,70612.0
12-04 10:00:11,0.083,0.083,99.500,0.334,0.0,0.0,0.0,147456.0,0.0,15.0,2592964608.0,1484845056.0,9311256576.0,20230008832.0,77214.0,80245.0
12-04 10:00:12,0.167,0.0,99.583,0.250,0.0,0.0,0.0,106496.0,0.0,16.0,2593447936.0,1484845056.0,9311281152.0,20229500928.0,60077.0,61047.0
12-04 10:00:13,0.083,0.083,99.499,0.334,0.0,0.0,0.0,81920.0,0.0,10.0,2594312192.0,1484845056.0,9311305728.0,20228612096.0,60238.0,73359.0
12-04 10:00:14,0.083,0.167,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,12.0,2595053568.0,1484845056.0,9311326208.0,20227850240.0,57551.0,60186.0
12-04 10:00:15,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2595794944.0,1484845056.0,9311346688.0,20227088384.0,57608.0,58961.0
12-04 10:00:16,0.084,0.084,99.414,0.418,0.0,0.0,0.0,155648.0,0.0,17.0,2600845312.0,1484845056.0,9311367168.0,20222017536.0,56761.0,67843.0
12-04 10:00:17,0.166,0.250,99.168,0.416,0.0,0.0,0.0,86016.0,0.0,12.0,2601332736.0,1484845056.0,9311387648.0,20221509632.0,59476.0,61734.0
12-04 10:00:18,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,2601693184.0,1484845056.0,9311408128.0,20221128704.0,58493.0,61243.0
12-04 10:00:19,0.083,0.083,99.166,0.667,0.0,0.0,0.0,106496.0,0.0,13.0,2602307584.0,1484845056.0,9311428608.0,20220493824.0,59384.0,70267.0
12-04 10:00:20,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,13.0,2602668032.0,1484845056.0,9311449088.0,20220112896.0,59251.0,61605.0
12-04 10:00:21,0.0,0.084,99.331,0.585,0.0,0.0,0.0,167936.0,0.0,16.0,2603409408.0,1484845056.0,9311469568.0,20219351040.0,60801.0,62662.0
12-04 10:00:22,0.083,0.167,99.0,0.750,0.0,0.0,0.0,106496.0,0.0,13.0,2603769856.0,1484845056.0,9311490048.0,20218970112.0,58599.0,70014.0
12-04 10:00:23,0.083,0.083,99.332,0.501,0.0,0.0,0.0,86016.0,0.0,14.0,2604642304.0,1484845056.0,9311506432.0,20218081280.0,57040.0,58819.0
12-04 10:00:24,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,10.0,2604875776.0,1484845056.0,9311526912.0,20217827328.0,58328.0,60639.0
12-04 10:00:25,0.167,0.167,99.251,0.416,0.0,0.0,0.0,81920.0,0.0,10.0,2604982272.0,1484845056.0,9311547392.0,20217700352.0,58373.0,70503.0
12-04 10:00:26,0.083,0.083,99.249,0.584,0.0,0.0,0.0,180224.0,0.0,19.0,2604957696.0,1484845056.0,9311571968.0,20217700352.0,75056.0,76932.0
12-04 10:00:27,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,2604937216.0,1484845056.0,9311592448.0,20217700352.0,58276.0,61181.0
12-04 10:00:28,0.835,0.334,96.244,2.504,0.0,0.083,0.0,1798144.0,0.0,65.0,2622787584.0,1484845056.0,9313062912.0,20198379520.0,3140311.0,3011622.0
12-04 10:00:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,7.0,2622922752.0,1484845056.0,9313067008.0,20198240256.0,10021.0,207054.0
12-04 10:00:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2623311872.0,1484845056.0,9313067008.0,20197851136.0,4665.0,3198.0
12-04 10:00:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2623311872.0,1484845056.0,9313067008.0,20197851136.0,4763.0,5387.0
12-04 10:00:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2623311872.0,1484845056.0,9313067008.0,20197851136.0,5329.0,4417.0
12-04 10:00:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2623311872.0,1484845056.0,9313067008.0,20197851136.0,6649.0,6829.0
12-04 10:00:34,0.083,0.083,99.165,0.668,0.0,0.0,0.0,114688.0,0.0,14.0,2623528960.0,1484845056.0,9313103872.0,20197597184.0,97465.0,100760.0
12-04 10:00:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2623524864.0,1484845056.0,9313107968.0,20197597184.0,6019.0,5595.0
12-04 10:00:36,0.167,0.0,99.333,0.500,0.0,0.0,0.0,167936.0,0.0,20.0,2623627264.0,1484845056.0,9313132544.0,20197470208.0,63489.0,64744.0
12-04 10:00:37,0.251,0.0,99.247,0.502,0.0,0.0,0.0,86016.0,0.0,12.0,2623606784.0,1484845056.0,9313153024.0,20197470208.0,67224.0,79203.0
12-04 10:00:38,0.167,0.083,99.167,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,2623582208.0,1484845056.0,9313177600.0,20197470208.0,64876.0,67626.0
12-04 10:00:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,2623557632.0,1484845056.0,9313202176.0,20197470208.0,64067.0,66089.0
12-04 10:00:40,0.167,0.083,99.250,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,2623664128.0,1484845056.0,9313222656.0,20197343232.0,63930.0,75615.0
12-04 10:00:41,0.084,0.0,99.081,0.835,0.0,0.0,0.0,167936.0,0.0,14.0,2623766528.0,1484845056.0,9313247232.0,20197216256.0,97642.0,99848.0
12-04 10:00:42,0.250,0.0,99.250,0.500,0.0,0.0,0.0,106496.0,0.0,13.0,2623741952.0,1484845056.0,9313271808.0,20197216256.0,63985.0,65944.0
12-04 10:00:43,0.250,0.083,99.083,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,2623717376.0,1484845056.0,9313296384.0,20197216256.0,64606.0,76695.0
12-04 10:00:44,0.083,0.167,99.0,0.750,0.0,0.0,0.0,106496.0,0.0,11.0,2623692800.0,1484845056.0,9313320960.0,20197216256.0,64582.0,68107.0
12-04 10:00:45,5.588,0.0,94.162,0.250,0.0,0.0,0.0,90112.0,0.0,14.0,2623926272.0,1484845056.0,9313341440.0,20196962304.0,64884.0,68118.0
12-04 10:00:46,8.340,0.083,91.076,0.500,0.0,0.0,0.0,155648.0,0.0,15.0,2625044480.0,1484845056.0,9313366016.0,20195819520.0,63781.0,75679.0
12-04 10:00:47,0.167,0.0,99.166,0.584,0.0,0.083,0.0,126976.0,0.0,18.0,2625269760.0,1484845056.0,9313394688.0,20195565568.0,64275.0,66785.0
12-04 10:00:48,0.0,0.0,99.583,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2625249280.0,1484845056.0,9313415168.0,20195565568.0,62257.0,63399.0
12-04 10:00:49,0.0,0.167,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,2625224704.0,1484845056.0,9313439744.0,20195565568.0,63741.0,75141.0
12-04 10:00:50,0.333,0.083,99.167,0.416,0.0,0.0,0.0,90112.0,0.0,14.0,2625593344.0,1484845056.0,9313460224.0,20195176448.0,63091.0,64394.0
12-04 10:00:51,0.083,0.083,99.416,0.417,0.0,0.0,0.0,151552.0,0.0,15.0,2625695744.0,1484845056.0,9313484800.0,20195049472.0,65512.0,69150.0
12-04 10:00:52,0.167,0.083,99.416,0.334,0.0,0.0,0.0,184320.0,0.0,20.0,2625671168.0,1484845056.0,9313509376.0,20195049472.0,64415.0,75259.0
12-04 10:00:53,0.500,0.083,99.084,0.333,0.0,0.0,0.0,86016.0,0.0,12.0,2625642496.0,1484845056.0,9313529856.0,20195057664.0,64735.0,67823.0
12-04 10:00:54,0.0,0.083,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,11.0,2625617920.0,1484845056.0,9313554432.0,20195057664.0,64286.0,66579.0
12-04 10:00:55,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,2625597440.0,1484845056.0,9313574912.0,20195057664.0,63570.0,67359.0
12-04 10:00:56,0.083,0.083,99.499,0.334,0.0,0.0,0.0,147456.0,0.0,13.0,2625572864.0,1484845056.0,9313599488.0,20195057664.0,63240.0,65098.0
12-04 10:00:57,0.083,0.083,99.166,0.667,0.0,0.0,0.0,126976.0,0.0,12.0,2625548288.0,1484845056.0,9313624064.0,20195057664.0,64930.0,66653.0
12-04 10:00:58,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2625527808.0,1484845056.0,9313644544.0,20195057664.0,64423.0,68785.0
12-04 10:00:59,0.083,0.167,99.417,0.333,0.0,0.0,0.0,86016.0,0.0,10.0,2625503232.0,1484845056.0,9313669120.0,20195057664.0,64299.0,67188.0
12-04 10:01:00,0.0,0.083,99.333,0.583,0.0,0.0,0.0,106496.0,0.0,11.0,2625478656.0,1484845056.0,9313693696.0,20195057664.0,65535.0,66893.0
12-04 10:01:01,0.167,0.167,99.083,0.583,0.0,0.0,0.0,212992.0,0.0,20.0,2625581056.0,1484845056.0,9313718272.0,20194930688.0,67908.0,79896.0
12-04 10:01:02,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2625556480.0,1484845056.0,9313742848.0,20194930688.0,67303.0,70283.0
12-04 10:01:03,0.167,0.0,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,2625531904.0,1484845056.0,9313767424.0,20194930688.0,80393.0,82810.0
12-04 10:01:04,0.083,0.250,99.251,0.416,0.0,0.0,0.0,94208.0,0.0,14.0,2625507328.0,1484845056.0,9313792000.0,20194930688.0,65414.0,75973.0
12-04 10:01:05,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,2625486848.0,1484845056.0,9313812480.0,20194930688.0,68364.0,69378.0
12-04 10:01:06,0.0,0.0,99.582,0.418,0.0,0.0,0.0,155648.0,0.0,15.0,2625470464.0,1484845056.0,9313837056.0,20194922496.0,62613.0,64412.0
12-04 10:01:07,0.083,0.083,99.334,0.500,0.0,0.0,0.0,106496.0,0.0,15.0,2625445888.0,1484845056.0,9313861632.0,20194922496.0,69267.0,73054.0
12-04 10:01:08,0.501,0.0,99.165,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,2625425408.0,1484845056.0,9313882112.0,20194922496.0,61416.0,62445.0
12-04 10:01:09,1.084,0.083,98.332,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,2625495040.0,1484845056.0,9313906688.0,20194828288.0,66632.0,69122.0
12-04 10:01:10,0.668,0.083,99.082,0.167,0.0,0.0,0.0,69632.0,0.0,13.0,2626244608.0,1484845056.0,9313927168.0,20194058240.0,66923.0,71389.0
12-04 10:01:11,0.0,0.083,99.334,0.500,0.0,0.083,0.0,163840.0,0.0,16.0,2626330624.0,1484845056.0,9313959936.0,20193939456.0,83795.0,85857.0
12-04 10:01:12,0.083,0.0,99.499,0.417,0.0,0.0,0.0,110592.0,0.0,13.0,2626306048.0,1484845056.0,9313984512.0,20193939456.0,63224.0,64941.0
12-04 10:01:13,0.167,0.0,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2626285568.0,1484845056.0,9314004992.0,20193939456.0,65253.0,76278.0
12-04 10:01:14,0.0,0.0,99.582,0.418,0.0,0.0,0.0,86016.0,0.0,10.0,2626260992.0,1484845056.0,9314029568.0,20193939456.0,64303.0,65310.0
12-04 10:01:15,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,2626236416.0,1484845056.0,9314054144.0,20193939456.0,67231.0,70258.0
12-04 10:01:16,0.0,0.083,99.416,0.500,0.0,0.0,0.0,163840.0,0.0,17.0,2626215936.0,1484845056.0,9314074624.0,20193939456.0,64362.0,76261.0
12-04 10:01:17,0.084,0.0,99.165,0.752,0.0,0.0,0.0,106496.0,0.0,11.0,2626191360.0,1484845056.0,9314099200.0,20193939456.0,61034.0,63017.0
12-04 10:01:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,2626170880.0,1484845056.0,9314119680.0,20193939456.0,64653.0,66356.0
12-04 10:01:19,0.584,0.083,98.582,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,2626273280.0,1484845056.0,9314144256.0,20193812480.0,62214.0,66835.0
12-04 10:01:20,0.083,0.0,99.082,0.835,0.0,0.0,0.0,110592.0,0.0,13.0,2626629632.0,1484845056.0,9314168832.0,20193431552.0,63775.0,64718.0
12-04 10:01:21,0.0,0.167,99.250,0.583,0.0,0.0,0.0,159744.0,0.0,19.0,2626990080.0,1484845056.0,9314189312.0,20193050624.0,61833.0,64529.0
12-04 10:01:22,0.083,0.250,99.167,0.500,0.0,0.0,0.0,110592.0,0.0,18.0,2627477504.0,1484845056.0,9314209792.0,20192542720.0,61182.0,72149.0
12-04 10:01:23,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,2627956736.0,1484845056.0,9314238464.0,20192034816.0,67961.0,70473.0
12-04 10:01:24,0.083,0.0,99.083,0.834,0.0,0.0,0.0,106496.0,0.0,11.0,2628308992.0,1484845056.0,9314267136.0,20191653888.0,65994.0,69271.0
12-04 10:01:25,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,2628796416.0,1484845056.0,9314287616.0,20191145984.0,64196.0,75701.0
12-04 10:01:26,0.0,0.083,99.416,0.501,0.0,0.0,0.0,167936.0,0.0,15.0,2628771840.0,1484845056.0,9314312192.0,20191145984.0,63349.0,65154.0
12-04 10:01:27,0.083,0.083,99.001,0.833,0.0,0.0,0.0,131072.0,0.0,16.0,2628747264.0,1484845056.0,9314336768.0,20191145984.0,67870.0,70311.0
12-04 10:01:28,0.084,0.0,99.415,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,2628726784.0,1484845056.0,9314357248.0,20191145984.0,64393.0,75669.0
12-04 10:01:29,0.083,0.167,99.251,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,2628702208.0,1484845056.0,9314381824.0,20191145984.0,64540.0,67042.0
12-04 10:01:30,0.167,0.083,98.916,0.834,0.0,0.0,0.0,114688.0,0.0,15.0,2630074368.0,1484845056.0,9314406400.0,20189749248.0,65376.0,67174.0
12-04 10:01:31,0.083,0.167,99.249,0.500,0.0,0.0,0.0,159744.0,0.0,17.0,2630180864.0,1484845056.0,9314426880.0,20189622272.0,64603.0,67681.0
12-04 10:01:32,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,2630283264.0,1484845056.0,9314451456.0,20189495296.0,65684.0,68729.0
12-04 10:01:33,0.083,0.167,99.167,0.583,0.0,0.0,0.0,90112.0,0.0,14.0,2630262784.0,1484845056.0,9314471936.0,20189495296.0,62454.0,64553.0
12-04 10:01:34,0.585,0.084,96.572,2.759,0.0,0.0,0.0,2199552.0,0.0,72.0,2634436608.0,1484845056.0,9316302848.0,20183490560.0,3867582.0,2740199.0
12-04 10:01:35,0.0,0.083,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,19.0,2636808192.0,1484845056.0,9316306944.0,20181114880.0,20579.0,1256895.0
12-04 10:01:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,9.0,2636935168.0,1484845056.0,9316306944.0,20180987904.0,6361.0,6630.0
12-04 10:01:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2636935168.0,1484845056.0,9316306944.0,20180987904.0,7527.0,15965.0
12-04 10:01:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2636935168.0,1484845056.0,9316306944.0,20180987904.0,5413.0,4430.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2636935168.0,1484845056.0,9316306944.0,20180987904.0,6257.0,6610.0
12-04 10:01:40,0.0,0.084,99.331,0.586,0.0,0.0,0.0,122880.0,0.0,13.0,2644910080.0,1484845056.0,9316339712.0,20172980224.0,98723.0,110635.0
12-04 10:01:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2644897792.0,1484845056.0,9316343808.0,20172988416.0,22622.0,22511.0
12-04 10:01:42,0.083,0.083,99.0,0.833,0.0,0.0,0.0,139264.0,0.0,11.0,2644996096.0,1484845056.0,9316372480.0,20172861440.0,71478.0,72185.0
12-04 10:01:43,0.0,0.167,99.250,0.583,0.0,0.0,0.0,81920.0,0.0,8.0,2644971520.0,1484845056.0,9316397056.0,20172861440.0,71185.0,74080.0
12-04 10:01:44,0.0,0.084,99.749,0.167,0.0,0.0,0.0,73728.0,0.0,13.0,2645327872.0,1484845056.0,9316421632.0,20172480512.0,72852.0,74727.0
12-04 10:01:45,0.083,0.083,99.083,0.750,0.0,0.0,0.0,106496.0,0.0,9.0,2645803008.0,1484845056.0,9316454400.0,20171972608.0,73842.0,76265.0
12-04 10:01:46,0.250,0.0,99.333,0.417,0.0,0.0,0.0,172032.0,0.0,20.0,2646286336.0,1484845056.0,9316478976.0,20171464704.0,73510.0,84899.0
12-04 10:01:47,0.083,0.0,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,2646261760.0,1484845056.0,9316503552.0,20171464704.0,90038.0,91821.0
12-04 10:01:48,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,11.0,2646233088.0,1484845056.0,9316532224.0,20171464704.0,72993.0,74735.0
12-04 10:01:49,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,2646208512.0,1484845056.0,9316556800.0,20171464704.0,71722.0,74360.0
12-04 10:01:50,0.083,0.167,99.332,0.334,0.0,0.083,0.0,90112.0,0.0,12.0,2646192128.0,1484845056.0,9316581376.0,20171456512.0,71936.0,72988.0
12-04 10:01:51,0.167,0.0,99.166,0.667,0.0,0.0,0.0,180224.0,0.0,16.0,2646544384.0,1484845056.0,9316610048.0,20171075584.0,72850.0,75369.0
12-04 10:01:52,0.167,0.250,99.167,0.416,0.0,0.0,0.0,139264.0,0.0,14.0,2646519808.0,1484845056.0,9316634624.0,20171075584.0,73659.0,85297.0
12-04 10:01:53,0.084,0.0,99.332,0.585,0.0,0.0,0.0,110592.0,0.0,11.0,2646491136.0,1484845056.0,9316663296.0,20171075584.0,74439.0,76892.0
12-04 10:01:54,0.083,0.083,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,11.0,2646466560.0,1484845056.0,9316687872.0,20171075584.0,75093.0,78005.0
12-04 10:01:55,0.0,0.084,99.332,0.585,0.0,0.0,0.0,110592.0,0.0,11.0,2646437888.0,1484845056.0,9316716544.0,20171075584.0,75226.0,86168.0
12-04 10:01:56,0.0,0.0,99.500,0.417,0.0,0.083,0.0,139264.0,0.0,17.0,2646413312.0,1484845056.0,9316741120.0,20171075584.0,69880.0,71389.0
12-04 10:01:57,0.0,0.084,99.498,0.418,0.0,0.0,0.0,155648.0,0.0,25.0,2646384640.0,1484845056.0,9316769792.0,20171075584.0,75285.0,76480.0
12-04 10:01:58,0.083,0.0,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,2646360064.0,1484845056.0,9316794368.0,20171075584.0,73238.0,83757.0
12-04 10:01:59,0.0,0.083,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,10.0,2646335488.0,1484845056.0,9316818944.0,20171075584.0,69425.0,71520.0
12-04 10:02:00,0.0,0.083,99.332,0.584,0.0,0.0,0.0,110592.0,0.0,12.0,2646306816.0,1484845056.0,9316847616.0,20171075584.0,72615.0,74819.0
12-04 10:02:01,0.083,0.167,99.333,0.417,0.0,0.0,0.0,167936.0,0.0,19.0,2646278144.0,1484845056.0,9316876288.0,20171075584.0,75823.0,87537.0
12-04 10:02:02,0.0,0.167,99.166,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,2646376448.0,1484845056.0,9316904960.0,20170948608.0,76233.0,78309.0
12-04 10:02:03,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,12.0,2646351872.0,1484845056.0,9316929536.0,20170948608.0,70994.0,73238.0
12-04 10:02:04,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,2646327296.0,1484845056.0,9316954112.0,20170948608.0,73242.0,83800.0
12-04 10:02:05,0.0,0.083,99.249,0.668,0.0,0.0,0.0,110592.0,0.0,11.0,2646298624.0,1484845056.0,9316982784.0,20170948608.0,74265.0,75171.0
12-04 10:02:06,0.083,0.0,99.583,0.334,0.0,0.0,0.0,159744.0,0.0,19.0,2646274048.0,1484845056.0,9317007360.0,20170948608.0,74583.0,75944.0
12-04 10:02:07,0.0,0.083,99.333,0.500,0.0,0.083,0.0,86016.0,0.0,10.0,2646249472.0,1484845056.0,9317031936.0,20170948608.0,74960.0,86233.0
12-04 10:02:08,0.084,0.0,99.415,0.501,0.0,0.0,0.0,110592.0,0.0,11.0,2646220800.0,1484845056.0,9317060608.0,20170948608.0,74108.0,76389.0
12-04 10:02:09,0.833,0.167,98.417,0.500,0.0,0.083,0.0,94208.0,0.0,14.0,2646183936.0,1484845056.0,9317089280.0,20170956800.0,72834.0,73980.0
12-04 10:02:10,0.0,0.0,99.665,0.335,0.0,0.0,0.0,86016.0,0.0,10.0,2646929408.0,1484845056.0,9317113856.0,20170186752.0,72411.0,83255.0
12-04 10:02:11,0.083,0.0,99.416,0.501,0.0,0.0,0.0,180224.0,0.0,17.0,2646896640.0,1484845056.0,9317146624.0,20170186752.0,94734.0,97082.0
12-04 10:02:12,0.0,0.084,99.582,0.334,0.0,0.0,0.0,106496.0,0.0,11.0,2646872064.0,1484845056.0,9317171200.0,20170186752.0,72106.0,73192.0
12-04 10:02:13,0.083,0.0,99.249,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,2646843392.0,1484845056.0,9317199872.0,20170186752.0,73415.0,84166.0
12-04 10:02:14,0.0,0.083,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,2646818816.0,1484845056.0,9317224448.0,20170186752.0,71377.0,73655.0
12-04 10:02:15,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,2646794240.0,1484845056.0,9317249024.0,20170186752.0,72064.0,73945.0
12-04 10:02:16,0.083,0.250,99.500,0.167,0.0,0.0,0.0,143360.0,0.0,18.0,2646769664.0,1484845056.0,9317273600.0,20170186752.0,71126.0,83650.0
12-04 10:02:17,0.083,0.167,99.084,0.666,0.0,0.0,0.0,122880.0,0.0,12.0,2646740992.0,1484845056.0,9317302272.0,20170186752.0,72730.0,73701.0
12-04 10:02:18,0.083,0.083,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,2646708224.0,1484845056.0,9317326848.0,20170194944.0,73702.0,74812.0
12-04 10:02:19,0.083,0.167,99.500,0.250,0.0,0.0,0.0,73728.0,0.0,13.0,2646810624.0,1484845056.0,9317351424.0,20170067968.0,72347.0,84199.0
12-04 10:02:20,0.083,0.083,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,2646908928.0,1484845056.0,9317380096.0,20169940992.0,75283.0,77387.0
12-04 10:02:21,0.0,0.0,99.583,0.417,0.0,0.0,0.0,167936.0,0.0,20.0,2646880256.0,1484845056.0,9317408768.0,20169940992.0,69494.0,70206.0
12-04 10:02:22,0.083,0.167,99.500,0.250,0.0,0.0,0.0,65536.0,0.0,9.0,2646982656.0,1484845056.0,9317433344.0,20169814016.0,73974.0,77410.0
12-04 10:02:23,0.0,0.0,99.247,0.753,0.0,0.0,0.0,106496.0,0.0,9.0,2646953984.0,1484845056.0,9317462016.0,20169814016.0,69964.0,71524.0
12-04 10:02:24,0.083,0.083,99.500,0.333,0.0,0.0,0.0,65536.0,0.0,9.0,2646929408.0,1484845056.0,9317486592.0,20169814016.0,74013.0,75305.0
12-04 10:02:25,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,2646904832.0,1484845056.0,9317511168.0,20169814016.0,69852.0,81244.0
12-04 10:02:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,135168.0,0.0,16.0,2646880256.0,1484845056.0,9317535744.0,20169814016.0,72741.0,73945.0
12-04 10:02:27,0.084,0.0,99.248,0.585,0.0,0.084,0.0,118784.0,0.0,13.0,2646802432.0,1484845056.0,9317564416.0,20169863168.0,73712.0,76022.0
12-04 10:02:28,0.083,0.0,99.667,0.250,0.0,0.0,0.0,73728.0,0.0,13.0,2646745088.0,1484845056.0,9317588992.0,20169895936.0,73849.0,85224.0
12-04 10:02:29,0.084,0.084,99.248,0.585,0.0,0.0,0.0,110592.0,0.0,11.0,2646716416.0,1484845056.0,9317617664.0,20169895936.0,74800.0,75702.0
12-04 10:02:30,0.167,0.083,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,2646953984.0,1484845056.0,9317642240.0,20169633792.0,72973.0,73564.0
12-04 10:02:31,0.083,0.0,99.499,0.417,0.0,0.0,0.0,155648.0,0.0,15.0,2647056384.0,1484845056.0,9317666816.0,20169506816.0,73224.0,75890.0
12-04 10:02:32,0.0,0.083,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2647027712.0,1484845056.0,9317695488.0,20169506816.0,71614.0,72766.0
12-04 10:02:33,0.083,0.0,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,2647126016.0,1484845056.0,9317724160.0,20169379840.0,73185.0,73867.0
12-04 10:02:34,0.0,0.0,99.500,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,2647093248.0,1484845056.0,9317748736.0,20169388032.0,74023.0,78200.0
12-04 10:02:35,0.084,0.0,99.165,0.752,0.0,0.0,0.0,106496.0,0.0,9.0,2647015424.0,1484845056.0,9317777408.0,20169437184.0,73582.0,74868.0
12-04 10:02:36,0.0,0.167,99.333,0.500,0.0,0.0,0.0,167936.0,0.0,17.0,2646990848.0,1484845056.0,9317801984.0,20169437184.0,74500.0,76211.0
12-04 10:02:37,0.083,0.083,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,8.0,2646966272.0,1484845056.0,9317826560.0,20169437184.0,72583.0,83936.0
12-04 10:02:38,0.0,0.083,99.083,0.834,0.0,0.0,0.0,106496.0,0.0,9.0,2646937600.0,1484845056.0,9317855232.0,20169437184.0,72712.0,73836.0
12-04 10:02:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,2646913024.0,1484845056.0,9317879808.0,20169437184.0,72128.0,73329.0
12-04 10:02:40,0.084,0.084,98.830,1.003,0.0,0.0,0.0,299008.0,0.0,28.0,2646884352.0,1484845056.0,9317908480.0,20169437184.0,371533.0,383506.0
12-04 10:02:41,0.334,0.250,95.246,4.087,0.0,0.083,0.0,2641920.0,0.0,106.0,2647158784.0,1484845056.0,9320079360.0,20166991872.0,4335803.0,4444897.0
12-04 10:02:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2647126016.0,1484845056.0,9320079360.0,20167024640.0,3999.0,2701.0
12-04 10:02:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647248896.0,1484845056.0,9320083456.0,20166897664.0,25288.0,36302.0
12-04 10:02:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647248896.0,1484845056.0,9320083456.0,20166897664.0,4443.0,3355.0
12-04 10:02:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647248896.0,1484845056.0,9320083456.0,20166897664.0,4933.0,4278.0
12-04 10:02:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,126976.0,0.0,11.0,2647248896.0,1484845056.0,9320083456.0,20166897664.0,6792.0,7730.0
12-04 10:02:47,0.083,0.083,99.417,0.333,0.0,0.083,0.0,106496.0,0.0,14.0,2647212032.0,1484845056.0,9320120320.0,20166897664.0,97956.0,99523.0
12-04 10:02:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647212032.0,1484845056.0,9320120320.0,20166897664.0,4762.0,4010.0
12-04 10:02:49,0.083,0.167,99.334,0.416,0.0,0.0,0.0,90112.0,0.0,10.0,2647183360.0,1484845056.0,9320148992.0,20166897664.0,78704.0,89440.0
12-04 10:02:50,0.083,0.250,99.249,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,2647425024.0,1484845056.0,9320177664.0,20166627328.0,78466.0,79633.0
12-04 10:02:51,0.083,0.0,99.499,0.417,0.0,0.0,0.0,163840.0,0.0,19.0,2647515136.0,1484845056.0,9320206336.0,20166508544.0,78735.0,80389.0
12-04 10:02:52,0.0,0.083,99.499,0.417,0.0,0.0,0.0,212992.0,0.0,19.0,2647478272.0,1484845056.0,9320235008.0,20166516736.0,79586.0,83846.0
12-04 10:02:53,0.083,0.083,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,10.0,2647449600.0,1484845056.0,9320263680.0,20166516736.0,78154.0,79870.0
12-04 10:02:54,0.0,0.0,99.582,0.418,0.0,0.0,0.0,98304.0,0.0,14.0,2647547904.0,1484845056.0,9320292352.0,20166389760.0,77618.0,78855.0
12-04 10:02:55,0.083,0.167,99.334,0.416,0.0,0.0,0.0,90112.0,0.0,10.0,2647519232.0,1484845056.0,9320321024.0,20166389760.0,79171.0,83783.0
12-04 10:02:56,0.0,0.0,99.500,0.500,0.0,0.0,0.0,143360.0,0.0,13.0,2647625728.0,1484845056.0,9320349696.0,20166254592.0,78542.0,79694.0
12-04 10:02:57,0.0,0.083,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,11.0,2647597056.0,1484845056.0,9320378368.0,20166254592.0,79460.0,81143.0
12-04 10:02:58,0.0,0.084,99.582,0.334,0.0,0.0,0.0,90112.0,0.0,10.0,2647564288.0,1484845056.0,9320411136.0,20166254592.0,79158.0,89808.0
12-04 10:02:59,0.083,0.083,99.417,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,2647535616.0,1484845056.0,9320439808.0,20166254592.0,78398.0,79911.0
12-04 10:03:00,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,2647506944.0,1484845056.0,9320468480.0,20166254592.0,80341.0,82046.0
12-04 10:03:01,0.083,0.083,99.333,0.500,0.0,0.0,0.0,188416.0,0.0,16.0,2647601152.0,1484845056.0,9320501248.0,20166127616.0,81074.0,92144.0
12-04 10:03:02,0.083,0.0,99.249,0.668,0.0,0.0,0.0,118784.0,0.0,15.0,2647572480.0,1484845056.0,9320529920.0,20166127616.0,77927.0,79023.0
12-04 10:03:03,0.083,0.083,99.083,0.751,0.0,0.0,0.0,118784.0,0.0,15.0,2647543808.0,1484845056.0,9320558592.0,20166127616.0,77524.0,78481.0
12-04 10:03:04,0.0,0.083,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,2647515136.0,1484845056.0,9320587264.0,20166127616.0,80949.0,84851.0
12-04 10:03:05,0.083,0.167,99.167,0.500,0.0,0.083,0.0,98304.0,0.0,14.0,2647613440.0,1484845056.0,9320615936.0,20166000640.0,81459.0,82014.0
12-04 10:03:06,0.083,0.0,99.499,0.417,0.0,0.0,0.0,159744.0,0.0,15.0,2647584768.0,1484845056.0,9320644608.0,20166000640.0,80237.0,81210.0
12-04 10:03:07,0.0,0.0,99.582,0.418,0.0,0.0,0.0,118784.0,0.0,17.0,2647556096.0,1484845056.0,9320673280.0,20166000640.0,82922.0,93426.0
12-04 10:03:08,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,2647523328.0,1484845056.0,9320706048.0,20166000640.0,79645.0,80758.0
12-04 10:03:09,0.0,0.083,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,2647494656.0,1484845056.0,9320734720.0,20166000640.0,82750.0,84029.0
12-04 10:03:10,0.249,0.249,98.753,0.748,0.0,0.0,0.0,118784.0,0.0,15.0,2647851008.0,1484845056.0,9320767488.0,20165611520.0,78210.0,88585.0
12-04 10:03:11,0.084,0.0,99.415,0.501,0.0,0.0,0.0,155648.0,0.0,15.0,2647810048.0,1484845056.0,9320800256.0,20165619712.0,96187.0,97468.0
12-04 10:03:12,0.083,0.167,99.250,0.500,0.0,0.0,0.0,118784.0,0.0,15.0,2647781376.0,1484845056.0,9320828928.0,20165619712.0,81645.0,82861.0
12-04 10:03:13,0.083,0.083,99.249,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,2648006656.0,1484845056.0,9320857600.0,20165365760.0,80501.0,91905.0
12-04 10:03:14,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,2647977984.0,1484845056.0,9320886272.0,20165365760.0,77798.0,79342.0
12-04 10:03:15,0.0,0.083,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,2647945216.0,1484845056.0,9320919040.0,20165365760.0,79049.0,80204.0
12-04 10:03:16,0.083,0.083,99.333,0.500,0.0,0.0,0.0,159744.0,0.0,17.0,2647920640.0,1484845056.0,9320943616.0,20165365760.0,77090.0,89112.0
12-04 10:03:17,0.083,0.083,99.250,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,2647891968.0,1484845056.0,9320972288.0,20165365760.0,76074.0,77675.0
12-04 10:03:18,0.0,0.083,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,2647863296.0,1484845056.0,9321000960.0,20165365760.0,78610.0,80312.0
12-04 10:03:19,0.084,0.0,99.415,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,2647834624.0,1484845056.0,9321029632.0,20165365760.0,78079.0,89705.0
12-04 10:03:20,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,8.0,2647932928.0,1484845056.0,9321058304.0,20165238784.0,78638.0,80061.0
12-04 10:03:21,0.083,0.083,99.250,0.500,0.0,0.083,0.0,184320.0,0.0,20.0,2648158208.0,1484845056.0,9321086976.0,20164984832.0,77030.0,78741.0
12-04 10:03:22,0.083,0.083,99.166,0.667,0.0,0.0,0.0,98304.0,0.0,9.0,2648125440.0,1484845056.0,9321119744.0,20164984832.0,78653.0,89513.0
12-04 10:03:23,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,8.0,2648096768.0,1484845056.0,9321148416.0,20164984832.0,79586.0,81066.0
12-04 10:03:24,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,8.0,2648195072.0,1484845056.0,9321177088.0,20164857856.0,75901.0,77752.0
12-04 10:03:25,0.083,0.0,99.082,0.835,0.0,0.0,0.0,110592.0,0.0,9.0,2648162304.0,1484845056.0,9321209856.0,20164857856.0,82284.0,93586.0
12-04 10:03:26,0.0,0.167,99.167,0.583,0.0,0.083,0.0,155648.0,0.0,15.0,2648137728.0,1484845056.0,9321234432.0,20164857856.0,76502.0,77699.0
12-04 10:03:27,0.0,0.0,99.416,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,2648109056.0,1484845056.0,9321263104.0,20164857856.0,77339.0,78802.0
12-04 10:03:28,0.0,0.083,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,9.0,2648203264.0,1484845056.0,9321295872.0,20164730880.0,79874.0,90524.0
12-04 10:03:29,0.0,0.167,99.332,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,2648432640.0,1484845056.0,9321320448.0,20164476928.0,75854.0,78614.0
12-04 10:03:30,0.083,0.0,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,2649427968.0,1484845056.0,9321349120.0,20163452928.0,78765.0,79556.0
12-04 10:03:31,0.0,0.084,99.415,0.502,0.0,0.0,0.0,163840.0,0.0,14.0,2649526272.0,1484845056.0,9321377792.0,20163325952.0,80743.0,92258.0
12-04 10:03:32,0.083,0.083,99.249,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,2649493504.0,1484845056.0,9321410560.0,20163325952.0,76179.0,77765.0
12-04 10:03:33,0.0,0.083,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,2649456640.0,1484845056.0,9321439232.0,20163334144.0,79784.0,82037.0
12-04 10:03:34,0.083,0.0,99.165,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,2649427968.0,1484845056.0,9321467904.0,20163334144.0,77620.0,79442.0
12-04 10:03:35,0.083,0.167,99.167,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,2649399296.0,1484845056.0,9321496576.0,20163334144.0,80467.0,81016.0
12-04 10:03:36,0.0,0.083,99.333,0.584,0.0,0.0,0.0,159744.0,0.0,15.0,2649513984.0,1484845056.0,9321525248.0,20163190784.0,77702.0,78373.0
12-04 10:03:37,0.083,0.083,99.249,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,2649485312.0,1484845056.0,9321553920.0,20163190784.0,78507.0,80840.0
12-04 10:03:38,0.084,0.084,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,2649456640.0,1484845056.0,9321582592.0,20163190784.0,98858.0,103216.0
12-04 10:03:39,0.0,0.0,99.666,0.334,0.0,0.0,0.0,98304.0,0.0,14.0,2649427968.0,1484845056.0,9321611264.0,20163190784.0,76653.0,77441.0
12-04 10:03:40,0.0,0.0,99.415,0.585,0.0,0.0,0.0,90112.0,0.0,10.0,2649399296.0,1484845056.0,9321639936.0,20163190784.0,80944.0,92135.0
12-04 10:03:41,0.083,0.0,99.333,0.584,0.0,0.0,0.0,155648.0,0.0,15.0,2649493504.0,1484845056.0,9321672704.0,20163063808.0,91908.0,93127.0
12-04 10:03:42,0.0,0.167,99.499,0.334,0.0,0.0,0.0,131072.0,0.0,18.0,2649464832.0,1484845056.0,9321701376.0,20163063808.0,78799.0,80649.0
12-04 10:03:43,0.083,0.083,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,2649432064.0,1484845056.0,9321734144.0,20163063808.0,77209.0,89016.0
12-04 10:03:44,0.0,0.0,98.581,1.419,0.0,0.0,0.0,86016.0,0.0,8.0,2649403392.0,1484845056.0,9321762816.0,20163063808.0,76382.0,77174.0
12-04 10:03:45,0.083,0.0,99.249,0.668,0.0,0.0,0.0,118784.0,0.0,15.0,2649374720.0,1484845056.0,9321791488.0,20163063808.0,80622.0,83007.0
12-04 10:03:46,0.083,0.167,99.249,0.500,0.0,0.0,0.0,192512.0,0.0,20.0,2649346048.0,1484845056.0,9321820160.0,20163063808.0,78158.0,89428.0
12-04 10:03:47,0.0,0.083,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,2649317376.0,1484845056.0,9321848832.0,20163063808.0,97846.0,99852.0
12-04 10:03:48,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,2649292800.0,1484845056.0,9321873408.0,20163063808.0,66251.0,67410.0
12-04 10:03:49,0.0,0.0,99.582,0.418,0.0,0.0,0.0,77824.0,0.0,14.0,2649411584.0,1484845056.0,9321881600.0,20162936832.0,32734.0,43432.0
12-04 10:03:50,0.167,0.167,97.995,1.587,0.0,0.084,0.0,2166784.0,0.0,67.0,2649726976.0,1484845056.0,9323679744.0,20160823296.0,4300390.0,2212763.0
12-04 10:03:51,0.250,0.083,98.664,1.002,0.0,0.0,0.0,827392.0,0.0,41.0,2649702400.0,1484845056.0,9324384256.0,20160143360.0,1014839.0,3185853.0
12-04 10:03:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2649169920.0,1484845056.0,9324384256.0,20160675840.0,7427.0,8429.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649169920.0,1484845056.0,9324384256.0,20160675840.0,4693.0,3353.0
12-04 10:03:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2649169920.0,1484845056.0,9324384256.0,20160675840.0,5451.0,5206.0
12-04 10:03:55,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2649169920.0,1484845056.0,9324384256.0,20160675840.0,4628.0,4085.0
12-04 10:03:56,0.083,0.083,98.999,0.834,0.0,0.0,0.0,196608.0,0.0,21.0,2649133056.0,1484845056.0,9324421120.0,20160675840.0,97606.0,100134.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2649128960.0,1484845056.0,9324425216.0,20160675840.0,5635.0,4973.0
12-04 10:03:58,0.333,0.582,98.336,0.749,0.0,0.0,606208.0,114688.0,53.0,11.0,2657296384.0,1484992512.0,9324756992.0,20152029184.0,116020.0,112245.0
12-04 10:03:59,0.250,0.250,98.581,0.918,0.0,0.0,4341760.0,94208.0,527.0,12.0,2651738112.0,1485000704.0,9329278976.0,20153057280.0,88604.0,96430.0
12-04 10:04:00,0.334,0.167,98.666,0.834,0.0,0.0,0.0,114688.0,0.0,11.0,2651983872.0,1485000704.0,9329311744.0,20152778752.0,91208.0,94313.0
12-04 10:04:01,0.0,0.083,99.332,0.584,0.0,0.0,0.0,249856.0,0.0,17.0,2652078080.0,1485000704.0,9329344512.0,20152651776.0,85423.0,86390.0
12-04 10:04:02,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,11.0,2652049408.0,1485000704.0,9329373184.0,20152651776.0,85810.0,87041.0
12-04 10:04:03,0.0,0.083,99.249,0.584,0.0,0.083,0.0,94208.0,0.0,10.0,2652016640.0,1485000704.0,9329405952.0,20152651776.0,86562.0,88430.0
12-04 10:04:04,0.083,0.0,99.333,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,2651983872.0,1485000704.0,9329438720.0,20152651776.0,89032.0,89010.0
12-04 10:04:05,0.084,0.0,99.165,0.752,0.0,0.0,0.0,118784.0,0.0,13.0,2651951104.0,1485000704.0,9329471488.0,20152651776.0,106993.0,108983.0
12-04 10:04:06,0.166,0.166,99.085,0.582,0.0,0.0,0.0,167936.0,0.0,18.0,2651922432.0,1485000704.0,9329500160.0,20152651776.0,91176.0,92160.0
12-04 10:04:07,1.084,0.0,98.415,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2654175232.0,1485000704.0,9329532928.0,20150366208.0,93149.0,94156.0
12-04 10:04:08,0.083,0.083,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,2654138368.0,1485000704.0,9329569792.0,20150366208.0,85932.0,86575.0
12-04 10:04:09,0.834,0.083,98.582,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,2654244864.0,1485000704.0,9329598464.0,20150231040.0,93523.0,93951.0
12-04 10:04:10,0.167,0.0,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,2654220288.0,1485000704.0,9329631232.0,20150222848.0,92032.0,92536.0
12-04 10:04:11,0.084,0.084,99.332,0.501,0.0,0.0,0.0,163840.0,0.0,15.0,2654310400.0,1485000704.0,9329668096.0,20150095872.0,103864.0,105523.0
12-04 10:04:12,0.0,0.083,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,2654277632.0,1485000704.0,9329700864.0,20150095872.0,88692.0,89717.0
12-04 10:04:13,0.333,0.083,99.083,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2654244864.0,1485000704.0,9329733632.0,20150095872.0,103081.0,104088.0
12-04 10:04:14,0.0,0.083,99.082,0.835,0.0,0.0,0.0,110592.0,0.0,9.0,2654212096.0,1485000704.0,9329766400.0,20150095872.0,83755.0,84971.0
12-04 10:04:15,0.083,0.250,98.918,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,2654179328.0,1485000704.0,9329799168.0,20150095872.0,85073.0,86678.0
12-04 10:04:16,0.0,0.083,99.332,0.584,0.0,0.0,0.0,192512.0,0.0,20.0,2654146560.0,1485000704.0,9329831936.0,20150095872.0,86332.0,87044.0
12-04 10:04:17,0.167,0.0,99.416,0.417,0.0,0.0,0.0,200704.0,0.0,37.0,2654244864.0,1485000704.0,9329860608.0,20149968896.0,89805.0,91096.0
12-04 10:04:18,0.333,0.083,99.083,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2654212096.0,1485000704.0,9329893376.0,20149968896.0,105697.0,106362.0
12-04 10:04:19,0.083,0.0,99.249,0.584,0.0,0.083,0.0,94208.0,0.0,10.0,2654175232.0,1485000704.0,9329930240.0,20149968896.0,90106.0,92939.0
12-04 10:04:20,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,2654142464.0,1485000704.0,9329963008.0,20149968896.0,85761.0,86507.0
12-04 10:04:21,0.167,0.167,99.084,0.583,0.0,0.0,0.0,163840.0,0.0,15.0,2654109696.0,1485000704.0,9329995776.0,20149968896.0,84559.0,86723.0
12-04 10:04:22,0.083,0.083,99.165,0.668,0.0,0.0,0.0,118784.0,0.0,13.0,2654076928.0,1485000704.0,9330028544.0,20149968896.0,84982.0,85818.0
12-04 10:04:23,0.083,0.167,99.417,0.333,0.0,0.0,0.0,94208.0,0.0,12.0,2654167040.0,1485000704.0,9330057216.0,20149850112.0,84135.0,85017.0
12-04 10:04:24,0.0,0.083,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,2654134272.0,1485000704.0,9330089984.0,20149850112.0,84594.0,86343.0
12-04 10:04:25,0.0,0.083,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,2654101504.0,1485000704.0,9330122752.0,20149850112.0,84072.0,85389.0
12-04 10:04:26,0.083,0.083,99.333,0.500,0.0,0.0,0.0,172032.0,0.0,18.0,2654072832.0,1485000704.0,9330151424.0,20149850112.0,82006.0,84783.0
12-04 10:04:27,0.083,0.0,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,2654167040.0,1485000704.0,9330184192.0,20149723136.0,83140.0,84183.0
12-04 10:04:28,0.167,0.083,99.167,0.583,0.0,0.0,0.0,118784.0,0.0,13.0,2654134272.0,1485000704.0,9330216960.0,20149723136.0,85352.0,87115.0
12-04 10:04:29,0.0,0.0,99.666,0.334,0.0,0.0,0.0,98304.0,0.0,12.0,2654101504.0,1485000704.0,9330249728.0,20149723136.0,84301.0,85964.0
12-04 10:04:30,0.167,0.083,99.499,0.250,0.0,0.0,0.0,77824.0,0.0,13.0,2653700096.0,1485000704.0,9330278400.0,20150095872.0,85438.0,87162.0
12-04 10:04:31,0.083,0.167,99.167,0.583,0.0,0.0,0.0,200704.0,0.0,17.0,2653667328.0,1485000704.0,9330311168.0,20150095872.0,81887.0,83004.0
12-04 10:04:32,0.0,0.167,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,2653622272.0,1485000704.0,9330348032.0,20150104064.0,83698.0,85451.0
12-04 10:04:33,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,12.0,2653593600.0,1485000704.0,9330376704.0,20150104064.0,85969.0,87191.0
12-04 10:04:34,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,11.0,2653560832.0,1485000704.0,9330409472.0,20150104064.0,85826.0,87922.0
12-04 10:04:35,0.083,0.083,99.416,0.334,0.0,0.083,0.0,94208.0,0.0,12.0,2653659136.0,1485000704.0,9330438144.0,20149977088.0,81017.0,82113.0
12-04 10:04:36,0.0,0.083,99.332,0.584,0.0,0.0,0.0,184320.0,0.0,18.0,2653626368.0,1485000704.0,9330470912.0,20149977088.0,85245.0,86872.0
12-04 10:04:37,0.083,0.083,99.249,0.584,0.0,0.0,0.0,135168.0,0.0,14.0,2653593600.0,1485000704.0,9330503680.0,20149977088.0,88744.0,90018.0
12-04 10:04:38,0.0,0.083,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,13.0,2653560832.0,1485000704.0,9330536448.0,20149977088.0,82657.0,84131.0
12-04 10:04:39,0.084,0.0,99.582,0.334,0.0,0.0,0.0,94208.0,0.0,12.0,2653532160.0,1485000704.0,9330565120.0,20149977088.0,84821.0,86481.0
12-04 10:04:40,0.083,0.0,99.250,0.667,0.0,0.0,0.0,118784.0,0.0,13.0,2653626368.0,1485000704.0,9330597888.0,20149850112.0,83830.0,85356.0
12-04 10:04:41,0.0,0.083,99.332,0.584,0.0,0.0,0.0,192512.0,0.0,19.0,2653589504.0,1485000704.0,9330634752.0,20149850112.0,100614.0,101740.0
12-04 10:04:42,0.0,0.083,99.499,0.417,0.0,0.0,0.0,118784.0,0.0,15.0,2653556736.0,1485000704.0,9330667520.0,20149850112.0,83949.0,85910.0
12-04 10:04:43,0.083,0.0,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,2653650944.0,1485000704.0,9330700288.0,20149723136.0,84795.0,87014.0
12-04 10:04:44,0.084,0.0,99.332,0.585,0.0,0.0,0.0,118784.0,0.0,13.0,2653618176.0,1485000704.0,9330733056.0,20149723136.0,83977.0,85227.0
12-04 10:04:45,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,2653589504.0,1485000704.0,9330761728.0,20149723136.0,85472.0,86380.0
12-04 10:04:46,0.0,0.083,99.333,0.584,0.0,0.0,0.0,184320.0,0.0,16.0,2653683712.0,1485000704.0,9330794496.0,20149596160.0,86381.0,84395.0
12-04 10:04:47,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2653650944.0,1485000704.0,9330827264.0,20149596160.0,82917.0,83912.0
12-04 10:04:48,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,2653622272.0,1485000704.0,9330855936.0,20149596160.0,83604.0,85021.0
12-04 10:04:49,0.0,0.0,99.415,0.585,0.0,0.0,0.0,114688.0,0.0,11.0,2653589504.0,1485000704.0,9330888704.0,20149596160.0,84978.0,86465.0
12-04 10:04:50,0.083,0.083,99.165,0.668,0.0,0.0,0.0,118784.0,0.0,13.0,2653945856.0,1485000704.0,9330921472.0,20149207040.0,87517.0,89878.0
12-04 10:04:51,0.083,0.083,99.333,0.500,0.0,0.0,0.0,163840.0,0.0,19.0,2653917184.0,1485000704.0,9330950144.0,20149207040.0,83544.0,85174.0
12-04 10:04:52,0.084,0.084,99.332,0.501,0.0,0.0,0.0,192512.0,0.0,17.0,2654011392.0,1485000704.0,9330982912.0,20149080064.0,85946.0,87671.0
12-04 10:04:53,0.083,0.0,99.083,0.750,0.0,0.083,0.0,114688.0,0.0,11.0,2653978624.0,1485000704.0,9331015680.0,20149080064.0,86971.0,88779.0
12-04 10:04:54,0.333,0.083,98.834,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,2654072832.0,1485000704.0,9331048448.0,20148953088.0,86426.0,88156.0
12-04 10:04:55,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,2654040064.0,1485000704.0,9331081216.0,20148953088.0,87937.0,89394.0
12-04 10:04:56,0.083,0.083,99.165,0.668,0.0,0.0,0.0,163840.0,0.0,14.0,2654007296.0,1485000704.0,9331113984.0,20148953088.0,82100.0,84749.0
12-04 10:04:57,0.0,0.083,99.083,0.834,0.0,0.0,0.0,126976.0,0.0,14.0,2653982720.0,1485000704.0,9331138560.0,20148953088.0,69413.0,70093.0
12-04 10:04:58,0.083,0.167,99.250,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,2653974528.0,1485000704.0,9331146752.0,20148953088.0,33111.0,34634.0
12-04 10:04:59,0.167,0.0,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,2653974528.0,1485000704.0,9331154944.0,20148944896.0,35298.0,39212.0
12-04 10:05:00,0.083,0.0,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,2653970432.0,1485000704.0,9331159040.0,20148944896.0,32978.0,34623.0
12-04 10:05:01,0.083,0.083,99.249,0.584,0.0,0.0,0.0,151552.0,0.0,16.0,2654359552.0,1485000704.0,9331167232.0,20148547584.0,32994.0,33438.0
12-04 10:05:02,0.501,0.334,96.578,2.588,0.0,0.0,0.0,3190784.0,0.0,83.0,2654437376.0,1485000704.0,9334001664.0,20145635328.0,5984493.0,6050523.0
12-04 10:05:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654437376.0,1485000704.0,9334001664.0,20145635328.0,7350.0,7039.0
12-04 10:05:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654437376.0,1485000704.0,9334001664.0,20145635328.0,6043.0,4950.0
12-04 10:05:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654437376.0,1485000704.0,9334001664.0,20145635328.0,5276.0,4290.0
12-04 10:05:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2654433280.0,1485000704.0,9334005760.0,20145635328.0,7780.0,8325.0
12-04 10:05:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2654433280.0,1485000704.0,9334005760.0,20145635328.0,7918.0,6866.0
12-04 10:05:08,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,13.0,2654396416.0,1485000704.0,9334042624.0,20145635328.0,102193.0,103772.0
12-04 10:05:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654396416.0,1485000704.0,9334042624.0,20145635328.0,5983.0,4809.0
12-04 10:05:10,0.167,0.083,99.167,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,2654244864.0,1485000704.0,9334075392.0,20145754112.0,91038.0,92522.0
12-04 10:05:11,0.083,0.083,98.999,0.834,0.0,0.0,0.0,217088.0,0.0,21.0,2654322688.0,1485000704.0,9334116352.0,20145635328.0,107943.0,109015.0
12-04 10:05:12,0.083,0.083,99.251,0.500,0.0,0.083,0.0,139264.0,0.0,16.0,2654416896.0,1485000704.0,9334149120.0,20145508352.0,90585.0,91672.0
12-04 10:05:13,0.0,0.083,99.165,0.751,0.0,0.0,0.0,147456.0,0.0,16.0,2654380032.0,1485000704.0,9334185984.0,20145508352.0,90564.0,91323.0
12-04 10:05:14,0.167,0.0,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,2654347264.0,1485000704.0,9334218752.0,20145508352.0,91147.0,93757.0
12-04 10:05:15,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2654314496.0,1485000704.0,9334251520.0,20145508352.0,90904.0,93043.0
12-04 10:05:16,0.0,0.083,99.084,0.749,0.0,0.083,0.0,200704.0,0.0,19.0,2654273536.0,1485000704.0,9334292480.0,20145508352.0,89612.0,90915.0
12-04 10:05:17,0.084,0.0,99.415,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2654240768.0,1485000704.0,9334325248.0,20145508352.0,106391.0,107173.0
12-04 10:05:18,0.083,0.0,99.082,0.835,0.0,0.0,0.0,122880.0,0.0,13.0,2654203904.0,1485000704.0,9334362112.0,20145508352.0,90948.0,91945.0
12-04 10:05:19,0.0,0.083,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2654298112.0,1485000704.0,9334394880.0,20145381376.0,88231.0,88923.0
12-04 10:05:20,0.083,0.0,99.167,0.750,0.0,0.0,0.0,122880.0,0.0,13.0,2654261248.0,1485000704.0,9334431744.0,20145381376.0,91262.0,92792.0
12-04 10:05:21,0.0,0.167,99.333,0.500,0.0,0.0,0.0,167936.0,0.0,17.0,2654355456.0,1485000704.0,9334464512.0,20145254400.0,90355.0,92109.0
12-04 10:05:22,0.083,0.0,99.083,0.834,0.0,0.0,0.0,114688.0,0.0,11.0,2654322688.0,1485000704.0,9334497280.0,20145254400.0,92059.0,95518.0
12-04 10:05:23,0.0,0.084,98.830,1.086,0.0,0.0,0.0,143360.0,0.0,14.0,2654285824.0,1485000704.0,9334534144.0,20145254400.0,90105.0,91528.0
12-04 10:05:24,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,2654380032.0,1485000704.0,9334566912.0,20145127424.0,91980.0,93944.0
12-04 10:05:25,0.0,0.250,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,2654343168.0,1485000704.0,9334603776.0,20145127424.0,90393.0,91854.0
12-04 10:05:26,0.083,0.0,99.333,0.583,0.0,0.0,0.0,172032.0,0.0,19.0,2654310400.0,1485000704.0,9334636544.0,20145127424.0,90397.0,91317.0
12-04 10:05:27,0.0,0.0,99.247,0.753,0.0,0.0,0.0,163840.0,0.0,19.0,2654273536.0,1485000704.0,9334673408.0,20145127424.0,90840.0,92587.0
12-04 10:05:28,0.0,0.167,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,2654236672.0,1485000704.0,9334710272.0,20145127424.0,92127.0,94323.0
12-04 10:05:29,0.083,0.0,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,2654183424.0,1485000704.0,9334747136.0,20145143808.0,91077.0,92135.0
12-04 10:05:30,0.250,0.166,98.752,0.832,0.0,0.0,0.0,118784.0,0.0,13.0,2655174656.0,1485000704.0,9334779904.0,20144119808.0,90900.0,92873.0
12-04 10:05:31,0.0,0.167,99.082,0.751,0.0,0.0,0.0,192512.0,0.0,18.0,2655137792.0,1485000704.0,9334816768.0,20144119808.0,91456.0,93686.0
12-04 10:05:32,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,2655105024.0,1485000704.0,9334849536.0,20144119808.0,91547.0,93558.0
12-04 10:05:33,0.0,0.083,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,2655199232.0,1485000704.0,9334882304.0,20143992832.0,90811.0,91226.0
12-04 10:05:34,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2655162368.0,1485000704.0,9334919168.0,20143992832.0,94705.0,96197.0
12-04 10:05:35,0.083,0.0,99.332,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,2655129600.0,1485000704.0,9334951936.0,20143992832.0,90359.0,92412.0
12-04 10:05:36,0.083,0.083,99.0,0.750,0.0,0.083,0.0,208896.0,0.0,21.0,2655092736.0,1485000704.0,9334988800.0,20143992832.0,88960.0,89796.0
12-04 10:05:37,0.0,0.083,99.165,0.751,0.0,0.0,0.0,94208.0,0.0,9.0,2655072256.0,1485000704.0,9335025664.0,20143976448.0,93188.0,94621.0
12-04 10:05:38,0.083,0.083,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,2655162368.0,1485000704.0,9335062528.0,20143849472.0,92323.0,94279.0
12-04 10:05:39,0.0,0.083,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2655129600.0,1485000704.0,9335095296.0,20143849472.0,90664.0,92518.0
12-04 10:05:40,0.167,0.083,99.333,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2655096832.0,1485000704.0,9335128064.0,20143849472.0,90496.0,91583.0
12-04 10:05:41,0.167,0.083,99.0,0.750,0.0,0.0,0.0,196608.0,0.0,17.0,2655182848.0,1485000704.0,9335169024.0,20143722496.0,122423.0,124022.0
12-04 10:05:42,0.0,0.083,99.416,0.500,0.0,0.0,0.0,122880.0,0.0,13.0,2655150080.0,1485000704.0,9335201792.0,20143722496.0,94228.0,96411.0
12-04 10:05:43,0.167,0.083,99.167,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,2655117312.0,1485000704.0,9335234560.0,20143722496.0,86198.0,87539.0
12-04 10:05:44,0.084,0.0,99.415,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,2655080448.0,1485000704.0,9335271424.0,20143722496.0,96704.0,98732.0
12-04 10:05:45,0.0,0.083,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,2655170560.0,1485000704.0,9335308288.0,20143595520.0,90590.0,91824.0
12-04 10:05:46,0.083,0.083,99.333,0.500,0.0,0.0,0.0,176128.0,0.0,19.0,2655137792.0,1485000704.0,9335341056.0,20143595520.0,91020.0,92513.0
12-04 10:05:47,0.083,0.083,99.083,0.751,0.0,0.0,0.0,131072.0,0.0,12.0,2655100928.0,1485000704.0,9335377920.0,20143595520.0,91691.0,93048.0
12-04 10:05:48,0.083,0.083,99.249,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,2655191040.0,1485000704.0,9335414784.0,20143468544.0,93463.0,96480.0
12-04 10:05:49,0.0,0.083,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2655158272.0,1485000704.0,9335447552.0,20143468544.0,88413.0,89721.0
12-04 10:05:50,0.167,0.083,99.332,0.334,0.0,0.083,0.0,102400.0,0.0,14.0,2654748672.0,1485000704.0,9335484416.0,20143841280.0,90403.0,91971.0
12-04 10:05:51,0.0,0.0,99.583,0.417,0.0,0.0,0.0,167936.0,0.0,16.0,2654715904.0,1485000704.0,9335517184.0,20143841280.0,87502.0,88597.0
12-04 10:05:52,0.083,0.083,99.417,0.417,0.0,0.0,0.0,188416.0,0.0,16.0,2654806016.0,1485000704.0,9335554048.0,20143714304.0,94755.0,96501.0
12-04 10:05:53,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2654760960.0,1485000704.0,9335590912.0,20143722496.0,91063.0,93010.0
12-04 10:05:54,0.167,0.0,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2654728192.0,1485000704.0,9335623680.0,20143722496.0,91249.0,93338.0
12-04 10:05:55,0.083,0.083,99.250,0.583,0.0,0.0,0.0,118784.0,0.0,11.0,2654691328.0,1485000704.0,9335660544.0,20143722496.0,91642.0,94360.0
12-04 10:05:56,0.417,0.167,99.0,0.417,0.0,0.0,0.0,159744.0,0.0,17.0,2654785536.0,1485000704.0,9335693312.0,20143595520.0,90657.0,92309.0
12-04 10:05:57,0.0,0.0,99.415,0.585,0.0,0.0,0.0,135168.0,0.0,12.0,2654748672.0,1485000704.0,9335730176.0,20143595520.0,90750.0,92953.0
12-04 10:05:58,0.0,0.167,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2654707712.0,1485000704.0,9335762944.0,20143603712.0,89998.0,91184.0
12-04 10:05:59,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,2654801920.0,1485000704.0,9335795712.0,20143476736.0,89725.0,91168.0
12-04 10:06:00,0.0,0.083,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,2654765056.0,1485000704.0,9335832576.0,20143476736.0,89928.0,91224.0
12-04 10:06:01,0.0,0.167,99.500,0.333,0.0,0.0,0.0,163840.0,0.0,15.0,2654732288.0,1485000704.0,9335865344.0,20143476736.0,90813.0,93543.0
12-04 10:06:02,0.084,0.0,99.415,0.502,0.0,0.0,0.0,135168.0,0.0,15.0,2654646272.0,1485000704.0,9335902208.0,20143525888.0,90416.0,92087.0
12-04 10:06:03,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,2654613504.0,1485000704.0,9335934976.0,20143525888.0,90497.0,91696.0
12-04 10:06:04,0.0,0.083,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,2654699520.0,1485000704.0,9335975936.0,20143398912.0,95457.0,98514.0
12-04 10:06:05,0.167,0.083,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,2654666752.0,1485000704.0,9336008704.0,20143398912.0,107258.0,108684.0
12-04 10:06:06,0.084,0.0,99.582,0.334,0.0,0.0,0.0,163840.0,0.0,15.0,2654633984.0,1485000704.0,9336041472.0,20143398912.0,89006.0,89873.0
12-04 10:06:07,0.083,0.167,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,2654597120.0,1485000704.0,9336078336.0,20143398912.0,93011.0,94257.0
12-04 10:06:08,0.083,0.167,99.166,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,2654691328.0,1485000704.0,9336111104.0,20143271936.0,89354.0,90625.0
12-04 10:06:09,0.834,0.0,98.582,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,2654662656.0,1485000704.0,9336139776.0,20143271936.0,84032.0,84475.0
12-04 10:06:10,0.084,0.0,99.582,0.334,0.0,0.0,0.0,73728.0,0.0,12.0,2654789632.0,1485000704.0,9336147968.0,20143136768.0,34070.0,36175.0
12-04 10:06:11,0.083,0.250,99.250,0.417,0.0,0.0,0.0,167936.0,0.0,23.0,2654769152.0,1485000704.0,9336160256.0,20143144960.0,50737.0,52553.0
12-04 10:06:12,0.083,0.083,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,2654760960.0,1485000704.0,9336168448.0,20143144960.0,33943.0,35422.0
12-04 10:06:13,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2654875648.0,1485000704.0,9336180736.0,20143017984.0,35828.0,39351.0
12-04 10:06:14,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,2654867456.0,1485000704.0,9336188928.0,20143017984.0,31930.0,33072.0
12-04 10:06:15,0.583,0.333,96.669,2.331,0.0,0.083,0.0,3547136.0,0.0,73.0,2647691264.0,1485000704.0,9339527168.0,20146855936.0,6729691.0,4375246.0
12-04 10:06:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,126976.0,0.0,31.0,2647638016.0,1485000704.0,9339379712.0,20147056640.0,25307.0,2424704.0
12-04 10:06:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647638016.0,1485000704.0,9339379712.0,20147056640.0,4814.0,4069.0
12-04 10:06:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647638016.0,1485000704.0,9339379712.0,20147056640.0,4280.0,3109.0
12-04 10:06:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647638016.0,1485000704.0,9339379712.0,20147056640.0,7038.0,7946.0
12-04 10:06:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2647638016.0,1485000704.0,9339379712.0,20147056640.0,4724.0,4087.0
12-04 10:06:21,0.083,0.0,99.083,0.834,0.0,0.0,0.0,217088.0,0.0,21.0,2647601152.0,1485000704.0,9339416576.0,20147056640.0,101659.0,102671.0
12-04 10:06:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2647601152.0,1485000704.0,9339416576.0,20147056640.0,5797.0,5572.0
12-04 10:06:23,0.083,0.167,99.083,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,2647564288.0,1485000704.0,9339453440.0,20147056640.0,95034.0,96917.0
12-04 10:06:24,0.167,0.0,99.166,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,2647654400.0,1485000704.0,9339490304.0,20146929664.0,97277.0,98998.0
12-04 10:06:25,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,2647617536.0,1485000704.0,9339527168.0,20146929664.0,97267.0,99342.0
12-04 10:06:26,0.083,0.083,99.166,0.667,0.0,0.0,0.0,204800.0,0.0,23.0,2647707648.0,1485000704.0,9339564032.0,20146802688.0,94304.0,96249.0
12-04 10:06:27,0.0,0.167,99.416,0.417,0.0,0.0,0.0,122880.0,0.0,15.0,2647670784.0,1485000704.0,9339600896.0,20146802688.0,96495.0,98555.0
12-04 10:06:28,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2647629824.0,1485000704.0,9339641856.0,20146802688.0,98360.0,100730.0
12-04 10:06:29,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2647592960.0,1485000704.0,9339678720.0,20146802688.0,97174.0,97941.0
12-04 10:06:30,0.084,0.084,99.247,0.585,0.0,0.0,0.0,122880.0,0.0,11.0,2647822336.0,1485000704.0,9339719680.0,20146532352.0,97987.0,100445.0
12-04 10:06:31,0.083,0.0,99.165,0.751,0.0,0.0,0.0,192512.0,0.0,18.0,2647904256.0,1485000704.0,9339756544.0,20146413568.0,96843.0,97594.0
12-04 10:06:32,0.083,0.083,99.167,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,2647867392.0,1485000704.0,9339793408.0,20146413568.0,96136.0,97963.0
12-04 10:06:33,0.0,0.083,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,12.0,2647957504.0,1485000704.0,9339830272.0,20146286592.0,97622.0,99407.0
12-04 10:06:34,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,8.0,2647920640.0,1485000704.0,9339867136.0,20146286592.0,96440.0,98235.0
12-04 10:06:35,0.0,0.083,99.333,0.500,0.0,0.083,0.0,94208.0,0.0,8.0,2647883776.0,1485000704.0,9339904000.0,20146286592.0,96927.0,97540.0
12-04 10:06:36,0.0,0.0,99.498,0.502,0.0,0.0,0.0,163840.0,0.0,15.0,2647846912.0,1485000704.0,9339940864.0,20146286592.0,114920.0,115772.0
12-04 10:06:37,0.083,0.083,99.332,0.501,0.0,0.0,0.0,118784.0,0.0,15.0,2647932928.0,1485000704.0,9339981824.0,20146159616.0,97677.0,101009.0
12-04 10:06:38,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,8.0,2647900160.0,1485000704.0,9340014592.0,20146159616.0,89071.0,90326.0
12-04 10:06:39,0.0,0.167,99.249,0.584,0.0,0.0,0.0,102400.0,0.0,10.0,2647859200.0,1485000704.0,9340055552.0,20146159616.0,103771.0,104642.0
12-04 10:06:40,0.0,0.083,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2647818240.0,1485000704.0,9340096512.0,20146159616.0,97240.0,99956.0
12-04 10:06:41,0.167,0.083,98.999,0.751,0.0,0.0,0.0,188416.0,0.0,18.0,2647777280.0,1485000704.0,9340137472.0,20146159616.0,113753.0,115062.0
12-04 10:06:42,0.0,0.0,99.499,0.501,0.0,0.0,0.0,122880.0,0.0,13.0,2647867392.0,1485000704.0,9340174336.0,20146032640.0,96748.0,97797.0
12-04 10:06:43,0.083,0.083,99.082,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2647826432.0,1485000704.0,9340215296.0,20146032640.0,98575.0,100783.0
12-04 10:06:44,0.083,0.0,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,2647789568.0,1485000704.0,9340252160.0,20146032640.0,95641.0,97928.0
12-04 10:06:45,0.083,0.083,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,2647752704.0,1485000704.0,9340289024.0,20146032640.0,97794.0,100672.0
12-04 10:06:46,0.0,0.083,99.416,0.501,0.0,0.0,0.0,204800.0,0.0,21.0,2647715840.0,1485000704.0,9340325888.0,20146032640.0,99421.0,101085.0
12-04 10:06:47,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,2647805952.0,1485000704.0,9340362752.0,20145905664.0,93458.0,94931.0
12-04 10:06:48,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,10.0,2647769088.0,1485000704.0,9340399616.0,20145905664.0,94916.0,95927.0
12-04 10:06:49,0.0,0.167,99.083,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,2647859200.0,1485000704.0,9340436480.0,20145778688.0,96368.0,98520.0
12-04 10:06:50,0.083,0.083,99.0,0.750,0.0,0.083,0.0,126976.0,0.0,13.0,2648068096.0,1485000704.0,9340481536.0,20145524736.0,100523.0,101364.0
12-04 10:06:51,0.0,0.083,99.416,0.500,0.0,0.0,0.0,176128.0,0.0,18.0,2648031232.0,1485000704.0,9340518400.0,20145524736.0,98869.0,100298.0
12-04 10:06:52,0.083,0.083,99.249,0.584,0.0,0.0,0.0,163840.0,0.0,15.0,2648121344.0,1485000704.0,9340555264.0,20145397760.0,95047.0,96902.0
12-04 10:06:53,0.083,0.166,98.918,0.832,0.0,0.0,0.0,122880.0,0.0,13.0,2648084480.0,1485000704.0,9340592128.0,20145397760.0,93110.0,94662.0
12-04 10:06:54,0.0,0.0,99.415,0.585,0.0,0.0,0.0,94208.0,0.0,12.0,2648055808.0,1485000704.0,9340620800.0,20145397760.0,81955.0,83831.0
12-04 10:06:55,0.083,0.083,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2648023040.0,1485000704.0,9340653568.0,20145397760.0,90019.0,90623.0
12-04 10:06:56,0.0,0.083,99.333,0.583,0.0,0.0,0.0,151552.0,0.0,15.0,2647982080.0,1485000704.0,9340694528.0,20145397760.0,101474.0,102816.0
12-04 10:06:57,0.083,0.0,99.082,0.835,0.0,0.0,0.0,151552.0,0.0,13.0,2648072192.0,1485000704.0,9340731392.0,20145270784.0,92763.0,93599.0
12-04 10:06:58,0.0,0.084,99.081,0.835,0.0,0.0,0.0,118784.0,0.0,13.0,2648166400.0,1485000704.0,9340764160.0,20145143808.0,86515.0,88637.0
12-04 10:06:59,0.083,0.250,99.167,0.500,0.0,0.0,0.0,106496.0,0.0,12.0,2648125440.0,1485000704.0,9340805120.0,20145143808.0,108398.0,109564.0
12-04 10:07:00,0.083,0.083,99.083,0.667,0.0,0.083,0.0,98304.0,0.0,10.0,2648088576.0,1485000704.0,9340841984.0,20145143808.0,94563.0,95867.0
12-04 10:07:01,0.083,0.0,99.083,0.833,0.0,0.0,0.0,204800.0,0.0,21.0,2648051712.0,1485000704.0,9340878848.0,20145143808.0,95077.0,97051.0
12-04 10:07:02,0.083,0.167,98.999,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,2648137728.0,1485000704.0,9340919808.0,20145016832.0,99578.0,101429.0
12-04 10:07:03,0.0,0.167,99.083,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,2648100864.0,1485000704.0,9340956672.0,20145016832.0,95175.0,96277.0
12-04 10:07:04,0.0,0.167,98.999,0.834,0.0,0.0,0.0,122880.0,0.0,13.0,2648059904.0,1485000704.0,9340997632.0,20145016832.0,98694.0,100083.0
12-04 10:07:05,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,2648023040.0,1485000704.0,9341034496.0,20145016832.0,98154.0,98352.0
12-04 10:07:06,0.083,0.083,98.999,0.834,0.0,0.0,0.0,196608.0,0.0,20.0,2647986176.0,1485000704.0,9341071360.0,20145016832.0,96540.0,97866.0
12-04 10:07:07,0.0,0.167,99.166,0.667,0.0,0.0,0.0,98304.0,0.0,10.0,2648076288.0,1485000704.0,9341108224.0,20144889856.0,103385.0,104592.0
12-04 10:07:08,0.167,0.083,98.916,0.834,0.0,0.0,0.0,126976.0,0.0,15.0,2648039424.0,1485000704.0,9341145088.0,20144889856.0,97627.0,100366.0
12-04 10:07:09,0.083,0.0,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,2648002560.0,1485000704.0,9341181952.0,20144889856.0,96791.0,97134.0
12-04 10:07:10,0.167,0.083,98.917,0.833,0.0,0.0,0.0,126976.0,0.0,15.0,2647453696.0,1485000704.0,9341222912.0,20145397760.0,96297.0,96870.0
12-04 10:07:11,0.083,0.083,98.832,1.001,0.0,0.0,0.0,217088.0,0.0,21.0,2647535616.0,1485000704.0,9341259776.0,20145278976.0,114768.0,115841.0
12-04 10:07:12,0.084,0.0,99.164,0.753,0.0,0.0,0.0,176128.0,0.0,23.0,2647625728.0,1485000704.0,9341296640.0,20145152000.0,96044.0,97775.0
12-04 10:07:13,0.167,0.0,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,20.0,2647580672.0,1485000704.0,9341341696.0,20145152000.0,97065.0,99017.0
12-04 10:07:14,0.083,0.0,99.083,0.834,0.0,0.0,0.0,151552.0,0.0,18.0,2647547904.0,1485000704.0,9341374464.0,20145152000.0,97529.0,99739.0
12-04 10:07:15,0.083,0.167,99.083,0.584,0.0,0.083,0.0,155648.0,0.0,20.0,2647506944.0,1485000704.0,9341415424.0,20145152000.0,97224.0,99976.0
12-04 10:07:16,0.083,0.0,99.333,0.584,0.0,0.0,0.0,204800.0,0.0,24.0,2647470080.0,1485000704.0,9341452288.0,20145152000.0,98233.0,99266.0
12-04 10:07:17,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,2647560192.0,1485000704.0,9341489152.0,20145025024.0,113805.0,114772.0
12-04 10:07:18,0.083,0.083,99.249,0.500,0.0,0.083,0.0,122880.0,0.0,13.0,2647523328.0,1485000704.0,9341526016.0,20145025024.0,97463.0,99190.0
12-04 10:07:19,0.083,0.0,99.249,0.667,0.0,0.0,0.0,131072.0,0.0,17.0,2647486464.0,1485000704.0,9341562880.0,20145025024.0,95683.0,97697.0
12-04 10:07:20,0.0,0.084,99.165,0.752,0.0,0.0,0.0,151552.0,0.0,16.0,2647445504.0,1485000704.0,9341603840.0,20145025024.0,97887.0,99605.0
12-04 10:07:21,0.0,0.0,99.248,0.752,0.0,0.0,0.0,241664.0,0.0,27.0,2647662592.0,1485000704.0,9341640704.0,20144771072.0,97870.0,99527.0
12-04 10:07:22,0.167,0.083,99.001,0.749,0.0,0.0,0.0,126976.0,0.0,17.0,2647629824.0,1485000704.0,9341673472.0,20144771072.0,86642.0,88904.0
12-04 10:07:23,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,20.0,2647621632.0,1485000704.0,9341681664.0,20144771072.0,36506.0,38568.0
12-04 10:07:24,0.0,0.083,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,2647613440.0,1485000704.0,9341689856.0,20144771072.0,36495.0,37360.0
12-04 10:07:25,0.167,0.0,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,2647605248.0,1485000704.0,9341698048.0,20144771072.0,33473.0,34068.0
12-04 10:07:26,0.0,0.0,99.749,0.251,0.0,0.0,0.0,176128.0,0.0,30.0,2647601152.0,1485000704.0,9341702144.0,20144771072.0,50385.0,51538.0
12-04 10:07:27,0.083,0.083,99.583,0.250,0.0,0.0,0.0,102400.0,0.0,25.0,2647588864.0,1485000704.0,9341714432.0,20144771072.0,34235.0,35063.0
12-04 10:07:28,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,2647580672.0,1485000704.0,9341722624.0,20144771072.0,35717.0,37257.0
12-04 10:07:29,0.083,0.083,99.333,0.500,0.0,0.0,0.0,327680.0,0.0,30.0,2649640960.0,1485000704.0,9341947904.0,20142485504.0,495277.0,496915.0
12-04 10:07:30,0.250,0.083,99.249,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,2650402816.0,1485000704.0,9341956096.0,20141715456.0,30700.0,30948.0
12-04 10:07:31,0.084,0.084,98.410,1.423,0.0,0.0,0.0,1630208.0,0.0,67.0,2650578944.0,1485000704.0,9343049728.0,20140445696.0,2806002.0,2922041.0
12-04 10:07:32,0.167,0.083,99.251,0.500,0.0,0.0,0.0,299008.0,0.0,11.0,2650509312.0,1485000704.0,9343492096.0,20140072960.0,467774.0,467736.0
12-04 10:07:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650509312.0,1485000704.0,9343492096.0,20140072960.0,4517.0,3137.0
12-04 10:07:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650509312.0,1485000704.0,9343492096.0,20140072960.0,5175.0,4030.0
12-04 10:07:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650509312.0,1485000704.0,9343492096.0,20140072960.0,5144.0,4356.0
12-04 10:07:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2650505216.0,1485000704.0,9343496192.0,20140072960.0,7192.0,8054.0
12-04 10:07:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2650505216.0,1485000704.0,9343496192.0,20140072960.0,9150.0,8271.0
12-04 10:07:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650505216.0,1485000704.0,9343496192.0,20140072960.0,5901.0,5710.0
12-04 10:07:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650505216.0,1485000704.0,9343496192.0,20140072960.0,4705.0,3463.0
12-04 10:07:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650501120.0,1485000704.0,9343500288.0,20140072960.0,5827.0,5637.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,40018.0,38489.0
12-04 10:07:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,4529.0,3252.0
12-04 10:07:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,4550.0,3780.0
12-04 10:07:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,6027.0,5941.0
12-04 10:07:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,6683.0,7405.0
12-04 10:07:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,4406.0,3176.0
12-04 10:07:47,0.083,0.0,99.834,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2650484736.0,1485000704.0,9343500288.0,20140089344.0,5282.0,5019.0
12-04 10:07:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650480640.0,1485000704.0,9343504384.0,20140089344.0,4724.0,4177.0
12-04 10:07:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2650480640.0,1485000704.0,9343504384.0,20140089344.0,4902.0,3559.0
12-04 10:07:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651123712.0,1485000704.0,9343504384.0,20139446272.0,4974.0,4286.0
12-04 10:07:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2651123712.0,1485000704.0,9343504384.0,20139446272.0,23770.0,22586.0
12-04 10:07:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2651123712.0,1485000704.0,9343504384.0,20139446272.0,4435.0,3148.0
12-04 10:07:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651123712.0,1485000704.0,9343504384.0,20139446272.0,7514.0,7328.0
12-04 10:07:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,6450.0,6954.0
12-04 10:07:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,4550.0,3846.0
12-04 10:07:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,5714.0,5450.0
12-04 10:07:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,4011.0,2708.0
12-04 10:07:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,4966.0,4475.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,4705.0,3529.0
12-04 10:08:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651250688.0,1485000704.0,9343504384.0,20139319296.0,5144.0,4401.0
12-04 10:08:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2651377664.0,1485000704.0,9343504384.0,20139192320.0,6822.0,6186.0
12-04 10:08:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651377664.0,1485000704.0,9343504384.0,20139192320.0,6460.0,6787.0
12-04 10:08:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651373568.0,1485000704.0,9343508480.0,20139192320.0,5489.0,5192.0
12-04 10:08:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651373568.0,1485000704.0,9343508480.0,20139192320.0,4381.0,3167.0
12-04 10:08:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651373568.0,1485000704.0,9343508480.0,20139192320.0,5772.0,4830.0
12-04 10:08:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2651389952.0,1485000704.0,9343508480.0,20139175936.0,22946.0,21935.0
12-04 10:08:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,2651389952.0,1485000704.0,9343508480.0,20139175936.0,6796.0,5192.0
12-04 10:08:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651389952.0,1485000704.0,9343508480.0,20139175936.0,5403.0,4538.0
12-04 10:08:09,0.833,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651381760.0,1485000704.0,9343508480.0,20139184128.0,8300.0,8720.0
12-04 10:08:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651136000.0,1485000704.0,9343508480.0,20139429888.0,6417.0,5861.0
12-04 10:08:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2651136000.0,1485000704.0,9343508480.0,20139429888.0,23799.0,21639.0
12-04 10:08:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2651119616.0,1485000704.0,9343516672.0,20139438080.0,5902.0,4803.0
12-04 10:08:13,0.083,0.083,99.166,0.667,0.0,0.0,0.0,561152.0,0.0,12.0,2650697728.0,1485000704.0,9344126976.0,20139249664.0,1042302.0,1063165.0
12-04 10:08:14,0.083,0.083,99.666,0.167,0.0,0.0,0.0,200704.0,0.0,7.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,353823.0,390300.0
12-04 10:08:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,4794.0,4036.0
12-04 10:08:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,4852.0,4182.0
12-04 10:08:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5607.0,5339.0
12-04 10:08:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5374.0,5350.0
12-04 10:08:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5316.0,4627.0
12-04 10:08:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5567.0,5319.0
12-04 10:08:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5041.0,3502.0
12-04 10:08:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,4498.0,3305.0
12-04 10:08:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,5247.0,4255.0
12-04 10:08:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,6372.0,6184.0
12-04 10:08:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2650718208.0,1485000704.0,9344172032.0,20139184128.0,4694.0,3945.0
12-04 10:08:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2650714112.0,1485000704.0,9344176128.0,20139184128.0,5998.0,6453.0
12-04 10:08:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2650714112.0,1485000704.0,9344176128.0,20139184128.0,5507.0,5363.0
12-04 10:08:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2650714112.0,1485000704.0,9344176128.0,20139184128.0,4620.0,4090.0
12-04 10:08:29,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2650714112.0,1485000704.0,9344176128.0,20139184128.0,6047.0,5324.0
12-04 10:08:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651103232.0,1485000704.0,9344176128.0,20138795008.0,4786.0,3469.0
12-04 10:08:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,106496.0,0.0,12.0,2651103232.0,1485000704.0,9344176128.0,20138795008.0,5709.0,3999.0
12-04 10:08:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651103232.0,1485000704.0,9344176128.0,20138795008.0,7187.0,7290.0
12-04 10:08:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651103232.0,1485000704.0,9344176128.0,20138795008.0,5614.0,4612.0
12-04 10:08:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651103232.0,1485000704.0,9344176128.0,20138795008.0,6449.0,6064.0
12-04 10:08:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,7827.0,6954.0
12-04 10:08:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,6061.0,5777.0
12-04 10:08:37,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,6862.0,5459.0
12-04 10:08:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,4757.0,4115.0
12-04 10:08:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,5132.0,4327.0
12-04 10:08:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,5677.0,4965.0
12-04 10:08:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,23127.0,22017.0
12-04 10:08:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,7140.0,7936.0
12-04 10:08:43,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2651099136.0,1485000704.0,9344180224.0,20138795008.0,5636.0,5246.0
12-04 10:08:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651095040.0,1485000704.0,9344184320.0,20138795008.0,4420.0,3207.0
12-04 10:08:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651095040.0,1485000704.0,9344184320.0,20138795008.0,4718.0,3569.0
12-04 10:08:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2651095040.0,1485000704.0,9344184320.0,20138795008.0,4620.0,4090.0
12-04 10:08:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651095040.0,1485000704.0,9344184320.0,20138795008.0,7034.0,6250.0
12-04 10:08:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651095040.0,1485000704.0,9344184320.0,20138795008.0,3936.0,2825.0
12-04 10:08:49,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2651090944.0,1485000704.0,9344188416.0,20138795008.0,8281.0,8448.0
12-04 10:08:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651471872.0,1485000704.0,9344188416.0,20138414080.0,6131.0,5954.0
12-04 10:08:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,6495.0,5978.0
12-04 10:08:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,5089.0,4317.0
12-04 10:08:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,4528.0,3086.0
12-04 10:08:54,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,5627.0,5456.0
12-04 10:08:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,5172.0,4463.0
12-04 10:08:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,4032.0,2920.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,4764.0,3969.0
12-04 10:08:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,5329.0,5394.0
12-04 10:08:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,6690.0,6899.0
12-04 10:09:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,4972.0,4323.0
12-04 10:09:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2651336704.0,1485000704.0,9344188416.0,20138549248.0,181169.0,175465.0
12-04 10:09:02,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651332608.0,1485000704.0,9344192512.0,20138549248.0,5218.0,4707.0
12-04 10:09:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651332608.0,1485000704.0,9344192512.0,20138549248.0,4486.0,3191.0
12-04 10:09:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651332608.0,1485000704.0,9344192512.0,20138549248.0,6512.0,5995.0
12-04 10:09:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651332608.0,1485000704.0,9344192512.0,20138549248.0,91697.0,88583.0
12-04 10:09:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2651332608.0,1485000704.0,9344192512.0,20138549248.0,6712.0,6878.0
12-04 10:09:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2651459584.0,1485000704.0,9344192512.0,20138422272.0,8859.0,8730.0
12-04 10:09:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651459584.0,1485000704.0,9344192512.0,20138422272.0,4850.0,3459.0
12-04 10:09:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651459584.0,1485000704.0,9344192512.0,20138422272.0,6346.0,5618.0
12-04 10:09:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651856896.0,1485000704.0,9344192512.0,20138024960.0,5552.0,4082.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2651844608.0,1485000704.0,9344196608.0,20138033152.0,23755.0,22332.0
12-04 10:09:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2651844608.0,1485000704.0,9344196608.0,20138033152.0,6688.0,5935.0
12-04 10:09:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2651844608.0,1485000704.0,9344196608.0,20138033152.0,5866.0,4680.0
12-04 10:09:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651844608.0,1485000704.0,9344196608.0,20138033152.0,4974.0,4287.0
12-04 10:09:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,6355.0,6736.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,4297.0,3169.0
12-04 10:09:17,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,4793.0,4035.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,5505.0,5349.0
12-04 10:09:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,4183.0,2806.0
12-04 10:09:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,6205.0,6000.0
12-04 10:09:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,7343.0,7201.0
12-04 10:09:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,4564.0,3305.0
12-04 10:09:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651840512.0,1485000704.0,9344200704.0,20138033152.0,5115.0,4257.0
12-04 10:09:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,5307.0,4511.0
12-04 10:09:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,4817.0,4011.0
12-04 10:09:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,5188.0,4655.0
12-04 10:09:27,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,4664.0,3877.0
12-04 10:09:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,5339.0,5260.0
12-04 10:09:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2651836416.0,1485000704.0,9344204800.0,20138033152.0,6131.0,5900.0
12-04 10:09:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652471296.0,1485000704.0,9344204800.0,20137398272.0,6138.0,5323.0
12-04 10:09:31,0.0,0.0,99.916,0.084,0.0,0.0,0.0,81920.0,0.0,7.0,2652471296.0,1485000704.0,9344204800.0,20137398272.0,6456.0,5417.0
12-04 10:09:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2652471296.0,1485000704.0,9344204800.0,20137398272.0,6332.0,6119.0
12-04 10:09:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652471296.0,1485000704.0,9344204800.0,20137398272.0,5476.0,4637.0
12-04 10:09:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652471296.0,1485000704.0,9344204800.0,20137398272.0,5239.0,3813.0
12-04 10:09:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,5601.0,4819.0
12-04 10:09:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,5279.0,4630.0
12-04 10:09:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,7449.0,6487.0
12-04 10:09:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,6092.0,6522.0
12-04 10:09:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,5752.0,5477.0
12-04 10:09:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,5517.0,4965.0
12-04 10:09:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,22466.0,20715.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,5242.0,4427.0
12-04 10:09:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,6228.0,6474.0
12-04 10:09:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652467200.0,1485000704.0,9344208896.0,20137398272.0,4353.0,3207.0
12-04 10:09:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652463104.0,1485000704.0,9344212992.0,20137398272.0,6451.0,6806.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652463104.0,1485000704.0,9344212992.0,20137398272.0,6086.0,4965.0
12-04 10:09:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2652459008.0,1485000704.0,9344217088.0,20137398272.0,6101.0,6374.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652459008.0,1485000704.0,9344217088.0,20137398272.0,4131.0,2945.0
12-04 10:09:49,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2652459008.0,1485000704.0,9344217088.0,20137398272.0,4382.0,3054.0
12-04 10:09:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652459008.0,1485000704.0,9344217088.0,20137398272.0,5356.0,4739.0
12-04 10:09:51,0.0,0.0,99.917,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,6555.0,5981.0
12-04 10:09:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,6458.0,6932.0
12-04 10:09:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,7131.0,6182.0
12-04 10:09:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,4445.0,3158.0
12-04 10:09:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,5961.0,5752.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,4784.0,4181.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,4244.0,2981.0
12-04 10:09:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,4637.0,3529.0
12-04 10:09:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,6998.0,7671.0
12-04 10:10:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652450816.0,1485000704.0,9344217088.0,20137406464.0,4949.0,3474.0
12-04 10:10:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,7407.0,4909.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,7410.0,8029.0
12-04 10:10:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,4487.0,3103.0
12-04 10:10:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,5274.0,3680.0
12-04 10:10:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,5624.0,4730.0
12-04 10:10:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,22256.0,20777.0
12-04 10:10:07,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,8130.0,7563.0
12-04 10:10:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,5374.0,4418.0
12-04 10:10:09,1.083,0.0,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652446720.0,1485000704.0,9344221184.0,20137406464.0,7229.0,7080.0
12-04 10:10:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652577792.0,1485000704.0,9344225280.0,20137271296.0,7359.0,7393.0
12-04 10:10:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,23164.0,21215.0
12-04 10:10:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,6121.0,5079.0
12-04 10:10:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,5245.0,3571.0
12-04 10:10:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,5007.0,4388.0
12-04 10:10:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,5126.0,4508.0
12-04 10:10:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,4108.0,3006.0
12-04 10:10:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,7469.0,8758.0
12-04 10:10:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652569600.0,1485000704.0,9344225280.0,20137279488.0,4785.0,4259.0
12-04 10:10:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2652565504.0,1485000704.0,9344229376.0,20137279488.0,5003.0,4109.0
12-04 10:10:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652569600.0,1485000704.0,9344233472.0,20137271296.0,5300.0,4797.0
12-04 10:10:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,6005.0,4766.0
12-04 10:10:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,4563.0,3377.0
12-04 10:10:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,21611.0,20309.0
12-04 10:10:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,5437.0,5307.0
12-04 10:10:25,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,6234.0,6732.0
12-04 10:10:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,5754.0,5488.0
12-04 10:10:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,5607.0,5338.0
12-04 10:10:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,4065.0,2928.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652442624.0,1485000704.0,9344233472.0,20137398272.0,4994.0,3702.0
12-04 10:10:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652831744.0,1485000704.0,9344233472.0,20137009152.0,7861.0,7318.0
12-04 10:10:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,94208.0,0.0,7.0,2652831744.0,1485000704.0,9344233472.0,20137009152.0,7214.0,6426.0
12-04 10:10:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652831744.0,1485000704.0,9344233472.0,20137009152.0,5161.0,3759.0
12-04 10:10:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,6130.0,5693.0
12-04 10:10:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,5854.0,4984.0
12-04 10:10:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,40916.0,40896.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,5390.0,4625.0
12-04 10:10:37,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,7286.0,6427.0
12-04 10:10:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,4592.0,3351.0
12-04 10:10:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,4777.0,3857.0
12-04 10:10:40,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,5990.0,5960.0
12-04 10:10:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,23352.0,22003.0
12-04 10:10:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652827648.0,1485000704.0,9344237568.0,20137009152.0,5277.0,4589.0
12-04 10:10:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,6388.0,6506.0
12-04 10:10:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,5761.0,5620.0
12-04 10:10:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,4609.0,3429.0
12-04 10:10:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,4853.0,4194.0
12-04 10:10:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,4144.0,2890.0
12-04 10:10:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,4784.0,4127.0
12-04 10:10:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2652823552.0,1485000704.0,9344241664.0,20137009152.0,6205.0,6334.0
12-04 10:10:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653204480.0,1485000704.0,9344241664.0,20136628224.0,5427.0,4897.0
12-04 10:10:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,5147.0,3467.0
12-04 10:10:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,7.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,6503.0,6816.0
12-04 10:10:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,5036.0,4235.0
12-04 10:10:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,4469.0,3214.0
12-04 10:10:55,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,4860.0,4334.0
12-04 10:10:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,5554.0,5372.0
12-04 10:10:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2653327360.0,1485000704.0,9344245760.0,20136501248.0,3977.0,2770.0
12-04 10:10:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2653323264.0,1485000704.0,9344249856.0,20136501248.0,6030.0,6375.0
12-04 10:10:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653315072.0,1485000704.0,9344249856.0,20136509440.0,4396.0,3167.0
12-04 10:11:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653315072.0,1485000704.0,9344249856.0,20136509440.0,6649.0,7149.0
12-04 10:11:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2653323264.0,1485000704.0,9344249856.0,20136501248.0,5756.0,4642.0
12-04 10:11:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344249856.0,20136501248.0,4821.0,3471.0
12-04 10:11:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344249856.0,20136501248.0,4953.0,4072.0
12-04 10:11:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344249856.0,20136501248.0,10093.0,8907.0
12-04 10:11:05,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653331456.0,1485000704.0,9344249856.0,20136493056.0,6465.0,5982.0
12-04 10:11:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2653331456.0,1485000704.0,9344249856.0,20136493056.0,6301.0,6002.0
12-04 10:11:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2653331456.0,1485000704.0,9344249856.0,20136493056.0,9600.0,8503.0
12-04 10:11:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344253952.0,20136493056.0,6183.0,5695.0
12-04 10:11:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344253952.0,20136493056.0,5554.0,4466.0
12-04 10:11:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653470720.0,1485000704.0,9344253952.0,20136349696.0,5270.0,4000.0
12-04 10:11:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,24027.0,22478.0
12-04 10:11:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,6309.0,5135.0
12-04 10:11:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,6791.0,6714.0
12-04 10:11:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,5915.0,5616.0
12-04 10:11:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,4820.0,4101.0
12-04 10:11:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,5206.0,4698.0
12-04 10:11:17,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,5341.0,5059.0
12-04 10:11:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,4818.0,4254.0
12-04 10:11:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2653335552.0,1485000704.0,9344253952.0,20136484864.0,4277.0,2981.0
12-04 10:11:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653331456.0,1485000704.0,9344258048.0,20136484864.0,5533.0,4946.0
12-04 10:11:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2653331456.0,1485000704.0,9344258048.0,20136484864.0,5976.0,5475.0
12-04 10:11:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653331456.0,1485000704.0,9344258048.0,20136484864.0,5560.0,4714.0
12-04 10:11:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,4792.0,4083.0
12-04 10:11:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,5394.0,4599.0
12-04 10:11:25,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,5237.0,5269.0
12-04 10:11:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,5272.0,4697.0
12-04 10:11:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,5378.0,5090.0
12-04 10:11:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,4064.0,2928.0
12-04 10:11:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653319168.0,1485000704.0,9344262144.0,20136493056.0,5434.0,4466.0
12-04 10:11:30,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344262144.0,20136484864.0,5604.0,4901.0
12-04 10:11:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,106496.0,0.0,9.0,2653327360.0,1485000704.0,9344262144.0,20136484864.0,6417.0,5645.0
12-04 10:11:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,7517.0,7437.0
12-04 10:11:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,5526.0,4913.0
12-04 10:11:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,7914.0,6921.0
12-04 10:11:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,5376.0,4499.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,5689.0,4832.0
12-04 10:11:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,7281.0,6224.0
12-04 10:11:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,5345.0,4707.0
12-04 10:11:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,6139.0,6304.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344266240.0,20136484864.0,5321.0,5208.0
12-04 10:11:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2653331456.0,1485000704.0,9344266240.0,20136476672.0,23163.0,22263.0
12-04 10:11:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5855.0,5018.0
12-04 10:11:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,4583.0,4009.0
12-04 10:11:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5504.0,4611.0
12-04 10:11:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,4482.0,3905.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,4281.0,3097.0
12-04 10:11:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5070.0,4438.0
12-04 10:11:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,8770.0,9531.0
12-04 10:11:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5524.0,5213.0
12-04 10:11:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344270336.0,20136468480.0,5195.0,4473.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2653335552.0,1485000704.0,9344270336.0,20136468480.0,4729.0,3138.0
12-04 10:11:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5305.0,4121.0
12-04 10:11:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2653327360.0,1485000704.0,9344270336.0,20136476672.0,5107.0,4928.0
12-04 10:11:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653323264.0,1485000704.0,9344274432.0,20136476672.0,5504.0,4583.0
12-04 10:11:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2653331456.0,1485000704.0,9344274432.0,20136468480.0,5136.0,5011.0
12-04 10:11:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2653339648.0,1485000704.0,9344274432.0,20136460288.0,4934.0,4291.0
12-04 10:11:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,6485.0,6899.0
12-04 10:11:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,4785.0,4128.0
12-04 10:11:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,4333.0,3076.0
12-04 10:12:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,4299.0,3068.0
12-04 10:12:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,23182.0,22141.0
12-04 10:12:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,6948.0,6862.0
12-04 10:12:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,5362.0,5178.0
12-04 10:12:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,7462.0,6721.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,5592.0,4537.0
12-04 10:12:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,5018.0,3454.0
12-04 10:12:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,2653335552.0,1485000704.0,9344278528.0,20136460288.0,7294.0,5753.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653331456.0,1485000704.0,9344282624.0,20136460288.0,5628.0,4640.0
12-04 10:12:09,1.082,0.083,98.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2653331456.0,1485000704.0,9344282624.0,20136460288.0,6113.0,5408.0
12-04 10:12:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,5218.0,3594.0
12-04 10:12:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,24624.0,23769.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,6985.0,6292.0
12-04 10:12:13,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,6227.0,5597.0
12-04 10:12:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,5665.0,4702.0
12-04 10:12:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,4709.0,3968.0
12-04 10:12:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,5406.0,4880.0
12-04 10:12:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,4203.0,2890.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,4744.0,4103.0
12-04 10:12:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2652950528.0,1485000704.0,9344282624.0,20136841216.0,4956.0,4061.0
12-04 10:12:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652946432.0,1485000704.0,9344286720.0,20136841216.0,6427.0,6634.0
12-04 10:12:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652819456.0,1485000704.0,9344286720.0,20136968192.0,5196.0,3697.0
12-04 10:12:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652819456.0,1485000704.0,9344286720.0,20136968192.0,7771.0,8237.0
12-04 10:12:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652819456.0,1485000704.0,9344286720.0,20136968192.0,3989.0,2839.0
12-04 10:12:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652819456.0,1485000704.0,9344286720.0,20136968192.0,5045.0,3623.0
12-04 10:12:25,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2652819456.0,1485000704.0,9344286720.0,20136968192.0,4668.0,3948.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652815360.0,1485000704.0,9344290816.0,20136968192.0,5893.0,5960.0
12-04 10:12:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652815360.0,1485000704.0,9344290816.0,20136968192.0,4229.0,2841.0
12-04 10:12:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2652815360.0,1485000704.0,9344290816.0,20136968192.0,5569.0,5389.0
12-04 10:12:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652815360.0,1485000704.0,9344290816.0,20136968192.0,6211.0,5660.0
12-04 10:12:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652442624.0,1485000704.0,9344290816.0,20137340928.0,4975.0,3772.0
12-04 10:12:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,8045.0,7908.0
12-04 10:12:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,6269.0,5152.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,5169.0,4338.0
12-04 10:12:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,5341.0,3770.0
12-04 10:12:35,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,5329.0,4486.0
12-04 10:12:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2652430336.0,1485000704.0,9344294912.0,20137349120.0,6232.0,6177.0
12-04 10:12:37,3.685,1.005,95.226,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2671632384.0,1485000704.0,9344327680.0,20118114304.0,36476.0,34739.0
12-04 10:12:38,0.335,0.335,98.326,1.004,0.0,0.0,0.0,16384.0,0.0,1.0,2674823168.0,1485000704.0,9344335872.0,20114915328.0,148725.0,138949.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-41.csv <==
12-04 09:35:33,0.230,0.108,99.526,0.124,0.0,0.012,2477.350,539009.064,0.334,6.074,1191088128.0,883695616.0,1611153408.0,29933137920.0,0.0,0.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1191219200.0,883695616.0,1611169792.0,29932990464.0,5853.0,4467.0
12-04 09:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191219200.0,883695616.0,1611169792.0,29932990464.0,1578.0,2113.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191469056.0,883695616.0,1611173888.0,29932736512.0,4158.0,2718.0
12-04 09:35:37,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191469056.0,883695616.0,1611173888.0,29932736512.0,7978.0,6459.0
12-04 09:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191464960.0,883695616.0,1611177984.0,29932736512.0,1927.0,1503.0
12-04 09:35:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,57344.0,0.0,4.0,1191464960.0,883695616.0,1611177984.0,29932736512.0,6335.0,4941.0
12-04 09:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191460864.0,883695616.0,1611182080.0,29932736512.0,261.0,401.0
12-04 09:35:41,0.083,0.166,99.750,0.0,0.0,0.0,0.0,106496.0,0.0,12.0,1191460864.0,883695616.0,1611182080.0,29932736512.0,3907.0,4050.0
12-04 09:35:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191460864.0,883695616.0,1611182080.0,29932736512.0,2497.0,1616.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191456768.0,883695616.0,1611186176.0,29932736512.0,3973.0,2549.0
12-04 09:35:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191456768.0,883695616.0,1611186176.0,29932736512.0,4807.0,3017.0
12-04 09:35:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1191452672.0,883695616.0,1611190272.0,29932736512.0,4777.0,4271.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191452672.0,883695616.0,1611190272.0,29932736512.0,3312.0,2922.0
12-04 09:35:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191448576.0,883695616.0,1611194368.0,29932736512.0,1432.0,1055.0
12-04 09:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191448576.0,883695616.0,1611194368.0,29932736512.0,4554.0,5212.0
12-04 09:35:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191444480.0,883695616.0,1611198464.0,29932736512.0,4318.0,3374.0
12-04 09:35:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191444480.0,883695616.0,1611198464.0,29932736512.0,4870.0,3017.0
12-04 09:35:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191440384.0,883695616.0,1611202560.0,29932736512.0,3246.0,2870.0
12-04 09:35:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191440384.0,883695616.0,1611202560.0,29932736512.0,1387.0,1004.0
12-04 09:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191395328.0,883695616.0,1611206656.0,29932777472.0,5694.0,4279.0
12-04 09:35:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,1191362560.0,883695616.0,1611206656.0,29932810240.0,5293.0,5025.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1191358464.0,883695616.0,1611210752.0,29932810240.0,4023.0,3006.0
12-04 09:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191358464.0,883695616.0,1611210752.0,29932810240.0,1976.0,2123.0
12-04 09:35:57,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1191358464.0,883695616.0,1611210752.0,29932810240.0,4020.0,4212.0
12-04 09:35:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191354368.0,883695616.0,1611214848.0,29932810240.0,3771.0,2363.0
12-04 09:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191354368.0,883695616.0,1611214848.0,29932810240.0,2554.0,1658.0
12-04 09:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191350272.0,883695616.0,1611218944.0,29932810240.0,2185.0,2318.0
12-04 09:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191350272.0,883695616.0,1611218944.0,29932810240.0,3770.0,2363.0
12-04 09:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191342080.0,883695616.0,1611227136.0,29932810240.0,6451.0,5544.0
12-04 09:36:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191342080.0,883695616.0,1611227136.0,29932810240.0,3665.0,2270.0
12-04 09:36:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191337984.0,883695616.0,1611231232.0,29932810240.0,2112.0,1410.0
12-04 09:36:05,0.668,0.0,99.332,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191337984.0,883695616.0,1611231232.0,29932810240.0,2766.0,2579.0
12-04 09:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191333888.0,883695616.0,1611235328.0,29932810240.0,4951.0,4174.0
12-04 09:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191329792.0,883695616.0,1611239424.0,29932810240.0,7078.0,4732.0
12-04 09:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191329792.0,883695616.0,1611239424.0,29932810240.0,4895.0,4685.0
12-04 09:36:09,0.0,0.083,99.500,0.417,0.0,0.0,0.0,24576.0,0.0,3.0,1191329792.0,883695616.0,1611239424.0,29932810240.0,5363.0,3562.0
12-04 09:36:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191325696.0,883695616.0,1611243520.0,29932810240.0,3870.0,3235.0
12-04 09:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1191321600.0,883695616.0,1611247616.0,29932810240.0,4653.0,2904.0
12-04 09:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191321600.0,883695616.0,1611247616.0,29932810240.0,2179.0,1410.0
12-04 09:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191321600.0,883695616.0,1611247616.0,29932810240.0,2436.0,1680.0
12-04 09:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191317504.0,883695616.0,1611251712.0,29932810240.0,4423.0,3532.0
12-04 09:36:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191317504.0,883695616.0,1611251712.0,29932810240.0,1569.0,2741.0
12-04 09:36:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,1191313408.0,883695616.0,1611255808.0,29932810240.0,9093.0,6794.0
12-04 09:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191309312.0,883695616.0,1611259904.0,29932810240.0,2433.0,1616.0
12-04 09:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191309312.0,883695616.0,1611259904.0,29932810240.0,5006.0,4695.0
12-04 09:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191305216.0,883695616.0,1611264000.0,29932810240.0,3930.0,2498.0
12-04 09:36:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191305216.0,883695616.0,1611264000.0,29932810240.0,1431.0,1055.0
12-04 09:36:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1191305216.0,883695616.0,1611264000.0,29932810240.0,1531.0,1148.0
12-04 09:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191301120.0,883695616.0,1611268096.0,29932810240.0,4972.0,4610.0
12-04 09:36:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191301120.0,883695616.0,1611268096.0,29932810240.0,5489.0,4094.0
12-04 09:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191297024.0,883695616.0,1611272192.0,29932810240.0,3187.0,2878.0
12-04 09:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191297024.0,883695616.0,1611272192.0,29932810240.0,2602.0,1709.0
12-04 09:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191292928.0,883695616.0,1611276288.0,29932810240.0,2703.0,1868.0
12-04 09:36:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1191292928.0,883695616.0,1611276288.0,29932810240.0,5787.0,4840.0
12-04 09:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191288832.0,883695616.0,1611280384.0,29932810240.0,1326.0,962.0
12-04 09:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191288832.0,883695616.0,1611280384.0,29932810240.0,3748.0,3328.0
12-04 09:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191288832.0,883695616.0,1611280384.0,29932810240.0,2088.0,1638.0
12-04 09:36:31,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191284736.0,883695616.0,1611284480.0,29932810240.0,7446.0,5331.0
12-04 09:36:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191280640.0,883695616.0,1611288576.0,29932810240.0,3299.0,3842.0
12-04 09:36:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191280640.0,883695616.0,1611288576.0,29932810240.0,2994.0,2064.0
12-04 09:36:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191272448.0,883695616.0,1611296768.0,29932810240.0,4264.0,2811.0
12-04 09:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191272448.0,883695616.0,1611296768.0,29932810240.0,2092.0,1596.0
12-04 09:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191272448.0,883695616.0,1611296768.0,29932810240.0,5827.0,4827.0
12-04 09:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191268352.0,883695616.0,1611300864.0,29932810240.0,3160.0,2157.0
12-04 09:36:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191264256.0,883695616.0,1611304960.0,29932810240.0,5825.0,5758.0
12-04 09:36:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1191264256.0,883695616.0,1611304960.0,29932810240.0,7026.0,6203.0
12-04 09:36:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191260160.0,883695616.0,1611309056.0,29932810240.0,2702.0,1802.0
12-04 09:36:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,1.0,1191260160.0,883695616.0,1611309056.0,29932810240.0,1429.0,1055.0
12-04 09:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191260160.0,883695616.0,1611309056.0,29932810240.0,2497.0,1616.0
12-04 09:36:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1191256064.0,883695616.0,1611313152.0,29932810240.0,1431.0,1055.0
12-04 09:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191256064.0,883695616.0,1611313152.0,29932810240.0,3253.0,2879.0
12-04 09:36:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191251968.0,883695616.0,1611317248.0,29932810240.0,7921.0,5538.0
12-04 09:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191247872.0,883695616.0,1611321344.0,29932810240.0,1983.0,2132.0
12-04 09:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191247872.0,883695616.0,1611321344.0,29932810240.0,2084.0,2225.0
12-04 09:36:48,0.333,0.083,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191247872.0,883695616.0,1611321344.0,29932810240.0,8613.0,6750.0
12-04 09:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191243776.0,883695616.0,1611325440.0,29932810240.0,159.0,308.0
12-04 09:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191243776.0,883695616.0,1611325440.0,29932810240.0,2636.0,1802.0
12-04 09:36:51,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1191227392.0,883695616.0,1611341824.0,29932810240.0,9659.0,9156.0
12-04 09:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191227392.0,883695616.0,1611341824.0,29932810240.0,1490.0,1097.0
12-04 09:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191223296.0,883695616.0,1611345920.0,29932810240.0,5630.0,5780.0
12-04 09:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191223296.0,883695616.0,1611345920.0,29932810240.0,5049.0,3311.0
12-04 09:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191219200.0,883695616.0,1611350016.0,29932810240.0,4626.0,3653.0
12-04 09:36:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191219200.0,883695616.0,1611350016.0,29932810240.0,4418.0,3524.0
12-04 09:36:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191428096.0,883695616.0,1611354112.0,29932597248.0,40145.0,57380.0
12-04 09:36:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191555072.0,883695616.0,1611354112.0,29932470272.0,2187.0,2319.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191550976.0,883695616.0,1611358208.0,29932470272.0,1388.0,1004.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191550976.0,883695616.0,1611358208.0,29932470272.0,3907.0,3983.0
12-04 09:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191550976.0,883695616.0,1611358208.0,29932470272.0,6854.0,5388.0
12-04 09:37:02,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191546880.0,883695616.0,1611362304.0,29932470272.0,5421.0,4094.0
12-04 09:37:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191542784.0,883695616.0,1611366400.0,29932470272.0,2497.0,1616.0
12-04 09:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1191542784.0,883695616.0,1611366400.0,29932470272.0,3319.0,2157.0
12-04 09:37:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191538688.0,883695616.0,1611370496.0,29932470272.0,4347.0,3606.0
12-04 09:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191534592.0,883695616.0,1611374592.0,29932470272.0,2213.0,1503.0
12-04 09:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191534592.0,883695616.0,1611374592.0,29932470272.0,1663.0,1927.0
12-04 09:37:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191530496.0,883695616.0,1611378688.0,29932470272.0,6956.0,4119.0
12-04 09:37:09,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1191526400.0,883695616.0,1611382784.0,29932470272.0,3878.0,3612.0
12-04 09:37:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191526400.0,883695616.0,1611382784.0,29932470272.0,7543.0,5289.0
12-04 09:37:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191522304.0,883695616.0,1611386880.0,29932470272.0,2767.0,2581.0
12-04 09:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191505920.0,883695616.0,1611403264.0,29932470272.0,8651.0,7696.0
12-04 09:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191505920.0,883695616.0,1611403264.0,29932470272.0,5890.0,3558.0
12-04 09:37:14,0.0,0.0,99.917,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1191501824.0,883695616.0,1611407360.0,29932470272.0,1569.0,2740.0
12-04 09:37:15,0.083,0.083,99.584,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1191501824.0,883695616.0,1611407360.0,29932470272.0,4460.0,3625.0
12-04 09:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1191497728.0,883695616.0,1611411456.0,29932470272.0,1328.0,962.0
12-04 09:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191497728.0,883695616.0,1611411456.0,29932470272.0,4939.0,3017.0
12-04 09:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191497728.0,883695616.0,1611411456.0,29932470272.0,4311.0,3432.0
12-04 09:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191493632.0,883695616.0,1611415552.0,29932470272.0,4523.0,3625.0
12-04 09:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191493632.0,883695616.0,1611415552.0,29932470272.0,5524.0,4121.0
12-04 09:37:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191489536.0,883695616.0,1611419648.0,29932470272.0,1534.0,1148.0
12-04 09:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191489536.0,883695616.0,1611419648.0,29932470272.0,4458.0,5125.0
12-04 09:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191485440.0,883695616.0,1611423744.0,29932470272.0,3601.0,2270.0
12-04 09:37:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191231488.0,883695616.0,1611423744.0,29932724224.0,1786.0,1783.0
12-04 09:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191243776.0,883695616.0,1611427840.0,29932707840.0,2532.0,1709.0
12-04 09:37:26,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191243776.0,883695616.0,1611427840.0,29932707840.0,3733.0,2336.0
12-04 09:37:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191239680.0,883695616.0,1611431936.0,29932707840.0,3802.0,2456.0
12-04 09:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191239680.0,883695616.0,1611431936.0,29932707840.0,5182.0,4794.0
12-04 09:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191235584.0,883695616.0,1611436032.0,29932707840.0,4814.0,3822.0
12-04 09:37:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191235584.0,883695616.0,1611436032.0,29932707840.0,3158.0,2157.0
12-04 09:37:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191231488.0,883695616.0,1611440128.0,29932707840.0,3354.0,3861.0
12-04 09:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191231488.0,883695616.0,1611440128.0,29932707840.0,1993.0,1503.0
12-04 09:37:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191231488.0,883695616.0,1611440128.0,29932707840.0,4456.0,2853.0
12-04 09:37:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191227392.0,883695616.0,1611444224.0,29932707840.0,3161.0,2157.0
12-04 09:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191223296.0,883695616.0,1611448320.0,29932707840.0,5649.0,4014.0
12-04 09:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191223296.0,883695616.0,1611448320.0,29932707840.0,7258.0,5289.0
12-04 09:37:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191219200.0,883695616.0,1611452416.0,29932707840.0,5415.0,5304.0
12-04 09:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191215104.0,883695616.0,1611456512.0,29932707840.0,2091.0,1596.0
12-04 09:37:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1191211008.0,883695616.0,1611460608.0,29932707840.0,2829.0,2978.0
12-04 09:37:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191211008.0,883695616.0,1611460608.0,29932707840.0,1984.0,2132.0
12-04 09:37:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191206912.0,883695616.0,1611464704.0,29932707840.0,4937.0,3017.0
12-04 09:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191206912.0,883695616.0,1611464704.0,29932707840.0,2173.0,1810.0
12-04 09:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191206912.0,883695616.0,1611464704.0,29932707840.0,3970.0,2549.0
12-04 09:37:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191190528.0,883695616.0,1611481088.0,29932707840.0,5984.0,7051.0
12-04 09:37:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191186432.0,883695616.0,1611485184.0,29932707840.0,6629.0,4840.0
12-04 09:37:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191186432.0,883695616.0,1611485184.0,29932707840.0,3253.0,2878.0
12-04 09:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191182336.0,883695616.0,1611489280.0,29932707840.0,2467.0,1709.0
12-04 09:37:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191182336.0,883695616.0,1611489280.0,29932707840.0,5173.0,4722.0
12-04 09:37:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191182336.0,883695616.0,1611489280.0,29932707840.0,3312.0,2879.0
12-04 09:37:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191178240.0,883695616.0,1611493376.0,29932707840.0,2556.0,1616.0
12-04 09:37:51,0.0,0.0,99.666,0.334,0.0,0.0,0.0,131072.0,0.0,7.0,1191178240.0,883695616.0,1611493376.0,29932707840.0,4245.0,3431.0
12-04 09:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191174144.0,883695616.0,1611497472.0,29932707840.0,6349.0,5450.0
12-04 09:37:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191174144.0,883695616.0,1611497472.0,29932707840.0,4458.0,3627.0
12-04 09:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191170048.0,883695616.0,1611501568.0,29932707840.0,2263.0,2519.0
12-04 09:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191170048.0,883695616.0,1611501568.0,29932707840.0,2599.0,1709.0
12-04 09:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191165952.0,883695616.0,1611505664.0,29932707840.0,3146.0,2777.0
12-04 09:37:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1191165952.0,883695616.0,1611505664.0,29932707840.0,3882.0,2657.0
12-04 09:37:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191165952.0,883695616.0,1611505664.0,29932707840.0,4010.0,4142.0
12-04 09:37:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191161856.0,883695616.0,1611509760.0,29932707840.0,4018.0,3054.0
12-04 09:38:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191157760.0,883695616.0,1611513856.0,29932707840.0,4318.0,3440.0
12-04 09:38:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1191157760.0,883695616.0,1611513856.0,29932707840.0,3907.0,4049.0
12-04 09:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191153664.0,883695616.0,1611517952.0,29932707840.0,3765.0,2405.0
12-04 09:38:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191153664.0,883695616.0,1611517952.0,29932707840.0,4453.0,3617.0
12-04 09:38:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,883695616.0,1611517952.0,29932707840.0,4552.0,2811.0
12-04 09:38:05,0.832,0.083,99.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191276544.0,883695616.0,1611522048.0,29932580864.0,2214.0,1503.0
12-04 09:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191403520.0,883695616.0,1611522048.0,29932453888.0,4691.0,4497.0
12-04 09:38:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191399424.0,883695616.0,1611526144.0,29932453888.0,4036.0,3326.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191399424.0,883695616.0,1611526144.0,29932453888.0,5757.0,3558.0
12-04 09:38:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191395328.0,883695616.0,1611530240.0,29932453888.0,2958.0,2257.0
12-04 09:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191391232.0,883695616.0,1611534336.0,29932453888.0,7277.0,6471.0
12-04 09:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191387136.0,883695616.0,1611538432.0,29932453888.0,2276.0,1545.0
12-04 09:38:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191387136.0,883695616.0,1611538432.0,29932453888.0,3553.0,2250.0
12-04 09:38:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191383040.0,883695616.0,1611542528.0,29932453888.0,4002.0,3234.0
12-04 09:38:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191378944.0,883695616.0,1611546624.0,29932453888.0,3357.0,2971.0
12-04 09:38:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191378944.0,883695616.0,1611546624.0,29932453888.0,4255.0,3374.0
12-04 09:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191378944.0,883695616.0,1611546624.0,29932453888.0,3769.0,2363.0
12-04 09:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191374848.0,883695616.0,1611550720.0,29932453888.0,3247.0,2921.0
12-04 09:38:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191374848.0,883695616.0,1611550720.0,29932453888.0,4968.0,4602.0
12-04 09:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191370752.0,883695616.0,1611554816.0,29932453888.0,1592.0,1190.0
12-04 09:38:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191366656.0,883695616.0,1611558912.0,29932453888.0,7501.0,6561.0
12-04 09:38:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,3.0,1191366656.0,883695616.0,1611558912.0,29932453888.0,1366.0,1055.0
12-04 09:38:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191366656.0,883695616.0,1611558912.0,29932453888.0,3661.0,2312.0
12-04 09:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1191362560.0,883695616.0,1611563008.0,29932453888.0,2186.0,2318.0
12-04 09:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191362560.0,883695616.0,1611563008.0,29932453888.0,3185.0,2879.0
12-04 09:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191362560.0,883695616.0,1611563008.0,29932453888.0,5041.0,3110.0
12-04 09:38:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191358464.0,883695616.0,1611567104.0,29932453888.0,3092.0,3223.0
12-04 09:38:27,0.0,0.166,99.501,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,1191354368.0,883695616.0,1611571200.0,29932453888.0,7888.0,5444.0
12-04 09:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191354368.0,883695616.0,1611571200.0,29932453888.0,159.0,308.0
12-04 09:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191350272.0,883695616.0,1611575296.0,29932453888.0,4507.0,4524.0
12-04 09:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191350272.0,883695616.0,1611575296.0,29932453888.0,1020.0,756.0
12-04 09:38:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191346176.0,883695616.0,1611579392.0,29932453888.0,10504.0,5897.0
12-04 09:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191346176.0,883695616.0,1611579392.0,29932453888.0,7012.0,4122.0
12-04 09:38:33,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191342080.0,883695616.0,1611583488.0,29932453888.0,4329.0,2811.0
12-04 09:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191337984.0,883695616.0,1611587584.0,29932453888.0,5527.0,3600.0
12-04 09:38:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191337984.0,883695616.0,1611587584.0,29932453888.0,4467.0,4497.0
12-04 09:38:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191333888.0,883695616.0,1611591680.0,29932453888.0,822.0,849.0
12-04 09:38:37,0.0,0.083,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191333888.0,883695616.0,1611591680.0,29932453888.0,4701.0,4201.0
12-04 09:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191333888.0,883695616.0,1611591680.0,29932453888.0,2532.0,1709.0
12-04 09:38:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1191333888.0,883695616.0,1611591680.0,29932453888.0,2415.0,3586.0
12-04 09:38:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191329792.0,883695616.0,1611595776.0,29932453888.0,3667.0,2270.0
12-04 09:38:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191325696.0,883695616.0,1611599872.0,29932453888.0,5191.0,3669.0
12-04 09:38:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191321600.0,883695616.0,1611603968.0,29932453888.0,6211.0,3764.0
12-04 09:38:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191317504.0,883695616.0,1611608064.0,29932453888.0,2635.0,3302.0
12-04 09:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191317504.0,883695616.0,1611608064.0,29932453888.0,1329.0,962.0
12-04 09:38:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1191313408.0,883695616.0,1611612160.0,29932453888.0,2699.0,1802.0
12-04 09:38:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191313408.0,883695616.0,1611612160.0,29932453888.0,2600.0,1709.0
12-04 09:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191309312.0,883695616.0,1611616256.0,29932453888.0,3312.0,2921.0
12-04 09:38:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191309312.0,883695616.0,1611616256.0,29932453888.0,7959.0,7081.0
12-04 09:38:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191305216.0,883695616.0,1611620352.0,29932453888.0,3829.0,2405.0
12-04 09:38:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191288832.0,883695616.0,1611636736.0,29932453888.0,8849.0,7836.0
12-04 09:38:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191415808.0,883695616.0,1611636736.0,29932326912.0,4102.0,4227.0
12-04 09:38:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191415808.0,883695616.0,1611636736.0,29932326912.0,915.0,1571.0
12-04 09:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191415808.0,883695616.0,1611636736.0,29932326912.0,2499.0,1616.0
12-04 09:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191411712.0,883695616.0,1611640832.0,29932326912.0,5351.0,5081.0
12-04 09:38:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1191411712.0,883695616.0,1611640832.0,29932326912.0,2841.0,3355.0
12-04 09:38:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1191407616.0,883695616.0,1611644928.0,29932326912.0,4769.0,2924.0
12-04 09:38:57,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191407616.0,883695616.0,1611644928.0,29932326912.0,7293.0,4526.0
12-04 09:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191403520.0,883695616.0,1611649024.0,29932326912.0,1532.0,1148.0
12-04 09:38:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191403520.0,883695616.0,1611649024.0,29932326912.0,3762.0,2405.0
12-04 09:39:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191399424.0,883695616.0,1611653120.0,29932326912.0,2858.0,3329.0
12-04 09:39:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191399424.0,883695616.0,1611653120.0,29932326912.0,1053.0,1412.0
12-04 09:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191399424.0,883695616.0,1611653120.0,29932326912.0,2756.0,3279.0
12-04 09:39:03,0.083,0.0,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1191395328.0,883695616.0,1611657216.0,29932326912.0,2591.0,1709.0
12-04 09:39:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191383040.0,883695616.0,1611669504.0,29932326912.0,10932.0,8991.0
12-04 09:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191505920.0,883695616.0,1611673600.0,29932199936.0,5885.0,3558.0
12-04 09:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191501824.0,883695616.0,1611677696.0,29932199936.0,5716.0,3465.0
12-04 09:39:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191497728.0,883695616.0,1611681792.0,29932199936.0,4074.0,3421.0
12-04 09:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191497728.0,883695616.0,1611681792.0,29932199936.0,2824.0,2580.0
12-04 09:39:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191497728.0,883695616.0,1611681792.0,29932199936.0,3121.0,2349.0
12-04 09:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191493632.0,883695616.0,1611685888.0,29932199936.0,3067.0,4291.0
12-04 09:39:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191493632.0,883695616.0,1611685888.0,29932199936.0,3547.0,2250.0
12-04 09:39:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191489536.0,883695616.0,1611689984.0,29932199936.0,7561.0,4873.0
12-04 09:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191489536.0,883695616.0,1611689984.0,29932199936.0,3443.0,2157.0
12-04 09:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191481344.0,883695616.0,1611698176.0,29932199936.0,8504.0,4979.0
12-04 09:39:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1191460864.0,883695616.0,1611718656.0,29932199936.0,7973.0,8894.0
12-04 09:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191460864.0,883695616.0,1611718656.0,29932199936.0,1423.0,1055.0
12-04 09:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191460864.0,883695616.0,1611718656.0,29932199936.0,261.0,401.0
12-04 09:39:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191460864.0,883695616.0,1611718656.0,29932199936.0,5270.0,6380.0
12-04 09:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191456768.0,883695616.0,1611722752.0,29932199936.0,2720.0,1751.0
12-04 09:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191456768.0,883695616.0,1611722752.0,29932199936.0,3931.0,2456.0
12-04 09:39:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191452672.0,883695616.0,1611726848.0,29932199936.0,7169.0,4232.0
12-04 09:39:22,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191448576.0,883695616.0,1611730944.0,29932199936.0,3829.0,2363.0
12-04 09:39:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191448576.0,883695616.0,1611730944.0,29932199936.0,2799.0,3328.0
12-04 09:39:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191448576.0,883695616.0,1611730944.0,29932199936.0,4374.0,3431.0
12-04 09:39:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191444480.0,883695616.0,1611735040.0,29932199936.0,1751.0,1697.0
12-04 09:39:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191444480.0,883695616.0,1611735040.0,29932199936.0,2798.0,3397.0
12-04 09:39:27,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191444480.0,883695616.0,1611735040.0,29932199936.0,2151.0,2291.0
12-04 09:39:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191440384.0,883695616.0,1611739136.0,29932199936.0,4997.0,3017.0
12-04 09:39:29,3.013,0.837,96.151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196863488.0,883695616.0,1575419904.0,29963096064.0,15162.0,11389.0
12-04 09:39:30,4.515,1.003,94.482,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239900160.0,883695616.0,1575555072.0,29919924224.0,12632.0,9344.0
12-04 09:39:31,4.341,1.252,93.990,0.417,0.0,0.0,0.0,0.0,0.0,0.0,1195368448.0,883695616.0,1575563264.0,29964447744.0,12969.0,11961.0
12-04 09:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1194827776.0,883695616.0,1575514112.0,29965037568.0,1536.0,2019.0
12-04 09:39:33,0.083,0.083,99.667,0.167,0.0,0.0,0.0,122880.0,0.0,5.0,1194827776.0,883695616.0,1575514112.0,29965037568.0,2602.0,2580.0
12-04 09:39:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194827776.0,883695616.0,1575514112.0,29965037568.0,2907.0,2860.0
12-04 09:39:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194795008.0,883695616.0,1575530496.0,29965053952.0,7161.0,7142.0
12-04 09:39:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194795008.0,883695616.0,1575530496.0,29965053952.0,6448.0,4936.0
12-04 09:39:37,5.092,1.169,93.489,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1237848064.0,883695616.0,1575591936.0,29921939456.0,15415.0,11070.0
12-04 09:39:38,3.849,1.172,94.393,0.586,0.0,0.0,0.0,20480.0,0.0,2.0,1197895680.0,883695616.0,1575596032.0,29961887744.0,10488.0,10740.0
12-04 09:39:39,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1196605440.0,883695616.0,1575546880.0,29963227136.0,8119.0,5172.0
12-04 09:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196601344.0,883695616.0,1575550976.0,29963227136.0,2143.0,2225.0
12-04 09:39:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196601344.0,883695616.0,1575550976.0,29963227136.0,2084.0,2225.0
12-04 09:39:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196601344.0,883695616.0,1575550976.0,29963227136.0,2784.0,3409.0
12-04 09:39:43,3.322,1.163,95.266,0.083,0.0,0.166,0.0,28672.0,0.0,2.0,1210609664.0,883695616.0,1575612416.0,29949157376.0,20272.0,16677.0
12-04 09:39:44,3.005,0.334,95.576,1.085,0.0,0.0,0.0,184320.0,0.0,12.0,1232281600.0,883695616.0,1575620608.0,29927477248.0,13369.0,11055.0
12-04 09:39:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1232863232.0,883695616.0,1575624704.0,29926891520.0,2584.0,1768.0
12-04 09:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1233305600.0,883695616.0,1575628800.0,29926445056.0,6613.0,5395.0
12-04 09:39:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233424384.0,883695616.0,1575636992.0,29926318080.0,5456.0,5060.0
12-04 09:39:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233424384.0,883695616.0,1575636992.0,29926318080.0,6306.0,5560.0
12-04 09:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1233424384.0,883695616.0,1575636992.0,29926318080.0,2290.0,11961.0
12-04 09:39:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,2.0,1233420288.0,883695616.0,1575641088.0,29926318080.0,2154.0,2436.0
12-04 09:39:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233420288.0,883695616.0,1575641088.0,29926318080.0,2154.0,2435.0
12-04 09:39:52,0.083,0.083,99.583,0.250,0.0,0.0,0.0,94208.0,0.0,16.0,1233420288.0,883695616.0,1575641088.0,29926318080.0,4132.0,2977.0
12-04 09:39:53,0.250,0.083,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,18.0,1234550784.0,883695616.0,1575653376.0,29925175296.0,9972.0,9415.0
12-04 09:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234546688.0,883695616.0,1575657472.0,29925175296.0,8038.0,8300.0
12-04 09:39:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234546688.0,883695616.0,1575657472.0,29925175296.0,1919.0,1773.0
12-04 09:39:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1236815872.0,883695616.0,1575661568.0,29922902016.0,9710.0,9315.0
12-04 09:39:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1236193280.0,883695616.0,1575661568.0,29923524608.0,5318.0,6349.0
12-04 09:39:58,0.083,0.0,99.666,0.250,0.0,0.0,0.0,32768.0,0.0,10.0,1236189184.0,883695616.0,1575665664.0,29923524608.0,2402.0,2987.0
12-04 09:39:59,0.083,0.167,99.667,0.083,0.0,0.0,0.0,49152.0,0.0,18.0,1236189184.0,883695616.0,1575665664.0,29923524608.0,9108.0,10095.0
12-04 09:40:00,0.167,0.0,99.667,0.167,0.0,0.0,0.0,45056.0,0.0,9.0,1236185088.0,883695616.0,1575669760.0,29923524608.0,2629.0,2987.0
12-04 09:40:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,17.0,1236307968.0,883695616.0,1575673856.0,29923397632.0,9078.0,7858.0
12-04 09:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,10.0,1236430848.0,883695616.0,1575677952.0,29923270656.0,5102.0,4322.0
12-04 09:40:03,0.0,0.167,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,16.0,1236430848.0,883695616.0,1575677952.0,29923270656.0,10033.0,10290.0
12-04 09:40:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1236553728.0,883695616.0,1575682048.0,29923143680.0,5603.0,4677.0
12-04 09:40:05,0.999,0.083,98.918,0.0,0.0,0.0,0.0,57344.0,0.0,13.0,1236537344.0,883695616.0,1575698432.0,29923143680.0,10606.0,10382.0
12-04 09:40:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,98304.0,0.0,18.0,1236537344.0,883695616.0,1575698432.0,29923143680.0,2537.0,3492.0
12-04 09:40:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236533248.0,883695616.0,1575702528.0,29923143680.0,7270.0,5783.0
12-04 09:40:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236533248.0,883695616.0,1575702528.0,29923143680.0,3475.0,2368.0
12-04 09:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236529152.0,883695616.0,1575706624.0,29923143680.0,4414.0,3305.0
12-04 09:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1236529152.0,883695616.0,1575706624.0,29923143680.0,2614.0,1993.0
12-04 09:40:11,0.167,0.0,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1236652032.0,883695616.0,1575710720.0,29923016704.0,7213.0,6045.0
12-04 09:40:12,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236647936.0,883695616.0,1575714816.0,29923016704.0,4648.0,3022.0
12-04 09:40:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236647936.0,883695616.0,1575714816.0,29923016704.0,2961.0,2884.0
12-04 09:40:14,0.334,0.083,98.999,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1237311488.0,883695616.0,1575751680.0,29922316288.0,49940.0,85615.0
12-04 09:40:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1237307392.0,883695616.0,1575755776.0,29922316288.0,2510.0,3106.0
12-04 09:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1237307392.0,883695616.0,1575755776.0,29922316288.0,5225.0,3414.0
12-04 09:40:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,1237303296.0,883695616.0,1575759872.0,29922316288.0,2783.0,2013.0
12-04 09:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1237303296.0,883695616.0,1575759872.0,29922316288.0,5751.0,4483.0
12-04 09:40:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1237295104.0,883695616.0,1575768064.0,29922316288.0,3394.0,3131.0
12-04 09:40:20,0.167,0.0,99.416,0.417,0.0,0.0,0.0,122880.0,0.0,18.0,1237671936.0,883695616.0,1575772160.0,29921935360.0,16922.0,25483.0
12-04 09:40:21,0.334,0.0,99.499,0.167,0.0,0.0,0.0,49152.0,0.0,9.0,1239310336.0,883695616.0,1575784448.0,29920284672.0,20772.0,31362.0
12-04 09:40:22,0.167,0.167,99.083,0.584,0.0,0.0,0.0,94208.0,0.0,11.0,1239425024.0,883695616.0,1575796736.0,29920157696.0,19481.0,30418.0
12-04 09:40:23,0.167,0.083,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1239793664.0,883695616.0,1575809024.0,29919776768.0,19772.0,29486.0
12-04 09:40:24,0.084,0.0,99.582,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1240166400.0,883695616.0,1575817216.0,29919395840.0,21053.0,31559.0
12-04 09:40:25,0.167,0.083,99.250,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1240915968.0,883695616.0,1575829504.0,29918633984.0,20847.0,29756.0
12-04 09:40:26,0.250,0.0,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1241288704.0,883695616.0,1575837696.0,29918253056.0,17425.0,27695.0
12-04 09:40:27,0.250,0.167,99.001,0.583,0.0,0.0,0.0,143360.0,0.0,25.0,1241767936.0,883695616.0,1575849984.0,29917761536.0,17329.0,29073.0
12-04 09:40:28,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1242357760.0,883695616.0,1575862272.0,29917159424.0,23517.0,33003.0
12-04 09:40:29,0.417,0.083,99.082,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1245523968.0,883695616.0,1575870464.0,29913985024.0,19912.0,28717.0
12-04 09:40:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,15.0,1245638656.0,883695616.0,1575882752.0,29913858048.0,20385.0,30495.0
12-04 09:40:31,0.167,0.0,99.583,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,1246261248.0,883695616.0,1575895040.0,29913223168.0,19028.0,28371.0
12-04 09:40:32,0.167,0.0,99.583,0.250,0.0,0.0,0.0,61440.0,0.0,15.0,1246887936.0,883695616.0,1575903232.0,29912588288.0,19789.0,28787.0
12-04 09:40:33,0.250,0.167,99.0,0.583,0.0,0.0,0.0,102400.0,0.0,15.0,1247633408.0,883695616.0,1575919616.0,29911826432.0,17606.0,27320.0
12-04 09:40:34,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1248006144.0,883695616.0,1575927808.0,29911445504.0,20225.0,28704.0
12-04 09:40:35,0.083,0.083,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,16.0,1248505856.0,883695616.0,1575936000.0,29910937600.0,18740.0,28970.0
12-04 09:40:36,0.167,0.083,99.500,0.250,0.0,0.0,0.0,81920.0,0.0,16.0,1249001472.0,883695616.0,1575948288.0,29910429696.0,21142.0,32293.0
12-04 09:40:37,0.167,0.167,99.251,0.416,0.0,0.0,0.0,163840.0,0.0,17.0,1249374208.0,883695616.0,1575956480.0,29910048768.0,20853.0,30257.0
12-04 09:40:38,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1249742848.0,883695616.0,1575968768.0,29909667840.0,21563.0,30594.0
12-04 09:40:39,0.167,0.083,99.001,0.749,0.0,0.0,0.0,94208.0,0.0,11.0,1250234368.0,883695616.0,1575985152.0,29909159936.0,21707.0,31587.0
12-04 09:40:40,0.333,0.083,99.083,0.417,0.0,0.083,0.0,86016.0,0.0,18.0,1251749888.0,883695616.0,1575993344.0,29907636224.0,17507.0,27417.0
12-04 09:40:41,0.167,0.083,99.167,0.583,0.0,0.0,0.0,122880.0,0.0,23.0,1252499456.0,883695616.0,1576005632.0,29906874368.0,18960.0,28728.0
12-04 09:40:42,0.250,0.0,99.250,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1252745216.0,883695616.0,1576013824.0,29906620416.0,20461.0,29978.0
12-04 09:40:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1253244928.0,883695616.0,1576022016.0,29906112512.0,17540.0,28054.0
12-04 09:40:44,0.167,0.084,99.081,0.668,0.0,0.0,0.0,102400.0,0.0,15.0,1254117376.0,883695616.0,1576038400.0,29905223680.0,17953.0,27730.0
12-04 09:40:45,0.167,0.0,99.332,0.501,0.0,0.0,0.0,90112.0,0.0,20.0,1254490112.0,883695616.0,1576046592.0,29904842752.0,22489.0,31128.0
12-04 09:40:46,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,21.0,1255239680.0,883695616.0,1576058880.0,29904080896.0,18615.0,27617.0
12-04 09:40:47,0.083,0.083,99.333,0.500,0.0,0.0,0.0,122880.0,0.0,23.0,1255735296.0,883695616.0,1576071168.0,29903572992.0,20643.0,30377.0
12-04 09:40:48,0.0,0.0,99.498,0.502,0.0,0.0,0.0,94208.0,0.0,22.0,1255981056.0,883695616.0,1576079360.0,29903319040.0,22307.0,33303.0
12-04 09:40:49,0.083,0.167,99.250,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1256476672.0,883695616.0,1576091648.0,29902811136.0,18174.0,27568.0
12-04 09:40:50,0.250,0.083,98.834,0.833,0.0,0.0,0.0,102400.0,0.0,15.0,1256968192.0,883695616.0,1576108032.0,29902303232.0,18627.0,28196.0
12-04 09:40:51,0.084,0.0,99.499,0.418,0.0,0.0,0.0,86016.0,0.0,18.0,1257086976.0,883695616.0,1576116224.0,29902176256.0,19668.0,31138.0
12-04 09:40:52,0.167,0.083,99.167,0.583,0.0,0.0,0.0,102400.0,0.0,18.0,1257455616.0,883695616.0,1576128512.0,29901795328.0,21628.0,30561.0
12-04 09:40:53,0.334,0.0,99.165,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,1258586112.0,883695616.0,1576140800.0,29900652544.0,21846.0,30692.0
12-04 09:40:54,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1259212800.0,883695616.0,1576148992.0,29900017664.0,20080.0,29028.0
12-04 09:40:55,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1259454464.0,883695616.0,1576161280.0,29899763712.0,16799.0,25630.0
12-04 09:40:56,0.250,0.083,99.002,0.582,0.0,0.083,0.0,73728.0,0.0,12.0,1260081152.0,883695616.0,1576169472.0,29899128832.0,20749.0,29756.0
12-04 09:40:57,0.167,0.0,99.165,0.668,0.0,0.0,0.0,122880.0,0.0,21.0,1260322816.0,883695616.0,1576181760.0,29898874880.0,20219.0,32220.0
12-04 09:40:58,0.334,0.0,99.249,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,1260756992.0,883695616.0,1576189952.0,29898432512.0,19483.0,27805.0
12-04 09:40:59,0.167,0.250,99.167,0.416,0.0,0.0,0.0,94208.0,0.0,22.0,1261379584.0,883695616.0,1576202240.0,29897797632.0,20793.0,29918.0
12-04 09:41:00,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1261625344.0,883695616.0,1576210432.0,29897543680.0,18613.0,29204.0
12-04 09:41:01,0.167,0.083,99.332,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1261977600.0,883695616.0,1576239104.0,29897162752.0,27401.0,37310.0
12-04 09:41:02,0.083,0.083,99.249,0.584,0.0,0.0,0.0,143360.0,0.0,25.0,1262727168.0,883695616.0,1576251392.0,29896400896.0,19790.0,28737.0
12-04 09:41:03,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,24.0,1263095808.0,883695616.0,1576263680.0,29896019968.0,21438.0,29464.0
12-04 09:41:04,0.083,0.167,99.416,0.334,0.0,0.0,0.0,94208.0,0.0,22.0,1263595520.0,883695616.0,1576271872.0,29895512064.0,17098.0,27080.0
12-04 09:41:05,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1264218112.0,883695616.0,1576284160.0,29894877184.0,19555.0,28993.0
12-04 09:41:06,0.167,0.167,99.249,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1264463872.0,883695616.0,1576292352.0,29894623232.0,21047.0,30271.0
12-04 09:41:07,0.083,0.167,99.334,0.416,0.0,0.0,0.0,159744.0,0.0,19.0,1264832512.0,883695616.0,1576304640.0,29894242304.0,19791.0,29767.0
12-04 09:41:08,0.167,0.0,99.166,0.667,0.0,0.0,0.0,143360.0,0.0,24.0,1265201152.0,883695616.0,1576316928.0,29893861376.0,21404.0,30566.0
12-04 09:41:09,0.0,0.083,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,24.0,1265696768.0,883695616.0,1576329216.0,29893353472.0,18973.0,29714.0
12-04 09:41:10,0.250,0.083,99.584,0.083,0.0,0.0,0.0,81920.0,0.0,25.0,1265942528.0,883695616.0,1576337408.0,29893099520.0,21546.0,29904.0
12-04 09:41:11,0.250,0.083,99.166,0.500,0.0,0.0,0.0,98304.0,0.0,20.0,1267580928.0,883695616.0,1576349696.0,29891448832.0,21084.0,30374.0
12-04 09:41:12,0.0,0.0,99.666,0.334,0.0,0.0,0.0,90112.0,0.0,20.0,1267953664.0,883695616.0,1576357888.0,29891067904.0,19470.0,29750.0
12-04 09:41:13,0.667,0.0,98.832,0.500,0.0,0.0,0.0,102400.0,0.0,22.0,1273655296.0,883695616.0,1576370176.0,29885353984.0,19128.0,29842.0
12-04 09:41:14,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,21.0,1273896960.0,883695616.0,1576382464.0,29885100032.0,20881.0,29156.0
12-04 09:41:15,0.333,0.166,99.085,0.416,0.0,0.0,0.0,94208.0,0.0,22.0,1274138624.0,883695616.0,1576394752.0,29884846080.0,21005.0,30790.0
12-04 09:41:16,0.167,0.083,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1274638336.0,883695616.0,1576402944.0,29884338176.0,20500.0,29809.0
12-04 09:41:17,0.0,0.0,99.582,0.418,0.0,0.0,0.0,114688.0,0.0,23.0,1275133952.0,883695616.0,1576415232.0,29883830272.0,16534.0,26676.0
12-04 09:41:18,0.167,0.083,99.250,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1275379712.0,883695616.0,1576423424.0,29883576320.0,21443.0,29757.0
12-04 09:41:19,0.0,0.083,99.249,0.667,0.0,0.0,0.0,135168.0,0.0,23.0,1275994112.0,883695616.0,1576443904.0,29882941440.0,20423.0,29388.0
12-04 09:41:20,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,26.0,1276366848.0,883695616.0,1576452096.0,29882560512.0,16578.0,26632.0
12-04 09:41:21,0.167,0.083,99.167,0.583,0.0,0.0,0.0,81920.0,0.0,13.0,1276866560.0,883695616.0,1576460288.0,29882052608.0,22215.0,30734.0
12-04 09:41:22,0.0,0.0,99.498,0.502,0.0,0.0,0.0,86016.0,0.0,18.0,1277362176.0,883695616.0,1576472576.0,29881544704.0,18642.0,27816.0
12-04 09:41:23,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1277730816.0,883695616.0,1576484864.0,29881163776.0,18514.0,27412.0
12-04 09:41:24,0.083,0.167,99.500,0.250,0.0,0.0,0.0,110592.0,0.0,24.0,1278230528.0,883695616.0,1576493056.0,29880655872.0,17486.0,28502.0
12-04 09:41:25,0.167,0.083,99.250,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1278984192.0,883695616.0,1576501248.0,29879894016.0,20343.0,29354.0
12-04 09:41:26,0.167,0.083,98.331,1.419,0.0,0.0,0.0,249856.0,0.0,48.0,1279475712.0,883695616.0,1576517632.0,29879386112.0,54340.0,90386.0
12-04 09:41:27,0.250,0.250,97.250,2.250,0.0,0.0,0.0,438272.0,0.0,81.0,1281351680.0,883695616.0,1576546304.0,29877481472.0,128308.0,235371.0
12-04 09:41:28,0.0,0.083,99.416,0.500,0.0,0.0,0.0,73728.0,0.0,8.0,1282252800.0,883695616.0,1576660992.0,29876465664.0,21789.0,38173.0
12-04 09:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282248704.0,883695616.0,1576665088.0,29876465664.0,3229.0,2368.0
12-04 09:41:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1282244608.0,883695616.0,1576669184.0,29876465664.0,6989.0,6110.0
12-04 09:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282240512.0,883695616.0,1576673280.0,29876465664.0,5067.0,4192.0
12-04 09:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282240512.0,883695616.0,1576673280.0,29876465664.0,2819.0,2977.0
12-04 09:41:33,0.083,0.0,98.916,1.001,0.0,0.0,0.0,135168.0,0.0,15.0,1282961408.0,883695616.0,1576714240.0,29875703808.0,48693.0,85369.0
12-04 09:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282961408.0,883695616.0,1576714240.0,29875703808.0,4394.0,3064.0
12-04 09:41:35,0.333,0.083,99.083,0.500,0.0,0.0,0.0,106496.0,0.0,18.0,1283559424.0,883695616.0,1576751104.0,29875068928.0,34043.0,54963.0
12-04 09:41:36,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1284046848.0,883695616.0,1576771584.0,29874561024.0,29013.0,51063.0
12-04 09:41:37,0.250,0.083,99.083,0.500,0.0,0.083,0.0,98304.0,0.0,16.0,1284407296.0,883695616.0,1576792064.0,29874180096.0,33638.0,53692.0
12-04 09:41:38,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1285148672.0,883695616.0,1576812544.0,29873418240.0,31627.0,51174.0
12-04 09:41:39,0.250,0.083,99.084,0.583,0.0,0.0,0.0,90112.0,0.0,14.0,1285758976.0,883695616.0,1576837120.0,29872783360.0,32193.0,52241.0
12-04 09:41:40,0.166,0.083,99.085,0.666,0.0,0.0,0.0,102400.0,0.0,14.0,1286627328.0,883695616.0,1576857600.0,29871894528.0,27536.0,49184.0
12-04 09:41:41,0.250,0.083,99.333,0.333,0.0,0.0,0.0,94208.0,0.0,16.0,1286983680.0,883695616.0,1576882176.0,29871513600.0,32035.0,52834.0
12-04 09:41:42,0.0,0.0,99.583,0.417,0.0,0.0,0.0,180224.0,0.0,17.0,1287598080.0,883695616.0,1576902656.0,29870878720.0,28099.0,48537.0
12-04 09:41:43,0.0,0.0,99.666,0.334,0.0,0.0,0.0,94208.0,0.0,16.0,1288212480.0,883695616.0,1576923136.0,29870243840.0,28836.0,50324.0
12-04 09:41:44,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1288822784.0,883695616.0,1576947712.0,29869608960.0,32661.0,52919.0
12-04 09:41:45,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1289433088.0,883695616.0,1576972288.0,29868974080.0,32098.0,51610.0
12-04 09:41:46,0.250,0.167,99.249,0.334,0.0,0.0,0.0,135168.0,0.0,20.0,1290919936.0,883695616.0,1577009152.0,29867450368.0,34166.0,55826.0
12-04 09:41:47,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,13.0,1291407360.0,883695616.0,1577029632.0,29866942464.0,27961.0,48834.0
12-04 09:41:48,0.083,0.083,99.583,0.250,0.0,0.0,0.0,61440.0,0.0,11.0,1291898880.0,883695616.0,1577046016.0,29866434560.0,32108.0,53620.0
12-04 09:41:49,0.0,0.167,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,1292505088.0,883695616.0,1577074688.0,29865799680.0,31281.0,51536.0
12-04 09:41:50,0.083,0.083,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,1292992512.0,883695616.0,1577095168.0,29865291776.0,29343.0,49673.0
12-04 09:41:51,0.167,0.083,99.084,0.666,0.0,0.0,0.0,131072.0,0.0,17.0,1293856768.0,883695616.0,1577119744.0,29864402944.0,31938.0,51769.0
12-04 09:41:52,0.167,0.167,99.083,0.583,0.0,0.0,0.0,110592.0,0.0,15.0,1294471168.0,883695616.0,1577140224.0,29863768064.0,29862.0,50313.0
12-04 09:41:53,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,19.0,1294954496.0,883695616.0,1577164800.0,29863260160.0,31679.0,50698.0
12-04 09:41:54,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,19.0,1295568896.0,883695616.0,1577185280.0,29862625280.0,30026.0,50970.0
12-04 09:41:55,0.333,0.0,99.251,0.416,0.0,0.0,0.0,102400.0,0.0,20.0,1296183296.0,883695616.0,1577205760.0,29861990400.0,29317.0,50751.0
12-04 09:41:56,0.083,0.083,99.416,0.417,0.0,0.0,0.0,131072.0,0.0,25.0,1296793600.0,883695616.0,1577230336.0,29861355520.0,33474.0,54382.0
12-04 09:41:57,0.250,0.0,99.334,0.416,0.0,0.0,0.0,106496.0,0.0,22.0,1297276928.0,883695616.0,1577254912.0,29860847616.0,30042.0,50527.0
12-04 09:41:58,0.0,0.167,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,17.0,1297891328.0,883695616.0,1577275392.0,29860212736.0,29618.0,51238.0
12-04 09:41:59,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,19.0,1298251776.0,883695616.0,1577295872.0,29859831808.0,32530.0,52539.0
12-04 09:42:00,0.083,0.167,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,18.0,1298612224.0,883695616.0,1577316352.0,29859450880.0,30634.0,50602.0
12-04 09:42:01,0.0,0.083,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1299099648.0,883695616.0,1577336832.0,29858942976.0,30576.0,50501.0
12-04 09:42:02,0.167,0.333,99.001,0.500,0.0,0.0,0.0,110592.0,0.0,15.0,1299836928.0,883695616.0,1577361408.0,29858181120.0,29635.0,50129.0
12-04 09:42:03,0.250,0.0,99.167,0.583,0.0,0.0,0.0,110592.0,0.0,15.0,1300324352.0,883695616.0,1577381888.0,29857673216.0,28478.0,50935.0
12-04 09:42:04,0.0,0.0,99.331,0.669,0.0,0.0,0.0,118784.0,0.0,19.0,1300807680.0,883695616.0,1577406464.0,29857165312.0,30925.0,51119.0
12-04 09:42:05,0.833,0.083,98.335,0.749,0.0,0.0,0.0,114688.0,0.0,17.0,1301544960.0,883695616.0,1577431040.0,29856403456.0,29944.0,51101.0
12-04 09:42:06,0.167,0.167,98.833,0.833,0.0,0.0,0.0,135168.0,0.0,21.0,1302147072.0,883695616.0,1577463808.0,29855768576.0,38583.0,57700.0
12-04 09:42:07,0.083,0.083,99.165,0.668,0.0,0.0,0.0,118784.0,0.0,19.0,1302630400.0,883695616.0,1577488384.0,29855260672.0,31622.0,50827.0
12-04 09:42:08,0.083,0.0,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,19.0,1303113728.0,883695616.0,1577512960.0,29854752768.0,32671.0,52662.0
12-04 09:42:09,0.083,0.083,98.999,0.834,0.0,0.0,0.0,118784.0,0.0,19.0,1303728128.0,883695616.0,1577533440.0,29854117888.0,31333.0,51293.0
12-04 09:42:10,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,15.0,1304465408.0,883695616.0,1577558016.0,29853356032.0,33411.0,53031.0
12-04 09:42:11,0.083,0.0,99.249,0.668,0.0,0.0,0.0,131072.0,0.0,21.0,1304952832.0,883695616.0,1577578496.0,29852848128.0,29178.0,50082.0
12-04 09:42:12,0.250,0.083,98.833,0.833,0.0,0.0,0.0,147456.0,0.0,28.0,1305567232.0,883695616.0,1577598976.0,29852213248.0,30557.0,51449.0
12-04 09:42:13,0.167,0.0,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,22.0,1306435584.0,883695616.0,1577619456.0,29851324416.0,31229.0,51528.0
12-04 09:42:14,0.167,0.083,99.249,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1306796032.0,883695616.0,1577639936.0,29850943488.0,29031.0,50178.0
12-04 09:42:15,0.0,0.0,99.416,0.584,0.0,0.0,0.0,90112.0,0.0,14.0,1307406336.0,883695616.0,1577664512.0,29850308608.0,28513.0,49693.0
12-04 09:42:16,0.0,0.0,99.415,0.585,0.0,0.0,0.0,90112.0,0.0,14.0,1307893760.0,883695616.0,1577684992.0,29849800704.0,33120.0,51860.0
12-04 09:42:17,0.083,0.083,99.083,0.750,0.0,0.0,0.0,241664.0,0.0,19.0,1308504064.0,883695616.0,1577709568.0,29849165824.0,31869.0,52681.0
12-04 09:42:18,0.0,0.084,98.997,0.919,0.0,0.0,0.0,118784.0,0.0,19.0,1309102080.0,883695616.0,1577746432.0,29848530944.0,37593.0,58015.0
12-04 09:42:19,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,19.0,1309585408.0,883695616.0,1577771008.0,29848023040.0,30547.0,51558.0
12-04 09:42:20,0.083,0.083,99.083,0.750,0.0,0.0,0.0,118784.0,0.0,19.0,1310322688.0,883695616.0,1577795584.0,29847261184.0,29922.0,50386.0
12-04 09:42:21,0.167,0.083,98.833,0.917,0.0,0.0,0.0,139264.0,0.0,20.0,1310937088.0,883695616.0,1577816064.0,29846626304.0,28435.0,50381.0
12-04 09:42:22,0.0,0.0,99.247,0.753,0.0,0.0,0.0,159744.0,0.0,24.0,1311170560.0,883695616.0,1577836544.0,29846372352.0,30967.0,51861.0
12-04 09:42:23,0.083,0.083,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,21.0,1311657984.0,883695616.0,1577857024.0,29845864448.0,28603.0,49394.0
12-04 09:42:24,0.083,0.0,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,19.0,1312276480.0,883695616.0,1577881600.0,29845221376.0,33492.0,52459.0
12-04 09:42:25,0.0,0.083,99.166,0.667,0.0,0.083,0.0,122880.0,0.0,21.0,1312632832.0,883695616.0,1577906176.0,29844840448.0,31842.0,53621.0
12-04 09:42:26,0.333,0.083,99.168,0.416,0.0,0.0,0.0,102400.0,0.0,22.0,1313488896.0,883695616.0,1577922560.0,29843968000.0,32734.0,52538.0
12-04 09:42:27,0.0,0.083,99.332,0.584,0.0,0.0,0.0,147456.0,0.0,27.0,1313972224.0,883695616.0,1577947136.0,29843460096.0,30608.0,52201.0
12-04 09:42:28,0.083,0.0,99.332,0.584,0.0,0.0,0.0,126976.0,0.0,23.0,1314459648.0,883695616.0,1577967616.0,29842952192.0,30433.0,50948.0
12-04 09:42:29,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,21.0,1314942976.0,883695616.0,1577992192.0,29842444288.0,29395.0,50212.0
12-04 09:42:30,0.083,0.083,99.082,0.751,0.0,0.0,0.0,139264.0,0.0,20.0,1315557376.0,883695616.0,1578012672.0,29841809408.0,32295.0,53449.0
12-04 09:42:31,0.083,0.0,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,18.0,1316167680.0,883695616.0,1578037248.0,29841174528.0,28733.0,49770.0
12-04 09:42:32,0.250,0.083,99.001,0.666,0.0,0.0,0.0,126976.0,0.0,19.0,1316909056.0,883695616.0,1578057728.0,29840412672.0,34006.0,52564.0
12-04 09:42:33,0.666,0.499,96.672,2.163,0.0,0.0,0.0,1802240.0,0.0,66.0,1341562880.0,883695616.0,1579229184.0,29814587392.0,1585416.0,3129102.0
12-04 09:42:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,8192.0,0.0,3.0,1343229952.0,883695616.0,1579544576.0,29812604928.0,2970.0,2526.0
12-04 09:42:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1343225856.0,883695616.0,1579548672.0,29812604928.0,3536.0,2647.0
12-04 09:42:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1343225856.0,883695616.0,1579548672.0,29812604928.0,3345.0,2461.0
12-04 09:42:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1343221760.0,883695616.0,1579552768.0,29812604928.0,3898.0,3538.0
12-04 09:42:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1343221760.0,883695616.0,1579552768.0,29812604928.0,4458.0,3064.0
12-04 09:42:39,0.167,0.0,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,13.0,1343692800.0,883695616.0,1579589632.0,29812097024.0,49258.0,85678.0
12-04 09:42:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1343692800.0,883695616.0,1579589632.0,29812097024.0,3525.0,3276.0
12-04 09:42:41,0.333,0.167,98.751,0.749,0.0,0.0,0.0,106496.0,0.0,11.0,1344299008.0,883695616.0,1579618304.0,29811462144.0,31456.0,56041.0
12-04 09:42:42,0.083,0.0,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,11.0,1345040384.0,883695616.0,1579638784.0,29810700288.0,31785.0,55835.0
12-04 09:42:43,0.167,0.083,99.500,0.250,0.0,0.0,0.0,102400.0,0.0,12.0,1345523712.0,883695616.0,1579663360.0,29810192384.0,33898.0,57383.0
12-04 09:42:44,0.083,0.0,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,13.0,1346129920.0,883695616.0,1579692032.0,29809557504.0,32026.0,55101.0
12-04 09:42:45,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,12.0,1346744320.0,883695616.0,1579712512.0,29808922624.0,33111.0,57423.0
12-04 09:42:46,0.083,0.083,99.500,0.334,0.0,0.0,0.0,94208.0,0.0,14.0,1347223552.0,883695616.0,1579741184.0,29808414720.0,33218.0,56374.0
12-04 09:42:47,0.084,0.0,99.415,0.501,0.0,0.0,0.0,200704.0,0.0,21.0,1347710976.0,883695616.0,1579761664.0,29807906816.0,36823.0,58204.0
12-04 09:42:48,0.083,0.166,98.918,0.832,0.0,0.0,0.0,106496.0,0.0,11.0,1348571136.0,883695616.0,1579790336.0,29807017984.0,32447.0,57304.0
12-04 09:42:49,0.0,0.0,99.499,0.501,0.0,0.0,0.0,122880.0,0.0,17.0,1349181440.0,883695616.0,1579814912.0,29806383104.0,33662.0,58001.0
12-04 09:42:50,0.0,0.083,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1349660672.0,883695616.0,1579843584.0,29805875200.0,31252.0,54911.0
12-04 09:42:51,0.083,0.0,99.166,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,1350270976.0,883695616.0,1579868160.0,29805240320.0,32610.0,56581.0
12-04 09:42:52,0.083,0.083,99.332,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1350627328.0,883695616.0,1579892736.0,29804859392.0,36192.0,59317.0
12-04 09:42:53,0.0,0.083,99.083,0.834,0.0,0.0,0.0,106496.0,0.0,11.0,1351110656.0,883695616.0,1579917312.0,29804351488.0,29635.0,53823.0
12-04 09:42:54,0.167,0.083,99.250,0.500,0.0,0.0,0.0,106496.0,0.0,16.0,1351593984.0,883695616.0,1579941888.0,29803843584.0,34763.0,57413.0
12-04 09:42:55,0.0,0.0,99.416,0.584,0.0,0.0,0.0,86016.0,0.0,10.0,1351823360.0,883695616.0,1579966464.0,29803589632.0,33657.0,56807.0
12-04 09:42:56,0.083,0.083,99.251,0.500,0.0,0.083,0.0,102400.0,0.0,15.0,1352175616.0,883695616.0,1579995136.0,29803208704.0,37230.0,59798.0
12-04 09:42:57,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,15.0,1352531968.0,883695616.0,1580019712.0,29802827776.0,31980.0,56492.0
12-04 09:42:58,0.0,0.0,99.249,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,1352507392.0,883695616.0,1580044288.0,29802827776.0,31348.0,55697.0
12-04 09:42:59,0.083,0.0,99.165,0.751,0.0,0.0,0.0,126976.0,0.0,17.0,1352609792.0,883695616.0,1580068864.0,29802700800.0,32992.0,56662.0
12-04 09:43:00,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1352966144.0,883695616.0,1580093440.0,29802319872.0,32603.0,57511.0
12-04 09:43:01,0.333,0.083,99.001,0.583,0.0,0.0,0.0,106496.0,0.0,16.0,1353564160.0,883695616.0,1580130304.0,29801684992.0,40175.0,64551.0
12-04 09:43:02,0.083,0.167,99.001,0.749,0.0,0.0,0.0,110592.0,0.0,13.0,1354043392.0,883695616.0,1580158976.0,29801177088.0,32176.0,55424.0
12-04 09:43:03,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1354530816.0,883695616.0,1580179456.0,29800669184.0,34519.0,57531.0
12-04 09:43:04,0.083,0.083,99.0,0.833,0.0,0.0,0.0,126976.0,0.0,13.0,1355137024.0,883695616.0,1580208128.0,29800034304.0,35001.0,58179.0
12-04 09:43:05,0.083,0.0,99.249,0.668,0.0,0.0,0.0,110592.0,0.0,13.0,1355874304.0,883695616.0,1580232704.0,29799272448.0,35543.0,58359.0
12-04 09:43:06,0.083,0.083,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1356484608.0,883695616.0,1580257280.0,29798637568.0,33785.0,56845.0
12-04 09:43:07,0.0,0.0,99.666,0.334,0.0,0.0,0.0,90112.0,0.0,12.0,1356967936.0,883695616.0,1580281856.0,29798129664.0,30946.0,54324.0
12-04 09:43:08,0.0,0.167,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1357709312.0,883695616.0,1580302336.0,29797367808.0,36041.0,59700.0
12-04 09:43:09,0.167,0.083,98.917,0.833,0.0,0.0,0.0,114688.0,0.0,11.0,1358184448.0,883695616.0,1580335104.0,29796859904.0,34140.0,55636.0
12-04 09:43:10,0.250,0.083,99.001,0.666,0.0,0.0,0.0,110592.0,0.0,13.0,1358794752.0,883695616.0,1580359680.0,29796225024.0,33737.0,57471.0
12-04 09:43:11,0.083,0.083,99.417,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1359138816.0,883695616.0,1580396544.0,29795844096.0,39386.0,63684.0
12-04 09:43:12,0.084,0.0,99.332,0.585,0.0,0.0,0.0,106496.0,0.0,11.0,1359495168.0,883695616.0,1580421120.0,29795463168.0,34871.0,57081.0
12-04 09:43:13,0.083,0.083,99.666,0.167,0.0,0.0,0.0,90112.0,0.0,14.0,1359851520.0,883695616.0,1580445696.0,29795082240.0,33568.0,55008.0
12-04 09:43:14,0.250,0.0,99.165,0.584,0.0,0.0,0.0,106496.0,0.0,11.0,1359953920.0,883695616.0,1580470272.0,29794955264.0,32236.0,57216.0
12-04 09:43:15,0.083,0.083,99.417,0.416,0.0,0.0,0.0,106496.0,0.0,16.0,1360437248.0,883695616.0,1580494848.0,29794447360.0,32986.0,57150.0
12-04 09:43:16,0.0,0.083,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1361047552.0,883695616.0,1580519424.0,29793812480.0,34180.0,57397.0
12-04 09:43:17,5.922,0.0,93.661,0.417,0.0,0.0,0.0,114688.0,0.0,15.0,1376894976.0,883695616.0,1580544000.0,29777940480.0,30847.0,54610.0
12-04 09:43:18,0.167,0.0,99.248,0.585,0.0,0.0,0.0,81920.0,0.0,10.0,1378013184.0,883695616.0,1580568576.0,29776797696.0,34006.0,57243.0
12-04 09:43:19,0.083,0.0,99.250,0.667,0.0,0.0,0.0,106496.0,0.0,11.0,1369616384.0,883695616.0,1580593152.0,29785169920.0,33766.0,57217.0
12-04 09:43:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,86016.0,0.0,15.0,1369833472.0,883695616.0,1580621824.0,29784924160.0,33028.0,56964.0
12-04 09:43:21,0.167,0.0,99.415,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,1370058752.0,883695616.0,1580650496.0,29784670208.0,35157.0,59718.0
12-04 09:43:22,0.0,0.083,99.500,0.417,0.0,0.0,0.0,196608.0,0.0,16.0,1370415104.0,883695616.0,1580675072.0,29784289280.0,31090.0,56398.0
12-04 09:43:23,0.250,0.083,99.417,0.250,0.0,0.0,0.0,69632.0,0.0,13.0,1370648576.0,883695616.0,1580695552.0,29784035328.0,36502.0,58890.0
12-04 09:43:24,0.0,0.083,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1370619904.0,883695616.0,1580724224.0,29784035328.0,31364.0,54018.0
12-04 09:43:25,0.0,0.167,99.167,0.666,0.0,0.0,0.0,114688.0,0.0,15.0,1370722304.0,883695616.0,1580748800.0,29783908352.0,29655.0,54193.0
12-04 09:43:26,0.0,0.0,99.666,0.334,0.0,0.0,0.0,122880.0,0.0,17.0,1370697728.0,883695616.0,1580773376.0,29783908352.0,35352.0,57481.0
12-04 09:43:27,0.083,0.166,98.918,0.832,0.0,0.0,0.0,106496.0,0.0,11.0,1370673152.0,883695616.0,1580797952.0,29783908352.0,30536.0,54182.0
12-04 09:43:28,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1370648576.0,883695616.0,1580822528.0,29783908352.0,37313.0,60025.0
12-04 09:43:29,0.0,0.167,99.334,0.416,0.0,0.083,0.0,86016.0,0.0,10.0,1370624000.0,883695616.0,1580847104.0,29783908352.0,33280.0,58500.0
12-04 09:43:30,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1370599424.0,883695616.0,1580871680.0,29783908352.0,33904.0,55866.0
12-04 09:43:31,0.083,0.0,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,13.0,1370701824.0,883695616.0,1580896256.0,29783781376.0,34546.0,57647.0
12-04 09:43:32,0.167,0.083,98.999,0.751,0.0,0.0,0.0,122880.0,0.0,16.0,1370800128.0,883695616.0,1580924928.0,29783654400.0,34157.0,56856.0
12-04 09:43:33,0.083,0.167,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1370902528.0,883695616.0,1580949504.0,29783527424.0,33165.0,56827.0
12-04 09:43:34,0.083,0.083,99.083,0.750,0.0,0.0,0.0,106496.0,0.0,11.0,1371004928.0,883695616.0,1580974080.0,29783400448.0,32693.0,55761.0
12-04 09:43:35,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1371238400.0,883695616.0,1580994560.0,29783146496.0,32587.0,56924.0
12-04 09:43:36,0.167,0.083,99.167,0.583,0.0,0.0,0.0,118784.0,0.0,16.0,1371467776.0,883695616.0,1581019136.0,29782892544.0,32962.0,55768.0
12-04 09:43:37,0.083,0.167,98.999,0.751,0.0,0.0,0.0,114688.0,0.0,15.0,1371828224.0,883695616.0,1581047808.0,29782503424.0,34884.0,58938.0
12-04 09:43:38,0.0,0.167,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1372184576.0,883695616.0,1581072384.0,29782122496.0,36410.0,58114.0
12-04 09:43:39,0.250,0.167,97.915,1.668,0.0,0.0,0.0,2031616.0,0.0,56.0,1372532736.0,883695616.0,1582895104.0,29779951616.0,1922496.0,3804514.0
12-04 09:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1372405760.0,883695616.0,1582882816.0,29780090880.0,5804.0,4333.0
12-04 09:43:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1372401664.0,883695616.0,1582886912.0,29780090880.0,2683.0,1920.0
12-04 09:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1372401664.0,883695616.0,1582886912.0,29780090880.0,1763.0,1494.0
12-04 09:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1372401664.0,883695616.0,1582886912.0,29780090880.0,3333.0,3090.0
12-04 09:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1372397568.0,883695616.0,1582891008.0,29780090880.0,4781.0,4486.0
12-04 09:43:45,0.167,0.083,98.668,1.082,0.0,0.0,0.0,135168.0,0.0,15.0,1372487680.0,883695616.0,1582927872.0,29779963904.0,45918.0,81885.0
12-04 09:43:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1372483584.0,883695616.0,1582931968.0,29779963904.0,5916.0,3837.0
12-04 09:43:47,0.0,0.0,99.582,0.418,0.0,0.0,0.0,114688.0,0.0,15.0,1372454912.0,883695616.0,1582960640.0,29779963904.0,38761.0,64966.0
12-04 09:43:48,0.083,0.167,98.749,1.001,0.0,0.0,0.0,143360.0,0.0,18.0,1372426240.0,883695616.0,1582989312.0,29779963904.0,41207.0,68272.0
12-04 09:43:49,0.083,0.0,99.083,0.833,0.0,0.0,0.0,110592.0,0.0,13.0,1372397568.0,883695616.0,1583017984.0,29779963904.0,37879.0,65282.0
12-04 09:43:50,0.250,0.0,99.333,0.417,0.0,0.0,0.0,102400.0,0.0,18.0,1372495872.0,883695616.0,1583046656.0,29779836928.0,35391.0,62506.0
12-04 09:43:51,0.083,0.167,98.751,0.999,0.0,0.0,0.0,135168.0,0.0,14.0,1372467200.0,883695616.0,1583075328.0,29779836928.0,37928.0,65460.0
12-04 09:43:52,0.250,0.083,99.167,0.500,0.0,0.0,0.0,110592.0,0.0,16.0,1372438528.0,883695616.0,1583104000.0,29779836928.0,38090.0,65683.0
12-04 09:43:53,0.167,0.083,99.251,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1372413952.0,883695616.0,1583128576.0,29779836928.0,36369.0,63800.0
12-04 09:43:54,0.334,0.0,98.580,1.086,0.0,0.0,0.0,139264.0,0.0,16.0,1372508160.0,883695616.0,1583161344.0,29779709952.0,42010.0,68307.0
12-04 09:43:55,0.167,0.0,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1372483584.0,883695616.0,1583185920.0,29779709952.0,38987.0,65806.0
12-04 09:43:56,0.083,0.167,99.251,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1372454912.0,883695616.0,1583214592.0,29779709952.0,37252.0,65048.0
12-04 09:43:57,0.0,0.0,99.165,0.835,0.0,0.0,0.0,233472.0,0.0,21.0,1372426240.0,883695616.0,1583243264.0,29779709952.0,38264.0,64047.0
12-04 09:43:58,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1372524544.0,883695616.0,1583271936.0,29779582976.0,38056.0,65594.0
12-04 09:43:59,0.167,0.167,99.084,0.583,0.0,0.0,0.0,102400.0,0.0,17.0,1375195136.0,883695616.0,1583296512.0,29776887808.0,37199.0,63712.0
12-04 09:44:00,0.0,0.167,98.750,1.083,0.0,0.0,0.0,135168.0,0.0,14.0,1374625792.0,883695616.0,1583329280.0,29777424384.0,36757.0,63410.0
12-04 09:44:01,0.083,0.083,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,17.0,1374601216.0,883695616.0,1583353856.0,29777424384.0,41267.0,66799.0
12-04 09:44:02,0.0,0.0,98.997,1.003,0.0,0.0,0.0,167936.0,0.0,19.0,1374568448.0,883695616.0,1583386624.0,29777424384.0,36606.0,64080.0
12-04 09:44:03,0.084,0.0,99.248,0.668,0.0,0.0,0.0,122880.0,0.0,19.0,1374552064.0,883695616.0,1583411200.0,29777416192.0,39769.0,66892.0
12-04 09:44:04,0.167,0.083,99.417,0.333,0.0,0.0,0.0,94208.0,0.0,14.0,1374650368.0,883695616.0,1583439872.0,29777289216.0,41437.0,68004.0
12-04 09:44:05,0.502,0.0,98.495,1.003,0.0,0.0,0.0,139264.0,0.0,16.0,1374621696.0,883695616.0,1583468544.0,29777289216.0,37963.0,65638.0
12-04 09:44:06,0.083,0.083,99.167,0.667,0.0,0.0,0.0,131072.0,0.0,21.0,1374846976.0,883695616.0,1583497216.0,29777035264.0,40830.0,68651.0
12-04 09:44:07,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,15.0,1374822400.0,883695616.0,1583521792.0,29777035264.0,39982.0,66074.0
12-04 09:44:08,0.083,0.083,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,18.0,1374789632.0,883695616.0,1583554560.0,29777035264.0,37496.0,64829.0
12-04 09:44:09,0.083,0.167,99.083,0.667,0.0,0.0,0.0,114688.0,0.0,15.0,1374765056.0,883695616.0,1583579136.0,29777035264.0,37804.0,64719.0
12-04 09:44:10,0.083,0.167,99.167,0.583,0.0,0.0,0.0,122880.0,0.0,17.0,1374732288.0,883695616.0,1583611904.0,29777035264.0,42442.0,68222.0
12-04 09:44:11,0.083,0.167,99.166,0.584,0.0,0.0,0.0,131072.0,0.0,20.0,1374707712.0,883695616.0,1583636480.0,29777035264.0,40191.0,66055.0
12-04 09:44:12,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,19.0,1374679040.0,883695616.0,1583665152.0,29777035264.0,41005.0,67157.0
12-04 09:44:13,0.0,0.0,99.165,0.835,0.0,0.0,0.0,155648.0,0.0,18.0,1374646272.0,883695616.0,1583697920.0,29777035264.0,40622.0,69621.0
12-04 09:44:14,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,19.0,1374621696.0,883695616.0,1583722496.0,29777035264.0,36905.0,64448.0
12-04 09:44:15,0.0,0.0,99.333,0.667,0.0,0.0,0.0,118784.0,0.0,17.0,1374724096.0,883695616.0,1583747072.0,29776908288.0,38618.0,66244.0
12-04 09:44:16,0.083,0.0,99.165,0.751,0.0,0.0,0.0,139264.0,0.0,16.0,1374818304.0,883695616.0,1583779840.0,29776781312.0,36002.0,63091.0
12-04 09:44:17,0.0,0.167,99.166,0.667,0.0,0.0,0.0,131072.0,0.0,14.0,1374793728.0,883695616.0,1583804416.0,29776781312.0,39329.0,65713.0
12-04 09:44:18,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,15.0,1374765056.0,883695616.0,1583833088.0,29776781312.0,41475.0,68957.0
12-04 09:44:19,0.0,0.0,99.166,0.834,0.0,0.0,0.0,155648.0,0.0,18.0,1374736384.0,883695616.0,1583861760.0,29776781312.0,34562.0,61895.0
12-04 09:44:20,0.084,0.0,99.248,0.668,0.0,0.0,0.0,110592.0,0.0,13.0,1374707712.0,883695616.0,1583890432.0,29776781312.0,39816.0,66054.0
12-04 09:44:21,0.0,0.167,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,13.0,1374806016.0,883695616.0,1583919104.0,29776654336.0,41031.0,68016.0
12-04 09:44:22,0.0,0.0,98.664,1.336,0.0,0.0,0.0,139264.0,0.0,16.0,1374773248.0,883695616.0,1583951872.0,29776654336.0,39084.0,67514.0
12-04 09:44:23,0.083,0.083,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,13.0,1374748672.0,883695616.0,1583976448.0,29776654336.0,37157.0,65438.0
12-04 09:44:24,0.167,0.083,98.667,1.083,0.0,0.0,0.0,135168.0,0.0,14.0,1374715904.0,883695616.0,1584009216.0,29776654336.0,39659.0,67234.0
12-04 09:44:25,0.0,0.0,99.500,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1374691328.0,883695616.0,1584033792.0,29776654336.0,39484.0,66818.0
12-04 09:44:26,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1374666752.0,883695616.0,1584058368.0,29776654336.0,36942.0,64573.0
12-04 09:44:27,0.083,0.083,98.751,1.082,0.0,0.0,0.0,135168.0,0.0,14.0,1374760960.0,883695616.0,1584091136.0,29776527360.0,38311.0,64469.0
12-04 09:44:28,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1374736384.0,883695616.0,1584115712.0,29776527360.0,36925.0,65131.0
12-04 09:44:29,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1374961664.0,883695616.0,1584144384.0,29776273408.0,42051.0,69115.0
12-04 09:44:30,0.0,0.083,99.082,0.835,0.0,0.0,0.0,147456.0,0.0,16.0,1374928896.0,883695616.0,1584177152.0,29776273408.0,39890.0,66418.0
12-04 09:44:31,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1374887936.0,883695616.0,1584201728.0,29776289792.0,39995.0,66446.0
12-04 09:44:32,0.167,0.083,98.585,1.166,0.0,0.0,0.0,208896.0,0.0,15.0,1374949376.0,883695616.0,1584234496.0,29776195584.0,37149.0,64525.0
12-04 09:44:33,0.167,0.0,99.249,0.500,0.0,0.083,0.0,94208.0,0.0,14.0,1375166464.0,883695616.0,1584271360.0,29775941632.0,44724.0,73438.0
12-04 09:44:34,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1375391744.0,883695616.0,1584300032.0,29775687680.0,38786.0,65157.0
12-04 09:44:35,0.083,0.0,98.833,1.083,0.0,0.0,0.0,163840.0,0.0,15.0,1375490048.0,883695616.0,1584328704.0,29775560704.0,38969.0,66149.0
12-04 09:44:36,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,1375715328.0,883695616.0,1584357376.0,29775306752.0,38574.0,66387.0
12-04 09:44:37,0.167,0.167,99.167,0.500,0.0,0.0,0.0,114688.0,0.0,19.0,1375707136.0,883695616.0,1584381952.0,29775290368.0,40122.0,66831.0
12-04 09:44:38,0.083,0.166,98.669,1.082,0.0,0.0,0.0,135168.0,0.0,14.0,1375674368.0,883695616.0,1584414720.0,29775290368.0,36401.0,63854.0
12-04 09:44:39,0.083,0.167,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1375854592.0,883695616.0,1584439296.0,29775085568.0,42786.0,68866.0
12-04 09:44:40,0.083,0.0,99.332,0.584,0.0,0.0,0.0,90112.0,0.0,12.0,1375936512.0,883695616.0,1584467968.0,29774974976.0,35533.0,63335.0
12-04 09:44:41,0.0,0.083,99.083,0.834,0.0,0.0,0.0,131072.0,0.0,14.0,1376034816.0,883695616.0,1584496640.0,29774848000.0,39762.0,65812.0
12-04 09:44:42,0.0,0.083,99.332,0.584,0.0,0.0,0.0,126976.0,0.0,20.0,1376006144.0,883695616.0,1584525312.0,29774848000.0,37747.0,64775.0
12-04 09:44:43,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,13.0,1376358400.0,883695616.0,1584553984.0,29774467072.0,38551.0,66134.0
12-04 09:44:44,0.083,0.167,99.084,0.666,0.0,0.0,0.0,114688.0,0.0,15.0,1376329728.0,883695616.0,1584582656.0,29774467072.0,37710.0,63474.0
12-04 09:44:45,0.167,0.084,98.075,1.674,0.0,0.0,0.0,2465792.0,0.0,71.0,1388912640.0,883695616.0,1586413568.0,29760053248.0,2336816.0,4624605.0
12-04 09:44:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1389621248.0,883695616.0,1586782208.0,29758976000.0,3535.0,3090.0
12-04 09:44:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1389621248.0,883695616.0,1586782208.0,29758976000.0,697.0,891.0
12-04 09:44:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1389621248.0,883695616.0,1586782208.0,29758976000.0,9919.0,7615.0
12-04 09:44:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1389625344.0,883695616.0,1586786304.0,29758967808.0,2843.0,2013.0
12-04 09:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1389621248.0,883695616.0,1586790400.0,29758967808.0,1561.0,1266.0
12-04 09:44:51,0.167,0.167,99.167,0.500,0.0,0.0,0.0,131072.0,0.0,18.0,1389584384.0,883695616.0,1586827264.0,29758967808.0,48561.0,84253.0
12-04 09:44:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1389580288.0,883695616.0,1586831360.0,29758967808.0,2120.0,2253.0
12-04 09:44:53,0.0,0.0,99.165,0.835,0.0,0.0,0.0,135168.0,0.0,12.0,1389674496.0,883695616.0,1586864128.0,29758840832.0,40662.0,72634.0
12-04 09:44:54,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1389645824.0,883695616.0,1586892800.0,29758840832.0,41882.0,71536.0
12-04 09:44:55,0.083,0.166,99.334,0.416,0.0,0.0,0.0,118784.0,0.0,15.0,1389613056.0,883695616.0,1586925568.0,29758840832.0,39850.0,71041.0
12-04 09:44:56,0.0,0.083,99.249,0.668,0.0,0.0,0.0,131072.0,0.0,15.0,1389584384.0,883695616.0,1586954240.0,29758840832.0,42190.0,71128.0
12-04 09:44:57,0.083,0.167,99.166,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1389559808.0,883695616.0,1586987008.0,29758832640.0,42105.0,72003.0
12-04 09:44:58,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1389637632.0,883695616.0,1587019776.0,29758722048.0,42081.0,71279.0
12-04 09:44:59,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1389625344.0,883695616.0,1587048448.0,29758705664.0,40900.0,71653.0
12-04 09:45:00,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1389719552.0,883695616.0,1587081216.0,29758578688.0,40518.0,70437.0
12-04 09:45:01,0.083,0.167,99.084,0.666,0.0,0.0,0.0,126976.0,0.0,15.0,1389690880.0,883695616.0,1587109888.0,29758578688.0,41836.0,73377.0
12-04 09:45:02,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,15.0,1390174208.0,883695616.0,1587142656.0,29758062592.0,41949.0,71712.0
12-04 09:45:03,0.084,0.0,99.248,0.668,0.0,0.0,0.0,126976.0,0.0,19.0,1390145536.0,883695616.0,1587171328.0,29758062592.0,41672.0,71385.0
12-04 09:45:04,0.167,0.083,98.918,0.833,0.0,0.0,0.0,114688.0,0.0,13.0,1390112768.0,883695616.0,1587204096.0,29758062592.0,42924.0,72588.0
12-04 09:45:05,0.0,0.0,98.998,1.002,0.0,0.0,0.0,139264.0,0.0,14.0,1390194688.0,883695616.0,1587240960.0,29757943808.0,42760.0,71857.0
12-04 09:45:06,0.083,0.0,99.165,0.751,0.0,0.0,0.0,159744.0,0.0,17.0,1390166016.0,883695616.0,1587269632.0,29757943808.0,42933.0,73042.0
12-04 09:45:07,0.0,0.083,99.165,0.751,0.0,0.0,0.0,204800.0,0.0,16.0,1390133248.0,883695616.0,1587302400.0,29757943808.0,42100.0,73196.0
12-04 09:45:08,0.0,0.083,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1390104576.0,883695616.0,1587331072.0,29757943808.0,40579.0,71137.0
12-04 09:45:09,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1390075904.0,883695616.0,1587359744.0,29757943808.0,43935.0,73525.0
12-04 09:45:10,0.167,0.083,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,15.0,1390043136.0,883695616.0,1587392512.0,29757943808.0,42213.0,72943.0
12-04 09:45:11,0.0,0.083,99.083,0.834,0.0,0.0,0.0,143360.0,0.0,16.0,1390010368.0,883695616.0,1587425280.0,29757943808.0,42942.0,72551.0
12-04 09:45:12,0.083,0.0,98.916,1.001,0.0,0.0,0.0,184320.0,0.0,25.0,1390104576.0,883695616.0,1587458048.0,29757816832.0,40711.0,71344.0
12-04 09:45:13,0.083,0.083,99.082,0.751,0.0,0.0,0.0,122880.0,0.0,17.0,1390059520.0,883695616.0,1587503104.0,29757816832.0,50422.0,79487.0
12-04 09:45:14,0.083,0.0,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1390026752.0,883695616.0,1587535872.0,29757816832.0,41163.0,73076.0
12-04 09:45:15,0.083,0.083,99.085,0.749,0.0,0.0,0.0,118784.0,0.0,15.0,1389998080.0,883695616.0,1587564544.0,29757816832.0,38419.0,68620.0
12-04 09:45:16,0.0,0.084,99.415,0.501,0.0,0.0,0.0,106496.0,0.0,15.0,1389969408.0,883695616.0,1587593216.0,29757816832.0,42146.0,73351.0
12-04 09:45:17,0.083,0.0,99.250,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1389936640.0,883695616.0,1587625984.0,29757816832.0,42493.0,74889.0
12-04 09:45:18,0.167,0.083,99.083,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1389903872.0,883695616.0,1587658752.0,29757816832.0,41465.0,71443.0
12-04 09:45:19,0.0,0.167,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,15.0,1389871104.0,883695616.0,1587691520.0,29757816832.0,43124.0,72145.0
12-04 09:45:20,0.083,0.167,98.917,0.750,0.0,0.083,0.0,114688.0,0.0,13.0,1390096384.0,883695616.0,1587720192.0,29757562880.0,40585.0,69483.0
12-04 09:45:21,0.083,0.083,99.083,0.750,0.0,0.0,0.0,131072.0,0.0,17.0,1390059520.0,883695616.0,1587757056.0,29757562880.0,43581.0,75074.0
12-04 09:45:22,0.083,0.083,98.666,1.168,0.0,0.0,0.0,131072.0,0.0,15.0,1390030848.0,883695616.0,1587785728.0,29757562880.0,41376.0,72017.0
12-04 09:45:23,0.083,0.167,99.251,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1389998080.0,883695616.0,1587818496.0,29757562880.0,42130.0,73590.0
12-04 09:45:24,0.167,0.0,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1389969408.0,883695616.0,1587847168.0,29757562880.0,39893.0,70664.0
12-04 09:45:25,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1389940736.0,883695616.0,1587875840.0,29757562880.0,40191.0,70368.0
12-04 09:45:26,0.167,0.083,99.250,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1390034944.0,883695616.0,1587908608.0,29757435904.0,42722.0,71068.0
12-04 09:45:27,0.250,0.0,98.918,0.832,0.0,0.0,0.0,110592.0,0.0,11.0,1390002176.0,883695616.0,1587941376.0,29757435904.0,40736.0,70939.0
12-04 09:45:28,0.249,0.249,98.753,0.748,0.0,0.0,0.0,131072.0,0.0,13.0,1389973504.0,883695616.0,1587970048.0,29757435904.0,41486.0,70976.0
12-04 09:45:29,0.167,0.083,99.251,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1389944832.0,883695616.0,1587998720.0,29757435904.0,40977.0,71246.0
12-04 09:45:30,0.333,0.167,98.751,0.749,0.0,0.0,0.0,114688.0,0.0,11.0,1390030848.0,883695616.0,1588039680.0,29757308928.0,44339.0,74175.0
12-04 09:45:31,0.167,0.0,99.084,0.666,0.0,0.083,0.0,114688.0,0.0,13.0,1390002176.0,883695616.0,1588068352.0,29757308928.0,39295.0,70416.0
12-04 09:45:32,0.084,0.084,99.248,0.585,0.0,0.0,0.0,131072.0,0.0,20.0,1389961216.0,883695616.0,1588109312.0,29757308928.0,48467.0,79068.0
12-04 09:45:33,0.167,0.083,99.334,0.416,0.0,0.0,0.0,118784.0,0.0,16.0,1389928448.0,883695616.0,1588142080.0,29757308928.0,43102.0,74833.0
12-04 09:45:34,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1390022656.0,883695616.0,1588174848.0,29757181952.0,41881.0,71574.0
12-04 09:45:35,0.0,0.167,99.251,0.583,0.0,0.0,0.0,118784.0,0.0,15.0,1389989888.0,883695616.0,1588207616.0,29757181952.0,40522.0,71060.0
12-04 09:45:36,0.083,0.0,99.167,0.667,0.0,0.083,0.0,118784.0,0.0,15.0,1389961216.0,883695616.0,1588236288.0,29757181952.0,43943.0,71998.0
12-04 09:45:37,0.0,0.0,99.415,0.585,0.0,0.0,0.0,208896.0,0.0,16.0,1390055424.0,883695616.0,1588269056.0,29757054976.0,40758.0,70625.0
12-04 09:45:38,0.083,0.083,99.001,0.833,0.0,0.0,0.0,167936.0,0.0,17.0,1390022656.0,883695616.0,1588301824.0,29757054976.0,42457.0,74684.0
12-04 09:45:39,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1389998080.0,883695616.0,1588334592.0,29757046784.0,44536.0,74363.0
12-04 09:45:40,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,15.0,1389969408.0,883695616.0,1588363264.0,29757046784.0,39549.0,71989.0
12-04 09:45:41,0.0,0.0,99.416,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,1389940736.0,883695616.0,1588391936.0,29757046784.0,37867.0,67536.0
12-04 09:45:42,0.083,0.167,99.166,0.584,0.0,0.0,0.0,122880.0,0.0,17.0,1389907968.0,883695616.0,1588424704.0,29757046784.0,44817.0,73999.0
12-04 09:45:43,0.083,0.0,99.499,0.417,0.0,0.0,0.0,114688.0,0.0,16.0,1389879296.0,883695616.0,1588453376.0,29757046784.0,41997.0,71758.0
12-04 09:45:44,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1389981696.0,883695616.0,1588486144.0,29756911616.0,40369.0,69856.0
12-04 09:45:45,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1389948928.0,883695616.0,1588518912.0,29756911616.0,43323.0,72730.0
12-04 09:45:46,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1390047232.0,883695616.0,1588547584.0,29756784640.0,44727.0,73920.0
12-04 09:45:47,0.0,0.0,99.415,0.585,0.0,0.0,0.0,159744.0,0.0,21.0,1390014464.0,883695616.0,1588580352.0,29756784640.0,40149.0,73077.0
12-04 09:45:48,0.0,0.0,99.333,0.667,0.0,0.0,0.0,135168.0,0.0,17.0,1389985792.0,883695616.0,1588609024.0,29756784640.0,41435.0,72551.0
12-04 09:45:49,0.0,0.083,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1389957120.0,883695616.0,1588637696.0,29756784640.0,38567.0,68551.0
12-04 09:45:50,0.0,0.083,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1390051328.0,883695616.0,1588670464.0,29756657664.0,38710.0,70691.0
12-04 09:45:51,0.417,0.083,97.078,2.337,0.0,0.083,0.0,2822144.0,0.0,40.0,1389617152.0,883695616.0,1591066624.0,29754695680.0,2715673.0,5379181.0
12-04 09:45:52,0.084,0.0,99.666,0.251,0.0,0.0,0.0,90112.0,0.0,31.0,1389895680.0,883695616.0,1591238656.0,29754245120.0,13107.0,12420.0
12-04 09:45:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1389891584.0,883695616.0,1591242752.0,29754245120.0,3977.0,2760.0
12-04 09:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1389887488.0,883695616.0,1591246848.0,29754245120.0,9016.0,7531.0
12-04 09:45:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1389887488.0,883695616.0,1591246848.0,29754245120.0,4042.0,4326.0
12-04 09:45:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1390010368.0,883695616.0,1591250944.0,29754118144.0,5572.0,5411.0
12-04 09:45:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,86016.0,0.0,11.0,1390010368.0,883695616.0,1591250944.0,29754118144.0,42187.0,80094.0
12-04 09:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390104576.0,883695616.0,1591283712.0,29753991168.0,1987.0,1839.0
12-04 09:45:59,0.083,0.166,98.918,0.832,0.0,0.0,0.0,126976.0,0.0,13.0,1390100480.0,883695616.0,1591287808.0,29753991168.0,41768.0,74750.0
12-04 09:46:00,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390067712.0,883695616.0,1591320576.0,29753991168.0,41530.0,74640.0
12-04 09:46:01,0.167,0.0,99.666,0.167,0.0,0.0,0.0,69632.0,0.0,9.0,1390030848.0,883695616.0,1591357440.0,29753991168.0,46451.0,77621.0
12-04 09:46:02,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390002176.0,883695616.0,1591386112.0,29753991168.0,45100.0,76537.0
12-04 09:46:03,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1389965312.0,883695616.0,1591422976.0,29753991168.0,45607.0,77734.0
12-04 09:46:04,0.167,0.0,99.667,0.167,0.0,0.0,0.0,69632.0,0.0,9.0,1389932544.0,883695616.0,1591455744.0,29753991168.0,44011.0,76851.0
12-04 09:46:05,0.585,0.084,98.997,0.334,0.0,0.0,0.0,110592.0,0.0,14.0,1390026752.0,883695616.0,1591488512.0,29753864192.0,43805.0,76434.0
12-04 09:46:06,0.083,0.0,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1389993984.0,883695616.0,1591521280.0,29753864192.0,41879.0,75779.0
12-04 09:46:07,0.0,0.083,99.666,0.250,0.0,0.0,0.0,69632.0,0.0,9.0,1390084096.0,883695616.0,1591558144.0,29753737216.0,42242.0,74847.0
12-04 09:46:08,0.083,0.083,99.500,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1390055424.0,883695616.0,1591586816.0,29753737216.0,44652.0,76646.0
12-04 09:46:09,0.0,0.0,99.582,0.418,0.0,0.0,0.0,94208.0,0.0,10.0,1390145536.0,883695616.0,1591623680.0,29753610240.0,44683.0,76711.0
12-04 09:46:10,0.583,0.167,98.834,0.416,0.0,0.0,0.0,110592.0,0.0,14.0,1390112768.0,883695616.0,1591656448.0,29753610240.0,46461.0,76862.0
12-04 09:46:11,0.583,0.167,98.833,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390202880.0,883695616.0,1591693312.0,29753483264.0,47612.0,78909.0
12-04 09:46:12,0.0,0.083,99.332,0.584,0.0,0.0,0.0,188416.0,0.0,12.0,1390170112.0,883695616.0,1591726080.0,29753483264.0,43512.0,77109.0
12-04 09:46:13,0.167,0.083,99.583,0.167,0.0,0.0,0.0,69632.0,0.0,9.0,1390137344.0,883695616.0,1591758848.0,29753483264.0,42209.0,74512.0
12-04 09:46:14,0.083,0.0,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390108672.0,883695616.0,1591787520.0,29753483264.0,41293.0,75858.0
12-04 09:46:15,0.584,0.0,98.916,0.500,0.0,0.0,0.0,147456.0,0.0,16.0,1390198784.0,883695616.0,1591824384.0,29753356288.0,42596.0,75717.0
12-04 09:46:16,0.083,0.0,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390166016.0,883695616.0,1591857152.0,29753356288.0,45492.0,77939.0
12-04 09:46:17,0.0,0.0,99.582,0.418,0.0,0.0,0.0,110592.0,0.0,11.0,1390383104.0,883695616.0,1591894016.0,29753102336.0,47181.0,79286.0
12-04 09:46:18,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390477312.0,883695616.0,1591926784.0,29752975360.0,46228.0,79109.0
12-04 09:46:19,0.167,0.083,99.416,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1390571520.0,883695616.0,1591959552.0,29752848384.0,41089.0,75543.0
12-04 09:46:20,0.083,0.083,99.334,0.416,0.0,0.083,0.0,114688.0,0.0,12.0,1390534656.0,883695616.0,1591996416.0,29752848384.0,47529.0,81277.0
12-04 09:46:21,0.083,0.167,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1390497792.0,883695616.0,1592033280.0,29752848384.0,42789.0,77184.0
12-04 09:46:22,0.083,0.083,99.499,0.334,0.0,0.0,0.0,114688.0,0.0,15.0,1390587904.0,883695616.0,1592070144.0,29752721408.0,42871.0,77282.0
12-04 09:46:23,1.417,0.0,98.333,0.250,0.0,0.0,0.0,61440.0,0.0,5.0,1394364416.0,883695616.0,1592102912.0,29748912128.0,35313.0,66760.0
12-04 09:46:24,0.083,0.083,99.584,0.250,0.0,0.0,0.0,61440.0,0.0,5.0,1394462720.0,883695616.0,1592131584.0,29748785152.0,38051.0,69415.0
12-04 09:46:25,0.083,0.0,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,6.0,1390620672.0,883695616.0,1592164352.0,29752594432.0,45666.0,73426.0
12-04 09:46:26,0.0,0.0,99.582,0.418,0.0,0.0,0.0,110592.0,0.0,13.0,1390592000.0,883695616.0,1592201216.0,29752586240.0,41693.0,70836.0
12-04 09:46:27,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,7.0,1390563328.0,883695616.0,1592229888.0,29752586240.0,36441.0,68603.0
12-04 09:46:28,0.0,0.083,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,6.0,1390534656.0,883695616.0,1592258560.0,29752586240.0,35850.0,64382.0
12-04 09:46:29,0.083,0.083,99.417,0.416,0.0,0.0,0.0,86016.0,0.0,8.0,1390501888.0,883695616.0,1592291328.0,29752586240.0,38480.0,66732.0
12-04 09:46:30,0.083,0.167,99.583,0.167,0.0,0.0,0.0,57344.0,0.0,5.0,1390473216.0,883695616.0,1592320000.0,29752586240.0,33120.0,60098.0
12-04 09:46:31,0.0,0.083,99.667,0.250,0.0,0.0,0.0,94208.0,0.0,11.0,1390444544.0,883695616.0,1592348672.0,29752586240.0,32217.0,60200.0
12-04 09:46:32,0.334,0.0,99.416,0.167,0.0,0.083,0.0,53248.0,0.0,5.0,1390415872.0,883695616.0,1592377344.0,29752586240.0,30161.0,53078.0
12-04 09:46:33,0.166,0.083,99.334,0.416,0.0,0.0,0.0,73728.0,0.0,6.0,1390522368.0,883695616.0,1592397824.0,29752459264.0,33286.0,52991.0
12-04 09:46:34,0.0,0.083,99.583,0.334,0.0,0.0,0.0,73728.0,0.0,6.0,1390751744.0,883695616.0,1592422400.0,29752205312.0,26885.0,44908.0
12-04 09:46:35,0.083,0.0,99.667,0.250,0.0,0.0,0.0,49152.0,0.0,5.0,1390727168.0,883695616.0,1592446976.0,29752205312.0,25872.0,43156.0
12-04 09:46:36,0.083,0.167,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1390706688.0,883695616.0,1592467456.0,29752205312.0,23053.0,39008.0
12-04 09:46:37,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,9.0,1390669824.0,883695616.0,1592504320.0,29752205312.0,23638.0,35521.0
12-04 09:46:38,0.083,0.0,99.667,0.250,0.0,0.0,0.0,65536.0,0.0,6.0,1390669824.0,883695616.0,1592512512.0,29752197120.0,13318.0,23041.0
12-04 09:46:39,0.083,0.083,99.583,0.250,0.0,0.0,0.0,65536.0,0.0,8.0,1390657536.0,883695616.0,1592524800.0,29752197120.0,11868.0,19486.0
12-04 09:46:40,0.0,0.0,99.749,0.251,0.0,0.0,0.0,36864.0,0.0,5.0,1390645248.0,883695616.0,1592537088.0,29752197120.0,13083.0,16694.0
12-04 09:46:41,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1390641152.0,883695616.0,1592541184.0,29752197120.0,7582.0,10726.0
12-04 09:46:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1390637056.0,883695616.0,1592545280.0,29752197120.0,2974.0,2199.0
12-04 09:46:43,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1390632960.0,883695616.0,1592549376.0,29752197120.0,9306.0,7979.0
12-04 09:46:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390628864.0,883695616.0,1592553472.0,29752197120.0,391.0,612.0
12-04 09:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390628864.0,883695616.0,1592553472.0,29752197120.0,2911.0,3566.0
12-04 09:46:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390628864.0,883695616.0,1592553472.0,29752197120.0,2975.0,2199.0
12-04 09:46:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,69632.0,0.0,8.0,1390624768.0,883695616.0,1592557568.0,29752197120.0,2791.0,2562.0
12-04 09:46:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390620672.0,883695616.0,1592561664.0,29752197120.0,4853.0,3961.0
12-04 09:46:49,3.094,0.753,95.819,0.334,0.0,0.0,0.0,0.0,0.0,0.0,1195372544.0,883695616.0,1592590336.0,29947416576.0,48485.0,55885.0
12-04 09:46:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194414080.0,883695616.0,1592512512.0,29948452864.0,6227.0,3872.0
12-04 09:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194414080.0,883695616.0,1592512512.0,29948452864.0,4311.0,3431.0
12-04 09:46:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1194405888.0,883695616.0,1592520704.0,29948452864.0,2737.0,3395.0
12-04 09:46:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1194405888.0,883695616.0,1592520704.0,29948452864.0,2739.0,3264.0
12-04 09:46:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194405888.0,883695616.0,1592520704.0,29948452864.0,2433.0,1616.0
12-04 09:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194393600.0,883695616.0,1592524800.0,29948461056.0,3357.0,2973.0
12-04 09:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194389504.0,883695616.0,1592528896.0,29948461056.0,5117.0,3311.0
12-04 09:46:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194389504.0,883695616.0,1592528896.0,29948461056.0,2760.0,1802.0
12-04 09:46:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194389504.0,883695616.0,1592528896.0,29948461056.0,3762.0,3497.0
12-04 09:46:59,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1194270720.0,883695616.0,1592532992.0,29948575744.0,4938.0,3017.0
12-04 09:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194270720.0,883695616.0,1592532992.0,29948575744.0,2637.0,1802.0
12-04 09:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1194266624.0,883695616.0,1592537088.0,29948575744.0,2696.0,3212.0
12-04 09:47:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,7.0,1194266624.0,883695616.0,1592537088.0,29948575744.0,2927.0,4030.0
12-04 09:47:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194266624.0,883695616.0,1592537088.0,29948575744.0,4005.0,4132.0
12-04 09:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194262528.0,883695616.0,1592541184.0,29948575744.0,4452.0,2718.0
12-04 09:47:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1194262528.0,883695616.0,1592541184.0,29948575744.0,6760.0,4119.0
12-04 09:47:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1194258432.0,883695616.0,1592545280.0,29948575744.0,4487.0,2811.0
12-04 09:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194254336.0,883695616.0,1592549376.0,29948575744.0,2147.0,1503.0
12-04 09:47:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194254336.0,883695616.0,1592549376.0,29948575744.0,5714.0,3507.0
12-04 09:47:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194250240.0,883695616.0,1592553472.0,29948575744.0,1951.0,1739.0
12-04 09:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194258432.0,883695616.0,1592553472.0,29948567552.0,3559.0,5303.0
12-04 09:47:11,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1194258432.0,883695616.0,1592553472.0,29948567552.0,5207.0,3982.0
12-04 09:47:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194254336.0,883695616.0,1592557568.0,29948567552.0,3849.0,2986.0
12-04 09:47:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1194250240.0,883695616.0,1592561664.0,29948567552.0,6790.0,4026.0
12-04 09:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194250240.0,883695616.0,1592561664.0,29948567552.0,4768.0,2924.0
12-04 09:47:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194246144.0,883695616.0,1592565760.0,29948567552.0,2659.0,1751.0
12-04 09:47:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194237952.0,883695616.0,1592565760.0,29948575744.0,3704.0,2363.0
12-04 09:47:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,98304.0,0.0,5.0,1194233856.0,883695616.0,1592569856.0,29948575744.0,2841.0,3486.0
12-04 09:47:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194233856.0,883695616.0,1592569856.0,29948575744.0,3799.0,3882.0
12-04 09:47:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194229760.0,883695616.0,1592573952.0,29948575744.0,1366.0,1055.0
12-04 09:47:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1194229760.0,883695616.0,1592573952.0,29948575744.0,2942.0,3582.0
12-04 09:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194229760.0,883695616.0,1592573952.0,29948575744.0,3928.0,2912.0
12-04 09:47:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1194225664.0,883695616.0,1592578048.0,29948575744.0,4809.0,3017.0
12-04 09:47:23,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1194225664.0,883695616.0,1592578048.0,29948575744.0,5037.0,3110.0
12-04 09:47:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194221568.0,883695616.0,1592582144.0,29948575744.0,3602.0,2270.0
12-04 09:47:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194213376.0,883695616.0,1592590336.0,29948575744.0,3841.0,4049.0
12-04 09:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194213376.0,883695616.0,1592590336.0,29948575744.0,1983.0,2065.0
12-04 09:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194213376.0,883695616.0,1592590336.0,29948575744.0,261.0,401.0
12-04 09:47:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194213376.0,883695616.0,1592590336.0,29948575744.0,2085.0,2226.0
12-04 09:47:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194209280.0,883695616.0,1592594432.0,29948575744.0,5086.0,4008.0
12-04 09:47:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194209280.0,883695616.0,1592594432.0,29948575744.0,3162.0,2157.0
12-04 09:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194205184.0,883695616.0,1592598528.0,29948575744.0,6828.0,4825.0
12-04 09:47:32,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1194201088.0,883695616.0,1592602624.0,29948575744.0,8389.0,5850.0
12-04 09:47:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194196992.0,883695616.0,1592606720.0,29948575744.0,3124.0,2064.0
12-04 09:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194196992.0,883695616.0,1592606720.0,29948575744.0,1476.0,2019.0
12-04 09:47:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1194196992.0,883695616.0,1592606720.0,29948575744.0,3299.0,3778.0
12-04 09:47:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1194192896.0,883695616.0,1592610816.0,29948575744.0,2940.0,2444.0
12-04 09:47:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1194192896.0,883695616.0,1592610816.0,29948575744.0,1669.0,1695.0
12-04 09:47:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194192896.0,883695616.0,1592610816.0,29948575744.0,7219.0,5197.0
12-04 09:47:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194196992.0,883695616.0,1592614912.0,29948567552.0,4617.0,3209.0
12-04 09:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194192896.0,883695616.0,1592619008.0,29948567552.0,4523.0,3627.0
12-04 09:47:41,0.0,0.083,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,8.0,1194188800.0,883695616.0,1592623104.0,29948567552.0,5025.0,3567.0
12-04 09:47:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194188800.0,883695616.0,1592623104.0,29948567552.0,1982.0,2132.0
12-04 09:47:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194188800.0,883695616.0,1592623104.0,29948567552.0,3871.0,2456.0
12-04 09:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194184704.0,883695616.0,1592627200.0,29948567552.0,915.0,1504.0
12-04 09:47:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194184704.0,883695616.0,1592627200.0,29948567552.0,7415.0,5944.0
12-04 09:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194180608.0,883695616.0,1592631296.0,29948567552.0,1327.0,962.0
12-04 09:47:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194180608.0,883695616.0,1592631296.0,29948567552.0,2534.0,1709.0
12-04 09:47:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194176512.0,883695616.0,1592635392.0,29948567552.0,8229.0,5766.0
12-04 09:47:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194176512.0,883695616.0,1592635392.0,29948567552.0,3739.0,3954.0
12-04 09:47:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194172416.0,883695616.0,1592639488.0,29948567552.0,1327.0,962.0
12-04 09:47:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194172416.0,883695616.0,1592639488.0,29948567552.0,5688.0,4271.0
12-04 09:47:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1194168320.0,883695616.0,1592643584.0,29948567552.0,3251.0,2880.0
12-04 09:47:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194160128.0,883695616.0,1592643584.0,29948575744.0,915.0,1572.0
12-04 09:47:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194156032.0,883695616.0,1592647680.0,29948575744.0,4354.0,3467.0
12-04 09:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194156032.0,883695616.0,1592647680.0,29948575744.0,4184.0,3140.0
12-04 09:47:56,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1194151936.0,883695616.0,1592651776.0,29948575744.0,4950.0,3218.0
12-04 09:47:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194147840.0,883695616.0,1592655872.0,29948575744.0,3151.0,2787.0
12-04 09:47:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194143744.0,883695616.0,1592659968.0,29948575744.0,5770.0,5553.0
12-04 09:47:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194143744.0,883695616.0,1592659968.0,29948575744.0,3458.0,3066.0
12-04 09:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194139648.0,883695616.0,1592664064.0,29948575744.0,2497.0,1616.0
12-04 09:48:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194139648.0,883695616.0,1592664064.0,29948575744.0,2042.0,2173.0
12-04 09:48:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194057728.0,883695616.0,1592745984.0,29948575744.0,5076.0,4636.0
12-04 09:48:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194053632.0,883695616.0,1592750080.0,29948575744.0,2694.0,1844.0
12-04 09:48:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194049536.0,883695616.0,1592754176.0,29948575744.0,5655.0,3465.0
12-04 09:48:05,0.917,0.0,99.0,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1194033152.0,883695616.0,1592770560.0,29948575744.0,7329.0,7070.0
12-04 09:48:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194033152.0,883695616.0,1592770560.0,29948575744.0,4629.0,4432.0
12-04 09:48:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194029056.0,883695616.0,1592774656.0,29948575744.0,4652.0,2904.0
12-04 09:48:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194029056.0,883695616.0,1592774656.0,29948575744.0,3934.0,3234.0
12-04 09:48:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194024960.0,883695616.0,1592778752.0,29948575744.0,4714.0,4015.0
12-04 09:48:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194266624.0,883695616.0,1559142400.0,29981970432.0,6208.0,4541.0
12-04 09:48:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1194262528.0,883695616.0,1559146496.0,29981970432.0,2316.0,1596.0
12-04 09:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1194262528.0,883695616.0,1559146496.0,29981970432.0,4553.0,2811.0
12-04 09:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194258432.0,883695616.0,1559150592.0,29981970432.0,2214.0,1503.0
12-04 09:48:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194258432.0,883695616.0,1559150592.0,29981970432.0,3843.0,3984.0
12-04 09:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194254336.0,883695616.0,1559154688.0,29981970432.0,5592.0,4188.0
12-04 09:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194254336.0,883695616.0,1559154688.0,29981970432.0,1532.0,1148.0
12-04 09:48:17,0.0,0.083,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1194254336.0,883695616.0,1559154688.0,29981970432.0,3807.0,3956.0
12-04 09:48:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194250240.0,883695616.0,1559158784.0,29981970432.0,5773.0,4814.0
12-04 09:48:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194250240.0,883695616.0,1559158784.0,29981970432.0,3768.0,2363.0
12-04 09:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194246144.0,883695616.0,1559162880.0,29981970432.0,2702.0,1802.0
12-04 09:48:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1194246144.0,883695616.0,1559162880.0,29981970432.0,3152.0,2786.0
12-04 09:48:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194242048.0,883695616.0,1559166976.0,29981970432.0,4527.0,3625.0
12-04 09:48:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1194237952.0,883695616.0,1559171072.0,29981970432.0,4423.0,3532.0
12-04 09:48:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194237952.0,883695616.0,1559171072.0,29981970432.0,3248.0,2870.0
12-04 09:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194237952.0,883695616.0,1559171072.0,29981970432.0,1428.0,1055.0
12-04 09:48:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194233856.0,883695616.0,1559175168.0,29981970432.0,5827.0,5825.0
12-04 09:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1194233856.0,883695616.0,1559175168.0,29981970432.0,3151.0,2787.0
12-04 09:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1194229760.0,883695616.0,1559179264.0,29981970432.0,4422.0,3534.0
12-04 09:48:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194225664.0,883695616.0,1559183360.0,29981970432.0,4981.0,3980.0
12-04 09:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194221568.0,883695616.0,1559187456.0,29981970432.0,3416.0,2799.0
12-04 09:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194221568.0,883695616.0,1559187456.0,29981970432.0,5332.0,3372.0
12-04 09:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194217472.0,883695616.0,1559191552.0,29981970432.0,1993.0,1503.0
12-04 09:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194217472.0,883695616.0,1559191552.0,29981970432.0,5080.0,4065.0
12-04 09:48:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194217472.0,883695616.0,1559191552.0,29981970432.0,3160.0,2157.0
12-04 09:48:35,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194213376.0,883695616.0,1559195648.0,29981970432.0,6052.0,4542.0
12-04 09:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194209280.0,883695616.0,1559199744.0,29981970432.0,3813.0,3328.0
12-04 09:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194209280.0,883695616.0,1559199744.0,29981970432.0,4467.0,4496.0
12-04 09:48:38,0.166,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1194205184.0,883695616.0,1559203840.0,29981970432.0,4985.0,3980.0
12-04 09:48:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194201088.0,883695616.0,1559207936.0,29981970432.0,3549.0,2648.0
12-04 09:48:40,2.922,1.002,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1197203456.0,883695616.0,1543483392.0,29994692608.0,10371.0,9067.0
12-04 09:48:41,4.603,1.423,93.891,0.084,0.0,0.0,0.0,77824.0,0.0,2.0,1199923200.0,883695616.0,1543372800.0,29992083456.0,9797.0,7630.0
12-04 09:48:42,3.766,1.004,94.812,0.418,0.0,0.0,0.0,0.0,0.0,0.0,1196818432.0,883695616.0,1543405568.0,29995155456.0,11472.0,11208.0
12-04 09:48:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1195614208.0,883695616.0,1543356416.0,29996408832.0,8048.0,6130.0
12-04 09:48:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1195614208.0,883695616.0,1543356416.0,29996408832.0,4254.0,3439.0
12-04 09:48:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195614208.0,883695616.0,1543356416.0,29996408832.0,5458.0,4186.0
12-04 09:48:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,53248.0,0.0,3.0,1195610112.0,883695616.0,1543360512.0,29996408832.0,2084.0,2226.0
12-04 09:48:47,1.084,0.417,98.499,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1221488640.0,883695616.0,1543360512.0,29970530304.0,6577.0,5055.0
12-04 09:48:48,4.758,1.252,93.489,0.417,0.0,0.083,0.0,0.0,0.0,0.0,1202569216.0,883695616.0,1543389184.0,29989421056.0,11017.0,10232.0
12-04 09:48:49,3.008,0.919,95.155,0.919,0.0,0.0,0.0,16384.0,0.0,2.0,1196036096.0,883695616.0,1543430144.0,29995913216.0,10107.0,8331.0
12-04 09:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195229184.0,883695616.0,1543376896.0,29996773376.0,4318.0,3439.0
12-04 09:48:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195229184.0,883695616.0,1543376896.0,29996773376.0,5595.0,4188.0
12-04 09:48:52,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1195225088.0,883695616.0,1543380992.0,29996773376.0,3253.0,2880.0
12-04 09:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195212800.0,883695616.0,1543385088.0,29996781568.0,3400.0,2988.0
12-04 09:48:54,4.821,1.413,93.599,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1220042752.0,883695616.0,1543442432.0,29971894272.0,33747.0,29460.0
12-04 09:48:55,1.504,0.251,96.992,1.253,0.0,0.0,0.0,184320.0,0.0,12.0,1232539648.0,883695616.0,1543450624.0,29959389184.0,7060.0,5949.0
12-04 09:48:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,1232596992.0,883695616.0,1543454720.0,29959327744.0,6167.0,6008.0
12-04 09:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233162240.0,883695616.0,1543454720.0,29958762496.0,2769.0,2079.0
12-04 09:48:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233158144.0,883695616.0,1543458816.0,29958762496.0,6763.0,4985.0
12-04 09:48:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,1233154048.0,883695616.0,1543462912.0,29958762496.0,4498.0,14959.0
12-04 09:49:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,2.0,1233154048.0,883695616.0,1543462912.0,29958762496.0,2790.0,1962.0
12-04 09:49:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233145856.0,883695616.0,1543471104.0,29958762496.0,5057.0,2802.0
12-04 09:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1233145856.0,883695616.0,1543471104.0,29958762496.0,2430.0,2529.0
12-04 09:49:03,0.250,0.083,99.333,0.333,0.0,0.0,0.0,65536.0,0.0,14.0,1234034688.0,883695616.0,1543471104.0,29957873664.0,4789.0,5415.0
12-04 09:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1234280448.0,883695616.0,1543479296.0,29957619712.0,6386.0,7869.0
12-04 09:49:05,0.250,0.083,99.584,0.0,0.0,0.083,0.0,36864.0,0.0,18.0,1236316160.0,883695616.0,1543483392.0,29955579904.0,11649.0,10865.0
12-04 09:49:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1236439040.0,883695616.0,1543487488.0,29955452928.0,7773.0,7577.0
12-04 09:49:07,0.250,0.083,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1236434944.0,883695616.0,1543491584.0,29955452928.0,6847.0,7218.0
12-04 09:49:08,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1236434944.0,883695616.0,1543491584.0,29955452928.0,7870.0,5919.0
12-04 09:49:09,0.167,0.083,99.333,0.417,0.0,0.0,0.0,73728.0,0.0,19.0,1236430848.0,883695616.0,1543495680.0,29955452928.0,8118.0,8031.0
12-04 09:49:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,40960.0,0.0,14.0,1236426752.0,883695616.0,1543499776.0,29955452928.0,5167.0,5267.0
12-04 09:49:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1236426752.0,883695616.0,1543499776.0,29955452928.0,6112.0,6581.0
12-04 09:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,13.0,1236422656.0,883695616.0,1543503872.0,29955452928.0,7337.0,7560.0
12-04 09:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1236422656.0,883695616.0,1543503872.0,29955452928.0,5661.0,5597.0
12-04 09:49:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236418560.0,883695616.0,1543507968.0,29955452928.0,7188.0,6830.0
12-04 09:49:15,0.0,0.0,99.750,0.250,0.0,0.0,0.0,49152.0,0.0,6.0,1236414464.0,883695616.0,1543512064.0,29955452928.0,6379.0,4525.0
12-04 09:49:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,1236410368.0,883695616.0,1543516160.0,29955452928.0,5000.0,3321.0
12-04 09:49:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236410368.0,883695616.0,1543516160.0,29955452928.0,2785.0,2013.0
12-04 09:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236410368.0,883695616.0,1543516160.0,29955452928.0,2273.0,2521.0
12-04 09:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236410368.0,883695616.0,1543516160.0,29955452928.0,445.0,705.0
12-04 09:49:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1236406272.0,883695616.0,1543520256.0,29955452928.0,4512.0,3744.0
12-04 09:49:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1236406272.0,883695616.0,1543520256.0,29955452928.0,8936.0,8739.0
12-04 09:49:22,0.417,0.083,98.750,0.750,0.0,0.0,0.0,188416.0,0.0,29.0,1236402176.0,883695616.0,1543524352.0,29955452928.0,48382.0,85160.0
12-04 09:49:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236807680.0,883695616.0,1543565312.0,29955006464.0,3988.0,2574.0
12-04 09:49:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236807680.0,883695616.0,1543565312.0,29955006464.0,2782.0,2013.0
12-04 09:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1236803584.0,883695616.0,1543569408.0,29955006464.0,2772.0,2013.0
12-04 09:49:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1236803584.0,883695616.0,1543569408.0,29955006464.0,1614.0,1359.0
12-04 09:49:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1236803584.0,883695616.0,1543569408.0,29955006464.0,2721.0,3284.0
12-04 09:49:28,0.167,0.083,99.583,0.167,0.0,0.0,0.0,49152.0,0.0,14.0,1236803584.0,883695616.0,1543569408.0,29955006464.0,9302.0,13922.0
12-04 09:49:29,0.167,0.0,99.248,0.585,0.0,0.0,0.0,69632.0,0.0,10.0,1237061632.0,883695616.0,1543573504.0,29954744320.0,20907.0,29574.0
12-04 09:49:30,0.334,0.083,99.332,0.250,0.0,0.0,0.0,102400.0,0.0,14.0,1238827008.0,883695616.0,1543585792.0,29952966656.0,24157.0,31818.0
12-04 09:49:31,0.250,0.083,99.0,0.667,0.0,0.0,0.0,94208.0,0.0,11.0,1239322624.0,883695616.0,1543598080.0,29952458752.0,18062.0,28791.0
12-04 09:49:32,0.333,0.083,99.085,0.499,0.0,0.0,0.0,118784.0,0.0,23.0,1239306240.0,883695616.0,1543614464.0,29952458752.0,19785.0,29939.0
12-04 09:49:33,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1239425024.0,883695616.0,1543622656.0,29952331776.0,18353.0,28792.0
12-04 09:49:34,0.084,0.0,99.415,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1239797760.0,883695616.0,1543630848.0,29951950848.0,20383.0,29459.0
12-04 09:49:35,0.083,0.0,99.333,0.583,0.0,0.0,0.0,94208.0,0.0,16.0,1240293376.0,883695616.0,1543643136.0,29951442944.0,17454.0,28450.0
12-04 09:49:36,0.167,0.0,99.666,0.167,0.0,0.0,0.0,57344.0,0.0,13.0,1241174016.0,883695616.0,1543651328.0,29950554112.0,19017.0,28300.0
12-04 09:49:37,0.500,0.167,98.501,0.833,0.0,0.0,0.0,98304.0,0.0,13.0,1245732864.0,883695616.0,1543663616.0,29945982976.0,24220.0,32589.0
12-04 09:49:38,0.084,0.0,99.498,0.418,0.0,0.0,0.0,147456.0,0.0,13.0,1245970432.0,883695616.0,1543680000.0,29945729024.0,21756.0,31778.0
12-04 09:49:39,0.167,0.083,99.084,0.583,0.0,0.083,0.0,73728.0,0.0,12.0,1246195712.0,883695616.0,1543692288.0,29945491456.0,20292.0,29499.0
12-04 09:49:40,0.167,0.083,99.333,0.417,0.0,0.0,0.0,69632.0,0.0,10.0,1246695424.0,883695616.0,1543700480.0,29944983552.0,16493.0,27423.0
12-04 09:49:41,0.167,0.0,99.247,0.585,0.0,0.0,0.0,106496.0,0.0,15.0,1247449088.0,883695616.0,1543708672.0,29944221696.0,19623.0,28735.0
12-04 09:49:42,0.167,0.167,98.918,0.749,0.0,0.0,0.0,94208.0,0.0,11.0,1247817728.0,883695616.0,1543720960.0,29943840768.0,17402.0,27864.0
12-04 09:49:43,0.0,0.0,99.582,0.418,0.0,0.0,0.0,77824.0,0.0,14.0,1248440320.0,883695616.0,1543733248.0,29943205888.0,18718.0,29185.0
12-04 09:49:44,0.167,0.0,99.416,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1248555008.0,883695616.0,1543745536.0,29943078912.0,18335.0,28004.0
12-04 09:49:45,0.250,0.0,99.249,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1249308672.0,883695616.0,1543753728.0,29942317056.0,20971.0,29867.0
12-04 09:49:46,0.083,0.167,99.417,0.333,0.0,0.0,0.0,90112.0,0.0,16.0,1249804288.0,883695616.0,1543766016.0,29941809152.0,22233.0,32439.0
12-04 09:49:47,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,16.0,1250172928.0,883695616.0,1543778304.0,29941428224.0,19650.0,29349.0
12-04 09:49:48,0.167,0.083,99.166,0.584,0.0,0.0,0.0,102400.0,0.0,15.0,1250672640.0,883695616.0,1543786496.0,29940920320.0,18871.0,29016.0
12-04 09:49:49,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1251164160.0,883695616.0,1543802880.0,29940412416.0,17254.0,27111.0
12-04 09:49:50,0.167,0.0,99.416,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1251536896.0,883695616.0,1543811072.0,29940031488.0,20361.0,30461.0
12-04 09:49:51,0.166,0.166,99.251,0.416,0.0,0.0,0.0,94208.0,0.0,16.0,1252036608.0,883695616.0,1543819264.0,29939523584.0,18602.0,28701.0
12-04 09:49:52,0.0,0.0,99.665,0.335,0.0,0.0,0.0,77824.0,0.0,14.0,1252786176.0,883695616.0,1543831552.0,29938761728.0,19514.0,29208.0
12-04 09:49:53,0.167,0.0,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1253154816.0,883695616.0,1543843840.0,29938380800.0,19165.0,29742.0
12-04 09:49:54,0.167,0.167,99.167,0.500,0.0,0.0,0.0,98304.0,0.0,13.0,1253273600.0,883695616.0,1543852032.0,29938253824.0,22851.0,31877.0
12-04 09:49:55,0.083,0.0,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1253765120.0,883695616.0,1543868416.0,29937745920.0,20816.0,31068.0
12-04 09:49:56,0.083,0.0,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,1254137856.0,883695616.0,1543876608.0,29937364992.0,20005.0,29238.0
12-04 09:49:57,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,17.0,1254506496.0,883695616.0,1543888896.0,29936984064.0,15550.0,25049.0
12-04 09:49:58,0.250,0.083,99.332,0.334,0.0,0.0,0.0,135168.0,0.0,27.0,1255006208.0,883695616.0,1543897088.0,29936476160.0,21893.0,33460.0
12-04 09:49:59,0.166,0.249,98.836,0.748,0.0,0.0,0.0,102400.0,0.0,15.0,1255596032.0,883695616.0,1543909376.0,29935874048.0,19703.0,31257.0
12-04 09:50:00,0.0,0.084,99.499,0.418,0.0,0.0,0.0,86016.0,0.0,18.0,1255837696.0,883695616.0,1543921664.0,29935620096.0,18839.0,27955.0
12-04 09:50:01,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,18.0,1256591360.0,883695616.0,1543929856.0,29934858240.0,21423.0,30975.0
12-04 09:50:02,0.167,0.084,99.332,0.418,0.0,0.0,0.0,81920.0,0.0,16.0,1257463808.0,883695616.0,1543946240.0,29933969408.0,21115.0,27989.0
12-04 09:50:03,0.083,0.0,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1258213376.0,883695616.0,1543958528.0,29933207552.0,20710.0,30662.0
12-04 09:50:04,0.083,0.166,99.169,0.499,0.0,0.083,0.0,77824.0,0.0,14.0,1258459136.0,883695616.0,1543966720.0,29932953600.0,16779.0,26324.0
12-04 09:50:05,0.917,0.083,98.499,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1259212800.0,883695616.0,1543974912.0,29932191744.0,20605.0,29256.0
12-04 09:50:06,0.333,0.083,99.084,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1260216320.0,883695616.0,1543987200.0,29931175936.0,20216.0,30621.0
12-04 09:50:07,0.083,0.083,99.083,0.751,0.0,0.0,0.0,122880.0,0.0,17.0,1260584960.0,883695616.0,1543999488.0,29930795008.0,19295.0,29127.0
12-04 09:50:08,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,16.0,1261461504.0,883695616.0,1544011776.0,29929906176.0,21222.0,30198.0
12-04 09:50:09,0.0,0.083,99.416,0.501,0.0,0.0,0.0,73728.0,0.0,12.0,1261580288.0,883695616.0,1544019968.0,29929779200.0,18737.0,29668.0
12-04 09:50:10,0.167,0.083,99.249,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1262084096.0,883695616.0,1544032256.0,29929263104.0,25951.0,33063.0
12-04 09:50:11,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1262706688.0,883695616.0,1544044544.0,29928628224.0,19734.0,29015.0
12-04 09:50:12,0.167,0.083,98.917,0.833,0.0,0.0,0.0,110592.0,0.0,15.0,1263075328.0,883695616.0,1544056832.0,29928247296.0,21114.0,30264.0
12-04 09:50:13,0.0,0.0,99.499,0.501,0.0,0.0,0.0,155648.0,0.0,17.0,1263570944.0,883695616.0,1544069120.0,29927739392.0,17500.0,27212.0
12-04 09:50:14,0.250,0.250,99.002,0.499,0.0,0.0,0.0,77824.0,0.0,14.0,1264070656.0,883695616.0,1544077312.0,29927231488.0,20602.0,30331.0
12-04 09:50:15,0.0,0.083,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1264312320.0,883695616.0,1544089600.0,29926977536.0,17816.0,28550.0
12-04 09:50:16,0.167,0.0,99.249,0.584,0.0,0.0,0.0,77824.0,0.0,14.0,1264939008.0,883695616.0,1544097792.0,29926342656.0,18300.0,28177.0
12-04 09:50:17,0.0,0.083,99.165,0.751,0.0,0.0,0.0,135168.0,0.0,18.0,1265184768.0,883695616.0,1544105984.0,29926088704.0,23002.0,31499.0
12-04 09:50:18,0.083,0.0,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,1265676288.0,883695616.0,1544122368.0,29925580800.0,20815.0,30985.0
12-04 09:50:19,0.333,0.083,99.0,0.583,0.0,0.0,0.0,81920.0,0.0,16.0,1267314688.0,883695616.0,1544134656.0,29923930112.0,21067.0,29809.0
12-04 09:50:20,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1267814400.0,883695616.0,1544142848.0,29923422208.0,20639.0,30363.0
12-04 09:50:21,0.167,0.0,99.334,0.416,0.0,0.083,0.0,94208.0,0.0,22.0,1268183040.0,883695616.0,1544155136.0,29923041280.0,17460.0,27450.0
12-04 09:50:22,0.0,0.0,99.582,0.418,0.0,0.0,0.0,98304.0,0.0,20.0,1268555776.0,883695616.0,1544163328.0,29922660352.0,19762.0,30077.0
12-04 09:50:23,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,1268928512.0,883695616.0,1544171520.0,29922279424.0,16208.0,26837.0
12-04 09:50:24,0.083,0.167,99.332,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1269293056.0,883695616.0,1544187904.0,29921898496.0,24779.0,33093.0
12-04 09:50:25,0.167,0.0,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,20.0,1270296576.0,883695616.0,1544200192.0,29920882688.0,18052.0,28321.0
12-04 09:50:26,0.083,0.083,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1270415360.0,883695616.0,1544208384.0,29920755712.0,20995.0,30621.0
12-04 09:50:27,0.250,0.083,99.251,0.416,0.0,0.0,0.0,106496.0,0.0,22.0,1270788096.0,883695616.0,1544216576.0,29920374784.0,20016.0,29081.0
12-04 09:50:28,0.0,0.083,99.499,0.417,0.0,0.0,0.0,110592.0,0.0,21.0,1271283712.0,883695616.0,1544228864.0,29919866880.0,18676.0,26482.0
12-04 09:50:29,0.167,0.083,98.918,0.749,0.0,0.083,0.0,73728.0,0.0,12.0,1271652352.0,883695616.0,1544241152.0,29919485952.0,20232.0,30387.0
12-04 09:50:30,0.0,0.250,99.167,0.583,0.0,0.0,0.0,118784.0,0.0,23.0,1272279040.0,883695616.0,1544249344.0,29918851072.0,18488.0,28525.0
12-04 09:50:31,0.083,0.0,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,1272647680.0,883695616.0,1544261632.0,29918470144.0,19817.0,29559.0
12-04 09:50:32,0.915,0.166,98.502,0.416,0.0,0.0,0.0,126976.0,0.0,27.0,1278853120.0,883695616.0,1544278016.0,29912248320.0,21292.0,30474.0
12-04 09:50:33,0.250,0.083,99.251,0.416,0.0,0.0,0.0,118784.0,0.0,29.0,1279606784.0,883695616.0,1544286208.0,29911486464.0,23214.0,33873.0
12-04 09:50:34,0.167,0.167,97.997,1.669,0.0,0.0,0.0,348160.0,0.0,58.0,1280737280.0,883695616.0,1544298496.0,29910343680.0,95141.0,172500.0
12-04 09:50:35,0.0,0.0,98.748,1.252,0.0,0.0,0.0,241664.0,0.0,39.0,1282396160.0,883695616.0,1544417280.0,29908566016.0,66125.0,117779.0
12-04 09:50:36,0.084,0.0,99.081,0.835,0.0,0.0,0.0,151552.0,0.0,25.0,1282871296.0,883695616.0,1544450048.0,29908058112.0,28126.0,44339.0
12-04 09:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1282867200.0,883695616.0,1544454144.0,29908058112.0,3530.0,2647.0
12-04 09:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282867200.0,883695616.0,1544454144.0,29908058112.0,4162.0,3725.0
12-04 09:50:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282863104.0,883695616.0,1544458240.0,29908058112.0,3678.0,2860.0
12-04 09:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1282863104.0,883695616.0,1544458240.0,29908058112.0,3990.0,4193.0
12-04 09:50:41,0.0,0.083,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,15.0,1283592192.0,883695616.0,1544491008.0,29907296256.0,44970.0,82804.0
12-04 09:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1283588096.0,883695616.0,1544495104.0,29907296256.0,6112.0,3882.0
12-04 09:50:43,0.0,0.083,99.167,0.667,0.0,0.083,0.0,126976.0,0.0,13.0,1283940352.0,883695616.0,1544523776.0,29906915328.0,43333.0,76504.0
12-04 09:50:44,0.167,0.0,99.165,0.668,0.0,0.0,0.0,122880.0,0.0,15.0,1284435968.0,883695616.0,1544536064.0,29906407424.0,42464.0,75924.0
12-04 09:50:45,0.083,0.167,99.084,0.666,0.0,0.0,0.0,122880.0,0.0,15.0,1285292032.0,883695616.0,1544568832.0,29905518592.0,45080.0,78184.0
12-04 09:50:46,0.333,0.083,99.083,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1286144000.0,883695616.0,1544605696.0,29904629760.0,45279.0,77221.0
12-04 09:50:47,0.167,0.083,99.167,0.583,0.0,0.0,0.0,98304.0,0.0,12.0,1286979584.0,883695616.0,1544658944.0,29903740928.0,42621.0,76851.0
12-04 09:50:48,0.083,0.0,99.416,0.500,0.0,0.0,0.0,192512.0,0.0,14.0,1287704576.0,883695616.0,1544695808.0,29902979072.0,46481.0,78933.0
12-04 09:50:49,0.083,0.166,99.168,0.582,0.0,0.0,0.0,94208.0,0.0,10.0,1288433664.0,883695616.0,1544728576.0,29902217216.0,46585.0,80737.0
12-04 09:50:50,0.083,0.250,99.167,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1289060352.0,883695616.0,1544736768.0,29901582336.0,45392.0,76256.0
12-04 09:50:51,0.0,0.0,99.249,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1289887744.0,883695616.0,1544798208.0,29900693504.0,43771.0,78322.0
12-04 09:50:52,0.166,0.166,99.168,0.499,0.0,0.0,0.0,94208.0,0.0,12.0,1290387456.0,883695616.0,1544806400.0,29900185600.0,42952.0,76216.0
12-04 09:50:53,0.0,0.083,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,12.0,1291251712.0,883695616.0,1544839168.0,29899288576.0,47479.0,79240.0
12-04 09:50:54,0.0,0.0,99.500,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1291726848.0,883695616.0,1544871936.0,29898780672.0,41355.0,75613.0
12-04 09:50:55,0.251,0.0,99.248,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1293471744.0,883695616.0,1544904704.0,29897003008.0,41915.0,75290.0
12-04 09:50:56,0.083,0.083,99.083,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,1294323712.0,883695616.0,1544941568.0,29896114176.0,46493.0,80100.0
12-04 09:50:57,0.167,0.083,98.999,0.751,0.0,0.0,0.0,126976.0,0.0,17.0,1295052800.0,883695616.0,1544974336.0,29895352320.0,44961.0,78970.0
12-04 09:50:58,0.167,0.0,99.333,0.500,0.0,0.0,0.0,139264.0,0.0,17.0,1295654912.0,883695616.0,1545007104.0,29894717440.0,44884.0,77161.0
12-04 09:50:59,0.083,0.167,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1296764928.0,883695616.0,1545039872.0,29893574656.0,46689.0,79319.0
12-04 09:51:00,0.250,0.083,99.167,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1297235968.0,883695616.0,1545076736.0,29893066752.0,45341.0,78024.0
12-04 09:51:01,0.167,0.0,99.251,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1297838080.0,883695616.0,1545109504.0,29892431872.0,42187.0,75847.0
12-04 09:51:02,0.0,0.083,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,13.0,1298563072.0,883695616.0,1545146368.0,29891670016.0,43463.0,76995.0
12-04 09:51:03,0.167,0.167,98.917,0.750,0.0,0.0,0.0,139264.0,0.0,17.0,1299415040.0,883695616.0,1545183232.0,29890781184.0,45676.0,78667.0
12-04 09:51:04,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1300017152.0,883695616.0,1545216000.0,29890146304.0,42869.0,76975.0
12-04 09:51:05,0.167,0.083,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1301127168.0,883695616.0,1545248768.0,29889003520.0,47270.0,79487.0
12-04 09:51:06,0.083,0.0,99.334,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1301602304.0,883695616.0,1545281536.0,29888495616.0,47843.0,79119.0
12-04 09:51:07,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,13.0,1302327296.0,883695616.0,1545318400.0,29887733760.0,46107.0,79465.0
12-04 09:51:08,0.0,0.084,99.165,0.752,0.0,0.0,0.0,151552.0,0.0,19.0,1303306240.0,883695616.0,1545355264.0,29886717952.0,44823.0,77731.0
12-04 09:51:09,0.333,0.083,98.833,0.750,0.0,0.0,0.0,118784.0,0.0,13.0,1303908352.0,883695616.0,1545388032.0,29886083072.0,44821.0,78270.0
12-04 09:51:10,0.167,0.083,98.917,0.833,0.0,0.0,0.0,118784.0,0.0,13.0,1304510464.0,883695616.0,1545420800.0,29885448192.0,45527.0,78357.0
12-04 09:51:11,0.084,0.0,99.332,0.585,0.0,0.0,0.0,94208.0,0.0,12.0,1305235456.0,883695616.0,1545457664.0,29884686336.0,45548.0,77691.0
12-04 09:51:12,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1306091520.0,883695616.0,1545490432.0,29883797504.0,43710.0,77358.0
12-04 09:51:13,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1306689536.0,883695616.0,1545527296.0,29883162624.0,44891.0,77819.0
12-04 09:51:14,0.083,0.167,99.249,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1307418624.0,883695616.0,1545560064.0,29882400768.0,45950.0,78979.0
12-04 09:51:15,0.0,0.0,99.083,0.834,0.0,0.083,0.0,118784.0,0.0,13.0,1308528640.0,883695616.0,1545592832.0,29881257984.0,44883.0,77026.0
12-04 09:51:16,0.0,0.250,99.0,0.750,0.0,0.0,0.0,122880.0,0.0,15.0,1309253632.0,883695616.0,1545629696.0,29880496128.0,46333.0,78799.0
12-04 09:51:17,0.083,0.0,99.165,0.751,0.0,0.0,0.0,135168.0,0.0,18.0,1309982720.0,883695616.0,1545662464.0,29879734272.0,44398.0,77857.0
12-04 09:51:18,0.083,0.083,99.416,0.417,0.0,0.0,0.0,163840.0,0.0,15.0,1310834688.0,883695616.0,1545699328.0,29878845440.0,45009.0,79218.0
12-04 09:51:19,0.083,0.167,98.999,0.751,0.0,0.0,0.0,155648.0,0.0,18.0,1311436800.0,883695616.0,1545732096.0,29878210560.0,44674.0,77242.0
12-04 09:51:20,0.083,0.083,99.002,0.832,0.0,0.0,0.0,122880.0,0.0,15.0,1311784960.0,883695616.0,1545764864.0,29877829632.0,43333.0,77409.0
12-04 09:51:21,0.084,0.0,99.165,0.752,0.0,0.0,0.0,118784.0,0.0,13.0,1312641024.0,883695616.0,1545797632.0,29876940800.0,46628.0,80020.0
12-04 09:51:22,0.0,0.083,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1313243136.0,883695616.0,1545830400.0,29876305920.0,42256.0,76063.0
12-04 09:51:23,0.083,0.250,99.084,0.583,0.0,0.0,0.0,126976.0,0.0,17.0,1313968128.0,883695616.0,1545867264.0,29875544064.0,47941.0,80033.0
12-04 09:51:24,0.167,0.0,99.249,0.584,0.0,0.0,0.0,139264.0,0.0,19.0,1314820096.0,883695616.0,1545904128.0,29874655232.0,44547.0,78079.0
12-04 09:51:25,0.083,0.167,99.333,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1315549184.0,883695616.0,1545936896.0,29873893376.0,43740.0,76573.0
12-04 09:51:26,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,1316282368.0,883695616.0,1545965568.0,29873131520.0,45337.0,78230.0
12-04 09:51:27,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1317134336.0,883695616.0,1546002432.0,29872242688.0,43613.0,76533.0
12-04 09:51:28,0.167,0.083,99.166,0.584,0.0,0.0,0.0,147456.0,0.0,18.0,1317478400.0,883695616.0,1546039296.0,29871861760.0,46037.0,78463.0
12-04 09:51:29,0.083,0.083,99.250,0.583,0.0,0.0,0.0,143360.0,0.0,17.0,1318334464.0,883695616.0,1546072064.0,29870972928.0,43586.0,77448.0
12-04 09:51:30,0.0,0.0,99.333,0.667,0.0,0.0,0.0,118784.0,0.0,13.0,1318936576.0,883695616.0,1546104832.0,29870338048.0,43574.0,77628.0
12-04 09:51:31,0.0,0.084,99.582,0.334,0.0,0.0,0.0,94208.0,0.0,12.0,1319788544.0,883695616.0,1546141696.0,29869449216.0,48903.0,81231.0
12-04 09:51:32,0.167,0.0,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1320775680.0,883695616.0,1546170368.0,29868433408.0,43568.0,77596.0
12-04 09:51:33,0.083,0.0,99.499,0.417,0.0,0.0,0.0,122880.0,0.0,15.0,1321496576.0,883695616.0,1546211328.0,29867671552.0,45139.0,76412.0
12-04 09:51:34,0.0,0.0,99.333,0.667,0.0,0.0,0.0,139264.0,0.0,17.0,1322221568.0,883695616.0,1546248192.0,29866909696.0,45230.0,78416.0
12-04 09:51:35,0.0,0.167,99.333,0.500,0.0,0.0,0.0,122880.0,0.0,15.0,1322696704.0,883695616.0,1546280960.0,29866401792.0,45113.0,77277.0
12-04 09:51:36,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,1323298816.0,883695616.0,1546313728.0,29865766912.0,43537.0,76909.0
12-04 09:51:37,0.0,0.083,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,15.0,1324404736.0,883695616.0,1546350592.0,29864624128.0,44888.0,78724.0
12-04 09:51:38,0.083,0.0,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1324879872.0,883695616.0,1546383360.0,29864116224.0,44846.0,77459.0
12-04 09:51:39,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1325608960.0,883695616.0,1546416128.0,29863354368.0,47196.0,82414.0
12-04 09:51:40,0.167,0.083,99.166,0.584,0.0,0.0,0.0,131072.0,0.0,13.0,1325957120.0,883695616.0,1546448896.0,29862973440.0,44548.0,76908.0
12-04 09:51:41,0.583,0.167,97.752,1.499,0.0,0.0,0.0,434176.0,0.0,30.0,1341038592.0,883695616.0,1546485760.0,29847855104.0,1614386.0,2731924.0
12-04 09:51:42,0.334,0.0,98.997,0.668,0.0,0.0,0.0,2830336.0,0.0,43.0,1364881408.0,883695616.0,1549426688.0,29821071360.0,1519058.0,3461932.0
12-04 09:51:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1364877312.0,883695616.0,1549430784.0,29821071360.0,2771.0,2013.0
12-04 09:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364877312.0,883695616.0,1549430784.0,29821071360.0,2783.0,2013.0
12-04 09:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1364873216.0,883695616.0,1549434880.0,29821071360.0,3033.0,2241.0
12-04 09:51:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364873216.0,883695616.0,1549434880.0,29821071360.0,4605.0,3772.0
12-04 09:51:47,0.0,0.083,99.083,0.834,0.0,0.0,0.0,126976.0,0.0,15.0,1364869120.0,883695616.0,1549438976.0,29821071360.0,46016.0,82518.0
12-04 09:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1365086208.0,883695616.0,1549475840.0,29820817408.0,6249.0,6624.0
12-04 09:51:49,0.0,0.083,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1365082112.0,883695616.0,1549479936.0,29820817408.0,45524.0,81976.0
12-04 09:51:50,0.083,0.0,99.416,0.501,0.0,0.0,0.0,118784.0,0.0,16.0,1365409792.0,883695616.0,1549516800.0,29820452864.0,49557.0,85917.0
12-04 09:51:51,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1365594112.0,883695616.0,1549553664.0,29820231680.0,48003.0,83924.0
12-04 09:51:52,0.666,0.0,98.751,0.583,0.0,0.0,0.0,106496.0,0.0,13.0,1366700032.0,883695616.0,1549590528.0,29819088896.0,46161.0,82847.0
12-04 09:51:53,0.083,0.083,99.083,0.750,0.0,0.0,0.0,192512.0,0.0,12.0,1366790144.0,883695616.0,1549627392.0,29818961920.0,46775.0,82038.0
12-04 09:51:54,0.083,0.250,99.085,0.582,0.0,0.0,0.0,102400.0,0.0,14.0,1367134208.0,883695616.0,1549664256.0,29818580992.0,46042.0,83362.0
12-04 09:51:55,0.083,0.083,99.083,0.751,0.0,0.0,0.0,147456.0,0.0,14.0,1367482368.0,883695616.0,1549697024.0,29818200064.0,44911.0,81041.0
12-04 09:51:56,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,12.0,1368330240.0,883695616.0,1549737984.0,29817311232.0,50842.0,86789.0
12-04 09:51:57,0.083,0.167,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1368420352.0,883695616.0,1549774848.0,29817184256.0,47910.0,83892.0
12-04 09:51:58,0.0,0.167,99.083,0.751,0.0,0.0,0.0,143360.0,0.0,14.0,1368625152.0,883695616.0,1549824000.0,29816930304.0,50624.0,88173.0
12-04 09:51:59,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1368838144.0,883695616.0,1549864960.0,29816676352.0,48004.0,84704.0
12-04 09:52:00,0.083,0.0,99.251,0.583,0.0,0.083,0.0,98304.0,0.0,10.0,1368932352.0,883695616.0,1549897728.0,29816549376.0,46384.0,83600.0
12-04 09:52:01,0.083,0.083,99.167,0.667,0.0,0.0,0.0,139264.0,0.0,13.0,1368891392.0,883695616.0,1549938688.0,29816549376.0,46860.0,83150.0
12-04 09:52:02,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,1368981504.0,883695616.0,1549975552.0,29816422400.0,48745.0,84028.0
12-04 09:52:03,0.0,0.083,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1368940544.0,883695616.0,1550016512.0,29816422400.0,45954.0,81664.0
12-04 09:52:04,0.083,0.083,99.499,0.334,0.0,0.0,0.0,106496.0,0.0,14.0,1369157632.0,883695616.0,1550053376.0,29816168448.0,51031.0,88219.0
12-04 09:52:05,0.750,0.083,98.833,0.333,0.0,0.0,0.0,102400.0,0.0,14.0,1369374720.0,883695616.0,1550090240.0,29815914496.0,45467.0,82353.0
12-04 09:52:06,0.167,0.0,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,10.0,1369464832.0,883695616.0,1550127104.0,29815787520.0,47851.0,85776.0
12-04 09:52:07,0.0,0.083,99.082,0.835,0.0,0.0,0.0,114688.0,0.0,9.0,1369427968.0,883695616.0,1550163968.0,29815787520.0,48647.0,84405.0
12-04 09:52:08,0.0,0.0,99.583,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1369513984.0,883695616.0,1550204928.0,29815660544.0,50643.0,87697.0
12-04 09:52:09,0.0,0.084,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,8.0,1369481216.0,883695616.0,1550237696.0,29815660544.0,53361.0,89388.0
12-04 09:52:10,0.083,0.083,99.249,0.584,0.0,0.0,0.0,94208.0,0.0,8.0,1369567232.0,883695616.0,1550278656.0,29815533568.0,49410.0,85726.0
12-04 09:52:11,0.0,0.0,99.500,0.500,0.0,0.0,0.0,114688.0,0.0,12.0,1369653248.0,883695616.0,1550319616.0,29815406592.0,45835.0,80044.0
12-04 09:52:12,0.083,0.083,99.417,0.333,0.0,0.083,0.0,98304.0,0.0,10.0,1369620480.0,883695616.0,1550352384.0,29815406592.0,48655.0,85497.0
12-04 09:52:13,0.166,0.166,99.086,0.582,0.0,0.0,0.0,118784.0,0.0,11.0,1369579520.0,883695616.0,1550393344.0,29815406592.0,49723.0,87852.0
12-04 09:52:14,0.167,0.083,99.500,0.250,0.0,0.0,0.0,73728.0,0.0,9.0,1369542656.0,883695616.0,1550430208.0,29815406592.0,44336.0,80060.0
12-04 09:52:15,0.0,0.0,99.499,0.501,0.0,0.0,0.0,118784.0,0.0,11.0,1369632768.0,883695616.0,1550467072.0,29815279616.0,45542.0,81213.0
12-04 09:52:16,0.333,0.166,99.252,0.249,0.0,0.0,0.0,90112.0,0.0,11.0,1369722880.0,883695616.0,1550503936.0,29815152640.0,49876.0,86534.0
12-04 09:52:17,0.083,0.0,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,11.0,1369686016.0,883695616.0,1550540800.0,29815152640.0,49304.0,84809.0
12-04 09:52:18,0.083,0.083,99.500,0.333,0.0,0.0,0.0,114688.0,0.0,15.0,1369649152.0,883695616.0,1550577664.0,29815152640.0,46510.0,82133.0
12-04 09:52:19,0.083,0.167,99.334,0.416,0.0,0.0,0.0,98304.0,0.0,10.0,1369612288.0,883695616.0,1550614528.0,29815152640.0,46890.0,83685.0
12-04 09:52:20,0.083,0.167,99.167,0.583,0.0,0.0,0.0,122880.0,0.0,13.0,1369575424.0,883695616.0,1550651392.0,29815152640.0,47680.0,84517.0
12-04 09:52:21,0.0,0.0,99.582,0.418,0.0,0.0,0.0,114688.0,0.0,16.0,1369661440.0,883695616.0,1550692352.0,29815025664.0,45113.0,80816.0
12-04 09:52:22,0.0,0.083,99.583,0.334,0.0,0.0,0.0,98304.0,0.0,12.0,1369882624.0,883695616.0,1550725120.0,29814771712.0,47638.0,83510.0
12-04 09:52:23,0.334,0.0,99.249,0.417,0.0,0.0,0.0,118784.0,0.0,11.0,1369849856.0,883695616.0,1550757888.0,29814771712.0,46981.0,81723.0
12-04 09:52:24,0.250,0.083,99.250,0.333,0.0,0.083,0.0,94208.0,0.0,10.0,1369808896.0,883695616.0,1550798848.0,29814771712.0,47658.0,84257.0
12-04 09:52:25,0.083,0.167,99.251,0.500,0.0,0.0,0.0,118784.0,0.0,11.0,1369776128.0,883695616.0,1550831616.0,29814771712.0,47039.0,82257.0
12-04 09:52:26,0.167,0.0,99.332,0.501,0.0,0.0,0.0,118784.0,0.0,11.0,1369862144.0,883695616.0,1550872576.0,29814644736.0,47590.0,85412.0
12-04 09:52:27,0.668,0.0,98.914,0.418,0.0,0.0,0.0,126976.0,0.0,17.0,1372618752.0,883695616.0,1550909440.0,29811851264.0,46806.0,81929.0
12-04 09:52:28,0.0,0.083,99.333,0.584,0.0,0.0,0.0,225280.0,0.0,13.0,1372835840.0,883695616.0,1550946304.0,29811597312.0,47731.0,84930.0
12-04 09:52:29,0.166,0.083,99.251,0.416,0.0,0.083,0.0,102400.0,0.0,14.0,1372798976.0,883695616.0,1550983168.0,29811597312.0,45658.0,81963.0
12-04 09:52:30,0.167,0.0,99.083,0.750,0.0,0.0,0.0,114688.0,0.0,9.0,1372766208.0,883695616.0,1551015936.0,29811597312.0,44716.0,81304.0
12-04 09:52:31,0.167,0.0,99.499,0.334,0.0,0.0,0.0,102400.0,0.0,14.0,1372725248.0,883695616.0,1551056896.0,29811597312.0,48940.0,84680.0
12-04 09:52:32,0.083,0.083,99.416,0.417,0.0,0.0,0.0,135168.0,0.0,15.0,1372946432.0,883695616.0,1551089664.0,29811343360.0,52505.0,87456.0
12-04 09:52:33,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,1373028352.0,883695616.0,1551134720.0,29811216384.0,46723.0,82332.0
12-04 09:52:34,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1373114368.0,883695616.0,1551175680.0,29811089408.0,47193.0,84699.0
12-04 09:52:35,0.083,0.0,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,1373077504.0,883695616.0,1551212544.0,29811089408.0,50789.0,85337.0
12-04 09:52:36,0.0,0.083,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1373040640.0,883695616.0,1551249408.0,29811089408.0,44601.0,81161.0
12-04 09:52:37,0.083,0.083,99.166,0.584,0.0,0.083,0.0,135168.0,0.0,13.0,1373134848.0,883695616.0,1551282176.0,29810962432.0,47268.0,84428.0
12-04 09:52:38,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1373097984.0,883695616.0,1551319040.0,29810962432.0,46614.0,82446.0
12-04 09:52:39,0.249,0.083,99.002,0.665,0.0,0.0,0.0,118784.0,0.0,11.0,1373061120.0,883695616.0,1551355904.0,29810962432.0,45546.0,81791.0
12-04 09:52:40,0.167,0.167,99.249,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1373024256.0,883695616.0,1551392768.0,29810962432.0,47314.0,83911.0
12-04 09:52:41,0.083,0.0,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,13.0,1372987392.0,883695616.0,1551429632.0,29810962432.0,49717.0,83804.0
12-04 09:52:42,0.167,0.167,99.0,0.667,0.0,0.0,0.0,147456.0,0.0,19.0,1373188096.0,883695616.0,1551482880.0,29810708480.0,53617.0,90361.0
12-04 09:52:43,0.166,0.083,99.251,0.499,0.0,0.0,0.0,102400.0,0.0,14.0,1373278208.0,883695616.0,1551519744.0,29810581504.0,46325.0,83247.0
12-04 09:52:44,0.0,0.0,99.415,0.585,0.0,0.0,0.0,122880.0,0.0,13.0,1373241344.0,883695616.0,1551556608.0,29810581504.0,47512.0,83054.0
12-04 09:52:45,0.083,0.0,99.166,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1373200384.0,883695616.0,1551597568.0,29810581504.0,49895.0,87302.0
12-04 09:52:46,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1373163520.0,883695616.0,1551634432.0,29810581504.0,46179.0,82823.0
12-04 09:52:47,0.0,0.083,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,12.0,1373130752.0,883695616.0,1551667200.0,29810581504.0,56367.0,102842.0
12-04 09:52:48,0.334,0.167,97.498,1.918,0.0,0.083,0.0,3502080.0,0.0,63.0,1393205248.0,883695616.0,1554956288.0,29787217920.0,3446712.0,6872005.0
12-04 09:52:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1393197056.0,883695616.0,1554964480.0,29787217920.0,3270.0,3089.0
12-04 09:52:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1393192960.0,883695616.0,1554968576.0,29787217920.0,3497.0,3183.0
12-04 09:52:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1393192960.0,883695616.0,1554968576.0,29787217920.0,4653.0,3838.0
12-04 09:52:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1393192960.0,883695616.0,1554968576.0,29787217920.0,1632.0,1308.0
12-04 09:52:53,0.083,0.167,99.251,0.500,0.0,0.0,0.0,110592.0,0.0,12.0,1393188864.0,883695616.0,1554972672.0,29787217920.0,43141.0,77239.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,9.0,1393278976.0,883695616.0,1555009536.0,29787090944.0,8496.0,10378.0
12-04 09:52:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1393278976.0,883695616.0,1555009536.0,29787090944.0,5251.0,5007.0
12-04 09:52:56,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,11.0,1393491968.0,883695616.0,1555050496.0,29786836992.0,49710.0,88854.0
12-04 09:52:57,0.083,0.083,99.417,0.417,0.0,0.0,0.0,114688.0,0.0,12.0,1393451008.0,883695616.0,1555091456.0,29786836992.0,50702.0,89837.0
12-04 09:52:58,0.0,0.0,99.583,0.417,0.0,0.0,0.0,118784.0,0.0,11.0,1393410048.0,883695616.0,1555132416.0,29786836992.0,48715.0,87802.0
12-04 09:52:59,0.083,0.083,99.500,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,1393500160.0,883695616.0,1555169280.0,29786710016.0,48145.0,88496.0
12-04 09:53:00,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,11.0,1393459200.0,883695616.0,1555210240.0,29786710016.0,51034.0,88825.0
12-04 09:53:01,0.0,0.083,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1393545216.0,883695616.0,1555251200.0,29786583040.0,50593.0,90472.0
12-04 09:53:02,0.0,0.0,99.666,0.334,0.0,0.0,0.0,118784.0,0.0,17.0,1393635328.0,883695616.0,1555288064.0,29786456064.0,48664.0,88984.0
12-04 09:53:03,0.0,0.0,99.333,0.667,0.0,0.0,0.0,229376.0,0.0,14.0,1393848320.0,883695616.0,1555329024.0,29786202112.0,48428.0,87554.0
12-04 09:53:04,0.333,0.083,99.0,0.583,0.0,0.0,0.0,131072.0,0.0,17.0,1393803264.0,883695616.0,1555374080.0,29786202112.0,55741.0,94441.0
12-04 09:53:05,0.083,0.0,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1393889280.0,883695616.0,1555415040.0,29786075136.0,50319.0,89624.0
12-04 09:53:06,0.0,0.0,99.415,0.585,0.0,0.0,0.0,122880.0,0.0,11.0,1393848320.0,883695616.0,1555456000.0,29786075136.0,48472.0,87569.0
12-04 09:53:07,0.167,0.0,99.333,0.500,0.0,0.0,0.0,126976.0,0.0,15.0,1393807360.0,883695616.0,1555496960.0,29786075136.0,51638.0,90247.0
12-04 09:53:08,7.667,0.167,91.750,0.417,0.0,0.0,0.0,126976.0,0.0,16.0,1412562944.0,883695616.0,1555533824.0,29767282688.0,52169.0,92347.0
12-04 09:53:09,3.331,0.083,96.170,0.416,0.0,0.0,0.0,98304.0,0.0,10.0,1419632640.0,883695616.0,1555574784.0,29760172032.0,50900.0,87919.0
12-04 09:53:10,0.0,0.083,99.416,0.417,0.0,0.083,0.0,102400.0,0.0,10.0,1416179712.0,883695616.0,1555615744.0,29763584000.0,52480.0,94469.0
12-04 09:53:11,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1415229440.0,883695616.0,1555660800.0,29764489216.0,53606.0,95038.0
12-04 09:53:12,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1415192576.0,883695616.0,1555697664.0,29764489216.0,51386.0,91237.0
12-04 09:53:13,0.083,0.083,99.167,0.666,0.0,0.0,0.0,122880.0,0.0,11.0,1415147520.0,883695616.0,1555742720.0,29764489216.0,49841.0,89993.0
12-04 09:53:14,0.083,0.083,99.500,0.334,0.0,0.0,0.0,122880.0,0.0,16.0,1415110656.0,883695616.0,1555779584.0,29764489216.0,51451.0,89140.0
12-04 09:53:15,0.0,0.083,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,11.0,1415065600.0,883695616.0,1555824640.0,29764489216.0,51672.0,91682.0
12-04 09:53:16,0.167,0.083,99.417,0.333,0.0,0.0,0.0,106496.0,0.0,14.0,1415024640.0,883695616.0,1555865600.0,29764489216.0,53968.0,93504.0
12-04 09:53:17,0.166,0.166,99.251,0.416,0.0,0.0,0.0,98304.0,0.0,10.0,1414987776.0,883695616.0,1555902464.0,29764489216.0,48094.0,87607.0
12-04 09:53:18,0.083,0.083,99.084,0.666,0.0,0.083,0.0,122880.0,0.0,11.0,1414946816.0,883695616.0,1555943424.0,29764489216.0,51503.0,92121.0
12-04 09:53:19,0.083,0.083,99.417,0.417,0.0,0.0,0.0,118784.0,0.0,16.0,1415032832.0,883695616.0,1555984384.0,29764362240.0,48803.0,86741.0
12-04 09:53:20,0.0,0.0,99.332,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,1414995968.0,883695616.0,1556021248.0,29764362240.0,51205.0,88072.0
12-04 09:53:21,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,1414955008.0,883695616.0,1556062208.0,29764362240.0,51497.0,91479.0
12-04 09:53:22,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,11.0,1414914048.0,883695616.0,1556103168.0,29764362240.0,47868.0,88323.0
12-04 09:53:23,0.0,0.083,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,1414877184.0,883695616.0,1556140032.0,29764362240.0,49208.0,87800.0
12-04 09:53:24,0.167,0.167,99.251,0.416,0.0,0.0,0.0,118784.0,0.0,16.0,1414963200.0,883695616.0,1556180992.0,29764235264.0,55098.0,94143.0
12-04 09:53:25,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,11.0,1415172096.0,883695616.0,1556226048.0,29763981312.0,48394.0,87695.0
12-04 09:53:26,0.083,0.166,99.002,0.749,0.0,0.0,0.0,131072.0,0.0,17.0,1415262208.0,883695616.0,1556262912.0,29763854336.0,52685.0,89724.0
12-04 09:53:27,0.167,0.083,99.333,0.417,0.0,0.0,0.0,114688.0,0.0,15.0,1415348224.0,883695616.0,1556303872.0,29763727360.0,49901.0,89825.0
12-04 09:53:28,0.0,0.0,99.499,0.501,0.0,0.0,0.0,139264.0,0.0,16.0,1415311360.0,883695616.0,1556340736.0,29763727360.0,49301.0,88107.0
12-04 09:53:29,0.0,0.083,99.583,0.334,0.0,0.0,0.0,118784.0,0.0,12.0,1415524352.0,883695616.0,1556381696.0,29763473408.0,50308.0,87859.0
12-04 09:53:30,0.083,0.0,99.251,0.666,0.0,0.0,0.0,122880.0,0.0,11.0,1415483392.0,883695616.0,1556422656.0,29763473408.0,48706.0,88660.0
12-04 09:53:31,0.083,0.167,99.250,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1415696384.0,883695616.0,1556463616.0,29763219456.0,54798.0,92385.0
12-04 09:53:32,0.0,0.0,99.582,0.418,0.0,0.0,0.0,98304.0,0.0,10.0,1415659520.0,883695616.0,1556500480.0,29763219456.0,50317.0,89052.0
12-04 09:53:33,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1415745536.0,883695616.0,1556541440.0,29763092480.0,47395.0,86222.0
12-04 09:53:34,0.167,0.0,99.167,0.583,0.0,0.083,0.0,110592.0,0.0,12.0,1415831552.0,883695616.0,1556582400.0,29762965504.0,49893.0,88704.0
12-04 09:53:35,0.0,0.0,99.416,0.500,0.0,0.083,0.0,102400.0,0.0,10.0,1415913472.0,883695616.0,1556627456.0,29762838528.0,53154.0,91801.0
12-04 09:53:36,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1415876608.0,883695616.0,1556664320.0,29762838528.0,51530.0,90841.0
12-04 09:53:37,0.0,0.0,99.499,0.501,0.0,0.0,0.0,114688.0,0.0,15.0,1415835648.0,883695616.0,1556705280.0,29762838528.0,49136.0,86995.0
12-04 09:53:38,0.0,0.167,99.333,0.500,0.0,0.0,0.0,176128.0,0.0,11.0,1415798784.0,883695616.0,1556742144.0,29762838528.0,50852.0,89203.0
12-04 09:53:39,0.083,0.250,98.835,0.832,0.0,0.0,0.0,122880.0,0.0,11.0,1415880704.0,883695616.0,1556787200.0,29762711552.0,50334.0,89742.0
12-04 09:53:40,0.0,0.0,99.499,0.501,0.0,0.0,0.0,139264.0,0.0,17.0,1415843840.0,883695616.0,1556824064.0,29762711552.0,51706.0,92872.0
12-04 09:53:41,0.167,0.0,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,9.0,1415766016.0,883695616.0,1556869120.0,29762744320.0,49951.0,89607.0
12-04 09:53:42,0.0,0.083,99.416,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,1415823360.0,883695616.0,1556905984.0,29762650112.0,51274.0,89043.0
12-04 09:53:43,0.0,0.083,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1415716864.0,883695616.0,1556946944.0,29762715648.0,49379.0,89011.0
12-04 09:53:44,0.167,0.0,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,9.0,1415786496.0,883695616.0,1556987904.0,29762605056.0,51002.0,90049.0
12-04 09:53:45,0.0,0.0,99.248,0.752,0.0,0.0,0.0,126976.0,0.0,15.0,1415749632.0,883695616.0,1557024768.0,29762605056.0,46781.0,86048.0
12-04 09:53:46,0.0,0.0,99.499,0.501,0.0,0.0,0.0,118784.0,0.0,16.0,1415708672.0,883695616.0,1557065728.0,29762605056.0,49939.0,89340.0
12-04 09:53:47,0.083,0.0,99.333,0.584,0.0,0.0,0.0,102400.0,0.0,12.0,1415671808.0,883695616.0,1557102592.0,29762605056.0,47802.0,85258.0
12-04 09:53:48,0.166,0.166,99.168,0.499,0.0,0.0,0.0,102400.0,0.0,12.0,1415630848.0,883695616.0,1557143552.0,29762605056.0,52865.0,91631.0
12-04 09:53:49,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1415593984.0,883695616.0,1557180416.0,29762605056.0,53205.0,92220.0
12-04 09:53:50,0.0,0.0,99.165,0.835,0.0,0.0,0.0,122880.0,0.0,11.0,1415675904.0,883695616.0,1557225472.0,29762478080.0,51245.0,90848.0
12-04 09:53:51,0.083,0.0,99.083,0.834,0.0,0.0,0.0,139264.0,0.0,13.0,1415639040.0,883695616.0,1557262336.0,29762478080.0,49870.0,87433.0
12-04 09:53:52,0.167,0.083,99.250,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1415598080.0,883695616.0,1557303296.0,29762478080.0,48493.0,88118.0
12-04 09:53:53,0.0,0.0,99.249,0.751,0.0,0.0,0.0,122880.0,0.0,11.0,1415684096.0,883695616.0,1557344256.0,29762351104.0,50295.0,89979.0
12-04 09:53:54,0.167,0.334,97.078,2.421,0.0,0.0,0.0,3948544.0,0.0,67.0,1415585792.0,883695616.0,1560997888.0,29758795776.0,3871837.0,7685771.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,4.0,1415835648.0,883695616.0,1561001984.0,29758541824.0,3970.0,3267.0
12-04 09:53:56,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1415835648.0,883695616.0,1561001984.0,29758541824.0,7814.0,8083.0
12-04 09:53:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1415831552.0,883695616.0,1561006080.0,29758541824.0,7659.0,5539.0
12-04 09:53:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1415827456.0,883695616.0,1561010176.0,29758541824.0,4590.0,3836.0
12-04 09:53:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1415827456.0,883695616.0,1561010176.0,29758541824.0,1628.0,1560.0
12-04 09:54:00,0.167,0.083,99.0,0.750,0.0,0.0,0.0,143360.0,0.0,19.0,1415786496.0,883695616.0,1561051136.0,29758541824.0,47476.0,84337.0
12-04 09:54:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1415786496.0,883695616.0,1561051136.0,29758541824.0,331.0,612.0
12-04 09:54:02,0.083,0.0,99.499,0.417,0.0,0.0,0.0,114688.0,0.0,15.0,1415749632.0,883695616.0,1561088000.0,29758541824.0,51866.0,93427.0
12-04 09:54:03,0.0,0.0,99.499,0.501,0.0,0.0,0.0,126976.0,0.0,16.0,1415704576.0,883695616.0,1561133056.0,29758541824.0,51167.0,92406.0
12-04 09:54:04,0.083,0.083,99.334,0.499,0.0,0.0,0.0,102400.0,0.0,10.0,1415786496.0,883695616.0,1561178112.0,29758414848.0,52891.0,95368.0
12-04 09:54:05,0.753,0.0,98.913,0.334,0.0,0.0,0.0,102400.0,0.0,10.0,1415749632.0,883695616.0,1561223168.0,29758406656.0,57678.0,99263.0
12-04 09:54:06,0.083,0.0,99.249,0.667,0.0,0.0,0.0,139264.0,0.0,15.0,1415704576.0,883695616.0,1561268224.0,29758406656.0,56213.0,96185.0
12-04 09:54:07,0.250,0.0,98.666,1.001,0.0,0.083,0.0,147456.0,0.0,14.0,1423790080.0,883695616.0,1561309184.0,29750280192.0,53191.0,95193.0
12-04 09:54:08,0.0,0.083,99.165,0.751,0.0,0.0,0.0,151552.0,0.0,16.0,1423745024.0,883695616.0,1561354240.0,29750280192.0,52761.0,95876.0
12-04 09:54:09,0.083,0.083,99.167,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1423704064.0,883695616.0,1561395200.0,29750280192.0,53983.0,94082.0
12-04 09:54:10,0.0,0.167,99.250,0.583,0.0,0.0,0.0,131072.0,0.0,15.0,1423659008.0,883695616.0,1561440256.0,29750280192.0,52318.0,95053.0
12-04 09:54:11,0.083,0.0,99.332,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1423745024.0,883695616.0,1561481216.0,29750153216.0,51856.0,93781.0
12-04 09:54:12,0.0,0.0,99.583,0.417,0.0,0.0,0.0,131072.0,0.0,15.0,1423835136.0,883695616.0,1561518080.0,29750026240.0,52865.0,95565.0
12-04 09:54:13,0.083,0.083,99.416,0.417,0.0,0.0,0.0,196608.0,0.0,14.0,1423790080.0,883695616.0,1561563136.0,29750026240.0,52026.0,92282.0
12-04 09:54:14,0.0,0.0,99.332,0.668,0.0,0.0,0.0,126976.0,0.0,13.0,1423745024.0,883695616.0,1561608192.0,29750026240.0,55337.0,97118.0
12-04 09:54:15,0.167,0.083,99.0,0.750,0.0,0.0,0.0,155648.0,0.0,16.0,1423699968.0,883695616.0,1561653248.0,29750026240.0,55034.0,98124.0
12-04 09:54:16,0.0,0.083,99.249,0.667,0.0,0.0,0.0,135168.0,0.0,17.0,1423781888.0,883695616.0,1561698304.0,29749899264.0,54130.0,94668.0
12-04 09:54:17,0.167,0.083,99.334,0.416,0.0,0.0,0.0,139264.0,0.0,17.0,1423745024.0,883695616.0,1561735168.0,29749899264.0,50624.0,93718.0
12-04 09:54:18,0.0,0.0,99.415,0.585,0.0,0.0,0.0,135168.0,0.0,15.0,1423699968.0,883695616.0,1561780224.0,29749899264.0,58744.0,103624.0
12-04 09:54:19,0.167,0.083,99.084,0.666,0.0,0.0,0.0,131072.0,0.0,15.0,1423781888.0,883695616.0,1561825280.0,29749772288.0,51007.0,94866.0
12-04 09:54:20,0.083,0.0,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1423740928.0,883695616.0,1561866240.0,29749772288.0,53675.0,95831.0
12-04 09:54:21,0.083,0.083,99.0,0.833,0.0,0.0,0.0,151552.0,0.0,16.0,1423699968.0,883695616.0,1561907200.0,29749772288.0,55165.0,94861.0
12-04 09:54:22,0.0,0.083,99.249,0.668,0.0,0.0,0.0,143360.0,0.0,17.0,1423781888.0,883695616.0,1561952256.0,29749645312.0,51905.0,91919.0
12-04 09:54:23,0.083,0.083,99.083,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,1423736832.0,883695616.0,1561997312.0,29749645312.0,54295.0,96255.0
12-04 09:54:24,0.250,0.083,99.002,0.666,0.0,0.0,0.0,126976.0,0.0,15.0,1423826944.0,883695616.0,1562034176.0,29749518336.0,49566.0,88505.0
12-04 09:54:25,0.0,0.0,99.165,0.835,0.0,0.0,0.0,131072.0,0.0,15.0,1423781888.0,883695616.0,1562079232.0,29749518336.0,53513.0,98061.0
12-04 09:54:26,0.0,0.0,98.997,1.003,0.0,0.0,0.0,151552.0,0.0,16.0,1423740928.0,883695616.0,1562120192.0,29749518336.0,49428.0,91342.0
12-04 09:54:27,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,1423704064.0,883695616.0,1562157056.0,29749518336.0,51368.0,91945.0
12-04 09:54:28,0.083,0.166,98.669,1.082,0.0,0.0,0.0,192512.0,0.0,21.0,1423790080.0,883695616.0,1562206208.0,29749383168.0,58960.0,100906.0
12-04 09:54:29,0.167,0.083,99.0,0.750,0.0,0.0,0.0,139264.0,0.0,19.0,1423749120.0,883695616.0,1562247168.0,29749383168.0,54611.0,97415.0
12-04 09:54:30,0.0,0.167,98.832,1.001,0.0,0.0,0.0,151552.0,0.0,16.0,1423704064.0,883695616.0,1562292224.0,29749383168.0,53093.0,93297.0
12-04 09:54:31,0.083,0.0,99.165,0.751,0.0,0.0,0.0,131072.0,0.0,16.0,1423790080.0,883695616.0,1562333184.0,29749256192.0,56473.0,97769.0
12-04 09:54:32,0.0,0.083,99.166,0.751,0.0,0.0,0.0,155648.0,0.0,18.0,1423749120.0,883695616.0,1562374144.0,29749256192.0,52007.0,93769.0
12-04 09:54:33,0.083,0.083,99.249,0.584,0.0,0.0,0.0,155648.0,0.0,19.0,1423704064.0,883695616.0,1562419200.0,29749256192.0,56318.0,100377.0
12-04 09:54:34,0.0,0.0,99.081,0.919,0.0,0.0,0.0,151552.0,0.0,16.0,1423654912.0,883695616.0,1562468352.0,29749256192.0,52539.0,94865.0
12-04 09:54:35,0.083,0.0,99.333,0.583,0.0,0.0,0.0,135168.0,0.0,17.0,1423740928.0,883695616.0,1562509312.0,29749129216.0,53438.0,98445.0
12-04 09:54:36,0.083,0.083,99.249,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1423699968.0,883695616.0,1562550272.0,29749129216.0,55126.0,95658.0
12-04 09:54:37,0.083,0.083,99.167,0.667,0.0,0.0,0.0,143360.0,0.0,16.0,1423654912.0,883695616.0,1562595328.0,29749129216.0,58000.0,98234.0
12-04 09:54:38,0.0,0.0,99.332,0.668,0.0,0.0,0.0,172032.0,0.0,24.0,1423736832.0,883695616.0,1562640384.0,29749002240.0,54293.0,94605.0
12-04 09:54:39,0.0,0.084,99.165,0.752,0.0,0.0,0.0,151552.0,0.0,16.0,1423945728.0,883695616.0,1562685440.0,29748748288.0,51600.0,93312.0
12-04 09:54:40,0.0,0.0,99.249,0.751,0.0,0.0,0.0,155648.0,0.0,18.0,1424031744.0,883695616.0,1562726400.0,29748621312.0,52887.0,96026.0
12-04 09:54:41,0.0,0.083,99.083,0.834,0.0,0.0,0.0,155648.0,0.0,18.0,1423986688.0,883695616.0,1562771456.0,29748621312.0,52368.0,93747.0
12-04 09:54:42,0.0,0.0,99.165,0.835,0.0,0.0,0.0,151552.0,0.0,16.0,1423945728.0,883695616.0,1562812416.0,29748621312.0,51199.0,94349.0
12-04 09:54:43,0.083,0.083,99.249,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1424035840.0,883695616.0,1562849280.0,29748494336.0,50833.0,90575.0
12-04 09:54:44,0.083,0.083,99.249,0.584,0.0,0.0,0.0,143360.0,0.0,17.0,1423990784.0,883695616.0,1562894336.0,29748494336.0,56721.0,99296.0
12-04 09:54:45,0.0,0.0,99.332,0.668,0.0,0.0,0.0,131072.0,0.0,15.0,1423945728.0,883695616.0,1562939392.0,29748494336.0,57233.0,97388.0
12-04 09:54:46,0.084,0.0,99.415,0.501,0.0,0.0,0.0,131072.0,0.0,15.0,1423904768.0,883695616.0,1562980352.0,29748494336.0,53413.0,95895.0
12-04 09:54:47,0.083,0.083,99.167,0.666,0.0,0.0,0.0,143360.0,0.0,18.0,1423986688.0,883695616.0,1563025408.0,29748367360.0,52621.0,96029.0
12-04 09:54:48,0.0,0.083,98.915,1.002,0.0,0.0,0.0,221184.0,0.0,17.0,1423945728.0,883695616.0,1563066368.0,29748367360.0,51377.0,90042.0
12-04 09:54:49,0.083,0.167,98.832,0.917,0.0,0.0,0.0,188416.0,0.0,23.0,1423888384.0,883695616.0,1563123712.0,29748367360.0,55600.0,98709.0
12-04 09:54:50,0.0,0.083,99.332,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1423978496.0,883695616.0,1563160576.0,29748240384.0,52484.0,93619.0
12-04 09:54:51,0.083,0.083,99.167,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1423937536.0,883695616.0,1563201536.0,29748240384.0,52235.0,95312.0
12-04 09:54:52,0.0,0.0,98.998,1.002,0.0,0.0,0.0,155648.0,0.0,16.0,1423888384.0,883695616.0,1563250688.0,29748240384.0,55066.0,97408.0
12-04 09:54:53,0.0,0.083,99.083,0.834,0.0,0.0,0.0,126976.0,0.0,15.0,1423851520.0,883695616.0,1563287552.0,29748240384.0,53006.0,91647.0
12-04 09:54:54,0.0,0.083,98.831,1.002,0.0,0.083,0.0,176128.0,0.0,18.0,1423929344.0,883695616.0,1563336704.0,29748113408.0,59438.0,102894.0
12-04 09:54:55,0.083,0.083,99.167,0.667,0.0,0.0,0.0,131072.0,0.0,17.0,1423888384.0,883695616.0,1563377664.0,29748113408.0,50538.0,92982.0
12-04 09:54:56,0.0,0.083,99.083,0.834,0.0,0.0,0.0,131072.0,0.0,15.0,1423974400.0,883695616.0,1563418624.0,29747986432.0,54425.0,96472.0
12-04 09:54:57,0.0,0.0,99.248,0.752,0.0,0.0,0.0,131072.0,0.0,15.0,1423933440.0,883695616.0,1563459584.0,29747986432.0,51559.0,93483.0
12-04 09:54:58,0.083,0.167,98.918,0.833,0.0,0.0,0.0,151552.0,0.0,16.0,1424015360.0,883695616.0,1563504640.0,29747859456.0,52761.0,94411.0
12-04 09:54:59,0.0,0.0,99.499,0.501,0.0,0.0,0.0,131072.0,0.0,15.0,1423974400.0,883695616.0,1563545600.0,29747859456.0,50642.0,91843.0
12-04 09:55:00,0.417,0.167,96.330,3.086,0.0,0.0,0.0,4296704.0,0.0,53.0,1423642624.0,883695616.0,1567174656.0,29744562176.0,4204808.0,8339230.0
12-04 09:55:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,61440.0,0.0,30.0,1424314368.0,883695616.0,1567522816.0,29743542272.0,13264.0,12186.0
12-04 09:55:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424588800.0,883695616.0,1567526912.0,29743263744.0,5825.0,4532.0
12-04 09:55:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424580608.0,883695616.0,1567526912.0,29743271936.0,5356.0,5142.0
12-04 09:55:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424572416.0,883695616.0,1567535104.0,29743271936.0,5275.0,4192.0
12-04 09:55:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1424568320.0,883695616.0,1567539200.0,29743271936.0,2356.0,1756.0
12-04 09:55:06,0.083,0.083,99.083,0.751,0.0,0.0,0.0,135168.0,0.0,15.0,1424568320.0,883695616.0,1567539200.0,29743271936.0,46104.0,83663.0
12-04 09:55:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1424650240.0,883695616.0,1567576064.0,29743153152.0,2757.0,1900.0
12-04 09:55:08,0.167,0.0,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,18.0,1424650240.0,883695616.0,1567576064.0,29743153152.0,49337.0,91897.0
12-04 09:55:09,0.250,0.083,99.082,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,1424605184.0,883695616.0,1567621120.0,29743153152.0,53239.0,90482.0
12-04 09:55:10,0.083,0.0,99.333,0.584,0.0,0.0,0.0,143360.0,0.0,17.0,1424564224.0,883695616.0,1567662080.0,29743153152.0,47974.0,81952.0
12-04 09:55:11,0.0,0.083,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,1424535552.0,883695616.0,1567698944.0,29743144960.0,49330.0,86318.0
12-04 09:55:12,0.083,0.167,98.833,0.917,0.0,0.0,0.0,151552.0,0.0,15.0,1424625664.0,883695616.0,1567735808.0,29743017984.0,52510.0,90389.0
12-04 09:55:13,0.0,0.083,99.165,0.751,0.0,0.0,0.0,172032.0,0.0,26.0,1424584704.0,883695616.0,1567776768.0,29743017984.0,46444.0,85331.0
12-04 09:55:14,0.0,0.083,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,1424547840.0,883695616.0,1567813632.0,29743017984.0,45997.0,81503.0
12-04 09:55:15,0.0,0.0,98.916,1.084,0.0,0.0,0.0,147456.0,0.0,16.0,1424515072.0,883695616.0,1567846400.0,29743017984.0,45204.0,81823.0
12-04 09:55:16,0.083,0.083,99.166,0.667,0.0,0.0,0.0,139264.0,0.0,17.0,1424605184.0,883695616.0,1567883264.0,29742891008.0,46611.0,84362.0
12-04 09:55:17,0.083,0.0,99.083,0.834,0.0,0.0,0.0,118784.0,0.0,13.0,1424564224.0,883695616.0,1567924224.0,29742891008.0,48500.0,83054.0
12-04 09:55:18,0.083,0.083,98.831,1.002,0.0,0.0,0.0,225280.0,0.0,17.0,1424527360.0,883695616.0,1567961088.0,29742891008.0,54132.0,89473.0
12-04 09:55:19,0.0,0.083,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,1424486400.0,883695616.0,1568002048.0,29742891008.0,48030.0,83463.0
12-04 09:55:20,0.167,0.083,98.918,0.833,0.0,0.0,0.0,131072.0,0.0,17.0,1424453632.0,883695616.0,1568034816.0,29742891008.0,48702.0,86898.0
12-04 09:55:21,1.582,0.167,97.252,0.999,0.0,0.0,0.0,147456.0,0.0,16.0,1428602880.0,883695616.0,1568075776.0,29738700800.0,46003.0,82917.0
12-04 09:55:22,0.0,0.0,99.165,0.835,0.0,0.0,0.0,167936.0,0.0,22.0,1429327872.0,883695616.0,1568112640.0,29737938944.0,45206.0,81254.0
12-04 09:55:23,0.0,0.083,99.165,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1429295104.0,883695616.0,1568145408.0,29737938944.0,48109.0,85996.0
12-04 09:55:24,0.334,0.083,98.332,1.251,0.0,0.0,0.0,143360.0,0.0,14.0,1429258240.0,883695616.0,1568182272.0,29737938944.0,46839.0,82508.0
12-04 09:55:25,0.083,0.167,98.918,0.833,0.0,0.0,0.0,122880.0,0.0,13.0,1421238272.0,883695616.0,1568223232.0,29745917952.0,49591.0,86999.0
12-04 09:55:26,0.0,0.0,99.331,0.669,0.0,0.0,0.0,126976.0,0.0,15.0,1421049856.0,883695616.0,1568264192.0,29746065408.0,53849.0,89502.0
12-04 09:55:27,0.083,0.083,99.334,0.500,0.0,0.0,0.0,114688.0,0.0,16.0,1421008896.0,883695616.0,1568305152.0,29746065408.0,46436.0,83872.0
12-04 09:55:28,0.167,0.0,98.999,0.834,0.0,0.0,0.0,143360.0,0.0,14.0,1421103104.0,883695616.0,1568337920.0,29745938432.0,48466.0,85906.0
12-04 09:55:29,0.0,0.0,98.999,1.001,0.0,0.0,0.0,143360.0,0.0,14.0,1421193216.0,883695616.0,1568374784.0,29745811456.0,45897.0,82641.0
12-04 09:55:30,0.083,0.083,99.083,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1421156352.0,883695616.0,1568411648.0,29745811456.0,47675.0,85098.0
12-04 09:55:31,0.083,0.0,99.333,0.584,0.0,0.0,0.0,102400.0,0.0,14.0,1421115392.0,883695616.0,1568452608.0,29745811456.0,47704.0,84024.0
12-04 09:55:32,0.084,0.0,99.164,0.753,0.0,0.0,0.0,126976.0,0.0,15.0,1421082624.0,883695616.0,1568485376.0,29745811456.0,49223.0,85813.0
12-04 09:55:33,0.0,0.083,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1421041664.0,883695616.0,1568526336.0,29745811456.0,50934.0,88719.0
12-04 09:55:34,0.084,0.0,99.165,0.752,0.0,0.0,0.0,126976.0,0.0,15.0,1420996608.0,883695616.0,1568571392.0,29745811456.0,52735.0,87145.0
12-04 09:55:35,0.083,0.167,99.167,0.583,0.0,0.0,0.0,98304.0,0.0,12.0,1421082624.0,883695616.0,1568612352.0,29745684480.0,48951.0,84971.0
12-04 09:55:36,0.167,0.083,99.249,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,1421176832.0,883695616.0,1568645120.0,29745557504.0,47637.0,86038.0
12-04 09:55:37,0.083,0.083,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,1421385728.0,883695616.0,1568681984.0,29745311744.0,47988.0,85334.0
12-04 09:55:38,0.083,0.250,98.918,0.749,0.0,0.0,0.0,131072.0,0.0,13.0,1421344768.0,883695616.0,1568722944.0,29745311744.0,47426.0,85254.0
12-04 09:55:39,0.0,0.167,98.917,0.917,0.0,0.0,0.0,122880.0,0.0,13.0,1421307904.0,883695616.0,1568759808.0,29745311744.0,47538.0,83315.0
12-04 09:55:40,0.167,0.0,99.333,0.500,0.0,0.0,0.0,126976.0,0.0,15.0,1421271040.0,883695616.0,1568796672.0,29745311744.0,46095.0,85435.0
12-04 09:55:41,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1421357056.0,883695616.0,1568837632.0,29745184768.0,50091.0,84506.0
12-04 09:55:42,0.083,0.0,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,1421320192.0,883695616.0,1568874496.0,29745184768.0,51461.0,89446.0
12-04 09:55:43,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,16.0,1421410304.0,883695616.0,1568911360.0,29745057792.0,52814.0,88010.0
12-04 09:55:44,0.166,0.166,99.085,0.582,0.0,0.0,0.0,102400.0,0.0,12.0,1421369344.0,883695616.0,1568952320.0,29745057792.0,50198.0,88915.0
12-04 09:55:45,0.0,0.083,99.166,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,1421332480.0,883695616.0,1568989184.0,29745057792.0,44541.0,79702.0
12-04 09:55:46,0.0,0.083,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1421418496.0,883695616.0,1569030144.0,29744930816.0,44310.0,82283.0
12-04 09:55:47,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,10.0,1421385728.0,883695616.0,1569062912.0,29744930816.0,40928.0,76000.0
12-04 09:55:48,0.0,0.083,99.333,0.584,0.0,0.0,0.0,151552.0,0.0,19.0,1421348864.0,883695616.0,1569099776.0,29744930816.0,43488.0,78608.0
12-04 09:55:49,0.083,0.249,99.086,0.582,0.0,0.0,0.0,114688.0,0.0,9.0,1421316096.0,883695616.0,1569132544.0,29744930816.0,43319.0,80044.0
12-04 09:55:50,0.0,0.084,99.499,0.418,0.0,0.0,0.0,90112.0,0.0,8.0,1421275136.0,883695616.0,1569173504.0,29744930816.0,50651.0,83710.0
12-04 09:55:51,0.083,0.083,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,9.0,1421365248.0,883695616.0,1569210368.0,29744803840.0,42345.0,76552.0
12-04 09:55:52,0.0,0.083,99.250,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1421328384.0,883695616.0,1569247232.0,29744803840.0,38668.0,69283.0
12-04 09:55:53,0.084,0.0,99.582,0.334,0.0,0.0,0.0,172032.0,0.0,11.0,1421279232.0,883695616.0,1569296384.0,29744803840.0,37906.0,63964.0
12-04 09:55:54,0.0,0.0,99.332,0.668,0.0,0.0,0.0,139264.0,0.0,12.0,1421381632.0,883695616.0,1569320960.0,29744676864.0,35087.0,65079.0
12-04 09:55:55,0.166,0.166,99.086,0.582,0.0,0.0,0.0,110592.0,0.0,9.0,1421352960.0,883695616.0,1569349632.0,29744676864.0,38455.0,73704.0
12-04 09:55:56,0.0,0.083,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,9.0,1421320192.0,883695616.0,1569382400.0,29744676864.0,58278.0,107875.0
12-04 09:55:57,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,9.0,1421520896.0,883695616.0,1569435648.0,29744422912.0,31793.0,59279.0
12-04 09:55:58,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,7.0,1421492224.0,883695616.0,1569464320.0,29744422912.0,29221.0,49904.0
12-04 09:55:59,0.083,0.083,99.417,0.416,0.0,0.0,0.0,69632.0,0.0,6.0,1421467648.0,883695616.0,1569488896.0,29744422912.0,25407.0,41912.0
12-04 09:56:00,0.167,0.083,99.333,0.417,0.0,0.0,0.0,65536.0,0.0,6.0,1421447168.0,883695616.0,1569509376.0,29744422912.0,19933.0,31826.0
12-04 09:56:01,0.0,0.083,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,8.0,1421430784.0,883695616.0,1569525760.0,29744422912.0,10254.0,17151.0
12-04 09:56:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1421422592.0,883695616.0,1569533952.0,29744422912.0,4677.0,8263.0
12-04 09:56:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421438976.0,883695616.0,1569533952.0,29744406528.0,1578.0,1266.0
12-04 09:56:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421438976.0,883695616.0,1569533952.0,29744406528.0,3615.0,2461.0
12-04 09:56:05,0.834,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421430784.0,883695616.0,1569542144.0,29744406528.0,5506.0,4219.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1421430784.0,883695616.0,1569542144.0,29744406528.0,6213.0,6098.0
12-04 09:56:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1421422592.0,883695616.0,1569550336.0,29744406528.0,8160.0,5077.0
12-04 09:56:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421422592.0,883695616.0,1569550336.0,29744406528.0,3202.0,3070.0
12-04 09:56:09,2.838,0.584,96.578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1427275776.0,883695616.0,1569550336.0,29738553344.0,9269.0,7830.0
12-04 09:56:10,0.333,0.250,99.0,0.333,0.0,0.083,0.0,0.0,0.0,0.0,1194680320.0,883695616.0,1569501184.0,29971197952.0,8519.0,10132.0
12-04 09:56:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1194680320.0,883695616.0,1569501184.0,29971197952.0,1045.0,849.0
12-04 09:56:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194668032.0,883695616.0,1569505280.0,29971206144.0,3588.0,2343.0
12-04 09:56:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194668032.0,883695616.0,1569505280.0,29971206144.0,7443.0,5197.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194663936.0,883695616.0,1569509376.0,29971206144.0,2144.0,2268.0
12-04 09:56:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194663936.0,883695616.0,1569509376.0,29971206144.0,2495.0,1616.0
12-04 09:56:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194659840.0,883695616.0,1569513472.0,29971206144.0,6882.0,5483.0
12-04 09:56:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194659840.0,883695616.0,1569513472.0,29971206144.0,3357.0,2973.0
12-04 09:56:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194655744.0,883695616.0,1569517568.0,29971206144.0,3899.0,4042.0
12-04 09:56:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194655744.0,883695616.0,1569517568.0,29971206144.0,1364.0,1055.0
12-04 09:56:20,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194655744.0,883695616.0,1569517568.0,29971206144.0,2658.0,1751.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194651648.0,883695616.0,1569521664.0,29971206144.0,9578.0,7151.0
12-04 09:56:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1194647552.0,883695616.0,1569525760.0,29971206144.0,2120.0,2317.0
12-04 09:56:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194647552.0,883695616.0,1569525760.0,29971206144.0,1431.0,1055.0
12-04 09:56:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194643456.0,883695616.0,1569529856.0,29971206144.0,3255.0,2813.0
12-04 09:56:25,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1194643456.0,883695616.0,1569529856.0,29971206144.0,5009.0,4636.0
12-04 09:56:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194643456.0,883695616.0,1569529856.0,29971206144.0,4062.0,3069.0
12-04 09:56:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194639360.0,883695616.0,1569533952.0,29971206144.0,2490.0,1658.0
12-04 09:56:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,114688.0,0.0,8.0,1194639360.0,883695616.0,1569533952.0,29971206144.0,2489.0,1616.0
12-04 09:56:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194635264.0,883695616.0,1569538048.0,29971206144.0,7485.0,5381.0
12-04 09:56:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194631168.0,883695616.0,1569542144.0,29971206144.0,3714.0,3233.0
12-04 09:56:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194631168.0,883695616.0,1569542144.0,29971206144.0,2093.0,1596.0
12-04 09:56:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1194631168.0,883695616.0,1569542144.0,29971206144.0,2646.0,2673.0
12-04 09:56:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1194627072.0,883695616.0,1569546240.0,29971206144.0,2050.0,1545.0
12-04 09:56:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194627072.0,883695616.0,1569546240.0,29971206144.0,6703.0,5647.0
12-04 09:56:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194622976.0,883695616.0,1569550336.0,29971206144.0,3262.0,2250.0
12-04 09:56:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194598400.0,883695616.0,1569566720.0,29971214336.0,9607.0,8477.0
12-04 09:56:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194721280.0,883695616.0,1569570816.0,29971087360.0,4111.0,4465.0
12-04 09:56:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194717184.0,883695616.0,1569574912.0,29971087360.0,6536.0,4119.0
12-04 09:56:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194717184.0,883695616.0,1569574912.0,29971087360.0,2278.0,1899.0
12-04 09:56:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194713088.0,883695616.0,1569579008.0,29971087360.0,3152.0,2787.0
12-04 09:56:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194713088.0,883695616.0,1569579008.0,29971087360.0,1364.0,1055.0
12-04 09:56:42,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194713088.0,883695616.0,1569579008.0,29971087360.0,3256.0,2879.0
12-04 09:56:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1194708992.0,883695616.0,1569583104.0,29971087360.0,5040.0,3110.0
12-04 09:56:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194704896.0,883695616.0,1569587200.0,29971087360.0,3842.0,4051.0
12-04 09:56:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194704896.0,883695616.0,1569587200.0,29971087360.0,5592.0,4186.0
12-04 09:56:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194700800.0,883695616.0,1569591296.0,29971087360.0,2635.0,1802.0
12-04 09:56:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194700800.0,883695616.0,1569591296.0,29971087360.0,261.0,401.0
12-04 09:56:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194700800.0,883695616.0,1569591296.0,29971087360.0,4315.0,3432.0
12-04 09:56:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1194700800.0,883695616.0,1569591296.0,29971087360.0,2686.0,2258.0
12-04 09:56:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194696704.0,883695616.0,1569595392.0,29971087360.0,5524.0,4187.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194692608.0,883695616.0,1569599488.0,29971087360.0,2085.0,2226.0
12-04 09:56:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194692608.0,883695616.0,1569599488.0,29971087360.0,3944.0,4140.0
12-04 09:56:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194561536.0,883695616.0,1569603584.0,29971214336.0,5591.0,4187.0
12-04 09:56:54,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1194561536.0,883695616.0,1569603584.0,29971214336.0,6654.0,4739.0
12-04 09:56:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194557440.0,883695616.0,1569607680.0,29971214336.0,1551.0,1097.0
12-04 09:56:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194557440.0,883695616.0,1569607680.0,29971214336.0,363.0,494.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1194557440.0,883695616.0,1569607680.0,29971214336.0,2780.0,2003.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194545152.0,883695616.0,1569611776.0,29971222528.0,2570.0,3238.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194545152.0,883695616.0,1569611776.0,29971222528.0,6820.0,4884.0
12-04 09:57:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1194541056.0,883695616.0,1569615872.0,29971222528.0,4354.0,4536.0
12-04 09:57:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194541056.0,883695616.0,1569615872.0,29971222528.0,3352.0,2972.0
12-04 09:57:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194541056.0,883695616.0,1569615872.0,29971222528.0,3661.0,2312.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1194536960.0,883695616.0,1569619968.0,29971222528.0,4060.0,3170.0
12-04 09:57:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194536960.0,883695616.0,1569619968.0,29971222528.0,2213.0,1503.0
12-04 09:57:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1194532864.0,883695616.0,1569624064.0,29971222528.0,2928.0,2715.0
12-04 09:57:06,0.083,0.0,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1194532864.0,883695616.0,1569624064.0,29971222528.0,5206.0,3981.0
12-04 09:57:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194528768.0,883695616.0,1569628160.0,29971222528.0,8199.0,6459.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1194532864.0,883695616.0,1569632256.0,29971214336.0,3485.0,2250.0
12-04 09:57:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194528768.0,883695616.0,1569636352.0,29971214336.0,3125.0,2349.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194524672.0,883695616.0,1569640448.0,29971214336.0,4386.0,2718.0
12-04 09:57:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194520576.0,883695616.0,1569644544.0,29971214336.0,5040.0,3822.0
12-04 09:57:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1194520576.0,883695616.0,1569644544.0,29971214336.0,2418.0,1689.0
12-04 09:57:13,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194520576.0,883695616.0,1569644544.0,29971214336.0,5299.0,4530.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194516480.0,883695616.0,1569648640.0,29971214336.0,3866.0,3956.0
12-04 09:57:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194516480.0,883695616.0,1569648640.0,29971214336.0,3827.0,2363.0
12-04 09:57:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194512384.0,883695616.0,1569652736.0,29971214336.0,2078.0,2267.0
12-04 09:57:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194512384.0,883695616.0,1569652736.0,29971214336.0,3705.0,2363.0
12-04 09:57:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1194512384.0,883695616.0,1569652736.0,29971214336.0,6239.0,5348.0
12-04 09:57:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194508288.0,883695616.0,1569656832.0,29971214336.0,3906.0,2549.0
12-04 09:57:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194504192.0,883695616.0,1569660928.0,29971214336.0,1982.0,2133.0
12-04 09:57:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1194504192.0,883695616.0,1569660928.0,29971214336.0,4246.0,3431.0
12-04 09:57:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1194504192.0,883695616.0,1569660928.0,29971214336.0,4565.0,4082.0
12-04 09:57:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194500096.0,883695616.0,1569665024.0,29971214336.0,975.0,1612.0
12-04 09:57:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1194500096.0,883695616.0,1569665024.0,29971214336.0,5143.0,3203.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194496000.0,883695616.0,1569669120.0,29971214336.0,4419.0,3533.0
12-04 09:57:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1194491904.0,883695616.0,1569673216.0,29971214336.0,5042.0,3110.0
12-04 09:57:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1194491904.0,883695616.0,1569673216.0,29971214336.0,1569.0,2741.0
12-04 09:57:28,3.005,0.835,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196261376.0,883695616.0,1544564736.0,29994553344.0,8755.0,6655.0
12-04 09:57:29,2.917,1.0,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1195692032.0,883695616.0,1544609792.0,29995077632.0,8143.0,6515.0
12-04 09:57:30,4.937,1.506,93.473,0.0,0.0,0.084,0.0,81920.0,0.0,2.0,1202835456.0,883695616.0,1544609792.0,29987934208.0,11917.0,9608.0
12-04 09:57:31,0.667,0.250,98.832,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1196433408.0,883695616.0,1544564736.0,29994381312.0,6682.0,7014.0
12-04 09:57:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1196421120.0,883695616.0,1544568832.0,29994389504.0,8126.0,5508.0
12-04 09:57:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196417024.0,883695616.0,1544572928.0,29994389504.0,4976.0,3972.0
12-04 09:57:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196417024.0,883695616.0,1544572928.0,29994389504.0,3874.0,3260.0
12-04 09:57:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1196417024.0,883695616.0,1544572928.0,29994389504.0,5220.0,4281.0
12-04 09:57:36,5.268,1.003,93.227,0.502,0.0,0.0,0.0,40960.0,0.0,3.0,1200676864.0,883695616.0,1544585216.0,29990117376.0,11012.0,8640.0
12-04 09:57:37,4.013,0.836,94.649,0.502,0.0,0.0,0.0,16384.0,0.0,2.0,1196728320.0,883695616.0,1544642560.0,29994008576.0,11497.0,11301.0
12-04 09:57:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1195876352.0,883695616.0,1544589312.0,29994913792.0,6019.0,4636.0
12-04 09:57:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195876352.0,883695616.0,1544589312.0,29994913792.0,3445.0,2556.0
12-04 09:57:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1195872256.0,883695616.0,1544593408.0,29994913792.0,4008.0,4075.0
12-04 09:57:41,1.001,0.417,98.582,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1214091264.0,883695616.0,1544597504.0,29976690688.0,8568.0,5903.0
12-04 09:57:42,5.990,0.749,92.512,0.749,0.0,0.0,0.0,192512.0,0.0,13.0,1230229504.0,883695616.0,1544658944.0,29960491008.0,20285.0,19333.0
12-04 09:57:43,0.083,0.083,99.416,0.417,0.0,0.0,0.0,73728.0,0.0,8.0,1231101952.0,883695616.0,1544667136.0,29959610368.0,2368.0,2074.0
12-04 09:57:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1231544320.0,883695616.0,1544671232.0,29959163904.0,5039.0,3947.0
12-04 09:57:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1231667200.0,883695616.0,1544675328.0,29959036928.0,5150.0,4913.0
12-04 09:57:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1231667200.0,883695616.0,1544675328.0,29959036928.0,5265.0,3414.0
12-04 09:57:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1231667200.0,883695616.0,1544675328.0,29959036928.0,2649.0,12813.0
12-04 09:57:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,2.0,1231790080.0,883695616.0,1544679424.0,29958909952.0,2147.0,2428.0
12-04 09:57:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1231917056.0,883695616.0,1544679424.0,29958782976.0,3934.0,2667.0
12-04 09:57:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1231912960.0,883695616.0,1544683520.0,29958782976.0,5184.0,5009.0
12-04 09:57:51,0.084,0.167,99.499,0.251,0.0,0.0,0.0,69632.0,0.0,16.0,1232789504.0,883695616.0,1544695808.0,29957894144.0,8543.0,8127.0
12-04 09:57:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,31.0,1235140608.0,883695616.0,1544695808.0,29955543040.0,8668.0,10583.0
12-04 09:57:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,9.0,1234694144.0,883695616.0,1544695808.0,29955989504.0,4231.0,5028.0
12-04 09:57:54,0.250,0.166,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,15.0,1234817024.0,883695616.0,1544699904.0,29955862528.0,7321.0,8729.0
12-04 09:57:55,0.167,0.0,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,16.0,1234817024.0,883695616.0,1544699904.0,29955862528.0,7323.0,7138.0
12-04 09:57:56,0.083,0.167,99.417,0.333,0.0,0.0,0.0,57344.0,0.0,11.0,1234812928.0,883695616.0,1544704000.0,29955862528.0,6149.0,6916.0
12-04 09:57:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1234935808.0,883695616.0,1544708096.0,29955735552.0,4880.0,4804.0
12-04 09:57:58,0.250,0.167,99.584,0.0,0.0,0.0,0.0,57344.0,0.0,19.0,1234931712.0,883695616.0,1544712192.0,29955735552.0,9833.0,8833.0
12-04 09:57:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1234931712.0,883695616.0,1544712192.0,29955735552.0,4664.0,5981.0
12-04 09:58:00,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,16.0,1235058688.0,883695616.0,1544712192.0,29955608576.0,5559.0,6112.0
12-04 09:58:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1235042304.0,883695616.0,1544728576.0,29955608576.0,9639.0,9908.0
12-04 09:58:02,0.0,0.167,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1235038208.0,883695616.0,1544732672.0,29955608576.0,5827.0,4439.0
12-04 09:58:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1235038208.0,883695616.0,1544732672.0,29955608576.0,4605.0,3838.0
12-04 09:58:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235161088.0,883695616.0,1544736768.0,29955481600.0,3679.0,2554.0
12-04 09:58:05,0.750,0.0,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235161088.0,883695616.0,1544736768.0,29955481600.0,4056.0,3472.0
12-04 09:58:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235410944.0,883695616.0,1544740864.0,29955227648.0,3680.0,2554.0
12-04 09:58:07,0.0,0.083,99.583,0.250,0.0,0.083,0.0,36864.0,0.0,3.0,1235410944.0,883695616.0,1544740864.0,29955227648.0,3052.0,2912.0
12-04 09:58:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235406848.0,883695616.0,1544744960.0,29955227648.0,4168.0,3632.0
12-04 09:58:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235406848.0,883695616.0,1544744960.0,29955227648.0,6068.0,5037.0
12-04 09:58:10,0.582,0.083,98.669,0.666,0.0,0.0,0.0,126976.0,0.0,15.0,1235812352.0,883695616.0,1544785920.0,29954781184.0,49567.0,85628.0
12-04 09:58:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235808256.0,883695616.0,1544790016.0,29954781184.0,3705.0,2461.0
12-04 09:58:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1235808256.0,883695616.0,1544790016.0,29954781184.0,6613.0,4939.0
12-04 09:58:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,135168.0,0.0,4.0,1235800064.0,883695616.0,1544798208.0,29954781184.0,4120.0,3537.0
12-04 09:58:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235800064.0,883695616.0,1544798208.0,29954781184.0,2269.0,2530.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235795968.0,883695616.0,1544802304.0,29954781184.0,3425.0,3183.0
12-04 09:58:16,0.333,0.083,99.167,0.416,0.0,0.0,0.0,65536.0,0.0,11.0,1236172800.0,883695616.0,1544806400.0,29954400256.0,18324.0,26158.0
12-04 09:58:17,0.250,0.083,99.416,0.250,0.0,0.0,0.0,49152.0,0.0,9.0,1237819392.0,883695616.0,1544810496.0,29952749568.0,18457.0,29770.0
12-04 09:58:18,0.167,0.083,99.083,0.583,0.0,0.083,0.0,180224.0,0.0,21.0,1238441984.0,883695616.0,1544822784.0,29952114688.0,22472.0,34439.0
12-04 09:58:19,0.250,0.0,99.333,0.417,0.0,0.0,0.0,69632.0,0.0,10.0,1238810624.0,883695616.0,1544835072.0,29951733760.0,16986.0,27798.0
12-04 09:58:20,0.084,0.0,99.666,0.251,0.0,0.0,0.0,49152.0,0.0,9.0,1239437312.0,883695616.0,1544843264.0,29951098880.0,19950.0,29773.0
12-04 09:58:21,0.250,0.083,99.167,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1239801856.0,883695616.0,1544859648.0,29950717952.0,22195.0,32136.0
12-04 09:58:22,0.083,0.0,99.666,0.250,0.0,0.0,0.0,49152.0,0.0,9.0,1240305664.0,883695616.0,1544863744.0,29950210048.0,17412.0,27891.0
12-04 09:58:23,0.167,0.083,98.999,0.751,0.0,0.0,0.0,94208.0,0.0,11.0,1240801280.0,883695616.0,1544876032.0,29949702144.0,20465.0,30952.0
12-04 09:58:24,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,12.0,1241812992.0,883695616.0,1544888320.0,29948678144.0,21638.0,31812.0
12-04 09:58:25,0.167,0.083,99.249,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1245732864.0,883695616.0,1544904704.0,29944741888.0,19472.0,30228.0
12-04 09:58:26,0.167,0.0,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,9.0,1246359552.0,883695616.0,1544912896.0,29944107008.0,17420.0,28588.0
12-04 09:58:27,0.0,0.083,99.666,0.250,0.0,0.0,0.0,81920.0,0.0,19.0,1246732288.0,883695616.0,1544921088.0,29943726080.0,18582.0,28547.0
12-04 09:58:28,0.167,0.0,99.583,0.250,0.0,0.0,0.0,53248.0,0.0,11.0,1247232000.0,883695616.0,1544929280.0,29943218176.0,17670.0,28230.0
12-04 09:58:29,0.250,0.0,98.998,0.751,0.0,0.0,0.0,102400.0,0.0,11.0,1247600640.0,883695616.0,1544941568.0,29942837248.0,17950.0,28670.0
12-04 09:58:30,0.083,0.0,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1248223232.0,883695616.0,1544953856.0,29942202368.0,24403.0,32476.0
12-04 09:58:31,0.083,0.167,99.583,0.167,0.0,0.0,0.0,57344.0,0.0,13.0,1248718848.0,883695616.0,1544966144.0,29941694464.0,23569.0,34593.0
12-04 09:58:32,0.083,0.0,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1249210368.0,883695616.0,1544982528.0,29941186560.0,19488.0,30788.0
12-04 09:58:33,0.083,0.083,99.500,0.333,0.0,0.0,0.0,53248.0,0.0,11.0,1249460224.0,883695616.0,1544986624.0,29940932608.0,20596.0,30017.0
12-04 09:58:34,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1250078720.0,883695616.0,1545003008.0,29940297728.0,18014.0,28262.0
12-04 09:58:35,0.0,0.083,99.082,0.835,0.0,0.0,0.0,90112.0,0.0,9.0,1250578432.0,883695616.0,1545011200.0,29939789824.0,19069.0,28793.0
12-04 09:58:36,0.167,0.0,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1250824192.0,883695616.0,1545019392.0,29939535872.0,20335.0,30557.0
12-04 09:58:37,0.250,0.166,99.334,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1251446784.0,883695616.0,1545031680.0,29938900992.0,20345.0,30043.0
12-04 09:58:38,0.167,0.0,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,19.0,1251946496.0,883695616.0,1545039872.0,29938393088.0,20395.0,30984.0
12-04 09:58:39,0.250,0.0,99.168,0.582,0.0,0.0,0.0,77824.0,0.0,14.0,1252438016.0,883695616.0,1545056256.0,29937885184.0,22786.0,32187.0
12-04 09:58:40,0.083,0.083,99.083,0.751,0.0,0.0,0.0,102400.0,0.0,11.0,1252810752.0,883695616.0,1545064448.0,29937504256.0,18672.0,29055.0
12-04 09:58:41,0.167,0.0,99.249,0.584,0.0,0.0,0.0,81920.0,0.0,16.0,1254322176.0,883695616.0,1545076736.0,29935980544.0,20714.0,29620.0
12-04 09:58:42,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,21.0,1254690816.0,883695616.0,1545089024.0,29935599616.0,18653.0,29706.0
12-04 09:58:43,0.083,0.083,99.332,0.501,0.0,0.0,0.0,110592.0,0.0,20.0,1255059456.0,883695616.0,1545101312.0,29935218688.0,18435.0,29423.0
12-04 09:58:44,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1255432192.0,883695616.0,1545109504.0,29934837760.0,20585.0,30596.0
12-04 09:58:45,0.083,0.0,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1255927808.0,883695616.0,1545121792.0,29934329856.0,15804.0,24514.0
12-04 09:58:46,0.0,0.167,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1256427520.0,883695616.0,1545129984.0,29933821952.0,22153.0,30858.0
12-04 09:58:47,0.167,0.0,99.249,0.584,0.0,0.0,0.0,98304.0,0.0,13.0,1256792064.0,883695616.0,1545146368.0,29933441024.0,19793.0,31178.0
12-04 09:58:48,0.083,0.0,99.500,0.417,0.0,0.0,0.0,159744.0,0.0,19.0,1257795584.0,883695616.0,1545158656.0,29932425216.0,20052.0,30930.0
12-04 09:58:49,0.0,0.083,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,18.0,1258168320.0,883695616.0,1545166848.0,29932044288.0,18266.0,27521.0
12-04 09:58:50,0.083,0.0,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1258541056.0,883695616.0,1545175040.0,29931663360.0,19775.0,29121.0
12-04 09:58:51,0.0,0.0,99.583,0.417,0.0,0.0,0.0,102400.0,0.0,15.0,1259036672.0,883695616.0,1545187328.0,29931155456.0,16898.0,27257.0
12-04 09:58:52,0.083,0.0,99.249,0.584,0.0,0.083,0.0,110592.0,0.0,19.0,1259155456.0,883695616.0,1545195520.0,29931028480.0,20422.0,30379.0
12-04 09:58:53,0.250,0.0,99.333,0.417,0.0,0.0,0.0,106496.0,0.0,22.0,1259266048.0,883695616.0,1545211904.0,29930901504.0,19107.0,28933.0
12-04 09:58:54,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1259384832.0,883695616.0,1545220096.0,29930774528.0,21011.0,29969.0
12-04 09:58:55,0.167,0.083,99.251,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1259753472.0,883695616.0,1545232384.0,29930393600.0,19657.0,30094.0
12-04 09:58:56,0.083,0.0,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,22.0,1260380160.0,883695616.0,1545240576.0,29929758720.0,20220.0,30244.0
12-04 09:58:57,0.167,0.167,99.251,0.416,0.0,0.0,0.0,90112.0,0.0,20.0,1260748800.0,883695616.0,1545252864.0,29929377792.0,18825.0,28918.0
12-04 09:58:58,0.083,0.0,99.499,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1261248512.0,883695616.0,1545261056.0,29928869888.0,19750.0,29624.0
12-04 09:58:59,0.166,0.166,99.086,0.582,0.0,0.0,0.0,98304.0,0.0,13.0,1261621248.0,883695616.0,1545269248.0,29928488960.0,17971.0,29136.0
12-04 09:59:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,65536.0,0.0,17.0,1262112768.0,883695616.0,1545285632.0,29927981056.0,21988.0,33524.0
12-04 09:59:01,0.166,0.166,99.335,0.333,0.0,0.0,0.0,77824.0,0.0,18.0,1262485504.0,883695616.0,1545293824.0,29927600128.0,19739.0,28666.0
12-04 09:59:02,0.167,0.083,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,21.0,1262854144.0,883695616.0,1545306112.0,29927219200.0,22319.0,32158.0
12-04 09:59:03,0.083,0.167,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1263226880.0,883695616.0,1545314304.0,29926838272.0,19520.0,30069.0
12-04 09:59:04,0.083,0.083,99.167,0.583,0.0,0.083,0.0,102400.0,0.0,15.0,1263849472.0,883695616.0,1545326592.0,29926203392.0,20164.0,29086.0
12-04 09:59:05,0.0,0.083,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,16.0,1264087040.0,883695616.0,1545342976.0,29925949440.0,17160.0,27234.0
12-04 09:59:06,0.0,0.0,99.750,0.250,0.0,0.0,0.0,86016.0,0.0,21.0,1264459776.0,883695616.0,1545351168.0,29925568512.0,19413.0,29221.0
12-04 09:59:07,0.250,0.167,99.083,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1265725440.0,883695616.0,1545363456.0,29924290560.0,23854.0,31983.0
12-04 09:59:08,0.083,0.0,99.583,0.334,0.0,0.0,0.0,73728.0,0.0,12.0,1266225152.0,883695616.0,1545371648.0,29923782656.0,16722.0,27384.0
12-04 09:59:09,0.751,0.0,98.497,0.751,0.0,0.0,0.0,98304.0,0.0,13.0,1272307712.0,883695616.0,1545383936.0,29917687808.0,22591.0,30942.0
12-04 09:59:10,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1272803328.0,883695616.0,1545396224.0,29917179904.0,23587.0,32005.0
12-04 09:59:11,0.083,0.083,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,19.0,1273171968.0,883695616.0,1545408512.0,29916798976.0,19352.0,29780.0
12-04 09:59:12,0.0,0.083,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,20.0,1273540608.0,883695616.0,1545420800.0,29916418048.0,19128.0,29157.0
12-04 09:59:13,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,15.0,1273782272.0,883695616.0,1545433088.0,29916164096.0,19404.0,28805.0
12-04 09:59:14,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1274150912.0,883695616.0,1545445376.0,29915783168.0,21330.0,29786.0
12-04 09:59:15,0.083,0.083,99.083,0.750,0.0,0.0,0.0,106496.0,0.0,17.0,1274523648.0,883695616.0,1545453568.0,29915402240.0,17213.0,26852.0
12-04 09:59:16,0.0,0.083,99.416,0.501,0.0,0.0,0.0,90112.0,0.0,20.0,1274892288.0,883695616.0,1545465856.0,29915021312.0,19427.0,29171.0
12-04 09:59:17,0.083,0.0,99.416,0.501,0.0,0.0,0.0,114688.0,0.0,23.0,1275260928.0,883695616.0,1545478144.0,29914640384.0,19256.0,27662.0
12-04 09:59:18,0.0,0.0,99.416,0.584,0.0,0.0,0.0,86016.0,0.0,17.0,1275633664.0,883695616.0,1545486336.0,29914259456.0,20965.0,30081.0
12-04 09:59:19,0.0,0.167,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1276129280.0,883695616.0,1545498624.0,29913751552.0,18960.0,29209.0
12-04 09:59:20,0.083,0.0,99.333,0.584,0.0,0.0,0.0,81920.0,0.0,16.0,1276755968.0,883695616.0,1545506816.0,29913116672.0,17680.0,27600.0
12-04 09:59:21,0.167,0.167,98.915,0.751,0.0,0.0,0.0,110592.0,0.0,19.0,1276997632.0,883695616.0,1545519104.0,29912862720.0,25424.0,34528.0
12-04 09:59:22,0.250,0.167,97.169,2.415,0.0,0.0,0.0,397312.0,0.0,51.0,1279139840.0,883695616.0,1545535488.0,29910704128.0,147638.0,278045.0
12-04 09:59:23,0.0,0.0,99.415,0.585,0.0,0.0,0.0,180224.0,0.0,19.0,1280270336.0,883695616.0,1545674752.0,29909434368.0,24639.0,40906.0
12-04 09:59:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1280270336.0,883695616.0,1545674752.0,29909434368.0,685.0,840.0
12-04 09:59:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1280270336.0,883695616.0,1545674752.0,29909434368.0,5020.0,3228.0
12-04 09:59:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1280266240.0,883695616.0,1545678848.0,29909434368.0,3106.0,3377.0
12-04 09:59:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1280266240.0,883695616.0,1545678848.0,29909434368.0,5361.0,5098.0
12-04 09:59:28,0.083,0.083,99.250,0.583,0.0,0.0,0.0,155648.0,0.0,18.0,1280860160.0,883695616.0,1545719808.0,29908799488.0,49704.0,86004.0
12-04 09:59:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1280856064.0,883695616.0,1545723904.0,29908799488.0,4124.0,3631.0
12-04 09:59:30,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,1281216512.0,883695616.0,1545744384.0,29908418560.0,27846.0,48658.0
12-04 09:59:31,0.250,0.083,99.251,0.416,0.0,0.0,0.0,81920.0,0.0,10.0,1281593344.0,883695616.0,1545748480.0,29908037632.0,29141.0,49104.0
12-04 09:59:32,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,10.0,1282207744.0,883695616.0,1545768960.0,29907402752.0,29662.0,49424.0
12-04 09:59:33,0.083,0.083,99.083,0.751,0.0,0.0,0.0,94208.0,0.0,12.0,1282801664.0,883695616.0,1545809920.0,29906767872.0,30658.0,50424.0
12-04 09:59:34,0.167,0.0,99.499,0.334,0.0,0.0,0.0,86016.0,0.0,12.0,1283293184.0,883695616.0,1545826304.0,29906259968.0,36171.0,56620.0
12-04 09:59:35,0.083,0.083,99.417,0.416,0.0,0.0,0.0,81920.0,0.0,10.0,1283903488.0,883695616.0,1545850880.0,29905625088.0,32956.0,54369.0
12-04 09:59:36,0.083,0.0,99.584,0.250,0.0,0.083,0.0,57344.0,0.0,9.0,1284390912.0,883695616.0,1545871360.0,29905117184.0,27879.0,49478.0
12-04 09:59:37,0.0,0.0,99.665,0.335,0.0,0.0,0.0,94208.0,0.0,13.0,1285242880.0,883695616.0,1545908224.0,29904228352.0,33883.0,52859.0
12-04 09:59:38,0.0,0.083,99.500,0.416,0.0,0.0,0.0,81920.0,0.0,10.0,1285853184.0,883695616.0,1545932800.0,29903593472.0,28345.0,49194.0
12-04 09:59:39,0.167,0.083,99.500,0.250,0.0,0.0,0.0,77824.0,0.0,11.0,1286356992.0,883695616.0,1545936896.0,29903085568.0,29137.0,50229.0
12-04 09:59:40,0.0,0.083,99.583,0.334,0.0,0.0,0.0,81920.0,0.0,10.0,1286574080.0,883695616.0,1545973760.0,29902831616.0,28207.0,49726.0
12-04 09:59:41,0.166,0.083,99.085,0.582,0.0,0.083,0.0,102400.0,0.0,11.0,1287061504.0,883695616.0,1545994240.0,29902323712.0,34847.0,52653.0
12-04 09:59:42,0.333,0.083,99.250,0.333,0.0,0.0,0.0,81920.0,0.0,10.0,1288704000.0,883695616.0,1546002432.0,29900673024.0,28734.0,50129.0
12-04 09:59:43,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,13.0,1289314304.0,883695616.0,1546027008.0,29900038144.0,33152.0,53895.0
12-04 09:59:44,0.083,0.0,99.499,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,1290174464.0,883695616.0,1546055680.0,29899149312.0,30581.0,52616.0
12-04 09:59:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,9.0,1290534912.0,883695616.0,1546076160.0,29898768384.0,27881.0,48897.0
12-04 09:59:46,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1291264000.0,883695616.0,1546108928.0,29898006528.0,29128.0,49573.0
12-04 09:59:47,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1291747328.0,883695616.0,1546133504.0,29897498624.0,28175.0,49523.0
12-04 09:59:48,0.083,0.083,99.417,0.333,0.0,0.083,0.0,90112.0,0.0,11.0,1292361728.0,883695616.0,1546153984.0,29896863744.0,32178.0,52020.0
12-04 09:59:49,0.083,0.083,99.583,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,1292988416.0,883695616.0,1546162176.0,29896228864.0,30233.0,51751.0
12-04 09:59:50,0.0,0.0,99.666,0.334,0.0,0.0,0.0,102400.0,0.0,16.0,1293586432.0,883695616.0,1546199040.0,29895593984.0,31599.0,51724.0
12-04 09:59:51,0.0,0.167,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1294086144.0,883695616.0,1546207232.0,29895086080.0,33521.0,51883.0
12-04 09:59:52,0.333,0.083,99.251,0.333,0.0,0.0,0.0,86016.0,0.0,12.0,1294696448.0,883695616.0,1546231808.0,29894451200.0,28130.0,50471.0
12-04 09:59:53,0.0,0.167,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1295310848.0,883695616.0,1546252288.0,29893816320.0,28678.0,50155.0
12-04 09:59:54,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1295798272.0,883695616.0,1546272768.0,29893308416.0,28887.0,49340.0
12-04 09:59:55,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,1296285696.0,883695616.0,1546293248.0,29892800512.0,26850.0,48517.0
12-04 09:59:56,0.250,0.083,99.334,0.333,0.0,0.0,0.0,81920.0,0.0,10.0,1297027072.0,883695616.0,1546313728.0,29892038656.0,32833.0,52637.0
12-04 09:59:57,0.0,0.083,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1297641472.0,883695616.0,1546334208.0,29891403776.0,32002.0,51469.0
12-04 09:59:58,0.0,0.0,99.582,0.418,0.0,0.0,0.0,163840.0,0.0,11.0,1297997824.0,883695616.0,1546358784.0,29891022848.0,32679.0,51338.0
12-04 09:59:59,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1298608128.0,883695616.0,1546383360.0,29890387968.0,29698.0,51739.0
12-04 10:00:00,0.333,0.167,99.167,0.333,0.0,0.0,0.0,86016.0,0.0,12.0,1299210240.0,883695616.0,1546416128.0,29889753088.0,30329.0,50846.0
12-04 10:00:01,0.083,0.0,99.500,0.417,0.0,0.0,0.0,110592.0,0.0,13.0,1299963904.0,883695616.0,1546424320.0,29888991232.0,28277.0,50405.0
12-04 10:00:02,0.0,0.083,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1300574208.0,883695616.0,1546448896.0,29888356352.0,29010.0,49532.0
12-04 10:00:03,0.083,0.083,99.334,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1301569536.0,883695616.0,1546469376.0,29887340544.0,27440.0,49283.0
12-04 10:00:04,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,17.0,1301803008.0,883695616.0,1546489856.0,29887086592.0,32438.0,51497.0
12-04 10:00:05,0.585,0.084,98.662,0.669,0.0,0.0,0.0,106496.0,0.0,13.0,1302286336.0,883695616.0,1546514432.0,29886578688.0,35211.0,53543.0
12-04 10:00:06,0.083,0.083,99.083,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,1302958080.0,883695616.0,1546539008.0,29885882368.0,30224.0,50096.0
12-04 10:00:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,57344.0,0.0,9.0,1303695360.0,883695616.0,1546563584.0,29885120512.0,32796.0,53671.0
12-04 10:00:08,0.167,0.0,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1304186880.0,883695616.0,1546579968.0,29884612608.0,30339.0,52044.0
12-04 10:00:09,0.0,0.167,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,1304797184.0,883695616.0,1546604544.0,29883977728.0,29555.0,49899.0
12-04 10:00:10,0.167,0.0,99.251,0.583,0.0,0.0,0.0,81920.0,0.0,10.0,1305284608.0,883695616.0,1546625024.0,29883469824.0,28868.0,49576.0
12-04 10:00:11,0.083,0.167,99.332,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,1306025984.0,883695616.0,1546645504.0,29882707968.0,33566.0,51841.0
12-04 10:00:12,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1306636288.0,883695616.0,1546670080.0,29882073088.0,30993.0,52404.0
12-04 10:00:13,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1307119616.0,883695616.0,1546694656.0,29881565184.0,29798.0,49605.0
12-04 10:00:14,0.0,0.083,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,12.0,1307602944.0,883695616.0,1546719232.0,29881057280.0,31102.0,50262.0
12-04 10:00:15,0.167,0.083,99.250,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1308213248.0,883695616.0,1546743808.0,29880422400.0,30679.0,52266.0
12-04 10:00:16,0.083,0.083,99.084,0.749,0.0,0.0,0.0,102400.0,0.0,11.0,1308700672.0,883695616.0,1546764288.0,29879914496.0,28461.0,49643.0
12-04 10:00:17,0.250,0.083,98.834,0.833,0.0,0.0,0.0,122880.0,0.0,15.0,1309188096.0,883695616.0,1546784768.0,29879406592.0,30015.0,52361.0
12-04 10:00:18,0.0,0.167,99.417,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1309929472.0,883695616.0,1546805248.0,29878644736.0,31287.0,51689.0
12-04 10:00:19,0.0,0.167,99.251,0.500,0.0,0.083,0.0,86016.0,0.0,12.0,1310920704.0,883695616.0,1546829824.0,29877628928.0,30097.0,50470.0
12-04 10:00:20,0.083,0.0,99.416,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1311277056.0,883695616.0,1546854400.0,29877248000.0,31310.0,51723.0
12-04 10:00:21,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1311764480.0,883695616.0,1546874880.0,29876740096.0,31487.0,50834.0
12-04 10:00:22,0.0,0.084,99.165,0.752,0.0,0.0,0.0,126976.0,0.0,17.0,1312501760.0,883695616.0,1546899456.0,29875978240.0,31100.0,51471.0
12-04 10:00:23,0.0,0.167,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,17.0,1312985088.0,883695616.0,1546924032.0,29875470336.0,30550.0,51115.0
12-04 10:00:24,0.167,0.083,99.167,0.583,0.0,0.0,0.0,81920.0,0.0,10.0,1313476608.0,883695616.0,1546940416.0,29874962432.0,30805.0,52228.0
12-04 10:00:25,0.0,0.0,99.498,0.502,0.0,0.0,0.0,81920.0,0.0,10.0,1314091008.0,883695616.0,1546960896.0,29874327552.0,30694.0,51061.0
12-04 10:00:26,0.166,0.166,99.085,0.582,0.0,0.0,0.0,81920.0,0.0,10.0,1314574336.0,883695616.0,1546985472.0,29873819648.0,27998.0,48976.0
12-04 10:00:27,0.0,0.0,99.499,0.501,0.0,0.0,0.0,110592.0,0.0,18.0,1315188736.0,883695616.0,1547005952.0,29873184768.0,31186.0,51365.0
12-04 10:00:28,0.084,0.084,98.329,1.504,0.0,0.0,0.0,868352.0,0.0,44.0,1327243264.0,883695616.0,1547476992.0,29860659200.0,1100378.0,2163162.0
12-04 10:00:29,0.500,0.167,98.250,1.083,0.0,0.0,0.0,962560.0,0.0,27.0,1337815040.0,883695616.0,1548505088.0,29849059328.0,488423.0,956715.0
12-04 10:00:30,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1337810944.0,883695616.0,1548509184.0,29849059328.0,8153.0,5077.0
12-04 10:00:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1337810944.0,883695616.0,1548509184.0,29849059328.0,1006.0,1153.0
12-04 10:00:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1337806848.0,883695616.0,1548513280.0,29849059328.0,5293.0,5971.0
12-04 10:00:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1337806848.0,883695616.0,1548513280.0,29849059328.0,3239.0,2368.0
12-04 10:00:34,0.0,0.0,99.498,0.502,0.0,0.0,0.0,172032.0,0.0,13.0,1338400768.0,883695616.0,1548554240.0,29848424448.0,44725.0,82691.0
12-04 10:00:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1338400768.0,883695616.0,1548554240.0,29848424448.0,3704.0,2554.0
12-04 10:00:36,0.083,0.250,99.251,0.416,0.0,0.0,0.0,98304.0,0.0,16.0,1339260928.0,883695616.0,1548582912.0,29847535616.0,36039.0,58270.0
12-04 10:00:37,0.0,0.0,99.583,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1339621376.0,883695616.0,1548603392.0,29847154688.0,31355.0,55301.0
12-04 10:00:38,0.251,0.084,99.247,0.418,0.0,0.0,0.0,118784.0,0.0,13.0,1341624320.0,883695616.0,1548632064.0,29845123072.0,37519.0,59438.0
12-04 10:00:39,0.083,0.166,99.334,0.416,0.0,0.0,0.0,114688.0,0.0,19.0,1342488576.0,883695616.0,1548656640.0,29844234240.0,33960.0,58247.0
12-04 10:00:40,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1343217664.0,883695616.0,1548681216.0,29843480576.0,33146.0,56726.0
12-04 10:00:41,0.083,0.083,99.417,0.416,0.0,0.0,0.0,90112.0,0.0,12.0,1343827968.0,883695616.0,1548705792.0,29842845696.0,31398.0,55551.0
12-04 10:00:42,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,14.0,1344073728.0,883695616.0,1548713984.0,29842591744.0,31399.0,55622.0
12-04 10:00:43,0.167,0.083,99.417,0.333,0.0,0.0,0.0,98304.0,0.0,12.0,1344794624.0,883695616.0,1548754944.0,29841829888.0,31139.0,54928.0
12-04 10:00:44,0.0,0.083,99.500,0.417,0.0,0.0,0.0,110592.0,0.0,13.0,1345298432.0,883695616.0,1548759040.0,29841321984.0,30881.0,54631.0
12-04 10:00:45,0.0,0.0,99.582,0.418,0.0,0.0,0.0,94208.0,0.0,16.0,1346138112.0,883695616.0,1548808192.0,29840433152.0,41326.0,63779.0
12-04 10:00:46,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1346732032.0,883695616.0,1548849152.0,29839798272.0,36016.0,58309.0
12-04 10:00:47,0.0,0.0,99.582,0.418,0.0,0.0,0.0,114688.0,0.0,15.0,1347477504.0,883695616.0,1548865536.0,29839036416.0,34447.0,58294.0
12-04 10:00:48,0.0,0.083,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1347952640.0,883695616.0,1548898304.0,29838528512.0,34640.0,58751.0
12-04 10:00:49,0.083,0.083,99.417,0.416,0.0,0.0,0.0,114688.0,0.0,16.0,1348202496.0,883695616.0,1548902400.0,29838274560.0,29466.0,53287.0
12-04 10:00:50,0.0,0.0,99.583,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1348808704.0,883695616.0,1548931072.0,29837639680.0,30292.0,54411.0
12-04 10:00:51,0.167,0.083,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,10.0,1349402624.0,883695616.0,1548972032.0,29837004800.0,31019.0,54952.0
12-04 10:00:52,0.083,0.0,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1350164480.0,883695616.0,1548972032.0,29836242944.0,35926.0,58338.0
12-04 10:00:53,0.0,0.083,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,12.0,1350512640.0,883695616.0,1549004800.0,29835862016.0,35652.0,57676.0
12-04 10:00:54,0.083,0.0,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,11.0,1351360512.0,883695616.0,1549045760.0,29834973184.0,34368.0,58167.0
12-04 10:00:55,0.083,0.167,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1351475200.0,883695616.0,1549058048.0,29834846208.0,34610.0,58210.0
12-04 10:00:56,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1351815168.0,883695616.0,1549099008.0,29834465280.0,33658.0,57389.0
12-04 10:00:57,0.083,0.167,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1352065024.0,883695616.0,1549103104.0,29834211328.0,32382.0,57925.0
12-04 10:00:58,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,15.0,1352417280.0,883695616.0,1549131776.0,29833830400.0,31713.0,56029.0
12-04 10:00:59,0.167,0.0,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1352761344.0,883695616.0,1549168640.0,29833449472.0,33312.0,55506.0
12-04 10:01:00,0.0,0.083,99.083,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1353117696.0,883695616.0,1549193216.0,29833068544.0,35011.0,59180.0
12-04 10:01:01,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1353617408.0,883695616.0,1549201408.0,29832560640.0,35254.0,58816.0
12-04 10:01:02,0.083,0.0,99.333,0.500,0.0,0.083,0.0,90112.0,0.0,14.0,1354092544.0,883695616.0,1549234176.0,29832052736.0,34397.0,58900.0
12-04 10:01:03,0.083,0.083,99.251,0.582,0.0,0.0,0.0,86016.0,0.0,10.0,1354674176.0,883695616.0,1549271040.0,29831434240.0,30573.0,54260.0
12-04 10:01:04,0.084,0.0,99.499,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,1355173888.0,883695616.0,1549279232.0,29830926336.0,34036.0,58762.0
12-04 10:01:05,0.167,0.167,99.417,0.250,0.0,0.0,0.0,69632.0,0.0,13.0,1355657216.0,883695616.0,1549303808.0,29830418432.0,36337.0,59991.0
12-04 10:01:06,0.083,0.083,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1356378112.0,883695616.0,1549344768.0,29829656576.0,32233.0,54855.0
12-04 10:01:07,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1356750848.0,883695616.0,1549352960.0,29829275648.0,34868.0,58952.0
12-04 10:01:08,0.083,0.083,99.166,0.667,0.0,0.0,0.0,86016.0,0.0,12.0,1357357056.0,883695616.0,1549381632.0,29828640768.0,34753.0,55896.0
12-04 10:01:09,0.167,0.083,99.250,0.500,0.0,0.0,0.0,180224.0,0.0,15.0,1357713408.0,883695616.0,1549406208.0,29828259840.0,38288.0,59699.0
12-04 10:01:10,0.167,0.167,99.417,0.250,0.0,0.0,0.0,65536.0,0.0,11.0,1358196736.0,883695616.0,1549430784.0,29827751936.0,31124.0,55804.0
12-04 10:01:11,0.250,0.0,99.249,0.501,0.0,0.0,0.0,114688.0,0.0,11.0,1358721024.0,883695616.0,1549475840.0,29827182592.0,36649.0,60995.0
12-04 10:01:12,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1359097856.0,883695616.0,1549479936.0,29826801664.0,31227.0,53976.0
12-04 10:01:13,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1359450112.0,883695616.0,1549508608.0,29826420736.0,34175.0,57295.0
12-04 10:01:14,0.999,0.083,98.335,0.583,0.0,0.0,0.0,122880.0,0.0,14.0,1362964480.0,883695616.0,1549549568.0,29822865408.0,30833.0,56357.0
12-04 10:01:15,0.0,0.084,99.499,0.418,0.0,0.0,0.0,94208.0,0.0,14.0,1363337216.0,883695616.0,1549557760.0,29822484480.0,34986.0,58486.0
12-04 10:01:16,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1363689472.0,883695616.0,1549586432.0,29822103552.0,34533.0,56619.0
12-04 10:01:17,0.083,0.083,99.0,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1364287488.0,883695616.0,1549623296.0,29821468672.0,34368.0,55258.0
12-04 10:01:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1365049344.0,883695616.0,1549639680.0,29820690432.0,37437.0,60227.0
12-04 10:01:19,0.166,0.166,98.918,0.749,0.0,0.0,0.0,106496.0,0.0,11.0,1365520384.0,883695616.0,1549676544.0,29820182528.0,29296.0,52735.0
12-04 10:01:20,0.0,0.083,99.083,0.834,0.0,0.0,0.0,114688.0,0.0,15.0,1365766144.0,883695616.0,1549684736.0,29819928576.0,32721.0,57674.0
12-04 10:01:21,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1366118400.0,883695616.0,1549713408.0,29819547648.0,29496.0,52543.0
12-04 10:01:22,0.083,0.0,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1366478848.0,883695616.0,1549733888.0,29819166720.0,31852.0,52819.0
12-04 10:01:23,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,1366695936.0,883695616.0,1549770752.0,29818912768.0,34545.0,61352.0
12-04 10:01:24,0.083,0.083,99.001,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1366798336.0,883695616.0,1549795328.0,29818785792.0,34632.0,57068.0
12-04 10:01:25,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1366908928.0,883695616.0,1549811712.0,29818658816.0,33272.0,55861.0
12-04 10:01:26,0.0,0.0,99.416,0.501,0.0,0.083,0.0,86016.0,0.0,10.0,1367126016.0,883695616.0,1549848576.0,29818404864.0,36921.0,58868.0
12-04 10:01:27,0.167,0.083,99.333,0.417,0.0,0.0,0.0,126976.0,0.0,17.0,1367113728.0,883695616.0,1549860864.0,29818404864.0,31939.0,56045.0
12-04 10:01:28,0.083,0.083,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1367085056.0,883695616.0,1549889536.0,29818404864.0,33059.0,56669.0
12-04 10:01:29,0.167,0.0,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1367175168.0,883695616.0,1549926400.0,29818277888.0,34292.0,58233.0
12-04 10:01:30,0.083,0.083,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,1367162880.0,883695616.0,1549938688.0,29818277888.0,31659.0,56531.0
12-04 10:01:31,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1367138304.0,883695616.0,1549963264.0,29818277888.0,34263.0,57407.0
12-04 10:01:32,0.167,0.083,99.251,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1367228416.0,883695616.0,1550000128.0,29818150912.0,34036.0,55808.0
12-04 10:01:33,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,15.0,1367465984.0,883695616.0,1550016512.0,29817896960.0,34768.0,56676.0
12-04 10:01:34,0.084,0.167,97.744,1.921,0.0,0.084,0.0,1560576.0,0.0,61.0,1370202112.0,883695616.0,1551003648.0,29814173696.0,1361527.0,2675535.0
12-04 10:01:35,0.167,0.167,98.917,0.750,0.0,0.0,0.0,696320.0,0.0,27.0,1370062848.0,883695616.0,1551863808.0,29813452800.0,601718.0,1183962.0
12-04 10:01:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1370058752.0,883695616.0,1551867904.0,29813452800.0,3675.0,4146.0
12-04 10:01:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1370046464.0,883695616.0,1551880192.0,29813452800.0,7338.0,7317.0
12-04 10:01:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1370042368.0,883695616.0,1551884288.0,29813452800.0,5332.0,4312.0
12-04 10:01:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1370042368.0,883695616.0,1551884288.0,29813452800.0,1247.0,1460.0
12-04 10:01:40,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,13.0,1370038272.0,883695616.0,1551888384.0,29813452800.0,51582.0,86546.0
12-04 10:01:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1370001408.0,883695616.0,1551925248.0,29813452800.0,4043.0,2574.0
12-04 10:01:42,0.0,0.083,99.250,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,1370001408.0,883695616.0,1551925248.0,29813452800.0,35868.0,62844.0
12-04 10:01:43,0.083,0.083,99.499,0.334,0.0,0.0,0.0,114688.0,0.0,13.0,1369968640.0,883695616.0,1551958016.0,29813452800.0,37702.0,66054.0
12-04 10:01:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,94208.0,0.0,14.0,1369944064.0,883695616.0,1551982592.0,29813452800.0,36158.0,63337.0
12-04 10:01:45,0.083,0.0,99.333,0.583,0.0,0.0,0.0,110592.0,0.0,11.0,1370042368.0,883695616.0,1552011264.0,29813325824.0,35181.0,62810.0
12-04 10:01:46,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,1370140672.0,883695616.0,1552039936.0,29813198848.0,38256.0,64472.0
12-04 10:01:47,0.083,0.0,99.583,0.334,0.0,0.0,0.0,90112.0,0.0,12.0,1370112000.0,883695616.0,1552068608.0,29813198848.0,40570.0,68175.0
12-04 10:01:48,0.0,0.083,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,13.0,1370083328.0,883695616.0,1552097280.0,29813198848.0,40125.0,66400.0
12-04 10:01:49,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,15.0,1370054656.0,883695616.0,1552125952.0,29813198848.0,39137.0,66841.0
12-04 10:01:50,2.417,0.167,97.167,0.250,0.0,0.0,0.0,73728.0,0.0,13.0,1379930112.0,883695616.0,1552154624.0,29803294720.0,37810.0,64953.0
12-04 10:01:51,8.659,0.083,90.591,0.666,0.0,0.0,0.0,110592.0,0.0,11.0,1387397120.0,883695616.0,1552179200.0,29795803136.0,34276.0,62094.0
12-04 10:01:52,0.500,0.083,98.833,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,1382289408.0,883695616.0,1552207872.0,29800882176.0,37272.0,64741.0
12-04 10:01:53,0.0,0.083,99.165,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1382514688.0,883695616.0,1552236544.0,29800628224.0,37482.0,66153.0
12-04 10:01:54,0.0,0.083,99.666,0.250,0.0,0.0,0.0,81920.0,0.0,13.0,1382486016.0,883695616.0,1552265216.0,29800628224.0,38741.0,65840.0
12-04 10:01:55,0.167,0.167,99.001,0.666,0.0,0.0,0.0,110592.0,0.0,11.0,1382457344.0,883695616.0,1552293888.0,29800628224.0,38785.0,66450.0
12-04 10:01:56,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1382682624.0,883695616.0,1552322560.0,29800374272.0,38920.0,64058.0
12-04 10:01:57,0.167,0.083,99.333,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1382764544.0,883695616.0,1552367616.0,29800247296.0,44564.0,73455.0
12-04 10:01:58,0.083,0.250,99.167,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1385529344.0,883695616.0,1552396288.0,29797453824.0,40670.0,68517.0
12-04 10:01:59,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,12.0,1385631744.0,883695616.0,1552420864.0,29797326848.0,32860.0,59415.0
12-04 10:02:00,0.083,0.083,98.999,0.834,0.0,0.0,0.0,110592.0,0.0,11.0,1385603072.0,883695616.0,1552449536.0,29797326848.0,37102.0,64484.0
12-04 10:02:01,0.083,0.0,99.333,0.500,0.0,0.083,0.0,94208.0,0.0,14.0,1385701376.0,883695616.0,1552478208.0,29797199872.0,36521.0,64900.0
12-04 10:02:02,0.0,0.167,99.001,0.833,0.0,0.0,0.0,110592.0,0.0,11.0,1385676800.0,883695616.0,1552502784.0,29797199872.0,40531.0,68524.0
12-04 10:02:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,65536.0,0.0,9.0,1385644032.0,883695616.0,1552535552.0,29797199872.0,37400.0,63273.0
12-04 10:02:04,0.0,0.084,99.415,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,1385619456.0,883695616.0,1552560128.0,29797199872.0,39216.0,64106.0
12-04 10:02:05,0.667,0.083,98.415,0.834,0.0,0.0,0.0,122880.0,0.0,13.0,1385590784.0,883695616.0,1552588800.0,29797199872.0,41595.0,69767.0
12-04 10:02:06,0.167,0.167,99.167,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1385684992.0,883695616.0,1552621568.0,29797072896.0,40084.0,67335.0
12-04 10:02:07,0.0,0.083,99.416,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,1385660416.0,883695616.0,1552646144.0,29797072896.0,37537.0,64135.0
12-04 10:02:08,0.0,0.083,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,12.0,1385635840.0,883695616.0,1552670720.0,29797072896.0,35325.0,63027.0
12-04 10:02:09,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,1385603072.0,883695616.0,1552703488.0,29797072896.0,40562.0,66829.0
12-04 10:02:10,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1385705472.0,883695616.0,1552728064.0,29796945920.0,38895.0,64338.0
12-04 10:02:11,0.083,0.167,99.167,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1385676800.0,883695616.0,1552756736.0,29796945920.0,41247.0,69143.0
12-04 10:02:12,0.083,0.083,99.584,0.250,0.0,0.0,0.0,65536.0,0.0,9.0,1385648128.0,883695616.0,1552785408.0,29796945920.0,37987.0,64509.0
12-04 10:02:13,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1385619456.0,883695616.0,1552814080.0,29796945920.0,39675.0,66525.0
12-04 10:02:14,0.167,0.0,99.333,0.500,0.0,0.0,0.0,196608.0,0.0,14.0,1385586688.0,883695616.0,1552846848.0,29796945920.0,36453.0,62816.0
12-04 10:02:15,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,1385558016.0,883695616.0,1552875520.0,29796945920.0,37649.0,64727.0
12-04 10:02:16,0.167,0.083,99.500,0.250,0.0,0.0,0.0,106496.0,0.0,16.0,1385660416.0,883695616.0,1552900096.0,29796818944.0,35143.0,61554.0
12-04 10:02:17,0.167,0.167,98.918,0.749,0.0,0.0,0.0,114688.0,0.0,13.0,1385631744.0,883695616.0,1552928768.0,29796818944.0,41134.0,67127.0
12-04 10:02:18,0.0,0.167,99.500,0.333,0.0,0.0,0.0,94208.0,0.0,14.0,1385730048.0,883695616.0,1552957440.0,29796691968.0,39150.0,68004.0
12-04 10:02:19,0.0,0.0,99.749,0.251,0.0,0.0,0.0,73728.0,0.0,13.0,1385701376.0,883695616.0,1552986112.0,29796691968.0,38779.0,64179.0
12-04 10:02:20,0.083,0.083,99.0,0.833,0.0,0.0,0.0,110592.0,0.0,11.0,1385672704.0,883695616.0,1553014784.0,29796691968.0,40164.0,68869.0
12-04 10:02:21,0.0,0.0,99.499,0.501,0.0,0.0,0.0,114688.0,0.0,16.0,1385771008.0,883695616.0,1553043456.0,29796564992.0,36039.0,62114.0
12-04 10:02:22,0.0,0.083,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,9.0,1385746432.0,883695616.0,1553068032.0,29796564992.0,35593.0,63366.0
12-04 10:02:23,0.083,0.0,99.249,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,1385717760.0,883695616.0,1553096704.0,29796564992.0,34846.0,61767.0
12-04 10:02:24,0.0,0.167,99.583,0.250,0.0,0.0,0.0,65536.0,0.0,9.0,1385689088.0,883695616.0,1553125376.0,29796564992.0,41797.0,68638.0
12-04 10:02:25,0.0,0.0,99.666,0.334,0.0,0.0,0.0,94208.0,0.0,14.0,1385787392.0,883695616.0,1553154048.0,29796438016.0,36485.0,63156.0
12-04 10:02:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,73728.0,0.0,13.0,1385762816.0,883695616.0,1553178624.0,29796438016.0,40132.0,66285.0
12-04 10:02:27,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1385861120.0,883695616.0,1553207296.0,29796311040.0,38389.0,64990.0
12-04 10:02:28,0.249,0.166,99.418,0.166,0.0,0.0,0.0,73728.0,0.0,13.0,1385828352.0,883695616.0,1553240064.0,29796311040.0,37339.0,66219.0
12-04 10:02:29,0.167,0.083,99.167,0.583,0.0,0.0,0.0,131072.0,0.0,17.0,1386057728.0,883695616.0,1553264640.0,29796057088.0,39409.0,68122.0
12-04 10:02:30,0.083,0.083,99.500,0.334,0.0,0.0,0.0,94208.0,0.0,14.0,1386090496.0,883695616.0,1553293312.0,29795995648.0,36496.0,64313.0
12-04 10:02:31,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,1386299392.0,883695616.0,1553321984.0,29795758080.0,35804.0,62860.0
12-04 10:02:32,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,12.0,1386606592.0,883695616.0,1553346560.0,29795426304.0,40426.0,66305.0
12-04 10:02:33,0.083,0.083,99.250,0.583,0.0,0.0,0.0,118784.0,0.0,13.0,1386577920.0,883695616.0,1553375232.0,29795426304.0,41612.0,68387.0
12-04 10:02:34,0.083,0.083,99.666,0.167,0.0,0.0,0.0,65536.0,0.0,9.0,1386549248.0,883695616.0,1553403904.0,29795426304.0,36987.0,63472.0
12-04 10:02:35,0.083,0.083,99.250,0.583,0.0,0.0,0.0,110592.0,0.0,11.0,1386647552.0,883695616.0,1553432576.0,29795299328.0,38895.0,65700.0
12-04 10:02:36,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1386745856.0,883695616.0,1553461248.0,29795172352.0,39426.0,66223.0
12-04 10:02:37,0.167,0.0,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1386684416.0,883695616.0,1553489920.0,29795205120.0,34373.0,62070.0
12-04 10:02:38,0.0,0.0,99.333,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,1386643456.0,883695616.0,1553514496.0,29795221504.0,36786.0,64355.0
12-04 10:02:39,0.0,0.0,99.666,0.334,0.0,0.0,0.0,94208.0,0.0,14.0,1386614784.0,883695616.0,1553543168.0,29795221504.0,38645.0,66634.0
12-04 10:02:40,0.083,0.083,99.166,0.667,0.0,0.0,0.0,131072.0,0.0,21.0,1386586112.0,883695616.0,1553571840.0,29795221504.0,45209.0,75533.0
12-04 10:02:41,0.417,0.334,95.246,4.003,0.0,0.0,0.0,2736128.0,0.0,106.0,1400397824.0,883695616.0,1555759104.0,29779222528.0,2314880.0,4561284.0
12-04 10:02:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,6.0,1401380864.0,883695616.0,1555775488.0,29778223104.0,5577.0,4428.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1401380864.0,883695616.0,1555775488.0,29778223104.0,331.0,612.0
12-04 10:02:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1401380864.0,883695616.0,1555775488.0,29778223104.0,4506.0,3744.0
12-04 10:02:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1401372672.0,883695616.0,1555783680.0,29778223104.0,4042.0,2760.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1401372672.0,883695616.0,1555783680.0,29778223104.0,2679.0,1920.0
12-04 10:02:47,0.0,0.083,99.083,0.833,0.0,0.0,0.0,126976.0,0.0,15.0,1401335808.0,883695616.0,1555820544.0,29778223104.0,44609.0,84232.0
12-04 10:02:48,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1401331712.0,883695616.0,1555824640.0,29778223104.0,6511.0,5561.0
12-04 10:02:49,0.167,0.083,99.166,0.584,0.0,0.0,0.0,180224.0,0.0,15.0,1401303040.0,883695616.0,1555853312.0,29778223104.0,43769.0,72877.0
12-04 10:02:50,0.083,0.083,99.250,0.583,0.0,0.0,0.0,86016.0,0.0,8.0,1401397248.0,883695616.0,1555886080.0,29778096128.0,40148.0,70138.0
12-04 10:02:51,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1401364480.0,883695616.0,1555918848.0,29778096128.0,40106.0,70209.0
12-04 10:02:52,0.083,0.166,99.168,0.582,0.0,0.0,0.0,90112.0,0.0,10.0,1401335808.0,883695616.0,1555947520.0,29778096128.0,38733.0,69137.0
12-04 10:02:53,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,1401307136.0,883695616.0,1555976192.0,29778096128.0,44060.0,72813.0
12-04 10:02:54,0.083,0.0,99.416,0.501,0.0,0.0,0.0,131072.0,0.0,17.0,1401274368.0,883695616.0,1556008960.0,29778096128.0,40721.0,70711.0
12-04 10:02:55,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1401245696.0,883695616.0,1556037632.0,29778096128.0,39976.0,71357.0
12-04 10:02:56,0.250,0.083,99.085,0.582,0.0,0.0,0.0,90112.0,0.0,10.0,1401339904.0,883695616.0,1556070400.0,29777969152.0,42935.0,72293.0
12-04 10:02:57,0.083,0.0,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1401307136.0,883695616.0,1556103168.0,29777969152.0,40553.0,71080.0
12-04 10:02:58,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1401278464.0,883695616.0,1556131840.0,29777969152.0,39361.0,70203.0
12-04 10:02:59,0.083,0.0,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1401249792.0,883695616.0,1556160512.0,29777969152.0,40369.0,70251.0
12-04 10:03:00,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1401221120.0,883695616.0,1556189184.0,29777969152.0,42059.0,71661.0
12-04 10:03:01,0.083,0.167,99.0,0.750,0.0,0.0,0.0,114688.0,0.0,11.0,1401311232.0,883695616.0,1556226048.0,29777842176.0,39319.0,70100.0
12-04 10:03:02,0.0,0.0,99.249,0.751,0.0,0.0,0.0,118784.0,0.0,15.0,1401282560.0,883695616.0,1556254720.0,29777842176.0,42504.0,72828.0
12-04 10:03:03,0.250,0.0,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,15.0,1401376768.0,883695616.0,1556287488.0,29777715200.0,43033.0,72129.0
12-04 10:03:04,0.084,0.0,99.165,0.752,0.0,0.0,0.0,131072.0,0.0,17.0,1401344000.0,883695616.0,1556320256.0,29777715200.0,44661.0,75268.0
12-04 10:03:05,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1401315328.0,883695616.0,1556348928.0,29777715200.0,41422.0,71849.0
12-04 10:03:06,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1401282560.0,883695616.0,1556381696.0,29777715200.0,40260.0,71218.0
12-04 10:03:07,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1401253888.0,883695616.0,1556410368.0,29777715200.0,39032.0,70564.0
12-04 10:03:08,0.083,0.083,99.082,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1401221120.0,883695616.0,1556443136.0,29777715200.0,44720.0,72813.0
12-04 10:03:09,0.083,0.0,99.165,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1401188352.0,883695616.0,1556475904.0,29777715200.0,41438.0,73742.0
12-04 10:03:10,0.083,0.083,99.0,0.833,0.0,0.0,0.0,126976.0,0.0,15.0,1401159680.0,883695616.0,1556504576.0,29777715200.0,42103.0,71172.0
12-04 10:03:11,0.083,0.249,99.169,0.499,0.0,0.0,0.0,94208.0,0.0,12.0,1401253888.0,883695616.0,1556537344.0,29777588224.0,44485.0,74247.0
12-04 10:03:12,0.0,0.084,99.332,0.501,0.0,0.084,0.0,94208.0,0.0,12.0,1401348096.0,883695616.0,1556570112.0,29777461248.0,44876.0,74709.0
12-04 10:03:13,0.167,0.0,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1401315328.0,883695616.0,1556602880.0,29777461248.0,41973.0,71422.0
12-04 10:03:14,0.0,0.083,99.334,0.583,0.0,0.0,0.0,110592.0,0.0,11.0,1401286656.0,883695616.0,1556631552.0,29777461248.0,37132.0,67827.0
12-04 10:03:15,0.083,0.0,99.165,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1401249792.0,883695616.0,1556668416.0,29777461248.0,39366.0,70083.0
12-04 10:03:16,0.249,0.249,99.086,0.415,0.0,0.0,0.0,114688.0,0.0,16.0,1401225216.0,883695616.0,1556692992.0,29777461248.0,40008.0,68287.0
12-04 10:03:17,0.0,0.0,99.498,0.502,0.0,0.0,0.0,90112.0,0.0,10.0,1401319424.0,883695616.0,1556725760.0,29777334272.0,37184.0,67793.0
12-04 10:03:18,0.0,0.083,99.334,0.583,0.0,0.0,0.0,98304.0,0.0,11.0,1401286656.0,883695616.0,1556758528.0,29777334272.0,42769.0,72282.0
12-04 10:03:19,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,11.0,1401257984.0,883695616.0,1556787200.0,29777334272.0,41491.0,70400.0
12-04 10:03:20,0.083,0.083,99.416,0.334,0.0,0.083,0.0,94208.0,0.0,12.0,1401339904.0,883695616.0,1556832256.0,29777207296.0,47992.0,77963.0
12-04 10:03:21,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,12.0,1401311232.0,883695616.0,1556860928.0,29777207296.0,39449.0,68857.0
12-04 10:03:22,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1401278464.0,883695616.0,1556893696.0,29777207296.0,38884.0,68512.0
12-04 10:03:23,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,1401376768.0,883695616.0,1556922368.0,29777080320.0,39421.0,70339.0
12-04 10:03:24,0.167,0.167,99.251,0.416,0.0,0.0,0.0,172032.0,0.0,11.0,1401348096.0,883695616.0,1556951040.0,29777080320.0,38999.0,66752.0
12-04 10:03:25,0.0,0.167,99.250,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1401311232.0,883695616.0,1556987904.0,29777080320.0,44020.0,75993.0
12-04 10:03:26,0.167,0.083,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1401282560.0,883695616.0,1557016576.0,29777080320.0,40571.0,70084.0
12-04 10:03:27,0.0,0.083,99.500,0.417,0.0,0.0,0.0,118784.0,0.0,13.0,1401380864.0,883695616.0,1557045248.0,29776953344.0,38161.0,67803.0
12-04 10:03:28,0.0,0.0,99.415,0.585,0.0,0.0,0.0,114688.0,0.0,11.0,1401348096.0,883695616.0,1557078016.0,29776953344.0,41008.0,72004.0
12-04 10:03:29,0.083,0.167,99.334,0.416,0.0,0.0,0.0,98304.0,0.0,16.0,1401446400.0,883695616.0,1557106688.0,29776826368.0,42106.0,68411.0
12-04 10:03:30,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,1401540608.0,883695616.0,1557139456.0,29776699392.0,41124.0,71254.0
12-04 10:03:31,0.083,0.083,99.417,0.416,0.0,0.0,0.0,90112.0,0.0,10.0,1401638912.0,883695616.0,1557168128.0,29776572416.0,39668.0,70376.0
12-04 10:03:32,0.0,0.083,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,12.0,1401737216.0,883695616.0,1557196800.0,29776445440.0,39601.0,68490.0
12-04 10:03:33,0.083,0.083,99.250,0.583,0.0,0.0,0.0,110592.0,0.0,11.0,1401704448.0,883695616.0,1557229568.0,29776445440.0,41928.0,71535.0
12-04 10:03:34,0.083,0.083,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,1401671680.0,883695616.0,1557262336.0,29776445440.0,41367.0,70079.0
12-04 10:03:35,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1401643008.0,883695616.0,1557291008.0,29776445440.0,39630.0,70042.0
12-04 10:03:36,0.084,0.0,99.332,0.585,0.0,0.0,0.0,110592.0,0.0,11.0,1401610240.0,883695616.0,1557323776.0,29776445440.0,43087.0,72167.0
12-04 10:03:37,0.167,0.083,99.167,0.583,0.0,0.0,0.0,126976.0,0.0,13.0,1401708544.0,883695616.0,1557352448.0,29776318464.0,40636.0,69562.0
12-04 10:03:38,0.083,0.083,99.250,0.583,0.0,0.0,0.0,102400.0,0.0,15.0,1401675776.0,883695616.0,1557385216.0,29776318464.0,39446.0,68907.0
12-04 10:03:39,0.166,0.166,99.169,0.416,0.0,0.083,0.0,118784.0,0.0,20.0,1401643008.0,883695616.0,1557417984.0,29776318464.0,41635.0,70665.0
12-04 10:03:40,0.083,0.0,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,1401614336.0,883695616.0,1557446656.0,29776318464.0,40447.0,72307.0
12-04 10:03:41,0.083,0.0,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,1401585664.0,883695616.0,1557475328.0,29776318464.0,39155.0,67995.0
12-04 10:03:42,0.167,0.083,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1401552896.0,883695616.0,1557508096.0,29776318464.0,41948.0,71031.0
12-04 10:03:43,0.083,0.0,99.332,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1401524224.0,883695616.0,1557536768.0,29776318464.0,39824.0,69121.0
12-04 10:03:44,0.0,0.167,99.333,0.500,0.0,0.0,0.0,135168.0,0.0,17.0,1401618432.0,883695616.0,1557569536.0,29776191488.0,38889.0,69256.0
12-04 10:03:45,0.083,0.0,99.083,0.833,0.0,0.0,0.0,114688.0,0.0,13.0,1401585664.0,883695616.0,1557602304.0,29776191488.0,42609.0,71826.0
12-04 10:03:46,0.167,0.083,99.083,0.667,0.0,0.0,0.0,110592.0,0.0,11.0,1401552896.0,883695616.0,1557635072.0,29776191488.0,44965.0,72834.0
12-04 10:03:47,0.0,0.083,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1401524224.0,883695616.0,1557663744.0,29776191488.0,38977.0,70455.0
12-04 10:03:48,0.0,0.0,99.249,0.751,0.0,0.0,0.0,131072.0,0.0,17.0,1401622528.0,883695616.0,1557692416.0,29776064512.0,34200.0,59018.0
12-04 10:03:49,0.250,0.083,99.251,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1401614336.0,883695616.0,1557700608.0,29776064512.0,18671.0,27675.0
12-04 10:03:50,0.251,0.084,98.914,0.752,0.0,0.0,0.0,172032.0,0.0,39.0,1401606144.0,883695616.0,1557708800.0,29776064512.0,30822.0,47708.0
12-04 10:03:51,0.250,0.083,97.663,1.920,0.0,0.083,0.0,2752512.0,0.0,65.0,1401647104.0,883695616.0,1560207360.0,29773524992.0,2650590.0,5231086.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1401638912.0,883695616.0,1568595968.0,29765144576.0,3023.0,2013.0
12-04 10:03:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1401634816.0,883695616.0,1568600064.0,29765144576.0,5112.0,3321.0
12-04 10:03:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1401634816.0,883695616.0,1568600064.0,29765144576.0,3880.0,2709.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1401630720.0,883695616.0,1568604160.0,29765144576.0,3335.0,3091.0
12-04 10:03:56,0.0,0.083,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1401626624.0,883695616.0,1568608256.0,29765144576.0,46450.0,84523.0
12-04 10:03:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1401589760.0,883695616.0,1568645120.0,29765144576.0,3865.0,3276.0
12-04 10:03:58,0.0,0.0,99.416,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1401589760.0,883695616.0,1568645120.0,29765144576.0,39599.0,73433.0
12-04 10:03:59,0.0,0.083,99.500,0.417,0.0,0.0,0.0,200704.0,0.0,18.0,1401552896.0,883695616.0,1568681984.0,29765144576.0,43349.0,76056.0
12-04 10:04:00,0.167,0.0,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1401524224.0,883695616.0,1568710656.0,29765144576.0,42939.0,74240.0
12-04 10:04:01,0.083,0.167,99.333,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1401614336.0,883695616.0,1568747520.0,29765017600.0,47089.0,79517.0
12-04 10:04:02,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1401708544.0,883695616.0,1568780288.0,29764890624.0,43836.0,75771.0
12-04 10:04:03,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1401675776.0,883695616.0,1568813056.0,29764890624.0,42355.0,76078.0
12-04 10:04:04,0.0,0.0,99.415,0.585,0.0,0.0,0.0,135168.0,0.0,15.0,1401643008.0,883695616.0,1568845824.0,29764890624.0,45735.0,78272.0
12-04 10:04:05,0.997,0.166,98.173,0.664,0.0,0.0,0.0,122880.0,0.0,15.0,1401606144.0,883695616.0,1568882688.0,29764890624.0,42998.0,76132.0
12-04 10:04:06,0.083,0.0,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,13.0,1401573376.0,883695616.0,1568915456.0,29764890624.0,41780.0,73967.0
12-04 10:04:07,0.500,0.167,98.833,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1401544704.0,883695616.0,1568944128.0,29764890624.0,44130.0,77201.0
12-04 10:04:08,0.667,0.0,98.749,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1404555264.0,883695616.0,1568980992.0,29761843200.0,44029.0,77841.0
12-04 10:04:09,0.083,0.0,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,1404649472.0,883695616.0,1569013760.0,29761716224.0,44257.0,71272.0
12-04 10:04:10,0.250,0.083,99.249,0.417,0.0,0.0,0.0,114688.0,0.0,16.0,1404616704.0,883695616.0,1569046528.0,29761716224.0,48831.0,84938.0
12-04 10:04:11,0.0,0.084,99.332,0.585,0.0,0.0,0.0,118784.0,0.0,13.0,1404706816.0,883695616.0,1569083392.0,29761589248.0,45202.0,78682.0
12-04 10:04:12,0.0,0.0,99.416,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1404801024.0,883695616.0,1569116160.0,29761462272.0,46954.0,80741.0
12-04 10:04:13,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1404764160.0,883695616.0,1569153024.0,29761462272.0,43044.0,76474.0
12-04 10:04:14,0.0,0.083,99.333,0.584,0.0,0.0,0.0,155648.0,0.0,18.0,1404731392.0,883695616.0,1569185792.0,29761462272.0,43169.0,76045.0
12-04 10:04:15,0.083,0.0,99.249,0.667,0.0,0.0,0.0,143360.0,0.0,17.0,1404698624.0,883695616.0,1569218560.0,29761462272.0,41505.0,75398.0
12-04 10:04:16,0.083,0.167,99.001,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,1404657664.0,883695616.0,1569259520.0,29761462272.0,43209.0,76927.0
12-04 10:04:17,0.083,0.083,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,1404624896.0,883695616.0,1569292288.0,29761462272.0,46469.0,77553.0
12-04 10:04:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1404719104.0,883695616.0,1569325056.0,29761335296.0,43165.0,76651.0
12-04 10:04:19,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1404686336.0,883695616.0,1569357824.0,29761335296.0,50612.0,82682.0
12-04 10:04:20,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1404776448.0,883695616.0,1569394688.0,29761208320.0,42961.0,78792.0
12-04 10:04:21,0.0,0.083,99.416,0.500,0.0,0.0,0.0,110592.0,0.0,12.0,1404743680.0,883695616.0,1569427456.0,29761208320.0,43846.0,76690.0
12-04 10:04:22,0.416,0.083,99.084,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,1404821504.0,883695616.0,1569476608.0,29761081344.0,47905.0,82272.0
12-04 10:04:23,0.0,0.083,99.333,0.500,0.0,0.083,0.0,94208.0,0.0,12.0,1405042688.0,883695616.0,1569509376.0,29760827392.0,40545.0,74236.0
12-04 10:04:24,0.083,0.0,99.333,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1405140992.0,883695616.0,1569538048.0,29760700416.0,47284.0,79373.0
12-04 10:04:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,94208.0,0.0,10.0,1405231104.0,883695616.0,1569574912.0,29760573440.0,44647.0,77405.0
12-04 10:04:26,0.166,0.166,99.085,0.582,0.0,0.0,0.0,106496.0,0.0,12.0,1405321216.0,883695616.0,1569611776.0,29760446464.0,43633.0,73571.0
12-04 10:04:27,0.084,0.0,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1405292544.0,883695616.0,1569640448.0,29760446464.0,44685.0,76014.0
12-04 10:04:28,0.0,0.0,99.248,0.752,0.0,0.0,0.0,122880.0,0.0,12.0,1405255680.0,883695616.0,1569677312.0,29760446464.0,43781.0,76766.0
12-04 10:04:29,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,13.0,1405472768.0,883695616.0,1569714176.0,29760192512.0,42023.0,75051.0
12-04 10:04:30,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,1405440000.0,883695616.0,1569746944.0,29760192512.0,42919.0,77506.0
12-04 10:04:31,0.083,0.083,99.083,0.751,0.0,0.0,0.0,126976.0,0.0,13.0,1405411328.0,883695616.0,1569775616.0,29760192512.0,42855.0,74940.0
12-04 10:04:32,0.0,0.0,99.249,0.751,0.0,0.0,0.0,118784.0,0.0,13.0,1405378560.0,883695616.0,1569808384.0,29760192512.0,44109.0,76696.0
12-04 10:04:33,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,15.0,1405337600.0,883695616.0,1569849344.0,29760192512.0,47538.0,80411.0
12-04 10:04:34,0.167,0.083,99.167,0.583,0.0,0.0,0.0,180224.0,0.0,11.0,1405304832.0,883695616.0,1569882112.0,29760192512.0,44359.0,76604.0
12-04 10:04:35,0.0,0.167,99.083,0.750,0.0,0.0,0.0,86016.0,0.0,8.0,1405399040.0,883695616.0,1569914880.0,29760065536.0,43795.0,73283.0
12-04 10:04:36,0.084,0.0,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1405493248.0,883695616.0,1569947648.0,29759938560.0,46706.0,77481.0
12-04 10:04:37,0.083,0.167,99.251,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1405456384.0,883695616.0,1569984512.0,29759938560.0,44125.0,78718.0
12-04 10:04:38,0.083,0.0,99.083,0.833,0.0,0.0,0.0,143360.0,0.0,14.0,1405423616.0,883695616.0,1570017280.0,29759938560.0,40344.0,72917.0
12-04 10:04:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1405390848.0,883695616.0,1570050048.0,29759938560.0,42316.0,76622.0
12-04 10:04:40,0.0,0.084,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1405358080.0,883695616.0,1570082816.0,29759938560.0,44048.0,77710.0
12-04 10:04:41,0.083,0.083,99.002,0.832,0.0,0.0,0.0,114688.0,0.0,11.0,1405325312.0,883695616.0,1570115584.0,29759938560.0,42407.0,74660.0
12-04 10:04:42,0.167,0.083,99.249,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1405419520.0,883695616.0,1570148352.0,29759811584.0,43019.0,74726.0
12-04 10:04:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1405386752.0,883695616.0,1570181120.0,29759811584.0,46640.0,77663.0
12-04 10:04:44,0.083,0.0,99.083,0.751,0.0,0.083,0.0,151552.0,0.0,14.0,1405349888.0,883695616.0,1570217984.0,29759811584.0,45436.0,77473.0
12-04 10:04:45,0.0,0.167,99.251,0.583,0.0,0.0,0.0,98304.0,0.0,14.0,1405440000.0,883695616.0,1570254848.0,29759684608.0,44280.0,75933.0
12-04 10:04:46,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1405915136.0,883695616.0,1570287616.0,29759176704.0,45668.0,74699.0
12-04 10:04:47,0.083,0.083,99.083,0.750,0.0,0.0,0.0,114688.0,0.0,11.0,1406005248.0,883695616.0,1570324480.0,29759049728.0,43577.0,75899.0
12-04 10:04:48,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1405972480.0,883695616.0,1570357248.0,29759049728.0,44044.0,77071.0
12-04 10:04:49,0.0,0.0,99.499,0.501,0.0,0.0,0.0,126976.0,0.0,16.0,1405943808.0,883695616.0,1570385920.0,29759049728.0,40323.0,73990.0
12-04 10:04:50,0.084,0.0,99.165,0.752,0.0,0.0,0.0,114688.0,0.0,11.0,1405911040.0,883695616.0,1570418688.0,29759049728.0,46141.0,76705.0
12-04 10:04:51,0.083,0.083,99.250,0.583,0.0,0.0,0.0,94208.0,0.0,12.0,1405874176.0,883695616.0,1570455552.0,29759049728.0,46274.0,76697.0
12-04 10:04:52,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1405968384.0,883695616.0,1570488320.0,29758922752.0,44406.0,76151.0
12-04 10:04:53,0.167,0.167,99.167,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1405935616.0,883695616.0,1570521088.0,29758922752.0,43385.0,76694.0
12-04 10:04:54,0.083,0.167,99.167,0.583,0.0,0.0,0.0,139264.0,0.0,15.0,1405898752.0,883695616.0,1570557952.0,29758922752.0,42531.0,76048.0
12-04 10:04:55,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1405865984.0,883695616.0,1570590720.0,29758922752.0,43598.0,76409.0
12-04 10:04:56,0.0,0.083,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1405833216.0,883695616.0,1570623488.0,29758922752.0,40537.0,72867.0
12-04 10:04:57,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,13.0,1405800448.0,883695616.0,1570656256.0,29758922752.0,37145.0,62742.0
12-04 10:04:58,0.0,0.083,99.500,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1405771776.0,883695616.0,1570684928.0,29758922752.0,18585.0,25286.0
12-04 10:04:59,0.167,0.0,99.416,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1405763584.0,883695616.0,1570693120.0,29758922752.0,15181.0,23473.0
12-04 10:05:00,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,21.0,1405751296.0,883695616.0,1570705408.0,29758922752.0,20774.0,27884.0
12-04 10:05:01,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1405747200.0,883695616.0,1570709504.0,29758922752.0,18356.0,26009.0
12-04 10:05:02,0.167,0.251,97.157,2.425,0.0,0.0,0.0,3194880.0,0.0,86.0,1406181376.0,883695616.0,1573416960.0,29755781120.0,3021961.0,5961930.0
12-04 10:05:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1406443520.0,883695616.0,1573568512.0,29755367424.0,3822.0,3224.0
12-04 10:05:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1406439424.0,883695616.0,1573572608.0,29755367424.0,2489.0,1900.0
12-04 10:05:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1406439424.0,883695616.0,1573572608.0,29755367424.0,4154.0,3565.0
12-04 10:05:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1406435328.0,883695616.0,1573576704.0,29755367424.0,6800.0,4657.0
12-04 10:05:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1406435328.0,883695616.0,1573576704.0,29755367424.0,4049.0,3539.0
12-04 10:05:08,0.083,0.0,99.167,0.750,0.0,0.0,0.0,147456.0,0.0,16.0,1406394368.0,883695616.0,1573617664.0,29755367424.0,48261.0,83940.0
12-04 10:05:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1406394368.0,883695616.0,1573617664.0,29755367424.0,3091.0,3196.0
12-04 10:05:10,0.083,0.083,99.249,0.584,0.0,0.0,0.0,151552.0,0.0,18.0,1406484480.0,883695616.0,1573654528.0,29755240448.0,49256.0,83162.0
12-04 10:05:11,0.0,0.0,99.165,0.835,0.0,0.0,0.0,147456.0,0.0,16.0,1406443520.0,883695616.0,1573695488.0,29755240448.0,45116.0,82554.0
12-04 10:05:12,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1406410752.0,883695616.0,1573728256.0,29755240448.0,46718.0,82664.0
12-04 10:05:13,0.167,0.0,98.999,0.751,0.0,0.083,0.0,151552.0,0.0,18.0,1406488576.0,883695616.0,1573777408.0,29755113472.0,53318.0,88072.0
12-04 10:05:14,0.083,0.0,99.500,0.417,0.0,0.0,0.0,118784.0,0.0,16.0,1406451712.0,883695616.0,1573814272.0,29755113472.0,44341.0,80165.0
12-04 10:05:15,0.083,0.416,99.086,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,1406418944.0,883695616.0,1573847040.0,29755113472.0,49989.0,84096.0
12-04 10:05:16,0.083,0.083,99.084,0.749,0.0,0.0,0.0,167936.0,0.0,18.0,1406500864.0,883695616.0,1573892096.0,29754986496.0,46190.0,80470.0
12-04 10:05:17,0.0,0.0,99.582,0.418,0.0,0.0,0.0,102400.0,0.0,14.0,1406590976.0,883695616.0,1573928960.0,29754859520.0,46029.0,81659.0
12-04 10:05:18,0.0,0.0,99.247,0.753,0.0,0.0,0.0,159744.0,0.0,19.0,1406554112.0,883695616.0,1573965824.0,29754859520.0,47747.0,84363.0
12-04 10:05:19,0.167,0.083,99.251,0.500,0.0,0.0,0.0,167936.0,0.0,26.0,1406521344.0,883695616.0,1573998592.0,29754859520.0,47005.0,83307.0
12-04 10:05:20,0.083,0.083,98.999,0.834,0.0,0.0,0.0,143360.0,0.0,14.0,1406480384.0,883695616.0,1574039552.0,29754859520.0,46237.0,82116.0
12-04 10:05:21,0.083,0.0,99.417,0.500,0.0,0.0,0.0,118784.0,0.0,16.0,1406447616.0,883695616.0,1574072320.0,29754859520.0,43963.0,80802.0
12-04 10:05:22,0.0,0.083,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,15.0,1406541824.0,883695616.0,1574105088.0,29754732544.0,45344.0,80289.0
12-04 10:05:23,0.083,0.167,98.834,0.916,0.0,0.0,0.0,147456.0,0.0,16.0,1406500864.0,883695616.0,1574146048.0,29754732544.0,46891.0,81829.0
12-04 10:05:24,0.083,0.083,99.417,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1406590976.0,883695616.0,1574182912.0,29754605568.0,48324.0,83234.0
12-04 10:05:25,0.083,0.083,98.999,0.834,0.0,0.0,0.0,147456.0,0.0,16.0,1406550016.0,883695616.0,1574223872.0,29754605568.0,51089.0,85420.0
12-04 10:05:26,0.083,0.0,99.499,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1406513152.0,883695616.0,1574260736.0,29754605568.0,48586.0,84560.0
12-04 10:05:27,0.083,0.083,99.083,0.750,0.0,0.0,0.0,159744.0,0.0,16.0,1406603264.0,883695616.0,1574297600.0,29754478592.0,45197.0,82246.0
12-04 10:05:28,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1406697472.0,883695616.0,1574330368.0,29754351616.0,46229.0,83494.0
12-04 10:05:29,0.083,0.0,98.915,1.002,0.0,0.0,0.0,139264.0,0.0,12.0,1406656512.0,883695616.0,1574371328.0,29754351616.0,44071.0,80194.0
12-04 10:05:30,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1406623744.0,883695616.0,1574404096.0,29754351616.0,46089.0,81342.0
12-04 10:05:31,0.0,0.167,99.083,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1406586880.0,883695616.0,1574440960.0,29754351616.0,47598.0,82418.0
12-04 10:05:32,0.083,0.0,99.416,0.501,0.0,0.0,0.0,110592.0,0.0,14.0,1406550016.0,883695616.0,1574477824.0,29754351616.0,51871.0,85075.0
12-04 10:05:33,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1406513152.0,883695616.0,1574514688.0,29754351616.0,44656.0,80690.0
12-04 10:05:34,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,11.0,1406476288.0,883695616.0,1574551552.0,29754351616.0,48429.0,84309.0
12-04 10:05:35,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1406439424.0,883695616.0,1574588416.0,29754351616.0,47293.0,83339.0
12-04 10:05:36,0.584,0.083,98.499,0.834,0.0,0.0,0.0,118784.0,0.0,11.0,1406525440.0,883695616.0,1574629376.0,29754224640.0,45704.0,80768.0
12-04 10:05:37,0.582,0.083,98.835,0.499,0.0,0.0,0.0,114688.0,0.0,14.0,1406619648.0,883695616.0,1574662144.0,29754097664.0,46408.0,82975.0
12-04 10:05:38,0.083,0.083,99.083,0.750,0.0,0.0,0.0,126976.0,0.0,12.0,1406582784.0,883695616.0,1574699008.0,29754097664.0,43950.0,80723.0
12-04 10:05:39,0.167,0.083,99.165,0.584,0.0,0.0,0.0,98304.0,0.0,11.0,1406550016.0,883695616.0,1574731776.0,29754097664.0,48621.0,82717.0
12-04 10:05:40,0.0,0.083,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1406763008.0,883695616.0,1574772736.0,29753843712.0,51073.0,84802.0
12-04 10:05:41,0.0,0.083,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1406726144.0,883695616.0,1574809600.0,29753843712.0,41984.0,77312.0
12-04 10:05:42,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,12.0,1406693376.0,883695616.0,1574842368.0,29753843712.0,50579.0,87073.0
12-04 10:05:43,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1406656512.0,883695616.0,1574879232.0,29753843712.0,42415.0,77254.0
12-04 10:05:44,0.0,0.083,99.416,0.500,0.0,0.0,0.0,204800.0,0.0,12.0,1406619648.0,883695616.0,1574916096.0,29753843712.0,48244.0,87697.0
12-04 10:05:45,0.0,0.0,99.165,0.835,0.0,0.0,0.0,118784.0,0.0,11.0,1406709760.0,883695616.0,1574952960.0,29753716736.0,45757.0,81181.0
12-04 10:05:46,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1406668800.0,883695616.0,1574993920.0,29753716736.0,43900.0,80241.0
12-04 10:05:47,0.083,0.083,99.083,0.751,0.0,0.0,0.0,151552.0,0.0,14.0,1406631936.0,883695616.0,1575030784.0,29753716736.0,50189.0,85103.0
12-04 10:05:48,0.083,0.083,99.083,0.751,0.0,0.0,0.0,131072.0,0.0,17.0,1406590976.0,883695616.0,1575071744.0,29753716736.0,51889.0,86838.0
12-04 10:05:49,0.083,0.083,99.084,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,1406681088.0,883695616.0,1575108608.0,29753589760.0,45916.0,79726.0
12-04 10:05:50,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1406648320.0,883695616.0,1575141376.0,29753589760.0,46116.0,82797.0
12-04 10:05:51,0.0,0.167,99.250,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1406611456.0,883695616.0,1575178240.0,29753589760.0,46361.0,80289.0
12-04 10:05:52,0.333,0.0,99.084,0.583,0.0,0.0,0.0,98304.0,0.0,10.0,1406701568.0,883695616.0,1575215104.0,29753462784.0,48385.0,87068.0
12-04 10:05:53,0.0,0.0,99.248,0.752,0.0,0.0,0.0,151552.0,0.0,17.0,1406660608.0,883695616.0,1575256064.0,29753462784.0,45227.0,81293.0
12-04 10:05:54,0.0,0.083,99.416,0.500,0.0,0.0,0.0,122880.0,0.0,19.0,1406627840.0,883695616.0,1575288832.0,29753462784.0,46626.0,82512.0
12-04 10:05:55,0.167,0.167,98.918,0.749,0.0,0.0,0.0,118784.0,0.0,11.0,1406590976.0,883695616.0,1575325696.0,29753462784.0,49263.0,83201.0
12-04 10:05:56,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,14.0,1406554112.0,883695616.0,1575362560.0,29753462784.0,45147.0,80874.0
12-04 10:05:57,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,11.0,1406517248.0,883695616.0,1575399424.0,29753462784.0,45196.0,80123.0
12-04 10:05:58,0.167,0.083,99.167,0.583,0.0,0.0,0.0,122880.0,0.0,18.0,1406734336.0,883695616.0,1575436288.0,29753208832.0,48041.0,83467.0
12-04 10:05:59,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1406697472.0,883695616.0,1575473152.0,29753208832.0,47745.0,81793.0
12-04 10:06:00,0.167,0.083,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1406660608.0,883695616.0,1575510016.0,29753208832.0,45291.0,82107.0
12-04 10:06:01,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1406627840.0,883695616.0,1575542784.0,29753208832.0,44519.0,81817.0
12-04 10:06:02,0.0,0.083,99.083,0.751,0.0,0.083,0.0,118784.0,0.0,11.0,1406717952.0,883695616.0,1575579648.0,29753081856.0,48076.0,82491.0
12-04 10:06:03,0.167,0.0,99.250,0.583,0.0,0.0,0.0,98304.0,0.0,12.0,1406681088.0,883695616.0,1575616512.0,29753081856.0,47695.0,82902.0
12-04 10:06:04,0.083,0.083,99.0,0.833,0.0,0.0,0.0,135168.0,0.0,13.0,1406640128.0,883695616.0,1575657472.0,29753081856.0,48642.0,84116.0
12-04 10:06:05,0.586,0.0,98.912,0.502,0.0,0.0,0.0,94208.0,0.0,10.0,1406607360.0,883695616.0,1575690240.0,29753081856.0,45824.0,80434.0
12-04 10:06:06,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1407336448.0,883695616.0,1575723008.0,29752320000.0,44281.0,79509.0
12-04 10:06:07,0.083,0.0,99.083,0.833,0.0,0.0,0.0,114688.0,0.0,9.0,1407295488.0,883695616.0,1575763968.0,29752320000.0,51275.0,85832.0
12-04 10:06:08,0.0,0.0,99.331,0.669,0.0,0.0,0.0,126976.0,0.0,17.0,1407385600.0,883695616.0,1575800832.0,29752193024.0,46947.0,82216.0
12-04 10:06:09,0.083,0.0,99.249,0.668,0.0,0.0,0.0,102400.0,0.0,10.0,1407356928.0,883695616.0,1575829504.0,29752193024.0,44210.0,76099.0
12-04 10:06:10,0.083,0.0,99.333,0.584,0.0,0.0,0.0,69632.0,0.0,10.0,1407344640.0,883695616.0,1575841792.0,29752193024.0,17321.0,26819.0
12-04 10:06:11,0.166,0.083,99.334,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1407336448.0,883695616.0,1575849984.0,29752193024.0,18785.0,25881.0
12-04 10:06:12,0.167,0.0,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1407324160.0,883695616.0,1575862272.0,29752193024.0,17635.0,25082.0
12-04 10:06:13,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,19.0,1407315968.0,883695616.0,1575870464.0,29752193024.0,17028.0,24975.0
12-04 10:06:14,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,21.0,1407303680.0,883695616.0,1575882752.0,29752193024.0,16265.0,23927.0
12-04 10:06:15,0.167,0.250,98.417,1.167,0.0,0.0,0.0,655360.0,0.0,59.0,1407234048.0,883695616.0,1576333312.0,29751812096.0,456067.0,886761.0
12-04 10:06:16,0.167,0.167,98.497,1.169,0.0,0.0,0.0,2940928.0,0.0,40.0,1407664128.0,883695616.0,1579077632.0,29748637696.0,2950269.0,5831874.0
12-04 10:06:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1407660032.0,883695616.0,1579081728.0,29748637696.0,5485.0,5555.0
12-04 10:06:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1407660032.0,883695616.0,1579081728.0,29748637696.0,4069.0,4344.0
12-04 10:06:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1407639552.0,883695616.0,1579085824.0,29748654080.0,2885.0,2106.0
12-04 10:06:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1407639552.0,883695616.0,1579085824.0,29748654080.0,1546.0,1359.0
12-04 10:06:21,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,14.0,1407635456.0,883695616.0,1579089920.0,29748654080.0,47448.0,83721.0
12-04 10:06:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1407598592.0,883695616.0,1579126784.0,29748654080.0,3631.0,3182.0
12-04 10:06:23,0.0,0.0,99.249,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1407594496.0,883695616.0,1579130880.0,29748654080.0,50339.0,88019.0
12-04 10:06:24,0.0,0.083,99.332,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,1407557632.0,883695616.0,1579167744.0,29748654080.0,52330.0,91111.0
12-04 10:06:25,0.167,0.083,99.251,0.500,0.0,0.0,0.0,114688.0,0.0,14.0,1407516672.0,883695616.0,1579208704.0,29748654080.0,47499.0,87162.0
12-04 10:06:26,0.0,0.0,99.333,0.667,0.0,0.0,0.0,131072.0,0.0,17.0,1407479808.0,883695616.0,1579245568.0,29748654080.0,46264.0,84830.0
12-04 10:06:27,0.167,0.083,99.250,0.417,0.0,0.083,0.0,106496.0,0.0,14.0,1407442944.0,883695616.0,1579282432.0,29748654080.0,51302.0,89350.0
12-04 10:06:28,0.083,0.166,99.334,0.416,0.0,0.0,0.0,110592.0,0.0,14.0,1407528960.0,883695616.0,1579323392.0,29748527104.0,49396.0,88809.0
12-04 10:06:29,0.083,0.167,99.333,0.417,0.0,0.0,0.0,114688.0,0.0,14.0,1407619072.0,883695616.0,1579360256.0,29748400128.0,51436.0,89192.0
12-04 10:06:30,0.083,0.167,99.167,0.583,0.0,0.0,0.0,139264.0,0.0,13.0,1407574016.0,883695616.0,1579405312.0,29748400128.0,52548.0,90373.0
12-04 10:06:31,0.0,0.083,99.249,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,1407533056.0,883695616.0,1579446272.0,29748400128.0,50182.0,90057.0
12-04 10:06:32,0.083,0.0,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1407496192.0,883695616.0,1579483136.0,29748400128.0,48666.0,86624.0
12-04 10:06:33,0.0,0.083,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1407459328.0,883695616.0,1579520000.0,29748400128.0,49227.0,89133.0
12-04 10:06:34,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1407545344.0,883695616.0,1579560960.0,29748273152.0,50098.0,87613.0
12-04 10:06:35,0.083,0.0,99.500,0.417,0.0,0.0,0.0,110592.0,0.0,12.0,1407508480.0,883695616.0,1579597824.0,29748273152.0,47985.0,87191.0
12-04 10:06:36,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1407467520.0,883695616.0,1579638784.0,29748273152.0,47838.0,87322.0
12-04 10:06:37,0.083,0.0,99.583,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,1407430656.0,883695616.0,1579675648.0,29748273152.0,50129.0,86281.0
12-04 10:06:38,0.167,0.083,99.251,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1407516672.0,883695616.0,1579716608.0,29748146176.0,49686.0,83458.0
12-04 10:06:39,0.167,0.083,99.249,0.500,0.0,0.0,0.0,102400.0,0.0,10.0,1407479808.0,883695616.0,1579753472.0,29748146176.0,54622.0,96218.0
12-04 10:06:40,0.083,0.0,99.167,0.750,0.0,0.0,0.0,122880.0,0.0,11.0,1407438848.0,883695616.0,1579794432.0,29748146176.0,48711.0,88750.0
12-04 10:06:41,0.083,0.0,99.249,0.667,0.0,0.0,0.0,143360.0,0.0,17.0,1407520768.0,883695616.0,1579839488.0,29748019200.0,49308.0,88276.0
12-04 10:06:42,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,12.0,1407483904.0,883695616.0,1579876352.0,29748019200.0,49158.0,90291.0
12-04 10:06:43,0.083,0.0,99.083,0.834,0.0,0.0,0.0,122880.0,0.0,11.0,1407574016.0,883695616.0,1579913216.0,29747892224.0,50923.0,89664.0
12-04 10:06:44,0.0,0.083,99.249,0.668,0.0,0.0,0.0,143360.0,0.0,14.0,1407533056.0,883695616.0,1579954176.0,29747892224.0,46904.0,84862.0
12-04 10:06:45,0.083,0.167,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1407492096.0,883695616.0,1579995136.0,29747892224.0,54679.0,90992.0
12-04 10:06:46,0.0,0.083,99.417,0.500,0.0,0.0,0.0,122880.0,0.0,16.0,1407451136.0,883695616.0,1580036096.0,29747892224.0,49352.0,90159.0
12-04 10:06:47,0.0,0.167,99.250,0.583,0.0,0.0,0.0,98304.0,0.0,10.0,1407406080.0,883695616.0,1580081152.0,29747892224.0,49604.0,86602.0
12-04 10:06:48,0.167,0.0,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,11.0,1407496192.0,883695616.0,1580118016.0,29747765248.0,49895.0,87781.0
12-04 10:06:49,0.167,0.167,99.001,0.666,0.0,0.0,0.0,131072.0,0.0,17.0,1407459328.0,883695616.0,1580154880.0,29747765248.0,48336.0,88007.0
12-04 10:06:50,0.0,0.083,99.165,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,1407545344.0,883695616.0,1580195840.0,29747638272.0,51945.0,93559.0
12-04 10:06:51,0.083,0.083,99.334,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1407504384.0,883695616.0,1580236800.0,29747638272.0,47798.0,88622.0
12-04 10:06:52,0.0,0.083,99.083,0.833,0.0,0.0,0.0,139264.0,0.0,13.0,1407463424.0,883695616.0,1580277760.0,29747638272.0,51607.0,87887.0
12-04 10:06:53,0.250,0.0,98.918,0.749,0.0,0.083,0.0,126976.0,0.0,15.0,1407426560.0,883695616.0,1580314624.0,29747638272.0,48182.0,84679.0
12-04 10:06:54,0.0,0.0,99.165,0.835,0.0,0.0,0.0,184320.0,0.0,12.0,1407512576.0,883695616.0,1580355584.0,29747511296.0,41912.0,73234.0
12-04 10:06:55,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1407483904.0,883695616.0,1580384256.0,29747511296.0,46972.0,83306.0
12-04 10:06:56,0.083,0.083,99.001,0.833,0.0,0.0,0.0,122880.0,0.0,11.0,1407451136.0,883695616.0,1580417024.0,29747511296.0,54722.0,95595.0
12-04 10:06:57,0.083,0.083,99.166,0.667,0.0,0.0,0.0,155648.0,0.0,18.0,1407406080.0,883695616.0,1580462080.0,29747511296.0,47950.0,85264.0
12-04 10:06:58,0.0,0.0,99.248,0.752,0.0,0.0,0.0,122880.0,0.0,15.0,1407369216.0,883695616.0,1580498944.0,29747511296.0,43926.0,78099.0
12-04 10:06:59,0.083,0.250,99.168,0.499,0.0,0.0,0.0,110592.0,0.0,14.0,1407590400.0,883695616.0,1580531712.0,29747257344.0,55526.0,99437.0
12-04 10:07:00,0.083,0.0,99.165,0.751,0.0,0.0,0.0,114688.0,0.0,9.0,1407672320.0,883695616.0,1580576768.0,29747130368.0,46556.0,81848.0
12-04 10:07:01,0.083,0.083,99.0,0.833,0.0,0.0,0.0,135168.0,0.0,19.0,1407631360.0,883695616.0,1580617728.0,29747130368.0,54563.0,93922.0
12-04 10:07:02,0.083,0.0,98.916,1.001,0.0,0.0,0.0,143360.0,0.0,12.0,1407590400.0,883695616.0,1580658688.0,29747130368.0,48973.0,89047.0
12-04 10:07:03,0.083,0.083,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,20.0,1407549440.0,883695616.0,1580699648.0,29747130368.0,50155.0,88122.0
12-04 10:07:04,0.0,0.083,99.166,0.751,0.0,0.0,0.0,147456.0,0.0,20.0,1407639552.0,883695616.0,1580736512.0,29747003392.0,51280.0,90353.0
12-04 10:07:05,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,14.0,1407598592.0,883695616.0,1580777472.0,29747003392.0,51575.0,90831.0
12-04 10:07:06,0.083,0.0,99.583,0.250,0.0,0.083,0.0,102400.0,0.0,12.0,1407684608.0,883695616.0,1580818432.0,29746876416.0,52062.0,90117.0
12-04 10:07:07,0.0,0.0,99.082,0.918,0.0,0.0,0.0,118784.0,0.0,11.0,1407647744.0,883695616.0,1580855296.0,29746876416.0,51201.0,90474.0
12-04 10:07:08,0.0,0.083,99.083,0.834,0.0,0.0,0.0,139264.0,0.0,17.0,1407606784.0,883695616.0,1580896256.0,29746876416.0,47964.0,86506.0
12-04 10:07:09,0.083,0.083,99.001,0.833,0.0,0.0,0.0,126976.0,0.0,15.0,1407569920.0,883695616.0,1580933120.0,29746876416.0,50720.0,88425.0
12-04 10:07:10,0.0,0.0,99.165,0.835,0.0,0.0,0.0,131072.0,0.0,17.0,1407660032.0,883695616.0,1580969984.0,29746749440.0,51910.0,88841.0
12-04 10:07:11,0.083,0.083,98.833,1.0,0.0,0.0,0.0,151552.0,0.0,15.0,1407619072.0,883695616.0,1581010944.0,29746749440.0,52542.0,89401.0
12-04 10:07:12,0.0,0.0,99.165,0.835,0.0,0.0,0.0,151552.0,0.0,19.0,1407578112.0,883695616.0,1581051904.0,29746749440.0,48362.0,86843.0
12-04 10:07:13,0.0,0.0,99.249,0.751,0.0,0.0,0.0,172032.0,0.0,22.0,1407537152.0,883695616.0,1581092864.0,29746749440.0,53281.0,91150.0
12-04 10:07:14,0.083,0.083,98.831,1.002,0.0,0.0,0.0,163840.0,0.0,17.0,1407623168.0,883695616.0,1581133824.0,29746622464.0,48994.0,87299.0
12-04 10:07:15,0.167,0.083,99.084,0.666,0.0,0.0,0.0,155648.0,0.0,20.0,1407586304.0,883695616.0,1581170688.0,29746622464.0,50154.0,89433.0
12-04 10:07:16,0.0,0.083,99.333,0.584,0.0,0.0,0.0,135168.0,0.0,20.0,1407545344.0,883695616.0,1581211648.0,29746622464.0,49511.0,88687.0
12-04 10:07:17,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1407504384.0,883695616.0,1581252608.0,29746622464.0,49272.0,87949.0
12-04 10:07:18,0.166,0.166,99.002,0.666,0.0,0.0,0.0,139264.0,0.0,15.0,1407594496.0,883695616.0,1581289472.0,29746495488.0,51053.0,90089.0
12-04 10:07:19,0.0,0.167,99.251,0.583,0.0,0.0,0.0,126976.0,0.0,14.0,1407680512.0,883695616.0,1581330432.0,29746368512.0,50091.0,87644.0
12-04 10:07:20,0.083,0.167,98.917,0.833,0.0,0.0,0.0,155648.0,0.0,19.0,1407643648.0,883695616.0,1581367296.0,29746368512.0,55373.0,94115.0
12-04 10:07:21,0.167,0.083,98.917,0.833,0.0,0.0,0.0,147456.0,0.0,16.0,1407598592.0,883695616.0,1581412352.0,29746368512.0,49358.0,89793.0
12-04 10:07:22,0.084,0.084,99.081,0.752,0.0,0.0,0.0,151552.0,0.0,19.0,1407549440.0,883695616.0,1581461504.0,29746368512.0,47208.0,81757.0
12-04 10:07:23,0.083,0.083,99.334,0.500,0.0,0.0,0.0,106496.0,0.0,26.0,1407639552.0,883695616.0,1581498368.0,29746241536.0,18640.0,27306.0
12-04 10:07:24,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,20.0,1407631360.0,883695616.0,1581506560.0,29746241536.0,18493.0,26333.0
12-04 10:07:25,0.167,0.0,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,1407619072.0,883695616.0,1581518848.0,29746241536.0,19401.0,27198.0
12-04 10:07:26,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1407610880.0,883695616.0,1581527040.0,29746241536.0,16218.0,24952.0
12-04 10:07:27,0.167,0.083,99.583,0.167,0.0,0.0,0.0,73728.0,0.0,23.0,1407598592.0,883695616.0,1581539328.0,29746241536.0,21132.0,28084.0
12-04 10:07:28,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1407590400.0,883695616.0,1581547520.0,29746241536.0,20245.0,29200.0
12-04 10:07:29,0.083,0.0,99.416,0.501,0.0,0.0,0.0,421888.0,0.0,33.0,1407582208.0,883695616.0,1581555712.0,29746241536.0,249889.0,485006.0
12-04 10:07:30,0.334,0.083,99.165,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1423101952.0,883695616.0,1581780992.0,29730496512.0,13411.0,21568.0
12-04 10:07:31,0.167,0.167,98.668,0.916,0.0,0.083,0.0,1085440.0,0.0,54.0,1423388672.0,883695616.0,1582456832.0,29729533952.0,1174014.0,2310690.0
12-04 10:07:32,0.167,0.0,98.831,1.002,0.0,0.0,0.0,761856.0,0.0,22.0,1423319040.0,883695616.0,1583341568.0,29728718848.0,474813.0,927508.0
12-04 10:07:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423314944.0,883695616.0,1583345664.0,29728718848.0,7756.0,5677.0
12-04 10:07:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1423314944.0,883695616.0,1583345664.0,29728718848.0,1995.0,1714.0
12-04 10:07:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423310848.0,883695616.0,1583349760.0,29728718848.0,6994.0,6044.0
12-04 10:07:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423306752.0,883695616.0,1583353856.0,29728718848.0,4399.0,3022.0
12-04 10:07:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423306752.0,883695616.0,1583353856.0,29728718848.0,4535.0,5181.0
12-04 10:07:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1423302656.0,883695616.0,1583357952.0,29728718848.0,3999.0,3631.0
12-04 10:07:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1423302656.0,883695616.0,1583357952.0,29728718848.0,1177.0,1459.0
12-04 10:07:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423302656.0,883695616.0,1583357952.0,29728718848.0,5245.0,3414.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423302656.0,883695616.0,1583357952.0,29728718848.0,3860.0,2574.0
12-04 10:07:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423294464.0,883695616.0,1583366144.0,29728718848.0,7378.0,5464.0
12-04 10:07:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423294464.0,883695616.0,1583366144.0,29728718848.0,4529.0,3744.0
12-04 10:07:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1423290368.0,883695616.0,1583370240.0,29728718848.0,1189.0,1968.0
12-04 10:07:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1423290368.0,883695616.0,1583370240.0,29728718848.0,3990.0,4259.0
12-04 10:07:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423290368.0,883695616.0,1583370240.0,29728718848.0,1087.0,1875.0
12-04 10:07:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1423290368.0,883695616.0,1583370240.0,29728718848.0,5094.0,3414.0
12-04 10:07:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423282176.0,883695616.0,1583378432.0,29728718848.0,4531.0,3829.0
12-04 10:07:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423278080.0,883695616.0,1583382528.0,29728718848.0,5109.0,3321.0
12-04 10:07:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1423278080.0,883695616.0,1583382528.0,29728718848.0,2703.0,1920.0
12-04 10:07:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423273984.0,883695616.0,1583386624.0,29728718848.0,4617.0,3837.0
12-04 10:07:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423273984.0,883695616.0,1583386624.0,29728718848.0,5642.0,5584.0
12-04 10:07:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423273984.0,883695616.0,1583386624.0,29728718848.0,2394.0,2623.0
12-04 10:07:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423269888.0,883695616.0,1583390720.0,29728718848.0,1500.0,1266.0
12-04 10:07:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423269888.0,883695616.0,1583390720.0,29728718848.0,4710.0,3931.0
12-04 10:07:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1423265792.0,883695616.0,1583394816.0,29728718848.0,3838.0,2574.0
12-04 10:07:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423265792.0,883695616.0,1583394816.0,29728718848.0,5055.0,3321.0
12-04 10:07:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1423388672.0,883695616.0,1583398912.0,29728591872.0,3269.0,3089.0
12-04 10:07:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1583403008.0,29728591872.0,2437.0,2824.0
12-04 10:08:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1583403008.0,29728591872.0,1840.0,1545.0
12-04 10:08:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423384576.0,883695616.0,1583403008.0,29728591872.0,4780.0,3905.0
12-04 10:08:02,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1423368192.0,883695616.0,1583419392.0,29728591872.0,9982.0,9674.0
12-04 10:08:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423368192.0,883695616.0,1583419392.0,29728591872.0,469.0,705.0
12-04 10:08:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1423368192.0,883695616.0,1583419392.0,29728591872.0,5273.0,4168.0
12-04 10:08:05,0.581,0.0,99.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423364096.0,883695616.0,1583423488.0,29728591872.0,5838.0,3769.0
12-04 10:08:06,0.0,0.168,99.832,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1423360000.0,883695616.0,1583427584.0,29728591872.0,4827.0,3208.0
12-04 10:08:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423355904.0,883695616.0,1583431680.0,29728591872.0,5777.0,5691.0
12-04 10:08:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1423355904.0,883695616.0,1583431680.0,29728591872.0,1883.0,2323.0
12-04 10:08:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423355904.0,883695616.0,1583431680.0,29728591872.0,2616.0,3076.0
12-04 10:08:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423351808.0,883695616.0,1583435776.0,29728591872.0,5966.0,3862.0
12-04 10:08:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423351808.0,883695616.0,1583435776.0,29728591872.0,6508.0,4938.0
12-04 10:08:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423347712.0,883695616.0,1583439872.0,29728591872.0,4005.0,3138.0
12-04 10:08:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423343616.0,883695616.0,1583443968.0,29728591872.0,3179.0,3071.0
12-04 10:08:14,0.0,0.167,98.916,0.917,0.0,0.0,0.0,782336.0,0.0,24.0,1423323136.0,883695616.0,1584099328.0,29727956992.0,705362.0,1384540.0
12-04 10:08:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423446016.0,883695616.0,1584103424.0,29727830016.0,2861.0,2013.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423446016.0,883695616.0,1584103424.0,29727830016.0,1099.0,1874.0
12-04 10:08:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1423441920.0,883695616.0,1584107520.0,29727830016.0,1603.0,1359.0
12-04 10:08:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1423441920.0,883695616.0,1584107520.0,29727830016.0,5839.0,6168.0
12-04 10:08:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1423441920.0,883695616.0,1584107520.0,29727830016.0,3940.0,2667.0
12-04 10:08:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423433728.0,883695616.0,1584115712.0,29727830016.0,3450.0,3184.0
12-04 10:08:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423433728.0,883695616.0,1584115712.0,29727830016.0,6691.0,6287.0
12-04 10:08:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1423429632.0,883695616.0,1584119808.0,29727830016.0,6271.0,3882.0
12-04 10:08:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423425536.0,883695616.0,1584123904.0,29727830016.0,1537.0,1266.0
12-04 10:08:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423425536.0,883695616.0,1584123904.0,29727830016.0,6482.0,5744.0
12-04 10:08:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1423421440.0,883695616.0,1584128000.0,29727830016.0,1111.0,1875.0
12-04 10:08:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423429632.0,883695616.0,1584128000.0,29727821824.0,1651.0,1452.0
12-04 10:08:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423429632.0,883695616.0,1584128000.0,29727821824.0,2909.0,3698.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423429632.0,883695616.0,1584128000.0,29727821824.0,6946.0,5146.0
12-04 10:08:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423425536.0,883695616.0,1584132096.0,29727821824.0,5626.0,3718.0
12-04 10:08:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423421440.0,883695616.0,1584136192.0,29727821824.0,4525.0,3115.0
12-04 10:08:31,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1423417344.0,883695616.0,1584140288.0,29727821824.0,2739.0,2885.0
12-04 10:08:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423417344.0,883695616.0,1584140288.0,29727821824.0,1156.0,1153.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1423417344.0,883695616.0,1584140288.0,29727821824.0,4725.0,3757.0
12-04 10:08:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1423413248.0,883695616.0,1584144384.0,29727821824.0,5399.0,4471.0
12-04 10:08:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423409152.0,883695616.0,1584148480.0,29727821824.0,5829.0,5496.0
12-04 10:08:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423409152.0,883695616.0,1584148480.0,29727821824.0,3244.0,2368.0
12-04 10:08:37,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1423405056.0,883695616.0,1584152576.0,29727821824.0,7657.0,5701.0
12-04 10:08:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1423405056.0,883695616.0,1584152576.0,29727821824.0,2781.0,2013.0
12-04 10:08:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423400960.0,883695616.0,1584156672.0,29727821824.0,3101.0,3374.0
12-04 10:08:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423400960.0,883695616.0,1584156672.0,29727821824.0,2382.0,2621.0
12-04 10:08:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423400960.0,883695616.0,1584156672.0,29727821824.0,3795.0,2574.0
12-04 10:08:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423396864.0,883695616.0,1584160768.0,29727821824.0,3024.0,2562.0
12-04 10:08:43,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1423392768.0,883695616.0,1584164864.0,29727821824.0,9413.0,6547.0
12-04 10:08:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423392768.0,883695616.0,1584164864.0,29727821824.0,2351.0,2572.0
12-04 10:08:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423392768.0,883695616.0,1584164864.0,29727821824.0,2279.0,2530.0
12-04 10:08:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423388672.0,883695616.0,1584168960.0,29727821824.0,3884.0,2667.0
12-04 10:08:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1584173056.0,29727821824.0,2741.0,3604.0
12-04 10:08:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1423384576.0,883695616.0,1584173056.0,29727821824.0,4702.0,3922.0
12-04 10:08:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,1423384576.0,883695616.0,1584173056.0,29727821824.0,2707.0,2013.0
12-04 10:08:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1584173056.0,29727821824.0,5070.0,3321.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423380480.0,883695616.0,1584177152.0,29727821824.0,2278.0,2529.0
12-04 10:08:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423372288.0,883695616.0,1584185344.0,29727821824.0,3971.0,2667.0
12-04 10:08:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1423355904.0,883695616.0,1584201728.0,29727821824.0,8555.0,8724.0
12-04 10:08:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423355904.0,883695616.0,1584201728.0,29727821824.0,2393.0,2622.0
12-04 10:08:55,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1423355904.0,883695616.0,1584201728.0,29727821824.0,4620.0,3836.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423355904.0,883695616.0,1584201728.0,29727821824.0,2167.0,2435.0
12-04 10:08:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423351808.0,883695616.0,1584205824.0,29727821824.0,4044.0,2760.0
12-04 10:08:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423351808.0,883695616.0,1584205824.0,29727821824.0,3953.0,2667.0
12-04 10:08:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423347712.0,883695616.0,1584209920.0,29727821824.0,3541.0,3476.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423343616.0,883695616.0,1584214016.0,29727821824.0,4383.0,3744.0
12-04 10:09:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1423343616.0,883695616.0,1584214016.0,29727821824.0,2854.0,2055.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423343616.0,883695616.0,1584214016.0,29727821824.0,811.0,1092.0
12-04 10:09:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423339520.0,883695616.0,1584218112.0,29727821824.0,4898.0,4479.0
12-04 10:09:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1423339520.0,883695616.0,1584218112.0,29727821824.0,4201.0,3580.0
12-04 10:09:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423335424.0,883695616.0,1584222208.0,29727821824.0,3166.0,3070.0
12-04 10:09:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423335424.0,883695616.0,1584222208.0,29727821824.0,5842.0,3769.0
12-04 10:09:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423331328.0,883695616.0,1584226304.0,29727821824.0,8842.0,6131.0
12-04 10:09:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1423331328.0,883695616.0,1584226304.0,29727821824.0,3671.0,2554.0
12-04 10:09:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1423327232.0,883695616.0,1584230400.0,29727821824.0,4824.0,4385.0
12-04 10:09:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423327232.0,883695616.0,1584230400.0,29727821824.0,1343.0,1246.0
12-04 10:09:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423323136.0,883695616.0,1584234496.0,29727821824.0,2308.0,1714.0
12-04 10:09:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423323136.0,883695616.0,1584234496.0,29727821824.0,5575.0,4378.0
12-04 10:09:13,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1423306752.0,883695616.0,1584250880.0,29727821824.0,9475.0,9125.0
12-04 10:09:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,1423306752.0,883695616.0,1584250880.0,29727821824.0,6455.0,5660.0
12-04 10:09:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423302656.0,883695616.0,1584254976.0,29727821824.0,3899.0,2667.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423298560.0,883695616.0,1584259072.0,29727821824.0,3436.0,3181.0
12-04 10:09:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423298560.0,883695616.0,1584259072.0,29727821824.0,1500.0,1266.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423298560.0,883695616.0,1584259072.0,29727821824.0,4498.0,3736.0
12-04 10:09:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1423294464.0,883695616.0,1584263168.0,29727821824.0,2976.0,2199.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423294464.0,883695616.0,1584263168.0,29727821824.0,3449.0,3118.0
12-04 10:09:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423294464.0,883695616.0,1584263168.0,29727821824.0,6368.0,5652.0
12-04 10:09:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423290368.0,883695616.0,1584267264.0,29727821824.0,3109.0,3792.0
12-04 10:09:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423286272.0,883695616.0,1584271360.0,29727821824.0,5401.0,4029.0
12-04 10:09:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423278080.0,883695616.0,1584279552.0,29727821824.0,5755.0,4439.0
12-04 10:09:25,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423278080.0,883695616.0,1584279552.0,29727821824.0,355.0,612.0
12-04 10:09:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423278080.0,883695616.0,1584279552.0,29727821824.0,4697.0,3422.0
12-04 10:09:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423273984.0,883695616.0,1584283648.0,29727821824.0,1705.0,1452.0
12-04 10:09:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1423273984.0,883695616.0,1584283648.0,29727821824.0,5222.0,3414.0
12-04 10:09:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1423269888.0,883695616.0,1584287744.0,29727821824.0,5914.0,5548.0
12-04 10:09:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423269888.0,883695616.0,1584287744.0,29727821824.0,3907.0,3538.0
12-04 10:09:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423265792.0,883695616.0,1584291840.0,29727821824.0,2842.0,2978.0
12-04 10:09:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423265792.0,883695616.0,1584291840.0,29727821824.0,6710.0,5581.0
12-04 10:09:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423261696.0,883695616.0,1584295936.0,29727821824.0,3266.0,2368.0
12-04 10:09:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423261696.0,883695616.0,1584295936.0,29727821824.0,3199.0,2368.0
12-04 10:09:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1584300032.0,29727694848.0,2150.0,1714.0
12-04 10:09:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1584300032.0,29727694848.0,5786.0,3862.0
12-04 10:09:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423388672.0,883695616.0,1584304128.0,29727686656.0,3635.0,4283.0
12-04 10:09:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423388672.0,883695616.0,1584304128.0,29727686656.0,3889.0,2667.0
12-04 10:09:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423384576.0,883695616.0,1584308224.0,29727686656.0,5444.0,4684.0
12-04 10:09:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423384576.0,883695616.0,1584308224.0,29727686656.0,5946.0,4626.0
12-04 10:09:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423380480.0,883695616.0,1584312320.0,29727686656.0,1111.0,1809.0
12-04 10:09:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423380480.0,883695616.0,1584312320.0,29727686656.0,3935.0,2574.0
12-04 10:09:43,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1423376384.0,883695616.0,1584316416.0,29727686656.0,2706.0,1920.0
12-04 10:09:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,3.0,1423376384.0,883695616.0,1584316416.0,29727686656.0,2971.0,2148.0
12-04 10:09:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1423376384.0,883695616.0,1584332800.0,29727670272.0,7019.0,8676.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423376384.0,883695616.0,1584332800.0,29727670272.0,5228.0,3414.0
12-04 10:09:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423372288.0,883695616.0,1584336896.0,29727670272.0,4488.0,3786.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423368192.0,883695616.0,1584340992.0,29727670272.0,5253.0,4999.0
12-04 10:09:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1423368192.0,883695616.0,1584340992.0,29727670272.0,2771.0,2013.0
12-04 10:09:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423368192.0,883695616.0,1584340992.0,29727670272.0,3345.0,3091.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423364096.0,883695616.0,1584345088.0,29727670272.0,3449.0,3184.0
12-04 10:09:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423364096.0,883695616.0,1584345088.0,29727670272.0,5863.0,4426.0
12-04 10:09:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423360000.0,883695616.0,1584349184.0,29727670272.0,1225.0,1969.0
12-04 10:09:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423360000.0,883695616.0,1584349184.0,29727670272.0,1536.0,1266.0
12-04 10:09:55,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1423355904.0,883695616.0,1584353280.0,29727670272.0,7635.0,5365.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423351808.0,883695616.0,1584357376.0,29727670272.0,4181.0,3937.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423347712.0,883695616.0,1584361472.0,29727670272.0,2770.0,2013.0
12-04 10:09:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423347712.0,883695616.0,1584361472.0,29727670272.0,3950.0,2667.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1423347712.0,883695616.0,1584361472.0,29727670272.0,4950.0,5844.0
12-04 10:10:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423343616.0,883695616.0,1584365568.0,29727670272.0,1883.0,1266.0
12-04 10:10:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1423351808.0,883695616.0,1584365568.0,29727662080.0,4008.0,2106.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423347712.0,883695616.0,1584369664.0,29727662080.0,4194.0,3477.0
12-04 10:10:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1423347712.0,883695616.0,1584369664.0,29727662080.0,5896.0,4575.0
12-04 10:10:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423331328.0,883695616.0,1584386048.0,29727662080.0,8670.0,7978.0
12-04 10:10:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423458304.0,883695616.0,1584386048.0,29727535104.0,5298.0,4191.0
12-04 10:10:06,0.751,0.083,99.166,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1423581184.0,883695616.0,1584390144.0,29727408128.0,4759.0,4641.0
12-04 10:10:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423577088.0,883695616.0,1584394240.0,29727408128.0,4965.0,3250.0
12-04 10:10:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423577088.0,883695616.0,1584394240.0,29727408128.0,1985.0,2416.0
12-04 10:10:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423572992.0,883695616.0,1584398336.0,29727408128.0,5639.0,3962.0
12-04 10:10:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423568896.0,883695616.0,1584402432.0,29727408128.0,5363.0,4234.0
12-04 10:10:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423568896.0,883695616.0,1584402432.0,29727408128.0,3567.0,2461.0
12-04 10:10:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423568896.0,883695616.0,1584402432.0,29727408128.0,2495.0,1807.0
12-04 10:10:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1423564800.0,883695616.0,1584406528.0,29727408128.0,7889.0,5780.0
12-04 10:10:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1423687680.0,883695616.0,1584410624.0,29727281152.0,3873.0,2574.0
12-04 10:10:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423687680.0,883695616.0,1584410624.0,29727281152.0,2419.0,4083.0
12-04 10:10:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423687680.0,883695616.0,1584410624.0,29727281152.0,1602.0,1359.0
12-04 10:10:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423683584.0,883695616.0,1584414720.0,29727281152.0,5123.0,3321.0
12-04 10:10:18,0.0,0.250,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423667200.0,883695616.0,1584431104.0,29727281152.0,9858.0,9529.0
12-04 10:10:19,0.083,0.083,99.667,0.167,0.0,0.0,0.0,143360.0,0.0,4.0,1423667200.0,883695616.0,1584431104.0,29727281152.0,6865.0,5078.0
12-04 10:10:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423663104.0,883695616.0,1584435200.0,29727281152.0,3483.0,3210.0
12-04 10:10:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423663104.0,883695616.0,1584435200.0,29727281152.0,4497.0,3735.0
12-04 10:10:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1423659008.0,883695616.0,1584439296.0,29727281152.0,2261.0,2437.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423659008.0,883695616.0,1584439296.0,29727281152.0,1740.0,1452.0
12-04 10:10:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423659008.0,883695616.0,1584439296.0,29727281152.0,3462.0,3184.0
12-04 10:10:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423654912.0,883695616.0,1584443392.0,29727281152.0,4487.0,3838.0
12-04 10:10:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423654912.0,883695616.0,1584443392.0,29727281152.0,3256.0,3090.0
12-04 10:10:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1423650816.0,883695616.0,1584447488.0,29727281152.0,8085.0,5893.0
12-04 10:10:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1423646720.0,883695616.0,1584451584.0,29727281152.0,5374.0,3969.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423642624.0,883695616.0,1584455680.0,29727281152.0,2818.0,2977.0
12-04 10:10:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423638528.0,883695616.0,1584459776.0,29727281152.0,916.0,1060.0
12-04 10:10:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1423638528.0,883695616.0,1584459776.0,29727281152.0,4000.0,3631.0
12-04 10:10:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1423638528.0,883695616.0,1584459776.0,29727281152.0,5160.0,4193.0
12-04 10:10:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423634432.0,883695616.0,1584463872.0,29727281152.0,3663.0,4273.0
12-04 10:10:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423642624.0,883695616.0,1584463872.0,29727272960.0,5296.0,4377.0
12-04 10:10:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1423638528.0,883695616.0,1584467968.0,29727272960.0,5562.0,3769.0
12-04 10:10:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423634432.0,883695616.0,1584472064.0,29727272960.0,5709.0,3862.0
12-04 10:10:37,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1423634432.0,883695616.0,1584472064.0,29727272960.0,2919.0,2560.0
12-04 10:10:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1423630336.0,883695616.0,1584476160.0,29727272960.0,5324.0,4769.0
12-04 10:10:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1423630336.0,883695616.0,1584476160.0,29727272960.0,2137.0,2909.0
12-04 10:10:40,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1423630336.0,883695616.0,1584476160.0,29727272960.0,3866.0,2574.0
12-04 10:10:41,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423626240.0,883695616.0,1584480256.0,29727272960.0,5159.0,4783.0
12-04 10:10:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423626240.0,883695616.0,1584480256.0,29727272960.0,1709.0,1359.0
12-04 10:10:43,0.334,0.0,99.499,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1424637952.0,883695616.0,1584484352.0,29726257152.0,4731.0,3930.0
12-04 10:10:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424637952.0,883695616.0,1584484352.0,29726257152.0,1537.0,1266.0
12-04 10:10:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424633856.0,883695616.0,1584488448.0,29726257152.0,6406.0,4068.0
12-04 10:10:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424633856.0,883695616.0,1584488448.0,29726257152.0,2705.0,2013.0
12-04 10:10:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424629760.0,883695616.0,1584492544.0,29726257152.0,3597.0,3741.0
12-04 10:10:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1424629760.0,883695616.0,1584492544.0,29726257152.0,5392.0,5118.0
12-04 10:10:49,0.083,0.083,99.583,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1424633856.0,883695616.0,1584496640.0,29726248960.0,3707.0,2574.0
12-04 10:10:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424633856.0,883695616.0,1584496640.0,29726248960.0,2936.0,3698.0
12-04 10:10:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424633856.0,883695616.0,1584496640.0,29726248960.0,2783.0,2013.0
12-04 10:10:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424629760.0,883695616.0,1584500736.0,29726248960.0,3364.0,3023.0
12-04 10:10:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424629760.0,883695616.0,1584500736.0,29726248960.0,5080.0,3321.0
12-04 10:10:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1424625664.0,883695616.0,1584504832.0,29726248960.0,3874.0,2574.0
12-04 10:10:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1424625664.0,883695616.0,1584504832.0,29726248960.0,3690.0,3462.0
12-04 10:10:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424621568.0,883695616.0,1584508928.0,29726248960.0,2149.0,2479.0
12-04 10:10:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424621568.0,883695616.0,1584508928.0,29726248960.0,2267.0,2529.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424617472.0,883695616.0,1584513024.0,29726248960.0,4730.0,4384.0
12-04 10:10:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1424617472.0,883695616.0,1584513024.0,29726248960.0,1567.0,1332.0
12-04 10:11:00,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1424617472.0,883695616.0,1584513024.0,29726248960.0,6449.0,4296.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424609280.0,883695616.0,1584521216.0,29726248960.0,3945.0,2709.0
12-04 10:11:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424605184.0,883695616.0,1584525312.0,29726248960.0,5075.0,4250.0
12-04 10:11:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424605184.0,883695616.0,1584525312.0,29726248960.0,4672.0,5420.0
12-04 10:11:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424601088.0,883695616.0,1584529408.0,29726248960.0,3539.0,2410.0
12-04 10:11:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424601088.0,883695616.0,1584529408.0,29726248960.0,2975.0,2885.0
12-04 10:11:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1424601088.0,883695616.0,1584529408.0,29726248960.0,3721.0,2554.0
12-04 10:11:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424584704.0,883695616.0,1584545792.0,29726248960.0,10727.0,9415.0
12-04 10:11:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424580608.0,883695616.0,1584549888.0,29726248960.0,6391.0,4846.0
12-04 10:11:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1424576512.0,883695616.0,1584553984.0,29726248960.0,4605.0,3495.0
12-04 10:11:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1424576512.0,883695616.0,1584553984.0,29726248960.0,4198.0,3537.0
12-04 10:11:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424576512.0,883695616.0,1584553984.0,29726248960.0,4706.0,4707.0
12-04 10:11:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1424572416.0,883695616.0,1584558080.0,29726248960.0,4808.0,3115.0
12-04 10:11:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424568320.0,883695616.0,1584562176.0,29726248960.0,2033.0,2417.0
12-04 10:11:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1424568320.0,883695616.0,1584562176.0,29726248960.0,343.0,612.0
12-04 10:11:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1424568320.0,883695616.0,1584562176.0,29726248960.0,4089.0,2760.0
12-04 10:11:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424564224.0,883695616.0,1584566272.0,29726248960.0,6968.0,5238.0
12-04 10:11:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424560128.0,883695616.0,1584570368.0,29726248960.0,6945.0,5078.0
12-04 10:11:18,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1424560128.0,883695616.0,1584570368.0,29726248960.0,4757.0,4378.0
12-04 10:11:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424556032.0,883695616.0,1584574464.0,29726248960.0,391.0,654.0
12-04 10:11:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1424556032.0,883695616.0,1584574464.0,29726248960.0,6028.0,6136.0
12-04 10:11:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424551936.0,883695616.0,1584578560.0,29726248960.0,3430.0,3174.0
12-04 10:11:22,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424551936.0,883695616.0,1584578560.0,29726248960.0,517.0,705.0
12-04 10:11:23,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424551936.0,883695616.0,1584578560.0,29726248960.0,1764.0,1452.0
12-04 10:11:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1424547840.0,883695616.0,1584582656.0,29726248960.0,7914.0,5800.0
12-04 10:11:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424547840.0,883695616.0,1584582656.0,29726248960.0,4542.0,3745.0
12-04 10:11:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424543744.0,883695616.0,1584586752.0,29726248960.0,3774.0,2574.0
12-04 10:11:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424543744.0,883695616.0,1584586752.0,29726248960.0,3269.0,3091.0
12-04 10:11:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424539648.0,883695616.0,1584590848.0,29726248960.0,3988.0,2760.0
12-04 10:11:29,0.083,0.166,99.584,0.166,0.0,0.0,0.0,28672.0,0.0,5.0,1424539648.0,883695616.0,1584590848.0,29726248960.0,3730.0,4790.0
12-04 10:11:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,118784.0,0.0,4.0,1424535552.0,883695616.0,1584594944.0,29726248960.0,1084.0,1153.0
12-04 10:11:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424535552.0,883695616.0,1584594944.0,29726248960.0,3339.0,2503.0
12-04 10:11:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424531456.0,883695616.0,1584599040.0,29726248960.0,7577.0,5594.0
12-04 10:11:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424527360.0,883695616.0,1584603136.0,29726248960.0,5313.0,4369.0
12-04 10:11:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424523264.0,883695616.0,1584607232.0,29726248960.0,6299.0,4846.0
12-04 10:11:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1424519168.0,883695616.0,1584611328.0,29726248960.0,4483.0,3115.0
12-04 10:11:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424519168.0,883695616.0,1584611328.0,29726248960.0,2917.0,3004.0
12-04 10:11:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424519168.0,883695616.0,1584611328.0,29726248960.0,2931.0,3005.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424515072.0,883695616.0,1584615424.0,29726248960.0,904.0,1060.0
12-04 10:11:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424625664.0,883695616.0,1584631808.0,29726121984.0,11803.0,10900.0
12-04 10:11:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424625664.0,883695616.0,1584631808.0,29726121984.0,2796.0,2013.0
12-04 10:11:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1424621568.0,883695616.0,1584635904.0,29726121984.0,5160.0,4914.0
12-04 10:11:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424621568.0,883695616.0,1584635904.0,29726121984.0,5345.0,3456.0
12-04 10:11:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424617472.0,883695616.0,1584640000.0,29726121984.0,4499.0,3679.0
12-04 10:11:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424613376.0,883695616.0,1584644096.0,29726121984.0,2807.0,2106.0
12-04 10:11:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1424613376.0,883695616.0,1584644096.0,29726121984.0,1764.0,1452.0
12-04 10:11:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424613376.0,883695616.0,1584644096.0,29726121984.0,3911.0,4194.0
12-04 10:11:47,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1424609280.0,883695616.0,1584648192.0,29726121984.0,1615.0,1359.0
12-04 10:11:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424609280.0,883695616.0,1584648192.0,29726121984.0,6837.0,5044.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1424732160.0,883695616.0,1584652288.0,29725995008.0,4529.0,3837.0
12-04 10:11:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424728064.0,883695616.0,1584656384.0,29725995008.0,2381.0,2622.0
12-04 10:11:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424728064.0,883695616.0,1584656384.0,29725995008.0,4147.0,3309.0
12-04 10:11:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424728064.0,883695616.0,1584656384.0,29725995008.0,4150.0,4286.0
12-04 10:11:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1424723968.0,883695616.0,1584660480.0,29725995008.0,4011.0,2667.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424723968.0,883695616.0,1584660480.0,29725995008.0,3774.0,2574.0
12-04 10:11:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424719872.0,883695616.0,1584664576.0,29725995008.0,2147.0,2435.0
12-04 10:11:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424719872.0,883695616.0,1584664576.0,29725995008.0,6543.0,5336.0
12-04 10:11:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424715776.0,883695616.0,1584668672.0,29725995008.0,2370.0,2622.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1424711680.0,883695616.0,1584672768.0,29725995008.0,5020.0,3228.0
12-04 10:11:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1424711680.0,883695616.0,1584672768.0,29725995008.0,3113.0,3818.0
12-04 10:12:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424699392.0,883695616.0,1584685056.0,29725995008.0,9378.0,8540.0
12-04 10:12:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424695296.0,883695616.0,1584689152.0,29725995008.0,2777.0,2013.0
12-04 10:12:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424695296.0,883695616.0,1584689152.0,29725995008.0,643.0,906.0
12-04 10:12:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1424691200.0,883695616.0,1584693248.0,29725995008.0,4597.0,3836.0
12-04 10:12:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1424691200.0,883695616.0,1584693248.0,29725995008.0,4166.0,3539.0
12-04 10:12:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1424683008.0,883695616.0,1584701440.0,29725995008.0,5823.0,4555.0
12-04 10:12:06,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424691200.0,883695616.0,1584701440.0,29725986816.0,4724.0,3115.0
12-04 10:12:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424687104.0,883695616.0,1584705536.0,29725986816.0,3172.0,3019.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1424687104.0,883695616.0,1584705536.0,29725986816.0,5452.0,4286.0
12-04 10:12:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424683008.0,883695616.0,1584709632.0,29725986816.0,6988.0,5260.0
12-04 10:12:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1424683008.0,883695616.0,1584709632.0,29725986816.0,2470.0,1807.0
12-04 10:12:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424678912.0,883695616.0,1584713728.0,29725986816.0,4384.0,3725.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424678912.0,883695616.0,1584713728.0,29725986816.0,5410.0,4191.0
12-04 10:12:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1424674816.0,883695616.0,1584717824.0,29725986816.0,3586.0,2368.0
12-04 10:12:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424674816.0,883695616.0,1584717824.0,29725986816.0,2867.0,3539.0
12-04 10:12:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1424670720.0,883695616.0,1584721920.0,29725986816.0,4952.0,4116.0
12-04 10:12:16,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1424670720.0,883695616.0,1584721920.0,29725986816.0,2668.0,1920.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424666624.0,883695616.0,1584726016.0,29725986816.0,3911.0,2574.0
12-04 10:12:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1424666624.0,883695616.0,1584726016.0,29725986816.0,4661.0,3829.0
12-04 10:12:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1424662528.0,883695616.0,1584730112.0,29725986816.0,5259.0,3842.0
12-04 10:12:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1424662528.0,883695616.0,1584730112.0,29725986816.0,4366.0,4474.0
12-04 10:12:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424658432.0,883695616.0,1584734208.0,29725986816.0,3431.0,3118.0
12-04 10:12:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1424658432.0,883695616.0,1584734208.0,29725986816.0,3559.0,3182.0
12-04 10:12:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424654336.0,883695616.0,1584738304.0,29725986816.0,3455.0,3065.0
12-04 10:12:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1424654336.0,883695616.0,1584738304.0,29725986816.0,5854.0,4575.0
12-04 10:12:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424654336.0,883695616.0,1584738304.0,29725986816.0,1620.0,1266.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424650240.0,883695616.0,1584742400.0,29725986816.0,6479.0,4161.0
12-04 10:12:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424646144.0,883695616.0,1584746496.0,29725986816.0,4051.0,4195.0
12-04 10:12:28,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1424633856.0,883695616.0,1584758784.0,29725986816.0,8121.0,7758.0
12-04 10:12:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1424629760.0,883695616.0,1584762880.0,29725986816.0,2362.0,3493.0
12-04 10:12:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424629760.0,883695616.0,1584762880.0,29725986816.0,2901.0,2978.0
12-04 10:12:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424625664.0,883695616.0,1584766976.0,29725986816.0,3271.0,2461.0
12-04 10:12:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424625664.0,883695616.0,1584766976.0,29725986816.0,4464.0,3022.0
12-04 10:12:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424621568.0,883695616.0,1584771072.0,29725986816.0,8221.0,5263.0
12-04 10:12:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1424617472.0,883695616.0,1584775168.0,29725986816.0,2362.0,3492.0
12-04 10:12:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424617472.0,883695616.0,1584775168.0,29725986816.0,4520.0,3022.0
12-04 10:12:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424613376.0,883695616.0,1584779264.0,29725986816.0,2879.0,2911.0
12-04 10:12:37,3.086,1.001,95.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1440919552.0,883695616.0,1584816128.0,29709643776.0,16598.0,17178.0
12-04 10:12:38,0.669,0.335,98.996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1449172992.0,883695616.0,1584812032.0,29701394432.0,83732.0,76325.0
12-04 10:12:39,0.417,0.167,98.915,0.501,0.0,0.0,0.0,24576.0,0.0,3.0,1452257280.0,883695616.0,1584824320.0,29698297856.0,72249.0,66185.0
12-04 10:12:40,0.417,0.250,99.249,0.0,0.0,0.083,0.0,131072.0,0.0,6.0,1454268416.0,883695616.0,1584828416.0,29696282624.0,76644.0,68370.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-42.csv <==
12-04 09:35:33,0.219,0.101,99.541,0.125,0.0,0.013,2434.513,537247.542,0.339,5.994,1215090688.0,926478336.0,1598164992.0,29879341056.0,0.0,0.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215131648.0,926478336.0,1598222336.0,29879242752.0,5727.0,3902.0
12-04 09:35:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,139264.0,0.0,8.0,1215254528.0,926478336.0,1598226432.0,29879115776.0,2992.0,2064.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,1215254528.0,926478336.0,1598226432.0,29879115776.0,5536.0,3558.0
12-04 09:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215250432.0,926478336.0,1598230528.0,29879115776.0,2874.0,2442.0
12-04 09:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215250432.0,926478336.0,1598230528.0,29879115776.0,2094.0,3029.0
12-04 09:35:39,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1215266816.0,926478336.0,1598230528.0,29879099392.0,2738.0,3394.0
12-04 09:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215266816.0,926478336.0,1598230528.0,29879099392.0,4560.0,3717.0
12-04 09:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215262720.0,926478336.0,1598234624.0,29879099392.0,2498.0,1616.0
12-04 09:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215262720.0,926478336.0,1598234624.0,29879099392.0,4836.0,2924.0
12-04 09:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215385600.0,926478336.0,1598238720.0,29878972416.0,4970.0,3110.0
12-04 09:35:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215381504.0,926478336.0,1598242816.0,29878972416.0,2599.0,1709.0
12-04 09:35:45,0.0,0.083,99.667,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1215377408.0,926478336.0,1598246912.0,29878972416.0,3410.0,3437.0
12-04 09:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215377408.0,926478336.0,1598246912.0,29878972416.0,2187.0,2318.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215377408.0,926478336.0,1598246912.0,29878972416.0,1569.0,2672.0
12-04 09:35:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215373312.0,926478336.0,1598251008.0,29878972416.0,2432.0,1616.0
12-04 09:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215373312.0,926478336.0,1598251008.0,29878972416.0,6694.0,4841.0
12-04 09:35:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215369216.0,926478336.0,1598255104.0,29878972416.0,7274.0,4325.0
12-04 09:35:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215365120.0,926478336.0,1598259200.0,29878972416.0,3347.0,2963.0
12-04 09:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215365120.0,926478336.0,1598259200.0,29878972416.0,3289.0,2904.0
12-04 09:35:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215348736.0,926478336.0,1598259200.0,29878988800.0,1330.0,962.0
12-04 09:35:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215311872.0,926478336.0,1598263296.0,29879021568.0,6912.0,7571.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1215299584.0,926478336.0,1598275584.0,29879021568.0,1077.0,1741.0
12-04 09:35:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215295488.0,926478336.0,1598279680.0,29879021568.0,6642.0,5219.0
12-04 09:35:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215418368.0,926478336.0,1598283776.0,29878894592.0,2714.0,2003.0
12-04 09:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215401984.0,926478336.0,1598283776.0,29878910976.0,5705.0,4415.0
12-04 09:35:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215401984.0,926478336.0,1598283776.0,29878910976.0,6862.0,4866.0
12-04 09:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215397888.0,926478336.0,1598287872.0,29878910976.0,159.0,308.0
12-04 09:36:01,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215397888.0,926478336.0,1598287872.0,29878910976.0,1916.0,2131.0
12-04 09:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215393792.0,926478336.0,1598291968.0,29878910976.0,219.0,350.0
12-04 09:36:03,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215389696.0,926478336.0,1598296064.0,29878910976.0,3945.0,4141.0
12-04 09:36:04,0.083,0.249,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215389696.0,926478336.0,1598296064.0,29878910976.0,4720.0,2904.0
12-04 09:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1215385600.0,926478336.0,1598300160.0,29878910976.0,7031.0,5802.0
12-04 09:36:06,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1215381504.0,926478336.0,1598304256.0,29878910976.0,5758.0,3558.0
12-04 09:36:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215381504.0,926478336.0,1598304256.0,29878910976.0,5496.0,4204.0
12-04 09:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215377408.0,926478336.0,1598308352.0,29878910976.0,3935.0,3233.0
12-04 09:36:09,0.0,0.083,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1215377408.0,926478336.0,1598308352.0,29878910976.0,1045.0,849.0
12-04 09:36:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,7.0,1215373312.0,926478336.0,1598312448.0,29878910976.0,4206.0,3418.0
12-04 09:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215373312.0,926478336.0,1598312448.0,29878910976.0,1111.0,849.0
12-04 09:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215373312.0,926478336.0,1598312448.0,29878910976.0,8584.0,5942.0
12-04 09:36:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215365120.0,926478336.0,1598320640.0,29878910976.0,6332.0,4583.0
12-04 09:36:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1215365120.0,926478336.0,1598320640.0,29878910976.0,3086.0,2785.0
12-04 09:36:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215361024.0,926478336.0,1598324736.0,29878910976.0,3666.0,2270.0
12-04 09:36:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215356928.0,926478336.0,1598328832.0,29878910976.0,4784.0,4271.0
12-04 09:36:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215356928.0,926478336.0,1598328832.0,29878910976.0,363.0,494.0
12-04 09:36:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215356928.0,926478336.0,1598328832.0,29878910976.0,159.0,308.0
12-04 09:36:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215356928.0,926478336.0,1598328832.0,29878910976.0,4421.0,3532.0
12-04 09:36:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215356928.0,926478336.0,1598328832.0,29878910976.0,4940.0,3017.0
12-04 09:36:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215352832.0,926478336.0,1598332928.0,29878910976.0,5823.0,5955.0
12-04 09:36:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215361024.0,926478336.0,1598332928.0,29878902784.0,5594.0,4119.0
12-04 09:36:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215352832.0,926478336.0,1598341120.0,29878902784.0,5591.0,4185.0
12-04 09:36:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215352832.0,926478336.0,1598341120.0,29878902784.0,1976.0,2121.0
12-04 09:36:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215352832.0,926478336.0,1598341120.0,29878902784.0,1432.0,1055.0
12-04 09:36:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215352832.0,926478336.0,1598341120.0,29878902784.0,4196.0,3807.0
12-04 09:36:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1215352832.0,926478336.0,1598341120.0,29878902784.0,4555.0,4194.0
12-04 09:36:28,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215348736.0,926478336.0,1598345216.0,29878902784.0,6078.0,5262.0
12-04 09:36:29,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215344640.0,926478336.0,1598349312.0,29878902784.0,4333.0,2811.0
12-04 09:36:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1215336448.0,926478336.0,1598349312.0,29878910976.0,5695.0,5190.0
12-04 09:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215328256.0,926478336.0,1598357504.0,29878910976.0,2992.0,2064.0
12-04 09:36:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215328256.0,926478336.0,1598357504.0,29878910976.0,3263.0,2250.0
12-04 09:36:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215328256.0,926478336.0,1598357504.0,29878910976.0,2159.0,1662.0
12-04 09:36:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215324160.0,926478336.0,1598361600.0,29878910976.0,1026.0,1035.0
12-04 09:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215324160.0,926478336.0,1598361600.0,29878910976.0,4816.0,3887.0
12-04 09:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215320064.0,926478336.0,1598365696.0,29878910976.0,3713.0,3233.0
12-04 09:36:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215315968.0,926478336.0,1598369792.0,29878910976.0,10014.0,7672.0
12-04 09:36:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1215311872.0,926478336.0,1598373888.0,29878910976.0,5136.0,4529.0
12-04 09:36:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215307776.0,926478336.0,1598377984.0,29878910976.0,1530.0,1148.0
12-04 09:36:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1215307776.0,926478336.0,1598377984.0,29878910976.0,363.0,494.0
12-04 09:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215307776.0,926478336.0,1598377984.0,29878910976.0,2931.0,3069.0
12-04 09:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215307776.0,926478336.0,1598377984.0,29878910976.0,3703.0,2363.0
12-04 09:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215303680.0,926478336.0,1598382080.0,29878910976.0,1431.0,1055.0
12-04 09:36:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215303680.0,926478336.0,1598382080.0,29878910976.0,7861.0,5494.0
12-04 09:36:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,106496.0,0.0,7.0,1215299584.0,926478336.0,1598386176.0,29878910976.0,2142.0,2265.0
12-04 09:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1215299584.0,926478336.0,1598386176.0,29878910976.0,5011.0,4635.0
12-04 09:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215295488.0,926478336.0,1598390272.0,29878910976.0,2637.0,1802.0
12-04 09:36:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215295488.0,926478336.0,1598390272.0,29878910976.0,3313.0,2920.0
12-04 09:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215291392.0,926478336.0,1598394368.0,29878910976.0,159.0,308.0
12-04 09:36:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215291392.0,926478336.0,1598394368.0,29878910976.0,2433.0,1616.0
12-04 09:36:51,0.167,0.0,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1215287296.0,926478336.0,1598398464.0,29878910976.0,10211.0,7343.0
12-04 09:36:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215287296.0,926478336.0,1598398464.0,29878910976.0,2144.0,2267.0
12-04 09:36:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215283200.0,926478336.0,1598402560.0,29878910976.0,5077.0,3203.0
12-04 09:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215283200.0,926478336.0,1598402560.0,29878910976.0,2877.0,5009.0
12-04 09:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215279104.0,926478336.0,1598406656.0,29878910976.0,4770.0,2924.0
12-04 09:36:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215279104.0,926478336.0,1598406656.0,29878910976.0,2173.0,1806.0
12-04 09:36:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1215291392.0,926478336.0,1598410752.0,29878894592.0,37551.0,54848.0
12-04 09:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215356928.0,926478336.0,1598410752.0,29878829056.0,6117.0,3872.0
12-04 09:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215352832.0,926478336.0,1598414848.0,29878829056.0,3357.0,2904.0
12-04 09:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215352832.0,926478336.0,1598414848.0,29878829056.0,3704.0,2363.0
12-04 09:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215348736.0,926478336.0,1598418944.0,29878829056.0,2787.0,2315.0
12-04 09:37:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215348736.0,926478336.0,1598418944.0,29878829056.0,3804.0,2456.0
12-04 09:37:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1215344640.0,926478336.0,1598423040.0,29878829056.0,6437.0,7071.0
12-04 09:37:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215344640.0,926478336.0,1598423040.0,29878829056.0,4205.0,3419.0
12-04 09:37:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1215344640.0,926478336.0,1598423040.0,29878829056.0,4384.0,2718.0
12-04 09:37:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215336448.0,926478336.0,1598431232.0,29878829056.0,1045.0,849.0
12-04 09:37:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215336448.0,926478336.0,1598431232.0,29878829056.0,5947.0,4734.0
12-04 09:37:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215332352.0,926478336.0,1598435328.0,29878829056.0,4551.0,2811.0
12-04 09:37:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215328256.0,926478336.0,1598439424.0,29878829056.0,4720.0,2904.0
12-04 09:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215328256.0,926478336.0,1598439424.0,29878829056.0,3282.0,2064.0
12-04 09:37:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215324160.0,926478336.0,1598443520.0,29878829056.0,2935.0,2673.0
12-04 09:37:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215324160.0,926478336.0,1598443520.0,29878829056.0,8105.0,7710.0
12-04 09:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215320064.0,926478336.0,1598447616.0,29878829056.0,3282.0,2064.0
12-04 09:37:14,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215320064.0,926478336.0,1598447616.0,29878829056.0,2601.0,1709.0
12-04 09:37:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1215315968.0,926478336.0,1598451712.0,29878829056.0,3087.0,2785.0
12-04 09:37:16,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215315968.0,926478336.0,1598451712.0,29878829056.0,4873.0,3017.0
12-04 09:37:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215311872.0,926478336.0,1598455808.0,29878829056.0,2700.0,1802.0
12-04 09:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215307776.0,926478336.0,1598459904.0,29878829056.0,4619.0,3708.0
12-04 09:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215307776.0,926478336.0,1598459904.0,29878829056.0,3807.0,3953.0
12-04 09:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1215307776.0,926478336.0,1598459904.0,29878829056.0,159.0,308.0
12-04 09:37:21,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1215307776.0,926478336.0,1598459904.0,29878829056.0,9164.0,7825.0
12-04 09:37:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215303680.0,926478336.0,1598464000.0,29878829056.0,363.0,494.0
12-04 09:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1215303680.0,926478336.0,1598464000.0,29878829056.0,4484.0,3574.0
12-04 09:37:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215299584.0,926478336.0,1598468096.0,29878829056.0,6294.0,4314.0
12-04 09:37:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1215295488.0,926478336.0,1598472192.0,29878829056.0,2431.0,1616.0
12-04 09:37:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215295488.0,926478336.0,1598472192.0,29878829056.0,4548.0,3207.0
12-04 09:37:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215291392.0,926478336.0,1598476288.0,29878829056.0,363.0,494.0
12-04 09:37:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215291392.0,926478336.0,1598476288.0,29878829056.0,1916.0,2131.0
12-04 09:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215291392.0,926478336.0,1598476288.0,29878829056.0,4467.0,4427.0
12-04 09:37:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215287296.0,926478336.0,1598480384.0,29878829056.0,1890.0,1410.0
12-04 09:37:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215287296.0,926478336.0,1598480384.0,29878829056.0,8068.0,6592.0
12-04 09:37:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215279104.0,926478336.0,1598488576.0,29878829056.0,5332.0,3372.0
12-04 09:37:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215279104.0,926478336.0,1598488576.0,29878829056.0,4011.0,3502.0
12-04 09:37:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1215279104.0,926478336.0,1598488576.0,29878829056.0,6961.0,6933.0
12-04 09:37:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215258624.0,926478336.0,1598509056.0,29878829056.0,5083.0,4151.0
12-04 09:37:36,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215258624.0,926478336.0,1598509056.0,29878829056.0,3815.0,3325.0
12-04 09:37:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215258624.0,926478336.0,1598509056.0,29878829056.0,5049.0,3980.0
12-04 09:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215250432.0,926478336.0,1598517248.0,29878829056.0,822.0,849.0
12-04 09:37:39,0.0,0.083,99.584,0.250,0.0,0.083,0.0,28672.0,0.0,4.0,1215250432.0,926478336.0,1598517248.0,29878829056.0,4423.0,3532.0
12-04 09:37:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1215246336.0,926478336.0,1598521344.0,29878829056.0,3291.0,2971.0
12-04 09:37:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215246336.0,926478336.0,1598521344.0,29878829056.0,5594.0,4186.0
12-04 09:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215242240.0,926478336.0,1598525440.0,29878829056.0,3188.0,2878.0
12-04 09:37:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215242240.0,926478336.0,1598525440.0,29878829056.0,1430.0,1055.0
12-04 09:37:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1215242240.0,926478336.0,1598525440.0,29878829056.0,7338.0,4967.0
12-04 09:37:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215234048.0,926478336.0,1598533632.0,29878829056.0,2637.0,3300.0
12-04 09:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215234048.0,926478336.0,1598533632.0,29878829056.0,1431.0,1055.0
12-04 09:37:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215234048.0,926478336.0,1598533632.0,29878829056.0,2635.0,1802.0
12-04 09:37:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215229952.0,926478336.0,1598537728.0,29878829056.0,1322.0,962.0
12-04 09:37:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215229952.0,926478336.0,1598537728.0,29878829056.0,5629.0,4213.0
12-04 09:37:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1215229952.0,926478336.0,1598537728.0,29878829056.0,5035.0,4607.0
12-04 09:37:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1215221760.0,926478336.0,1598545920.0,29878829056.0,4452.0,3617.0
12-04 09:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215221760.0,926478336.0,1598545920.0,29878829056.0,3151.0,2785.0
12-04 09:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215221760.0,926478336.0,1598545920.0,29878829056.0,2084.0,2224.0
12-04 09:37:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215221760.0,926478336.0,1598545920.0,29878829056.0,4516.0,3615.0
12-04 09:37:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1215217664.0,926478336.0,1598550016.0,29878829056.0,3870.0,2456.0
12-04 09:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215217664.0,926478336.0,1598550016.0,29878829056.0,2175.0,1808.0
12-04 09:37:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215217664.0,926478336.0,1598550016.0,29878829056.0,3669.0,2336.0
12-04 09:37:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215209472.0,926478336.0,1598558208.0,29878829056.0,12235.0,12418.0
12-04 09:37:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215193088.0,926478336.0,1598574592.0,29878829056.0,2862.0,1973.0
12-04 09:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1215193088.0,926478336.0,1598574592.0,29878829056.0,2085.0,2223.0
12-04 09:38:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215193088.0,926478336.0,1598574592.0,29878829056.0,2700.0,1802.0
12-04 09:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215193088.0,926478336.0,1598574592.0,29878829056.0,2246.0,2360.0
12-04 09:38:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215188992.0,926478336.0,1598578688.0,29878829056.0,3663.0,2312.0
12-04 09:38:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215188992.0,926478336.0,1598578688.0,29878829056.0,4103.0,3325.0
12-04 09:38:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215188992.0,926478336.0,1598578688.0,29878829056.0,2868.0,2671.0
12-04 09:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215184896.0,926478336.0,1598582784.0,29878829056.0,4487.0,2811.0
12-04 09:38:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215184896.0,926478336.0,1598582784.0,29878829056.0,7544.0,5289.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215176704.0,926478336.0,1598590976.0,29878829056.0,3871.0,3233.0
12-04 09:38:09,0.333,0.0,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215176704.0,926478336.0,1598590976.0,29878829056.0,1045.0,849.0
12-04 09:38:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215188992.0,926478336.0,1598595072.0,29878812672.0,5484.0,4573.0
12-04 09:38:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215184896.0,926478336.0,1598599168.0,29878812672.0,5432.0,3751.0
12-04 09:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215184896.0,926478336.0,1598599168.0,29878812672.0,4074.0,3353.0
12-04 09:38:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215180800.0,926478336.0,1598603264.0,29878812672.0,5102.0,3888.0
12-04 09:38:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215180800.0,926478336.0,1598603264.0,29878812672.0,3254.0,2878.0
12-04 09:38:15,0.083,0.083,99.417,0.416,0.0,0.0,0.0,24576.0,0.0,5.0,1215176704.0,926478336.0,1598607360.0,29878812672.0,3288.0,2971.0
12-04 09:38:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215176704.0,926478336.0,1598607360.0,29878812672.0,3598.0,2270.0
12-04 09:38:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215172608.0,926478336.0,1598611456.0,29878812672.0,2085.0,2224.0
12-04 09:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215172608.0,926478336.0,1598611456.0,29878812672.0,261.0,401.0
12-04 09:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215172608.0,926478336.0,1598611456.0,29878812672.0,4890.0,3008.0
12-04 09:38:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215168512.0,926478336.0,1598615552.0,29878812672.0,5266.0,5337.0
12-04 09:38:21,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1215176704.0,926478336.0,1598615552.0,29878804480.0,5656.0,4364.0
12-04 09:38:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215168512.0,926478336.0,1598623744.0,29878804480.0,5009.0,4700.0
12-04 09:38:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215168512.0,926478336.0,1598623744.0,29878804480.0,3802.0,2456.0
12-04 09:38:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215168512.0,926478336.0,1598623744.0,29878804480.0,4352.0,3522.0
12-04 09:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215168512.0,926478336.0,1598623744.0,29878804480.0,3086.0,2785.0
12-04 09:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215164416.0,926478336.0,1598627840.0,29878804480.0,3446.0,2555.0
12-04 09:38:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1215164416.0,926478336.0,1598627840.0,29878804480.0,1430.0,1055.0
12-04 09:38:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215160320.0,926478336.0,1598631936.0,29878804480.0,4396.0,3625.0
12-04 09:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215160320.0,926478336.0,1598631936.0,29878804480.0,4814.0,3888.0
12-04 09:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1215156224.0,926478336.0,1598636032.0,29878804480.0,4793.0,2904.0
12-04 09:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215152128.0,926478336.0,1598640128.0,29878804480.0,6912.0,3749.0
12-04 09:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1215152128.0,926478336.0,1598640128.0,29878804480.0,7045.0,4171.0
12-04 09:38:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215152128.0,926478336.0,1598640128.0,29878804480.0,5594.0,5047.0
12-04 09:38:34,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215148032.0,926478336.0,1598644224.0,29878804480.0,3777.0,3298.0
12-04 09:38:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215148032.0,926478336.0,1598644224.0,29878804480.0,3095.0,2157.0
12-04 09:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1215143936.0,926478336.0,1598648320.0,29878804480.0,3161.0,2157.0
12-04 09:38:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215143936.0,926478336.0,1598648320.0,29878804480.0,6323.0,4728.0
12-04 09:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215139840.0,926478336.0,1598652416.0,29878804480.0,1671.0,2831.0
12-04 09:38:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215139840.0,926478336.0,1598652416.0,29878804480.0,3663.0,2270.0
12-04 09:38:40,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215135744.0,926478336.0,1598656512.0,29878804480.0,3702.0,2363.0
12-04 09:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215135744.0,926478336.0,1598656512.0,29878804480.0,4298.0,4340.0
12-04 09:38:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215127552.0,926478336.0,1598664704.0,29878804480.0,3805.0,2456.0
12-04 09:38:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215127552.0,926478336.0,1598664704.0,29878804480.0,4425.0,3532.0
12-04 09:38:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215119360.0,926478336.0,1598672896.0,29878804480.0,4255.0,3440.0
12-04 09:38:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215119360.0,926478336.0,1598672896.0,29878804480.0,1982.0,2132.0
12-04 09:38:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215119360.0,926478336.0,1598672896.0,29878804480.0,2083.0,2224.0
12-04 09:38:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215119360.0,926478336.0,1598672896.0,29878804480.0,3930.0,2498.0
12-04 09:38:48,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215115264.0,926478336.0,1598676992.0,29878804480.0,2084.0,2223.0
12-04 09:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215115264.0,926478336.0,1598676992.0,29878804480.0,2593.0,1751.0
12-04 09:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1215115264.0,926478336.0,1598676992.0,29878804480.0,5755.0,4716.0
12-04 09:38:51,0.249,0.083,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215107072.0,926478336.0,1598685184.0,29878804480.0,6650.0,4944.0
12-04 09:38:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215107072.0,926478336.0,1598685184.0,29878804480.0,1983.0,2131.0
12-04 09:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215107072.0,926478336.0,1598685184.0,29878804480.0,3869.0,2456.0
12-04 09:38:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215102976.0,926478336.0,1598689280.0,29878804480.0,1527.0,2687.0
12-04 09:38:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215102976.0,926478336.0,1598689280.0,29878804480.0,3803.0,2456.0
12-04 09:38:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1215102976.0,926478336.0,1598689280.0,29878804480.0,4753.0,4826.0
12-04 09:38:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1215098880.0,926478336.0,1598693376.0,29878804480.0,2601.0,1709.0
12-04 09:38:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215098880.0,926478336.0,1598693376.0,29878804480.0,5194.0,3512.0
12-04 09:38:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215094784.0,926478336.0,1598697472.0,29878804480.0,2497.0,1616.0
12-04 09:39:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215094784.0,926478336.0,1598697472.0,29878804480.0,3786.0,2270.0
12-04 09:39:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215090688.0,926478336.0,1598701568.0,29878804480.0,1461.0,1849.0
12-04 09:39:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215090688.0,926478336.0,1598701568.0,29878804480.0,4313.0,3439.0
12-04 09:39:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215086592.0,926478336.0,1598705664.0,29878804480.0,3366.0,2962.0
12-04 09:39:04,0.166,0.0,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1215086592.0,926478336.0,1598705664.0,29878804480.0,5352.0,4456.0
12-04 09:39:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1215082496.0,926478336.0,1598709760.0,29878804480.0,4302.0,3512.0
12-04 09:39:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215082496.0,926478336.0,1598709760.0,29878804480.0,2954.0,2254.0
12-04 09:39:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215082496.0,926478336.0,1598709760.0,29878804480.0,6569.0,4309.0
12-04 09:39:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215078400.0,926478336.0,1598713856.0,29878804480.0,3278.0,2064.0
12-04 09:39:09,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1215078400.0,926478336.0,1598713856.0,29878804480.0,5368.0,4074.0
12-04 09:39:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215074304.0,926478336.0,1598717952.0,29878804480.0,3546.0,2250.0
12-04 09:39:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1215074304.0,926478336.0,1598717952.0,29878804480.0,3479.0,3683.0
12-04 09:39:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215070208.0,926478336.0,1598722048.0,29878804480.0,4611.0,2811.0
12-04 09:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215078400.0,926478336.0,1598722048.0,29878796288.0,2413.0,3121.0
12-04 09:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215070208.0,926478336.0,1598730240.0,29878796288.0,2659.0,1709.0
12-04 09:39:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1215070208.0,926478336.0,1598730240.0,29878796288.0,8692.0,5614.0
12-04 09:39:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215062016.0,926478336.0,1598738432.0,29878796288.0,2593.0,1709.0
12-04 09:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215062016.0,926478336.0,1598738432.0,29878796288.0,4418.0,3533.0
12-04 09:39:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215062016.0,926478336.0,1598738432.0,29878796288.0,2044.0,2132.0
12-04 09:39:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215057920.0,926478336.0,1598742528.0,29878796288.0,3473.0,3014.0
12-04 09:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215057920.0,926478336.0,1598742528.0,29878796288.0,1491.0,1055.0
12-04 09:39:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215057920.0,926478336.0,1598742528.0,29878796288.0,5887.0,5955.0
12-04 09:39:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215049728.0,926478336.0,1598750720.0,29878796288.0,6000.0,3578.0
12-04 09:39:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215049728.0,926478336.0,1598750720.0,29878796288.0,2593.0,1709.0
12-04 09:39:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215049728.0,926478336.0,1598750720.0,29878796288.0,1594.0,1148.0
12-04 09:39:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1215049728.0,926478336.0,1598750720.0,29878796288.0,5772.0,4828.0
12-04 09:39:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215045632.0,926478336.0,1598754816.0,29878796288.0,2336.0,1901.0
12-04 09:39:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215045632.0,926478336.0,1598754816.0,29878796288.0,3357.0,2972.0
12-04 09:39:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215041536.0,926478336.0,1598758912.0,29878796288.0,6202.0,5261.0
12-04 09:39:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215037440.0,926478336.0,1598763008.0,29878796288.0,5008.0,3887.0
12-04 09:39:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215037440.0,926478336.0,1598763008.0,29878796288.0,1984.0,1503.0
12-04 09:39:31,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1215037440.0,926478336.0,1598763008.0,29878796288.0,3221.0,2157.0
12-04 09:39:32,4.603,1.088,94.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260077056.0,926478336.0,1562669056.0,29869850624.0,17662.0,13867.0
12-04 09:39:33,4.750,1.0,94.0,0.250,0.0,0.0,0.0,77824.0,0.0,3.0,1218904064.0,926478336.0,1562443776.0,29911248896.0,6871.0,7135.0
12-04 09:39:34,3.088,0.751,95.826,0.250,0.0,0.083,0.0,0.0,0.0,0.0,1217937408.0,926478336.0,1562394624.0,29912264704.0,9764.0,8976.0
12-04 09:39:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1217855488.0,926478336.0,1562411008.0,29912330240.0,6752.0,4668.0
12-04 09:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1217855488.0,926478336.0,1562411008.0,29912330240.0,8194.0,6043.0
12-04 09:39:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217843200.0,926478336.0,1562415104.0,29912338432.0,2436.0,3466.0
12-04 09:39:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,2.0,1217843200.0,926478336.0,1562415104.0,29912338432.0,3119.0,2064.0
12-04 09:39:39,3.592,0.919,95.238,0.251,0.0,0.0,0.0,0.0,0.0,0.0,1226522624.0,926478336.0,1562460160.0,29903613952.0,14083.0,10361.0
12-04 09:39:40,4.250,0.917,94.417,0.417,0.0,0.0,0.0,81920.0,0.0,1.0,1264001024.0,926478336.0,1562480640.0,29866115072.0,7244.0,7019.0
12-04 09:39:41,1.501,0.417,97.748,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1217433600.0,926478336.0,1562456064.0,29912707072.0,6230.0,5921.0
12-04 09:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217736704.0,926478336.0,1562427392.0,29912432640.0,1614.0,1256.0
12-04 09:39:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217736704.0,926478336.0,1562427392.0,29912432640.0,4709.0,5325.0
12-04 09:39:44,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1217736704.0,926478336.0,1562427392.0,29912432640.0,7428.0,4433.0
12-04 09:39:45,5.324,1.331,93.012,0.333,0.0,0.0,0.0,0.0,0.0,0.0,1245351936.0,926478336.0,1562431488.0,29884813312.0,26883.0,22865.0
12-04 09:39:46,1.250,0.167,97.167,1.417,0.0,0.0,0.0,270336.0,0.0,26.0,1253318656.0,926478336.0,1562501120.0,29876776960.0,9228.0,7805.0
12-04 09:39:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253556224.0,926478336.0,1562513408.0,29876527104.0,413.0,487.0
12-04 09:39:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253556224.0,926478336.0,1562513408.0,29876527104.0,3751.0,2356.0
12-04 09:39:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253556224.0,926478336.0,1562513408.0,29876527104.0,2399.0,2445.0
12-04 09:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253556224.0,926478336.0,1562513408.0,29876527104.0,4942.0,11617.0
12-04 09:39:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,1.0,1253552128.0,926478336.0,1562517504.0,29876527104.0,4568.0,3610.0
12-04 09:39:52,0.418,0.0,99.165,0.418,0.0,0.0,0.0,53248.0,0.0,7.0,1253801984.0,926478336.0,1562521600.0,29876273152.0,5753.0,5093.0
12-04 09:39:53,0.333,0.083,99.584,0.0,0.0,0.0,0.0,45056.0,0.0,18.0,1254047744.0,926478336.0,1562529792.0,29876019200.0,7029.0,4780.0
12-04 09:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254170624.0,926478336.0,1562533888.0,29875892224.0,2749.0,1807.0
12-04 09:39:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254170624.0,926478336.0,1562533888.0,29875892224.0,1682.0,4904.0
12-04 09:39:56,0.249,0.166,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1254170624.0,926478336.0,1562533888.0,29875892224.0,7350.0,5089.0
12-04 09:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1254293504.0,926478336.0,1562537984.0,29875765248.0,5976.0,4154.0
12-04 09:39:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,12.0,1254289408.0,926478336.0,1562542080.0,29875765248.0,5248.0,3576.0
12-04 09:39:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1254289408.0,926478336.0,1562542080.0,29875765248.0,6204.0,4222.0
12-04 09:40:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,20.0,1254408192.0,926478336.0,1562550272.0,29875638272.0,8253.0,6317.0
12-04 09:40:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,16.0,1254404096.0,926478336.0,1562554368.0,29875638272.0,7344.0,4753.0
12-04 09:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1254404096.0,926478336.0,1562554368.0,29875638272.0,1506.0,1158.0
12-04 09:40:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,18.0,1256361984.0,926478336.0,1562554368.0,29873680384.0,4109.0,2411.0
12-04 09:40:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1256181760.0,926478336.0,1562554368.0,29873860608.0,3634.0,2287.0
12-04 09:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,11.0,1256177664.0,926478336.0,1562558464.0,29873860608.0,9788.0,7964.0
12-04 09:40:06,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1256173568.0,926478336.0,1562562560.0,29873860608.0,3636.0,2336.0
12-04 09:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256091648.0,926478336.0,1562644480.0,29873860608.0,6565.0,6310.0
12-04 09:40:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1256087552.0,926478336.0,1562648576.0,29873860608.0,5975.0,3644.0
12-04 09:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256091648.0,926478336.0,1562652672.0,29873852416.0,2198.0,1496.0
12-04 09:40:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256091648.0,926478336.0,1562652672.0,29873852416.0,2432.0,1589.0
12-04 09:40:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1256091648.0,926478336.0,1562652672.0,29873852416.0,3601.0,2243.0
12-04 09:40:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256087552.0,926478336.0,1562656768.0,29873852416.0,3533.0,2243.0
12-04 09:40:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256087552.0,926478336.0,1562656768.0,29873852416.0,6011.0,5103.0
12-04 09:40:14,0.083,0.083,99.167,0.667,0.0,0.0,0.0,139264.0,0.0,17.0,1256071168.0,926478336.0,1562673152.0,29873852416.0,44095.0,7511.0
12-04 09:40:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,4.0,1256554496.0,926478336.0,1562697728.0,29873344512.0,3003.0,2441.0
12-04 09:40:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1256550400.0,926478336.0,1562701824.0,29873344512.0,6810.0,4833.0
12-04 09:40:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256542208.0,926478336.0,1562710016.0,29873344512.0,3924.0,2449.0
12-04 09:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256542208.0,926478336.0,1562710016.0,29873344512.0,3296.0,2861.0
12-04 09:40:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1256542208.0,926478336.0,1562710016.0,29873344512.0,1847.0,1369.0
12-04 09:40:20,0.167,0.083,99.416,0.334,0.0,0.0,0.0,106496.0,0.0,17.0,1256534016.0,926478336.0,1562718208.0,29873344512.0,12456.0,3443.0
12-04 09:40:21,0.167,0.0,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,19.0,1256779776.0,926478336.0,1562726400.0,29873090560.0,19924.0,8798.0
12-04 09:40:22,0.167,0.083,98.749,1.001,0.0,0.0,0.0,102400.0,0.0,9.0,1256718336.0,926478336.0,1529487360.0,29906391040.0,18085.0,7039.0
12-04 09:40:23,0.083,0.0,99.417,0.417,0.0,0.083,0.0,73728.0,0.0,12.0,1256980480.0,926478336.0,1529114624.0,29906501632.0,16179.0,4442.0
12-04 09:40:24,0.167,0.0,99.333,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1257226240.0,926478336.0,1529122816.0,29906247680.0,15557.0,4902.0
12-04 09:40:25,0.084,0.0,99.666,0.251,0.0,0.0,0.0,73728.0,0.0,15.0,1257336832.0,926478336.0,1529139200.0,29906120704.0,18992.0,6086.0
12-04 09:40:26,0.167,0.083,99.249,0.501,0.0,0.0,0.0,73728.0,0.0,12.0,1259106304.0,926478336.0,1529147392.0,29904343040.0,17662.0,5719.0
12-04 09:40:27,0.0,0.083,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1259454464.0,926478336.0,1529163776.0,29903978496.0,14987.0,3722.0
12-04 09:40:28,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1259540480.0,926478336.0,1529171968.0,29903884288.0,16911.0,5288.0
12-04 09:40:29,0.333,0.083,99.167,0.416,0.0,0.0,0.0,81920.0,0.0,16.0,1262071808.0,926478336.0,1529180160.0,29901344768.0,15567.0,5075.0
12-04 09:40:30,0.084,0.0,99.666,0.251,0.0,0.0,0.0,77824.0,0.0,17.0,1262698496.0,926478336.0,1529188352.0,29900709888.0,15985.0,6256.0
12-04 09:40:31,0.083,0.0,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,1262813184.0,926478336.0,1529200640.0,29900582912.0,18929.0,7010.0
12-04 09:40:32,0.167,0.0,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1262804992.0,926478336.0,1529208832.0,29900582912.0,16716.0,5701.0
12-04 09:40:33,0.083,0.083,99.083,0.750,0.0,0.0,0.0,94208.0,0.0,11.0,1262915584.0,926478336.0,1529225216.0,29900455936.0,16954.0,5055.0
12-04 09:40:34,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1263157248.0,926478336.0,1529237504.0,29900201984.0,14890.0,3945.0
12-04 09:40:35,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,18.0,1263403008.0,926478336.0,1529245696.0,29899948032.0,16451.0,4863.0
12-04 09:40:36,0.167,0.0,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1263648768.0,926478336.0,1529253888.0,29899694080.0,19408.0,6823.0
12-04 09:40:37,0.083,0.083,99.332,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1263763456.0,926478336.0,1529266176.0,29899567104.0,15792.0,5114.0
12-04 09:40:38,0.083,0.0,99.251,0.583,0.0,0.083,0.0,81920.0,0.0,16.0,1264263168.0,926478336.0,1529274368.0,29899059200.0,18149.0,6997.0
12-04 09:40:39,0.167,0.0,99.083,0.750,0.0,0.0,0.0,98304.0,0.0,13.0,1264500736.0,926478336.0,1529290752.0,29898805248.0,16754.0,6372.0
12-04 09:40:40,0.167,0.083,99.251,0.500,0.0,0.0,0.0,114688.0,0.0,24.0,1264619520.0,926478336.0,1529298944.0,29898678272.0,17691.0,5420.0
12-04 09:40:41,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,22.0,1264996352.0,926478336.0,1529311232.0,29898289152.0,17098.0,6074.0
12-04 09:40:42,0.083,0.0,99.249,0.667,0.0,0.0,0.0,90112.0,0.0,15.0,1265242112.0,926478336.0,1529319424.0,29898035200.0,17784.0,5261.0
12-04 09:40:43,0.0,0.083,99.332,0.584,0.0,0.0,0.0,73728.0,0.0,12.0,1265483776.0,926478336.0,1529331712.0,29897781248.0,13093.0,2606.0
12-04 09:40:44,0.166,0.0,98.918,0.915,0.0,0.0,0.0,94208.0,0.0,11.0,1265852416.0,926478336.0,1529344000.0,29897400320.0,17499.0,5195.0
12-04 09:40:45,0.167,0.083,99.417,0.333,0.0,0.0,0.0,114688.0,0.0,23.0,1265840128.0,926478336.0,1529356288.0,29897400320.0,14784.0,4705.0
12-04 09:40:46,0.0,0.0,99.583,0.417,0.0,0.0,0.0,110592.0,0.0,24.0,1266212864.0,926478336.0,1529364480.0,29897019392.0,16650.0,5336.0
12-04 09:40:47,0.167,0.0,99.249,0.500,0.0,0.083,0.0,98304.0,0.0,24.0,1266327552.0,926478336.0,1529376768.0,29896892416.0,22437.0,12105.0
12-04 09:40:48,0.083,0.167,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,18.0,1266679808.0,926478336.0,1529405440.0,29896511488.0,19187.0,8605.0
12-04 09:40:49,0.167,0.0,99.500,0.334,0.0,0.0,0.0,81920.0,0.0,16.0,1267052544.0,926478336.0,1529413632.0,29896130560.0,16558.0,4835.0
12-04 09:40:50,0.083,0.0,99.250,0.667,0.0,0.0,0.0,188416.0,0.0,18.0,1267163136.0,926478336.0,1529430016.0,29896003584.0,15397.0,3992.0
12-04 09:40:51,0.166,0.250,99.251,0.333,0.0,0.0,0.0,131072.0,0.0,27.0,1267408896.0,926478336.0,1529438208.0,29895749632.0,17820.0,6269.0
12-04 09:40:52,0.083,0.167,99.334,0.416,0.0,0.0,0.0,90112.0,0.0,20.0,1267646464.0,926478336.0,1529446400.0,29895503872.0,14240.0,3536.0
12-04 09:40:53,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1268015104.0,926478336.0,1529458688.0,29895122944.0,20618.0,7996.0
12-04 09:40:54,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1268129792.0,926478336.0,1529470976.0,29894995968.0,14042.0,4145.0
12-04 09:40:55,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1268248576.0,926478336.0,1529479168.0,29894868992.0,15601.0,6660.0
12-04 09:40:56,0.083,0.083,99.417,0.417,0.0,0.0,0.0,114688.0,0.0,22.0,1268621312.0,926478336.0,1529487360.0,29894488064.0,19936.0,7996.0
12-04 09:40:57,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,15.0,1268731904.0,926478336.0,1529503744.0,29894361088.0,14336.0,3683.0
12-04 09:40:58,0.167,0.0,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1269121024.0,926478336.0,1529511936.0,29893963776.0,17418.0,8138.0
12-04 09:40:59,0.083,0.083,99.417,0.416,0.0,0.0,0.0,90112.0,0.0,20.0,1269440512.0,926478336.0,1529524224.0,29893632000.0,16838.0,4844.0
12-04 09:41:00,0.0,0.084,99.499,0.418,0.0,0.0,0.0,86016.0,0.0,18.0,1269813248.0,926478336.0,1529532416.0,29893251072.0,17474.0,5974.0
12-04 09:41:01,0.083,0.0,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1270054912.0,926478336.0,1529544704.0,29892997120.0,15879.0,4957.0
12-04 09:41:02,0.0,0.167,99.084,0.666,0.0,0.083,0.0,98304.0,0.0,13.0,1270292480.0,926478336.0,1529561088.0,29892743168.0,16019.0,5095.0
12-04 09:41:03,0.333,0.083,99.334,0.250,0.0,0.0,0.0,90112.0,0.0,20.0,1270661120.0,926478336.0,1529573376.0,29892362240.0,19015.0,7947.0
12-04 09:41:04,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1270779904.0,926478336.0,1529581568.0,29892235264.0,18241.0,6636.0
12-04 09:41:05,0.167,0.083,99.251,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1270898688.0,926478336.0,1529589760.0,29892108288.0,15802.0,4308.0
12-04 09:41:06,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,20.0,1271394304.0,926478336.0,1529602048.0,29891600384.0,15942.0,4593.0
12-04 09:41:07,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1271513088.0,926478336.0,1529610240.0,29891473408.0,15337.0,4784.0
12-04 09:41:08,0.167,0.0,99.083,0.750,0.0,0.0,0.0,106496.0,0.0,17.0,1271754752.0,926478336.0,1529622528.0,29891219456.0,18732.0,6105.0
12-04 09:41:09,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1271996416.0,926478336.0,1529634816.0,29890965504.0,16538.0,5006.0
12-04 09:41:10,0.0,0.083,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1272369152.0,926478336.0,1529643008.0,29890584576.0,16752.0,4785.0
12-04 09:41:11,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,20.0,1272614912.0,926478336.0,1529651200.0,29890330624.0,21120.0,9520.0
12-04 09:41:12,0.083,0.0,99.333,0.584,0.0,0.0,0.0,86016.0,0.0,17.0,1272729600.0,926478336.0,1529663488.0,29890203648.0,15796.0,4889.0
12-04 09:41:13,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1272971264.0,926478336.0,1529675776.0,29889949696.0,19289.0,6772.0
12-04 09:41:14,0.167,0.0,99.084,0.749,0.0,0.0,0.0,110592.0,0.0,19.0,1273339904.0,926478336.0,1529688064.0,29889568768.0,15022.0,4019.0
12-04 09:41:15,0.0,0.0,99.582,0.418,0.0,0.0,0.0,122880.0,0.0,24.0,1273581568.0,926478336.0,1529700352.0,29889314816.0,14128.0,3536.0
12-04 09:41:16,0.166,0.083,99.168,0.582,0.0,0.0,0.0,98304.0,0.0,21.0,1273573376.0,926478336.0,1529708544.0,29889314816.0,17234.0,5946.0
12-04 09:41:17,0.083,0.083,99.333,0.500,0.0,0.0,0.0,126976.0,0.0,25.0,1273561088.0,926478336.0,1529720832.0,29889314816.0,14484.0,3854.0
12-04 09:41:18,0.083,0.0,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,20.0,1273548800.0,926478336.0,1529733120.0,29889314816.0,16201.0,4739.0
12-04 09:41:19,0.083,0.0,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,19.0,1273536512.0,926478336.0,1529745408.0,29889314816.0,17288.0,5501.0
12-04 09:41:20,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,24.0,1273905152.0,926478336.0,1529757696.0,29888933888.0,16910.0,8438.0
12-04 09:41:21,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1274150912.0,926478336.0,1529765888.0,29888679936.0,16012.0,5273.0
12-04 09:41:22,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1274265600.0,926478336.0,1529778176.0,29888552960.0,15323.0,4151.0
12-04 09:41:23,0.083,0.0,99.583,0.333,0.0,0.0,0.0,94208.0,0.0,22.0,1274638336.0,926478336.0,1529786368.0,29888172032.0,14804.0,4376.0
12-04 09:41:24,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1274880000.0,926478336.0,1529798656.0,29887918080.0,16918.0,5882.0
12-04 09:41:25,0.083,0.083,99.500,0.334,0.0,0.0,0.0,163840.0,0.0,23.0,1275252736.0,926478336.0,1529806848.0,29887537152.0,14381.0,3536.0
12-04 09:41:26,0.250,0.0,98.586,1.165,0.0,0.0,0.0,249856.0,0.0,48.0,1275596800.0,926478336.0,1529843712.0,29887156224.0,46590.0,8249.0
12-04 09:41:27,0.083,0.167,97.748,2.002,0.0,0.0,0.0,499712.0,0.0,91.0,1276887040.0,926478336.0,1529950208.0,29885759488.0,129821.0,11506.0
12-04 09:41:28,0.0,0.0,99.666,0.334,0.0,0.0,0.0,77824.0,0.0,10.0,1277247488.0,926478336.0,1529970688.0,29885378560.0,13323.0,2991.0
12-04 09:41:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277247488.0,926478336.0,1529970688.0,29885378560.0,4619.0,4580.0
12-04 09:41:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277243392.0,926478336.0,1529974784.0,29885378560.0,2900.0,2851.0
12-04 09:41:31,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1277243392.0,926478336.0,1529974784.0,29885378560.0,4378.0,2804.0
12-04 09:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1277239296.0,926478336.0,1529978880.0,29885378560.0,3275.0,2150.0
12-04 09:41:33,0.666,0.0,98.669,0.666,0.0,0.0,0.0,126976.0,0.0,15.0,1277239296.0,926478336.0,1529978880.0,29885378560.0,44208.0,6153.0
12-04 09:41:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277706240.0,926478336.0,1530019840.0,29884870656.0,3475.0,2378.0
12-04 09:41:35,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,17.0,1277820928.0,926478336.0,1530032128.0,29884743680.0,30024.0,7652.0
12-04 09:41:36,0.0,0.0,99.416,0.584,0.0,0.0,0.0,114688.0,0.0,17.0,1278423040.0,926478336.0,1530064896.0,29884108800.0,29609.0,7241.0
12-04 09:41:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,13.0,1278656512.0,926478336.0,1530085376.0,29883854848.0,28176.0,6004.0
12-04 09:41:38,0.0,0.083,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,16.0,1279143936.0,926478336.0,1530105856.0,29883346944.0,26719.0,4352.0
12-04 09:41:39,0.083,0.083,99.334,0.416,0.0,0.083,0.0,90112.0,0.0,14.0,1279373312.0,926478336.0,1530130432.0,29883092992.0,26952.0,5253.0
12-04 09:41:40,0.167,0.0,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,15.0,1279860736.0,926478336.0,1530150912.0,29882585088.0,29477.0,6628.0
12-04 09:41:41,0.167,0.083,99.167,0.583,0.0,0.0,0.0,110592.0,0.0,15.0,1281105920.0,926478336.0,1530175488.0,29881315328.0,26106.0,4190.0
12-04 09:41:42,0.0,0.083,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,15.0,1281601536.0,926478336.0,1530195968.0,29880799232.0,26697.0,5114.0
12-04 09:41:43,0.167,0.0,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1282215936.0,926478336.0,1530216448.0,29880164352.0,27053.0,3980.0
12-04 09:41:44,0.0,0.167,99.666,0.167,0.0,0.0,0.0,94208.0,0.0,16.0,1282572288.0,926478336.0,1530241024.0,29879783424.0,28609.0,5870.0
12-04 09:41:45,0.333,0.083,98.752,0.832,0.0,0.0,0.0,126976.0,0.0,14.0,1283698688.0,926478336.0,1530257408.0,29878640640.0,27691.0,4514.0
12-04 09:41:46,0.167,0.0,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1284177920.0,926478336.0,1530286080.0,29878132736.0,29565.0,6980.0
12-04 09:41:47,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1284534272.0,926478336.0,1530310656.0,29877751808.0,24587.0,3747.0
12-04 09:41:48,0.083,0.0,99.666,0.250,0.0,0.0,0.0,61440.0,0.0,11.0,1284771840.0,926478336.0,1530327040.0,29877497856.0,29767.0,7522.0
12-04 09:41:49,0.083,0.0,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1285128192.0,926478336.0,1530351616.0,29877116928.0,25224.0,3209.0
12-04 09:41:50,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,14.0,1285361664.0,926478336.0,1530372096.0,29876862976.0,27241.0,5308.0
12-04 09:41:51,0.083,0.083,99.0,0.833,0.0,0.0,0.0,114688.0,0.0,12.0,1285844992.0,926478336.0,1530396672.0,29876355072.0,31023.0,8113.0
12-04 09:41:52,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,15.0,1285947392.0,926478336.0,1530421248.0,29876228096.0,28808.0,5366.0
12-04 09:41:53,0.167,0.083,99.001,0.749,0.0,0.0,0.0,110592.0,0.0,15.0,1286434816.0,926478336.0,1530441728.0,29875720192.0,27223.0,4448.0
12-04 09:41:54,0.166,0.083,98.918,0.832,0.0,0.0,0.0,110592.0,0.0,15.0,1286664192.0,926478336.0,1530466304.0,29875466240.0,24668.0,3748.0
12-04 09:41:55,0.0,0.084,99.164,0.753,0.0,0.0,0.0,126976.0,0.0,19.0,1287151616.0,926478336.0,1530486784.0,29874958336.0,32651.0,11824.0
12-04 09:41:56,0.083,0.083,99.084,0.749,0.0,0.0,0.0,110592.0,0.0,15.0,1287368704.0,926478336.0,1530523648.0,29874704384.0,28230.0,6418.0
12-04 09:41:57,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,18.0,1287856128.0,926478336.0,1530544128.0,29874196480.0,29261.0,5789.0
12-04 09:41:58,0.0,0.083,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1288085504.0,926478336.0,1530568704.0,29873942528.0,26556.0,5066.0
12-04 09:41:59,0.0,0.083,99.165,0.751,0.0,0.0,0.0,106496.0,0.0,13.0,1288441856.0,926478336.0,1530593280.0,29873561600.0,30853.0,7444.0
12-04 09:42:00,0.0,0.083,99.333,0.584,0.0,0.0,0.0,196608.0,0.0,17.0,1288933376.0,926478336.0,1530609664.0,29873053696.0,25413.0,3326.0
12-04 09:42:01,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1289293824.0,926478336.0,1530630144.0,29872672768.0,26275.0,3728.0
12-04 09:42:02,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,14.0,1289523200.0,926478336.0,1530654720.0,29872418816.0,26030.0,4535.0
12-04 09:42:03,0.0,0.083,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,14.0,1289879552.0,926478336.0,1530679296.0,29872037888.0,28767.0,5954.0
12-04 09:42:04,0.0,0.167,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,15.0,1290240000.0,926478336.0,1530699776.0,29871656960.0,26731.0,5114.0
12-04 09:42:05,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,17.0,1290600448.0,926478336.0,1530720256.0,29871276032.0,28435.0,4962.0
12-04 09:42:06,0.0,0.167,99.001,0.833,0.0,0.0,0.0,155648.0,0.0,26.0,1290956800.0,926478336.0,1530744832.0,29870895104.0,29737.0,6550.0
12-04 09:42:07,0.0,0.083,99.082,0.835,0.0,0.0,0.0,114688.0,0.0,17.0,1291313152.0,926478336.0,1530769408.0,29870514176.0,30285.0,7142.0
12-04 09:42:08,0.083,0.0,99.167,0.750,0.0,0.0,0.0,114688.0,0.0,17.0,1291546624.0,926478336.0,1530789888.0,29870260224.0,26912.0,5245.0
12-04 09:42:09,0.0,0.083,99.167,0.750,0.0,0.0,0.0,122880.0,0.0,21.0,1291902976.0,926478336.0,1530814464.0,29869879296.0,26461.0,4038.0
12-04 09:42:10,0.167,0.0,99.167,0.667,0.0,0.0,0.0,114688.0,0.0,17.0,1292324864.0,926478336.0,1530834944.0,29869436928.0,29869.0,7563.0
12-04 09:42:11,0.0,0.0,99.498,0.502,0.0,0.0,0.0,131072.0,0.0,21.0,1292681216.0,926478336.0,1530859520.0,29869056000.0,29054.0,6550.0
12-04 09:42:12,0.083,0.167,99.084,0.666,0.0,0.0,0.0,131072.0,0.0,25.0,1293037568.0,926478336.0,1530884096.0,29868675072.0,30018.0,6264.0
12-04 09:42:13,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,22.0,1293402112.0,926478336.0,1530900480.0,29868294144.0,27316.0,4506.0
12-04 09:42:14,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1293635584.0,926478336.0,1530920960.0,29868040192.0,25938.0,4638.0
12-04 09:42:15,0.0,0.083,99.333,0.583,0.0,0.0,0.0,131072.0,0.0,16.0,1293996032.0,926478336.0,1530941440.0,29867659264.0,26852.0,4217.0
12-04 09:42:16,0.083,0.083,99.166,0.667,0.0,0.0,0.0,118784.0,0.0,13.0,1294356480.0,926478336.0,1530961920.0,29867278336.0,30643.0,7217.0
12-04 09:42:17,0.083,0.0,99.333,0.583,0.0,0.0,0.0,118784.0,0.0,19.0,1294708736.0,926478336.0,1530990592.0,29866897408.0,26416.0,4893.0
12-04 09:42:18,0.083,0.083,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,21.0,1295196160.0,926478336.0,1531011072.0,29866389504.0,26866.0,4788.0
12-04 09:42:19,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,17.0,1295425536.0,926478336.0,1531035648.0,29866135552.0,29176.0,7184.0
12-04 09:42:20,0.083,0.083,99.167,0.666,0.0,0.0,0.0,114688.0,0.0,17.0,1295654912.0,926478336.0,1531060224.0,29865881600.0,25426.0,3563.0
12-04 09:42:21,0.0,0.083,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,23.0,1296142336.0,926478336.0,1531080704.0,29865373696.0,29133.0,7267.0
12-04 09:42:22,0.083,0.167,99.167,0.583,0.0,0.0,0.0,143360.0,0.0,23.0,1296498688.0,926478336.0,1531105280.0,29864992768.0,26660.0,4322.0
12-04 09:42:23,0.083,0.0,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,21.0,1296859136.0,926478336.0,1531125760.0,29864611840.0,25577.0,3536.0
12-04 09:42:24,0.083,0.0,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,21.0,1297088512.0,926478336.0,1531150336.0,29864357888.0,28968.0,5591.0
12-04 09:42:25,0.0,0.0,99.333,0.667,0.0,0.0,0.0,143360.0,0.0,27.0,1297448960.0,926478336.0,1531170816.0,29863976960.0,30037.0,6920.0
12-04 09:42:26,0.167,0.083,99.334,0.416,0.0,0.0,0.0,114688.0,0.0,26.0,1297936384.0,926478336.0,1531191296.0,29863469056.0,29266.0,7759.0
12-04 09:42:27,0.0,0.167,99.166,0.667,0.0,0.0,0.0,151552.0,0.0,24.0,1298296832.0,926478336.0,1531211776.0,29863088128.0,28045.0,6131.0
12-04 09:42:28,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,20.0,1298530304.0,926478336.0,1531232256.0,29862834176.0,26487.0,4836.0
12-04 09:42:29,0.083,0.0,99.083,0.834,0.0,0.0,0.0,110592.0,0.0,15.0,1298759680.0,926478336.0,1531256832.0,29862580224.0,27436.0,4731.0
12-04 09:42:30,0.0,0.083,98.751,1.082,0.0,0.083,0.0,126976.0,0.0,14.0,1299243008.0,926478336.0,1531281408.0,29862072320.0,29629.0,5775.0
12-04 09:42:31,0.0,0.083,99.165,0.751,0.0,0.0,0.0,110592.0,0.0,15.0,1299349504.0,926478336.0,1531301888.0,29861945344.0,28316.0,5280.0
12-04 09:42:32,0.167,0.0,99.082,0.751,0.0,0.0,0.0,126976.0,0.0,19.0,1299705856.0,926478336.0,1531326464.0,29861564416.0,27788.0,5609.0
12-04 09:42:33,0.416,0.249,97.007,2.328,0.0,0.0,0.0,1794048.0,0.0,70.0,1314725888.0,926478336.0,1532813312.0,29845057536.0,1566593.0,20940.0
12-04 09:42:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1314852864.0,926478336.0,1532813312.0,29844930560.0,3969.0,3413.0
12-04 09:42:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1314852864.0,926478336.0,1532813312.0,29844930560.0,2282.0,3273.0
12-04 09:42:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1314852864.0,926478336.0,1532813312.0,29844930560.0,5228.0,3648.0
12-04 09:42:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1314848768.0,926478336.0,1532817408.0,29844930560.0,4326.0,3182.0
12-04 09:42:38,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,1.0,1314844672.0,926478336.0,1532821504.0,29844930560.0,5416.0,3458.0
12-04 09:42:39,0.083,0.0,99.333,0.584,0.0,0.0,0.0,94208.0,0.0,9.0,1314844672.0,926478336.0,1532821504.0,29844930560.0,40085.0,2420.0
12-04 09:42:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1315442688.0,926478336.0,1532858368.0,29844295680.0,5264.0,4881.0
12-04 09:42:41,0.416,0.083,98.751,0.749,0.0,0.0,0.0,131072.0,0.0,17.0,1316687872.0,926478336.0,1532882944.0,29843025920.0,33638.0,8180.0
12-04 09:42:42,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1317048320.0,926478336.0,1532903424.0,29842644992.0,28677.0,4750.0
12-04 09:42:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1317654528.0,926478336.0,1532932096.0,29842010112.0,29543.0,3953.0
12-04 09:42:44,0.333,0.0,98.918,0.749,0.0,0.0,0.0,114688.0,0.0,15.0,1318006784.0,926478336.0,1532960768.0,29841629184.0,32703.0,5849.0
12-04 09:42:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,81920.0,0.0,10.0,1318367232.0,926478336.0,1532981248.0,29841248256.0,27322.0,2777.0
12-04 09:42:46,0.083,0.083,99.083,0.750,0.0,0.0,0.0,106496.0,0.0,11.0,1318596608.0,926478336.0,1533005824.0,29840994304.0,29754.0,4112.0
12-04 09:42:47,0.0,0.0,99.416,0.584,0.0,0.0,0.0,86016.0,0.0,12.0,1319206912.0,926478336.0,1533030400.0,29840359424.0,31556.0,5195.0
12-04 09:42:48,0.083,0.0,99.167,0.750,0.0,0.0,0.0,122880.0,0.0,13.0,1319559168.0,926478336.0,1533059072.0,29839978496.0,29158.0,3794.0
12-04 09:42:49,0.083,0.0,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,14.0,1319792640.0,926478336.0,1533079552.0,29839724544.0,30869.0,6465.0
12-04 09:42:50,0.083,0.0,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1320267776.0,926478336.0,1533112320.0,29839216640.0,31255.0,7497.0
12-04 09:42:51,0.250,0.0,98.916,0.834,0.0,0.0,0.0,110592.0,0.0,13.0,1320497152.0,926478336.0,1533136896.0,29838962688.0,36301.0,11162.0
12-04 09:42:52,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1320841216.0,926478336.0,1533173760.0,29838581760.0,29492.0,4349.0
12-04 09:42:53,0.0,0.0,99.249,0.751,0.0,0.0,0.0,122880.0,0.0,13.0,1321324544.0,926478336.0,1533198336.0,29838073856.0,30417.0,4568.0
12-04 09:42:54,0.083,0.0,99.333,0.584,0.0,0.0,0.0,86016.0,0.0,12.0,1321684992.0,926478336.0,1533218816.0,29837692928.0,28032.0,3167.0
12-04 09:42:55,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1322164224.0,926478336.0,1533247488.0,29837185024.0,31683.0,5195.0
12-04 09:42:56,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1322520576.0,926478336.0,1533272064.0,29836804096.0,29102.0,5290.0
12-04 09:42:57,0.0,0.083,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1322881024.0,926478336.0,1533292544.0,29836423168.0,32204.0,8183.0
12-04 09:42:58,0.083,0.0,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1323106304.0,926478336.0,1533321216.0,29836169216.0,30626.0,4676.0
12-04 09:42:59,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,1323585536.0,926478336.0,1533349888.0,29835661312.0,29398.0,4894.0
12-04 09:43:00,0.083,0.083,99.666,0.167,0.0,0.0,0.0,106496.0,0.0,18.0,1324072960.0,926478336.0,1533370368.0,29835153408.0,31538.0,5162.0
12-04 09:43:01,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,13.0,1324421120.0,926478336.0,1533403136.0,29834772480.0,34004.0,6858.0
12-04 09:43:02,0.0,0.0,99.250,0.750,0.0,0.0,0.0,122880.0,0.0,14.0,1324777472.0,926478336.0,1533427712.0,29834391552.0,26841.0,2579.0
12-04 09:43:03,0.167,0.083,99.334,0.416,0.0,0.0,0.0,106496.0,0.0,16.0,1325391872.0,926478336.0,1533448192.0,29833756672.0,29758.0,5137.0
12-04 09:43:04,0.0,0.0,99.415,0.585,0.0,0.0,0.0,106496.0,0.0,11.0,1325621248.0,926478336.0,1533472768.0,29833502720.0,32720.0,7274.0
12-04 09:43:05,0.0,0.083,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,1325973504.0,926478336.0,1533501440.0,29833121792.0,28746.0,4620.0
12-04 09:43:06,0.083,0.166,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,12.0,1326333952.0,926478336.0,1533521920.0,29832740864.0,34560.0,7637.0
12-04 09:43:07,0.083,0.0,99.500,0.417,0.0,0.0,0.0,110592.0,0.0,13.0,1326686208.0,926478336.0,1533550592.0,29832359936.0,29650.0,4521.0
12-04 09:43:08,0.083,0.083,99.417,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1327046656.0,926478336.0,1533571072.0,29831979008.0,31675.0,5319.0
12-04 09:43:09,0.166,0.0,99.251,0.582,0.0,0.0,0.0,118784.0,0.0,13.0,1327525888.0,926478336.0,1533599744.0,29831471104.0,29126.0,4203.0
12-04 09:43:10,0.083,0.083,99.416,0.417,0.0,0.0,0.0,180224.0,0.0,15.0,1327882240.0,926478336.0,1533624320.0,29831090176.0,30710.0,4401.0
12-04 09:43:11,0.417,0.083,99.083,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1332408320.0,926478336.0,1533652992.0,29826535424.0,32016.0,6712.0
12-04 09:43:12,0.582,0.083,98.835,0.499,0.0,0.0,0.0,106496.0,0.0,11.0,1332891648.0,926478336.0,1533677568.0,29826027520.0,31660.0,7843.0
12-04 09:43:13,0.084,0.0,99.499,0.418,0.0,0.0,0.0,94208.0,0.0,16.0,1333252096.0,926478336.0,1533698048.0,29825646592.0,28102.0,3747.0
12-04 09:43:14,0.083,0.083,99.417,0.417,0.0,0.0,0.0,135168.0,0.0,14.0,1333604352.0,926478336.0,1533726720.0,29825265664.0,28850.0,4600.0
12-04 09:43:15,0.167,0.0,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,13.0,1334091776.0,926478336.0,1533747200.0,29824757760.0,32983.0,6008.0
12-04 09:43:16,0.083,0.083,99.334,0.416,0.0,0.083,0.0,102400.0,0.0,13.0,1334444032.0,926478336.0,1533775872.0,29824376832.0,32081.0,5276.0
12-04 09:43:17,0.417,0.083,98.916,0.584,0.0,0.0,0.0,106496.0,0.0,11.0,1336700928.0,926478336.0,1533804544.0,29822091264.0,28224.0,3458.0
12-04 09:43:18,0.167,0.0,99.666,0.167,0.0,0.0,0.0,61440.0,0.0,9.0,1337188352.0,926478336.0,1533825024.0,29821583360.0,31183.0,5776.0
12-04 09:43:19,0.0,0.0,99.333,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1337544704.0,926478336.0,1533849600.0,29821202432.0,28665.0,3275.0
12-04 09:43:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,11.0,1337901056.0,926478336.0,1533874176.0,29820821504.0,27855.0,3365.0
12-04 09:43:21,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,12.0,1338253312.0,926478336.0,1533902848.0,29820440576.0,33915.0,8563.0
12-04 09:43:22,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,12.0,1338609664.0,926478336.0,1533927424.0,29820059648.0,30570.0,6713.0
12-04 09:43:23,0.0,0.167,99.583,0.250,0.0,0.0,0.0,65536.0,0.0,11.0,1339092992.0,926478336.0,1533952000.0,29819551744.0,32753.0,5756.0
12-04 09:43:24,0.0,0.0,99.582,0.418,0.0,0.0,0.0,86016.0,0.0,10.0,1339449344.0,926478336.0,1533976576.0,29819170816.0,29838.0,4568.0
12-04 09:43:25,0.083,0.0,99.417,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1339674624.0,926478336.0,1534005248.0,29818916864.0,29463.0,3980.0
12-04 09:43:26,0.083,0.0,99.666,0.250,0.0,0.0,0.0,69632.0,0.0,13.0,1339908096.0,926478336.0,1534025728.0,29818662912.0,30538.0,6034.0
12-04 09:43:27,0.0,0.167,99.167,0.666,0.0,0.0,0.0,110592.0,0.0,13.0,1340133376.0,926478336.0,1534054400.0,29818408960.0,27942.0,3233.0
12-04 09:43:28,0.083,0.0,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,12.0,1340366848.0,926478336.0,1534074880.0,29818155008.0,31819.0,6041.0
12-04 09:43:29,0.0,0.0,99.417,0.583,0.0,0.0,0.0,81920.0,0.0,8.0,1340846080.0,926478336.0,1534103552.0,29817647104.0,27938.0,3093.0
12-04 09:43:30,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1341206528.0,926478336.0,1534124032.0,29817266176.0,32302.0,6851.0
12-04 09:43:31,0.0,0.250,99.251,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1341939712.0,926478336.0,1534152704.0,29816504320.0,30968.0,6646.0
12-04 09:43:32,0.083,0.167,99.084,0.666,0.0,0.0,0.0,110592.0,0.0,13.0,1342296064.0,926478336.0,1534177280.0,29816123392.0,30065.0,4401.0
12-04 09:43:33,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1342529536.0,926478336.0,1534197760.0,29815869440.0,30764.0,5717.0
12-04 09:43:34,0.0,0.0,99.249,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,1343004672.0,926478336.0,1534230528.0,29815361536.0,30931.0,4896.0
12-04 09:43:35,0.167,0.083,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1343111168.0,926478336.0,1534251008.0,29815234560.0,31351.0,6872.0
12-04 09:43:36,0.083,0.0,99.334,0.583,0.0,0.0,0.0,122880.0,0.0,16.0,1343594496.0,926478336.0,1534275584.0,29814726656.0,28940.0,4520.0
12-04 09:43:37,0.083,0.083,99.0,0.833,0.0,0.0,0.0,122880.0,0.0,14.0,1344200704.0,926478336.0,1534304256.0,29814091776.0,31080.0,5148.0
12-04 09:43:38,0.0,0.167,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1344434176.0,926478336.0,1534324736.0,29813837824.0,31266.0,5908.0
12-04 09:43:39,0.334,0.167,97.913,1.586,0.0,0.0,0.0,2043904.0,0.0,62.0,1365225472.0,926478336.0,1536135168.0,29791236096.0,1900229.0,16087.0
12-04 09:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1365733376.0,926478336.0,1536135168.0,29790728192.0,965.0,1629.0
12-04 09:43:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1365733376.0,926478336.0,1536135168.0,29790728192.0,4574.0,3618.0
12-04 09:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1365725184.0,926478336.0,1536143360.0,29790728192.0,3682.0,2356.0
12-04 09:43:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1365725184.0,926478336.0,1536143360.0,29790728192.0,2890.0,3412.0
12-04 09:43:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,4.0,1365725184.0,926478336.0,1536143360.0,29790728192.0,41078.0,4216.0
12-04 09:43:45,0.083,0.083,99.167,0.666,0.0,0.0,0.0,90112.0,0.0,9.0,1365811200.0,926478336.0,1536184320.0,29790601216.0,6427.0,3254.0
12-04 09:43:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,2.0,1365938176.0,926478336.0,1536184320.0,29790474240.0,4232.0,1888.0
12-04 09:43:47,0.083,0.083,99.416,0.417,0.0,0.0,0.0,126976.0,0.0,17.0,1365913600.0,926478336.0,1536208896.0,29790474240.0,36496.0,6667.0
12-04 09:43:48,0.083,0.083,98.751,1.082,0.0,0.0,0.0,139264.0,0.0,16.0,1366388736.0,926478336.0,1536241664.0,29789966336.0,35443.0,6501.0
12-04 09:43:49,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1366487040.0,926478336.0,1536270336.0,29789839360.0,31619.0,4248.0
12-04 09:43:50,0.167,0.0,99.083,0.750,0.0,0.0,0.0,86016.0,0.0,10.0,1366716416.0,926478336.0,1536294912.0,29789585408.0,35767.0,6563.0
12-04 09:43:51,0.083,0.0,99.083,0.834,0.0,0.0,0.0,139264.0,0.0,19.0,1367060480.0,926478336.0,1536331776.0,29789204480.0,33628.0,6185.0
12-04 09:43:52,0.083,0.0,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1367162880.0,926478336.0,1536356352.0,29789077504.0,34414.0,4844.0
12-04 09:43:53,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,18.0,1367515136.0,926478336.0,1536385024.0,29788696576.0,34528.0,5267.0
12-04 09:43:54,0.668,0.0,98.331,1.002,0.0,0.0,0.0,143360.0,0.0,18.0,1368629248.0,926478336.0,1536413696.0,29787553792.0,33662.0,5184.0
12-04 09:43:55,0.0,0.167,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1369108480.0,926478336.0,1536442368.0,29787045888.0,37276.0,8352.0
12-04 09:43:56,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1369333760.0,926478336.0,1536471040.0,29786791936.0,33230.0,5380.0
12-04 09:43:57,0.083,0.083,98.750,1.083,0.0,0.0,0.0,155648.0,0.0,16.0,1369939968.0,926478336.0,1536499712.0,29786157056.0,35219.0,5591.0
12-04 09:43:58,0.083,0.0,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,13.0,1370292224.0,926478336.0,1536528384.0,29785776128.0,34018.0,5518.0
12-04 09:43:59,0.083,0.083,99.334,0.500,0.0,0.0,0.0,102400.0,0.0,18.0,1370521600.0,926478336.0,1536552960.0,29785522176.0,31006.0,3536.0
12-04 09:44:00,0.083,0.0,99.083,0.834,0.0,0.0,0.0,135168.0,0.0,14.0,1371000832.0,926478336.0,1536581632.0,29785014272.0,33569.0,5320.0
12-04 09:44:01,0.083,0.166,99.251,0.499,0.0,0.0,0.0,102400.0,0.0,18.0,1371480064.0,926478336.0,1536610304.0,29784506368.0,35571.0,6053.0
12-04 09:44:02,0.083,0.0,98.998,0.918,0.0,0.0,0.0,139264.0,0.0,16.0,1371832320.0,926478336.0,1536638976.0,29784125440.0,34287.0,5677.0
12-04 09:44:03,0.167,0.0,99.333,0.500,0.0,0.0,0.0,114688.0,0.0,20.0,1372057600.0,926478336.0,1536667648.0,29783871488.0,33381.0,5124.0
12-04 09:44:04,0.167,0.083,98.918,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1372413952.0,926478336.0,1536692224.0,29783490560.0,35923.0,7180.0
12-04 09:44:05,0.167,0.083,98.751,0.999,0.0,0.0,0.0,139264.0,0.0,16.0,1372889088.0,926478336.0,1536724992.0,29782982656.0,36725.0,5922.0
12-04 09:44:06,0.0,0.0,99.083,0.833,0.0,0.083,0.0,114688.0,0.0,15.0,1373118464.0,926478336.0,1536749568.0,29782728704.0,35823.0,6554.0
12-04 09:44:07,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1373597696.0,926478336.0,1536778240.0,29782220800.0,34203.0,5034.0
12-04 09:44:08,0.083,0.0,98.833,1.083,0.0,0.0,0.0,147456.0,0.0,14.0,1373818880.0,926478336.0,1536811008.0,29781966848.0,33547.0,4143.0
12-04 09:44:09,0.083,0.083,99.417,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1374175232.0,926478336.0,1536835584.0,29781585920.0,34956.0,6812.0
12-04 09:44:10,0.167,0.083,98.668,1.082,0.0,0.0,0.0,131072.0,0.0,12.0,1374400512.0,926478336.0,1536864256.0,29781331968.0,34954.0,4863.0
12-04 09:44:11,0.0,0.083,99.167,0.750,0.0,0.0,0.0,143360.0,0.0,23.0,1374498816.0,926478336.0,1536892928.0,29781204992.0,34552.0,6679.0
12-04 09:44:12,0.167,0.083,99.084,0.666,0.0,0.0,0.0,139264.0,0.0,20.0,1374728192.0,926478336.0,1536917504.0,29780951040.0,38383.0,7780.0
12-04 09:44:13,0.0,0.083,99.165,0.751,0.0,0.0,0.0,151552.0,0.0,16.0,1374822400.0,926478336.0,1536950272.0,29780824064.0,35900.0,6256.0
12-04 09:44:14,0.083,0.166,99.085,0.666,0.0,0.0,0.0,122880.0,0.0,19.0,1374793728.0,926478336.0,1536978944.0,29780824064.0,36293.0,7157.0
12-04 09:44:15,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1375019008.0,926478336.0,1537007616.0,29780570112.0,35972.0,5360.0
12-04 09:44:16,0.0,0.0,99.249,0.751,0.0,0.0,0.0,155648.0,0.0,15.0,1375117312.0,926478336.0,1537036288.0,29780443136.0,31015.0,3503.0
12-04 09:44:17,0.083,0.083,99.250,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,1375219712.0,926478336.0,1537060864.0,29780316160.0,33776.0,4718.0
12-04 09:44:18,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1375449088.0,926478336.0,1537085440.0,29780062208.0,33539.0,5325.0
12-04 09:44:19,0.083,0.083,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,18.0,1375797248.0,926478336.0,1537118208.0,29779681280.0,35224.0,5789.0
12-04 09:44:20,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1376153600.0,926478336.0,1537142784.0,29779300352.0,36975.0,8681.0
12-04 09:44:21,0.083,0.083,99.416,0.417,0.0,0.0,0.0,172032.0,0.0,17.0,1376755712.0,926478336.0,1537175552.0,29778665472.0,39853.0,11107.0
12-04 09:44:22,0.0,0.0,98.999,1.001,0.0,0.0,0.0,139264.0,0.0,16.0,1376964608.0,926478336.0,1537220608.0,29778411520.0,35551.0,6342.0
12-04 09:44:23,0.167,0.083,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1377320960.0,926478336.0,1537245184.0,29778030592.0,33991.0,5036.0
12-04 09:44:24,0.0,0.0,99.333,0.667,0.0,0.0,0.0,172032.0,0.0,19.0,1377796096.0,926478336.0,1537277952.0,29777522688.0,34224.0,4679.0
12-04 09:44:25,0.083,0.167,99.334,0.416,0.0,0.0,0.0,94208.0,0.0,14.0,1378152448.0,926478336.0,1537302528.0,29777141760.0,33979.0,4745.0
12-04 09:44:26,0.0,0.083,99.417,0.500,0.0,0.0,0.0,118784.0,0.0,20.0,1378758656.0,926478336.0,1537331200.0,29776506880.0,36212.0,8142.0
12-04 09:44:27,0.083,0.0,99.083,0.834,0.0,0.0,0.0,139264.0,0.0,16.0,1378983936.0,926478336.0,1537359872.0,29776252928.0,31956.0,3959.0
12-04 09:44:28,0.083,0.083,99.002,0.749,0.0,0.083,0.0,110592.0,0.0,13.0,1379467264.0,926478336.0,1537384448.0,29775745024.0,35727.0,5630.0
12-04 09:44:29,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,17.0,1379946496.0,926478336.0,1537413120.0,29775237120.0,38204.0,10419.0
12-04 09:44:30,0.083,0.0,98.917,1.0,0.0,0.0,0.0,151552.0,0.0,18.0,1380294656.0,926478336.0,1537445888.0,29774856192.0,33507.0,4341.0
12-04 09:44:31,0.083,0.167,99.001,0.749,0.0,0.0,0.0,118784.0,0.0,17.0,1380651008.0,926478336.0,1537470464.0,29774475264.0,35932.0,6078.0
12-04 09:44:32,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,15.0,1380872192.0,926478336.0,1537503232.0,29774221312.0,36678.0,6264.0
12-04 09:44:33,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1381322752.0,926478336.0,1537527808.0,29773746176.0,34674.0,5448.0
12-04 09:44:34,0.0,0.0,99.500,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1381785600.0,926478336.0,1537556480.0,29773254656.0,33770.0,4890.0
12-04 09:44:35,0.0,0.083,99.083,0.833,0.0,0.0,0.0,135168.0,0.0,17.0,1381994496.0,926478336.0,1537585152.0,29773017088.0,35445.0,7757.0
12-04 09:44:36,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1382473728.0,926478336.0,1537613824.0,29772509184.0,34077.0,6382.0
12-04 09:44:37,0.167,0.0,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1382809600.0,926478336.0,1537642496.0,29772144640.0,34703.0,5938.0
12-04 09:44:38,0.0,0.083,99.083,0.833,0.0,0.0,0.0,131072.0,0.0,12.0,1383415808.0,926478336.0,1537671168.0,29771509760.0,35791.0,5657.0
12-04 09:44:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1383755776.0,926478336.0,1537695744.0,29771145216.0,33633.0,4586.0
12-04 09:44:40,0.083,0.0,99.0,0.917,0.0,0.0,0.0,118784.0,0.0,13.0,1384075264.0,926478336.0,1537724416.0,29770797056.0,33966.0,4778.0
12-04 09:44:41,0.0,0.083,98.833,1.083,0.0,0.0,0.0,131072.0,0.0,12.0,1384521728.0,926478336.0,1537753088.0,29770321920.0,33780.0,4535.0
12-04 09:44:42,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,14.0,1385005056.0,926478336.0,1537777664.0,29769814016.0,34383.0,5650.0
12-04 09:44:43,0.083,0.083,98.833,1.0,0.0,0.0,0.0,135168.0,0.0,14.0,1385332736.0,926478336.0,1537814528.0,29769449472.0,35819.0,6172.0
12-04 09:44:44,0.0,0.083,99.083,0.833,0.0,0.0,0.0,110592.0,0.0,13.0,1385689088.0,926478336.0,1537839104.0,29769068544.0,32899.0,6032.0
12-04 09:44:45,0.084,0.084,97.828,2.005,0.0,0.0,0.0,2494464.0,0.0,70.0,1388191744.0,926478336.0,1540034560.0,29764370432.0,2308179.0,19548.0
12-04 09:44:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,1388318720.0,926478336.0,1540034560.0,29764243456.0,3501.0,3164.0
12-04 09:44:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388314624.0,926478336.0,1540038656.0,29764243456.0,3882.0,2356.0
12-04 09:44:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388314624.0,926478336.0,1540038656.0,29764243456.0,6356.0,3850.0
12-04 09:44:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388310528.0,926478336.0,1540042752.0,29764243456.0,473.0,487.0
12-04 09:44:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1388310528.0,926478336.0,1540042752.0,29764243456.0,2811.0,1795.0
12-04 09:44:51,0.083,0.0,99.583,0.334,0.0,0.0,0.0,102400.0,0.0,16.0,1388396544.0,926478336.0,1540083712.0,29764116480.0,46709.0,8894.0
12-04 09:44:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1388396544.0,926478336.0,1540083712.0,29764116480.0,3625.0,3524.0
12-04 09:44:53,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1388384256.0,926478336.0,1540096000.0,29764116480.0,35452.0,5315.0
12-04 09:44:54,0.083,0.166,99.002,0.748,0.0,0.0,0.0,118784.0,0.0,15.0,1388457984.0,926478336.0,1540149248.0,29763989504.0,39331.0,6053.0
12-04 09:44:55,0.084,0.0,99.582,0.334,0.0,0.0,0.0,118784.0,0.0,15.0,1388425216.0,926478336.0,1540182016.0,29763989504.0,37214.0,4613.0
12-04 09:44:56,0.250,0.083,98.999,0.667,0.0,0.0,0.0,225280.0,0.0,17.0,1388396544.0,926478336.0,1540210688.0,29763989504.0,39583.0,6435.0
12-04 09:44:57,0.167,0.083,99.001,0.749,0.0,0.0,0.0,118784.0,0.0,15.0,1388363776.0,926478336.0,1540243456.0,29763989504.0,36364.0,4388.0
12-04 09:44:58,0.0,0.083,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1388335104.0,926478336.0,1540272128.0,29763989504.0,37646.0,5042.0
12-04 09:44:59,0.0,0.083,99.499,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,1388445696.0,926478336.0,1540304896.0,29763846144.0,37012.0,5862.0
12-04 09:45:00,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1388527616.0,926478336.0,1540333568.0,29763735552.0,37845.0,6725.0
12-04 09:45:01,0.167,0.083,98.918,0.833,0.0,0.0,0.0,139264.0,0.0,17.0,1389379584.0,926478336.0,1540362240.0,29762854912.0,36485.0,4349.0
12-04 09:45:02,0.0,0.0,99.248,0.752,0.0,0.0,0.0,110592.0,0.0,11.0,1389613056.0,926478336.0,1540399104.0,29762584576.0,37411.0,5556.0
12-04 09:45:03,0.166,0.166,98.919,0.748,0.0,0.0,0.0,118784.0,0.0,15.0,1389711360.0,926478336.0,1540427776.0,29762457600.0,40732.0,8190.0
12-04 09:45:04,0.083,0.0,99.083,0.833,0.0,0.0,0.0,114688.0,0.0,13.0,1389809664.0,926478336.0,1540456448.0,29762330624.0,36600.0,4452.0
12-04 09:45:05,0.0,0.0,98.998,1.002,0.0,0.0,0.0,139264.0,0.0,14.0,1389899776.0,926478336.0,1540493312.0,29762203648.0,37544.0,5034.0
12-04 09:45:06,0.166,0.083,99.002,0.749,0.0,0.0,0.0,155648.0,0.0,15.0,1389993984.0,926478336.0,1540526080.0,29762076672.0,40331.0,7597.0
12-04 09:45:07,0.0,0.0,99.248,0.752,0.0,0.0,0.0,114688.0,0.0,13.0,1389965312.0,926478336.0,1540554752.0,29762076672.0,39659.0,6364.0
12-04 09:45:08,0.083,0.083,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1390186496.0,926478336.0,1540587520.0,29761822720.0,36276.0,4962.0
12-04 09:45:09,0.167,0.0,99.250,0.583,0.0,0.0,0.0,94208.0,0.0,12.0,1390284800.0,926478336.0,1540616192.0,29761695744.0,37789.0,6574.0
12-04 09:45:10,0.083,0.0,99.083,0.834,0.0,0.0,0.0,118784.0,0.0,15.0,1390637056.0,926478336.0,1540644864.0,29761314816.0,39178.0,6006.0
12-04 09:45:11,0.0,0.0,99.248,0.752,0.0,0.0,0.0,131072.0,0.0,15.0,1390981120.0,926478336.0,1540681728.0,29760933888.0,40298.0,6303.0
12-04 09:45:12,0.083,0.166,98.669,1.082,0.0,0.0,0.0,139264.0,0.0,14.0,1391329280.0,926478336.0,1540714496.0,29760552960.0,39586.0,6619.0
12-04 09:45:13,0.0,0.0,99.499,0.501,0.0,0.0,0.0,122880.0,0.0,17.0,1391554560.0,926478336.0,1540743168.0,29760299008.0,38046.0,5778.0
12-04 09:45:14,0.166,0.166,99.086,0.582,0.0,0.0,0.0,98304.0,0.0,14.0,1391648768.0,926478336.0,1540775936.0,29760172032.0,39616.0,6634.0
12-04 09:45:15,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,13.0,1391747072.0,926478336.0,1540804608.0,29760045056.0,35511.0,4190.0
12-04 09:45:16,0.250,0.083,99.168,0.499,0.0,0.0,0.0,131072.0,0.0,16.0,1391714304.0,926478336.0,1540837376.0,29760045056.0,38979.0,6556.0
12-04 09:45:17,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1391685632.0,926478336.0,1540866048.0,29760045056.0,36469.0,4381.0
12-04 09:45:18,0.0,0.0,99.165,0.835,0.0,0.0,0.0,114688.0,0.0,11.0,1391652864.0,926478336.0,1540898816.0,29760045056.0,36686.0,5319.0
12-04 09:45:19,0.0,0.083,99.083,0.750,0.0,0.083,0.0,114688.0,0.0,13.0,1391742976.0,926478336.0,1540935680.0,29759918080.0,39467.0,6787.0
12-04 09:45:20,0.083,0.083,99.083,0.750,0.0,0.0,0.0,114688.0,0.0,13.0,1391841280.0,926478336.0,1540964352.0,29759791104.0,35562.0,4124.0
12-04 09:45:21,0.0,0.083,99.0,0.917,0.0,0.0,0.0,159744.0,0.0,23.0,1391812608.0,926478336.0,1540993024.0,29759791104.0,38979.0,6164.0
12-04 09:45:22,0.167,0.083,98.666,1.084,0.0,0.0,0.0,147456.0,0.0,20.0,1391779840.0,926478336.0,1541025792.0,29759791104.0,42115.0,10898.0
12-04 09:45:23,0.167,0.0,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1391722496.0,926478336.0,1541074944.0,29759799296.0,40579.0,7524.0
12-04 09:45:24,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1391697920.0,926478336.0,1541099520.0,29759799296.0,37041.0,6479.0
12-04 09:45:25,0.167,0.0,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1391661056.0,926478336.0,1541136384.0,29759799296.0,35266.0,4667.0
12-04 09:45:26,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1391632384.0,926478336.0,1541165056.0,29759799296.0,37289.0,6327.0
12-04 09:45:27,0.0,0.167,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,12.0,1391730688.0,926478336.0,1541193728.0,29759672320.0,35418.0,3629.0
12-04 09:45:28,0.083,0.0,99.333,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1391702016.0,926478336.0,1541222400.0,29759672320.0,40775.0,6806.0
12-04 09:45:29,0.083,0.0,99.416,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,1391665152.0,926478336.0,1541259264.0,29759672320.0,36204.0,4890.0
12-04 09:45:30,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1391632384.0,926478336.0,1541292032.0,29759672320.0,39291.0,5556.0
12-04 09:45:31,0.083,0.083,99.166,0.667,0.0,0.0,0.0,196608.0,0.0,12.0,1391603712.0,926478336.0,1541320704.0,29759672320.0,35566.0,4698.0
12-04 09:45:32,0.0,0.0,99.416,0.584,0.0,0.0,0.0,151552.0,0.0,20.0,1391697920.0,926478336.0,1541353472.0,29759545344.0,39953.0,10321.0
12-04 09:45:33,0.0,0.083,99.500,0.416,0.0,0.0,0.0,98304.0,0.0,14.0,1391796224.0,926478336.0,1541382144.0,29759418368.0,38918.0,5649.0
12-04 09:45:34,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1391763456.0,926478336.0,1541414912.0,29759418368.0,37384.0,6097.0
12-04 09:45:35,0.083,0.0,99.333,0.583,0.0,0.0,0.0,118784.0,0.0,15.0,1391734784.0,926478336.0,1541443584.0,29759418368.0,37040.0,4929.0
12-04 09:45:36,0.250,0.0,99.082,0.668,0.0,0.0,0.0,143360.0,0.0,20.0,1391702016.0,926478336.0,1541476352.0,29759418368.0,37688.0,5649.0
12-04 09:45:37,0.083,0.083,99.250,0.583,0.0,0.0,0.0,151552.0,0.0,17.0,1391927296.0,926478336.0,1541505024.0,29759164416.0,36507.0,5010.0
12-04 09:45:38,0.0,0.0,99.333,0.667,0.0,0.0,0.0,143360.0,0.0,16.0,1391890432.0,926478336.0,1541541888.0,29759164416.0,38395.0,5391.0
12-04 09:45:39,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1391861760.0,926478336.0,1541570560.0,29759164416.0,40761.0,8056.0
12-04 09:45:40,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,8.0,1391828992.0,926478336.0,1541603328.0,29759164416.0,35599.0,5248.0
12-04 09:45:41,0.083,0.166,99.168,0.582,0.0,0.0,0.0,118784.0,0.0,15.0,1391800320.0,926478336.0,1541632000.0,29759164416.0,37280.0,6870.0
12-04 09:45:42,0.0,0.167,99.083,0.667,0.0,0.083,0.0,122880.0,0.0,17.0,1391890432.0,926478336.0,1541668864.0,29759037440.0,39295.0,7582.0
12-04 09:45:43,0.083,0.0,99.583,0.334,0.0,0.0,0.0,114688.0,0.0,16.0,1391861760.0,926478336.0,1541697536.0,29759037440.0,37853.0,5492.0
12-04 09:45:44,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1391833088.0,926478336.0,1541726208.0,29759037440.0,34957.0,3959.0
12-04 09:45:45,0.083,0.0,99.583,0.334,0.0,0.0,0.0,98304.0,0.0,14.0,1391800320.0,926478336.0,1541758976.0,29759037440.0,35076.0,3893.0
12-04 09:45:46,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,15.0,1391792128.0,926478336.0,1541767168.0,29759037440.0,37914.0,4910.0
12-04 09:45:47,0.083,0.0,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,15.0,1391996928.0,926478336.0,1541816320.0,29758783488.0,38267.0,5492.0
12-04 09:45:48,0.167,0.083,99.167,0.583,0.0,0.0,0.0,135168.0,0.0,17.0,1391960064.0,926478336.0,1541853184.0,29758783488.0,38828.0,9026.0
12-04 09:45:49,0.083,0.0,99.250,0.667,0.0,0.0,0.0,118784.0,0.0,15.0,1391931392.0,926478336.0,1541881856.0,29758783488.0,34000.0,4381.0
12-04 09:45:50,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1391902720.0,926478336.0,1541910528.0,29758783488.0,40223.0,6470.0
12-04 09:45:51,0.083,0.083,97.997,1.836,0.0,0.0,0.0,2801664.0,0.0,47.0,1392005120.0,926478336.0,1544474624.0,29756116992.0,2687805.0,19913.0
12-04 09:45:52,0.0,0.0,99.666,0.334,0.0,0.0,0.0,86016.0,0.0,29.0,1391996928.0,926478336.0,1544482816.0,29756116992.0,7863.0,4631.0
12-04 09:45:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1391996928.0,926478336.0,1544482816.0,29756116992.0,1479.0,1048.0
12-04 09:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1391992832.0,926478336.0,1544486912.0,29756116992.0,3527.0,3533.0
12-04 09:45:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1391992832.0,926478336.0,1544486912.0,29756116992.0,5576.0,4180.0
12-04 09:45:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1392115712.0,926478336.0,1544491008.0,29755990016.0,1913.0,2504.0
12-04 09:45:57,0.083,0.083,99.249,0.584,0.0,0.0,0.0,98304.0,0.0,10.0,1392082944.0,926478336.0,1544523776.0,29755990016.0,47496.0,7434.0
12-04 09:45:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1392078848.0,926478336.0,1544527872.0,29755990016.0,3304.0,2872.0
12-04 09:45:59,0.083,0.0,99.083,0.833,0.0,0.0,0.0,114688.0,0.0,11.0,1392074752.0,926478336.0,1544531968.0,29755990016.0,36325.0,3590.0
12-04 09:46:00,0.083,0.083,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1392013312.0,926478336.0,1544593408.0,29755990016.0,38856.0,4283.0
12-04 09:46:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,9.0,1391980544.0,926478336.0,1544626176.0,29755990016.0,39257.0,5359.0
12-04 09:46:02,0.0,0.0,99.500,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1392074752.0,926478336.0,1544658944.0,29755863040.0,40656.0,6146.0
12-04 09:46:03,0.166,0.083,99.251,0.499,0.0,0.0,0.0,106496.0,0.0,12.0,1392164864.0,926478336.0,1544695808.0,29755736064.0,38113.0,5011.0
12-04 09:46:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,73728.0,0.0,11.0,1392136192.0,926478336.0,1544724480.0,29755736064.0,48710.0,13429.0
12-04 09:46:05,0.0,0.166,99.251,0.582,0.0,0.0,0.0,94208.0,0.0,10.0,1392082944.0,926478336.0,1544777728.0,29755736064.0,39465.0,4902.0
12-04 09:46:06,0.083,0.083,99.416,0.417,0.0,0.0,0.0,180224.0,0.0,11.0,1392177152.0,926478336.0,1544810496.0,29755609088.0,39013.0,4263.0
12-04 09:46:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,69632.0,0.0,9.0,1392144384.0,926478336.0,1544843264.0,29755609088.0,40344.0,6072.0
12-04 09:46:08,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,8.0,1392238592.0,926478336.0,1544876032.0,29755482112.0,38759.0,4104.0
12-04 09:46:09,0.083,0.167,98.918,0.833,0.0,0.0,0.0,143360.0,0.0,14.0,1392205824.0,926478336.0,1544908800.0,29755482112.0,40668.0,6729.0
12-04 09:46:10,0.917,0.083,98.749,0.250,0.0,0.0,0.0,69632.0,0.0,9.0,1395855360.0,926478336.0,1544941568.0,29751799808.0,41026.0,6387.0
12-04 09:46:11,0.750,0.167,98.500,0.500,0.0,0.083,0.0,110592.0,0.0,14.0,1396076544.0,926478336.0,1544974336.0,29751545856.0,41167.0,6771.0
12-04 09:46:12,0.083,0.083,99.001,0.833,0.0,0.0,0.0,114688.0,0.0,11.0,1396162560.0,926478336.0,1545015296.0,29751418880.0,44852.0,8543.0
12-04 09:46:13,0.167,0.0,99.666,0.167,0.0,0.0,0.0,69632.0,0.0,9.0,1396133888.0,926478336.0,1545043968.0,29751418880.0,39218.0,4638.0
12-04 09:46:14,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,12.0,1396101120.0,926478336.0,1545076736.0,29751418880.0,37151.0,2882.0
12-04 09:46:15,0.083,0.083,99.084,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,1396068352.0,926478336.0,1545109504.0,29751418880.0,41549.0,6409.0
12-04 09:46:16,0.083,0.083,99.0,0.833,0.0,0.0,0.0,135168.0,0.0,12.0,1396285440.0,926478336.0,1545146368.0,29751164928.0,39702.0,6138.0
12-04 09:46:17,0.167,0.0,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,9.0,1396383744.0,926478336.0,1545175040.0,29751037952.0,40154.0,4745.0
12-04 09:46:18,0.0,0.083,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1396346880.0,926478336.0,1545211904.0,29751037952.0,39687.0,5359.0
12-04 09:46:19,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1396314112.0,926478336.0,1545244672.0,29751037952.0,41500.0,6173.0
12-04 09:46:20,0.083,0.0,99.333,0.583,0.0,0.0,0.0,114688.0,0.0,12.0,1396277248.0,926478336.0,1545281536.0,29751037952.0,43323.0,7143.0
12-04 09:46:21,0.167,0.083,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1396244480.0,926478336.0,1545314304.0,29751037952.0,42699.0,6725.0
12-04 09:46:22,0.083,0.083,99.334,0.500,0.0,0.0,0.0,90112.0,0.0,8.0,1396207616.0,926478336.0,1545351168.0,29751037952.0,38530.0,3893.0
12-04 09:46:23,0.0,0.0,99.667,0.333,0.0,0.0,0.0,61440.0,0.0,5.0,1396174848.0,926478336.0,1545383936.0,29751037952.0,34988.0,3861.0
12-04 09:46:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,7.0,1396142080.0,926478336.0,1545416704.0,29751037952.0,35374.0,4082.0
12-04 09:46:25,0.0,0.167,99.249,0.584,0.0,0.0,0.0,102400.0,0.0,10.0,1396236288.0,926478336.0,1545449472.0,29750910976.0,41661.0,9501.0
12-04 09:46:26,0.083,0.0,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,8.0,1396318208.0,926478336.0,1545494528.0,29750784000.0,37828.0,6854.0
12-04 09:46:27,0.0,0.083,99.250,0.667,0.0,0.0,0.0,81920.0,0.0,6.0,1396289536.0,926478336.0,1545523200.0,29750784000.0,36877.0,3891.0
12-04 09:46:28,0.167,0.0,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,6.0,1396256768.0,926478336.0,1545555968.0,29750784000.0,35342.0,4704.0
12-04 09:46:29,0.166,0.166,99.418,0.250,0.0,0.0,0.0,61440.0,0.0,5.0,1396224000.0,926478336.0,1545588736.0,29750784000.0,35882.0,5685.0
12-04 09:46:30,0.083,0.083,99.584,0.250,0.0,0.0,0.0,73728.0,0.0,7.0,1396215808.0,926478336.0,1545613312.0,29750767616.0,31701.0,5130.0
12-04 09:46:31,0.083,0.0,99.666,0.250,0.0,0.0,0.0,86016.0,0.0,10.0,1396183040.0,926478336.0,1545646080.0,29750767616.0,32585.0,3579.0
12-04 09:46:32,0.0,0.083,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,9.0,1396158464.0,926478336.0,1545670656.0,29750767616.0,29541.0,4193.0
12-04 09:46:33,0.0,0.0,99.416,0.584,0.0,0.0,0.0,73728.0,0.0,6.0,1396264960.0,926478336.0,1545691136.0,29750640640.0,24853.0,2574.0
12-04 09:46:34,0.0,0.083,99.417,0.500,0.0,0.0,0.0,73728.0,0.0,6.0,1396244480.0,926478336.0,1545711616.0,29750640640.0,23344.0,3142.0
12-04 09:46:35,0.333,0.083,99.0,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1396228096.0,926478336.0,1545728000.0,29750640640.0,21806.0,4591.0
12-04 09:46:36,0.0,0.083,99.500,0.417,0.0,0.0,0.0,143360.0,0.0,9.0,1396334592.0,926478336.0,1545748480.0,29750513664.0,21352.0,3849.0
12-04 09:46:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,1396326400.0,926478336.0,1545756672.0,29750513664.0,20163.0,6586.0
12-04 09:46:38,0.083,0.166,99.169,0.499,0.0,0.083,0.0,65536.0,0.0,6.0,1396305920.0,926478336.0,1545777152.0,29750513664.0,16056.0,4807.0
12-04 09:46:39,0.083,0.0,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1396297728.0,926478336.0,1545785344.0,29750513664.0,11143.0,2244.0
12-04 09:46:40,0.0,0.167,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1396289536.0,926478336.0,1545793536.0,29750513664.0,9709.0,3421.0
12-04 09:46:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,8.0,1396285440.0,926478336.0,1545797632.0,29750513664.0,6021.0,1670.0
12-04 09:46:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1396285440.0,926478336.0,1545797632.0,29750513664.0,3237.0,2870.0
12-04 09:46:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1396285440.0,926478336.0,1545797632.0,29750513664.0,515.0,580.0
12-04 09:46:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1396281344.0,926478336.0,1545801728.0,29750513664.0,4735.0,3710.0
12-04 09:46:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1396281344.0,926478336.0,1545801728.0,29750513664.0,5129.0,4693.0
12-04 09:46:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,7.0,1396273152.0,926478336.0,1545809920.0,29750513664.0,6126.0,3757.0
12-04 09:46:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1396273152.0,926478336.0,1545809920.0,29750513664.0,5315.0,3809.0
12-04 09:46:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1396269056.0,926478336.0,1545814016.0,29750513664.0,3538.0,3031.0
12-04 09:46:49,5.017,0.418,94.565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1422163968.0,926478336.0,1545818112.0,29724614656.0,7974.0,6501.0
12-04 09:46:50,2.496,0.915,96.339,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1216679936.0,926478336.0,1545846784.0,29930070016.0,40875.0,61338.0
12-04 09:46:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216491520.0,926478336.0,1545768960.0,29930336256.0,2076.0,2216.0
12-04 09:46:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1216491520.0,926478336.0,1545768960.0,29930336256.0,1635.0,1241.0
12-04 09:46:53,0.166,0.166,99.501,0.083,0.0,0.083,0.0,20480.0,0.0,2.0,1216491520.0,926478336.0,1545768960.0,29930336256.0,8930.0,6056.0
12-04 09:46:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216471040.0,926478336.0,1545781248.0,29930344448.0,3084.0,2786.0
12-04 09:46:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216471040.0,926478336.0,1545781248.0,29930344448.0,6629.0,4773.0
12-04 09:46:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216471040.0,926478336.0,1545781248.0,29930344448.0,3482.0,4080.0
12-04 09:46:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216466944.0,926478336.0,1545785344.0,29930344448.0,2763.0,1802.0
12-04 09:46:58,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1216466944.0,926478336.0,1545785344.0,29930344448.0,261.0,401.0
12-04 09:46:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1216483328.0,926478336.0,1545785344.0,29930328064.0,1641.0,2510.0
12-04 09:47:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216466944.0,926478336.0,1545785344.0,29930344448.0,3152.0,2785.0
12-04 09:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216589824.0,926478336.0,1545789440.0,29930217472.0,3705.0,2363.0
12-04 09:47:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1216589824.0,926478336.0,1545789440.0,29930217472.0,7360.0,4874.0
12-04 09:47:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1216585728.0,926478336.0,1545793536.0,29930217472.0,6181.0,5355.0
12-04 09:47:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216577536.0,926478336.0,1545801728.0,29930217472.0,4097.0,3369.0
12-04 09:47:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1216577536.0,926478336.0,1545801728.0,29930217472.0,3037.0,2765.0
12-04 09:47:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1216577536.0,926478336.0,1545801728.0,29930217472.0,2112.0,1410.0
12-04 09:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216577536.0,926478336.0,1545801728.0,29930217472.0,4139.0,3420.0
12-04 09:47:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1216573440.0,926478336.0,1545805824.0,29930217472.0,3280.0,2064.0
12-04 09:47:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216573440.0,926478336.0,1545805824.0,29930217472.0,6534.0,4446.0
12-04 09:47:10,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216569344.0,926478336.0,1545809920.0,29930217472.0,3446.0,2157.0
12-04 09:47:11,0.0,0.0,99.750,0.250,0.0,0.0,0.0,102400.0,0.0,4.0,1216565248.0,926478336.0,1545814016.0,29930217472.0,6153.0,4853.0
12-04 09:47:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215963136.0,926478336.0,1545818112.0,29930815488.0,7633.0,5836.0
12-04 09:47:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1215799296.0,926478336.0,1545818112.0,29930979328.0,1801.0,2111.0
12-04 09:47:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215795200.0,926478336.0,1545822208.0,29930979328.0,3290.0,2972.0
12-04 09:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215795200.0,926478336.0,1545822208.0,29930979328.0,2429.0,1616.0
12-04 09:47:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1215795200.0,926478336.0,1545822208.0,29930979328.0,4522.0,3626.0
12-04 09:47:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215791104.0,926478336.0,1545826304.0,29930979328.0,1328.0,962.0
12-04 09:47:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215791104.0,926478336.0,1545826304.0,29930979328.0,5590.0,4228.0
12-04 09:47:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215787008.0,926478336.0,1545830400.0,29930979328.0,3703.0,2363.0
12-04 09:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215782912.0,926478336.0,1545834496.0,29930979328.0,4319.0,3440.0
12-04 09:47:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,8.0,1215782912.0,926478336.0,1545834496.0,29930979328.0,6079.0,6607.0
12-04 09:47:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215782912.0,926478336.0,1545834496.0,29930979328.0,2494.0,1616.0
12-04 09:47:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215782912.0,926478336.0,1545834496.0,29930979328.0,1983.0,2131.0
12-04 09:47:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215778816.0,926478336.0,1545838592.0,29930979328.0,2533.0,1709.0
12-04 09:47:25,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1215778816.0,926478336.0,1545838592.0,29930979328.0,2635.0,1802.0
12-04 09:47:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215696896.0,926478336.0,1545846784.0,29931053056.0,4652.0,3303.0
12-04 09:47:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215692800.0,926478336.0,1545850880.0,29931053056.0,8519.0,6664.0
12-04 09:47:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215688704.0,926478336.0,1545854976.0,29931053056.0,1364.0,1055.0
12-04 09:47:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1215688704.0,926478336.0,1545854976.0,29931053056.0,3647.0,3233.0
12-04 09:47:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,2.0,1215688704.0,926478336.0,1545854976.0,29931053056.0,8251.0,9083.0
12-04 09:47:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215672320.0,926478336.0,1545871360.0,29931053056.0,2254.0,1767.0
12-04 09:47:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215672320.0,926478336.0,1545871360.0,29931053056.0,3096.0,2157.0
12-04 09:47:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215668224.0,926478336.0,1545875456.0,29931053056.0,3161.0,2157.0
12-04 09:47:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215668224.0,926478336.0,1545875456.0,29931053056.0,4328.0,2811.0
12-04 09:47:35,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215668224.0,926478336.0,1545875456.0,29931053056.0,4984.0,3979.0
12-04 09:47:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215660032.0,926478336.0,1545883648.0,29931053056.0,7457.0,6972.0
12-04 09:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215660032.0,926478336.0,1545883648.0,29931053056.0,2747.0,2765.0
12-04 09:47:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215660032.0,926478336.0,1545883648.0,29931053056.0,3028.0,2157.0
12-04 09:47:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215655936.0,926478336.0,1545887744.0,29931053056.0,1431.0,1055.0
12-04 09:47:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215655936.0,926478336.0,1545887744.0,29931053056.0,2431.0,1616.0
12-04 09:47:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1215655936.0,926478336.0,1545887744.0,29931053056.0,5128.0,3653.0
12-04 09:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215647744.0,926478336.0,1545895936.0,29931053056.0,6766.0,6524.0
12-04 09:47:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215647744.0,926478336.0,1545895936.0,29931053056.0,3871.0,2456.0
12-04 09:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215647744.0,926478336.0,1545895936.0,29931053056.0,3254.0,2879.0
12-04 09:47:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215643648.0,926478336.0,1545900032.0,29931053056.0,3254.0,2878.0
12-04 09:47:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,118784.0,0.0,4.0,1215639552.0,926478336.0,1545904128.0,29931053056.0,1531.0,1148.0
12-04 09:47:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215639552.0,926478336.0,1545904128.0,29931053056.0,1430.0,1055.0
12-04 09:47:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215639552.0,926478336.0,1545904128.0,29931053056.0,1330.0,962.0
12-04 09:47:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215639552.0,926478336.0,1545904128.0,29931053056.0,3669.0,2270.0
12-04 09:47:50,0.166,0.0,99.834,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1215635456.0,926478336.0,1545908224.0,29931053056.0,6041.0,3671.0
12-04 09:47:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215627264.0,926478336.0,1545916416.0,29931053056.0,9273.0,9534.0
12-04 09:47:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215627264.0,926478336.0,1545916416.0,29931053056.0,2432.0,1616.0
12-04 09:47:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215627264.0,926478336.0,1545916416.0,29931053056.0,1432.0,1055.0
12-04 09:47:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215627264.0,926478336.0,1545916416.0,29931053056.0,915.0,1570.0
12-04 09:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1215627264.0,926478336.0,1545916416.0,29931053056.0,3851.0,2954.0
12-04 09:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1215623168.0,926478336.0,1545920512.0,29931053056.0,4617.0,3207.0
12-04 09:47:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215623168.0,926478336.0,1545920512.0,29931053056.0,5076.0,3203.0
12-04 09:47:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215614976.0,926478336.0,1545928704.0,29931053056.0,3355.0,2905.0
12-04 09:47:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215614976.0,926478336.0,1545928704.0,29931053056.0,8560.0,8905.0
12-04 09:48:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215606784.0,926478336.0,1545936896.0,29931053056.0,3086.0,2786.0
12-04 09:48:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215606784.0,926478336.0,1545936896.0,29931053056.0,3255.0,2878.0
12-04 09:48:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215606784.0,926478336.0,1545936896.0,29931053056.0,219.0,350.0
12-04 09:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215606784.0,926478336.0,1545936896.0,29931053056.0,1428.0,1055.0
12-04 09:48:04,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215606784.0,926478336.0,1545936896.0,29931053056.0,5778.0,3549.0
12-04 09:48:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215602688.0,926478336.0,1545940992.0,29931053056.0,5911.0,4110.0
12-04 09:48:06,0.166,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1215598592.0,926478336.0,1545945088.0,29931053056.0,7323.0,5574.0
12-04 09:48:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215594496.0,926478336.0,1545949184.0,29931053056.0,8534.0,7754.0
12-04 09:48:08,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215590400.0,926478336.0,1545953280.0,29931053056.0,3485.0,2250.0
12-04 09:48:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215590400.0,926478336.0,1545953280.0,29931053056.0,1009.0,756.0
12-04 09:48:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1215586304.0,926478336.0,1545957376.0,29931053056.0,2866.0,2672.0
12-04 09:48:11,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215586304.0,926478336.0,1545957376.0,29931053056.0,3230.0,2440.0
12-04 09:48:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215586304.0,926478336.0,1545957376.0,29931053056.0,2766.0,2580.0
12-04 09:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215578112.0,926478336.0,1545965568.0,29931053056.0,7996.0,4773.0
12-04 09:48:14,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215578112.0,926478336.0,1545965568.0,29931053056.0,4356.0,3531.0
12-04 09:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215578112.0,926478336.0,1545965568.0,29931053056.0,4423.0,3533.0
12-04 09:48:16,0.333,0.0,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,8.0,1215574016.0,926478336.0,1545969664.0,29931053056.0,3253.0,2812.0
12-04 09:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215574016.0,926478336.0,1545969664.0,29931053056.0,1429.0,1055.0
12-04 09:48:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215574016.0,926478336.0,1545969664.0,29931053056.0,3404.0,3435.0
12-04 09:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215569920.0,926478336.0,1545973760.0,29931053056.0,1534.0,1148.0
12-04 09:48:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215569920.0,926478336.0,1545973760.0,29931053056.0,3153.0,2786.0
12-04 09:48:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1215565824.0,926478336.0,1545977856.0,29931053056.0,10231.0,6887.0
12-04 09:48:22,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1215557632.0,926478336.0,1545986048.0,29931053056.0,4356.0,3533.0
12-04 09:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215557632.0,926478336.0,1545986048.0,29931053056.0,2083.0,2157.0
12-04 09:48:24,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1215557632.0,926478336.0,1545986048.0,29931053056.0,3600.0,2270.0
12-04 09:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215557632.0,926478336.0,1545986048.0,29931053056.0,915.0,1569.0
12-04 09:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1215557632.0,926478336.0,1545986048.0,29931053056.0,2826.0,2975.0
12-04 09:48:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215553536.0,926478336.0,1545990144.0,29931053056.0,1366.0,1055.0
12-04 09:48:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215553536.0,926478336.0,1545990144.0,29931053056.0,3186.0,2879.0
12-04 09:48:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215553536.0,926478336.0,1545990144.0,29931053056.0,7975.0,4959.0
12-04 09:48:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1215541248.0,926478336.0,1546002432.0,29931053056.0,4591.0,3453.0
12-04 09:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1215541248.0,926478336.0,1546002432.0,29931053056.0,4572.0,4587.0
12-04 09:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1215541248.0,926478336.0,1546002432.0,29931053056.0,5918.0,4541.0
12-04 09:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215537152.0,926478336.0,1546006528.0,29931053056.0,888.0,849.0
12-04 09:48:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1215537152.0,926478336.0,1546006528.0,29931053056.0,2058.0,1503.0
12-04 09:48:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215533056.0,926478336.0,1546010624.0,29931053056.0,888.0,849.0
12-04 09:48:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215533056.0,926478336.0,1546010624.0,29931053056.0,13367.0,9919.0
12-04 09:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215520768.0,926478336.0,1546022912.0,29931053056.0,3056.0,2064.0
12-04 09:48:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215520768.0,926478336.0,1546022912.0,29931053056.0,3750.0,3326.0
12-04 09:48:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215520768.0,926478336.0,1546022912.0,29931053056.0,2497.0,1616.0
12-04 09:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215520768.0,926478336.0,1546022912.0,29931053056.0,915.0,1571.0
12-04 09:48:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1215520768.0,926478336.0,1546022912.0,29931053056.0,3540.0,2690.0
12-04 09:48:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1215930368.0,926478336.0,1546027008.0,29930639360.0,3570.0,3248.0
12-04 09:48:43,5.100,1.171,93.645,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1222082560.0,926478336.0,1530208256.0,29940305920.0,14345.0,12661.0
12-04 09:48:44,4.007,1.085,94.825,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1218658304.0,926478336.0,1530171392.0,29943767040.0,15766.0,12955.0
12-04 09:48:45,2.836,0.751,95.830,0.584,0.0,0.0,0.0,0.0,0.0,0.0,1217044480.0,926478336.0,1530179584.0,29945372672.0,9767.0,8809.0
12-04 09:48:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,2.0,1216585728.0,926478336.0,1530175488.0,29945835520.0,4836.0,2924.0
12-04 09:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1216585728.0,926478336.0,1530175488.0,29945835520.0,1917.0,2131.0
12-04 09:48:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1216585728.0,926478336.0,1530175488.0,29945835520.0,3385.0,3054.0
12-04 09:48:49,0.751,0.167,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1228058624.0,926478336.0,1530179584.0,29934358528.0,5100.0,4120.0
12-04 09:48:50,4.515,1.672,93.478,0.334,0.0,0.0,0.0,0.0,0.0,0.0,1221574656.0,926478336.0,1530232832.0,29940789248.0,9318.0,9158.0
12-04 09:48:51,3.078,0.998,94.176,1.664,0.0,0.083,0.0,81920.0,0.0,4.0,1220231168.0,926478336.0,1530245120.0,29942120448.0,8346.0,7664.0
12-04 09:48:52,0.500,0.083,98.749,0.667,0.0,0.0,0.0,28672.0,0.0,3.0,1217216512.0,926478336.0,1530204160.0,29945176064.0,9913.0,7281.0
12-04 09:48:53,0.0,0.167,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1217085440.0,926478336.0,1530191872.0,29945319424.0,5738.0,4227.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217085440.0,926478336.0,1530191872.0,29945319424.0,3399.0,2986.0
12-04 09:48:55,1.418,0.417,98.165,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1248473088.0,926478336.0,1530191872.0,29913931776.0,12964.0,10129.0
12-04 09:48:56,5.017,0.753,92.726,1.505,0.0,0.0,0.0,172032.0,0.0,12.0,1253646336.0,926478336.0,1530281984.0,29908668416.0,32091.0,29538.0
12-04 09:48:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253257216.0,926478336.0,1530281984.0,29909057536.0,2676.0,2822.0
12-04 09:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253298176.0,926478336.0,1530281984.0,29909016576.0,2337.0,2403.0
12-04 09:48:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1253298176.0,926478336.0,1530281984.0,29909016576.0,5103.0,3304.0
12-04 09:49:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253421056.0,926478336.0,1530286080.0,29908889600.0,5337.0,5016.0
12-04 09:49:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,2.0,1253416960.0,926478336.0,1530290176.0,29908889600.0,6379.0,11009.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253535744.0,926478336.0,1530298368.0,29908762624.0,3475.0,2870.0
12-04 09:49:03,0.250,0.0,99.417,0.333,0.0,0.0,0.0,65536.0,0.0,14.0,1253535744.0,926478336.0,1530298368.0,29908762624.0,4405.0,2707.0
12-04 09:49:04,0.249,0.083,99.584,0.0,0.0,0.083,0.0,28672.0,0.0,10.0,1253781504.0,926478336.0,1530306560.0,29908508672.0,4940.0,3235.0
12-04 09:49:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,18.0,1253781504.0,926478336.0,1530306560.0,29908508672.0,5454.0,4666.0
12-04 09:49:06,0.083,0.167,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,8.0,1253777408.0,926478336.0,1530310656.0,29908508672.0,5879.0,7358.0
12-04 09:49:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,29.0,1253777408.0,926478336.0,1530310656.0,29908508672.0,6435.0,4480.0
12-04 09:49:08,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,9.0,1253773312.0,926478336.0,1530314752.0,29908508672.0,5489.0,4204.0
12-04 09:49:09,0.083,0.0,99.666,0.250,0.0,0.0,0.0,77824.0,0.0,20.0,1253769216.0,926478336.0,1530318848.0,29908508672.0,9200.0,5433.0
12-04 09:49:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1253761024.0,926478336.0,1530327040.0,29908508672.0,8164.0,6541.0
12-04 09:49:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1253761024.0,926478336.0,1530327040.0,29908508672.0,3702.0,2625.0
12-04 09:49:12,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,16.0,1255211008.0,926478336.0,1530327040.0,29907058688.0,4715.0,2763.0
12-04 09:49:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1255026688.0,926478336.0,1530331136.0,29907238912.0,7015.0,4303.0
12-04 09:49:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1255022592.0,926478336.0,1530335232.0,29907238912.0,2237.0,2388.0
12-04 09:49:15,0.167,0.0,99.750,0.083,0.0,0.0,0.0,8192.0,0.0,3.0,1255022592.0,926478336.0,1530335232.0,29907238912.0,6202.0,5098.0
12-04 09:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1255022592.0,926478336.0,1530335232.0,29907238912.0,6294.0,5348.0
12-04 09:49:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1255018496.0,926478336.0,1530339328.0,29907238912.0,2752.0,1795.0
12-04 09:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255018496.0,926478336.0,1530339328.0,29907238912.0,3922.0,2449.0
12-04 09:49:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255014400.0,926478336.0,1530343424.0,29907238912.0,2134.0,2217.0
12-04 09:49:20,0.083,0.083,99.667,0.166,0.0,0.0,0.0,57344.0,0.0,4.0,1255014400.0,926478336.0,1530343424.0,29907238912.0,413.0,487.0
12-04 09:49:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255014400.0,926478336.0,1530343424.0,29907238912.0,6840.0,4918.0
12-04 09:49:22,0.167,0.083,99.083,0.667,0.0,0.0,0.0,139264.0,0.0,16.0,1255354368.0,926478336.0,1530384384.0,29906857984.0,42953.0,5122.0
12-04 09:49:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255350272.0,926478336.0,1530388480.0,29906857984.0,7156.0,6714.0
12-04 09:49:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255346176.0,926478336.0,1530392576.0,29906857984.0,3820.0,2356.0
12-04 09:49:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255342080.0,926478336.0,1530396672.0,29906857984.0,2752.0,1795.0
12-04 09:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,176128.0,0.0,14.0,1255342080.0,926478336.0,1530396672.0,29906857984.0,3734.0,4258.0
12-04 09:49:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1255342080.0,926478336.0,1530396672.0,29906857984.0,2904.0,2338.0
12-04 09:49:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,57344.0,0.0,16.0,1255342080.0,926478336.0,1530396672.0,29906857984.0,10147.0,4118.0
12-04 09:49:29,0.083,0.083,99.250,0.583,0.0,0.0,0.0,69632.0,0.0,10.0,1255583744.0,926478336.0,1530408960.0,29906604032.0,14167.0,4428.0
12-04 09:49:30,0.083,0.0,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1255575552.0,926478336.0,1530417152.0,29906604032.0,19936.0,8415.0
12-04 09:49:31,0.083,0.0,99.249,0.668,0.0,0.0,0.0,151552.0,0.0,16.0,1255686144.0,926478336.0,1530433536.0,29906477056.0,15018.0,4619.0
12-04 09:49:32,0.084,0.0,99.582,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1256316928.0,926478336.0,1530437632.0,29905842176.0,18095.0,6581.0
12-04 09:49:33,0.250,0.083,99.167,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1259089920.0,926478336.0,1530458112.0,29903048704.0,15359.0,4077.0
12-04 09:49:34,0.167,0.083,99.251,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1259339776.0,926478336.0,1530462208.0,29902794752.0,18851.0,6015.0
12-04 09:49:35,0.250,0.083,99.500,0.167,0.0,0.0,0.0,61440.0,0.0,15.0,1259450368.0,926478336.0,1530478592.0,29902667776.0,18001.0,6421.0
12-04 09:49:36,0.249,0.083,99.252,0.416,0.0,0.0,0.0,90112.0,0.0,14.0,1259819008.0,926478336.0,1530490880.0,29902286848.0,16868.0,5377.0
12-04 09:49:37,0.250,0.0,99.165,0.584,0.0,0.0,0.0,98304.0,0.0,13.0,1259933696.0,926478336.0,1530503168.0,29902159872.0,15871.0,5372.0
12-04 09:49:38,0.250,0.083,99.251,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1260429312.0,926478336.0,1530515456.0,29901651968.0,18384.0,8371.0
12-04 09:49:39,0.167,0.083,99.416,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1260929024.0,926478336.0,1530523648.0,29901144064.0,19019.0,6113.0
12-04 09:49:40,0.167,0.0,99.417,0.416,0.0,0.0,0.0,73728.0,0.0,12.0,1261297664.0,926478336.0,1530535936.0,29900763136.0,13041.0,2777.0
12-04 09:49:41,0.0,0.083,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1261666304.0,926478336.0,1530548224.0,29900382208.0,18238.0,6820.0
12-04 09:49:42,0.083,0.0,99.333,0.584,0.0,0.0,0.0,135168.0,0.0,19.0,1262161920.0,926478336.0,1530560512.0,29899874304.0,17017.0,4871.0
12-04 09:49:43,0.083,0.0,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1262276608.0,926478336.0,1530572800.0,29899747328.0,15732.0,4283.0
12-04 09:49:44,0.083,0.083,99.417,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1262395392.0,926478336.0,1530580992.0,29899620352.0,17974.0,7051.0
12-04 09:49:45,0.0,0.0,99.583,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1262764032.0,926478336.0,1530593280.0,29899239424.0,14019.0,4104.0
12-04 09:49:46,0.083,0.0,99.499,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1263005696.0,926478336.0,1530605568.0,29898985472.0,18159.0,6403.0
12-04 09:49:47,0.083,0.0,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1263124480.0,926478336.0,1530613760.0,29898858496.0,16339.0,5119.0
12-04 09:49:48,0.0,0.083,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,13.0,1263620096.0,926478336.0,1530626048.0,29898350592.0,15396.0,4046.0
12-04 09:49:49,0.0,0.0,99.583,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1263738880.0,926478336.0,1530634240.0,29898223616.0,15182.0,4759.0
12-04 09:49:50,0.0,0.0,99.583,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1264107520.0,926478336.0,1530646528.0,29897842688.0,18216.0,5459.0
12-04 09:49:51,0.083,0.0,99.416,0.501,0.0,0.0,0.0,73728.0,0.0,12.0,1264349184.0,926478336.0,1530658816.0,29897588736.0,19170.0,7749.0
12-04 09:49:52,0.167,0.083,99.084,0.666,0.0,0.0,0.0,81920.0,0.0,12.0,1265229824.0,926478336.0,1530667008.0,29896699904.0,15227.0,4599.0
12-04 09:49:53,0.083,0.0,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1265344512.0,926478336.0,1530679296.0,29896572928.0,15440.0,4058.0
12-04 09:49:54,0.083,0.0,99.083,0.834,0.0,0.0,0.0,94208.0,0.0,11.0,1265586176.0,926478336.0,1530691584.0,29896318976.0,14384.0,4956.0
12-04 09:49:55,0.167,0.0,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,14.0,1265831936.0,926478336.0,1530699776.0,29896065024.0,14566.0,3365.0
12-04 09:49:56,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,15.0,1266077696.0,926478336.0,1530707968.0,29895811072.0,24109.0,12907.0
12-04 09:49:57,0.417,0.083,98.999,0.500,0.0,0.0,0.0,94208.0,0.0,16.0,1266429952.0,926478336.0,1530736640.0,29895430144.0,18655.0,6495.0
12-04 09:49:58,0.083,0.0,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,17.0,1266540544.0,926478336.0,1530744832.0,29895311360.0,15668.0,4066.0
12-04 09:49:59,0.083,0.083,99.0,0.750,0.0,0.083,0.0,102400.0,0.0,15.0,1266782208.0,926478336.0,1530757120.0,29895057408.0,18494.0,6602.0
12-04 09:50:00,0.083,0.083,99.251,0.582,0.0,0.0,0.0,81920.0,0.0,16.0,1267257344.0,926478336.0,1530773504.0,29894565888.0,19088.0,9215.0
12-04 09:50:01,0.0,0.083,99.416,0.501,0.0,0.0,0.0,163840.0,0.0,15.0,1267359744.0,926478336.0,1530781696.0,29894455296.0,15601.0,4864.0
12-04 09:50:02,0.083,0.083,99.334,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1267605504.0,926478336.0,1530789888.0,29894201344.0,12705.0,3107.0
12-04 09:50:03,0.0,0.0,99.666,0.334,0.0,0.0,0.0,102400.0,0.0,17.0,1267720192.0,926478336.0,1530802176.0,29894074368.0,18492.0,6973.0
12-04 09:50:04,0.167,0.0,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1268092928.0,926478336.0,1530810368.0,29893693440.0,15198.0,5367.0
12-04 09:50:05,0.0,0.083,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1268334592.0,926478336.0,1530822656.0,29893439488.0,17902.0,5178.0
12-04 09:50:06,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,21.0,1268580352.0,926478336.0,1530830848.0,29893185536.0,20383.0,7196.0
12-04 09:50:07,0.083,0.083,99.167,0.667,0.0,0.0,0.0,102400.0,0.0,15.0,1269071872.0,926478336.0,1530847232.0,29892677632.0,16346.0,5245.0
12-04 09:50:08,0.166,0.083,99.334,0.416,0.0,0.0,0.0,102400.0,0.0,20.0,1269190656.0,926478336.0,1530855424.0,29892550656.0,20153.0,8469.0
12-04 09:50:09,0.083,0.0,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1269432320.0,926478336.0,1530867712.0,29892296704.0,18629.0,6167.0
12-04 09:50:10,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1269673984.0,926478336.0,1530880000.0,29892042752.0,16046.0,5472.0
12-04 09:50:11,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1269919744.0,926478336.0,1530888192.0,29891788800.0,14465.0,3462.0
12-04 09:50:12,0.250,0.083,99.167,0.500,0.0,0.0,0.0,106496.0,0.0,17.0,1270288384.0,926478336.0,1530900480.0,29891407872.0,17050.0,5674.0
12-04 09:50:13,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1270403072.0,926478336.0,1530912768.0,29891280896.0,17681.0,5451.0
12-04 09:50:14,0.083,0.083,99.417,0.417,0.0,0.0,0.0,98304.0,0.0,20.0,1270521856.0,926478336.0,1530920960.0,29891153920.0,17149.0,4805.0
12-04 09:50:15,0.083,0.083,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1270890496.0,926478336.0,1530933248.0,29890772992.0,17924.0,6000.0
12-04 09:50:16,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1271005184.0,926478336.0,1530945536.0,29890646016.0,18006.0,7351.0
12-04 09:50:17,0.0,0.083,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,22.0,1271246848.0,926478336.0,1530957824.0,29890392064.0,17150.0,6688.0
12-04 09:50:18,0.083,0.0,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1271361536.0,926478336.0,1530970112.0,29890265088.0,18376.0,6469.0
12-04 09:50:19,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,16.0,1271480320.0,926478336.0,1530978304.0,29890138112.0,13690.0,2843.0
12-04 09:50:20,0.0,0.083,99.500,0.416,0.0,0.0,0.0,98304.0,0.0,18.0,1271599104.0,926478336.0,1530986496.0,29890011136.0,16322.0,4508.0
12-04 09:50:21,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1271967744.0,926478336.0,1530998784.0,29889630208.0,17588.0,6230.0
12-04 09:50:22,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1272213504.0,926478336.0,1531006976.0,29889376256.0,16179.0,4283.0
12-04 09:50:23,0.167,0.083,99.167,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,1272451072.0,926478336.0,1531023360.0,29889122304.0,18842.0,6629.0
12-04 09:50:24,0.0,0.083,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1272692736.0,926478336.0,1531035648.0,29888868352.0,17236.0,6079.0
12-04 09:50:25,0.083,0.0,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,18.0,1272811520.0,926478336.0,1531043840.0,29888741376.0,15195.0,4693.0
12-04 09:50:26,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,19.0,1273438208.0,926478336.0,1531052032.0,29888106496.0,16839.0,5897.0
12-04 09:50:27,0.0,0.0,99.500,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1273552896.0,926478336.0,1531064320.0,29887979520.0,17746.0,6199.0
12-04 09:50:28,0.083,0.0,99.416,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1273671680.0,926478336.0,1531072512.0,29887852544.0,13690.0,4573.0
12-04 09:50:29,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1274171392.0,926478336.0,1531080704.0,29887344640.0,18759.0,6105.0
12-04 09:50:30,0.083,0.083,99.334,0.500,0.0,0.0,0.0,126976.0,0.0,19.0,1274155008.0,926478336.0,1531097088.0,29887344640.0,18127.0,6356.0
12-04 09:50:31,0.167,0.0,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,1274396672.0,926478336.0,1531109376.0,29887090688.0,16102.0,4866.0
12-04 09:50:32,0.083,0.083,99.251,0.500,0.0,0.083,0.0,106496.0,0.0,23.0,1274642432.0,926478336.0,1531117568.0,29886836736.0,17610.0,6527.0
12-04 09:50:33,0.167,0.083,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1275011072.0,926478336.0,1531129856.0,29886455808.0,15197.0,4077.0
12-04 09:50:34,0.083,0.167,97.081,2.669,0.0,0.0,0.0,421888.0,0.0,60.0,1276063744.0,926478336.0,1531219968.0,29885313024.0,106555.0,9759.0
12-04 09:50:35,0.167,0.0,98.500,1.333,0.0,0.0,0.0,204800.0,0.0,41.0,1276399616.0,926478336.0,1531265024.0,29884932096.0,42438.0,4648.0
12-04 09:50:36,0.083,0.0,98.831,1.085,0.0,0.0,0.0,208896.0,0.0,21.0,1276633088.0,926478336.0,1531285504.0,29884678144.0,23984.0,5561.0
12-04 09:50:37,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1276887040.0,926478336.0,1531285504.0,29884424192.0,8380.0,6154.0
12-04 09:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1276882944.0,926478336.0,1531289600.0,29884424192.0,4440.0,2804.0
12-04 09:50:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1276878848.0,926478336.0,1531293696.0,29884424192.0,4155.0,4227.0
12-04 09:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1276874752.0,926478336.0,1531297792.0,29884424192.0,1516.0,1141.0
12-04 09:50:41,0.0,0.0,99.500,0.500,0.0,0.0,0.0,147456.0,0.0,21.0,1276874752.0,926478336.0,1531297792.0,29884424192.0,43628.0,4673.0
12-04 09:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277349888.0,926478336.0,1531330560.0,29883916288.0,1480.0,1048.0
12-04 09:50:43,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1277349888.0,926478336.0,1531330560.0,29883916288.0,39223.0,5940.0
12-04 09:50:44,0.083,0.167,99.001,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,1278169088.0,926478336.0,1531400192.0,29883027456.0,40828.0,5321.0
12-04 09:50:45,0.0,0.0,99.333,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1278517248.0,926478336.0,1531432960.0,29882646528.0,38728.0,4903.0
12-04 09:50:46,0.083,0.083,99.500,0.334,0.0,0.0,0.0,110592.0,0.0,16.0,1279119360.0,926478336.0,1531465728.0,29882011648.0,42363.0,7288.0
12-04 09:50:47,0.083,0.083,99.084,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,1279594496.0,926478336.0,1531498496.0,29881503744.0,42151.0,6610.0
12-04 09:50:48,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1279938560.0,926478336.0,1531535360.0,29881122816.0,39901.0,5491.0
12-04 09:50:49,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1280409600.0,926478336.0,1531572224.0,29880614912.0,41290.0,6079.0
12-04 09:50:50,0.167,0.167,99.334,0.333,0.0,0.0,0.0,98304.0,0.0,14.0,1281904640.0,926478336.0,1531600896.0,29879091200.0,37608.0,5088.0
12-04 09:50:51,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1282248704.0,926478336.0,1531637760.0,29878710272.0,41170.0,5681.0
12-04 09:50:52,0.0,0.0,99.583,0.417,0.0,0.0,0.0,126976.0,0.0,18.0,1282977792.0,926478336.0,1531670528.0,29877948416.0,40936.0,5600.0
12-04 09:50:53,0.167,0.083,99.083,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1283829760.0,926478336.0,1531707392.0,29877059584.0,41538.0,5498.0
12-04 09:50:54,0.083,0.0,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1284304896.0,926478336.0,1531740160.0,29876551680.0,41699.0,8044.0
12-04 09:50:55,0.167,0.0,99.250,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1284648960.0,926478336.0,1531777024.0,29876170752.0,40024.0,5584.0
12-04 09:50:56,0.083,0.083,99.249,0.584,0.0,0.0,0.0,147456.0,0.0,18.0,1285124096.0,926478336.0,1531809792.0,29875662848.0,44156.0,10244.0
12-04 09:50:57,0.083,0.0,99.332,0.584,0.0,0.0,0.0,143360.0,0.0,17.0,1285582848.0,926478336.0,1531858944.0,29875154944.0,43152.0,8390.0
12-04 09:50:58,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,12.0,1286057984.0,926478336.0,1531891712.0,29874647040.0,39372.0,4613.0
12-04 09:50:59,0.083,0.0,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1286533120.0,926478336.0,1531924480.0,29874139136.0,39417.0,4613.0
12-04 09:51:00,0.0,0.083,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1286991872.0,926478336.0,1531957248.0,29873647616.0,39695.0,4937.0
12-04 09:51:01,0.083,0.0,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1287352320.0,926478336.0,1531994112.0,29873250304.0,41235.0,6107.0
12-04 09:51:02,0.167,0.083,99.167,0.583,0.0,0.0,0.0,135168.0,0.0,15.0,1287954432.0,926478336.0,1532026880.0,29872615424.0,41561.0,6146.0
12-04 09:51:03,0.167,0.0,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1288425472.0,926478336.0,1532063744.0,29872107520.0,39059.0,5170.0
12-04 09:51:04,0.083,0.0,99.500,0.333,0.0,0.083,0.0,94208.0,0.0,12.0,1288773632.0,926478336.0,1532096512.0,29871726592.0,43204.0,7472.0
12-04 09:51:05,0.0,0.0,99.416,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,1289244672.0,926478336.0,1532133376.0,29871218688.0,38832.0,5166.0
12-04 09:51:06,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,13.0,1289846784.0,926478336.0,1532166144.0,29870583808.0,44461.0,9763.0
12-04 09:51:07,0.083,0.0,99.333,0.584,0.0,0.0,0.0,147456.0,0.0,14.0,1290305536.0,926478336.0,1532215296.0,29870075904.0,41362.0,5754.0
12-04 09:51:08,0.083,0.083,99.084,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,1290809344.0,926478336.0,1532252160.0,29869535232.0,41677.0,5754.0
12-04 09:51:09,0.334,0.083,98.915,0.668,0.0,0.0,0.0,122880.0,0.0,15.0,1296076800.0,926478336.0,1532284928.0,29864235008.0,42361.0,6589.0
12-04 09:51:10,0.083,0.083,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1296801792.0,926478336.0,1532321792.0,29863473152.0,40254.0,4836.0
12-04 09:51:11,0.083,0.083,99.417,0.417,0.0,0.0,0.0,196608.0,0.0,15.0,1297154048.0,926478336.0,1532350464.0,29863092224.0,43690.0,10452.0
12-04 09:51:12,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1297756160.0,926478336.0,1532383232.0,29862457344.0,40832.0,6032.0
12-04 09:51:13,0.083,0.083,99.167,0.666,0.0,0.0,0.0,143360.0,0.0,16.0,1297973248.0,926478336.0,1532420096.0,29862203392.0,41325.0,5610.0
12-04 09:51:14,0.083,0.083,99.251,0.583,0.0,0.0,0.0,118784.0,0.0,13.0,1298317312.0,926478336.0,1532456960.0,29861822464.0,38680.0,4184.0
12-04 09:51:15,0.0,0.083,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1298792448.0,926478336.0,1532489728.0,29861314560.0,39350.0,4679.0
12-04 09:51:16,0.083,0.083,99.167,0.666,0.0,0.0,0.0,139264.0,0.0,20.0,1299394560.0,926478336.0,1532522496.0,29860679680.0,38572.0,4376.0
12-04 09:51:17,0.083,0.083,99.166,0.667,0.0,0.0,0.0,118784.0,0.0,13.0,1299865600.0,926478336.0,1532559360.0,29860171776.0,44561.0,8106.0
12-04 09:51:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1300213760.0,926478336.0,1532592128.0,29859790848.0,42356.0,8498.0
12-04 09:51:19,0.0,0.0,99.083,0.917,0.0,0.0,0.0,118784.0,0.0,13.0,1300684800.0,926478336.0,1532628992.0,29859282944.0,41250.0,6398.0
12-04 09:51:20,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,13.0,1301159936.0,926478336.0,1532661760.0,29858775040.0,38604.0,3986.0
12-04 09:51:21,0.0,0.083,99.249,0.668,0.0,0.0,0.0,118784.0,0.0,13.0,1301757952.0,926478336.0,1532698624.0,29858140160.0,41908.0,7636.0
12-04 09:51:22,0.083,0.083,99.083,0.751,0.0,0.0,0.0,118784.0,0.0,13.0,1302106112.0,926478336.0,1532731392.0,29857759232.0,38075.0,3536.0
12-04 09:51:23,0.0,0.0,99.167,0.833,0.0,0.0,0.0,135168.0,0.0,17.0,1302581248.0,926478336.0,1532764160.0,29857251328.0,38578.0,3893.0
12-04 09:51:24,0.083,0.0,99.166,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,1303179264.0,926478336.0,1532801024.0,29856616448.0,43644.0,8193.0
12-04 09:51:25,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1303560192.0,926478336.0,1532833792.0,29856202752.0,41328.0,6397.0
12-04 09:51:26,0.0,0.167,98.999,0.834,0.0,0.0,0.0,135168.0,0.0,12.0,1304002560.0,926478336.0,1532866560.0,29855727616.0,42458.0,6437.0
12-04 09:51:27,0.167,0.0,99.083,0.751,0.0,0.0,0.0,131072.0,0.0,16.0,1304608768.0,926478336.0,1532903424.0,29855084544.0,45016.0,10106.0
12-04 09:51:28,0.0,0.0,99.249,0.751,0.0,0.0,0.0,139264.0,0.0,15.0,1305067520.0,926478336.0,1532952576.0,29854576640.0,39338.0,4996.0
12-04 09:51:29,0.0,0.083,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,13.0,1305415680.0,926478336.0,1532985344.0,29854195712.0,40788.0,6033.0
12-04 09:51:30,0.083,0.0,99.166,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,1306017792.0,926478336.0,1533018112.0,29853560832.0,38070.0,3594.0
12-04 09:51:31,0.083,0.166,99.251,0.499,0.0,0.0,0.0,94208.0,0.0,12.0,1306476544.0,926478336.0,1533050880.0,29853069312.0,41965.0,6713.0
12-04 09:51:32,0.0,0.083,99.083,0.834,0.0,0.0,0.0,118784.0,0.0,13.0,1306951680.0,926478336.0,1533083648.0,29852561408.0,40177.0,5445.0
12-04 09:51:33,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,13.0,1307295744.0,926478336.0,1533120512.0,29852180480.0,40556.0,5583.0
12-04 09:51:34,0.167,0.0,99.083,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1307774976.0,926478336.0,1533157376.0,29851664384.0,41313.0,5490.0
12-04 09:51:35,0.333,0.083,98.833,0.750,0.0,0.0,0.0,118784.0,0.0,13.0,1308372992.0,926478336.0,1533194240.0,29851029504.0,40355.0,6033.0
12-04 09:51:36,0.167,0.083,99.001,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,1308844032.0,926478336.0,1533231104.0,29850521600.0,42843.0,7472.0
12-04 09:51:37,0.083,0.083,99.083,0.750,0.0,0.0,0.0,118784.0,0.0,13.0,1309446144.0,926478336.0,1533263872.0,29849886720.0,41668.0,6443.0
12-04 09:51:38,0.083,0.083,99.167,0.583,0.0,0.083,0.0,102400.0,0.0,16.0,1310052352.0,926478336.0,1533292544.0,29849251840.0,39532.0,4978.0
12-04 09:51:39,0.083,0.0,99.416,0.500,0.0,0.0,0.0,114688.0,0.0,12.0,1310396416.0,926478336.0,1533329408.0,29848870912.0,39894.0,6358.0
12-04 09:51:40,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1310871552.0,926478336.0,1533362176.0,29848363008.0,40198.0,4844.0
12-04 09:51:41,0.250,0.250,97.752,1.749,0.0,0.0,0.0,2240512.0,0.0,37.0,1325846528.0,926478336.0,1535401984.0,29831348224.0,2896134.0,18725.0
12-04 09:51:42,0.167,0.167,99.250,0.417,0.0,0.0,0.0,1007616.0,0.0,38.0,1340940288.0,926478336.0,1536307200.0,29815349248.0,197436.0,7446.0
12-04 09:51:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340936192.0,926478336.0,1536311296.0,29815349248.0,4023.0,2542.0
12-04 09:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340936192.0,926478336.0,1536311296.0,29815349248.0,6166.0,5348.0
12-04 09:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1340932096.0,926478336.0,1536315392.0,29815349248.0,2685.0,1795.0
12-04 09:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1340932096.0,926478336.0,1536315392.0,29815349248.0,413.0,487.0
12-04 09:51:47,0.083,0.166,99.168,0.582,0.0,0.0,0.0,110592.0,0.0,13.0,1341181952.0,926478336.0,1536319488.0,29815095296.0,42113.0,4298.0
12-04 09:51:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1341530112.0,926478336.0,1536352256.0,29814714368.0,5381.0,5336.0
12-04 09:51:49,0.0,0.0,99.166,0.834,0.0,0.0,0.0,118784.0,0.0,11.0,1341517824.0,926478336.0,1536364544.0,29814714368.0,43659.0,4832.0
12-04 09:51:50,0.167,0.167,99.166,0.500,0.0,0.0,0.0,126976.0,0.0,15.0,1342214144.0,926478336.0,1536430080.0,29813952512.0,43526.0,4979.0
12-04 09:51:51,0.417,0.0,98.833,0.750,0.0,0.0,0.0,135168.0,0.0,15.0,1343553536.0,926478336.0,1536471040.0,29812572160.0,48413.0,9428.0
12-04 09:51:52,0.0,0.083,99.417,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1344012288.0,926478336.0,1536503808.0,29812080640.0,42055.0,4704.0
12-04 09:51:53,0.083,0.0,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,1344606208.0,926478336.0,1536544768.0,29811445760.0,43189.0,4871.0
12-04 09:51:54,0.0,0.0,99.500,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1345081344.0,926478336.0,1536577536.0,29810937856.0,41055.0,4407.0
12-04 09:51:55,0.083,0.0,99.416,0.500,0.0,0.0,0.0,131072.0,0.0,13.0,1345552384.0,926478336.0,1536614400.0,29810429952.0,40864.0,3656.0
12-04 09:51:56,0.0,0.167,99.251,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1346007040.0,926478336.0,1536651264.0,29809938432.0,45768.0,8620.0
12-04 09:51:57,0.167,0.0,99.500,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,1346478080.0,926478336.0,1536688128.0,29809430528.0,42576.0,4217.0
12-04 09:51:58,0.083,0.167,99.001,0.749,0.0,0.0,0.0,122880.0,0.0,13.0,1347076096.0,926478336.0,1536724992.0,29808795648.0,46726.0,7210.0
12-04 09:51:59,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1347547136.0,926478336.0,1536761856.0,29808287744.0,41964.0,4692.0
12-04 09:52:00,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,12.0,1347997696.0,926478336.0,1536802816.0,29807796224.0,46342.0,7192.0
12-04 09:52:01,0.083,0.0,99.417,0.500,0.0,0.0,0.0,118784.0,0.0,11.0,1348485120.0,926478336.0,1536839680.0,29807271936.0,40969.0,3854.0
12-04 09:52:02,0.0,0.0,99.750,0.250,0.0,0.0,0.0,110592.0,0.0,14.0,1349083136.0,926478336.0,1536876544.0,29806637056.0,42755.0,4481.0
12-04 09:52:03,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1349550080.0,926478336.0,1536917504.0,29806129152.0,43999.0,7790.0
12-04 09:52:04,0.083,0.083,99.417,0.416,0.0,0.0,0.0,106496.0,0.0,14.0,1350148096.0,926478336.0,1536954368.0,29805494272.0,43074.0,3594.0
12-04 09:52:05,0.0,0.083,99.500,0.417,0.0,0.0,0.0,114688.0,0.0,16.0,1350365184.0,926478336.0,1536991232.0,29805240320.0,46337.0,7017.0
12-04 09:52:06,0.083,0.083,99.500,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,1351086080.0,926478336.0,1537032192.0,29804478464.0,45017.0,6317.0
12-04 09:52:07,0.083,0.083,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1351557120.0,926478336.0,1537069056.0,29803970560.0,51093.0,12910.0
12-04 09:52:08,0.167,0.0,99.500,0.333,0.0,0.0,0.0,98304.0,0.0,12.0,1352015872.0,926478336.0,1537118208.0,29803462656.0,46392.0,5979.0
12-04 09:52:09,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1352482816.0,926478336.0,1537159168.0,29802954752.0,42966.0,3984.0
12-04 09:52:10,0.0,0.083,99.500,0.417,0.0,0.0,0.0,118784.0,0.0,12.0,1353089024.0,926478336.0,1537196032.0,29802311680.0,43884.0,6929.0
12-04 09:52:11,0.083,0.083,99.500,0.333,0.0,0.0,0.0,94208.0,0.0,10.0,1353564160.0,926478336.0,1537228800.0,29801803776.0,40783.0,4500.0
12-04 09:52:12,0.0,0.0,99.583,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1354031104.0,926478336.0,1537269760.0,29801295872.0,45087.0,5358.0
12-04 09:52:13,0.250,0.083,99.083,0.583,0.0,0.0,0.0,118784.0,0.0,11.0,1354756096.0,926478336.0,1537306624.0,29800534016.0,46354.0,6753.0
12-04 09:52:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,9.0,1355227136.0,926478336.0,1537343488.0,29800026112.0,44639.0,6311.0
12-04 09:52:15,0.0,0.0,99.416,0.584,0.0,0.0,0.0,131072.0,0.0,13.0,1355821056.0,926478336.0,1537384448.0,29799391232.0,41957.0,4376.0
12-04 09:52:16,0.499,0.0,99.252,0.249,0.0,0.0,0.0,73728.0,0.0,9.0,1360232448.0,926478336.0,1537417216.0,29794947072.0,44371.0,5227.0
12-04 09:52:17,0.083,0.167,99.417,0.333,0.0,0.0,0.0,110592.0,0.0,11.0,1360699392.0,926478336.0,1537458176.0,29794439168.0,43351.0,5743.0
12-04 09:52:18,0.833,0.0,98.750,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1369427968.0,926478336.0,1537490944.0,29785677824.0,40672.0,3959.0
12-04 09:52:19,0.083,0.083,99.500,0.333,0.0,0.0,0.0,98304.0,0.0,10.0,1370025984.0,926478336.0,1537527808.0,29785042944.0,43139.0,5425.0
12-04 09:52:20,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,1370238976.0,926478336.0,1537568768.0,29784788992.0,47622.0,8622.0
12-04 09:52:21,0.083,0.083,99.333,0.500,0.0,0.0,0.0,200704.0,0.0,17.0,1370202112.0,926478336.0,1537605632.0,29784788992.0,47588.0,11627.0
12-04 09:52:22,0.250,0.0,99.416,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1367379968.0,926478336.0,1537654784.0,29787561984.0,41392.0,4091.0
12-04 09:52:23,0.915,0.250,98.253,0.499,0.0,0.083,0.0,118784.0,0.0,11.0,1369735168.0,926478336.0,1537691648.0,29785169920.0,43865.0,5591.0
12-04 09:52:24,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1369702400.0,926478336.0,1537724416.0,29785169920.0,42168.0,4759.0
12-04 09:52:25,0.083,0.083,99.334,0.500,0.0,0.0,0.0,118784.0,0.0,11.0,1370042368.0,926478336.0,1537765376.0,29784788992.0,39611.0,2948.0
12-04 09:52:26,0.250,0.0,99.167,0.583,0.0,0.0,0.0,184320.0,0.0,19.0,1370132480.0,926478336.0,1537802240.0,29784662016.0,44809.0,6431.0
12-04 09:52:27,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1370226688.0,926478336.0,1537835008.0,29784535040.0,44229.0,7540.0
12-04 09:52:28,0.0,0.083,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,1370443776.0,926478336.0,1537871872.0,29784281088.0,45571.0,5816.0
12-04 09:52:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,11.0,1370660864.0,926478336.0,1537908736.0,29784027136.0,41874.0,5246.0
12-04 09:52:30,0.083,0.0,99.332,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,1370996736.0,926478336.0,1537953792.0,29783646208.0,44624.0,6171.0
12-04 09:52:31,0.0,0.0,99.583,0.417,0.0,0.0,0.0,118784.0,0.0,16.0,1371217920.0,926478336.0,1537986560.0,29783392256.0,42221.0,4341.0
12-04 09:52:32,0.083,0.0,99.583,0.333,0.0,0.0,0.0,102400.0,0.0,12.0,1367928832.0,926478336.0,1538023424.0,29786644480.0,46223.0,8432.0
12-04 09:52:33,0.0,0.0,99.416,0.584,0.0,0.0,0.0,118784.0,0.0,11.0,1368477696.0,926478336.0,1538060288.0,29786058752.0,43088.0,5797.0
12-04 09:52:34,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1368694784.0,926478336.0,1538097152.0,29785804800.0,43725.0,6032.0
12-04 09:52:35,0.083,0.083,99.167,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1369288704.0,926478336.0,1538138112.0,29785169920.0,46534.0,7395.0
12-04 09:52:36,0.083,0.0,99.583,0.334,0.0,0.0,0.0,118784.0,0.0,16.0,1369886720.0,926478336.0,1538174976.0,29784535040.0,43274.0,5424.0
12-04 09:52:37,0.0,0.083,99.249,0.667,0.0,0.0,0.0,131072.0,0.0,14.0,1370353664.0,926478336.0,1538215936.0,29784027136.0,46142.0,7313.0
12-04 09:52:38,0.083,0.083,99.417,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,1370824704.0,926478336.0,1538252800.0,29783519232.0,41601.0,4143.0
12-04 09:52:39,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,11.0,1371295744.0,926478336.0,1538289664.0,29783011328.0,42086.0,4310.0
12-04 09:52:40,0.083,0.0,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1371770880.0,926478336.0,1538322432.0,29782503424.0,41240.0,3827.0
12-04 09:52:41,0.083,0.083,99.166,0.667,0.0,0.0,0.0,131072.0,0.0,13.0,1372241920.0,926478336.0,1538359296.0,29781995520.0,42327.0,6271.0
12-04 09:52:42,0.0,0.0,99.333,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,1372717056.0,926478336.0,1538400256.0,29781479424.0,44048.0,5469.0
12-04 09:52:43,0.083,0.167,99.417,0.333,0.0,0.0,0.0,102400.0,0.0,14.0,1373319168.0,926478336.0,1538433024.0,29780844544.0,45916.0,7427.0
12-04 09:52:44,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1373528064.0,926478336.0,1538478080.0,29780590592.0,45488.0,6958.0
12-04 09:52:45,0.0,0.167,99.084,0.749,0.0,0.0,0.0,122880.0,0.0,13.0,1374253056.0,926478336.0,1538514944.0,29779828736.0,43505.0,4904.0
12-04 09:52:46,0.0,0.083,99.499,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1374474240.0,926478336.0,1538547712.0,29779574784.0,44748.0,6053.0
12-04 09:52:47,0.166,0.083,99.085,0.666,0.0,0.0,0.0,172032.0,0.0,17.0,1374932992.0,926478336.0,1538596864.0,29779066880.0,64027.0,4534.0
12-04 09:52:48,0.084,0.084,97.828,2.005,0.0,0.0,0.0,3473408.0,0.0,59.0,1387937792.0,926478336.0,1541844992.0,29762813952.0,3391147.0,19686.0
12-04 09:52:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388191744.0,926478336.0,1541844992.0,29762560000.0,1620.0,1234.0
12-04 09:52:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388187648.0,926478336.0,1541849088.0,29762560000.0,3463.0,2963.0
12-04 09:52:51,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388187648.0,926478336.0,1541849088.0,29762560000.0,10311.0,8405.0
12-04 09:52:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1388179456.0,926478336.0,1541857280.0,29762560000.0,2966.0,1972.0
12-04 09:52:53,0.083,0.083,99.416,0.417,0.0,0.0,0.0,106496.0,0.0,13.0,1388302336.0,926478336.0,1541861376.0,29762433024.0,47443.0,9316.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388384256.0,926478336.0,1541906432.0,29762306048.0,4875.0,3975.0
12-04 09:52:55,0.083,0.083,99.584,0.250,0.0,0.0,0.0,86016.0,0.0,5.0,1388380160.0,926478336.0,1541910528.0,29762306048.0,41847.0,3835.0
12-04 09:52:56,0.0,0.083,99.333,0.583,0.0,0.0,0.0,237568.0,0.0,13.0,1388466176.0,926478336.0,1541951488.0,29762179072.0,45667.0,5569.0
12-04 09:52:57,0.0,0.0,99.416,0.584,0.0,0.0,0.0,122880.0,0.0,11.0,1388425216.0,926478336.0,1541992448.0,29762179072.0,43992.0,3404.0
12-04 09:52:58,0.083,0.0,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,10.0,1388388352.0,926478336.0,1542029312.0,29762179072.0,47561.0,5326.0
12-04 09:52:59,0.0,0.083,99.416,0.500,0.0,0.0,0.0,147456.0,0.0,11.0,1388474368.0,926478336.0,1542070272.0,29762052096.0,47355.0,5665.0
12-04 09:53:00,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1388392448.0,926478336.0,1542135808.0,29762068480.0,49763.0,8516.0
12-04 09:53:01,0.083,0.0,99.667,0.250,0.0,0.0,0.0,122880.0,0.0,18.0,1388363776.0,926478336.0,1542180864.0,29762052096.0,46235.0,7175.0
12-04 09:53:02,0.0,0.0,99.499,0.501,0.0,0.0,0.0,135168.0,0.0,15.0,1388351488.0,926478336.0,1542193152.0,29762052096.0,43362.0,3095.0
12-04 09:53:03,0.083,0.083,99.332,0.501,0.0,0.0,0.0,110592.0,0.0,14.0,1388290048.0,926478336.0,1542254592.0,29762052096.0,49471.0,8934.0
12-04 09:53:04,0.750,0.083,98.583,0.583,0.0,0.0,0.0,131072.0,0.0,15.0,1389244416.0,926478336.0,1542316032.0,29761036288.0,49034.0,6342.0
12-04 09:53:05,0.083,0.083,99.251,0.583,0.0,0.0,0.0,131072.0,0.0,15.0,1389232128.0,926478336.0,1542328320.0,29761036288.0,47669.0,5706.0
12-04 09:53:06,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,1389166592.0,926478336.0,1542393856.0,29761036288.0,46250.0,4797.0
12-04 09:53:07,0.083,0.083,99.250,0.583,0.0,0.0,0.0,126976.0,0.0,15.0,1389256704.0,926478336.0,1542430720.0,29760909312.0,48173.0,7491.0
12-04 09:53:08,0.083,0.083,99.333,0.500,0.0,0.0,0.0,139264.0,0.0,15.0,1389240320.0,926478336.0,1542447104.0,29760909312.0,48945.0,8748.0
12-04 09:53:09,0.0,0.0,99.666,0.334,0.0,0.0,0.0,65536.0,0.0,9.0,1389195264.0,926478336.0,1542492160.0,29760909312.0,47920.0,5160.0
12-04 09:53:10,0.0,0.083,99.500,0.416,0.0,0.0,0.0,102400.0,0.0,10.0,1389154304.0,926478336.0,1542533120.0,29760909312.0,46191.0,3489.0
12-04 09:53:11,0.083,0.0,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1389240320.0,926478336.0,1542574080.0,29760782336.0,48578.0,5544.0
12-04 09:53:12,0.0,0.0,99.583,0.417,0.0,0.0,0.0,110592.0,0.0,14.0,1389203456.0,926478336.0,1542610944.0,29760782336.0,48170.0,5808.0
12-04 09:53:13,0.083,0.083,99.333,0.500,0.0,0.0,0.0,155648.0,0.0,13.0,1389162496.0,926478336.0,1542651904.0,29760782336.0,47110.0,5510.0
12-04 09:53:14,0.582,0.083,98.752,0.582,0.0,0.0,0.0,94208.0,0.0,14.0,1389248512.0,926478336.0,1542692864.0,29760655360.0,47714.0,5646.0
12-04 09:53:15,0.0,0.0,99.499,0.501,0.0,0.0,0.0,151552.0,0.0,13.0,1389203456.0,926478336.0,1542737920.0,29760655360.0,48639.0,6891.0
12-04 09:53:16,0.083,0.0,99.500,0.416,0.0,0.0,0.0,77824.0,0.0,12.0,1389162496.0,926478336.0,1542778880.0,29760655360.0,44653.0,6284.0
12-04 09:53:17,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1389252608.0,926478336.0,1542815744.0,29760528384.0,45690.0,7270.0
12-04 09:53:18,0.0,0.167,99.334,0.500,0.0,0.0,0.0,151552.0,0.0,13.0,1389211648.0,926478336.0,1542856704.0,29760528384.0,47911.0,6677.0
12-04 09:53:19,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1389297664.0,926478336.0,1542897664.0,29760401408.0,44383.0,4434.0
12-04 09:53:20,0.083,0.0,99.333,0.583,0.0,0.0,0.0,122880.0,0.0,13.0,1389260800.0,926478336.0,1542934528.0,29760401408.0,44938.0,3920.0
12-04 09:53:21,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1389219840.0,926478336.0,1542975488.0,29760401408.0,44738.0,6323.0
12-04 09:53:22,0.083,0.167,99.250,0.500,0.0,0.0,0.0,147456.0,0.0,13.0,1389182976.0,926478336.0,1543012352.0,29760401408.0,48284.0,5743.0
12-04 09:53:23,0.083,0.083,99.083,0.750,0.0,0.0,0.0,126976.0,0.0,15.0,1389142016.0,926478336.0,1543053312.0,29760401408.0,46366.0,4586.0
12-04 09:53:24,0.083,0.083,99.251,0.583,0.0,0.0,0.0,77824.0,0.0,12.0,1389236224.0,926478336.0,1543094272.0,29760266240.0,49788.0,10368.0
12-04 09:53:25,0.083,0.0,99.250,0.667,0.0,0.0,0.0,155648.0,0.0,15.0,1389322240.0,926478336.0,1543135232.0,29760139264.0,42087.0,3193.0
12-04 09:53:26,0.0,0.167,99.333,0.500,0.0,0.0,0.0,135168.0,0.0,17.0,1389412352.0,926478336.0,1543172096.0,29760012288.0,53512.0,12048.0
12-04 09:53:27,0.167,0.0,99.333,0.500,0.0,0.0,0.0,118784.0,0.0,14.0,1389621248.0,926478336.0,1543217152.0,29759758336.0,45232.0,4593.0
12-04 09:53:28,0.083,0.0,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,1389711360.0,926478336.0,1543254016.0,29759631360.0,39493.0,4469.0
12-04 09:53:29,0.083,0.083,99.251,0.582,0.0,0.0,0.0,98304.0,0.0,10.0,1390178304.0,926478336.0,1543294976.0,29759123456.0,48495.0,6237.0
12-04 09:53:30,0.083,0.0,99.332,0.584,0.0,0.0,0.0,139264.0,0.0,11.0,1390645248.0,926478336.0,1543335936.0,29758615552.0,45144.0,4256.0
12-04 09:53:31,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,14.0,1390858240.0,926478336.0,1543376896.0,29758361600.0,46015.0,5331.0
12-04 09:53:32,0.0,0.0,99.499,0.501,0.0,0.0,0.0,184320.0,0.0,11.0,1391202304.0,926478336.0,1543413760.0,29757980672.0,45150.0,6097.0
12-04 09:53:33,0.083,0.083,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,1391415296.0,926478336.0,1543454720.0,29757726720.0,47418.0,7724.0
12-04 09:53:34,0.166,0.166,99.086,0.581,0.0,0.0,0.0,98304.0,0.0,10.0,1391509504.0,926478336.0,1543495680.0,29757591552.0,47660.0,5358.0
12-04 09:53:35,0.083,0.083,99.500,0.334,0.0,0.0,0.0,118784.0,0.0,12.0,1391595520.0,926478336.0,1543536640.0,29757464576.0,49512.0,7333.0
12-04 09:53:36,0.167,0.0,99.251,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,1391677440.0,926478336.0,1543581696.0,29757337600.0,44655.0,5095.0
12-04 09:53:37,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,16.0,1391767552.0,926478336.0,1543618560.0,29757210624.0,42836.0,5469.0
12-04 09:53:38,0.0,0.0,99.500,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1391857664.0,926478336.0,1543655424.0,29757083648.0,45033.0,4566.0
12-04 09:53:39,0.0,0.083,99.166,0.751,0.0,0.0,0.0,102400.0,0.0,10.0,1391947776.0,926478336.0,1543692288.0,29756956672.0,41943.0,5132.0
12-04 09:53:40,0.083,0.0,99.250,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1391898624.0,926478336.0,1543741440.0,29756956672.0,48988.0,6798.0
12-04 09:53:41,0.083,0.083,99.166,0.667,0.0,0.0,0.0,155648.0,0.0,15.0,1391857664.0,926478336.0,1543782400.0,29756956672.0,49278.0,8107.0
12-04 09:53:42,0.083,0.0,99.417,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1391947776.0,926478336.0,1543819264.0,29756829696.0,44023.0,4025.0
12-04 09:53:43,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,12.0,1391874048.0,926478336.0,1543860224.0,29756862464.0,45905.0,4593.0
12-04 09:53:44,0.0,0.083,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1391964160.0,926478336.0,1543897088.0,29756735488.0,45425.0,5650.0
12-04 09:53:45,0.083,0.0,99.166,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1391878144.0,926478336.0,1543933952.0,29756784640.0,45390.0,4547.0
12-04 09:53:46,0.166,0.083,99.168,0.582,0.0,0.0,0.0,143360.0,0.0,19.0,1391833088.0,926478336.0,1543979008.0,29756784640.0,49611.0,12796.0
12-04 09:53:47,0.083,0.0,99.416,0.500,0.0,0.0,0.0,126976.0,0.0,16.0,1391783936.0,926478336.0,1544028160.0,29756784640.0,47317.0,5120.0
12-04 09:53:48,0.167,0.0,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1391747072.0,926478336.0,1544065024.0,29756784640.0,37788.0,5233.0
12-04 09:53:49,0.083,0.167,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1391706112.0,926478336.0,1544105984.0,29756784640.0,42456.0,4256.0
12-04 09:53:50,0.0,0.083,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1391792128.0,926478336.0,1544146944.0,29756657664.0,48292.0,5750.0
12-04 09:53:51,0.083,0.0,99.167,0.750,0.0,0.0,0.0,98304.0,0.0,10.0,1391874048.0,926478336.0,1544192000.0,29756530688.0,48617.0,8027.0
12-04 09:53:52,0.083,0.0,99.332,0.584,0.0,0.0,0.0,139264.0,0.0,15.0,1391820800.0,926478336.0,1544228864.0,29756547072.0,46945.0,4778.0
12-04 09:53:53,0.083,0.083,99.084,0.749,0.0,0.0,0.0,102400.0,0.0,10.0,1392017408.0,926478336.0,1544269824.0,29756309504.0,46181.0,5994.0
12-04 09:53:54,0.167,0.084,97.327,2.423,0.0,0.0,0.0,3956736.0,0.0,71.0,1392013312.0,926478336.0,1547923456.0,29752659968.0,3819219.0,21110.0
12-04 09:53:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1392136192.0,926478336.0,1547927552.0,29752532992.0,2751.0,1927.0
12-04 09:53:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1392136192.0,926478336.0,1547927552.0,29752532992.0,4144.0,3652.0
12-04 09:53:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1392132096.0,926478336.0,1547931648.0,29752532992.0,3498.0,3444.0
12-04 09:53:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1392132096.0,926478336.0,1547931648.0,29752532992.0,1331.0,1842.0
12-04 09:53:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1392132096.0,926478336.0,1547931648.0,29752532992.0,8400.0,5065.0
12-04 09:54:00,0.0,0.083,99.166,0.751,0.0,0.0,0.0,139264.0,0.0,17.0,1392115712.0,926478336.0,1547948032.0,29752532992.0,42848.0,4580.0
12-04 09:54:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1392087040.0,926478336.0,1547976704.0,29752532992.0,2134.0,2216.0
12-04 09:54:02,0.0,0.0,99.416,0.584,0.0,0.0,0.0,135168.0,0.0,16.0,1392050176.0,926478336.0,1548013568.0,29752532992.0,48698.0,5716.0
12-04 09:54:03,0.083,0.083,99.417,0.417,0.0,0.0,0.0,126976.0,0.0,13.0,1391939584.0,926478336.0,1548058624.0,29752598528.0,47136.0,4178.0
12-04 09:54:04,0.083,0.0,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1392025600.0,926478336.0,1548099584.0,29752471552.0,50751.0,5253.0
12-04 09:54:05,0.0,0.083,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1391984640.0,926478336.0,1548140544.0,29752471552.0,46897.0,4716.0
12-04 09:54:06,0.083,0.083,99.249,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1391939584.0,926478336.0,1548185600.0,29752471552.0,56169.0,13113.0
12-04 09:54:07,0.0,0.0,99.167,0.833,0.0,0.0,0.0,245760.0,0.0,15.0,1391878144.0,926478336.0,1548247040.0,29752471552.0,49326.0,5559.0
12-04 09:54:08,0.083,0.083,99.083,0.751,0.0,0.0,0.0,180224.0,0.0,19.0,1391960064.0,926478336.0,1548292096.0,29752344576.0,53028.0,6693.0
12-04 09:54:09,0.083,0.0,99.250,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1391919104.0,926478336.0,1548333056.0,29752344576.0,47864.0,5313.0
12-04 09:54:10,0.0,0.0,99.333,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1392259072.0,926478336.0,1548374016.0,29751963648.0,51515.0,6461.0
12-04 09:54:11,0.0,0.0,99.416,0.584,0.0,0.0,0.0,131072.0,0.0,15.0,1392340992.0,926478336.0,1548419072.0,29751836672.0,47316.0,3984.0
12-04 09:54:12,0.250,0.167,99.167,0.417,0.0,0.0,0.0,110592.0,0.0,12.0,1400844288.0,926478336.0,1548455936.0,29743296512.0,50304.0,6441.0
12-04 09:54:13,0.083,0.0,99.250,0.667,0.0,0.0,0.0,143360.0,0.0,15.0,1402040320.0,926478336.0,1548496896.0,29742059520.0,47733.0,5519.0
12-04 09:54:14,0.167,0.083,99.167,0.583,0.0,0.0,0.0,126976.0,0.0,13.0,1402249216.0,926478336.0,1548541952.0,29741805568.0,48622.0,4415.0
12-04 09:54:15,0.0,0.0,99.082,0.918,0.0,0.0,0.0,151552.0,0.0,14.0,1402331136.0,926478336.0,1548587008.0,29741678592.0,50908.0,5478.0
12-04 09:54:16,0.167,0.0,99.084,0.749,0.0,0.0,0.0,131072.0,0.0,15.0,1402286080.0,926478336.0,1548632064.0,29741678592.0,50501.0,5513.0
12-04 09:54:17,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1402249216.0,926478336.0,1548668928.0,29741678592.0,53648.0,8172.0
12-04 09:54:18,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,12.0,1402200064.0,926478336.0,1548718080.0,29741678592.0,49739.0,4434.0
12-04 09:54:19,0.0,0.083,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,16.0,1402286080.0,926478336.0,1548759040.0,29741551616.0,48735.0,4388.0
12-04 09:54:20,0.0,0.083,99.083,0.833,0.0,0.0,0.0,126976.0,0.0,13.0,1402875904.0,926478336.0,1548804096.0,29740916736.0,48503.0,4178.0
12-04 09:54:21,0.083,0.083,98.833,1.0,0.0,0.0,0.0,147456.0,0.0,14.0,1403342848.0,926478336.0,1548845056.0,29740408832.0,50738.0,7856.0
12-04 09:54:22,0.083,0.167,99.001,0.749,0.0,0.0,0.0,151552.0,0.0,20.0,1403678720.0,926478336.0,1548890112.0,29740027904.0,47020.0,5808.0
12-04 09:54:23,0.0,0.0,99.249,0.751,0.0,0.0,0.0,131072.0,0.0,15.0,1404018688.0,926478336.0,1548931072.0,29739646976.0,48483.0,4349.0
12-04 09:54:24,0.083,0.167,99.083,0.667,0.0,0.0,0.0,139264.0,0.0,17.0,1404235776.0,926478336.0,1548967936.0,29739393024.0,48741.0,8078.0
12-04 09:54:25,0.083,0.083,99.001,0.833,0.0,0.0,0.0,131072.0,0.0,15.0,1404571648.0,926478336.0,1549012992.0,29739012096.0,51110.0,5042.0
12-04 09:54:26,0.0,0.083,98.832,1.084,0.0,0.0,0.0,151552.0,0.0,16.0,1404530688.0,926478336.0,1549053952.0,29739012096.0,52111.0,9190.0
12-04 09:54:27,0.0,0.083,99.416,0.500,0.0,0.0,0.0,122880.0,0.0,16.0,1404485632.0,926478336.0,1549099008.0,29739012096.0,47896.0,5108.0
12-04 09:54:28,0.083,0.083,98.833,1.0,0.0,0.0,0.0,159744.0,0.0,18.0,1404440576.0,926478336.0,1549144064.0,29739012096.0,48998.0,4374.0
12-04 09:54:29,0.0,0.0,99.165,0.835,0.0,0.0,0.0,139264.0,0.0,18.0,1404526592.0,926478336.0,1549185024.0,29738885120.0,49395.0,5669.0
12-04 09:54:30,0.083,0.083,98.750,1.083,0.0,0.0,0.0,167936.0,0.0,16.0,1404485632.0,926478336.0,1549225984.0,29738885120.0,48528.0,6071.0
12-04 09:54:31,0.0,0.083,98.833,1.083,0.0,0.0,0.0,147456.0,0.0,14.0,1404440576.0,926478336.0,1549271040.0,29738885120.0,49137.0,5965.0
12-04 09:54:32,0.0,0.0,98.998,1.002,0.0,0.0,0.0,155648.0,0.0,18.0,1404526592.0,926478336.0,1549312000.0,29738758144.0,50165.0,5742.0
12-04 09:54:33,0.083,0.083,99.083,0.750,0.0,0.0,0.0,126976.0,0.0,13.0,1404477440.0,926478336.0,1549361152.0,29738758144.0,53528.0,7537.0
12-04 09:54:34,0.083,0.0,98.915,1.002,0.0,0.0,0.0,147456.0,0.0,14.0,1404436480.0,926478336.0,1549402112.0,29738758144.0,51835.0,7697.0
12-04 09:54:35,0.083,0.0,99.334,0.583,0.0,0.0,0.0,126976.0,0.0,16.0,1404395520.0,926478336.0,1549443072.0,29738758144.0,51328.0,5010.0
12-04 09:54:36,0.0,0.0,99.248,0.752,0.0,0.0,0.0,131072.0,0.0,15.0,1404477440.0,926478336.0,1549488128.0,29738631168.0,46951.0,5015.0
12-04 09:54:37,0.083,0.083,99.0,0.833,0.0,0.0,0.0,147456.0,0.0,18.0,1404432384.0,926478336.0,1549533184.0,29738631168.0,53058.0,9677.0
12-04 09:54:38,0.083,0.0,99.083,0.833,0.0,0.0,0.0,135168.0,0.0,14.0,1404375040.0,926478336.0,1549590528.0,29738631168.0,48112.0,6070.0
12-04 09:54:39,0.166,0.166,98.919,0.748,0.0,0.0,0.0,126976.0,0.0,13.0,1404334080.0,926478336.0,1549631488.0,29738631168.0,47120.0,4547.0
12-04 09:54:40,0.0,0.083,99.165,0.751,0.0,0.0,0.0,143360.0,0.0,15.0,1404416000.0,926478336.0,1549676544.0,29738504192.0,50874.0,5882.0
12-04 09:54:41,0.083,0.083,99.083,0.750,0.0,0.0,0.0,131072.0,0.0,15.0,1404375040.0,926478336.0,1549717504.0,29738504192.0,50989.0,8484.0
12-04 09:54:42,0.0,0.167,99.0,0.750,0.0,0.083,0.0,212992.0,0.0,16.0,1404329984.0,926478336.0,1549762560.0,29738504192.0,51782.0,6284.0
12-04 09:54:43,0.0,0.0,99.417,0.583,0.0,0.0,0.0,106496.0,0.0,14.0,1404289024.0,926478336.0,1549803520.0,29738504192.0,44416.0,4634.0
12-04 09:54:44,0.083,0.0,98.999,0.917,0.0,0.0,0.0,126976.0,0.0,13.0,1404375040.0,926478336.0,1549844480.0,29738377216.0,48962.0,3959.0
12-04 09:54:45,0.083,0.0,99.083,0.833,0.0,0.0,0.0,131072.0,0.0,15.0,1404334080.0,926478336.0,1549885440.0,29738377216.0,47540.0,3893.0
12-04 09:54:46,0.0,0.084,99.165,0.752,0.0,0.0,0.0,155648.0,0.0,18.0,1404420096.0,926478336.0,1549926400.0,29738250240.0,51512.0,7064.0
12-04 09:54:47,0.333,0.083,98.669,0.915,0.0,0.0,0.0,147456.0,0.0,19.0,1404628992.0,926478336.0,1549971456.0,29737996288.0,48705.0,4799.0
12-04 09:54:48,0.167,0.083,98.751,0.999,0.0,0.0,0.0,151552.0,0.0,16.0,1404588032.0,926478336.0,1550012416.0,29737996288.0,46247.0,6146.0
12-04 09:54:49,0.0,0.084,99.081,0.835,0.0,0.0,0.0,159744.0,0.0,20.0,1404542976.0,926478336.0,1550057472.0,29737996288.0,52717.0,8548.0
12-04 09:54:50,0.083,0.0,99.167,0.750,0.0,0.0,0.0,131072.0,0.0,17.0,1404502016.0,926478336.0,1550098432.0,29737996288.0,48009.0,5755.0
12-04 09:54:51,0.083,0.0,99.083,0.833,0.0,0.0,0.0,147456.0,0.0,17.0,1404588032.0,926478336.0,1550139392.0,29737869312.0,50257.0,7010.0
12-04 09:54:52,0.166,0.083,98.752,0.998,0.0,0.0,0.0,155648.0,0.0,16.0,1404538880.0,926478336.0,1550188544.0,29737869312.0,49413.0,4586.0
12-04 09:54:53,0.334,0.0,99.081,0.585,0.0,0.0,0.0,135168.0,0.0,19.0,1404628992.0,926478336.0,1550225408.0,29737742336.0,45838.0,4904.0
12-04 09:54:54,0.0,0.083,99.083,0.834,0.0,0.0,0.0,155648.0,0.0,16.0,1404723200.0,926478336.0,1550274560.0,29737598976.0,49446.0,4408.0
12-04 09:54:55,0.0,0.083,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1404686336.0,926478336.0,1550311424.0,29737598976.0,47877.0,4613.0
12-04 09:54:56,0.083,0.083,99.0,0.833,0.0,0.0,0.0,155648.0,0.0,18.0,1404645376.0,926478336.0,1550352384.0,29737598976.0,52298.0,7450.0
12-04 09:54:57,0.083,0.0,99.083,0.833,0.0,0.0,0.0,200704.0,0.0,26.0,1404727296.0,926478336.0,1550397440.0,29737472000.0,52371.0,9296.0
12-04 09:54:58,0.083,0.0,99.249,0.667,0.0,0.0,0.0,131072.0,0.0,15.0,1404682240.0,926478336.0,1550442496.0,29737472000.0,46584.0,3734.0
12-04 09:54:59,0.0,0.0,99.249,0.751,0.0,0.0,0.0,155648.0,0.0,18.0,1404641280.0,926478336.0,1550483456.0,29737472000.0,47296.0,4454.0
12-04 09:55:00,0.250,0.083,97.081,2.585,0.0,0.0,0.0,4308992.0,0.0,67.0,1404731392.0,926478336.0,1554456576.0,29733408768.0,4163901.0,23675.0
12-04 09:55:01,0.167,0.0,99.750,0.083,0.0,0.0,0.0,61440.0,0.0,30.0,1405243392.0,926478336.0,1554460672.0,29732892672.0,9784.0,7401.0
12-04 09:55:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1405624320.0,926478336.0,1554460672.0,29732511744.0,1582.0,1141.0
12-04 09:55:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1405620224.0,926478336.0,1554464768.0,29732511744.0,473.0,529.0
12-04 09:55:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1405620224.0,926478336.0,1554464768.0,29732511744.0,7528.0,5282.0
12-04 09:55:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1405616128.0,926478336.0,1554468864.0,29732511744.0,6028.0,3728.0
12-04 09:55:06,0.0,0.0,99.083,0.917,0.0,0.0,0.0,126976.0,0.0,14.0,1405734912.0,926478336.0,1554477056.0,29732384768.0,41553.0,4304.0
12-04 09:55:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1405702144.0,926478336.0,1554509824.0,29732384768.0,5712.0,5444.0
12-04 09:55:08,0.0,0.0,98.914,1.086,0.0,0.0,0.0,159744.0,0.0,16.0,1405693952.0,926478336.0,1554518016.0,29732384768.0,48513.0,4599.0
12-04 09:55:09,0.167,0.0,98.833,1.0,0.0,0.0,0.0,147456.0,0.0,16.0,1405616128.0,926478336.0,1554595840.0,29732384768.0,46797.0,5253.0
12-04 09:55:10,0.0,0.083,99.083,0.833,0.0,0.0,0.0,122880.0,0.0,15.0,1405706240.0,926478336.0,1554632704.0,29732257792.0,42122.0,7703.0
12-04 09:55:11,0.0,0.0,99.165,0.835,0.0,0.0,0.0,126976.0,0.0,15.0,1405669376.0,926478336.0,1554669568.0,29732257792.0,44253.0,4956.0
12-04 09:55:12,0.083,0.083,98.833,1.0,0.0,0.0,0.0,155648.0,0.0,15.0,1405628416.0,926478336.0,1554710528.0,29732257792.0,49403.0,6561.0
12-04 09:55:13,0.0,0.0,99.249,0.751,0.0,0.0,0.0,143360.0,0.0,17.0,1405587456.0,926478336.0,1554751488.0,29732257792.0,45776.0,5874.0
12-04 09:55:14,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1405554688.0,926478336.0,1554784256.0,29732257792.0,42629.0,5453.0
12-04 09:55:15,0.083,0.083,98.751,1.082,0.0,0.0,0.0,143360.0,0.0,14.0,1405640704.0,926478336.0,1554825216.0,29732130816.0,40738.0,4209.0
12-04 09:55:16,0.083,0.0,98.832,1.084,0.0,0.0,0.0,139264.0,0.0,12.0,1405603840.0,926478336.0,1554862080.0,29732130816.0,45683.0,5657.0
12-04 09:55:17,0.0,0.083,99.166,0.751,0.0,0.0,0.0,192512.0,0.0,16.0,1405571072.0,926478336.0,1554894848.0,29732130816.0,40356.0,3893.0
12-04 09:55:18,0.0,0.0,98.833,1.083,0.0,0.083,0.0,167936.0,0.0,17.0,1405534208.0,926478336.0,1554931712.0,29732130816.0,43852.0,5584.0
12-04 09:55:19,0.083,0.166,99.002,0.749,0.0,0.0,0.0,122880.0,0.0,15.0,1405624320.0,926478336.0,1554968576.0,29732003840.0,45119.0,5723.0
12-04 09:55:20,0.083,0.083,99.083,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1405583360.0,926478336.0,1555009536.0,29732003840.0,46500.0,7572.0
12-04 09:55:21,1.583,0.083,97.250,1.083,0.0,0.0,0.0,143360.0,0.0,14.0,1415196672.0,926478336.0,1555046400.0,29722353664.0,45277.0,7586.0
12-04 09:55:22,0.083,0.0,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,21.0,1410834432.0,926478336.0,1555083264.0,29726679040.0,43434.0,6819.0
12-04 09:55:23,0.0,0.166,99.002,0.832,0.0,0.0,0.0,147456.0,0.0,17.0,1410920448.0,926478336.0,1555124224.0,29726552064.0,42926.0,3602.0
12-04 09:55:24,0.250,0.167,98.583,1.0,0.0,0.0,0.0,147456.0,0.0,16.0,1410883584.0,926478336.0,1555161088.0,29726552064.0,41287.0,4025.0
12-04 09:55:25,0.083,0.0,99.165,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1410846720.0,926478336.0,1555197952.0,29726552064.0,45670.0,5723.0
12-04 09:55:26,0.0,0.0,99.333,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,1410805760.0,926478336.0,1555238912.0,29726552064.0,43984.0,5710.0
12-04 09:55:27,0.249,0.166,98.836,0.748,0.0,0.0,0.0,139264.0,0.0,14.0,1410772992.0,926478336.0,1555271680.0,29726552064.0,48142.0,7322.0
12-04 09:55:28,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1410732032.0,926478336.0,1555312640.0,29726552064.0,41805.0,4382.0
12-04 09:55:29,0.083,0.167,98.833,0.917,0.0,0.0,0.0,159744.0,0.0,16.0,1410695168.0,926478336.0,1555349504.0,29726552064.0,43349.0,6164.0
12-04 09:55:30,0.0,0.0,99.333,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,1410654208.0,926478336.0,1555390464.0,29726552064.0,47073.0,8226.0
12-04 09:55:31,0.0,0.083,99.333,0.583,0.0,0.0,0.0,126976.0,0.0,17.0,1410621440.0,926478336.0,1555423232.0,29726552064.0,42417.0,4251.0
12-04 09:55:32,0.083,0.0,99.333,0.583,0.0,0.0,0.0,147456.0,0.0,21.0,1410584576.0,926478336.0,1555460096.0,29726552064.0,42484.0,5010.0
12-04 09:55:33,0.083,0.083,99.417,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1410543616.0,926478336.0,1555501056.0,29726552064.0,43344.0,4857.0
12-04 09:55:34,0.0,0.0,99.249,0.751,0.0,0.0,0.0,159744.0,0.0,16.0,1410633728.0,926478336.0,1555537920.0,29726425088.0,47521.0,7050.0
12-04 09:55:35,0.0,0.167,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1410596864.0,926478336.0,1555574784.0,29726425088.0,45380.0,6012.0
12-04 09:55:36,0.083,0.167,99.167,0.583,0.0,0.0,0.0,126976.0,0.0,15.0,1410551808.0,926478336.0,1564000256.0,29718044672.0,50682.0,9942.0
12-04 09:55:37,0.083,0.0,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,1410506752.0,926478336.0,1564045312.0,29718044672.0,44313.0,5682.0
12-04 09:55:38,0.0,0.083,99.333,0.583,0.0,0.0,0.0,126976.0,0.0,15.0,1410465792.0,926478336.0,1564086272.0,29718044672.0,42894.0,4763.0
12-04 09:55:39,0.0,0.0,99.416,0.584,0.0,0.0,0.0,139264.0,0.0,17.0,1410428928.0,926478336.0,1564123136.0,29718044672.0,42815.0,4733.0
12-04 09:55:40,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1410392064.0,926478336.0,1564160000.0,29718044672.0,43063.0,4013.0
12-04 09:55:41,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1410486272.0,926478336.0,1564192768.0,29717917696.0,43910.0,6238.0
12-04 09:55:42,0.0,0.0,99.332,0.668,0.0,0.0,0.0,131072.0,0.0,17.0,1410445312.0,926478336.0,1564233728.0,29717917696.0,49788.0,9845.0
12-04 09:55:43,0.083,0.083,99.250,0.583,0.0,0.0,0.0,126976.0,0.0,15.0,1410392064.0,926478336.0,1564286976.0,29717917696.0,44899.0,5438.0
12-04 09:55:44,0.083,0.0,99.333,0.584,0.0,0.0,0.0,143360.0,0.0,17.0,1410355200.0,926478336.0,1564323840.0,29717917696.0,48573.0,7745.0
12-04 09:55:45,0.167,0.083,98.918,0.833,0.0,0.0,0.0,143360.0,0.0,14.0,1410314240.0,926478336.0,1564364800.0,29717917696.0,43288.0,6370.0
12-04 09:55:46,0.0,0.0,99.583,0.417,0.0,0.0,0.0,90112.0,0.0,8.0,1410277376.0,926478336.0,1564401664.0,29717917696.0,40416.0,3428.0
12-04 09:55:47,0.083,0.083,99.333,0.500,0.0,0.0,0.0,200704.0,0.0,11.0,1410240512.0,926478336.0,1564438528.0,29717917696.0,39787.0,3528.0
12-04 09:55:48,0.0,0.083,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,8.0,1410207744.0,926478336.0,1564471296.0,29717917696.0,39864.0,3408.0
12-04 09:55:49,0.083,0.0,99.249,0.667,0.0,0.0,0.0,143360.0,0.0,12.0,1410166784.0,926478336.0,1564512256.0,29717917696.0,43145.0,6587.0
12-04 09:55:50,0.167,0.0,99.417,0.416,0.0,0.0,0.0,90112.0,0.0,8.0,1410134016.0,926478336.0,1564545024.0,29717917696.0,40048.0,2847.0
12-04 09:55:51,0.0,0.083,99.249,0.667,0.0,0.0,0.0,110592.0,0.0,9.0,1410097152.0,926478336.0,1564581888.0,29717917696.0,43109.0,6538.0
12-04 09:55:52,0.0,0.083,99.167,0.750,0.0,0.0,0.0,114688.0,0.0,11.0,1410060288.0,926478336.0,1564618752.0,29717917696.0,37152.0,5212.0
12-04 09:55:53,0.084,0.0,99.499,0.418,0.0,0.0,0.0,86016.0,0.0,10.0,1410035712.0,926478336.0,1564643328.0,29717917696.0,31073.0,4925.0
12-04 09:55:54,0.083,0.166,99.334,0.416,0.0,0.0,0.0,106496.0,0.0,9.0,1410007040.0,926478336.0,1564672000.0,29717917696.0,36846.0,5987.0
12-04 09:55:55,0.083,0.083,99.002,0.832,0.0,0.0,0.0,126976.0,0.0,11.0,1409970176.0,926478336.0,1564708864.0,29717917696.0,37797.0,2265.0
12-04 09:55:56,0.083,0.0,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,6.0,1410048000.0,926478336.0,1564758016.0,29717790720.0,56404.0,4598.0
12-04 09:55:57,0.0,0.167,99.333,0.500,0.0,0.0,0.0,114688.0,0.0,11.0,1410019328.0,926478336.0,1564786688.0,29717790720.0,31181.0,3830.0
12-04 09:55:58,0.083,0.0,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,6.0,1409994752.0,926478336.0,1564811264.0,29717790720.0,26708.0,3771.0
12-04 09:55:59,0.083,0.083,99.417,0.417,0.0,0.0,0.0,69632.0,0.0,6.0,1409978368.0,926478336.0,1564827648.0,29717790720.0,26094.0,6737.0
12-04 09:56:00,0.0,0.0,99.500,0.500,0.0,0.0,0.0,81920.0,0.0,8.0,1409961984.0,926478336.0,1564844032.0,29717790720.0,16798.0,2403.0
12-04 09:56:01,0.0,0.0,99.500,0.500,0.0,0.0,0.0,61440.0,0.0,6.0,1409949696.0,926478336.0,1564856320.0,29717790720.0,7480.0,1511.0
12-04 09:56:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409949696.0,926478336.0,1564856320.0,29717790720.0,6787.0,3155.0
12-04 09:56:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409949696.0,926478336.0,1564856320.0,29717790720.0,3921.0,2515.0
12-04 09:56:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409945600.0,926478336.0,1564860416.0,29717790720.0,4762.0,2897.0
12-04 09:56:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409945600.0,926478336.0,1564860416.0,29717790720.0,3016.0,2758.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409941504.0,926478336.0,1564864512.0,29717790720.0,3801.0,2876.0
12-04 09:56:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,7.0,1409941504.0,926478336.0,1564864512.0,29717790720.0,6919.0,6082.0
12-04 09:56:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409937408.0,926478336.0,1564868608.0,29717790720.0,6691.0,4812.0
12-04 09:56:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409929216.0,926478336.0,1564876800.0,29717790720.0,2624.0,1655.0
12-04 09:56:10,7.179,0.668,91.736,0.334,0.0,0.083,0.0,20480.0,0.0,2.0,1218072576.0,926478336.0,1564868608.0,29909655552.0,14941.0,23714.0
12-04 09:56:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216819200.0,926478336.0,1564966912.0,29910810624.0,6274.0,4540.0
12-04 09:56:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216819200.0,926478336.0,1564966912.0,29910810624.0,2213.0,1503.0
12-04 09:56:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,2.0,1216819200.0,926478336.0,1564966912.0,29910810624.0,3073.0,2859.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216819200.0,926478336.0,1564966912.0,29910810624.0,1532.0,1148.0
12-04 09:56:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1216819200.0,926478336.0,1564966912.0,29910810624.0,2086.0,2158.0
12-04 09:56:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1216815104.0,926478336.0,1564971008.0,29910810624.0,5546.0,4669.0
12-04 09:56:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216815104.0,926478336.0,1564971008.0,29910810624.0,5490.0,4093.0
12-04 09:56:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216806912.0,926478336.0,1564979200.0,29910810624.0,6273.0,5437.0
12-04 09:56:19,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1216802816.0,926478336.0,1564983296.0,29910810624.0,4971.0,3110.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216802816.0,926478336.0,1564983296.0,29910810624.0,1327.0,962.0
12-04 09:56:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1216802816.0,926478336.0,1564983296.0,29910810624.0,3245.0,2870.0
12-04 09:56:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,2.0,1216802816.0,926478336.0,1564983296.0,29910810624.0,1264.0,962.0
12-04 09:56:23,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216798720.0,926478336.0,1564987392.0,29910810624.0,3120.0,2878.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216798720.0,926478336.0,1564987392.0,29910810624.0,5591.0,4186.0
12-04 09:56:25,0.167,0.0,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1216794624.0,926478336.0,1564991488.0,29910810624.0,5010.0,4637.0
12-04 09:56:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1216794624.0,926478336.0,1564991488.0,29910810624.0,6582.0,5571.0
12-04 09:56:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1216790528.0,926478336.0,1564995584.0,29910810624.0,1179.0,1798.0
12-04 09:56:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216786432.0,926478336.0,1564999680.0,29910810624.0,5055.0,3059.0
12-04 09:56:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216786432.0,926478336.0,1564999680.0,29910810624.0,3155.0,2157.0
12-04 09:56:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216786432.0,926478336.0,1564999680.0,29910810624.0,1992.0,1503.0
12-04 09:56:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1216786432.0,926478336.0,1564999680.0,29910810624.0,3300.0,3842.0
12-04 09:56:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1216782336.0,926478336.0,1565003776.0,29910810624.0,3126.0,2064.0
12-04 09:56:33,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216778240.0,926478336.0,1565007872.0,29910810624.0,8488.0,5932.0
12-04 09:56:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216761856.0,926478336.0,1565007872.0,29910827008.0,5015.0,4073.0
12-04 09:56:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216757760.0,926478336.0,1565011968.0,29910827008.0,5572.0,5151.0
12-04 09:56:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1216757760.0,926478336.0,1565011968.0,29910827008.0,2148.0,2054.0
12-04 09:56:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1216753664.0,926478336.0,1565016064.0,29910827008.0,3914.0,3419.0
12-04 09:56:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216753664.0,926478336.0,1565016064.0,29910827008.0,3229.0,2157.0
12-04 09:56:39,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216753664.0,926478336.0,1565016064.0,29910827008.0,3152.0,2784.0
12-04 09:56:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216749568.0,926478336.0,1565020160.0,29910827008.0,1364.0,1055.0
12-04 09:56:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216745472.0,926478336.0,1565024256.0,29910827008.0,5527.0,4186.0
12-04 09:56:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1216741376.0,926478336.0,1565028352.0,29910827008.0,6369.0,5031.0
12-04 09:56:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1216737280.0,926478336.0,1565032448.0,29910827008.0,2082.0,2224.0
12-04 09:56:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216737280.0,926478336.0,1565032448.0,29910827008.0,3703.0,2363.0
12-04 09:56:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216737280.0,926478336.0,1565032448.0,29910827008.0,915.0,1569.0
12-04 09:56:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216737280.0,926478336.0,1565032448.0,29910827008.0,3189.0,2877.0
12-04 09:56:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1216733184.0,926478336.0,1565036544.0,29910827008.0,2599.0,1709.0
12-04 09:56:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216733184.0,926478336.0,1565036544.0,29910827008.0,2497.0,1616.0
12-04 09:56:49,0.0,0.167,99.584,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1216733184.0,926478336.0,1565036544.0,29910827008.0,5327.0,3845.0
12-04 09:56:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216729088.0,926478336.0,1565040640.0,29910827008.0,3254.0,2877.0
12-04 09:56:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216724992.0,926478336.0,1565044736.0,29910827008.0,6239.0,5346.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216724992.0,926478336.0,1565044736.0,29910827008.0,6306.0,5398.0
12-04 09:56:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1216720896.0,926478336.0,1565048832.0,29910827008.0,1520.0,1145.0
12-04 09:56:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216716800.0,926478336.0,1565052928.0,29910827008.0,2599.0,1709.0
12-04 09:56:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1216716800.0,926478336.0,1565052928.0,29910827008.0,1137.0,1705.0
12-04 09:56:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216716800.0,926478336.0,1565052928.0,29910827008.0,2274.0,1901.0
12-04 09:56:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,2.0,1216716800.0,926478336.0,1565052928.0,29910827008.0,3602.0,2270.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1216839680.0,926478336.0,1565057024.0,29910700032.0,4380.0,3481.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216835584.0,926478336.0,1565061120.0,29910700032.0,4482.0,3575.0
12-04 09:57:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216835584.0,926478336.0,1565061120.0,29910700032.0,5696.0,4278.0
12-04 09:57:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1216831488.0,926478336.0,1565065216.0,29910700032.0,5112.0,4379.0
12-04 09:57:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1216831488.0,926478336.0,1565065216.0,29910700032.0,6527.0,7970.0
12-04 09:57:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1216815104.0,926478336.0,1565081600.0,29910700032.0,3512.0,3132.0
12-04 09:57:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216815104.0,926478336.0,1565081600.0,29910700032.0,943.0,756.0
12-04 09:57:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216815104.0,926478336.0,1565081600.0,29910700032.0,6309.0,4634.0
12-04 09:57:06,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216819200.0,926478336.0,1565085696.0,29910691840.0,6946.0,4203.0
12-04 09:57:07,0.083,0.083,99.667,0.083,0.0,0.083,0.0,40960.0,0.0,9.0,1216815104.0,926478336.0,1565089792.0,29910691840.0,2545.0,2798.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216815104.0,926478336.0,1565089792.0,29910691840.0,5307.0,4073.0
12-04 09:57:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1216815104.0,926478336.0,1565089792.0,29910691840.0,6657.0,4026.0
12-04 09:57:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216806912.0,926478336.0,1565097984.0,29910691840.0,1903.0,2203.0
12-04 09:57:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216806912.0,926478336.0,1565097984.0,29910691840.0,1699.0,2017.0
12-04 09:57:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216507904.0,926478336.0,1565097984.0,29910990848.0,3280.0,2064.0
12-04 09:57:13,0.166,0.083,99.584,0.166,0.0,0.0,0.0,16384.0,0.0,4.0,1216421888.0,926478336.0,1565102080.0,29911072768.0,4704.0,3361.0
12-04 09:57:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1216417792.0,926478336.0,1565106176.0,29911072768.0,5587.0,4185.0
12-04 09:57:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216413696.0,926478336.0,1565110272.0,29911072768.0,3866.0,2456.0
12-04 09:57:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216413696.0,926478336.0,1565110272.0,29911072768.0,2121.0,2317.0
12-04 09:57:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216409600.0,926478336.0,1565114368.0,29911072768.0,4250.0,3439.0
12-04 09:57:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216409600.0,926478336.0,1565114368.0,29911072768.0,4867.0,3017.0
12-04 09:57:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1216405504.0,926478336.0,1565118464.0,29911072768.0,159.0,308.0
12-04 09:57:20,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1216405504.0,926478336.0,1565118464.0,29911072768.0,2737.0,3261.0
12-04 09:57:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216405504.0,926478336.0,1565118464.0,29911072768.0,5069.0,4694.0
12-04 09:57:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1216401408.0,926478336.0,1565122560.0,29911072768.0,6413.0,4313.0
12-04 09:57:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216397312.0,926478336.0,1565126656.0,29911072768.0,5001.0,3059.0
12-04 09:57:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216393216.0,926478336.0,1565130752.0,29911072768.0,2495.0,1616.0
12-04 09:57:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1216393216.0,926478336.0,1565130752.0,29911072768.0,2186.0,2318.0
12-04 09:57:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216393216.0,926478336.0,1565130752.0,29911072768.0,5270.0,4377.0
12-04 09:57:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216389120.0,926478336.0,1565134848.0,29911072768.0,1982.0,2130.0
12-04 09:57:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216389120.0,926478336.0,1565134848.0,29911072768.0,2019.0,2223.0
12-04 09:57:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216389120.0,926478336.0,1565134848.0,29911072768.0,1680.0,2204.0
12-04 09:57:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1216389120.0,926478336.0,1565134848.0,29911072768.0,6664.0,4119.0
12-04 09:57:31,4.0,1.083,94.667,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,1234898944.0,926478336.0,1539870720.0,29917827072.0,17244.0,11894.0
12-04 09:57:32,5.004,1.334,93.661,0.0,0.0,0.0,0.0,102400.0,0.0,4.0,1220022272.0,926478336.0,1539899392.0,29932675072.0,9302.0,8992.0
12-04 09:57:33,2.931,0.754,96.064,0.251,0.0,0.0,0.0,0.0,0.0,0.0,1217327104.0,926478336.0,1539903488.0,29935366144.0,8984.0,7741.0
12-04 09:57:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217241088.0,926478336.0,1539899392.0,29935456256.0,5182.0,5597.0
12-04 09:57:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217241088.0,926478336.0,1539899392.0,29935456256.0,3197.0,2250.0
12-04 09:57:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1217241088.0,926478336.0,1539899392.0,29935456256.0,2874.0,3942.0
12-04 09:57:37,0.0,0.0,99.749,0.251,0.0,0.0,0.0,81920.0,0.0,3.0,1217617920.0,926478336.0,1539903488.0,29935075328.0,8956.0,6012.0
12-04 09:57:38,4.758,1.169,93.740,0.250,0.0,0.083,0.0,0.0,0.0,0.0,1260888064.0,926478336.0,1539915776.0,29891792896.0,10905.0,8547.0
12-04 09:57:39,4.0,1.583,93.917,0.500,0.0,0.0,0.0,0.0,0.0,0.0,1218768896.0,926478336.0,1539928064.0,29933899776.0,13788.0,11645.0
12-04 09:57:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1217892352.0,926478336.0,1539915776.0,29934788608.0,2599.0,1709.0
12-04 09:57:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1217892352.0,926478336.0,1539915776.0,29934788608.0,2459.0,2868.0
12-04 09:57:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1217888256.0,926478336.0,1539919872.0,29934788608.0,3990.0,2525.0
12-04 09:57:43,3.003,0.834,95.997,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1222328320.0,926478336.0,1539928064.0,29930340352.0,13162.0,12086.0
12-04 09:57:44,3.583,0.333,94.833,1.250,0.0,0.0,0.0,172032.0,0.0,12.0,1253572608.0,926478336.0,1539981312.0,29899042816.0,15368.0,15381.0
12-04 09:57:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253384192.0,926478336.0,1539997696.0,29899214848.0,2752.0,1795.0
12-04 09:57:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1253478400.0,926478336.0,1539997696.0,29899120640.0,6277.0,3664.0
12-04 09:57:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253470208.0,926478336.0,1540005888.0,29899120640.0,4983.0,3010.0
12-04 09:57:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253466112.0,926478336.0,1540009984.0,29899120640.0,4710.0,3804.0
12-04 09:57:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,1253466112.0,926478336.0,1540009984.0,29899120640.0,807.0,8393.0
12-04 09:57:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1253466112.0,926478336.0,1540009984.0,29899120640.0,4506.0,3618.0
12-04 09:57:51,0.083,0.083,99.500,0.333,0.0,0.0,0.0,98304.0,0.0,23.0,1253466112.0,926478336.0,1540009984.0,29899120640.0,6961.0,6051.0
12-04 09:57:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,11.0,1253707776.0,926478336.0,1540022272.0,29898866688.0,6155.0,4554.0
12-04 09:57:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,14.0,1253834752.0,926478336.0,1540022272.0,29898739712.0,3025.0,2573.0
12-04 09:57:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1253842944.0,926478336.0,1540022272.0,29898731520.0,6752.0,7650.0
12-04 09:57:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1253838848.0,926478336.0,1540026368.0,29898731520.0,9644.0,5573.0
12-04 09:57:56,0.0,0.0,99.500,0.500,0.0,0.0,0.0,69632.0,0.0,13.0,1253830656.0,926478336.0,1540034560.0,29898731520.0,4837.0,3433.0
12-04 09:57:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,98304.0,0.0,28.0,1253826560.0,926478336.0,1540038656.0,29898731520.0,5866.0,5790.0
12-04 09:57:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,9.0,1253826560.0,926478336.0,1540038656.0,29898731520.0,4043.0,2579.0
12-04 09:57:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1253826560.0,926478336.0,1540038656.0,29898731520.0,2753.0,1886.0
12-04 09:58:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1255636992.0,926478336.0,1540038656.0,29896921088.0,5764.0,3967.0
12-04 09:58:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1255346176.0,926478336.0,1540042752.0,29897207808.0,4710.0,3713.0
12-04 09:58:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,5.0,1255342080.0,926478336.0,1540046848.0,29897207808.0,9114.0,6247.0
12-04 09:58:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255337984.0,926478336.0,1540050944.0,29897207808.0,4466.0,3515.0
12-04 09:58:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255337984.0,926478336.0,1540050944.0,29897207808.0,2607.0,3366.0
12-04 09:58:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255337984.0,926478336.0,1540050944.0,29897207808.0,4766.0,2939.0
12-04 09:58:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255333888.0,926478336.0,1540055040.0,29897207808.0,4249.0,3454.0
12-04 09:58:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,1255333888.0,926478336.0,1540055040.0,29897207808.0,2300.0,1589.0
12-04 09:58:08,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,3.0,1255333888.0,926478336.0,1540055040.0,29897207808.0,2918.0,2666.0
12-04 09:58:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255329792.0,926478336.0,1540059136.0,29897207808.0,8248.0,4952.0
12-04 09:58:10,0.083,0.0,99.165,0.751,0.0,0.0,0.0,126976.0,0.0,15.0,1255428096.0,926478336.0,1540087808.0,29897080832.0,42487.0,5372.0
12-04 09:58:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255411712.0,926478336.0,1540104192.0,29897080832.0,4294.0,3517.0
12-04 09:58:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255407616.0,926478336.0,1540108288.0,29897080832.0,8417.0,6544.0
12-04 09:58:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255415808.0,926478336.0,1540108288.0,29897072640.0,3021.0,2759.0
12-04 09:58:14,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255415808.0,926478336.0,1540108288.0,29897072640.0,2752.0,1795.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255411712.0,926478336.0,1540112384.0,29897072640.0,1581.0,1141.0
12-04 09:58:16,0.167,0.0,99.417,0.417,0.0,0.0,0.0,53248.0,0.0,11.0,1255407616.0,926478336.0,1540116480.0,29897072640.0,15413.0,5827.0
12-04 09:58:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,135168.0,0.0,22.0,1255649280.0,926478336.0,1540128768.0,29896818688.0,15572.0,4025.0
12-04 09:58:18,0.167,0.083,98.918,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1255759872.0,926478336.0,1540145152.0,29896691712.0,20742.0,7734.0
12-04 09:58:19,0.083,0.083,99.500,0.334,0.0,0.0,0.0,110592.0,0.0,14.0,1255874560.0,926478336.0,1540157440.0,29896564736.0,17264.0,5033.0
12-04 09:58:20,0.167,0.083,99.583,0.167,0.0,0.0,0.0,53248.0,0.0,11.0,1255993344.0,926478336.0,1540165632.0,29896437760.0,22138.0,11633.0
12-04 09:58:21,0.250,0.083,99.417,0.250,0.0,0.0,0.0,53248.0,0.0,11.0,1259524096.0,926478336.0,1540190208.0,29892882432.0,20378.0,9262.0
12-04 09:58:22,0.250,0.083,99.251,0.416,0.0,0.0,0.0,73728.0,0.0,12.0,1260285952.0,926478336.0,1540198400.0,29892112384.0,15136.0,4573.0
12-04 09:58:23,0.167,0.0,99.499,0.334,0.0,0.0,0.0,73728.0,0.0,10.0,1260654592.0,926478336.0,1540210688.0,29891731456.0,16177.0,4244.0
12-04 09:58:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,12.0,1260896256.0,926478336.0,1540222976.0,29891477504.0,15663.0,4947.0
12-04 09:58:25,0.250,0.083,99.251,0.416,0.0,0.0,0.0,69632.0,0.0,10.0,1261137920.0,926478336.0,1540235264.0,29891223552.0,17710.0,5393.0
12-04 09:58:26,0.167,0.0,99.583,0.167,0.0,0.083,0.0,49152.0,0.0,9.0,1261383680.0,926478336.0,1540243456.0,29890969600.0,18652.0,6810.0
12-04 09:58:27,0.166,0.166,99.418,0.249,0.0,0.0,0.0,57344.0,0.0,13.0,1261752320.0,926478336.0,1540255744.0,29890588672.0,18063.0,7181.0
12-04 09:58:28,0.083,0.0,99.750,0.167,0.0,0.0,0.0,61440.0,0.0,15.0,1261740032.0,926478336.0,1540268032.0,29890588672.0,18740.0,6918.0
12-04 09:58:29,0.083,0.083,99.167,0.666,0.0,0.0,0.0,94208.0,0.0,11.0,1262108672.0,926478336.0,1540280320.0,29890207744.0,17145.0,5806.0
12-04 09:58:30,0.083,0.083,99.333,0.417,0.0,0.083,0.0,90112.0,0.0,16.0,1262350336.0,926478336.0,1540292608.0,29889953792.0,16293.0,4653.0
12-04 09:58:31,0.167,0.0,99.584,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1262469120.0,926478336.0,1540300800.0,29889826816.0,15995.0,4883.0
12-04 09:58:32,0.083,0.083,99.499,0.334,0.0,0.0,0.0,106496.0,0.0,21.0,1262964736.0,926478336.0,1540313088.0,29889318912.0,18734.0,6778.0
12-04 09:58:33,0.167,0.083,99.334,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1263083520.0,926478336.0,1540321280.0,29889191936.0,17666.0,5358.0
12-04 09:58:34,0.083,0.083,99.583,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1263583232.0,926478336.0,1540329472.0,29888684032.0,16560.0,5531.0
12-04 09:58:35,0.083,0.0,99.332,0.584,0.0,0.0,0.0,110592.0,0.0,13.0,1263693824.0,926478336.0,1540345856.0,29888557056.0,18129.0,6291.0
12-04 09:58:36,0.083,0.083,99.417,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1263939584.0,926478336.0,1540354048.0,29888303104.0,19208.0,7180.0
12-04 09:58:37,0.083,0.0,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1264181248.0,926478336.0,1540366336.0,29888049152.0,15537.0,5281.0
12-04 09:58:38,0.083,0.0,99.499,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1264295936.0,926478336.0,1540378624.0,29887922176.0,17233.0,5808.0
12-04 09:58:39,0.083,0.166,99.251,0.499,0.0,0.0,0.0,73728.0,0.0,12.0,1264795648.0,926478336.0,1540386816.0,29887414272.0,16811.0,5057.0
12-04 09:58:40,0.083,0.0,99.249,0.667,0.0,0.0,0.0,94208.0,0.0,11.0,1265033216.0,926478336.0,1540403200.0,29887160320.0,15874.0,4190.0
12-04 09:58:41,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,20.0,1265156096.0,926478336.0,1540407296.0,29887033344.0,22746.0,10566.0
12-04 09:58:42,0.0,0.083,99.333,0.583,0.0,0.0,0.0,200704.0,0.0,20.0,1265508352.0,926478336.0,1540435968.0,29886652416.0,16086.0,5003.0
12-04 09:58:43,0.167,0.083,99.333,0.417,0.0,0.0,0.0,94208.0,0.0,19.0,1265750016.0,926478336.0,1540448256.0,29886398464.0,16817.0,7256.0
12-04 09:58:44,0.0,0.0,99.499,0.501,0.0,0.0,0.0,81920.0,0.0,16.0,1265876992.0,926478336.0,1540456448.0,29886263296.0,16934.0,4844.0
12-04 09:58:45,0.083,0.083,99.334,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1266245632.0,926478336.0,1540468736.0,29885882368.0,15515.0,5617.0
12-04 09:58:46,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,15.0,1266618368.0,926478336.0,1540476928.0,29885501440.0,13277.0,2420.0
12-04 09:58:47,0.083,0.0,99.083,0.834,0.0,0.0,0.0,110592.0,0.0,10.0,1266728960.0,926478336.0,1540493312.0,29885374464.0,16343.0,5122.0
12-04 09:58:48,0.0,0.249,99.169,0.499,0.0,0.083,0.0,81920.0,0.0,16.0,1267101696.0,926478336.0,1540501504.0,29884993536.0,17930.0,5630.0
12-04 09:58:49,0.167,0.083,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1267343360.0,926478336.0,1540513792.0,29884739584.0,15548.0,4232.0
12-04 09:58:50,0.083,0.083,99.333,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1267585024.0,926478336.0,1540526080.0,29884485632.0,17951.0,5300.0
12-04 09:58:51,0.0,0.0,99.499,0.501,0.0,0.0,0.0,73728.0,0.0,12.0,1267826688.0,926478336.0,1540538368.0,29884231680.0,19347.0,9343.0
12-04 09:58:52,0.0,0.0,99.248,0.752,0.0,0.0,0.0,147456.0,0.0,25.0,1267814400.0,926478336.0,1540550656.0,29884231680.0,18867.0,7196.0
12-04 09:58:53,0.0,0.083,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1267933184.0,926478336.0,1540558848.0,29884104704.0,13126.0,3134.0
12-04 09:58:54,0.0,0.083,99.417,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1268174848.0,926478336.0,1540571136.0,29883850752.0,16367.0,5254.0
12-04 09:58:55,0.167,0.083,99.250,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1268547584.0,926478336.0,1540579328.0,29883469824.0,13016.0,3080.0
12-04 09:58:56,0.166,0.083,99.169,0.499,0.0,0.083,0.0,86016.0,0.0,18.0,1268662272.0,926478336.0,1540591616.0,29883342848.0,18746.0,6240.0
12-04 09:58:57,0.083,0.083,99.250,0.583,0.0,0.0,0.0,102400.0,0.0,20.0,1268908032.0,926478336.0,1540599808.0,29883088896.0,19333.0,5915.0
12-04 09:58:58,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1269149696.0,926478336.0,1540612096.0,29882834944.0,16487.0,5269.0
12-04 09:58:59,0.083,0.0,99.165,0.751,0.0,0.0,0.0,94208.0,0.0,11.0,1269387264.0,926478336.0,1540628480.0,29882580992.0,18299.0,5288.0
12-04 09:59:00,0.083,0.0,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,1269886976.0,926478336.0,1540636672.0,29882073088.0,14691.0,5142.0
12-04 09:59:01,0.083,0.0,99.666,0.250,0.0,0.0,0.0,61440.0,0.0,15.0,1270398976.0,926478336.0,1540648960.0,29881548800.0,17894.0,7688.0
12-04 09:59:02,0.0,0.083,99.333,0.583,0.0,0.0,0.0,102400.0,0.0,20.0,1270759424.0,926478336.0,1540653056.0,29881184256.0,16730.0,6068.0
12-04 09:59:03,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1270870016.0,926478336.0,1540669440.0,29881057280.0,18481.0,6325.0
12-04 09:59:04,0.0,0.083,99.166,0.751,0.0,0.0,0.0,102400.0,0.0,15.0,1271111680.0,926478336.0,1540681728.0,29880803328.0,16635.0,4758.0
12-04 09:59:05,0.167,0.0,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,20.0,1271353344.0,926478336.0,1540694016.0,29880549376.0,18544.0,5880.0
12-04 09:59:06,0.0,0.083,99.667,0.250,0.0,0.0,0.0,73728.0,0.0,21.0,1271599104.0,926478336.0,1540702208.0,29880295424.0,18554.0,6703.0
12-04 09:59:07,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1271840768.0,926478336.0,1540714496.0,29880041472.0,15982.0,5153.0
12-04 09:59:08,0.083,0.083,99.334,0.416,0.0,0.083,0.0,102400.0,0.0,19.0,1272217600.0,926478336.0,1540726784.0,29879652352.0,16402.0,4599.0
12-04 09:59:09,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,1272332288.0,926478336.0,1540739072.0,29879525376.0,16495.0,6013.0
12-04 09:59:10,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1272578048.0,926478336.0,1540747264.0,29879271424.0,14224.0,3423.0
12-04 09:59:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,21.0,1272819712.0,926478336.0,1540759552.0,29879017472.0,23659.0,13087.0
12-04 09:59:12,0.166,0.083,99.334,0.416,0.0,0.0,0.0,86016.0,0.0,18.0,1272922112.0,926478336.0,1540784128.0,29878890496.0,21173.0,7545.0
12-04 09:59:13,0.0,0.0,99.583,0.417,0.0,0.0,0.0,110592.0,0.0,19.0,1273417728.0,926478336.0,1540796416.0,29878382592.0,18098.0,6263.0
12-04 09:59:14,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1273659392.0,926478336.0,1540808704.0,29878128640.0,13530.0,3946.0
12-04 09:59:15,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,21.0,1274028032.0,926478336.0,1540820992.0,29877747712.0,18666.0,6140.0
12-04 09:59:16,0.083,0.083,99.334,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1274273792.0,926478336.0,1540829184.0,29877493760.0,13143.0,2975.0
12-04 09:59:17,0.0,0.0,99.583,0.417,0.0,0.0,0.0,204800.0,0.0,24.0,1274511360.0,926478336.0,1540845568.0,29877239808.0,13794.0,3365.0
12-04 09:59:18,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1274757120.0,926478336.0,1540853760.0,29876985856.0,13734.0,4013.0
12-04 09:59:19,0.0,0.083,99.416,0.417,0.0,0.083,0.0,110592.0,0.0,19.0,1275125760.0,926478336.0,1540866048.0,29876604928.0,20196.0,8254.0
12-04 09:59:20,0.083,0.0,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1275117568.0,926478336.0,1540874240.0,29876604928.0,17261.0,5168.0
12-04 09:59:21,0.167,0.083,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,21.0,1275867136.0,926478336.0,1540886528.0,29875843072.0,17382.0,6711.0
12-04 09:59:22,0.083,0.0,97.997,1.920,0.0,0.0,0.0,409600.0,0.0,57.0,1277517824.0,926478336.0,1541013504.0,29874065408.0,141910.0,8508.0
12-04 09:59:23,0.083,0.166,99.168,0.582,0.0,0.0,0.0,86016.0,0.0,14.0,1277628416.0,926478336.0,1541029888.0,29873938432.0,22927.0,5176.0
12-04 09:59:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1277624320.0,926478336.0,1541033984.0,29873938432.0,3787.0,2449.0
12-04 09:59:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277624320.0,926478336.0,1541033984.0,29873938432.0,1067.0,1657.0
12-04 09:59:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277624320.0,926478336.0,1541033984.0,29873938432.0,4144.0,3709.0
12-04 09:59:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1277620224.0,926478336.0,1541038080.0,29873938432.0,3852.0,2449.0
12-04 09:59:28,0.083,0.083,99.250,0.583,0.0,0.0,0.0,110592.0,0.0,12.0,1277620224.0,926478336.0,1541038080.0,29873938432.0,45743.0,6402.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1278214144.0,926478336.0,1541079040.0,29873303552.0,4068.0,3504.0
12-04 09:59:30,0.083,0.0,99.333,0.583,0.0,0.0,0.0,81920.0,0.0,10.0,1278214144.0,926478336.0,1541079040.0,29873303552.0,27686.0,4698.0
12-04 09:59:31,0.083,0.0,99.417,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1278799872.0,926478336.0,1541128192.0,29872668672.0,29355.0,6662.0
12-04 09:59:32,0.0,0.167,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1279160320.0,926478336.0,1541148672.0,29872287744.0,27135.0,4377.0
12-04 09:59:33,0.0,0.0,99.166,0.834,0.0,0.0,0.0,102400.0,0.0,11.0,1279520768.0,926478336.0,1541169152.0,29871906816.0,26137.0,4691.0
12-04 09:59:34,0.167,0.0,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,14.0,1279623168.0,926478336.0,1541193728.0,29871779840.0,28464.0,5688.0
12-04 09:59:35,0.0,0.167,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1280110592.0,926478336.0,1541214208.0,29871271936.0,28134.0,4923.0
12-04 09:59:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,9.0,1280598016.0,926478336.0,1541234688.0,29870764032.0,29249.0,7195.0
12-04 09:59:37,0.334,0.0,99.083,0.584,0.0,0.0,0.0,81920.0,0.0,10.0,1282736128.0,926478336.0,1541255168.0,29868605440.0,25203.0,3784.0
12-04 09:59:38,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1283096576.0,926478336.0,1541275648.0,29868224512.0,29165.0,5736.0
12-04 09:59:39,0.083,0.167,99.500,0.250,0.0,0.0,0.0,73728.0,0.0,11.0,1283452928.0,926478336.0,1541300224.0,29867843584.0,31093.0,8340.0
12-04 09:59:40,0.167,0.083,99.417,0.333,0.0,0.0,0.0,81920.0,0.0,10.0,1284571136.0,926478336.0,1541324800.0,29866700800.0,26682.0,3926.0
12-04 09:59:41,0.083,0.0,99.083,0.834,0.0,0.0,0.0,98304.0,0.0,9.0,1284804608.0,926478336.0,1541345280.0,29866446848.0,25621.0,4242.0
12-04 09:59:42,0.416,0.083,99.001,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1287573504.0,926478336.0,1541369856.0,29863653376.0,27135.0,4541.0
12-04 09:59:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1288056832.0,926478336.0,1541394432.0,29863145472.0,28644.0,5408.0
12-04 09:59:44,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1288544256.0,926478336.0,1541414912.0,29862637568.0,24297.0,2684.0
12-04 09:59:45,0.0,0.083,99.666,0.250,0.0,0.0,0.0,73728.0,0.0,11.0,1288781824.0,926478336.0,1541431296.0,29862383616.0,27599.0,6161.0
12-04 09:59:46,0.167,0.083,99.251,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1289138176.0,926478336.0,1541455872.0,29862002688.0,29463.0,6523.0
12-04 09:59:47,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,9.0,1289498624.0,926478336.0,1541476352.0,29861621760.0,28532.0,5644.0
12-04 09:59:48,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,11.0,1289850880.0,926478336.0,1541505024.0,29861240832.0,27441.0,4475.0
12-04 09:59:49,0.083,0.0,99.667,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,1290211328.0,926478336.0,1541525504.0,29860859904.0,24581.0,3749.0
12-04 09:59:50,0.083,0.167,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1290567680.0,926478336.0,1541550080.0,29860478976.0,27785.0,4898.0
12-04 09:59:51,0.0,0.083,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1290928128.0,926478336.0,1541570560.0,29860098048.0,26824.0,4889.0
12-04 09:59:52,0.0,0.0,99.500,0.500,0.0,0.0,0.0,151552.0,0.0,11.0,1291161600.0,926478336.0,1541591040.0,29859844096.0,27399.0,4382.0
12-04 09:59:53,0.417,0.0,99.082,0.501,0.0,0.0,0.0,94208.0,0.0,16.0,1291644928.0,926478336.0,1541615616.0,29859336192.0,28035.0,7157.0
12-04 09:59:54,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1292005376.0,926478336.0,1541636096.0,29858955264.0,28989.0,6205.0
12-04 09:59:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,9.0,1292238848.0,926478336.0,1541656576.0,29858701312.0,29519.0,6522.0
12-04 09:59:56,0.083,0.0,99.417,0.500,0.0,0.0,0.0,106496.0,0.0,11.0,1292595200.0,926478336.0,1541681152.0,29858320384.0,27687.0,5776.0
12-04 09:59:57,0.0,0.083,99.333,0.583,0.0,0.0,0.0,81920.0,0.0,10.0,1293082624.0,926478336.0,1541701632.0,29857812480.0,27222.0,5188.0
12-04 09:59:58,0.0,0.0,99.499,0.501,0.0,0.0,0.0,81920.0,0.0,10.0,1293438976.0,926478336.0,1541726208.0,29857431552.0,24934.0,3194.0
12-04 09:59:59,0.083,0.083,99.251,0.583,0.0,0.0,0.0,86016.0,0.0,12.0,1293926400.0,926478336.0,1541746688.0,29856923648.0,26563.0,3926.0
12-04 10:00:00,0.0,0.083,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1294286848.0,926478336.0,1541767168.0,29856542720.0,29968.0,6615.0
12-04 10:00:01,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,12.0,1294655488.0,926478336.0,1541795840.0,29856145408.0,29339.0,6402.0
12-04 10:00:02,0.0,0.167,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1294999552.0,926478336.0,1541816320.0,29855780864.0,28407.0,5803.0
12-04 10:00:03,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1295355904.0,926478336.0,1541840896.0,29855399936.0,29642.0,7429.0
12-04 10:00:04,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1295716352.0,926478336.0,1541861376.0,29855019008.0,27856.0,5438.0
12-04 10:00:05,0.0,0.083,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,16.0,1295949824.0,926478336.0,1541881856.0,29854765056.0,26375.0,4560.0
12-04 10:00:06,0.0,0.083,99.333,0.583,0.0,0.0,0.0,126976.0,0.0,17.0,1296433152.0,926478336.0,1541906432.0,29854257152.0,26287.0,4056.0
12-04 10:00:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,73728.0,0.0,13.0,1296797696.0,926478336.0,1541922816.0,29853876224.0,28723.0,5226.0
12-04 10:00:08,0.083,0.0,99.417,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1297035264.0,926478336.0,1541947392.0,29853614080.0,27675.0,4587.0
12-04 10:00:09,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,10.0,1297518592.0,926478336.0,1541971968.0,29853106176.0,31074.0,7440.0
12-04 10:00:10,0.0,0.0,99.583,0.334,0.0,0.083,0.0,81920.0,0.0,10.0,1297752064.0,926478336.0,1541992448.0,29852852224.0,28035.0,7056.0
12-04 10:00:11,0.083,0.083,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,1298235392.0,926478336.0,1542017024.0,29852344320.0,30058.0,6720.0
12-04 10:00:12,0.167,0.083,99.334,0.416,0.0,0.0,0.0,81920.0,0.0,10.0,1298595840.0,926478336.0,1542037504.0,29851963392.0,28764.0,5276.0
12-04 10:00:13,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,10.0,1298952192.0,926478336.0,1542062080.0,29851582464.0,25734.0,3549.0
12-04 10:00:14,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1299312640.0,926478336.0,1542082560.0,29851201536.0,26338.0,4178.0
12-04 10:00:15,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1299795968.0,926478336.0,1542107136.0,29850693632.0,25505.0,3233.0
12-04 10:00:16,0.167,0.0,99.250,0.583,0.0,0.0,0.0,118784.0,0.0,15.0,1299902464.0,926478336.0,1542127616.0,29850566656.0,29414.0,8090.0
12-04 10:00:17,0.249,0.166,98.919,0.665,0.0,0.0,0.0,131072.0,0.0,16.0,1300385792.0,926478336.0,1542152192.0,29850058752.0,31438.0,7626.0
12-04 10:00:18,0.083,0.083,99.667,0.167,0.0,0.0,0.0,102400.0,0.0,16.0,1300738048.0,926478336.0,1542180864.0,29849677824.0,30224.0,7720.0
12-04 10:00:19,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1301098496.0,926478336.0,1542201344.0,29849296896.0,25498.0,3668.0
12-04 10:00:20,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1301581824.0,926478336.0,1542225920.0,29848788992.0,28969.0,5552.0
12-04 10:00:21,0.0,0.0,99.583,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1301815296.0,926478336.0,1542246400.0,29848535040.0,27033.0,5087.0
12-04 10:00:22,0.083,0.0,99.332,0.584,0.0,0.0,0.0,110592.0,0.0,15.0,1302048768.0,926478336.0,1542266880.0,29848281088.0,25314.0,3299.0
12-04 10:00:23,0.0,0.0,99.500,0.500,0.0,0.0,0.0,106496.0,0.0,19.0,1302540288.0,926478336.0,1542283264.0,29847773184.0,26843.0,6034.0
12-04 10:00:24,0.083,0.083,99.500,0.333,0.0,0.0,0.0,86016.0,0.0,12.0,1302773760.0,926478336.0,1542303744.0,29847519232.0,28579.0,5936.0
12-04 10:00:25,0.167,0.0,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1303130112.0,926478336.0,1542328320.0,29847138304.0,26593.0,4963.0
12-04 10:00:26,0.0,0.167,99.249,0.584,0.0,0.0,0.0,102400.0,0.0,11.0,1303490560.0,926478336.0,1542348800.0,29846757376.0,29495.0,6174.0
12-04 10:00:27,0.167,0.0,99.416,0.417,0.0,0.0,0.0,192512.0,0.0,19.0,1303846912.0,926478336.0,1542373376.0,29846376448.0,31020.0,8012.0
12-04 10:00:28,0.083,0.167,98.167,1.583,0.0,0.0,0.0,1257472.0,0.0,49.0,1314754560.0,926478336.0,1543401472.0,29834440704.0,1173487.0,13251.0
12-04 10:00:29,0.167,0.083,98.999,0.751,0.0,0.0,0.0,557056.0,0.0,23.0,1319124992.0,926478336.0,1543856128.0,29829615616.0,383966.0,6662.0
12-04 10:00:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1319124992.0,926478336.0,1543856128.0,29829615616.0,2143.0,1655.0
12-04 10:00:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1319124992.0,926478336.0,1543856128.0,29829615616.0,1796.0,2197.0
12-04 10:00:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1319124992.0,926478336.0,1543856128.0,29829615616.0,6243.0,6404.0
12-04 10:00:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1319100416.0,926478336.0,1543864320.0,29829632000.0,4485.0,2897.0
12-04 10:00:34,0.083,0.083,99.251,0.583,0.0,0.0,0.0,106496.0,0.0,10.0,1319317504.0,926478336.0,1543901184.0,29829378048.0,43708.0,5360.0
12-04 10:00:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1319698432.0,926478336.0,1543901184.0,29828997120.0,7756.0,4766.0
12-04 10:00:36,0.167,0.083,99.251,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1319694336.0,926478336.0,1543905280.0,29828997120.0,30756.0,5861.0
12-04 10:00:37,0.0,0.0,99.500,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1320153088.0,926478336.0,1543954432.0,29828489216.0,28622.0,3522.0
12-04 10:00:38,0.417,0.083,99.0,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1321017344.0,926478336.0,1543979008.0,29827600384.0,29825.0,4230.0
12-04 10:00:39,0.167,0.083,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1321508864.0,926478336.0,1544003584.0,29827084288.0,29309.0,5183.0
12-04 10:00:40,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1321865216.0,926478336.0,1544028160.0,29826703360.0,29815.0,5096.0
12-04 10:00:41,0.083,0.083,99.417,0.417,0.0,0.0,0.0,106496.0,0.0,11.0,1322221568.0,926478336.0,1544052736.0,29826322432.0,30258.0,6068.0
12-04 10:00:42,0.083,0.0,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1322577920.0,926478336.0,1544077312.0,29825941504.0,30451.0,4838.0
12-04 10:00:43,0.083,0.083,99.251,0.583,0.0,0.0,0.0,98304.0,0.0,12.0,1323057152.0,926478336.0,1544105984.0,29825433600.0,31179.0,5802.0
12-04 10:00:44,0.0,0.0,99.165,0.835,0.0,0.0,0.0,106496.0,0.0,11.0,1323413504.0,926478336.0,1544130560.0,29825052672.0,30428.0,4568.0
12-04 10:00:45,0.083,0.167,99.251,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1323646976.0,926478336.0,1544151040.0,29824798720.0,33400.0,6465.0
12-04 10:00:46,0.083,0.0,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,1324126208.0,926478336.0,1544179712.0,29824290816.0,28086.0,3233.0
12-04 10:00:47,0.166,0.083,99.002,0.749,0.0,0.0,0.0,131072.0,0.0,14.0,1324482560.0,926478336.0,1544204288.0,29823909888.0,29514.0,5373.0
12-04 10:00:48,0.0,0.083,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1324965888.0,926478336.0,1544228864.0,29823401984.0,29680.0,4951.0
12-04 10:00:49,0.083,0.083,99.251,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,1325314048.0,926478336.0,1544261632.0,29823021056.0,31346.0,6762.0
12-04 10:00:50,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1325674496.0,926478336.0,1544282112.0,29822640128.0,30512.0,4673.0
12-04 10:00:51,0.083,0.0,99.417,0.500,0.0,0.0,0.0,81920.0,0.0,8.0,1325899776.0,926478336.0,1544310784.0,29822386176.0,31313.0,5729.0
12-04 10:00:52,0.084,0.0,99.081,0.835,0.0,0.0,0.0,102400.0,0.0,9.0,1326383104.0,926478336.0,1544335360.0,29821878272.0,30688.0,4382.0
12-04 10:00:53,0.083,0.0,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1326870528.0,926478336.0,1544355840.0,29821370368.0,29936.0,4475.0
12-04 10:00:54,0.083,0.0,99.083,0.834,0.0,0.0,0.0,122880.0,0.0,13.0,1327095808.0,926478336.0,1544384512.0,29821116416.0,27698.0,3457.0
12-04 10:00:55,0.0,0.0,99.416,0.584,0.0,0.0,0.0,86016.0,0.0,12.0,1327579136.0,926478336.0,1544409088.0,29820608512.0,29719.0,5891.0
12-04 10:00:56,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,8.0,1327808512.0,926478336.0,1544433664.0,29820354560.0,31957.0,6387.0
12-04 10:00:57,0.083,0.083,99.001,0.833,0.0,0.0,0.0,106496.0,0.0,11.0,1328291840.0,926478336.0,1544458240.0,29819846656.0,32613.0,7370.0
12-04 10:00:58,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,13.0,1328775168.0,926478336.0,1544482816.0,29819338752.0,33249.0,6047.0
12-04 10:00:59,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1329008640.0,926478336.0,1544511488.0,29819076608.0,30224.0,4700.0
12-04 10:01:00,0.167,0.0,99.0,0.833,0.0,0.0,0.0,102400.0,0.0,9.0,1329360896.0,926478336.0,1544540160.0,29818695680.0,31469.0,4502.0
12-04 10:01:01,0.083,0.0,99.166,0.751,0.0,0.0,0.0,102400.0,0.0,9.0,1329733632.0,926478336.0,1544564736.0,29818298368.0,30214.0,3956.0
12-04 10:01:02,0.0,0.083,99.333,0.583,0.0,0.0,0.0,155648.0,0.0,13.0,1330204672.0,926478336.0,1544585216.0,29817806848.0,27921.0,2780.0
12-04 10:01:03,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1330688000.0,926478336.0,1544609792.0,29817298944.0,29259.0,5543.0
12-04 10:01:04,0.0,0.0,99.583,0.417,0.0,0.0,0.0,118784.0,0.0,17.0,1331040256.0,926478336.0,1544638464.0,29816918016.0,30224.0,4983.0
12-04 10:01:05,0.167,0.0,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,1331396608.0,926478336.0,1544663040.0,29816537088.0,35354.0,6720.0
12-04 10:01:06,0.0,0.083,99.333,0.584,0.0,0.0,0.0,81920.0,0.0,8.0,1331752960.0,926478336.0,1544687616.0,29816156160.0,31667.0,6500.0
12-04 10:01:07,0.167,0.083,99.0,0.750,0.0,0.0,0.0,110592.0,0.0,13.0,1332105216.0,926478336.0,1544716288.0,29815775232.0,36544.0,10845.0
12-04 10:01:08,0.334,0.0,99.249,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1333469184.0,926478336.0,1544749056.0,29814378496.0,29200.0,4704.0
12-04 10:01:09,0.167,0.083,99.333,0.417,0.0,0.0,0.0,110592.0,0.0,14.0,1333948416.0,926478336.0,1544777728.0,29813870592.0,32995.0,6351.0
12-04 10:01:10,0.500,0.0,99.083,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1334558720.0,926478336.0,1544802304.0,29813235712.0,29808.0,5326.0
12-04 10:01:11,0.083,0.083,99.500,0.333,0.0,0.0,0.0,86016.0,0.0,10.0,1334882304.0,926478336.0,1544826880.0,29812887552.0,31414.0,4494.0
12-04 10:01:12,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,12.0,1335349248.0,926478336.0,1544851456.0,29812396032.0,30529.0,4962.0
12-04 10:01:13,0.0,0.083,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1335721984.0,926478336.0,1544876032.0,29811998720.0,28960.0,3984.0
12-04 10:01:14,0.083,0.083,99.416,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1336061952.0,926478336.0,1544900608.0,29811634176.0,34802.0,8147.0
12-04 10:01:15,0.083,0.0,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,13.0,1336410112.0,926478336.0,1544933376.0,29811253248.0,32930.0,6429.0
12-04 10:01:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,11.0,1336770560.0,926478336.0,1544953856.0,29810872320.0,29133.0,3992.0
12-04 10:01:17,0.0,0.083,99.332,0.584,0.0,0.0,0.0,147456.0,0.0,18.0,1337126912.0,926478336.0,1544978432.0,29810491392.0,31188.0,7902.0
12-04 10:01:18,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1337470976.0,926478336.0,1545015296.0,29810110464.0,30433.0,4508.0
12-04 10:01:19,0.083,0.0,99.332,0.584,0.0,0.0,0.0,106496.0,0.0,11.0,1337823232.0,926478336.0,1545043968.0,29809729536.0,27739.0,4269.0
12-04 10:01:20,0.0,0.0,99.500,0.500,0.0,0.0,0.0,114688.0,0.0,16.0,1338179584.0,926478336.0,1545068544.0,29809348608.0,27734.0,3787.0
12-04 10:01:21,0.0,0.083,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1338802176.0,926478336.0,1545089024.0,29808705536.0,35582.0,9527.0
12-04 10:01:22,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,12.0,1339027456.0,926478336.0,1545117696.0,29808451584.0,30716.0,6298.0
12-04 10:01:23,0.083,0.0,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,10.0,1339510784.0,926478336.0,1545142272.0,29807943680.0,32003.0,5083.0
12-04 10:01:24,0.0,0.083,99.166,0.751,0.0,0.0,0.0,106496.0,0.0,11.0,1339867136.0,926478336.0,1545166848.0,29807562752.0,29606.0,3848.0
12-04 10:01:25,0.083,0.0,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1340096512.0,926478336.0,1545191424.0,29807308800.0,29108.0,3926.0
12-04 10:01:26,0.0,0.083,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,10.0,1340325888.0,926478336.0,1545216000.0,29807054848.0,29481.0,5183.0
12-04 10:01:27,0.0,0.167,99.166,0.667,0.0,0.0,0.0,118784.0,0.0,17.0,1340682240.0,926478336.0,1545240576.0,29806673920.0,33688.0,8934.0
12-04 10:01:28,0.167,0.0,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,17.0,1340899328.0,926478336.0,1545277440.0,29806419968.0,30080.0,6071.0
12-04 10:01:29,0.0,0.167,99.417,0.416,0.0,0.0,0.0,86016.0,0.0,10.0,1341382656.0,926478336.0,1545302016.0,29805912064.0,32884.0,6812.0
12-04 10:01:30,0.250,0.167,98.915,0.668,0.0,0.0,0.0,135168.0,0.0,17.0,1341857792.0,926478336.0,1545334784.0,29805404160.0,33697.0,6429.0
12-04 10:01:31,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,12.0,1342214144.0,926478336.0,1545359360.0,29805023232.0,29984.0,4653.0
12-04 10:01:32,0.0,0.083,98.668,1.249,0.0,0.0,0.0,81920.0,0.0,8.0,1342570496.0,926478336.0,1545383936.0,29804642304.0,28204.0,3918.0
12-04 10:01:33,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,15.0,1342930944.0,926478336.0,1545404416.0,29804261376.0,30808.0,5999.0
12-04 10:01:34,0.333,0.250,97.083,2.333,0.0,0.0,0.0,1810432.0,0.0,64.0,1362612224.0,926478336.0,1546928128.0,29783056384.0,1686759.0,17148.0
12-04 10:01:35,0.083,0.0,99.0,0.917,0.0,0.0,0.0,466944.0,0.0,28.0,1364459520.0,926478336.0,1547239424.0,29780897792.0,241116.0,7382.0
12-04 10:01:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364459520.0,926478336.0,1547239424.0,29780897792.0,3372.0,2309.0
12-04 10:01:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1364455424.0,926478336.0,1547243520.0,29780897792.0,8529.0,6760.0
12-04 10:01:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364451328.0,926478336.0,1547247616.0,29780897792.0,6364.0,4720.0
12-04 10:01:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364451328.0,926478336.0,1547247616.0,29780897792.0,5121.0,3196.0
12-04 10:01:40,0.0,0.0,99.499,0.501,0.0,0.0,0.0,139264.0,0.0,17.0,1364447232.0,926478336.0,1547251712.0,29780897792.0,41252.0,3035.0
12-04 10:01:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1364668416.0,926478336.0,1547284480.0,29780643840.0,413.0,487.0
12-04 10:01:42,0.0,0.0,99.416,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,1364668416.0,926478336.0,1547284480.0,29780643840.0,33929.0,6288.0
12-04 10:01:43,0.167,0.0,99.417,0.333,0.0,0.083,0.0,86016.0,0.0,10.0,1365245952.0,926478336.0,1547341824.0,29780008960.0,32718.0,4256.0
12-04 10:01:44,0.0,0.167,99.417,0.416,0.0,0.0,0.0,86016.0,0.0,10.0,1365602304.0,926478336.0,1547366400.0,29779628032.0,33968.0,5386.0
12-04 10:01:45,0.0,0.083,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,1365823488.0,926478336.0,1547399168.0,29779374080.0,39397.0,8459.0
12-04 10:01:46,0.0,0.0,99.582,0.418,0.0,0.0,0.0,94208.0,0.0,14.0,1366175744.0,926478336.0,1547427840.0,29778993152.0,33929.0,5677.0
12-04 10:01:47,0.083,0.0,99.417,0.500,0.0,0.0,0.0,126976.0,0.0,15.0,1366654976.0,926478336.0,1547456512.0,29778485248.0,34541.0,5355.0
12-04 10:01:48,0.083,0.0,99.249,0.667,0.0,0.0,0.0,106496.0,0.0,9.0,1366880256.0,926478336.0,1547485184.0,29778231296.0,31804.0,2962.0
12-04 10:01:49,0.083,0.0,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,8.0,1367236608.0,926478336.0,1547509760.0,29777850368.0,33306.0,4356.0
12-04 10:01:50,0.0,0.083,99.667,0.250,0.0,0.0,0.0,73728.0,0.0,13.0,1367584768.0,926478336.0,1547542528.0,29777469440.0,32561.0,4732.0
12-04 10:01:51,0.250,0.0,98.999,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1367818240.0,926478336.0,1547571200.0,29777207296.0,36837.0,7882.0
12-04 10:01:52,0.083,0.0,99.333,0.583,0.0,0.0,0.0,114688.0,0.0,15.0,1368555520.0,926478336.0,1547595776.0,29776445440.0,32519.0,3524.0
12-04 10:01:53,0.083,0.167,99.0,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,1368780800.0,926478336.0,1547624448.0,29776191488.0,35182.0,6330.0
12-04 10:01:54,0.0,0.0,99.750,0.250,0.0,0.0,0.0,69632.0,0.0,11.0,1369387008.0,926478336.0,1547653120.0,29775556608.0,37909.0,7231.0
12-04 10:01:55,0.083,0.0,99.167,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,1369608192.0,926478336.0,1547685888.0,29775302656.0,34512.0,4514.0
12-04 10:01:56,0.083,0.0,99.666,0.250,0.0,0.0,0.0,90112.0,0.0,12.0,1370091520.0,926478336.0,1547710464.0,29774794752.0,33117.0,4772.0
12-04 10:01:57,0.0,0.0,99.500,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1370439680.0,926478336.0,1547743232.0,29774413824.0,35800.0,6478.0
12-04 10:01:58,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1370796032.0,926478336.0,1547767808.0,29774032896.0,34932.0,4976.0
12-04 10:01:59,0.083,0.083,99.334,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1371275264.0,926478336.0,1547796480.0,29773524992.0,31774.0,3953.0
12-04 10:02:00,0.0,0.083,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1371627520.0,926478336.0,1547825152.0,29773144064.0,33197.0,5834.0
12-04 10:02:01,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1372000256.0,926478336.0,1547849728.0,29772746752.0,38372.0,7800.0
12-04 10:02:02,0.0,0.083,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1372459008.0,926478336.0,1547882496.0,29772255232.0,36530.0,6374.0
12-04 10:02:03,0.083,0.0,99.333,0.583,0.0,0.0,0.0,94208.0,0.0,11.0,1372938240.0,926478336.0,1547911168.0,29771747328.0,31105.0,3551.0
12-04 10:02:04,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1373040640.0,926478336.0,1547935744.0,29771620352.0,32083.0,3786.0
12-04 10:02:05,0.167,0.0,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,1373519872.0,926478336.0,1547964416.0,29771112448.0,35233.0,5835.0
12-04 10:02:06,0.083,0.083,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,16.0,1373745152.0,926478336.0,1547993088.0,29770858496.0,38756.0,9660.0
12-04 10:02:07,0.083,0.0,99.333,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,1374085120.0,926478336.0,1548034048.0,29770477568.0,36574.0,8015.0
12-04 10:02:08,0.0,0.083,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,12.0,1374306304.0,926478336.0,1548066816.0,29770223616.0,36383.0,5973.0
12-04 10:02:09,0.083,0.0,99.584,0.250,0.0,0.083,0.0,86016.0,0.0,13.0,1374531584.0,926478336.0,1548095488.0,29769969664.0,37713.0,8158.0
12-04 10:02:10,0.083,0.0,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,10.0,1374760960.0,926478336.0,1548120064.0,29769715712.0,32467.0,3984.0
12-04 10:02:11,0.083,0.0,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1374859264.0,926478336.0,1548148736.0,29769588736.0,35742.0,5088.0
12-04 10:02:12,0.167,0.083,99.500,0.250,0.0,0.0,0.0,151552.0,0.0,10.0,1374961664.0,926478336.0,1548173312.0,29769461760.0,33099.0,5272.0
12-04 10:02:13,0.0,0.0,99.249,0.751,0.0,0.0,0.0,110592.0,0.0,11.0,1375055872.0,926478336.0,1548206080.0,29769334784.0,34849.0,5717.0
12-04 10:02:14,0.0,0.167,99.333,0.500,0.0,0.0,0.0,114688.0,0.0,15.0,1375412224.0,926478336.0,1548230656.0,29768953856.0,32736.0,4481.0
12-04 10:02:15,0.167,0.0,99.250,0.583,0.0,0.0,0.0,86016.0,0.0,10.0,1375760384.0,926478336.0,1548263424.0,29768572928.0,38573.0,8094.0
12-04 10:02:16,0.083,0.167,99.500,0.250,0.0,0.0,0.0,73728.0,0.0,13.0,1376116736.0,926478336.0,1548288000.0,29768192000.0,36379.0,9902.0
12-04 10:02:17,0.083,0.0,99.167,0.750,0.0,0.0,0.0,131072.0,0.0,12.0,1376452608.0,926478336.0,1548333056.0,29767811072.0,36600.0,6865.0
12-04 10:02:18,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,14.0,1376681984.0,926478336.0,1548357632.0,29767557120.0,32964.0,3827.0
12-04 10:02:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,90112.0,0.0,13.0,1377796096.0,926478336.0,1548386304.0,29766414336.0,31235.0,4236.0
12-04 10:02:20,0.083,0.167,99.001,0.749,0.0,0.0,0.0,110592.0,0.0,11.0,1378017280.0,926478336.0,1548419072.0,29766160384.0,34025.0,4124.0
12-04 10:02:21,0.083,0.0,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1378267136.0,926478336.0,1548423168.0,29765906432.0,33159.0,5510.0
12-04 10:02:22,0.083,0.0,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,9.0,1378729984.0,926478336.0,1548468224.0,29765398528.0,38023.0,7770.0
12-04 10:02:23,0.083,0.250,98.918,0.749,0.0,0.0,0.0,110592.0,0.0,11.0,1378947072.0,926478336.0,1548505088.0,29765144576.0,36205.0,7281.0
12-04 10:02:24,0.166,0.083,99.168,0.582,0.0,0.0,0.0,81920.0,0.0,8.0,1379299328.0,926478336.0,1548533760.0,29764763648.0,35524.0,5739.0
12-04 10:02:25,0.167,0.0,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,12.0,1379663872.0,926478336.0,1548558336.0,29764374528.0,33781.0,6555.0
12-04 10:02:26,0.083,0.0,99.584,0.333,0.0,0.0,0.0,73728.0,0.0,13.0,1380147200.0,926478336.0,1548582912.0,29763866624.0,34310.0,6084.0
12-04 10:02:27,0.083,0.0,99.083,0.751,0.0,0.083,0.0,122880.0,0.0,13.0,1380372480.0,926478336.0,1548611584.0,29763612672.0,32815.0,4705.0
12-04 10:02:28,0.0,0.083,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,1380851712.0,926478336.0,1548640256.0,29763104768.0,39987.0,10207.0
12-04 10:02:29,0.083,0.0,99.084,0.833,0.0,0.0,0.0,106496.0,0.0,9.0,1381314560.0,926478336.0,1548685312.0,29762596864.0,35313.0,5127.0
12-04 10:02:30,0.083,0.0,99.416,0.501,0.0,0.0,0.0,102400.0,0.0,12.0,1381797888.0,926478336.0,1548709888.0,29762088960.0,36150.0,6144.0
12-04 10:02:31,0.166,0.083,99.251,0.499,0.0,0.0,0.0,86016.0,0.0,10.0,1382273024.0,926478336.0,1548742656.0,29761581056.0,36353.0,7367.0
12-04 10:02:32,0.083,0.0,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,10.0,1382612992.0,926478336.0,1548767232.0,29761216512.0,33651.0,5835.0
12-04 10:02:33,0.083,0.083,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,11.0,1382932480.0,926478336.0,1548795904.0,29760868352.0,35298.0,7162.0
12-04 10:02:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,9.0,1383366656.0,926478336.0,1548820480.0,29760409600.0,30896.0,3066.0
12-04 10:02:35,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,13.0,1383575552.0,926478336.0,1548849152.0,29760172032.0,35346.0,5412.0
12-04 10:02:36,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1384054784.0,926478336.0,1548877824.0,29759664128.0,34466.0,4770.0
12-04 10:02:37,0.083,0.083,99.499,0.334,0.0,0.0,0.0,86016.0,0.0,10.0,1384534016.0,926478336.0,1548906496.0,29759156224.0,34730.0,6317.0
12-04 10:02:38,0.083,0.083,99.168,0.666,0.0,0.0,0.0,122880.0,0.0,14.0,1384886272.0,926478336.0,1548935168.0,29758775296.0,32659.0,4116.0
12-04 10:02:39,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1385365504.0,926478336.0,1548963840.0,29758267392.0,39707.0,11449.0
12-04 10:02:40,0.083,0.0,99.332,0.584,0.0,0.0,0.0,143360.0,0.0,21.0,1385668608.0,926478336.0,1549008896.0,29757919232.0,38593.0,7454.0
12-04 10:02:41,0.250,0.250,95.254,4.246,0.0,0.0,0.0,2715648.0,0.0,104.0,1387929600.0,926478336.0,1551175680.0,29753491456.0,2278688.0,22816.0
12-04 10:02:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,3.0,1387925504.0,926478336.0,1551179776.0,29753491456.0,3657.0,3108.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1387925504.0,926478336.0,1551179776.0,29753491456.0,1785.0,1327.0
12-04 10:02:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387925504.0,926478336.0,1551179776.0,29753491456.0,3724.0,2449.0
12-04 10:02:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1387909120.0,926478336.0,1551179776.0,29753507840.0,2236.0,2310.0
12-04 10:02:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1387905024.0,926478336.0,1551183872.0,29753507840.0,2854.0,1888.0
12-04 10:02:47,0.083,0.0,99.250,0.667,0.0,0.0,0.0,237568.0,0.0,18.0,1387868160.0,926478336.0,1551220736.0,29753507840.0,46103.0,6600.0
12-04 10:02:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387859968.0,926478336.0,1551228928.0,29753507840.0,4988.0,3010.0
12-04 10:02:49,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1387855872.0,926478336.0,1551233024.0,29753507840.0,39631.0,8658.0
12-04 10:02:50,0.083,0.083,99.333,0.500,0.0,0.0,0.0,122880.0,0.0,13.0,1387925504.0,926478336.0,1551290368.0,29753380864.0,35161.0,3734.0
12-04 10:02:51,0.0,0.0,99.500,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1388019712.0,926478336.0,1551323136.0,29753253888.0,37787.0,6746.0
12-04 10:02:52,0.0,0.083,99.332,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1387991040.0,926478336.0,1551351808.0,29753253888.0,35151.0,3698.0
12-04 10:02:53,0.083,0.0,99.333,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1387958272.0,926478336.0,1551384576.0,29753253888.0,36176.0,4283.0
12-04 10:02:54,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,14.0,1387925504.0,926478336.0,1551417344.0,29753253888.0,39215.0,6919.0
12-04 10:02:55,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,1387896832.0,926478336.0,1551446016.0,29753253888.0,36047.0,3992.0
12-04 10:02:56,0.0,0.083,99.332,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1387868160.0,926478336.0,1551474688.0,29753253888.0,39538.0,8218.0
12-04 10:02:57,0.0,0.0,99.417,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1387962368.0,926478336.0,1551507456.0,29753126912.0,37141.0,6325.0
12-04 10:02:58,0.166,0.166,99.168,0.499,0.0,0.0,0.0,90112.0,0.0,10.0,1387933696.0,926478336.0,1551536128.0,29753126912.0,41666.0,8398.0
12-04 10:02:59,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1388154880.0,926478336.0,1551568896.0,29752872960.0,35048.0,3629.0
12-04 10:03:00,0.0,0.083,99.333,0.583,0.0,0.0,0.0,110592.0,0.0,14.0,1388253184.0,926478336.0,1551597568.0,29752745984.0,35326.0,4007.0
12-04 10:03:01,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1388343296.0,926478336.0,1551634432.0,29752619008.0,38865.0,5789.0
12-04 10:03:02,0.083,0.083,99.249,0.584,0.0,0.0,0.0,131072.0,0.0,17.0,1388584960.0,926478336.0,1551663104.0,29752348672.0,36706.0,5096.0
12-04 10:03:03,0.083,0.083,99.167,0.667,0.0,0.0,0.0,118784.0,0.0,15.0,1388789760.0,926478336.0,1551695872.0,29752111104.0,36691.0,5492.0
12-04 10:03:04,0.083,0.167,99.167,0.583,0.0,0.0,0.0,118784.0,0.0,15.0,1388888064.0,926478336.0,1551724544.0,29751984128.0,39098.0,6795.0
12-04 10:03:05,0.167,0.083,99.417,0.333,0.0,0.0,0.0,98304.0,0.0,14.0,1389105152.0,926478336.0,1551761408.0,29751730176.0,40277.0,7855.0
12-04 10:03:06,0.083,0.0,99.250,0.667,0.0,0.0,0.0,126976.0,0.0,13.0,1389457408.0,926478336.0,1551790080.0,29751349248.0,38068.0,6107.0
12-04 10:03:07,0.083,0.083,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,11.0,1389809664.0,926478336.0,1551818752.0,29750968320.0,38082.0,4932.0
12-04 10:03:08,0.417,0.083,98.750,0.750,0.0,0.0,0.0,135168.0,0.0,12.0,1390284800.0,926478336.0,1551851520.0,29750460416.0,38397.0,5424.0
12-04 10:03:09,0.083,0.0,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,13.0,1390379008.0,926478336.0,1551884288.0,29750333440.0,37127.0,4302.0
12-04 10:03:10,0.249,0.166,98.920,0.664,0.0,0.0,0.0,114688.0,0.0,13.0,1390604288.0,926478336.0,1551912960.0,29750079488.0,38284.0,6593.0
12-04 10:03:11,0.083,0.0,99.583,0.334,0.0,0.0,0.0,110592.0,0.0,14.0,1390571520.0,926478336.0,1551945728.0,29750079488.0,38115.0,5866.0
12-04 10:03:12,0.167,0.0,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1390542848.0,926478336.0,1551974400.0,29750079488.0,38493.0,5966.0
12-04 10:03:13,0.0,0.167,99.500,0.334,0.0,0.0,0.0,106496.0,0.0,14.0,1390510080.0,926478336.0,1552007168.0,29750079488.0,39177.0,8237.0
12-04 10:03:14,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1390608384.0,926478336.0,1552035840.0,29749952512.0,38185.0,5459.0
12-04 10:03:15,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,1390571520.0,926478336.0,1552072704.0,29749952512.0,35549.0,3563.0
12-04 10:03:16,0.0,0.167,99.417,0.416,0.0,0.0,0.0,106496.0,0.0,16.0,1390546944.0,926478336.0,1552097280.0,29749952512.0,36469.0,6067.0
12-04 10:03:17,0.083,0.0,99.333,0.584,0.0,0.0,0.0,172032.0,0.0,12.0,1390514176.0,926478336.0,1552130048.0,29749952512.0,35183.0,4019.0
12-04 10:03:18,0.083,0.083,99.417,0.417,0.0,0.0,0.0,98304.0,0.0,11.0,1390485504.0,926478336.0,1552158720.0,29749952512.0,36266.0,4151.0
12-04 10:03:19,0.083,0.083,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,11.0,1390579712.0,926478336.0,1552191488.0,29749825536.0,35315.0,4481.0
12-04 10:03:20,0.083,0.083,99.416,0.417,0.0,0.0,0.0,94208.0,0.0,12.0,1390678016.0,926478336.0,1552220160.0,29749698560.0,38302.0,6815.0
12-04 10:03:21,0.083,0.083,99.417,0.416,0.0,0.0,0.0,90112.0,0.0,10.0,1390645248.0,926478336.0,1552252928.0,29749698560.0,39200.0,8799.0
12-04 10:03:22,0.0,0.0,99.666,0.334,0.0,0.0,0.0,122880.0,0.0,13.0,1390608384.0,926478336.0,1552289792.0,29749698560.0,37216.0,5803.0
12-04 10:03:23,0.083,0.0,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,10.0,1390579712.0,926478336.0,1552318464.0,29749698560.0,35570.0,3536.0
12-04 10:03:24,0.0,0.083,99.583,0.334,0.0,0.0,0.0,90112.0,0.0,10.0,1390551040.0,926478336.0,1552347136.0,29749698560.0,36267.0,6039.0
12-04 10:03:25,0.083,0.0,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,11.0,1390645248.0,926478336.0,1552379904.0,29749571584.0,38967.0,5228.0
12-04 10:03:26,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1390743552.0,926478336.0,1552408576.0,29749444608.0,36780.0,6579.0
12-04 10:03:27,0.167,0.0,99.417,0.416,0.0,0.0,0.0,102400.0,0.0,12.0,1390714880.0,926478336.0,1552437248.0,29749444608.0,35447.0,4217.0
12-04 10:03:28,0.0,0.167,99.250,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1390678016.0,926478336.0,1552474112.0,29749444608.0,37320.0,5320.0
12-04 10:03:29,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1390653440.0,926478336.0,1552498688.0,29749444608.0,37737.0,7757.0
12-04 10:03:30,0.083,0.0,99.332,0.584,0.0,0.0,0.0,110592.0,0.0,11.0,1390620672.0,926478336.0,1552531456.0,29749444608.0,39093.0,7590.0
12-04 10:03:31,0.0,0.0,99.666,0.334,0.0,0.0,0.0,94208.0,0.0,12.0,1390714880.0,926478336.0,1552564224.0,29749317632.0,37123.0,4773.0
12-04 10:03:32,0.083,0.166,99.002,0.749,0.0,0.0,0.0,131072.0,0.0,13.0,1390686208.0,926478336.0,1552592896.0,29749317632.0,36974.0,6263.0
12-04 10:03:33,0.0,0.083,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1390653440.0,926478336.0,1552625664.0,29749317632.0,35457.0,4170.0
12-04 10:03:34,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1390624768.0,926478336.0,1552654336.0,29749317632.0,37928.0,6488.0
12-04 10:03:35,0.0,0.0,99.416,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1390718976.0,926478336.0,1552687104.0,29749190656.0,34151.0,3399.0
12-04 10:03:36,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1390690304.0,926478336.0,1552715776.0,29749190656.0,37128.0,5806.0
12-04 10:03:37,0.0,0.083,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,16.0,1390661632.0,926478336.0,1552744448.0,29749190656.0,40402.0,8767.0
12-04 10:03:38,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,16.0,1390628864.0,926478336.0,1552777216.0,29749190656.0,38888.0,8759.0
12-04 10:03:39,0.0,0.083,99.333,0.584,0.0,0.0,0.0,90112.0,0.0,10.0,1390579712.0,926478336.0,1552826368.0,29749190656.0,40411.0,7407.0
12-04 10:03:40,0.167,0.0,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1390551040.0,926478336.0,1552855040.0,29749190656.0,39971.0,6864.0
12-04 10:03:41,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,10.0,1390522368.0,926478336.0,1552883712.0,29749190656.0,32376.0,2909.0
12-04 10:03:42,0.083,0.0,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,12.0,1390620672.0,926478336.0,1552912384.0,29749063680.0,35232.0,4574.0
12-04 10:03:43,0.083,0.0,99.084,0.833,0.0,0.0,0.0,110592.0,0.0,11.0,1390587904.0,926478336.0,1552945152.0,29749063680.0,34021.0,3563.0
12-04 10:03:44,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1390559232.0,926478336.0,1552973824.0,29749063680.0,36238.0,5453.0
12-04 10:03:45,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1390657536.0,926478336.0,1553002496.0,29748936704.0,39752.0,7012.0
12-04 10:03:46,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1390747648.0,926478336.0,1553039360.0,29748809728.0,39781.0,7652.0
12-04 10:03:47,0.0,0.0,99.500,0.500,0.0,0.0,0.0,110592.0,0.0,14.0,1390718976.0,926478336.0,1553068032.0,29748809728.0,36100.0,4956.0
12-04 10:03:48,0.083,0.0,99.166,0.751,0.0,0.0,0.0,143360.0,0.0,19.0,1390694400.0,926478336.0,1553092608.0,29748809728.0,33479.0,6552.0
12-04 10:03:49,0.167,0.083,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1390682112.0,926478336.0,1553104896.0,29748809728.0,16847.0,8120.0
12-04 10:03:50,0.0,0.083,98.917,1.0,0.0,0.0,0.0,172032.0,0.0,37.0,1390653440.0,926478336.0,1553133568.0,29748809728.0,28414.0,7839.0
12-04 10:03:51,0.167,0.0,98.328,1.505,0.0,0.0,0.0,2736128.0,0.0,59.0,1390706688.0,926478336.0,1555619840.0,29746270208.0,2609984.0,23674.0
12-04 10:03:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390698496.0,926478336.0,1555628032.0,29746270208.0,3956.0,2608.0
12-04 10:03:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,2.0,1390694400.0,926478336.0,1555632128.0,29746270208.0,6719.0,4926.0
12-04 10:03:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1390690304.0,926478336.0,1555636224.0,29746270208.0,3951.0,4031.0
12-04 10:03:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390690304.0,926478336.0,1555636224.0,29746270208.0,3507.0,3056.0
12-04 10:03:56,0.083,0.0,99.251,0.666,0.0,0.0,0.0,131072.0,0.0,15.0,1390690304.0,926478336.0,1555636224.0,29746270208.0,45541.0,5907.0
12-04 10:03:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1390776320.0,926478336.0,1555677184.0,29746143232.0,1582.0,1207.0
12-04 10:03:58,0.083,0.083,99.249,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1390776320.0,926478336.0,1555677184.0,29746143232.0,37203.0,3470.0
12-04 10:03:59,0.083,0.083,99.417,0.416,0.0,0.0,0.0,110592.0,0.0,16.0,1390710784.0,926478336.0,1555742720.0,29746143232.0,38435.0,5671.0
12-04 10:04:00,0.0,0.0,99.416,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,1390678016.0,926478336.0,1555775488.0,29746143232.0,40461.0,5723.0
12-04 10:04:01,0.0,0.083,99.333,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1390641152.0,926478336.0,1555812352.0,29746143232.0,42383.0,6892.0
12-04 10:04:02,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1390759936.0,926478336.0,1555845120.0,29745991680.0,41591.0,7836.0
12-04 10:04:03,0.0,0.167,99.251,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1390837760.0,926478336.0,1555877888.0,29745881088.0,39024.0,4926.0
12-04 10:04:04,0.083,0.0,99.333,0.584,0.0,0.0,0.0,135168.0,0.0,15.0,1390804992.0,926478336.0,1555910656.0,29745881088.0,39233.0,4440.0
12-04 10:04:05,0.0,0.0,99.416,0.584,0.0,0.0,0.0,122880.0,0.0,15.0,1390895104.0,926478336.0,1555947520.0,29745754112.0,39868.0,4917.0
12-04 10:04:06,0.0,0.0,99.416,0.584,0.0,0.0,0.0,118784.0,0.0,15.0,1390866432.0,926478336.0,1555976192.0,29745754112.0,39152.0,6414.0
12-04 10:04:07,0.833,0.083,98.500,0.583,0.0,0.0,0.0,118784.0,0.0,13.0,1396928512.0,926478336.0,1556008960.0,29739659264.0,43130.0,7060.0
12-04 10:04:08,3.167,0.083,96.333,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1403625472.0,926478336.0,1556049920.0,29732921344.0,41427.0,5622.0
12-04 10:04:09,0.0,0.167,99.251,0.583,0.0,0.0,0.0,114688.0,0.0,13.0,1403850752.0,926478336.0,1556078592.0,29732667392.0,36193.0,4983.0
12-04 10:04:10,0.167,0.083,99.333,0.417,0.0,0.0,0.0,110592.0,0.0,14.0,1403817984.0,926478336.0,1556111360.0,29732667392.0,44777.0,5583.0
12-04 10:04:11,0.0,0.0,99.583,0.417,0.0,0.0,0.0,94208.0,0.0,10.0,1403781120.0,926478336.0,1556148224.0,29732667392.0,42220.0,7739.0
12-04 10:04:12,0.083,0.0,99.583,0.334,0.0,0.0,0.0,94208.0,0.0,10.0,1403748352.0,926478336.0,1556180992.0,29732667392.0,39009.0,3555.0
12-04 10:04:13,0.083,0.083,99.416,0.417,0.0,0.0,0.0,114688.0,0.0,16.0,1403711488.0,926478336.0,1556217856.0,29732667392.0,42609.0,8205.0
12-04 10:04:14,0.083,0.083,99.250,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1403932672.0,926478336.0,1556250624.0,29732413440.0,41073.0,5591.0
12-04 10:04:15,0.0,0.0,99.333,0.667,0.0,0.0,0.0,135168.0,0.0,15.0,1403895808.0,926478336.0,1556287488.0,29732413440.0,38018.0,3272.0
12-04 10:04:16,0.083,0.0,99.084,0.749,0.0,0.083,0.0,122880.0,0.0,15.0,1403863040.0,926478336.0,1556320256.0,29732413440.0,42336.0,6761.0
12-04 10:04:17,0.0,0.083,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1403830272.0,926478336.0,1556353024.0,29732413440.0,40318.0,5321.0
12-04 10:04:18,0.083,0.0,99.332,0.584,0.0,0.0,0.0,135168.0,0.0,12.0,1403797504.0,926478336.0,1556385792.0,29732413440.0,39207.0,5720.0
12-04 10:04:19,0.0,0.0,99.417,0.583,0.0,0.0,0.0,114688.0,0.0,11.0,1403760640.0,926478336.0,1556422656.0,29732413440.0,40808.0,4322.0
12-04 10:04:20,0.0,0.167,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,11.0,1403854848.0,926478336.0,1556455424.0,29732286464.0,40732.0,5517.0
12-04 10:04:21,0.083,0.0,99.333,0.584,0.0,0.0,0.0,131072.0,0.0,13.0,1403822080.0,926478336.0,1556488192.0,29732286464.0,42546.0,7472.0
12-04 10:04:22,0.167,0.0,99.167,0.667,0.0,0.0,0.0,122880.0,0.0,15.0,1403781120.0,926478336.0,1556529152.0,29732286464.0,41977.0,7956.0
12-04 10:04:23,0.0,0.0,99.500,0.500,0.0,0.0,0.0,110592.0,0.0,16.0,1403875328.0,926478336.0,1556561920.0,29732159488.0,38486.0,4970.0
12-04 10:04:24,0.083,0.167,99.251,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1403842560.0,926478336.0,1556594688.0,29732159488.0,37788.0,3656.0
12-04 10:04:25,0.083,0.0,99.333,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1404063744.0,926478336.0,1556627456.0,29731905536.0,43035.0,6443.0
12-04 10:04:26,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,10.0,1404030976.0,926478336.0,1556660224.0,29731905536.0,37677.0,5711.0
12-04 10:04:27,0.083,0.0,99.333,0.583,0.0,0.0,0.0,110592.0,0.0,12.0,1403998208.0,926478336.0,1556692992.0,29731905536.0,38108.0,4731.0
12-04 10:04:28,0.083,0.083,99.083,0.667,0.0,0.083,0.0,200704.0,0.0,13.0,1403961344.0,926478336.0,1556729856.0,29731905536.0,40703.0,6145.0
12-04 10:04:29,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,13.0,1404051456.0,926478336.0,1556766720.0,29731778560.0,43111.0,6918.0
12-04 10:04:30,0.0,0.083,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1404022784.0,926478336.0,1556795392.0,29731778560.0,38659.0,5135.0
12-04 10:04:31,0.083,0.166,98.918,0.832,0.0,0.0,0.0,114688.0,0.0,11.0,1403985920.0,926478336.0,1556832256.0,29731778560.0,38242.0,4123.0
12-04 10:04:32,0.167,0.083,99.001,0.749,0.0,0.0,0.0,147456.0,0.0,18.0,1403953152.0,926478336.0,1556865024.0,29731778560.0,41744.0,6303.0
12-04 10:04:33,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1403920384.0,926478336.0,1556897792.0,29731778560.0,39816.0,5954.0
12-04 10:04:34,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1403887616.0,926478336.0,1556930560.0,29731778560.0,40226.0,5675.0
12-04 10:04:35,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1399414784.0,926478336.0,1556959232.0,29736222720.0,39335.0,6674.0
12-04 10:04:36,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1399382016.0,926478336.0,1557000192.0,29736214528.0,41587.0,5907.0
12-04 10:04:37,0.083,0.0,99.417,0.500,0.0,0.0,0.0,114688.0,0.0,12.0,1399349248.0,926478336.0,1557032960.0,29736214528.0,40588.0,5806.0
12-04 10:04:38,0.083,0.083,99.001,0.833,0.0,0.0,0.0,114688.0,0.0,11.0,1399316480.0,926478336.0,1557065728.0,29736214528.0,38668.0,4599.0
12-04 10:04:39,0.250,0.083,99.167,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1401315328.0,926478336.0,1557098496.0,29734182912.0,40962.0,6304.0
12-04 10:04:40,0.167,0.083,99.251,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1402044416.0,926478336.0,1557131264.0,29733421056.0,38439.0,4731.0
12-04 10:04:41,0.167,0.0,99.0,0.833,0.0,0.0,0.0,110592.0,0.0,9.0,1402011648.0,926478336.0,1557164032.0,29733421056.0,38489.0,4061.0
12-04 10:04:42,0.0,0.083,99.416,0.501,0.0,0.0,0.0,114688.0,0.0,18.0,1401851904.0,926478336.0,1557196800.0,29733548032.0,43219.0,9388.0
12-04 10:04:43,0.083,0.083,99.251,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1401802752.0,926478336.0,1557245952.0,29733548032.0,41465.0,7671.0
12-04 10:04:44,0.167,0.0,99.0,0.833,0.0,0.0,0.0,110592.0,0.0,9.0,1401778176.0,926478336.0,1557278720.0,29733539840.0,39660.0,4778.0
12-04 10:04:45,0.083,0.0,99.416,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1401872384.0,926478336.0,1557311488.0,29733412864.0,39385.0,4574.0
12-04 10:04:46,0.0,0.167,99.251,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1402093568.0,926478336.0,1557344256.0,29733158912.0,44191.0,7144.0
12-04 10:04:47,0.417,0.0,98.831,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1402310656.0,926478336.0,1557381120.0,29732904960.0,40966.0,4991.0
12-04 10:04:48,0.083,0.0,99.417,0.500,0.0,0.0,0.0,147456.0,0.0,20.0,1402662912.0,926478336.0,1557409792.0,29732524032.0,36852.0,4117.0
12-04 10:04:49,0.0,0.083,99.333,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1403133952.0,926478336.0,1557446656.0,29732016128.0,38812.0,4283.0
12-04 10:04:50,0.083,0.0,99.166,0.751,0.0,0.0,0.0,114688.0,0.0,11.0,1403228160.0,926478336.0,1557479424.0,29731889152.0,37283.0,3668.0
12-04 10:04:51,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1403834368.0,926478336.0,1557508096.0,29731254272.0,44596.0,9338.0
12-04 10:04:52,3.679,1.589,94.147,0.585,0.0,0.0,0.0,184320.0,0.0,12.0,1483010048.0,926478336.0,1557495808.0,29652090880.0,152054.0,14924.0
12-04 10:04:53,1.417,0.667,97.417,0.500,0.0,0.0,0.0,225280.0,0.0,14.0,1425346560.0,926478336.0,1557581824.0,29709668352.0,47853.0,7266.0
12-04 10:04:54,7.756,0.751,90.826,0.667,0.0,0.0,0.0,65650688.0,0.0,76.0,1479454720.0,926478336.0,1557635072.0,29655506944.0,42412.0,6287.0
12-04 10:04:55,7.250,1.0,91.167,0.583,0.0,0.0,0.0,98304.0,0.0,13.0,1412423680.0,926478336.0,1557659648.0,29722513408.0,36554.0,4275.0
12-04 10:04:56,0.0,0.0,99.248,0.752,0.0,0.0,0.0,114688.0,0.0,11.0,1411670016.0,926478336.0,1557688320.0,29723238400.0,37805.0,5577.0
12-04 10:04:57,0.083,0.0,99.083,0.833,0.0,0.0,0.0,110592.0,0.0,13.0,1411645440.0,926478336.0,1557712896.0,29723238400.0,31475.0,3515.0
12-04 10:04:58,0.167,0.0,99.334,0.500,0.0,0.0,0.0,278528.0,0.0,17.0,1411637248.0,926478336.0,1557721088.0,29723238400.0,15572.0,5671.0
12-04 10:04:59,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1411624960.0,926478336.0,1557733376.0,29723238400.0,15167.0,4805.0
12-04 10:05:00,0.0,0.083,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,1411743744.0,926478336.0,1557741568.0,29723111424.0,17510.0,7731.0
12-04 10:05:01,0.083,0.083,99.417,0.416,0.0,0.0,0.0,77824.0,0.0,14.0,1411731456.0,926478336.0,1557753856.0,29723111424.0,14074.0,3860.0
12-04 10:05:02,0.167,0.167,97.245,2.421,0.0,0.0,0.0,3194880.0,0.0,87.0,1410928640.0,926478336.0,1560588288.0,29721079808.0,2975514.0,28410.0
12-04 10:05:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,143360.0,0.0,5.0,1410924544.0,926478336.0,1560592384.0,29721079808.0,3304.0,2871.0
12-04 10:05:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410924544.0,926478336.0,1560592384.0,29721079808.0,2368.0,1589.0
12-04 10:05:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410924544.0,926478336.0,1560592384.0,29721079808.0,2469.0,1682.0
12-04 10:05:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410924544.0,926478336.0,1560592384.0,29721079808.0,6497.0,4813.0
12-04 10:05:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1410916352.0,926478336.0,1560600576.0,29721079808.0,4340.0,3039.0
12-04 10:05:08,0.0,0.0,99.249,0.751,0.0,0.0,0.0,139264.0,0.0,16.0,1410879488.0,926478336.0,1560637440.0,29721079808.0,44261.0,5953.0
12-04 10:05:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410879488.0,926478336.0,1560637440.0,29721079808.0,5189.0,4039.0
12-04 10:05:10,0.083,0.0,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,13.0,1410838528.0,926478336.0,1560678400.0,29721079808.0,46135.0,8442.0
12-04 10:05:11,0.083,0.0,99.167,0.750,0.0,0.0,0.0,143360.0,0.0,14.0,1410801664.0,926478336.0,1560715264.0,29721079808.0,40086.0,3291.0
12-04 10:05:12,0.0,0.0,99.500,0.417,0.0,0.083,0.0,102400.0,0.0,14.0,1410768896.0,926478336.0,1560748032.0,29721079808.0,39993.0,3396.0
12-04 10:05:13,0.0,0.167,99.083,0.751,0.0,0.0,0.0,151552.0,0.0,18.0,1410854912.0,926478336.0,1560788992.0,29720952832.0,46154.0,8010.0
12-04 10:05:14,0.083,0.0,99.500,0.417,0.0,0.0,0.0,122880.0,0.0,16.0,1410822144.0,926478336.0,1560821760.0,29720952832.0,43282.0,5948.0
12-04 10:05:15,0.083,0.083,99.418,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,1410789376.0,926478336.0,1560854528.0,29720952832.0,42374.0,4283.0
12-04 10:05:16,0.0,0.0,99.415,0.585,0.0,0.0,0.0,143360.0,0.0,14.0,1410748416.0,926478336.0,1560895488.0,29720952832.0,41237.0,4547.0
12-04 10:05:17,0.083,0.0,99.417,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1410711552.0,926478336.0,1560932352.0,29720952832.0,45042.0,6920.0
12-04 10:05:18,0.083,0.0,99.165,0.751,0.0,0.0,0.0,356352.0,0.0,50.0,1410674688.0,926478336.0,1560969216.0,29720952832.0,46694.0,8389.0
12-04 10:05:19,0.167,0.083,99.167,0.583,0.0,0.0,0.0,135168.0,0.0,15.0,1410764800.0,926478336.0,1561006080.0,29720825856.0,39577.0,4343.0
12-04 10:05:20,0.0,0.0,99.166,0.834,0.0,0.0,0.0,147456.0,0.0,16.0,1410727936.0,926478336.0,1561042944.0,29720825856.0,43458.0,4976.0
12-04 10:05:21,0.083,0.167,99.334,0.416,0.0,0.0,0.0,102400.0,0.0,14.0,1410695168.0,926478336.0,1561075712.0,29720825856.0,42939.0,6574.0
12-04 10:05:22,0.083,0.0,99.333,0.583,0.0,0.0,0.0,122880.0,0.0,15.0,1410658304.0,926478336.0,1561112576.0,29720825856.0,41430.0,4442.0
12-04 10:05:23,0.083,0.0,99.166,0.751,0.0,0.0,0.0,147456.0,0.0,16.0,1410617344.0,926478336.0,1561153536.0,29720825856.0,41836.0,4349.0
12-04 10:05:24,0.083,0.0,99.333,0.500,0.0,0.083,0.0,102400.0,0.0,14.0,1410580480.0,926478336.0,1561190400.0,29720825856.0,50582.0,13296.0
12-04 10:05:25,0.166,0.083,98.918,0.832,0.0,0.0,0.0,135168.0,0.0,13.0,1410510848.0,926478336.0,1561243648.0,29720842240.0,44874.0,7023.0
12-04 10:05:26,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1410478080.0,926478336.0,1561276416.0,29720842240.0,43538.0,6365.0
12-04 10:05:27,0.083,0.083,99.083,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1410564096.0,926478336.0,1561317376.0,29720715264.0,42132.0,4283.0
12-04 10:05:28,0.083,0.083,99.333,0.500,0.0,0.0,0.0,65662976.0,0.0,115.0,1410498560.0,926478336.0,1561350144.0,29720748032.0,45170.0,7474.0
12-04 10:05:29,0.0,0.167,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1410506752.0,926478336.0,1561391104.0,29720698880.0,39989.0,3582.0
12-04 10:05:30,0.083,0.083,99.001,0.833,0.0,0.0,0.0,155648.0,0.0,15.0,1410473984.0,926478336.0,1561423872.0,29720698880.0,41589.0,4599.0
12-04 10:05:31,0.0,0.083,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1410437120.0,926478336.0,1561460736.0,29720698880.0,43839.0,5466.0
12-04 10:05:32,0.0,0.0,99.499,0.501,0.0,0.0,0.0,102400.0,0.0,14.0,1410400256.0,926478336.0,1561497600.0,29720698880.0,42165.0,4995.0
12-04 10:05:33,0.083,0.0,99.333,0.583,0.0,0.0,0.0,118784.0,0.0,17.0,1410494464.0,926478336.0,1561530368.0,29720571904.0,44518.0,7395.0
12-04 10:05:34,0.167,0.083,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1410449408.0,926478336.0,1561575424.0,29720571904.0,44209.0,6130.0
12-04 10:05:35,0.0,0.083,99.334,0.583,0.0,0.0,0.0,114688.0,0.0,14.0,1410572288.0,926478336.0,1561579520.0,29720444928.0,45622.0,8226.0
12-04 10:05:36,0.083,0.0,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1410506752.0,926478336.0,1561645056.0,29720444928.0,41696.0,5799.0
12-04 10:05:37,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1410469888.0,926478336.0,1561681920.0,29720444928.0,42462.0,4692.0
12-04 10:05:38,0.0,0.250,99.001,0.749,0.0,0.0,0.0,212992.0,0.0,13.0,1410560000.0,926478336.0,1561718784.0,29720317952.0,42534.0,4599.0
12-04 10:05:39,0.083,0.083,99.250,0.583,0.0,0.0,0.0,102400.0,0.0,11.0,1410523136.0,926478336.0,1561755648.0,29720317952.0,40247.0,3536.0
12-04 10:05:40,0.0,0.0,99.583,0.417,0.0,0.0,0.0,122880.0,0.0,15.0,1410490368.0,926478336.0,1561788416.0,29720317952.0,42593.0,4910.0
12-04 10:05:41,0.0,0.083,99.084,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,1410457600.0,926478336.0,1561829376.0,29720309760.0,40193.0,4826.0
12-04 10:05:42,0.083,0.0,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,10.0,1410424832.0,926478336.0,1561862144.0,29720309760.0,45394.0,6133.0
12-04 10:05:43,0.083,0.083,99.251,0.583,0.0,0.0,0.0,94208.0,0.0,10.0,1410519040.0,926478336.0,1561894912.0,29720182784.0,44706.0,8848.0
12-04 10:05:44,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,10.0,1410473984.0,926478336.0,1561939968.0,29720182784.0,44708.0,5359.0
12-04 10:05:45,0.0,0.083,99.083,0.833,0.0,0.0,0.0,118784.0,0.0,11.0,1410437120.0,926478336.0,1561976832.0,29720182784.0,39571.0,3134.0
12-04 10:05:46,0.083,0.0,99.417,0.500,0.0,0.0,0.0,114688.0,0.0,16.0,1410404352.0,926478336.0,1562009600.0,29720182784.0,41957.0,4613.0
12-04 10:05:47,0.0,0.083,99.082,0.835,0.0,0.0,0.0,122880.0,0.0,13.0,1410367488.0,926478336.0,1562046464.0,29720182784.0,47242.0,9646.0
12-04 10:05:48,0.083,0.0,99.166,0.751,0.0,0.0,0.0,147456.0,0.0,16.0,1410568192.0,926478336.0,1562099712.0,29719928832.0,46466.0,8314.0
12-04 10:05:49,0.083,0.083,99.084,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,1410531328.0,926478336.0,1562136576.0,29719928832.0,42593.0,5973.0
12-04 10:05:50,0.167,0.083,99.167,0.583,0.0,0.0,0.0,102400.0,0.0,14.0,1410498560.0,926478336.0,1562169344.0,29719928832.0,44717.0,6957.0
12-04 10:05:51,0.0,0.083,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1410461696.0,926478336.0,1562206208.0,29719928832.0,43035.0,7267.0
12-04 10:05:52,0.0,0.0,99.417,0.583,0.0,0.0,0.0,118784.0,0.0,12.0,1410420736.0,926478336.0,1562247168.0,29719928832.0,43764.0,4732.0
12-04 10:05:53,0.083,0.0,98.999,0.917,0.0,0.0,0.0,151552.0,0.0,16.0,1410383872.0,926478336.0,1562284032.0,29719928832.0,40354.0,3470.0
12-04 10:05:54,0.083,0.083,99.334,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1410347008.0,926478336.0,1562320896.0,29719928832.0,42468.0,5376.0
12-04 10:05:55,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,11.0,1410433024.0,926478336.0,1562361856.0,29719801856.0,45097.0,7050.0
12-04 10:05:56,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,14.0,1410527232.0,926478336.0,1562394624.0,29719674880.0,47356.0,9590.0
12-04 10:05:57,0.083,0.0,99.084,0.833,0.0,0.0,0.0,131072.0,0.0,13.0,1410486272.0,926478336.0,1562435584.0,29719674880.0,43004.0,6106.0
12-04 10:05:58,0.0,0.083,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,16.0,1410453504.0,926478336.0,1562468352.0,29719674880.0,45204.0,6946.0
12-04 10:05:59,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1410416640.0,926478336.0,1562505216.0,29719674880.0,40933.0,4958.0
12-04 10:06:00,0.083,0.083,98.918,0.833,0.0,0.083,0.0,118784.0,0.0,11.0,1410506752.0,926478336.0,1562542080.0,29719547904.0,40707.0,4370.0
12-04 10:06:01,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1410473984.0,926478336.0,1562574848.0,29719547904.0,41564.0,4190.0
12-04 10:06:02,0.083,0.0,99.167,0.750,0.0,0.0,0.0,118784.0,0.0,11.0,1410449408.0,926478336.0,1562615808.0,29719531520.0,41905.0,4712.0
12-04 10:06:03,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,16.0,1410351104.0,926478336.0,1562648576.0,29719597056.0,40104.0,4342.0
12-04 10:06:04,0.083,0.0,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1410310144.0,926478336.0,1562689536.0,29719597056.0,45325.0,6686.0
12-04 10:06:05,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,10.0,1410273280.0,926478336.0,1562726400.0,29719597056.0,47922.0,8094.0
12-04 10:06:06,0.0,0.0,99.416,0.584,0.0,0.0,0.0,94208.0,0.0,10.0,1410367488.0,926478336.0,1562759168.0,29719470080.0,42235.0,6093.0
12-04 10:06:07,0.0,0.083,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1410457600.0,926478336.0,1562796032.0,29719343104.0,43743.0,5925.0
12-04 10:06:08,0.083,0.0,99.083,0.833,0.0,0.0,0.0,155648.0,0.0,21.0,1410420736.0,926478336.0,1562832896.0,29719343104.0,42759.0,6648.0
12-04 10:06:09,0.083,0.083,99.251,0.583,0.0,0.0,0.0,90112.0,0.0,10.0,1410387968.0,926478336.0,1562865664.0,29719343104.0,39979.0,6358.0
12-04 10:06:10,0.0,0.0,99.499,0.501,0.0,0.0,0.0,69632.0,0.0,10.0,1410379776.0,926478336.0,1562873856.0,29719343104.0,12777.0,3027.0
12-04 10:06:11,0.083,0.083,99.334,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1410367488.0,926478336.0,1562886144.0,29719343104.0,19273.0,7839.0
12-04 10:06:12,0.0,0.083,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1410359296.0,926478336.0,1562894336.0,29719343104.0,15335.0,5663.0
12-04 10:06:13,0.083,0.083,99.417,0.417,0.0,0.0,0.0,167936.0,0.0,16.0,1410347008.0,926478336.0,1562906624.0,29719343104.0,18324.0,7190.0
12-04 10:06:14,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,22.0,1410318336.0,926478336.0,1562918912.0,29719359488.0,16041.0,5392.0
12-04 10:06:15,0.167,0.0,98.582,1.251,0.0,0.0,0.0,864256.0,0.0,60.0,1410416640.0,926478336.0,1563328512.0,29718851584.0,650475.0,11932.0
12-04 10:06:16,0.167,0.083,98.666,1.084,0.0,0.0,0.0,2715648.0,0.0,40.0,1410428928.0,926478336.0,1566109696.0,29716058112.0,2702048.0,18181.0
12-04 10:06:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1410428928.0,926478336.0,1566109696.0,29716058112.0,3108.0,2589.0
12-04 10:06:18,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1410424832.0,926478336.0,1566113792.0,29716058112.0,5190.0,4804.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1410424832.0,926478336.0,1566113792.0,29716058112.0,2723.0,3385.0
12-04 10:06:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410420736.0,926478336.0,1566117888.0,29716058112.0,2584.0,1702.0
12-04 10:06:21,0.083,0.249,98.753,0.831,0.0,0.083,0.0,114688.0,0.0,9.0,1410412544.0,926478336.0,1566126080.0,29716058112.0,49698.0,9289.0
12-04 10:06:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410375680.0,926478336.0,1566162944.0,29716058112.0,6028.0,3664.0
12-04 10:06:23,0.0,0.0,99.249,0.751,0.0,0.0,0.0,118784.0,0.0,11.0,1410371584.0,926478336.0,1566167040.0,29716058112.0,43855.0,4786.0
12-04 10:06:24,0.0,0.0,99.166,0.834,0.0,0.0,0.0,122880.0,0.0,13.0,1410297856.0,926478336.0,1566240768.0,29716058112.0,42610.0,2936.0
12-04 10:06:25,0.083,0.083,99.251,0.583,0.0,0.0,0.0,110592.0,0.0,12.0,1410387968.0,926478336.0,1566277632.0,29715931136.0,45114.0,5676.0
12-04 10:06:26,0.334,0.083,98.916,0.667,0.0,0.0,0.0,131072.0,0.0,17.0,1410347008.0,926478336.0,1566318592.0,29715931136.0,45104.0,6562.0
12-04 10:06:27,0.083,0.0,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1410437120.0,926478336.0,1566355456.0,29715804160.0,44767.0,4613.0
12-04 10:06:28,0.083,0.0,99.416,0.500,0.0,0.0,0.0,114688.0,0.0,14.0,1410400256.0,926478336.0,1566392320.0,29715804160.0,47976.0,6292.0
12-04 10:06:29,0.083,0.166,99.168,0.582,0.0,0.0,0.0,94208.0,0.0,8.0,1410359296.0,926478336.0,1566433280.0,29715804160.0,48852.0,7703.0
12-04 10:06:30,0.083,0.083,99.0,0.833,0.0,0.0,0.0,135168.0,0.0,11.0,1410314240.0,926478336.0,1566478336.0,29715804160.0,47577.0,6355.0
12-04 10:06:31,0.083,0.0,99.249,0.667,0.0,0.0,0.0,126976.0,0.0,15.0,1410277376.0,926478336.0,1566515200.0,29715804160.0,46148.0,5981.0
12-04 10:06:32,0.0,0.0,99.333,0.667,0.0,0.0,0.0,118784.0,0.0,11.0,1410236416.0,926478336.0,1566556160.0,29715804160.0,42607.0,3225.0
12-04 10:06:33,0.0,0.083,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1410453504.0,926478336.0,1566593024.0,29715550208.0,43796.0,4646.0
12-04 10:06:34,0.167,0.0,99.500,0.334,0.0,0.0,0.0,98304.0,0.0,10.0,1410416640.0,926478336.0,1566629888.0,29715550208.0,45078.0,5767.0
12-04 10:06:35,0.0,0.083,99.500,0.417,0.0,0.0,0.0,110592.0,0.0,12.0,1410375680.0,926478336.0,1566670848.0,29715550208.0,46473.0,5292.0
12-04 10:06:36,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,10.0,1410338816.0,926478336.0,1566707712.0,29715550208.0,45304.0,5242.0
12-04 10:06:37,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1410424832.0,926478336.0,1566748672.0,29715423232.0,46656.0,6600.0
12-04 10:06:38,0.083,0.083,99.417,0.417,0.0,0.0,0.0,98304.0,0.0,12.0,1410383872.0,926478336.0,1566789632.0,29715423232.0,47482.0,9289.0
12-04 10:06:39,0.167,0.0,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,10.0,1410469888.0,926478336.0,1566830592.0,29715296256.0,48696.0,6034.0
12-04 10:06:40,0.083,0.083,99.251,0.583,0.0,0.0,0.0,122880.0,0.0,11.0,1410428928.0,926478336.0,1566871552.0,29715296256.0,44341.0,4930.0
12-04 10:06:41,0.0,0.083,99.250,0.583,0.0,0.083,0.0,143360.0,0.0,17.0,1410392064.0,926478336.0,1566908416.0,29715296256.0,44387.0,3800.0
12-04 10:06:42,0.0,0.0,99.583,0.417,0.0,0.0,0.0,102400.0,0.0,12.0,1410355200.0,926478336.0,1566945280.0,29715296256.0,45010.0,4968.0
12-04 10:06:43,0.083,0.083,99.334,0.500,0.0,0.0,0.0,139264.0,0.0,16.0,1410310144.0,926478336.0,1566990336.0,29715296256.0,43394.0,3080.0
12-04 10:06:44,0.167,0.083,99.083,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1410273280.0,926478336.0,1567027200.0,29715296256.0,50902.0,8273.0
12-04 10:06:45,0.167,0.0,99.250,0.583,0.0,0.0,0.0,118784.0,0.0,11.0,1410228224.0,926478336.0,1567072256.0,29715296256.0,46176.0,5969.0
12-04 10:06:46,0.0,0.083,99.500,0.417,0.0,0.0,0.0,118784.0,0.0,16.0,1410191360.0,926478336.0,1567109120.0,29715296256.0,47192.0,6623.0
12-04 10:06:47,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,10.0,1410150400.0,926478336.0,1567150080.0,29715296256.0,45441.0,6188.0
12-04 10:06:48,0.0,0.0,99.583,0.417,0.0,0.0,0.0,196608.0,0.0,14.0,1410240512.0,926478336.0,1567186944.0,29715169280.0,43156.0,3629.0
12-04 10:06:49,0.0,0.083,99.333,0.583,0.0,0.0,0.0,131072.0,0.0,17.0,1410203648.0,926478336.0,1567223808.0,29715169280.0,44441.0,5123.0
12-04 10:06:50,0.0,0.0,99.415,0.585,0.0,0.0,0.0,131072.0,0.0,15.0,1410162688.0,926478336.0,1567264768.0,29715169280.0,45889.0,4434.0
12-04 10:06:51,0.083,0.0,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,14.0,1410121728.0,926478336.0,1567305728.0,29715169280.0,45790.0,5135.0
12-04 10:06:52,0.083,0.0,99.249,0.667,0.0,0.0,0.0,155648.0,0.0,16.0,1410084864.0,926478336.0,1567342592.0,29715169280.0,50074.0,7817.0
12-04 10:06:53,0.083,0.0,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,15.0,1410170880.0,926478336.0,1567383552.0,29715042304.0,46387.0,7090.0
12-04 10:06:54,0.083,0.083,99.250,0.583,0.0,0.0,0.0,118784.0,0.0,15.0,1410260992.0,926478336.0,1567420416.0,29714915328.0,37410.0,4574.0
12-04 10:06:55,0.083,0.083,99.167,0.666,0.0,0.0,0.0,118784.0,0.0,13.0,1410228224.0,926478336.0,1567453184.0,29714915328.0,43705.0,7015.0
12-04 10:06:56,0.167,0.0,99.250,0.583,0.0,0.0,0.0,131072.0,0.0,15.0,1410183168.0,926478336.0,1567498240.0,29714915328.0,49416.0,6733.0
12-04 10:06:57,0.083,0.0,99.166,0.751,0.0,0.0,0.0,159744.0,0.0,18.0,1410146304.0,926478336.0,1567535104.0,29714915328.0,42274.0,4091.0
12-04 10:06:58,0.083,0.083,99.168,0.666,0.0,0.0,0.0,122880.0,0.0,15.0,1410113536.0,926478336.0,1567567872.0,29714915328.0,37815.0,4183.0
12-04 10:06:59,0.0,0.0,99.582,0.418,0.0,0.0,0.0,110592.0,0.0,14.0,1410195456.0,926478336.0,1567612928.0,29714788352.0,52990.0,6563.0
12-04 10:07:00,0.083,0.0,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,13.0,1410158592.0,926478336.0,1567649792.0,29714788352.0,45405.0,5651.0
12-04 10:07:01,0.0,0.0,99.416,0.584,0.0,0.0,0.0,126976.0,0.0,15.0,1410121728.0,926478336.0,1567686656.0,29714788352.0,50564.0,7937.0
12-04 10:07:02,0.083,0.083,99.001,0.833,0.0,0.0,0.0,147456.0,0.0,14.0,1410088960.0,926478336.0,1567735808.0,29714771968.0,48018.0,6731.0
12-04 10:07:03,0.0,0.0,99.332,0.668,0.0,0.0,0.0,159744.0,0.0,21.0,1410162688.0,926478336.0,1567772672.0,29714661376.0,44565.0,5395.0
12-04 10:07:04,0.167,0.083,99.084,0.666,0.0,0.0,0.0,126976.0,0.0,15.0,1410252800.0,926478336.0,1567809536.0,29714534400.0,46471.0,6027.0
12-04 10:07:05,0.083,0.0,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,1410211840.0,926478336.0,1567850496.0,29714534400.0,45440.0,4578.0
12-04 10:07:06,0.083,0.083,99.084,0.749,0.0,0.0,0.0,126976.0,0.0,15.0,1410174976.0,926478336.0,1567887360.0,29714534400.0,45991.0,5878.0
12-04 10:07:07,0.0,0.0,99.248,0.752,0.0,0.0,0.0,122880.0,0.0,13.0,1410134016.0,926478336.0,1567928320.0,29714534400.0,46759.0,5726.0
12-04 10:07:08,0.0,0.0,99.166,0.834,0.0,0.0,0.0,139264.0,0.0,17.0,1410097152.0,926478336.0,1567965184.0,29714534400.0,45097.0,5391.0
12-04 10:07:09,0.167,0.083,98.918,0.749,0.0,0.083,0.0,126976.0,0.0,15.0,1410187264.0,926478336.0,1568002048.0,29714407424.0,49859.0,8351.0
12-04 10:07:10,0.0,0.167,99.001,0.833,0.0,0.0,0.0,131072.0,0.0,17.0,1410142208.0,926478336.0,1568047104.0,29714407424.0,50791.0,9620.0
12-04 10:07:11,0.0,0.083,98.917,1.0,0.0,0.0,0.0,151552.0,0.0,16.0,1410101248.0,926478336.0,1568088064.0,29714407424.0,43674.0,3726.0
12-04 10:07:12,0.167,0.167,98.917,0.750,0.0,0.0,0.0,135168.0,0.0,19.0,1409765376.0,926478336.0,1568124928.0,29714706432.0,45782.0,6389.0
12-04 10:07:13,0.0,0.0,98.998,1.002,0.0,0.0,0.0,163840.0,0.0,16.0,1409642496.0,926478336.0,1568165888.0,29714788352.0,47370.0,6858.0
12-04 10:07:14,0.166,0.083,98.752,0.998,0.0,0.0,0.0,147456.0,0.0,16.0,1409728512.0,926478336.0,1568206848.0,29714661376.0,43685.0,3893.0
12-04 10:07:15,0.0,0.0,98.997,1.003,0.0,0.0,0.0,147456.0,0.0,16.0,1409691648.0,926478336.0,1568243712.0,29714661376.0,43939.0,4118.0
12-04 10:07:16,0.0,0.167,99.0,0.833,0.0,0.0,0.0,122880.0,0.0,13.0,1409654784.0,926478336.0,1568280576.0,29714661376.0,45771.0,6165.0
12-04 10:07:17,0.083,0.0,99.083,0.834,0.0,0.0,0.0,118784.0,0.0,11.0,1409613824.0,926478336.0,1568321536.0,29714661376.0,49872.0,7031.0
12-04 10:07:18,0.083,0.0,99.250,0.667,0.0,0.0,0.0,147456.0,0.0,18.0,1409703936.0,926478336.0,1568358400.0,29714534400.0,47178.0,6567.0
12-04 10:07:19,0.083,0.083,98.918,0.833,0.0,0.083,0.0,126976.0,0.0,15.0,1409662976.0,926478336.0,1568399360.0,29714534400.0,46007.0,6991.0
12-04 10:07:20,0.083,0.083,98.751,1.082,0.0,0.0,0.0,143360.0,0.0,12.0,1409617920.0,926478336.0,1568444416.0,29714534400.0,45802.0,4454.0
12-04 10:07:21,0.0,0.083,98.831,1.085,0.0,0.0,0.0,143360.0,0.0,14.0,1409835008.0,926478336.0,1568481280.0,29714280448.0,47322.0,6548.0
12-04 10:07:22,0.166,0.0,98.669,1.165,0.0,0.0,0.0,143360.0,0.0,16.0,1410056192.0,926478336.0,1568514048.0,29714026496.0,40299.0,4964.0
12-04 10:07:23,0.0,0.0,99.499,0.501,0.0,0.0,0.0,196608.0,0.0,23.0,1410048000.0,926478336.0,1568522240.0,29714026496.0,13177.0,4276.0
12-04 10:07:24,0.0,0.083,99.667,0.250,0.0,0.0,0.0,86016.0,0.0,18.0,1410039808.0,926478336.0,1568530432.0,29714026496.0,16456.0,5486.0
12-04 10:07:25,0.167,0.0,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1410150400.0,926478336.0,1568546816.0,29713899520.0,15654.0,5622.0
12-04 10:07:26,0.166,0.166,99.168,0.499,0.0,0.0,0.0,94208.0,0.0,22.0,1410138112.0,926478336.0,1568559104.0,29713899520.0,19346.0,8894.0
12-04 10:07:27,0.083,0.167,99.500,0.250,0.0,0.0,0.0,69632.0,0.0,21.0,1410134016.0,926478336.0,1568563200.0,29713899520.0,18670.0,8260.0
12-04 10:07:28,0.083,0.083,99.584,0.250,0.0,0.0,0.0,86016.0,0.0,18.0,1410117632.0,926478336.0,1568579584.0,29713899520.0,15347.0,4739.0
12-04 10:07:29,0.0,0.0,99.499,0.501,0.0,0.0,0.0,335872.0,0.0,30.0,1410146304.0,926478336.0,1568804864.0,29713645568.0,241408.0,5971.0
12-04 10:07:30,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1410138112.0,926478336.0,1568813056.0,29713645568.0,14740.0,6132.0
12-04 10:07:31,0.083,0.083,98.414,1.419,0.0,0.0,0.0,1331200.0,0.0,57.0,1410056192.0,926478336.0,1569910784.0,29712629760.0,1384214.0,15597.0
12-04 10:07:32,0.0,0.083,99.083,0.833,0.0,0.0,0.0,540672.0,0.0,22.0,1409994752.0,926478336.0,1570353152.0,29712248832.0,234938.0,6161.0
12-04 10:07:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409994752.0,926478336.0,1570353152.0,29712248832.0,4068.0,3505.0
12-04 10:07:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409990656.0,926478336.0,1570357248.0,29712248832.0,6202.0,4626.0
12-04 10:07:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409986560.0,926478336.0,1570361344.0,29712248832.0,2106.0,1496.0
12-04 10:07:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409986560.0,926478336.0,1570361344.0,29712248832.0,6020.0,5005.0
12-04 10:07:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,1.0,1409982464.0,926478336.0,1570365440.0,29712248832.0,2799.0,2757.0
12-04 10:07:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1409982464.0,926478336.0,1570365440.0,29712248832.0,3203.0,2192.0
12-04 10:07:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409982464.0,926478336.0,1570365440.0,29712248832.0,3857.0,2449.0
12-04 10:07:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409978368.0,926478336.0,1570369536.0,29712248832.0,2751.0,1795.0
12-04 10:07:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1409978368.0,926478336.0,1570369536.0,29712248832.0,7911.0,8802.0
12-04 10:07:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410088960.0,926478336.0,1570385920.0,29712121856.0,1985.0,3089.0
12-04 10:07:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1410088960.0,926478336.0,1570385920.0,29712121856.0,8631.0,5158.0
12-04 10:07:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410084864.0,926478336.0,1570390016.0,29712121856.0,2751.0,1795.0
12-04 10:07:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410080768.0,926478336.0,1570394112.0,29712121856.0,3789.0,2449.0
12-04 10:07:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1410080768.0,926478336.0,1570394112.0,29712121856.0,2236.0,2309.0
12-04 10:07:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410076672.0,926478336.0,1570398208.0,29712121856.0,311.0,394.0
12-04 10:07:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1410076672.0,926478336.0,1570398208.0,29712121856.0,7010.0,5009.0
12-04 10:07:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1410072576.0,926478336.0,1570402304.0,29712121856.0,2824.0,3480.0
12-04 10:07:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410072576.0,926478336.0,1570402304.0,29712121856.0,3337.0,2964.0
12-04 10:07:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1410072576.0,926478336.0,1570402304.0,29712121856.0,12822.0,10849.0
12-04 10:07:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410056192.0,926478336.0,1570418688.0,29712121856.0,3602.0,3229.0
12-04 10:07:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,1410052096.0,926478336.0,1570422784.0,29712121856.0,3506.0,3056.0
12-04 10:07:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410048000.0,926478336.0,1570426880.0,29712121856.0,1480.0,1048.0
12-04 10:07:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1410048000.0,926478336.0,1570426880.0,29712121856.0,1481.0,1048.0
12-04 10:07:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410043904.0,926478336.0,1570430976.0,29712121856.0,3185.0,3183.0
12-04 10:07:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410043904.0,926478336.0,1570430976.0,29712121856.0,3922.0,2449.0
12-04 10:07:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,139264.0,0.0,5.0,1410039808.0,926478336.0,1570435072.0,29712121856.0,6331.0,5440.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410035712.0,926478336.0,1570439168.0,29712121856.0,3506.0,3057.0
12-04 10:08:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410035712.0,926478336.0,1570439168.0,29712121856.0,3791.0,2449.0
12-04 10:08:01,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1410031616.0,926478336.0,1570443264.0,29712121856.0,2582.0,1702.0
12-04 10:08:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1410027520.0,926478336.0,1570447360.0,29712121856.0,6214.0,5293.0
12-04 10:08:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410027520.0,926478336.0,1570447360.0,29712121856.0,593.0,781.0
12-04 10:08:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1410027520.0,926478336.0,1570447360.0,29712121856.0,4059.0,3412.0
12-04 10:08:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410027520.0,926478336.0,1570447360.0,29712121856.0,4602.0,2804.0
12-04 10:08:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410023424.0,926478336.0,1570451456.0,29712121856.0,1263.0,935.0
12-04 10:08:07,0.417,0.0,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1410023424.0,926478336.0,1570451456.0,29712121856.0,7920.0,6685.0
12-04 10:08:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410019328.0,926478336.0,1570455552.0,29712121856.0,4147.0,3360.0
12-04 10:08:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1410019328.0,926478336.0,1570455552.0,29712121856.0,6900.0,4999.0
12-04 10:08:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410011136.0,926478336.0,1570463744.0,29712121856.0,3704.0,2336.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1410011136.0,926478336.0,1570463744.0,29712121856.0,4182.0,3454.0
12-04 10:08:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1410011136.0,926478336.0,1570463744.0,29712121856.0,2518.0,2139.0
12-04 10:08:13,0.083,0.083,99.667,0.167,0.0,0.0,0.0,196608.0,0.0,4.0,1410011136.0,926478336.0,1570463744.0,29712121856.0,346209.0,4579.0
12-04 10:08:14,0.083,0.167,99.001,0.749,0.0,0.0,0.0,585728.0,0.0,17.0,1409732608.0,926478336.0,1571123200.0,29711740928.0,349781.0,6008.0
12-04 10:08:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409728512.0,926478336.0,1571127296.0,29711740928.0,5431.0,4974.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409728512.0,926478336.0,1571127296.0,29711740928.0,4990.0,3010.0
12-04 10:08:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409724416.0,926478336.0,1571131392.0,29711740928.0,3956.0,2542.0
12-04 10:08:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1409724416.0,926478336.0,1571131392.0,29711740928.0,4052.0,4122.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1409720320.0,926478336.0,1571135488.0,29711740928.0,1479.0,1048.0
12-04 10:08:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1409720320.0,926478336.0,1571135488.0,29711740928.0,1516.0,1141.0
12-04 10:08:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409720320.0,926478336.0,1571135488.0,29711740928.0,7297.0,7178.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409716224.0,926478336.0,1571139584.0,29711740928.0,5253.0,3238.0
12-04 10:08:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409712128.0,926478336.0,1571143680.0,29711740928.0,3506.0,3058.0
12-04 10:08:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409708032.0,926478336.0,1571147776.0,29711740928.0,2133.0,2216.0
12-04 10:08:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1409708032.0,926478336.0,1571147776.0,29711740928.0,6745.0,4832.0
12-04 10:08:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409703936.0,926478336.0,1571151872.0,29711740928.0,5412.0,4454.0
12-04 10:08:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409703936.0,926478336.0,1571151872.0,29711740928.0,2787.0,1888.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1409699840.0,926478336.0,1571155968.0,29711740928.0,311.0,394.0
12-04 10:08:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409699840.0,926478336.0,1571155968.0,29711740928.0,6958.0,5889.0
12-04 10:08:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409695744.0,926478336.0,1571160064.0,29711740928.0,3451.0,3927.0
12-04 10:08:31,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1409691648.0,926478336.0,1571164160.0,29711740928.0,2143.0,1589.0
12-04 10:08:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409691648.0,926478336.0,1571164160.0,29711740928.0,11649.0,9509.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,2.0,1409671168.0,926478336.0,1571184640.0,29711740928.0,6217.0,5515.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409671168.0,926478336.0,1571184640.0,29711740928.0,1976.0,1496.0
12-04 10:08:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1409671168.0,926478336.0,1571184640.0,29711740928.0,4414.0,2897.0
12-04 10:08:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409671168.0,926478336.0,1571184640.0,29711740928.0,4224.0,3089.0
12-04 10:08:37,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1409789952.0,926478336.0,1571192832.0,29711613952.0,5896.0,5302.0
12-04 10:08:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409789952.0,926478336.0,1571192832.0,29711613952.0,2235.0,2309.0
12-04 10:08:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409789952.0,926478336.0,1571192832.0,29711613952.0,5678.0,4272.0
12-04 10:08:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409785856.0,926478336.0,1571196928.0,29711613952.0,1685.0,1234.0
12-04 10:08:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409785856.0,926478336.0,1571196928.0,29711613952.0,3855.0,2449.0
12-04 10:08:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409794048.0,926478336.0,1571196928.0,29711605760.0,6750.0,5595.0
12-04 10:08:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409789952.0,926478336.0,1571201024.0,29711605760.0,1414.0,1048.0
12-04 10:08:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409785856.0,926478336.0,1571205120.0,29711605760.0,3856.0,2449.0
12-04 10:08:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409785856.0,926478336.0,1571205120.0,29711605760.0,1169.0,1749.0
12-04 10:08:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409785856.0,926478336.0,1571205120.0,29711605760.0,4676.0,3712.0
12-04 10:08:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409781760.0,926478336.0,1571209216.0,29711605760.0,4161.0,4228.0
12-04 10:08:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1409781760.0,926478336.0,1571209216.0,29711605760.0,4956.0,3103.0
12-04 10:08:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409777664.0,926478336.0,1571213312.0,29711605760.0,2652.0,1702.0
12-04 10:08:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409777664.0,926478336.0,1571213312.0,29711605760.0,1684.0,1234.0
12-04 10:08:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409773568.0,926478336.0,1571217408.0,29711605760.0,5635.0,4171.0
12-04 10:08:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409773568.0,926478336.0,1571217408.0,29711605760.0,965.0,1563.0
12-04 10:08:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1409773568.0,926478336.0,1571217408.0,29711605760.0,7205.0,5660.0
12-04 10:08:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409769472.0,926478336.0,1571221504.0,29711605760.0,2235.0,2310.0
12-04 10:08:55,0.083,0.0,99.667,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1409765376.0,926478336.0,1571225600.0,29711605760.0,3508.0,3056.0
12-04 10:08:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409765376.0,926478336.0,1571225600.0,29711605760.0,6590.0,5118.0
12-04 10:08:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409761280.0,926478336.0,1571229696.0,29711605760.0,2648.0,1702.0
12-04 10:08:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409761280.0,926478336.0,1571229696.0,29711605760.0,1582.0,1141.0
12-04 10:08:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409761280.0,926478336.0,1571229696.0,29711605760.0,3305.0,2870.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409753088.0,926478336.0,1571237888.0,29711605760.0,3857.0,2449.0
12-04 10:09:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1409753088.0,926478336.0,1571237888.0,29711605760.0,2972.0,1972.0
12-04 10:09:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409748992.0,926478336.0,1571241984.0,29711605760.0,5780.0,5797.0
12-04 10:09:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1409748992.0,926478336.0,1571241984.0,29711605760.0,5675.0,4360.0
12-04 10:09:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409740800.0,926478336.0,1571250176.0,29711605760.0,4087.0,3319.0
12-04 10:09:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409740800.0,926478336.0,1571250176.0,29711605760.0,3535.0,2243.0
12-04 10:09:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409740800.0,926478336.0,1571250176.0,29711605760.0,5564.0,4252.0
12-04 10:09:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1409736704.0,926478336.0,1571254272.0,29711605760.0,2390.0,1538.0
12-04 10:09:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,2.0,1409736704.0,926478336.0,1571254272.0,29711605760.0,2385.0,1580.0
12-04 10:09:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409732608.0,926478336.0,1571258368.0,29711605760.0,3533.0,2243.0
12-04 10:09:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409732608.0,926478336.0,1571258368.0,29711605760.0,5257.0,3973.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409728512.0,926478336.0,1571262464.0,29711605760.0,5012.0,4675.0
12-04 10:09:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1409728512.0,926478336.0,1571262464.0,29711605760.0,7305.0,5567.0
12-04 10:09:13,0.0,0.083,99.667,0.167,0.0,0.083,0.0,32768.0,0.0,5.0,1409724416.0,926478336.0,1571266560.0,29711605760.0,5648.0,4801.0
12-04 10:09:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409720320.0,926478336.0,1571270656.0,29711605760.0,2585.0,1702.0
12-04 10:09:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409720320.0,926478336.0,1571270656.0,29711605760.0,2789.0,1888.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409720320.0,926478336.0,1571270656.0,29711605760.0,2750.0,1795.0
12-04 10:09:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409716224.0,926478336.0,1571274752.0,29711605760.0,2236.0,2310.0
12-04 10:09:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1409716224.0,926478336.0,1571274752.0,29711605760.0,4022.0,2542.0
12-04 10:09:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409712128.0,926478336.0,1571278848.0,29711605760.0,5097.0,4787.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409708032.0,926478336.0,1571282944.0,29711605760.0,4407.0,3525.0
12-04 10:09:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409708032.0,926478336.0,1571282944.0,29711605760.0,6391.0,5434.0
12-04 10:09:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409703936.0,926478336.0,1571287040.0,29711605760.0,7661.0,7092.0
12-04 10:09:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1409687552.0,926478336.0,1571303424.0,29711605760.0,3016.0,2059.0
12-04 10:09:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409687552.0,926478336.0,1571303424.0,29711605760.0,5283.0,4817.0
12-04 10:09:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409687552.0,926478336.0,1571303424.0,29711605760.0,1580.0,1141.0
12-04 10:09:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409687552.0,926478336.0,1571303424.0,29711605760.0,3430.0,2546.0
12-04 10:09:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409683456.0,926478336.0,1571307520.0,29711605760.0,7012.0,5018.0
12-04 10:09:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1409679360.0,926478336.0,1571311616.0,29711605760.0,2890.0,3478.0
12-04 10:09:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409679360.0,926478336.0,1571311616.0,29711605760.0,7306.0,5282.0
12-04 10:09:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409675264.0,926478336.0,1571315712.0,29711605760.0,2246.0,1682.0
12-04 10:09:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409671168.0,926478336.0,1571319808.0,29711605760.0,3966.0,3413.0
12-04 10:09:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409667072.0,926478336.0,1571323904.0,29711605760.0,4633.0,3440.0
12-04 10:09:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409675264.0,926478336.0,1571323904.0,29711597568.0,3958.0,3402.0
12-04 10:09:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409671168.0,926478336.0,1571328000.0,29711597568.0,4481.0,2897.0
12-04 10:09:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409671168.0,926478336.0,1571328000.0,29711597568.0,1628.0,2105.0
12-04 10:09:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409794048.0,926478336.0,1571332096.0,29711470592.0,9422.0,6875.0
12-04 10:09:37,0.0,0.083,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1409789952.0,926478336.0,1571336192.0,29711470592.0,3452.0,3925.0
12-04 10:09:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409789952.0,926478336.0,1571336192.0,29711470592.0,3924.0,2449.0
12-04 10:09:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1409785856.0,926478336.0,1571340288.0,29711470592.0,3187.0,3250.0
12-04 10:09:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409785856.0,926478336.0,1571340288.0,29711470592.0,3750.0,2356.0
12-04 10:09:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409785856.0,926478336.0,1571340288.0,29711470592.0,5676.0,4273.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409781760.0,926478336.0,1571344384.0,29711470592.0,413.0,487.0
12-04 10:09:43,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,4.0,1409781760.0,926478336.0,1571344384.0,29711470592.0,2338.0,2403.0
12-04 10:09:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409777664.0,926478336.0,1571348480.0,29711470592.0,4508.0,3619.0
12-04 10:09:45,0.334,0.083,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1409773568.0,926478336.0,1571352576.0,29711470592.0,8171.0,6195.0
12-04 10:09:46,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1409699840.0,926478336.0,1571352576.0,29711544320.0,2236.0,2310.0
12-04 10:09:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409695744.0,926478336.0,1571356672.0,29711544320.0,4054.0,2677.0
12-04 10:09:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1409691648.0,926478336.0,1571360768.0,29711544320.0,2647.0,1702.0
12-04 10:09:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409691648.0,926478336.0,1571360768.0,29711544320.0,2649.0,1702.0
12-04 10:09:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409691648.0,926478336.0,1571360768.0,29711544320.0,3993.0,4133.0
12-04 10:09:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409687552.0,926478336.0,1571364864.0,29711544320.0,2433.0,2488.0
12-04 10:09:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409687552.0,926478336.0,1571364864.0,29711544320.0,3407.0,2964.0
12-04 10:09:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409687552.0,926478336.0,1571364864.0,29711544320.0,4924.0,3010.0
12-04 10:09:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409683456.0,926478336.0,1571368960.0,29711544320.0,6330.0,5442.0
12-04 10:09:55,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1409679360.0,926478336.0,1571373056.0,29711544320.0,2938.0,2437.0
12-04 10:09:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409679360.0,926478336.0,1571373056.0,29711544320.0,6348.0,5015.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409675264.0,926478336.0,1571377152.0,29711544320.0,3404.0,2963.0
12-04 10:09:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409658880.0,926478336.0,1571377152.0,29711560704.0,2237.0,2310.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409658880.0,926478336.0,1571377152.0,29711560704.0,1644.0,1183.0
12-04 10:10:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409654784.0,926478336.0,1571381248.0,29711560704.0,2799.0,2495.0
12-04 10:10:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1409654784.0,926478336.0,1571381248.0,29711560704.0,6312.0,4694.0
12-04 10:10:02,0.083,0.167,99.667,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1409650688.0,926478336.0,1571385344.0,29711560704.0,4274.0,2449.0
12-04 10:10:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1409646592.0,926478336.0,1571389440.0,29711560704.0,7790.0,4999.0
12-04 10:10:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409638400.0,926478336.0,1571397632.0,29711560704.0,6786.0,5362.0
12-04 10:10:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409638400.0,926478336.0,1571397632.0,29711560704.0,1161.0,842.0
12-04 10:10:06,0.083,0.083,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1409634304.0,926478336.0,1571401728.0,29711560704.0,1263.0,935.0
12-04 10:10:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409630208.0,926478336.0,1571405824.0,29711560704.0,5193.0,3973.0
12-04 10:10:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409630208.0,926478336.0,1571405824.0,29711560704.0,4207.0,3403.0
12-04 10:10:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409630208.0,926478336.0,1571405824.0,29711560704.0,2572.0,1775.0
12-04 10:10:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1409630208.0,926478336.0,1571405824.0,29711560704.0,7439.0,6160.0
12-04 10:10:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409626112.0,926478336.0,1571409920.0,29711560704.0,6973.0,4205.0
12-04 10:10:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409622016.0,926478336.0,1571414016.0,29711560704.0,5315.0,3651.0
12-04 10:10:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1409744896.0,926478336.0,1571418112.0,29711433728.0,2918.0,2599.0
12-04 10:10:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409744896.0,926478336.0,1571418112.0,29711433728.0,1584.0,1141.0
12-04 10:10:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1408966656.0,926478336.0,1579560960.0,29704069120.0,3236.0,2806.0
12-04 10:10:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409224704.0,926478336.0,1579810816.0,29703561216.0,1517.0,1141.0
12-04 10:10:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409224704.0,926478336.0,1579810816.0,29703561216.0,4679.0,3711.0
12-04 10:10:18,0.083,0.083,99.834,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,1409236992.0,926478336.0,1579814912.0,29703544832.0,5991.0,4970.0
12-04 10:10:19,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1409236992.0,926478336.0,1579814912.0,29703544832.0,2193.0,2194.0
12-04 10:10:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409236992.0,926478336.0,1579814912.0,29703544832.0,7912.0,5486.0
12-04 10:10:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409232896.0,926478336.0,1579819008.0,29703544832.0,4872.0,3889.0
12-04 10:10:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1409228800.0,926478336.0,1579823104.0,29703544832.0,4574.0,3618.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409228800.0,926478336.0,1579823104.0,29703544832.0,413.0,487.0
12-04 10:10:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409228800.0,926478336.0,1579823104.0,29703544832.0,2339.0,2403.0
12-04 10:10:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409224704.0,926478336.0,1579827200.0,29703544832.0,3751.0,2356.0
12-04 10:10:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409224704.0,926478336.0,1579827200.0,29703544832.0,3730.0,4313.0
12-04 10:10:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409224704.0,926478336.0,1579827200.0,29703544832.0,6155.0,3664.0
12-04 10:10:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1409220608.0,926478336.0,1579831296.0,29703544832.0,7585.0,6645.0
12-04 10:10:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409216512.0,926478336.0,1579835392.0,29703544832.0,3481.0,2336.0
12-04 10:10:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409216512.0,926478336.0,1579835392.0,29703544832.0,4483.0,2897.0
12-04 10:10:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409212416.0,926478336.0,1579839488.0,29703544832.0,1796.0,2197.0
12-04 10:10:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409212416.0,926478336.0,1579839488.0,29703544832.0,4032.0,3346.0
12-04 10:10:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409208320.0,926478336.0,1579843584.0,29703544832.0,3272.0,2192.0
12-04 10:10:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409204224.0,926478336.0,1579847680.0,29703544832.0,3145.0,2150.0
12-04 10:10:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409204224.0,926478336.0,1579847680.0,29703544832.0,1628.0,2104.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409204224.0,926478336.0,1579847680.0,29703544832.0,7409.0,5374.0
12-04 10:10:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409196032.0,926478336.0,1579855872.0,29703544832.0,6406.0,4748.0
12-04 10:10:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1409191936.0,926478336.0,1579859968.0,29703544832.0,4733.0,3539.0
12-04 10:10:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409187840.0,926478336.0,1579864064.0,29703544832.0,2339.0,2403.0
12-04 10:10:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409187840.0,926478336.0,1579864064.0,29703544832.0,2651.0,1702.0
12-04 10:10:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409187840.0,926478336.0,1579864064.0,29703544832.0,4510.0,3617.0
12-04 10:10:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409183744.0,926478336.0,1579868160.0,29703544832.0,2750.0,1795.0
12-04 10:10:43,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409183744.0,926478336.0,1579868160.0,29703544832.0,2621.0,1795.0
12-04 10:10:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409179648.0,926478336.0,1579872256.0,29703544832.0,3406.0,2965.0
12-04 10:10:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1409179648.0,926478336.0,1579872256.0,29703544832.0,4504.0,3619.0
12-04 10:10:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409175552.0,926478336.0,1579876352.0,29703544832.0,3337.0,2965.0
12-04 10:10:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409175552.0,926478336.0,1579876352.0,29703544832.0,4109.0,3091.0
12-04 10:10:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1409171456.0,926478336.0,1579880448.0,29703544832.0,3237.0,2871.0
12-04 10:10:49,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1409171456.0,926478336.0,1579880448.0,29703544832.0,1331.0,1883.0
12-04 10:10:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1409171456.0,926478336.0,1579880448.0,29703544832.0,6158.0,3664.0
12-04 10:10:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409167360.0,926478336.0,1579884544.0,29703544832.0,4668.0,3703.0
12-04 10:10:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409167360.0,926478336.0,1579884544.0,29703544832.0,3507.0,3057.0
12-04 10:10:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1409163264.0,926478336.0,1579888640.0,29703544832.0,3959.0,4040.0
12-04 10:10:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409159168.0,926478336.0,1579892736.0,29703544832.0,3297.0,2861.0
12-04 10:10:55,0.0,0.083,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1409159168.0,926478336.0,1579892736.0,29703544832.0,3817.0,2356.0
12-04 10:10:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409159168.0,926478336.0,1579892736.0,29703544832.0,4903.0,5020.0
12-04 10:10:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409155072.0,926478336.0,1579896832.0,29703544832.0,5127.0,3196.0
12-04 10:10:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409150976.0,926478336.0,1579900928.0,29703544832.0,4278.0,3184.0
12-04 10:10:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409150976.0,926478336.0,1579900928.0,29703544832.0,1684.0,1234.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409150976.0,926478336.0,1579900928.0,29703544832.0,3405.0,2898.0
12-04 10:11:01,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409146880.0,926478336.0,1579905024.0,29703544832.0,4471.0,3525.0
12-04 10:11:02,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1409146880.0,926478336.0,1579905024.0,29703544832.0,3302.0,2806.0
12-04 10:11:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409142784.0,926478336.0,1579909120.0,29703544832.0,3769.0,3551.0
12-04 10:11:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409142784.0,926478336.0,1579909120.0,29703544832.0,5837.0,3458.0
12-04 10:11:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409138688.0,926478336.0,1579913216.0,29703544832.0,4160.0,3505.0
12-04 10:11:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409138688.0,926478336.0,1579913216.0,29703544832.0,2301.0,1589.0
12-04 10:11:07,0.083,0.083,99.667,0.083,0.0,0.083,0.0,16384.0,0.0,4.0,1409134592.0,926478336.0,1579917312.0,29703544832.0,7563.0,6202.0
12-04 10:11:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409126400.0,926478336.0,1579925504.0,29703544832.0,5027.0,3167.0
12-04 10:11:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409126400.0,926478336.0,1579925504.0,29703544832.0,2918.0,2665.0
12-04 10:11:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409126400.0,926478336.0,1579925504.0,29703544832.0,4292.0,3505.0
12-04 10:11:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409118208.0,926478336.0,1579933696.0,29703544832.0,5706.0,3458.0
12-04 10:11:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409118208.0,926478336.0,1579933696.0,29703544832.0,1851.0,2038.0
12-04 10:11:13,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1409118208.0,926478336.0,1579933696.0,29703544832.0,6588.0,4696.0
12-04 10:11:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409114112.0,926478336.0,1579937792.0,29703544832.0,4025.0,2542.0
12-04 10:11:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409114112.0,926478336.0,1579937792.0,29703544832.0,2135.0,2217.0
12-04 10:11:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409114112.0,926478336.0,1579937792.0,29703544832.0,2750.0,1795.0
12-04 10:11:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409110016.0,926478336.0,1579941888.0,29703544832.0,3304.0,2870.0
12-04 10:11:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1409110016.0,926478336.0,1579941888.0,29703544832.0,4005.0,2969.0
12-04 10:11:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409105920.0,926478336.0,1579945984.0,29703544832.0,4569.0,3659.0
12-04 10:11:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1409105920.0,926478336.0,1579945984.0,29703544832.0,4062.0,4132.0
12-04 10:11:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409101824.0,926478336.0,1579950080.0,29703544832.0,7001.0,5053.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1409097728.0,926478336.0,1579954176.0,29703544832.0,1582.0,1141.0
12-04 10:11:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1409097728.0,926478336.0,1579954176.0,29703544832.0,5746.0,4273.0
12-04 10:11:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409097728.0,926478336.0,1579954176.0,29703544832.0,2235.0,2310.0
12-04 10:11:25,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,1409093632.0,926478336.0,1579958272.0,29703544832.0,4021.0,2542.0
12-04 10:11:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409093632.0,926478336.0,1579958272.0,29703544832.0,3118.0,3251.0
12-04 10:11:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1409089536.0,926478336.0,1579962368.0,29703544832.0,2583.0,1702.0
12-04 10:11:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409470464.0,926478336.0,1579962368.0,29703163904.0,2751.0,1795.0
12-04 10:11:29,0.417,0.0,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409470464.0,926478336.0,1579962368.0,29703163904.0,8315.0,7191.0
12-04 10:11:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409466368.0,926478336.0,1579966464.0,29703163904.0,2041.0,1496.0
12-04 10:11:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409462272.0,926478336.0,1579970560.0,29703163904.0,2965.0,2851.0
12-04 10:11:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409462272.0,926478336.0,1579970560.0,29703163904.0,6621.0,4205.0
12-04 10:11:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409458176.0,926478336.0,1579974656.0,29703163904.0,3450.0,3862.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409458176.0,926478336.0,1579974656.0,29703163904.0,2247.0,1682.0
12-04 10:11:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409458176.0,926478336.0,1579974656.0,29703163904.0,5551.0,3458.0
12-04 10:11:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409454080.0,926478336.0,1579978752.0,29703163904.0,2731.0,2758.0
12-04 10:11:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1409449984.0,926478336.0,1579982848.0,29703163904.0,4056.0,2998.0
12-04 10:11:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409449984.0,926478336.0,1579982848.0,29703163904.0,4723.0,4675.0
12-04 10:11:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409449984.0,926478336.0,1579982848.0,29703163904.0,3853.0,3349.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409445888.0,926478336.0,1579986944.0,29703163904.0,5675.0,4272.0
12-04 10:11:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409441792.0,926478336.0,1579991040.0,29703163904.0,5677.0,4272.0
12-04 10:11:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409437696.0,926478336.0,1579995136.0,29703163904.0,2812.0,1837.0
12-04 10:11:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409433600.0,926478336.0,1579999232.0,29703163904.0,2235.0,2310.0
12-04 10:11:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409433600.0,926478336.0,1579999232.0,29703163904.0,2686.0,1795.0
12-04 10:11:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409433600.0,926478336.0,1579999232.0,29703163904.0,5089.0,3103.0
12-04 10:11:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409429504.0,926478336.0,1580003328.0,29703163904.0,1788.0,1327.0
12-04 10:11:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409429504.0,926478336.0,1580003328.0,29703163904.0,3442.0,4554.0
12-04 10:11:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1409425408.0,926478336.0,1580007424.0,29703163904.0,5573.0,4178.0
12-04 10:11:49,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1409425408.0,926478336.0,1580007424.0,29703163904.0,2750.0,1795.0
12-04 10:11:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409421312.0,926478336.0,1580011520.0,29703163904.0,5677.0,4273.0
12-04 10:11:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409421312.0,926478336.0,1580011520.0,29703163904.0,4652.0,4159.0
12-04 10:11:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409417216.0,926478336.0,1580015616.0,29703163904.0,2619.0,1795.0
12-04 10:11:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409417216.0,926478336.0,1580015616.0,29703163904.0,2754.0,1795.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409413120.0,926478336.0,1580019712.0,29703163904.0,3400.0,2954.0
12-04 10:11:55,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1409413120.0,926478336.0,1580019712.0,29703163904.0,5845.0,4366.0
12-04 10:11:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409404928.0,926478336.0,1580027904.0,29703163904.0,8478.0,8615.0
12-04 10:11:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409404928.0,926478336.0,1580027904.0,29703163904.0,3821.0,2356.0
12-04 10:11:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1409404928.0,926478336.0,1580027904.0,29703163904.0,1684.0,1234.0
12-04 10:11:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,3.0,1409404928.0,926478336.0,1580027904.0,29703163904.0,2002.0,2012.0
12-04 10:12:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,49152.0,0.0,4.0,1409400832.0,926478336.0,1580032000.0,29703163904.0,4401.0,3382.0
12-04 10:12:01,0.166,0.0,99.667,0.166,0.0,0.0,0.0,4096.0,0.0,1.0,1409396736.0,926478336.0,1580036096.0,29703163904.0,2644.0,1702.0
12-04 10:12:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409396736.0,926478336.0,1580036096.0,29703163904.0,1577.0,1141.0
12-04 10:12:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1409413120.0,926478336.0,1580036096.0,29703147520.0,6031.0,4795.0
12-04 10:12:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409392640.0,926478336.0,1580040192.0,29703163904.0,4315.0,3346.0
12-04 10:12:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1409392640.0,926478336.0,1580040192.0,29703163904.0,4896.0,4557.0
12-04 10:12:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1409388544.0,926478336.0,1580044288.0,29703163904.0,5191.0,3973.0
12-04 10:12:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409388544.0,926478336.0,1580044288.0,29703163904.0,4798.0,2990.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409384448.0,926478336.0,1580048384.0,29703163904.0,4780.0,2888.0
12-04 10:12:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409384448.0,926478336.0,1580048384.0,29703163904.0,3954.0,2978.0
12-04 10:12:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409380352.0,926478336.0,1580052480.0,29703163904.0,2528.0,1682.0
12-04 10:12:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409380352.0,926478336.0,1580052480.0,29703163904.0,4315.0,3346.0
12-04 10:12:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409376256.0,926478336.0,1580056576.0,29703163904.0,5095.0,4194.0
12-04 10:12:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409372160.0,926478336.0,1580060672.0,29703163904.0,7521.0,5282.0
12-04 10:12:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409368064.0,926478336.0,1580064768.0,29703163904.0,3052.0,3572.0
12-04 10:12:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409368064.0,926478336.0,1580064768.0,29703163904.0,3879.0,2356.0
12-04 10:12:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409363968.0,926478336.0,1580068864.0,29703163904.0,3822.0,2410.0
12-04 10:12:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409359872.0,926478336.0,1580072960.0,29703163904.0,1642.0,1273.0
12-04 10:12:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,6.0,1409359872.0,926478336.0,1580072960.0,29703163904.0,5393.0,5783.0
12-04 10:12:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409343488.0,926478336.0,1580089344.0,29703163904.0,5999.0,4537.0
12-04 10:12:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409343488.0,926478336.0,1580089344.0,29703163904.0,1746.0,1234.0
12-04 10:12:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1409339392.0,926478336.0,1580093440.0,29703163904.0,6870.0,6510.0
12-04 10:12:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409339392.0,926478336.0,1580093440.0,29703163904.0,7007.0,5020.0
12-04 10:12:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1409335296.0,926478336.0,1580097536.0,29703163904.0,2170.0,2244.0
12-04 10:12:24,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1409331200.0,926478336.0,1580101632.0,29703163904.0,3879.0,2356.0
12-04 10:12:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409331200.0,926478336.0,1580101632.0,29703163904.0,1540.0,1048.0
12-04 10:12:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1409331200.0,926478336.0,1580101632.0,29703163904.0,4931.0,3389.0
12-04 10:12:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409331200.0,926478336.0,1580101632.0,29703163904.0,2231.0,2311.0
12-04 10:12:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1409449984.0,926478336.0,1580109824.0,29703036928.0,7943.0,6779.0
12-04 10:12:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409449984.0,926478336.0,1580109824.0,29703036928.0,5543.0,3458.0
12-04 10:12:30,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1409449984.0,926478336.0,1580109824.0,29703036928.0,3577.0,3927.0
12-04 10:12:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1409445888.0,926478336.0,1580113920.0,29703036928.0,1100.0,935.0
12-04 10:12:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409445888.0,926478336.0,1580113920.0,29703036928.0,3204.0,2150.0
12-04 10:12:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1409445888.0,926478336.0,1580113920.0,29703036928.0,4584.0,2990.0
12-04 10:12:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409441792.0,926478336.0,1580118016.0,29703036928.0,5778.0,3551.0
12-04 10:12:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1409437696.0,926478336.0,1580122112.0,29703036928.0,1754.0,2103.0
12-04 10:12:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1409437696.0,926478336.0,1580122112.0,29703036928.0,6683.0,4205.0
12-04 10:12:37,3.010,1.171,95.819,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1421066240.0,926478336.0,1580126208.0,29691404288.0,14285.0,15670.0
12-04 10:12:38,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1429196800.0,926478336.0,1580154880.0,29683245056.0,85308.0,78916.0
12-04 10:12:39,0.250,0.333,98.918,0.500,0.0,0.0,0.0,0.0,0.0,0.0,1430417408.0,926478336.0,1580171264.0,29682008064.0,63163.0,57016.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-43.csv <==
12-04 09:35:33,0.202,0.100,99.673,0.013,0.0,0.012,2201.635,515122.521,0.290,2.372,1169006592.0,810938368.0,1479684096.0,30159446016.0,0.0,0.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,810938368.0,1479684096.0,30159155200.0,786.0,1022.0
12-04 09:35:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,1169297408.0,810938368.0,1479684096.0,30159155200.0,2992.0,2064.0
12-04 09:35:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1169293312.0,810938368.0,1479688192.0,30159155200.0,8162.0,6135.0
12-04 09:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169543168.0,810938368.0,1479692288.0,30158901248.0,6445.0,4405.0
12-04 09:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169485824.0,810938368.0,1479692288.0,30158958592.0,1990.0,1503.0
12-04 09:35:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,1169485824.0,810938368.0,1479692288.0,30158958592.0,3687.0,4262.0
12-04 09:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,810938368.0,1479696384.0,30158958592.0,3153.0,2784.0
12-04 09:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169481728.0,810938368.0,1479696384.0,30158958592.0,3032.0,3159.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,810938368.0,1479700480.0,30158958592.0,3770.0,2363.0
12-04 09:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,810938368.0,1479700480.0,30158958592.0,3154.0,2784.0
12-04 09:35:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169473536.0,810938368.0,1479704576.0,30158958592.0,5094.0,3566.0
12-04 09:35:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169596416.0,810938368.0,1479708672.0,30158831616.0,3771.0,2363.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169596416.0,810938368.0,1479708672.0,30158831616.0,4251.0,3438.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169592320.0,810938368.0,1479712768.0,30158831616.0,2017.0,2224.0
12-04 09:35:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169592320.0,810938368.0,1479712768.0,30158831616.0,2943.0,3578.0
12-04 09:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169592320.0,810938368.0,1479712768.0,30158831616.0,4357.0,3532.0
12-04 09:35:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1169588224.0,810938368.0,1479716864.0,30158831616.0,2536.0,1709.0
12-04 09:35:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169584128.0,810942464.0,1479716864.0,30158831616.0,2434.0,1616.0
12-04 09:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169580032.0,810942464.0,1479720960.0,30158831616.0,3983.0,2750.0
12-04 09:35:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169580032.0,810942464.0,1479720960.0,30158831616.0,5069.0,4695.0
12-04 09:35:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169580032.0,810942464.0,1479720960.0,30158831616.0,4581.0,4081.0
12-04 09:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169567744.0,810942464.0,1479725056.0,30158839808.0,3701.0,2363.0
12-04 09:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169563648.0,810942464.0,1479729152.0,30158839808.0,2713.0,1937.0
12-04 09:35:57,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169559552.0,810946560.0,1479729152.0,30158839808.0,2306.0,2400.0
12-04 09:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169555456.0,810946560.0,1479733248.0,30158839808.0,5628.0,4279.0
12-04 09:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169555456.0,810946560.0,1479733248.0,30158839808.0,3150.0,2718.0
12-04 09:36:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169555456.0,810946560.0,1479733248.0,30158839808.0,1326.0,962.0
12-04 09:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,810946560.0,1479737344.0,30158839808.0,3252.0,2876.0
12-04 09:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169543168.0,810946560.0,1479745536.0,30158839808.0,6697.0,4838.0
12-04 09:36:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169539072.0,810950656.0,1479745536.0,30158839808.0,1532.0,1148.0
12-04 09:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169539072.0,810950656.0,1479745536.0,30158839808.0,1111.0,849.0
12-04 09:36:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,810950656.0,1479745536.0,30158839808.0,2868.0,2670.0
12-04 09:36:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169534976.0,810950656.0,1479749632.0,30158839808.0,10559.0,8313.0
12-04 09:36:07,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169530880.0,810950656.0,1479753728.0,30158839808.0,5297.0,3562.0
12-04 09:36:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,810950656.0,1479757824.0,30158839808.0,4073.0,3417.0
12-04 09:36:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,1169526784.0,810950656.0,1479757824.0,30158839808.0,1111.0,849.0
12-04 09:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169526784.0,810950656.0,1479757824.0,30158839808.0,5141.0,3978.0
12-04 09:36:11,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169649664.0,810950656.0,1479761920.0,30158712832.0,4191.0,2908.0
12-04 09:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169645568.0,810950656.0,1479766016.0,30158712832.0,3580.0,2385.0
12-04 09:36:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169645568.0,810950656.0,1479766016.0,30158712832.0,1759.0,1994.0
12-04 09:36:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169645568.0,810950656.0,1479766016.0,30158712832.0,4459.0,3624.0
12-04 09:36:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169641472.0,810950656.0,1479770112.0,30158712832.0,8119.0,6129.0
12-04 09:36:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169637376.0,810950656.0,1479774208.0,30158712832.0,2497.0,1616.0
12-04 09:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169637376.0,810950656.0,1479774208.0,30158712832.0,5522.0,4184.0
12-04 09:36:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169633280.0,810950656.0,1479778304.0,30158712832.0,1532.0,1148.0
12-04 09:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169633280.0,810950656.0,1479778304.0,30158712832.0,2043.0,2171.0
12-04 09:36:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1169633280.0,810950656.0,1479778304.0,30158712832.0,1916.0,2130.0
12-04 09:36:21,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1169625088.0,810954752.0,1479782400.0,30158712832.0,3253.0,2878.0
12-04 09:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169616896.0,810954752.0,1479782400.0,30158721024.0,3768.0,2363.0
12-04 09:36:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169612800.0,810954752.0,1479786496.0,30158721024.0,5067.0,4628.0
12-04 09:36:24,0.749,0.166,99.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169612800.0,810954752.0,1479786496.0,30158721024.0,5139.0,3203.0
12-04 09:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169608704.0,810954752.0,1479790592.0,30158721024.0,4255.0,3439.0
12-04 09:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169608704.0,810954752.0,1479790592.0,30158721024.0,6531.0,5579.0
12-04 09:36:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169604608.0,810954752.0,1479794688.0,30158721024.0,2083.0,2223.0
12-04 09:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169604608.0,810954752.0,1479794688.0,30158721024.0,423.0,536.0
12-04 09:36:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169604608.0,810954752.0,1479794688.0,30158721024.0,3402.0,3864.0
12-04 09:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169600512.0,810954752.0,1479798784.0,30158721024.0,6566.0,4026.0
12-04 09:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169596416.0,810954752.0,1479802880.0,30158721024.0,4264.0,2811.0
12-04 09:36:32,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169592320.0,810954752.0,1479806976.0,30158721024.0,1889.0,1410.0
12-04 09:36:33,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169588224.0,810958848.0,1479806976.0,30158721024.0,6154.0,4699.0
12-04 09:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169580032.0,810958848.0,1479815168.0,30158721024.0,4981.0,3979.0
12-04 09:36:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169580032.0,810958848.0,1479815168.0,30158721024.0,2093.0,1596.0
12-04 09:36:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,810958848.0,1479819264.0,30158721024.0,2748.0,4259.0
12-04 09:36:37,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,810958848.0,1479819264.0,30158721024.0,3874.0,3001.0
12-04 09:36:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169559552.0,810958848.0,1479835648.0,30158721024.0,9662.0,8672.0
12-04 09:36:39,0.083,0.167,99.584,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1169555456.0,810958848.0,1479839744.0,30158721024.0,6333.0,4937.0
12-04 09:36:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169555456.0,810958848.0,1479839744.0,30158721024.0,2601.0,1709.0
12-04 09:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,810958848.0,1479843840.0,30158721024.0,2499.0,1616.0
12-04 09:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,810958848.0,1479843840.0,30158721024.0,5693.0,4278.0
12-04 09:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169547264.0,810958848.0,1479847936.0,30158721024.0,2737.0,3391.0
12-04 09:36:44,0.083,0.0,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1169543168.0,810962944.0,1479847936.0,30158721024.0,1431.0,1055.0
12-04 09:36:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169543168.0,810962944.0,1479847936.0,30158721024.0,3252.0,2877.0
12-04 09:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,810962944.0,1479852032.0,30158721024.0,2532.0,1709.0
12-04 09:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,810962944.0,1479852032.0,30158721024.0,4322.0,3439.0
12-04 09:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,810962944.0,1479856128.0,30158721024.0,5420.0,4086.0
12-04 09:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169534976.0,810962944.0,1479856128.0,30158721024.0,1633.0,1241.0
12-04 09:36:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169530880.0,810962944.0,1479860224.0,30158721024.0,3842.0,4046.0
12-04 09:36:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169530880.0,810962944.0,1479860224.0,30158721024.0,5946.0,4920.0
12-04 09:36:52,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,810962944.0,1479864320.0,30158721024.0,3426.0,3214.0
12-04 09:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,810962944.0,1479864320.0,30158721024.0,5415.0,4087.0
12-04 09:36:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,810962944.0,1479868416.0,30158721024.0,2497.0,1616.0
12-04 09:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,3.0,1169522688.0,810962944.0,1479868416.0,30158721024.0,2601.0,1709.0
12-04 09:36:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169522688.0,810962944.0,1479868416.0,30158721024.0,36356.0,51317.0
12-04 09:36:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169666048.0,810962944.0,1479872512.0,30158573568.0,5893.0,6004.0
12-04 09:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169661952.0,810962944.0,1479876608.0,30158573568.0,2496.0,1616.0
12-04 09:36:59,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169661952.0,810962944.0,1479876608.0,30158573568.0,4936.0,3017.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169661952.0,810962944.0,1479876608.0,30158573568.0,3695.0,2817.0
12-04 09:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169657856.0,810962944.0,1479880704.0,30158573568.0,4523.0,3624.0
12-04 09:37:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169657856.0,810962944.0,1479880704.0,30158573568.0,261.0,401.0
12-04 09:37:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169653760.0,810962944.0,1479884800.0,30158573568.0,2701.0,1802.0
12-04 09:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169653760.0,810962944.0,1479884800.0,30158573568.0,5039.0,3886.0
12-04 09:37:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169649664.0,810962944.0,1479888896.0,30158573568.0,2766.0,2668.0
12-04 09:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169645568.0,810962944.0,1479892992.0,30158573568.0,5624.0,5338.0
12-04 09:37:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169641472.0,810962944.0,1479897088.0,30158573568.0,8839.0,5616.0
12-04 09:37:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169637376.0,810962944.0,1479901184.0,30158573568.0,3036.0,2764.0
12-04 09:37:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169637376.0,810962944.0,1479901184.0,30158573568.0,3023.0,2253.0
12-04 09:37:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169637376.0,810962944.0,1479901184.0,30158573568.0,4589.0,2904.0
12-04 09:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169633280.0,810962944.0,1479905280.0,30158573568.0,4072.0,3419.0
12-04 09:37:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169629184.0,810962944.0,1479909376.0,30158573568.0,3704.0,2793.0
12-04 09:37:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169629184.0,810962944.0,1479909376.0,30158573568.0,5622.0,3372.0
12-04 09:37:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169620992.0,810967040.0,1479913472.0,30158573568.0,4008.0,4138.0
12-04 09:37:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169616896.0,810967040.0,1479917568.0,30158573568.0,3314.0,2920.0
12-04 09:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169616896.0,810967040.0,1479917568.0,30158573568.0,5938.0,3578.0
12-04 09:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169616896.0,810967040.0,1479917568.0,30158573568.0,915.0,1570.0
12-04 09:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169612800.0,810967040.0,1479921664.0,30158573568.0,2700.0,1802.0
12-04 09:37:19,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169612800.0,810967040.0,1479921664.0,30158573568.0,3153.0,2784.0
12-04 09:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169608704.0,810967040.0,1479925760.0,30158573568.0,2534.0,1709.0
12-04 09:37:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169608704.0,810967040.0,1479925760.0,30158573568.0,3767.0,2363.0
12-04 09:37:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169604608.0,810967040.0,1479929856.0,30158573568.0,2084.0,2223.0
12-04 09:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169604608.0,810967040.0,1479929856.0,30158573568.0,7343.0,6002.0
12-04 09:37:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169588224.0,810967040.0,1479946240.0,30158573568.0,8403.0,8305.0
12-04 09:37:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169580032.0,810975232.0,1479946240.0,30158573568.0,2434.0,1616.0
12-04 09:37:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169575936.0,810975232.0,1479950336.0,30158573568.0,4418.0,3525.0
12-04 09:37:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,810975232.0,1479950336.0,30158573568.0,4254.0,3438.0
12-04 09:37:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169571840.0,810975232.0,1479954432.0,30158573568.0,3290.0,2970.0
12-04 09:37:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169567744.0,810975232.0,1479958528.0,30158573568.0,4303.0,2904.0
12-04 09:37:30,0.0,0.083,99.833,0.0,0.0,0.083,0.0,90112.0,0.0,1.0,1169567744.0,810975232.0,1479958528.0,30158573568.0,1992.0,1503.0
12-04 09:37:31,0.083,0.166,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169559552.0,810979328.0,1479962624.0,30158573568.0,5630.0,5188.0
12-04 09:37:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169559552.0,810979328.0,1479962624.0,30158573568.0,2748.0,2764.0
12-04 09:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169559552.0,810979328.0,1479962624.0,30158573568.0,3060.0,2064.0
12-04 09:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169555456.0,810979328.0,1479966720.0,30158573568.0,4650.0,3520.0
12-04 09:37:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,810979328.0,1479970816.0,30158573568.0,7322.0,5288.0
12-04 09:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,810979328.0,1479970816.0,30158573568.0,2646.0,2606.0
12-04 09:37:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1169551360.0,810979328.0,1479970816.0,30158573568.0,3491.0,3448.0
12-04 09:37:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169543168.0,810979328.0,1479979008.0,30158573568.0,5331.0,3372.0
12-04 09:37:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169543168.0,810979328.0,1479979008.0,30158573568.0,1167.0,1289.0
12-04 09:37:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,810979328.0,1479983104.0,30158573568.0,6798.0,4932.0
12-04 09:37:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,810979328.0,1479983104.0,30158573568.0,915.0,1569.0
12-04 09:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169539072.0,810979328.0,1479983104.0,30158573568.0,2186.0,2317.0
12-04 09:37:43,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169530880.0,810983424.0,1479987200.0,30158573568.0,7111.0,4232.0
12-04 09:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169526784.0,810983424.0,1479991296.0,30158573568.0,4021.0,2999.0
12-04 09:37:45,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,810983424.0,1479995392.0,30158573568.0,3909.0,4046.0
12-04 09:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,810983424.0,1479995392.0,30158573568.0,1635.0,1241.0
12-04 09:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169518592.0,810983424.0,1479999488.0,30158573568.0,4636.0,2924.0
12-04 09:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169518592.0,810983424.0,1479999488.0,30158573568.0,2095.0,2166.0
12-04 09:37:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169514496.0,810987520.0,1479999488.0,30158573568.0,2042.0,2130.0
12-04 09:37:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169498112.0,810987520.0,1479999488.0,30158589952.0,4112.0,4231.0
12-04 09:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169498112.0,810987520.0,1479999488.0,30158589952.0,1329.0,962.0
12-04 09:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,810987520.0,1480003584.0,30158573568.0,7079.0,4391.0
12-04 09:37:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,810987520.0,1480007680.0,30158573568.0,5694.0,4408.0
12-04 09:37:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1169498112.0,810991616.0,1480011776.0,30158573568.0,6147.0,5261.0
12-04 09:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169498112.0,810991616.0,1480011776.0,30158573568.0,1327.0,962.0
12-04 09:37:56,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,810991616.0,1480015872.0,30158573568.0,1299.0,2050.0
12-04 09:37:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,810991616.0,1480015872.0,30158573568.0,2144.0,2264.0
12-04 09:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169494016.0,810991616.0,1480015872.0,30158573568.0,4580.0,4014.0
12-04 09:37:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1169489920.0,810991616.0,1480019968.0,30158573568.0,2534.0,1709.0
12-04 09:38:00,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169481728.0,810995712.0,1480024064.0,30158573568.0,5039.0,3110.0
12-04 09:38:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,810995712.0,1480024064.0,30158573568.0,4759.0,3008.0
12-04 09:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,810995712.0,1480028160.0,30158573568.0,4012.0,4137.0
12-04 09:38:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,810995712.0,1480032256.0,30158573568.0,4421.0,3531.0
12-04 09:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169473536.0,810995712.0,1480032256.0,30158573568.0,2933.0,2671.0
12-04 09:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1169473536.0,810995712.0,1480032256.0,30158573568.0,1003.0,798.0
12-04 09:38:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169473536.0,810995712.0,1480032256.0,30158573568.0,4885.0,4172.0
12-04 09:38:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169469440.0,810995712.0,1480036352.0,30158573568.0,5571.0,3750.0
12-04 09:38:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,810995712.0,1480040448.0,30158573568.0,3869.0,3232.0
12-04 09:38:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1169465344.0,810995712.0,1480040448.0,30158573568.0,7999.0,6114.0
12-04 09:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169457152.0,810995712.0,1480048640.0,30158573568.0,5743.0,3414.0
12-04 09:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,810995712.0,1480052736.0,30158573568.0,3997.0,3274.0
12-04 09:38:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169453056.0,810995712.0,1480052736.0,30158573568.0,2766.0,2512.0
12-04 09:38:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,810995712.0,1480052736.0,30158573568.0,1969.0,2203.0
12-04 09:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,810995712.0,1480052736.0,30158573568.0,2431.0,1616.0
12-04 09:38:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169448960.0,810995712.0,1480056832.0,30158573568.0,2600.0,1709.0
12-04 09:38:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169444864.0,810995712.0,1480060928.0,30158573568.0,9387.0,5726.0
12-04 09:38:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,810995712.0,1480065024.0,30158573568.0,5112.0,4726.0
12-04 09:38:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169440768.0,810995712.0,1480065024.0,30158573568.0,1364.0,1055.0
12-04 09:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169440768.0,810995712.0,1480065024.0,30158573568.0,2787.0,2351.0
12-04 09:38:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169436672.0,810995712.0,1480069120.0,30158573568.0,2738.0,3392.0
12-04 09:38:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,810995712.0,1480069120.0,30158573568.0,1983.0,2130.0
12-04 09:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,810995712.0,1480069120.0,30158573568.0,2702.0,1802.0
12-04 09:38:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169432576.0,810995712.0,1480073216.0,30158573568.0,5416.0,4087.0
12-04 09:38:24,0.584,0.083,99.083,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1169424384.0,810999808.0,1480077312.0,30158573568.0,4807.0,3017.0
12-04 09:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,810999808.0,1480081408.0,30158573568.0,6906.0,4232.0
12-04 09:38:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169420288.0,810999808.0,1480081408.0,30158573568.0,1569.0,2737.0
12-04 09:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,810999808.0,1480081408.0,30158573568.0,1592.0,1190.0
12-04 09:38:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,810999808.0,1480081408.0,30158573568.0,3153.0,2783.0
12-04 09:38:29,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169412096.0,811003904.0,1480085504.0,30158573568.0,2190.0,3227.0
12-04 09:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169412096.0,811003904.0,1480085504.0,30158573568.0,6389.0,2997.0
12-04 09:38:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169408000.0,811003904.0,1480089600.0,30158573568.0,6554.0,2706.0
12-04 09:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169403904.0,811003904.0,1480093696.0,30158573568.0,5672.0,3465.0
12-04 09:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811003904.0,1480097792.0,30158573568.0,8546.0,5984.0
12-04 09:38:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169399808.0,811003904.0,1480097792.0,30158573568.0,2160.0,1662.0
12-04 09:38:35,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169399808.0,811003904.0,1480097792.0,30158573568.0,1542.0,2018.0
12-04 09:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811003904.0,1480101888.0,30158573568.0,4558.0,4013.0
12-04 09:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169395712.0,811003904.0,1480101888.0,30158573568.0,6382.0,5903.0
12-04 09:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811003904.0,1480101888.0,30158573568.0,1365.0,1055.0
12-04 09:38:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811003904.0,1480105984.0,30158573568.0,3930.0,2498.0
12-04 09:38:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,1169391616.0,811003904.0,1480105984.0,30158573568.0,6459.0,4406.0
12-04 09:38:41,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1169375232.0,811008000.0,1480110080.0,30158581760.0,5425.0,4093.0
12-04 09:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169367040.0,811008000.0,1480118272.0,30158581760.0,1328.0,962.0
12-04 09:38:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811008000.0,1480118272.0,30158581760.0,1119.0,1754.0
12-04 09:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811008000.0,1480122368.0,30158581760.0,3188.0,2878.0
12-04 09:38:45,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811008000.0,1480122368.0,30158581760.0,4254.0,3438.0
12-04 09:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811008000.0,1480122368.0,30158581760.0,261.0,401.0
12-04 09:38:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169362944.0,811008000.0,1480122368.0,30158581760.0,3189.0,2877.0
12-04 09:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811008000.0,1480130560.0,30158581760.0,8511.0,6655.0
12-04 09:38:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811008000.0,1480130560.0,30158581760.0,3595.0,2312.0
12-04 09:38:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169350656.0,811008000.0,1480134656.0,30158581760.0,4123.0,3099.0
12-04 09:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169350656.0,811008000.0,1480134656.0,30158581760.0,1982.0,2064.0
12-04 09:38:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169350656.0,811008000.0,1480134656.0,30158581760.0,3457.0,3062.0
12-04 09:38:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169342464.0,811012096.0,1480138752.0,30158581760.0,5079.0,4894.0
12-04 09:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811012096.0,1480138752.0,30158581760.0,159.0,308.0
12-04 09:38:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811012096.0,1480138752.0,30158581760.0,4253.0,3437.0
12-04 09:38:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811012096.0,1480142848.0,30158581760.0,8868.0,6493.0
12-04 09:38:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811012096.0,1480146944.0,30158581760.0,5673.0,4440.0
12-04 09:38:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169334272.0,811012096.0,1480146944.0,30158581760.0,1593.0,1190.0
12-04 09:38:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1169330176.0,811012096.0,1480151040.0,30158581760.0,2083.0,2224.0
12-04 09:39:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811012096.0,1480151040.0,30158581760.0,3435.0,2878.0
12-04 09:39:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811012096.0,1480151040.0,30158581760.0,3435.0,2877.0
12-04 09:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169326080.0,811012096.0,1480155136.0,30158581760.0,2491.0,1616.0
12-04 09:39:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169326080.0,811012096.0,1480155136.0,30158581760.0,5579.0,4179.0
12-04 09:39:04,0.083,0.166,99.501,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1169321984.0,811012096.0,1480159232.0,30158581760.0,7210.0,6444.0
12-04 09:39:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169317888.0,811012096.0,1480163328.0,30158581760.0,4577.0,2718.0
12-04 09:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169317888.0,811012096.0,1480163328.0,30158581760.0,5267.0,3979.0
12-04 09:39:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811012096.0,1480167424.0,30158581760.0,4389.0,3097.0
12-04 09:39:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169313792.0,811012096.0,1480167424.0,30158581760.0,2340.0,1503.0
12-04 09:39:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169309696.0,811012096.0,1480171520.0,30158581760.0,6766.0,5994.0
12-04 09:39:10,0.0,0.083,99.833,0.083,0.0,0.0,0.0,73728.0,0.0,3.0,1169309696.0,811012096.0,1480171520.0,30158581760.0,4611.0,2811.0
12-04 09:39:11,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169305600.0,811012096.0,1480175616.0,30158581760.0,3031.0,2763.0
12-04 09:39:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169305600.0,811012096.0,1480175616.0,30158581760.0,6850.0,4026.0
12-04 09:39:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169301504.0,811012096.0,1480179712.0,30158581760.0,2869.0,2671.0
12-04 09:39:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811012096.0,1480183808.0,30158581760.0,2145.0,2222.0
12-04 09:39:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169293312.0,811012096.0,1480187904.0,30158581760.0,5121.0,3659.0
12-04 09:39:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169289216.0,811012096.0,1480192000.0,30158581760.0,2660.0,1709.0
12-04 09:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169289216.0,811012096.0,1480192000.0,30158581760.0,321.0,443.0
12-04 09:39:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169285120.0,811012096.0,1480196096.0,30158581760.0,7893.0,7016.0
12-04 09:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169285120.0,811012096.0,1480196096.0,30158581760.0,483.0,536.0
12-04 09:39:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811012096.0,1480200192.0,30158581760.0,5549.0,4027.0
12-04 09:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811012096.0,1480200192.0,30158581760.0,2245.0,2251.0
12-04 09:39:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169272832.0,811016192.0,1480204288.0,30158581760.0,4931.0,3017.0
12-04 09:39:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169272832.0,811016192.0,1480204288.0,30158581760.0,4576.0,3619.0
12-04 09:39:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169268736.0,811016192.0,1480208384.0,30158581760.0,5094.0,3566.0
12-04 09:39:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811016192.0,1480208384.0,30158581760.0,1629.0,2737.0
12-04 09:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811016192.0,1480212480.0,30158581760.0,4477.0,3525.0
12-04 09:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811016192.0,1480212480.0,30158581760.0,2144.0,2222.0
12-04 09:39:28,0.166,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169264640.0,811016192.0,1480212480.0,30158581760.0,3759.0,2363.0
12-04 09:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169195008.0,811016192.0,1480216576.0,30158647296.0,7279.0,5193.0
12-04 09:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169190912.0,811016192.0,1480220672.0,30158647296.0,2706.0,2605.0
12-04 09:39:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169190912.0,811016192.0,1480220672.0,30158647296.0,5598.0,3558.0
12-04 09:39:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169186816.0,811016192.0,1480224768.0,30158647296.0,3219.0,2157.0
12-04 09:39:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169186816.0,811016192.0,1480224768.0,30158647296.0,3648.0,3232.0
12-04 09:39:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1169174528.0,811016192.0,1480228864.0,30158655488.0,1602.0,2017.0
12-04 09:39:35,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169174528.0,811016192.0,1480228864.0,30158655488.0,3744.0,2985.0
12-04 09:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811016192.0,1480232960.0,30159163392.0,6107.0,4541.0
12-04 09:39:37,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811016192.0,1480232960.0,30159163392.0,3837.0,2911.0
12-04 09:39:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811016192.0,1480232960.0,30159163392.0,5146.0,4073.0
12-04 09:39:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1168654336.0,811016192.0,1480241152.0,30159163392.0,5613.0,4134.0
12-04 09:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,4.0,1168654336.0,811016192.0,1480241152.0,30159163392.0,1491.0,1055.0
12-04 09:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168654336.0,811016192.0,1480241152.0,30159163392.0,3841.0,4044.0
12-04 09:39:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811016192.0,1480245248.0,30159163392.0,2761.0,1844.0
12-04 09:39:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811016192.0,1480245248.0,30159163392.0,2635.0,1802.0
12-04 09:39:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168646144.0,811016192.0,1480249344.0,30159163392.0,2497.0,1616.0
12-04 09:39:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1168646144.0,811016192.0,1480249344.0,30159163392.0,4738.0,4149.0
12-04 09:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811016192.0,1480249344.0,30159163392.0,4112.0,4230.0
12-04 09:39:47,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168637952.0,811016192.0,1480257536.0,30159163392.0,4836.0,2924.0
12-04 09:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168637952.0,811016192.0,1480257536.0,30159163392.0,1915.0,2130.0
12-04 09:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168633856.0,811016192.0,1480261632.0,30159163392.0,3662.0,2312.0
12-04 09:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168633856.0,811016192.0,1480261632.0,30159163392.0,1017.0,1597.0
12-04 09:39:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168633856.0,811016192.0,1480261632.0,30159163392.0,2600.0,1709.0
12-04 09:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168629760.0,811016192.0,1480265728.0,30159163392.0,3890.0,2363.0
12-04 09:39:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168625664.0,811016192.0,1480269824.0,30159163392.0,6763.0,5035.0
12-04 09:39:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168621568.0,811016192.0,1480273920.0,30159163392.0,4009.0,4072.0
12-04 09:39:55,0.0,0.083,99.834,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1168621568.0,811016192.0,1480273920.0,30159163392.0,6499.0,5994.0
12-04 09:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811016192.0,1480278016.0,30159163392.0,4495.0,3432.0
12-04 09:39:57,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168617472.0,811016192.0,1480278016.0,30159163392.0,603.0,788.0
12-04 09:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811016192.0,1480278016.0,30159163392.0,4642.0,3600.0
12-04 09:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168613376.0,811016192.0,1480282112.0,30159163392.0,1381.0,1004.0
12-04 09:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168613376.0,811016192.0,1480282112.0,30159163392.0,2910.0,1616.0
12-04 09:40:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168609280.0,811016192.0,1480286208.0,30159163392.0,7840.0,4418.0
12-04 09:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168605184.0,811016192.0,1480290304.0,30159163392.0,5420.0,4832.0
12-04 09:40:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168601088.0,811020288.0,1480290304.0,30159163392.0,3969.0,4046.0
12-04 09:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168601088.0,811020288.0,1480290304.0,30159163392.0,1003.0,756.0
12-04 09:40:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168596992.0,811020288.0,1480294400.0,30159163392.0,3535.0,2699.0
12-04 09:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168596992.0,811020288.0,1480294400.0,30159163392.0,2936.0,2605.0
12-04 09:40:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168596992.0,811020288.0,1480294400.0,30159163392.0,4227.0,3001.0
12-04 09:40:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811020288.0,1480298496.0,30159163392.0,5823.0,3558.0
12-04 09:40:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1168588800.0,811020288.0,1480302592.0,30159163392.0,9491.0,6786.0
12-04 09:40:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811020288.0,1480306688.0,30159163392.0,4516.0,2718.0
12-04 09:40:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168584704.0,811020288.0,1480306688.0,30159163392.0,3690.0,3931.0
12-04 09:40:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811020288.0,1480310784.0,30159036416.0,2869.0,2671.0
12-04 09:40:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168580608.0,811020288.0,1480310784.0,30159163392.0,1213.0,942.0
12-04 09:40:14,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168576512.0,811024384.0,1480310784.0,30159163392.0,1916.0,2130.0
12-04 09:40:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1168560128.0,811024384.0,1480327168.0,30159163392.0,7753.0,7501.0
12-04 09:40:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168560128.0,811024384.0,1480327168.0,30159163392.0,4935.0,3017.0
12-04 09:40:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168556032.0,811024384.0,1480331264.0,30159163392.0,4835.0,2924.0
12-04 09:40:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168551936.0,811024384.0,1480335360.0,30159163392.0,6383.0,6967.0
12-04 09:40:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168547840.0,811024384.0,1480339456.0,30159163392.0,2660.0,1751.0
12-04 09:40:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168543744.0,811024384.0,1480343552.0,30159163392.0,2534.0,1709.0
12-04 09:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168543744.0,811024384.0,1480343552.0,30159163392.0,261.0,401.0
12-04 09:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168543744.0,811024384.0,1480343552.0,30159163392.0,3152.0,2784.0
12-04 09:40:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168543744.0,811024384.0,1480343552.0,30159163392.0,3347.0,2965.0
12-04 09:40:24,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168539648.0,811024384.0,1480347648.0,30159163392.0,6039.0,3671.0
12-04 09:40:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168535552.0,811024384.0,1480351744.0,30159163392.0,5628.0,4277.0
12-04 09:40:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168531456.0,811028480.0,1480351744.0,30159163392.0,3902.0,4040.0
12-04 09:40:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168654336.0,811028480.0,1480355840.0,30159036416.0,5680.0,4734.0
12-04 09:40:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168637952.0,811028480.0,1480355840.0,30159052800.0,2840.0,3351.0
12-04 09:40:29,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168633856.0,811028480.0,1480359936.0,30159052800.0,1888.0,1410.0
12-04 09:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168633856.0,811028480.0,1480359936.0,30159052800.0,2992.0,2064.0
12-04 09:40:31,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811028480.0,1480359936.0,30159069184.0,1991.0,1503.0
12-04 09:40:32,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,1168609280.0,811032576.0,1480364032.0,30159069184.0,7087.0,5128.0
12-04 09:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168609280.0,811032576.0,1480364032.0,30159069184.0,6154.0,4813.0
12-04 09:40:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168605184.0,811032576.0,1480368128.0,30159069184.0,2673.0,2645.0
12-04 09:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168601088.0,811032576.0,1480372224.0,30159069184.0,7912.0,6454.0
12-04 09:40:36,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168601088.0,811032576.0,1480372224.0,30159069184.0,2873.0,2805.0
12-04 09:40:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1168596992.0,811032576.0,1480376320.0,30159069184.0,4363.0,3739.0
12-04 09:40:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168596992.0,811032576.0,1480376320.0,30159069184.0,1949.0,1452.0
12-04 09:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811032576.0,1480380416.0,30159069184.0,1388.0,1004.0
12-04 09:40:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811032576.0,1480380416.0,30159069184.0,3668.0,2270.0
12-04 09:40:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168588800.0,811032576.0,1480384512.0,30159069184.0,4559.0,3718.0
12-04 09:40:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168588800.0,811032576.0,1480384512.0,30159069184.0,5485.0,4092.0
12-04 09:40:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811032576.0,1480388608.0,30159069184.0,4493.0,5212.0
12-04 09:40:44,0.166,0.166,99.584,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1168580608.0,811036672.0,1480388608.0,30159069184.0,4740.0,3017.0
12-04 09:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811036672.0,1480392704.0,30159069184.0,1533.0,1148.0
12-04 09:40:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811036672.0,1480392704.0,30159069184.0,159.0,308.0
12-04 09:40:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168576512.0,811036672.0,1480392704.0,30159069184.0,3959.0,3000.0
12-04 09:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168572416.0,811036672.0,1480396800.0,30159069184.0,2802.0,1895.0
12-04 09:40:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1168568320.0,811040768.0,1480396800.0,30159069184.0,5649.0,4227.0
12-04 09:40:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,2.0,1168564224.0,811040768.0,1480400896.0,30159069184.0,3084.0,2785.0
12-04 09:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168560128.0,811040768.0,1480404992.0,30159069184.0,6693.0,4773.0
12-04 09:40:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168556032.0,811040768.0,1480409088.0,30159069184.0,1569.0,2735.0
12-04 09:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1168551936.0,811040768.0,1480413184.0,30159069184.0,4463.0,3820.0
12-04 09:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168551936.0,811040768.0,1480413184.0,30159069184.0,2601.0,1709.0
12-04 09:40:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168551936.0,811040768.0,1480413184.0,30159069184.0,1468.0,1148.0
12-04 09:40:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168547840.0,811040768.0,1480417280.0,30159069184.0,5489.0,4027.0
12-04 09:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168543744.0,811040768.0,1480421376.0,30159069184.0,2612.0,1910.0
12-04 09:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168543744.0,811040768.0,1480421376.0,30159069184.0,6264.0,3848.0
12-04 09:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168539648.0,811040768.0,1480425472.0,30159069184.0,1587.0,2729.0
12-04 09:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168539648.0,811040768.0,1480425472.0,30159069184.0,4421.0,3531.0
12-04 09:41:01,0.167,0.0,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1168531456.0,811044864.0,1480429568.0,30159069184.0,3419.0,3516.0
12-04 09:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168531456.0,811044864.0,1480429568.0,30159069184.0,1388.0,1004.0
12-04 09:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168531456.0,811044864.0,1480429568.0,30159069184.0,1431.0,1055.0
12-04 09:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168527360.0,811044864.0,1480433664.0,30159069184.0,5556.0,3372.0
12-04 09:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168527360.0,811044864.0,1480433664.0,30159069184.0,5242.0,4071.0
12-04 09:41:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168523264.0,811044864.0,1480437760.0,30159069184.0,4384.0,2718.0
12-04 09:41:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168523264.0,811044864.0,1480437760.0,30159069184.0,5640.0,5432.0
12-04 09:41:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168519168.0,811044864.0,1480441856.0,30159069184.0,4816.0,4534.0
12-04 09:41:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168515072.0,811044864.0,1480445952.0,30159069184.0,3282.0,2064.0
12-04 09:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168515072.0,811044864.0,1480445952.0,30159069184.0,4555.0,2811.0
12-04 09:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168515072.0,811044864.0,1480445952.0,30159069184.0,2249.0,1596.0
12-04 09:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168510976.0,811044864.0,1480450048.0,30159069184.0,3317.0,2157.0
12-04 09:41:13,0.0,0.084,99.833,0.084,0.0,0.0,0.0,16384.0,0.0,4.0,1168490496.0,811048960.0,1480466432.0,30159069184.0,10549.0,9698.0
12-04 09:41:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168490496.0,811048960.0,1480466432.0,30159069184.0,6246.0,5353.0
12-04 09:41:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168486400.0,811048960.0,1480470528.0,30159069184.0,2084.0,2223.0
12-04 09:41:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168486400.0,811048960.0,1480470528.0,30159069184.0,3152.0,2717.0
12-04 09:41:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168486400.0,811048960.0,1480470528.0,30159069184.0,2496.0,1616.0
12-04 09:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168482304.0,811048960.0,1480474624.0,30159069184.0,2534.0,1709.0
12-04 09:41:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,1168482304.0,811048960.0,1480474624.0,30159069184.0,1389.0,1004.0
12-04 09:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168478208.0,811048960.0,1480478720.0,30159069184.0,3804.0,2456.0
12-04 09:41:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168474112.0,811048960.0,1480482816.0,30159069184.0,8033.0,5585.0
12-04 09:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168474112.0,811048960.0,1480482816.0,30159069184.0,1983.0,2129.0
12-04 09:41:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168474112.0,811048960.0,1480482816.0,30159069184.0,4968.0,4601.0
12-04 09:41:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168465920.0,811048960.0,1480491008.0,30159069184.0,4524.0,3624.0
12-04 09:41:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,126976.0,0.0,9.0,1168465920.0,811048960.0,1480491008.0,30159069184.0,4648.0,4193.0
12-04 09:41:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168588800.0,811048960.0,1480495104.0,30158942208.0,2366.0,1616.0
12-04 09:41:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168588800.0,811048960.0,1480495104.0,30158942208.0,2599.0,1709.0
12-04 09:41:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811048960.0,1480499200.0,30158942208.0,1430.0,1055.0
12-04 09:41:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168584704.0,811048960.0,1480499200.0,30158942208.0,5086.0,4006.0
12-04 09:41:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168580608.0,811048960.0,1480503296.0,30158942208.0,4919.0,3980.0
12-04 09:41:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168580608.0,811048960.0,1480503296.0,30158942208.0,5151.0,4071.0
12-04 09:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811048960.0,1480507392.0,30158942208.0,5635.0,5147.0
12-04 09:41:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811048960.0,1480507392.0,30158942208.0,1891.0,1410.0
12-04 09:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168572416.0,811048960.0,1480511488.0,30158942208.0,2112.0,1587.0
12-04 09:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168572416.0,811048960.0,1480511488.0,30158942208.0,2179.0,2109.0
12-04 09:41:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168572416.0,811048960.0,1480511488.0,30158942208.0,4261.0,2811.0
12-04 09:41:37,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1168568320.0,811048960.0,1480515584.0,30158942208.0,7036.0,5570.0
12-04 09:41:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168564224.0,811048960.0,1480519680.0,30158942208.0,7108.0,4232.0
12-04 09:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811048960.0,1480523776.0,30158815232.0,3804.0,3953.0
12-04 09:41:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811048960.0,1480523776.0,30158815232.0,2738.0,3326.0
12-04 09:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811048960.0,1480527872.0,30158815232.0,2803.0,1895.0
12-04 09:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811048960.0,1480527872.0,30158815232.0,363.0,494.0
12-04 09:41:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811048960.0,1480527872.0,30158815232.0,1328.0,962.0
12-04 09:41:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811048960.0,1480527872.0,30158815232.0,5425.0,4092.0
12-04 09:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811048960.0,1480531968.0,30158815232.0,2557.0,1658.0
12-04 09:41:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1168674816.0,811048960.0,1480536064.0,30158815232.0,8875.0,7396.0
12-04 09:41:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811048960.0,1480536064.0,30158815232.0,3805.0,2456.0
12-04 09:41:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811048960.0,1480540160.0,30158815232.0,2432.0,1616.0
12-04 09:41:49,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168666624.0,811048960.0,1480544256.0,30158815232.0,1976.0,2171.0
12-04 09:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168666624.0,811048960.0,1480544256.0,30158815232.0,915.0,1568.0
12-04 09:41:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168666624.0,811048960.0,1480544256.0,30158815232.0,915.0,1568.0
12-04 09:41:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168666624.0,811048960.0,1480544256.0,30158815232.0,6207.0,3764.0
12-04 09:41:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811048960.0,1480548352.0,30158815232.0,6734.0,5128.0
12-04 09:41:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1168658432.0,811048960.0,1480552448.0,30158815232.0,8444.0,4979.0
12-04 09:41:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1168650240.0,811053056.0,1480556544.0,30158815232.0,4685.0,4166.0
12-04 09:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811053056.0,1480560640.0,30158815232.0,1467.0,2643.0
12-04 09:41:57,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168646144.0,811053056.0,1480560640.0,30158815232.0,441.0,695.0
12-04 09:41:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811053056.0,1480560640.0,30158815232.0,1489.0,1097.0
12-04 09:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811053056.0,1480564736.0,30158815232.0,3211.0,2827.0
12-04 09:42:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,2.0,1168642048.0,811053056.0,1480564736.0,30158815232.0,3457.0,3063.0
12-04 09:42:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168637952.0,811053056.0,1480568832.0,30158815232.0,4871.0,3017.0
12-04 09:42:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811053056.0,1480572928.0,30158688256.0,7859.0,5535.0
12-04 09:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168756736.0,811053056.0,1480577024.0,30158688256.0,4416.0,3525.0
12-04 09:42:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1168756736.0,811053056.0,1480577024.0,30158688256.0,1111.0,849.0
12-04 09:42:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168756736.0,811053056.0,1480577024.0,30158688256.0,3523.0,3839.0
12-04 09:42:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168756736.0,811053056.0,1480577024.0,30158688256.0,5563.0,4713.0
12-04 09:42:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168748544.0,811057152.0,1480581120.0,30158688256.0,4126.0,2910.0
12-04 09:42:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811057152.0,1480585216.0,30158688256.0,6374.0,4567.0
12-04 09:42:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811057152.0,1480585216.0,30158688256.0,5723.0,3465.0
12-04 09:42:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168736256.0,811057152.0,1480593408.0,30158688256.0,6544.0,4727.0
12-04 09:42:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811057152.0,1480593408.0,30158688256.0,943.0,756.0
12-04 09:42:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811057152.0,1480593408.0,30158688256.0,2765.0,2577.0
12-04 09:42:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168736256.0,811057152.0,1480593408.0,30158688256.0,5245.0,4071.0
12-04 09:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168732160.0,811057152.0,1480597504.0,30158688256.0,1531.0,1148.0
12-04 09:42:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168732160.0,811057152.0,1480597504.0,30158688256.0,3185.0,2876.0
12-04 09:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168728064.0,811057152.0,1480601600.0,30158688256.0,3081.0,2760.0
12-04 09:42:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168728064.0,811057152.0,1480601600.0,30158688256.0,7761.0,5334.0
12-04 09:42:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168723968.0,811057152.0,1480605696.0,30158688256.0,5882.0,4879.0
12-04 09:42:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811061248.0,1480605696.0,30158688256.0,1424.0,1097.0
12-04 09:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168715776.0,811061248.0,1480609792.0,30158688256.0,2079.0,2265.0
12-04 09:42:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811061248.0,1480609792.0,30158688256.0,4322.0,3436.0
12-04 09:42:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811061248.0,1480609792.0,30158688256.0,2084.0,2158.0
12-04 09:42:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811061248.0,1480613888.0,30158688256.0,5272.0,4879.0
12-04 09:42:24,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168834560.0,811061248.0,1480617984.0,30158561280.0,6657.0,4679.0
12-04 09:42:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168834560.0,811061248.0,1480617984.0,30158561280.0,1330.0,962.0
12-04 09:42:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168830464.0,811061248.0,1480622080.0,30158561280.0,5822.0,3956.0
12-04 09:42:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168814080.0,811061248.0,1480638464.0,30158561280.0,8863.0,7996.0
12-04 09:42:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168809984.0,811061248.0,1480642560.0,30158561280.0,813.0,1476.0
12-04 09:42:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1168809984.0,811061248.0,1480642560.0,30158561280.0,2645.0,2670.0
12-04 09:42:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168805888.0,811061248.0,1480646656.0,30158561280.0,5253.0,4165.0
12-04 09:42:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1168801792.0,811061248.0,1480650752.0,30158561280.0,4814.0,3885.0
12-04 09:42:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168801792.0,811061248.0,1480650752.0,30158561280.0,3158.0,2157.0
12-04 09:42:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168801792.0,811061248.0,1480650752.0,30158561280.0,2544.0,2579.0
12-04 09:42:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168797696.0,811061248.0,1480654848.0,30158561280.0,7640.0,4773.0
12-04 09:42:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,2.0,1168793600.0,811061248.0,1480658944.0,30158561280.0,3162.0,2157.0
12-04 09:42:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1168793600.0,811061248.0,1480658944.0,30158561280.0,2814.0,2764.0
12-04 09:42:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168789504.0,811065344.0,1480658944.0,30158561280.0,2322.0,2863.0
12-04 09:42:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811065344.0,1480663040.0,30158561280.0,6432.0,4026.0
12-04 09:42:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168781312.0,811065344.0,1480667136.0,30158561280.0,4008.0,4138.0
12-04 09:42:40,0.083,0.0,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168781312.0,811065344.0,1480667136.0,30158561280.0,2082.0,2222.0
12-04 09:42:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168777216.0,811065344.0,1480671232.0,30158561280.0,3920.0,2906.0
12-04 09:42:42,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168773120.0,811065344.0,1480675328.0,30158561280.0,4975.0,3110.0
12-04 09:42:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168769024.0,811069440.0,1480675328.0,30158561280.0,4937.0,3017.0
12-04 09:42:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811069440.0,1480675328.0,30158561280.0,2085.0,2223.0
12-04 09:42:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811069440.0,1480675328.0,30158561280.0,2083.0,2223.0
12-04 09:42:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168773120.0,811069440.0,1480679424.0,30158553088.0,3737.0,3885.0
12-04 09:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168773120.0,811069440.0,1480679424.0,30158553088.0,3533.0,2270.0
12-04 09:42:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811069440.0,1480683520.0,30158553088.0,1693.0,1283.0
12-04 09:42:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168764928.0,811069440.0,1480687616.0,30158553088.0,3373.0,2961.0
12-04 09:42:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168773120.0,811069440.0,1480687616.0,30158544896.0,4836.0,2924.0
12-04 09:42:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168773120.0,811069440.0,1480687616.0,30158544896.0,4718.0,4259.0
12-04 09:42:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168769024.0,811069440.0,1480691712.0,30158544896.0,2601.0,1709.0
12-04 09:42:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811069440.0,1480691712.0,30158544896.0,7043.0,6904.0
12-04 09:42:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168748544.0,811069440.0,1480695808.0,30158561280.0,2494.0,1616.0
12-04 09:42:55,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1168748544.0,811069440.0,1480695808.0,30158561280.0,2019.0,2156.0
12-04 09:42:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811069440.0,1480699904.0,30158553088.0,4967.0,4599.0
12-04 09:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168752640.0,811069440.0,1480699904.0,30158553088.0,4053.0,2750.0
12-04 09:42:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168748544.0,811069440.0,1480704000.0,30158553088.0,1593.0,1190.0
12-04 09:42:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168748544.0,811069440.0,1480704000.0,30158553088.0,4255.0,3438.0
12-04 09:43:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168740352.0,811069440.0,1480712192.0,30158553088.0,3315.0,2919.0
12-04 09:43:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1168740352.0,811069440.0,1480712192.0,30158553088.0,4678.0,4238.0
12-04 09:43:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168736256.0,811069440.0,1480716288.0,30158553088.0,2556.0,1658.0
12-04 09:43:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811069440.0,1480716288.0,30158553088.0,5069.0,4741.0
12-04 09:43:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168736256.0,811069440.0,1480716288.0,30158553088.0,2418.0,1689.0
12-04 09:43:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1168732160.0,811069440.0,1480720384.0,30158553088.0,2179.0,1410.0
12-04 09:43:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168732160.0,811069440.0,1480720384.0,30158553088.0,5720.0,3465.0
12-04 09:43:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,6.0,1168723968.0,811073536.0,1480724480.0,30158553088.0,5953.0,4732.0
12-04 09:43:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811073536.0,1480728576.0,30158553088.0,4206.0,3417.0
12-04 09:43:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811073536.0,1480732672.0,30158553088.0,5105.0,3821.0
12-04 09:43:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168715776.0,811073536.0,1480732672.0,30158553088.0,5037.0,3887.0
12-04 09:43:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168711680.0,811073536.0,1480736768.0,30158553088.0,3848.0,2979.0
12-04 09:43:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811073536.0,1480736768.0,30158553088.0,1867.0,2111.0
12-04 09:43:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1168711680.0,811073536.0,1480736768.0,30158553088.0,3281.0,2064.0
12-04 09:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168711680.0,811073536.0,1480736768.0,30158553088.0,6140.0,3764.0
12-04 09:43:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811073536.0,1480740864.0,30158553088.0,1328.0,962.0
12-04 09:43:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168703488.0,811073536.0,1480744960.0,30158553088.0,2734.0,3433.0
12-04 09:43:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168703488.0,811073536.0,1480744960.0,30158553088.0,3765.0,2405.0
12-04 09:43:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168699392.0,811073536.0,1480749056.0,30158553088.0,3907.0,4046.0
12-04 09:43:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168699392.0,811073536.0,1480749056.0,30158553088.0,5481.0,4135.0
12-04 09:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168695296.0,811073536.0,1480753152.0,30158553088.0,2888.0,2444.0
12-04 09:43:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168695296.0,811073536.0,1480753152.0,30158553088.0,4245.0,3432.0
12-04 09:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168695296.0,811073536.0,1480753152.0,30158553088.0,2535.0,1709.0
12-04 09:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168691200.0,811073536.0,1480757248.0,30158553088.0,4517.0,3619.0
12-04 09:43:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811073536.0,1480761344.0,30158553088.0,3906.0,3979.0
12-04 09:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168687104.0,811073536.0,1480761344.0,30158553088.0,6077.0,5195.0
12-04 09:43:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811073536.0,1480765440.0,30158553088.0,5684.0,3768.0
12-04 09:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811073536.0,1480765440.0,30158553088.0,2084.0,2223.0
12-04 09:43:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168678912.0,811073536.0,1480769536.0,30158553088.0,1632.0,1241.0
12-04 09:43:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811073536.0,1480769536.0,30158553088.0,3095.0,2157.0
12-04 09:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811073536.0,1480769536.0,30158553088.0,3264.0,2250.0
12-04 09:43:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168674816.0,811073536.0,1480773632.0,30158553088.0,2992.0,2064.0
12-04 09:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168674816.0,811073536.0,1480773632.0,30158553088.0,5928.0,5809.0
12-04 09:43:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168793600.0,811073536.0,1480781824.0,30158426112.0,7279.0,5235.0
12-04 09:43:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168789504.0,811073536.0,1480785920.0,30158426112.0,1991.0,1503.0
12-04 09:43:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168789504.0,811073536.0,1480785920.0,30158426112.0,4883.0,3886.0
12-04 09:43:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811073536.0,1480790016.0,30158426112.0,2915.0,2858.0
12-04 09:43:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168785408.0,811073536.0,1480790016.0,30158426112.0,4074.0,3003.0
12-04 09:43:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168785408.0,811073536.0,1480790016.0,30158426112.0,3600.0,2270.0
12-04 09:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168781312.0,811073536.0,1480794112.0,30158426112.0,2432.0,1616.0
12-04 09:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1168781312.0,811073536.0,1480794112.0,30158426112.0,2534.0,1709.0
12-04 09:43:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811073536.0,1480794112.0,30158426112.0,2289.0,2410.0
12-04 09:43:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168777216.0,811073536.0,1480798208.0,30158426112.0,7511.0,6144.0
12-04 09:43:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,6.0,1168773120.0,811073536.0,1480802304.0,30158426112.0,3672.0,3953.0
12-04 09:43:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168756736.0,811073536.0,1480818688.0,30158426112.0,7696.0,7315.0
12-04 09:43:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168756736.0,811073536.0,1480818688.0,30158426112.0,3159.0,1616.0
12-04 09:43:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811073536.0,1480822784.0,30158426112.0,5641.0,3017.0
12-04 09:43:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168748544.0,811073536.0,1480826880.0,30158426112.0,1609.0,1055.0
12-04 09:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168748544.0,811073536.0,1480826880.0,30158426112.0,1424.0,1055.0
12-04 09:43:49,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1168748544.0,811073536.0,1480826880.0,30158426112.0,7311.0,4418.0
12-04 09:43:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811073536.0,1480830976.0,30158426112.0,2223.0,3904.0
12-04 09:43:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811073536.0,1480830976.0,30158426112.0,3796.0,3946.0
12-04 09:43:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811073536.0,1480830976.0,30158426112.0,5461.0,4186.0
12-04 09:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168740352.0,811073536.0,1480835072.0,30158426112.0,4839.0,4327.0
12-04 09:43:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168736256.0,811073536.0,1480839168.0,30158426112.0,2714.0,1937.0
12-04 09:43:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168732160.0,811077632.0,1480839168.0,30158426112.0,2533.0,1709.0
12-04 09:43:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168732160.0,811077632.0,1480839168.0,30158426112.0,4513.0,3116.0
12-04 09:43:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168728064.0,811077632.0,1480843264.0,30158426112.0,4603.0,3825.0
12-04 09:43:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168728064.0,811077632.0,1480843264.0,30158426112.0,4583.0,3600.0
12-04 09:43:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168723968.0,811077632.0,1480847360.0,30158426112.0,1327.0,962.0
12-04 09:44:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811077632.0,1480851456.0,30158426112.0,2842.0,3484.0
12-04 09:44:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811077632.0,1480851456.0,30158426112.0,5693.0,4278.0
12-04 09:44:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168715776.0,811077632.0,1480855552.0,30158426112.0,2810.0,2293.0
12-04 09:44:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811077632.0,1480855552.0,30158426112.0,5520.0,4179.0
12-04 09:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811077632.0,1480859648.0,30158417920.0,4487.0,2811.0
12-04 09:44:05,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168715776.0,811077632.0,1480863744.0,30158417920.0,2274.0,1545.0
12-04 09:44:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811077632.0,1480867840.0,30158417920.0,6369.0,4676.0
12-04 09:44:07,0.167,0.0,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168707584.0,811077632.0,1480871936.0,30158417920.0,4265.0,4526.0
12-04 09:44:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811077632.0,1480871936.0,30158417920.0,4589.0,4400.0
12-04 09:44:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811077632.0,1480871936.0,30158417920.0,1249.0,1035.0
12-04 09:44:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168703488.0,811077632.0,1480876032.0,30158417920.0,4381.0,2718.0
12-04 09:44:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168703488.0,811077632.0,1480876032.0,30158417920.0,5401.0,3659.0
12-04 09:44:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168687104.0,811077632.0,1480892416.0,30158417920.0,9881.0,8398.0
12-04 09:44:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811077632.0,1480896512.0,30158417920.0,4720.0,2904.0
12-04 09:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168683008.0,811077632.0,1480896512.0,30158417920.0,2497.0,1616.0
12-04 09:44:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,131072.0,0.0,4.0,1168678912.0,811077632.0,1480900608.0,30158417920.0,5850.0,5868.0
12-04 09:44:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811077632.0,1480900608.0,30158417920.0,2840.0,3416.0
12-04 09:44:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811077632.0,1480900608.0,30158417920.0,159.0,308.0
12-04 09:44:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811077632.0,1480904704.0,30158417920.0,2700.0,1802.0
12-04 09:44:19,0.167,0.0,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168670720.0,811081728.0,1480904704.0,30158417920.0,6043.0,3671.0
12-04 09:44:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168666624.0,811081728.0,1480908800.0,30158417920.0,3667.0,2270.0
12-04 09:44:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168662528.0,811081728.0,1480912896.0,30158417920.0,3924.0,2913.0
12-04 09:44:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811081728.0,1480912896.0,30158417920.0,2805.0,1895.0
12-04 09:44:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811081728.0,1480912896.0,30158417920.0,5620.0,5770.0
12-04 09:44:24,0.998,0.083,98.919,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168912384.0,811081728.0,1480916992.0,30158163968.0,3324.0,4557.0
12-04 09:44:25,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168912384.0,811081728.0,1480916992.0,30158163968.0,2598.0,1709.0
12-04 09:44:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168908288.0,811081728.0,1480921088.0,30158163968.0,1328.0,962.0
12-04 09:44:27,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168908288.0,811081728.0,1480921088.0,30158163968.0,7211.0,4325.0
12-04 09:44:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168904192.0,811081728.0,1480925184.0,30158163968.0,1531.0,1148.0
12-04 09:44:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168904192.0,811081728.0,1480925184.0,30158163968.0,4160.0,2718.0
12-04 09:44:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168908288.0,811081728.0,1480929280.0,30158155776.0,3221.0,2157.0
12-04 09:44:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168908288.0,811081728.0,1480929280.0,30158155776.0,5076.0,4006.0
12-04 09:44:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168904192.0,811081728.0,1480933376.0,30158155776.0,5181.0,5659.0
12-04 09:44:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168904192.0,811081728.0,1480933376.0,30158155776.0,3056.0,3448.0
12-04 09:44:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168900096.0,811081728.0,1480937472.0,30158155776.0,1949.0,1410.0
12-04 09:44:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168908288.0,811081728.0,1480937472.0,30158147584.0,882.0,849.0
12-04 09:44:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168904192.0,811081728.0,1480941568.0,30158147584.0,7727.0,4722.0
12-04 09:44:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1168896000.0,811081728.0,1480949760.0,30158147584.0,5337.0,3752.0
12-04 09:44:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168896000.0,811081728.0,1480949760.0,30158147584.0,4379.0,3438.0
12-04 09:44:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168891904.0,811081728.0,1480953856.0,30158147584.0,3246.0,2878.0
12-04 09:44:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168891904.0,811081728.0,1480953856.0,30158147584.0,3969.0,4044.0
12-04 09:44:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168891904.0,811081728.0,1480953856.0,30158147584.0,1077.0,1661.0
12-04 09:44:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168887808.0,811081728.0,1480957952.0,30158147584.0,3787.0,2906.0
12-04 09:44:43,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168883712.0,811085824.0,1480957952.0,30158147584.0,1551.0,1055.0
12-04 09:44:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168879616.0,811085824.0,1480962048.0,30158147584.0,5101.0,3110.0
12-04 09:44:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1168879616.0,811085824.0,1480962048.0,30158147584.0,5028.0,3152.0
12-04 09:44:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168875520.0,811085824.0,1480966144.0,30158147584.0,4972.0,4605.0
12-04 09:44:47,0.0,0.166,99.834,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168875520.0,811085824.0,1480966144.0,30158147584.0,2696.0,3298.0
12-04 09:44:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168871424.0,811085824.0,1480970240.0,30158147584.0,5578.0,4179.0
12-04 09:44:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1168867328.0,811089920.0,1480970240.0,30158147584.0,3348.0,2971.0
12-04 09:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168863232.0,811089920.0,1480974336.0,30158147584.0,1389.0,962.0
12-04 09:44:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168863232.0,811089920.0,1480974336.0,30158147584.0,3993.0,2498.0
12-04 09:44:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168846848.0,811089920.0,1480990720.0,30158147584.0,7370.0,7796.0
12-04 09:44:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168846848.0,811089920.0,1480990720.0,30158147584.0,5643.0,4180.0
12-04 09:44:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168842752.0,811089920.0,1480994816.0,30158147584.0,6933.0,5133.0
12-04 09:44:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1168834560.0,811094016.0,1480998912.0,30158147584.0,219.0,308.0
12-04 09:44:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168834560.0,811094016.0,1480998912.0,30158147584.0,4188.0,5303.0
12-04 09:44:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168834560.0,811094016.0,1480998912.0,30158147584.0,5138.0,3269.0
12-04 09:44:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168830464.0,811094016.0,1481003008.0,30158147584.0,4491.0,3665.0
12-04 09:44:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168830464.0,811094016.0,1481003008.0,30158147584.0,2659.0,1751.0
12-04 09:45:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168830464.0,811094016.0,1481003008.0,30158147584.0,3723.0,2270.0
12-04 09:45:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168826368.0,811094016.0,1481007104.0,30158147584.0,3515.0,2997.0
12-04 09:45:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168838656.0,811094016.0,1481011200.0,30158131200.0,4076.0,3040.0
12-04 09:45:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1168830464.0,811094016.0,1481011200.0,30158139392.0,3315.0,2877.0
12-04 09:45:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168830464.0,811094016.0,1481011200.0,30158139392.0,4096.0,3260.0
12-04 09:45:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168826368.0,811094016.0,1481015296.0,30158139392.0,6369.0,4566.0
12-04 09:45:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168822272.0,811094016.0,1481019392.0,30158139392.0,4141.0,3418.0
12-04 09:45:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168830464.0,811094016.0,1481019392.0,30158131200.0,3018.0,2253.0
12-04 09:45:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168826368.0,811094016.0,1481023488.0,30158131200.0,3377.0,2157.0
12-04 09:45:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168822272.0,811094016.0,1481027584.0,30158131200.0,3673.0,3422.0
12-04 09:45:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168818176.0,811094016.0,1481031680.0,30158131200.0,4652.0,2904.0
12-04 09:45:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168818176.0,811094016.0,1481031680.0,30158131200.0,4035.0,3326.0
12-04 09:45:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168814080.0,811094016.0,1481035776.0,30158131200.0,7864.0,4773.0
12-04 09:45:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1168805888.0,811098112.0,1481039872.0,30158131200.0,6667.0,6859.0
12-04 09:45:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168805888.0,811098112.0,1481039872.0,30158131200.0,1329.0,962.0
12-04 09:45:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168805888.0,811098112.0,1481039872.0,30158131200.0,2634.0,1802.0
12-04 09:45:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168801792.0,811098112.0,1481043968.0,30158131200.0,2534.0,1709.0
12-04 09:45:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168801792.0,811098112.0,1481043968.0,30158131200.0,2702.0,1802.0
12-04 09:45:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168797696.0,811098112.0,1481048064.0,30158131200.0,4002.0,4133.0
12-04 09:45:19,0.083,0.166,99.584,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1168793600.0,811102208.0,1481048064.0,30158131200.0,5459.0,4185.0
12-04 09:45:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1168797696.0,811102208.0,1481052160.0,30158123008.0,5527.0,4185.0
12-04 09:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168797696.0,811102208.0,1481052160.0,30158123008.0,1431.0,1055.0
12-04 09:45:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168793600.0,811102208.0,1481056256.0,30158123008.0,4587.0,4015.0
12-04 09:45:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168793600.0,811102208.0,1481056256.0,30158123008.0,5068.0,4628.0
12-04 09:45:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168789504.0,811102208.0,1481060352.0,30158123008.0,2185.0,2316.0
12-04 09:45:25,0.083,0.083,99.583,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,1168785408.0,811106304.0,1481060352.0,30158123008.0,5864.0,3620.0
12-04 09:45:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811106304.0,1481064448.0,30158123008.0,4903.0,4534.0
12-04 09:45:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168777216.0,811106304.0,1481068544.0,30158123008.0,2535.0,1709.0
12-04 09:45:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168777216.0,811106304.0,1481068544.0,30158123008.0,3187.0,2812.0
12-04 09:45:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168777216.0,811106304.0,1481068544.0,30158123008.0,3229.0,2157.0
12-04 09:45:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,1168773120.0,811106304.0,1481072640.0,30158123008.0,2681.0,2764.0
12-04 09:45:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168773120.0,811106304.0,1481072640.0,30158123008.0,4387.0,2853.0
12-04 09:45:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168769024.0,811106304.0,1481076736.0,30158123008.0,6282.0,5269.0
12-04 09:45:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811106304.0,1481076736.0,30158123008.0,6629.0,5703.0
12-04 09:45:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168764928.0,811106304.0,1481080832.0,30158123008.0,1990.0,1503.0
12-04 09:45:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1168760832.0,811106304.0,1481084928.0,30158123008.0,6117.0,4474.0
12-04 09:45:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811106304.0,1481084928.0,30158123008.0,1992.0,1503.0
12-04 09:45:37,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1168756736.0,811110400.0,1481084928.0,30158123008.0,3691.0,3743.0
12-04 09:45:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811110400.0,1481089024.0,30158123008.0,2543.0,2579.0
12-04 09:45:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168748544.0,811110400.0,1481093120.0,30158123008.0,5941.0,3578.0
12-04 09:45:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168748544.0,811110400.0,1481093120.0,30158123008.0,3255.0,2876.0
12-04 09:45:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811110400.0,1481097216.0,30158123008.0,3866.0,2456.0
12-04 09:45:42,0.0,0.0,99.917,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1168719872.0,811110400.0,1481113600.0,30158131200.0,8176.0,8116.0
12-04 09:45:43,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168715776.0,811110400.0,1481117696.0,30158131200.0,3355.0,2971.0
12-04 09:45:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811110400.0,1481117696.0,30158131200.0,2703.0,1802.0
12-04 09:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168723968.0,811110400.0,1481117696.0,30158123008.0,2739.0,3389.0
12-04 09:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168719872.0,811110400.0,1481121792.0,30158123008.0,3635.0,2363.0
12-04 09:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811110400.0,1481121792.0,30158123008.0,2432.0,1616.0
12-04 09:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168723968.0,811110400.0,1481125888.0,30158114816.0,1431.0,1055.0
12-04 09:45:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168723968.0,811110400.0,1481125888.0,30158114816.0,4458.0,3625.0
12-04 09:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811110400.0,1481129984.0,30158114816.0,4422.0,3531.0
12-04 09:45:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811110400.0,1481129984.0,30158114816.0,2533.0,1709.0
12-04 09:45:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811110400.0,1481134080.0,30158114816.0,4358.0,3530.0
12-04 09:45:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168715776.0,811110400.0,1481134080.0,30158114816.0,5977.0,6373.0
12-04 09:45:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811110400.0,1481138176.0,30158114816.0,1648.0,1442.0
12-04 09:45:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168711680.0,811110400.0,1481138176.0,30158114816.0,1430.0,1055.0
12-04 09:45:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,110592.0,0.0,4.0,1168707584.0,811110400.0,1481142272.0,30158114816.0,6760.0,4838.0
12-04 09:45:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811110400.0,1481142272.0,30158114816.0,3704.0,2363.0
12-04 09:45:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168703488.0,811110400.0,1481146368.0,30158114816.0,2097.0,2423.0
12-04 09:45:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168703488.0,811110400.0,1481146368.0,30158114816.0,3658.0,2312.0
12-04 09:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811110400.0,1481150464.0,30158114816.0,2942.0,3576.0
12-04 09:46:01,0.083,0.0,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1168695296.0,811114496.0,1481150464.0,30158114816.0,2536.0,1709.0
12-04 09:46:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811114496.0,1481154560.0,30158114816.0,2468.0,1709.0
12-04 09:46:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811114496.0,1481154560.0,30158114816.0,5484.0,4134.0
12-04 09:46:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168691200.0,811114496.0,1481154560.0,30158114816.0,3607.0,2700.0
12-04 09:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811114496.0,1481158656.0,30158114816.0,6410.0,4726.0
12-04 09:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1168683008.0,811114496.0,1481162752.0,30158114816.0,5229.0,3564.0
12-04 09:46:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811114496.0,1481162752.0,30158114816.0,2647.0,2956.0
12-04 09:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811114496.0,1481162752.0,30158114816.0,6273.0,4540.0
12-04 09:46:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811114496.0,1481166848.0,30158106624.0,3072.0,2857.0
12-04 09:46:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811114496.0,1481166848.0,30158106624.0,943.0,756.0
12-04 09:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811114496.0,1481170944.0,30158106624.0,4619.0,2811.0
12-04 09:46:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811114496.0,1481175040.0,30158106624.0,5818.0,5096.0
12-04 09:46:13,0.0,0.0,99.666,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,1168678912.0,811114496.0,1481175040.0,30158106624.0,3318.0,2157.0
12-04 09:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811114496.0,1481179136.0,30158106624.0,4526.0,3624.0
12-04 09:46:15,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1168658432.0,811114496.0,1481195520.0,30158106624.0,7793.0,7269.0
12-04 09:46:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168654336.0,811114496.0,1481199616.0,30158106624.0,3152.0,2785.0
12-04 09:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811114496.0,1481203712.0,30158106624.0,3804.0,2456.0
12-04 09:46:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811114496.0,1481203712.0,30158106624.0,2731.0,3385.0
12-04 09:46:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168650240.0,811114496.0,1481203712.0,30158106624.0,4872.0,3017.0
12-04 09:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811114496.0,1481203712.0,30158106624.0,159.0,308.0
12-04 09:46:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168646144.0,811114496.0,1481207808.0,30158106624.0,8611.0,6748.0
12-04 09:46:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811114496.0,1481211904.0,30158098432.0,5728.0,5866.0
12-04 09:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811114496.0,1481211904.0,30158098432.0,4511.0,3661.0
12-04 09:46:24,0.667,0.0,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169027072.0,811114496.0,1481216000.0,30157717504.0,2495.0,1616.0
12-04 09:46:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169027072.0,811114496.0,1481216000.0,30157717504.0,2756.0,2258.0
12-04 09:46:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169027072.0,811114496.0,1481216000.0,30157717504.0,7187.0,6286.0
12-04 09:46:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169022976.0,811114496.0,1481220096.0,30157717504.0,2601.0,1709.0
12-04 09:46:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169022976.0,811114496.0,1481220096.0,30157717504.0,1532.0,1148.0
12-04 09:46:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169018880.0,811114496.0,1481224192.0,30157717504.0,8459.0,7528.0
12-04 09:46:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169014784.0,811114496.0,1481228288.0,30157717504.0,3711.0,3231.0
12-04 09:46:31,0.0,0.083,99.666,0.250,0.0,0.0,0.0,114688.0,0.0,4.0,1169010688.0,811114496.0,1481232384.0,30157717504.0,3227.0,2157.0
12-04 09:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169010688.0,811114496.0,1481232384.0,30157717504.0,822.0,849.0
12-04 09:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169010688.0,811114496.0,1481232384.0,30157717504.0,6192.0,4727.0
12-04 09:46:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169018880.0,811114496.0,1481232384.0,30157709312.0,1991.0,1503.0
12-04 09:46:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169014784.0,811114496.0,1481236480.0,30157709312.0,4395.0,2811.0
12-04 09:46:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169010688.0,811114496.0,1481240576.0,30157709312.0,8388.0,5848.0
12-04 09:46:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169006592.0,811114496.0,1481244672.0,30157709312.0,6118.0,5561.0
12-04 09:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169006592.0,811114496.0,1481244672.0,30157709312.0,1773.0,2923.0
12-04 09:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169006592.0,811114496.0,1481244672.0,30157709312.0,1327.0,962.0
12-04 09:46:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169006592.0,811114496.0,1481244672.0,30157709312.0,3601.0,2270.0
12-04 09:46:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169002496.0,811114496.0,1481248768.0,30157709312.0,4037.0,3721.0
12-04 09:46:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169002496.0,811114496.0,1481248768.0,30157709312.0,2600.0,1709.0
12-04 09:46:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1168994304.0,811118592.0,1481252864.0,30157709312.0,5009.0,4699.0
12-04 09:46:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168994304.0,811118592.0,1481252864.0,30157709312.0,3661.0,2270.0
12-04 09:46:45,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168990208.0,811118592.0,1481256960.0,30157709312.0,2700.0,1802.0
12-04 09:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168982016.0,811118592.0,1481265152.0,30157709312.0,3406.0,3426.0
12-04 09:46:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168982016.0,811118592.0,1481265152.0,30157709312.0,4392.0,3624.0
12-04 09:46:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168977920.0,811118592.0,1481269248.0,30157709312.0,2497.0,1616.0
12-04 09:46:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1168977920.0,811118592.0,1481269248.0,30157709312.0,2602.0,1709.0
12-04 09:46:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168977920.0,811118592.0,1481269248.0,30157709312.0,3807.0,3951.0
12-04 09:46:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168973824.0,811118592.0,1481273344.0,30157709312.0,2739.0,1895.0
12-04 09:46:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168973824.0,811118592.0,1481273344.0,30157709312.0,4321.0,3439.0
12-04 09:46:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168969728.0,811118592.0,1481277440.0,30157709312.0,5582.0,4180.0
12-04 09:46:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168969728.0,811118592.0,1481277440.0,30157709312.0,2880.0,2096.0
12-04 09:46:55,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1168961536.0,811122688.0,1481281536.0,30157709312.0,2774.0,3484.0
12-04 09:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168961536.0,811122688.0,1481281536.0,30157709312.0,3441.0,2556.0
12-04 09:46:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168957440.0,811122688.0,1481285632.0,30157709312.0,1981.0,2130.0
12-04 09:46:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168957440.0,811122688.0,1481285632.0,30157709312.0,5607.0,4386.0
12-04 09:46:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169002496.0,811122688.0,1481367552.0,30157582336.0,3930.0,2498.0
12-04 09:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169006592.0,811122688.0,1481371648.0,30157574144.0,2495.0,1616.0
12-04 09:47:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,5.0,1169002496.0,811126784.0,1481371648.0,30157574144.0,4887.0,4359.0
12-04 09:47:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168998400.0,811126784.0,1481375744.0,30157574144.0,3251.0,2876.0
12-04 09:47:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168998400.0,811126784.0,1481375744.0,30157574144.0,1490.0,1097.0
12-04 09:47:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168994304.0,811126784.0,1481379840.0,30157574144.0,5275.0,3980.0
12-04 09:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,1168994304.0,811126784.0,1481379840.0,30157574144.0,2766.0,2578.0
12-04 09:47:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168990208.0,811126784.0,1481383936.0,30157574144.0,4590.0,2904.0
12-04 09:47:07,0.167,0.083,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168982016.0,811130880.0,1481388032.0,30157574144.0,7349.0,5522.0
12-04 09:47:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168982016.0,811130880.0,1481388032.0,30157574144.0,3280.0,2064.0
12-04 09:47:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168977920.0,811130880.0,1481392128.0,30157574144.0,4714.0,4440.0
12-04 09:47:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168977920.0,811130880.0,1481392128.0,30157574144.0,3551.0,2250.0
12-04 09:47:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168973824.0,811130880.0,1481396224.0,30157574144.0,5263.0,4614.0
12-04 09:47:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,811130880.0,1447763968.0,30190604288.0,4036.0,3325.0
12-04 09:47:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169571840.0,811134976.0,1447763968.0,30190604288.0,4519.0,2718.0
12-04 09:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169571840.0,811134976.0,1447763968.0,30190604288.0,2084.0,2223.0
12-04 09:47:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169567744.0,811134976.0,1447768064.0,30190604288.0,2764.0,1844.0
12-04 09:47:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169567744.0,811134976.0,1447768064.0,30190604288.0,4421.0,3532.0
12-04 09:47:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169563648.0,811134976.0,1447772160.0,30190604288.0,6591.0,4746.0
12-04 09:47:18,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169559552.0,811134976.0,1447776256.0,30190604288.0,1119.0,1755.0
12-04 09:47:19,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169559552.0,811134976.0,1447776256.0,30190604288.0,3087.0,2783.0
12-04 09:47:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169555456.0,811134976.0,1447780352.0,30190604288.0,2499.0,1616.0
12-04 09:47:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169539072.0,811134976.0,1447796736.0,30190604288.0,6581.0,6688.0
12-04 09:47:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,811134976.0,1447796736.0,30190604288.0,4975.0,3110.0
12-04 09:47:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811134976.0,1447800832.0,30190604288.0,5169.0,4786.0
12-04 09:47:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811134976.0,1447800832.0,30190604288.0,4320.0,3439.0
12-04 09:47:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1169526784.0,811139072.0,1447804928.0,30190604288.0,4843.0,4605.0
12-04 09:47:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811139072.0,1447809024.0,30190604288.0,3288.0,2970.0
12-04 09:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811139072.0,1447809024.0,30190604288.0,1533.0,1148.0
12-04 09:47:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811139072.0,1447809024.0,30190604288.0,2533.0,1709.0
12-04 09:47:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169518592.0,811139072.0,1447813120.0,30190604288.0,4162.0,2718.0
12-04 09:47:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169518592.0,811139072.0,1447813120.0,30190604288.0,4073.0,3960.0
12-04 09:47:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169510400.0,811143168.0,1447817216.0,30190604288.0,7940.0,4866.0
12-04 09:47:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811143168.0,1447821312.0,30190604288.0,2542.0,2577.0
12-04 09:47:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811143168.0,1447821312.0,30190604288.0,2644.0,2670.0
12-04 09:47:34,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169502208.0,811143168.0,1447825408.0,30190604288.0,5018.0,4006.0
12-04 09:47:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169502208.0,811143168.0,1447825408.0,30190604288.0,2543.0,2578.0
12-04 09:47:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,110592.0,0.0,4.0,1169498112.0,811143168.0,1447829504.0,30190604288.0,4329.0,2811.0
12-04 09:47:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169498112.0,811143168.0,1447829504.0,30190604288.0,4004.0,3004.0
12-04 09:47:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169498112.0,811143168.0,1447829504.0,30190604288.0,4331.0,2811.0
12-04 09:47:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811143168.0,1447833600.0,30190604288.0,2276.0,1902.0
12-04 09:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1169489920.0,811143168.0,1447837696.0,30190604288.0,8222.0,7784.0
12-04 09:47:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169485824.0,811143168.0,1447841792.0,30190604288.0,5408.0,4563.0
12-04 09:47:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,811143168.0,1447845888.0,30190604288.0,1981.0,2130.0
12-04 09:47:43,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169481728.0,811143168.0,1447845888.0,30190604288.0,1329.0,962.0
12-04 09:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,811143168.0,1447845888.0,30190604288.0,3702.0,2363.0
12-04 09:47:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169477632.0,811143168.0,1447849984.0,30190604288.0,5073.0,3203.0
12-04 09:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811143168.0,1447854080.0,30190604288.0,159.0,308.0
12-04 09:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811143168.0,1447854080.0,30190604288.0,4459.0,5121.0
12-04 09:47:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811143168.0,1447854080.0,30190604288.0,4872.0,3017.0
12-04 09:47:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169469440.0,811143168.0,1447858176.0,30190604288.0,4458.0,3624.0
12-04 09:47:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169461248.0,811143168.0,1447866368.0,30190604288.0,1467.0,1148.0
12-04 09:47:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1169461248.0,811143168.0,1447866368.0,30190604288.0,2498.0,1616.0
12-04 09:47:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169461248.0,811143168.0,1447866368.0,30190604288.0,1980.0,2130.0
12-04 09:47:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169457152.0,811143168.0,1447870464.0,30190604288.0,4557.0,3909.0
12-04 09:47:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169457152.0,811143168.0,1447870464.0,30190604288.0,6204.0,4224.0
12-04 09:47:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169444864.0,811151360.0,1447874560.0,30190604288.0,2246.0,2359.0
12-04 09:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169444864.0,811151360.0,1447874560.0,30190604288.0,9228.0,7823.0
12-04 09:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811151360.0,1447878656.0,30190604288.0,2085.0,2222.0
12-04 09:47:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811151360.0,1447878656.0,30190604288.0,1509.0,1256.0
12-04 09:47:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811151360.0,1447878656.0,30190596096.0,3661.0,2312.0
12-04 09:48:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169444864.0,811151360.0,1447882752.0,30190596096.0,2288.0,2409.0
12-04 09:48:01,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169440768.0,811155456.0,1447882752.0,30190596096.0,3929.0,2498.0
12-04 09:48:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811155456.0,1447886848.0,30190596096.0,3803.0,2456.0
12-04 09:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811155456.0,1447886848.0,30190596096.0,3214.0,2825.0
12-04 09:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811155456.0,1447886848.0,30190596096.0,2868.0,2672.0
12-04 09:48:05,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169428480.0,811155456.0,1447895040.0,30190596096.0,7734.0,5863.0
12-04 09:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811155456.0,1447895040.0,30190596096.0,1699.0,2017.0
12-04 09:48:07,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1169428480.0,811155456.0,1447895040.0,30190596096.0,2958.0,2258.0
12-04 09:48:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811155456.0,1447899136.0,30190596096.0,6760.0,4119.0
12-04 09:48:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811155456.0,1447899136.0,30190596096.0,3217.0,2064.0
12-04 09:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811155456.0,1447903232.0,30190596096.0,3071.0,2858.0
12-04 09:48:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1169420288.0,811155456.0,1447903232.0,30190596096.0,2827.0,2621.0
12-04 09:48:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169416192.0,811155456.0,1447907328.0,30190596096.0,9433.0,7110.0
12-04 09:48:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169403904.0,811163648.0,1447911424.0,30190596096.0,2868.0,2671.0
12-04 09:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169403904.0,811163648.0,1447911424.0,30190596096.0,2600.0,1709.0
12-04 09:48:15,0.083,0.166,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169403904.0,811163648.0,1447911424.0,30190596096.0,2431.0,1616.0
12-04 09:48:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169403904.0,811163648.0,1447911424.0,30190596096.0,2496.0,1616.0
12-04 09:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169399808.0,811163648.0,1447915520.0,30190596096.0,5264.0,3845.0
12-04 09:48:18,0.166,0.083,99.751,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169399808.0,811163648.0,1447915520.0,30190596096.0,3246.0,2871.0
12-04 09:48:19,0.083,0.0,99.250,0.667,0.0,0.0,0.0,24576.0,0.0,3.0,1169395712.0,811163648.0,1447919616.0,30190596096.0,6524.0,4746.0
12-04 09:48:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811163648.0,1447923712.0,30190596096.0,4421.0,3531.0
12-04 09:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811163648.0,1447923712.0,30190596096.0,2738.0,3392.0
12-04 09:48:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811163648.0,1447927808.0,30190596096.0,2187.0,2315.0
12-04 09:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169379328.0,811163648.0,1447936000.0,30190596096.0,5519.0,4180.0
12-04 09:48:24,0.584,0.0,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169379328.0,811163648.0,1447936000.0,30190596096.0,1467.0,1148.0
12-04 09:48:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169371136.0,811171840.0,1447936000.0,30190596096.0,2498.0,1616.0
12-04 09:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169367040.0,811171840.0,1447940096.0,30190596096.0,3340.0,2460.0
12-04 09:48:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811171840.0,1447940096.0,30190596096.0,6525.0,4747.0
12-04 09:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811171840.0,1447944192.0,30190596096.0,4171.0,4274.0
12-04 09:48:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169371136.0,811171840.0,1447944192.0,30190587904.0,5585.0,4014.0
12-04 09:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811171840.0,1447948288.0,30190587904.0,3132.0,3682.0
12-04 09:48:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169362944.0,811175936.0,1447948288.0,30190587904.0,1926.0,1503.0
12-04 09:48:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811175936.0,1447952384.0,30190587904.0,6804.0,4305.0
12-04 09:48:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811175936.0,1447952384.0,30190587904.0,786.0,756.0
12-04 09:48:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169285120.0,811175936.0,1447952384.0,30190661632.0,2644.0,2671.0
12-04 09:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811175936.0,1447956480.0,30190661632.0,5601.0,3558.0
12-04 09:48:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169276928.0,811175936.0,1447960576.0,30190661632.0,5536.0,5054.0
12-04 09:48:37,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169276928.0,811175936.0,1447960576.0,30190661632.0,3596.0,3612.0
12-04 09:48:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169272832.0,811175936.0,1447964672.0,30190661632.0,3161.0,2157.0
12-04 09:48:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169272832.0,811175936.0,1447964672.0,30190661632.0,6272.0,4938.0
12-04 09:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169272832.0,811175936.0,1447964672.0,30190661632.0,1634.0,1241.0
12-04 09:48:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811175936.0,1447968768.0,30190661632.0,2599.0,1709.0
12-04 09:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169268736.0,811175936.0,1447968768.0,30190661632.0,1751.0,1739.0
12-04 09:48:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169260544.0,811180032.0,1447972864.0,30190661632.0,3085.0,2784.0
12-04 09:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169260544.0,811180032.0,1447972864.0,30190661632.0,8415.0,6567.0
12-04 09:48:45,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169256448.0,811180032.0,1447976960.0,30190661632.0,4625.0,3717.0
12-04 09:48:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1169252352.0,811180032.0,1447981056.0,30190661632.0,3254.0,2878.0
12-04 09:48:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811180032.0,1447981056.0,30190661632.0,1430.0,1055.0
12-04 09:48:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811180032.0,1447981056.0,30190661632.0,1263.0,962.0
12-04 09:48:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169244160.0,811184128.0,1447985152.0,30190661632.0,1431.0,1055.0
12-04 09:48:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1169244160.0,811184128.0,1447985152.0,30190661632.0,2598.0,1709.0
12-04 09:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169240064.0,811184128.0,1447989248.0,30190661632.0,8575.0,6655.0
12-04 09:48:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169235968.0,811184128.0,1447993344.0,30190661632.0,5075.0,4700.0
12-04 09:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169235968.0,811184128.0,1447993344.0,30190661632.0,5171.0,4787.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169231872.0,811184128.0,1447997440.0,30190661632.0,2778.0,2003.0
12-04 09:48:55,0.0,0.083,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,7.0,1169227776.0,811184128.0,1448001536.0,30190661632.0,5029.0,3544.0
12-04 09:48:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169223680.0,811184128.0,1448005632.0,30190661632.0,915.0,1567.0
12-04 09:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169223680.0,811184128.0,1448005632.0,30190661632.0,1429.0,1055.0
12-04 09:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169219584.0,811184128.0,1448009728.0,30190661632.0,3434.0,3171.0
12-04 09:48:59,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169219584.0,811184128.0,1448009728.0,30190661632.0,2660.0,1751.0
12-04 09:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169215488.0,811184128.0,1448013824.0,30190661632.0,5949.0,4185.0
12-04 09:49:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1169215488.0,811184128.0,1448013824.0,30190661632.0,5271.0,3480.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169211392.0,811184128.0,1448017920.0,30190661632.0,2601.0,1709.0
12-04 09:49:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169211392.0,811184128.0,1448017920.0,30190661632.0,3516.0,3105.0
12-04 09:49:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169211392.0,811184128.0,1448017920.0,30190661632.0,5875.0,4014.0
12-04 09:49:05,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169207296.0,811184128.0,1448022016.0,30190661632.0,2832.0,2578.0
12-04 09:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811184128.0,1448022016.0,30190661632.0,4003.0,3232.0
12-04 09:49:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169203200.0,811184128.0,1448026112.0,30190661632.0,5604.0,3843.0
12-04 09:49:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811184128.0,1448030208.0,30190661632.0,4713.0,2946.0
12-04 09:49:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811184128.0,1448030208.0,30190661632.0,4035.0,3325.0
12-04 09:49:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169195008.0,811184128.0,1448034304.0,30190661632.0,3587.0,3839.0
12-04 09:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169195008.0,811184128.0,1448034304.0,30190661632.0,3349.0,2064.0
12-04 09:49:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169190912.0,811184128.0,1448038400.0,30190661632.0,5143.0,3978.0
12-04 09:49:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169190912.0,811184128.0,1448038400.0,30190661632.0,4003.0,3166.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169186816.0,811184128.0,1448042496.0,30190661632.0,6105.0,3671.0
12-04 09:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169170432.0,811184128.0,1448058880.0,30190661632.0,6683.0,6681.0
12-04 09:49:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169170432.0,811184128.0,1448058880.0,30190661632.0,3354.0,2971.0
12-04 09:49:17,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169166336.0,811184128.0,1448062976.0,30190661632.0,2599.0,1709.0
12-04 09:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169166336.0,811184128.0,1448062976.0,30190661632.0,6238.0,5347.0
12-04 09:49:19,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169162240.0,811184128.0,1448067072.0,30190661632.0,3356.0,2970.0
12-04 09:49:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169162240.0,811184128.0,1448067072.0,30190661632.0,3253.0,2878.0
12-04 09:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1169162240.0,811184128.0,1448067072.0,30190661632.0,1329.0,962.0
12-04 09:49:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169174528.0,811184128.0,1448071168.0,30190645248.0,4319.0,3373.0
12-04 09:49:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169174528.0,811184128.0,1448071168.0,30190645248.0,5483.0,4087.0
12-04 09:49:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169170432.0,811184128.0,1448075264.0,30190645248.0,1632.0,1241.0
12-04 09:49:25,0.083,0.167,99.584,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1169166336.0,811188224.0,1448075264.0,30190645248.0,4289.0,3465.0
12-04 09:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169162240.0,811188224.0,1448079360.0,30190645248.0,6137.0,5254.0
12-04 09:49:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169145856.0,811188224.0,1448095744.0,30190645248.0,6083.0,7268.0
12-04 09:49:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811188224.0,1448099840.0,30190645248.0,4359.0,3532.0
12-04 09:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811188224.0,1448099840.0,30190645248.0,3875.0,3367.0
12-04 09:49:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169133568.0,811192320.0,1448103936.0,30190645248.0,2357.0,1782.0
12-04 09:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169133568.0,811192320.0,1448103936.0,30190645248.0,6493.0,4026.0
12-04 09:49:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811192320.0,1448108032.0,30190645248.0,3778.0,3165.0
12-04 09:49:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811192320.0,1448112128.0,30190645248.0,4160.0,2718.0
12-04 09:49:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811192320.0,1448112128.0,30190645248.0,2579.0,2671.0
12-04 09:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811192320.0,1448112128.0,30190645248.0,5085.0,4071.0
12-04 09:49:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1169117184.0,811196416.0,1448116224.0,30190645248.0,3817.0,3326.0
12-04 09:49:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169100800.0,811196416.0,1448132608.0,30190645248.0,7899.0,7818.0
12-04 09:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811196416.0,1448132608.0,30190645248.0,3197.0,2250.0
12-04 09:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811196416.0,1448136704.0,30190645248.0,4011.0,4137.0
12-04 09:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811196416.0,1448136704.0,30190645248.0,5973.0,3671.0
12-04 09:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811196416.0,1448140800.0,30190645248.0,1982.0,2065.0
12-04 09:49:42,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169092608.0,811196416.0,1448140800.0,30190645248.0,4351.0,3530.0
12-04 09:49:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811196416.0,1448140800.0,30190645248.0,1330.0,962.0
12-04 09:49:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169088512.0,811196416.0,1448144896.0,30190645248.0,6799.0,4932.0
12-04 09:49:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811196416.0,1448148992.0,30190645248.0,159.0,308.0
12-04 09:49:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811196416.0,1448148992.0,30190645248.0,2941.0,3511.0
12-04 09:49:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169068032.0,811196416.0,1448165376.0,30190645248.0,11037.0,9072.0
12-04 09:49:48,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169063936.0,811196416.0,1448169472.0,30190645248.0,1984.0,2131.0
12-04 09:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169063936.0,811196416.0,1448169472.0,30190645248.0,4357.0,3464.0
12-04 09:49:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169063936.0,811196416.0,1448169472.0,30190645248.0,2535.0,1709.0
12-04 09:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811196416.0,1448173568.0,30190645248.0,3119.0,2876.0
12-04 09:49:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169059840.0,811196416.0,1448173568.0,30190645248.0,1466.0,1148.0
12-04 09:49:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811196416.0,1448173568.0,30190645248.0,3246.0,2872.0
12-04 09:49:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169051648.0,811200512.0,1448177664.0,30190645248.0,6106.0,3737.0
12-04 09:49:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169047552.0,811200512.0,1448181760.0,30190645248.0,4022.0,4274.0
12-04 09:49:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1169047552.0,811200512.0,1448181760.0,30190645248.0,4502.0,4074.0
12-04 09:49:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169043456.0,811200512.0,1448185856.0,30190645248.0,4457.0,3558.0
12-04 09:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169043456.0,811200512.0,1448185856.0,30190645248.0,3846.0,2564.0
12-04 09:49:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169162240.0,811200512.0,1448194048.0,30190518272.0,3968.0,4087.0
12-04 09:50:00,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1169158144.0,811204608.0,1448194048.0,30190518272.0,2989.0,1802.0
12-04 09:50:01,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811204608.0,1448194048.0,30190518272.0,1790.0,962.0
12-04 09:50:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811204608.0,1448194048.0,30190518272.0,5646.0,4184.0
12-04 09:50:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169154048.0,811204608.0,1448198144.0,30190518272.0,2305.0,2359.0
12-04 09:50:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169149952.0,811204608.0,1448202240.0,30190518272.0,3995.0,3233.0
12-04 09:50:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169149952.0,811204608.0,1448202240.0,30190518272.0,6084.0,4201.0
12-04 09:50:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169145856.0,811204608.0,1448206336.0,30190518272.0,4164.0,3325.0
12-04 09:50:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811204608.0,1448210432.0,30190518272.0,7049.0,5388.0
12-04 09:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811204608.0,1448210432.0,30190518272.0,1105.0,849.0
12-04 09:50:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169141760.0,811204608.0,1448210432.0,30190518272.0,2274.0,1503.0
12-04 09:50:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811204608.0,1448210432.0,30190518272.0,6602.0,4727.0
12-04 09:50:11,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1169137664.0,811204608.0,1448214528.0,30190518272.0,3544.0,2250.0
12-04 09:50:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811204608.0,1448218624.0,30190518272.0,4691.0,4493.0
12-04 09:50:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811204608.0,1448218624.0,30190518272.0,5200.0,3980.0
12-04 09:50:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169129472.0,811204608.0,1448222720.0,30190518272.0,2660.0,1709.0
12-04 09:50:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,2.0,1169129472.0,811204608.0,1448222720.0,30190518272.0,3575.0,3520.0
12-04 09:50:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169133568.0,811204608.0,1448226816.0,30190510080.0,4481.0,3572.0
12-04 09:50:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169133568.0,811204608.0,1448226816.0,30190510080.0,1424.0,1055.0
12-04 09:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811204608.0,1448226816.0,30190510080.0,2556.0,1616.0
12-04 09:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811204608.0,1448230912.0,30190510080.0,4895.0,2924.0
12-04 09:50:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169129472.0,811204608.0,1448230912.0,30190510080.0,2077.0,2223.0
12-04 09:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811204608.0,1448230912.0,30190510080.0,4518.0,3625.0
12-04 09:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811204608.0,1448235008.0,30190510080.0,1323.0,962.0
12-04 09:50:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169121280.0,811204608.0,1448239104.0,30190510080.0,7466.0,6003.0
12-04 09:50:24,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811204608.0,1448239104.0,30190510080.0,2181.0,2316.0
12-04 09:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1169121280.0,811204608.0,1448239104.0,30190510080.0,5604.0,4728.0
12-04 09:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169117184.0,811204608.0,1448243200.0,30190510080.0,2761.0,1802.0
12-04 09:50:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169113088.0,811204608.0,1448247296.0,30190510080.0,3725.0,2270.0
12-04 09:50:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169108992.0,811204608.0,1448251392.0,30190510080.0,3348.0,2970.0
12-04 09:50:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169108992.0,811204608.0,1448251392.0,30190510080.0,1476.0,2017.0
12-04 09:50:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169108992.0,811204608.0,1448251392.0,30190510080.0,3277.0,2199.0
12-04 09:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1169104896.0,811204608.0,1448255488.0,30190510080.0,6150.0,4634.0
12-04 09:50:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811204608.0,1448259584.0,30190510080.0,4978.0,3979.0
12-04 09:50:33,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811204608.0,1448263680.0,30190510080.0,4943.0,3885.0
12-04 09:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811204608.0,1448267776.0,30190510080.0,3121.0,2064.0
12-04 09:50:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169092608.0,811204608.0,1448267776.0,30190510080.0,2909.0,2856.0
12-04 09:50:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1169076224.0,811204608.0,1448284160.0,30190510080.0,8095.0,8055.0
12-04 09:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169076224.0,811204608.0,1448284160.0,30190510080.0,5889.0,4825.0
12-04 09:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169076224.0,811204608.0,1448284160.0,30190510080.0,2705.0,2672.0
12-04 09:50:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169072128.0,811204608.0,1448288256.0,30190510080.0,4894.0,2924.0
12-04 09:50:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169068032.0,811208704.0,1448288256.0,30190510080.0,5461.0,4185.0
12-04 09:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169063936.0,811208704.0,1448292352.0,30190510080.0,1864.0,2443.0
12-04 09:50:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811208704.0,1448296448.0,30190510080.0,5593.0,4184.0
12-04 09:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811208704.0,1448296448.0,30190510080.0,1365.0,1055.0
12-04 09:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169055744.0,811208704.0,1448300544.0,30190510080.0,1328.0,962.0
12-04 09:50:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169055744.0,811208704.0,1448300544.0,30190510080.0,4392.0,3624.0
12-04 09:50:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1169051648.0,811212800.0,1448300544.0,30190510080.0,4674.0,4173.0
12-04 09:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169047552.0,811212800.0,1448304640.0,30190510080.0,5875.0,3578.0
12-04 09:50:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169043456.0,811212800.0,1448308736.0,30190510080.0,3393.0,3063.0
12-04 09:50:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169043456.0,811212800.0,1448308736.0,30190510080.0,1915.0,2130.0
12-04 09:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169043456.0,811212800.0,1448308736.0,30190510080.0,1431.0,1055.0
12-04 09:50:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1169039360.0,811212800.0,1448312832.0,30190510080.0,7170.0,5908.0
12-04 09:50:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169035264.0,811216896.0,1448312832.0,30190510080.0,1328.0,962.0
12-04 09:50:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169039360.0,811216896.0,1448316928.0,30190501888.0,3997.0,4068.0
12-04 09:50:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169039360.0,811216896.0,1448316928.0,30190501888.0,7214.0,4325.0
12-04 09:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169035264.0,811216896.0,1448321024.0,30190501888.0,4808.0,4012.0
12-04 09:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169031168.0,811216896.0,1448325120.0,30190501888.0,4507.0,4074.0
12-04 09:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169031168.0,811216896.0,1448325120.0,30190501888.0,2607.0,3326.0
12-04 09:50:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169022976.0,811220992.0,1448329216.0,30190501888.0,1630.0,1187.0
12-04 09:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169022976.0,811220992.0,1448329216.0,30190501888.0,3882.0,2591.0
12-04 09:51:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169022976.0,811220992.0,1448329216.0,30190501888.0,2693.0,1844.0
12-04 09:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1169018880.0,811220992.0,1448333312.0,30190501888.0,2492.0,1616.0
12-04 09:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169018880.0,811220992.0,1448333312.0,30190501888.0,2798.0,3326.0
12-04 09:51:03,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169014784.0,811220992.0,1448337408.0,30190501888.0,6059.0,3662.0
12-04 09:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169006592.0,811225088.0,1448341504.0,30190501888.0,5206.0,3979.0
12-04 09:51:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811225088.0,1448345600.0,30190366720.0,2970.0,2764.0
12-04 09:51:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169133568.0,811225088.0,1448349696.0,30190366720.0,8478.0,6749.0
12-04 09:51:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811225088.0,1448349696.0,30190366720.0,2960.0,2256.0
12-04 09:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169129472.0,811225088.0,1448353792.0,30190366720.0,3138.0,2857.0
12-04 09:51:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169125376.0,811225088.0,1448357888.0,30190366720.0,5525.0,3465.0
12-04 09:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169125376.0,811225088.0,1448357888.0,30190366720.0,1249.0,1035.0
12-04 09:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811225088.0,1448357888.0,30190366720.0,5759.0,5053.0
12-04 09:51:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811225088.0,1448361984.0,30190366720.0,4451.0,2718.0
12-04 09:51:13,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169117184.0,811225088.0,1448366080.0,30190366720.0,4384.0,2718.0
12-04 09:51:14,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169113088.0,811225088.0,1448370176.0,30190366720.0,1982.0,2130.0
12-04 09:51:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169113088.0,811225088.0,1448370176.0,30190366720.0,5061.0,3652.0
12-04 09:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169108992.0,811225088.0,1448374272.0,30190366720.0,6349.0,5445.0
12-04 09:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169104896.0,811225088.0,1448378368.0,30190366720.0,1466.0,1148.0
12-04 09:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169104896.0,811225088.0,1448378368.0,30190366720.0,1981.0,2130.0
12-04 09:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169104896.0,811225088.0,1448378368.0,30190366720.0,6034.0,3671.0
12-04 09:51:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169227776.0,811225088.0,1448382464.0,30190239744.0,3354.0,2970.0
12-04 09:51:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169227776.0,811225088.0,1448382464.0,30190239744.0,2083.0,2223.0
12-04 09:51:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169223680.0,811225088.0,1448386560.0,30190239744.0,4940.0,3017.0
12-04 09:51:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169223680.0,811225088.0,1448386560.0,30190239744.0,3347.0,2965.0
12-04 09:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169219584.0,811225088.0,1448390656.0,30190239744.0,4909.0,4605.0
12-04 09:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169219584.0,811225088.0,1448390656.0,30190239744.0,159.0,308.0
12-04 09:51:26,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169219584.0,811225088.0,1448390656.0,30190239744.0,4202.0,3817.0
12-04 09:51:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169215488.0,811225088.0,1448394752.0,30190239744.0,6253.0,4214.0
12-04 09:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169211392.0,811225088.0,1448398848.0,30190239744.0,4380.0,3439.0
12-04 09:51:29,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169211392.0,811225088.0,1448398848.0,30190239744.0,3917.0,3419.0
12-04 09:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811225088.0,1448402944.0,30190239744.0,4602.0,2997.0
12-04 09:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811225088.0,1448402944.0,30190239744.0,3778.0,3233.0
12-04 09:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169211392.0,811225088.0,1448407040.0,30190231552.0,3647.0,3232.0
12-04 09:51:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169211392.0,811225088.0,1448407040.0,30190231552.0,2580.0,2671.0
12-04 09:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169211392.0,811225088.0,1448407040.0,30190231552.0,2160.0,1596.0
12-04 09:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811225088.0,1448411136.0,30190231552.0,2093.0,1596.0
12-04 09:51:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1169203200.0,811225088.0,1448415232.0,30190231552.0,8099.0,6132.0
12-04 09:51:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811225088.0,1448419328.0,30190231552.0,5732.0,4731.0
12-04 09:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169182720.0,811225088.0,1448435712.0,30190231552.0,7784.0,7137.0
12-04 09:51:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169182720.0,811225088.0,1448435712.0,30190231552.0,3768.0,2363.0
12-04 09:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1169178624.0,811225088.0,1448439808.0,30190231552.0,2083.0,2224.0
12-04 09:51:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169178624.0,811225088.0,1448439808.0,30190231552.0,2035.0,2131.0
12-04 09:51:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169174528.0,811225088.0,1448443904.0,30190231552.0,1467.0,1148.0
12-04 09:51:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169170432.0,811225088.0,1448448000.0,30190231552.0,3151.0,2785.0
12-04 09:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169170432.0,811225088.0,1448448000.0,30190231552.0,7414.0,4511.0
12-04 09:51:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1169166336.0,811225088.0,1448452096.0,30190231552.0,3152.0,2719.0
12-04 09:51:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169166336.0,811225088.0,1448452096.0,30190231552.0,3356.0,2969.0
12-04 09:51:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169162240.0,811225088.0,1448456192.0,30190231552.0,1327.0,962.0
12-04 09:51:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169272832.0,811225088.0,1448472576.0,30190104576.0,11683.0,10366.0
12-04 09:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169272832.0,811225088.0,1448472576.0,30190104576.0,3392.0,4560.0
12-04 09:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169272832.0,811225088.0,1448472576.0,30190104576.0,1490.0,1097.0
12-04 09:51:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1169268736.0,811225088.0,1448476672.0,30190104576.0,3771.0,2363.0
12-04 09:51:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811225088.0,1448476672.0,30190104576.0,2701.0,1802.0
12-04 09:51:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811225088.0,1448480768.0,30190104576.0,6721.0,4927.0
12-04 09:51:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811225088.0,1448480768.0,30190104576.0,4323.0,3439.0
12-04 09:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169260544.0,811225088.0,1448484864.0,30190104576.0,2750.0,3592.0
12-04 09:51:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169256448.0,811225088.0,1448488960.0,30190104576.0,5659.0,5858.0
12-04 09:51:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169256448.0,811225088.0,1448488960.0,30190104576.0,2533.0,1709.0
12-04 09:51:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169256448.0,811225088.0,1448488960.0,30190104576.0,4160.0,3186.0
12-04 09:51:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811225088.0,1448493056.0,30190104576.0,3845.0,2564.0
12-04 09:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811225088.0,1448493056.0,30190104576.0,1424.0,1097.0
12-04 09:52:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169248256.0,811225088.0,1448497152.0,30190104576.0,5870.0,3578.0
12-04 09:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169248256.0,811225088.0,1448497152.0,30190104576.0,2601.0,1709.0
12-04 09:52:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169244160.0,811225088.0,1448501248.0,30190104576.0,4011.0,4136.0
12-04 09:52:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169244160.0,811225088.0,1448501248.0,30190104576.0,3751.0,3945.0
12-04 09:52:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169240064.0,811225088.0,1448505344.0,30190104576.0,3936.0,3232.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168986112.0,811225088.0,1448505344.0,30190358528.0,3318.0,2157.0
12-04 09:52:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1168982016.0,811225088.0,1448509440.0,30190358528.0,7984.0,5600.0
12-04 09:52:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169104896.0,811225088.0,1448513536.0,30190231552.0,2317.0,1596.0
12-04 09:52:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169100800.0,811225088.0,1448517632.0,30190231552.0,3317.0,2157.0
12-04 09:52:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169104896.0,811225088.0,1448521728.0,30190223360.0,8166.0,6547.0
12-04 09:52:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1169104896.0,811225088.0,1448521728.0,30190223360.0,3936.0,3231.0
12-04 09:52:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169104896.0,811225088.0,1448521728.0,30190223360.0,3251.0,2157.0
12-04 09:52:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811225088.0,1448525824.0,30190223360.0,3419.0,3747.0
12-04 09:52:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811225088.0,1448525824.0,30190223360.0,1429.0,1055.0
12-04 09:52:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1169096704.0,811225088.0,1448529920.0,30190223360.0,2600.0,1709.0
12-04 09:52:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811225088.0,1448529920.0,30190223360.0,6212.0,3764.0
12-04 09:52:17,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169092608.0,811225088.0,1448534016.0,30190223360.0,3871.0,2456.0
12-04 09:52:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169088512.0,811225088.0,1448538112.0,30190223360.0,159.0,308.0
12-04 09:52:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169088512.0,811225088.0,1448538112.0,30190223360.0,5591.0,4185.0
12-04 09:52:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169084416.0,811225088.0,1448542208.0,30190223360.0,5563.0,5776.0
12-04 09:52:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169084416.0,811225088.0,1448542208.0,30190223360.0,1786.0,1790.0
12-04 09:52:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811225088.0,1448542208.0,30190223360.0,3152.0,2784.0
12-04 09:52:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169084416.0,811225088.0,1448542208.0,30190223360.0,4248.0,3433.0
12-04 09:52:24,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811225088.0,1448546304.0,30190096384.0,3804.0,2456.0
12-04 09:52:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169203200.0,811225088.0,1448550400.0,30190096384.0,5075.0,3203.0
12-04 09:52:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811225088.0,1448554496.0,30190096384.0,3077.0,2778.0
12-04 09:52:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169207296.0,811225088.0,1448554496.0,30190088192.0,2085.0,2222.0
12-04 09:52:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169207296.0,811225088.0,1448554496.0,30190088192.0,7409.0,6050.0
12-04 09:52:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169203200.0,811225088.0,1448558592.0,30190088192.0,3299.0,3774.0
12-04 09:52:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811225088.0,1448562688.0,30190088192.0,4432.0,2904.0
12-04 09:52:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169199104.0,811225088.0,1448562688.0,30190088192.0,720.0,756.0
12-04 09:52:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169186816.0,811225088.0,1448574976.0,30190088192.0,7315.0,7130.0
12-04 09:52:33,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1169182720.0,811225088.0,1448579072.0,30190088192.0,5429.0,3465.0
12-04 09:52:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169178624.0,811225088.0,1448583168.0,30190088192.0,5147.0,4073.0
12-04 09:52:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169178624.0,811225088.0,1448583168.0,30190088192.0,2992.0,2064.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169174528.0,811225088.0,1448587264.0,30190088192.0,4569.0,4520.0
12-04 09:52:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169174528.0,811225088.0,1448587264.0,30190088192.0,6895.0,5387.0
12-04 09:52:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169170432.0,811225088.0,1448591360.0,30190088192.0,2812.0,2764.0
12-04 09:52:39,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169170432.0,811225088.0,1448591360.0,30190088192.0,1431.0,1055.0
12-04 09:52:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169162240.0,811225088.0,1448599552.0,30190088192.0,4703.0,2924.0
12-04 09:52:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811225088.0,1448603648.0,30190088192.0,3666.0,2270.0
12-04 09:52:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169154048.0,811225088.0,1448607744.0,30190088192.0,4682.0,4108.0
12-04 09:52:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811225088.0,1448607744.0,30190088192.0,1467.0,1148.0
12-04 09:52:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169154048.0,811225088.0,1448607744.0,30190088192.0,6180.0,5353.0
12-04 09:52:45,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169149952.0,811225088.0,1448611840.0,30190088192.0,4423.0,3532.0
12-04 09:52:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1169149952.0,811225088.0,1448611840.0,30190088192.0,813.0,1409.0
12-04 09:52:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811225088.0,1448611840.0,30190080000.0,1329.0,962.0
12-04 09:52:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811225088.0,1448615936.0,30190080000.0,4457.0,3625.0
12-04 09:52:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169149952.0,811225088.0,1448620032.0,30190080000.0,5041.0,3110.0
12-04 09:52:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169149952.0,811225088.0,1448620032.0,30190080000.0,2660.0,1709.0
12-04 09:52:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169149952.0,811225088.0,1448620032.0,30190080000.0,2834.0,3482.0
12-04 09:52:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169145856.0,811225088.0,1448624128.0,30190080000.0,3887.0,2405.0
12-04 09:52:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169145856.0,811225088.0,1448624128.0,30190080000.0,5704.0,4793.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811225088.0,1448628224.0,30190080000.0,4844.0,4606.0
12-04 09:52:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169141760.0,811225088.0,1448628224.0,30190080000.0,1612.0,1349.0
12-04 09:52:56,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169141760.0,811225088.0,1448628224.0,30190080000.0,3705.0,2363.0
12-04 09:52:57,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811225088.0,1448632320.0,30190080000.0,3251.0,2877.0
12-04 09:52:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811225088.0,1448632320.0,30190080000.0,4391.0,3623.0
12-04 09:52:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811225088.0,1448636416.0,30190071808.0,3333.0,3077.0
12-04 09:53:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169137664.0,811225088.0,1448640512.0,30190071808.0,2145.0,2264.0
12-04 09:53:01,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811225088.0,1448640512.0,30190071808.0,4896.0,2924.0
12-04 09:53:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169137664.0,811225088.0,1448640512.0,30190071808.0,1262.0,962.0
12-04 09:53:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169133568.0,811225088.0,1448644608.0,30190071808.0,4882.0,4352.0
12-04 09:53:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811225088.0,1448644608.0,30190071808.0,4615.0,2853.0
12-04 09:53:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811225088.0,1448648704.0,30190071808.0,1699.0,2017.0
12-04 09:53:06,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169125376.0,811225088.0,1448652800.0,30190071808.0,7544.0,5288.0
12-04 09:53:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811225088.0,1448652800.0,30190071808.0,4841.0,4078.0
12-04 09:53:08,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169117184.0,811229184.0,1448656896.0,30190071808.0,5600.0,4164.0
12-04 09:53:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169117184.0,811229184.0,1448656896.0,30190071808.0,3280.0,2064.0
12-04 09:53:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169113088.0,811229184.0,1448660992.0,30190071808.0,2382.0,1596.0
12-04 09:53:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1169113088.0,811229184.0,1448660992.0,30190071808.0,4945.0,4211.0
12-04 09:53:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169113088.0,811229184.0,1448660992.0,30190071808.0,3218.0,2064.0
12-04 09:53:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169104896.0,811229184.0,1448669184.0,30190071808.0,5435.0,4521.0
12-04 09:53:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169100800.0,811229184.0,1448673280.0,30190071808.0,5425.0,4093.0
12-04 09:53:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811229184.0,1448673280.0,30190071808.0,4421.0,3530.0
12-04 09:53:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811229184.0,1448677376.0,30190071808.0,1532.0,1148.0
12-04 09:53:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169096704.0,811229184.0,1448677376.0,30190071808.0,4423.0,3531.0
12-04 09:53:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811229184.0,1448681472.0,30190071808.0,2601.0,1709.0
12-04 09:53:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811229184.0,1448681472.0,30190071808.0,2739.0,1895.0
12-04 09:53:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169092608.0,811229184.0,1448681472.0,30190071808.0,1983.0,2129.0
12-04 09:53:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1169092608.0,811229184.0,1448681472.0,30190071808.0,915.0,1569.0
12-04 09:53:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169092608.0,811229184.0,1448681472.0,30190071808.0,3153.0,2783.0
12-04 09:53:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811229184.0,1448689664.0,30190071808.0,10747.0,8056.0
12-04 09:53:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811229184.0,1448689664.0,30190071808.0,1533.0,1148.0
12-04 09:53:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169080320.0,811229184.0,1448693760.0,30190071808.0,4768.0,2924.0
12-04 09:53:26,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169063936.0,811229184.0,1448710144.0,30190071808.0,8381.0,8512.0
12-04 09:53:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169063936.0,811229184.0,1448710144.0,30190071808.0,1534.0,1148.0
12-04 09:53:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169059840.0,811229184.0,1448714240.0,30190071808.0,2637.0,3299.0
12-04 09:53:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811229184.0,1448714240.0,30190071808.0,3163.0,2157.0
12-04 09:53:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811229184.0,1448714240.0,30190071808.0,3813.0,3325.0
12-04 09:53:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169055744.0,811229184.0,1448718336.0,30190071808.0,4980.0,3979.0
12-04 09:53:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169047552.0,811233280.0,1448722432.0,30190071808.0,5983.0,4539.0
12-04 09:53:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169047552.0,811233280.0,1448722432.0,30190071808.0,4910.0,3973.0
12-04 09:53:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169051648.0,811233280.0,1448726528.0,30190063616.0,4162.0,2718.0
12-04 09:53:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169051648.0,811233280.0,1448726528.0,30190063616.0,2645.0,2672.0
12-04 09:53:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169047552.0,811233280.0,1448730624.0,30190063616.0,5215.0,4708.0
12-04 09:53:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169047552.0,811233280.0,1448730624.0,30190063616.0,1666.0,1695.0
12-04 09:53:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169039360.0,811237376.0,1448734720.0,30190063616.0,3711.0,3232.0
12-04 09:53:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169039360.0,811237376.0,1448734720.0,30190063616.0,7269.0,4367.0
12-04 09:53:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169035264.0,811237376.0,1448738816.0,30190063616.0,2389.0,2502.0
12-04 09:53:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811237376.0,1448742912.0,30189936640.0,4098.0,3721.0
12-04 09:53:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811237376.0,1448742912.0,30189936640.0,2536.0,1709.0
12-04 09:53:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811237376.0,1448747008.0,30189936640.0,5358.0,4026.0
12-04 09:53:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169149952.0,811241472.0,1448747008.0,30189936640.0,159.0,308.0
12-04 09:53:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169145856.0,811241472.0,1448751104.0,30189936640.0,2739.0,3325.0
12-04 09:53:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169145856.0,811241472.0,1448751104.0,30189936640.0,4024.0,2998.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811241472.0,1448755200.0,30189936640.0,5624.0,4278.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811241472.0,1448759296.0,30189936640.0,3152.0,2783.0
12-04 09:53:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811241472.0,1448759296.0,30189936640.0,2699.0,1802.0
12-04 09:53:50,0.167,0.0,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169129472.0,811245568.0,1448763392.0,30189936640.0,4424.0,3530.0
12-04 09:53:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169137664.0,811245568.0,1448763392.0,30189928448.0,6653.0,4740.0
12-04 09:53:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811245568.0,1448763392.0,30189928448.0,2290.0,2344.0
12-04 09:53:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811245568.0,1448767488.0,30189928448.0,4247.0,3433.0
12-04 09:53:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811245568.0,1448771584.0,30189928448.0,3287.0,2969.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169129472.0,811245568.0,1448771584.0,30189928448.0,3330.0,3079.0
12-04 09:53:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,106496.0,0.0,5.0,1169129472.0,811245568.0,1448771584.0,30189928448.0,3504.0,3518.0
12-04 09:53:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1169125376.0,811245568.0,1448775680.0,30189928448.0,4865.0,3017.0
12-04 09:53:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811245568.0,1448779776.0,30189928448.0,3255.0,2876.0
12-04 09:53:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811245568.0,1448779776.0,30189928448.0,5990.0,3872.0
12-04 09:54:00,0.166,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169117184.0,811245568.0,1448783872.0,30189928448.0,4618.0,3759.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169117184.0,811245568.0,1448783872.0,30189928448.0,261.0,401.0
12-04 09:54:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1169113088.0,811245568.0,1448787968.0,30189928448.0,2041.0,2130.0
12-04 09:54:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169113088.0,811245568.0,1448787968.0,30189928448.0,813.0,1475.0
12-04 09:54:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169113088.0,811245568.0,1448787968.0,30189928448.0,7532.0,5264.0
12-04 09:54:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169108992.0,811245568.0,1448792064.0,30189928448.0,4204.0,3418.0
12-04 09:54:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169108992.0,811245568.0,1448792064.0,30189928448.0,4572.0,3360.0
12-04 09:54:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169104896.0,811245568.0,1448796160.0,30189928448.0,6767.0,4539.0
12-04 09:54:08,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169100800.0,811245568.0,1448800256.0,30189928448.0,5230.0,3885.0
12-04 09:54:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811245568.0,1448804352.0,30189928448.0,4129.0,2910.0
12-04 09:54:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169096704.0,811245568.0,1448804352.0,30189928448.0,2311.0,3094.0
12-04 09:54:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811245568.0,1448804352.0,30189928448.0,3072.0,2792.0
12-04 09:54:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169096704.0,811245568.0,1448804352.0,30189928448.0,2764.0,2577.0
12-04 09:54:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811245568.0,1448808448.0,30189928448.0,8411.0,5072.0
12-04 09:54:14,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169084416.0,811249664.0,1448812544.0,30189928448.0,2468.0,1709.0
12-04 09:54:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169084416.0,811249664.0,1448812544.0,30189928448.0,4734.0,3438.0
12-04 09:54:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169068032.0,811249664.0,1448828928.0,30189928448.0,8748.0,7145.0
12-04 09:54:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811249664.0,1448837120.0,30189928448.0,2657.0,1709.0
12-04 09:54:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811249664.0,1448837120.0,30189928448.0,3385.0,4552.0
12-04 09:54:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811249664.0,1448837120.0,30189928448.0,2185.0,2317.0
12-04 09:54:20,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169051648.0,811253760.0,1448841216.0,30189928448.0,3667.0,2270.0
12-04 09:54:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169051648.0,811253760.0,1448841216.0,30189928448.0,3356.0,2971.0
12-04 09:54:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169047552.0,811253760.0,1448845312.0,30189928448.0,8378.0,4979.0
12-04 09:54:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169031168.0,811253760.0,1448845312.0,30189944832.0,2626.0,3293.0
12-04 09:54:24,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811253760.0,1448849408.0,30189817856.0,4941.0,3017.0
12-04 09:54:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811253760.0,1448849408.0,30189817856.0,1017.0,1663.0
12-04 09:54:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1169149952.0,811253760.0,1448853504.0,30189817856.0,5263.0,4312.0
12-04 09:54:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169149952.0,811253760.0,1448853504.0,30189817856.0,4658.0,4266.0
12-04 09:54:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169145856.0,811253760.0,1448857600.0,30189817856.0,1982.0,2130.0
12-04 09:54:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169145856.0,811253760.0,1448857600.0,30189817856.0,1888.0,1410.0
12-04 09:54:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169141760.0,811253760.0,1448861696.0,30189817856.0,5188.0,4165.0
12-04 09:54:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1169141760.0,811253760.0,1448861696.0,30189817856.0,7736.0,4680.0
12-04 09:54:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1169133568.0,811257856.0,1448865792.0,30189817856.0,1888.0,1410.0
12-04 09:54:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169133568.0,811257856.0,1448865792.0,30189817856.0,3807.0,3324.0
12-04 09:54:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811257856.0,1448869888.0,30189817856.0,3950.0,3446.0
12-04 09:54:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811257856.0,1448869888.0,30189817856.0,2664.0,2620.0
12-04 09:54:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1168998400.0,811257856.0,1448873984.0,30189944832.0,3813.0,3325.0
12-04 09:54:37,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1168998400.0,811261952.0,1448869888.0,30189944832.0,5596.0,4395.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168990208.0,811261952.0,1448878080.0,30189944832.0,2669.0,2512.0
12-04 09:54:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168990208.0,811261952.0,1448878080.0,30189944832.0,3767.0,2363.0
12-04 09:54:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168986112.0,811261952.0,1448882176.0,30189944832.0,6001.0,3578.0
12-04 09:54:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168982016.0,811261952.0,1448886272.0,30189944832.0,4009.0,4136.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1168982016.0,811261952.0,1448886272.0,30189944832.0,2019.0,2222.0
12-04 09:54:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168977920.0,811261952.0,1448890368.0,30189944832.0,3188.0,2877.0
12-04 09:54:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168977920.0,811261952.0,1448890368.0,30189944832.0,2496.0,1616.0
12-04 09:54:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168977920.0,811261952.0,1448890368.0,30189944832.0,1712.0,1190.0
12-04 09:54:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168973824.0,811261952.0,1448894464.0,30189944832.0,4525.0,3624.0
12-04 09:54:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168973824.0,811261952.0,1448894464.0,30189944832.0,3728.0,2270.0
12-04 09:54:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168969728.0,811261952.0,1448898560.0,30189944832.0,7444.0,6094.0
12-04 09:54:49,0.166,0.166,99.501,0.083,0.0,0.083,0.0,16384.0,0.0,4.0,1168965632.0,811261952.0,1448902656.0,30189944832.0,6850.0,5384.0
12-04 09:54:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168961536.0,811261952.0,1448906752.0,30189944832.0,915.0,1570.0
12-04 09:54:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168961536.0,811261952.0,1448906752.0,30189944832.0,2601.0,1709.0
12-04 09:54:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168957440.0,811261952.0,1448910848.0,30189944832.0,915.0,1568.0
12-04 09:54:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168957440.0,811261952.0,1448910848.0,30189944832.0,5068.0,4693.0
12-04 09:54:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168957440.0,811261952.0,1448910848.0,30189944832.0,3869.0,2456.0
12-04 09:54:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168953344.0,811261952.0,1448914944.0,30189944832.0,4473.0,3824.0
12-04 09:54:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168953344.0,811261952.0,1448914944.0,30189944832.0,2430.0,1616.0
12-04 09:54:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168949248.0,811261952.0,1448919040.0,30189944832.0,3667.0,2270.0
12-04 09:54:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168949248.0,811261952.0,1448919040.0,30189944832.0,5591.0,4184.0
12-04 09:54:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168945152.0,811261952.0,1448923136.0,30189944832.0,1749.0,3033.0
12-04 09:55:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168945152.0,811261952.0,1448923136.0,30189944832.0,4734.0,4215.0
12-04 09:55:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1168941056.0,811261952.0,1448927232.0,30189944832.0,261.0,401.0
12-04 09:55:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169326080.0,811261952.0,1448931328.0,30189555712.0,5590.0,4186.0
12-04 09:55:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1169313792.0,811261952.0,1448935424.0,30189563904.0,5579.0,4221.0
12-04 09:55:04,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811261952.0,1448935424.0,30189563904.0,3612.0,2292.0
12-04 09:55:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811261952.0,1448939520.0,30189563904.0,4626.0,4426.0
12-04 09:55:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1169317888.0,811261952.0,1448939520.0,30189555712.0,6435.0,4675.0
12-04 09:55:07,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169313792.0,811261952.0,1448943616.0,30189555712.0,4230.0,3004.0
12-04 09:55:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169313792.0,811261952.0,1448943616.0,30189555712.0,2419.0,3118.0
12-04 09:55:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169313792.0,811261952.0,1448943616.0,30189555712.0,3425.0,2986.0
12-04 09:55:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811261952.0,1448947712.0,30189555712.0,6821.0,4119.0
12-04 09:55:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169305600.0,811261952.0,1448951808.0,30189555712.0,4191.0,2910.0
12-04 09:55:12,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169301504.0,811266048.0,1448951808.0,30189555712.0,6579.0,4818.0
12-04 09:55:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811266048.0,1448955904.0,30189555712.0,6968.0,5736.0
12-04 09:55:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169293312.0,811266048.0,1448960000.0,30189555712.0,159.0,308.0
12-04 09:55:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169293312.0,811266048.0,1448960000.0,30189555712.0,1322.0,962.0
12-04 09:55:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169293312.0,811266048.0,1448960000.0,30189555712.0,3186.0,2878.0
12-04 09:55:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169289216.0,811266048.0,1448964096.0,30189555712.0,2086.0,2223.0
12-04 09:55:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169289216.0,811266048.0,1448964096.0,30189555712.0,4939.0,3017.0
12-04 09:55:19,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169285120.0,811266048.0,1448968192.0,30189555712.0,3416.0,2904.0
12-04 09:55:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169272832.0,811266048.0,1448980480.0,30189555712.0,11269.0,9299.0
12-04 09:55:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811266048.0,1448988672.0,30189555712.0,2496.0,1616.0
12-04 09:55:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169260544.0,811266048.0,1448992768.0,30189555712.0,3805.0,3953.0
12-04 09:55:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169260544.0,811266048.0,1448992768.0,30189555712.0,3281.0,2965.0
12-04 09:55:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169256448.0,811270144.0,1448992768.0,30189555712.0,2017.0,2224.0
12-04 09:55:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169252352.0,811270144.0,1448996864.0,30189555712.0,2019.0,2222.0
12-04 09:55:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811270144.0,1448996864.0,30189555712.0,2290.0,2342.0
12-04 09:55:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169252352.0,811270144.0,1448996864.0,30189555712.0,5937.0,3578.0
12-04 09:55:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169244160.0,811270144.0,1449005056.0,30189555712.0,4771.0,2924.0
12-04 09:55:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169244160.0,811270144.0,1449005056.0,30189555712.0,4569.0,4587.0
12-04 09:55:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169362944.0,811278336.0,1449005056.0,30189428736.0,3218.0,2157.0
12-04 09:55:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169358848.0,811278336.0,1449009152.0,30189428736.0,6526.0,5310.0
12-04 09:55:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811278336.0,1449009152.0,30189428736.0,3809.0,3324.0
12-04 09:55:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,811278336.0,1449013248.0,30189301760.0,5654.0,5047.0
12-04 09:55:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,811278336.0,1449013248.0,30189301760.0,2152.0,1596.0
12-04 09:55:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,811278336.0,1449017344.0,30189301760.0,1950.0,1410.0
12-04 09:55:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,12.0,1169477632.0,811278336.0,1449017344.0,30189301760.0,6245.0,4725.0
12-04 09:55:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811278336.0,1449021440.0,30189285376.0,6104.0,4216.0
12-04 09:55:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811278336.0,1449021440.0,30189285376.0,5078.0,4072.0
12-04 09:55:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169485824.0,811278336.0,1449025536.0,30189285376.0,2630.0,3232.0
12-04 09:55:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169481728.0,811278336.0,1449029632.0,30189285376.0,3822.0,2405.0
12-04 09:55:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,114688.0,0.0,3.0,1169481728.0,811278336.0,1449029632.0,30189285376.0,3316.0,2877.0
12-04 09:55:42,0.083,0.0,99.750,0.166,0.0,0.0,0.0,24576.0,0.0,5.0,1169477632.0,811282432.0,1449029632.0,30189285376.0,3058.0,2532.0
12-04 09:55:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,811282432.0,1449029632.0,30189285376.0,1489.0,1055.0
12-04 09:55:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811282432.0,1449033728.0,30189285376.0,6585.0,4745.0
12-04 09:55:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,811282432.0,1449037824.0,30189277184.0,3210.0,2784.0
12-04 09:55:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169477632.0,811282432.0,1449037824.0,30189277184.0,1429.0,1055.0
12-04 09:55:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169469440.0,811286528.0,1449041920.0,30189277184.0,5138.0,4634.0
12-04 09:55:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169469440.0,811286528.0,1449041920.0,30189277184.0,1688.0,1283.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169469440.0,811286528.0,1449041920.0,30189277184.0,4761.0,2924.0
12-04 09:55:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811286528.0,1449046016.0,30189277184.0,3211.0,2784.0
12-04 09:55:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811286528.0,1449046016.0,30189277184.0,3136.0,2778.0
12-04 09:55:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169465344.0,811286528.0,1449046016.0,30189277184.0,1856.0,1376.0
12-04 09:55:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169461248.0,811286528.0,1449050112.0,30189277184.0,7136.0,7153.0
12-04 09:55:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811286528.0,1449058304.0,30189277184.0,4482.0,3531.0
12-04 09:55:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169448960.0,811286528.0,1449062400.0,30189277184.0,5725.0,4362.0
12-04 09:55:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811286528.0,1449062400.0,30189277184.0,3507.0,2556.0
12-04 09:55:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811286528.0,1449062400.0,30189277184.0,873.0,1476.0
12-04 09:55:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169444864.0,811286528.0,1449066496.0,30189277184.0,3866.0,2456.0
12-04 09:55:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169440768.0,811290624.0,1449066496.0,30189277184.0,4006.0,2699.0
12-04 09:56:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811290624.0,1449066496.0,30189277184.0,1485.0,1097.0
12-04 09:56:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811290624.0,1449070592.0,30189277184.0,4353.0,3531.0
12-04 09:56:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811290624.0,1449070592.0,30189277184.0,3211.0,2784.0
12-04 09:56:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169432576.0,811290624.0,1449074688.0,30189277184.0,5615.0,5768.0
12-04 09:56:04,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811290624.0,1449078784.0,30189277184.0,4942.0,3039.0
12-04 09:56:05,0.0,0.0,99.916,0.084,0.0,0.0,0.0,16384.0,0.0,4.0,1169428480.0,811290624.0,1449078784.0,30189277184.0,7734.0,5929.0
12-04 09:56:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811290624.0,1449082880.0,30189277184.0,2281.0,1503.0
12-04 09:56:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811290624.0,1449082880.0,30189277184.0,4157.0,3004.0
12-04 09:56:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169424384.0,811290624.0,1449082880.0,30189277184.0,3343.0,2064.0
12-04 09:56:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811290624.0,1449086976.0,30189277184.0,3650.0,2343.0
12-04 09:56:10,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169420288.0,811290624.0,1449086976.0,30189277184.0,5278.0,5661.0
12-04 09:56:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,1169412096.0,811294720.0,1449091072.0,30189277184.0,6376.0,4634.0
12-04 09:56:12,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811294720.0,1449095168.0,30189277184.0,3936.0,3232.0
12-04 09:56:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811294720.0,1449099264.0,30189268992.0,3215.0,2064.0
12-04 09:56:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169412096.0,811294720.0,1449099264.0,30189268992.0,1383.0,1046.0
12-04 09:56:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169412096.0,811294720.0,1449099264.0,30189268992.0,4227.0,3184.0
12-04 09:56:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1169412096.0,811294720.0,1449099264.0,30189268992.0,3087.0,2784.0
12-04 09:56:17,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169403904.0,811298816.0,1449103360.0,30189268992.0,3842.0,4045.0
12-04 09:56:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811298816.0,1449107456.0,30189268992.0,3871.0,2456.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169395712.0,811298816.0,1449111552.0,30189268992.0,6141.0,3764.0
12-04 09:56:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811298816.0,1449111552.0,30189268992.0,1629.0,2713.0
12-04 09:56:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811298816.0,1449111552.0,30189268992.0,2497.0,1616.0
12-04 09:56:22,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,1169391616.0,811302912.0,1449111552.0,30189268992.0,2598.0,1709.0
12-04 09:56:23,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811302912.0,1449115648.0,30189268992.0,6339.0,5441.0
12-04 09:56:24,0.750,0.083,99.083,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1169641472.0,811302912.0,1449115648.0,30189015040.0,1364.0,1055.0
12-04 09:56:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169637376.0,811302912.0,1449119744.0,30189015040.0,4021.0,2999.0
12-04 09:56:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169629184.0,811302912.0,1449127936.0,30189015040.0,6141.0,5259.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169629184.0,811302912.0,1449127936.0,30189015040.0,4989.0,3101.0
12-04 09:56:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169629184.0,811302912.0,1449127936.0,30189015040.0,1609.0,1097.0
12-04 09:56:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169625088.0,811302912.0,1449132032.0,30189015040.0,2544.0,2579.0
12-04 09:56:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169625088.0,811302912.0,1449132032.0,30189015040.0,4920.0,3979.0
12-04 09:56:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169620992.0,811302912.0,1449136128.0,30189015040.0,3748.0,3326.0
12-04 09:56:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169620992.0,811302912.0,1449136128.0,30189015040.0,822.0,849.0
12-04 09:56:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169620992.0,811302912.0,1449136128.0,30189015040.0,3195.0,2250.0
12-04 09:56:34,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169612800.0,811307008.0,1449140224.0,30189015040.0,7424.0,5381.0
12-04 09:56:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169608704.0,811307008.0,1449144320.0,30189015040.0,2645.0,2670.0
12-04 09:56:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169612800.0,811307008.0,1449148416.0,30189006848.0,5520.0,4010.0
12-04 09:56:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169563648.0,811307008.0,1449148416.0,30189056000.0,6766.0,5388.0
12-04 09:56:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169559552.0,811307008.0,1449152512.0,30189056000.0,2579.0,2672.0
12-04 09:56:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169559552.0,811307008.0,1449152512.0,30189056000.0,2187.0,2316.0
12-04 09:56:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169555456.0,811311104.0,1449152512.0,30189056000.0,2634.0,1802.0
12-04 09:56:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,811311104.0,1449156608.0,30189056000.0,2083.0,2224.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,811311104.0,1449156608.0,30189056000.0,1428.0,1055.0
12-04 09:56:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,811311104.0,1449156608.0,30189056000.0,4807.0,3017.0
12-04 09:56:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169547264.0,811311104.0,1449160704.0,30189056000.0,6594.0,4746.0
12-04 09:56:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169543168.0,811311104.0,1449164800.0,30189056000.0,4322.0,3439.0
12-04 09:56:46,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169543168.0,811311104.0,1449164800.0,30189056000.0,2042.0,2171.0
12-04 09:56:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169539072.0,811311104.0,1449168896.0,30189056000.0,4627.0,3717.0
12-04 09:56:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169539072.0,811311104.0,1449168896.0,30189056000.0,2949.0,2480.0
12-04 09:56:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,811311104.0,1449168896.0,30189056000.0,1431.0,1055.0
12-04 09:56:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169534976.0,811311104.0,1449172992.0,30189056000.0,2534.0,1709.0
12-04 09:56:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169530880.0,811311104.0,1449177088.0,30189056000.0,4378.0,3479.0
12-04 09:56:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,90112.0,0.0,4.0,1169526784.0,811315200.0,1449177088.0,30189056000.0,3086.0,2784.0
12-04 09:56:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,811315200.0,1449177088.0,30189056000.0,8058.0,7104.0
12-04 09:56:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811315200.0,1449181184.0,30189056000.0,3355.0,2971.0
12-04 09:56:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169518592.0,811315200.0,1449185280.0,30189056000.0,1447.0,1070.0
12-04 09:56:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169518592.0,811315200.0,1449185280.0,30189056000.0,4947.0,3152.0
12-04 09:56:57,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169514496.0,811319296.0,1449185280.0,30189056000.0,363.0,494.0
12-04 09:56:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811319296.0,1449193472.0,30189056000.0,4197.0,2726.0
12-04 09:56:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811319296.0,1449193472.0,30189056000.0,3980.0,4222.0
12-04 09:57:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169502208.0,811319296.0,1449197568.0,30189056000.0,3662.0,2312.0
12-04 09:57:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169502208.0,811319296.0,1449197568.0,30189056000.0,1980.0,2131.0
12-04 09:57:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169502208.0,811319296.0,1449197568.0,30189056000.0,6602.0,6083.0
12-04 09:57:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169494016.0,811323392.0,1449201664.0,30189056000.0,2532.0,1709.0
12-04 09:57:04,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811323392.0,1449205760.0,30189056000.0,3341.0,2106.0
12-04 09:57:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811323392.0,1449205760.0,30189056000.0,4655.0,2904.0
12-04 09:57:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169485824.0,811323392.0,1449209856.0,30189056000.0,3036.0,2764.0
12-04 09:57:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169485824.0,811323392.0,1449209856.0,30189056000.0,5400.0,3657.0
12-04 09:57:08,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169481728.0,811323392.0,1449213952.0,30189056000.0,3934.0,3233.0
12-04 09:57:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169473536.0,811327488.0,1449218048.0,30189056000.0,4692.0,4492.0
12-04 09:57:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811327488.0,1449218048.0,30189056000.0,3347.0,2064.0
12-04 09:57:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169469440.0,811327488.0,1449222144.0,30189056000.0,7240.0,5468.0
12-04 09:57:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169469440.0,811327488.0,1449222144.0,30189056000.0,3640.0,2872.0
12-04 09:57:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811327488.0,1449226240.0,30189056000.0,4858.0,3090.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811327488.0,1449226240.0,30189056000.0,2043.0,2129.0
12-04 09:57:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169465344.0,811327488.0,1449226240.0,30189056000.0,219.0,308.0
12-04 09:57:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811327488.0,1449226240.0,30189056000.0,3768.0,2363.0
12-04 09:57:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169461248.0,811327488.0,1449230336.0,30189056000.0,6214.0,5447.0
12-04 09:57:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169457152.0,811327488.0,1449234432.0,30189056000.0,3900.0,4038.0
12-04 09:57:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169457152.0,811327488.0,1449234432.0,30189056000.0,6037.0,3671.0
12-04 09:57:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811327488.0,1449238528.0,30189056000.0,2084.0,2223.0
12-04 09:57:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169448960.0,811331584.0,1449238528.0,30189056000.0,4872.0,3017.0
12-04 09:57:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1169432576.0,811331584.0,1449254912.0,30189056000.0,5764.0,6149.0
12-04 09:57:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169432576.0,811331584.0,1449254912.0,30189056000.0,2689.0,3336.0
12-04 09:57:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811331584.0,1449259008.0,30189056000.0,5423.0,4092.0
12-04 09:57:25,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811331584.0,1449259008.0,30189056000.0,4358.0,3530.0
12-04 09:57:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811331584.0,1449263104.0,30189056000.0,5681.0,3771.0
12-04 09:57:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,106496.0,0.0,4.0,1169416192.0,811335680.0,1449267200.0,30189056000.0,1773.0,2857.0
12-04 09:57:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169416192.0,811335680.0,1449267200.0,30189056000.0,5874.0,3578.0
12-04 09:57:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811335680.0,1449271296.0,30189056000.0,1889.0,1410.0
12-04 09:57:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811335680.0,1449275392.0,30189056000.0,2160.0,1596.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169408000.0,811335680.0,1449275392.0,30189056000.0,3539.0,2792.0
12-04 09:57:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169403904.0,811335680.0,1449279488.0,30189056000.0,3814.0,3324.0
12-04 09:57:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169403904.0,811335680.0,1449279488.0,30189056000.0,3366.0,3839.0
12-04 09:57:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169399808.0,811335680.0,1449283584.0,30189056000.0,7420.0,5380.0
12-04 09:57:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811335680.0,1449287680.0,30189056000.0,6051.0,4540.0
12-04 09:57:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811335680.0,1449287680.0,30189056000.0,4162.0,2718.0
12-04 09:57:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169391616.0,811335680.0,1449291776.0,30189056000.0,1668.0,1695.0
12-04 09:57:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169391616.0,811335680.0,1449291776.0,30189056000.0,3095.0,2157.0
12-04 09:57:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169391616.0,811335680.0,1449291776.0,30189056000.0,1532.0,1148.0
12-04 09:57:40,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169391616.0,811335680.0,1449291776.0,30189056000.0,3907.0,4045.0
12-04 09:57:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169375232.0,811335680.0,1449308160.0,30189056000.0,7128.0,7694.0
12-04 09:57:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811335680.0,1449312256.0,30189056000.0,4356.0,3531.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811335680.0,1449316352.0,30189056000.0,3701.0,2363.0
12-04 09:57:44,0.166,0.083,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169367040.0,811335680.0,1449316352.0,30189056000.0,4355.0,3531.0
12-04 09:57:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811335680.0,1449320448.0,30189056000.0,5194.0,3203.0
12-04 09:57:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811335680.0,1449320448.0,30189056000.0,1328.0,962.0
12-04 09:57:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811335680.0,1449320448.0,30189056000.0,2696.0,1802.0
12-04 09:57:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811335680.0,1449324544.0,30189056000.0,5077.0,4699.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169358848.0,811335680.0,1449324544.0,30189056000.0,1323.0,962.0
12-04 09:57:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1169350656.0,811339776.0,1449328640.0,30189056000.0,2993.0,4025.0
12-04 09:57:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169350656.0,811339776.0,1449328640.0,30189056000.0,6064.0,3620.0
12-04 09:57:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811339776.0,1449332736.0,30189056000.0,4873.0,3017.0
12-04 09:57:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811339776.0,1449336832.0,30189056000.0,2934.0,3572.0
12-04 09:57:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169342464.0,811339776.0,1449336832.0,30189056000.0,3666.0,2270.0
12-04 09:57:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811339776.0,1449340928.0,30189056000.0,4424.0,3532.0
12-04 09:57:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169334272.0,811343872.0,1449340928.0,30189056000.0,2198.0,2452.0
12-04 09:57:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169334272.0,811343872.0,1449340928.0,30189056000.0,2145.0,2222.0
12-04 09:57:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811343872.0,1449340928.0,30189056000.0,1330.0,962.0
12-04 09:57:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169457152.0,811343872.0,1449345024.0,30188929024.0,5180.0,4858.0
12-04 09:58:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169457152.0,811343872.0,1449345024.0,30188929024.0,5230.0,3245.0
12-04 09:58:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169453056.0,811343872.0,1449349120.0,30188929024.0,3852.0,2959.0
12-04 09:58:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,98304.0,0.0,4.0,1169448960.0,811343872.0,1449353216.0,30188929024.0,3925.0,2498.0
12-04 09:58:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169444864.0,811343872.0,1449357312.0,30188929024.0,3908.0,3977.0
12-04 09:58:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811343872.0,1449361408.0,30188929024.0,4513.0,2760.0
12-04 09:58:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169440768.0,811343872.0,1449361408.0,30188929024.0,1759.0,2058.0
12-04 09:58:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811343872.0,1449361408.0,30188929024.0,6958.0,4119.0
12-04 09:58:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169436672.0,811343872.0,1449365504.0,30188929024.0,2750.0,3050.0
12-04 09:58:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811343872.0,1449365504.0,30188929024.0,5104.0,3886.0
12-04 09:58:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169432576.0,811343872.0,1449369600.0,30188929024.0,5620.0,3372.0
12-04 09:58:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169412096.0,811343872.0,1449390080.0,30188929024.0,10495.0,9767.0
12-04 09:58:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169539072.0,811343872.0,1449390080.0,30188802048.0,4129.0,2908.0
12-04 09:58:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169539072.0,811343872.0,1449390080.0,30188802048.0,1699.0,2018.0
12-04 09:58:13,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169539072.0,811343872.0,1449390080.0,30188802048.0,3552.0,2250.0
12-04 09:58:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811343872.0,1449394176.0,30188802048.0,1982.0,2128.0
12-04 09:58:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169534976.0,811343872.0,1449394176.0,30188802048.0,6109.0,3671.0
12-04 09:58:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169530880.0,811343872.0,1449398272.0,30188802048.0,3942.0,4139.0
12-04 09:58:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,811343872.0,1449402368.0,30188802048.0,5975.0,3671.0
12-04 09:58:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169526784.0,811343872.0,1449402368.0,30188802048.0,1983.0,2129.0
12-04 09:58:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169526784.0,811343872.0,1449402368.0,30188802048.0,1491.0,1097.0
12-04 09:58:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169522688.0,811343872.0,1449406464.0,30188802048.0,3955.0,3008.0
12-04 09:58:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811343872.0,1449406464.0,30188802048.0,2934.0,3570.0
12-04 09:58:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169522688.0,811343872.0,1449406464.0,30188802048.0,3150.0,2783.0
12-04 09:58:23,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169518592.0,811343872.0,1449410560.0,30188802048.0,7237.0,5909.0
12-04 09:58:24,0.584,0.083,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169514496.0,811343872.0,1449414656.0,30188802048.0,2499.0,1616.0
12-04 09:58:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169514496.0,811343872.0,1449414656.0,30188802048.0,5626.0,4278.0
12-04 09:58:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449418752.0,30188802048.0,4356.0,3531.0
12-04 09:58:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449418752.0,30188802048.0,1532.0,1148.0
12-04 09:58:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449418752.0,30188802048.0,1365.0,1055.0
12-04 09:58:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811343872.0,1449422848.0,30188802048.0,3983.0,3419.0
12-04 09:58:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169506304.0,811343872.0,1449422848.0,30188802048.0,5679.0,4149.0
12-04 09:58:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1169502208.0,811343872.0,1449426944.0,30188802048.0,3713.0,3232.0
12-04 09:58:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169502208.0,811343872.0,1449426944.0,30188802048.0,5918.0,4540.0
12-04 09:58:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169498112.0,811343872.0,1449431040.0,30188802048.0,1984.0,1545.0
12-04 09:58:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811343872.0,1449435136.0,30188802048.0,6808.0,5801.0
12-04 09:58:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169612800.0,811343872.0,1449443328.0,30188675072.0,2052.0,1503.0
12-04 09:58:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169514496.0,811343872.0,1449443328.0,30188773376.0,5086.0,4071.0
12-04 09:58:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,110592.0,0.0,5.0,1169514496.0,811343872.0,1449443328.0,30188773376.0,2837.0,2347.0
12-04 09:58:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449447424.0,30188773376.0,4264.0,2811.0
12-04 09:58:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449447424.0,30188773376.0,261.0,401.0
12-04 09:58:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169510400.0,811343872.0,1449447424.0,30188773376.0,6040.0,3671.0
12-04 09:58:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1169506304.0,811343872.0,1449451520.0,30188773376.0,4751.0,5859.0
12-04 09:58:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169502208.0,811343872.0,1449455616.0,30188773376.0,4320.0,3437.0
12-04 09:58:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169498112.0,811347968.0,1449455616.0,30188773376.0,2500.0,1616.0
12-04 09:58:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811347968.0,1449459712.0,30188773376.0,3970.0,2549.0
12-04 09:58:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811347968.0,1449459712.0,30188773376.0,2018.0,2223.0
12-04 09:58:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169494016.0,811347968.0,1449459712.0,30188773376.0,2636.0,1802.0
12-04 09:58:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169489920.0,811347968.0,1449463808.0,30188773376.0,1262.0,962.0
12-04 09:58:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811347968.0,1449463808.0,30188773376.0,6238.0,5348.0
12-04 09:58:49,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169485824.0,811347968.0,1449467904.0,30188773376.0,5489.0,4093.0
12-04 09:58:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169485824.0,811347968.0,1449467904.0,30188773376.0,4524.0,3624.0
12-04 09:58:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169481728.0,811347968.0,1449472000.0,30188773376.0,6305.0,5396.0
12-04 09:58:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169465344.0,811347968.0,1449488384.0,30188773376.0,5412.0,6032.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811347968.0,1449488384.0,30188773376.0,3080.0,2779.0
12-04 09:58:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811347968.0,1449488384.0,30188773376.0,2601.0,1709.0
12-04 09:58:55,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169461248.0,811347968.0,1449492480.0,30188773376.0,3869.0,2456.0
12-04 09:58:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169457152.0,811347968.0,1449496576.0,30188773376.0,7524.0,6295.0
12-04 09:58:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811347968.0,1449500672.0,30188773376.0,3774.0,4046.0
12-04 09:58:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811347968.0,1449500672.0,30188773376.0,3864.0,2498.0
12-04 09:58:59,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811347968.0,1449500672.0,30188773376.0,915.0,1568.0
12-04 09:59:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811347968.0,1449504768.0,30188773376.0,4599.0,3825.0
12-04 09:59:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169440768.0,811356160.0,1449504768.0,30188773376.0,1491.0,1097.0
12-04 09:59:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169416192.0,811356160.0,1449521152.0,30188781568.0,6418.0,6534.0
12-04 09:59:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811356160.0,1449521152.0,30188781568.0,2497.0,1616.0
12-04 09:59:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811356160.0,1449525248.0,30188781568.0,8682.0,6033.0
12-04 09:59:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811356160.0,1449529344.0,30188781568.0,5268.0,4022.0
12-04 09:59:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811356160.0,1449529344.0,30188781568.0,3869.0,3231.0
12-04 09:59:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1169403904.0,811356160.0,1449533440.0,30188781568.0,3201.0,4033.0
12-04 09:59:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811356160.0,1449537536.0,30188781568.0,4655.0,2904.0
12-04 09:59:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811356160.0,1449537536.0,30188781568.0,2317.0,1596.0
12-04 09:59:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811356160.0,1449541632.0,30188781568.0,3349.0,2064.0
12-04 09:59:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169395712.0,811356160.0,1449541632.0,30188781568.0,4706.0,3368.0
12-04 09:59:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,131072.0,0.0,5.0,1169391616.0,811356160.0,1449545728.0,30188781568.0,6242.0,4633.0
12-04 09:59:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169387520.0,811356160.0,1449549824.0,30188781568.0,6029.0,5240.0
12-04 09:59:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811356160.0,1449549824.0,30188781568.0,2600.0,1709.0
12-04 09:59:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811356160.0,1449549824.0,30188781568.0,2368.0,1616.0
12-04 09:59:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169383424.0,811356160.0,1449553920.0,30188781568.0,3906.0,3979.0
12-04 09:59:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169383424.0,811356160.0,1449553920.0,30188781568.0,363.0,494.0
12-04 09:59:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169383424.0,811356160.0,1449553920.0,30188781568.0,2496.0,1616.0
12-04 09:59:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169379328.0,811356160.0,1449558016.0,30188781568.0,6013.0,3764.0
12-04 09:59:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169375232.0,811356160.0,1449562112.0,30188781568.0,2890.0,3866.0
12-04 09:59:21,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169375232.0,811356160.0,1449562112.0,30188781568.0,6963.0,5026.0
12-04 09:59:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169371136.0,811356160.0,1449566208.0,30188781568.0,3726.0,2312.0
12-04 09:59:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169371136.0,811356160.0,1449566208.0,30188781568.0,5070.0,4695.0
12-04 09:59:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811356160.0,1449570304.0,30188781568.0,219.0,350.0
12-04 09:59:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169367040.0,811356160.0,1449570304.0,30188781568.0,2535.0,1709.0
12-04 09:59:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811356160.0,1449570304.0,30188781568.0,2085.0,2157.0
12-04 09:59:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811356160.0,1449574400.0,30188781568.0,6281.0,5381.0
12-04 09:59:28,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169362944.0,811356160.0,1449574400.0,30188781568.0,6628.0,4838.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811356160.0,1449578496.0,30188781568.0,3197.0,2250.0
12-04 09:59:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811356160.0,1449582592.0,30188781568.0,4520.0,2718.0
12-04 09:59:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169354752.0,811356160.0,1449582592.0,30188781568.0,2214.0,1923.0
12-04 09:59:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811356160.0,1449582592.0,30188781568.0,2316.0,1731.0
12-04 09:59:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169350656.0,811356160.0,1449586688.0,30188781568.0,3059.0,2064.0
12-04 09:59:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169350656.0,811356160.0,1449586688.0,30188781568.0,3965.0,3881.0
12-04 09:59:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811356160.0,1449590784.0,30188781568.0,7322.0,5287.0
12-04 09:59:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811356160.0,1449594880.0,30188781568.0,3297.0,2343.0
12-04 09:59:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169342464.0,811356160.0,1449594880.0,30188781568.0,6442.0,5941.0
12-04 09:59:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811356160.0,1449598976.0,30188781568.0,4880.0,3887.0
12-04 09:59:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169334272.0,811356160.0,1449603072.0,30188781568.0,1261.0,962.0
12-04 09:59:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811356160.0,1449607168.0,30188781568.0,1635.0,1241.0
12-04 09:59:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811356160.0,1449607168.0,30188781568.0,261.0,401.0
12-04 09:59:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1169330176.0,811356160.0,1449607168.0,30188781568.0,4562.0,3717.0
12-04 09:59:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1169305600.0,811356160.0,1449623552.0,30188789760.0,9520.0,9072.0
12-04 09:59:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169301504.0,811356160.0,1449627648.0,30188789760.0,6697.0,4773.0
12-04 09:59:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811356160.0,1449631744.0,30188789760.0,3087.0,2783.0
12-04 09:59:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811356160.0,1449631744.0,30188789760.0,159.0,308.0
12-04 09:59:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169297408.0,811356160.0,1449631744.0,30188789760.0,5425.0,4093.0
12-04 09:59:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169293312.0,811356160.0,1449635840.0,30188789760.0,1532.0,1148.0
12-04 09:59:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1169162240.0,811360256.0,1449635840.0,30188916736.0,1635.0,1241.0
12-04 09:59:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169162240.0,811360256.0,1449635840.0,30188916736.0,3770.0,2363.0
12-04 09:59:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169158144.0,811360256.0,1449639936.0,30188916736.0,6564.0,4838.0
12-04 09:59:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169154048.0,811360256.0,1449644032.0,30188916736.0,4910.0,4604.0
12-04 09:59:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169141760.0,811360256.0,1449656320.0,30188916736.0,9115.0,9673.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169137664.0,811360256.0,1449660416.0,30188916736.0,2018.0,2223.0
12-04 09:59:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169137664.0,811360256.0,1449660416.0,30188916736.0,2599.0,1709.0
12-04 09:59:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169137664.0,811360256.0,1449660416.0,30188916736.0,2779.0,2003.0
12-04 09:59:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169133568.0,811360256.0,1449664512.0,30188916736.0,2496.0,1616.0
12-04 09:59:58,0.083,0.0,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169133568.0,811360256.0,1449664512.0,30188916736.0,3191.0,2876.0
12-04 09:59:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169129472.0,811360256.0,1449668608.0,30188916736.0,4868.0,3017.0
12-04 10:00:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169129472.0,811360256.0,1449668608.0,30188916736.0,5023.0,3824.0
12-04 10:00:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169125376.0,811360256.0,1449672704.0,30188916736.0,3200.0,3433.0
12-04 10:00:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169125376.0,811360256.0,1449672704.0,30188916736.0,2144.0,2223.0
12-04 10:00:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811360256.0,1449676800.0,30188916736.0,4938.0,3017.0
12-04 10:00:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169121280.0,811360256.0,1449676800.0,30188916736.0,3486.0,2250.0
12-04 10:00:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169104896.0,811360256.0,1449693184.0,30188916736.0,7615.0,7272.0
12-04 10:00:06,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169100800.0,811360256.0,1449697280.0,30188916736.0,7224.0,5480.0
12-04 10:00:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169096704.0,811364352.0,1449697280.0,30188916736.0,4229.0,3005.0
12-04 10:00:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811364352.0,1449701376.0,30188916736.0,4523.0,4336.0
12-04 10:00:09,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169092608.0,811364352.0,1449701376.0,30188916736.0,3932.0,3231.0
12-04 10:00:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169092608.0,811364352.0,1449701376.0,30188916736.0,3443.0,2157.0
12-04 10:00:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169088512.0,811364352.0,1449705472.0,30188916736.0,5537.0,4163.0
12-04 10:00:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169084416.0,811364352.0,1449709568.0,30188916736.0,3340.0,2064.0
12-04 10:00:13,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169080320.0,811364352.0,1449713664.0,30188916736.0,4038.0,3325.0
12-04 10:00:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169080320.0,811364352.0,1449713664.0,30188916736.0,159.0,308.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169080320.0,811364352.0,1449713664.0,30188916736.0,6793.0,4932.0
12-04 10:00:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169076224.0,811364352.0,1449717760.0,30188916736.0,1491.0,1097.0
12-04 10:00:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,126976.0,0.0,3.0,1169059840.0,811364352.0,1449734144.0,30188916736.0,9189.0,9769.0
12-04 10:00:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169059840.0,811364352.0,1449734144.0,30188916736.0,1327.0,962.0
12-04 10:00:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169055744.0,811364352.0,1449738240.0,30188916736.0,6003.0,3578.0
12-04 10:00:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169305600.0,811364352.0,1449742336.0,30188662784.0,3253.0,2877.0
12-04 10:00:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169305600.0,811364352.0,1449742336.0,30188662784.0,363.0,494.0
12-04 10:00:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169305600.0,811364352.0,1449742336.0,30188662784.0,5797.0,4371.0
12-04 10:00:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811364352.0,1449746432.0,30188662784.0,3078.0,2779.0
12-04 10:00:24,0.998,0.083,98.919,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811364352.0,1449746432.0,30188662784.0,4974.0,4606.0
12-04 10:00:25,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169424384.0,811364352.0,1449750528.0,30188535808.0,4358.0,3531.0
12-04 10:00:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169424384.0,811364352.0,1449750528.0,30188535808.0,6842.0,5385.0
12-04 10:00:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169420288.0,811364352.0,1449754624.0,30188535808.0,2495.0,1616.0
12-04 10:00:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811364352.0,1449754624.0,30188535808.0,3291.0,2970.0
12-04 10:00:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811364352.0,1449758720.0,30188535808.0,5086.0,4072.0
12-04 10:00:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811364352.0,1449758720.0,30188535808.0,1991.0,1503.0
12-04 10:00:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169412096.0,811364352.0,1449762816.0,30188535808.0,2094.0,3093.0
12-04 10:00:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169412096.0,811364352.0,1449762816.0,30188535808.0,5495.0,3465.0
12-04 10:00:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811364352.0,1449766912.0,30188535808.0,4631.0,4581.0
12-04 10:00:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811364352.0,1449766912.0,30188535808.0,1823.0,1410.0
12-04 10:00:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169403904.0,811364352.0,1449771008.0,30188535808.0,8745.0,6576.0
12-04 10:00:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811364352.0,1449775104.0,30188535808.0,3162.0,2157.0
12-04 10:00:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1169395712.0,811364352.0,1449779200.0,30188535808.0,7104.0,5572.0
12-04 10:00:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811364352.0,1449779200.0,30188535808.0,822.0,849.0
12-04 10:00:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811364352.0,1449779200.0,30188535808.0,2601.0,1709.0
12-04 10:00:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811364352.0,1449779200.0,30188535808.0,4010.0,4139.0
12-04 10:00:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811364352.0,1449783296.0,30188535808.0,3534.0,2270.0
12-04 10:00:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169391616.0,811364352.0,1449783296.0,30188535808.0,4425.0,3531.0
12-04 10:00:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169387520.0,811364352.0,1449787392.0,30188535808.0,1430.0,1055.0
12-04 10:00:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169383424.0,811364352.0,1449791488.0,30188535808.0,4907.0,4606.0
12-04 10:00:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169379328.0,811364352.0,1449795584.0,30188535808.0,4023.0,3005.0
12-04 10:00:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169379328.0,811364352.0,1449795584.0,30188535808.0,3254.0,2877.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,1.0,1169375232.0,811364352.0,1449799680.0,30188535808.0,2636.0,1802.0
12-04 10:00:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169383424.0,811364352.0,1449799680.0,30188527616.0,5128.0,4736.0
12-04 10:00:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169375232.0,811368448.0,1449803776.0,30188527616.0,1532.0,1148.0
12-04 10:00:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811368448.0,1449803776.0,30188527616.0,3769.0,2363.0
12-04 10:00:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811368448.0,1449803776.0,30188527616.0,3149.0,2718.0
12-04 10:00:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811368448.0,1449807872.0,30188527616.0,4355.0,3531.0
12-04 10:00:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169371136.0,811368448.0,1449807872.0,30188527616.0,6274.0,5441.0
12-04 10:00:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811368448.0,1449811968.0,30188527616.0,5425.0,4093.0
12-04 10:00:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169367040.0,811368448.0,1449811968.0,30188527616.0,873.0,1519.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811368448.0,1449816064.0,30188527616.0,4053.0,2750.0
12-04 10:00:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1169346560.0,811368448.0,1449832448.0,30188527616.0,10055.0,8651.0
12-04 10:00:58,0.0,0.166,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169346560.0,811368448.0,1449832448.0,30188527616.0,261.0,401.0
12-04 10:00:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811368448.0,1449836544.0,30188527616.0,5074.0,4700.0
12-04 10:01:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811368448.0,1449836544.0,30188527616.0,3942.0,2657.0
12-04 10:01:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169338368.0,811368448.0,1449840640.0,30188527616.0,2205.0,2265.0
12-04 10:01:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811368448.0,1449840640.0,30188527616.0,3078.0,2719.0
12-04 10:01:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811368448.0,1449840640.0,30188527616.0,5064.0,4693.0
12-04 10:01:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1169334272.0,811368448.0,1449844736.0,30188527616.0,4713.0,2904.0
12-04 10:01:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811368448.0,1449844736.0,30188527616.0,3503.0,2199.0
12-04 10:01:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811368448.0,1449848832.0,30188527616.0,4773.0,4080.0
12-04 10:01:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1169330176.0,811368448.0,1449848832.0,30188527616.0,5194.0,4882.0
12-04 10:01:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811368448.0,1449852928.0,30188400640.0,5301.0,4071.0
12-04 10:01:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169448960.0,811368448.0,1449857024.0,30188400640.0,4612.0,2811.0
12-04 10:01:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811368448.0,1449857024.0,30188400640.0,2478.0,1689.0
12-04 10:01:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169444864.0,811368448.0,1449861120.0,30188400640.0,6977.0,5709.0
12-04 10:01:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811368448.0,1449861120.0,30188392448.0,3349.0,2064.0
12-04 10:01:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169448960.0,811368448.0,1449865216.0,30188392448.0,3442.0,2157.0
12-04 10:01:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169448960.0,811368448.0,1449865216.0,30188392448.0,2661.0,1709.0
12-04 10:01:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169444864.0,811368448.0,1449869312.0,30188392448.0,5139.0,4632.0
12-04 10:01:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169440768.0,811368448.0,1449873408.0,30188392448.0,3357.0,2970.0
12-04 10:01:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169436672.0,811368448.0,1449877504.0,30188392448.0,3980.0,2920.0
12-04 10:01:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169436672.0,811368448.0,1449877504.0,30188392448.0,4316.0,3439.0
12-04 10:01:19,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169432576.0,811368448.0,1449881600.0,30188392448.0,3763.0,2363.0
12-04 10:01:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169432576.0,811368448.0,1449881600.0,30188392448.0,3414.0,2970.0
12-04 10:01:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811368448.0,1449885696.0,30188392448.0,321.0,401.0
12-04 10:01:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1169428480.0,811368448.0,1449885696.0,30188392448.0,3658.0,2270.0
12-04 10:01:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811368448.0,1449885696.0,30188392448.0,5579.0,4180.0
12-04 10:01:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169432576.0,811368448.0,1449889792.0,30188384256.0,3969.0,4045.0
12-04 10:01:25,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1169428480.0,811372544.0,1449889792.0,30188384256.0,3284.0,2969.0
12-04 10:01:26,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169424384.0,811372544.0,1449893888.0,30188384256.0,6228.0,5347.0
12-04 10:01:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,4096.0,0.0,2.0,1169424384.0,811372544.0,1449893888.0,30188384256.0,4246.0,3100.0
12-04 10:01:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811372544.0,1449897984.0,30188384256.0,1426.0,1055.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811372544.0,1449897984.0,30188384256.0,6115.0,4539.0
12-04 10:01:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811372544.0,1449902080.0,30188384256.0,3244.0,2106.0
12-04 10:01:31,0.0,0.0,98.832,1.168,0.0,0.0,0.0,28672.0,0.0,4.0,1169416192.0,811372544.0,1449902080.0,30188384256.0,3977.0,3418.0
12-04 10:01:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169412096.0,811372544.0,1449906176.0,30188384256.0,3521.0,3909.0
12-04 10:01:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811372544.0,1449906176.0,30188384256.0,6213.0,4633.0
12-04 10:01:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811372544.0,1449910272.0,30188384256.0,2009.0,1452.0
12-04 10:01:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811372544.0,1449910272.0,30188384256.0,3050.0,2064.0
12-04 10:01:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169403904.0,811372544.0,1449914368.0,30188384256.0,3322.0,2292.0
12-04 10:01:37,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169399808.0,811372544.0,1449918464.0,30188384256.0,8799.0,6269.0
12-04 10:01:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811372544.0,1449918464.0,30188384256.0,3424.0,3840.0
12-04 10:01:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811372544.0,1449922560.0,30188384256.0,4417.0,3531.0
12-04 10:01:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811372544.0,1449922560.0,30188384256.0,2499.0,1616.0
12-04 10:01:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811372544.0,1449926656.0,30188384256.0,3966.0,4087.0
12-04 10:01:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169391616.0,811372544.0,1449926656.0,30188384256.0,2701.0,1802.0
12-04 10:01:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169391616.0,811372544.0,1449926656.0,30188384256.0,159.0,308.0
12-04 10:01:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811372544.0,1449930752.0,30188384256.0,3868.0,2456.0
12-04 10:01:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811372544.0,1449930752.0,30188384256.0,3771.0,2363.0
12-04 10:01:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169391616.0,811372544.0,1449934848.0,30188376064.0,6360.0,4317.0
12-04 10:01:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1169391616.0,811372544.0,1449934848.0,30188376064.0,4561.0,5213.0
12-04 10:01:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169383424.0,811372544.0,1449943040.0,30188376064.0,7444.0,6095.0
12-04 10:01:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169379328.0,811376640.0,1449943040.0,30188376064.0,915.0,1569.0
12-04 10:01:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811376640.0,1449947136.0,30188376064.0,1429.0,1055.0
12-04 10:01:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811376640.0,1449947136.0,30188376064.0,1261.0,962.0
12-04 10:01:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,1.0,1169375232.0,811376640.0,1449947136.0,30188376064.0,1430.0,1055.0
12-04 10:01:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1169375232.0,811376640.0,1449947136.0,30188376064.0,4315.0,3433.0
12-04 10:01:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811376640.0,1449951232.0,30188376064.0,11961.0,8557.0
12-04 10:01:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169362944.0,811380736.0,1449955328.0,30188376064.0,2804.0,1895.0
12-04 10:01:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811380736.0,1449955328.0,30188376064.0,339.0,602.0
12-04 10:01:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169358848.0,811380736.0,1449959424.0,30188376064.0,6027.0,6606.0
12-04 10:01:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811380736.0,1449959424.0,30188376064.0,1327.0,962.0
12-04 10:01:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169354752.0,811380736.0,1449963520.0,30188376064.0,261.0,401.0
12-04 10:02:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811380736.0,1449963520.0,30188376064.0,2712.0,2003.0
12-04 10:02:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169354752.0,811380736.0,1449963520.0,30188376064.0,1489.0,1097.0
12-04 10:02:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169350656.0,811380736.0,1449967616.0,30188376064.0,5487.0,4025.0
12-04 10:02:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811380736.0,1449971712.0,30188376064.0,7268.0,4325.0
12-04 10:02:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169346560.0,811380736.0,1449971712.0,30188376064.0,7133.0,5895.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811380736.0,1449975808.0,30188376064.0,2275.0,1545.0
12-04 10:02:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169342464.0,811380736.0,1449975808.0,30188376064.0,3122.0,3321.0
12-04 10:02:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1169203200.0,811388928.0,1449979904.0,30188503040.0,2611.0,2860.0
12-04 10:02:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169203200.0,811388928.0,1449979904.0,30188503040.0,3382.0,2157.0
12-04 10:02:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169203200.0,811388928.0,1449979904.0,30188503040.0,3217.0,2064.0
12-04 10:02:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169326080.0,811388928.0,1449984000.0,30188376064.0,8815.0,6033.0
12-04 10:02:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169321984.0,811388928.0,1449988096.0,30188376064.0,7087.0,5802.0
12-04 10:02:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169321984.0,811388928.0,1449988096.0,30188376064.0,2214.0,1503.0
12-04 10:02:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169313792.0,811393024.0,1449992192.0,30188376064.0,3929.0,3273.0
12-04 10:02:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169313792.0,811393024.0,1449992192.0,30188376064.0,1490.0,1055.0
12-04 10:02:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811393024.0,1449992192.0,30188376064.0,1983.0,2129.0
12-04 10:02:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169309696.0,811393024.0,1449996288.0,30188376064.0,4873.0,4361.0
12-04 10:02:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811393024.0,1449996288.0,30188376064.0,1328.0,962.0
12-04 10:02:18,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169305600.0,811393024.0,1450000384.0,30188376064.0,4932.0,3059.0
12-04 10:02:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169305600.0,811397120.0,1450004480.0,30188367872.0,6763.0,4839.0
12-04 10:02:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169305600.0,811397120.0,1450004480.0,30188367872.0,4423.0,3530.0
12-04 10:02:21,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811397120.0,1450012672.0,30188367872.0,1586.0,1148.0
12-04 10:02:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169297408.0,811397120.0,1450012672.0,30188367872.0,975.0,1570.0
12-04 10:02:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169305600.0,811397120.0,1450012672.0,30188359680.0,4407.0,3526.0
12-04 10:02:24,0.999,0.0,99.001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811397120.0,1450016768.0,30188359680.0,3150.0,2784.0
12-04 10:02:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169301504.0,811397120.0,1450016768.0,30188359680.0,4525.0,3625.0
12-04 10:02:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811397120.0,1450020864.0,30188359680.0,5874.0,3578.0
12-04 10:02:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1169293312.0,811397120.0,1450024960.0,30188359680.0,5032.0,3110.0
12-04 10:02:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169293312.0,811397120.0,1450024960.0,30188359680.0,2884.0,3948.0
12-04 10:02:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169293312.0,811397120.0,1450024960.0,30188359680.0,3911.0,3460.0
12-04 10:02:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169289216.0,811397120.0,1450029056.0,30188359680.0,2196.0,1689.0
12-04 10:02:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169285120.0,811397120.0,1450033152.0,30188359680.0,3769.0,3232.0
12-04 10:02:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169285120.0,811397120.0,1450033152.0,30188359680.0,2070.0,1494.0
12-04 10:02:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169285120.0,811397120.0,1450033152.0,30188359680.0,2543.0,2579.0
12-04 10:02:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811397120.0,1450037248.0,30188359680.0,5500.0,3465.0
12-04 10:02:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811397120.0,1450037248.0,30188359680.0,3809.0,3367.0
12-04 10:02:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169276928.0,811397120.0,1450041344.0,30188359680.0,10541.0,7535.0
12-04 10:02:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169272832.0,811397120.0,1450045440.0,30188359680.0,2422.0,2957.0
12-04 10:02:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811397120.0,1450045440.0,30188351488.0,720.0,756.0
12-04 10:02:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169281024.0,811397120.0,1450045440.0,30188351488.0,3956.0,2978.0
12-04 10:02:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169276928.0,811397120.0,1450049536.0,30188351488.0,2143.0,2265.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169276928.0,811397120.0,1450049536.0,30188351488.0,4101.0,3723.0
12-04 10:02:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169272832.0,811397120.0,1450053632.0,30188351488.0,5943.0,3578.0
12-04 10:02:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169268736.0,811397120.0,1450057728.0,30188351488.0,7247.0,5915.0
12-04 10:02:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811397120.0,1450057728.0,30188351488.0,3870.0,2456.0
12-04 10:02:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811397120.0,1450061824.0,30188351488.0,261.0,401.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811397120.0,1450061824.0,30188351488.0,2186.0,2316.0
12-04 10:02:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169264640.0,811397120.0,1450061824.0,30188351488.0,1260.0,962.0
12-04 10:02:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811397120.0,1450061824.0,30188351488.0,4011.0,4138.0
12-04 10:02:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1169371136.0,811397120.0,1450082304.0,30188224512.0,11283.0,9215.0
12-04 10:02:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811397120.0,1450082304.0,30188224512.0,3290.0,2971.0
12-04 10:02:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811397120.0,1450086400.0,30188224512.0,4966.0,4599.0
12-04 10:02:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169367040.0,811397120.0,1450086400.0,30188224512.0,2694.0,1844.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811397120.0,1450090496.0,30188224512.0,3900.0,4039.0
12-04 10:02:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169358848.0,811397120.0,1450094592.0,30188224512.0,2533.0,1709.0
12-04 10:02:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169358848.0,811397120.0,1450094592.0,30188224512.0,3700.0,2363.0
12-04 10:02:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811397120.0,1450098688.0,30188224512.0,3976.0,4110.0
12-04 10:02:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169354752.0,811397120.0,1450098688.0,30188224512.0,3368.0,3104.0
12-04 10:02:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169350656.0,811397120.0,1450102784.0,30188224512.0,4357.0,3530.0
12-04 10:02:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169350656.0,811397120.0,1450102784.0,30188224512.0,2433.0,1616.0
12-04 10:03:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168691200.0,811397120.0,1458507776.0,30180478976.0,8626.0,8834.0
12-04 10:03:01,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1168691200.0,811397120.0,1458507776.0,30180478976.0,1387.0,1004.0
12-04 10:03:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,122880.0,0.0,4.0,1168687104.0,811397120.0,1458511872.0,30180478976.0,3700.0,2363.0
12-04 10:03:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811397120.0,1458515968.0,30180478976.0,7834.0,5585.0
12-04 10:03:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811397120.0,1458515968.0,30180478976.0,943.0,756.0
12-04 10:03:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811397120.0,1458515968.0,30180478976.0,1759.0,2058.0
12-04 10:03:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168805888.0,811397120.0,1458520064.0,30180352000.0,5921.0,5083.0
12-04 10:03:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1168797696.0,811405312.0,1458520064.0,30180352000.0,4264.0,3096.0
12-04 10:03:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168793600.0,811405312.0,1458524160.0,30180352000.0,4200.0,3418.0
12-04 10:03:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168793600.0,811405312.0,1458524160.0,30180352000.0,2216.0,1503.0
12-04 10:03:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168789504.0,811405312.0,1458528256.0,30180352000.0,8247.0,5416.0
12-04 10:03:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811405312.0,1458532352.0,30180352000.0,5105.0,3886.0
12-04 10:03:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1168785408.0,811405312.0,1458532352.0,30180352000.0,3587.0,3837.0
12-04 10:03:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1168781312.0,811405312.0,1458536448.0,30180352000.0,4383.0,2718.0
12-04 10:03:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811405312.0,1458536448.0,30180352000.0,1430.0,1055.0
12-04 10:03:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811405312.0,1458536448.0,30180352000.0,915.0,1569.0
12-04 10:03:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168777216.0,811405312.0,1458540544.0,30180352000.0,4977.0,3110.0
12-04 10:03:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168760832.0,811405312.0,1458540544.0,30180368384.0,4522.0,3624.0
12-04 10:03:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1168752640.0,811409408.0,1458544640.0,30180368384.0,3705.0,2363.0
12-04 10:03:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811409408.0,1458544640.0,30180368384.0,5490.0,4091.0
12-04 10:03:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168748544.0,811409408.0,1458548736.0,30180368384.0,2992.0,3976.0
12-04 10:03:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168748544.0,811409408.0,1458548736.0,30180368384.0,219.0,308.0
12-04 10:03:22,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811409408.0,1458552832.0,30180368384.0,3729.0,2270.0
12-04 10:03:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168744448.0,811409408.0,1458552832.0,30180368384.0,4417.0,3526.0
12-04 10:03:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168744448.0,811409408.0,1458552832.0,30180368384.0,3354.0,2970.0
12-04 10:03:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811409408.0,1458561024.0,30180368384.0,4461.0,3625.0
12-04 10:03:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811409408.0,1458561024.0,30180368384.0,3667.0,2270.0
12-04 10:03:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168732160.0,811409408.0,1458565120.0,30180368384.0,3356.0,2970.0
12-04 10:03:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168732160.0,811409408.0,1458565120.0,30180368384.0,3765.0,2363.0
12-04 10:03:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168723968.0,811409408.0,1458581504.0,30180360192.0,9678.0,10108.0
12-04 10:03:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811409408.0,1458585600.0,30180360192.0,888.0,849.0
12-04 10:03:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811409408.0,1458585600.0,30180360192.0,5660.0,3600.0
12-04 10:03:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811409408.0,1458585600.0,30180360192.0,1374.0,1925.0
12-04 10:03:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168715776.0,811409408.0,1458589696.0,30180360192.0,5602.0,3558.0
12-04 10:03:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168711680.0,811409408.0,1458593792.0,30180360192.0,4884.0,3885.0
12-04 10:03:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811409408.0,1458593792.0,30180360192.0,2027.0,1596.0
12-04 10:03:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168711680.0,811409408.0,1458593792.0,30180360192.0,6020.0,4633.0
12-04 10:03:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1168707584.0,811409408.0,1458597888.0,30180360192.0,2903.0,2350.0
12-04 10:03:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168707584.0,811409408.0,1458597888.0,30180360192.0,3938.0,3975.0
12-04 10:03:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168703488.0,811409408.0,1458601984.0,30180360192.0,5425.0,4092.0
12-04 10:03:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811409408.0,1458606080.0,30180360192.0,3254.0,2877.0
12-04 10:03:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811409408.0,1458606080.0,30180360192.0,2086.0,2223.0
12-04 10:03:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168699392.0,811409408.0,1458606080.0,30180360192.0,3871.0,2456.0
12-04 10:03:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168695296.0,811409408.0,1458610176.0,30180360192.0,4255.0,3438.0
12-04 10:03:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168695296.0,811409408.0,1458610176.0,30180360192.0,2599.0,1709.0
12-04 10:03:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811409408.0,1458614272.0,30180360192.0,3254.0,2876.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811409408.0,1458614272.0,30180360192.0,3458.0,3064.0
12-04 10:03:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811409408.0,1458618368.0,30180360192.0,1429.0,1055.0
12-04 10:03:48,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168687104.0,811409408.0,1458618368.0,30180360192.0,3598.0,2270.0
12-04 10:03:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168683008.0,811409408.0,1458622464.0,30180360192.0,6948.0,5489.0
12-04 10:03:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811409408.0,1458626560.0,30180360192.0,4323.0,3439.0
12-04 10:03:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811409408.0,1458626560.0,30180360192.0,4421.0,3531.0
12-04 10:03:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168674816.0,811409408.0,1458630656.0,30180360192.0,3253.0,2876.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811409408.0,1458630656.0,30180360192.0,3304.0,2914.0
12-04 10:03:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1168674816.0,811409408.0,1458630656.0,30180360192.0,4421.0,3531.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811409408.0,1458634752.0,30180360192.0,1328.0,962.0
12-04 10:03:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811409408.0,1458634752.0,30180360192.0,5362.0,4466.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811409408.0,1458642944.0,30180360192.0,5809.0,4572.0
12-04 10:03:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811409408.0,1458642944.0,30180360192.0,4872.0,3017.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168666624.0,811409408.0,1458647040.0,30180352000.0,2085.0,2224.0
12-04 10:04:00,0.167,0.0,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1168666624.0,811409408.0,1458647040.0,30180352000.0,1454.0,1070.0
12-04 10:04:01,0.083,0.083,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168662528.0,811409408.0,1458651136.0,30180352000.0,4657.0,3843.0
12-04 10:04:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168670720.0,811409408.0,1458651136.0,30180343808.0,4222.0,4737.0
12-04 10:04:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811409408.0,1458651136.0,30180343808.0,3706.0,2363.0
12-04 10:04:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168666624.0,811409408.0,1458655232.0,30180343808.0,2251.0,1596.0
12-04 10:04:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168666624.0,811409408.0,1458655232.0,30180343808.0,8090.0,6402.0
12-04 10:04:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168662528.0,811409408.0,1458659328.0,30180343808.0,3486.0,2250.0
12-04 10:04:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811409408.0,1458659328.0,30180343808.0,4061.0,2910.0
12-04 10:04:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168658432.0,811409408.0,1458663424.0,30180343808.0,4206.0,3351.0
12-04 10:04:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168658432.0,811409408.0,1458663424.0,30180343808.0,3382.0,2157.0
12-04 10:04:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168654336.0,811409408.0,1458667520.0,30180343808.0,1045.0,849.0
12-04 10:04:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168654336.0,811409408.0,1458667520.0,30180343808.0,5494.0,5290.0
12-04 10:04:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,5.0,1168650240.0,811409408.0,1458671616.0,30180343808.0,5462.0,4614.0
12-04 10:04:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168650240.0,811409408.0,1458671616.0,30180343808.0,6929.0,4212.0
12-04 10:04:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811409408.0,1458675712.0,30180343808.0,3254.0,2812.0
12-04 10:04:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811409408.0,1458679808.0,30180343808.0,3635.0,2363.0
12-04 10:04:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168642048.0,811409408.0,1458679808.0,30180343808.0,3254.0,2811.0
12-04 10:04:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811409408.0,1458679808.0,30180343808.0,159.0,308.0
12-04 10:04:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1168642048.0,811409408.0,1458679808.0,30180343808.0,3314.0,2920.0
12-04 10:04:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811409408.0,1458683904.0,30180335616.0,3122.0,2878.0
12-04 10:04:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811409408.0,1458688000.0,30180335616.0,3738.0,2456.0
12-04 10:04:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168642048.0,811409408.0,1458688000.0,30180335616.0,4768.0,2924.0
12-04 10:04:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168637952.0,811409408.0,1458692096.0,30180335616.0,3442.0,3462.0
12-04 10:04:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1168637952.0,811409408.0,1458692096.0,30180335616.0,9330.0,7919.0
12-04 10:04:24,0.667,0.0,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168633856.0,811409408.0,1458696192.0,30180335616.0,1430.0,1055.0
12-04 10:04:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811409408.0,1458696192.0,30180208640.0,261.0,401.0
12-04 10:04:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168760832.0,811409408.0,1458696192.0,30180208640.0,2701.0,1802.0
12-04 10:04:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168760832.0,811409408.0,1458696192.0,30180208640.0,813.0,1410.0
12-04 10:04:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168756736.0,811409408.0,1458700288.0,30180208640.0,6765.0,4840.0
12-04 10:04:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168748544.0,811413504.0,1458704384.0,30180208640.0,5331.0,3372.0
12-04 10:04:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168740352.0,811413504.0,1458712576.0,30180208640.0,4882.0,3887.0
12-04 10:04:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168740352.0,811413504.0,1458712576.0,30180208640.0,6739.0,4959.0
12-04 10:04:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168736256.0,811413504.0,1458716672.0,30180208640.0,2618.0,3266.0
12-04 10:04:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811413504.0,1458716672.0,30180208640.0,720.0,756.0
12-04 10:04:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168736256.0,811413504.0,1458716672.0,30180208640.0,2544.0,2577.0
12-04 10:04:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168732160.0,811417600.0,1458716672.0,30180208640.0,1949.0,1452.0
12-04 10:04:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168728064.0,811417600.0,1458720768.0,30180208640.0,5563.0,3465.0
12-04 10:04:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168723968.0,811417600.0,1458724864.0,30180208640.0,10027.0,8045.0
12-04 10:04:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168719872.0,811417600.0,1458728960.0,30180208640.0,2746.0,2764.0
12-04 10:04:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811417600.0,1458733056.0,30180208640.0,4771.0,2924.0
12-04 10:04:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168723968.0,811417600.0,1458733056.0,30180200448.0,2143.0,2266.0
12-04 10:04:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811421696.0,1458733056.0,30180200448.0,363.0,494.0
12-04 10:04:42,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168719872.0,811421696.0,1458733056.0,30180200448.0,2653.0,2331.0
12-04 10:04:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168715776.0,811421696.0,1458737152.0,30180200448.0,4256.0,3439.0
12-04 10:04:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811421696.0,1458737152.0,30180200448.0,3871.0,2456.0
12-04 10:04:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811421696.0,1458741248.0,30180200448.0,6063.0,3439.0
12-04 10:04:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811421696.0,1458745344.0,30180200448.0,8431.0,4699.0
12-04 10:04:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,110592.0,0.0,5.0,1168699392.0,811425792.0,1458749440.0,30180200448.0,4063.0,2405.0
12-04 10:04:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811425792.0,1458749440.0,30180200448.0,3347.0,3012.0
12-04 10:04:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811425792.0,1458749440.0,30180200448.0,363.0,494.0
12-04 10:04:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811425792.0,1458749440.0,30180200448.0,1981.0,2131.0
12-04 10:04:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168695296.0,811425792.0,1458753536.0,30180200448.0,2661.0,1751.0
12-04 10:04:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168695296.0,811425792.0,1458753536.0,30180200448.0,8862.0,7404.0
12-04 10:04:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1168691200.0,811425792.0,1458757632.0,30180200448.0,6652.0,4741.0
12-04 10:04:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811425792.0,1458761728.0,30180200448.0,3536.0,2270.0
12-04 10:04:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811425792.0,1458761728.0,30180200448.0,1983.0,2130.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811425792.0,1458765824.0,30180200448.0,2802.0,1895.0
12-04 10:04:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811425792.0,1458765824.0,30180200448.0,2256.0,2494.0
12-04 10:04:58,0.0,0.083,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1168691200.0,811425792.0,1458765824.0,30180192256.0,813.0,1477.0
12-04 10:04:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811425792.0,1458765824.0,30180192256.0,4875.0,3017.0
12-04 10:05:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811425792.0,1458769920.0,30180192256.0,2121.0,2316.0
12-04 10:05:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168683008.0,811425792.0,1458774016.0,30180192256.0,6707.0,5040.0
12-04 10:05:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169707008.0,811425792.0,1458782208.0,30179160064.0,5293.0,3804.0
12-04 10:05:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169707008.0,811425792.0,1458782208.0,30179160064.0,3901.0,4039.0
12-04 10:05:04,0.0,0.083,99.750,0.167,0.0,0.0,0.0,53248.0,0.0,4.0,1169707008.0,811425792.0,1458782208.0,30179160064.0,1045.0,849.0
12-04 10:05:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169702912.0,811425792.0,1458786304.0,30179160064.0,5487.0,3372.0
12-04 10:05:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169702912.0,811425792.0,1458786304.0,30179160064.0,2928.0,2646.0
12-04 10:05:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169698816.0,811425792.0,1458790400.0,30179160064.0,4884.0,4173.0
12-04 10:05:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169698816.0,811425792.0,1458790400.0,30179160064.0,8199.0,6455.0
12-04 10:05:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169694720.0,811425792.0,1458794496.0,30179160064.0,3161.0,2444.0
12-04 10:05:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1169694720.0,811425792.0,1458794496.0,30179160064.0,4453.0,2718.0
12-04 10:05:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169690624.0,811425792.0,1458798592.0,30179160064.0,3932.0,3232.0
12-04 10:05:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169690624.0,811425792.0,1458798592.0,30179160064.0,2279.0,1503.0
12-04 10:05:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169686528.0,811425792.0,1458802688.0,30179160064.0,5432.0,4657.0
12-04 10:05:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169682432.0,811425792.0,1458806784.0,30179160064.0,2635.0,1802.0
12-04 10:05:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169682432.0,811425792.0,1458806784.0,30179160064.0,1767.0,1148.0
12-04 10:05:16,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169682432.0,811425792.0,1458806784.0,30179160064.0,4704.0,2924.0
12-04 10:05:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169678336.0,811425792.0,1458810880.0,30179160064.0,6694.0,4839.0
12-04 10:05:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169678336.0,811425792.0,1458810880.0,30179160064.0,2569.0,3298.0
12-04 10:05:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169674240.0,811425792.0,1458814976.0,30179160064.0,1017.0,1662.0
12-04 10:05:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169674240.0,811425792.0,1458814976.0,30179160064.0,3806.0,2456.0
12-04 10:05:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169674240.0,811425792.0,1458814976.0,30179160064.0,3077.0,2778.0
12-04 10:05:22,0.083,0.083,99.584,0.167,0.0,0.083,0.0,81920.0,0.0,3.0,1169666048.0,811429888.0,1458819072.0,30179160064.0,4971.0,3110.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169666048.0,811429888.0,1458819072.0,30179160064.0,4967.0,4601.0
12-04 10:05:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169661952.0,811429888.0,1458823168.0,30179160064.0,6294.0,4323.0
12-04 10:05:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169657856.0,811429888.0,1458827264.0,30179160064.0,2694.0,1844.0
12-04 10:05:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169649664.0,811429888.0,1458827264.0,30179168256.0,4393.0,5119.0
12-04 10:05:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169645568.0,811429888.0,1458831360.0,30179168256.0,2086.0,2224.0
12-04 10:05:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169641472.0,811433984.0,1458831360.0,30179168256.0,1328.0,962.0
12-04 10:05:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169641472.0,811433984.0,1458831360.0,30179168256.0,6659.0,4161.0
12-04 10:05:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169637376.0,811433984.0,1458835456.0,30179168256.0,1578.0,2111.0
12-04 10:05:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169637376.0,811433984.0,1458835456.0,30179168256.0,4222.0,2760.0
12-04 10:05:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1169641472.0,811433984.0,1458839552.0,30179160064.0,4430.0,2904.0
12-04 10:05:33,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169641472.0,811433984.0,1458839552.0,30179160064.0,5563.0,3465.0
12-04 10:05:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169637376.0,811433984.0,1458843648.0,30179160064.0,1374.0,1857.0
12-04 10:05:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169616896.0,811433984.0,1458864128.0,30179160064.0,9034.0,10523.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169612800.0,811433984.0,1458868224.0,30179160064.0,4498.0,2904.0
12-04 10:05:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,1169612800.0,811433984.0,1458868224.0,30179160064.0,5105.0,3658.0
12-04 10:05:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169608704.0,811433984.0,1458872320.0,30179160064.0,3058.0,2064.0
12-04 10:05:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169608704.0,811433984.0,1458872320.0,30179160064.0,915.0,1568.0
12-04 10:05:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169604608.0,811433984.0,1458876416.0,30179160064.0,1432.0,1055.0
12-04 10:05:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169604608.0,811433984.0,1458876416.0,30179160064.0,4562.0,3717.0
12-04 10:05:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169600512.0,811433984.0,1458880512.0,30179160064.0,6591.0,4746.0
12-04 10:05:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169596416.0,811433984.0,1458884608.0,30179160064.0,3153.0,2785.0
12-04 10:05:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169596416.0,811433984.0,1458884608.0,30179160064.0,2085.0,2223.0
12-04 10:05:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169596416.0,811433984.0,1458884608.0,30179160064.0,3187.0,2811.0
12-04 10:05:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169592320.0,811433984.0,1458888704.0,30179160064.0,4870.0,3017.0
12-04 10:05:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169592320.0,811433984.0,1458888704.0,30179160064.0,1720.0,1811.0
12-04 10:05:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169592320.0,811433984.0,1458888704.0,30179160064.0,3665.0,2270.0
12-04 10:05:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169588224.0,811433984.0,1458892800.0,30179160064.0,3770.0,2363.0
12-04 10:05:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169584128.0,811433984.0,1458896896.0,30179160064.0,5730.0,5801.0
12-04 10:05:51,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1169580032.0,811438080.0,1458896896.0,30179160064.0,5527.0,4186.0
12-04 10:05:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,811438080.0,1458900992.0,30179160064.0,261.0,401.0
12-04 10:05:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169575936.0,811438080.0,1458900992.0,30179160064.0,4516.0,3619.0
12-04 10:05:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169575936.0,811438080.0,1458900992.0,30179160064.0,1261.0,962.0
12-04 10:05:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169571840.0,811438080.0,1458905088.0,30179160064.0,5523.0,4185.0
12-04 10:05:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169571840.0,811438080.0,1458905088.0,30179160064.0,3378.0,2555.0
12-04 10:05:57,0.083,0.0,99.667,0.167,0.0,0.083,0.0,98304.0,0.0,5.0,1169571840.0,811438080.0,1458905088.0,30179160064.0,6651.0,4711.0
12-04 10:05:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169567744.0,811438080.0,1458909184.0,30179160064.0,2739.0,3390.0
12-04 10:05:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169563648.0,811438080.0,1458913280.0,30179160064.0,5012.0,4634.0
12-04 10:06:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169563648.0,811438080.0,1458913280.0,30179160064.0,2599.0,1709.0
12-04 10:06:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1169559552.0,811438080.0,1458917376.0,30179160064.0,603.0,830.0
12-04 10:06:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169559552.0,811438080.0,1458917376.0,30179160064.0,2036.0,2148.0
12-04 10:06:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1169555456.0,811442176.0,1458917376.0,30179160064.0,7691.0,5394.0
12-04 10:06:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169551360.0,811442176.0,1458921472.0,30179160064.0,4653.0,2904.0
12-04 10:06:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169547264.0,811442176.0,1458925568.0,30179160064.0,4452.0,2718.0
12-04 10:06:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169547264.0,811442176.0,1458925568.0,30179160064.0,3066.0,2899.0
12-04 10:06:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169539072.0,811442176.0,1458933760.0,30179160064.0,6243.0,5471.0
12-04 10:06:08,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169534976.0,811442176.0,1458937856.0,30179160064.0,4592.0,4401.0
12-04 10:06:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811442176.0,1458937856.0,30179160064.0,2215.0,1503.0
12-04 10:06:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811442176.0,1458937856.0,30179160064.0,3037.0,2764.0
12-04 10:06:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169530880.0,811442176.0,1458941952.0,30179160064.0,6911.0,4068.0
12-04 10:06:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1169539072.0,811442176.0,1458941952.0,30179151872.0,3382.0,2157.0
12-04 10:06:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169534976.0,811442176.0,1458946048.0,30179151872.0,3872.0,2456.0
12-04 10:06:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1169534976.0,811442176.0,1458946048.0,30179151872.0,2738.0,3391.0
12-04 10:06:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169530880.0,811442176.0,1458950144.0,30179151872.0,3153.0,2783.0
12-04 10:06:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169530880.0,811442176.0,1458950144.0,30179151872.0,3770.0,2363.0
12-04 10:06:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1169506304.0,811442176.0,1458966528.0,30179160064.0,6003.0,7120.0
12-04 10:06:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169506304.0,811442176.0,1458966528.0,30179160064.0,2702.0,1802.0
12-04 10:06:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169502208.0,811442176.0,1458970624.0,30179160064.0,5626.0,4279.0
12-04 10:06:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169498112.0,811442176.0,1458974720.0,30179160064.0,3701.0,2363.0
12-04 10:06:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169498112.0,811442176.0,1458974720.0,30179160064.0,2636.0,3299.0
12-04 10:06:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811442176.0,1458978816.0,30179160064.0,3872.0,2456.0
12-04 10:06:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169494016.0,811442176.0,1458978816.0,30179160064.0,3899.0,4041.0
12-04 10:06:24,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169494016.0,811442176.0,1458978816.0,30179160064.0,4256.0,3438.0
12-04 10:06:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169489920.0,811442176.0,1458982912.0,30179160064.0,2600.0,1709.0
12-04 10:06:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169485824.0,811446272.0,1458982912.0,30179160064.0,3340.0,2463.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1169481728.0,811446272.0,1458987008.0,30179160064.0,4806.0,3017.0
12-04 10:06:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,7.0,1169465344.0,811446272.0,1459003392.0,30179160064.0,7959.0,8926.0
12-04 10:06:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811446272.0,1459003392.0,30179160064.0,5435.0,3465.0
12-04 10:06:30,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169461248.0,811446272.0,1459007488.0,30179160064.0,4528.0,4495.0
12-04 10:06:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169477632.0,811446272.0,1459007488.0,30179143680.0,780.0,756.0
12-04 10:06:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169473536.0,811450368.0,1459007488.0,30179143680.0,2706.0,2672.0
12-04 10:06:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169473536.0,811450368.0,1459007488.0,30179143680.0,5491.0,3465.0
12-04 10:06:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169469440.0,811450368.0,1459011584.0,30179143680.0,2052.0,1503.0
12-04 10:06:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811450368.0,1459015680.0,30179143680.0,5902.0,5267.0
12-04 10:06:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169465344.0,811450368.0,1459015680.0,30179143680.0,4286.0,2718.0
12-04 10:06:37,0.0,0.0,99.917,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1169461248.0,811450368.0,1459019776.0,30179143680.0,6082.0,5478.0
12-04 10:06:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1169457152.0,811450368.0,1459023872.0,30179143680.0,3875.0,3325.0
12-04 10:06:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169453056.0,811450368.0,1459027968.0,30179143680.0,2491.0,1616.0
12-04 10:06:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169453056.0,811450368.0,1459027968.0,30179143680.0,2245.0,2316.0
12-04 10:06:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811450368.0,1459032064.0,30179143680.0,3930.0,2456.0
12-04 10:06:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169448960.0,811450368.0,1459032064.0,30179143680.0,4910.0,4605.0
12-04 10:06:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169436672.0,811458560.0,1459036160.0,30179143680.0,1491.0,1055.0
12-04 10:06:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169432576.0,811458560.0,1459040256.0,30179143680.0,6135.0,3764.0
12-04 10:06:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169432576.0,811458560.0,1459040256.0,30179143680.0,873.0,1477.0
12-04 10:06:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169432576.0,811458560.0,1459040256.0,30179143680.0,3253.0,2878.0
12-04 10:06:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169428480.0,811458560.0,1459044352.0,30179143680.0,3725.0,2270.0
12-04 10:06:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1169428480.0,811458560.0,1459044352.0,30179143680.0,2860.0,2361.0
12-04 10:06:49,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169420288.0,811462656.0,1459048448.0,30179143680.0,3415.0,2971.0
12-04 10:06:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169428480.0,811462656.0,1459048448.0,30179135488.0,6653.0,4746.0
12-04 10:06:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811462656.0,1459052544.0,30179135488.0,4499.0,3523.0
12-04 10:06:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169424384.0,811462656.0,1459052544.0,30179135488.0,1593.0,1148.0
12-04 10:06:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811462656.0,1459056640.0,30179135488.0,4510.0,3619.0
12-04 10:06:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169420288.0,811462656.0,1459056640.0,30179135488.0,2042.0,2129.0
12-04 10:06:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169420288.0,811462656.0,1459056640.0,30179135488.0,4586.0,3624.0
12-04 10:06:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811462656.0,1459060736.0,30179135488.0,3338.0,2463.0
12-04 10:06:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811462656.0,1459060736.0,30179135488.0,1671.0,1349.0
12-04 10:06:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811462656.0,1459064832.0,30179135488.0,5690.0,4278.0
12-04 10:06:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169395712.0,811462656.0,1459081216.0,30179135488.0,11417.0,10960.0
12-04 10:07:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169391616.0,811462656.0,1459085312.0,30179135488.0,2492.0,1616.0
12-04 10:07:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169391616.0,811462656.0,1459085312.0,30179135488.0,501.0,695.0
12-04 10:07:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811462656.0,1459089408.0,30179127296.0,5712.0,4161.0
12-04 10:07:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1169395712.0,811462656.0,1459089408.0,30179127296.0,219.0,308.0
12-04 10:07:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811462656.0,1459089408.0,30179127296.0,4097.0,3325.0
12-04 10:07:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1169391616.0,811462656.0,1459093504.0,30179127296.0,5712.0,3465.0
12-04 10:07:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811462656.0,1459093504.0,30179127296.0,4546.0,2853.0
12-04 10:07:07,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1169387520.0,811462656.0,1459097600.0,30179127296.0,6354.0,6598.0
12-04 10:07:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811462656.0,1459097600.0,30179127296.0,3509.0,2157.0
12-04 10:07:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169383424.0,811462656.0,1459101696.0,30179127296.0,7992.0,5615.0
12-04 10:07:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169379328.0,811462656.0,1459105792.0,30179127296.0,2383.0,1596.0
12-04 10:07:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169375232.0,811462656.0,1459109888.0,30179127296.0,3382.0,2157.0
12-04 10:07:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811462656.0,1459109888.0,30179192832.0,4587.0,4400.0
12-04 10:07:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1169305600.0,811462656.0,1459113984.0,30179192832.0,2317.0,1596.0
12-04 10:07:14,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811462656.0,1459118080.0,30179192832.0,5873.0,3578.0
12-04 10:07:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811462656.0,1459118080.0,30179192832.0,4424.0,3531.0
12-04 10:07:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169289216.0,811462656.0,1459122176.0,30179201024.0,3741.0,3885.0
12-04 10:07:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169289216.0,811462656.0,1459122176.0,30179201024.0,2603.0,1709.0
12-04 10:07:18,0.0,0.0,99.666,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,1169281024.0,811470848.0,1459122176.0,30179201024.0,1466.0,1148.0
12-04 10:07:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811470848.0,1459122176.0,30179201024.0,2119.0,2317.0
12-04 10:07:20,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169403904.0,811470848.0,1459126272.0,30179074048.0,3767.0,2363.0
12-04 10:07:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169403904.0,811470848.0,1459126272.0,30179074048.0,4247.0,3432.0
12-04 10:07:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169399808.0,811470848.0,1459130368.0,30179074048.0,7604.0,6659.0
12-04 10:07:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1169395712.0,811470848.0,1459134464.0,30179074048.0,3797.0,3947.0
12-04 10:07:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169395712.0,811470848.0,1459134464.0,30179074048.0,6928.0,4974.0
12-04 10:07:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811470848.0,1459138560.0,30179074048.0,1429.0,1055.0
12-04 10:07:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169391616.0,811470848.0,1459138560.0,30179074048.0,1329.0,962.0
12-04 10:07:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169391616.0,811470848.0,1459138560.0,30179074048.0,3252.0,2876.0
12-04 10:07:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811470848.0,1459142656.0,30179074048.0,4291.0,3530.0
12-04 10:07:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169383424.0,811470848.0,1459146752.0,30179074048.0,4913.0,3980.0
12-04 10:07:30,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169379328.0,811474944.0,1459146752.0,30179074048.0,1956.0,1410.0
12-04 10:07:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169375232.0,811474944.0,1459150848.0,30179074048.0,6830.0,4254.0
12-04 10:07:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169375232.0,811474944.0,1459150848.0,30179074048.0,4825.0,5171.0
12-04 10:07:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811474944.0,1459154944.0,30179074048.0,2994.0,2064.0
12-04 10:07:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811474944.0,1459159040.0,30179074048.0,3264.0,2250.0
12-04 10:07:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811474944.0,1459159040.0,30179074048.0,2056.0,1503.0
12-04 10:07:36,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1169362944.0,811479040.0,1459159040.0,30179074048.0,2706.0,2646.0
12-04 10:07:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169362944.0,811479040.0,1459159040.0,30179074048.0,6381.0,5834.0
12-04 10:07:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1169358848.0,811479040.0,1459163136.0,30179074048.0,5429.0,3465.0
12-04 10:07:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811479040.0,1459167232.0,30179074048.0,5567.0,4279.0
12-04 10:07:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811479040.0,1459167232.0,30179074048.0,2085.0,2223.0
12-04 10:07:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169350656.0,811479040.0,1459171328.0,30179074048.0,3955.0,3008.0
12-04 10:07:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1169346560.0,811479040.0,1459175424.0,30179074048.0,2701.0,1802.0
12-04 10:07:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811479040.0,1459179520.0,30179074048.0,2637.0,3297.0
12-04 10:07:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811479040.0,1459179520.0,30179074048.0,3151.0,2784.0
12-04 10:07:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811479040.0,1459179520.0,30179074048.0,1531.0,1148.0
12-04 10:07:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811479040.0,1459183616.0,30179074048.0,2592.0,1751.0
12-04 10:07:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169338368.0,811479040.0,1459183616.0,30179074048.0,7277.0,4325.0
12-04 10:07:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1169334272.0,811479040.0,1459187712.0,30179074048.0,2600.0,1709.0
12-04 10:07:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811479040.0,1459191808.0,30179074048.0,3740.0,3950.0
12-04 10:07:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169330176.0,811479040.0,1459191808.0,30179074048.0,3354.0,2970.0
12-04 10:07:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169326080.0,811479040.0,1459195904.0,30179074048.0,3608.0,3548.0
12-04 10:07:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169326080.0,811479040.0,1459195904.0,30179074048.0,3212.0,2826.0
12-04 10:07:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1169326080.0,811479040.0,1459195904.0,30179074048.0,5415.0,4087.0
12-04 10:07:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169321984.0,811479040.0,1459200000.0,30179074048.0,6243.0,3857.0
12-04 10:07:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169321984.0,811479040.0,1459200000.0,30179074048.0,159.0,308.0
12-04 10:07:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169321984.0,811479040.0,1459200000.0,30179074048.0,5063.0,4735.0
12-04 10:07:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169317888.0,811479040.0,1459204096.0,30179074048.0,3470.0,3264.0
12-04 10:07:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1169313792.0,811479040.0,1459208192.0,30179074048.0,3769.0,2363.0
12-04 10:07:59,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169313792.0,811479040.0,1459208192.0,30179074048.0,1983.0,2064.0
12-04 10:08:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811479040.0,1459212288.0,30179074048.0,4318.0,3438.0
12-04 10:08:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811479040.0,1459212288.0,30179074048.0,3429.0,3214.0
12-04 10:08:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169305600.0,811479040.0,1459216384.0,30179074048.0,5120.0,3704.0
12-04 10:08:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169305600.0,811479040.0,1459216384.0,30179074048.0,1389.0,1004.0
12-04 10:08:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811479040.0,1459220480.0,30179074048.0,2868.0,2671.0
12-04 10:08:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169301504.0,811479040.0,1459220480.0,30179074048.0,5510.0,4193.0
12-04 10:08:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811479040.0,1459224576.0,30179074048.0,5681.0,3414.0
12-04 10:08:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169293312.0,811479040.0,1459228672.0,30179074048.0,5472.0,5340.0
12-04 10:08:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169293312.0,811479040.0,1459228672.0,30179074048.0,5244.0,4005.0
12-04 10:08:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169289216.0,811479040.0,1459232768.0,30179074048.0,4448.0,2718.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169289216.0,811479040.0,1459232768.0,30179074048.0,3282.0,2064.0
12-04 10:08:11,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1169289216.0,811479040.0,1459232768.0,30179074048.0,3547.0,3129.0
12-04 10:08:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169285120.0,811479040.0,1459236864.0,30179074048.0,2251.0,1596.0
12-04 10:08:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,6.0,1169285120.0,811479040.0,1459236864.0,30179074048.0,5105.0,3885.0
12-04 10:08:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811479040.0,1459240960.0,30179074048.0,5011.0,4700.0
12-04 10:08:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169281024.0,811479040.0,1459240960.0,30179074048.0,3154.0,2784.0
12-04 10:08:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811479040.0,1459253248.0,30179074048.0,7966.0,5585.0
12-04 10:08:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169268736.0,811479040.0,1459253248.0,30179074048.0,1327.0,962.0
12-04 10:08:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169268736.0,811479040.0,1459253248.0,30179074048.0,1533.0,1148.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169264640.0,811479040.0,1459257344.0,30179074048.0,2497.0,1616.0
12-04 10:08:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169264640.0,811479040.0,1459257344.0,30179074048.0,1017.0,1596.0
12-04 10:08:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169252352.0,811479040.0,1459269632.0,30179074048.0,8332.0,8356.0
12-04 10:08:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169248256.0,811479040.0,1459273728.0,30179074048.0,3150.0,2785.0
12-04 10:08:23,0.0,0.167,99.583,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,1169244160.0,811479040.0,1459277824.0,30179074048.0,9195.0,6235.0
12-04 10:08:24,0.833,0.0,99.167,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169240064.0,811479040.0,1459281920.0,30179074048.0,6010.0,5195.0
12-04 10:08:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811479040.0,1459281920.0,30178947072.0,2737.0,1895.0
12-04 10:08:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811479040.0,1459281920.0,30178947072.0,159.0,308.0
12-04 10:08:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811479040.0,1459281920.0,30178947072.0,261.0,401.0
12-04 10:08:28,0.0,0.0,99.666,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,1169358848.0,811483136.0,1459286016.0,30178947072.0,3769.0,2363.0
12-04 10:08:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169358848.0,811483136.0,1459286016.0,30178947072.0,6221.0,4632.0
12-04 10:08:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811483136.0,1459290112.0,30178947072.0,2196.0,3185.0
12-04 10:08:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811483136.0,1459290112.0,30178947072.0,2812.0,2765.0
12-04 10:08:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169350656.0,811483136.0,1459294208.0,30178947072.0,9779.0,7239.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811483136.0,1459298304.0,30178947072.0,4294.0,2718.0
12-04 10:08:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1169346560.0,811483136.0,1459298304.0,30178947072.0,1890.0,1410.0
12-04 10:08:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811483136.0,1459298304.0,30178947072.0,2095.0,1596.0
12-04 10:08:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811483136.0,1459302400.0,30178947072.0,4299.0,2904.0
12-04 10:08:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811483136.0,1459302400.0,30178947072.0,4143.0,3162.0
12-04 10:08:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1169338368.0,811483136.0,1459306496.0,30178947072.0,3907.0,4043.0
12-04 10:08:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811483136.0,1459306496.0,30178947072.0,3253.0,2878.0
12-04 10:08:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1169334272.0,811483136.0,1459310592.0,30178947072.0,2496.0,1616.0
12-04 10:08:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811483136.0,1459310592.0,30178947072.0,3844.0,4045.0
12-04 10:08:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169317888.0,811483136.0,1459326976.0,30178947072.0,9969.0,8508.0
12-04 10:08:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811483136.0,1459331072.0,30178947072.0,1330.0,962.0
12-04 10:08:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811483136.0,1459331072.0,30178947072.0,1531.0,1148.0
12-04 10:08:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169313792.0,811483136.0,1459331072.0,30178947072.0,6207.0,3764.0
12-04 10:08:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169309696.0,811483136.0,1459335168.0,30178947072.0,1983.0,2131.0
12-04 10:08:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811483136.0,1459335168.0,30178947072.0,3842.0,4045.0
12-04 10:08:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,3.0,1169301504.0,811483136.0,1459343360.0,30178947072.0,3806.0,3951.0
12-04 10:08:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169301504.0,811483136.0,1459343360.0,30178947072.0,2599.0,1709.0
12-04 10:08:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169297408.0,811483136.0,1459347456.0,30178947072.0,2597.0,1709.0
12-04 10:08:51,0.0,0.083,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1169297408.0,811483136.0,1459347456.0,30178947072.0,6751.0,4833.0
12-04 10:08:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169420288.0,811483136.0,1459351552.0,30178820096.0,3700.0,2363.0
12-04 10:08:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169420288.0,811483136.0,1459351552.0,30178820096.0,5713.0,4832.0
12-04 10:08:54,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811483136.0,1459355648.0,30178820096.0,1983.0,2130.0
12-04 10:08:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169416192.0,811483136.0,1459355648.0,30178820096.0,4874.0,3017.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169412096.0,811483136.0,1459359744.0,30178820096.0,3927.0,6103.0
12-04 10:08:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169412096.0,811483136.0,1459359744.0,30178820096.0,3700.0,2429.0
12-04 10:08:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1169412096.0,811483136.0,1459359744.0,30178820096.0,1581.0,1376.0
12-04 10:08:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169408000.0,811483136.0,1459363840.0,30178820096.0,3599.0,2270.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169403904.0,811483136.0,1459367936.0,30178820096.0,4834.0,2924.0
12-04 10:09:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169403904.0,811483136.0,1459367936.0,30178820096.0,1671.0,1391.0
12-04 10:09:02,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169403904.0,811483136.0,1459367936.0,30178820096.0,5125.0,3718.0
12-04 10:09:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1169399808.0,811483136.0,1459372032.0,30178820096.0,1982.0,2130.0
12-04 10:09:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169399808.0,811483136.0,1459372032.0,30178820096.0,7334.0,6015.0
12-04 10:09:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811483136.0,1459376128.0,30178820096.0,2934.0,2671.0
12-04 10:09:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169395712.0,811483136.0,1459376128.0,30178820096.0,3740.0,3467.0
12-04 10:09:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169391616.0,811483136.0,1459380224.0,30178820096.0,5296.0,3565.0
12-04 10:09:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169387520.0,811483136.0,1459384320.0,30178820096.0,3382.0,2157.0
12-04 10:09:09,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169379328.0,811487232.0,1459388416.0,30178820096.0,8155.0,4908.0
12-04 10:09:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811487232.0,1459392512.0,30178820096.0,3869.0,3231.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169375232.0,811487232.0,1459392512.0,30178820096.0,2381.0,1596.0
12-04 10:09:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169375232.0,811487232.0,1459392512.0,30178820096.0,4654.0,4399.0
12-04 10:09:13,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1169371136.0,811487232.0,1459396608.0,30178820096.0,5529.0,4722.0
12-04 10:09:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169371136.0,811487232.0,1459396608.0,30178820096.0,915.0,1503.0
12-04 10:09:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169367040.0,811487232.0,1459400704.0,30178820096.0,3669.0,2270.0
12-04 10:09:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169367040.0,811487232.0,1459400704.0,30178820096.0,3769.0,2363.0
12-04 10:09:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811487232.0,1459404800.0,30178820096.0,2802.0,1895.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1169362944.0,811487232.0,1459404800.0,30178820096.0,6652.0,4740.0
12-04 10:09:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169362944.0,811487232.0,1459404800.0,30178820096.0,2737.0,3390.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169354752.0,811487232.0,1459412992.0,30178820096.0,4969.0,3110.0
12-04 10:09:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1169350656.0,811487232.0,1459417088.0,30178820096.0,1569.0,2736.0
12-04 10:09:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169350656.0,811487232.0,1459417088.0,30178820096.0,3890.0,3007.0
12-04 10:09:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,5.0,1169350656.0,811487232.0,1459417088.0,30178820096.0,2728.0,3385.0
12-04 10:09:24,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1169346560.0,811487232.0,1459421184.0,30178820096.0,4897.0,2966.0
12-04 10:09:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169346560.0,811487232.0,1459421184.0,30178820096.0,5463.0,4185.0
12-04 10:09:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169342464.0,811487232.0,1459425280.0,30178820096.0,4623.0,3711.0
12-04 10:09:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1169342464.0,811487232.0,1459425280.0,30178820096.0,5291.0,4091.0
12-04 10:09:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1169338368.0,811487232.0,1459429376.0,30178820096.0,1320.0,1004.0
12-04 10:09:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169338368.0,811487232.0,1459429376.0,30178820096.0,2645.0,2672.0
12-04 10:09:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811487232.0,1459433472.0,30178820096.0,3198.0,3745.0
12-04 10:09:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169334272.0,811487232.0,1459433472.0,30178820096.0,2196.0,1689.0
12-04 10:09:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1169317888.0,811487232.0,1459449856.0,30178820096.0,10581.0,9032.0
12-04 10:09:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1169313792.0,811487232.0,1459453952.0,30178820096.0,7361.0,5380.0
12-04 10:09:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169313792.0,811487232.0,1459453952.0,30178820096.0,1991.0,1503.0
12-04 10:09:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169309696.0,811487232.0,1459458048.0,30178820096.0,5461.0,3372.0
12-04 10:09:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169010688.0,811487232.0,1459458048.0,30179119104.0,3812.0,3326.0
12-04 10:09:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168797696.0,811487232.0,1459462144.0,30179328000.0,1668.0,1696.0
12-04 10:09:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168797696.0,811487232.0,1459462144.0,30179328000.0,2739.0,3326.0
12-04 10:09:39,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168797696.0,811487232.0,1459462144.0,30179328000.0,4772.0,2924.0
12-04 10:09:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168793600.0,811487232.0,1459466240.0,30179328000.0,5589.0,4185.0
12-04 10:09:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168789504.0,811487232.0,1459470336.0,30179328000.0,4201.0,3816.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168789504.0,811487232.0,1459470336.0,30179328000.0,2704.0,1802.0
12-04 10:09:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168785408.0,811487232.0,1459474432.0,30179328000.0,3597.0,2270.0
12-04 10:09:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811487232.0,1459474432.0,30179328000.0,2597.0,1709.0
12-04 10:09:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1168785408.0,811487232.0,1459474432.0,30179328000.0,2993.0,4035.0
12-04 10:09:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811487232.0,1459478528.0,30179328000.0,2086.0,2223.0
12-04 10:09:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811487232.0,1459478528.0,30179328000.0,5755.0,4320.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168777216.0,811487232.0,1459482624.0,30179328000.0,4772.0,2924.0
12-04 10:09:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168773120.0,811487232.0,1459486720.0,30179328000.0,2532.0,1709.0
12-04 10:09:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168773120.0,811487232.0,1459486720.0,30179328000.0,3288.0,2971.0
12-04 10:09:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168769024.0,811491328.0,1459486720.0,30179328000.0,4413.0,3525.0
12-04 10:09:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811491328.0,1459494912.0,30179328000.0,3150.0,2718.0
12-04 10:09:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811491328.0,1459494912.0,30179328000.0,3901.0,4039.0
12-04 10:09:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1168756736.0,811491328.0,1459499008.0,30179328000.0,5098.0,3570.0
12-04 10:09:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168756736.0,811491328.0,1459499008.0,30179328000.0,4974.0,3110.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811491328.0,1459503104.0,30179328000.0,3840.0,4044.0
12-04 10:09:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168752640.0,811491328.0,1459503104.0,30179328000.0,3120.0,2877.0
12-04 10:09:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1168748544.0,811491328.0,1459507200.0,30179328000.0,2678.0,1910.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1168748544.0,811491328.0,1459507200.0,30179328000.0,2599.0,1709.0
12-04 10:10:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811491328.0,1459511296.0,30179328000.0,3772.0,2904.0
12-04 10:10:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811491328.0,1459511296.0,30179328000.0,5747.0,3504.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168740352.0,811491328.0,1459515392.0,30179328000.0,2732.0,1844.0
12-04 10:10:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168736256.0,811495424.0,1459515392.0,30179328000.0,1491.0,1097.0
12-04 10:10:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168732160.0,811495424.0,1459519488.0,30179328000.0,9146.0,8358.0
12-04 10:10:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168728064.0,811495424.0,1459523584.0,30179328000.0,4779.0,2946.0
12-04 10:10:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168855040.0,811495424.0,1459523584.0,30179201024.0,2443.0,1638.0
12-04 10:10:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168855040.0,811495424.0,1459523584.0,30179201024.0,4781.0,4078.0
12-04 10:10:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168855040.0,811495424.0,1459523584.0,30179201024.0,2214.0,1503.0
12-04 10:10:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1168846848.0,811499520.0,1459527680.0,30179201024.0,6273.0,4540.0
12-04 10:10:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168842752.0,811499520.0,1459531776.0,30179201024.0,3443.0,2199.0
12-04 10:10:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168842752.0,811499520.0,1459531776.0,30179201024.0,4306.0,3510.0
12-04 10:10:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168838656.0,811499520.0,1459535872.0,30179201024.0,2870.0,2672.0
12-04 10:10:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168838656.0,811499520.0,1459535872.0,30179201024.0,6276.0,4540.0
12-04 10:10:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168834560.0,811499520.0,1459539968.0,30179201024.0,4559.0,3716.0
12-04 10:10:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1168830464.0,811503616.0,1459539968.0,30179201024.0,159.0,308.0
12-04 10:10:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168830464.0,811503616.0,1459539968.0,30179201024.0,1329.0,962.0
12-04 10:10:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168826368.0,811503616.0,1459544064.0,30179201024.0,3255.0,2877.0
12-04 10:10:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168826368.0,811503616.0,1459544064.0,30179201024.0,8537.0,5528.0
12-04 10:10:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168822272.0,811503616.0,1459548160.0,30179201024.0,2187.0,2316.0
12-04 10:10:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168822272.0,811503616.0,1459548160.0,30179201024.0,2084.0,2223.0
12-04 10:10:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1168818176.0,811503616.0,1459552256.0,30179201024.0,2737.0,3325.0
12-04 10:10:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168818176.0,811503616.0,1459552256.0,30179201024.0,5938.0,3578.0
12-04 10:10:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168814080.0,811503616.0,1459556352.0,30179201024.0,3246.0,2872.0
12-04 10:10:24,0.751,0.0,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168814080.0,811503616.0,1459556352.0,30179201024.0,3153.0,2785.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168805888.0,811503616.0,1459564544.0,30179201024.0,2703.0,1802.0
12-04 10:10:26,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168805888.0,811503616.0,1459564544.0,30179201024.0,2084.0,2224.0
12-04 10:10:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168805888.0,811503616.0,1459564544.0,30179201024.0,4357.0,3530.0
12-04 10:10:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168789504.0,811503616.0,1459580928.0,30179201024.0,9646.0,9257.0
12-04 10:10:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811503616.0,1459585024.0,30179201024.0,4227.0,2718.0
12-04 10:10:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168785408.0,811503616.0,1459585024.0,30179201024.0,2579.0,2671.0
12-04 10:10:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168781312.0,811503616.0,1459589120.0,30179201024.0,1991.0,1503.0
12-04 10:10:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168781312.0,811503616.0,1459589120.0,30179201024.0,4364.0,2904.0
12-04 10:10:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,106496.0,0.0,6.0,1168773120.0,811507712.0,1459593216.0,30179201024.0,3810.0,3302.0
12-04 10:10:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168773120.0,811507712.0,1459593216.0,30179201024.0,5506.0,5146.0
12-04 10:10:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168769024.0,811507712.0,1459597312.0,30179201024.0,3814.0,3324.0
12-04 10:10:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168764928.0,811507712.0,1459601408.0,30179201024.0,5369.0,3465.0
12-04 10:10:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1168764928.0,811507712.0,1459601408.0,30179201024.0,7641.0,5612.0
12-04 10:10:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168764928.0,811507712.0,1459601408.0,30179201024.0,924.0,942.0
12-04 10:10:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168760832.0,811507712.0,1459605504.0,30179201024.0,813.0,1476.0
12-04 10:10:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811507712.0,1459605504.0,30179201024.0,3703.0,2363.0
12-04 10:10:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168760832.0,811507712.0,1459605504.0,30179201024.0,3032.0,3097.0
12-04 10:10:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168756736.0,811507712.0,1459609600.0,30179201024.0,4422.0,3530.0
12-04 10:10:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168752640.0,811507712.0,1459613696.0,30179201024.0,3087.0,2784.0
12-04 10:10:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168752640.0,811507712.0,1459613696.0,30179201024.0,5628.0,4279.0
12-04 10:10:45,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168744448.0,811511808.0,1459617792.0,30179201024.0,4768.0,2924.0
12-04 10:10:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168744448.0,811511808.0,1459617792.0,30179201024.0,1983.0,2131.0
12-04 10:10:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168728064.0,811511808.0,1459634176.0,30179201024.0,6567.0,6695.0
12-04 10:10:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168728064.0,811511808.0,1459634176.0,30179201024.0,2598.0,1709.0
12-04 10:10:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168728064.0,811511808.0,1459634176.0,30179201024.0,3872.0,2456.0
12-04 10:10:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168723968.0,811511808.0,1459638272.0,30179201024.0,915.0,1568.0
12-04 10:10:51,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168719872.0,811515904.0,1459638272.0,30179201024.0,6139.0,5261.0
12-04 10:10:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168715776.0,811515904.0,1459642368.0,30179201024.0,3085.0,2785.0
12-04 10:10:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168715776.0,811515904.0,1459642368.0,30179201024.0,5682.0,4273.0
12-04 10:10:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811515904.0,1459646464.0,30179201024.0,3456.0,3063.0
12-04 10:10:55,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168711680.0,811515904.0,1459646464.0,30179201024.0,3667.0,2270.0
12-04 10:10:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811515904.0,1459650560.0,30179201024.0,2138.0,2259.0
12-04 10:10:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1168703488.0,811515904.0,1459654656.0,30179201024.0,6847.0,5322.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168699392.0,811515904.0,1459658752.0,30179201024.0,1713.0,1442.0
12-04 10:10:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168699392.0,811515904.0,1459658752.0,30179201024.0,3082.0,2784.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168699392.0,811515904.0,1459658752.0,30179201024.0,4252.0,3439.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168695296.0,811515904.0,1459662848.0,30179201024.0,3290.0,2970.0
12-04 10:11:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811515904.0,1459666944.0,30179201024.0,3367.0,3171.0
12-04 10:11:03,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168683008.0,811524096.0,1459666944.0,30179201024.0,4517.0,3667.0
12-04 10:11:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168678912.0,811524096.0,1459671040.0,30179201024.0,3449.0,2157.0
12-04 10:11:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168678912.0,811524096.0,1459671040.0,30179201024.0,4424.0,2811.0
12-04 10:11:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811524096.0,1459675136.0,30179201024.0,2831.0,2512.0
12-04 10:11:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168674816.0,811524096.0,1459675136.0,30179201024.0,5975.0,5321.0
12-04 10:11:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1168670720.0,811524096.0,1459679232.0,30179201024.0,3550.0,2250.0
12-04 10:11:09,0.083,0.083,99.667,0.166,0.0,0.0,0.0,40960.0,0.0,5.0,1168666624.0,811528192.0,1459679232.0,30179201024.0,4950.0,4171.0
12-04 10:11:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168666624.0,811528192.0,1459679232.0,30179201024.0,6274.0,4541.0
12-04 10:11:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811528192.0,1459683328.0,30179201024.0,3983.0,3701.0
12-04 10:11:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168658432.0,811528192.0,1459687424.0,30179201024.0,3280.0,2064.0
12-04 10:11:13,0.083,0.0,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1168658432.0,811528192.0,1459687424.0,30179201024.0,4655.0,2904.0
12-04 10:11:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168654336.0,811528192.0,1459691520.0,30179201024.0,3445.0,3060.0
12-04 10:11:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168650240.0,811532288.0,1459691520.0,30179201024.0,3767.0,2363.0
12-04 10:11:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811532288.0,1459695616.0,30179201024.0,1915.0,2131.0
12-04 10:11:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168646144.0,811532288.0,1459695616.0,30179201024.0,5100.0,5229.0
12-04 10:11:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168642048.0,811532288.0,1459699712.0,30179201024.0,6339.0,5374.0
12-04 10:11:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168642048.0,811532288.0,1459699712.0,30179201024.0,2657.0,1751.0
12-04 10:11:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168637952.0,811532288.0,1459703808.0,30179201024.0,3704.0,2363.0
12-04 10:11:21,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1168633856.0,811536384.0,1459703808.0,30179201024.0,3189.0,2876.0
12-04 10:11:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168633856.0,811536384.0,1459703808.0,30179201024.0,2599.0,1709.0
12-04 10:11:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168629760.0,811536384.0,1459707904.0,30179201024.0,6133.0,5256.0
12-04 10:11:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168629760.0,811536384.0,1459707904.0,30179201024.0,2086.0,2222.0
12-04 10:11:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168625664.0,811536384.0,1459712000.0,30179201024.0,3290.0,2970.0
12-04 10:11:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168625664.0,811536384.0,1459712000.0,30179201024.0,3187.0,2877.0
12-04 10:11:27,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168625664.0,811536384.0,1459712000.0,30179201024.0,2497.0,1616.0
12-04 10:11:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168621568.0,811536384.0,1459716096.0,30179201024.0,2757.0,2360.0
12-04 10:11:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811536384.0,1459720192.0,30179201024.0,6356.0,4819.0
12-04 10:11:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168613376.0,811536384.0,1459724288.0,30179201024.0,2579.0,2670.0
12-04 10:11:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811536384.0,1459728384.0,30179192832.0,6667.0,4119.0
12-04 10:11:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168601088.0,811536384.0,1459728384.0,30179209216.0,2647.0,2672.0
12-04 10:11:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1168592896.0,811540480.0,1459732480.0,30179209216.0,4747.0,3887.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811540480.0,1459732480.0,30179209216.0,2748.0,2764.0
12-04 10:11:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168588800.0,811540480.0,1459736576.0,30179209216.0,4265.0,2811.0
12-04 10:11:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168588800.0,811540480.0,1459736576.0,30179209216.0,1925.0,1503.0
12-04 10:11:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811540480.0,1459740672.0,30179209216.0,4076.0,3003.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811540480.0,1459740672.0,30179209216.0,5738.0,5109.0
12-04 10:11:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1168580608.0,811540480.0,1459744768.0,30179209216.0,5060.0,3659.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811540480.0,1459748864.0,30179209216.0,3087.0,2784.0
12-04 10:11:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168576512.0,811540480.0,1459748864.0,30179209216.0,3345.0,2464.0
12-04 10:11:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168576512.0,811540480.0,1459748864.0,30179209216.0,3966.0,4086.0
12-04 10:11:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1168572416.0,811540480.0,1459752960.0,30179209216.0,2636.0,1802.0
12-04 10:11:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168572416.0,811540480.0,1459752960.0,30179209216.0,2532.0,1709.0
12-04 10:11:45,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168695296.0,811544576.0,1459752960.0,30179082240.0,3666.0,2270.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1168691200.0,811544576.0,1459757056.0,30179082240.0,3152.0,2719.0
12-04 10:11:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168691200.0,811544576.0,1459757056.0,30179082240.0,1017.0,1663.0
12-04 10:11:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1168687104.0,811544576.0,1459761152.0,30179082240.0,8961.0,6141.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168687104.0,811544576.0,1459761152.0,30179082240.0,1569.0,2739.0
12-04 10:11:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168683008.0,811544576.0,1459765248.0,30179082240.0,5131.0,3660.0
12-04 10:11:51,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1168674816.0,811548672.0,1459769344.0,30179082240.0,5589.0,4186.0
12-04 10:11:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168674816.0,811548672.0,1459769344.0,30179082240.0,2702.0,1802.0
12-04 10:11:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1168674816.0,811548672.0,1459769344.0,30179082240.0,5169.0,4787.0
12-04 10:11:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811548672.0,1459773440.0,30179082240.0,261.0,401.0
12-04 10:11:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168670720.0,811548672.0,1459773440.0,30179082240.0,2497.0,1616.0
12-04 10:11:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168666624.0,811548672.0,1459777536.0,30179082240.0,4358.0,3530.0
12-04 10:11:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1168662528.0,811552768.0,1459777536.0,30179082240.0,3908.0,4045.0
12-04 10:11:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168662528.0,811552768.0,1459777536.0,30179082240.0,1544.0,1349.0
12-04 10:11:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168658432.0,811552768.0,1459781632.0,30179082240.0,5589.0,4184.0
12-04 10:12:00,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1168662528.0,811552768.0,1459785728.0,30179074048.0,7181.0,5573.0
12-04 10:12:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168658432.0,811552768.0,1459789824.0,30179074048.0,321.0,401.0
12-04 10:12:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168654336.0,811552768.0,1459793920.0,30179074048.0,4046.0,2750.0
12-04 10:12:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1168646144.0,811560960.0,1459793920.0,30179074048.0,3198.0,2820.0
12-04 10:12:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168646144.0,811560960.0,1459793920.0,30179074048.0,3582.0,3840.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811560960.0,1459798016.0,30179074048.0,6328.0,4582.0
12-04 10:12:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168642048.0,811560960.0,1459798016.0,30179074048.0,2174.0,1410.0
12-04 10:12:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168637952.0,811560960.0,1459802112.0,30179074048.0,6106.0,4866.0
12-04 10:12:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168637952.0,811560960.0,1459802112.0,30179074048.0,4780.0,2904.0
12-04 10:12:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1168617472.0,811560960.0,1459822592.0,30179074048.0,10464.0,9674.0
12-04 10:12:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811560960.0,1459822592.0,30179074048.0,1069.0,756.0
12-04 10:12:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168617472.0,811560960.0,1459822592.0,30179074048.0,5718.0,3465.0
12-04 10:12:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168613376.0,811560960.0,1459826688.0,30179074048.0,1903.0,2204.0
12-04 10:12:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168613376.0,811560960.0,1459826688.0,30179074048.0,8748.0,7531.0
12-04 10:12:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168609280.0,811560960.0,1459830784.0,30179074048.0,321.0,401.0
12-04 10:12:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168601088.0,811569152.0,1459830784.0,30179074048.0,1386.0,962.0
12-04 10:12:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168601088.0,811569152.0,1459830784.0,30179074048.0,6142.0,3764.0
12-04 10:12:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168596992.0,811569152.0,1459834880.0,30179074048.0,975.0,1569.0
12-04 10:12:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,5.0,1168592896.0,811569152.0,1459838976.0,30179074048.0,6422.0,4370.0
12-04 10:12:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811569152.0,1459838976.0,30179074048.0,2146.0,2223.0
12-04 10:12:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168592896.0,811569152.0,1459838976.0,30179074048.0,4382.0,3438.0
12-04 10:12:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168584704.0,811573248.0,1459843072.0,30179074048.0,5688.0,4278.0
12-04 10:12:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168584704.0,811573248.0,1459843072.0,30179074048.0,873.0,1409.0
12-04 10:12:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1168584704.0,811573248.0,1459843072.0,30179074048.0,3305.0,2872.0
12-04 10:12:24,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168707584.0,811573248.0,1459847168.0,30178947072.0,3312.0,2877.0
12-04 10:12:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168834560.0,811573248.0,1459847168.0,30178820096.0,3866.0,2456.0
12-04 10:12:26,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1168830464.0,811573248.0,1459851264.0,30178820096.0,8536.0,6562.0
12-04 10:12:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1168953344.0,811573248.0,1459855360.0,30178693120.0,4419.0,3464.0
12-04 10:12:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1168949248.0,811573248.0,1459859456.0,30178693120.0,4088.0,3047.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1168949248.0,811573248.0,1459859456.0,30178693120.0,1476.0,2016.0
12-04 10:12:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168949248.0,811573248.0,1459859456.0,30178693120.0,2669.0,2579.0
12-04 10:12:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168945152.0,811573248.0,1459863552.0,30178693120.0,4136.0,3552.0
12-04 10:12:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168945152.0,811573248.0,1459863552.0,30178693120.0,2213.0,1638.0
12-04 10:12:33,0.083,0.0,99.500,0.417,0.0,0.0,0.0,24576.0,0.0,3.0,1168932864.0,811577344.0,1459871744.0,30178693120.0,5457.0,3372.0
12-04 10:12:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1168932864.0,811577344.0,1459871744.0,30178693120.0,6734.0,5800.0
12-04 10:12:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1168928768.0,811577344.0,1459875840.0,30178693120.0,5458.0,3372.0
12-04 10:12:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1169317888.0,811577344.0,1459875840.0,30178304000.0,5237.0,4101.0
12-04 10:12:37,3.255,1.503,95.242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188831232.0,811577344.0,1459908608.0,30158757888.0,22437.0,23300.0
12-04 10:12:38,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188790272.0,811577344.0,1459908608.0,30158798848.0,97911.0,88690.0
12-04 10:12:39,0.584,0.250,98.164,0.918,0.0,0.083,0.0,16384.0,0.0,4.0,1192333312.0,811577344.0,1459920896.0,30155243520.0,98193.0,89433.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-kafka-slave-44.csv <==
12-04 09:35:33,0.150,0.080,99.762,0.004,0.0,0.004,1938.381,329510.097,0.250,2.052,1089880064.0,635121664.0,1410297856.0,30483775488.0,0.0,0.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1089867776.0,635121664.0,1410301952.0,30483783680.0,4115.0,3913.0
12-04 09:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089863680.0,635121664.0,1410306048.0,30483783680.0,3057.0,2064.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089863680.0,635121664.0,1410306048.0,30483783680.0,3971.0,2908.0
12-04 09:35:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1089990656.0,635121664.0,1410306048.0,30483656704.0,3228.0,2157.0
12-04 09:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635121664.0,1410310144.0,30483656704.0,2646.0,2672.0
12-04 09:35:39,0.083,0.0,99.666,0.250,0.0,0.0,0.0,53248.0,0.0,5.0,1089978368.0,635129856.0,1410310144.0,30483656704.0,3253.0,2879.0
12-04 09:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,635129856.0,1410314240.0,30483722240.0,5875.0,3578.0
12-04 09:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,635129856.0,1410318336.0,30483595264.0,4393.0,3624.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,635129856.0,1410318336.0,30483603456.0,3355.0,2970.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,635129856.0,1410318336.0,30483603456.0,1980.0,2132.0
12-04 09:35:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090019328.0,635129856.0,1410322432.0,30483603456.0,4771.0,2924.0
12-04 09:35:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090011136.0,635138048.0,1410322432.0,30483603456.0,2788.0,2357.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,635138048.0,1410326528.0,30483603456.0,3864.0,3996.0
12-04 09:35:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090007040.0,635138048.0,1410326528.0,30483603456.0,2804.0,1895.0
12-04 09:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,635138048.0,1410330624.0,30483603456.0,6009.0,3578.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,635138048.0,1410334720.0,30483603456.0,2084.0,2223.0
12-04 09:35:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089998848.0,635138048.0,1410334720.0,30483603456.0,2737.0,3393.0
12-04 09:35:51,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1089990656.0,635146240.0,1410334720.0,30483603456.0,3701.0,2363.0
12-04 09:35:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635146240.0,1410338816.0,30483603456.0,3865.0,2498.0
12-04 09:35:53,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635146240.0,1410338816.0,30483603456.0,3255.0,2878.0
12-04 09:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089982464.0,635146240.0,1410342912.0,30483603456.0,5611.0,4735.0
12-04 09:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089978368.0,635146240.0,1410347008.0,30483603456.0,5037.0,3110.0
12-04 09:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1089978368.0,635146240.0,1410347008.0,30483603456.0,3578.0,4168.0
12-04 09:35:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090097152.0,635154432.0,1410347008.0,30483476480.0,3868.0,3995.0
12-04 09:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635154432.0,1410351104.0,30483476480.0,2430.0,1616.0
12-04 09:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635154432.0,1410351104.0,30483476480.0,1431.0,1055.0
12-04 09:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090342912.0,635154432.0,1410355200.0,30483222528.0,7596.0,4739.0
12-04 09:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635154432.0,1410355200.0,30483222528.0,1430.0,1055.0
12-04 09:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090334720.0,635154432.0,1410363392.0,30483222528.0,3085.0,2718.0
12-04 09:36:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090326528.0,635162624.0,1410363392.0,30483222528.0,8614.0,8181.0
12-04 09:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,635162624.0,1410367488.0,30483222528.0,1147.0,942.0
12-04 09:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,635162624.0,1410367488.0,30483222528.0,2377.0,1638.0
12-04 09:36:06,0.167,0.0,99.750,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,1090322432.0,635162624.0,1410367488.0,30483222528.0,7781.0,8434.0
12-04 09:36:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1090281472.0,635162624.0,1410383872.0,30483247104.0,5721.0,3465.0
12-04 09:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,635162624.0,1410387968.0,30483247104.0,6793.0,4026.0
12-04 09:36:09,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090269184.0,635170816.0,1410387968.0,30483247104.0,3122.0,2350.0
12-04 09:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,635170816.0,1410392064.0,30483247104.0,4176.0,5011.0
12-04 09:36:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090265088.0,635170816.0,1410392064.0,30483247104.0,4973.0,3887.0
12-04 09:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090260992.0,635170816.0,1410396160.0,30483247104.0,3216.0,2064.0
12-04 09:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,635170816.0,1410396160.0,30483247104.0,6537.0,4768.0
12-04 09:36:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,635170816.0,1410400256.0,30483247104.0,2600.0,1709.0
12-04 09:36:15,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090248704.0,635179008.0,1410400256.0,30483247104.0,159.0,308.0
12-04 09:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1090244608.0,635179008.0,1410404352.0,30483247104.0,6460.0,4421.0
12-04 09:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635179008.0,1410408448.0,30483247104.0,3191.0,2877.0
12-04 09:36:18,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635179008.0,1410408448.0,30483247104.0,5005.0,4629.0
12-04 09:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635179008.0,1410408448.0,30483247104.0,4009.0,4141.0
12-04 09:36:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090236416.0,635179008.0,1410412544.0,30483247104.0,2599.0,1709.0
12-04 09:36:21,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1090228224.0,635187200.0,1410412544.0,30483247104.0,7239.0,5908.0
12-04 09:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090228224.0,635187200.0,1410412544.0,30483247104.0,363.0,494.0
12-04 09:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,635187200.0,1410416640.0,30483247104.0,4940.0,3017.0
12-04 09:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,635187200.0,1410416640.0,30483247104.0,1363.0,1055.0
12-04 09:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090220032.0,635187200.0,1410420736.0,30483247104.0,2431.0,1616.0
12-04 09:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090215936.0,635187200.0,1410424832.0,30483247104.0,7611.0,7687.0
12-04 09:36:27,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1090203648.0,635195392.0,1410428928.0,30483247104.0,9568.0,7186.0
12-04 09:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,635195392.0,1410428928.0,30483247104.0,2077.0,2266.0
12-04 09:36:29,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,635195392.0,1410433024.0,30483247104.0,4228.0,2718.0
12-04 09:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,635195392.0,1410433024.0,30483247104.0,3327.0,2250.0
12-04 09:36:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090199552.0,635195392.0,1410433024.0,30483247104.0,882.0,891.0
12-04 09:36:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090199552.0,635195392.0,1410433024.0,30483247104.0,1536.0,2061.0
12-04 09:36:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090187264.0,635203584.0,1410437120.0,30483247104.0,6084.0,4627.0
12-04 09:36:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,635203584.0,1410441216.0,30483247104.0,4947.0,3886.0
12-04 09:36:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,635203584.0,1410445312.0,30483247104.0,6807.0,5803.0
12-04 09:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,635203584.0,1410449408.0,30483247104.0,7101.0,5572.0
12-04 09:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,635203584.0,1410453504.0,30483247104.0,3903.0,2910.0
12-04 09:36:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090170880.0,635203584.0,1410453504.0,30483247104.0,2209.0,2045.0
12-04 09:36:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090162688.0,635211776.0,1410453504.0,30483247104.0,2700.0,1802.0
12-04 09:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,635211776.0,1410453504.0,30483247104.0,1366.0,1055.0
12-04 09:36:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090158592.0,635211776.0,1410457600.0,30483247104.0,2738.0,3393.0
12-04 09:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,635211776.0,1410457600.0,30483247104.0,4424.0,3531.0
12-04 09:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,635211776.0,1410461696.0,30483247104.0,6863.0,4932.0
12-04 09:36:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635211776.0,1410465792.0,30483247104.0,5425.0,4026.0
12-04 09:36:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090142208.0,635219968.0,1410465792.0,30483247104.0,3867.0,2456.0
12-04 09:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,635219968.0,1410469888.0,30483247104.0,1431.0,1055.0
12-04 09:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,635219968.0,1410469888.0,30483247104.0,1429.0,1055.0
12-04 09:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,3.0,1090138112.0,635219968.0,1410469888.0,30483247104.0,321.0,443.0
12-04 09:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635219968.0,1410473984.0,30483247104.0,4320.0,3438.0
12-04 09:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635219968.0,1410473984.0,30483247104.0,2703.0,1802.0
12-04 09:36:51,0.0,0.167,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1090129920.0,635228160.0,1410478080.0,30483238912.0,9323.0,8374.0
12-04 09:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635228160.0,1410482176.0,30483238912.0,5586.0,4228.0
12-04 09:36:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635228160.0,1410482176.0,30483238912.0,5724.0,4365.0
12-04 09:36:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090121728.0,635228160.0,1410486272.0,30483238912.0,1489.0,1097.0
12-04 09:36:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090121728.0,635228160.0,1410486272.0,30483238912.0,1432.0,1055.0
12-04 09:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090121728.0,635228160.0,1410486272.0,30483238912.0,1974.0,2125.0
12-04 09:36:57,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090113536.0,635236352.0,1410486272.0,30483238912.0,3666.0,2270.0
12-04 09:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090109440.0,635236352.0,1410490368.0,30483238912.0,3189.0,2877.0
12-04 09:36:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090105344.0,635236352.0,1410494464.0,30483238912.0,7282.0,6009.0
12-04 09:37:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1090269184.0,635236352.0,1410494464.0,30483075072.0,46587.0,64009.0
12-04 09:37:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,635236352.0,1410510848.0,30483075072.0,3018.0,2786.0
12-04 09:37:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,635236352.0,1410510848.0,30483075072.0,3868.0,2456.0
12-04 09:37:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090240512.0,635244544.0,1410514944.0,30483075072.0,1431.0,1055.0
12-04 09:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090240512.0,635244544.0,1410514944.0,30483075072.0,2215.0,1503.0
12-04 09:37:05,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635244544.0,1410514944.0,30483075072.0,5042.0,3887.0
12-04 09:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090232320.0,635244544.0,1410523136.0,30483075072.0,6671.0,4402.0
12-04 09:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090228224.0,635244544.0,1410527232.0,30483075072.0,2214.0,1503.0
12-04 09:37:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090228224.0,635244544.0,1410527232.0,30483075072.0,5343.0,5663.0
12-04 09:37:09,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090215936.0,635252736.0,1410531328.0,30483075072.0,7380.0,5196.0
12-04 09:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090215936.0,635252736.0,1410531328.0,30483075072.0,3216.0,2064.0
12-04 09:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090211840.0,635252736.0,1410535424.0,30483075072.0,1892.0,1696.0
12-04 09:37:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090211840.0,635252736.0,1410535424.0,30483075072.0,4908.0,3605.0
12-04 09:37:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,635252736.0,1410539520.0,30483075072.0,3383.0,2157.0
12-04 09:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,635252736.0,1410539520.0,30483075072.0,3254.0,2879.0
12-04 09:37:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090199552.0,635260928.0,1410539520.0,30483075072.0,2600.0,1709.0
12-04 09:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090195456.0,635260928.0,1410543616.0,30483075072.0,7352.0,6008.0
12-04 09:37:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635260928.0,1410547712.0,30483075072.0,3253.0,2878.0
12-04 09:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635260928.0,1410547712.0,30483075072.0,2430.0,1616.0
12-04 09:37:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,635260928.0,1410551808.0,30483075072.0,3559.0,3091.0
12-04 09:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090187264.0,635260928.0,1410551808.0,30483075072.0,2498.0,1616.0
12-04 09:37:21,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090174976.0,635269120.0,1410555904.0,30483075072.0,2497.0,1616.0
12-04 09:37:22,0.583,0.083,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090301952.0,635269120.0,1410555904.0,30482948096.0,3459.0,2999.0
12-04 09:37:23,0.0,0.083,99.833,0.0,0.0,0.083,0.0,86016.0,0.0,1.0,1090301952.0,635269120.0,1410555904.0,30482948096.0,3311.0,2919.0
12-04 09:37:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090306048.0,635269120.0,1410560000.0,30482939904.0,7436.0,6527.0
12-04 09:37:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090301952.0,635269120.0,1410564096.0,30482939904.0,3804.0,2456.0
12-04 09:37:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090297856.0,635269120.0,1410568192.0,30482939904.0,3965.0,4041.0
12-04 09:37:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090289664.0,635277312.0,1410568192.0,30482939904.0,5118.0,3311.0
12-04 09:37:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090289664.0,635277312.0,1410568192.0,30482939904.0,1262.0,962.0
12-04 09:37:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635277312.0,1410572288.0,30482939904.0,2712.0,2672.0
12-04 09:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635277312.0,1410572288.0,30482939904.0,4504.0,4589.0
12-04 09:37:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090281472.0,635277312.0,1410576384.0,30482939904.0,5450.0,3456.0
12-04 09:37:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,635277312.0,1410580480.0,30482939904.0,3120.0,2106.0
12-04 09:37:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1090269184.0,635285504.0,1410580480.0,30482939904.0,5864.0,5216.0
12-04 09:37:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090265088.0,635285504.0,1410584576.0,30482939904.0,3372.0,2749.0
12-04 09:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,635285504.0,1410584576.0,30482939904.0,1992.0,1503.0
12-04 09:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090260992.0,635285504.0,1410588672.0,30482939904.0,5275.0,3750.0
12-04 09:37:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,635285504.0,1410588672.0,30482939904.0,4328.0,2811.0
12-04 09:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,635285504.0,1410592768.0,30482939904.0,3195.0,3749.0
12-04 09:37:39,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090162688.0,635293696.0,1410678784.0,30482939904.0,4457.0,3625.0
12-04 09:37:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,635293696.0,1410682880.0,30482939904.0,3667.0,2270.0
12-04 09:37:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090158592.0,635293696.0,1410682880.0,30482939904.0,3186.0,2879.0
12-04 09:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,635293696.0,1410686976.0,30482939904.0,3152.0,2784.0
12-04 09:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090154496.0,635293696.0,1410686976.0,30482939904.0,1533.0,1148.0
12-04 09:37:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090154496.0,635293696.0,1410686976.0,30482939904.0,4025.0,3005.0
12-04 09:37:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090142208.0,635301888.0,1410691072.0,30482939904.0,2840.0,3487.0
12-04 09:37:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,635301888.0,1410695168.0,30482939904.0,7697.0,5400.0
12-04 09:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090134016.0,635301888.0,1410699264.0,30482939904.0,4769.0,2924.0
12-04 09:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635301888.0,1410699264.0,30482939904.0,585.0,629.0
12-04 09:37:49,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635301888.0,1410699264.0,30482939904.0,2084.0,2224.0
12-04 09:37:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635301888.0,1410699264.0,30482939904.0,2660.0,1709.0
12-04 09:37:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1090121728.0,635310080.0,1410703360.0,30482939904.0,3223.0,2971.0
12-04 09:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090121728.0,635310080.0,1410703360.0,30482939904.0,2497.0,1616.0
12-04 09:37:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090121728.0,635310080.0,1410703360.0,30482939904.0,1329.0,962.0
12-04 09:37:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,635310080.0,1410707456.0,30482939904.0,3493.0,4589.0
12-04 09:37:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090101248.0,635310080.0,1377075200.0,30516588544.0,8543.0,5072.0
12-04 09:37:56,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090088960.0,635318272.0,1377079296.0,30516588544.0,5094.0,4280.0
12-04 09:37:57,0.083,0.249,99.668,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090088960.0,635318272.0,1377079296.0,30516588544.0,159.0,308.0
12-04 09:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1090084864.0,635318272.0,1377083392.0,30516588544.0,6434.0,5998.0
12-04 09:37:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,635318272.0,1377083392.0,30516588544.0,3771.0,2363.0
12-04 09:38:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,635318272.0,1377083392.0,30516588544.0,1772.0,1484.0
12-04 09:38:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,635318272.0,1377087488.0,30516588544.0,3806.0,3955.0
12-04 09:38:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,635326464.0,1377087488.0,30516588544.0,4255.0,3440.0
12-04 09:38:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090068480.0,635326464.0,1377091584.0,30516588544.0,1430.0,1055.0
12-04 09:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,635326464.0,1377091584.0,30516588544.0,4653.0,2904.0
12-04 09:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,635326464.0,1377091584.0,30516588544.0,4164.0,3369.0
12-04 09:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,635326464.0,1377095680.0,30516588544.0,4719.0,4080.0
12-04 09:38:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,635326464.0,1377099776.0,30516580352.0,5297.0,3565.0
12-04 09:38:08,0.0,0.0,99.750,0.167,0.0,0.083,0.0,36864.0,0.0,7.0,1090060288.0,635334656.0,1377099776.0,30516580352.0,4343.0,3606.0
12-04 09:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090060288.0,635334656.0,1377099776.0,30516580352.0,3457.0,3841.0
12-04 09:38:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090056192.0,635334656.0,1377103872.0,30516580352.0,7205.0,4813.0
12-04 09:38:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,635334656.0,1377112064.0,30516580352.0,2150.0,1503.0
12-04 09:38:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,635334656.0,1377112064.0,30516580352.0,4039.0,3325.0
12-04 09:38:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090043904.0,635334656.0,1377116160.0,30516580352.0,2214.0,1503.0
12-04 09:38:14,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090035712.0,635342848.0,1377116160.0,30516580352.0,3085.0,2720.0
12-04 09:38:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,635342848.0,1377120256.0,30516580352.0,4771.0,2924.0
12-04 09:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090031616.0,635342848.0,1377120256.0,30516580352.0,2635.0,1802.0
12-04 09:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,635342848.0,1377124352.0,30516572160.0,3904.0,4089.0
12-04 09:38:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,635342848.0,1377124352.0,30516572160.0,5424.0,4094.0
12-04 09:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090031616.0,635342848.0,1377128448.0,30516572160.0,3928.0,2498.0
12-04 09:38:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090023424.0,635351040.0,1377128448.0,30516572160.0,2440.0,2968.0
12-04 09:38:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,635351040.0,1377128448.0,30516572160.0,1430.0,1055.0
12-04 09:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,635351040.0,1377132544.0,30516572160.0,1487.0,1097.0
12-04 09:38:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,635351040.0,1377132544.0,30516572160.0,4772.0,2924.0
12-04 09:38:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090142208.0,635351040.0,1377136640.0,30516445184.0,7456.0,6103.0
12-04 09:38:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,635351040.0,1377140736.0,30516445184.0,4322.0,3440.0
12-04 09:38:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090129920.0,635359232.0,1377140736.0,30516445184.0,3312.0,2938.0
12-04 09:38:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635359232.0,1377144832.0,30516445184.0,5256.0,4995.0
12-04 09:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635359232.0,1377144832.0,30516445184.0,1532.0,1148.0
12-04 09:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090125824.0,635359232.0,1377144832.0,30516445184.0,1948.0,1452.0
12-04 09:38:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090121728.0,635359232.0,1377148928.0,30516445184.0,4478.0,3232.0
12-04 09:38:31,0.166,0.250,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1090113536.0,635367424.0,1377148928.0,30516445184.0,14211.0,9495.0
12-04 09:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090097152.0,635367424.0,1377165312.0,30516445184.0,5042.0,2853.0
12-04 09:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090101248.0,635367424.0,1377169408.0,30516436992.0,7152.0,5195.0
12-04 09:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090097152.0,635367424.0,1377173504.0,30516436992.0,3815.0,3326.0
12-04 09:38:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090097152.0,635367424.0,1377173504.0,30516436992.0,1578.0,2044.0
12-04 09:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090097152.0,635367424.0,1377173504.0,30516436992.0,2840.0,2347.0
12-04 09:38:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090211840.0,635375616.0,1377177600.0,30516310016.0,4947.0,3888.0
12-04 09:38:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,635375616.0,1377181696.0,30516310016.0,3186.0,2878.0
12-04 09:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,635375616.0,1377181696.0,30516310016.0,3767.0,2363.0
12-04 09:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090203648.0,635375616.0,1377185792.0,30516310016.0,7109.0,4232.0
12-04 09:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090203648.0,635375616.0,1377185792.0,30516310016.0,2954.0,2454.0
12-04 09:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,635375616.0,1377189888.0,30516310016.0,4422.0,3533.0
12-04 09:38:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1090187264.0,635383808.0,1377193984.0,30516310016.0,813.0,1477.0
12-04 09:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,635383808.0,1377193984.0,30516310016.0,363.0,494.0
12-04 09:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090183168.0,635383808.0,1377198080.0,30516310016.0,2187.0,2251.0
12-04 09:38:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,635383808.0,1377198080.0,30516310016.0,6693.0,4840.0
12-04 09:38:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,635383808.0,1377202176.0,30516310016.0,4255.0,3439.0
12-04 09:38:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,635383808.0,1377206272.0,30516310016.0,5041.0,3110.0
12-04 09:38:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,635392000.0,1377206272.0,30516310016.0,3660.0,2312.0
12-04 09:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090162688.0,635392000.0,1377210368.0,30516310016.0,2955.0,2444.0
12-04 09:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090162688.0,635392000.0,1377210368.0,30516310016.0,1981.0,2130.0
12-04 09:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,635392000.0,1377210368.0,30516310016.0,1569.0,2741.0
12-04 09:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,635392000.0,1377214464.0,30516310016.0,3704.0,2363.0
12-04 09:38:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635392000.0,1377214464.0,30516301824.0,7538.0,4553.0
12-04 09:38:55,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,635400192.0,1377218560.0,30516301824.0,3253.0,2878.0
12-04 09:38:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090150400.0,635400192.0,1377222656.0,30516301824.0,7239.0,5844.0
12-04 09:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635400192.0,1377222656.0,30516301824.0,261.0,401.0
12-04 09:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635400192.0,1377222656.0,30516301824.0,1432.0,1055.0
12-04 09:38:59,0.249,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635400192.0,1377226752.0,30516301824.0,1981.0,2132.0
12-04 09:39:00,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090146304.0,635400192.0,1377226752.0,30516301824.0,2485.0,2610.0
12-04 09:39:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1090138112.0,635408384.0,1377226752.0,30516301824.0,4564.0,3440.0
12-04 09:39:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635408384.0,1377230848.0,30516301824.0,5691.0,4278.0
12-04 09:39:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,1.0,1090256896.0,635408384.0,1377234944.0,30516174848.0,5621.0,4280.0
12-04 09:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090256896.0,635408384.0,1377234944.0,30516174848.0,3588.0,2748.0
12-04 09:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,635408384.0,1377239040.0,30516174848.0,3275.0,2064.0
12-04 09:39:06,0.083,0.083,99.584,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,1090244608.0,635416576.0,1377239040.0,30516174848.0,6251.0,5012.0
12-04 09:39:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635416576.0,1377243136.0,30516174848.0,1825.0,2019.0
12-04 09:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635416576.0,1377243136.0,30516174848.0,2238.0,1410.0
12-04 09:39:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090240512.0,635416576.0,1377243136.0,30516174848.0,5164.0,3888.0
12-04 09:39:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090236416.0,635416576.0,1377247232.0,30516174848.0,8780.0,5943.0
12-04 09:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,635416576.0,1377251328.0,30516174848.0,5679.0,3372.0
12-04 09:39:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090224128.0,635424768.0,1377251328.0,30516174848.0,3031.0,2765.0
12-04 09:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090220032.0,635424768.0,1377255424.0,30516174848.0,2581.0,3213.0
12-04 09:39:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090220032.0,635424768.0,1377255424.0,30516174848.0,2660.0,1709.0
12-04 09:39:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090211840.0,635424768.0,1377263616.0,30516174848.0,3981.0,2912.0
12-04 09:39:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090211840.0,635424768.0,1377263616.0,30516174848.0,1077.0,1663.0
12-04 09:39:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090211840.0,635424768.0,1377263616.0,30516174848.0,3696.0,2405.0
12-04 09:39:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1090199552.0,635432960.0,1377267712.0,30516174848.0,9676.0,7311.0
12-04 09:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090195456.0,635432960.0,1377271808.0,30516174848.0,4889.0,2966.0
12-04 09:39:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090195456.0,635432960.0,1377271808.0,30516174848.0,2245.0,2316.0
12-04 09:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635432960.0,1377275904.0,30516174848.0,2697.0,3233.0
12-04 09:39:22,0.500,0.0,99.500,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090191360.0,635432960.0,1377275904.0,30516174848.0,2683.0,1799.0
12-04 09:39:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635432960.0,1377275904.0,30516174848.0,2145.0,2158.0
12-04 09:39:24,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1090183168.0,635441152.0,1377275904.0,30516174848.0,5498.0,6054.0
12-04 09:39:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635441152.0,1377292288.0,30516174848.0,3966.0,2549.0
12-04 09:39:26,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090162688.0,635441152.0,1377296384.0,30516174848.0,10284.0,6769.0
12-04 09:39:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1090158592.0,635441152.0,1377300480.0,30516174848.0,4620.0,3774.0
12-04 09:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,635441152.0,1377300480.0,30516174848.0,2077.0,2225.0
12-04 09:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090154496.0,635441152.0,1377304576.0,30516174848.0,3426.0,3842.0
12-04 09:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090146304.0,635449344.0,1377304576.0,30516174848.0,3228.0,2157.0
12-04 09:39:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635449344.0,1377304576.0,30516174848.0,2772.0,2606.0
12-04 09:39:32,0.083,0.083,99.751,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1090142208.0,635449344.0,1377308672.0,30516174848.0,4448.0,2853.0
12-04 09:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,635449344.0,1377308672.0,30516174848.0,2699.0,2665.0
12-04 09:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,635449344.0,1377312768.0,30516174848.0,5426.0,3465.0
12-04 09:39:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090134016.0,635449344.0,1377316864.0,30516174848.0,9709.0,7230.0
12-04 09:39:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1090121728.0,635457536.0,1377320960.0,30516174848.0,5479.0,5435.0
12-04 09:39:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090121728.0,635457536.0,1377320960.0,30516174848.0,3162.0,2157.0
12-04 09:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090121728.0,635457536.0,1377320960.0,30516174848.0,2051.0,1503.0
12-04 09:39:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,635457536.0,1377325056.0,30516174848.0,5039.0,4608.0
12-04 09:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,635457536.0,1377329152.0,30516174848.0,321.0,401.0
12-04 09:39:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1090105344.0,635465728.0,1377329152.0,30516174848.0,1430.0,1055.0
12-04 09:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,635465728.0,1377329152.0,30516174848.0,3253.0,2877.0
12-04 09:39:43,0.166,0.249,99.585,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090101248.0,635465728.0,1377333248.0,30516174848.0,4869.0,3017.0
12-04 09:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090097152.0,635465728.0,1377337344.0,30516174848.0,7352.0,6009.0
12-04 09:39:45,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090097152.0,635465728.0,1377337344.0,30516174848.0,6761.0,6809.0
12-04 09:39:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,635465728.0,1377353728.0,30516174848.0,2636.0,3299.0
12-04 09:39:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,635473920.0,1377357824.0,30516174848.0,1430.0,1055.0
12-04 09:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090064384.0,635473920.0,1377361920.0,30516174848.0,4416.0,3525.0
12-04 09:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,635473920.0,1377361920.0,30516174848.0,3728.0,2312.0
12-04 09:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,635473920.0,1377361920.0,30516174848.0,1431.0,1055.0
12-04 09:39:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090060288.0,635473920.0,1377366016.0,30516174848.0,3832.0,4039.0
12-04 09:39:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,635473920.0,1377370112.0,30516166656.0,8090.0,5586.0
12-04 09:39:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090183168.0,635482112.0,1377370112.0,30516039680.0,3414.0,2972.0
12-04 09:39:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090183168.0,635482112.0,1377370112.0,30516039680.0,1981.0,2130.0
12-04 09:39:55,0.249,0.166,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,635482112.0,1377374208.0,30516047872.0,1982.0,2131.0
12-04 09:39:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090170880.0,635482112.0,1377374208.0,30516047872.0,7223.0,5579.0
12-04 09:39:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635482112.0,1377378304.0,30516047872.0,2659.0,1709.0
12-04 09:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090166784.0,635482112.0,1377378304.0,30516047872.0,2140.0,2223.0
12-04 09:39:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090154496.0,635490304.0,1377382400.0,30516047872.0,7791.0,5494.0
12-04 09:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090154496.0,635490304.0,1377382400.0,30516047872.0,1963.0,1349.0
12-04 09:40:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090150400.0,635490304.0,1377386496.0,30516047872.0,3157.0,3298.0
12-04 09:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635490304.0,1377386496.0,30516047872.0,4443.0,3439.0
12-04 09:40:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635490304.0,1377386496.0,30516047872.0,4638.0,3618.0
12-04 09:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090146304.0,635490304.0,1377390592.0,30516047872.0,4782.0,2904.0
12-04 09:40:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090134016.0,635498496.0,1377394688.0,30516047872.0,4808.0,3446.0
12-04 09:40:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635498496.0,1377394688.0,30516047872.0,4266.0,4594.0
12-04 09:40:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635498496.0,1377394688.0,30516047872.0,3549.0,2250.0
12-04 09:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,635498496.0,1377398784.0,30516047872.0,5552.0,3372.0
12-04 09:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635498496.0,1377402880.0,30516047872.0,6546.0,4728.0
12-04 09:40:10,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090125824.0,635498496.0,1377402880.0,30516047872.0,2251.0,3094.0
12-04 09:40:11,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1090113536.0,635506688.0,1377406976.0,30516047872.0,3126.0,2350.0
12-04 09:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,635506688.0,1377406976.0,30516047872.0,3386.0,2157.0
12-04 09:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1090125824.0,635506688.0,1377411072.0,30516031488.0,5724.0,3465.0
12-04 09:40:14,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635506688.0,1377411072.0,30516031488.0,1364.0,1055.0
12-04 09:40:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1090121728.0,635506688.0,1377415168.0,30516031488.0,7507.0,6553.0
12-04 09:40:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635506688.0,1377419264.0,30516023296.0,3456.0,3065.0
12-04 09:40:17,0.0,0.0,99.666,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,1090117632.0,635514880.0,1377419264.0,30516023296.0,2497.0,1616.0
12-04 09:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,635514880.0,1377419264.0,30516023296.0,2600.0,1709.0
12-04 09:40:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,635514880.0,1377423360.0,30516023296.0,3867.0,3930.0
12-04 09:40:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090109440.0,635514880.0,1377427456.0,30516023296.0,3806.0,2456.0
12-04 09:40:21,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090105344.0,635514880.0,1377431552.0,30516023296.0,2802.0,1895.0
12-04 09:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,635514880.0,1377431552.0,30516023296.0,3151.0,2784.0
12-04 09:40:23,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090093056.0,635523072.0,1377435648.0,30516023296.0,4973.0,4543.0
12-04 09:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635523072.0,1377435648.0,30516023296.0,1429.0,1055.0
12-04 09:40:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,635523072.0,1377439744.0,30516023296.0,4806.0,3017.0
12-04 09:40:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,635523072.0,1377439744.0,30516039680.0,6042.0,5584.0
12-04 09:40:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090039808.0,635523072.0,1377439744.0,30516072448.0,6927.0,6916.0
12-04 09:40:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,635523072.0,1377456128.0,30516072448.0,915.0,1571.0
12-04 09:40:29,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1090015232.0,635531264.0,1377456128.0,30516072448.0,6360.0,4819.0
12-04 09:40:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,635531264.0,1377460224.0,30516072448.0,4985.0,3980.0
12-04 09:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090011136.0,635531264.0,1377460224.0,30516072448.0,2544.0,2580.0
12-04 09:40:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,635531264.0,1377464320.0,30516072448.0,5423.0,3507.0
12-04 09:40:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090002944.0,635531264.0,1377468416.0,30516072448.0,3814.0,3326.0
12-04 09:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,635531264.0,1377468416.0,30516072448.0,3127.0,2064.0
12-04 09:40:35,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089990656.0,635539456.0,1377472512.0,30516072448.0,4982.0,3980.0
12-04 09:40:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089990656.0,635539456.0,1377472512.0,30516072448.0,3390.0,3425.0
12-04 09:40:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089990656.0,635539456.0,1377472512.0,30516072448.0,8003.0,8468.0
12-04 09:40:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,635539456.0,1377488896.0,30516072448.0,6572.0,4212.0
12-04 09:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,635539456.0,1377492992.0,30516072448.0,5372.0,4407.0
12-04 09:40:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,635539456.0,1377497088.0,30516072448.0,1328.0,962.0
12-04 09:40:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1089957888.0,635547648.0,1377497088.0,30516072448.0,2497.0,1616.0
12-04 09:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,635547648.0,1377497088.0,30516072448.0,2636.0,1802.0
12-04 09:40:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1089953792.0,635547648.0,1377501184.0,30516072448.0,3290.0,4404.0
12-04 09:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,635547648.0,1377501184.0,30516072448.0,2599.0,1709.0
12-04 09:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,635547648.0,1377501184.0,30516072448.0,2634.0,1802.0
12-04 09:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1089949696.0,635547648.0,1377505280.0,30516072448.0,6595.0,4746.0
12-04 09:40:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1089937408.0,635555840.0,1377509376.0,30516072448.0,5228.0,3746.0
12-04 09:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,635555840.0,1377513472.0,30516072448.0,4355.0,3532.0
12-04 09:40:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,635555840.0,1377513472.0,30516072448.0,975.0,1545.0
12-04 09:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,635555840.0,1377513472.0,30516072448.0,1263.0,962.0
12-04 09:40:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,635555840.0,1377517568.0,30516072448.0,3353.0,2905.0
12-04 09:40:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089925120.0,635555840.0,1377521664.0,30516072448.0,4353.0,3532.0
12-04 09:40:53,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089912832.0,635564032.0,1377525760.0,30516072448.0,5586.0,4179.0
12-04 09:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,635564032.0,1377525760.0,30516072448.0,5111.0,4793.0
12-04 09:40:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,635564032.0,1377529856.0,30516072448.0,2432.0,1616.0
12-04 09:40:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,635564032.0,1377529856.0,30516072448.0,4180.0,3433.0
12-04 09:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089904640.0,635564032.0,1377533952.0,30516072448.0,3354.0,2971.0
12-04 09:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,635564032.0,1377533952.0,30516072448.0,3146.0,2761.0
12-04 09:40:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089896448.0,635572224.0,1377533952.0,30516072448.0,3767.0,2363.0
12-04 09:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089892352.0,635572224.0,1377538048.0,30516072448.0,4707.0,3919.0
12-04 09:41:01,0.166,0.0,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1089888256.0,635572224.0,1377542144.0,30516072448.0,4678.0,4167.0
12-04 09:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089888256.0,635572224.0,1377542144.0,30516072448.0,4391.0,3558.0
12-04 09:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089888256.0,635572224.0,1377542144.0,30516072448.0,4249.0,3432.0
12-04 09:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089884160.0,635572224.0,1377546240.0,30516072448.0,2282.0,1503.0
12-04 09:41:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090002944.0,635580416.0,1377546240.0,30515945472.0,3342.0,2106.0
12-04 09:41:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,635580416.0,1377550336.0,30515945472.0,3713.0,3518.0
12-04 09:41:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,635580416.0,1377550336.0,30515945472.0,7119.0,5388.0
12-04 09:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089994752.0,635580416.0,1377554432.0,30515945472.0,5375.0,4074.0
12-04 09:41:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,635580416.0,1377558528.0,30515937280.0,5861.0,5083.0
12-04 09:41:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,635580416.0,1377558528.0,30515929088.0,3318.0,2157.0
12-04 09:41:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1089994752.0,635588608.0,1377562624.0,30515929088.0,3317.0,2157.0
12-04 09:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089994752.0,635588608.0,1377562624.0,30515929088.0,3485.0,2250.0
12-04 09:41:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089990656.0,635588608.0,1377566720.0,30515929088.0,2468.0,2145.0
12-04 09:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,635588608.0,1377566720.0,30515929088.0,2635.0,3301.0
12-04 09:41:15,0.083,0.083,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089990656.0,635588608.0,1377566720.0,30515929088.0,3251.0,2878.0
12-04 09:41:16,0.667,0.083,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635588608.0,1377570816.0,30515929088.0,6182.0,4054.0
12-04 09:41:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090228224.0,635596800.0,1377574912.0,30515675136.0,4385.0,3176.0
12-04 09:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090228224.0,635596800.0,1377574912.0,30515675136.0,3253.0,2878.0
12-04 09:41:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,635596800.0,1377579008.0,30515675136.0,4863.0,3059.0
12-04 09:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,635596800.0,1377579008.0,30515675136.0,261.0,401.0
12-04 09:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090224128.0,635596800.0,1377579008.0,30515675136.0,3247.0,2871.0
12-04 09:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,635596800.0,1377579008.0,30515675136.0,1491.0,1097.0
12-04 09:41:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,49152.0,0.0,6.0,1090338816.0,635604992.0,1377583104.0,30515548160.0,2634.0,3235.0
12-04 09:41:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,635604992.0,1377591296.0,30515548160.0,7800.0,5493.0
12-04 09:41:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090326528.0,635604992.0,1377595392.0,30515548160.0,10765.0,9825.0
12-04 09:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,635604992.0,1377607680.0,30515539968.0,5620.0,4273.0
12-04 09:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090318336.0,635604992.0,1377611776.0,30515539968.0,813.0,1477.0
12-04 09:41:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090318336.0,635604992.0,1377611776.0,30515539968.0,3882.0,2657.0
12-04 09:41:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090310144.0,635613184.0,1377611776.0,30515539968.0,822.0,849.0
12-04 09:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,635613184.0,1377615872.0,30515539968.0,4504.0,4589.0
12-04 09:41:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,635613184.0,1377615872.0,30515539968.0,3264.0,2250.0
12-04 09:41:32,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090301952.0,635613184.0,1377619968.0,30515539968.0,5330.0,3372.0
12-04 09:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090297856.0,635613184.0,1377624064.0,30515539968.0,4428.0,4445.0
12-04 09:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,635613184.0,1377624064.0,30515539968.0,6087.0,4634.0
12-04 09:41:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090285568.0,635621376.0,1377628160.0,30515539968.0,3347.0,2799.0
12-04 09:41:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635621376.0,1377628160.0,30515539968.0,1632.0,1602.0
12-04 09:41:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635621376.0,1377628160.0,30515539968.0,4207.0,3189.0
12-04 09:41:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090281472.0,635621376.0,1377632256.0,30515539968.0,6178.0,5355.0
12-04 09:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,635621376.0,1377636352.0,30515539968.0,2636.0,1802.0
12-04 09:41:40,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,635621376.0,1377636352.0,30515539968.0,3600.0,2270.0
12-04 09:41:41,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090265088.0,635629568.0,1377640448.0,30515539968.0,4912.0,4609.0
12-04 09:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,635629568.0,1377640448.0,30515539968.0,3121.0,2877.0
12-04 09:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1090265088.0,635629568.0,1377640448.0,30515539968.0,2599.0,1709.0
12-04 09:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,635629568.0,1377644544.0,30515539968.0,2702.0,1802.0
12-04 09:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,635629568.0,1377644544.0,30515539968.0,1980.0,2132.0
12-04 09:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090256896.0,635629568.0,1377648640.0,30515539968.0,4441.0,4075.0
12-04 09:41:47,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,1090256896.0,635637760.0,1377648640.0,30515531776.0,2601.0,1709.0
12-04 09:41:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,635637760.0,1377652736.0,30515531776.0,4973.0,3110.0
12-04 09:41:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090248704.0,635637760.0,1377656832.0,30515531776.0,6822.0,4882.0
12-04 09:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,635637760.0,1377656832.0,30515531776.0,1467.0,2580.0
12-04 09:41:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,635637760.0,1377656832.0,30515531776.0,2598.0,1709.0
12-04 09:41:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090244608.0,635637760.0,1377660928.0,30515531776.0,1364.0,1055.0
12-04 09:41:53,0.0,0.0,99.750,0.250,0.0,0.0,0.0,106496.0,0.0,4.0,1090236416.0,635645952.0,1377660928.0,30515531776.0,3673.0,2456.0
12-04 09:41:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090236416.0,635645952.0,1377660928.0,30515531776.0,4010.0,4141.0
12-04 09:41:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090232320.0,635645952.0,1377665024.0,30515531776.0,3959.0,3006.0
12-04 09:41:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,635645952.0,1377673216.0,30515404800.0,7855.0,5488.0
12-04 09:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,635645952.0,1377673216.0,30515404800.0,813.0,1478.0
12-04 09:41:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,635645952.0,1377677312.0,30515396608.0,6899.0,5026.0
12-04 09:41:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090347008.0,635654144.0,1377677312.0,30515396608.0,2043.0,2172.0
12-04 09:42:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635654144.0,1377681408.0,30515396608.0,3666.0,2336.0
12-04 09:42:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635654144.0,1377681408.0,30515396608.0,1029.0,1798.0
12-04 09:42:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635654144.0,1377681408.0,30515396608.0,3706.0,2363.0
12-04 09:42:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090338816.0,635654144.0,1377685504.0,30515396608.0,1984.0,2132.0
12-04 09:42:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090338816.0,635654144.0,1377685504.0,30515396608.0,5830.0,5243.0
12-04 09:42:05,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1090326528.0,635662336.0,1377689600.0,30515396608.0,6987.0,4254.0
12-04 09:42:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090322432.0,635662336.0,1377693696.0,30515396608.0,4383.0,3559.0
12-04 09:42:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,635662336.0,1377693696.0,30515396608.0,2114.0,1410.0
12-04 09:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,635662336.0,1377693696.0,30515396608.0,4140.0,3419.0
12-04 09:42:09,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090318336.0,635662336.0,1377697792.0,30515396608.0,4230.0,3004.0
12-04 09:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090314240.0,635662336.0,1377701888.0,30515396608.0,6067.0,5270.0
12-04 09:42:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090306048.0,635670528.0,1377701888.0,30515396608.0,3934.0,3232.0
12-04 09:42:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090301952.0,635670528.0,1377705984.0,30515396608.0,4516.0,2718.0
12-04 09:42:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,635670528.0,1377710080.0,30515396608.0,5333.0,4023.0
12-04 09:42:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,635670528.0,1377710080.0,30515396608.0,2599.0,1709.0
12-04 09:42:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090297856.0,635670528.0,1377710080.0,30515396608.0,3906.0,2549.0
12-04 09:42:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,635670528.0,1377710080.0,30515396608.0,1981.0,2131.0
12-04 09:42:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090412544.0,635678720.0,1377714176.0,30515269632.0,3600.0,2270.0
12-04 09:42:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1090408448.0,635678720.0,1377718272.0,30515269632.0,3508.0,3520.0
12-04 09:42:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090408448.0,635678720.0,1377718272.0,30515269632.0,3925.0,4038.0
12-04 09:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090404352.0,635678720.0,1377722368.0,30515269632.0,3865.0,2498.0
12-04 09:42:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,635678720.0,1377722368.0,30515269632.0,3701.0,2363.0
12-04 09:42:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,635678720.0,1377726464.0,30515269632.0,3496.0,3157.0
12-04 09:42:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,5.0,1090392064.0,635686912.0,1377726464.0,30515269632.0,3733.0,3948.0
12-04 09:42:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090392064.0,635686912.0,1377726464.0,30515269632.0,3663.0,2270.0
12-04 09:42:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090387968.0,635686912.0,1377730560.0,30515269632.0,2572.0,1999.0
12-04 09:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,635686912.0,1377730560.0,30515269632.0,4173.0,3050.0
12-04 09:42:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090383872.0,635686912.0,1377734656.0,30515269632.0,5845.0,4828.0
12-04 09:42:28,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090379776.0,635695104.0,1377730560.0,30515269632.0,4226.0,4528.0
12-04 09:42:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090367488.0,635695104.0,1377742848.0,30515269632.0,4227.0,2718.0
12-04 09:42:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090367488.0,635695104.0,1377742848.0,30515269632.0,1578.0,2110.0
12-04 09:42:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090363392.0,635695104.0,1377746944.0,30515269632.0,4818.0,3887.0
12-04 09:42:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090363392.0,635695104.0,1377746944.0,30515269632.0,5603.0,3558.0
12-04 09:42:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,635695104.0,1377751040.0,30515269632.0,2050.0,1545.0
12-04 09:42:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1090351104.0,635703296.0,1377751040.0,30515269632.0,2479.0,2580.0
12-04 09:42:35,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090347008.0,635703296.0,1377755136.0,30515269632.0,3812.0,3326.0
12-04 09:42:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090347008.0,635703296.0,1377755136.0,30515269632.0,7512.0,4966.0
12-04 09:42:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635703296.0,1377759232.0,30515269632.0,2232.0,3280.0
12-04 09:42:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,635703296.0,1377759232.0,30515269632.0,2028.0,1596.0
12-04 09:42:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090338816.0,635703296.0,1377763328.0,30515269632.0,4616.0,3210.0
12-04 09:42:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090330624.0,635711488.0,1377763328.0,30515269632.0,5423.0,4093.0
12-04 09:42:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090326528.0,635711488.0,1377767424.0,30515269632.0,2432.0,1616.0
12-04 09:42:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090330624.0,635711488.0,1377771520.0,30515261440.0,6880.0,5584.0
12-04 09:42:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,635711488.0,1377771520.0,30515261440.0,3908.0,4046.0
12-04 09:42:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,635711488.0,1377771520.0,30515261440.0,363.0,494.0
12-04 09:42:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090326528.0,635711488.0,1377775616.0,30515261440.0,4356.0,3532.0
12-04 09:42:46,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1090318336.0,635719680.0,1377775616.0,30515261440.0,2598.0,1709.0
12-04 09:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,635719680.0,1377779712.0,30515261440.0,4976.0,3110.0
12-04 09:42:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,635719680.0,1377779712.0,30515261440.0,1328.0,962.0
12-04 09:42:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,635719680.0,1377779712.0,30515261440.0,2204.0,2309.0
12-04 09:42:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,635719680.0,1377783808.0,30515261440.0,2703.0,1802.0
12-04 09:42:51,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090306048.0,635719680.0,1377787904.0,30515261440.0,5815.0,4811.0
12-04 09:42:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090297856.0,635727872.0,1377787904.0,30515261440.0,3770.0,3908.0
12-04 09:42:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090293760.0,635727872.0,1377792000.0,30515261440.0,6074.0,5189.0
12-04 09:42:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090293760.0,635727872.0,1377792000.0,30515261440.0,1531.0,1148.0
12-04 09:42:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090293760.0,635727872.0,1377792000.0,30515261440.0,4938.0,3017.0
12-04 09:42:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090289664.0,635727872.0,1377796096.0,30515261440.0,5070.0,4695.0
12-04 09:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,635727872.0,1377796096.0,30515253248.0,1534.0,1148.0
12-04 09:42:58,0.083,0.083,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,4.0,1090285568.0,635736064.0,1377800192.0,30515253248.0,4320.0,3440.0
12-04 09:42:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090285568.0,635736064.0,1377800192.0,30515253248.0,363.0,494.0
12-04 09:43:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090281472.0,635736064.0,1377804288.0,30515253248.0,4394.0,4992.0
12-04 09:43:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090273280.0,635736064.0,1377812480.0,30515253248.0,7607.0,5161.0
12-04 09:43:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090269184.0,635736064.0,1377816576.0,30515253248.0,6040.0,3671.0
12-04 09:43:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,635736064.0,1377816576.0,30515253248.0,2180.0,2310.0
12-04 09:43:04,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090387968.0,635744256.0,1377816576.0,30515126272.0,2867.0,2672.0
12-04 09:43:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,635744256.0,1377820672.0,30515126272.0,4550.0,2811.0
12-04 09:43:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,635744256.0,1377820672.0,30515126272.0,5499.0,5290.0
12-04 09:43:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090379776.0,635744256.0,1377824768.0,30515126272.0,2251.0,1596.0
12-04 09:43:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,635744256.0,1377824768.0,30515126272.0,3283.0,2064.0
12-04 09:43:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090375680.0,635744256.0,1377828864.0,30515126272.0,6741.0,6090.0
12-04 09:43:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090363392.0,635752448.0,1377832960.0,30515126272.0,5788.0,3465.0
12-04 09:43:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090289664.0,635752448.0,1377832960.0,30515200000.0,5975.0,4100.0
12-04 09:43:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090285568.0,635752448.0,1377837056.0,30515200000.0,4619.0,2811.0
12-04 09:43:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635752448.0,1377837056.0,30515200000.0,3352.0,3750.0
12-04 09:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635752448.0,1377837056.0,30515200000.0,1982.0,2130.0
12-04 09:43:15,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635752448.0,1377837056.0,30515200000.0,363.0,494.0
12-04 09:43:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090273280.0,635760640.0,1377841152.0,30515200000.0,5692.0,4278.0
12-04 09:43:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090269184.0,635760640.0,1377845248.0,30515200000.0,3596.0,2312.0
12-04 09:43:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,635760640.0,1377845248.0,30515200000.0,3246.0,2871.0
12-04 09:43:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,635760640.0,1377849344.0,30515200000.0,5652.0,4227.0
12-04 09:43:20,0.249,0.249,99.502,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090265088.0,635760640.0,1377849344.0,30515200000.0,7748.0,7178.0
12-04 09:43:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,635760640.0,1377865728.0,30515200000.0,4523.0,3626.0
12-04 09:43:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090240512.0,635768832.0,1377865728.0,30515200000.0,2187.0,2317.0
12-04 09:43:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090236416.0,635768832.0,1377869824.0,30515200000.0,2085.0,2159.0
12-04 09:43:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090236416.0,635768832.0,1377869824.0,30515200000.0,3253.0,2878.0
12-04 09:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,635768832.0,1377873920.0,30515200000.0,4422.0,3533.0
12-04 09:43:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,635768832.0,1377873920.0,30515200000.0,5551.0,4273.0
12-04 09:43:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090228224.0,635768832.0,1377878016.0,30515200000.0,3704.0,2363.0
12-04 09:43:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,7.0,1090220032.0,635777024.0,1377878016.0,30515200000.0,2609.0,1910.0
12-04 09:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090215936.0,635777024.0,1377882112.0,30515200000.0,3778.0,3234.0
12-04 09:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090215936.0,635777024.0,1377882112.0,30515200000.0,3813.0,3326.0
12-04 09:43:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090215936.0,635777024.0,1377882112.0,30515200000.0,2093.0,1596.0
12-04 09:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090211840.0,635777024.0,1377886208.0,30515200000.0,5921.0,4542.0
12-04 09:43:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,5.0,1090203648.0,635777024.0,1377894400.0,30515200000.0,10148.0,9024.0
12-04 09:43:34,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,1090191360.0,635785216.0,1377898496.0,30515200000.0,1991.0,1503.0
12-04 09:43:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635785216.0,1377898496.0,30515200000.0,3195.0,2250.0
12-04 09:43:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635785216.0,1377898496.0,30515200000.0,3457.0,3424.0
12-04 09:43:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,635785216.0,1377902592.0,30515200000.0,4164.0,2718.0
12-04 09:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090187264.0,635785216.0,1377902592.0,30515200000.0,3121.0,2811.0
12-04 09:43:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,635785216.0,1377906688.0,30515200000.0,3443.0,2555.0
12-04 09:43:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090174976.0,635793408.0,1377906688.0,30515200000.0,2567.0,1802.0
12-04 09:43:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,635793408.0,1377910784.0,30515200000.0,6990.0,6108.0
12-04 09:43:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635793408.0,1377914880.0,30515200000.0,4318.0,3440.0
12-04 09:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,635793408.0,1377914880.0,30515200000.0,2187.0,2318.0
12-04 09:43:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090162688.0,635793408.0,1377918976.0,30515200000.0,1684.0,1697.0
12-04 09:43:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,635793408.0,1377918976.0,30515200000.0,4002.0,2363.0
12-04 09:43:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090150400.0,635801600.0,1377923072.0,30515200000.0,3859.0,1709.0
12-04 09:43:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635801600.0,1377923072.0,30515200000.0,3408.0,2972.0
12-04 09:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635801600.0,1377927168.0,30515200000.0,5706.0,4179.0
12-04 09:43:49,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090146304.0,635801600.0,1377927168.0,30515200000.0,4357.0,3532.0
12-04 09:43:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635801600.0,1377927168.0,30515200000.0,2636.0,3299.0
12-04 09:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,635801600.0,1377931264.0,30515200000.0,4938.0,3017.0
12-04 09:43:52,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090134016.0,635809792.0,1377931264.0,30515200000.0,3254.0,2878.0
12-04 09:43:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090129920.0,635809792.0,1377935360.0,30515200000.0,10340.0,10413.0
12-04 09:43:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090113536.0,635809792.0,1377951744.0,30515200000.0,1430.0,1055.0
12-04 09:43:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,635809792.0,1377951744.0,30515200000.0,1329.0,962.0
12-04 09:43:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,635809792.0,1377951744.0,30515200000.0,7344.0,6004.0
12-04 09:43:57,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,635809792.0,1377955840.0,30515200000.0,4420.0,3533.0
12-04 09:43:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090097152.0,635817984.0,1377959936.0,30515200000.0,3085.0,2785.0
12-04 09:43:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090097152.0,635817984.0,1377959936.0,30515200000.0,3974.0,2549.0
12-04 09:44:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635817984.0,1377964032.0,30515200000.0,4935.0,3017.0
12-04 09:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635817984.0,1377964032.0,30515200000.0,1095.0,1863.0
12-04 09:44:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,635817984.0,1377964032.0,30515200000.0,915.0,1504.0
12-04 09:44:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,1090088960.0,635817984.0,1377968128.0,30515200000.0,2441.0,3025.0
12-04 09:44:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,6.0,1090207744.0,635826176.0,1377968128.0,30515073024.0,5688.0,3372.0
12-04 09:44:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,635826176.0,1377976320.0,30515073024.0,5677.0,3414.0
12-04 09:44:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090195456.0,635826176.0,1377980416.0,30515073024.0,6521.0,4261.0
12-04 09:44:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090195456.0,635826176.0,1377980416.0,30515073024.0,3791.0,4027.0
12-04 09:44:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,635826176.0,1377984512.0,30515073024.0,4554.0,2811.0
12-04 09:44:09,0.0,0.083,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1090183168.0,635834368.0,1377984512.0,30515073024.0,3347.0,2064.0
12-04 09:44:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,635834368.0,1377988608.0,30515073024.0,1867.0,2111.0
12-04 09:44:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,635834368.0,1377988608.0,30515064832.0,2936.0,2672.0
12-04 09:44:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090183168.0,635834368.0,1377992704.0,30515064832.0,6565.0,5343.0
12-04 09:44:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,635834368.0,1377996800.0,30515064832.0,6786.0,4026.0
12-04 09:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090179072.0,635834368.0,1377996800.0,30515064832.0,3768.0,2363.0
12-04 09:44:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090166784.0,635842560.0,1378000896.0,30515064832.0,2553.0,1616.0
12-04 09:44:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635842560.0,1378000896.0,30515064832.0,2839.0,3486.0
12-04 09:44:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,635842560.0,1378000896.0,30515064832.0,2803.0,1895.0
12-04 09:44:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,635842560.0,1378004992.0,30515064832.0,3798.0,3947.0
12-04 09:44:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,635842560.0,1378004992.0,30515064832.0,2433.0,1616.0
12-04 09:44:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090158592.0,635842560.0,1378009088.0,30515064832.0,5523.0,4185.0
12-04 09:44:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090146304.0,635850752.0,1378013184.0,30515064832.0,8696.0,7299.0
12-04 09:44:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635850752.0,1378013184.0,30515064832.0,2533.0,1709.0
12-04 09:44:23,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,635850752.0,1378013184.0,30515064832.0,2186.0,2316.0
12-04 09:44:24,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635850752.0,1378017280.0,30515056640.0,2737.0,3393.0
12-04 09:44:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090150400.0,635850752.0,1378017280.0,30515056640.0,4804.0,3017.0
12-04 09:44:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,635850752.0,1378017280.0,30515056640.0,1972.0,2125.0
12-04 09:44:27,0.166,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090138112.0,635858944.0,1378021376.0,30515056640.0,3356.0,2905.0
12-04 09:44:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635858944.0,1378025472.0,30515056640.0,6183.0,3872.0
12-04 09:44:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,635858944.0,1378025472.0,30515056640.0,3813.0,3327.0
12-04 09:44:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090134016.0,635858944.0,1378025472.0,30515056640.0,3254.0,2250.0
12-04 09:44:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,635858944.0,1378029568.0,30515056640.0,4874.0,3886.0
12-04 09:44:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,635858944.0,1378033664.0,30515056640.0,3461.0,3868.0
12-04 09:44:33,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1089990656.0,635867136.0,1378033664.0,30515183616.0,4602.0,3402.0
12-04 09:44:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635867136.0,1378037760.0,30515183616.0,3221.0,2157.0
12-04 09:44:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,635867136.0,1378037760.0,30515183616.0,4390.0,2811.0
12-04 09:44:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089982464.0,635867136.0,1378041856.0,30515183616.0,4778.0,4216.0
12-04 09:44:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,635867136.0,1378041856.0,30515183616.0,4656.0,4106.0
12-04 09:44:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,2.0,1089974272.0,635867136.0,1378050048.0,30515183616.0,6276.0,5382.0
12-04 09:44:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1089966080.0,635875328.0,1378050048.0,30515183616.0,2636.0,1802.0
12-04 09:44:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,635875328.0,1378054144.0,30515183616.0,4380.0,3440.0
12-04 09:44:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089961984.0,635875328.0,1378054144.0,30515183616.0,2336.0,1901.0
12-04 09:44:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,635875328.0,1378054144.0,30515183616.0,423.0,494.0
12-04 09:44:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089953792.0,635875328.0,1378062336.0,30515183616.0,9249.0,6696.0
12-04 09:44:44,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089945600.0,635883520.0,1378062336.0,30515183616.0,1484.0,1055.0
12-04 09:44:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,635883520.0,1378062336.0,30515183616.0,3661.0,2270.0
12-04 09:44:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,635883520.0,1378066432.0,30515183616.0,6861.0,4934.0
12-04 09:44:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089941504.0,635883520.0,1378066432.0,30515183616.0,2181.0,3815.0
12-04 09:44:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089937408.0,635883520.0,1378070528.0,30515183616.0,1591.0,1148.0
12-04 09:44:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089937408.0,635883520.0,1378070528.0,30515183616.0,1388.0,962.0
12-04 09:44:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089929216.0,635891712.0,1378070528.0,30515183616.0,3696.0,2363.0
12-04 09:44:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089925120.0,635891712.0,1378074624.0,30515183616.0,6293.0,5390.0
12-04 09:44:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089921024.0,635891712.0,1378078720.0,30515183616.0,5050.0,3630.0
12-04 09:44:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089921024.0,635891712.0,1378078720.0,30515183616.0,5681.0,4272.0
12-04 09:44:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,635891712.0,1378082816.0,30515183616.0,3416.0,2971.0
12-04 09:44:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,635891712.0,1378082816.0,30515183616.0,3968.0,4046.0
12-04 09:44:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089904640.0,635899904.0,1378086912.0,30515183616.0,3733.0,3949.0
12-04 09:44:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,635899904.0,1378086912.0,30515183616.0,1489.0,1055.0
12-04 09:44:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089904640.0,635899904.0,1378086912.0,30515183616.0,5933.0,3578.0
12-04 09:44:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089900544.0,635899904.0,1378091008.0,30515183616.0,1492.0,1055.0
12-04 09:45:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089900544.0,635899904.0,1378091008.0,30515183616.0,3412.0,2971.0
12-04 09:45:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089896448.0,635899904.0,1378095104.0,30515183616.0,5042.0,3311.0
12-04 09:45:02,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090281472.0,635908096.0,1378099200.0,30514786304.0,5418.0,4093.0
12-04 09:45:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1090277376.0,635908096.0,1378103296.0,30514786304.0,4768.0,4224.0
12-04 09:45:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,635908096.0,1378103296.0,30514786304.0,3479.0,3682.0
12-04 09:45:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090273280.0,635908096.0,1378107392.0,30514786304.0,2023.0,2245.0
12-04 09:45:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090273280.0,635908096.0,1378107392.0,30514786304.0,5396.0,3700.0
12-04 09:45:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090281472.0,635908096.0,1378107392.0,30514778112.0,3276.0,2064.0
12-04 09:45:08,0.166,0.083,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1090269184.0,635916288.0,1378111488.0,30514778112.0,5782.0,3465.0
12-04 09:45:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,635916288.0,1378115584.0,30514659328.0,2892.0,2579.0
12-04 09:45:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,635916288.0,1378119680.0,30514659328.0,5788.0,3465.0
12-04 09:45:11,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,635916288.0,1378123776.0,30514659328.0,5989.0,4826.0
12-04 09:45:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,635916288.0,1378123776.0,30514659328.0,3486.0,3747.0
12-04 09:45:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,131072.0,0.0,13.0,1090371584.0,635916288.0,1378127872.0,30514659328.0,4393.0,4054.0
12-04 09:45:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090490368.0,635924480.0,1378127872.0,30514532352.0,2806.0,1895.0
12-04 09:45:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,635924480.0,1378127872.0,30514532352.0,2431.0,1616.0
12-04 09:45:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090486272.0,635924480.0,1378131968.0,30514532352.0,3665.0,2270.0
12-04 09:45:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090465792.0,635924480.0,1378136064.0,30514548736.0,2083.0,2225.0
12-04 09:45:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090465792.0,635924480.0,1378136064.0,30514548736.0,3600.0,2270.0
12-04 09:45:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1090453504.0,635932672.0,1378140160.0,30514548736.0,4320.0,3438.0
12-04 09:45:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,635932672.0,1378140160.0,30514548736.0,5383.0,4978.0
12-04 09:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,635932672.0,1378140160.0,30514548736.0,159.0,308.0
12-04 09:45:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090449408.0,635932672.0,1378144256.0,30514548736.0,5884.0,4920.0
12-04 09:45:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,635932672.0,1378144256.0,30514548736.0,2085.0,2225.0
12-04 09:45:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1090445312.0,635932672.0,1378148352.0,30514548736.0,5869.0,3578.0
12-04 09:45:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090437120.0,635940864.0,1378148352.0,30514548736.0,321.0,443.0
12-04 09:45:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090433024.0,635940864.0,1378152448.0,30514548736.0,3833.0,4042.0
12-04 09:45:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090433024.0,635940864.0,1378152448.0,30514548736.0,5729.0,4372.0
12-04 09:45:28,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090428928.0,635940864.0,1378156544.0,30514548736.0,3331.0,3078.0
12-04 09:45:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090428928.0,635940864.0,1378156544.0,30514548736.0,3750.0,3327.0
12-04 09:45:30,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090424832.0,635940864.0,1378160640.0,30514548736.0,3815.0,3325.0
12-04 09:45:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090412544.0,635949056.0,1378164736.0,30514548736.0,4389.0,2853.0
12-04 09:45:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090420736.0,635949056.0,1378164736.0,30514540544.0,3312.0,2706.0
12-04 09:45:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090416640.0,635949056.0,1378168832.0,30514540544.0,5831.0,3693.0
12-04 09:45:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1090416640.0,635949056.0,1378168832.0,30514540544.0,3162.0,2157.0
12-04 09:45:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,635949056.0,1378168832.0,30514540544.0,2610.0,2513.0
12-04 09:45:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090412544.0,635949056.0,1378172928.0,30514540544.0,6486.0,5993.0
12-04 09:45:37,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090412544.0,635957248.0,1378172928.0,30514532352.0,2603.0,2621.0
12-04 09:45:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090408448.0,635957248.0,1378177024.0,30514532352.0,6703.0,4212.0
12-04 09:45:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090408448.0,635957248.0,1378177024.0,30514532352.0,1363.0,1055.0
12-04 09:45:40,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,635957248.0,1378181120.0,30514532352.0,3253.0,2879.0
12-04 09:45:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,635957248.0,1378185216.0,30514532352.0,4608.0,3252.0
12-04 09:45:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090396160.0,635957248.0,1378189312.0,30514532352.0,2723.0,2351.0
12-04 09:45:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090387968.0,635965440.0,1378189312.0,30514532352.0,4423.0,3531.0
12-04 09:45:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,635965440.0,1378193408.0,30514532352.0,2637.0,3300.0
12-04 09:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090383872.0,635965440.0,1378193408.0,30514532352.0,2570.0,1802.0
12-04 09:45:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,635965440.0,1378197504.0,30514532352.0,3457.0,3064.0
12-04 09:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,635965440.0,1378201600.0,30514532352.0,6594.0,4746.0
12-04 09:45:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,4.0,1090375680.0,635965440.0,1378201600.0,30514532352.0,159.0,308.0
12-04 09:45:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090363392.0,635973632.0,1378205696.0,30514532352.0,5870.0,3578.0
12-04 09:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090363392.0,635973632.0,1378205696.0,30514532352.0,2636.0,1802.0
12-04 09:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090363392.0,635973632.0,1378205696.0,30514532352.0,1432.0,1055.0
12-04 09:45:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,635973632.0,1378209792.0,30514532352.0,3327.0,4495.0
12-04 09:45:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090359296.0,635973632.0,1378209792.0,30514532352.0,7743.0,7203.0
12-04 09:45:54,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090334720.0,635981824.0,1378226176.0,30514532352.0,6217.0,5448.0
12-04 09:45:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090330624.0,635981824.0,1378230272.0,30514532352.0,2498.0,1616.0
12-04 09:45:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,635981824.0,1378230272.0,30514532352.0,5348.0,4087.0
12-04 09:45:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090326528.0,635981824.0,1378234368.0,30514532352.0,3700.0,2363.0
12-04 09:45:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090326528.0,635981824.0,1378234368.0,30514532352.0,2600.0,1709.0
12-04 09:45:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090326528.0,635981824.0,1378234368.0,30514532352.0,261.0,401.0
12-04 09:46:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090314240.0,635990016.0,1378238464.0,30514532352.0,5627.0,5778.0
12-04 09:46:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,635990016.0,1378242560.0,30514532352.0,4050.0,2750.0
12-04 09:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,635990016.0,1378242560.0,30514532352.0,2083.0,2224.0
12-04 09:46:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,635990016.0,1378242560.0,30514532352.0,4253.0,3438.0
12-04 09:46:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090306048.0,635990016.0,1378246656.0,30514532352.0,5012.0,3633.0
12-04 09:46:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,635990016.0,1378246656.0,30514532352.0,2177.0,1410.0
12-04 09:46:06,0.167,0.0,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090293760.0,635998208.0,1378250752.0,30514532352.0,5945.0,4775.0
12-04 09:46:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090293760.0,635998208.0,1378250752.0,30514532352.0,4266.0,3096.0
12-04 09:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090289664.0,635998208.0,1378254848.0,30514532352.0,2214.0,1503.0
12-04 09:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090289664.0,635998208.0,1378254848.0,30514532352.0,6963.0,5804.0
12-04 09:46:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,635998208.0,1378258944.0,30514532352.0,6899.0,5737.0
12-04 09:46:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090281472.0,635998208.0,1378263040.0,30514532352.0,3550.0,2250.0
12-04 09:46:12,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090273280.0,636006400.0,1378263040.0,30514532352.0,1045.0,849.0
12-04 09:46:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090273280.0,636006400.0,1378263040.0,30514532352.0,4517.0,2718.0
12-04 09:46:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,636006400.0,1378267136.0,30514532352.0,4423.0,3532.0
12-04 09:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090260992.0,636006400.0,1378275328.0,30514532352.0,4126.0,3098.0
12-04 09:46:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,636006400.0,1378275328.0,30514532352.0,4321.0,3439.0
12-04 09:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090260992.0,636006400.0,1378275328.0,30514532352.0,2739.0,3395.0
12-04 09:46:18,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090248704.0,636014592.0,1378279424.0,30514532352.0,3289.0,2971.0
12-04 09:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090248704.0,636014592.0,1378279424.0,30514532352.0,3703.0,2363.0
12-04 09:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090244608.0,636014592.0,1378283520.0,30514532352.0,1429.0,1055.0
12-04 09:46:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,636014592.0,1378283520.0,30514524160.0,5911.0,3671.0
12-04 09:46:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090248704.0,636014592.0,1378287616.0,30514524160.0,3766.0,2363.0
12-04 09:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,636014592.0,1378287616.0,30514524160.0,2042.0,2173.0
12-04 09:46:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,1090240512.0,636022784.0,1378287616.0,30514524160.0,975.0,1612.0
12-04 09:46:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090236416.0,636022784.0,1378291712.0,30514524160.0,4815.0,5850.0
12-04 09:46:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090236416.0,636022784.0,1378291712.0,30514524160.0,5723.0,4366.0
12-04 09:46:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,636022784.0,1378295808.0,30514524160.0,2498.0,1616.0
12-04 09:46:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090232320.0,636022784.0,1378295808.0,30514524160.0,5014.0,3218.0
12-04 09:46:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090220032.0,636030976.0,1378299904.0,30514524160.0,6743.0,4502.0
12-04 09:46:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090215936.0,636030976.0,1378304000.0,30514524160.0,4221.0,3997.0
12-04 09:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090215936.0,636030976.0,1378304000.0,30514524160.0,2057.0,1503.0
12-04 09:46:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090215936.0,636030976.0,1378304000.0,30514524160.0,2915.0,2857.0
12-04 09:46:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090211840.0,636030976.0,1378308096.0,30514524160.0,2772.0,2715.0
12-04 09:46:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090211840.0,636030976.0,1378308096.0,30514524160.0,3813.0,3326.0
12-04 09:46:35,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090199552.0,636039168.0,1378312192.0,30514524160.0,5465.0,3372.0
12-04 09:46:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,636039168.0,1378312192.0,30514524160.0,4067.0,3046.0
12-04 09:46:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090191360.0,636039168.0,1378320384.0,30514524160.0,7618.0,6022.0
12-04 09:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090191360.0,636039168.0,1378320384.0,30514524160.0,2498.0,1616.0
12-04 09:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,636039168.0,1378320384.0,30514524160.0,2083.0,2224.0
12-04 09:46:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636039168.0,1378324480.0,30514524160.0,2600.0,1709.0
12-04 09:46:41,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090306048.0,636047360.0,1378324480.0,30514397184.0,3456.0,2998.0
12-04 09:46:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,636047360.0,1378324480.0,30514397184.0,1982.0,2132.0
12-04 09:46:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090301952.0,636047360.0,1378328576.0,30514397184.0,4525.0,3625.0
12-04 09:46:44,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090301952.0,636047360.0,1378328576.0,30514397184.0,4379.0,3439.0
12-04 09:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,636047360.0,1378332672.0,30514397184.0,4805.0,3017.0
12-04 09:46:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090293760.0,636047360.0,1378336768.0,30514397184.0,8760.0,7764.0
12-04 09:46:47,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090269184.0,636055552.0,1378353152.0,30514397184.0,813.0,1477.0
12-04 09:46:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090269184.0,636055552.0,1378353152.0,30514397184.0,2179.0,2310.0
12-04 09:46:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,636055552.0,1378357248.0,30514397184.0,4525.0,3626.0
12-04 09:46:50,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,636055552.0,1378361344.0,30514397184.0,5014.0,3203.0
12-04 09:46:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,636055552.0,1378365440.0,30514397184.0,6796.0,6367.0
12-04 09:46:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,636055552.0,1378365440.0,30514397184.0,2431.0,1616.0
12-04 09:46:53,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090248704.0,636063744.0,1378365440.0,30514397184.0,261.0,401.0
12-04 09:46:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1090244608.0,636063744.0,1378369536.0,30514397184.0,4872.0,3017.0
12-04 09:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090244608.0,636063744.0,1378369536.0,30514397184.0,1982.0,2131.0
12-04 09:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,636063744.0,1378369536.0,30514388992.0,2179.0,2311.0
12-04 09:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,636063744.0,1378373632.0,30514388992.0,8345.0,6569.0
12-04 09:46:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,636063744.0,1378377728.0,30514262016.0,3840.0,4047.0
12-04 09:46:59,0.0,0.083,99.833,0.083,0.0,0.0,0.0,45056.0,0.0,8.0,1090355200.0,636071936.0,1378377728.0,30514270208.0,2599.0,1709.0
12-04 09:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636071936.0,1378377728.0,30514270208.0,1534.0,1148.0
12-04 09:47:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,636071936.0,1378381824.0,30514270208.0,5050.0,3311.0
12-04 09:47:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090351104.0,636071936.0,1378381824.0,30514270208.0,2797.0,2352.0
12-04 09:47:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090220032.0,636071936.0,1378385920.0,30514397184.0,4255.0,3439.0
12-04 09:47:04,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1090211840.0,636080128.0,1378385920.0,30514397184.0,4590.0,2904.0
12-04 09:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,636080128.0,1378390016.0,30514397184.0,6515.0,6319.0
12-04 09:47:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636080128.0,1378394112.0,30514397184.0,3188.0,2391.0
12-04 09:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636080128.0,1378394112.0,30514397184.0,4882.0,4173.0
12-04 09:47:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636080128.0,1378394112.0,30514397184.0,2111.0,1410.0
12-04 09:47:09,0.251,0.0,99.749,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1090199552.0,636080128.0,1378398208.0,30514397184.0,3579.0,2385.0
12-04 09:47:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090187264.0,636088320.0,1378402304.0,30514397184.0,5489.0,3372.0
12-04 09:47:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636088320.0,1378402304.0,30514397184.0,4037.0,3325.0
12-04 09:47:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090183168.0,636088320.0,1378406400.0,30514397184.0,5880.0,4015.0
12-04 09:47:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,636088320.0,1378406400.0,30514397184.0,5477.0,4166.0
12-04 09:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090179072.0,636088320.0,1378410496.0,30514397184.0,3149.0,2785.0
12-04 09:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,636088320.0,1378410496.0,30514397184.0,2570.0,3299.0
12-04 09:47:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,636096512.0,1378414592.0,30514397184.0,261.0,401.0
12-04 09:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,636096512.0,1378414592.0,30514397184.0,3769.0,2363.0
12-04 09:47:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,636096512.0,1378418688.0,30514397184.0,5477.0,4128.0
12-04 09:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,636096512.0,1378422784.0,30514397184.0,3871.0,2456.0
12-04 09:47:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,636096512.0,1378426880.0,30514397184.0,4012.0,4139.0
12-04 09:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090154496.0,636096512.0,1378426880.0,30514397184.0,7427.0,6516.0
12-04 09:47:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090142208.0,636104704.0,1378430976.0,30514397184.0,2495.0,1616.0
12-04 09:47:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,636104704.0,1378430976.0,30514397184.0,2083.0,2224.0
12-04 09:47:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1090142208.0,636104704.0,1378430976.0,30514397184.0,2701.0,1802.0
12-04 09:47:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090138112.0,636104704.0,1378435072.0,30514397184.0,4425.0,3531.0
12-04 09:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,636104704.0,1378439168.0,30514397184.0,4093.0,3718.0
12-04 09:47:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,636104704.0,1378439168.0,30514397184.0,6147.0,5195.0
12-04 09:47:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090121728.0,636112896.0,1378443264.0,30514397184.0,2987.0,2189.0
12-04 09:47:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636112896.0,1378443264.0,30514388992.0,3712.0,3233.0
12-04 09:47:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090125824.0,636112896.0,1378447360.0,30514388992.0,4414.0,3360.0
12-04 09:47:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,636112896.0,1378447360.0,30514388992.0,2579.0,2671.0
12-04 09:47:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,636112896.0,1378451456.0,30514462720.0,5599.0,3558.0
12-04 09:47:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,636112896.0,1378451456.0,30514462720.0,3353.0,3875.0
12-04 09:47:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1090035712.0,636121088.0,1378455552.0,30514462720.0,6052.0,4475.0
12-04 09:47:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090035712.0,636121088.0,1378455552.0,30514462720.0,3363.0,2343.0
12-04 09:47:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,636121088.0,1378459648.0,30514462720.0,4628.0,4080.0
12-04 09:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,636121088.0,1378463744.0,30514462720.0,5048.0,3980.0
12-04 09:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,636121088.0,1378463744.0,30514462720.0,1578.0,2111.0
12-04 09:47:39,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090019328.0,636129280.0,1378463744.0,30514462720.0,3636.0,2363.0
12-04 09:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,636129280.0,1378467840.0,30514462720.0,2498.0,1616.0
12-04 09:47:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090011136.0,636129280.0,1378471936.0,30514462720.0,6469.0,4399.0
12-04 09:47:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636129280.0,1378471936.0,30514462720.0,5628.0,4278.0
12-04 09:47:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,636129280.0,1378476032.0,30514462720.0,3253.0,2877.0
12-04 09:47:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090007040.0,636129280.0,1378476032.0,30514462720.0,159.0,308.0
12-04 09:47:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,636137472.0,1378476032.0,30514462720.0,1984.0,2131.0
12-04 09:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,636137472.0,1378476032.0,30514462720.0,3805.0,3954.0
12-04 09:47:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,636137472.0,1378480128.0,30514462720.0,1634.0,1241.0
12-04 09:47:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,636137472.0,1378484224.0,30514335744.0,6622.0,4833.0
12-04 09:47:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,636137472.0,1378484224.0,30514343936.0,4255.0,3439.0
12-04 09:47:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,636137472.0,1378488320.0,30514343936.0,4422.0,3532.0
12-04 09:47:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090093056.0,636145664.0,1378492416.0,30514343936.0,2599.0,1709.0
12-04 09:47:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,636145664.0,1378496512.0,30514343936.0,3872.0,2456.0
12-04 09:47:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,636145664.0,1378496512.0,30514343936.0,3900.0,4040.0
12-04 09:47:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,1090088960.0,636145664.0,1378496512.0,30514343936.0,6005.0,7045.0
12-04 09:47:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,636145664.0,1378512896.0,30514343936.0,4520.0,3667.0
12-04 09:47:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,1090060288.0,636153856.0,1378516992.0,30514343936.0,9935.0,6988.0
12-04 09:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,636153856.0,1378521088.0,30514343936.0,3741.0,3889.0
12-04 09:47:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,636153856.0,1378521088.0,30514343936.0,3768.0,2363.0
12-04 09:47:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,636153856.0,1378521088.0,30514343936.0,159.0,308.0
12-04 09:48:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,636153856.0,1378521088.0,30514343936.0,2188.0,2316.0
12-04 09:48:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,636153856.0,1378525184.0,30514343936.0,2700.0,2030.0
12-04 09:48:02,0.083,0.083,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1090043904.0,636162048.0,1378525184.0,30514343936.0,4432.0,3504.0
12-04 09:48:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090039808.0,636162048.0,1378529280.0,30514343936.0,5519.0,4179.0
12-04 09:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,636162048.0,1378533376.0,30514343936.0,4141.0,3354.0
12-04 09:48:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090031616.0,636162048.0,1378537472.0,30514343936.0,7564.0,5830.0
12-04 09:48:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,636162048.0,1378537472.0,30514343936.0,3018.0,2299.0
12-04 09:48:07,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090027520.0,636162048.0,1378541568.0,30514343936.0,6340.0,4540.0
12-04 09:48:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090015232.0,636170240.0,1378545664.0,30514343936.0,1801.0,2111.0
12-04 09:48:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090015232.0,636170240.0,1378545664.0,30514343936.0,2420.0,1689.0
12-04 09:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090011136.0,636170240.0,1378549760.0,30514343936.0,3149.0,2064.0
12-04 09:48:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636170240.0,1378549760.0,30514343936.0,7611.0,5223.0
12-04 09:48:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090007040.0,636170240.0,1378553856.0,30514343936.0,6376.0,4634.0
12-04 09:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,636170240.0,1378553856.0,30514343936.0,1867.0,2045.0
12-04 09:48:14,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089994752.0,636178432.0,1378557952.0,30514343936.0,2431.0,1616.0
12-04 09:48:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089994752.0,636178432.0,1378557952.0,30514343936.0,2188.0,2251.0
12-04 09:48:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,636178432.0,1378557952.0,30514343936.0,3573.0,2297.0
12-04 09:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,636178432.0,1378562048.0,30514343936.0,4385.0,3506.0
12-04 09:48:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089990656.0,636178432.0,1378562048.0,30514343936.0,2960.0,2444.0
12-04 09:48:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089986560.0,636178432.0,1378566144.0,30514343936.0,4523.0,3624.0
12-04 09:48:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1089974272.0,636186624.0,1378570240.0,30514343936.0,6591.0,4747.0
12-04 09:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,636186624.0,1378570240.0,30514343936.0,3797.0,3947.0
12-04 09:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,636186624.0,1378574336.0,30514343936.0,1329.0,962.0
12-04 09:48:23,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,636186624.0,1378574336.0,30514343936.0,1431.0,1055.0
12-04 09:48:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,636186624.0,1378578432.0,30514343936.0,7450.0,5969.0
12-04 09:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,636186624.0,1378582528.0,30514343936.0,2739.0,1895.0
12-04 09:48:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1089953792.0,636194816.0,1378582528.0,30514343936.0,1974.0,2125.0
12-04 09:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,636194816.0,1378586624.0,30514343936.0,5628.0,4279.0
12-04 09:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,636194816.0,1378590720.0,30514343936.0,5547.0,4136.0
12-04 09:48:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,3.0,1089945600.0,636194816.0,1378590720.0,30514343936.0,7362.0,7431.0
12-04 09:48:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,636194816.0,1378607104.0,30514343936.0,3816.0,3261.0
12-04 09:48:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,636194816.0,1378607104.0,30514343936.0,5702.0,5151.0
12-04 09:48:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,6.0,1089916928.0,636203008.0,1378611200.0,30514343936.0,2927.0,2064.0
12-04 09:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,636203008.0,1378611200.0,30514343936.0,924.0,942.0
12-04 09:48:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,636203008.0,1378615296.0,30514343936.0,5629.0,3507.0
12-04 09:48:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,636203008.0,1378615296.0,30514343936.0,1889.0,1410.0
12-04 09:48:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,636203008.0,1378619392.0,30514343936.0,7064.0,5481.0
12-04 09:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089908736.0,636203008.0,1378619392.0,30514343936.0,5909.0,5269.0
12-04 09:48:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090023424.0,636211200.0,1378623488.0,30514216960.0,3226.0,2157.0
12-04 09:48:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,636211200.0,1378623488.0,30514216960.0,2019.0,2223.0
12-04 09:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,636211200.0,1378623488.0,30514216960.0,4322.0,3373.0
12-04 09:48:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,636211200.0,1378627584.0,30514216960.0,1329.0,962.0
12-04 09:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090019328.0,636211200.0,1378627584.0,30514216960.0,3831.0,2405.0
12-04 09:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090015232.0,636211200.0,1378631680.0,30514216960.0,4782.0,4273.0
12-04 09:48:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1090007040.0,636219392.0,1378631680.0,30514216960.0,3250.0,2877.0
12-04 09:48:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,636219392.0,1378635776.0,30514216960.0,4353.0,3531.0
12-04 09:48:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,636219392.0,1378635776.0,30514216960.0,1327.0,962.0
12-04 09:48:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089998848.0,636219392.0,1378639872.0,30514216960.0,4293.0,3533.0
12-04 09:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,636219392.0,1378639872.0,30514216960.0,3085.0,2785.0
12-04 09:48:49,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089986560.0,636227584.0,1378643968.0,30514216960.0,2703.0,1802.0
12-04 09:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,636227584.0,1378643968.0,30514216960.0,2702.0,1802.0
12-04 09:48:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,636227584.0,1378648064.0,30514216960.0,4423.0,3532.0
12-04 09:48:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089982464.0,636227584.0,1378648064.0,30514216960.0,4319.0,3438.0
12-04 09:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,636227584.0,1378652160.0,30514089984.0,2084.0,2223.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090105344.0,636227584.0,1378652160.0,30514089984.0,2600.0,1709.0
12-04 09:48:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090097152.0,636235776.0,1378652160.0,30514089984.0,4058.0,3103.0
12-04 09:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,636235776.0,1378660352.0,30514089984.0,7532.0,5681.0
12-04 09:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,636235776.0,1378660352.0,30514089984.0,1467.0,2647.0
12-04 09:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090084864.0,636235776.0,1378664448.0,30514089984.0,4424.0,3533.0
12-04 09:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,636235776.0,1378664448.0,30514089984.0,3700.0,2363.0
12-04 09:49:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,636235776.0,1378668544.0,30514089984.0,4601.0,3574.0
12-04 09:49:01,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,636243968.0,1378672640.0,30514089984.0,5652.0,3732.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,636243968.0,1378672640.0,30514089984.0,441.0,629.0
12-04 09:49:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,636243968.0,1378672640.0,30514089984.0,4313.0,3432.0
12-04 09:49:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1090064384.0,636243968.0,1378676736.0,30514089984.0,3937.0,3234.0
12-04 09:49:05,0.417,0.083,99.499,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090191360.0,636243968.0,1378676736.0,30513963008.0,5508.0,4708.0
12-04 09:49:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636243968.0,1378680832.0,30513963008.0,4639.0,4876.0
12-04 09:49:07,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090179072.0,636252160.0,1378680832.0,30513963008.0,6913.0,4068.0
12-04 09:49:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090310144.0,636252160.0,1378684928.0,30513827840.0,7438.0,5237.0
12-04 09:49:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,636252160.0,1378689024.0,30513827840.0,1892.0,1695.0
12-04 09:49:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,636252160.0,1378689024.0,30513827840.0,2281.0,1503.0
12-04 09:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090306048.0,636252160.0,1378689024.0,30513827840.0,2936.0,2607.0
12-04 09:49:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090301952.0,636252160.0,1378693120.0,30513827840.0,5719.0,3465.0
12-04 09:49:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090293760.0,636260352.0,1378693120.0,30513827840.0,2419.0,3187.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090293760.0,636260352.0,1378693120.0,30513827840.0,3188.0,2879.0
12-04 09:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090285568.0,636260352.0,1378701312.0,30513827840.0,8735.0,5715.0
12-04 09:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,636260352.0,1378701312.0,30513827840.0,4354.0,3532.0
12-04 09:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,636260352.0,1378701312.0,30513827840.0,159.0,308.0
12-04 09:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,636260352.0,1378701312.0,30513827840.0,1431.0,1055.0
12-04 09:49:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,7.0,1090273280.0,636268544.0,1378705408.0,30513827840.0,4523.0,3624.0
12-04 09:49:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,636268544.0,1378709504.0,30513827840.0,3150.0,2785.0
12-04 09:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,636268544.0,1378709504.0,30513827840.0,3256.0,2877.0
12-04 09:49:22,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,636268544.0,1378709504.0,30513827840.0,4526.0,3625.0
12-04 09:49:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,636268544.0,1378713600.0,30513827840.0,4517.0,3618.0
12-04 09:49:24,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090252800.0,636276736.0,1378717696.0,30513827840.0,7758.0,5400.0
12-04 09:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090252800.0,636276736.0,1378717696.0,30513827840.0,261.0,401.0
12-04 09:49:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,636276736.0,1378721792.0,30513827840.0,4965.0,4603.0
12-04 09:49:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090248704.0,636276736.0,1378721792.0,30513827840.0,5192.0,3659.0
12-04 09:49:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090244608.0,636276736.0,1378725888.0,30513827840.0,321.0,443.0
12-04 09:49:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090240512.0,636276736.0,1378729984.0,30513827840.0,5360.0,4502.0
12-04 09:49:30,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1090232320.0,636284928.0,1378729984.0,30513827840.0,3257.0,3748.0
12-04 09:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090228224.0,636284928.0,1378734080.0,30513827840.0,2539.0,2580.0
12-04 09:49:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636284928.0,1378738176.0,30513827840.0,7833.0,4773.0
12-04 09:49:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636284928.0,1378738176.0,30513827840.0,3742.0,3319.0
12-04 09:49:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636284928.0,1378738176.0,30513827840.0,4449.0,2895.0
12-04 09:49:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090220032.0,636284928.0,1378742272.0,30513827840.0,1953.0,1410.0
12-04 09:49:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090211840.0,636293120.0,1378742272.0,30513827840.0,7791.0,8332.0
12-04 09:49:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090207744.0,636293120.0,1378746368.0,30513827840.0,4825.0,3732.0
12-04 09:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636293120.0,1378750464.0,30513827840.0,2994.0,2064.0
12-04 09:49:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090203648.0,636293120.0,1378750464.0,30513827840.0,4087.0,2437.0
12-04 09:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,636293120.0,1378754560.0,30513827840.0,2768.0,2710.0
12-04 09:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090199552.0,636293120.0,1378754560.0,30513827840.0,2864.0,1937.0
12-04 09:49:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090191360.0,636301312.0,1378754560.0,30513827840.0,2555.0,1616.0
12-04 09:49:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636301312.0,1378758656.0,30513827840.0,3872.0,2456.0
12-04 09:49:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636301312.0,1378758656.0,30513811456.0,3291.0,4470.0
12-04 09:49:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,636301312.0,1378762752.0,30513811456.0,3254.0,2878.0
12-04 09:49:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090199552.0,636301312.0,1378762752.0,30513811456.0,3601.0,2270.0
12-04 09:49:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090195456.0,636301312.0,1378766848.0,30513811456.0,4749.0,4295.0
12-04 09:49:48,0.0,0.0,99.667,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,1090195456.0,636309504.0,1378766848.0,30513803264.0,4313.0,3432.0
12-04 09:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090195456.0,636309504.0,1378766848.0,30513803264.0,2531.0,1709.0
12-04 09:49:50,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,636309504.0,1378770944.0,30513803264.0,3873.0,2456.0
12-04 09:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090187264.0,636309504.0,1378775040.0,30513803264.0,4906.0,4607.0
12-04 09:49:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636309504.0,1378775040.0,30513803264.0,1917.0,2132.0
12-04 09:49:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636309504.0,1378775040.0,30513803264.0,2085.0,2158.0
12-04 09:49:54,0.083,0.0,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1090174976.0,636317696.0,1378779136.0,30513803264.0,1431.0,1055.0
12-04 09:49:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,636317696.0,1378779136.0,30513803264.0,4804.0,3017.0
12-04 09:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090170880.0,636317696.0,1378783232.0,30513803264.0,7008.0,5482.0
12-04 09:49:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090170880.0,636317696.0,1378783232.0,30513803264.0,3253.0,2877.0
12-04 09:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,636317696.0,1378787328.0,30513803264.0,3906.0,2549.0
12-04 09:49:59,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090158592.0,636325888.0,1378787328.0,30513803264.0,4189.0,3440.0
12-04 09:50:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,636325888.0,1378795520.0,30513803264.0,4224.0,3955.0
12-04 09:50:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,636325888.0,1378795520.0,30513803264.0,1377.0,1569.0
12-04 09:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090146304.0,636325888.0,1378799616.0,30513803264.0,5102.0,3311.0
12-04 09:50:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,636325888.0,1378799616.0,30513803264.0,1491.0,1055.0
12-04 09:50:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090142208.0,636325888.0,1378803712.0,30513803264.0,3377.0,2157.0
12-04 09:50:05,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090256896.0,636334080.0,1378807808.0,30513676288.0,5847.0,3465.0
12-04 09:50:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090256896.0,636334080.0,1378807808.0,30513676288.0,6304.0,5469.0
12-04 09:50:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,636334080.0,1378807808.0,30513676288.0,3578.0,3884.0
12-04 09:50:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090252800.0,636334080.0,1378811904.0,30513676288.0,6368.0,4633.0
12-04 09:50:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,636334080.0,1378816000.0,30513676288.0,3035.0,2765.0
12-04 09:50:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090248704.0,636334080.0,1378816000.0,30513676288.0,3406.0,2064.0
12-04 09:50:11,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090248704.0,636342272.0,1378816000.0,30513668096.0,4225.0,3004.0
12-04 09:50:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090244608.0,636342272.0,1378820096.0,30513668096.0,3547.0,2250.0
12-04 09:50:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1090240512.0,636342272.0,1378824192.0,30513668096.0,3406.0,2064.0
12-04 09:50:14,0.083,0.083,99.834,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1090240512.0,636342272.0,1378824192.0,30513668096.0,1975.0,2131.0
12-04 09:50:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090236416.0,636342272.0,1378828288.0,30513668096.0,12148.0,10662.0
12-04 09:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636342272.0,1378840576.0,30513668096.0,1629.0,2779.0
12-04 09:50:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090211840.0,636350464.0,1378844672.0,30513668096.0,4798.0,3017.0
12-04 09:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090211840.0,636350464.0,1378844672.0,30513668096.0,2245.0,2317.0
12-04 09:50:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,636350464.0,1378848768.0,30513668096.0,3831.0,2363.0
12-04 09:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,636350464.0,1378848768.0,30513668096.0,1321.0,962.0
12-04 09:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,636350464.0,1378848768.0,30513668096.0,4316.0,3440.0
12-04 09:50:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636350464.0,1378852864.0,30513668096.0,4518.0,3626.0
12-04 09:50:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090191360.0,636358656.0,1378856960.0,30513668096.0,3764.0,2363.0
12-04 09:50:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636358656.0,1378861056.0,30513668096.0,3694.0,2363.0
12-04 09:50:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090187264.0,636358656.0,1378861056.0,30513668096.0,6809.0,8242.0
12-04 09:50:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,636358656.0,1378873344.0,30513668096.0,5916.0,5542.0
12-04 09:50:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,636358656.0,1378877440.0,30513668096.0,4865.0,3017.0
12-04 09:50:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090166784.0,636358656.0,1378881536.0,30513668096.0,2079.0,2224.0
12-04 09:50:29,0.0,0.250,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1090158592.0,636366848.0,1378881536.0,30513668096.0,3334.0,2451.0
12-04 09:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,636366848.0,1378881536.0,30513668096.0,4872.0,3887.0
12-04 09:50:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090154496.0,636366848.0,1378885632.0,30513668096.0,3088.0,2157.0
12-04 09:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,636366848.0,1378889728.0,30513668096.0,3873.0,3259.0
12-04 09:50:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090146304.0,636366848.0,1378893824.0,30513668096.0,4911.0,3913.0
12-04 09:50:34,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090138112.0,636375040.0,1378893824.0,30513668096.0,1800.0,2246.0
12-04 09:50:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,636375040.0,1378897920.0,30513668096.0,4222.0,2718.0
12-04 09:50:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090134016.0,636375040.0,1378897920.0,30513668096.0,6598.0,4954.0
12-04 09:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636375040.0,1378902016.0,30513668096.0,3706.0,3233.0
12-04 09:50:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636375040.0,1378902016.0,30513668096.0,4078.0,3512.0
12-04 09:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1090125824.0,636375040.0,1378906112.0,30513668096.0,3337.0,2463.0
12-04 09:50:40,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090117632.0,636383232.0,1378906112.0,30513668096.0,4426.0,3532.0
12-04 09:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,636383232.0,1378910208.0,30513668096.0,5076.0,4700.0
12-04 09:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,636383232.0,1378910208.0,30513668096.0,2635.0,1802.0
12-04 09:50:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,636383232.0,1378914304.0,30513668096.0,3021.0,2785.0
12-04 09:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090109440.0,636383232.0,1378914304.0,30513668096.0,1328.0,962.0
12-04 09:50:45,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,636383232.0,1378914304.0,30513668096.0,5079.0,3203.0
12-04 09:50:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1090097152.0,636391424.0,1378918400.0,30513668096.0,9411.0,9005.0
12-04 09:50:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,636391424.0,1378934784.0,30513668096.0,1916.0,2132.0
12-04 09:50:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,636391424.0,1378934784.0,30513668096.0,3602.0,2270.0
12-04 09:50:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,135168.0,0.0,3.0,1090084864.0,636391424.0,1378938880.0,30513659904.0,2288.0,2344.0
12-04 09:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,636391424.0,1378938880.0,30513659904.0,6759.0,4839.0
12-04 09:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,636391424.0,1378942976.0,30513659904.0,159.0,308.0
12-04 09:50:52,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,636399616.0,1378942976.0,30513659904.0,2702.0,1802.0
12-04 09:50:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,636399616.0,1378947072.0,30513659904.0,6076.0,5262.0
12-04 09:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,636399616.0,1378947072.0,30513659904.0,3356.0,2971.0
12-04 09:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,636399616.0,1378951168.0,30513659904.0,1328.0,962.0
12-04 09:50:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090064384.0,636399616.0,1378951168.0,30513659904.0,9020.0,6978.0
12-04 09:50:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090060288.0,636399616.0,1378955264.0,30513659904.0,3768.0,2363.0
12-04 09:50:58,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090052096.0,636407808.0,1378955264.0,30513659904.0,915.0,1570.0
12-04 09:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090052096.0,636407808.0,1378955264.0,30513659904.0,2186.0,2316.0
12-04 09:51:00,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,636407808.0,1378959360.0,30513659904.0,3188.0,2878.0
12-04 09:51:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,636407808.0,1378959360.0,30513659904.0,3312.0,2878.0
12-04 09:51:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,636407808.0,1378959360.0,30513659904.0,3471.0,3199.0
12-04 09:51:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,636407808.0,1378963456.0,30513659904.0,6875.0,4875.0
12-04 09:51:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1090158592.0,636416000.0,1378967552.0,30513532928.0,4451.0,2718.0
12-04 09:51:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,636416000.0,1378971648.0,30513532928.0,3801.0,3166.0
12-04 09:51:06,0.166,0.166,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090150400.0,636416000.0,1378975744.0,30513532928.0,5418.0,4216.0
12-04 09:51:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,636416000.0,1378975744.0,30513532928.0,3646.0,2385.0
12-04 09:51:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,636416000.0,1378979840.0,30513532928.0,2251.0,3029.0
12-04 09:51:09,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090146304.0,636416000.0,1378979840.0,30513532928.0,5724.0,3465.0
12-04 09:51:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1090134016.0,636424192.0,1378983936.0,30513532928.0,6309.0,4634.0
12-04 09:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636424192.0,1378988032.0,30513532928.0,4002.0,3233.0
12-04 09:51:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636424192.0,1378988032.0,30513532928.0,4652.0,2904.0
12-04 09:51:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,636424192.0,1378988032.0,30513532928.0,2215.0,1503.0
12-04 09:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090129920.0,636424192.0,1378988032.0,30513532928.0,915.0,1569.0
12-04 09:51:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,636424192.0,1378992128.0,30513532928.0,5589.0,4186.0
12-04 09:51:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1090113536.0,636432384.0,1378996224.0,30513532928.0,6234.0,4313.0
12-04 09:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,636432384.0,1378996224.0,30513532928.0,1432.0,1055.0
12-04 09:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,636432384.0,1379000320.0,30513532928.0,5111.0,4794.0
12-04 09:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,636432384.0,1379000320.0,30513532928.0,2431.0,1616.0
12-04 09:51:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,636432384.0,1379004416.0,30513532928.0,3310.0,2879.0
12-04 09:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090105344.0,636432384.0,1379004416.0,30513532928.0,2700.0,1802.0
12-04 09:51:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090097152.0,636440576.0,1379004416.0,30513532928.0,1430.0,1055.0
12-04 09:51:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090093056.0,636440576.0,1379008512.0,30513532928.0,6238.0,5349.0
12-04 09:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1090093056.0,636440576.0,1379008512.0,30513532928.0,813.0,1411.0
12-04 09:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,636440576.0,1379012608.0,30513532928.0,4872.0,3017.0
12-04 09:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090088960.0,636440576.0,1379012608.0,30513532928.0,8576.0,6591.0
12-04 09:51:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090084864.0,636440576.0,1379016704.0,30513532928.0,4671.0,4185.0
12-04 09:51:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090076672.0,636448768.0,1379016704.0,30513532928.0,423.0,494.0
12-04 09:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,636448768.0,1379020800.0,30513532928.0,5125.0,4180.0
12-04 09:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,636448768.0,1379020800.0,30513532928.0,2711.0,2673.0
12-04 09:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090068480.0,636448768.0,1379024896.0,30513532928.0,3815.0,3260.0
12-04 09:51:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,636448768.0,1379024896.0,30513532928.0,3262.0,2250.0
12-04 09:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,636448768.0,1379028992.0,30513532928.0,5598.0,5236.0
12-04 09:51:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090056192.0,636456960.0,1379028992.0,30513532928.0,3053.0,2106.0
12-04 09:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,636456960.0,1379033088.0,30513532928.0,5395.0,3372.0
12-04 09:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090052096.0,636456960.0,1379033088.0,30513532928.0,4107.0,3097.0
12-04 09:51:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,636456960.0,1379041280.0,30513532928.0,5143.0,5248.0
12-04 09:51:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090043904.0,636456960.0,1379041280.0,30513532928.0,4052.0,3063.0
12-04 09:51:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1090043904.0,636456960.0,1379041280.0,30513532928.0,1629.0,2779.0
12-04 09:51:40,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090039808.0,636465152.0,1379045376.0,30513524736.0,3253.0,2877.0
12-04 09:51:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090039808.0,636465152.0,1379045376.0,30513524736.0,3828.0,2363.0
12-04 09:51:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,636465152.0,1379049472.0,30513524736.0,1592.0,1148.0
12-04 09:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,636465152.0,1379049472.0,30513524736.0,4871.0,3017.0
12-04 09:51:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,636465152.0,1379053568.0,30513524736.0,6079.0,5263.0
12-04 09:51:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,636465152.0,1379053568.0,30513524736.0,3661.0,2312.0
12-04 09:51:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090019328.0,636473344.0,1379057664.0,30513524736.0,915.0,1571.0
12-04 09:51:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,636473344.0,1379057664.0,30513524736.0,3354.0,2970.0
12-04 09:51:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090019328.0,636473344.0,1379057664.0,30513524736.0,1684.0,1697.0
12-04 09:51:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090015232.0,636473344.0,1379061760.0,30513524736.0,3083.0,2785.0
12-04 09:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,636473344.0,1379061760.0,30513524736.0,3728.0,2312.0
12-04 09:51:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636473344.0,1379065856.0,30513524736.0,4868.0,3017.0
12-04 09:51:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1089998848.0,636481536.0,1379069952.0,30513524736.0,3972.0,2549.0
12-04 09:51:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,636481536.0,1379069952.0,30513524736.0,6790.0,6291.0
12-04 09:51:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,636481536.0,1379074048.0,30513524736.0,2018.0,2225.0
12-04 09:51:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,636481536.0,1379074048.0,30513524736.0,1119.0,1756.0
12-04 09:51:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,636481536.0,1379074048.0,30513524736.0,6070.0,5256.0
12-04 09:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,636481536.0,1379078144.0,30513524736.0,261.0,401.0
12-04 09:51:58,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,6.0,1089978368.0,636489728.0,1379082240.0,30513524736.0,8602.0,5522.0
12-04 09:51:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1089978368.0,636489728.0,1379082240.0,30513524736.0,2602.0,1709.0
12-04 09:52:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,636489728.0,1379086336.0,30513524736.0,6821.0,4883.0
12-04 09:52:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,636489728.0,1379090432.0,30513524736.0,2120.0,2318.0
12-04 09:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,636489728.0,1379090432.0,30513524736.0,2368.0,2612.0
12-04 09:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089978368.0,636489728.0,1379090432.0,30513516544.0,3146.0,2778.0
12-04 09:52:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089970176.0,636497920.0,1379090432.0,30513516544.0,2353.0,3159.0
12-04 09:52:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,636497920.0,1379094528.0,30513516544.0,5656.0,3465.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,636497920.0,1379094528.0,30513516544.0,5538.0,3843.0
12-04 09:52:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1089961984.0,636497920.0,1379098624.0,30513516544.0,8922.0,6609.0
12-04 09:52:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,636497920.0,1379102720.0,30513516544.0,2764.0,2579.0
12-04 09:52:09,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089953792.0,636497920.0,1379106816.0,30513516544.0,3060.0,2349.0
12-04 09:52:10,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089941504.0,636506112.0,1379110912.0,30513516544.0,5073.0,3914.0
12-04 09:52:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,636506112.0,1379110912.0,30513516544.0,1892.0,1695.0
12-04 09:52:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,636506112.0,1379110912.0,30513516544.0,1699.0,2018.0
12-04 09:52:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089937408.0,636506112.0,1379115008.0,30513516544.0,6440.0,4633.0
12-04 09:52:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,1089937408.0,636506112.0,1379115008.0,30513516544.0,3871.0,2456.0
12-04 09:52:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,636506112.0,1379119104.0,30513516544.0,1531.0,1148.0
12-04 09:52:16,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089921024.0,636514304.0,1379123200.0,30513516544.0,9656.0,7159.0
12-04 09:52:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089921024.0,636514304.0,1379123200.0,30513516544.0,813.0,1478.0
12-04 09:52:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089921024.0,636514304.0,1379123200.0,30513516544.0,4349.0,3525.0
12-04 09:52:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089916928.0,636514304.0,1379127296.0,30513516544.0,1465.0,1148.0
12-04 09:52:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089925120.0,636514304.0,1379127296.0,30513508352.0,2738.0,3394.0
12-04 09:52:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089925120.0,636514304.0,1379127296.0,30513508352.0,2853.0,2428.0
12-04 09:52:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090039808.0,636522496.0,1379131392.0,30513381376.0,6210.0,3764.0
12-04 09:52:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,636522496.0,1379135488.0,30513381376.0,2535.0,1709.0
12-04 09:52:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1090043904.0,636522496.0,1379135488.0,30513373184.0,3805.0,3953.0
12-04 09:52:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090039808.0,636522496.0,1379139584.0,30513373184.0,4872.0,3017.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,636522496.0,1379143680.0,30513364992.0,6340.0,5443.0
12-04 09:52:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,636522496.0,1379143680.0,30513364992.0,813.0,1409.0
12-04 09:52:28,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090035712.0,636530688.0,1379143680.0,30513364992.0,1431.0,1055.0
12-04 09:52:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,636530688.0,1379147776.0,30513364992.0,6164.0,4769.0
12-04 09:52:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090031616.0,636530688.0,1379147776.0,30513364992.0,1992.0,1503.0
12-04 09:52:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,636530688.0,1379151872.0,30513364992.0,4330.0,2811.0
12-04 09:52:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090027520.0,636530688.0,1379151872.0,30513364992.0,7061.0,6453.0
12-04 09:52:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,636530688.0,1379155968.0,30513364992.0,4328.0,2811.0
12-04 09:52:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,3.0,1090011136.0,636538880.0,1379160064.0,30513364992.0,5002.0,3929.0
12-04 09:52:35,0.0,0.166,99.834,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090011136.0,636538880.0,1379160064.0,30513364992.0,1578.0,2112.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636538880.0,1379160064.0,30513364992.0,2836.0,2349.0
12-04 09:52:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,636538880.0,1379164160.0,30513364992.0,4018.0,3511.0
12-04 09:52:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,636538880.0,1379164160.0,30513364992.0,5433.0,3465.0
12-04 09:52:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,636538880.0,1379168256.0,30513364992.0,4448.0,3116.0
12-04 09:52:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089994752.0,636547072.0,1379168256.0,30513364992.0,4421.0,3531.0
12-04 09:52:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,636547072.0,1379176448.0,30513364992.0,4445.0,3116.0
12-04 09:52:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089986560.0,636547072.0,1379176448.0,30513364992.0,5164.0,5251.0
12-04 09:52:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,636547072.0,1379180544.0,30513364992.0,363.0,494.0
12-04 09:52:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,636547072.0,1379180544.0,30513364992.0,2840.0,3485.0
12-04 09:52:45,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1089978368.0,636547072.0,1379184640.0,30513364992.0,4834.0,2924.0
12-04 09:52:46,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089970176.0,636555264.0,1379184640.0,30513364992.0,4940.0,3017.0
12-04 09:52:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,636555264.0,1379188736.0,30513364992.0,2739.0,1895.0
12-04 09:52:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,636555264.0,1379188736.0,30513364992.0,3153.0,2784.0
12-04 09:52:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089961984.0,636555264.0,1379192832.0,30513364992.0,3355.0,2971.0
12-04 09:52:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,636555264.0,1379192832.0,30513364992.0,3762.0,2363.0
12-04 09:52:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089957888.0,636555264.0,1379196928.0,30513364992.0,2042.0,2131.0
12-04 09:52:52,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089949696.0,636563456.0,1379196928.0,30513364992.0,2712.0,1793.0
12-04 09:52:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089945600.0,636563456.0,1379201024.0,30513364992.0,7048.0,7015.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,636563456.0,1379201024.0,30513364992.0,4874.0,3017.0
12-04 09:52:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,636563456.0,1379205120.0,30513364992.0,2084.0,2225.0
12-04 09:52:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089941504.0,636563456.0,1379205120.0,30513364992.0,4245.0,3433.0
12-04 09:52:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089937408.0,636563456.0,1379209216.0,30513364992.0,6142.0,3764.0
12-04 09:52:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089929216.0,636571648.0,1379209216.0,30513364992.0,3152.0,2718.0
12-04 09:52:59,0.333,0.0,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090183168.0,636571648.0,1379209216.0,30513111040.0,1430.0,1055.0
12-04 09:53:00,0.500,0.0,99.500,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090437120.0,636571648.0,1379209216.0,30512857088.0,3357.0,2970.0
12-04 09:53:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090433024.0,636571648.0,1379213312.0,30512857088.0,3415.0,2971.0
12-04 09:53:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090428928.0,636571648.0,1379217408.0,30512857088.0,4367.0,3733.0
12-04 09:53:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090428928.0,636571648.0,1379217408.0,30512857088.0,4539.0,4177.0
12-04 09:53:04,0.0,0.0,99.750,0.167,0.0,0.083,0.0,69632.0,0.0,3.0,1090428928.0,636579840.0,1379217408.0,30512848896.0,4075.0,3353.0
12-04 09:53:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090420736.0,636579840.0,1379225600.0,30512848896.0,5588.0,3465.0
12-04 09:53:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090420736.0,636579840.0,1379225600.0,30512848896.0,5949.0,4732.0
12-04 09:53:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636579840.0,1379229696.0,30512848896.0,4060.0,3275.0
12-04 09:53:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636579840.0,1379229696.0,30512848896.0,2393.0,1503.0
12-04 09:53:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636579840.0,1379229696.0,30512848896.0,5673.0,5528.0
12-04 09:53:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090404352.0,636588032.0,1379233792.0,30512848896.0,4385.0,2718.0
12-04 09:53:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,636588032.0,1379233792.0,30512848896.0,5105.0,3887.0
12-04 09:53:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090400256.0,636588032.0,1379237888.0,30512848896.0,3383.0,2157.0
12-04 09:53:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090392064.0,636588032.0,1379246080.0,30512848896.0,4344.0,3605.0
12-04 09:53:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090392064.0,636588032.0,1379246080.0,30512848896.0,5099.0,3567.0
12-04 09:53:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,636588032.0,1379250176.0,30512848896.0,2082.0,2224.0
12-04 09:53:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090379776.0,636596224.0,1379250176.0,30512848896.0,2497.0,1616.0
12-04 09:53:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090375680.0,636596224.0,1379254272.0,30512848896.0,4626.0,3718.0
12-04 09:53:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636596224.0,1379254272.0,30512848896.0,3256.0,2879.0
12-04 09:53:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,636596224.0,1379258368.0,30512848896.0,4835.0,2924.0
12-04 09:53:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090371584.0,636596224.0,1379258368.0,30512848896.0,3153.0,2785.0
12-04 09:53:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,636596224.0,1379258368.0,30512848896.0,3255.0,2879.0
12-04 09:53:22,0.083,0.083,99.584,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1090359296.0,636604416.0,1379262464.0,30512848896.0,2805.0,1895.0
12-04 09:53:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,636604416.0,1379262464.0,30512848896.0,2429.0,1616.0
12-04 09:53:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636604416.0,1379266560.0,30512848896.0,1916.0,2132.0
12-04 09:53:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636604416.0,1379266560.0,30512848896.0,4353.0,3532.0
12-04 09:53:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090359296.0,636604416.0,1379270656.0,30512840704.0,7115.0,5569.0
12-04 09:53:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,636604416.0,1379270656.0,30512840704.0,4190.0,3438.0
12-04 09:53:28,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090347008.0,636612608.0,1379274752.0,30512840704.0,3254.0,2878.0
12-04 09:53:29,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090347008.0,636612608.0,1379274752.0,30512840704.0,3997.0,3621.0
12-04 09:53:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,636612608.0,1379278848.0,30512840704.0,1889.0,1410.0
12-04 09:53:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,636612608.0,1379278848.0,30512840704.0,3263.0,2250.0
12-04 09:53:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090338816.0,636612608.0,1379282944.0,30512840704.0,3160.0,2157.0
12-04 09:53:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090338816.0,636612608.0,1379282944.0,30512840704.0,6909.0,5895.0
12-04 09:53:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,1090326528.0,636620800.0,1379287040.0,30512840704.0,5210.0,4115.0
12-04 09:53:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1090322432.0,636620800.0,1379291136.0,30512840704.0,5498.0,3465.0
12-04 09:53:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090322432.0,636620800.0,1379291136.0,30512840704.0,8008.0,7805.0
12-04 09:53:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090433024.0,636620800.0,1379307520.0,30512713728.0,3814.0,3260.0
12-04 09:53:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090433024.0,636620800.0,1379307520.0,30512713728.0,3984.0,3418.0
12-04 09:53:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090433024.0,636620800.0,1379307520.0,30512713728.0,1489.0,1097.0
12-04 09:53:40,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090420736.0,636628992.0,1379311616.0,30512713728.0,2433.0,1616.0
12-04 09:53:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636628992.0,1379315712.0,30512713728.0,7827.0,5400.0
12-04 09:53:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636628992.0,1379315712.0,30512713728.0,2672.0,3327.0
12-04 09:53:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090412544.0,636628992.0,1379319808.0,30512713728.0,2433.0,1616.0
12-04 09:53:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090412544.0,636628992.0,1379319808.0,30512713728.0,1532.0,1148.0
12-04 09:53:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090412544.0,636628992.0,1379319808.0,30512713728.0,2185.0,2317.0
12-04 09:53:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090396160.0,636637184.0,1379328000.0,30512713728.0,4613.0,4186.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090396160.0,636637184.0,1379328000.0,30512713728.0,4769.0,2924.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090392064.0,636637184.0,1379332096.0,30512713728.0,2634.0,1802.0
12-04 09:53:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,636637184.0,1379336192.0,30512713728.0,8277.0,4886.0
12-04 09:53:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090387968.0,636637184.0,1379336192.0,30512713728.0,915.0,1570.0
12-04 09:53:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,636637184.0,1379336192.0,30512713728.0,1773.0,2924.0
12-04 09:53:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090375680.0,636645376.0,1379340288.0,30512713728.0,1329.0,962.0
12-04 09:53:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636645376.0,1379340288.0,30512713728.0,6246.0,5289.0
12-04 09:53:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636645376.0,1379340288.0,30512713728.0,159.0,308.0
12-04 09:53:55,0.166,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090371584.0,636645376.0,1379344384.0,30512713728.0,4704.0,2924.0
12-04 09:53:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090367488.0,636645376.0,1379348480.0,30512713728.0,10036.0,7081.0
12-04 09:53:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090363392.0,636645376.0,1379352576.0,30512713728.0,4021.0,2969.0
12-04 09:53:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090355200.0,636653568.0,1379352576.0,30512713728.0,261.0,401.0
12-04 09:53:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636653568.0,1379352576.0,30512713728.0,3391.0,4562.0
12-04 09:54:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636653568.0,1379352576.0,30512713728.0,1328.0,962.0
12-04 09:54:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090351104.0,636653568.0,1379356672.0,30512713728.0,5562.0,4279.0
12-04 09:54:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090347008.0,636653568.0,1379360768.0,30512713728.0,5673.0,4388.0
12-04 09:54:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,636653568.0,1379360768.0,30512705536.0,3862.0,2456.0
12-04 09:54:04,0.0,0.0,99.667,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,1090342912.0,636661760.0,1379364864.0,30512705536.0,5818.0,3558.0
12-04 09:54:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,636661760.0,1379364864.0,30512705536.0,2215.0,1503.0
12-04 09:54:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090338816.0,636661760.0,1379368960.0,30512705536.0,5033.0,4823.0
12-04 09:54:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090338816.0,636661760.0,1379368960.0,30512705536.0,1165.0,933.0
12-04 09:54:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090334720.0,636661760.0,1379373056.0,30512705536.0,6281.0,6226.0
12-04 09:54:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090334720.0,636661760.0,1379373056.0,30512705536.0,2376.0,1596.0
12-04 09:54:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1090322432.0,636669952.0,1379377152.0,30512705536.0,7051.0,4212.0
12-04 09:54:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090318336.0,636669952.0,1379381248.0,30512705536.0,6374.0,4634.0
12-04 09:54:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,636669952.0,1379385344.0,30512705536.0,4485.0,2811.0
12-04 09:54:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,636669952.0,1379385344.0,30512705536.0,2532.0,1709.0
12-04 09:54:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090314240.0,636669952.0,1379385344.0,30512705536.0,813.0,1478.0
12-04 09:54:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090314240.0,636669952.0,1379385344.0,30512705536.0,1197.0,1598.0
12-04 09:54:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,1090428928.0,636678144.0,1379389440.0,30512578560.0,3892.0,2251.0
12-04 09:54:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090428928.0,636678144.0,1379389440.0,30512578560.0,5063.0,4702.0
12-04 09:54:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090420736.0,636678144.0,1379397632.0,30512578560.0,3870.0,2456.0
12-04 09:54:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636678144.0,1379401728.0,30512578560.0,6762.0,4839.0
12-04 09:54:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,636678144.0,1379401728.0,30512578560.0,3705.0,2363.0
12-04 09:54:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090412544.0,636678144.0,1379405824.0,30512578560.0,2495.0,1616.0
12-04 09:54:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090404352.0,636686336.0,1379405824.0,30512578560.0,1635.0,1241.0
12-04 09:54:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,636686336.0,1379405824.0,30512578560.0,813.0,1477.0
12-04 09:54:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,636686336.0,1379405824.0,30512578560.0,2636.0,3299.0
12-04 09:54:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,636686336.0,1379409920.0,30512578560.0,3252.0,2879.0
12-04 09:54:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089753088.0,636686336.0,1387802624.0,30504833024.0,8604.0,6750.0
12-04 09:54:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089753088.0,636686336.0,1387802624.0,30504833024.0,3601.0,2270.0
12-04 09:54:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1089740800.0,636694528.0,1387806720.0,30504833024.0,5299.0,3819.0
12-04 09:54:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089736704.0,636694528.0,1387810816.0,30504833024.0,4095.0,2718.0
12-04 09:54:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089736704.0,636694528.0,1387810816.0,30504833024.0,2069.0,1704.0
12-04 09:54:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089736704.0,636694528.0,1387810816.0,30504833024.0,2232.0,3280.0
12-04 09:54:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089732608.0,636694528.0,1387814912.0,30504833024.0,4570.0,4588.0
12-04 09:54:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089732608.0,636694528.0,1387814912.0,30504833024.0,4224.0,2718.0
12-04 09:54:34,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1089847296.0,636702720.0,1387819008.0,30504706048.0,3124.0,2064.0
12-04 09:54:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089843200.0,636702720.0,1387823104.0,30504706048.0,8638.0,6118.0
12-04 09:54:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089843200.0,636702720.0,1387823104.0,30504706048.0,4130.0,3046.0
12-04 09:54:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089839104.0,636702720.0,1387827200.0,30504706048.0,3516.0,2893.0
12-04 09:54:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089839104.0,636702720.0,1387827200.0,30504706048.0,3816.0,3325.0
12-04 09:54:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089839104.0,636702720.0,1387827200.0,30504706048.0,3542.0,4147.0
12-04 09:54:40,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089826816.0,636710912.0,1387831296.0,30504706048.0,3765.0,2363.0
12-04 09:54:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089826816.0,636710912.0,1387831296.0,30504706048.0,2569.0,1802.0
12-04 09:54:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089822720.0,636710912.0,1387835392.0,30504706048.0,4321.0,3372.0
12-04 09:54:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089818624.0,636710912.0,1387839488.0,30504706048.0,6629.0,4841.0
12-04 09:54:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090072576.0,636710912.0,1387839488.0,30504452096.0,1430.0,1055.0
12-04 09:54:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,636710912.0,1387843584.0,30504468480.0,2659.0,1709.0
12-04 09:54:46,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090043904.0,636719104.0,1387843584.0,30504468480.0,2041.0,2132.0
12-04 09:54:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,636719104.0,1387843584.0,30504468480.0,4004.0,4139.0
12-04 09:54:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090039808.0,636719104.0,1387847680.0,30504468480.0,3705.0,2363.0
12-04 09:54:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,1090039808.0,636719104.0,1387847680.0,30504468480.0,3058.0,2596.0
12-04 09:54:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090031616.0,636719104.0,1387855872.0,30504468480.0,6106.0,3671.0
12-04 09:54:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,636719104.0,1387859968.0,30504468480.0,5066.0,4628.0
12-04 09:54:52,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090015232.0,636727296.0,1387864064.0,30504468480.0,5356.0,4092.0
12-04 09:54:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090015232.0,636727296.0,1387864064.0,30504468480.0,1976.0,2124.0
12-04 09:54:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,636727296.0,1387864064.0,30504468480.0,915.0,1570.0
12-04 09:54:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636727296.0,1387868160.0,30504468480.0,5012.0,4634.0
12-04 09:54:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,636727296.0,1387868160.0,30504468480.0,5197.0,4372.0
12-04 09:54:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,636727296.0,1387872256.0,30504468480.0,2601.0,1709.0
12-04 09:54:58,0.417,0.167,99.332,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089994752.0,636735488.0,1387876352.0,30504468480.0,5691.0,4213.0
12-04 09:54:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089990656.0,636735488.0,1387880448.0,30504468480.0,7730.0,5493.0
12-04 09:55:00,0.166,0.250,99.584,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089990656.0,636735488.0,1387880448.0,30504468480.0,6664.0,6615.0
12-04 09:55:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,636735488.0,1387896832.0,30504468480.0,1981.0,2130.0
12-04 09:55:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,636735488.0,1387896832.0,30503952384.0,2805.0,3459.0
12-04 09:55:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090498560.0,636735488.0,1387896832.0,30503944192.0,333.0,578.0
12-04 09:55:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,4.0,1090486272.0,636743680.0,1387900928.0,30503944192.0,3487.0,2250.0
12-04 09:55:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090486272.0,636743680.0,1387900928.0,30503944192.0,7993.0,4773.0
12-04 09:55:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,636743680.0,1387909120.0,30503944192.0,8288.0,6041.0
12-04 09:55:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,636743680.0,1387909120.0,30503944192.0,2928.0,2713.0
12-04 09:55:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,636743680.0,1387913216.0,30503944192.0,4038.0,3326.0
12-04 09:55:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1090473984.0,636743680.0,1387913216.0,30503944192.0,2314.0,1596.0
12-04 09:55:10,0.083,0.0,99.667,0.250,0.0,0.0,0.0,32768.0,0.0,5.0,1090465792.0,636751872.0,1387913216.0,30503944192.0,3057.0,3280.0
12-04 09:55:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090465792.0,636751872.0,1387913216.0,30503944192.0,2276.0,1503.0
12-04 09:55:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090469888.0,636751872.0,1387917312.0,30503936000.0,4105.0,3326.0
12-04 09:55:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090465792.0,636751872.0,1387921408.0,30503936000.0,9228.0,5427.0
12-04 09:55:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090461696.0,636751872.0,1387925504.0,30503936000.0,3289.0,2970.0
12-04 09:55:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090461696.0,636751872.0,1387925504.0,30503936000.0,4422.0,3466.0
12-04 09:55:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090449408.0,636760064.0,1387929600.0,30503936000.0,2799.0,3327.0
12-04 09:55:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,636760064.0,1387929600.0,30503936000.0,1326.0,962.0
12-04 09:55:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,636760064.0,1387929600.0,30503936000.0,4313.0,3432.0
12-04 09:55:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,636760064.0,1387929600.0,30503936000.0,2761.0,1802.0
12-04 09:55:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,5.0,1090445312.0,636760064.0,1387933696.0,30503936000.0,3992.0,3091.0
12-04 09:55:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090441216.0,636760064.0,1387937792.0,30503936000.0,7765.0,5401.0
12-04 09:55:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090428928.0,636768256.0,1387941888.0,30503936000.0,2598.0,1709.0
12-04 09:55:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,636768256.0,1387945984.0,30503809024.0,5723.0,5798.0
12-04 09:55:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,636768256.0,1387945984.0,30503809024.0,1671.0,2766.0
12-04 09:55:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,13.0,1090551808.0,636768256.0,1387945984.0,30503809024.0,2599.0,1709.0
12-04 09:55:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090547712.0,636768256.0,1387950080.0,30503809024.0,4415.0,3526.0
12-04 09:55:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090547712.0,636768256.0,1387950080.0,30503809024.0,1431.0,1055.0
12-04 09:55:28,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090535424.0,636776448.0,1387954176.0,30503809024.0,3770.0,2363.0
12-04 09:55:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090531328.0,636776448.0,1387958272.0,30503809024.0,7260.0,5288.0
12-04 09:55:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090531328.0,636776448.0,1387958272.0,30503809024.0,3527.0,2493.0
12-04 09:55:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090527232.0,636776448.0,1387962368.0,30503809024.0,9225.0,10649.0
12-04 09:55:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,636776448.0,1387978752.0,30503809024.0,3874.0,3325.0
12-04 09:55:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,636776448.0,1387978752.0,30503809024.0,4490.0,2904.0
12-04 09:55:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090502656.0,636784640.0,1387978752.0,30503809024.0,948.0,849.0
12-04 09:55:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1090498560.0,636784640.0,1387982848.0,30503809024.0,6755.0,4068.0
12-04 09:55:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090498560.0,636784640.0,1387982848.0,30503809024.0,2795.0,2256.0
12-04 09:55:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090494464.0,636784640.0,1387986944.0,30503809024.0,3324.0,2250.0
12-04 09:55:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090494464.0,636784640.0,1387986944.0,30503809024.0,3877.0,3326.0
12-04 09:55:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090490368.0,636784640.0,1387991040.0,30503809024.0,4353.0,3533.0
12-04 09:55:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1090482176.0,636792832.0,1387991040.0,30503809024.0,5894.0,5832.0
12-04 09:55:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,636792832.0,1387995136.0,30503809024.0,1387.0,962.0
12-04 09:55:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090478080.0,636792832.0,1387995136.0,30503809024.0,2912.0,2344.0
12-04 09:55:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,636792832.0,1387999232.0,30503809024.0,6169.0,3671.0
12-04 09:55:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,636792832.0,1387999232.0,30503809024.0,423.0,494.0
12-04 09:55:45,0.083,0.0,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1090465792.0,636801024.0,1387999232.0,30503809024.0,3866.0,2456.0
12-04 09:55:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090461696.0,636801024.0,1388003328.0,30503809024.0,5590.0,4185.0
12-04 09:55:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090457600.0,636801024.0,1388007424.0,30503809024.0,4378.0,3440.0
12-04 09:55:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,636801024.0,1388007424.0,30503809024.0,873.0,1478.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,636801024.0,1388011520.0,30503809024.0,5341.0,4886.0
12-04 09:55:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,636801024.0,1388011520.0,30503809024.0,1490.0,1055.0
12-04 09:55:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090445312.0,636809216.0,1388011520.0,30503809024.0,1387.0,962.0
12-04 09:55:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090441216.0,636809216.0,1388015616.0,30503809024.0,3722.0,2312.0
12-04 09:55:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090441216.0,636809216.0,1388015616.0,30503809024.0,5127.0,3630.0
12-04 09:55:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090437120.0,636809216.0,1388019712.0,30503809024.0,2043.0,2131.0
12-04 09:55:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1090433024.0,636809216.0,1388023808.0,30503809024.0,4894.0,2924.0
12-04 09:55:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090437120.0,636809216.0,1388027904.0,30503800832.0,6929.0,6545.0
12-04 09:55:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1090424832.0,636817408.0,1388032000.0,30503800832.0,2761.0,1802.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090424832.0,636817408.0,1388032000.0,30503800832.0,975.0,1570.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090424832.0,636817408.0,1388032000.0,30503800832.0,4477.0,3573.0
12-04 09:56:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090424832.0,636817408.0,1388032000.0,30503800832.0,3931.0,2456.0
12-04 09:56:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090420736.0,636817408.0,1388036096.0,30503800832.0,1491.0,1055.0
12-04 09:56:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090416640.0,636817408.0,1388040192.0,30503800832.0,7334.0,4325.0
12-04 09:56:03,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090408448.0,636825600.0,1388040192.0,30503800832.0,4184.0,4434.0
12-04 09:56:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,636825600.0,1388044288.0,30503800832.0,2238.0,1410.0
12-04 09:56:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,636825600.0,1388044288.0,30503800832.0,3414.0,3747.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090400256.0,636825600.0,1388048384.0,30503800832.0,5174.0,4915.0
12-04 09:56:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090400256.0,636825600.0,1388048384.0,30503800832.0,1003.0,756.0
12-04 09:56:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090396160.0,636825600.0,1388052480.0,30503800832.0,5778.0,3507.0
12-04 09:56:09,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090387968.0,636833792.0,1388052480.0,30503800832.0,5525.0,3658.0
12-04 09:56:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,636833792.0,1388056576.0,30503800832.0,6375.0,4634.0
12-04 09:56:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,636833792.0,1388060672.0,30503800832.0,7735.0,4966.0
12-04 09:56:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,636833792.0,1388060672.0,30503800832.0,4691.0,4429.0
12-04 09:56:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090375680.0,636833792.0,1388064768.0,30503800832.0,1867.0,2111.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636833792.0,1388064768.0,30503800832.0,1388.0,1004.0
12-04 09:56:15,0.167,0.083,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1090375680.0,636841984.0,1388064768.0,30503792640.0,7358.0,7880.0
12-04 09:56:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,636841984.0,1388081152.0,30503800832.0,2603.0,1709.0
12-04 09:56:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,636841984.0,1388081152.0,30503800832.0,5490.0,4093.0
12-04 09:56:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090347008.0,636841984.0,1388085248.0,30503800832.0,4705.0,2924.0
12-04 09:56:19,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090342912.0,636841984.0,1388089344.0,30503800832.0,2497.0,1616.0
12-04 09:56:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1090334720.0,636850176.0,1388089344.0,30503800832.0,5112.0,4728.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,636850176.0,1388093440.0,30503800832.0,1634.0,1241.0
12-04 09:56:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,636850176.0,1388093440.0,30503800832.0,2840.0,3420.0
12-04 09:56:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090330624.0,636850176.0,1388093440.0,30503800832.0,3144.0,2778.0
12-04 09:56:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,636850176.0,1388093440.0,30503800832.0,1328.0,962.0
12-04 09:56:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090326528.0,636850176.0,1388097536.0,30503800832.0,7853.0,7428.0
12-04 09:56:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090301952.0,636858368.0,1388113920.0,30503800832.0,9288.0,7503.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090293760.0,636858368.0,1388122112.0,30503800832.0,4831.0,2966.0
12-04 09:56:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090293760.0,636858368.0,1388122112.0,30503800832.0,2594.0,1709.0
12-04 09:56:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090289664.0,636858368.0,1388126208.0,30503800832.0,4461.0,4496.0
12-04 09:56:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1090285568.0,636858368.0,1388130304.0,30503800832.0,2824.0,2966.0
12-04 09:56:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,636858368.0,1388130304.0,30503800832.0,1476.0,2017.0
12-04 09:56:32,0.249,0.083,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090281472.0,636866560.0,1388134400.0,30503792640.0,5535.0,3558.0
12-04 09:56:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090281472.0,636866560.0,1388134400.0,30503792640.0,5397.0,3372.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090277376.0,636866560.0,1388138496.0,30503792640.0,2994.0,2064.0
12-04 09:56:35,0.166,0.166,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090277376.0,636866560.0,1388138496.0,30503792640.0,3639.0,3276.0
12-04 09:56:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090273280.0,636866560.0,1388142592.0,30503792640.0,5575.0,4479.0
12-04 09:56:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090273280.0,636866560.0,1388142592.0,30503792640.0,5087.0,4073.0
12-04 09:56:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090260992.0,636874752.0,1388146688.0,30503792640.0,3299.0,3775.0
12-04 09:56:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090260992.0,636874752.0,1388146688.0,30503792640.0,915.0,1570.0
12-04 09:56:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,636874752.0,1388150784.0,30503792640.0,4869.0,3017.0
12-04 09:56:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,636874752.0,1388150784.0,30503792640.0,3770.0,2363.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636874752.0,1388154880.0,30503858176.0,4938.0,3017.0
12-04 09:56:43,0.0,0.083,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090187264.0,636874752.0,1388154880.0,30503858176.0,3151.0,2785.0
12-04 09:56:44,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090174976.0,636882944.0,1388158976.0,30503858176.0,2534.0,1709.0
12-04 09:56:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,636882944.0,1388163072.0,30503858176.0,4459.0,3625.0
12-04 09:56:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,636882944.0,1388163072.0,30503858176.0,1077.0,1640.0
12-04 09:56:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,636882944.0,1388163072.0,30503858176.0,3837.0,4047.0
12-04 09:56:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090166784.0,636882944.0,1388167168.0,30503858176.0,8848.0,7830.0
12-04 09:56:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090150400.0,636882944.0,1388183552.0,30503858176.0,3603.0,2270.0
12-04 09:56:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1090142208.0,636891136.0,1388183552.0,30503858176.0,4256.0,3373.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,636891136.0,1388183552.0,30503858176.0,1532.0,1148.0
12-04 09:56:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,636891136.0,1388187648.0,30503858176.0,5628.0,4214.0
12-04 09:56:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,636891136.0,1388187648.0,30503858176.0,1327.0,962.0
12-04 09:56:54,0.666,0.083,99.251,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090260992.0,636891136.0,1388191744.0,30503731200.0,3906.0,4047.0
12-04 09:56:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090252800.0,636899328.0,1388191744.0,30503731200.0,1651.0,1190.0
12-04 09:56:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636899328.0,1388195840.0,30503604224.0,6242.0,5350.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,636899328.0,1388195840.0,30503604224.0,4358.0,3531.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,636899328.0,1388199936.0,30503604224.0,2432.0,1616.0
12-04 09:56:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090367488.0,636899328.0,1388204032.0,30503604224.0,2187.0,2316.0
12-04 09:57:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090367488.0,636899328.0,1388204032.0,30503604224.0,6107.0,3671.0
12-04 09:57:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090355200.0,636907520.0,1388208128.0,30503604224.0,1915.0,2130.0
12-04 09:57:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090351104.0,636907520.0,1388212224.0,30503604224.0,5089.0,3573.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,636907520.0,1388212224.0,30503604224.0,4021.0,4342.0
12-04 09:57:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090347008.0,636907520.0,1388216320.0,30503604224.0,2970.0,2765.0
12-04 09:57:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090347008.0,636907520.0,1388216320.0,30503604224.0,3450.0,2157.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090342912.0,636907520.0,1388220416.0,30503604224.0,5463.0,3657.0
12-04 09:57:07,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090334720.0,636915712.0,1388220416.0,30503604224.0,3383.0,2157.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,636915712.0,1388224512.0,30503604224.0,5268.0,4023.0
12-04 09:57:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,636915712.0,1388224512.0,30503604224.0,6476.0,4728.0
12-04 09:57:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090326528.0,636915712.0,1388228608.0,30503604224.0,5207.0,3980.0
12-04 09:57:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090322432.0,636915712.0,1388232704.0,30503604224.0,1861.0,2153.0
12-04 09:57:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090322432.0,636915712.0,1388232704.0,30503604224.0,4000.0,3233.0
12-04 09:57:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1090310144.0,636923904.0,1388236800.0,30503604224.0,5816.0,4019.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,636923904.0,1388236800.0,30503604224.0,423.0,494.0
12-04 09:57:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090310144.0,636923904.0,1388236800.0,30503604224.0,4894.0,2924.0
12-04 09:57:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090306048.0,636923904.0,1388240896.0,30503604224.0,2592.0,1751.0
12-04 09:57:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090301952.0,636923904.0,1388244992.0,30503604224.0,7450.0,7531.0
12-04 09:57:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,636923904.0,1388249088.0,30503604224.0,3702.0,2363.0
12-04 09:57:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090289664.0,636932096.0,1388249088.0,30503604224.0,159.0,308.0
12-04 09:57:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090289664.0,636932096.0,1388249088.0,30503604224.0,2289.0,2410.0
12-04 09:57:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,636932096.0,1388253184.0,30503604224.0,4871.0,3017.0
12-04 09:57:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090285568.0,636932096.0,1388253184.0,30503604224.0,2871.0,2258.0
12-04 09:57:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090281472.0,636932096.0,1388257280.0,30503604224.0,7471.0,6043.0
12-04 09:57:24,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090277376.0,636932096.0,1388261376.0,30503604224.0,4419.0,3533.0
12-04 09:57:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090269184.0,636940288.0,1388261376.0,30503604224.0,4423.0,3533.0
12-04 09:57:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,636940288.0,1388265472.0,30503604224.0,4966.0,4536.0
12-04 09:57:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090265088.0,636940288.0,1388265472.0,30503604224.0,159.0,308.0
12-04 09:57:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090265088.0,636940288.0,1388265472.0,30503604224.0,2906.0,1988.0
12-04 09:57:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,636940288.0,1388269568.0,30503604224.0,4947.0,3887.0
12-04 09:57:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090248704.0,636948480.0,1388273664.0,30503604224.0,6435.0,4954.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090248704.0,636948480.0,1388273664.0,30503604224.0,7121.0,7110.0
12-04 09:57:32,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090228224.0,636948480.0,1388294144.0,30503604224.0,3712.0,3233.0
12-04 09:57:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090224128.0,636948480.0,1388298240.0,30503604224.0,3502.0,4028.0
12-04 09:57:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636948480.0,1388298240.0,30503604224.0,2051.0,1503.0
12-04 09:57:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,636948480.0,1388298240.0,30503604224.0,5457.0,3414.0
12-04 09:57:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090211840.0,636956672.0,1388302336.0,30503604224.0,6216.0,4311.0
12-04 09:57:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,636956672.0,1388306432.0,30503604224.0,5082.0,4073.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090207744.0,636956672.0,1388306432.0,30503604224.0,1955.0,1410.0
12-04 09:57:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,636956672.0,1388310528.0,30503604224.0,3908.0,4048.0
12-04 09:57:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1090203648.0,636956672.0,1388310528.0,30503604224.0,2186.0,2317.0
12-04 09:57:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090199552.0,636956672.0,1388314624.0,30503604224.0,5359.0,4827.0
12-04 09:57:42,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090191360.0,636964864.0,1388314624.0,30503604224.0,4872.0,3017.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,636964864.0,1388318720.0,30503604224.0,3667.0,2270.0
12-04 09:57:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090187264.0,636964864.0,1388318720.0,30503604224.0,1119.0,1757.0
12-04 09:57:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090183168.0,636964864.0,1388322816.0,30503604224.0,4836.0,2924.0
12-04 09:57:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,636964864.0,1388326912.0,30503604224.0,2823.0,1802.0
12-04 09:57:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,636964864.0,1388326912.0,30503604224.0,2594.0,1709.0
12-04 09:57:48,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090170880.0,636973056.0,1388326912.0,30503604224.0,4452.0,5114.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,636973056.0,1388331008.0,30503604224.0,4070.0,4140.0
12-04 09:57:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,636973056.0,1388331008.0,30503604224.0,3667.0,2270.0
12-04 09:57:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090162688.0,636973056.0,1388335104.0,30503604224.0,5353.0,3794.0
12-04 09:57:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,636973056.0,1388339200.0,30503604224.0,5423.0,4093.0
12-04 09:57:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,636973056.0,1388339200.0,30503604224.0,1532.0,1148.0
12-04 09:57:54,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090150400.0,636981248.0,1388339200.0,30503604224.0,1430.0,1055.0
12-04 09:57:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090146304.0,636981248.0,1388343296.0,30503604224.0,2702.0,1802.0
12-04 09:57:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,636981248.0,1388343296.0,30503604224.0,6929.0,8110.0
12-04 09:57:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,636981248.0,1388347392.0,30503604224.0,2659.0,1709.0
12-04 09:57:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,636981248.0,1388347392.0,30503604224.0,3667.0,2270.0
12-04 09:57:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,636981248.0,1388351488.0,30503604224.0,2600.0,1709.0
12-04 09:58:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1090129920.0,636989440.0,1388351488.0,30503604224.0,5771.0,4186.0
12-04 09:58:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090125824.0,636989440.0,1388355584.0,30503604224.0,5295.0,3752.0
12-04 09:58:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,636989440.0,1388355584.0,30503604224.0,381.0,443.0
12-04 09:58:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,636989440.0,1388355584.0,30503604224.0,2918.0,3688.0
12-04 09:58:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,636989440.0,1388363776.0,30503604224.0,6309.0,4634.0
12-04 09:58:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1090105344.0,636997632.0,1388367872.0,30503604224.0,2869.0,2672.0
12-04 09:58:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,636997632.0,1388367872.0,30503604224.0,4230.0,3004.0
12-04 09:58:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090101248.0,636997632.0,1388371968.0,30503604224.0,7572.0,4873.0
12-04 09:58:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090101248.0,636997632.0,1388371968.0,30503604224.0,3440.0,2199.0
12-04 09:58:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090097152.0,636997632.0,1388376064.0,30503604224.0,4207.0,3419.0
12-04 09:58:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090097152.0,636997632.0,1388376064.0,30503604224.0,4806.0,3453.0
12-04 09:58:11,0.166,0.083,99.501,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1090084864.0,637005824.0,1388380160.0,30503604224.0,4036.0,3325.0
12-04 09:58:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,637005824.0,1388380160.0,30503604224.0,4105.0,3326.0
12-04 09:58:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,637005824.0,1388384256.0,30503604224.0,2866.0,2673.0
12-04 09:58:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,637005824.0,1388384256.0,30503604224.0,4425.0,3533.0
12-04 09:58:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090076672.0,637005824.0,1388388352.0,30503604224.0,3599.0,2270.0
12-04 09:58:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090076672.0,637005824.0,1388388352.0,30503604224.0,2083.0,2224.0
12-04 09:58:17,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,637014016.0,1388388352.0,30503604224.0,3841.0,2549.0
12-04 09:58:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,637014016.0,1388392448.0,30503604224.0,2532.0,1709.0
12-04 09:58:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,637014016.0,1388392448.0,30503604224.0,2144.0,2267.0
12-04 09:58:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,8.0,1090060288.0,637014016.0,1388396544.0,30503604224.0,6271.0,5904.0
12-04 09:58:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,637014016.0,1388400640.0,30503604224.0,3705.0,2363.0
12-04 09:58:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090056192.0,637014016.0,1388400640.0,30503604224.0,2597.0,1709.0
12-04 09:58:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090048000.0,637022208.0,1388400640.0,30503604224.0,2187.0,2316.0
12-04 09:58:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,637022208.0,1388404736.0,30503477248.0,3152.0,2786.0
12-04 09:58:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,637022208.0,1388404736.0,30503477248.0,2496.0,1616.0
12-04 09:58:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,637022208.0,1388408832.0,30503477248.0,7185.0,6289.0
12-04 09:58:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,637022208.0,1388408832.0,30503477248.0,4907.0,4540.0
12-04 09:58:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,637022208.0,1388412928.0,30503477248.0,1330.0,962.0
12-04 09:58:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090154496.0,637030400.0,1388412928.0,30503477248.0,5532.0,3558.0
12-04 09:58:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090150400.0,637030400.0,1388417024.0,30503477248.0,8566.0,8104.0
12-04 09:58:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,637030400.0,1388433408.0,30503477248.0,3262.0,2250.0
12-04 09:58:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090134016.0,637030400.0,1388433408.0,30503477248.0,4300.0,4337.0
12-04 09:58:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090129920.0,637030400.0,1388437504.0,30503477248.0,7313.0,5281.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090129920.0,637030400.0,1388437504.0,30503477248.0,1578.0,2112.0
12-04 09:58:35,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1090121728.0,637038592.0,1388437504.0,30503477248.0,2112.0,1545.0
12-04 09:58:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090113536.0,637038592.0,1388445696.0,30503477248.0,6380.0,5902.0
12-04 09:58:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090109440.0,637038592.0,1388449792.0,30503477248.0,5501.0,3465.0
12-04 09:58:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090109440.0,637038592.0,1388449792.0,30503477248.0,3160.0,2157.0
12-04 09:58:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,637038592.0,1388453888.0,30503477248.0,5551.0,3770.0
12-04 09:58:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1090097152.0,637046784.0,1388453888.0,30503477248.0,2085.0,2225.0
12-04 09:58:41,0.083,0.166,99.751,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090093056.0,637046784.0,1388457984.0,30503477248.0,2477.0,3024.0
12-04 09:58:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090093056.0,637046784.0,1388457984.0,30503477248.0,3599.0,2270.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,637046784.0,1388462080.0,30503477248.0,4254.0,3439.0
12-04 09:58:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,637046784.0,1388462080.0,30503477248.0,813.0,1477.0
12-04 09:58:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,637046784.0,1388462080.0,30503477248.0,5729.0,4373.0
12-04 09:58:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090076672.0,637054976.0,1388466176.0,30503477248.0,3870.0,2456.0
12-04 09:58:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,637054976.0,1388470272.0,30503477248.0,3703.0,2363.0
12-04 09:58:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,637054976.0,1388470272.0,30503477248.0,1983.0,2131.0
12-04 09:58:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,637054976.0,1388470272.0,30503477248.0,2497.0,1616.0
12-04 09:58:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1090068480.0,637054976.0,1388474368.0,30503477248.0,3188.0,2877.0
12-04 09:58:51,0.583,0.083,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,637054976.0,1388478464.0,30503477248.0,8089.0,7307.0
12-04 09:58:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,1090056192.0,637063168.0,1388478464.0,30503477248.0,2751.0,2258.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637063168.0,1388482560.0,30503477248.0,3973.0,2549.0
12-04 09:58:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637063168.0,1388482560.0,30503477248.0,2084.0,2224.0
12-04 09:58:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090052096.0,637063168.0,1388482560.0,30503477248.0,3535.0,2270.0
12-04 09:58:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,637063168.0,1388486656.0,30503477248.0,5585.0,4180.0
12-04 09:58:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090043904.0,637063168.0,1388490752.0,30503477248.0,5731.0,5869.0
12-04 09:58:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090170880.0,637071360.0,1388490752.0,30503342080.0,3212.0,2827.0
12-04 09:58:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,637071360.0,1388490752.0,30503342080.0,1532.0,1148.0
12-04 09:59:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,637071360.0,1388494848.0,30503342080.0,2430.0,1616.0
12-04 09:59:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,637071360.0,1388494848.0,30503342080.0,1533.0,1148.0
12-04 09:59:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090166784.0,637071360.0,1388494848.0,30503342080.0,3507.0,3513.0
12-04 09:59:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090162688.0,637071360.0,1388498944.0,30503342080.0,7422.0,6202.0
12-04 09:59:04,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090150400.0,637079552.0,1388503040.0,30503342080.0,5273.0,3980.0
12-04 09:59:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090150400.0,637079552.0,1388503040.0,30503342080.0,3973.0,3326.0
12-04 09:59:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,637079552.0,1388507136.0,30503342080.0,5334.0,3658.0
12-04 09:59:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090146304.0,637079552.0,1388507136.0,30503342080.0,5367.0,3752.0
12-04 09:59:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090138112.0,637079552.0,1388515328.0,30503342080.0,2929.0,2714.0
12-04 09:59:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,637079552.0,1388519424.0,30503342080.0,3869.0,3232.0
12-04 09:59:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1090125824.0,637087744.0,1388519424.0,30503342080.0,2382.0,1596.0
12-04 09:59:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090121728.0,637087744.0,1388523520.0,30503342080.0,7799.0,5871.0
12-04 09:59:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090121728.0,637087744.0,1388523520.0,30503342080.0,2801.0,2672.0
12-04 09:59:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090117632.0,637087744.0,1388527616.0,30503342080.0,4656.0,2904.0
12-04 09:59:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090113536.0,637087744.0,1388531712.0,30503342080.0,6658.0,4747.0
12-04 09:59:15,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1090105344.0,637095936.0,1388531712.0,30503342080.0,3190.0,2878.0
12-04 09:59:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,637095936.0,1388531712.0,30503342080.0,261.0,401.0
12-04 09:59:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,637095936.0,1388531712.0,30503342080.0,159.0,308.0
12-04 09:59:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,637095936.0,1388531712.0,30503342080.0,4001.0,4066.0
12-04 09:59:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090101248.0,637095936.0,1388535808.0,30503342080.0,2637.0,1802.0
12-04 09:59:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090097152.0,637095936.0,1388539904.0,30503342080.0,14572.0,12784.0
12-04 09:59:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,637104128.0,1388556288.0,30503342080.0,2499.0,1616.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090072576.0,637104128.0,1388556288.0,30503342080.0,2083.0,2224.0
12-04 09:59:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,637104128.0,1388560384.0,30503342080.0,6755.0,4833.0
12-04 09:59:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090068480.0,637104128.0,1388560384.0,30503342080.0,2185.0,2317.0
12-04 09:59:25,0.166,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1090068480.0,637104128.0,1388560384.0,30503342080.0,261.0,401.0
12-04 09:59:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090064384.0,637104128.0,1388564480.0,30503342080.0,4347.0,3526.0
12-04 09:59:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090052096.0,637112320.0,1388568576.0,30503342080.0,7246.0,5850.0
12-04 09:59:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637112320.0,1388568576.0,30503342080.0,2635.0,1802.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1090048000.0,637112320.0,1388572672.0,30503342080.0,3579.0,3233.0
12-04 09:59:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1090048000.0,637112320.0,1388572672.0,30503342080.0,5514.0,4367.0
12-04 09:59:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637112320.0,1388576768.0,30503333888.0,4714.0,3327.0
12-04 09:59:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090060288.0,637112320.0,1388576768.0,30503325696.0,2111.0,1503.0
12-04 09:59:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090052096.0,637120512.0,1388576768.0,30503325696.0,4910.0,3973.0
12-04 09:59:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090043904.0,637120512.0,1388584960.0,30503325696.0,7026.0,4847.0
12-04 09:59:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090043904.0,637120512.0,1388584960.0,30503325696.0,2704.0,2715.0
12-04 09:59:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090039808.0,637120512.0,1388589056.0,30503325696.0,6896.0,5322.0
12-04 09:59:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090039808.0,637120512.0,1388589056.0,30503325696.0,2605.0,2620.0
12-04 09:59:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,637120512.0,1388593152.0,30503325696.0,4431.0,2904.0
12-04 09:59:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090027520.0,637128704.0,1388593152.0,30503325696.0,3841.0,3980.0
12-04 09:59:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,637128704.0,1388601344.0,30503325696.0,1430.0,1055.0
12-04 09:59:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,637128704.0,1388601344.0,30503325696.0,3443.0,2555.0
12-04 09:59:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,637128704.0,1388601344.0,30503325696.0,3151.0,2785.0
12-04 09:59:43,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090015232.0,637128704.0,1388605440.0,30503325696.0,5126.0,3659.0
12-04 09:59:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,637128704.0,1388609536.0,30503325696.0,3766.0,2363.0
12-04 09:59:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1090002944.0,637136896.0,1388609536.0,30503325696.0,4528.0,3625.0
12-04 09:59:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,637136896.0,1388613632.0,30503325696.0,4562.0,5218.0
12-04 09:59:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,637136896.0,1388613632.0,30503325696.0,2496.0,1616.0
12-04 09:59:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,637136896.0,1388617728.0,30503325696.0,2635.0,1802.0
12-04 09:59:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,637136896.0,1388617728.0,30503325696.0,1982.0,2066.0
12-04 09:59:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,1089986560.0,637145088.0,1388617728.0,30503325696.0,1429.0,1055.0
12-04 09:59:51,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,637145088.0,1388621824.0,30503325696.0,5941.0,3578.0
12-04 09:59:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,637145088.0,1388625920.0,30503325696.0,3456.0,3064.0
12-04 09:59:53,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089978368.0,637145088.0,1388625920.0,30503325696.0,4511.0,4081.0
12-04 09:59:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,637145088.0,1388630016.0,30503325696.0,3869.0,2456.0
12-04 09:59:55,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089974272.0,637145088.0,1388630016.0,30503325696.0,2736.0,3326.0
12-04 09:59:56,0.0,0.0,99.083,0.917,0.0,0.0,0.0,12288.0,0.0,2.0,1089966080.0,637153280.0,1388630016.0,30503325696.0,3897.0,3976.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,637153280.0,1388634112.0,30503325696.0,2498.0,1616.0
12-04 09:59:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,637153280.0,1388634112.0,30503317504.0,3741.0,2456.0
12-04 09:59:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,637153280.0,1388638208.0,30503317504.0,6169.0,3671.0
12-04 10:00:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1089961984.0,637153280.0,1388642304.0,30503317504.0,4996.0,2924.0
12-04 10:00:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089961984.0,637153280.0,1388642304.0,30503317504.0,3140.0,3393.0
12-04 10:00:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089953792.0,637161472.0,1388642304.0,30503317504.0,2142.0,2224.0
12-04 10:00:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090076672.0,637161472.0,1388646400.0,30503190528.0,1609.0,1349.0
12-04 10:00:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090076672.0,637161472.0,1388646400.0,30503190528.0,2903.0,2700.0
12-04 10:00:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,7.0,1090072576.0,637161472.0,1388650496.0,30503190528.0,8863.0,6419.0
12-04 10:00:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090068480.0,637161472.0,1388654592.0,30503190528.0,5501.0,3751.0
12-04 10:00:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,637161472.0,1388654592.0,30503190528.0,1009.0,756.0
12-04 10:00:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090056192.0,637169664.0,1388658688.0,30503190528.0,7540.0,5330.0
12-04 10:00:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090056192.0,637169664.0,1388658688.0,30503190528.0,5987.0,4827.0
12-04 10:00:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637169664.0,1388662784.0,30503190528.0,943.0,756.0
12-04 10:00:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637169664.0,1388662784.0,30503190528.0,4114.0,3276.0
12-04 10:00:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090048000.0,637169664.0,1388666880.0,30503190528.0,4881.0,2997.0
12-04 10:00:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090039808.0,637169664.0,1388675072.0,30503190528.0,6900.0,5804.0
12-04 10:00:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090031616.0,637177856.0,1388675072.0,30503190528.0,159.0,308.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,637177856.0,1388675072.0,30503190528.0,4524.0,3624.0
12-04 10:00:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,637177856.0,1388679168.0,30503190528.0,3827.0,2405.0
12-04 10:00:17,0.0,0.166,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090027520.0,637177856.0,1388679168.0,30503190528.0,5715.0,4828.0
12-04 10:00:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,637177856.0,1388683264.0,30503182336.0,1017.0,1663.0
12-04 10:00:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,637177856.0,1388683264.0,30503182336.0,1327.0,962.0
12-04 10:00:20,0.083,0.083,99.583,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1090023424.0,637186048.0,1388683264.0,30503182336.0,4358.0,3531.0
12-04 10:00:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,637186048.0,1388687360.0,30503182336.0,7612.0,6188.0
12-04 10:00:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090019328.0,637186048.0,1388687360.0,30503182336.0,2433.0,1616.0
12-04 10:00:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,637186048.0,1388691456.0,30503182336.0,4936.0,3017.0
12-04 10:00:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,637186048.0,1388695552.0,30503182336.0,3907.0,3980.0
12-04 10:00:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090002944.0,637194240.0,1388695552.0,30503182336.0,159.0,308.0
12-04 10:00:26,0.250,0.166,99.584,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090002944.0,637194240.0,1388695552.0,30503182336.0,10591.0,10052.0
12-04 10:00:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,637194240.0,1388711936.0,30503182336.0,3252.0,2879.0
12-04 10:00:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089982464.0,637194240.0,1388716032.0,30503182336.0,3153.0,2719.0
12-04 10:00:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,637194240.0,1388716032.0,30503182336.0,4915.0,3979.0
12-04 10:00:30,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,637194240.0,1388720128.0,30503182336.0,7673.0,4680.0
12-04 10:00:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089966080.0,637202432.0,1388724224.0,30503182336.0,3480.0,4133.0
12-04 10:00:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,637202432.0,1388724224.0,30503182336.0,3261.0,2250.0
12-04 10:00:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089961984.0,637202432.0,1388728320.0,30503182336.0,3749.0,3326.0
12-04 10:00:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,637202432.0,1388728320.0,30503182336.0,822.0,849.0
12-04 10:00:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1089961984.0,637202432.0,1388728320.0,30503182336.0,4197.0,2811.0
12-04 10:00:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089957888.0,637202432.0,1388732416.0,30503182336.0,5977.0,5410.0
12-04 10:00:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089949696.0,637210624.0,1388732416.0,30503182336.0,4210.0,3190.0
12-04 10:00:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089945600.0,637210624.0,1388736512.0,30503182336.0,3197.0,3748.0
12-04 10:00:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,637210624.0,1388740608.0,30503174144.0,7697.0,5401.0
12-04 10:00:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089949696.0,637210624.0,1388740608.0,30503174144.0,2497.0,1616.0
12-04 10:00:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,637210624.0,1388740608.0,30503174144.0,3355.0,2972.0
12-04 10:00:42,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,637210624.0,1388744704.0,30503174144.0,1364.0,1055.0
12-04 10:00:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089937408.0,637218816.0,1388744704.0,30503174144.0,2432.0,1616.0
12-04 10:00:44,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1089933312.0,637218816.0,1388748800.0,30503174144.0,5040.0,3110.0
12-04 10:00:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089929216.0,637218816.0,1388752896.0,30503174144.0,3508.0,3513.0
12-04 10:00:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637218816.0,1388756992.0,30503047168.0,2019.0,2224.0
12-04 10:00:47,0.666,0.0,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090052096.0,637218816.0,1388756992.0,30503047168.0,3255.0,2879.0
12-04 10:00:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090048000.0,637218816.0,1388761088.0,30503047168.0,6693.0,4840.0
12-04 10:00:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090039808.0,637227008.0,1388761088.0,30503047168.0,2186.0,2317.0
12-04 10:00:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,637227008.0,1388765184.0,30503047168.0,2602.0,1709.0
12-04 10:00:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090035712.0,637227008.0,1388765184.0,30503047168.0,3702.0,2363.0
12-04 10:00:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,637227008.0,1388769280.0,30503047168.0,2497.0,1616.0
12-04 10:00:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090031616.0,637227008.0,1388769280.0,30503047168.0,4292.0,3466.0
12-04 10:00:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090031616.0,637227008.0,1388769280.0,30503047168.0,2570.0,3300.0
12-04 10:00:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1090019328.0,637235200.0,1388773376.0,30503047168.0,3761.0,2405.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,637235200.0,1388773376.0,30503047168.0,3897.0,4040.0
12-04 10:00:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090015232.0,637235200.0,1388777472.0,30503047168.0,5952.0,4922.0
12-04 10:00:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,637235200.0,1388777472.0,30503047168.0,2702.0,1802.0
12-04 10:00:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090011136.0,637235200.0,1388781568.0,30503047168.0,2602.0,1709.0
12-04 10:01:00,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1090002944.0,637243392.0,1388781568.0,30503047168.0,3759.0,2363.0
12-04 10:01:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,637243392.0,1388785664.0,30503047168.0,2697.0,3300.0
12-04 10:01:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090015232.0,637243392.0,1388785664.0,30503030784.0,4577.0,3668.0
12-04 10:01:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,637243392.0,1388789760.0,30503030784.0,4998.0,3083.0
12-04 10:01:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,637243392.0,1388789760.0,30503030784.0,4559.0,2946.0
12-04 10:01:05,0.083,0.249,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090007040.0,637243392.0,1388793856.0,30503030784.0,2994.0,2672.0
12-04 10:01:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,637251584.0,1388793856.0,30503030784.0,4945.0,4173.0
12-04 10:01:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089994752.0,637251584.0,1388797952.0,30503030784.0,6237.0,4300.0
12-04 10:01:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,637251584.0,1388797952.0,30503030784.0,2952.0,2556.0
12-04 10:01:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,637251584.0,1388802048.0,30503030784.0,4592.0,4336.0
12-04 10:01:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1089990656.0,637251584.0,1388802048.0,30503030784.0,4445.0,2718.0
12-04 10:01:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,637251584.0,1388806144.0,30503030784.0,3508.0,2157.0
12-04 10:01:12,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089974272.0,637259776.0,1388810240.0,30503030784.0,8347.0,6549.0
12-04 10:01:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,637259776.0,1388810240.0,30503022592.0,2275.0,1503.0
12-04 10:01:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,637259776.0,1388810240.0,30503022592.0,1424.0,1055.0
12-04 10:01:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,10.0,1089978368.0,637259776.0,1388814336.0,30503022592.0,3312.0,2878.0
12-04 10:01:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,637259776.0,1388814336.0,30503022592.0,2185.0,2316.0
12-04 10:01:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089970176.0,637259776.0,1388822528.0,30503022592.0,6118.0,4184.0
12-04 10:01:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089961984.0,637267968.0,1388822528.0,30503022592.0,4615.0,5209.0
12-04 10:01:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,637267968.0,1388826624.0,30503022592.0,6852.0,4933.0
12-04 10:01:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,637267968.0,1388830720.0,30503022592.0,1388.0,962.0
12-04 10:01:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089953792.0,637267968.0,1388830720.0,30503022592.0,4535.0,3567.0
12-04 10:01:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,637267968.0,1388830720.0,30503022592.0,3148.0,2785.0
12-04 10:01:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,637267968.0,1388834816.0,30503022592.0,5132.0,4693.0
12-04 10:01:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089941504.0,637276160.0,1388834816.0,30503022592.0,1592.0,1148.0
12-04 10:01:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089937408.0,637276160.0,1388838912.0,30503022592.0,4997.0,3017.0
12-04 10:01:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089937408.0,637276160.0,1388838912.0,30503022592.0,7982.0,5488.0
12-04 10:01:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089933312.0,637276160.0,1388843008.0,30503022592.0,4115.0,4566.0
12-04 10:01:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,637276160.0,1388843008.0,30503022592.0,2307.0,2316.0
12-04 10:01:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,637276160.0,1388847104.0,30503022592.0,5802.0,5176.0
12-04 10:01:30,0.332,0.249,99.336,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1089921024.0,637284352.0,1388847104.0,30503022592.0,2088.0,1596.0
12-04 10:01:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089916928.0,637284352.0,1388851200.0,30503022592.0,2062.0,1704.0
12-04 10:01:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,637284352.0,1388855296.0,30503022592.0,7796.0,4680.0
12-04 10:01:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,637284352.0,1388855296.0,30503022592.0,2051.0,1503.0
12-04 10:01:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,637284352.0,1388855296.0,30503022592.0,2315.0,1731.0
12-04 10:01:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,637284352.0,1388859392.0,30503022592.0,2536.0,2579.0
12-04 10:01:36,0.083,0.0,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1089896448.0,637292544.0,1388863488.0,30503022592.0,10122.0,9682.0
12-04 10:01:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089896448.0,637292544.0,1388863488.0,30503022592.0,2305.0,2145.0
12-04 10:01:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089892352.0,637292544.0,1388867584.0,30503022592.0,4287.0,2718.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089892352.0,637292544.0,1388867584.0,30503022592.0,3930.0,2456.0
12-04 10:01:40,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089888256.0,637292544.0,1388871680.0,30503022592.0,2534.0,1709.0
12-04 10:01:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089888256.0,637292544.0,1388871680.0,30503022592.0,4611.0,3209.0
12-04 10:01:42,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089888256.0,637300736.0,1388871680.0,30503014400.0,1532.0,1148.0
12-04 10:01:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089884160.0,637300736.0,1388875776.0,30503014400.0,2496.0,1616.0
12-04 10:01:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089884160.0,637300736.0,1388875776.0,30503014400.0,4394.0,5125.0
12-04 10:01:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1089880064.0,637300736.0,1388879872.0,30503014400.0,3122.0,2812.0
12-04 10:01:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1089888256.0,637300736.0,1388879872.0,30503006208.0,8511.0,8696.0
12-04 10:01:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089871872.0,637300736.0,1388896256.0,30503006208.0,3667.0,2270.0
12-04 10:01:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089859584.0,637308928.0,1388900352.0,30503006208.0,4835.0,2924.0
12-04 10:01:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089855488.0,637308928.0,1388904448.0,30503006208.0,2700.0,1802.0
12-04 10:01:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089855488.0,637308928.0,1388904448.0,30503006208.0,3150.0,2785.0
12-04 10:01:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,637308928.0,1388908544.0,30502879232.0,2730.0,3386.0
12-04 10:01:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089978368.0,637308928.0,1388908544.0,30502879232.0,4321.0,3440.0
12-04 10:01:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,637308928.0,1388912640.0,30502879232.0,5215.0,4887.0
12-04 10:01:54,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090093056.0,637317120.0,1388912640.0,30502752256.0,3806.0,2456.0
12-04 10:01:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090088960.0,637317120.0,1388916736.0,30502752256.0,159.0,308.0
12-04 10:01:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,637317120.0,1388920832.0,30502752256.0,10260.0,6796.0
12-04 10:01:57,0.0,0.166,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090084864.0,637317120.0,1388920832.0,30502752256.0,2345.0,2867.0
12-04 10:01:58,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090084864.0,637317120.0,1388920832.0,30502752256.0,2084.0,2157.0
12-04 10:01:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,637317120.0,1388924928.0,30502752256.0,3252.0,2878.0
12-04 10:02:00,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090072576.0,637325312.0,1388924928.0,30502752256.0,1364.0,1055.0
12-04 10:02:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090068480.0,637325312.0,1388929024.0,30502752256.0,5695.0,4279.0
12-04 10:02:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090068480.0,637325312.0,1388929024.0,30502752256.0,4418.0,3531.0
12-04 10:02:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,637325312.0,1388933120.0,30503514112.0,4770.0,2924.0
12-04 10:02:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,637325312.0,1388933120.0,30503514112.0,1285.0,1143.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089298432.0,637325312.0,1388937216.0,30503514112.0,4689.0,4497.0
12-04 10:02:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1089290240.0,637333504.0,1388937216.0,30503514112.0,4553.0,3652.0
12-04 10:02:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089290240.0,637333504.0,1388937216.0,30503514112.0,6141.0,4540.0
12-04 10:02:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,637333504.0,1388941312.0,30503514112.0,2046.0,1410.0
12-04 10:02:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637333504.0,1388945408.0,30503514112.0,8157.0,4908.0
12-04 10:02:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637333504.0,1388945408.0,30503514112.0,1699.0,2018.0
12-04 10:02:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089277952.0,637333504.0,1388949504.0,30503514112.0,6047.0,4825.0
12-04 10:02:12,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089265664.0,637341696.0,1388953600.0,30503514112.0,3283.0,2064.0
12-04 10:02:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089265664.0,637341696.0,1388953600.0,30503514112.0,3785.0,4068.0
12-04 10:02:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089265664.0,637341696.0,1388953600.0,30503514112.0,1534.0,1148.0
12-04 10:02:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089261568.0,637341696.0,1388957696.0,30503514112.0,6063.0,3578.0
12-04 10:02:16,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089261568.0,637341696.0,1388957696.0,30503514112.0,2811.0,2258.0
12-04 10:02:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089257472.0,637341696.0,1388961792.0,30503514112.0,5460.0,4186.0
12-04 10:02:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089245184.0,637349888.0,1388965888.0,30503514112.0,5333.0,4921.0
12-04 10:02:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,637349888.0,1388965888.0,30503514112.0,813.0,1477.0
12-04 10:02:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1089245184.0,637349888.0,1388965888.0,30503514112.0,4289.0,3533.0
12-04 10:02:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089236992.0,637349888.0,1388974080.0,30503514112.0,6298.0,5348.0
12-04 10:02:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089236992.0,637349888.0,1388974080.0,30503514112.0,4035.0,2549.0
12-04 10:02:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089232896.0,637349888.0,1388978176.0,30503514112.0,2550.0,1616.0
12-04 10:02:24,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089224704.0,637358080.0,1388978176.0,30503514112.0,3667.0,2270.0
12-04 10:02:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089220608.0,637358080.0,1388982272.0,30503514112.0,2739.0,3393.0
12-04 10:02:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089220608.0,637358080.0,1388982272.0,30503514112.0,6130.0,5257.0
12-04 10:02:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089216512.0,637358080.0,1388986368.0,30503514112.0,1491.0,1055.0
12-04 10:02:28,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1089216512.0,637358080.0,1388986368.0,30503514112.0,2823.0,2408.0
12-04 10:02:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089216512.0,637358080.0,1388986368.0,30503514112.0,6633.0,5708.0
12-04 10:02:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1089204224.0,637366272.0,1388990464.0,30503514112.0,3197.0,2250.0
12-04 10:02:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,637366272.0,1388994560.0,30503514112.0,3400.0,2451.0
12-04 10:02:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,637366272.0,1388994560.0,30503514112.0,5524.0,3414.0
12-04 10:02:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089196032.0,637366272.0,1388998656.0,30503514112.0,3388.0,2250.0
12-04 10:02:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089196032.0,637366272.0,1388998656.0,30503514112.0,3402.0,3934.0
12-04 10:02:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089191936.0,637366272.0,1389002752.0,30503514112.0,4883.0,3887.0
12-04 10:02:36,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089183744.0,637374464.0,1389002752.0,30503514112.0,3611.0,3600.0
12-04 10:02:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089179648.0,637374464.0,1389006848.0,30503514112.0,3969.0,2908.0
12-04 10:02:38,0.249,0.166,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089179648.0,637374464.0,1389006848.0,30503514112.0,4981.0,3979.0
12-04 10:02:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089175552.0,637374464.0,1389010944.0,30503514112.0,4804.0,3813.0
12-04 10:02:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089175552.0,637374464.0,1389010944.0,30503514112.0,3356.0,2905.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089171456.0,637374464.0,1389015040.0,30503514112.0,2498.0,1616.0
12-04 10:02:42,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089163264.0,637382656.0,1389015040.0,30503514112.0,4804.0,3017.0
12-04 10:02:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089163264.0,637382656.0,1389015040.0,30503514112.0,3255.0,2878.0
12-04 10:02:44,0.583,0.083,99.334,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089159168.0,637382656.0,1389019136.0,30503514112.0,1671.0,2833.0
12-04 10:02:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089159168.0,637382656.0,1389019136.0,30503514112.0,1980.0,2132.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089159168.0,637382656.0,1389019136.0,30503514112.0,2600.0,1709.0
12-04 10:02:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089155072.0,637382656.0,1389023232.0,30503514112.0,4974.0,3110.0
12-04 10:02:48,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089146880.0,637390848.0,1389023232.0,30503514112.0,3665.0,2270.0
12-04 10:02:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089138688.0,637390848.0,1389031424.0,30503514112.0,6952.0,5481.0
12-04 10:02:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089138688.0,637390848.0,1389031424.0,30503514112.0,3943.0,4072.0
12-04 10:02:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089138688.0,637390848.0,1389031424.0,30503514112.0,915.0,1571.0
12-04 10:02:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089134592.0,637390848.0,1389035520.0,30503514112.0,3594.0,2312.0
12-04 10:02:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089134592.0,637390848.0,1389035520.0,30503514112.0,3901.0,4040.0
12-04 10:02:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089122304.0,637399040.0,1389039616.0,30503514112.0,3873.0,2456.0
12-04 10:02:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,3.0,1089118208.0,637399040.0,1389043712.0,30503514112.0,2497.0,1616.0
12-04 10:02:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089118208.0,637399040.0,1389043712.0,30503514112.0,7244.0,6330.0
12-04 10:02:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089249280.0,637399040.0,1389047808.0,30503378944.0,4637.0,2924.0
12-04 10:02:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,637399040.0,1389051904.0,30503378944.0,3842.0,4047.0
12-04 10:02:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,637399040.0,1389051904.0,30503378944.0,1981.0,2132.0
12-04 10:03:00,0.083,0.083,99.667,0.166,0.0,0.0,0.0,32768.0,0.0,8.0,1089236992.0,637407232.0,1389051904.0,30503378944.0,1620.0,1698.0
12-04 10:03:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089232896.0,637407232.0,1389056000.0,30503378944.0,3974.0,2549.0
12-04 10:03:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089232896.0,637407232.0,1389056000.0,30503378944.0,3152.0,2786.0
12-04 10:03:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089355776.0,637407232.0,1389060096.0,30503251968.0,6106.0,3899.0
12-04 10:03:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089351680.0,637407232.0,1389064192.0,30503251968.0,5217.0,4180.0
12-04 10:03:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089351680.0,637407232.0,1389064192.0,30503251968.0,4202.0,3420.0
12-04 10:03:06,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089466368.0,637415424.0,1389068288.0,30503124992.0,4130.0,2911.0
12-04 10:03:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,637415424.0,1389068288.0,30503124992.0,2824.0,2579.0
12-04 10:03:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,637415424.0,1389068288.0,30503124992.0,2994.0,2672.0
12-04 10:03:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089462272.0,637415424.0,1389072384.0,30503124992.0,2443.0,1638.0
12-04 10:03:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,637415424.0,1389076480.0,30503116800.0,6377.0,4634.0
12-04 10:03:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089466368.0,637415424.0,1389076480.0,30503116800.0,6373.0,5463.0
12-04 10:03:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089454080.0,637423616.0,1389080576.0,30503116800.0,6888.0,4119.0
12-04 10:03:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089449984.0,637423616.0,1389084672.0,30503116800.0,4793.0,4587.0
12-04 10:03:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089449984.0,637423616.0,1389084672.0,30503116800.0,2497.0,1616.0
12-04 10:03:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089449984.0,637423616.0,1389084672.0,30503116800.0,2017.0,2224.0
12-04 10:03:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089449984.0,637423616.0,1389084672.0,30503116800.0,219.0,350.0
12-04 10:03:17,0.083,0.333,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089445888.0,637423616.0,1389088768.0,30503116800.0,4841.0,3110.0
12-04 10:03:18,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089437696.0,637431808.0,1389088768.0,30503116800.0,5479.0,4086.0
12-04 10:03:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,637431808.0,1389092864.0,30503116800.0,4357.0,3533.0
12-04 10:03:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089429504.0,637431808.0,1389096960.0,30503116800.0,7642.0,6750.0
12-04 10:03:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089429504.0,637431808.0,1389096960.0,30503116800.0,2034.0,2124.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089425408.0,637431808.0,1389101056.0,30503116800.0,3289.0,2971.0
12-04 10:03:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089425408.0,637431808.0,1389101056.0,30503116800.0,2144.0,2223.0
12-04 10:03:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089417216.0,637440000.0,1389101056.0,30503116800.0,1430.0,1055.0
12-04 10:03:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089413120.0,637440000.0,1389105152.0,30503116800.0,3702.0,2363.0
12-04 10:03:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089409024.0,637440000.0,1389109248.0,30503116800.0,7405.0,6003.0
12-04 10:03:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089404928.0,637440000.0,1389113344.0,30503116800.0,4320.0,3438.0
12-04 10:03:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089404928.0,637440000.0,1389113344.0,30503116800.0,4319.0,3373.0
12-04 10:03:29,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089409024.0,637440000.0,1389117440.0,30503108608.0,4347.0,4091.0
12-04 10:03:30,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089400832.0,637448192.0,1389117440.0,30503108608.0,3059.0,2064.0
12-04 10:03:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1089404928.0,637448192.0,1389121536.0,30503100416.0,4091.0,3755.0
12-04 10:03:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089404928.0,637448192.0,1389121536.0,30503100416.0,1889.0,1410.0
12-04 10:03:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089400832.0,637448192.0,1389125632.0,30503100416.0,4977.0,3973.0
12-04 10:03:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089400832.0,637448192.0,1389125632.0,30503100416.0,3815.0,3259.0
12-04 10:03:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,637448192.0,1389133824.0,30503100416.0,9594.0,6595.0
12-04 10:03:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1089384448.0,637456384.0,1389133824.0,30503100416.0,2281.0,2746.0
12-04 10:03:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089380352.0,637456384.0,1389137920.0,30503100416.0,5191.0,4167.0
12-04 10:03:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089380352.0,637456384.0,1389137920.0,30503100416.0,4652.0,3453.0
12-04 10:03:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089376256.0,637456384.0,1389142016.0,30503100416.0,261.0,401.0
12-04 10:03:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089376256.0,637456384.0,1389142016.0,30503100416.0,3188.0,2878.0
12-04 10:03:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089376256.0,637456384.0,1389142016.0,30503100416.0,3770.0,2363.0
12-04 10:03:42,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1089290240.0,637464576.0,1389146112.0,30503174144.0,4904.0,3110.0
12-04 10:03:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,637464576.0,1389150208.0,30503174144.0,5792.0,5846.0
12-04 10:03:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,637464576.0,1389150208.0,30503174144.0,2432.0,1616.0
12-04 10:03:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637464576.0,1389154304.0,30503174144.0,3770.0,2363.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089282048.0,637464576.0,1389154304.0,30503174144.0,2086.0,2157.0
12-04 10:03:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089282048.0,637464576.0,1389154304.0,30503174144.0,159.0,308.0
12-04 10:03:48,0.166,0.166,99.501,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,1089273856.0,637472768.0,1389154304.0,30503174144.0,3600.0,2270.0
12-04 10:03:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089265664.0,637472768.0,1389162496.0,30503174144.0,5956.0,4921.0
12-04 10:03:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089265664.0,637472768.0,1389162496.0,30503174144.0,2085.0,2158.0
12-04 10:03:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089265664.0,637472768.0,1389162496.0,30503174144.0,2530.0,1709.0
12-04 10:03:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089261568.0,637472768.0,1389166592.0,30503174144.0,6762.0,4839.0
12-04 10:03:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089261568.0,637472768.0,1389166592.0,30503174144.0,2840.0,3486.0
12-04 10:03:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089249280.0,637480960.0,1389170688.0,30503174144.0,2601.0,1709.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089249280.0,637480960.0,1389170688.0,30503174144.0,2700.0,1802.0
12-04 10:03:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,637480960.0,1389174784.0,30503174144.0,6070.0,5256.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,637480960.0,1389174784.0,30503174144.0,1329.0,962.0
12-04 10:03:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089241088.0,637480960.0,1389178880.0,30503174144.0,3149.0,2785.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089236992.0,637480960.0,1389182976.0,30503174144.0,5594.0,4185.0
12-04 10:04:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089224704.0,637489152.0,1389187072.0,30503174144.0,2347.0,2452.0
12-04 10:04:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1089224704.0,637489152.0,1389187072.0,30503174144.0,3726.0,2312.0
12-04 10:04:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089224704.0,637489152.0,1389187072.0,30503174144.0,8020.0,9049.0
12-04 10:04:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089208320.0,637489152.0,1389203456.0,30503174144.0,7861.0,5487.0
12-04 10:04:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089204224.0,637489152.0,1389207552.0,30503174144.0,3498.0,2451.0
12-04 10:04:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089204224.0,637489152.0,1389207552.0,30503174144.0,2316.0,1596.0
12-04 10:04:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089191936.0,637497344.0,1389211648.0,30503174144.0,5886.0,4667.0
12-04 10:04:07,0.166,0.166,99.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089191936.0,637497344.0,1389211648.0,30503174144.0,2800.0,2671.0
12-04 10:04:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089187840.0,637497344.0,1389215744.0,30503174144.0,4450.0,2718.0
12-04 10:04:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089187840.0,637497344.0,1389215744.0,30503174144.0,2927.0,2714.0
12-04 10:04:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089183744.0,637497344.0,1389219840.0,30503174144.0,3521.0,3840.0
12-04 10:04:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089183744.0,637497344.0,1389219840.0,30503174144.0,4585.0,2946.0
12-04 10:04:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089171456.0,637505536.0,1389223936.0,30503174144.0,4487.0,2811.0
12-04 10:04:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089167360.0,637505536.0,1389228032.0,30503174144.0,7604.0,5901.0
12-04 10:04:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089167360.0,637505536.0,1389228032.0,30503174144.0,2636.0,1802.0
12-04 10:04:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089163264.0,637505536.0,1389232128.0,30503174144.0,2598.0,1709.0
12-04 10:04:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089163264.0,637505536.0,1389232128.0,30503174144.0,813.0,1478.0
12-04 10:04:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089163264.0,637505536.0,1389232128.0,30503174144.0,4356.0,3532.0
12-04 10:04:18,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089155072.0,637513728.0,1389232128.0,30503174144.0,2636.0,3300.0
12-04 10:04:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089150976.0,637513728.0,1389236224.0,30503174144.0,3806.0,2456.0
12-04 10:04:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089150976.0,637513728.0,1389236224.0,30503174144.0,1329.0,962.0
12-04 10:04:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1089146880.0,637513728.0,1389240320.0,30503174144.0,4358.0,3533.0
12-04 10:04:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089142784.0,637513728.0,1389244416.0,30503174144.0,7155.0,5674.0
12-04 10:04:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089142784.0,637513728.0,1389244416.0,30503174144.0,2364.0,1616.0
12-04 10:04:24,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089130496.0,637521920.0,1389248512.0,30503174144.0,3668.0,2270.0
12-04 10:04:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089130496.0,637521920.0,1389248512.0,30503174144.0,1017.0,1664.0
12-04 10:04:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089130496.0,637521920.0,1389248512.0,30503174144.0,5814.0,5445.0
12-04 10:04:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089126400.0,637521920.0,1389252608.0,30503174144.0,4424.0,3533.0
12-04 10:04:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,637521920.0,1389256704.0,30503174144.0,6045.0,3671.0
12-04 10:04:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,637521920.0,1389256704.0,30503174144.0,822.0,849.0
12-04 10:04:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089110016.0,637530112.0,1389260800.0,30503174144.0,6357.0,4754.0
12-04 10:04:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089105920.0,637530112.0,1389264896.0,30503174144.0,1554.0,2220.0
12-04 10:04:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089105920.0,637530112.0,1389264896.0,30503174144.0,4160.0,2718.0
12-04 10:04:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089101824.0,637530112.0,1389268992.0,30503174144.0,3002.0,3401.0
12-04 10:04:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089101824.0,637530112.0,1389268992.0,30503174144.0,3917.0,3418.0
12-04 10:04:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,637530112.0,1389273088.0,30503174144.0,6216.0,4676.0
12-04 10:04:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,122880.0,0.0,6.0,1089085440.0,637538304.0,1389277184.0,30503174144.0,6168.0,4260.0
12-04 10:04:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089085440.0,637538304.0,1389277184.0,30503174144.0,2993.0,2064.0
12-04 10:04:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089081344.0,637538304.0,1389281280.0,30503174144.0,4915.0,3981.0
12-04 10:04:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089081344.0,637538304.0,1389281280.0,30503174144.0,3252.0,2878.0
12-04 10:04:40,0.666,0.0,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,637538304.0,1389285376.0,30503174144.0,363.0,494.0
12-04 10:04:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,637538304.0,1389285376.0,30503174144.0,2827.0,2977.0
12-04 10:04:42,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1089069056.0,637546496.0,1389285376.0,30503174144.0,4580.0,4266.0
12-04 10:04:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089064960.0,637546496.0,1389289472.0,30503174144.0,4359.0,3532.0
12-04 10:04:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089060864.0,637546496.0,1389293568.0,30503174144.0,3701.0,2363.0
12-04 10:04:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089060864.0,637546496.0,1389293568.0,30503174144.0,5917.0,2966.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089056768.0,637546496.0,1389297664.0,30503174144.0,7443.0,2270.0
12-04 10:04:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089056768.0,637546496.0,1389297664.0,30503174144.0,2682.0,2223.0
12-04 10:04:48,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1089044480.0,637554688.0,1389301760.0,30503174144.0,3409.0,3013.0
12-04 10:04:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,637554688.0,1389301760.0,30503174144.0,1671.0,2830.0
12-04 10:04:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,637554688.0,1389301760.0,30503174144.0,2598.0,1709.0
12-04 10:04:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089040384.0,637554688.0,1389305856.0,30503174144.0,7512.0,6094.0
12-04 10:04:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089040384.0,637554688.0,1389305856.0,30503174144.0,6824.0,6796.0
12-04 10:04:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089024000.0,637554688.0,1389322240.0,30503174144.0,7411.0,6002.0
12-04 10:04:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089011712.0,637562880.0,1389326336.0,30503174144.0,6110.0,3671.0
12-04 10:04:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089011712.0,637562880.0,1389326336.0,30503174144.0,2083.0,2225.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089007616.0,637562880.0,1389330432.0,30503174144.0,3245.0,2872.0
12-04 10:04:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089007616.0,637562880.0,1389330432.0,30503174144.0,915.0,1571.0
12-04 10:04:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089007616.0,637562880.0,1389330432.0,30503174144.0,1915.0,2132.0
12-04 10:04:59,0.416,0.083,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089003520.0,637562880.0,1389334528.0,30503174144.0,6698.0,4840.0
12-04 10:05:00,0.0,0.0,99.583,0.417,0.0,0.0,0.0,28672.0,0.0,3.0,1089118208.0,637571072.0,1389338624.0,30503047168.0,3770.0,2363.0
12-04 10:05:01,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089118208.0,637571072.0,1389338624.0,30503047168.0,1429.0,1055.0
12-04 10:05:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089363968.0,637571072.0,1389346816.0,30502793216.0,8874.0,7414.0
12-04 10:05:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1089363968.0,637571072.0,1389346816.0,30502793216.0,1466.0,1148.0
12-04 10:05:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,637571072.0,1389350912.0,30502793216.0,4179.0,3527.0
12-04 10:05:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,637571072.0,1389350912.0,30502793216.0,1009.0,756.0
12-04 10:05:06,0.0,0.167,99.667,0.167,0.0,0.0,0.0,86016.0,0.0,3.0,1089347584.0,637579264.0,1389355008.0,30502793216.0,6465.0,4218.0
12-04 10:05:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637579264.0,1389355008.0,30502793216.0,4343.0,3606.0
12-04 10:05:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089343488.0,637579264.0,1389359104.0,30502793216.0,5106.0,3886.0
12-04 10:05:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,637579264.0,1389363200.0,30502793216.0,7091.0,5780.0
12-04 10:05:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,637579264.0,1389363200.0,30502793216.0,2315.0,1596.0
12-04 10:05:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089335296.0,637579264.0,1389367296.0,30502793216.0,4487.0,2811.0
12-04 10:05:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089327104.0,637587456.0,1389367296.0,30502793216.0,943.0,756.0
12-04 10:05:13,0.083,0.083,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089327104.0,637587456.0,1389367296.0,30502793216.0,3535.0,2708.0
12-04 10:05:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089323008.0,637587456.0,1389371392.0,30502793216.0,3253.0,2877.0
12-04 10:05:15,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089323008.0,637587456.0,1389371392.0,30502793216.0,6447.0,5263.0
12-04 10:05:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,637587456.0,1389375488.0,30502793216.0,3289.0,2970.0
12-04 10:05:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,637587456.0,1389375488.0,30502793216.0,5595.0,4186.0
12-04 10:05:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1089306624.0,637595648.0,1389379584.0,30502793216.0,1490.0,1097.0
12-04 10:05:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089306624.0,637595648.0,1389379584.0,30502793216.0,3724.0,2312.0
12-04 10:05:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089306624.0,637595648.0,1389379584.0,30502793216.0,2699.0,1802.0
12-04 10:05:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,637595648.0,1389383680.0,30502793216.0,2531.0,1709.0
12-04 10:05:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089298432.0,637595648.0,1389387776.0,30502793216.0,3086.0,2786.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089298432.0,637595648.0,1389387776.0,30502793216.0,3911.0,3981.0
12-04 10:05:24,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1089286144.0,637603840.0,1389391872.0,30502793216.0,8321.0,6322.0
12-04 10:05:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,637603840.0,1389391872.0,30502793216.0,2594.0,1751.0
12-04 10:05:26,0.0,0.0,99.917,0.0,0.0,0.083,0.0,49152.0,0.0,12.0,1089282048.0,637603840.0,1389395968.0,30502793216.0,5943.0,5612.0
12-04 10:05:27,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637603840.0,1389395968.0,30502793216.0,1328.0,962.0
12-04 10:05:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637603840.0,1389395968.0,30502793216.0,2599.0,1709.0
12-04 10:05:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089277952.0,637603840.0,1389400064.0,30502793216.0,3644.0,3234.0
12-04 10:05:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089269760.0,637612032.0,1389400064.0,30502793216.0,4396.0,2811.0
12-04 10:05:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089265664.0,637612032.0,1389404160.0,30502793216.0,2861.0,3060.0
12-04 10:05:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089265664.0,637612032.0,1389404160.0,30502793216.0,3359.0,3883.0
12-04 10:05:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089261568.0,637612032.0,1389408256.0,30502793216.0,9753.0,6682.0
12-04 10:05:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089261568.0,637612032.0,1389408256.0,30502793216.0,2711.0,2671.0
12-04 10:05:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089253376.0,637612032.0,1389416448.0,30502793216.0,4490.0,3357.0
12-04 10:05:36,0.0,0.083,99.251,0.666,0.0,0.0,0.0,32768.0,0.0,4.0,1089241088.0,637620224.0,1389420544.0,30502793216.0,3998.0,3046.0
12-04 10:05:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089241088.0,637620224.0,1389420544.0,30502793216.0,3779.0,3233.0
12-04 10:05:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089241088.0,637620224.0,1389420544.0,30502793216.0,3094.0,2157.0
12-04 10:05:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089236992.0,637620224.0,1389424640.0,30502793216.0,7026.0,6202.0
12-04 10:05:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089236992.0,637620224.0,1389424640.0,30502793216.0,2702.0,1802.0
12-04 10:05:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1089232896.0,637620224.0,1389428736.0,30502793216.0,6334.0,4940.0
12-04 10:05:42,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089220608.0,637628416.0,1389432832.0,30502793216.0,2186.0,2318.0
12-04 10:05:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089220608.0,637628416.0,1389432832.0,30502793216.0,159.0,308.0
12-04 10:05:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089220608.0,637628416.0,1389432832.0,30502793216.0,2085.0,2224.0
12-04 10:05:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089220608.0,637628416.0,1389432832.0,30502793216.0,3909.0,3981.0
12-04 10:05:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089216512.0,637628416.0,1389436928.0,30502793216.0,3767.0,2363.0
12-04 10:05:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089216512.0,637628416.0,1389436928.0,30502793216.0,5023.0,3567.0
12-04 10:05:48,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089204224.0,637636608.0,1389441024.0,30502793216.0,2704.0,1802.0
12-04 10:05:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,637636608.0,1389445120.0,30502793216.0,6246.0,5356.0
12-04 10:05:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089200128.0,637636608.0,1389445120.0,30502793216.0,2600.0,1709.0
12-04 10:05:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,637636608.0,1389445120.0,30502793216.0,1532.0,1148.0
12-04 10:05:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,637636608.0,1389445120.0,30502793216.0,2084.0,2223.0
12-04 10:05:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089196032.0,637636608.0,1389449216.0,30502793216.0,2499.0,1616.0
12-04 10:05:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089196032.0,637644800.0,1389449216.0,30502785024.0,5045.0,4794.0
12-04 10:05:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089191936.0,637644800.0,1389453312.0,30502785024.0,3742.0,2456.0
12-04 10:05:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089187840.0,637644800.0,1389457408.0,30502785024.0,6065.0,5257.0
12-04 10:05:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089187840.0,637644800.0,1389457408.0,30502785024.0,8916.0,7849.0
12-04 10:05:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089167360.0,637644800.0,1389477888.0,30502785024.0,5523.0,4186.0
12-04 10:05:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089167360.0,637644800.0,1389477888.0,30502785024.0,261.0,401.0
12-04 10:06:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089155072.0,637652992.0,1389481984.0,30502785024.0,2086.0,2224.0
12-04 10:06:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089155072.0,637652992.0,1389481984.0,30502785024.0,3252.0,2879.0
12-04 10:06:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089155072.0,637652992.0,1389481984.0,30502785024.0,159.0,308.0
12-04 10:06:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089150976.0,637652992.0,1389486080.0,30502785024.0,5463.0,4186.0
12-04 10:06:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089150976.0,637652992.0,1389486080.0,30502785024.0,4834.0,3198.0
12-04 10:06:05,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089130496.0,637652992.0,1389490176.0,30502801408.0,5657.0,3465.0
12-04 10:06:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1089118208.0,637661184.0,1389494272.0,30502801408.0,4783.0,4079.0
12-04 10:06:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,637661184.0,1389498368.0,30502801408.0,4036.0,3327.0
12-04 10:06:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089110016.0,637661184.0,1389502464.0,30502801408.0,4329.0,4033.0
12-04 10:06:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089118208.0,637661184.0,1389502464.0,30502793216.0,3582.0,3884.0
12-04 10:06:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,637661184.0,1389506560.0,30502793216.0,4653.0,2904.0
12-04 10:06:11,0.083,0.0,99.584,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,1089105920.0,637669376.0,1389506560.0,30502793216.0,5398.0,3657.0
12-04 10:06:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089101824.0,637669376.0,1389510656.0,30502793216.0,2172.0,1452.0
12-04 10:06:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089101824.0,637669376.0,1389510656.0,30502793216.0,4907.0,3110.0
12-04 10:06:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089097728.0,637669376.0,1389514752.0,30502793216.0,2496.0,1616.0
12-04 10:06:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,637669376.0,1389514752.0,30502793216.0,5011.0,4701.0
12-04 10:06:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1089093632.0,637669376.0,1389518848.0,30502793216.0,2018.0,2224.0
12-04 10:06:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1089085440.0,637677568.0,1389518848.0,30502793216.0,4268.0,4788.0
12-04 10:06:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089085440.0,637677568.0,1389518848.0,30502793216.0,1327.0,962.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089081344.0,637677568.0,1389522944.0,30502793216.0,3669.0,2270.0
12-04 10:06:20,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089077248.0,637677568.0,1389527040.0,30502793216.0,6244.0,3857.0
12-04 10:06:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,637677568.0,1389527040.0,30502793216.0,5907.0,3671.0
12-04 10:06:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089073152.0,637677568.0,1389531136.0,30502793216.0,3085.0,2785.0
12-04 10:06:23,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089064960.0,637685760.0,1389531136.0,30502793216.0,2223.0,3906.0
12-04 10:06:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089064960.0,637685760.0,1389531136.0,30502793216.0,2245.0,2359.0
12-04 10:06:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089060864.0,637685760.0,1389535232.0,30502793216.0,2498.0,1616.0
12-04 10:06:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089060864.0,637685760.0,1389535232.0,30502793216.0,2179.0,2311.0
12-04 10:06:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089056768.0,637685760.0,1389539328.0,30502793216.0,4703.0,2924.0
12-04 10:06:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089056768.0,637685760.0,1389539328.0,30502793216.0,4998.0,3638.0
12-04 10:06:29,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1089044480.0,637693952.0,1389543424.0,30502793216.0,6673.0,4305.0
12-04 10:06:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089040384.0,637693952.0,1389547520.0,30502793216.0,4285.0,2718.0
12-04 10:06:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089040384.0,637693952.0,1389547520.0,30502793216.0,5542.0,7527.0
12-04 10:06:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089040384.0,637693952.0,1389547520.0,30502793216.0,960.0,1050.0
12-04 10:06:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089036288.0,637693952.0,1389551616.0,30502793216.0,3055.0,2064.0
12-04 10:06:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089036288.0,637693952.0,1389551616.0,30502793216.0,1950.0,1410.0
12-04 10:06:35,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089028096.0,637702144.0,1389551616.0,30502793216.0,3053.0,2064.0
12-04 10:06:36,0.166,0.166,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089019904.0,637702144.0,1389559808.0,30502793216.0,9013.0,5806.0
12-04 10:06:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089019904.0,637702144.0,1389559808.0,30502793216.0,10655.0,9082.0
12-04 10:06:38,0.583,0.0,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089003520.0,637702144.0,1389576192.0,30502793216.0,3051.0,2064.0
12-04 10:06:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088999424.0,637702144.0,1389580288.0,30502793216.0,3416.0,4081.0
12-04 10:06:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088995328.0,637702144.0,1389584384.0,30502793216.0,2901.0,3485.0
12-04 10:06:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1088987136.0,637710336.0,1389584384.0,30502793216.0,1179.0,1757.0
12-04 10:06:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088987136.0,637710336.0,1389584384.0,30502793216.0,1593.0,1148.0
12-04 10:06:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088983040.0,637710336.0,1389588480.0,30502793216.0,4997.0,3017.0
12-04 10:06:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088983040.0,637710336.0,1389588480.0,30502793216.0,4897.0,2924.0
12-04 10:06:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088978944.0,637710336.0,1389592576.0,30502793216.0,5032.0,3110.0
12-04 10:06:46,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089093632.0,637718528.0,1389596672.0,30502666240.0,2497.0,1616.0
12-04 10:06:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,637718528.0,1389596672.0,30502666240.0,2145.0,2224.0
12-04 10:06:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089093632.0,637718528.0,1389596672.0,30502666240.0,10348.0,11927.0
12-04 10:06:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,637718528.0,1389613056.0,30502666240.0,4995.0,3017.0
12-04 10:06:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089073152.0,637718528.0,1389617152.0,30502666240.0,975.0,1570.0
12-04 10:06:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1089073152.0,637718528.0,1389617152.0,30502666240.0,3930.0,2456.0
12-04 10:06:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089060864.0,637726720.0,1389621248.0,30502666240.0,5061.0,3059.0
12-04 10:06:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089060864.0,637726720.0,1389621248.0,30502666240.0,5413.0,4086.0
12-04 10:06:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089056768.0,637726720.0,1389625344.0,30502666240.0,1974.0,2132.0
12-04 10:06:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089056768.0,637726720.0,1389625344.0,30502666240.0,3143.0,2784.0
12-04 10:06:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089056768.0,637726720.0,1389625344.0,30502666240.0,3690.0,4768.0
12-04 10:06:57,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089056768.0,637726720.0,1389625344.0,30502666240.0,1322.0,962.0
12-04 10:06:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089044480.0,637734912.0,1389629440.0,30502666240.0,4483.0,3533.0
12-04 10:06:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089040384.0,637734912.0,1389633536.0,30502666240.0,6360.0,4294.0
12-04 10:07:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089036288.0,637734912.0,1389637632.0,30502666240.0,5101.0,3110.0
12-04 10:07:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089036288.0,637734912.0,1389637632.0,30502666240.0,219.0,308.0
12-04 10:07:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089036288.0,637734912.0,1389637632.0,30502666240.0,5482.0,4093.0
12-04 10:07:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089032192.0,637734912.0,1389641728.0,30502666240.0,4579.0,3618.0
12-04 10:07:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089024000.0,637743104.0,1389641728.0,30502666240.0,3816.0,3999.0
12-04 10:07:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089019904.0,637743104.0,1389645824.0,30502666240.0,2874.0,2808.0
12-04 10:07:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089019904.0,637743104.0,1389645824.0,30502666240.0,4881.0,4173.0
12-04 10:07:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089019904.0,637743104.0,1389645824.0,30502666240.0,2311.0,1596.0
12-04 10:07:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089024000.0,637743104.0,1389649920.0,30502658048.0,8054.0,4773.0
12-04 10:07:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089019904.0,637743104.0,1389654016.0,30502658048.0,4570.0,2760.0
12-04 10:07:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1089007616.0,637751296.0,1389658112.0,30502658048.0,3741.0,2893.0
12-04 10:07:11,0.0,0.167,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1089003520.0,637751296.0,1389662208.0,30502658048.0,4690.0,4495.0
12-04 10:07:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088999424.0,637751296.0,1389666304.0,30502658048.0,5620.0,3372.0
12-04 10:07:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088999424.0,637751296.0,1389666304.0,30502658048.0,2353.0,3120.0
12-04 10:07:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088999424.0,637751296.0,1389666304.0,30502658048.0,2084.0,2224.0
12-04 10:07:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088995328.0,637751296.0,1389670400.0,30502658048.0,3702.0,2363.0
12-04 10:07:16,0.0,0.083,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1088983040.0,637759488.0,1389674496.0,30502658048.0,3770.0,2363.0
12-04 10:07:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088983040.0,637759488.0,1389674496.0,30502658048.0,3700.0,2363.0
12-04 10:07:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088983040.0,637759488.0,1389674496.0,30502658048.0,1364.0,1055.0
12-04 10:07:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088978944.0,637759488.0,1389678592.0,30502658048.0,4520.0,3668.0
12-04 10:07:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088978944.0,637759488.0,1389678592.0,30502658048.0,3740.0,3888.0
12-04 10:07:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,90112.0,0.0,4.0,1088966656.0,637767680.0,1389682688.0,30502658048.0,4010.0,4140.0
12-04 10:07:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1088966656.0,637767680.0,1389682688.0,30502658048.0,2890.0,2447.0
12-04 10:07:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088962560.0,637767680.0,1389686784.0,30502658048.0,3599.0,2270.0
12-04 10:07:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088958464.0,637767680.0,1389690880.0,30502658048.0,5934.0,3620.0
12-04 10:07:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088958464.0,637767680.0,1389690880.0,30502658048.0,1532.0,1148.0
12-04 10:07:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088958464.0,637767680.0,1389690880.0,30502658048.0,4088.0,3718.0
12-04 10:07:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088946176.0,637775872.0,1389694976.0,30502658048.0,4007.0,4140.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088946176.0,637775872.0,1389694976.0,30502658048.0,4977.0,4608.0
12-04 10:07:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088942080.0,637775872.0,1389699072.0,30502658048.0,3196.0,2250.0
12-04 10:07:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088942080.0,637775872.0,1389699072.0,30502658048.0,4395.0,2811.0
12-04 10:07:31,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088937984.0,637775872.0,1389703168.0,30502658048.0,4915.0,3980.0
12-04 10:07:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088933888.0,637775872.0,1389707264.0,30502658048.0,4655.0,3699.0
12-04 10:07:33,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1088925696.0,637784064.0,1389707264.0,30502658048.0,3029.0,2157.0
12-04 10:07:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088925696.0,637784064.0,1389707264.0,30502658048.0,1950.0,1452.0
12-04 10:07:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088921600.0,637784064.0,1389711360.0,30502658048.0,3917.0,3419.0
12-04 10:07:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088921600.0,637784064.0,1389711360.0,30502658048.0,6352.0,5994.0
12-04 10:07:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088917504.0,637784064.0,1389715456.0,30502658048.0,3741.0,3368.0
12-04 10:07:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088917504.0,637784064.0,1389715456.0,30502658048.0,3059.0,2064.0
12-04 10:07:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1088905216.0,637792256.0,1389719552.0,30502658048.0,5787.0,3863.0
12-04 10:07:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088901120.0,637792256.0,1389723648.0,30502658048.0,5650.0,4228.0
12-04 10:07:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088901120.0,637792256.0,1389723648.0,30502658048.0,1684.0,1697.0
12-04 10:07:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088901120.0,637792256.0,1389723648.0,30502658048.0,813.0,1412.0
12-04 10:07:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088897024.0,637792256.0,1389727744.0,30502658048.0,5074.0,3203.0
12-04 10:07:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088892928.0,637792256.0,1389731840.0,30502658048.0,2672.0,3395.0
12-04 10:07:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088880640.0,637800448.0,1389735936.0,30502658048.0,3702.0,2363.0
12-04 10:07:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1088880640.0,637800448.0,1389735936.0,30502658048.0,975.0,1613.0
12-04 10:07:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088876544.0,637800448.0,1389740032.0,30502658048.0,4842.0,3110.0
12-04 10:07:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088876544.0,637800448.0,1389740032.0,30502658048.0,5492.0,4093.0
12-04 10:07:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088872448.0,637800448.0,1389744128.0,30502658048.0,3770.0,2363.0
12-04 10:07:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088872448.0,637800448.0,1389744128.0,30502658048.0,2082.0,2158.0
12-04 10:07:51,0.083,0.166,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,5.0,1088860160.0,637808640.0,1389748224.0,30502658048.0,4678.0,4247.0
12-04 10:07:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088860160.0,637808640.0,1389748224.0,30502658048.0,2658.0,1677.0
12-04 10:07:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088860160.0,637808640.0,1389748224.0,30502658048.0,2078.0,2217.0
12-04 10:07:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088856064.0,637808640.0,1389752320.0,30502658048.0,6247.0,5354.0
12-04 10:07:55,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088851968.0,637808640.0,1389756416.0,30502658048.0,3704.0,2363.0
12-04 10:07:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,102400.0,0.0,4.0,1088843776.0,637816832.0,1389756416.0,30502658048.0,6622.0,4834.0
12-04 10:07:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088839680.0,637816832.0,1389760512.0,30502658048.0,4423.0,3532.0
12-04 10:07:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088839680.0,637816832.0,1389760512.0,30502658048.0,1364.0,1055.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1088835584.0,637816832.0,1389764608.0,30502658048.0,3250.0,2877.0
12-04 10:08:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088835584.0,637816832.0,1389764608.0,30502658048.0,2143.0,2266.0
12-04 10:08:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088835584.0,637816832.0,1389764608.0,30502658048.0,159.0,308.0
12-04 10:08:02,0.0,0.166,99.667,0.166,0.0,0.0,0.0,16384.0,0.0,4.0,1088823296.0,637825024.0,1389768704.0,30502658048.0,3611.0,3550.0
12-04 10:08:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088823296.0,637825024.0,1389768704.0,30502658048.0,9788.0,7403.0
12-04 10:08:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088827392.0,637825024.0,1389772800.0,30502649856.0,6206.0,4540.0
12-04 10:08:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088827392.0,637825024.0,1389772800.0,30502649856.0,1123.0,1050.0
12-04 10:08:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088823296.0,637825024.0,1389776896.0,30502649856.0,6401.0,4216.0
12-04 10:08:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088819200.0,637825024.0,1389780992.0,30502649856.0,2417.0,1689.0
12-04 10:08:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088811008.0,637833216.0,1389780992.0,30502649856.0,4690.0,4494.0
12-04 10:08:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088811008.0,637833216.0,1389780992.0,30502649856.0,3651.0,3519.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088806912.0,637833216.0,1389785088.0,30502649856.0,2172.0,1452.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088806912.0,637833216.0,1389785088.0,30502649856.0,11493.0,10277.0
12-04 10:08:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088790528.0,637833216.0,1389801472.0,30502649856.0,4032.0,3368.0
12-04 10:08:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088786432.0,637833216.0,1389805568.0,30502649856.0,5592.0,3465.0
12-04 10:08:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088778240.0,637841408.0,1389805568.0,30502649856.0,2702.0,1802.0
12-04 10:08:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088774144.0,637841408.0,1389809664.0,30502649856.0,5457.0,4185.0
12-04 10:08:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088770048.0,637841408.0,1389813760.0,30502649856.0,2085.0,2223.0
12-04 10:08:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088765952.0,637841408.0,1389817856.0,30502649856.0,3154.0,2785.0
12-04 10:08:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088765952.0,637841408.0,1389817856.0,30502649856.0,261.0,401.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088765952.0,637841408.0,1389817856.0,30502649856.0,3908.0,4046.0
12-04 10:08:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1088753664.0,637849600.0,1389821952.0,30502649856.0,1262.0,962.0
12-04 10:08:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,7.0,1088765952.0,637849600.0,1389826048.0,30502633472.0,8842.0,5811.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088765952.0,637849600.0,1389826048.0,30502633472.0,1431.0,1055.0
12-04 10:08:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088761856.0,637849600.0,1389830144.0,30502633472.0,7205.0,4325.0
12-04 10:08:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088761856.0,637849600.0,1389830144.0,30502633472.0,2739.0,3393.0
12-04 10:08:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088757760.0,637849600.0,1389834240.0,30502633472.0,813.0,1477.0
12-04 10:08:26,0.0,0.0,99.749,0.251,0.0,0.0,0.0,36864.0,0.0,5.0,1088749568.0,637857792.0,1389834240.0,30502633472.0,5360.0,4463.0
12-04 10:08:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088749568.0,637857792.0,1389834240.0,30502633472.0,2428.0,1616.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088745472.0,637857792.0,1389838336.0,30502633472.0,5177.0,4728.0
12-04 10:08:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088745472.0,637857792.0,1389838336.0,30502633472.0,2027.0,1596.0
12-04 10:08:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088741376.0,637857792.0,1389842432.0,30502633472.0,4160.0,2718.0
12-04 10:08:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,131072.0,0.0,6.0,1088868352.0,637865984.0,1389842432.0,30502498304.0,4853.0,3980.0
12-04 10:08:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088864256.0,637865984.0,1389846528.0,30502498304.0,7826.0,6218.0
12-04 10:08:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088860160.0,637865984.0,1389850624.0,30502498304.0,1991.0,1503.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088860160.0,637865984.0,1389850624.0,30502498304.0,3198.0,3747.0
12-04 10:08:35,0.667,0.0,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089363968.0,637865984.0,1389854720.0,30501990400.0,4196.0,2811.0
12-04 10:08:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089363968.0,637865984.0,1389854720.0,30501990400.0,5341.0,3792.0
12-04 10:08:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089355776.0,637874176.0,1389854720.0,30501990400.0,1596.0,2074.0
12-04 10:08:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089351680.0,637874176.0,1389858816.0,30501990400.0,4320.0,3440.0
12-04 10:08:39,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637874176.0,1389862912.0,30501990400.0,5786.0,3863.0
12-04 10:08:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637874176.0,1389862912.0,30501990400.0,2184.0,2317.0
12-04 10:08:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,637874176.0,1389867008.0,30501990400.0,4009.0,4073.0
12-04 10:08:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089343488.0,637874176.0,1389867008.0,30501990400.0,5168.0,3763.0
12-04 10:08:43,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089335296.0,637882368.0,1389867008.0,30501990400.0,1490.0,1097.0
12-04 10:08:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,637882368.0,1389871104.0,30501990400.0,3660.0,2312.0
12-04 10:08:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,637882368.0,1389875200.0,30501990400.0,3907.0,3981.0
12-04 10:08:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,637882368.0,1389875200.0,30501990400.0,3670.0,2270.0
12-04 10:08:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,637882368.0,1389875200.0,30501990400.0,1430.0,1055.0
12-04 10:08:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089445888.0,637882368.0,1389883392.0,30501863424.0,5725.0,5862.0
12-04 10:08:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089437696.0,637890560.0,1389883392.0,30501863424.0,4358.0,3532.0
12-04 10:08:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,637890560.0,1389887488.0,30501863424.0,4869.0,3017.0
12-04 10:08:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,637890560.0,1389887488.0,30501863424.0,3636.0,2363.0
12-04 10:08:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089429504.0,637890560.0,1389891584.0,30501863424.0,2187.0,2318.0
12-04 10:08:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089429504.0,637890560.0,1389891584.0,30501863424.0,5738.0,4732.0
12-04 10:08:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089425408.0,637890560.0,1389895680.0,30501863424.0,3254.0,2878.0
12-04 10:08:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089417216.0,637898752.0,1389895680.0,30501863424.0,3187.0,2878.0
12-04 10:08:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089413120.0,637898752.0,1389899776.0,30501863424.0,4249.0,3433.0
12-04 10:08:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089413120.0,637898752.0,1389899776.0,30501863424.0,6447.0,5543.0
12-04 10:08:58,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089413120.0,637898752.0,1389899776.0,30501863424.0,1327.0,962.0
12-04 10:08:59,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089409024.0,637898752.0,1389903872.0,30501863424.0,4357.0,3532.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089404928.0,637898752.0,1389907968.0,30501863424.0,2636.0,1802.0
12-04 10:09:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089396736.0,637906944.0,1389907968.0,30501863424.0,2778.0,1835.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089396736.0,637906944.0,1389907968.0,30501863424.0,6180.0,7145.0
12-04 10:09:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089380352.0,637906944.0,1389924352.0,30501863424.0,7342.0,6002.0
12-04 10:09:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089376256.0,637906944.0,1389928448.0,30501863424.0,2111.0,1410.0
12-04 10:09:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,637906944.0,1389932544.0,30501863424.0,8791.0,6142.0
12-04 10:09:06,0.083,0.0,99.750,0.167,0.0,0.0,0.0,118784.0,0.0,4.0,1089363968.0,637915136.0,1389932544.0,30501863424.0,3614.0,3361.0
12-04 10:09:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,637915136.0,1389936640.0,30501855232.0,6058.0,5013.0
12-04 10:09:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,637915136.0,1389936640.0,30501855232.0,2178.0,1410.0
12-04 10:09:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089363968.0,637915136.0,1389940736.0,30501855232.0,3920.0,3639.0
12-04 10:09:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089363968.0,637915136.0,1389940736.0,30501855232.0,5269.0,4023.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089363968.0,637915136.0,1389940736.0,30501855232.0,3281.0,2064.0
12-04 10:09:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089351680.0,637923328.0,1389944832.0,30501855232.0,5722.0,3465.0
12-04 10:09:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089351680.0,637923328.0,1389944832.0,30501855232.0,4327.0,4071.0
12-04 10:09:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089347584.0,637923328.0,1389948928.0,30501855232.0,3663.0,2270.0
12-04 10:09:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,637923328.0,1389953024.0,30501855232.0,3807.0,3954.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,637923328.0,1389953024.0,30501855232.0,2699.0,1802.0
12-04 10:09:17,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,637923328.0,1389953024.0,30501855232.0,2601.0,1709.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089331200.0,637931520.0,1389957120.0,30501855232.0,4423.0,3531.0
12-04 10:09:19,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089331200.0,637931520.0,1389957120.0,30501855232.0,813.0,1477.0
12-04 10:09:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089323008.0,637931520.0,1389965312.0,30501855232.0,4393.0,3625.0
12-04 10:09:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,637931520.0,1389969408.0,30501855232.0,3665.0,2270.0
12-04 10:09:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089318912.0,637931520.0,1389969408.0,30501855232.0,2272.0,2859.0
12-04 10:09:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,637931520.0,1389969408.0,30501855232.0,3253.0,2878.0
12-04 10:09:24,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089306624.0,637939712.0,1389973504.0,30501855232.0,5098.0,3152.0
12-04 10:09:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089306624.0,637939712.0,1389973504.0,30501855232.0,6348.0,5449.0
12-04 10:09:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,637939712.0,1389977600.0,30501855232.0,4313.0,3433.0
12-04 10:09:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,637939712.0,1389977600.0,30501855232.0,159.0,308.0
12-04 10:09:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089298432.0,637939712.0,1389981696.0,30501855232.0,6821.0,4883.0
12-04 10:09:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089298432.0,637939712.0,1389981696.0,30501855232.0,888.0,849.0
12-04 10:09:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089286144.0,637947904.0,1389985792.0,30501855232.0,4329.0,2811.0
12-04 10:09:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089286144.0,637947904.0,1389985792.0,30501855232.0,6639.0,5710.0
12-04 10:09:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089282048.0,637947904.0,1389989888.0,30501855232.0,4805.0,3843.0
12-04 10:09:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,637947904.0,1389989888.0,30501855232.0,3225.0,2157.0
12-04 10:09:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089277952.0,637947904.0,1389993984.0,30501855232.0,4631.0,4632.0
12-04 10:09:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089277952.0,637947904.0,1389993984.0,30501855232.0,2812.0,2765.0
12-04 10:09:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089392640.0,637956096.0,1389998080.0,30501728256.0,3839.0,2910.0
12-04 10:09:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,637956096.0,1389998080.0,30501728256.0,3280.0,2241.0
12-04 10:09:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089388544.0,637956096.0,1390002176.0,30501728256.0,4357.0,3531.0
12-04 10:09:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089388544.0,637956096.0,1390002176.0,30501728256.0,2703.0,1802.0
12-04 10:09:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089384448.0,637956096.0,1390006272.0,30501728256.0,4321.0,3439.0
12-04 10:09:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,110592.0,0.0,6.0,1089372160.0,637964288.0,1390010368.0,30501728256.0,4834.0,2924.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,637964288.0,1390010368.0,30501728256.0,915.0,1571.0
12-04 10:09:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,637964288.0,1390010368.0,30501728256.0,4357.0,3532.0
12-04 10:09:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,637964288.0,1390014464.0,30501728256.0,4419.0,3575.0
12-04 10:09:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089368064.0,637964288.0,1390014464.0,30501728256.0,3508.0,3523.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089363968.0,637964288.0,1390018560.0,30501728256.0,2534.0,1709.0
12-04 10:09:47,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089355776.0,637972480.0,1390018560.0,30501728256.0,4932.0,3059.0
12-04 10:09:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089351680.0,637972480.0,1390022656.0,30501728256.0,2186.0,2316.0
12-04 10:09:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637972480.0,1390026752.0,30501728256.0,5459.0,4185.0
12-04 10:09:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637972480.0,1390026752.0,30501728256.0,1264.0,962.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089347584.0,637972480.0,1390026752.0,30501728256.0,3666.0,2270.0
12-04 10:09:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,637972480.0,1390026752.0,30501728256.0,1119.0,1756.0
12-04 10:09:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089331200.0,637980672.0,1390034944.0,30501728256.0,6134.0,5298.0
12-04 10:09:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089331200.0,637980672.0,1390034944.0,30501728256.0,7369.0,7888.0
12-04 10:09:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089310720.0,637980672.0,1390055424.0,30501728256.0,5873.0,3578.0
12-04 10:09:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089310720.0,637980672.0,1390055424.0,30501728256.0,3344.0,2965.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089306624.0,637980672.0,1390059520.0,30501728256.0,3600.0,2270.0
12-04 10:09:58,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089306624.0,637980672.0,1390059520.0,30501728256.0,2840.0,3419.0
12-04 10:09:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089298432.0,637988864.0,1390059520.0,30501728256.0,2535.0,1709.0
12-04 10:10:00,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089150976.0,637988864.0,1398206464.0,30493728768.0,4782.0,3531.0
12-04 10:10:01,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089159168.0,637988864.0,1398452224.0,30493474816.0,3445.0,2222.0
12-04 10:10:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089159168.0,637988864.0,1398452224.0,30493474816.0,3495.0,2879.0
12-04 10:10:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089155072.0,637988864.0,1398456320.0,30493474816.0,2498.0,1616.0
12-04 10:10:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089150976.0,637988864.0,1398460416.0,30493474816.0,5973.0,4110.0
12-04 10:10:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089142784.0,637997056.0,1398460416.0,30493474816.0,3565.0,2451.0
12-04 10:10:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1089138688.0,637997056.0,1398464512.0,30493474816.0,6743.0,6087.0
12-04 10:10:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089138688.0,637997056.0,1398464512.0,30493474816.0,3163.0,2442.0
12-04 10:10:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089138688.0,637997056.0,1398464512.0,30493474816.0,2113.0,1410.0
12-04 10:10:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089134592.0,637997056.0,1398468608.0,30493474816.0,3936.0,3167.0
12-04 10:10:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089130496.0,637997056.0,1398472704.0,30493474816.0,8154.0,6448.0
12-04 10:10:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1089122304.0,638005248.0,1398472704.0,30493474816.0,2178.0,1410.0
12-04 10:10:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,638005248.0,1398476800.0,30493347840.0,3655.0,2343.0
12-04 10:10:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089245184.0,638005248.0,1398476800.0,30493347840.0,5887.0,3558.0
12-04 10:10:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089241088.0,638005248.0,1398480896.0,30493347840.0,1330.0,962.0
12-04 10:10:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089241088.0,638005248.0,1398480896.0,30493347840.0,2635.0,3301.0
12-04 10:10:16,0.0,0.0,99.750,0.250,0.0,0.0,0.0,110592.0,0.0,4.0,1089232896.0,638013440.0,1398480896.0,30493347840.0,1119.0,1690.0
12-04 10:10:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089228800.0,638013440.0,1398484992.0,30493347840.0,5942.0,3578.0
12-04 10:10:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,2.0,1089224704.0,638013440.0,1398489088.0,30493347840.0,5949.0,4997.0
12-04 10:10:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089224704.0,638013440.0,1398489088.0,30493347840.0,4518.0,3602.0
12-04 10:10:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089224704.0,638013440.0,1398489088.0,30493347840.0,2432.0,1616.0
12-04 10:10:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089220608.0,638013440.0,1398493184.0,30493347840.0,159.0,308.0
12-04 10:10:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089212416.0,638021632.0,1398493184.0,30493347840.0,7552.0,6194.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089212416.0,638021632.0,1398493184.0,30493347840.0,1976.0,2124.0
12-04 10:10:24,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089208320.0,638021632.0,1398497280.0,30493347840.0,3186.0,2877.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,638021632.0,1398505472.0,30493347840.0,3771.0,2363.0
12-04 10:10:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,638021632.0,1398505472.0,30493347840.0,5104.0,4788.0
12-04 10:10:27,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,638021632.0,1398505472.0,30493347840.0,2498.0,1616.0
12-04 10:10:28,0.083,0.166,99.584,0.083,0.0,0.083,0.0,16384.0,0.0,4.0,1089187840.0,638029824.0,1398509568.0,30493347840.0,6886.0,5493.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089183744.0,638029824.0,1398513664.0,30493347840.0,2991.0,2064.0
12-04 10:10:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089183744.0,638029824.0,1398513664.0,30493347840.0,2748.0,2764.0
12-04 10:10:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089179648.0,638029824.0,1398517760.0,30493347840.0,3774.0,3274.0
12-04 10:10:32,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089179648.0,638029824.0,1398517760.0,30493347840.0,6265.0,4928.0
12-04 10:10:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089175552.0,638029824.0,1398521856.0,30493347840.0,3978.0,3462.0
12-04 10:10:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089167360.0,638038016.0,1398521856.0,30493347840.0,1026.0,1035.0
12-04 10:10:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089163264.0,638038016.0,1398525952.0,30493347840.0,5333.0,3372.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089163264.0,638038016.0,1398525952.0,30493347840.0,4492.0,4078.0
12-04 10:10:37,0.166,0.166,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089163264.0,638038016.0,1398525952.0,30493347840.0,7981.0,8042.0
12-04 10:10:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089142784.0,638038016.0,1398546432.0,30493347840.0,6150.0,4634.0
12-04 10:10:39,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089142784.0,638038016.0,1398546432.0,30493347840.0,3345.0,2462.0
12-04 10:10:40,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,1089130496.0,638046208.0,1398550528.0,30493347840.0,3356.0,2905.0
12-04 10:10:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089130496.0,638046208.0,1398550528.0,30493347840.0,3255.0,2877.0
12-04 10:10:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089130496.0,638046208.0,1398550528.0,30493347840.0,2803.0,1895.0
12-04 10:10:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089126400.0,638046208.0,1398554624.0,30493347840.0,4319.0,3440.0
12-04 10:10:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,638046208.0,1398558720.0,30493347840.0,4421.0,3532.0
12-04 10:10:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,638046208.0,1398558720.0,30493347840.0,1532.0,1148.0
12-04 10:10:46,0.0,0.167,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1089110016.0,638054400.0,1398562816.0,30493347840.0,6795.0,4933.0
12-04 10:10:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089114112.0,638054400.0,1398566912.0,30493339648.0,3860.0,2922.0
12-04 10:10:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,638054400.0,1398566912.0,30493339648.0,1328.0,962.0
12-04 10:10:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,638054400.0,1398566912.0,30493339648.0,3253.0,2879.0
12-04 10:10:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089110016.0,638054400.0,1398571008.0,30493339648.0,4972.0,4606.0
12-04 10:10:51,0.0,0.167,99.417,0.416,0.0,0.0,0.0,139264.0,0.0,6.0,1089101824.0,638062592.0,1398571008.0,30493339648.0,4415.0,3525.0
12-04 10:10:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,638062592.0,1398575104.0,30493339648.0,4459.0,3560.0
12-04 10:10:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,638062592.0,1398575104.0,30493339648.0,4525.0,3559.0
12-04 10:10:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,638062592.0,1398579200.0,30493339648.0,1326.0,962.0
12-04 10:10:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,638062592.0,1398579200.0,30493339648.0,2433.0,1616.0
12-04 10:10:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,638062592.0,1398579200.0,30493339648.0,3407.0,3007.0
12-04 10:10:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089077248.0,638070784.0,1398587392.0,30493339648.0,6247.0,5356.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089073152.0,638070784.0,1398591488.0,30493339648.0,3787.0,2913.0
12-04 10:10:59,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089081344.0,638070784.0,1398591488.0,30493331456.0,4008.0,4141.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638070784.0,1398595584.0,30493331456.0,3771.0,2363.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638070784.0,1398595584.0,30493331456.0,1388.0,1004.0
12-04 10:11:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089077248.0,638070784.0,1398595584.0,30493331456.0,3152.0,2785.0
12-04 10:11:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089191936.0,638078976.0,1398599680.0,30493204480.0,3806.0,2456.0
12-04 10:11:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089191936.0,638078976.0,1398599680.0,30493204480.0,5896.0,5176.0
12-04 10:11:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089187840.0,638078976.0,1398603776.0,30493204480.0,2496.0,1890.0
12-04 10:11:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089187840.0,638078976.0,1398603776.0,30493204480.0,5952.0,4733.0
12-04 10:11:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089183744.0,638078976.0,1398607872.0,30493204480.0,7010.0,4771.0
12-04 10:11:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089179648.0,638078976.0,1398611968.0,30493204480.0,2766.0,2579.0
12-04 10:11:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089171456.0,638087168.0,1398611968.0,30493204480.0,1045.0,849.0
12-04 10:11:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089167360.0,638087168.0,1398616064.0,30493204480.0,4780.0,2946.0
12-04 10:11:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089167360.0,638087168.0,1398616064.0,30493204480.0,2802.0,2672.0
12-04 10:11:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089163264.0,638087168.0,1398620160.0,30493204480.0,6759.0,4119.0
12-04 10:11:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089159168.0,638087168.0,1398624256.0,30493204480.0,6409.0,6202.0
12-04 10:11:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089159168.0,638087168.0,1398624256.0,30493204480.0,2699.0,1802.0
12-04 10:11:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089150976.0,638095360.0,1398624256.0,30493204480.0,2500.0,1616.0
12-04 10:11:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1089146880.0,638095360.0,1398628352.0,30493204480.0,3150.0,2785.0
12-04 10:11:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089146880.0,638095360.0,1398628352.0,30493204480.0,5601.0,6157.0
12-04 10:11:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089134592.0,638095360.0,1398640640.0,30493204480.0,1430.0,1055.0
12-04 10:11:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089130496.0,638095360.0,1398644736.0,30493204480.0,6854.0,4974.0
12-04 10:11:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089126400.0,638095360.0,1398648832.0,30493204480.0,6661.0,4747.0
12-04 10:11:21,0.083,0.0,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1089114112.0,638103552.0,1398652928.0,30493204480.0,4524.0,3625.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,638103552.0,1398652928.0,30493204480.0,813.0,1477.0
12-04 10:11:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089114112.0,638103552.0,1398652928.0,30493204480.0,3767.0,2363.0
12-04 10:11:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089110016.0,638103552.0,1398657024.0,30493204480.0,261.0,401.0
12-04 10:11:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089110016.0,638103552.0,1398657024.0,30493204480.0,4319.0,3439.0
12-04 10:11:26,0.083,0.083,99.834,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1089110016.0,638103552.0,1398657024.0,30493204480.0,2833.0,3413.0
12-04 10:11:27,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1089097728.0,638111744.0,1398661120.0,30493204480.0,5627.0,4278.0
12-04 10:11:28,0.0,0.167,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1089093632.0,638111744.0,1398665216.0,30493204480.0,9991.0,8561.0
12-04 10:11:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1089073152.0,638111744.0,1398685696.0,30493204480.0,3197.0,3748.0
12-04 10:11:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089073152.0,638111744.0,1398685696.0,30493204480.0,4264.0,2811.0
12-04 10:11:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638111744.0,1398689792.0,30493196288.0,5329.0,3372.0
12-04 10:11:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638111744.0,1398689792.0,30493196288.0,2274.0,1890.0
12-04 10:11:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089077248.0,638119936.0,1398689792.0,30493188096.0,2159.0,1596.0
12-04 10:11:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089073152.0,638119936.0,1398693888.0,30493188096.0,6771.0,5709.0
12-04 10:11:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089069056.0,638119936.0,1398697984.0,30493188096.0,3262.0,2250.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089069056.0,638119936.0,1398697984.0,30493188096.0,4659.0,4173.0
12-04 10:11:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089064960.0,638119936.0,1398702080.0,30493188096.0,4491.0,4444.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089064960.0,638119936.0,1398702080.0,30493188096.0,3058.0,2064.0
12-04 10:11:39,0.083,0.166,99.584,0.166,0.0,0.0,0.0,16384.0,0.0,4.0,1089052672.0,638128128.0,1398706176.0,30493188096.0,6230.0,4323.0
12-04 10:11:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089052672.0,638128128.0,1398706176.0,30493188096.0,1532.0,1148.0
12-04 10:11:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,638128128.0,1398714368.0,30493188096.0,7247.0,4418.0
12-04 10:11:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,638128128.0,1398714368.0,30493188096.0,975.0,1611.0
12-04 10:11:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,638128128.0,1398714368.0,30493188096.0,1569.0,2672.0
12-04 10:11:44,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089044480.0,638128128.0,1398714368.0,30493188096.0,6008.0,5196.0
12-04 10:11:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089032192.0,638136320.0,1398718464.0,30493188096.0,3701.0,2363.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089032192.0,638136320.0,1398718464.0,30493188096.0,1531.0,1148.0
12-04 10:11:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089028096.0,638136320.0,1398722560.0,30493188096.0,261.0,401.0
12-04 10:11:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089028096.0,638136320.0,1398722560.0,30493188096.0,7276.0,4325.0
12-04 10:11:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089024000.0,638136320.0,1398726656.0,30493188096.0,1432.0,1055.0
12-04 10:11:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089024000.0,638136320.0,1398726656.0,30493188096.0,10365.0,10365.0
12-04 10:11:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,8.0,1089126400.0,638144512.0,1398743040.0,30493061120.0,813.0,1478.0
12-04 10:11:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089126400.0,638144512.0,1398743040.0,30493061120.0,6013.0,5056.0
12-04 10:11:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,638144512.0,1398747136.0,30493061120.0,2729.0,1914.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,638144512.0,1398747136.0,30493061120.0,2533.0,1709.0
12-04 10:11:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089122304.0,638144512.0,1398747136.0,30493061120.0,261.0,401.0
12-04 10:11:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089118208.0,638144512.0,1398751232.0,30493061120.0,6686.0,4834.0
12-04 10:11:57,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089105920.0,638152704.0,1398755328.0,30493061120.0,6866.0,4933.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089105920.0,638152704.0,1398755328.0,30493061120.0,915.0,1570.0
12-04 10:11:59,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089101824.0,638152704.0,1398759424.0,30493061120.0,5008.0,4701.0
12-04 10:12:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089101824.0,638152704.0,1398759424.0,30493061120.0,4642.0,4152.0
12-04 10:12:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1089093632.0,638152704.0,1398767616.0,30493061120.0,1489.0,1055.0
12-04 10:12:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,638152704.0,1398767616.0,30493061120.0,1491.0,1055.0
12-04 10:12:03,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089081344.0,638160896.0,1398771712.0,30493061120.0,5031.0,3110.0
12-04 10:12:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638160896.0,1398775808.0,30493061120.0,8058.0,4773.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638160896.0,1398775808.0,30493061120.0,2065.0,2354.0
12-04 10:12:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1089011712.0,638160896.0,1398775808.0,30493126656.0,4428.0,4620.0
12-04 10:12:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089007616.0,638160896.0,1398779904.0,30493126656.0,6110.0,4826.0
12-04 10:12:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089007616.0,638160896.0,1398779904.0,30493126656.0,5164.0,3887.0
12-04 10:12:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1089122304.0,638169088.0,1398784000.0,30492999680.0,4420.0,3653.0
12-04 10:12:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089122304.0,638169088.0,1398784000.0,30492999680.0,3437.0,2199.0
12-04 10:12:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089118208.0,638169088.0,1398788096.0,30492999680.0,2274.0,1503.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089118208.0,638169088.0,1398788096.0,30492999680.0,4613.0,2811.0
12-04 10:12:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,638169088.0,1398792192.0,30492999680.0,8745.0,6034.0
12-04 10:12:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089114112.0,638169088.0,1398792192.0,30492999680.0,321.0,401.0
12-04 10:12:15,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1089101824.0,638177280.0,1398796288.0,30492999680.0,8124.0,7178.0
12-04 10:12:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,638177280.0,1398800384.0,30492999680.0,3084.0,2784.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089097728.0,638177280.0,1398800384.0,30492999680.0,1491.0,1055.0
12-04 10:12:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089097728.0,638177280.0,1398800384.0,30492999680.0,1846.0,1790.0
12-04 10:12:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089097728.0,638177280.0,1398800384.0,30492999680.0,3727.0,2270.0
12-04 10:12:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089093632.0,638177280.0,1398804480.0,30492999680.0,3763.0,2363.0
12-04 10:12:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089085440.0,638185472.0,1398804480.0,30492999680.0,6885.0,6518.0
12-04 10:12:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089081344.0,638185472.0,1398808576.0,30492999680.0,3725.0,2270.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089077248.0,638185472.0,1398812672.0,30492999680.0,5621.0,4280.0
12-04 10:12:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089077248.0,638185472.0,1398812672.0,30492999680.0,1731.0,2832.0
12-04 10:12:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089073152.0,638185472.0,1398816768.0,30492999680.0,219.0,308.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089073152.0,638185472.0,1398816768.0,30492999680.0,6364.0,5026.0
12-04 10:12:27,0.417,0.0,99.416,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089064960.0,638193664.0,1398816768.0,30492999680.0,1527.0,1148.0
12-04 10:12:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089314816.0,638193664.0,1398820864.0,30492745728.0,6480.0,4428.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089314816.0,638193664.0,1398820864.0,30492745728.0,3462.0,3933.0
12-04 10:12:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089310720.0,638193664.0,1398824960.0,30492745728.0,3975.0,3418.0
12-04 10:12:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089306624.0,638193664.0,1398829056.0,30492745728.0,8504.0,5891.0
12-04 10:12:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1089306624.0,638201856.0,1398820864.0,30492745728.0,960.0,1050.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089294336.0,638201856.0,1398833152.0,30492745728.0,4935.0,3880.0
12-04 10:12:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089290240.0,638201856.0,1398837248.0,30492745728.0,2807.0,2765.0
12-04 10:12:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,638201856.0,1398841344.0,30492745728.0,5429.0,3465.0
12-04 10:12:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1089286144.0,638201856.0,1398841344.0,30492745728.0,5179.0,3658.0
12-04 10:12:37,3.434,1.173,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1108766720.0,638201856.0,1398870016.0,30473236480.0,20758.0,21513.0
12-04 10:12:38,0.333,0.167,99.417,0.083,0.0,0.0,0.0,49152.0,0.0,5.0,1110417408.0,638210048.0,1398874112.0,30471573504.0,59596.0,54494.0
12-04 10:12:39,0.334,0.250,98.999,0.250,0.0,0.167,0.0,4096.0,0.0,2.0,1112313856.0,638210048.0,1398882304.0,30469668864.0,74647.0,68720.0
12-04 10:12:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112408064.0,638210048.0,1398898688.0,30469558272.0,3492.0,3366.0
12-04 10:12:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112403968.0,638210048.0,1398902784.0,30469558272.0,4652.0,3512.0
12-04 10:12:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112403968.0,638210048.0,1398902784.0,30469558272.0,2222.0,2620.0
12-04 10:12:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1112399872.0,638210048.0,1398906880.0,30469558272.0,6145.0,3764.0
12-04 10:12:44,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1112391680.0,638218240.0,1398906880.0,30469558272.0,1432.0,1055.0
12-04 10:12:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112391680.0,638218240.0,1398906880.0,30469558272.0,2120.0,2527.0
12-04 10:12:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112387584.0,638218240.0,1398910976.0,30469558272.0,2737.0,3328.0
12-04 10:12:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112383488.0,638218240.0,1398915072.0,30469558272.0,4871.0,3017.0
12-04 10:12:48,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112383488.0,638218240.0,1398915072.0,30469558272.0,3078.0,2778.0
12-04 10:12:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1112379392.0,638218240.0,1398919168.0,30469558272.0,6384.0,5541.0
12-04 10:12:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1112498176.0,638226432.0,1398919168.0,30469431296.0,8881.0,7937.0
12-04 10:12:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112481792.0,638226432.0,1398935552.0,30469431296.0,3806.0,2456.0
12-04 10:12:52,0.335,0.084,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1112600576.0,638226432.0,1398935552.0,30469312512.0,117481.0,107052.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-orderer-slave-10.csv <==
12-04 09:35:32,0.940,0.333,98.403,0.251,0.0,0.074,6235.417,1401989.230,0.852,4.286,4078796800.0,664334336.0,23899152384.0,4976791552.0,0.0,0.0
12-04 09:35:33,0.749,0.500,93.755,4.996,0.0,0.0,0.0,32768.0,0.0,2.0,4085014528.0,664334336.0,23899234304.0,4970491904.0,86176.0,70454.0
12-04 09:35:34,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4086222848.0,664334336.0,23899262976.0,4969254912.0,27255.0,12963.0
12-04 09:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4086222848.0,664334336.0,23899262976.0,4969254912.0,15022.0,6584.0
12-04 09:35:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4086222848.0,664334336.0,23899262976.0,4969254912.0,17694.0,10701.0
12-04 09:35:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4086222848.0,664334336.0,23899262976.0,4969254912.0,15965.0,8385.0
12-04 09:35:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,4086218752.0,664334336.0,23899267072.0,4969254912.0,34831.0,27444.0
12-04 09:35:39,0.0,0.083,94.412,5.505,0.0,0.0,0.0,0.0,0.0,0.0,4086218752.0,664334336.0,23899267072.0,4969254912.0,43466.0,42962.0
12-04 09:35:40,0.083,0.083,96.160,3.673,0.0,0.0,0.0,0.0,0.0,0.0,4086636544.0,664334336.0,23899262976.0,4968841216.0,39656.0,32648.0
12-04 09:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4087824384.0,664334336.0,23899267072.0,4967649280.0,31845.0,23703.0
12-04 09:35:42,0.084,0.0,98.914,1.003,0.0,0.0,0.0,0.0,0.0,0.0,4087885824.0,664334336.0,23899267072.0,4967587840.0,20111.0,18724.0
12-04 09:35:43,0.083,0.083,91.987,7.846,0.0,0.0,0.0,0.0,0.0,0.0,4087910400.0,664334336.0,23899267072.0,4967563264.0,31126.0,65509.0
12-04 09:35:44,0.0,0.083,99.416,0.500,0.0,0.0,0.0,45056.0,0.0,4.0,4088397824.0,664338432.0,23899267072.0,4967071744.0,16378.0,9112.0
12-04 09:35:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4088524800.0,664338432.0,23899267072.0,4966944768.0,16673.0,10097.0
12-04 09:35:46,0.0,0.167,94.319,5.514,0.0,0.0,0.0,0.0,0.0,0.0,4088524800.0,664338432.0,23899267072.0,4966944768.0,48341.0,82033.0
12-04 09:35:47,0.083,0.250,95.083,4.500,0.0,0.083,0.0,0.0,0.0,0.0,4088668160.0,664338432.0,23899267072.0,4966801408.0,48821.0,73547.0
12-04 09:35:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,17632.0,9479.0
12-04 09:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,15443.0,8335.0
12-04 09:35:50,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,15558.0,7706.0
12-04 09:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,14890.0,7535.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,16281.0,9142.0
12-04 09:35:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,16021.0,9183.0
12-04 09:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4088647680.0,664338432.0,23899271168.0,4966817792.0,16713.0,10224.0
12-04 09:35:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4088639488.0,664338432.0,23899271168.0,4966825984.0,14411.0,7114.0
12-04 09:35:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4088639488.0,664338432.0,23899271168.0,4966825984.0,16407.0,9033.0
12-04 09:35:57,2.347,2.515,95.054,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,4111273984.0,664338432.0,23902842880.0,4940619776.0,2263904.0,1414674.0
12-04 09:35:58,3.716,2.280,93.919,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4188082176.0,664338432.0,23908585472.0,4858068992.0,2802434.0,7727025.0
12-04 09:35:59,4.243,3.411,92.263,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,4278149120.0,664338432.0,23913242624.0,4763344896.0,2858783.0,7882753.0
12-04 09:36:00,3.367,2.694,93.939,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4293074944.0,664338432.0,23919099904.0,4742561792.0,2810809.0,7742440.0
12-04 09:36:01,3.977,3.397,92.461,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4323635200.0,664338432.0,23924080640.0,4707020800.0,2748493.0,7559027.0
12-04 09:36:02,3.512,3.094,92.977,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,4375945216.0,664338432.0,23930011648.0,4648779776.0,2886659.0,7953077.0
12-04 09:36:03,3.128,2.874,93.914,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4463345664.0,664338432.0,23935385600.0,4556005376.0,2837616.0,7824457.0
12-04 09:36:04,3.592,3.091,93.150,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,4555415552.0,664338432.0,23940595712.0,4458725376.0,2895887.0,7962418.0
12-04 09:36:05,3.661,3.078,93.095,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4643844096.0,664338432.0,23945592832.0,4365299712.0,2755855.0,7610568.0
12-04 09:36:06,3.775,2.433,93.540,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,4732985344.0,664338432.0,23952031744.0,4269719552.0,2862247.0,7889846.0
12-04 09:36:07,4.655,3.658,91.604,0.0,0.0,0.083,0.0,53248.0,0.0,12.0,4830810112.0,664338432.0,23956836352.0,4167090176.0,2914476.0,8015433.0
12-04 09:36:08,3.907,3.408,92.436,0.083,0.0,0.166,0.0,24576.0,0.0,3.0,4926275584.0,664338432.0,23962173440.0,4066287616.0,2829141.0,7796075.0
12-04 09:36:09,3.512,3.679,92.809,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5023281152.0,664338432.0,23967891456.0,3963564032.0,2889913.0,7976946.0
12-04 09:36:10,2.941,2.857,94.034,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5111406592.0,664338432.0,23973355520.0,3869974528.0,2735570.0,7580163.0
12-04 09:36:11,3.359,2.603,93.871,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5202923520.0,664338432.0,23979102208.0,3772710912.0,2846376.0,7782426.0
12-04 09:36:12,3.756,3.255,92.905,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5298094080.0,664338432.0,23984115712.0,3672526848.0,2864475.0,7888952.0
12-04 09:36:13,3.117,2.780,94.019,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5393936384.0,664338432.0,23989383168.0,3571417088.0,2774874.0,7666970.0
12-04 09:36:14,2.886,2.292,94.482,0.170,0.0,0.170,0.0,28672.0,0.0,4.0,5487927296.0,664338432.0,23993909248.0,3472900096.0,2850213.0,7813778.0
12-04 09:36:15,3.291,2.532,94.093,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5583863808.0,664338432.0,23999713280.0,3371159552.0,2834725.0,7819569.0
12-04 09:36:16,3.347,3.347,93.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5679112192.0,664338432.0,24004300800.0,3271323648.0,2800292.0,7905850.0
12-04 09:36:17,2.896,2.555,94.463,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5773799424.0,664338432.0,24011538432.0,3169398784.0,2946780.0,7977738.0
12-04 09:36:18,4.037,2.439,93.356,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5823275008.0,664338432.0,24016916480.0,3114545152.0,2783931.0,7758305.0
12-04 09:36:19,3.827,3.078,93.012,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5825667072.0,664338432.0,24021499904.0,3107569664.0,2897810.0,7980581.0
12-04 09:36:20,3.541,2.024,94.182,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,5825032192.0,664338432.0,24026288128.0,3103416320.0,2758224.0,7609943.0
12-04 09:36:21,3.041,2.365,94.426,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5825839104.0,664338432.0,24032362496.0,3096535040.0,2823210.0,7752653.0
12-04 09:36:22,3.595,3.177,93.060,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5824626688.0,664338432.0,24037838848.0,3092271104.0,2862430.0,7885072.0
12-04 09:36:23,2.969,2.120,94.741,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5826768896.0,664338432.0,24043298816.0,3084668928.0,2785975.0,7700081.0
12-04 09:36:24,4.010,2.590,93.233,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5825585152.0,664338432.0,24047906816.0,3081244672.0,2873118.0,7922428.0
12-04 09:36:25,2.804,1.869,95.157,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5824946176.0,664338432.0,24054771712.0,3075018752.0,2813459.0,7742780.0
12-04 09:36:26,3.204,2.361,94.266,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,5825716224.0,664338432.0,24059559936.0,3069460480.0,2781061.0,7669889.0
12-04 09:36:27,3.583,3.500,91.0,1.833,0.0,0.083,0.0,118779904.0,0.0,217.0,5825929216.0,664338432.0,24064311296.0,3064496128.0,2846522.0,7854894.0
12-04 09:36:28,3.592,2.757,93.400,0.0,0.0,0.251,0.0,46358528.0,0.0,52.0,5827092480.0,664338432.0,24069873664.0,3057770496.0,2819762.0,7775465.0
12-04 09:36:29,3.601,2.680,93.551,0.0,0.0,0.168,0.0,45056.0,0.0,4.0,5829844992.0,664338432.0,24075554816.0,3049336832.0,2895929.0,7975867.0
12-04 09:36:30,3.604,2.598,93.630,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5829308416.0,664338432.0,24081190912.0,3044237312.0,2804819.0,7738084.0
12-04 09:36:31,2.799,2.205,94.826,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5830197248.0,664338432.0,24086011904.0,3038527488.0,2804371.0,7735735.0
12-04 09:36:32,2.954,2.700,94.008,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5833768960.0,664338432.0,24090447872.0,3030519808.0,2923872.0,8025629.0
12-04 09:36:33,2.466,2.211,95.238,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5834448896.0,664338432.0,24096735232.0,3023552512.0,2790440.0,7705317.0
12-04 09:36:34,3.201,2.864,93.850,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5835354112.0,664338432.0,24101838848.0,3017543680.0,2884019.0,7947476.0
12-04 09:36:35,2.869,2.532,94.515,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5852835840.0,664338432.0,24107954176.0,2993946624.0,2818364.0,7770261.0
12-04 09:36:36,3.607,2.685,93.624,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5855268864.0,664338432.0,24113393664.0,2986074112.0,2796200.0,7705791.0
12-04 09:36:37,3.960,2.527,93.345,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5868032000.0,664338432.0,24118718464.0,2967986176.0,2852321.0,7856922.0
12-04 09:36:38,3.437,2.766,93.546,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,5869023232.0,664338432.0,24123301888.0,2962411520.0,2826806.0,7791403.0
12-04 09:36:39,3.535,2.609,93.603,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5869158400.0,664342528.0,24128749568.0,2956824576.0,2953568.0,8114029.0
12-04 09:36:40,3.728,3.397,92.792,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5869256704.0,664342528.0,24134451200.0,2951024640.0,2797587.0,7824834.0
12-04 09:36:41,3.460,2.616,93.840,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5869109248.0,664342528.0,24139825152.0,2945798144.0,2957252.0,7998900.0
12-04 09:36:42,2.981,2.044,94.889,0.0,0.0,0.085,0.0,20480.0,0.0,4.0,5869383680.0,664342528.0,24145588224.0,2939760640.0,2868284.0,8071540.0
12-04 09:36:43,2.564,2.222,95.128,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5869985792.0,664342528.0,24150765568.0,2933981184.0,2896026.0,7803357.0
12-04 09:36:44,2.876,2.200,94.670,0.085,0.0,0.169,0.0,40960.0,0.0,5.0,5868433408.0,664342528.0,24156798976.0,2929500160.0,2767239.0,7850712.0
12-04 09:36:45,2.705,2.620,94.590,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5870198784.0,664342528.0,24161034240.0,2923499520.0,2875776.0,7703202.0
12-04 09:36:46,3.518,2.680,93.802,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870485504.0,664342528.0,24166436864.0,2917810176.0,2823964.0,7775650.0
12-04 09:36:47,3.457,2.530,93.761,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5871165440.0,664342528.0,24172093440.0,2911473664.0,2864645.0,7889730.0
12-04 09:36:48,3.445,2.353,94.118,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5870428160.0,664342528.0,24177618944.0,2906685440.0,2823214.0,7917773.0
12-04 09:36:49,3.428,2.759,93.645,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,5870886912.0,664346624.0,24182882304.0,2900959232.0,2793591.0,7941200.0
12-04 09:36:50,3.685,2.596,93.467,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5871878144.0,664346624.0,24188178432.0,2894671872.0,2872147.0,7681422.0
12-04 09:36:51,3.956,2.525,93.434,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5871468544.0,664346624.0,24193282048.0,2889977856.0,2841168.0,7824926.0
12-04 09:36:52,3.917,3.083,93.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871611904.0,664346624.0,24198819840.0,2884296704.0,2886392.0,7948449.0
12-04 09:36:53,2.956,2.534,94.510,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872357376.0,664346624.0,24203575296.0,2878795776.0,2792089.0,7844880.0
12-04 09:36:54,3.907,3.159,92.768,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5874802688.0,664346624.0,24209367040.0,2870558720.0,2882908.0,7945776.0
12-04 09:36:55,4.428,2.673,92.648,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5887733760.0,664346624.0,24214745088.0,2852249600.0,2879861.0,7921898.0
12-04 09:36:56,3.529,2.521,93.782,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5887991808.0,664346624.0,24220336128.0,2846400512.0,2838009.0,7826438.0
12-04 09:36:57,1.004,0.753,97.322,0.921,0.0,0.0,0.0,38621184.0,0.0,45.0,5888995328.0,664346624.0,24221339648.0,2844393472.0,725191.0,6658541.0
12-04 09:36:58,0.0,0.0,99.081,0.919,0.0,0.0,0.0,118689792.0,0.0,133.0,5888901120.0,664346624.0,24222015488.0,2843811840.0,55476.0,164150.0
12-04 09:36:59,0.083,0.083,95.417,4.417,0.0,0.0,0.0,0.0,0.0,0.0,5888602112.0,664346624.0,24222019584.0,2844106752.0,26965.0,169557.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,5888581632.0,664346624.0,24222023680.0,2844123136.0,15721.0,7925.0
12-04 09:37:01,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5888393216.0,664346624.0,24222023680.0,2844311552.0,16787.0,10347.0
12-04 09:37:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5888327680.0,664346624.0,24222023680.0,2844377088.0,15622.0,7864.0
12-04 09:37:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5888327680.0,664346624.0,24222023680.0,2844377088.0,19265.0,32105.0
12-04 09:37:04,1.165,0.915,97.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5888212992.0,664346624.0,24222023680.0,2844491776.0,730354.0,508672.0
12-04 09:37:05,4.167,3.500,92.167,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5888552960.0,664346624.0,24227934208.0,2838241280.0,3160400.0,7909054.0
12-04 09:37:06,4.431,3.679,91.639,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,5887725568.0,664346624.0,24235139072.0,2831863808.0,3591322.0,8248663.0
12-04 09:37:07,4.275,4.107,91.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5887442944.0,664346624.0,24242528256.0,2824757248.0,3742628.0,8413362.0
12-04 09:37:08,4.330,3.913,91.341,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,5888811008.0,664346624.0,24248389632.0,2817527808.0,3295797.0,14058192.0
12-04 09:37:09,4.359,3.101,92.456,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5888192512.0,664346624.0,24255467520.0,2811068416.0,3360121.0,8029356.0
12-04 09:37:10,4.806,3.120,91.906,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5888876544.0,664346624.0,24261980160.0,2803871744.0,3732286.0,8263328.0
12-04 09:37:11,3.704,3.367,92.845,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5889261568.0,664346624.0,24268505088.0,2796961792.0,3372266.0,8262851.0
12-04 09:37:12,4.941,3.434,91.206,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5888974848.0,664346624.0,24275877888.0,2789875712.0,3892782.0,14843668.0
12-04 09:37:13,4.188,3.099,92.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5888839680.0,664346624.0,24282349568.0,2783539200.0,3339921.0,8052865.0
12-04 09:37:14,4.858,3.434,91.541,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5889564672.0,664346624.0,24288542720.0,2776621056.0,3671006.0,8313711.0
12-04 09:37:15,4.686,3.180,91.967,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5890646016.0,664350720.0,24294588416.0,2769489920.0,3477472.0,8194955.0
12-04 09:37:16,4.908,3.744,91.098,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,5891571712.0,664350720.0,24301809664.0,2761342976.0,3489033.0,14213089.0
12-04 09:37:17,3.571,2.891,93.452,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5895016448.0,664350720.0,24308985856.0,2750722048.0,3467020.0,8303273.0
12-04 09:37:18,5.439,4.017,90.377,0.0,0.0,0.167,0.0,28672.0,0.0,4.0,5893828608.0,664350720.0,24316489728.0,2744406016.0,3731481.0,8592640.0
12-04 09:37:19,4.100,3.347,92.385,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5893963776.0,664350720.0,24322842624.0,2737917952.0,3329796.0,7942534.0
12-04 09:37:20,4.216,3.288,92.327,0.084,0.0,0.084,0.0,40960.0,0.0,5.0,5894381568.0,664350720.0,24329441280.0,2730901504.0,3448351.0,14095462.0
12-04 09:37:21,4.603,3.347,91.799,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5895872512.0,664350720.0,24335384576.0,2723467264.0,3536407.0,8284187.0
12-04 09:37:22,4.782,3.440,91.611,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5895225344.0,664350720.0,24342372352.0,2717126656.0,3801229.0,8732170.0
12-04 09:37:23,3.869,3.280,92.599,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5894823936.0,664350720.0,24348954624.0,2710945792.0,3564194.0,8024385.0
12-04 09:37:24,4.446,2.768,92.534,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5895155712.0,664350720.0,24355737600.0,2703831040.0,3359324.0,14218707.0
12-04 09:37:25,4.511,3.425,91.896,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5895725056.0,664350720.0,24361869312.0,2697129984.0,3437645.0,8150865.0
12-04 09:37:26,4.223,3.463,92.061,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5895581696.0,664350720.0,24369381376.0,2689761280.0,3725823.0,8447063.0
12-04 09:37:27,4.289,3.532,92.094,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5896249344.0,664350720.0,24376156160.0,2682318848.0,3583500.0,8205998.0
12-04 09:37:28,3.333,2.906,93.675,0.0,0.0,0.085,0.0,12288.0,0.0,2.0,5896073216.0,664350720.0,24382812160.0,2675838976.0,3430932.0,14378273.0
12-04 09:37:29,4.0,3.667,92.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5896470528.0,664350720.0,24388882432.0,2669371392.0,3268347.0,7690990.0
12-04 09:37:30,4.044,3.454,92.334,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5895925760.0,664350720.0,24396361728.0,2662436864.0,3515042.0,7869465.0
12-04 09:37:31,4.370,3.109,92.017,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5896548352.0,664350720.0,24402690048.0,2655485952.0,3710833.0,8600263.0
12-04 09:37:32,3.912,2.381,93.537,0.170,0.0,0.0,0.0,12288.0,0.0,2.0,5897166848.0,664350720.0,24408604672.0,2648952832.0,3283853.0,14074781.0
12-04 09:37:33,4.241,2.969,91.094,1.527,0.0,0.170,0.0,189898752.0,0.0,203.0,5897236480.0,664350720.0,24415186944.0,2642300928.0,3323120.0,7942857.0
12-04 09:37:34,4.057,3.212,92.561,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5898027008.0,664350720.0,24422060032.0,2634637312.0,3713861.0,8336047.0
12-04 09:37:35,4.234,2.710,92.887,0.0,0.0,0.169,0.0,45056.0,0.0,4.0,5898137600.0,664350720.0,24428961792.0,2627624960.0,3588254.0,8234940.0
12-04 09:37:36,5.042,3.277,91.513,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5898821632.0,664350720.0,24435101696.0,2620801024.0,3349987.0,14148836.0
12-04 09:37:37,2.659,2.058,95.197,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5898633216.0,664350720.0,24441987072.0,2614104064.0,3281291.0,7181351.0
12-04 09:37:38,4.476,3.209,91.976,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5897793536.0,664350720.0,24449335296.0,2607595520.0,3674788.0,9098104.0
12-04 09:37:39,2.899,2.643,94.203,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5897994240.0,664350720.0,24455573504.0,2601156608.0,3350558.0,7957903.0
12-04 09:37:40,4.561,3.294,91.892,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5898289152.0,664350720.0,24462794752.0,2593640448.0,3721446.0,14536301.0
12-04 09:37:41,4.359,3.353,92.205,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5899931648.0,664350720.0,24468742144.0,2586050560.0,3361326.0,8148797.0
12-04 09:37:42,4.061,3.723,92.217,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5898973184.0,664350720.0,24476274688.0,2579476480.0,3734892.0,8375726.0
12-04 09:37:43,4.100,3.766,91.632,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,5900017664.0,664350720.0,24482906112.0,2571800576.0,3574922.0,8406973.0
12-04 09:37:44,4.634,2.949,92.334,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5899653120.0,664350720.0,24490573824.0,2564497408.0,3332962.0,14182916.0
12-04 09:37:45,4.030,3.526,92.191,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5900353536.0,664350720.0,24496353280.0,2558017536.0,3569041.0,8157081.0
12-04 09:37:46,4.538,3.613,91.765,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5899878400.0,664350720.0,24503181312.0,2551664640.0,3709267.0,8421666.0
12-04 09:37:47,3.565,2.971,93.294,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5899444224.0,664350720.0,24510590976.0,2544689152.0,3341280.0,8079446.0
12-04 09:37:48,4.831,3.051,91.949,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5900697600.0,664350720.0,24516898816.0,2537127936.0,3669534.0,14517525.0
12-04 09:37:49,3.632,3.209,92.652,0.084,0.0,0.422,0.0,12288.0,0.0,2.0,5901049856.0,664350720.0,24523767808.0,2529906688.0,3388211.0,7943801.0
12-04 09:37:50,4.500,3.917,91.500,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5900554240.0,664350720.0,24530178048.0,2523992064.0,3682968.0,8214790.0
12-04 09:37:51,4.370,2.857,92.689,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5900939264.0,664350720.0,24536936448.0,2516848640.0,3374285.0,7938544.0
12-04 09:37:52,4.061,3.469,92.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5901705216.0,664350720.0,24543735808.0,2509283328.0,3565416.0,14461549.0
12-04 09:37:53,4.758,3.005,92.154,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,5901045760.0,664350720.0,24550215680.0,2503462912.0,3235183.0,7771407.0
12-04 09:37:54,4.094,3.592,92.147,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5901209600.0,664350720.0,24557404160.0,2496110592.0,3349310.0,7845556.0
12-04 09:37:55,4.156,2.969,92.366,0.254,0.0,0.254,0.0,40960.0,0.0,5.0,5902401536.0,664354816.0,24563384320.0,2488934400.0,3746057.0,8272456.0
12-04 09:37:56,4.261,3.759,91.813,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5902094336.0,664354816.0,24569905152.0,2482720768.0,3342028.0,14189924.0
12-04 09:37:57,4.793,3.554,91.488,0.0,0.0,0.165,0.0,0.0,0.0,0.0,5901524992.0,664354816.0,24576638976.0,2476556288.0,3269978.0,7963796.0
12-04 09:37:58,5.197,3.521,91.031,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,5902094336.0,664354816.0,24584437760.0,2468188160.0,3812973.0,8407172.0
12-04 09:37:59,4.370,3.109,92.269,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5902229504.0,664354816.0,24590684160.0,2461806592.0,3608701.0,8309822.0
12-04 09:38:00,3.820,2.632,93.294,0.0,0.0,0.255,0.0,20480.0,0.0,2.0,5902635008.0,664354816.0,24597139456.0,2454945792.0,3393358.0,14336335.0
12-04 09:38:01,4.191,3.269,92.288,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5901643776.0,664354816.0,24603451392.0,2449625088.0,3269224.0,7814819.0
12-04 09:38:02,4.637,3.541,91.653,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5902512128.0,664354816.0,24610254848.0,2441953280.0,3863664.0,8637254.0
12-04 09:38:03,4.580,2.884,90.755,1.696,0.0,0.085,0.0,185311232.0,0.0,192.0,5902659584.0,664354816.0,24617234432.0,2434826240.0,3508554.0,8251571.0
12-04 09:38:04,3.953,2.691,93.103,0.0,0.0,0.252,0.0,17145856.0,0.0,23.0,5902876672.0,664354816.0,24622690304.0,2429153280.0,2997457.0,14039903.0
12-04 09:38:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5903241216.0,664354816.0,24623865856.0,2427613184.0,17607.0,9749.0
12-04 09:38:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5903241216.0,664354816.0,24623865856.0,2427613184.0,22899.0,170870.0
12-04 09:38:07,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5903237120.0,664354816.0,24623869952.0,2427613184.0,15739.0,7800.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5903237120.0,664354816.0,24623869952.0,2427613184.0,18445.0,10278.0
12-04 09:38:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5903237120.0,664354816.0,24623869952.0,2427613184.0,16720.0,9129.0
12-04 09:38:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5903237120.0,664354816.0,24623869952.0,2427613184.0,16711.0,8478.0
12-04 09:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5903224832.0,664354816.0,24623874048.0,2427621376.0,33718.0,25799.0
12-04 09:38:12,3.990,2.577,93.267,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5903302656.0,664354816.0,24627892224.0,2423525376.0,2547651.0,1568474.0
12-04 09:38:13,5.448,3.604,90.444,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,5903736832.0,664354816.0,24635371520.0,2415611904.0,4028387.0,14650921.0
12-04 09:38:14,4.286,3.697,91.933,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5903523840.0,664354816.0,24643358720.0,2407837696.0,3569133.0,7866513.0
12-04 09:38:15,5.187,3.486,90.986,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5903982592.0,664354816.0,24651411456.0,2399326208.0,4516765.0,15287897.0
12-04 09:38:16,4.557,3.797,91.477,0.0,0.0,0.169,0.0,24576.0,0.0,4.0,5905092608.0,664354816.0,24658444288.0,2391183360.0,4018663.0,8562684.0
12-04 09:38:17,6.167,5.0,88.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5904748544.0,664354816.0,24667820032.0,2382151680.0,4840930.0,15079344.0
12-04 09:38:18,4.223,2.618,92.905,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5904846848.0,664354816.0,24674775040.0,2375098368.0,3465052.0,8192246.0
12-04 09:38:19,5.644,4.634,89.385,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5905117184.0,664354816.0,24683847680.0,2365755392.0,4482065.0,15039129.0
12-04 09:38:20,5.542,3.862,90.428,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5905002496.0,664354816.0,24691908608.0,2357809152.0,4370288.0,8929355.0
12-04 09:38:21,5.760,4.341,89.649,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5905793024.0,664358912.0,24699957248.0,2348965888.0,4131683.0,14826639.0
12-04 09:38:22,5.098,3.314,91.334,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5905883136.0,664358912.0,24708292608.0,2340540416.0,4230289.0,8610411.0
12-04 09:38:23,6.672,3.970,89.105,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5905186816.0,664358912.0,24717967360.0,2331561984.0,4518456.0,15099878.0
12-04 09:38:24,4.139,3.041,92.568,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5906735104.0,664358912.0,24724013056.0,2323968000.0,3844418.0,8228030.0
12-04 09:38:25,4.507,3.231,91.752,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5907308544.0,664358912.0,24731619328.0,2315788288.0,4080690.0,14292501.0
12-04 09:38:26,5.602,3.930,90.301,0.0,0.0,0.167,0.0,24576.0,0.0,4.0,5906489344.0,664363008.0,24739991552.0,2308231168.0,4074391.0,8356785.0
12-04 09:38:27,4.996,3.387,91.363,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5907329024.0,664363008.0,24748093440.0,2299289600.0,4202703.0,14813629.0
12-04 09:38:28,4.618,4.282,90.848,0.0,0.0,0.252,0.0,40960.0,0.0,7.0,5907615744.0,664363008.0,24755073024.0,2292023296.0,4103140.0,8429680.0
12-04 09:38:29,6.422,3.837,89.491,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5907869696.0,664363008.0,24764203008.0,2282639360.0,4569065.0,14012000.0
12-04 09:38:30,4.565,3.973,91.378,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5907677184.0,664363008.0,24771526656.0,2275508224.0,3822850.0,9355898.0
12-04 09:38:31,5.729,4.128,89.722,0.168,0.0,0.253,0.0,57344.0,0.0,5.0,5907316736.0,664363008.0,24780107776.0,2267287552.0,4608689.0,14944028.0
12-04 09:38:32,5.034,3.104,91.779,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5908238336.0,664363008.0,24786456576.0,2260017152.0,3705117.0,8239599.0
12-04 09:38:33,5.366,3.492,90.375,0.681,0.0,0.085,0.0,109731840.0,0.0,116.0,5908787200.0,664363008.0,24795996160.0,2249928704.0,4388262.0,14979620.0
12-04 09:38:34,5.593,4.257,90.067,0.0,0.0,0.083,0.0,70066176.0,0.0,71.0,5908684800.0,664363008.0,24803618816.0,2242408448.0,4230424.0,8715034.0
12-04 09:38:35,6.381,4.366,88.917,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5908451328.0,664363008.0,24813056000.0,2233204736.0,4401693.0,14632689.0
12-04 09:38:36,4.461,3.451,91.919,0.0,0.0,0.168,0.0,36864.0,0.0,3.0,5908365312.0,664363008.0,24820154368.0,2226192384.0,3770100.0,8405935.0
12-04 09:38:37,6.706,4.023,89.019,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5909573632.0,664363008.0,24829308928.0,2215829504.0,4717156.0,14899887.0
12-04 09:38:38,3.943,3.523,92.366,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5910663168.0,664363008.0,24834961408.0,2209087488.0,3505345.0,7959561.0
12-04 09:38:39,5.724,4.125,89.815,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5909860352.0,664363008.0,24844578816.0,2200272896.0,4611894.0,14865881.0
12-04 09:38:40,4.359,3.521,91.869,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5910364160.0,664363008.0,24850382848.0,2193965056.0,3818194.0,8720026.0
12-04 09:38:41,5.862,3.908,90.144,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5910081536.0,664363008.0,24859774976.0,2184855552.0,4757880.0,15010482.0
12-04 09:38:42,4.114,3.526,92.191,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5910691840.0,664363008.0,24866377728.0,2177642496.0,3487096.0,8346337.0
12-04 09:38:43,5.465,3.928,90.265,0.085,0.0,0.256,0.0,28672.0,0.0,3.0,5911326720.0,664363008.0,24875556864.0,2167828480.0,4841512.0,15134111.0
12-04 09:38:44,4.538,3.866,91.513,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5912326144.0,664363008.0,24882593792.0,2159792128.0,3790687.0,8530171.0
12-04 09:38:45,6.076,4.304,89.283,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5911650304.0,664363008.0,24892612608.0,2150449152.0,4808033.0,12389039.0
12-04 09:38:46,4.082,2.891,93.027,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5911851008.0,664363008.0,24899837952.0,2143023104.0,3748917.0,11020097.0
12-04 09:38:47,5.537,4.362,89.849,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5911920640.0,664363008.0,24908230656.0,2134560768.0,4367714.0,14946585.0
12-04 09:38:48,6.266,3.556,90.008,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5912379392.0,664363008.0,24916635648.0,2125697024.0,4283593.0,8600166.0
12-04 09:38:49,4.411,3.478,91.773,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5912846336.0,664363008.0,24924172288.0,2117693440.0,4108063.0,14482238.0
12-04 09:38:50,5.246,3.997,90.508,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5912526848.0,664363008.0,24931958784.0,2110226432.0,3936753.0,8501840.0
12-04 09:38:51,5.843,3.810,90.262,0.0,0.0,0.085,0.0,36864.0,0.0,7.0,5913985024.0,664363008.0,24940494848.0,2100232192.0,4591691.0,15034081.0
12-04 09:38:52,5.690,4.017,90.042,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5912948736.0,664363008.0,24948056064.0,2093707264.0,4096038.0,8636186.0
12-04 09:38:53,5.068,3.209,91.639,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5913251840.0,664363008.0,24955195392.0,2086264832.0,4052371.0,14478742.0
12-04 09:38:54,4.882,4.209,90.657,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5912748032.0,664363008.0,24963612672.0,2078351360.0,4242513.0,6571202.0
12-04 09:38:55,5.570,3.376,90.633,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5914025984.0,664363008.0,24972189696.0,2068496384.0,4226854.0,13505657.0
12-04 09:38:56,4.798,3.620,91.414,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5914226688.0,664363008.0,24979955712.0,2060529664.0,3910358.0,11498505.0
12-04 09:38:57,5.401,3.460,90.886,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5914107904.0,664363008.0,24988241920.0,2052362240.0,4221321.0,14453383.0
12-04 09:38:58,4.411,3.902,91.603,0.0,0.0,0.085,0.0,12288.0,0.0,2.0,5913341952.0,664363008.0,24996691968.0,2044678144.0,4052069.0,8321538.0
12-04 09:38:59,5.122,3.862,90.932,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5914443776.0,664363008.0,25003294720.0,2036973568.0,4066038.0,14340104.0
12-04 09:39:00,4.337,3.231,92.177,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5916061696.0,664363008.0,25011232768.0,2027417600.0,3943881.0,8327497.0
12-04 09:39:01,5.968,2.813,90.963,0.085,0.0,0.171,0.0,40960.0,0.0,5.0,5915267072.0,664363008.0,25019400192.0,2020044800.0,4183851.0,14483915.0
12-04 09:39:02,4.979,4.304,90.549,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5916024832.0,664363008.0,25027457024.0,2011230208.0,4388000.0,8890262.0
12-04 09:39:03,5.719,3.532,88.646,1.850,0.0,0.252,0.0,68370432.0,0.0,74.0,5917450240.0,664363008.0,25035358208.0,2001903616.0,4168783.0,14711420.0
12-04 09:39:04,4.843,4.078,89.890,0.935,0.0,0.255,0.0,174608384.0,0.0,181.0,5917843456.0,664363008.0,25044131840.0,1992736768.0,4543422.0,9008643.0
12-04 09:39:05,4.630,3.367,91.751,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5917442048.0,664363008.0,25051328512.0,1985941504.0,3798800.0,14381474.0
12-04 09:39:06,6.025,4.770,89.121,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5917401088.0,664363008.0,25060618240.0,1976692736.0,4676125.0,9341314.0
12-04 09:39:07,4.270,3.330,92.058,0.171,0.0,0.171,0.0,28672.0,0.0,3.0,5918449664.0,664363008.0,25067716608.0,1968545792.0,4112463.0,14680784.0
12-04 09:39:08,4.476,3.378,91.976,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5918240768.0,664363008.0,25075048448.0,1961422848.0,3927222.0,8195608.0
12-04 09:39:09,6.297,4.534,89.001,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5918298112.0,664363008.0,25085325312.0,1951088640.0,4759163.0,15516274.0
12-04 09:39:10,4.790,3.950,91.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5919637504.0,664363008.0,25091895296.0,1943179264.0,3967247.0,8502883.0
12-04 09:39:11,5.312,4.469,90.051,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5917896704.0,664363008.0,25102082048.0,1934733312.0,4488872.0,14935903.0
12-04 09:39:12,3.595,2.341,93.896,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5919035392.0,664363008.0,25106976768.0,1928699904.0,2739029.0,8892323.0
12-04 09:39:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5919412224.0,664363008.0,25106923520.0,1928376320.0,15016.0,6542.0
12-04 09:39:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5919412224.0,664363008.0,25106923520.0,1928376320.0,19643.0,166737.0
12-04 09:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5919408128.0,664363008.0,25106927616.0,1928376320.0,15327.0,7934.0
12-04 09:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5919408128.0,664363008.0,25106927616.0,1928376320.0,15888.0,7972.0
12-04 09:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5919408128.0,664363008.0,25106927616.0,1928376320.0,14849.0,7341.0
12-04 09:39:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5919531008.0,664363008.0,25106931712.0,1928249344.0,18823.0,12813.0
12-04 09:39:19,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5919531008.0,664363008.0,25106931712.0,1928249344.0,15380.0,8477.0
12-04 09:39:20,5.232,3.544,91.139,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5918916608.0,664363008.0,25113759744.0,1922035712.0,3598925.0,8296045.0
12-04 09:39:21,4.929,4.010,90.977,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5919625216.0,664363008.0,25121075200.0,1914011648.0,3804820.0,8380430.0
12-04 09:39:22,7.398,3.912,88.520,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5919760384.0,664363008.0,25131626496.0,1903325184.0,5411550.0,15434536.0
12-04 09:39:23,4.351,3.013,92.385,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5920202752.0,664363008.0,25138126848.0,1896382464.0,3458480.0,7979078.0
12-04 09:39:24,7.339,5.171,87.073,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5919940608.0,664363008.0,25148669952.0,1886101504.0,5285851.0,15225609.0
12-04 09:39:25,5.378,3.866,90.420,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5919539200.0,664363008.0,25165750272.0,1869422592.0,4119916.0,14718029.0
12-04 09:39:26,6.605,4.682,88.294,0.0,0.0,0.418,0.0,12288.0,0.0,3.0,5920718848.0,664363008.0,25174536192.0,1859457024.0,4972154.0,13800191.0
12-04 09:39:27,5.004,4.504,90.325,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5921226752.0,664363008.0,25181839360.0,1851645952.0,4088882.0,9952171.0
12-04 09:39:28,6.408,4.047,89.039,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5920833536.0,664363008.0,25191866368.0,1842012160.0,4871288.0,15228241.0
12-04 09:39:29,4.507,3.401,91.922,0.0,0.0,0.170,0.0,12288.0,0.0,2.0,5921308672.0,664363008.0,25199820800.0,1833582592.0,4222265.0,8543682.0
12-04 09:39:30,5.210,4.286,90.084,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5922402304.0,664363008.0,25207799808.0,1824509952.0,4428938.0,14401191.0
12-04 09:39:31,6.318,5.055,88.121,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5921468416.0,664363008.0,25218637824.0,1814605824.0,5122566.0,15798386.0
12-04 09:39:32,5.992,4.051,89.789,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5922082816.0,664363008.0,25225801728.0,1806827520.0,4133027.0,8739199.0
12-04 09:39:33,5.833,3.888,90.110,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5923704832.0,664363008.0,25234649088.0,1796358144.0,4693225.0,14824091.0
12-04 09:39:34,5.178,3.990,89.049,1.613,0.0,0.170,0.0,191975424.0,0.0,192.0,5922410496.0,664363008.0,25243942912.0,1788358656.0,4648376.0,9226590.0
12-04 09:39:35,4.407,3.814,91.356,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5922504704.0,664363008.0,25252065280.0,1780142080.0,4222488.0,14841576.0
12-04 09:39:36,6.271,4.407,89.068,0.0,0.0,0.254,0.0,8192.0,0.0,2.0,5923463168.0,664363008.0,25261285376.0,1769963520.0,5050036.0,15615182.0
12-04 09:39:37,5.008,3.396,91.002,0.255,0.0,0.340,0.0,69632.0,0.0,6.0,5923966976.0,664363008.0,25270030336.0,1760714752.0,4486426.0,8822358.0
12-04 09:39:38,5.481,4.132,90.051,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5923409920.0,664363008.0,25279168512.0,1752133632.0,4494287.0,15067437.0
12-04 09:39:39,6.045,4.450,89.337,0.0,0.0,0.168,0.0,36864.0,0.0,5.0,5924429824.0,664363008.0,25287491584.0,1742790656.0,4685448.0,14821232.0
12-04 09:39:40,5.415,3.469,90.863,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5922988032.0,664363008.0,25296850944.0,1734873088.0,4374856.0,8601739.0
12-04 09:39:41,5.232,4.219,90.464,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5923647488.0,664363008.0,25304821760.0,1726242816.0,4415537.0,14449338.0
12-04 09:39:42,5.724,4.545,89.562,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5924024320.0,664363008.0,25313329152.0,1717358592.0,4753439.0,9565165.0
12-04 09:39:43,5.622,3.748,90.290,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5924466688.0,664363008.0,25321684992.0,1708560384.0,4509112.0,14672916.0
12-04 09:39:44,5.635,4.373,89.823,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5925318656.0,664363008.0,25330515968.0,1698877440.0,4571086.0,14864567.0
12-04 09:39:45,5.551,3.953,90.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5924429824.0,664363008.0,25339637760.0,1690644480.0,4474278.0,8857693.0
12-04 09:39:46,6.313,3.956,89.562,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5925130240.0,664363008.0,25347768320.0,1681813504.0,4604095.0,15105131.0
12-04 09:39:47,5.419,3.895,90.517,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5927624704.0,664363008.0,25357012992.0,1670074368.0,4546782.0,11684987.0
12-04 09:39:48,5.551,4.458,89.655,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5925441536.0,664363008.0,25366220800.0,1663049728.0,4738823.0,12606381.0
12-04 09:39:49,5.743,3.463,90.372,0.084,0.0,0.338,0.0,32768.0,0.0,3.0,5927223296.0,664363008.0,25373814784.0,1653673984.0,4437266.0,14520074.0
12-04 09:39:50,4.584,3.396,91.681,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5926313984.0,664363008.0,25381920768.0,1646477312.0,4172519.0,8449682.0
12-04 09:39:51,5.857,4.075,89.813,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5926838272.0,664363008.0,25391120384.0,1636753408.0,4881000.0,14929627.0
12-04 09:39:52,5.659,4.561,89.696,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5925400576.0,664363008.0,25401987072.0,1627324416.0,4640275.0,15193123.0
12-04 09:39:53,5.551,3.701,90.496,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5926498304.0,664363008.0,25409814528.0,1618399232.0,4215770.0,8665274.0
12-04 09:39:54,6.162,4.413,89.259,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5927727104.0,664363008.0,25417674752.0,1609310208.0,4535403.0,13865581.0
12-04 09:39:55,6.566,4.377,88.552,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5928898560.0,664363008.0,25426276352.0,1599537152.0,4572593.0,7086053.0
12-04 09:39:56,5.853,4.348,89.632,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5927559168.0,664363008.0,25435746304.0,1591406592.0,4491163.0,17947628.0
12-04 09:39:57,6.143,3.840,89.846,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5928112128.0,664363008.0,25445474304.0,1581125632.0,4953033.0,14690141.0
12-04 09:39:58,5.276,4.271,90.285,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5928996864.0,664363008.0,25453424640.0,1572290560.0,4390160.0,5608878.0
12-04 09:39:59,6.778,4.686,88.285,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,5927444480.0,664363008.0,25464123392.0,1563144192.0,5060983.0,19354506.0
12-04 09:40:00,5.201,3.859,90.520,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5928693760.0,664363008.0,25471160320.0,1554857984.0,4090760.0,14486308.0
12-04 09:40:01,5.017,3.827,90.731,0.085,0.0,0.340,0.0,28672.0,0.0,6.0,5929381888.0,664363008.0,25479831552.0,1545498624.0,4462525.0,8723196.0
12-04 09:40:02,5.843,4.149,89.754,0.0,0.0,0.254,0.0,20480.0,0.0,2.0,5930008576.0,664363008.0,25488560128.0,1536143360.0,4729555.0,15010628.0
12-04 09:40:03,6.145,4.125,89.562,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5929283584.0,664363008.0,25497628672.0,1527799808.0,4476996.0,14794685.0
12-04 09:40:04,5.403,4.988,85.869,3.491,0.0,0.249,0.0,182870016.0,0.0,181.0,5929127936.0,664363008.0,25506623488.0,1518960640.0,4453497.0,8885119.0
12-04 09:40:05,6.255,4.587,89.158,0.0,0.0,0.0,0.0,83910656.0,0.0,87.0,5930037248.0,664363008.0,25514196992.0,1510477824.0,4595065.0,14933395.0
12-04 09:40:06,5.847,4.153,89.746,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5929967616.0,664363008.0,25523572736.0,1501171712.0,4556616.0,9103866.0
12-04 09:40:07,5.877,4.366,89.421,0.084,0.0,0.252,0.0,53248.0,0.0,5.0,5929938944.0,664363008.0,25532112896.0,1492660224.0,4524061.0,15026457.0
12-04 09:40:08,6.203,4.275,89.355,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5931814912.0,664363008.0,25540333568.0,1482563584.0,4749010.0,15084268.0
12-04 09:40:09,4.915,3.814,91.102,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5931429888.0,664363008.0,25548451840.0,1474830336.0,4418424.0,8638822.0
12-04 09:40:10,5.690,4.435,89.456,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5931544576.0,664363008.0,25557602304.0,1465565184.0,4554870.0,14838815.0
12-04 09:40:11,5.481,3.626,90.641,0.0,0.0,0.253,0.0,8192.0,0.0,2.0,5930643456.0,664363008.0,25566269440.0,1457799168.0,4484852.0,9175123.0
12-04 09:40:12,6.611,5.021,88.201,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5931261952.0,664363008.0,25575641088.0,1447809024.0,4966101.0,15452173.0
12-04 09:40:13,5.439,4.519,89.205,0.586,0.0,0.251,0.0,28672.0,0.0,3.0,5932486656.0,664363008.0,25583910912.0,1438314496.0,4513316.0,14875523.0
12-04 09:40:14,4.843,3.483,91.419,0.0,0.0,0.255,0.0,28672.0,0.0,5.0,5932216320.0,664363008.0,25591832576.0,1430663168.0,4295383.0,8966635.0
12-04 09:40:15,5.290,3.498,90.956,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5933805568.0,664363008.0,25600253952.0,1420652544.0,4689720.0,14944030.0
12-04 09:40:16,6.086,4.396,89.265,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5931864064.0,664363008.0,25611108352.0,1411739648.0,5007978.0,15372972.0
12-04 09:40:17,4.702,3.359,91.772,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5933137920.0,664363008.0,25617612800.0,1403961344.0,3700079.0,8211764.0
12-04 09:40:18,4.230,2.623,93.147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5932679168.0,664363008.0,25623101440.0,1398931456.0,3218115.0,7959065.0
12-04 09:40:19,6.250,4.645,88.767,0.084,0.0,0.253,0.0,28672.0,0.0,3.0,5932326912.0,664363008.0,25633976320.0,1388408832.0,5104269.0,15928342.0
12-04 09:40:20,6.303,4.874,88.655,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5934551040.0,664363008.0,25642987520.0,1377173504.0,5262004.0,15331302.0
12-04 09:40:21,5.626,5.038,88.917,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5933830144.0,664363008.0,25653317632.0,1367564288.0,4693081.0,14949988.0
12-04 09:40:22,6.452,4.075,89.219,0.0,0.0,0.255,0.0,28672.0,0.0,3.0,5933289472.0,664367104.0,25663295488.0,1358123008.0,5272970.0,9533739.0
12-04 09:40:23,5.462,4.034,90.168,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5934743552.0,664367104.0,25670737920.0,1349226496.0,4415101.0,14961081.0
12-04 09:40:24,5.649,4.553,89.545,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5934653440.0,664367104.0,25679921152.0,1340133376.0,4739675.0,15030554.0
12-04 09:40:25,5.491,4.326,89.933,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,5933850624.0,664367104.0,25688772608.0,1332084736.0,4158214.0,8445545.0
12-04 09:40:26,5.277,4.170,90.298,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5935968256.0,664367104.0,25697402880.0,1321336832.0,4685435.0,13825347.0
12-04 09:40:27,5.818,3.963,90.051,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5935353856.0,664367104.0,25707081728.0,1312272384.0,4580820.0,11026301.0
12-04 09:40:28,4.962,3.869,91.001,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5936025600.0,664367104.0,25713422336.0,1305260032.0,4214161.0,13414755.0
12-04 09:40:29,6.002,5.072,88.757,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,5936406528.0,664367104.0,25722843136.0,1295458304.0,4960593.0,15242220.0
12-04 09:40:30,4.992,3.807,91.032,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5936390144.0,664367104.0,25730551808.0,1287766016.0,4416830.0,6726132.0
12-04 09:40:31,5.882,4.538,89.244,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5936361472.0,664367104.0,25739481088.0,1278865408.0,4644799.0,11672334.0
12-04 09:40:32,4.352,4.010,91.553,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5936353280.0,664367104.0,25748783104.0,1269571584.0,4384541.0,20302426.0
12-04 09:40:33,4.835,4.241,90.670,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5937938432.0,664367104.0,25756545024.0,1260224512.0,4592572.0,8977950.0
12-04 09:40:34,6.996,5.185,86.667,0.988,0.0,0.165,0.0,38772736.0,0.0,40.0,5937033216.0,664367104.0,25765769216.0,1251905536.0,4449999.0,15001488.0
12-04 09:40:35,5.997,3.970,87.416,2.365,0.0,0.253,0.0,226156544.0,0.0,236.0,5938528256.0,664367104.0,25773551616.0,1242628096.0,4738493.0,14684355.0
12-04 09:40:36,5.245,3.723,90.778,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5937295360.0,664367104.0,25782611968.0,1234800640.0,4290657.0,8836760.0
12-04 09:40:37,5.250,3.895,90.517,0.085,0.0,0.254,0.0,53248.0,0.0,5.0,5937639424.0,664367104.0,25791877120.0,1225191424.0,4609692.0,14942760.0
12-04 09:40:38,5.038,4.450,90.344,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5938143232.0,664367104.0,25799974912.0,1216589824.0,4439127.0,8806320.0
12-04 09:40:39,5.922,3.723,90.186,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5938429952.0,664367104.0,25809707008.0,1206571008.0,4585457.0,14856367.0
12-04 09:40:40,5.156,3.804,90.786,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5939671040.0,664367104.0,25817001984.0,1198034944.0,4470583.0,14959405.0
12-04 09:40:41,6.181,4.064,89.331,0.0,0.0,0.423,0.0,12288.0,0.0,3.0,5939396608.0,664367104.0,25825767424.0,1189543936.0,4783554.0,8997370.0
12-04 09:40:42,5.654,3.460,90.633,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5939752960.0,664367104.0,25834528768.0,1180426240.0,4258231.0,14641027.0
12-04 09:40:43,6.390,5.145,88.216,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5938966528.0,664367104.0,25844178944.0,1171562496.0,4757219.0,14988952.0
12-04 09:40:44,4.634,4.634,90.480,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5939269632.0,664367104.0,25851789312.0,1163649024.0,4399414.0,8856001.0
12-04 09:40:45,6.192,4.686,88.870,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5940404224.0,664367104.0,25861038080.0,1153265664.0,4685681.0,14844753.0
12-04 09:40:46,5.096,4.261,90.393,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,5939240960.0,664367104.0,25869103104.0,1146363904.0,4085946.0,8159065.0
12-04 09:40:47,5.481,4.469,89.882,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5939924992.0,664367104.0,25877868544.0,1136914432.0,4554520.0,14737621.0
12-04 09:40:48,5.102,3.316,91.412,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5943685120.0,664367104.0,25884741632.0,1126281216.0,4472108.0,12771307.0
12-04 09:40:49,6.134,5.294,88.151,0.252,0.0,0.168,0.0,28672.0,0.0,3.0,5941481472.0,664367104.0,25895264256.0,1117962240.0,5119601.0,11960905.0
12-04 09:40:50,5.690,4.184,89.958,0.0,0.0,0.167,0.0,40960.0,0.0,7.0,5941231616.0,664367104.0,25903800320.0,1109676032.0,4177736.0,14537942.0
12-04 09:40:51,5.428,3.393,90.925,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5942091776.0,664367104.0,25912459264.0,1100156928.0,4502079.0,14048599.0
12-04 09:40:52,5.076,4.230,90.271,0.0,0.0,0.423,0.0,28672.0,0.0,3.0,5941645312.0,664367104.0,25920327680.0,1092734976.0,4404610.0,9351965.0
12-04 09:40:53,5.858,4.686,89.205,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5943463936.0,664367104.0,25929379840.0,1081864192.0,4794313.0,15384114.0
12-04 09:40:54,5.902,5.154,88.695,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5942714368.0,664367104.0,25938685952.0,1073307648.0,4604073.0,8869672.0
12-04 09:40:55,4.681,3.234,91.830,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5943930880.0,664367104.0,25945636864.0,1065140224.0,4159056.0,14326181.0
12-04 09:40:56,6.397,4.377,89.057,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5943599104.0,664367104.0,25956634624.0,1054474240.0,4851097.0,15004974.0
12-04 09:40:57,4.814,4.054,90.963,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5943615488.0,664367104.0,25964908544.0,1046183936.0,4239245.0,8351116.0
12-04 09:40:58,4.996,3.895,90.855,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5944168448.0,664367104.0,25971986432.0,1038553088.0,4369246.0,13645378.0
12-04 09:40:59,5.004,3.920,90.909,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5944778752.0,664367104.0,25979588608.0,1030340608.0,3911620.0,6381065.0
12-04 09:41:00,5.823,4.726,89.030,0.0,0.0,0.422,0.0,12288.0,0.0,2.0,5945163776.0,664367104.0,25989488640.0,1020055552.0,5113609.0,17943141.0
12-04 09:41:01,4.511,4.0,91.064,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5944844288.0,664367104.0,25997574144.0,1012289536.0,4378101.0,14706390.0
12-04 09:41:02,5.542,4.366,89.840,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,5944557568.0,664367104.0,26006515712.0,1003634688.0,4520732.0,8693053.0
12-04 09:41:03,4.734,4.649,90.448,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5945782272.0,664367104.0,26015408128.0,993517568.0,4441236.0,11485181.0
12-04 09:41:04,6.460,4.698,88.507,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5946839040.0,664367104.0,26024120320.0,983748608.0,4629986.0,18278658.0
12-04 09:41:05,5.607,3.653,86.916,3.568,0.0,0.255,0.0,167059456.0,0.0,172.0,5946400768.0,664367104.0,26032246784.0,976060416.0,4326398.0,8776342.0
12-04 09:41:06,6.308,4.626,88.898,0.0,0.0,0.168,0.0,94801920.0,0.0,100.0,5946662912.0,664367104.0,26041991168.0,966053888.0,4883690.0,15633950.0
12-04 09:41:07,5.588,4.587,89.408,0.167,0.0,0.250,0.0,53248.0,0.0,5.0,5946744832.0,664367104.0,26049757184.0,958205952.0,4542431.0,9096078.0
12-04 09:41:08,4.649,4.649,90.448,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5947314176.0,664367104.0,26058670080.0,948723712.0,4557953.0,14645945.0
12-04 09:41:09,5.971,4.205,89.571,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5948317696.0,664367104.0,26067619840.0,938770432.0,4637445.0,15192236.0
12-04 09:41:10,5.662,4.580,89.425,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5946806272.0,664367104.0,26076164096.0,931737600.0,4516129.0,8561226.0
12-04 09:41:11,5.774,4.770,89.121,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5947695104.0,664367104.0,26085519360.0,921493504.0,4609512.0,15360776.0
12-04 09:41:12,5.339,4.492,90.0,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5948313600.0,664367104.0,26094628864.0,911765504.0,4681543.0,15127608.0
12-04 09:41:13,4.709,3.510,91.438,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5948047360.0,664367104.0,26103730176.0,902930432.0,4536506.0,9036500.0
12-04 09:41:14,5.063,4.810,89.873,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5949403136.0,664367104.0,26111676416.0,893628416.0,4559481.0,14886824.0
12-04 09:41:15,6.835,4.557,88.439,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5950803968.0,664367104.0,26121314304.0,882589696.0,4809789.0,12619065.0
12-04 09:41:16,4.854,4.770,90.126,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5949349888.0,664367104.0,26129661952.0,875696128.0,4370715.0,11488073.0
12-04 09:41:17,6.081,4.561,89.189,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5949849600.0,664367104.0,26138284032.0,866574336.0,4740532.0,14900340.0
12-04 09:41:18,4.849,4.682,90.134,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5949218816.0,664367104.0,26147713024.0,857776128.0,4247756.0,8647657.0
12-04 09:41:19,5.828,4.730,89.020,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5949816832.0,664367104.0,26156843008.0,848048128.0,4784278.0,15133182.0
12-04 09:41:20,2.165,1.915,95.837,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,5950894080.0,664367104.0,26159542272.0,844271616.0,1771651.0,8298995.0
12-04 09:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5951356928.0,664367104.0,26160791552.0,842559488.0,14580.0,6442.0
12-04 09:41:22,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,5951033344.0,664367104.0,26160791552.0,842883072.0,20813.0,169688.0
12-04 09:41:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5951021056.0,664367104.0,26160795648.0,842891264.0,33447.0,26448.0
12-04 09:41:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5951021056.0,664367104.0,26160795648.0,842891264.0,16481.0,9388.0
12-04 09:41:25,0.0,0.0,99.750,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,5951021056.0,664367104.0,26160795648.0,842891264.0,17275.0,9565.0
12-04 09:41:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5951016960.0,664367104.0,26160799744.0,842891264.0,15693.0,7967.0
12-04 09:41:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5951016960.0,664367104.0,26160799744.0,842891264.0,15199.0,7644.0
12-04 09:41:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5951016960.0,664367104.0,26160799744.0,842891264.0,15628.0,8119.0
12-04 09:41:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5951016960.0,664367104.0,26160799744.0,842891264.0,19689.0,69840.0
12-04 09:41:30,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5951012864.0,664367104.0,26160803840.0,842891264.0,16692.0,9411.0
12-04 09:41:31,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5950541824.0,664367104.0,26160803840.0,843362304.0,17394.0,10550.0
12-04 09:41:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5950373888.0,664367104.0,26160807936.0,843526144.0,16562.0,8341.0
12-04 09:41:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5950373888.0,664367104.0,26160807936.0,843526144.0,15101.0,6901.0
12-04 09:41:34,3.571,3.654,84.219,8.472,0.0,0.083,0.0,0.0,0.0,0.0,5948858368.0,664367104.0,26166165504.0,839684096.0,2668228.0,1760968.0
12-04 09:41:35,5.152,4.392,90.287,0.0,0.0,0.169,0.0,27881472.0,0.0,27.0,5949296640.0,664367104.0,26174693376.0,830717952.0,4462739.0,15002627.0
12-04 09:41:36,5.462,3.529,90.756,0.0,0.0,0.252,0.0,113012736.0,0.0,115.0,5951832064.0,664367104.0,26181386240.0,821489664.0,4036837.0,14177389.0
12-04 09:41:37,5.453,4.027,90.352,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5950935040.0,664367104.0,26190282752.0,813490176.0,4155149.0,8657544.0
12-04 09:41:38,6.040,4.530,88.926,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5951754240.0,664367104.0,26199257088.0,803696640.0,4939792.0,15218528.0
12-04 09:41:39,6.022,4.071,89.567,0.0,0.0,0.339,0.0,40960.0,0.0,3.0,5953904640.0,664367104.0,26208505856.0,792297472.0,5016429.0,13879175.0
12-04 09:41:40,5.882,5.294,88.571,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5954469888.0,664367104.0,26218958848.0,781279232.0,5161247.0,11175023.0
12-04 09:41:41,6.481,3.620,89.731,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5952479232.0,664367104.0,26227343360.0,774885376.0,4328671.0,13638494.0
12-04 09:41:42,4.758,3.908,90.994,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5952905216.0,664367104.0,26235604992.0,766197760.0,4390368.0,14801649.0
12-04 09:41:43,5.405,3.885,90.372,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5952151552.0,664367104.0,26244653056.0,757903360.0,4586043.0,8960235.0
12-04 09:41:44,7.370,4.690,87.521,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5952622592.0,664367104.0,26255032320.0,747053056.0,5483543.0,15314677.0
12-04 09:41:45,7.016,4.142,88.504,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5952589824.0,664367104.0,26264854528.0,737263616.0,5172893.0,14752814.0
12-04 09:41:46,5.254,3.729,90.678,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5955092480.0,664367104.0,26271944704.0,727670784.0,4570608.0,14752926.0
12-04 09:41:47,5.342,4.674,89.733,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5952634880.0,664367104.0,26281910272.0,720162816.0,4235517.0,8713167.0
12-04 09:41:48,6.091,4.484,89.171,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5954150400.0,664367104.0,26291040256.0,709517312.0,4948512.0,15374890.0
12-04 09:41:49,6.818,4.882,87.879,0.084,0.0,0.337,0.0,28672.0,0.0,4.0,5953564672.0,664367104.0,26301784064.0,699359232.0,5452023.0,15378628.0
12-04 09:41:50,5.981,4.044,89.638,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5955833856.0,664367104.0,26310410240.0,688463872.0,4673309.0,14862305.0
12-04 09:41:51,5.897,4.381,89.385,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5957419008.0,664367104.0,26319642624.0,677646336.0,4549537.0,10488611.0
12-04 09:41:52,6.287,3.856,89.606,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,5954039808.0,664367104.0,26327576576.0,673091584.0,4555699.0,13078720.0
12-04 09:41:53,7.504,3.963,88.196,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5954498560.0,664367104.0,26338750464.0,661458944.0,5444339.0,15529898.0
12-04 09:41:54,6.711,4.782,88.087,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5955538944.0,664367104.0,26348138496.0,651030528.0,5158322.0,15209133.0
12-04 09:41:55,5.509,4.591,89.482,0.250,0.0,0.167,0.0,45056.0,0.0,4.0,5956132864.0,664367104.0,26357125120.0,641449984.0,4238534.0,8525670.0
12-04 09:41:56,7.203,4.523,87.856,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5955092480.0,664367104.0,26366943232.0,632672256.0,5076992.0,15166693.0
12-04 09:41:57,4.738,3.553,91.371,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5956956160.0,664367104.0,26374549504.0,623202304.0,4013634.0,14621945.0
12-04 09:41:58,6.424,5.748,87.574,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5956567040.0,664367104.0,26386227200.0,611913728.0,5633812.0,15163803.0
12-04 09:41:59,5.161,3.807,90.778,0.0,0.0,0.254,0.0,28672.0,0.0,3.0,5956825088.0,664367104.0,26394411008.0,603471872.0,4312661.0,8611426.0
12-04 09:42:00,6.711,5.034,87.919,0.0,0.0,0.336,0.0,40960.0,0.0,7.0,5957599232.0,664367104.0,26404442112.0,592666624.0,5175683.0,15282719.0
12-04 09:42:01,6.323,4.742,88.769,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5956173824.0,664367104.0,26413219840.0,585314304.0,4685043.0,14929898.0
12-04 09:42:02,6.356,4.237,89.068,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5956972544.0,664367104.0,26422345728.0,575389696.0,4916488.0,15364448.0
12-04 09:42:03,5.947,4.418,89.210,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5960241152.0,664367104.0,26432745472.0,561721344.0,5281642.0,12412158.0
12-04 09:42:04,6.208,3.775,89.765,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,5958107136.0,664367104.0,26441244672.0,555356160.0,4454763.0,11703336.0
12-04 09:42:05,6.735,3.751,89.173,0.171,0.0,0.171,0.0,9670656.0,0.0,10.0,5958713344.0,664367104.0,26451259392.0,544735232.0,5186164.0,15476484.0
12-04 09:42:06,5.858,5.188,85.607,3.013,0.0,0.335,0.0,271347712.0,0.0,273.0,5958053888.0,664367104.0,26461487104.0,535166976.0,4751170.0,12611699.0
12-04 09:42:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,1388544.0,0.0,4.0,5959090176.0,664367104.0,26461450240.0,534167552.0,108647.0,705297.0
12-04 09:42:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5959413760.0,664367104.0,26461454336.0,533839872.0,49671.0,3853919.0
12-04 09:42:09,2.510,1.757,95.649,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5957414912.0,664367104.0,26465034240.0,532258816.0,1958612.0,967911.0
12-04 09:42:10,9.122,5.797,84.655,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5961728000.0,664367104.0,26478620672.0,514359296.0,7185759.0,18317478.0
12-04 09:42:11,11.168,7.502,80.563,0.0,0.0,0.767,0.0,0.0,0.0,0.0,5959512064.0,664367104.0,26495897600.0,499298304.0,8996548.0,28753526.0
12-04 09:42:12,10.849,7.569,81.161,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5958459392.0,664367104.0,26513248256.0,483000320.0,8272832.0,23204013.0
12-04 09:42:13,8.710,6.533,84.087,0.168,0.0,0.503,0.0,12288.0,0.0,2.0,5958602752.0,664367104.0,26526359552.0,469745664.0,6545073.0,16458153.0
12-04 09:42:14,6.628,5.285,87.752,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5959897088.0,664367104.0,26535895040.0,458915840.0,5165700.0,15344434.0
12-04 09:42:15,6.091,4.822,88.748,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5960298496.0,664367104.0,26545508352.0,448901120.0,5215567.0,15509802.0
12-04 09:42:16,5.847,3.525,90.284,0.0,0.0,0.344,0.0,0.0,0.0,0.0,5961756672.0,664367104.0,26555437056.0,437514240.0,4972786.0,14874113.0
12-04 09:42:17,5.952,4.082,89.711,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5962723328.0,664367104.0,26563948544.0,428036096.0,5087299.0,15140710.0
12-04 09:42:18,5.892,4.293,89.562,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5962346496.0,664367104.0,26573586432.0,418775040.0,4668300.0,8906965.0
12-04 09:42:19,6.427,4.674,88.314,0.167,0.0,0.417,0.0,28672.0,0.0,4.0,5961453568.0,664367104.0,26583748608.0,409505792.0,4817518.0,14992711.0
12-04 09:42:20,5.656,3.599,90.488,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5962121216.0,664367104.0,26593587200.0,398999552.0,4834540.0,14807297.0
12-04 09:42:21,5.485,3.966,90.295,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5966086144.0,664367104.0,26601107456.0,387514368.0,4542566.0,9992868.0
12-04 09:42:22,6.255,4.565,89.011,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5963059200.0,664367104.0,26611458048.0,380190720.0,5336009.0,13686011.0
12-04 09:42:23,6.171,4.649,89.011,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5962911744.0,664367104.0,26620952576.0,370843648.0,4590715.0,14985850.0
12-04 09:42:24,6.245,4.192,89.307,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5963120640.0,664367104.0,26630639616.0,360947712.0,5257857.0,15221127.0
12-04 09:42:25,5.401,4.304,89.620,0.169,0.0,0.506,0.0,28672.0,0.0,3.0,5963698176.0,664367104.0,26640433152.0,350576640.0,4721377.0,15101270.0
12-04 09:42:26,4.681,3.234,92.0,0.0,0.0,0.085,0.0,20480.0,0.0,1.0,5963677696.0,664367104.0,26647486464.0,343543808.0,4172452.0,9051337.0
12-04 09:42:27,6.414,4.641,88.692,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5965025280.0,664367104.0,26657640448.0,332042240.0,5173894.0,15316461.0
12-04 09:42:28,5.753,5.245,88.663,0.0,0.0,0.338,0.0,12288.0,0.0,3.0,5965123584.0,664367104.0,26668208128.0,321376256.0,5265714.0,15283259.0
12-04 09:42:29,6.689,5.017,87.960,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,5964677120.0,664367104.0,26678272000.0,311758848.0,5102358.0,15490665.0
12-04 09:42:30,5.922,4.837,89.074,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5965164544.0,664367104.0,26686337024.0,303206400.0,4603464.0,8886160.0
12-04 09:42:31,5.738,4.304,89.705,0.169,0.0,0.084,0.0,24576.0,0.0,4.0,5963370496.0,664367104.0,26696052736.0,295284736.0,4655818.0,15159079.0
12-04 09:42:32,5.798,4.790,89.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5964378112.0,664367104.0,26704453632.0,285876224.0,4875451.0,14738287.0
12-04 09:42:33,6.476,4.794,88.310,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5965455360.0,664367104.0,26714923008.0,274329600.0,5383579.0,15376650.0
12-04 09:42:34,6.192,4.071,89.652,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5965762560.0,664367104.0,26723274752.0,265670656.0,4715794.0,8875045.0
12-04 09:42:35,5.753,4.230,89.679,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5966356480.0,664367104.0,26732732416.0,255619072.0,4913714.0,15549869.0
12-04 09:42:36,6.271,4.661,84.661,4.068,0.0,0.339,0.0,145686528.0,0.0,159.0,5966700544.0,664367104.0,26742341632.0,245665792.0,5258199.0,15300719.0
12-04 09:42:37,5.579,4.818,89.011,0.423,0.0,0.169,0.0,142397440.0,0.0,163.0,5967581184.0,664367104.0,26751868928.0,235257856.0,4832614.0,15055884.0
12-04 09:42:38,6.061,5.051,88.636,0.0,0.0,0.253,0.0,368640.0,0.0,13.0,5969305600.0,661774336.0,26745036800.0,242958336.0,4992194.0,11131496.0
12-04 09:42:39,5.442,4.167,89.966,0.0,0.0,0.425,0.0,40960.0,0.0,3.0,5968175104.0,661774336.0,26754785280.0,234340352.0,4904368.0,10423930.0
12-04 09:42:40,6.465,5.038,88.161,0.0,0.0,0.336,0.0,323584.0,0.0,6.0,5969944576.0,659992576.0,26745380864.0,243757056.0,5263860.0,18050410.0
12-04 09:42:41,6.255,5.254,88.240,0.0,0.0,0.250,20480.0,0.0,4.0,0.0,5970395136.0,659992576.0,26755088384.0,233598976.0,5025701.0,15991857.0
12-04 09:42:42,4.542,4.289,91.001,0.0,0.0,0.168,0.0,655360.0,0.0,10.0,5970427904.0,656801792.0,26726748160.0,265097216.0,3998809.0,8378228.0
12-04 09:42:43,6.633,4.618,88.245,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5970321408.0,656801792.0,26735894528.0,256057344.0,5092712.0,15368874.0
12-04 09:42:44,5.686,4.599,89.465,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5970612224.0,656801792.0,26744827904.0,246833152.0,4503390.0,14824935.0
12-04 09:42:45,6.197,4.075,89.389,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5975109632.0,656801792.0,26752249856.0,234913792.0,4690756.0,11101800.0
12-04 09:42:46,6.594,5.509,87.646,0.0,0.0,0.250,0.0,241664.0,0.0,1.0,5971726336.0,655204352.0,26743603200.0,248541184.0,4957866.0,12909471.0
12-04 09:42:47,6.911,4.996,87.760,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5971136512.0,655204352.0,26753589248.0,239144960.0,5044724.0,15281894.0
12-04 09:42:48,6.365,4.941,88.526,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5972328448.0,655204352.0,26762399744.0,229142528.0,4918139.0,14925193.0
12-04 09:42:49,5.504,4.234,89.585,0.169,0.0,0.508,0.0,348160.0,0.0,14.0,5971456000.0,653496320.0,26746916864.0,247205888.0,4633419.0,9288963.0
12-04 09:42:50,6.177,5.259,88.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5971464192.0,653496320.0,26757144576.0,236969984.0,4960837.0,14620730.0
12-04 09:42:51,6.593,4.649,88.504,0.0,0.0,0.254,0.0,348160.0,0.0,6.0,5971595264.0,651915264.0,26745450496.0,250114048.0,5206742.0,15544371.0
12-04 09:42:52,5.228,3.794,90.472,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5971070976.0,651915264.0,26753142784.0,242946048.0,4408098.0,14519351.0
12-04 09:42:53,5.857,4.924,88.964,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5972320256.0,651915264.0,26763493376.0,231346176.0,5174106.0,15269766.0
12-04 09:42:54,4.863,3.242,91.724,0.0,0.0,0.171,0.0,376832.0,0.0,10.0,5971345408.0,650350592.0,26749898752.0,247480320.0,4288237.0,8573615.0
12-04 09:42:55,6.061,4.040,89.478,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5970472960.0,650350592.0,26759671808.0,238579712.0,4630348.0,14772975.0
12-04 09:42:56,6.667,4.810,88.354,0.0,0.0,0.169,0.0,40960.0,0.0,5.0,5973004288.0,648753152.0,26745618432.0,251699200.0,4986579.0,15346565.0
12-04 09:42:57,5.119,3.840,90.870,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5972213760.0,648753152.0,26754568192.0,243539968.0,4739791.0,8897827.0
12-04 09:42:58,6.435,4.488,88.569,0.0,0.0,0.508,0.0,12288.0,0.0,1.0,5972725760.0,648753152.0,26763235328.0,234360832.0,5379195.0,15405233.0
12-04 09:42:59,5.513,4.326,89.992,0.0,0.0,0.170,0.0,28672.0,0.0,5.0,5973004288.0,647163904.0,26749673472.0,249233408.0,4706532.0,14958619.0
12-04 09:43:00,5.917,4.903,88.757,0.169,0.0,0.254,0.0,28672.0,0.0,3.0,5971812352.0,647163904.0,26760638464.0,239460352.0,5075575.0,15431476.0
12-04 09:43:01,5.882,4.790,88.992,0.0,0.0,0.336,0.0,196608.0,0.0,5.0,5977526272.0,645550080.0,26743877632.0,252121088.0,4700019.0,10390219.0
12-04 09:43:02,5.156,4.311,90.279,0.0,0.0,0.254,0.0,28672.0,0.0,3.0,5972828160.0,645550080.0,26753384448.0,247312384.0,4631429.0,13709434.0
12-04 09:43:03,7.107,4.653,88.071,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5972742144.0,645550080.0,26764066816.0,236716032.0,5475004.0,15672935.0
12-04 09:43:04,5.907,4.742,87.354,1.747,0.0,0.250,0.0,372736.0,0.0,9.0,5973356544.0,643944448.0,26747346944.0,254427136.0,4360607.0,14891506.0
12-04 09:43:05,5.471,4.630,89.731,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5971644416.0,643944448.0,26757095424.0,246390784.0,4787703.0,8646446.0
12-04 09:43:06,7.149,4.962,87.384,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5973327872.0,643944448.0,26765934592.0,235868160.0,5404746.0,15322302.0
12-04 09:43:07,4.677,4.167,85.374,5.697,0.0,0.085,0.0,251879424.0,0.0,406.0,5975711744.0,642326528.0,26749374464.0,251662336.0,4253837.0,14314039.0
12-04 09:43:08,5.688,4.584,89.389,0.0,0.0,0.340,0.0,36700160.0,0.0,61.0,5973118976.0,642326528.0,26759487488.0,244142080.0,4915869.0,15659393.0
12-04 09:43:09,5.476,4.971,89.385,0.0,0.0,0.168,0.0,40960.0,0.0,3.0,5973327872.0,642326528.0,26769485824.0,233934848.0,4917439.0,9061939.0
12-04 09:43:10,5.838,5.076,88.832,0.0,0.0,0.254,0.0,229376.0,0.0,5.0,5973327872.0,640704512.0,26752864256.0,252178432.0,5088874.0,15244096.0
12-04 09:43:11,5.872,4.866,88.926,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5973422080.0,640704512.0,26761760768.0,243187712.0,4817084.0,13085256.0
12-04 09:43:12,2.115,1.269,96.447,0.085,0.0,0.085,0.0,49152.0,0.0,7.0,5973954560.0,640704512.0,26764902400.0,239513600.0,2128600.0,9015246.0
12-04 09:43:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5973475328.0,640704512.0,26766942208.0,237953024.0,15718.0,7016.0
12-04 09:43:14,2.002,1.501,96.414,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5972897792.0,640704512.0,26768736256.0,236736512.0,1344608.0,3020611.0
12-04 09:43:15,7.323,5.387,86.953,0.0,0.0,0.337,0.0,385024.0,0.0,6.0,5973749760.0,639057920.0,26753458176.0,252809216.0,5953622.0,15477508.0
12-04 09:43:16,11.740,7.517,80.236,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5974224896.0,639057920.0,26769821696.0,235970560.0,8464380.0,23285698.0
12-04 09:43:17,7.544,6.119,85.834,0.0,0.0,0.503,0.0,348160.0,0.0,7.0,5973778432.0,637386752.0,26755170304.0,252739584.0,6154488.0,15197905.0
12-04 09:43:18,9.581,5.560,84.517,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5974069248.0,637386752.0,26767212544.0,240406528.0,6964999.0,22851045.0
12-04 09:43:19,7.360,5.668,86.633,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5973405696.0,637386752.0,26779525120.0,228757504.0,6487751.0,15661447.0
12-04 09:43:20,6.981,5.635,87.048,0.0,0.0,0.336,0.0,339968.0,0.0,6.0,5976072192.0,635666432.0,26763145216.0,244191232.0,5747869.0,15675523.0
12-04 09:43:21,5.089,4.326,90.246,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5974351872.0,635666432.0,26772971520.0,236085248.0,4415922.0,14165211.0
12-04 09:43:22,5.630,4.874,89.328,0.0,0.0,0.168,0.0,339968.0,0.0,7.0,5975339008.0,633982976.0,26752864256.0,256888832.0,4669021.0,15566649.0
12-04 09:43:23,5.872,4.0,89.787,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5975736320.0,633982976.0,26761543680.0,247812096.0,4946896.0,14862463.0
12-04 09:43:24,6.240,4.576,88.852,0.166,0.0,0.166,0.0,28672.0,0.0,4.0,5974163456.0,633991168.0,26772353024.0,238567424.0,4674005.0,8832104.0
12-04 09:43:25,7.309,5.897,86.379,0.0,0.0,0.415,0.0,327680.0,0.0,5.0,5976510464.0,632324096.0,26752634880.0,257605632.0,5417295.0,15477489.0
12-04 09:43:26,5.481,4.469,89.882,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5975797760.0,632324096.0,26761830400.0,249122816.0,4657604.0,14859140.0
12-04 09:43:27,5.456,3.069,91.049,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5975519232.0,632324096.0,26768920576.0,242311168.0,4545015.0,14833583.0
12-04 09:43:28,6.107,3.817,90.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5975511040.0,632324096.0,26777825280.0,233414656.0,4485010.0,8824392.0
12-04 09:43:29,6.379,3.879,89.138,0.172,0.0,0.431,0.0,364544.0,0.0,10.0,5975339008.0,630624256.0,26759438336.0,253673472.0,5777931.0,16243356.0
12-04 09:43:30,5.583,4.333,89.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5976289280.0,630624256.0,26765307904.0,246853632.0,4238220.0,14206338.0
12-04 09:43:31,6.361,5.089,88.380,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5974142976.0,630624256.0,26778152960.0,236154880.0,5322086.0,15470577.0
12-04 09:43:32,6.334,4.983,88.429,0.0,0.0,0.253,0.0,385024.0,0.0,9.0,5975986176.0,628916224.0,26755981312.0,258191360.0,5215637.0,15519331.0
12-04 09:43:33,5.051,3.620,91.162,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5974917120.0,628916224.0,26764517376.0,250724352.0,4207501.0,8678975.0
12-04 09:43:34,7.712,5.339,86.695,0.0,0.0,0.254,0.0,20480.0,0.0,2.0,5975547904.0,628916224.0,26775736320.0,238874624.0,6047543.0,18926497.0
12-04 09:43:35,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5975826432.0,628916224.0,26776457216.0,237875200.0,17057.0,9809.0
12-04 09:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5975498752.0,628916224.0,26776457216.0,238202880.0,34351.0,1749336.0
12-04 09:43:37,0.083,0.083,98.917,0.917,0.0,0.0,0.0,32952320.0,0.0,56.0,5975818240.0,628916224.0,26776465408.0,237875200.0,15598.0,7191.0
12-04 09:43:38,0.084,0.084,96.074,3.759,0.0,0.0,0.0,221343744.0,0.0,365.0,5975834624.0,628916224.0,26776465408.0,237858816.0,14894.0,7452.0
12-04 09:43:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,5975744512.0,628916224.0,26776465408.0,237948928.0,18207.0,10808.0
12-04 09:43:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5975867392.0,628916224.0,26776469504.0,237821952.0,15891.0,9049.0
12-04 09:43:41,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5976715264.0,628916224.0,26776469504.0,236974080.0,34001.0,27424.0
12-04 09:43:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976383488.0,628916224.0,26776469504.0,237305856.0,15619.0,8644.0
12-04 09:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976383488.0,628916224.0,26776469504.0,237305856.0,15659.0,7694.0
12-04 09:43:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5976383488.0,628916224.0,26776469504.0,237305856.0,15509.0,8400.0
12-04 09:43:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976383488.0,628916224.0,26776469504.0,237305856.0,15400.0,7325.0
12-04 09:43:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976383488.0,628916224.0,26776469504.0,237305856.0,16235.0,7232.0
12-04 09:43:47,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5976379392.0,628916224.0,26776473600.0,237305856.0,17789.0,11175.0
12-04 09:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,7.0,5976264704.0,628916224.0,26776588288.0,237305856.0,15041.0,7402.0
12-04 09:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976346624.0,628916224.0,26776633344.0,237178880.0,18118.0,10920.0
12-04 09:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976346624.0,628916224.0,26776633344.0,237178880.0,15424.0,8111.0
12-04 09:43:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976346624.0,628916224.0,26776633344.0,237178880.0,16934.0,10158.0
12-04 09:43:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5976346624.0,628916224.0,26776633344.0,237178880.0,14860.0,7360.0
12-04 09:43:53,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5976346624.0,628916224.0,26776633344.0,237178880.0,15243.0,7106.0
12-04 09:43:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976346624.0,628916224.0,26776633344.0,237178880.0,15488.0,8327.0
12-04 09:43:55,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5976342528.0,628916224.0,26776637440.0,237178880.0,16273.0,9047.0
12-04 09:43:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976342528.0,628916224.0,26776637440.0,237178880.0,16978.0,11299.0
12-04 09:43:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976342528.0,628916224.0,26776637440.0,237178880.0,15841.0,8349.0
12-04 09:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5976342528.0,628916224.0,26776637440.0,237178880.0,15609.0,8739.0
12-04 09:43:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5976342528.0,628916224.0,26776637440.0,237178880.0,18653.0,55284.0
12-04 09:44:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976342528.0,628916224.0,26776637440.0,237178880.0,15509.0,8648.0
12-04 09:44:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976580096.0,628916224.0,26776641536.0,236937216.0,15034.0,6775.0
12-04 09:44:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976203264.0,628916224.0,26776641536.0,237314048.0,15690.0,8943.0
12-04 09:44:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5976203264.0,628916224.0,26776641536.0,237314048.0,16475.0,9198.0
12-04 09:44:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976203264.0,628916224.0,26776641536.0,237314048.0,27186.0,206858.0
12-04 09:44:05,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5976203264.0,628916224.0,26776641536.0,237314048.0,16712.0,8377.0
12-04 09:44:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976203264.0,628916224.0,26776641536.0,237314048.0,15085.0,6851.0
12-04 09:44:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5976203264.0,628916224.0,26776641536.0,237314048.0,17804.0,10731.0
12-04 09:44:08,2.570,2.239,95.025,0.0,0.0,0.166,0.0,45056.0,0.0,4.0,5975465984.0,628916224.0,26778427392.0,236265472.0,1741252.0,1035946.0
12-04 09:44:09,4.223,2.365,93.243,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5974757376.0,628916224.0,26786037760.0,229363712.0,3342969.0,8034629.0
12-04 09:44:10,6.399,3.669,89.676,0.0,0.0,0.256,0.0,372736.0,0.0,11.0,5976006656.0,627224576.0,26763255808.0,252588032.0,5085049.0,15431492.0
12-04 09:44:11,6.424,4.565,88.673,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,5978099712.0,627224576.0,26771800064.0,241950720.0,4838861.0,14638076.0
12-04 09:44:12,7.089,4.895,87.764,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5975834624.0,627224576.0,26783842304.0,232173568.0,5288207.0,15093466.0
12-04 09:44:13,6.035,5.281,88.349,0.0,0.0,0.335,0.0,409600.0,0.0,13.0,5978234880.0,625426432.0,26760073216.0,255340544.0,4951405.0,12324736.0
12-04 09:44:14,6.313,4.714,88.636,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5978320896.0,625426432.0,26770628608.0,244699136.0,5281487.0,12401812.0
12-04 09:44:15,6.329,4.641,88.861,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5975793664.0,625426432.0,26778894336.0,238960640.0,5255642.0,15216340.0
12-04 09:44:16,6.313,4.630,88.721,0.0,0.0,0.337,0.0,352256.0,0.0,8.0,5977837568.0,623706112.0,26754863104.0,262668288.0,5047474.0,15291879.0
12-04 09:44:17,6.376,5.453,87.836,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5976817664.0,623706112.0,26765488128.0,253063168.0,5135281.0,15511974.0
12-04 09:44:18,6.566,6.229,86.869,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5976940544.0,623706112.0,26777042944.0,241385472.0,5756463.0,15712299.0
12-04 09:44:19,5.902,4.806,88.954,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5977489408.0,623706112.0,26786717696.0,231161856.0,4921879.0,15046149.0
12-04 09:44:20,6.560,4.626,88.562,0.0,0.0,0.252,0.0,372736.0,0.0,11.0,5978710016.0,621903872.0,26761510912.0,256950272.0,4948572.0,13410376.0
12-04 09:44:21,7.257,5.992,86.414,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5976752128.0,621903872.0,26773958656.0,246460416.0,5894223.0,13189920.0
12-04 09:44:22,0.666,0.500,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5977186304.0,621903872.0,26775367680.0,244617216.0,525266.0,5051923.0
12-04 09:44:23,2.089,2.005,95.656,0.084,0.0,0.167,0.0,40960.0,0.0,7.0,5976776704.0,621903872.0,26778054656.0,242339840.0,1786971.0,6115399.0
12-04 09:44:24,10.357,7.470,81.834,0.0,0.0,0.340,0.0,372736.0,0.0,7.0,5976797184.0,620187648.0,26758692864.0,263397376.0,8363433.0,16950546.0
12-04 09:44:25,8.699,6.841,83.868,0.0,0.0,0.591,0.0,0.0,0.0,0.0,5976723456.0,620187648.0,26772774912.0,249389056.0,6679046.0,22382917.0
12-04 09:44:26,8.179,6.239,85.329,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5977808896.0,620187648.0,26784698368.0,236380160.0,6802453.0,17073930.0
12-04 09:44:27,7.246,5.712,86.701,0.0,0.0,0.341,0.0,352256.0,0.0,8.0,5978255360.0,618364928.0,26760183808.0,262270976.0,6189921.0,21738773.0
12-04 09:44:28,6.088,5.171,88.407,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5980962816.0,618364928.0,26770128896.0,249618432.0,4863873.0,9178942.0
12-04 09:44:29,5.828,4.899,88.598,0.169,0.0,0.507,0.0,12288.0,0.0,2.0,5977939968.0,618364928.0,26779979776.0,242790400.0,5200564.0,14916823.0
12-04 09:44:30,6.345,4.146,89.255,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5976764416.0,618364928.0,26791051264.0,232894464.0,5012442.0,15137902.0
12-04 09:44:31,5.867,5.357,88.520,0.0,0.0,0.255,0.0,364544.0,0.0,5.0,5978386432.0,616562688.0,26762862592.0,261263360.0,5389056.0,15162471.0
12-04 09:44:32,8.242,5.383,86.123,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5977358336.0,616562688.0,26774745088.0,250408960.0,5711253.0,15975072.0
12-04 09:44:33,5.146,3.945,90.480,0.0,0.0,0.429,0.0,32768.0,0.0,4.0,5977837568.0,616562688.0,26784641024.0,240033792.0,4964317.0,15170077.0
12-04 09:44:34,6.027,4.329,89.219,0.0,0.0,0.424,0.0,12288.0,0.0,2.0,5979041792.0,615743488.0,26776657920.0,247631872.0,5225556.0,15271234.0
12-04 09:44:35,6.318,4.381,88.880,0.168,0.0,0.253,688128.0,12288.0,9.0,2.0,5977604096.0,615743488.0,26786897920.0,238829568.0,4990041.0,14957873.0
12-04 09:44:36,6.261,4.822,88.748,0.0,0.0,0.169,0.0,499712.0,0.0,10.0,5982457856.0,613896192.0,26758705152.0,264015872.0,5175183.0,11559737.0
12-04 09:44:37,5.853,5.184,88.629,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5978849280.0,613896192.0,26767642624.0,258686976.0,5041522.0,12897523.0
12-04 09:44:38,6.424,5.072,88.166,0.0,0.0,0.338,0.0,20480.0,0.0,2.0,5978185728.0,613896192.0,26777645056.0,249348096.0,5428179.0,15005240.0
12-04 09:44:39,6.639,5.378,87.815,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5979041792.0,613896192.0,26788417536.0,237719552.0,5457255.0,15108484.0
12-04 09:44:40,6.655,5.392,87.784,0.0,0.0,0.168,0.0,81920.0,0.0,4.0,5978439680.0,613003264.0,26780852224.0,246779904.0,5426508.0,15506262.0
12-04 09:44:41,7.233,4.962,87.384,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5978169344.0,613003264.0,26790268928.0,237633536.0,5215637.0,15411355.0
12-04 09:44:42,6.850,5.096,87.886,0.0,0.0,0.167,0.0,245760.0,0.0,6.0,5980028928.0,612118528.0,26780815360.0,246112256.0,4810609.0,14761736.0
12-04 09:44:43,6.091,4.653,84.095,4.822,0.0,0.338,0.0,118059008.0,0.0,193.0,5979590656.0,612118528.0,26790912000.0,236453888.0,5161096.0,15054045.0
12-04 09:44:44,7.327,5.745,76.686,9.908,0.0,0.333,0.0,235515904.0,0.0,396.0,5980368896.0,610304000.0,26761641984.0,266760192.0,5361956.0,15302956.0
12-04 09:44:45,7.010,4.476,88.176,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5979025408.0,610304000.0,26771632128.0,258113536.0,5354597.0,15179677.0
12-04 09:44:46,5.428,4.326,90.076,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5979426816.0,610304000.0,26780966912.0,248377344.0,4691170.0,8984163.0
12-04 09:44:47,6.324,5.481,87.774,0.253,0.0,0.169,0.0,28672.0,0.0,3.0,5979869184.0,610304000.0,26791448576.0,237453312.0,5492108.0,15236715.0
12-04 09:44:48,6.416,4.876,88.195,0.0,0.0,0.513,0.0,135168.0,0.0,8.0,5980606464.0,609390592.0,26783178752.0,245899264.0,5741099.0,15726905.0
12-04 09:44:49,6.419,4.392,88.851,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5979340800.0,609390592.0,26793824256.0,236519424.0,5005901.0,14699983.0
12-04 09:44:50,6.489,5.574,87.770,0.0,0.0,0.166,0.0,233472.0,0.0,7.0,5980299264.0,608477184.0,26782908416.0,247390208.0,4978832.0,15064626.0
12-04 09:44:51,6.951,5.025,87.688,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5979516928.0,608477184.0,26792968192.0,238112768.0,5154865.0,13977733.0
12-04 09:44:52,6.255,4.057,89.434,0.0,0.0,0.254,0.0,196608.0,0.0,5.0,5979897856.0,607563776.0,26782396416.0,249217024.0,4665208.0,10736633.0
12-04 09:44:53,6.728,5.214,87.637,0.168,0.0,0.252,0.0,28672.0,0.0,4.0,5980839936.0,607563776.0,26792591360.0,238080000.0,5363237.0,20667699.0
12-04 09:44:54,6.932,5.325,87.574,0.0,0.0,0.169,0.0,237568.0,0.0,12.0,5981978624.0,606625792.0,26782887936.0,247582720.0,5784423.0,10895425.0
12-04 09:44:55,5.218,4.705,89.820,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5983760384.0,606625792.0,26792599552.0,236089344.0,5143484.0,16945014.0
12-04 09:44:56,6.784,5.025,87.688,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5980168192.0,606625792.0,26803929088.0,228352000.0,5270691.0,12807471.0
12-04 09:44:57,5.307,4.128,90.227,0.0,0.0,0.337,0.0,167936.0,0.0,6.0,5981437952.0,605704192.0,26791530496.0,240402432.0,4360688.0,14755294.0
12-04 09:44:58,6.122,4.507,89.031,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5979734016.0,605708288.0,26802442240.0,231190528.0,5113804.0,15018997.0
12-04 09:44:59,5.978,3.672,90.179,0.085,0.0,0.085,0.0,176128.0,0.0,6.0,5981061120.0,604782592.0,26790260736.0,242970624.0,4875086.0,15079831.0
12-04 09:45:00,6.329,4.557,89.114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5980160000.0,604782592.0,26800414720.0,233717760.0,5052807.0,9102286.0
12-04 09:45:01,6.086,4.227,89.349,0.0,0.0,0.338,0.0,188416.0,0.0,7.0,5980340224.0,603860992.0,26788868096.0,246005760.0,4812503.0,15091017.0
12-04 09:45:02,7.113,4.234,88.315,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5981663232.0,603860992.0,26799161344.0,234389504.0,5329243.0,15597771.0
12-04 09:45:03,5.678,4.407,89.576,0.0,0.0,0.339,0.0,233472.0,0.0,6.0,5983866880.0,602931200.0,26786205696.0,246071296.0,4999641.0,14799093.0
12-04 09:45:04,7.155,4.966,87.626,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5982027776.0,602931200.0,26798428160.0,235687936.0,5516823.0,15467650.0
12-04 09:45:05,7.119,5.276,87.186,0.084,0.0,0.335,0.0,200704.0,0.0,7.0,5982203904.0,602001408.0,26788225024.0,246644736.0,5453556.0,15944002.0
12-04 09:45:06,7.574,5.277,86.894,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5982011392.0,602001408.0,26799878144.0,235184128.0,6187125.0,17299278.0
12-04 09:45:07,6.102,4.492,89.237,0.0,0.0,0.169,0.0,204800.0,0.0,6.0,5983162368.0,601071616.0,26788794368.0,246046720.0,5019159.0,14068908.0
12-04 09:45:08,6.621,5.008,88.200,0.0,0.0,0.170,0.0,20480.0,0.0,2.0,5982060544.0,601071616.0,26799063040.0,236879872.0,5393659.0,16451911.0
12-04 09:45:09,5.755,5.004,88.907,0.0,0.0,0.334,0.0,188416.0,0.0,4.0,5982531584.0,600145920.0,26787581952.0,248815616.0,4657826.0,8798048.0
12-04 09:45:10,6.769,4.199,88.946,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5982654464.0,600145920.0,26797010944.0,239263744.0,5372840.0,15418138.0
12-04 09:45:11,6.277,4.835,88.634,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5982912512.0,600145920.0,26807304192.0,228712448.0,5486522.0,15137305.0
12-04 09:45:12,6.841,4.054,88.767,0.0,0.0,0.338,0.0,208896.0,0.0,6.0,5983735808.0,599212032.0,26792980480.0,243146752.0,4992422.0,14887405.0
12-04 09:45:13,5.823,4.810,88.945,0.084,0.0,0.338,0.0,16384.0,0.0,2.0,5983019008.0,599212032.0,26803511296.0,233332736.0,5090158.0,15469390.0
12-04 09:45:14,6.309,5.115,85.166,2.984,0.0,0.426,0.0,117784576.0,0.0,202.0,5983371264.0,598278144.0,26792230912.0,245194752.0,5520501.0,15604414.0
12-04 09:45:15,6.711,5.285,84.732,3.020,0.0,0.252,0.0,193208320.0,0.0,336.0,5985173504.0,598278144.0,26802028544.0,233594880.0,5096062.0,13321799.0
12-04 09:45:16,5.574,5.490,88.682,0.0,0.0,0.253,0.0,212992.0,0.0,6.0,5983354880.0,597344256.0,26790936576.0,247439360.0,5231387.0,11479575.0
12-04 09:45:17,7.203,5.276,86.935,0.084,0.0,0.503,0.0,12288.0,0.0,2.0,5982998528.0,597344256.0,26801205248.0,237527040.0,5597273.0,15677691.0
12-04 09:45:18,5.357,4.337,90.221,0.0,0.0,0.085,0.0,245760.0,0.0,9.0,5983825920.0,596410368.0,26787696640.0,251142144.0,4646676.0,15299293.0
12-04 09:45:19,6.351,4.911,88.315,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5984751616.0,596410368.0,26797834240.0,240078848.0,5357851.0,15302159.0
12-04 09:45:20,6.381,5.290,88.077,0.0,0.0,0.252,0.0,184320.0,0.0,2.0,5985075200.0,595480576.0,26786725888.0,251793408.0,5181996.0,15584375.0
12-04 09:45:21,5.461,4.266,90.017,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5984645120.0,595480576.0,26795843584.0,243105792.0,5054169.0,14869832.0
12-04 09:45:22,7.628,4.946,87.091,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5984092160.0,595480576.0,26806812672.0,232689664.0,5238267.0,9462633.0
12-04 09:45:23,5.892,4.545,88.973,0.253,0.0,0.337,0.0,249856.0,0.0,12.0,5984124928.0,594554880.0,26793263104.0,247132160.0,4815084.0,15224765.0
12-04 09:45:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5984432128.0,594554880.0,26795143168.0,244944896.0,92479.0,13825.0
12-04 09:45:25,0.837,0.502,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5984149504.0,594554880.0,26795159552.0,245211136.0,695714.0,5071538.0
12-04 09:45:26,5.471,4.040,90.236,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5984333824.0,594554880.0,26803916800.0,236269568.0,4543193.0,8513446.0
12-04 09:45:27,13.160,9.304,76.614,0.0,0.0,0.922,0.0,176128.0,0.0,3.0,5985140736.0,593629184.0,26800304128.0,240001024.0,10251231.0,31421972.0
12-04 09:45:28,1.676,1.174,97.066,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5985177600.0,593629184.0,26802880512.0,237387776.0,1406586.0,1208779.0
12-04 09:45:29,5.734,4.047,90.051,0.169,0.0,0.0,0.0,200704.0,0.0,5.0,5985755136.0,592703488.0,26789429248.0,251187200.0,4401710.0,15014880.0
12-04 09:45:30,10.681,8.579,80.320,0.0,0.0,0.421,0.0,61440.0,0.0,12.0,5984894976.0,592703488.0,26807132160.0,234344448.0,8703677.0,23005638.0
12-04 09:45:31,7.782,6.025,85.774,0.0,0.0,0.418,0.0,200704.0,0.0,5.0,5985341440.0,591773696.0,26795933696.0,246026240.0,5970541.0,16228865.0
12-04 09:45:32,11.139,8.608,79.662,0.0,0.0,0.591,0.0,139264.0,0.0,4.0,5988605952.0,590831616.0,26791051264.0,248586240.0,8741331.0,27349124.0
12-04 09:45:33,8.156,6.032,85.472,0.0,0.0,0.340,0.0,20480.0,0.0,3.0,5986123776.0,590835712.0,26803261440.0,238854144.0,6716703.0,19269569.0
12-04 09:45:34,5.892,4.125,89.815,0.0,0.0,0.168,0.0,229376.0,0.0,7.0,5990244352.0,589897728.0,26789441536.0,249491456.0,4397336.0,10623063.0
12-04 09:45:35,6.571,5.055,87.869,0.168,0.0,0.337,0.0,28672.0,0.0,5.0,5986414592.0,589897728.0,26799841280.0,242921472.0,5658940.0,18507835.0
12-04 09:45:36,6.564,5.030,87.980,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5986992128.0,589897728.0,26810716160.0,231469056.0,5885614.0,15920559.0
12-04 09:45:37,7.197,5.080,87.638,0.0,0.0,0.085,0.0,184320.0,0.0,4.0,5985882112.0,588955648.0,26798751744.0,245485568.0,5741744.0,15338481.0
12-04 09:45:38,6.638,3.915,89.106,0.0,0.0,0.340,0.0,20480.0,0.0,2.0,5985914880.0,588959744.0,26809442304.0,234758144.0,5116219.0,14872150.0
12-04 09:45:39,6.894,4.085,88.681,0.0,0.0,0.340,0.0,167936.0,0.0,5.0,5986471936.0,588021760.0,26796748800.0,247832576.0,5454682.0,15298903.0
12-04 09:45:40,6.073,5.158,88.519,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5987418112.0,588021760.0,26805964800.0,237670400.0,4579805.0,9985211.0
12-04 09:45:41,7.628,5.532,86.421,0.084,0.0,0.335,0.0,40960.0,0.0,4.0,5989076992.0,587079680.0,26804772864.0,238145536.0,5697190.0,14981378.0
12-04 09:45:42,5.992,4.810,88.945,0.0,0.0,0.253,0.0,200704.0,0.0,2.0,5985026048.0,587079680.0,26802626560.0,244342784.0,4700881.0,14430783.0
12-04 09:45:43,6.706,4.329,88.710,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5985935360.0,587079680.0,26813718528.0,232341504.0,5429194.0,15113852.0
12-04 09:45:44,6.847,4.987,87.912,0.0,0.0,0.254,0.0,159744.0,0.0,4.0,5984555008.0,586133504.0,26801618944.0,246767616.0,5473664.0,15535926.0
12-04 09:45:45,6.340,4.480,84.954,3.888,0.0,0.338,0.0,150740992.0,0.0,248.0,5984686080.0,586133504.0,26811162624.0,237092864.0,5088600.0,14996327.0
12-04 09:45:46,6.081,4.983,86.740,1.943,0.0,0.253,0.0,162902016.0,0.0,285.0,5986004992.0,585183232.0,26797006848.0,250880000.0,5011076.0,15172800.0
12-04 09:45:47,5.513,4.495,89.737,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5985603584.0,585183232.0,26807267328.0,241020928.0,4824311.0,14893322.0
12-04 09:45:48,6.346,4.717,88.679,0.0,0.0,0.257,0.0,266240.0,0.0,9.0,5986148352.0,584253440.0,26794033152.0,254640128.0,5707957.0,15736596.0
12-04 09:45:49,6.633,5.290,87.825,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5987913728.0,584253440.0,26804031488.0,242876416.0,5114779.0,11006178.0
12-04 09:45:50,6.287,4.928,88.530,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5989588992.0,584253440.0,26814279680.0,230952960.0,5604825.0,14881237.0
12-04 09:45:51,6.318,5.055,88.374,0.0,0.0,0.253,0.0,188416.0,0.0,6.0,5985669120.0,583303168.0,26801684480.0,248418304.0,5359007.0,14168336.0
12-04 09:45:52,7.348,4.392,88.176,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5985095680.0,583303168.0,26811330560.0,239345664.0,5223095.0,15018473.0
12-04 09:45:53,7.517,5.828,86.402,0.084,0.0,0.169,0.0,196608.0,0.0,10.0,5986172928.0,582369280.0,26799542272.0,250990592.0,6012724.0,16134989.0
12-04 09:45:54,5.793,4.030,89.924,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5985402880.0,582369280.0,26807857152.0,243445760.0,4544560.0,14826924.0
12-04 09:45:55,3.172,2.504,94.240,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5985312768.0,582369280.0,26812882944.0,238510080.0,2413232.0,7340588.0
12-04 09:45:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5985996800.0,582369280.0,26813779968.0,236929024.0,15609.0,8738.0
12-04 09:45:57,1.824,1.575,96.517,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5986217984.0,582369280.0,26814676992.0,235810816.0,1165115.0,4304121.0
12-04 09:45:58,6.531,4.580,88.550,0.170,0.0,0.170,0.0,253952.0,0.0,9.0,5986549760.0,581427200.0,26799816704.0,251281408.0,5315152.0,12401084.0
12-04 09:45:59,7.769,5.430,86.383,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5984718848.0,581427200.0,26812272640.0,240656384.0,5946963.0,17710676.0
12-04 09:46:00,3.723,3.130,92.978,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5986136064.0,581427200.0,26818273280.0,233238528.0,3561555.0,8207195.0
12-04 09:46:01,10.672,9.076,79.832,0.0,0.0,0.420,0.0,204800.0,0.0,6.0,5985005568.0,580485120.0,26810417152.0,243167232.0,8620157.0,24190645.0
12-04 09:46:02,9.228,8.054,82.215,0.0,0.0,0.503,0.0,188416.0,0.0,3.0,5987278848.0,579534848.0,26801070080.0,251191296.0,7801148.0,22900009.0
12-04 09:46:03,11.102,7.317,81.161,0.0,0.0,0.421,0.0,28672.0,0.0,5.0,5986779136.0,579534848.0,26816036864.0,236724224.0,7868190.0,22120790.0
12-04 09:46:04,9.206,6.334,83.784,0.169,0.0,0.507,0.0,233472.0,0.0,7.0,5987094528.0,578564096.0,26806575104.0,246841344.0,7102231.0,22906150.0
12-04 09:46:05,7.577,5.246,87.011,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5987717120.0,578564096.0,26816020480.0,236773376.0,5462330.0,15368443.0
12-04 09:46:06,5.992,4.979,88.692,0.0,0.0,0.338,0.0,233472.0,0.0,13.0,5988163584.0,577593344.0,26801491968.0,251826176.0,5079840.0,15202032.0
12-04 09:46:07,7.137,4.954,87.490,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5987934208.0,577593344.0,26811559936.0,241987584.0,5333185.0,15521315.0
12-04 09:46:08,6.672,6.166,86.824,0.0,0.0,0.338,0.0,20480.0,0.0,2.0,5987504128.0,577597440.0,26822836224.0,231137280.0,6034566.0,16020641.0
12-04 09:46:09,2.585,2.002,95.163,0.0,0.0,0.250,0.0,184320.0,0.0,7.0,5988569088.0,576618496.0,26802704384.0,251183104.0,2012344.0,2184655.0
12-04 09:46:10,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5988470784.0,576618496.0,26803875840.0,250109952.0,63683.0,5042011.0
12-04 09:46:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988458496.0,576618496.0,26803888128.0,250109952.0,34600.0,27063.0
12-04 09:46:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988585472.0,576618496.0,26803888128.0,249982976.0,17018.0,10339.0
12-04 09:46:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5988585472.0,576618496.0,26803888128.0,249982976.0,15812.0,7265.0
12-04 09:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988585472.0,576618496.0,26803888128.0,249982976.0,16707.0,10180.0
12-04 09:46:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988585472.0,576618496.0,26803888128.0,249982976.0,15918.0,7985.0
12-04 09:46:16,0.0,0.168,95.306,4.526,0.0,0.0,0.0,178126848.0,0.0,305.0,5988585472.0,576618496.0,26803888128.0,249982976.0,14855.0,7363.0
12-04 09:46:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,51908608.0,0.0,94.0,5988700160.0,576618496.0,26803888128.0,249868288.0,15521.0,7576.0
12-04 09:46:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988667392.0,576618496.0,26803888128.0,249901056.0,14490.0,6648.0
12-04 09:46:19,0.0,0.083,99.833,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,5988667392.0,576618496.0,26803888128.0,249901056.0,19515.0,13258.0
12-04 09:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988663296.0,576618496.0,26803892224.0,249901056.0,15504.0,8480.0
12-04 09:46:21,0.250,0.0,99.666,0.083,0.0,0.0,3133440.0,0.0,43.0,0.0,5989277696.0,576618496.0,26807025664.0,246153216.0,15184.0,6898.0
12-04 09:46:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5989093376.0,576618496.0,26807025664.0,246337536.0,15790.0,8682.0
12-04 09:46:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5989085184.0,576618496.0,26807025664.0,246345728.0,16264.0,9221.0
12-04 09:46:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5989081088.0,576622592.0,26807025664.0,246345728.0,15609.0,8558.0
12-04 09:46:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5989076992.0,576622592.0,26807029760.0,246345728.0,15758.0,7853.0
12-04 09:46:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5989076992.0,576622592.0,26807029760.0,246345728.0,14140.0,6424.0
12-04 09:46:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5989076992.0,576622592.0,26807029760.0,246345728.0,16890.0,10021.0
12-04 09:46:28,0.0,0.084,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,5989076992.0,576622592.0,26807029760.0,246345728.0,17018.0,11049.0
12-04 09:46:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5989076992.0,576622592.0,26807029760.0,246345728.0,18566.0,42995.0
12-04 09:46:30,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,1.0,5989072896.0,576626688.0,26807029760.0,246345728.0,15588.0,7928.0
12-04 09:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,5988470784.0,576626688.0,26807033856.0,246943744.0,16974.0,9585.0
12-04 09:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988175872.0,576626688.0,26807037952.0,247234560.0,15421.0,7837.0
12-04 09:46:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5988315136.0,576626688.0,26807152640.0,246980608.0,16791.0,8823.0
12-04 09:46:34,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,5987078144.0,576626688.0,26807193600.0,248176640.0,23464.0,153872.0
12-04 09:46:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5986877440.0,576626688.0,26807193600.0,248377344.0,19363.0,14040.0
12-04 09:46:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5986877440.0,576626688.0,26807193600.0,248377344.0,15777.0,8182.0
12-04 09:46:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5986873344.0,576626688.0,26807197696.0,248377344.0,16837.0,9559.0
12-04 09:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5986873344.0,576626688.0,26807197696.0,248377344.0,14811.0,6925.0
12-04 09:46:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5986873344.0,576626688.0,26807197696.0,248377344.0,15621.0,7826.0
12-04 09:46:40,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5986873344.0,576626688.0,26807197696.0,248377344.0,15449.0,8461.0
12-04 09:46:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,5987106816.0,576626688.0,26807197696.0,248143872.0,33496.0,26136.0
12-04 09:46:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5987135488.0,576626688.0,26807197696.0,248115200.0,14235.0,6221.0
12-04 09:46:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5987135488.0,576626688.0,26807197696.0,248115200.0,17467.0,10657.0
12-04 09:46:44,1.603,1.266,97.131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5985042432.0,576626688.0,26810322944.0,247083008.0,1663033.0,996477.0
12-04 09:46:45,5.817,4.021,89.991,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5986435072.0,576626688.0,26818846720.0,237166592.0,5080656.0,15377705.0
12-04 09:46:46,7.364,5.439,86.695,0.167,0.0,0.335,0.0,225280.0,0.0,8.0,5988327424.0,574722048.0,26805874688.0,250150912.0,5445574.0,15591655.0
12-04 09:46:47,7.542,5.424,86.780,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5986648064.0,574722048.0,26817544192.0,240160768.0,5742748.0,15582160.0
12-04 09:46:48,6.446,4.495,88.889,0.0,0.0,0.170,0.0,200704.0,0.0,8.0,5987348480.0,570249216.0,26806448128.0,255029248.0,5281316.0,15163731.0
12-04 09:46:49,6.955,4.241,88.550,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5987123200.0,570249216.0,26816651264.0,245051392.0,5407540.0,15812544.0
12-04 09:46:50,5.998,4.370,89.460,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5987061760.0,570249216.0,26827665408.0,234098688.0,5365386.0,15055614.0
12-04 09:46:51,7.790,5.588,86.283,0.0,0.0,0.339,0.0,258048.0,0.0,7.0,5987745792.0,561434624.0,26820882432.0,249012224.0,6233603.0,16364221.0
12-04 09:46:52,6.540,5.629,87.252,0.083,0.0,0.497,0.0,12288.0,0.0,2.0,5987786752.0,561434624.0,26831364096.0,238489600.0,4920796.0,14897238.0
12-04 09:46:53,7.167,5.396,87.099,0.0,0.0,0.337,0.0,184320.0,0.0,5.0,5989105664.0,559378432.0,26818064384.0,252526592.0,5695692.0,15336894.0
12-04 09:46:54,6.298,4.936,88.426,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5989003264.0,559378432.0,26828464128.0,242229248.0,5635673.0,15505396.0
12-04 09:46:55,6.250,4.561,88.851,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5987618816.0,559378432.0,26839281664.0,232796160.0,5178195.0,14737068.0
12-04 09:46:56,6.841,4.899,88.007,0.0,0.0,0.253,0.0,200704.0,0.0,5.0,5990543360.0,558092288.0,26823585792.0,246853632.0,5549689.0,14789010.0
12-04 09:46:57,7.323,5.724,86.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5988532224.0,558092288.0,26836348928.0,236101632.0,5633009.0,16514735.0
12-04 09:46:58,7.338,5.887,86.433,0.085,0.0,0.256,0.0,212992.0,0.0,7.0,5990014976.0,556720128.0,26821677056.0,250662912.0,6343642.0,15815690.0
12-04 09:46:59,6.444,5.105,88.285,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5990375424.0,556720128.0,26831368192.0,240611328.0,4913159.0,15027020.0
12-04 09:47:00,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5989363712.0,556720128.0,26832932864.0,240058368.0,157793.0,48417.0
12-04 09:47:01,2.773,2.269,94.874,0.0,0.0,0.084,307200.0,0.0,8.0,0.0,5988294656.0,556720128.0,26837037056.0,237023232.0,2295530.0,7510501.0
12-04 09:47:02,7.185,6.255,86.221,0.0,0.0,0.338,0.0,196608.0,0.0,4.0,5989822464.0,555696128.0,26823106560.0,250449920.0,6153921.0,14692453.0
12-04 09:47:03,11.111,7.094,81.282,0.0,0.0,0.513,188416.0,24576.0,16.0,3.0,5990580224.0,555696128.0,26839089152.0,233709568.0,8641677.0,24475936.0
12-04 09:47:04,8.512,5.933,84.007,1.118,0.0,0.430,0.0,163840.0,0.0,5.0,5990744064.0,554729472.0,26828152832.0,245448704.0,7416259.0,22540643.0
12-04 09:47:05,8.410,7.233,83.347,0.673,0.0,0.336,0.0,0.0,0.0,0.0,5990866944.0,554729472.0,26840317952.0,233160704.0,7088857.0,15983728.0
12-04 09:47:06,7.912,5.556,86.027,0.0,0.0,0.505,0.0,200704.0,0.0,7.0,5992001536.0,553771008.0,26826784768.0,246517760.0,5940792.0,18933096.0
12-04 09:47:07,6.007,5.245,88.579,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5989998592.0,553771008.0,26835668992.0,239636480.0,5586140.0,9758389.0
12-04 09:47:08,7.336,6.324,86.003,0.0,0.0,0.337,0.0,221184.0,0.0,7.0,5990912000.0,552828928.0,26823979008.0,251355136.0,6012787.0,24620298.0
12-04 09:47:09,6.864,5.0,87.712,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5989732352.0,552828928.0,26834444288.0,242069504.0,5621661.0,15732685.0
12-04 09:47:10,6.485,4.437,88.737,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5989777408.0,552828928.0,26844942336.0,231526400.0,5424175.0,15502969.0
12-04 09:47:11,7.563,5.630,86.218,0.0,0.0,0.588,0.0,192512.0,0.0,4.0,5988917248.0,551882752.0,26830614528.0,247660544.0,6020872.0,15799387.0
12-04 09:47:12,5.963,4.174,89.693,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5990137856.0,551882752.0,26839674880.0,237379584.0,5066477.0,15001068.0
12-04 09:47:13,6.372,4.843,88.530,0.0,0.0,0.255,0.0,217088.0,0.0,11.0,5991309312.0,550936576.0,26823917568.0,252911616.0,5419903.0,15463397.0
12-04 09:47:14,6.352,4.206,89.185,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5990019072.0,550936576.0,26835079168.0,243040256.0,5616988.0,15348076.0
12-04 09:47:15,5.734,5.059,88.786,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5991849984.0,550936576.0,26844512256.0,231776256.0,5092279.0,11436463.0
12-04 09:47:16,8.631,6.556,84.232,0.249,0.0,0.332,0.0,2322432.0,0.0,11.0,5991071744.0,549986304.0,26829185024.0,248832000.0,5973062.0,19853538.0
12-04 09:47:17,6.891,5.966,79.916,7.143,0.0,0.084,0.0,272121856.0,0.0,519.0,5989756928.0,549986304.0,26840158208.0,239173632.0,5506890.0,15332751.0
12-04 09:47:18,7.131,5.034,86.158,1.426,0.0,0.252,0.0,81125376.0,0.0,161.0,5990744064.0,549040128.0,26823733248.0,255557632.0,5342737.0,15266850.0
12-04 09:47:19,6.734,5.892,87.205,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5990891520.0,549040128.0,26833313792.0,245829632.0,5656995.0,15693106.0
12-04 09:47:20,7.119,6.030,86.600,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5994020864.0,549040128.0,26845356032.0,230658048.0,5628051.0,10923003.0
12-04 09:47:21,7.879,5.868,85.834,0.0,0.0,0.419,4096.0,196608.0,1.0,3.0,5992079360.0,548102144.0,26829455360.0,249438208.0,5997777.0,20613968.0
12-04 09:47:22,6.757,4.561,86.993,1.098,0.0,0.591,0.0,12288.0,0.0,2.0,5993529344.0,548102144.0,26840178688.0,237264896.0,5338736.0,12683784.0
12-04 09:47:23,7.089,5.401,87.089,0.0,0.0,0.422,0.0,258048.0,0.0,13.0,5993414656.0,547155968.0,26825093120.0,253411328.0,5710099.0,17285255.0
12-04 09:47:24,8.417,5.917,85.333,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5994422272.0,547155968.0,26836987904.0,240508928.0,6044616.0,13695085.0
12-04 09:47:25,7.712,5.085,86.780,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5991268352.0,547155968.0,26848202752.0,232448000.0,5762158.0,20101405.0
12-04 09:47:26,7.185,5.833,86.644,0.0,0.0,0.338,0.0,221184.0,0.0,5.0,5991772160.0,546209792.0,26831134720.0,249958400.0,6023618.0,16323756.0
12-04 09:47:27,6.387,4.874,88.487,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5993013248.0,546209792.0,26841624576.0,238227456.0,5060725.0,10750963.0
12-04 09:47:28,6.318,5.813,87.532,0.168,0.0,0.168,0.0,221184.0,0.0,6.0,5994541056.0,545263616.0,26824839168.0,254431232.0,5375818.0,17220326.0
12-04 09:47:29,7.432,4.814,87.416,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5991514112.0,545263616.0,26835570688.0,246726656.0,5318636.0,11595871.0
12-04 09:47:30,7.113,5.504,86.876,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5991247872.0,545263616.0,26847637504.0,234926080.0,6019252.0,21713129.0
12-04 09:47:31,7.052,4.673,87.935,0.0,0.0,0.340,0.0,167936.0,0.0,5.0,5991088128.0,544317440.0,26830233600.0,253435904.0,5565676.0,15775152.0
12-04 09:47:32,6.053,4.263,89.599,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5990694912.0,544317440.0,26841649152.0,242413568.0,5124760.0,11670843.0
12-04 09:47:33,7.270,5.156,87.320,0.0,0.0,0.254,0.0,253952.0,0.0,8.0,5992960000.0,543371264.0,26825080832.0,257662976.0,5636015.0,18223553.0
12-04 09:47:34,8.550,6.287,84.828,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5992763392.0,543371264.0,26836574208.0,246366208.0,5994376.0,16646490.0
12-04 09:47:35,7.155,5.556,86.953,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5993394176.0,543371264.0,26845962240.0,236347392.0,5674865.0,16050769.0
12-04 09:47:36,5.968,4.859,89.003,0.0,0.0,0.171,0.0,167936.0,0.0,5.0,5993246720.0,542363648.0,26829635584.0,253829120.0,5477672.0,15596622.0
12-04 09:47:37,6.481,5.640,87.542,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5994246144.0,542363648.0,26841604096.0,240861184.0,5501826.0,12085393.0
12-04 09:47:38,2.357,1.852,95.623,0.0,0.0,0.168,0.0,40960.0,0.0,5.0,5992726528.0,542363648.0,26845229056.0,238755840.0,2289464.0,4106984.0
12-04 09:47:39,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5995200512.0,542363648.0,26846474240.0,235036672.0,43613.0,2642610.0
12-04 09:47:40,1.0,0.667,98.0,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,5993218048.0,542363648.0,26846482432.0,237010944.0,684831.0,4235399.0
12-04 09:47:41,5.705,4.279,89.933,0.0,0.0,0.084,0.0,258048.0,0.0,5.0,5992894464.0,541413376.0,26826629120.0,258138112.0,4272720.0,8874972.0
12-04 09:47:42,11.443,7.942,80.017,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5994643456.0,541413376.0,26844889088.0,238129152.0,9031136.0,26463548.0
12-04 09:47:43,8.496,6.287,84.707,0.0,0.0,0.510,0.0,188416.0,0.0,7.0,5993701376.0,540467200.0,26831589376.0,253317120.0,6953048.0,19441420.0
12-04 09:47:44,12.895,9.052,77.626,0.0,0.0,0.427,32768.0,0.0,1.0,0.0,5992861696.0,540467200.0,26851753984.0,233992192.0,9903111.0,29488980.0
12-04 09:47:45,9.464,7.203,82.747,0.0,0.0,0.586,0.0,192512.0,0.0,4.0,5996322816.0,539521024.0,26837372928.0,245858304.0,7499169.0,18681674.0
12-04 09:47:46,6.899,5.111,87.649,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5993136128.0,539521024.0,26850058240.0,236359680.0,5842998.0,19347960.0
12-04 09:47:47,8.670,6.481,84.428,0.0,0.0,0.421,40960.0,212992.0,4.0,4.0,5993435136.0,538574848.0,26834698240.0,252366848.0,6849644.0,16348260.0
12-04 09:47:48,7.544,6.119,73.680,12.238,0.0,0.419,0.0,248373248.0,0.0,478.0,5993992192.0,538574848.0,26846433280.0,240074752.0,5659902.0,15272835.0
12-04 09:47:49,8.389,6.711,82.383,2.265,0.0,0.252,0.0,86716416.0,0.0,169.0,5997940736.0,537587712.0,26830974976.0,252571648.0,6627437.0,18762609.0
12-04 09:47:50,7.628,6.119,85.750,0.0,0.0,0.503,114688.0,0.0,9.0,0.0,5994725376.0,537587712.0,26842533888.0,244228096.0,5998555.0,20666680.0
12-04 09:47:51,7.155,4.940,87.223,0.0,0.0,0.681,0.0,0.0,0.0,0.0,5994377216.0,537587712.0,26854211584.0,232898560.0,5900848.0,16164104.0
12-04 09:47:52,5.183,4.248,90.314,0.170,0.0,0.085,0.0,225280.0,0.0,5.0,5994422272.0,536596480.0,26834907136.0,253149184.0,4688783.0,8757152.0
12-04 09:47:53,7.647,5.294,86.555,0.0,0.0,0.504,0.0,36864.0,0.0,3.0,5994041344.0,536596480.0,26845532160.0,242905088.0,5843181.0,21190635.0
12-04 09:47:54,6.372,4.588,88.955,0.0,0.0,0.085,0.0,49152.0,0.0,6.0,5994770432.0,536596480.0,26855731200.0,231976960.0,5344269.0,15047163.0
12-04 09:47:55,8.041,4.619,87.083,0.0,0.0,0.257,0.0,188416.0,0.0,3.0,5995139072.0,535613440.0,26839068672.0,249253888.0,6056686.0,16381026.0
12-04 09:47:56,7.029,4.686,88.033,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5994348544.0,535613440.0,26848804864.0,240308224.0,5261638.0,15265779.0
12-04 09:47:57,6.650,4.945,88.065,0.0,0.0,0.341,0.0,200704.0,0.0,4.0,5996142592.0,534630400.0,26831605760.0,256696320.0,5728910.0,16005508.0
12-04 09:47:58,7.934,6.942,84.793,0.083,0.0,0.248,0.0,40960.0,0.0,5.0,5994831872.0,534630400.0,26843136000.0,246476800.0,5851845.0,15420269.0
12-04 09:47:59,6.975,6.303,86.303,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5995675648.0,534630400.0,26854637568.0,234131456.0,6018546.0,15964783.0
12-04 09:48:00,5.937,4.580,89.313,0.0,0.0,0.170,0.0,245760.0,0.0,7.0,5994921984.0,533671936.0,26836471808.0,254009344.0,5019371.0,15030865.0
12-04 09:48:01,7.469,5.311,87.054,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5996429312.0,533671936.0,26845274112.0,243699712.0,5219627.0,15486524.0
12-04 09:48:02,7.705,5.250,86.876,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5997805568.0,533671936.0,26855403520.0,232194048.0,5743795.0,15441986.0
12-04 09:48:03,6.325,4.615,88.803,0.0,0.0,0.256,0.0,245760.0,0.0,7.0,5997346816.0,532729856.0,26838327296.0,250671104.0,5661971.0,15613293.0
12-04 09:48:04,6.245,5.063,88.101,0.169,0.0,0.422,0.0,12288.0,0.0,2.0,5996748800.0,532729856.0,26849730560.0,239865856.0,5193462.0,13869368.0
12-04 09:48:05,7.866,6.360,85.523,0.0,0.0,0.251,0.0,241664.0,0.0,5.0,5999067136.0,531791872.0,26832527360.0,255688704.0,6024966.0,12084120.0
12-04 09:48:06,7.022,5.076,87.648,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5998137344.0,531791872.0,26844094464.0,245051392.0,5512833.0,20827375.0
12-04 09:48:07,7.203,5.611,87.018,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5998075904.0,531791872.0,26854596608.0,234610688.0,5564516.0,14964773.0
12-04 09:48:08,6.655,4.971,88.037,0.0,0.0,0.337,0.0,233472.0,0.0,6.0,5998587904.0,530849792.0,26835460096.0,254177280.0,5591200.0,15183840.0
12-04 09:48:09,8.097,5.175,86.477,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,5998968832.0,530849792.0,26846322688.0,242933760.0,5386607.0,15480482.0
12-04 09:48:10,7.155,5.657,86.855,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5997219840.0,530849792.0,26856869888.0,234135552.0,5345570.0,11890808.0
12-04 09:48:11,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5998080000.0,530849792.0,26858078208.0,232067072.0,216335.0,2783304.0
12-04 09:48:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5998022656.0,530849792.0,26858139648.0,232062976.0,40305.0,2799000.0
12-04 09:48:13,1.853,1.095,97.051,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5997154304.0,530849792.0,26860019712.0,231051264.0,1712855.0,1123553.0
12-04 09:48:14,7.759,4.224,87.672,0.0,0.0,0.345,12288.0,192512.0,2.0,3.0,5998313472.0,529911808.0,26842165248.0,248684544.0,5924755.0,15057934.0
12-04 09:48:15,10.549,7.679,81.350,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5999116288.0,529911808.0,26857947136.0,232099840.0,8420125.0,24848667.0
12-04 09:48:16,11.562,8.024,79.551,0.259,0.0,0.604,0.0,245760.0,0.0,8.0,6001123328.0,528973824.0,26848813056.0,240164864.0,9494401.0,27319443.0
12-04 09:48:17,10.415,7.959,81.287,0.0,0.0,0.339,16384.0,188416.0,1.0,4.0,5998718976.0,528027648.0,26836045824.0,256282624.0,8410674.0,25596824.0
12-04 09:48:18,7.376,5.575,86.792,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5998456832.0,528031744.0,26848612352.0,243974144.0,6472256.0,15622249.0
12-04 09:48:19,9.206,7.264,76.351,6.588,0.0,0.591,0.0,252878848.0,0.0,482.0,6000353280.0,527839232.0,26857500672.0,233381888.0,7603159.0,23238236.0
12-04 09:48:20,8.284,5.295,85.739,0.256,0.0,0.427,0.0,79839232.0,0.0,153.0,5999722496.0,527093760.0,26846875648.0,245383168.0,6517199.0,16693823.0
12-04 09:48:21,8.725,5.453,85.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5999534080.0,527093760.0,26857713664.0,234733568.0,5561966.0,15477327.0
12-04 09:48:22,7.059,6.471,85.966,0.168,0.0,0.336,0.0,180224.0,0.0,3.0,5999726592.0,526131200.0,26839449600.0,253767680.0,6118796.0,16096312.0
12-04 09:48:23,6.706,6.287,86.756,0.0,0.0,0.251,0.0,57344.0,0.0,6.0,5999996928.0,526131200.0,26850344960.0,242601984.0,5643887.0,15632968.0
12-04 09:48:24,6.835,4.726,88.270,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5999464448.0,526131200.0,26861658112.0,231821312.0,5407631.0,15424750.0
12-04 09:48:25,6.571,5.729,87.195,0.0,0.0,0.505,0.0,237568.0,0.0,7.0,6000779264.0,525139968.0,26842734592.0,250421248.0,5683534.0,15397696.0
12-04 09:48:26,6.367,5.008,88.285,0.0,0.0,0.340,0.0,0.0,0.0,0.0,6000447488.0,525139968.0,26853535744.0,239951872.0,5573375.0,15398888.0
12-04 09:48:27,5.952,4.167,89.541,0.0,0.0,0.340,0.0,0.0,0.0,0.0,6001418240.0,525139968.0,26862219264.0,230297600.0,5058896.0,15096462.0
12-04 09:48:28,6.955,5.259,87.447,0.170,0.0,0.170,0.0,217088.0,0.0,7.0,6001201152.0,524210176.0,26843803648.0,249860096.0,5859856.0,15180383.0
12-04 09:48:29,6.250,4.730,88.682,0.0,0.0,0.338,0.0,0.0,0.0,0.0,6000549888.0,524210176.0,26855186432.0,239128576.0,5334181.0,15592516.0
12-04 09:48:30,7.970,6.124,85.487,0.0,0.0,0.419,118784.0,258048.0,4.0,10.0,6001733632.0,523272192.0,26837127168.0,256942080.0,5661892.0,15538393.0
12-04 09:48:31,6.841,5.490,87.247,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5999398912.0,523272192.0,26847424512.0,248979456.0,5871336.0,15921963.0
12-04 09:48:32,7.264,5.321,87.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5999857664.0,523272192.0,26858967040.0,236978176.0,5789702.0,15908925.0
12-04 09:48:33,5.546,4.437,89.761,0.0,0.0,0.256,0.0,282624.0,0.0,10.0,6001504256.0,522366976.0,26837712896.0,257490944.0,5072669.0,14707812.0
12-04 09:48:34,6.159,5.133,88.109,0.342,0.0,0.257,0.0,12288.0,0.0,2.0,6000087040.0,522366976.0,26849738752.0,246882304.0,5693343.0,16062904.0
12-04 09:48:35,7.317,5.046,86.291,1.009,0.0,0.336,8192.0,0.0,1.0,0.0,6001999872.0,522366976.0,26859180032.0,235528192.0,5436892.0,15607684.0
12-04 09:48:36,7.943,5.769,85.953,0.0,0.0,0.334,0.0,200704.0,0.0,5.0,6000553984.0,521654272.0,26841186304.0,255680512.0,5987190.0,15435496.0
12-04 09:48:37,5.877,4.514,89.608,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6000144384.0,521654272.0,26851823616.0,245452800.0,5144498.0,11679317.0
12-04 09:48:38,6.277,4.919,88.380,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,6000881664.0,521658368.0,26861535232.0,234999808.0,5563757.0,19316386.0
12-04 09:48:39,7.731,5.378,86.639,0.0,0.0,0.252,0.0,241664.0,0.0,4.0,6001668096.0,520675328.0,26842165248.0,254566400.0,5807847.0,15488413.0
12-04 09:48:40,7.301,4.754,87.521,0.255,0.0,0.170,0.0,24576.0,0.0,4.0,6000930816.0,520675328.0,26852671488.0,244797440.0,5340498.0,15342889.0
12-04 09:48:41,5.802,4.693,89.078,0.0,0.0,0.427,0.0,0.0,0.0,0.0,6001516544.0,520675328.0,26862972928.0,233910272.0,5442998.0,15289910.0
12-04 09:48:42,6.203,4.526,89.019,0.0,0.0,0.251,0.0,221184.0,0.0,5.0,6000402432.0,519737344.0,26842161152.0,256774144.0,4808114.0,12583201.0
12-04 09:48:43,5.374,4.786,89.589,0.0,0.0,0.252,0.0,20480.0,0.0,2.0,6001455104.0,519741440.0,26850922496.0,246956032.0,4706957.0,16530490.0
12-04 09:48:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6000893952.0,519741440.0,26852364288.0,246075392.0,16233.0,9763.0
12-04 09:48:45,2.326,1.495,96.096,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6001455104.0,519741440.0,26853310464.0,244568064.0,1391158.0,4584709.0
12-04 09:48:46,12.267,9.306,77.750,0.085,0.0,0.592,0.0,233472.0,0.0,6.0,6001242112.0,518791168.0,26842861568.0,256180224.0,9373292.0,25363849.0
12-04 09:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001643520.0,518791168.0,26843439104.0,255201280.0,16705.0,9912.0
12-04 09:48:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6001643520.0,518791168.0,26843439104.0,255201280.0,43462.0,2784861.0
12-04 09:48:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001766400.0,518791168.0,26843443200.0,255074304.0,16175.0,8904.0
12-04 09:48:50,0.0,0.251,93.719,6.030,0.0,0.0,0.0,256311296.0,0.0,489.0,6001811456.0,518791168.0,26843447296.0,255025152.0,15543.0,8463.0
12-04 09:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20783104.0,0.0,40.0,6001770496.0,518791168.0,26843455488.0,255057920.0,16327.0,9052.0
12-04 09:48:52,0.0,0.083,99.666,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,6001770496.0,518791168.0,26843455488.0,255057920.0,15166.0,7886.0
12-04 09:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,6001766400.0,518791168.0,26843459584.0,255057920.0,16706.0,10027.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001766400.0,518791168.0,26843459584.0,255057920.0,15449.0,8643.0
12-04 09:48:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001766400.0,518791168.0,26843459584.0,255057920.0,15726.0,7782.0
12-04 09:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001893376.0,518791168.0,26843459584.0,254930944.0,14012.0,6035.0
12-04 09:48:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001893376.0,518791168.0,26843459584.0,254930944.0,16313.0,8862.0
12-04 09:48:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,6001893376.0,518791168.0,26843459584.0,254930944.0,15953.0,9094.0
12-04 09:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001893376.0,518791168.0,26843459584.0,254930944.0,18749.0,64307.0
12-04 09:49:00,0.752,0.0,99.248,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,6002020352.0,518795264.0,26843455488.0,254803968.0,15854.0,9057.0
12-04 09:49:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001664000.0,518795264.0,26843463680.0,255152128.0,33753.0,24925.0
12-04 09:49:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,17177.0,10903.0
12-04 09:49:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,15525.0,7475.0
12-04 09:49:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6001639424.0,518795264.0,26843463680.0,255176704.0,18280.0,11021.0
12-04 09:49:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,9.0,6001639424.0,518795264.0,26843463680.0,255176704.0,23267.0,235893.0
12-04 09:49:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,15940.0,8085.0
12-04 09:49:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,18005.0,10678.0
12-04 09:49:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,16114.0,8399.0
12-04 09:49:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001639424.0,518795264.0,26843463680.0,255176704.0,16930.0,9308.0
12-04 09:49:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,6001635328.0,518795264.0,26843467776.0,255176704.0,16923.0,10012.0
12-04 09:49:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,6001635328.0,518795264.0,26843467776.0,255176704.0,33684.0,25484.0
12-04 09:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001635328.0,518795264.0,26843467776.0,255176704.0,16154.0,8360.0
12-04 09:49:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001635328.0,518795264.0,26843467776.0,255176704.0,19101.0,11350.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001635328.0,518795264.0,26843467776.0,255176704.0,16263.0,9789.0
12-04 09:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001635328.0,518795264.0,26843467776.0,255176704.0,15033.0,6659.0
12-04 09:49:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6001635328.0,518795264.0,26843467776.0,255176704.0,14955.0,7521.0
12-04 09:49:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6001631232.0,518795264.0,26843471872.0,255176704.0,16541.0,9292.0
12-04 09:49:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001627136.0,518795264.0,26843475968.0,255176704.0,15726.0,9046.0
12-04 09:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6001512448.0,518795264.0,26843590656.0,255176704.0,15627.0,7940.0
12-04 09:49:20,4.010,3.175,92.481,0.0,0.0,0.334,0.0,0.0,0.0,0.0,6001668096.0,518795264.0,26847666176.0,250945536.0,3241957.0,7889175.0
12-04 09:49:21,7.429,5.760,86.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,6003712000.0,518795264.0,26858766336.0,237801472.0,5646910.0,11441089.0
12-04 09:49:22,6.408,5.059,88.196,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,6001455104.0,518795264.0,26868436992.0,230387712.0,5265823.0,14510332.0
12-04 09:49:23,7.782,5.690,86.025,0.0,0.0,0.502,12288.0,225280.0,3.0,6.0,6004498432.0,517820416.0,26851368960.0,245387264.0,5866030.0,18164039.0
12-04 09:49:24,7.420,4.975,87.268,0.0,0.0,0.337,0.0,0.0,0.0,0.0,6002216960.0,517820416.0,26860486656.0,238551040.0,5457790.0,18409748.0
12-04 09:49:25,6.797,4.758,88.190,0.0,0.0,0.255,0.0,217088.0,0.0,5.0,6002864128.0,516882432.0,26841698304.0,257630208.0,5675013.0,15510299.0
12-04 09:49:26,4.782,4.526,90.521,0.0,0.0,0.171,0.0,0.0,0.0,0.0,6003605504.0,516882432.0,26849939456.0,248647680.0,4838423.0,9102192.0
12-04 09:49:27,4.467,3.143,92.142,0.0,0.0,0.248,0.0,16384.0,0.0,2.0,6000832512.0,516882432.0,26856370176.0,244989952.0,2935871.0,8035994.0
12-04 09:49:28,5.499,4.315,89.848,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,6003113984.0,516882432.0,26864324608.0,234754048.0,4763612.0,15078807.0
12-04 09:49:29,6.667,5.232,87.595,0.0,0.0,0.506,0.0,225280.0,0.0,6.0,6001725440.0,515944448.0,26846138368.0,255266816.0,5530940.0,15436745.0
12-04 09:49:30,10.309,6.701,82.302,0.0,0.0,0.687,0.0,0.0,0.0,0.0,6001856512.0,515944448.0,26861473792.0,239800320.0,8387467.0,23685157.0
12-04 09:49:31,9.825,7.494,82.265,0.0,0.0,0.416,0.0,208896.0,0.0,5.0,6000852992.0,515006464.0,26844835840.0,258379776.0,7497262.0,22475424.0
12-04 09:49:32,8.241,6.117,85.302,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,6001414144.0,515014656.0,26857959424.0,244686848.0,7050399.0,16782580.0
12-04 09:49:33,7.429,5.342,86.978,0.0,0.0,0.250,0.0,0.0,0.0,0.0,6000283648.0,515014656.0,26869276672.0,234500096.0,5035397.0,15308696.0
12-04 09:49:34,9.250,6.833,83.583,0.083,0.0,0.250,0.0,229376.0,0.0,10.0,6002454528.0,514080768.0,26850131968.0,252407808.0,6735627.0,16732791.0
12-04 09:49:35,6.644,5.214,87.553,0.084,0.0,0.505,0.0,20480.0,0.0,2.0,5999931392.0,514080768.0,26862071808.0,242991104.0,5488270.0,15212990.0
12-04 09:49:36,7.870,4.705,87.169,0.0,0.0,0.257,0.0,249856.0,0.0,8.0,6003634176.0,513142784.0,26842705920.0,259592192.0,6447079.0,22081667.0
12-04 09:49:37,6.133,5.026,88.671,0.0,0.0,0.170,0.0,28672.0,0.0,3.0,6002061312.0,513142784.0,26852687872.0,251183104.0,5429094.0,15215711.0
12-04 09:49:38,7.222,4.758,87.681,0.0,0.0,0.340,0.0,12288.0,0.0,3.0,6002438144.0,513142784.0,26864472064.0,239022080.0,6040824.0,16015539.0
12-04 09:49:39,7.407,5.724,86.364,0.0,0.0,0.505,0.0,249856.0,0.0,8.0,6003998720.0,512151552.0,26845319168.0,257605632.0,6057213.0,15548413.0
12-04 09:49:40,7.538,5.276,86.767,0.168,0.0,0.251,4096.0,24576.0,1.0,4.0,6002147328.0,512151552.0,26855415808.0,249360384.0,5603975.0,15331360.0
12-04 09:49:41,7.850,4.863,87.031,0.0,0.0,0.256,0.0,0.0,0.0,0.0,6002515968.0,512151552.0,26867032064.0,237375488.0,6067733.0,16437217.0
12-04 09:49:42,8.071,5.353,86.236,0.0,0.0,0.340,0.0,233472.0,0.0,5.0,6001479680.0,511164416.0,26848313344.0,258117632.0,6128851.0,15779095.0
12-04 09:49:43,6.955,5.174,87.532,0.0,0.0,0.339,0.0,0.0,0.0,0.0,6002196480.0,511164416.0,26859479040.0,246235136.0,5921375.0,21802103.0
12-04 09:49:44,7.034,4.831,87.881,0.0,0.0,0.254,0.0,0.0,0.0,0.0,6002081792.0,511164416.0,26869837824.0,235991040.0,5602775.0,15578634.0
12-04 09:49:45,6.667,5.401,87.595,0.0,0.0,0.338,0.0,233472.0,0.0,7.0,6001238016.0,510222336.0,26850230272.0,257384448.0,5757543.0,13827722.0
12-04 09:49:46,7.065,5.299,87.300,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,6002188288.0,510222336.0,26860814336.0,245850112.0,5675304.0,11035824.0
12-04 09:49:47,6.849,5.051,87.928,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,6002241536.0,510222336.0,26872655872.0,233955328.0,6126869.0,12103104.0
12-04 09:49:48,7.257,5.738,86.667,0.0,0.0,0.338,32768.0,208896.0,4.0,5.0,6002704384.0,509288448.0,26852147200.0,254935040.0,5870011.0,25282738.0
12-04 09:49:49,6.514,5.415,87.902,0.0,0.0,0.169,0.0,0.0,0.0,0.0,6000939008.0,509288448.0,26864103424.0,244744192.0,5888886.0,15323325.0
12-04 09:49:50,6.847,5.156,86.982,0.592,0.0,0.423,0.0,24309760.0,0.0,46.0,6001934336.0,509288448.0,26874630144.0,233222144.0,5754041.0,15915426.0
12-04 09:49:51,8.277,6.081,77.280,7.939,0.0,0.422,4096.0,274726912.0,1.0,524.0,6012723200.0,508346368.0,26853945344.0,244060160.0,6038833.0,20469077.0
12-04 09:49:52,7.319,6.468,85.957,0.085,0.0,0.170,0.0,51576832.0,0.0,106.0,6011478016.0,508346368.0,26867003392.0,232247296.0,6488560.0,11795105.0
12-04 09:49:53,5.743,5.152,88.936,0.0,0.0,0.169,0.0,208896.0,0.0,3.0,6010753024.0,507359232.0,26845794304.0,255168512.0,5042589.0,16163206.0
12-04 09:49:54,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6011908096.0,507359232.0,26846621696.0,253186048.0,93741.0,2238728.0
12-04 09:49:55,0.416,0.832,98.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6011244544.0,507359232.0,26846629888.0,253841408.0,368383.0,4644433.0
12-04 09:49:56,3.526,2.603,93.787,0.0,0.0,0.084,0.0,0.0,0.0,0.0,6010298368.0,507359232.0,26851430400.0,249987072.0,2872881.0,7630796.0
12-04 09:49:57,5.565,4.469,89.629,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,6010081280.0,507367424.0,26862080000.0,239546368.0,4791870.0,8678896.0
12-04 09:49:58,12.773,10.420,76.050,0.084,0.0,0.672,0.0,282624.0,0.0,12.0,6010814464.0,506359808.0,26850136064.0,251764736.0,10454828.0,30162937.0
12-04 09:49:59,10.187,7.640,81.494,0.0,0.0,0.679,0.0,0.0,0.0,0.0,6011166720.0,506359808.0,26865561600.0,235986944.0,8089356.0,23272868.0
12-04 09:50:00,9.191,7.083,83.558,0.0,0.0,0.169,0.0,217088.0,0.0,5.0,6011691008.0,505315328.0,26848641024.0,253427712.0,7487971.0,21785211.0
12-04 09:50:01,9.666,5.560,84.260,0.0,0.0,0.513,122880.0,0.0,3.0,0.0,6017892352.0,505315328.0,26862354432.0,233512960.0,7121830.0,21216754.0
12-04 09:50:02,9.846,7.449,82.277,0.0,0.0,0.428,0.0,356352.0,0.0,10.0,6017576960.0,504270848.0,26847559680.0,249667584.0,8152435.0,23999215.0
12-04 09:50:03,8.659,6.027,85.059,0.0,0.0,0.255,0.0,0.0,0.0,0.0,6015397888.0,504270848.0,26860969984.0,238436352.0,7027612.0,16414678.0
12-04 09:50:04,7.088,4.526,87.703,0.171,0.0,0.512,0.0,253952.0,0.0,6.0,6019223552.0,503218176.0,26841341952.0,255291392.0,5992407.0,16369179.0
12-04 09:50:05,6.908,5.392,87.532,0.0,0.0,0.168,0.0,0.0,0.0,0.0,6016819200.0,503218176.0,26851573760.0,247463936.0,5496574.0,20458086.0
12-04 09:50:06,7.167,5.717,86.775,0.0,0.0,0.341,0.0,16384.0,0.0,1.0,6016618496.0,503218176.0,26864791552.0,234446848.0,6301887.0,15591096.0
12-04 09:50:07,6.820,5.627,87.212,0.0,0.0,0.341,0.0,270336.0,0.0,8.0,6016843776.0,502169600.0,26844020736.0,256040960.0,6090624.0,16100021.0
12-04 09:50:08,7.451,6.097,86.113,0.0,0.0,0.339,0.0,0.0,0.0,0.0,6016126976.0,502169600.0,26856955904.0,243822592.0,6047586.0,15323901.0
12-04 09:50:09,7.420,5.228,87.099,0.0,0.0,0.253,0.0,0.0,0.0,0.0,6016942080.0,502169600.0,26867118080.0,232845312.0,5568119.0,15010777.0
12-04 09:50:10,7.173,4.782,87.788,0.085,0.0,0.171,0.0,241664.0,0.0,6.0,6018912256.0,501121024.0,26846568448.0,252473344.0,5876537.0,19638153.0
12-04 09:50:11,6.419,5.405,87.838,0.0,0.0,0.338,0.0,45056.0,0.0,7.0,6017191936.0,501121024.0,26856415232.0,244346880.0,5655100.0,17090691.0
12-04 09:50:12,7.288,5.254,87.203,0.0,0.0,0.254,0.0,20480.0,0.0,2.0,6016385024.0,501121024.0,26868547584.0,233021440.0,6024642.0,15610434.0
12-04 09:50:13,7.179,5.828,86.655,0.0,0.0,0.338,0.0,278528.0,0.0,10.0,6016389120.0,500072448.0,26848067584.0,254545920.0,5967901.0,15792406.0
12-04 09:50:14,6.818,5.892,86.953,0.0,0.0,0.337,0.0,0.0,0.0,0.0,6015561728.0,500072448.0,26860093440.0,243347456.0,5868482.0,15418409.0
12-04 09:50:15,7.764,5.570,86.329,0.0,0.0,0.338,0.0,0.0,0.0,0.0,6016622592.0,500072448.0,26871730176.0,230649856.0,6240624.0,16131087.0
12-04 09:50:16,5.983,4.359,89.316,0.171,0.0,0.171,0.0,221184.0,0.0,7.0,6016327680.0,499036160.0,26849771520.0,253939712.0,5243431.0,14843856.0
12-04 09:50:17,7.124,4.635,87.725,0.0,0.0,0.515,0.0,20480.0,0.0,2.0,6022475776.0,499036160.0,26860224512.0,237338624.0,6052298.0,17604373.0
12-04 09:50:18,6.997,5.205,87.372,0.0,0.0,0.427,0.0,323584.0,0.0,10.0,6018936832.0,497987584.0,26841120768.0,261029888.0,5860931.0,19218040.0
12-04 09:50:19,8.846,5.813,85.088,0.0,0.0,0.253,0.0,0.0,0.0,0.0,6017810432.0,497987584.0,26853949440.0,249327616.0,6646603.0,12522892.0
12-04 09:50:20,7.794,5.473,86.401,0.0,0.0,0.332,0.0,0.0,0.0,0.0,6018834432.0,497987584.0,26863681536.0,238571520.0,5431578.0,21007768.0
12-04 09:50:21,7.673,5.902,85.835,0.253,0.0,0.337,0.0,10801152.0,0.0,24.0,6019633152.0,496971776.0,26842820608.0,259649536.0,6122576.0,16120580.0
12-04 09:50:22,7.763,6.427,77.379,8.264,0.0,0.167,0.0,273690624.0,0.0,524.0,6018752512.0,496971776.0,26854461440.0,248889344.0,5978914.0,16201637.0
12-04 09:50:23,7.286,7.035,83.501,1.675,0.0,0.503,0.0,65163264.0,0.0,126.0,6018641920.0,496971776.0,26866581504.0,236879872.0,6371328.0,15982472.0
12-04 09:50:24,6.537,5.093,88.031,0.0,0.0,0.340,0.0,262144.0,0.0,7.0,6018785280.0,496345088.0,26845564928.0,258379776.0,5589033.0,14993490.0
12-04 09:50:25,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6018953216.0,496345088.0,26846732288.0,257044480.0,291518.0,6559228.0
12-04 09:50:26,0.418,0.418,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6019002368.0,496345088.0,26846814208.0,256913408.0,356439.0,298724.0
12-04 09:50:27,2.483,1.987,95.447,0.0,0.0,0.083,16384.0,32768.0,1.0,3.0,6019252224.0,496345088.0,26848415744.0,255062016.0,1572283.0,1949814.0
12-04 09:50:28,7.686,5.912,85.980,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,6018891776.0,496345088.0,26861502464.0,242335744.0,6339107.0,15441434.0
12-04 09:50:29,8.788,5.290,85.580,0.0,0.0,0.341,16384.0,237568.0,1.0,6.0,6018707456.0,496054272.0,26841739264.0,262574080.0,6337024.0,22024818.0
12-04 09:50:30,12.532,9.871,77.082,0.0,0.0,0.515,8192.0,0.0,1.0,0.0,6017953792.0,496054272.0,26862292992.0,242774016.0,11822404.0,26278683.0
12-04 09:50:31,9.707,7.866,82.092,0.0,0.0,0.335,0.0,249856.0,0.0,6.0,6018232320.0,495755264.0,26844368896.0,260718592.0,6595048.0,22370175.0
12-04 09:50:32,9.806,7.270,82.249,0.0,0.0,0.676,0.0,16384.0,0.0,2.0,6019190784.0,495759360.0,26859855872.0,244269056.0,8077009.0,23018891.0
12-04 09:50:33,10.152,7.530,81.895,0.0,0.0,0.423,0.0,8192.0,0.0,1.0,6018441216.0,495759360.0,26876317696.0,228556800.0,8157671.0,23203969.0
12-04 09:50:34,7.179,5.897,86.581,0.085,0.0,0.256,0.0,225280.0,0.0,6.0,6021267456.0,495468544.0,26855215104.0,247123968.0,7048953.0,17983485.0
12-04 09:50:35,7.959,5.250,84.335,2.032,0.0,0.423,0.0,0.0,0.0,0.0,6018359296.0,495468544.0,26867748864.0,237498368.0,5523855.0,20553472.0
12-04 09:50:36,8.841,5.837,85.064,0.0,0.0,0.258,0.0,262144.0,0.0,8.0,6019235840.0,495157248.0,26848149504.0,256532480.0,7117123.0,16831666.0
12-04 09:50:37,6.598,4.884,88.089,0.0,0.0,0.428,0.0,32768.0,0.0,3.0,6023344128.0,495157248.0,26858524672.0,242049024.0,5984528.0,16006622.0
12-04 09:50:38,8.067,6.050,85.546,0.0,0.0,0.336,4096.0,0.0,1.0,0.0,6018928640.0,495157248.0,26872176640.0,232812544.0,6254043.0,21774254.0
12-04 09:50:39,8.263,6.155,85.160,0.0,0.0,0.422,0.0,294912.0,0.0,7.0,6018965504.0,494858240.0,26851516416.0,253734912.0,6620200.0,16636173.0
12-04 09:50:40,7.270,5.833,86.560,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,6017851392.0,494858240.0,26863636480.0,242728960.0,5971908.0,15622578.0
12-04 09:50:41,7.131,6.208,86.158,0.0,0.0,0.503,4096.0,0.0,1.0,0.0,6017724416.0,494858240.0,26874806272.0,231686144.0,5911159.0,16097669.0
12-04 09:50:42,7.383,4.782,87.164,0.084,0.0,0.587,0.0,364544.0,0.0,19.0,6018478080.0,494555136.0,26851119104.0,254922752.0,5659282.0,15366954.0
12-04 09:50:43,6.419,4.730,88.598,0.0,0.0,0.253,0.0,0.0,0.0,0.0,6017576960.0,494555136.0,26862477312.0,244465664.0,5381540.0,15555599.0
12-04 09:50:44,6.277,4.156,89.228,0.0,0.0,0.339,0.0,0.0,0.0,0.0,6017630208.0,494555136.0,26871459840.0,235429888.0,4761640.0,15416104.0
12-04 09:50:45,6.481,5.724,87.710,0.0,0.0,0.084,4096.0,258048.0,1.0,7.0,6018961408.0,494247936.0,26849947648.0,255918080.0,5428965.0,14917274.0
12-04 09:50:46,8.984,6.969,83.207,0.420,0.0,0.420,0.0,12288.0,0.0,2.0,6020726784.0,494247936.0,26862419968.0,241680384.0,6993812.0,20911145.0
12-04 09:50:47,6.202,4.928,88.785,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,6019248128.0,494247936.0,26872815616.0,232763392.0,5332701.0,11485575.0
12-04 09:50:48,7.725,4.786,87.154,0.0,0.0,0.336,0.0,274432.0,0.0,8.0,6019379200.0,493940736.0,26849808384.0,255946752.0,5395150.0,15704559.0
12-04 09:50:49,7.439,5.579,86.729,0.0,0.0,0.254,0.0,0.0,0.0,0.0,6019407872.0,493940736.0,26861727744.0,243998720.0,6138223.0,16403828.0
12-04 09:50:50,6.717,5.206,87.657,0.0,0.0,0.420,0.0,0.0,0.0,0.0,6018662400.0,493940736.0,26872938496.0,233533440.0,5391829.0,14151192.0
12-04 09:50:51,2.179,2.012,95.725,0.0,0.0,0.084,0.0,0.0,0.0,0.0,6018887680.0,493940736.0,26877001728.0,229244928.0,2061640.0,5073535.0
12-04 09:50:52,0.0,0.167,99.666,0.167,0.0,0.0,0.0,266240.0,0.0,9.0,6019448832.0,493637632.0,26844577792.0,261410816.0,36362.0,3397525.0
12-04 09:50:53,7.582,5.729,80.455,5.981,0.0,0.253,0.0,272519168.0,0.0,520.0,6018932736.0,493637632.0,26854764544.0,251740160.0,5613681.0,14084215.0
12-04 09:50:54,8.326,5.383,81.161,4.878,0.0,0.252,16384.0,59269120.0,3.0,113.0,6017814528.0,493637632.0,26867240960.0,240381952.0,6216610.0,15167397.0
12-04 09:50:55,11.901,9.075,78.510,0.0,0.0,0.514,0.0,286720.0,0.0,8.0,6018543616.0,493330432.0,26852339712.0,254861312.0,9566324.0,29656820.0
12-04 09:50:56,8.090,5.755,85.738,0.0,0.0,0.417,0.0,0.0,0.0,0.0,6019411968.0,493330432.0,26864693248.0,241639424.0,6121599.0,16523378.0
12-04 09:50:57,9.680,6.650,83.502,0.0,0.0,0.168,0.0,258048.0,0.0,6.0,6021476352.0,493023232.0,26844631040.0,259944448.0,7281497.0,19894481.0
12-04 09:50:58,1.333,1.500,97.167,0.0,0.0,0.0,0.0,53248.0,0.0,5.0,6020071424.0,493023232.0,26846588928.0,259391488.0,1106637.0,5104590.0
12-04 09:50:59,2.852,2.097,94.715,0.0,0.0,0.336,0.0,0.0,0.0,0.0,6019096576.0,493023232.0,26851172352.0,255782912.0,2416914.0,10361605.0
12-04 09:51:00,4.090,2.922,92.821,0.0,0.0,0.167,0.0,0.0,0.0,0.0,6019207168.0,493023232.0,26858008576.0,248836096.0,3012574.0,8007143.0
12-04 09:51:01,3.601,2.513,93.719,0.0,0.0,0.168,0.0,0.0,0.0,0.0,6018351104.0,493023232.0,26863411200.0,244289536.0,2705767.0,7301596.0
12-04 09:51:02,9.924,7.317,82.254,0.0,0.0,0.505,4096.0,0.0,1.0,0.0,6019342336.0,493023232.0,26877632512.0,229076992.0,7945986.0,17503177.0
12-04 09:51:03,14.493,9.633,75.192,0.0,0.0,0.682,0.0,286720.0,0.0,9.0,6020288512.0,492716032.0,26864885760.0,241184768.0,10782046.0,31041307.0
12-04 09:51:04,7.149,4.426,88.170,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,6021619712.0,492716032.0,26876035072.0,228704256.0,4809407.0,15010576.0
12-04 09:51:05,13.243,10.017,76.146,0.0,0.0,0.594,12288.0,241664.0,2.0,7.0,6020935680.0,492408832.0,26863251456.0,242479104.0,10767220.0,30901127.0
12-04 09:51:06,4.538,3.339,92.038,0.0,0.0,0.086,0.0,0.0,0.0,0.0,6022262784.0,492408832.0,26871476224.0,232927232.0,4000157.0,14148862.0
12-04 09:51:07,10.879,7.866,80.669,0.0,0.0,0.586,0.0,241664.0,0.0,6.0,6024450048.0,492101632.0,26852618240.0,249905152.0,8456013.0,18790598.0
12-04 09:51:08,7.679,6.399,85.324,0.0,0.0,0.597,0.0,40960.0,0.0,4.0,6020235264.0,492101632.0,26868105216.0,238632960.0,6697218.0,21519414.0
12-04 09:51:09,9.075,7.021,83.305,0.0,0.0,0.599,0.0,249856.0,0.0,5.0,6021292032.0,491790336.0,26848690176.0,257302528.0,8120220.0,23162895.0
12-04 09:51:10,7.317,6.224,86.039,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,6022443008.0,491790336.0,26859327488.0,245514240.0,5962160.0,15631248.0
12-04 09:51:11,9.418,6.678,83.390,0.0,0.0,0.514,61440.0,0.0,6.0,0.0,6023471104.0,491790336.0,26873987072.0,229826560.0,7453983.0,23565916.0
12-04 09:51:12,10.134,6.784,82.663,0.0,0.0,0.419,86016.0,290816.0,8.0,9.0,6025920512.0,491483136.0,26854617088.0,247054336.0,7694344.0,19299701.0
12-04 09:51:13,5.100,5.017,89.632,0.0,0.0,0.251,0.0,40960.0,0.0,5.0,6022152192.0,491483136.0,26864033792.0,241405952.0,4450404.0,11749645.0
12-04 09:51:14,8.173,5.505,85.905,0.0,0.0,0.417,147456.0,237568.0,12.0,5.0,6024003584.0,491196416.0,26841321472.0,262553600.0,5933281.0,21375552.0
12-04 09:51:15,6.803,6.378,86.650,0.0,0.0,0.170,114688.0,0.0,9.0,0.0,6022615040.0,491196416.0,26853289984.0,251973632.0,6525845.0,15389961.0
12-04 09:51:16,5.902,4.790,88.794,0.171,0.0,0.342,0.0,12288.0,0.0,2.0,6022414336.0,491196416.0,26864226304.0,241238016.0,5450780.0,14844571.0
12-04 09:51:17,5.627,4.007,90.196,0.0,0.0,0.171,0.0,0.0,0.0,0.0,6022709248.0,491196416.0,26873499648.0,231669760.0,4896306.0,14937467.0
12-04 09:51:18,7.699,6.946,85.021,0.0,0.0,0.335,0.0,319488.0,0.0,14.0,6021668864.0,490582016.0,26852487168.0,254337024.0,6395042.0,16436618.0
12-04 09:51:19,9.184,6.633,83.844,0.0,0.0,0.340,0.0,0.0,0.0,0.0,6023172096.0,490582016.0,26865266688.0,240054272.0,7102597.0,23379934.0
12-04 09:51:20,12.575,10.180,76.647,0.0,0.0,0.599,0.0,249856.0,0.0,7.0,6023622656.0,488538112.0,26852515840.0,254398464.0,11177078.0,27529091.0
12-04 09:51:21,1.170,0.919,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022918144.0,488538112.0,26856468480.0,251150336.0,339318.0,391185.0
12-04 09:51:22,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6022979584.0,488538112.0,26856570880.0,250986496.0,66952.0,5435989.0
12-04 09:51:23,0.0,0.083,99.833,0.083,0.0,0.0,0.0,5771264.0,0.0,16.0,6022660096.0,488538112.0,26856689664.0,251187200.0,17038.0,8835.0
12-04 09:51:24,0.0,0.335,91.799,7.866,0.0,0.0,0.0,272994304.0,0.0,517.0,6022602752.0,488538112.0,26856730624.0,251203584.0,15510.0,8517.0
12-04 09:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61108224.0,0.0,116.0,6022610944.0,488538112.0,26856730624.0,251195392.0,14844.0,6498.0
12-04 09:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022610944.0,488538112.0,26856730624.0,251195392.0,16163.0,9701.0
12-04 09:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022610944.0,488538112.0,26856730624.0,251195392.0,16191.0,8465.0
12-04 09:51:28,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6022610944.0,488538112.0,26856730624.0,251195392.0,15713.0,9480.0
12-04 09:51:29,0.167,0.0,99.750,0.0,0.0,0.083,0.0,40960.0,0.0,2.0,6022594560.0,488538112.0,26856730624.0,251211776.0,16574.0,8564.0
12-04 09:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022590464.0,488538112.0,26856734720.0,251211776.0,18383.0,51716.0
12-04 09:51:31,0.083,0.083,99.833,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,6021996544.0,488538112.0,26856730624.0,251809792.0,17494.0,9789.0
12-04 09:51:32,0.250,0.083,99.584,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,6021844992.0,488538112.0,26856734720.0,251957248.0,16219.0,8561.0
12-04 09:51:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6021971968.0,488538112.0,26856734720.0,251830272.0,16082.0,8156.0
12-04 09:51:34,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,6021971968.0,488538112.0,26856734720.0,251830272.0,17883.0,10787.0
12-04 09:51:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6021971968.0,488538112.0,26856734720.0,251830272.0,23694.0,188571.0
12-04 09:51:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6021971968.0,488538112.0,26856734720.0,251830272.0,16076.0,9120.0
12-04 09:51:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6021967872.0,488538112.0,26856738816.0,251830272.0,17806.0,11066.0
12-04 09:51:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6021967872.0,488538112.0,26856738816.0,251830272.0,14486.0,6610.0
12-04 09:51:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,6021967872.0,488538112.0,26856738816.0,251830272.0,16212.0,8839.0
12-04 09:51:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,4.0,6021967872.0,488542208.0,26856734720.0,251830272.0,14860.0,7388.0
12-04 09:51:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022696960.0,488542208.0,26856738816.0,251097088.0,32965.0,25119.0
12-04 09:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022606848.0,488542208.0,26856738816.0,251187200.0,15513.0,8135.0
12-04 09:51:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,6022606848.0,488542208.0,26856738816.0,251187200.0,17638.0,11525.0
12-04 09:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022606848.0,488542208.0,26856738816.0,251187200.0,14236.0,6287.0
12-04 09:51:45,0.584,0.083,99.332,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,6022606848.0,488542208.0,26856738816.0,251187200.0,16180.0,8950.0
12-04 09:51:46,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,6022598656.0,488542208.0,26856738816.0,251195392.0,16423.0,9910.0
12-04 09:51:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022594560.0,488542208.0,26856742912.0,251195392.0,15478.0,7413.0
12-04 09:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022594560.0,488542208.0,26856742912.0,251195392.0,14140.0,6192.0
12-04 09:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022594560.0,488542208.0,26856742912.0,251195392.0,17050.0,10246.0
12-04 09:51:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6022594560.0,488542208.0,26856742912.0,251195392.0,15619.0,8581.0
12-04 09:51:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6022594560.0,488542208.0,26856742912.0,251195392.0,16372.0,8971.0
12-04 09:51:52,0.084,0.0,99.582,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,6022594560.0,488542208.0,26856742912.0,251195392.0,14855.0,7430.0
12-04 09:51:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022590464.0,488542208.0,26856747008.0,251195392.0,15936.0,8192.0
12-04 09:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022590464.0,488542208.0,26856747008.0,251195392.0,14794.0,7361.0
12-04 09:51:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,6022590464.0,488542208.0,26856747008.0,251195392.0,17709.0,11357.0
12-04 09:51:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022590464.0,488542208.0,26856747008.0,251195392.0,16743.0,10125.0
12-04 09:51:57,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6022590464.0,488542208.0,26856747008.0,251195392.0,15005.0,6666.0
12-04 09:51:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,8.0,6022590464.0,488546304.0,26856742912.0,251195392.0,16673.0,10193.0
12-04 09:51:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022582272.0,488546304.0,26856751104.0,251195392.0,15034.0,6659.0
12-04 09:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022524928.0,488546304.0,26856751104.0,251252736.0,17582.0,42379.0
12-04 09:52:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023024640.0,488546304.0,26856751104.0,250753024.0,15942.0,8280.0
12-04 09:52:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022787072.0,488546304.0,26856751104.0,250990592.0,17166.0,11294.0
12-04 09:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6022782976.0,488546304.0,26856755200.0,250990592.0,17271.0,10239.0
12-04 09:52:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6022922240.0,488546304.0,26856869888.0,250736640.0,18773.0,11568.0
12-04 09:52:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,6022881280.0,488546304.0,26856910848.0,250736640.0,24337.0,153673.0
12-04 09:52:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022881280.0,488546304.0,26856910848.0,250736640.0,16464.0,9030.0
12-04 09:52:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022877184.0,488546304.0,26856914944.0,250736640.0,17534.0,9955.0
12-04 09:52:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022877184.0,488546304.0,26856914944.0,250736640.0,15112.0,6918.0
12-04 09:52:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6022877184.0,488550400.0,26856910848.0,250736640.0,33591.0,25328.0
12-04 09:52:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6022873088.0,488550400.0,26856914944.0,250736640.0,17118.0,10170.0
12-04 09:52:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022873088.0,488550400.0,26856914944.0,250736640.0,34728.0,26995.0
12-04 09:52:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022873088.0,488550400.0,26856914944.0,250736640.0,16350.0,8516.0
12-04 09:52:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022873088.0,488550400.0,26856914944.0,250736640.0,16405.0,8275.0
12-04 09:52:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022873088.0,488550400.0,26856914944.0,250736640.0,15609.0,8557.0
12-04 09:52:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,5.0,6022864896.0,488554496.0,26856919040.0,250736640.0,16146.0,8973.0
12-04 09:52:16,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,6022864896.0,488554496.0,26856919040.0,250736640.0,14921.0,7364.0
12-04 09:52:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022864896.0,488554496.0,26856919040.0,250736640.0,16857.0,9591.0
12-04 09:52:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6022864896.0,488554496.0,26856919040.0,250736640.0,14956.0,7323.0
12-04 09:52:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6022864896.0,488554496.0,26856919040.0,250736640.0,14967.0,6630.0
12-04 09:52:20,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,6022848512.0,488554496.0,26856919040.0,250753024.0,16918.0,10941.0
12-04 09:52:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023303168.0,488554496.0,26856919040.0,250298368.0,16030.0,8259.0
12-04 09:52:22,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,6023237632.0,488554496.0,26856919040.0,250363904.0,16856.0,10939.0
12-04 09:52:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023237632.0,488554496.0,26856919040.0,250363904.0,14939.0,6593.0
12-04 09:52:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023237632.0,488554496.0,26856919040.0,250363904.0,14855.0,7481.0
12-04 09:52:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023233536.0,488554496.0,26856923136.0,250363904.0,15788.0,7852.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6023233536.0,488554496.0,26856923136.0,250363904.0,15233.0,7944.0
12-04 09:52:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023229440.0,488554496.0,26856927232.0,250363904.0,15687.0,7828.0
12-04 09:52:28,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6023225344.0,488558592.0,26856927232.0,250363904.0,16230.0,9815.0
12-04 09:52:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023225344.0,488558592.0,26856927232.0,250363904.0,16866.0,10004.0
12-04 09:52:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6023225344.0,488558592.0,26856927232.0,250363904.0,19144.0,68136.0
12-04 09:52:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6023225344.0,488558592.0,26856927232.0,250363904.0,16188.0,8272.0
12-04 09:52:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023225344.0,488558592.0,26856927232.0,250363904.0,16747.0,9728.0
12-04 09:52:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023225344.0,488558592.0,26856927232.0,250363904.0,32755.0,24205.0
12-04 09:52:34,0.249,0.166,99.501,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,6023225344.0,488558592.0,26856927232.0,250363904.0,17363.0,9785.0
12-04 09:52:35,0.0,0.084,99.415,0.502,0.0,0.0,0.0,0.0,0.0,0.0,6023221248.0,488558592.0,26856931328.0,250363904.0,25390.0,121648.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023237632.0,488558592.0,26856931328.0,250347520.0,15848.0,8217.0
12-04 09:52:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,6023237632.0,488558592.0,26856931328.0,250347520.0,19208.0,13375.0
12-04 09:52:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023237632.0,488558592.0,26856931328.0,250347520.0,16098.0,8136.0
12-04 09:52:39,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023237632.0,488558592.0,26856931328.0,250347520.0,16378.0,9323.0
12-04 09:52:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6023237632.0,488558592.0,26856931328.0,250347520.0,14856.0,7348.0
12-04 09:52:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023565312.0,488558592.0,26856931328.0,250019840.0,32345.0,24714.0
12-04 09:52:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023483392.0,488558592.0,26856931328.0,250101760.0,14945.0,7078.0
12-04 09:52:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6023483392.0,488558592.0,26856931328.0,250101760.0,16175.0,8875.0
12-04 09:52:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023483392.0,488558592.0,26856931328.0,250101760.0,33553.0,27123.0
12-04 09:52:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6023602176.0,488558592.0,26856939520.0,249974784.0,16866.0,10057.0
12-04 09:52:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6023614464.0,488558592.0,26857054208.0,249847808.0,15509.0,8530.0
12-04 09:52:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023573504.0,488558592.0,26857095168.0,249847808.0,16595.0,9355.0
12-04 09:52:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023573504.0,488558592.0,26857095168.0,249847808.0,14856.0,7415.0
12-04 09:52:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,6023573504.0,488558592.0,26857095168.0,249847808.0,15134.0,6866.0
12-04 09:52:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,6023573504.0,488558592.0,26857095168.0,249847808.0,14954.0,7451.0
12-04 09:52:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023573504.0,488558592.0,26857095168.0,249847808.0,17062.0,9457.0
12-04 09:52:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6023573504.0,488558592.0,26857095168.0,249847808.0,17007.0,10646.0
12-04 09:52:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023573504.0,488558592.0,26857095168.0,249847808.0,15588.0,7737.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6023573504.0,488558592.0,26857095168.0,249847808.0,15710.0,8881.0
12-04 09:52:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6023569408.0,488558592.0,26857099264.0,249847808.0,15792.0,7943.0
12-04 09:52:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023565312.0,488558592.0,26857103360.0,249847808.0,16264.0,9906.0
12-04 09:52:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023565312.0,488558592.0,26857103360.0,249847808.0,15417.0,7177.0
12-04 09:52:58,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,6023565312.0,488558592.0,26857103360.0,249847808.0,14915.0,7404.0
12-04 09:52:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023565312.0,488558592.0,26857103360.0,249847808.0,16930.0,10001.0
12-04 09:53:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023565312.0,488558592.0,26857103360.0,249847808.0,17355.0,57606.0
12-04 09:53:01,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,6024273920.0,488558592.0,26857103360.0,249139200.0,15735.0,8141.0
12-04 09:53:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023938048.0,488558592.0,26857103360.0,249475072.0,15947.0,9091.0
12-04 09:53:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6023938048.0,488558592.0,26857103360.0,249475072.0,34290.0,27445.0
12-04 09:53:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6023938048.0,488558592.0,26857103360.0,249475072.0,17881.0,10102.0
12-04 09:53:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6024060928.0,488558592.0,26857107456.0,249348096.0,22871.0,210525.0
12-04 09:53:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024060928.0,488558592.0,26857107456.0,249348096.0,15972.0,7995.0
12-04 09:53:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024060928.0,488558592.0,26857107456.0,249348096.0,17679.0,10521.0
12-04 09:53:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024060928.0,488558592.0,26857107456.0,249348096.0,16922.0,9369.0
12-04 09:53:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024060928.0,488558592.0,26857107456.0,249348096.0,17211.0,9329.0
12-04 09:53:10,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6024060928.0,488558592.0,26857107456.0,249348096.0,15739.0,8185.0
12-04 09:53:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024060928.0,488558592.0,26857107456.0,249348096.0,35115.0,28114.0
12-04 09:53:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024056832.0,488558592.0,26857111552.0,249348096.0,15639.0,7783.0
12-04 09:53:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024056832.0,488558592.0,26857111552.0,249348096.0,16129.0,7505.0
12-04 09:53:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6024056832.0,488558592.0,26857111552.0,249348096.0,16496.0,10027.0
12-04 09:53:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024056832.0,488558592.0,26857111552.0,249348096.0,15593.0,7732.0
12-04 09:53:16,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,6024056832.0,488558592.0,26857111552.0,249348096.0,17535.0,10575.0
12-04 09:53:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,6024183808.0,488562688.0,26857107456.0,249221120.0,16996.0,10163.0
12-04 09:53:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024179712.0,488562688.0,26857111552.0,249221120.0,16980.0,8961.0
12-04 09:53:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024179712.0,488562688.0,26857111552.0,249221120.0,18211.0,10870.0
12-04 09:53:20,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024179712.0,488562688.0,26857111552.0,249221120.0,15810.0,8674.0
12-04 09:53:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025027584.0,488562688.0,26857111552.0,248373248.0,32533.0,24807.0
12-04 09:53:22,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6024683520.0,488562688.0,26857115648.0,248713216.0,14302.0,6287.0
12-04 09:53:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024683520.0,488562688.0,26857115648.0,248713216.0,17245.0,10732.0
12-04 09:53:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024683520.0,488562688.0,26857115648.0,248713216.0,15609.0,8557.0
12-04 09:53:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,6024683520.0,488562688.0,26857115648.0,248713216.0,16734.0,10026.0
12-04 09:53:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024679424.0,488562688.0,26857119744.0,248713216.0,14916.0,7405.0
12-04 09:53:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024564736.0,488562688.0,26857234432.0,248713216.0,18407.0,10981.0
12-04 09:53:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6024519680.0,488562688.0,26857279488.0,248713216.0,14673.0,6872.0
12-04 09:53:29,0.167,0.0,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,6024519680.0,488562688.0,26857279488.0,248713216.0,17102.0,9608.0
12-04 09:53:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6024519680.0,488562688.0,26857279488.0,248713216.0,17793.0,47983.0
12-04 09:53:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024392704.0,488562688.0,26857279488.0,248840192.0,16248.0,8392.0
12-04 09:53:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024388608.0,488562688.0,26857283584.0,248840192.0,17579.0,11663.0
12-04 09:53:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024388608.0,488562688.0,26857283584.0,248840192.0,16990.0,9802.0
12-04 09:53:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,6024388608.0,488562688.0,26857283584.0,248840192.0,19638.0,12194.0
12-04 09:53:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,1.0,6024388608.0,488562688.0,26857283584.0,248840192.0,25559.0,178394.0
12-04 09:53:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,6024388608.0,488562688.0,26857283584.0,248840192.0,14928.0,6851.0
12-04 09:53:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024388608.0,488562688.0,26857283584.0,248840192.0,16242.0,8903.0
12-04 09:53:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024388608.0,488562688.0,26857283584.0,248840192.0,16347.0,8252.0
12-04 09:53:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024388608.0,488562688.0,26857283584.0,248840192.0,16481.0,9187.0
12-04 09:53:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,6024384512.0,488562688.0,26857287680.0,248840192.0,16917.0,11007.0
12-04 09:53:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024757248.0,488562688.0,26857287680.0,248467456.0,33680.0,26300.0
12-04 09:53:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024511488.0,488562688.0,26857287680.0,248713216.0,15709.0,8895.0
12-04 09:53:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6024511488.0,488562688.0,26857287680.0,248713216.0,15621.0,7943.0
12-04 09:53:44,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024765440.0,488562688.0,26857287680.0,248459264.0,14646.0,6768.0
12-04 09:53:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024892416.0,488562688.0,26857287680.0,248332288.0,16241.0,8839.0
12-04 09:53:46,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,6024892416.0,488562688.0,26857287680.0,248332288.0,14954.0,7427.0
12-04 09:53:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,6024892416.0,488562688.0,26857287680.0,248332288.0,16342.0,8928.0
12-04 09:53:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024892416.0,488562688.0,26857287680.0,248332288.0,15809.0,8806.0
12-04 09:53:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6024892416.0,488562688.0,26857287680.0,248332288.0,17268.0,10446.0
12-04 09:53:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024888320.0,488562688.0,26857291776.0,248332288.0,16324.0,9947.0
12-04 09:53:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024888320.0,488562688.0,26857291776.0,248332288.0,15034.0,6659.0
12-04 09:53:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6024888320.0,488562688.0,26857291776.0,248332288.0,14235.0,6374.0
12-04 09:53:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6024888320.0,488566784.0,26857287680.0,248332288.0,15965.0,8280.0
12-04 09:53:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024884224.0,488566784.0,26857291776.0,248332288.0,16430.0,9923.0
12-04 09:53:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024884224.0,488566784.0,26857291776.0,248332288.0,16342.0,8880.0
12-04 09:53:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024884224.0,488566784.0,26857291776.0,248332288.0,34271.0,28282.0
12-04 09:53:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024884224.0,488566784.0,26857291776.0,248332288.0,16337.0,9110.0
12-04 09:53:58,0.0,0.0,99.750,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,6024884224.0,488566784.0,26857291776.0,248332288.0,16037.0,8255.0
12-04 09:53:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6024884224.0,488566784.0,26857291776.0,248332288.0,14929.0,6734.0
12-04 09:54:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,6024880128.0,488566784.0,26857295872.0,248332288.0,17053.0,38538.0
12-04 09:54:01,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025572352.0,488566784.0,26857295872.0,247640064.0,33129.0,25427.0
12-04 09:54:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025400320.0,488566784.0,26857299968.0,247808000.0,14911.0,7406.0
12-04 09:54:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025400320.0,488566784.0,26857299968.0,247808000.0,16776.0,9604.0
12-04 09:54:04,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,6025400320.0,488566784.0,26857299968.0,247808000.0,21214.0,16227.0
12-04 09:54:05,0.0,0.0,98.746,1.254,0.0,0.0,0.0,24576.0,0.0,3.0,6025392128.0,488566784.0,26857299968.0,247816192.0,26045.0,146180.0
12-04 09:54:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025408512.0,488566784.0,26857299968.0,247799808.0,16649.0,9580.0
12-04 09:54:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6025404416.0,488566784.0,26857304064.0,247799808.0,15887.0,7205.0
12-04 09:54:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025416704.0,488566784.0,26857418752.0,247672832.0,15559.0,7398.0
12-04 09:54:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025375744.0,488566784.0,26857459712.0,247672832.0,15894.0,7100.0
12-04 09:54:10,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15241.0,6826.0
12-04 09:54:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,38030.0,32796.0
12-04 09:54:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,16456.0,9121.0
12-04 09:54:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15583.0,7853.0
12-04 09:54:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15456.0,8251.0
12-04 09:54:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15684.0,7826.0
12-04 09:54:16,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15931.0,7299.0
12-04 09:54:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15343.0,6610.0
12-04 09:54:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025371648.0,488566784.0,26857463808.0,247672832.0,15824.0,9618.0
12-04 09:54:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025367552.0,488566784.0,26857467904.0,247672832.0,17989.0,11992.0
12-04 09:54:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025367552.0,488566784.0,26857467904.0,247672832.0,16064.0,9720.0
12-04 09:54:21,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025859072.0,488566784.0,26857467904.0,247181312.0,15164.0,7007.0
12-04 09:54:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,6025494528.0,488566784.0,26857467904.0,247545856.0,15440.0,8436.0
12-04 09:54:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025494528.0,488566784.0,26857467904.0,247545856.0,15029.0,6775.0
12-04 09:54:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6025494528.0,488566784.0,26857467904.0,247545856.0,14770.0,7145.0
12-04 09:54:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025494528.0,488566784.0,26857467904.0,247545856.0,16237.0,8771.0
12-04 09:54:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025494528.0,488566784.0,26857467904.0,247545856.0,15172.0,7796.0
12-04 09:54:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025494528.0,488566784.0,26857467904.0,247545856.0,17705.0,11679.0
12-04 09:54:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025494528.0,488566784.0,26857467904.0,247545856.0,16704.0,10296.0
12-04 09:54:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025617408.0,488566784.0,26857472000.0,247418880.0,16445.0,8456.0
12-04 09:54:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025744384.0,488566784.0,26857472000.0,247291904.0,17716.0,63451.0
12-04 09:54:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025744384.0,488566784.0,26857472000.0,247291904.0,15300.0,6855.0
12-04 09:54:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025740288.0,488566784.0,26857476096.0,247291904.0,16227.0,9112.0
12-04 09:54:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025740288.0,488566784.0,26857476096.0,247291904.0,34101.0,26350.0
12-04 09:54:34,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025740288.0,488566784.0,26857476096.0,247291904.0,18351.0,12022.0
12-04 09:54:35,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,6025732096.0,488566784.0,26857476096.0,247300096.0,26864.0,240211.0
12-04 09:54:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025728000.0,488566784.0,26857480192.0,247300096.0,15384.0,7746.0
12-04 09:54:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025728000.0,488566784.0,26857480192.0,247300096.0,16012.0,7875.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6025728000.0,488566784.0,26857480192.0,247300096.0,16023.0,8674.0
12-04 09:54:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6025728000.0,488566784.0,26857480192.0,247300096.0,16458.0,8972.0
12-04 09:54:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,6025728000.0,488566784.0,26857480192.0,247300096.0,16253.0,9772.0
12-04 09:54:41,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025453568.0,488566784.0,26857480192.0,247574528.0,69449.0,61521.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025363456.0,488566784.0,26857480192.0,247664640.0,14191.0,6143.0
12-04 09:54:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025363456.0,488566784.0,26857480192.0,247664640.0,18712.0,13172.0
12-04 09:54:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025363456.0,488566784.0,26857480192.0,247664640.0,14851.0,7479.0
12-04 09:54:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025359360.0,488566784.0,26857484288.0,247664640.0,15608.0,7684.0
12-04 09:54:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025359360.0,488566784.0,26857484288.0,247664640.0,14357.0,6287.0
12-04 09:54:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025359360.0,488566784.0,26857484288.0,247664640.0,16062.0,8254.0
12-04 09:54:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025359360.0,488566784.0,26857484288.0,247664640.0,15965.0,8896.0
12-04 09:54:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025355264.0,488566784.0,26857488384.0,247664640.0,17058.0,10163.0
12-04 09:54:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,6025240576.0,488566784.0,26857603072.0,247664640.0,16813.0,11100.0
12-04 09:54:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025199616.0,488566784.0,26857644032.0,247664640.0,15101.0,6684.0
12-04 09:54:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6025199616.0,488566784.0,26857644032.0,247664640.0,16108.0,9121.0
12-04 09:54:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025199616.0,488566784.0,26857644032.0,247664640.0,15683.0,7761.0
12-04 09:54:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025199616.0,488566784.0,26857644032.0,247664640.0,14851.0,7365.0
12-04 09:54:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025199616.0,488566784.0,26857644032.0,247664640.0,15583.0,7669.0
12-04 09:54:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025195520.0,488566784.0,26857648128.0,247664640.0,16225.0,9632.0
12-04 09:54:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025195520.0,488566784.0,26857648128.0,247664640.0,16815.0,9724.0
12-04 09:54:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6025195520.0,488566784.0,26857648128.0,247664640.0,16153.0,9878.0
12-04 09:54:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6025195520.0,488566784.0,26857648128.0,247664640.0,16271.0,8995.0
12-04 09:55:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025195520.0,488566784.0,26857648128.0,247664640.0,16407.0,52323.0
12-04 09:55:01,0.083,0.333,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025261056.0,488570880.0,26857644032.0,247599104.0,15951.0,8396.0
12-04 09:55:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025056256.0,488570880.0,26857648128.0,247799808.0,15900.0,8726.0
12-04 09:55:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025199616.0,488570880.0,26857648128.0,247656448.0,16549.0,9214.0
12-04 09:55:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025187328.0,488570880.0,26857652224.0,247664640.0,20500.0,13328.0
12-04 09:55:05,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025179136.0,488570880.0,26857652224.0,247672832.0,25037.0,201725.0
12-04 09:55:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025175040.0,488570880.0,26857656320.0,247672832.0,15766.0,7904.0
12-04 09:55:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,6025175040.0,488574976.0,26857652224.0,247672832.0,17430.0,10054.0
12-04 09:55:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025170944.0,488574976.0,26857656320.0,247672832.0,16289.0,9030.0
12-04 09:55:09,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6025170944.0,488574976.0,26857656320.0,247672832.0,16018.0,7184.0
12-04 09:55:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,6025170944.0,488574976.0,26857656320.0,247672832.0,15935.0,8020.0
12-04 09:55:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025170944.0,488574976.0,26857656320.0,247672832.0,33913.0,25423.0
12-04 09:55:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6025170944.0,488574976.0,26857656320.0,247672832.0,16112.0,8475.0
12-04 09:55:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025170944.0,488574976.0,26857656320.0,247672832.0,16527.0,8338.0
12-04 09:55:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6025166848.0,488574976.0,26857660416.0,247672832.0,16754.0,10824.0
12-04 09:55:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025166848.0,488574976.0,26857660416.0,247672832.0,16825.0,10187.0
12-04 09:55:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,6025166848.0,488574976.0,26857660416.0,247672832.0,17889.0,10779.0
12-04 09:55:17,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,6025170944.0,488574976.0,26857656320.0,247672832.0,15649.0,7737.0
12-04 09:55:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,6025158656.0,488574976.0,26857660416.0,247681024.0,15387.0,7233.0
12-04 09:55:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025158656.0,488574976.0,26857660416.0,247681024.0,15676.0,7827.0
12-04 09:55:20,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025158656.0,488574976.0,26857660416.0,247681024.0,15565.0,8872.0
12-04 09:55:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025740288.0,488574976.0,26857660416.0,247099392.0,16170.0,8839.0
12-04 09:55:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6025547776.0,488574976.0,26857660416.0,247291904.0,15605.0,8672.0
12-04 09:55:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025543680.0,488574976.0,26857664512.0,247291904.0,35467.0,29315.0
12-04 09:55:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025543680.0,488574976.0,26857664512.0,247291904.0,14921.0,7389.0
12-04 09:55:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025543680.0,488574976.0,26857664512.0,247291904.0,15882.0,8010.0
12-04 09:55:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025543680.0,488574976.0,26857664512.0,247291904.0,14457.0,6470.0
12-04 09:55:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025527296.0,488574976.0,26857664512.0,247308288.0,16170.0,8991.0
12-04 09:55:28,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025527296.0,488574976.0,26857664512.0,247308288.0,16379.0,9923.0
12-04 09:55:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025527296.0,488574976.0,26857664512.0,247308288.0,16718.0,8889.0
12-04 09:55:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,6025523200.0,488574976.0,26857668608.0,247308288.0,17571.0,44475.0
12-04 09:55:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025535488.0,488574976.0,26857783296.0,247181312.0,17952.0,10957.0
12-04 09:55:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025490432.0,488574976.0,26857828352.0,247181312.0,16899.0,10284.0
12-04 09:55:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025482240.0,488574976.0,26857828352.0,247189504.0,15782.0,8083.0
12-04 09:55:34,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,6025482240.0,488574976.0,26857828352.0,247189504.0,17865.0,9570.0
12-04 09:55:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,3.0,6025482240.0,488574976.0,26857828352.0,247189504.0,41303.0,182405.0
12-04 09:55:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025478144.0,488574976.0,26857832448.0,247189504.0,15406.0,7784.0
12-04 09:55:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025478144.0,488574976.0,26857832448.0,247189504.0,16363.0,8318.0
12-04 09:55:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025478144.0,488574976.0,26857832448.0,247189504.0,15916.0,8385.0
12-04 09:55:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025478144.0,488574976.0,26857832448.0,247189504.0,17056.0,10188.0
12-04 09:55:40,0.0,0.167,99.584,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,6025474048.0,488574976.0,26857836544.0,247189504.0,15565.0,8531.0
12-04 09:55:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025580544.0,488574976.0,26857836544.0,247083008.0,32894.0,25033.0
12-04 09:55:42,0.750,0.0,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025490432.0,488574976.0,26857836544.0,247173120.0,14457.0,6378.0
12-04 09:55:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025474048.0,488574976.0,26857836544.0,247189504.0,16236.0,8969.0
12-04 09:55:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025474048.0,488574976.0,26857836544.0,247189504.0,14635.0,6718.0
12-04 09:55:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,6025474048.0,488574976.0,26857836544.0,247189504.0,17515.0,11105.0
12-04 09:55:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,6025474048.0,488574976.0,26857836544.0,247189504.0,17133.0,9607.0
12-04 09:55:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025474048.0,488574976.0,26857836544.0,247189504.0,17110.0,10203.0
12-04 09:55:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025474048.0,488574976.0,26857836544.0,247189504.0,15011.0,7388.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6025474048.0,488574976.0,26857836544.0,247189504.0,16940.0,9775.0
12-04 09:55:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025474048.0,488574976.0,26857836544.0,247189504.0,14415.0,7243.0
12-04 09:55:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,15220.0,6792.0
12-04 09:55:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,6025469952.0,488574976.0,26857840640.0,247189504.0,14981.0,7389.0
12-04 09:55:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,16991.0,10162.0
12-04 09:55:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,17032.0,11165.0
12-04 09:55:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,16774.0,9487.0
12-04 09:55:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,15031.0,7680.0
12-04 09:55:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,16557.0,9179.0
12-04 09:55:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,6025469952.0,488574976.0,26857840640.0,247189504.0,14186.0,6235.0
12-04 09:55:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,15989.0,7996.0
12-04 09:56:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025469952.0,488574976.0,26857840640.0,247189504.0,17602.0,36198.0
12-04 09:56:01,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6026051584.0,488574976.0,26857840640.0,246607872.0,34331.0,27555.0
12-04 09:56:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026108928.0,488574976.0,26857844736.0,246546432.0,16479.0,9860.0
12-04 09:56:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026108928.0,488574976.0,26857844736.0,246546432.0,17185.0,10504.0
12-04 09:56:04,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,6026108928.0,488574976.0,26857844736.0,246546432.0,17872.0,10281.0
12-04 09:56:05,0.083,0.167,99.417,0.333,0.0,0.0,0.0,24576.0,0.0,5.0,6026108928.0,488574976.0,26857844736.0,246546432.0,25379.0,132542.0
12-04 09:56:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026125312.0,488574976.0,26857844736.0,246530048.0,15011.0,6578.0
12-04 09:56:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026125312.0,488574976.0,26857844736.0,246530048.0,16919.0,8307.0
12-04 09:56:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026117120.0,488574976.0,26857852928.0,246530048.0,16846.0,9260.0
12-04 09:56:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026117120.0,488574976.0,26857852928.0,246530048.0,18408.0,11588.0
12-04 09:56:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,6026113024.0,488574976.0,26857857024.0,246530048.0,16178.0,8425.0
12-04 09:56:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6026108928.0,488574976.0,26857861120.0,246530048.0,33724.0,25464.0
12-04 09:56:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025994240.0,488574976.0,26857975808.0,246530048.0,17109.0,10354.0
12-04 09:56:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025953280.0,488574976.0,26858016768.0,246530048.0,16438.0,8441.0
12-04 09:56:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,6025953280.0,488574976.0,26858016768.0,246530048.0,14257.0,6238.0
12-04 09:56:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025953280.0,488574976.0,26858016768.0,246530048.0,15667.0,7405.0
12-04 09:56:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,6025953280.0,488574976.0,26858016768.0,246530048.0,16259.0,9906.0
12-04 09:56:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025953280.0,488574976.0,26858016768.0,246530048.0,15683.0,7826.0
12-04 09:56:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025953280.0,488574976.0,26858016768.0,246530048.0,16159.0,9702.0
12-04 09:56:19,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6025940992.0,488574976.0,26858020864.0,246538240.0,17534.0,10827.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,6025940992.0,488574976.0,26858020864.0,246538240.0,14196.0,6196.0
12-04 09:56:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,6026055680.0,488579072.0,26858016768.0,246423552.0,16436.0,9107.0
12-04 09:56:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,6025936896.0,488579072.0,26858020864.0,246538240.0,15110.0,7522.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025936896.0,488579072.0,26858020864.0,246538240.0,15517.0,7851.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,6025928704.0,488579072.0,26858020864.0,246546432.0,17416.0,11609.0
12-04 09:56:25,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,6025928704.0,488579072.0,26858020864.0,246546432.0,15583.0,7670.0
12-04 09:56:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025928704.0,488579072.0,26858020864.0,246546432.0,15170.0,7696.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,6025928704.0,488579072.0,26858020864.0,246546432.0,17297.0,10446.0
12-04 09:56:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,6025928704.0,488579072.0,26858020864.0,246546432.0,15391.0,7879.0
12-04 09:56:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025924608.0,488579072.0,26858024960.0,246546432.0,16715.0,8946.0
12-04 09:56:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025924608.0,488579072.0,26858024960.0,246546432.0,17062.0,58891.0
12-04 09:56:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025924608.0,488579072.0,26858024960.0,246546432.0,17545.0,10608.0
12-04 09:56:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6025924608.0,488579072.0,26858024960.0,246546432.0,15471.0,8019.0
12-04 09:56:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6025924608.0,488579072.0,26858024960.0,246546432.0,17518.0,10453.0
12-04 09:56:34,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,6025924608.0,488579072.0,26858024960.0,246546432.0,17636.0,10160.0
12-04 09:56:35,0.167,0.751,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718280704.0,488579072.0,26858024960.0,1554190336.0,42808.0,242977.0
12-04 09:56:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718129152.0,488579072.0,26858029056.0,1554337792.0,15572.0,7945.0
12-04 09:56:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718129152.0,488579072.0,26858029056.0,1554337792.0,15783.0,7447.0
12-04 09:56:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718129152.0,488583168.0,26858024960.0,1554337792.0,16851.0,9428.0
12-04 09:56:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718125056.0,488583168.0,26858029056.0,1554337792.0,15664.0,7289.0
12-04 09:56:40,0.083,0.083,99.667,0.083,0.0,0.083,0.0,32768.0,0.0,6.0,4718120960.0,488583168.0,26858033152.0,1554337792.0,15476.0,8466.0
12-04 09:56:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718321664.0,488583168.0,26858033152.0,1554137088.0,33432.0,26027.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718129152.0,488583168.0,26858033152.0,1554329600.0,15639.0,8918.0
12-04 09:56:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,4718129152.0,488583168.0,26858033152.0,1554329600.0,16337.0,8996.0
12-04 09:56:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718129152.0,488583168.0,26858033152.0,1554329600.0,16669.0,10666.0
12-04 09:56:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718125056.0,488583168.0,26858037248.0,1554329600.0,15754.0,7967.0
12-04 09:56:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,17031.0,9539.0
12-04 09:56:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,15582.0,7785.0
12-04 09:56:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,32964.0,26010.0
12-04 09:56:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,16343.0,8995.0
12-04 09:56:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,18116.0,11362.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,15849.0,7918.0
12-04 09:56:52,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4718252032.0,488583168.0,26858037248.0,1554202624.0,16219.0,9677.0
12-04 09:56:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718247936.0,488583168.0,26858041344.0,1554202624.0,15683.0,7762.0
12-04 09:56:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718260224.0,488583168.0,26858156032.0,1554075648.0,16174.0,9228.0
12-04 09:56:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4718219264.0,488583168.0,26858196992.0,1554075648.0,16477.0,9122.0
12-04 09:56:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718219264.0,488583168.0,26858196992.0,1554075648.0,15031.0,7448.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718215168.0,488583168.0,26858201088.0,1554075648.0,15028.0,6775.0
12-04 09:56:58,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4718215168.0,488583168.0,26858201088.0,1554075648.0,14851.0,7480.0
12-04 09:56:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4718215168.0,488583168.0,26858201088.0,1554075648.0,16679.0,9332.0
12-04 09:57:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4718215168.0,488583168.0,26858201088.0,1554075648.0,18403.0,52329.0
12-04 09:57:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718432256.0,488583168.0,26858201088.0,1553858560.0,15616.0,7828.0
12-04 09:57:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718469120.0,488583168.0,26858201088.0,1553821696.0,16373.0,10020.0
12-04 09:57:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718469120.0,488583168.0,26858201088.0,1553821696.0,15753.0,7852.0
12-04 09:57:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4718469120.0,488583168.0,26858201088.0,1553821696.0,20599.0,13450.0
12-04 09:57:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718460928.0,488591360.0,26858192896.0,1553829888.0,23958.0,187405.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718452736.0,488591360.0,26858201088.0,1553829888.0,15406.0,6959.0
12-04 09:57:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718452736.0,488591360.0,26858201088.0,1553829888.0,17081.0,9395.0
12-04 09:57:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718448640.0,488591360.0,26858205184.0,1553829888.0,16876.0,10119.0
12-04 09:57:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718448640.0,488591360.0,26858205184.0,1553829888.0,17071.0,8769.0
12-04 09:57:10,0.167,0.0,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4717252608.0,488591360.0,26858205184.0,1555025920.0,18451.0,12714.0
12-04 09:57:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717047808.0,488591360.0,26858209280.0,1555226624.0,33740.0,25697.0
12-04 09:57:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717047808.0,488591360.0,26858209280.0,1555226624.0,15801.0,8019.0
12-04 09:57:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717047808.0,488591360.0,26858209280.0,1555226624.0,15646.0,7248.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717043712.0,488591360.0,26858213376.0,1555226624.0,15283.0,7900.0
12-04 09:57:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,4717043712.0,488591360.0,26858213376.0,1555226624.0,15742.0,7827.0
12-04 09:57:16,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4717043712.0,488595456.0,26858209280.0,1555226624.0,32449.0,25458.0
12-04 09:57:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717039616.0,488595456.0,26858213376.0,1555226624.0,16296.0,8947.0
12-04 09:57:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717039616.0,488595456.0,26858213376.0,1555226624.0,16318.0,9884.0
12-04 09:57:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4717039616.0,488595456.0,26858213376.0,1555226624.0,17335.0,11009.0
12-04 09:57:20,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717039616.0,488595456.0,26858213376.0,1555226624.0,14257.0,6288.0
12-04 09:57:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4717424640.0,488595456.0,26858213376.0,1554841600.0,15716.0,7852.0
12-04 09:57:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4717301760.0,488595456.0,26858213376.0,1554964480.0,14548.0,6396.0
12-04 09:57:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717301760.0,488595456.0,26858213376.0,1554964480.0,17130.0,10241.0
12-04 09:57:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4717301760.0,488595456.0,26858213376.0,1554964480.0,16009.0,9095.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717301760.0,488595456.0,26858213376.0,1554964480.0,15655.0,7736.0
12-04 09:57:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,15730.0,9580.0
12-04 09:57:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,16471.0,9178.0
12-04 09:57:28,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,14261.0,6350.0
12-04 09:57:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,16162.0,8518.0
12-04 09:57:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,20335.0,45945.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,15484.0,7103.0
12-04 09:57:32,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4717297664.0,488595456.0,26858217472.0,1554964480.0,18248.0,12661.0
12-04 09:57:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717285376.0,488595456.0,26858221568.0,1554972672.0,15750.0,7240.0
12-04 09:57:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,4717281280.0,488595456.0,26858225664.0,1554972672.0,18731.0,11784.0
12-04 09:57:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4717293568.0,488595456.0,26858340352.0,1554845696.0,39927.0,166496.0
12-04 09:57:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717252608.0,488595456.0,26858381312.0,1554845696.0,15412.0,7928.0
12-04 09:57:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717252608.0,488595456.0,26858381312.0,1554845696.0,17585.0,10673.0
12-04 09:57:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717252608.0,488595456.0,26858381312.0,1554845696.0,15921.0,8401.0
12-04 09:57:39,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4717252608.0,488595456.0,26858381312.0,1554845696.0,16236.0,8990.0
12-04 09:57:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4717252608.0,488595456.0,26858381312.0,1554845696.0,15604.0,8739.0
12-04 09:57:41,0.167,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4717592576.0,488595456.0,26858381312.0,1554505728.0,32853.0,24991.0
12-04 09:57:42,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717248512.0,488595456.0,26858385408.0,1554845696.0,15603.0,8595.0
12-04 09:57:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,16681.0,9476.0
12-04 09:57:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,14387.0,6305.0
12-04 09:57:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,16202.0,8880.0
12-04 09:57:46,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,16439.0,9832.0
12-04 09:57:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,16991.0,10164.0
12-04 09:57:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,15210.0,7675.0
12-04 09:57:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717244416.0,488595456.0,26858389504.0,1554845696.0,15338.0,6995.0
12-04 09:57:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4717371392.0,488595456.0,26858389504.0,1554718720.0,15005.0,7510.0
12-04 09:57:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717371392.0,488595456.0,26858389504.0,1554718720.0,16477.0,9071.0
12-04 09:57:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4717371392.0,488599552.0,26858385408.0,1554718720.0,15110.0,7588.0
12-04 09:57:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717367296.0,488599552.0,26858389504.0,1554718720.0,16436.0,9020.0
12-04 09:57:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,16637.0,10087.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,16990.0,10165.0
12-04 09:57:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,14190.0,6238.0
12-04 09:57:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,16301.0,8928.0
12-04 09:57:58,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,16142.0,8442.0
12-04 09:57:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,15616.0,7878.0
12-04 09:58:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717363200.0,488599552.0,26858393600.0,1554718720.0,18279.0,67780.0
12-04 09:58:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717604864.0,488599552.0,26858393600.0,1554477056.0,16924.0,10263.0
12-04 09:58:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717506560.0,488599552.0,26858393600.0,1554575360.0,14501.0,6607.0
12-04 09:58:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4717498368.0,488599552.0,26858393600.0,1554583552.0,15932.0,8163.0
12-04 09:58:04,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4717494272.0,488599552.0,26858397696.0,1554583552.0,18522.0,11316.0
12-04 09:58:05,0.0,0.0,98.998,1.002,0.0,0.0,0.0,16384.0,0.0,1.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,20140.0,122152.0
12-04 09:58:06,0.083,0.083,98.332,1.501,0.0,0.0,0.0,0.0,0.0,0.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,21876.0,11344.0
12-04 09:58:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,17706.0,10547.0
12-04 09:58:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,16389.0,9187.0
12-04 09:58:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,33788.0,25168.0
12-04 09:58:10,0.083,0.083,99.334,0.416,0.0,0.083,0.0,28672.0,0.0,3.0,4717486080.0,488599552.0,26858397696.0,1554591744.0,17042.0,10289.0
12-04 09:58:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717481984.0,488599552.0,26858401792.0,1554591744.0,33795.0,25913.0
12-04 09:58:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717481984.0,488599552.0,26858401792.0,1554591744.0,15629.0,7854.0
12-04 09:58:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717481984.0,488599552.0,26858401792.0,1554591744.0,16467.0,8276.0
12-04 09:58:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717481984.0,488599552.0,26858401792.0,1554591744.0,15389.0,8136.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4717477888.0,488599552.0,26858405888.0,1554591744.0,17644.0,11313.0
12-04 09:58:16,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4717473792.0,488599552.0,26858409984.0,1554591744.0,17573.0,10606.0
12-04 09:58:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717486080.0,488599552.0,26858524672.0,1554464768.0,16236.0,8904.0
12-04 09:58:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717445120.0,488599552.0,26858565632.0,1554464768.0,16267.0,9253.0
12-04 09:58:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4717441024.0,488599552.0,26858569728.0,1554464768.0,15303.0,7034.0
12-04 09:58:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4717441024.0,488599552.0,26858569728.0,1554464768.0,14921.0,7322.0
12-04 09:58:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718231552.0,488599552.0,26858569728.0,1553674240.0,17191.0,10214.0
12-04 09:58:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,14230.0,6287.0
12-04 09:58:23,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,17091.0,10255.0
12-04 09:58:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,15913.0,9080.0
12-04 09:58:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,16991.0,8621.0
12-04 09:58:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,16584.0,10015.0
12-04 09:58:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,16296.0,8881.0
12-04 09:58:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,14911.0,7405.0
12-04 09:58:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,17026.0,9738.0
12-04 09:58:30,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4718084096.0,488599552.0,26858569728.0,1553821696.0,18520.0,57924.0
12-04 09:58:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,34120.0,26766.0
12-04 09:58:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,15068.0,6867.0
12-04 09:58:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,16553.0,9149.0
12-04 09:58:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,18011.0,10530.0
12-04 09:58:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,22848.0,203677.0
12-04 09:58:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,16998.0,10307.0
12-04 09:58:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718080000.0,488599552.0,26858573824.0,1553821696.0,17396.0,10516.0
12-04 09:58:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718075904.0,488599552.0,26858577920.0,1553821696.0,15788.0,8015.0
12-04 09:58:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718075904.0,488599552.0,26858577920.0,1553821696.0,15300.0,7070.0
12-04 09:58:40,0.0,0.0,99.750,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,4718075904.0,488599552.0,26858577920.0,1553821696.0,16830.0,16897.0
12-04 09:58:41,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718694400.0,488599552.0,26858577920.0,1553203200.0,32155.0,23803.0
12-04 09:58:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718329856.0,488599552.0,26858577920.0,1553567744.0,15948.0,8784.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4718329856.0,488599552.0,26858577920.0,1553567744.0,17225.0,10597.0
12-04 09:58:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4718329856.0,488599552.0,26858577920.0,1553567744.0,15719.0,8786.0
12-04 09:58:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718329856.0,488599552.0,26858577920.0,1553567744.0,16293.0,9092.0
12-04 09:58:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4718317568.0,488607744.0,26858582016.0,1553567744.0,15587.0,8573.0
12-04 09:58:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,14619.0,6366.0
12-04 09:58:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15448.0,7952.0
12-04 09:58:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,16647.0,9870.0
12-04 09:58:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15720.0,8536.0
12-04 09:58:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15692.0,7863.0
12-04 09:58:52,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15653.0,8574.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15751.0,8213.0
12-04 09:58:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,16402.0,9638.0
12-04 09:58:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,14844.0,6565.0
12-04 09:58:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718313472.0,488607744.0,26858586112.0,1553567744.0,15883.0,8784.0
12-04 09:58:57,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4718309376.0,488607744.0,26858590208.0,1553567744.0,16113.0,8852.0
12-04 09:58:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4718321664.0,488607744.0,26858704896.0,1553440768.0,16533.0,9515.0
12-04 09:58:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718403584.0,488607744.0,26858749952.0,1553313792.0,14908.0,7592.0
12-04 09:59:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4718403584.0,488607744.0,26858749952.0,1553313792.0,18216.0,48870.0
12-04 09:59:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718460928.0,488607744.0,26858749952.0,1553256448.0,14784.0,6457.0
12-04 09:59:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718149632.0,488607744.0,26858749952.0,1553567744.0,16063.0,9194.0
12-04 09:59:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4718149632.0,488607744.0,26858749952.0,1553567744.0,16490.0,10096.0
12-04 09:59:04,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4718149632.0,488607744.0,26858749952.0,1553567744.0,19907.0,11982.0
12-04 09:59:05,0.083,0.334,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225802240.0,488607744.0,26858749952.0,2045915136.0,22693.0,168515.0
12-04 09:59:06,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225691648.0,488607744.0,26858749952.0,2046025728.0,16793.0,9571.0
12-04 09:59:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,16282.0,8181.0
12-04 09:59:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,16520.0,8717.0
12-04 09:59:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,16836.0,9192.0
12-04 09:59:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,17187.0,15010.0
12-04 09:59:11,0.0,0.167,99.750,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,34172.0,26703.0
12-04 09:59:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,15979.0,8039.0
12-04 09:59:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,17975.0,10931.0
12-04 09:59:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,14440.0,6332.0
12-04 09:59:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225687552.0,488607744.0,26858754048.0,2046025728.0,15410.0,7740.0
12-04 09:59:16,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4225683456.0,488607744.0,26858758144.0,2046025728.0,15773.0,8687.0
12-04 09:59:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4225683456.0,488607744.0,26858758144.0,2046025728.0,15998.0,8793.0
12-04 09:59:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488607744.0,26858762240.0,2046025728.0,17008.0,9772.0
12-04 09:59:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4225679360.0,488607744.0,26858762240.0,2046025728.0,15339.0,7715.0
12-04 09:59:20,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488607744.0,26858762240.0,2046025728.0,17156.0,11029.0
12-04 09:59:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226387968.0,488607744.0,26858762240.0,2045317120.0,15272.0,7600.0
12-04 09:59:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4226068480.0,488607744.0,26858762240.0,2045636608.0,14574.0,6514.0
12-04 09:59:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226068480.0,488607744.0,26858762240.0,2045636608.0,15948.0,8214.0
12-04 09:59:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226068480.0,488607744.0,26858762240.0,2045636608.0,15749.0,8669.0
12-04 09:59:25,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226068480.0,488607744.0,26858762240.0,2045636608.0,15439.0,7741.0
12-04 09:59:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226068480.0,488607744.0,26858762240.0,2045636608.0,16241.0,9972.0
12-04 09:59:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,16027.0,8860.0
12-04 09:59:28,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,16291.0,9252.0
12-04 09:59:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,16487.0,9187.0
12-04 09:59:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,15709.0,8033.0
12-04 09:59:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,19655.0,39719.0
12-04 09:59:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,16493.0,8519.0
12-04 09:59:33,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,15723.0,7398.0
12-04 09:59:34,0.0,0.084,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,4226056192.0,488607744.0,26858766336.0,2045644800.0,18971.0,12223.0
12-04 09:59:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226052096.0,488607744.0,26858770432.0,2045644800.0,15804.0,7954.0
12-04 09:59:36,0.167,0.083,95.500,4.250,0.0,0.0,0.0,0.0,0.0,0.0,4226052096.0,488607744.0,26858770432.0,2045644800.0,27506.0,143264.0
12-04 09:59:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226052096.0,488607744.0,26858770432.0,2045644800.0,17548.0,10644.0
12-04 09:59:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226048000.0,488607744.0,26858774528.0,2045644800.0,15515.0,7327.0
12-04 09:59:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226060288.0,488607744.0,26858889216.0,2045517824.0,15438.0,7625.0
12-04 09:59:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,4226019328.0,488607744.0,26858930176.0,2045517824.0,15167.0,7565.0
12-04 09:59:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226486272.0,488607744.0,26858930176.0,2045050880.0,33158.0,30166.0
12-04 09:59:42,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226027520.0,488607744.0,26858930176.0,2045509632.0,16662.0,10234.0
12-04 09:59:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226019328.0,488607744.0,26858930176.0,2045517824.0,15876.0,8225.0
12-04 09:59:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226015232.0,488607744.0,26858934272.0,2045517824.0,16955.0,10999.0
12-04 09:59:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,5.0,4226015232.0,488611840.0,26858930176.0,2045517824.0,16122.0,8778.0
12-04 09:59:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226011136.0,488611840.0,26858934272.0,2045517824.0,15321.0,7567.0
12-04 09:59:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226011136.0,488611840.0,26858934272.0,2045517824.0,16093.0,8976.0
12-04 09:59:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226011136.0,488611840.0,26858934272.0,2045517824.0,15083.0,7335.0
12-04 09:59:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226007040.0,488611840.0,26858938368.0,2045517824.0,14744.0,6474.0
12-04 09:59:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4226007040.0,488611840.0,26858938368.0,2045517824.0,15295.0,7798.0
12-04 09:59:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226007040.0,488611840.0,26858938368.0,2045517824.0,15849.0,8789.0
12-04 09:59:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226007040.0,488611840.0,26858938368.0,2045517824.0,19296.0,13236.0
12-04 09:59:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,16780.0,10293.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,14685.0,6700.0
12-04 09:59:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,15873.0,8857.0
12-04 09:59:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,15344.0,7661.0
12-04 09:59:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,14575.0,6594.0
12-04 09:59:58,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,15123.0,6937.0
12-04 09:59:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,16463.0,9849.0
12-04 10:00:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226002944.0,488611840.0,26858942464.0,2045517824.0,17820.0,11230.0
12-04 10:00:01,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226387968.0,488611840.0,26858942464.0,2045132800.0,17876.0,62142.0
12-04 10:00:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226138112.0,488611840.0,26858942464.0,2045382656.0,16659.0,10106.0
12-04 10:00:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,15538.0,7986.0
12-04 10:00:04,0.0,0.167,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,17839.0,9594.0
12-04 10:00:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,15464.0,7038.0
12-04 10:00:06,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,23705.0,227854.0
12-04 10:00:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,17248.0,9780.0
12-04 10:00:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,16810.0,9326.0
12-04 10:00:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226134016.0,488611840.0,26858946560.0,2045382656.0,16653.0,9164.0
12-04 10:00:10,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4226125824.0,488615936.0,26858942464.0,2045390848.0,17425.0,10511.0
12-04 10:00:11,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,33523.0,28712.0
12-04 10:00:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,16322.0,8201.0
12-04 10:00:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,16477.0,8682.0
12-04 10:00:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,15438.0,7711.0
12-04 10:00:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,15902.0,8858.0
12-04 10:00:16,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,15578.0,7803.0
12-04 10:00:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,18403.0,13509.0
12-04 10:00:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,15163.0,7168.0
12-04 10:00:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226117632.0,488615936.0,26858950656.0,2045390848.0,15295.0,7761.0
12-04 10:00:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4226113536.0,488615936.0,26858954752.0,2045390848.0,14784.0,6791.0
12-04 10:00:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226494464.0,488615936.0,26859073536.0,2044891136.0,15908.0,8698.0
12-04 10:00:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,16153.0,8937.0
12-04 10:00:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,33469.0,26447.0
12-04 10:00:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,15963.0,8789.0
12-04 10:00:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,14334.0,7041.0
12-04 10:00:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,17018.0,10321.0
12-04 10:00:27,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,15154.0,7507.0
12-04 10:00:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,15056.0,7003.0
12-04 10:00:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,17164.0,10430.0
12-04 10:00:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226203648.0,488615936.0,26859118592.0,2045136896.0,16090.0,8973.0
12-04 10:00:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226199552.0,488615936.0,26859122688.0,2045136896.0,17239.0,52283.0
12-04 10:00:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226199552.0,488615936.0,26859122688.0,2045136896.0,16065.0,8175.0
12-04 10:00:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226199552.0,488615936.0,26859122688.0,2045136896.0,16298.0,8617.0
12-04 10:00:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4226199552.0,488615936.0,26859122688.0,2045136896.0,20060.0,13632.0
12-04 10:00:35,0.083,0.083,99.833,0.0,0.0,0.0,151552.0,0.0,13.0,0.0,4226297856.0,488615936.0,26859024384.0,2045136896.0,16244.0,9080.0
12-04 10:00:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226158592.0,488615936.0,26859163648.0,2045136896.0,22978.0,192637.0
12-04 10:00:37,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226158592.0,488615936.0,26859163648.0,2045136896.0,15232.0,6902.0
12-04 10:00:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226158592.0,488615936.0,26859163648.0,2045136896.0,17716.0,10225.0
12-04 10:00:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4226154496.0,488615936.0,26859167744.0,2045136896.0,15094.0,7463.0
12-04 10:00:40,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226154496.0,488615936.0,26859167744.0,2045136896.0,16846.0,10089.0
12-04 10:00:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226736128.0,488615936.0,26859167744.0,2044555264.0,32145.0,30290.0
12-04 10:00:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15992.0,8855.0
12-04 10:00:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,16669.0,9980.0
12-04 10:00:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15716.0,8244.0
12-04 10:00:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15754.0,8889.0
12-04 10:00:46,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15438.0,7727.0
12-04 10:00:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15128.0,7787.0
12-04 10:00:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,15499.0,7768.0
12-04 10:00:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226543616.0,488615936.0,26859167744.0,2044747776.0,16326.0,9239.0
12-04 10:00:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4226539520.0,488620032.0,26859167744.0,2044747776.0,17989.0,12397.0
12-04 10:00:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226535424.0,488620032.0,26859171840.0,2044747776.0,14311.0,6177.0
12-04 10:00:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226535424.0,488620032.0,26859171840.0,2044747776.0,14745.0,6498.0
12-04 10:00:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,15919.0,8760.0
12-04 10:00:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,16424.0,9398.0
12-04 10:00:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,14714.0,6654.0
12-04 10:00:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,15992.0,8907.0
12-04 10:00:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,16436.0,10134.0
12-04 10:00:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,16393.0,9140.0
12-04 10:00:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226531328.0,488620032.0,26859175936.0,2044747776.0,16061.0,9042.0
12-04 10:01:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226527232.0,488620032.0,26859180032.0,2044747776.0,15598.0,7806.0
12-04 10:01:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227375104.0,488620032.0,26859184128.0,2043895808.0,18560.0,46064.0
12-04 10:01:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226916352.0,488620032.0,26859298816.0,2044239872.0,15478.0,7945.0
12-04 10:01:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226875392.0,488620032.0,26859339776.0,2044239872.0,15743.0,8802.0
12-04 10:01:04,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,4226875392.0,488620032.0,26859339776.0,2044239872.0,20492.0,12610.0
12-04 10:01:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,4226867200.0,488620032.0,26859339776.0,2044248064.0,16873.0,9411.0
12-04 10:01:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226867200.0,488620032.0,26859339776.0,2044248064.0,23917.0,157657.0
12-04 10:01:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226867200.0,488620032.0,26859339776.0,2044248064.0,15838.0,7988.0
12-04 10:01:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226867200.0,488628224.0,26859331584.0,2044248064.0,17874.0,11043.0
12-04 10:01:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,16859.0,9391.0
12-04 10:01:10,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,15689.0,7037.0
12-04 10:01:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,36845.0,35109.0
12-04 10:01:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,16956.0,9238.0
12-04 10:01:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,16482.0,8695.0
12-04 10:01:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,15458.0,7666.0
12-04 10:01:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,15355.0,7628.0
12-04 10:01:16,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,16052.0,8725.0
12-04 10:01:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226854912.0,488628224.0,26859343872.0,2044248064.0,15647.0,8550.0
12-04 10:01:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226850816.0,488628224.0,26859347968.0,2044248064.0,17210.0,10391.0
12-04 10:01:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4226850816.0,488628224.0,26859347968.0,2044248064.0,16662.0,9927.0
12-04 10:01:20,0.749,0.0,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226850816.0,488628224.0,26859347968.0,2044248064.0,17513.0,9703.0
12-04 10:01:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227076096.0,488628224.0,26859347968.0,2044022784.0,14715.0,6553.0
12-04 10:01:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226891776.0,488628224.0,26859347968.0,2044207104.0,15777.0,8117.0
12-04 10:01:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226891776.0,488628224.0,26859347968.0,2044207104.0,15782.0,8735.0
12-04 10:01:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488628224.0,26859352064.0,2044088320.0,15399.0,7806.0
12-04 10:01:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4227006464.0,488628224.0,26859352064.0,2044088320.0,15914.0,8759.0
12-04 10:01:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488628224.0,26859352064.0,2044088320.0,16087.0,8881.0
12-04 10:01:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227006464.0,488628224.0,26859352064.0,2044088320.0,18268.0,12486.0
12-04 10:01:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,15004.0,6638.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,15650.0,7894.0
12-04 10:01:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,15406.0,6995.0
12-04 10:01:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,18251.0,63779.0
12-04 10:01:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,17583.0,10015.0
12-04 10:01:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,16495.0,9292.0
12-04 10:01:34,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,19547.0,12539.0
12-04 10:01:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226998272.0,488632320.0,26859356160.0,2044088320.0,16635.0,9485.0
12-04 10:01:36,0.167,0.083,98.0,1.750,0.0,0.0,0.0,16384.0,0.0,2.0,4226994176.0,488632320.0,26859360256.0,2044088320.0,43383.0,146659.0
12-04 10:01:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226977792.0,488632320.0,26859360256.0,2044104704.0,15706.0,7460.0
12-04 10:01:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226977792.0,488632320.0,26859360256.0,2044104704.0,16159.0,8255.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4226977792.0,488632320.0,26859360256.0,2044104704.0,33352.0,26106.0
12-04 10:01:40,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4226977792.0,488632320.0,26859360256.0,2044104704.0,15564.0,7756.0
12-04 10:01:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227477504.0,488632320.0,26859360256.0,2043604992.0,50166.0,46514.0
12-04 10:01:42,0.915,0.083,98.918,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4227108864.0,488632320.0,26859364352.0,2043969536.0,16530.0,9316.0
12-04 10:01:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226994176.0,488632320.0,26859479040.0,2043969536.0,18375.0,11778.0
12-04 10:01:44,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226953216.0,488632320.0,26859520000.0,2043969536.0,15339.0,7741.0
12-04 10:01:45,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,15842.0,8710.0
12-04 10:01:46,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,16746.0,10052.0
12-04 10:01:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,15507.0,8205.0
12-04 10:01:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,15439.0,7686.0
12-04 10:01:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,14540.0,6449.0
12-04 10:01:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226949120.0,488632320.0,26859524096.0,2043969536.0,16353.0,8975.0
12-04 10:01:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227076096.0,488632320.0,26859524096.0,2043842560.0,14345.0,6358.0
12-04 10:01:52,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227076096.0,488632320.0,26859524096.0,2043842560.0,18431.0,12930.0
12-04 10:01:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227067904.0,488632320.0,26859524096.0,2043850752.0,14625.0,7356.0
12-04 10:01:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227067904.0,488632320.0,26859524096.0,2043850752.0,16064.0,8935.0
12-04 10:01:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227067904.0,488632320.0,26859524096.0,2043850752.0,15882.0,8797.0
12-04 10:01:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227059712.0,488632320.0,26859532288.0,2043850752.0,15405.0,7624.0
12-04 10:01:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227059712.0,488632320.0,26859532288.0,2043850752.0,14782.0,6777.0
12-04 10:01:58,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4227059712.0,488632320.0,26859532288.0,2043850752.0,15714.0,8058.0
12-04 10:01:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227059712.0,488632320.0,26859532288.0,2043850752.0,15195.0,7914.0
12-04 10:02:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,4227059712.0,488632320.0,26859532288.0,2043850752.0,15970.0,8777.0
12-04 10:02:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227022848.0,488632320.0,26859532288.0,2043887616.0,19599.0,62443.0
12-04 10:02:02,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226940928.0,488632320.0,26859532288.0,2043969536.0,15578.0,7969.0
12-04 10:02:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226940928.0,488632320.0,26859532288.0,2043969536.0,16787.0,10470.0
12-04 10:02:04,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226940928.0,488632320.0,26859532288.0,2043969536.0,17520.0,8958.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4226940928.0,488632320.0,26859532288.0,2043969536.0,16747.0,9595.0
12-04 10:02:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226936832.0,488632320.0,26859536384.0,2043969536.0,41056.0,231982.0
12-04 10:02:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226936832.0,488632320.0,26859536384.0,2043969536.0,15949.0,8065.0
12-04 10:02:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226936832.0,488632320.0,26859536384.0,2043969536.0,16767.0,8777.0
12-04 10:02:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226936832.0,488632320.0,26859536384.0,2043969536.0,16090.0,8132.0
12-04 10:02:10,0.0,0.084,99.833,0.084,0.0,0.0,0.0,45056.0,0.0,6.0,4225142784.0,488636416.0,26859532288.0,2045763584.0,18965.0,12968.0
12-04 10:02:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225028096.0,488636416.0,26859536384.0,2045874176.0,51483.0,51314.0
12-04 10:02:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225028096.0,488636416.0,26859536384.0,2045874176.0,16213.0,8090.0
12-04 10:02:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225024000.0,488636416.0,26859540480.0,2045874176.0,15843.0,7417.0
12-04 10:02:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225024000.0,488636416.0,26859540480.0,2045874176.0,32785.0,25227.0
12-04 10:02:15,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4225024000.0,488636416.0,26859540480.0,2045874176.0,15880.0,8785.0
12-04 10:02:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4225040384.0,488636416.0,26859540480.0,2045857792.0,15469.0,7649.0
12-04 10:02:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225040384.0,488636416.0,26859540480.0,2045857792.0,15294.0,7775.0
12-04 10:02:18,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225040384.0,488636416.0,26859540480.0,2045857792.0,16706.0,10117.0
12-04 10:02:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225032192.0,488636416.0,26859540480.0,2045865984.0,18214.0,12743.0
12-04 10:02:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225032192.0,488636416.0,26859540480.0,2045865984.0,14857.0,6547.0
12-04 10:02:21,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4225277952.0,488644608.0,26859532288.0,2045620224.0,15076.0,7479.0
12-04 10:02:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224905216.0,488644608.0,26859540480.0,2045984768.0,15774.0,8016.0
12-04 10:02:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224905216.0,488644608.0,26859540480.0,2045984768.0,33406.0,26328.0
12-04 10:02:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224888832.0,488644608.0,26859548672.0,2045992960.0,14928.0,6642.0
12-04 10:02:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224774144.0,488644608.0,26859663360.0,2045992960.0,15050.0,7456.0
12-04 10:02:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4224733184.0,488644608.0,26859704320.0,2045992960.0,33745.0,26416.0
12-04 10:02:27,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4224733184.0,488644608.0,26859704320.0,2045992960.0,16035.0,9631.0
12-04 10:02:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224729088.0,488644608.0,26859708416.0,2045992960.0,16619.0,9445.0
12-04 10:02:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224729088.0,488644608.0,26859708416.0,2045992960.0,16292.0,9048.0
12-04 10:02:30,0.0,0.0,99.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4224729088.0,488644608.0,26859708416.0,2045992960.0,17711.0,10688.0
12-04 10:02:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4224729088.0,488648704.0,26859704320.0,2045992960.0,17423.0,49928.0
12-04 10:02:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224851968.0,488648704.0,26859708416.0,2045865984.0,15549.0,7028.0
12-04 10:02:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4224851968.0,488648704.0,26859708416.0,2045865984.0,14827.0,6769.0
12-04 10:02:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224847872.0,488648704.0,26859712512.0,2045865984.0,20552.0,14443.0
12-04 10:02:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4224847872.0,488648704.0,26859712512.0,2045865984.0,15611.0,7953.0
12-04 10:02:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4224847872.0,488648704.0,26859712512.0,2045865984.0,24475.0,181727.0
12-04 10:02:37,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4224847872.0,488648704.0,26859712512.0,2045865984.0,14883.0,6674.0
12-04 10:02:38,0.083,0.0,99.917,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,4224851968.0,488648704.0,26859708416.0,2045865984.0,34858.0,27807.0
12-04 10:02:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4224974848.0,488648704.0,26859712512.0,2045739008.0,15881.0,9062.0
12-04 10:02:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224974848.0,488648704.0,26859712512.0,2045739008.0,15128.0,6762.0
12-04 10:02:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4224954368.0,488648704.0,26859712512.0,2045759488.0,33177.0,32182.0
12-04 10:02:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,16536.0,9305.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,14850.0,7468.0
12-04 10:02:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,33282.0,25509.0
12-04 10:02:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,17067.0,11238.0
12-04 10:02:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,15028.0,6605.0
12-04 10:02:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224851968.0,488648704.0,26859716608.0,2045857792.0,14916.0,7352.0
12-04 10:02:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4224851968.0,488652800.0,26859712512.0,2045857792.0,16891.0,10431.0
12-04 10:02:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224847872.0,488652800.0,26859716608.0,2045857792.0,16242.0,9365.0
12-04 10:02:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224847872.0,488652800.0,26859716608.0,2045857792.0,15648.0,7747.0
12-04 10:02:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4224847872.0,488652800.0,26859716608.0,2045857792.0,31481.0,23362.0
12-04 10:02:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224847872.0,488652800.0,26859716608.0,2045857792.0,16222.0,8281.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224847872.0,488652800.0,26859716608.0,2045857792.0,17421.0,11468.0
12-04 10:02:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4224843776.0,488652800.0,26859720704.0,2045857792.0,15782.0,7930.0
12-04 10:02:55,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4224843776.0,488652800.0,26859720704.0,2045857792.0,14850.0,7286.0
12-04 10:02:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224843776.0,488652800.0,26859720704.0,2045857792.0,16170.0,8917.0
12-04 10:02:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4224839680.0,488656896.0,26859720704.0,2045857792.0,16777.0,10669.0
12-04 10:02:58,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224839680.0,488656896.0,26859720704.0,2045857792.0,15189.0,6804.0
12-04 10:02:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4224835584.0,488656896.0,26859724800.0,2045857792.0,15198.0,7779.0
12-04 10:03:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4224835584.0,488656896.0,26859724800.0,2045857792.0,15682.0,7773.0
12-04 10:03:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225339392.0,488656896.0,26859724800.0,2045353984.0,18029.0,42988.0
12-04 10:03:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225216512.0,488656896.0,26859724800.0,2045476864.0,16496.0,9163.0
12-04 10:03:03,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4225212416.0,488656896.0,26859728896.0,2045476864.0,16432.0,10164.0
12-04 10:03:04,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225212416.0,488656896.0,26859728896.0,2045476864.0,18740.0,10627.0
12-04 10:03:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225200128.0,488656896.0,26859732992.0,2045485056.0,15749.0,8066.0
12-04 10:03:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225466368.0,488656896.0,26859847680.0,2045104128.0,41357.0,163152.0
12-04 10:03:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225425408.0,488656896.0,26859888640.0,2045104128.0,15606.0,7087.0
12-04 10:03:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225425408.0,488656896.0,26859888640.0,2045104128.0,17669.0,10533.0
12-04 10:03:09,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4225425408.0,488656896.0,26859888640.0,2045104128.0,15666.0,7710.0
12-04 10:03:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225425408.0,488656896.0,26859888640.0,2045104128.0,18670.0,12222.0
12-04 10:03:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4225429504.0,488660992.0,26859888640.0,2045095936.0,33338.0,30191.0
12-04 10:03:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,16400.0,8287.0
12-04 10:03:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,15861.0,7933.0
12-04 10:03:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,16236.0,9032.0
12-04 10:03:15,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,15294.0,7939.0
12-04 10:03:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,15581.0,7903.0
12-04 10:03:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,15635.0,8704.0
12-04 10:03:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488660992.0,26859892736.0,2044841984.0,17374.0,10504.0
12-04 10:03:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225687552.0,488660992.0,26859892736.0,2044833792.0,15328.0,8168.0
12-04 10:03:20,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225683456.0,488660992.0,26859896832.0,2044833792.0,16470.0,9305.0
12-04 10:03:21,0.167,0.167,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,4226056192.0,488660992.0,26859896832.0,2044461056.0,15704.0,8636.0
12-04 10:03:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225691648.0,488660992.0,26859896832.0,2044825600.0,15183.0,6737.0
12-04 10:03:23,0.083,0.166,99.584,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,4225691648.0,488665088.0,26859892736.0,2044825600.0,14910.0,7351.0
12-04 10:03:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488665088.0,26859896832.0,2044825600.0,16739.0,9662.0
12-04 10:03:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488665088.0,26859896832.0,2044825600.0,14885.0,7559.0
12-04 10:03:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488665088.0,26859896832.0,2044825600.0,18264.0,12422.0
12-04 10:03:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4225687552.0,488665088.0,26859896832.0,2044825600.0,14850.0,7468.0
12-04 10:03:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225687552.0,488665088.0,26859896832.0,2044825600.0,15682.0,7840.0
12-04 10:03:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225679360.0,488665088.0,26859896832.0,2044833792.0,15234.0,7896.0
12-04 10:03:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225679360.0,488665088.0,26859896832.0,2044833792.0,16393.0,8860.0
12-04 10:03:31,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225671168.0,488665088.0,26859905024.0,2044833792.0,17112.0,64527.0
12-04 10:03:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225671168.0,488665088.0,26859905024.0,2044833792.0,17023.0,9613.0
12-04 10:03:33,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4225679360.0,488665088.0,26859905024.0,2044825600.0,16199.0,9120.0
12-04 10:03:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225679360.0,488669184.0,26859900928.0,2044825600.0,20426.0,14061.0
12-04 10:03:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225675264.0,488669184.0,26859905024.0,2044825600.0,16431.0,9292.0
12-04 10:03:36,0.0,0.0,98.830,1.170,0.0,0.0,0.0,0.0,0.0,0.0,4225675264.0,488669184.0,26859905024.0,2044825600.0,25869.0,132783.0
12-04 10:03:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225671168.0,488669184.0,26859909120.0,2044825600.0,14190.0,6226.0
12-04 10:03:38,0.833,0.167,99.001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225671168.0,488669184.0,26859909120.0,2044825600.0,15989.0,7472.0
12-04 10:03:39,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4225671168.0,488669184.0,26859909120.0,2044825600.0,14789.0,7348.0
12-04 10:03:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225671168.0,488669184.0,26859909120.0,2044825600.0,16452.0,9314.0
12-04 10:03:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225953792.0,488669184.0,26859909120.0,2044542976.0,33884.0,30984.0
12-04 10:03:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225806336.0,488669184.0,26859909120.0,2044690432.0,16336.0,9007.0
12-04 10:03:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225806336.0,488669184.0,26859909120.0,2044690432.0,15565.0,8495.0
12-04 10:03:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225806336.0,488669184.0,26859909120.0,2044690432.0,15807.0,8036.0
12-04 10:03:45,0.0,0.0,99.750,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,4225806336.0,488669184.0,26859909120.0,2044690432.0,16054.0,9159.0
12-04 10:03:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4225814528.0,488669184.0,26859909120.0,2044682240.0,15200.0,6903.0
12-04 10:03:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225810432.0,488669184.0,26859913216.0,2044682240.0,14196.0,6184.0
12-04 10:03:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225695744.0,488669184.0,26860027904.0,2044682240.0,16991.0,10109.0
12-04 10:03:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225908736.0,488669184.0,26860068864.0,2044428288.0,16092.0,9622.0
12-04 10:03:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4225904640.0,488673280.0,26860068864.0,2044428288.0,16813.0,9679.0
12-04 10:03:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,15438.0,8684.0
12-04 10:03:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,15682.0,7773.0
12-04 10:03:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,15564.0,8562.0
12-04 10:03:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,14929.0,6696.0
12-04 10:03:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,16606.0,8675.0
12-04 10:03:56,0.0,0.084,99.833,0.0,0.0,0.084,0.0,24576.0,0.0,3.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,34454.0,27587.0
12-04 10:03:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4225900544.0,488673280.0,26860072960.0,2044428288.0,17970.0,10877.0
12-04 10:03:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226027520.0,488673280.0,26860072960.0,2044301312.0,16890.0,10200.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226027520.0,488673280.0,26860072960.0,2044301312.0,15624.0,8837.0
12-04 10:04:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226023424.0,488673280.0,26860077056.0,2044301312.0,16879.0,9554.0
12-04 10:04:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4227158016.0,488673280.0,26860077056.0,2043166720.0,16274.0,54623.0
12-04 10:04:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227035136.0,488673280.0,26860081152.0,2043285504.0,15487.0,7617.0
12-04 10:04:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227035136.0,488673280.0,26860081152.0,2043285504.0,15364.0,7944.0
12-04 10:04:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227035136.0,488673280.0,26860081152.0,2043285504.0,19860.0,11153.0
12-04 10:04:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227026944.0,488673280.0,26860081152.0,2043293696.0,16845.0,9783.0
12-04 10:04:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226899968.0,488673280.0,26860081152.0,2043420672.0,25192.0,181827.0
12-04 10:04:07,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4226899968.0,488673280.0,26860081152.0,2043420672.0,16455.0,9059.0
12-04 10:04:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226895872.0,488673280.0,26860085248.0,2043420672.0,16367.0,8102.0
12-04 10:04:09,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4226895872.0,488673280.0,26860085248.0,2043420672.0,16288.0,8837.0
12-04 10:04:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226895872.0,488673280.0,26860085248.0,2043420672.0,17124.0,9208.0
12-04 10:04:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226895872.0,488673280.0,26860085248.0,2043420672.0,33930.0,58596.0
12-04 10:04:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226895872.0,488677376.0,26860081152.0,2043420672.0,16426.0,8237.0
12-04 10:04:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226891776.0,488677376.0,26860085248.0,2043420672.0,16554.0,9148.0
12-04 10:04:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226891776.0,488677376.0,26860085248.0,2043420672.0,16142.0,8900.0
12-04 10:04:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226891776.0,488677376.0,26860085248.0,2043420672.0,16259.0,9646.0
12-04 10:04:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226891776.0,488677376.0,26860085248.0,2043420672.0,17428.0,10854.0
12-04 10:04:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226887680.0,488677376.0,26860089344.0,2043420672.0,14230.0,6246.0
12-04 10:04:18,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4226887680.0,488677376.0,26860089344.0,2043420672.0,16602.0,9306.0
12-04 10:04:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227014656.0,488677376.0,26860089344.0,2043293696.0,14230.0,6180.0
12-04 10:04:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227014656.0,488677376.0,26860089344.0,2043293696.0,15028.0,6787.0
12-04 10:04:21,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,4227170304.0,488677376.0,26860089344.0,2043138048.0,15949.0,8846.0
12-04 10:04:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,16396.0,8982.0
12-04 10:04:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,17566.0,11982.0
12-04 10:04:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,16267.0,8890.0
12-04 10:04:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,14910.0,7395.0
12-04 10:04:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,16126.0,8478.0
12-04 10:04:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4227022848.0,488677376.0,26860089344.0,2043285504.0,14197.0,6234.0
12-04 10:04:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227145728.0,488677376.0,26860093440.0,2043158528.0,14899.0,6630.0
12-04 10:04:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4227031040.0,488677376.0,26860208128.0,2043158528.0,16131.0,8969.0
12-04 10:04:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226985984.0,488677376.0,26860253184.0,2043158528.0,17651.0,10995.0
12-04 10:04:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226985984.0,488677376.0,26860253184.0,2043158528.0,19240.0,49560.0
12-04 10:04:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226985984.0,488677376.0,26860253184.0,2043158528.0,16969.0,9596.0
12-04 10:04:33,0.083,0.083,99.335,0.416,0.0,0.083,0.0,12288.0,0.0,2.0,4226985984.0,488677376.0,26860253184.0,2043158528.0,16296.0,9241.0
12-04 10:04:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226981888.0,488677376.0,26860257280.0,2043158528.0,18204.0,10373.0
12-04 10:04:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226981888.0,488677376.0,26860257280.0,2043158528.0,14756.0,6633.0
12-04 10:04:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226977792.0,488677376.0,26860261376.0,2043158528.0,21814.0,145887.0
12-04 10:04:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226977792.0,488677376.0,26860261376.0,2043158528.0,17533.0,11485.0
12-04 10:04:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226977792.0,488677376.0,26860261376.0,2043158528.0,16536.0,7700.0
12-04 10:04:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226977792.0,488677376.0,26860261376.0,2043158528.0,16624.0,9986.0
12-04 10:04:40,0.166,0.249,99.501,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4226973696.0,488681472.0,26860261376.0,2043158528.0,18027.0,12026.0
12-04 10:04:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227330048.0,488681472.0,26860261376.0,2042802176.0,33695.0,53527.0
12-04 10:04:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226981888.0,488681472.0,26860261376.0,2043150336.0,15516.0,7748.0
12-04 10:04:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226981888.0,488681472.0,26860261376.0,2043150336.0,16168.0,8153.0
12-04 10:04:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226981888.0,488681472.0,26860261376.0,2043150336.0,16336.0,9007.0
12-04 10:04:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4226977792.0,488685568.0,26860261376.0,2043150336.0,15492.0,8277.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226973696.0,488685568.0,26860265472.0,2043150336.0,19982.0,9922.0
12-04 10:04:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226973696.0,488685568.0,26860265472.0,2043150336.0,17249.0,8478.0
12-04 10:04:48,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226973696.0,488685568.0,26860265472.0,2043150336.0,15576.0,7770.0
12-04 10:04:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226973696.0,488685568.0,26860265472.0,2043150336.0,16081.0,9196.0
12-04 10:04:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226973696.0,488685568.0,26860265472.0,2043150336.0,15676.0,7917.0
12-04 10:04:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4226973696.0,488689664.0,26860261376.0,2043150336.0,15750.0,8946.0
12-04 10:04:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226969600.0,488689664.0,26860265472.0,2043150336.0,15823.0,7948.0
12-04 10:04:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226969600.0,488689664.0,26860265472.0,2043150336.0,14850.0,7287.0
12-04 10:04:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,17644.0,11365.0
12-04 10:04:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,15161.0,7750.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,15613.0,7724.0
12-04 10:04:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,15438.0,8521.0
12-04 10:04:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,14951.0,7442.0
12-04 10:04:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,15504.0,8702.0
12-04 10:05:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226965504.0,488689664.0,26860269568.0,2043150336.0,16035.0,8291.0
12-04 10:05:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4228280320.0,488689664.0,26860269568.0,2041835520.0,35507.0,56862.0
12-04 10:05:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,4227981312.0,488689664.0,26860269568.0,2042134528.0,17084.0,10242.0
12-04 10:05:03,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4228108288.0,488689664.0,26860269568.0,2042007552.0,15457.0,8652.0
12-04 10:05:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228108288.0,488689664.0,26860269568.0,2042007552.0,17886.0,9289.0
12-04 10:05:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228096000.0,488689664.0,26860273664.0,2042015744.0,16792.0,9501.0
12-04 10:05:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228091904.0,488689664.0,26860277760.0,2042015744.0,24429.0,122339.0
12-04 10:05:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228091904.0,488689664.0,26860277760.0,2042015744.0,15668.0,7890.0
12-04 10:05:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228091904.0,488689664.0,26860277760.0,2042015744.0,16832.0,8560.0
12-04 10:05:09,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228087808.0,488689664.0,26860281856.0,2042015744.0,15834.0,7917.0
12-04 10:05:10,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227973120.0,488689664.0,26860396544.0,2042015744.0,17463.0,10041.0
12-04 10:05:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4227932160.0,488689664.0,26860437504.0,2042015744.0,35217.0,50051.0
12-04 10:05:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227932160.0,488689664.0,26860437504.0,2042015744.0,17774.0,10557.0
12-04 10:05:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,15668.0,7891.0
12-04 10:05:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,16367.0,8917.0
12-04 10:05:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,15206.0,7004.0
12-04 10:05:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,15588.0,7772.0
12-04 10:05:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,15044.0,7511.0
12-04 10:05:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,17544.0,11368.0
12-04 10:05:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,15936.0,9032.0
12-04 10:05:20,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227928064.0,488689664.0,26860441600.0,2042015744.0,16236.0,8850.0
12-04 10:05:21,0.250,0.0,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4228534272.0,488689664.0,26860445696.0,2041405440.0,15864.0,8835.0
12-04 10:05:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228194304.0,488689664.0,26860445696.0,2041745408.0,15682.0,7839.0
12-04 10:05:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228194304.0,488689664.0,26860445696.0,2041745408.0,14296.0,6275.0
12-04 10:05:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,16019.0,8247.0
12-04 10:05:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,14849.0,7507.0
12-04 10:05:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,18258.0,12393.0
12-04 10:05:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,14196.0,6366.0
12-04 10:05:28,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,17024.0,10384.0
12-04 10:05:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228186112.0,488689664.0,26860445696.0,2041753600.0,16448.0,9573.0
12-04 10:05:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228177920.0,488689664.0,26860445696.0,2041761792.0,16409.0,8312.0
12-04 10:05:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,4228304896.0,488689664.0,26860445696.0,2041634816.0,17309.0,61831.0
12-04 10:05:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228304896.0,488689664.0,26860445696.0,2041634816.0,15019.0,6714.0
12-04 10:05:33,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4228300800.0,488689664.0,26860449792.0,2041634816.0,16720.0,9518.0
12-04 10:05:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228300800.0,488689664.0,26860449792.0,2041634816.0,20132.0,13613.0
12-04 10:05:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228300800.0,488693760.0,26860445696.0,2041634816.0,15140.0,7121.0
12-04 10:05:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4228296704.0,488693760.0,26860449792.0,2041634816.0,24616.0,200540.0
12-04 10:05:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228292608.0,488693760.0,26860453888.0,2041634816.0,16919.0,10251.0
12-04 10:05:38,0.751,0.083,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228292608.0,488693760.0,26860453888.0,2041634816.0,15328.0,6933.0
12-04 10:05:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4228288512.0,488693760.0,26860457984.0,2041634816.0,15162.0,7749.0
12-04 10:05:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228288512.0,488693760.0,26860457984.0,2041634816.0,15653.0,7773.0
12-04 10:05:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4228759552.0,488693760.0,26860457984.0,2041163776.0,33395.0,42016.0
12-04 10:05:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488693760.0,26860457984.0,2041245696.0,16230.0,8957.0
12-04 10:05:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488693760.0,26860457984.0,2041245696.0,14850.0,7468.0
12-04 10:05:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488693760.0,26860457984.0,2041245696.0,17150.0,10307.0
12-04 10:05:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228669440.0,488693760.0,26860457984.0,2041253888.0,16342.0,9404.0
12-04 10:05:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4228669440.0,488693760.0,26860457984.0,2041253888.0,33430.0,26257.0
12-04 10:05:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228669440.0,488693760.0,26860457984.0,2041253888.0,14130.0,6155.0
12-04 10:05:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4228669440.0,488697856.0,26860453888.0,2041253888.0,16075.0,9054.0
12-04 10:05:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228665344.0,488697856.0,26860457984.0,2041253888.0,16258.0,9896.0
12-04 10:05:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228661248.0,488697856.0,26860462080.0,2041253888.0,16553.0,9407.0
12-04 10:05:51,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228657152.0,488697856.0,26860466176.0,2041253888.0,15050.0,7534.0
12-04 10:05:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228542464.0,488697856.0,26860580864.0,2041253888.0,15421.0,7652.0
12-04 10:05:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,15538.0,8517.0
12-04 10:05:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,16296.0,8957.0
12-04 10:05:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,15394.0,7966.0
12-04 10:05:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,16437.0,9034.0
12-04 10:05:57,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,14855.0,7377.0
12-04 10:05:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228501504.0,488697856.0,26860621824.0,2041253888.0,16489.0,8280.0
12-04 10:05:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228501504.0,488701952.0,26860617728.0,2041253888.0,15504.0,8518.0
12-04 10:06:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228497408.0,488701952.0,26860621824.0,2041253888.0,17467.0,10956.0
12-04 10:06:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228722688.0,488701952.0,26860625920.0,2041024512.0,16856.0,52583.0
12-04 10:06:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228493312.0,488701952.0,26860625920.0,2041253888.0,16336.0,8910.0
12-04 10:06:03,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4228493312.0,488701952.0,26860625920.0,2041253888.0,14935.0,7514.0
12-04 10:06:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228493312.0,488701952.0,26860625920.0,2041253888.0,18437.0,10291.0
12-04 10:06:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228493312.0,488706048.0,26860621824.0,2041253888.0,16131.0,8312.0
12-04 10:06:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4228489216.0,488706048.0,26860625920.0,2041253888.0,22842.0,167713.0
12-04 10:06:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228489216.0,488706048.0,26860625920.0,2041253888.0,15773.0,7161.0
12-04 10:06:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228489216.0,488706048.0,26860625920.0,2041253888.0,19640.0,13218.0
12-04 10:06:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4228481024.0,488706048.0,26860634112.0,2041253888.0,15181.0,6814.0
12-04 10:06:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4228481024.0,488710144.0,26860630016.0,2041253888.0,16896.0,9202.0
12-04 10:06:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4228476928.0,488710144.0,26860634112.0,2041253888.0,35736.0,59782.0
12-04 10:06:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228476928.0,488710144.0,26860634112.0,2041253888.0,16757.0,8836.0
12-04 10:06:13,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228476928.0,488710144.0,26860634112.0,2041253888.0,14327.0,6251.0
12-04 10:06:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228476928.0,488710144.0,26860634112.0,2041253888.0,16336.0,9056.0
12-04 10:06:15,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4228476928.0,488710144.0,26860634112.0,2041253888.0,14984.0,7505.0
12-04 10:06:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,4228472832.0,488714240.0,26860634112.0,2041253888.0,17423.0,11654.0
12-04 10:06:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228472832.0,488714240.0,26860634112.0,2041253888.0,15538.0,8610.0
12-04 10:06:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228472832.0,488714240.0,26860634112.0,2041253888.0,15682.0,7839.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228468736.0,488714240.0,26860638208.0,2041253888.0,15805.0,8842.0
12-04 10:06:20,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228468736.0,488714240.0,26860638208.0,2041253888.0,15554.0,7615.0
12-04 10:06:21,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,4228952064.0,488714240.0,26860638208.0,2040770560.0,14574.0,6793.0
12-04 10:06:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4228612096.0,488714240.0,26860638208.0,2041110528.0,15748.0,7839.0
12-04 10:06:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228612096.0,488714240.0,26860638208.0,2041110528.0,17407.0,10653.0
12-04 10:06:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228603904.0,488714240.0,26860638208.0,2041118720.0,17638.0,11356.0
12-04 10:06:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228603904.0,488714240.0,26860638208.0,2041118720.0,14755.0,7402.0
12-04 10:06:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228603904.0,488714240.0,26860638208.0,2041118720.0,16879.0,9736.0
12-04 10:06:27,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4228603904.0,488714240.0,26860638208.0,2041118720.0,14881.0,7261.0
12-04 10:06:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228612096.0,488714240.0,26860638208.0,2041110528.0,15739.0,8793.0
12-04 10:06:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228612096.0,488714240.0,26860638208.0,2041110528.0,14691.0,6537.0
12-04 10:06:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228612096.0,488714240.0,26860638208.0,2041110528.0,15749.0,7144.0
12-04 10:06:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228608000.0,488714240.0,26860642304.0,2041110528.0,19949.0,48451.0
12-04 10:06:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228739072.0,488714240.0,26860646400.0,2040975360.0,18075.0,11679.0
12-04 10:06:33,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4228624384.0,488714240.0,26860761088.0,2040975360.0,16653.0,10156.0
12-04 10:06:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228583424.0,488714240.0,26860802048.0,2040975360.0,18276.0,10192.0
12-04 10:06:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228583424.0,488714240.0,26860802048.0,2040975360.0,17083.0,8872.0
12-04 10:06:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228583424.0,488714240.0,26860802048.0,2040975360.0,23080.0,137531.0
12-04 10:06:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228579328.0,488714240.0,26860806144.0,2040975360.0,14917.0,6694.0
12-04 10:06:38,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228579328.0,488718336.0,26860802048.0,2040975360.0,16756.0,9179.0
12-04 10:06:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228575232.0,488718336.0,26860806144.0,2040975360.0,15071.0,7485.0
12-04 10:06:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228575232.0,488718336.0,26860806144.0,2040975360.0,16984.0,10175.0
12-04 10:06:41,0.167,0.083,99.667,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,4228829184.0,488718336.0,26860810240.0,2040717312.0,34642.0,53135.0
12-04 10:06:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228698112.0,488718336.0,26860810240.0,2040848384.0,17010.0,10061.0
12-04 10:06:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228698112.0,488718336.0,26860810240.0,2040848384.0,14130.0,6184.0
12-04 10:06:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228698112.0,488718336.0,26860810240.0,2040848384.0,15148.0,6829.0
12-04 10:06:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4228698112.0,488722432.0,26860806144.0,2040848384.0,16372.0,9798.0
12-04 10:06:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4228694016.0,488722432.0,26860810240.0,2040848384.0,16146.0,8429.0
12-04 10:06:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228694016.0,488722432.0,26860810240.0,2040848384.0,16585.0,9962.0
12-04 10:06:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228689920.0,488722432.0,26860814336.0,2040848384.0,15248.0,6854.0
12-04 10:06:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228689920.0,488722432.0,26860814336.0,2040848384.0,15864.0,8794.0
12-04 10:06:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228689920.0,488722432.0,26860814336.0,2040848384.0,15742.0,7838.0
12-04 10:06:51,0.167,0.0,99.666,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,4228685824.0,488726528.0,26860814336.0,2040848384.0,16935.0,10470.0
12-04 10:06:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228685824.0,488726528.0,26860814336.0,2040848384.0,16355.0,8997.0
12-04 10:06:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228685824.0,488726528.0,26860814336.0,2040848384.0,14944.0,7457.0
12-04 10:06:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228685824.0,488726528.0,26860814336.0,2040848384.0,15581.0,7679.0
12-04 10:06:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228685824.0,488726528.0,26860814336.0,2040848384.0,14844.0,7323.0
12-04 10:06:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228685824.0,488730624.0,26860810240.0,2040848384.0,16773.0,9616.0
12-04 10:06:57,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4228681728.0,488730624.0,26860814336.0,2040848384.0,16284.0,9920.0
12-04 10:06:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488730624.0,26860818432.0,2040848384.0,32243.0,23769.0
12-04 10:06:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488730624.0,26860818432.0,2040848384.0,15664.0,8611.0
12-04 10:07:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228677632.0,488730624.0,26860818432.0,2040848384.0,19224.0,12321.0
12-04 10:07:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4229586944.0,488730624.0,26860818432.0,2039939072.0,17798.0,68849.0
12-04 10:07:02,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,15576.0,7719.0
12-04 10:07:03,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,15589.0,8681.0
12-04 10:07:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,17830.0,9031.0
12-04 10:07:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,15954.0,8025.0
12-04 10:07:06,0.083,0.167,98.583,1.167,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,27545.0,114532.0
12-04 10:07:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229320704.0,488730624.0,26860818432.0,2040205312.0,15959.0,8085.0
12-04 10:07:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229316608.0,488730624.0,26860822528.0,2040205312.0,34192.0,26524.0
12-04 10:07:09,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4229443584.0,488730624.0,26860822528.0,2040078336.0,33104.0,25106.0
12-04 10:07:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488730624.0,26860822528.0,2040078336.0,17152.0,9482.0
12-04 10:07:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229189632.0,488730624.0,26860822528.0,2040332288.0,35984.0,49159.0
12-04 10:07:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229185536.0,488730624.0,26860826624.0,2040332288.0,15812.0,7090.0
12-04 10:07:13,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4229181440.0,488730624.0,26860830720.0,2040332288.0,15568.0,7705.0
12-04 10:07:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229193728.0,488730624.0,26860945408.0,2040205312.0,17383.0,11207.0
12-04 10:07:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229148672.0,488730624.0,26860990464.0,2040205312.0,15150.0,7624.0
12-04 10:07:16,0.0,0.083,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,4229148672.0,488730624.0,26860990464.0,2040205312.0,17869.0,10119.0
12-04 10:07:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229148672.0,488730624.0,26860990464.0,2040205312.0,15504.0,8638.0
12-04 10:07:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229132288.0,488730624.0,26860990464.0,2040221696.0,16263.0,8117.0
12-04 10:07:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4229132288.0,488730624.0,26860990464.0,2040221696.0,15598.0,8637.0
12-04 10:07:20,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229124096.0,488730624.0,26860990464.0,2040229888.0,15682.0,7707.0
12-04 10:07:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,4.0,4229238784.0,488730624.0,26860990464.0,2040115200.0,14850.0,7352.0
12-04 10:07:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229140480.0,488730624.0,26860990464.0,2040213504.0,17493.0,10853.0
12-04 10:07:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229140480.0,488730624.0,26860990464.0,2040213504.0,15704.0,8703.0
12-04 10:07:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4229132288.0,488734720.0,26860986368.0,2040221696.0,15521.0,7743.0
12-04 10:07:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229128192.0,488734720.0,26860990464.0,2040221696.0,15110.0,7742.0
12-04 10:07:26,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4229128192.0,488734720.0,26860990464.0,2040221696.0,16356.0,8935.0
12-04 10:07:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4229128192.0,488734720.0,26860990464.0,2040221696.0,16148.0,9158.0
12-04 10:07:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229124096.0,488734720.0,26860994560.0,2040221696.0,15913.0,7996.0
12-04 10:07:29,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4229124096.0,488734720.0,26860994560.0,2040221696.0,15511.0,8123.0
12-04 10:07:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229124096.0,488738816.0,26860990464.0,2040221696.0,16798.0,9413.0
12-04 10:07:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229120000.0,488738816.0,26860994560.0,2040221696.0,18193.0,59431.0
12-04 10:07:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229246976.0,488738816.0,26860994560.0,2040094720.0,17526.0,10059.0
12-04 10:07:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229246976.0,488738816.0,26860994560.0,2040094720.0,17539.0,11396.0
12-04 10:07:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229246976.0,488738816.0,26860994560.0,2040094720.0,17395.0,9138.0
12-04 10:07:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229242880.0,488738816.0,26860998656.0,2040094720.0,14791.0,6694.0
12-04 10:07:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4229242880.0,488742912.0,26860994560.0,2040094720.0,22556.0,186252.0
12-04 10:07:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26860998656.0,2040094720.0,17263.0,10865.0
12-04 10:07:38,0.835,0.0,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26860998656.0,2040094720.0,16343.0,8312.0
12-04 10:07:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229238784.0,488742912.0,26860998656.0,2040094720.0,15765.0,8613.0
12-04 10:07:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26860998656.0,2040094720.0,14988.0,6854.0
12-04 10:07:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229595136.0,488742912.0,26860998656.0,2039738368.0,34489.0,62285.0
12-04 10:07:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229246976.0,488742912.0,26860998656.0,2040086528.0,17922.0,11707.0
12-04 10:07:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229246976.0,488742912.0,26860998656.0,2040086528.0,14197.0,6184.0
12-04 10:07:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229242880.0,488742912.0,26861002752.0,2040086528.0,16270.0,8910.0
12-04 10:07:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,14935.0,8260.0
12-04 10:07:46,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,18184.0,10822.0
12-04 10:07:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,14581.0,6706.0
12-04 10:07:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,16630.0,9438.0
12-04 10:07:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,14760.0,7283.0
12-04 10:07:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,15648.0,7748.0
12-04 10:07:51,0.083,0.0,99.750,0.083,0.0,0.083,0.0,24576.0,0.0,5.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,16318.0,9935.0
12-04 10:07:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,16948.0,9823.0
12-04 10:07:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,15343.0,8658.0
12-04 10:07:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229238784.0,488742912.0,26861006848.0,2040086528.0,15948.0,8186.0
12-04 10:07:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229234688.0,488742912.0,26861010944.0,2040086528.0,15504.0,8542.0
12-04 10:07:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4229115904.0,488742912.0,26861129728.0,2040086528.0,15683.0,7839.0
12-04 10:07:57,0.166,0.083,99.501,0.249,0.0,0.0,0.0,28672.0,0.0,3.0,4229074944.0,488742912.0,26861170688.0,2040086528.0,17291.0,9998.0
12-04 10:07:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4229074944.0,488742912.0,26861170688.0,2040086528.0,16990.0,10174.0
12-04 10:07:59,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4229201920.0,488742912.0,26861170688.0,2039959552.0,14975.0,7511.0
12-04 10:08:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488742912.0,26861170688.0,2039959552.0,15606.0,8546.0
12-04 10:08:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229742592.0,488742912.0,26861170688.0,2039418880.0,17719.0,50438.0
12-04 10:08:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229455872.0,488742912.0,26861170688.0,2039705600.0,15960.0,8357.0
12-04 10:08:03,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4229455872.0,488742912.0,26861170688.0,2039705600.0,15024.0,7672.0
12-04 10:08:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4229447680.0,488742912.0,26861170688.0,2039713792.0,19019.0,11320.0
12-04 10:08:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229447680.0,488742912.0,26861170688.0,2039713792.0,15206.0,6831.0
12-04 10:08:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229447680.0,488742912.0,26861170688.0,2039713792.0,23629.0,157353.0
12-04 10:08:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,16211.0,8505.0
12-04 10:08:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,18488.0,11768.0
12-04 10:08:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,15734.0,7891.0
12-04 10:08:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,17320.0,9868.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,35214.0,57220.0
12-04 10:08:12,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,16215.0,7564.0
12-04 10:08:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229443584.0,488742912.0,26861174784.0,2039713792.0,18428.0,11028.0
12-04 10:08:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229439488.0,488742912.0,26861178880.0,2039713792.0,16824.0,10199.0
12-04 10:08:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,14396.0,6366.0
12-04 10:08:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,16075.0,8820.0
12-04 10:08:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,15981.0,9248.0
12-04 10:08:18,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,16241.0,8913.0
12-04 10:08:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,15664.0,8652.0
12-04 10:08:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229435392.0,488742912.0,26861182976.0,2039713792.0,15088.0,6647.0
12-04 10:08:21,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,4229193728.0,488742912.0,26861182976.0,2039955456.0,14950.0,7443.0
12-04 10:08:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228943872.0,488742912.0,26861182976.0,2040205312.0,17268.0,10510.0
12-04 10:08:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228935680.0,488742912.0,26861182976.0,2040213504.0,15051.0,7467.0
12-04 10:08:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,16336.0,8942.0
12-04 10:08:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,15374.0,8515.0
12-04 10:08:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,16824.0,10085.0
12-04 10:08:27,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,14608.0,6702.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,16530.0,9346.0
12-04 10:08:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,14957.0,6930.0
12-04 10:08:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,17617.0,10812.0
12-04 10:08:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,19721.0,45340.0
12-04 10:08:32,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228923392.0,488742912.0,26861187072.0,2040221696.0,15953.0,7970.0
12-04 10:08:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,53248.0,0.0,6.0,4228919296.0,488742912.0,26861191168.0,2040221696.0,15889.0,8319.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228919296.0,488742912.0,26861191168.0,2040221696.0,20735.0,13361.0
12-04 10:08:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228919296.0,488742912.0,26861191168.0,2040221696.0,15059.0,7608.0
12-04 10:08:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228915200.0,488742912.0,26861195264.0,2040221696.0,25716.0,131139.0
12-04 10:08:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228800512.0,488742912.0,26861309952.0,2040221696.0,15964.0,8501.0
12-04 10:08:38,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228759552.0,488742912.0,26861350912.0,2040221696.0,33616.0,25620.0
12-04 10:08:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4228759552.0,488742912.0,26861350912.0,2040221696.0,33088.0,26729.0
12-04 10:08:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228759552.0,488742912.0,26861350912.0,2040221696.0,16243.0,8917.0
12-04 10:08:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228943872.0,488742912.0,26861350912.0,2040037376.0,34156.0,50788.0
12-04 10:08:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228771840.0,488742912.0,26861355008.0,2040205312.0,15960.0,8321.0
12-04 10:08:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228771840.0,488742912.0,26861355008.0,2040205312.0,16358.0,9921.0
12-04 10:08:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228771840.0,488742912.0,26861355008.0,2040205312.0,15582.0,7736.0
12-04 10:08:45,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228771840.0,488742912.0,26861355008.0,2040205312.0,14984.0,7546.0
12-04 10:08:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4228771840.0,488742912.0,26861355008.0,2040205312.0,15682.0,7827.0
12-04 10:08:47,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,15328.0,7949.0
12-04 10:08:48,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,18482.0,11118.0
12-04 10:08:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,15704.0,8830.0
12-04 10:08:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,16270.0,8929.0
12-04 10:08:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,15494.0,7973.0
12-04 10:08:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228894720.0,488742912.0,26861359104.0,2040078336.0,16991.0,10164.0
12-04 10:08:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228890624.0,488742912.0,26861363200.0,2040078336.0,16949.0,9501.0
12-04 10:08:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228890624.0,488742912.0,26861363200.0,2040078336.0,15616.0,7760.0
12-04 10:08:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228890624.0,488742912.0,26861363200.0,2040078336.0,14196.0,6196.0
12-04 10:08:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228890624.0,488747008.0,26861359104.0,2040078336.0,15960.0,8199.0
12-04 10:08:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228886528.0,488747008.0,26861363200.0,2040078336.0,15968.0,9474.0
12-04 10:08:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228886528.0,488747008.0,26861363200.0,2040078336.0,16141.0,8744.0
12-04 10:08:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228886528.0,488747008.0,26861363200.0,2040078336.0,15804.0,8921.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228886528.0,488747008.0,26861363200.0,2040078336.0,19234.0,12282.0
12-04 10:09:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4229304320.0,488747008.0,26861363200.0,2039660544.0,18790.0,66622.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228878336.0,488747008.0,26861363200.0,2040086528.0,14893.0,6660.0
12-04 10:09:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228870144.0,488747008.0,26861363200.0,2040094720.0,15058.0,7811.0
12-04 10:09:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228870144.0,488747008.0,26861363200.0,2040094720.0,17777.0,9006.0
12-04 10:09:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228870144.0,488747008.0,26861363200.0,2040094720.0,17103.0,10515.0
12-04 10:09:06,0.250,0.083,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,4228866048.0,488747008.0,26861367296.0,2040094720.0,24790.0,147640.0
12-04 10:09:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228866048.0,488747008.0,26861367296.0,2040094720.0,16512.0,8035.0
12-04 10:09:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4228874240.0,488751104.0,26861363200.0,2040086528.0,17051.0,9560.0
12-04 10:09:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4228870144.0,488751104.0,26861367296.0,2040086528.0,16323.0,9188.0
12-04 10:09:10,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228870144.0,488751104.0,26861367296.0,2040086528.0,16917.0,8797.0
12-04 10:09:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228870144.0,488751104.0,26861367296.0,2040086528.0,34756.0,45787.0
12-04 10:09:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,17245.0,9395.0
12-04 10:09:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,15080.0,6735.0
12-04 10:09:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,16861.0,9941.0
12-04 10:09:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,14864.0,7815.0
12-04 10:09:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,15028.0,6593.0
12-04 10:09:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228866048.0,488751104.0,26861371392.0,2040086528.0,14889.0,7566.0
12-04 10:09:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4228861952.0,488751104.0,26861375488.0,2040086528.0,18298.0,12502.0
12-04 10:09:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4228870144.0,488755200.0,26861490176.0,2039959552.0,14850.0,7596.0
12-04 10:09:20,0.583,0.0,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4228825088.0,488755200.0,26861535232.0,2039959552.0,16748.0,9513.0
12-04 10:09:21,0.083,0.167,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,4229386240.0,488755200.0,26861539328.0,2039394304.0,14135.0,6192.0
12-04 10:09:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,16241.0,8769.0
12-04 10:09:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,15401.0,7726.0
12-04 10:09:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,15853.0,8062.0
12-04 10:09:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,16733.0,10637.0
12-04 10:09:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,15642.0,7828.0
12-04 10:09:27,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,15438.0,8436.0
12-04 10:09:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,16656.0,9493.0
12-04 10:09:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488755200.0,26861539328.0,2039578624.0,15439.0,8671.0
12-04 10:09:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229201920.0,488759296.0,26861535232.0,2039578624.0,16687.0,8912.0
12-04 10:09:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4229197824.0,488759296.0,26861539328.0,2039578624.0,17489.0,55431.0
12-04 10:09:32,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,16997.0,9468.0
12-04 10:09:33,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,15999.0,9213.0
12-04 10:09:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,19794.0,12841.0
12-04 10:09:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,16596.0,9908.0
12-04 10:09:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,19310.0,104163.0
12-04 10:09:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,15545.0,7927.0
12-04 10:09:38,0.748,0.166,99.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,15582.0,7918.0
12-04 10:09:39,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4229320704.0,488759296.0,26861543424.0,2039451648.0,16263.0,9618.0
12-04 10:09:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227223552.0,488759296.0,26861547520.0,2041544704.0,15306.0,7206.0
12-04 10:09:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4227215360.0,488759296.0,26861547520.0,2041552896.0,36769.0,136272.0
12-04 10:09:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,17744.0,11354.0
12-04 10:09:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,14230.0,6287.0
12-04 10:09:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,15682.0,7943.0
12-04 10:09:45,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,16714.0,10403.0
12-04 10:09:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,16202.0,8328.0
12-04 10:09:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,15250.0,7831.0
12-04 10:09:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227039232.0,488759296.0,26861547520.0,2041729024.0,17050.0,10140.0
12-04 10:09:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227035136.0,488759296.0,26861551616.0,2041729024.0,14910.0,7407.0
12-04 10:09:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,16652.0,9512.0
12-04 10:09:51,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,14970.0,7448.0
12-04 10:09:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,16307.0,8980.0
12-04 10:09:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,14784.0,7364.0
12-04 10:09:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,15582.0,7737.0
12-04 10:09:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,17189.0,11360.0
12-04 10:09:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,32888.0,25119.0
12-04 10:09:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4227047424.0,488759296.0,26861555712.0,2041712640.0,15498.0,8478.0
12-04 10:09:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227055616.0,488759296.0,26861555712.0,2041704448.0,16549.0,8243.0
12-04 10:09:59,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227051520.0,488759296.0,26861559808.0,2041704448.0,14851.0,7479.0
12-04 10:10:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226932736.0,488759296.0,26861678592.0,2041704448.0,18288.0,10068.0
12-04 10:10:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4227403776.0,488759296.0,26861719552.0,2041192448.0,33972.0,25904.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227018752.0,488759296.0,26861719552.0,2041577472.0,19569.0,48437.0
12-04 10:10:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,14369.0,6287.0
12-04 10:10:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,22949.0,17078.0
12-04 10:10:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,16389.0,8814.0
12-04 10:10:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,16746.0,8710.0
12-04 10:10:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,18735.0,87105.0
12-04 10:10:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861719552.0,2041585664.0,15912.0,7314.0
12-04 10:10:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,16682.0,9439.0
12-04 10:10:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,18000.0,10295.0
12-04 10:10:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,52186.0,45945.0
12-04 10:10:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,19509.0,98635.0
12-04 10:10:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,16976.0,10337.0
12-04 10:10:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,14962.0,6659.0
12-04 10:10:15,0.083,0.166,99.501,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,14574.0,6805.0
12-04 10:10:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,15582.0,7736.0
12-04 10:10:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227006464.0,488759296.0,26861723648.0,2041585664.0,16292.0,9749.0
12-04 10:10:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4227010560.0,488759296.0,26861727744.0,2041577472.0,18242.0,10808.0
12-04 10:10:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861727744.0,2041577472.0,17778.0,10782.0
12-04 10:10:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4227010560.0,488759296.0,26861727744.0,2041577472.0,17084.0,10412.0
12-04 10:10:21,0.167,0.250,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4226863104.0,488759296.0,26861727744.0,2041724928.0,15359.0,8040.0
12-04 10:10:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,15842.0,8026.0
12-04 10:10:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,14290.0,6329.0
12-04 10:10:24,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,16330.0,9174.0
12-04 10:10:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,15262.0,8065.0
12-04 10:10:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,16990.0,10280.0
12-04 10:10:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226633728.0,488759296.0,26861731840.0,2041950208.0,16816.0,9208.0
12-04 10:10:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,16396.0,9038.0
12-04 10:10:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,16885.0,10237.0
12-04 10:10:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,16180.0,8118.0
12-04 10:10:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,15955.0,8425.0
12-04 10:10:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,18479.0,37659.0
12-04 10:10:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,16431.0,9430.0
12-04 10:10:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226629632.0,488759296.0,26861735936.0,2041950208.0,18937.0,11648.0
12-04 10:10:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226748416.0,488759296.0,26861735936.0,2041831424.0,16946.0,10281.0
12-04 10:10:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4226744320.0,488759296.0,26861740032.0,2041831424.0,17175.0,9959.0
12-04 10:10:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226744320.0,488759296.0,26861740032.0,2041831424.0,19909.0,72147.0
12-04 10:10:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226744320.0,488759296.0,26861740032.0,2041831424.0,16968.0,9468.0
12-04 10:10:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226744320.0,488759296.0,26861740032.0,2041831424.0,32661.0,24982.0
12-04 10:10:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226740224.0,488759296.0,26861744128.0,2041831424.0,16336.0,8927.0
12-04 10:10:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4227108864.0,488759296.0,26861858816.0,2041348096.0,32832.0,25505.0
12-04 10:10:42,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4226719744.0,488759296.0,26861899776.0,2041696256.0,20832.0,85465.0
12-04 10:10:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226719744.0,488759296.0,26861899776.0,2041696256.0,17012.0,11165.0
12-04 10:10:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15642.0,8124.0
12-04 10:10:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,14951.0,7389.0
12-04 10:10:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15390.0,8113.0
12-04 10:10:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15110.0,7638.0
12-04 10:10:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15194.0,6750.0
12-04 10:10:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15504.0,8466.0
12-04 10:10:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,17443.0,11186.0
12-04 10:10:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,15917.0,9121.0
12-04 10:10:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226715648.0,488759296.0,26861903872.0,2041696256.0,16236.0,8905.0
12-04 10:10:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4226711552.0,488759296.0,26861907968.0,2041696256.0,15050.0,7545.0
12-04 10:10:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226711552.0,488759296.0,26861907968.0,2041696256.0,15682.0,7827.0
12-04 10:10:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226711552.0,488759296.0,26861907968.0,2041696256.0,15184.0,7569.0
12-04 10:10:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226711552.0,488759296.0,26861907968.0,2041696256.0,16294.0,8559.0
12-04 10:10:57,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4226707456.0,488759296.0,26861912064.0,2041696256.0,17566.0,12176.0
12-04 10:10:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226707456.0,488759296.0,26861912064.0,2041696256.0,15808.0,8101.0
12-04 10:10:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226707456.0,488763392.0,26861907968.0,2041696256.0,15073.0,8410.0
12-04 10:11:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226703360.0,488763392.0,26861912064.0,2041696256.0,15028.0,6709.0
12-04 10:11:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226314240.0,488763392.0,26861912064.0,2042085376.0,15981.0,9233.0
12-04 10:11:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225933312.0,488763392.0,26861912064.0,2042466304.0,18640.0,62943.0
12-04 10:11:03,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4225933312.0,488763392.0,26861912064.0,2042466304.0,14296.0,6337.0
12-04 10:11:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225933312.0,488763392.0,26861912064.0,2042466304.0,19757.0,12919.0
12-04 10:11:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225933312.0,488763392.0,26861912064.0,2042466304.0,16342.0,9064.0
12-04 10:11:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225929216.0,488767488.0,26861912064.0,2042466304.0,17471.0,9941.0
12-04 10:11:07,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,19835.0,116489.0
12-04 10:11:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,16205.0,8140.0
12-04 10:11:09,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,16514.0,9047.0
12-04 10:11:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,16360.0,8197.0
12-04 10:11:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,32991.0,25133.0
12-04 10:11:12,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225925120.0,488767488.0,26861916160.0,2042466304.0,21213.0,65275.0
12-04 10:11:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,16448.0,9111.0
12-04 10:11:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,16396.0,9038.0
12-04 10:11:15,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,14921.0,7323.0
12-04 10:11:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,17261.0,10421.0
12-04 10:11:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,14708.0,6871.0
12-04 10:11:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,16729.0,8435.0
12-04 10:11:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225921024.0,488767488.0,26861920256.0,2042466304.0,16524.0,9910.0
12-04 10:11:20,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225929216.0,488767488.0,26861920256.0,2042458112.0,15028.0,6593.0
12-04 10:11:21,0.0,0.167,99.749,0.084,0.0,0.0,0.0,20480.0,0.0,4.0,4226285568.0,488767488.0,26861920256.0,2042101760.0,16063.0,9603.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225933312.0,488767488.0,26861924352.0,2042449920.0,17367.0,10590.0
12-04 10:11:23,0.0,0.167,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4225814528.0,488767488.0,26862043136.0,2042449920.0,14950.0,7323.0
12-04 10:11:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225773568.0,488767488.0,26862084096.0,2042449920.0,15028.0,6659.0
12-04 10:11:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225769472.0,488767488.0,26862088192.0,2042449920.0,15605.0,8557.0
12-04 10:11:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4225769472.0,488767488.0,26862088192.0,2042449920.0,16795.0,10239.0
12-04 10:11:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4225769472.0,488767488.0,26862088192.0,2042449920.0,15235.0,7791.0
12-04 10:11:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225769472.0,488767488.0,26862088192.0,2042449920.0,15942.0,7919.0
12-04 10:11:29,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225896448.0,488767488.0,26862088192.0,2042322944.0,16065.0,8913.0
12-04 10:11:30,0.250,0.0,99.667,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,4225896448.0,488767488.0,26862088192.0,2042322944.0,17057.0,9644.0
12-04 10:11:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225904640.0,488767488.0,26862088192.0,2042314752.0,16528.0,9168.0
12-04 10:11:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226023424.0,488767488.0,26862088192.0,2042195968.0,19255.0,53675.0
12-04 10:11:33,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,15571.0,7880.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,19429.0,12494.0
12-04 10:11:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,16065.0,8981.0
12-04 10:11:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,15749.0,7240.0
12-04 10:11:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,20559.0,100315.0
12-04 10:11:38,0.833,0.167,99.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,17458.0,10570.0
12-04 10:11:39,0.083,0.083,98.748,1.085,0.0,0.0,0.0,12288.0,0.0,2.0,4226019328.0,488767488.0,26862092288.0,2042195968.0,14196.0,6196.0
12-04 10:11:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226019328.0,488771584.0,26862088192.0,2042195968.0,16729.0,9911.0
12-04 10:11:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226510848.0,488771584.0,26862096384.0,2041696256.0,32985.0,25620.0
12-04 10:11:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226265088.0,488771584.0,26862096384.0,2041942016.0,20226.0,112162.0
12-04 10:11:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226265088.0,488771584.0,26862096384.0,2041942016.0,16129.0,9632.0
12-04 10:11:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226265088.0,488771584.0,26862096384.0,2041942016.0,15694.0,7758.0
12-04 10:11:45,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4226265088.0,488771584.0,26862096384.0,2041942016.0,14101.0,6130.0
12-04 10:11:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,4226265088.0,488775680.0,26862092288.0,2041942016.0,16961.0,10148.0
12-04 10:11:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226260992.0,488775680.0,26862096384.0,2041942016.0,16082.0,9467.0
12-04 10:11:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226260992.0,488775680.0,26862096384.0,2041942016.0,16302.0,8904.0
12-04 10:11:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226260992.0,488775680.0,26862096384.0,2041942016.0,14296.0,6287.0
12-04 10:11:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226260992.0,488775680.0,26862096384.0,2041942016.0,16890.0,9938.0
12-04 10:11:51,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226260992.0,488775680.0,26862096384.0,2041942016.0,16896.0,10622.0
12-04 10:11:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4226256896.0,488775680.0,26862100480.0,2041942016.0,15094.0,6659.0
12-04 10:11:53,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4226256896.0,488775680.0,26862100480.0,2041942016.0,16063.0,9606.0
12-04 10:11:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226256896.0,488775680.0,26862100480.0,2041942016.0,15587.0,7877.0
12-04 10:11:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226256896.0,488775680.0,26862100480.0,2041942016.0,15110.0,7655.0
12-04 10:11:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,4226256896.0,488775680.0,26862100480.0,2041942016.0,15642.0,7684.0
12-04 10:11:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4226252800.0,488775680.0,26862104576.0,2041942016.0,16962.0,10586.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4226252800.0,488775680.0,26862104576.0,2041942016.0,16336.0,9046.0
12-04 10:11:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226252800.0,488775680.0,26862104576.0,2041942016.0,15698.0,8662.0
12-04 10:12:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4226252800.0,488775680.0,26862104576.0,2041942016.0,16463.0,9086.0
12-04 10:12:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4226007040.0,488775680.0,26862104576.0,2042187776.0,14833.0,7037.0
12-04 10:12:02,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4225626112.0,488775680.0,26862104576.0,2042568704.0,19250.0,45726.0
12-04 10:12:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4225617920.0,488775680.0,26862112768.0,2042568704.0,14850.0,7365.0
12-04 10:12:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225630208.0,488775680.0,26862227456.0,2042441728.0,19656.0,11930.0
12-04 10:12:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225581056.0,488775680.0,26862268416.0,2042449920.0,15525.0,7005.0
12-04 10:12:06,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225581056.0,488775680.0,26862268416.0,2042449920.0,17297.0,9697.0
12-04 10:12:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225581056.0,488775680.0,26862268416.0,2042449920.0,20808.0,84743.0
12-04 10:12:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4225581056.0,488775680.0,26862268416.0,2042449920.0,16826.0,8895.0
12-04 10:12:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225589248.0,488775680.0,26862268416.0,2042441728.0,32975.0,24932.0
12-04 10:12:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,17080.0,9285.0
12-04 10:12:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,32859.0,24935.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,20552.0,94927.0
12-04 10:12:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,14980.0,6549.0
12-04 10:12:14,0.167,0.0,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,16984.0,10514.0
12-04 10:12:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,15764.0,8714.0
12-04 10:12:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,16808.0,9483.0
12-04 10:12:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,14195.0,6192.0
12-04 10:12:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488775680.0,26862272512.0,2042441728.0,17110.0,10204.0
12-04 10:12:19,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225589248.0,488775680.0,26862276608.0,2042433536.0,14941.0,7340.0
12-04 10:12:20,0.084,0.0,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4225589248.0,488775680.0,26862276608.0,2042433536.0,15636.0,7778.0
12-04 10:12:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4225961984.0,488775680.0,26862276608.0,2042060800.0,14691.0,7614.0
12-04 10:12:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,16456.0,9037.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,16252.0,9671.0
12-04 10:12:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,16596.0,9112.0
12-04 10:12:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,15044.0,7450.0
12-04 10:12:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,15295.0,7860.0
12-04 10:12:27,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4225597440.0,488775680.0,26862276608.0,2042425344.0,16392.0,9839.0
12-04 10:12:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225593344.0,488775680.0,26862280704.0,2042425344.0,15535.0,6946.0
12-04 10:12:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225593344.0,488775680.0,26862280704.0,2042425344.0,14851.0,6822.0
12-04 10:12:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225593344.0,488775680.0,26862280704.0,2042425344.0,18826.0,11394.0
12-04 10:12:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4225589248.0,488779776.0,26862280704.0,2042425344.0,16879.0,10238.0
12-04 10:12:32,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4225585152.0,488779776.0,26862284800.0,2042425344.0,19864.0,70105.0
12-04 10:12:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488779776.0,26862284800.0,2042425344.0,14928.0,6876.0
12-04 10:12:34,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488779776.0,26862284800.0,2042425344.0,20580.0,14093.0
12-04 10:12:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4225585152.0,488779776.0,26862284800.0,2042425344.0,15947.0,8294.0
12-04 10:12:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4225585152.0,488783872.0,26862280704.0,2042425344.0,16584.0,8598.0
12-04 10:12:37,6.533,1.591,91.457,0.419,0.0,0.0,9408512.0,24576.0,484.0,2.0,4275658752.0,488878080.0,26871164928.0,1983373312.0,184984.0,233449.0
12-04 10:12:38,0.751,0.835,91.319,6.928,0.0,0.167,434176.0,28672.0,19.0,3.0,4281249792.0,488878080.0,26884661248.0,1964285952.0,12108396.0,218270.0
12-04 10:12:39,1.167,0.500,97.750,0.583,0.0,0.0,0.0,0.0,0.0,0.0,4290420736.0,488878080.0,26884857856.0,1954918400.0,1515678.0,133600.0
12-04 10:12:40,0.835,0.417,90.317,8.431,0.0,0.0,0.0,0.0,0.0,0.0,4289040384.0,488878080.0,26889801728.0,1951354880.0,5173402.0,5143203.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-orderer-slave-11.csv <==
12-04 09:35:32,0.748,0.308,98.658,0.225,0.0,0.061,3857.512,1358850.013,0.538,4.123,3940392960.0,639053824.0,22363811840.0,6675816448.0,0.0,0.0
12-04 09:35:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3940810752.0,639053824.0,22363820032.0,6675390464.0,7346.0,5213.0
12-04 09:35:34,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940802560.0,639053824.0,22363820032.0,6675398656.0,8530.0,6389.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940802560.0,639053824.0,22363820032.0,6675398656.0,8387.0,7054.0
12-04 09:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3940802560.0,639053824.0,22363820032.0,6675398656.0,9476.0,8357.0
12-04 09:35:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940798464.0,639053824.0,22363824128.0,6675398656.0,7634.0,5311.0
12-04 09:35:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,3940790272.0,639053824.0,22363824128.0,6675406848.0,9701.0,8520.0
12-04 09:35:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940790272.0,639053824.0,22363824128.0,6675406848.0,10746.0,10171.0
12-04 09:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940790272.0,639053824.0,22363824128.0,6675406848.0,7203.0,4750.0
12-04 09:35:41,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3940790272.0,639053824.0,22363824128.0,6675406848.0,7491.0,5821.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940782080.0,639053824.0,22363824128.0,6675415040.0,7218.0,4745.0
12-04 09:35:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940925440.0,639053824.0,22363824128.0,6675271680.0,23655.0,21480.0
12-04 09:35:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3940909056.0,639053824.0,22363824128.0,6675288064.0,9568.0,9142.0
12-04 09:35:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940909056.0,639053824.0,22363824128.0,6675288064.0,8454.0,7824.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3940909056.0,639053824.0,22363824128.0,6675288064.0,8462.0,6896.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3941031936.0,639053824.0,22363828224.0,6675161088.0,9017.0,8333.0
12-04 09:35:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3941158912.0,639053824.0,22363828224.0,6675034112.0,7152.0,4650.0
12-04 09:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3941158912.0,639053824.0,22363828224.0,6675034112.0,7112.0,5395.0
12-04 09:35:50,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3941158912.0,639053824.0,22363828224.0,6675034112.0,7138.0,4515.0
12-04 09:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3941158912.0,639053824.0,22363828224.0,6675034112.0,23752.0,21513.0
12-04 09:35:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3941285888.0,639053824.0,22363828224.0,6674907136.0,11305.0,11252.0
12-04 09:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3941285888.0,639053824.0,22363828224.0,6674907136.0,10046.0,8709.0
12-04 09:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3941285888.0,639053824.0,22363828224.0,6674907136.0,7728.0,5679.0
12-04 09:35:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3941285888.0,639053824.0,22363828224.0,6674907136.0,25821.0,24928.0
12-04 09:35:56,1.167,1.333,97.333,0.083,0.0,0.083,0.0,57344.0,0.0,13.0,3948048384.0,639053824.0,22363828224.0,6668144640.0,678913.0,324342.0
12-04 09:35:57,3.247,3.081,93.589,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4001198080.0,639053824.0,22368894976.0,6609928192.0,2686304.0,5633074.0
12-04 09:35:58,3.694,2.519,93.703,0.0,0.0,0.084,0.0,49152.0,0.0,12.0,4063698944.0,639053824.0,22374580224.0,6541742080.0,2792659.0,5757918.0
12-04 09:35:59,2.879,2.286,94.750,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4140171264.0,639053824.0,22379274240.0,6460575744.0,2770451.0,5757932.0
12-04 09:36:00,3.679,3.010,93.144,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4224253952.0,639053824.0,22385115136.0,6370652160.0,2860254.0,5834538.0
12-04 09:36:01,3.983,3.320,92.531,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4303650816.0,639053824.0,22390476800.0,6285893632.0,2849266.0,5820758.0
12-04 09:36:02,2.862,2.862,94.024,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,4381106176.0,639053824.0,22395822080.0,6203092992.0,2748000.0,5638317.0
12-04 09:36:03,3.750,3.083,92.917,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,4464529408.0,639053824.0,22401204224.0,6114287616.0,2803299.0,5776680.0
12-04 09:36:04,3.673,3.506,92.654,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4549222400.0,639053824.0,22406615040.0,6024183808.0,2856094.0,5834878.0
12-04 09:36:05,3.266,3.266,93.300,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4633063424.0,639053824.0,22412754944.0,5934202880.0,2863815.0,5887649.0
12-04 09:36:06,3.753,2.752,93.328,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,4715708416.0,639053824.0,22417522688.0,5846790144.0,2772710.0,5730338.0
12-04 09:36:07,3.294,2.534,94.088,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,4800749568.0,639053824.0,22422802432.0,5756469248.0,2837339.0,5830235.0
12-04 09:36:08,3.425,3.091,93.233,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,4881965056.0,639053824.0,22427963392.0,5670092800.0,2749271.0,5639327.0
12-04 09:36:09,3.697,2.521,93.697,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4964798464.0,639053824.0,22433980416.0,5581242368.0,2819807.0,5826705.0
12-04 09:36:10,4.070,3.488,92.359,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5051990016.0,639053824.0,22438641664.0,5489389568.0,2903834.0,5956039.0
12-04 09:36:11,3.759,2.840,93.317,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5132652544.0,639053824.0,22444421120.0,5402947584.0,2759395.0,5666461.0
12-04 09:36:12,3.448,2.860,93.524,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5220868096.0,639053824.0,22450089984.0,5309063168.0,2898758.0,5946565.0
12-04 09:36:13,3.620,2.357,94.024,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5303939072.0,639053824.0,22455250944.0,5220831232.0,2811878.0,5806624.0
12-04 09:36:14,3.048,2.540,94.157,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,5388570624.0,639053824.0,22461186048.0,5130264576.0,2823045.0,5740498.0
12-04 09:36:15,3.483,3.400,93.035,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5469429760.0,639053824.0,22465875968.0,5044715520.0,2671241.0,5662746.0
12-04 09:36:16,3.361,2.689,93.782,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5554335744.0,639053824.0,22470864896.0,4954820608.0,2868300.0,5727724.0
12-04 09:36:17,3.830,2.748,93.172,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5635391488.0,639053824.0,22476177408.0,4868452352.0,2802245.0,5796891.0
12-04 09:36:18,4.454,2.437,93.109,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5663744000.0,639053824.0,22482001920.0,4834275328.0,2865942.0,5828480.0
12-04 09:36:19,4.431,2.425,93.060,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5665181696.0,639053824.0,22486945792.0,4827893760.0,2794724.0,5788098.0
12-04 09:36:20,3.283,2.525,93.939,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5665574912.0,639053824.0,22492606464.0,4821839872.0,2818611.0,5791937.0
12-04 09:36:21,3.442,2.519,94.039,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666037760.0,639053824.0,22497677312.0,4816306176.0,2809227.0,5706804.0
12-04 09:36:22,3.658,2.993,93.101,0.0,0.0,0.249,0.0,20480.0,0.0,2.0,5665767424.0,639053824.0,22503862272.0,4810391552.0,2772038.0,5761944.0
12-04 09:36:23,3.361,2.605,93.950,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5668352000.0,639053824.0,22509064192.0,4802605056.0,2845612.0,5793544.0
12-04 09:36:24,3.601,2.429,93.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5668524032.0,639053824.0,22513631232.0,4797865984.0,2714451.0,5576233.0
12-04 09:36:25,3.361,2.521,94.034,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5668118528.0,639053824.0,22519398400.0,4792504320.0,2785357.0,5609578.0
12-04 09:36:26,3.114,2.441,94.192,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5669015552.0,639053824.0,22524342272.0,4786663424.0,2773212.0,5727690.0
12-04 09:36:27,3.196,2.775,94.029,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5668659200.0,639057920.0,22530134016.0,4781223936.0,2769872.0,5671197.0
12-04 09:36:28,3.592,2.673,91.896,1.754,0.0,0.084,0.0,170618880.0,0.0,272.0,5669421056.0,639057920.0,22535258112.0,4775337984.0,2731298.0,5549355.0
12-04 09:36:29,3.434,2.680,93.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5670461440.0,639057920.0,22541094912.0,4768460800.0,2763835.0,5635506.0
12-04 09:36:30,3.830,2.664,93.339,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5670592512.0,639057920.0,22545932288.0,4763492352.0,2780826.0,5698023.0
12-04 09:36:31,2.951,2.445,94.519,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5671096320.0,639057920.0,22550806528.0,4758114304.0,2856095.0,5878214.0
12-04 09:36:32,3.367,2.525,93.939,0.168,0.0,0.0,0.0,53248.0,0.0,5.0,5671940096.0,639062016.0,22556270592.0,4751802368.0,2839252.0,5846821.0
12-04 09:36:33,3.283,2.189,94.444,0.0,0.0,0.084,0.0,40960.0,0.0,5.0,5671845888.0,639062016.0,22561697792.0,4746469376.0,2760179.0,5726470.0
12-04 09:36:34,3.373,2.277,94.098,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5674217472.0,639062016.0,22567030784.0,4738764800.0,2829226.0,5769174.0
12-04 09:36:35,3.367,2.525,94.024,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5676027904.0,639062016.0,22572818432.0,4731166720.0,2868986.0,5919199.0
12-04 09:36:36,2.867,2.614,94.351,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5679808512.0,639062016.0,22578352128.0,4721852416.0,2798287.0,5712608.0
12-04 09:36:37,4.094,2.339,93.484,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5681676288.0,639062016.0,22583558144.0,4714778624.0,2820735.0,5854880.0
12-04 09:36:38,3.266,2.680,93.719,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5683417088.0,639062016.0,22588788736.0,4707807232.0,2839242.0,5754082.0
12-04 09:36:39,3.226,2.292,94.397,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5692272640.0,639062016.0,22593609728.0,4694130688.0,2727073.0,5582358.0
12-04 09:36:40,2.696,2.612,94.524,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5693325312.0,639062016.0,22599028736.0,4687659008.0,2822086.0,5791660.0
12-04 09:36:41,2.605,3.025,94.202,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5692719104.0,639062016.0,22603862016.0,4683431936.0,2750565.0,5546625.0
12-04 09:36:42,3.434,2.596,93.886,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5693452288.0,639062016.0,22609055744.0,4677505024.0,2756682.0,5616645.0
12-04 09:36:43,3.112,2.944,93.860,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5693014016.0,639062016.0,22615322624.0,4671676416.0,2824373.0,5811092.0
12-04 09:36:44,2.951,2.445,94.351,0.169,0.0,0.084,0.0,24576.0,0.0,3.0,5692932096.0,639062016.0,22620311552.0,4666769408.0,2714379.0,5541232.0
12-04 09:36:45,3.035,2.445,94.435,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5694062592.0,639062016.0,22625001472.0,4660948992.0,2809703.0,5766836.0
12-04 09:36:46,3.830,2.998,93.006,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5693227008.0,639062016.0,22631043072.0,4655742976.0,2823579.0,5797188.0
12-04 09:36:47,3.333,3.333,93.167,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5694140416.0,639062016.0,22636371968.0,4649500672.0,2832452.0,5852333.0
12-04 09:36:48,3.428,2.592,93.813,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,5693546496.0,639062016.0,22641500160.0,4644966400.0,2784239.0,5757967.0
12-04 09:36:49,3.138,2.205,94.487,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5693767680.0,639062016.0,22647410688.0,4638834688.0,2828081.0,5763157.0
12-04 09:36:50,3.667,2.833,93.333,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5693902848.0,639062016.0,22652915712.0,4633194496.0,2844715.0,5860770.0
12-04 09:36:51,2.707,2.284,94.924,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5694873600.0,639062016.0,22657159168.0,4627980288.0,2768035.0,5608499.0
12-04 09:36:52,3.196,2.691,94.113,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5695299584.0,639062016.0,22662639616.0,4622073856.0,2787713.0,5765241.0
12-04 09:36:53,2.532,2.785,94.515,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5695569920.0,639062016.0,22668443648.0,4615999488.0,2798871.0,5737530.0
12-04 09:36:54,3.833,3.0,93.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5695156224.0,639062016.0,22673379328.0,4611477504.0,2818879.0,5766996.0
12-04 09:36:55,3.913,2.831,93.172,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5694873600.0,639062016.0,22679654400.0,4605485056.0,2711180.0,5545085.0
12-04 09:36:56,2.678,2.176,94.895,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,5695000576.0,639062016.0,22684024832.0,4600987648.0,2232873.0,5337158.0
12-04 09:36:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5695062016.0,639062016.0,22684598272.0,4600352768.0,6548.0,4263.0
12-04 09:36:58,0.084,0.167,99.749,0.0,0.0,0.0,0.0,97046528.0,0.0,105.0,5695094784.0,639062016.0,22684598272.0,4600320000.0,13208.0,115815.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53071872.0,0.0,53.0,5695016960.0,639062016.0,22684610560.0,4600385536.0,8171.0,7947.0
12-04 09:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5695016960.0,639062016.0,22684610560.0,4600385536.0,8316.0,6716.0
12-04 09:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5695016960.0,639062016.0,22684610560.0,4600385536.0,7108.0,5394.0
12-04 09:37:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5694001152.0,639062016.0,22684610560.0,4601401344.0,7983.0,6114.0
12-04 09:37:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,5694644224.0,639062016.0,22684610560.0,4600758272.0,8517.0,7689.0
12-04 09:37:04,2.203,2.034,95.763,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5694566400.0,639062016.0,22687346688.0,4598099968.0,2234806.0,1344149.0
12-04 09:37:05,4.446,3.775,91.611,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5696176128.0,639062016.0,22694215680.0,4589621248.0,3588583.0,10404072.0
12-04 09:37:06,3.946,2.687,93.199,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5696606208.0,639062016.0,22700642304.0,4582764544.0,3217556.0,5994087.0
12-04 09:37:07,4.640,3.728,91.466,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5696167936.0,639062016.0,22707351552.0,4576493568.0,3345923.0,6083731.0
12-04 09:37:08,5.458,3.778,90.512,0.168,0.0,0.084,0.0,73728.0,0.0,9.0,5697560576.0,639062016.0,22714212352.0,4568240128.0,3746852.0,6192666.0
12-04 09:37:09,4.289,3.448,92.094,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5697388544.0,639062016.0,22721277952.0,4561346560.0,3684692.0,10564025.0
12-04 09:37:10,3.237,2.300,94.463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5697142784.0,639062016.0,22727651328.0,4555218944.0,3250943.0,5916481.0
12-04 09:37:11,4.104,3.601,92.211,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5697904640.0,639062016.0,22733983744.0,4548124672.0,3460168.0,6272872.0
12-04 09:37:12,4.829,3.331,91.674,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5699682304.0,639062016.0,22740508672.0,4539822080.0,3308210.0,5623739.0
12-04 09:37:13,5.518,3.679,90.635,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5701054464.0,639062016.0,22747578368.0,4531380224.0,3777991.0,10390273.0
12-04 09:37:14,3.460,2.869,93.333,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5699694592.0,639062016.0,22754590720.0,4525727744.0,3194197.0,5757356.0
12-04 09:37:15,3.892,2.538,93.486,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5700919296.0,639062016.0,22759538688.0,4519555072.0,3349485.0,6033443.0
12-04 09:37:16,3.882,3.122,92.743,0.0,0.0,0.253,0.0,8192.0,0.0,2.0,5701025792.0,639062016.0,22767112192.0,4511875072.0,3585777.0,6092778.0
12-04 09:37:17,4.359,3.353,92.037,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5701767168.0,639062016.0,22773690368.0,4504555520.0,3549797.0,10132530.0
12-04 09:37:18,3.843,3.509,92.565,0.0,0.0,0.084,0.0,32768.0,0.0,4.0,5701713920.0,639062016.0,22780329984.0,4497969152.0,3194532.0,5893895.0
12-04 09:37:19,4.333,3.583,92.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5700878336.0,639062016.0,22786514944.0,4492619776.0,3414997.0,6111383.0
12-04 09:37:20,3.960,3.201,92.334,0.337,0.0,0.168,0.0,24576.0,0.0,3.0,5701840896.0,639062016.0,22793871360.0,4484300800.0,3551478.0,6000423.0
12-04 09:37:21,4.933,3.595,91.221,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5701996544.0,639062016.0,22801047552.0,4476968960.0,3700796.0,10417183.0
12-04 09:37:22,4.530,3.020,92.366,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5702324224.0,639062016.0,22807822336.0,4469866496.0,3279421.0,6143385.0
12-04 09:37:23,3.316,2.551,93.878,0.0,0.0,0.255,0.0,20480.0,0.0,2.0,5704708096.0,639062016.0,22813528064.0,4461776896.0,3303650.0,6075814.0
12-04 09:37:24,5.088,3.837,90.742,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5707251712.0,639062016.0,22821822464.0,4450938880.0,3875070.0,6342873.0
12-04 09:37:25,5.662,3.664,90.508,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5707972608.0,639062016.0,22828404736.0,4443635712.0,3636852.0,10531552.0
12-04 09:37:26,4.402,3.654,91.694,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5708247040.0,639062016.0,22834458624.0,4437307392.0,3249494.0,6146013.0
12-04 09:37:27,4.170,3.670,91.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5708656640.0,639062016.0,22840610816.0,4430745600.0,3470546.0,6124429.0
12-04 09:37:28,4.234,3.472,92.210,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5707800576.0,639062016.0,22848970752.0,4423241728.0,3895322.0,6743564.0
12-04 09:37:29,4.829,3.997,90.841,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5708201984.0,639062016.0,22855843840.0,4415967232.0,3760489.0,10896835.0
12-04 09:37:30,3.229,2.464,94.138,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5709320192.0,639062016.0,22861459456.0,4409233408.0,3281679.0,6048994.0
12-04 09:37:31,4.454,2.773,92.689,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5708963840.0,639062016.0,22868033536.0,4403015680.0,3418795.0,6149492.0
12-04 09:37:32,4.622,3.697,91.176,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5707530240.0,639062016.0,22875516928.0,4396965888.0,3872085.0,6623424.0
12-04 09:37:33,3.308,3.138,91.094,2.120,0.0,0.339,0.0,78000128.0,0.0,84.0,5708365824.0,639062016.0,22881865728.0,4389781504.0,3508179.0,10215873.0
12-04 09:37:34,4.435,3.013,88.870,3.515,0.0,0.167,0.0,120520704.0,0.0,129.0,5709475840.0,639062016.0,22888611840.0,4381925376.0,3320263.0,6271698.0
12-04 09:37:35,5.066,3.571,91.196,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5709688832.0,639062016.0,22895263744.0,4375060480.0,3511952.0,6526648.0
12-04 09:37:36,3.729,3.729,92.373,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5710057472.0,639062016.0,22902464512.0,4367491072.0,4003321.0,6745307.0
12-04 09:37:37,4.090,3.422,92.321,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5709402112.0,639062016.0,22909022208.0,4361588736.0,3300797.0,6376184.0
12-04 09:37:38,4.139,3.041,92.399,0.169,0.0,0.253,0.0,77824.0,0.0,9.0,5710196736.0,639062016.0,22915342336.0,4354473984.0,3615803.0,10214948.0
12-04 09:37:39,3.623,3.117,93.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5710012416.0,639062016.0,22922768384.0,4347232256.0,3275124.0,5812199.0
12-04 09:37:40,4.450,3.862,91.604,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5709971456.0,639062016.0,22929567744.0,4340473856.0,3764859.0,6474007.0
12-04 09:37:41,4.862,3.269,91.785,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5710835712.0,639062016.0,22936260608.0,4332916736.0,3715823.0,10587455.0
12-04 09:37:42,5.421,3.336,91.159,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5711339520.0,639062016.0,22942814208.0,4325859328.0,3342027.0,5489560.0
12-04 09:37:43,3.950,3.529,92.437,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5711474688.0,639062016.0,22949494784.0,4319043584.0,3497196.0,7167289.0
12-04 09:37:44,3.898,3.136,92.712,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5712203776.0,639062016.0,22955495424.0,4312313856.0,3538184.0,6185542.0
12-04 09:37:45,3.866,3.613,92.437,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5711376384.0,639062016.0,22963240960.0,4305395712.0,3546598.0,6254190.0
12-04 09:37:46,4.227,3.212,92.477,0.0,0.0,0.085,0.0,8192.0,0.0,2.0,5711949824.0,639062016.0,22969180160.0,4298883072.0,3634349.0,9189900.0
12-04 09:37:47,3.820,2.632,93.463,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5711613952.0,639062016.0,22977015808.0,4291383296.0,3418308.0,7707041.0
12-04 09:37:48,4.790,3.025,92.017,0.0,0.0,0.168,0.0,28672.0,0.0,4.0,5712338944.0,639062016.0,22983483392.0,4284190720.0,3613608.0,6287823.0
12-04 09:37:49,4.786,3.610,91.268,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5711962112.0,639062016.0,22991994880.0,4276056064.0,3795117.0,10449182.0
12-04 09:37:50,3.856,3.353,92.540,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5713289216.0,639062016.0,22996897792.0,4269826048.0,3294173.0,6209838.0
12-04 09:37:51,4.057,2.536,93.322,0.0,0.0,0.085,0.0,8192.0,0.0,2.0,5712961536.0,639062016.0,23003123712.0,4263927808.0,3439979.0,6248768.0
12-04 09:37:52,4.671,3.253,91.827,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5713080320.0,639062016.0,23010263040.0,4256669696.0,3558208.0,6225814.0
12-04 09:37:53,4.156,2.545,93.299,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5712715776.0,639062016.0,23016943616.0,4250353664.0,3468854.0,5938428.0
12-04 09:37:54,3.859,3.523,92.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5713805312.0,639062016.0,23023173632.0,4243034112.0,3439941.0,10102942.0
12-04 09:37:55,4.333,2.379,93.288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5713993728.0,639062016.0,23029985280.0,4236034048.0,3522201.0,6424171.0
12-04 09:37:56,4.311,3.128,91.970,0.254,0.0,0.338,0.0,24576.0,0.0,3.0,5713285120.0,639062016.0,23038124032.0,4228603904.0,3843697.0,6502611.0
12-04 09:37:57,5.887,3.897,90.050,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5715050496.0,639062016.0,23044456448.0,4220506112.0,3616775.0,10500255.0
12-04 09:37:58,3.378,2.872,93.581,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5714702336.0,639062016.0,23050760192.0,4214550528.0,3248566.0,6112455.0
12-04 09:37:59,4.915,3.136,91.780,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5715132416.0,639062016.0,23057383424.0,4207497216.0,3643644.0,6529802.0
12-04 09:38:00,4.304,3.291,92.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5714481152.0,639062016.0,23065432064.0,4200099840.0,3773398.0,6468698.0
12-04 09:38:01,4.515,4.013,91.388,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5716226048.0,639062016.0,23071772672.0,4192014336.0,3566288.0,10351970.0
12-04 09:38:02,3.218,2.794,93.649,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5715083264.0,639062016.0,23078514688.0,4186415104.0,3232232.0,6124890.0
12-04 09:38:03,3.801,3.632,92.483,0.0,0.0,0.084,0.0,4308992.0,0.0,7.0,5715419136.0,639062016.0,23085105152.0,4179488768.0,3523344.0,6405234.0
12-04 09:38:04,2.085,1.501,94.662,1.585,0.0,0.167,0.0,200933376.0,0.0,216.0,5715664896.0,639062016.0,23089328128.0,4175020032.0,1544410.0,4687873.0
12-04 09:38:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5715599360.0,639062016.0,23089328128.0,4175085568.0,8766.0,7187.0
12-04 09:38:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5715595264.0,639062016.0,23089332224.0,4175085568.0,11912.0,113382.0
12-04 09:38:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5715595264.0,639062016.0,23089332224.0,4175085568.0,8330.0,6405.0
12-04 09:38:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5715595264.0,639062016.0,23089332224.0,4175085568.0,10485.0,9514.0
12-04 09:38:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,40960.0,0.0,3.0,5715591168.0,639066112.0,23089332224.0,4175085568.0,9787.0,7657.0
12-04 09:38:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5715587072.0,639066112.0,23089336320.0,4175085568.0,8546.0,6151.0
12-04 09:38:11,0.333,0.583,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5715587072.0,639066112.0,23089336320.0,4175085568.0,284814.0,203326.0
12-04 09:38:12,3.869,3.532,92.431,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5715591168.0,639066112.0,23095173120.0,4169244672.0,3503584.0,6139808.0
12-04 09:38:13,5.068,4.307,90.372,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5716410368.0,639066112.0,23104667648.0,4158930944.0,4425167.0,6649553.0
12-04 09:38:14,4.192,3.251,92.130,0.171,0.0,0.257,0.0,73728.0,0.0,8.0,5717020672.0,639066112.0,23111847936.0,4151140352.0,4226973.0,10916632.0
12-04 09:38:15,4.762,3.676,91.228,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5717262336.0,639066112.0,23118925824.0,4143820800.0,3824006.0,6236847.0
12-04 09:38:16,5.165,4.149,90.517,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5716570112.0,639066112.0,23129112576.0,4134326272.0,4640285.0,11056334.0
12-04 09:38:17,4.476,3.125,92.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5717585920.0,639066112.0,23134711808.0,4127711232.0,3741702.0,6523008.0
12-04 09:38:18,5.877,4.114,89.924,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5716004864.0,639066112.0,23145734144.0,4118269952.0,4575709.0,11176936.0
12-04 09:38:19,4.958,4.118,90.840,0.0,0.0,0.084,0.0,32768.0,0.0,4.0,5716840448.0,639066112.0,23153131520.0,4110036992.0,4040685.0,6139888.0
12-04 09:38:20,4.473,3.291,91.055,0.928,0.0,0.253,0.0,12288.0,0.0,2.0,5734789120.0,639066112.0,23159451648.0,4085768192.0,3870343.0,10285058.0
12-04 09:38:21,4.092,3.240,92.498,0.0,0.0,0.171,0.0,8192.0,0.0,2.0,5736509440.0,639066112.0,23167246336.0,4076253184.0,4105170.0,6336171.0
12-04 09:38:22,6.527,4.268,88.954,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5744308224.0,639066112.0,23176101888.0,4059598848.0,4416543.0,11077813.0
12-04 09:38:23,4.216,3.710,91.821,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5745397760.0,639066112.0,23183384576.0,4051226624.0,3911373.0,6248651.0
12-04 09:38:24,4.492,3.559,91.780,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5744984064.0,639066112.0,23191195648.0,4043829248.0,4193816.0,10668641.0
12-04 09:38:25,5.700,3.856,90.277,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5744939008.0,639066112.0,23199580160.0,4035489792.0,4309654.0,6497114.0
12-04 09:38:26,4.553,4.047,91.062,0.169,0.0,0.169,0.0,20480.0,0.0,4.0,5745799168.0,639066112.0,23207419904.0,4026789888.0,4039987.0,10475988.0
12-04 09:38:27,4.669,3.480,91.766,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5745659904.0,639066112.0,23215308800.0,4019040256.0,4178135.0,6446147.0
12-04 09:38:28,5.206,3.946,90.428,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5746958336.0,639066112.0,23223009280.0,4010041344.0,4285240.0,10663901.0
12-04 09:38:29,5.542,3.359,91.100,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5746434048.0,639066112.0,23231275008.0,4002299904.0,3892581.0,6580623.0
12-04 09:38:30,5.936,4.515,89.465,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5745512448.0,639066112.0,23240675328.0,3993821184.0,4584926.0,10925723.0
12-04 09:38:31,4.946,3.856,90.947,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5746905088.0,639066112.0,23247540224.0,3985563648.0,3965951.0,6421403.0
12-04 09:38:32,4.979,3.376,91.308,0.169,0.0,0.169,0.0,36864.0,0.0,3.0,5746237440.0,639066112.0,23255134208.0,3978637312.0,3999152.0,10338405.0
12-04 09:38:33,4.954,4.366,90.428,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5745369088.0,639066112.0,23263789056.0,3970850816.0,4187078.0,6640276.0
12-04 09:38:34,5.491,4.243,85.275,4.742,0.0,0.250,0.0,180273152.0,0.0,187.0,5746802688.0,639066112.0,23272341504.0,3960864768.0,4119655.0,10762343.0
12-04 09:38:35,4.237,3.983,91.695,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5747560448.0,639066112.0,23280078848.0,3952369664.0,4242725.0,6846387.0
12-04 09:38:36,5.470,3.419,90.684,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5748383744.0,639066112.0,23288078336.0,3943546880.0,4535980.0,10891797.0
12-04 09:38:37,5.017,3.595,91.137,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5746880512.0,639066112.0,23296471040.0,3936657408.0,3916487.0,6461170.0
12-04 09:38:38,5.700,4.526,89.438,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5747650560.0,639066112.0,23305613312.0,3926745088.0,4451127.0,10907498.0
12-04 09:38:39,4.954,3.862,91.016,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5748154368.0,639066112.0,23312277504.0,3919577088.0,4077386.0,6889432.0
12-04 09:38:40,5.629,4.801,89.404,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5749170176.0,639066112.0,23320616960.0,3910221824.0,4069692.0,10171549.0
12-04 09:38:41,4.315,4.315,91.201,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5748453376.0,639066112.0,23329202176.0,3902353408.0,3905654.0,6286487.0
12-04 09:38:42,4.915,3.390,91.356,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5750767616.0,639066112.0,23336230912.0,3893010432.0,4354117.0,10638733.0
12-04 09:38:43,5.236,3.632,90.963,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5750349824.0,639066112.0,23345418240.0,3884240896.0,4138603.0,6753300.0
12-04 09:38:44,4.924,3.311,91.511,0.085,0.0,0.170,0.0,28672.0,0.0,4.0,5751177216.0,639066112.0,23352631296.0,3876200448.0,4245260.0,10539476.0
12-04 09:38:45,4.890,4.216,90.809,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5750607872.0,639066112.0,23361552384.0,3867848704.0,4272593.0,5578899.0
12-04 09:38:46,4.396,3.128,92.308,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5751590912.0,639066112.0,23368192000.0,3860226048.0,3741420.0,11265002.0
12-04 09:38:47,5.093,3.905,90.917,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5751095296.0,639066112.0,23377694720.0,3851218944.0,4397620.0,6851881.0
12-04 09:38:48,4.426,3.319,91.915,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5750812672.0,639066112.0,23385862144.0,3843334144.0,4228311.0,11018488.0
12-04 09:38:49,4.907,3.553,91.455,0.0,0.0,0.085,0.0,81920.0,0.0,10.0,5750456320.0,639066112.0,23394185216.0,3835367424.0,4114183.0,4770257.0
12-04 09:38:50,6.177,3.840,89.649,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5751828480.0,639066112.0,23402229760.0,3825950720.0,4099985.0,11915803.0
12-04 09:38:51,5.219,2.862,91.751,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5752135680.0,639066112.0,23408967680.0,3818905600.0,3808209.0,6149603.0
12-04 09:38:52,5.537,4.111,90.101,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5751828480.0,639066112.0,23417470976.0,3810709504.0,4219785.0,10593357.0
12-04 09:38:53,4.790,3.764,91.360,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5751853056.0,639066112.0,23427170304.0,3800985600.0,4590926.0,7072242.0
12-04 09:38:54,4.333,2.804,92.778,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5752696832.0,639066112.0,23434047488.0,3793264640.0,3979518.0,10266118.0
12-04 09:38:55,5.228,3.983,90.456,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5752053760.0,639066112.0,23441330176.0,3786625024.0,3937654.0,6227753.0
12-04 09:38:56,4.714,3.788,91.077,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5753942016.0,639066112.0,23447695360.0,3778371584.0,3999796.0,10507486.0
12-04 09:38:57,5.476,3.286,90.986,0.0,0.0,0.253,0.0,24576.0,0.0,6.0,5753114624.0,639066112.0,23456440320.0,3770454016.0,4172280.0,6525646.0
12-04 09:38:58,5.312,3.710,90.809,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5752057856.0,639066112.0,23466418176.0,3761532928.0,4321029.0,10748765.0
12-04 09:38:59,4.694,3.688,91.366,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5753421824.0,639066112.0,23472685056.0,3753902080.0,3888979.0,6327883.0
12-04 09:39:00,4.698,4.027,91.023,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5753790464.0,639066112.0,23480406016.0,3745812480.0,3935203.0,10391846.0
12-04 09:39:01,4.778,3.669,91.297,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5754265600.0,639066112.0,23489040384.0,3736702976.0,4506400.0,6734584.0
12-04 09:39:02,4.377,3.535,91.330,0.337,0.0,0.421,0.0,28672.0,0.0,3.0,5753868288.0,639066112.0,23496073216.0,3730067456.0,3850591.0,10163701.0
12-04 09:39:03,5.902,4.988,89.027,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5752709120.0,639066112.0,23505776640.0,3721523200.0,4496445.0,6921838.0
12-04 09:39:04,4.661,3.644,84.746,6.780,0.0,0.169,0.0,150458368.0,0.0,153.0,5755265024.0,639066112.0,23512535040.0,3712208896.0,4087152.0,10386300.0
12-04 09:39:05,5.330,3.638,88.071,2.707,0.0,0.254,0.0,93794304.0,0.0,96.0,5753843712.0,639066112.0,23521234944.0,3704930304.0,4066579.0,6406245.0
12-04 09:39:06,4.971,4.128,90.817,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5754675200.0,639066112.0,23529238528.0,3696095232.0,4237036.0,10785965.0
12-04 09:39:07,4.626,3.869,91.085,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5754777600.0,639066112.0,23536758784.0,3688472576.0,4133172.0,6605365.0
12-04 09:39:08,4.822,3.638,91.201,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5755346944.0,639066112.0,23545090048.0,3679571968.0,4357535.0,10574779.0
12-04 09:39:09,4.866,3.775,91.107,0.0,0.0,0.252,0.0,36864.0,0.0,3.0,5754273792.0,639066112.0,23553564672.0,3672170496.0,3986141.0,6358712.0
12-04 09:39:10,4.411,3.393,91.942,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5756272640.0,639066112.0,23560577024.0,3663159296.0,3998906.0,10285464.0
12-04 09:39:11,5.814,3.987,90.033,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5756284928.0,639066112.0,23568617472.0,3655106560.0,4159106.0,6345275.0
12-04 09:39:12,0.500,0.333,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5755977728.0,639066112.0,23570526208.0,3653505024.0,301048.0,4080129.0
12-04 09:39:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5755977728.0,639066112.0,23570526208.0,3653505024.0,26104.0,24465.0
12-04 09:39:14,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5755973632.0,639066112.0,23570530304.0,3653505024.0,11971.0,113492.0
12-04 09:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5755973632.0,639066112.0,23570530304.0,3653505024.0,7238.0,5478.0
12-04 09:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5755969536.0,639066112.0,23570534400.0,3653505024.0,8211.0,6208.0
12-04 09:39:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5755969536.0,639066112.0,23570534400.0,3653505024.0,6674.0,4400.0
12-04 09:39:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5755969536.0,639066112.0,23570534400.0,3653505024.0,10422.0,8796.0
12-04 09:39:19,2.590,1.921,95.405,0.0,0.0,0.084,0.0,45056.0,0.0,8.0,5755576320.0,639066112.0,23572865024.0,3651567616.0,1816458.0,1133577.0
12-04 09:39:20,4.618,4.282,90.932,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,5756100608.0,639066112.0,23581401088.0,3642507264.0,4124097.0,10617463.0
12-04 09:39:21,4.734,3.128,91.885,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5756026880.0,639066112.0,23587590144.0,3636391936.0,3947833.0,4792436.0
12-04 09:39:22,4.259,3.407,92.249,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5756207104.0,639066112.0,23596613632.0,3627188224.0,4015117.0,8130121.0
12-04 09:39:23,5.579,4.649,89.434,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5757079552.0,639066112.0,23607267328.0,3615662080.0,4917276.0,11116068.0
12-04 09:39:24,5.683,3.223,90.925,0.0,0.0,0.170,0.0,16384.0,0.0,1.0,5757157376.0,639066112.0,23614394368.0,3608457216.0,4299577.0,10243605.0
12-04 09:39:25,5.008,3.905,90.747,0.0,0.0,0.340,0.0,28672.0,0.0,3.0,5756444672.0,639066112.0,23624380416.0,3599183872.0,4539647.0,10868394.0
12-04 09:39:26,4.448,3.422,91.788,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5757407232.0,639066112.0,23631921152.0,3590680576.0,4553624.0,6395094.0
12-04 09:39:27,6.406,3.993,89.434,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5757874176.0,639066112.0,23639879680.0,3582255104.0,3931035.0,10338451.0
12-04 09:39:28,6.018,5.523,87.964,0.0,0.0,0.495,0.0,4096.0,0.0,1.0,5757292544.0,639066112.0,23649935360.0,3572781056.0,4712030.0,6819502.0
12-04 09:39:29,4.592,3.741,91.582,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5758779392.0,639066112.0,23657119744.0,3564109824.0,4270129.0,10437298.0
12-04 09:39:30,5.630,4.622,89.328,0.0,0.0,0.420,0.0,16384.0,0.0,2.0,5758607360.0,639066112.0,23667064832.0,3554336768.0,4917879.0,11148243.0
12-04 09:39:31,4.975,3.879,91.062,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5758177280.0,639066112.0,23674519552.0,3547312128.0,4119220.0,6650846.0
12-04 09:39:32,5.117,4.362,89.849,0.252,0.0,0.419,0.0,28672.0,0.0,3.0,5758169088.0,639066112.0,23683420160.0,3538419712.0,4504227.0,10594753.0
12-04 09:39:33,5.426,4.257,90.067,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,5758951424.0,639066112.0,23690362880.0,3530694656.0,4349128.0,6944219.0
12-04 09:39:34,5.330,3.299,90.186,0.931,0.0,0.254,0.0,37314560.0,0.0,36.0,5759258624.0,639066112.0,23699197952.0,3521552384.0,4537891.0,10519473.0
12-04 09:39:35,5.537,4.446,89.597,0.0,0.0,0.419,0.0,150810624.0,0.0,156.0,5759700992.0,639066112.0,23708975104.0,3511332864.0,4427534.0,10935586.0
12-04 09:39:36,5.055,3.960,90.733,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5759504384.0,639066112.0,23717285888.0,3503218688.0,4301036.0,6331994.0
12-04 09:39:37,5.532,4.0,90.298,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5759193088.0,639066112.0,23726600192.0,3494215680.0,4953193.0,11205574.0
12-04 09:39:38,5.353,2.974,91.419,0.0,0.0,0.255,0.0,12288.0,0.0,2.0,5761159168.0,639066112.0,23733854208.0,3484995584.0,4307644.0,10831523.0
12-04 09:39:39,5.798,4.118,90.0,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5761511424.0,639066112.0,23742582784.0,3475914752.0,4622132.0,7038565.0
12-04 09:39:40,5.664,4.142,90.025,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5761159168.0,639066112.0,23751143424.0,3467706368.0,4306209.0,10558232.0
12-04 09:39:41,5.339,4.237,90.169,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5763371008.0,639066112.0,23759847424.0,3456790528.0,4591830.0,8424246.0
12-04 09:39:42,5.528,4.606,89.615,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5761097728.0,639066112.0,23769710592.0,3449200640.0,4601635.0,9131443.0
12-04 09:39:43,5.0,4.661,90.169,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5763072000.0,639066112.0,23778205696.0,3438731264.0,4741259.0,11544381.0
12-04 09:39:44,4.782,3.943,90.772,0.084,0.0,0.419,0.0,12288.0,0.0,2.0,5761650688.0,639066112.0,23785852928.0,3432505344.0,4242245.0,6468984.0
12-04 09:39:45,4.344,3.833,91.567,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5761765376.0,639066112.0,23794061312.0,3424182272.0,4330292.0,10553355.0
12-04 09:39:46,4.882,4.545,90.320,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5763043328.0,639066112.0,23802814464.0,3414151168.0,4508230.0,10641965.0
12-04 09:39:47,5.325,4.480,90.110,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5761802240.0,639066112.0,23812722688.0,3405484032.0,4764943.0,6800771.0
12-04 09:39:48,5.175,4.424,90.150,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5762048000.0,639066112.0,23821619200.0,3396341760.0,4201550.0,10479575.0
12-04 09:39:49,5.705,3.859,90.101,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5762719744.0,639066112.0,23829856256.0,3387432960.0,4486893.0,10642398.0
12-04 09:39:50,4.903,4.227,90.533,0.169,0.0,0.169,0.0,45056.0,0.0,6.0,5763211264.0,639066112.0,23838048256.0,3378749440.0,4560789.0,6754943.0
12-04 09:39:51,5.059,3.373,91.400,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5765578752.0,639066112.0,23844966400.0,3369463808.0,4001375.0,10129551.0
12-04 09:39:52,4.966,4.125,90.657,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5764866048.0,639066112.0,23854276608.0,3360866304.0,4462945.0,6572440.0
12-04 09:39:53,6.287,4.078,89.380,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5765812224.0,639066112.0,23863451648.0,3350745088.0,4836483.0,7891577.0
12-04 09:39:54,5.514,4.678,89.641,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5767528448.0,639066112.0,23871213568.0,3341266944.0,4586108.0,11280827.0
12-04 09:39:55,4.388,3.376,92.152,0.0,0.0,0.084,0.0,77824.0,0.0,9.0,5767303168.0,639066112.0,23879233536.0,3333472256.0,3939674.0,4328000.0
12-04 09:39:56,5.607,3.849,89.958,0.251,0.0,0.335,0.0,12288.0,0.0,2.0,5767118848.0,639066112.0,23887335424.0,3325554688.0,4258615.0,15399479.0
12-04 09:39:57,4.987,4.142,90.702,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5766901760.0,639066112.0,23896936448.0,3316170752.0,4513814.0,6972996.0
12-04 09:39:58,5.956,4.195,89.513,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5766602752.0,639066112.0,23905775616.0,3307630592.0,4741668.0,10746137.0
12-04 09:39:59,5.383,3.869,90.412,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5767327744.0,639066112.0,23914086400.0,3298594816.0,4349123.0,10611849.0
12-04 09:40:00,6.245,4.051,89.451,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5767725056.0,639066112.0,23922323456.0,3289960448.0,4556899.0,6906701.0
12-04 09:40:01,5.753,3.892,90.271,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5768208384.0,639066112.0,23930925056.0,3280875520.0,4669246.0,10983882.0
12-04 09:40:02,5.187,4.082,90.306,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5767114752.0,639066112.0,23940472832.0,3272421376.0,4497583.0,10756472.0
12-04 09:40:03,5.245,3.723,90.778,0.0,0.0,0.254,0.0,8192.0,0.0,1.0,5767548928.0,639066112.0,23949844480.0,3262615552.0,4450086.0,6534251.0
12-04 09:40:04,4.465,4.549,90.817,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5768962048.0,639066112.0,23957733376.0,3253313536.0,4260433.0,10520416.0
12-04 09:40:05,5.668,4.230,85.448,4.484,0.0,0.169,0.0,260272128.0,0.0,263.0,5768818688.0,639066112.0,23968108544.0,3243081728.0,4677122.0,10243060.0
12-04 09:40:06,5.360,4.355,90.034,0.084,0.0,0.168,0.0,2334720.0,0.0,6.0,5768843264.0,639066112.0,23975649280.0,3235516416.0,4269354.0,7348373.0
12-04 09:40:07,5.705,5.201,88.926,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5769658368.0,639066112.0,23984435200.0,3225915392.0,4674977.0,10928440.0
12-04 09:40:08,4.348,3.666,91.645,0.256,0.0,0.085,0.0,45056.0,0.0,7.0,5769994240.0,639066112.0,23992995840.0,3217018880.0,4372470.0,6512753.0
12-04 09:40:09,5.902,4.988,88.944,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5769158656.0,639066112.0,24001998848.0,3208851456.0,4502550.0,10918495.0
12-04 09:40:10,4.758,3.823,91.079,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5770735616.0,639066112.0,24009785344.0,3199488000.0,4489272.0,10535864.0
12-04 09:40:11,4.979,3.882,90.802,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5770743808.0,639066112.0,24018358272.0,3190906880.0,4434187.0,6506769.0
12-04 09:40:12,4.572,3.726,91.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5770592256.0,639066112.0,24026570752.0,3182845952.0,4175501.0,10180655.0
12-04 09:40:13,5.175,4.424,90.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5771739136.0,639066112.0,24034140160.0,3174129664.0,4287360.0,6585076.0
12-04 09:40:14,5.339,3.729,90.593,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5770166272.0,639066112.0,24044335104.0,3165507584.0,4430060.0,10833698.0
12-04 09:40:15,5.649,4.384,89.629,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5771624448.0,639066112.0,24053383168.0,3155001344.0,4787992.0,10781978.0
12-04 09:40:16,5.410,3.635,90.871,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5771776000.0,639066112.0,24061612032.0,3146620928.0,4316108.0,6706620.0
12-04 09:40:17,3.610,2.519,93.703,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5772144640.0,639066112.0,24066764800.0,3141099520.0,2999357.0,5838145.0
12-04 09:40:18,4.304,2.954,92.489,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5772398592.0,639066112.0,24074383360.0,3133227008.0,3631171.0,10049366.0
12-04 09:40:19,4.351,3.515,92.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5772103680.0,639066112.0,24082202624.0,3125702656.0,3742401.0,6176588.0
12-04 09:40:20,6.481,5.892,87.290,0.168,0.0,0.168,0.0,45056.0,0.0,6.0,5773115392.0,639066112.0,24092700672.0,3114192896.0,5614214.0,11451341.0
12-04 09:40:21,7.600,4.526,87.532,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5772517376.0,639066112.0,24103981056.0,3103510528.0,5970593.0,11713346.0
12-04 09:40:22,6.287,4.191,89.187,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5772685312.0,639066112.0,24113684480.0,3093639168.0,4702540.0,10743876.0
12-04 09:40:23,5.458,3.610,90.680,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5774168064.0,639066112.0,24120918016.0,3084922880.0,4150977.0,10187359.0
12-04 09:40:24,6.981,4.878,87.973,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5774708736.0,639066112.0,24131665920.0,3073634304.0,5152471.0,9074256.0
12-04 09:40:25,4.814,3.125,91.892,0.0,0.0,0.169,0.0,45056.0,0.0,4.0,5774340096.0,639066112.0,24138698752.0,3066970112.0,4024827.0,5277900.0
12-04 09:40:26,4.448,3.080,92.044,0.086,0.0,0.342,0.0,12288.0,0.0,2.0,5775085568.0,639066112.0,24147771392.0,3057152000.0,4398995.0,5739081.0
12-04 09:40:27,5.156,3.888,90.786,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5773967360.0,639066112.0,24156577792.0,3049463808.0,4477247.0,12610943.0
12-04 09:40:28,5.428,3.393,90.925,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5774041088.0,639066112.0,24165224448.0,3040743424.0,4569625.0,13769648.0
12-04 09:40:29,4.627,3.342,91.859,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5775126528.0,639066112.0,24173662208.0,3031220224.0,4440008.0,10668326.0
12-04 09:40:30,5.334,4.403,90.008,0.0,0.0,0.254,0.0,40960.0,0.0,7.0,5774467072.0,639066112.0,24183902208.0,3021639680.0,4799816.0,7276642.0
12-04 09:40:31,4.600,3.237,91.993,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5775564800.0,639066112.0,24191324160.0,3013120000.0,4175980.0,10649814.0
12-04 09:40:32,5.787,3.660,90.298,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5774217216.0,639066112.0,24200933376.0,3004858368.0,4757374.0,6918319.0
12-04 09:40:33,5.668,3.384,90.694,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5776392192.0,639066112.0,24208248832.0,2995367936.0,4164264.0,10577043.0
12-04 09:40:34,6.145,4.209,89.394,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5775454208.0,639066112.0,24218775552.0,2985779200.0,4973343.0,11250188.0
12-04 09:40:35,6.093,4.925,85.476,3.506,0.0,0.0,0.0,118288384.0,0.0,116.0,5777616896.0,639066112.0,24226013184.0,2976378880.0,4304175.0,6535150.0
12-04 09:40:36,5.556,4.545,85.101,4.630,0.0,0.168,0.0,146444288.0,0.0,148.0,5777350656.0,639066112.0,24235896832.0,2966761472.0,4598154.0,10715371.0
12-04 09:40:37,4.051,3.713,92.068,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5777424384.0,639066112.0,24242843648.0,2959740928.0,3920629.0,6146420.0
12-04 09:40:38,6.465,4.618,88.497,0.084,0.0,0.336,0.0,20480.0,0.0,4.0,5776318464.0,639066112.0,24253677568.0,2950012928.0,4924687.0,11200729.0
12-04 09:40:39,5.201,4.027,90.604,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5778731008.0,639066112.0,24260694016.0,2940583936.0,4169326.0,10349936.0
12-04 09:40:40,5.285,4.698,89.765,0.0,0.0,0.252,0.0,32768.0,0.0,3.0,5776842752.0,639066112.0,24271142912.0,2932023296.0,4675829.0,6856656.0
12-04 09:40:41,5.228,4.047,90.556,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5777924096.0,639066112.0,24278908928.0,2923175936.0,4342586.0,10694707.0
12-04 09:40:42,5.490,4.223,90.203,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5778227200.0,639066112.0,24287895552.0,2913886208.0,4574767.0,10689909.0
12-04 09:40:43,5.676,4.341,89.733,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5779017728.0,639066112.0,24295694336.0,2905296896.0,4267686.0,6379903.0
12-04 09:40:44,5.068,4.392,90.203,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5778300928.0,639066112.0,24305332224.0,2896375808.0,4512725.0,11005725.0
12-04 09:40:45,4.754,3.820,91.087,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5777965056.0,639066112.0,24314572800.0,2887471104.0,4469088.0,7110318.0
12-04 09:40:46,5.165,4.488,90.262,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5779984384.0,639066112.0,24321957888.0,2878066688.0,4723680.0,11352658.0
12-04 09:40:47,5.987,4.216,89.545,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5780180992.0,639066112.0,24331481088.0,2868346880.0,4641841.0,10700477.0
12-04 09:40:48,4.770,3.663,91.482,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,5779202048.0,639066112.0,24340209664.0,2860597248.0,4517409.0,6718342.0
12-04 09:40:49,5.793,3.862,89.924,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5780533248.0,639066112.0,24348704768.0,2850770944.0,4444422.0,10587673.0
12-04 09:40:50,5.542,3.778,90.512,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5780525056.0,639066112.0,24356503552.0,2842980352.0,4267954.0,10878499.0
12-04 09:40:51,5.640,4.209,89.815,0.0,0.0,0.337,0.0,12288.0,0.0,2.0,5779931136.0,639066112.0,24367599616.0,2832478208.0,4781005.0,6779770.0
12-04 09:40:52,5.117,3.691,90.856,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5780815872.0,639066112.0,24374337536.0,2824855552.0,4140637.0,10266579.0
12-04 09:40:53,5.219,4.377,90.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5782077440.0,639066112.0,24382197760.0,2815733760.0,4431244.0,10036900.0
12-04 09:40:54,5.688,3.735,90.492,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5782274048.0,639066112.0,24390373376.0,2807361536.0,4697331.0,7770844.0
12-04 09:40:55,5.254,4.068,90.169,0.169,0.0,0.339,0.0,32768.0,0.0,4.0,5781569536.0,639066112.0,24401047552.0,2797391872.0,4711897.0,11248321.0
12-04 09:40:56,5.556,3.872,90.572,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5782228992.0,639066112.0,24408776704.0,2789003264.0,4420695.0,6690886.0
12-04 09:40:57,5.556,4.377,89.899,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5781393408.0,639066112.0,24418701312.0,2779914240.0,4718450.0,9755008.0
12-04 09:40:58,4.858,4.188,90.787,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5782769664.0,639066112.0,24426078208.0,2771161088.0,4026733.0,6003263.0
12-04 09:40:59,5.509,4.841,89.482,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5782200320.0,639066112.0,24435396608.0,2762412032.0,4650680.0,11666169.0
12-04 09:41:00,6.349,4.094,89.223,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,5783240704.0,639066112.0,24443215872.0,2753552384.0,4266871.0,11235808.0
12-04 09:41:01,5.774,4.268,89.707,0.084,0.0,0.167,0.0,45056.0,0.0,8.0,5784182784.0,639066112.0,24451739648.0,2744086528.0,4364706.0,7732144.0
12-04 09:41:02,4.311,3.297,92.054,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5782036480.0,639066112.0,24458956800.0,2739015680.0,4079690.0,8876622.0
12-04 09:41:03,5.603,4.499,89.643,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5782986752.0,639066112.0,24468967424.0,2728054784.0,5042961.0,11385256.0
12-04 09:41:04,5.491,5.075,89.185,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5783334912.0,639066112.0,24477515776.0,2719158272.0,4486421.0,6906774.0
12-04 09:41:05,4.714,4.125,90.993,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5784305664.0,639066112.0,24485687296.0,2710016000.0,4137309.0,10417376.0
12-04 09:41:06,5.043,3.504,87.692,3.590,0.0,0.171,0.0,240517120.0,0.0,247.0,5785174016.0,639066112.0,24494931968.0,2699902976.0,4538831.0,10702013.0
12-04 09:41:07,5.721,5.224,88.474,0.166,0.0,0.415,0.0,23187456.0,0.0,25.0,5784801280.0,639066112.0,24503042048.0,2692165632.0,4629959.0,6913875.0
12-04 09:41:08,5.798,3.445,90.504,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5785354240.0,639066112.0,24511606784.0,2683047936.0,4256622.0,10544171.0
12-04 09:41:09,5.232,3.966,90.549,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5786570752.0,639066112.0,24520028160.0,2673410048.0,4511038.0,10140886.0
12-04 09:41:10,6.020,5.017,88.880,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,5784981504.0,639070208.0,24529788928.0,2665234432.0,4846823.0,7830389.0
12-04 09:41:11,5.678,3.898,90.339,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5786017792.0,639070208.0,24537710592.0,2656276480.0,4380750.0,10792611.0
12-04 09:41:12,6.376,4.279,89.094,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5786386432.0,639070208.0,24547385344.0,2646233088.0,4853561.0,9628930.0
12-04 09:41:13,5.378,4.034,90.252,0.084,0.0,0.252,0.0,20480.0,0.0,4.0,5786361856.0,639070208.0,24555524096.0,2638118912.0,4044837.0,7635906.0
12-04 09:41:14,5.499,4.146,90.017,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5787734016.0,639070208.0,24564441088.0,2627829760.0,4763775.0,11278592.0
12-04 09:41:15,5.276,4.523,89.950,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5787693056.0,639070208.0,24572329984.0,2619981824.0,4405072.0,7113535.0
12-04 09:41:16,5.532,3.745,90.383,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5785952256.0,639070208.0,24583360512.0,2610692096.0,4816311.0,11158609.0
12-04 09:41:17,4.798,3.788,91.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5788098560.0,639070208.0,24589590528.0,2602315776.0,4107621.0,6344948.0
12-04 09:41:18,6.936,5.202,87.448,0.165,0.0,0.248,0.0,28672.0,0.0,3.0,5787009024.0,639070208.0,24600010752.0,2592985088.0,4732378.0,10908715.0
12-04 09:41:19,4.020,3.518,92.211,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5788012544.0,639070208.0,24606093312.0,2585899008.0,3512988.0,9796072.0
12-04 09:41:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5787750400.0,639070208.0,24607252480.0,2585001984.0,8839.0,7805.0
12-04 09:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,5787750400.0,639070208.0,24607252480.0,2585001984.0,11184.0,113840.0
12-04 09:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5787873280.0,639070208.0,24607256576.0,2584875008.0,6332.0,4166.0
12-04 09:41:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5788508160.0,639070208.0,24607256576.0,2584240128.0,8237.0,7009.0
12-04 09:41:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5788508160.0,639070208.0,24607256576.0,2584240128.0,7616.0,5601.0
12-04 09:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5788508160.0,639070208.0,24607256576.0,2584240128.0,8973.0,8358.0
12-04 09:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5788508160.0,639070208.0,24607256576.0,2584240128.0,7644.0,5600.0
12-04 09:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5788499968.0,639070208.0,24607264768.0,2584240128.0,8600.0,7865.0
12-04 09:41:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5788499968.0,639070208.0,24607264768.0,2584240128.0,8842.0,7452.0
12-04 09:41:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5788499968.0,639070208.0,24607264768.0,2584240128.0,7854.0,5910.0
12-04 09:41:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5788499968.0,639070208.0,24607264768.0,2584240128.0,8195.0,5649.0
12-04 09:41:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5788499968.0,639070208.0,24607264768.0,2584240128.0,9036.0,8205.0
12-04 09:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5787611136.0,639070208.0,24607264768.0,2585128960.0,9943.0,7753.0
12-04 09:41:33,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5787607040.0,639070208.0,24607268864.0,2585128960.0,166819.0,140217.0
12-04 09:41:34,4.988,3.824,91.022,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5787320320.0,639070208.0,24613507072.0,2579177472.0,3614174.0,6258227.0
12-04 09:41:35,5.126,3.277,91.429,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5787828224.0,639070208.0,24621142016.0,2571034624.0,3982144.0,6403577.0
12-04 09:41:36,6.424,5.241,87.574,0.507,0.0,0.254,0.0,91160576.0,0.0,95.0,5788319744.0,639070208.0,24631119872.0,2560565248.0,5534466.0,12133207.0
12-04 09:41:37,6.017,4.068,88.475,1.271,0.0,0.169,0.0,46673920.0,0.0,52.0,5788397568.0,639070208.0,24641429504.0,2550177792.0,4962689.0,10830463.0
12-04 09:41:38,6.140,3.785,89.823,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5789155328.0,639070208.0,24649773056.0,2541076480.0,4578655.0,10992286.0
12-04 09:41:39,5.635,4.205,89.992,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5790134272.0,639070208.0,24658489344.0,2531381248.0,4664644.0,7073443.0
12-04 09:41:40,5.966,5.042,88.739,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5789196288.0,639070208.0,24668872704.0,2521935872.0,5020281.0,11695954.0
12-04 09:41:41,7.125,4.778,87.930,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5790380032.0,639070208.0,24678203392.0,2511421440.0,5065516.0,11065961.0
12-04 09:41:42,5.030,4.177,90.452,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5789212672.0,639070208.0,24688799744.0,2501992448.0,4926294.0,10767040.0
12-04 09:41:43,5.892,4.630,89.141,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5791289344.0,639070208.0,24698036224.0,2490679296.0,4862633.0,7661120.0
12-04 09:41:44,5.175,3.673,90.902,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5791440896.0,639070208.0,24705163264.0,2483400704.0,3981519.0,10060560.0
12-04 09:41:45,6.134,4.790,88.908,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5792124928.0,639070208.0,24714522624.0,2473357312.0,5140447.0,11368631.0
12-04 09:41:46,7.293,5.532,86.924,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5791010816.0,639070208.0,24726372352.0,2462621696.0,5706744.0,12190479.0
12-04 09:41:47,5.206,4.618,89.924,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5791047680.0,639070208.0,24734949376.0,2454007808.0,4596493.0,6428687.0
12-04 09:41:48,5.321,4.139,90.203,0.169,0.0,0.169,0.0,20480.0,0.0,3.0,5792333824.0,639070208.0,24742842368.0,2444828672.0,4543712.0,10698358.0
12-04 09:41:49,5.902,4.655,89.194,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5792448512.0,639070208.0,24752574464.0,2434981888.0,4428520.0,10623663.0
12-04 09:41:50,6.328,4.663,88.759,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5792714752.0,639070208.0,24762011648.0,2425278464.0,4632930.0,7165339.0
12-04 09:41:51,7.216,5.008,87.436,0.0,0.0,0.340,0.0,32768.0,0.0,4.0,5792129024.0,639070208.0,24774176768.0,2413699072.0,6114360.0,12274942.0
12-04 09:41:52,5.424,3.475,90.847,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5792440320.0,639070208.0,24782704640.0,2404859904.0,4408436.0,10816238.0
12-04 09:41:53,6.639,4.118,88.992,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,5794512896.0,639070208.0,24790261760.0,2395230208.0,4605545.0,10739205.0
12-04 09:41:54,5.307,4.718,89.890,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5793599488.0,639070208.0,24799580160.0,2386825216.0,4771247.0,6982596.0
12-04 09:41:55,6.334,4.223,89.274,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5793783808.0,639070208.0,24810336256.0,2375884800.0,5022303.0,11284602.0
12-04 09:41:56,8.313,4.738,86.451,0.083,0.0,0.416,0.0,49152.0,0.0,3.0,5793828864.0,639070208.0,24821071872.0,2365104128.0,5266202.0,11068796.0
12-04 09:41:57,4.690,4.104,90.955,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5794156544.0,639070208.0,24827924480.0,2357923840.0,4169913.0,10877798.0
12-04 09:41:58,5.556,5.051,89.226,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5796024320.0,639070208.0,24836702208.0,2347278336.0,5025892.0,10000944.0
12-04 09:41:59,6.040,4.614,89.010,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5793988608.0,639070208.0,24847630336.0,2338385920.0,4842174.0,7786038.0
12-04 09:42:00,5.777,3.738,90.314,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5795266560.0,639070208.0,24855617536.0,2329120768.0,4914441.0,10902110.0
12-04 09:42:01,4.608,3.754,91.382,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5795282944.0,639070208.0,24865648640.0,2319073280.0,4551075.0,10293527.0
12-04 09:42:02,4.588,3.738,91.589,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5794816000.0,639070208.0,24873086976.0,2312101888.0,4241613.0,6628327.0
12-04 09:42:03,6.076,5.485,88.101,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5795303424.0,639070208.0,24884350976.0,2300350464.0,5421969.0,11456468.0
12-04 09:42:04,5.803,3.953,89.992,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5795950592.0,639070208.0,24892465152.0,2291589120.0,4684777.0,10891135.0
12-04 09:42:05,5.838,4.230,89.425,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5797453824.0,639070208.0,24901586944.0,2280964096.0,4712822.0,10914974.0
12-04 09:42:06,4.261,2.506,90.560,2.506,0.0,0.167,0.0,74997760.0,0.0,75.0,5796851712.0,639070208.0,24908812288.0,2274340864.0,2999169.0,5765086.0
12-04 09:42:07,0.0,0.167,87.740,12.093,0.0,0.0,0.0,204111872.0,0.0,210.0,5796851712.0,639070208.0,24908812288.0,2274340864.0,9553.0,8409.0
12-04 09:42:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5796814848.0,639070208.0,24908816384.0,2274373632.0,38239.0,1657728.0
12-04 09:42:09,5.546,4.034,90.336,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5797376000.0,639070208.0,24915865600.0,2266763264.0,4522347.0,6368279.0
12-04 09:42:10,9.328,7.479,82.689,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5797449728.0,639070208.0,24931803136.0,2250752000.0,7691629.0,17021967.0
12-04 09:42:11,9.779,6.888,82.823,0.085,0.0,0.425,0.0,49152.0,0.0,5.0,5798203392.0,639070208.0,24947437568.0,2234363904.0,7981449.0,17057528.0
12-04 09:42:12,8.968,7.107,83.503,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5799219200.0,639070208.0,24962744320.0,2218041344.0,7738252.0,17468639.0
12-04 09:42:13,7.441,6.438,85.702,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5798985728.0,639070208.0,24974675968.0,2206343168.0,6281674.0,11905604.0
12-04 09:42:14,6.430,4.907,88.325,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5798486016.0,639070208.0,24986505216.0,2195013632.0,5595152.0,10871263.0
12-04 09:42:15,7.233,4.542,88.141,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5799342080.0,639070208.0,24996536320.0,2184126464.0,5457169.0,11514525.0
12-04 09:42:16,6.245,5.495,87.927,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5799825408.0,639070208.0,25005568000.0,2174611456.0,5095207.0,11598470.0
12-04 09:42:17,5.936,4.097,89.799,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5799727104.0,639070208.0,25013940224.0,2166337536.0,4421850.0,7225974.0
12-04 09:42:18,6.481,4.209,88.973,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5800103936.0,639070208.0,25022758912.0,2157142016.0,4624046.0,10306058.0
12-04 09:42:19,5.570,4.473,89.789,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5800480768.0,639070208.0,25032212480.0,2147311616.0,4814775.0,11031920.0
12-04 09:42:20,6.007,4.907,88.832,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5802024960.0,639070208.0,25041702912.0,2136276992.0,5195575.0,11135873.0
12-04 09:42:21,4.750,3.732,91.433,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5801463808.0,639070208.0,25050394624.0,2128146432.0,4387715.0,6801092.0
12-04 09:42:22,5.209,3.416,91.119,0.0,0.0,0.256,0.0,12288.0,0.0,2.0,5801381888.0,639070208.0,25059233792.0,2119389184.0,4699096.0,10359147.0
12-04 09:42:23,6.333,6.250,86.833,0.083,0.0,0.500,0.0,20480.0,0.0,4.0,5801492480.0,639070208.0,25070854144.0,2107658240.0,5499512.0,11870096.0
12-04 09:42:24,5.165,3.133,91.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5803266048.0,639070208.0,25077792768.0,2098946048.0,4160350.0,7244854.0
12-04 09:42:25,6.007,4.992,88.748,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5801930752.0,639070208.0,25088454656.0,2089619456.0,5363527.0,10964390.0
12-04 09:42:26,5.654,4.557,89.620,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5801779200.0,639070208.0,25098170368.0,2080055296.0,5021287.0,10606839.0
12-04 09:42:27,6.594,4.674,88.564,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5802340352.0,639070208.0,25107492864.0,2070171648.0,4714301.0,11178137.0
12-04 09:42:28,6.010,4.508,89.065,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,5803036672.0,639070208.0,25115516928.0,2061451264.0,4444233.0,10719586.0
12-04 09:42:29,6.297,5.054,88.401,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5802450944.0,639070208.0,25125421056.0,2052132864.0,4661796.0,6849222.0
12-04 09:42:30,8.213,4.826,86.791,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5803712512.0,639070208.0,25136771072.0,2039521280.0,5512523.0,11383343.0
12-04 09:42:31,5.951,4.023,89.690,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5802258432.0,639070208.0,25146241024.0,2031505408.0,4548674.0,10690207.0
12-04 09:42:32,5.808,3.788,90.152,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,5802835968.0,639070208.0,25153499136.0,2023669760.0,4598250.0,11214493.0
12-04 09:42:33,4.899,4.392,90.456,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5803175936.0,639070208.0,25163104256.0,2013724672.0,4595433.0,6739362.0
12-04 09:42:34,5.532,4.936,89.106,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5804605440.0,639070208.0,25172418560.0,2002980864.0,5257970.0,10850677.0
12-04 09:42:35,6.433,5.180,88.137,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5804232704.0,639070208.0,25183293440.0,1992478720.0,5265918.0,11200817.0
12-04 09:42:36,5.316,4.388,90.127,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5804437504.0,639070208.0,25192091648.0,1983475712.0,4433391.0,10796628.0
12-04 09:42:37,6.824,4.297,88.627,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5805481984.0,639070208.0,25201729536.0,1972793344.0,5111136.0,11195440.0
12-04 09:42:38,6.444,4.268,89.121,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5805051904.0,639070208.0,25210863616.0,1964089344.0,4799537.0,6964461.0
12-04 09:42:39,5.709,3.778,90.344,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5805854720.0,639070208.0,25219776512.0,1954373632.0,4395783.0,9600440.0
12-04 09:42:40,6.187,4.599,88.880,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5805133824.0,639070208.0,25229737984.0,1945133056.0,4784300.0,5688472.0
12-04 09:42:41,6.899,5.071,87.864,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5806272512.0,639070208.0,25239076864.0,1934655488.0,5035737.0,12203752.0
12-04 09:42:42,5.966,3.950,84.874,4.958,0.0,0.252,0.0,202821632.0,0.0,206.0,5806444544.0,639070208.0,25247694848.0,1925865472.0,4455329.0,11877563.0
12-04 09:42:43,7.065,4.373,88.141,0.0,0.0,0.421,0.0,136851456.0,0.0,137.0,5807489024.0,639070208.0,25256775680.0,1915740160.0,4996019.0,11394915.0
12-04 09:42:44,5.499,4.061,90.102,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5807198208.0,639070208.0,25265864704.0,1906941952.0,4755320.0,10967954.0
12-04 09:42:45,6.002,4.142,89.772,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5807005696.0,639070208.0,25275920384.0,1897078784.0,4822588.0,6751188.0
12-04 09:42:46,5.330,3.723,90.525,0.085,0.0,0.338,0.0,53248.0,0.0,5.0,5807501312.0,639070208.0,25283862528.0,1888641024.0,4454301.0,10990190.0
12-04 09:42:47,5.458,5.038,89.421,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5808279552.0,639070208.0,25293037568.0,1878687744.0,4824708.0,11154210.0
12-04 09:42:48,7.029,5.105,87.782,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5807738880.0,639070208.0,25303482368.0,1868783616.0,5308848.0,11059688.0
12-04 09:42:49,5.833,5.250,88.583,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5807472640.0,639070208.0,25313140736.0,1859391488.0,4860748.0,7169331.0
12-04 09:42:50,5.588,4.318,89.924,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5808295936.0,639070208.0,25322270720.0,1849438208.0,4806911.0,10938567.0
12-04 09:42:51,5.598,3.902,90.331,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5808533504.0,639070208.0,25331982336.0,1839489024.0,4735801.0,10898384.0
12-04 09:42:52,4.454,4.202,90.924,0.168,0.0,0.252,0.0,24576.0,0.0,4.0,5809127424.0,639070208.0,25338720256.0,1832157184.0,4180333.0,6621690.0
12-04 09:42:53,5.673,4.149,89.839,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5809479680.0,639070208.0,25348243456.0,1822281728.0,4848668.0,11179285.0
12-04 09:42:54,6.683,5.263,87.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5809221632.0,639070208.0,25359446016.0,1811337216.0,5273772.0,11260547.0
12-04 09:42:55,6.667,4.219,88.945,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5809459200.0,639070208.0,25368301568.0,1802244096.0,4747582.0,10738834.0
12-04 09:42:56,5.947,4.333,89.635,0.0,0.0,0.085,0.0,20480.0,0.0,2.0,5809688576.0,639074304.0,25379110912.0,1791201280.0,5032976.0,10857606.0
12-04 09:42:57,5.458,4.870,89.421,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5810262016.0,639074304.0,25387782144.0,1781956608.0,4645680.0,7241339.0
12-04 09:42:58,5.383,4.037,90.160,0.084,0.0,0.336,0.0,20480.0,0.0,3.0,5810339840.0,639074304.0,25395511296.0,1774149632.0,4641939.0,10971775.0
12-04 09:42:59,6.086,4.142,89.603,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5812256768.0,639074304.0,25405046784.0,1762697216.0,4818835.0,11203493.0
12-04 09:43:00,6.463,3.827,89.456,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5812523008.0,639074304.0,25415655424.0,1751822336.0,5257957.0,11114735.0
12-04 09:43:01,5.654,4.557,89.705,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5810540544.0,639074304.0,25425448960.0,1744011264.0,4719386.0,7328509.0
12-04 09:43:02,5.981,4.465,89.132,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5811077120.0,639074304.0,25433845760.0,1735077888.0,4937990.0,11200774.0
12-04 09:43:03,5.603,3.820,90.068,0.170,0.0,0.340,0.0,40960.0,0.0,4.0,5810659328.0,639074304.0,25444319232.0,1725022208.0,4823337.0,10937619.0
12-04 09:43:04,6.473,4.315,88.880,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5812183040.0,639074304.0,25451565056.0,1716252672.0,4152083.0,6578007.0
12-04 09:43:05,5.938,4.131,89.845,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5811552256.0,639074304.0,25461960704.0,1706487808.0,5501529.0,11671863.0
12-04 09:43:06,6.134,4.958,88.655,0.0,0.0,0.252,0.0,28672.0,0.0,3.0,5811773440.0,639074304.0,25473544192.0,1694683136.0,5097896.0,11170379.0
12-04 09:43:07,6.387,4.202,89.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5812555776.0,639074304.0,25481199616.0,1686245376.0,4521348.0,10686890.0
12-04 09:43:08,4.611,3.757,91.546,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,5812359168.0,639074304.0,25489805312.0,1677836288.0,4605081.0,6792063.0
12-04 09:43:09,6.610,5.0,88.051,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5812940800.0,639074304.0,25501446144.0,1665613824.0,5523340.0,11392584.0
12-04 09:43:10,5.912,4.663,89.176,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5812494336.0,639074304.0,25510068224.0,1657438208.0,4555881.0,10576507.0
12-04 09:43:11,5.089,3.562,91.094,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5813768192.0,639074304.0,25518301184.0,1647931392.0,4327075.0,10470710.0
12-04 09:43:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5813673984.0,639074304.0,25519374336.0,1646952448.0,8444.0,5829.0
12-04 09:43:13,0.418,0.585,95.071,3.926,0.0,0.0,0.0,260558848.0,0.0,264.0,5813764096.0,639074304.0,25519382528.0,1646854144.0,263853.0,1585185.0
12-04 09:43:14,4.549,3.875,91.407,0.0,0.0,0.168,0.0,10321920.0,0.0,10.0,5812723712.0,639074304.0,25527574528.0,1639702528.0,4137742.0,6576999.0
12-04 09:43:15,9.781,5.649,83.895,0.084,0.0,0.590,0.0,12288.0,0.0,2.0,5813624832.0,639074304.0,25541931008.0,1624444928.0,7493794.0,16637948.0
12-04 09:43:16,7.828,5.471,86.279,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5814083584.0,639074304.0,25553653760.0,1612263424.0,6275598.0,12379600.0
12-04 09:43:17,10.276,8.104,81.036,0.0,0.0,0.585,0.0,0.0,0.0,0.0,5815943168.0,639074304.0,25569103872.0,1594953728.0,8094593.0,17928064.0
12-04 09:43:18,7.319,5.787,86.723,0.0,0.0,0.170,0.0,77824.0,0.0,9.0,5815087104.0,639074304.0,25582931968.0,1581981696.0,6372108.0,12022134.0
12-04 09:43:19,6.351,4.657,88.654,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5816381440.0,639074304.0,25592750080.0,1570869248.0,5466840.0,11283627.0
12-04 09:43:20,6.032,3.993,89.720,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5815869440.0,639074304.0,25602658304.0,1561473024.0,4646266.0,10637689.0
12-04 09:43:21,6.117,4.503,89.210,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5817200640.0,639074304.0,25611796480.0,1551003648.0,5065692.0,11452502.0
12-04 09:43:22,6.549,5.038,88.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5816811520.0,639074304.0,25623502848.0,1539686400.0,5280887.0,10850265.0
12-04 09:43:23,6.481,5.051,88.215,0.0,0.0,0.253,0.0,28672.0,0.0,4.0,5816807424.0,639074304.0,25633783808.0,1529409536.0,5291033.0,11587461.0
12-04 09:43:24,5.764,4.595,89.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5817126912.0,639074304.0,25642434560.0,1520439296.0,4653947.0,7387514.0
12-04 09:43:25,5.080,3.810,90.940,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5818535936.0,639074304.0,25650225152.0,1511239680.0,4445500.0,10520361.0
12-04 09:43:26,7.454,4.271,88.107,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5817507840.0,639074304.0,25661865984.0,1500626944.0,5116860.0,11390123.0
12-04 09:43:27,5.626,3.946,90.092,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5817561088.0,639074304.0,25669505024.0,1492934656.0,4506769.0,6542277.0
12-04 09:43:28,5.165,4.826,89.670,0.0,0.0,0.339,0.0,20480.0,0.0,2.0,5817937920.0,639074304.0,25679323136.0,1482739712.0,5030604.0,10542346.0
12-04 09:43:29,5.917,4.396,89.518,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5818388480.0,639074304.0,25689616384.0,1471995904.0,4997002.0,11132976.0
12-04 09:43:30,5.616,4.275,90.025,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5819305984.0,639074304.0,25697120256.0,1463574528.0,4364022.0,10941524.0
12-04 09:43:31,5.401,4.388,90.042,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5819289600.0,639074304.0,25706000384.0,1454710784.0,4765387.0,6835352.0
12-04 09:43:32,6.303,3.918,89.693,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5818773504.0,639074304.0,25715867648.0,1445359616.0,4870303.0,10569891.0
12-04 09:43:33,5.227,3.256,91.088,0.086,0.0,0.343,0.0,36864.0,0.0,6.0,5818175488.0,639074304.0,25726390272.0,1435435008.0,4678193.0,10811449.0
12-04 09:43:34,2.085,1.751,96.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819244544.0,639074304.0,25730015232.0,1430740992.0,1717961.0,4109506.0
12-04 09:43:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819244544.0,639074304.0,25730015232.0,1430740992.0,8777.0,7528.0
12-04 09:43:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819236352.0,639074304.0,25730023424.0,1430740992.0,22082.0,1167433.0
12-04 09:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819363328.0,639074304.0,25730023424.0,1430614016.0,7348.0,4897.0
12-04 09:43:38,0.0,0.083,99.667,0.250,0.0,0.0,0.0,61440.0,0.0,6.0,5819363328.0,639074304.0,25730023424.0,1430614016.0,8384.0,6858.0
12-04 09:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819363328.0,639074304.0,25730023424.0,1430614016.0,8758.0,6414.0
12-04 09:43:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819359232.0,639074304.0,25730027520.0,1430614016.0,9070.0,8067.0
12-04 09:43:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819359232.0,639074304.0,25730027520.0,1430614016.0,9805.0,9723.0
12-04 09:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819359232.0,639074304.0,25730027520.0,1430614016.0,8149.0,6781.0
12-04 09:43:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,5819875328.0,639074304.0,25730027520.0,1430097920.0,23870.0,21452.0
12-04 09:43:44,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5819875328.0,639074304.0,25730027520.0,1430097920.0,8660.0,7297.0
12-04 09:43:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5819875328.0,639074304.0,25730027520.0,1430097920.0,7881.0,5485.0
12-04 09:43:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819875328.0,639074304.0,25730027520.0,1430097920.0,8507.0,5152.0
12-04 09:43:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819875328.0,639074304.0,25730027520.0,1430097920.0,8015.0,6561.0
12-04 09:43:48,0.083,0.167,98.332,1.418,0.0,0.0,0.0,113410048.0,0.0,113.0,5820039168.0,639074304.0,25730027520.0,1429934080.0,9529.0,9105.0
12-04 09:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,97263616.0,0.0,97.0,5819822080.0,639074304.0,25730031616.0,1430147072.0,9148.0,7355.0
12-04 09:43:50,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5819949056.0,639074304.0,25730031616.0,1430020096.0,7679.0,6505.0
12-04 09:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819949056.0,639074304.0,25730031616.0,1430020096.0,7397.0,5820.0
12-04 09:43:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819949056.0,639074304.0,25730031616.0,1430020096.0,8081.0,6175.0
12-04 09:43:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,5819949056.0,639074304.0,25730031616.0,1430020096.0,7319.0,5507.0
12-04 09:43:54,0.584,0.083,99.332,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5819949056.0,639074304.0,25730031616.0,1430020096.0,9093.0,8446.0
12-04 09:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819940864.0,639074304.0,25730031616.0,1430028288.0,7994.0,6697.0
12-04 09:43:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5819940864.0,639074304.0,25730031616.0,1430028288.0,8533.0,7290.0
12-04 09:43:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819936768.0,639074304.0,25730035712.0,1430028288.0,7281.0,5389.0
12-04 09:43:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819936768.0,639074304.0,25730035712.0,1430028288.0,8382.0,6837.0
12-04 09:43:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819936768.0,639074304.0,25730035712.0,1430028288.0,7500.0,5595.0
12-04 09:44:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5819936768.0,639074304.0,25730035712.0,1430028288.0,7696.0,5757.0
12-04 09:44:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819932672.0,639074304.0,25730039808.0,1430028288.0,8312.0,7147.0
12-04 09:44:02,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5819551744.0,639074304.0,25730039808.0,1430409216.0,8976.0,7963.0
12-04 09:44:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819432960.0,639074304.0,25730039808.0,1430528000.0,7421.0,5731.0
12-04 09:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819432960.0,639074304.0,25730039808.0,1430528000.0,8944.0,7214.0
12-04 09:44:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819432960.0,639074304.0,25730039808.0,1430528000.0,8553.0,6982.0
12-04 09:44:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5819432960.0,639074304.0,25730039808.0,1430528000.0,8138.0,5463.0
12-04 09:44:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5819432960.0,639074304.0,25730039808.0,1430528000.0,10427.0,8200.0
12-04 09:44:08,4.917,3.417,91.250,0.333,0.0,0.083,0.0,20480.0,0.0,3.0,5819473920.0,639074304.0,25735909376.0,1424617472.0,3381852.0,6086401.0
12-04 09:44:09,5.175,4.257,90.484,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5819875328.0,639074304.0,25743077376.0,1417048064.0,4034092.0,6160431.0
12-04 09:44:10,6.176,3.469,90.102,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5820456960.0,639074304.0,25752776704.0,1406767104.0,4838702.0,11055289.0
12-04 09:44:11,5.071,4.572,90.108,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5821931520.0,639074304.0,25760276480.0,1397792768.0,4151207.0,6519678.0
12-04 09:44:12,5.470,4.359,89.829,0.0,0.0,0.342,0.0,16384.0,0.0,2.0,5819949056.0,639074304.0,25771483136.0,1388568576.0,5338753.0,11382316.0
12-04 09:44:13,6.628,4.782,88.171,0.168,0.0,0.252,0.0,45056.0,0.0,4.0,5820649472.0,639074304.0,25780846592.0,1378504704.0,5125247.0,11059160.0
12-04 09:44:14,5.931,4.929,88.889,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5822066688.0,639074304.0,25789415424.0,1368518656.0,4880435.0,10984371.0
12-04 09:44:15,5.908,3.425,90.582,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5821452288.0,639074304.0,25799315456.0,1359233024.0,5030965.0,11103929.0
12-04 09:44:16,6.277,4.580,88.974,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5822427136.0,639074304.0,25808953344.0,1348620288.0,5272502.0,11183536.0
12-04 09:44:17,5.330,4.146,90.355,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5822418944.0,639074304.0,25818349568.0,1339232256.0,4874272.0,10631099.0
12-04 09:44:18,5.833,4.227,89.772,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5822246912.0,639074304.0,25828294656.0,1329459200.0,4613766.0,6621289.0
12-04 09:44:19,7.262,5.509,86.978,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5822193664.0,639074304.0,25838395392.0,1319411712.0,5483523.0,11362536.0
12-04 09:44:20,5.907,5.063,88.861,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5822898176.0,639074304.0,25848455168.0,1308647424.0,5187027.0,10921918.0
12-04 09:44:21,5.961,3.275,90.512,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5823479808.0,639074304.0,25857650688.0,1298870272.0,4206921.0,8093556.0
12-04 09:44:22,0.417,0.417,99.166,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5823369216.0,639074304.0,25858142208.0,1298489344.0,345363.0,2649624.0
12-04 09:44:23,5.156,2.790,91.801,0.0,0.0,0.254,0.0,20480.0,0.0,1.0,5823459328.0,639074304.0,25864515584.0,1292025856.0,3926889.0,6265316.0
12-04 09:44:24,10.611,8.149,80.645,0.0,0.0,0.594,0.0,0.0,0.0,0.0,5823705088.0,639074304.0,25883082752.0,1273212928.0,8951683.0,21483522.0
12-04 09:44:25,8.969,6.790,83.738,0.084,0.0,0.419,0.0,12288.0,0.0,2.0,5823737856.0,639074304.0,25897984000.0,1258278912.0,7052723.0,11860001.0
12-04 09:44:26,7.861,4.734,87.151,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5825118208.0,639074304.0,25908674560.0,1246208000.0,5985645.0,15529612.0
12-04 09:44:27,6.133,4.770,88.927,0.0,0.0,0.170,0.0,20480.0,0.0,2.0,5825540096.0,639074304.0,25919217664.0,1235243008.0,5444527.0,11630653.0
12-04 09:44:28,5.937,3.986,89.822,0.0,0.0,0.254,0.0,12288.0,0.0,3.0,5825003520.0,639074304.0,25929158656.0,1225838592.0,4850830.0,6764678.0
12-04 09:44:29,6.785,3.732,89.398,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5824303104.0,639074304.0,25939431424.0,1216266240.0,5241194.0,11646899.0
12-04 09:44:30,6.969,4.618,88.161,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5825429504.0,639074304.0,25948393472.0,1206177792.0,4972082.0,10781909.0
12-04 09:44:31,6.229,4.437,88.993,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,5826514944.0,639074304.0,25958752256.0,1194733568.0,5506115.0,11210163.0
12-04 09:44:32,6.728,4.542,88.478,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5825150976.0,639074304.0,25969242112.0,1185607680.0,4990349.0,10980351.0
12-04 09:44:33,6.768,4.907,87.986,0.0,0.0,0.338,0.0,28606464.0,0.0,31.0,5826035712.0,639074304.0,25980067840.0,1173897216.0,5645028.0,11415323.0
12-04 09:44:34,5.565,5.233,89.203,0.0,0.0,0.0,0.0,109830144.0,0.0,111.0,5827866624.0,639074304.0,25988349952.0,1163784192.0,4452930.0,10728413.0
12-04 09:44:35,5.902,4.300,89.460,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5827231744.0,639074304.0,25997516800.0,1155252224.0,5072576.0,7276030.0
12-04 09:44:36,6.022,4.326,89.398,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5828026368.0,639074304.0,26007396352.0,1144578048.0,5269395.0,10937601.0
12-04 09:44:37,6.071,4.300,89.123,0.253,0.0,0.253,0.0,57344.0,0.0,5.0,5827903488.0,639074304.0,26016657408.0,1135439872.0,4923067.0,11154012.0
12-04 09:44:38,7.107,4.822,87.817,0.0,0.0,0.254,0.0,19169280.0,0.0,19.0,5828329472.0,639074304.0,26027061248.0,1124610048.0,5368039.0,11253127.0
12-04 09:44:39,6.397,4.545,88.889,0.0,0.0,0.168,0.0,140787712.0,0.0,140.0,5828460544.0,639074304.0,26037420032.0,1114120192.0,5100503.0,11325979.0
12-04 09:44:40,6.045,5.206,88.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5828685824.0,639074304.0,26047217664.0,1104097280.0,5124573.0,11304985.0
12-04 09:44:41,7.360,4.653,87.817,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5829853184.0,639074304.0,26056998912.0,1093148672.0,5458699.0,11425071.0
12-04 09:44:42,7.196,5.624,87.014,0.0,0.0,0.165,0.0,36864.0,0.0,3.0,5831540736.0,639074304.0,26067398656.0,1081061376.0,4974947.0,8802809.0
12-04 09:44:43,5.868,5.281,88.433,0.084,0.0,0.335,0.0,20480.0,0.0,3.0,5830320128.0,639074304.0,26076860416.0,1072820224.0,5079984.0,9352956.0
12-04 09:44:44,7.833,5.167,86.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5829525504.0,639074304.0,26088099840.0,1062375424.0,5575229.0,11360568.0
12-04 09:44:45,6.271,5.0,88.559,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5830197248.0,639074304.0,26099269632.0,1050533888.0,5428569.0,11714967.0
12-04 09:44:46,6.110,4.131,89.501,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5830057984.0,639074304.0,26110164992.0,1039777792.0,5670997.0,11523788.0
12-04 09:44:47,6.902,5.387,87.458,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5829857280.0,639074304.0,26121420800.0,1028722688.0,5596441.0,11668881.0
12-04 09:44:48,6.224,5.467,87.637,0.168,0.0,0.505,0.0,28672.0,0.0,3.0,5830139904.0,639074304.0,26132324352.0,1017536512.0,5247129.0,11341085.0
12-04 09:44:49,6.589,5.088,88.157,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5831163904.0,639074304.0,26141282304.0,1007554560.0,5036955.0,10758585.0
12-04 09:44:50,7.299,5.369,87.081,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5831692288.0,639074304.0,26152423424.0,995885056.0,5594211.0,11764488.0
12-04 09:44:51,5.862,3.483,90.569,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5831499776.0,639074304.0,26161934336.0,986566656.0,4801652.0,11026381.0
12-04 09:44:52,6.176,4.484,89.002,0.085,0.0,0.254,0.0,16384.0,0.0,2.0,5831905280.0,639074304.0,26171691008.0,976404480.0,5271970.0,10159729.0
12-04 09:44:53,7.041,4.946,87.762,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5832179712.0,639074304.0,26181591040.0,966230016.0,4940279.0,5951044.0
12-04 09:44:54,6.239,3.761,89.829,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5832396800.0,639074304.0,26192003072.0,955600896.0,5166324.0,12015426.0
12-04 09:44:55,4.819,3.442,91.566,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5833379840.0,639074304.0,26200879104.0,945741824.0,4842876.0,11921162.0
12-04 09:44:56,6.500,4.750,88.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5833011200.0,639074304.0,26209943552.0,937046016.0,4850047.0,10829256.0
12-04 09:44:57,5.772,4.754,88.964,0.0,0.0,0.509,0.0,16384.0,0.0,2.0,5832654848.0,639074304.0,26221129728.0,926216192.0,5285781.0,11672048.0
12-04 09:44:58,5.428,4.156,90.246,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5833863168.0,639074304.0,26229518336.0,916619264.0,4826855.0,10678252.0
12-04 09:44:59,5.968,3.751,90.026,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5834342400.0,639074304.0,26240114688.0,905543680.0,5073325.0,11197919.0
12-04 09:45:00,5.748,4.227,89.518,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5834674176.0,639074304.0,26249551872.0,895774720.0,4802268.0,6930763.0
12-04 09:45:01,4.971,3.960,90.817,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5835309056.0,639074304.0,26257584128.0,887107584.0,4316865.0,9579140.0
12-04 09:45:02,5.758,4.996,88.823,0.0,0.0,0.423,0.0,45056.0,0.0,2.0,5834469376.0,639074304.0,26267922432.0,877608960.0,5506020.0,11666244.0
12-04 09:45:03,6.202,4.418,89.210,0.0,0.0,0.170,0.0,12288.0,0.0,2.0,5835038720.0,639074304.0,26278060032.0,866902016.0,5205331.0,11149835.0
12-04 09:45:04,7.149,4.878,87.637,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5835563008.0,639074304.0,26288041984.0,856395776.0,5174096.0,11182566.0
12-04 09:45:05,5.753,4.061,90.017,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5836959744.0,639074304.0,26296877056.0,846163968.0,4734198.0,10819566.0
12-04 09:45:06,6.943,4.996,87.892,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5836804096.0,639074304.0,26308636672.0,834560000.0,5724289.0,11057582.0
12-04 09:45:07,5.579,4.649,89.349,0.0,0.0,0.423,0.0,20480.0,0.0,2.0,5837418496.0,639074304.0,26318643200.0,823939072.0,4959967.0,9501752.0
12-04 09:45:08,6.650,4.630,88.552,0.0,0.0,0.168,0.0,2932736.0,0.0,14.0,5836582912.0,639074304.0,26328358912.0,815058944.0,5168177.0,8770701.0
12-04 09:45:09,5.508,3.644,86.017,4.576,0.0,0.254,0.0,267378688.0,0.0,267.0,5837901824.0,639074304.0,26336772096.0,805326848.0,4643193.0,10740209.0
12-04 09:45:10,7.379,4.750,87.701,0.0,0.0,0.170,0.0,34643968.0,0.0,36.0,5836787712.0,639074304.0,26348888064.0,794324992.0,5475091.0,11228742.0
12-04 09:45:11,5.743,4.561,89.189,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5838909440.0,639074304.0,26356580352.0,784510976.0,4923255.0,11205914.0
12-04 09:45:12,6.076,4.895,88.945,0.0,0.0,0.084,0.0,65536.0,0.0,6.0,5838221312.0,639074304.0,26367619072.0,774160384.0,4974835.0,10930940.0
12-04 09:45:13,6.071,4.469,89.123,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5838954496.0,639074304.0,26377273344.0,763772928.0,5024662.0,10764114.0
12-04 09:45:14,6.076,3.291,90.464,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5838786560.0,639074304.0,26386284544.0,754929664.0,4570305.0,6437715.0
12-04 09:45:15,6.914,5.734,87.099,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5838884864.0,639074304.0,26397868032.0,743247872.0,5888551.0,12157937.0
12-04 09:45:16,6.610,4.661,88.559,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5837983744.0,639074304.0,26408062976.0,733954048.0,5093840.0,11427875.0
12-04 09:45:17,7.006,5.254,87.406,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5839863808.0,639074304.0,26416111616.0,724025344.0,5426337.0,11538076.0
12-04 09:45:18,6.012,4.911,88.738,0.085,0.0,0.254,0.0,20480.0,0.0,3.0,5838999552.0,639074304.0,26428211200.0,712790016.0,5308291.0,10946696.0
12-04 09:45:19,5.887,4.626,89.319,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5839843328.0,639074304.0,26437545984.0,702611456.0,4782356.0,10809229.0
12-04 09:45:20,6.323,5.574,87.937,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5841022976.0,639074304.0,26446934016.0,692043776.0,5140885.0,11179302.0
12-04 09:45:21,4.580,3.562,91.518,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5840756736.0,639074304.0,26454728704.0,684515328.0,4217218.0,6246974.0
12-04 09:45:22,6.102,4.831,88.898,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5840896000.0,639074304.0,26465570816.0,673533952.0,5352264.0,11194892.0
12-04 09:45:23,2.282,1.944,95.520,0.254,0.0,0.0,0.0,28672.0,0.0,3.0,5841510400.0,639074304.0,26470985728.0,667504640.0,2384011.0,5132893.0
12-04 09:45:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5841477632.0,639074304.0,26471018496.0,667504640.0,8839.0,8121.0
12-04 09:45:25,2.015,2.099,95.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5841108992.0,639074304.0,26473308160.0,665583616.0,2117565.0,4243430.0
12-04 09:45:26,9.729,6.853,83.164,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5840527360.0,639074304.0,26490048512.0,649424896.0,7833026.0,8455889.0
12-04 09:45:27,6.790,5.868,86.840,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5841797120.0,639074304.0,26501398528.0,636805120.0,5381040.0,20084611.0
12-04 09:45:28,3.191,2.183,94.458,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5842300928.0,639074304.0,26505060352.0,632639488.0,2630408.0,5511903.0
12-04 09:45:29,6.870,5.768,87.108,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5842591744.0,639074304.0,26517815296.0,619593728.0,6407658.0,12480880.0
12-04 09:45:30,11.402,7.939,80.068,0.0,0.0,0.591,0.0,0.0,0.0,0.0,5843501056.0,639074304.0,26534633472.0,601866240.0,8390842.0,16716219.0
12-04 09:45:31,8.298,7.376,83.990,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5844287488.0,639074304.0,26548453376.0,587259904.0,7013973.0,16338628.0
12-04 09:45:32,7.016,5.410,87.405,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5841596416.0,639074304.0,26560491520.0,577912832.0,5671193.0,11363604.0
12-04 09:45:33,7.555,5.857,86.163,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5843185664.0,639074304.0,26574180352.0,562634752.0,6565141.0,15517932.0
12-04 09:45:34,7.106,4.795,87.928,0.0,0.0,0.171,0.0,16384.0,0.0,3.0,5843460096.0,639074304.0,26586525696.0,550014976.0,5967023.0,12084024.0
12-04 09:45:35,7.088,4.782,87.447,0.171,0.0,0.512,0.0,12288.0,0.0,2.0,5843591168.0,639074304.0,26598412288.0,537997312.0,6416529.0,11203840.0
12-04 09:45:36,5.931,4.094,89.641,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5845053440.0,639074304.0,26606788608.0,528158720.0,4380387.0,10587257.0
12-04 09:45:37,6.356,4.661,88.814,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5844135936.0,639074304.0,26617536512.0,518328320.0,5313725.0,11189549.0
12-04 09:45:38,6.134,4.622,89.076,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5845606400.0,639074304.0,26626150400.0,508243968.0,4871786.0,10731793.0
12-04 09:45:39,7.376,5.029,84.661,2.598,0.0,0.335,0.0,95404032.0,0.0,96.0,5846609920.0,639074304.0,26635796480.0,497594368.0,5181955.0,11102536.0
12-04 09:45:40,6.056,5.214,86.712,1.850,0.0,0.168,0.0,210755584.0,0.0,204.0,5847465984.0,639074304.0,26646384640.0,486150144.0,5280252.0,8903308.0
12-04 09:45:41,5.649,4.553,89.376,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5846810624.0,639074304.0,26655084544.0,478105600.0,4833699.0,8765073.0
12-04 09:45:42,7.628,4.359,87.678,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5846941696.0,639074304.0,26665693184.0,467365888.0,5195021.0,11209111.0
12-04 09:45:43,5.489,3.945,90.051,0.086,0.0,0.429,0.0,49152.0,0.0,4.0,5846511616.0,639074304.0,26676305920.0,457183232.0,5190729.0,11286112.0
12-04 09:45:44,6.208,6.376,87.248,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5846646784.0,639074304.0,26686799872.0,446554112.0,5630430.0,11458655.0
12-04 09:45:45,5.897,4.381,89.385,0.0,0.0,0.337,0.0,40960.0,0.0,5.0,5848088576.0,639074304.0,26695344128.0,436568064.0,4956797.0,10634360.0
12-04 09:45:46,5.957,4.851,88.936,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5847142400.0,639074304.0,26706743296.0,426115072.0,5367973.0,11621674.0
12-04 09:45:47,6.071,4.806,88.870,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5847691264.0,639074304.0,26716540928.0,415768576.0,4978281.0,11286165.0
12-04 09:45:48,6.981,5.551,87.216,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5847478272.0,639074304.0,26728181760.0,404340736.0,5721367.0,11599674.0
12-04 09:45:49,5.038,4.534,90.260,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5847740416.0,639074304.0,26736422912.0,395837440.0,4300551.0,6370546.0
12-04 09:45:50,6.785,4.580,88.295,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5849042944.0,639074304.0,26747142144.0,383815680.0,5507910.0,11219248.0
12-04 09:45:51,7.866,5.105,86.778,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5848334336.0,639074304.0,26758209536.0,373456896.0,5402951.0,11203967.0
12-04 09:45:52,6.405,4.441,88.984,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5848260608.0,639074304.0,26769629184.0,362110976.0,5523466.0,11776628.0
12-04 09:45:53,6.250,4.392,89.020,0.084,0.0,0.253,0.0,36864.0,0.0,5.0,5850525696.0,639074304.0,26777894912.0,351580160.0,5153142.0,10748277.0
12-04 09:45:54,5.987,4.469,89.292,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5849890816.0,639074304.0,26788356096.0,341753856.0,4801224.0,10957982.0
12-04 09:45:55,0.083,0.0,99.834,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5849944064.0,639074304.0,26789634048.0,340422656.0,8218.0,7075.0
12-04 09:45:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5850091520.0,639074304.0,26789646336.0,340262912.0,69698.0,2360310.0
12-04 09:45:57,4.435,3.598,91.799,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5850009600.0,639074304.0,26795511808.0,334479360.0,3613301.0,6057394.0
12-04 09:45:58,8.194,5.686,85.953,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5850402816.0,639074304.0,26807136256.0,322461696.0,6634606.0,6166657.0
12-04 09:45:59,4.622,2.689,92.269,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,5850370048.0,639074304.0,26815524864.0,314105856.0,2983216.0,11799180.0
12-04 09:46:00,5.707,3.918,89.949,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5851066368.0,639074304.0,26824396800.0,304537600.0,5024046.0,10330401.0
12-04 09:46:01,12.175,8.312,79.177,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5851508736.0,639074304.0,26843131904.0,285360128.0,9490173.0,22473606.0
12-04 09:46:02,8.855,7.602,83.208,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5852819456.0,639074304.0,26857017344.0,270163968.0,7312994.0,12560430.0
12-04 09:46:03,10.218,7.119,82.328,0.0,0.0,0.335,0.0,28672.0,0.0,5.0,5852372992.0,639074304.0,26871160832.0,256466944.0,7104386.0,16166659.0
12-04 09:46:04,7.919,6.234,85.425,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5852692480.0,639074304.0,26884911104.0,242397184.0,6732939.0,15949659.0
12-04 09:46:05,7.414,5.392,86.689,0.168,0.0,0.337,0.0,24576.0,0.0,4.0,5853044736.0,639074304.0,26896576512.0,230379520.0,6221546.0,11987042.0
12-04 09:46:06,6.119,5.365,88.097,0.0,0.0,0.419,0.0,765952.0,0.0,18.0,5853609984.0,633516032.0,26884067328.0,247881728.0,5119624.0,10974873.0
12-04 09:46:07,5.743,4.814,89.274,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5855604736.0,633516032.0,26891857920.0,238096384.0,5021257.0,11234714.0
12-04 09:46:08,4.858,3.769,91.290,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,5854740480.0,633516032.0,26901180416.0,229638144.0,3949358.0,5047086.0
12-04 09:46:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854515200.0,633516032.0,26902040576.0,229003264.0,10528.0,9203.0
12-04 09:46:10,0.084,0.167,94.737,5.013,0.0,0.0,0.0,187715584.0,0.0,186.0,5854588928.0,633516032.0,26902048768.0,228921344.0,62606.0,3378562.0
12-04 09:46:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,98078720.0,0.0,126.0,5854330880.0,633516032.0,26902052864.0,229175296.0,9684.0,8698.0
12-04 09:46:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854330880.0,633516032.0,26902052864.0,229175296.0,8680.0,6386.0
12-04 09:46:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,5854330880.0,633516032.0,26902052864.0,229175296.0,26579.0,25304.0
12-04 09:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854330880.0,633516032.0,26902052864.0,229175296.0,7756.0,5733.0
12-04 09:46:15,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5854330880.0,633516032.0,26902052864.0,229175296.0,7179.0,5432.0
12-04 09:46:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854330880.0,633516032.0,26902052864.0,229175296.0,9287.0,8427.0
12-04 09:46:17,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5854330880.0,633516032.0,26902052864.0,229175296.0,7180.0,5394.0
12-04 09:46:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5854330880.0,633516032.0,26902052864.0,229175296.0,7496.0,5546.0
12-04 09:46:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854330880.0,633516032.0,26902052864.0,229175296.0,7935.0,6655.0
12-04 09:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,5854326784.0,633516032.0,26902056960.0,229175296.0,9069.0,8131.0
12-04 09:46:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854334976.0,633516032.0,26902056960.0,229167104.0,7939.0,6285.0
12-04 09:46:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854334976.0,633516032.0,26902056960.0,229167104.0,7630.0,5727.0
12-04 09:46:23,0.250,0.167,99.416,0.167,0.0,0.0,73728.0,598016.0,5.0,12.0,5855653888.0,627908608.0,26877218816.0,258293760.0,25992.0,25137.0
12-04 09:46:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855645696.0,627908608.0,26877218816.0,258301952.0,6936.0,4510.0
12-04 09:46:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855645696.0,627908608.0,26877218816.0,258301952.0,7806.0,6497.0
12-04 09:46:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855645696.0,627908608.0,26877218816.0,258301952.0,8014.0,6245.0
12-04 09:46:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855641600.0,627908608.0,26877222912.0,258301952.0,7834.0,6498.0
12-04 09:46:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5855641600.0,627908608.0,26877222912.0,258301952.0,25440.0,24145.0
12-04 09:46:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5855633408.0,627908608.0,26877222912.0,258310144.0,7812.0,5867.0
12-04 09:46:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5855633408.0,627908608.0,26877222912.0,258310144.0,9171.0,7467.0
12-04 09:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855629312.0,627908608.0,26877227008.0,258310144.0,8179.0,6311.0
12-04 09:46:32,0.752,0.0,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854699520.0,627908608.0,26877227008.0,259239936.0,8746.0,7371.0
12-04 09:46:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854699520.0,627908608.0,26877227008.0,259239936.0,8068.0,6067.0
12-04 09:46:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854699520.0,627908608.0,26877227008.0,259239936.0,10179.0,9664.0
12-04 09:46:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,5854699520.0,627908608.0,26877227008.0,259239936.0,8092.0,6084.0
12-04 09:46:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854699520.0,627908608.0,26877227008.0,259239936.0,8702.0,6728.0
12-04 09:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854699520.0,627908608.0,26877227008.0,259239936.0,7119.0,4620.0
12-04 09:46:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5854695424.0,627908608.0,26877231104.0,259239936.0,25755.0,24307.0
12-04 09:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854695424.0,627908608.0,26877231104.0,259239936.0,10032.0,8666.0
12-04 09:46:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5854687232.0,627908608.0,26877231104.0,259248128.0,8074.0,6288.0
12-04 09:46:41,0.0,0.0,99.916,0.084,0.0,0.0,0.0,40960.0,0.0,5.0,5854687232.0,627908608.0,26877231104.0,259248128.0,9107.0,9080.0
12-04 09:46:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5854687232.0,627908608.0,26877231104.0,259248128.0,7871.0,6143.0
12-04 09:46:43,0.251,0.335,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855322112.0,627908608.0,26877231104.0,258613248.0,327620.0,276638.0
12-04 09:46:44,4.878,3.532,91.421,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5854466048.0,627908608.0,26883551232.0,253149184.0,4024187.0,6583487.0
12-04 09:46:45,6.667,4.304,88.692,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5854060544.0,627908608.0,26894811136.0,242294784.0,5220844.0,11749975.0
12-04 09:46:46,5.579,3.973,90.363,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5854457856.0,627908608.0,26902609920.0,234098688.0,4616749.0,10449308.0
12-04 09:46:47,5.837,4.378,89.528,0.086,0.0,0.172,0.0,569344.0,0.0,12.0,5856346112.0,623534080.0,26884575232.0,254619648.0,5450217.0,7773233.0
12-04 09:46:48,6.701,4.750,88.295,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5855391744.0,623534080.0,26896482304.0,243666944.0,5619900.0,14872328.0
12-04 09:46:49,6.735,4.604,88.321,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5855469568.0,623534080.0,26907062272.0,233009152.0,5532829.0,11666700.0
12-04 09:46:50,6.507,5.137,88.099,0.0,0.0,0.257,0.0,581632.0,0.0,8.0,5855535104.0,619200512.0,26887663616.0,256675840.0,5915242.0,11937355.0
12-04 09:46:51,5.617,4.170,90.043,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5857042432.0,619200512.0,26896883712.0,245948416.0,5005564.0,7719318.0
12-04 09:46:52,6.701,4.665,88.295,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5855236096.0,619200512.0,26907844608.0,236793856.0,5601497.0,14417530.0
12-04 09:46:53,6.908,6.066,86.689,0.168,0.0,0.168,0.0,36864.0,0.0,3.0,5856534528.0,617025536.0,26900680704.0,244834304.0,5948546.0,12226654.0
12-04 09:46:54,6.560,4.878,88.141,0.0,0.0,0.421,0.0,77824.0,0.0,5.0,5856153600.0,616525824.0,26903040000.0,243355648.0,5280177.0,10949762.0
12-04 09:46:55,6.678,5.495,87.489,0.0,0.0,0.338,0.0,12288.0,0.0,3.0,5855211520.0,616525824.0,26915082240.0,232255488.0,5854348.0,12266030.0
12-04 09:46:56,7.358,5.936,86.538,0.0,0.0,0.167,0.0,352256.0,0.0,9.0,5855805440.0,614199296.0,26906996736.0,242073600.0,5641734.0,11296782.0
12-04 09:46:57,5.729,4.465,89.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5856284672.0,614199296.0,26915561472.0,233029632.0,5000912.0,11250814.0
12-04 09:46:58,6.492,5.565,87.690,0.0,0.0,0.253,0.0,294912.0,0.0,5.0,5856878592.0,611725312.0,26908246016.0,242225152.0,5505962.0,11446634.0
12-04 09:46:59,4.125,3.199,92.424,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5855834112.0,611725312.0,26916319232.0,235196416.0,3634884.0,6195069.0
12-04 09:47:00,0.754,0.754,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5855395840.0,611725312.0,26916884480.0,235069440.0,777715.0,462178.0
12-04 09:47:01,4.097,3.344,92.475,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5855993856.0,611725312.0,26923450368.0,227905536.0,3262979.0,6224337.0
12-04 09:47:02,10.427,7.949,81.197,0.0,0.0,0.427,0.0,233472.0,0.0,5.0,5855277056.0,609136640.0,26920230912.0,234430464.0,8591689.0,17227372.0
12-04 09:47:03,8.284,7.259,84.116,0.0,0.0,0.342,0.0,303104.0,0.0,8.0,5856677888.0,606724096.0,26914459648.0,241213440.0,7340773.0,16171296.0
12-04 09:47:04,8.769,6.745,84.148,0.0,0.0,0.337,0.0,241664.0,0.0,5.0,5858836480.0,604606464.0,26906497024.0,249135104.0,7508069.0,17519106.0
12-04 09:47:05,7.186,5.389,87.083,0.171,0.0,0.171,0.0,40960.0,0.0,5.0,5857345536.0,604606464.0,26919100416.0,238022656.0,6460470.0,12241654.0
12-04 09:47:06,6.514,5.161,87.986,0.0,0.0,0.338,0.0,20480.0,0.0,2.0,5856321536.0,604606464.0,26930499584.0,227647488.0,5484953.0,11647873.0
12-04 09:47:07,8.509,6.403,84.751,0.0,0.0,0.337,0.0,307200.0,0.0,8.0,5855293440.0,602427392.0,26922483712.0,238870528.0,6924438.0,10002942.0
12-04 09:47:08,8.459,5.611,85.260,0.0,0.0,0.670,0.0,286720.0,0.0,5.0,5856866304.0,600317952.0,26912862208.0,249028608.0,6210525.0,18444433.0
12-04 09:47:09,6.145,4.714,88.805,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5857472512.0,600317952.0,26922356736.0,238927872.0,4995764.0,11205991.0
12-04 09:47:10,5.942,4.584,89.304,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5856595968.0,600317952.0,26933088256.0,229072896.0,5513343.0,11101368.0
12-04 09:47:11,7.370,4.690,87.437,0.168,0.0,0.335,0.0,294912.0,0.0,9.0,5858660352.0,598151168.0,26918932480.0,243331072.0,5014862.0,10166941.0
12-04 09:47:12,7.660,4.851,87.234,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5857464320.0,598151168.0,26929385472.0,234074112.0,5762351.0,12766872.0
12-04 09:47:13,6.949,4.492,88.475,0.0,0.0,0.085,0.0,278528.0,0.0,8.0,5857660928.0,596094976.0,26917879808.0,247439360.0,5459947.0,11184321.0
12-04 09:47:14,7.113,5.334,87.214,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5857161216.0,596094976.0,26929160192.0,236658688.0,5922701.0,11949195.0
12-04 09:47:15,5.887,5.130,88.814,0.0,0.0,0.168,0.0,315392.0,0.0,6.0,5857767424.0,594059264.0,26915860480.0,251387904.0,5080860.0,10952966.0
12-04 09:47:16,6.223,5.371,79.795,8.440,0.0,0.171,0.0,265814016.0,0.0,503.0,5859012608.0,594059264.0,26924392448.0,241610752.0,5538463.0,11031981.0
12-04 09:47:17,7.270,4.987,84.024,3.466,0.0,0.254,0.0,82792448.0,0.0,159.0,5856980992.0,594059264.0,26936872960.0,231161856.0,5694231.0,12510356.0
12-04 09:47:18,6.745,5.312,87.690,0.0,0.0,0.253,0.0,307200.0,0.0,7.0,5856759808.0,592039936.0,26921676800.0,248598528.0,5566386.0,11641023.0
12-04 09:47:19,6.313,4.630,88.889,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5856215040.0,592039936.0,26932432896.0,238387200.0,4974630.0,7017727.0
12-04 09:47:20,7.990,5.299,86.291,0.0,0.0,0.421,0.0,241664.0,0.0,6.0,5858148352.0,590008320.0,26917933056.0,252985344.0,5980921.0,14028144.0
12-04 09:47:21,6.086,4.818,88.673,0.0,0.0,0.423,0.0,32768.0,0.0,3.0,5857546240.0,590008320.0,26927550464.0,243970048.0,5434908.0,12465760.0
12-04 09:47:22,7.016,5.410,87.320,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5856669696.0,590008320.0,26937954304.0,234442752.0,5452907.0,11060801.0
12-04 09:47:23,7.029,6.276,86.276,0.084,0.0,0.335,0.0,311296.0,0.0,9.0,5857456128.0,588021760.0,26922094592.0,251502592.0,5714556.0,11483429.0
12-04 09:47:24,5.668,4.484,89.509,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5857476608.0,588021760.0,26931281920.0,242294784.0,5118619.0,11025150.0
12-04 09:47:25,6.324,4.469,88.954,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5857673216.0,588021760.0,26941489152.0,231890944.0,5157844.0,8774735.0
12-04 09:47:26,6.559,4.089,88.842,0.0,0.0,0.511,0.0,294912.0,0.0,6.0,5858881536.0,586080256.0,26923196416.0,250916864.0,5488362.0,11689749.0
12-04 09:47:27,7.191,4.738,87.733,0.0,0.0,0.338,0.0,32768.0,0.0,6.0,5856501760.0,586080256.0,26934747136.0,241745920.0,5740200.0,12547315.0
12-04 09:47:28,6.360,5.272,88.285,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5855801344.0,586080256.0,26945785856.0,231407616.0,5128398.0,9397101.0
12-04 09:47:29,6.255,4.818,88.504,0.169,0.0,0.254,0.0,282624.0,0.0,7.0,5857652736.0,583987200.0,26926776320.0,250658816.0,5411701.0,9561566.0
12-04 09:47:30,6.282,4.669,88.710,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5857722368.0,583987200.0,26938060800.0,239304704.0,5377480.0,11610188.0
12-04 09:47:31,5.957,4.681,89.191,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5857189888.0,583987200.0,26947538944.0,230359040.0,5354440.0,14197574.0
12-04 09:47:32,8.389,5.956,85.487,0.0,0.0,0.168,0.0,270336.0,0.0,5.0,5856186368.0,582049792.0,26929758208.0,251080704.0,6034377.0,12383875.0
12-04 09:47:33,6.313,4.293,88.973,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5858004992.0,582049792.0,26938396672.0,240623616.0,5174618.0,10321595.0
12-04 09:47:34,6.346,4.288,89.108,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5857845248.0,582049792.0,26950348800.0,228831232.0,5574790.0,9884550.0
12-04 09:47:35,6.751,5.148,87.679,0.169,0.0,0.253,0.0,290816.0,0.0,8.0,5857607680.0,580116480.0,26931367936.0,249982976.0,5517425.0,11691472.0
12-04 09:47:36,6.695,4.492,88.390,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5857779712.0,580116480.0,26941698048.0,239480832.0,5478537.0,10602160.0
12-04 09:47:37,5.997,4.223,89.696,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5857181696.0,580116480.0,26950643712.0,231133184.0,5091003.0,9598163.0
12-04 09:47:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5857300480.0,580116480.0,26951823360.0,229834752.0,10469.0,10155.0
12-04 09:47:39,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5857292288.0,580116480.0,26951831552.0,229834752.0,64183.0,3862349.0
12-04 09:47:40,2.103,1.514,96.215,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5856956416.0,580116480.0,26954199040.0,227803136.0,1886910.0,950802.0
12-04 09:47:41,6.479,5.115,87.724,0.341,0.0,0.341,0.0,397312.0,0.0,12.0,5856772096.0,578248704.0,26934206464.0,249847808.0,5952712.0,11811433.0
12-04 09:47:42,12.766,9.787,76.936,0.0,0.0,0.511,0.0,0.0,0.0,0.0,5856854016.0,578248704.0,26955968512.0,228003840.0,10609541.0,22224558.0
12-04 09:47:43,8.010,5.734,85.835,0.0,0.0,0.422,0.0,299008.0,0.0,7.0,5858058240.0,576335872.0,26935242752.0,249438208.0,6572351.0,12380066.0
12-04 09:47:44,10.263,6.361,83.036,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5857247232.0,576335872.0,26950291456.0,235200512.0,7095611.0,19437462.0
12-04 09:47:45,9.604,7.666,82.393,0.0,0.0,0.337,0.0,327680.0,0.0,5.0,5857812480.0,574492672.0,26932723712.0,254046208.0,7827647.0,12627609.0
12-04 09:47:46,7.908,5.952,85.799,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5856665600.0,574492672.0,26947293184.0,240623616.0,6876524.0,15851530.0
12-04 09:47:47,6.745,5.649,80.860,6.492,0.0,0.253,12288.0,250740736.0,3.0,481.0,5859856384.0,574504960.0,26957324288.0,227389440.0,6031856.0,11408498.0
12-04 09:47:48,8.403,6.073,85.108,0.0,0.0,0.416,0.0,75395072.0,0.0,145.0,5859938304.0,572690432.0,26936397824.0,250048512.0,6071937.0,14660911.0
12-04 09:47:49,5.574,4.307,89.949,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5859434496.0,572690432.0,26945126400.0,241823744.0,4953538.0,7794671.0
12-04 09:47:50,7.286,5.611,86.767,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5861748736.0,572690432.0,26954981376.0,229654528.0,5843727.0,13245601.0
12-04 09:47:51,5.877,5.793,88.161,0.0,0.0,0.168,0.0,102400.0,0.0,8.0,5859110912.0,571629568.0,26945351680.0,242982912.0,5258669.0,9492335.0
12-04 09:47:52,7.264,5.152,87.247,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5859368960.0,571629568.0,26956566528.0,231510016.0,5845834.0,15549050.0
12-04 09:47:53,6.902,4.966,87.710,0.168,0.0,0.253,0.0,401408.0,0.0,12.0,5859385344.0,569724928.0,26930438144.0,259526656.0,5473181.0,11427018.0
12-04 09:47:54,7.530,4.653,87.563,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5858308096.0,569724928.0,26943492096.0,247549952.0,5461855.0,11175859.0
12-04 09:47:55,5.635,5.214,88.898,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5859917824.0,569724928.0,26952359936.0,237072384.0,5196605.0,9818359.0
12-04 09:47:56,7.627,5.085,87.034,0.0,0.0,0.254,0.0,385024.0,0.0,11.0,5860995072.0,567873536.0,26927386624.0,262819840.0,5916838.0,12678034.0
12-04 09:47:57,6.276,5.105,88.536,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5858734080.0,567873536.0,26937724928.0,254742528.0,5202869.0,11057166.0
12-04 09:47:58,6.213,4.511,89.021,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5859172352.0,567873536.0,26947612672.0,244416512.0,5518854.0,11709707.0
12-04 09:47:59,6.695,5.774,87.280,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,5860835328.0,567873536.0,26957307904.0,233058304.0,5351316.0,10441885.0
12-04 09:48:00,6.155,4.890,88.786,0.0,0.0,0.169,0.0,28672.0,0.0,2.0,5859958784.0,567025664.0,26950467584.0,241623040.0,5231645.0,7676571.0
12-04 09:48:01,7.903,5.907,85.940,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5860327424.0,567025664.0,26962436096.0,229285888.0,5811548.0,14901693.0
12-04 09:48:02,6.876,4.669,88.031,0.0,0.0,0.424,4096.0,217088.0,1.0,11.0,5858844672.0,566173696.0,26955386880.0,238669824.0,5964142.0,12531716.0
12-04 09:48:03,6.303,4.514,88.927,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5859971072.0,566173696.0,26965450752.0,227479552.0,5449202.0,11186828.0
12-04 09:48:04,7.309,5.233,87.126,0.0,0.0,0.332,0.0,200704.0,0.0,5.0,5859856384.0,565325824.0,26955948032.0,237944832.0,5380322.0,11089699.0
12-04 09:48:05,7.448,5.188,86.946,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5859377152.0,565325824.0,26966282240.0,228089856.0,5431128.0,11411322.0
12-04 09:48:06,6.627,4.588,88.445,0.0,0.0,0.340,0.0,139264.0,0.0,6.0,5860069376.0,564473856.0,26959433728.0,235098112.0,5475879.0,11535192.0
12-04 09:48:07,5.963,4.600,89.012,0.0,0.0,0.426,0.0,163840.0,0.0,6.0,5860442112.0,563621888.0,26950610944.0,244400128.0,5236289.0,11190569.0
12-04 09:48:08,7.029,5.188,87.448,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5860737024.0,563621888.0,26961014784.0,233701376.0,5396525.0,10468263.0
12-04 09:48:09,7.358,6.940,85.535,0.0,0.0,0.167,0.0,172032.0,0.0,6.0,5860585472.0,562778112.0,26954031104.0,241680384.0,6104264.0,13260853.0
12-04 09:48:10,3.778,3.359,92.863,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5860130816.0,562778112.0,26961276928.0,234889216.0,3220558.0,5997831.0
12-04 09:48:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5859971072.0,562778112.0,26961436672.0,234889216.0,7725.0,4925.0
12-04 09:48:12,0.749,0.583,98.585,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,5859930112.0,562778112.0,26961858560.0,234508288.0,527378.0,1582575.0
12-04 09:48:13,3.997,2.551,93.282,0.0,0.0,0.170,0.0,8192.0,0.0,1.0,5861048320.0,562778112.0,26966818816.0,228429824.0,3287207.0,5905948.0
12-04 09:48:14,7.901,6.287,85.556,0.0,0.0,0.255,0.0,143360.0,0.0,7.0,5861060608.0,561934336.0,26961940480.0,234139648.0,7155273.0,11737809.0
12-04 09:48:15,11.177,7.282,81.202,0.0,0.0,0.339,0.0,159744.0,0.0,4.0,5860814848.0,561094656.0,26959462400.0,237703168.0,8316719.0,21002588.0
12-04 09:48:16,9.216,7.235,83.032,0.0,0.0,0.517,0.0,172032.0,0.0,6.0,5861023744.0,560242688.0,26956632064.0,241176576.0,8518266.0,14810784.0
12-04 09:48:17,10.944,7.937,80.451,0.167,0.0,0.501,0.0,188416.0,0.0,11.0,5862326272.0,559382528.0,26951737344.0,245628928.0,7970459.0,20540951.0
12-04 09:48:18,8.567,6.277,78.880,5.937,0.0,0.339,8192.0,266436608.0,2.0,509.0,5861830656.0,559390720.0,26965991424.0,231862272.0,7240655.0,12036091.0
12-04 09:48:19,8.851,6.383,84.596,0.0,0.0,0.170,0.0,58982400.0,0.0,116.0,5862432768.0,558559232.0,26960211968.0,237871104.0,6994246.0,16603433.0
12-04 09:48:20,8.848,6.260,84.641,0.0,0.0,0.250,0.0,122880.0,0.0,5.0,5863636992.0,557715456.0,26951634944.0,246087680.0,6325137.0,12454895.0
12-04 09:48:21,7.015,5.218,87.596,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5861793792.0,557715456.0,26964631552.0,234934272.0,6219166.0,12054611.0
12-04 09:48:22,6.007,4.484,89.340,0.0,0.0,0.169,0.0,249856.0,0.0,10.0,5862469632.0,556879872.0,26953551872.0,246173696.0,4996981.0,11640963.0
12-04 09:48:23,8.148,6.584,84.691,0.165,0.0,0.412,0.0,28672.0,0.0,6.0,5861556224.0,556879872.0,26966413312.0,234225664.0,5803084.0,11470521.0
12-04 09:48:24,6.992,5.392,87.195,0.0,0.0,0.421,0.0,135168.0,0.0,6.0,5861785600.0,555950080.0,26956410880.0,244928512.0,5789025.0,11437777.0
12-04 09:48:25,6.346,4.631,88.937,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5859553280.0,555950080.0,26968477696.0,235094016.0,5751335.0,12128162.0
12-04 09:48:26,6.949,5.085,87.542,0.0,0.0,0.424,0.0,167936.0,0.0,5.0,5861097472.0,555016192.0,26959065088.0,243896320.0,5719705.0,11586814.0
12-04 09:48:27,6.902,5.387,87.458,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5859950592.0,555016192.0,26969481216.0,234627072.0,5268717.0,11462542.0
12-04 09:48:28,6.356,4.746,88.644,0.0,0.0,0.254,0.0,126976.0,0.0,6.0,5860818944.0,554078208.0,26958467072.0,245710848.0,5378516.0,11552847.0
12-04 09:48:29,6.277,4.750,88.634,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5860098048.0,554078208.0,26969710592.0,235188224.0,5508438.0,10839806.0
12-04 09:48:30,5.827,4.456,89.460,0.0,0.0,0.257,0.0,204800.0,0.0,5.0,5861298176.0,553152512.0,26958204928.0,246419456.0,5513454.0,11173403.0
12-04 09:48:31,5.802,4.693,89.249,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5860859904.0,553152512.0,26968334336.0,236728320.0,5392820.0,11170393.0
12-04 09:48:32,6.525,4.915,88.220,0.0,0.0,0.339,0.0,151552.0,0.0,8.0,5860569088.0,552226816.0,26958766080.0,247513088.0,5708846.0,11293710.0
12-04 09:48:33,6.022,4.326,89.313,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5859475456.0,552226816.0,26968338432.0,239034368.0,5191239.0,11221030.0
12-04 09:48:34,6.684,4.146,88.832,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5860978688.0,552226816.0,26978217984.0,227651584.0,5388254.0,11197249.0
12-04 09:48:35,6.387,4.874,88.571,0.168,0.0,0.0,0.0,139264.0,0.0,6.0,5860216832.0,551297024.0,26967793664.0,239767552.0,5093235.0,10733399.0
12-04 09:48:36,7.731,5.798,86.218,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5860134912.0,551297024.0,26978816000.0,228827136.0,6174174.0,12407151.0
12-04 09:48:37,6.017,5.085,88.475,0.0,0.0,0.424,0.0,200704.0,0.0,8.0,5860188160.0,550379520.0,26969350144.0,239157248.0,5480457.0,11338402.0
12-04 09:48:38,8.389,5.316,85.963,0.0,0.0,0.332,0.0,40960.0,0.0,7.0,5859663872.0,550379520.0,26979971072.0,229060608.0,5517793.0,11372031.0
12-04 09:48:39,6.566,5.556,87.542,0.0,0.0,0.337,0.0,188416.0,0.0,8.0,5859340288.0,549453824.0,26970681344.0,239599616.0,5556764.0,11471094.0
12-04 09:48:40,6.560,5.214,88.057,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5860241408.0,549453824.0,26979713024.0,229666816.0,5351688.0,11562115.0
12-04 09:48:41,6.397,4.798,88.300,0.084,0.0,0.421,0.0,172032.0,0.0,9.0,5861572608.0,548524032.0,26968829952.0,240148480.0,5325092.0,11440839.0
12-04 09:48:42,7.485,5.130,87.216,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5860286464.0,548524032.0,26979692544.0,230572032.0,5483270.0,11091670.0
12-04 09:48:43,1.669,1.669,96.494,0.0,0.0,0.167,0.0,176128.0,0.0,7.0,5862670336.0,547594240.0,26961707008.0,247103488.0,1447939.0,4660716.0
12-04 09:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862670336.0,547594240.0,26961707008.0,247103488.0,7423.0,5708.0
12-04 09:48:45,3.364,2.523,93.944,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5862154240.0,547594240.0,26967109632.0,242216960.0,3218374.0,5411780.0
12-04 09:48:46,2.256,1.754,95.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861900288.0,547594240.0,26972008448.0,237572096.0,1993220.0,4108962.0
12-04 09:48:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5862027264.0,547594240.0,26972008448.0,237445120.0,8009.0,6490.0
12-04 09:48:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,3043328.0,0.0,6.0,5862019072.0,547598336.0,26972012544.0,237445120.0,31506.0,1862788.0
12-04 09:48:49,0.084,0.084,94.137,5.695,0.0,0.0,8192.0,270532608.0,2.0,516.0,5862035456.0,547602432.0,26972033024.0,237404160.0,7544.0,5614.0
12-04 09:48:50,0.0,0.083,99.833,0.0,0.0,0.083,0.0,2904064.0,0.0,7.0,5861998592.0,547602432.0,26972037120.0,237436928.0,25609.0,24288.0
12-04 09:48:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862125568.0,547602432.0,26972037120.0,237309952.0,7968.0,6144.0
12-04 09:48:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862125568.0,547602432.0,26972037120.0,237309952.0,7387.0,5525.0
12-04 09:48:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,6.0,5862125568.0,547602432.0,26972037120.0,237309952.0,8603.0,7682.0
12-04 09:48:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862125568.0,547602432.0,26972037120.0,237309952.0,6898.0,4543.0
12-04 09:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862125568.0,547602432.0,26972037120.0,237309952.0,6741.0,4333.0
12-04 09:48:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862121472.0,547602432.0,26972041216.0,237309952.0,9698.0,9489.0
12-04 09:48:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862121472.0,547602432.0,26972041216.0,237309952.0,7459.0,5527.0
12-04 09:48:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5862121472.0,547602432.0,26972041216.0,237309952.0,8571.0,7731.0
12-04 09:48:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5862121472.0,547602432.0,26972041216.0,237309952.0,7559.0,5683.0
12-04 09:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862121472.0,547602432.0,26972041216.0,237309952.0,7431.0,5436.0
12-04 09:49:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5862117376.0,547602432.0,26972045312.0,237309952.0,9591.0,7304.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861228544.0,547602432.0,26972045312.0,238198784.0,7479.0,5571.0
12-04 09:49:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5861490688.0,547602432.0,26972045312.0,237936640.0,7745.0,5998.0
12-04 09:49:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861490688.0,547602432.0,26972045312.0,237936640.0,9563.0,8526.0
12-04 09:49:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5861490688.0,547602432.0,26972045312.0,237936640.0,9521.0,8179.0
12-04 09:49:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861490688.0,547602432.0,26972045312.0,237936640.0,8513.0,6550.0
12-04 09:49:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861490688.0,547602432.0,26972045312.0,237936640.0,8374.0,6185.0
12-04 09:49:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861490688.0,547602432.0,26972045312.0,237936640.0,8916.0,7460.0
12-04 09:49:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5861490688.0,547602432.0,26972045312.0,237936640.0,9784.0,7131.0
12-04 09:49:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5861486592.0,547602432.0,26972049408.0,237936640.0,7975.0,5999.0
12-04 09:49:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5861486592.0,547602432.0,26972049408.0,237936640.0,9007.0,6791.0
12-04 09:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861486592.0,547602432.0,26972049408.0,237936640.0,9071.0,8402.0
12-04 09:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861486592.0,547602432.0,26972049408.0,237936640.0,26320.0,24559.0
12-04 09:49:14,0.083,0.0,99.833,0.0,0.0,0.083,0.0,28672.0,0.0,5.0,5861486592.0,547602432.0,26972049408.0,237936640.0,8854.0,8092.0
12-04 09:49:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5861486592.0,547602432.0,26972049408.0,237936640.0,8595.0,7399.0
12-04 09:49:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861486592.0,547602432.0,26972049408.0,237936640.0,7832.0,5930.0
12-04 09:49:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5861486592.0,547602432.0,26972049408.0,237936640.0,6865.0,4465.0
12-04 09:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861486592.0,547602432.0,26972049408.0,237936640.0,7417.0,5502.0
12-04 09:49:19,0.503,0.419,99.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861470208.0,547602432.0,26972184576.0,237817856.0,538459.0,245645.0
12-04 09:49:20,5.093,3.905,90.662,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5859729408.0,547602432.0,26981388288.0,230354944.0,4849833.0,6992345.0
12-04 09:49:21,6.695,5.356,87.699,0.0,0.0,0.251,0.0,217088.0,0.0,9.0,5860806656.0,546689024.0,26969243648.0,242335744.0,5239995.0,6701150.0
12-04 09:49:22,6.973,4.677,88.095,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5860278272.0,546689024.0,26982518784.0,229588992.0,5714602.0,3538391.0
12-04 09:49:23,6.544,4.782,88.087,0.168,0.0,0.419,0.0,159744.0,0.0,8.0,5860204544.0,545767424.0,26969296896.0,243806208.0,5096976.0,23679228.0
12-04 09:49:24,6.593,4.396,88.757,0.0,0.0,0.254,0.0,16384.0,0.0,1.0,5859753984.0,545767424.0,26978934784.0,234618880.0,5380331.0,11359014.0
12-04 09:49:25,8.489,5.263,85.993,0.0,0.0,0.255,0.0,204800.0,0.0,7.0,5861511168.0,544845824.0,26969350144.0,243367936.0,6240902.0,15885891.0
12-04 09:49:26,3.598,3.431,92.720,0.0,0.0,0.251,0.0,28672.0,0.0,3.0,5860536320.0,544845824.0,26975694848.0,237998080.0,3180027.0,5884022.0
12-04 09:49:27,6.083,4.333,89.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5859061760.0,544845824.0,26985033728.0,230133760.0,4477119.0,6759071.0
12-04 09:49:28,5.748,4.480,89.603,0.0,0.0,0.169,0.0,139264.0,0.0,7.0,5860507648.0,543920128.0,26970189824.0,244457472.0,4850435.0,10768855.0
12-04 09:49:29,7.857,5.465,86.251,0.171,0.0,0.256,0.0,28672.0,0.0,3.0,5859614720.0,543920128.0,26985345024.0,230195200.0,6952412.0,15742212.0
12-04 09:49:30,8.319,5.907,85.441,0.0,0.0,0.333,0.0,217088.0,0.0,7.0,5860450304.0,542990336.0,26974973952.0,240660480.0,5992717.0,11827876.0
12-04 09:49:31,8.115,6.171,85.376,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5861163008.0,542994432.0,26987335680.0,227581952.0,6755650.0,12203985.0
12-04 09:49:32,7.745,5.957,86.128,0.0,0.0,0.170,0.0,143360.0,0.0,3.0,5860450304.0,542064640.0,26977808384.0,238751744.0,6604615.0,16061254.0
12-04 09:49:33,6.740,5.307,87.532,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5859422208.0,542064640.0,26989113344.0,228474880.0,5920477.0,11171709.0
12-04 09:49:34,8.765,6.427,84.391,0.0,0.0,0.417,0.0,196608.0,0.0,8.0,5859123200.0,541126656.0,26980839424.0,237985792.0,6579670.0,12743724.0
12-04 09:49:35,8.608,4.979,85.907,0.169,0.0,0.338,0.0,188416.0,0.0,6.0,5863120896.0,540209152.0,26968616960.0,247128064.0,5929097.0,13172187.0
12-04 09:49:36,6.498,5.823,87.342,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5860421632.0,540209152.0,26979098624.0,239345664.0,5855748.0,14039686.0
12-04 09:49:37,6.937,5.076,87.563,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5860356096.0,540209152.0,26990923776.0,227586048.0,5999032.0,11559319.0
12-04 09:49:38,7.386,5.560,86.805,0.0,0.0,0.249,0.0,172032.0,0.0,5.0,5860401152.0,539283456.0,26977271808.0,242118656.0,5537305.0,11065149.0
12-04 09:49:39,7.313,5.612,86.905,0.0,0.0,0.170,0.0,24576.0,0.0,5.0,5859921920.0,539283456.0,26991398912.0,228470784.0,6266799.0,11943763.0
12-04 09:49:40,7.777,5.325,86.475,0.0,0.0,0.423,0.0,172032.0,0.0,7.0,5859258368.0,538341376.0,26979561472.0,241913856.0,5929054.0,11527934.0
12-04 09:49:41,6.757,5.236,87.669,0.084,0.0,0.253,0.0,32768.0,0.0,4.0,5859868672.0,538341376.0,26989297664.0,231567360.0,5284935.0,11268927.0
12-04 09:49:42,7.426,6.667,85.654,0.0,0.0,0.253,0.0,172032.0,0.0,6.0,5862350848.0,536014848.0,26980335616.0,240373760.0,6615688.0,14039092.0
12-04 09:49:43,6.520,5.334,87.722,0.085,0.0,0.339,3432448.0,188416.0,41.0,6.0,5861642240.0,535035904.0,26972471296.0,249925632.0,5557301.0,13884225.0
12-04 09:49:44,7.034,4.492,88.305,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5862125568.0,535035904.0,26981404672.0,240508928.0,5839975.0,11922897.0
12-04 09:49:45,8.915,5.971,84.861,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5861806080.0,535035904.0,26994737152.0,227495936.0,6325441.0,12323701.0
12-04 09:49:46,6.186,5.339,88.136,0.0,0.0,0.339,0.0,180224.0,0.0,10.0,5861494784.0,525447168.0,26991312896.0,240820224.0,5722732.0,11309844.0
12-04 09:49:47,6.633,5.357,87.585,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5860188160.0,525447168.0,27003113472.0,230326272.0,5987332.0,11758846.0
12-04 09:49:48,6.298,4.596,89.021,0.0,0.0,0.085,0.0,196608.0,0.0,7.0,5861502976.0,522944512.0,26990071808.0,244555776.0,5279862.0,11235483.0
12-04 09:49:49,6.795,6.124,85.654,1.091,0.0,0.336,4096.0,45723648.0,1.0,90.0,5861896192.0,522948608.0,27001835520.0,232394752.0,5742825.0,11306894.0
12-04 09:49:50,6.987,5.976,80.808,5.808,0.0,0.421,8192.0,267026432.0,2.0,509.0,5863321600.0,521777152.0,26989801472.0,244174848.0,6025469.0,13179701.0
12-04 09:49:51,7.191,5.268,87.291,0.0,0.0,0.251,0.0,31670272.0,0.0,64.0,5860278272.0,521777152.0,27001446400.0,235573248.0,5689940.0,10213982.0
12-04 09:49:52,7.113,5.588,86.876,0.0,0.0,0.423,0.0,204800.0,0.0,6.0,5862350848.0,520839168.0,26987753472.0,248131584.0,6083098.0,15768507.0
12-04 09:49:53,3.821,3.156,92.608,0.249,0.0,0.166,0.0,12288.0,0.0,2.0,5861367808.0,520839168.0,26995150848.0,241717248.0,2765050.0,4597549.0
12-04 09:49:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5861367808.0,520839168.0,26995150848.0,241717248.0,8066.0,6804.0
12-04 09:49:55,1.511,1.511,96.977,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5861380096.0,520839168.0,26996408320.0,240447488.0,1465879.0,3157251.0
12-04 09:49:56,3.204,2.782,93.929,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5861355520.0,520839168.0,27002089472.0,234790912.0,3028566.0,6099675.0
12-04 09:49:57,10.0,6.949,82.797,0.0,0.0,0.254,0.0,172032.0,0.0,5.0,5860995072.0,519905280.0,26993668096.0,244506624.0,8587952.0,14278258.0
12-04 09:49:58,13.311,9.556,76.621,0.0,0.0,0.512,4096.0,212992.0,1.0,6.0,5862289408.0,518959104.0,26990149632.0,247676928.0,9702807.0,23158578.0
12-04 09:49:59,8.361,5.997,85.220,0.169,0.0,0.253,0.0,28672.0,0.0,3.0,5860143104.0,518959104.0,27004391424.0,235581440.0,6999503.0,13635322.0
12-04 09:50:00,9.364,6.959,83.076,0.0,0.0,0.601,0.0,163840.0,0.0,5.0,5860839424.0,518017024.0,26995957760.0,244260864.0,8136577.0,18888982.0
12-04 09:50:01,8.600,7.251,83.895,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5861552128.0,518017024.0,27008561152.0,230944768.0,7469146.0,16306810.0
12-04 09:50:02,8.454,6.746,84.372,0.0,0.0,0.427,0.0,184320.0,0.0,7.0,5860085760.0,517066752.0,27000389632.0,241532928.0,7346634.0,15033937.0
12-04 09:50:03,7.679,5.992,86.076,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5859962880.0,517066752.0,27012780032.0,229265408.0,6304820.0,13448329.0
12-04 09:50:04,9.223,6.917,83.518,0.0,0.0,0.342,106496.0,200704.0,3.0,7.0,5861892096.0,516136960.0,27002744832.0,238301184.0,7595451.0,17825726.0
12-04 09:50:05,9.273,6.516,83.709,0.084,0.0,0.418,0.0,196608.0,0.0,12.0,5860773888.0,515207168.0,26991403008.0,251691008.0,6484202.0,12254045.0
12-04 09:50:06,6.689,5.673,87.299,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5859844096.0,515207168.0,27002912768.0,241111040.0,5951452.0,11364042.0
12-04 09:50:07,6.468,4.426,88.766,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5861158912.0,515207168.0,27012747264.0,229961728.0,5581150.0,11352919.0
12-04 09:50:08,7.777,5.156,86.813,0.0,0.0,0.254,0.0,176128.0,0.0,8.0,5861212160.0,514248704.0,26999631872.0,243982336.0,5661423.0,11136655.0
12-04 09:50:09,7.778,4.957,87.094,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5861408768.0,514248704.0,27012489216.0,230928384.0,6359760.0,14965917.0
12-04 09:50:10,7.317,5.887,86.543,0.0,0.0,0.252,0.0,217088.0,0.0,10.0,5860544512.0,513302528.0,26998857728.0,246370304.0,5952389.0,13118309.0
12-04 09:50:11,5.892,5.471,88.215,0.168,0.0,0.253,0.0,32768.0,0.0,4.0,5860503552.0,513302528.0,27009298432.0,235970560.0,5322238.0,10883682.0
12-04 09:50:12,6.672,5.133,88.024,0.0,0.0,0.171,0.0,192512.0,0.0,7.0,5861470208.0,512364544.0,26994552832.0,250687488.0,5959016.0,11302780.0
12-04 09:50:13,7.089,5.171,87.656,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5860798464.0,512364544.0,27005661184.0,240250880.0,5349508.0,11503041.0
12-04 09:50:14,6.723,4.936,88.0,0.0,0.0,0.340,0.0,12288.0,0.0,3.0,5861666816.0,512364544.0,27016482816.0,228560896.0,5951608.0,12167369.0
12-04 09:50:15,7.179,5.405,87.162,0.0,0.0,0.253,0.0,212992.0,0.0,8.0,5860384768.0,511426560.0,27002916864.0,244346880.0,5961619.0,11763704.0
12-04 09:50:16,8.163,5.102,86.310,0.0,0.0,0.425,0.0,16384.0,0.0,2.0,5860999168.0,511426560.0,27014316032.0,232333312.0,6183528.0,12536144.0
12-04 09:50:17,7.614,6.176,85.787,0.085,0.0,0.338,0.0,229376.0,0.0,13.0,5860298752.0,510488576.0,27002753024.0,245534720.0,6341164.0,12263703.0
12-04 09:50:18,6.271,4.639,88.918,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5861851136.0,510488576.0,27012800512.0,233934848.0,5730106.0,14425846.0
12-04 09:50:19,7.558,6.063,86.130,0.0,0.0,0.249,0.0,208896.0,0.0,7.0,5862481920.0,509538304.0,26997473280.0,249581568.0,5958911.0,12339590.0
12-04 09:50:20,7.479,4.370,86.723,1.008,0.0,0.420,4096.0,34967552.0,1.0,68.0,5860958208.0,509542400.0,27009572864.0,239001600.0,5645170.0,11330002.0
12-04 09:50:21,7.071,5.892,76.768,9.848,0.0,0.421,8192.0,272629760.0,2.0,517.0,5861711872.0,509550592.0,27020140544.0,227672064.0,5801806.0,11795865.0
12-04 09:50:22,6.975,4.790,86.807,1.261,0.0,0.168,0.0,45436928.0,0.0,93.0,5861076992.0,508604416.0,27004751872.0,244641792.0,5363724.0,11136993.0
12-04 09:50:23,8.312,6.549,84.635,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,5860876288.0,508604416.0,27019018240.0,230576128.0,6775426.0,12206373.0
12-04 09:50:24,3.393,1.951,94.572,0.0,0.0,0.085,0.0,188416.0,0.0,7.0,5862592512.0,507645952.0,26999357440.0,249479168.0,2987344.0,9807905.0
12-04 09:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5861785600.0,507645952.0,26999410688.0,250232832.0,8715.0,7585.0
12-04 09:50:26,0.669,0.836,98.411,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,5861679104.0,507645952.0,27000246272.0,249503744.0,731594.0,1144483.0
12-04 09:50:27,3.196,2.103,94.533,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5861797888.0,507645952.0,27004891136.0,244740096.0,2620865.0,4244709.0
12-04 09:50:28,11.424,8.184,79.966,0.0,0.0,0.426,0.0,176128.0,0.0,5.0,5863837696.0,506331136.0,26996756480.0,252149760.0,9175986.0,15941863.0
12-04 09:50:29,6.672,5.389,87.425,0.171,0.0,0.342,0.0,20480.0,0.0,3.0,5862559744.0,506331136.0,27009769472.0,240414720.0,6587940.0,16102436.0
12-04 09:50:30,12.617,8.355,78.517,0.0,0.0,0.512,0.0,208896.0,0.0,7.0,5863264256.0,505380864.0,27002929152.0,247500800.0,9627988.0,20301346.0
12-04 09:50:31,10.660,7.953,81.134,0.0,0.0,0.254,0.0,28672.0,0.0,3.0,5862854656.0,505380864.0,27020263424.0,230576128.0,9467899.0,19276182.0
12-04 09:50:32,7.725,6.717,85.306,0.0,0.0,0.252,0.0,208896.0,0.0,5.0,5864517632.0,504438784.0,27006111744.0,244006912.0,5671081.0,11147385.0
12-04 09:50:33,7.939,7.264,84.713,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5866008576.0,504438784.0,27021062144.0,227565568.0,6856322.0,15448311.0
12-04 09:50:34,8.276,5.631,85.666,0.085,0.0,0.341,0.0,204800.0,0.0,8.0,5867651072.0,502165504.0,27010490368.0,238768128.0,7198846.0,15996696.0
12-04 09:50:35,9.198,5.907,84.641,0.0,0.0,0.253,0.0,204800.0,0.0,8.0,5868580864.0,501174272.0,26997145600.0,252174336.0,7379081.0,13060138.0
12-04 09:50:36,9.688,6.318,83.656,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5868195840.0,501174272.0,27010232320.0,239472640.0,6256627.0,16066530.0
12-04 09:50:37,5.771,4.307,89.578,0.0,0.0,0.345,0.0,0.0,0.0,0.0,5868187648.0,501174272.0,27021598720.0,228114432.0,5605559.0,10808241.0
12-04 09:50:38,7.460,5.113,87.259,0.0,0.0,0.168,0.0,176128.0,0.0,7.0,5867593728.0,500244480.0,27005677568.0,245559296.0,5447027.0,11745309.0
12-04 09:50:39,6.117,5.607,88.190,0.0,0.0,0.085,4096.0,0.0,1.0,0.0,5868802048.0,500244480.0,27017170944.0,232857600.0,5767610.0,11455574.0
12-04 09:50:40,7.131,6.124,86.158,0.084,0.0,0.503,0.0,217088.0,0.0,10.0,5867565056.0,499167232.0,27003289600.0,249053184.0,5748358.0,11299213.0
12-04 09:50:41,5.922,4.738,89.002,0.0,0.0,0.338,0.0,28672.0,0.0,4.0,5867372544.0,499167232.0,27012067328.0,240467968.0,5320013.0,11418106.0
12-04 09:50:42,6.255,4.818,88.842,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5868204032.0,499167232.0,27022262272.0,229441536.0,5275121.0,11103767.0
12-04 09:50:43,6.487,4.297,88.880,0.0,0.0,0.337,0.0,221184.0,0.0,6.0,5868580864.0,498348032.0,26998124544.0,254021632.0,5097603.0,10488188.0
12-04 09:50:44,4.954,3.023,91.940,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5868363776.0,498348032.0,27005640704.0,246722560.0,3724723.0,5830110.0
12-04 09:50:45,7.959,6.181,85.605,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5867552768.0,498348032.0,27019374592.0,233799680.0,7016509.0,16593796.0
12-04 09:50:46,6.616,4.750,88.210,0.0,0.0,0.424,0.0,196608.0,0.0,9.0,5869277184.0,497655808.0,27002630144.0,249511936.0,5441778.0,11163678.0
12-04 09:50:47,8.165,5.724,85.859,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5867495424.0,497655808.0,27014762496.0,239161344.0,6205628.0,11294596.0
12-04 09:50:48,6.465,5.122,87.993,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5867683840.0,497655808.0,27026239488.0,227495936.0,5459472.0,11294808.0
12-04 09:50:49,6.940,5.268,87.542,0.0,0.0,0.251,0.0,233472.0,0.0,11.0,5869211648.0,496836608.0,27008438272.0,244588544.0,5322308.0,11242817.0
12-04 09:50:50,5.803,4.458,89.403,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5868269568.0,496836608.0,27018452992.0,235515904.0,4770661.0,10746253.0
12-04 09:50:51,0.083,0.083,99.416,0.334,0.0,0.083,0.0,14237696.0,0.0,29.0,5868912640.0,496836608.0,27019333632.0,233992192.0,61189.0,7814.0
12-04 09:50:52,1.762,1.342,89.346,7.550,0.0,0.0,8192.0,267759616.0,2.0,509.0,5868883968.0,496844800.0,27020550144.0,232796160.0,1343075.0,3628496.0
12-04 09:50:53,6.266,6.351,87.045,0.0,0.0,0.339,0.0,41955328.0,0.0,90.0,5869662208.0,495874048.0,27005181952.0,248356864.0,6063925.0,11809452.0
12-04 09:50:54,12.784,8.999,77.628,0.0,0.0,0.589,0.0,0.0,0.0,0.0,5869109248.0,495874048.0,27024179200.0,229912576.0,9875608.0,22523295.0
12-04 09:50:55,8.853,6.830,83.895,0.0,0.0,0.422,0.0,196608.0,0.0,7.0,5869514752.0,494960640.0,27012395008.0,242204672.0,7232735.0,12176014.0
12-04 09:50:56,8.725,6.795,84.144,0.0,0.0,0.336,0.0,40960.0,0.0,3.0,5869408256.0,494960640.0,27026534400.0,228171776.0,7082617.0,16147150.0
12-04 09:50:57,5.272,5.523,88.954,0.0,0.0,0.251,0.0,184320.0,0.0,6.0,5870608384.0,494125056.0,27007795200.0,246546432.0,4770129.0,10832480.0
12-04 09:50:58,1.082,0.749,97.920,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5869785088.0,494129152.0,27009470464.0,245690368.0,710645.0,498626.0
12-04 09:50:59,5.491,3.245,90.932,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5870288896.0,494129152.0,27015397376.0,239259648.0,3455119.0,6356481.0
12-04 09:51:00,2.988,2.739,94.191,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5870149632.0,494129152.0,27020025856.0,234770432.0,2180027.0,5260295.0
12-04 09:51:01,6.414,4.473,88.861,0.0,0.0,0.253,0.0,196608.0,0.0,8.0,5870075904.0,491749376.0,27004575744.0,252674048.0,5151136.0,11492292.0
12-04 09:51:02,11.780,9.746,77.881,0.0,0.0,0.593,0.0,16384.0,0.0,1.0,5869948928.0,491749376.0,27022934016.0,234442752.0,10175515.0,18699859.0
12-04 09:51:03,9.343,7.407,82.997,0.0,0.0,0.253,0.0,176128.0,0.0,8.0,5870456832.0,488615936.0,27013144576.0,246857728.0,7356381.0,19599946.0
12-04 09:51:04,7.569,6.140,85.786,0.168,0.0,0.336,0.0,20480.0,0.0,3.0,5870354432.0,488615936.0,27024674816.0,235429888.0,6440603.0,11888492.0
12-04 09:51:05,10.449,6.563,82.729,0.0,0.0,0.259,0.0,217088.0,0.0,7.0,5870854144.0,487772160.0,27013963776.0,246484992.0,8623746.0,17954361.0
12-04 09:51:06,7.445,5.922,86.464,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5869711360.0,487772160.0,27026870272.0,234721280.0,6174512.0,12029364.0
12-04 09:51:07,10.562,7.240,82.112,0.0,0.0,0.085,0.0,172032.0,0.0,6.0,5870940160.0,486924288.0,27014803456.0,246407168.0,7975346.0,16186410.0
12-04 09:51:08,7.458,5.254,86.949,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5869514752.0,486924288.0,27026063360.0,236572672.0,5991226.0,12041872.0
12-04 09:51:09,9.891,6.957,82.649,0.168,0.0,0.335,0.0,245760.0,0.0,10.0,5870419968.0,482828288.0,27016310784.0,249516032.0,7397101.0,16483164.0
12-04 09:51:10,6.838,3.333,89.744,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5869543424.0,482828288.0,27026616320.0,240087040.0,5442604.0,11077574.0
12-04 09:51:11,8.853,6.239,84.570,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5869481984.0,482828288.0,27039961088.0,226803712.0,6919826.0,15698908.0
12-04 09:51:12,8.133,6.639,84.896,0.0,0.0,0.332,0.0,192512.0,0.0,8.0,5869735936.0,481378304.0,27024740352.0,243220480.0,6316453.0,11685540.0
12-04 09:51:13,8.511,7.234,84.085,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5870460928.0,481378304.0,27038892032.0,228343808.0,7450954.0,17075621.0
12-04 09:51:14,5.490,3.885,90.287,0.0,0.0,0.338,0.0,196608.0,0.0,6.0,5871104000.0,478633984.0,27021623296.0,247713792.0,4540169.0,9094121.0
12-04 09:51:15,7.251,5.565,86.762,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5871185920.0,478633984.0,27032428544.0,236826624.0,6080254.0,13722897.0
12-04 09:51:16,7.986,6.117,85.556,0.0,0.0,0.340,0.0,225280.0,0.0,12.0,5870915584.0,477700096.0,27017498624.0,252960768.0,6889998.0,12580713.0
12-04 09:51:17,6.150,4.381,89.217,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5869907968.0,477700096.0,27028459520.0,243007488.0,4970106.0,10735814.0
12-04 09:51:18,7.215,5.201,87.416,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5870161920.0,477700096.0,27036958720.0,234254336.0,5253350.0,10870822.0
12-04 09:51:19,7.536,5.250,86.960,0.0,0.0,0.254,0.0,212992.0,0.0,10.0,5870878720.0,476762112.0,27021869056.0,249565184.0,6173152.0,14449248.0
12-04 09:51:20,4.216,3.373,92.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870653440.0,476762112.0,27030478848.0,241180672.0,3804354.0,4143291.0
12-04 09:51:21,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5870649344.0,476762112.0,27030482944.0,241180672.0,9798.0,9650.0
12-04 09:51:22,0.250,0.083,99.0,0.583,0.0,0.083,0.0,21176320.0,0.0,43.0,5870645248.0,476766208.0,27030482944.0,241180672.0,47597.0,3626356.0
12-04 09:51:23,0.084,0.334,92.565,7.018,0.0,0.0,8192.0,266338304.0,2.0,506.0,5871427584.0,476770304.0,27030503424.0,240373760.0,7419.0,5478.0
12-04 09:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49000448.0,0.0,97.0,5871259648.0,476770304.0,27030507520.0,240537600.0,8407.0,7063.0
12-04 09:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871259648.0,476770304.0,27030507520.0,240537600.0,7625.0,5683.0
12-04 09:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871259648.0,476770304.0,27030507520.0,240537600.0,7452.0,5620.0
12-04 09:51:27,0.083,0.083,99.667,0.167,0.0,0.0,0.0,53248.0,0.0,4.0,5871255552.0,476774400.0,27030507520.0,240537600.0,7999.0,6078.0
12-04 09:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,5871255552.0,476774400.0,27030507520.0,240537600.0,7512.0,5621.0
12-04 09:51:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871255552.0,476774400.0,27030507520.0,240537600.0,9893.0,7925.0
12-04 09:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871251456.0,476774400.0,27030511616.0,240537600.0,9910.0,9547.0
12-04 09:51:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871251456.0,476774400.0,27030511616.0,240537600.0,9671.0,8771.0
12-04 09:51:32,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,5870362624.0,476774400.0,27030511616.0,241426432.0,9128.0,6715.0
12-04 09:51:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,5870358528.0,476774400.0,27030515712.0,241426432.0,8245.0,6268.0
12-04 09:51:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870358528.0,476774400.0,27030515712.0,241426432.0,7164.0,4648.0
12-04 09:51:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870358528.0,476774400.0,27030515712.0,241426432.0,8675.0,7052.0
12-04 09:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870358528.0,476774400.0,27030515712.0,241426432.0,8358.0,6566.0
12-04 09:51:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870358528.0,476774400.0,27030515712.0,241426432.0,9353.0,8357.0
12-04 09:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5870354432.0,476774400.0,27030519808.0,241426432.0,9745.0,9343.0
12-04 09:51:39,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5870354432.0,476774400.0,27030519808.0,241426432.0,9469.0,7568.0
12-04 09:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870354432.0,476774400.0,27030519808.0,241426432.0,8006.0,6815.0
12-04 09:51:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870354432.0,476774400.0,27030519808.0,241426432.0,7368.0,5090.0
12-04 09:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870354432.0,476774400.0,27030519808.0,241426432.0,7234.0,5072.0
12-04 09:51:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870870528.0,476774400.0,27030519808.0,240910336.0,25749.0,24293.0
12-04 09:51:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,5870862336.0,476774400.0,27030519808.0,240918528.0,7522.0,5684.0
12-04 09:51:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870862336.0,476774400.0,27030519808.0,240918528.0,7989.0,6629.0
12-04 09:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870862336.0,476774400.0,27030519808.0,240918528.0,10281.0,10597.0
12-04 09:51:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870989312.0,476774400.0,27030519808.0,240791552.0,7584.0,5664.0
12-04 09:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870989312.0,476774400.0,27030519808.0,240791552.0,7436.0,5458.0
12-04 09:51:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,7035.0,5390.0
12-04 09:51:50,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5870985216.0,476774400.0,27030523904.0,240791552.0,6637.0,4357.0
12-04 09:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,7808.0,6098.0
12-04 09:51:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,7453.0,5736.0
12-04 09:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,8732.0,7735.0
12-04 09:51:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,9253.0,8969.0
12-04 09:51:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5870985216.0,476774400.0,27030523904.0,240791552.0,8275.0,6612.0
12-04 09:51:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5870985216.0,476774400.0,27030523904.0,240791552.0,9103.0,8508.0
12-04 09:51:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871108096.0,476774400.0,27030528000.0,240664576.0,8800.0,6443.0
12-04 09:51:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030528000.0,240664576.0,7386.0,5621.0
12-04 09:51:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871108096.0,476774400.0,27030528000.0,240664576.0,7264.0,5435.0
12-04 09:52:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030528000.0,240664576.0,7487.0,5768.0
12-04 09:52:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030532096.0,240664576.0,9858.0,9693.0
12-04 09:52:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871104000.0,476774400.0,27030532096.0,240664576.0,8051.0,6629.0
12-04 09:52:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,5871112192.0,476774400.0,27030532096.0,240656384.0,7842.0,5885.0
12-04 09:52:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871112192.0,476774400.0,27030532096.0,240656384.0,8143.0,6162.0
12-04 09:52:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871112192.0,476774400.0,27030532096.0,240656384.0,9699.0,8501.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871112192.0,476774400.0,27030532096.0,240656384.0,7646.0,5171.0
12-04 09:52:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871112192.0,476774400.0,27030532096.0,240656384.0,8717.0,6342.0
12-04 09:52:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,57344.0,0.0,5.0,5871112192.0,476774400.0,27030532096.0,240656384.0,7827.0,5776.0
12-04 09:52:09,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,10325.0,8148.0
12-04 09:52:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,8605.0,7092.0
12-04 09:52:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,10243.0,9178.0
12-04 09:52:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,8480.0,6917.0
12-04 09:52:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871108096.0,476774400.0,27030536192.0,240656384.0,26183.0,24298.0
12-04 09:52:14,0.167,0.083,99.584,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,5871108096.0,476774400.0,27030536192.0,240656384.0,7179.0,5457.0
12-04 09:52:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,7440.0,4812.0
12-04 09:52:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871108096.0,476774400.0,27030536192.0,240656384.0,7552.0,5983.0
12-04 09:52:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,9730.0,9065.0
12-04 09:52:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,7822.0,6656.0
12-04 09:52:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5871104000.0,476774400.0,27030540288.0,240656384.0,8708.0,7167.0
12-04 09:52:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5871104000.0,476774400.0,27030540288.0,240656384.0,7268.0,5643.0
12-04 09:52:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,8273.0,6320.0
12-04 09:52:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,7827.0,6601.0
12-04 09:52:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,6420.0,4256.0
12-04 09:52:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,7139.0,5370.0
12-04 09:52:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871104000.0,476774400.0,27030540288.0,240656384.0,9474.0,8515.0
12-04 09:52:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871104000.0,476774400.0,27030540288.0,240656384.0,8975.0,8769.0
12-04 09:52:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871104000.0,476774400.0,27030540288.0,240656384.0,8417.0,7171.0
12-04 09:52:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871099904.0,476774400.0,27030544384.0,240656384.0,6880.0,4540.0
12-04 09:52:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871079424.0,476774400.0,27030548480.0,240672768.0,7709.0,5243.0
12-04 09:52:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871079424.0,476774400.0,27030548480.0,240672768.0,8868.0,7922.0
12-04 09:52:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5871079424.0,476774400.0,27030548480.0,240672768.0,8364.0,6201.0
12-04 09:52:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871087616.0,476774400.0,27030548480.0,240664576.0,7669.0,5842.0
12-04 09:52:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871087616.0,476774400.0,27030548480.0,240664576.0,10285.0,9709.0
12-04 09:52:34,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,5871087616.0,476774400.0,27030548480.0,240664576.0,9616.0,8789.0
12-04 09:52:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871083520.0,476774400.0,27030552576.0,240664576.0,24972.0,22371.0
12-04 09:52:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871083520.0,476774400.0,27030552576.0,240664576.0,8228.0,6947.0
12-04 09:52:37,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,5871083520.0,476774400.0,27030552576.0,240664576.0,8395.0,6254.0
12-04 09:52:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,5871083520.0,476774400.0,27030552576.0,240664576.0,8199.0,6200.0
12-04 09:52:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871083520.0,476774400.0,27030552576.0,240664576.0,9385.0,7041.0
12-04 09:52:40,0.751,0.083,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871083520.0,476774400.0,27030552576.0,240664576.0,7822.0,6656.0
12-04 09:52:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871083520.0,476774400.0,27030552576.0,240664576.0,9630.0,9108.0
12-04 09:52:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871083520.0,476774400.0,27030552576.0,240664576.0,7345.0,5577.0
12-04 09:52:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,5.0,5871345664.0,476774400.0,27030552576.0,240402432.0,25762.0,24276.0
12-04 09:52:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871345664.0,476774400.0,27030552576.0,240402432.0,7569.0,5800.0
12-04 09:52:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,8760.0,7332.0
12-04 09:52:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,23814.0,21705.0
12-04 09:52:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,8587.0,7202.0
12-04 09:52:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5871341568.0,476774400.0,27030556672.0,240402432.0,7109.0,5328.0
12-04 09:52:49,0.167,0.0,99.500,0.334,0.0,0.0,0.0,20480.0,0.0,3.0,5871341568.0,476774400.0,27030556672.0,240402432.0,9036.0,7981.0
12-04 09:52:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,8201.0,7086.0
12-04 09:52:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,7009.0,4468.0
12-04 09:52:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,9402.0,9108.0
12-04 09:52:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,6986.0,4497.0
12-04 09:52:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,5871341568.0,476774400.0,27030556672.0,240402432.0,7019.0,5324.0
12-04 09:52:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,7326.0,4953.0
12-04 09:52:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871341568.0,476774400.0,27030556672.0,240402432.0,8777.0,8047.0
12-04 09:52:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476774400.0,27030560768.0,240402432.0,9436.0,8409.0
12-04 09:52:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476774400.0,27030560768.0,240402432.0,7180.0,5420.0
12-04 09:52:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476774400.0,27030560768.0,240402432.0,8316.0,6877.0
12-04 09:53:00,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5871333376.0,476778496.0,27030560768.0,240402432.0,7685.0,6003.0
12-04 09:53:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871329280.0,476778496.0,27030564864.0,240402432.0,7828.0,5757.0
12-04 09:53:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871329280.0,476778496.0,27030564864.0,240402432.0,8016.0,6916.0
12-04 09:53:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476778496.0,27030564864.0,240394240.0,8382.0,6876.0
12-04 09:53:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476778496.0,27030564864.0,240394240.0,8238.0,6161.0
12-04 09:53:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871337472.0,476778496.0,27030564864.0,240394240.0,11519.0,9790.0
12-04 09:53:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871333376.0,476778496.0,27030568960.0,240394240.0,9366.0,8272.0
12-04 09:53:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871333376.0,476778496.0,27030568960.0,240394240.0,9005.0,7231.0
12-04 09:53:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871460352.0,476778496.0,27030568960.0,240267264.0,25462.0,23114.0
12-04 09:53:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871460352.0,476778496.0,27030568960.0,240267264.0,10545.0,8178.0
12-04 09:53:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871460352.0,476778496.0,27030568960.0,240267264.0,8337.0,6365.0
12-04 09:53:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871460352.0,476778496.0,27030568960.0,240267264.0,9306.0,7464.0
12-04 09:53:12,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,5871456256.0,476782592.0,27030568960.0,240267264.0,8641.0,7078.0
12-04 09:53:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871456256.0,476782592.0,27030568960.0,240267264.0,25398.0,23179.0
12-04 09:53:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5871452160.0,476782592.0,27030573056.0,240267264.0,7269.0,5528.0
12-04 09:53:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871452160.0,476782592.0,27030573056.0,240267264.0,8916.0,7937.0
12-04 09:53:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871452160.0,476782592.0,27030573056.0,240267264.0,7653.0,5979.0
12-04 09:53:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871452160.0,476782592.0,27030573056.0,240267264.0,8353.0,6744.0
12-04 09:53:18,0.417,0.083,99.333,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5871443968.0,476782592.0,27030573056.0,240275456.0,7351.0,6367.0
12-04 09:53:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5871435776.0,476782592.0,27030573056.0,240283648.0,7214.0,4679.0
12-04 09:53:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871435776.0,476782592.0,27030573056.0,240283648.0,9209.0,9013.0
12-04 09:53:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871435776.0,476782592.0,27030573056.0,240283648.0,8265.0,6296.0
12-04 09:53:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871435776.0,476782592.0,27030573056.0,240283648.0,7108.0,5327.0
12-04 09:53:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5871824896.0,476782592.0,27030573056.0,239894528.0,9171.0,8229.0
12-04 09:53:24,0.083,0.0,99.500,0.417,0.0,0.0,0.0,20480.0,0.0,3.0,5871820800.0,476782592.0,27030577152.0,239894528.0,7223.0,5426.0
12-04 09:53:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871947776.0,476782592.0,27030577152.0,239767552.0,7208.0,4721.0
12-04 09:53:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871947776.0,476782592.0,27030577152.0,239767552.0,7587.0,6122.0
12-04 09:53:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871947776.0,476782592.0,27030577152.0,239767552.0,8356.0,7158.0
12-04 09:53:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871947776.0,476782592.0,27030577152.0,239767552.0,7796.0,6704.0
12-04 09:53:29,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,5871943680.0,476786688.0,27030577152.0,239767552.0,8140.0,6160.0
12-04 09:53:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871943680.0,476786688.0,27030577152.0,239767552.0,9087.0,8406.0
12-04 09:53:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871943680.0,476786688.0,27030577152.0,239767552.0,9975.0,8882.0
12-04 09:53:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871943680.0,476786688.0,27030577152.0,239767552.0,7479.0,5681.0
12-04 09:53:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871939584.0,476786688.0,27030581248.0,239767552.0,7645.0,5008.0
12-04 09:53:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871935488.0,476786688.0,27030585344.0,239767552.0,8423.0,7332.0
12-04 09:53:35,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5871935488.0,476786688.0,27030585344.0,239767552.0,7667.0,5079.0
12-04 09:53:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871935488.0,476786688.0,27030585344.0,239767552.0,9456.0,8909.0
12-04 09:53:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871935488.0,476786688.0,27030585344.0,239767552.0,8230.0,6513.0
12-04 09:53:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871927296.0,476786688.0,27030585344.0,239775744.0,10612.0,10974.0
12-04 09:53:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871935488.0,476786688.0,27030585344.0,239767552.0,10388.0,8937.0
12-04 09:53:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871935488.0,476786688.0,27030585344.0,239767552.0,6394.0,4221.0
12-04 09:53:41,0.167,0.083,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5871931392.0,476786688.0,27030589440.0,239767552.0,8145.0,6366.0
12-04 09:53:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871931392.0,476786688.0,27030589440.0,239767552.0,6654.0,4407.0
12-04 09:53:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,25018.0,23277.0
12-04 09:53:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5872439296.0,476786688.0,27030589440.0,239259648.0,7962.0,6745.0
12-04 09:53:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,8976.0,7937.0
12-04 09:53:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,8954.0,8275.0
12-04 09:53:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5872447488.0,476786688.0,27030589440.0,239251456.0,8322.0,6835.0
12-04 09:53:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,7528.0,5751.0
12-04 09:53:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872447488.0,476786688.0,27030589440.0,239251456.0,7797.0,5758.0
12-04 09:53:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,23957.0,21655.0
12-04 09:53:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,476786688.0,27030589440.0,239251456.0,7728.0,5709.0
12-04 09:53:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872447488.0,476786688.0,27030589440.0,239251456.0,9715.0,9511.0
12-04 09:53:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872443392.0,476786688.0,27030593536.0,239251456.0,8356.0,6897.0
12-04 09:53:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5872443392.0,476786688.0,27030593536.0,239251456.0,6579.0,5183.0
12-04 09:53:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,476786688.0,27030593536.0,239251456.0,8723.0,7316.0
12-04 09:53:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,476786688.0,27030593536.0,239251456.0,7612.0,6234.0
12-04 09:53:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,476786688.0,27030593536.0,239251456.0,7888.0,5799.0
12-04 09:53:58,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,5872439296.0,476790784.0,27030593536.0,239251456.0,7607.0,5710.0
12-04 09:53:59,0.083,0.166,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,5872435200.0,476794880.0,27030593536.0,239251456.0,7828.0,5798.0
12-04 09:54:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,476794880.0,27030593536.0,239251456.0,8350.0,7764.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,476794880.0,27030593536.0,239251456.0,8483.0,7018.0
12-04 09:54:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,476794880.0,27030593536.0,239251456.0,8141.0,7288.0
12-04 09:54:03,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5872443392.0,476794880.0,27030593536.0,239243264.0,8049.0,6098.0
12-04 09:54:04,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,5872439296.0,476794880.0,27030597632.0,239243264.0,8720.0,7305.0
12-04 09:54:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872439296.0,476794880.0,27030597632.0,239243264.0,9166.0,7556.0
12-04 09:54:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,476794880.0,27030601728.0,239243264.0,7498.0,5013.0
12-04 09:54:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,476794880.0,27030601728.0,239243264.0,12249.0,11142.0
12-04 09:54:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872427008.0,476794880.0,27030601728.0,239251456.0,9235.0,8435.0
12-04 09:54:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872435200.0,476794880.0,27030601728.0,239243264.0,9783.0,7006.0
12-04 09:54:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872435200.0,476794880.0,27030601728.0,239243264.0,25767.0,24335.0
12-04 09:54:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872431104.0,476794880.0,27030605824.0,239243264.0,7892.0,5078.0
12-04 09:54:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872431104.0,476794880.0,27030605824.0,239243264.0,9844.0,8855.0
12-04 09:54:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872431104.0,476794880.0,27030605824.0,239243264.0,27293.0,26009.0
12-04 09:54:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872431104.0,476794880.0,27030605824.0,239243264.0,7208.0,5535.0
12-04 09:54:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5872431104.0,476794880.0,27030605824.0,239243264.0,8189.0,5731.0
12-04 09:54:16,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5872431104.0,476794880.0,27030605824.0,239243264.0,10904.0,10163.0
12-04 09:54:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872431104.0,476794880.0,27030605824.0,239243264.0,8466.0,6504.0
12-04 09:54:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872431104.0,476794880.0,27030605824.0,239243264.0,6515.0,4201.0
12-04 09:54:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872431104.0,476794880.0,27030605824.0,239243264.0,7768.0,5691.0
12-04 09:54:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872431104.0,476794880.0,27030605824.0,239243264.0,7601.0,6635.0
12-04 09:54:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872427008.0,476794880.0,27030609920.0,239243264.0,8882.0,7266.0
12-04 09:54:22,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5872435200.0,476794880.0,27030609920.0,239235072.0,8266.0,7127.0
12-04 09:54:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872816128.0,476794880.0,27030609920.0,238854144.0,9143.0,8328.0
12-04 09:54:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872816128.0,476794880.0,27030609920.0,238854144.0,6654.0,4407.0
12-04 09:54:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872816128.0,476794880.0,27030609920.0,238854144.0,25694.0,24199.0
12-04 09:54:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872812032.0,476798976.0,27030609920.0,238854144.0,8420.0,7310.0
12-04 09:54:27,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872812032.0,476798976.0,27030609920.0,238854144.0,6924.0,4493.0
12-04 09:54:28,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5872812032.0,476798976.0,27030609920.0,238854144.0,25017.0,23902.0
12-04 09:54:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5872812032.0,476798976.0,27030609920.0,238854144.0,9508.0,8388.0
12-04 09:54:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872812032.0,476798976.0,27030609920.0,238854144.0,7836.0,5933.0
12-04 09:54:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5872807936.0,476798976.0,27030614016.0,238854144.0,8983.0,7424.0
12-04 09:54:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872807936.0,476798976.0,27030614016.0,238854144.0,8731.0,7625.0
12-04 09:54:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872807936.0,476798976.0,27030614016.0,238854144.0,8159.0,6110.0
12-04 09:54:34,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5872807936.0,476798976.0,27030614016.0,238854144.0,8424.0,7336.0
12-04 09:54:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872807936.0,476798976.0,27030614016.0,238854144.0,25650.0,23545.0
12-04 09:54:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872807936.0,476798976.0,27030614016.0,238854144.0,7080.0,4827.0
12-04 09:54:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872807936.0,476798976.0,27030614016.0,238854144.0,8834.0,6768.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872799744.0,476798976.0,27030622208.0,238854144.0,9011.0,8340.0
12-04 09:54:39,0.0,0.167,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5872799744.0,476798976.0,27030622208.0,238854144.0,11741.0,11355.0
12-04 09:54:40,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872799744.0,476798976.0,27030622208.0,238854144.0,6775.0,4449.0
12-04 09:54:41,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872799744.0,476798976.0,27030622208.0,238854144.0,7668.0,5666.0
12-04 09:54:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872799744.0,476798976.0,27030622208.0,238854144.0,8895.0,8249.0
12-04 09:54:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872545792.0,476798976.0,27030622208.0,239108096.0,25382.0,23505.0
12-04 09:54:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872545792.0,476798976.0,27030622208.0,239108096.0,6754.0,4498.0
12-04 09:54:45,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5872545792.0,476798976.0,27030622208.0,239108096.0,8614.0,7000.0
12-04 09:54:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872545792.0,476798976.0,27030622208.0,239108096.0,8927.0,8372.0
12-04 09:54:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872541696.0,476798976.0,27030626304.0,239108096.0,9167.0,8007.0
12-04 09:54:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5872242688.0,476798976.0,27030626304.0,239407104.0,6043.0,4095.0
12-04 09:54:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872033792.0,476798976.0,27030626304.0,239616000.0,7768.0,5988.0
12-04 09:54:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872033792.0,476798976.0,27030626304.0,239616000.0,7309.0,5547.0
12-04 09:54:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5872033792.0,476798976.0,27030626304.0,239616000.0,8553.0,6993.0
12-04 09:54:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872033792.0,476798976.0,27030626304.0,239616000.0,8306.0,7176.0
12-04 09:54:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872033792.0,476798976.0,27030626304.0,239616000.0,9036.0,7954.0
12-04 09:54:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872033792.0,476798976.0,27030626304.0,239616000.0,7173.0,5395.0
12-04 09:54:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872029696.0,476803072.0,27030626304.0,239616000.0,8422.0,6861.0
12-04 09:54:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872029696.0,476803072.0,27030626304.0,239616000.0,7203.0,5527.0
12-04 09:54:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872029696.0,476803072.0,27030626304.0,239616000.0,8105.0,6316.0
12-04 09:54:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872029696.0,476803072.0,27030626304.0,239616000.0,7601.0,6468.0
12-04 09:54:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872025600.0,476803072.0,27030630400.0,239616000.0,8354.0,6679.0
12-04 09:55:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872152576.0,476803072.0,27030630400.0,239489024.0,6489.0,4250.0
12-04 09:55:01,0.0,0.0,100.0,0.0,0.0,0.0,278528.0,12288.0,68.0,2.0,5872472064.0,477077504.0,27030634496.0,238891008.0,8383.0,6878.0
12-04 09:55:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872390144.0,477077504.0,27030634496.0,238972928.0,9582.0,9381.0
12-04 09:55:03,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872271360.0,477077504.0,27030634496.0,239091712.0,25552.0,24081.0
12-04 09:55:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5872271360.0,477077504.0,27030634496.0,239091712.0,8158.0,6090.0
12-04 09:55:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872271360.0,477077504.0,27030634496.0,239091712.0,8560.0,6384.0
12-04 09:55:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,5872271360.0,477077504.0,27030634496.0,239091712.0,7826.0,5843.0
12-04 09:55:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872521216.0,477077504.0,27030638592.0,238837760.0,9556.0,7762.0
12-04 09:55:08,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872521216.0,477077504.0,27030638592.0,238837760.0,25336.0,23272.0
12-04 09:55:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,5872521216.0,477077504.0,27030638592.0,238837760.0,12067.0,10477.0
12-04 09:55:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872521216.0,477077504.0,27030638592.0,238837760.0,8873.0,7127.0
12-04 09:55:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872517120.0,477077504.0,27030642688.0,238837760.0,9267.0,7503.0
12-04 09:55:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872517120.0,477077504.0,27030642688.0,238837760.0,7980.0,5469.0
12-04 09:55:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872517120.0,477077504.0,27030642688.0,238837760.0,25885.0,23642.0
12-04 09:55:14,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,5872517120.0,477077504.0,27030642688.0,238837760.0,8516.0,7690.0
12-04 09:55:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872517120.0,477077504.0,27030642688.0,238837760.0,7789.0,5708.0
12-04 09:55:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872513024.0,477077504.0,27030646784.0,238837760.0,7169.0,5436.0
12-04 09:55:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872504832.0,477077504.0,27030646784.0,238845952.0,9685.0,8678.0
12-04 09:55:18,0.251,0.0,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5872496640.0,477077504.0,27030646784.0,238854144.0,8949.0,8206.0
12-04 09:55:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872496640.0,477077504.0,27030646784.0,238854144.0,7828.0,5756.0
12-04 09:55:20,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5872492544.0,477081600.0,27030646784.0,238854144.0,7763.0,6629.0
12-04 09:55:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872492544.0,477081600.0,27030646784.0,238854144.0,7526.0,5135.0
12-04 09:55:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872492544.0,477081600.0,27030646784.0,238854144.0,7175.0,5394.0
12-04 09:55:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871992832.0,477081600.0,27030646784.0,239353856.0,9030.0,7957.0
12-04 09:55:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871992832.0,477081600.0,27030646784.0,239353856.0,7042.0,5394.0
12-04 09:55:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871992832.0,477081600.0,27030646784.0,239353856.0,7669.0,5600.0
12-04 09:55:26,0.083,0.166,99.502,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,5871988736.0,477081600.0,27030650880.0,239353856.0,9171.0,8928.0
12-04 09:55:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871988736.0,477081600.0,27030650880.0,239353856.0,7422.0,5815.0
12-04 09:55:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871988736.0,477081600.0,27030650880.0,239353856.0,8196.0,6857.0
12-04 09:55:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5871988736.0,477081600.0,27030650880.0,239353856.0,8234.0,6139.0
12-04 09:55:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871988736.0,477081600.0,27030650880.0,239353856.0,8322.0,6941.0
12-04 09:55:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871988736.0,477081600.0,27030650880.0,239353856.0,8767.0,6698.0
12-04 09:55:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871988736.0,477081600.0,27030650880.0,239353856.0,7829.0,5933.0
12-04 09:55:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871988736.0,477081600.0,27030650880.0,239353856.0,9098.0,7393.0
12-04 09:55:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5871992832.0,477081600.0,27030654976.0,239345664.0,8749.0,7220.0
12-04 09:55:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871992832.0,477081600.0,27030654976.0,239345664.0,8321.0,6090.0
12-04 09:55:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871992832.0,477081600.0,27030654976.0,239345664.0,8644.0,7236.0
12-04 09:55:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871992832.0,477081600.0,27030654976.0,239345664.0,8767.0,6699.0
12-04 09:55:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5871984640.0,477081600.0,27030654976.0,239353856.0,8443.0,6988.0
12-04 09:55:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,5872111616.0,477081600.0,27030654976.0,239226880.0,10382.0,8791.0
12-04 09:55:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872111616.0,477081600.0,27030654976.0,239226880.0,7923.0,6520.0
12-04 09:55:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5872111616.0,477081600.0,27030654976.0,239226880.0,7008.0,4468.0
12-04 09:55:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872111616.0,477081600.0,27030654976.0,239226880.0,8526.0,7419.0
12-04 09:55:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872103424.0,477081600.0,27030663168.0,239226880.0,25424.0,23398.0
12-04 09:55:44,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,5871976448.0,477081600.0,27030663168.0,239353856.0,7163.0,5436.0
12-04 09:55:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,9136.0,8095.0
12-04 09:55:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,7169.0,5436.0
12-04 09:55:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5871976448.0,477081600.0,27030663168.0,239353856.0,9611.0,8711.0
12-04 09:55:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,9738.0,8430.0
12-04 09:55:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5871976448.0,477081600.0,27030663168.0,239353856.0,7828.0,5691.0
12-04 09:55:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,6575.0,4201.0
12-04 09:55:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,10556.0,8980.0
12-04 09:55:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871976448.0,477081600.0,27030663168.0,239353856.0,7807.0,6111.0
12-04 09:55:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,11088.0,10001.0
12-04 09:55:54,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5871976448.0,477081600.0,27030663168.0,239353856.0,7168.0,5394.0
12-04 09:55:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5871972352.0,477081600.0,27030667264.0,239353856.0,9036.0,7939.0
12-04 09:55:56,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871972352.0,477081600.0,27030667264.0,239353856.0,7229.0,5717.0
12-04 09:55:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871972352.0,477081600.0,27030667264.0,239353856.0,8981.0,7696.0
12-04 09:55:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5871972352.0,477081600.0,27030667264.0,239353856.0,6614.0,4316.0
12-04 09:55:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871972352.0,477081600.0,27030667264.0,239353856.0,8261.0,6947.0
12-04 09:56:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871972352.0,477081600.0,27030667264.0,239353856.0,7988.0,6887.0
12-04 09:56:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5871972352.0,477081600.0,27030667264.0,239353856.0,8288.0,6934.0
12-04 09:56:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5871972352.0,477081600.0,27030667264.0,239353856.0,8921.0,8186.0
12-04 09:56:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872234496.0,477081600.0,27030667264.0,239091712.0,7074.0,4679.0
12-04 09:56:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5872230400.0,477081600.0,27030671360.0,239091712.0,9427.0,8138.0
12-04 09:56:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872230400.0,477081600.0,27030671360.0,239091712.0,8953.0,6632.0
12-04 09:56:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5872230400.0,477081600.0,27030671360.0,239091712.0,9044.0,7293.0
12-04 09:56:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872214016.0,477081600.0,27030671360.0,239108096.0,9778.0,8020.0
12-04 09:56:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872349184.0,477081600.0,27030671360.0,238972928.0,9032.0,7268.0
12-04 09:56:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872349184.0,477081600.0,27030671360.0,238972928.0,10484.0,8309.0
12-04 09:56:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5872349184.0,477081600.0,27030671360.0,238972928.0,8013.0,5927.0
12-04 09:56:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872349184.0,477081600.0,27030671360.0,238972928.0,9240.0,7464.0
12-04 09:56:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872345088.0,477081600.0,27030675456.0,238972928.0,8656.0,6745.0
12-04 09:56:13,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872345088.0,477081600.0,27030675456.0,238972928.0,26565.0,25070.0
12-04 09:56:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,5872345088.0,477081600.0,27030675456.0,238972928.0,7896.0,6744.0
12-04 09:56:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872340992.0,477081600.0,27030679552.0,238972928.0,7769.0,5625.0
12-04 09:56:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5872340992.0,477081600.0,27030679552.0,238972928.0,7275.0,5485.0
12-04 09:56:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872340992.0,477081600.0,27030679552.0,238972928.0,9238.0,8309.0
12-04 09:56:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872340992.0,477081600.0,27030679552.0,238972928.0,6140.0,4523.0
12-04 09:56:19,0.0,0.0,99.833,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,5872467968.0,477081600.0,27030679552.0,238845952.0,8088.0,6023.0
12-04 09:56:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872451584.0,477081600.0,27030679552.0,238862336.0,8576.0,8097.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872447488.0,477081600.0,27030683648.0,238862336.0,10881.0,9902.0
12-04 09:56:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872443392.0,477085696.0,27030683648.0,238862336.0,7546.0,5929.0
12-04 09:56:23,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,477085696.0,27030683648.0,238862336.0,7108.0,4630.0
12-04 09:56:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5872443392.0,477085696.0,27030683648.0,238862336.0,7963.0,6844.0
12-04 09:56:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,477085696.0,27030683648.0,238862336.0,7603.0,5783.0
12-04 09:56:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,477085696.0,27030683648.0,238862336.0,9878.0,10382.0
12-04 09:56:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872443392.0,477085696.0,27030683648.0,238862336.0,8312.0,6601.0
12-04 09:56:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872439296.0,477089792.0,27030683648.0,238862336.0,7983.0,6770.0
12-04 09:56:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872439296.0,477089792.0,27030683648.0,238862336.0,8884.0,7282.0
12-04 09:56:30,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5872439296.0,477089792.0,27030683648.0,238862336.0,7152.0,4764.0
12-04 09:56:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872435200.0,477089792.0,27030687744.0,238862336.0,8983.0,7539.0
12-04 09:56:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872308224.0,477089792.0,27030687744.0,238989312.0,8333.0,6539.0
12-04 09:56:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5872308224.0,477089792.0,27030687744.0,238989312.0,8917.0,7395.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872308224.0,477089792.0,27030687744.0,238989312.0,7669.0,5958.0
12-04 09:56:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5872308224.0,477089792.0,27030687744.0,238989312.0,8489.0,6453.0
12-04 09:56:36,0.167,0.584,99.166,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4687331328.0,477089792.0,27030687744.0,1423966208.0,9143.0,8270.0
12-04 09:56:37,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4687331328.0,477089792.0,27030687744.0,1423966208.0,9982.0,9089.0
12-04 09:56:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687319040.0,477089792.0,27030691840.0,1423974400.0,7750.0,5237.0
12-04 09:56:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,4687319040.0,477089792.0,27030691840.0,1423974400.0,9578.0,7631.0
12-04 09:56:40,0.999,0.083,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687319040.0,477089792.0,27030691840.0,1423974400.0,7179.0,5419.0
12-04 09:56:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687319040.0,477089792.0,27030691840.0,1423974400.0,8178.0,6161.0
12-04 09:56:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4687319040.0,477089792.0,27030691840.0,1423974400.0,8350.0,7702.0
12-04 09:56:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687978496.0,477089792.0,27030691840.0,1423314944.0,26614.0,25741.0
12-04 09:56:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4687970304.0,477089792.0,27030691840.0,1423323136.0,8717.0,7975.0
12-04 09:56:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687970304.0,477089792.0,27030691840.0,1423323136.0,7113.0,4626.0
12-04 09:56:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687970304.0,477089792.0,27030691840.0,1423323136.0,7746.0,6177.0
12-04 09:56:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687970304.0,477089792.0,27030691840.0,1423323136.0,7739.0,5690.0
12-04 09:56:48,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4687966208.0,477089792.0,27030695936.0,1423323136.0,7822.0,6606.0
12-04 09:56:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,9102.0,8043.0
12-04 09:56:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,6448.0,4267.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,7684.0,5400.0
12-04 09:56:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,9756.0,10099.0
12-04 09:56:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,7086.0,4870.0
12-04 09:56:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,8028.0,6745.0
12-04 09:56:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,8306.0,6392.0
12-04 09:56:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,9131.0,8943.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,7799.0,6082.0
12-04 09:56:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,23810.0,21589.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,9437.0,8393.0
12-04 09:57:00,0.083,0.0,99.583,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,4687962112.0,477089792.0,27030700032.0,1423323136.0,8466.0,7309.0
12-04 09:57:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687958016.0,477089792.0,27030704128.0,1423323136.0,8492.0,7222.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4687958016.0,477089792.0,27030704128.0,1423323136.0,8295.0,7891.0
12-04 09:57:03,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4688592896.0,477089792.0,27030704128.0,1422688256.0,7156.0,5363.0
12-04 09:57:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4688592896.0,477089792.0,27030704128.0,1422688256.0,9924.0,7974.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688592896.0,477089792.0,27030704128.0,1422688256.0,8455.0,5823.0
12-04 09:57:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4688592896.0,477089792.0,27030704128.0,1422688256.0,8486.0,7007.0
12-04 09:57:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688592896.0,477089792.0,27030704128.0,1422688256.0,9926.0,8943.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,7077.0,4578.0
12-04 09:57:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,11734.0,10357.0
12-04 09:57:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,9638.0,8975.0
12-04 09:57:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,9166.0,7789.0
12-04 09:57:12,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,7538.0,4917.0
12-04 09:57:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,25788.0,23667.0
12-04 09:57:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,7883.0,6539.0
12-04 09:57:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4688588800.0,477089792.0,27030708224.0,1422688256.0,8106.0,6159.0
12-04 09:57:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688584704.0,477089792.0,27030712320.0,1422688256.0,8676.0,7824.0
12-04 09:57:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4688584704.0,477089792.0,27030712320.0,1422688256.0,7180.0,4588.0
12-04 09:57:18,0.334,0.0,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4688584704.0,477089792.0,27030712320.0,1422688256.0,7797.0,6623.0
12-04 09:57:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685791232.0,477089792.0,27030712320.0,1425481728.0,13172.0,12166.0
12-04 09:57:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4685787136.0,477089792.0,27030716416.0,1425481728.0,7923.0,6564.0
12-04 09:57:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685787136.0,477089792.0,27030716416.0,1425481728.0,7623.0,5148.0
12-04 09:57:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685787136.0,477089792.0,27030716416.0,1425481728.0,8076.0,6786.0
12-04 09:57:23,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685922304.0,477089792.0,27030716416.0,1425346560.0,26452.0,25260.0
12-04 09:57:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,4685922304.0,477089792.0,27030716416.0,1425346560.0,6514.0,4267.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685922304.0,477089792.0,27030716416.0,1425346560.0,9048.0,8031.0
12-04 09:57:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685922304.0,477089792.0,27030716416.0,1425346560.0,7577.0,5905.0
12-04 09:57:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4685918208.0,477089792.0,27030720512.0,1425346560.0,8357.0,6926.0
12-04 09:57:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4685918208.0,477089792.0,27030720512.0,1425346560.0,7173.0,5547.0
12-04 09:57:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4685918208.0,477089792.0,27030720512.0,1425346560.0,9049.0,7374.0
12-04 09:57:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4686045184.0,477089792.0,27030720512.0,1425219584.0,9681.0,9158.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686045184.0,477089792.0,27030720512.0,1425219584.0,8289.0,6114.0
12-04 09:57:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686045184.0,477089792.0,27030720512.0,1425219584.0,7049.0,4764.0
12-04 09:57:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686045184.0,477089792.0,27030720512.0,1425219584.0,26344.0,24805.0
12-04 09:57:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686045184.0,477089792.0,27030720512.0,1425219584.0,11104.0,10284.0
12-04 09:57:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,8774.0,6844.0
12-04 09:57:36,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,7669.0,5841.0
12-04 09:57:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,8290.0,6156.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,9091.0,8279.0
12-04 09:57:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,10420.0,9102.0
12-04 09:57:40,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,7745.0,6226.0
12-04 09:57:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,9076.0,8146.0
12-04 09:57:42,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4686041088.0,477089792.0,27030724608.0,1425219584.0,6555.0,4316.0
12-04 09:57:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686168064.0,477089792.0,27030724608.0,1425092608.0,25148.0,23277.0
12-04 09:57:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4686168064.0,477089792.0,27030724608.0,1425092608.0,8541.0,7861.0
12-04 09:57:45,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,8993.0,7564.0
12-04 09:57:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,7335.0,5484.0
12-04 09:57:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,7799.0,5692.0
12-04 09:57:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,9338.0,7511.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,11015.0,9901.0
12-04 09:57:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,8341.0,7238.0
12-04 09:57:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030728704.0,1425092608.0,6418.0,4188.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686159872.0,477089792.0,27030732800.0,1425092608.0,7079.0,5262.0
12-04 09:57:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686159872.0,477089792.0,27030732800.0,1425092608.0,8643.0,7101.0
12-04 09:57:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4686159872.0,477089792.0,27030732800.0,1425092608.0,8476.0,7773.0
12-04 09:57:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,8113.0,6188.0
12-04 09:57:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,7108.0,5393.0
12-04 09:57:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,9137.0,8095.0
12-04 09:57:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,7711.0,5682.0
12-04 09:57:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,8029.0,6097.0
12-04 09:58:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,7765.0,5977.0
12-04 09:58:01,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686155776.0,477089792.0,27030736896.0,1425092608.0,9625.0,9213.0
12-04 09:58:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4686163968.0,477089792.0,27030736896.0,1425084416.0,7168.0,5395.0
12-04 09:58:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686172160.0,477089792.0,27030736896.0,1425076224.0,7075.0,4473.0
12-04 09:58:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4686163968.0,477089792.0,27030736896.0,1425084416.0,8806.0,7352.0
12-04 09:58:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686163968.0,477089792.0,27030736896.0,1425084416.0,10524.0,9477.0
12-04 09:58:06,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4686159872.0,477089792.0,27030740992.0,1425084416.0,7893.0,5842.0
12-04 09:58:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686159872.0,477089792.0,27030740992.0,1425084416.0,8486.0,6226.0
12-04 09:58:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686159872.0,477089792.0,27030740992.0,1425084416.0,8092.0,5957.0
12-04 09:58:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686159872.0,477089792.0,27030740992.0,1425084416.0,11140.0,9241.0
12-04 09:58:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686135296.0,477089792.0,27030740992.0,1425108992.0,9245.0,7768.0
12-04 09:58:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686135296.0,477089792.0,27030740992.0,1425108992.0,25626.0,23279.0
12-04 09:58:12,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4686135296.0,477089792.0,27030740992.0,1425108992.0,7298.0,4715.0
12-04 09:58:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686131200.0,477089792.0,27030745088.0,1425108992.0,27271.0,25947.0
12-04 09:58:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,8516.0,7824.0
12-04 09:58:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,8605.0,7284.0
12-04 09:58:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,6555.0,4316.0
12-04 09:58:17,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,7869.0,5848.0
12-04 09:58:18,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,4.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,7696.0,6562.0
12-04 09:58:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,8316.0,6992.0
12-04 09:58:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,6998.0,4876.0
12-04 09:58:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,11110.0,11563.0
12-04 09:58:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686123008.0,477089792.0,27030745088.0,1425117184.0,6589.0,4312.0
12-04 09:58:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686118912.0,477089792.0,27030749184.0,1425117184.0,8448.0,7060.0
12-04 09:58:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,8.0,4686114816.0,477089792.0,27030753280.0,1425117184.0,6489.0,4432.0
12-04 09:58:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686114816.0,477089792.0,27030753280.0,1425117184.0,8927.0,7488.0
12-04 09:58:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686114816.0,477089792.0,27030753280.0,1425117184.0,7833.0,6587.0
12-04 09:58:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686114816.0,477089792.0,27030753280.0,1425117184.0,7762.0,5916.0
12-04 09:58:28,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686114816.0,477089792.0,27030753280.0,1425117184.0,7862.0,6769.0
12-04 09:58:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686106624.0,477089792.0,27030753280.0,1425125376.0,9698.0,8700.0
12-04 09:58:30,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4686106624.0,477089792.0,27030753280.0,1425125376.0,8695.0,7806.0
12-04 09:58:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4686106624.0,477089792.0,27030753280.0,1425125376.0,7801.0,5049.0
12-04 09:58:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686102528.0,477089792.0,27030757376.0,1425125376.0,8489.0,7218.0
12-04 09:58:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686102528.0,477089792.0,27030757376.0,1425125376.0,8944.0,7441.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4686118912.0,477089792.0,27030757376.0,1425108992.0,7729.0,6001.0
12-04 09:58:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686118912.0,477089792.0,27030757376.0,1425108992.0,7888.0,5422.0
12-04 09:58:36,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4686118912.0,477089792.0,27030757376.0,1425108992.0,7870.0,6074.0
12-04 09:58:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4686118912.0,477089792.0,27030757376.0,1425108992.0,9867.0,9667.0
12-04 09:58:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686118912.0,477089792.0,27030757376.0,1425108992.0,8982.0,8225.0
12-04 09:58:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4686241792.0,477089792.0,27030761472.0,1424982016.0,10366.0,8818.0
12-04 09:58:40,0.753,0.0,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686241792.0,477089792.0,27030761472.0,1424982016.0,7713.0,6049.0
12-04 09:58:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686241792.0,477089792.0,27030761472.0,1424982016.0,25199.0,23228.0
12-04 09:58:42,0.0,0.167,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4686241792.0,477089792.0,27030761472.0,1424982016.0,7787.0,6579.0
12-04 09:58:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686766080.0,477089792.0,27030761472.0,1424457728.0,24338.0,21992.0
12-04 09:58:44,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4686766080.0,477089792.0,27030761472.0,1424457728.0,6554.0,4316.0
12-04 09:58:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,10207.0,9782.0
12-04 09:58:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,7229.0,5478.0
12-04 09:58:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,9665.0,9197.0
12-04 09:58:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,7203.0,5462.0
12-04 09:58:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,8582.0,7155.0
12-04 09:58:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686757888.0,477089792.0,27030761472.0,1424465920.0,6991.0,4785.0
12-04 09:58:51,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4686753792.0,477089792.0,27030765568.0,1424465920.0,11039.0,9978.0
12-04 09:58:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686753792.0,477089792.0,27030765568.0,1424465920.0,7108.0,5262.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686753792.0,477089792.0,27030765568.0,1424465920.0,8388.0,6875.0
12-04 09:58:54,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4686753792.0,477089792.0,27030765568.0,1424465920.0,8636.0,7840.0
12-04 09:58:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686753792.0,477089792.0,27030765568.0,1424465920.0,7334.0,4697.0
12-04 09:58:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,7032.0,4929.0
12-04 09:58:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,9115.0,8181.0
12-04 09:58:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,7822.0,6540.0
12-04 09:58:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,7728.0,5774.0
12-04 09:59:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,7680.0,6016.0
12-04 09:59:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686749696.0,477089792.0,27030769664.0,1424465920.0,9070.0,8136.0
12-04 09:59:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686745600.0,477089792.0,27030773760.0,1424465920.0,7208.0,5419.0
12-04 09:59:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686745600.0,477089792.0,27030773760.0,1424465920.0,8161.0,6673.0
12-04 09:59:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4686745600.0,477089792.0,27030773760.0,1424465920.0,7897.0,5839.0
12-04 09:59:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4686745600.0,477089792.0,27030773760.0,1424465920.0,27793.0,25260.0
12-04 09:59:06,0.083,0.500,99.249,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4108496896.0,477089792.0,27030773760.0,2002714624.0,9200.0,8115.0
12-04 09:59:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108496896.0,477089792.0,27030773760.0,2002714624.0,9111.0,7424.0
12-04 09:59:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108488704.0,477089792.0,27030773760.0,2002722816.0,8580.0,7086.0
12-04 09:59:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4108488704.0,477089792.0,27030773760.0,2002722816.0,9757.0,7088.0
12-04 09:59:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,9638.0,8679.0
12-04 09:59:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,8557.0,6229.0
12-04 09:59:12,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,8846.0,7152.0
12-04 09:59:13,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,25876.0,23667.0
12-04 09:59:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,8082.0,6880.0
12-04 09:59:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,8666.0,7421.0
12-04 09:59:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,7862.0,6656.0
12-04 09:59:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,7214.0,4679.0
12-04 09:59:18,0.250,0.083,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,7766.0,5727.0
12-04 09:59:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108484608.0,477089792.0,27030777856.0,2002722816.0,8422.0,6860.0
12-04 09:59:20,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030781952.0,2002722816.0,7651.0,5942.0
12-04 09:59:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030781952.0,2002722816.0,8413.0,6853.0
12-04 09:59:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030781952.0,2002722816.0,9076.0,8925.0
12-04 09:59:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4108623872.0,477089792.0,27030781952.0,2002579456.0,24893.0,22977.0
12-04 09:59:24,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4108615680.0,477089792.0,27030781952.0,2002587648.0,7332.0,6307.0
12-04 09:59:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108615680.0,477089792.0,27030781952.0,2002587648.0,8272.0,6371.0
12-04 09:59:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108615680.0,477089792.0,27030781952.0,2002587648.0,8616.0,8030.0
12-04 09:59:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108615680.0,477089792.0,27030781952.0,2002587648.0,7141.0,4539.0
12-04 09:59:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108611584.0,477089792.0,27030786048.0,2002587648.0,7275.0,5485.0
12-04 09:59:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4108611584.0,477089792.0,27030786048.0,2002587648.0,9114.0,7374.0
12-04 09:59:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4108607488.0,477089792.0,27030790144.0,2002587648.0,26021.0,24350.0
12-04 09:59:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108607488.0,477089792.0,27030790144.0,2002587648.0,10221.0,7819.0
12-04 09:59:32,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030790144.0,2002714624.0,7763.0,5933.0
12-04 09:59:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030790144.0,2002714624.0,8950.0,7283.0
12-04 09:59:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4108480512.0,477089792.0,27030790144.0,2002714624.0,7824.0,5988.0
12-04 09:59:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108480512.0,477089792.0,27030790144.0,2002714624.0,27032.0,26060.0
12-04 09:59:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4108480512.0,477089792.0,27030790144.0,2002714624.0,8417.0,7077.0
12-04 09:59:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,8329.0,6204.0
12-04 09:59:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,7075.0,4649.0
12-04 09:59:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,9638.0,7661.0
12-04 09:59:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,8795.0,8093.0
12-04 09:59:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,7115.0,4522.0
12-04 09:59:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4108476416.0,477089792.0,27030794240.0,2002714624.0,7208.0,5485.0
12-04 09:59:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108222464.0,477089792.0,27030794240.0,2002968576.0,27022.0,26726.0
12-04 09:59:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4108222464.0,477089792.0,27030794240.0,2002968576.0,8561.0,7938.0
12-04 09:59:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4108222464.0,477089792.0,27030794240.0,2002968576.0,8541.0,6655.0
12-04 09:59:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108222464.0,477089792.0,27030794240.0,2002968576.0,7079.0,5329.0
12-04 09:59:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4108218368.0,477089792.0,27030798336.0,2002968576.0,8327.0,6946.0
12-04 09:59:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4108218368.0,477089792.0,27030798336.0,2002968576.0,6775.0,4557.0
12-04 09:59:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,7703.0,5661.0
12-04 09:59:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,8794.0,8122.0
12-04 09:59:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,7868.0,5849.0
12-04 09:59:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,7268.0,5527.0
12-04 09:59:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,9197.0,8113.0
12-04 09:59:54,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,6947.0,5300.0
12-04 09:59:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,8834.0,7445.0
12-04 09:59:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100853760.0,477089792.0,27030798336.0,2010333184.0,8547.0,7733.0
12-04 09:59:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100849664.0,477089792.0,27030802432.0,2010333184.0,7723.0,5685.0
12-04 09:59:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100849664.0,477089792.0,27030802432.0,2010333184.0,6514.0,4267.0
12-04 09:59:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100849664.0,477089792.0,27030802432.0,2010333184.0,8583.0,7017.0
12-04 10:00:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100845568.0,477089792.0,27030806528.0,2010333184.0,8582.0,6928.0
12-04 10:00:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100845568.0,477089792.0,27030806528.0,2010333184.0,8419.0,6093.0
12-04 10:00:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100845568.0,477089792.0,27030806528.0,2010333184.0,7202.0,5420.0
12-04 10:00:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100083712.0,477089792.0,27030806528.0,2011095040.0,9037.0,8045.0
12-04 10:00:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100083712.0,477089792.0,27030806528.0,2011095040.0,7992.0,5933.0
12-04 10:00:05,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100083712.0,477089792.0,27030806528.0,2011095040.0,11800.0,10171.0
12-04 10:00:06,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,8751.0,7190.0
12-04 10:00:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,11245.0,9281.0
12-04 10:00:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,7365.0,4715.0
12-04 10:00:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,11272.0,9424.0
12-04 10:00:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,8396.0,6705.0
12-04 10:00:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,9287.0,7326.0
12-04 10:00:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,8113.0,5975.0
12-04 10:00:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,26388.0,25455.0
12-04 10:00:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100079616.0,477089792.0,27030810624.0,2011095040.0,6454.0,4263.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,9796.0,9198.0
12-04 10:00:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,6958.0,4789.0
12-04 10:00:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,9107.0,8004.0
12-04 10:00:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,9897.0,8673.0
12-04 10:00:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,7702.0,5662.0
12-04 10:00:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,7922.0,6628.0
12-04 10:00:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,8078.0,6366.0
12-04 10:00:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100075520.0,477089792.0,27030814720.0,2011095040.0,7203.0,5498.0
12-04 10:00:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100329472.0,477089792.0,27030814720.0,2010841088.0,7214.0,4679.0
12-04 10:00:24,0.0,0.083,99.416,0.500,0.0,0.0,0.0,28672.0,0.0,3.0,4100317184.0,477093888.0,27030814720.0,2010849280.0,9735.0,10139.0
12-04 10:00:25,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,8358.0,7018.0
12-04 10:00:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,7824.0,6123.0
12-04 10:00:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,10389.0,8874.0
12-04 10:00:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,7174.0,5394.0
12-04 10:00:29,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,8915.0,7373.0
12-04 10:00:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,7287.0,4880.0
12-04 10:00:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100313088.0,477093888.0,27030818816.0,2010849280.0,10573.0,10072.0
12-04 10:00:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100308992.0,477093888.0,27030822912.0,2010849280.0,8450.0,7168.0
12-04 10:00:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100304896.0,477093888.0,27030827008.0,2010849280.0,10131.0,8063.0
12-04 10:00:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100304896.0,477093888.0,27030827008.0,2010849280.0,9149.0,8313.0
12-04 10:00:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100431872.0,477093888.0,27030827008.0,2010722304.0,9171.0,7423.0
12-04 10:00:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100431872.0,477093888.0,27030827008.0,2010722304.0,7399.0,5179.0
12-04 10:00:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100431872.0,477093888.0,27030827008.0,2010722304.0,8318.0,6177.0
12-04 10:00:38,0.0,0.0,99.917,0.083,0.0,0.0,151552.0,0.0,37.0,0.0,4100419584.0,477229056.0,27030831104.0,2010595328.0,9070.0,7393.0
12-04 10:00:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101054464.0,477229056.0,27030831104.0,2009960448.0,9852.0,7912.0
12-04 10:00:40,0.752,0.084,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101181440.0,477229056.0,27030831104.0,2009833472.0,8362.0,7637.0
12-04 10:00:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101181440.0,477229056.0,27030831104.0,2009833472.0,9276.0,7044.0
12-04 10:00:42,0.0,0.0,99.833,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,4101177344.0,477229056.0,27030835200.0,2009833472.0,8728.0,8055.0
12-04 10:00:43,0.250,0.0,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,25701.0,24291.0
12-04 10:00:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,7205.0,5709.0
12-04 10:00:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,8310.0,6953.0
12-04 10:00:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,8983.0,6854.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,8504.0,6898.0
12-04 10:00:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,6527.0,4267.0
12-04 10:00:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,9743.0,9254.0
12-04 10:00:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,7221.0,5484.0
12-04 10:00:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101050368.0,477229056.0,27030835200.0,2009960448.0,8288.0,6603.0
12-04 10:00:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101046272.0,477229056.0,27030839296.0,2009960448.0,8571.0,7849.0
12-04 10:00:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101046272.0,477229056.0,27030839296.0,2009960448.0,7579.0,5638.0
12-04 10:00:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4101046272.0,477229056.0,27030839296.0,2009960448.0,6778.0,4498.0
12-04 10:00:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4101046272.0,477229056.0,27030839296.0,2009960448.0,9866.0,9394.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4101042176.0,477233152.0,27030839296.0,2009960448.0,7349.0,5793.0
12-04 10:00:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,8891.0,7999.0
12-04 10:00:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,6478.0,4225.0
12-04 10:00:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,8364.0,6836.0
12-04 10:01:00,0.167,0.0,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,7653.0,6727.0
12-04 10:01:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,7321.0,4704.0
12-04 10:01:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101169152.0,477233152.0,27030839296.0,2009833472.0,7846.0,6565.0
12-04 10:01:03,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101566464.0,477233152.0,27030839296.0,2009436160.0,7544.0,5504.0
12-04 10:01:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101558272.0,477233152.0,27030847488.0,2009436160.0,9972.0,9414.0
12-04 10:01:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101558272.0,477233152.0,27030847488.0,2009436160.0,9037.0,6817.0
12-04 10:01:06,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101558272.0,477233152.0,27030847488.0,2009436160.0,8681.0,7053.0
12-04 10:01:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101558272.0,477233152.0,27030847488.0,2009436160.0,8627.0,6342.0
12-04 10:01:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101550080.0,477233152.0,27030847488.0,2009444352.0,9344.0,8221.0
12-04 10:01:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,4101550080.0,477233152.0,27030847488.0,2009444352.0,9900.0,7001.0
12-04 10:01:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101550080.0,477233152.0,27030847488.0,2009444352.0,8452.0,6378.0
12-04 10:01:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,9076.0,7283.0
12-04 10:01:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,9449.0,8296.0
12-04 10:01:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,25892.0,23521.0
12-04 10:01:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,7286.0,5526.0
12-04 10:01:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,9782.0,8687.0
12-04 10:01:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,6583.0,4312.0
12-04 10:01:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101545984.0,477233152.0,27030851584.0,2009444352.0,26043.0,24489.0
12-04 10:01:18,0.251,0.0,99.666,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4101537792.0,477233152.0,27030851584.0,2009452544.0,7972.0,6815.0
12-04 10:01:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101537792.0,477233152.0,27030851584.0,2009452544.0,7428.0,4924.0
12-04 10:01:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101537792.0,477233152.0,27030851584.0,2009452544.0,7656.0,6634.0
12-04 10:01:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101533696.0,477233152.0,27030855680.0,2009452544.0,26286.0,25282.0
12-04 10:01:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101566464.0,477233152.0,27030855680.0,2009419776.0,7963.0,6861.0
12-04 10:01:23,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,25374.0,23279.0
12-04 10:01:24,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,7946.0,6655.0
12-04 10:01:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,9395.0,8667.0
12-04 10:01:26,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,6719.0,4425.0
12-04 10:01:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,7638.0,5898.0
12-04 10:01:28,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,7246.0,5342.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,8270.0,6296.0
12-04 10:01:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4101828608.0,477233152.0,27030855680.0,2009157632.0,8202.0,6506.0
12-04 10:01:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101824512.0,477233152.0,27030859776.0,2009157632.0,10287.0,9713.0
12-04 10:01:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101824512.0,477233152.0,27030859776.0,2009157632.0,8937.0,6537.0
12-04 10:01:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101824512.0,477233152.0,27030859776.0,2009157632.0,10494.0,8242.0
12-04 10:01:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101824512.0,477233152.0,27030859776.0,2009157632.0,9439.0,8790.0
12-04 10:01:35,0.0,0.0,99.750,0.250,0.0,0.0,0.0,57344.0,0.0,6.0,4101951488.0,477233152.0,27030859776.0,2009030656.0,9513.0,8498.0
12-04 10:01:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100296704.0,477233152.0,27030863872.0,2010681344.0,6510.0,4461.0
12-04 10:01:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100296704.0,477233152.0,27030863872.0,2010681344.0,8259.0,6126.0
12-04 10:01:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100292608.0,477233152.0,27030867968.0,2010681344.0,8472.0,7050.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100292608.0,477233152.0,27030867968.0,2010681344.0,11026.0,9530.0
12-04 10:01:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100292608.0,477233152.0,27030867968.0,2010681344.0,23794.0,21606.0
12-04 10:01:41,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100292608.0,477233152.0,27030867968.0,2010681344.0,26307.0,25342.0
12-04 10:01:42,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100292608.0,477233152.0,27030867968.0,2010681344.0,8511.0,7758.0
12-04 10:01:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,24434.0,21843.0
12-04 10:01:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,9297.0,8792.0
12-04 10:01:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,6924.0,4584.0
12-04 10:01:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,7232.0,5485.0
12-04 10:01:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,7549.0,5601.0
12-04 10:01:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100681728.0,477233152.0,27030867968.0,2010292224.0,8440.0,7734.0
12-04 10:01:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100677632.0,477233152.0,27030872064.0,2010292224.0,8950.0,7426.0
12-04 10:01:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100677632.0,477233152.0,27030872064.0,2010292224.0,7957.0,6746.0
12-04 10:01:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100677632.0,477233152.0,27030872064.0,2010292224.0,8393.0,6940.0
12-04 10:01:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100677632.0,477233152.0,27030872064.0,2010292224.0,7132.0,5460.0
12-04 10:01:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,7744.0,5756.0
12-04 10:01:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,7571.0,5929.0
12-04 10:01:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,7644.0,5666.0
12-04 10:01:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,7941.0,6739.0
12-04 10:01:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,8464.0,6926.0
12-04 10:01:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,8449.0,6891.0
12-04 10:01:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100673536.0,477237248.0,27030872064.0,2010292224.0,9270.0,8522.0
12-04 10:02:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100669440.0,477237248.0,27030876160.0,2010292224.0,6578.0,4432.0
12-04 10:02:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100669440.0,477237248.0,27030876160.0,2010292224.0,8369.0,6860.0
12-04 10:02:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100669440.0,477237248.0,27030876160.0,2010292224.0,7452.0,5617.0
12-04 10:02:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100661248.0,477237248.0,27030876160.0,2010300416.0,7858.0,5775.0
12-04 10:02:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4100661248.0,477237248.0,27030876160.0,2010300416.0,9185.0,7763.0
12-04 10:02:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4100657152.0,477241344.0,27030876160.0,2010300416.0,9183.0,7373.0
12-04 10:02:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100657152.0,477241344.0,27030876160.0,2010300416.0,8457.0,6518.0
12-04 10:02:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100657152.0,477241344.0,27030876160.0,2010300416.0,9767.0,8429.0
12-04 10:02:08,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,8671.0,7218.0
12-04 10:02:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,9836.0,7050.0
12-04 10:02:10,0.083,0.083,99.333,0.500,0.0,0.0,0.0,53248.0,0.0,6.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,8431.0,6390.0
12-04 10:02:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,9362.0,7325.0
12-04 10:02:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,8570.0,7012.0
12-04 10:02:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,26484.0,24653.0
12-04 10:02:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,7393.0,5576.0
12-04 10:02:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,9464.0,8650.0
12-04 10:02:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100648960.0,477241344.0,27030884352.0,2010300416.0,7463.0,5601.0
12-04 10:02:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,8432.0,6988.0
12-04 10:02:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,10405.0,9728.0
12-04 10:02:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,6991.0,4497.0
12-04 10:02:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,8230.0,7251.0
12-04 10:02:21,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,7614.0,5308.0
12-04 10:02:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,7332.0,6629.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,7925.0,5812.0
12-04 10:02:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100644864.0,477241344.0,27030888448.0,2010300416.0,8801.0,8048.0
12-04 10:02:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100644864.0,477245440.0,27030884352.0,2010300416.0,9596.0,8825.0
12-04 10:02:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100640768.0,477245440.0,27030888448.0,2010300416.0,6709.0,4383.0
12-04 10:02:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100640768.0,477245440.0,27030888448.0,2010300416.0,7675.0,5599.0
12-04 10:02:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100636672.0,477245440.0,27030892544.0,2010300416.0,7946.0,6588.0
12-04 10:02:29,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100628480.0,477245440.0,27030892544.0,2010308608.0,8324.0,6116.0
12-04 10:02:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100628480.0,477245440.0,27030892544.0,2010308608.0,9546.0,8821.0
12-04 10:02:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100628480.0,477245440.0,27030892544.0,2010308608.0,9128.0,7392.0
12-04 10:02:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100628480.0,477245440.0,27030892544.0,2010308608.0,7640.0,5776.0
12-04 10:02:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100628480.0,477245440.0,27030892544.0,2010308608.0,9039.0,7253.0
12-04 10:02:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100624384.0,477249536.0,27030892544.0,2010308608.0,8283.0,6502.0
12-04 10:02:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100620288.0,477249536.0,27030896640.0,2010308608.0,9436.0,8654.0
12-04 10:02:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100620288.0,477249536.0,27030896640.0,2010308608.0,7936.0,6001.0
12-04 10:02:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100620288.0,477249536.0,27030896640.0,2010308608.0,9762.0,7257.0
12-04 10:02:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100620288.0,477249536.0,27030896640.0,2010308608.0,8330.0,7178.0
12-04 10:02:39,0.0,0.166,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4100620288.0,477249536.0,27030896640.0,2010308608.0,10632.0,9298.0
12-04 10:02:40,0.752,0.0,99.081,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4100743168.0,477249536.0,27030900736.0,2010181632.0,24988.0,23886.0
12-04 10:02:41,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100743168.0,477249536.0,27030900736.0,2010181632.0,8346.0,6811.0
12-04 10:02:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100743168.0,477249536.0,27030900736.0,2010181632.0,8352.0,7679.0
12-04 10:02:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,25542.0,24073.0
12-04 10:02:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,7048.0,5041.0
12-04 10:02:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,6978.0,4497.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,7804.0,6587.0
12-04 10:02:47,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,9241.0,8276.0
12-04 10:02:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,6524.0,4316.0
12-04 10:02:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,8794.0,7511.0
12-04 10:02:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100755456.0,477249536.0,27030904832.0,2010165248.0,7204.0,5436.0
12-04 10:02:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100751360.0,477253632.0,27030904832.0,2010165248.0,8911.0,7922.0
12-04 10:02:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100751360.0,477253632.0,27030904832.0,2010165248.0,7444.0,5753.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100878336.0,477253632.0,27030904832.0,2010038272.0,8286.0,6883.0
12-04 10:02:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100874240.0,477253632.0,27030908928.0,2010038272.0,9456.0,9194.0
12-04 10:02:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100874240.0,477253632.0,27030908928.0,2010038272.0,7043.0,4535.0
12-04 10:02:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100874240.0,477253632.0,27030908928.0,2010038272.0,6850.0,4474.0
12-04 10:02:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,8417.0,6835.0
12-04 10:02:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,6490.0,4341.0
12-04 10:02:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,9518.0,8545.0
12-04 10:03:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,8447.0,8004.0
12-04 10:03:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,8587.0,7107.0
12-04 10:03:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100870144.0,477257728.0,27030908928.0,2010038272.0,7792.0,6720.0
12-04 10:03:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100734976.0,477257728.0,27030908928.0,2010173440.0,25052.0,23255.0
12-04 10:03:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100734976.0,477257728.0,27030908928.0,2010173440.0,8931.0,7466.0
12-04 10:03:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100734976.0,477257728.0,27030908928.0,2010173440.0,7822.0,4987.0
12-04 10:03:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,8987.0,7396.0
12-04 10:03:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,9236.0,7374.0
12-04 10:03:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,8180.0,5951.0
12-04 10:03:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,11509.0,10682.0
12-04 10:03:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,9047.0,8134.0
12-04 10:03:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100730880.0,477257728.0,27030913024.0,2010173440.0,7954.0,5054.0
12-04 10:03:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100726784.0,477257728.0,27030917120.0,2010173440.0,8677.0,7143.0
12-04 10:03:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100722688.0,477257728.0,27030921216.0,2010173440.0,26338.0,24795.0
12-04 10:03:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100722688.0,477257728.0,27030921216.0,2010173440.0,7954.0,6305.0
12-04 10:03:15,0.0,0.084,99.833,0.084,0.0,0.0,0.0,49152.0,0.0,6.0,4100722688.0,477257728.0,27030921216.0,2010173440.0,7012.0,4588.0
12-04 10:03:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100722688.0,477257728.0,27030921216.0,2010173440.0,8557.0,7803.0
12-04 10:03:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4100722688.0,477257728.0,27030921216.0,2010173440.0,9101.0,8319.0
12-04 10:03:18,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100714496.0,477257728.0,27030921216.0,2010181632.0,7681.0,5746.0
12-04 10:03:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100714496.0,477257728.0,27030921216.0,2010181632.0,8862.0,7425.0
12-04 10:03:20,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,6.0,4100714496.0,477257728.0,27030921216.0,2010181632.0,6462.0,4159.0
12-04 10:03:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100714496.0,477257728.0,27030921216.0,2010181632.0,8345.0,6872.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100714496.0,477257728.0,27030921216.0,2010181632.0,6750.0,4407.0
12-04 10:03:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,9648.0,9160.0
12-04 10:03:24,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,7658.0,5940.0
12-04 10:03:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,8457.0,7066.0
12-04 10:03:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,8387.0,7754.0
12-04 10:03:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,7893.0,6071.0
12-04 10:03:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,6425.0,4196.0
12-04 10:03:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,8636.0,6868.0
12-04 10:03:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,9799.0,9323.0
12-04 10:03:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101353472.0,477257728.0,27030925312.0,2009538560.0,8260.0,6114.0
12-04 10:03:32,0.166,0.083,99.501,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4101222400.0,477257728.0,27030929408.0,2009665536.0,7766.0,5818.0
12-04 10:03:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101222400.0,477257728.0,27030929408.0,2009665536.0,9013.0,7372.0
12-04 10:03:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101222400.0,477257728.0,27030929408.0,2009665536.0,8183.0,6455.0
12-04 10:03:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101222400.0,477257728.0,27030929408.0,2009665536.0,26924.0,26273.0
12-04 10:03:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101222400.0,477257728.0,27030929408.0,2009665536.0,7839.0,6024.0
12-04 10:03:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101206016.0,477257728.0,27030929408.0,2009681920.0,9701.0,8801.0
12-04 10:03:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101197824.0,477257728.0,27030929408.0,2009690112.0,7251.0,4971.0
12-04 10:03:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101193728.0,477257728.0,27030933504.0,2009690112.0,10864.0,9438.0
12-04 10:03:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101193728.0,477257728.0,27030933504.0,2009690112.0,8058.0,7020.0
12-04 10:03:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101193728.0,477257728.0,27030933504.0,2009690112.0,9754.0,7901.0
12-04 10:03:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101193728.0,477257728.0,27030933504.0,2009690112.0,7345.0,5691.0
12-04 10:03:43,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100567040.0,477257728.0,27030933504.0,2010316800.0,27380.0,27734.0
12-04 10:03:44,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,8481.0,7457.0
12-04 10:03:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,7038.0,4539.0
12-04 10:03:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,7405.0,5552.0
12-04 10:03:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,7537.0,5716.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,7278.0,5576.0
12-04 10:03:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100562944.0,477257728.0,27030937600.0,2010316800.0,9378.0,8606.0
12-04 10:03:50,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7798.0,6678.0
12-04 10:03:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7833.0,5965.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7173.0,6484.0
12-04 10:03:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,9134.0,8198.0
12-04 10:03:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7094.0,4880.0
12-04 10:03:55,0.083,0.0,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,6.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7631.0,5819.0
12-04 10:03:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,7338.0,5618.0
12-04 10:03:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,8321.0,6926.0
12-04 10:03:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,8512.0,7773.0
12-04 10:03:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,8270.0,6383.0
12-04 10:04:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100554752.0,477261824.0,27030941696.0,2010316800.0,8587.0,8032.0
12-04 10:04:01,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4100550656.0,477261824.0,27030945792.0,2010316800.0,8380.0,7019.0
12-04 10:04:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100677632.0,477261824.0,27030945792.0,2010189824.0,7144.0,5394.0
12-04 10:04:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100042752.0,477261824.0,27030945792.0,2010824704.0,9154.0,6656.0
12-04 10:04:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100042752.0,477261824.0,27030945792.0,2010824704.0,7812.0,5328.0
12-04 10:04:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100042752.0,477261824.0,27030945792.0,2010824704.0,7888.0,5053.0
12-04 10:04:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099788800.0,477261824.0,27030945792.0,2011078656.0,10231.0,9712.0
12-04 10:04:07,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4099788800.0,477261824.0,27030945792.0,2011078656.0,9075.0,7423.0
12-04 10:04:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099788800.0,477261824.0,27030945792.0,2011078656.0,8643.0,7400.0
12-04 10:04:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,11346.0,9989.0
12-04 10:04:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,9237.0,8179.0
12-04 10:04:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,7944.0,5285.0
12-04 10:04:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,8040.0,5934.0
12-04 10:04:13,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,26665.0,24744.0
12-04 10:04:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,8421.0,7109.0
12-04 10:04:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4099784704.0,477261824.0,27030949888.0,2011078656.0,7591.0,5847.0
12-04 10:04:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099780608.0,477261824.0,27030953984.0,2011078656.0,26059.0,25856.0
12-04 10:04:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099776512.0,477261824.0,27030958080.0,2011078656.0,7720.0,5874.0
12-04 10:04:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099776512.0,477261824.0,27030958080.0,2011078656.0,7482.0,5850.0
12-04 10:04:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4099776512.0,477261824.0,27030958080.0,2011078656.0,8779.0,7514.0
12-04 10:04:20,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4099649536.0,477261824.0,27030958080.0,2011205632.0,7161.0,5389.0
12-04 10:04:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099649536.0,477261824.0,27030958080.0,2011205632.0,8268.0,6812.0
12-04 10:04:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4099649536.0,477261824.0,27030958080.0,2011205632.0,6573.0,4316.0
12-04 10:04:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100165632.0,477261824.0,27030958080.0,2010689536.0,7630.0,5687.0
12-04 10:04:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100165632.0,477261824.0,27030958080.0,2010689536.0,7810.0,6498.0
12-04 10:04:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,4100165632.0,477261824.0,27030958080.0,2010689536.0,11628.0,10729.0
12-04 10:04:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4100165632.0,477261824.0,27030958080.0,2010689536.0,7356.0,5575.0
12-04 10:04:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100165632.0,477261824.0,27030958080.0,2010689536.0,7133.0,4588.0
12-04 10:04:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100292608.0,477261824.0,27030958080.0,2010562560.0,7930.0,6698.0
12-04 10:04:29,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,9590.0,8543.0
12-04 10:04:30,0.0,0.083,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,6.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,8165.0,6361.0
12-04 10:04:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,7821.0,5231.0
12-04 10:04:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,8432.0,7053.0
12-04 10:04:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,12243.0,11733.0
12-04 10:04:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,9887.0,7872.0
12-04 10:04:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,8205.0,5856.0
12-04 10:04:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4100272128.0,477261824.0,27030962176.0,2010578944.0,8372.0,6851.0
12-04 10:04:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,9549.0,8610.0
12-04 10:04:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,8215.0,6224.0
12-04 10:04:39,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,9018.0,7365.0
12-04 10:04:40,0.834,0.0,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,7661.0,5928.0
12-04 10:04:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,8275.0,7000.0
12-04 10:04:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,7844.0,6885.0
12-04 10:04:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100276224.0,477261824.0,27030966272.0,2010570752.0,25871.0,24313.0
12-04 10:04:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030966272.0,2010578944.0,7082.0,4883.0
12-04 10:04:45,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4100276224.0,477261824.0,27030966272.0,2010570752.0,10272.0,7226.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100276224.0,477261824.0,27030966272.0,2010570752.0,11550.0,6812.0
12-04 10:04:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100276224.0,477261824.0,27030966272.0,2010570752.0,7926.0,5662.0
12-04 10:04:48,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,8399.0,7731.0
12-04 10:04:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,10624.0,9109.0
12-04 10:04:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,8064.0,6925.0
12-04 10:04:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,7120.0,4643.0
12-04 10:04:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,7347.0,5418.0
12-04 10:04:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,7655.0,5728.0
12-04 10:04:54,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,7620.0,6404.0
12-04 10:04:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,8099.0,6366.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100268032.0,477261824.0,27030974464.0,2010570752.0,7222.0,5431.0
12-04 10:04:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030978560.0,2010562560.0,9583.0,9107.0
12-04 10:04:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100272128.0,477261824.0,27030978560.0,2010562560.0,8010.0,6979.0
12-04 10:04:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100272128.0,477261824.0,27030978560.0,2010562560.0,7887.0,5964.0
12-04 10:05:00,0.0,0.083,99.667,0.167,0.0,0.083,0.0,40960.0,0.0,4.0,4100272128.0,477261824.0,27030978560.0,2010562560.0,7705.0,5938.0
12-04 10:05:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100677632.0,477261824.0,27030978560.0,2010157056.0,8292.0,6997.0
12-04 10:05:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100669440.0,477261824.0,27030978560.0,2010165248.0,7960.0,7021.0
12-04 10:05:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477261824.0,27030978560.0,2009665536.0,7311.0,5434.0
12-04 10:05:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477261824.0,27030978560.0,2009665536.0,9492.0,6887.0
12-04 10:05:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,4101169152.0,477261824.0,27030978560.0,2009665536.0,27289.0,26210.0
12-04 10:05:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101177344.0,477261824.0,27030978560.0,2009657344.0,9179.0,7575.0
12-04 10:05:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030982656.0,2009657344.0,9529.0,8289.0
12-04 10:05:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030982656.0,2009657344.0,7501.0,4809.0
12-04 10:05:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030982656.0,2009657344.0,9566.0,7017.0
12-04 10:05:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101165056.0,477261824.0,27030982656.0,2009665536.0,10257.0,9338.0
12-04 10:05:11,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101165056.0,477261824.0,27030982656.0,2009665536.0,8909.0,7251.0
12-04 10:05:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477261824.0,27030982656.0,2009665536.0,9039.0,7262.0
12-04 10:05:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477261824.0,27030982656.0,2009665536.0,25799.0,23621.0
12-04 10:05:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477261824.0,27030982656.0,2009665536.0,8497.0,7401.0
12-04 10:05:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4101160960.0,477261824.0,27030986752.0,2009665536.0,7677.0,5501.0
12-04 10:05:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477261824.0,27030986752.0,2009665536.0,9500.0,7679.0
12-04 10:05:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101160960.0,477261824.0,27030986752.0,2009665536.0,8024.0,6740.0
12-04 10:05:18,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477261824.0,27030986752.0,2009665536.0,8771.0,6353.0
12-04 10:05:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477261824.0,27030986752.0,2009665536.0,9674.0,10199.0
12-04 10:05:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477261824.0,27030990848.0,2009665536.0,6946.0,4725.0
12-04 10:05:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477261824.0,27030990848.0,2009665536.0,8091.0,6742.0
12-04 10:05:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101156864.0,477261824.0,27030990848.0,2009665536.0,7635.0,5852.0
12-04 10:05:23,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101173248.0,477261824.0,27030990848.0,2009649152.0,7503.0,5573.0
12-04 10:05:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030990848.0,2009649152.0,8154.0,6788.0
12-04 10:05:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030990848.0,2009649152.0,7226.0,4925.0
12-04 10:05:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030990848.0,2009649152.0,8148.0,6920.0
12-04 10:05:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101173248.0,477261824.0,27030990848.0,2009649152.0,8035.0,6657.0
12-04 10:05:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101169152.0,477261824.0,27030994944.0,2009649152.0,8914.0,8076.0
12-04 10:05:29,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4101169152.0,477261824.0,27030994944.0,2009649152.0,8651.0,7189.0
12-04 10:05:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4101177344.0,477261824.0,27030994944.0,2009640960.0,8273.0,6608.0
12-04 10:05:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101177344.0,477261824.0,27030994944.0,2009640960.0,7344.0,4967.0
12-04 10:05:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101177344.0,477261824.0,27030994944.0,2009640960.0,9363.0,8499.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101177344.0,477261824.0,27030994944.0,2009640960.0,24644.0,22173.0
12-04 10:05:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101173248.0,477265920.0,27030994944.0,2009640960.0,7401.0,5145.0
12-04 10:05:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4101169152.0,477265920.0,27030999040.0,2009640960.0,10902.0,11145.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477265920.0,27030999040.0,2009640960.0,8681.0,7331.0
12-04 10:05:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101169152.0,477265920.0,27030999040.0,2009640960.0,9446.0,8431.0
12-04 10:05:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477265920.0,27030999040.0,2009649152.0,7502.0,5120.0
12-04 10:05:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477265920.0,27030999040.0,2009649152.0,8848.0,6597.0
12-04 10:05:40,0.0,0.0,99.666,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,4101160960.0,477265920.0,27030999040.0,2009649152.0,7617.0,5929.0
12-04 10:05:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477265920.0,27030999040.0,2009649152.0,8450.0,7056.0
12-04 10:05:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101160960.0,477265920.0,27030999040.0,2009649152.0,8340.0,6872.0
12-04 10:05:43,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101169152.0,477265920.0,27030999040.0,2009640960.0,25225.0,24185.0
12-04 10:05:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,10368.0,10681.0
12-04 10:05:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,7248.0,5368.0
12-04 10:05:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,7372.0,5464.0
12-04 10:05:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,6923.0,4593.0
12-04 10:05:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,7435.0,5526.0
12-04 10:05:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,10711.0,9761.0
12-04 10:05:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,7994.0,6629.0
12-04 10:05:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101165056.0,477265920.0,27031003136.0,2009640960.0,8785.0,8124.0
12-04 10:05:52,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101160960.0,477265920.0,27031007232.0,2009640960.0,8908.0,8098.0
12-04 10:05:53,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,8031.0,6698.0
12-04 10:05:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,7184.0,4896.0
12-04 10:05:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,7410.0,5591.0
12-04 10:05:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,7520.0,5614.0
12-04 10:05:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,8290.0,6858.0
12-04 10:05:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,8651.0,7093.0
12-04 10:05:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,7687.0,5986.0
12-04 10:06:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,8903.0,8129.0
12-04 10:06:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,8524.0,7710.0
12-04 10:06:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101156864.0,477265920.0,27031011328.0,2009640960.0,7571.0,5646.0
12-04 10:06:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101656576.0,477265920.0,27031011328.0,2009141248.0,6782.0,4403.0
12-04 10:06:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101656576.0,477265920.0,27031011328.0,2009141248.0,8118.0,5949.0
12-04 10:06:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4101652480.0,477265920.0,27031015424.0,2009141248.0,28084.0,27388.0
12-04 10:06:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477265920.0,27031015424.0,2009141248.0,7708.0,5441.0
12-04 10:06:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477265920.0,27031015424.0,2009141248.0,11549.0,8839.0
12-04 10:06:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477265920.0,27031015424.0,2009141248.0,26973.0,25753.0
12-04 10:06:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101652480.0,477265920.0,27031015424.0,2009141248.0,11177.0,9566.0
12-04 10:06:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,4101660672.0,477265920.0,27031015424.0,2009133056.0,8839.0,7148.0
12-04 10:06:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4101656576.0,477270016.0,27031015424.0,2009133056.0,8255.0,6226.0
12-04 10:06:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477270016.0,27031019520.0,2009133056.0,9005.0,7470.0
12-04 10:06:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477270016.0,27031019520.0,2009133056.0,24581.0,22962.0
12-04 10:06:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101652480.0,477270016.0,27031019520.0,2009133056.0,8532.0,7516.0
12-04 10:06:15,0.0,0.0,98.749,1.251,0.0,0.0,0.0,57344.0,0.0,9.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,6761.0,4448.0
12-04 10:06:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,11037.0,10269.0
12-04 10:06:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,8784.0,7959.0
12-04 10:06:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,7400.0,5529.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,6939.0,4722.0
12-04 10:06:20,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,7989.0,6699.0
12-04 10:06:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,7703.0,5687.0
12-04 10:06:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101668864.0,477270016.0,27031019520.0,2009116672.0,8060.0,6725.0
12-04 10:06:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101681152.0,477270016.0,27031023616.0,2009100288.0,26128.0,25100.0
12-04 10:06:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101681152.0,477270016.0,27031023616.0,2009100288.0,7030.0,4991.0
12-04 10:06:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101677056.0,477270016.0,27031027712.0,2009100288.0,8785.0,7959.0
12-04 10:06:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101677056.0,477270016.0,27031027712.0,2009100288.0,8126.0,6723.0
12-04 10:06:27,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101677056.0,477270016.0,27031027712.0,2009100288.0,6656.0,4361.0
12-04 10:06:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101677056.0,477270016.0,27031027712.0,2009100288.0,7606.0,5853.0
12-04 10:06:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031027712.0,2009108480.0,8970.0,7733.0
12-04 10:06:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031027712.0,2009108480.0,10043.0,9393.0
12-04 10:06:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101668864.0,477270016.0,27031027712.0,2009108480.0,7438.0,4913.0
12-04 10:06:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,9240.0,8247.0
12-04 10:06:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,7443.0,4834.0
12-04 10:06:34,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,8087.0,5978.0
12-04 10:06:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,9060.0,7617.0
12-04 10:06:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,7427.0,4851.0
12-04 10:06:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101664768.0,477270016.0,27031031808.0,2009108480.0,8651.0,7146.0
12-04 10:06:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101656576.0,477270016.0,27031031808.0,2009116672.0,10255.0,9626.0
12-04 10:06:39,0.167,0.0,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4101652480.0,477270016.0,27031035904.0,2009116672.0,10841.0,9860.0
12-04 10:06:40,0.751,0.0,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,4101644288.0,477270016.0,27031035904.0,2009124864.0,7999.0,6157.0
12-04 10:06:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477270016.0,27031035904.0,2009124864.0,6977.0,4556.0
12-04 10:06:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477270016.0,27031035904.0,2009124864.0,7047.0,4700.0
12-04 10:06:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,25590.0,24058.0
12-04 10:06:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,9146.0,8296.0
12-04 10:06:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,8.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,8176.0,6896.0
12-04 10:06:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,8254.0,6879.0
12-04 10:06:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,8475.0,7002.0
12-04 10:06:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,8114.0,6634.0
12-04 10:06:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,7100.0,4879.0
12-04 10:06:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4102287360.0,477270016.0,27031035904.0,2008481792.0,23835.0,22377.0
12-04 10:06:51,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4102283264.0,477270016.0,27031040000.0,2008481792.0,7995.0,6632.0
12-04 10:06:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102275072.0,477270016.0,27031040000.0,2008489984.0,8268.0,6780.0
12-04 10:06:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102275072.0,477270016.0,27031040000.0,2008489984.0,7471.0,5592.0
12-04 10:06:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102275072.0,477270016.0,27031040000.0,2008489984.0,8857.0,7437.0
12-04 10:06:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102275072.0,477270016.0,27031040000.0,2008489984.0,8783.0,7956.0
12-04 10:06:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102275072.0,477270016.0,27031040000.0,2008489984.0,7394.0,5502.0
12-04 10:06:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102266880.0,477274112.0,27031044096.0,2008489984.0,8185.0,6802.0
12-04 10:06:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102266880.0,477274112.0,27031044096.0,2008489984.0,6977.0,4593.0
12-04 10:06:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102266880.0,477274112.0,27031044096.0,2008489984.0,7386.0,5058.0
12-04 10:07:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102266880.0,477274112.0,27031044096.0,2008489984.0,8149.0,6628.0
12-04 10:07:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102266880.0,477274112.0,27031044096.0,2008489984.0,8778.0,7929.0
12-04 10:07:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102275072.0,477274112.0,27031044096.0,2008481792.0,8348.0,7057.0
12-04 10:07:03,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102152192.0,477274112.0,27031048192.0,2008600576.0,9452.0,9209.0
12-04 10:07:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102152192.0,477274112.0,27031048192.0,2008600576.0,8556.0,6441.0
12-04 10:07:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102152192.0,477274112.0,27031048192.0,2008600576.0,24894.0,22120.0
12-04 10:07:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102152192.0,477274112.0,27031048192.0,2008600576.0,8371.0,6195.0
12-04 10:07:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4102152192.0,477274112.0,27031048192.0,2008600576.0,9049.0,7438.0
12-04 10:07:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102144000.0,477274112.0,27031048192.0,2008608768.0,8178.0,6065.0
12-04 10:07:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102144000.0,477274112.0,27031048192.0,2008608768.0,10567.0,8578.0
12-04 10:07:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102144000.0,477274112.0,27031048192.0,2008608768.0,8773.0,7169.0
12-04 10:07:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102139904.0,477274112.0,27031052288.0,2008608768.0,9074.0,7371.0
12-04 10:07:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,9592.0,8338.0
12-04 10:07:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,26670.0,25260.0
12-04 10:07:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,6818.0,4386.0
12-04 10:07:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,8.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,8030.0,6864.0
12-04 10:07:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,7767.0,5803.0
12-04 10:07:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,7381.0,5641.0
12-04 10:07:18,0.582,0.083,99.334,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4102148096.0,477274112.0,27031052288.0,2008600576.0,9030.0,7549.0
12-04 10:07:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101382144.0,477274112.0,27031056384.0,2009362432.0,8031.0,6816.0
12-04 10:07:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4101382144.0,477274112.0,27031056384.0,2009362432.0,8879.0,7985.0
12-04 10:07:21,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4101382144.0,477274112.0,27031056384.0,2009362432.0,8230.0,6882.0
12-04 10:07:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101382144.0,477274112.0,27031056384.0,2009362432.0,7534.0,5684.0
12-04 10:07:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,7557.0,5656.0
12-04 10:07:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,7812.0,6144.0
12-04 10:07:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,7347.0,5463.0
12-04 10:07:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,7395.0,5543.0
12-04 10:07:27,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,8779.0,7907.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031056384.0,2009100288.0,8614.0,7669.0
12-04 10:07:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,9275.0,8257.0
12-04 10:07:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,7247.0,4805.0
12-04 10:07:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,8069.0,6046.0
12-04 10:07:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,9329.0,8474.0
12-04 10:07:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,7761.0,5422.0
12-04 10:07:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101644288.0,477274112.0,27031064576.0,2009092096.0,7926.0,5955.0
12-04 10:07:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101636096.0,477274112.0,27031064576.0,2009100288.0,10165.0,9717.0
12-04 10:07:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101636096.0,477274112.0,27031064576.0,2009100288.0,8686.0,7289.0
12-04 10:07:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101632000.0,477274112.0,27031068672.0,2009100288.0,9932.0,8002.0
12-04 10:07:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101632000.0,477274112.0,27031068672.0,2009100288.0,26171.0,24850.0
12-04 10:07:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101627904.0,477278208.0,27031068672.0,2009100288.0,9636.0,7987.0
12-04 10:07:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101627904.0,477278208.0,27031068672.0,2009100288.0,7537.0,6392.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101627904.0,477278208.0,27031068672.0,2009100288.0,8185.0,6790.0
12-04 10:07:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101627904.0,477278208.0,27031068672.0,2009100288.0,6818.0,4519.0
12-04 10:07:43,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101763072.0,477278208.0,27031068672.0,2008965120.0,26292.0,25610.0
12-04 10:07:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101763072.0,477278208.0,27031068672.0,2008965120.0,7413.0,5464.0
12-04 10:07:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4101763072.0,477278208.0,27031068672.0,2008965120.0,8946.0,8382.0
12-04 10:07:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101763072.0,477278208.0,27031068672.0,2008965120.0,7412.0,5646.0
12-04 10:07:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101763072.0,477282304.0,27031064576.0,2008965120.0,24264.0,21948.0
12-04 10:07:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101754880.0,477282304.0,27031072768.0,2008965120.0,7821.0,6028.0
12-04 10:07:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101754880.0,477282304.0,27031072768.0,2008965120.0,8578.0,7668.0
12-04 10:07:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101754880.0,477282304.0,27031072768.0,2008965120.0,8353.0,6925.0
12-04 10:07:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4101754880.0,477282304.0,27031072768.0,2008965120.0,9261.0,9008.0
12-04 10:07:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101754880.0,477282304.0,27031072768.0,2008965120.0,6890.0,4428.0
12-04 10:07:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101750784.0,477286400.0,27031072768.0,2008965120.0,7975.0,6144.0
12-04 10:07:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101750784.0,477286400.0,27031072768.0,2008965120.0,7090.0,4676.0
12-04 10:07:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4101885952.0,477286400.0,27031072768.0,2008829952.0,8607.0,7772.0
12-04 10:07:56,0.0,0.250,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4101885952.0,477286400.0,27031072768.0,2008829952.0,8200.0,6851.0
12-04 10:07:57,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101885952.0,477286400.0,27031072768.0,2008829952.0,7424.0,5572.0
12-04 10:07:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101881856.0,477286400.0,27031076864.0,2008829952.0,8577.0,7403.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101881856.0,477286400.0,27031076864.0,2008829952.0,8606.0,7868.0
12-04 10:08:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4101881856.0,477286400.0,27031076864.0,2008829952.0,7746.0,5865.0
12-04 10:08:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101877760.0,477286400.0,27031080960.0,2008829952.0,8019.0,6670.0
12-04 10:08:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101877760.0,477286400.0,27031080960.0,2008829952.0,7412.0,5529.0
12-04 10:08:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102909952.0,477286400.0,27031080960.0,2007797760.0,7248.0,4921.0
12-04 10:08:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102901760.0,477286400.0,27031080960.0,2007805952.0,8689.0,7168.0
12-04 10:08:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4102901760.0,477286400.0,27031080960.0,2007805952.0,8153.0,5973.0
12-04 10:08:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102897664.0,477290496.0,27031080960.0,2007805952.0,8951.0,7238.0
12-04 10:08:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102897664.0,477290496.0,27031080960.0,2007805952.0,10559.0,8480.0
12-04 10:08:08,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102893568.0,477290496.0,27031085056.0,2007805952.0,11191.0,11145.0
12-04 10:08:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102893568.0,477290496.0,27031085056.0,2007805952.0,9620.0,6920.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102893568.0,477290496.0,27031085056.0,2007805952.0,9111.0,7508.0
12-04 10:08:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102881280.0,477294592.0,27031085056.0,2007814144.0,7654.0,4942.0
12-04 10:08:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102881280.0,477294592.0,27031085056.0,2007814144.0,9725.0,8605.0
12-04 10:08:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102881280.0,477294592.0,27031085056.0,2007814144.0,25271.0,22764.0
12-04 10:08:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102881280.0,477294592.0,27031085056.0,2007814144.0,8367.0,7152.0
12-04 10:08:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,9979.0,10409.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,6692.0,4332.0
12-04 10:08:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,8178.0,6883.0
12-04 10:08:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,7194.0,5809.0
12-04 10:08:19,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,8052.0,6695.0
12-04 10:08:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,6825.0,4361.0
12-04 10:08:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,8773.0,7825.0
12-04 10:08:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4102877184.0,477294592.0,27031089152.0,2007814144.0,8726.0,7892.0
12-04 10:08:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4103012352.0,477294592.0,27031089152.0,2007678976.0,7802.0,6093.0
12-04 10:08:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4103004160.0,477294592.0,27031089152.0,2007687168.0,7547.0,5618.0
12-04 10:08:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4103004160.0,477294592.0,27031089152.0,2007687168.0,8252.0,6972.0
12-04 10:08:26,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4103000064.0,477294592.0,27031093248.0,2007687168.0,7512.0,5555.0
12-04 10:08:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4103000064.0,477294592.0,27031093248.0,2007687168.0,8497.0,6162.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4103000064.0,477294592.0,27031093248.0,2007687168.0,9852.0,9557.0
12-04 10:08:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4103000064.0,477294592.0,27031093248.0,2007687168.0,7890.0,5926.0
12-04 10:08:30,0.0,0.0,99.917,0.0,0.0,0.083,0.0,40960.0,0.0,4.0,4103000064.0,477294592.0,27031093248.0,2007687168.0,9412.0,8316.0
12-04 10:08:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4103008256.0,477294592.0,27031093248.0,2007678976.0,8639.0,7190.0
12-04 10:08:32,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4102881280.0,477294592.0,27031093248.0,2007805952.0,8034.0,5955.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102877184.0,477294592.0,27031097344.0,2007805952.0,8303.0,6471.0
12-04 10:08:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,8208.0,6157.0
12-04 10:08:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,8151.0,6111.0
12-04 10:08:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,9550.0,8541.0
12-04 10:08:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,9272.0,6843.0
12-04 10:08:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,9566.0,8597.0
12-04 10:08:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102873088.0,477294592.0,27031101440.0,2007805952.0,10395.0,9065.0
12-04 10:08:40,0.584,0.167,99.249,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4102864896.0,477294592.0,27031101440.0,2007814144.0,7347.0,5616.0
12-04 10:08:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102864896.0,477294592.0,27031101440.0,2007814144.0,7299.0,5501.0
12-04 10:08:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102864896.0,477294592.0,27031101440.0,2007814144.0,7790.0,6023.0
12-04 10:08:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102864896.0,477294592.0,27031101440.0,2007814144.0,24436.0,22629.0
12-04 10:08:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,8993.0,8076.0
12-04 10:08:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,8120.0,6898.0
12-04 10:08:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7496.0,5554.0
12-04 10:08:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,9104.0,8324.0
12-04 10:08:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7524.0,5620.0
12-04 10:08:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7971.0,6762.0
12-04 10:08:50,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7389.0,5507.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7961.0,6700.0
12-04 10:08:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,7563.0,5123.0
12-04 10:08:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,8660.0,7736.0
12-04 10:08:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102860800.0,477294592.0,27031105536.0,2007814144.0,6802.0,4337.0
12-04 10:08:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,8594.0,7866.0
12-04 10:08:56,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,6770.0,4427.0
12-04 10:08:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,9233.0,8549.0
12-04 10:08:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,8312.0,6943.0
12-04 10:08:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,7257.0,5464.0
12-04 10:09:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,7594.0,5685.0
12-04 10:09:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,8007.0,6633.0
12-04 10:09:02,0.0,0.083,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,4102856704.0,477294592.0,27031109632.0,2007814144.0,7927.0,6094.0
12-04 10:09:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102094848.0,477294592.0,27031109632.0,2008576000.0,8895.0,8112.0
12-04 10:09:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102094848.0,477294592.0,27031109632.0,2008576000.0,8368.0,6228.0
12-04 10:09:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,7477.0,4822.0
12-04 10:09:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,9522.0,8428.0
12-04 10:09:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,9519.0,8281.0
12-04 10:09:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,9182.0,7480.0
12-04 10:09:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,10792.0,9200.0
12-04 10:09:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,8208.0,5978.0
12-04 10:09:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102086656.0,477294592.0,27031117824.0,2008576000.0,26016.0,24046.0
12-04 10:09:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,8983.0,7397.0
12-04 10:09:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,25079.0,22956.0
12-04 10:09:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,9099.0,8076.0
12-04 10:09:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,8040.0,6790.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,8003.0,6205.0
12-04 10:09:17,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,23557.0,21645.0
12-04 10:09:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,7984.0,6750.0
12-04 10:09:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,8760.0,8010.0
12-04 10:09:20,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,25320.0,24089.0
12-04 10:09:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102082560.0,477294592.0,27031121920.0,2008576000.0,8356.0,7060.0
12-04 10:09:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102078464.0,477294592.0,27031126016.0,2008576000.0,7845.0,5953.0
12-04 10:09:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101705728.0,477294592.0,27031126016.0,2008948736.0,6798.0,4452.0
12-04 10:09:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101705728.0,477294592.0,27031126016.0,2008948736.0,8733.0,7869.0
12-04 10:09:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101705728.0,477294592.0,27031126016.0,2008948736.0,7486.0,5713.0
12-04 10:09:26,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4101705728.0,477294592.0,27031126016.0,2008948736.0,8072.0,6260.0
12-04 10:09:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101713920.0,477294592.0,27031126016.0,2008940544.0,10531.0,9738.0
12-04 10:09:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101713920.0,477294592.0,27031126016.0,2008940544.0,7684.0,5870.0
12-04 10:09:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101713920.0,477294592.0,27031126016.0,2008940544.0,7885.0,6143.0
12-04 10:09:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101713920.0,477294592.0,27031126016.0,2008940544.0,9353.0,8407.0
12-04 10:09:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101713920.0,477294592.0,27031126016.0,2008940544.0,8251.0,6604.0
12-04 10:09:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,4101709824.0,477294592.0,27031130112.0,2008940544.0,8020.0,6039.0
12-04 10:09:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101709824.0,477294592.0,27031130112.0,2008940544.0,7460.0,5057.0
12-04 10:09:34,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101709824.0,477294592.0,27031130112.0,2008940544.0,10013.0,9418.0
12-04 10:09:35,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4101709824.0,477294592.0,27031130112.0,2008940544.0,8114.0,6095.0
12-04 10:09:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101709824.0,477294592.0,27031130112.0,2008940544.0,9838.0,8863.0
12-04 10:09:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4101705728.0,477294592.0,27031134208.0,2008940544.0,7908.0,5926.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4101705728.0,477294592.0,27031134208.0,2008940544.0,7484.0,5506.0
12-04 10:09:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101705728.0,477294592.0,27031134208.0,2008940544.0,10184.0,8921.0
12-04 10:09:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101705728.0,477294592.0,27031134208.0,2008940544.0,6862.0,4379.0
12-04 10:09:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101701632.0,477294592.0,27031138304.0,2008940544.0,27235.0,25877.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4101701632.0,477294592.0,27031138304.0,2008940544.0,8556.0,7282.0
12-04 10:09:43,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101455872.0,477294592.0,27031138304.0,2009186304.0,25936.0,25301.0
12-04 10:09:44,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4101582848.0,477294592.0,27031138304.0,2009059328.0,7519.0,5663.0
12-04 10:09:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101582848.0,477294592.0,27031138304.0,2009059328.0,7438.0,5758.0
12-04 10:09:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101582848.0,477294592.0,27031138304.0,2009059328.0,7429.0,5555.0
12-04 10:09:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101582848.0,477294592.0,27031138304.0,2009059328.0,7853.0,7009.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101709824.0,477294592.0,27031138304.0,2008932352.0,7425.0,5529.0
12-04 10:09:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101455872.0,477294592.0,27031138304.0,2009186304.0,7452.0,5622.0
12-04 10:09:50,0.083,0.166,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4101455872.0,477294592.0,27031138304.0,2009186304.0,9646.0,9127.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,10418.0,9193.0
12-04 10:09:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,7424.0,5569.0
12-04 10:09:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,7524.0,5646.0
12-04 10:09:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,8803.0,7891.0
12-04 10:09:55,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,6932.0,4605.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,8688.0,7350.0
12-04 10:09:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,6797.0,4424.0
12-04 10:09:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,8016.0,5899.0
12-04 10:09:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,8661.0,7801.0
12-04 10:10:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101451776.0,477294592.0,27031142400.0,2009186304.0,9151.0,7800.0
12-04 10:10:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101443584.0,477298688.0,27031146496.0,2009186304.0,9253.0,6077.0
12-04 10:10:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4101443584.0,477298688.0,27031146496.0,2009186304.0,8853.0,7866.0
12-04 10:10:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031146496.0,2009694208.0,6893.0,4701.0
12-04 10:10:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031146496.0,2009694208.0,8315.0,6068.0
12-04 10:10:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031146496.0,2009694208.0,8920.0,7303.0
12-04 10:10:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031146496.0,2009694208.0,7997.0,5302.0
12-04 10:10:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,4100943872.0,477298688.0,27031146496.0,2009686016.0,9008.0,7463.0
12-04 10:10:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031146496.0,2009694208.0,10435.0,9669.0
12-04 10:10:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,12063.0,11396.0
12-04 10:10:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,7748.0,4967.0
12-04 10:10:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,8085.0,5464.0
12-04 10:10:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,53248.0,0.0,6.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,8239.0,6020.0
12-04 10:10:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,26155.0,24493.0
12-04 10:10:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,7523.0,5738.0
12-04 10:10:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,8793.0,7983.0
12-04 10:10:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,8654.0,7404.0
12-04 10:10:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100935680.0,477298688.0,27031154688.0,2009686016.0,7451.0,5736.0
12-04 10:10:18,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,4100923392.0,477298688.0,27031158784.0,2009694208.0,8637.0,7736.0
12-04 10:10:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100923392.0,477298688.0,27031158784.0,2009694208.0,6757.0,4403.0
12-04 10:10:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4100923392.0,477298688.0,27031158784.0,2009694208.0,6996.0,4494.0
12-04 10:10:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100923392.0,477298688.0,27031158784.0,2009694208.0,10483.0,9171.0
12-04 10:10:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4100923392.0,477298688.0,27031158784.0,2009694208.0,8048.0,6566.0
12-04 10:10:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,10727.0,9802.0
12-04 10:10:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,7723.0,5804.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,7522.0,5645.0
12-04 10:10:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,9697.0,9533.0
12-04 10:10:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,7512.0,5663.0
12-04 10:10:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101304320.0,477298688.0,27031158784.0,2009313280.0,6829.0,4469.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101300224.0,477298688.0,27031162880.0,2009313280.0,8792.0,7344.0
12-04 10:10:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101300224.0,477298688.0,27031162880.0,2009313280.0,8144.0,6110.0
12-04 10:10:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101300224.0,477298688.0,27031162880.0,2009313280.0,10617.0,10280.0
12-04 10:10:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101427200.0,477298688.0,27031162880.0,2009186304.0,7797.0,5239.0
12-04 10:10:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101427200.0,477298688.0,27031162880.0,2009186304.0,9221.0,8318.0
12-04 10:10:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101427200.0,477298688.0,27031162880.0,2009186304.0,8110.0,6020.0
12-04 10:10:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101427200.0,477298688.0,27031162880.0,2009186304.0,8113.0,6159.0
12-04 10:10:36,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101423104.0,477298688.0,27031166976.0,2009186304.0,9116.0,7694.0
12-04 10:10:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477298688.0,27031166976.0,2009186304.0,8687.0,7231.0
12-04 10:10:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477298688.0,27031166976.0,2009186304.0,7270.0,4805.0
12-04 10:10:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101423104.0,477298688.0,27031166976.0,2009186304.0,10579.0,9835.0
12-04 10:10:40,0.834,0.0,99.166,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101423104.0,477298688.0,27031166976.0,2009186304.0,7524.0,5620.0
12-04 10:10:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101419008.0,477298688.0,27031171072.0,2009186304.0,25084.0,23387.0
12-04 10:10:42,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4101414912.0,477302784.0,27031171072.0,2009186304.0,8151.0,6632.0
12-04 10:10:43,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101439488.0,477302784.0,27031171072.0,2009161728.0,26684.0,26381.0
12-04 10:10:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101431296.0,477302784.0,27031171072.0,2009169920.0,6970.0,4543.0
12-04 10:10:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4101431296.0,477302784.0,27031171072.0,2009169920.0,6848.0,4655.0
12-04 10:10:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4101431296.0,477302784.0,27031171072.0,2009169920.0,11177.0,10403.0
12-04 10:10:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4101427200.0,477306880.0,27031171072.0,2009169920.0,25430.0,24063.0
12-04 10:10:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,7724.0,5738.0
12-04 10:10:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,6228.0,4191.0
12-04 10:10:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,10130.0,10156.0
12-04 10:10:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,8454.0,7335.0
12-04 10:10:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,6970.0,4543.0
12-04 10:10:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,7345.0,5571.0
12-04 10:10:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,8138.0,6675.0
12-04 10:10:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,8731.0,7893.0
12-04 10:10:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101423104.0,477306880.0,27031175168.0,2009169920.0,7212.0,4999.0
12-04 10:10:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,9540.0,9171.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,8112.0,6724.0
12-04 10:10:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,7418.0,5530.0
12-04 10:11:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,6835.0,4428.0
12-04 10:11:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,7512.0,5663.0
12-04 10:11:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101419008.0,477306880.0,27031179264.0,2009169920.0,8615.0,7353.0
12-04 10:11:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101943296.0,477306880.0,27031179264.0,2008645632.0,8099.0,6883.0
12-04 10:11:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101935104.0,477306880.0,27031179264.0,2008653824.0,9032.0,7197.0
12-04 10:11:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101935104.0,477306880.0,27031179264.0,2008653824.0,9437.0,8294.0
12-04 10:11:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101931008.0,477306880.0,27031183360.0,2008653824.0,8916.0,6719.0
12-04 10:11:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101931008.0,477306880.0,27031183360.0,2008653824.0,8481.0,6364.0
12-04 10:11:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101922816.0,477306880.0,27031183360.0,2008662016.0,9122.0,7372.0
12-04 10:11:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101922816.0,477306880.0,27031183360.0,2008662016.0,10184.0,8025.0
12-04 10:11:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101922816.0,477306880.0,27031183360.0,2008662016.0,7548.0,4851.0
12-04 10:11:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101918720.0,477310976.0,27031183360.0,2008662016.0,9941.0,8921.0
12-04 10:11:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101918720.0,477310976.0,27031183360.0,2008662016.0,8960.0,7274.0
12-04 10:11:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101910528.0,477310976.0,27031191552.0,2008662016.0,25863.0,24412.0
12-04 10:11:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101910528.0,477310976.0,27031191552.0,2008662016.0,8011.0,6699.0
12-04 10:11:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101910528.0,477310976.0,27031191552.0,2008662016.0,7024.0,4789.0
12-04 10:11:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101910528.0,477310976.0,27031191552.0,2008662016.0,9700.0,9201.0
12-04 10:11:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,6947.0,5298.0
12-04 10:11:18,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,8170.0,5928.0
12-04 10:11:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,7108.0,5461.0
12-04 10:11:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,8045.0,6187.0
12-04 10:11:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,8381.0,7706.0
12-04 10:11:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4101894144.0,477310976.0,27031191552.0,2008678400.0,7668.0,5665.0
12-04 10:11:23,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4102029312.0,477310976.0,27031191552.0,2008543232.0,9928.0,8655.0
12-04 10:11:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,8522.0,7083.0
12-04 10:11:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,8605.0,7514.0
12-04 10:11:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,7867.0,5782.0
12-04 10:11:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,6654.0,4407.0
12-04 10:11:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,8321.0,6835.0
12-04 10:11:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,8417.0,7114.0
12-04 10:11:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,27406.0,26415.0
12-04 10:11:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,7215.0,4855.0
12-04 10:11:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102017024.0,477310976.0,27031195648.0,2008551424.0,9213.0,6561.0
12-04 10:11:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101967872.0,477310976.0,27031195648.0,2008600576.0,9565.0,9335.0
12-04 10:11:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,8399.0,6231.0
12-04 10:11:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,8866.0,7807.0
12-04 10:11:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,8615.0,6314.0
12-04 10:11:37,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,8976.0,8296.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,8329.0,6227.0
12-04 10:11:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101963776.0,477310976.0,27031199744.0,2008600576.0,9451.0,7586.0
12-04 10:11:40,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101959680.0,477315072.0,27031199744.0,2008600576.0,24556.0,22193.0
12-04 10:11:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101959680.0,477315072.0,27031199744.0,2008600576.0,7695.0,6536.0
12-04 10:11:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101955584.0,477315072.0,27031203840.0,2008600576.0,9075.0,8097.0
12-04 10:11:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102090752.0,477315072.0,27031203840.0,2008465408.0,25007.0,23813.0
12-04 10:11:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102082560.0,477315072.0,27031203840.0,2008473600.0,8946.0,7937.0
12-04 10:11:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,8270.0,7150.0
12-04 10:11:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,7393.0,4907.0
12-04 10:11:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,6554.0,4316.0
12-04 10:11:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,9362.0,8269.0
12-04 10:11:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,6492.0,4312.0
12-04 10:11:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,8264.0,6362.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102205440.0,477315072.0,27031207936.0,2008346624.0,9241.0,9086.0
12-04 10:11:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4102201344.0,477315072.0,27031212032.0,2008346624.0,9010.0,8095.0
12-04 10:11:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102201344.0,477315072.0,27031212032.0,2008346624.0,7108.0,5461.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102201344.0,477315072.0,27031212032.0,2008346624.0,7662.0,5708.0
12-04 10:11:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4102201344.0,477315072.0,27031212032.0,2008346624.0,8372.0,7243.0
12-04 10:11:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102201344.0,477315072.0,27031212032.0,2008346624.0,7639.0,5600.0
12-04 10:11:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,7207.0,5419.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,7314.0,4770.0
12-04 10:11:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,7866.0,6583.0
12-04 10:12:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,10752.0,10774.0
12-04 10:12:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,7268.0,5485.0
12-04 10:12:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4102197248.0,477319168.0,27031212032.0,2008346624.0,8088.0,5980.0
12-04 10:12:03,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101812224.0,477319168.0,27031216128.0,2008727552.0,7167.0,5395.0
12-04 10:12:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101812224.0,477319168.0,27031216128.0,2008727552.0,8546.0,6111.0
12-04 10:12:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,4101812224.0,477319168.0,27031216128.0,2008727552.0,8983.0,7736.0
12-04 10:12:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101812224.0,477319168.0,27031216128.0,2008727552.0,8712.0,6268.0
12-04 10:12:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101738496.0,477319168.0,27031216128.0,2008801280.0,8845.0,7434.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101738496.0,477319168.0,27031216128.0,2008801280.0,9880.0,8361.0
12-04 10:12:09,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4101738496.0,477319168.0,27031216128.0,2008801280.0,10479.0,8782.0
12-04 10:12:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,8955.0,6542.0
12-04 10:12:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,7296.0,4711.0
12-04 10:12:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,9266.0,7386.0
12-04 10:12:13,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,25321.0,23254.0
12-04 10:12:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,8548.0,6927.0
12-04 10:12:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,9606.0,9383.0
12-04 10:12:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101734400.0,477319168.0,27031220224.0,2008801280.0,7204.0,5492.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101730304.0,477319168.0,27031224320.0,2008801280.0,7201.0,5456.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4101730304.0,477319168.0,27031224320.0,2008801280.0,7234.0,4601.0
12-04 10:12:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101349376.0,477319168.0,27031224320.0,2009182208.0,7882.0,6605.0
12-04 10:12:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101349376.0,477319168.0,27031224320.0,2009182208.0,8860.0,7450.0
12-04 10:12:21,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4101345280.0,477319168.0,27031228416.0,2009182208.0,7953.0,6566.0
12-04 10:12:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101345280.0,477319168.0,27031228416.0,2009182208.0,9689.0,9109.0
12-04 10:12:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101099520.0,477319168.0,27031228416.0,2009427968.0,7227.0,5435.0
12-04 10:12:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4101099520.0,477319168.0,27031228416.0,2009427968.0,8093.0,6172.0
12-04 10:12:25,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4101099520.0,477319168.0,27031228416.0,2009427968.0,8192.0,6927.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101099520.0,477319168.0,27031228416.0,2009427968.0,7517.0,4990.0
12-04 10:12:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4101095424.0,477323264.0,27031228416.0,2009427968.0,7133.0,5275.0
12-04 10:12:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101095424.0,477323264.0,27031228416.0,2009427968.0,8447.0,6742.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101079040.0,477323264.0,27031228416.0,2009444352.0,9293.0,8379.0
12-04 10:12:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,8548.0,6339.0
12-04 10:12:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,8860.0,7593.0
12-04 10:12:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,9823.0,8635.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,6973.0,4736.0
12-04 10:12:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,9043.0,7490.0
12-04 10:12:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4101074944.0,477323264.0,27031232512.0,2009444352.0,7860.0,6026.0
12-04 10:12:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4101378048.0,477323264.0,27031232512.0,2009141248.0,10786.0,8868.0
12-04 10:12:37,3.023,1.175,93.451,2.267,0.0,0.084,19247104.0,12288.0,814.0,3.0,4112945152.0,477601792.0,27064078336.0,1964449792.0,1885997.0,56708.0
12-04 10:12:38,0.0,0.336,91.107,8.473,0.0,0.084,1048576.0,12288.0,13.0,2.0,4112556032.0,477601792.0,27085606912.0,1943310336.0,23748877.0,295932.0
12-04 10:12:39,0.669,0.335,95.816,3.180,0.0,0.0,466944.0,0.0,6.0,0.0,4121059328.0,477601792.0,27086581760.0,1933832192.0,10800267.0,181857.0
12-04 10:12:40,1.084,0.334,97.498,1.084,0.0,0.0,0.0,12288.0,0.0,3.0,4122914816.0,477601792.0,27086884864.0,1931673600.0,166219.0,70973.0
12-04 10:12:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4123041792.0,477601792.0,27086884864.0,1931546624.0,8411.0,7654.0
12-04 10:12:42,0.419,0.251,97.653,1.593,0.0,0.084,0.0,0.0,0.0,0.0,4125368320.0,477601792.0,27087351808.0,1928753152.0,559174.0,143527.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-orderer-slave-12.csv <==
12-04 09:35:32,0.593,0.285,98.951,0.119,0.0,0.052,4054.803,1003179.412,0.548,2.715,3911213056.0,592216064.0,22304759808.0,6810886144.0,0.0,0.0
12-04 09:35:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3910946816.0,592216064.0,22304763904.0,6811148288.0,9823.0,7892.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3910946816.0,592216064.0,22304763904.0,6811148288.0,9856.0,6996.0
12-04 09:35:35,0.333,0.166,99.501,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,8535.0,6711.0
12-04 09:35:36,0.583,0.083,99.334,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,8386.0,5853.0
12-04 09:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,9665.0,8495.0
12-04 09:35:38,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,9754.0,8165.0
12-04 09:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,6933.0,4867.0
12-04 09:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,9233.0,7832.0
12-04 09:35:41,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,8440.0,6039.0
12-04 09:35:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3910918144.0,592216064.0,22304768000.0,6811172864.0,8404.0,6406.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3910914048.0,592216064.0,22304772096.0,6811172864.0,7093.0,5028.0
12-04 09:35:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3910914048.0,592216064.0,22304772096.0,6811172864.0,9372.0,8012.0
12-04 09:35:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,6610.0,3974.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,25762.0,23962.0
12-04 09:35:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,8450.0,6875.0
12-04 09:35:48,0.083,0.166,99.751,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,9168.0,7834.0
12-04 09:35:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,7867.0,6280.0
12-04 09:35:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,7143.0,4236.0
12-04 09:35:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,23901.0,21238.0
12-04 09:35:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911557120.0,592216064.0,22304772096.0,6810529792.0,9511.0,8234.0
12-04 09:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3911553024.0,592216064.0,22304776192.0,6810529792.0,8461.0,7341.0
12-04 09:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3911553024.0,592216064.0,22304776192.0,6810529792.0,7991.0,5562.0
12-04 09:35:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,3911553024.0,592216064.0,22304776192.0,6810529792.0,7819.0,6221.0
12-04 09:35:56,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3911553024.0,592216064.0,22304776192.0,6810529792.0,52040.0,97581.0
12-04 09:35:57,3.616,3.364,92.935,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3968061440.0,592216064.0,22310154240.0,6748643328.0,2930138.0,5922591.0
12-04 09:35:58,3.122,2.616,94.177,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4026900480.0,592216064.0,22315163648.0,6684794880.0,2777410.0,5689189.0
12-04 09:35:59,3.015,3.350,93.467,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,4105146368.0,592216064.0,22320664576.0,6601048064.0,2776527.0,5750253.0
12-04 09:36:00,2.703,2.618,94.595,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4176707584.0,592216064.0,22325706752.0,6524444672.0,2739949.0,5670721.0
12-04 09:36:01,2.294,2.634,94.817,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4252880896.0,592216064.0,22331207680.0,6442770432.0,2835742.0,5867785.0
12-04 09:36:02,3.583,3.167,93.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4331134976.0,592216064.0,22336184320.0,6359539712.0,2730994.0,5640695.0
12-04 09:36:03,4.066,3.237,92.531,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4415614976.0,592216064.0,22341611520.0,6269632512.0,2737219.0,5657881.0
12-04 09:36:04,3.376,2.363,94.177,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4494454784.0,592216064.0,22347067392.0,6185336832.0,2755372.0,5674396.0
12-04 09:36:05,3.264,3.431,93.138,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,4579430400.0,592216064.0,22352519168.0,6094909440.0,2781690.0,5782688.0
12-04 09:36:06,3.277,2.437,94.034,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4662104064.0,592216064.0,22357942272.0,6006812672.0,2728854.0,5587017.0
12-04 09:36:07,3.342,3.008,93.484,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4742410240.0,592216064.0,22363238400.0,5921210368.0,2720248.0,5623072.0
12-04 09:36:08,3.359,3.023,93.367,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,4824870912.0,592216064.0,22368473088.0,5833515008.0,2781618.0,5749792.0
12-04 09:36:09,3.376,2.194,94.262,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4911099904.0,592216064.0,22373908480.0,5741850624.0,2762063.0,5699405.0
12-04 09:36:10,3.028,2.691,94.197,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4990832640.0,592216064.0,22378909696.0,5657116672.0,2726952.0,5582557.0
12-04 09:36:11,3.526,2.939,93.367,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5076996096.0,592216064.0,22384508928.0,5565353984.0,2815624.0,5867990.0
12-04 09:36:12,3.592,2.840,93.400,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5157429248.0,592216064.0,22389768192.0,5479661568.0,2743867.0,5673755.0
12-04 09:36:13,3.592,2.590,93.567,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5238747136.0,592216064.0,22394937344.0,5393174528.0,2735510.0,5615974.0
12-04 09:36:14,4.060,3.480,92.129,0.249,0.0,0.083,0.0,28672.0,0.0,4.0,5323431936.0,592216064.0,22400057344.0,5303369728.0,2823137.0,5883933.0
12-04 09:36:15,2.799,2.290,94.826,0.0,0.0,0.085,0.0,20480.0,0.0,1.0,5406826496.0,592216064.0,22405607424.0,5214425088.0,2766404.0,5722889.0
12-04 09:36:16,3.109,3.025,93.697,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5490454528.0,592216064.0,22410862592.0,5125541888.0,2815638.0,5810077.0
12-04 09:36:17,2.460,2.205,95.165,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5568978944.0,592216064.0,22416035840.0,5041844224.0,2666390.0,5490320.0
12-04 09:36:18,3.956,2.694,93.266,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5630246912.0,592216064.0,22421389312.0,4975222784.0,2810700.0,5793845.0
12-04 09:36:19,4.139,2.980,92.632,0.0,0.0,0.248,0.0,28672.0,0.0,3.0,5630349312.0,592216064.0,22426460160.0,4970049536.0,2727266.0,5645650.0
12-04 09:36:20,3.983,3.154,92.697,0.083,0.0,0.083,0.0,24576.0,0.0,5.0,5630230528.0,592216064.0,22431989760.0,4964638720.0,2757564.0,5672778.0
12-04 09:36:21,3.747,2.831,93.256,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5630218240.0,592216064.0,22437396480.0,4959244288.0,2738834.0,5665587.0
12-04 09:36:22,2.538,2.284,94.839,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5631152128.0,592216064.0,22442401792.0,4953305088.0,2824621.0,5879861.0
12-04 09:36:23,3.494,2.829,93.511,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5630746624.0,592216064.0,22447431680.0,4948680704.0,2684897.0,5507141.0
12-04 09:36:24,3.747,3.164,92.923,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5630943232.0,592216064.0,22453075968.0,4942839808.0,2756288.0,5784463.0
12-04 09:36:25,3.535,2.441,93.855,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5631037440.0,592216064.0,22458437632.0,4937383936.0,2868687.0,5924860.0
12-04 09:36:26,3.316,1.531,94.898,0.170,0.0,0.085,0.0,12288.0,0.0,2.0,5632122880.0,592216064.0,22463934464.0,4930801664.0,2822527.0,5785565.0
12-04 09:36:27,4.167,2.750,92.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5632299008.0,592216064.0,22469484544.0,4925075456.0,2696211.0,5598111.0
12-04 09:36:28,3.515,2.762,93.556,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5632110592.0,592216064.0,22474674176.0,4920074240.0,2831459.0,5901162.0
12-04 09:36:29,3.440,2.433,93.960,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5632798720.0,592216064.0,22480056320.0,4914003968.0,2814975.0,5828530.0
12-04 09:36:30,3.275,2.855,91.856,1.763,0.0,0.252,0.0,81330176.0,0.0,155.0,5632503808.0,592216064.0,22485610496.0,4908744704.0,2709502.0,5571555.0
12-04 09:36:31,3.500,3.167,93.083,0.0,0.0,0.250,0.0,100016128.0,0.0,128.0,5633159168.0,592216064.0,22490955776.0,4902744064.0,2777972.0,5753350.0
12-04 09:36:32,3.272,2.685,93.792,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5633376256.0,592216064.0,22496403456.0,4897079296.0,2748090.0,5641061.0
12-04 09:36:33,3.691,2.433,93.876,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5633048576.0,592216064.0,22501781504.0,4892028928.0,2692302.0,5583046.0
12-04 09:36:34,3.141,1.613,95.076,0.0,0.0,0.170,0.0,40960.0,0.0,3.0,5633187840.0,592216064.0,22506983424.0,4886687744.0,2742020.0,5658840.0
12-04 09:36:35,3.658,3.325,92.934,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5634015232.0,592216064.0,22512447488.0,4880396288.0,2827516.0,5868843.0
12-04 09:36:36,3.610,2.351,93.955,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5634154496.0,592216064.0,22517694464.0,4875010048.0,2788575.0,5701070.0
12-04 09:36:37,3.188,2.517,94.044,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5640187904.0,592216064.0,22522920960.0,4863750144.0,2721819.0,5644450.0
12-04 09:36:38,2.560,1.962,95.307,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5648777216.0,592216064.0,22528442368.0,4849639424.0,2769997.0,5730154.0
12-04 09:36:39,3.500,2.917,93.417,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5655797760.0,592216064.0,22533513216.0,4837548032.0,2731647.0,5734385.0
12-04 09:36:40,4.047,2.192,93.761,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5659635712.0,592216064.0,22538608640.0,4828614656.0,2730423.0,5629337.0
12-04 09:36:41,3.193,2.941,93.697,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5659254784.0,592216064.0,22544429056.0,4823175168.0,2761173.0,5681041.0
12-04 09:36:42,3.018,2.766,93.965,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5659611136.0,592216064.0,22549770240.0,4817477632.0,2872423.0,5863186.0
12-04 09:36:43,2.540,2.456,94.835,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5659516928.0,592216064.0,22554722304.0,4812619776.0,2743588.0,5659884.0
12-04 09:36:44,3.344,2.843,93.395,0.334,0.0,0.084,0.0,40960.0,0.0,5.0,5659942912.0,592216064.0,22559879168.0,4807036928.0,2741932.0,5685915.0
12-04 09:36:45,3.827,3.245,92.762,0.0,0.0,0.166,0.0,16384.0,0.0,1.0,5660823552.0,592216064.0,22565490688.0,4800544768.0,2814351.0,5837769.0
12-04 09:36:46,3.207,2.025,94.515,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5660389376.0,592216064.0,22570762240.0,4795707392.0,2783768.0,5792401.0
12-04 09:36:47,3.196,2.355,94.197,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5661835264.0,592216064.0,22575792128.0,4789231616.0,2743604.0,5602471.0
12-04 09:36:48,3.128,2.282,94.421,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5661859840.0,592216064.0,22581399552.0,4783599616.0,2777313.0,5758373.0
12-04 09:36:49,4.149,2.905,92.780,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,5662605312.0,592216064.0,22587019264.0,4777234432.0,2775008.0,5752146.0
12-04 09:36:50,3.763,2.341,93.645,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,5662593024.0,592216064.0,22592147456.0,4772118528.0,2666933.0,5484556.0
12-04 09:36:51,3.509,3.091,93.233,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5661925376.0,592216064.0,22598111232.0,4766822400.0,2820555.0,5816888.0
12-04 09:36:52,3.574,2.993,93.350,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5662199808.0,592216064.0,22602952704.0,4761706496.0,2700481.0,5573816.0
12-04 09:36:53,3.255,3.088,93.406,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5663092736.0,592216064.0,22608232448.0,4755533824.0,2761798.0,5666914.0
12-04 09:36:54,3.904,2.741,93.189,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5663297536.0,592216064.0,22613450752.0,4750110720.0,2746329.0,5663915.0
12-04 09:36:55,3.613,2.605,93.697,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5663494144.0,592216064.0,22618972160.0,4744392704.0,2836297.0,5935557.0
12-04 09:36:56,2.773,2.353,94.622,0.084,0.0,0.168,0.0,24576.0,0.0,4.0,5663449088.0,592216064.0,22623875072.0,4739534848.0,2646938.0,5570367.0
12-04 09:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663182848.0,592216064.0,22624419840.0,4739256320.0,10374.0,9293.0
12-04 09:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663182848.0,592216064.0,22624419840.0,4739256320.0,12466.0,114860.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5663174656.0,592216064.0,22624428032.0,4739256320.0,6639.0,4040.0
12-04 09:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5663166464.0,592216064.0,22624436224.0,4739256320.0,8159.0,5807.0
12-04 09:37:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,138280960.0,0.0,137.0,5663199232.0,592216064.0,22624436224.0,4739223552.0,7570.0,5575.0
12-04 09:37:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5663199232.0,592216064.0,22624436224.0,4739223552.0,8890.0,7024.0
12-04 09:37:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663199232.0,592216064.0,22624436224.0,4739223552.0,7841.0,6331.0
12-04 09:37:04,1.759,1.759,96.399,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5662720000.0,592216064.0,22626947072.0,4737191936.0,1575752.0,989978.0
12-04 09:37:05,4.435,3.682,91.632,0.0,0.0,0.251,0.0,36864.0,0.0,3.0,5663723520.0,592216064.0,22632833024.0,4730302464.0,3538636.0,6363466.0
12-04 09:37:06,4.237,2.373,93.220,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,5662875648.0,592216064.0,22640418816.0,4723564544.0,3397040.0,10026243.0
12-04 09:37:07,3.472,2.625,93.734,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5664493568.0,592216064.0,22646407168.0,4715958272.0,3304979.0,6171335.0
12-04 09:37:08,5.135,2.609,92.003,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5664305152.0,592216064.0,22652850176.0,4709703680.0,3226914.0,6073945.0
12-04 09:37:09,4.469,3.963,91.400,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5664276480.0,592216064.0,22660018176.0,4702564352.0,4031107.0,6716578.0
12-04 09:37:10,5.071,3.408,91.272,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,5664993280.0,592216064.0,22667411456.0,4694454272.0,3473807.0,10484256.0
12-04 09:37:11,3.833,3.750,92.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5664964608.0,592216064.0,22673428480.0,4688465920.0,3182056.0,5608115.0
12-04 09:37:12,3.480,2.971,93.379,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5665120256.0,592216064.0,22680129536.0,4681609216.0,3459275.0,6330943.0
12-04 09:37:13,5.088,3.920,90.659,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5664886784.0,592216064.0,22687465472.0,4674506752.0,3830499.0,6658016.0
12-04 09:37:14,5.311,3.568,90.871,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5665841152.0,592216064.0,22694420480.0,4666597376.0,3537338.0,10344292.0
12-04 09:37:15,3.688,3.269,92.875,0.0,0.0,0.168,0.0,24576.0,0.0,4.0,5665427456.0,592216064.0,22700752896.0,4660678656.0,3130398.0,5800068.0
12-04 09:37:16,4.268,3.264,92.218,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5665509376.0,592216064.0,22707208192.0,4654141440.0,3515349.0,6285475.0
12-04 09:37:17,4.373,3.448,91.926,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5665689600.0,592216064.0,22713823232.0,4647346176.0,3658133.0,6221437.0
12-04 09:37:18,4.174,3.589,91.736,0.0,0.0,0.501,0.0,0.0,0.0,0.0,5666258944.0,592216064.0,22720729088.0,4639870976.0,3475263.0,10245139.0
12-04 09:37:19,3.707,2.949,93.260,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5665849344.0,592216064.0,22726983680.0,4634025984.0,3216313.0,5984208.0
12-04 09:37:20,4.754,3.420,91.410,0.250,0.0,0.167,0.0,40960.0,0.0,5.0,5666172928.0,592216064.0,22733840384.0,4626845696.0,3580895.0,6702531.0
12-04 09:37:21,4.545,3.199,92.172,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,5665828864.0,592216064.0,22740787200.0,4620242944.0,3546104.0,6126295.0
12-04 09:37:22,4.694,3.185,91.869,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5670223872.0,592216064.0,22747545600.0,4609089536.0,3626955.0,10262721.0
12-04 09:37:23,2.896,2.726,94.293,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5671895040.0,592216064.0,22754213888.0,4600750080.0,3171725.0,5995475.0
12-04 09:37:24,4.170,2.383,93.191,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5672071168.0,592216064.0,22760783872.0,4594003968.0,3536137.0,6338001.0
12-04 09:37:25,5.966,3.025,90.840,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5672751104.0,592216064.0,22768267264.0,4585840640.0,3769910.0,6464110.0
12-04 09:37:26,4.469,2.530,92.833,0.084,0.0,0.084,0.0,24576.0,0.0,4.0,5673086976.0,592216064.0,22774513664.0,4579258368.0,3431900.0,10129567.0
12-04 09:37:27,4.431,3.177,92.308,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5672652800.0,592216064.0,22781194240.0,4573011968.0,3285037.0,6138661.0
12-04 09:37:28,3.710,3.204,93.002,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5673148416.0,592216064.0,22787428352.0,4566282240.0,3414992.0,6147982.0
12-04 09:37:29,4.209,3.199,92.424,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5673336832.0,592216064.0,22794190848.0,4559331328.0,3730658.0,6380567.0
12-04 09:37:30,4.146,2.876,92.809,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5673656320.0,592216064.0,22801350656.0,4551852032.0,3537365.0,10436147.0
12-04 09:37:31,4.591,3.005,92.321,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5673320448.0,592216064.0,22807572480.0,4545966080.0,3206830.0,5928255.0
12-04 09:37:32,4.107,3.185,92.205,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,5673086976.0,592216064.0,22813822976.0,4539949056.0,3465822.0,6158949.0
12-04 09:37:33,4.534,3.526,91.688,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5673304064.0,592216064.0,22820954112.0,4532600832.0,3728910.0,6433434.0
12-04 09:37:34,4.406,3.907,91.521,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5673402368.0,592216064.0,22827794432.0,4525662208.0,3408504.0,10092150.0
12-04 09:37:35,3.766,3.096,92.803,0.0,0.0,0.335,0.0,24576.0,0.0,4.0,5672869888.0,592216064.0,22833991680.0,4519997440.0,3194671.0,5967145.0
12-04 09:37:36,4.821,3.741,89.776,1.496,0.0,0.166,0.0,212914176.0,0.0,219.0,5673107456.0,592216064.0,22840463360.0,4513288192.0,3438195.0,6185733.0
12-04 09:37:37,4.282,3.526,91.940,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5674012672.0,592216064.0,22847864832.0,4504981504.0,3586595.0,6210070.0
12-04 09:37:38,3.866,2.941,92.857,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5674184704.0,592216064.0,22853767168.0,4498907136.0,3409966.0,6274752.0
12-04 09:37:39,4.181,3.512,92.140,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5674770432.0,592216064.0,22860185600.0,4491902976.0,3467890.0,10095366.0
12-04 09:37:40,3.983,2.712,93.136,0.0,0.0,0.169,0.0,36864.0,0.0,3.0,5673885696.0,592216064.0,22867161088.0,4485812224.0,3505828.0,6435164.0
12-04 09:37:41,4.714,3.199,91.919,0.0,0.0,0.168,0.0,28672.0,0.0,6.0,5674201088.0,592216064.0,22873907200.0,4478750720.0,3764543.0,6494575.0
12-04 09:37:42,4.315,2.115,93.486,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5674618880.0,592216064.0,22880047104.0,4472193024.0,3174674.0,5877949.0
12-04 09:37:43,3.905,2.971,92.954,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5674958848.0,592216064.0,22886690816.0,4465209344.0,3243557.0,9888515.0
12-04 09:37:44,4.519,3.013,92.134,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5675282432.0,592216064.0,22892597248.0,4458979328.0,3516309.0,6157683.0
12-04 09:37:45,3.498,2.645,93.686,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5676412928.0,592216064.0,22899838976.0,4450607104.0,3541567.0,6096331.0
12-04 09:37:46,4.142,2.620,93.153,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5675872256.0,592216064.0,22906310656.0,4444676096.0,3391775.0,6124452.0
12-04 09:37:47,4.227,3.128,92.561,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5676118016.0,592216064.0,22913343488.0,4437397504.0,3430646.0,10134812.0
12-04 09:37:48,3.956,3.283,92.677,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5676417024.0,592216064.0,22919806976.0,4430635008.0,3441953.0,6234745.0
12-04 09:37:49,3.997,2.806,93.027,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5676011520.0,592216064.0,22926479360.0,4424368128.0,3718060.0,6420071.0
12-04 09:37:50,4.841,3.422,91.402,0.167,0.0,0.167,0.0,36864.0,0.0,6.0,5676969984.0,592216064.0,22933663744.0,4416225280.0,3454623.0,10118209.0
12-04 09:37:51,4.435,2.929,92.469,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5676580864.0,592216064.0,22940196864.0,4410081280.0,3235741.0,6081314.0
12-04 09:37:52,4.132,3.120,92.580,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5676965888.0,592216064.0,22946889728.0,4403003392.0,3481705.0,6122555.0
12-04 09:37:53,4.694,3.185,91.785,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5676642304.0,592216064.0,22954053632.0,4396163072.0,3476587.0,6239381.0
12-04 09:37:54,5.250,4.083,90.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5677228032.0,592216064.0,22961434624.0,4388196352.0,3749361.0,10538550.0
12-04 09:37:55,3.933,3.180,92.636,0.167,0.0,0.084,0.0,40960.0,0.0,5.0,5677334528.0,592216064.0,22967689216.0,4381835264.0,3221377.0,6015012.0
12-04 09:37:56,4.094,3.425,92.231,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5677658112.0,592216064.0,22973603840.0,4375597056.0,3211680.0,5694571.0
12-04 09:37:57,3.716,3.378,92.652,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5677989888.0,592216064.0,22980628480.0,4368240640.0,3555377.0,5924522.0
12-04 09:37:58,3.908,3.059,92.863,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5678403584.0,592216064.0,22987894784.0,4360560640.0,3551823.0,10308039.0
12-04 09:37:59,3.248,2.222,94.444,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5678911488.0,592216064.0,22994423808.0,4353523712.0,3206619.0,5989894.0
12-04 09:38:00,4.810,2.869,92.152,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,5678792704.0,592216064.0,23001112576.0,4346953728.0,3349470.0,5971692.0
12-04 09:38:01,3.866,3.866,91.933,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5679116288.0,592216064.0,23007518720.0,4340224000.0,3720586.0,6307451.0
12-04 09:38:02,5.246,3.497,91.091,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5679702016.0,592216064.0,23014825984.0,4332331008.0,3513541.0,10349476.0
12-04 09:38:03,4.020,3.350,92.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5679833088.0,592216064.0,23021420544.0,4325605376.0,3259578.0,6083634.0
12-04 09:38:04,2.852,1.846,95.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5678845952.0,592216064.0,23026630656.0,4321382400.0,2275326.0,5592891.0
12-04 09:38:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5679247360.0,592216064.0,23026634752.0,4320976896.0,9445.0,8038.0
12-04 09:38:06,0.0,0.167,99.415,0.418,0.0,0.0,0.0,175845376.0,0.0,178.0,5679382528.0,592216064.0,23026642944.0,4320833536.0,11910.0,112704.0
12-04 09:38:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,13414400.0,0.0,15.0,5679284224.0,592216064.0,23026642944.0,4320931840.0,8971.0,7328.0
12-04 09:38:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5679284224.0,592216064.0,23026642944.0,4320931840.0,8149.0,5024.0
12-04 09:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5679284224.0,592216064.0,23026642944.0,4320931840.0,9185.0,7681.0
12-04 09:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5679284224.0,592216064.0,23026642944.0,4320931840.0,9484.0,7263.0
12-04 09:38:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5679284224.0,592216064.0,23026642944.0,4320931840.0,10467.0,8162.0
12-04 09:38:12,3.904,4.485,91.445,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5678505984.0,592216064.0,23032643584.0,4315709440.0,3235711.0,6028226.0
12-04 09:38:13,4.388,3.122,92.236,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,5679042560.0,592216064.0,23039614976.0,4308201472.0,3761000.0,6169084.0
12-04 09:38:14,5.156,3.550,91.124,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5679640576.0,592216064.0,23047647232.0,4299571200.0,4085838.0,10509953.0
12-04 09:38:15,5.444,4.020,90.285,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5680324608.0,592216064.0,23055880192.0,4290654208.0,4243069.0,6723999.0
12-04 09:38:16,5.556,4.643,89.552,0.0,0.0,0.249,0.0,45056.0,0.0,7.0,5680889856.0,592216064.0,23064031232.0,4281937920.0,4096826.0,8708614.0
12-04 09:38:17,5.356,3.180,91.213,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5682343936.0,592216064.0,23071531008.0,4272984064.0,3974159.0,8071089.0
12-04 09:38:18,4.835,3.817,91.094,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5683040256.0,592216064.0,23078825984.0,4264992768.0,4313777.0,10741522.0
12-04 09:38:19,4.583,4.333,90.833,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,5682905088.0,592216064.0,23086882816.0,4257071104.0,3842038.0,6182242.0
12-04 09:38:20,5.546,4.454,89.832,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5684645888.0,592216064.0,23095042048.0,4247171072.0,4255268.0,8710228.0
12-04 09:38:21,5.272,4.435,90.126,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5683326976.0,592216064.0,23103463424.0,4240068608.0,4376176.0,9261785.0
12-04 09:38:22,4.160,2.971,92.699,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5683290112.0,592216064.0,23111086080.0,4232482816.0,3786535.0,6284055.0
12-04 09:38:23,6.150,3.707,89.890,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5690834944.0,592216064.0,23118651392.0,4217372672.0,4365611.0,10609727.0
12-04 09:38:24,5.976,3.872,89.815,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5692149760.0,592216064.0,23127138304.0,4207570944.0,4414244.0,10978089.0
12-04 09:38:25,4.653,3.130,91.032,1.015,0.0,0.169,0.0,20480.0,0.0,4.0,5691875328.0,592216064.0,23135604736.0,4199378944.0,3902698.0,6445826.0
12-04 09:38:26,5.139,4.044,90.564,0.0,0.0,0.253,0.0,32768.0,0.0,4.0,5691580416.0,592216064.0,23143235584.0,4192043008.0,4347216.0,10733158.0
12-04 09:38:27,4.874,4.202,90.756,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5691539456.0,592216064.0,23151562752.0,4183756800.0,4118668.0,6939130.0
12-04 09:38:28,5.122,4.450,90.176,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5692252160.0,592216064.0,23159603200.0,4175003648.0,4260112.0,10662789.0
12-04 09:38:29,4.289,3.196,92.262,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5691650048.0,592216064.0,23167660032.0,4167548928.0,3623125.0,6092499.0
12-04 09:38:30,5.946,4.690,89.112,0.084,0.0,0.168,0.0,36864.0,0.0,3.0,5692125184.0,592216064.0,23175794688.0,4158939136.0,4760460.0,10888527.0
12-04 09:38:31,4.057,3.128,92.646,0.0,0.0,0.169,0.0,40960.0,0.0,3.0,5692878848.0,592216064.0,23183540224.0,4150439936.0,3494442.0,6146132.0
12-04 09:38:32,5.705,3.691,90.268,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5692985344.0,592216064.0,23191883776.0,4141989888.0,4371174.0,10711502.0
12-04 09:38:33,3.710,2.951,93.170,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5693181952.0,592216064.0,23198715904.0,4134961152.0,3408696.0,6071368.0
12-04 09:38:34,5.622,3.918,90.119,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5692813312.0,592216064.0,23207763968.0,4126281728.0,4763303.0,9713756.0
12-04 09:38:35,5.100,4.013,90.635,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5692669952.0,592216064.0,23215591424.0,4118597632.0,4075758.0,7881024.0
12-04 09:38:36,4.907,4.146,90.440,0.169,0.0,0.338,0.0,28672.0,0.0,4.0,5695152128.0,592216064.0,23224016896.0,4107689984.0,4260638.0,10758927.0
12-04 09:38:37,5.321,3.716,90.709,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5694873600.0,592216064.0,23232405504.0,4099579904.0,4031702.0,6631825.0
12-04 09:38:38,5.877,4.366,89.505,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5695328256.0,592216064.0,23240536064.0,4090994688.0,4765749.0,11004937.0
12-04 09:38:39,4.279,3.523,92.030,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5695541248.0,592216064.0,23248326656.0,4082991104.0,3467083.0,6037946.0
12-04 09:38:40,5.034,4.950,89.765,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5695893504.0,592216064.0,23256551424.0,4074414080.0,4512018.0,11156523.0
12-04 09:38:41,5.013,3.509,84.795,6.600,0.0,0.084,0.0,125009920.0,0.0,125.0,5696327680.0,592216064.0,23264768000.0,4065763328.0,3679259.0,6128027.0
12-04 09:38:42,5.803,4.121,83.600,6.056,0.0,0.421,0.0,112599040.0,0.0,114.0,5696659456.0,592216064.0,23272968192.0,4057231360.0,4603294.0,10817600.0
12-04 09:38:43,4.030,2.771,93.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5696524288.0,592216064.0,23279706112.0,4050628608.0,3249469.0,5861442.0
12-04 09:38:44,6.020,4.766,89.047,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5696978944.0,592216064.0,23288066048.0,4041814016.0,4752837.0,9315184.0
12-04 09:38:45,4.359,3.521,91.869,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,5698281472.0,592216064.0,23295582208.0,4032995328.0,3545951.0,3036027.0
12-04 09:38:46,4.971,4.381,90.143,0.0,0.0,0.505,0.0,57344.0,0.0,8.0,5698437120.0,592216064.0,23303892992.0,4024528896.0,4567161.0,16069693.0
12-04 09:38:47,4.890,3.710,91.147,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5698027520.0,592216064.0,23311769600.0,4017061888.0,4207071.0,6550813.0
12-04 09:38:48,4.576,3.305,91.864,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5697736704.0,592216064.0,23319183360.0,4009938944.0,3982945.0,10316583.0
12-04 09:38:49,5.187,3.827,90.816,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5698166784.0,592216064.0,23327453184.0,4001239040.0,4451046.0,7203406.0
12-04 09:38:50,5.329,4.580,89.675,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5698732032.0,592216064.0,23335444480.0,3992682496.0,4249760.0,10824317.0
12-04 09:38:51,5.513,3.393,91.009,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5702234112.0,592216064.0,23344119808.0,3980505088.0,3931245.0,6695186.0
12-04 09:38:52,5.152,3.716,90.878,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5702520832.0,592216064.0,23351902208.0,3972435968.0,4437108.0,10810490.0
12-04 09:38:53,5.117,3.859,90.772,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5702766592.0,592216064.0,23360032768.0,3964059648.0,3998603.0,6375149.0
12-04 09:38:54,5.076,3.130,91.540,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5703913472.0,592216064.0,23368249344.0,3954696192.0,4001999.0,7529817.0
12-04 09:38:55,5.245,4.399,90.186,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5703352320.0,592216064.0,23376257024.0,3947249664.0,4687519.0,10418907.0
12-04 09:38:56,5.109,4.104,90.536,0.0,0.0,0.251,0.0,28672.0,0.0,4.0,5703622656.0,592216064.0,23384838144.0,3938398208.0,4086156.0,10900924.0
12-04 09:38:57,5.396,3.541,91.062,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5703639040.0,592216064.0,23392841728.0,3930378240.0,4235898.0,6788906.0
12-04 09:38:58,5.833,3.833,90.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5704011776.0,592216064.0,23400402944.0,3922444288.0,4210390.0,10906459.0
12-04 09:38:59,4.170,3.660,92.0,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5704105984.0,592216064.0,23408660480.0,3914092544.0,4143774.0,6726573.0
12-04 09:39:00,5.597,3.759,90.058,0.167,0.0,0.418,0.0,20480.0,0.0,3.0,5705428992.0,592216064.0,23417004032.0,3904425984.0,4243495.0,7979373.0
12-04 09:39:01,5.232,3.291,91.139,0.0,0.0,0.338,0.0,36864.0,0.0,3.0,5704581120.0,592216064.0,23424679936.0,3897597952.0,4236699.0,9691663.0
12-04 09:39:02,5.135,4.125,90.488,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5705342976.0,592216064.0,23432744960.0,3888771072.0,4223563.0,10941813.0
12-04 09:39:03,4.580,4.413,90.674,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5705367552.0,592216064.0,23439798272.0,3881693184.0,4055954.0,6342349.0
12-04 09:39:04,4.584,3.565,91.596,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5705654272.0,592216064.0,23448383488.0,3872821248.0,4151598.0,6946812.0
12-04 09:39:05,6.068,4.821,88.861,0.166,0.0,0.083,0.0,28672.0,0.0,3.0,5707292672.0,592216064.0,23456563200.0,3863003136.0,4438675.0,10744071.0
12-04 09:39:06,5.551,3.785,90.496,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5709086720.0,592216064.0,23464419328.0,3853352960.0,3885476.0,8588470.0
12-04 09:39:07,4.734,3.381,91.631,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5707497472.0,592216064.0,23471984640.0,3847376896.0,4071285.0,7970022.0
12-04 09:39:08,4.634,3.875,91.323,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5708619776.0,592216064.0,23480414208.0,3837825024.0,3942638.0,9303155.0
12-04 09:39:09,4.746,3.644,91.271,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5708046336.0,592216064.0,23488516096.0,3830296576.0,4248271.0,7630015.0
12-04 09:39:10,5.219,3.956,90.741,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5708709888.0,592216064.0,23495970816.0,3822178304.0,4214644.0,10634730.0
12-04 09:39:11,4.786,3.694,90.932,0.336,0.0,0.252,0.0,12234752.0,0.0,16.0,5708460032.0,592216064.0,23504236544.0,3814162432.0,3938875.0,6294988.0
12-04 09:39:12,1.498,1.414,95.258,1.747,0.0,0.083,0.0,230588416.0,0.0,234.0,5708587008.0,592216064.0,23507030016.0,3811241984.0,1012926.0,4258079.0
12-04 09:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5708587008.0,592216064.0,23507030016.0,3811241984.0,26985.0,26115.0
12-04 09:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5708582912.0,592216064.0,23507034112.0,3811241984.0,11679.0,112661.0
12-04 09:39:15,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5708582912.0,592216064.0,23507034112.0,3811241984.0,8067.0,6355.0
12-04 09:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,5708582912.0,592216064.0,23507034112.0,3811241984.0,27646.0,25425.0
12-04 09:39:17,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5708582912.0,592216064.0,23507034112.0,3811241984.0,8990.0,8308.0
12-04 09:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5708582912.0,592216064.0,23507034112.0,3811241984.0,8120.0,5859.0
12-04 09:39:19,0.841,0.757,98.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5708472320.0,592216064.0,23507922944.0,3810463744.0,945837.0,573168.0
12-04 09:39:20,3.853,3.769,92.295,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,5708566528.0,592216064.0,23514177536.0,3804114944.0,3451874.0,6228741.0
12-04 09:39:21,6.544,4.866,88.171,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5709660160.0,592216064.0,23523954688.0,3793244160.0,5178771.0,11585297.0
12-04 09:39:22,3.670,3.920,92.327,0.0,0.0,0.083,0.0,53248.0,0.0,9.0,5709631488.0,592216064.0,23531589632.0,3785637888.0,3309257.0,5653443.0
12-04 09:39:23,7.376,5.197,87.091,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5710385152.0,592216064.0,23540269056.0,3776204800.0,5586149.0,11947188.0
12-04 09:39:24,4.499,3.056,92.190,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5710266368.0,592216064.0,23549558784.0,3767033856.0,3824310.0,10718816.0
12-04 09:39:25,7.054,5.311,87.386,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5710987264.0,592216064.0,23558512640.0,3757359104.0,5135438.0,7013599.0
12-04 09:39:26,3.804,3.381,92.561,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5710884864.0,592216064.0,23566352384.0,3749621760.0,3674446.0,10142667.0
12-04 09:39:27,6.345,4.061,89.425,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,5718478848.0,592216064.0,23574876160.0,3733504000.0,4595215.0,8130030.0
12-04 09:39:28,4.163,3.314,92.268,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5716885504.0,592216064.0,23583129600.0,3726843904.0,4056748.0,8990702.0
12-04 09:39:29,6.012,4.403,89.246,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5716615168.0,592216064.0,23593091072.0,3717152768.0,4991920.0,11103688.0
12-04 09:39:30,5.245,3.892,90.694,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5716930560.0,592216064.0,23601545216.0,3708383232.0,4503295.0,7304235.0
12-04 09:39:31,5.068,3.632,91.132,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5717405696.0,592216064.0,23609561088.0,3699892224.0,4181141.0,10062008.0
12-04 09:39:32,4.975,3.794,91.062,0.0,0.0,0.169,0.0,20480.0,0.0,2.0,5718093824.0,592216064.0,23617986560.0,3690778624.0,4238015.0,10506846.0
12-04 09:39:33,5.232,4.557,89.873,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5718323200.0,592216064.0,23627231232.0,3681304576.0,4664461.0,7272175.0
12-04 09:39:34,5.931,4.845,88.889,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5717471232.0,592216064.0,23635861504.0,3673526272.0,4538955.0,10776067.0
12-04 09:39:35,5.080,3.387,91.363,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5718396928.0,592216064.0,23644000256.0,3664461824.0,4209914.0,6357913.0
12-04 09:39:36,5.232,4.557,90.042,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5718134784.0,592216064.0,23652990976.0,3655733248.0,4769722.0,11195299.0
12-04 09:39:37,5.344,3.732,90.755,0.0,0.0,0.170,0.0,32768.0,0.0,3.0,5719724032.0,592216064.0,23660957696.0,3646177280.0,4448983.0,11119775.0
12-04 09:39:38,5.462,4.454,89.916,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5719351296.0,592216064.0,23670456320.0,3637051392.0,4495758.0,6616771.0
12-04 09:39:39,6.360,4.435,88.954,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5723676672.0,592216064.0,23679545344.0,3623636992.0,4639981.0,11150415.0
12-04 09:39:40,5.527,3.401,90.476,0.255,0.0,0.340,0.0,28672.0,0.0,3.0,5723570176.0,592216064.0,23688028160.0,3615260672.0,4390735.0,11144477.0
12-04 09:39:41,5.219,4.545,90.067,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5723889664.0,592216064.0,23696437248.0,3606532096.0,4676900.0,7049179.0
12-04 09:39:42,4.473,4.388,90.802,0.0,0.0,0.338,0.0,28672.0,0.0,3.0,5724160000.0,592216064.0,23705358336.0,3597340672.0,4185658.0,10391031.0
12-04 09:39:43,5.630,3.782,90.420,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5723770880.0,592216064.0,23714254848.0,3588833280.0,4508193.0,6656222.0
12-04 09:39:44,5.462,4.706,89.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5724561408.0,592216064.0,23722766336.0,3579531264.0,4506861.0,11071822.0
12-04 09:39:45,6.015,4.261,89.390,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5724565504.0,592216064.0,23731707904.0,3570585600.0,4465753.0,10755646.0
12-04 09:39:46,5.941,4.017,89.540,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,5724770304.0,592216064.0,23739748352.0,3562340352.0,4581365.0,6752462.0
12-04 09:39:47,5.546,3.697,87.899,2.605,0.0,0.252,0.0,166858752.0,0.0,165.0,5725089792.0,592216064.0,23748177920.0,3553591296.0,4224583.0,10656298.0
12-04 09:39:48,5.764,4.678,89.140,0.0,0.0,0.418,0.0,73187328.0,0.0,78.0,5725675520.0,592216064.0,23756849152.0,3544334336.0,4595324.0,10336776.0
12-04 09:39:49,5.980,4.817,89.120,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5725364224.0,592216064.0,23765467136.0,3536027648.0,4380813.0,7283333.0
12-04 09:39:50,6.218,4.706,88.824,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5725552640.0,592216064.0,23774674944.0,3526631424.0,4602954.0,10763869.0
12-04 09:39:51,5.383,3.701,90.749,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5725900800.0,592216064.0,23782596608.0,3518361600.0,4304473.0,6962268.0
12-04 09:39:52,4.903,3.466,91.378,0.085,0.0,0.169,0.0,53248.0,0.0,5.0,5726392320.0,592216064.0,23791042560.0,3509424128.0,4069914.0,10491686.0
12-04 09:39:53,6.155,4.469,89.039,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5726621696.0,592216064.0,23800299520.0,3499937792.0,5241726.0,7680819.0
12-04 09:39:54,5.745,4.246,89.842,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5726367744.0,592216064.0,23808094208.0,3492397056.0,3845664.0,2921955.0
12-04 09:39:55,4.697,4.184,90.863,0.0,0.0,0.256,0.0,12288.0,0.0,3.0,5726543872.0,592216064.0,23817682944.0,3482632192.0,4638523.0,12555682.0
12-04 09:39:56,5.714,4.790,89.076,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5727768576.0,592216064.0,23826149376.0,3472941056.0,4748112.0,16469792.0
12-04 09:39:57,4.227,3.297,92.308,0.0,0.0,0.169,0.0,57344.0,0.0,9.0,5727436800.0,592216064.0,23834353664.0,3465068544.0,3820632.0,5983327.0
12-04 09:39:58,6.091,4.738,88.832,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5727903744.0,592216064.0,23844450304.0,3454504960.0,5116330.0,11139742.0
12-04 09:39:59,4.971,3.538,91.154,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5727842304.0,592216064.0,23852544000.0,3446472704.0,4031547.0,6715799.0
12-04 09:40:00,5.882,4.092,89.940,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5728030720.0,592216064.0,23862300672.0,3436527616.0,4982166.0,11323514.0
12-04 09:40:01,5.863,3.266,90.536,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5728509952.0,592216064.0,23870013440.0,3428335616.0,4065103.0,10650171.0
12-04 09:40:02,5.378,4.286,90.0,0.0,0.0,0.336,0.0,20480.0,0.0,2.0,5728583680.0,592216064.0,23878905856.0,3419369472.0,4626033.0,6703566.0
12-04 09:40:03,5.748,3.719,90.025,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,5728677888.0,592216064.0,23887638528.0,3410542592.0,4437960.0,11138444.0
12-04 09:40:04,5.734,4.637,89.460,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5728026624.0,592216064.0,23897165824.0,3401666560.0,4722753.0,11021687.0
12-04 09:40:05,6.255,4.087,89.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5728964608.0,592216064.0,23905873920.0,3392020480.0,4393047.0,6841324.0
12-04 09:40:06,4.971,3.538,91.323,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5729169408.0,592216064.0,23913586688.0,3384102912.0,4129957.0,10074265.0
12-04 09:40:07,6.056,4.289,89.319,0.0,0.0,0.336,0.0,28672.0,0.0,3.0,5730000896.0,592216064.0,23921758208.0,3375099904.0,4608093.0,7319198.0
12-04 09:40:08,6.073,5.491,88.103,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5729873920.0,592216064.0,23931187200.0,3365797888.0,4800741.0,11249926.0
12-04 09:40:09,5.640,4.293,89.731,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5731115008.0,592216064.0,23940124672.0,3355619328.0,4527077.0,11089760.0
12-04 09:40:10,5.272,4.017,90.460,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,5730578432.0,592216064.0,23948808192.0,3347472384.0,4242857.0,6505552.0
12-04 09:40:11,5.695,4.355,89.615,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5730021376.0,592216064.0,23957680128.0,3339157504.0,4541075.0,10702337.0
12-04 09:40:12,5.232,3.966,90.464,0.0,0.0,0.338,0.0,28672.0,0.0,3.0,5731762176.0,592216064.0,23966040064.0,3329056768.0,4394812.0,8649996.0
12-04 09:40:13,5.013,4.418,90.314,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5731471360.0,592216064.0,23974756352.0,3320631296.0,4781922.0,9210487.0
12-04 09:40:14,5.435,3.679,90.635,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5731745792.0,592216064.0,23983235072.0,3311878144.0,4004857.0,10195034.0
12-04 09:40:15,5.433,3.565,90.577,0.170,0.0,0.255,0.0,28672.0,0.0,3.0,5732257792.0,592216064.0,23991447552.0,3303153664.0,4567596.0,7032448.0
12-04 09:40:16,5.135,4.545,90.067,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5732016128.0,592216064.0,24000847872.0,3293995008.0,4534204.0,11138274.0
12-04 09:40:17,3.390,3.136,92.034,1.271,0.0,0.169,0.0,52658176.0,0.0,54.0,5732679680.0,592216064.0,24007749632.0,3286429696.0,3297524.0,6058382.0
12-04 09:40:18,5.324,4.326,86.772,3.161,0.0,0.416,0.0,209465344.0,0.0,208.0,5733203968.0,592216064.0,24014950400.0,3278704640.0,3923265.0,10402808.0
12-04 09:40:19,4.966,3.030,91.667,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5732954112.0,592216064.0,24023474176.0,3270430720.0,3812965.0,6069096.0
12-04 09:40:20,7.492,5.219,86.869,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5733588992.0,592216064.0,24033984512.0,3259285504.0,5568269.0,11570657.0
12-04 09:40:21,5.504,3.895,90.347,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5733511168.0,592216064.0,24042602496.0,3250745344.0,4649685.0,10516574.0
12-04 09:40:22,6.287,4.418,89.125,0.0,0.0,0.170,0.0,40960.0,0.0,3.0,5733965824.0,592216064.0,24053018624.0,3239874560.0,5276309.0,11548405.0
12-04 09:40:23,5.858,4.603,89.372,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5734060032.0,592216064.0,24061210624.0,3231588352.0,4608659.0,7203867.0
12-04 09:40:24,5.148,3.966,90.633,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5734588416.0,592216064.0,24069509120.0,3222761472.0,4417049.0,10713325.0
12-04 09:40:25,6.012,3.810,90.008,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5735464960.0,592216064.0,24078630912.0,3212763136.0,4750316.0,9569929.0
12-04 09:40:26,5.574,3.632,90.541,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5734993920.0,592216064.0,24087068672.0,3204796416.0,4528405.0,3825760.0
12-04 09:40:27,5.321,3.885,90.456,0.084,0.0,0.253,0.0,28672.0,0.0,4.0,5734866944.0,592216064.0,24096718848.0,3195273216.0,4324636.0,10306597.0
12-04 09:40:28,5.380,3.501,90.948,0.0,0.0,0.171,0.0,12288.0,0.0,2.0,5735219200.0,592216064.0,24105582592.0,3186057216.0,4514603.0,16493835.0
12-04 09:40:29,5.025,4.439,90.201,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5735378944.0,592216064.0,24114049024.0,3177431040.0,4351864.0,6518261.0
12-04 09:40:30,5.424,3.898,90.339,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5736005632.0,592216064.0,24123596800.0,3167256576.0,4558250.0,10682793.0
12-04 09:40:31,5.113,4.610,90.109,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5735768064.0,592216064.0,24131502080.0,3159588864.0,4336113.0,6530553.0
12-04 09:40:32,5.471,4.125,90.236,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5736001536.0,592216064.0,24140345344.0,3150512128.0,4437642.0,10864911.0
12-04 09:40:33,6.250,4.054,89.443,0.084,0.0,0.169,0.0,40960.0,0.0,7.0,5736755200.0,592216064.0,24148692992.0,3141410816.0,4458000.0,10849747.0
12-04 09:40:34,5.602,5.017,89.214,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5736415232.0,592216064.0,24157999104.0,3132444672.0,4584667.0,6939151.0
12-04 09:40:35,5.034,4.446,90.352,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5736542208.0,592216064.0,24167043072.0,3123273728.0,4262791.0,10621307.0
12-04 09:40:36,5.495,3.719,90.617,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5737385984.0,592216064.0,24174825472.0,3114647552.0,4522521.0,10887195.0
12-04 09:40:37,5.743,4.307,89.780,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5737316352.0,592216064.0,24184475648.0,3105067008.0,4743440.0,7653185.0
12-04 09:40:38,5.818,4.553,89.292,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5737947136.0,592216064.0,24193323008.0,3095588864.0,4839863.0,11112270.0
12-04 09:40:39,5.307,3.791,90.480,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5737840640.0,592216064.0,24202174464.0,3086843904.0,4316199.0,6891767.0
12-04 09:40:40,5.922,5.254,88.574,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5738274816.0,592216064.0,24211263488.0,3077320704.0,4825480.0,11352224.0
12-04 09:40:41,5.808,3.199,90.825,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5738876928.0,592216064.0,24219848704.0,3068133376.0,4207607.0,10604214.0
12-04 09:40:42,5.137,3.596,91.010,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5738733568.0,592216064.0,24228630528.0,3059494912.0,5047581.0,7266217.0
12-04 09:40:43,5.076,3.384,91.117,0.0,0.0,0.423,0.0,16384.0,0.0,1.0,5739003904.0,592216064.0,24236994560.0,3050860544.0,4140340.0,10770697.0
12-04 09:40:44,5.808,4.377,89.731,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5739405312.0,592216064.0,24246394880.0,3041058816.0,4719492.0,10880033.0
12-04 09:40:45,5.139,3.201,91.323,0.0,0.0,0.337,0.0,20480.0,0.0,4.0,5740003328.0,592216064.0,24254939136.0,3031916544.0,4093675.0,6543050.0
12-04 09:40:46,7.448,4.435,88.033,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5739884544.0,592216064.0,24262828032.0,3024146432.0,4737286.0,10818459.0
12-04 09:40:47,4.786,3.442,91.604,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5740027904.0,592216064.0,24271097856.0,3015733248.0,3717635.0,6050662.0
12-04 09:40:48,5.392,4.718,86.184,3.454,0.0,0.253,0.0,180604928.0,0.0,180.0,5740138496.0,592216064.0,24279846912.0,3006873600.0,4687440.0,11155671.0
12-04 09:40:49,5.714,3.866,90.168,0.0,0.0,0.252,0.0,89788416.0,0.0,92.0,5740642304.0,592216064.0,24288522240.0,2997694464.0,4300961.0,10460739.0
12-04 09:40:50,5.579,4.649,89.265,0.254,0.0,0.254,0.0,28672.0,0.0,3.0,5740740608.0,592216064.0,24297435136.0,2988683264.0,4895568.0,7260940.0
12-04 09:40:51,5.017,4.181,90.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5740998656.0,592216064.0,24306065408.0,2979794944.0,4025983.0,10694056.0
12-04 09:40:52,6.071,4.975,88.786,0.0,0.0,0.169,0.0,40960.0,0.0,3.0,5742059520.0,592216064.0,24314785792.0,2970013696.0,5156942.0,11449452.0
12-04 09:40:53,5.0,3.644,91.186,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5741330432.0,592216064.0,24324415488.0,2961113088.0,4155460.0,6866652.0
12-04 09:40:54,5.111,3.578,91.141,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5741846528.0,592216064.0,24332288000.0,2952724480.0,4694685.0,10761465.0
12-04 09:40:55,4.835,3.562,91.433,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5741957120.0,592216064.0,24341241856.0,2943660032.0,4151332.0,6857978.0
12-04 09:40:56,5.268,4.418,89.805,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5741703168.0,592216064.0,24350654464.0,2934501376.0,4853789.0,11276962.0
12-04 09:40:57,5.396,4.132,90.219,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5742440448.0,592216064.0,24358862848.0,2925555712.0,4339019.0,10665800.0
12-04 09:40:58,6.097,3.895,90.008,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742448640.0,592216064.0,24368877568.0,2915532800.0,4846906.0,5824039.0
12-04 09:40:59,4.706,4.958,89.916,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5743161344.0,592216064.0,24377942016.0,2905755648.0,4534774.0,8913920.0
12-04 09:41:00,5.808,3.788,90.067,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5743587328.0,592216064.0,24385048576.0,2898223104.0,4108640.0,13842202.0
12-04 09:41:01,5.664,4.227,89.941,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5742997504.0,592216064.0,24394932224.0,2888929280.0,4710596.0,7157670.0
12-04 09:41:02,4.665,3.817,91.264,0.085,0.0,0.170,0.0,32768.0,0.0,4.0,5743681536.0,592216064.0,24402595840.0,2880581632.0,4239483.0,10427793.0
12-04 09:41:03,4.750,4.326,90.585,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5743824896.0,592216064.0,24411328512.0,2871705600.0,4642692.0,6979121.0
12-04 09:41:04,5.602,4.431,89.632,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5742968832.0,592216064.0,24419975168.0,2863915008.0,4330469.0,10920495.0
12-04 09:41:05,5.542,4.870,89.169,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5744836608.0,592216064.0,24429117440.0,2852904960.0,4648383.0,11033465.0
12-04 09:41:06,5.113,3.521,91.199,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5744664576.0,592216064.0,24437280768.0,2844913664.0,4019575.0,6281656.0
12-04 09:41:07,5.588,4.572,89.585,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5744762880.0,592216064.0,24446881792.0,2835214336.0,4732420.0,10880189.0
12-04 09:41:08,5.490,4.054,90.203,0.169,0.0,0.084,0.0,40960.0,0.0,7.0,5745848320.0,592216064.0,24454897664.0,2826113024.0,4609433.0,11074346.0
12-04 09:41:09,5.334,4.149,90.262,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5745602560.0,592216064.0,24464801792.0,2816454656.0,4576188.0,6912550.0
12-04 09:41:10,5.188,4.351,90.209,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5745799168.0,592216064.0,24473075712.0,2807984128.0,4188817.0,10691339.0
12-04 09:41:11,5.098,3.738,90.909,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5746860032.0,592216064.0,24481783808.0,2798215168.0,4583765.0,6860553.0
12-04 09:41:12,5.325,3.128,91.462,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5746495488.0,592216064.0,24489521152.0,2790842368.0,4182380.0,10468510.0
12-04 09:41:13,7.215,3.943,88.591,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5746823168.0,592216064.0,24498712576.0,2781323264.0,4610651.0,10974549.0
12-04 09:41:14,4.839,2.886,91.766,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5746413568.0,592216064.0,24506269696.0,2774175744.0,4156637.0,6199628.0
12-04 09:41:15,4.770,3.748,91.227,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5746925568.0,592216064.0,24515567616.0,2764365824.0,4416222.0,10479569.0
12-04 09:41:16,5.232,4.135,90.464,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5746585600.0,592216064.0,24523743232.0,2756530176.0,4408223.0,10626197.0
12-04 09:41:17,5.868,3.940,90.025,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5747085312.0,592216064.0,24532885504.0,2746888192.0,4388393.0,6557069.0
12-04 09:41:18,6.374,4.967,87.500,0.911,0.0,0.248,0.0,35008512.0,0.0,35.0,5747625984.0,592216064.0,24541437952.0,2737795072.0,4537313.0,10937652.0
12-04 09:41:19,4.661,3.983,88.898,2.458,0.0,0.0,0.0,230596608.0,0.0,230.0,5747900416.0,592216064.0,24550137856.0,2728820736.0,4294994.0,10128127.0
12-04 09:41:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,5748097024.0,592216064.0,24550641664.0,2728120320.0,9057.0,7305.0
12-04 09:41:21,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5748097024.0,592216064.0,24550641664.0,2728120320.0,10752.0,112014.0
12-04 09:41:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,5748215808.0,592216064.0,24550649856.0,2727993344.0,9238.0,7847.0
12-04 09:41:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5748215808.0,592216064.0,24550649856.0,2727993344.0,9406.0,8903.0
12-04 09:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5748215808.0,592216064.0,24550649856.0,2727993344.0,9023.0,7109.0
12-04 09:41:25,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5748834304.0,592216064.0,24550649856.0,2727374848.0,6344.0,3841.0
12-04 09:41:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5748817920.0,592216064.0,24550649856.0,2727391232.0,7422.0,4554.0
12-04 09:41:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5748805632.0,592216064.0,24550653952.0,2727399424.0,8027.0,6426.0
12-04 09:41:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5748805632.0,592216064.0,24550653952.0,2727399424.0,8211.0,5938.0
12-04 09:41:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5748805632.0,592216064.0,24550653952.0,2727399424.0,8242.0,6591.0
12-04 09:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5748805632.0,592216064.0,24550653952.0,2727399424.0,8177.0,5260.0
12-04 09:41:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5748805632.0,592216064.0,24550653952.0,2727399424.0,8962.0,7825.0
12-04 09:41:32,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5748801536.0,592216064.0,24550658048.0,2727399424.0,11002.0,10516.0
12-04 09:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5748801536.0,592216064.0,24550658048.0,2727399424.0,7610.0,4963.0
12-04 09:41:34,4.297,3.033,92.502,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5747376128.0,592216064.0,24556695552.0,2722787328.0,3391047.0,6039060.0
12-04 09:41:35,4.223,3.125,92.483,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5747658752.0,592216064.0,24564158464.0,2715041792.0,3802217.0,5977606.0
12-04 09:41:36,5.126,3.782,90.840,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5747945472.0,592216064.0,24571617280.0,2707296256.0,4135325.0,10456152.0
12-04 09:41:37,6.441,3.983,88.390,0.932,0.0,0.254,0.0,12288.0,0.0,2.0,5749227520.0,592216064.0,24581328896.0,2696302592.0,5192308.0,9973814.0
12-04 09:41:38,6.171,4.311,89.349,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5746991104.0,592216064.0,24591118336.0,2688749568.0,4972974.0,8453887.0
12-04 09:41:39,6.081,4.139,89.611,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5747343360.0,592216064.0,24601370624.0,2678145024.0,4737097.0,10926694.0
12-04 09:41:40,6.578,4.163,88.926,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5747625984.0,592216064.0,24610103296.0,2669129728.0,4252447.0,10272534.0
12-04 09:41:41,4.929,4.261,90.560,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5747609600.0,592216064.0,24617754624.0,2661494784.0,3984956.0,6025808.0
12-04 09:41:42,6.487,4.465,88.880,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5748129792.0,592216064.0,24627326976.0,2651402240.0,4988750.0,11384108.0
12-04 09:41:43,6.271,4.831,88.390,0.085,0.0,0.424,0.0,12288.0,0.0,2.0,5747724288.0,592216064.0,24638304256.0,2640830464.0,5421151.0,11319888.0
12-04 09:41:44,5.428,4.156,90.246,0.0,0.0,0.170,0.0,45056.0,0.0,7.0,5748510720.0,592216064.0,24647581696.0,2630766592.0,4716835.0,11013393.0
12-04 09:41:45,5.174,4.241,90.246,0.0,0.0,0.339,0.0,12288.0,0.0,3.0,5749628928.0,592216064.0,24657350656.0,2619879424.0,4590989.0,7111852.0
12-04 09:41:46,5.165,3.810,90.940,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5749878784.0,592216064.0,24665772032.0,2611208192.0,4526172.0,10712632.0
12-04 09:41:47,5.702,3.915,90.043,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5750063104.0,592216064.0,24674828288.0,2601967616.0,5172459.0,10836221.0
12-04 09:41:48,5.833,4.903,88.926,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5750108160.0,592216064.0,24685068288.0,2591682560.0,5026578.0,11338657.0
12-04 09:41:49,5.387,4.209,90.067,0.084,0.0,0.253,0.0,142606336.0,0.0,151.0,5750820864.0,592216064.0,24694132736.0,2581905408.0,4504259.0,10863835.0
12-04 09:41:50,4.557,3.966,91.308,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5750484992.0,592216064.0,24701792256.0,2574581760.0,4177982.0,6280755.0
12-04 09:41:51,5.887,4.542,89.319,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5750743040.0,592216064.0,24710471680.0,2565644288.0,4828035.0,11211422.0
12-04 09:41:52,7.095,4.730,87.922,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5750530048.0,592216064.0,24721584128.0,2554744832.0,5414323.0,11080252.0
12-04 09:41:53,7.010,4.307,88.429,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5751574528.0,592216064.0,24730963968.0,2544320512.0,4692568.0,11015805.0
12-04 09:41:54,5.210,3.782,90.756,0.0,0.0,0.252,0.0,57344.0,0.0,4.0,5751554048.0,592216064.0,24739725312.0,2535579648.0,4287808.0,6505225.0
12-04 09:41:55,5.892,4.293,89.226,0.253,0.0,0.337,0.0,20480.0,0.0,4.0,5751955456.0,592216064.0,24748863488.0,2526040064.0,4882970.0,11018865.0
12-04 09:41:56,5.210,4.286,90.0,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5752082432.0,592216064.0,24757047296.0,2517729280.0,4519552.0,10759754.0
12-04 09:41:57,6.040,5.117,88.507,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5752655872.0,592216064.0,24766988288.0,2507214848.0,5103640.0,11221135.0
12-04 09:41:58,4.355,3.757,91.716,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5752737792.0,592216064.0,24776445952.0,2497675264.0,4386274.0,6613357.0
12-04 09:41:59,7.173,5.421,87.156,0.0,0.0,0.250,0.0,40960.0,0.0,5.0,5752795136.0,592216064.0,24786259968.0,2487803904.0,5338568.0,11684005.0
12-04 09:42:00,5.259,4.156,90.076,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5753368576.0,592216064.0,24795750400.0,2477740032.0,4724091.0,11369380.0
12-04 09:42:01,6.229,4.630,88.889,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,5753044992.0,592216064.0,24805437440.0,2468376576.0,4862280.0,7296756.0
12-04 09:42:02,6.360,4.519,88.703,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5753483264.0,592216064.0,24815034368.0,2458341376.0,4764180.0,11254119.0
12-04 09:42:03,6.0,5.0,88.583,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5754077184.0,592216064.0,24824090624.0,2448691200.0,4811287.0,11071577.0
12-04 09:42:04,7.216,5.093,87.351,0.0,0.0,0.340,0.0,20480.0,0.0,2.0,5753946112.0,592216064.0,24834457600.0,2438455296.0,5879592.0,12049926.0
12-04 09:42:05,6.239,3.963,89.713,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5755596800.0,592216064.0,24844255232.0,2427006976.0,4233940.0,9912848.0
12-04 09:42:06,4.450,3.862,91.604,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5754855424.0,592216064.0,24852074496.0,2419929088.0,3900664.0,7293586.0
12-04 09:42:07,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5754843136.0,592216064.0,24852086784.0,2419929088.0,9415.0,7828.0
12-04 09:42:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5754839040.0,592216064.0,24852090880.0,2419929088.0,23555.0,1656753.0
12-04 09:42:09,4.538,3.445,91.765,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5755265024.0,592216064.0,24857907200.0,2413686784.0,3626988.0,6512764.0
12-04 09:42:10,8.791,8.115,82.756,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5756022784.0,592216064.0,24873025536.0,2397810688.0,8036306.0,17306480.0
12-04 09:42:11,7.633,5.232,86.707,0.0,0.0,0.429,0.0,0.0,0.0,0.0,5755801600.0,592216064.0,24887525376.0,2383532032.0,6779430.0,11423132.0
12-04 09:42:12,10.365,6.882,82.413,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5756243968.0,592216064.0,24902733824.0,2367881216.0,8164269.0,16989834.0
12-04 09:42:13,7.215,5.956,86.326,0.084,0.0,0.419,0.0,12288.0,0.0,2.0,5756841984.0,592216064.0,24915206144.0,2354810880.0,6045650.0,15780316.0
12-04 09:42:14,6.973,4.677,88.010,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5757194240.0,592216064.0,24925835264.0,2343829504.0,5773531.0,11646640.0
12-04 09:42:15,6.081,4.561,88.851,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5755838464.0,592216064.0,24936734720.0,2334285824.0,5169960.0,11441947.0
12-04 09:42:16,6.403,4.634,88.711,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5755871232.0,592216064.0,24946233344.0,2324754432.0,5147016.0,7345325.0
12-04 09:42:17,5.868,4.526,89.438,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5755883520.0,592216064.0,24955666432.0,2315309056.0,4613633.0,10776617.0
12-04 09:42:18,7.113,3.766,88.954,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5756166144.0,592216064.0,24964055040.0,2306637824.0,4254482.0,10583424.0
12-04 09:42:19,6.303,4.286,85.378,3.613,0.0,0.420,0.0,149073920.0,0.0,159.0,5756715008.0,592216064.0,24973389824.0,2296754176.0,4745829.0,7048871.0
12-04 09:42:20,6.797,4.333,88.615,0.0,0.0,0.255,0.0,137244672.0,0.0,140.0,5756936192.0,592216064.0,24983740416.0,2286182400.0,5426602.0,11855331.0
12-04 09:42:21,6.329,4.810,88.692,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5756981248.0,592216064.0,24993742848.0,2276134912.0,5218320.0,11409350.0
12-04 09:42:22,5.828,4.223,89.527,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5757153280.0,592216064.0,25003601920.0,2266103808.0,4802249.0,11238773.0
12-04 09:42:23,5.907,4.051,89.705,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5757562880.0,592216064.0,25012490240.0,2256805888.0,4830804.0,10692564.0
12-04 09:42:24,5.383,4.205,90.076,0.0,0.0,0.336,0.0,57344.0,0.0,4.0,5757911040.0,592216064.0,25021685760.0,2247262208.0,4513043.0,7210972.0
12-04 09:42:25,6.025,4.100,89.456,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,5759533056.0,592216064.0,25030705152.0,2236620800.0,4312003.0,10649124.0
12-04 09:42:26,5.451,4.259,90.034,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5758849024.0,592216064.0,25039278080.0,2228731904.0,4875405.0,10850047.0
12-04 09:42:27,6.839,5.338,87.490,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5758812160.0,592216064.0,25050296320.0,2217750528.0,5428609.0,11073989.0
12-04 09:42:28,5.537,4.446,89.849,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5759033344.0,592216064.0,25058959360.0,2208866304.0,4507523.0,6842157.0
12-04 09:42:29,5.111,3.237,91.397,0.0,0.0,0.256,0.0,40960.0,0.0,5.0,5759119360.0,592216064.0,25067761664.0,2199977984.0,4357498.0,10417442.0
12-04 09:42:30,7.441,3.679,88.545,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,5759332352.0,592216064.0,25076477952.0,2191048704.0,4578859.0,10807107.0
12-04 09:42:31,6.255,5.072,88.250,0.254,0.0,0.169,0.0,24576.0,0.0,1.0,5760372736.0,592216064.0,25086111744.0,2180374528.0,5190586.0,11134391.0
12-04 09:42:32,5.0,4.322,90.424,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5760102400.0,592216064.0,25096318976.0,2170437632.0,4688076.0,6689050.0
12-04 09:42:33,5.254,3.814,90.593,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5760573440.0,592216064.0,25105039360.0,2161246208.0,4507466.0,11226893.0
12-04 09:42:34,6.313,4.714,88.636,0.0,0.0,0.337,0.0,20480.0,0.0,2.0,5760118784.0,592216064.0,25115201536.0,2151538688.0,5145932.0,11476917.0
12-04 09:42:35,6.134,4.790,88.655,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5761204224.0,592216064.0,25124732928.0,2140921856.0,5024915.0,10776792.0
12-04 09:42:36,6.015,5.096,88.555,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5761134592.0,592216064.0,25133834240.0,2131890176.0,4876462.0,7074192.0
12-04 09:42:37,5.415,3.638,90.525,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5761802240.0,592216064.0,25142484992.0,2122571776.0,4666371.0,10803868.0
12-04 09:42:38,6.717,4.870,88.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5761654784.0,592216064.0,25152827392.0,2112376832.0,5071049.0,11110685.0
12-04 09:42:39,4.384,3.541,91.821,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5762306048.0,592216064.0,25160925184.0,2103627776.0,3928062.0,8682816.0
12-04 09:42:40,5.598,3.986,90.246,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5762461696.0,592216064.0,25170493440.0,2093903872.0,4756484.0,4901026.0
12-04 09:42:41,5.823,5.485,88.270,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5762686976.0,592216064.0,25180966912.0,2083205120.0,5269589.0,11332953.0
12-04 09:42:42,6.198,4.188,89.280,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,5766332416.0,592216064.0,25188909056.0,2071617536.0,4365453.0,13784526.0
12-04 09:42:43,6.667,5.083,88.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5766787072.0,592216064.0,25197744128.0,2062327808.0,4835800.0,11137774.0
12-04 09:42:44,5.276,4.523,89.950,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5766025216.0,592216064.0,25207037952.0,2053795840.0,4385872.0,6692312.0
12-04 09:42:45,6.266,4.064,89.585,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5767090176.0,592216064.0,25215983616.0,2043785216.0,4741705.0,11097703.0
12-04 09:42:46,5.857,5.178,88.625,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5767655424.0,592216064.0,25226887168.0,2032316416.0,5375571.0,11838522.0
12-04 09:42:47,5.428,3.138,91.264,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5767729152.0,592216064.0,25235447808.0,2023682048.0,4289182.0,6711294.0
12-04 09:42:48,5.187,4.507,90.136,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5767827456.0,592216064.0,25244397568.0,2014633984.0,4861783.0,11253992.0
12-04 09:42:49,6.408,5.143,88.111,0.084,0.0,0.253,0.0,6438912.0,0.0,9.0,5767860224.0,592216064.0,25254105088.0,2004893696.0,5251317.0,11617182.0
12-04 09:42:50,7.023,5.435,84.030,3.261,0.0,0.251,0.0,271450112.0,0.0,270.0,5768097792.0,592216064.0,25264766976.0,1993994240.0,5315820.0,11806901.0
12-04 09:42:51,5.135,4.209,90.404,0.0,0.0,0.253,0.0,9687040.0,0.0,10.0,5769973760.0,592216064.0,25273552896.0,1983332352.0,4378036.0,8718271.0
12-04 09:42:52,7.066,4.904,87.614,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5769388032.0,592216064.0,25283616768.0,1973854208.0,5048037.0,9343972.0
12-04 09:42:53,5.085,3.475,91.102,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5769658368.0,592216064.0,25292267520.0,1964933120.0,4404858.0,10997780.0
12-04 09:42:54,5.499,4.653,89.509,0.169,0.0,0.169,0.0,57344.0,0.0,5.0,5769441280.0,592216064.0,25300791296.0,1956626432.0,4917750.0,11009569.0
12-04 09:42:55,6.356,4.407,88.898,0.0,0.0,0.339,0.0,57344.0,0.0,8.0,5770059776.0,592216064.0,25310695424.0,1946103808.0,4990968.0,7263389.0
12-04 09:42:56,4.778,4.010,90.956,0.0,0.0,0.256,0.0,12288.0,0.0,3.0,5770108928.0,592216064.0,25319960576.0,1936789504.0,4642430.0,10957610.0
12-04 09:42:57,6.873,5.029,87.930,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5770190848.0,592216064.0,25329471488.0,1927196672.0,5448539.0,11796247.0
12-04 09:42:58,5.937,3.817,89.992,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5770461184.0,592216064.0,25339342848.0,1917054976.0,4836739.0,11199881.0
12-04 09:42:59,4.946,4.023,90.947,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5771370496.0,592216064.0,25348079616.0,1907408896.0,4095367.0,6383635.0
12-04 09:43:00,6.397,4.125,89.141,0.168,0.0,0.168,0.0,24576.0,0.0,4.0,5771313152.0,592216064.0,25357025280.0,1898520576.0,4842247.0,10919593.0
12-04 09:43:01,5.276,4.523,89.782,0.0,0.0,0.419,0.0,8192.0,0.0,2.0,5771640832.0,592216064.0,25365635072.0,1889583104.0,4580730.0,10648730.0
12-04 09:43:02,6.360,5.188,88.285,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5772500992.0,592216064.0,25374863360.0,1879494656.0,5053149.0,11338946.0
12-04 09:43:03,5.882,4.454,89.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5772161024.0,592216064.0,25385136128.0,1869561856.0,4797534.0,7053406.0
12-04 09:43:04,5.607,4.588,89.550,0.0,0.0,0.255,0.0,20480.0,0.0,2.0,5771161600.0,592216064.0,25394176000.0,1861521408.0,5072107.0,11371805.0
12-04 09:43:05,6.969,4.534,88.161,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5773160448.0,592216064.0,25404674048.0,1849024512.0,5117567.0,11061058.0
12-04 09:43:06,4.954,4.282,90.344,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,5772935168.0,592216064.0,25413611520.0,1840312320.0,4292726.0,10536874.0
12-04 09:43:07,5.971,4.205,89.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5773750272.0,592216064.0,25422065664.0,1831043072.0,4546027.0,6884952.0
12-04 09:43:08,6.166,4.730,89.020,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5773357056.0,592216064.0,25431617536.0,1821884416.0,5088435.0,11473014.0
12-04 09:43:09,5.245,4.315,90.017,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5773488128.0,592216064.0,25440645120.0,1812725760.0,4723774.0,11108320.0
12-04 09:43:10,7.513,5.676,86.561,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5774544896.0,592216064.0,25451569152.0,1800744960.0,5651820.0,11890286.0
12-04 09:43:11,7.035,4.690,87.940,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5774520320.0,592216064.0,25461645312.0,1790693376.0,4972248.0,9736882.0
12-04 09:43:12,0.167,0.167,99.582,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5774532608.0,592216064.0,25463283712.0,1789042688.0,174238.0,10250.0
12-04 09:43:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5774753792.0,592216064.0,25463291904.0,1788813312.0,27714.0,2729027.0
12-04 09:43:14,3.193,2.437,94.202,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5774843904.0,592216064.0,25467768832.0,1784246272.0,2777491.0,1557779.0
12-04 09:43:15,8.319,6.452,84.635,0.0,0.0,0.594,0.0,0.0,0.0,0.0,5774819328.0,592216064.0,25481318400.0,1770721280.0,7180201.0,16506672.0
12-04 09:43:16,8.651,5.598,85.327,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5775802368.0,592216064.0,25495248896.0,1755807744.0,6775153.0,16250152.0
12-04 09:43:17,9.214,6.847,83.601,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5776547840.0,592216064.0,25509998592.0,1740312576.0,7296740.0,15682534.0
12-04 09:43:18,7.265,6.068,86.239,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,5776637952.0,592216064.0,25522077696.0,1728143360.0,6650024.0,12050345.0
12-04 09:43:19,7.348,4.983,87.500,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5776166912.0,592216064.0,25534349312.0,1716342784.0,5470589.0,11371725.0
12-04 09:43:20,6.403,4.297,85.931,3.033,0.0,0.337,0.0,133033984.0,0.0,134.0,5777022976.0,592216064.0,25544388608.0,1705447424.0,4904586.0,11368430.0
12-04 09:43:21,5.877,4.030,89.924,0.0,0.0,0.168,0.0,150007808.0,0.0,148.0,5777874944.0,592216064.0,25552728064.0,1696256000.0,4654555.0,10859444.0
12-04 09:43:22,5.325,4.396,90.110,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5777838080.0,592216064.0,25561526272.0,1687494656.0,4670766.0,6744194.0
12-04 09:43:23,5.951,5.197,88.516,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5777690624.0,592216064.0,25570418688.0,1678749696.0,5010200.0,10929683.0
12-04 09:43:24,6.282,4.414,88.879,0.085,0.0,0.340,0.0,53248.0,0.0,5.0,5777752064.0,592216064.0,25581547520.0,1667559424.0,5262660.0,11014894.0
12-04 09:43:25,4.255,3.489,92.085,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5778673664.0,592216064.0,25590026240.0,1658159104.0,3977249.0,10447602.0
12-04 09:43:26,5.542,4.702,89.589,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5778755584.0,592216064.0,25598607360.0,1649496064.0,4666321.0,6991073.0
12-04 09:43:27,6.424,4.649,88.757,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5779275776.0,592216064.0,25608708096.0,1638875136.0,5115060.0,11718662.0
12-04 09:43:28,6.162,4.996,88.510,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5779468288.0,592216064.0,25618575360.0,1628815360.0,4668865.0,10780847.0
12-04 09:43:29,5.556,3.761,90.256,0.085,0.0,0.342,0.0,16384.0,0.0,2.0,5778952192.0,592216064.0,25627377664.0,1620529152.0,4975714.0,10797966.0
12-04 09:43:30,6.471,5.126,87.983,0.084,0.0,0.336,0.0,61440.0,0.0,8.0,5779292160.0,592216064.0,25637900288.0,1609666560.0,5179180.0,7482274.0
12-04 09:43:31,5.439,4.854,89.372,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,5779853312.0,592216064.0,25647591424.0,1599414272.0,4527630.0,10955233.0
12-04 09:43:32,6.465,4.114,89.085,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5779976192.0,592216064.0,25656418304.0,1590464512.0,4550907.0,11101057.0
12-04 09:43:33,6.672,5.505,87.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5781176320.0,592216064.0,25665646592.0,1580036096.0,5290284.0,11297547.0
12-04 09:43:34,2.771,2.183,94.962,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,5779505152.0,592216064.0,25671921664.0,1575432192.0,2463304.0,4583511.0
12-04 09:43:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779505152.0,592216064.0,25671921664.0,1575432192.0,7814.0,5577.0
12-04 09:43:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,5779501056.0,592216064.0,25671925760.0,1575432192.0,20396.0,1170860.0
12-04 09:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779501056.0,592216064.0,25671925760.0,1575432192.0,7648.0,5670.0
12-04 09:43:38,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5779492864.0,592216064.0,25671925760.0,1575440384.0,7759.0,5435.0
12-04 09:43:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5779492864.0,592216064.0,25671925760.0,1575440384.0,8125.0,6869.0
12-04 09:43:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779492864.0,592216064.0,25671925760.0,1575440384.0,7010.0,4171.0
12-04 09:43:41,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5779492864.0,592216064.0,25671925760.0,1575440384.0,9523.0,7959.0
12-04 09:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779492864.0,592216064.0,25671925760.0,1575440384.0,8745.0,6787.0
12-04 09:43:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779488768.0,592216064.0,25671929856.0,1575440384.0,7293.0,5244.0
12-04 09:43:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779488768.0,592216064.0,25671929856.0,1575440384.0,9373.0,7573.0
12-04 09:43:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5780144128.0,592216064.0,25671929856.0,1574785024.0,8801.0,7476.0
12-04 09:43:46,0.335,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,26684.0,23102.0
12-04 09:43:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,7939.0,6257.0
12-04 09:43:48,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,8409.0,6611.0
12-04 09:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,6627.0,4226.0
12-04 09:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,8513.0,6811.0
12-04 09:43:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,127197184.0,0.0,123.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,24624.0,22627.0
12-04 09:43:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779996672.0,592216064.0,25671929856.0,1574932480.0,8236.0,5898.0
12-04 09:43:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5779992576.0,592216064.0,25671933952.0,1574932480.0,9115.0,8658.0
12-04 09:43:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779992576.0,592216064.0,25671933952.0,1574932480.0,7994.0,5180.0
12-04 09:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779992576.0,592216064.0,25671933952.0,1574932480.0,7187.0,5313.0
12-04 09:43:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,2.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,10034.0,9187.0
12-04 09:43:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,6598.0,4814.0
12-04 09:43:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,8679.0,6655.0
12-04 09:43:59,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,7377.0,5490.0
12-04 09:44:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,8445.0,6484.0
12-04 09:44:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,7128.0,5125.0
12-04 09:44:02,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,8639.0,6853.0
12-04 09:44:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5779988480.0,592216064.0,25671938048.0,1574932480.0,8690.0,7286.0
12-04 09:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5780111360.0,592216064.0,25671942144.0,1574805504.0,9168.0,7074.0
12-04 09:44:05,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5780381696.0,592216064.0,25671942144.0,1574535168.0,8570.0,6767.0
12-04 09:44:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,5780373504.0,592216064.0,25671942144.0,1574543360.0,8543.0,5933.0
12-04 09:44:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5780500480.0,592216064.0,25671942144.0,1574416384.0,8863.0,7188.0
12-04 09:44:08,3.598,3.347,92.887,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5779431424.0,592216064.0,25676886016.0,1570541568.0,3005109.0,5960655.0
12-04 09:44:09,4.307,3.801,91.639,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5779312640.0,592216064.0,25684168704.0,1563377664.0,4026103.0,6583182.0
12-04 09:44:10,6.078,4.496,89.092,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5780168704.0,592216064.0,25693114368.0,1553575936.0,4555190.0,10752339.0
12-04 09:44:11,5.570,3.882,90.295,0.084,0.0,0.169,0.0,20480.0,0.0,3.0,5781004288.0,592216064.0,25701847040.0,1544007680.0,4689633.0,6874160.0
12-04 09:44:12,5.942,4.075,89.728,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5781442560.0,592216064.0,25711960064.0,1533456384.0,4949597.0,11106579.0
12-04 09:44:13,6.160,4.641,88.861,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5781884928.0,592216064.0,25721692160.0,1523281920.0,5210082.0,11175109.0
12-04 09:44:14,6.417,4.500,88.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5781880832.0,592216064.0,25731379200.0,1513598976.0,4614017.0,10678580.0
12-04 09:44:15,5.902,4.890,88.954,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5781942272.0,592216064.0,25741111296.0,1503805440.0,4929369.0,11062065.0
12-04 09:44:16,5.697,4.252,89.541,0.255,0.0,0.255,0.0,28672.0,0.0,3.0,5782286336.0,592216064.0,25751040000.0,1493532672.0,5066351.0,10898245.0
12-04 09:44:17,6.035,5.113,88.433,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5783281664.0,592216064.0,25760784384.0,1482792960.0,5018147.0,9856623.0
12-04 09:44:18,5.394,3.938,90.325,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5782749184.0,592216064.0,25770352640.0,1473757184.0,4805846.0,7920864.0
12-04 09:44:19,6.807,4.790,87.983,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5783212032.0,592216064.0,25780572160.0,1463074816.0,5227973.0,11164906.0
12-04 09:44:20,5.537,3.833,90.375,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5783162880.0,592216064.0,25790144512.0,1453551616.0,5010046.0,11054968.0
12-04 09:44:21,5.612,4.507,89.711,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5783912448.0,592216064.0,25800491008.0,1442455552.0,5045810.0,8814810.0
12-04 09:44:22,0.167,0.083,99.666,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5783842816.0,592216064.0,25800941568.0,1442074624.0,181902.0,2750368.0
12-04 09:44:23,4.037,3.196,92.683,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5783650304.0,592216064.0,25806594048.0,1436614656.0,3304139.0,5511081.0
12-04 09:44:24,10.602,7.888,80.916,0.0,0.0,0.594,0.0,0.0,0.0,0.0,5785686016.0,592216064.0,25823846400.0,1417326592.0,8733936.0,20498638.0
12-04 09:44:25,9.591,6.756,83.319,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5785186304.0,592216064.0,25837498368.0,1404174336.0,6973673.0,13280355.0
12-04 09:44:26,7.477,5.777,86.576,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5784670208.0,592216064.0,25850134528.0,1392054272.0,6475454.0,12272844.0
12-04 09:44:27,6.476,4.878,88.394,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5785133056.0,592216064.0,25860399104.0,1381326848.0,4971299.0,11164421.0
12-04 09:44:28,6.639,5.042,87.815,0.168,0.0,0.336,0.0,28672.0,0.0,4.0,5785690112.0,592216064.0,25870872576.0,1370296320.0,5292513.0,11608938.0
12-04 09:44:29,6.309,4.092,89.429,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5785989120.0,592216064.0,25879224320.0,1361645568.0,4719940.0,10978028.0
12-04 09:44:30,6.735,5.200,87.724,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5786247168.0,592216064.0,25891299328.0,1349312512.0,6022787.0,11878208.0
12-04 09:44:31,6.661,4.384,88.617,0.0,0.0,0.337,0.0,12288.0,0.0,2.0,5787025408.0,592216064.0,25900875776.0,1338957824.0,5117819.0,11571926.0
12-04 09:44:32,6.850,4.678,88.304,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5786882048.0,592216064.0,25911087104.0,1328889856.0,5159486.0,11230156.0
12-04 09:44:33,6.627,4.503,88.700,0.0,0.0,0.170,0.0,20480.0,0.0,2.0,5788573696.0,592216064.0,25921073152.0,1317212160.0,5301377.0,8564097.0
12-04 09:44:34,6.261,5.245,88.156,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5785444352.0,592216064.0,25933291520.0,1308123136.0,5282493.0,10455627.0
12-04 09:44:35,5.546,4.181,90.102,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5786796032.0,592216064.0,25942433792.0,1297629184.0,4848848.0,10733835.0
12-04 09:44:36,6.387,4.622,88.824,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5787795456.0,592216064.0,25952370688.0,1286692864.0,4927624.0,11036848.0
12-04 09:44:37,6.500,5.500,87.583,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5788549120.0,592216064.0,25961934848.0,1276375040.0,5143417.0,11410238.0
12-04 09:44:38,6.166,4.899,88.767,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5789011968.0,592216064.0,25972011008.0,1265836032.0,5281150.0,11392758.0
12-04 09:44:39,5.607,4.758,89.125,0.085,0.0,0.425,0.0,12288.0,0.0,2.0,5789130752.0,592216064.0,25982226432.0,1255501824.0,5258130.0,11129881.0
12-04 09:44:40,5.743,4.814,89.189,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5789540352.0,592216064.0,25991950336.0,1245368320.0,5043401.0,11244050.0
12-04 09:44:41,6.902,5.724,82.492,4.545,0.0,0.337,0.0,241893376.0,0.0,247.0,5790470144.0,592216064.0,26002526208.0,1233862656.0,5360605.0,9877462.0
12-04 09:44:42,4.863,3.584,91.212,0.0,0.0,0.341,0.0,88752128.0,0.0,89.0,5789753344.0,592216064.0,26011602944.0,1225502720.0,4646039.0,8190345.0
12-04 09:44:43,6.577,4.384,88.786,0.0,0.0,0.253,0.0,53248.0,0.0,4.0,5790273536.0,592216064.0,26021527552.0,1215057920.0,5194802.0,11138708.0
12-04 09:44:44,6.076,4.641,88.945,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5790560256.0,592216064.0,26031398912.0,1204899840.0,4962737.0,11146089.0
12-04 09:44:45,6.202,4.758,88.615,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5791182848.0,592216064.0,26041659392.0,1194016768.0,5445868.0,11427260.0
12-04 09:44:46,7.897,4.988,86.866,0.0,0.0,0.249,0.0,8192.0,0.0,1.0,5790871552.0,592216064.0,26051293184.0,1184694272.0,5547050.0,11863257.0
12-04 09:44:47,7.448,5.188,87.029,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5791285248.0,592216064.0,26062487552.0,1173086208.0,5697385.0,11325373.0
12-04 09:44:48,6.181,4.318,89.162,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5791637504.0,592216064.0,26072559616.0,1162661888.0,5154419.0,11353312.0
12-04 09:44:49,6.527,4.603,88.452,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5791973376.0,592216064.0,26082058240.0,1152827392.0,5001004.0,10836827.0
12-04 09:44:50,6.134,4.202,89.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5792370688.0,592216064.0,26091560960.0,1142927360.0,4951831.0,10964199.0
12-04 09:44:51,5.729,4.634,88.711,0.674,0.0,0.253,0.0,28672.0,0.0,3.0,5792411648.0,592216064.0,26100580352.0,1133867008.0,4774391.0,7070335.0
12-04 09:44:52,7.737,4.825,87.022,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5791932416.0,592216064.0,26110947328.0,1123979264.0,4998288.0,10800643.0
12-04 09:44:53,5.146,3.516,91.081,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5792759808.0,592216064.0,26120470528.0,1113628672.0,4927898.0,4584957.0
12-04 09:44:54,7.517,4.983,87.162,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5793792000.0,592216064.0,26130833408.0,1102233600.0,5777440.0,17665000.0
12-04 09:44:55,6.150,4.802,88.711,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5793595392.0,592216064.0,26141110272.0,1092153344.0,5049532.0,11162848.0
12-04 09:44:56,6.422,5.254,87.990,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5794095104.0,592216064.0,26151165952.0,1081597952.0,5081561.0,11163127.0
12-04 09:44:57,5.371,3.922,90.367,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5794496512.0,592216064.0,26159521792.0,1072840704.0,4876671.0,10763899.0
12-04 09:44:58,6.446,4.411,88.804,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5794312192.0,592216064.0,26170748928.0,1061797888.0,5242846.0,11717687.0
12-04 09:44:59,6.250,4.139,89.358,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5795225600.0,592216064.0,26179551232.0,1052082176.0,5006829.0,7265149.0
12-04 09:45:00,5.897,3.932,90.0,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5795213312.0,592216064.0,26190528512.0,1041117184.0,5091850.0,11200345.0
12-04 09:45:01,4.975,4.047,90.725,0.0,0.0,0.253,0.0,12288.0,0.0,2.0,5795909632.0,592216064.0,26198892544.0,1032056832.0,4304326.0,10911955.0
12-04 09:45:02,6.735,4.859,88.235,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5797048320.0,592216064.0,26209751040.0,1020059648.0,5712638.0,12148680.0
12-04 09:45:03,6.097,4.488,88.738,0.254,0.0,0.423,0.0,61440.0,0.0,4.0,5797191680.0,592216064.0,26220007424.0,1009659904.0,5228799.0,10919685.0
12-04 09:45:04,6.661,4.553,88.280,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5796659200.0,592216064.0,26229731328.0,1000468480.0,4943757.0,7477986.0
12-04 09:45:05,5.206,4.702,89.924,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5796376576.0,592216064.0,26239148032.0,991334400.0,4517868.0,10593295.0
12-04 09:45:06,6.356,4.492,88.898,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5796745216.0,592216064.0,26249801728.0,980312064.0,5195121.0,11000378.0
12-04 09:45:07,6.981,4.710,88.057,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5796769792.0,592216064.0,26259824640.0,970264576.0,5268627.0,11256938.0
12-04 09:45:08,5.688,3.650,90.492,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5797453824.0,592216064.0,26269253632.0,960151552.0,4646424.0,10691183.0
12-04 09:45:09,6.672,6.005,86.989,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5797683200.0,592216064.0,26279112704.0,950063104.0,5638384.0,11769982.0
12-04 09:45:10,5.736,4.281,89.726,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5797801984.0,592216064.0,26290237440.0,938819584.0,5231317.0,11670349.0
12-04 09:45:11,6.599,4.992,87.394,0.677,0.0,0.338,0.0,26595328.0,0.0,27.0,5798326272.0,592216064.0,26300608512.0,927924224.0,5448531.0,11611247.0
12-04 09:45:12,5.812,3.675,86.667,3.504,0.0,0.342,0.0,275775488.0,0.0,278.0,5798494208.0,592216064.0,26310156288.0,918208512.0,5033326.0,7177013.0
12-04 09:45:13,6.160,4.810,88.776,0.0,0.0,0.253,0.0,1470464.0,0.0,5.0,5798928384.0,592216064.0,26320703488.0,907227136.0,5147415.0,11081835.0
12-04 09:45:14,6.035,4.694,89.019,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5798989824.0,592216064.0,26330247168.0,897622016.0,4851374.0,11127587.0
12-04 09:45:15,6.768,5.161,87.648,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,5799452672.0,592216064.0,26340392960.0,887013376.0,5295748.0,10709972.0
12-04 09:45:16,6.271,4.492,89.153,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,5799272448.0,592216064.0,26350329856.0,877256704.0,5064836.0,11030892.0
12-04 09:45:17,7.203,5.025,87.605,0.0,0.0,0.168,0.0,81920.0,0.0,11.0,5799563264.0,592216064.0,26360201216.0,867094528.0,5225459.0,11295512.0
12-04 09:45:18,5.143,4.300,90.388,0.0,0.0,0.169,0.0,28672.0,0.0,3.0,5799936000.0,592216064.0,26368765952.0,858157056.0,4525411.0,10703559.0
12-04 09:45:19,5.485,4.895,89.198,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5800353792.0,592216064.0,26378231808.0,848273408.0,5074091.0,6931742.0
12-04 09:45:20,6.136,5.638,87.894,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5800345600.0,592216064.0,26388414464.0,838098944.0,4688553.0,11000201.0
12-04 09:45:21,6.560,4.710,88.394,0.084,0.0,0.252,0.0,20480.0,0.0,3.0,5801148416.0,592216064.0,26397741056.0,827969536.0,5107209.0,11561558.0
12-04 09:45:22,6.383,4.511,88.851,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5801025536.0,592216064.0,26409512960.0,816320512.0,5509175.0,11814339.0
12-04 09:45:23,4.205,3.532,92.010,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5801418752.0,592216064.0,26417119232.0,808321024.0,3673333.0,6673940.0
12-04 09:45:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5801418752.0,592216064.0,26417119232.0,808321024.0,7610.0,4946.0
12-04 09:45:25,1.926,1.089,96.817,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5801795584.0,592216064.0,26418995200.0,806068224.0,1405241.0,3944909.0
12-04 09:45:26,7.751,5.392,86.268,0.168,0.0,0.421,0.0,28672.0,0.0,3.0,5800673280.0,592216064.0,26430799872.0,795385856.0,6347352.0,11956381.0
12-04 09:45:27,9.244,7.479,82.857,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5802237952.0,592216064.0,26446794752.0,777826304.0,7142859.0,15842231.0
12-04 09:45:28,2.333,1.333,96.250,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5802278912.0,592216064.0,26448957440.0,775622656.0,1615842.0,4921040.0
12-04 09:45:29,6.582,4.557,88.692,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5802672128.0,592216064.0,26457534464.0,766652416.0,4913574.0,6931540.0
12-04 09:45:30,12.786,9.060,77.646,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5802860544.0,592216064.0,26477998080.0,746000384.0,10078121.0,23261295.0
12-04 09:45:31,7.718,6.208,85.738,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5804003328.0,592216064.0,26489368576.0,733487104.0,6290756.0,12015215.0
12-04 09:45:32,8.291,5.946,85.427,0.084,0.0,0.251,0.0,28672.0,0.0,5.0,5803671552.0,592216064.0,26502852608.0,720334848.0,6422481.0,16026246.0
12-04 09:45:33,9.966,5.622,84.072,0.0,0.0,0.341,0.0,20480.0,0.0,2.0,5804220416.0,592216064.0,26517147648.0,705490944.0,7576502.0,16737292.0
12-04 09:45:34,5.813,4.297,89.469,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5803520000.0,592216064.0,26526973952.0,696365056.0,4698864.0,7305187.0
12-04 09:45:35,7.692,5.299,86.667,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5805883392.0,592216064.0,26539245568.0,681730048.0,6471231.0,13606512.0
12-04 09:45:36,5.038,3.672,91.033,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5804552192.0,592216064.0,26548826112.0,673480704.0,4646362.0,9862917.0
12-04 09:45:37,5.882,4.177,89.685,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5804924928.0,592216064.0,26559549440.0,662384640.0,5232216.0,11276905.0
12-04 09:45:38,8.187,6.266,85.046,0.084,0.0,0.418,0.0,28672.0,0.0,4.0,5805178880.0,592216064.0,26571296768.0,650383360.0,5964447.0,12072242.0
12-04 09:45:39,6.628,5.117,87.836,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5806297088.0,592216064.0,26581512192.0,639049728.0,5504672.0,11626135.0
12-04 09:45:40,6.926,5.236,87.753,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5805469696.0,592216064.0,26593402880.0,627986432.0,5576287.0,11812538.0
12-04 09:45:41,7.0,4.750,88.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5806493696.0,592216064.0,26602762240.0,617603072.0,5072504.0,10948861.0
12-04 09:45:42,5.627,5.030,85.934,3.069,0.0,0.341,0.0,124399616.0,0.0,123.0,5807292416.0,592216064.0,26612924416.0,606642176.0,5391058.0,11092153.0
12-04 09:45:43,5.763,4.661,85.424,3.814,0.0,0.339,0.0,183373824.0,0.0,180.0,5807251456.0,592216064.0,26621579264.0,598028288.0,4789368.0,11407145.0
12-04 09:45:44,6.605,5.419,87.384,0.169,0.0,0.423,0.0,12288.0,0.0,2.0,5807849472.0,592216064.0,26633166848.0,585842688.0,5697606.0,11729717.0
12-04 09:45:45,6.639,5.210,87.899,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5808746496.0,592216064.0,26643456000.0,574656512.0,5442680.0,11702860.0
12-04 09:45:46,4.315,4.315,91.117,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5807656960.0,592216064.0,26652454912.0,566747136.0,4251684.0,6699966.0
12-04 09:45:47,5.947,4.588,89.295,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5808373760.0,592216064.0,26662199296.0,556285952.0,5357497.0,11499473.0
12-04 09:45:48,6.124,4.362,89.178,0.0,0.0,0.336,0.0,65536.0,0.0,7.0,5808447488.0,592216064.0,26671742976.0,546668544.0,4833430.0,10585139.0
12-04 09:45:49,6.308,4.962,88.646,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5808943104.0,592216064.0,26681614336.0,536301568.0,5049734.0,11349938.0
12-04 09:45:50,6.803,5.017,87.925,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5809184768.0,592216064.0,26692513792.0,525160448.0,5629626.0,12521561.0
12-04 09:45:51,6.926,5.152,87.669,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5809451008.0,592216064.0,26702929920.0,514478080.0,5823461.0,11641354.0
12-04 09:45:52,6.841,5.068,87.838,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5809745920.0,592216064.0,26714411008.0,502702080.0,5568296.0,11420321.0
12-04 09:45:53,6.444,4.519,88.619,0.0,0.0,0.418,0.0,16384.0,0.0,2.0,5810290688.0,592216064.0,26724614144.0,491954176.0,4934457.0,11323169.0
12-04 09:45:54,6.610,4.915,88.051,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5810307072.0,592216064.0,26734895104.0,481656832.0,5705433.0,11415981.0
12-04 09:45:55,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5811060736.0,592216064.0,26736861184.0,478937088.0,349363.0,268152.0
12-04 09:45:56,0.083,0.0,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,5811286016.0,592216064.0,26736865280.0,478707712.0,24176.0,2324737.0
12-04 09:45:57,2.691,1.850,95.290,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5810778112.0,592216064.0,26740064256.0,476016640.0,2328146.0,1471444.0
12-04 09:45:58,6.899,5.486,87.116,0.0,0.0,0.499,0.0,16384.0,0.0,2.0,5810868224.0,592216064.0,26750894080.0,465096704.0,5300776.0,9043836.0
12-04 09:45:59,6.853,4.061,88.917,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5811412992.0,592216064.0,26761891840.0,453554176.0,5326578.0,13426201.0
12-04 09:46:00,5.467,4.037,90.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5811707904.0,592216064.0,26770006016.0,445145088.0,4351361.0,10499350.0
12-04 09:46:01,10.146,6.879,82.459,0.086,0.0,0.430,0.0,28672.0,0.0,3.0,5812203520.0,592216064.0,26786115584.0,428539904.0,8344933.0,16731448.0
12-04 09:46:02,10.177,6.897,82.506,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5812736000.0,592216064.0,26800869376.0,413253632.0,7374420.0,16781060.0
12-04 09:46:03,10.406,8.799,80.372,0.0,0.0,0.423,0.0,32768.0,0.0,4.0,5812846592.0,592216064.0,26819756032.0,394256384.0,8842808.0,18999651.0
12-04 09:46:04,7.348,6.503,85.980,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5812686848.0,592216064.0,26831208448.0,382963712.0,6590154.0,12112231.0
12-04 09:46:05,6.202,4.333,89.125,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5813522432.0,592216064.0,26841964544.0,371372032.0,5249428.0,11113516.0
12-04 09:46:06,5.772,4.329,89.643,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5813415936.0,592216064.0,26852204544.0,361238528.0,5199726.0,11250752.0
12-04 09:46:07,5.927,4.064,89.246,0.169,0.0,0.593,0.0,12288.0,0.0,2.0,5813354496.0,592216064.0,26862219264.0,351285248.0,5052998.0,10919335.0
12-04 09:46:08,6.941,5.570,87.232,0.0,0.0,0.257,0.0,20480.0,0.0,2.0,5814157312.0,592216064.0,26874179584.0,338522112.0,6257201.0,12245416.0
12-04 09:46:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814095872.0,592216064.0,26874970112.0,337793024.0,10114.0,9167.0
12-04 09:46:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5814087680.0,592216064.0,26874978304.0,337793024.0,32426.0,3363870.0
12-04 09:46:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814087680.0,592216064.0,26874978304.0,337793024.0,9606.0,6666.0
12-04 09:46:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814210560.0,592216064.0,26874982400.0,337666048.0,8829.0,6689.0
12-04 09:46:13,0.0,0.334,90.309,9.357,0.0,0.0,0.0,215138304.0,0.0,213.0,5814235136.0,592216064.0,26874982400.0,337641472.0,9089.0,7173.0
12-04 09:46:14,0.167,0.083,98.417,1.333,0.0,0.0,0.0,45740032.0,0.0,51.0,5814136832.0,592216064.0,26874982400.0,337739776.0,8130.0,5937.0
12-04 09:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,7336.0,5172.0
12-04 09:46:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,26980.0,26338.0
12-04 09:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,8816.0,7589.0
12-04 09:46:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,6.0,5814136832.0,592216064.0,26874982400.0,337739776.0,7410.0,4739.0
12-04 09:46:19,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5814136832.0,592216064.0,26874982400.0,337739776.0,6683.0,3964.0
12-04 09:46:20,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,7712.0,5366.0
12-04 09:46:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,8926.0,7711.0
12-04 09:46:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814136832.0,592216064.0,26874982400.0,337739776.0,7586.0,5293.0
12-04 09:46:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5814132736.0,592216064.0,26874986496.0,337739776.0,9837.0,9202.0
12-04 09:46:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814132736.0,592216064.0,26874986496.0,337739776.0,8301.0,6533.0
12-04 09:46:25,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5814784000.0,592216064.0,26874986496.0,337088512.0,7557.0,5424.0
12-04 09:46:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5814771712.0,592216064.0,26874990592.0,337096704.0,25090.0,22731.0
12-04 09:46:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814771712.0,592216064.0,26874990592.0,337096704.0,6883.0,4146.0
12-04 09:46:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814771712.0,592216064.0,26874990592.0,337096704.0,8950.0,7794.0
12-04 09:46:29,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5814771712.0,592216064.0,26874990592.0,337096704.0,8740.0,7178.0
12-04 09:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814771712.0,592216064.0,26874990592.0,337096704.0,7459.0,4512.0
12-04 09:46:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5814771712.0,592216064.0,26874990592.0,337096704.0,8164.0,5829.0
12-04 09:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5814767616.0,592216064.0,26874994688.0,337096704.0,9974.0,9137.0
12-04 09:46:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5814767616.0,592216064.0,26874994688.0,337096704.0,8557.0,6862.0
12-04 09:46:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5813497856.0,592216064.0,26874994688.0,338366464.0,9344.0,7525.0
12-04 09:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813497856.0,592216064.0,26874994688.0,338366464.0,24659.0,21826.0
12-04 09:46:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5813497856.0,592216064.0,26874994688.0,338366464.0,8302.0,5880.0
12-04 09:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813497856.0,592216064.0,26874994688.0,338366464.0,7215.0,4412.0
12-04 09:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813497856.0,592216064.0,26874994688.0,338366464.0,8943.0,7559.0
12-04 09:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813497856.0,592216064.0,26874994688.0,338366464.0,7780.0,5722.0
12-04 09:46:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5813493760.0,592216064.0,26874998784.0,338366464.0,9743.0,8922.0
12-04 09:46:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813493760.0,592216064.0,26874998784.0,338366464.0,10815.0,9617.0
12-04 09:46:42,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5813493760.0,592216064.0,26874998784.0,338366464.0,7521.0,5230.0
12-04 09:46:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5813493760.0,592216064.0,26874998784.0,338366464.0,8097.0,6017.0
12-04 09:46:44,3.454,3.286,93.008,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5813157888.0,592216064.0,26880626688.0,333074432.0,3237769.0,5846597.0
12-04 09:46:45,5.161,3.723,91.117,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5814353920.0,592216064.0,26888880128.0,323624960.0,4435961.0,6420518.0
12-04 09:46:46,6.940,5.268,87.542,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5814267904.0,592216064.0,26898866176.0,313724928.0,5398484.0,11210383.0
12-04 09:46:47,5.887,4.710,89.151,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5815136256.0,592216064.0,26909155328.0,302567424.0,4897740.0,10880300.0
12-04 09:46:48,7.022,4.569,87.817,0.169,0.0,0.423,0.0,36864.0,0.0,7.0,5815050240.0,592216064.0,26919669760.0,292139008.0,5164975.0,10798144.0
12-04 09:46:49,7.303,5.726,86.639,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5815390208.0,592216064.0,26929664000.0,281804800.0,5490665.0,11621867.0
12-04 09:46:50,6.701,5.004,88.126,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5815676928.0,592216064.0,26940329984.0,270852096.0,5737003.0,11491455.0
12-04 09:46:51,6.351,5.588,87.722,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5815877632.0,592216064.0,26951589888.0,259391488.0,5676097.0,11744069.0
12-04 09:46:52,6.403,4.802,88.374,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5816246272.0,592216064.0,26961715200.0,248897536.0,5243731.0,11366911.0
12-04 09:46:53,6.468,4.255,89.106,0.0,0.0,0.170,0.0,20480.0,0.0,1.0,5816786944.0,592216064.0,26971906048.0,238166016.0,5292857.0,11184687.0
12-04 09:46:54,6.496,4.615,88.462,0.171,0.0,0.256,0.0,12288.0,0.0,2.0,5816897536.0,592216064.0,26983014400.0,226947072.0,5706709.0,11854133.0
12-04 09:46:55,7.457,5.385,86.827,0.0,0.0,0.331,0.0,737280.0,0.0,18.0,5817315328.0,587042816.0,26971959296.0,242757632.0,5388378.0,11340173.0
12-04 09:46:56,7.667,6.0,86.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5817479168.0,587042816.0,26983165952.0,231387136.0,5751169.0,11377972.0
12-04 09:46:57,7.280,5.858,86.444,0.0,0.0,0.418,0.0,577536.0,0.0,7.0,5817933824.0,582889472.0,26970181632.0,248070144.0,5664621.0,11352286.0
12-04 09:46:58,6.457,3.908,89.295,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5817745408.0,582889472.0,26980577280.0,237862912.0,5201975.0,11507757.0
12-04 09:46:59,6.324,3.879,89.545,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5817548800.0,582889472.0,26989662208.0,228974592.0,4281079.0,10503359.0
12-04 09:47:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,5817761792.0,582889472.0,26989703168.0,228720640.0,6991.0,4256.0
12-04 09:47:01,4.118,3.361,92.437,0.0,0.0,0.084,0.0,593920.0,0.0,13.0,5818081280.0,579297280.0,26968563712.0,253132800.0,3489825.0,6131866.0
12-04 09:47:02,8.312,5.937,85.327,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5818441728.0,579297280.0,26981380096.0,239955968.0,6847659.0,15629926.0
12-04 09:47:03,9.721,6.932,83.009,0.0,0.0,0.338,0.0,598016.0,0.0,11.0,5819867136.0,575717376.0,26967715840.0,255774720.0,7725942.0,15015639.0
12-04 09:47:04,9.038,6.360,84.351,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5817004032.0,575717376.0,26981892096.0,244461568.0,6692060.0,12699435.0
12-04 09:47:05,8.051,5.678,85.932,0.085,0.0,0.254,3514368.0,659456.0,42.0,7.0,5819047936.0,572108800.0,26964418560.0,263499776.0,6265084.0,15073241.0
12-04 09:47:06,7.423,5.671,86.322,0.167,0.0,0.417,0.0,40960.0,0.0,5.0,5818728448.0,572108800.0,26975625216.0,252612608.0,5707628.0,7450727.0
12-04 09:47:07,8.104,5.764,85.714,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5818269696.0,572108800.0,26987667456.0,241029120.0,6156131.0,11480561.0
12-04 09:47:08,6.740,5.055,87.869,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5818331136.0,572108800.0,26998747136.0,229888000.0,5580341.0,16333786.0
12-04 09:47:09,5.993,4.966,88.699,0.0,0.0,0.342,0.0,233472.0,0.0,1.0,5818351616.0,570368000.0,26991030272.0,239325184.0,5818159.0,11365239.0
12-04 09:47:10,6.498,5.570,87.764,0.0,0.0,0.169,4096.0,0.0,1.0,0.0,5818503168.0,570368000.0,27001618432.0,228585472.0,5107691.0,11226416.0
12-04 09:47:11,5.953,4.314,89.215,0.259,0.0,0.259,0.0,327680.0,0.0,11.0,5818949632.0,568672256.0,26992979968.0,238473216.0,5689896.0,11730226.0
12-04 09:47:12,5.214,4.444,89.915,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5818765312.0,568672256.0,27003244544.0,228392960.0,5226156.0,11206549.0
12-04 09:47:13,6.957,6.035,86.756,0.0,0.0,0.251,0.0,335872.0,0.0,6.0,5818605568.0,566956032.0,26994008064.0,239505408.0,5560490.0,11595383.0
12-04 09:47:14,7.173,4.895,87.764,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5818798080.0,566956032.0,27004784640.0,228536320.0,5617902.0,11838083.0
12-04 09:47:15,6.723,5.630,87.311,0.0,0.0,0.336,0.0,319488.0,0.0,7.0,5818486784.0,565260288.0,26993668096.0,241659904.0,5578268.0,11679987.0
12-04 09:47:16,6.271,4.661,88.475,0.0,0.0,0.593,0.0,16384.0,0.0,2.0,5818052608.0,565260288.0,27004710912.0,231051264.0,5494763.0,11182921.0
12-04 09:47:17,6.740,4.971,87.784,0.084,0.0,0.421,0.0,331776.0,0.0,7.0,5818105856.0,563572736.0,26993577984.0,243818496.0,5324985.0,11048723.0
12-04 09:47:18,5.947,5.268,87.256,1.274,0.0,0.255,0.0,52867072.0,0.0,58.0,5817556992.0,563572736.0,27003506688.0,234438656.0,5440051.0,11374183.0
12-04 09:47:19,6.010,4.925,82.053,6.678,0.0,0.334,0.0,273678336.0,0.0,467.0,5819179008.0,561917952.0,26990186496.0,247791616.0,4747790.0,10904191.0
12-04 09:47:20,7.203,5.444,87.186,0.0,0.0,0.168,0.0,44998656.0,0.0,87.0,5818843136.0,561917952.0,27000815616.0,237498368.0,5583538.0,11721262.0
12-04 09:47:21,7.595,5.654,86.582,0.0,0.0,0.169,0.0,45056.0,0.0,3.0,5818064896.0,561917952.0,27011420160.0,227672064.0,5803765.0,11417366.0
12-04 09:47:22,7.628,5.700,86.588,0.0,0.0,0.084,0.0,315392.0,0.0,4.0,5818195968.0,560242688.0,26998812672.0,241823744.0,5679640.0,12022784.0
12-04 09:47:23,6.229,5.892,87.542,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5818236928.0,560242688.0,27009265664.0,231329792.0,5652861.0,11116726.0
12-04 09:47:24,6.740,5.223,87.700,0.0,0.0,0.337,0.0,380928.0,0.0,12.0,5818159104.0,558546944.0,26996068352.0,246300672.0,5604311.0,11183922.0
12-04 09:47:25,6.560,4.373,88.898,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5818937344.0,558546944.0,27006308352.0,235282432.0,4949766.0,11208117.0
12-04 09:47:26,6.897,5.635,87.300,0.0,0.0,0.168,0.0,360448.0,0.0,10.0,5819228160.0,556851200.0,26991394816.0,251600896.0,5707981.0,11891910.0
12-04 09:47:27,6.774,4.488,88.569,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5819191296.0,556851200.0,27001225216.0,241807360.0,5379910.0,11630983.0
12-04 09:47:28,7.064,4.936,87.660,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5818183680.0,556851200.0,27013074944.0,230965248.0,5858033.0,11538882.0
12-04 09:47:29,5.724,4.630,89.226,0.084,0.0,0.337,0.0,356352.0,0.0,9.0,5818851328.0,555163648.0,26996805632.0,248254464.0,4937046.0,10716569.0
12-04 09:47:30,7.563,4.790,87.395,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5818855424.0,555163648.0,27007311872.0,237744128.0,5623668.0,11734001.0
12-04 09:47:31,6.638,4.085,89.106,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5818589184.0,555163648.0,27018481664.0,226840576.0,5416537.0,11165495.0
12-04 09:47:32,7.757,4.975,86.847,0.0,0.0,0.422,0.0,339968.0,0.0,9.0,5818707968.0,553451520.0,27002204160.0,244711424.0,5551219.0,11404218.0
12-04 09:47:33,6.250,4.983,88.598,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5818884096.0,553451520.0,27012501504.0,234237952.0,5229280.0,11106502.0
12-04 09:47:34,6.282,5.518,87.946,0.0,0.0,0.255,0.0,335872.0,0.0,10.0,5818564608.0,551821312.0,26996109312.0,252579840.0,5806597.0,11345388.0
12-04 09:47:35,5.843,4.488,89.246,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5817962496.0,551821312.0,27006230528.0,243060736.0,5117561.0,11220822.0
12-04 09:47:36,6.481,4.714,88.468,0.0,0.0,0.337,0.0,32768.0,0.0,5.0,5818548224.0,551821312.0,27016232960.0,232472576.0,5192522.0,11226057.0
12-04 09:47:37,6.667,5.654,87.511,0.0,0.0,0.169,0.0,364544.0,0.0,8.0,5818023936.0,550187008.0,26999775232.0,251088896.0,5786716.0,11432093.0
12-04 09:47:38,0.998,0.582,98.421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5818486784.0,550187008.0,27001757696.0,248643584.0,506765.0,273010.0
12-04 09:47:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5818482688.0,550187008.0,27001761792.0,248643584.0,26155.0,2545158.0
12-04 09:47:40,1.508,1.256,97.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5818408960.0,550187008.0,27003613184.0,246865920.0,1272137.0,1941659.0
12-04 09:47:41,6.828,5.662,87.011,0.167,0.0,0.333,0.0,36864.0,0.0,5.0,5818425344.0,550187008.0,27013758976.0,236703744.0,5269875.0,9802074.0
12-04 09:47:42,11.562,8.110,79.983,0.0,0.0,0.345,0.0,286720.0,0.0,5.0,5818163200.0,548548608.0,27003576320.0,248786944.0,10268166.0,19586148.0
12-04 09:47:43,6.801,5.626,87.238,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5818834944.0,548548608.0,27014770688.0,236920832.0,5211824.0,13902121.0
12-04 09:47:44,11.426,8.849,79.381,0.0,0.0,0.344,0.0,315392.0,0.0,8.0,5819191296.0,546934784.0,27004596224.0,248352768.0,9158097.0,18805974.0
12-04 09:47:45,10.406,7.868,81.218,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5819666432.0,546934784.0,27021512704.0,230961152.0,8411378.0,17396380.0
12-04 09:47:46,7.828,6.313,85.354,0.168,0.0,0.337,0.0,409600.0,0.0,13.0,5819572224.0,545284096.0,27002572800.0,251645952.0,6675208.0,15405464.0
12-04 09:47:47,7.932,6.076,85.570,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5819293696.0,545284096.0,27015098368.0,239398912.0,6170487.0,12020605.0
12-04 09:47:48,6.109,5.105,88.536,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5819019264.0,545284096.0,27025997824.0,228773888.0,5165922.0,10600564.0
12-04 09:47:49,6.143,4.437,88.567,0.512,0.0,0.341,0.0,24539136.0,0.0,55.0,5819408384.0,543662080.0,27003953152.0,252051456.0,5385647.0,10927033.0
12-04 09:47:50,6.582,4.726,82.532,5.907,0.0,0.253,0.0,270884864.0,0.0,515.0,5819559936.0,543662080.0,27014508544.0,241344512.0,5227021.0,11335324.0
12-04 09:47:51,6.553,4.766,88.170,0.255,0.0,0.255,0.0,30965760.0,0.0,62.0,5819006976.0,543662080.0,27025563648.0,230842368.0,5606285.0,11493908.0
12-04 09:47:52,7.389,5.458,86.734,0.168,0.0,0.252,0.0,368640.0,0.0,11.0,5819105280.0,541945856.0,27004219392.0,253804544.0,5666489.0,11978898.0
12-04 09:47:53,6.540,4.303,89.071,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5818888192.0,541945856.0,27015196672.0,243044352.0,5615292.0,11824085.0
12-04 09:47:54,8.040,5.025,86.683,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5818966016.0,541945856.0,27026276352.0,231886848.0,5487822.0,11664243.0
12-04 09:47:55,6.122,5.612,88.095,0.0,0.0,0.170,0.0,372736.0,0.0,8.0,5819244544.0,540237824.0,27003879424.0,255713280.0,5530215.0,11801333.0
12-04 09:47:56,6.955,4.411,88.295,0.0,0.0,0.339,0.0,24576.0,0.0,2.0,5818933248.0,540237824.0,27015077888.0,244826112.0,5601590.0,11385304.0
12-04 09:47:57,7.034,5.339,87.373,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5819064320.0,540237824.0,27025891328.0,233881600.0,5990628.0,11486018.0
12-04 09:47:58,6.711,4.950,87.836,0.084,0.0,0.419,0.0,348160.0,0.0,10.0,5820129280.0,538521600.0,27002507264.0,257916928.0,5231242.0,11382423.0
12-04 09:47:59,6.542,5.098,88.190,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5819334656.0,538521600.0,27013414912.0,247803904.0,5603941.0,11650008.0
12-04 09:48:00,5.932,4.576,89.153,0.0,0.0,0.339,0.0,28672.0,0.0,5.0,5819174912.0,538521600.0,27022872576.0,238505984.0,5222115.0,11357886.0
12-04 09:48:01,6.830,4.469,88.449,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5819379712.0,538521600.0,27033829376.0,227344384.0,5195039.0,11121173.0
12-04 09:48:02,7.016,5.410,87.405,0.0,0.0,0.169,0.0,360448.0,0.0,8.0,5820039168.0,536784896.0,27010109440.0,252141568.0,5653762.0,11345962.0
12-04 09:48:03,6.826,5.034,87.628,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5820596224.0,536784896.0,27021570048.0,240123904.0,6120273.0,12449173.0
12-04 09:48:04,6.859,5.080,87.722,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5819314176.0,536784896.0,27032592384.0,230383616.0,5560882.0,11860578.0
12-04 09:48:05,7.301,4.160,87.946,0.0,0.0,0.594,0.0,352256.0,0.0,11.0,5819944960.0,535212032.0,27007705088.0,256212992.0,5242192.0,11404998.0
12-04 09:48:06,7.286,5.528,87.018,0.0,0.0,0.168,0.0,20480.0,0.0,2.0,5819666432.0,535212032.0,27018625024.0,245571584.0,5764710.0,11715830.0
12-04 09:48:07,5.937,4.580,89.228,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5819301888.0,535212032.0,27029671936.0,234889216.0,5112112.0,11465362.0
12-04 09:48:08,7.203,5.085,87.458,0.0,0.0,0.254,0.0,40960.0,0.0,5.0,5820157952.0,534454272.0,27022872576.0,241590272.0,5917165.0,11740744.0
12-04 09:48:09,6.987,5.303,87.290,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5819482112.0,534454272.0,27034165248.0,230973440.0,5523286.0,11435190.0
12-04 09:48:10,5.076,3.384,91.032,0.169,0.0,0.338,0.0,188416.0,0.0,9.0,5820846080.0,533475328.0,27020972032.0,243781632.0,4106836.0,9112124.0
12-04 09:48:11,0.334,0.083,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,5821239296.0,533475328.0,27021086720.0,243273728.0,10572.0,8011.0
12-04 09:48:12,0.084,0.168,99.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821440000.0,533475328.0,27021266944.0,242892800.0,317278.0,3008243.0
12-04 09:48:13,4.097,3.094,92.642,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5820624896.0,533475328.0,27026972672.0,238002176.0,3150838.0,5995983.0
12-04 09:48:14,5.993,4.966,88.784,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5820567552.0,533475328.0,27037507584.0,227524608.0,5759452.0,11689447.0
12-04 09:48:15,10.120,6.775,82.762,0.0,0.0,0.343,0.0,196608.0,0.0,8.0,5821198336.0,532455424.0,27029057536.0,236363776.0,8400539.0,16378421.0
12-04 09:48:16,10.579,8.984,79.849,0.168,0.0,0.420,0.0,487424.0,0.0,17.0,5820928000.0,530710528.0,27009617920.0,257818624.0,8518763.0,17650261.0
12-04 09:48:17,10.598,7.436,81.538,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5821186048.0,530710528.0,27026104320.0,241074176.0,8158153.0,16797864.0
12-04 09:48:18,7.797,6.441,85.254,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5820612608.0,530710528.0,27039784960.0,227966976.0,7125380.0,16425337.0
12-04 09:48:19,10.302,7.119,82.328,0.0,0.0,0.251,0.0,110592.0,0.0,2.0,5820030976.0,529842176.0,27035144192.0,234057728.0,7479099.0,15981338.0
12-04 09:48:20,5.987,5.312,87.690,0.759,0.0,0.253,0.0,33214464.0,0.0,69.0,5821284352.0,529018880.0,27025571840.0,243200000.0,5345407.0,11010830.0
12-04 09:48:21,6.207,4.337,80.697,8.503,0.0,0.255,0.0,271249408.0,0.0,520.0,5820329984.0,529022976.0,27036213248.0,233508864.0,5230757.0,10674595.0
12-04 09:48:22,6.424,5.156,87.658,0.592,0.0,0.169,0.0,25980928.0,0.0,58.0,5821059072.0,528191488.0,27026964480.0,242860032.0,5467447.0,11258641.0
12-04 09:48:23,6.043,4.681,89.106,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5820395520.0,528191488.0,27037192192.0,233295872.0,5335169.0,10799986.0
12-04 09:48:24,6.914,4.300,88.617,0.0,0.0,0.169,0.0,184320.0,0.0,5.0,5820944384.0,527220736.0,27024003072.0,246906880.0,5255328.0,11061741.0
12-04 09:48:25,6.319,4.014,89.411,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5820829696.0,527220736.0,27034255360.0,236769280.0,5143760.0,10605553.0
12-04 09:48:26,7.401,4.878,87.553,0.0,0.0,0.168,0.0,36864.0,0.0,3.0,5819678720.0,527220736.0,27044892672.0,227282944.0,5332704.0,10730154.0
12-04 09:48:27,5.867,4.592,89.116,0.085,0.0,0.340,0.0,225280.0,0.0,9.0,5820547072.0,526401536.0,27034710016.0,237416448.0,5158970.0,10849701.0
12-04 09:48:28,6.667,4.810,88.270,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5819633664.0,526401536.0,27046182912.0,226856960.0,5381805.0,11140264.0
12-04 09:48:29,6.112,5.263,88.370,0.0,0.0,0.255,0.0,126976.0,0.0,5.0,5821304832.0,525570048.0,27036553216.0,235646976.0,5618087.0,11275823.0
12-04 09:48:30,7.820,4.493,87.271,0.0,0.0,0.416,0.0,208896.0,0.0,8.0,5822181376.0,524754944.0,27026083840.0,246054912.0,5341179.0,11368322.0
12-04 09:48:31,6.387,5.966,87.479,0.0,0.0,0.168,0.0,61440.0,0.0,6.0,5821476864.0,524754944.0,27037356032.0,235487232.0,5418191.0,11568860.0
12-04 09:48:32,7.498,5.307,86.689,0.0,0.0,0.505,0.0,139264.0,0.0,5.0,5821267968.0,523923456.0,27028758528.0,245125120.0,5744208.0,11880383.0
12-04 09:48:33,6.022,5.344,88.210,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5820960768.0,523923456.0,27039625216.0,234565632.0,5498000.0,11416110.0
12-04 09:48:34,6.621,5.603,87.351,0.0,0.0,0.424,0.0,176128.0,0.0,6.0,5820882944.0,523079680.0,27030343680.0,244768768.0,5578854.0,11839895.0
12-04 09:48:35,5.588,4.657,89.500,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5820022784.0,523079680.0,27041001472.0,234971136.0,5048366.0,11342256.0
12-04 09:48:36,6.864,5.678,87.119,0.0,0.0,0.339,0.0,196608.0,0.0,12.0,5820968960.0,522235904.0,27031187456.0,244682752.0,5951102.0,11710296.0
12-04 09:48:37,7.756,5.838,85.905,0.0,0.0,0.500,0.0,0.0,0.0,0.0,5821059072.0,522235904.0,27041980416.0,233799680.0,5548641.0,11447597.0
12-04 09:48:38,7.197,4.572,88.061,0.0,0.0,0.169,0.0,200704.0,0.0,5.0,5821833216.0,521396224.0,27032145920.0,243699712.0,5538518.0,11258484.0
12-04 09:48:39,6.323,5.824,87.521,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5821493248.0,521396224.0,27042361344.0,233824256.0,5132960.0,11201369.0
12-04 09:48:40,6.340,5.410,88.081,0.0,0.0,0.169,0.0,176128.0,0.0,6.0,5821526016.0,520548352.0,27031924736.0,245075968.0,5542661.0,11231631.0
12-04 09:48:41,5.546,5.042,89.076,0.084,0.0,0.252,4096.0,20480.0,1.0,2.0,5820874752.0,520552448.0,27041931264.0,235716608.0,4863892.0,10685765.0
12-04 09:48:42,6.879,4.782,88.171,0.0,0.0,0.168,0.0,131072.0,0.0,4.0,5821194240.0,519716864.0,27030585344.0,247578624.0,5158369.0,10949530.0
12-04 09:48:43,3.048,2.540,94.327,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5821292544.0,519716864.0,27037831168.0,240234496.0,2903712.0,4311071.0
12-04 09:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821292544.0,519716864.0,27037831168.0,240234496.0,16307.0,1413402.0
12-04 09:48:45,2.413,2.080,95.341,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,5822095360.0,519716864.0,27040735232.0,236527616.0,1766101.0,1647070.0
12-04 09:48:46,3.788,2.862,93.266,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,5821915136.0,519716864.0,27048304640.0,229138432.0,3424793.0,8226471.0
12-04 09:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821915136.0,519716864.0,27048304640.0,229138432.0,7735.0,5402.0
12-04 09:48:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821906944.0,519716864.0,27048312832.0,229138432.0,21778.0,1858978.0
12-04 09:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821906944.0,519716864.0,27048312832.0,229138432.0,9889.0,7533.0
12-04 09:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821906944.0,519716864.0,27048312832.0,229138432.0,8351.0,6851.0
12-04 09:48:51,0.0,0.167,98.583,1.250,0.0,0.0,0.0,36487168.0,0.0,73.0,5821915136.0,519716864.0,27048312832.0,229130240.0,7825.0,5405.0
12-04 09:48:52,0.0,0.0,96.057,3.943,0.0,0.0,0.0,204591104.0,0.0,390.0,5821972480.0,519716864.0,27048312832.0,229072896.0,7652.0,6102.0
12-04 09:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5821972480.0,519716864.0,27048312832.0,229072896.0,9727.0,7437.0
12-04 09:48:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5821968384.0,519716864.0,27048316928.0,229072896.0,8640.0,7500.0
12-04 09:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821968384.0,519716864.0,27048316928.0,229072896.0,7454.0,4729.0
12-04 09:48:56,0.083,0.0,99.583,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,5821964288.0,519716864.0,27048321024.0,229072896.0,8412.0,7256.0
12-04 09:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821964288.0,519716864.0,27048321024.0,229072896.0,8413.0,6612.0
12-04 09:48:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821964288.0,519716864.0,27048321024.0,229072896.0,7353.0,5252.0
12-04 09:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5821964288.0,519716864.0,27048321024.0,229072896.0,8611.0,6772.0
12-04 09:49:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821964288.0,519716864.0,27048321024.0,229072896.0,6938.0,4380.0
12-04 09:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5821964288.0,519716864.0,27048321024.0,229072896.0,9845.0,6954.0
12-04 09:49:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,5821964288.0,519716864.0,27048321024.0,229072896.0,7657.0,6127.0
12-04 09:49:03,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5821964288.0,519716864.0,27048321024.0,229072896.0,7830.0,5402.0
12-04 09:49:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5821329408.0,519716864.0,27048321024.0,229707776.0,8845.0,7054.0
12-04 09:49:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,208896.0,0.0,6.0,5822373888.0,518881280.0,27027066880.0,250753024.0,28278.0,27082.0
12-04 09:49:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822349312.0,518881280.0,27027066880.0,250777600.0,7916.0,5794.0
12-04 09:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,5822349312.0,518881280.0,27027066880.0,250777600.0,8769.0,6052.0
12-04 09:49:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5822349312.0,518881280.0,27027066880.0,250777600.0,7228.0,4418.0
12-04 09:49:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822476288.0,518881280.0,27027066880.0,250650624.0,9003.0,6335.0
12-04 09:49:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5822476288.0,518881280.0,27027066880.0,250650624.0,8375.0,6016.0
12-04 09:49:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822468096.0,518881280.0,27027066880.0,250658816.0,11129.0,8976.0
12-04 09:49:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822464000.0,518881280.0,27027070976.0,250658816.0,8135.0,5584.0
12-04 09:49:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822464000.0,518881280.0,27027070976.0,250658816.0,10705.0,9609.0
12-04 09:49:14,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5822464000.0,518881280.0,27027070976.0,250658816.0,8721.0,7629.0
12-04 09:49:15,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5822464000.0,518881280.0,27027070976.0,250658816.0,7205.0,4364.0
12-04 09:49:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822464000.0,518881280.0,27027070976.0,250658816.0,24866.0,22821.0
12-04 09:49:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822464000.0,518881280.0,27027070976.0,250658816.0,7202.0,4278.0
12-04 09:49:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822464000.0,518881280.0,27027070976.0,250658816.0,7807.0,6240.0
12-04 09:49:19,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5822365696.0,518881280.0,27027296256.0,250531840.0,206614.0,170055.0
12-04 09:49:20,5.985,4.489,89.111,0.166,0.0,0.249,0.0,12288.0,0.0,2.0,5820493824.0,518881280.0,27035373568.0,244326400.0,4176885.0,6731798.0
12-04 09:49:21,6.430,4.315,89.002,0.0,0.0,0.254,8192.0,28672.0,2.0,5.0,5821009920.0,518881280.0,27045699584.0,233484288.0,5375323.0,5231431.0
12-04 09:49:22,5.636,3.928,90.265,0.0,0.0,0.171,0.0,139264.0,0.0,4.0,5822062592.0,518041600.0,27033980928.0,244989952.0,4988378.0,10306630.0
12-04 09:49:23,6.086,5.156,88.419,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5821845504.0,518041600.0,27044073472.0,235114496.0,5433007.0,18004994.0
12-04 09:49:24,7.468,5.064,87.296,0.0,0.0,0.172,0.0,188416.0,0.0,7.0,5822033920.0,517201920.0,27034013696.0,245825536.0,5986149.0,12178304.0
12-04 09:49:25,6.914,6.239,86.256,0.0,0.0,0.590,0.0,0.0,0.0,0.0,5821702144.0,517201920.0,27047026688.0,233144320.0,6113383.0,11744874.0
12-04 09:49:26,4.422,2.721,92.347,0.255,0.0,0.255,0.0,208896.0,0.0,12.0,5822373888.0,516362240.0,27033350144.0,246988800.0,3644862.0,10315114.0
12-04 09:49:27,5.150,4.319,90.282,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5822427136.0,516362240.0,27039395840.0,240889856.0,4068463.0,6626439.0
12-04 09:49:28,5.981,4.297,89.638,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5821472768.0,516362240.0,27049496576.0,231743488.0,4591178.0,10872929.0
12-04 09:49:29,7.466,6.460,85.738,0.0,0.0,0.336,0.0,163840.0,0.0,5.0,5820891136.0,515493888.0,27039784960.0,242905088.0,6440913.0,11891850.0
12-04 09:49:30,8.432,5.987,85.160,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5821239296.0,515493888.0,27053625344.0,228716544.0,6532079.0,12352322.0
12-04 09:49:31,9.399,6.266,83.827,0.169,0.0,0.339,0.0,221184.0,0.0,12.0,5821366272.0,514637824.0,27045810176.0,237260800.0,7149511.0,16706114.0
12-04 09:49:32,8.030,6.002,85.714,0.0,0.0,0.254,0.0,221184.0,0.0,7.0,5821906944.0,513740800.0,27037577216.0,245850112.0,6483437.0,15874812.0
12-04 09:49:33,8.438,6.099,85.129,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5821308928.0,513740800.0,27050012672.0,234012672.0,6365573.0,11811325.0
12-04 09:49:34,7.357,5.218,87.340,0.0,0.0,0.086,0.0,147456.0,0.0,4.0,5820428288.0,512811008.0,27038814208.0,247021568.0,5940710.0,11997031.0
12-04 09:49:35,7.536,5.504,86.706,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5821140992.0,512811008.0,27050041344.0,235081728.0,6043444.0,11818971.0
12-04 09:49:36,6.345,5.161,88.071,0.0,0.0,0.423,0.0,217088.0,0.0,9.0,5821390848.0,511942656.0,27039674368.0,246067200.0,5629962.0,11162153.0
12-04 09:49:37,7.301,4.754,87.521,0.170,0.0,0.255,0.0,24576.0,0.0,4.0,5821042688.0,511942656.0,27050070016.0,236019712.0,5784432.0,11693976.0
12-04 09:49:38,7.239,5.892,86.532,0.0,0.0,0.337,0.0,208896.0,0.0,7.0,5824237568.0,511078400.0,27039342592.0,244416512.0,5836151.0,13204471.0
12-04 09:49:39,7.215,5.956,86.493,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5822218240.0,511078400.0,27051470848.0,234307584.0,5954934.0,14559598.0
12-04 09:49:40,6.577,5.565,87.521,0.0,0.0,0.337,0.0,172032.0,0.0,5.0,5822849024.0,510226432.0,27039547392.0,246452224.0,5484909.0,11386744.0
12-04 09:49:41,6.864,5.085,87.712,0.0,0.0,0.339,0.0,20480.0,0.0,2.0,5821984768.0,510226432.0,27050868736.0,235995136.0,5936653.0,11223008.0
12-04 09:49:42,6.847,5.325,87.405,0.0,0.0,0.423,0.0,208896.0,0.0,10.0,5822279680.0,509374464.0,27040399360.0,247021568.0,5847463.0,11363570.0
12-04 09:49:43,7.679,5.092,86.811,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,5822320640.0,509374464.0,27050389504.0,236990464.0,5487804.0,11511857.0
12-04 09:49:44,7.221,5.038,87.238,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5821624320.0,509374464.0,27061563392.0,226512896.0,5391845.0,11462692.0
12-04 09:49:45,8.710,6.365,84.673,0.0,0.0,0.251,0.0,180224.0,0.0,6.0,5823598592.0,508518400.0,27051085824.0,235872256.0,6437204.0,12038747.0
12-04 09:49:46,7.782,5.858,85.941,0.0,0.0,0.418,0.0,221184.0,0.0,7.0,5823885312.0,507666432.0,27039350784.0,248172544.0,6145577.0,14653658.0
12-04 09:49:47,7.912,4.966,86.953,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5820985344.0,507666432.0,27052265472.0,238157824.0,5621263.0,12685163.0
12-04 09:49:48,6.424,5.072,88.250,0.0,0.0,0.254,0.0,176128.0,0.0,7.0,5822648320.0,506810368.0,27038662656.0,250953728.0,5219993.0,11027090.0
12-04 09:49:49,8.117,5.607,85.690,0.084,0.0,0.502,0.0,12288.0,0.0,2.0,5822304256.0,506810368.0,27050688512.0,239271936.0,6120288.0,12510856.0
12-04 09:49:50,7.342,5.485,86.835,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5821087744.0,506810368.0,27062349824.0,228827136.0,6005877.0,11444586.0
12-04 09:49:51,5.862,4.588,89.380,0.0,0.0,0.170,0.0,200704.0,0.0,10.0,5822193664.0,504963072.0,27050696704.0,241221632.0,5090383.0,10711855.0
12-04 09:49:52,7.660,6.145,82.997,2.694,0.0,0.505,0.0,114180096.0,0.0,218.0,5821800448.0,504963072.0,27062734848.0,229576704.0,6249861.0,10241357.0
12-04 09:49:53,4.370,3.866,86.050,5.546,0.0,0.168,0.0,261849088.0,0.0,501.0,5822898176.0,504107008.0,27047702528.0,244367360.0,3663507.0,6071628.0
12-04 09:49:54,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5822992384.0,504107008.0,27047702528.0,244273152.0,41103.0,5484148.0
12-04 09:49:55,1.005,0.921,97.906,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5822550016.0,504107008.0,27048873984.0,243544064.0,959101.0,1776037.0
12-04 09:49:56,3.175,2.840,93.901,0.0,0.0,0.084,0.0,61440.0,0.0,6.0,5822660608.0,504107008.0,27054018560.0,238288896.0,2606238.0,5275605.0
12-04 09:49:57,8.739,5.714,85.210,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5822758912.0,504107008.0,27065270272.0,226938880.0,6168515.0,11939089.0
12-04 09:49:58,13.694,11.496,74.134,0.0,0.0,0.676,0.0,167936.0,0.0,5.0,5823156224.0,499261440.0,27069345792.0,227311616.0,11457597.0,22591702.0
12-04 09:49:59,7.550,5.369,86.913,0.0,0.0,0.168,0.0,188416.0,0.0,5.0,5822390272.0,493346816.0,27061862400.0,241475584.0,5669035.0,11665444.0
12-04 09:50:00,12.604,8.765,78.214,0.0,0.0,0.417,0.0,184320.0,0.0,6.0,5823467520.0,492437504.0,27056218112.0,246951936.0,9045918.0,21701364.0
12-04 09:50:01,9.396,7.299,82.802,0.084,0.0,0.419,0.0,36864.0,0.0,5.0,5823614976.0,492437504.0,27070435328.0,232587264.0,7367644.0,16306084.0
12-04 09:50:02,8.120,5.556,85.983,0.0,0.0,0.342,0.0,192512.0,0.0,5.0,5823954944.0,491106304.0,27061288960.0,242724864.0,6836107.0,12710587.0
12-04 09:50:03,9.496,6.639,83.613,0.0,0.0,0.252,0.0,16384.0,0.0,1.0,5822750720.0,491106304.0,27074625536.0,230592512.0,7286104.0,16359948.0
12-04 09:50:04,8.439,5.654,85.485,0.0,0.0,0.422,0.0,143360.0,0.0,5.0,5822431232.0,490254336.0,27064254464.0,242135040.0,6764905.0,11890446.0
12-04 09:50:05,7.881,4.576,87.373,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5823094784.0,490254336.0,27074805760.0,230920192.0,5481016.0,11256129.0
12-04 09:50:06,6.287,4.843,88.275,0.340,0.0,0.255,0.0,237568.0,0.0,12.0,5823045632.0,489254912.0,27060969472.0,245805056.0,5621943.0,11149114.0
12-04 09:50:07,7.699,5.941,86.109,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5822660608.0,489254912.0,27072413696.0,234745856.0,6008369.0,16043114.0
12-04 09:50:08,7.167,5.649,86.847,0.0,0.0,0.337,0.0,225280.0,0.0,7.0,5822926848.0,488398848.0,27059654656.0,248094720.0,5959698.0,11307059.0
12-04 09:50:09,7.358,6.187,86.204,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5822353408.0,488398848.0,27071119360.0,237203456.0,6019305.0,12001731.0
12-04 09:50:10,7.034,5.508,87.203,0.0,0.0,0.254,0.0,180224.0,0.0,6.0,5823459328.0,487542784.0,27057950720.0,250122240.0,6000891.0,12006182.0
12-04 09:50:11,8.206,5.076,86.464,0.0,0.0,0.254,0.0,20480.0,0.0,2.0,5822775296.0,487546880.0,27069423616.0,239329280.0,5802983.0,12194885.0
12-04 09:50:12,6.341,4.542,88.689,0.086,0.0,0.343,0.0,12288.0,0.0,2.0,5822447616.0,487546880.0,27081560064.0,227520512.0,5658785.0,11641183.0
12-04 09:50:13,6.520,5.250,87.892,0.0,0.0,0.339,0.0,180224.0,0.0,5.0,5823098880.0,486686720.0,27067342848.0,241946624.0,5620323.0,11466813.0
12-04 09:50:14,8.024,6.419,85.389,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5823025152.0,486686720.0,27079929856.0,229433344.0,6501522.0,16440454.0
12-04 09:50:15,7.980,5.433,86.333,0.0,0.0,0.255,0.0,221184.0,0.0,6.0,5823025152.0,485847040.0,27066748928.0,243453952.0,5870355.0,11903083.0
12-04 09:50:16,6.446,5.513,87.786,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5822971904.0,485847040.0,27078246400.0,232009728.0,5772791.0,11165613.0
12-04 09:50:17,7.041,4.946,87.762,0.0,0.0,0.251,0.0,159744.0,0.0,5.0,5823459328.0,485007360.0,27063140352.0,247468032.0,5307074.0,10994840.0
12-04 09:50:18,5.897,4.615,89.145,0.085,0.0,0.256,0.0,49152.0,0.0,8.0,5823102976.0,485007360.0,27073671168.0,237293568.0,5609373.0,10988104.0
12-04 09:50:19,7.417,6.333,85.917,0.0,0.0,0.333,0.0,192512.0,0.0,4.0,5823815680.0,484167680.0,27060531200.0,250560512.0,5865040.0,11538227.0
12-04 09:50:20,6.987,5.303,87.374,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5822918656.0,484167680.0,27071111168.0,240877568.0,5642908.0,11724989.0
12-04 09:50:21,7.479,6.050,86.303,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5822853120.0,484167680.0,27083538432.0,228515840.0,5829422.0,14189464.0
12-04 09:50:22,6.757,4.983,87.922,0.0,0.0,0.338,0.0,192512.0,0.0,7.0,5823049728.0,483328000.0,27068231680.0,244465664.0,5604270.0,12355864.0
12-04 09:50:23,5.988,4.705,89.136,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5822902272.0,483328000.0,27078561792.0,234283008.0,5665443.0,10773912.0
12-04 09:50:24,6.198,4.439,88.861,0.251,0.0,0.251,0.0,200704.0,0.0,8.0,5824401408.0,481927168.0,27064139776.0,248606720.0,4652324.0,9846089.0
12-04 09:50:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5824155648.0,481927168.0,27064311808.0,248680448.0,7492.0,4526.0
12-04 09:50:26,0.336,0.420,99.244,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5824135168.0,481927168.0,27065090048.0,247922688.0,490853.0,2337144.0
12-04 09:50:27,3.253,2.419,94.245,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5823598592.0,481927168.0,27069689856.0,243859456.0,2509254.0,1645257.0
12-04 09:50:28,11.424,7.928,78.687,1.620,0.0,0.341,0.0,70746112.0,0.0,135.0,5821566976.0,481927168.0,27087646720.0,227934208.0,8709073.0,17942837.0
12-04 09:50:29,5.847,4.492,82.712,6.695,0.0,0.254,0.0,272269312.0,0.0,519.0,5823864832.0,480858112.0,27069693952.0,244658176.0,4786122.0,10644262.0
12-04 09:50:30,11.745,9.021,78.638,0.085,0.0,0.511,0.0,39661568.0,0.0,83.0,5824598016.0,480022528.0,27063558144.0,250896384.0,9931557.0,20312305.0
12-04 09:50:31,9.744,6.667,83.333,0.0,0.0,0.256,0.0,57344.0,0.0,6.0,5824122880.0,480022528.0,27078987776.0,235941888.0,8013657.0,16123733.0
12-04 09:50:32,7.718,6.277,85.835,0.0,0.0,0.170,0.0,176128.0,0.0,6.0,5824397312.0,479191040.0,27067510784.0,247975936.0,6510354.0,17716273.0
12-04 09:50:33,11.510,8.841,79.233,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5824675840.0,479191040.0,27084328960.0,230879232.0,8727288.0,18127316.0
12-04 09:50:34,9.614,6.609,83.262,0.0,0.0,0.515,0.0,249856.0,0.0,8.0,5823946752.0,478359552.0,27075215360.0,241553408.0,7987539.0,16635792.0
12-04 09:50:35,6.213,4.114,89.589,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5823881216.0,478359552.0,27085393920.0,231440384.0,5152313.0,10184528.0
12-04 09:50:36,8.511,5.702,85.277,0.170,0.0,0.340,0.0,217088.0,0.0,12.0,5824397312.0,477487104.0,27071934464.0,245256192.0,6073595.0,12058325.0
12-04 09:50:37,7.712,5.847,86.271,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5824356352.0,477487104.0,27083628544.0,233603072.0,6543198.0,12654321.0
12-04 09:50:38,6.114,5.193,88.442,0.0,0.0,0.251,4096.0,155648.0,1.0,6.0,5823864832.0,476631040.0,27068166144.0,250413056.0,5031450.0,11123193.0
12-04 09:50:39,7.313,4.932,87.500,0.0,0.0,0.255,0.0,12288.0,0.0,2.0,5824466944.0,476631040.0,27079147520.0,238829568.0,6058825.0,15294504.0
12-04 09:50:40,7.348,5.490,86.909,0.0,0.0,0.253,0.0,204800.0,0.0,7.0,5825347584.0,475492352.0,27065147392.0,253087744.0,5970867.0,12109711.0
12-04 09:50:41,6.784,5.276,87.186,0.251,0.0,0.503,0.0,49152.0,0.0,5.0,5824782336.0,475492352.0,27076120576.0,242679808.0,5566704.0,11471877.0
12-04 09:50:42,7.209,5.616,86.924,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5824655360.0,475492352.0,27087147008.0,231780352.0,5552133.0,12096538.0
12-04 09:50:43,6.330,5.389,88.109,0.0,0.0,0.171,0.0,200704.0,0.0,6.0,5824987136.0,474415104.0,27073388544.0,246284288.0,5854319.0,11879348.0
12-04 09:50:44,4.946,3.772,91.115,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5825069056.0,474415104.0,27081150464.0,238440448.0,3868770.0,6446269.0
12-04 09:50:45,7.653,4.677,87.500,0.0,0.0,0.170,0.0,188416.0,0.0,5.0,5827317760.0,473485312.0,27066179584.0,252092416.0,6066797.0,14513642.0
12-04 09:50:46,7.608,5.664,86.391,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5824761856.0,473485312.0,27077976064.0,242851840.0,5815958.0,12292666.0
12-04 09:50:47,7.436,6.154,85.983,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,5825138688.0,473485312.0,27090522112.0,229928960.0,6745370.0,12308947.0
12-04 09:50:48,6.050,3.950,89.664,0.0,0.0,0.336,0.0,192512.0,0.0,5.0,5826625536.0,470876160.0,27074564096.0,247009280.0,4507935.0,10696900.0
12-04 09:50:49,5.214,4.274,90.342,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5826138112.0,470876160.0,27085029376.0,237031424.0,4893764.0,10906222.0
12-04 09:50:50,8.220,5.593,85.847,0.0,0.0,0.339,0.0,176128.0,0.0,4.0,5825949696.0,468484096.0,27073261568.0,251379712.0,6570596.0,12383200.0
12-04 09:50:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5826056192.0,468484096.0,27074170880.0,250363904.0,187790.0,172810.0
12-04 09:50:52,0.501,0.418,99.081,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5826232320.0,468488192.0,27074625536.0,249729024.0,399592.0,3109234.0
12-04 09:50:53,8.626,6.030,84.757,0.168,0.0,0.419,8192.0,12288.0,2.0,2.0,5825531904.0,468488192.0,27086516224.0,238538752.0,6433962.0,11718535.0
12-04 09:50:54,9.915,6.864,82.881,0.0,0.0,0.339,0.0,241664.0,0.0,12.0,5825728512.0,467124224.0,27076157440.0,250064896.0,8193795.0,16441878.0
12-04 09:50:55,9.949,7.483,82.228,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5825662976.0,467124224.0,27092008960.0,234278912.0,7926632.0,17148875.0
12-04 09:50:56,7.770,5.997,85.726,0.0,0.0,0.507,0.0,151552.0,0.0,5.0,5826220032.0,466255872.0,27078848512.0,247750656.0,6769089.0,12028190.0
12-04 09:50:57,9.251,5.467,84.861,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,5825826816.0,466255872.0,27091230720.0,235761664.0,6207873.0,8953985.0
12-04 09:50:58,0.923,0.503,98.574,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5825638400.0,466255872.0,27093004288.0,234176512.0,752942.0,8084118.0
12-04 09:50:59,3.744,3.661,91.764,0.666,0.0,0.166,0.0,22978560.0,0.0,46.0,5825728512.0,466255872.0,27098595328.0,228495360.0,3060939.0,6687745.0
12-04 09:51:00,3.112,2.019,86.712,7.990,0.0,0.168,0.0,274726912.0,0.0,524.0,5828128768.0,465223680.0,27076907008.0,248815616.0,2377342.0,3783640.0
12-04 09:51:01,4.591,3.673,91.569,0.0,0.0,0.167,0.0,48340992.0,0.0,94.0,5827641344.0,465223680.0,27082932224.0,243277824.0,3613034.0,7649707.0
12-04 09:51:02,10.875,8.241,80.204,0.0,0.0,0.680,0.0,192512.0,0.0,5.0,5827551232.0,464158720.0,27074486272.0,252878848.0,9878655.0,16691889.0
12-04 09:51:03,10.980,8.953,79.476,0.0,0.0,0.591,0.0,0.0,0.0,0.0,5827338240.0,464158720.0,27091619840.0,235958272.0,8619202.0,22754201.0
12-04 09:51:04,6.245,5.162,88.343,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5826109440.0,464158720.0,27101646848.0,227160064.0,5170992.0,8799885.0
12-04 09:51:05,11.506,8.968,78.765,0.085,0.0,0.677,0.0,233472.0,0.0,8.0,5828386816.0,462831616.0,27094794240.0,233062400.0,9338672.0,24119444.0
12-04 09:51:06,6.324,4.975,88.533,0.0,0.0,0.169,0.0,208896.0,0.0,9.0,5829709824.0,461684736.0,27075620864.0,252059648.0,5221776.0,10225178.0
12-04 09:51:07,11.224,7.823,80.782,0.0,0.0,0.170,0.0,28672.0,0.0,3.0,5827108864.0,461684736.0,27093987328.0,236294144.0,8759101.0,18355456.0
12-04 09:51:08,6.867,4.378,88.584,0.0,0.0,0.172,0.0,208896.0,0.0,5.0,5828386816.0,460480512.0,27078201344.0,252006400.0,5495223.0,10428421.0
12-04 09:51:09,8.707,6.171,84.700,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5827846144.0,460480512.0,27092422656.0,238325760.0,7066886.0,16738997.0
12-04 09:51:10,6.403,5.392,87.953,0.0,0.0,0.253,0.0,12288.0,0.0,2.0,5827874816.0,460480512.0,27103305728.0,227414016.0,5387547.0,10714758.0
12-04 09:51:11,8.249,6.987,84.175,0.084,0.0,0.505,0.0,188416.0,0.0,7.0,5828292608.0,454160384.0,27094859776.0,241762304.0,7000465.0,12360282.0
12-04 09:51:12,9.840,7.485,82.254,0.0,0.0,0.421,4096.0,233472.0,1.0,9.0,5829103616.0,453296128.0,27082719232.0,253956096.0,7614640.0,17069352.0
12-04 09:51:13,6.531,5.004,88.041,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5828616192.0,453296128.0,27092582400.0,244580352.0,5684172.0,11873422.0
12-04 09:51:14,6.093,4.508,89.065,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5827878912.0,453296128.0,27102109696.0,235790336.0,4689811.0,9844189.0
12-04 09:51:15,8.821,5.683,85.072,0.0,0.0,0.424,0.0,217088.0,0.0,6.0,5830549504.0,452444160.0,27088285696.0,247795712.0,6829688.0,13119476.0
12-04 09:51:16,9.061,6.983,83.126,0.249,0.0,0.582,0.0,28672.0,0.0,3.0,5828222976.0,452444160.0,27101642752.0,236765184.0,6850174.0,16758356.0
12-04 09:51:17,7.346,5.426,86.978,0.0,0.0,0.250,0.0,221184.0,0.0,7.0,5829615616.0,451182592.0,27083710464.0,254566400.0,5004062.0,11659744.0
12-04 09:51:18,7.492,4.714,87.542,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5828460544.0,451182592.0,27095564288.0,243867648.0,5595348.0,10956299.0
12-04 09:51:19,8.085,5.191,86.298,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5828792320.0,451182592.0,27108343808.0,230756352.0,6484693.0,11364051.0
12-04 09:51:20,5.117,4.446,90.268,0.0,0.0,0.168,0.0,180224.0,0.0,4.0,5829627904.0,450330624.0,27089981440.0,249135104.0,4380519.0,8257392.0
12-04 09:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829627904.0,450330624.0,27089981440.0,249135104.0,7265.0,4435.0
12-04 09:51:22,0.250,0.083,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,5829615616.0,450330624.0,27089993728.0,249135104.0,32288.0,3627548.0
12-04 09:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829615616.0,450330624.0,27089993728.0,249135104.0,8579.0,6599.0
12-04 09:51:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829615616.0,450330624.0,27089993728.0,249135104.0,7125.0,5004.0
12-04 09:51:25,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830524928.0,450330624.0,27089997824.0,248221696.0,10552.0,8641.0
12-04 09:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830500352.0,450330624.0,27089997824.0,248246272.0,8402.0,7364.0
12-04 09:51:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830500352.0,450330624.0,27089997824.0,248246272.0,8918.0,7191.0
12-04 09:51:28,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,5830500352.0,450330624.0,27089997824.0,248246272.0,6893.0,4314.0
12-04 09:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830500352.0,450330624.0,27089997824.0,248246272.0,7837.0,4837.0
12-04 09:51:30,0.0,0.167,99.583,0.250,0.0,0.0,0.0,9592832.0,0.0,25.0,5830500352.0,450330624.0,27089997824.0,248246272.0,7754.0,5500.0
12-04 09:51:31,0.084,0.167,94.477,5.272,0.0,0.0,0.0,245583872.0,0.0,468.0,5830467584.0,450330624.0,27089997824.0,248279040.0,10574.0,9559.0
12-04 09:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830463488.0,450330624.0,27090001920.0,248279040.0,9807.0,8967.0
12-04 09:51:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830590464.0,450330624.0,27090001920.0,248152064.0,8577.0,6028.0
12-04 09:51:34,0.0,0.083,99.750,0.167,0.0,0.0,4096.0,53248.0,1.0,5.0,5829955584.0,450330624.0,27090001920.0,248786944.0,8448.0,5876.0
12-04 09:51:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829955584.0,450330624.0,27090001920.0,248786944.0,8880.0,6994.0
12-04 09:51:36,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,5829955584.0,450330624.0,27090001920.0,248786944.0,8092.0,6090.0
12-04 09:51:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829955584.0,450330624.0,27090001920.0,248786944.0,7804.0,4775.0
12-04 09:51:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829955584.0,450330624.0,27090001920.0,248786944.0,7777.0,6192.0
12-04 09:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829943296.0,450330624.0,27090006016.0,248795136.0,9299.0,8131.0
12-04 09:51:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,5829943296.0,450330624.0,27090006016.0,248795136.0,7098.0,5169.0
12-04 09:51:41,0.083,0.083,99.833,0.0,0.0,0.0,122880.0,24576.0,3.0,5.0,5829947392.0,450330624.0,27090128896.0,248668160.0,28886.0,27790.0
12-04 09:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829947392.0,450330624.0,27090128896.0,248668160.0,7603.0,5538.0
12-04 09:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829947392.0,450330624.0,27090128896.0,248668160.0,7945.0,5642.0
12-04 09:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5829906432.0,450330624.0,27090128896.0,248709120.0,7652.0,6100.0
12-04 09:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830447104.0,450330624.0,27090128896.0,248168448.0,8026.0,5652.0
12-04 09:51:46,0.0,0.083,99.666,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,5830430720.0,450330624.0,27090128896.0,248184832.0,24741.0,22925.0
12-04 09:51:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830430720.0,450330624.0,27090128896.0,248184832.0,7956.0,5466.0
12-04 09:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830430720.0,450330624.0,27090128896.0,248184832.0,9608.0,9649.0
12-04 09:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830430720.0,450330624.0,27090128896.0,248184832.0,8025.0,5653.0
12-04 09:51:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830430720.0,450330624.0,27090128896.0,248184832.0,7193.0,5184.0
12-04 09:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830426624.0,450330624.0,27090132992.0,248184832.0,9022.0,7369.0
12-04 09:51:52,0.0,0.0,99.667,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,5830426624.0,450330624.0,27090132992.0,248184832.0,7194.0,5117.0
12-04 09:51:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5830426624.0,450330624.0,27090132992.0,248184832.0,8514.0,6818.0
12-04 09:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830426624.0,450330624.0,27090132992.0,248184832.0,6539.0,3949.0
12-04 09:51:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830426624.0,450330624.0,27090132992.0,248184832.0,9194.0,7853.0
12-04 09:51:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830426624.0,450330624.0,27090132992.0,248184832.0,8698.0,7274.0
12-04 09:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830422528.0,450330624.0,27090137088.0,248184832.0,8569.0,6266.0
12-04 09:51:58,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5830422528.0,450330624.0,27090137088.0,248184832.0,7847.0,6222.0
12-04 09:51:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830422528.0,450330624.0,27090137088.0,248184832.0,7377.0,4480.0
12-04 09:52:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830422528.0,450330624.0,27090137088.0,248184832.0,9131.0,8518.0
12-04 09:52:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830422528.0,450330624.0,27090137088.0,248184832.0,7171.0,4418.0
12-04 09:52:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830418432.0,450330624.0,27090141184.0,248184832.0,8251.0,6877.0
12-04 09:52:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830418432.0,450330624.0,27090141184.0,248184832.0,7433.0,4617.0
12-04 09:52:04,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5830410240.0,450330624.0,27090141184.0,248193024.0,9556.0,8216.0
12-04 09:52:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5830791168.0,450330624.0,27090141184.0,247812096.0,10757.0,9629.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,5830791168.0,450330624.0,27090141184.0,247812096.0,8320.0,6036.0
12-04 09:52:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830791168.0,450330624.0,27090141184.0,247812096.0,7855.0,4655.0
12-04 09:52:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830791168.0,450330624.0,27090141184.0,247812096.0,9185.0,7929.0
12-04 09:52:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830791168.0,450330624.0,27090141184.0,247812096.0,8205.0,5107.0
12-04 09:52:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5830787072.0,450330624.0,27090145280.0,247812096.0,7450.0,4373.0
12-04 09:52:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5830787072.0,450330624.0,27090145280.0,247812096.0,12002.0,9942.0
12-04 09:52:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830914048.0,450330624.0,27090145280.0,247685120.0,9833.0,9141.0
12-04 09:52:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830914048.0,450330624.0,27090145280.0,247685120.0,11292.0,9147.0
12-04 09:52:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830914048.0,450330624.0,27090145280.0,247685120.0,7153.0,5069.0
12-04 09:52:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5830914048.0,450330624.0,27090145280.0,247685120.0,9233.0,7834.0
12-04 09:52:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,5830914048.0,450330624.0,27090145280.0,247685120.0,24867.0,22937.0
12-04 09:52:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830914048.0,450330624.0,27090145280.0,247685120.0,7272.0,4327.0
12-04 09:52:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830914048.0,450330624.0,27090145280.0,247685120.0,6699.0,4082.0
12-04 09:52:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830893568.0,450330624.0,27090149376.0,247701504.0,9133.0,7744.0
12-04 09:52:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830893568.0,450330624.0,27090149376.0,247701504.0,8879.0,7914.0
12-04 09:52:21,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,5830893568.0,450330624.0,27090149376.0,247701504.0,7925.0,5628.0
12-04 09:52:22,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5830893568.0,450330624.0,27090149376.0,247701504.0,9275.0,8577.0
12-04 09:52:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830893568.0,450330624.0,27090149376.0,247701504.0,7819.0,5446.0
12-04 09:52:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5830893568.0,450330624.0,27090149376.0,247701504.0,7028.0,4962.0
12-04 09:52:25,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831053312.0,450330624.0,27090149376.0,247541760.0,7849.0,5250.0
12-04 09:52:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831028736.0,450330624.0,27090149376.0,247566336.0,7227.0,5325.0
12-04 09:52:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5831028736.0,450330624.0,27090149376.0,247566336.0,8579.0,6730.0
12-04 09:52:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5831028736.0,450330624.0,27090149376.0,247566336.0,7682.0,6197.0
12-04 09:52:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831020544.0,450330624.0,27090157568.0,247566336.0,9235.0,7311.0
12-04 09:52:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831020544.0,450330624.0,27090157568.0,247566336.0,10053.0,9451.0
12-04 09:52:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831020544.0,450330624.0,27090157568.0,247566336.0,9140.0,7178.0
12-04 09:52:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831020544.0,450330624.0,27090157568.0,247566336.0,6971.0,4327.0
12-04 09:52:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5831020544.0,450330624.0,27090157568.0,247566336.0,8618.0,6125.0
12-04 09:52:34,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5831012352.0,450330624.0,27090157568.0,247574528.0,7653.0,5588.0
12-04 09:52:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831012352.0,450330624.0,27090157568.0,247574528.0,8729.0,6359.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831012352.0,450330624.0,27090157568.0,247574528.0,7360.0,4621.0
12-04 09:52:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831012352.0,450330624.0,27090157568.0,247574528.0,9240.0,7204.0
12-04 09:52:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831008256.0,450330624.0,27090161664.0,247574528.0,9931.0,9368.0
12-04 09:52:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5831008256.0,450330624.0,27090161664.0,247574528.0,9387.0,8047.0
12-04 09:52:40,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5831008256.0,450330624.0,27090161664.0,247574528.0,7537.0,5615.0
12-04 09:52:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5831008256.0,450330624.0,27090161664.0,247574528.0,9407.0,6500.0
12-04 09:52:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831008256.0,450330624.0,27090161664.0,247574528.0,7819.0,6287.0
12-04 09:52:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831008256.0,450330624.0,27090161664.0,247574528.0,7759.0,5588.0
12-04 09:52:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5831008256.0,450330624.0,27090161664.0,247574528.0,7847.0,6401.0
12-04 09:52:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831421952.0,450330624.0,27090161664.0,247160832.0,6917.0,4606.0
12-04 09:52:46,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,5831393280.0,450330624.0,27090165760.0,247185408.0,27202.0,27436.0
12-04 09:52:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831393280.0,450330624.0,27090165760.0,247185408.0,8579.0,6847.0
12-04 09:52:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831393280.0,450330624.0,27090165760.0,247185408.0,6563.0,4970.0
12-04 09:52:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831393280.0,450330624.0,27090165760.0,247185408.0,8096.0,5795.0
12-04 09:52:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831385088.0,450330624.0,27090165760.0,247193600.0,8261.0,6741.0
12-04 09:52:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5831380992.0,450334720.0,27090165760.0,247193600.0,8171.0,5811.0
12-04 09:52:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5831380992.0,450334720.0,27090165760.0,247193600.0,7878.0,6221.0
12-04 09:52:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831380992.0,450334720.0,27090165760.0,247193600.0,8580.0,6664.0
12-04 09:52:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831380992.0,450334720.0,27090165760.0,247193600.0,7164.0,4987.0
12-04 09:52:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831380992.0,450334720.0,27090165760.0,247193600.0,12190.0,11589.0
12-04 09:52:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831380992.0,450334720.0,27090165760.0,247193600.0,6500.0,3900.0
12-04 09:52:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,5831376896.0,450334720.0,27090169856.0,247193600.0,7925.0,5496.0
12-04 09:52:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831376896.0,450334720.0,27090169856.0,247193600.0,7808.0,6353.0
12-04 09:52:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831503872.0,450334720.0,27090169856.0,247066624.0,9304.0,7927.0
12-04 09:53:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831630848.0,450334720.0,27090169856.0,246939648.0,7571.0,5794.0
12-04 09:53:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5831630848.0,450334720.0,27090169856.0,246939648.0,9234.0,7900.0
12-04 09:53:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5831880704.0,450334720.0,27090173952.0,246685696.0,7153.0,5093.0
12-04 09:53:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5832007680.0,450334720.0,27090173952.0,246558720.0,7231.0,4460.0
12-04 09:53:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5832253440.0,450334720.0,27090173952.0,246312960.0,9565.0,8272.0
12-04 09:53:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5833191424.0,450334720.0,27090173952.0,245374976.0,9087.0,6503.0
12-04 09:53:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5833408512.0,450334720.0,27090178048.0,245153792.0,8691.0,6778.0
12-04 09:53:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5833662464.0,450334720.0,27090178048.0,244899840.0,8640.0,5895.0
12-04 09:53:08,0.749,0.0,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834162176.0,450334720.0,27090178048.0,244400128.0,8850.0,6754.0
12-04 09:53:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5834153984.0,450334720.0,27090178048.0,244408320.0,8730.0,6041.0
12-04 09:53:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834153984.0,450334720.0,27090178048.0,244408320.0,9493.0,8199.0
12-04 09:53:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5834153984.0,450334720.0,27090178048.0,244408320.0,12395.0,10741.0
12-04 09:53:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834153984.0,450334720.0,27090178048.0,244408320.0,7262.0,4327.0
12-04 09:53:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,8929.0,6119.0
12-04 09:53:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5834149888.0,450334720.0,27090182144.0,244408320.0,8074.0,6420.0
12-04 09:53:15,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5834149888.0,450334720.0,27090182144.0,244408320.0,7959.0,5625.0
12-04 09:53:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,25483.0,24017.0
12-04 09:53:17,0.416,0.250,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,7171.0,4302.0
12-04 09:53:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,8240.0,7270.0
12-04 09:53:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,9127.0,7937.0
12-04 09:53:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5834149888.0,450334720.0,27090182144.0,244408320.0,7093.0,5027.0
12-04 09:53:21,0.083,0.0,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,4.0,5834149888.0,450334720.0,27090182144.0,244408320.0,7549.0,4824.0
12-04 09:53:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834149888.0,450334720.0,27090182144.0,244408320.0,7947.0,6494.0
12-04 09:53:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5834149888.0,450334720.0,27090182144.0,244408320.0,9906.0,7458.0
12-04 09:53:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834145792.0,450334720.0,27090186240.0,244408320.0,8367.0,7313.0
12-04 09:53:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834694656.0,450334720.0,27090186240.0,243859456.0,8096.0,5677.0
12-04 09:53:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834661888.0,450334720.0,27090186240.0,243892224.0,8845.0,7793.0
12-04 09:53:27,0.0,0.0,99.750,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,5834661888.0,450334720.0,27090186240.0,243892224.0,8480.0,6572.0
12-04 09:53:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5834661888.0,450334720.0,27090186240.0,243892224.0,7153.0,5118.0
12-04 09:53:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834661888.0,450334720.0,27090186240.0,243892224.0,7859.0,4792.0
12-04 09:53:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834661888.0,450334720.0,27090186240.0,243892224.0,10369.0,8691.0
12-04 09:53:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834661888.0,450334720.0,27090186240.0,243892224.0,10503.0,9169.0
12-04 09:53:32,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5834661888.0,450334720.0,27090186240.0,243892224.0,7100.0,4397.0
12-04 09:53:33,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5834657792.0,450334720.0,27090190336.0,243892224.0,10685.0,9633.0
12-04 09:53:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834645504.0,450334720.0,27090194432.0,243900416.0,8408.0,6785.0
12-04 09:53:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834645504.0,450334720.0,27090194432.0,243900416.0,9112.0,7230.0
12-04 09:53:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834645504.0,450334720.0,27090194432.0,243900416.0,7790.0,5343.0
12-04 09:53:37,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5834645504.0,450334720.0,27090194432.0,243900416.0,10568.0,9522.0
12-04 09:53:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5834645504.0,450334720.0,27090194432.0,243900416.0,7327.0,4530.0
12-04 09:53:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5834641408.0,450338816.0,27090194432.0,243900416.0,7497.0,4526.0
12-04 09:53:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834637312.0,450338816.0,27090198528.0,243900416.0,8396.0,7407.0
12-04 09:53:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5834637312.0,450338816.0,27090198528.0,243900416.0,10045.0,7770.0
12-04 09:53:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834637312.0,450338816.0,27090198528.0,243900416.0,9146.0,8159.0
12-04 09:53:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834637312.0,450338816.0,27090198528.0,243900416.0,10339.0,8542.0
12-04 09:53:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5834637312.0,450338816.0,27090198528.0,243900416.0,7748.0,6196.0
12-04 09:53:45,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,5835698176.0,450338816.0,27090198528.0,242839552.0,7331.0,4435.0
12-04 09:53:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835399168.0,450338816.0,27090198528.0,243138560.0,24240.0,22308.0
12-04 09:53:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835399168.0,450338816.0,27090198528.0,243138560.0,8257.0,6135.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835399168.0,450338816.0,27090198528.0,243138560.0,7254.0,5159.0
12-04 09:53:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835399168.0,450338816.0,27090198528.0,243138560.0,12123.0,11305.0
12-04 09:53:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835395072.0,450338816.0,27090202624.0,243138560.0,8401.0,7597.0
12-04 09:53:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5835395072.0,450338816.0,27090202624.0,243138560.0,7985.0,5653.0
12-04 09:53:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835395072.0,450338816.0,27090202624.0,243138560.0,8192.0,6717.0
12-04 09:53:53,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,7819.0,5629.0
12-04 09:53:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,6473.0,3949.0
12-04 09:53:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,7925.0,5495.0
12-04 09:53:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5835522048.0,450338816.0,27090202624.0,243011584.0,9215.0,8492.0
12-04 09:53:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,5835522048.0,450338816.0,27090202624.0,243011584.0,8143.0,5988.0
12-04 09:53:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5835522048.0,450338816.0,27090202624.0,243011584.0,7622.0,5227.0
12-04 09:53:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,9887.0,9071.0
12-04 09:54:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,6840.0,4156.0
12-04 09:54:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5835522048.0,450338816.0,27090202624.0,243011584.0,8580.0,6732.0
12-04 09:54:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835522048.0,450338816.0,27090202624.0,243011584.0,6982.0,4405.0
12-04 09:54:03,0.0,0.083,99.667,0.250,0.0,0.0,0.0,57344.0,0.0,9.0,5835517952.0,450338816.0,27090206720.0,243011584.0,10513.0,8543.0
12-04 09:54:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5835517952.0,450338816.0,27090206720.0,243011584.0,9638.0,8037.0
12-04 09:54:05,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835821056.0,450338816.0,27090206720.0,242708480.0,10985.0,9929.0
12-04 09:54:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835776000.0,450338816.0,27090210816.0,242749440.0,7284.0,4282.0
12-04 09:54:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835776000.0,450338816.0,27090210816.0,242749440.0,8958.0,6346.0
12-04 09:54:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835776000.0,450338816.0,27090210816.0,242749440.0,8043.0,5567.0
12-04 09:54:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5835771904.0,450342912.0,27090210816.0,242749440.0,9484.0,7156.0
12-04 09:54:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,8837.0,6939.0
12-04 09:54:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835767808.0,450342912.0,27090214912.0,242749440.0,28011.0,25533.0
12-04 09:54:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,8320.0,6411.0
12-04 09:54:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,7985.0,5472.0
12-04 09:54:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5835767808.0,450342912.0,27090214912.0,242749440.0,9415.0,8784.0
12-04 09:54:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5835767808.0,450342912.0,27090214912.0,242749440.0,8259.0,5824.0
12-04 09:54:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,25689.0,23242.0
12-04 09:54:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,8423.0,6171.0
12-04 09:54:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,8048.0,6520.0
12-04 09:54:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835767808.0,450342912.0,27090214912.0,242749440.0,7267.0,4484.0
12-04 09:54:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835767808.0,450342912.0,27090214912.0,242749440.0,6498.0,4816.0
12-04 09:54:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5835763712.0,450342912.0,27090219008.0,242749440.0,7919.0,5719.0
12-04 09:54:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835763712.0,450342912.0,27090219008.0,242749440.0,8714.0,7764.0
12-04 09:54:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835763712.0,450342912.0,27090219008.0,242749440.0,9942.0,9059.0
12-04 09:54:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835763712.0,450342912.0,27090219008.0,242749440.0,7719.0,6131.0
12-04 09:54:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835804672.0,450342912.0,27090219008.0,242708480.0,7142.0,4236.0
12-04 09:54:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835763712.0,450342912.0,27090219008.0,242749440.0,7514.0,5327.0
12-04 09:54:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5835763712.0,450342912.0,27090219008.0,242749440.0,8418.0,6570.0
12-04 09:54:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835763712.0,450342912.0,27090219008.0,242749440.0,7042.0,4513.0
12-04 09:54:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835763712.0,450342912.0,27090219008.0,242749440.0,9200.0,7454.0
12-04 09:54:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835759616.0,450342912.0,27090223104.0,242749440.0,8342.0,6706.0
12-04 09:54:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5835759616.0,450342912.0,27090223104.0,242749440.0,9688.0,8385.0
12-04 09:54:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5835759616.0,450342912.0,27090223104.0,242749440.0,8509.0,6826.0
12-04 09:54:33,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5835759616.0,450342912.0,27090223104.0,242749440.0,8884.0,6323.0
12-04 09:54:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835759616.0,450342912.0,27090223104.0,242749440.0,9158.0,6374.0
12-04 09:54:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835751424.0,450342912.0,27090223104.0,242757632.0,9483.0,7295.0
12-04 09:54:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5835751424.0,450342912.0,27090223104.0,242757632.0,8751.0,7721.0
12-04 09:54:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835747328.0,450342912.0,27090227200.0,242757632.0,9063.0,6751.0
12-04 09:54:38,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5835747328.0,450342912.0,27090227200.0,242757632.0,7000.0,4306.0
12-04 09:54:39,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5835743232.0,450342912.0,27090231296.0,242757632.0,8799.0,6798.0
12-04 09:54:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835743232.0,450342912.0,27090231296.0,242757632.0,9176.0,8577.0
12-04 09:54:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835870208.0,450342912.0,27090231296.0,242630656.0,9919.0,7640.0
12-04 09:54:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5835870208.0,450342912.0,27090231296.0,242630656.0,6938.0,4435.0
12-04 09:54:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5835870208.0,450342912.0,27090231296.0,242630656.0,7171.0,4418.0
12-04 09:54:44,0.0,0.250,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5835870208.0,450342912.0,27090231296.0,242630656.0,9809.0,9727.0
12-04 09:54:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835894784.0,450342912.0,27090231296.0,242606080.0,8640.0,6664.0
12-04 09:54:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835878400.0,450342912.0,27090231296.0,242622464.0,23897.0,21168.0
12-04 09:54:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835878400.0,450342912.0,27090231296.0,242622464.0,9570.0,8237.0
12-04 09:54:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5835874304.0,450342912.0,27090235392.0,242622464.0,7093.0,4961.0
12-04 09:54:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835874304.0,450342912.0,27090235392.0,242622464.0,8739.0,7029.0
12-04 09:54:50,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5835874304.0,450342912.0,27090235392.0,242622464.0,6499.0,3900.0
12-04 09:54:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835874304.0,450342912.0,27090235392.0,242622464.0,7265.0,4406.0
12-04 09:54:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835874304.0,450342912.0,27090235392.0,242622464.0,7471.0,5453.0
12-04 09:54:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835874304.0,450342912.0,27090235392.0,242622464.0,11066.0,11235.0
12-04 09:54:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835874304.0,450342912.0,27090235392.0,242622464.0,7847.0,6287.0
12-04 09:54:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835874304.0,450342912.0,27090235392.0,242622464.0,7919.0,5721.0
12-04 09:54:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5836001280.0,450342912.0,27090235392.0,242495488.0,7947.0,6493.0
12-04 09:54:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835997184.0,450342912.0,27090239488.0,242495488.0,8670.0,6429.0
12-04 09:54:58,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5835997184.0,450342912.0,27090239488.0,242495488.0,6510.0,3883.0
12-04 09:54:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5835997184.0,450342912.0,27090239488.0,242495488.0,8550.0,6600.0
12-04 09:55:00,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5835988992.0,450342912.0,27090239488.0,242503680.0,8395.0,7179.0
12-04 09:55:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836386304.0,450342912.0,27090239488.0,242106368.0,25125.0,22819.0
12-04 09:55:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5836378112.0,450342912.0,27090239488.0,242114560.0,8031.0,6623.0
12-04 09:55:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836378112.0,450342912.0,27090239488.0,242114560.0,9467.0,8290.0
12-04 09:55:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5836369920.0,450342912.0,27090239488.0,242122752.0,8531.0,6644.0
12-04 09:55:05,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836521472.0,450342912.0,27090239488.0,241971200.0,8235.0,5251.0
12-04 09:55:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5836492800.0,450342912.0,27090243584.0,241995776.0,8591.0,6671.0
12-04 09:55:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836492800.0,450342912.0,27090243584.0,241995776.0,9251.0,6625.0
12-04 09:55:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5836492800.0,450342912.0,27090243584.0,241995776.0,7383.0,4439.0
12-04 09:55:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836492800.0,450342912.0,27090243584.0,241995776.0,10531.0,9414.0
12-04 09:55:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5836492800.0,450342912.0,27090243584.0,241995776.0,10139.0,9360.0
12-04 09:55:11,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5836488704.0,450342912.0,27090247680.0,241995776.0,10735.0,7909.0
12-04 09:55:12,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5836488704.0,450342912.0,27090247680.0,241995776.0,8349.0,6100.0
12-04 09:55:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5836484608.0,450342912.0,27090251776.0,241995776.0,8969.0,6234.0
12-04 09:55:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,7188.0,5093.0
12-04 09:55:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5836484608.0,450342912.0,27090251776.0,241995776.0,7885.0,5513.0
12-04 09:55:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,23450.0,20949.0
12-04 09:55:17,0.334,0.0,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,5836484608.0,450342912.0,27090251776.0,241995776.0,10819.0,10670.0
12-04 09:55:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5836484608.0,450342912.0,27090251776.0,241995776.0,8465.0,6571.0
12-04 09:55:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5836484608.0,450342912.0,27090251776.0,241995776.0,7425.0,4460.0
12-04 09:55:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,9156.0,8492.0
12-04 09:55:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,7825.0,5472.0
12-04 09:55:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5836484608.0,450342912.0,27090251776.0,241995776.0,6739.0,4131.0
12-04 09:55:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,7702.0,4904.0
12-04 09:55:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836484608.0,450342912.0,27090251776.0,241995776.0,8661.0,7521.0
12-04 09:55:25,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5837008896.0,450342912.0,27090251776.0,241471488.0,9633.0,7271.0
12-04 09:55:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836996608.0,450342912.0,27090255872.0,241479680.0,8536.0,7518.0
12-04 09:55:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836996608.0,450342912.0,27090255872.0,241479680.0,10602.0,8730.0
12-04 09:55:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836996608.0,450342912.0,27090255872.0,241479680.0,8587.0,7057.0
12-04 09:55:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5836996608.0,450342912.0,27090255872.0,241479680.0,9072.0,6998.0
12-04 09:55:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836996608.0,450342912.0,27090255872.0,241479680.0,9199.0,6393.0
12-04 09:55:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5836996608.0,450342912.0,27090255872.0,241479680.0,7763.0,4684.0
12-04 09:55:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5836996608.0,450342912.0,27090255872.0,241479680.0,8369.0,6644.0
12-04 09:55:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836996608.0,450342912.0,27090255872.0,241479680.0,8824.0,6442.0
12-04 09:55:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5836984320.0,450342912.0,27090259968.0,241487872.0,8568.0,6731.0
12-04 09:55:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5836984320.0,450342912.0,27090259968.0,241487872.0,27931.0,26841.0
12-04 09:55:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836984320.0,450342912.0,27090259968.0,241487872.0,7714.0,5475.0
12-04 09:55:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5836984320.0,450342912.0,27090259968.0,241487872.0,7786.0,4763.0
12-04 09:55:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836984320.0,450342912.0,27090259968.0,241487872.0,8945.0,7348.0
12-04 09:55:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5836984320.0,450342912.0,27090259968.0,241487872.0,7885.0,5513.0
12-04 09:55:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5836984320.0,450342912.0,27090259968.0,241487872.0,9316.0,8651.0
12-04 09:55:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837107200.0,450342912.0,27090264064.0,241360896.0,27283.0,24782.0
12-04 09:55:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5837107200.0,450342912.0,27090264064.0,241360896.0,7153.0,5028.0
12-04 09:55:43,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5837103104.0,450342912.0,27090268160.0,241360896.0,8424.0,6213.0
12-04 09:55:44,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5837103104.0,450342912.0,27090268160.0,241360896.0,8107.0,6469.0
12-04 09:55:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5837398016.0,450342912.0,27090268160.0,241065984.0,8644.0,6712.0
12-04 09:55:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837484032.0,450342912.0,27090268160.0,240979968.0,24589.0,22470.0
12-04 09:55:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837611008.0,450342912.0,27090268160.0,240852992.0,10501.0,10150.0
12-04 09:55:48,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5837611008.0,450342912.0,27090268160.0,240852992.0,7668.0,5573.0
12-04 09:55:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837737984.0,450342912.0,27090268160.0,240726016.0,7332.0,4393.0
12-04 09:55:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837737984.0,450342912.0,27090268160.0,240726016.0,7353.0,5209.0
12-04 09:55:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5837737984.0,450342912.0,27090268160.0,240726016.0,8806.0,6886.0
12-04 09:55:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837737984.0,450342912.0,27090268160.0,240726016.0,6506.0,4511.0
12-04 09:55:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5837733888.0,450342912.0,27090272256.0,240726016.0,7809.0,6102.0
12-04 09:55:54,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5837729792.0,450347008.0,27090272256.0,240726016.0,9769.0,9704.0
12-04 09:55:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5837729792.0,450347008.0,27090272256.0,240726016.0,8719.0,6634.0
12-04 09:55:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5837729792.0,450347008.0,27090272256.0,240726016.0,7294.0,5209.0
12-04 09:55:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5837729792.0,450347008.0,27090272256.0,240726016.0,7292.0,4344.0
12-04 09:55:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837729792.0,450347008.0,27090272256.0,240726016.0,7597.0,5417.0
12-04 09:55:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837729792.0,450347008.0,27090272256.0,240726016.0,7986.0,5495.0
12-04 09:56:00,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5837729792.0,450347008.0,27090272256.0,240726016.0,7808.0,6195.0
12-04 09:56:01,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837713408.0,450347008.0,27090272256.0,240742400.0,11089.0,11222.0
12-04 09:56:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5837709312.0,450347008.0,27090276352.0,240742400.0,7453.0,5299.0
12-04 09:56:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837709312.0,450347008.0,27090276352.0,240742400.0,8211.0,5695.0
12-04 09:56:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837709312.0,450347008.0,27090276352.0,240742400.0,8027.0,5101.0
12-04 09:56:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837852672.0,450347008.0,27090276352.0,240599040.0,25599.0,22343.0
12-04 09:56:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5837844480.0,450347008.0,27090276352.0,240607232.0,8692.0,6779.0
12-04 09:56:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837844480.0,450347008.0,27090276352.0,240607232.0,9935.0,7545.0
12-04 09:56:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5837844480.0,450347008.0,27090276352.0,240607232.0,8655.0,6019.0
12-04 09:56:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837844480.0,450347008.0,27090276352.0,240607232.0,11823.0,11221.0
12-04 09:56:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837840384.0,450347008.0,27090280448.0,240607232.0,9525.0,8407.0
12-04 09:56:11,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837840384.0,450347008.0,27090280448.0,240607232.0,27170.0,24119.0
12-04 09:56:12,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5837840384.0,450347008.0,27090280448.0,240607232.0,7289.0,4422.0
12-04 09:56:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837840384.0,450347008.0,27090280448.0,240607232.0,8026.0,4775.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5837840384.0,450347008.0,27090280448.0,240607232.0,8262.0,6860.0
12-04 09:56:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837836288.0,450347008.0,27090284544.0,240607232.0,8185.0,5787.0
12-04 09:56:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837836288.0,450347008.0,27090284544.0,240607232.0,25865.0,24887.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5837836288.0,450347008.0,27090284544.0,240607232.0,9233.0,7901.0
12-04 09:56:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5837836288.0,450347008.0,27090284544.0,240607232.0,8251.0,6926.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5837819904.0,450347008.0,27090284544.0,240623616.0,8839.0,6858.0
12-04 09:56:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,6499.0,3900.0
12-04 09:56:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,8519.0,6727.0
12-04 09:56:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,6992.0,4973.0
12-04 09:56:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5837815808.0,450347008.0,27090288640.0,240623616.0,9128.0,7783.0
12-04 09:56:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,7113.0,4538.0
12-04 09:56:25,0.250,0.0,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5837824000.0,450347008.0,27090288640.0,240615424.0,9104.0,7744.0
12-04 09:56:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,7747.0,6196.0
12-04 09:56:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,8513.0,6733.0
12-04 09:56:28,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5837815808.0,450347008.0,27090288640.0,240623616.0,7253.0,5119.0
12-04 09:56:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5837815808.0,450347008.0,27090288640.0,240623616.0,8729.0,6345.0
12-04 09:56:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837815808.0,450347008.0,27090288640.0,240623616.0,6911.0,4468.0
12-04 09:56:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5837811712.0,450347008.0,27090292736.0,240623616.0,8486.0,6010.0
12-04 09:56:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837811712.0,450347008.0,27090292736.0,240623616.0,10304.0,10111.0
12-04 09:56:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5837803520.0,450347008.0,27090292736.0,240631808.0,8392.0,5848.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837803520.0,450347008.0,27090292736.0,240631808.0,7411.0,4890.0
12-04 09:56:35,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5837803520.0,450347008.0,27090292736.0,240631808.0,9854.0,8323.0
12-04 09:56:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5837803520.0,450347008.0,27090292736.0,240631808.0,7748.0,5723.0
12-04 09:56:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,5837799424.0,450347008.0,27090296832.0,240631808.0,11136.0,9189.0
12-04 09:56:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5837799424.0,450347008.0,27090296832.0,240631808.0,24705.0,21854.0
12-04 09:56:39,0.0,0.584,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,10285.0,9491.0
12-04 09:56:40,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,7264.0,5142.0
12-04 09:56:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,27055.0,24767.0
12-04 09:56:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,7882.0,6311.0
12-04 09:56:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,9354.0,7918.0
12-04 09:56:44,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,7730.0,5743.0
12-04 09:56:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822491136.0,450347008.0,27090296832.0,1255940096.0,7106.0,4236.0
12-04 09:56:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822474752.0,450347008.0,27090296832.0,1255956480.0,24580.0,22354.0
12-04 09:56:47,0.083,0.249,99.418,0.249,0.0,0.0,0.0,53248.0,0.0,5.0,4822470656.0,450347008.0,27090300928.0,1255956480.0,8710.0,6913.0
12-04 09:56:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822466560.0,450347008.0,27090305024.0,1255956480.0,7907.0,6328.0
12-04 09:56:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822466560.0,450347008.0,27090305024.0,1255956480.0,9670.0,8436.0
12-04 09:56:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822466560.0,450347008.0,27090305024.0,1255956480.0,7907.0,6264.0
12-04 09:56:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822466560.0,450347008.0,27090305024.0,1255956480.0,7891.0,5472.0
12-04 09:56:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4822466560.0,450347008.0,27090305024.0,1255956480.0,7058.0,4974.0
12-04 09:56:53,0.166,0.166,99.584,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4822593536.0,450347008.0,27090305024.0,1255829504.0,8026.0,5654.0
12-04 09:56:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822593536.0,450347008.0,27090305024.0,1255829504.0,6810.0,4364.0
12-04 09:56:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822593536.0,450347008.0,27090305024.0,1255829504.0,8474.0,6545.0
12-04 09:56:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822593536.0,450347008.0,27090305024.0,1255829504.0,9869.0,9770.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822593536.0,450347008.0,27090305024.0,1255829504.0,8036.0,5791.0
12-04 09:56:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,7847.0,6221.0
12-04 09:56:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,8464.0,6218.0
12-04 09:57:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,7159.0,5027.0
12-04 09:57:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,8413.0,6611.0
12-04 09:57:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,6626.0,3942.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,8579.0,6896.0
12-04 09:57:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4822589440.0,450347008.0,27090309120.0,1255829504.0,7323.0,4447.0
12-04 09:57:05,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4823003136.0,450347008.0,27090309120.0,1255415808.0,12702.0,12978.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822851584.0,450347008.0,27090309120.0,1255567360.0,8531.0,6811.0
12-04 09:57:07,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4822851584.0,450347008.0,27090309120.0,1255567360.0,8187.0,4908.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822847488.0,450347008.0,27090313216.0,1255567360.0,8076.0,5629.0
12-04 09:57:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822847488.0,450347008.0,27090313216.0,1255567360.0,8803.0,6164.0
12-04 09:57:10,0.0,0.167,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4822847488.0,450347008.0,27090313216.0,1255567360.0,8667.0,6448.0
12-04 09:57:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4822847488.0,450347008.0,27090313216.0,1255567360.0,10683.0,8097.0
12-04 09:57:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4823101440.0,450347008.0,27090313216.0,1255313408.0,7997.0,5492.0
12-04 09:57:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4823101440.0,450347008.0,27090313216.0,1255313408.0,8603.0,5962.0
12-04 09:57:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4823101440.0,450347008.0,27090313216.0,1255313408.0,10424.0,10988.0
12-04 09:57:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820815872.0,450347008.0,27090313216.0,1257598976.0,8549.0,6167.0
12-04 09:57:16,0.0,0.083,99.667,0.166,0.0,0.083,0.0,28672.0,0.0,4.0,4820811776.0,450347008.0,27090317312.0,1257598976.0,24207.0,22193.0
12-04 09:57:17,0.417,0.0,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4820803584.0,450347008.0,27090317312.0,1257607168.0,7826.0,5471.0
12-04 09:57:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820803584.0,450347008.0,27090317312.0,1257607168.0,6504.0,3925.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,7288.0,5204.0
12-04 09:57:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,8125.0,6624.0
12-04 09:57:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,7396.0,5285.0
12-04 09:57:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,9109.0,8533.0
12-04 09:57:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,9194.0,7851.0
12-04 09:57:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820799488.0,450347008.0,27090321408.0,1257607168.0,7807.0,6171.0
12-04 09:57:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821110784.0,450347008.0,27090321408.0,1257295872.0,7549.0,4795.0
12-04 09:57:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821053440.0,450347008.0,27090321408.0,1257353216.0,6493.0,3963.0
12-04 09:57:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4821053440.0,450347008.0,27090321408.0,1257353216.0,8513.0,6665.0
12-04 09:57:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4821053440.0,450347008.0,27090321408.0,1257353216.0,6871.0,4198.0
12-04 09:57:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,9794.0,8412.0
12-04 09:57:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,8880.0,7362.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,11162.0,10621.0
12-04 09:57:32,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,7689.0,5566.0
12-04 09:57:33,0.166,0.166,99.501,0.166,0.0,0.0,0.0,40960.0,0.0,5.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,7991.0,5012.0
12-04 09:57:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,7774.0,5517.0
12-04 09:57:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821049344.0,450347008.0,27090325504.0,1257353216.0,8369.0,5401.0
12-04 09:57:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821045248.0,450347008.0,27090329600.0,1257353216.0,8368.0,6736.0
12-04 09:57:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821045248.0,450347008.0,27090329600.0,1257353216.0,8506.0,5974.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4821045248.0,450347008.0,27090329600.0,1257353216.0,8408.0,6733.0
12-04 09:57:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4821041152.0,450351104.0,27090329600.0,1257353216.0,9953.0,9226.0
12-04 09:57:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821041152.0,450351104.0,27090329600.0,1257353216.0,8779.0,7844.0
12-04 09:57:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4821041152.0,450351104.0,27090329600.0,1257353216.0,9541.0,6639.0
12-04 09:57:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820914176.0,450351104.0,27090329600.0,1257480192.0,6473.0,3883.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820914176.0,450351104.0,27090329600.0,1257480192.0,10475.0,8707.0
12-04 09:57:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4820914176.0,450351104.0,27090329600.0,1257480192.0,7259.0,5089.0
12-04 09:57:45,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4820545536.0,450351104.0,27090333696.0,1257844736.0,9057.0,7366.0
12-04 09:57:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820529152.0,450351104.0,27090333696.0,1257861120.0,24712.0,22420.0
12-04 09:57:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4820529152.0,450351104.0,27090333696.0,1257861120.0,10573.0,10220.0
12-04 09:57:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820529152.0,450351104.0,27090333696.0,1257861120.0,7867.0,6563.0
12-04 09:57:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820529152.0,450351104.0,27090333696.0,1257861120.0,7196.0,4278.0
12-04 09:57:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820529152.0,450351104.0,27090333696.0,1257861120.0,7537.0,5666.0
12-04 09:57:51,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,4820525056.0,450351104.0,27090337792.0,1257861120.0,8539.0,6616.0
12-04 09:57:52,0.0,0.166,99.751,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,4820541440.0,450351104.0,27090337792.0,1257844736.0,7027.0,5028.0
12-04 09:57:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820541440.0,450351104.0,27090337792.0,1257844736.0,7237.0,4369.0
12-04 09:57:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820541440.0,450351104.0,27090337792.0,1257844736.0,9115.0,8511.0
12-04 09:57:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,9512.0,8330.0
12-04 09:57:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,7259.0,5052.0
12-04 09:57:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,8211.0,5812.0
12-04 09:57:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,7525.0,5228.0
12-04 09:57:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,7925.0,5678.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,8631.0,6913.0
12-04 09:58:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,7760.0,5638.0
12-04 09:58:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,7247.0,5160.0
12-04 09:58:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,10047.0,9436.0
12-04 09:58:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820537344.0,450351104.0,27090341888.0,1257844736.0,8516.0,6125.0
12-04 09:58:05,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820701184.0,450351104.0,27090345984.0,1257676800.0,10122.0,8608.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,7358.0,4459.0
12-04 09:58:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,10160.0,6848.0
12-04 09:58:08,0.0,0.083,99.583,0.334,0.0,0.0,0.0,40960.0,0.0,5.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,24983.0,22588.0
12-04 09:58:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,9464.0,7138.0
12-04 09:58:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,11276.0,11152.0
12-04 09:58:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820660224.0,450351104.0,27090345984.0,1257717760.0,10639.0,8031.0
12-04 09:58:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,8892.0,6960.0
12-04 09:58:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,9328.0,7154.0
12-04 09:58:14,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,6474.0,3920.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,8363.0,6096.0
12-04 09:58:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,23643.0,21118.0
12-04 09:58:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,9198.0,7879.0
12-04 09:58:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,8401.0,7530.0
12-04 09:58:19,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,10414.0,8462.0
12-04 09:58:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,9239.0,8458.0
12-04 09:58:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,8046.0,5647.0
12-04 09:58:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4820656128.0,450351104.0,27090350080.0,1257717760.0,6539.0,3949.0
12-04 09:58:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820652032.0,450351104.0,27090354176.0,1257717760.0,7172.0,4368.0
12-04 09:58:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820647936.0,450351104.0,27090358272.0,1257717760.0,8385.0,6897.0
12-04 09:58:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820418560.0,450351104.0,27090358272.0,1257947136.0,8633.0,6719.0
12-04 09:58:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4820402176.0,450351104.0,27090358272.0,1257963520.0,7253.0,5210.0
12-04 09:58:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4820402176.0,450351104.0,27090358272.0,1257963520.0,9128.0,7783.0
12-04 09:58:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820402176.0,450351104.0,27090358272.0,1257963520.0,8989.0,8536.0
12-04 09:58:29,0.750,0.0,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820393984.0,450351104.0,27090358272.0,1257971712.0,8437.0,5562.0
12-04 09:58:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820393984.0,450351104.0,27090358272.0,1257971712.0,7815.0,5543.0
12-04 09:58:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820393984.0,450351104.0,27090358272.0,1257971712.0,8486.0,5878.0
12-04 09:58:32,0.083,0.167,99.584,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,4820393984.0,450351104.0,27090358272.0,1257971712.0,7626.0,5408.0
12-04 09:58:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,9140.0,7180.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,10227.0,9683.0
12-04 09:58:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,8316.0,5917.0
12-04 09:58:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,7780.0,5451.0
12-04 09:58:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,9100.0,7130.0
12-04 09:58:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,7653.0,5447.0
12-04 09:58:39,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,7815.0,5006.0
12-04 09:58:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,7032.0,4958.0
12-04 09:58:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820389888.0,450351104.0,27090362368.0,1257971712.0,10445.0,8654.0
12-04 09:58:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,10110.0,10233.0
12-04 09:58:43,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,7106.0,4302.0
12-04 09:58:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,7732.0,5678.0
12-04 09:58:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820410368.0,450351104.0,27090366464.0,1257947136.0,10007.0,9086.0
12-04 09:58:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,23869.0,21318.0
12-04 09:58:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,7885.0,5513.0
12-04 09:58:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,7947.0,6379.0
12-04 09:58:49,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,8340.0,6019.0
12-04 09:58:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,7087.0,5068.0
12-04 09:58:51,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4820385792.0,450351104.0,27090366464.0,1257971712.0,9269.0,8010.0
12-04 09:58:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820381696.0,450351104.0,27090370560.0,1257971712.0,8117.0,7268.0
12-04 09:58:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820381696.0,450351104.0,27090370560.0,1257971712.0,8640.0,6772.0
12-04 09:58:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820381696.0,450351104.0,27090370560.0,1257971712.0,7144.0,4538.0
12-04 09:58:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,7256.0,5211.0
12-04 09:58:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,7193.0,5118.0
12-04 09:58:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,8479.0,6639.0
12-04 09:58:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,7154.0,5069.0
12-04 09:58:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,9546.0,8395.0
12-04 09:59:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,7848.0,6221.0
12-04 09:59:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,9234.0,8133.0
12-04 09:59:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,6733.0,4173.0
12-04 09:59:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820377600.0,450351104.0,27090374656.0,1257971712.0,7302.0,4369.0
12-04 09:59:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820373504.0,450351104.0,27090378752.0,1257971712.0,9120.0,7815.0
12-04 09:59:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820602880.0,450351104.0,27090378752.0,1257742336.0,10147.0,8062.0
12-04 09:59:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4820500480.0,450351104.0,27090378752.0,1257844736.0,8012.0,5629.0
12-04 09:59:07,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4820500480.0,450351104.0,27090378752.0,1257844736.0,9629.0,7430.0
12-04 09:59:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4820500480.0,450351104.0,27090378752.0,1257844736.0,8697.0,6737.0
12-04 09:59:09,0.083,0.584,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064485376.0,450351104.0,27090378752.0,2013859840.0,9363.0,7112.0
12-04 09:59:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064481280.0,450351104.0,27090382848.0,2013859840.0,8807.0,6391.0
12-04 09:59:11,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4064481280.0,450351104.0,27090382848.0,2013859840.0,10691.0,8173.0
12-04 09:59:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064481280.0,450351104.0,27090382848.0,2013859840.0,8911.0,6885.0
12-04 09:59:13,0.166,0.166,99.501,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,4064481280.0,450351104.0,27090382848.0,2013859840.0,7949.0,4792.0
12-04 09:59:14,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064481280.0,450351104.0,27090382848.0,2013859840.0,7681.0,6218.0
12-04 09:59:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064489472.0,450351104.0,27090382848.0,2013851648.0,10258.0,9608.0
12-04 09:59:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064489472.0,450351104.0,27090382848.0,2013851648.0,24387.0,22494.0
12-04 09:59:17,0.666,0.083,99.251,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064489472.0,450351104.0,27090382848.0,2013851648.0,8579.0,6732.0
12-04 09:59:18,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064489472.0,450351104.0,27090382848.0,2013851648.0,9549.0,7244.0
12-04 09:59:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064489472.0,450351104.0,27090382848.0,2013851648.0,9900.0,7531.0
12-04 09:59:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064485376.0,450351104.0,27090386944.0,2013851648.0,8290.0,6743.0
12-04 09:59:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064485376.0,450351104.0,27090386944.0,2013851648.0,7820.0,5513.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064485376.0,450351104.0,27090386944.0,2013851648.0,7194.0,5118.0
12-04 09:59:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4064485376.0,450351104.0,27090386944.0,2013851648.0,9172.0,7831.0
12-04 09:59:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064485376.0,450351104.0,27090386944.0,2013851648.0,7781.0,6222.0
12-04 09:59:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065034240.0,450351104.0,27090386944.0,2013302784.0,8329.0,6036.0
12-04 09:59:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064874496.0,450351104.0,27090386944.0,2013462528.0,7159.0,5026.0
12-04 09:59:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064870400.0,450351104.0,27090391040.0,2013462528.0,7926.0,5497.0
12-04 09:59:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064870400.0,450351104.0,27090391040.0,2013462528.0,7813.0,6311.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064870400.0,450351104.0,27090391040.0,2013462528.0,8446.0,5828.0
12-04 09:59:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,9680.0,8468.0
12-04 09:59:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,9346.0,5919.0
12-04 09:59:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,8429.0,6760.0
12-04 09:59:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,9300.0,7312.0
12-04 09:59:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,7725.0,5499.0
12-04 09:59:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,8864.0,6465.0
12-04 09:59:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,8307.0,6616.0
12-04 09:59:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4064866304.0,450351104.0,27090395136.0,2013462528.0,9041.0,7087.0
12-04 09:59:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,7354.0,4634.0
12-04 09:59:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,9267.0,7829.0
12-04 09:59:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,8360.0,6982.0
12-04 09:59:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,27799.0,25856.0
12-04 09:59:42,0.084,0.0,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,7813.0,6130.0
12-04 09:59:43,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,25829.0,23965.0
12-04 09:59:44,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064862208.0,450351104.0,27090399232.0,2013462528.0,6699.0,4198.0
12-04 09:59:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064260096.0,450351104.0,27090399232.0,2014064640.0,7609.0,4982.0
12-04 09:59:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064219136.0,450351104.0,27090399232.0,2014105600.0,27872.0,26743.0
12-04 09:59:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,9752.0,8925.0
12-04 09:59:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,6499.0,4132.0
12-04 09:59:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,9638.0,8308.0
12-04 09:59:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,7848.0,6452.0
12-04 09:59:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,8130.0,5885.0
12-04 09:59:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,6599.0,4041.0
12-04 09:59:53,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064215040.0,450351104.0,27090403328.0,2014105600.0,8680.0,6822.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064350208.0,450351104.0,27090403328.0,2013970432.0,8125.0,6623.0
12-04 09:59:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064350208.0,450351104.0,27090403328.0,2013970432.0,8384.0,6573.0
12-04 09:59:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064346112.0,450351104.0,27090407424.0,2013970432.0,9115.0,8508.0
12-04 09:59:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064346112.0,450351104.0,27090407424.0,2013970432.0,8185.0,5901.0
12-04 09:59:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4064346112.0,450351104.0,27090407424.0,2013970432.0,7807.0,6039.0
12-04 09:59:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,7610.0,4824.0
12-04 10:00:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,7512.0,4962.0
12-04 10:00:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,8653.0,5786.0
12-04 10:00:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,6819.0,4174.0
12-04 10:00:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,10087.0,9250.0
12-04 10:00:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450351104.0,27090411520.0,2013970432.0,9729.0,8493.0
12-04 10:00:05,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064755712.0,450351104.0,27090411520.0,2013556736.0,10037.0,8480.0
12-04 10:00:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,7528.0,4846.0
12-04 10:00:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,8680.0,6011.0
12-04 10:00:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,8037.0,5542.0
12-04 10:00:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,8619.0,5563.0
12-04 10:00:10,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,9440.0,8014.0
12-04 10:00:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,30132.0,29029.0
12-04 10:00:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4064600064.0,450351104.0,27090415616.0,2013708288.0,8777.0,6728.0
12-04 10:00:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,26653.0,24692.0
12-04 10:00:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064604160.0,450351104.0,27090419712.0,2013700096.0,7535.0,5704.0
12-04 10:00:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064604160.0,450351104.0,27090419712.0,2013700096.0,7232.0,4344.0
12-04 10:00:16,0.417,0.0,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,24374.0,22465.0
12-04 10:00:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,7959.0,5855.0
12-04 10:00:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,7748.0,6428.0
12-04 10:00:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,11586.0,10521.0
12-04 10:00:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,7747.0,6195.0
12-04 10:00:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,9333.0,7991.0
12-04 10:00:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,7292.0,5363.0
12-04 10:00:23,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,8060.0,5744.0
12-04 10:00:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090419712.0,2013708288.0,7472.0,5519.0
12-04 10:00:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064604160.0,450351104.0,27090419712.0,2013700096.0,7176.0,4414.0
12-04 10:00:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090423808.0,2013700096.0,7154.0,5068.0
12-04 10:00:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064600064.0,450351104.0,27090423808.0,2013700096.0,9233.0,7940.0
12-04 10:00:28,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064600064.0,450351104.0,27090423808.0,2013700096.0,8561.0,7498.0
12-04 10:00:29,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090423808.0,2013700096.0,10172.0,8841.0
12-04 10:00:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064600064.0,450351104.0,27090423808.0,2013700096.0,7877.0,6571.0
12-04 10:00:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064595968.0,450351104.0,27090427904.0,2013700096.0,7733.0,4771.0
12-04 10:00:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064591872.0,450355200.0,27090427904.0,2013700096.0,7034.0,4629.0
12-04 10:00:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064714752.0,450355200.0,27090432000.0,2013573120.0,9066.0,7875.0
12-04 10:00:34,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064714752.0,450355200.0,27090432000.0,2013573120.0,8091.0,5957.0
12-04 10:00:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064714752.0,450355200.0,27090432000.0,2013573120.0,8487.0,6098.0
12-04 10:00:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064714752.0,450355200.0,27090432000.0,2013573120.0,10404.0,10366.0
12-04 10:00:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064714752.0,450355200.0,27090432000.0,2013573120.0,8358.0,6188.0
12-04 10:00:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064706560.0,450355200.0,27090432000.0,2013581312.0,8867.0,7031.0
12-04 10:00:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064706560.0,450355200.0,27090432000.0,2013581312.0,7643.0,4937.0
12-04 10:00:40,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064706560.0,450355200.0,27090432000.0,2013581312.0,6474.0,3932.0
12-04 10:00:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064706560.0,450355200.0,27090432000.0,2013581312.0,10741.0,8877.0
12-04 10:00:42,0.0,0.167,99.833,0.0,0.0,0.0,155648.0,24576.0,38.0,5.0,4064563200.0,450490368.0,27090440192.0,2013581312.0,7881.0,6476.0
12-04 10:00:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064563200.0,450490368.0,27090440192.0,2013581312.0,8012.0,5544.0
12-04 10:00:44,0.166,0.166,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4064563200.0,450490368.0,27090440192.0,2013581312.0,8219.0,6883.0
12-04 10:00:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064333824.0,450490368.0,27090440192.0,2013810688.0,9787.0,9082.0
12-04 10:00:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064317440.0,450490368.0,27090440192.0,2013827072.0,24347.0,22710.0
12-04 10:00:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4064317440.0,450490368.0,27090440192.0,2013827072.0,7242.0,4431.0
12-04 10:00:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450490368.0,27090440192.0,2013827072.0,7605.0,5800.0
12-04 10:00:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064313344.0,450494464.0,27090440192.0,2013827072.0,8025.0,5758.0
12-04 10:00:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064313344.0,450494464.0,27090440192.0,2013827072.0,8373.0,7310.0
12-04 10:00:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064313344.0,450494464.0,27090440192.0,2013827072.0,8116.0,5658.0
12-04 10:00:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,8572.0,7725.0
12-04 10:00:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,9023.0,7356.0
12-04 10:00:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,7194.0,5063.0
12-04 10:00:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,7932.0,5666.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,6439.0,3870.0
12-04 10:00:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,9234.0,8120.0
12-04 10:00:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,6978.0,4662.0
12-04 10:00:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,9786.0,8938.0
12-04 10:01:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,8067.0,6367.0
12-04 10:01:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,8705.0,6718.0
12-04 10:01:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064317440.0,450494464.0,27090444288.0,2013818880.0,7867.0,6182.0
12-04 10:01:03,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064313344.0,450494464.0,27090448384.0,2013818880.0,7448.0,4717.0
12-04 10:01:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,8097.0,5685.0
12-04 10:01:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064342016.0,450494464.0,27090452480.0,2013786112.0,8275.0,5012.0
12-04 10:01:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,10245.0,9497.0
12-04 10:01:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,8709.0,5994.0
12-04 10:01:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,9723.0,8458.0
12-04 10:01:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,9530.0,7374.0
12-04 10:01:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064317440.0,450494464.0,27090452480.0,2013810688.0,8064.0,5644.0
12-04 10:01:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064321536.0,450494464.0,27090456576.0,2013802496.0,11048.0,8531.0
12-04 10:01:12,0.167,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4064448512.0,450494464.0,27090456576.0,2013675520.0,7991.0,5624.0
12-04 10:01:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064448512.0,450494464.0,27090456576.0,2013675520.0,10487.0,8816.0
12-04 10:01:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064448512.0,450494464.0,27090456576.0,2013675520.0,6793.0,4185.0
12-04 10:01:15,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064448512.0,450494464.0,27090456576.0,2013675520.0,8605.0,6860.0
12-04 10:01:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064448512.0,450494464.0,27090456576.0,2013675520.0,27163.0,25616.0
12-04 10:01:17,0.499,0.166,99.335,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,4064440320.0,450494464.0,27090456576.0,2013683712.0,9882.0,8994.0
12-04 10:01:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064440320.0,450494464.0,27090456576.0,2013683712.0,7696.0,5557.0
12-04 10:01:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064440320.0,450494464.0,27090456576.0,2013683712.0,8105.0,5634.0
12-04 10:01:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064440320.0,450494464.0,27090456576.0,2013683712.0,7153.0,5089.0
12-04 10:01:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064436224.0,450494464.0,27090460672.0,2013683712.0,8045.0,5592.0
12-04 10:01:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4064436224.0,450494464.0,27090460672.0,2013683712.0,8637.0,7505.0
12-04 10:01:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064436224.0,450494464.0,27090460672.0,2013683712.0,8328.0,6019.0
12-04 10:01:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064468992.0,450494464.0,27090460672.0,2013650944.0,6671.0,4052.0
12-04 10:01:25,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064477184.0,450494464.0,27090460672.0,2013642752.0,9393.0,8030.0
12-04 10:01:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064477184.0,450494464.0,27090460672.0,2013642752.0,7353.0,5221.0
12-04 10:01:27,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4064477184.0,450494464.0,27090460672.0,2013642752.0,9194.0,7667.0
12-04 10:01:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064477184.0,450494464.0,27090460672.0,2013642752.0,8305.0,6792.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064477184.0,450494464.0,27090460672.0,2013642752.0,8537.0,5974.0
12-04 10:01:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064473088.0,450494464.0,27090464768.0,2013642752.0,8268.0,6602.0
12-04 10:01:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064473088.0,450494464.0,27090464768.0,2013642752.0,9100.0,7077.0
12-04 10:01:32,0.166,0.166,99.584,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4064415744.0,450494464.0,27090464768.0,2013700096.0,8192.0,6187.0
12-04 10:01:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,4064415744.0,450494464.0,27090464768.0,2013700096.0,7864.0,4763.0
12-04 10:01:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064415744.0,450494464.0,27090464768.0,2013700096.0,9587.0,7375.0
12-04 10:01:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064411648.0,450494464.0,27090468864.0,2013700096.0,9915.0,8381.0
12-04 10:01:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064411648.0,450494464.0,27090468864.0,2013700096.0,9062.0,7938.0
12-04 10:01:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064411648.0,450494464.0,27090468864.0,2013700096.0,10407.0,7449.0
12-04 10:01:38,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,8207.0,6562.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,8245.0,5708.0
12-04 10:01:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,7747.0,6324.0
12-04 10:01:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,9732.0,7428.0
12-04 10:01:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,6974.0,4526.0
12-04 10:01:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,10381.0,10132.0
12-04 10:01:44,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064407552.0,450494464.0,27090472960.0,2013700096.0,7254.0,5172.0
12-04 10:01:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064464896.0,450494464.0,27090472960.0,2013642752.0,9947.0,9166.0
12-04 10:01:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064415744.0,450494464.0,27090472960.0,2013691904.0,23713.0,21167.0
12-04 10:01:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064415744.0,450494464.0,27090472960.0,2013691904.0,8337.0,6069.0
12-04 10:01:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064411648.0,450494464.0,27090477056.0,2013691904.0,7453.0,5354.0
12-04 10:01:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064411648.0,450494464.0,27090477056.0,2013691904.0,7825.0,5393.0
12-04 10:01:50,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064411648.0,450494464.0,27090477056.0,2013691904.0,7514.0,5396.0
12-04 10:01:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064411648.0,450494464.0,27090477056.0,2013691904.0,26081.0,24116.0
12-04 10:01:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,9527.0,9220.0
12-04 10:01:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,8413.0,6600.0
12-04 10:01:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,6439.0,3986.0
12-04 10:01:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,7925.0,5733.0
12-04 10:01:56,0.167,0.083,99.584,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,7496.0,6436.0
12-04 10:01:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,8480.0,6859.0
12-04 10:01:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,7531.0,5417.0
12-04 10:01:59,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4064403456.0,450494464.0,27090477056.0,2013700096.0,7665.0,5480.0
12-04 10:02:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064399360.0,450494464.0,27090481152.0,2013700096.0,11160.0,10929.0
12-04 10:02:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064399360.0,450494464.0,27090481152.0,2013700096.0,7838.0,5975.0
12-04 10:02:02,0.083,0.166,99.501,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4064399360.0,450494464.0,27090481152.0,2013700096.0,7908.0,6234.0
12-04 10:02:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064399360.0,450494464.0,27090481152.0,2013700096.0,25146.0,22692.0
12-04 10:02:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064399360.0,450494464.0,27090481152.0,2013700096.0,8862.0,6864.0
12-04 10:02:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064784384.0,450498560.0,27090481152.0,2013310976.0,8603.0,5949.0
12-04 10:02:06,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064772096.0,450498560.0,27090485248.0,2013319168.0,7986.0,5312.0
12-04 10:02:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,4064772096.0,450498560.0,27090485248.0,2013319168.0,9756.0,8264.0
12-04 10:02:08,0.501,0.083,99.332,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,8112.0,5759.0
12-04 10:02:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,10051.0,8294.0
12-04 10:02:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,7848.0,5537.0
12-04 10:02:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,12590.0,11020.0
12-04 10:02:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,7389.0,4612.0
12-04 10:02:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,8543.0,5908.0
12-04 10:02:14,0.083,0.166,99.501,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064886784.0,450498560.0,27090489344.0,2013200384.0,7094.0,5155.0
12-04 10:02:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064251904.0,450498560.0,27090489344.0,2013835264.0,8046.0,5708.0
12-04 10:02:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,27577.0,27706.0
12-04 10:02:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,7825.0,5459.0
12-04 10:02:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,7193.0,4998.0
12-04 10:02:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,9304.0,6471.0
12-04 10:02:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,9255.0,8730.0
12-04 10:02:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,9017.0,7212.0
12-04 10:02:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,6700.0,4052.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,10173.0,9081.0
12-04 10:02:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064247808.0,450498560.0,27090493440.0,2013835264.0,7093.0,5038.0
12-04 10:02:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063883264.0,450498560.0,27090493440.0,2014199808.0,9988.0,7583.0
12-04 10:02:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4063883264.0,450498560.0,27090493440.0,2014199808.0,8219.0,6790.0
12-04 10:02:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,7755.0,5340.0
12-04 10:02:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,8432.0,7700.0
12-04 10:02:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,8572.0,5882.0
12-04 10:02:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,9113.0,8155.0
12-04 10:02:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,8825.0,6399.0
12-04 10:02:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,7859.0,5664.0
12-04 10:02:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,8323.0,5862.0
12-04 10:02:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063879168.0,450498560.0,27090497536.0,2014199808.0,7720.0,5420.0
12-04 10:02:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,4063875072.0,450498560.0,27090501632.0,2014199808.0,9888.0,8469.0
12-04 10:02:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063875072.0,450498560.0,27090501632.0,2014199808.0,8780.0,7361.0
12-04 10:02:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063875072.0,450498560.0,27090501632.0,2014199808.0,9770.0,8376.0
12-04 10:02:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063870976.0,450498560.0,27090505728.0,2014199808.0,7937.0,5644.0
12-04 10:02:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063870976.0,450498560.0,27090505728.0,2014199808.0,7027.0,4245.0
12-04 10:02:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063866880.0,450502656.0,27090505728.0,2014199808.0,7497.0,5242.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063866880.0,450502656.0,27090505728.0,2014199808.0,11310.0,10018.0
12-04 10:02:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063866880.0,450502656.0,27090505728.0,2014199808.0,7437.0,5315.0
12-04 10:02:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4063866880.0,450502656.0,27090505728.0,2014199808.0,7916.0,5657.0
12-04 10:02:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063862784.0,450502656.0,27090509824.0,2014199808.0,9359.0,8774.0
12-04 10:02:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063862784.0,450502656.0,27090509824.0,2014199808.0,8295.0,6585.0
12-04 10:02:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4063858688.0,450506752.0,27090509824.0,2014199808.0,24981.0,23139.0
12-04 10:02:47,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4063985664.0,450506752.0,27090509824.0,2014072832.0,7032.0,4270.0
12-04 10:02:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063985664.0,450506752.0,27090509824.0,2014072832.0,8151.0,6410.0
12-04 10:02:49,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4063985664.0,450506752.0,27090509824.0,2014072832.0,8823.0,7528.0
12-04 10:02:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063985664.0,450506752.0,27090509824.0,2014072832.0,7162.0,4656.0
12-04 10:02:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063985664.0,450506752.0,27090509824.0,2014072832.0,10272.0,8367.0
12-04 10:02:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063969280.0,450506752.0,27090509824.0,2014089216.0,7438.0,5200.0
12-04 10:02:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4063969280.0,450506752.0,27090509824.0,2014089216.0,8395.0,6741.0
12-04 10:02:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063965184.0,450506752.0,27090513920.0,2014089216.0,9460.0,9046.0
12-04 10:02:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4063965184.0,450506752.0,27090513920.0,2014089216.0,8613.0,6919.0
12-04 10:02:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,6983.0,4461.0
12-04 10:02:57,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,7520.0,5435.0
12-04 10:02:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,8062.0,6368.0
12-04 10:02:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,7314.0,4536.0
12-04 10:03:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,9284.0,8193.0
12-04 10:03:01,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,7741.0,5572.0
12-04 10:03:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,7991.0,6460.0
12-04 10:03:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,8335.0,6583.0
12-04 10:03:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063948800.0,450506752.0,27090513920.0,2014105600.0,7567.0,4545.0
12-04 10:03:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064096256.0,450506752.0,27090518016.0,2013954048.0,26661.0,24512.0
12-04 10:03:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064079872.0,450506752.0,27090518016.0,2013970432.0,8955.0,7085.0
12-04 10:03:07,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4064079872.0,450506752.0,27090518016.0,2013970432.0,9140.0,6918.0
12-04 10:03:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064079872.0,450506752.0,27090518016.0,2013970432.0,8218.0,5556.0
12-04 10:03:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064079872.0,450506752.0,27090518016.0,2013970432.0,10177.0,8579.0
12-04 10:03:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064075776.0,450506752.0,27090522112.0,2013970432.0,8946.0,6842.0
12-04 10:03:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064075776.0,450506752.0,27090522112.0,2013970432.0,10301.0,7303.0
12-04 10:03:12,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063944704.0,450506752.0,27090526208.0,2014097408.0,9529.0,8219.0
12-04 10:03:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4063944704.0,450506752.0,27090526208.0,2014097408.0,8531.0,5795.0
12-04 10:03:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063944704.0,450506752.0,27090526208.0,2014097408.0,7815.0,5787.0
12-04 10:03:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063944704.0,450506752.0,27090526208.0,2014097408.0,8235.0,6490.0
12-04 10:03:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063944704.0,450506752.0,27090526208.0,2014097408.0,27461.0,25840.0
12-04 10:03:17,0.498,0.166,99.336,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4063936512.0,450506752.0,27090526208.0,2014105600.0,7782.0,5505.0
12-04 10:03:18,0.0,0.083,99.833,0.0,0.0,0.083,0.0,28672.0,0.0,2.0,4063936512.0,450506752.0,27090526208.0,2014105600.0,8489.0,6610.0
12-04 10:03:19,0.083,0.083,99.583,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,4063936512.0,450506752.0,27090526208.0,2014105600.0,8750.0,7040.0
12-04 10:03:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063936512.0,450506752.0,27090526208.0,2014105600.0,7402.0,5329.0
12-04 10:03:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063932416.0,450506752.0,27090530304.0,2014105600.0,9169.0,7837.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063932416.0,450506752.0,27090530304.0,2014105600.0,6718.0,4068.0
12-04 10:03:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063932416.0,450506752.0,27090530304.0,2014105600.0,8085.0,5846.0
12-04 10:03:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4063932416.0,450506752.0,27090530304.0,2014105600.0,8130.0,6523.0
12-04 10:03:25,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064067584.0,450506752.0,27090530304.0,2013970432.0,7842.0,5597.0
12-04 10:03:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,26665.0,26072.0
12-04 10:03:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,6987.0,5081.0
12-04 10:03:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,24975.0,23276.0
12-04 10:03:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,8142.0,5706.0
12-04 10:03:30,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,8778.0,6860.0
12-04 10:03:31,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064059392.0,450506752.0,27090530304.0,2013978624.0,25700.0,23162.0
12-04 10:03:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,7933.0,5714.0
12-04 10:03:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,9140.0,7437.0
12-04 10:03:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,8022.0,6693.0
12-04 10:03:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,9610.0,8356.0
12-04 10:03:36,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,7445.0,4636.0
12-04 10:03:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4064055296.0,450506752.0,27090534400.0,2013978624.0,9550.0,8200.0
12-04 10:03:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064051200.0,450506752.0,27090538496.0,2013978624.0,9090.0,7353.0
12-04 10:03:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064051200.0,450506752.0,27090538496.0,2013978624.0,7582.0,5322.0
12-04 10:03:40,0.083,0.083,99.834,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064051200.0,450506752.0,27090538496.0,2013978624.0,7309.0,5109.0
12-04 10:03:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064051200.0,450506752.0,27090538496.0,2013978624.0,26908.0,24637.0
12-04 10:03:42,0.167,0.083,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064047104.0,450506752.0,27090542592.0,2013978624.0,8252.0,6502.0
12-04 10:03:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064047104.0,450506752.0,27090542592.0,2013978624.0,8899.0,7124.0
12-04 10:03:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064047104.0,450506752.0,27090542592.0,2013978624.0,8391.0,6708.0
12-04 10:03:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064190464.0,450506752.0,27090542592.0,2013835264.0,8074.0,6629.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064190464.0,450506752.0,27090542592.0,2013835264.0,29240.0,27634.0
12-04 10:03:47,0.0,0.167,99.584,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4064190464.0,450506752.0,27090542592.0,2013835264.0,7582.0,5388.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064190464.0,450506752.0,27090542592.0,2013835264.0,7098.0,4462.0
12-04 10:03:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4064190464.0,450506752.0,27090542592.0,2013835264.0,7541.0,5312.0
12-04 10:03:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064186368.0,450506752.0,27090546688.0,2013835264.0,8779.0,7667.0
12-04 10:03:51,0.335,0.0,99.665,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,24885.0,22757.0
12-04 10:03:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,8745.0,7656.0
12-04 10:03:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,7996.0,5778.0
12-04 10:03:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,8025.0,6370.0
12-04 10:03:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,7746.0,5481.0
12-04 10:03:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,8091.0,6369.0
12-04 10:03:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,7715.0,5504.0
12-04 10:03:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,9289.0,8215.0
12-04 10:03:59,0.0,0.167,98.750,1.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,9109.0,7772.0
12-04 10:04:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064423936.0,450506752.0,27090546688.0,2013597696.0,6884.0,4122.0
12-04 10:04:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064419840.0,450506752.0,27090550784.0,2013597696.0,8436.0,6675.0
12-04 10:04:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064419840.0,450506752.0,27090550784.0,2013597696.0,7991.0,6395.0
12-04 10:04:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064415744.0,450510848.0,27090550784.0,2013597696.0,7813.0,5597.0
12-04 10:04:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064415744.0,450510848.0,27090550784.0,2013597696.0,8830.0,6262.0
12-04 10:04:05,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064956416.0,450510848.0,27090550784.0,2013057024.0,9767.0,8357.0
12-04 10:04:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064931840.0,450510848.0,27090550784.0,2013081600.0,26411.0,24502.0
12-04 10:04:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064931840.0,450510848.0,27090550784.0,2013081600.0,9185.0,7147.0
12-04 10:04:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064931840.0,450510848.0,27090550784.0,2013081600.0,7601.0,4636.0
12-04 10:04:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064800768.0,450510848.0,27090554880.0,2013208576.0,8744.0,6409.0
12-04 10:04:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064800768.0,450510848.0,27090554880.0,2013208576.0,10377.0,9381.0
12-04 10:04:11,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4064800768.0,450510848.0,27090554880.0,2013208576.0,10637.0,8177.0
12-04 10:04:12,0.167,0.0,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,4.0,4064800768.0,450510848.0,27090554880.0,2013208576.0,8248.0,5676.0
12-04 10:04:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064800768.0,450510848.0,27090554880.0,2013208576.0,8335.0,5846.0
12-04 10:04:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4064796672.0,450510848.0,27090558976.0,2013208576.0,9223.0,8165.0
12-04 10:04:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064796672.0,450510848.0,27090558976.0,2013208576.0,7391.0,5150.0
12-04 10:04:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064796672.0,450510848.0,27090558976.0,2013208576.0,25029.0,23576.0
12-04 10:04:17,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,4064788480.0,450514944.0,27090563072.0,2013208576.0,8401.0,6569.0
12-04 10:04:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064788480.0,450514944.0,27090563072.0,2013208576.0,7874.0,5891.0
12-04 10:04:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064788480.0,450514944.0,27090563072.0,2013208576.0,10881.0,9669.0
12-04 10:04:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064784384.0,450519040.0,27090563072.0,2013208576.0,7308.0,5121.0
12-04 10:04:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064784384.0,450519040.0,27090563072.0,2013208576.0,6961.0,4233.0
12-04 10:04:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064784384.0,450519040.0,27090563072.0,2013208576.0,8152.0,6721.0
12-04 10:04:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064784384.0,450519040.0,27090563072.0,2013208576.0,8435.0,6778.0
12-04 10:04:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4064784384.0,450519040.0,27090563072.0,2013208576.0,8429.0,6893.0
12-04 10:04:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064944128.0,450519040.0,27090563072.0,2013048832.0,8396.0,6596.0
12-04 10:04:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450519040.0,27090563072.0,2013065216.0,8091.0,6497.0
12-04 10:04:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064927744.0,450519040.0,27090563072.0,2013065216.0,8461.0,6845.0
12-04 10:04:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,8260.0,6042.0
12-04 10:04:29,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,8761.0,6991.0
12-04 10:04:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,7244.0,4400.0
12-04 10:04:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,7559.0,4615.0
12-04 10:04:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,8618.0,6737.0
12-04 10:04:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,9833.0,8728.0
12-04 10:04:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450519040.0,27090567168.0,2013065216.0,9950.0,9270.0
12-04 10:04:35,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,8409.0,5875.0
12-04 10:04:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,7892.0,5677.0
12-04 10:04:37,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,8113.0,5810.0
12-04 10:04:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,9034.0,6647.0
12-04 10:04:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,7127.0,4362.0
12-04 10:04:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,7442.0,5302.0
12-04 10:04:41,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,12235.0,11977.0
12-04 10:04:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,7337.0,5186.0
12-04 10:04:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064919552.0,450519040.0,27090571264.0,2013065216.0,9487.0,8317.0
12-04 10:04:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064915456.0,450519040.0,27090575360.0,2013065216.0,8146.0,6553.0
12-04 10:04:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064804864.0,450519040.0,27090575360.0,2013175808.0,8548.0,5311.0
12-04 10:04:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064784384.0,450519040.0,27090579456.0,2013192192.0,29910.0,23727.0
12-04 10:04:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,4064784384.0,450519040.0,27090579456.0,2013192192.0,7719.0,4283.0
12-04 10:04:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064780288.0,450523136.0,27090579456.0,2013192192.0,9864.0,8156.0
12-04 10:04:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064780288.0,450523136.0,27090579456.0,2013192192.0,9466.0,8375.0
12-04 10:04:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,8158.0,6590.0
12-04 10:04:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,8229.0,6637.0
12-04 10:04:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,8826.0,7549.0
12-04 10:04:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,24959.0,22659.0
12-04 10:04:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,7161.0,4602.0
12-04 10:04:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450523136.0,27090579456.0,2013065216.0,7741.0,5378.0
12-04 10:04:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450523136.0,27090583552.0,2013065216.0,7529.0,6143.0
12-04 10:04:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450523136.0,27090583552.0,2013065216.0,9189.0,7724.0
12-04 10:04:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450523136.0,27090583552.0,2013065216.0,8805.0,7592.0
12-04 10:04:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4064903168.0,450523136.0,27090583552.0,2013065216.0,8839.0,7070.0
12-04 10:05:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064903168.0,450523136.0,27090583552.0,2013065216.0,7508.0,5302.0
12-04 10:05:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065181696.0,450523136.0,27090583552.0,2012786688.0,6927.0,4142.0
12-04 10:05:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065181696.0,450523136.0,27090583552.0,2012786688.0,7497.0,5320.0
12-04 10:05:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065181696.0,450523136.0,27090583552.0,2012786688.0,6867.0,4072.0
12-04 10:05:04,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4065046528.0,450523136.0,27090583552.0,2012921856.0,8648.0,7035.0
12-04 10:05:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064415744.0,450523136.0,27090587648.0,2013548544.0,9933.0,8321.0
12-04 10:05:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,9610.0,8134.0
12-04 10:05:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,9808.0,8196.0
12-04 10:05:08,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,8161.0,5838.0
12-04 10:05:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,8350.0,5423.0
12-04 10:05:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,8021.0,5516.0
12-04 10:05:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,9911.0,6881.0
12-04 10:05:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4064526336.0,450523136.0,27090587648.0,2013437952.0,8335.0,6004.0
12-04 10:05:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064522240.0,450523136.0,27090591744.0,2013437952.0,9674.0,8148.0
12-04 10:05:14,0.167,0.083,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4064522240.0,450523136.0,27090591744.0,2013437952.0,11145.0,11660.0
12-04 10:05:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064522240.0,450523136.0,27090591744.0,2013437952.0,7228.0,4142.0
12-04 10:05:16,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064522240.0,450523136.0,27090591744.0,2013437952.0,24241.0,22357.0
12-04 10:05:17,0.582,0.0,99.418,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064505856.0,450523136.0,27090591744.0,2013454336.0,7675.0,5445.0
12-04 10:05:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450523136.0,27090595840.0,2013454336.0,6718.0,4014.0
12-04 10:05:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450523136.0,27090595840.0,2013454336.0,8059.0,5895.0
12-04 10:05:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450523136.0,27090595840.0,2013454336.0,7437.0,5279.0
12-04 10:05:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450523136.0,27090595840.0,2013454336.0,10558.0,10238.0
12-04 10:05:22,0.083,0.167,99.667,0.083,0.0,0.0,0.0,61440.0,0.0,11.0,4064497664.0,450527232.0,27090595840.0,2013454336.0,7331.0,5229.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064493568.0,450527232.0,27090599936.0,2013454336.0,9637.0,8952.0
12-04 10:05:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064493568.0,450527232.0,27090599936.0,2013454336.0,7060.0,4656.0
12-04 10:05:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064542720.0,450527232.0,27090599936.0,2013405184.0,7680.0,5373.0
12-04 10:05:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064509952.0,450527232.0,27090599936.0,2013437952.0,7338.0,5121.0
12-04 10:05:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064509952.0,450527232.0,27090599936.0,2013437952.0,6961.0,4254.0
12-04 10:05:28,0.249,0.083,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4064509952.0,450527232.0,27090599936.0,2013437952.0,7432.0,5291.0
12-04 10:05:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064509952.0,450527232.0,27090599936.0,2013437952.0,9175.0,7405.0
12-04 10:05:30,0.0,0.167,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4064505856.0,450531328.0,27090599936.0,2013437952.0,10574.0,10327.0
12-04 10:05:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064509952.0,450531328.0,27090604032.0,2013429760.0,9550.0,8189.0
12-04 10:05:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064509952.0,450531328.0,27090604032.0,2013429760.0,7444.0,4648.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,4064509952.0,450531328.0,27090604032.0,2013429760.0,8174.0,5735.0
12-04 10:05:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,4064509952.0,450531328.0,27090604032.0,2013429760.0,8607.0,6312.0
12-04 10:05:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064501760.0,450531328.0,27090604032.0,2013437952.0,7820.0,4888.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450531328.0,27090604032.0,2013437952.0,8093.0,5793.0
12-04 10:05:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450531328.0,27090604032.0,2013437952.0,12908.0,12539.0
12-04 10:05:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064501760.0,450531328.0,27090604032.0,2013437952.0,8752.0,6988.0
12-04 10:05:39,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064497664.0,450531328.0,27090608128.0,2013437952.0,8180.0,5979.0
12-04 10:05:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064497664.0,450531328.0,27090608128.0,2013437952.0,8052.0,6513.0
12-04 10:05:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064497664.0,450531328.0,27090608128.0,2013437952.0,10303.0,8535.0
12-04 10:05:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064497664.0,450531328.0,27090608128.0,2013437952.0,6777.0,4085.0
12-04 10:05:43,0.251,0.0,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064489472.0,450531328.0,27090608128.0,2013446144.0,7047.0,4276.0
12-04 10:05:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064489472.0,450531328.0,27090608128.0,2013446144.0,8956.0,8213.0
12-04 10:05:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064747520.0,450535424.0,27090608128.0,2013184000.0,8336.0,6572.0
12-04 10:05:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064739328.0,450535424.0,27090608128.0,2013192192.0,25834.0,24901.0
12-04 10:05:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064739328.0,450535424.0,27090608128.0,2013192192.0,8235.0,6569.0
12-04 10:05:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064739328.0,450535424.0,27090608128.0,2013192192.0,7397.0,5344.0
12-04 10:05:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064739328.0,450535424.0,27090608128.0,2013192192.0,8226.0,6016.0
12-04 10:05:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064735232.0,450535424.0,27090612224.0,2013192192.0,7272.0,5091.0
12-04 10:05:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,8236.0,6346.0
12-04 10:05:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,8125.0,6538.0
12-04 10:05:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,8335.0,6506.0
12-04 10:05:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,7998.0,5774.0
12-04 10:05:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,8714.0,7094.0
12-04 10:05:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,7568.0,5344.0
12-04 10:05:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,7991.0,6345.0
12-04 10:05:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,5.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,7890.0,5427.0
12-04 10:05:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,7457.0,5193.0
12-04 10:06:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090616320.0,2013192192.0,8706.0,7139.0
12-04 10:06:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064727040.0,450535424.0,27090620416.0,2013192192.0,8717.0,7654.0
12-04 10:06:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064727040.0,450535424.0,27090620416.0,2013192192.0,7553.0,5191.0
12-04 10:06:03,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4064727040.0,450535424.0,27090620416.0,2013192192.0,7963.0,6276.0
12-04 10:06:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064727040.0,450535424.0,27090620416.0,2013192192.0,9119.0,7033.0
12-04 10:06:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064768000.0,450535424.0,27090620416.0,2013151232.0,8011.0,5183.0
12-04 10:06:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064735232.0,450535424.0,27090620416.0,2013184000.0,10099.0,8475.0
12-04 10:06:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064735232.0,450535424.0,27090620416.0,2013184000.0,8239.0,5029.0
12-04 10:06:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064735232.0,450535424.0,27090620416.0,2013184000.0,10365.0,8482.0
12-04 10:06:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4064735232.0,450535424.0,27090620416.0,2013184000.0,8086.0,5686.0
12-04 10:06:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,9301.0,7339.0
12-04 10:06:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,11058.0,9253.0
12-04 10:06:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,9193.0,7260.0
12-04 10:06:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,7144.0,4528.0
12-04 10:06:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,6927.0,4270.0
12-04 10:06:15,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,8961.0,8082.0
12-04 10:06:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,25140.0,23107.0
12-04 10:06:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,7397.0,5282.0
12-04 10:06:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064731136.0,450535424.0,27090624512.0,2013184000.0,9864.0,8899.0
12-04 10:06:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064727040.0,450535424.0,27090628608.0,2013184000.0,7992.0,6460.0
12-04 10:06:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064722944.0,450539520.0,27090628608.0,2013184000.0,7516.0,5227.0
12-04 10:06:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064722944.0,450539520.0,27090628608.0,2013184000.0,7816.0,5759.0
12-04 10:06:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064718848.0,450539520.0,27090632704.0,2013184000.0,7128.0,4568.0
12-04 10:06:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064718848.0,450539520.0,27090632704.0,2013184000.0,9420.0,8701.0
12-04 10:06:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064718848.0,450539520.0,27090632704.0,2013184000.0,7516.0,5410.0
12-04 10:06:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064743424.0,450539520.0,27090632704.0,2013159424.0,7352.0,5509.0
12-04 10:06:26,0.0,0.084,99.749,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064727040.0,450539520.0,27090632704.0,2013175808.0,8894.0,7771.0
12-04 10:06:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064727040.0,450539520.0,27090632704.0,2013175808.0,7457.0,5259.0
12-04 10:06:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064727040.0,450539520.0,27090632704.0,2013175808.0,8206.0,6359.0
12-04 10:06:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064854016.0,450539520.0,27090632704.0,2013048832.0,8132.0,5867.0
12-04 10:06:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064849920.0,450539520.0,27090636800.0,2013048832.0,9435.0,7615.0
12-04 10:06:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064849920.0,450539520.0,27090636800.0,2013048832.0,7892.0,5711.0
12-04 10:06:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064849920.0,450539520.0,27090636800.0,2013048832.0,8956.0,7079.0
12-04 10:06:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4064849920.0,450539520.0,27090636800.0,2013048832.0,9326.0,8168.0
12-04 10:06:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090636800.0,2013057024.0,8527.0,5968.0
12-04 10:06:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090636800.0,2013057024.0,7962.0,5817.0
12-04 10:06:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090636800.0,2013057024.0,8983.0,7215.0
12-04 10:06:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,9567.0,8350.0
12-04 10:06:38,0.167,0.167,99.584,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,8237.0,5912.0
12-04 10:06:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,7591.0,5441.0
12-04 10:06:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,8904.0,7041.0
12-04 10:06:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,9068.0,6242.0
12-04 10:06:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,8295.0,6591.0
12-04 10:06:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,7468.0,5316.0
12-04 10:06:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4064837632.0,450539520.0,27090640896.0,2013057024.0,8455.0,6560.0
12-04 10:06:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064870400.0,450539520.0,27090640896.0,2013024256.0,10462.0,10496.0
12-04 10:06:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064845824.0,450539520.0,27090640896.0,2013048832.0,24566.0,21795.0
12-04 10:06:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,7392.0,5216.0
12-04 10:06:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,7087.0,4361.0
12-04 10:06:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,8677.0,7563.0
12-04 10:06:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,7048.0,4196.0
12-04 10:06:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,9898.0,9272.0
12-04 10:06:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,7087.0,4179.0
12-04 10:06:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064841728.0,450539520.0,27090644992.0,2013048832.0,8211.0,6479.0
12-04 10:06:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064833536.0,450543616.0,27090649088.0,2013048832.0,9803.0,8945.0
12-04 10:06:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064833536.0,450543616.0,27090649088.0,2013048832.0,7127.0,4727.0
12-04 10:06:56,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064833536.0,450543616.0,27090649088.0,2013048832.0,8436.0,6673.0
12-04 10:06:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064833536.0,450543616.0,27090649088.0,2013048832.0,7517.0,5375.0
12-04 10:06:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064833536.0,450543616.0,27090649088.0,2013048832.0,7936.0,5544.0
12-04 10:06:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4064829440.0,450547712.0,27090649088.0,2013048832.0,8112.0,6384.0
12-04 10:07:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064825344.0,450547712.0,27090653184.0,2013048832.0,7481.0,5161.0
12-04 10:07:01,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4064825344.0,450547712.0,27090653184.0,2013048832.0,8334.0,6773.0
12-04 10:07:02,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064825344.0,450547712.0,27090653184.0,2013048832.0,7867.0,5455.0
12-04 10:07:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064825344.0,450547712.0,27090653184.0,2013048832.0,25597.0,23825.0
12-04 10:07:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064817152.0,450547712.0,27090653184.0,2013057024.0,9079.0,6941.0
12-04 10:07:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064833536.0,450547712.0,27090653184.0,2013040640.0,9933.0,8482.0
12-04 10:07:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064952320.0,450547712.0,27090653184.0,2012921856.0,7911.0,4718.0
12-04 10:07:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4064948224.0,450551808.0,27090653184.0,2012921856.0,8486.0,5932.0
12-04 10:07:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4064944128.0,450551808.0,27090657280.0,2012921856.0,8456.0,5680.0
12-04 10:07:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064944128.0,450551808.0,27090657280.0,2012921856.0,8281.0,5714.0
12-04 10:07:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,9773.0,8433.0
12-04 10:07:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,11451.0,9599.0
12-04 10:07:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,10079.0,9118.0
12-04 10:07:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,7568.0,4545.0
12-04 10:07:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,9150.0,7884.0
12-04 10:07:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450555904.0,27090657280.0,2012921856.0,6744.0,4048.0
12-04 10:07:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064935936.0,450555904.0,27090661376.0,2012921856.0,26679.0,25647.0
12-04 10:07:17,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,7457.0,5193.0
12-04 10:07:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,10083.0,7653.0
12-04 10:07:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,8092.0,6370.0
12-04 10:07:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,7581.0,5190.0
12-04 10:07:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,10401.0,8748.0
12-04 10:07:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,7620.0,5824.0
12-04 10:07:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,8799.0,7577.0
12-04 10:07:24,0.083,0.083,99.584,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,4064927744.0,450555904.0,27090661376.0,2012930048.0,7681.0,5413.0
12-04 10:07:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065333248.0,450555904.0,27090661376.0,2012524544.0,7542.0,5352.0
12-04 10:07:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065312768.0,450555904.0,27090665472.0,2012540928.0,8335.0,6621.0
12-04 10:07:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,8569.0,7020.0
12-04 10:07:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,7127.0,4270.0
12-04 10:07:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,8218.0,5938.0
12-04 10:07:30,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,10783.0,10421.0
12-04 10:07:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,8752.0,7208.0
12-04 10:07:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,7966.0,5563.0
12-04 10:07:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065308672.0,450555904.0,27090669568.0,2012540928.0,7899.0,5558.0
12-04 10:07:34,0.334,0.0,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,9511.0,8432.0
12-04 10:07:35,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,7832.0,5623.0
12-04 10:07:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,8409.0,6068.0
12-04 10:07:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,8930.0,7172.0
12-04 10:07:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,8797.0,6953.0
12-04 10:07:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,7438.0,5255.0
12-04 10:07:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,8860.0,7540.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,10795.0,9664.0
12-04 10:07:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065292288.0,450560000.0,27090673664.0,2012549120.0,7606.0,4961.0
12-04 10:07:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4065288192.0,450560000.0,27090677760.0,2012549120.0,8092.0,6422.0
12-04 10:07:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065288192.0,450560000.0,27090677760.0,2012549120.0,6922.0,4440.0
12-04 10:07:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4065067008.0,450560000.0,27090677760.0,2012770304.0,8776.0,7569.0
12-04 10:07:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,25627.0,23806.0
12-04 10:07:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,8534.0,7059.0
12-04 10:07:48,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,7741.0,5584.0
12-04 10:07:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,7376.0,5250.0
12-04 10:07:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,8235.0,6552.0
12-04 10:07:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,7992.0,6330.0
12-04 10:07:52,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,8613.0,7086.0
12-04 10:07:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065050624.0,450560000.0,27090677760.0,2012786688.0,8151.0,6464.0
12-04 10:07:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4065046528.0,450560000.0,27090681856.0,2012786688.0,8501.0,6751.0
12-04 10:07:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065046528.0,450560000.0,27090681856.0,2012786688.0,6215.0,3824.0
12-04 10:07:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065046528.0,450560000.0,27090681856.0,2012786688.0,7782.0,5517.0
12-04 10:07:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065046528.0,450560000.0,27090681856.0,2012786688.0,8469.0,6747.0
12-04 10:07:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,7582.0,5400.0
12-04 10:07:59,0.0,0.167,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,8945.0,7707.0
12-04 10:08:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,7575.0,5377.0
12-04 10:08:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,8640.0,7478.0
12-04 10:08:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,7581.0,5335.0
12-04 10:08:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065042432.0,450560000.0,27090685952.0,2012786688.0,7018.0,5438.0
12-04 10:08:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065034240.0,450560000.0,27090685952.0,2012794880.0,8465.0,5808.0
12-04 10:08:05,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065308672.0,450560000.0,27090690048.0,2012516352.0,10025.0,7508.0
12-04 10:08:06,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,9733.0,8162.0
12-04 10:08:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,8427.0,5948.0
12-04 10:08:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,28870.0,28263.0
12-04 10:08:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,8241.0,5810.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,8470.0,5898.0
12-04 10:08:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065292288.0,450560000.0,27090690048.0,2012532736.0,9659.0,6846.0
12-04 10:08:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065288192.0,450560000.0,27090694144.0,2012532736.0,8444.0,6139.0
12-04 10:08:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4065284096.0,450564096.0,27090694144.0,2012532736.0,8700.0,6314.0
12-04 10:08:14,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065411072.0,450564096.0,27090694144.0,2012405760.0,7546.0,5311.0
12-04 10:08:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065411072.0,450564096.0,27090694144.0,2012405760.0,11622.0,12486.0
12-04 10:08:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065411072.0,450564096.0,27090694144.0,2012405760.0,25185.0,23000.0
12-04 10:08:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065411072.0,450564096.0,27090694144.0,2012405760.0,7331.0,5292.0
12-04 10:08:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,4065406976.0,450568192.0,27090694144.0,2012405760.0,10353.0,8183.0
12-04 10:08:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065406976.0,450568192.0,27090694144.0,2012405760.0,8661.0,6011.0
12-04 10:08:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065406976.0,450568192.0,27090694144.0,2012405760.0,7088.0,4415.0
12-04 10:08:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065406976.0,450568192.0,27090694144.0,2012405760.0,8101.0,6494.0
12-04 10:08:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065402880.0,450568192.0,27090698240.0,2012405760.0,10951.0,11422.0
12-04 10:08:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065402880.0,450568192.0,27090698240.0,2012405760.0,9124.0,8432.0
12-04 10:08:24,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065402880.0,450568192.0,27090698240.0,2012405760.0,7515.0,5335.0
12-04 10:08:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065402880.0,450568192.0,27090698240.0,2012405760.0,6654.0,3928.0
12-04 10:08:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065398784.0,450572288.0,27090698240.0,2012405760.0,6988.0,4208.0
12-04 10:08:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065398784.0,450572288.0,27090698240.0,2012405760.0,7372.0,5225.0
12-04 10:08:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065398784.0,450572288.0,27090698240.0,2012405760.0,7485.0,4748.0
12-04 10:08:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,4065390592.0,450572288.0,27090698240.0,2012413952.0,8198.0,5818.0
12-04 10:08:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065386496.0,450572288.0,27090702336.0,2012413952.0,12097.0,12821.0
12-04 10:08:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065382400.0,450572288.0,27090706432.0,2012413952.0,9141.0,8023.0
12-04 10:08:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065382400.0,450572288.0,27090706432.0,2012413952.0,7589.0,4705.0
12-04 10:08:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,8603.0,6263.0
12-04 10:08:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,8203.0,5990.0
12-04 10:08:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,7311.0,4558.0
12-04 10:08:36,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,25572.0,23156.0
12-04 10:08:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,11173.0,9933.0
12-04 10:08:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065378304.0,450576384.0,27090706432.0,2012413952.0,8668.0,6821.0
12-04 10:08:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,9797.0,9221.0
12-04 10:08:40,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,8552.0,6757.0
12-04 10:08:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,8805.0,6241.0
12-04 10:08:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,7372.0,4484.0
12-04 10:08:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,7028.0,4999.0
12-04 10:08:44,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,5.0,4065374208.0,450576384.0,27090710528.0,2012413952.0,8790.0,7067.0
12-04 10:08:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065136640.0,450576384.0,27090710528.0,2012651520.0,7941.0,6420.0
12-04 10:08:46,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065247232.0,450576384.0,27090710528.0,2012540928.0,26317.0,25159.0
12-04 10:08:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065247232.0,450576384.0,27090710528.0,2012540928.0,7293.0,5209.0
12-04 10:08:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065247232.0,450576384.0,27090710528.0,2012540928.0,9068.0,7860.0
12-04 10:08:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7570.0,5641.0
12-04 10:08:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,8119.0,5785.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7153.0,5234.0
12-04 10:08:52,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7857.0,5447.0
12-04 10:08:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7814.0,6196.0
12-04 10:08:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,11113.0,10890.0
12-04 10:08:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,6560.0,3942.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7372.0,4534.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,10346.0,9265.0
12-04 10:08:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065239040.0,450580480.0,27090714624.0,2012540928.0,7924.0,5534.0
12-04 10:08:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065366016.0,450580480.0,27090714624.0,2012413952.0,6954.0,4471.0
12-04 10:09:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065366016.0,450580480.0,27090714624.0,2012413952.0,8639.0,6642.0
12-04 10:09:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065361920.0,450580480.0,27090718720.0,2012413952.0,9644.0,9639.0
12-04 10:09:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065357824.0,450580480.0,27090722816.0,2012413952.0,7243.0,4443.0
12-04 10:09:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065357824.0,450580480.0,27090722816.0,2012413952.0,7027.0,4961.0
12-04 10:09:04,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,4065349632.0,450580480.0,27090722816.0,2012422144.0,10294.0,8684.0
12-04 10:09:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065763328.0,450580480.0,27090722816.0,2012008448.0,7323.0,4447.0
12-04 10:09:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065746944.0,450580480.0,27090722816.0,2012024832.0,9463.0,7137.0
12-04 10:09:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065746944.0,450580480.0,27090722816.0,2012024832.0,8158.0,5860.0
12-04 10:09:08,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065746944.0,450580480.0,27090722816.0,2012024832.0,26042.0,23308.0
12-04 10:09:09,0.083,0.083,99.583,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,4065615872.0,450580480.0,27090726912.0,2012151808.0,10216.0,9476.0
12-04 10:09:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065615872.0,450580480.0,27090726912.0,2012151808.0,8709.0,6126.0
12-04 10:09:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065615872.0,450580480.0,27090726912.0,2012151808.0,26821.0,24559.0
12-04 10:09:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065488896.0,450580480.0,27090726912.0,2012278784.0,10811.0,9761.0
12-04 10:09:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065497088.0,450580480.0,27090726912.0,2012270592.0,9750.0,7636.0
12-04 10:09:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4065497088.0,450580480.0,27090726912.0,2012270592.0,7716.0,4915.0
12-04 10:09:15,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4065497088.0,450580480.0,27090726912.0,2012270592.0,7425.0,5393.0
12-04 10:09:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065497088.0,450580480.0,27090726912.0,2012270592.0,25155.0,22818.0
12-04 10:09:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065488896.0,450580480.0,27090726912.0,2012278784.0,7154.0,5119.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065480704.0,450580480.0,27090726912.0,2012286976.0,10541.0,10239.0
12-04 10:09:19,0.583,0.083,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4065484800.0,450580480.0,27090731008.0,2012278784.0,8585.0,7029.0
12-04 10:09:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065484800.0,450580480.0,27090731008.0,2012278784.0,8580.0,6847.0
12-04 10:09:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065480704.0,450584576.0,27090731008.0,2012278784.0,7088.0,4908.0
12-04 10:09:22,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065480704.0,450584576.0,27090731008.0,2012278784.0,6613.0,4140.0
12-04 10:09:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065480704.0,450584576.0,27090731008.0,2012278784.0,6499.0,3900.0
12-04 10:09:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065480704.0,450584576.0,27090731008.0,2012278784.0,8633.0,6749.0
12-04 10:09:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065505280.0,450584576.0,27090731008.0,2012254208.0,8291.0,6744.0
12-04 10:09:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065472512.0,450584576.0,27090731008.0,2012286976.0,9793.0,9004.0
12-04 10:09:27,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4065472512.0,450584576.0,27090731008.0,2012286976.0,7293.0,5209.0
12-04 10:09:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,8413.0,6640.0
12-04 10:09:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,7846.0,5584.0
12-04 10:09:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,8990.0,6479.0
12-04 10:09:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,25835.0,24124.0
12-04 10:09:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,8509.0,6807.0
12-04 10:09:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065468416.0,450584576.0,27090735104.0,2012286976.0,7754.0,5566.0
12-04 10:09:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065464320.0,450584576.0,27090739200.0,2012286976.0,9471.0,7714.0
12-04 10:09:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090739200.0,2012295168.0,7881.0,5609.0
12-04 10:09:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,10448.0,9684.0
12-04 10:09:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,7655.0,5408.0
12-04 10:09:38,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,8479.0,6574.0
12-04 10:09:39,0.167,0.0,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,7178.0,4666.0
12-04 10:09:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,7765.0,5468.0
12-04 10:09:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,27452.0,26371.0
12-04 10:09:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,7764.0,5467.0
12-04 10:09:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,8535.0,7387.0
12-04 10:09:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4065452032.0,450584576.0,27090743296.0,2012295168.0,9957.0,8639.0
12-04 10:09:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065697792.0,450584576.0,27090747392.0,2012045312.0,6473.0,3920.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,25161.0,22730.0
12-04 10:09:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,8501.0,7507.0
12-04 10:09:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,8025.0,5704.0
12-04 10:09:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,7632.0,5587.0
12-04 10:09:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,7171.0,4302.0
12-04 10:09:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,9109.0,8554.0
12-04 10:09:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,8025.0,5769.0
12-04 10:09:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,7908.0,6329.0
12-04 10:09:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4065456128.0,450584576.0,27090747392.0,2012286976.0,8923.0,7096.0
12-04 10:09:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,7652.0,6132.0
12-04 10:09:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,8780.0,6912.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,6839.0,4338.0
12-04 10:09:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,9238.0,7062.0
12-04 10:09:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,7603.0,5760.0
12-04 10:10:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,8118.0,5471.0
12-04 10:10:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,9050.0,6313.0
12-04 10:10:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,9099.0,6906.0
12-04 10:10:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,8241.0,7269.0
12-04 10:10:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065452032.0,450584576.0,27090751488.0,2012286976.0,8921.0,6528.0
12-04 10:10:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4065972224.0,450584576.0,27090755584.0,2011762688.0,8441.0,6625.0
12-04 10:10:06,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,7960.0,4775.0
12-04 10:10:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,8771.0,6979.0
12-04 10:10:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,26571.0,24435.0
12-04 10:10:09,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,8161.0,5951.0
12-04 10:10:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,8901.0,6051.0
12-04 10:10:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090759680.0,2011770880.0,11249.0,10117.0
12-04 10:10:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065955840.0,450584576.0,27090763776.0,2011770880.0,10251.0,8659.0
12-04 10:10:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065955840.0,450584576.0,27090763776.0,2011770880.0,7223.0,4422.0
12-04 10:10:14,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4065955840.0,450584576.0,27090763776.0,2011770880.0,9704.0,8525.0
12-04 10:10:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065955840.0,450584576.0,27090763776.0,2011770880.0,7194.0,5118.0
12-04 10:10:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,25530.0,23112.0
12-04 10:10:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,7941.0,6419.0
12-04 10:10:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,9133.0,7811.0
12-04 10:10:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,8406.0,6934.0
12-04 10:10:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,7272.0,4393.0
12-04 10:10:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,7932.0,6251.0
12-04 10:10:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065964032.0,450584576.0,27090763776.0,2011762688.0,7985.0,5654.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090767872.0,2011762688.0,7847.0,6221.0
12-04 10:10:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065959936.0,450584576.0,27090767872.0,2011762688.0,7550.0,4911.0
12-04 10:10:25,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064944128.0,450584576.0,27090767872.0,2012778496.0,8411.0,7499.0
12-04 10:10:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064944128.0,450584576.0,27090767872.0,2012778496.0,8318.0,6594.0
12-04 10:10:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064944128.0,450584576.0,27090767872.0,2012778496.0,7947.0,6379.0
12-04 10:10:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064940032.0,450588672.0,27090767872.0,2012778496.0,9293.0,7943.0
12-04 10:10:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064940032.0,450588672.0,27090767872.0,2012778496.0,7438.0,4841.0
12-04 10:10:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450588672.0,27090767872.0,2012778496.0,8058.0,4974.0
12-04 10:10:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064940032.0,450588672.0,27090767872.0,2012778496.0,7854.0,5658.0
12-04 10:10:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,10349.0,9360.0
12-04 10:10:33,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,8309.0,6644.0
12-04 10:10:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,9418.0,7478.0
12-04 10:10:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,8343.0,6669.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,7829.0,4726.0
12-04 10:10:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064935936.0,450588672.0,27090771968.0,2012778496.0,8408.0,6671.0
12-04 10:10:38,0.0,0.250,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,5.0,4064927744.0,450592768.0,27090776064.0,2012778496.0,7929.0,4933.0
12-04 10:10:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064927744.0,450592768.0,27090776064.0,2012778496.0,9105.0,8046.0
12-04 10:10:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450592768.0,27090780160.0,2012778496.0,8739.0,6848.0
12-04 10:10:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450592768.0,27090780160.0,2012778496.0,11217.0,10740.0
12-04 10:10:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450592768.0,27090780160.0,2012778496.0,7471.0,4575.0
12-04 10:10:43,0.167,0.0,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,4064923648.0,450592768.0,27090780160.0,2012778496.0,6540.0,3883.0
12-04 10:10:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064923648.0,450592768.0,27090780160.0,2012778496.0,8918.0,7204.0
12-04 10:10:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,7652.0,6129.0
12-04 10:10:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,25155.0,22956.0
12-04 10:10:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,7194.0,5117.0
12-04 10:10:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,11756.0,10364.0
12-04 10:10:49,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,5.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,8501.0,7495.0
12-04 10:10:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064940032.0,450592768.0,27090780160.0,2012762112.0,7271.0,4393.0
12-04 10:10:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,7748.0,6297.0
12-04 10:10:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,8479.0,6610.0
12-04 10:10:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,6030.0,3846.0
12-04 10:10:54,0.250,0.083,99.418,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,8269.0,5927.0
12-04 10:10:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,7747.0,6063.0
12-04 10:10:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,9567.0,8197.0
12-04 10:10:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,9748.0,8246.0
12-04 10:10:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,8030.0,5611.0
12-04 10:10:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,8318.0,6761.0
12-04 10:11:00,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,7255.0,4179.0
12-04 10:11:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064935936.0,450592768.0,27090784256.0,2012762112.0,7292.0,6222.0
12-04 10:11:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064931840.0,450592768.0,27090788352.0,2012762112.0,8511.0,6549.0
12-04 10:11:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064931840.0,450592768.0,27090788352.0,2012762112.0,7253.0,5277.0
12-04 10:11:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4064931840.0,450592768.0,27090788352.0,2012762112.0,9646.0,7540.0
12-04 10:11:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,450592768.0,27090788352.0,2012770304.0,25966.0,23969.0
12-04 10:11:06,0.333,0.167,99.250,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,4064915456.0,450592768.0,27090788352.0,2012778496.0,10217.0,8333.0
12-04 10:11:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064915456.0,450592768.0,27090788352.0,2012778496.0,7463.0,4642.0
12-04 10:11:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064915456.0,450592768.0,27090788352.0,2012778496.0,26704.0,24322.0
12-04 10:11:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064915456.0,450592768.0,27090788352.0,2012778496.0,9106.0,7321.0
12-04 10:11:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,8781.0,6034.0
12-04 10:11:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,27303.0,24872.0
12-04 10:11:12,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,9475.0,7292.0
12-04 10:11:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,7936.0,5489.0
12-04 10:11:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,10235.0,9575.0
12-04 10:11:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,6665.0,3991.0
12-04 10:11:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,25867.0,24057.0
12-04 10:11:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4064907264.0,450592768.0,27090796544.0,2012778496.0,7187.0,5066.0
12-04 10:11:18,0.250,0.167,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,9571.0,8070.0
12-04 10:11:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,6657.0,4219.0
12-04 10:11:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,8614.0,6757.0
12-04 10:11:21,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,7219.0,5070.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,9167.0,7832.0
12-04 10:11:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,7154.0,5070.0
12-04 10:11:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4064903168.0,450592768.0,27090800640.0,2012778496.0,9393.0,7966.0
12-04 10:11:25,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065239040.0,450592768.0,27090800640.0,2012442624.0,8125.0,6690.0
12-04 10:11:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065173504.0,450592768.0,27090800640.0,2012508160.0,8551.0,6781.0
12-04 10:11:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065173504.0,450592768.0,27090800640.0,2012508160.0,8532.0,5907.0
12-04 10:11:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065173504.0,450592768.0,27090800640.0,2012508160.0,7996.0,5636.0
12-04 10:11:29,0.0,0.083,99.583,0.334,0.0,0.0,0.0,40960.0,0.0,5.0,4065173504.0,450592768.0,27090800640.0,2012508160.0,7415.0,4733.0
12-04 10:11:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065169408.0,450592768.0,27090804736.0,2012508160.0,10509.0,9492.0
12-04 10:11:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065169408.0,450592768.0,27090804736.0,2012508160.0,8402.0,6778.0
12-04 10:11:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065169408.0,450592768.0,27090804736.0,2012508160.0,9112.0,7114.0
12-04 10:11:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065169408.0,450592768.0,27090804736.0,2012508160.0,7951.0,5633.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065177600.0,450592768.0,27090804736.0,2012499968.0,10668.0,8239.0
12-04 10:11:35,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4065161216.0,450592768.0,27090804736.0,2012516352.0,8569.0,7051.0
12-04 10:11:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065161216.0,450592768.0,27090804736.0,2012516352.0,7833.0,4841.0
12-04 10:11:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065157120.0,450592768.0,27090808832.0,2012516352.0,7821.0,5567.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065157120.0,450592768.0,27090808832.0,2012516352.0,9011.0,7023.0
12-04 10:11:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4065157120.0,450592768.0,27090808832.0,2012516352.0,8850.0,7881.0
12-04 10:11:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065157120.0,450592768.0,27090808832.0,2012516352.0,8414.0,6641.0
12-04 10:11:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065157120.0,450592768.0,27090808832.0,2012516352.0,27796.0,26840.0
12-04 10:11:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065153024.0,450592768.0,27090812928.0,2012516352.0,7271.0,4509.0
12-04 10:11:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4065153024.0,450592768.0,27090812928.0,2012516352.0,7748.0,6064.0
12-04 10:11:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065153024.0,450592768.0,27090812928.0,2012516352.0,8207.0,5922.0
12-04 10:11:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4065185792.0,450592768.0,27090812928.0,2012483584.0,7394.0,5417.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065169408.0,450592768.0,27090812928.0,2012499968.0,24894.0,22665.0
12-04 10:11:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065169408.0,450592768.0,27090812928.0,2012499968.0,6373.0,3858.0
12-04 10:11:48,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,9233.0,7835.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,8846.0,7890.0
12-04 10:11:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,8473.0,6682.0
12-04 10:11:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,8496.0,7431.0
12-04 10:11:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,8450.0,6509.0
12-04 10:11:53,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,6439.0,3858.0
12-04 10:11:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,8304.0,6056.0
12-04 10:11:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,7193.0,5118.0
12-04 10:11:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,9268.0,7993.0
12-04 10:11:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065165312.0,450592768.0,27090817024.0,2012499968.0,6640.0,4040.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065161216.0,450592768.0,27090821120.0,2012499968.0,8745.0,6821.0
12-04 10:11:59,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4065161216.0,450592768.0,27090821120.0,2012499968.0,9398.0,9034.0
12-04 10:12:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065161216.0,450592768.0,27090821120.0,2012499968.0,7855.0,5444.0
12-04 10:12:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065161216.0,450592768.0,27090821120.0,2012499968.0,8067.0,6421.0
12-04 10:12:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065161216.0,450592768.0,27090821120.0,2012499968.0,7391.0,4369.0
12-04 10:12:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065161216.0,450596864.0,27090817024.0,2012499968.0,6619.0,4058.0
12-04 10:12:04,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4065157120.0,450596864.0,27090821120.0,2012499968.0,9312.0,6595.0
12-04 10:12:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065284096.0,450596864.0,27090821120.0,2012372992.0,10119.0,9090.0
12-04 10:12:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,9971.0,8531.0
12-04 10:12:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,8829.0,6992.0
12-04 10:12:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,9668.0,7823.0
12-04 10:12:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,7800.0,5010.0
12-04 10:12:10,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,8701.0,5895.0
12-04 10:12:11,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,9911.0,7442.0
12-04 10:12:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,9481.0,7288.0
12-04 10:12:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4065280000.0,450596864.0,27090825216.0,2012372992.0,8218.0,5729.0
12-04 10:12:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4065271808.0,450596864.0,27090833408.0,2012372992.0,11758.0,12023.0
12-04 10:12:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,7087.0,5114.0
12-04 10:12:16,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,25166.0,22756.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,6725.0,4107.0
12-04 10:12:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,8739.0,6758.0
12-04 10:12:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,9209.0,6586.0
12-04 10:12:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,7298.0,4302.0
12-04 10:12:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,7807.0,6196.0
12-04 10:12:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,9294.0,8181.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4063875072.0,450596864.0,27090833408.0,2013769728.0,9800.0,9715.0
12-04 10:12:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063870976.0,450596864.0,27090837504.0,2013769728.0,7168.0,5514.0
12-04 10:12:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064006144.0,450596864.0,27090837504.0,2013634560.0,7313.0,5160.0
12-04 10:12:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,7310.0,4480.0
12-04 10:12:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,8168.0,6626.0
12-04 10:12:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,7292.0,4344.0
12-04 10:12:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,8847.0,7257.0
12-04 10:12:30,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,8546.0,6127.0
12-04 10:12:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,7940.0,5578.0
12-04 10:12:32,0.250,0.167,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4063997952.0,450596864.0,27090837504.0,2013642752.0,12531.0,12984.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063993856.0,450596864.0,27090841600.0,2013642752.0,7781.0,5475.0
12-04 10:12:34,0.083,0.0,99.666,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,4063993856.0,450596864.0,27090841600.0,2013642752.0,8330.0,5405.0
12-04 10:12:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4063993856.0,450596864.0,27090841600.0,2013642752.0,7815.0,5499.0
12-04 10:12:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4063993856.0,450596864.0,27090841600.0,2013642752.0,8351.0,5895.0
12-04 10:12:37,3.015,0.921,94.891,1.173,0.0,0.0,18980864.0,0.0,781.0,0.0,4070879232.0,450736128.0,27109294080.0,1988165632.0,33611.0,14730.0
12-04 10:12:38,0.416,0.749,93.511,5.241,0.0,0.083,438272.0,24576.0,13.0,2.0,4073816064.0,450736128.0,27124301824.0,1970221056.0,1635671.0,34976.0
12-04 10:12:39,0.418,0.418,91.304,7.860,0.0,0.0,1531904.0,0.0,18.0,0.0,4081201152.0,450736128.0,27146289152.0,1940848640.0,34754829.0,170219.0
12-04 10:12:40,0.584,0.500,96.997,1.918,0.0,0.0,0.0,28672.0,0.0,3.0,4083802112.0,450736128.0,27146989568.0,1937547264.0,393224.0,124880.0
12-04 10:12:41,0.250,0.083,98.500,1.167,0.0,0.0,0.0,0.0,0.0,0.0,4084703232.0,450736128.0,27147104256.0,1936531456.0,71281.0,37711.0
12-04 10:12:42,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4084830208.0,450736128.0,27147104256.0,1936404480.0,8157.0,6062.0
12-04 10:12:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,4084830208.0,450736128.0,27147104256.0,1936404480.0,23953.0,21602.0
12-04 10:12:44,0.167,0.250,98.832,0.751,0.0,0.0,0.0,0.0,0.0,0.0,4086009856.0,450736128.0,27147194368.0,1935134720.0,110270.0,28995.0
12-04 10:12:45,0.417,0.417,96.831,2.335,0.0,0.0,0.0,0.0,0.0,0.0,4087992320.0,450736128.0,27147538432.0,1932808192.0,284399.0,73566.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-orderer-slave-13.csv <==
12-04 09:35:32,0.537,0.278,99.027,0.112,0.0,0.045,3924.716,1007612.768,0.576,2.561,3780313088.0,919367680.0,22227394560.0,6692003840.0,0.0,0.0
12-04 09:35:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3780063232.0,919367680.0,22227398656.0,6692249600.0,7052.0,5646.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780055040.0,919367680.0,22227398656.0,6692257792.0,7459.0,5382.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,10735.0,11248.0
12-04 09:35:36,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,7005.0,4394.0
12-04 09:35:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,7848.0,5819.0
12-04 09:35:38,0.083,0.166,99.584,0.166,0.0,0.0,0.0,28672.0,0.0,2.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,7045.0,4443.0
12-04 09:35:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,7486.0,6036.0
12-04 09:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,12.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,7752.0,6516.0
12-04 09:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,8096.0,6620.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780050944.0,919367680.0,22227402752.0,6692257792.0,6648.0,4797.0
12-04 09:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,10814.0,10414.0
12-04 09:35:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,6938.0,4982.0
12-04 09:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,13.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,6998.0,5023.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,6189.0,3718.0
12-04 09:35:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,8523.0,7524.0
12-04 09:35:48,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,7486.0,6219.0
12-04 09:35:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3780046848.0,919367680.0,22227406848.0,6692257792.0,7666.0,6446.0
12-04 09:35:50,0.167,0.083,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,3780165632.0,919367680.0,22227406848.0,6692139008.0,7109.0,5214.0
12-04 09:35:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780165632.0,919367680.0,22227406848.0,6692139008.0,25084.0,23778.0
12-04 09:35:52,0.500,0.0,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780165632.0,919367680.0,22227406848.0,6692139008.0,7216.0,5384.0
12-04 09:35:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780165632.0,919367680.0,22227406848.0,6692139008.0,7238.0,5189.0
12-04 09:35:54,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780165632.0,919367680.0,22227406848.0,6692139008.0,7098.0,5049.0
12-04 09:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3780161536.0,919367680.0,22227410944.0,6692139008.0,6898.0,5050.0
12-04 09:35:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3780161536.0,919367680.0,22227410944.0,6692139008.0,32276.0,61155.0
12-04 09:35:57,3.682,3.013,93.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3821035520.0,919367680.0,22232600576.0,6646075392.0,2856355.0,3687739.0
12-04 09:35:58,3.373,2.192,94.266,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3864489984.0,919367680.0,22237655040.0,6597566464.0,2816635.0,3785891.0
12-04 09:35:59,3.172,3.172,93.489,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3927031808.0,919367680.0,22242975744.0,6529703936.0,2685932.0,3506092.0
12-04 09:36:00,3.763,2.759,93.395,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3993174016.0,919367680.0,22248226816.0,6458310656.0,2807935.0,3832321.0
12-04 09:36:01,3.023,3.023,93.871,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4058337280.0,919367680.0,22253699072.0,6387675136.0,2721989.0,3570803.0
12-04 09:36:02,3.367,2.441,93.855,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,4125384704.0,919367680.0,22258802688.0,6315524096.0,2785919.0,3789555.0
12-04 09:36:03,3.209,2.365,94.341,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4194648064.0,919367680.0,22264307712.0,6240755712.0,2780857.0,3735828.0
12-04 09:36:04,3.035,2.698,94.182,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4260966400.0,919367680.0,22269718528.0,6169026560.0,2728147.0,3571802.0
12-04 09:36:05,2.707,2.200,94.924,0.0,0.0,0.169,0.0,8192.0,0.0,1.0,4329005056.0,919367680.0,22274527232.0,6096179200.0,2704888.0,3572360.0
12-04 09:36:06,2.806,2.466,94.728,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4398632960.0,919367680.0,22280675328.0,6020403200.0,2723027.0,3569099.0
12-04 09:36:07,3.434,2.764,93.635,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4465524736.0,919367680.0,22285398016.0,5948788736.0,2750349.0,3673978.0
12-04 09:36:08,3.277,2.689,93.697,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,4538441728.0,919367680.0,22290747392.0,5870522368.0,2775377.0,3728751.0
12-04 09:36:09,3.112,2.691,94.197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4605333504.0,919367680.0,22296129536.0,5798248448.0,2698297.0,3506269.0
12-04 09:36:10,3.125,2.618,94.172,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4676964352.0,919367680.0,22301409280.0,5721337856.0,2841417.0,3893400.0
12-04 09:36:11,2.694,2.862,94.360,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4748050432.0,919367680.0,22306648064.0,5645012992.0,2649102.0,3371915.0
12-04 09:36:12,3.997,3.081,92.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4819484672.0,919367680.0,22311976960.0,5568249856.0,2822021.0,3851353.0
12-04 09:36:13,3.130,2.200,94.585,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4887760896.0,919367680.0,22317252608.0,5494697984.0,2741753.0,3664679.0
12-04 09:36:14,3.778,2.099,93.955,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,4955955200.0,919367680.0,22322520064.0,5421236224.0,2738144.0,3616219.0
12-04 09:36:15,2.879,2.456,94.496,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,5025173504.0,919367680.0,22327812096.0,5346725888.0,2759814.0,3693707.0
12-04 09:36:16,2.696,2.527,94.608,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,5094559744.0,919367680.0,22332952576.0,5272199168.0,2607473.0,3279189.0
12-04 09:36:17,3.030,2.946,93.855,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5166551040.0,919367680.0,22338330624.0,5194829824.0,2825205.0,3888138.0
12-04 09:36:18,3.448,2.775,93.692,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5238657024.0,919367680.0,22343811072.0,5117243392.0,2787926.0,3753709.0
12-04 09:36:19,3.191,2.687,94.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5305896960.0,919367680.0,22349074432.0,5044740096.0,2688151.0,3504557.0
12-04 09:36:20,3.673,3.172,92.905,0.083,0.0,0.167,0.0,28672.0,0.0,3.0,5377236992.0,919367680.0,22354616320.0,4967858176.0,2832931.0,3850403.0
12-04 09:36:21,3.434,2.931,93.635,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,5449605120.0,919367680.0,22360125440.0,4889980928.0,2739519.0,3628219.0
12-04 09:36:22,4.191,2.598,93.043,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5487390720.0,919367680.0,22365216768.0,4847104000.0,2751211.0,3666051.0
12-04 09:36:23,3.500,3.167,93.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5487452160.0,919367680.0,22370869248.0,4841390080.0,2841654.0,3912778.0
12-04 09:36:24,3.414,2.914,93.505,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5487685632.0,919367680.0,22375874560.0,4836151296.0,2681709.0,3568290.0
12-04 09:36:25,3.367,2.357,94.192,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5487996928.0,919367680.0,22381531136.0,4830183424.0,2814708.0,3771090.0
12-04 09:36:26,2.969,1.866,94.826,0.170,0.0,0.170,0.0,28672.0,0.0,4.0,5488459776.0,919367680.0,22386872320.0,4824379392.0,2800114.0,3684428.0
12-04 09:36:27,3.862,2.351,93.787,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5488443392.0,919367680.0,22392336384.0,4818931712.0,2823933.0,3912459.0
12-04 09:36:28,3.741,2.993,93.101,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5488082944.0,919367680.0,22397747200.0,4813881344.0,2753022.0,3700007.0
12-04 09:36:29,3.204,2.108,94.604,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5488418816.0,919367680.0,22403043328.0,4808249344.0,2715780.0,3543045.0
12-04 09:36:30,4.355,2.848,90.871,1.759,0.0,0.168,0.0,156594176.0,0.0,267.0,5490765824.0,919367680.0,22408421376.0,4800524288.0,2856490.0,3948824.0
12-04 09:36:31,2.719,1.699,95.497,0.0,0.0,0.085,0.0,23379968.0,0.0,27.0,5490327552.0,919367680.0,22413635584.0,4795748352.0,2691061.0,3506315.0
12-04 09:36:32,3.109,2.605,93.950,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5490372608.0,919367680.0,22418792448.0,4790546432.0,2760706.0,3646586.0
12-04 09:36:33,2.884,2.375,94.656,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5490479104.0,919367680.0,22424289280.0,4784943104.0,2787413.0,3822289.0
12-04 09:36:34,2.625,2.371,94.920,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5490761728.0,919367680.0,22429741056.0,4779208704.0,2725726.0,3600096.0
12-04 09:36:35,3.586,2.752,93.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5490634752.0,919367680.0,22434947072.0,4774129664.0,2718266.0,3577131.0
12-04 09:36:36,3.434,2.429,94.054,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,5490384896.0,919367680.0,22440419328.0,4768907264.0,2724957.0,3543186.0
12-04 09:36:37,3.272,2.768,93.792,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5489885184.0,919367680.0,22445613056.0,4764213248.0,2789010.0,3795070.0
12-04 09:36:38,3.344,2.676,92.642,1.171,0.0,0.167,0.0,24576.0,0.0,3.0,5490307072.0,919367680.0,22450827264.0,4758577152.0,2739803.0,3638189.0
12-04 09:36:39,3.104,2.433,94.379,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5490417664.0,919367680.0,22456074240.0,4753219584.0,2609989.0,3396080.0
12-04 09:36:40,3.347,2.929,93.640,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5491482624.0,919367680.0,22461423616.0,4746805248.0,2771552.0,3729804.0
12-04 09:36:41,3.431,2.594,93.808,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5491687424.0,919367680.0,22466625536.0,4741398528.0,2802934.0,3769230.0
12-04 09:36:42,3.691,2.517,93.708,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5492023296.0,919367680.0,22472036352.0,4735651840.0,2816079.0,3710681.0
12-04 09:36:43,3.266,2.429,94.221,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5495799808.0,919367680.0,22476959744.0,4726951936.0,2764031.0,3700581.0
12-04 09:36:44,3.583,2.833,93.167,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,5500555264.0,919367680.0,22482042880.0,4717113344.0,2738638.0,3663795.0
12-04 09:36:45,3.125,2.196,94.595,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5505601536.0,919367680.0,22487465984.0,4706643968.0,2798792.0,3793556.0
12-04 09:36:46,3.583,2.667,93.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509214208.0,919367680.0,22492573696.0,4697923584.0,2655554.0,3433685.0
12-04 09:36:47,3.688,2.682,93.630,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5510062080.0,919367680.0,22497796096.0,4691853312.0,2853999.0,3887318.0
12-04 09:36:48,3.875,2.527,93.429,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5510074368.0,919367680.0,22503477248.0,4686159872.0,2748981.0,3664966.0
12-04 09:36:49,3.580,2.748,93.505,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5509881856.0,919367680.0,22508654592.0,4681175040.0,2667241.0,3448001.0
12-04 09:36:50,3.753,3.003,92.994,0.167,0.0,0.083,0.0,28672.0,0.0,5.0,5510864896.0,919367680.0,22514012160.0,4674834432.0,2855684.0,3948374.0
12-04 09:36:51,2.707,2.369,94.755,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5510762496.0,919367680.0,22519406592.0,4669542400.0,2776454.0,3628602.0
12-04 09:36:52,3.859,2.349,93.708,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5510750208.0,919367680.0,22524968960.0,4663992320.0,2766480.0,3735179.0
12-04 09:36:53,3.448,2.439,94.113,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509996544.0,919367680.0,22530265088.0,4659449856.0,2852001.0,3927312.0
12-04 09:36:54,2.864,2.275,94.693,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5510615040.0,919367680.0,22535450624.0,4653645824.0,2703479.0,3515404.0
12-04 09:36:55,2.951,2.277,94.604,0.0,0.0,0.169,0.0,20480.0,0.0,1.0,5510967296.0,919367680.0,22540505088.0,4648239104.0,2717940.0,3607322.0
12-04 09:36:56,3.353,2.431,93.965,0.084,0.0,0.168,0.0,24576.0,0.0,5.0,5511340032.0,919367680.0,22546046976.0,4642324480.0,2681583.0,3622794.0
12-04 09:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5511102464.0,919367680.0,22546538496.0,4642070528.0,7608.0,6177.0
12-04 09:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5511102464.0,919367680.0,22546538496.0,4642070528.0,8833.0,58036.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5511098368.0,919367680.0,22546542592.0,4642070528.0,7623.0,6244.0
12-04 09:37:00,0.083,0.167,99.667,0.0,0.0,0.083,0.0,75223040.0,0.0,78.0,5511168000.0,919367680.0,22546546688.0,4641996800.0,8036.0,6657.0
12-04 09:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,63942656.0,0.0,64.0,5511102464.0,919367680.0,22546546688.0,4642062336.0,6464.0,4107.0
12-04 09:37:02,0.166,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5511098368.0,919367680.0,22546550784.0,4642062336.0,8794.0,8309.0
12-04 09:37:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5511098368.0,919367680.0,22546550784.0,4642062336.0,6937.0,5020.0
12-04 09:37:04,1.756,1.589,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5511376896.0,919367680.0,22548557824.0,4639776768.0,1541631.0,876691.0
12-04 09:37:05,3.541,3.120,93.170,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5511114752.0,919367680.0,22555295744.0,4633300992.0,3376215.0,3947943.0
12-04 09:37:06,4.420,3.670,91.743,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5510696960.0,919367680.0,22561488896.0,4627525632.0,3431067.0,6113837.0
12-04 09:37:07,4.261,3.091,92.565,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5511127040.0,919367680.0,22567981056.0,4620603392.0,3183446.0,3889906.0
12-04 09:37:08,3.460,2.700,93.586,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,5511561216.0,919367680.0,22574149632.0,4614000640.0,3156899.0,3875534.0
12-04 09:37:09,3.892,3.553,92.386,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5511917568.0,919367680.0,22580858880.0,4606935040.0,3877539.0,4259733.0
12-04 09:37:10,3.299,2.792,93.655,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5512642560.0,919367680.0,22587686912.0,4599382016.0,3156713.0,5627452.0
12-04 09:37:11,3.956,3.283,92.677,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,5512454144.0,919367680.0,22594383872.0,4592873472.0,3431422.0,4223174.0
12-04 09:37:12,3.393,2.884,93.723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5512732672.0,919367680.0,22601019392.0,4585959424.0,3316440.0,3959343.0
12-04 09:37:13,4.467,4.384,90.902,0.0,0.0,0.248,0.0,0.0,0.0,0.0,5513162752.0,919367680.0,22607495168.0,4579053568.0,3605399.0,4034779.0
12-04 09:37:14,4.037,3.616,91.085,1.009,0.0,0.252,0.0,40960.0,0.0,5.0,5513211904.0,919367680.0,22614056960.0,4572442624.0,3494661.0,6214413.0
12-04 09:37:15,3.735,2.632,93.548,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5513637888.0,919367680.0,22621384704.0,4564688896.0,3350215.0,4366941.0
12-04 09:37:16,4.007,3.422,92.404,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5513764864.0,919367680.0,22627098624.0,4558848000.0,3375993.0,3920251.0
12-04 09:37:17,4.068,3.051,92.627,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5513871360.0,919367680.0,22634262528.0,4551577600.0,3693529.0,4298858.0
12-04 09:37:18,6.307,3.568,89.959,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5517529088.0,919367680.0,22640869376.0,4541313024.0,3347396.0,5901206.0
12-04 09:37:19,3.791,3.033,93.092,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5517717504.0,919367680.0,22647345152.0,4534648832.0,3291459.0,4174241.0
12-04 09:37:20,4.319,3.738,91.611,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,5518290944.0,919367680.0,22653587456.0,4527833088.0,3296081.0,3917328.0
12-04 09:37:21,4.640,4.225,91.052,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5518192640.0,919367680.0,22660280320.0,4521238528.0,3541283.0,4067234.0
12-04 09:37:22,4.191,3.269,92.372,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5518196736.0,919367680.0,22667198464.0,4514316288.0,3427648.0,5720388.0
12-04 09:37:23,3.466,2.959,93.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5518143488.0,919367680.0,22673633280.0,4507934720.0,3206869.0,4056446.0
12-04 09:37:24,4.435,3.264,92.134,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5518618624.0,919367680.0,22680317952.0,4500774912.0,3341735.0,3804909.0
12-04 09:37:25,4.271,3.769,91.876,0.0,0.0,0.084,0.0,36864.0,0.0,4.0,5518094336.0,919367680.0,22687428608.0,4494188544.0,3618144.0,4036963.0
12-04 09:37:26,4.298,3.884,91.488,0.165,0.0,0.165,0.0,12288.0,0.0,2.0,5519163392.0,919367680.0,22693359616.0,4487188480.0,3274617.0,5693748.0
12-04 09:37:27,3.393,2.460,94.063,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5519040512.0,919367680.0,22699847680.0,4480823296.0,3201034.0,3897776.0
12-04 09:37:28,3.719,2.620,93.322,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5518753792.0,919367680.0,22706356224.0,4474601472.0,3257476.0,3707716.0
12-04 09:37:29,4.027,3.859,91.946,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5519572992.0,919367680.0,22713163776.0,4466974720.0,3622479.0,4077628.0
12-04 09:37:30,4.118,3.193,92.605,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5520457728.0,919367680.0,22719688704.0,4459565056.0,3322512.0,5842669.0
12-04 09:37:31,4.167,3.167,92.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5520240640.0,919367680.0,22725861376.0,4453609472.0,3166485.0,3802562.0
12-04 09:37:32,3.748,2.215,93.697,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5520658432.0,919367680.0,22731935744.0,4447117312.0,3402577.0,3976520.0
12-04 09:37:33,4.758,3.840,91.319,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5520375808.0,919367680.0,22739107840.0,4440227840.0,3726118.0,4397297.0
12-04 09:37:34,4.568,3.654,91.611,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5520019456.0,919367680.0,22745735168.0,4433956864.0,3304581.0,5781189.0
12-04 09:37:35,3.460,3.122,91.730,1.603,0.0,0.084,0.0,57696256.0,0.0,58.0,5520474112.0,919367680.0,22752378880.0,4426858496.0,3157198.0,3827204.0
12-04 09:37:36,4.013,3.344,92.224,0.167,0.0,0.251,0.0,148996096.0,0.0,151.0,5520330752.0,919367680.0,22758703104.0,4420677632.0,3255725.0,3715401.0
12-04 09:37:37,3.726,3.472,92.633,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5522284544.0,919367680.0,22766067712.0,4411359232.0,3557726.0,4094833.0
12-04 09:37:38,4.080,3.497,92.090,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,5529489408.0,919367680.0,22771863552.0,4398358528.0,3220350.0,3704701.0
12-04 09:37:39,5.092,3.673,91.068,0.0,0.0,0.167,0.0,40960.0,0.0,3.0,5530476544.0,919367680.0,22778212352.0,4391022592.0,3570390.0,6348153.0
12-04 09:37:40,3.707,2.696,93.429,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5530185728.0,919367680.0,22784593920.0,4384931840.0,3171101.0,3564935.0
12-04 09:37:41,4.268,3.347,92.218,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5530411008.0,919367680.0,22791434240.0,4377866240.0,3491317.0,3753706.0
12-04 09:37:42,4.087,3.003,92.827,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5530247168.0,919367680.0,22797549568.0,4371914752.0,3031182.0,3486401.0
12-04 09:37:43,4.135,2.532,93.165,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5530972160.0,919367680.0,22804029440.0,4364709888.0,3372783.0,4944264.0
12-04 09:37:44,4.340,2.298,93.191,0.085,0.0,0.085,0.0,28672.0,0.0,4.0,5531721728.0,919367680.0,22810550272.0,4357439488.0,3456267.0,5241451.0
12-04 09:37:45,3.976,3.046,92.724,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5531402240.0,919367680.0,22817234944.0,4351074304.0,3644110.0,4368199.0
12-04 09:37:46,3.778,3.191,92.863,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,5531496448.0,919367680.0,22824157184.0,4344057856.0,3261231.0,3783866.0
12-04 09:37:47,4.323,3.159,92.436,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5531918336.0,919367680.0,22830059520.0,4337733632.0,3217241.0,5539231.0
12-04 09:37:48,4.017,3.347,92.636,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5532917760.0,919367680.0,22836248576.0,4330545152.0,3237815.0,3682533.0
12-04 09:37:49,3.902,3.138,92.621,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5532647424.0,919367680.0,22843224064.0,4323840000.0,3793734.0,4600587.0
12-04 09:37:50,4.205,3.364,92.010,0.252,0.0,0.168,0.0,24576.0,0.0,3.0,5533126656.0,919367680.0,22850412544.0,4316172288.0,3389363.0,5933171.0
12-04 09:37:51,3.595,3.261,92.893,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5532823552.0,919367680.0,22856667136.0,4310220800.0,3117430.0,3727115.0
12-04 09:37:52,3.966,3.291,92.574,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5533069312.0,919367680.0,22863912960.0,4302729216.0,3549076.0,4313578.0
12-04 09:37:53,4.381,3.033,92.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5533478912.0,919367680.0,22870011904.0,4296220672.0,3604362.0,4524336.0
12-04 09:37:54,4.698,3.775,91.275,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5534076928.0,919367680.0,22877388800.0,4288245760.0,3737613.0,6504494.0
12-04 09:37:55,3.701,3.028,93.272,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5534953472.0,919367680.0,22883942400.0,4280815616.0,3142808.0,3801087.0
12-04 09:37:56,4.576,3.827,91.265,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5535055872.0,919367680.0,22890840064.0,4273815552.0,3378658.0,4149162.0
12-04 09:37:57,4.992,3.130,91.794,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5535576064.0,919367680.0,22897192960.0,4266942464.0,3735558.0,4347448.0
12-04 09:37:58,3.963,3.120,92.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5535940608.0,919367680.0,22904295424.0,4259475456.0,3388259.0,5873265.0
12-04 09:37:59,4.289,3.028,92.515,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5535670272.0,919367680.0,22910590976.0,4253450240.0,3116692.0,3733935.0
12-04 09:38:00,3.853,3.434,92.630,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5535907840.0,919367680.0,22917226496.0,4246577152.0,3316872.0,3870652.0
12-04 09:38:01,4.135,3.460,92.152,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,5536104448.0,919367680.0,22923378688.0,4240228352.0,3708675.0,4252950.0
12-04 09:38:02,4.198,2.939,92.695,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,5537009664.0,919367680.0,22930497536.0,4232204288.0,3250155.0,5629779.0
12-04 09:38:03,3.043,2.705,93.914,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5536333824.0,919367680.0,22936530944.0,4226846720.0,3154679.0,3797266.0
12-04 09:38:04,2.771,1.511,95.466,0.0,0.0,0.252,0.0,28672.0,0.0,3.0,5537005568.0,919367680.0,22941335552.0,4221370368.0,2209153.0,3411948.0
12-04 09:38:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5537005568.0,919367680.0,22941335552.0,4221370368.0,7934.0,5859.0
12-04 09:38:06,0.0,0.167,99.499,0.334,0.0,0.0,0.0,188071936.0,0.0,190.0,5536096256.0,919367680.0,22941347840.0,4222267392.0,9616.0,58373.0
12-04 09:38:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5536096256.0,919367680.0,22941347840.0,4222267392.0,7528.0,5504.0
12-04 09:38:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5536096256.0,919367680.0,22941347840.0,4222267392.0,24382.0,21614.0
12-04 09:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,5536096256.0,919367680.0,22941347840.0,4222267392.0,8337.0,6419.0
12-04 09:38:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5536358400.0,919367680.0,22941347840.0,4222005248.0,9734.0,8515.0
12-04 09:38:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5536358400.0,919367680.0,22941347840.0,4222005248.0,27331.0,26761.0
12-04 09:38:12,3.866,3.613,92.437,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5535694848.0,919367680.0,22947217408.0,4216799232.0,3229739.0,3991745.0
12-04 09:38:13,4.782,3.523,91.527,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5536321536.0,919367680.0,22954479616.0,4208910336.0,3924606.0,4613984.0
12-04 09:38:14,5.004,3.223,91.433,0.170,0.0,0.170,0.0,28672.0,0.0,4.0,5536673792.0,919367680.0,22962704384.0,4200333312.0,4115070.0,6542624.0
12-04 09:38:15,5.021,3.766,90.962,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5537636352.0,919367680.0,22970679296.0,4191395840.0,3972474.0,3997963.0
12-04 09:38:16,5.079,4.663,90.092,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5537742848.0,919367680.0,22978064384.0,4183904256.0,4086494.0,6565953.0
12-04 09:38:17,4.304,3.882,91.477,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5537394688.0,919367680.0,22986866688.0,4175450112.0,3951939.0,4183478.0
12-04 09:38:18,4.637,3.710,91.400,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5537882112.0,919367680.0,22993981440.0,4167847936.0,4103777.0,6171061.0
12-04 09:38:19,5.356,3.515,91.046,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5538123776.0,919367680.0,23001661440.0,4159926272.0,4050406.0,4713268.0
12-04 09:38:20,4.392,3.547,91.892,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5538525184.0,919367680.0,23009198080.0,4151988224.0,3886312.0,5959900.0
12-04 09:38:21,5.514,4.094,90.226,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,5538766848.0,919367680.0,23017050112.0,4143894528.0,4126832.0,4342837.0
12-04 09:38:22,5.162,3.497,91.174,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5538902016.0,919367680.0,23025168384.0,4135641088.0,3692528.0,3993844.0
12-04 09:38:23,5.161,3.553,91.117,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5538938880.0,919367680.0,23032893440.0,4127879168.0,4441714.0,6810617.0
12-04 09:38:24,5.760,4.591,89.482,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,5539569664.0,919367680.0,23041245184.0,4118896640.0,4285939.0,6626337.0
12-04 09:38:25,6.040,3.356,90.436,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5539606528.0,919367680.0,23049576448.0,4110528512.0,3959284.0,4586143.0
12-04 09:38:26,5.570,3.966,90.127,0.084,0.0,0.253,0.0,36864.0,0.0,3.0,5539540992.0,919367680.0,23058055168.0,4102115328.0,4435079.0,6968534.0
12-04 09:38:27,4.983,4.402,90.449,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5539946496.0,919367680.0,23065522176.0,4094242816.0,3799466.0,4069640.0
12-04 09:38:28,4.657,3.726,91.448,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5540020224.0,919367680.0,23073947648.0,4085743616.0,4210809.0,6526383.0
12-04 09:38:29,4.373,3.196,92.262,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5540327424.0,919371776.0,23081295872.0,4078084096.0,3627732.0,4074237.0
12-04 09:38:30,5.917,4.480,89.180,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5541142528.0,919371776.0,23090536448.0,4068028416.0,4908235.0,7279013.0
12-04 09:38:31,4.010,2.389,93.601,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5540798464.0,919371776.0,23098228736.0,4060680192.0,3540936.0,4240932.0
12-04 09:38:32,5.029,4.610,89.858,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,5540880384.0,919371776.0,23106449408.0,4052377600.0,4379860.0,6761379.0
12-04 09:38:33,4.003,3.753,92.160,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5541175296.0,919371776.0,23113519104.0,4045012992.0,3392427.0,3962566.0
12-04 09:38:34,5.374,4.534,89.757,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5540978688.0,919371776.0,23122157568.0,4036571136.0,4565447.0,6661145.0
12-04 09:38:35,4.937,3.598,91.297,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5541412864.0,919371776.0,23129948160.0,4028346368.0,3932741.0,4002724.0
12-04 09:38:36,4.507,3.741,91.497,0.0,0.0,0.255,0.0,32768.0,0.0,3.0,5540356096.0,919371776.0,23137931264.0,4021420032.0,4198380.0,6591762.0
12-04 09:38:37,4.279,4.362,91.191,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5541527552.0,919371776.0,23146008576.0,4012171264.0,3980264.0,4463553.0
12-04 09:38:38,6.583,4.583,88.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5541785600.0,919371776.0,23154028544.0,4003893248.0,4740783.0,6884634.0
12-04 09:38:39,4.762,3.843,91.312,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5542363136.0,919371776.0,23161585664.0,3995758592.0,3356502.0,3754703.0
12-04 09:38:40,5.272,3.849,90.628,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5543215104.0,919371776.0,23169179648.0,3987312640.0,4256504.0,6456217.0
12-04 09:38:41,4.904,4.323,87.864,2.577,0.0,0.333,0.0,201908224.0,0.0,204.0,5543096320.0,919371776.0,23177449472.0,3979161600.0,3756402.0,4314490.0
12-04 09:38:42,6.538,4.443,88.768,0.0,0.0,0.251,0.0,31842304.0,0.0,32.0,5543432192.0,919371776.0,23185477632.0,3970797568.0,4565726.0,6715507.0
12-04 09:38:43,3.950,2.773,93.025,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5543292928.0,919371776.0,23193092096.0,3963322368.0,3303237.0,4010319.0
12-04 09:38:44,6.155,4.216,89.207,0.169,0.0,0.253,0.0,53248.0,0.0,5.0,5543194624.0,919371776.0,23202238464.0,3954274304.0,4925176.0,7153038.0
12-04 09:38:45,4.128,2.696,93.008,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5543628800.0,919371776.0,23209160704.0,3946917888.0,3377237.0,3774908.0
12-04 09:38:46,4.545,3.872,91.582,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,5544398848.0,919371776.0,23216967680.0,3938340864.0,4133027.0,5295702.0
12-04 09:38:47,5.299,3.701,90.917,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5544284160.0,919371776.0,23224307712.0,3931115520.0,4149886.0,2354781.0
12-04 09:38:48,4.096,2.901,92.747,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5544882176.0,919371776.0,23232167936.0,3922657280.0,3974614.0,9355736.0
12-04 09:38:49,5.105,4.100,90.544,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5544722432.0,919371776.0,23239647232.0,3915337728.0,4192851.0,4467095.0
12-04 09:38:50,4.847,2.806,92.007,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5545472000.0,919371776.0,23247654912.0,3906580480.0,4077191.0,6355811.0
12-04 09:38:51,3.976,3.553,92.470,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5545455616.0,919371776.0,23255707648.0,3898544128.0,3719687.0,4110978.0
12-04 09:38:52,5.046,4.205,90.496,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5545455616.0,919371776.0,23263272960.0,3890978816.0,4501565.0,6977441.0
12-04 09:38:53,4.078,3.398,92.438,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5545443328.0,919371776.0,23271268352.0,3882995712.0,3976054.0,4248900.0
12-04 09:38:54,4.458,3.785,91.590,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5546651648.0,919375872.0,23279345664.0,3873705984.0,3817638.0,5120307.0
12-04 09:38:55,4.734,4.142,90.871,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5545906176.0,919375872.0,23286833152.0,3866963968.0,4457900.0,5674852.0
12-04 09:38:56,4.603,4.351,90.711,0.084,0.0,0.251,0.0,20480.0,0.0,4.0,5546299392.0,919375872.0,23295623168.0,3857780736.0,3945225.0,6560039.0
12-04 09:38:57,5.347,4.010,90.309,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5546590208.0,919375872.0,23303102464.0,3850010624.0,4093365.0,4387373.0
12-04 09:38:58,5.154,4.904,89.609,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5546737664.0,919375872.0,23311671296.0,3841294336.0,4106420.0,6655520.0
12-04 09:38:59,4.992,4.315,90.609,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5546283008.0,919375872.0,23320391680.0,3833028608.0,4069594.0,4479431.0
12-04 09:39:00,4.908,4.659,90.266,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5548830720.0,919375872.0,23327584256.0,3823288320.0,4063959.0,5488956.0
12-04 09:39:01,5.201,3.775,90.772,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,5547659264.0,919375872.0,23335763968.0,3816280064.0,4151344.0,5463684.0
12-04 09:39:02,4.545,3.788,91.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5548150784.0,919375872.0,23343497216.0,3808055296.0,4042765.0,6459892.0
12-04 09:39:03,4.054,4.054,91.723,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5547941888.0,919375872.0,23350890496.0,3800870912.0,3959345.0,4072316.0
12-04 09:39:04,4.047,4.384,91.400,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5548531712.0,919375872.0,23359242240.0,3791929344.0,3988310.0,4543206.0
12-04 09:39:05,6.040,3.775,90.101,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5548208128.0,919375872.0,23367434240.0,3784060928.0,4365849.0,6480482.0
12-04 09:39:06,4.933,3.846,91.137,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,5547794432.0,919375872.0,23375040512.0,3776868352.0,3721328.0,6001198.0
12-04 09:39:07,5.307,4.128,90.312,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5548191744.0,919375872.0,23383482368.0,3768029184.0,4364743.0,4880679.0
12-04 09:39:08,4.917,4.750,90.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5549318144.0,919375872.0,23391612928.0,3758772224.0,3977789.0,6505205.0
12-04 09:39:09,4.718,4.297,90.733,0.0,0.0,0.253,0.0,28672.0,0.0,3.0,5549395968.0,919379968.0,23400226816.0,3750076416.0,4319849.0,4692147.0
12-04 09:39:10,6.172,4.087,89.658,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5550190592.0,919379968.0,23407886336.0,3741622272.0,4185777.0,6558793.0
12-04 09:39:11,4.810,4.051,88.608,2.363,0.0,0.169,0.0,87719936.0,0.0,90.0,5549817856.0,919379968.0,23417020416.0,3732860928.0,4137732.0,4810999.0
12-04 09:39:12,1.091,0.755,97.735,0.419,0.0,0.0,0.0,154771456.0,0.0,157.0,5549727744.0,919379968.0,23419379712.0,3730591744.0,1008603.0,2253854.0
12-04 09:39:13,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5549727744.0,919379968.0,23419379712.0,3730591744.0,10244.0,8463.0
12-04 09:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5549723648.0,919379968.0,23419383808.0,3730591744.0,9917.0,58990.0
12-04 09:39:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,5549723648.0,919379968.0,23419383808.0,3730591744.0,6723.0,4335.0
12-04 09:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5549723648.0,919379968.0,23419383808.0,3730591744.0,9127.0,8581.0
12-04 09:39:17,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5549723648.0,919379968.0,23419383808.0,3730591744.0,7587.0,6165.0
12-04 09:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5549723648.0,919379968.0,23419383808.0,3730591744.0,7884.0,6309.0
12-04 09:39:19,0.924,0.756,98.235,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5549740032.0,919379968.0,23420002304.0,3729956864.0,924577.0,508432.0
12-04 09:39:20,3.626,2.698,93.592,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5549842432.0,919379968.0,23426502656.0,3723354112.0,3350197.0,3969389.0
12-04 09:39:21,7.227,4.370,88.235,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5549830144.0,919379968.0,23435640832.0,3714228224.0,4927599.0,6856773.0
12-04 09:39:22,5.298,3.394,91.225,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5550497792.0,919379968.0,23443656704.0,3705544704.0,3533933.0,4251038.0
12-04 09:39:23,5.818,4.722,89.376,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5550075904.0,919379968.0,23452205056.0,3697418240.0,5166658.0,6777541.0
12-04 09:39:24,5.542,3.946,90.428,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5551022080.0,919379968.0,23461142528.0,3687534592.0,3746096.0,6492086.0
12-04 09:39:25,6.124,4.950,88.507,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5550665728.0,919379968.0,23470280704.0,3678752768.0,5139577.0,5018748.0
12-04 09:39:26,4.770,4.351,90.628,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5551644672.0,919384064.0,23479300096.0,3668750336.0,3877176.0,6671342.0
12-04 09:39:27,6.102,4.237,89.576,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5552619520.0,919384064.0,23488061440.0,3659014144.0,5069870.0,6996693.0
12-04 09:39:28,4.078,3.568,92.184,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5551677440.0,919384064.0,23496916992.0,3651100672.0,3985271.0,5198017.0
12-04 09:39:29,6.438,5.268,87.960,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5552345088.0,919384064.0,23506997248.0,3640352768.0,5040144.0,7239156.0
12-04 09:39:30,4.333,3.398,92.014,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5553217536.0,919384064.0,23514636288.0,3631841280.0,4186953.0,4434047.0
12-04 09:39:31,4.987,3.888,90.786,0.085,0.0,0.254,0.0,36864.0,0.0,5.0,5553229824.0,919384064.0,23523983360.0,3622481920.0,4368606.0,6542466.0
12-04 09:39:32,4.677,3.741,91.156,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5553098752.0,919384064.0,23531999232.0,3614597120.0,4348555.0,6779489.0
12-04 09:39:33,4.626,4.458,90.664,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5552701440.0,919384064.0,23541592064.0,3605401600.0,4302871.0,4251712.0
12-04 09:39:34,4.627,3.856,91.431,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5553078272.0,919384064.0,23549865984.0,3596750848.0,4501660.0,6674845.0
12-04 09:39:35,5.223,4.044,90.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5553672192.0,919384064.0,23558258688.0,3587764224.0,4302496.0,4628981.0
12-04 09:39:36,5.471,3.956,90.236,0.168,0.0,0.168,0.0,45056.0,0.0,5.0,5553520640.0,919384064.0,23566585856.0,3579588608.0,4511055.0,6455128.0
12-04 09:39:37,5.042,3.866,90.924,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,5553692672.0,919384064.0,23574675456.0,3571326976.0,4098941.0,6182740.0
12-04 09:39:38,5.109,4.690,89.866,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5554073600.0,919384064.0,23583752192.0,3561869312.0,4391520.0,4328791.0
12-04 09:39:39,6.313,4.040,89.394,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5554114560.0,919384064.0,23592980480.0,3552600064.0,4407284.0,6547318.0
12-04 09:39:40,4.806,3.879,91.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5555216384.0,919384064.0,23600783360.0,3543695360.0,4190949.0,6548566.0
12-04 09:39:41,5.139,3.960,90.649,0.0,0.0,0.253,0.0,28672.0,0.0,3.0,5554790400.0,919384064.0,23609344000.0,3535560704.0,4446549.0,4478978.0
12-04 09:39:42,5.387,4.293,88.047,2.104,0.0,0.168,0.0,195665920.0,0.0,198.0,5555314688.0,919384064.0,23618170880.0,3526209536.0,4297878.0,6635092.0
12-04 09:39:43,5.877,3.778,90.176,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5555568640.0,919384064.0,23626407936.0,3517718528.0,4421827.0,4421007.0
12-04 09:39:44,5.378,4.034,90.504,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5555458048.0,919384064.0,23635406848.0,3508830208.0,4332553.0,6567674.0
12-04 09:39:45,5.281,4.946,89.522,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5556416512.0,919384064.0,23643971584.0,3499307008.0,4580073.0,7037333.0
12-04 09:39:46,5.951,4.443,89.522,0.0,0.0,0.084,0.0,40960.0,0.0,4.0,5556228096.0,919384064.0,23653462016.0,3490004992.0,4593247.0,4791044.0
12-04 09:39:47,5.285,3.691,90.940,0.0,0.0,0.084,0.0,32768.0,0.0,5.0,5556580352.0,919384064.0,23661109248.0,3482005504.0,4092988.0,6285837.0
12-04 09:39:48,5.401,3.966,90.211,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5556789248.0,919384064.0,23669833728.0,3473072128.0,4500611.0,6854916.0
12-04 09:39:49,5.551,4.542,89.655,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5556916224.0,919384064.0,23678742528.0,3464036352.0,4715579.0,5370049.0
12-04 09:39:50,5.966,4.622,89.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5558190080.0,919384064.0,23687454720.0,3454050304.0,4767441.0,7184068.0
12-04 09:39:51,5.374,3.610,90.932,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5558185984.0,919384064.0,23695900672.0,3445608448.0,4107768.0,4371109.0
12-04 09:39:52,4.962,4.121,90.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5558018048.0,919384064.0,23704592384.0,3437084672.0,4135594.0,6675641.0
12-04 09:39:53,5.867,4.762,89.201,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5558009856.0,919384064.0,23714193408.0,3427491840.0,5293160.0,7288188.0
12-04 09:39:54,4.858,4.104,90.955,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5558657024.0,919384064.0,23722336256.0,3418701824.0,3952631.0,4405324.0
12-04 09:39:55,5.857,3.735,90.153,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5558980608.0,919384064.0,23731933184.0,3408781312.0,4429625.0,5428550.0
12-04 09:39:56,5.777,3.738,90.399,0.0,0.0,0.085,0.0,28672.0,0.0,5.0,5559394304.0,919384064.0,23740518400.0,3399782400.0,4418310.0,2336272.0
12-04 09:39:57,5.303,3.535,91.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5560426496.0,919384064.0,23748440064.0,3390828544.0,4090043.0,9812998.0
12-04 09:39:58,6.959,5.468,87.490,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5560483840.0,919384064.0,23757635584.0,3381575680.0,5087941.0,7042292.0
12-04 09:39:59,3.898,3.644,92.288,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5560336384.0,919384064.0,23765909504.0,3373449216.0,3926074.0,4406921.0
12-04 09:40:00,5.259,4.411,89.992,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,5560950784.0,919384064.0,23775121408.0,3363622912.0,4732452.0,6642481.0
12-04 09:40:01,5.333,4.083,90.500,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5562101760.0,919384064.0,23783153664.0,3354439680.0,3912143.0,6223436.0
12-04 09:40:02,5.584,4.146,90.186,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5560614912.0,919384064.0,23793045504.0,3346034688.0,4727765.0,4952186.0
12-04 09:40:03,4.714,4.125,90.993,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5561864192.0,919384064.0,23800270848.0,3337560064.0,4194420.0,6569190.0
12-04 09:40:04,5.415,4.399,90.017,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5561774080.0,919384064.0,23810027520.0,3327893504.0,4694730.0,6852115.0
12-04 09:40:05,5.477,4.564,89.627,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5562638336.0,919384064.0,23817363456.0,3319693312.0,4304385.0,4576536.0
12-04 09:40:06,5.351,4.599,89.799,0.084,0.0,0.167,0.0,36864.0,0.0,6.0,5561450496.0,919388160.0,23826436096.0,3311804416.0,4357631.0,6637547.0
12-04 09:40:07,5.105,4.184,90.628,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5561802752.0,919388160.0,23834464256.0,3303424000.0,4223730.0,4320173.0
12-04 09:40:08,5.169,4.407,90.169,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5562785792.0,919388160.0,23843655680.0,3293249536.0,4724057.0,6993583.0
12-04 09:40:09,5.017,4.181,90.552,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5563342848.0,919388160.0,23851319296.0,3285028864.0,4128478.0,6003636.0
12-04 09:40:10,6.005,4.337,89.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5563564032.0,919388160.0,23861067776.0,3275059200.0,4409781.0,4947294.0
12-04 09:40:11,6.511,4.674,88.397,0.167,0.0,0.250,0.0,45056.0,0.0,5.0,5563621376.0,919388160.0,23869423616.0,3266646016.0,4543632.0,6733603.0
12-04 09:40:12,5.236,3.970,87.247,3.378,0.0,0.169,0.0,151851008.0,0.0,152.0,5564325888.0,919388160.0,23878049792.0,3257315328.0,4282509.0,6407731.0
12-04 09:40:13,5.758,3.980,90.093,0.0,0.0,0.169,0.0,113205248.0,0.0,113.0,5563961344.0,919388160.0,23886544896.0,3249184768.0,4844793.0,5302053.0
12-04 09:40:14,4.874,4.034,91.008,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5564649472.0,919388160.0,23894118400.0,3240923136.0,4162015.0,6612273.0
12-04 09:40:15,5.339,3.729,90.847,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5564153856.0,919388160.0,23903002624.0,3232534528.0,4394124.0,4579198.0
12-04 09:40:16,4.669,2.886,92.190,0.0,0.0,0.255,0.0,49152.0,0.0,4.0,5564878848.0,919388160.0,23911993344.0,3222818816.0,4097222.0,6005014.0
12-04 09:40:17,4.181,3.428,92.224,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5565161472.0,919388160.0,23918837760.0,3215691776.0,3275195.0,3960790.0
12-04 09:40:18,4.549,4.044,91.323,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5565026304.0,919388160.0,23927033856.0,3207630848.0,4020092.0,6665903.0
12-04 09:40:19,4.373,3.785,91.674,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5565501440.0,919388160.0,23934877696.0,3199311872.0,3912605.0,4328323.0
12-04 09:40:20,5.627,4.689,89.514,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5565685760.0,919388160.0,23944916992.0,3189088256.0,5404099.0,7157635.0
12-04 09:40:21,5.932,4.322,89.576,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5566201856.0,919388160.0,23954763776.0,3178725376.0,4992339.0,7435560.0
12-04 09:40:22,5.148,5.063,89.705,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,5566382080.0,919388160.0,23963697152.0,3169611776.0,4848717.0,6364130.0
12-04 09:40:23,5.294,3.613,90.672,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5567062016.0,919388160.0,23971938304.0,3160690688.0,4306468.0,4387977.0
12-04 09:40:24,5.383,4.205,90.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5566816256.0,919388160.0,23980437504.0,3152437248.0,4493381.0,6898072.0
12-04 09:40:25,5.405,4.139,90.203,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5566996480.0,919388160.0,23989882880.0,3142811648.0,4686862.0,6836349.0
12-04 09:40:26,6.114,4.104,89.615,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5567332352.0,919388160.0,23998300160.0,3134058496.0,4694039.0,5444763.0
12-04 09:40:27,4.839,3.396,91.511,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5567709184.0,919388160.0,24006955008.0,3125026816.0,3839414.0,5588869.0
12-04 09:40:28,4.750,3.817,91.179,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5567942656.0,919388160.0,24015069184.0,3116679168.0,4242658.0,3405276.0
12-04 09:40:29,4.407,3.898,91.102,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5567946752.0,919388160.0,24024002560.0,3107741696.0,4383139.0,7726688.0
12-04 09:40:30,6.492,3.963,89.376,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5568327680.0,919388160.0,24032780288.0,3098583040.0,4591584.0,6712756.0
12-04 09:40:31,4.971,3.960,90.901,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5568270336.0,919388160.0,24041394176.0,3090026496.0,4197351.0,4133585.0
12-04 09:40:32,5.241,4.057,90.617,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5569097728.0,919388160.0,24049225728.0,3081367552.0,4471852.0,6923693.0
12-04 09:40:33,4.754,3.565,91.341,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5569884160.0,919388160.0,24057753600.0,3072053248.0,4275483.0,6362703.0
12-04 09:40:34,5.219,4.040,90.657,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5569720320.0,919388160.0,24065748992.0,3064221696.0,4437133.0,4516121.0
12-04 09:40:35,5.518,4.348,89.883,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5569802240.0,919388160.0,24075235328.0,3054653440.0,4299222.0,6690667.0
12-04 09:40:36,5.611,4.271,89.950,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5568794624.0,919388160.0,24083988480.0,3046907904.0,4502633.0,6863574.0
12-04 09:40:37,5.528,4.020,90.369,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5569167360.0,919388160.0,24092393472.0,3038130176.0,4197736.0,4112613.0
12-04 09:40:38,4.754,4.584,90.323,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5570052096.0,919388160.0,24101748736.0,3027890176.0,4770676.0,6948771.0
12-04 09:40:39,5.167,4.250,90.167,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,5570121728.0,919388160.0,24109264896.0,3020304384.0,4067887.0,4190315.0
12-04 09:40:40,4.851,3.915,91.064,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5570322432.0,919388160.0,24117301248.0,3012067328.0,4528003.0,6583067.0
12-04 09:40:41,4.307,4.054,91.216,0.0,0.0,0.422,0.0,24576.0,0.0,4.0,5570867200.0,919388160.0,24127012864.0,3001810944.0,4217640.0,6602060.0
12-04 09:40:42,6.509,4.565,88.673,0.085,0.0,0.169,0.0,8454144.0,0.0,10.0,5571948544.0,919388160.0,24135573504.0,2992168960.0,4910062.0,4919309.0
12-04 09:40:43,4.814,3.716,88.598,2.703,0.0,0.169,0.0,252444672.0,0.0,246.0,5572001792.0,919388160.0,24143769600.0,2983919616.0,4015672.0,6404722.0
12-04 09:40:44,5.574,4.223,90.034,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5571866624.0,919388160.0,24152748032.0,2975076352.0,4769251.0,7011068.0
12-04 09:40:45,4.458,3.616,91.505,0.252,0.0,0.168,0.0,28672.0,0.0,3.0,5571948544.0,919388160.0,24160755712.0,2966986752.0,4012099.0,4279526.0
12-04 09:40:46,5.882,4.706,89.160,0.0,0.0,0.252,0.0,53248.0,0.0,4.0,5571809280.0,919388160.0,24170176512.0,2957705216.0,4733874.0,6868734.0
12-04 09:40:47,4.710,4.121,91.001,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5572268032.0,919388160.0,24178253824.0,2949169152.0,3985994.0,4760105.0
12-04 09:40:48,5.736,5.071,88.861,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5573050368.0,919388160.0,24187441152.0,2939199488.0,4485612.0,6618891.0
12-04 09:40:49,4.641,4.219,90.970,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5573599232.0,919388160.0,24196505600.0,2929586176.0,4309255.0,6443644.0
12-04 09:40:50,5.659,3.801,90.203,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5572902912.0,919388160.0,24204619776.0,2922168320.0,4757834.0,4877055.0
12-04 09:40:51,4.326,3.223,92.197,0.170,0.0,0.085,0.0,28672.0,0.0,4.0,5572800512.0,919392256.0,24213241856.0,2913644544.0,3905207.0,6338632.0
12-04 09:40:52,6.239,4.637,89.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5575303168.0,919392256.0,24222793728.0,2901590016.0,4950113.0,6886210.0
12-04 09:40:53,4.403,3.387,92.125,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5575606272.0,919392256.0,24230658048.0,2893422592.0,3923099.0,4221590.0
12-04 09:40:54,4.928,3.993,90.909,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5575557120.0,919392256.0,24239054848.0,2885074944.0,4646909.0,6613215.0
12-04 09:40:55,5.100,3.763,90.970,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5575880704.0,919392256.0,24246890496.0,2876915712.0,3935523.0,4274737.0
12-04 09:40:56,5.635,4.121,90.160,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5576474624.0,919392256.0,24255455232.0,2867757056.0,4592065.0,6602865.0
12-04 09:40:57,4.983,3.801,90.878,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5577007104.0,919392256.0,24263704576.0,2858975232.0,4323288.0,6592312.0
12-04 09:40:58,6.633,4.618,88.581,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,5577351168.0,919392256.0,24272809984.0,2849525760.0,4816023.0,5160749.0
12-04 09:40:59,5.152,4.307,90.372,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5577723904.0,919392256.0,24281104384.0,2840858624.0,4631134.0,6917538.0
12-04 09:41:00,5.165,3.810,90.855,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5577437184.0,919392256.0,24290287616.0,2831962112.0,4351238.0,4129319.0
12-04 09:41:01,5.719,4.373,89.823,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5577420800.0,919392256.0,24299700224.0,2822565888.0,4733365.0,8304534.0
12-04 09:41:02,5.705,4.362,89.681,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5578055680.0,919392256.0,24307875840.0,2813755392.0,4469646.0,7049278.0
12-04 09:41:03,4.359,3.932,91.538,0.0,0.0,0.171,0.0,12288.0,0.0,2.0,5578641408.0,919392256.0,24317050880.0,2803994624.0,4531004.0,4660042.0
12-04 09:41:04,5.946,3.769,90.201,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5578592256.0,919392256.0,24325242880.0,2795851776.0,4073498.0,6245320.0
12-04 09:41:05,4.503,4.248,91.079,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5578661888.0,919392256.0,24334495744.0,2786529280.0,4456159.0,6484315.0
12-04 09:41:06,4.637,3.541,91.568,0.0,0.0,0.253,0.0,28672.0,0.0,5.0,5577490432.0,919392256.0,24342376448.0,2779820032.0,4047188.0,4341922.0
12-04 09:41:07,5.912,4.307,89.696,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5578354688.0,919392256.0,24351322112.0,2770010112.0,4712911.0,6825727.0
12-04 09:41:08,6.121,4.797,88.916,0.0,0.0,0.165,0.0,0.0,0.0,0.0,5579755520.0,919392256.0,24359309312.0,2760622080.0,4527186.0,6840515.0
12-04 09:41:09,5.276,4.606,89.698,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,5580058624.0,919392256.0,24368046080.0,2751582208.0,4427935.0,4473414.0
12-04 09:41:10,5.228,3.373,91.400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5579714560.0,919392256.0,24376643584.0,2743328768.0,4035775.0,6278940.0
12-04 09:41:11,5.008,3.820,91.002,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5580103680.0,919392256.0,24385208320.0,2734374912.0,4478317.0,4407055.0
12-04 09:41:12,4.307,3.885,91.723,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5579972608.0,919392256.0,24393371648.0,2726342656.0,4136574.0,6424463.0
12-04 09:41:13,6.083,4.667,85.750,3.333,0.0,0.167,0.0,158613504.0,0.0,158.0,5580886016.0,919392256.0,24402108416.0,2716692480.0,4488208.0,6620305.0
12-04 09:41:14,5.603,3.565,90.662,0.0,0.0,0.170,0.0,104415232.0,0.0,108.0,5580738560.0,919392256.0,24409501696.0,2709446656.0,4335235.0,4655655.0
12-04 09:41:15,5.644,3.707,90.312,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5581606912.0,919392256.0,24419061760.0,2699018240.0,4467389.0,6600306.0
12-04 09:41:16,5.611,4.523,89.782,0.0,0.0,0.084,0.0,57344.0,0.0,6.0,5581377536.0,919396352.0,24427401216.0,2690904064.0,4402719.0,6658550.0
12-04 09:41:17,4.596,3.574,91.660,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5581901824.0,919396352.0,24435908608.0,2681872384.0,4451287.0,4736637.0
12-04 09:41:18,5.281,4.359,90.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5581488128.0,919396352.0,24444669952.0,2673524736.0,4373563.0,6474328.0
12-04 09:41:19,5.316,4.388,90.211,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5581295616.0,919396352.0,24453898240.0,2664488960.0,4514231.0,6690699.0
12-04 09:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582131200.0,919396352.0,24454406144.0,2663145472.0,9666.0,9393.0
12-04 09:41:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,5582131200.0,919396352.0,24454406144.0,2663145472.0,26741.0,76896.0
12-04 09:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,6840.0,4891.0
12-04 09:41:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,7090.0,5220.0
12-04 09:41:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,7714.0,6237.0
12-04 09:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,6696.0,4244.0
12-04 09:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,7904.0,6458.0
12-04 09:41:27,0.0,0.083,99.750,0.083,0.0,0.083,0.0,28672.0,0.0,4.0,5582127104.0,919396352.0,24454410240.0,2663145472.0,7428.0,5964.0
12-04 09:41:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582123008.0,919396352.0,24454414336.0,2663145472.0,7914.0,6497.0
12-04 09:41:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582123008.0,919396352.0,24454414336.0,2663145472.0,7879.0,5953.0
12-04 09:41:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582643200.0,919396352.0,24454418432.0,2662621184.0,8909.0,7791.0
12-04 09:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5582643200.0,919396352.0,24454418432.0,2662621184.0,7472.0,5298.0
12-04 09:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5582643200.0,919396352.0,24454418432.0,2662621184.0,7007.0,4394.0
12-04 09:41:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,7.0,5582643200.0,919396352.0,24454418432.0,2662621184.0,8376.0,6865.0
12-04 09:41:34,4.337,4.087,91.493,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5582737408.0,919396352.0,24460689408.0,2656256000.0,3423369.0,4100508.0
12-04 09:41:35,4.831,3.390,91.610,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5582442496.0,919396352.0,24468983808.0,2648256512.0,4092751.0,4769482.0
12-04 09:41:36,4.092,3.154,92.498,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5582278656.0,919396352.0,24476545024.0,2640859136.0,4082856.0,6285342.0
12-04 09:41:37,5.532,3.830,90.383,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5582213120.0,919396352.0,24485474304.0,2631995392.0,4912283.0,6782507.0
12-04 09:41:38,5.598,4.580,89.567,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5583056896.0,919396352.0,24494669824.0,2621956096.0,5095022.0,5216553.0
12-04 09:41:39,6.208,4.362,89.010,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5582876672.0,919396352.0,24505233408.0,2611572736.0,4785159.0,7075782.0
12-04 09:41:40,5.509,4.424,89.816,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5583728640.0,919396352.0,24514174976.0,2601779200.0,4290766.0,6386292.0
12-04 09:41:41,5.629,5.215,88.907,0.0,0.0,0.248,0.0,12288.0,0.0,3.0,5584011264.0,919396352.0,24522797056.0,2592874496.0,4479084.0,5358034.0
12-04 09:41:42,5.495,4.480,89.941,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5584142336.0,919396352.0,24532365312.0,2583175168.0,4804814.0,6869272.0
12-04 09:41:43,6.213,4.340,89.277,0.0,0.0,0.170,0.0,16203776.0,0.0,19.0,5584252928.0,919396352.0,24543035392.0,2572394496.0,5325878.0,7091990.0
12-04 09:41:44,6.879,4.362,88.591,0.0,0.0,0.168,0.0,124309504.0,0.0,125.0,5584703488.0,919396352.0,24551645184.0,2563334144.0,4496934.0,6413018.0
12-04 09:41:45,5.250,3.726,90.686,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,5585403904.0,919396352.0,24561135616.0,2553143296.0,4475315.0,4788461.0
12-04 09:41:46,5.223,3.875,90.733,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5585240064.0,919396352.0,24569552896.0,2544889856.0,4337926.0,6237793.0
12-04 09:41:47,7.125,5.700,86.756,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5585461248.0,919396352.0,24579915776.0,2534305792.0,5455998.0,7620712.0
12-04 09:41:48,5.774,5.356,88.452,0.0,0.0,0.418,0.0,45056.0,0.0,4.0,5586391040.0,919396352.0,24590061568.0,2523230208.0,4906409.0,6991599.0
12-04 09:41:49,5.828,4.996,89.009,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5586022400.0,919396352.0,24599326720.0,2514333696.0,4614525.0,7142425.0
12-04 09:41:50,5.424,3.390,90.932,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5585940480.0,919396352.0,24608088064.0,2505654272.0,4313534.0,4621268.0
12-04 09:41:51,6.162,4.663,89.009,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,5586440192.0,919396352.0,24616255488.0,2496987136.0,4593968.0,6568208.0
12-04 09:41:52,6.566,5.135,88.047,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5586497536.0,919396352.0,24626376704.0,2486808576.0,5397601.0,7079332.0
12-04 09:41:53,6.050,4.874,88.908,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5586874368.0,919396352.0,24636899328.0,2475909120.0,4761868.0,7140463.0
12-04 09:41:54,5.700,3.772,90.277,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5587202048.0,919396352.0,24645652480.0,2466828288.0,4385197.0,4703456.0
12-04 09:41:55,5.843,4.234,89.839,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5587447808.0,919396352.0,24655007744.0,2457227264.0,4820822.0,6862633.0
12-04 09:41:56,4.530,3.419,91.624,0.256,0.0,0.171,0.0,28672.0,0.0,3.0,5588353024.0,919396352.0,24663666688.0,2447663104.0,4469465.0,6643217.0
12-04 09:41:57,6.922,5.338,87.573,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5588131840.0,919396352.0,24674283520.0,2437267456.0,5224089.0,7509793.0
12-04 09:41:58,6.414,4.051,89.283,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5587496960.0,919396352.0,24684548096.0,2427637760.0,4491944.0,4928237.0
12-04 09:41:59,6.308,4.542,88.982,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5588332544.0,919396352.0,24692817920.0,2418532352.0,4956513.0,6641783.0
12-04 09:42:00,5.843,3.556,90.601,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5589016576.0,919396352.0,24702304256.0,2408361984.0,4590536.0,7005174.0
12-04 09:42:01,5.695,4.355,89.698,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5588762624.0,919396352.0,24711122944.0,2399797248.0,4606333.0,4651053.0
12-04 09:42:02,5.156,4.311,90.194,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5589045248.0,919396352.0,24720666624.0,2389970944.0,4520135.0,6531895.0
12-04 09:42:03,5.542,4.198,89.924,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,5589495808.0,919396352.0,24729264128.0,2380922880.0,4582146.0,6449542.0
12-04 09:42:04,6.870,4.750,88.126,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5589520384.0,919396352.0,24739938304.0,2370224128.0,5771823.0,7773049.0
12-04 09:42:05,5.537,3.523,90.772,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5589856256.0,919396352.0,24749015040.0,2360811520.0,4165854.0,6310331.0
12-04 09:42:06,5.0,3.833,91.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5589594112.0,919396352.0,24757166080.0,2352922624.0,3756153.0,4327626.0
12-04 09:42:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5589577728.0,919396352.0,24757182464.0,2352922624.0,8374.0,6444.0
12-04 09:42:08,0.083,0.0,99.833,0.083,0.0,0.0,0.0,49152.0,0.0,8.0,5589569536.0,919400448.0,24757186560.0,2352922624.0,16180.0,835222.0
12-04 09:42:09,3.898,2.712,93.136,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5590568960.0,919400448.0,24762658816.0,2346450944.0,3540651.0,4264155.0
12-04 09:42:10,9.275,6.745,83.642,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5590913024.0,919400448.0,24777089024.0,2331676672.0,7456234.0,4471811.0
12-04 09:42:11,8.312,6.870,84.224,0.0,0.0,0.594,0.0,0.0,0.0,0.0,5591162880.0,919400448.0,24792592384.0,2315923456.0,7285570.0,14018122.0
12-04 09:42:12,9.677,6.791,83.362,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5591240704.0,919400448.0,24808038400.0,2300399616.0,7704975.0,9721185.0
12-04 09:42:13,7.259,4.782,87.703,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5591891968.0,919400448.0,24819593216.0,2288193536.0,5814778.0,9231614.0
12-04 09:42:14,7.286,6.281,82.915,3.266,0.0,0.251,0.0,263675904.0,0.0,259.0,5591941120.0,919400448.0,24831160320.0,2276577280.0,5836471.0,7769515.0
12-04 09:42:15,5.523,4.163,90.059,0.0,0.0,0.255,0.0,21168128.0,0.0,23.0,5592858624.0,919400448.0,24840105984.0,2266714112.0,4821351.0,6492748.0
12-04 09:42:16,5.433,4.160,90.153,0.0,0.0,0.255,0.0,12288.0,0.0,3.0,5592936448.0,919400448.0,24850034688.0,2256707584.0,4908867.0,4733954.0
12-04 09:42:17,5.072,3.973,90.702,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5593460736.0,919400448.0,24859074560.0,2247143424.0,4459164.0,6364960.0
12-04 09:42:18,5.312,4.132,90.304,0.0,0.0,0.253,0.0,49152.0,0.0,4.0,5593509888.0,919400448.0,24867999744.0,2238169088.0,4455442.0,7202009.0
12-04 09:42:19,5.161,4.399,90.017,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5593780224.0,919400448.0,24877121536.0,2228776960.0,4730149.0,4937535.0
12-04 09:42:20,6.795,5.117,87.752,0.168,0.0,0.168,0.0,16384.0,0.0,3.0,5594112000.0,919400448.0,24886820864.0,2218745856.0,5044056.0,6829765.0
12-04 09:42:21,6.360,5.021,88.368,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5593743360.0,919400448.0,24896094208.0,2209841152.0,5085703.0,7011404.0
12-04 09:42:22,5.828,4.561,89.527,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5594525696.0,919400448.0,24906993664.0,2198159360.0,4875646.0,7424663.0
12-04 09:42:23,5.649,4.975,89.292,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5595267072.0,919400448.0,24915537920.0,2188873728.0,4889182.0,6811412.0
12-04 09:42:24,4.569,3.469,91.794,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5595234304.0,919400448.0,24924094464.0,2180349952.0,4119142.0,4167857.0
12-04 09:42:25,5.462,4.034,90.504,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5595582464.0,919400448.0,24932794368.0,2171301888.0,4240381.0,6418581.0
12-04 09:42:26,5.394,3.596,90.668,0.171,0.0,0.171,0.0,20480.0,0.0,4.0,5595541504.0,919400448.0,24942186496.0,2161950720.0,4845113.0,6791896.0
12-04 09:42:27,5.867,5.442,88.605,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5596155904.0,919400448.0,24952487936.0,2151034880.0,5682278.0,7724239.0
12-04 09:42:28,6.208,4.446,89.178,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5596282880.0,919404544.0,24961867776.0,2141523968.0,4430581.0,4622901.0
12-04 09:42:29,5.312,4.384,90.135,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5596348416.0,919404544.0,24971182080.0,2132144128.0,4497548.0,6780234.0
12-04 09:42:30,5.946,4.690,89.112,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5597753344.0,919404544.0,24979804160.0,2122117120.0,4623812.0,7009003.0
12-04 09:42:31,6.234,5.139,88.037,0.168,0.0,0.421,0.0,28672.0,0.0,3.0,5596409856.0,919404544.0,24990691328.0,2112573440.0,5471197.0,7752188.0
12-04 09:42:32,6.578,4.829,88.510,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5596823552.0,919404544.0,25000280064.0,2102571008.0,4589178.0,4495182.0
12-04 09:42:33,4.966,3.788,91.162,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5597642752.0,919404544.0,25008365568.0,2093666304.0,4147392.0,6250591.0
12-04 09:42:34,5.872,5.537,88.339,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5597966336.0,919404544.0,25018392576.0,2083315712.0,5102155.0,7348788.0
12-04 09:42:35,5.872,4.766,89.106,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5597962240.0,919404544.0,25029201920.0,2072510464.0,5181132.0,7196297.0
12-04 09:42:36,5.671,5.004,88.991,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5597761536.0,919404544.0,25037963264.0,2063949824.0,4734614.0,4671180.0
12-04 09:42:37,5.495,4.057,90.194,0.0,0.0,0.254,0.0,12288.0,0.0,2.0,5598224384.0,919404544.0,25046593536.0,2054856704.0,4748088.0,7017056.0
12-04 09:42:38,6.433,4.762,88.722,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5597949952.0,919404544.0,25056473088.0,2045251584.0,4868490.0,6538446.0
12-04 09:42:39,5.495,4.580,89.759,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5599657984.0,919404544.0,25065439232.0,2034577408.0,4119920.0,6523162.0
12-04 09:42:40,6.333,5.167,88.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5599141888.0,919404544.0,25075200000.0,2025332736.0,4863584.0,5187883.0
12-04 09:42:41,6.213,4.766,88.596,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5599666176.0,919404544.0,25086390272.0,2013618176.0,5394633.0,7594423.0
12-04 09:42:42,6.376,4.111,89.346,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5602095104.0,919404544.0,25094361088.0,2003218432.0,4386608.0,3276949.0
12-04 09:42:43,5.424,4.153,90.169,0.169,0.0,0.085,0.0,28672.0,0.0,4.0,5601792000.0,919404544.0,25103581184.0,1994301440.0,4686158.0,9956410.0
12-04 09:42:44,5.800,5.054,86.081,2.900,0.0,0.166,0.0,113090560.0,0.0,112.0,5603057664.0,919404544.0,25112039424.0,1984577536.0,4411949.0,4766232.0
12-04 09:42:45,4.665,4.411,90.161,0.679,0.0,0.085,0.0,173432832.0,0.0,172.0,5602500608.0,919404544.0,25120665600.0,1976508416.0,4512468.0,6474110.0
12-04 09:42:46,5.334,4.657,89.754,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5602623488.0,919404544.0,25129971712.0,1967079424.0,4971042.0,6752711.0
12-04 09:42:47,4.971,3.707,91.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5603356672.0,919404544.0,25138921472.0,1957396480.0,4109582.0,4241119.0
12-04 09:42:48,5.051,3.682,91.096,0.0,0.0,0.171,0.0,40960.0,0.0,3.0,5603090432.0,919404544.0,25148219392.0,1948364800.0,4683219.0,6816553.0
12-04 09:42:49,5.640,4.545,89.478,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5604298752.0,919404544.0,25156874240.0,1938501632.0,4806115.0,6365322.0
12-04 09:42:50,6.035,5.113,88.684,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,5603799040.0,919404544.0,25167335424.0,1928540160.0,4884232.0,6638543.0
12-04 09:42:51,5.622,3.407,90.630,0.0,0.0,0.341,0.0,12288.0,0.0,3.0,5604458496.0,919404544.0,25175756800.0,1919459328.0,4396834.0,6583208.0
12-04 09:42:52,6.234,4.128,89.469,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5604425728.0,919404544.0,25185456128.0,1909792768.0,4742816.0,4663645.0
12-04 09:42:53,4.924,3.311,91.596,0.0,0.0,0.170,0.0,28672.0,0.0,3.0,5604777984.0,919404544.0,25194643456.0,1900253184.0,4274004.0,6650600.0
12-04 09:42:54,5.353,4.163,90.314,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5604679680.0,919404544.0,25203331072.0,1891663872.0,4783929.0,6651657.0
12-04 09:42:55,5.375,4.437,89.846,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5605056512.0,919404544.0,25213206528.0,1881411584.0,5085932.0,5494364.0
12-04 09:42:56,5.316,3.629,90.886,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5605519360.0,919404544.0,25221632000.0,1872523264.0,4432560.0,6420209.0
12-04 09:42:57,7.414,4.465,87.953,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5606383616.0,919404544.0,25231675392.0,1861615616.0,5112602.0,6862492.0
12-04 09:42:58,6.192,4.100,89.623,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5606309888.0,919404544.0,25240502272.0,1852862464.0,4520540.0,6304152.0
12-04 09:42:59,4.542,3.869,91.421,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5606498304.0,919404544.0,25249161216.0,1844015104.0,3999824.0,4121920.0
12-04 09:43:00,4.953,4.099,90.777,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5606637568.0,919404544.0,25257799680.0,1835237376.0,4775773.0,6718095.0
12-04 09:43:01,5.616,4.023,90.109,0.168,0.0,0.084,0.0,20480.0,0.0,3.0,5606903808.0,919404544.0,25266216960.0,1826553856.0,4513565.0,6513045.0
12-04 09:43:02,5.644,4.549,89.722,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5607460864.0,919404544.0,25275772928.0,1816440832.0,4803285.0,6689969.0
12-04 09:43:03,5.369,4.614,89.765,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5607542784.0,919404544.0,25285275648.0,1806856192.0,4581025.0,4430671.0
12-04 09:43:04,5.366,4.003,90.375,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5607657472.0,919404544.0,25293799424.0,1798217728.0,4942773.0,6993071.0
12-04 09:43:05,5.584,5.161,89.002,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5608235008.0,919404544.0,25304301568.0,1787138048.0,5177015.0,7229743.0
12-04 09:43:06,6.040,3.943,89.597,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,5606854656.0,919404544.0,25314439168.0,1778380800.0,4445085.0,6938507.0
12-04 09:43:07,5.135,4.377,90.404,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5607620608.0,919404544.0,25323261952.0,1768792064.0,4454608.0,4646178.0
12-04 09:43:08,5.664,4.057,90.025,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5608554496.0,919404544.0,25332264960.0,1758855168.0,4725460.0,6420857.0
12-04 09:43:09,4.911,3.726,91.363,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5609029632.0,919404544.0,25340043264.0,1750601728.0,4504143.0,6543536.0
12-04 09:43:10,6.639,5.546,87.563,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5609959424.0,919404544.0,25350123520.0,1739591680.0,5465701.0,7483431.0
12-04 09:43:11,6.349,5.347,87.970,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5610123264.0,919404544.0,25361035264.0,1728516096.0,5176922.0,7586770.0
12-04 09:43:12,0.251,0.167,99.499,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5609709568.0,919404544.0,25362743296.0,1727221760.0,187710.0,16181.0
12-04 09:43:13,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5609963520.0,919404544.0,25362751488.0,1726959616.0,16284.0,692340.0
12-04 09:43:14,3.550,2.620,93.745,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5610438656.0,919404544.0,25366765568.0,1722470400.0,2820613.0,1769739.0
12-04 09:43:15,7.673,6.905,82.268,2.643,0.0,0.512,0.0,227123200.0,0.0,220.0,5611040768.0,919404544.0,25380610048.0,1708023808.0,7187326.0,10396718.0
12-04 09:43:16,8.088,5.813,85.678,0.0,0.0,0.421,0.0,31744000.0,0.0,33.0,5610844160.0,919404544.0,25394233344.0,1694597120.0,6524016.0,9602160.0
12-04 09:43:17,9.007,8.081,82.744,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5611323392.0,919404544.0,25409544192.0,1678807040.0,7716882.0,10839469.0
12-04 09:43:18,8.122,6.176,85.195,0.169,0.0,0.338,0.0,53248.0,0.0,5.0,5611061248.0,919404544.0,25422925824.0,1665687552.0,6757146.0,8348125.0
12-04 09:43:19,5.756,4.210,89.948,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5611601920.0,919404544.0,25434693632.0,1653379072.0,5394482.0,7176488.0
12-04 09:43:20,6.050,4.034,89.580,0.0,0.0,0.336,0.0,49152.0,0.0,5.0,5612154880.0,919404544.0,25443917824.0,1643601920.0,4738350.0,6917095.0
12-04 09:43:21,5.490,4.139,90.287,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5612613632.0,919404544.0,25452711936.0,1634349056.0,4693573.0,6956459.0
12-04 09:43:22,5.038,3.587,91.204,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5612503040.0,919404544.0,25462030336.0,1625141248.0,4677758.0,4734573.0
12-04 09:43:23,6.711,5.034,88.003,0.0,0.0,0.252,0.0,28672.0,0.0,3.0,5612953600.0,919404544.0,25471643648.0,1615077376.0,5257952.0,7590904.0
12-04 09:43:24,5.659,5.068,88.851,0.084,0.0,0.338,0.0,12288.0,0.0,2.0,5613477888.0,919404544.0,25481760768.0,1604435968.0,5243915.0,6968069.0
12-04 09:43:25,5.640,3.956,90.404,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5613502464.0,919404544.0,25490968576.0,1595203584.0,4022878.0,6587712.0
12-04 09:43:26,5.523,3.229,91.079,0.0,0.0,0.170,0.0,12288.0,0.0,3.0,5613748224.0,919404544.0,25499340800.0,1586585600.0,4575460.0,4722587.0
12-04 09:43:27,6.203,4.778,88.852,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5613309952.0,919404544.0,25508352000.0,1578012672.0,4645425.0,6436720.0
12-04 09:43:28,5.971,4.794,89.066,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5613494272.0,919404544.0,25518370816.0,1567809536.0,4857083.0,7313335.0
12-04 09:43:29,6.066,4.465,89.385,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5614583808.0,919404544.0,25527648256.0,1557442560.0,4987675.0,6820392.0
12-04 09:43:30,5.942,4.244,89.389,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5615075328.0,919404544.0,25536806912.0,1547792384.0,4988040.0,4937830.0
12-04 09:43:31,4.987,4.057,90.702,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5615128576.0,919404544.0,25546293248.0,1538252800.0,4519464.0,6911244.0
12-04 09:43:32,5.294,3.361,91.008,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5615136768.0,919404544.0,25554571264.0,1529966592.0,4207720.0,6182485.0
12-04 09:43:33,6.589,5.671,87.490,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5615849472.0,919404544.0,25563721728.0,1520103424.0,5311783.0,7375289.0
12-04 09:43:34,2.843,2.258,94.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5615595520.0,919404544.0,25570271232.0,1513807872.0,2378079.0,2345499.0
12-04 09:43:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615595520.0,919404544.0,25570271232.0,1513807872.0,8438.0,7258.0
12-04 09:43:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,31728.0,607679.0
12-04 09:43:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,7960.0,6414.0
12-04 09:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,6477.0,3922.0
12-04 09:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,7000.0,5024.0
12-04 09:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,7293.0,5434.0
12-04 09:43:41,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5614444544.0,919404544.0,25570279424.0,1514950656.0,24226.0,22228.0
12-04 09:43:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614440448.0,919404544.0,25570283520.0,1514950656.0,7494.0,6058.0
12-04 09:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614440448.0,919404544.0,25570283520.0,1514950656.0,10343.0,9264.0
12-04 09:43:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5614440448.0,919404544.0,25570283520.0,1514950656.0,7778.0,6454.0
12-04 09:43:45,0.083,0.250,97.750,1.917,0.0,0.0,0.0,111910912.0,0.0,114.0,5614637056.0,919404544.0,25570283520.0,1514754048.0,8472.0,6723.0
12-04 09:43:46,0.0,0.0,99.917,0.0,0.0,0.083,0.0,85372928.0,0.0,89.0,5614407680.0,919404544.0,25570283520.0,1514983424.0,7632.0,3835.0
12-04 09:43:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5614407680.0,919404544.0,25570283520.0,1514983424.0,7092.0,4985.0
12-04 09:43:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614407680.0,919404544.0,25570283520.0,1514983424.0,7424.0,5899.0
12-04 09:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5614407680.0,919404544.0,25570283520.0,1514983424.0,7071.0,5050.0
12-04 09:43:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,5615050752.0,919404544.0,25570283520.0,1514340352.0,7212.0,5505.0
12-04 09:43:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615050752.0,919404544.0,25570283520.0,1514340352.0,26270.0,25961.0
12-04 09:43:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,7150.0,5263.0
12-04 09:43:53,0.083,0.166,99.501,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,8279.0,7297.0
12-04 09:43:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,6989.0,5167.0
12-04 09:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,7554.0,5620.0
12-04 09:43:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,6894.0,5026.0
12-04 09:43:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615046656.0,919404544.0,25570287616.0,1514340352.0,8218.0,7314.0
12-04 09:43:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615042560.0,919404544.0,25570291712.0,1514340352.0,7554.0,6037.0
12-04 09:43:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5615042560.0,919404544.0,25570291712.0,1514340352.0,6386.0,3904.0
12-04 09:44:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615042560.0,919404544.0,25570291712.0,1514340352.0,8052.0,6910.0
12-04 09:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,8807.0,8443.0
12-04 09:44:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,7180.0,5318.0
12-04 09:44:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,6220.0,3813.0
12-04 09:44:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,10360.0,8674.0
12-04 09:44:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,8312.0,6598.0
12-04 09:44:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,8201.0,6042.0
12-04 09:44:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5615038464.0,919404544.0,25570295808.0,1514340352.0,8312.0,6599.0
12-04 09:44:08,3.707,2.527,93.597,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5614178304.0,919404544.0,25575186432.0,1510309888.0,3012784.0,3925432.0
12-04 09:44:09,4.322,3.051,92.458,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5615087616.0,919404544.0,25581318144.0,1503268864.0,3981587.0,4458881.0
12-04 09:44:10,6.198,4.355,89.280,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5615779840.0,919404544.0,25591349248.0,1492545536.0,4536561.0,6727781.0
12-04 09:44:11,5.942,3.820,89.813,0.085,0.0,0.340,0.0,20480.0,0.0,3.0,5616214016.0,919404544.0,25601523712.0,1481936896.0,4923261.0,5537926.0
12-04 09:44:12,6.885,3.610,89.253,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5616214016.0,919404544.0,25611476992.0,1471983616.0,4929720.0,7061245.0
12-04 09:44:13,6.605,5.184,87.876,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5616746496.0,919404544.0,25621008384.0,1461919744.0,5255723.0,7279997.0
12-04 09:44:14,5.475,3.678,90.590,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5616545792.0,919404544.0,25630986240.0,1452142592.0,4838849.0,7312648.0
12-04 09:44:15,6.728,4.626,88.310,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5616881664.0,919404544.0,25640443904.0,1442349056.0,4834864.0,6830875.0
12-04 09:44:16,6.438,5.017,87.960,0.251,0.0,0.334,0.0,28672.0,0.0,3.0,5617197056.0,919404544.0,25650614272.0,1431863296.0,5162515.0,7202002.0
12-04 09:44:17,6.383,4.766,88.766,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5617860608.0,919404544.0,25661165568.0,1420648448.0,5477377.0,7915574.0
12-04 09:44:18,4.709,3.853,91.267,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5618253824.0,919404544.0,25670991872.0,1410428928.0,4700833.0,4841388.0
12-04 09:44:19,6.297,5.206,88.077,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5618225152.0,919404544.0,25680941056.0,1400508416.0,5225369.0,7175916.0
12-04 09:44:20,6.078,5.412,88.260,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5618667520.0,919404544.0,25690816512.0,1390190592.0,4993358.0,7011291.0
12-04 09:44:21,6.908,4.212,88.627,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5618905088.0,919404544.0,25700913152.0,1379856384.0,4847014.0,6761629.0
12-04 09:44:22,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5619294208.0,919404544.0,25701412864.0,1378967552.0,117412.0,43638.0
12-04 09:44:23,3.943,2.517,93.289,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5618974720.0,919404544.0,25706446848.0,1374253056.0,3139845.0,3365456.0
12-04 09:44:24,11.470,7.222,80.884,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5618880512.0,919404544.0,25724612608.0,1356181504.0,8797835.0,13495580.0
12-04 09:44:25,7.822,6.812,85.114,0.0,0.0,0.252,0.0,32088064.0,0.0,36.0,5619499008.0,919404544.0,25736949760.0,1343225856.0,6788194.0,8055162.0
12-04 09:44:26,6.820,5.115,87.894,0.0,0.0,0.171,0.0,102146048.0,0.0,98.0,5620629504.0,919404544.0,25748631552.0,1330413568.0,6020241.0,6979911.0
12-04 09:44:27,6.489,4.992,88.353,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5620633600.0,919404544.0,25759207424.0,1319833600.0,4861235.0,6856542.0
12-04 09:44:28,5.438,4.418,89.635,0.255,0.0,0.255,0.0,53248.0,0.0,5.0,5621182464.0,919404544.0,25768882176.0,1309609984.0,5095016.0,7054676.0
12-04 09:44:29,6.797,3.738,89.380,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5621370880.0,919404544.0,25777557504.0,1300746240.0,4724587.0,7030722.0
12-04 09:44:30,7.383,5.789,86.745,0.0,0.0,0.084,0.0,26828800.0,0.0,27.0,5622018048.0,919404544.0,25788715008.0,1288941568.0,5800308.0,7244511.0
12-04 09:44:31,5.574,4.476,89.780,0.0,0.0,0.169,0.0,56926208.0,0.0,57.0,5621383168.0,919404544.0,25798529024.0,1279762432.0,4780017.0,6648002.0
12-04 09:44:32,6.050,4.538,88.992,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5621624832.0,919404544.0,25808285696.0,1269764096.0,5049381.0,6917270.0
12-04 09:44:33,6.465,4.534,88.749,0.0,0.0,0.252,0.0,36864.0,0.0,3.0,5622272000.0,919408640.0,25817935872.0,1259462656.0,5119853.0,6111247.0
12-04 09:44:34,6.571,4.465,88.543,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5623005184.0,919408640.0,25828380672.0,1248284672.0,5193287.0,6209509.0
12-04 09:44:35,5.366,4.855,89.438,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5622771712.0,919408640.0,25838661632.0,1238237184.0,5129541.0,7454936.0
12-04 09:44:36,6.050,4.706,88.908,0.0,0.0,0.336,0.0,12288.0,0.0,3.0,5621903360.0,919408640.0,25848795136.0,1228972032.0,4954079.0,7130366.0
12-04 09:44:37,6.155,4.469,89.123,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5623091200.0,919408640.0,25858752512.0,1217826816.0,5063597.0,7188239.0
12-04 09:44:38,6.313,5.135,88.468,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5623635968.0,919408640.0,25868763136.0,1207271424.0,5241860.0,7286495.0
12-04 09:44:39,5.603,4.754,89.304,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5623902208.0,919408640.0,25879289856.0,1196478464.0,5259411.0,7135385.0
12-04 09:44:40,5.897,4.549,89.132,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,5624446976.0,919408640.0,25888587776.0,1186635776.0,4920281.0,6920530.0
12-04 09:44:41,6.560,4.710,88.730,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5624238080.0,919408640.0,25898549248.0,1176883200.0,5130888.0,6835773.0
12-04 09:44:42,5.705,4.950,89.094,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5624766464.0,919408640.0,25908252672.0,1166651392.0,4953000.0,5427368.0
12-04 09:44:43,7.239,5.219,87.458,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5625167872.0,919408640.0,25918533632.0,1155969024.0,5328929.0,7513588.0
12-04 09:44:44,6.040,4.950,88.758,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5625589760.0,919408640.0,25928302592.0,1145778176.0,4963920.0,7165861.0
12-04 09:44:45,6.397,4.966,88.384,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5625823232.0,919408640.0,25938243584.0,1135603712.0,5443038.0,7349442.0
12-04 09:44:46,5.917,4.565,89.265,0.085,0.0,0.169,0.0,20480.0,0.0,3.0,5626023936.0,919408640.0,25947725824.0,1125920768.0,5037450.0,6596383.0
12-04 09:44:47,7.065,5.803,86.964,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5626540032.0,919408640.0,25959485440.0,1113645056.0,5812733.0,7662785.0
12-04 09:44:48,6.318,4.212,89.301,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5626421248.0,919408640.0,25969139712.0,1104109568.0,4931275.0,6702816.0
12-04 09:44:49,7.179,4.307,88.176,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5626257408.0,919408640.0,25979715584.0,1093697536.0,5486650.0,8146216.0
12-04 09:44:50,6.181,4.234,89.246,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5627719680.0,919408640.0,25989537792.0,1082413056.0,5083752.0,7342116.0
12-04 09:44:51,6.250,4.307,88.936,0.253,0.0,0.253,0.0,28672.0,0.0,3.0,5627379712.0,919408640.0,25998385152.0,1073905664.0,4666893.0,4748617.0
12-04 09:44:52,6.583,5.167,88.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5627367424.0,919408640.0,26008588288.0,1063714816.0,5069125.0,6974391.0
12-04 09:44:53,4.623,3.596,91.524,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5627609088.0,919408640.0,26017345536.0,1054715904.0,4648256.0,6400859.0
12-04 09:44:54,7.783,5.922,85.871,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5627764736.0,919408640.0,26030190592.0,1041715200.0,6509057.0,7895877.0
12-04 09:44:55,6.392,4.542,88.898,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5628485632.0,919408640.0,26039914496.0,1031270400.0,5080681.0,3176558.0
12-04 09:44:56,7.414,4.886,87.447,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5628805120.0,919408640.0,26050961408.0,1019904000.0,5089508.0,12476995.0
12-04 09:44:57,5.119,4.181,90.444,0.171,0.0,0.085,0.0,12288.0,0.0,2.0,5628977152.0,919408640.0,26059444224.0,1011249152.0,4914488.0,6863285.0
12-04 09:44:58,6.593,4.311,88.926,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5628956672.0,919412736.0,26069807104.0,1000902656.0,4981946.0,7009486.0
12-04 09:44:59,6.287,4.443,89.103,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5629386752.0,919412736.0,26079383552.0,990896128.0,4854212.0,4832326.0
12-04 09:45:00,6.155,4.300,89.039,0.253,0.0,0.253,0.0,13365248.0,0.0,17.0,5629710336.0,919412736.0,26089459712.0,980496384.0,4954051.0,6833026.0
12-04 09:45:01,5.356,4.435,85.774,4.268,0.0,0.167,0.0,264241152.0,0.0,257.0,5629779968.0,919412736.0,26098085888.0,971800576.0,4369092.0,7091731.0
12-04 09:45:02,5.937,4.580,89.228,0.0,0.0,0.254,0.0,28286976.0,0.0,28.0,5630595072.0,919412736.0,26108502016.0,960569344.0,5198217.0,6726519.0
12-04 09:45:03,5.872,4.511,89.447,0.085,0.0,0.085,0.0,90112.0,0.0,6.0,5630578688.0,919412736.0,26119184384.0,949903360.0,5144388.0,7221880.0
12-04 09:45:04,6.297,4.870,88.581,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5631729664.0,919412736.0,26128482304.0,939454464.0,5008000.0,5048565.0
12-04 09:45:05,5.405,3.970,90.456,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5631979520.0,919412736.0,26137767936.0,929918976.0,4433166.0,6440945.0
12-04 09:45:06,5.584,3.694,90.636,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5631336448.0,919412736.0,26147459072.0,920870912.0,4997738.0,6483089.0
12-04 09:45:07,6.245,4.726,88.608,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5631156224.0,919412736.0,26158034944.0,910475264.0,5308196.0,7340985.0
12-04 09:45:08,5.339,4.322,90.169,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5632053248.0,919412736.0,26167406592.0,900206592.0,4830374.0,7170262.0
12-04 09:45:09,6.678,5.676,87.312,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,5632897024.0,919412736.0,26177667072.0,889102336.0,5487108.0,7374034.0
12-04 09:45:10,6.383,3.830,89.532,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5633277952.0,919412736.0,26186706944.0,879681536.0,4843802.0,6591589.0
12-04 09:45:11,6.403,4.971,88.458,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5633347584.0,919412736.0,26197487616.0,868831232.0,5268096.0,7149437.0
12-04 09:45:12,5.892,4.630,89.226,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5633216512.0,919412736.0,26207084544.0,859365376.0,5046980.0,5168496.0
12-04 09:45:13,6.234,5.055,88.458,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5633667072.0,919412736.0,26216738816.0,849260544.0,5193950.0,7248208.0
12-04 09:45:14,6.239,4.047,89.629,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5633662976.0,919412736.0,26226925568.0,839077888.0,4904999.0,7281021.0
12-04 09:45:15,7.173,4.641,87.679,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,5634838528.0,919412736.0,26237894656.0,826933248.0,5622889.0,7602450.0
12-04 09:45:16,6.045,4.534,89.169,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5634514944.0,919412736.0,26247884800.0,817266688.0,4832367.0,6424548.0
12-04 09:45:17,5.772,4.160,89.813,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5634859008.0,919412736.0,26257096704.0,807710720.0,4973985.0,6594346.0
12-04 09:45:18,5.415,3.892,90.525,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5634887680.0,919412736.0,26265350144.0,799428608.0,4573812.0,6933767.0
12-04 09:45:19,6.091,4.738,88.832,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5635088384.0,919412736.0,26276298752.0,788279296.0,5361701.0,5622254.0
12-04 09:45:20,5.863,4.271,89.615,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5635461120.0,919412736.0,26285969408.0,778235904.0,4593728.0,6728417.0
12-04 09:45:21,6.129,4.702,89.001,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,5635829760.0,919412736.0,26294870016.0,768966656.0,4847222.0,6778927.0
12-04 09:45:22,6.835,4.810,88.186,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5636083712.0,919412736.0,26305568768.0,758013952.0,5198246.0,6977114.0
12-04 09:45:23,4.034,2.857,92.941,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5636259840.0,919412736.0,26312757248.0,750649344.0,3290301.0,3624595.0
12-04 09:45:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5636325376.0,919412736.0,26312818688.0,750522368.0,6874.0,5099.0
12-04 09:45:25,1.671,1.253,97.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5636415488.0,919412736.0,26314379264.0,748871680.0,1378932.0,2313355.0
12-04 09:45:26,7.653,5.442,86.565,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,5636648960.0,919412736.0,26325409792.0,737607680.0,6222933.0,6357947.0
12-04 09:45:27,8.992,7.479,83.277,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5637201920.0,919412736.0,26342387712.0,720076800.0,7215027.0,4048986.0
12-04 09:45:28,3.050,2.308,94.559,0.0,0.0,0.082,0.0,16384.0,0.0,2.0,5637345280.0,919412736.0,26344910848.0,717410304.0,1761745.0,10547498.0
12-04 09:45:29,5.714,4.874,89.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5636755456.0,919412736.0,26354233344.0,708677632.0,4930033.0,4956831.0
12-04 09:45:30,10.513,8.376,80.769,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5638774784.0,919412736.0,26371973120.0,688918528.0,8896609.0,12030118.0
12-04 09:45:31,7.045,4.983,85.309,2.320,0.0,0.344,0.0,99655680.0,0.0,103.0,5638352896.0,919412736.0,26385195008.0,676118528.0,6207070.0,6512578.0
12-04 09:45:32,7.270,5.410,86.306,0.761,0.0,0.254,0.0,194097152.0,0.0,192.0,5638561792.0,919412736.0,26396942336.0,664162304.0,6084804.0,10399648.0
12-04 09:45:33,9.214,7.439,82.840,0.0,0.0,0.507,0.0,53248.0,0.0,4.0,5639401472.0,919416832.0,26412163072.0,648097792.0,7724431.0,11125949.0
12-04 09:45:34,5.514,4.344,89.891,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5639204864.0,919416832.0,26420850688.0,639606784.0,4363143.0,4383376.0
12-04 09:45:35,8.326,6.224,84.945,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5640732672.0,919416832.0,26433548288.0,625381376.0,6538250.0,10176272.0
12-04 09:45:36,5.330,3.553,90.948,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5639069696.0,919416832.0,26442510336.0,618082304.0,4450466.0,4984724.0
12-04 09:45:37,6.588,4.730,88.514,0.0,0.0,0.169,0.0,65536.0,0.0,10.0,5639913472.0,919416832.0,26453889024.0,605859840.0,5353831.0,7609556.0
12-04 09:45:38,8.263,5.312,86.172,0.084,0.0,0.169,0.0,28672.0,0.0,4.0,5640261632.0,919416832.0,26465144832.0,594255872.0,5923308.0,7903844.0
12-04 09:45:39,6.186,4.831,88.898,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5640609792.0,919416832.0,26475683840.0,583368704.0,5382626.0,7290934.0
12-04 09:45:40,6.949,4.407,88.475,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5641105408.0,919416832.0,26486013952.0,572542976.0,5514514.0,7608427.0
12-04 09:45:41,6.218,5.042,88.403,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5641170944.0,919416832.0,26496311296.0,562180096.0,5122885.0,7077689.0
12-04 09:45:42,6.318,5.897,87.616,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5641752576.0,919416832.0,26507182080.0,550727680.0,5652254.0,7790045.0
12-04 09:45:43,5.378,4.286,90.084,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5642215424.0,919416832.0,26515578880.0,541868032.0,4461766.0,6555802.0
12-04 09:45:44,5.867,5.017,88.861,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5642227712.0,919416832.0,26526040064.0,531394560.0,5409689.0,6958894.0
12-04 09:45:45,6.633,5.038,88.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5641932800.0,919416832.0,26537013248.0,520716288.0,5366463.0,7506341.0
12-04 09:45:46,4.818,4.142,90.871,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5642780672.0,919416832.0,26545418240.0,511463424.0,4170435.0,4493733.0
12-04 09:45:47,5.922,4.399,89.509,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5642989568.0,919416832.0,26554818560.0,501854208.0,5129843.0,6848323.0
12-04 09:45:48,5.823,4.219,89.705,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5643612160.0,919420928.0,26564853760.0,491192320.0,4946901.0,6904919.0
12-04 09:45:49,6.438,4.599,88.880,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5643878400.0,919420928.0,26573950976.0,481828864.0,4930038.0,7018719.0
12-04 09:45:50,5.612,4.082,90.136,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5644656640.0,919420928.0,26583744512.0,471257088.0,4893797.0,6512653.0
12-04 09:45:51,8.078,5.102,86.565,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5644156928.0,919420928.0,26594832384.0,460668928.0,5695397.0,7222113.0
12-04 09:45:52,5.927,5.419,88.569,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5644566528.0,919420928.0,26605789184.0,449302528.0,5484957.0,7213835.0
12-04 09:45:53,4.983,4.899,90.034,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5644980224.0,919420928.0,26615246848.0,439431168.0,4689678.0,6662588.0
12-04 09:45:54,7.282,5.165,87.384,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5645389824.0,919420928.0,26627457024.0,426811392.0,5890649.0,7914525.0
12-04 09:45:55,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5645443072.0,919420928.0,26628513792.0,425701376.0,312413.0,172078.0
12-04 09:45:56,0.166,0.083,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,5645434880.0,919420928.0,26628521984.0,425701376.0,16378.0,1166762.0
12-04 09:45:57,2.517,2.181,95.302,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5645701120.0,919420928.0,26631430144.0,422526976.0,2317691.0,1413491.0
12-04 09:45:58,6.349,5.514,87.719,0.0,0.0,0.418,0.0,16384.0,0.0,2.0,5645672448.0,919420928.0,26642046976.0,411938816.0,5155044.0,7190157.0
12-04 09:45:59,7.245,5.729,86.942,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5646487552.0,919420928.0,26654834688.0,398336000.0,5920317.0,5285800.0
12-04 09:46:00,4.237,4.237,91.271,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5646524416.0,919420928.0,26663608320.0,389525504.0,4364021.0,9778063.0
12-04 09:46:01,10.357,7.895,81.579,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5646880768.0,919420928.0,26680029184.0,372748288.0,8477690.0,11132257.0
12-04 09:46:02,8.831,7.317,79.310,4.121,0.0,0.421,0.0,222248960.0,0.0,222.0,5647687680.0,919420928.0,26694303744.0,357666816.0,7283773.0,10534033.0
12-04 09:46:03,9.075,7.125,83.630,0.0,0.0,0.170,0.0,83402752.0,0.0,86.0,5647974400.0,919420928.0,26710315008.0,341368832.0,7684378.0,9782729.0
12-04 09:46:04,6.935,5.479,87.243,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5647794176.0,919420928.0,26722344960.0,329519104.0,6417838.0,7634000.0
12-04 09:46:05,7.101,4.649,87.997,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5647921152.0,919420928.0,26733121536.0,318615552.0,5236754.0,7094119.0
12-04 09:46:06,6.224,4.710,88.814,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5647130624.0,919420928.0,26742689792.0,309837824.0,5244947.0,7497976.0
12-04 09:46:07,6.007,5.161,88.663,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5647810560.0,919420928.0,26753740800.0,298106880.0,5277064.0,7389175.0
12-04 09:46:08,6.160,5.654,87.764,0.084,0.0,0.338,0.0,28672.0,0.0,4.0,5649117184.0,919420928.0,26765131776.0,285409280.0,5759745.0,6857303.0
12-04 09:46:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5648932864.0,919420928.0,26766061568.0,284663808.0,8548.0,6803.0
12-04 09:46:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649559552.0,919420928.0,26766069760.0,284028928.0,19963.0,1683575.0
12-04 09:46:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649559552.0,919420928.0,26766069760.0,284028928.0,11472.0,11661.0
12-04 09:46:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,5649555456.0,919420928.0,26766073856.0,284028928.0,7618.0,5286.0
12-04 09:46:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5649555456.0,919420928.0,26766073856.0,284028928.0,10400.0,8540.0
12-04 09:46:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5649555456.0,919420928.0,26766073856.0,284028928.0,6934.0,4930.0
12-04 09:46:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649555456.0,919420928.0,26766073856.0,284028928.0,6697.0,4397.0
12-04 09:46:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649555456.0,919420928.0,26766073856.0,284028928.0,7071.0,5050.0
12-04 09:46:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649555456.0,919420928.0,26766073856.0,284028928.0,6120.0,3693.0
12-04 09:46:18,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5649555456.0,919420928.0,26766073856.0,284028928.0,7428.0,5965.0
12-04 09:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649555456.0,919420928.0,26766073856.0,284028928.0,9390.0,9568.0
12-04 09:46:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5649555456.0,919420928.0,26766073856.0,284028928.0,6934.0,4996.0
12-04 09:46:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5649555456.0,919420928.0,26766073856.0,284028928.0,26172.0,25430.0
12-04 09:46:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649555456.0,919420928.0,26766073856.0,284028928.0,6120.0,3693.0
12-04 09:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649551360.0,919420928.0,26766077952.0,284028928.0,7034.0,5085.0
12-04 09:46:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5649551360.0,919420928.0,26766077952.0,284028928.0,6246.0,3764.0
12-04 09:46:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649551360.0,919420928.0,26766077952.0,284028928.0,9440.0,9261.0
12-04 09:46:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5649551360.0,919420928.0,26766077952.0,284028928.0,6290.0,4129.0
12-04 09:46:27,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649551360.0,919420928.0,26766077952.0,284028928.0,8308.0,7297.0
12-04 09:46:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649551360.0,919420928.0,26766077952.0,284028928.0,7714.0,6285.0
12-04 09:46:29,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649547264.0,919420928.0,26766082048.0,284028928.0,8283.0,7781.0
12-04 09:46:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5650063360.0,919420928.0,26766082048.0,283512832.0,7844.0,6027.0
12-04 09:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5650063360.0,919420928.0,26766082048.0,283512832.0,6813.0,4352.0
12-04 09:46:32,0.0,0.083,99.666,0.250,0.0,0.0,0.0,44617728.0,0.0,49.0,5650063360.0,919420928.0,26766082048.0,283512832.0,6781.0,4232.0
12-04 09:46:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28028928.0,0.0,29.0,5650063360.0,919420928.0,26766082048.0,283512832.0,7461.0,5447.0
12-04 09:46:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650059264.0,919420928.0,26766086144.0,283512832.0,8114.0,6523.0
12-04 09:46:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650059264.0,919420928.0,26766086144.0,283512832.0,9147.0,8197.0
12-04 09:46:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,5649158144.0,919425024.0,26766086144.0,284409856.0,7495.0,5405.0
12-04 09:46:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649158144.0,919425024.0,26766086144.0,284409856.0,9302.0,8944.0
12-04 09:46:38,0.083,0.083,99.584,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,5649158144.0,919425024.0,26766086144.0,284409856.0,7565.0,6201.0
12-04 09:46:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649158144.0,919425024.0,26766086144.0,284409856.0,6406.0,3868.0
12-04 09:46:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649158144.0,919425024.0,26766086144.0,284409856.0,6730.0,4567.0
12-04 09:46:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649158144.0,919425024.0,26766086144.0,284409856.0,8183.0,5849.0
12-04 09:46:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5649158144.0,919425024.0,26766086144.0,284409856.0,6894.0,4930.0
12-04 09:46:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5649154048.0,919425024.0,26766090240.0,284409856.0,11479.0,11070.0
12-04 09:46:44,4.606,2.931,92.044,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5648162816.0,919425024.0,26771955712.0,279535616.0,3338767.0,4101927.0
12-04 09:46:45,4.996,4.064,90.940,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5648134144.0,919425024.0,26780721152.0,270798848.0,4390723.0,4295305.0
12-04 09:46:46,7.184,6.771,85.797,0.0,0.0,0.248,0.0,0.0,0.0,0.0,5649510400.0,919425024.0,26790551552.0,259592192.0,5596683.0,7741742.0
12-04 09:46:47,6.172,5.088,88.490,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,5649412096.0,919425024.0,26801729536.0,248512512.0,4884038.0,6814886.0
12-04 09:46:48,6.899,4.089,88.671,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5649530880.0,919425024.0,26812563456.0,237559808.0,5551610.0,7866925.0
12-04 09:46:49,6.897,4.962,87.889,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5649752064.0,919425024.0,26822643712.0,227258368.0,5295228.0,7113265.0
12-04 09:46:50,7.373,5.678,86.441,0.254,0.0,0.254,3407872.0,684032.0,41.0,18.0,5649678336.0,911757312.0,26817798144.0,239845376.0,5742198.0,7489899.0
12-04 09:46:51,6.007,5.076,88.494,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5649952768.0,911757312.0,26828218368.0,229150720.0,5356941.0,6830999.0
12-04 09:46:52,6.845,5.426,87.479,0.0,0.0,0.250,0.0,532480.0,0.0,7.0,5650186240.0,905027584.0,26816987136.0,246878208.0,5222826.0,7314986.0
12-04 09:46:53,6.655,5.307,87.869,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5650522112.0,905027584.0,26827079680.0,236449792.0,5365937.0,7340209.0
12-04 09:46:54,7.203,4.746,87.712,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5650296832.0,905027584.0,26837987328.0,225767424.0,5382095.0,6989502.0
12-04 09:46:55,7.107,4.315,88.409,0.0,0.0,0.169,0.0,532480.0,0.0,12.0,5650763776.0,898617344.0,26822090752.0,247607296.0,5422691.0,7460841.0
12-04 09:46:56,6.973,5.272,87.500,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5650800640.0,898617344.0,26833801216.0,235859968.0,5945707.0,7807999.0
12-04 09:46:57,6.839,6.172,86.739,0.0,0.0,0.250,0.0,536576.0,0.0,10.0,5651492864.0,892358656.0,26814734336.0,260493312.0,5556578.0,7160180.0
12-04 09:46:58,5.589,3.353,91.058,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5650604032.0,892358656.0,26825256960.0,250859520.0,5010018.0,6983095.0
12-04 09:46:59,5.047,2.994,91.788,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5650907136.0,892358656.0,26834747392.0,241065984.0,4483228.0,7048431.0
12-04 09:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5650890752.0,892358656.0,26834890752.0,240939008.0,6874.0,4981.0
12-04 09:47:01,4.289,2.607,93.019,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5650419712.0,892358656.0,26839949312.0,236351488.0,3433540.0,3944793.0
12-04 09:47:02,8.673,6.378,84.524,0.170,0.0,0.255,0.0,544768.0,0.0,10.0,5651841024.0,886173696.0,26820407296.0,260657152.0,7243280.0,10739875.0
12-04 09:47:03,8.647,7.106,83.733,0.0,0.0,0.514,0.0,16384.0,0.0,2.0,5651226624.0,886173696.0,26836701184.0,244977664.0,7984223.0,11638636.0
12-04 09:47:04,9.891,7.460,82.313,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5651292160.0,886173696.0,26852519936.0,229093376.0,7502627.0,9034093.0
12-04 09:47:05,8.917,6.500,84.333,0.0,0.0,0.250,0.0,4096.0,0.0,1.0,5651210240.0,883183616.0,26847629312.0,237056000.0,6590775.0,9971428.0
12-04 09:47:06,8.165,5.303,86.364,0.0,0.0,0.168,8192.0,0.0,2.0,0.0,5650485248.0,883183616.0,26859110400.0,226299904.0,5809808.0,7625415.0
12-04 09:47:07,7.131,5.872,86.577,0.168,0.0,0.252,0.0,372736.0,0.0,14.0,5650993152.0,880238592.0,26851565568.0,236281856.0,5890234.0,6250880.0
12-04 09:47:08,6.768,4.399,88.748,0.0,0.0,0.085,0.0,299008.0,0.0,5.0,5652439040.0,877297664.0,26842349568.0,246992896.0,5375034.0,3044394.0
12-04 09:47:09,7.583,5.750,86.333,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5651771392.0,877297664.0,26852888576.0,237121536.0,5854541.0,12672305.0
12-04 09:47:10,5.797,4.604,89.429,0.0,0.0,0.171,0.0,208896.0,0.0,6.0,5653086208.0,874377216.0,26843099136.0,248516608.0,5055759.0,7062299.0
12-04 09:47:11,7.877,5.804,85.987,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5651808256.0,874377216.0,26855010304.0,237883392.0,5598058.0,7475071.0
12-04 09:47:12,5.396,5.143,89.123,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5651914752.0,874377216.0,26864984064.0,227803136.0,5092237.0,6826358.0
12-04 09:47:13,6.361,5.344,88.041,0.085,0.0,0.170,0.0,303104.0,0.0,10.0,5652291584.0,871428096.0,26853097472.0,242262016.0,5483933.0,7367508.0
12-04 09:47:14,6.261,4.992,88.579,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5652213760.0,871428096.0,26864492544.0,230944768.0,5305837.0,7011264.0
12-04 09:47:15,6.650,5.653,87.448,0.0,0.0,0.249,0.0,282624.0,0.0,6.0,5652295680.0,868503552.0,26852360192.0,245919744.0,5194307.0,6617704.0
12-04 09:47:16,6.566,5.219,87.963,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5652054016.0,868503552.0,26862919680.0,235601920.0,5578348.0,7433746.0
12-04 09:47:17,6.582,5.401,87.257,0.591,0.0,0.169,0.0,24682496.0,0.0,33.0,5653037056.0,865607680.0,26851770368.0,248664064.0,5499888.0,7492527.0
12-04 09:47:18,5.617,5.277,76.085,12.851,0.0,0.170,0.0,263192576.0,0.0,471.0,5652901888.0,865607680.0,26861776896.0,238792704.0,5300078.0,6981958.0
12-04 09:47:19,6.522,4.933,85.702,2.592,0.0,0.251,0.0,80228352.0,0.0,159.0,5652983808.0,865611776.0,26871377920.0,229105664.0,4695905.0,6797471.0
12-04 09:47:20,7.692,5.268,86.873,0.0,0.0,0.167,0.0,233472.0,0.0,3.0,5652717568.0,862752768.0,26859028480.0,244580352.0,5389942.0,7117347.0
12-04 09:47:21,6.843,4.790,88.195,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5652578304.0,862752768.0,26870296576.0,233451520.0,5992363.0,7875673.0
12-04 09:47:22,6.124,5.034,88.507,0.0,0.0,0.336,0.0,294912.0,0.0,7.0,5653540864.0,859869184.0,26856742912.0,248926208.0,5172344.0,6620850.0
12-04 09:47:23,7.253,4.778,87.799,0.0,0.0,0.171,0.0,40960.0,0.0,3.0,5653557248.0,859869184.0,26867699712.0,237953024.0,5945215.0,7881365.0
12-04 09:47:24,6.946,5.021,87.699,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5652578304.0,859869184.0,26878386176.0,228245504.0,5603395.0,7145505.0
12-04 09:47:25,5.966,5.126,88.571,0.168,0.0,0.168,0.0,262144.0,0.0,5.0,5652762624.0,856981504.0,26863996928.0,245338112.0,4898718.0,7080125.0
12-04 09:47:26,6.229,5.303,88.215,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5652946944.0,856981504.0,26874146816.0,235003904.0,5292145.0,6812080.0
12-04 09:47:27,6.778,4.854,88.117,0.0,0.0,0.251,0.0,262144.0,0.0,8.0,5652811776.0,854110208.0,26859343872.0,252813312.0,5140195.0,6955878.0
12-04 09:47:28,6.485,5.375,87.884,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5652672512.0,854110208.0,26869886976.0,242409472.0,5961182.0,7782495.0
12-04 09:47:29,6.465,5.374,87.825,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5652598784.0,854110208.0,26881097728.0,231272448.0,5458837.0,8121457.0
12-04 09:47:30,6.430,5.499,87.817,0.0,0.0,0.254,0.0,299008.0,0.0,9.0,5652832256.0,851259392.0,26865684480.0,249303040.0,5478109.0,7382776.0
12-04 09:47:31,6.446,5.089,88.041,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5652869120.0,851259392.0,26876411904.0,238538752.0,5642007.0,7710402.0
12-04 09:47:32,7.264,4.730,87.838,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5652684800.0,851259392.0,26886881280.0,228253696.0,5368585.0,6887078.0
12-04 09:47:33,5.537,5.451,88.842,0.0,0.0,0.170,0.0,286720.0,0.0,8.0,5653307392.0,848420864.0,26869940224.0,247410688.0,5386163.0,7518681.0
12-04 09:47:34,7.239,5.892,86.532,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5653196800.0,848420864.0,26881732608.0,235728896.0,5997196.0,7850904.0
12-04 09:47:35,5.828,4.307,89.611,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5653508096.0,848420864.0,26891231232.0,225918976.0,4978932.0,6838396.0
12-04 09:47:36,6.081,5.152,88.682,0.0,0.0,0.084,0.0,286720.0,0.0,5.0,5652623360.0,845651968.0,26873569280.0,247234560.0,5117222.0,6997830.0
12-04 09:47:37,6.706,5.603,87.351,0.170,0.0,0.170,0.0,20480.0,0.0,3.0,5653200896.0,845651968.0,26884976640.0,235249664.0,6014889.0,8054419.0
12-04 09:47:38,0.667,0.583,98.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5653303296.0,845651968.0,26887475200.0,232648704.0,506724.0,271168.0
12-04 09:47:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5653299200.0,845651968.0,26887479296.0,232648704.0,19589.0,1916615.0
12-04 09:47:40,1.754,1.253,96.909,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5653045248.0,845651968.0,26889129984.0,231251968.0,1396722.0,992531.0
12-04 09:47:41,6.281,5.444,88.023,0.0,0.0,0.251,0.0,262144.0,0.0,4.0,5654560768.0,842833920.0,26869792768.0,251891712.0,5178424.0,6929660.0
12-04 09:47:42,10.967,8.204,80.138,0.086,0.0,0.604,0.0,28672.0,0.0,3.0,5653258240.0,842833920.0,26889641984.0,233345024.0,10224492.0,12189517.0
12-04 09:47:43,7.953,4.992,86.802,0.0,0.0,0.254,0.0,360448.0,0.0,11.0,5654261760.0,840011776.0,26871533568.0,253272064.0,5732128.0,10775144.0
12-04 09:47:44,11.565,8.844,79.252,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5653561344.0,840011776.0,26891321344.0,234184704.0,9607761.0,12548585.0
12-04 09:47:45,10.580,7.509,81.314,0.0,0.0,0.597,0.0,266240.0,0.0,6.0,5653716992.0,837185536.0,26877763584.0,250413056.0,8369678.0,11327423.0
12-04 09:47:46,8.088,7.077,84.414,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5653377024.0,837185536.0,26891018240.0,237498368.0,7398912.0,11455910.0
12-04 09:47:47,7.589,6.914,85.329,0.0,0.0,0.169,0.0,290816.0,0.0,5.0,5653442560.0,834371584.0,26872442880.0,258822144.0,6248931.0,8214329.0
12-04 09:47:48,6.908,4.718,88.037,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,5652901888.0,834371584.0,26883641344.0,248164352.0,5266688.0,6865255.0
12-04 09:47:49,5.897,5.641,82.051,6.154,0.0,0.256,0.0,241455104.0,0.0,458.0,5653053440.0,834371584.0,26894319616.0,237334528.0,5631151.0,7563618.0
12-04 09:47:50,6.667,5.167,87.500,0.417,0.0,0.250,0.0,90062848.0,0.0,173.0,5653041152.0,834371584.0,26904563712.0,227102720.0,5021593.0,6789239.0
12-04 09:47:51,6.542,4.758,88.530,0.0,0.0,0.170,0.0,278528.0,0.0,6.0,5653356544.0,831549440.0,26883010560.0,251162624.0,5488675.0,7153676.0
12-04 09:47:52,7.191,5.017,87.542,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5653188608.0,831549440.0,26892623872.0,241717248.0,5399119.0,7250259.0
12-04 09:47:53,7.179,4.645,88.091,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,5653282816.0,831549440.0,26903736320.0,230510592.0,5398057.0,7216612.0
12-04 09:47:54,6.129,5.290,88.161,0.168,0.0,0.252,0.0,319488.0,0.0,7.0,5653544960.0,828735488.0,26880831488.0,255967232.0,5345440.0,7243276.0
12-04 09:47:55,6.207,4.252,89.371,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5653913600.0,828735488.0,26891079680.0,245350400.0,5142216.0,6783446.0
12-04 09:47:56,6.847,5.495,87.489,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5653549056.0,828735488.0,26902302720.0,234491904.0,5746117.0,7737622.0
12-04 09:47:57,7.483,5.187,86.990,0.0,0.0,0.340,0.0,278528.0,0.0,3.0,5654003712.0,825917440.0,26880094208.0,259063808.0,6057303.0,7705246.0
12-04 09:47:58,6.723,5.126,87.983,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5653893120.0,825917440.0,26890383360.0,248885248.0,5007483.0,6756682.0
12-04 09:47:59,7.071,4.882,87.879,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5653192704.0,825917440.0,26901032960.0,238936064.0,5539568.0,7506941.0
12-04 09:48:00,7.775,5.376,86.600,0.083,0.0,0.165,0.0,12288.0,0.0,2.0,5653692416.0,825917440.0,26911232000.0,228237312.0,5184232.0,7252636.0
12-04 09:48:01,5.579,5.072,89.265,0.0,0.0,0.085,0.0,299008.0,0.0,3.0,5653737472.0,823115776.0,26886942720.0,255283200.0,5070318.0,6777366.0
12-04 09:48:02,6.706,5.008,87.861,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5653635072.0,823115776.0,26897252352.0,245075968.0,5783780.0,7670986.0
12-04 09:48:03,7.077,6.078,86.511,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5653102592.0,823115776.0,26909085696.0,233775104.0,5714377.0,7311503.0
12-04 09:48:04,5.957,5.191,88.681,0.0,0.0,0.170,0.0,24576.0,0.0,2.0,5655326720.0,821510144.0,26899066880.0,243175424.0,5342286.0,7265439.0
12-04 09:48:05,5.128,4.359,90.342,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5653622784.0,821510144.0,26909220864.0,234725376.0,4901204.0,6492228.0
12-04 09:48:06,6.650,5.303,87.458,0.253,0.0,0.337,0.0,196608.0,0.0,7.0,5653942272.0,820080640.0,26901258240.0,243798016.0,5580979.0,7172837.0
12-04 09:48:07,6.071,4.216,89.460,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,5652832256.0,819822592.0,26908540928.0,237883392.0,4854000.0,6781370.0
12-04 09:48:08,7.203,5.508,87.203,0.0,0.0,0.085,0.0,151552.0,0.0,6.0,5654605824.0,818479104.0,26902388736.0,243605504.0,5977470.0,7906390.0
12-04 09:48:09,6.309,3.922,89.599,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5653983232.0,818479104.0,26912419840.0,234196992.0,5262030.0,6710782.0
12-04 09:48:10,4.946,4.359,90.528,0.0,0.0,0.168,0.0,135168.0,0.0,7.0,5655326720.0,816971776.0,26901757952.0,245022720.0,4106758.0,6492078.0
12-04 09:48:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655375872.0,816971776.0,26901835776.0,244895744.0,9681.0,8979.0
12-04 09:48:12,0.167,0.084,99.582,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5655543808.0,816971776.0,26901921792.0,244641792.0,220737.0,730031.0
12-04 09:48:13,4.030,3.107,92.695,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,5654269952.0,816971776.0,26906980352.0,240857088.0,3025699.0,2514962.0
12-04 09:48:14,6.678,4.987,87.997,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5653889024.0,816971776.0,26917371904.0,230846464.0,5573030.0,8339631.0
12-04 09:48:15,10.522,7.870,81.266,0.0,0.0,0.342,0.0,143360.0,0.0,3.0,5653884928.0,815370240.0,26913746944.0,236077056.0,9008595.0,12106998.0
12-04 09:48:16,10.185,8.418,81.229,0.0,0.0,0.168,0.0,180224.0,0.0,5.0,5654417408.0,813768704.0,26908753920.0,242139136.0,8255119.0,10937220.0
12-04 09:48:17,9.576,7.797,82.203,0.169,0.0,0.254,0.0,28672.0,0.0,3.0,5653929984.0,813768704.0,26924900352.0,226480128.0,7991407.0,10336215.0
12-04 09:48:18,9.153,6.610,83.983,0.0,0.0,0.254,0.0,143360.0,0.0,5.0,5653917696.0,812417024.0,26921406464.0,231337984.0,7357975.0,11147574.0
12-04 09:48:19,9.504,7.738,82.170,0.0,0.0,0.589,0.0,90112.0,0.0,4.0,5654650880.0,811069440.0,26917900288.0,235458560.0,7524721.0,9976877.0
12-04 09:48:20,5.091,4.400,83.607,6.730,0.0,0.173,0.0,235294720.0,0.0,449.0,5656449024.0,809721856.0,26910220288.0,242688000.0,5369018.0,7094995.0
12-04 09:48:21,6.218,4.344,88.586,0.596,0.0,0.256,0.0,94662656.0,0.0,183.0,5655199744.0,809721856.0,26920210432.0,233947136.0,5306551.0,6824477.0
12-04 09:48:22,6.255,5.410,88.250,0.0,0.0,0.085,0.0,28672.0,0.0,2.0,5654413312.0,808374272.0,26913021952.0,243269632.0,5553198.0,7429879.0
12-04 09:48:23,6.468,4.681,88.426,0.170,0.0,0.255,0.0,61440.0,0.0,5.0,5654360064.0,808374272.0,26922741760.0,233603072.0,5531678.0,7335843.0
12-04 09:48:24,7.667,6.0,86.167,0.0,0.0,0.167,0.0,204800.0,0.0,6.0,5653905408.0,807026688.0,26915401728.0,242745344.0,5564517.0,7904363.0
12-04 09:48:25,6.876,5.008,87.861,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5653573632.0,807026688.0,26926321664.0,232157184.0,5656136.0,7993096.0
12-04 09:48:26,6.525,5.593,87.627,0.0,0.0,0.254,0.0,131072.0,0.0,7.0,5654298624.0,805687296.0,26918666240.0,240427008.0,5893601.0,8262936.0
12-04 09:48:27,7.077,4.996,87.677,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5654806528.0,805687296.0,26928697344.0,229888000.0,5258543.0,7052409.0
12-04 09:48:28,7.379,4.580,87.871,0.0,0.0,0.170,0.0,167936.0,0.0,6.0,5654925312.0,804343808.0,26920660992.0,239149056.0,5690584.0,7977935.0
12-04 09:48:29,6.079,5.223,88.356,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5654921216.0,804343808.0,26931585024.0,228229120.0,5913152.0,8110270.0
12-04 09:48:30,6.040,5.621,88.171,0.0,0.0,0.168,0.0,151552.0,0.0,4.0,5655621632.0,803000320.0,26922139648.0,238317568.0,5278947.0,7176444.0
12-04 09:48:31,6.308,5.299,88.141,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5654863872.0,803000320.0,26932891648.0,228323328.0,5212172.0,6957716.0
12-04 09:48:32,6.633,4.592,88.520,0.0,0.0,0.255,0.0,122880.0,0.0,3.0,5654994944.0,801656832.0,26923896832.0,238530560.0,5414852.0,7004614.0
12-04 09:48:33,6.582,5.232,87.932,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5654781952.0,801656832.0,26934439936.0,228200448.0,5623614.0,7727894.0
12-04 09:48:34,5.997,5.152,88.682,0.0,0.0,0.169,0.0,151552.0,0.0,4.0,5654265856.0,800305152.0,26925252608.0,239255552.0,5236891.0,6881823.0
12-04 09:48:35,5.917,4.734,89.096,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5653962752.0,800305152.0,26935590912.0,229220352.0,5070180.0,7369947.0
12-04 09:48:36,6.655,5.461,87.713,0.0,0.0,0.171,0.0,110592.0,0.0,5.0,5653303296.0,798953472.0,26926804992.0,240017408.0,5687638.0,6992879.0
12-04 09:48:37,6.661,4.890,88.196,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5653458944.0,798953472.0,26936619008.0,230047744.0,5435962.0,7118516.0
12-04 09:48:38,6.830,5.143,87.774,0.084,0.0,0.169,0.0,118784.0,0.0,5.0,5654425600.0,797601792.0,26926796800.0,240254976.0,5666519.0,7595505.0
12-04 09:48:39,6.297,4.954,88.413,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5654396928.0,797601792.0,26937270272.0,229810176.0,5129368.0,7169334.0
12-04 09:48:40,6.361,5.004,88.465,0.0,0.0,0.170,0.0,221184.0,0.0,8.0,5654913024.0,796250112.0,26926567424.0,241348608.0,5642383.0,7471380.0
12-04 09:48:41,7.035,5.025,87.688,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,5654331392.0,796250112.0,26936991744.0,231505920.0,5192513.0,7615741.0
12-04 09:48:42,5.641,4.530,89.487,0.0,0.0,0.342,0.0,135168.0,0.0,7.0,5654306816.0,794902528.0,26926514176.0,243355648.0,5486875.0,7844996.0
12-04 09:48:43,3.613,2.269,94.034,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5654093824.0,794902528.0,26934210560.0,235872256.0,2778973.0,3660245.0
12-04 09:48:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654093824.0,794902528.0,26934210560.0,235872256.0,7399.0,5538.0
12-04 09:48:45,2.494,1.746,95.677,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5654777856.0,794902528.0,26936987648.0,232411136.0,1760151.0,695103.0
12-04 09:48:46,3.830,3.747,92.423,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654159360.0,794902528.0,26944876544.0,225140736.0,3376968.0,4118824.0
12-04 09:48:47,0.0,0.0,99.749,0.251,0.0,0.0,0.0,180224.0,0.0,7.0,5654855680.0,793554944.0,26923941888.0,246726656.0,7460.0,6037.0
12-04 09:48:48,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654847488.0,793554944.0,26923950080.0,246726656.0,14961.0,933359.0
12-04 09:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5654847488.0,793554944.0,26923950080.0,246726656.0,7778.0,6632.0
12-04 09:48:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655752704.0,793554944.0,26923950080.0,245821440.0,7695.0,6475.0
12-04 09:48:51,0.0,0.167,95.230,4.603,0.0,0.0,0.0,238653440.0,0.0,455.0,5655728128.0,793554944.0,26923950080.0,245846016.0,24432.0,22444.0
12-04 09:48:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12931072.0,0.0,28.0,5655728128.0,793554944.0,26923950080.0,245846016.0,7448.0,6126.0
12-04 09:48:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655728128.0,793554944.0,26923950080.0,245846016.0,7257.0,5500.0
12-04 09:48:54,0.753,0.0,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655724032.0,793554944.0,26923954176.0,245846016.0,8083.0,7231.0
12-04 09:48:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5655707648.0,793554944.0,26923954176.0,245862400.0,6940.0,5019.0
12-04 09:48:56,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5655707648.0,793554944.0,26923954176.0,245862400.0,6900.0,5087.0
12-04 09:48:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655707648.0,793554944.0,26923954176.0,245862400.0,8288.0,7408.0
12-04 09:48:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5655707648.0,793554944.0,26923954176.0,245862400.0,7445.0,5613.0
12-04 09:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655703552.0,793554944.0,26923958272.0,245862400.0,6651.0,4730.0
12-04 09:49:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655703552.0,793554944.0,26923958272.0,245862400.0,7212.0,4976.0
12-04 09:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,5655703552.0,793554944.0,26923958272.0,245862400.0,8505.0,6017.0
12-04 09:49:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655703552.0,793554944.0,26923958272.0,245862400.0,8208.0,7541.0
12-04 09:49:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655703552.0,793554944.0,26923958272.0,245862400.0,6277.0,4062.0
12-04 09:49:04,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5655699456.0,793554944.0,26923962368.0,245862400.0,8854.0,7030.0
12-04 09:49:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655699456.0,793554944.0,26923962368.0,245862400.0,7724.0,5468.0
12-04 09:49:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5654937600.0,793554944.0,26923962368.0,246624256.0,9653.0,8962.0
12-04 09:49:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654937600.0,793554944.0,26923962368.0,246624256.0,7091.0,4304.0
12-04 09:49:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654937600.0,793554944.0,26923962368.0,246624256.0,8118.0,6413.0
12-04 09:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5654937600.0,793554944.0,26923962368.0,246624256.0,9087.0,7368.0
12-04 09:49:10,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5655191552.0,793554944.0,26923962368.0,246370304.0,7590.0,5453.0
12-04 09:49:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655187456.0,793554944.0,26923966464.0,246370304.0,26058.0,24992.0
12-04 09:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5655187456.0,793554944.0,26923966464.0,246370304.0,7203.0,4377.0
12-04 09:49:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655187456.0,793554944.0,26923966464.0,246370304.0,9138.0,6341.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655187456.0,793554944.0,26923966464.0,246370304.0,8807.0,7872.0
12-04 09:49:15,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5655187456.0,793554944.0,26923966464.0,246370304.0,7595.0,6152.0
12-04 09:49:16,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,5655187456.0,793554944.0,26923966464.0,246370304.0,7595.0,6020.0
12-04 09:49:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5655187456.0,793554944.0,26923966464.0,246370304.0,8280.0,7229.0
12-04 09:49:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5655187456.0,793554944.0,26923966464.0,246370304.0,8111.0,5688.0
12-04 09:49:19,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5655261184.0,793554944.0,26924019712.0,246243328.0,159759.0,44448.0
12-04 09:49:20,4.580,3.562,91.688,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5653651456.0,793554944.0,26931994624.0,239878144.0,4050063.0,4391549.0
12-04 09:49:21,6.376,5.201,88.339,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5653643264.0,793554944.0,26941820928.0,230060032.0,5278684.0,6803687.0
12-04 09:49:22,5.178,4.754,89.728,0.170,0.0,0.170,0.0,163840.0,0.0,6.0,5654355968.0,792203264.0,26930573312.0,241946624.0,4927012.0,3475085.0
12-04 09:49:23,6.117,4.758,88.955,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5654470656.0,792203264.0,26940710912.0,231694336.0,5376580.0,3340072.0
12-04 09:49:24,6.667,4.786,88.291,0.0,0.0,0.256,0.0,176128.0,0.0,5.0,5654781952.0,790851584.0,26930614272.0,242831360.0,5687925.0,14609355.0
12-04 09:49:25,8.438,5.848,85.380,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5654532096.0,790851584.0,26941751296.0,231944192.0,6154298.0,7841459.0
12-04 09:49:26,3.581,2.813,93.606,0.0,0.0,0.0,0.0,135168.0,0.0,5.0,5655478272.0,789499904.0,26928504832.0,245596160.0,3574312.0,6114536.0
12-04 09:49:27,5.079,3.913,90.841,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5655384064.0,789499904.0,26934878208.0,239316992.0,3957739.0,4246957.0
12-04 09:49:28,5.490,4.645,89.696,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5655334912.0,789499904.0,26944946176.0,229298176.0,4617147.0,6664799.0
12-04 09:49:29,7.131,5.772,86.842,0.0,0.0,0.255,0.0,192512.0,0.0,6.0,5655240704.0,788144128.0,26934489088.0,241205248.0,6520256.0,8433980.0
12-04 09:49:30,8.129,5.843,85.775,0.0,0.0,0.254,0.0,102400.0,0.0,3.0,5655363584.0,786792448.0,26926854144.0,250068992.0,6271207.0,7645314.0
12-04 09:49:31,8.766,5.106,85.702,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5654183936.0,786792448.0,26940366848.0,237735936.0,6958601.0,10150788.0
12-04 09:49:32,8.579,5.887,85.450,0.0,0.0,0.084,0.0,135168.0,0.0,7.0,5655060480.0,785448960.0,26931945472.0,246624256.0,6360272.0,9612345.0
12-04 09:49:33,7.354,5.748,86.306,0.169,0.0,0.423,0.0,12288.0,0.0,2.0,5654405120.0,785448960.0,26943950848.0,235274240.0,6237645.0,7428376.0
12-04 09:49:34,6.197,5.008,88.455,0.0,0.0,0.340,0.0,180224.0,0.0,7.0,5655343104.0,784097280.0,26932461568.0,247177216.0,5633993.0,7151468.0
12-04 09:49:35,6.943,5.588,87.214,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5654077440.0,784097280.0,26943918080.0,236986368.0,5999954.0,7712687.0
12-04 09:49:36,7.342,5.316,87.004,0.0,0.0,0.338,0.0,180224.0,0.0,6.0,5654233088.0,782737408.0,26933637120.0,248471552.0,5842802.0,7757834.0
12-04 09:49:37,7.692,5.410,86.560,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5654102016.0,782737408.0,26944475136.0,237764608.0,5895761.0,7979168.0
12-04 09:49:38,7.064,4.681,88.085,0.0,0.0,0.170,0.0,172032.0,0.0,3.0,5655928832.0,781365248.0,26934022144.0,247762944.0,5620197.0,8397523.0
12-04 09:49:39,6.576,4.782,88.386,0.085,0.0,0.171,0.0,28672.0,0.0,4.0,5655015424.0,781365248.0,26944172032.0,238526464.0,5818968.0,8378608.0
12-04 09:49:40,5.802,4.522,89.420,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5655040000.0,781365248.0,26955595776.0,227078144.0,5380617.0,7081040.0
12-04 09:49:41,7.485,6.056,86.291,0.0,0.0,0.168,0.0,102400.0,0.0,2.0,5654814720.0,779993088.0,26944983040.0,239288320.0,6162694.0,7873662.0
12-04 09:49:42,7.888,5.259,86.599,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5655216128.0,779993088.0,26956189696.0,227680256.0,5949031.0,7635313.0
12-04 09:49:43,6.768,4.484,88.579,0.0,0.0,0.169,0.0,135168.0,0.0,5.0,5655302144.0,778620928.0,26944413696.0,240742400.0,5432787.0,7320686.0
12-04 09:49:44,7.029,5.272,87.531,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5654966272.0,778620928.0,26954846208.0,230645760.0,5272962.0,7140247.0
12-04 09:49:45,7.828,5.724,86.111,0.084,0.0,0.253,0.0,184320.0,0.0,8.0,5654548480.0,776355840.0,26946084864.0,242089984.0,6252530.0,7513571.0
12-04 09:49:46,6.926,6.081,86.655,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5656322048.0,776355840.0,26957291520.0,229109760.0,6159819.0,9887530.0
12-04 09:49:47,6.780,5.169,87.881,0.0,0.0,0.169,0.0,196608.0,0.0,6.0,5655400448.0,774946816.0,26946015232.0,242716672.0,5535829.0,7331648.0
12-04 09:49:48,6.672,4.476,88.682,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5656109056.0,774946816.0,26956038144.0,231985152.0,5337735.0,7344587.0
12-04 09:49:49,8.583,5.750,85.583,0.0,0.0,0.083,0.0,155648.0,0.0,7.0,5656276992.0,769609728.0,26948423680.0,244768768.0,5678905.0,7291144.0
12-04 09:49:50,7.392,4.843,87.341,0.0,0.0,0.425,73728.0,0.0,5.0,0.0,5655994368.0,769609728.0,26959990784.0,233484288.0,6078052.0,7620789.0
12-04 09:49:51,5.973,5.034,87.628,1.195,0.0,0.171,0.0,41168896.0,0.0,87.0,5656125440.0,764477440.0,26952282112.0,246194176.0,5369643.0,7431117.0
12-04 09:49:52,7.679,6.329,79.241,6.329,0.0,0.422,0.0,264253440.0,0.0,507.0,5655232512.0,764477440.0,26964697088.0,234672128.0,6414344.0,8052288.0
12-04 09:49:53,4.392,3.294,92.230,0.0,0.0,0.084,0.0,59727872.0,0.0,114.0,5655642112.0,764477440.0,26972635136.0,226324480.0,3792802.0,6390821.0
12-04 09:49:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,172032.0,0.0,6.0,5656739840.0,763047936.0,26949177344.0,250114048.0,7141.0,5030.0
12-04 09:49:55,0.921,0.753,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5656317952.0,763047936.0,26950406144.0,249307136.0,875800.0,1018106.0
12-04 09:49:56,4.080,3.081,92.673,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5655470080.0,763047936.0,26956111872.0,244449280.0,2928672.0,4111502.0
12-04 09:49:57,7.119,5.678,87.034,0.085,0.0,0.085,0.0,20480.0,0.0,3.0,5655093248.0,763047936.0,26967683072.0,233254912.0,6119314.0,7836298.0
12-04 09:49:58,14.273,9.802,75.408,0.0,0.0,0.516,0.0,167936.0,0.0,4.0,5654753280.0,761679872.0,26967994368.0,234651648.0,11505143.0,14789816.0
12-04 09:49:59,5.798,6.303,87.647,0.0,0.0,0.252,0.0,135168.0,0.0,4.0,5656379392.0,760320000.0,26954797056.0,247582720.0,5508306.0,7226436.0
12-04 09:50:00,11.755,8.396,79.429,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5656158208.0,760320000.0,26972377088.0,230223872.0,9106740.0,13925630.0
12-04 09:50:01,8.927,6.781,83.948,0.0,0.0,0.343,0.0,167936.0,0.0,3.0,5656424448.0,758951936.0,26964238336.0,239464448.0,7705390.0,11284022.0
12-04 09:50:02,8.411,5.523,84.792,1.020,0.0,0.255,0.0,28672.0,0.0,2.0,5655871488.0,758951936.0,26977705984.0,226549760.0,6347151.0,7352268.0
12-04 09:50:03,9.596,6.987,82.912,0.084,0.0,0.421,0.0,131072.0,0.0,5.0,5656641536.0,757579776.0,26968358912.0,236498944.0,7506333.0,10947544.0
12-04 09:50:04,7.825,5.073,86.930,0.0,0.0,0.172,0.0,204800.0,0.0,7.0,5657047040.0,756219904.0,26957631488.0,248180736.0,6709192.0,7759045.0
12-04 09:50:05,6.277,5.174,88.295,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5657243648.0,756219904.0,26967306240.0,238309376.0,5579963.0,7537806.0
12-04 09:50:06,7.348,5.068,87.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5656154112.0,756219904.0,26979176448.0,227528704.0,5825634.0,7655407.0
12-04 09:50:07,6.963,6.292,86.493,0.0,0.0,0.252,0.0,110592.0,0.0,2.0,5655576576.0,754864128.0,26967384064.0,241254400.0,5813609.0,9536778.0
12-04 09:50:08,7.131,6.197,86.163,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5656023040.0,754864128.0,26979049472.0,229142528.0,6568920.0,8978515.0
12-04 09:50:09,6.644,5.383,87.805,0.0,0.0,0.168,0.0,143360.0,0.0,6.0,5655453696.0,753520640.0,26966003712.0,244101120.0,5605544.0,6839817.0
12-04 09:50:10,7.040,5.259,87.617,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5656223744.0,753520640.0,26976522240.0,232812544.0,5891953.0,7717432.0
12-04 09:50:11,6.695,5.085,87.881,0.0,0.0,0.339,0.0,200704.0,0.0,5.0,5656309760.0,752201728.0,26963501056.0,247066624.0,5447717.0,7307041.0
12-04 09:50:12,7.420,4.890,87.521,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,5655584768.0,752201728.0,26975289344.0,236003328.0,5806158.0,8017250.0
12-04 09:50:13,7.776,6.438,85.535,0.0,0.0,0.251,0.0,159744.0,0.0,4.0,5655908352.0,750886912.0,26961805312.0,250478592.0,5708695.0,7684781.0
12-04 09:50:14,6.801,6.213,86.398,0.168,0.0,0.420,0.0,28672.0,0.0,4.0,5656174592.0,750886912.0,26973384704.0,238632960.0,5867228.0,8742161.0
12-04 09:50:15,7.022,4.653,88.071,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5655912448.0,750886912.0,26984542208.0,227737600.0,5522709.0,6961141.0
12-04 09:50:16,7.143,5.272,87.245,0.0,0.0,0.340,0.0,147456.0,0.0,2.0,5655715840.0,749576192.0,26971705344.0,242081792.0,6123066.0,8111897.0
12-04 09:50:17,6.334,4.645,88.851,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5656276992.0,749576192.0,26981179392.0,232046592.0,5245932.0,6810977.0
12-04 09:50:18,6.700,5.528,87.437,0.0,0.0,0.335,0.0,151552.0,0.0,3.0,5656223744.0,748228608.0,26968293376.0,246333440.0,5689352.0,7200420.0
12-04 09:50:19,6.388,4.940,88.330,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5656788992.0,748228608.0,26978840576.0,235220992.0,5789223.0,7303022.0
12-04 09:50:20,6.812,5.719,87.300,0.084,0.0,0.084,0.0,184320.0,0.0,10.0,5657190400.0,746926080.0,26964979712.0,249982976.0,5516362.0,7390365.0
12-04 09:50:21,7.113,4.996,87.468,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5656694784.0,746926080.0,26976403456.0,239054848.0,5837345.0,9328292.0
12-04 09:50:22,6.932,4.987,87.658,0.254,0.0,0.169,0.0,10338304.0,0.0,25.0,5659238400.0,745635840.0,26962264064.0,251940864.0,5731744.0,7546837.0
12-04 09:50:23,6.507,5.908,80.736,6.678,0.0,0.171,0.0,262504448.0,0.0,501.0,5658185728.0,745635840.0,26974584832.0,240672768.0,6200831.0,8254444.0
12-04 09:50:24,6.328,3.997,89.425,0.0,0.0,0.250,0.0,78786560.0,0.0,150.0,5658378240.0,745635840.0,26983981056.0,231084032.0,4447087.0,6650387.0
12-04 09:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,5658492928.0,745635840.0,26984083456.0,230866944.0,7649.0,6194.0
12-04 09:50:26,0.252,0.336,99.329,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5659054080.0,745635840.0,26984833024.0,229556224.0,481815.0,581968.0
12-04 09:50:27,2.857,2.269,94.874,0.0,0.0,0.0,0.0,196608.0,0.0,7.0,5660372992.0,744071168.0,26963972096.0,250662912.0,2429124.0,1417109.0
12-04 09:50:28,10.969,7.058,81.633,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5658271744.0,744071168.0,26980139008.0,236597248.0,8303933.0,10816716.0
12-04 09:50:29,6.329,4.810,88.692,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5658603520.0,744071168.0,26990137344.0,226267136.0,5194181.0,7784191.0
12-04 09:50:30,12.999,9.941,76.551,0.085,0.0,0.425,4096.0,188416.0,1.0,7.0,5659287552.0,742764544.0,26986758144.0,230268928.0,10745522.0,14634576.0
12-04 09:50:31,9.365,7.107,83.110,0.0,0.0,0.418,0.0,163840.0,0.0,2.0,5658869760.0,741515264.0,26975375360.0,243318784.0,7531943.0,10218003.0
12-04 09:50:32,8.264,5.760,85.559,0.083,0.0,0.334,0.0,20480.0,0.0,3.0,5659070464.0,741515264.0,26988146688.0,230346752.0,6004782.0,8892438.0
12-04 09:50:33,10.134,8.794,80.737,0.0,0.0,0.335,0.0,139264.0,0.0,4.0,5658959872.0,740315136.0,26978754560.0,241049600.0,8418126.0,11316027.0
12-04 09:50:34,9.771,7.222,82.838,0.0,0.0,0.170,0.0,204800.0,0.0,5.0,5659906048.0,738820096.0,26968838144.0,251514880.0,7975349.0,10588637.0
12-04 09:50:35,5.793,5.038,89.001,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5660409856.0,738824192.0,26978095104.0,241750016.0,5109404.0,6851146.0
12-04 09:50:36,7.470,5.772,86.587,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5659238400.0,738824192.0,26991702016.0,229314560.0,6172803.0,7499736.0
12-04 09:50:37,8.459,6.030,85.176,0.168,0.0,0.168,0.0,176128.0,0.0,7.0,5660377088.0,737505280.0,26977136640.0,244060160.0,6155109.0,7571827.0
12-04 09:50:38,6.797,3.823,89.125,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5662363648.0,737505280.0,26987102208.0,232108032.0,5020523.0,7107497.0
12-04 09:50:39,7.609,6.522,85.535,0.0,0.0,0.334,4096.0,192512.0,1.0,4.0,5662629888.0,736157696.0,26973962240.0,246329344.0,6119909.0,9496748.0
12-04 09:50:40,7.321,5.491,86.938,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5663014912.0,736161792.0,26984349696.0,235552768.0,5612236.0,7123371.0
12-04 09:50:41,5.971,5.383,88.478,0.0,0.0,0.168,0.0,180224.0,0.0,4.0,5663404032.0,734908416.0,26968563712.0,252203008.0,5340472.0,6869674.0
12-04 09:50:42,5.574,4.561,89.611,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5663514624.0,734908416.0,26977824768.0,242831360.0,5027271.0,6630325.0
12-04 09:50:43,6.879,5.956,86.997,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,5662674944.0,734908416.0,26989481984.0,232013824.0,5775156.0,7651475.0
12-04 09:50:44,4.996,4.163,90.674,0.0,0.0,0.167,0.0,192512.0,0.0,4.0,5663006720.0,733130752.0,26971422720.0,251518976.0,3781037.0,4203057.0
12-04 09:50:45,8.078,5.612,85.799,0.0,0.0,0.510,0.0,16384.0,0.0,2.0,5662691328.0,733130752.0,26984153088.0,239104000.0,6708476.0,11169423.0
12-04 09:50:46,7.101,5.072,87.574,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5662859264.0,733130752.0,26995998720.0,227090432.0,5771411.0,7305108.0
12-04 09:50:47,8.333,6.833,84.500,0.0,0.0,0.333,0.0,172032.0,0.0,3.0,5662679040.0,728965120.0,26984562688.0,242872320.0,6471593.0,7608490.0
12-04 09:50:48,5.621,4.530,89.765,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5661974528.0,728965120.0,26993979392.0,234160128.0,4486893.0,6607839.0
12-04 09:50:49,5.542,4.702,89.589,0.0,0.0,0.168,0.0,237568.0,0.0,10.0,5663137792.0,727650304.0,26976776192.0,251514880.0,4775712.0,6555665.0
12-04 09:50:50,8.754,6.229,84.848,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5663911936.0,727650304.0,26989686784.0,237830144.0,6338360.0,7714416.0
12-04 09:50:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663543296.0,727650304.0,26990624768.0,237260800.0,166548.0,91309.0
12-04 09:50:52,0.585,0.334,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5663580160.0,727650304.0,26990968832.0,236879872.0,355425.0,1578342.0
12-04 09:50:53,7.745,5.362,86.723,0.0,0.0,0.170,0.0,143360.0,0.0,3.0,5663522816.0,725622784.0,26976657408.0,253276160.0,6513403.0,7917671.0
12-04 09:50:54,9.907,8.129,75.529,6.012,0.0,0.423,0.0,255365120.0,0.0,488.0,5662769152.0,725622784.0,26993106944.0,237580288.0,8435170.0,11723472.0
12-04 09:50:55,10.357,7.216,82.088,0.085,0.0,0.255,4096.0,73744384.0,1.0,151.0,5664190464.0,724303872.0,26982481920.0,248102912.0,8215545.0,11343003.0
12-04 09:50:56,6.953,5.837,86.867,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5663334400.0,724303872.0,26995945472.0,235495424.0,6755723.0,8973666.0
12-04 09:50:57,6.582,5.401,87.511,0.0,0.0,0.506,0.0,172032.0,0.0,6.0,5664591872.0,722984960.0,26980720640.0,250781696.0,5792997.0,8648950.0
12-04 09:50:58,0.669,0.418,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664591872.0,722984960.0,26982404096.0,249098240.0,580128.0,243139.0
12-04 09:50:59,3.775,2.517,93.624,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5664006144.0,722984960.0,26987687936.0,244400128.0,2800815.0,3418202.0
12-04 09:51:00,3.180,2.678,93.975,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5663248384.0,722984960.0,26993397760.0,239448064.0,2658482.0,3860412.0
12-04 09:51:01,3.866,3.866,92.101,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5663383552.0,722984960.0,26999373824.0,233336832.0,3647204.0,4349547.0
12-04 09:51:02,10.468,7.660,81.362,0.0,0.0,0.511,0.0,217088.0,0.0,9.0,5663277056.0,721403904.0,26990354432.0,244043776.0,9648550.0,8264868.0
12-04 09:51:03,11.795,7.778,80.171,0.0,0.0,0.256,0.0,163840.0,0.0,3.0,5664874496.0,717246464.0,26983837696.0,253120512.0,8690296.0,16678057.0
12-04 09:51:04,7.010,4.392,88.429,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5664219136.0,717246464.0,26993393664.0,244219904.0,5093283.0,7272078.0
12-04 09:51:05,10.307,8.859,80.579,0.0,0.0,0.256,0.0,180224.0,0.0,7.0,5664800768.0,715358208.0,26985521152.0,253399040.0,9007518.0,12536619.0
12-04 09:51:06,7.429,4.925,87.479,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5662658560.0,715358208.0,26996465664.0,244596736.0,5427481.0,7366045.0
12-04 09:51:07,11.215,6.882,81.478,0.170,0.0,0.255,0.0,20480.0,0.0,3.0,5663637504.0,715358208.0,27012878336.0,227205120.0,8517313.0,11183732.0
12-04 09:51:08,6.650,5.371,87.724,0.0,0.0,0.256,0.0,163840.0,0.0,6.0,5663903744.0,714027008.0,26996781056.0,244367360.0,5761296.0,7632014.0
12-04 09:51:09,8.092,6.644,84.923,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5664251904.0,714027008.0,27011051520.0,229748736.0,7116225.0,10309833.0
12-04 09:51:10,7.536,5.588,86.791,0.0,0.0,0.085,0.0,188416.0,0.0,8.0,5664698368.0,712384512.0,26995576832.0,246419456.0,5973516.0,8305052.0
12-04 09:51:11,8.376,6.514,85.025,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5663760384.0,712384512.0,27009064960.0,233869312.0,6957580.0,8150410.0
12-04 09:51:12,8.670,5.923,84.893,0.172,0.0,0.343,0.0,196608.0,0.0,8.0,5663981568.0,711077888.0,26997248000.0,246771712.0,7339909.0,10434521.0
12-04 09:51:13,5.968,4.604,89.258,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5663838208.0,711077888.0,27007311872.0,236851200.0,5450845.0,7228033.0
12-04 09:51:14,7.264,4.899,87.584,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5664100352.0,711077888.0,27017207808.0,226693120.0,5398503.0,7819904.0
12-04 09:51:15,7.901,6.202,85.726,0.0,0.0,0.170,0.0,176128.0,0.0,6.0,5664534528.0,709767168.0,27003191296.0,241586176.0,6620223.0,8455240.0
12-04 09:51:16,6.762,6.086,86.898,0.0,0.0,0.254,0.0,196608.0,0.0,5.0,5665443840.0,708456448.0,26995564544.0,249614336.0,6014205.0,8531400.0
12-04 09:51:17,5.793,4.534,89.505,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5665103872.0,708456448.0,27003924480.0,241594368.0,4732434.0,6894545.0
12-04 09:51:18,7.782,4.770,87.029,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,5664608256.0,708456448.0,27015540736.0,230473728.0,5700199.0,7269595.0
12-04 09:51:19,7.777,6.340,85.545,0.0,0.0,0.338,0.0,184320.0,0.0,5.0,5664608256.0,707141632.0,27000373248.0,246956032.0,6658002.0,7828424.0
12-04 09:51:20,5.175,4.090,90.651,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5664440320.0,707141632.0,27010285568.0,237211648.0,4349962.0,4167561.0
12-04 09:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5664440320.0,707141632.0,27010285568.0,237211648.0,24234.0,22427.0
12-04 09:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664432128.0,707141632.0,27010293760.0,237211648.0,18701.0,1813873.0
12-04 09:51:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664432128.0,707141632.0,27010293760.0,237211648.0,7978.0,6668.0
12-04 09:51:24,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5664428032.0,707141632.0,27010297856.0,237211648.0,6872.0,4800.0
12-04 09:51:25,0.0,0.334,92.314,7.268,0.0,0.084,0.0,254042112.0,0.0,489.0,5664444416.0,707141632.0,27010297856.0,237195264.0,9457.0,9369.0
12-04 09:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,54898688.0,0.0,105.0,5664395264.0,707141632.0,27010297856.0,237244416.0,6287.0,3747.0
12-04 09:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,5664391168.0,707145728.0,27010297856.0,237244416.0,6901.0,4825.0
12-04 09:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664391168.0,707145728.0,27010297856.0,237244416.0,8016.0,7487.0
12-04 09:51:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664387072.0,707145728.0,27010301952.0,237244416.0,7562.0,5472.0
12-04 09:51:30,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5665030144.0,707145728.0,27010301952.0,236601344.0,7462.0,5316.0
12-04 09:51:31,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665030144.0,707145728.0,27010301952.0,236601344.0,8156.0,6665.0
12-04 09:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665026048.0,707145728.0,27010306048.0,236601344.0,7402.0,5338.0
12-04 09:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665026048.0,707145728.0,27010306048.0,236601344.0,9872.0,9367.0
12-04 09:51:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665017856.0,707145728.0,27010306048.0,236609536.0,7461.0,5354.0
12-04 09:51:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665017856.0,707145728.0,27010306048.0,236609536.0,6618.0,4051.0
12-04 09:51:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5664256000.0,707145728.0,27010306048.0,237371392.0,7896.0,5835.0
12-04 09:51:37,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,12288.0,1.0,3.0,5664256000.0,707145728.0,27010306048.0,237371392.0,9296.0,8205.0
12-04 09:51:38,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,5664256000.0,707145728.0,27010306048.0,237371392.0,8590.0,6829.0
12-04 09:51:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664256000.0,707145728.0,27010306048.0,237371392.0,6906.0,4928.0
12-04 09:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664256000.0,707145728.0,27010306048.0,237371392.0,7626.0,6126.0
12-04 09:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,8035.0,6574.0
12-04 09:51:42,0.0,0.0,99.666,0.250,0.0,0.083,0.0,20480.0,0.0,3.0,5664251904.0,707145728.0,27010310144.0,237371392.0,7865.0,6366.0
12-04 09:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,8661.0,6290.0
12-04 09:51:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5664251904.0,707145728.0,27010310144.0,237371392.0,6906.0,4929.0
12-04 09:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,7395.0,5875.0
12-04 09:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,6746.0,4824.0
12-04 09:51:47,0.083,0.166,99.584,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,5664251904.0,707145728.0,27010310144.0,237371392.0,8275.0,6781.0
12-04 09:51:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,8088.0,7275.0
12-04 09:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664251904.0,707145728.0,27010310144.0,237371392.0,7595.0,6200.0
12-04 09:51:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5664894976.0,707145728.0,27010310144.0,236728320.0,6253.0,3722.0
12-04 09:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664894976.0,707145728.0,27010310144.0,236728320.0,24965.0,23846.0
12-04 09:51:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664890880.0,707145728.0,27010314240.0,236728320.0,8433.0,7156.0
12-04 09:51:53,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5664890880.0,707145728.0,27010314240.0,236728320.0,24999.0,23530.0
12-04 09:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664890880.0,707145728.0,27010314240.0,236728320.0,6347.0,3855.0
12-04 09:51:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5664890880.0,707145728.0,27010314240.0,236728320.0,7135.0,5045.0
12-04 09:51:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5664890880.0,707145728.0,27010314240.0,236728320.0,8959.0,8197.0
12-04 09:51:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5664890880.0,707145728.0,27010314240.0,236728320.0,7445.0,5547.0
12-04 09:51:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665017856.0,707145728.0,27010314240.0,236601344.0,7405.0,5990.0
12-04 09:51:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665017856.0,707145728.0,27010314240.0,236601344.0,6846.0,5118.0
12-04 09:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,5665017856.0,707145728.0,27010314240.0,236601344.0,8269.0,7478.0
12-04 09:52:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665013760.0,707145728.0,27010318336.0,236601344.0,7566.0,6085.0
12-04 09:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665013760.0,707145728.0,27010318336.0,236601344.0,6665.0,4335.0
12-04 09:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665013760.0,707145728.0,27010318336.0,236601344.0,7223.0,5277.0
12-04 09:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665009664.0,707145728.0,27010322432.0,236601344.0,10365.0,8561.0
12-04 09:52:05,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5665009664.0,707145728.0,27010322432.0,236601344.0,8679.0,6872.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665001472.0,707145728.0,27010322432.0,236609536.0,7464.0,5477.0
12-04 09:52:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665001472.0,707145728.0,27010322432.0,236609536.0,8850.0,7262.0
12-04 09:52:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665001472.0,707145728.0,27010322432.0,236609536.0,8639.0,6824.0
12-04 09:52:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665001472.0,707145728.0,27010322432.0,236609536.0,8304.0,6495.0
12-04 09:52:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665644544.0,707145728.0,27010322432.0,235966464.0,7815.0,5602.0
12-04 09:52:11,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,5665632256.0,707145728.0,27010326528.0,235974656.0,7815.0,5635.0
12-04 09:52:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5665632256.0,707145728.0,27010326528.0,235974656.0,8656.0,7030.0
12-04 09:52:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665632256.0,707145728.0,27010326528.0,235974656.0,10960.0,9688.0
12-04 09:52:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5665628160.0,707149824.0,27010326528.0,235974656.0,6057.0,3719.0
12-04 09:52:15,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5665628160.0,707149824.0,27010326528.0,235974656.0,7555.0,6217.0
12-04 09:52:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665628160.0,707149824.0,27010326528.0,235974656.0,6972.0,4959.0
12-04 09:52:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5665628160.0,707149824.0,27010326528.0,235974656.0,7566.0,6085.0
12-04 09:52:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665628160.0,707149824.0,27010326528.0,235974656.0,7373.0,5530.0
12-04 09:52:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665628160.0,707149824.0,27010326528.0,235974656.0,7566.0,6085.0
12-04 09:52:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665624064.0,707149824.0,27010330624.0,235974656.0,8183.0,7406.0
12-04 09:52:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,24445.0,22385.0
12-04 09:52:22,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5665624064.0,707149824.0,27010330624.0,235974656.0,6736.0,4476.0
12-04 09:52:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,6961.0,4974.0
12-04 09:52:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,8480.0,7478.0
12-04 09:52:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665624064.0,707149824.0,27010330624.0,235974656.0,8349.0,7462.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,6338.0,3782.0
12-04 09:52:27,0.833,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,8792.0,8028.0
12-04 09:52:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665624064.0,707149824.0,27010330624.0,235974656.0,7555.0,6103.0
12-04 09:52:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665624064.0,707149824.0,27010330624.0,235974656.0,7562.0,5472.0
12-04 09:52:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665763328.0,707149824.0,27010334720.0,235831296.0,8115.0,6587.0
12-04 09:52:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5665763328.0,707149824.0,27010334720.0,235831296.0,7373.0,5272.0
12-04 09:52:32,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,5665763328.0,707149824.0,27010334720.0,235831296.0,8591.0,7164.0
12-04 09:52:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665759232.0,707149824.0,27010338816.0,235831296.0,10186.0,8530.0
12-04 09:52:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5665759232.0,707149824.0,27010338816.0,235831296.0,6868.0,4212.0
12-04 09:52:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665759232.0,707149824.0,27010338816.0,235831296.0,9424.0,8954.0
12-04 09:52:36,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5665751040.0,707149824.0,27010338816.0,235839488.0,7433.0,5547.0
12-04 09:52:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665751040.0,707149824.0,27010338816.0,235839488.0,9924.0,8157.0
12-04 09:52:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,7028.0,4395.0
12-04 09:52:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,7666.0,6177.0
12-04 09:52:40,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665746944.0,707149824.0,27010342912.0,235839488.0,8249.0,7226.0
12-04 09:52:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,8055.0,6557.0
12-04 09:52:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,8124.0,6732.0
12-04 09:52:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665746944.0,707149824.0,27010342912.0,235839488.0,9073.0,7495.0
12-04 09:52:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,7561.0,6059.0
12-04 09:52:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,6158.0,3656.0
12-04 09:52:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665746944.0,707149824.0,27010342912.0,235839488.0,7909.0,6430.0
12-04 09:52:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5665746944.0,707149824.0,27010342912.0,235839488.0,24572.0,22684.0
12-04 09:52:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665746944.0,707149824.0,27010342912.0,235839488.0,9503.0,8106.0
12-04 09:52:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665742848.0,707149824.0,27010347008.0,235839488.0,7429.0,6081.0
12-04 09:52:50,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666377728.0,707149824.0,27010347008.0,235204608.0,7614.0,7182.0
12-04 09:52:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666377728.0,707149824.0,27010347008.0,235204608.0,25854.0,24899.0
12-04 09:52:52,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5666377728.0,707149824.0,27010347008.0,235204608.0,6643.0,4414.0
12-04 09:52:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666377728.0,707149824.0,27010347008.0,235204608.0,6812.0,4824.0
12-04 09:52:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666377728.0,707149824.0,27010347008.0,235204608.0,6907.0,4825.0
12-04 09:52:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666373632.0,707153920.0,27010347008.0,235204608.0,6221.0,3813.0
12-04 09:52:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666373632.0,707153920.0,27010347008.0,235204608.0,8369.0,7403.0
12-04 09:52:57,0.0,0.167,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5666373632.0,707153920.0,27010347008.0,235204608.0,6978.0,5332.0
12-04 09:52:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666373632.0,707153920.0,27010347008.0,235204608.0,7001.0,5025.0
12-04 09:52:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666373632.0,707153920.0,27010347008.0,235204608.0,8083.0,7200.0
12-04 09:53:00,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5666369536.0,707153920.0,27010351104.0,235204608.0,7655.0,6308.0
12-04 09:53:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666369536.0,707153920.0,27010351104.0,235204608.0,7595.0,6201.0
12-04 09:53:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666369536.0,707153920.0,27010351104.0,235204608.0,7964.0,6595.0
12-04 09:53:03,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5666369536.0,707153920.0,27010351104.0,235204608.0,7221.0,5367.0
12-04 09:53:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666369536.0,707153920.0,27010351104.0,235204608.0,7265.0,4456.0
12-04 09:53:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666369536.0,707153920.0,27010351104.0,235204608.0,9033.0,7636.0
12-04 09:53:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,5666357248.0,707153920.0,27010355200.0,235212800.0,7985.0,5769.0
12-04 09:53:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666357248.0,707153920.0,27010355200.0,235212800.0,9235.0,6596.0
12-04 09:53:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666357248.0,707153920.0,27010355200.0,235212800.0,9204.0,7630.0
12-04 09:53:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5666353152.0,707153920.0,27010359296.0,235212800.0,9153.0,7852.0
12-04 09:53:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666242560.0,707153920.0,27010359296.0,235323392.0,7719.0,5471.0
12-04 09:53:11,0.083,0.0,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,5666242560.0,707153920.0,27010359296.0,235323392.0,25725.0,23793.0
12-04 09:53:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666242560.0,707153920.0,27010359296.0,235323392.0,8327.0,5970.0
12-04 09:53:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666242560.0,707153920.0,27010359296.0,235323392.0,9792.0,7524.0
12-04 09:53:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666242560.0,707153920.0,27010359296.0,235323392.0,8048.0,7177.0
12-04 09:53:15,0.583,0.083,99.250,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5666226176.0,707153920.0,27010359296.0,235339776.0,6935.0,4995.0
12-04 09:53:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666226176.0,707153920.0,27010359296.0,235339776.0,7415.0,5481.0
12-04 09:53:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666222080.0,707153920.0,27010363392.0,235339776.0,8349.0,7411.0
12-04 09:53:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6872.0,5049.0
12-04 09:53:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666217984.0,707158016.0,27010363392.0,235339776.0,8209.0,7139.0
12-04 09:53:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6157.0,3694.0
12-04 09:53:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666217984.0,707158016.0,27010363392.0,235339776.0,24731.0,23352.0
12-04 09:53:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6941.0,5049.0
12-04 09:53:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6221.0,3784.0
12-04 09:53:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666217984.0,707158016.0,27010363392.0,235339776.0,7689.0,6190.0
12-04 09:53:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666217984.0,707158016.0,27010363392.0,235339776.0,9029.0,8648.0
12-04 09:53:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6968.0,4932.0
12-04 09:53:27,0.0,0.083,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,5666217984.0,707158016.0,27010363392.0,235339776.0,6757.0,4286.0
12-04 09:53:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666213888.0,707158016.0,27010367488.0,235339776.0,8897.0,8531.0
12-04 09:53:29,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666213888.0,707158016.0,27010367488.0,235339776.0,7373.0,5274.0
12-04 09:53:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666738176.0,707158016.0,27010367488.0,234815488.0,7633.0,5497.0
12-04 09:53:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666738176.0,707158016.0,27010367488.0,234815488.0,8005.0,5995.0
12-04 09:53:32,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5666738176.0,707158016.0,27010367488.0,234815488.0,8910.0,7860.0
12-04 09:53:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666738176.0,707158016.0,27010367488.0,234815488.0,25316.0,23845.0
12-04 09:53:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666721792.0,707158016.0,27010367488.0,234831872.0,6687.0,4166.0
12-04 09:53:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666717696.0,707158016.0,27010371584.0,234831872.0,9464.0,8971.0
12-04 09:53:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666717696.0,707158016.0,27010371584.0,234831872.0,8080.0,6222.0
12-04 09:53:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666717696.0,707158016.0,27010371584.0,234831872.0,7402.0,5454.0
12-04 09:53:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5666713600.0,707158016.0,27010375680.0,234831872.0,7536.0,5521.0
12-04 09:53:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707158016.0,27010375680.0,234831872.0,7695.0,6242.0
12-04 09:53:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707158016.0,27010375680.0,234831872.0,7394.0,5942.0
12-04 09:53:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,5666709504.0,707162112.0,27010375680.0,234831872.0,7939.0,6583.0
12-04 09:53:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666709504.0,707162112.0,27010375680.0,234831872.0,8249.0,7319.0
12-04 09:53:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666709504.0,707162112.0,27010375680.0,234831872.0,8185.0,5653.0
12-04 09:53:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666717696.0,707162112.0,27010375680.0,234823680.0,6775.0,4797.0
12-04 09:53:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707162112.0,27010379776.0,234823680.0,6941.0,4981.0
12-04 09:53:46,0.0,0.167,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,5666713600.0,707162112.0,27010379776.0,234823680.0,9932.0,8760.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666713600.0,707162112.0,27010379776.0,234823680.0,7586.0,6011.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707162112.0,27010379776.0,234823680.0,8335.0,7247.0
12-04 09:53:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707162112.0,27010379776.0,234823680.0,8374.0,7401.0
12-04 09:53:50,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5666729984.0,707162112.0,27010379776.0,234807296.0,6221.0,3929.0
12-04 09:53:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666721792.0,707162112.0,27010379776.0,234815488.0,24340.0,22427.0
12-04 09:53:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666721792.0,707162112.0,27010379776.0,234815488.0,6905.0,4671.0
12-04 09:53:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666721792.0,707162112.0,27010379776.0,234815488.0,7041.0,5006.0
12-04 09:53:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666721792.0,707162112.0,27010379776.0,234815488.0,8249.0,7256.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666721792.0,707162112.0,27010379776.0,234815488.0,7915.0,6351.0
12-04 09:53:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666717696.0,707162112.0,27010383872.0,234815488.0,6966.0,4862.0
12-04 09:53:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5666717696.0,707162112.0,27010383872.0,234815488.0,7992.0,6637.0
12-04 09:53:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666717696.0,707162112.0,27010383872.0,234815488.0,8658.0,7544.0
12-04 09:53:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666713600.0,707166208.0,27010383872.0,234815488.0,6321.0,3875.0
12-04 09:54:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707166208.0,27010383872.0,234815488.0,6467.0,3939.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707166208.0,27010383872.0,234815488.0,9491.0,9496.0
12-04 09:54:02,0.166,0.166,99.501,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,5666713600.0,707166208.0,27010383872.0,234815488.0,7285.0,5463.0
12-04 09:54:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707166208.0,27010383872.0,234815488.0,6407.0,3892.0
12-04 09:54:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666713600.0,707166208.0,27010383872.0,234815488.0,8699.0,6862.0
12-04 09:54:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666709504.0,707166208.0,27010387968.0,234815488.0,9526.0,8956.0
12-04 09:54:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666697216.0,707170304.0,27010387968.0,234823680.0,7625.0,5521.0
12-04 09:54:07,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5666697216.0,707170304.0,27010387968.0,234823680.0,7349.0,4713.0
12-04 09:54:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666697216.0,707170304.0,27010387968.0,234823680.0,8579.0,6847.0
12-04 09:54:09,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666697216.0,707170304.0,27010387968.0,234823680.0,7950.0,5589.0
12-04 09:54:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666701312.0,707170304.0,27010392064.0,234815488.0,9087.0,7744.0
12-04 09:54:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666697216.0,707174400.0,27010392064.0,234815488.0,7559.0,5310.0
12-04 09:54:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666697216.0,707174400.0,27010392064.0,234815488.0,8135.0,5862.0
12-04 09:54:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666693120.0,707174400.0,27010396160.0,234815488.0,9652.0,8128.0
12-04 09:54:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666693120.0,707174400.0,27010396160.0,234815488.0,8449.0,7733.0
12-04 09:54:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666693120.0,707174400.0,27010396160.0,234815488.0,7875.0,6293.0
12-04 09:54:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5666693120.0,707174400.0,27010396160.0,234815488.0,7387.0,3722.0
12-04 09:54:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,5666689024.0,707178496.0,27010396160.0,234815488.0,7399.0,5425.0
12-04 09:54:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666689024.0,707178496.0,27010396160.0,234815488.0,6775.0,4731.0
12-04 09:54:19,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5666689024.0,707178496.0,27010396160.0,234815488.0,7041.0,5073.0
12-04 09:54:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666689024.0,707178496.0,27010396160.0,234815488.0,7429.0,6060.0
12-04 09:54:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5666689024.0,707178496.0,27010396160.0,234815488.0,25419.0,24565.0
12-04 09:54:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666689024.0,707178496.0,27010396160.0,234815488.0,8272.0,7034.0
12-04 09:54:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666689024.0,707178496.0,27010396160.0,234815488.0,7400.0,5928.0
12-04 09:54:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666684928.0,707178496.0,27010400256.0,234815488.0,7001.0,5372.0
12-04 09:54:25,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,5666684928.0,707178496.0,27010400256.0,234815488.0,5492.0,3419.0
12-04 09:54:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666684928.0,707178496.0,27010400256.0,234815488.0,7556.0,5995.0
12-04 09:54:27,0.833,0.083,99.083,0.0,0.0,0.0,122880.0,0.0,3.0,0.0,5666553856.0,707178496.0,27010523136.0,234823680.0,7437.0,5567.0
12-04 09:54:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5666553856.0,707182592.0,27010519040.0,234823680.0,9069.0,8511.0
12-04 09:54:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666549760.0,707182592.0,27010523136.0,234823680.0,7651.0,6337.0
12-04 09:54:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666566144.0,707182592.0,27010523136.0,234807296.0,6819.0,4195.0
12-04 09:54:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666566144.0,707182592.0,27010523136.0,234807296.0,7961.0,6413.0
12-04 09:54:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5666566144.0,707182592.0,27010523136.0,234807296.0,8686.0,7114.0
12-04 09:54:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666566144.0,707182592.0,27010523136.0,234807296.0,6974.0,4261.0
12-04 09:54:34,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666562048.0,707182592.0,27010527232.0,234807296.0,8282.0,6574.0
12-04 09:54:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666562048.0,707182592.0,27010527232.0,234807296.0,8608.0,6822.0
12-04 09:54:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666562048.0,707182592.0,27010527232.0,234807296.0,8227.0,6739.0
12-04 09:54:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5666562048.0,707182592.0,27010527232.0,234807296.0,8494.0,7159.0
12-04 09:54:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666553856.0,707182592.0,27010527232.0,234815488.0,8742.0,7715.0
12-04 09:54:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666553856.0,707182592.0,27010527232.0,234815488.0,6378.0,3789.0
12-04 09:54:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666553856.0,707182592.0,27010527232.0,234815488.0,7181.0,5158.0
12-04 09:54:41,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5666553856.0,707182592.0,27010527232.0,234815488.0,6057.0,3603.0
12-04 09:54:42,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5666045952.0,707186688.0,27010523136.0,235323392.0,6947.0,5019.0
12-04 09:54:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707186688.0,27010535424.0,235323392.0,11845.0,12149.0
12-04 09:54:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666041856.0,707186688.0,27010535424.0,235315200.0,8349.0,7411.0
12-04 09:54:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666033664.0,707194880.0,27010535424.0,235315200.0,6955.0,4881.0
12-04 09:54:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707194880.0,27010535424.0,235315200.0,7955.0,6423.0
12-04 09:54:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707194880.0,27010535424.0,235315200.0,6181.0,3722.0
12-04 09:54:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666033664.0,707194880.0,27010535424.0,235315200.0,7153.0,5644.0
12-04 09:54:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707194880.0,27010535424.0,235315200.0,8928.0,6940.0
12-04 09:54:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666050048.0,707198976.0,27010531328.0,235298816.0,8773.0,8370.0
12-04 09:54:51,0.083,0.249,99.584,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,5666041856.0,707198976.0,27010539520.0,235298816.0,24636.0,23300.0
12-04 09:54:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666041856.0,707198976.0,27010539520.0,235298816.0,7939.0,6554.0
12-04 09:54:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707198976.0,27010539520.0,235307008.0,8202.0,7451.0
12-04 09:54:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666033664.0,707198976.0,27010539520.0,235307008.0,6092.0,3627.0
12-04 09:54:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666033664.0,707198976.0,27010539520.0,235307008.0,7041.0,5189.0
12-04 09:54:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,5666029568.0,707203072.0,27010539520.0,235307008.0,7367.0,5413.0
12-04 09:54:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666029568.0,707203072.0,27010539520.0,235307008.0,6879.0,4867.0
12-04 09:54:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666029568.0,707203072.0,27010539520.0,235307008.0,7123.0,5290.0
12-04 09:54:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666029568.0,707203072.0,27010539520.0,235307008.0,9957.0,10006.0
12-04 09:55:00,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5666025472.0,707203072.0,27010543616.0,235307008.0,7496.0,6125.0
12-04 09:55:01,0.083,0.083,99.833,0.0,0.0,0.0,155648.0,0.0,37.0,0.0,5666004992.0,707338240.0,27010564096.0,235171840.0,7061.0,5066.0
12-04 09:55:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5666004992.0,707338240.0,27010564096.0,235171840.0,6780.0,4888.0
12-04 09:55:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666004992.0,707338240.0,27010564096.0,235171840.0,7279.0,5522.0
12-04 09:55:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666004992.0,707338240.0,27010564096.0,235171840.0,7591.0,4814.0
12-04 09:55:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665955840.0,707338240.0,27010564096.0,235220992.0,7564.0,5270.0
12-04 09:55:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665939456.0,707338240.0,27010564096.0,235237376.0,9033.0,7882.0
12-04 09:55:07,0.083,0.166,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5665939456.0,707338240.0,27010564096.0,235237376.0,10356.0,8506.0
12-04 09:55:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665939456.0,707338240.0,27010564096.0,235237376.0,9410.0,8375.0
12-04 09:55:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665935360.0,707338240.0,27010568192.0,235237376.0,8674.0,6848.0
12-04 09:55:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665689600.0,707338240.0,27010568192.0,235483136.0,7685.0,5496.0
12-04 09:55:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665689600.0,707338240.0,27010568192.0,235483136.0,7719.0,5402.0
12-04 09:55:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5665673216.0,707338240.0,27010568192.0,235499520.0,7811.0,5538.0
12-04 09:55:13,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5665673216.0,707338240.0,27010568192.0,235499520.0,9451.0,6773.0
12-04 09:55:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665673216.0,707338240.0,27010568192.0,235499520.0,7694.0,6214.0
12-04 09:55:15,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5665669120.0,707338240.0,27010572288.0,235499520.0,8183.0,7255.0
12-04 09:55:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665669120.0,707338240.0,27010572288.0,235499520.0,7061.0,5024.0
12-04 09:55:17,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5665665024.0,707338240.0,27010576384.0,235499520.0,8869.0,8399.0
12-04 09:55:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665665024.0,707338240.0,27010576384.0,235499520.0,7150.0,5132.0
12-04 09:55:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5665660928.0,707342336.0,27010576384.0,235499520.0,8132.0,6669.0
12-04 09:55:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665660928.0,707342336.0,27010576384.0,235499520.0,6247.0,3764.0
12-04 09:55:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665660928.0,707342336.0,27010576384.0,235499520.0,24879.0,23440.0
12-04 09:55:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665660928.0,707342336.0,27010576384.0,235499520.0,6835.0,4933.0
12-04 09:55:23,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5665660928.0,707342336.0,27010576384.0,235499520.0,6901.0,4868.0
12-04 09:55:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665660928.0,707346432.0,27010572288.0,235499520.0,8526.0,7772.0
12-04 09:55:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665656832.0,707346432.0,27010576384.0,235499520.0,6775.0,4891.0
12-04 09:55:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5665656832.0,707346432.0,27010576384.0,235499520.0,8808.0,8395.0
12-04 09:55:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665656832.0,707346432.0,27010576384.0,235499520.0,6358.0,3954.0
12-04 09:55:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665656832.0,707346432.0,27010576384.0,235499520.0,7067.0,5024.0
12-04 09:55:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5665656832.0,707346432.0,27010576384.0,235499520.0,7119.0,4705.0
12-04 09:55:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5665914880.0,707346432.0,27010580480.0,235237376.0,8216.0,6467.0
12-04 09:55:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,5665914880.0,707346432.0,27010580480.0,235237376.0,9162.0,7968.0
12-04 09:55:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665914880.0,707346432.0,27010580480.0,235237376.0,8502.0,6709.0
12-04 09:55:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5665914880.0,707346432.0,27010580480.0,235237376.0,7727.0,5492.0
12-04 09:55:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665906688.0,707346432.0,27010580480.0,235245568.0,9215.0,8183.0
12-04 09:55:35,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,5665906688.0,707346432.0,27010580480.0,235245568.0,8115.0,6479.0
12-04 09:55:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5665902592.0,707346432.0,27010584576.0,235245568.0,6773.0,4146.0
12-04 09:55:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,8516.0,7268.0
12-04 09:55:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,7693.0,5497.0
12-04 09:55:39,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,9111.0,7264.0
12-04 09:55:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665902592.0,707346432.0,27010584576.0,235245568.0,8204.0,7176.0
12-04 09:55:41,0.166,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5665902592.0,707346432.0,27010584576.0,235245568.0,6307.0,3830.0
12-04 09:55:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5665902592.0,707346432.0,27010584576.0,235245568.0,8863.0,8331.0
12-04 09:55:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,9858.0,8282.0
12-04 09:55:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,6817.0,4352.0
12-04 09:55:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665902592.0,707346432.0,27010584576.0,235245568.0,6318.0,3747.0
12-04 09:55:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665902592.0,707346432.0,27010584576.0,235245568.0,7555.0,6035.0
12-04 09:55:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5665894400.0,707346432.0,27010592768.0,235245568.0,7621.0,6061.0
12-04 09:55:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665894400.0,707346432.0,27010592768.0,235245568.0,7167.0,5227.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665894400.0,707346432.0,27010592768.0,235245568.0,10028.0,10089.0
12-04 09:55:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665910784.0,707346432.0,27010592768.0,235229184.0,7101.0,5007.0
12-04 09:55:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665910784.0,707346432.0,27010592768.0,235229184.0,23657.0,21265.0
12-04 09:55:52,0.0,0.167,99.584,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,5665910784.0,707346432.0,27010592768.0,235229184.0,6443.0,4704.0
12-04 09:55:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665910784.0,707346432.0,27010592768.0,235229184.0,8055.0,6620.0
12-04 09:55:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665910784.0,707346432.0,27010592768.0,235229184.0,7445.0,5503.0
12-04 09:55:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665910784.0,707346432.0,27010592768.0,235229184.0,8429.0,7518.0
12-04 09:55:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665910784.0,707346432.0,27010592768.0,235229184.0,6341.0,3897.0
12-04 09:55:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5665910784.0,707346432.0,27010592768.0,235229184.0,7749.0,6123.0
12-04 09:55:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665906688.0,707346432.0,27010596864.0,235229184.0,8958.0,8398.0
12-04 09:55:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665906688.0,707346432.0,27010596864.0,235229184.0,7379.0,5504.0
12-04 09:56:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665906688.0,707346432.0,27010596864.0,235229184.0,6413.0,3929.0
12-04 09:56:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5665906688.0,707346432.0,27010596864.0,235229184.0,7656.0,6149.0
12-04 09:56:02,0.166,0.166,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5665906688.0,707354624.0,27010588672.0,235229184.0,5847.0,3575.0
12-04 09:56:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665898496.0,707354624.0,27010596864.0,235229184.0,8777.0,7696.0
12-04 09:56:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5665898496.0,707354624.0,27010596864.0,235229184.0,11086.0,9391.0
12-04 09:56:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665898496.0,707354624.0,27010596864.0,235229184.0,7685.0,5455.0
12-04 09:56:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,5665882112.0,707354624.0,27010596864.0,235245568.0,8379.0,6664.0
12-04 09:56:07,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,5665878016.0,707354624.0,27010600960.0,235245568.0,9485.0,7933.0
12-04 09:56:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5665878016.0,707354624.0,27010600960.0,235245568.0,8790.0,6752.0
12-04 09:56:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5665878016.0,707354624.0,27010600960.0,235245568.0,9460.0,6690.0
12-04 09:56:10,0.167,0.083,99.584,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5666394112.0,707354624.0,27010600960.0,234729472.0,7172.0,4418.0
12-04 09:56:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666394112.0,707354624.0,27010600960.0,234729472.0,8832.0,7626.0
12-04 09:56:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666394112.0,707354624.0,27010600960.0,234729472.0,8964.0,7588.0
12-04 09:56:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666394112.0,707354624.0,27010600960.0,234729472.0,9212.0,6356.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666394112.0,707354624.0,27010600960.0,234729472.0,7998.0,6624.0
12-04 09:56:15,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666373632.0,707354624.0,27010605056.0,234745856.0,8210.0,7384.0
12-04 09:56:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5666373632.0,707354624.0,27010605056.0,234745856.0,7495.0,6060.0
12-04 09:56:17,0.083,0.166,99.751,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5666373632.0,707354624.0,27010605056.0,234745856.0,6347.0,3855.0
12-04 09:56:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666373632.0,707354624.0,27010605056.0,234745856.0,7141.0,5097.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666361344.0,707362816.0,27010609152.0,234745856.0,11214.0,10756.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666344960.0,707362816.0,27010609152.0,234762240.0,7041.0,5123.0
12-04 09:56:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666344960.0,707362816.0,27010609152.0,234762240.0,24233.0,22345.0
12-04 09:56:22,0.0,0.167,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5666344960.0,707362816.0,27010609152.0,234762240.0,6911.0,4955.0
12-04 09:56:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666344960.0,707362816.0,27010609152.0,234762240.0,9550.0,8208.0
12-04 09:56:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666344960.0,707362816.0,27010609152.0,234762240.0,8853.0,8209.0
12-04 09:56:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666340864.0,707362816.0,27010613248.0,234762240.0,6842.0,5007.0
12-04 09:56:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666336768.0,707366912.0,27010613248.0,234762240.0,7988.0,7251.0
12-04 09:56:27,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666336768.0,707366912.0,27010613248.0,234762240.0,7335.0,5964.0
12-04 09:56:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5666336768.0,707366912.0,27010613248.0,234762240.0,7161.0,5115.0
12-04 09:56:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666336768.0,707366912.0,27010613248.0,234762240.0,7446.0,4858.0
12-04 09:56:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666852864.0,707366912.0,27010613248.0,234246144.0,8122.0,6492.0
12-04 09:56:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5666852864.0,707366912.0,27010613248.0,234246144.0,7507.0,5359.0
12-04 09:56:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666852864.0,707366912.0,27010613248.0,234246144.0,8056.0,6510.0
12-04 09:56:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666852864.0,707366912.0,27010613248.0,234246144.0,7956.0,6387.0
12-04 09:56:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5666848768.0,707366912.0,27010617344.0,234246144.0,9816.0,7977.0
12-04 09:56:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666848768.0,707366912.0,27010617344.0,234246144.0,8810.0,7834.0
12-04 09:56:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5666840576.0,707366912.0,27010617344.0,234254336.0,6808.0,4444.0
12-04 09:56:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5666840576.0,707366912.0,27010617344.0,234254336.0,8087.0,6533.0
12-04 09:56:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666840576.0,707366912.0,27010617344.0,234254336.0,7685.0,5585.0
12-04 09:56:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5666840576.0,707366912.0,27010617344.0,234254336.0,7412.0,5658.0
12-04 09:56:40,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5666840576.0,707366912.0,27010617344.0,234254336.0,6841.0,5007.0
12-04 09:56:41,0.083,0.417,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,4862570496.0,707366912.0,27010617344.0,1038524416.0,9003.0,8580.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4862566400.0,707366912.0,27010621440.0,1038524416.0,7721.0,6127.0
12-04 09:56:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862566400.0,707366912.0,27010621440.0,1038524416.0,9631.0,8243.0
12-04 09:56:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,7505.0,5587.0
12-04 09:56:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,6181.0,3698.0
12-04 09:56:46,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,6941.0,4983.0
12-04 09:56:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,7626.0,6060.0
12-04 09:56:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,9263.0,8739.0
12-04 09:56:49,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862558208.0,707366912.0,27010621440.0,1038532608.0,7389.0,5530.0
12-04 09:56:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862820352.0,707366912.0,27010621440.0,1038270464.0,6901.0,4998.0
12-04 09:56:51,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4862816256.0,707366912.0,27010625536.0,1038270464.0,25456.0,24500.0
12-04 09:56:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,4862816256.0,707366912.0,27010625536.0,1038270464.0,6835.0,5049.0
12-04 09:56:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862812160.0,707366912.0,27010629632.0,1038270464.0,7427.0,5444.0
12-04 09:56:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4862812160.0,707371008.0,27010625536.0,1038270464.0,8173.0,6825.0
12-04 09:56:55,0.166,0.166,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,6347.0,3863.0
12-04 09:56:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,6900.0,4906.0
12-04 09:56:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,8908.0,8485.0
12-04 09:56:58,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,7345.0,5389.0
12-04 09:56:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,7649.0,6235.0
12-04 09:57:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,7012.0,5006.0
12-04 09:57:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,6835.0,4838.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,7567.0,6085.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862808064.0,707371008.0,27010629632.0,1038270464.0,7112.0,5033.0
12-04 09:57:04,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4862803968.0,707371008.0,27010633728.0,1038270464.0,9716.0,8676.0
12-04 09:57:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862803968.0,707371008.0,27010633728.0,1038270464.0,8993.0,7720.0
12-04 09:57:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862795776.0,707371008.0,27010633728.0,1038278656.0,7208.0,4729.0
12-04 09:57:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4862795776.0,707371008.0,27010633728.0,1038278656.0,8280.0,6556.0
12-04 09:57:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862795776.0,707371008.0,27010633728.0,1038278656.0,8209.0,6547.0
12-04 09:57:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4862795776.0,707371008.0,27010633728.0,1038278656.0,8917.0,7157.0
12-04 09:57:10,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4862803968.0,707371008.0,27010633728.0,1038270464.0,7819.0,5468.0
12-04 09:57:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4862803968.0,707371008.0,27010633728.0,1038270464.0,7136.0,4415.0
12-04 09:57:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4861530112.0,707371008.0,27010637824.0,1039540224.0,8350.0,6650.0
12-04 09:57:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861530112.0,707371008.0,27010637824.0,1039540224.0,10996.0,9833.0
12-04 09:57:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861530112.0,707371008.0,27010637824.0,1039540224.0,8000.0,6581.0
12-04 09:57:15,0.664,0.083,99.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,7116.0,5041.0
12-04 09:57:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,9461.0,8261.0
12-04 09:57:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,6873.0,4866.0
12-04 09:57:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,6866.0,5626.0
12-04 09:57:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,6565.0,4149.0
12-04 09:57:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,7101.0,5115.0
12-04 09:57:21,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4861521920.0,707371008.0,27010637824.0,1039548416.0,25568.0,24500.0
12-04 09:57:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4861517824.0,707371008.0,27010641920.0,1039548416.0,9149.0,8397.0
12-04 09:57:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,7755.0,6218.0
12-04 09:57:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,7220.0,5384.0
12-04 09:57:25,0.0,0.166,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,6946.0,4978.0
12-04 09:57:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,6287.0,3813.0
12-04 09:57:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,6961.0,4974.0
12-04 09:57:28,0.083,0.166,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,23862.0,21283.0
12-04 09:57:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861513728.0,707371008.0,27010646016.0,1039548416.0,9741.0,9340.0
12-04 09:57:30,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4861267968.0,707371008.0,27010646016.0,1039794176.0,9746.0,8500.0
12-04 09:57:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861263872.0,707371008.0,27010650112.0,1039794176.0,9041.0,7935.0
12-04 09:57:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861263872.0,707371008.0,27010650112.0,1039794176.0,8217.0,6640.0
12-04 09:57:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,4861263872.0,707371008.0,27010650112.0,1039794176.0,6833.0,4201.0
12-04 09:57:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861263872.0,707371008.0,27010650112.0,1039794176.0,7871.0,5924.0
12-04 09:57:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861263872.0,707371008.0,27010650112.0,1039794176.0,7402.0,5455.0
12-04 09:57:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861255680.0,707371008.0,27010650112.0,1039802368.0,25603.0,23953.0
12-04 09:57:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861255680.0,707371008.0,27010650112.0,1039802368.0,8911.0,7975.0
12-04 09:57:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861255680.0,707371008.0,27010650112.0,1039802368.0,7673.0,5662.0
12-04 09:57:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4861251584.0,707371008.0,27010654208.0,1039802368.0,11318.0,11153.0
12-04 09:57:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861251584.0,707371008.0,27010654208.0,1039802368.0,6775.0,4862.0
12-04 09:57:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861251584.0,707371008.0,27010654208.0,1039802368.0,24162.0,22342.0
12-04 09:57:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861251584.0,707371008.0,27010654208.0,1039802368.0,6968.0,4932.0
12-04 09:57:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861251584.0,707371008.0,27010654208.0,1039802368.0,8325.0,5817.0
12-04 09:57:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861247488.0,707375104.0,27010654208.0,1039802368.0,9347.0,9009.0
12-04 09:57:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4861247488.0,707375104.0,27010654208.0,1039802368.0,6912.0,4916.0
12-04 09:57:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4861247488.0,707375104.0,27010654208.0,1039802368.0,7787.0,6177.0
12-04 09:57:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861247488.0,707375104.0,27010654208.0,1039802368.0,8575.0,7619.0
12-04 09:57:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861247488.0,707375104.0,27010654208.0,1039802368.0,7187.0,5107.0
12-04 09:57:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4861243392.0,707379200.0,27010654208.0,1039802368.0,9374.0,7390.0
12-04 09:57:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861255680.0,707379200.0,27010658304.0,1039785984.0,6652.0,4780.0
12-04 09:57:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,4861247488.0,707379200.0,27010658304.0,1039794176.0,40851.0,38444.0
12-04 09:57:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861247488.0,707379200.0,27010658304.0,1039794176.0,9524.0,9661.0
12-04 09:57:53,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861247488.0,707379200.0,27010658304.0,1039794176.0,7081.0,5227.0
12-04 09:57:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861247488.0,707379200.0,27010658304.0,1039794176.0,8072.0,6784.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861235200.0,707387392.0,27010662400.0,1039794176.0,8974.0,7084.0
12-04 09:57:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861235200.0,707387392.0,27010662400.0,1039794176.0,7466.0,5993.0
12-04 09:57:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4861235200.0,707387392.0,27010662400.0,1039794176.0,6352.0,3809.0
12-04 09:57:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861235200.0,707387392.0,27010662400.0,1039794176.0,8593.0,7702.0
12-04 09:57:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4861231104.0,707387392.0,27010666496.0,1039794176.0,7586.0,6077.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861231104.0,707387392.0,27010666496.0,1039794176.0,8219.0,6674.0
12-04 09:58:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861231104.0,707395584.0,27010658304.0,1039794176.0,6460.0,3904.0
12-04 09:58:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861222912.0,707395584.0,27010666496.0,1039794176.0,8363.0,7309.0
12-04 09:58:03,0.0,0.0,99.750,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,4861222912.0,707395584.0,27010666496.0,1039794176.0,6192.0,3747.0
12-04 09:58:04,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4861222912.0,707395584.0,27010666496.0,1039794176.0,10858.0,9354.0
12-04 09:58:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861222912.0,707395584.0,27010666496.0,1039794176.0,7817.0,5381.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861087744.0,707395584.0,27010666496.0,1039929344.0,8933.0,7791.0
12-04 09:58:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861022208.0,707395584.0,27010666496.0,1039994880.0,8273.0,6667.0
12-04 09:58:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707395584.0,27010666496.0,1039994880.0,7137.0,4261.0
12-04 09:58:09,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4861018112.0,707395584.0,27010670592.0,1039994880.0,9907.0,9112.0
12-04 09:58:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861034496.0,707395584.0,27010670592.0,1039978496.0,8529.0,6250.0
12-04 09:58:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861034496.0,707395584.0,27010670592.0,1039978496.0,7002.0,4146.0
12-04 09:58:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861034496.0,707395584.0,27010670592.0,1039978496.0,8579.0,6898.0
12-04 09:58:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861030400.0,707399680.0,27010670592.0,1039978496.0,9657.0,7467.0
12-04 09:58:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861030400.0,707399680.0,27010670592.0,1039978496.0,8280.0,7296.0
12-04 09:58:15,0.083,0.0,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4861030400.0,707399680.0,27010670592.0,1039978496.0,7933.0,6528.0
12-04 09:58:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861026304.0,707399680.0,27010674688.0,1039978496.0,7001.0,5025.0
12-04 09:58:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861026304.0,707399680.0,27010674688.0,1039978496.0,7755.0,6218.0
12-04 09:58:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861026304.0,707403776.0,27010670592.0,1039978496.0,7042.0,5007.0
12-04 09:58:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,7496.0,6176.0
12-04 09:58:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,7284.0,5354.0
12-04 09:58:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,23950.0,22201.0
12-04 09:58:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,8089.0,7226.0
12-04 09:58:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,7127.0,5000.0
12-04 09:58:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,6775.0,4890.0
12-04 09:58:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,8658.0,7973.0
12-04 09:58:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,4861022208.0,707403776.0,27010674688.0,1039978496.0,6900.0,4971.0
12-04 09:58:27,0.751,0.0,99.166,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4861128704.0,707403776.0,27010678784.0,1039867904.0,6775.0,4826.0
12-04 09:58:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861128704.0,707403776.0,27010678784.0,1039867904.0,6936.0,4993.0
12-04 09:58:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861124608.0,707403776.0,27010682880.0,1039867904.0,8910.0,7795.0
12-04 09:58:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4860755968.0,707407872.0,27010682880.0,1040232448.0,9022.0,8170.0
12-04 09:58:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860755968.0,707407872.0,27010682880.0,1040232448.0,7307.0,5361.0
12-04 09:58:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860755968.0,707407872.0,27010682880.0,1040232448.0,8290.0,6780.0
12-04 09:58:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4860755968.0,707407872.0,27010682880.0,1040232448.0,8056.0,6508.0
12-04 09:58:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4860755968.0,707407872.0,27010682880.0,1040232448.0,7418.0,4891.0
12-04 09:58:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4860747776.0,707411968.0,27010686976.0,1040232448.0,24735.0,22631.0
12-04 09:58:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,7373.0,5389.0
12-04 09:58:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,10944.0,10084.0
12-04 09:58:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,7528.0,5382.0
12-04 09:58:39,0.166,0.083,99.584,0.166,0.0,0.0,0.0,45056.0,0.0,7.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,9181.0,8786.0
12-04 09:58:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,7042.0,5073.0
12-04 09:58:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,7795.0,6335.0
12-04 09:58:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,6281.0,3855.0
12-04 09:58:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,9426.0,8072.0
12-04 09:58:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860731392.0,707411968.0,27010686976.0,1040248832.0,7444.0,5777.0
12-04 09:58:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4860727296.0,707411968.0,27010691072.0,1040248832.0,8409.0,7520.0
12-04 09:58:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4860727296.0,707411968.0,27010691072.0,1040248832.0,6353.0,3996.0
12-04 09:58:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860727296.0,707411968.0,27010691072.0,1040248832.0,7526.0,6152.0
12-04 09:58:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860727296.0,707411968.0,27010691072.0,1040248832.0,7695.0,6177.0
12-04 09:58:49,0.083,0.249,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4860727296.0,707411968.0,27010691072.0,1040248832.0,7873.0,6525.0
12-04 09:58:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861243392.0,707411968.0,27010691072.0,1039732736.0,8209.0,7386.0
12-04 09:58:51,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4861243392.0,707411968.0,27010691072.0,1039732736.0,23723.0,21125.0
12-04 09:58:52,0.083,0.083,99.751,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,4861243392.0,707411968.0,27010691072.0,1039732736.0,6372.0,4720.0
12-04 09:58:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861243392.0,707411968.0,27010691072.0,1039732736.0,7634.0,6278.0
12-04 09:58:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861243392.0,707411968.0,27010691072.0,1039732736.0,8132.0,6807.0
12-04 09:58:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861231104.0,707411968.0,27010695168.0,1039740928.0,9472.0,7960.0
12-04 09:58:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4861231104.0,707411968.0,27010695168.0,1039740928.0,7121.0,5043.0
12-04 09:58:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4861231104.0,707411968.0,27010695168.0,1039740928.0,8349.0,7410.0
12-04 09:58:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,4861231104.0,707416064.0,27010691072.0,1039740928.0,7002.0,5024.0
12-04 09:58:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861227008.0,707416064.0,27010695168.0,1039740928.0,6600.0,4306.0
12-04 09:59:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861222912.0,707416064.0,27010699264.0,1039740928.0,6941.0,4981.0
12-04 09:59:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,4861222912.0,707416064.0,27010699264.0,1039740928.0,8969.0,8421.0
12-04 09:59:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861222912.0,707416064.0,27010699264.0,1039740928.0,7715.0,6170.0
12-04 09:59:03,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4861222912.0,707416064.0,27010699264.0,1039740928.0,7213.0,5388.0
12-04 09:59:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861222912.0,707416064.0,27010699264.0,1039740928.0,8308.0,6750.0
12-04 09:59:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861210624.0,707424256.0,27010703360.0,1039740928.0,7958.0,6544.0
12-04 09:59:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861210624.0,707424256.0,27010703360.0,1039740928.0,7171.0,4286.0
12-04 09:59:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861210624.0,707424256.0,27010703360.0,1039740928.0,7825.0,5687.0
12-04 09:59:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4861210624.0,707424256.0,27010703360.0,1039740928.0,8791.0,7183.0
12-04 09:59:09,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4861210624.0,707424256.0,27010703360.0,1039740928.0,8505.0,6575.0
12-04 09:59:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4861214720.0,707428352.0,27010703360.0,1039732736.0,8279.0,6506.0
12-04 09:59:11,0.0,0.668,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927367680.0,707428352.0,27010703360.0,1973579776.0,8964.0,7651.0
12-04 09:59:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927363584.0,707428352.0,27010707456.0,1973579776.0,7625.0,5272.0
12-04 09:59:13,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3927363584.0,707428352.0,27010707456.0,1973579776.0,10039.0,7812.0
12-04 09:59:14,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3927363584.0,707428352.0,27010707456.0,1973579776.0,7695.0,6243.0
12-04 09:59:15,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,6247.0,3698.0
12-04 09:59:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,7915.0,6417.0
12-04 09:59:17,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,8874.0,8536.0
12-04 09:59:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,8094.0,6619.0
12-04 09:59:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,7615.0,6144.0
12-04 09:59:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,6387.0,3838.0
12-04 09:59:21,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,23739.0,21299.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927355392.0,707428352.0,27010707456.0,1973587968.0,6281.0,3826.0
12-04 09:59:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,9447.0,8969.0
12-04 09:59:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,7695.0,6243.0
12-04 09:59:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,8188.0,7315.0
12-04 09:59:26,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,8354.0,7340.0
12-04 09:59:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,6286.0,3901.0
12-04 09:59:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,24595.0,22738.0
12-04 09:59:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927351296.0,707428352.0,27010711552.0,1973587968.0,6782.0,4261.0
12-04 09:59:30,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927367680.0,707428352.0,27010711552.0,1973571584.0,7088.0,4303.0
12-04 09:59:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3927367680.0,707428352.0,27010711552.0,1973571584.0,9830.0,7859.0
12-04 09:59:32,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3927359488.0,707428352.0,27010719744.0,1973571584.0,10892.0,11209.0
12-04 09:59:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927359488.0,707428352.0,27010719744.0,1973571584.0,7384.0,5032.0
12-04 09:59:34,0.083,0.0,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,7402.0,5339.0
12-04 09:59:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,8870.0,7927.0
12-04 09:59:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,6779.0,4146.0
12-04 09:59:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,8917.0,6325.0
12-04 09:59:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,7779.0,5977.0
12-04 09:59:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3927465984.0,707432448.0,27010719744.0,1973460992.0,8737.0,8369.0
12-04 09:59:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3927465984.0,707440640.0,27010711552.0,1973460992.0,6287.0,3813.0
12-04 09:59:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3927453696.0,707440640.0,27010723840.0,1973460992.0,7595.0,6265.0
12-04 09:59:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,9557.0,9889.0
12-04 09:59:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,8893.0,7046.0
12-04 09:59:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,6596.0,4220.0
12-04 09:59:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,6941.0,4983.0
12-04 09:59:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,7495.0,5995.0
12-04 09:59:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,7595.0,6084.0
12-04 09:59:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,8310.0,7294.0
12-04 09:59:49,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3922374656.0,707440640.0,27010723840.0,1978540032.0,8000.0,6741.0
12-04 09:59:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707440640.0,27010727936.0,1978286080.0,8150.0,7214.0
12-04 09:59:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707440640.0,27010727936.0,1978286080.0,23514.0,21042.0
12-04 09:59:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922624512.0,707444736.0,27010723840.0,1978286080.0,6447.0,3946.0
12-04 09:59:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707444736.0,27010727936.0,1978286080.0,7315.0,5472.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3922620416.0,707444736.0,27010727936.0,1978286080.0,6625.0,4402.0
12-04 09:59:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3922620416.0,707444736.0,27010727936.0,1978286080.0,8997.0,8739.0
12-04 09:59:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707444736.0,27010727936.0,1978286080.0,8375.0,7477.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707444736.0,27010727936.0,1978286080.0,7849.0,6584.0
12-04 09:59:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922620416.0,707452928.0,27010719744.0,1978286080.0,7122.0,5174.0
12-04 09:59:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922608128.0,707452928.0,27010732032.0,1978286080.0,8093.0,6648.0
12-04 10:00:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922608128.0,707452928.0,27010732032.0,1978286080.0,7686.0,5140.0
12-04 10:00:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,3922608128.0,707452928.0,27010732032.0,1978286080.0,7248.0,4887.0
12-04 10:00:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922608128.0,707452928.0,27010732032.0,1978286080.0,7716.0,6245.0
12-04 10:00:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922608128.0,707452928.0,27010732032.0,1978286080.0,6942.0,4851.0
12-04 10:00:04,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,3922604032.0,707452928.0,27010736128.0,1978286080.0,8724.0,7066.0
12-04 10:00:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3922604032.0,707452928.0,27010736128.0,1978286080.0,8514.0,6711.0
12-04 10:00:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922604032.0,707452928.0,27010736128.0,1978286080.0,8213.0,6527.0
12-04 10:00:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3922604032.0,707452928.0,27010736128.0,1978286080.0,8379.0,6599.0
12-04 10:00:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922604032.0,707452928.0,27010736128.0,1978286080.0,7131.0,4324.0
12-04 10:00:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922616320.0,707452928.0,27010740224.0,1978269696.0,8920.0,7163.0
12-04 10:00:10,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,8273.0,6600.0
12-04 10:00:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,8011.0,5571.0
12-04 10:00:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,7331.0,4493.0
12-04 10:00:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,10955.0,9686.0
12-04 10:00:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,7871.0,6554.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,6912.0,4917.0
12-04 10:00:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922624512.0,707452928.0,27010740224.0,1978261504.0,9035.0,8672.0
12-04 10:00:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,7001.0,5112.0
12-04 10:00:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,6841.0,4942.0
12-04 10:00:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,9849.0,8520.0
12-04 10:00:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,6248.0,3830.0
12-04 10:00:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,25265.0,23713.0
12-04 10:00:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,8210.0,7321.0
12-04 10:00:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,7012.0,5122.0
12-04 10:00:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,7339.0,5563.0
12-04 10:00:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,7495.0,6060.0
12-04 10:00:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,8243.0,7478.0
12-04 10:00:27,0.915,0.083,99.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,6941.0,4915.0
12-04 10:00:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922620416.0,707452928.0,27010744320.0,1978261504.0,6890.0,4766.0
12-04 10:00:29,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3922616320.0,707452928.0,27010748416.0,1978261504.0,7396.0,5316.0
12-04 10:00:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3922997248.0,707452928.0,27010748416.0,1977880576.0,10052.0,10043.0
12-04 10:00:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922997248.0,707452928.0,27010748416.0,1977880576.0,8216.0,6640.0
12-04 10:00:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922997248.0,707452928.0,27010748416.0,1977880576.0,6848.0,4261.0
12-04 10:00:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922997248.0,707452928.0,27010748416.0,1977880576.0,25325.0,24220.0
12-04 10:00:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922997248.0,707452928.0,27010748416.0,1977880576.0,8842.0,7859.0
12-04 10:00:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922993152.0,707452928.0,27010752512.0,1977880576.0,6117.0,3865.0
12-04 10:00:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3922980864.0,707452928.0,27010756608.0,1977888768.0,7007.0,4366.0
12-04 10:00:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,10119.0,10223.0
12-04 10:00:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,25055.0,22961.0
12-04 10:00:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,8812.0,7993.0
12-04 10:00:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,6387.0,3970.0
12-04 10:00:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,24815.0,23420.0
12-04 10:00:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3922976768.0,707457024.0,27010756608.0,1977888768.0,6841.0,5007.0
12-04 10:00:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922976768.0,707461120.0,27010752512.0,1977888768.0,8902.0,6877.0
12-04 10:00:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922968576.0,707461120.0,27010760704.0,1977888768.0,7912.0,6604.0
12-04 10:00:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922968576.0,707461120.0,27010760704.0,1977888768.0,6287.0,4045.0
12-04 10:00:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922968576.0,707461120.0,27010760704.0,1977888768.0,6942.0,5049.0
12-04 10:00:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922968576.0,707461120.0,27010760704.0,1977888768.0,8803.0,8562.0
12-04 10:00:48,0.0,0.083,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3922968576.0,707461120.0,27010760704.0,1977888768.0,8121.0,7163.0
12-04 10:00:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922968576.0,707465216.0,27010756608.0,1977888768.0,6731.0,4335.0
12-04 10:00:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,7589.0,6062.0
12-04 10:00:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,23489.0,21195.0
12-04 10:00:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,7980.0,7023.0
12-04 10:00:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,7599.0,5976.0
12-04 10:00:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,8150.0,7295.0
12-04 10:00:55,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922964480.0,707465216.0,27010760704.0,1977888768.0,6487.0,3995.0
12-04 10:00:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,8737.0,8398.0
12-04 10:00:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,6806.0,4801.0
12-04 10:00:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,6347.0,3789.0
12-04 10:00:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,8632.0,7771.0
12-04 10:01:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,6601.0,4050.0
12-04 10:01:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,8214.0,7255.0
12-04 10:01:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,6836.0,4892.0
12-04 10:01:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,8570.0,7478.0
12-04 10:01:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3922960384.0,707465216.0,27010764800.0,1977888768.0,8229.0,5951.0
12-04 10:01:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3922956288.0,707465216.0,27010768896.0,1977888768.0,8699.0,6928.0
12-04 10:01:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922956288.0,707465216.0,27010768896.0,1977888768.0,7871.0,5770.0
12-04 10:01:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922956288.0,707465216.0,27010768896.0,1977888768.0,7719.0,5547.0
12-04 10:01:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707465216.0,27010772992.0,1977888768.0,25492.0,23356.0
12-04 10:01:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707465216.0,27010772992.0,1977888768.0,7669.0,5045.0
12-04 10:01:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922960384.0,707465216.0,27010772992.0,1977880576.0,10007.0,9210.0
12-04 10:01:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,3923083264.0,707469312.0,27010772992.0,1977753600.0,25121.0,22700.0
12-04 10:01:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923083264.0,707469312.0,27010772992.0,1977753600.0,8559.0,6533.0
12-04 10:01:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923079168.0,707469312.0,27010777088.0,1977753600.0,28780.0,27535.0
12-04 10:01:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923206144.0,707469312.0,27010777088.0,1977626624.0,6972.0,5148.0
12-04 10:01:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,7675.0,6259.0
12-04 10:01:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,6846.0,4887.0
12-04 10:01:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,7660.0,6146.0
12-04 10:01:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,7184.0,5289.0
12-04 10:01:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,8486.0,7477.0
12-04 10:01:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923197952.0,707469312.0,27010777088.0,1977634816.0,6901.0,4861.0
12-04 10:01:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923230720.0,707469312.0,27010777088.0,1977602048.0,24358.0,22373.0
12-04 10:01:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923230720.0,707469312.0,27010777088.0,1977602048.0,7681.0,6036.0
12-04 10:01:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923230720.0,707469312.0,27010777088.0,1977602048.0,7721.0,6267.0
12-04 10:01:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923226624.0,707469312.0,27010781184.0,1977602048.0,7250.0,5385.0
12-04 10:01:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923226624.0,707469312.0,27010781184.0,1977602048.0,7561.0,6057.0
12-04 10:01:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923226624.0,707469312.0,27010781184.0,1977602048.0,8529.0,7428.0
12-04 10:01:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923226624.0,707473408.0,27010777088.0,1977602048.0,6347.0,3813.0
12-04 10:01:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923222528.0,707473408.0,27010781184.0,1977602048.0,7599.0,5543.0
12-04 10:01:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3923349504.0,707473408.0,27010781184.0,1977475072.0,8276.0,6640.0
12-04 10:01:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924119552.0,707473408.0,27010781184.0,1976705024.0,8770.0,7677.0
12-04 10:01:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3924111360.0,707473408.0,27010781184.0,1976713216.0,7622.0,5472.0
12-04 10:01:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924107264.0,707473408.0,27010785280.0,1976713216.0,7597.0,5607.0
12-04 10:01:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,8494.0,7001.0
12-04 10:01:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,10305.0,8614.0
12-04 10:01:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,8182.0,6376.0
12-04 10:01:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,7668.0,5521.0
12-04 10:01:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,10073.0,7933.0
12-04 10:01:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,9052.0,7328.0
12-04 10:01:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3924103168.0,707477504.0,27010785280.0,1976713216.0,6895.0,4904.0
12-04 10:01:40,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924094976.0,707477504.0,27010793472.0,1976713216.0,7695.0,6176.0
12-04 10:01:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,6741.0,4839.0
12-04 10:01:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,7629.0,6176.0
12-04 10:01:43,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,28590.0,28472.0
12-04 10:01:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,6941.0,4983.0
12-04 10:01:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,7002.0,5024.0
12-04 10:01:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,8965.0,7069.0
12-04 10:01:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,6901.0,5048.0
12-04 10:01:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,6785.0,4419.0
12-04 10:01:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922571264.0,707477504.0,27010793472.0,1978236928.0,8803.0,8369.0
12-04 10:01:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,3922956288.0,707481600.0,27010793472.0,1977847808.0,8015.0,6442.0
12-04 10:01:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,26280.0,26063.0
12-04 10:01:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,6980.0,5069.0
12-04 10:01:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,7286.0,5451.0
12-04 10:01:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,5920.0,3647.0
12-04 10:01:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,7982.0,5835.0
12-04 10:01:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,8214.0,7200.0
12-04 10:01:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,8153.0,6666.0
12-04 10:01:58,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,7875.0,6260.0
12-04 10:01:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922952192.0,707481600.0,27010797568.0,1977847808.0,7495.0,5995.0
12-04 10:02:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,8803.0,8401.0
12-04 10:02:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,6187.0,3722.0
12-04 10:02:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,6307.0,3830.0
12-04 10:02:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,8205.0,6880.0
12-04 10:02:04,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,7956.0,5545.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,7905.0,5762.0
12-04 10:02:06,0.083,0.083,99.667,0.0,0.0,0.166,0.0,12288.0,0.0,3.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,9587.0,8895.0
12-04 10:02:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,6934.0,5494.0
12-04 10:02:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,8756.0,7207.0
12-04 10:02:09,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3922948096.0,707481600.0,27010801664.0,1977847808.0,7751.0,5496.0
12-04 10:02:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923079168.0,707481600.0,27010805760.0,1977712640.0,8379.0,6715.0
12-04 10:02:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3923079168.0,707481600.0,27010805760.0,1977712640.0,7790.0,5570.0
12-04 10:02:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,8118.0,6412.0
12-04 10:02:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,10198.0,8040.0
12-04 10:02:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,7495.0,5991.0
12-04 10:02:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,8309.0,7321.0
12-04 10:02:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,7560.0,6056.0
12-04 10:02:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923075072.0,707481600.0,27010809856.0,1977712640.0,23740.0,21240.0
12-04 10:02:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,7777.0,6458.0
12-04 10:02:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,7108.0,5007.0
12-04 10:02:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,7655.0,6191.0
12-04 10:02:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,24337.0,22435.0
12-04 10:02:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,8689.0,7745.0
12-04 10:02:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,8278.0,6758.0
12-04 10:02:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923070976.0,707481600.0,27010813952.0,1977712640.0,7002.0,4892.0
12-04 10:02:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3923197952.0,707481600.0,27010813952.0,1977585664.0,7496.0,6059.0
12-04 10:02:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923197952.0,707481600.0,27010813952.0,1977585664.0,7199.0,5187.0
12-04 10:02:27,0.584,0.0,99.249,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923181568.0,707481600.0,27010813952.0,1977602048.0,6961.0,4933.0
12-04 10:02:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923181568.0,707481600.0,27010813952.0,1977602048.0,24734.0,22945.0
12-04 10:02:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923181568.0,707481600.0,27010813952.0,1977602048.0,8442.0,6599.0
12-04 10:02:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,8123.0,6509.0
12-04 10:02:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,25871.0,24046.0
12-04 10:02:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,7962.0,6281.0
12-04 10:02:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,8547.0,7019.0
12-04 10:02:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,6718.0,4208.0
12-04 10:02:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,7629.0,5472.0
12-04 10:02:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,7402.0,5454.0
12-04 10:02:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923566592.0,707481600.0,27010818048.0,1977212928.0,7462.0,5497.0
12-04 10:02:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,10089.0,10156.0
12-04 10:02:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,7450.0,5542.0
12-04 10:02:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,7496.0,5993.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,6941.0,4982.0
12-04 10:02:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,7767.0,6333.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923562496.0,707481600.0,27010822144.0,1977212928.0,8319.0,5895.0
12-04 10:02:44,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3923558400.0,707481600.0,27010826240.0,1977212928.0,8133.0,6873.0
12-04 10:02:45,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010826240.0,1977212928.0,7429.0,5993.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010826240.0,1977212928.0,7530.0,6151.0
12-04 10:02:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,7496.0,6061.0
12-04 10:02:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,8249.0,7322.0
12-04 10:02:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,7419.0,5565.0
12-04 10:02:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,6226.0,3809.0
12-04 10:02:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,25065.0,23531.0
12-04 10:02:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,6875.0,4982.0
12-04 10:02:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010830336.0,1977212928.0,24600.0,23432.0
12-04 10:02:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923562496.0,707481600.0,27010830336.0,1977204736.0,8124.0,6900.0
12-04 10:02:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923562496.0,707481600.0,27010830336.0,1977204736.0,6258.0,3863.0
12-04 10:02:56,0.0,0.083,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3923562496.0,707481600.0,27010830336.0,1977204736.0,7290.0,5927.0
12-04 10:02:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,8879.0,8344.0
12-04 10:02:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,6247.0,3764.0
12-04 10:02:59,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7958.0,6614.0
12-04 10:03:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7595.0,6151.0
12-04 10:03:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,6901.0,5050.0
12-04 10:03:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7201.0,5141.0
12-04 10:03:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7101.0,5115.0
12-04 10:03:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7420.0,4688.0
12-04 10:03:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,10582.0,10443.0
12-04 10:03:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923558400.0,707481600.0,27010834432.0,1977204736.0,7725.0,5430.0
12-04 10:03:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923554304.0,707481600.0,27010838528.0,1977204736.0,7971.0,5746.0
12-04 10:03:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923554304.0,707481600.0,27010838528.0,1977204736.0,8699.0,6824.0
12-04 10:03:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707481600.0,27010838528.0,1977204736.0,8103.0,5886.0
12-04 10:03:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924078592.0,707481600.0,27010838528.0,1976680448.0,7624.0,5378.0
12-04 10:03:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924078592.0,707481600.0,27010838528.0,1976680448.0,8184.0,6442.0
12-04 10:03:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924078592.0,707481600.0,27010838528.0,1976680448.0,8538.0,6732.0
12-04 10:03:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924086784.0,707481600.0,27010838528.0,1976672256.0,11041.0,9636.0
12-04 10:03:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,3924086784.0,707481600.0,27010838528.0,1976672256.0,6892.0,4518.0
12-04 10:03:15,0.500,0.0,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924074496.0,707481600.0,27010842624.0,1976680448.0,8189.0,7249.0
12-04 10:03:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,6806.0,4868.0
12-04 10:03:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,7600.0,6177.0
12-04 10:03:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,7804.0,6233.0
12-04 10:03:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,6846.0,4887.0
12-04 10:03:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,6650.0,5085.0
12-04 10:03:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,24499.0,22409.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,7589.0,6278.0
12-04 10:03:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,9068.0,8654.0
12-04 10:03:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,7352.0,5478.0
12-04 10:03:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924070400.0,707481600.0,27010846720.0,1976680448.0,6907.0,4891.0
12-04 10:03:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,7400.0,5995.0
12-04 10:03:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,6221.0,3813.0
12-04 10:03:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,8309.0,7362.0
12-04 10:03:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,7326.0,4779.0
12-04 10:03:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,8870.0,7811.0
12-04 10:03:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,8056.0,6575.0
12-04 10:03:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,7640.0,5431.0
12-04 10:03:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924066304.0,707481600.0,27010850816.0,1976680448.0,8710.0,7613.0
12-04 10:03:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924054016.0,707481600.0,27010854912.0,1976688640.0,7186.0,4705.0
12-04 10:03:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924054016.0,707481600.0,27010854912.0,1976688640.0,24740.0,23589.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924054016.0,707481600.0,27010854912.0,1976688640.0,7496.0,5471.0
12-04 10:03:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924054016.0,707481600.0,27010854912.0,1976688640.0,7628.0,5472.0
12-04 10:03:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924054016.0,707481600.0,27010854912.0,1976688640.0,24940.0,22869.0
12-04 10:03:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924062208.0,707481600.0,27010854912.0,1976680448.0,8309.0,7449.0
12-04 10:03:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924062208.0,707481600.0,27010854912.0,1976680448.0,8527.0,7802.0
12-04 10:03:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924062208.0,707481600.0,27010854912.0,1976680448.0,7035.0,5085.0
12-04 10:03:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,8249.0,7321.0
12-04 10:03:43,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,8479.0,5965.0
12-04 10:03:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,7595.0,6121.0
12-04 10:03:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,6797.0,4335.0
12-04 10:03:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,6896.0,4975.0
12-04 10:03:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924058112.0,707481600.0,27010859008.0,1976680448.0,7721.0,6259.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924054016.0,707481600.0,27010863104.0,1976680448.0,8934.0,8518.0
12-04 10:03:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3924054016.0,707481600.0,27010863104.0,1976680448.0,7008.0,4982.0
12-04 10:03:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923816448.0,707481600.0,27010863104.0,1976918016.0,7290.0,5438.0
12-04 10:03:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923816448.0,707481600.0,27010863104.0,1976918016.0,25607.0,24731.0
12-04 10:03:52,0.0,0.0,99.917,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,3923816448.0,707481600.0,27010863104.0,1976918016.0,7162.0,5157.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923816448.0,707481600.0,27010863104.0,1976918016.0,6912.0,4915.0
12-04 10:03:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3923816448.0,707481600.0,27010863104.0,1976918016.0,7021.0,5185.0
12-04 10:03:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923812352.0,707481600.0,27010867200.0,1976918016.0,8587.0,7633.0
12-04 10:03:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923812352.0,707481600.0,27010867200.0,1976918016.0,6961.0,4974.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923812352.0,707481600.0,27010867200.0,1976918016.0,7849.0,6418.0
12-04 10:03:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,6806.0,4839.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,7686.0,6169.0
12-04 10:04:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,9568.0,8123.0
12-04 10:04:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,6831.0,4426.0
12-04 10:04:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,8383.0,7435.0
12-04 10:04:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923808256.0,707485696.0,27010867200.0,1976918016.0,7621.0,6101.0
12-04 10:04:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923800064.0,707489792.0,27010871296.0,1976918016.0,8351.0,6533.0
12-04 10:04:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707489792.0,27010871296.0,1976918016.0,7997.0,5770.0
12-04 10:04:06,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3923791872.0,707489792.0,27010871296.0,1976926208.0,9377.0,8199.0
12-04 10:04:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3923791872.0,707489792.0,27010871296.0,1976926208.0,7716.0,5589.0
12-04 10:04:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923791872.0,707489792.0,27010871296.0,1976926208.0,7071.0,4195.0
12-04 10:04:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3923791872.0,707489792.0,27010871296.0,1976926208.0,9067.0,7793.0
12-04 10:04:10,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924180992.0,707489792.0,27010871296.0,1976537088.0,7659.0,5364.0
12-04 10:04:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924180992.0,707489792.0,27010871296.0,1976537088.0,8929.0,7171.0
12-04 10:04:12,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,7131.0,4303.0
12-04 10:04:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,10308.0,8524.0
12-04 10:04:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,8114.0,7111.0
12-04 10:04:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,6901.0,4983.0
12-04 10:04:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,7484.0,5566.0
12-04 10:04:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,7495.0,6059.0
12-04 10:04:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,6746.0,4913.0
12-04 10:04:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924176896.0,707489792.0,27010875392.0,1976537088.0,7489.0,6268.0
12-04 10:04:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924172800.0,707489792.0,27010879488.0,1976537088.0,7067.0,5139.0
12-04 10:04:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924172800.0,707489792.0,27010879488.0,1976537088.0,23797.0,21447.0
12-04 10:04:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924172800.0,707489792.0,27010879488.0,1976537088.0,8591.0,7990.0
12-04 10:04:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924168704.0,707489792.0,27010883584.0,1976537088.0,8449.0,7236.0
12-04 10:04:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3924168704.0,707489792.0,27010883584.0,1976537088.0,7001.0,5023.0
12-04 10:04:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924168704.0,707489792.0,27010883584.0,1976537088.0,8903.0,8424.0
12-04 10:04:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924168704.0,707489792.0,27010883584.0,1976537088.0,6901.0,4867.0
12-04 10:04:27,0.667,0.0,99.249,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,3924160512.0,707489792.0,27010883584.0,1976545280.0,6925.0,4609.0
12-04 10:04:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924160512.0,707489792.0,27010883584.0,1976545280.0,6348.0,3855.0
12-04 10:04:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924160512.0,707489792.0,27010883584.0,1976545280.0,8116.0,6484.0
12-04 10:04:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924422656.0,707489792.0,27010883584.0,1976283136.0,9365.0,8961.0
12-04 10:04:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707489792.0,27010887680.0,1976283136.0,7668.0,5521.0
12-04 10:04:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707489792.0,27010887680.0,1976283136.0,8495.0,7074.0
12-04 10:04:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707489792.0,27010887680.0,1976283136.0,8123.0,6507.0
12-04 10:04:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3924414464.0,707493888.0,27010887680.0,1976283136.0,8256.0,6691.0
12-04 10:04:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924414464.0,707493888.0,27010887680.0,1976283136.0,7602.0,5571.0
12-04 10:04:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924279296.0,707493888.0,27010887680.0,1976418304.0,7068.0,4486.0
12-04 10:04:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924279296.0,707493888.0,27010887680.0,1976418304.0,7817.0,5794.0
12-04 10:04:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924279296.0,707493888.0,27010887680.0,1976418304.0,8930.0,7679.0
12-04 10:04:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,7650.0,6323.0
12-04 10:04:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,7560.0,5994.0
12-04 10:04:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,6580.0,4104.0
12-04 10:04:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,8537.0,7822.0
12-04 10:04:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,9692.0,8190.0
12-04 10:04:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924275200.0,707493888.0,27010891776.0,1976418304.0,6304.0,3922.0
12-04 10:04:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010891776.0,1976410112.0,9276.0,7344.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924283392.0,707493888.0,27010891776.0,1976410112.0,10462.0,4838.0
12-04 10:04:47,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924283392.0,707493888.0,27010891776.0,1976410112.0,8221.0,5547.0
12-04 10:04:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010891776.0,1976410112.0,7930.0,7256.0
12-04 10:04:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924279296.0,707493888.0,27010895872.0,1976410112.0,8050.0,7216.0
12-04 10:04:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924287488.0,707493888.0,27010895872.0,1976401920.0,6475.0,4009.0
12-04 10:04:51,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924287488.0,707493888.0,27010895872.0,1976401920.0,25481.0,24679.0
12-04 10:04:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924287488.0,707493888.0,27010895872.0,1976401920.0,7596.0,5542.0
12-04 10:04:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,6483.0,4061.0
12-04 10:04:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,8425.0,7615.0
12-04 10:04:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,7097.0,5115.0
12-04 10:04:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,7396.0,6081.0
12-04 10:04:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,7551.0,6103.0
12-04 10:04:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,7961.0,6716.0
12-04 10:04:59,0.167,0.0,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3924283392.0,707493888.0,27010899968.0,1976401920.0,6314.0,3789.0
12-04 10:05:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924279296.0,707493888.0,27010904064.0,1976401920.0,6076.0,4468.0
12-04 10:05:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,8805.0,8424.0
12-04 10:05:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,7215.0,5434.0
12-04 10:05:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,7592.0,6149.0
12-04 10:05:04,0.083,0.083,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,5.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,8395.0,6592.0
12-04 10:05:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,7253.0,4551.0
12-04 10:05:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924406272.0,707493888.0,27010904064.0,1976274944.0,9156.0,7829.0
12-04 10:05:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924406272.0,707493888.0,27010904064.0,1976274944.0,8125.0,6085.0
12-04 10:05:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707493888.0,27010904064.0,1976266752.0,7556.0,5273.0
12-04 10:05:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,3924393984.0,707493888.0,27010908160.0,1976283136.0,7622.0,5339.0
12-04 10:05:10,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924385792.0,707493888.0,27010908160.0,1976291328.0,9618.0,9025.0
12-04 10:05:11,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924385792.0,707493888.0,27010908160.0,1976291328.0,7001.0,4261.0
12-04 10:05:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924385792.0,707493888.0,27010908160.0,1976291328.0,9473.0,8259.0
12-04 10:05:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924385792.0,707493888.0,27010908160.0,1976291328.0,8868.0,6142.0
12-04 10:05:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924385792.0,707493888.0,27010908160.0,1976291328.0,7497.0,6055.0
12-04 10:05:15,0.250,0.083,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924377600.0,707493888.0,27010908160.0,1976299520.0,7962.0,6177.0
12-04 10:05:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924373504.0,707493888.0,27010912256.0,1976299520.0,6838.0,5073.0
12-04 10:05:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3924373504.0,707493888.0,27010912256.0,1976299520.0,7435.0,5703.0
12-04 10:05:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924373504.0,707493888.0,27010912256.0,1976299520.0,8605.0,7752.0
12-04 10:05:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924373504.0,707493888.0,27010912256.0,1976299520.0,7396.0,5993.0
12-04 10:05:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924373504.0,707497984.0,27010908160.0,1976299520.0,7592.0,6269.0
12-04 10:05:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924369408.0,707497984.0,27010912256.0,1976299520.0,23085.0,20825.0
12-04 10:05:22,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924369408.0,707497984.0,27010912256.0,1976299520.0,8606.0,6740.0
12-04 10:05:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924369408.0,707497984.0,27010912256.0,1976299520.0,8343.0,6377.0
12-04 10:05:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924369408.0,707497984.0,27010912256.0,1976299520.0,8697.0,7227.0
12-04 10:05:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924365312.0,707497984.0,27010916352.0,1976299520.0,8714.0,7121.0
12-04 10:05:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924365312.0,707497984.0,27010916352.0,1976299520.0,9119.0,8027.0
12-04 10:05:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924361216.0,707497984.0,27010920448.0,1976299520.0,11856.0,10060.0
12-04 10:05:28,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3924361216.0,707497984.0,27010920448.0,1976299520.0,8118.0,5738.0
12-04 10:05:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707497984.0,27010920448.0,1976299520.0,10511.0,9949.0
12-04 10:05:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924496384.0,707497984.0,27010920448.0,1976164352.0,8627.0,6490.0
12-04 10:05:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924488192.0,707497984.0,27010920448.0,1976172544.0,8232.0,6634.0
12-04 10:05:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3924488192.0,707497984.0,27010920448.0,1976172544.0,8042.0,6159.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924488192.0,707497984.0,27010920448.0,1976172544.0,7664.0,5522.0
12-04 10:05:34,0.416,0.0,99.335,0.166,0.0,0.083,0.0,32768.0,0.0,5.0,3924496384.0,707497984.0,27010920448.0,1976164352.0,8800.0,7882.0
12-04 10:05:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,8457.0,6475.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,9017.0,7759.0
12-04 10:05:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,36864.0,0.0,8.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,10008.0,9190.0
12-04 10:05:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,9796.0,8476.0
12-04 10:05:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,8028.0,5780.0
12-04 10:05:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,7738.0,5305.0
12-04 10:05:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,7522.0,6088.0
12-04 10:05:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,9243.0,8939.0
12-04 10:05:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,8357.0,6051.0
12-04 10:05:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3924492288.0,707497984.0,27010924544.0,1976164352.0,6963.0,5086.0
12-04 10:05:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924488192.0,707497984.0,27010928640.0,1976164352.0,6938.0,4981.0
12-04 10:05:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924496384.0,707497984.0,27010928640.0,1976156160.0,10180.0,9239.0
12-04 10:05:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924496384.0,707497984.0,27010928640.0,1976156160.0,7591.0,6151.0
12-04 10:05:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924496384.0,707497984.0,27010928640.0,1976156160.0,6888.0,4584.0
12-04 10:05:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924496384.0,707497984.0,27010928640.0,1976156160.0,7485.0,6218.0
12-04 10:05:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,7811.0,6440.0
12-04 10:05:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,42610.0,41604.0
12-04 10:05:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,7775.0,6668.0
12-04 10:05:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,6217.0,3718.0
12-04 10:05:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,7118.0,5276.0
12-04 10:05:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924242432.0,707497984.0,27010928640.0,1976410112.0,6869.0,4867.0
12-04 10:05:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924238336.0,707497984.0,27010932736.0,1976410112.0,9100.0,8969.0
12-04 10:05:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,8145.0,7230.0
12-04 10:05:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,7564.0,5819.0
12-04 10:05:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,6604.0,4079.0
12-04 10:06:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,8150.0,7370.0
12-04 10:06:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,6904.0,4890.0
12-04 10:06:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924234240.0,707497984.0,27010936832.0,1976410112.0,7416.0,5433.0
12-04 10:06:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3924234240.0,707502080.0,27010932736.0,1976410112.0,6838.0,4957.0
12-04 10:06:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924230144.0,707502080.0,27010936832.0,1976410112.0,8476.0,6873.0
12-04 10:06:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924226048.0,707502080.0,27010940928.0,1976410112.0,8995.0,7899.0
12-04 10:06:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924353024.0,707502080.0,27010940928.0,1976283136.0,9203.0,8010.0
12-04 10:06:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924353024.0,707502080.0,27010940928.0,1976283136.0,8615.0,6458.0
12-04 10:06:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924353024.0,707502080.0,27010940928.0,1976283136.0,7953.0,5501.0
12-04 10:06:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,3924348928.0,707506176.0,27010940928.0,1976283136.0,7882.0,5564.0
12-04 10:06:10,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924357120.0,707506176.0,27010940928.0,1976274944.0,8269.0,6637.0
12-04 10:06:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924357120.0,707506176.0,27010940928.0,1976274944.0,9755.0,7417.0
12-04 10:06:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3924357120.0,707506176.0,27010940928.0,1976274944.0,8064.0,5948.0
12-04 10:06:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924353024.0,707506176.0,27010945024.0,1976274944.0,8745.0,6871.0
12-04 10:06:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,8146.0,7279.0
12-04 10:06:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,7562.0,6202.0
12-04 10:06:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,8425.0,7510.0
12-04 10:06:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,7415.0,5595.0
12-04 10:06:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,6088.0,3656.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,7162.0,6029.0
12-04 10:06:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924361216.0,707506176.0,27010945024.0,1976266752.0,7551.0,6218.0
12-04 10:06:21,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3924369408.0,707510272.0,27010940928.0,1976258560.0,24389.0,22401.0
12-04 10:06:22,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924365312.0,707510272.0,27010945024.0,1976258560.0,7375.0,5547.0
12-04 10:06:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,8239.0,7333.0
12-04 10:06:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,7037.0,5007.0
12-04 10:06:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,7585.0,6164.0
12-04 10:06:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,7651.0,6193.0
12-04 10:06:27,0.584,0.167,99.249,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,6686.0,4220.0
12-04 10:06:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924361216.0,707510272.0,27010949120.0,1976258560.0,6998.0,5140.0
12-04 10:06:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924357120.0,707510272.0,27010953216.0,1976258560.0,8117.0,6511.0
12-04 10:06:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923857408.0,707510272.0,27010953216.0,1976758272.0,7418.0,6316.0
12-04 10:06:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923857408.0,707510272.0,27010953216.0,1976758272.0,8927.0,7875.0
12-04 10:06:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923853312.0,707510272.0,27010957312.0,1976758272.0,7875.0,6036.0
12-04 10:06:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923853312.0,707510272.0,27010957312.0,1976758272.0,8937.0,7843.0
12-04 10:06:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923853312.0,707510272.0,27010957312.0,1976758272.0,7487.0,5340.0
12-04 10:06:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923853312.0,707510272.0,27010957312.0,1976758272.0,6804.0,4220.0
12-04 10:06:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923845120.0,707510272.0,27010957312.0,1976766464.0,7592.0,5754.0
12-04 10:06:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3923845120.0,707510272.0,27010957312.0,1976766464.0,8756.0,7145.0
12-04 10:06:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3923845120.0,707510272.0,27010957312.0,1976766464.0,9740.0,9112.0
12-04 10:06:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923845120.0,707510272.0,27010957312.0,1976766464.0,7331.0,5965.0
12-04 10:06:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923841024.0,707510272.0,27010961408.0,1976766464.0,6403.0,3921.0
12-04 10:06:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923841024.0,707510272.0,27010961408.0,1976766464.0,7522.0,5930.0
12-04 10:06:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923714048.0,707510272.0,27010961408.0,1976893440.0,8155.0,6649.0
12-04 10:06:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923714048.0,707510272.0,27010961408.0,1976893440.0,8861.0,6889.0
12-04 10:06:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,3923714048.0,707510272.0,27010961408.0,1976893440.0,7063.0,4916.0
12-04 10:06:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923673088.0,707510272.0,27010961408.0,1976934400.0,8425.0,7518.0
12-04 10:06:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923673088.0,707510272.0,27010961408.0,1976934400.0,7430.0,6172.0
12-04 10:06:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3923673088.0,707510272.0,27010961408.0,1976934400.0,7929.0,6631.0
12-04 10:06:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923673088.0,707510272.0,27010961408.0,1976934400.0,6564.0,3988.0
12-04 10:06:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3923673088.0,707510272.0,27010961408.0,1976934400.0,7691.0,6237.0
12-04 10:06:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3923681280.0,707510272.0,27010961408.0,1976926208.0,7612.0,6267.0
12-04 10:06:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010965504.0,1976926208.0,24649.0,23090.0
12-04 10:06:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010965504.0,1976926208.0,7469.0,5841.0
12-04 10:06:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010965504.0,1976926208.0,6964.0,4942.0
12-04 10:06:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923677184.0,707510272.0,27010965504.0,1976926208.0,9139.0,8948.0
12-04 10:06:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923677184.0,707510272.0,27010965504.0,1976926208.0,6931.0,5185.0
12-04 10:06:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923693568.0,707510272.0,27010965504.0,1976909824.0,6908.0,4981.0
12-04 10:06:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923693568.0,707510272.0,27010965504.0,1976909824.0,8115.0,6716.0
12-04 10:06:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923693568.0,707510272.0,27010965504.0,1976909824.0,6243.0,3954.0
12-04 10:06:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923693568.0,707510272.0,27010965504.0,1976909824.0,7057.0,5373.0
12-04 10:07:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923693568.0,707510272.0,27010965504.0,1976909824.0,8499.0,7644.0
12-04 10:07:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923689472.0,707510272.0,27010969600.0,1976909824.0,7486.0,5993.0
12-04 10:07:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,3923685376.0,707510272.0,27010973696.0,1976909824.0,8029.0,6694.0
12-04 10:07:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923685376.0,707510272.0,27010973696.0,1976909824.0,7682.0,6192.0
12-04 10:07:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923685376.0,707510272.0,27010973696.0,1976909824.0,7162.0,4257.0
12-04 10:07:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923685376.0,707510272.0,27010973696.0,1976909824.0,8496.0,6574.0
12-04 10:07:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010973696.0,1976918016.0,7142.0,4506.0
12-04 10:07:07,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3923677184.0,707510272.0,27010973696.0,1976918016.0,8773.0,7043.0
12-04 10:07:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010973696.0,1976918016.0,9149.0,7809.0
12-04 10:07:09,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923677184.0,707510272.0,27010973696.0,1976918016.0,7094.0,4170.0
12-04 10:07:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923808256.0,707510272.0,27010977792.0,1976782848.0,8899.0,7764.0
12-04 10:07:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923808256.0,707510272.0,27010977792.0,1976782848.0,8989.0,7836.0
12-04 10:07:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923808256.0,707510272.0,27010977792.0,1976782848.0,8919.0,7509.0
12-04 10:07:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,3923808256.0,707510272.0,27010977792.0,1976782848.0,9202.0,6493.0
12-04 10:07:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,6897.0,4934.0
12-04 10:07:15,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,7038.0,5073.0
12-04 10:07:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,7164.0,5116.0
12-04 10:07:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,8680.0,7770.0
12-04 10:07:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,7220.0,5111.0
12-04 10:07:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,3923800064.0,707510272.0,27010977792.0,1976791040.0,6942.0,5123.0
12-04 10:07:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,8339.0,7386.0
12-04 10:07:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,25432.0,24366.0
12-04 10:07:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,6809.0,4941.0
12-04 10:07:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,6957.0,4975.0
12-04 10:07:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,7651.0,6191.0
12-04 10:07:25,0.0,0.0,99.750,0.167,0.0,0.083,0.0,45056.0,0.0,6.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,6054.0,3719.0
12-04 10:07:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,9503.0,9327.0
12-04 10:07:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,8205.0,5702.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,24780.0,23603.0
12-04 10:07:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923795968.0,707510272.0,27010981888.0,1976791040.0,7559.0,5472.0
12-04 10:07:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924307968.0,707510272.0,27010985984.0,1976274944.0,8940.0,7886.0
12-04 10:07:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,3924307968.0,707510272.0,27010985984.0,1976274944.0,8278.0,6641.0
12-04 10:07:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924307968.0,707510272.0,27010985984.0,1976274944.0,7159.0,4692.0
12-04 10:07:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924303872.0,707510272.0,27010990080.0,1976274944.0,8152.0,6780.0
12-04 10:07:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924295680.0,707510272.0,27010990080.0,1976283136.0,8272.0,6732.0
12-04 10:07:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924295680.0,707510272.0,27010990080.0,1976283136.0,8413.0,6822.0
12-04 10:07:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924295680.0,707510272.0,27010990080.0,1976283136.0,8283.0,6667.0
12-04 10:07:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,9184.0,8225.0
12-04 10:07:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,6879.0,4352.0
12-04 10:07:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,6938.0,4916.0
12-04 10:07:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,6908.0,5032.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,6837.0,4891.0
12-04 10:07:42,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,9248.0,9033.0
12-04 10:07:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,9446.0,7972.0
12-04 10:07:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,7591.0,6153.0
12-04 10:07:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,7038.0,5189.0
12-04 10:07:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924291584.0,707510272.0,27010994176.0,1976283136.0,6897.0,4983.0
12-04 10:07:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924287488.0,707514368.0,27010994176.0,1976283136.0,7574.0,5728.0
12-04 10:07:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924283392.0,707514368.0,27010998272.0,1976283136.0,6309.0,4613.0
12-04 10:07:49,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924283392.0,707514368.0,27010998272.0,1976283136.0,7692.0,6177.0
12-04 10:07:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707514368.0,27010998272.0,1976147968.0,8859.0,8440.0
12-04 10:07:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707514368.0,27010998272.0,1976147968.0,24765.0,23397.0
12-04 10:07:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924418560.0,707514368.0,27010998272.0,1976147968.0,7929.0,6661.0
12-04 10:07:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,6093.0,3768.0
12-04 10:07:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,7557.0,6060.0
12-04 10:07:55,0.0,0.0,99.666,0.334,0.0,0.0,0.0,4096.0,0.0,1.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,6945.0,5133.0
12-04 10:07:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,7028.0,5000.0
12-04 10:07:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,6892.0,4542.0
12-04 10:07:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924414464.0,707518464.0,27010998272.0,1976147968.0,7409.0,5961.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,8610.0,8506.0
12-04 10:08:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,7491.0,6060.0
12-04 10:08:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,6807.0,4863.0
12-04 10:08:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,6822.0,4439.0
12-04 10:08:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,8893.0,8437.0
12-04 10:08:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924406272.0,707522560.0,27011002368.0,1976147968.0,7027.0,4212.0
12-04 10:08:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3924402176.0,707526656.0,27011002368.0,1976147968.0,7134.0,4261.0
12-04 10:08:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924389888.0,707526656.0,27011006464.0,1976156160.0,8450.0,6844.0
12-04 10:08:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924389888.0,707526656.0,27011006464.0,1976156160.0,9566.0,8433.0
12-04 10:08:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924385792.0,707526656.0,27011010560.0,1976156160.0,7726.0,5455.0
12-04 10:08:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924385792.0,707526656.0,27011010560.0,1976156160.0,8541.0,6623.0
12-04 10:08:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924393984.0,707526656.0,27011010560.0,1976147968.0,8376.0,6599.0
12-04 10:08:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924381696.0,707530752.0,27011010560.0,1976156160.0,7687.0,5274.0
12-04 10:08:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924381696.0,707530752.0,27011010560.0,1976156160.0,8054.0,5820.0
12-04 10:08:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924381696.0,707530752.0,27011010560.0,1976156160.0,9691.0,7265.0
12-04 10:08:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924381696.0,707530752.0,27011010560.0,1976156160.0,8926.0,8373.0
12-04 10:08:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,6647.0,4730.0
12-04 10:08:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,8246.0,7225.0
12-04 10:08:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,7415.0,5596.0
12-04 10:08:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,8266.0,7246.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,6543.0,4037.0
12-04 10:08:20,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,6354.0,3838.0
12-04 10:08:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,24867.0,23671.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924377600.0,707530752.0,27011014656.0,1976156160.0,7901.0,6559.0
12-04 10:08:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924373504.0,707534848.0,27011014656.0,1976156160.0,8870.0,8426.0
12-04 10:08:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3924373504.0,707534848.0,27011014656.0,1976156160.0,6971.0,5045.0
12-04 10:08:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3924373504.0,707534848.0,27011014656.0,1976156160.0,6337.0,3868.0
12-04 10:08:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924373504.0,707534848.0,27011014656.0,1976156160.0,6736.0,4837.0
12-04 10:08:27,0.585,0.084,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924369408.0,707534848.0,27011018752.0,1976156160.0,7934.0,6552.0
12-04 10:08:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924369408.0,707534848.0,27011018752.0,1976156160.0,7490.0,6214.0
12-04 10:08:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924365312.0,707538944.0,27011018752.0,1976156160.0,8107.0,6710.0
12-04 10:08:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3925000192.0,707538944.0,27011018752.0,1975521280.0,8616.0,7542.0
12-04 10:08:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3925000192.0,707538944.0,27011018752.0,1975521280.0,25617.0,24000.0
12-04 10:08:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3925000192.0,707538944.0,27011018752.0,1975521280.0,7449.0,5119.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3925000192.0,707538944.0,27011018752.0,1975521280.0,25678.0,24182.0
12-04 10:08:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3925000192.0,707538944.0,27011018752.0,1975521280.0,9476.0,7330.0
12-04 10:08:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924992000.0,707543040.0,27011022848.0,1975521280.0,25522.0,23820.0
12-04 10:08:36,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924992000.0,707543040.0,27011022848.0,1975521280.0,7877.0,5838.0
12-04 10:08:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924992000.0,707543040.0,27011022848.0,1975521280.0,8312.0,6666.0
12-04 10:08:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924987904.0,707543040.0,27011026944.0,1975521280.0,8620.0,7660.0
12-04 10:08:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924987904.0,707543040.0,27011026944.0,1975521280.0,6677.0,4796.0
12-04 10:08:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3924983808.0,707547136.0,27011026944.0,1975521280.0,6909.0,5032.0
12-04 10:08:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924983808.0,707547136.0,27011026944.0,1975521280.0,8724.0,7932.0
12-04 10:08:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924983808.0,707547136.0,27011026944.0,1975521280.0,7685.0,6255.0
12-04 10:08:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924983808.0,707547136.0,27011026944.0,1975521280.0,8150.0,5641.0
12-04 10:08:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,6898.0,4982.0
12-04 10:08:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,6997.0,5025.0
12-04 10:08:46,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,7963.0,6714.0
12-04 10:08:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,8406.0,7388.0
12-04 10:08:48,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,7003.0,4981.0
12-04 10:08:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,7456.0,5903.0
12-04 10:08:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,7651.0,6243.0
12-04 10:08:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,24190.0,22227.0
12-04 10:08:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,7250.0,5474.0
12-04 10:08:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,6938.0,5048.0
12-04 10:08:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924979712.0,707547136.0,27011031040.0,1975521280.0,8351.0,7456.0
12-04 10:08:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924975616.0,707547136.0,27011035136.0,1975521280.0,7677.0,6350.0
12-04 10:08:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924975616.0,707547136.0,27011035136.0,1975521280.0,7387.0,5645.0
12-04 10:08:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924975616.0,707547136.0,27011035136.0,1975521280.0,8155.0,7484.0
12-04 10:08:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,6177.0,3764.0
12-04 10:08:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,8044.0,7176.0
12-04 10:09:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,6375.0,3831.0
12-04 10:09:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,25049.0,23529.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,8593.0,7825.0
12-04 10:09:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,8306.0,7413.0
12-04 10:09:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924971520.0,707551232.0,27011035136.0,1975521280.0,9805.0,7496.0
12-04 10:09:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924967424.0,707551232.0,27011039232.0,1975521280.0,8767.0,6861.0
12-04 10:09:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924967424.0,707551232.0,27011039232.0,1975521280.0,7573.0,4779.0
12-04 10:09:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3924967424.0,707551232.0,27011039232.0,1975521280.0,7904.0,5852.0
12-04 10:09:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924967424.0,707551232.0,27011039232.0,1975521280.0,7621.0,5339.0
12-04 10:09:09,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924967424.0,707551232.0,27011039232.0,1975521280.0,8376.0,6716.0
12-04 10:09:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924590592.0,707551232.0,27011043328.0,1975894016.0,8476.0,6742.0
12-04 10:09:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924590592.0,707551232.0,27011043328.0,1975894016.0,26285.0,25204.0
12-04 10:09:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,8023.0,6700.0
12-04 10:09:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,26674.0,24358.0
12-04 10:09:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,6937.0,4982.0
12-04 10:09:15,0.499,0.166,99.334,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,7552.0,6103.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,7057.0,4999.0
12-04 10:09:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,6761.0,4397.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,7425.0,6060.0
12-04 10:09:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,9513.0,9410.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924586496.0,707551232.0,27011047424.0,1975894016.0,7491.0,6175.0
12-04 10:09:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,24110.0,22228.0
12-04 10:09:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,7442.0,5662.0
12-04 10:09:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,6244.0,3880.0
12-04 10:09:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,6968.0,4892.0
12-04 10:09:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,7857.0,6266.0
12-04 10:09:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,7562.0,6085.0
12-04 10:09:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,9212.0,8996.0
12-04 10:09:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,6141.0,4520.0
12-04 10:09:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,8283.0,6665.0
12-04 10:09:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924582400.0,707551232.0,27011051520.0,1975894016.0,7518.0,5539.0
12-04 10:09:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924574208.0,707555328.0,27011055616.0,1975894016.0,7565.0,5363.0
12-04 10:09:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924574208.0,707555328.0,27011055616.0,1975894016.0,7910.0,6014.0
12-04 10:09:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924574208.0,707555328.0,27011055616.0,1975894016.0,25313.0,23711.0
12-04 10:09:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924566016.0,707555328.0,27011055616.0,1975902208.0,7958.0,6413.0
12-04 10:09:35,0.167,0.083,99.667,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3924566016.0,707555328.0,27011055616.0,1975902208.0,7798.0,5637.0
12-04 10:09:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924566016.0,707555328.0,27011055616.0,1975902208.0,8772.0,7677.0
12-04 10:09:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924561920.0,707559424.0,27011055616.0,1975902208.0,8521.0,7049.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924557824.0,707559424.0,27011059712.0,1975902208.0,24481.0,23111.0
12-04 10:09:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924557824.0,707559424.0,27011059712.0,1975902208.0,6904.0,4892.0
12-04 10:09:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924557824.0,707559424.0,27011059712.0,1975902208.0,6363.0,3914.0
12-04 10:09:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924557824.0,707559424.0,27011059712.0,1975902208.0,6971.0,5072.0
12-04 10:09:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,8595.0,7773.0
12-04 10:09:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,9621.0,8197.0
12-04 10:09:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,7591.0,6267.0
12-04 10:09:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,6343.0,3855.0
12-04 10:09:46,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,26040.0,25167.0
12-04 10:09:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,7071.0,5069.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3920609280.0,707567616.0,27011063808.0,1979838464.0,7617.0,6196.0
12-04 10:09:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920605184.0,707567616.0,27011067904.0,1979838464.0,8245.0,7254.0
12-04 10:09:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,6343.0,3921.0
12-04 10:09:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,24564.0,23371.0
12-04 10:09:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,7375.0,5452.0
12-04 10:09:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,7492.0,6175.0
12-04 10:09:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,8150.0,7254.0
12-04 10:09:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,7642.0,6222.0
12-04 10:09:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,8096.0,6650.0
12-04 10:09:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,6871.0,4953.0
12-04 10:09:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3920621568.0,707567616.0,27011067904.0,1979822080.0,7057.0,4959.0
12-04 10:09:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3920621568.0,707571712.0,27011063808.0,1979822080.0,7009.0,5007.0
12-04 10:10:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920613376.0,707571712.0,27011072000.0,1979822080.0,8210.0,6374.0
12-04 10:10:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920613376.0,707571712.0,27011072000.0,1979822080.0,8618.0,5566.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920613376.0,707571712.0,27011072000.0,1979822080.0,8012.0,6424.0
12-04 10:10:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920613376.0,707571712.0,27011072000.0,1979822080.0,8345.0,7642.0
12-04 10:10:04,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3920613376.0,707571712.0,27011072000.0,1979822080.0,7622.0,5273.0
12-04 10:10:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3920609280.0,707575808.0,27011072000.0,1979822080.0,9090.0,7840.0
12-04 10:10:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920601088.0,707575808.0,27011072000.0,1979830272.0,8316.0,6115.0
12-04 10:10:07,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3920728064.0,707575808.0,27011072000.0,1979703296.0,8476.0,6691.0
12-04 10:10:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920723968.0,707575808.0,27011076096.0,1979703296.0,7842.0,5513.0
12-04 10:10:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920723968.0,707575808.0,27011076096.0,1979703296.0,7742.0,5423.0
12-04 10:10:10,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,3920977920.0,707575808.0,27011076096.0,1979449344.0,8246.0,6607.0
12-04 10:10:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3920977920.0,707575808.0,27011076096.0,1979449344.0,10114.0,7857.0
12-04 10:10:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921104896.0,707575808.0,27011076096.0,1979322368.0,8576.0,6781.0
12-04 10:10:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921231872.0,707575808.0,27011076096.0,1979195392.0,9694.0,7540.0
12-04 10:10:14,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3921227776.0,707575808.0,27011080192.0,1979195392.0,8180.0,7486.0
12-04 10:10:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,3921227776.0,707575808.0,27011080192.0,1979195392.0,7491.0,6126.0
12-04 10:10:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921223680.0,707575808.0,27011084288.0,1979195392.0,7969.0,6673.0
12-04 10:10:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3921223680.0,707575808.0,27011084288.0,1979195392.0,6344.0,3789.0
12-04 10:10:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921350656.0,707575808.0,27011084288.0,1979068416.0,7396.0,6110.0
12-04 10:10:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921350656.0,707575808.0,27011084288.0,1979068416.0,7591.0,6151.0
12-04 10:10:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921350656.0,707575808.0,27011084288.0,1979068416.0,8894.0,8466.0
12-04 10:10:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,3921477632.0,707575808.0,27011084288.0,1978941440.0,24128.0,22436.0
12-04 10:10:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921477632.0,707575808.0,27011084288.0,1978941440.0,8191.0,6781.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921858560.0,707575808.0,27011084288.0,1978560512.0,7891.0,6358.0
12-04 10:10:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3921858560.0,707575808.0,27011084288.0,1978560512.0,6277.0,3876.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3922239488.0,707575808.0,27011084288.0,1978179584.0,6283.0,3863.0
12-04 10:10:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922747392.0,707575808.0,27011084288.0,1977671680.0,7751.0,6284.0
12-04 10:10:27,0.667,0.083,99.083,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,3922866176.0,707575808.0,27011084288.0,1977552896.0,7381.0,5686.0
12-04 10:10:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922862080.0,707575808.0,27011088384.0,1977552896.0,8079.0,7280.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922862080.0,707575808.0,27011088384.0,1977552896.0,8117.0,6547.0
12-04 10:10:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922997248.0,707575808.0,27011088384.0,1977417728.0,8893.0,7863.0
12-04 10:10:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922997248.0,707575808.0,27011088384.0,1977417728.0,7323.0,4990.0
12-04 10:10:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3922997248.0,707575808.0,27011088384.0,1977417728.0,8278.0,6642.0
12-04 10:10:33,0.0,0.0,99.916,0.084,0.0,0.0,0.0,36864.0,0.0,5.0,3922993152.0,707579904.0,27011088384.0,1977417728.0,24758.0,22751.0
12-04 10:10:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922993152.0,707579904.0,27011088384.0,1977417728.0,7458.0,5382.0
12-04 10:10:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,7398.0,5455.0
12-04 10:10:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,9209.0,8241.0
12-04 10:10:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,10846.0,9841.0
12-04 10:10:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,7469.0,5596.0
12-04 10:10:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,6897.0,4866.0
12-04 10:10:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,7098.0,5347.0
12-04 10:10:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,6658.0,5221.0
12-04 10:10:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,8171.0,7152.0
12-04 10:10:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922989056.0,707579904.0,27011092480.0,1977417728.0,8910.0,7146.0
12-04 10:10:44,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3922984960.0,707579904.0,27011096576.0,1977417728.0,8904.0,8600.0
12-04 10:10:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,3922984960.0,707579904.0,27011096576.0,1977417728.0,6871.0,4982.0
12-04 10:10:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,7315.0,5476.0
12-04 10:10:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,7526.0,6149.0
12-04 10:10:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,6310.0,3764.0
12-04 10:10:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,8244.0,7705.0
12-04 10:10:50,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,6249.0,3789.0
12-04 10:10:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,25447.0,24022.0
12-04 10:10:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,8180.0,7340.0
12-04 10:10:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922980864.0,707579904.0,27011100672.0,1977417728.0,25589.0,24820.0
12-04 10:10:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,6384.0,4020.0
12-04 10:10:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,7078.0,5161.0
12-04 10:10:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,6868.0,4867.0
12-04 10:10:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,7281.0,5413.0
12-04 10:10:58,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,8179.0,7223.0
12-04 10:10:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,6303.0,3806.0
12-04 10:11:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,6854.0,5912.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,9400.0,8878.0
12-04 10:11:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,7480.0,5632.0
12-04 10:11:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,6837.0,5057.0
12-04 10:11:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922976768.0,707579904.0,27011104768.0,1977417728.0,10228.0,8541.0
12-04 10:11:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3922972672.0,707579904.0,27011108864.0,1977417728.0,7593.0,5272.0
12-04 10:11:06,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3922972672.0,707579904.0,27011108864.0,1977417728.0,7547.0,4765.0
12-04 10:11:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3922972672.0,707579904.0,27011108864.0,1977417728.0,8847.0,7245.0
12-04 10:11:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3922972672.0,707579904.0,27011108864.0,1977417728.0,9649.0,8779.0
12-04 10:11:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3922972672.0,707579904.0,27011108864.0,1977417728.0,7168.0,4352.0
12-04 10:11:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923353600.0,707579904.0,27011108864.0,1977036800.0,8376.0,6468.0
12-04 10:11:11,0.083,0.083,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923353600.0,707579904.0,27011108864.0,1977036800.0,8274.0,6546.0
12-04 10:11:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,9338.0,8329.0
12-04 10:11:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,9006.0,6182.0
12-04 10:11:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,7157.0,5274.0
12-04 10:11:15,0.333,0.083,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,8345.0,7644.0
12-04 10:11:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,9848.0,8516.0
12-04 10:11:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923349504.0,707579904.0,27011112960.0,1977036800.0,6184.0,3656.0
12-04 10:11:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923345408.0,707579904.0,27011117056.0,1977036800.0,6562.0,3960.0
12-04 10:11:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923345408.0,707579904.0,27011117056.0,1977036800.0,8959.0,8501.0
12-04 10:11:20,0.0,0.0,99.833,0.083,0.0,0.083,0.0,32768.0,0.0,5.0,3923345408.0,707579904.0,27011117056.0,1977036800.0,7491.0,5995.0
12-04 10:11:21,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923345408.0,707579904.0,27011117056.0,1977036800.0,24186.0,22289.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923341312.0,707579904.0,27011121152.0,1977036800.0,7968.0,6512.0
12-04 10:11:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923341312.0,707579904.0,27011121152.0,1977036800.0,8245.0,7321.0
12-04 10:11:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923341312.0,707579904.0,27011121152.0,1977036800.0,6831.0,4932.0
12-04 10:11:25,0.083,0.0,99.583,0.333,0.0,0.0,0.0,40960.0,0.0,5.0,3923341312.0,707584000.0,27011117056.0,1977036800.0,6838.0,4825.0
12-04 10:11:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923337216.0,707584000.0,27011121152.0,1977036800.0,6343.0,3855.0
12-04 10:11:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923337216.0,707584000.0,27011121152.0,1977036800.0,6792.0,4489.0
12-04 10:11:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923337216.0,707584000.0,27011121152.0,1977036800.0,7592.0,6084.0
12-04 10:11:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923337216.0,707584000.0,27011121152.0,1977036800.0,9078.0,7976.0
12-04 10:11:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923472384.0,707584000.0,27011121152.0,1976901632.0,9661.0,9233.0
12-04 10:11:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3923472384.0,707584000.0,27011121152.0,1976901632.0,8123.0,6583.0
12-04 10:11:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923468288.0,707584000.0,27011125248.0,1976901632.0,7455.0,4874.0
12-04 10:11:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923464192.0,707588096.0,27011125248.0,1976901632.0,7337.0,5336.0
12-04 10:11:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923447808.0,707588096.0,27011125248.0,1976918016.0,7328.0,5197.0
12-04 10:11:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923447808.0,707588096.0,27011125248.0,1976918016.0,7492.0,5443.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923447808.0,707588096.0,27011125248.0,1976918016.0,7458.0,5729.0
12-04 10:11:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923447808.0,707588096.0,27011125248.0,1976918016.0,9807.0,7833.0
12-04 10:11:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3923447808.0,707588096.0,27011125248.0,1976918016.0,26281.0,25992.0
12-04 10:11:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7462.0,5927.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,6808.0,4825.0
12-04 10:11:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7298.0,5348.0
12-04 10:11:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7315.0,5592.0
12-04 10:11:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,26253.0,24354.0
12-04 10:11:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,8045.0,7044.0
12-04 10:11:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7622.0,6244.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7611.0,6013.0
12-04 10:11:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7349.0,5530.0
12-04 10:11:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7036.0,5073.0
12-04 10:11:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,3923443712.0,707588096.0,27011129344.0,1976918016.0,7651.0,6193.0
12-04 10:11:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923578880.0,707588096.0,27011129344.0,1976782848.0,7491.0,5993.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923570688.0,707588096.0,27011137536.0,1976782848.0,25447.0,24088.0
12-04 10:11:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3923570688.0,707588096.0,27011137536.0,1976782848.0,6997.0,5024.0
12-04 10:11:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923570688.0,707588096.0,27011137536.0,1976782848.0,7491.0,5993.0
12-04 10:11:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923570688.0,707588096.0,27011137536.0,1976782848.0,7484.0,6101.0
12-04 10:11:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,3923570688.0,707588096.0,27011137536.0,1976782848.0,7083.0,5301.0
12-04 10:11:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,7375.0,5518.0
12-04 10:11:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,7525.0,6055.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,8244.0,7321.0
12-04 10:11:59,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,6937.0,4982.0
12-04 10:12:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,7616.0,6215.0
12-04 10:12:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,7435.0,5748.0
12-04 10:12:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923554304.0,707588096.0,27011137536.0,1976799232.0,7097.0,5124.0
12-04 10:12:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,7650.0,6267.0
12-04 10:12:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,11779.0,9388.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,8400.0,6624.0
12-04 10:12:06,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,9567.0,8259.0
12-04 10:12:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,7866.0,5592.0
12-04 10:12:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,7681.0,5454.0
12-04 10:12:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923550208.0,707588096.0,27011141632.0,1976799232.0,7881.0,5612.0
12-04 10:12:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3924180992.0,707588096.0,27011145728.0,1976164352.0,8778.0,6935.0
12-04 10:12:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924180992.0,707588096.0,27011145728.0,1976164352.0,6637.0,3958.0
12-04 10:12:12,0.0,0.083,99.584,0.167,0.0,0.167,0.0,16384.0,0.0,3.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,9774.0,8912.0
12-04 10:12:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,27012.0,24763.0
12-04 10:12:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,7097.0,5073.0
12-04 10:12:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,9496.0,9283.0
12-04 10:12:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,6189.0,3809.0
12-04 10:12:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,7131.0,5069.0
12-04 10:12:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,3923800064.0,707588096.0,27011145728.0,1976545280.0,8318.0,7470.0
12-04 10:12:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707588096.0,27011149824.0,1976545280.0,8319.0,5789.0
12-04 10:12:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707588096.0,27011149824.0,1976545280.0,7989.0,6558.0
12-04 10:12:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707588096.0,27011149824.0,1976545280.0,23969.0,22066.0
12-04 10:12:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923795968.0,707588096.0,27011149824.0,1976545280.0,6338.0,4585.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923791872.0,707588096.0,27011153920.0,1976545280.0,7651.0,6266.0
12-04 10:12:24,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3923791872.0,707588096.0,27011153920.0,1976545280.0,8235.0,7372.0
12-04 10:12:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3923791872.0,707588096.0,27011153920.0,1976545280.0,7375.0,5475.0
12-04 10:12:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923791872.0,707588096.0,27011153920.0,1976545280.0,6282.0,3784.0
12-04 10:12:27,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923783680.0,707588096.0,27011153920.0,1976553472.0,8305.0,7253.0
12-04 10:12:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923783680.0,707588096.0,27011153920.0,1976553472.0,7709.0,6345.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3923783680.0,707588096.0,27011153920.0,1976553472.0,7818.0,5588.0
12-04 10:12:30,0.083,0.083,99.584,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,8650.0,7135.0
12-04 10:12:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,25603.0,24044.0
12-04 10:12:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,7524.0,5455.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,7658.0,5521.0
12-04 10:12:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,8330.0,6720.0
12-04 10:12:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,7252.0,4717.0
12-04 10:12:36,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3924549632.0,707588096.0,27011158016.0,1975783424.0,10098.0,10073.0
12-04 10:12:37,2.926,1.589,94.398,1.003,0.0,0.084,18202624.0,24576.0,771.0,2.0,3937308672.0,707723264.0,27029344256.0,1944702976.0,137059.0,18085.0
12-04 10:12:38,0.084,0.502,91.381,8.033,0.0,0.0,557056.0,0.0,14.0,0.0,3934187520.0,707723264.0,27059806208.0,1917362176.0,18603078.0,285662.0
12-04 10:12:39,0.584,0.667,93.828,4.837,0.0,0.083,1212416.0,0.0,12.0,0.0,3943092224.0,707723264.0,27066593280.0,1901670400.0,18425211.0,228684.0
12-04 10:12:40,0.418,0.167,96.990,2.341,0.0,0.084,0.0,0.0,0.0,0.0,3945226240.0,707723264.0,27066871808.0,1899257856.0,201412.0,84464.0
12-04 10:12:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3945455616.0,707723264.0,27066904576.0,1898995712.0,26370.0,25628.0
12-04 10:12:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3945455616.0,707723264.0,27066904576.0,1898995712.0,6487.0,4209.0
12-04 10:12:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3945455616.0,707723264.0,27066904576.0,1898995712.0,9431.0,7962.0
12-04 10:12:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945447424.0,707723264.0,27066904576.0,1899003904.0,7475.0,5742.0
12-04 10:12:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3945447424.0,707723264.0,27066904576.0,1899003904.0,8809.0,7794.0
12-04 10:12:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945447424.0,707723264.0,27066904576.0,1899003904.0,7485.0,6103.0
12-04 10:12:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3945443328.0,707723264.0,27066908672.0,1899003904.0,7694.0,6456.0
12-04 10:12:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945443328.0,707723264.0,27066908672.0,1899003904.0,7425.0,5995.0
12-04 10:12:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3945443328.0,707727360.0,27066904576.0,1899003904.0,9170.0,7375.0
12-04 10:12:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945938944.0,707727360.0,27066908672.0,1898504192.0,6936.0,5049.0
12-04 10:12:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945938944.0,707727360.0,27066908672.0,1898504192.0,24986.0,23579.0
12-04 10:12:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3945938944.0,707727360.0,27066908672.0,1898504192.0,6876.0,4979.0
12-04 10:12:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3945938944.0,707727360.0,27066908672.0,1898504192.0,7629.0,6390.0
12-04 10:12:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945934848.0,707727360.0,27066912768.0,1898504192.0,8033.0,6791.0
12-04 10:12:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3945930752.0,707731456.0,27066912768.0,1898504192.0,8419.0,7590.0
12-04 10:12:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945930752.0,707731456.0,27066912768.0,1898504192.0,6963.0,4934.0
12-04 10:12:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945930752.0,707731456.0,27066912768.0,1898504192.0,7008.0,5007.0
12-04 10:12:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,7690.0,6240.0
12-04 10:12:59,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,6849.0,4410.0
12-04 10:13:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,8205.0,7206.0
12-04 10:13:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,6937.0,4981.0
12-04 10:13:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,8304.0,7297.0
12-04 10:13:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,7984.0,7133.0
12-04 10:13:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,7575.0,4850.0
12-04 10:13:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,3945926656.0,707731456.0,27066916864.0,1898504192.0,7852.0,5612.0
12-04 10:13:06,0.167,0.167,98.915,0.584,0.0,0.167,0.0,0.0,0.0,0.0,3945009152.0,707731456.0,27067072512.0,1899266048.0,221211.0,73530.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-orderer-slave-14.csv <==
12-04 09:35:32,0.984,0.050,98.909,0.041,0.0,0.016,3052.598,235409.044,0.552,1.074,901484544.0,1168474112.0,2156969984.0,29392146432.0,0.0,0.0
12-04 09:35:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168474112.0,2156978176.0,29391511552.0,66.0,472.0
12-04 09:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168474112.0,2156978176.0,29391511552.0,66.0,206.0
12-04 09:35:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168474112.0,2156978176.0,29391511552.0,66.0,206.0
12-04 09:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,902107136.0,1168478208.0,2156978176.0,29391511552.0,66.0,206.0
12-04 09:35:37,0.249,0.083,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1168478208.0,2156978176.0,29391511552.0,66.0,206.0
12-04 09:35:38,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,184320.0,0.0,35.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168486400.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902074368.0,1168494592.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168494592.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168494592.0,2156978176.0,29391527936.0,66.0,206.0
12-04 09:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1168494592.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1168494592.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1168494592.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1168502784.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901931008.0,1168510976.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1168510976.0,2156978176.0,29391654912.0,180.0,434.0
12-04 09:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1168510976.0,2156978176.0,29391654912.0,66.0,206.0
12-04 09:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168510976.0,2156978176.0,29391671296.0,66.0,206.0
12-04 09:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168510976.0,2156978176.0,29391671296.0,132.0,272.0
12-04 09:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901910528.0,1168510976.0,2156982272.0,29391671296.0,180.0,434.0
12-04 09:36:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1168519168.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:10,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,126.0,248.0
12-04 09:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1168527360.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1168535552.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1168543744.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1168551936.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901861376.0,1168560128.0,2156982272.0,29391671296.0,132.0,272.0
12-04 09:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1168560128.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1168560128.0,2156982272.0,29391671296.0,66.0,206.0
12-04 09:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1168560128.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1168560128.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1168560128.0,2156986368.0,29391671296.0,126.0,248.0
12-04 09:36:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1168568320.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1168576512.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,126.0,248.0
12-04 09:36:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1168584704.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901824512.0,1168592896.0,2156986368.0,29391671296.0,66.0,206.0
12-04 09:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1168592896.0,2156986368.0,29391671296.0,40452.0,59456.0
12-04 09:36:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168592896.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168592896.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168592896.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168592896.0,2156986368.0,29391491072.0,246.0,500.0
12-04 09:37:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168601088.0,2156986368.0,29391491072.0,66.0,206.0
12-04 09:37:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1168609280.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1168617472.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1168625664.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,126.0,248.0
12-04 09:37:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1168633856.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,132.0,272.0
12-04 09:37:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:37,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1168642048.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902070272.0,1168650240.0,2156990464.0,29391364096.0,126.0,248.0
12-04 09:37:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168650240.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168650240.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168650240.0,2156990464.0,29391364096.0,66.0,206.0
12-04 09:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168650240.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168650240.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,126.0,206.0
12-04 09:37:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1168658432.0,2156994560.0,29391364096.0,126.0,206.0
12-04 09:37:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902049792.0,1168666624.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1168666624.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1168666624.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1168666624.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1168666624.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902041600.0,1168674816.0,2156994560.0,29391364096.0,66.0,206.0
12-04 09:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168674816.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:37:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168674816.0,2156994560.0,29391380480.0,132.0,272.0
12-04 09:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168674816.0,2156994560.0,29391380480.0,180.0,434.0
12-04 09:37:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168674816.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168674816.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,246.0,500.0
12-04 09:38:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,126.0,248.0
12-04 09:38:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168683008.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,126.0,248.0
12-04 09:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168691200.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902000640.0,1168699392.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168699392.0,2156994560.0,29391380480.0,66.0,206.0
12-04 09:38:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168699392.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168699392.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168699392.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168699392.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:21,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168707584.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:25,0.0,0.083,99.750,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168715776.0,2156998656.0,29391380480.0,1686.0,206.0
12-04 09:38:31,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,3666.0,206.0
12-04 09:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,306.0,206.0
12-04 09:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,132.0,272.0
12-04 09:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168723968.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:37,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,126.0,248.0
12-04 09:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168732160.0,2156998656.0,29391380480.0,66.0,206.0
12-04 09:38:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,66.0,206.0
12-04 09:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,66.0,206.0
12-04 09:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,66.0,206.0
12-04 09:38:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,66.0,206.0
12-04 09:38:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,66.0,206.0
12-04 09:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1168740352.0,2156998656.0,29391253504.0,126.0,248.0
12-04 09:38:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1168748544.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,246.0,500.0
12-04 09:38:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:39:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902062080.0,1168756736.0,2157002752.0,29391253504.0,246.0,206.0
12-04 09:39:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,426.0,500.0
12-04 09:39:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,186.0,248.0
12-04 09:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1168764928.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1168773120.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:16,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,66.0,206.0
12-04 09:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1168781312.0,2157002752.0,29391253504.0,186.0,248.0
12-04 09:39:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902029312.0,1168789504.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1168789504.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1168789504.0,2157002752.0,29391253504.0,126.0,206.0
12-04 09:39:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168789504.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168789504.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168789504.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1168797696.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,132.0,272.0
12-04 09:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1168805888.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:37,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:38,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,186.0,248.0
12-04 09:39:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,126.0,206.0
12-04 09:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1168814080.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1168822272.0,2157006848.0,29391253504.0,126.0,248.0
12-04 09:39:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,186.0,206.0
12-04 09:39:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1168830464.0,2157006848.0,29391253504.0,66.0,206.0
12-04 09:39:55,0.083,0.0,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,246.0,206.0
12-04 09:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,126.0,206.0
12-04 09:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,366.0,500.0
12-04 09:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,126.0,206.0
12-04 09:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1168838656.0,2157010944.0,29391253504.0,545.0,206.0
12-04 09:40:01,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,708.0,500.0
12-04 09:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,246.0,206.0
12-04 09:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,186.0,248.0
12-04 09:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,126.0,206.0
12-04 09:40:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1168846848.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1168855040.0,2157010944.0,29391253504.0,66.0,206.0
12-04 09:40:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1168863232.0,2157010944.0,29391126528.0,126.0,248.0
12-04 09:40:19,0.0,0.0,99.667,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1168871424.0,2157010944.0,29391126528.0,66.0,206.0
12-04 09:40:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,902025216.0,1168879616.0,2157010944.0,29391159296.0,66.0,206.0
12-04 09:40:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168879616.0,2157010944.0,29391159296.0,66.0,206.0
12-04 09:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168879616.0,2157010944.0,29391159296.0,66.0,206.0
12-04 09:40:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1168879616.0,2157010944.0,29391159296.0,66.0,206.0
12-04 09:40:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1168879616.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1168879616.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,198.0,272.0
12-04 09:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1168887808.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,126.0,248.0
12-04 09:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1168896000.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1168904192.0,2157015040.0,29391159296.0,126.0,248.0
12-04 09:40:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1168912384.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,246.0,500.0
12-04 09:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1168920576.0,2157015040.0,29391159296.0,66.0,206.0
12-04 09:41:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1168928768.0,2157015040.0,29391159296.0,246.0,500.0
12-04 09:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1168928768.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1168928768.0,2157019136.0,29391159296.0,126.0,248.0
12-04 09:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1168928768.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901967872.0,1168928768.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1168928768.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1168936960.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1168945152.0,2157019136.0,29391159296.0,126.0,248.0
12-04 09:41:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1168953344.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1168961536.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901926912.0,1168969728.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1168969728.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1168969728.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1168969728.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1168969728.0,2157019136.0,29391159296.0,66.0,206.0
12-04 09:41:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1168969728.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:38,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1168977920.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:43,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1168986112.0,2157023232.0,29391159296.0,126.0,248.0
12-04 09:41:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1168994304.0,2157023232.0,29391159296.0,66.0,206.0
12-04 09:41:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:41:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,246.0,500.0
12-04 09:41:59,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1169002496.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,132.0,272.0
12-04 09:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,180.0,434.0
12-04 09:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,126.0,248.0
12-04 09:42:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1169010688.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902000640.0,1169018880.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1169018880.0,2157023232.0,29391032320.0,66.0,206.0
12-04 09:42:09,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169018880.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169018880.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169018880.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169018880.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169027072.0,2157027328.0,29391032320.0,126.0,248.0
12-04 09:42:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169035264.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1169043456.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1169051648.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1169059840.0,2157027328.0,29391032320.0,66.0,206.0
12-04 09:42:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169068032.0,2157031424.0,29391032320.0,126.0,248.0
12-04 09:42:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,156.0,296.0
12-04 09:42:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1169076224.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,3.0,901926912.0,1169084416.0,2157031424.0,29391032320.0,126.0,248.0
12-04 09:42:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,901922816.0,1169088512.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169088512.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:42:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169088512.0,2157031424.0,29391032320.0,246.0,500.0
12-04 09:42:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169088512.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169088512.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:01,0.0,0.0,99.583,0.417,0.0,0.0,0.0,20480.0,0.0,3.0,901914624.0,1169096704.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169096704.0,2157031424.0,29391032320.0,246.0,500.0
12-04 09:43:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169096704.0,2157031424.0,29391032320.0,126.0,248.0
12-04 09:43:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169096704.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:05,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169096704.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169104896.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901898240.0,1169113088.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169113088.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169113088.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169113088.0,2157031424.0,29391032320.0,66.0,206.0
12-04 09:43:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1169113088.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1169113088.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:18,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,126.0,248.0
12-04 09:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:22,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1169121280.0,2157035520.0,29391032320.0,66.0,206.0
12-04 09:43:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1169129472.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169137664.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901988352.0,1169145856.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169145856.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169145856.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169145856.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169145856.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901980160.0,1169154048.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169154048.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169154048.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169154048.0,2157035520.0,29390905344.0,66.0,206.0
12-04 09:43:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1169154048.0,2157035520.0,29390905344.0,666.0,206.0
12-04 09:43:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1169154048.0,2157035520.0,29390888960.0,1026.0,206.0
12-04 09:43:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901988352.0,1169162240.0,2157035520.0,29390888960.0,246.0,206.0
12-04 09:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169162240.0,2157035520.0,29390888960.0,126.0,206.0
12-04 09:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1169162240.0,2157035520.0,29390888960.0,66.0,206.0
12-04 09:43:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1169162240.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1169162240.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1169162240.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:53,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1169170432.0,2157039616.0,29390888960.0,132.0,272.0
12-04 09:43:59,0.333,0.0,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,180.0,434.0
12-04 09:44:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,246.0,500.0
12-04 09:44:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,126.0,248.0
12-04 09:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1169178624.0,2157039616.0,29390888960.0,126.0,248.0
12-04 09:44:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1169186816.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901951488.0,1169195008.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1169195008.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1169195008.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1169195008.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1169195008.0,2157039616.0,29390888960.0,186.0,206.0
12-04 09:44:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1169203200.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901935104.0,1169211392.0,2157039616.0,29390888960.0,66.0,206.0
12-04 09:44:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1169211392.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1169211392.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1169211392.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1169211392.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:27,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1169211392.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1169219584.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1169227776.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,186.0,206.0
12-04 09:44:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1169235968.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,901898240.0,1169244160.0,2157043712.0,29390888960.0,66.0,206.0
12-04 09:44:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169244160.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169244160.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169244160.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1169244160.0,2157043712.0,29390888960.0,186.0,248.0
12-04 09:44:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901890048.0,1169252352.0,2157043712.0,29390888960.0,126.0,206.0
12-04 09:44:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901877760.0,1169260544.0,2157047808.0,29390888960.0,126.0,206.0
12-04 09:44:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1169260544.0,2157047808.0,29390888960.0,126.0,206.0
12-04 09:44:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1169260544.0,2157047808.0,29390888960.0,246.0,500.0
12-04 09:45:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1169260544.0,2157047808.0,29390888960.0,126.0,206.0
12-04 09:45:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169260544.0,2157051904.0,29390475264.0,126.0,206.0
12-04 09:45:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169260544.0,2157051904.0,29390483456.0,306.0,500.0
12-04 09:45:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902270976.0,1169268736.0,2157051904.0,29390483456.0,126.0,206.0
12-04 09:45:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169268736.0,2157051904.0,29390483456.0,186.0,248.0
12-04 09:45:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169268736.0,2157051904.0,29390483456.0,126.0,206.0
12-04 09:45:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,902266880.0,1169272832.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902266880.0,1169272832.0,2157051904.0,29390483456.0,126.0,206.0
12-04 09:45:08,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902266880.0,1169272832.0,2157051904.0,29390483456.0,126.0,206.0
12-04 09:45:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,126.0,206.0
12-04 09:45:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169281024.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169289216.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902242304.0,1169297408.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169297408.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169297408.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169297408.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169297408.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:26,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902234112.0,1169305600.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169305600.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169305600.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169305600.0,2157051904.0,29390483456.0,66.0,206.0
12-04 09:45:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169305600.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902230016.0,1169305600.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902221824.0,1169313792.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169313792.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169313792.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169313792.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,902217728.0,1169317888.0,2157056000.0,29390483456.0,126.0,248.0
12-04 09:45:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169317888.0,2157056000.0,29390483456.0,66.0,206.0
12-04 09:45:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:41,0.083,0.083,99.834,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169326080.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:44,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169334272.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169342464.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902160384.0,1169350656.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169350656.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169350656.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:45:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169350656.0,2157056000.0,29390508032.0,246.0,500.0
12-04 09:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169350656.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:46:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902152192.0,1169358848.0,2157056000.0,29390508032.0,66.0,206.0
12-04 09:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169358848.0,2157056000.0,29390508032.0,246.0,500.0
12-04 09:46:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169358848.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169358848.0,2157060096.0,29390508032.0,126.0,248.0
12-04 09:46:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169358848.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169358848.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169367040.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169375232.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:22,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,126.0,248.0
12-04 09:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169383424.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:25,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169391616.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,902107136.0,1169399808.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169399808.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169399808.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169399808.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169399808.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902098944.0,1169408000.0,2157060096.0,29390508032.0,66.0,206.0
12-04 09:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169408000.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169408000.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169408000.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169408000.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169408000.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:42,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,126.0,206.0
12-04 09:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169416192.0,2157064192.0,29390508032.0,66.0,206.0
12-04 09:46:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169424384.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:54,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,126.0,206.0
12-04 09:46:57,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:46:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169432576.0,2157064192.0,29390381056.0,246.0,500.0
12-04 09:47:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,246.0,500.0
12-04 09:47:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,126.0,248.0
12-04 09:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169440768.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902180864.0,1169448960.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169448960.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169448960.0,2157064192.0,29390381056.0,126.0,248.0
12-04 09:47:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169448960.0,2157064192.0,29390381056.0,66.0,206.0
12-04 09:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169448960.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:11,0.0,0.0,99.666,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:14,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169457152.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169465344.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:23,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902152192.0,1169473536.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902144000.0,1169481728.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169489920.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,902127616.0,1169498112.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169498112.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169498112.0,2157068288.0,29390381056.0,66.0,206.0
12-04 09:47:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169498112.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169498112.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:46,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902115328.0,1169506304.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:54,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,126.0,248.0
12-04 09:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902107136.0,1169514496.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:58,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:47:59,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,246.0,500.0
12-04 09:48:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,246.0,500.0
12-04 09:48:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169522688.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:04,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,126.0,248.0
12-04 09:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169530880.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169539072.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:16,0.083,0.0,99.667,0.250,0.0,0.0,0.0,16384.0,0.0,3.0,902074368.0,1169547264.0,2157072384.0,29390381056.0,66.0,206.0
12-04 09:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1169547264.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1169547264.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1169547264.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1169547264.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1169547264.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:22,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1169555456.0,2157076480.0,29390381056.0,66.0,206.0
12-04 09:48:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1169563648.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:34,0.0,0.083,99.500,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169571840.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,126.0,248.0
12-04 09:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169580032.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902156288.0,1169588224.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169588224.0,2157076480.0,29390254080.0,66.0,206.0
12-04 09:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169588224.0,2157076480.0,29390270464.0,66.0,206.0
12-04 09:48:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169588224.0,2157076480.0,29390270464.0,66.0,206.0
12-04 09:48:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169588224.0,2157076480.0,29390270464.0,66.0,206.0
12-04 09:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902135808.0,1169588224.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:52,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169596416.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902119424.0,1169604608.0,2157080576.0,29390270464.0,66.0,206.0
12-04 09:48:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169604608.0,2157080576.0,29390270464.0,246.0,500.0
12-04 09:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169604608.0,2157080576.0,29390270464.0,246.0,206.0
12-04 09:49:01,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169604608.0,2157080576.0,29390270464.0,1146.0,206.0
12-04 09:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169604608.0,2157080576.0,29390254080.0,132.0,272.0
12-04 09:49:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902135808.0,1169604608.0,2157080576.0,29390254080.0,180.0,434.0
12-04 09:49:04,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,126.0,248.0
12-04 09:49:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169612800.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169620992.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:16,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169629184.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902103040.0,1169637376.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169637376.0,2157080576.0,29390254080.0,66.0,206.0
12-04 09:49:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169637376.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169637376.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902098944.0,1169637376.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902098944.0,1169637376.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:28,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,126.0,248.0
12-04 09:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,126.0,206.0
12-04 09:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,126.0,206.0
12-04 09:49:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1169645568.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902082560.0,1169653760.0,2157084672.0,29390254080.0,66.0,206.0
12-04 09:49:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,126.0,206.0
12-04 09:49:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1169661952.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169670144.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:52,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169678336.0,2157084672.0,29390127104.0,66.0,206.0
12-04 09:49:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,66.0,206.0
12-04 09:49:59,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,246.0,500.0
12-04 09:50:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,485.0,206.0
12-04 09:50:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,528.0,206.0
12-04 09:50:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,186.0,206.0
12-04 09:50:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1169686528.0,2157088768.0,29390127104.0,306.0,500.0
12-04 09:50:04,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,186.0,248.0
12-04 09:50:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1169694720.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,66.0,206.0
12-04 09:50:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169702912.0,2157088768.0,29390127104.0,186.0,248.0
12-04 09:50:16,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,66.0,206.0
12-04 09:50:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169711104.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169719296.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902131712.0,1169727488.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169727488.0,2157088768.0,29390127104.0,66.0,206.0
12-04 09:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169727488.0,2157088768.0,29390127104.0,126.0,206.0
12-04 09:50:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902127616.0,1169727488.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169727488.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902127616.0,1169727488.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:34,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1169735680.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:50:40,0.083,0.083,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1169743872.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1169752064.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:52,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1169760256.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,66.0,206.0
12-04 09:50:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,132.0,272.0
12-04 09:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,180.0,434.0
12-04 09:51:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,126.0,206.0
12-04 09:51:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,126.0,248.0
12-04 09:51:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1169768448.0,2157092864.0,29390127104.0,306.0,500.0
12-04 09:51:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,126.0,248.0
12-04 09:51:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,66.0,206.0
12-04 09:51:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,66.0,206.0
12-04 09:51:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,66.0,206.0
12-04 09:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,66.0,206.0
12-04 09:51:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1169776640.0,2157096960.0,29390127104.0,66.0,206.0
12-04 09:51:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1169784832.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:16,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,126.0,206.0
12-04 09:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169793024.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902176768.0,1169801216.0,2157096960.0,29390000128.0,126.0,206.0
12-04 09:51:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,126.0,206.0
12-04 09:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902168576.0,1169809408.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902160384.0,1169817600.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169817600.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169817600.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902160384.0,1169817600.0,2157096960.0,29390000128.0,66.0,206.0
12-04 09:51:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169817600.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1169817600.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:40,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,186.0,206.0
12-04 09:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1169825792.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,126.0,248.0
12-04 09:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1169833984.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1169842176.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902123520.0,1169850368.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:51:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1169850368.0,2157101056.0,29390000128.0,66.0,206.0
12-04 09:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169850368.0,2157101056.0,29389873152.0,246.0,500.0
12-04 09:52:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169850368.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169850368.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169850368.0,2157101056.0,29389873152.0,348.0,566.0
12-04 09:52:04,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,126.0,248.0
12-04 09:52:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:07,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,126.0,206.0
12-04 09:52:08,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169858560.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902234112.0,1169866752.0,2157101056.0,29389873152.0,66.0,206.0
12-04 09:52:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169866752.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169866752.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169866752.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169866752.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1169866752.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1169874944.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902213632.0,1169883136.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:29,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1169891328.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,126.0,206.0
12-04 09:52:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1169899520.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902189056.0,1169907712.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169907712.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169907712.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169907712.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902189056.0,1169907712.0,2157105152.0,29389873152.0,66.0,206.0
12-04 09:52:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902184960.0,1169907712.0,2157109248.0,29389873152.0,66.0,206.0
12-04 09:52:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,126.0,206.0
12-04 09:52:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902303744.0,1169915904.0,2157109248.0,29389746176.0,186.0,248.0
12-04 09:52:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,126.0,206.0
12-04 09:52:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902295552.0,1169924096.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:52:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,246.0,500.0
12-04 09:53:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,126.0,206.0
12-04 09:53:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902287360.0,1169932288.0,2157109248.0,29389746176.0,246.0,500.0
12-04 09:53:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,126.0,248.0
12-04 09:53:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,246.0,206.0
12-04 09:53:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902279168.0,1169940480.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:11,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1169948672.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902262784.0,1169956864.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1169956864.0,2157109248.0,29389746176.0,66.0,206.0
12-04 09:53:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169956864.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169956864.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169956864.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902258688.0,1169956864.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1169965056.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902242304.0,1169973248.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,126.0,248.0
12-04 09:53:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1169981440.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1169989632.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1169997824.0,2157113344.0,29389746176.0,66.0,206.0
12-04 09:53:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:53:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:53:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:53:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,126.0,206.0
12-04 09:53:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902205440.0,1170006016.0,2157117440.0,29389746176.0,126.0,206.0
12-04 09:53:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902197248.0,1170014208.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:53:59,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1170014208.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:54:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1170014208.0,2157117440.0,29389746176.0,246.0,500.0
12-04 09:54:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902197248.0,1170014208.0,2157117440.0,29389746176.0,66.0,206.0
12-04 09:54:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1170014208.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,306.0,500.0
12-04 09:54:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,126.0,206.0
12-04 09:54:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,126.0,248.0
12-04 09:54:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,126.0,248.0
12-04 09:54:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902172672.0,1170022400.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:09,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,126.0,206.0
12-04 09:54:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,126.0,206.0
12-04 09:54:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902164480.0,1170030592.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,366.0,206.0
12-04 09:54:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,1146.0,206.0
12-04 09:54:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,126.0,206.0
12-04 09:54:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170038784.0,2157117440.0,29389762560.0,66.0,206.0
12-04 09:54:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902275072.0,1170046976.0,2157117440.0,29389635584.0,66.0,206.0
12-04 09:54:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902275072.0,1170046976.0,2157117440.0,29389635584.0,66.0,206.0
12-04 09:54:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902275072.0,1170046976.0,2157117440.0,29389635584.0,66.0,206.0
12-04 09:54:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902275072.0,1170046976.0,2157117440.0,29389635584.0,66.0,206.0
12-04 09:54:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1170046976.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902270976.0,1170046976.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902262784.0,1170055168.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902254592.0,1170063360.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902254592.0,1170063360.0,2157121536.0,29389635584.0,126.0,248.0
12-04 09:54:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902254592.0,1170063360.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902254592.0,1170063360.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902254592.0,1170063360.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902246400.0,1170071552.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,186.0,206.0
12-04 09:54:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,126.0,206.0
12-04 09:54:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902238208.0,1170079744.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902230016.0,1170087936.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902221824.0,1170096128.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1170096128.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902221824.0,1170096128.0,2157121536.0,29389635584.0,66.0,206.0
12-04 09:54:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170096128.0,2157125632.0,29389635584.0,66.0,206.0
12-04 09:55:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170096128.0,2157125632.0,29389635584.0,246.0,500.0
12-04 09:55:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902250496.0,1170096128.0,2157125632.0,29389602816.0,66.0,206.0
12-04 09:55:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902242304.0,1170104320.0,2157125632.0,29389602816.0,126.0,248.0
12-04 09:55:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1170104320.0,2157125632.0,29389611008.0,132.0,272.0
12-04 09:55:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1170104320.0,2157125632.0,29389611008.0,180.0,434.0
12-04 09:55:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1170104320.0,2157125632.0,29389611008.0,126.0,248.0
12-04 09:55:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,902234112.0,1170104320.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902234112.0,1170104320.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902225920.0,1170112512.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1170112512.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1170112512.0,2157125632.0,29389611008.0,126.0,206.0
12-04 09:55:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1170112512.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902225920.0,1170112512.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,126.0,206.0
12-04 09:55:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902217728.0,1170120704.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,126.0,206.0
12-04 09:55:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:21,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902209536.0,1170128896.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902201344.0,1170137088.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902201344.0,1170137088.0,2157125632.0,29389611008.0,66.0,206.0
12-04 09:55:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1170137088.0,2157125632.0,29389619200.0,66.0,206.0
12-04 09:55:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1170137088.0,2157125632.0,29389619200.0,66.0,206.0
12-04 09:55:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1170137088.0,2157125632.0,29389619200.0,66.0,206.0
12-04 09:55:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902193152.0,1170137088.0,2157125632.0,29389619200.0,186.0,248.0
12-04 09:55:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,902184960.0,1170145280.0,2157125632.0,29389619200.0,126.0,206.0
12-04 09:55:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1170145280.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1170145280.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1170145280.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902180864.0,1170145280.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,902180864.0,1170145280.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902172672.0,1170153472.0,2157129728.0,29389619200.0,126.0,206.0
12-04 09:55:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170153472.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170153472.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170153472.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,902156288.0,1170153472.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902156288.0,1170153472.0,2157129728.0,29389635584.0,66.0,206.0
12-04 09:55:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902148096.0,1170161664.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1170161664.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1170161664.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1170161664.0,2157129728.0,29389635584.0,66.0,206.0
12-04 09:55:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902148096.0,1170161664.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:48,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902139904.0,1170169856.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,186.0,248.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902131712.0,1170178048.0,2157129728.0,29389635584.0,66.0,206.0
12-04 09:56:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902123520.0,1170186240.0,2157129728.0,29389635584.0,306.0,500.0
12-04 09:56:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1170186240.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:56:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1170186240.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:56:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1170186240.0,2157129728.0,29389635584.0,126.0,206.0
12-04 09:56:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902123520.0,1170186240.0,2157129728.0,29389635584.0,306.0,500.0
12-04 09:56:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902119424.0,1170186240.0,2157133824.0,29389635584.0,186.0,248.0
12-04 09:56:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,126.0,206.0
12-04 09:56:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,126.0,206.0
12-04 09:56:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,126.0,206.0
12-04 09:56:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902111232.0,1170194432.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902103040.0,1170202624.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:18,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902094848.0,1170210816.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1170210816.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1170210816.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:21,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1170210816.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902094848.0,1170210816.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:24,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,126.0,248.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902086656.0,1170219008.0,2157133824.0,29389635584.0,186.0,206.0
12-04 09:56:29,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170227200.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902070272.0,1170235392.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170235392.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170235392.0,2157133824.0,29389635584.0,66.0,206.0
12-04 09:56:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170235392.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170235392.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170235392.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:41,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170243584.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:47,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170251776.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:53,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902041600.0,1170259968.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170259968.0,2157137920.0,29389635584.0,126.0,248.0
12-04 09:56:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170259968.0,2157137920.0,29389635584.0,126.0,206.0
12-04 09:56:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170259968.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170259968.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:58,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:56:59,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,132.0,272.0
12-04 09:57:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,180.0,434.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902033408.0,1170268160.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,246.0,500.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,126.0,248.0
12-04 09:57:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170276352.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902017024.0,1170284544.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170284544.0,2157137920.0,29389635584.0,66.0,206.0
12-04 09:57:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1170284544.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1170284544.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1170284544.0,2157142016.0,29389635584.0,126.0,206.0
12-04 09:57:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1170284544.0,2157142016.0,29389635584.0,126.0,206.0
12-04 09:57:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170292736.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,246.0,248.0
12-04 09:57:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170300928.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,901988352.0,1170309120.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170309120.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170309120.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170309120.0,2157142016.0,29389635584.0,126.0,206.0
12-04 09:57:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170309120.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:33,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,126.0,206.0
12-04 09:57:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901980160.0,1170317312.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170325504.0,2157142016.0,29389635584.0,66.0,206.0
12-04 09:57:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902090752.0,1170333696.0,2157142016.0,29389508608.0,126.0,206.0
12-04 09:57:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170333696.0,2157146112.0,29389508608.0,126.0,206.0
12-04 09:57:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170333696.0,2157146112.0,29389508608.0,126.0,206.0
12-04 09:57:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170333696.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170333696.0,2157146112.0,29389508608.0,126.0,206.0
12-04 09:57:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170333696.0,2157146112.0,29389508608.0,126.0,248.0
12-04 09:57:51,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170341888.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902070272.0,1170350080.0,2157146112.0,29389508608.0,126.0,206.0
12-04 09:57:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170350080.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:57:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170350080.0,2157146112.0,29389508608.0,66.0,206.0
12-04 09:58:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170350080.0,2157146112.0,29389508608.0,246.0,206.0
12-04 09:58:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170350080.0,2157146112.0,29389492224.0,246.0,500.0
12-04 09:58:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170350080.0,2157146112.0,29389492224.0,126.0,206.0
12-04 09:58:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902078464.0,1170358272.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170358272.0,2157146112.0,29389492224.0,246.0,500.0
12-04 09:58:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170358272.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170358272.0,2157146112.0,29389492224.0,126.0,248.0
12-04 09:58:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170358272.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902070272.0,1170366464.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902062080.0,1170374656.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170374656.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170374656.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170374656.0,2157146112.0,29389492224.0,66.0,206.0
12-04 09:58:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170374656.0,2157146112.0,29389492224.0,126.0,248.0
12-04 09:58:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170374656.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170382848.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:30,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170391040.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,126.0,206.0
12-04 09:58:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170399232.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170407424.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170415616.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1170423808.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170423808.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170423808.0,2157150208.0,29389492224.0,66.0,206.0
12-04 09:58:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170423808.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:58:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170423808.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:58:55,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902004736.0,1170423808.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:58:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:58:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,126.0,248.0
12-04 09:58:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:58:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170432000.0,2157154304.0,29389492224.0,246.0,500.0
12-04 09:59:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,246.0,500.0
12-04 09:59:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,126.0,248.0
12-04 09:59:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170440192.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901980160.0,1170448384.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170456576.0,2157154304.0,29389492224.0,66.0,206.0
12-04 09:59:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:25,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902090752.0,1170464768.0,2157154304.0,29389365248.0,66.0,206.0
12-04 09:59:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,366.0,206.0
12-04 09:59:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170472960.0,2157158400.0,29389365248.0,906.0,206.0
12-04 09:59:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,126.0,206.0
12-04 09:59:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,126.0,248.0
12-04 09:59:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170481152.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170489344.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170497536.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170505728.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902037504.0,1170513920.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170513920.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902037504.0,1170513920.0,2157158400.0,29389365248.0,66.0,206.0
12-04 09:59:59,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170513920.0,2157162496.0,29389365248.0,126.0,206.0
12-04 10:00:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170513920.0,2157162496.0,29389365248.0,485.0,206.0
12-04 10:00:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902033408.0,1170513920.0,2157162496.0,29389365248.0,648.0,500.0
12-04 10:00:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,126.0,206.0
12-04 10:00:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,246.0,500.0
12-04 10:00:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,126.0,206.0
12-04 10:00:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,126.0,248.0
12-04 10:00:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170522112.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,186.0,206.0
12-04 10:00:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,126.0,206.0
12-04 10:00:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170530304.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,126.0,248.0
12-04 10:00:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170538496.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:21,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170546688.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170554880.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901984256.0,1170563072.0,2157162496.0,29389365248.0,66.0,206.0
12-04 10:00:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901980160.0,1170563072.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170563072.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170563072.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170563072.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170563072.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170571264.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:49,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170579456.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,126.0,248.0
12-04 10:00:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170587648.0,2157166592.0,29389365248.0,66.0,206.0
12-04 10:00:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,66.0,206.0
12-04 10:00:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,66.0,206.0
12-04 10:00:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,66.0,206.0
12-04 10:00:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,66.0,206.0
12-04 10:01:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,126.0,206.0
12-04 10:01:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902074368.0,1170595840.0,2157166592.0,29389238272.0,306.0,500.0
12-04 10:01:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902066176.0,1170604032.0,2157166592.0,29389238272.0,126.0,206.0
12-04 10:01:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170604032.0,2157166592.0,29389238272.0,126.0,206.0
12-04 10:01:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170604032.0,2157166592.0,29389238272.0,192.0,272.0
12-04 10:01:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170604032.0,2157166592.0,29389238272.0,240.0,434.0
12-04 10:01:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170604032.0,2157170688.0,29389238272.0,186.0,248.0
12-04 10:01:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170604032.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,66.0,206.0
12-04 10:01:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,186.0,206.0
12-04 10:01:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,186.0,206.0
12-04 10:01:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170612224.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,66.0,206.0
12-04 10:01:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170620416.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170628608.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,186.0,206.0
12-04 10:01:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,186.0,206.0
12-04 10:01:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,66.0,206.0
12-04 10:01:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170636800.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,186.0,248.0
12-04 10:01:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,66.0,206.0
12-04 10:01:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170644992.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:38,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902012928.0,1170653184.0,2157170688.0,29389238272.0,126.0,206.0
12-04 10:01:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170653184.0,2157174784.0,29389238272.0,126.0,206.0
12-04 10:01:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170653184.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170653184.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170653184.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170653184.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170661376.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1170669568.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:56,0.0,0.083,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:01:59,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1170677760.0,2157174784.0,29389238272.0,246.0,500.0
12-04 10:02:02,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,126.0,206.0
12-04 10:02:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,126.0,206.0
12-04 10:02:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,246.0,500.0
12-04 10:02:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,126.0,248.0
12-04 10:02:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1170685952.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,901967872.0,1170694144.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170694144.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170694144.0,2157174784.0,29389238272.0,66.0,206.0
12-04 10:02:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170694144.0,2157174784.0,29389238272.0,126.0,206.0
12-04 10:02:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170694144.0,2157174784.0,29389238272.0,126.0,248.0
12-04 10:02:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170694144.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,126.0,206.0
12-04 10:02:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,126.0,206.0
12-04 10:02:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170702336.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,186.0,206.0
12-04 10:02:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,186.0,206.0
12-04 10:02:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1170710528.0,2157178880.0,29389238272.0,66.0,206.0
12-04 10:02:26,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,126.0,206.0
12-04 10:02:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,126.0,206.0
12-04 10:02:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902066176.0,1170718720.0,2157178880.0,29389111296.0,126.0,206.0
12-04 10:02:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,126.0,206.0
12-04 10:02:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902057984.0,1170726912.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902049792.0,1170735104.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170735104.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170735104.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170735104.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902049792.0,1170735104.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,902049792.0,1170743296.0,2157170688.0,29389111296.0,66.0,206.0
12-04 10:02:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,902041600.0,1170743296.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902041600.0,1170743296.0,2157178880.0,29389111296.0,66.0,206.0
12-04 10:02:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170743296.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170743296.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170743296.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,126.0,248.0
12-04 10:02:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902029312.0,1170751488.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:55,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:02:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:03:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902021120.0,1170759680.0,2157182976.0,29389111296.0,66.0,206.0
12-04 10:03:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902012928.0,1170767872.0,2157182976.0,29389111296.0,132.0,272.0
12-04 10:03:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902012928.0,1170767872.0,2157182976.0,29389111296.0,180.0,434.0
12-04 10:03:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170767872.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170767872.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170767872.0,2157182976.0,29389127680.0,246.0,500.0
12-04 10:03:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170767872.0,2157182976.0,29389127680.0,186.0,248.0
12-04 10:03:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,126.0,206.0
12-04 10:03:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170776064.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170784256.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901971968.0,1170792448.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170792448.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170792448.0,2157187072.0,29389127680.0,126.0,206.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170792448.0,2157187072.0,29389127680.0,126.0,206.0
12-04 10:03:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170792448.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1170792448.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1170800640.0,2157187072.0,29389127680.0,126.0,248.0
12-04 10:03:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1170808832.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170817024.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901935104.0,1170825216.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,901926912.0,1170833408.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:50,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1170833408.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1170833408.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901926912.0,1170833408.0,2157187072.0,29389127680.0,66.0,206.0
12-04 10:03:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1170833408.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:03:54,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901922816.0,1170841600.0,2157182976.0,29389127680.0,66.0,206.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1170841600.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:03:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1170841600.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:03:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1170841600.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:03:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1170841600.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:03:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1170841600.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:04:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:04:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:04:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,246.0,500.0
12-04 10:04:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:04:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,66.0,206.0
12-04 10:04:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1170849792.0,2157191168.0,29389127680.0,246.0,500.0
12-04 10:04:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,126.0,248.0
12-04 10:04:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,126.0,248.0
12-04 10:04:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170857984.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170866176.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170874368.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,902000640.0,1170882560.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170882560.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170882560.0,2157191168.0,29389000704.0,66.0,206.0
12-04 10:04:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170882560.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901996544.0,1170882560.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:29,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901988352.0,1170890752.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901980160.0,1170898944.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,1686.0,206.0
12-04 10:04:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1170907136.0,2157195264.0,29389000704.0,3606.0,206.0
12-04 10:04:47,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,366.0,206.0
12-04 10:04:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,126.0,248.0
12-04 10:04:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1170915328.0,2157195264.0,29389000704.0,186.0,206.0
12-04 10:04:53,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1170923520.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:04:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,901947392.0,1170931712.0,2157195264.0,29389000704.0,66.0,206.0
12-04 10:05:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901943296.0,1170931712.0,2157199360.0,29389000704.0,66.0,206.0
12-04 10:05:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902086656.0,1170931712.0,2157199360.0,29388857344.0,66.0,206.0
12-04 10:05:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170931712.0,2157199360.0,29388865536.0,246.0,500.0
12-04 10:05:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902078464.0,1170931712.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:04,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902078464.0,1170939904.0,2157191168.0,29388865536.0,66.0,206.0
12-04 10:05:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170939904.0,2157199360.0,29388865536.0,246.0,500.0
12-04 10:05:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,902070272.0,1170939904.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170939904.0,2157199360.0,29388865536.0,126.0,248.0
12-04 10:05:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170939904.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902070272.0,1170939904.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902062080.0,1170948096.0,2157199360.0,29388865536.0,366.0,206.0
12-04 10:05:16,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902053888.0,1170956288.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:22,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902045696.0,1170964480.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,126.0,248.0
12-04 10:05:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902037504.0,1170972672.0,2157199360.0,29388865536.0,66.0,206.0
12-04 10:05:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,902025216.0,1170980864.0,2157203456.0,29388865536.0,66.0,206.0
12-04 10:05:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170980864.0,2157203456.0,29388865536.0,66.0,206.0
12-04 10:05:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170980864.0,2157203456.0,29388865536.0,66.0,206.0
12-04 10:05:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902025216.0,1170980864.0,2157203456.0,29388865536.0,66.0,206.0
12-04 10:05:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902017024.0,1170980864.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902008832.0,1170989056.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:45,0.083,0.0,99.750,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902000640.0,1170997248.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171005440.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:05:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171013632.0,2157203456.0,29388873728.0,246.0,500.0
12-04 10:06:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901976064.0,1171021824.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171021824.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171021824.0,2157203456.0,29388873728.0,246.0,500.0
12-04 10:06:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171021824.0,2157203456.0,29388873728.0,66.0,206.0
12-04 10:06:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1171021824.0,2157207552.0,29388873728.0,126.0,248.0
12-04 10:06:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901971968.0,1171021824.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:09,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,901963776.0,1171030016.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1171030016.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1171030016.0,2157207552.0,29388873728.0,126.0,248.0
12-04 10:06:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1171030016.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901963776.0,1171030016.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:14,0.0,0.0,99.666,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,901963776.0,1171038208.0,2157199360.0,29388873728.0,66.0,206.0
12-04 10:06:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1171038208.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1171038208.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1171038208.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1171038208.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901955584.0,1171038208.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171046400.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:26,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171054592.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171062784.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901922816.0,1171070976.0,2157207552.0,29388873728.0,126.0,206.0
12-04 10:06:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171070976.0,2157207552.0,29388873728.0,66.0,206.0
12-04 10:06:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901918720.0,1171070976.0,2157211648.0,29388873728.0,186.0,206.0
12-04 10:06:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901918720.0,1171070976.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901918720.0,1171070976.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:06:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901918720.0,1171070976.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901910528.0,1171079168.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901910528.0,1171079168.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901910528.0,1171079168.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:06:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901910528.0,1171079168.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901910528.0,1171079168.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:49,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,186.0,248.0
12-04 10:06:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901902336.0,1171087360.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:06:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:07:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171095552.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,306.0,500.0
12-04 10:07:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,192.0,272.0
12-04 10:07:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171103744.0,2157211648.0,29388873728.0,180.0,434.0
12-04 10:07:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,186.0,248.0
12-04 10:07:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,126.0,206.0
12-04 10:07:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:07:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:07:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171111936.0,2157211648.0,29388873728.0,66.0,206.0
12-04 10:07:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,901996544.0,1171120128.0,2157211648.0,29388746752.0,66.0,206.0
12-04 10:07:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171120128.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171120128.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171120128.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171120128.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901992448.0,1171120128.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,901984256.0,1171128320.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171128320.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171128320.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171128320.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901984256.0,1171128320.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901984256.0,1171136512.0,2157207552.0,29388746752.0,66.0,206.0
12-04 10:07:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171136512.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171136512.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171136512.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171136512.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901976064.0,1171136512.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,126.0,248.0
12-04 10:07:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901967872.0,1171144704.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:38,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901959680.0,1171152896.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901951488.0,1171161088.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1171161088.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1171161088.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1171161088.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901951488.0,1171161088.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:07:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901947392.0,1171161088.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:48,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901939200.0,1171169280.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:54,0.0,0.083,99.750,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,901931008.0,1171177472.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171177472.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171177472.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171177472.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901931008.0,1171177472.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:07:59,0.333,0.0,99.417,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,246.0,500.0
12-04 10:08:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901922816.0,1171185664.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,246.0,500.0
12-04 10:08:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,126.0,248.0
12-04 10:08:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901914624.0,1171193856.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:11,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,126.0,248.0
12-04 10:08:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901906432.0,1171202048.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901898240.0,1171210240.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1171210240.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1171210240.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901898240.0,1171210240.0,2157219840.0,29388746752.0,66.0,206.0
12-04 10:08:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171210240.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901894144.0,1171210240.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:23,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901885952.0,1171218432.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,901877760.0,1171226624.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171226624.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171226624.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171226624.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901877760.0,1171226624.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:34,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901877760.0,1171234816.0,2157215744.0,29388746752.0,66.0,206.0
12-04 10:08:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171234816.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171234816.0,2157223936.0,29388746752.0,168.0,272.0
12-04 10:08:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171234816.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171234816.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171234816.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171243008.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901853184.0,1171251200.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901853184.0,1171251200.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901853184.0,1171251200.0,2157223936.0,29388746752.0,66.0,206.0
12-04 10:08:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901869568.0,1171251200.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:08:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171251200.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901869568.0,1171251200.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:08:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901861376.0,1171259392.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:08:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901861376.0,1171259392.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:08:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1171259392.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:08:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1171259392.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1171259392.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:08:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901857280.0,1171259392.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:08:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:08:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,126.0,248.0
12-04 10:09:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,132.0,272.0
12-04 10:09:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901849088.0,1171267584.0,2157228032.0,29388730368.0,180.0,434.0
12-04 10:09:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901840896.0,1171275776.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1171275776.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1171275776.0,2157228032.0,29388730368.0,246.0,500.0
12-04 10:09:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1171275776.0,2157228032.0,29388730368.0,126.0,248.0
12-04 10:09:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901840896.0,1171275776.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:09,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901832704.0,1171283968.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901824512.0,1171292160.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,126.0,248.0
12-04 10:09:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901816320.0,1171300352.0,2157228032.0,29388730368.0,66.0,206.0
12-04 10:09:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901804032.0,1171308544.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901795840.0,1171316736.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901787648.0,1171324928.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901787648.0,1171324928.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901787648.0,1171324928.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901787648.0,1171324928.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901787648.0,1171324928.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901787648.0,1171333120.0,2157223936.0,29388730368.0,66.0,206.0
12-04 10:09:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901779456.0,1171333120.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901779456.0,1171333120.0,2157232128.0,29388730368.0,126.0,248.0
12-04 10:09:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901779456.0,1171333120.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901779456.0,1171333120.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901779456.0,1171333120.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901771264.0,1171341312.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901763072.0,1171349504.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901763072.0,1171349504.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901763072.0,1171349504.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:09:59,0.416,0.0,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901763072.0,1171349504.0,2157232128.0,29388730368.0,66.0,206.0
12-04 10:10:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901763072.0,1171349504.0,2157232128.0,29388730368.0,485.0,206.0
12-04 10:10:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901758976.0,1171349504.0,2157236224.0,29388730368.0,1488.0,206.0
12-04 10:10:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,186.0,206.0
12-04 10:10:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,246.0,500.0
12-04 10:10:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,246.0,500.0
12-04 10:10:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901750784.0,1171357696.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,126.0,248.0
12-04 10:10:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,126.0,248.0
12-04 10:10:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901742592.0,1171365888.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:15,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901734400.0,1171374080.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:20,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901726208.0,1171382272.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901718016.0,1171390464.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901709824.0,1171398656.0,2157236224.0,29388730368.0,126.0,248.0
12-04 10:10:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901709824.0,1171398656.0,2157236224.0,29388730368.0,66.0,206.0
12-04 10:10:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901705728.0,1171398656.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901705728.0,1171398656.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901705728.0,1171398656.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901705728.0,1171398656.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:38,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901697536.0,1171406848.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901689344.0,1171415040.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:50,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901681152.0,1171423232.0,2157240320.0,29388730368.0,126.0,248.0
12-04 10:10:56,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:10:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901672960.0,1171431424.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,246.0,500.0
12-04 10:11:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,246.0,500.0
12-04 10:11:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901664768.0,1171439616.0,2157240320.0,29388730368.0,66.0,206.0
12-04 10:11:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,126.0,248.0
12-04 10:11:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:11,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901652480.0,1171447808.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,126.0,248.0
12-04 10:11:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901644288.0,1171456000.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901636096.0,1171464192.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:26,0.0,0.0,99.417,0.583,0.0,0.0,0.0,24576.0,0.0,3.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901627904.0,1171472384.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901619712.0,1171480576.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901611520.0,1171488768.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901611520.0,1171488768.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901611520.0,1171488768.0,2157244416.0,29388730368.0,66.0,206.0
12-04 10:11:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901607424.0,1171488768.0,2157248512.0,29388730368.0,126.0,248.0
12-04 10:11:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901607424.0,1171488768.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901607424.0,1171488768.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901599232.0,1171496960.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:50,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901591040.0,1171505152.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:11:59,0.416,0.0,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:12:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901582848.0,1171513344.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,306.0,500.0
12-04 10:12:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,186.0,248.0
12-04 10:12:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,306.0,500.0
12-04 10:12:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901574656.0,1171521536.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:08,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,186.0,248.0
12-04 10:12:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:12:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,186.0,206.0
12-04 10:12:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,66.0,206.0
12-04 10:12:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901566464.0,1171529728.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901558272.0,1171537920.0,2157248512.0,29388730368.0,126.0,206.0
12-04 10:12:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901554176.0,1171537920.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901554176.0,1171537920.0,2157252608.0,29388730368.0,66.0,206.0
12-04 10:12:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901554176.0,1171537920.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901554176.0,1171537920.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901554176.0,1171537920.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901545984.0,1171546112.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,186.0,248.0
12-04 10:12:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,66.0,206.0
12-04 10:12:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901537792.0,1171554304.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,901529600.0,1171562496.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901529600.0,1171562496.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,901529600.0,1171562496.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,901529600.0,1171562496.0,2157252608.0,29388730368.0,126.0,206.0
12-04 10:12:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1171562496.0,2157252608.0,29387689984.0,1781.0,1495.0
12-04 10:12:37,3.586,1.418,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,923205632.0,1171562496.0,2157281280.0,29367025664.0,35226.0,34834.0
12-04 10:12:38,0.0,0.084,99.666,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,923418624.0,1171570688.0,2157281280.0,29366804480.0,35346.0,32182.0
12-04 10:12:39,0.334,0.250,98.831,0.584,0.0,0.0,0.0,0.0,0.0,0.0,925696000.0,1171570688.0,2157289472.0,29364518912.0,81004.0,73980.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-peer-slave-16.csv <==
12-04 09:35:32,1.723,0.804,97.384,0.049,0.0,0.040,5153.151,1585697.365,0.794,14.849,2679902208.0,582684672.0,28620169216.0,1736318976.0,0.0,0.0
12-04 09:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680426496.0,582684672.0,28620177408.0,1735786496.0,24585.0,26597.0
12-04 09:35:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680426496.0,582684672.0,28620177408.0,1735786496.0,18961.0,19477.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2680426496.0,582684672.0,28620177408.0,1735786496.0,39689.0,40300.0
12-04 09:35:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680422400.0,582684672.0,28620181504.0,1735786496.0,22665.0,23684.0
12-04 09:35:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680418304.0,582684672.0,28620185600.0,1735786496.0,23921.0,25279.0
12-04 09:35:38,0.083,0.167,99.666,0.083,0.0,0.0,0.0,81920.0,0.0,13.0,2680410112.0,582692864.0,28620185600.0,1735786496.0,21770.0,22590.0
12-04 09:35:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680410112.0,582692864.0,28620185600.0,1735786496.0,18835.0,18366.0
12-04 09:35:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2680401920.0,582696960.0,28620189696.0,1735786496.0,21878.0,22700.0
12-04 09:35:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680401920.0,582696960.0,28620189696.0,1735786496.0,22694.0,23399.0
12-04 09:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680401920.0,582696960.0,28620189696.0,1735786496.0,21243.0,21613.0
12-04 09:35:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680401920.0,582696960.0,28620189696.0,1735786496.0,21190.0,21178.0
12-04 09:35:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2680393728.0,582705152.0,28620189696.0,1735786496.0,20225.0,21764.0
12-04 09:35:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2680508416.0,582713344.0,28620193792.0,1735659520.0,22578.0,23076.0
12-04 09:35:46,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2680508416.0,582713344.0,28620193792.0,1735659520.0,22975.0,23760.0
12-04 09:35:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680508416.0,582713344.0,28620193792.0,1735659520.0,21994.0,22479.0
12-04 09:35:48,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680504320.0,582713344.0,28620197888.0,1735659520.0,22369.0,23829.0
12-04 09:35:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680500224.0,582713344.0,28620201984.0,1735659520.0,20897.0,21680.0
12-04 09:35:50,0.084,0.167,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2680487936.0,582725632.0,28620201984.0,1735659520.0,21264.0,21454.0
12-04 09:35:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680487936.0,582725632.0,28620201984.0,1735659520.0,22523.0,23368.0
12-04 09:35:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680487936.0,582725632.0,28620201984.0,1735659520.0,20644.0,20431.0
12-04 09:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680487936.0,582725632.0,28620201984.0,1735659520.0,21839.0,22151.0
12-04 09:35:54,0.083,0.250,99.666,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2680487936.0,582729728.0,28620214272.0,1735643136.0,24466.0,27654.0
12-04 09:35:55,0.083,0.334,99.583,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2680598528.0,582729728.0,28620357632.0,1735389184.0,44883.0,47419.0
12-04 09:35:56,3.853,2.010,93.802,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2747424768.0,582737920.0,28621680640.0,1667231744.0,11873239.0,6482297.0
12-04 09:35:57,8.960,6.509,84.362,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2772557824.0,582737920.0,28628422656.0,1635356672.0,2994102.0,965590.0
12-04 09:35:58,20.068,10.500,68.925,0.0,0.0,0.508,0.0,2166784.0,0.0,21.0,2805235712.0,582746112.0,28643971072.0,1587122176.0,3131651.0,1037572.0
12-04 09:35:59,21.151,9.475,69.036,0.0,0.0,0.338,0.0,2158592.0,0.0,21.0,2816569344.0,582758400.0,28659482624.0,1560264704.0,3138602.0,1041924.0
12-04 09:36:00,19.813,10.289,69.643,0.0,0.0,0.255,0.0,2187264.0,0.0,22.0,2837262336.0,582770688.0,28675190784.0,1523851264.0,3144993.0,1045339.0
12-04 09:36:01,19.848,10.304,69.341,0.0,0.0,0.507,0.0,2166784.0,0.0,22.0,2860847104.0,582770688.0,28690677760.0,1484779520.0,3146896.0,1042178.0
12-04 09:36:02,20.759,10.295,68.270,0.169,0.0,0.506,0.0,2199552.0,0.0,24.0,2894594048.0,582787072.0,28706148352.0,1435545600.0,3134775.0,1042328.0
12-04 09:36:03,19.983,10.204,69.388,0.0,0.0,0.425,0.0,2158592.0,0.0,21.0,2908618752.0,582787072.0,28721811456.0,1405857792.0,3144377.0,1045257.0
12-04 09:36:04,19.606,9.846,70.120,0.086,0.0,0.342,0.0,2150400.0,0.0,20.0,2918957056.0,582803456.0,28737351680.0,1379962880.0,3156836.0,1051892.0
12-04 09:36:05,20.495,9.735,69.257,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,2943733760.0,582803456.0,28752879616.0,1339658240.0,3151194.0,1054360.0
12-04 09:36:06,21.613,9.975,67.830,0.083,0.0,0.499,0.0,2150400.0,0.0,21.0,2958643200.0,582811648.0,28768559104.0,1309061120.0,3142294.0,1043587.0
12-04 09:36:07,18.392,10.864,70.402,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,2979352576.0,582828032.0,28784087040.0,1272807424.0,3142233.0,1040871.0
12-04 09:36:08,19.932,9.923,69.547,0.086,0.0,0.513,0.0,2179072.0,0.0,22.0,2992852992.0,582864896.0,28799623168.0,1243734016.0,3170051.0,1067037.0
12-04 09:36:09,19.516,9.499,70.553,0.086,0.0,0.345,0.0,2150400.0,0.0,19.0,3011026944.0,582893568.0,28815122432.0,1210032128.0,3143711.0,1042248.0
12-04 09:36:10,19.089,9.974,70.421,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,3028410368.0,582909952.0,28830740480.0,1177014272.0,3138107.0,1039062.0
12-04 09:36:11,20.086,9.270,70.129,0.0,0.0,0.515,0.0,2150400.0,0.0,19.0,3032707072.0,582909952.0,28846440448.0,1157017600.0,3142646.0,1043365.0
12-04 09:36:12,20.613,9.455,69.506,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,3051192320.0,582909952.0,28862115840.0,1122856960.0,3141254.0,1038811.0
12-04 09:36:13,20.188,9.581,69.632,0.086,0.0,0.513,0.0,2146304.0,0.0,19.0,3072196608.0,582938624.0,28877389824.0,1086550016.0,3142331.0,1046688.0
12-04 09:36:14,19.731,10.747,68.850,0.084,0.0,0.588,0.0,2166784.0,0.0,21.0,3088207872.0,582963200.0,28893343744.0,1054560256.0,3141247.0,1043172.0
12-04 09:36:15,19.760,10.009,68.349,1.369,0.0,0.513,4096.0,63856640.0,1.0,137.0,3123159040.0,582979584.0,28908593152.0,1004343296.0,3141652.0,1039781.0
12-04 09:36:16,19.052,9.483,61.552,9.569,0.0,0.345,49152.0,202620928.0,8.0,413.0,3147137024.0,583004160.0,28924014592.0,964919296.0,3145419.0,1050486.0
12-04 09:36:17,19.608,10.060,69.821,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,3168329728.0,583016448.0,28939845632.0,927883264.0,3144459.0,1044877.0
12-04 09:36:18,18.986,10.137,70.361,0.086,0.0,0.430,0.0,2158592.0,0.0,21.0,3184177152.0,583036928.0,28955287552.0,896573440.0,3140372.0,1039726.0
12-04 09:36:19,19.007,10.616,70.034,0.0,0.0,0.342,0.0,2158592.0,0.0,20.0,3197669376.0,583053312.0,28970815488.0,867536896.0,3143658.0,1044403.0
12-04 09:36:20,19.227,9.442,70.730,0.172,0.0,0.429,0.0,2162688.0,0.0,21.0,3213656064.0,583073792.0,28986486784.0,835858432.0,3158939.0,1049167.0
12-04 09:36:21,21.806,9.710,67.547,0.256,0.0,0.681,0.0,18632704.0,0.0,57.0,3227504640.0,583122944.0,29015379968.0,793067520.0,3144265.0,1041198.0
12-04 09:36:22,23.942,11.675,63.283,0.761,0.0,0.338,4096.0,50937856.0,1.0,117.0,3251814400.0,583155712.0,29015810048.0,768294912.0,3133891.0,1038998.0
12-04 09:36:23,19.035,10.164,70.457,0.0,0.0,0.345,0.0,2248704.0,0.0,19.0,3262296064.0,583172096.0,29031378944.0,742227968.0,3143536.0,1043744.0
12-04 09:36:24,19.588,9.278,70.533,0.0,0.0,0.601,0.0,2158592.0,0.0,19.0,3270725632.0,583176192.0,29046976512.0,718196736.0,3138253.0,1040085.0
12-04 09:36:25,19.105,10.241,69.966,0.086,0.0,0.602,0.0,2150400.0,0.0,19.0,3278274560.0,583176192.0,29062602752.0,695021568.0,3147036.0,1045258.0
12-04 09:36:26,20.259,9.138,70.345,0.086,0.0,0.172,0.0,2162688.0,0.0,22.0,3296378880.0,583188480.0,29078040576.0,661467136.0,3143751.0,1045962.0
12-04 09:36:27,19.349,9.846,70.291,0.086,0.0,0.428,0.0,2154496.0,0.0,19.0,3310862336.0,583200768.0,29093670912.0,631341056.0,3145501.0,1043714.0
12-04 09:36:28,19.881,10.025,69.584,0.0,0.0,0.510,0.0,2150400.0,0.0,19.0,3322757120.0,583213056.0,29109223424.0,603881472.0,3144198.0,1045444.0
12-04 09:36:29,20.068,10.204,69.388,0.085,0.0,0.255,0.0,2158592.0,0.0,19.0,3329044480.0,583213056.0,29124694016.0,582123520.0,3141123.0,1042064.0
12-04 09:36:30,19.761,10.051,69.676,0.085,0.0,0.426,0.0,2154496.0,0.0,19.0,3338592256.0,583233536.0,29140369408.0,556879872.0,3148062.0,1048159.0
12-04 09:36:31,20.325,9.308,69.940,0.0,0.0,0.427,0.0,2162688.0,0.0,20.0,3352801280.0,583245824.0,29155946496.0,527081472.0,3147129.0,1045206.0
12-04 09:36:32,19.347,9.630,70.421,0.086,0.0,0.516,0.0,2174976.0,0.0,22.0,3361980416.0,583262208.0,29171433472.0,502398976.0,3142200.0,1043066.0
12-04 09:36:33,30.874,9.500,59.372,0.0,0.0,0.254,0.0,2150400.0,0.0,19.0,3369230336.0,583266304.0,29187022848.0,479555584.0,3146691.0,1045980.0
12-04 09:36:34,18.946,10.790,69.754,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,3375771648.0,583278592.0,29202665472.0,457359360.0,3139110.0,1043624.0
12-04 09:36:35,19.794,9.254,70.437,0.086,0.0,0.428,0.0,2154496.0,0.0,19.0,3386712064.0,583286784.0,29218193408.0,430882816.0,3158621.0,1060283.0
12-04 09:36:36,20.0,9.746,69.746,0.085,0.0,0.424,0.0,2154496.0,0.0,19.0,3392139264.0,583294976.0,29233782784.0,409858048.0,3159047.0,1054523.0
12-04 09:36:37,19.621,9.552,70.224,0.0,0.0,0.602,0.0,2183168.0,0.0,22.0,3399110656.0,583311360.0,29249241088.0,387411968.0,3133774.0,1039847.0
12-04 09:36:38,19.385,10.077,70.026,0.085,0.0,0.427,0.0,2170880.0,0.0,24.0,3401367552.0,583335936.0,29264838656.0,369532928.0,3142127.0,1042257.0
12-04 09:36:39,19.711,9.941,69.669,0.085,0.0,0.595,0.0,2154496.0,0.0,20.0,3408281600.0,583348224.0,29280428032.0,347017216.0,3148459.0,1046825.0
12-04 09:36:40,19.254,10.093,70.059,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,3410608128.0,583352320.0,29296029696.0,329084928.0,2990121.0,1049561.0
12-04 09:36:41,20.220,9.898,69.374,0.085,0.0,0.423,0.0,2154496.0,0.0,19.0,3416461312.0,583360512.0,29311610880.0,307642368.0,2864859.0,1041106.0
12-04 09:36:42,21.053,10.276,68.338,0.0,0.0,0.334,0.0,2150400.0,0.0,19.0,3418030080.0,583376896.0,29327138816.0,290529280.0,3574960.0,1040328.0
12-04 09:36:43,20.751,9.394,69.342,0.171,0.0,0.342,0.0,2174976.0,0.0,22.0,3428638720.0,583417856.0,29342666752.0,264351744.0,3135311.0,1042672.0
12-04 09:36:44,19.407,10.0,70.0,0.085,0.0,0.508,0.0,2154496.0,0.0,19.0,3449339904.0,583426048.0,29358206976.0,228102144.0,3149550.0,1047352.0
12-04 09:36:45,20.382,8.673,70.598,0.0,0.0,0.347,20480.0,2252800.0,1.0,22.0,3452465152.0,582856704.0,29345103872.0,238649344.0,3132802.0,1036636.0
12-04 09:36:46,18.739,10.562,67.376,2.981,0.0,0.341,8192.0,120709120.0,2.0,246.0,3460612096.0,582459392.0,29341417472.0,234586112.0,3157122.0,1052847.0
12-04 09:36:47,18.581,9.713,61.486,9.628,0.0,0.591,8192.0,264245248.0,2.0,471.0,3461599232.0,582045696.0,29334011904.0,241418240.0,3006474.0,974387.0
12-04 09:36:48,21.959,10.220,66.216,1.098,0.0,0.507,0.0,46936064.0,0.0,136.0,3477798912.0,581136384.0,29308571648.0,251568128.0,3275977.0,1113629.0
12-04 09:36:49,19.674,9.794,69.845,0.172,0.0,0.515,0.0,2154496.0,0.0,21.0,3478028288.0,581152768.0,29324046336.0,235847680.0,3140147.0,1039772.0
12-04 09:36:50,19.027,9.812,70.478,0.0,0.0,0.683,0.0,2437120.0,0.0,24.0,3482025984.0,580255744.0,29296279552.0,260513792.0,3142235.0,1043908.0
12-04 09:36:51,18.448,9.741,71.293,0.086,0.0,0.431,0.0,2146304.0,0.0,19.0,3487703040.0,580263936.0,29311856640.0,239251456.0,3151071.0,1047771.0
12-04 09:36:52,20.790,8.763,70.103,0.0,0.0,0.344,0.0,2191360.0,0.0,22.0,3488059392.0,579858432.0,29307252736.0,243904512.0,3135233.0,1041775.0
12-04 09:36:53,20.289,9.338,70.034,0.0,0.0,0.340,0.0,2183168.0,0.0,21.0,3489812480.0,579862528.0,29322944512.0,226455552.0,3142886.0,1044233.0
12-04 09:36:54,19.610,10.187,69.694,0.085,0.0,0.424,0.0,2359296.0,0.0,24.0,3503501312.0,578973696.0,29295464448.0,241135616.0,3148520.0,1046633.0
12-04 09:36:55,20.221,10.365,69.074,0.0,0.0,0.340,0.0,2187264.0,0.0,24.0,3507171328.0,578830336.0,29302128640.0,230944768.0,3135583.0,1039635.0
12-04 09:36:56,19.156,9.283,70.886,0.084,0.0,0.591,0.0,2293760.0,0.0,23.0,3515355136.0,578424832.0,29297471488.0,227823616.0,3098020.0,993399.0
12-04 09:36:57,10.237,3.384,86.294,0.085,0.0,0.0,0.0,2203648.0,0.0,21.0,3522519040.0,578019328.0,29286682624.0,231854080.0,167607.0,99042.0
12-04 09:36:58,0.501,0.417,99.082,0.0,0.0,0.0,0.0,212992.0,0.0,18.0,3522666496.0,578031616.0,29286670336.0,231706624.0,118213.0,84882.0
12-04 09:36:59,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3522691072.0,578031616.0,29286928384.0,231424000.0,20946.0,21562.0
12-04 09:37:00,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3522813952.0,578031616.0,29286932480.0,231297024.0,23779.0,25055.0
12-04 09:37:01,0.167,0.418,99.247,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3518877696.0,577933312.0,29281497088.0,240766976.0,23708.0,26336.0
12-04 09:37:02,0.084,0.334,99.582,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3519004672.0,577933312.0,29281497088.0,240640000.0,21677.0,22432.0
12-04 09:37:03,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3519004672.0,577933312.0,29281497088.0,240640000.0,20721.0,21048.0
12-04 09:37:04,7.582,5.139,87.026,0.0,0.0,0.253,0.0,28672.0,0.0,3.0,3519545344.0,577937408.0,29286174720.0,235417600.0,12240277.0,6894562.0
12-04 09:37:05,21.747,12.243,65.325,0.086,0.0,0.599,16384.0,2281472.0,1.0,25.0,3526049792.0,577499136.0,29282824192.0,232701952.0,3396596.0,1288290.0
12-04 09:37:06,22.402,11.925,65.162,0.085,0.0,0.426,0.0,5799936.0,0.0,36.0,3544023040.0,576626688.0,29258944512.0,239480832.0,5412156.0,1291772.0
12-04 09:37:07,30.638,15.234,52.851,0.936,0.0,0.340,4096.0,67579904.0,1.0,160.0,3544387584.0,574795776.0,29253185536.0,246706176.0,3339746.0,1254406.0
12-04 09:37:08,32.850,14.334,51.451,0.853,0.0,0.512,4096.0,69099520.0,1.0,177.0,3547398144.0,573931520.0,29161975808.0,335769600.0,3340206.0,1255083.0
12-04 09:37:09,25.214,11.664,62.264,0.172,0.0,0.686,0.0,4300800.0,0.0,40.0,3553275904.0,573943808.0,29182672896.0,309182464.0,3604217.0,1394598.0
12-04 09:37:10,22.586,11.839,64.903,0.0,0.0,0.672,0.0,2150400.0,0.0,19.0,3553005568.0,573956096.0,29201031168.0,291082240.0,5402463.0,1289655.0
12-04 09:37:11,25.717,11.816,62.120,0.0,0.0,0.348,0.0,2150400.0,0.0,19.0,3553402880.0,573853696.0,29214744576.0,277073920.0,3352864.0,1259708.0
12-04 09:37:12,24.830,13.946,60.544,0.0,0.0,0.680,0.0,2154496.0,0.0,19.0,3554652160.0,573857792.0,29233909760.0,256655360.0,3349234.0,1256858.0
12-04 09:37:13,26.936,12.048,60.327,0.172,0.0,0.516,0.0,4431872.0,0.0,46.0,3570364416.0,573472768.0,29235658752.0,239579136.0,3597503.0,1397552.0
12-04 09:37:14,21.675,11.140,66.580,0.0,0.0,0.604,0.0,2277376.0,0.0,23.0,3579817984.0,572952576.0,29226541056.0,239763456.0,5406518.0,1289851.0
12-04 09:37:15,25.707,12.682,60.925,0.086,0.0,0.600,0.0,2244608.0,0.0,21.0,3588579328.0,572489728.0,29223526400.0,234479616.0,3341933.0,1253608.0
12-04 09:37:16,26.473,12.468,60.290,0.0,0.0,0.769,0.0,2314240.0,0.0,25.0,3602358272.0,571658240.0,29202927616.0,242130944.0,3386738.0,1279867.0
12-04 09:37:17,27.218,11.007,60.580,0.597,0.0,0.597,0.0,27361280.0,0.0,89.0,3611947008.0,571277312.0,29202006016.0,233844736.0,3587903.0,1393078.0
12-04 09:37:18,20.964,11.665,59.594,7.270,0.0,0.507,8192.0,260894720.0,2.0,482.0,3614089216.0,570880000.0,29197438976.0,236666880.0,5260214.0,1214317.0
12-04 09:37:19,25.515,12.113,59.278,2.577,0.0,0.515,4096.0,90378240.0,1.0,222.0,3620519936.0,570490880.0,29199069184.0,228995072.0,3475124.0,1322600.0
12-04 09:37:20,28.021,13.710,57.498,0.0,0.0,0.771,0.0,2207744.0,0.0,22.0,3625504768.0,570089472.0,29197164544.0,226316288.0,3374306.0,1269420.0
12-04 09:37:21,24.936,12.340,62.213,0.170,0.0,0.340,0.0,4497408.0,0.0,45.0,3638923264.0,569282560.0,29179101184.0,231768064.0,3558278.0,1358326.0
12-04 09:37:22,21.824,11.765,65.644,0.0,0.0,0.767,0.0,2289664.0,0.0,24.0,3644817408.0,568864768.0,29175541760.0,229851136.0,5424496.0,1307075.0
12-04 09:37:23,26.678,12.220,60.671,0.086,0.0,0.344,0.0,2359296.0,0.0,27.0,3652227072.0,568037376.0,29153345536.0,245465088.0,3335485.0,1251024.0
12-04 09:37:24,26.109,13.140,59.812,0.512,0.0,0.427,0.0,2215936.0,0.0,23.0,3657691136.0,567631872.0,29154242560.0,239509504.0,3387433.0,1278448.0
12-04 09:37:25,25.548,12.563,61.383,0.084,0.0,0.422,0.0,4452352.0,0.0,43.0,3660943360.0,567222272.0,29153767424.0,237142016.0,3555327.0,1369915.0
12-04 09:37:26,22.363,11.899,65.232,0.0,0.0,0.506,0.0,2342912.0,0.0,26.0,3673907200.0,566415360.0,29130379264.0,248373248.0,5407561.0,1288748.0
12-04 09:37:27,27.104,12.963,59.428,0.0,0.0,0.505,0.0,2215936.0,0.0,22.0,3683213312.0,566005760.0,29130588160.0,239267840.0,3348243.0,1258775.0
12-04 09:37:28,25.549,11.940,61.721,0.088,0.0,0.702,0.0,2310144.0,0.0,26.0,3687653376.0,565596160.0,29129670656.0,236154880.0,3357243.0,1263080.0
12-04 09:37:29,24.348,11.130,64.0,0.087,0.0,0.435,0.0,4370432.0,0.0,41.0,3699437568.0,565186560.0,29128613888.0,225837056.0,3579535.0,1378542.0
12-04 09:37:30,22.581,11.800,65.280,0.085,0.0,0.255,0.0,2383872.0,0.0,28.0,3709652992.0,564256768.0,29099937792.0,245227520.0,5411439.0,1290803.0
12-04 09:37:31,26.397,12.898,60.189,0.086,0.0,0.430,0.0,2281472.0,0.0,22.0,3713363968.0,563752960.0,29093896192.0,248061952.0,3343173.0,1254752.0
12-04 09:37:32,26.365,13.140,59.727,0.0,0.0,0.768,0.0,2260992.0,0.0,22.0,3723919360.0,563359744.0,29093117952.0,238678016.0,3384861.0,1275873.0
12-04 09:37:33,25.406,11.634,62.532,0.0,0.0,0.428,0.0,4386816.0,0.0,41.0,3732348928.0,562974720.0,29092851712.0,230899712.0,3560599.0,1367991.0
12-04 09:37:34,21.995,11.679,65.644,0.085,0.0,0.597,0.0,2396160.0,0.0,29.0,3745488896.0,562147328.0,29068656640.0,242782208.0,5407565.0,1292032.0
12-04 09:37:35,26.050,13.196,60.069,0.0,0.0,0.686,0.0,2273280.0,0.0,22.0,3758915584.0,561582080.0,29060395008.0,238182400.0,3370395.0,1278527.0
12-04 09:37:36,26.633,13.316,59.457,0.085,0.0,0.509,0.0,2392064.0,0.0,28.0,3780288512.0,560693248.0,29035278336.0,242814976.0,3380679.0,1274637.0
12-04 09:37:37,25.021,12.384,62.174,0.084,0.0,0.337,0.0,4390912.0,0.0,42.0,3785003008.0,560308224.0,29035188224.0,238575616.0,3533376.0,1351654.0
12-04 09:37:38,22.669,11.035,65.868,0.0,0.0,0.428,0.0,2252800.0,0.0,20.0,3789537280.0,559910912.0,29030813696.0,238813184.0,3388577.0,1282871.0
12-04 09:37:39,24.786,12.393,62.308,0.085,0.0,0.427,0.0,2260992.0,0.0,22.0,3796692992.0,559452160.0,29025452032.0,237477888.0,5374628.0,1274737.0
12-04 09:37:40,27.759,13.667,58.065,0.0,0.0,0.509,0.0,2269184.0,0.0,22.0,3799154688.0,559046656.0,29026619392.0,234254336.0,3376999.0,1271029.0
12-04 09:37:41,25.278,12.339,61.611,0.086,0.0,0.686,0.0,4382720.0,0.0,42.0,3807305728.0,558448640.0,29015097344.0,238223360.0,3572812.0,1384295.0
12-04 09:37:42,22.354,11.008,66.046,0.085,0.0,0.508,0.0,2301952.0,0.0,24.0,3811663872.0,558088192.0,29011382272.0,237940736.0,3386402.0,1281968.0
12-04 09:37:43,25.257,12.671,61.301,0.0,0.0,0.771,0.0,2195456.0,0.0,21.0,3818192896.0,557723648.0,29010173952.0,232984576.0,5355965.0,1262753.0
12-04 09:37:44,27.104,12.963,59.512,0.084,0.0,0.337,0.0,2293760.0,0.0,24.0,3824558080.0,557355008.0,29008732160.0,228429824.0,3370596.0,1267179.0
12-04 09:37:45,26.458,13.187,59.763,0.085,0.0,0.507,0.0,4390912.0,0.0,45.0,3828457472.0,556937216.0,29007171584.0,226508800.0,3559499.0,1362679.0
12-04 09:37:46,22.335,11.675,65.228,0.0,0.0,0.761,0.0,2285568.0,0.0,26.0,3833339904.0,556544000.0,29002858496.0,226332672.0,3392906.0,1285086.0
12-04 09:37:47,24.893,12.532,61.893,0.085,0.0,0.597,0.0,2351104.0,0.0,27.0,3840344064.0,555761664.0,28978733056.0,244236288.0,5395217.0,1296424.0
12-04 09:37:48,26.627,13.014,59.846,0.086,0.0,0.428,0.0,2289664.0,0.0,26.0,3843162112.0,555397120.0,28979281920.0,241233920.0,3382475.0,1274533.0
12-04 09:37:49,13.749,8.369,66.439,10.845,0.0,0.598,16384.0,230002688.0,4.0,433.0,3845677056.0,555417600.0,28989652992.0,228327424.0,3247600.0,1207383.0
12-04 09:37:50,11.506,7.445,68.190,12.437,0.0,0.423,8192.0,265555968.0,2.0,508.0,3848331264.0,555032576.0,28977565696.0,238145536.0,4776212.0,1221124.0
12-04 09:37:51,30.402,15.327,52.764,0.921,0.0,0.586,0.0,40353792.0,0.0,114.0,3856191488.0,554663936.0,28979965952.0,228253696.0,3979566.0,1324504.0
12-04 09:37:52,31.159,15.365,52.704,0.086,0.0,0.687,0.0,4546560.0,0.0,47.0,3868594176.0,553918464.0,28964237312.0,232325120.0,3513020.0,1342963.0
12-04 09:37:53,32.198,15.758,51.193,0.170,0.0,0.681,0.0,4517888.0,0.0,48.0,3877220352.0,553168896.0,28946538496.0,242147328.0,3523979.0,1345396.0
12-04 09:37:54,29.213,13.310,56.871,0.0,0.0,0.605,0.0,4349952.0,0.0,40.0,3883876352.0,552804352.0,28948865024.0,233529344.0,5601023.0,1391821.0
12-04 09:37:55,26.132,13.237,60.034,0.085,0.0,0.512,0.0,2273280.0,0.0,22.0,3886505984.0,552419328.0,28946817024.0,233332736.0,3328356.0,1245959.0
12-04 09:37:56,25.945,13.144,60.223,0.086,0.0,0.601,0.0,2203648.0,0.0,23.0,3891400704.0,551993344.0,28943552512.0,232128512.0,3356021.0,1259073.0
12-04 09:37:57,27.485,14.002,57.303,0.605,0.0,0.605,4096.0,50569216.0,1.0,141.0,3897257984.0,550653952.0,28929859584.0,241303552.0,3586544.0,1378324.0
12-04 09:37:58,22.739,13.187,63.314,0.338,0.0,0.423,0.0,24002560.0,0.0,70.0,3899953152.0,550313984.0,28881166336.0,287641600.0,5413792.0,1297135.0
12-04 09:37:59,26.531,13.265,59.354,0.085,0.0,0.765,0.0,2162688.0,0.0,21.0,3904618496.0,550326272.0,28901498880.0,262631424.0,3328824.0,1246546.0
12-04 09:38:00,25.942,13.014,60.531,0.0,0.0,0.514,0.0,2154496.0,0.0,19.0,3908255744.0,550350848.0,28920913920.0,239554560.0,3367642.0,1265004.0
12-04 09:38:01,24.427,12.892,61.917,0.085,0.0,0.679,0.0,4333568.0,0.0,40.0,3912425472.0,549982208.0,28920795136.0,235872256.0,3598853.0,1386596.0
12-04 09:38:02,22.050,11.111,66.322,0.0,0.0,0.517,0.0,2289664.0,0.0,22.0,3916898304.0,549617664.0,28917170176.0,235388928.0,5405041.0,1290510.0
12-04 09:38:03,26.758,12.178,60.292,0.086,0.0,0.686,4096.0,5668864.0,1.0,31.0,3921952768.0,549249024.0,28916056064.0,231817216.0,3347116.0,1253109.0
12-04 09:38:04,29.174,11.876,57.315,1.291,0.0,0.344,4096.0,83480576.0,1.0,203.0,3926532096.0,547418112.0,28904845312.0,240279552.0,3027771.0,849403.0
12-04 09:38:05,2.680,0.586,95.896,0.838,0.0,0.0,0.0,34816000.0,0.0,89.0,3930701824.0,546811904.0,28793360384.0,348200960.0,39524.0,40653.0
12-04 09:38:06,0.417,0.501,99.082,0.0,0.0,0.0,0.0,262144.0,0.0,19.0,3930824704.0,546832384.0,28793597952.0,347820032.0,79768.0,26942.0
12-04 09:38:07,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3931078656.0,546832384.0,28793597952.0,347566080.0,23760.0,23631.0
12-04 09:38:08,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3930693632.0,546832384.0,28793602048.0,347947008.0,21904.0,22025.0
12-04 09:38:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3931074560.0,546832384.0,28793602048.0,347566080.0,21029.0,21992.0
12-04 09:38:10,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3931451392.0,546832384.0,28793606144.0,347185152.0,21933.0,21543.0
12-04 09:38:11,1.509,0.922,97.402,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3932483584.0,546840576.0,28793643008.0,346107904.0,6430835.0,3466552.0
12-04 09:38:12,16.151,9.278,74.055,0.0,0.0,0.515,0.0,0.0,0.0,0.0,3939176448.0,546840576.0,28805173248.0,327884800.0,8509839.0,4129058.0
12-04 09:38:13,27.526,14.721,56.882,0.087,0.0,0.784,0.0,2183168.0,0.0,20.0,3943927808.0,546844672.0,28826828800.0,301473792.0,3548801.0,1476678.0
12-04 09:38:14,26.823,14.931,57.552,0.0,0.0,0.694,0.0,4313088.0,0.0,38.0,3953152000.0,546856960.0,28849750016.0,269316096.0,4844055.0,1665380.0
12-04 09:38:15,30.149,14.461,54.777,0.088,0.0,0.526,0.0,2154496.0,0.0,19.0,3957727232.0,546861056.0,28872818688.0,241668096.0,4607542.0,1457594.0
12-04 09:38:16,29.493,14.961,55.030,0.0,0.0,0.516,0.0,4435968.0,0.0,43.0,3965206528.0,546492416.0,28874788864.0,232587264.0,4605945.0,1628561.0
12-04 09:38:17,29.741,15.431,53.966,0.172,0.0,0.690,0.0,2334720.0,0.0,26.0,3971497984.0,545755136.0,28857049088.0,244772864.0,4828138.0,1488139.0
12-04 09:38:18,29.818,15.298,54.105,0.0,0.0,0.778,0.0,4419584.0,0.0,41.0,3976953856.0,545398784.0,28858179584.0,238542848.0,5560362.0,1615501.0
12-04 09:38:19,30.637,15.749,53.098,0.086,0.0,0.430,0.0,2277376.0,0.0,26.0,3983048704.0,544788480.0,28847583232.0,243654656.0,3761628.0,1433114.0
12-04 09:38:20,27.424,14.760,55.808,1.485,0.0,0.524,4096.0,33644544.0,1.0,97.0,3987050496.0,544337920.0,28843397120.0,244289536.0,4405981.0,1576451.0
12-04 09:38:21,12.436,9.881,64.651,12.181,0.0,0.852,8192.0,265314304.0,2.0,503.0,3990175744.0,544346112.0,28853288960.0,231264256.0,4841947.0,1445055.0
12-04 09:38:22,21.792,11.025,59.776,6.632,0.0,0.775,4096.0,145522688.0,1.0,300.0,3992690688.0,543973376.0,28847964160.0,234446848.0,3416218.0,1399713.0
12-04 09:38:23,31.250,16.580,51.562,0.174,0.0,0.434,0.0,4546560.0,0.0,48.0,4003463168.0,543244288.0,28832890880.0,239476736.0,5902009.0,1647316.0
12-04 09:38:24,31.931,15.451,51.931,0.0,0.0,0.687,0.0,4427776.0,0.0,42.0,4011634688.0,542892032.0,28836417536.0,228130816.0,5806835.0,1634260.0
12-04 09:38:25,31.802,15.945,51.646,0.087,0.0,0.520,0.0,2334720.0,0.0,25.0,4018577408.0,542158848.0,28815642624.0,242696192.0,3529193.0,1428085.0
12-04 09:38:26,31.942,15.758,51.533,0.085,0.0,0.681,0.0,4378624.0,0.0,40.0,4023332864.0,541818880.0,28821778432.0,232144896.0,5863509.0,1635199.0
12-04 09:38:27,31.163,16.233,51.910,0.0,0.0,0.694,0.0,4452352.0,0.0,40.0,4029743104.0,541110272.0,28805083136.0,243138560.0,3681477.0,1543786.0
12-04 09:38:28,32.062,15.685,51.300,0.087,0.0,0.867,0.0,2338816.0,0.0,25.0,4033335296.0,540643328.0,28801708032.0,243388416.0,5701999.0,1548675.0
12-04 09:38:29,30.981,16.351,51.549,0.258,0.0,0.861,0.0,4378624.0,0.0,43.0,4037492736.0,540327936.0,28806455296.0,234799104.0,3790122.0,1594521.0
12-04 09:38:30,32.874,15.491,50.775,0.086,0.0,0.775,0.0,4435968.0,0.0,46.0,4044021760.0,539725824.0,28795465728.0,239861760.0,5728016.0,1561802.0
12-04 09:38:31,32.798,15.723,50.888,0.0,0.0,0.592,0.0,2310144.0,0.0,24.0,4051644416.0,539213824.0,28787785728.0,240431104.0,3593021.0,1489842.0
12-04 09:38:32,30.903,15.799,52.604,0.0,0.0,0.694,0.0,4390912.0,0.0,41.0,4056387584.0,538882048.0,28791988224.0,231817216.0,5870274.0,1635526.0
12-04 09:38:33,39.199,13.502,46.167,0.087,0.0,1.045,0.0,2265088.0,0.0,22.0,4060082176.0,538533888.0,28792954880.0,227504128.0,3404840.0,1387911.0
12-04 09:38:34,31.741,16.724,50.939,0.0,0.0,0.597,0.0,4370432.0,0.0,44.0,4060299264.0,538017792.0,28788224000.0,232534016.0,4679450.0,1679016.0
12-04 09:38:35,31.906,15.734,51.923,0.175,0.0,0.262,0.0,4485120.0,0.0,45.0,4060381184.0,537690112.0,28791599104.0,229404672.0,5146992.0,1653216.0
12-04 09:38:36,30.983,16.275,52.045,0.0,0.0,0.696,0.0,2183168.0,0.0,21.0,4059648000.0,537317376.0,28795310080.0,226799616.0,5524944.0,1455083.0
12-04 09:38:37,31.668,16.173,51.143,0.085,0.0,0.931,0.0,4542464.0,0.0,49.0,4059193344.0,536584192.0,28778864640.0,244432896.0,3786173.0,1592866.0
12-04 09:38:38,32.317,14.721,52.265,0.087,0.0,0.610,0.0,4472832.0,0.0,47.0,4060041216.0,536248320.0,28782940160.0,239845376.0,5875756.0,1640431.0
12-04 09:38:39,29.682,16.254,53.710,0.0,0.0,0.353,0.0,2183168.0,0.0,21.0,4059443200.0,535896064.0,28785037312.0,238698496.0,3510184.0,1446085.0
12-04 09:38:40,27.493,15.091,56.722,0.087,0.0,0.607,0.0,4464640.0,0.0,43.0,4062105600.0,535539712.0,28786913280.0,234516480.0,5864086.0,1631769.0
12-04 09:38:41,30.465,15.491,53.528,0.086,0.0,0.430,0.0,2248704.0,0.0,27.0,4058685440.0,535011328.0,28777263104.0,248115200.0,3470909.0,1421426.0
12-04 09:38:42,30.374,14.970,53.960,0.174,0.0,0.522,0.0,4444160.0,0.0,43.0,4060499968.0,534691840.0,28780638208.0,243245056.0,5899641.0,1645466.0
12-04 09:38:43,31.822,15.398,52.267,0.0,0.0,0.513,0.0,2228224.0,0.0,22.0,4061700096.0,534347776.0,28782530560.0,240496640.0,3527944.0,1455131.0
12-04 09:38:44,30.570,14.421,54.663,0.0,0.0,0.345,0.0,4407296.0,0.0,41.0,4061949952.0,533999616.0,28784836608.0,238288896.0,5886204.0,1642837.0
12-04 09:38:45,30.915,16.062,52.245,0.086,0.0,0.691,0.0,2220032.0,0.0,21.0,4062461952.0,533647360.0,28787519488.0,235446272.0,3483756.0,1433404.0
12-04 09:38:46,26.443,14.901,58.312,0.0,0.0,0.345,0.0,4423680.0,0.0,42.0,4062732288.0,533319680.0,28788125696.0,234897408.0,5231612.0,1679274.0
12-04 09:38:47,31.336,15.068,52.825,0.171,0.0,0.599,0.0,2252800.0,0.0,25.0,4062101504.0,532987904.0,28790177792.0,233807872.0,4240335.0,1456411.0
12-04 09:38:48,29.592,15.561,54.167,0.085,0.0,0.595,0.0,4407296.0,0.0,41.0,4063264768.0,532660224.0,28792197120.0,230952960.0,5885059.0,1644444.0
12-04 09:38:49,30.225,15.803,53.627,0.0,0.0,0.345,0.0,2232320.0,0.0,21.0,4062089216.0,532332544.0,28793847808.0,230805504.0,3515742.0,1447525.0
12-04 09:38:50,28.683,14.905,55.546,0.087,0.0,0.780,0.0,4415488.0,0.0,40.0,4063305728.0,531927040.0,28790448128.0,233394176.0,5888667.0,1651580.0
12-04 09:38:51,32.234,15.228,52.115,0.0,0.0,0.423,0.0,2265088.0,0.0,23.0,4058578944.0,531406848.0,28781494272.0,247595008.0,3513994.0,1445789.0
12-04 09:38:52,28.141,14.372,54.217,2.582,0.0,0.688,12288.0,148414464.0,3.0,294.0,4060479488.0,531374080.0,28800192512.0,227028992.0,5672181.0,1530663.0
12-04 09:38:53,13.237,8.881,64.219,13.066,0.0,0.598,8192.0,261296128.0,2.0,494.0,4060639232.0,531091456.0,28792000512.0,235343872.0,3540544.0,1475938.0
12-04 09:38:54,14.470,8.958,65.633,10.336,0.0,0.603,4096.0,248958976.0,1.0,482.0,4061396992.0,530759680.0,28783202304.0,243716096.0,4065298.0,1492950.0
12-04 09:38:55,32.283,15.048,51.969,0.0,0.0,0.700,0.0,2293760.0,0.0,22.0,4062715904.0,530444288.0,28787191808.0,238723072.0,5101771.0,1461931.0
12-04 09:38:56,31.486,15.215,52.243,0.088,0.0,0.967,0.0,4349952.0,0.0,41.0,4064608256.0,530128896.0,28791554048.0,232783872.0,5780348.0,1589443.0
12-04 09:38:57,32.995,16.074,50.085,0.085,0.0,0.761,0.0,4444160.0,0.0,41.0,4063805440.0,529805312.0,28794253312.0,231211008.0,3815382.0,1606693.0
12-04 09:38:58,32.672,15.345,51.552,0.0,0.0,0.431,0.0,2207744.0,0.0,24.0,4064079872.0,529473536.0,28798660608.0,226861056.0,5532202.0,1456989.0
12-04 09:38:59,32.416,15.219,51.333,0.258,0.0,0.774,0.0,4472832.0,0.0,48.0,4064718848.0,529027072.0,28793708544.0,231620608.0,3813452.0,1610546.0
12-04 09:39:00,33.615,17.145,47.973,0.338,0.0,0.929,4096.0,33394688.0,1.0,110.0,4067016704.0,528207872.0,28789706752.0,234143744.0,4084354.0,1614118.0
12-04 09:39:01,37.532,16.195,44.644,0.943,0.0,0.686,4096.0,75108352.0,1.0,175.0,4064706560.0,526741504.0,28787863552.0,239763456.0,5245645.0,1442329.0
12-04 09:39:02,33.765,16.149,49.223,0.259,0.0,0.604,0.0,23597056.0,0.0,102.0,4066254848.0,526491648.0,28696346624.0,329981952.0,5911774.0,1661997.0
12-04 09:39:03,31.125,15.867,52.572,0.0,0.0,0.436,0.0,2154496.0,0.0,19.0,4066529280.0,526503936.0,28718960640.0,307081216.0,3551912.0,1468368.0
12-04 09:39:04,31.662,14.248,53.386,0.088,0.0,0.616,0.0,4333568.0,0.0,38.0,4065062912.0,526536704.0,28745281536.0,282193920.0,3763088.0,1577043.0
12-04 09:39:05,31.117,16.880,51.066,0.085,0.0,0.853,0.0,4329472.0,0.0,40.0,4065562624.0,526565376.0,28769894400.0,257052672.0,5857027.0,1637129.0
12-04 09:39:06,31.343,15.452,52.502,0.0,0.0,0.702,0.0,2162688.0,0.0,19.0,4065837056.0,526573568.0,28794437632.0,232226816.0,4298386.0,1469522.0
12-04 09:39:07,31.814,15.993,51.333,0.172,0.0,0.688,0.0,4468736.0,0.0,45.0,4066082816.0,526233600.0,28798152704.0,228605952.0,5074431.0,1619440.0
12-04 09:39:08,32.376,14.534,52.393,0.087,0.0,0.609,0.0,4481024.0,0.0,45.0,4067602432.0,525578240.0,28782014464.0,243879936.0,4808054.0,1609314.0
12-04 09:39:09,32.286,15.183,51.920,0.0,0.0,0.611,0.0,2232320.0,0.0,24.0,4066263040.0,525258752.0,28785188864.0,242364416.0,4530796.0,1454329.0
12-04 09:39:10,32.368,14.649,52.193,0.0,0.0,0.789,0.0,4448256.0,0.0,43.0,4067262464.0,524894208.0,28785524736.0,241393664.0,5827892.0,1615312.0
12-04 09:39:11,31.743,15.438,52.038,0.173,0.0,0.607,0.0,4403200.0,0.0,43.0,4066869248.0,524599296.0,28790308864.0,237297664.0,3826340.0,1617950.0
12-04 09:39:12,22.100,9.060,68.671,0.085,0.0,0.085,0.0,4407296.0,0.0,40.0,4068335616.0,524292096.0,28787564544.0,238882816.0,2553393.0,384326.0
12-04 09:39:13,0.167,0.334,99.499,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4068335616.0,524292096.0,28787564544.0,238882816.0,23278.0,23613.0
12-04 09:39:14,0.500,0.500,99.0,0.0,0.0,0.0,0.0,204800.0,0.0,18.0,4068335616.0,524304384.0,28787806208.0,238628864.0,75362.0,25309.0
12-04 09:39:15,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4068331520.0,524304384.0,28787810304.0,238628864.0,23602.0,23886.0
12-04 09:39:16,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4068331520.0,524304384.0,28787810304.0,238628864.0,23782.0,23975.0
12-04 09:39:17,0.084,0.168,99.581,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,4068323328.0,524312576.0,28787810304.0,238628864.0,19404.0,20092.0
12-04 09:39:18,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4068446208.0,524312576.0,28787814400.0,238501888.0,22098.0,22631.0
12-04 09:39:19,4.890,3.794,91.147,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4067905536.0,524316672.0,28790509568.0,236343296.0,12017558.0,6679181.0
12-04 09:39:20,22.918,12.876,63.691,0.0,0.0,0.515,0.0,69632.0,0.0,2.0,4070113280.0,523976704.0,28785897472.0,239087616.0,3400980.0,1430465.0
12-04 09:39:21,34.176,15.432,48.649,0.785,0.0,0.959,4096.0,57192448.0,1.0,156.0,4072419328.0,522698752.0,28771639296.0,252317696.0,6012468.0,1749403.0
12-04 09:39:22,32.870,16.348,49.739,0.348,0.0,0.696,0.0,19652608.0,0.0,56.0,4072067072.0,522743808.0,28743139328.0,281124864.0,3499934.0,1488438.0
12-04 09:39:23,31.779,16.408,51.123,0.0,0.0,0.691,0.0,4329472.0,0.0,40.0,4071989248.0,522809344.0,28770549760.0,253726720.0,6104895.0,1807439.0
12-04 09:39:24,30.465,16.523,50.861,1.291,0.0,0.861,8192.0,86831104.0,2.0,177.0,4072345600.0,522842112.0,28793008128.0,230879232.0,5628871.0,1566661.0
12-04 09:39:25,16.667,10.342,60.940,11.368,0.0,0.684,4096.0,272633856.0,1.0,513.0,4072390656.0,522522624.0,28784312320.0,239849472.0,3796771.0,1655725.0
12-04 09:39:26,21.991,12.641,58.701,6.147,0.0,0.519,4096.0,148164608.0,1.0,311.0,4071821312.0,522207232.0,28782563328.0,242483200.0,5611055.0,1556676.0
12-04 09:39:27,32.578,15.244,51.568,0.087,0.0,0.523,0.0,4386816.0,0.0,40.0,4073537536.0,521805824.0,28780429312.0,243302400.0,4381342.0,1718426.0
12-04 09:39:28,32.103,16.395,50.815,0.0,0.0,0.687,0.0,2318336.0,0.0,23.0,4073226240.0,521498624.0,28783345664.0,241004544.0,5164673.0,1531584.0
12-04 09:39:29,30.789,16.316,52.105,0.088,0.0,0.702,0.0,4407296.0,0.0,46.0,4074307584.0,521117696.0,28781211648.0,242438144.0,6021360.0,1769750.0
12-04 09:39:30,31.842,16.351,51.033,0.0,0.0,0.775,0.0,2306048.0,0.0,22.0,4074250240.0,520802304.0,28783656960.0,240365568.0,3733234.0,1613843.0
12-04 09:39:31,32.031,15.885,51.302,0.087,0.0,0.694,0.0,4390912.0,0.0,42.0,4074545152.0,520413184.0,28783267840.0,240848896.0,5895999.0,1710117.0
12-04 09:39:32,31.055,16.349,51.644,0.0,0.0,0.952,0.0,4481024.0,0.0,44.0,4074319872.0,520110080.0,28787761152.0,236883968.0,5876860.0,1692947.0
12-04 09:39:33,32.164,16.595,50.556,0.0,0.0,0.684,0.0,2211840.0,0.0,23.0,4073267200.0,519749632.0,28785950720.0,240107520.0,3720077.0,1610216.0
12-04 09:39:34,30.983,16.536,51.958,0.0,0.0,0.522,0.0,4440064.0,0.0,45.0,4072128512.0,519421952.0,28791291904.0,236232704.0,6033956.0,1779159.0
12-04 09:39:35,32.873,15.186,50.992,0.173,0.0,0.777,4096.0,2314240.0,1.0,25.0,4073627648.0,519110656.0,28791169024.0,235167744.0,3556833.0,1532761.0
12-04 09:39:36,32.170,16.851,50.213,0.085,0.0,0.681,0.0,4374528.0,0.0,40.0,4072472576.0,518791168.0,28798296064.0,229515264.0,6039162.0,1779794.0
12-04 09:39:37,32.414,16.293,50.603,0.0,0.0,0.690,0.0,2269184.0,0.0,22.0,4073177088.0,518496256.0,28798349312.0,229052416.0,5651396.0,1573787.0
12-04 09:39:38,32.844,15.298,51.080,0.086,0.0,0.691,0.0,4530176.0,0.0,46.0,4072648704.0,517844992.0,28784160768.0,244420608.0,3955059.0,1735375.0
12-04 09:39:39,31.272,16.376,51.568,0.0,0.0,0.784,0.0,2252800.0,0.0,22.0,4073693184.0,517476352.0,28782055424.0,245850112.0,5793721.0,1650503.0
12-04 09:39:40,31.948,15.498,51.775,0.087,0.0,0.693,0.0,4419584.0,0.0,41.0,4074188800.0,517120000.0,28784328704.0,243437568.0,5847196.0,1678776.0
12-04 09:39:41,32.905,16.024,50.300,0.086,0.0,0.686,0.0,4427776.0,0.0,44.0,4073893888.0,516820992.0,28789170176.0,239190016.0,3990213.0,1754920.0
12-04 09:39:42,31.332,16.275,51.784,0.0,0.0,0.609,0.0,2289664.0,0.0,25.0,4073594880.0,516472832.0,28788412416.0,240594944.0,5654810.0,1569097.0
12-04 09:39:43,31.720,16.335,51.599,0.086,0.0,0.259,0.0,4415488.0,0.0,41.0,4072222720.0,516186112.0,28794241024.0,236425216.0,3974296.0,1747126.0
12-04 09:39:44,32.454,14.776,52.067,0.088,0.0,0.616,0.0,2244608.0,0.0,22.0,4075048960.0,515710976.0,28783382528.0,244932608.0,5584621.0,1534385.0
12-04 09:39:45,32.116,16.992,50.212,0.0,0.0,0.680,0.0,4427776.0,0.0,44.0,4074426368.0,515366912.0,28784803840.0,244477952.0,6071066.0,1796601.0
12-04 09:39:46,31.922,14.991,52.557,0.0,0.0,0.529,0.0,2306048.0,0.0,23.0,4075954176.0,515043328.0,28786483200.0,241594368.0,3635974.0,1569112.0
12-04 09:39:47,32.794,16.610,49.915,0.170,0.0,0.511,0.0,4354048.0,0.0,43.0,4077559808.0,514744320.0,28790829056.0,235941888.0,5945589.0,1731775.0
12-04 09:39:48,30.844,15.905,52.636,0.0,0.0,0.615,0.0,2301952.0,0.0,22.0,4076867584.0,514433024.0,28793229312.0,234545152.0,4713152.0,1597240.0
12-04 09:39:49,31.937,15.445,51.832,0.087,0.0,0.698,0.0,4358144.0,0.0,43.0,4077219840.0,514121728.0,28797571072.0,230162432.0,4953914.0,1745152.0
12-04 09:39:50,32.989,15.332,50.904,0.0,0.0,0.775,0.0,4222976.0,0.0,29.0,4076314624.0,513822720.0,28801806336.0,227131392.0,5718284.0,1609091.0
12-04 09:39:51,32.574,14.711,51.926,0.088,0.0,0.701,0.0,2560000.0,0.0,36.0,4076933120.0,513200128.0,28783292416.0,245649408.0,3824974.0,1663506.0
12-04 09:39:52,31.419,16.971,50.914,0.0,0.0,0.696,0.0,4423680.0,0.0,43.0,4077391872.0,512880640.0,28787519488.0,241283072.0,6065461.0,1795243.0
12-04 09:39:53,32.787,15.358,50.992,0.086,0.0,0.777,0.0,2207744.0,0.0,24.0,4077654016.0,512581632.0,28789665792.0,239173632.0,5627778.0,1563978.0
12-04 09:39:54,34.648,15.780,48.285,0.429,0.0,0.858,0.0,38481920.0,0.0,117.0,4077395968.0,511836160.0,28791517184.0,238325760.0,3994296.0,1752942.0
12-04 09:39:55,36.792,16.638,44.683,0.943,0.0,0.943,12288.0,74014720.0,3.0,173.0,4079951872.0,510537728.0,28789821440.0,238764032.0,5622208.0,1560053.0
12-04 09:39:56,21.575,12.414,56.164,8.733,0.0,1.113,8192.0,192888832.0,2.0,393.0,4080197632.0,510447616.0,28695797760.0,332632064.0,5766390.0,1635734.0
12-04 09:39:57,14.055,9.796,63.118,12.351,0.0,0.681,8192.0,270757888.0,2.0,536.0,4079116288.0,510455808.0,28706811904.0,322691072.0,2969504.0,1525647.0
12-04 09:39:58,17.707,11.121,62.960,7.699,0.0,0.513,4096.0,226451456.0,1.0,434.0,4078305280.0,510459904.0,28720353280.0,309956608.0,6325917.0,1605787.0
12-04 09:39:59,31.714,15.283,52.208,0.088,0.0,0.707,0.0,2174976.0,0.0,21.0,4076830720.0,510468096.0,28743233536.0,288542720.0,3568939.0,1524162.0
12-04 09:40:00,31.976,15.858,51.386,0.087,0.0,0.693,0.0,4313088.0,0.0,38.0,4076195840.0,510496768.0,28769488896.0,262893568.0,6049272.0,1781799.0
12-04 09:40:01,31.179,16.769,51.266,0.0,0.0,0.786,0.0,2203648.0,0.0,22.0,4075106304.0,510341120.0,28781375488.0,252252160.0,5703950.0,1598999.0
12-04 09:40:02,31.937,15.183,52.269,0.0,0.0,0.611,0.0,4317184.0,0.0,38.0,4073676800.0,510353408.0,28807589888.0,227454976.0,3880201.0,1695295.0
12-04 09:40:03,32.644,16.021,50.474,0.086,0.0,0.775,0.0,2404352.0,0.0,30.0,4077101056.0,509689856.0,28788191232.0,244092928.0,5820133.0,1664484.0
12-04 09:40:04,32.676,15.866,50.600,0.0,0.0,0.858,0.0,4378624.0,0.0,39.0,4077760512.0,509382656.0,28791799808.0,240132096.0,5853772.0,1681776.0
12-04 09:40:05,32.724,15.405,51.175,0.087,0.0,0.609,0.0,4415488.0,0.0,42.0,4078030848.0,509083648.0,28795604992.0,236355584.0,4003584.0,1766807.0
12-04 09:40:06,33.305,15.404,50.775,0.086,0.0,0.430,0.0,2236416.0,0.0,21.0,4077502464.0,508764160.0,28799967232.0,232841216.0,5548149.0,1521951.0
12-04 09:40:07,30.635,17.058,51.523,0.087,0.0,0.696,0.0,4403200.0,0.0,40.0,4078350336.0,508473344.0,28803772416.0,228478976.0,4016626.0,1748317.0
12-04 09:40:08,33.759,15.136,50.425,0.0,0.0,0.680,0.0,2301952.0,0.0,25.0,4080119808.0,507817984.0,28784766976.0,246370304.0,5662167.0,1595316.0
12-04 09:40:09,31.955,16.365,50.818,0.0,0.0,0.861,0.0,4452352.0,0.0,43.0,4080754688.0,507449344.0,28786536448.0,244334592.0,6003531.0,1762102.0
12-04 09:40:10,32.178,14.133,53.067,0.0,0.0,0.622,0.0,2215936.0,0.0,21.0,4080140288.0,507117568.0,28788596736.0,243220480.0,3603692.0,1543747.0
12-04 09:40:11,33.136,15.932,50.0,0.254,0.0,0.678,0.0,4444160.0,0.0,44.0,4077768704.0,506630144.0,28781940736.0,252735488.0,6007057.0,1774287.0
12-04 09:40:12,31.941,15.840,51.784,0.0,0.0,0.435,0.0,2281472.0,0.0,22.0,4084731904.0,506310656.0,28783464448.0,244568064.0,4133068.0,1584549.0
12-04 09:40:13,31.121,16.293,51.983,0.0,0.0,0.603,0.0,4444160.0,0.0,42.0,4091031552.0,505847808.0,28778012672.0,244183040.0,5506731.0,1737965.0
12-04 09:40:14,31.909,15.606,51.700,0.087,0.0,0.697,0.0,2244608.0,0.0,22.0,4094885888.0,505483264.0,28777353216.0,241352704.0,5742742.0,1623497.0
12-04 09:40:15,32.165,14.549,52.498,0.088,0.0,0.701,0.0,4423680.0,0.0,43.0,4100804608.0,504991744.0,28768665600.0,244613120.0,3932651.0,1708999.0
12-04 09:40:16,32.205,15.278,51.736,0.087,0.0,0.694,0.0,2179072.0,0.0,21.0,4103811072.0,504782848.0,28778573824.0,231907328.0,5671318.0,1592573.0
12-04 09:40:17,32.230,15.592,51.655,0.087,0.0,0.436,4096.0,4472832.0,1.0,44.0,4107960320.0,504213504.0,28765167616.0,241733632.0,3902850.0,1707532.0
12-04 09:40:18,40.189,14.310,45.073,0.0,0.0,0.428,0.0,2289664.0,0.0,22.0,4117360640.0,503799808.0,28759216128.0,238698496.0,5602025.0,1546036.0
12-04 09:40:19,31.473,16.042,51.700,0.0,0.0,0.785,0.0,4337664.0,0.0,40.0,4116594688.0,503484416.0,28764631040.0,234364928.0,4100970.0,1809486.0
12-04 09:40:20,31.791,16.710,50.985,0.086,0.0,0.428,0.0,2285568.0,0.0,23.0,4117225472.0,503181312.0,28765638656.0,233029632.0,5614037.0,1550433.0
12-04 09:40:21,33.134,15.542,50.555,0.085,0.0,0.683,0.0,4354048.0,0.0,41.0,4116193280.0,502898688.0,28770541568.0,229441536.0,5978489.0,1731589.0
12-04 09:40:22,32.028,15.405,51.697,0.0,0.0,0.870,0.0,2342912.0,0.0,24.0,4119302144.0,502239232.0,28751618048.0,245915648.0,5708483.0,1610534.0
12-04 09:40:23,31.737,16.082,51.583,0.086,0.0,0.513,0.0,4403200.0,0.0,43.0,4118806528.0,501944320.0,28755791872.0,242532352.0,3945208.0,1730918.0
12-04 09:40:24,33.107,16.893,49.576,0.085,0.0,0.340,0.0,5443584.0,0.0,34.0,4119437312.0,501633024.0,28754694144.0,243310592.0,5732259.0,1617144.0
12-04 09:40:25,31.822,16.681,50.642,0.086,0.0,0.770,0.0,4440064.0,0.0,45.0,4119588864.0,501219328.0,28754493440.0,243773440.0,5913449.0,1710657.0
12-04 09:40:26,31.976,15.511,52.166,0.0,0.0,0.347,0.0,4247552.0,0.0,34.0,4117893120.0,500924416.0,28759298048.0,240959488.0,3853133.0,1680648.0
12-04 09:40:27,32.376,15.753,51.262,0.0,0.0,0.609,0.0,2424832.0,0.0,36.0,4118298624.0,500596736.0,28761731072.0,238448640.0,5756824.0,1629931.0
12-04 09:40:28,29.877,15.114,51.406,2.636,0.0,0.967,4096.0,118919168.0,1.0,243.0,4118450176.0,500269056.0,28762832896.0,237522944.0,5916399.0,1718710.0
12-04 09:40:29,13.293,9.434,63.808,12.521,0.0,0.943,8192.0,264257536.0,2.0,501.0,4119470080.0,500285440.0,28773150720.0,226168832.0,3579794.0,1532463.0
12-04 09:40:30,14.646,10.690,63.973,10.101,0.0,0.589,8192.0,273797120.0,2.0,531.0,4119453696.0,499965952.0,28763099136.0,236556288.0,2980863.0,1535606.0
12-04 09:40:31,31.538,14.857,52.650,0.348,0.0,0.608,0.0,17883136.0,0.0,63.0,4118597632.0,499675136.0,28767723520.0,233078784.0,6392212.0,1631127.0
12-04 09:40:32,32.461,15.183,51.832,0.0,0.0,0.524,0.0,4108288.0,0.0,29.0,4117729280.0,499335168.0,28769107968.0,232902656.0,5838981.0,1672180.0
12-04 09:40:33,36.842,17.317,44.312,0.764,0.0,0.764,4096.0,64000000.0,1.0,167.0,4118781952.0,498282496.0,28770787328.0,231223296.0,5806739.0,1647423.0
12-04 09:40:34,32.137,15.499,51.489,0.175,0.0,0.701,0.0,13348864.0,0.0,52.0,4119490560.0,497987584.0,28712214528.0,289382400.0,3772965.0,1631328.0
12-04 09:40:35,30.870,16.609,51.565,0.174,0.0,0.783,0.0,4329472.0,0.0,41.0,4118908928.0,498032640.0,28739416064.0,262717440.0,5932325.0,1730893.0
12-04 09:40:36,31.976,15.251,51.646,0.087,0.0,1.040,0.0,4177920.0,0.0,29.0,4119961600.0,498040832.0,28763254784.0,237817856.0,5193597.0,1637713.0
12-04 09:40:37,32.496,15.078,51.733,0.0,0.0,0.693,0.0,2424832.0,0.0,31.0,4119281664.0,497721344.0,28766212096.0,235859968.0,4310755.0,1598180.0
12-04 09:40:38,31.461,15.903,51.772,0.086,0.0,0.778,0.0,4341760.0,0.0,40.0,4118376448.0,497414144.0,28769423360.0,233861120.0,6079713.0,1790831.0
12-04 09:40:39,32.208,15.671,51.429,0.087,0.0,0.606,0.0,2289664.0,0.0,22.0,4118970368.0,497111040.0,28772667392.0,230326272.0,3610900.0,1556361.0
12-04 09:40:40,31.217,16.261,51.478,0.087,0.0,0.957,0.0,4354048.0,0.0,42.0,4118228992.0,496742400.0,28769939456.0,234164224.0,6013480.0,1761068.0
12-04 09:40:41,32.225,16.368,50.554,0.171,0.0,0.682,0.0,2310144.0,0.0,25.0,4118736896.0,496439296.0,28772245504.0,231653376.0,5613252.0,1544796.0
12-04 09:40:42,31.374,16.249,51.599,0.086,0.0,0.691,4096.0,4362240.0,1.0,44.0,4118962176.0,496128000.0,28775583744.0,228401152.0,3986357.0,1756964.0
12-04 09:40:43,31.727,15.425,52.235,0.0,0.0,0.613,0.0,2347008.0,0.0,22.0,4119101440.0,495493120.0,28758634496.0,245846016.0,5624195.0,1560958.0
12-04 09:40:44,31.948,15.238,51.861,0.0,0.0,0.952,0.0,4358144.0,0.0,42.0,4120547328.0,495202304.0,28760977408.0,242348032.0,6040487.0,1775651.0
12-04 09:40:45,33.391,15.693,50.218,0.174,0.0,0.523,0.0,17399808.0,0.0,60.0,4119506944.0,494661632.0,28758319104.0,246587392.0,3578819.0,1534761.0
12-04 09:40:46,36.815,17.058,44.473,0.957,0.0,0.696,4096.0,80584704.0,1.0,201.0,4121124864.0,493355008.0,28759343104.0,245252096.0,6045711.0,1788788.0
12-04 09:40:47,35.534,14.770,48.393,0.608,0.0,0.695,0.0,38858752.0,0.0,126.0,4119629824.0,493125632.0,28671004672.0,335314944.0,3621565.0,1554147.0
12-04 09:40:48,31.873,16.323,50.859,0.086,0.0,0.859,0.0,4317184.0,0.0,38.0,4119425024.0,493137920.0,28697608192.0,308903936.0,6048608.0,1784011.0
12-04 09:40:49,30.661,16.035,52.599,0.0,0.0,0.705,0.0,2154496.0,0.0,19.0,4118511616.0,493154304.0,28720197632.0,287211520.0,5600624.0,1550416.0
12-04 09:40:50,31.186,16.667,51.375,0.086,0.0,0.687,0.0,4337664.0,0.0,38.0,4117110784.0,493182976.0,28748001280.0,260780032.0,3963603.0,1734098.0
12-04 09:40:51,32.180,16.176,51.125,0.0,0.0,0.519,0.0,2187264.0,0.0,22.0,4118552576.0,493199360.0,28769017856.0,238305280.0,5703097.0,1590866.0
12-04 09:40:52,31.675,16.143,51.483,0.0,0.0,0.698,0.0,4460544.0,0.0,44.0,4119433216.0,492879872.0,28774187008.0,232574976.0,5952741.0,1739127.0
12-04 09:40:53,30.903,16.059,52.257,0.087,0.0,0.694,0.0,2179072.0,0.0,24.0,4118695936.0,492572672.0,28776267776.0,231538688.0,3661546.0,1583429.0
12-04 09:40:54,32.439,15.744,51.038,0.173,0.0,0.606,0.0,4415488.0,0.0,44.0,4118069248.0,492249088.0,28781019136.0,227737600.0,6032074.0,1774575.0
12-04 09:40:55,32.192,15.668,51.455,0.0,0.0,0.685,4096.0,2306048.0,1.0,25.0,4120350720.0,491614208.0,28761952256.0,245157888.0,3726622.0,1601728.0
12-04 09:40:56,32.174,15.652,51.391,0.087,0.0,0.696,0.0,4317184.0,0.0,39.0,4118753280.0,491515904.0,28777926656.0,230879232.0,5872835.0,1694020.0
12-04 09:40:57,31.675,15.358,52.094,0.0,0.0,0.873,0.0,4231168.0,0.0,32.0,4119928832.0,490889216.0,28761763840.0,246493184.0,5860656.0,1689771.0
12-04 09:40:58,32.785,16.090,50.692,0.0,0.0,0.433,0.0,2523136.0,0.0,35.0,4120027136.0,490622976.0,28764520448.0,243904512.0,3725658.0,1615993.0
12-04 09:40:59,30.589,16.551,51.733,0.087,0.0,1.040,4096.0,4349952.0,1.0,46.0,4118663168.0,490381312.0,28768604160.0,241426432.0,6067832.0,1794174.0
12-04 09:41:00,31.570,15.351,51.605,0.867,0.0,0.607,0.0,62193664.0,0.0,138.0,4120104960.0,490086400.0,28768960512.0,239923200.0,5581104.0,1531030.0
12-04 09:41:01,18.750,10.590,58.681,11.372,0.0,0.608,8192.0,266534912.0,2.0,500.0,4121161728.0,489787392.0,28761714688.0,246411264.0,3767288.0,1641687.0
12-04 09:41:02,14.444,9.231,64.188,11.538,0.0,0.598,12288.0,273924096.0,3.0,549.0,4119826432.0,489799680.0,28773990400.0,235458560.0,5011345.0,1555014.0
12-04 09:41:03,27.001,13.720,56.816,1.671,0.0,0.792,0.0,72077312.0,0.0,161.0,4119986176.0,489537536.0,28774625280.0,234926080.0,4443199.0,1664399.0
12-04 09:41:04,33.049,15.115,51.067,0.0,0.0,0.769,0.0,2174976.0,0.0,22.0,4118495232.0,489259008.0,28777570304.0,233750528.0,5586480.0,1529928.0
12-04 09:41:05,31.743,16.045,51.431,0.173,0.0,0.607,4096.0,4472832.0,1.0,45.0,4117577728.0,489009152.0,28782391296.0,230096896.0,6076323.0,1815179.0
12-04 09:41:06,32.520,14.908,51.962,0.0,0.0,0.610,0.0,2187264.0,0.0,23.0,4118970368.0,488734720.0,28782067712.0,229302272.0,3527639.0,1504979.0
12-04 09:41:07,32.846,16.251,50.129,0.0,0.0,0.774,0.0,4481024.0,0.0,45.0,4119011328.0,488144896.0,28766998528.0,244920320.0,6090537.0,1802490.0
12-04 09:41:08,31.684,15.712,51.736,0.087,0.0,0.781,0.0,2322432.0,0.0,24.0,4118233088.0,487862272.0,28769665024.0,243314688.0,5677061.0,1595177.0
12-04 09:41:09,32.618,15.365,51.245,0.086,0.0,0.687,0.0,4349952.0,0.0,43.0,4118573056.0,487567360.0,28770938880.0,241995776.0,3947017.0,1732683.0
12-04 09:41:10,32.294,15.844,50.996,0.0,0.0,0.866,0.0,2330624.0,0.0,25.0,4118798336.0,487280640.0,28772007936.0,240988160.0,5713558.0,1601675.0
12-04 09:41:11,31.865,15.976,51.209,0.173,0.0,0.777,0.0,4390912.0,0.0,47.0,4116344832.0,486862848.0,28765609984.0,250257408.0,3877435.0,1693196.0
12-04 09:41:12,31.456,16.291,51.560,0.0,0.0,0.693,0.0,4423680.0,0.0,40.0,4117061632.0,486572032.0,28770099200.0,245342208.0,5867989.0,1679182.0
12-04 09:41:13,34.486,15.008,49.831,0.0,0.0,0.675,0.0,2240512.0,0.0,25.0,4117798912.0,486285312.0,28771700736.0,243290112.0,5764961.0,1633216.0
12-04 09:41:14,31.304,15.739,52.087,0.087,0.0,0.783,0.0,4456448.0,0.0,42.0,4117811200.0,485994496.0,28776124416.0,239144960.0,4035473.0,1772195.0
12-04 09:41:15,32.474,15.722,50.859,0.0,0.0,0.945,12288.0,2187264.0,2.0,22.0,4117676032.0,485703680.0,28778692608.0,237002752.0,5587787.0,1534918.0
12-04 09:41:16,31.866,15.405,51.761,0.088,0.0,0.880,0.0,4489216.0,0.0,46.0,4119498752.0,485421056.0,28780986368.0,233168896.0,5191368.0,1780148.0
12-04 09:41:17,31.593,14.779,52.743,0.177,0.0,0.708,0.0,2207744.0,0.0,26.0,4118261760.0,485126144.0,28784607232.0,231079936.0,4485486.0,1560390.0
12-04 09:41:18,31.469,15.909,51.836,0.0,0.0,0.787,0.0,4513792.0,0.0,48.0,4117975040.0,484847616.0,28788699136.0,227553280.0,5970265.0,1745765.0
12-04 09:41:19,31.642,14.875,52.794,0.086,0.0,0.602,0.0,4509696.0,0.0,50.0,4119633920.0,484270080.0,28770709504.0,244461568.0,5518244.0,1359679.0
12-04 09:41:20,32.474,12.027,55.412,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,4121137152.0,483991552.0,28775522304.0,238424064.0,603722.0,326361.0
12-04 09:41:21,31.904,12.864,55.060,0.172,0.0,0.0,0.0,6623232.0,0.0,62.0,4121374720.0,483741696.0,28780982272.0,232976384.0,514751.0,255298.0
12-04 09:41:22,32.704,11.931,55.279,0.086,0.0,0.0,0.0,6574080.0,0.0,60.0,4119941120.0,483311616.0,28775108608.0,240713728.0,458995.0,251914.0
12-04 09:41:23,32.195,12.810,54.825,0.171,0.0,0.0,0.0,6574080.0,0.0,64.0,4120125440.0,483053568.0,28781182976.0,234713088.0,461310.0,252559.0
12-04 09:41:24,31.841,13.260,54.730,0.169,0.0,0.0,0.0,6565888.0,0.0,61.0,4121800704.0,482754560.0,28786634752.0,227885056.0,464253.0,257888.0
12-04 09:41:25,32.632,10.965,56.316,0.088,0.0,0.0,0.0,6627328.0,0.0,65.0,4122607616.0,482156544.0,28771381248.0,242929664.0,463611.0,258718.0
12-04 09:41:26,32.502,12.124,55.202,0.172,0.0,0.0,0.0,10047488.0,0.0,73.0,4123742208.0,481861632.0,28773322752.0,240148480.0,461153.0,254023.0
12-04 09:41:27,28.302,8.919,61.407,1.286,0.0,0.086,0.0,75616256.0,0.0,226.0,4123152384.0,480776192.0,28771676160.0,243470336.0,463780.0,254151.0
12-04 09:41:28,4.090,0.918,93.907,1.085,0.0,0.0,4096.0,58884096.0,1.0,150.0,4125057024.0,480374784.0,28666986496.0,346656768.0,24064.0,25342.0
12-04 09:41:29,0.251,0.251,99.331,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4125048832.0,480382976.0,28666986496.0,346656768.0,24567.0,22711.0
12-04 09:41:30,0.084,0.418,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4125044736.0,480382976.0,28666990592.0,346656768.0,21744.0,21543.0
12-04 09:41:31,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4125044736.0,480382976.0,28666990592.0,346656768.0,20113.0,20336.0
12-04 09:41:32,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4125040640.0,480382976.0,28666994688.0,346656768.0,22976.0,25392.0
12-04 09:41:33,0.672,1.175,89.337,8.816,0.0,0.0,12288.0,262729728.0,3.0,493.0,4125036544.0,480395264.0,28667015168.0,346628096.0,4100911.0,2232690.0
12-04 09:41:34,16.724,10.806,61.578,10.377,0.0,0.515,4096.0,264949760.0,1.0,471.0,4122226688.0,480399360.0,28678729728.0,337719296.0,10929164.0,5459921.0
12-04 09:41:35,30.691,15.601,52.771,0.256,0.0,0.682,0.0,7852032.0,0.0,62.0,4120862720.0,480411648.0,28701634560.0,316166144.0,3655787.0,1630641.0
12-04 09:41:36,31.142,16.436,51.471,0.087,0.0,0.865,0.0,4313088.0,0.0,38.0,4120281088.0,480415744.0,28727988224.0,290390016.0,6092571.0,1851103.0
12-04 09:41:37,32.455,16.737,50.297,0.0,0.0,0.510,0.0,2146304.0,0.0,19.0,4120178688.0,480436224.0,28751949824.0,266510336.0,4825947.0,1747948.0
12-04 09:41:38,31.849,16.610,50.771,0.086,0.0,0.685,0.0,2191360.0,0.0,22.0,4105547776.0,480444416.0,28774113280.0,258969600.0,4858804.0,1689652.0
12-04 09:41:39,33.073,14.931,51.389,0.0,0.0,0.608,0.0,4333568.0,0.0,43.0,4107010048.0,480456704.0,28799700992.0,231907328.0,6095673.0,1858062.0
12-04 09:41:40,32.982,15.831,50.220,0.264,0.0,0.704,16384.0,26583040.0,4.0,86.0,4107603968.0,479776768.0,28794114048.0,237580288.0,5684902.0,1632278.0
12-04 09:41:41,35.228,17.054,45.995,0.861,0.0,0.861,4096.0,55123968.0,1.0,162.0,4106997760.0,478998528.0,28731375616.0,301703168.0,3923600.0,1764089.0
12-04 09:41:42,31.701,16.495,50.859,0.0,0.0,0.945,0.0,2277376.0,0.0,25.0,4106002432.0,479014912.0,28754956288.0,279101440.0,6114361.0,1871615.0
12-04 09:41:43,32.084,16.216,51.177,0.0,0.0,0.523,0.0,2150400.0,0.0,19.0,4105781248.0,479019008.0,28778418176.0,255856640.0,5762748.0,1681410.0
12-04 09:41:44,32.052,16.157,51.004,0.087,0.0,0.699,0.0,4317184.0,0.0,39.0,4105904128.0,479031296.0,28804669440.0,229470208.0,6175308.0,1897126.0
12-04 09:41:45,31.665,16.048,51.682,0.0,0.0,0.604,0.0,2281472.0,0.0,23.0,4108042240.0,478633984.0,28799270912.0,233127936.0,3640672.0,1606362.0
12-04 09:41:46,32.066,16.249,50.821,0.086,0.0,0.778,0.0,4472832.0,0.0,46.0,4107657216.0,478187520.0,28790829056.0,242401280.0,6253096.0,1934613.0
12-04 09:41:47,31.783,15.935,51.507,0.086,0.0,0.689,0.0,2220032.0,0.0,24.0,4107632640.0,477904896.0,28791001088.0,242536448.0,5763237.0,1669703.0
12-04 09:41:48,31.955,16.796,50.732,0.086,0.0,0.431,0.0,2269184.0,0.0,22.0,4107034624.0,477614080.0,28795019264.0,239407104.0,5848521.0,1741194.0
12-04 09:41:49,32.115,15.492,51.610,0.0,0.0,0.783,0.0,4390912.0,0.0,42.0,4107481088.0,477339648.0,28797493248.0,236761088.0,6115819.0,1865020.0
12-04 09:41:50,31.959,16.667,50.687,0.0,0.0,0.687,0.0,2265088.0,0.0,23.0,4106858496.0,477028352.0,28799045632.0,236142592.0,3667145.0,1631825.0
12-04 09:41:51,32.010,16.480,50.733,0.173,0.0,0.604,0.0,4313088.0,0.0,40.0,4107821056.0,476745728.0,28801732608.0,232775680.0,6237075.0,1924893.0
12-04 09:41:52,32.028,15.666,51.610,0.0,0.0,0.696,0.0,2174976.0,0.0,21.0,4107972608.0,476459008.0,28805107712.0,229535744.0,5745741.0,1684752.0
12-04 09:41:53,30.817,16.155,52.151,0.088,0.0,0.790,0.0,4280320.0,0.0,41.0,4108288000.0,476135424.0,28806963200.0,227688448.0,6060271.0,1843676.0
12-04 09:41:54,32.469,17.238,49.289,0.0,0.0,1.004,0.0,2224128.0,0.0,27.0,4107997184.0,475844608.0,28808921088.0,226312192.0,3844649.0,1720059.0
12-04 09:41:55,32.077,15.688,51.621,0.0,0.0,0.613,0.0,2170880.0,0.0,22.0,4108804096.0,475254784.0,28790738944.0,244277248.0,5790062.0,1691831.0
12-04 09:41:56,33.247,13.976,51.736,0.087,0.0,0.955,0.0,4317184.0,0.0,40.0,4110376960.0,474980352.0,28794552320.0,239165440.0,6184962.0,1908557.0
12-04 09:41:57,32.679,15.358,51.024,0.0,0.0,0.939,0.0,2158592.0,0.0,19.0,4109770752.0,474685440.0,28797362176.0,237256704.0,4614972.0,1652308.0
12-04 09:41:58,31.512,17.250,50.470,0.0,0.0,0.769,0.0,4333568.0,0.0,40.0,4109320192.0,474406912.0,28799774720.0,235573248.0,5327884.0,1938969.0
12-04 09:41:59,32.294,15.758,51.169,0.173,0.0,0.606,0.0,2220032.0,0.0,26.0,4108300288.0,474136576.0,28804628480.0,232009728.0,5776181.0,1688412.0
12-04 09:42:00,31.034,16.724,51.207,0.0,0.0,1.034,0.0,4132864.0,0.0,30.0,4109647872.0,473837568.0,28803633152.0,231956480.0,5802798.0,1703039.0
12-04 09:42:01,33.017,15.517,50.862,0.0,0.0,0.603,0.0,2396160.0,0.0,32.0,4108787712.0,473575424.0,28807827456.0,228884480.0,4040309.0,1827981.0
12-04 09:42:02,39.862,13.719,45.729,0.086,0.0,0.604,0.0,2170880.0,0.0,21.0,4107587584.0,473300992.0,28808826880.0,229359616.0,5542714.0,1561340.0
12-04 09:42:03,32.635,15.096,51.222,0.0,0.0,1.047,0.0,4206592.0,0.0,35.0,4107997184.0,472907776.0,28805271552.0,232898560.0,6090579.0,1852369.0
12-04 09:42:04,32.678,15.398,50.385,0.855,0.0,0.684,4096.0,57020416.0,1.0,134.0,4109922304.0,472641536.0,28805644288.0,230866944.0,6161531.0,1899779.0
12-04 09:42:05,23.736,13.196,53.642,8.312,0.0,1.114,8192.0,264327168.0,2.0,512.0,4109127680.0,472334336.0,28797939712.0,239673344.0,4820019.0,1749714.0
12-04 09:42:06,14.609,9.478,63.391,11.739,0.0,0.783,8192.0,267501568.0,2.0,516.0,4108693504.0,472342528.0,28810731520.0,227307520.0,4125786.0,1680838.0
12-04 09:42:07,27.778,14.731,54.545,2.104,0.0,0.842,0.0,93605888.0,0.0,185.0,4107771904.0,472059904.0,28811587584.0,227655680.0,2368084.0,1654031.0
12-04 09:42:08,32.592,15.825,50.813,0.0,0.0,0.770,0.0,2396160.0,0.0,33.0,4108521472.0,471482368.0,28793618432.0,245452800.0,2759305.0,1785808.0
12-04 09:42:09,30.769,15.473,53.050,0.0,0.0,0.707,0.0,2162688.0,0.0,20.0,4110983168.0,471195648.0,28794011648.0,242884608.0,3733386.0,1652308.0
12-04 09:42:10,32.522,15.652,50.783,0.087,0.0,0.957,0.0,4325376.0,0.0,40.0,4109316096.0,470945792.0,28799877120.0,238936064.0,7821212.0,1913448.0
12-04 09:42:11,32.227,15.109,51.965,0.087,0.0,0.611,0.0,2166784.0,0.0,21.0,4108849152.0,470691840.0,28801220608.0,238313472.0,6093421.0,1635406.0
12-04 09:42:12,32.075,16.724,50.086,0.172,0.0,0.943,0.0,4349952.0,0.0,40.0,4108918784.0,470446080.0,28806778880.0,232931328.0,8229126.0,1910950.0
12-04 09:42:13,32.754,15.725,50.738,0.0,0.0,0.782,0.0,2162688.0,0.0,20.0,4108578816.0,470171648.0,28809572352.0,230752256.0,7810617.0,1709602.0
12-04 09:42:14,31.173,15.587,52.715,0.0,0.0,0.525,0.0,3244032.0,0.0,27.0,4107497472.0,469905408.0,28813758464.0,227913728.0,5673428.0,1616046.0
12-04 09:42:15,31.948,15.844,51.255,0.0,0.0,0.952,0.0,3252224.0,0.0,36.0,4109869056.0,469344256.0,28794314752.0,245547008.0,6225200.0,1925975.0
12-04 09:42:16,32.707,16.225,50.299,0.085,0.0,0.683,0.0,3137536.0,0.0,38.0,4110241792.0,469061632.0,28794830848.0,244940800.0,3918069.0,1769133.0
12-04 09:42:17,32.819,15.938,50.471,0.171,0.0,0.600,0.0,2170880.0,0.0,22.0,4108566528.0,468795392.0,28800155648.0,241557504.0,5713799.0,1654810.0
12-04 09:42:18,31.620,15.854,51.568,0.0,0.0,0.958,0.0,4317184.0,0.0,40.0,4109303808.0,468516864.0,28801802240.0,239452160.0,6211087.0,1915794.0
12-04 09:42:19,32.446,15.622,51.416,0.0,0.0,0.515,0.0,2162688.0,0.0,20.0,4108443648.0,468172800.0,28800126976.0,242331648.0,3752414.0,1675615.0
12-04 09:42:20,32.959,16.221,50.302,0.0,0.0,0.518,0.0,2158592.0,0.0,21.0,4108308480.0,467906560.0,28802482176.0,240377856.0,5847594.0,1721444.0
12-04 09:42:21,31.278,15.419,52.423,0.088,0.0,0.793,0.0,4321280.0,0.0,39.0,4108959744.0,467640320.0,28806242304.0,236232704.0,6088761.0,1848191.0
12-04 09:42:22,32.628,14.727,51.764,0.0,0.0,0.882,0.0,2191360.0,0.0,22.0,4109733888.0,467320832.0,28804583424.0,237436928.0,5707330.0,1646934.0
12-04 09:42:23,31.837,16.681,50.296,0.169,0.0,1.016,4096.0,4333568.0,1.0,41.0,4108300288.0,467062784.0,28809072640.0,234639360.0,6217946.0,1913024.0
12-04 09:42:24,32.454,15.567,51.363,0.088,0.0,0.528,0.0,10014720.0,0.0,39.0,4108464128.0,466788352.0,28816625664.0,227196928.0,3662623.0,1635461.0
12-04 09:42:25,38.194,15.451,44.705,0.955,0.0,0.694,4096.0,78061568.0,1.0,173.0,4108251136.0,465461248.0,28805742592.0,239620096.0,5804038.0,1704728.0
12-04 09:42:26,35.598,17.025,45.916,0.688,0.0,0.774,4096.0,55193600.0,1.0,183.0,4108656640.0,464924672.0,28704411648.0,341082112.0,6190469.0,1893276.0
12-04 09:42:27,31.688,16.450,51.429,0.0,0.0,0.433,0.0,2158592.0,0.0,21.0,4108099584.0,464941056.0,28726910976.0,319123456.0,5769242.0,1687487.0
12-04 09:42:28,31.266,16.365,51.593,0.0,0.0,0.775,0.0,4100096.0,0.0,26.0,4106866688.0,464949248.0,28754026496.0,293232640.0,3947253.0,1777381.0
12-04 09:42:29,31.737,16.595,50.727,0.171,0.0,0.770,0.0,2416640.0,0.0,35.0,4107333632.0,464969728.0,28775555072.0,271216640.0,6017166.0,1814272.0
12-04 09:42:30,31.885,16.421,51.173,0.0,0.0,0.521,0.0,2195456.0,0.0,22.0,4107636736.0,464977920.0,28799528960.0,246931456.0,5722793.0,1658823.0
12-04 09:42:31,31.389,16.724,50.772,0.0,0.0,1.115,0.0,4321280.0,0.0,40.0,4108726272.0,464711680.0,28803735552.0,241901568.0,6251309.0,1935274.0
12-04 09:42:32,32.674,16.251,50.817,0.0,0.0,0.258,0.0,2170880.0,0.0,23.0,4105003008.0,464498688.0,28809756672.0,239816704.0,3736754.0,1673118.0
12-04 09:42:33,31.040,16.767,51.161,0.172,0.0,0.860,0.0,4202496.0,0.0,35.0,4105441280.0,464216064.0,28816506880.0,232910848.0,6030253.0,1823565.0
12-04 09:42:34,33.448,15.180,50.429,0.086,0.0,0.858,0.0,2314240.0,0.0,31.0,4106465280.0,463921152.0,28817907712.0,230780928.0,5856741.0,1734574.0
12-04 09:42:35,32.506,16.424,50.299,0.0,0.0,0.770,0.0,2162688.0,0.0,22.0,4105809920.0,463626240.0,28821004288.0,228634624.0,5851860.0,1714974.0
12-04 09:42:36,31.076,16.580,51.476,0.087,0.0,0.781,0.0,4341760.0,0.0,40.0,4106555392.0,463065088.0,28804497408.0,244957184.0,4108557.0,1879917.0
12-04 09:42:37,23.439,13.601,54.149,7.870,0.0,0.941,0.0,245043200.0,0.0,464.0,4106940416.0,463065088.0,28819718144.0,229351424.0,5793327.0,1691862.0
12-04 09:42:38,15.128,11.026,60.769,12.308,0.0,0.769,0.0,266338304.0,0.0,502.0,4106137600.0,462782464.0,28810424320.0,239730688.0,5305486.0,1696546.0
12-04 09:42:39,21.854,13.010,57.823,6.463,0.0,0.850,0.0,164466688.0,0.0,349.0,4108345344.0,462512128.0,28807548928.0,240668672.0,6138127.0,1625248.0
12-04 09:42:40,30.957,17.043,51.217,0.174,0.0,0.609,0.0,4104192.0,0.0,29.0,4108095488.0,462229504.0,28812451840.0,236298240.0,3805000.0,1703556.0
12-04 09:42:41,32.277,16.524,50.428,0.0,0.0,0.771,0.0,2387968.0,0.0,32.0,4106899456.0,461950976.0,28814815232.0,235409408.0,6092593.0,1864507.0
12-04 09:42:42,31.621,15.146,52.170,0.0,0.0,1.063,0.0,2162688.0,0.0,21.0,4108632064.0,461668352.0,28816531456.0,232243200.0,5750590.0,1666120.0
12-04 09:42:43,31.906,16.084,51.399,0.0,0.0,0.612,0.0,4325376.0,0.0,39.0,4107563008.0,461393920.0,28821827584.0,228290560.0,6250568.0,1947881.0
12-04 09:42:44,32.590,15.866,51.029,0.0,0.0,0.515,0.0,2158592.0,0.0,20.0,4109299712.0,461123584.0,28822310912.0,226340864.0,3735108.0,1665065.0
12-04 09:42:45,32.504,15.695,50.858,0.172,0.0,0.772,0.0,4198400.0,0.0,36.0,4107161600.0,460562432.0,28807553024.0,243798016.0,6000440.0,1799061.0
12-04 09:42:46,33.012,14.799,51.489,0.088,0.0,0.613,0.0,2310144.0,0.0,29.0,4108431360.0,460312576.0,28808765440.0,241565696.0,5907950.0,1760194.0
12-04 09:42:47,31.095,15.813,52.385,0.0,0.0,0.707,0.0,2158592.0,0.0,20.0,4108627968.0,460038144.0,28811804672.0,238604288.0,3690078.0,1645530.0
12-04 09:42:48,36.797,16.780,44.719,0.596,0.0,1.107,8192.0,58572800.0,2.0,163.0,4108750848.0,459026432.0,28754399232.0,296898560.0,6260890.0,1946434.0
12-04 09:42:49,32.302,16.065,50.859,0.086,0.0,0.687,0.0,2240512.0,0.0,23.0,4106305536.0,459046912.0,28778037248.0,275685376.0,5687799.0,1627711.0
12-04 09:42:50,32.363,16.866,50.0,0.0,0.0,0.771,0.0,4186112.0,0.0,34.0,4106928128.0,459051008.0,28802842624.0,250253312.0,6011308.0,1803046.0
12-04 09:42:51,31.643,15.997,51.923,0.0,0.0,0.437,0.0,2277376.0,0.0,25.0,4108324864.0,459075584.0,28825497600.0,226177024.0,4520442.0,1824861.0
12-04 09:42:52,31.162,16.021,52.025,0.176,0.0,0.616,0.0,2191360.0,0.0,25.0,4107968512.0,458522624.0,28808294400.0,244289536.0,5225420.0,1679733.0
12-04 09:42:53,33.391,15.304,50.522,0.087,0.0,0.696,0.0,4317184.0,0.0,40.0,4108349440.0,458227712.0,28809134080.0,243363840.0,6146090.0,1859582.0
12-04 09:42:54,31.680,15.927,51.784,0.0,0.0,0.609,0.0,2220032.0,0.0,22.0,4109193216.0,457949184.0,28811345920.0,240586752.0,5666774.0,1649084.0
12-04 09:42:55,30.416,16.976,51.901,0.088,0.0,0.619,0.0,6647808.0,0.0,50.0,4107075584.0,457699328.0,28814344192.0,239955968.0,4237971.0,1934395.0
12-04 09:42:56,36.766,17.702,44.085,0.596,0.0,0.851,4096.0,68718592.0,1.0,158.0,4108062720.0,456708096.0,28818518016.0,235786240.0,5740181.0,1681412.0
12-04 09:42:57,32.867,15.822,50.524,0.087,0.0,0.699,0.0,10498048.0,0.0,49.0,4106432512.0,456622080.0,28765708288.0,290312192.0,5832470.0,1703527.0
12-04 09:42:58,31.939,16.823,50.384,0.085,0.0,0.769,0.0,4325376.0,0.0,41.0,4106190848.0,456658944.0,28790841344.0,265383936.0,6165874.0,1887644.0
12-04 09:42:59,32.625,16.228,50.552,0.085,0.0,0.510,0.0,2179072.0,0.0,20.0,4105662464.0,456658944.0,28815286272.0,241467392.0,3742645.0,1678913.0
12-04 09:43:00,31.076,16.840,50.781,0.087,0.0,1.215,0.0,4308992.0,0.0,39.0,4106158080.0,456380416.0,28819021824.0,237514752.0,6180614.0,1909083.0
12-04 09:43:01,31.398,15.743,52.067,0.0,0.0,0.792,0.0,2150400.0,0.0,20.0,4106530816.0,456065024.0,28817301504.0,239177728.0,5684521.0,1619037.0
12-04 09:43:02,30.536,16.869,51.471,0.087,0.0,1.038,0.0,4194304.0,0.0,33.0,4105900032.0,455798784.0,28823883776.0,233492480.0,5916547.0,1767868.0
12-04 09:43:03,31.743,16.826,50.650,0.0,0.0,0.781,0.0,2277376.0,0.0,26.0,4107223040.0,455524352.0,28825198592.0,231129088.0,4015923.0,1811282.0
12-04 09:43:04,33.872,15.064,50.128,0.085,0.0,0.851,0.0,2183168.0,0.0,24.0,4105859072.0,455258112.0,28828401664.0,229556224.0,5780698.0,1686691.0
12-04 09:43:05,31.207,16.724,51.034,0.086,0.0,0.948,0.0,4317184.0,0.0,40.0,4107022336.0,454733824.0,28811780096.0,245538816.0,6124389.0,1874130.0
12-04 09:43:06,32.905,15.424,50.728,0.086,0.0,0.857,0.0,2146304.0,0.0,20.0,4107124736.0,454463488.0,28813697024.0,243789824.0,5798308.0,1692369.0
12-04 09:43:07,32.590,16.810,49.828,0.0,0.0,0.772,20480.0,4321280.0,3.0,42.0,4105863168.0,454172672.0,28815806464.0,243232768.0,4098066.0,1851432.0
12-04 09:43:08,32.161,15.952,50.943,0.0,0.0,0.943,0.0,2187264.0,0.0,23.0,4107464704.0,453906432.0,28817313792.0,240390144.0,5818480.0,1722565.0
12-04 09:43:09,31.197,15.556,49.573,2.564,0.0,1.111,8192.0,152633344.0,2.0,307.0,4108496896.0,453627904.0,28815581184.0,241369088.0,5796239.0,1702774.0
12-04 09:43:10,15.744,10.554,61.246,11.765,0.0,0.692,8192.0,268660736.0,2.0,541.0,4109271040.0,453636096.0,28828270592.0,227897344.0,5933938.0,1762864.0
12-04 09:43:11,16.207,11.293,62.155,9.828,0.0,0.517,4096.0,259362816.0,1.0,498.0,4108722176.0,453361664.0,28821377024.0,235614208.0,4060478.0,1761959.0
12-04 09:43:12,31.332,16.275,51.523,0.0,0.0,0.870,0.0,2166784.0,0.0,23.0,4108382208.0,453091328.0,28823986176.0,233615360.0,3534814.0,1647477.0
12-04 09:43:13,32.038,15.717,51.468,0.086,0.0,0.691,0.0,2183168.0,0.0,23.0,4107194368.0,452820992.0,28827385856.0,231673856.0,2484265.0,1708457.0
12-04 09:43:14,33.706,15.477,50.215,0.086,0.0,0.516,8192.0,4317184.0,1.0,39.0,4107399168.0,452550656.0,28831449088.0,227676160.0,2009878.0,1818851.0
12-04 09:43:15,31.429,16.364,51.082,0.087,0.0,1.039,0.0,2191360.0,0.0,23.0,4107190272.0,452284416.0,28833390592.0,226209792.0,7724542.0,1648825.0
12-04 09:43:16,33.391,14.522,51.130,0.0,0.0,0.957,0.0,4321280.0,0.0,41.0,4105285632.0,451952640.0,28833021952.0,228814848.0,8196523.0,1903321.0
12-04 09:43:17,31.374,16.422,51.426,0.086,0.0,0.691,0.0,2183168.0,0.0,21.0,4106018816.0,451678208.0,28834795520.0,226582528.0,6755376.0,1650115.0
12-04 09:43:18,30.837,15.859,52.335,0.176,0.0,0.793,0.0,7712768.0,0.0,49.0,4107304960.0,451137536.0,28820799488.0,239833088.0,7079826.0,1850093.0
12-04 09:43:19,35.574,17.872,45.362,0.511,0.0,0.681,4096.0,55549952.0,1.0,151.0,4107390976.0,450228224.0,28814471168.0,246984704.0,5884227.0,1743000.0
12-04 09:43:20,37.879,17.003,43.098,0.758,0.0,1.263,4096.0,61779968.0,1.0,162.0,4107153408.0,449486848.0,28711542784.0,350892032.0,5706108.0,1650974.0
12-04 09:43:21,33.612,16.388,49.331,0.084,0.0,0.585,0.0,4358144.0,0.0,46.0,4106780672.0,449527808.0,28736495616.0,326270976.0,6276243.0,1920727.0
12-04 09:43:22,32.671,15.817,50.821,0.0,0.0,0.691,12288.0,2154496.0,2.0,19.0,4106432512.0,449531904.0,28759678976.0,303431680.0,3685202.0,1659417.0
12-04 09:43:23,31.583,16.954,50.344,0.086,0.0,1.033,0.0,4120576.0,0.0,29.0,4105035776.0,449548288.0,28785692672.0,278798336.0,5969372.0,1789098.0
12-04 09:43:24,32.504,15.866,50.772,0.0,0.0,0.858,0.0,2396160.0,0.0,34.0,4106125312.0,449572864.0,28807700480.0,255676416.0,6030795.0,1827436.0
12-04 09:43:25,33.105,15.569,50.556,0.086,0.0,0.684,0.0,2150400.0,0.0,20.0,4105396224.0,449581056.0,28832968704.0,231129088.0,5697762.0,1641896.0
12-04 09:43:26,32.214,16.451,50.904,0.0,0.0,0.431,0.0,4374528.0,0.0,42.0,4105003008.0,449331200.0,28837752832.0,226988032.0,4223646.0,1909011.0
12-04 09:43:27,32.208,15.758,51.169,0.087,0.0,0.779,0.0,2203648.0,0.0,25.0,4106907648.0,448802816.0,28816388096.0,246976512.0,5635765.0,1600629.0
12-04 09:43:28,31.959,16.838,50.344,0.086,0.0,0.773,0.0,4358144.0,0.0,44.0,4105973760.0,448516096.0,28820250624.0,244334592.0,6242473.0,1953092.0
12-04 09:43:29,32.109,16.140,50.555,0.0,0.0,1.196,0.0,2166784.0,0.0,21.0,4106469376.0,448249856.0,28822675456.0,241680384.0,5794156.0,1699555.0
12-04 09:43:30,32.849,16.168,50.299,0.086,0.0,0.599,0.0,2187264.0,0.0,23.0,4105809920.0,447979520.0,28824891392.0,240394240.0,3849033.0,1717740.0
12-04 09:43:31,32.759,16.293,50.259,0.0,0.0,0.690,0.0,4333568.0,0.0,41.0,4105498624.0,447741952.0,28830220288.0,235614208.0,6008012.0,1772757.0
12-04 09:43:32,31.986,16.509,50.559,0.0,0.0,0.946,0.0,2170880.0,0.0,22.0,4106170368.0,447479808.0,28831350784.0,234074112.0,5744278.0,1711923.0
12-04 09:43:33,32.152,15.903,51.080,0.173,0.0,0.691,0.0,4370432.0,0.0,43.0,4107190272.0,447229952.0,28836409344.0,228245504.0,6232761.0,1938634.0
12-04 09:43:34,30.382,13.889,55.469,0.087,0.0,0.174,0.0,4345856.0,0.0,43.0,4107116544.0,446701568.0,28826099712.0,239157248.0,2741306.0,542090.0
12-04 09:43:35,31.678,11.729,56.507,0.086,0.0,0.0,0.0,8646656.0,0.0,81.0,4107137024.0,446410752.0,28820729856.0,244797440.0,478608.0,271356.0
12-04 09:43:36,32.174,11.652,56.0,0.174,0.0,0.0,0.0,6471680.0,0.0,59.0,4107825152.0,446156800.0,28828106752.0,236986368.0,1188298.0,337759.0
12-04 09:43:37,32.817,11.886,55.211,0.086,0.0,0.0,0.0,5185536.0,0.0,61.0,4109053952.0,445927424.0,28831694848.0,232398848.0,363768.0,203919.0
12-04 09:43:38,30.975,12.079,56.773,0.173,0.0,0.0,0.0,8609792.0,0.0,78.0,4109971456.0,445452288.0,28818067456.0,245583872.0,460098.0,253908.0
12-04 09:43:39,36.433,11.604,51.877,0.085,0.0,0.0,0.0,6402048.0,0.0,55.0,4109508608.0,445227008.0,28822724608.0,241614848.0,462298.0,256223.0
12-04 09:43:40,35.339,11.864,52.627,0.169,0.0,0.0,0.0,6430720.0,0.0,58.0,4109549568.0,444997632.0,28828295168.0,236232704.0,460361.0,253517.0
12-04 09:43:41,29.887,11.990,56.212,1.825,0.0,0.087,0.0,94568448.0,0.0,228.0,4109512704.0,444792832.0,28829077504.0,235692032.0,461479.0,255398.0
12-04 09:43:42,0.167,0.753,83.110,15.886,0.0,0.084,8192.0,265293824.0,2.0,505.0,4103921664.0,444665856.0,28819763200.0,250724352.0,19592.0,20889.0
12-04 09:43:43,0.168,0.335,89.615,9.883,0.0,0.0,8192.0,266452992.0,2.0,511.0,4103880704.0,444674048.0,28819779584.0,250740736.0,20120.0,20593.0
12-04 09:43:44,30.446,10.978,57.633,0.858,0.0,0.086,0.0,27213824.0,0.0,113.0,4109991936.0,444461056.0,28821577728.0,243044352.0,462366.0,255841.0
12-04 09:43:45,32.234,12.521,55.161,0.085,0.0,0.0,0.0,6537216.0,0.0,66.0,4108369920.0,444211200.0,28830646272.0,235847680.0,461049.0,254033.0
12-04 09:43:46,33.137,12.310,54.384,0.169,0.0,0.0,0.0,8617984.0,0.0,74.0,4109557760.0,443973632.0,28833697792.0,231845888.0,614032.0,338544.0
12-04 09:43:47,31.158,12.794,55.962,0.087,0.0,0.0,0.0,6512640.0,0.0,62.0,4109897728.0,443465728.0,28820455424.0,245256192.0,459213.0,253469.0
12-04 09:43:48,31.239,12.823,55.766,0.172,0.0,0.0,0.0,6500352.0,0.0,62.0,4108906496.0,443236352.0,28824662016.0,242270208.0,460564.0,254367.0
12-04 09:43:49,30.914,13.407,55.679,0.0,0.0,0.0,0.0,6504448.0,0.0,59.0,4108947456.0,442990592.0,28830773248.0,236363776.0,461471.0,255360.0
12-04 09:43:50,32.041,12.231,55.469,0.258,0.0,0.0,0.0,6504448.0,0.0,64.0,4108718080.0,442748928.0,28836737024.0,230871040.0,461042.0,254312.0
12-04 09:43:51,31.342,12.208,56.364,0.087,0.0,0.0,4096.0,6504448.0,1.0,61.0,4107878400.0,442511360.0,28840562688.0,228122624.0,460905.0,253546.0
12-04 09:43:52,23.136,7.542,66.441,2.881,0.0,0.0,12288.0,88932352.0,3.0,215.0,4109008896.0,441319424.0,28828332032.0,240414720.0,355513.0,198156.0
12-04 09:43:53,6.281,1.843,88.358,3.518,0.0,0.0,40960.0,104521728.0,10.0,206.0,4110594048.0,440786944.0,28795367424.0,272326656.0,20266.0,21383.0
12-04 09:43:54,0.669,0.418,98.579,0.251,0.0,0.084,0.0,9768960.0,0.0,39.0,4111974400.0,440807424.0,28690100224.0,376193024.0,20949.0,20370.0
12-04 09:43:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4111970304.0,440807424.0,28690104320.0,376193024.0,22457.0,23823.0
12-04 09:43:56,0.250,0.584,99.083,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4111962112.0,440815616.0,28690104320.0,376193024.0,24620.0,24806.0
12-04 09:43:57,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4111962112.0,440815616.0,28690104320.0,376193024.0,19398.0,19702.0
12-04 09:43:58,0.334,0.417,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4111962112.0,440815616.0,28690104320.0,376193024.0,21344.0,22761.0
12-04 09:43:59,0.0,0.168,99.832,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,4111962112.0,440815616.0,28690104320.0,376193024.0,20513.0,20582.0
12-04 09:44:00,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4111953920.0,440815616.0,28690112512.0,376193024.0,21380.0,21784.0
12-04 09:44:01,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4111953920.0,440815616.0,28690112512.0,376193024.0,21921.0,21266.0
12-04 09:44:02,0.084,0.418,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4111945728.0,440823808.0,28690112512.0,376193024.0,21342.0,22649.0
12-04 09:44:03,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4111941632.0,440823808.0,28690116608.0,376193024.0,22360.0,24158.0
12-04 09:44:04,0.083,0.334,99.499,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,4111937536.0,440823808.0,28690120704.0,376193024.0,24303.0,25625.0
12-04 09:44:05,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4112699392.0,440823808.0,28690120704.0,375431168.0,38351.0,38657.0
12-04 09:44:06,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4112699392.0,440823808.0,28690120704.0,375431168.0,24332.0,22830.0
12-04 09:44:07,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4112699392.0,440823808.0,28690120704.0,375431168.0,19788.0,19928.0
12-04 09:44:08,12.468,8.509,78.433,0.253,0.0,0.337,0.0,12288.0,0.0,2.0,4093194240.0,440832000.0,28698132480.0,386916352.0,14429011.0,7450524.0
12-04 09:44:09,31.148,14.323,53.667,0.0,0.0,0.863,0.0,2232320.0,0.0,23.0,4094287872.0,440840192.0,28720197632.0,363749376.0,4236431.0,1762653.0
12-04 09:44:10,31.671,16.448,51.356,0.087,0.0,0.437,0.0,2174976.0,0.0,20.0,4092284928.0,440840192.0,28744491008.0,341458944.0,5886162.0,1793758.0
12-04 09:44:11,32.651,16.198,50.384,0.0,0.0,0.767,0.0,4202496.0,0.0,32.0,4095963136.0,440864768.0,28770426880.0,311820288.0,3857960.0,1782852.0
12-04 09:44:12,32.294,15.758,51.255,0.173,0.0,0.519,0.0,2277376.0,0.0,25.0,4096774144.0,440864768.0,28794503168.0,286932992.0,6267789.0,2003006.0
12-04 09:44:13,31.250,15.885,52.083,0.0,0.0,0.781,0.0,2203648.0,0.0,22.0,4097650688.0,440901632.0,28817969152.0,262553600.0,5833803.0,1758170.0
12-04 09:44:14,33.305,15.542,50.213,0.085,0.0,0.854,0.0,2179072.0,0.0,23.0,4099694592.0,440922112.0,28841680896.0,236777472.0,5935055.0,1822359.0
12-04 09:44:15,31.478,16.174,51.391,0.087,0.0,0.870,0.0,4308992.0,0.0,40.0,4106256384.0,440578048.0,28837224448.0,235016192.0,6386577.0,2056838.0
12-04 09:44:16,32.437,15.438,51.431,0.0,0.0,0.694,0.0,2174976.0,0.0,21.0,4109991936.0,440176640.0,28827295744.0,241610752.0,5749219.0,1720750.0
12-04 09:44:17,32.253,16.297,50.683,0.0,0.0,0.768,0.0,2162688.0,0.0,20.0,4110704640.0,439914496.0,28828717056.0,239738880.0,4585606.0,1763631.0
12-04 09:44:18,30.952,17.857,49.405,0.850,0.0,0.935,0.0,40357888.0,0.0,116.0,4109148160.0,439652352.0,28832043008.0,238231552.0,5497362.0,1975856.0
12-04 09:44:19,17.997,12.564,57.895,10.696,0.0,0.849,8192.0,271847424.0,2.0,504.0,4111552512.0,439402496.0,28823953408.0,244166656.0,6078171.0,1909794.0
12-04 09:44:20,26.644,13.322,56.447,2.818,0.0,0.769,0.0,108138496.0,0.0,215.0,4113076224.0,439156736.0,28821938176.0,244903936.0,5694359.0,1691434.0
12-04 09:44:21,31.714,15.636,51.767,0.088,0.0,0.795,0.0,4341760.0,0.0,39.0,4110860288.0,439066624.0,28840030208.0,229117952.0,6315985.0,2037705.0
12-04 09:44:22,32.100,15.749,51.291,0.0,0.0,0.861,0.0,2174976.0,0.0,21.0,4112265216.0,438820864.0,28841414656.0,226574336.0,1763166.0,1732165.0
12-04 09:44:23,31.814,16.423,51.161,0.0,0.0,0.602,0.0,2174976.0,0.0,21.0,4113043456.0,438304768.0,28820799488.0,246927360.0,3586927.0,1805717.0
12-04 09:44:24,32.222,16.581,50.171,0.085,0.0,0.940,0.0,4337664.0,0.0,41.0,4113530880.0,438030336.0,28824838144.0,242675712.0,9178421.0,2061027.0
12-04 09:44:25,31.798,15.552,51.781,0.087,0.0,0.782,4096.0,2228224.0,1.0,23.0,4113272832.0,437792768.0,28825870336.0,242139136.0,7056571.0,1745891.0
12-04 09:44:26,32.003,15.958,51.518,0.0,0.0,0.520,0.0,2170880.0,0.0,20.0,4112109568.0,437551104.0,28828037120.0,241377280.0,5861918.0,1777485.0
12-04 09:44:27,33.020,15.358,50.341,0.085,0.0,1.195,0.0,4096000.0,0.0,27.0,4112703488.0,437293056.0,28832321536.0,236756992.0,5987024.0,1855678.0
12-04 09:44:28,31.074,16.197,51.761,0.088,0.0,0.880,0.0,2420736.0,0.0,32.0,4112314368.0,437039104.0,28834504704.0,235216896.0,6389507.0,2070610.0
12-04 09:44:29,32.504,16.467,50.343,0.0,0.0,0.686,0.0,1855488.0,0.0,20.0,4113584128.0,436776960.0,28834025472.0,234688512.0,5717569.0,1691644.0
12-04 09:44:30,32.309,16.067,50.922,0.0,0.0,0.702,0.0,4218880.0,0.0,34.0,4112220160.0,436539392.0,28842233856.0,228081664.0,6075744.0,1911226.0
12-04 09:44:31,31.818,16.895,50.515,0.0,0.0,0.772,0.0,2314240.0,0.0,28.0,4111601664.0,436289536.0,28844064768.0,227119104.0,6267584.0,1984733.0
12-04 09:44:32,32.048,16.110,50.985,0.086,0.0,0.771,0.0,2187264.0,0.0,23.0,4112715776.0,435773440.0,28824965120.0,245620736.0,5793377.0,1747639.0
12-04 09:44:33,30.668,16.520,51.933,0.088,0.0,0.791,0.0,4096000.0,0.0,26.0,4113235968.0,435519488.0,28827574272.0,242745344.0,4400066.0,1810182.0
12-04 09:44:34,31.451,16.160,51.607,0.0,0.0,0.782,0.0,2404352.0,0.0,37.0,4112166912.0,435228672.0,28828082176.0,243597312.0,5913427.0,2077475.0
12-04 09:44:35,32.322,15.338,51.646,0.0,0.0,0.693,0.0,2215936.0,0.0,23.0,4111835136.0,434995200.0,28829929472.0,242315264.0,5898458.0,1809969.0
12-04 09:44:36,32.034,16.695,50.424,0.0,0.0,0.847,4096.0,2187264.0,1.0,22.0,4112375808.0,434761728.0,28831465472.0,240472064.0,5842226.0,1771566.0
12-04 09:44:37,32.442,15.358,51.079,0.173,0.0,0.949,0.0,4116480.0,0.0,30.0,4112273408.0,434536448.0,28834947072.0,237318144.0,6005045.0,1862292.0
12-04 09:44:38,32.526,15.657,50.865,0.0,0.0,0.952,0.0,2416640.0,0.0,36.0,4110729216.0,434278400.0,28837937152.0,236130304.0,6363413.0,2047802.0
12-04 09:44:39,31.561,15.693,51.613,0.087,0.0,1.046,0.0,2170880.0,0.0,21.0,4111220736.0,434020352.0,28840247296.0,233586688.0,5865149.0,1783684.0
12-04 09:44:40,33.191,15.614,50.427,0.0,0.0,0.768,0.0,2183168.0,0.0,22.0,4111523840.0,433704960.0,28836683776.0,237162496.0,5870952.0,1783947.0
12-04 09:44:41,30.507,16.871,51.836,0.0,0.0,0.787,0.0,4308992.0,0.0,39.0,4111642624.0,433463296.0,28840964096.0,233005056.0,4853508.0,2018724.0
12-04 09:44:42,33.646,15.115,50.384,0.085,0.0,0.769,0.0,2224128.0,0.0,24.0,4111933440.0,433221632.0,28842807296.0,231112704.0,5415168.0,1837637.0
12-04 09:44:43,32.376,15.057,51.784,0.087,0.0,0.696,0.0,2187264.0,0.0,25.0,4111798272.0,432971776.0,28843335680.0,230969344.0,5864956.0,1777115.0
12-04 09:44:44,31.483,16.652,50.911,0.0,0.0,0.954,0.0,2179072.0,0.0,23.0,4111491072.0,432685056.0,28846661632.0,228237312.0,5892155.0,1805460.0
12-04 09:44:45,32.335,16.852,50.128,0.0,0.0,0.684,0.0,4304896.0,0.0,36.0,4110696448.0,432451584.0,28849541120.0,226385920.0,6421157.0,2070352.0
12-04 09:44:46,32.348,15.043,51.739,0.0,0.0,0.870,0.0,2174976.0,0.0,23.0,4111470592.0,431935488.0,28829310976.0,246358016.0,5834242.0,1730238.0
12-04 09:44:47,32.266,15.571,51.211,0.0,0.0,0.952,0.0,2179072.0,0.0,21.0,4110757888.0,431673344.0,28830617600.0,246026240.0,5826474.0,1799119.0
12-04 09:44:48,31.357,16.667,50.687,0.086,0.0,1.203,0.0,4198400.0,0.0,37.0,4110983168.0,431382528.0,28832116736.0,244592640.0,6237499.0,1990838.0
12-04 09:44:49,32.991,15.596,50.643,0.086,0.0,0.686,0.0,2326528.0,0.0,32.0,4110503936.0,431157248.0,28834643968.0,242769920.0,6173459.0,1932418.0
12-04 09:44:50,27.574,14.043,49.957,7.319,0.0,1.106,4096.0,233664512.0,1.0,441.0,4113182720.0,430899200.0,28830117888.0,244875264.0,6047927.0,1904598.0
12-04 09:44:51,14.199,12.468,58.701,13.766,0.0,0.866,12288.0,268713984.0,3.0,524.0,4110061568.0,430907392.0,28843978752.0,234127360.0,3809940.0,1758436.0
12-04 09:44:52,22.783,12.522,58.957,5.217,0.0,0.522,4096.0,174780416.0,1.0,344.0,4106137600.0,430792704.0,28851343360.0,230801408.0,5766638.0,1732616.0
12-04 09:44:53,31.597,16.667,51.215,0.0,0.0,0.521,0.0,2162688.0,0.0,21.0,4107845632.0,430497792.0,28849360896.0,231370752.0,5823400.0,1741408.0
12-04 09:44:54,32.560,16.667,49.828,0.172,0.0,0.773,0.0,4374528.0,0.0,45.0,4110217216.0,429998080.0,28833538048.0,245321728.0,6338440.0,2015596.0
12-04 09:44:55,32.283,15.136,52.056,0.0,0.0,0.525,0.0,2162688.0,0.0,21.0,4111126528.0,429731840.0,28832137216.0,246079488.0,5859144.0,1787777.0
12-04 09:44:56,32.590,16.552,50.172,0.086,0.0,0.600,0.0,2174976.0,0.0,22.0,4108644352.0,429465600.0,28837019648.0,243945472.0,5827204.0,1768077.0
12-04 09:44:57,32.017,16.996,50.386,0.0,0.0,0.601,0.0,4325376.0,0.0,39.0,4110561280.0,429207552.0,28839182336.0,240123904.0,6469266.0,2093668.0
12-04 09:44:58,32.158,16.337,50.473,0.086,0.0,0.946,0.0,2183168.0,0.0,23.0,4109971456.0,428937216.0,28843806720.0,236359680.0,5746820.0,1720701.0
12-04 09:44:59,30.338,16.014,52.936,0.0,0.0,0.712,0.0,2162688.0,0.0,20.0,4109131776.0,428691456.0,28846194688.0,235057152.0,3880648.0,1793973.0
12-04 09:45:00,31.674,16.996,50.043,0.172,0.0,1.116,0.0,4218880.0,0.0,38.0,4110331904.0,428449792.0,28849143808.0,231149568.0,6134095.0,1928207.0
12-04 09:45:01,31.764,16.610,51.113,0.086,0.0,0.428,0.0,2338816.0,0.0,28.0,4111204352.0,428232704.0,28851777536.0,227860480.0,6173448.0,1914211.0
12-04 09:45:02,32.066,15.817,51.080,0.0,0.0,1.037,0.0,2174976.0,0.0,23.0,4111958016.0,427720704.0,28832722944.0,246673408.0,5813838.0,1757859.0
12-04 09:45:03,30.621,16.360,52.143,0.0,0.0,0.875,0.0,2183168.0,0.0,22.0,4111646720.0,427470848.0,28834263040.0,245694464.0,5230973.0,1816311.0
12-04 09:45:04,32.423,16.894,49.573,0.085,0.0,1.024,0.0,4325376.0,0.0,40.0,4111941632.0,427208704.0,28834418688.0,245506048.0,5121769.0,2103857.0
12-04 09:45:05,32.667,14.770,51.607,0.0,0.0,0.956,0.0,2162688.0,0.0,20.0,4111441920.0,426950656.0,28837793792.0,242888704.0,5757626.0,1695391.0
12-04 09:45:06,33.129,16.389,49.518,0.263,0.0,0.701,0.0,22360064.0,0.0,71.0,4112609280.0,426717184.0,28851011584.0,228737024.0,5834129.0,1801328.0
12-04 09:45:07,36.615,17.530,44.301,0.950,0.0,0.604,4096.0,75976704.0,1.0,174.0,4111417344.0,425631744.0,28841959424.0,240066560.0,6069823.0,1900204.0
12-04 09:45:08,33.419,16.882,48.148,0.431,0.0,1.120,0.0,33849344.0,0.0,117.0,4108914688.0,425447424.0,28754153472.0,330559488.0,6331897.0,2031436.0
12-04 09:45:09,32.143,15.767,51.394,0.0,0.0,0.697,0.0,2195456.0,0.0,22.0,4110778368.0,425459712.0,28776136704.0,306700288.0,5970970.0,1825250.0
12-04 09:45:10,31.697,16.279,51.249,0.0,0.0,0.775,0.0,2150400.0,0.0,19.0,4109008896.0,425459712.0,28801552384.0,283054080.0,5819973.0,1752058.0
12-04 09:45:11,31.218,16.724,50.686,0.086,0.0,1.286,0.0,2207744.0,0.0,22.0,4110422016.0,425467904.0,28822917120.0,260268032.0,5978877.0,1850092.0
12-04 09:45:12,32.348,15.565,51.130,0.0,0.0,0.957,0.0,4333568.0,0.0,41.0,4110061568.0,425512960.0,28849016832.0,234483712.0,4357162.0,2045437.0
12-04 09:45:13,32.812,14.931,51.389,0.0,0.0,0.868,0.0,2187264.0,0.0,21.0,4110397440.0,425259008.0,28851744768.0,231673856.0,5752805.0,1708155.0
12-04 09:45:14,32.509,15.700,50.768,0.085,0.0,0.939,0.0,2162688.0,0.0,21.0,4109897728.0,424984576.0,28850282496.0,233910272.0,5926308.0,1814030.0
12-04 09:45:15,32.576,16.667,49.747,0.084,0.0,0.926,0.0,4198400.0,0.0,33.0,4109279232.0,424742912.0,28853985280.0,231067648.0,6163344.0,1943307.0
12-04 09:45:16,31.641,16.920,50.338,0.0,0.0,1.100,0.0,2293760.0,0.0,27.0,4110536704.0,424517632.0,28856705024.0,227315712.0,6163243.0,1940392.0
12-04 09:45:17,32.965,15.973,49.958,0.0,0.0,1.105,0.0,2166784.0,0.0,21.0,4110782464.0,424034304.0,28838256640.0,246001664.0,5866031.0,1784409.0
12-04 09:45:18,31.325,16.695,51.119,0.172,0.0,0.688,0.0,2170880.0,0.0,22.0,4111785984.0,423792640.0,28838965248.0,244531200.0,5911599.0,1782500.0
12-04 09:45:19,30.952,15.520,52.469,0.0,0.0,1.058,0.0,4317184.0,0.0,41.0,4110942208.0,423563264.0,28842811392.0,241758208.0,4400106.0,2077465.0
12-04 09:45:20,31.288,16.214,51.358,0.088,0.0,1.052,0.0,5357568.0,0.0,31.0,4112326656.0,423325696.0,28843872256.0,239550464.0,5843954.0,1773441.0
12-04 09:45:21,32.811,15.492,50.740,0.087,0.0,0.870,0.0,2228224.0,0.0,21.0,4110999552.0,423075840.0,28846227456.0,238772224.0,5904980.0,1805176.0
12-04 09:45:22,27.849,14.567,53.213,3.599,0.0,0.771,16384.0,174227456.0,4.0,345.0,4111056896.0,422846464.0,28847149056.0,238022656.0,5737636.0,1713173.0
12-04 09:45:23,22.259,15.314,52.134,9.121,0.0,1.172,4096.0,268771328.0,1.0,504.0,4111626240.0,422600704.0,28840382464.0,244465664.0,4420531.0,2070339.0
12-04 09:45:24,18.339,11.246,59.343,10.121,0.0,0.952,4096.0,239857664.0,1.0,492.0,4108541952.0,422637568.0,28859158528.0,228737024.0,1876346.0,1803760.0
12-04 09:45:25,32.381,15.411,51.515,0.0,0.0,0.693,0.0,2166784.0,0.0,22.0,4112584704.0,422150144.0,28837855232.0,246484992.0,3258505.0,1705553.0
12-04 09:45:26,31.911,16.638,50.512,0.0,0.0,0.939,0.0,2166784.0,0.0,21.0,4111695872.0,421908480.0,28839596032.0,245874688.0,5966190.0,1831764.0
12-04 09:45:27,32.155,15.194,51.502,0.088,0.0,1.060,0.0,4304896.0,0.0,39.0,4110700544.0,421691392.0,28844253184.0,242429952.0,8339503.0,2022509.0
12-04 09:45:28,32.031,16.146,51.042,0.0,0.0,0.781,0.0,2158592.0,0.0,20.0,4111196160.0,421462016.0,28845506560.0,240910336.0,3761282.0,1734312.0
12-04 09:45:29,31.935,16.010,50.942,0.086,0.0,1.027,0.0,2195456.0,0.0,24.0,4111216640.0,421236736.0,28848799744.0,237821952.0,3830885.0,1723238.0
12-04 09:45:30,31.893,16.249,50.735,0.0,0.0,1.124,0.0,4370432.0,0.0,41.0,4110319616.0,420999168.0,28853760000.0,233996288.0,10340280.0,1969288.0
12-04 09:45:31,34.254,15.531,49.008,0.086,0.0,1.122,0.0,13307904.0,0.0,50.0,4110372864.0,420511744.0,28842778624.0,245411840.0,5871851.0,1818279.0
12-04 09:45:32,35.851,17.274,44.878,0.955,0.0,1.042,4096.0,72953856.0,1.0,174.0,4113334272.0,419520512.0,28756840448.0,329379840.0,7873328.0,1783523.0
12-04 09:45:33,38.749,13.901,46.655,0.0,0.0,0.695,8192.0,2269184.0,2.0,21.0,4112359424.0,419524608.0,28777811968.0,309379072.0,7122878.0,1812418.0
12-04 09:45:34,31.787,16.237,50.945,0.0,0.0,1.031,0.0,4091904.0,0.0,27.0,4109848576.0,419545088.0,28803911680.0,285769728.0,4696655.0,1747483.0
12-04 09:45:35,31.424,17.860,49.705,0.168,0.0,0.842,0.0,2383872.0,0.0,33.0,4109795328.0,419577856.0,28827136000.0,262565888.0,6943701.0,2115683.0
12-04 09:45:36,32.584,15.730,50.821,0.0,0.0,0.864,0.0,2162688.0,0.0,19.0,4109664256.0,419590144.0,28850098176.0,239722496.0,5496003.0,1821206.0
12-04 09:45:37,32.648,15.424,50.985,0.086,0.0,0.857,0.0,2195456.0,0.0,22.0,4110262272.0,419348480.0,28850331648.0,239132672.0,5837491.0,1778418.0
12-04 09:45:38,30.703,17.433,50.997,0.0,0.0,0.867,4096.0,4079616.0,1.0,27.0,4108869632.0,419110912.0,28857090048.0,234004480.0,5963130.0,1835603.0
12-04 09:45:39,31.298,16.939,50.387,0.086,0.0,1.290,0.0,2506752.0,0.0,38.0,4109160448.0,418902016.0,28858437632.0,232574976.0,6379120.0,2058854.0
12-04 09:45:40,32.066,16.249,50.735,0.0,0.0,0.951,0.0,2207744.0,0.0,24.0,4109692928.0,418684928.0,28860440576.0,230256640.0,5828218.0,1741822.0
12-04 09:45:41,31.787,16.581,50.344,0.0,0.0,1.289,0.0,2215936.0,0.0,27.0,4110561280.0,418443264.0,28857405440.0,232665088.0,5846625.0,1753330.0
12-04 09:45:42,31.180,16.624,51.163,0.172,0.0,0.861,0.0,4349952.0,0.0,42.0,4109967360.0,418246656.0,28862746624.0,228114432.0,6334243.0,2051693.0
12-04 09:45:43,33.016,15.385,50.735,0.0,0.0,0.864,4096.0,2220032.0,1.0,24.0,4110061568.0,417800192.0,28844724224.0,246489088.0,5964540.0,1816747.0
12-04 09:45:44,32.038,16.062,51.036,0.0,0.0,0.864,0.0,2195456.0,0.0,24.0,4110299136.0,417591296.0,28845580288.0,245604352.0,5917895.0,1826204.0
12-04 09:45:45,31.735,16.391,51.090,0.174,0.0,0.610,4096.0,2203648.0,1.0,23.0,4109684736.0,417370112.0,28848943104.0,243077120.0,5926925.0,1806077.0
12-04 09:45:46,32.343,16.299,50.424,0.0,0.0,0.934,0.0,4354048.0,0.0,43.0,4109795328.0,417116160.0,28849590272.0,242573312.0,4372846.0,2048553.0
12-04 09:45:47,31.955,16.193,50.818,0.172,0.0,0.861,0.0,2211840.0,0.0,24.0,4110016512.0,416878592.0,28850524160.0,241655808.0,5843930.0,1753337.0
12-04 09:45:48,31.073,16.738,51.245,0.0,0.0,0.944,0.0,2170880.0,0.0,21.0,4110688256.0,416632832.0,28852703232.0,239050752.0,5851283.0,1781770.0
12-04 09:45:49,32.310,17.136,49.531,0.0,0.0,1.023,0.0,4308992.0,0.0,37.0,4109897728.0,416403456.0,28856311808.0,236462080.0,6199486.0,1950329.0
12-04 09:45:50,31.869,15.935,51.249,0.0,0.0,0.947,0.0,2232320.0,0.0,26.0,4109955072.0,416174080.0,28858150912.0,234795008.0,6052990.0,1889445.0
12-04 09:45:51,31.853,16.140,51.067,0.085,0.0,0.854,0.0,2244608.0,0.0,26.0,4110778368.0,415875072.0,28853825536.0,238596096.0,5880220.0,1777276.0
12-04 09:45:52,31.272,16.899,50.871,0.0,0.0,0.958,0.0,2154496.0,0.0,21.0,4110823424.0,415645696.0,28855455744.0,237150208.0,5868399.0,1764525.0
12-04 09:45:53,33.276,15.398,50.470,0.171,0.0,0.684,0.0,4366336.0,0.0,45.0,4110880768.0,415440896.0,28859363328.0,233390080.0,6429706.0,2066188.0
12-04 09:45:54,25.105,11.542,57.793,4.802,0.0,0.758,4096.0,97099776.0,1.0,195.0,4111069184.0,415203328.0,28857323520.0,235479040.0,5575895.0,1651980.0
12-04 09:45:55,3.460,2.363,78.903,15.105,0.0,0.169,4096.0,263237632.0,1.0,496.0,4111208448.0,415211520.0,28859908096.0,232747008.0,655675.0,1133039.0
12-04 09:45:56,3.682,2.510,81.255,12.301,0.0,0.251,4096.0,272773120.0,1.0,529.0,4111028224.0,415215616.0,28862304256.0,230526976.0,1840259.0,1173852.0
12-04 09:45:57,30.789,15.437,53.087,0.429,0.0,0.257,0.0,18493440.0,0.0,57.0,4109955072.0,414973952.0,28862210048.0,231936000.0,1313514.0,1487700.0
12-04 09:45:58,27.903,18.198,51.733,0.0,0.0,2.166,0.0,77824.0,0.0,6.0,4120240128.0,414482432.0,28841291776.0,243060736.0,6419777.0,2018446.0
12-04 09:45:59,30.823,15.849,52.715,0.175,0.0,0.438,0.0,2236416.0,0.0,26.0,4121255936.0,414244864.0,28844023808.0,239550464.0,6675706.0,2231401.0
12-04 09:46:00,30.348,17.043,51.652,0.0,0.0,0.957,0.0,139264.0,0.0,10.0,4120895488.0,414007296.0,28843851776.0,240320512.0,6788556.0,2265018.0
12-04 09:46:01,31.592,16.781,50.685,0.0,0.0,0.942,0.0,2220032.0,0.0,23.0,4121272320.0,413777920.0,28845813760.0,238211072.0,8395999.0,1955466.0
12-04 09:46:02,31.716,15.945,51.300,0.0,0.0,1.040,0.0,2170880.0,0.0,19.0,4119670784.0,413683712.0,28856188928.0,229531648.0,8202577.0,1988858.0
12-04 09:46:03,31.525,16.796,50.818,0.086,0.0,0.775,0.0,2211840.0,0.0,26.0,4118962176.0,413442048.0,28860440576.0,226230272.0,7924291.0,1817243.0
12-04 09:46:04,32.202,15.579,51.175,0.174,0.0,0.870,4096.0,2256896.0,1.0,28.0,4120678400.0,412979200.0,28841144320.0,244273152.0,5912466.0,1778071.0
12-04 09:46:05,31.972,15.812,51.347,0.0,0.0,0.869,0.0,4206592.0,0.0,34.0,4120920064.0,412753920.0,28845035520.0,240365568.0,6228245.0,1955595.0
12-04 09:46:06,32.286,15.881,51.047,0.0,0.0,0.785,0.0,2347008.0,0.0,29.0,4121706496.0,412545024.0,28847665152.0,237158400.0,6220877.0,1977296.0
12-04 09:46:07,33.390,14.953,50.637,0.085,0.0,0.935,0.0,2154496.0,0.0,20.0,4121460736.0,412336128.0,28849582080.0,235696128.0,5936163.0,1817975.0
12-04 09:46:08,32.338,14.420,52.730,0.085,0.0,0.427,0.0,7389184.0,0.0,52.0,4122406912.0,412061696.0,28846075904.0,238530560.0,5383339.0,1047571.0
12-04 09:46:09,35.152,12.121,51.515,1.039,0.0,0.173,8192.0,69926912.0,2.0,191.0,4127072256.0,411078656.0,28839845888.0,241078272.0,458635.0,252005.0
12-04 09:46:10,35.133,12.939,50.728,1.200,0.0,0.0,4096.0,66564096.0,1.0,202.0,4128133120.0,410558464.0,28740472832.0,339910656.0,2138718.0,268527.0
12-04 09:46:11,32.391,11.997,55.527,0.086,0.0,0.0,0.0,6488064.0,0.0,61.0,4125700096.0,410566656.0,28768653312.0,314155008.0,477542.0,270543.0
12-04 09:46:12,31.924,12.338,55.565,0.086,0.0,0.086,8192.0,6467584.0,2.0,58.0,4129181696.0,410583040.0,28794585088.0,284725248.0,463320.0,258573.0
12-04 09:46:13,31.406,11.993,56.428,0.173,0.0,0.0,0.0,6459392.0,0.0,57.0,4129103872.0,410624000.0,28820652032.0,258695168.0,463089.0,255815.0
12-04 09:46:14,30.987,12.189,56.652,0.172,0.0,0.0,0.0,8470528.0,0.0,68.0,4128759808.0,410664960.0,28849397760.0,230252544.0,459583.0,253277.0
12-04 09:46:15,31.865,11.831,56.218,0.086,0.0,0.0,0.0,6660096.0,0.0,72.0,4130070528.0,410218496.0,28832985088.0,245800960.0,607343.0,330814.0
12-04 09:46:16,31.842,12.392,55.680,0.086,0.0,0.0,0.0,6524928.0,0.0,65.0,4129828864.0,410005504.0,28835270656.0,243970048.0,462385.0,255699.0
12-04 09:46:17,30.350,13.555,55.925,0.171,0.0,0.0,0.0,6475776.0,0.0,59.0,4128776192.0,409792512.0,28842004480.0,238501888.0,460301.0,255462.0
12-04 09:46:18,32.348,11.478,56.0,0.174,0.0,0.0,0.0,6508544.0,0.0,61.0,4129935360.0,409509888.0,28840464384.0,239165440.0,460859.0,253443.0
12-04 09:46:19,32.061,13.062,54.792,0.085,0.0,0.0,0.0,6512640.0,0.0,62.0,4130377728.0,409280512.0,28846387200.0,233029632.0,461089.0,256759.0
12-04 09:46:20,31.955,12.059,55.900,0.086,0.0,0.0,0.0,6488064.0,0.0,60.0,4128526336.0,409071616.0,28853735424.0,227741696.0,459338.0,252163.0
12-04 09:46:21,31.986,12.812,55.116,0.086,0.0,0.0,4096.0,6529024.0,1.0,64.0,4129411072.0,408621056.0,28838383616.0,242659328.0,461168.0,253488.0
12-04 09:46:22,33.219,11.614,54.910,0.256,0.0,0.0,0.0,6508544.0,0.0,65.0,4126486528.0,408510464.0,28853223424.0,230854656.0,462790.0,255989.0
12-04 09:46:23,31.276,12.849,55.706,0.169,0.0,0.0,0.0,8560640.0,0.0,76.0,4130070528.0,408002560.0,28838658048.0,242343936.0,463153.0,257495.0
12-04 09:46:24,31.678,12.586,55.565,0.171,0.0,0.0,0.0,6643712.0,0.0,67.0,4129415168.0,407785472.0,28843532288.0,238342144.0,608582.0,333486.0
12-04 09:46:25,31.451,13.032,55.517,0.0,0.0,0.0,0.0,6463488.0,0.0,59.0,4129243136.0,407547904.0,28850356224.0,231927808.0,460426.0,252485.0
12-04 09:46:26,27.078,10.368,59.811,2.742,0.0,0.0,4096.0,48930816.0,1.0,121.0,4129411072.0,407314432.0,28851994624.0,230354944.0,316688.0,179984.0
12-04 09:46:27,0.167,0.833,83.250,15.667,0.0,0.083,8192.0,264245248.0,2.0,496.0,4129574912.0,407322624.0,28852449280.0,229728256.0,21782.0,21987.0
12-04 09:46:28,0.168,0.336,87.081,12.416,0.0,0.0,8192.0,265535488.0,2.0,470.0,4129554432.0,407334912.0,28852473856.0,229711872.0,21649.0,20764.0
12-04 09:46:29,25.790,10.333,61.657,2.220,0.0,0.0,8192.0,58568704.0,2.0,146.0,4129525760.0,407183360.0,28852973568.0,229392384.0,463153.0,256682.0
12-04 09:46:30,33.875,12.917,52.438,0.684,0.0,0.086,4096.0,40792064.0,1.0,135.0,4137717760.0,406306816.0,28828725248.0,246325248.0,399949.0,222998.0
12-04 09:46:31,33.825,12.923,52.385,0.867,0.0,0.0,4096.0,55652352.0,1.0,165.0,4140056576.0,405762048.0,28760084480.0,313171968.0,462267.0,256516.0
12-04 09:46:32,32.024,11.187,56.533,0.171,0.0,0.085,0.0,8572928.0,0.0,76.0,4137623552.0,405774336.0,28791328768.0,284348416.0,461338.0,255662.0
12-04 09:46:33,31.665,12.252,55.910,0.173,0.0,0.0,0.0,8642560.0,0.0,62.0,4137074688.0,405807104.0,28820541440.0,255651840.0,609158.0,334352.0
12-04 09:46:34,35.534,12.076,51.434,0.956,0.0,0.0,8192.0,52977664.0,2.0,163.0,4138704896.0,405360640.0,28839305216.0,235704320.0,461558.0,254188.0
12-04 09:46:35,36.695,12.966,49.237,1.102,0.0,0.0,4096.0,75051008.0,1.0,210.0,4137984000.0,404459520.0,28730163200.0,346468352.0,332801.0,195066.0
12-04 09:46:36,30.889,13.546,55.134,0.431,0.0,0.0,0.0,19820544.0,0.0,102.0,4138225664.0,404516864.0,28751265792.0,325066752.0,608489.0,333255.0
12-04 09:46:37,32.639,11.198,56.163,0.0,0.0,0.0,0.0,6467584.0,0.0,57.0,4138819584.0,404553728.0,28777816064.0,297885696.0,460659.0,253920.0
12-04 09:46:38,16.554,6.334,77.027,0.084,0.0,0.0,0.0,3993600.0,0.0,39.0,4129832960.0,404566016.0,28794028032.0,290648064.0,168816.0,100609.0
12-04 09:46:39,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4129824768.0,404574208.0,28794028032.0,290648064.0,22666.0,24300.0
12-04 09:46:40,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4129820672.0,404574208.0,28794032128.0,290648064.0,23437.0,25738.0
12-04 09:46:41,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4129820672.0,404574208.0,28794032128.0,290648064.0,37844.0,37847.0
12-04 09:46:42,0.084,0.084,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4129816576.0,404574208.0,28794036224.0,290648064.0,20505.0,20845.0
12-04 09:46:43,1.844,1.509,96.563,0.0,0.0,0.084,0.0,53248.0,0.0,3.0,4129742848.0,404574208.0,28794650624.0,290107392.0,10089365.0,5486942.0
12-04 09:46:44,18.475,12.288,68.475,0.0,0.0,0.763,0.0,0.0,0.0,0.0,4130353152.0,404574208.0,28806905856.0,277241856.0,5540901.0,2725214.0
12-04 09:46:45,32.027,16.440,50.767,0.085,0.0,0.681,0.0,2170880.0,0.0,21.0,4128477184.0,404586496.0,28831219712.0,254791680.0,3769843.0,1783583.0
12-04 09:46:46,32.710,16.228,50.552,0.0,0.0,0.510,0.0,2150400.0,0.0,19.0,4129230848.0,404590592.0,28853256192.0,231997440.0,5980746.0,1897281.0
12-04 09:46:47,31.909,15.606,51.700,0.0,0.0,0.785,0.0,2203648.0,0.0,22.0,4128350208.0,404336640.0,28854882304.0,231505920.0,5931326.0,1863232.0
12-04 09:46:48,30.300,16.254,52.297,0.088,0.0,1.060,0.0,4210688.0,0.0,35.0,4130332672.0,404127744.0,28858314752.0,226299904.0,6214303.0,2012296.0
12-04 09:46:49,31.387,17.851,50.0,0.0,0.0,0.761,0.0,2351104.0,0.0,29.0,4129304576.0,403673088.0,28840931328.0,245166080.0,6495891.0,2148924.0
12-04 09:46:50,31.379,16.034,51.552,0.0,0.0,1.034,4096.0,2187264.0,1.0,21.0,4131028992.0,403447808.0,28842483712.0,242114560.0,5997098.0,1915716.0
12-04 09:46:51,32.411,15.557,50.994,0.086,0.0,0.951,0.0,2211840.0,0.0,24.0,4130660352.0,403226624.0,28845359104.0,239828992.0,5950397.0,1874802.0
12-04 09:46:52,31.625,15.725,51.781,0.0,0.0,0.869,0.0,2191360.0,0.0,22.0,4129914880.0,402984960.0,28847063040.0,239112192.0,6024531.0,1919791.0
12-04 09:46:53,31.946,16.907,50.042,0.0,0.0,1.105,0.0,3252224.0,0.0,26.0,4129923072.0,402771968.0,28852334592.0,234045440.0,5975937.0,1891321.0
12-04 09:46:54,30.815,17.768,50.129,0.086,0.0,1.202,0.0,3178496.0,0.0,33.0,4129746944.0,402542592.0,28854091776.0,232693760.0,6282212.0,2060401.0
12-04 09:46:55,30.828,16.909,51.153,0.085,0.0,1.025,0.0,2326528.0,0.0,28.0,4129341440.0,402309120.0,28857049088.0,230375424.0,6542073.0,2178630.0
12-04 09:46:56,31.690,15.581,51.937,0.0,0.0,0.792,0.0,2191360.0,0.0,21.0,4133613568.0,402071552.0,28857032704.0,226357248.0,5981299.0,1897064.0
12-04 09:46:57,31.277,16.855,51.260,0.087,0.0,0.521,0.0,2244608.0,0.0,26.0,4132683776.0,401604608.0,28840955904.0,243830784.0,6016455.0,1926794.0
12-04 09:46:58,33.618,15.188,50.427,0.085,0.0,0.683,0.0,2183168.0,0.0,21.0,4132052992.0,401387520.0,28843790336.0,241844224.0,5978191.0,1883923.0
12-04 09:46:59,31.671,15.748,51.444,0.0,0.0,1.137,0.0,2187264.0,0.0,21.0,4132880384.0,401162240.0,28845776896.0,239255552.0,6017143.0,1918588.0
12-04 09:47:00,30.628,16.928,51.483,0.087,0.0,0.873,0.0,4243456.0,0.0,36.0,4131766272.0,400945152.0,28848431104.0,237932544.0,2204252.0,2024704.0
12-04 09:47:01,31.909,15.170,52.049,0.087,0.0,0.785,0.0,2310144.0,0.0,27.0,4131950592.0,400711680.0,28852211712.0,234201088.0,4445361.0,2139262.0
12-04 09:47:02,30.703,16.565,51.691,0.0,0.0,1.041,0.0,2183168.0,0.0,21.0,4133150720.0,400482304.0,28853248000.0,232194048.0,7991714.0,1858793.0
12-04 09:47:03,32.131,15.722,51.031,0.172,0.0,0.945,0.0,10121216.0,0.0,61.0,4131225600.0,400265216.0,28855615488.0,231968768.0,6743144.0,1887383.0
12-04 09:47:04,26.451,15.870,48.379,8.020,0.0,1.280,12288.0,264253440.0,3.0,479.0,4132487168.0,400035840.0,28854677504.0,231874560.0,7700000.0,2161505.0
12-04 09:47:05,16.710,11.082,60.260,10.909,0.0,1.039,8192.0,266080256.0,2.0,503.0,4132286464.0,399810560.0,28846063616.0,240914432.0,5242992.0,1897103.0
12-04 09:47:06,28.511,12.936,54.638,3.149,0.0,0.766,8192.0,111173632.0,2.0,217.0,4132634624.0,399585280.0,28845912064.0,240943104.0,8510505.0,1779349.0
12-04 09:47:07,31.419,16.101,51.349,0.087,0.0,1.044,0.0,4186112.0,0.0,33.0,4132507648.0,399355904.0,28848930816.0,238280704.0,6071684.0,1936438.0
12-04 09:47:08,32.318,16.836,49.831,0.0,0.0,1.015,0.0,2310144.0,0.0,29.0,4131880960.0,399134720.0,28853096448.0,234962944.0,6357460.0,2093669.0
12-04 09:47:09,30.235,16.768,51.781,0.087,0.0,1.129,0.0,2269184.0,0.0,33.0,4131168256.0,398921728.0,28855001088.0,233984000.0,6022701.0,1913230.0
12-04 09:47:10,32.542,16.610,50.169,0.0,0.0,0.678,0.0,2183168.0,0.0,23.0,4130619392.0,398667776.0,28854345728.0,235442176.0,6027909.0,1912851.0
12-04 09:47:11,32.333,16.038,50.772,0.0,0.0,0.858,0.0,2211840.0,0.0,24.0,4129501184.0,398442496.0,28855230464.0,235900928.0,5984300.0,1901664.0
12-04 09:47:12,32.777,17.348,49.124,0.083,0.0,0.667,0.0,4116480.0,0.0,30.0,4128542720.0,398221312.0,28861984768.0,230326272.0,5970762.0,1889454.0
12-04 09:47:13,31.451,16.507,51.086,0.0,0.0,0.956,0.0,2326528.0,0.0,29.0,4129865728.0,398012416.0,28861808640.0,229388288.0,6369438.0,2088296.0
12-04 09:47:14,32.534,15.839,50.599,0.171,0.0,0.856,0.0,2379776.0,0.0,34.0,4129718272.0,397565952.0,28845555712.0,246235136.0,6329053.0,2080566.0
12-04 09:47:15,32.726,15.538,50.868,0.0,0.0,0.868,0.0,2166784.0,0.0,22.0,4130447360.0,397361152.0,28844675072.0,246591488.0,5988162.0,1886394.0
12-04 09:47:16,31.561,15.867,52.136,0.0,0.0,0.436,0.0,2224128.0,0.0,22.0,4129796096.0,397144064.0,28849143808.0,242991104.0,5975536.0,1902733.0
12-04 09:47:17,32.910,16.328,49.915,0.0,0.0,0.846,0.0,2191360.0,0.0,22.0,4129447936.0,396931072.0,28851077120.0,241618944.0,5995919.0,1903444.0
12-04 09:47:18,30.844,16.608,52.021,0.0,0.0,0.527,0.0,2203648.0,0.0,22.0,4129263616.0,396705792.0,28853710848.0,239394816.0,6103436.0,1953207.0
12-04 09:47:19,38.668,14.533,45.761,0.0,0.0,1.038,0.0,2195456.0,0.0,22.0,4129267712.0,396476416.0,28853858304.0,239472640.0,5914499.0,1852801.0
12-04 09:47:20,30.996,16.104,51.861,0.173,0.0,0.866,0.0,4132864.0,0.0,32.0,4128550912.0,396259328.0,28855844864.0,238419968.0,6078370.0,1931057.0
12-04 09:47:21,31.509,15.711,51.633,0.0,0.0,1.147,0.0,2301952.0,0.0,30.0,4126822400.0,396046336.0,28860583936.0,235622400.0,6266676.0,2040592.0
12-04 09:47:22,32.564,16.068,50.427,0.085,0.0,0.855,0.0,2334720.0,0.0,29.0,4128575488.0,395845632.0,28861509632.0,233144320.0,6357707.0,2083268.0
12-04 09:47:23,32.460,16.484,50.380,0.0,0.0,0.676,0.0,2183168.0,0.0,22.0,4129079296.0,395624448.0,28863164416.0,231206912.0,6315695.0,2072559.0
12-04 09:47:24,32.423,16.980,49.915,0.0,0.0,0.683,0.0,2220032.0,0.0,23.0,4127846400.0,395423744.0,28866560000.0,229244928.0,5975695.0,1883586.0
12-04 09:47:25,32.149,16.031,51.127,0.0,0.0,0.693,0.0,2220032.0,0.0,23.0,4129370112.0,395210752.0,28867760128.0,226734080.0,5988935.0,1909092.0
12-04 09:47:26,31.667,15.789,51.316,0.088,0.0,1.140,0.0,2273280.0,0.0,28.0,4129718272.0,394760192.0,28849319936.0,245276672.0,5976882.0,1858306.0
12-04 09:47:27,32.333,16.209,50.343,0.086,0.0,1.029,0.0,4128768.0,0.0,32.0,4128591872.0,394534912.0,28854263808.0,241684480.0,6068558.0,1955813.0
12-04 09:47:28,32.219,16.281,50.300,0.0,0.0,1.200,0.0,2318336.0,0.0,32.0,4127584256.0,394309632.0,28856340480.0,240840704.0,6421372.0,2138458.0
12-04 09:47:29,31.332,17.058,50.740,0.087,0.0,0.783,0.0,2342912.0,0.0,33.0,4127698944.0,394088448.0,28859129856.0,238157824.0,6283019.0,2031400.0
12-04 09:47:30,31.944,15.972,51.215,0.0,0.0,0.868,0.0,2232320.0,0.0,23.0,4127285248.0,393854976.0,28860698624.0,237236224.0,5998578.0,1905621.0
12-04 09:47:31,31.369,16.291,51.560,0.0,0.0,0.780,0.0,2211840.0,0.0,25.0,4128501760.0,393621504.0,28862431232.0,234520576.0,6025973.0,1908658.0
12-04 09:47:32,32.358,15.577,51.119,0.086,0.0,0.861,0.0,2215936.0,0.0,23.0,4127395840.0,393404416.0,28864962560.0,233312256.0,6024340.0,1906285.0
12-04 09:47:33,31.772,16.865,50.170,0.0,0.0,1.193,0.0,2191360.0,0.0,24.0,4127547392.0,393170944.0,28867665920.0,230690816.0,6022373.0,1906031.0
12-04 09:47:34,32.988,15.112,50.691,0.086,0.0,1.123,0.0,4276224.0,0.0,38.0,4129349632.0,392953856.0,28870049792.0,226721792.0,6243659.0,2033575.0
12-04 09:47:35,31.579,16.480,50.992,0.0,0.0,0.949,0.0,5898240.0,0.0,46.0,4130332672.0,392511488.0,28851032064.0,245198848.0,6564058.0,2211416.0
12-04 09:47:36,30.589,16.464,43.241,8.666,0.0,1.040,8192.0,217219072.0,2.0,410.0,4129579008.0,392282112.0,28854304768.0,242909184.0,6106378.0,1971352.0
12-04 09:47:37,16.857,11.150,58.999,12.116,0.0,0.878,8192.0,270012416.0,2.0,513.0,4129124352.0,392261632.0,28864122880.0,233566208.0,5297950.0,1914585.0
12-04 09:47:38,23.596,12.792,56.353,6.569,0.0,0.691,4096.0,219119616.0,1.0,462.0,4128862208.0,391835648.0,28860104704.0,238272512.0,2651253.0,1884494.0
12-04 09:47:39,37.868,15.858,44.714,0.780,0.0,0.780,4096.0,73842688.0,1.0,205.0,4128538624.0,391118848.0,28861431808.0,237985792.0,3710879.0,1820635.0
12-04 09:47:40,34.181,15.250,49.080,0.438,0.0,1.052,0.0,38637568.0,0.0,126.0,4126167040.0,390955008.0,28763381760.0,338571264.0,1979070.0,1898759.0
12-04 09:47:41,32.790,15.279,50.730,0.086,0.0,1.116,0.0,2166784.0,0.0,19.0,4125863936.0,390959104.0,28787888128.0,314363904.0,5990707.0,1890962.0
12-04 09:47:42,31.931,17.253,49.700,0.0,0.0,1.116,0.0,4227072.0,0.0,36.0,4121817088.0,390930432.0,28806467584.0,299859968.0,8082692.0,1905044.0
12-04 09:47:43,32.624,16.184,50.511,0.085,0.0,0.596,0.0,5480448.0,0.0,36.0,4122398720.0,390971392.0,28829908992.0,275795968.0,7586204.0,2117202.0
12-04 09:47:44,31.180,16.968,50.818,0.086,0.0,0.947,0.0,2215936.0,0.0,23.0,4123791360.0,390991872.0,28852523008.0,251768832.0,8952434.0,1956119.0
12-04 09:47:45,32.493,15.725,51.086,0.087,0.0,0.608,3510272.0,2220032.0,40.0,23.0,4125061120.0,390766592.0,28858302464.0,244944896.0,8025861.0,1902693.0
12-04 09:47:46,31.510,16.146,51.302,0.0,0.0,1.042,0.0,2183168.0,0.0,26.0,4125941760.0,390553600.0,28859330560.0,243249152.0,6812006.0,1863109.0
12-04 09:47:47,31.647,16.638,50.772,0.0,0.0,0.943,0.0,2215936.0,0.0,24.0,4123594752.0,390356992.0,28863258624.0,241864704.0,7190457.0,1902211.0
12-04 09:47:48,30.397,17.703,50.950,0.0,0.0,0.950,0.0,2187264.0,0.0,24.0,4125499392.0,390160384.0,28865228800.0,238186496.0,6001177.0,1887569.0
12-04 09:47:49,32.061,16.964,49.703,0.170,0.0,1.103,0.0,4276224.0,0.0,43.0,4125134848.0,389984256.0,28868956160.0,234999808.0,6254979.0,2037560.0
12-04 09:47:50,31.597,16.823,50.726,0.085,0.0,0.769,0.0,2322432.0,0.0,30.0,4125659136.0,389799936.0,28871348224.0,232267776.0,6593036.0,2220794.0
12-04 09:47:51,31.869,16.624,50.646,0.0,0.0,0.861,0.0,2179072.0,0.0,23.0,4125282304.0,389591040.0,28874539008.0,229662720.0,6015787.0,1913223.0
12-04 09:47:52,31.497,16.351,51.205,0.086,0.0,0.861,0.0,2220032.0,0.0,25.0,4123144192.0,389328896.0,28869836800.0,236765184.0,5923663.0,1846994.0
12-04 09:47:53,32.069,15.603,51.466,0.0,0.0,0.862,4096.0,2195456.0,1.0,21.0,4123987968.0,389128192.0,28872433664.0,233525248.0,6024472.0,1901068.0
12-04 09:47:54,32.115,17.493,48.999,0.348,0.0,1.044,0.0,30814208.0,0.0,102.0,4128690176.0,388603904.0,28860989440.0,240791552.0,6004372.0,1885768.0
12-04 09:47:55,35.856,16.509,45.572,0.860,0.0,1.204,24576.0,60272640.0,2.0,196.0,4127076352.0,387956736.0,28786278400.0,317763584.0,6023922.0,1915421.0
12-04 09:47:56,32.458,17.034,49.661,0.0,0.0,0.847,0.0,4165632.0,0.0,29.0,4126707712.0,387973120.0,28811644928.0,292749312.0,6032943.0,1921818.0
12-04 09:47:57,31.941,16.014,50.740,0.0,0.0,1.305,0.0,2260992.0,0.0,25.0,4125810688.0,387977216.0,28836028416.0,269258752.0,6271120.0,2046144.0
12-04 09:47:58,31.772,16.354,50.767,0.0,0.0,1.107,0.0,2277376.0,0.0,25.0,4127006720.0,387997696.0,28857032704.0,247037952.0,6551656.0,2199710.0
12-04 09:47:59,31.682,17.336,50.128,0.0,0.0,0.854,0.0,2199552.0,0.0,22.0,4128149504.0,387772416.0,28861100032.0,242053120.0,6019981.0,1905292.0
12-04 09:48:00,33.389,16.694,48.920,0.083,0.0,0.914,0.0,2179072.0,0.0,23.0,4129046528.0,387547136.0,28862287872.0,240193536.0,5936971.0,1869018.0
12-04 09:48:01,31.272,16.202,51.481,0.087,0.0,0.958,0.0,2224128.0,0.0,27.0,4128522240.0,387342336.0,28866605056.0,236605440.0,6003064.0,1873639.0
12-04 09:48:02,32.087,15.826,51.043,0.0,0.0,1.043,0.0,2191360.0,0.0,24.0,4129693696.0,387133440.0,28868562944.0,233684992.0,6100721.0,1974811.0
12-04 09:48:03,30.848,17.395,50.728,0.171,0.0,0.857,0.0,4251648.0,0.0,40.0,4127928320.0,386940928.0,28873506816.0,230699008.0,6095982.0,1961775.0
12-04 09:48:04,31.760,16.652,50.386,0.0,0.0,1.202,0.0,2338816.0,0.0,33.0,4129435648.0,386736128.0,28874174464.0,228728832.0,6599249.0,2217568.0
12-04 09:48:05,32.400,16.285,50.382,0.0,0.0,0.933,0.0,2207744.0,0.0,25.0,4128661504.0,386506752.0,28877369344.0,226537472.0,6022573.0,1905424.0
12-04 09:48:06,30.809,16.710,51.610,0.0,0.0,0.870,0.0,2244608.0,0.0,27.0,4129431552.0,386060288.0,28858724352.0,244858880.0,5969932.0,1877085.0
12-04 09:48:07,31.583,16.523,50.775,0.086,0.0,1.033,0.0,2199552.0,0.0,28.0,4130336768.0,385826816.0,28858159104.0,244752384.0,5925876.0,1801799.0
12-04 09:48:08,29.592,13.776,53.061,2.721,0.0,0.850,12288.0,140582912.0,3.0,281.0,4128641024.0,385847296.0,28877672448.0,226914304.0,5993253.0,1934258.0
12-04 09:48:09,25.801,17.403,46.580,8.571,0.0,1.645,4096.0,270610432.0,1.0,516.0,4129869824.0,385347584.0,28853510144.0,250347520.0,6635736.0,2239055.0
12-04 09:48:10,17.477,11.765,59.761,10.145,0.0,0.853,4096.0,271048704.0,1.0,538.0,4130353152.0,385363968.0,28868296704.0,235061248.0,3314919.0,1865288.0
12-04 09:48:11,33.701,15.365,50.085,0.0,0.0,0.849,0.0,2396160.0,0.0,34.0,4129681408.0,385150976.0,28872404992.0,231837696.0,4584826.0,1890097.0
12-04 09:48:12,32.277,15.325,51.284,0.086,0.0,1.027,0.0,2187264.0,0.0,25.0,4129386496.0,384942080.0,28874481664.0,230264832.0,2431547.0,1792406.0
12-04 09:48:13,31.434,16.408,51.382,0.0,0.0,0.777,0.0,2207744.0,0.0,24.0,4129792000.0,384651264.0,28867698688.0,236933120.0,4010702.0,1917302.0
12-04 09:48:14,31.997,16.478,50.480,0.087,0.0,0.959,0.0,4292608.0,0.0,44.0,4128718848.0,384438272.0,28871958528.0,233959424.0,6161231.0,1938931.0
12-04 09:48:15,31.838,16.307,50.906,0.0,0.0,0.949,0.0,2297856.0,0.0,31.0,4129067008.0,384233472.0,28873940992.0,231833600.0,8380248.0,2071086.0
12-04 09:48:16,31.411,16.523,50.947,0.086,0.0,1.033,0.0,2207744.0,0.0,26.0,4128477184.0,384024576.0,28876267520.0,230305792.0,7986905.0,1865228.0
12-04 09:48:17,33.191,15.700,50.085,0.0,0.0,1.024,0.0,2224128.0,0.0,26.0,4129529856.0,383803392.0,28879437824.0,226304000.0,8036159.0,1917679.0
12-04 09:48:18,31.315,17.301,50.519,0.0,0.0,0.865,0.0,2248704.0,0.0,27.0,4131328000.0,383365120.0,28857946112.0,246435840.0,7958346.0,1845631.0
12-04 09:48:19,30.635,16.536,51.610,0.087,0.0,1.131,0.0,2207744.0,0.0,22.0,4130291712.0,383172608.0,28862062592.0,243548160.0,8255620.0,2050190.0
12-04 09:48:20,31.979,16.508,50.562,0.086,0.0,0.864,20480.0,4153344.0,3.0,36.0,4130484224.0,382980096.0,28865875968.0,239734784.0,5941320.0,1858232.0
12-04 09:48:21,31.497,16.437,51.033,0.0,0.0,1.033,0.0,2297856.0,0.0,28.0,4129300480.0,382779392.0,28867936256.0,239058944.0,6306122.0,2063926.0
12-04 09:48:22,31.990,16.467,50.515,0.0,0.0,1.029,0.0,2195456.0,0.0,30.0,4128636928.0,382582784.0,28871487488.0,236367872.0,6397506.0,2089692.0
12-04 09:48:23,31.865,16.149,51.036,0.086,0.0,0.864,0.0,2195456.0,0.0,23.0,4128653312.0,382357504.0,28869980160.0,238084096.0,5976421.0,1888795.0
12-04 09:48:24,31.579,17.233,49.915,0.085,0.0,1.188,4096.0,2244608.0,1.0,25.0,4129832960.0,382164992.0,28871409664.0,235667456.0,5939417.0,1878667.0
12-04 09:48:25,32.472,15.848,50.646,0.0,0.0,1.034,0.0,2211840.0,0.0,24.0,4128415744.0,381952000.0,28873654272.0,235053056.0,6049104.0,1928533.0
12-04 09:48:26,31.942,16.695,50.256,0.085,0.0,1.022,0.0,4149248.0,0.0,33.0,4129583104.0,381759488.0,28877688832.0,230043648.0,6018751.0,1910956.0
12-04 09:48:27,30.412,17.526,51.031,0.0,0.0,1.031,4096.0,2297856.0,1.0,29.0,4128239616.0,381550592.0,28880928768.0,228356096.0,6310793.0,2056395.0
12-04 09:48:28,32.936,16.340,50.043,0.085,0.0,0.596,4096.0,2371584.0,1.0,34.0,4130676736.0,381136896.0,28861280256.0,245981184.0,6421439.0,2123929.0
12-04 09:48:29,33.191,16.170,49.702,0.0,0.0,0.936,0.0,2207744.0,0.0,25.0,4130500608.0,380944384.0,28863365120.0,244264960.0,5929229.0,1854409.0
12-04 09:48:30,32.045,16.495,50.515,0.0,0.0,0.945,0.0,2240512.0,0.0,27.0,4129914880.0,380735488.0,28865806336.0,242618368.0,5991903.0,1894249.0
12-04 09:48:31,32.010,15.617,51.596,0.086,0.0,0.690,0.0,2207744.0,0.0,24.0,4129193984.0,380522496.0,28867280896.0,242077696.0,5978182.0,1894144.0
12-04 09:48:32,32.684,16.596,49.788,0.085,0.0,0.847,0.0,2187264.0,0.0,23.0,4129886208.0,380313600.0,28869545984.0,239329280.0,6066936.0,1941057.0
12-04 09:48:33,31.561,16.895,50.600,0.0,0.0,0.943,0.0,4247552.0,0.0,40.0,4128894976.0,380108800.0,28874260480.0,235810816.0,6241089.0,2014420.0
12-04 09:48:34,31.818,16.638,50.343,0.0,0.0,1.201,0.0,2306048.0,0.0,29.0,4130410496.0,379904000.0,28875616256.0,233144320.0,6512465.0,2173966.0
12-04 09:48:35,31.983,16.121,51.034,0.0,0.0,0.862,4096.0,2228224.0,1.0,26.0,4129730560.0,379707392.0,28877647872.0,231989248.0,5927886.0,1813548.0
12-04 09:48:36,31.625,15.639,51.694,0.174,0.0,0.869,0.0,2215936.0,0.0,27.0,4128153600.0,379502592.0,28879917056.0,231501824.0,6029171.0,1950775.0
12-04 09:48:37,31.277,16.073,51.607,0.0,0.0,1.043,0.0,2187264.0,0.0,22.0,4130242560.0,379289600.0,28883050496.0,226492416.0,6015741.0,1892454.0
12-04 09:48:38,32.269,15.876,50.820,0.0,0.0,1.035,0.0,2265088.0,0.0,30.0,4130467840.0,378871808.0,28864090112.0,245645312.0,6112939.0,1967222.0
12-04 09:48:39,32.416,16.165,50.301,0.086,0.0,1.032,0.0,4210688.0,0.0,38.0,4130828288.0,378683392.0,28867215360.0,242348032.0,5972619.0,1887247.0
12-04 09:48:40,32.305,15.938,49.186,1.714,0.0,0.857,4096.0,59310080.0,1.0,125.0,4130983936.0,378490880.0,28868517888.0,241082368.0,6324946.0,2071559.0
12-04 09:48:41,20.017,13.316,55.725,10.008,0.0,0.933,8192.0,270639104.0,2.0,525.0,4131229696.0,378499072.0,28882210816.0,227135488.0,6066550.0,2041259.0
12-04 09:48:42,17.443,12.616,58.171,10.754,0.0,1.016,8192.0,272715776.0,2.0,534.0,4130742272.0,378302464.0,28874395648.0,235634688.0,1958881.0,1892804.0
12-04 09:48:43,31.321,13.823,51.969,2.275,0.0,0.612,0.0,111177728.0,0.0,261.0,4132159488.0,377876480.0,28874326016.0,234713088.0,7945491.0,1741130.0
12-04 09:48:44,37.275,13.282,48.072,1.114,0.0,0.257,4096.0,76038144.0,1.0,265.0,4134547456.0,377040896.0,28867301376.0,240185344.0,1025725.0,607139.0
12-04 09:48:45,32.991,13.419,52.906,0.598,0.0,0.085,4096.0,36532224.0,1.0,172.0,4137005056.0,377036800.0,28805550080.0,299483136.0,1090533.0,255850.0
12-04 09:48:46,31.779,12.522,55.527,0.086,0.0,0.086,0.0,6516736.0,0.0,62.0,4136304640.0,377090048.0,28811657216.0,294023168.0,4526318.0,286833.0
12-04 09:48:47,31.647,12.607,55.489,0.257,0.0,0.0,0.0,6467584.0,0.0,59.0,4136521728.0,377151488.0,28838297600.0,267104256.0,459816.0,252758.0
12-04 09:48:48,32.340,12.936,54.638,0.0,0.0,0.085,0.0,6447104.0,0.0,57.0,4136312832.0,377204736.0,28864737280.0,240820224.0,1384381.0,261880.0
12-04 09:48:49,32.907,11.765,55.243,0.085,0.0,0.0,0.0,6504448.0,0.0,62.0,4135350272.0,377016320.0,28871000064.0,235708416.0,461191.0,254276.0
12-04 09:48:50,30.954,11.866,57.008,0.172,0.0,0.0,0.0,8417280.0,0.0,66.0,4134514688.0,376815616.0,28878544896.0,229199872.0,461487.0,256304.0
12-04 09:48:51,31.364,11.903,56.560,0.174,0.0,0.0,4096.0,6791168.0,1.0,77.0,4137246720.0,376442880.0,28861472768.0,243912704.0,608499.0,334212.0
12-04 09:48:52,32.702,11.618,55.508,0.172,0.0,0.0,0.0,6455296.0,0.0,57.0,4131270656.0,376406016.0,28877725696.0,233672704.0,459662.0,252756.0
12-04 09:48:53,31.986,12.038,55.804,0.172,0.0,0.0,0.0,6594560.0,0.0,69.0,4135915520.0,376033280.0,28861812736.0,245313536.0,460445.0,253655.0
12-04 09:48:54,33.762,11.482,54.670,0.086,0.0,0.0,0.0,6541312.0,0.0,67.0,4136865792.0,375853056.0,28866768896.0,239587328.0,460091.0,253532.0
12-04 09:48:55,32.712,11.864,55.254,0.169,0.0,0.0,0.0,6463488.0,0.0,59.0,4135321600.0,375660544.0,28872998912.0,235094016.0,458934.0,252235.0
12-04 09:48:56,40.453,9.677,49.782,0.087,0.0,0.0,0.0,6561792.0,0.0,68.0,4136251392.0,375504896.0,28875083776.0,232235008.0,458281.0,250421.0
12-04 09:48:57,32.538,11.840,55.537,0.085,0.0,0.0,0.0,6582272.0,0.0,66.0,4136370176.0,375136256.0,28861472768.0,246095872.0,462298.0,256259.0
12-04 09:48:58,31.565,12.660,55.603,0.086,0.0,0.086,0.0,7290880.0,0.0,82.0,4136587264.0,374996992.0,28866609152.0,240881664.0,525618.0,297981.0
12-04 09:48:59,32.365,12.980,53.971,0.683,0.0,0.0,4096.0,26415104.0,1.0,118.0,4137074688.0,374648832.0,28865462272.0,241889280.0,461508.0,255256.0
12-04 09:49:00,35.269,12.724,50.811,1.110,0.0,0.085,8192.0,75767808.0,2.0,228.0,4138618880.0,373977088.0,28786016256.0,320462848.0,459893.0,253939.0
12-04 09:49:01,31.463,13.265,55.187,0.085,0.0,0.0,0.0,6500352.0,0.0,63.0,4134977536.0,374034432.0,28812640256.0,297422848.0,460631.0,252895.0
12-04 09:49:02,32.066,12.532,55.229,0.173,0.0,0.0,4096.0,6475776.0,1.0,63.0,4132773888.0,374022144.0,28833222656.0,279056384.0,462411.0,256218.0
12-04 09:49:03,31.997,12.628,55.290,0.085,0.0,0.0,0.0,6463488.0,0.0,57.0,4132765696.0,374067200.0,28860755968.0,251486208.0,459366.0,251791.0
12-04 09:49:04,32.093,12.024,55.796,0.087,0.0,0.0,0.0,6529024.0,0.0,60.0,4134993920.0,373882880.0,28867088384.0,243109888.0,461858.0,254574.0
12-04 09:49:05,31.993,12.917,54.833,0.257,0.0,0.0,8192.0,6516736.0,1.0,64.0,4134985728.0,373690368.0,28872622080.0,237776896.0,477955.0,271717.0
12-04 09:49:06,32.007,12.457,55.363,0.087,0.0,0.087,0.0,9981952.0,0.0,71.0,4136079360.0,373542912.0,28877709312.0,231743488.0,462337.0,256361.0
12-04 09:49:07,36.433,12.884,49.573,1.024,0.0,0.085,0.0,73183232.0,0.0,228.0,4136787968.0,372662272.0,28869103616.0,240521216.0,462437.0,256067.0
12-04 09:49:08,34.247,13.271,51.712,0.685,0.0,0.086,4096.0,53571584.0,1.0,186.0,4134363136.0,372269056.0,28776075264.0,336367616.0,496245.0,290719.0
12-04 09:49:09,33.559,12.680,53.254,0.507,0.0,0.0,4096.0,28676096.0,1.0,130.0,4134027264.0,372355072.0,28802863104.0,309829632.0,461689.0,255062.0
12-04 09:49:10,31.738,13.014,55.164,0.084,0.0,0.0,0.0,6496256.0,0.0,64.0,4134850560.0,372375552.0,28828811264.0,283037696.0,460023.0,252735.0
12-04 09:49:11,30.663,12.231,56.848,0.258,0.0,0.0,0.0,8593408.0,0.0,81.0,4133658624.0,372412416.0,28858028032.0,254976000.0,460543.0,254310.0
12-04 09:49:12,32.426,12.340,55.064,0.170,0.0,0.0,0.0,6549504.0,0.0,62.0,4130971648.0,372400128.0,28878405632.0,237297664.0,608922.0,333090.0
12-04 09:49:13,8.846,3.454,75.316,12.384,0.0,0.0,8192.0,246034432.0,2.0,464.0,4134576128.0,372408320.0,28885475328.0,226615296.0,19633.0,19422.0
12-04 09:49:14,0.168,0.587,84.912,14.250,0.0,0.084,4096.0,273547264.0,1.0,532.0,4135653376.0,372199424.0,28866195456.0,245026816.0,25803.0,28702.0
12-04 09:49:15,19.421,7.666,68.654,4.259,0.0,0.0,0.0,106655744.0,0.0,232.0,4134154240.0,372211712.0,28880842752.0,231866368.0,20522.0,20329.0
12-04 09:49:16,28.754,13.140,57.765,0.341,0.0,0.0,0.0,8773632.0,0.0,91.0,4136431616.0,371871744.0,28866220032.0,244551680.0,24382.0,25435.0
12-04 09:49:17,32.884,12.479,54.553,0.084,0.0,0.0,0.0,6475776.0,0.0,58.0,4135301120.0,371658752.0,28871110656.0,241004544.0,21785.0,22155.0
12-04 09:49:18,30.841,12.659,56.415,0.085,0.0,0.0,4096.0,6565888.0,1.0,65.0,4135337984.0,371494912.0,28876087296.0,236154880.0,19612.0,19822.0
12-04 09:49:19,31.814,13.844,54.084,0.086,0.0,0.172,0.0,4370432.0,0.0,49.0,4137005056.0,371290112.0,28881293312.0,229486592.0,12173373.0,6767251.0
12-04 09:49:20,29.974,17.399,51.766,0.0,0.0,0.861,0.0,4386816.0,0.0,40.0,4135862272.0,371101696.0,28884467712.0,227643392.0,4067632.0,1983381.0
12-04 09:49:21,32.090,15.351,51.691,0.087,0.0,0.781,0.0,2277376.0,0.0,27.0,4137353216.0,370704384.0,28864757760.0,246259712.0,6016001.0,1953394.0
12-04 09:49:22,31.448,16.624,50.985,0.086,0.0,0.857,0.0,2203648.0,0.0,25.0,4137082880.0,370507776.0,28866670592.0,244813824.0,6125913.0,2009477.0
12-04 09:49:23,31.488,16.522,51.298,0.0,0.0,0.692,0.0,2273280.0,0.0,25.0,4136706048.0,370307072.0,28869599232.0,242462720.0,6124422.0,2012779.0
12-04 09:49:24,32.168,15.385,51.224,0.0,0.0,1.224,0.0,3014656.0,0.0,44.0,4136955904.0,370118656.0,28871999488.0,240001024.0,6500476.0,2206577.0
12-04 09:49:25,31.111,16.410,51.538,0.085,0.0,0.855,0.0,2281472.0,0.0,25.0,4136050688.0,369930240.0,28873269248.0,239824896.0,6217056.0,2067083.0
12-04 09:49:26,30.642,16.580,51.910,0.0,0.0,0.868,0.0,2195456.0,0.0,24.0,4135821312.0,369750016.0,28876603392.0,236900352.0,6166707.0,2066117.0
12-04 09:49:27,31.515,16.623,51.255,0.0,0.0,0.606,0.0,1159168.0,0.0,22.0,4136075264.0,369541120.0,28877615104.0,235843584.0,3816714.0,1847967.0
12-04 09:49:28,31.830,16.305,50.737,0.173,0.0,0.954,0.0,4136960.0,0.0,33.0,4135190528.0,369356800.0,28882247680.0,232280064.0,6086639.0,2013953.0
12-04 09:49:29,31.384,17.111,50.645,0.0,0.0,0.860,0.0,2359296.0,0.0,30.0,4136939520.0,369176576.0,28883361792.0,229597184.0,6167144.0,2031676.0
12-04 09:49:30,31.772,16.525,50.511,0.085,0.0,1.107,0.0,2236416.0,0.0,27.0,4135841792.0,368988160.0,28885872640.0,228372480.0,6197439.0,2066348.0
12-04 09:49:31,31.623,16.821,50.294,0.084,0.0,1.177,4096.0,2252800.0,1.0,26.0,4135919616.0,368795648.0,28888449024.0,225910784.0,8249459.0,2084034.0
12-04 09:49:32,31.379,16.466,51.121,0.0,0.0,1.034,4096.0,2285568.0,1.0,29.0,4136910848.0,368373760.0,28868800512.0,244989952.0,8284764.0,2114158.0
12-04 09:49:33,31.507,16.438,51.027,0.0,0.0,1.027,0.0,2191360.0,0.0,22.0,4137189376.0,368164864.0,28871274496.0,242446336.0,6252790.0,2071766.0
12-04 09:49:34,33.562,15.325,50.086,0.171,0.0,0.856,0.0,2289664.0,0.0,29.0,4137144320.0,367939584.0,28870254592.0,243736576.0,6275873.0,2113457.0
12-04 09:49:35,32.596,15.915,50.809,0.0,0.0,0.681,0.0,2195456.0,0.0,22.0,4136812544.0,367730688.0,28871000064.0,243531776.0,6286526.0,2120970.0
12-04 09:49:36,31.533,16.115,51.481,0.0,0.0,0.871,0.0,2240512.0,0.0,23.0,4135727104.0,367534080.0,28874133504.0,241680384.0,6177146.0,2049698.0
12-04 09:49:37,32.358,15.835,51.033,0.0,0.0,0.775,4096.0,2224128.0,1.0,25.0,4136349696.0,367308800.0,28873457664.0,241958912.0,6292056.0,2099171.0
12-04 09:49:38,30.763,17.158,51.300,0.0,0.0,0.780,0.0,2379776.0,0.0,29.0,4135739392.0,367112192.0,28875374592.0,240848896.0,6515626.0,2155228.0
12-04 09:49:39,31.779,15.889,51.382,0.086,0.0,0.864,0.0,2199552.0,0.0,27.0,4137857024.0,366862336.0,28870909952.0,243445760.0,8160031.0,2127976.0
12-04 09:49:40,31.648,16.652,50.915,0.087,0.0,0.697,0.0,2260992.0,0.0,27.0,4136763392.0,366661632.0,28873142272.0,242507776.0,6258357.0,2070437.0
12-04 09:49:41,31.103,16.421,51.781,0.0,0.0,0.695,0.0,2187264.0,0.0,22.0,4137443328.0,366452736.0,28873125888.0,242053120.0,6300155.0,2120477.0
12-04 09:49:42,31.561,16.552,50.858,0.086,0.0,0.943,0.0,2220032.0,0.0,25.0,4136259584.0,366243840.0,28876959744.0,239611904.0,6246468.0,2086258.0
12-04 09:49:43,30.621,16.360,51.881,0.0,0.0,1.137,4096.0,2256896.0,1.0,26.0,4135755776.0,366043136.0,28879736832.0,237539328.0,6172186.0,2046705.0
12-04 09:49:44,33.044,15.265,51.171,0.0,0.0,0.520,0.0,2195456.0,0.0,22.0,4135813120.0,365871104.0,28882550784.0,234840064.0,6138278.0,1991495.0
12-04 09:49:45,31.565,15.304,51.913,0.0,0.0,1.217,0.0,2375680.0,0.0,48.0,4137148416.0,365678592.0,28883378176.0,232869888.0,6195305.0,2045450.0
12-04 09:49:46,30.816,17.014,51.215,0.087,0.0,0.868,0.0,2236416.0,0.0,25.0,4136509440.0,365510656.0,28886355968.0,230699008.0,7460883.0,2071707.0
12-04 09:49:47,32.255,16.511,50.468,0.085,0.0,0.681,0.0,2199552.0,0.0,23.0,4136759296.0,365322240.0,28886491136.0,230502400.0,6730597.0,2070633.0
12-04 09:49:48,31.288,16.564,51.446,0.0,0.0,0.701,0.0,2236416.0,0.0,28.0,4135976960.0,365150208.0,28890271744.0,227676160.0,6470366.0,1992834.0
12-04 09:49:49,31.029,16.508,51.426,0.0,0.0,1.037,0.0,2273280.0,0.0,27.0,4137013248.0,364777472.0,28871204864.0,246079488.0,6193682.0,2088690.0
12-04 09:49:50,28.883,16.405,48.168,5.236,0.0,1.309,8192.0,214888448.0,2.0,411.0,4136640512.0,364785664.0,28891348992.0,226299904.0,6119957.0,2019436.0
12-04 09:49:51,20.722,14.445,54.342,9.888,0.0,0.602,8192.0,271630336.0,2.0,520.0,4137099264.0,364564480.0,28882075648.0,235335680.0,5762245.0,2221496.0
12-04 09:49:52,17.872,13.021,57.787,10.213,0.0,1.106,12288.0,268447744.0,3.0,512.0,4137816064.0,364380160.0,28875345920.0,241532928.0,2006399.0,1957442.0
12-04 09:49:53,32.596,14.723,50.894,0.681,0.0,1.106,0.0,37789696.0,0.0,102.0,4136235008.0,364195840.0,28879319040.0,239325184.0,10890127.0,2003718.0
12-04 09:49:54,33.077,15.726,50.342,0.171,0.0,0.684,0.0,5488640.0,0.0,37.0,4134903808.0,363974656.0,28878475264.0,241721344.0,2076116.0,1995151.0
12-04 09:49:55,32.097,15.789,51.251,0.0,0.0,0.863,0.0,2224128.0,0.0,23.0,4136173568.0,363773952.0,28879360000.0,239767552.0,2618634.0,1998971.0
12-04 09:49:56,31.641,16.920,50.508,0.0,0.0,0.931,0.0,2203648.0,0.0,23.0,4134416384.0,363581440.0,28881121280.0,239955968.0,4051892.0,1978269.0
12-04 09:49:57,33.700,16.427,48.688,0.254,0.0,0.931,0.0,21426176.0,0.0,72.0,4135215104.0,363204608.0,28878417920.0,242237440.0,6108364.0,1982105.0
12-04 09:49:58,37.489,17.557,42.833,0.848,0.0,1.272,4096.0,75997184.0,1.0,199.0,4137074688.0,362496000.0,28879093760.0,240410624.0,10238301.0,2046101.0
12-04 09:49:59,34.244,16.482,47.652,0.427,0.0,1.196,8192.0,34111488.0,2.0,115.0,4133322752.0,362381312.0,28800196608.0,323174400.0,6255580.0,2092234.0
12-04 09:50:00,32.463,16.362,49.782,0.261,0.0,1.131,0.0,20033536.0,0.0,70.0,4134592512.0,362414080.0,28817219584.0,304848896.0,10224285.0,2001448.0
12-04 09:50:01,31.873,15.893,50.859,0.0,0.0,1.375,0.0,2187264.0,0.0,22.0,4133920768.0,362426368.0,28840939520.0,281788416.0,8236923.0,2117785.0
12-04 09:50:02,30.360,17.925,50.858,0.0,0.0,0.858,4096.0,2158592.0,1.0,19.0,4134187008.0,362430464.0,28862676992.0,259780608.0,6263738.0,2093320.0
12-04 09:50:03,31.665,16.135,50.820,0.0,0.0,1.381,0.0,2162688.0,0.0,20.0,4133707776.0,362446848.0,28888186880.0,234733568.0,8230686.0,2072516.0
12-04 09:50:04,32.137,15.897,50.684,0.085,0.0,1.197,0.0,2281472.0,0.0,29.0,4135055360.0,362242048.0,28885524480.0,236253184.0,6139237.0,2015370.0
12-04 09:50:05,31.893,17.545,49.611,0.346,0.0,0.605,0.0,15507456.0,0.0,56.0,4135403520.0,361848832.0,28876603392.0,245219328.0,6202899.0,2027278.0
12-04 09:50:06,36.552,17.155,44.138,0.690,0.0,1.466,4096.0,74428416.0,1.0,189.0,4136230912.0,361107456.0,28881866752.0,239869952.0,6272790.0,2081384.0
12-04 09:50:07,32.038,16.149,50.691,0.086,0.0,1.036,4096.0,8138752.0,1.0,45.0,4134633472.0,361029632.0,28814225408.0,309186560.0,8273771.0,2117870.0
12-04 09:50:08,32.164,15.997,50.813,0.086,0.0,0.941,4096.0,2154496.0,1.0,19.0,4133896192.0,361037824.0,28836691968.0,287449088.0,6216237.0,2067785.0
12-04 09:50:09,31.799,16.283,50.639,0.0,0.0,1.279,0.0,2166784.0,0.0,20.0,4134547456.0,361050112.0,28860153856.0,263323648.0,6171031.0,2029101.0
12-04 09:50:10,30.465,17.212,51.205,0.086,0.0,1.033,0.0,2170880.0,0.0,21.0,4132941824.0,361070592.0,28883664896.0,241397760.0,6220790.0,2059049.0
12-04 09:50:11,31.421,17.038,50.599,0.086,0.0,0.856,4096.0,2265088.0,1.0,25.0,4133527552.0,360894464.0,28886970368.0,237682688.0,6226140.0,2047942.0
12-04 09:50:12,32.540,15.888,50.552,0.0,0.0,1.020,4096.0,2207744.0,1.0,25.0,4136042496.0,360706048.0,28887248896.0,235077632.0,6199090.0,2067008.0
12-04 09:50:13,31.739,16.435,51.217,0.0,0.0,0.609,0.0,2158592.0,0.0,22.0,4135079936.0,360513536.0,28891103232.0,232378368.0,6209273.0,2037093.0
12-04 09:50:14,32.822,15.772,50.213,0.085,0.0,1.108,0.0,2232320.0,0.0,24.0,4134875136.0,360316928.0,28893745152.0,230137856.0,8199166.0,2070089.0
12-04 09:50:15,31.701,16.753,50.515,0.0,0.0,1.031,0.0,2170880.0,0.0,22.0,4135632896.0,360136704.0,28895100928.0,228204544.0,6178011.0,2043114.0
12-04 09:50:16,31.648,16.042,51.613,0.0,0.0,0.697,0.0,2244608.0,0.0,26.0,4134821888.0,359952384.0,28897808384.0,226492416.0,6177290.0,2017698.0
12-04 09:50:17,32.910,16.074,50.0,0.0,0.0,1.015,0.0,2457600.0,0.0,49.0,4136169472.0,359567360.0,28877967360.0,245370880.0,6132028.0,2018094.0
12-04 09:50:18,33.191,15.483,50.385,0.0,0.0,0.941,0.0,2240512.0,0.0,23.0,4135219200.0,359378944.0,28881821696.0,242655232.0,6157002.0,2045413.0
12-04 09:50:19,30.756,16.768,51.434,0.087,0.0,0.956,4096.0,2195456.0,1.0,24.0,4135702528.0,359206912.0,28883066880.0,241098752.0,6161739.0,2014686.0
12-04 09:50:20,31.261,17.802,50.170,0.0,0.0,0.767,0.0,2199552.0,0.0,20.0,4135927808.0,359034880.0,28883509248.0,240603136.0,6232023.0,2065073.0
12-04 09:50:21,32.844,15.385,51.080,0.0,0.0,0.691,0.0,2195456.0,0.0,22.0,4135329792.0,358842368.0,28886413312.0,238489600.0,6920637.0,2038814.0
12-04 09:50:22,30.763,16.291,50.780,0.867,0.0,1.300,0.0,41164800.0,0.0,97.0,4137136128.0,358670336.0,28886605824.0,236662784.0,7434580.0,2014701.0
12-04 09:50:23,28.448,17.500,43.793,9.138,0.0,1.121,4096.0,264400896.0,1.0,504.0,4137078784.0,358395904.0,28877795328.0,245805056.0,6776362.0,2334732.0
12-04 09:50:24,19.865,13.384,54.966,10.859,0.0,0.926,4096.0,268439552.0,1.0,509.0,4136165376.0,358400000.0,28891697152.0,232812544.0,3800067.0,2007892.0
12-04 09:50:25,28.461,13.156,54.686,2.752,0.0,0.946,8192.0,110604288.0,2.0,226.0,4135161856.0,358211584.0,28892016640.0,233684992.0,4003620.0,1809120.0
12-04 09:50:26,31.300,15.650,52.343,0.0,0.0,0.707,0.0,4247552.0,0.0,36.0,4134379520.0,358023168.0,28895928320.0,230744064.0,2371797.0,1983183.0
12-04 09:50:27,32.586,15.086,51.552,0.086,0.0,0.690,0.0,2195456.0,0.0,22.0,4136194048.0,357834752.0,28898570240.0,226476032.0,2253566.0,2089287.0
12-04 09:50:28,32.655,16.794,49.364,0.170,0.0,1.018,4096.0,2367488.0,1.0,35.0,4136271872.0,357466112.0,28879478784.0,245858304.0,8531787.0,2205169.0
12-04 09:50:29,32.378,15.852,50.843,0.0,0.0,0.927,4096.0,2232320.0,1.0,23.0,4136341504.0,357285888.0,28881334272.0,244113408.0,5874593.0,1765462.0
12-04 09:50:30,31.493,16.911,50.647,0.0,0.0,0.949,0.0,2256896.0,0.0,27.0,4135567360.0,357089280.0,28883603456.0,242814976.0,10238443.0,2101543.0
12-04 09:50:31,31.838,16.307,50.647,0.0,0.0,1.208,0.0,2228224.0,0.0,23.0,4135362560.0,356904960.0,28886204416.0,240603136.0,8167307.0,1996519.0
12-04 09:50:32,33.134,15.884,50.043,0.0,0.0,0.939,0.0,2191360.0,0.0,26.0,4137070592.0,356704256.0,28887031808.0,238268416.0,8255209.0,2096729.0
12-04 09:50:33,31.510,15.712,51.562,0.0,0.0,1.215,0.0,2228224.0,0.0,23.0,4136972288.0,356503552.0,28889649152.0,235950080.0,8128504.0,1986851.0
12-04 09:50:34,32.423,16.297,50.085,0.085,0.0,1.109,4096.0,2199552.0,1.0,24.0,4136337408.0,356335616.0,28891451392.0,234950656.0,7653002.0,2027534.0
12-04 09:50:35,39.762,14.698,44.520,0.085,0.0,0.935,0.0,2269184.0,0.0,28.0,4136157184.0,356179968.0,28890648576.0,236089344.0,5082195.0,2007141.0
12-04 09:50:36,31.588,16.223,51.159,0.0,0.0,1.030,0.0,2158592.0,0.0,22.0,4137295872.0,356003840.0,28890537984.0,235237376.0,7973159.0,2115092.0
12-04 09:50:37,30.877,16.228,52.018,0.0,0.0,0.877,0.0,2285568.0,0.0,27.0,4136857600.0,355835904.0,28894867456.0,231514112.0,6218726.0,2048856.0
12-04 09:50:38,31.959,15.893,51.375,0.0,0.0,0.773,0.0,2187264.0,0.0,23.0,4135358464.0,355651584.0,28895457280.0,232607744.0,5995207.0,1912871.0
12-04 09:50:39,31.073,16.824,50.901,0.0,0.0,1.202,0.0,2260992.0,0.0,27.0,4135792640.0,355471360.0,28898586624.0,229224448.0,8529127.0,2246600.0
12-04 09:50:40,33.102,15.685,50.260,0.173,0.0,0.780,0.0,2789376.0,0.0,38.0,4134719488.0,355307520.0,28901961728.0,227086336.0,5713201.0,1792177.0
12-04 09:50:41,31.506,16.362,51.262,0.087,0.0,0.783,0.0,2322432.0,0.0,30.0,4136837120.0,354975744.0,28880912384.0,246349824.0,6185230.0,2049756.0
12-04 09:50:42,32.031,16.907,49.873,0.0,0.0,1.189,4096.0,2211840.0,1.0,24.0,4136222720.0,354807808.0,28882497536.0,245547008.0,6230463.0,2057709.0
12-04 09:50:43,30.610,17.541,50.989,0.0,0.0,0.860,0.0,2211840.0,0.0,23.0,4134653952.0,354643968.0,28884307968.0,245469184.0,6304082.0,2097723.0
12-04 09:50:44,31.624,15.897,51.368,0.0,0.0,1.111,0.0,2297856.0,0.0,26.0,4135919616.0,354480128.0,28887363584.0,241311744.0,4191123.0,1978191.0
12-04 09:50:45,32.189,15.622,51.073,0.0,0.0,1.116,0.0,2142208.0,0.0,20.0,4135944192.0,354304000.0,28888276992.0,240549888.0,7135057.0,2082159.0
12-04 09:50:46,32.465,15.885,50.955,0.087,0.0,0.608,0.0,2371584.0,0.0,35.0,4136505344.0,354099200.0,28884439040.0,244031488.0,7380425.0,2117874.0
12-04 09:50:47,32.560,15.979,50.344,0.0,0.0,1.117,0.0,2240512.0,0.0,23.0,4136955904.0,353923072.0,28886388736.0,241807360.0,6302714.0,2105762.0
12-04 09:50:48,30.690,17.414,51.034,0.086,0.0,0.776,0.0,2183168.0,0.0,23.0,4136681472.0,353751040.0,28888002560.0,240640000.0,6117241.0,1988291.0
12-04 09:50:49,31.830,15.265,51.778,0.087,0.0,1.041,0.0,2244608.0,0.0,23.0,4135579648.0,353574912.0,28889669632.0,240250880.0,6077743.0,1986223.0
12-04 09:50:50,31.878,15.371,51.965,0.0,0.0,0.786,0.0,2314240.0,0.0,42.0,4135538688.0,353398784.0,28892094464.0,238043136.0,6449861.0,2149102.0
12-04 09:50:51,31.705,16.281,51.243,0.0,0.0,0.771,4096.0,2244608.0,1.0,23.0,4135026688.0,353214464.0,28892913664.0,237920256.0,2140806.0,2033067.0
12-04 09:50:52,31.795,16.410,50.513,0.171,0.0,1.111,0.0,2207744.0,0.0,26.0,4136759296.0,353030144.0,28892102656.0,237182976.0,3620832.0,2068846.0
12-04 09:50:53,32.618,16.052,50.300,0.0,0.0,1.030,0.0,2236416.0,0.0,23.0,4135256064.0,352854016.0,28894547968.0,236417024.0,6135644.0,2013952.0
12-04 09:50:54,32.269,17.143,49.832,0.0,0.0,0.756,0.0,2215936.0,0.0,24.0,4137795584.0,352653312.0,28893806592.0,234819584.0,8111329.0,1929205.0
12-04 09:50:55,29.206,16.652,46.541,6.405,0.0,1.196,12288.0,232493056.0,3.0,439.0,4138729472.0,352477184.0,28892233728.0,235634688.0,8259522.0,2088664.0
12-04 09:50:56,19.506,13.373,55.622,10.733,0.0,0.767,4096.0,269684736.0,1.0,512.0,4138962944.0,352296960.0,28884246528.0,243568640.0,3247201.0,1981840.0
12-04 09:50:57,25.085,14.881,53.486,5.442,0.0,1.105,8192.0,180035584.0,2.0,348.0,4137844736.0,352133120.0,28883443712.0,245653504.0,11092265.0,1995607.0
12-04 09:50:58,31.969,16.198,50.639,0.085,0.0,1.108,0.0,2220032.0,0.0,24.0,4137537536.0,351961088.0,28884959232.0,244617216.0,1921421.0,1899844.0
12-04 09:50:59,32.988,15.544,50.604,0.0,0.0,0.864,0.0,2211840.0,0.0,24.0,4136775680.0,351784960.0,28887339008.0,243175424.0,4069822.0,1996264.0
12-04 09:51:00,31.196,16.118,51.300,0.0,0.0,1.386,0.0,2220032.0,0.0,23.0,4138876928.0,351604736.0,28888387584.0,240205824.0,4095097.0,2011928.0
12-04 09:51:01,31.461,16.162,51.426,0.086,0.0,0.864,0.0,4235264.0,0.0,36.0,4137959424.0,351436800.0,28893270016.0,236408832.0,4087512.0,1989531.0
12-04 09:51:02,31.399,16.468,51.109,0.0,0.0,1.024,0.0,2277376.0,0.0,27.0,4139012096.0,351272960.0,28892823552.0,235966464.0,9278055.0,2108879.0
12-04 09:51:03,31.655,17.150,49.744,0.085,0.0,1.365,0.0,2211840.0,0.0,23.0,4137807872.0,351117312.0,28896505856.0,233644032.0,9185617.0,1959476.0
12-04 09:51:04,30.749,16.028,51.829,0.087,0.0,1.307,0.0,2244608.0,0.0,25.0,4137865216.0,350957568.0,28897730560.0,232521728.0,6268455.0,2027687.0
12-04 09:51:05,31.647,16.638,50.600,0.0,0.0,1.115,0.0,2220032.0,0.0,27.0,4136701952.0,350777344.0,28899459072.0,232136704.0,10267823.0,2101866.0
12-04 09:51:06,31.552,16.794,50.551,0.085,0.0,1.018,0.0,2224128.0,0.0,25.0,4137168896.0,350597120.0,28900425728.0,230883328.0,5651935.0,2067898.0
12-04 09:51:07,32.683,16.299,50.255,0.0,0.0,0.764,0.0,2240512.0,0.0,24.0,4137406464.0,350429184.0,28903780352.0,227459072.0,8811113.0,2053597.0
12-04 09:51:08,32.161,16.038,50.429,0.086,0.0,1.286,0.0,2326528.0,0.0,28.0,4136419328.0,350248960.0,28903178240.0,229228544.0,6281350.0,2096161.0
12-04 09:51:09,32.325,16.335,50.389,0.086,0.0,0.864,0.0,5701632.0,0.0,32.0,4137930752.0,350068736.0,28904853504.0,226222080.0,8421672.0,2160218.0
12-04 09:51:10,36.457,17.025,45.142,0.774,0.0,0.602,4096.0,66957312.0,1.0,181.0,4137758720.0,349306880.0,28890927104.0,241082368.0,5872555.0,1841233.0
12-04 09:51:11,35.586,17.536,45.081,0.513,0.0,1.283,0.0,58146816.0,0.0,169.0,4136464384.0,348966912.0,28796166144.0,337477632.0,6060508.0,2000330.0
12-04 09:51:12,33.021,16.851,48.596,0.340,0.0,1.191,0.0,24375296.0,0.0,78.0,4136185856.0,348999680.0,28818968576.0,314920960.0,8248391.0,2066168.0
12-04 09:51:13,32.236,16.962,49.958,0.0,0.0,0.844,0.0,2195456.0,0.0,22.0,4135550976.0,349016064.0,28843589632.0,290918400.0,6228844.0,2028282.0
12-04 09:51:14,31.332,16.449,51.262,0.0,0.0,0.957,0.0,2166784.0,0.0,19.0,4136185856.0,349024256.0,28864495616.0,269369344.0,6239371.0,2104183.0
12-04 09:51:15,31.287,17.221,50.469,0.171,0.0,0.853,0.0,2179072.0,0.0,23.0,4135141376.0,349048832.0,28890402816.0,244482048.0,6190889.0,2011641.0
12-04 09:51:16,32.100,16.007,50.861,0.0,0.0,1.033,0.0,2367488.0,0.0,29.0,4136181760.0,348880896.0,28892368896.0,241643520.0,8446324.0,2162944.0
12-04 09:51:17,31.931,16.309,50.815,0.0,0.0,0.944,69632.0,2211840.0,3.0,25.0,4139532288.0,348659712.0,28888702976.0,242180096.0,6123614.0,1988018.0
12-04 09:51:18,30.215,17.425,51.588,0.0,0.0,0.773,0.0,2248704.0,0.0,23.0,4138946560.0,348491776.0,28889034752.0,242601984.0,6234827.0,2028698.0
12-04 09:51:19,31.810,16.244,50.846,0.085,0.0,1.015,0.0,2183168.0,0.0,22.0,4137717760.0,348319744.0,28892434432.0,240603136.0,6057259.0,1854833.0
12-04 09:51:20,32.189,12.961,54.678,0.086,0.0,0.086,0.0,6422528.0,0.0,59.0,4136660992.0,348119040.0,28892495872.0,241799168.0,4846917.0,471555.0
12-04 09:51:21,33.276,11.634,54.833,0.257,0.0,0.0,0.0,6709248.0,0.0,73.0,4141187072.0,347934720.0,28894093312.0,235859968.0,606033.0,329447.0
12-04 09:51:22,31.891,12.383,55.386,0.170,0.0,0.170,0.0,6758400.0,0.0,83.0,4138422272.0,347787264.0,28894195712.0,238669824.0,2270499.0,267749.0
12-04 09:51:23,32.767,12.903,54.329,0.0,0.0,0.0,0.0,6545408.0,0.0,63.0,4139974656.0,347635712.0,28900429824.0,231034880.0,463582.0,257017.0
12-04 09:51:24,32.182,12.890,54.760,0.168,0.0,0.0,0.0,6582272.0,0.0,64.0,4142174208.0,347295744.0,28884721664.0,244883456.0,461751.0,255434.0
12-04 09:51:25,32.618,11.588,55.622,0.172,0.0,0.0,0.0,6524928.0,0.0,63.0,4143357952.0,347148288.0,28887891968.0,240676864.0,461656.0,255398.0
12-04 09:51:26,32.014,12.651,55.250,0.086,0.0,0.0,0.0,6574080.0,0.0,66.0,4143263744.0,346984448.0,28893147136.0,235679744.0,459779.0,252643.0
12-04 09:51:27,22.222,9.175,62.542,5.976,0.0,0.084,8192.0,154738688.0,2.0,328.0,4144095232.0,346812416.0,28891656192.0,236511232.0,315331.0,176275.0
12-04 09:51:28,0.167,0.585,83.194,16.054,0.0,0.0,8192.0,269062144.0,2.0,511.0,4144070656.0,346820608.0,28891672576.0,236511232.0,26385.0,27737.0
12-04 09:51:29,4.911,2.710,81.287,11.008,0.0,0.085,4096.0,227995648.0,1.0,423.0,4142870528.0,346841088.0,28896677888.0,232685568.0,168297.0,98527.0
12-04 09:51:30,31.387,13.113,55.415,0.085,0.0,0.0,0.0,7061504.0,0.0,83.0,4143607808.0,346714112.0,28901441536.0,227311616.0,486651.0,268309.0
12-04 09:51:31,35.294,12.702,51.066,0.853,0.0,0.085,4096.0,52695040.0,1.0,175.0,4144209920.0,346144768.0,28887035904.0,241684480.0,460974.0,255284.0
12-04 09:51:32,34.439,13.265,51.446,0.765,0.0,0.085,4096.0,54251520.0,1.0,178.0,4138909696.0,345751552.0,28805582848.0,328830976.0,462199.0,254983.0
12-04 09:51:33,32.479,12.735,54.615,0.171,0.0,0.0,0.0,6483968.0,0.0,61.0,4140838912.0,345788416.0,28832948224.0,299499520.0,463890.0,257629.0
12-04 09:51:34,32.823,12.245,54.762,0.085,0.0,0.085,0.0,6496256.0,0.0,59.0,4140761088.0,345829376.0,28860030976.0,272453632.0,457950.0,250253.0
12-04 09:51:35,32.849,11.634,55.346,0.171,0.0,0.0,0.0,6475776.0,0.0,57.0,4141776896.0,345878528.0,28886822912.0,244596736.0,478664.0,273106.0
12-04 09:51:36,32.762,11.235,55.832,0.172,0.0,0.0,0.0,6549504.0,0.0,66.0,4143218688.0,345747456.0,28891910144.0,238198784.0,459597.0,252155.0
12-04 09:51:37,31.356,12.627,55.932,0.085,0.0,0.0,0.0,6529024.0,0.0,63.0,4142874624.0,345583616.0,28896038912.0,234577920.0,461881.0,255621.0
12-04 09:51:38,30.809,12.359,56.658,0.174,0.0,0.0,0.0,8695808.0,0.0,79.0,4142678016.0,345419776.0,28904828928.0,226148352.0,607746.0,331943.0
12-04 09:51:39,32.378,11.979,55.556,0.087,0.0,0.0,0.0,6594560.0,0.0,68.0,4144586752.0,345096192.0,28889673728.0,239718400.0,460054.0,253310.0
12-04 09:51:40,31.893,12.446,55.575,0.086,0.0,0.0,0.0,6508544.0,0.0,63.0,4144488448.0,344952832.0,28895981568.0,233652224.0,461030.0,254980.0
12-04 09:51:41,32.877,11.986,54.880,0.171,0.0,0.086,0.0,10039296.0,0.0,72.0,4145033216.0,344809472.0,28901355520.0,227876864.0,462297.0,256726.0
12-04 09:51:42,36.142,13.311,49.452,1.095,0.0,0.0,0.0,61620224.0,0.0,188.0,4143796224.0,344133632.0,28894027776.0,237117440.0,458980.0,251539.0
12-04 09:51:43,36.856,12.027,49.742,1.289,0.0,0.086,4096.0,75554816.0,1.0,241.0,4145262592.0,343654400.0,28786642944.0,343515136.0,478759.0,272570.0
12-04 09:51:44,33.247,12.543,53.866,0.344,0.0,0.0,0.0,28749824.0,0.0,112.0,4144316416.0,343724032.0,28812099584.0,318935040.0,460569.0,254519.0
12-04 09:51:45,32.601,13.176,54.054,0.169,0.0,0.0,0.0,6516736.0,0.0,61.0,4143300608.0,343764992.0,28840120320.0,291889152.0,459316.0,251684.0
12-04 09:51:46,31.818,12.350,55.660,0.172,0.0,0.0,0.0,6471680.0,0.0,57.0,4143206400.0,343789568.0,28867235840.0,264843264.0,461258.0,253744.0
12-04 09:51:47,32.192,12.158,55.565,0.086,0.0,0.0,0.0,6483968.0,0.0,58.0,4143394816.0,343810048.0,28894580736.0,237289472.0,461159.0,254716.0
12-04 09:51:48,31.946,11.470,56.500,0.085,0.0,0.0,0.0,8134656.0,0.0,82.0,4145741824.0,343666688.0,28899377152.0,230289408.0,566362.0,313046.0
12-04 09:51:49,32.195,12.126,55.594,0.085,0.0,0.0,0.0,6623232.0,0.0,65.0,4145496064.0,343334912.0,28884987904.0,245256192.0,317226.0,180395.0
12-04 09:51:50,31.287,12.276,56.181,0.256,0.0,0.0,0.0,6561792.0,0.0,64.0,4146520064.0,343199744.0,28890324992.0,239030272.0,20918.0,21081.0
12-04 09:51:51,32.198,11.840,55.877,0.085,0.0,0.0,4096.0,6533120.0,1.0,62.0,4144541696.0,343031808.0,28898344960.0,233156608.0,39688.0,40971.0
12-04 09:51:52,31.159,12.961,55.794,0.086,0.0,0.0,0.0,6545408.0,0.0,65.0,4140244992.0,342843392.0,28898914304.0,237072384.0,21950.0,22614.0
12-04 09:51:53,30.498,11.254,58.076,0.172,0.0,0.0,0.0,6582272.0,0.0,66.0,4144996352.0,342650880.0,28901117952.0,230309888.0,22081.0,21478.0
12-04 09:51:54,30.179,11.679,57.971,0.171,0.0,0.0,0.0,9056256.0,0.0,118.0,4146618368.0,342319104.0,28886429696.0,243707904.0,18893.0,18558.0
12-04 09:51:55,32.730,12.145,54.866,0.086,0.0,0.172,0.0,4354048.0,0.0,42.0,4146647040.0,342151168.0,28890210304.0,240066560.0,11970250.0,6502705.0
12-04 09:51:56,31.926,11.909,55.828,0.253,0.0,0.084,0.0,8699904.0,0.0,85.0,4146569216.0,342003712.0,28898975744.0,231526400.0,168119.0,100033.0
12-04 09:51:57,29.878,11.672,58.362,0.087,0.0,0.0,0.0,6520832.0,0.0,62.0,4147085312.0,341856256.0,28903116800.0,227016704.0,20340.0,20829.0
12-04 09:51:58,32.124,11.485,56.304,0.086,0.0,0.0,0.0,6578176.0,0.0,65.0,4147531776.0,341524480.0,28886831104.0,243187712.0,23721.0,25004.0
12-04 09:51:59,31.737,12.233,55.774,0.257,0.0,0.0,0.0,16273408.0,0.0,85.0,4146843648.0,341377024.0,28900700160.0,230154240.0,20570.0,21556.0
12-04 09:52:00,35.683,12.010,51.349,0.957,0.0,0.0,8192.0,63975424.0,2.0,202.0,4149583872.0,340819968.0,28834390016.0,294281216.0,18933.0,18224.0
12-04 09:52:01,31.207,11.990,56.633,0.170,0.0,0.0,0.0,6451200.0,0.0,60.0,4147986432.0,340832256.0,28863365120.0,266891264.0,19407.0,18777.0
12-04 09:52:02,29.800,12.511,57.515,0.174,0.0,0.0,0.0,6463488.0,0.0,60.0,4146343936.0,340865024.0,28891652096.0,240214016.0,21715.0,21628.0
12-04 09:52:03,31.784,13.187,54.691,0.254,0.0,0.085,4096.0,13250560.0,1.0,83.0,4147838976.0,340713472.0,28899704832.0,230817792.0,21258.0,21303.0
12-04 09:52:04,23.435,9.983,57.530,9.052,0.0,0.0,0.0,159424512.0,0.0,341.0,4148457472.0,340197376.0,28892672000.0,237748224.0,21234.0,21127.0
12-04 09:52:05,0.251,0.586,74.979,24.184,0.0,0.0,0.0,266338304.0,0.0,486.0,4149202944.0,340197376.0,28892672000.0,237002752.0,41992.0,44713.0
12-04 09:52:06,0.167,0.418,74.979,24.435,0.0,0.0,0.0,270348288.0,0.0,492.0,4149194752.0,340197376.0,28892672000.0,237010944.0,21525.0,21938.0
12-04 09:52:07,25.514,8.818,59.332,6.250,0.0,0.086,4096.0,150204416.0,1.0,354.0,4149698560.0,339828736.0,28818198528.0,311349248.0,22269.0,22427.0
12-04 09:52:08,36.003,13.406,49.157,1.349,0.0,0.084,0.0,74960896.0,0.0,202.0,4148154368.0,339759104.0,28891545600.0,239616000.0,23512.0,23569.0
12-04 09:52:09,32.421,12.917,53.978,0.684,0.0,0.0,0.0,47366144.0,0.0,190.0,4148662272.0,339648512.0,28802842624.0,327921664.0,18966.0,18136.0
12-04 09:52:10,32.109,12.553,54.910,0.427,0.0,0.0,0.0,28639232.0,0.0,113.0,4149067776.0,339697664.0,28829069312.0,301240320.0,20766.0,20199.0
12-04 09:52:11,25.502,10.480,63.930,0.087,0.0,0.0,0.0,6230016.0,0.0,57.0,4149067776.0,339714048.0,28854321152.0,275972096.0,21916.0,21744.0
12-04 09:52:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4149030912.0,339714048.0,28854992896.0,275337216.0,23212.0,24495.0
12-04 09:52:13,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4149030912.0,339714048.0,28854992896.0,275337216.0,23285.0,23602.0
12-04 09:52:14,0.167,0.251,99.415,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4149022720.0,339722240.0,28854992896.0,275337216.0,20946.0,21569.0
12-04 09:52:15,0.250,0.333,99.417,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4149145600.0,339722240.0,28854996992.0,275210240.0,22005.0,23663.0
12-04 09:52:16,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4149145600.0,339722240.0,28854996992.0,275210240.0,23344.0,23596.0
12-04 09:52:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,4149141504.0,339726336.0,28854996992.0,275210240.0,19521.0,20378.0
12-04 09:52:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4149141504.0,339726336.0,28854996992.0,275210240.0,22995.0,23135.0
12-04 09:52:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4149137408.0,339726336.0,28855001088.0,275210240.0,19665.0,20149.0
12-04 09:52:20,0.167,0.334,99.333,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4149125120.0,339734528.0,28855005184.0,275210240.0,22034.0,22500.0
12-04 09:52:21,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4149125120.0,339734528.0,28855005184.0,275210240.0,23402.0,24236.0
12-04 09:52:22,0.167,0.417,99.417,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4143497216.0,339693568.0,28849074176.0,286810112.0,21879.0,22149.0
12-04 09:52:23,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4143497216.0,339693568.0,28849074176.0,286810112.0,25771.0,25211.0
12-04 09:52:24,0.250,0.083,99.583,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,4143869952.0,339693568.0,28849082368.0,286429184.0,22395.0,23466.0
12-04 09:52:25,0.167,0.167,99.498,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4145262592.0,339701760.0,28849078272.0,285032448.0,22923.0,22668.0
12-04 09:52:26,0.083,0.417,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145258496.0,339701760.0,28849082368.0,285032448.0,21590.0,20408.0
12-04 09:52:27,0.251,0.251,99.499,0.0,0.0,0.0,0.0,307200.0,0.0,32.0,4145254400.0,339701760.0,28849086464.0,285032448.0,20397.0,19680.0
12-04 09:52:28,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339701760.0,28849090560.0,285032448.0,24752.0,25204.0
12-04 09:52:29,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339701760.0,28849090560.0,285032448.0,22602.0,22097.0
12-04 09:52:30,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145242112.0,339701760.0,28849098752.0,285032448.0,26343.0,26587.0
12-04 09:52:31,0.084,0.167,99.499,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,4145233920.0,339709952.0,28849098752.0,285032448.0,21097.0,22067.0
12-04 09:52:32,0.167,0.418,99.415,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,4143140864.0,339673088.0,28843175936.0,293085184.0,21914.0,23027.0
12-04 09:52:33,0.084,0.167,99.666,0.0,0.0,0.084,0.0,40960.0,0.0,2.0,4143263744.0,339673088.0,28843180032.0,292958208.0,23193.0,23640.0
12-04 09:52:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4143263744.0,339673088.0,28843180032.0,292958208.0,20362.0,19893.0
12-04 09:52:35,10.628,0.0,89.372,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4143382528.0,339673088.0,28843188224.0,292831232.0,40395.0,39729.0
12-04 09:52:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4143382528.0,339673088.0,28843188224.0,292831232.0,20389.0,21280.0
12-04 09:52:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,4143374336.0,339681280.0,28843188224.0,292831232.0,24591.0,26198.0
12-04 09:52:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4142481408.0,339685376.0,28843188224.0,293720064.0,20505.0,20967.0
12-04 09:52:39,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4142481408.0,339685376.0,28843188224.0,293720064.0,20146.0,20517.0
12-04 09:52:40,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4142477312.0,339685376.0,28843192320.0,293720064.0,22472.0,22685.0
12-04 09:52:41,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4142600192.0,339685376.0,28843196416.0,293593088.0,20472.0,21837.0
12-04 09:52:42,0.083,0.250,99.165,0.501,0.0,0.0,0.0,93446144.0,0.0,176.0,4142600192.0,339685376.0,28843196416.0,293593088.0,20426.0,20526.0
12-04 09:52:43,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4142592000.0,339693568.0,28843196416.0,293593088.0,21553.0,22138.0
12-04 09:52:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,4142583808.0,339697664.0,28843200512.0,293593088.0,22833.0,24434.0
12-04 09:52:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4143980544.0,339697664.0,28843200512.0,292196352.0,23806.0,25157.0
12-04 09:52:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4143980544.0,339697664.0,28843200512.0,292196352.0,22128.0,22336.0
12-04 09:52:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144107520.0,339697664.0,28843200512.0,292069376.0,21158.0,21486.0
12-04 09:52:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144230400.0,339697664.0,28843204608.0,291942400.0,21192.0,22139.0
12-04 09:52:49,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4144222208.0,339705856.0,28843204608.0,291942400.0,20455.0,21258.0
12-04 09:52:50,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4144222208.0,339705856.0,28843204608.0,291942400.0,22009.0,21821.0
12-04 09:52:51,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4144222208.0,339705856.0,28843204608.0,291942400.0,20216.0,21261.0
12-04 09:52:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144336896.0,339705856.0,28843216896.0,291815424.0,22926.0,23191.0
12-04 09:52:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144336896.0,339705856.0,28843216896.0,291815424.0,20596.0,21940.0
12-04 09:52:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144463872.0,339705856.0,28843216896.0,291688448.0,22510.0,23180.0
12-04 09:52:55,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4144455680.0,339714048.0,28843216896.0,291688448.0,22303.0,22502.0
12-04 09:52:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144451584.0,339714048.0,28843220992.0,291688448.0,36426.0,36628.0
12-04 09:52:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144451584.0,339714048.0,28843220992.0,291688448.0,21556.0,21619.0
12-04 09:52:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144451584.0,339714048.0,28843220992.0,291688448.0,21871.0,22885.0
12-04 09:52:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144447488.0,339718144.0,28843220992.0,291688448.0,21934.0,22350.0
12-04 09:53:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4144439296.0,339726336.0,28843220992.0,291688448.0,22469.0,23436.0
12-04 09:53:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4144431104.0,339726336.0,28843229184.0,291688448.0,20515.0,22195.0
12-04 09:53:02,0.0,0.250,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,11.0,4144431104.0,339726336.0,28843229184.0,291688448.0,20880.0,20113.0
12-04 09:53:03,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4144427008.0,339726336.0,28843233280.0,291688448.0,23096.0,24392.0
12-04 09:53:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4144418816.0,339730432.0,28843237376.0,291688448.0,21433.0,22164.0
12-04 09:53:05,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145180672.0,339730432.0,28843237376.0,290926592.0,38952.0,38496.0
12-04 09:53:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4145172480.0,339738624.0,28843237376.0,290926592.0,22411.0,23293.0
12-04 09:53:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4145172480.0,339738624.0,28843237376.0,290926592.0,21823.0,21393.0
12-04 09:53:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145422336.0,339738624.0,28843241472.0,290672640.0,24025.0,25581.0
12-04 09:53:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4145418240.0,339742720.0,28843241472.0,290672640.0,21620.0,21771.0
12-04 09:53:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145414144.0,339742720.0,28843245568.0,290672640.0,22325.0,22800.0
12-04 09:53:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145414144.0,339742720.0,28843245568.0,290672640.0,21771.0,21791.0
12-04 09:53:12,0.167,0.250,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4145401856.0,339750912.0,28843249664.0,290672640.0,22281.0,21935.0
12-04 09:53:13,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145401856.0,339750912.0,28843249664.0,290672640.0,22383.0,22743.0
12-04 09:53:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4145401856.0,339750912.0,28843249664.0,290672640.0,20506.0,20290.0
12-04 09:53:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145401856.0,339750912.0,28843249664.0,290672640.0,19352.0,19886.0
12-04 09:53:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145397760.0,339750912.0,28843253760.0,290672640.0,26430.0,28608.0
12-04 09:53:17,0.167,0.084,99.749,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,4145270784.0,339750912.0,28843253760.0,290799616.0,21833.0,22880.0
12-04 09:53:18,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4145262592.0,339759104.0,28843253760.0,290799616.0,19595.0,19686.0
12-04 09:53:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4145258496.0,339763200.0,28843253760.0,290799616.0,22053.0,22812.0
12-04 09:53:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339763200.0,28843261952.0,290799616.0,21331.0,22392.0
12-04 09:53:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339763200.0,28843261952.0,290799616.0,23806.0,22779.0
12-04 09:53:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339763200.0,28843261952.0,290799616.0,21056.0,20195.0
12-04 09:53:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145250304.0,339763200.0,28843261952.0,290799616.0,21382.0,20971.0
12-04 09:53:24,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,4145369088.0,339771392.0,28843261952.0,290672640.0,25592.0,26976.0
12-04 09:53:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4146126848.0,339771392.0,28843266048.0,289910784.0,22801.0,23314.0
12-04 09:53:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146126848.0,339771392.0,28843266048.0,289910784.0,23474.0,23474.0
12-04 09:53:27,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146122752.0,339771392.0,28843270144.0,289910784.0,21346.0,21176.0
12-04 09:53:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146122752.0,339771392.0,28843270144.0,289910784.0,23843.0,23280.0
12-04 09:53:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146118656.0,339771392.0,28843274240.0,289910784.0,23100.0,23112.0
12-04 09:53:30,0.0,0.083,99.750,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,4146110464.0,339779584.0,28843274240.0,289910784.0,20409.0,19921.0
12-04 09:53:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146110464.0,339779584.0,28843274240.0,289910784.0,24037.0,24759.0
12-04 09:53:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146110464.0,339779584.0,28843274240.0,289910784.0,20052.0,19913.0
12-04 09:53:33,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4146102272.0,339779584.0,28843282432.0,289910784.0,23023.0,23857.0
12-04 09:53:34,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,4146085888.0,339783680.0,28843294720.0,289910784.0,26310.0,28252.0
12-04 09:53:35,0.167,0.250,99.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4146077696.0,339791872.0,28843294720.0,289910784.0,36626.0,36879.0
12-04 09:53:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146073600.0,339791872.0,28843298816.0,289910784.0,23190.0,23102.0
12-04 09:53:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,4146073600.0,339791872.0,28843298816.0,289910784.0,20545.0,20415.0
12-04 09:53:38,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4146069504.0,339791872.0,28843302912.0,289910784.0,23189.0,24004.0
12-04 09:53:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146069504.0,339791872.0,28843302912.0,289910784.0,21620.0,22218.0
12-04 09:53:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146065408.0,339791872.0,28843307008.0,289910784.0,18054.0,17967.0
12-04 09:53:41,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4146057216.0,339800064.0,28843307008.0,289910784.0,22903.0,22949.0
12-04 09:53:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4146057216.0,339800064.0,28843307008.0,289910784.0,22453.0,24629.0
12-04 09:53:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146053120.0,339800064.0,28843311104.0,289910784.0,22106.0,23545.0
12-04 09:53:44,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,4146053120.0,339800064.0,28843311104.0,289910784.0,21898.0,21964.0
12-04 09:53:45,0.167,0.167,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4146171904.0,339800064.0,28843319296.0,289783808.0,19352.0,19940.0
12-04 09:53:46,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146171904.0,339800064.0,28843319296.0,289783808.0,25077.0,25136.0
12-04 09:53:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4146036736.0,339808256.0,28843319296.0,289910784.0,20076.0,20721.0
12-04 09:53:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146036736.0,339808256.0,28843319296.0,289910784.0,22123.0,22301.0
12-04 09:53:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4146036736.0,339808256.0,28843319296.0,289910784.0,22636.0,23687.0
12-04 09:53:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146032640.0,339808256.0,28843323392.0,289910784.0,19180.0,19527.0
12-04 09:53:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146032640.0,339808256.0,28843323392.0,289910784.0,20766.0,20917.0
12-04 09:53:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4146032640.0,339808256.0,28843323392.0,289910784.0,23455.0,24440.0
12-04 09:53:53,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4146020352.0,339816448.0,28843327488.0,289910784.0,23089.0,24140.0
12-04 09:53:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4146016256.0,339816448.0,28843331584.0,289910784.0,20733.0,21306.0
12-04 09:53:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146016256.0,339816448.0,28843331584.0,289910784.0,22206.0,23906.0
12-04 09:53:56,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4146016256.0,339816448.0,28843331584.0,289910784.0,20052.0,19887.0
12-04 09:53:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146016256.0,339816448.0,28843331584.0,289910784.0,21131.0,21877.0
12-04 09:53:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4146016256.0,339816448.0,28843331584.0,289910784.0,20957.0,20848.0
12-04 09:53:59,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,4146003968.0,339824640.0,28843335680.0,289910784.0,22934.0,24668.0
12-04 09:54:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4145999872.0,339824640.0,28843339776.0,289910784.0,20177.0,21011.0
12-04 09:54:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145999872.0,339824640.0,28843339776.0,289910784.0,22171.0,23976.0
12-04 09:54:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4145999872.0,339824640.0,28843339776.0,289910784.0,22036.0,22246.0
12-04 09:54:03,0.084,0.0,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4145995776.0,339824640.0,28843343872.0,289910784.0,23059.0,24363.0
12-04 09:54:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4137988096.0,339824640.0,28843352064.0,297910272.0,24718.0,25144.0
12-04 09:54:05,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4138229760.0,339832832.0,28843356160.0,297656320.0,37578.0,36518.0
12-04 09:54:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138229760.0,339832832.0,28843356160.0,297656320.0,22197.0,22752.0
12-04 09:54:07,0.083,0.333,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4138229760.0,339832832.0,28843356160.0,297656320.0,21844.0,21809.0
12-04 09:54:08,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4138225664.0,339832832.0,28843360256.0,297656320.0,23291.0,23948.0
12-04 09:54:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138221568.0,339836928.0,28843360256.0,297656320.0,24057.0,24187.0
12-04 09:54:10,0.0,0.167,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4138209280.0,339845120.0,28843364352.0,297656320.0,21867.0,22388.0
12-04 09:54:11,0.416,0.333,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138205184.0,339845120.0,28843368448.0,297656320.0,21744.0,22330.0
12-04 09:54:12,0.084,0.084,99.833,0.0,0.0,0.0,8192.0,20480.0,2.0,5.0,4138196992.0,339845120.0,28843376640.0,297656320.0,22873.0,23192.0
12-04 09:54:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138196992.0,339845120.0,28843376640.0,297656320.0,20789.0,21699.0
12-04 09:54:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138323968.0,339845120.0,28843376640.0,297529344.0,21160.0,20909.0
12-04 09:54:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138319872.0,339845120.0,28843380736.0,297529344.0,22053.0,23170.0
12-04 09:54:16,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4138311680.0,339853312.0,28843380736.0,297529344.0,23521.0,22519.0
12-04 09:54:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4138311680.0,339853312.0,28843380736.0,297529344.0,22792.0,23636.0
12-04 09:54:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138311680.0,339853312.0,28843380736.0,297529344.0,20215.0,21231.0
12-04 09:54:19,0.083,0.333,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4138307584.0,339857408.0,28843380736.0,297529344.0,23127.0,24014.0
12-04 09:54:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138303488.0,339857408.0,28843384832.0,297529344.0,20876.0,20711.0
12-04 09:54:21,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4138295296.0,339857408.0,28843393024.0,297529344.0,20805.0,21352.0
12-04 09:54:22,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4138287104.0,339865600.0,28843393024.0,297529344.0,23551.0,23981.0
12-04 09:54:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138287104.0,339865600.0,28843393024.0,297529344.0,23347.0,22709.0
12-04 09:54:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138278912.0,339869696.0,28843397120.0,297529344.0,21771.0,21651.0
12-04 09:54:25,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4138786816.0,339869696.0,28843397120.0,297021440.0,22903.0,22513.0
12-04 09:54:26,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4138782720.0,339869696.0,28843401216.0,297021440.0,20572.0,20365.0
12-04 09:54:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4138782720.0,339869696.0,28843401216.0,297021440.0,21017.0,21012.0
12-04 09:54:28,0.167,0.167,99.500,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,4138762240.0,339877888.0,28843413504.0,297021440.0,24680.0,25575.0
12-04 09:54:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4138762240.0,339877888.0,28843413504.0,297021440.0,23158.0,22693.0
12-04 09:54:30,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4138754048.0,339877888.0,28843421696.0,297021440.0,24962.0,25993.0
12-04 09:54:31,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138754048.0,339877888.0,28843421696.0,297021440.0,18891.0,18989.0
12-04 09:54:32,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4138754048.0,339877888.0,28843421696.0,297021440.0,21191.0,21327.0
12-04 09:54:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138754048.0,339877888.0,28843421696.0,297021440.0,24562.0,24791.0
12-04 09:54:34,0.0,0.251,99.666,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,4138741760.0,339890176.0,28843421696.0,297021440.0,21397.0,20847.0
12-04 09:54:35,10.649,0.166,89.185,0.0,0.0,0.0,4096.0,12288.0,1.0,3.0,4138725376.0,339890176.0,28843438080.0,297021440.0,38880.0,39729.0
12-04 09:54:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138725376.0,339890176.0,28843438080.0,297021440.0,21003.0,21838.0
12-04 09:54:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138725376.0,339890176.0,28843438080.0,297021440.0,22412.0,22896.0
12-04 09:54:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138979328.0,339890176.0,28843438080.0,296767488.0,23771.0,23871.0
12-04 09:54:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138979328.0,339890176.0,28843438080.0,296767488.0,22127.0,24108.0
12-04 09:54:40,0.084,0.084,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4139094016.0,339898368.0,28843442176.0,296640512.0,21149.0,22286.0
12-04 09:54:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139094016.0,339898368.0,28843442176.0,296640512.0,19993.0,19668.0
12-04 09:54:42,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,4133490688.0,339857408.0,28837523456.0,308203520.0,21429.0,22233.0
12-04 09:54:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4133613568.0,339857408.0,28837527552.0,308076544.0,23561.0,23288.0
12-04 09:54:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4133736448.0,339857408.0,28837531648.0,307949568.0,21652.0,22422.0
12-04 09:54:45,0.167,0.167,99.416,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4134875136.0,339865600.0,28837527552.0,306806784.0,19315.0,20112.0
12-04 09:54:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4134871040.0,339865600.0,28837531648.0,306806784.0,22829.0,23834.0
12-04 09:54:47,0.083,0.250,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,4134998016.0,339865600.0,28837531648.0,306679808.0,20563.0,20534.0
12-04 09:54:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4134993920.0,339865600.0,28837535744.0,306679808.0,22634.0,22516.0
12-04 09:54:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4134993920.0,339865600.0,28837535744.0,306679808.0,21998.0,23527.0
12-04 09:54:50,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4134993920.0,339865600.0,28837535744.0,306679808.0,21951.0,23284.0
12-04 09:54:51,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4135235584.0,339873792.0,28837539840.0,306425856.0,20535.0,21274.0
12-04 09:54:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4135358464.0,339873792.0,28837543936.0,306298880.0,21548.0,21766.0
12-04 09:54:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4135358464.0,339873792.0,28837543936.0,306298880.0,22188.0,22232.0
12-04 09:54:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4135739392.0,339873792.0,28837543936.0,305917952.0,20942.0,21671.0
12-04 09:54:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4135739392.0,339873792.0,28837543936.0,305917952.0,20668.0,20295.0
12-04 09:54:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4135985152.0,339873792.0,28837552128.0,305664000.0,24004.0,27123.0
12-04 09:54:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4135976960.0,339881984.0,28837552128.0,305664000.0,21554.0,21529.0
12-04 09:54:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4135976960.0,339881984.0,28837552128.0,305664000.0,21404.0,21453.0
12-04 09:54:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4135976960.0,339881984.0,28837552128.0,305664000.0,21190.0,21160.0
12-04 09:55:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4135890944.0,339881984.0,28837556224.0,305745920.0,19654.0,19941.0
12-04 09:55:01,0.083,0.250,99.667,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,4137160704.0,339881984.0,28837564416.0,304467968.0,22130.0,22769.0
12-04 09:55:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4137152512.0,339881984.0,28837564416.0,304476160.0,21614.0,21368.0
12-04 09:55:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4137144320.0,339890176.0,28837564416.0,304476160.0,20473.0,20649.0
12-04 09:55:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,4137140224.0,339890176.0,28837568512.0,304476160.0,24187.0,24729.0
12-04 09:55:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137897984.0,339890176.0,28837572608.0,303714304.0,40951.0,43881.0
12-04 09:55:06,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137893888.0,339890176.0,28837576704.0,303714304.0,21400.0,20776.0
12-04 09:55:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137893888.0,339890176.0,28837576704.0,303714304.0,23617.0,24102.0
12-04 09:55:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137889792.0,339890176.0,28837580800.0,303714304.0,21191.0,20921.0
12-04 09:55:09,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4137881600.0,339898368.0,28837580800.0,303714304.0,21528.0,21023.0
12-04 09:55:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4137881600.0,339898368.0,28837580800.0,303714304.0,21943.0,22695.0
12-04 09:55:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137881600.0,339898368.0,28837580800.0,303714304.0,22402.0,22041.0
12-04 09:55:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137877504.0,339898368.0,28837584896.0,303714304.0,22660.0,23042.0
12-04 09:55:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137873408.0,339898368.0,28837588992.0,303714304.0,23219.0,23468.0
12-04 09:55:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4137869312.0,339902464.0,28837588992.0,303714304.0,21667.0,23295.0
12-04 09:55:15,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,4137861120.0,339910656.0,28837588992.0,303714304.0,21746.0,22119.0
12-04 09:55:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137857024.0,339910656.0,28837593088.0,303714304.0,39700.0,39073.0
12-04 09:55:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137857024.0,339910656.0,28837593088.0,303714304.0,20245.0,20911.0
12-04 09:55:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137857024.0,339910656.0,28837593088.0,303714304.0,22795.0,23347.0
12-04 09:55:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4137857024.0,339910656.0,28837593088.0,303714304.0,21550.0,22035.0
12-04 09:55:20,0.0,0.083,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,4137844736.0,339918848.0,28837597184.0,303714304.0,21628.0,21466.0
12-04 09:55:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137844736.0,339918848.0,28837597184.0,303714304.0,22920.0,23977.0
12-04 09:55:22,0.0,0.167,99.750,0.0,0.0,0.083,0.0,45056.0,0.0,11.0,4137840640.0,339918848.0,28837601280.0,303714304.0,21854.0,21288.0
12-04 09:55:23,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137840640.0,339918848.0,28837601280.0,303714304.0,24131.0,24349.0
12-04 09:55:24,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4137836544.0,339922944.0,28837601280.0,303714304.0,21415.0,20444.0
12-04 09:55:25,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137840640.0,339922944.0,28837605376.0,303706112.0,21322.0,20752.0
12-04 09:55:26,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4137824256.0,339931136.0,28837605376.0,303714304.0,22709.0,23404.0
12-04 09:55:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,4137824256.0,339931136.0,28837605376.0,303714304.0,21554.0,21856.0
12-04 09:55:28,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4137824256.0,339931136.0,28837605376.0,303714304.0,25113.0,25815.0
12-04 09:55:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4137811968.0,339935232.0,28837613568.0,303714304.0,22376.0,21443.0
12-04 09:55:30,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137811968.0,339935232.0,28837613568.0,303714304.0,22659.0,22764.0
12-04 09:55:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137811968.0,339935232.0,28837613568.0,303714304.0,21410.0,21921.0
12-04 09:55:32,0.0,0.084,99.833,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,4137803776.0,339943424.0,28837613568.0,303714304.0,21615.0,21928.0
12-04 09:55:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137803776.0,339943424.0,28837613568.0,303714304.0,20992.0,20720.0
12-04 09:55:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4137799680.0,339943424.0,28837617664.0,303714304.0,24174.0,24674.0
12-04 09:55:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137926656.0,339943424.0,28837617664.0,303587328.0,39751.0,40814.0
12-04 09:55:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137918464.0,339943424.0,28837625856.0,303587328.0,21301.0,22245.0
12-04 09:55:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,4137918464.0,339943424.0,28837625856.0,303587328.0,22048.0,22110.0
12-04 09:55:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4137906176.0,339951616.0,28837629952.0,303587328.0,22485.0,22902.0
12-04 09:55:39,0.084,0.167,99.749,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4137906176.0,339951616.0,28837629952.0,303587328.0,22205.0,23003.0
12-04 09:55:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137902080.0,339951616.0,28837634048.0,303587328.0,20671.0,21399.0
12-04 09:55:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137902080.0,339951616.0,28837634048.0,303587328.0,20769.0,21068.0
12-04 09:55:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4137902080.0,339951616.0,28837634048.0,303587328.0,21772.0,22582.0
12-04 09:55:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4137902080.0,339951616.0,28837634048.0,303587328.0,22095.0,21933.0
12-04 09:55:44,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,4137893888.0,339959808.0,28837634048.0,303587328.0,22809.0,23419.0
12-04 09:55:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4138778624.0,339959808.0,28837638144.0,302698496.0,20599.0,21550.0
12-04 09:55:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138774528.0,339959808.0,28837642240.0,302698496.0,23191.0,24171.0
12-04 09:55:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138774528.0,339959808.0,28837642240.0,302698496.0,21212.0,21550.0
12-04 09:55:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138774528.0,339959808.0,28837642240.0,302698496.0,20183.0,21061.0
12-04 09:55:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138774528.0,339959808.0,28837642240.0,302698496.0,24382.0,25016.0
12-04 09:55:50,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4138762240.0,339968000.0,28837646336.0,302698496.0,19634.0,19582.0
12-04 09:55:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138762240.0,339968000.0,28837646336.0,302698496.0,19637.0,19795.0
12-04 09:55:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138762240.0,339968000.0,28837646336.0,302698496.0,23648.0,24403.0
12-04 09:55:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138762240.0,339968000.0,28837646336.0,302698496.0,20136.0,20559.0
12-04 09:55:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4138758144.0,339968000.0,28837650432.0,302698496.0,23835.0,24934.0
12-04 09:55:55,0.167,0.083,98.585,1.166,0.0,0.0,0.0,28672.0,0.0,3.0,4138754048.0,339976192.0,28837646336.0,302698496.0,21345.0,22598.0
12-04 09:55:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138749952.0,339976192.0,28837650432.0,302698496.0,20136.0,21016.0
12-04 09:55:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,4138745856.0,339976192.0,28837654528.0,302698496.0,21913.0,21880.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138745856.0,339976192.0,28837654528.0,302698496.0,20987.0,20982.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4138741760.0,339976192.0,28837658624.0,302698496.0,22113.0,22510.0
12-04 09:56:00,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138737664.0,339976192.0,28837662720.0,302698496.0,22048.0,22805.0
12-04 09:56:01,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4138729472.0,339984384.0,28837662720.0,302698496.0,20048.0,21433.0
12-04 09:56:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138729472.0,339984384.0,28837662720.0,302698496.0,22457.0,22485.0
12-04 09:56:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4138729472.0,339984384.0,28837662720.0,302698496.0,21715.0,23089.0
12-04 09:56:04,0.0,0.084,99.833,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4138729472.0,339984384.0,28837662720.0,302698496.0,23237.0,23143.0
12-04 09:56:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139233280.0,339984384.0,28837666816.0,302190592.0,39607.0,39537.0
12-04 09:56:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139233280.0,339984384.0,28837666816.0,302190592.0,38496.0,39497.0
12-04 09:56:07,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4139220992.0,339992576.0,28837670912.0,302190592.0,22083.0,21396.0
12-04 09:56:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139220992.0,339992576.0,28837670912.0,302190592.0,38966.0,39432.0
12-04 09:56:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4139212800.0,339996672.0,28837675008.0,302190592.0,22732.0,22467.0
12-04 09:56:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139208704.0,339996672.0,28837679104.0,302190592.0,24044.0,24672.0
12-04 09:56:11,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139208704.0,339996672.0,28837679104.0,302190592.0,37167.0,37854.0
12-04 09:56:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4139208704.0,339996672.0,28837679104.0,302190592.0,23523.0,24008.0
12-04 09:56:13,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4139200512.0,340004864.0,28837679104.0,302190592.0,20515.0,20301.0
12-04 09:56:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4139196416.0,340004864.0,28837683200.0,302190592.0,22989.0,23568.0
12-04 09:56:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139192320.0,340004864.0,28837687296.0,302190592.0,21414.0,21465.0
12-04 09:56:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139192320.0,340004864.0,28837687296.0,302190592.0,21979.0,23174.0
12-04 09:56:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139192320.0,340004864.0,28837687296.0,302190592.0,24017.0,24993.0
12-04 09:56:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139192320.0,340004864.0,28837687296.0,302190592.0,19871.0,20568.0
12-04 09:56:19,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4139180032.0,340017152.0,28837687296.0,302190592.0,24042.0,25357.0
12-04 09:56:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4139175936.0,340017152.0,28837691392.0,302190592.0,21487.0,21830.0
12-04 09:56:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139175936.0,340017152.0,28837691392.0,302190592.0,20129.0,20136.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139175936.0,340017152.0,28837691392.0,302190592.0,23359.0,22449.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139175936.0,340017152.0,28837691392.0,302190592.0,20669.0,20974.0
12-04 09:56:24,0.167,0.333,99.500,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,4139163648.0,340017152.0,28837703680.0,302190592.0,25287.0,25817.0
12-04 09:56:25,0.167,0.167,99.499,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4139790336.0,340025344.0,28837703680.0,301555712.0,23580.0,24474.0
12-04 09:56:26,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139790336.0,340025344.0,28837703680.0,301555712.0,20136.0,19517.0
12-04 09:56:27,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4139790336.0,340025344.0,28837703680.0,301555712.0,25263.0,24628.0
12-04 09:56:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139786240.0,340025344.0,28837707776.0,301555712.0,22540.0,23667.0
12-04 09:56:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4139782144.0,340029440.0,28837707776.0,301555712.0,23102.0,21871.0
12-04 09:56:30,0.083,0.250,99.416,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4139765760.0,340037632.0,28837715968.0,301555712.0,22605.0,22853.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139765760.0,340037632.0,28837715968.0,301555712.0,20607.0,21340.0
12-04 09:56:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4139765760.0,340037632.0,28837715968.0,301555712.0,24432.0,25827.0
12-04 09:56:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139765760.0,340037632.0,28837715968.0,301555712.0,21194.0,21702.0
12-04 09:56:34,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,28672.0,1.0,3.0,4139761664.0,340037632.0,28837720064.0,301555712.0,23537.0,22968.0
12-04 09:56:35,10.592,0.083,89.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139757568.0,340037632.0,28837724160.0,301555712.0,55910.0,55854.0
12-04 09:56:36,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4139749376.0,340045824.0,28837724160.0,301555712.0,21319.0,22141.0
12-04 09:56:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4139745280.0,340045824.0,28837728256.0,301555712.0,24314.0,26012.0
12-04 09:56:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4077395968.0,340045824.0,28837728256.0,363905024.0,20427.0,19999.0
12-04 09:56:39,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4077522944.0,340045824.0,28837728256.0,363778048.0,23412.0,24701.0
12-04 09:56:40,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4077518848.0,340045824.0,28837732352.0,363778048.0,21438.0,21787.0
12-04 09:56:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4077514752.0,340045824.0,28837736448.0,363778048.0,21715.0,22797.0
12-04 09:56:42,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4077506560.0,340054016.0,28837736448.0,363778048.0,20070.0,19380.0
12-04 09:56:43,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4077506560.0,340054016.0,28837736448.0,363778048.0,21166.0,21142.0
12-04 09:56:44,0.250,0.167,99.583,0.0,0.0,0.0,45056.0,16384.0,3.0,2.0,4074409984.0,340054016.0,28837785600.0,366825472.0,23120.0,24246.0
12-04 09:56:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4075044864.0,340054016.0,28837785600.0,366190592.0,20594.0,20708.0
12-04 09:56:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4075044864.0,340054016.0,28837785600.0,366190592.0,23309.0,23631.0
12-04 09:56:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4075044864.0,340054016.0,28837785600.0,366190592.0,20405.0,21034.0
12-04 09:56:48,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4075028480.0,340062208.0,28837793792.0,366190592.0,22770.0,24305.0
12-04 09:56:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4075028480.0,340062208.0,28837793792.0,366190592.0,22305.0,22904.0
12-04 09:56:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4075028480.0,340062208.0,28837793792.0,366190592.0,23744.0,24597.0
12-04 09:56:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4075028480.0,340062208.0,28837793792.0,366190592.0,19684.0,20492.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4075020288.0,340062208.0,28837801984.0,366190592.0,20157.0,20459.0
12-04 09:56:53,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4075020288.0,340062208.0,28837801984.0,366190592.0,38384.0,38105.0
12-04 09:56:54,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4075008000.0,340074496.0,28837801984.0,366190592.0,22020.0,22211.0
12-04 09:56:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4072087552.0,340074496.0,28837801984.0,369111040.0,23166.0,24699.0
12-04 09:56:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072083456.0,340074496.0,28837806080.0,369111040.0,20666.0,21776.0
12-04 09:56:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072083456.0,340074496.0,28837806080.0,369111040.0,23312.0,23515.0
12-04 09:56:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072079360.0,340074496.0,28837810176.0,369111040.0,21926.0,23663.0
12-04 09:56:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4072079360.0,340074496.0,28837810176.0,369111040.0,22368.0,22959.0
12-04 09:57:00,0.084,0.167,99.582,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,4072067072.0,340082688.0,28837814272.0,369111040.0,20271.0,20249.0
12-04 09:57:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072067072.0,340082688.0,28837814272.0,369111040.0,20567.0,21119.0
12-04 09:57:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072132608.0,340082688.0,28837814272.0,369045504.0,20733.0,20355.0
12-04 09:57:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072132608.0,340082688.0,28837814272.0,369045504.0,22535.0,24592.0
12-04 09:57:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4072251392.0,340086784.0,28837818368.0,368918528.0,22385.0,22753.0
12-04 09:57:05,0.167,0.084,99.498,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,4072361984.0,340094976.0,28837810176.0,368807936.0,42504.0,42997.0
12-04 09:57:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072353792.0,340094976.0,28837818368.0,368807936.0,22107.0,22826.0
12-04 09:57:07,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4072349696.0,340094976.0,28837822464.0,368807936.0,23079.0,23796.0
12-04 09:57:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072345600.0,340094976.0,28837826560.0,368807936.0,20397.0,20280.0
12-04 09:57:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4072345600.0,340094976.0,28837826560.0,368807936.0,22065.0,21441.0
12-04 09:57:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4072345600.0,340094976.0,28837826560.0,368807936.0,21935.0,22755.0
12-04 09:57:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4072321024.0,340103168.0,28837826560.0,368824320.0,21855.0,22651.0
12-04 09:57:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072378368.0,340103168.0,28837834752.0,368758784.0,23106.0,23144.0
12-04 09:57:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072378368.0,340103168.0,28837834752.0,368758784.0,21877.0,21662.0
12-04 09:57:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4072751104.0,340107264.0,28837838848.0,368377856.0,22383.0,25413.0
12-04 09:57:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072751104.0,340107264.0,28837838848.0,368377856.0,21407.0,20833.0
12-04 09:57:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4072747008.0,340107264.0,28837842944.0,368377856.0,23502.0,23866.0
12-04 09:57:17,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,4072992768.0,340115456.0,28837842944.0,368123904.0,20678.0,20698.0
12-04 09:57:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073119744.0,340115456.0,28837842944.0,367996928.0,21533.0,23381.0
12-04 09:57:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4073119744.0,340115456.0,28837842944.0,367996928.0,20150.0,21100.0
12-04 09:57:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073115648.0,340115456.0,28837847040.0,367996928.0,21494.0,21974.0
12-04 09:57:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073242624.0,340115456.0,28837847040.0,367869952.0,22628.0,23249.0
12-04 09:57:22,0.167,0.083,99.666,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,4073435136.0,340115456.0,28837847040.0,367677440.0,24226.0,24730.0
12-04 09:57:23,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4073422848.0,340123648.0,28837851136.0,367677440.0,23127.0,24258.0
12-04 09:57:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4073295872.0,340123648.0,28837851136.0,367804416.0,21224.0,20575.0
12-04 09:57:25,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073545728.0,340123648.0,28837855232.0,367550464.0,23118.0,23640.0
12-04 09:57:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073545728.0,340123648.0,28837855232.0,367550464.0,23850.0,24017.0
12-04 09:57:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073545728.0,340123648.0,28837855232.0,367550464.0,21307.0,20267.0
12-04 09:57:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073545728.0,340123648.0,28837855232.0,367550464.0,21357.0,21214.0
12-04 09:57:29,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4073549824.0,340131840.0,28837859328.0,367534080.0,24401.0,25074.0
12-04 09:57:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,4073545728.0,340131840.0,28837863424.0,367534080.0,23500.0,24485.0
12-04 09:57:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073545728.0,340131840.0,28837863424.0,367534080.0,21032.0,20557.0
12-04 09:57:32,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073541632.0,340131840.0,28837867520.0,367534080.0,22964.0,22706.0
12-04 09:57:33,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073541632.0,340131840.0,28837867520.0,367534080.0,21227.0,22265.0
12-04 09:57:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4073533440.0,340131840.0,28837875712.0,367534080.0,21994.0,22242.0
12-04 09:57:35,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4073525248.0,340140032.0,28837875712.0,367534080.0,37538.0,37665.0
12-04 09:57:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073521152.0,340140032.0,28837879808.0,367534080.0,23166.0,23731.0
12-04 09:57:37,0.083,0.0,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073512960.0,340140032.0,28837888000.0,367534080.0,24035.0,25180.0
12-04 09:57:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073512960.0,340140032.0,28837888000.0,367534080.0,39078.0,39933.0
12-04 09:57:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4073504768.0,340148224.0,28837888000.0,367534080.0,20870.0,21650.0
12-04 09:57:40,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4073500672.0,340156416.0,28837883904.0,367534080.0,21657.0,22304.0
12-04 09:57:41,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4073492480.0,340156416.0,28837892096.0,367534080.0,23688.0,24230.0
12-04 09:57:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4073492480.0,340156416.0,28837892096.0,367534080.0,21179.0,21720.0
12-04 09:57:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073488384.0,340156416.0,28837896192.0,367534080.0,20141.0,20556.0
12-04 09:57:44,0.250,0.250,99.500,0.0,0.0,0.0,4096.0,28672.0,1.0,3.0,4073603072.0,340164608.0,28837900288.0,367407104.0,21753.0,22670.0
12-04 09:57:45,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073218048.0,340164608.0,28837904384.0,367788032.0,22501.0,24019.0
12-04 09:57:46,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4073209856.0,340172800.0,28837904384.0,367788032.0,24334.0,24892.0
12-04 09:57:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073205760.0,340172800.0,28837908480.0,367788032.0,22040.0,22862.0
12-04 09:57:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073078784.0,340172800.0,28837908480.0,367915008.0,18395.0,18681.0
12-04 09:57:49,0.167,0.167,99.583,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,4073074688.0,340176896.0,28837908480.0,367915008.0,22238.0,22550.0
12-04 09:57:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073070592.0,340176896.0,28837912576.0,367915008.0,20938.0,21780.0
12-04 09:57:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073197568.0,340176896.0,28837912576.0,367788032.0,38536.0,39106.0
12-04 09:57:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4073189376.0,340185088.0,28837912576.0,367788032.0,24063.0,25638.0
12-04 09:57:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073189376.0,340185088.0,28837912576.0,367788032.0,20170.0,20700.0
12-04 09:57:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4073185280.0,340185088.0,28837916672.0,367788032.0,22156.0,22697.0
12-04 09:57:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073185280.0,340185088.0,28837916672.0,367788032.0,20695.0,21248.0
12-04 09:57:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073185280.0,340185088.0,28837916672.0,367788032.0,21721.0,22607.0
12-04 09:57:57,0.0,0.250,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4073185280.0,340185088.0,28837916672.0,367788032.0,21052.0,21605.0
12-04 09:57:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4073172992.0,340193280.0,28837920768.0,367788032.0,22383.0,22595.0
12-04 09:57:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,4073295872.0,340193280.0,28837924864.0,367661056.0,21482.0,22799.0
12-04 09:58:00,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073291776.0,340193280.0,28837928960.0,367661056.0,21647.0,21817.0
12-04 09:58:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073291776.0,340193280.0,28837928960.0,367661056.0,21809.0,22254.0
12-04 09:58:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073103360.0,340193280.0,28837928960.0,367849472.0,20917.0,21543.0
12-04 09:58:03,0.084,0.084,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073099264.0,340193280.0,28837933056.0,367849472.0,22998.0,23343.0
12-04 09:58:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,4073213952.0,340205568.0,28837933056.0,367722496.0,21848.0,21231.0
12-04 09:58:05,0.167,0.084,99.666,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,4073209856.0,340205568.0,28837937152.0,367722496.0,39266.0,40542.0
12-04 09:58:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073209856.0,340205568.0,28837937152.0,367722496.0,23719.0,24973.0
12-04 09:58:07,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073205760.0,340205568.0,28837941248.0,367722496.0,22207.0,22527.0
12-04 09:58:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4073074688.0,340205568.0,28837945344.0,367849472.0,24143.0,24490.0
12-04 09:58:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4073070592.0,340209664.0,28837945344.0,367849472.0,19949.0,20274.0
12-04 09:58:10,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4073058304.0,340217856.0,28837949440.0,367849472.0,21940.0,22239.0
12-04 09:58:11,0.417,0.167,99.416,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4073054208.0,340217856.0,28837953536.0,367849472.0,21011.0,21558.0
12-04 09:58:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064440320.0,340217856.0,28837953536.0,376463360.0,21884.0,21299.0
12-04 09:58:13,0.084,0.084,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4064563200.0,340217856.0,28837957632.0,376336384.0,41124.0,40284.0
12-04 09:58:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4064690176.0,340217856.0,28837957632.0,376209408.0,20596.0,22070.0
12-04 09:58:15,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4064931840.0,340226048.0,28837961728.0,375955456.0,22121.0,23713.0
12-04 09:58:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4064923648.0,340226048.0,28837969920.0,375955456.0,23106.0,23314.0
12-04 09:58:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4065050624.0,340226048.0,28837969920.0,375828480.0,38764.0,40097.0
12-04 09:58:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065177600.0,340226048.0,28837969920.0,375701504.0,22176.0,22084.0
12-04 09:58:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4065300480.0,340230144.0,28837969920.0,375574528.0,19585.0,19638.0
12-04 09:58:20,0.084,0.0,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4065292288.0,340230144.0,28837978112.0,375574528.0,22335.0,23670.0
12-04 09:58:21,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4065284096.0,340238336.0,28837978112.0,375574528.0,20362.0,20247.0
12-04 09:58:22,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065284096.0,340238336.0,28837978112.0,375574528.0,23036.0,23320.0
12-04 09:58:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4065284096.0,340238336.0,28837978112.0,375574528.0,24694.0,25612.0
12-04 09:58:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4065275904.0,340238336.0,28837986304.0,375574528.0,22850.0,23213.0
12-04 09:58:25,0.084,0.084,99.749,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,4066414592.0,340238336.0,28837990400.0,374431744.0,21480.0,21679.0
12-04 09:58:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066414592.0,340238336.0,28837990400.0,374431744.0,20271.0,20418.0
12-04 09:58:27,0.084,0.084,99.666,0.084,0.0,0.084,4096.0,12288.0,1.0,2.0,4066402304.0,340246528.0,28837994496.0,374431744.0,23643.0,24884.0
12-04 09:58:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066398208.0,340246528.0,28837998592.0,374431744.0,39901.0,39208.0
12-04 09:58:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4066398208.0,340246528.0,28837998592.0,374431744.0,22827.0,22122.0
12-04 09:58:30,0.084,0.0,99.833,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,4066385920.0,340246528.0,28838010880.0,374431744.0,24499.0,25056.0
12-04 09:58:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066385920.0,340246528.0,28838010880.0,374431744.0,20084.0,21382.0
12-04 09:58:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4066385920.0,340246528.0,28838010880.0,374431744.0,23005.0,23675.0
12-04 09:58:33,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4066377728.0,340254720.0,28838010880.0,374431744.0,23459.0,23851.0
12-04 09:58:34,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,32768.0,1.0,3.0,4066500608.0,340254720.0,28838014976.0,374304768.0,21651.0,22282.0
12-04 09:58:35,10.443,0.084,89.474,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066623488.0,340254720.0,28838019072.0,374177792.0,37634.0,38080.0
12-04 09:58:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066623488.0,340254720.0,28838019072.0,374177792.0,20869.0,21213.0
12-04 09:58:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066623488.0,340254720.0,28838019072.0,374177792.0,21299.0,21741.0
12-04 09:58:38,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4066873344.0,340254720.0,28838023168.0,373923840.0,23829.0,23397.0
12-04 09:58:39,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,4066734080.0,340267008.0,28838023168.0,374050816.0,21675.0,22785.0
12-04 09:58:40,0.0,0.333,99.667,0.0,0.0,0.0,4096.0,12288.0,1.0,3.0,4066729984.0,340267008.0,28838027264.0,374050816.0,22479.0,24420.0
12-04 09:58:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066725888.0,340267008.0,28838031360.0,374050816.0,20171.0,20718.0
12-04 09:58:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066725888.0,340267008.0,28838031360.0,374050816.0,21913.0,23210.0
12-04 09:58:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4066725888.0,340267008.0,28838031360.0,374050816.0,39957.0,39346.0
12-04 09:58:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4066717696.0,340271104.0,28838035456.0,374050816.0,20000.0,20924.0
12-04 09:58:45,0.167,0.083,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,4067344384.0,340279296.0,28838035456.0,373415936.0,20470.0,20728.0
12-04 09:58:46,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067467264.0,340279296.0,28838039552.0,373288960.0,23351.0,24851.0
12-04 09:58:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067467264.0,340279296.0,28838039552.0,373288960.0,20836.0,22118.0
12-04 09:58:48,0.250,0.167,99.583,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,4067454976.0,340279296.0,28838051840.0,373288960.0,22904.0,23354.0
12-04 09:58:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4067454976.0,340279296.0,28838051840.0,373288960.0,22435.0,23883.0
12-04 09:58:50,0.167,0.083,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4067454976.0,340287488.0,28838043648.0,373288960.0,20705.0,21229.0
12-04 09:58:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067446784.0,340287488.0,28838051840.0,373288960.0,20208.0,20550.0
12-04 09:58:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,4067442688.0,340287488.0,28838055936.0,373288960.0,21089.0,21790.0
12-04 09:58:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067442688.0,340287488.0,28838055936.0,373288960.0,23325.0,23722.0
12-04 09:58:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4067442688.0,340287488.0,28838055936.0,373288960.0,20785.0,20910.0
12-04 09:58:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067442688.0,340287488.0,28838055936.0,373288960.0,22044.0,24573.0
12-04 09:58:56,0.249,0.332,99.252,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,4067430400.0,340295680.0,28838060032.0,373288960.0,38387.0,39575.0
12-04 09:58:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067430400.0,340295680.0,28838060032.0,373288960.0,21959.0,22900.0
12-04 09:58:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4067430400.0,340295680.0,28838060032.0,373288960.0,21852.0,21552.0
12-04 09:58:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4067426304.0,340295680.0,28838064128.0,373288960.0,22144.0,22782.0
12-04 09:59:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067422208.0,340295680.0,28838068224.0,373288960.0,22279.0,24039.0
12-04 09:59:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067422208.0,340295680.0,28838068224.0,373288960.0,19156.0,19210.0
12-04 09:59:02,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4067414016.0,340303872.0,28838068224.0,373288960.0,20987.0,21747.0
12-04 09:59:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4067414016.0,340303872.0,28838068224.0,373288960.0,23036.0,23377.0
12-04 09:59:04,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4067409920.0,340303872.0,28838072320.0,373288960.0,22798.0,23176.0
12-04 09:59:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4068552704.0,340303872.0,28838072320.0,372146176.0,39741.0,40996.0
12-04 09:59:06,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4068552704.0,340303872.0,28838072320.0,372146176.0,20474.0,20826.0
12-04 09:59:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,4068552704.0,340303872.0,28838072320.0,372146176.0,21604.0,22270.0
12-04 09:59:08,0.083,0.417,99.416,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3865239552.0,340312064.0,28838080512.0,575442944.0,23644.0,23187.0
12-04 09:59:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3865239552.0,340312064.0,28838080512.0,575442944.0,21833.0,22351.0
12-04 09:59:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865239552.0,340312064.0,28838080512.0,575442944.0,21745.0,22056.0
12-04 09:59:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865239552.0,340312064.0,28838080512.0,575442944.0,21843.0,22911.0
12-04 09:59:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865300992.0,340312064.0,28838084608.0,575377408.0,21445.0,21779.0
12-04 09:59:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865300992.0,340312064.0,28838084608.0,575377408.0,25683.0,26244.0
12-04 09:59:14,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3865288704.0,340324352.0,28838084608.0,575377408.0,19526.0,19988.0
12-04 09:59:15,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3865284608.0,340324352.0,28838088704.0,575377408.0,21687.0,21979.0
12-04 09:59:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865280512.0,340324352.0,28838092800.0,575377408.0,21518.0,22717.0
12-04 09:59:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865403392.0,340324352.0,28838096896.0,575250432.0,23161.0,24477.0
12-04 09:59:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865403392.0,340324352.0,28838096896.0,575250432.0,22451.0,22483.0
12-04 09:59:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865403392.0,340324352.0,28838096896.0,575250432.0,21247.0,23125.0
12-04 09:59:20,0.083,0.167,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,3865518080.0,340332544.0,28838100992.0,575123456.0,21324.0,22103.0
12-04 09:59:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865518080.0,340332544.0,28838100992.0,575123456.0,20922.0,20817.0
12-04 09:59:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865583616.0,340332544.0,28838100992.0,575057920.0,23359.0,22914.0
12-04 09:59:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3865583616.0,340332544.0,28838100992.0,575057920.0,23146.0,23674.0
12-04 09:59:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3863040000.0,340332544.0,28838105088.0,577597440.0,22946.0,24273.0
12-04 09:59:25,0.083,0.501,99.416,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3477647360.0,340332544.0,28838109184.0,962985984.0,21685.0,21267.0
12-04 09:59:26,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3477639168.0,340340736.0,28838109184.0,962985984.0,20653.0,20492.0
12-04 09:59:27,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,3477639168.0,340340736.0,28838109184.0,962985984.0,23344.0,23646.0
12-04 09:59:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477639168.0,340340736.0,28838109184.0,962985984.0,24071.0,23336.0
12-04 09:59:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477635072.0,340340736.0,28838113280.0,962985984.0,22372.0,22597.0
12-04 09:59:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3477626880.0,340344832.0,28838117376.0,962985984.0,24809.0,25179.0
12-04 09:59:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477626880.0,340344832.0,28838117376.0,962985984.0,22702.0,21870.0
12-04 09:59:32,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3477618688.0,340353024.0,28838117376.0,962985984.0,22758.0,23171.0
12-04 09:59:33,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477618688.0,340353024.0,28838117376.0,962985984.0,40789.0,40460.0
12-04 09:59:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477614592.0,340353024.0,28838121472.0,962985984.0,23794.0,24913.0
12-04 09:59:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3477610496.0,340357120.0,28838121472.0,962985984.0,37027.0,36604.0
12-04 09:59:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477606400.0,340357120.0,28838125568.0,962985984.0,21558.0,21539.0
12-04 09:59:37,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477606400.0,340357120.0,28838125568.0,962985984.0,22569.0,23450.0
12-04 09:59:38,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3477467136.0,340365312.0,28838129664.0,963112960.0,24240.0,24813.0
12-04 09:59:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477467136.0,340365312.0,28838129664.0,963112960.0,20618.0,21242.0
12-04 09:59:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3477458944.0,340369408.0,28838133760.0,963112960.0,21134.0,22183.0
12-04 09:59:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477458944.0,340369408.0,28838133760.0,963112960.0,21148.0,21679.0
12-04 09:59:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3477458944.0,340369408.0,28838133760.0,963112960.0,20443.0,21193.0
12-04 09:59:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477458944.0,340369408.0,28838133760.0,963112960.0,22293.0,22205.0
12-04 09:59:44,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3477450752.0,340377600.0,28838133760.0,963112960.0,20473.0,19990.0
12-04 09:59:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3477573632.0,340377600.0,28838137856.0,962985984.0,20857.0,22174.0
12-04 09:59:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477573632.0,340377600.0,28838137856.0,962985984.0,42002.0,43742.0
12-04 09:59:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477950464.0,340377600.0,28838141952.0,962605056.0,21933.0,23219.0
12-04 09:59:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478077440.0,340377600.0,28838141952.0,962478080.0,21379.0,21090.0
12-04 09:59:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478073344.0,340377600.0,28838146048.0,962478080.0,23650.0,24886.0
12-04 09:59:50,0.167,0.083,99.666,0.083,0.0,0.0,0.0,45056.0,0.0,8.0,3478310912.0,340389888.0,28838150144.0,962224128.0,20075.0,20589.0
12-04 09:59:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478310912.0,340389888.0,28838150144.0,962224128.0,21872.0,23217.0
12-04 09:59:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478310912.0,340389888.0,28838150144.0,962224128.0,22447.0,22452.0
12-04 09:59:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478310912.0,340389888.0,28838150144.0,962224128.0,20932.0,21987.0
12-04 09:59:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478687744.0,340389888.0,28838154240.0,961843200.0,22375.0,22866.0
12-04 09:59:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,3478683648.0,340393984.0,28838154240.0,961843200.0,20204.0,19988.0
12-04 09:59:56,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3478675456.0,340402176.0,28838154240.0,961843200.0,22411.0,23234.0
12-04 09:59:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478675456.0,340402176.0,28838154240.0,961843200.0,20666.0,20997.0
12-04 09:59:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478675456.0,340402176.0,28838154240.0,961843200.0,21450.0,22439.0
12-04 09:59:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478667264.0,340402176.0,28838162432.0,961843200.0,23008.0,23642.0
12-04 10:00:00,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3478659072.0,340406272.0,28838166528.0,961843200.0,20593.0,21259.0
12-04 10:00:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478659072.0,340406272.0,28838166528.0,961843200.0,21249.0,20309.0
12-04 10:00:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,6.0,3478650880.0,340414464.0,28838166528.0,961843200.0,22515.0,23142.0
12-04 10:00:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478650880.0,340414464.0,28838166528.0,961843200.0,20328.0,20910.0
12-04 10:00:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478650880.0,340414464.0,28838166528.0,961843200.0,24296.0,25344.0
12-04 10:00:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3478646784.0,340414464.0,28838170624.0,961843200.0,38378.0,38190.0
12-04 10:00:06,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478646784.0,340414464.0,28838170624.0,961843200.0,22247.0,22119.0
12-04 10:00:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478646784.0,340414464.0,28838170624.0,961843200.0,23024.0,23475.0
12-04 10:00:08,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3478634496.0,340422656.0,28838174720.0,961843200.0,21489.0,22489.0
12-04 10:00:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478634496.0,340422656.0,28838174720.0,961843200.0,23808.0,23063.0
12-04 10:00:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3478626304.0,340426752.0,28838178816.0,961843200.0,20232.0,20642.0
12-04 10:00:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478626304.0,340426752.0,28838178816.0,961843200.0,22987.0,22648.0
12-04 10:00:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478626304.0,340426752.0,28838178816.0,961843200.0,23189.0,24005.0
12-04 10:00:13,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478626304.0,340426752.0,28838178816.0,961843200.0,23739.0,24675.0
12-04 10:00:14,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3478618112.0,340434944.0,28838178816.0,961843200.0,22997.0,23516.0
12-04 10:00:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3478605824.0,340439040.0,28838187008.0,961843200.0,19155.0,19967.0
12-04 10:00:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478605824.0,340439040.0,28838187008.0,961843200.0,24380.0,24753.0
12-04 10:00:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3478605824.0,340439040.0,28838187008.0,961843200.0,20687.0,21162.0
12-04 10:00:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478605824.0,340439040.0,28838187008.0,961843200.0,19319.0,19717.0
12-04 10:00:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478605824.0,340439040.0,28838187008.0,961843200.0,23323.0,24645.0
12-04 10:00:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,3478589440.0,340447232.0,28838195200.0,961843200.0,21064.0,22221.0
12-04 10:00:21,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3478716416.0,340447232.0,28838195200.0,961716224.0,25093.0,25599.0
12-04 10:00:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478712320.0,340447232.0,28838199296.0,961716224.0,21701.0,22147.0
12-04 10:00:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478712320.0,340447232.0,28838199296.0,961716224.0,24200.0,24400.0
12-04 10:00:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478704128.0,340447232.0,28838207488.0,961716224.0,22843.0,22087.0
12-04 10:00:25,0.084,0.0,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3479199744.0,340459520.0,28838207488.0,961208320.0,20059.0,19149.0
12-04 10:00:26,0.333,0.167,99.500,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3479199744.0,340459520.0,28838207488.0,961208320.0,22805.0,22373.0
12-04 10:00:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479199744.0,340459520.0,28838207488.0,961208320.0,23598.0,24103.0
12-04 10:00:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479195648.0,340459520.0,28838211584.0,961208320.0,21414.0,21271.0
12-04 10:00:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479195648.0,340459520.0,28838211584.0,961208320.0,24442.0,24295.0
12-04 10:00:30,0.084,0.084,99.749,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3479183360.0,340467712.0,28838215680.0,961208320.0,23247.0,24617.0
12-04 10:00:31,0.084,0.0,99.666,0.167,0.0,0.084,4096.0,28672.0,1.0,3.0,3479166976.0,340475904.0,28838223872.0,961208320.0,41254.0,42433.0
12-04 10:00:32,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479166976.0,340475904.0,28838223872.0,961208320.0,20714.0,20742.0
12-04 10:00:33,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479166976.0,340475904.0,28838223872.0,961208320.0,21066.0,20972.0
12-04 10:00:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479166976.0,340475904.0,28838223872.0,961208320.0,23356.0,23815.0
12-04 10:00:35,10.417,0.333,89.250,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3479412736.0,340480000.0,28838227968.0,960954368.0,38665.0,39288.0
12-04 10:00:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479412736.0,340480000.0,28838227968.0,960954368.0,22328.0,21898.0
12-04 10:00:37,0.0,0.084,99.833,0.084,0.0,0.0,0.0,45056.0,0.0,6.0,3479404544.0,340488192.0,28838227968.0,960954368.0,24050.0,27028.0
12-04 10:00:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479400448.0,340488192.0,28838232064.0,960954368.0,21686.0,21733.0
12-04 10:00:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479400448.0,340488192.0,28838232064.0,960954368.0,21909.0,22549.0
12-04 10:00:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3479396352.0,340488192.0,28838236160.0,960954368.0,21338.0,21574.0
12-04 10:00:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479396352.0,340488192.0,28838236160.0,960954368.0,20555.0,20251.0
12-04 10:00:42,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479396352.0,340488192.0,28838236160.0,960954368.0,21302.0,22266.0
12-04 10:00:43,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3479388160.0,340496384.0,28838236160.0,960954368.0,22309.0,22955.0
12-04 10:00:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3479384064.0,340496384.0,28838240256.0,960954368.0,23127.0,24289.0
12-04 10:00:45,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3480141824.0,340500480.0,28838240256.0,960192512.0,20342.0,21032.0
12-04 10:00:46,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3480141824.0,340500480.0,28838240256.0,960192512.0,25133.0,25630.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480141824.0,340500480.0,28838240256.0,960192512.0,22464.0,24256.0
12-04 10:00:48,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480264704.0,340500480.0,28838244352.0,960065536.0,20213.0,20029.0
12-04 10:00:49,0.083,0.083,99.750,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,3480248320.0,340508672.0,28838252544.0,960065536.0,20993.0,21648.0
12-04 10:00:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3480248320.0,340508672.0,28838252544.0,960065536.0,21083.0,21275.0
12-04 10:00:51,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480248320.0,340508672.0,28838252544.0,960065536.0,20850.0,21070.0
12-04 10:00:52,0.167,0.167,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3480240128.0,340508672.0,28838260736.0,960065536.0,23119.0,25170.0
12-04 10:00:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480240128.0,340508672.0,28838260736.0,960065536.0,20484.0,20212.0
12-04 10:00:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480240128.0,340508672.0,28838260736.0,960065536.0,21065.0,21634.0
12-04 10:00:55,0.083,0.250,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3480227840.0,340516864.0,28838264832.0,960065536.0,21479.0,22508.0
12-04 10:00:56,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480227840.0,340516864.0,28838264832.0,960065536.0,22298.0,22620.0
12-04 10:00:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3480227840.0,340516864.0,28838264832.0,960065536.0,19669.0,20161.0
12-04 10:00:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480227840.0,340516864.0,28838264832.0,960065536.0,20409.0,20767.0
12-04 10:00:59,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480227840.0,340516864.0,28838264832.0,960065536.0,21168.0,22176.0
12-04 10:01:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3480219648.0,340520960.0,28838268928.0,960065536.0,21979.0,21592.0
12-04 10:01:01,0.083,0.250,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3480207360.0,340529152.0,28838273024.0,960065536.0,23051.0,24734.0
12-04 10:01:02,0.084,0.167,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3480207360.0,340529152.0,28838273024.0,960065536.0,20574.0,20971.0
12-04 10:01:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480207360.0,340529152.0,28838273024.0,960065536.0,20682.0,19776.0
12-04 10:01:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480203264.0,340529152.0,28838277120.0,960065536.0,22502.0,23295.0
12-04 10:01:05,0.167,0.250,99.500,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3480457216.0,340529152.0,28838277120.0,959811584.0,40654.0,41043.0
12-04 10:01:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480457216.0,340529152.0,28838277120.0,959811584.0,22474.0,22750.0
12-04 10:01:07,0.0,0.084,99.833,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,3480449024.0,340537344.0,28838277120.0,959811584.0,24114.0,23385.0
12-04 10:01:08,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3480444928.0,340537344.0,28838281216.0,959811584.0,39190.0,39004.0
12-04 10:01:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480440832.0,340537344.0,28838285312.0,959811584.0,21715.0,22372.0
12-04 10:01:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3480436736.0,340541440.0,28838285312.0,959811584.0,21594.0,21121.0
12-04 10:01:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480436736.0,340541440.0,28838285312.0,959811584.0,22973.0,23530.0
12-04 10:01:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3480432640.0,340541440.0,28838289408.0,959811584.0,22155.0,21143.0
12-04 10:01:13,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3480424448.0,340549632.0,28838289408.0,959811584.0,25019.0,25579.0
12-04 10:01:14,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480424448.0,340549632.0,28838289408.0,959811584.0,21666.0,23152.0
12-04 10:01:15,0.0,0.167,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3480424448.0,340549632.0,28838289408.0,959811584.0,20884.0,21530.0
12-04 10:01:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480420352.0,340549632.0,28838293504.0,959811584.0,22486.0,22751.0
12-04 10:01:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480420352.0,340549632.0,28838293504.0,959811584.0,21945.0,21925.0
12-04 10:01:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480416256.0,340549632.0,28838297600.0,959811584.0,21878.0,21528.0
12-04 10:01:19,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3480408064.0,340557824.0,28838297600.0,959811584.0,18919.0,19495.0
12-04 10:01:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3480403968.0,340557824.0,28838301696.0,959811584.0,22363.0,24232.0
12-04 10:01:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480530944.0,340557824.0,28838301696.0,959684608.0,22019.0,22210.0
12-04 10:01:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480530944.0,340557824.0,28838301696.0,959684608.0,23956.0,23454.0
12-04 10:01:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480526848.0,340557824.0,28838305792.0,959684608.0,22883.0,22599.0
12-04 10:01:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480526848.0,340557824.0,28838305792.0,959684608.0,22259.0,21760.0
12-04 10:01:25,0.167,0.167,99.499,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3480895488.0,340566016.0,28838309888.0,959303680.0,21769.0,22073.0
12-04 10:01:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480891392.0,340566016.0,28838313984.0,959303680.0,21959.0,22468.0
12-04 10:01:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3480891392.0,340566016.0,28838313984.0,959303680.0,24429.0,24543.0
12-04 10:01:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480891392.0,340566016.0,28838313984.0,959303680.0,23480.0,23280.0
12-04 10:01:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480887296.0,340566016.0,28838318080.0,959303680.0,21398.0,21319.0
12-04 10:01:30,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,32768.0,1.0,3.0,3480883200.0,340566016.0,28838322176.0,959303680.0,22643.0,22201.0
12-04 10:01:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3480875008.0,340574208.0,28838322176.0,959303680.0,21191.0,21819.0
12-04 10:01:32,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,8192.0,1.0,1.0,3480875008.0,340574208.0,28838322176.0,959303680.0,24411.0,24809.0
12-04 10:01:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480866816.0,340574208.0,28838330368.0,959303680.0,22248.0,22245.0
12-04 10:01:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480862720.0,340574208.0,28838334464.0,959303680.0,22644.0,23296.0
12-04 10:01:35,0.084,0.251,99.666,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3480858624.0,340574208.0,28838338560.0,959303680.0,39412.0,39895.0
12-04 10:01:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3480854528.0,340574208.0,28838342656.0,959303680.0,22375.0,22440.0
12-04 10:01:37,0.084,0.0,99.749,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,3480846336.0,340582400.0,28838342656.0,959303680.0,22856.0,23368.0
12-04 10:01:38,0.167,0.417,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3092070400.0,340582400.0,28838342656.0,1348079616.0,20925.0,20171.0
12-04 10:01:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3091976192.0,340582400.0,28838342656.0,1348173824.0,19971.0,20487.0
12-04 10:01:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3091968000.0,340582400.0,28838350848.0,1348173824.0,22017.0,24031.0
12-04 10:01:41,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3091963904.0,340582400.0,28838354944.0,1348173824.0,20574.0,21016.0
12-04 10:01:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3091963904.0,340582400.0,28838354944.0,1348173824.0,21951.0,21292.0
12-04 10:01:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3091955712.0,340590592.0,28838354944.0,1348173824.0,21855.0,22777.0
12-04 10:01:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3091955712.0,340590592.0,28838354944.0,1348173824.0,20858.0,21789.0
12-04 10:01:45,0.250,0.250,99.500,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3092205568.0,340590592.0,28838359040.0,1347919872.0,21588.0,22611.0
12-04 10:01:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092205568.0,340590592.0,28838359040.0,1347919872.0,22547.0,23097.0
12-04 10:01:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092205568.0,340590592.0,28838359040.0,1347919872.0,21916.0,21239.0
12-04 10:01:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3092205568.0,340590592.0,28838359040.0,1347919872.0,23524.0,24768.0
12-04 10:01:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3092197376.0,340598784.0,28838359040.0,1347919872.0,22650.0,23753.0
12-04 10:01:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3092193280.0,340598784.0,28838363136.0,1347919872.0,21645.0,22878.0
12-04 10:01:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092189184.0,340598784.0,28838367232.0,1347919872.0,36725.0,37356.0
12-04 10:01:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092189184.0,340598784.0,28838367232.0,1347919872.0,25425.0,26507.0
12-04 10:01:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092189184.0,340598784.0,28838367232.0,1347919872.0,20277.0,20917.0
12-04 10:01:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3092185088.0,340598784.0,28838371328.0,1347919872.0,20402.0,20473.0
12-04 10:01:55,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3062198272.0,340606976.0,28838375424.0,1377894400.0,21139.0,21342.0
12-04 10:01:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062198272.0,340606976.0,28838375424.0,1377894400.0,19175.0,19097.0
12-04 10:01:57,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062198272.0,340606976.0,28838375424.0,1377894400.0,24510.0,25417.0
12-04 10:01:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062198272.0,340606976.0,28838375424.0,1377894400.0,21177.0,21994.0
12-04 10:01:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062194176.0,340606976.0,28838379520.0,1377894400.0,22114.0,23777.0
12-04 10:02:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062190080.0,340606976.0,28838383616.0,1377894400.0,20591.0,21086.0
12-04 10:02:01,0.084,0.167,99.582,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3062173696.0,340615168.0,28838391808.0,1377894400.0,22564.0,23595.0
12-04 10:02:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062173696.0,340615168.0,28838391808.0,1377894400.0,21364.0,20981.0
12-04 10:02:03,0.250,0.167,99.583,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3062173696.0,340615168.0,28838391808.0,1377894400.0,20897.0,20627.0
12-04 10:02:04,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062173696.0,340615168.0,28838391808.0,1377894400.0,22254.0,22810.0
12-04 10:02:05,0.334,0.167,99.500,0.0,0.0,0.0,102400.0,32768.0,6.0,3.0,3062067200.0,340615168.0,28838498304.0,1377894400.0,38873.0,39080.0
12-04 10:02:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062067200.0,340615168.0,28838498304.0,1377894400.0,24439.0,25161.0
12-04 10:02:07,0.0,0.084,99.833,0.084,0.0,0.0,4096.0,20480.0,1.0,3.0,3062054912.0,340623360.0,28838502400.0,1377894400.0,21304.0,21701.0
12-04 10:02:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062181888.0,340623360.0,28838502400.0,1377767424.0,23544.0,24548.0
12-04 10:02:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062177792.0,340623360.0,28838506496.0,1377767424.0,21443.0,21422.0
12-04 10:02:10,0.083,0.083,99.666,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3062169600.0,340627456.0,28838510592.0,1377767424.0,20687.0,20568.0
12-04 10:02:11,0.083,0.250,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062165504.0,340627456.0,28838514688.0,1377767424.0,21909.0,22225.0
12-04 10:02:12,0.0,0.167,99.582,0.251,0.0,0.0,4096.0,28672.0,1.0,3.0,3062165504.0,340635648.0,28838506496.0,1377767424.0,22520.0,22374.0
12-04 10:02:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062153216.0,340635648.0,28838518784.0,1377767424.0,23095.0,23555.0
12-04 10:02:14,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062153216.0,340635648.0,28838518784.0,1377767424.0,20112.0,20544.0
12-04 10:02:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062149120.0,340635648.0,28838522880.0,1377767424.0,22657.0,23373.0
12-04 10:02:16,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062149120.0,340635648.0,28838522880.0,1377767424.0,23376.0,24159.0
12-04 10:02:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3062149120.0,340635648.0,28838522880.0,1377767424.0,22181.0,23024.0
12-04 10:02:18,0.334,0.0,99.499,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3062140928.0,340643840.0,28838522880.0,1377767424.0,21152.0,22117.0
12-04 10:02:19,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062132736.0,340643840.0,28838531072.0,1377767424.0,21122.0,22101.0
12-04 10:02:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3062128640.0,340643840.0,28838535168.0,1377767424.0,21199.0,21100.0
12-04 10:02:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062128640.0,340643840.0,28838535168.0,1377767424.0,21001.0,20789.0
12-04 10:02:22,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062128640.0,340643840.0,28838535168.0,1377767424.0,25736.0,25975.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3062128640.0,340643840.0,28838535168.0,1377767424.0,21956.0,21480.0
12-04 10:02:24,0.084,0.0,98.829,1.087,0.0,0.0,0.0,12288.0,0.0,2.0,3062116352.0,340652032.0,28838539264.0,1377767424.0,21345.0,21161.0
12-04 10:02:25,0.167,0.084,99.749,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3062112256.0,340652032.0,28838543360.0,1377767424.0,23110.0,23312.0
12-04 10:02:26,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062099968.0,340652032.0,28838555648.0,1377767424.0,22430.0,23349.0
12-04 10:02:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062099968.0,340652032.0,28838555648.0,1377767424.0,21728.0,21438.0
12-04 10:02:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062095872.0,340652032.0,28838559744.0,1377767424.0,23105.0,22518.0
12-04 10:02:29,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062091776.0,340652032.0,28838563840.0,1377767424.0,23463.0,24418.0
12-04 10:02:30,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3062063104.0,340660224.0,28838567936.0,1377783808.0,21829.0,21451.0
12-04 10:02:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062063104.0,340660224.0,28838567936.0,1377783808.0,21400.0,21026.0
12-04 10:02:32,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062063104.0,340660224.0,28838567936.0,1377783808.0,22132.0,22084.0
12-04 10:02:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062063104.0,340660224.0,28838567936.0,1377783808.0,20456.0,20338.0
12-04 10:02:34,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062054912.0,340660224.0,28838576128.0,1377783808.0,23270.0,24274.0
12-04 10:02:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062050816.0,340660224.0,28838580224.0,1377783808.0,39314.0,39979.0
12-04 10:02:36,10.583,0.167,89.250,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3062042624.0,340668416.0,28838580224.0,1377783808.0,20992.0,20374.0
12-04 10:02:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062042624.0,340668416.0,28838580224.0,1377783808.0,25376.0,26819.0
12-04 10:02:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3062042624.0,340668416.0,28838580224.0,1377783808.0,21431.0,22405.0
12-04 10:02:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062042624.0,340668416.0,28838580224.0,1377783808.0,24310.0,24093.0
12-04 10:02:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3062165504.0,340668416.0,28838584320.0,1377656832.0,19640.0,20187.0
12-04 10:02:41,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062161408.0,340668416.0,28838588416.0,1377656832.0,22696.0,24269.0
12-04 10:02:42,0.167,0.083,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3062149120.0,340676608.0,28838592512.0,1377656832.0,21735.0,21785.0
12-04 10:02:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062149120.0,340676608.0,28838592512.0,1377656832.0,20851.0,21548.0
12-04 10:02:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062145024.0,340676608.0,28838596608.0,1377656832.0,23477.0,24151.0
12-04 10:02:45,0.084,0.084,99.749,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3062398976.0,340676608.0,28838596608.0,1377402880.0,19844.0,20896.0
12-04 10:02:46,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062398976.0,340676608.0,28838596608.0,1377402880.0,24109.0,25056.0
12-04 10:02:47,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3062394880.0,340684800.0,28838592512.0,1377402880.0,21495.0,21762.0
12-04 10:02:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062386688.0,340684800.0,28838600704.0,1377402880.0,19722.0,19500.0
12-04 10:02:49,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3062382592.0,340684800.0,28838604800.0,1377402880.0,23650.0,24339.0
12-04 10:02:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062382592.0,340684800.0,28838604800.0,1377402880.0,20551.0,20509.0
12-04 10:02:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062382592.0,340684800.0,28838604800.0,1377402880.0,21070.0,21338.0
12-04 10:02:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3062505472.0,340684800.0,28838608896.0,1377275904.0,21451.0,22700.0
12-04 10:02:53,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3062493184.0,340692992.0,28838612992.0,1377275904.0,21466.0,21488.0
12-04 10:02:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062493184.0,340692992.0,28838612992.0,1377275904.0,20866.0,21767.0
12-04 10:02:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3062489088.0,340692992.0,28838617088.0,1377275904.0,22108.0,22358.0
12-04 10:02:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062489088.0,340692992.0,28838617088.0,1377275904.0,21917.0,23048.0
12-04 10:02:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062484992.0,340692992.0,28838621184.0,1377275904.0,20725.0,21001.0
12-04 10:02:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3062484992.0,340692992.0,28838621184.0,1377275904.0,20410.0,20911.0
12-04 10:02:59,0.0,0.083,99.666,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3062476800.0,340701184.0,28838621184.0,1377275904.0,20092.0,20326.0
12-04 10:03:00,0.084,0.0,99.833,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3062595584.0,340705280.0,28838625280.0,1377148928.0,26040.0,27311.0
12-04 10:03:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062595584.0,340705280.0,28838625280.0,1377148928.0,20611.0,20874.0
12-04 10:03:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062595584.0,340705280.0,28838625280.0,1377148928.0,20595.0,20141.0
12-04 10:03:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062595584.0,340705280.0,28838625280.0,1377148928.0,20180.0,20808.0
12-04 10:03:04,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062587392.0,340705280.0,28838633472.0,1377148928.0,23686.0,24553.0
12-04 10:03:05,0.167,0.084,99.582,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3062579200.0,340713472.0,28838633472.0,1377148928.0,40195.0,40577.0
12-04 10:03:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062579200.0,340713472.0,28838633472.0,1377148928.0,22110.0,22390.0
12-04 10:03:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062579200.0,340713472.0,28838633472.0,1377148928.0,22430.0,22547.0
12-04 10:03:08,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062575104.0,340713472.0,28838637568.0,1377148928.0,21411.0,22132.0
12-04 10:03:09,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062575104.0,340713472.0,28838637568.0,1377148928.0,21779.0,21043.0
12-04 10:03:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062575104.0,340713472.0,28838637568.0,1377148928.0,20178.0,19656.0
12-04 10:03:11,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3062566912.0,340721664.0,28838637568.0,1377148928.0,22134.0,21888.0
12-04 10:03:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062558720.0,340721664.0,28838645760.0,1377148928.0,20928.0,20807.0
12-04 10:03:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,3062558720.0,340721664.0,28838645760.0,1377148928.0,23283.0,24399.0
12-04 10:03:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062558720.0,340721664.0,28838645760.0,1377148928.0,23113.0,23686.0
12-04 10:03:15,0.167,0.083,99.666,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3062558720.0,340721664.0,28838645760.0,1377148928.0,21974.0,23170.0
12-04 10:03:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062554624.0,340721664.0,28838649856.0,1377148928.0,22476.0,22903.0
12-04 10:03:17,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3062546432.0,340729856.0,28838649856.0,1377148928.0,20707.0,21766.0
12-04 10:03:18,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062546432.0,340729856.0,28838649856.0,1377148928.0,22017.0,21369.0
12-04 10:03:19,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062546432.0,340729856.0,28838649856.0,1377148928.0,20572.0,21171.0
12-04 10:03:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3062669312.0,340729856.0,28838653952.0,1377021952.0,22695.0,23178.0
12-04 10:03:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062669312.0,340729856.0,28838653952.0,1377021952.0,22722.0,22802.0
12-04 10:03:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3062530048.0,340738048.0,28838658048.0,1377148928.0,22468.0,22803.0
12-04 10:03:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062530048.0,340738048.0,28838658048.0,1377148928.0,22504.0,21716.0
12-04 10:03:24,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3062525952.0,340738048.0,28838662144.0,1377148928.0,22530.0,22816.0
12-04 10:03:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3063795712.0,340738048.0,28838662144.0,1375879168.0,21585.0,21453.0
12-04 10:03:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063795712.0,340738048.0,28838662144.0,1375879168.0,22209.0,23119.0
12-04 10:03:27,0.167,0.084,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3063795712.0,340738048.0,28838662144.0,1375879168.0,23158.0,22327.0
12-04 10:03:28,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3063783424.0,340746240.0,28838666240.0,1375879168.0,22598.0,21717.0
12-04 10:03:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063775232.0,340746240.0,28838674432.0,1375879168.0,22435.0,22248.0
12-04 10:03:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3063775232.0,340746240.0,28838674432.0,1375879168.0,24572.0,24444.0
12-04 10:03:31,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3063775232.0,340746240.0,28838674432.0,1375879168.0,22633.0,23818.0
12-04 10:03:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063775232.0,340746240.0,28838674432.0,1375879168.0,21375.0,21300.0
12-04 10:03:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3063775232.0,340746240.0,28838674432.0,1375879168.0,22333.0,22231.0
12-04 10:03:34,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3063762944.0,340754432.0,28838678528.0,1375879168.0,23541.0,24815.0
12-04 10:03:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3063631872.0,340754432.0,28838682624.0,1376006144.0,38531.0,38992.0
12-04 10:03:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063627776.0,340754432.0,28838686720.0,1376006144.0,21604.0,22372.0
12-04 10:03:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063627776.0,340754432.0,28838686720.0,1376006144.0,20515.0,20045.0
12-04 10:03:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063500800.0,340754432.0,28838686720.0,1376133120.0,23079.0,23899.0
12-04 10:03:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063500800.0,340754432.0,28838686720.0,1376133120.0,22344.0,22796.0
12-04 10:03:40,0.083,0.250,99.500,0.083,0.0,0.083,0.0,28672.0,0.0,4.0,3063484416.0,340766720.0,28838690816.0,1376133120.0,20312.0,20125.0
12-04 10:03:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063484416.0,340766720.0,28838690816.0,1376133120.0,20355.0,20702.0
12-04 10:03:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063484416.0,340766720.0,28838690816.0,1376133120.0,21321.0,22528.0
12-04 10:03:43,0.167,0.0,99.833,0.0,0.0,0.0,61440.0,0.0,6.0,0.0,3063422976.0,340766720.0,28838752256.0,1376133120.0,23881.0,24714.0
12-04 10:03:44,0.249,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063422976.0,340766720.0,28838752256.0,1376133120.0,19468.0,19127.0
12-04 10:03:45,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3063668736.0,340766720.0,28838760448.0,1375879168.0,23056.0,24493.0
12-04 10:03:46,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3063660544.0,340774912.0,28838760448.0,1375879168.0,23257.0,24875.0
12-04 10:03:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063660544.0,340774912.0,28838760448.0,1375879168.0,20799.0,20973.0
12-04 10:03:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3063660544.0,340774912.0,28838760448.0,1375879168.0,20572.0,20374.0
12-04 10:03:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063660544.0,340774912.0,28838760448.0,1375879168.0,21659.0,21872.0
12-04 10:03:50,0.083,0.167,99.667,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3063656448.0,340774912.0,28838764544.0,1375879168.0,21757.0,22676.0
12-04 10:03:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063656448.0,340774912.0,28838764544.0,1375879168.0,21753.0,22310.0
12-04 10:03:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3063648256.0,340783104.0,28838764544.0,1375879168.0,21917.0,23247.0
12-04 10:03:53,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063648256.0,340783104.0,28838764544.0,1375879168.0,19467.0,19379.0
12-04 10:03:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063644160.0,340783104.0,28838768640.0,1375879168.0,23804.0,25648.0
12-04 10:03:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3063652352.0,340787200.0,28838772736.0,1375862784.0,20868.0,21408.0
12-04 10:03:56,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063652352.0,340787200.0,28838772736.0,1375862784.0,19789.0,19924.0
12-04 10:03:57,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3063644160.0,340795392.0,28838772736.0,1375862784.0,22562.0,23069.0
12-04 10:03:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3063644160.0,340795392.0,28838772736.0,1375862784.0,20779.0,21375.0
12-04 10:03:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063635968.0,340795392.0,28838780928.0,1375862784.0,21923.0,22996.0
12-04 10:04:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3063627776.0,340799488.0,28838785024.0,1375862784.0,22500.0,23437.0
12-04 10:04:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063627776.0,340799488.0,28838785024.0,1375862784.0,20837.0,21216.0
12-04 10:04:02,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3063627776.0,340799488.0,28838785024.0,1375862784.0,22234.0,22363.0
12-04 10:04:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3063619584.0,340807680.0,28838785024.0,1375862784.0,20188.0,20924.0
12-04 10:04:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063619584.0,340807680.0,28838785024.0,1375862784.0,23216.0,23876.0
12-04 10:04:05,0.084,0.334,99.582,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3063603200.0,340815872.0,28838793216.0,1375862784.0,39925.0,40244.0
12-04 10:04:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063603200.0,340815872.0,28838793216.0,1375862784.0,21323.0,21450.0
12-04 10:04:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3063603200.0,340815872.0,28838793216.0,1375862784.0,21624.0,20823.0
12-04 10:04:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3055222784.0,340815872.0,28838793216.0,1384243200.0,22424.0,23406.0
12-04 10:04:09,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3055214592.0,340824064.0,28838793216.0,1384243200.0,23319.0,23511.0
12-04 10:04:10,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3055206400.0,340828160.0,28838797312.0,1384243200.0,21948.0,22256.0
12-04 10:04:11,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055206400.0,340828160.0,28838797312.0,1384243200.0,24168.0,24060.0
12-04 10:04:12,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055202304.0,340828160.0,28838801408.0,1384243200.0,22173.0,22777.0
12-04 10:04:13,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3055210496.0,340828160.0,28838801408.0,1384235008.0,22237.0,23337.0
12-04 10:04:14,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055210496.0,340828160.0,28838801408.0,1384235008.0,21430.0,21219.0
12-04 10:04:15,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3055198208.0,340836352.0,28838805504.0,1384235008.0,20737.0,20955.0
12-04 10:04:16,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3055198208.0,340836352.0,28838805504.0,1384235008.0,23817.0,23840.0
12-04 10:04:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055198208.0,340836352.0,28838805504.0,1384235008.0,21166.0,22068.0
12-04 10:04:18,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055206400.0,340836352.0,28838805504.0,1384226816.0,21775.0,22908.0
12-04 10:04:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055206400.0,340836352.0,28838805504.0,1384226816.0,23070.0,23191.0
12-04 10:04:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3055198208.0,340840448.0,28838809600.0,1384226816.0,23321.0,26695.0
12-04 10:04:21,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3055185920.0,340848640.0,28838813696.0,1384226816.0,21912.0,21128.0
12-04 10:04:22,0.0,0.0,99.916,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3055181824.0,340848640.0,28838817792.0,1384226816.0,21318.0,20636.0
12-04 10:04:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3055181824.0,340848640.0,28838817792.0,1384226816.0,21274.0,19974.0
12-04 10:04:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055177728.0,340848640.0,28838821888.0,1384226816.0,22629.0,23159.0
12-04 10:04:25,0.167,0.334,99.499,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3055173632.0,340852736.0,28838821888.0,1384226816.0,23324.0,23896.0
12-04 10:04:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055173632.0,340852736.0,28838821888.0,1384226816.0,23125.0,23139.0
12-04 10:04:27,0.084,0.167,99.666,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3055165440.0,340860928.0,28838821888.0,1384226816.0,22519.0,22910.0
12-04 10:04:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055157248.0,340860928.0,28838830080.0,1384226816.0,23532.0,24419.0
12-04 10:04:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055157248.0,340860928.0,28838830080.0,1384226816.0,22182.0,22016.0
12-04 10:04:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3055149056.0,340860928.0,28838838272.0,1384226816.0,24268.0,23763.0
12-04 10:04:31,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055149056.0,340860928.0,28838838272.0,1384226816.0,20365.0,20019.0
12-04 10:04:32,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3055140864.0,340869120.0,28838838272.0,1384226816.0,23724.0,24691.0
12-04 10:04:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055140864.0,340869120.0,28838838272.0,1384226816.0,23139.0,23900.0
12-04 10:04:34,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3055140864.0,340869120.0,28838838272.0,1384226816.0,20613.0,20674.0
12-04 10:04:35,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3055136768.0,340873216.0,28838846464.0,1384218624.0,40794.0,41984.0
12-04 10:04:36,10.293,0.0,89.707,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055136768.0,340873216.0,28838846464.0,1384218624.0,21092.0,21707.0
12-04 10:04:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3055136768.0,340873216.0,28838846464.0,1384218624.0,23612.0,24584.0
12-04 10:04:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3055128576.0,340881408.0,28838846464.0,1384218624.0,38239.0,37931.0
12-04 10:04:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055128576.0,340881408.0,28838846464.0,1384218624.0,19867.0,20232.0
12-04 10:04:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3055120384.0,340885504.0,28838850560.0,1384218624.0,22906.0,23129.0
12-04 10:04:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055120384.0,340885504.0,28838850560.0,1384218624.0,22603.0,23104.0
12-04 10:04:42,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3055120384.0,340885504.0,28838850560.0,1384218624.0,22230.0,23042.0
12-04 10:04:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3055120384.0,340885504.0,28838850560.0,1384218624.0,21975.0,23265.0
12-04 10:04:44,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3054723072.0,340893696.0,28838858752.0,1384599552.0,20584.0,20929.0
12-04 10:04:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054858240.0,340893696.0,28838858752.0,1384464384.0,22519.0,21526.0
12-04 10:04:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054850048.0,340893696.0,28838858752.0,1384472576.0,27783.0,24721.0
12-04 10:04:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054850048.0,340893696.0,28838858752.0,1384472576.0,23063.0,22256.0
12-04 10:04:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054845952.0,340893696.0,28838862848.0,1384472576.0,19140.0,18830.0
12-04 10:04:49,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054845952.0,340893696.0,28838862848.0,1384472576.0,20728.0,21180.0
12-04 10:04:50,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3054837760.0,340901888.0,28838862848.0,1384472576.0,22204.0,23108.0
12-04 10:04:51,0.0,0.0,99.916,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3054833664.0,340901888.0,28838866944.0,1384472576.0,22052.0,23456.0
12-04 10:04:52,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054829568.0,340901888.0,28838871040.0,1384472576.0,23342.0,23344.0
12-04 10:04:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054829568.0,340901888.0,28838871040.0,1384472576.0,19355.0,19781.0
12-04 10:04:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054829568.0,340901888.0,28838871040.0,1384472576.0,19892.0,19639.0
12-04 10:04:55,0.167,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3054821376.0,340905984.0,28838875136.0,1384472576.0,22739.0,23713.0
12-04 10:04:56,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3054813184.0,340914176.0,28838875136.0,1384472576.0,19667.0,19521.0
12-04 10:04:57,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3054809088.0,340914176.0,28838879232.0,1384472576.0,24692.0,26568.0
12-04 10:04:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3054809088.0,340914176.0,28838879232.0,1384472576.0,39394.0,40077.0
12-04 10:04:59,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054809088.0,340914176.0,28838879232.0,1384472576.0,20011.0,20560.0
12-04 10:05:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3054800896.0,340918272.0,28838883328.0,1384472576.0,20431.0,20240.0
12-04 10:05:01,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054813184.0,340918272.0,28838887424.0,1384456192.0,20174.0,20748.0
12-04 10:05:02,0.0,0.167,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3054788608.0,340926464.0,28838887424.0,1384472576.0,24891.0,25031.0
12-04 10:05:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054788608.0,340926464.0,28838887424.0,1384472576.0,20523.0,21649.0
12-04 10:05:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054784512.0,340926464.0,28838891520.0,1384472576.0,21417.0,22427.0
12-04 10:05:05,0.084,0.084,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,3054649344.0,340930560.0,28838895616.0,1384599552.0,41010.0,42024.0
12-04 10:05:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054649344.0,340930560.0,28838895616.0,1384599552.0,22065.0,22409.0
12-04 10:05:07,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3054641152.0,340938752.0,28838895616.0,1384599552.0,22918.0,22827.0
12-04 10:05:08,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054637056.0,340938752.0,28838899712.0,1384599552.0,38829.0,38599.0
12-04 10:05:09,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054637056.0,340938752.0,28838899712.0,1384599552.0,19843.0,19932.0
12-04 10:05:10,0.250,0.083,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3054637056.0,340938752.0,28838899712.0,1384599552.0,21838.0,21428.0
12-04 10:05:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054637056.0,340938752.0,28838899712.0,1384599552.0,22577.0,22851.0
12-04 10:05:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3054632960.0,340938752.0,28838903808.0,1384599552.0,23870.0,24162.0
12-04 10:05:13,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3054620672.0,340946944.0,28838907904.0,1384599552.0,22250.0,22906.0
12-04 10:05:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054620672.0,340946944.0,28838907904.0,1384599552.0,20834.0,22329.0
12-04 10:05:15,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3054620672.0,340946944.0,28838907904.0,1384599552.0,20625.0,20166.0
12-04 10:05:16,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054616576.0,340946944.0,28838912000.0,1384599552.0,23842.0,23847.0
12-04 10:05:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054616576.0,340946944.0,28838912000.0,1384599552.0,22893.0,22714.0
12-04 10:05:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,3054616576.0,340946944.0,28838912000.0,1384599552.0,19335.0,19507.0
12-04 10:05:19,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3054608384.0,340955136.0,28838912000.0,1384599552.0,21464.0,22471.0
12-04 10:05:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054604288.0,340955136.0,28838916096.0,1384599552.0,22045.0,23171.0
12-04 10:05:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054604288.0,340955136.0,28838916096.0,1384599552.0,23480.0,23925.0
12-04 10:05:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054616576.0,340955136.0,28838920192.0,1384583168.0,23051.0,23177.0
12-04 10:05:23,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054616576.0,340955136.0,28838920192.0,1384583168.0,21840.0,21603.0
12-04 10:05:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054612480.0,340955136.0,28838924288.0,1384583168.0,21276.0,20861.0
12-04 10:05:25,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3054477312.0,340963328.0,28838924288.0,1384710144.0,21020.0,20149.0
12-04 10:05:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054477312.0,340963328.0,28838924288.0,1384710144.0,23035.0,22690.0
12-04 10:05:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054477312.0,340963328.0,28838924288.0,1384710144.0,24377.0,24016.0
12-04 10:05:28,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054477312.0,340963328.0,28838924288.0,1384710144.0,22283.0,22889.0
12-04 10:05:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054469120.0,340963328.0,28838932480.0,1384710144.0,22530.0,23848.0
12-04 10:05:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3054469120.0,340963328.0,28838932480.0,1384710144.0,21541.0,20555.0
12-04 10:05:31,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3054460928.0,340971520.0,28838932480.0,1384710144.0,22678.0,22347.0
12-04 10:05:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054456832.0,340971520.0,28838936576.0,1384710144.0,23520.0,23616.0
12-04 10:05:33,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,40960.0,1.0,2.0,3054452736.0,340971520.0,28838940672.0,1384710144.0,20350.0,20809.0
12-04 10:05:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054448640.0,340971520.0,28838944768.0,1384710144.0,21143.0,21634.0
12-04 10:05:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3054444544.0,340975616.0,28838944768.0,1384710144.0,38968.0,39836.0
12-04 10:05:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054440448.0,340975616.0,28838948864.0,1384710144.0,21462.0,20710.0
12-04 10:05:37,0.250,0.250,98.918,0.582,0.0,0.0,0.0,20480.0,0.0,3.0,3054436352.0,340983808.0,28838952960.0,1384701952.0,26502.0,28292.0
12-04 10:05:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054436352.0,340983808.0,28838952960.0,1384701952.0,19931.0,20388.0
12-04 10:05:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054436352.0,340983808.0,28838952960.0,1384701952.0,20768.0,20720.0
12-04 10:05:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054432256.0,340983808.0,28838957056.0,1384701952.0,21047.0,21680.0
12-04 10:05:41,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054432256.0,340983808.0,28838957056.0,1384701952.0,21435.0,21630.0
12-04 10:05:42,0.084,0.084,99.582,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,3054424064.0,340992000.0,28838957056.0,1384701952.0,22587.0,22997.0
12-04 10:05:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054424064.0,340992000.0,28838957056.0,1384701952.0,20443.0,21177.0
12-04 10:05:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054424064.0,340992000.0,28838957056.0,1384701952.0,20926.0,21786.0
12-04 10:05:45,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054419968.0,340992000.0,28838961152.0,1384701952.0,22012.0,22622.0
12-04 10:05:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054419968.0,340992000.0,28838961152.0,1384701952.0,23392.0,24111.0
12-04 10:05:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3054415872.0,340992000.0,28838965248.0,1384701952.0,23211.0,23638.0
12-04 10:05:48,0.083,0.167,99.583,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3054407680.0,341000192.0,28838965248.0,1384701952.0,20085.0,19719.0
12-04 10:05:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054407680.0,341000192.0,28838965248.0,1384701952.0,21776.0,22948.0
12-04 10:05:50,0.0,0.167,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3054403584.0,341000192.0,28838969344.0,1384701952.0,19180.0,19710.0
12-04 10:05:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054403584.0,341000192.0,28838969344.0,1384701952.0,23284.0,24380.0
12-04 10:05:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054403584.0,341000192.0,28838969344.0,1384701952.0,20705.0,20151.0
12-04 10:05:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3054403584.0,341000192.0,28838969344.0,1384701952.0,20736.0,21742.0
12-04 10:05:54,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3054391296.0,341008384.0,28838973440.0,1384701952.0,22242.0,23119.0
12-04 10:05:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054391296.0,341008384.0,28838973440.0,1384701952.0,22178.0,22878.0
12-04 10:05:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054391296.0,341008384.0,28838973440.0,1384701952.0,19284.0,19543.0
12-04 10:05:57,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054391296.0,341008384.0,28838973440.0,1384701952.0,23954.0,24908.0
12-04 10:05:58,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054387200.0,341008384.0,28838977536.0,1384701952.0,20399.0,20175.0
12-04 10:05:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054383104.0,341008384.0,28838981632.0,1384701952.0,20856.0,21270.0
12-04 10:06:00,0.083,0.083,99.583,0.167,0.0,0.083,0.0,32768.0,0.0,5.0,3054374912.0,341020672.0,28838985728.0,1384693760.0,21758.0,22240.0
12-04 10:06:01,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054374912.0,341020672.0,28838985728.0,1384693760.0,22279.0,23749.0
12-04 10:06:02,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054374912.0,341020672.0,28838985728.0,1384693760.0,22191.0,22314.0
12-04 10:06:03,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3054370816.0,341020672.0,28838989824.0,1384693760.0,20328.0,21315.0
12-04 10:06:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054366720.0,341020672.0,28838993920.0,1384693760.0,20538.0,20027.0
12-04 10:06:05,0.167,0.167,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3054370816.0,341020672.0,28838998016.0,1384685568.0,39065.0,38937.0
12-04 10:06:06,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3054354432.0,341028864.0,28838998016.0,1384693760.0,20815.0,20891.0
12-04 10:06:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054350336.0,341028864.0,28839002112.0,1384693760.0,26370.0,27506.0
12-04 10:06:08,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,36864.0,1.0,1.0,3054350336.0,341028864.0,28839002112.0,1384693760.0,20959.0,20539.0
12-04 10:06:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054346240.0,341028864.0,28839006208.0,1384693760.0,21553.0,21366.0
12-04 10:06:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3054342144.0,341028864.0,28839010304.0,1384693760.0,22014.0,22989.0
12-04 10:06:11,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054342144.0,341028864.0,28839010304.0,1384693760.0,21546.0,21330.0
12-04 10:06:12,0.333,0.249,99.252,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,3054333952.0,341037056.0,28839010304.0,1384693760.0,22930.0,22882.0
12-04 10:06:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054333952.0,341037056.0,28839010304.0,1384693760.0,21373.0,21986.0
12-04 10:06:14,0.167,0.250,99.500,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3054329856.0,341037056.0,28839014400.0,1384693760.0,22438.0,24531.0
12-04 10:06:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054321664.0,341037056.0,28839022592.0,1384693760.0,19672.0,19118.0
12-04 10:06:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054321664.0,341037056.0,28839022592.0,1384693760.0,22210.0,22739.0
12-04 10:06:17,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3054313472.0,341045248.0,28839022592.0,1384693760.0,22729.0,22319.0
12-04 10:06:18,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054264320.0,341045248.0,28839022592.0,1384742912.0,22038.0,23654.0
12-04 10:06:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054264320.0,341045248.0,28839022592.0,1384742912.0,21494.0,22877.0
12-04 10:06:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3054256128.0,341049344.0,28839026688.0,1384742912.0,20677.0,21718.0
12-04 10:06:21,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3054252032.0,341049344.0,28839030784.0,1384742912.0,21714.0,21936.0
12-04 10:06:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3054252032.0,341049344.0,28839030784.0,1384742912.0,24896.0,24398.0
12-04 10:06:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3054243840.0,341057536.0,28839030784.0,1384742912.0,21417.0,21497.0
12-04 10:06:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054239744.0,341057536.0,28839034880.0,1384742912.0,20964.0,19967.0
12-04 10:06:25,0.084,0.251,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3053850624.0,341061632.0,28839038976.0,1385123840.0,21785.0,21042.0
12-04 10:06:26,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3053850624.0,341061632.0,28839038976.0,1385123840.0,22928.0,22918.0
12-04 10:06:27,0.083,0.250,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3053846528.0,341061632.0,28839043072.0,1385123840.0,24205.0,24855.0
12-04 10:06:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3053842432.0,341061632.0,28839047168.0,1385123840.0,22833.0,23160.0
12-04 10:06:29,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3053834240.0,341069824.0,28839047168.0,1385123840.0,23657.0,23397.0
12-04 10:06:30,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3053826048.0,341069824.0,28839055360.0,1385123840.0,21915.0,21698.0
12-04 10:06:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053821952.0,341069824.0,28839059456.0,1385123840.0,20948.0,20485.0
12-04 10:06:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053821952.0,341069824.0,28839059456.0,1385123840.0,22762.0,22711.0
12-04 10:06:33,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3053821952.0,341069824.0,28839059456.0,1385123840.0,20518.0,21090.0
12-04 10:06:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053821952.0,341069824.0,28839059456.0,1385123840.0,22223.0,22939.0
12-04 10:06:35,0.167,0.0,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3053801472.0,341082112.0,28839067648.0,1385123840.0,37883.0,37820.0
12-04 10:06:36,10.583,0.167,89.167,0.083,0.0,0.0,4096.0,0.0,1.0,0.0,3053797376.0,341082112.0,28839071744.0,1385123840.0,23805.0,25611.0
12-04 10:06:37,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053797376.0,341082112.0,28839071744.0,1385123840.0,22283.0,22464.0
12-04 10:06:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053793280.0,341082112.0,28839075840.0,1385123840.0,38511.0,37967.0
12-04 10:06:39,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053793280.0,341082112.0,28839075840.0,1385123840.0,21636.0,22047.0
12-04 10:06:40,0.250,0.0,99.583,0.083,0.0,0.083,0.0,28672.0,0.0,4.0,3053780992.0,341090304.0,28839079936.0,1385123840.0,22084.0,22763.0
12-04 10:06:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053780992.0,341090304.0,28839079936.0,1385123840.0,18763.0,18712.0
12-04 10:06:42,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053780992.0,341090304.0,28839079936.0,1385123840.0,22975.0,22780.0
12-04 10:06:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3053780992.0,341090304.0,28839079936.0,1385123840.0,20836.0,21745.0
12-04 10:06:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053776896.0,341090304.0,28839084032.0,1385123840.0,22043.0,24373.0
12-04 10:06:45,0.167,0.250,99.500,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3053772800.0,341094400.0,28839084032.0,1385123840.0,23358.0,23646.0
12-04 10:06:46,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3053764608.0,341102592.0,28839084032.0,1385123840.0,23066.0,23597.0
12-04 10:06:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3053764608.0,341102592.0,28839084032.0,1385123840.0,23693.0,23880.0
12-04 10:06:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053760512.0,341102592.0,28839088128.0,1385123840.0,20540.0,20453.0
12-04 10:06:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053760512.0,341102592.0,28839088128.0,1385123840.0,23001.0,22819.0
12-04 10:06:50,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053752320.0,341106688.0,28839092224.0,1385123840.0,20149.0,20259.0
12-04 10:06:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053752320.0,341106688.0,28839092224.0,1385123840.0,23082.0,24685.0
12-04 10:06:52,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3053740032.0,341114880.0,28839096320.0,1385123840.0,20777.0,20810.0
12-04 10:06:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053740032.0,341114880.0,28839096320.0,1385123840.0,22146.0,22856.0
12-04 10:06:54,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3053740032.0,341114880.0,28839096320.0,1385123840.0,21070.0,21899.0
12-04 10:06:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050434560.0,341114880.0,28839100416.0,1388425216.0,20884.0,21048.0
12-04 10:06:56,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3050434560.0,341114880.0,28839100416.0,1388425216.0,21726.0,22574.0
12-04 10:06:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3050426368.0,341114880.0,28839100416.0,1388433408.0,21033.0,21199.0
12-04 10:06:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3050418176.0,341123072.0,28839100416.0,1388433408.0,20434.0,20461.0
12-04 10:06:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050418176.0,341123072.0,28839100416.0,1388433408.0,21569.0,22581.0
12-04 10:07:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3050414080.0,341123072.0,28839104512.0,1388433408.0,22157.0,22982.0
12-04 10:07:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050409984.0,341123072.0,28839108608.0,1388433408.0,22341.0,23620.0
12-04 10:07:02,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050409984.0,341123072.0,28839108608.0,1388433408.0,21393.0,22128.0
12-04 10:07:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3050409984.0,341123072.0,28839108608.0,1388433408.0,20321.0,19838.0
12-04 10:07:04,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3050397696.0,341131264.0,28839112704.0,1388433408.0,22118.0,23262.0
12-04 10:07:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050393600.0,341135360.0,28839112704.0,1388433408.0,39334.0,38750.0
12-04 10:07:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050389504.0,341135360.0,28839116800.0,1388433408.0,22252.0,21561.0
12-04 10:07:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050389504.0,341135360.0,28839116800.0,1388433408.0,20976.0,19931.0
12-04 10:07:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050385408.0,341135360.0,28839120896.0,1388433408.0,23085.0,24694.0
12-04 10:07:09,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050381312.0,341135360.0,28839124992.0,1388433408.0,22255.0,21905.0
12-04 10:07:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3050373120.0,341143552.0,28839124992.0,1388433408.0,21620.0,22416.0
12-04 10:07:11,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050373120.0,341143552.0,28839124992.0,1388433408.0,25082.0,26592.0
12-04 10:07:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050369024.0,341143552.0,28839129088.0,1388433408.0,21629.0,21694.0
12-04 10:07:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050369024.0,341143552.0,28839129088.0,1388433408.0,39149.0,39387.0
12-04 10:07:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050369024.0,341143552.0,28839129088.0,1388433408.0,20203.0,19840.0
12-04 10:07:15,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050364928.0,341147648.0,28839129088.0,1388433408.0,22409.0,24924.0
12-04 10:07:16,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3050352640.0,341155840.0,28839133184.0,1388433408.0,22878.0,22978.0
12-04 10:07:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050348544.0,341155840.0,28839137280.0,1388433408.0,22349.0,23111.0
12-04 10:07:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3050348544.0,341155840.0,28839137280.0,1388433408.0,22090.0,22617.0
12-04 10:07:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050348544.0,341155840.0,28839137280.0,1388433408.0,21390.0,21920.0
12-04 10:07:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3050344448.0,341155840.0,28839141376.0,1388433408.0,20496.0,20817.0
12-04 10:07:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050344448.0,341155840.0,28839141376.0,1388433408.0,23571.0,23691.0
12-04 10:07:22,0.167,0.250,99.500,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3050336256.0,341164032.0,28839141376.0,1388433408.0,23048.0,22815.0
12-04 10:07:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050336256.0,341164032.0,28839141376.0,1388433408.0,21786.0,22550.0
12-04 10:07:24,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050332160.0,341164032.0,28839145472.0,1388433408.0,21650.0,20737.0
12-04 10:07:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050459136.0,341164032.0,28839145472.0,1388306432.0,20979.0,20647.0
12-04 10:07:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050455040.0,341164032.0,28839149568.0,1388306432.0,22643.0,22632.0
12-04 10:07:27,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3050446848.0,341172224.0,28839149568.0,1388306432.0,25039.0,25531.0
12-04 10:07:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050446848.0,341172224.0,28839149568.0,1388306432.0,21911.0,22291.0
12-04 10:07:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050442752.0,341172224.0,28839153664.0,1388306432.0,23234.0,22544.0
12-04 10:07:30,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050442752.0,341172224.0,28839153664.0,1388306432.0,21368.0,20810.0
12-04 10:07:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050442752.0,341172224.0,28839153664.0,1388306432.0,22466.0,23894.0
12-04 10:07:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3050434560.0,341172224.0,28839161856.0,1388306432.0,22769.0,23171.0
12-04 10:07:33,0.084,0.0,99.749,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,3050426368.0,341180416.0,28839161856.0,1388306432.0,21992.0,22888.0
12-04 10:07:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050426368.0,341180416.0,28839161856.0,1388306432.0,22797.0,23487.0
12-04 10:07:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3050426368.0,341180416.0,28839161856.0,1388306432.0,37658.0,37454.0
12-04 10:07:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050422272.0,341180416.0,28839165952.0,1388306432.0,21081.0,21762.0
12-04 10:07:37,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3050418176.0,341180416.0,28839170048.0,1388306432.0,23947.0,24340.0
12-04 10:07:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3050418176.0,341180416.0,28839170048.0,1388306432.0,21583.0,23085.0
12-04 10:07:39,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3050405888.0,341188608.0,28839174144.0,1388306432.0,22465.0,22501.0
12-04 10:07:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050401792.0,341188608.0,28839178240.0,1388306432.0,18379.0,18489.0
12-04 10:07:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050401792.0,341188608.0,28839178240.0,1388306432.0,23529.0,24302.0
12-04 10:07:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050401792.0,341188608.0,28839178240.0,1388306432.0,22424.0,22877.0
12-04 10:07:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050401792.0,341188608.0,28839178240.0,1388306432.0,20737.0,21436.0
12-04 10:07:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050401792.0,341188608.0,28839178240.0,1388306432.0,21313.0,21290.0
12-04 10:07:45,0.167,0.084,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3050643456.0,341196800.0,28839182336.0,1388052480.0,22042.0,24218.0
12-04 10:07:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050643456.0,341196800.0,28839182336.0,1388052480.0,22728.0,23894.0
12-04 10:07:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050643456.0,341196800.0,28839182336.0,1388052480.0,21997.0,21680.0
12-04 10:07:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050643456.0,341196800.0,28839182336.0,1388052480.0,21657.0,22442.0
12-04 10:07:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050643456.0,341196800.0,28839182336.0,1388052480.0,21558.0,22415.0
12-04 10:07:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050635264.0,341196800.0,28839190528.0,1388052480.0,19795.0,20001.0
12-04 10:07:51,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3050627072.0,341204992.0,28839190528.0,1388052480.0,20600.0,21108.0
12-04 10:07:52,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050627072.0,341204992.0,28839190528.0,1388052480.0,20717.0,20183.0
12-04 10:07:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3050627072.0,341204992.0,28839190528.0,1388052480.0,39599.0,41406.0
12-04 10:07:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050622976.0,341204992.0,28839194624.0,1388052480.0,22242.0,22957.0
12-04 10:07:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3050618880.0,341209088.0,28839194624.0,1388052480.0,20649.0,21076.0
12-04 10:07:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050618880.0,341209088.0,28839194624.0,1388052480.0,21455.0,23284.0
12-04 10:07:57,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3050610688.0,341217280.0,28839194624.0,1388052480.0,21439.0,21608.0
12-04 10:07:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050610688.0,341217280.0,28839194624.0,1388052480.0,21916.0,21936.0
12-04 10:07:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050606592.0,341217280.0,28839198720.0,1388052480.0,21807.0,20716.0
12-04 10:08:00,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3050602496.0,341217280.0,28839202816.0,1388052480.0,21292.0,22216.0
12-04 10:08:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050598400.0,341217280.0,28839206912.0,1388052480.0,20499.0,21462.0
12-04 10:08:02,0.083,0.167,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3050590208.0,341225472.0,28839206912.0,1388052480.0,22672.0,24157.0
12-04 10:08:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050590208.0,341225472.0,28839206912.0,1388052480.0,20999.0,20982.0
12-04 10:08:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050590208.0,341225472.0,28839206912.0,1388052480.0,21984.0,22779.0
12-04 10:08:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3051094016.0,341225472.0,28839211008.0,1387544576.0,40176.0,40023.0
12-04 10:08:06,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051094016.0,341225472.0,28839211008.0,1387544576.0,21886.0,22912.0
12-04 10:08:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3051094016.0,341225472.0,28839211008.0,1387544576.0,20080.0,19592.0
12-04 10:08:08,0.250,0.167,99.416,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3051081728.0,341233664.0,28839215104.0,1387544576.0,23322.0,22636.0
12-04 10:08:09,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051081728.0,341233664.0,28839215104.0,1387544576.0,23280.0,23651.0
12-04 10:08:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3051200512.0,341233664.0,28839223296.0,1387417600.0,24997.0,26844.0
12-04 10:08:11,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051200512.0,341233664.0,28839223296.0,1387417600.0,20761.0,21416.0
12-04 10:08:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051200512.0,341233664.0,28839223296.0,1387417600.0,21209.0,20662.0
12-04 10:08:13,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,3051200512.0,341233664.0,28839223296.0,1387417600.0,22385.0,22068.0
12-04 10:08:14,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3051192320.0,341241856.0,28839223296.0,1387417600.0,21582.0,22025.0
12-04 10:08:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3051188224.0,341241856.0,28839227392.0,1387417600.0,20950.0,20833.0
12-04 10:08:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051188224.0,341241856.0,28839227392.0,1387417600.0,38727.0,38959.0
12-04 10:08:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051188224.0,341241856.0,28839227392.0,1387417600.0,21191.0,21685.0
12-04 10:08:18,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051184128.0,341241856.0,28839231488.0,1387417600.0,22773.0,24024.0
12-04 10:08:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051184128.0,341241856.0,28839231488.0,1387417600.0,22920.0,24566.0
12-04 10:08:20,0.0,0.167,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3051171840.0,341250048.0,28839235584.0,1387417600.0,21819.0,22568.0
12-04 10:08:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051171840.0,341250048.0,28839235584.0,1387417600.0,38195.0,38222.0
12-04 10:08:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051171840.0,341250048.0,28839235584.0,1387417600.0,22539.0,21767.0
12-04 10:08:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051171840.0,341250048.0,28839235584.0,1387417600.0,22601.0,22361.0
12-04 10:08:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051167744.0,341250048.0,28839239680.0,1387417600.0,22301.0,21344.0
12-04 10:08:25,0.167,0.250,99.500,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3052052480.0,341254144.0,28839239680.0,1386528768.0,23574.0,24624.0
12-04 10:08:26,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3052044288.0,341262336.0,28839239680.0,1386528768.0,21107.0,20597.0
12-04 10:08:27,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052040192.0,341262336.0,28839243776.0,1386528768.0,20656.0,20077.0
12-04 10:08:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3052036096.0,341262336.0,28839247872.0,1386528768.0,23974.0,24323.0
12-04 10:08:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052036096.0,341262336.0,28839247872.0,1386528768.0,24770.0,24403.0
12-04 10:08:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3052032000.0,341262336.0,28839251968.0,1386528768.0,21916.0,20518.0
12-04 10:08:31,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052032000.0,341262336.0,28839251968.0,1386528768.0,20409.0,21574.0
12-04 10:08:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3052023808.0,341270528.0,28839251968.0,1386528768.0,22037.0,22374.0
12-04 10:08:33,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3052146688.0,341270528.0,28839256064.0,1386401792.0,21757.0,22326.0
12-04 10:08:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052146688.0,341270528.0,28839256064.0,1386401792.0,22111.0,22910.0
12-04 10:08:35,0.083,0.167,99.666,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3052519424.0,341274624.0,28839260160.0,1386020864.0,40954.0,42328.0
12-04 10:08:36,9.874,0.0,90.126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053027328.0,341274624.0,28839260160.0,1385512960.0,22813.0,24388.0
12-04 10:08:37,0.0,0.250,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3053023232.0,341282816.0,28839256064.0,1385512960.0,20551.0,20314.0
12-04 10:08:38,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3053019136.0,341282816.0,28839260160.0,1385512960.0,20199.0,19963.0
12-04 10:08:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053015040.0,341282816.0,28839264256.0,1385512960.0,21093.0,21535.0
12-04 10:08:40,0.167,0.333,99.500,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3053010944.0,341282816.0,28839268352.0,1385512960.0,21819.0,21941.0
12-04 10:08:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053010944.0,341282816.0,28839268352.0,1385512960.0,22464.0,23569.0
12-04 10:08:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3053006848.0,341282816.0,28839272448.0,1385512960.0,21694.0,22621.0
12-04 10:08:43,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3052998656.0,341291008.0,28839272448.0,1385512960.0,22228.0,23741.0
12-04 10:08:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052994560.0,341291008.0,28839276544.0,1385512960.0,19850.0,19791.0
12-04 10:08:45,0.084,0.251,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052994560.0,341291008.0,28839276544.0,1385512960.0,22965.0,24239.0
12-04 10:08:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052994560.0,341291008.0,28839276544.0,1385512960.0,22859.0,22271.0
12-04 10:08:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052994560.0,341291008.0,28839276544.0,1385512960.0,21033.0,21365.0
12-04 10:08:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3052990464.0,341291008.0,28839280640.0,1385512960.0,20561.0,20926.0
12-04 10:08:49,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3052982272.0,341299200.0,28839280640.0,1385512960.0,21432.0,21902.0
12-04 10:08:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052978176.0,341303296.0,28839280640.0,1385512960.0,22211.0,23475.0
12-04 10:08:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052978176.0,341303296.0,28839280640.0,1385512960.0,21625.0,22536.0
12-04 10:08:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052969984.0,341303296.0,28839288832.0,1385512960.0,21439.0,22236.0
12-04 10:08:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052969984.0,341303296.0,28839288832.0,1385512960.0,21067.0,21421.0
12-04 10:08:54,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053096960.0,341303296.0,28839288832.0,1385385984.0,21340.0,21181.0
12-04 10:08:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3053084672.0,341311488.0,28839292928.0,1385385984.0,19821.0,20192.0
12-04 10:08:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053068288.0,341311488.0,28839292928.0,1385402368.0,22440.0,22241.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053068288.0,341311488.0,28839292928.0,1385402368.0,20392.0,20274.0
12-04 10:08:58,0.0,0.084,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3053068288.0,341311488.0,28839292928.0,1385402368.0,22177.0,23754.0
12-04 10:08:59,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053068288.0,341311488.0,28839292928.0,1385402368.0,22996.0,23341.0
12-04 10:09:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053064192.0,341311488.0,28839297024.0,1385402368.0,20938.0,21817.0
12-04 10:09:01,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3053056000.0,341319680.0,28839297024.0,1385402368.0,20832.0,20999.0
12-04 10:09:02,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053056000.0,341319680.0,28839297024.0,1385402368.0,21851.0,22346.0
12-04 10:09:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3053051904.0,341319680.0,28839301120.0,1385402368.0,20474.0,20470.0
12-04 10:09:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053047808.0,341319680.0,28839305216.0,1385402368.0,23992.0,24956.0
12-04 10:09:05,0.250,0.083,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3053301760.0,341319680.0,28839305216.0,1385148416.0,40920.0,41474.0
12-04 10:09:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053301760.0,341319680.0,28839305216.0,1385148416.0,21316.0,21552.0
12-04 10:09:07,0.0,0.167,99.749,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3053293568.0,341327872.0,28839305216.0,1385148416.0,22416.0,22730.0
12-04 10:09:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053289472.0,341327872.0,28839309312.0,1385148416.0,21055.0,20620.0
12-04 10:09:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053289472.0,341327872.0,28839309312.0,1385148416.0,23839.0,24933.0
12-04 10:09:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053285376.0,341327872.0,28839313408.0,1385148416.0,22890.0,23434.0
12-04 10:09:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053281280.0,341327872.0,28839317504.0,1385148416.0,21716.0,21207.0
12-04 10:09:12,0.083,0.167,99.333,0.333,0.0,0.083,0.0,28672.0,0.0,3.0,3053268992.0,341336064.0,28839321600.0,1385148416.0,23975.0,24962.0
12-04 10:09:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3053268992.0,341336064.0,28839321600.0,1385148416.0,21009.0,21652.0
12-04 10:09:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053285376.0,341336064.0,28839321600.0,1385132032.0,21818.0,22472.0
12-04 10:09:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3053285376.0,341336064.0,28839321600.0,1385132032.0,20499.0,20392.0
12-04 10:09:16,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053281280.0,341336064.0,28839325696.0,1385132032.0,22896.0,23495.0
12-04 10:09:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3053281280.0,341336064.0,28839325696.0,1385132032.0,22812.0,23249.0
12-04 10:09:18,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3053273088.0,341344256.0,28839325696.0,1385132032.0,20041.0,20845.0
12-04 10:09:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053268992.0,341344256.0,28839329792.0,1385132032.0,22102.0,23776.0
12-04 10:09:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053264896.0,341344256.0,28839333888.0,1385132032.0,21726.0,22074.0
12-04 10:09:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053264896.0,341344256.0,28839333888.0,1385132032.0,22576.0,22458.0
12-04 10:09:22,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053264896.0,341344256.0,28839333888.0,1385132032.0,23519.0,23693.0
12-04 10:09:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3053264896.0,341344256.0,28839333888.0,1385132032.0,37969.0,37486.0
12-04 10:09:24,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3053252608.0,341352448.0,28839337984.0,1385132032.0,20627.0,20192.0
12-04 10:09:25,0.167,0.333,99.417,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3053379584.0,341352448.0,28839337984.0,1385005056.0,23112.0,23301.0
12-04 10:09:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053379584.0,341352448.0,28839337984.0,1385005056.0,23966.0,23984.0
12-04 10:09:27,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053375488.0,341352448.0,28839342080.0,1385005056.0,23024.0,23935.0
12-04 10:09:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053375488.0,341352448.0,28839342080.0,1385005056.0,22889.0,23696.0
12-04 10:09:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053371392.0,341352448.0,28839346176.0,1385005056.0,20672.0,20809.0
12-04 10:09:30,0.250,0.167,99.500,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3053363200.0,341360640.0,28839346176.0,1385005056.0,23285.0,22097.0
12-04 10:09:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053363200.0,341360640.0,28839346176.0,1385005056.0,21898.0,22490.0
12-04 10:09:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053359104.0,341360640.0,28839350272.0,1385005056.0,21893.0,22127.0
12-04 10:09:33,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053359104.0,341360640.0,28839350272.0,1385005056.0,20831.0,20579.0
12-04 10:09:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053355008.0,341360640.0,28839354368.0,1385005056.0,21820.0,23131.0
12-04 10:09:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053355008.0,341360640.0,28839354368.0,1385005056.0,41067.0,41983.0
12-04 10:09:36,0.083,0.250,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3053342720.0,341368832.0,28839358464.0,1385005056.0,23172.0,24516.0
12-04 10:09:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053342720.0,341368832.0,28839358464.0,1385005056.0,20696.0,20148.0
12-04 10:09:38,0.0,0.084,99.833,0.0,0.0,0.084,0.0,36864.0,0.0,1.0,3053342720.0,341368832.0,28839358464.0,1385005056.0,21094.0,22310.0
12-04 10:09:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053342720.0,341368832.0,28839358464.0,1385005056.0,19169.0,18937.0
12-04 10:09:40,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3053334528.0,341372928.0,28839362560.0,1385005056.0,23496.0,23566.0
12-04 10:09:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053334528.0,341372928.0,28839362560.0,1385005056.0,22926.0,24579.0
12-04 10:09:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3053318144.0,341381120.0,28839370752.0,1385005056.0,21989.0,21643.0
12-04 10:09:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053318144.0,341381120.0,28839370752.0,1385005056.0,19260.0,19684.0
12-04 10:09:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053318144.0,341381120.0,28839370752.0,1385005056.0,21249.0,23149.0
12-04 10:09:45,0.251,0.084,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052544000.0,341381120.0,28847763456.0,1377386496.0,23982.0,24025.0
12-04 10:09:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052544000.0,341381120.0,28847763456.0,1377386496.0,22702.0,22241.0
12-04 10:09:47,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052544000.0,341381120.0,28847763456.0,1377386496.0,21978.0,23198.0
12-04 10:09:48,0.084,0.084,99.582,0.251,0.0,0.0,0.0,49152.0,0.0,4.0,3052535808.0,341389312.0,28847763456.0,1377386496.0,19283.0,19913.0
12-04 10:09:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052535808.0,341389312.0,28847763456.0,1377386496.0,22763.0,24240.0
12-04 10:09:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3052531712.0,341389312.0,28847767552.0,1377386496.0,21596.0,21544.0
12-04 10:09:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052531712.0,341389312.0,28847767552.0,1377386496.0,21336.0,20978.0
12-04 10:09:52,0.167,0.084,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3052527616.0,341389312.0,28847771648.0,1377386496.0,24217.0,25452.0
12-04 10:09:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052527616.0,341389312.0,28847771648.0,1377386496.0,19682.0,21107.0
12-04 10:09:54,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3052515328.0,341397504.0,28847775744.0,1377386496.0,21521.0,21283.0
12-04 10:09:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052515328.0,341397504.0,28847775744.0,1377386496.0,19638.0,19596.0
12-04 10:09:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052515328.0,341397504.0,28847775744.0,1377386496.0,22156.0,22689.0
12-04 10:09:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052515328.0,341397504.0,28847775744.0,1377386496.0,21463.0,22304.0
12-04 10:09:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3052515328.0,341397504.0,28847775744.0,1377386496.0,21136.0,23157.0
12-04 10:09:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052511232.0,341397504.0,28847779840.0,1377386496.0,22789.0,23743.0
12-04 10:10:00,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3052494848.0,341409792.0,28847783936.0,1377386496.0,21797.0,22469.0
12-04 10:10:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3052494848.0,341409792.0,28847783936.0,1377386496.0,23084.0,21967.0
12-04 10:10:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052494848.0,341409792.0,28847783936.0,1377386496.0,21161.0,21080.0
12-04 10:10:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052494848.0,341409792.0,28847783936.0,1377386496.0,19735.0,19490.0
12-04 10:10:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052363776.0,341409792.0,28847788032.0,1377513472.0,24330.0,24776.0
12-04 10:10:05,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052359680.0,341409792.0,28847792128.0,1377513472.0,41938.0,42858.0
12-04 10:10:06,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3052351488.0,341417984.0,28847792128.0,1377513472.0,23594.0,24110.0
12-04 10:10:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052351488.0,341417984.0,28847792128.0,1377513472.0,19825.0,19277.0
12-04 10:10:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052351488.0,341417984.0,28847792128.0,1377513472.0,22408.0,22912.0
12-04 10:10:09,0.084,0.0,99.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3052351488.0,341417984.0,28847792128.0,1377513472.0,21763.0,22255.0
12-04 10:10:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052470272.0,341422080.0,28847796224.0,1377386496.0,22531.0,22716.0
12-04 10:10:11,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052593152.0,341422080.0,28847800320.0,1377259520.0,22628.0,23073.0
12-04 10:10:12,0.0,0.084,99.666,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3052584960.0,341430272.0,28847800320.0,1377259520.0,21171.0,21104.0
12-04 10:10:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3052580864.0,341430272.0,28847804416.0,1377259520.0,22442.0,22701.0
12-04 10:10:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052580864.0,341430272.0,28847804416.0,1377259520.0,22082.0,22345.0
12-04 10:10:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3052576768.0,341430272.0,28847808512.0,1377259520.0,21325.0,22055.0
12-04 10:10:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052576768.0,341430272.0,28847808512.0,1377259520.0,41314.0,41628.0
12-04 10:10:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3052576768.0,341430272.0,28847808512.0,1377259520.0,19515.0,19574.0
12-04 10:10:18,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3052568576.0,341438464.0,28847808512.0,1377259520.0,23208.0,24524.0
12-04 10:10:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052568576.0,341438464.0,28847808512.0,1377259520.0,20663.0,20719.0
12-04 10:10:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052560384.0,341442560.0,28847812608.0,1377259520.0,22113.0,22679.0
12-04 10:10:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052556288.0,341442560.0,28847816704.0,1377259520.0,21768.0,21834.0
12-04 10:10:22,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052556288.0,341442560.0,28847816704.0,1377259520.0,22532.0,22159.0
12-04 10:10:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3052556288.0,341442560.0,28847816704.0,1377259520.0,23327.0,24113.0
12-04 10:10:24,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3052670976.0,341450752.0,28847820800.0,1377132544.0,21606.0,20645.0
12-04 10:10:25,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3052797952.0,341450752.0,28847820800.0,1377005568.0,21218.0,20773.0
12-04 10:10:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052797952.0,341450752.0,28847820800.0,1377005568.0,21893.0,22036.0
12-04 10:10:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3052797952.0,341450752.0,28847820800.0,1377005568.0,23220.0,23556.0
12-04 10:10:28,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052793856.0,341450752.0,28847824896.0,1377005568.0,21875.0,21507.0
12-04 10:10:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052789760.0,341450752.0,28847828992.0,1377005568.0,23201.0,22769.0
12-04 10:10:30,0.167,0.250,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3052785664.0,341458944.0,28847833088.0,1376997376.0,21910.0,21688.0
12-04 10:10:31,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052785664.0,341458944.0,28847833088.0,1376997376.0,24079.0,25003.0
12-04 10:10:32,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3052785664.0,341458944.0,28847833088.0,1376997376.0,22330.0,22746.0
12-04 10:10:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3052785664.0,341458944.0,28847833088.0,1376997376.0,21439.0,21090.0
12-04 10:10:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052785664.0,341458944.0,28847833088.0,1376997376.0,21617.0,21309.0
12-04 10:10:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052773376.0,341463040.0,28847841280.0,1376997376.0,40598.0,41355.0
12-04 10:10:36,10.276,0.167,89.307,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3052765184.0,341471232.0,28847841280.0,1376997376.0,23354.0,23315.0
12-04 10:10:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052765184.0,341471232.0,28847841280.0,1376997376.0,22741.0,23746.0
12-04 10:10:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052892160.0,341471232.0,28847841280.0,1376870400.0,21799.0,22642.0
12-04 10:10:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052892160.0,341471232.0,28847841280.0,1376870400.0,21595.0,21790.0
12-04 10:10:40,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3052888064.0,341471232.0,28847845376.0,1376870400.0,20730.0,21866.0
12-04 10:10:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052888064.0,341471232.0,28847845376.0,1376870400.0,21398.0,22344.0
12-04 10:10:42,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3052879872.0,341479424.0,28847845376.0,1376870400.0,21661.0,21387.0
12-04 10:10:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052879872.0,341479424.0,28847845376.0,1376870400.0,20458.0,21821.0
12-04 10:10:44,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3052867584.0,341479424.0,28847857664.0,1376870400.0,22970.0,23549.0
12-04 10:10:45,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053629440.0,341479424.0,28847857664.0,1376108544.0,20793.0,21724.0
12-04 10:10:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053629440.0,341479424.0,28847857664.0,1376108544.0,24385.0,24876.0
12-04 10:10:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053629440.0,341479424.0,28847857664.0,1376108544.0,21357.0,21610.0
12-04 10:10:48,0.167,0.167,99.583,0.083,0.0,0.0,0.0,53248.0,0.0,3.0,3053617152.0,341487616.0,28847861760.0,1376108544.0,21479.0,23850.0
12-04 10:10:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053617152.0,341487616.0,28847861760.0,1376108544.0,20582.0,20153.0
12-04 10:10:50,0.167,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3053617152.0,341487616.0,28847861760.0,1376108544.0,20506.0,21423.0
12-04 10:10:51,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3053617152.0,341487616.0,28847861760.0,1376108544.0,40378.0,40855.0
12-04 10:10:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3053621248.0,341487616.0,28847865856.0,1376100352.0,22073.0,21807.0
12-04 10:10:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3053621248.0,341487616.0,28847865856.0,1376100352.0,20208.0,21040.0
12-04 10:10:54,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3053613056.0,341495808.0,28847865856.0,1376100352.0,22343.0,22725.0
12-04 10:10:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053608960.0,341495808.0,28847869952.0,1376100352.0,19490.0,20452.0
12-04 10:10:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053608960.0,341495808.0,28847869952.0,1376100352.0,20836.0,21681.0
12-04 10:10:57,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053604864.0,341495808.0,28847874048.0,1376100352.0,23714.0,23683.0
12-04 10:10:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3053604864.0,341495808.0,28847874048.0,1376100352.0,20474.0,21395.0
12-04 10:10:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053604864.0,341495808.0,28847874048.0,1376100352.0,21922.0,23053.0
12-04 10:11:00,0.0,0.084,99.833,0.084,0.0,0.0,0.0,40960.0,0.0,5.0,3053592576.0,341504000.0,28847878144.0,1376100352.0,20672.0,21824.0
12-04 10:11:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053592576.0,341504000.0,28847878144.0,1376100352.0,21887.0,22415.0
12-04 10:11:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053592576.0,341504000.0,28847878144.0,1376100352.0,20773.0,20019.0
12-04 10:11:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3053592576.0,341504000.0,28847878144.0,1376100352.0,20581.0,21010.0
12-04 10:11:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053588480.0,341504000.0,28847882240.0,1376100352.0,21394.0,22055.0
12-04 10:11:05,0.084,0.251,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053969408.0,341504000.0,28847882240.0,1375719424.0,39333.0,40050.0
12-04 10:11:06,0.0,0.084,99.666,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3053961216.0,341512192.0,28847882240.0,1375719424.0,22325.0,22110.0
12-04 10:11:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053957120.0,341512192.0,28847886336.0,1375719424.0,24506.0,26318.0
12-04 10:11:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3053953024.0,341512192.0,28847890432.0,1375719424.0,21782.0,22254.0
12-04 10:11:09,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053953024.0,341512192.0,28847890432.0,1375719424.0,20832.0,20460.0
12-04 10:11:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053953024.0,341512192.0,28847890432.0,1375719424.0,21255.0,21588.0
12-04 10:11:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053953024.0,341512192.0,28847890432.0,1375719424.0,22557.0,22053.0
12-04 10:11:12,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3053940736.0,341520384.0,28847894528.0,1375719424.0,22370.0,23385.0
12-04 10:11:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053940736.0,341520384.0,28847894528.0,1375719424.0,23719.0,23642.0
12-04 10:11:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053936640.0,341520384.0,28847898624.0,1375719424.0,21637.0,23367.0
12-04 10:11:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053928448.0,341524480.0,28847902720.0,1375719424.0,20146.0,20807.0
12-04 10:11:16,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053924352.0,341524480.0,28847906816.0,1375719424.0,25404.0,25902.0
12-04 10:11:17,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3053924352.0,341524480.0,28847906816.0,1375719424.0,19637.0,19185.0
12-04 10:11:18,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3053916160.0,341532672.0,28847906816.0,1375719424.0,21538.0,21790.0
12-04 10:11:19,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053924352.0,341532672.0,28847906816.0,1375711232.0,21690.0,22956.0
12-04 10:11:20,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3053916160.0,341536768.0,28847910912.0,1375711232.0,21392.0,22272.0
12-04 10:11:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053916160.0,341536768.0,28847910912.0,1375711232.0,38167.0,37268.0
12-04 10:11:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3053916160.0,341536768.0,28847910912.0,1375711232.0,22901.0,23223.0
12-04 10:11:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,3053912064.0,341536768.0,28847915008.0,1375711232.0,22733.0,22534.0
12-04 10:11:24,0.0,0.0,99.832,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,3053899776.0,341544960.0,28847919104.0,1375711232.0,21033.0,21110.0
12-04 10:11:25,0.167,0.333,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3054157824.0,341549056.0,28847919104.0,1375449088.0,23090.0,23887.0
12-04 10:11:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054149632.0,341549056.0,28847919104.0,1375457280.0,21205.0,20078.0
12-04 10:11:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054149632.0,341549056.0,28847919104.0,1375457280.0,22509.0,22452.0
12-04 10:11:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054149632.0,341549056.0,28847919104.0,1375457280.0,23794.0,24745.0
12-04 10:11:29,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3054141440.0,341549056.0,28847927296.0,1375457280.0,24339.0,25349.0
12-04 10:11:30,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3054133248.0,341557248.0,28847927296.0,1375457280.0,21491.0,20646.0
12-04 10:11:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054133248.0,341557248.0,28847927296.0,1375457280.0,22841.0,23262.0
12-04 10:11:32,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054129152.0,341557248.0,28847931392.0,1375457280.0,21759.0,22040.0
12-04 10:11:33,0.083,0.250,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3054129152.0,341557248.0,28847931392.0,1375457280.0,39474.0,39522.0
12-04 10:11:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054129152.0,341557248.0,28847931392.0,1375457280.0,19771.0,20226.0
12-04 10:11:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3054129152.0,341557248.0,28847931392.0,1375457280.0,38598.0,38972.0
12-04 10:11:36,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3054112768.0,341565440.0,28847939584.0,1375457280.0,24479.0,25761.0
12-04 10:11:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054112768.0,341565440.0,28847939584.0,1375457280.0,22371.0,22389.0
12-04 10:11:38,0.084,0.167,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2675150848.0,341565440.0,28847939584.0,1754419200.0,22151.0,22922.0
12-04 10:11:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675150848.0,341565440.0,28847939584.0,1754419200.0,20974.0,21794.0
12-04 10:11:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675142656.0,341569536.0,28847943680.0,1754419200.0,21319.0,21505.0
12-04 10:11:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675142656.0,341569536.0,28847943680.0,1754419200.0,19106.0,19461.0
12-04 10:11:42,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675134464.0,341577728.0,28847943680.0,1754419200.0,21817.0,22031.0
12-04 10:11:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2675134464.0,341577728.0,28847943680.0,1754419200.0,23879.0,24195.0
12-04 10:11:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675134464.0,341577728.0,28847943680.0,1754419200.0,19186.0,18923.0
12-04 10:11:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675003392.0,341577728.0,28847947776.0,1754546176.0,23382.0,25538.0
12-04 10:11:46,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674999296.0,341577728.0,28847951872.0,1754546176.0,23765.0,24518.0
12-04 10:11:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674995200.0,341577728.0,28847955968.0,1754546176.0,20734.0,20317.0
12-04 10:11:48,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2674987008.0,341585920.0,28847955968.0,1754546176.0,23924.0,25219.0
12-04 10:11:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674987008.0,341585920.0,28847955968.0,1754546176.0,18900.0,19052.0
12-04 10:11:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2674978816.0,341590016.0,28847960064.0,1754546176.0,20913.0,20722.0
12-04 10:11:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674978816.0,341590016.0,28847960064.0,1754546176.0,21790.0,22914.0
12-04 10:11:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674978816.0,341590016.0,28847960064.0,1754546176.0,21713.0,21837.0
12-04 10:11:53,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674978816.0,341590016.0,28847960064.0,1754546176.0,23172.0,24574.0
12-04 10:11:54,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2674966528.0,341598208.0,28847964160.0,1754546176.0,20310.0,20832.0
12-04 10:11:55,0.333,0.083,99.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2674974720.0,341598208.0,28847964160.0,1754537984.0,22704.0,23620.0
12-04 10:11:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674974720.0,341598208.0,28847964160.0,1754537984.0,21168.0,21746.0
12-04 10:11:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674974720.0,341598208.0,28847964160.0,1754537984.0,22964.0,22120.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2674974720.0,341598208.0,28847964160.0,1754537984.0,19561.0,19660.0
12-04 10:11:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2674970624.0,341598208.0,28847968256.0,1754537984.0,18424.0,18248.0
12-04 10:12:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,61440.0,0.0,6.0,2675073024.0,341614592.0,28847976448.0,1754411008.0,22357.0,23883.0
12-04 10:12:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675073024.0,341614592.0,28847976448.0,1754411008.0,21650.0,22361.0
12-04 10:12:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675073024.0,341614592.0,28847976448.0,1754411008.0,23879.0,25192.0
12-04 10:12:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675073024.0,341614592.0,28847976448.0,1754411008.0,21741.0,23488.0
12-04 10:12:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675073024.0,341614592.0,28847976448.0,1754411008.0,21440.0,21872.0
12-04 10:12:05,0.167,0.333,99.417,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2675195904.0,341614592.0,28847980544.0,1754284032.0,56352.0,55634.0
12-04 10:12:06,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675187712.0,341622784.0,28847980544.0,1754284032.0,21428.0,20870.0
12-04 10:12:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675187712.0,341622784.0,28847980544.0,1754284032.0,23506.0,23533.0
12-04 10:12:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2675183616.0,341622784.0,28847984640.0,1754284032.0,20689.0,20641.0
12-04 10:12:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675183616.0,341622784.0,28847984640.0,1754284032.0,22439.0,22989.0
12-04 10:12:10,0.084,0.084,99.749,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2675179520.0,341622784.0,28847988736.0,1754284032.0,23552.0,24830.0
12-04 10:12:11,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675179520.0,341622784.0,28847988736.0,1754284032.0,23121.0,24704.0
12-04 10:12:12,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675171328.0,341630976.0,28847988736.0,1754284032.0,22353.0,21927.0
12-04 10:12:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2675171328.0,341630976.0,28847988736.0,1754284032.0,21259.0,20626.0
12-04 10:12:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675171328.0,341630976.0,28847988736.0,1754284032.0,20193.0,21120.0
12-04 10:12:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675163136.0,341635072.0,28847992832.0,1754284032.0,20911.0,20297.0
12-04 10:12:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675159040.0,341635072.0,28847996928.0,1754284032.0,24329.0,24881.0
12-04 10:12:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675159040.0,341635072.0,28847996928.0,1754284032.0,21729.0,22183.0
12-04 10:12:18,0.084,0.167,99.415,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,2675146752.0,341643264.0,28848001024.0,1754284032.0,22759.0,24520.0
12-04 10:12:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2675142656.0,341643264.0,28848005120.0,1754284032.0,22324.0,24531.0
12-04 10:12:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675142656.0,341643264.0,28848005120.0,1754284032.0,20732.0,20247.0
12-04 10:12:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675142656.0,341643264.0,28848005120.0,1754284032.0,24401.0,23230.0
12-04 10:12:22,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675142656.0,341643264.0,28848005120.0,1754284032.0,19916.0,19545.0
12-04 10:12:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675142656.0,341643264.0,28848005120.0,1754284032.0,22535.0,22747.0
12-04 10:12:24,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675126272.0,341651456.0,28848013312.0,1754284032.0,21712.0,21267.0
12-04 10:12:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675634176.0,341651456.0,28848013312.0,1753776128.0,22304.0,22495.0
12-04 10:12:26,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675634176.0,341651456.0,28848013312.0,1753776128.0,42550.0,42416.0
12-04 10:12:27,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675634176.0,341651456.0,28848013312.0,1753776128.0,22972.0,23150.0
12-04 10:12:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675630080.0,341651456.0,28848017408.0,1753776128.0,21721.0,21212.0
12-04 10:12:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675630080.0,341651456.0,28848017408.0,1753776128.0,22399.0,22054.0
12-04 10:12:30,0.0,0.083,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,4.0,2675617792.0,341667840.0,28848021504.0,1753767936.0,23160.0,22551.0
12-04 10:12:31,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675613696.0,341667840.0,28848025600.0,1753767936.0,22630.0,22955.0
12-04 10:12:32,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675613696.0,341667840.0,28848025600.0,1753767936.0,21359.0,21524.0
12-04 10:12:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2675621888.0,341667840.0,28848025600.0,1753759744.0,21861.0,22296.0
12-04 10:12:34,0.0,0.333,99.583,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,2675621888.0,341667840.0,28848025600.0,1753759744.0,21841.0,22205.0
12-04 10:12:35,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2675617792.0,341667840.0,28848029696.0,1753759744.0,39772.0,41122.0
12-04 10:12:36,10.443,0.251,89.140,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2675863552.0,341676032.0,28848029696.0,1753505792.0,38989.0,38933.0
12-04 10:12:37,3.261,1.505,94.314,0.920,0.0,0.0,1118208.0,0.0,71.0,0.0,2686631936.0,341704704.0,28858974208.0,1731764224.0,2079161.0,69214.0
12-04 10:12:38,0.586,0.335,97.069,2.010,0.0,0.0,77824.0,0.0,2.0,0.0,2693726208.0,341704704.0,28859039744.0,1724604416.0,8274501.0,200842.0
12-04 10:12:39,0.335,0.084,98.826,0.754,0.0,0.0,0.0,0.0,0.0,0.0,2696130560.0,341704704.0,28859047936.0,1722191872.0,107120.0,100325.0
12-04 10:12:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2696118272.0,341712896.0,28859052032.0,1722191872.0,20552.0,20610.0
12-04 10:12:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2696118272.0,341712896.0,28859052032.0,1722191872.0,22701.0,23539.0
12-04 10:12:42,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2696491008.0,341721088.0,28859052032.0,1721810944.0,33892.0,33224.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-peer-slave-17.csv <==
12-04 09:35:32,1.653,0.809,97.457,0.048,0.0,0.032,3503.853,1590509.540,0.416,14.203,1885511680.0,375676928.0,30022062080.0,1335824384.0,0.0,0.0
12-04 09:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885339648.0,375676928.0,30022070272.0,1335988224.0,4213.0,6054.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885319168.0,375676928.0,30022074368.0,1336004608.0,5276.0,6172.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885319168.0,375676928.0,30022074368.0,1336004608.0,3682.0,3701.0
12-04 09:35:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1885319168.0,375676928.0,30022074368.0,1336004608.0,2396.0,2968.0
12-04 09:35:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1885315072.0,375676928.0,30022078464.0,1336004608.0,3337.0,4341.0
12-04 09:35:38,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1885306880.0,375685120.0,30022078464.0,1336004608.0,20997.0,21958.0
12-04 09:35:39,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885306880.0,375685120.0,30022078464.0,1336004608.0,1921.0,2543.0
12-04 09:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885294592.0,375685120.0,30022082560.0,1336012800.0,2515.0,3668.0
12-04 09:35:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1885286400.0,375689216.0,30022086656.0,1336012800.0,2415.0,3550.0
12-04 09:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885286400.0,375689216.0,30022086656.0,1336012800.0,3170.0,4835.0
12-04 09:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885294592.0,375689216.0,30022086656.0,1336004608.0,2337.0,2997.0
12-04 09:35:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1885286400.0,375697408.0,30022086656.0,1336004608.0,2061.0,2681.0
12-04 09:35:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885286400.0,375697408.0,30022086656.0,1336004608.0,3049.0,4723.0
12-04 09:35:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1885282304.0,375697408.0,30022090752.0,1336004608.0,1901.0,2549.0
12-04 09:35:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1885282304.0,375697408.0,30022090752.0,1336004608.0,1181.0,1352.0
12-04 09:35:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885544448.0,375697408.0,30022090752.0,1335742464.0,4515.0,5310.0
12-04 09:35:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885536256.0,375697408.0,30022090752.0,1335750656.0,4537.0,7213.0
12-04 09:35:50,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1885523968.0,375705600.0,30022094848.0,1335750656.0,1802.0,2391.0
12-04 09:35:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1885519872.0,375705600.0,30022098944.0,1335750656.0,1735.0,2458.0
12-04 09:35:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885519872.0,375705600.0,30022098944.0,1335750656.0,2756.0,3899.0
12-04 09:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885519872.0,375705600.0,30022098944.0,1335750656.0,2519.0,3240.0
12-04 09:35:54,0.167,0.083,99.750,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,1885507584.0,375709696.0,30022107136.0,1335750656.0,13849.0,18812.0
12-04 09:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885450240.0,375709696.0,30022164480.0,1335750656.0,2655.0,3808.0
12-04 09:35:56,2.178,1.173,96.399,0.084,0.0,0.168,0.0,28672.0,0.0,4.0,1930506240.0,375721984.0,30022172672.0,1290674176.0,305815.0,257598.0
12-04 09:35:57,11.874,7.549,80.237,0.0,0.0,0.339,0.0,0.0,0.0,0.0,1965879296.0,375721984.0,30031491072.0,1245982720.0,2968122.0,945666.0
12-04 09:35:58,21.013,10.380,68.270,0.0,0.0,0.338,0.0,2162688.0,0.0,21.0,2018000896.0,375721984.0,30047559680.0,1177792512.0,3126351.0,1033799.0
12-04 09:35:59,19.898,9.949,69.473,0.085,0.0,0.595,0.0,2162688.0,0.0,21.0,2042544128.0,375738368.0,30061883392.0,1138909184.0,3107647.0,1017351.0
12-04 09:36:00,20.152,10.540,68.634,0.0,0.0,0.675,0.0,2199552.0,0.0,28.0,2080018432.0,375750656.0,30078713856.0,1084592128.0,3139141.0,1033954.0
12-04 09:36:01,19.652,9.391,70.609,0.0,0.0,0.348,0.0,2150400.0,0.0,19.0,2104406016.0,375758848.0,30092476416.0,1046433792.0,3124902.0,1029351.0
12-04 09:36:02,20.524,10.220,68.581,0.169,0.0,0.507,0.0,2203648.0,0.0,24.0,2138877952.0,375779328.0,30110294016.0,994123776.0,3127746.0,1030073.0
12-04 09:36:03,20.493,9.439,69.388,0.0,0.0,0.680,0.0,2154496.0,0.0,20.0,2155921408.0,375799808.0,30125424640.0,961929216.0,3125245.0,1028374.0
12-04 09:36:04,20.051,9.512,70.009,0.0,0.0,0.428,0.0,2154496.0,0.0,20.0,2165542912.0,375824384.0,30140567552.0,937140224.0,3125783.0,1029076.0
12-04 09:36:05,19.641,9.991,69.769,0.085,0.0,0.512,0.0,2166784.0,0.0,20.0,2185498624.0,375832576.0,30154444800.0,903299072.0,3130172.0,1030237.0
12-04 09:36:06,20.320,10.455,68.803,0.0,0.0,0.422,0.0,2154496.0,0.0,19.0,2203017216.0,375861248.0,30172659712.0,867536896.0,3125782.0,1029534.0
12-04 09:36:07,19.437,10.486,69.565,0.085,0.0,0.426,0.0,2154496.0,0.0,19.0,2218106880.0,375873536.0,30188244992.0,836849664.0,3124086.0,1026718.0
12-04 09:36:08,19.983,10.119,69.558,0.085,0.0,0.255,0.0,2183168.0,0.0,22.0,2232647680.0,375898112.0,30202847232.0,807682048.0,3131270.0,1039684.0
12-04 09:36:09,19.898,10.500,69.094,0.0,0.0,0.508,0.0,2158592.0,0.0,19.0,2242646016.0,375939072.0,30217994240.0,782495744.0,3132727.0,1031054.0
12-04 09:36:10,21.248,9.444,68.803,0.0,0.0,0.506,0.0,2158592.0,0.0,19.0,2250100736.0,375963648.0,30234472448.0,758538240.0,3149210.0,1050612.0
12-04 09:36:11,19.556,10.077,69.855,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,2271326208.0,375996416.0,30248157184.0,723595264.0,3119423.0,1025302.0
12-04 09:36:12,15.794,9.785,65.494,8.498,0.0,0.429,8192.0,210903040.0,2.0,413.0,2283016192.0,376033280.0,30263173120.0,696852480.0,3140827.0,1037804.0
12-04 09:36:13,23.169,10.562,65.843,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,2295398400.0,376061952.0,30281019392.0,666595328.0,3115493.0,1022522.0
12-04 09:36:14,19.745,10.383,69.277,0.170,0.0,0.426,0.0,2170880.0,0.0,21.0,2308472832.0,376090624.0,30294945792.0,639565824.0,3123863.0,1026526.0
12-04 09:36:15,19.655,9.483,70.517,0.0,0.0,0.345,0.0,2166784.0,0.0,19.0,2315124736.0,376111104.0,30312206336.0,615632896.0,3122973.0,1025397.0
12-04 09:36:16,19.812,10.248,69.428,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,2320908288.0,376111104.0,30327414784.0,594640896.0,3125239.0,1028660.0
12-04 09:36:17,19.644,10.161,69.856,0.0,0.0,0.339,0.0,2154496.0,0.0,19.0,2322870272.0,376111104.0,30343008256.0,577085440.0,3124913.0,1030165.0
12-04 09:36:18,20.608,10.304,68.581,0.0,0.0,0.507,0.0,2154496.0,0.0,19.0,2333089792.0,376119296.0,30358036480.0,551829504.0,3126521.0,1030444.0
12-04 09:36:19,20.169,10.127,69.198,0.0,0.0,0.506,0.0,2158592.0,0.0,19.0,2337890304.0,376127488.0,30375411712.0,529645568.0,3128547.0,1031327.0
12-04 09:36:20,20.377,9.161,69.863,0.086,0.0,0.514,0.0,2170880.0,0.0,21.0,2351804416.0,376139776.0,30389932032.0,501198848.0,3123327.0,1026498.0
12-04 09:36:21,21.957,10.638,66.638,0.426,0.0,0.340,4096.0,28495872.0,1.0,72.0,2361712640.0,376180736.0,30427828224.0,453353472.0,3121903.0,1025548.0
12-04 09:36:22,23.479,10.454,64.781,0.686,0.0,0.600,0.0,41148416.0,0.0,110.0,2387914752.0,376233984.0,30415884288.0,439042048.0,3122724.0,1026263.0
12-04 09:36:23,21.302,9.298,68.893,0.085,0.0,0.423,0.0,2265088.0,0.0,20.0,2406653952.0,376250368.0,30434611200.0,401559552.0,3126847.0,1028773.0
12-04 09:36:24,19.794,9.254,70.523,0.171,0.0,0.257,0.0,2158592.0,0.0,19.0,2408329216.0,376274944.0,30450081792.0,384389120.0,3137375.0,1034069.0
12-04 09:36:25,19.521,10.445,69.606,0.0,0.0,0.428,0.0,2154496.0,0.0,19.0,2416615424.0,376299520.0,30466629632.0,359530496.0,3123645.0,1027818.0
12-04 09:36:26,20.256,9.402,69.658,0.085,0.0,0.598,0.0,2166784.0,0.0,22.0,2429091840.0,376328192.0,30482182144.0,331472896.0,3119521.0,1027143.0
12-04 09:36:27,19.188,9.507,70.700,0.086,0.0,0.519,0.0,2162688.0,0.0,19.0,2444730368.0,376336384.0,30497300480.0,300707840.0,3131957.0,1031656.0
12-04 09:36:28,19.983,9.348,70.154,0.086,0.0,0.429,0.0,2158592.0,0.0,19.0,2454413312.0,376344576.0,30512857088.0,275460096.0,3132269.0,1032284.0
12-04 09:36:29,19.776,9.372,70.335,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,2458271744.0,376377344.0,30529380352.0,255045632.0,3120182.0,1024847.0
12-04 09:36:30,19.227,9.785,70.472,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,2470105088.0,376397824.0,30544052224.0,228519936.0,3132689.0,1031662.0
12-04 09:36:31,19.221,9.610,70.649,0.0,0.0,0.519,0.0,2187264.0,0.0,22.0,2469691392.0,376172544.0,30538682368.0,234528768.0,3128202.0,1028976.0
12-04 09:36:32,18.158,9.991,71.156,0.087,0.0,0.608,0.0,2293760.0,0.0,30.0,2476032000.0,375640064.0,30508896256.0,258506752.0,3122230.0,1026058.0
12-04 09:36:33,19.626,10.195,69.754,0.085,0.0,0.340,0.0,2158592.0,0.0,19.0,2479353856.0,375652352.0,30524051456.0,240017408.0,3145255.0,1049263.0
12-04 09:36:34,19.712,10.321,69.374,0.0,0.0,0.592,0.0,2162688.0,0.0,19.0,2485444608.0,375414784.0,30517563392.0,240652288.0,3131086.0,1032713.0
12-04 09:36:35,18.966,10.690,70.0,0.0,0.0,0.345,0.0,2179072.0,0.0,22.0,2492198912.0,375181312.0,30514692096.0,237002752.0,3123618.0,1027391.0
12-04 09:36:36,19.812,10.333,69.513,0.085,0.0,0.256,0.0,2211840.0,0.0,24.0,2493460480.0,374951936.0,30508519424.0,242143232.0,3124791.0,1026975.0
12-04 09:36:37,20.084,10.380,69.030,0.0,0.0,0.506,0.0,2203648.0,0.0,24.0,2499440640.0,374730752.0,30503571456.0,241332224.0,3110407.0,1019363.0
12-04 09:36:38,20.0,10.127,69.198,0.084,0.0,0.591,0.0,2285568.0,0.0,29.0,2510331904.0,374214656.0,30474543104.0,259985408.0,3157874.0,1052474.0
12-04 09:36:39,19.898,9.949,69.728,0.0,0.0,0.425,0.0,2154496.0,0.0,20.0,2518470656.0,374222848.0,30489587712.0,236793856.0,3120179.0,1025727.0
12-04 09:36:40,19.192,10.269,70.034,0.084,0.0,0.421,0.0,2183168.0,0.0,22.0,2528301056.0,373985280.0,30483353600.0,233435136.0,3139411.0,1037782.0
12-04 09:36:41,20.0,10.085,69.492,0.085,0.0,0.339,0.0,2203648.0,0.0,21.0,2535710720.0,373682176.0,30467960832.0,241721344.0,3121784.0,1025952.0
12-04 09:36:42,19.897,10.120,68.096,1.544,0.0,0.343,8192.0,76673024.0,2.0,159.0,2539298816.0,373489664.0,30463086592.0,243200000.0,3118913.0,1024181.0
12-04 09:36:43,16.410,8.034,64.872,10.427,0.0,0.256,8192.0,256892928.0,2.0,451.0,2540515328.0,373497856.0,30474788864.0,230273024.0,3001277.0,963731.0
12-04 09:36:44,24.242,11.785,60.354,3.030,0.0,0.589,0.0,96776192.0,0.0,211.0,2547064832.0,373186560.0,30464929792.0,233893888.0,3247596.0,1092855.0
12-04 09:36:45,20.240,9.605,69.811,0.0,0.0,0.343,0.0,2285568.0,0.0,30.0,2549882880.0,372588544.0,30436532224.0,260071424.0,3134095.0,1033114.0
12-04 09:36:46,18.799,9.487,71.105,0.087,0.0,0.522,0.0,2158592.0,0.0,19.0,2559107072.0,372543488.0,30445895680.0,241528832.0,3129654.0,1031098.0
12-04 09:36:47,19.591,10.307,69.761,0.0,0.0,0.341,0.0,2248704.0,0.0,24.0,2574311424.0,372224000.0,30431117312.0,241422336.0,3124400.0,1027751.0
12-04 09:36:48,19.244,9.966,70.189,0.086,0.0,0.515,8192.0,2273280.0,1.0,25.0,2584076288.0,371691520.0,30404640768.0,258666496.0,3126464.0,1032065.0
12-04 09:36:49,19.831,10.254,69.576,0.0,0.0,0.339,0.0,2150400.0,0.0,19.0,2584326144.0,371703808.0,30420144128.0,242900992.0,3117516.0,1022399.0
12-04 09:36:50,18.917,10.232,70.421,0.086,0.0,0.344,0.0,2183168.0,0.0,21.0,2596171776.0,371470336.0,30413234176.0,238198784.0,3126765.0,1030693.0
12-04 09:36:51,18.669,9.767,71.132,0.0,0.0,0.432,0.0,2236416.0,0.0,22.0,2597736448.0,371228672.0,30409863168.0,240246784.0,3127329.0,1026710.0
12-04 09:36:52,19.813,10.119,69.813,0.085,0.0,0.170,0.0,2166784.0,0.0,21.0,2606751744.0,370982912.0,30401921024.0,239419392.0,3124303.0,1026555.0
12-04 09:36:53,19.932,9.966,69.761,0.0,0.0,0.341,0.0,2248704.0,0.0,24.0,2615685120.0,370741248.0,30397796352.0,234852352.0,3124757.0,1027282.0
12-04 09:36:54,19.175,9.372,70.937,0.086,0.0,0.430,0.0,2355200.0,0.0,39.0,2617192448.0,370520064.0,30392213504.0,239149056.0,3129587.0,1032973.0
12-04 09:36:55,19.637,8.997,71.194,0.0,0.0,0.173,0.0,2220032.0,0.0,23.0,2618388480.0,370282496.0,30386065408.0,244338688.0,3126421.0,1029788.0
12-04 09:36:56,19.626,9.261,70.518,0.085,0.0,0.510,0.0,2170880.0,0.0,21.0,2617176064.0,370237440.0,30395879424.0,235782144.0,2984130.0,883218.0
12-04 09:36:57,6.045,1.679,92.191,0.084,0.0,0.0,0.0,2220032.0,0.0,23.0,2621186048.0,369967104.0,30381010944.0,246910976.0,148298.0,79628.0
12-04 09:36:58,0.502,0.335,99.163,0.0,0.0,0.0,0.0,217088.0,0.0,18.0,2621186048.0,369979392.0,30380998656.0,246910976.0,97781.0,62653.0
12-04 09:36:59,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2621411328.0,369979392.0,30381252608.0,246431744.0,1247.0,1381.0
12-04 09:37:00,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2621411328.0,369979392.0,30381252608.0,246431744.0,3968.0,4675.0
12-04 09:37:01,0.251,0.167,99.498,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2621399040.0,369987584.0,30381256704.0,246431744.0,1707.0,1892.0
12-04 09:37:02,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2621272064.0,369987584.0,30381256704.0,246558720.0,3929.0,5854.0
12-04 09:37:03,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2621267968.0,369987584.0,30381260800.0,246558720.0,4202.0,6528.0
12-04 09:37:04,6.864,4.322,88.559,0.0,0.0,0.254,73728.0,16384.0,6.0,2.0,2622500864.0,369987584.0,30384234496.0,242352128.0,691993.0,687278.0
12-04 09:37:05,20.975,11.401,67.102,0.0,0.0,0.522,0.0,2220032.0,0.0,22.0,2624577536.0,369688576.0,30377938944.0,246870016.0,3359604.0,1255792.0
12-04 09:37:06,25.494,12.103,61.631,0.086,0.0,0.687,0.0,5672960.0,0.0,31.0,2628915200.0,369487872.0,30375170048.0,245501952.0,5367644.0,1266350.0
12-04 09:37:07,31.633,15.136,51.446,1.190,0.0,0.595,4096.0,73887744.0,1.0,168.0,2632404992.0,368664576.0,30376493056.0,241512448.0,3342404.0,1247394.0
12-04 09:37:08,31.976,14.249,52.417,0.679,0.0,0.679,4096.0,62578688.0,1.0,172.0,2649518080.0,368095232.0,30256689152.0,344772608.0,3419316.0,1296267.0
12-04 09:37:09,22.662,12.216,64.195,0.084,0.0,0.842,0.0,4292608.0,0.0,37.0,2649972736.0,368128000.0,30276837376.0,324136960.0,3509286.0,1335925.0
12-04 09:37:10,26.351,12.078,61.064,0.084,0.0,0.422,0.0,2162688.0,0.0,21.0,2651385856.0,368144384.0,30297022464.0,302522368.0,5370301.0,1270458.0
12-04 09:37:11,26.343,10.919,62.305,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,2655322112.0,368189440.0,30315323392.0,280240128.0,3358820.0,1258377.0
12-04 09:37:12,27.708,12.091,59.446,0.084,0.0,0.672,0.0,2154496.0,0.0,19.0,2674597888.0,368222208.0,30334996480.0,241258496.0,3349183.0,1248769.0
12-04 09:37:13,23.103,11.379,64.655,0.172,0.0,0.690,0.0,4427776.0,0.0,44.0,2675851264.0,368021504.0,30332801024.0,242401280.0,3566767.0,1379105.0
12-04 09:37:14,20.546,11.509,59.676,7.758,0.0,0.512,8192.0,239095808.0,2.0,438.0,2685587456.0,367755264.0,30319558656.0,246173696.0,5248151.0,1203570.0
12-04 09:37:15,22.926,10.693,61.933,4.021,0.0,0.428,4096.0,118992896.0,1.0,243.0,2686504960.0,367558656.0,30318931968.0,246079488.0,3358831.0,1255108.0
12-04 09:37:16,32.607,14.473,52.136,0.0,0.0,0.785,0.0,2560000.0,0.0,40.0,2705108992.0,366981120.0,30287712256.0,259272704.0,3479832.0,1321494.0
12-04 09:37:17,23.859,10.767,64.772,0.086,0.0,0.517,0.0,4354048.0,0.0,42.0,2713456640.0,367001600.0,30306058240.0,232558592.0,3532728.0,1348184.0
12-04 09:37:18,24.788,12.479,62.054,0.0,0.0,0.679,0.0,2166784.0,0.0,21.0,2714259456.0,366784512.0,30306680832.0,231350272.0,5376236.0,1274062.0
12-04 09:37:19,24.216,12.369,62.805,0.087,0.0,0.523,0.0,2293760.0,0.0,27.0,2725851136.0,366329856.0,30282350592.0,244543488.0,3358911.0,1258850.0
12-04 09:37:20,26.486,14.431,58.149,0.085,0.0,0.849,0.0,4411392.0,0.0,42.0,2727239680.0,366116864.0,30283145216.0,242573312.0,3527671.0,1343101.0
12-04 09:37:21,22.797,11.186,65.424,0.085,0.0,0.508,0.0,2183168.0,0.0,22.0,2729627648.0,365891584.0,30276890624.0,246665216.0,3362625.0,1260623.0
12-04 09:37:22,25.550,12.352,61.591,0.0,0.0,0.508,0.0,2248704.0,0.0,22.0,2730729472.0,365670400.0,30274285568.0,248389632.0,5373636.0,1269209.0
12-04 09:37:23,25.743,13.679,60.068,0.085,0.0,0.425,0.0,2183168.0,0.0,22.0,2729619456.0,365457408.0,30275526656.0,248471552.0,3346279.0,1246651.0
12-04 09:37:24,25.643,12.779,60.463,0.086,0.0,1.029,0.0,4354048.0,0.0,38.0,2731286528.0,365256704.0,30274945024.0,247586816.0,3398359.0,1279442.0
12-04 09:37:25,23.404,10.979,64.936,0.085,0.0,0.596,0.0,2433024.0,0.0,47.0,2733699072.0,365264896.0,30291578880.0,228532224.0,3506854.0,1335168.0
12-04 09:37:26,25.234,12.191,62.063,0.085,0.0,0.426,0.0,2183168.0,0.0,23.0,2737995776.0,365006848.0,30282190848.0,233881600.0,5368116.0,1267295.0
12-04 09:37:27,27.073,12.521,59.729,0.0,0.0,0.677,0.0,2281472.0,0.0,25.0,2745479168.0,364564480.0,30261235712.0,247795712.0,3352713.0,1257986.0
12-04 09:37:28,27.004,12.827,59.578,0.0,0.0,0.591,0.0,4419584.0,0.0,41.0,2753216512.0,364355584.0,30261342208.0,240160768.0,3397107.0,1273474.0
12-04 09:37:29,22.213,11.149,66.038,0.086,0.0,0.515,0.0,2220032.0,0.0,23.0,2759987200.0,364056576.0,30247915520.0,247115776.0,3515523.0,1345045.0
12-04 09:37:30,24.617,12.606,62.010,0.170,0.0,0.596,0.0,2224128.0,0.0,23.0,2759991296.0,363868160.0,30246834176.0,248381440.0,5373117.0,1268888.0
12-04 09:37:31,26.486,13.413,59.338,0.085,0.0,0.679,0.0,2215936.0,0.0,22.0,2765869056.0,363667456.0,30242988032.0,246550528.0,3356910.0,1255328.0
12-04 09:37:32,25.773,11.684,61.770,0.0,0.0,0.773,0.0,4440064.0,0.0,42.0,2783612928.0,363192320.0,30219190272.0,253079552.0,3383771.0,1265503.0
12-04 09:37:33,22.689,12.185,64.370,0.084,0.0,0.672,0.0,2211840.0,0.0,22.0,2785787904.0,363212800.0,30236217344.0,233857024.0,3515275.0,1345231.0
12-04 09:37:34,25.702,12.085,61.532,0.0,0.0,0.681,0.0,2179072.0,0.0,20.0,2787856384.0,362999808.0,30233894912.0,234323968.0,5353398.0,1255584.0
12-04 09:37:35,26.488,12.683,60.397,0.0,0.0,0.431,0.0,2244608.0,0.0,21.0,2792013824.0,362721280.0,30226087936.0,238252032.0,3366529.0,1266640.0
12-04 09:37:36,26.531,12.670,59.779,0.255,0.0,0.765,0.0,4308992.0,0.0,40.0,2794123264.0,362426368.0,30214758400.0,247767040.0,3403311.0,1281489.0
12-04 09:37:37,23.435,11.591,64.636,0.0,0.0,0.338,0.0,2342912.0,0.0,27.0,2801045504.0,362229760.0,30210478080.0,245321728.0,3508346.0,1336582.0
12-04 09:37:38,23.408,11.360,64.630,0.086,0.0,0.516,0.0,2170880.0,0.0,21.0,2802323456.0,362020864.0,30206119936.0,248610816.0,5386255.0,1286129.0
12-04 09:37:39,25.545,12.031,61.639,0.087,0.0,0.697,0.0,2277376.0,0.0,24.0,2810183680.0,361820160.0,30205632512.0,241438720.0,3344335.0,1247261.0
12-04 09:37:40,28.072,12.287,58.874,0.0,0.0,0.768,0.0,2191360.0,0.0,22.0,2813272064.0,361623552.0,30203801600.0,240377856.0,3404688.0,1284481.0
12-04 09:37:41,23.110,11.725,64.571,0.0,0.0,0.595,0.0,4415488.0,0.0,43.0,2813902848.0,361439232.0,30201593856.0,242139136.0,3504949.0,1331898.0
12-04 09:37:42,23.805,11.689,63.652,0.171,0.0,0.683,0.0,2183168.0,0.0,23.0,2816626688.0,361238528.0,30197395456.0,243814400.0,5373467.0,1269348.0
12-04 09:37:43,26.339,13.040,59.931,0.0,0.0,0.691,0.0,2265088.0,0.0,24.0,2816049152.0,361050112.0,30197043200.0,244932608.0,3337282.0,1246020.0
12-04 09:37:44,25.086,13.185,60.702,0.0,0.0,1.027,0.0,2170880.0,0.0,21.0,2819055616.0,360841216.0,30194618368.0,244559872.0,3407897.0,1283304.0
12-04 09:37:45,22.117,11.102,61.704,4.647,0.0,0.430,4096.0,220889088.0,1.0,433.0,2819280896.0,360878080.0,30210568192.0,228347904.0,3359563.0,1256875.0
12-04 09:37:46,10.690,6.638,70.862,11.207,0.0,0.603,4096.0,259002368.0,1.0,485.0,2819166208.0,360673280.0,30198181888.0,241053696.0,3870978.0,1189413.0
12-04 09:37:47,27.797,13.475,56.441,1.610,0.0,0.678,0.0,61480960.0,0.0,137.0,2824855552.0,360476672.0,30200483840.0,233259008.0,4825802.0,1310619.0
12-04 09:37:48,33.105,13.979,52.058,0.172,0.0,0.686,0.0,4440064.0,0.0,48.0,2838573056.0,360054784.0,30175506432.0,244940800.0,3530437.0,1346125.0
12-04 09:37:49,30.958,14.504,53.859,0.085,0.0,0.594,0.0,7610368.0,0.0,52.0,2840973312.0,359817216.0,30172033024.0,246251520.0,3542164.0,1358565.0
12-04 09:37:50,25.274,12.553,61.500,0.0,0.0,0.674,0.0,2215936.0,0.0,22.0,2841198592.0,359833600.0,30188404736.0,229638144.0,5371236.0,1270361.0
12-04 09:37:51,25.935,12.245,61.395,0.0,0.0,0.425,0.0,2195456.0,0.0,24.0,2839777280.0,359636992.0,30188163072.0,231497728.0,3359402.0,1260295.0
12-04 09:37:52,24.221,12.889,62.111,0.087,0.0,0.692,0.0,2236416.0,0.0,23.0,2839330816.0,359481344.0,30185734144.0,234528768.0,3346666.0,1248873.0
12-04 09:37:53,23.900,11.303,64.280,0.086,0.0,0.431,0.0,4345856.0,0.0,41.0,2840223744.0,359301120.0,30183673856.0,235876352.0,3561659.0,1372007.0
12-04 09:37:54,25.254,12.288,61.780,0.169,0.0,0.508,0.0,2248704.0,0.0,25.0,2838904832.0,359120896.0,30181576704.0,239472640.0,5354997.0,1259439.0
12-04 09:37:55,26.379,12.845,59.914,0.0,0.0,0.862,8192.0,2195456.0,2.0,22.0,2841505792.0,358936576.0,30179536896.0,239095808.0,3371112.0,1262480.0
12-04 09:37:56,26.488,11.993,60.742,0.173,0.0,0.604,0.0,4562944.0,0.0,64.0,2841530368.0,358760448.0,30181498880.0,237285376.0,3531833.0,1347432.0
12-04 09:37:57,26.508,13.169,58.709,0.850,0.0,0.765,0.0,56946688.0,0.0,136.0,2842996736.0,358092800.0,30169808896.0,248176640.0,3360717.0,1258352.0
12-04 09:37:58,26.667,12.405,60.0,0.169,0.0,0.759,4096.0,15147008.0,1.0,52.0,2839199744.0,358035456.0,30128332800.0,293507072.0,5367812.0,1267883.0
12-04 09:37:59,25.690,12.845,60.948,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,2839384064.0,358051840.0,30147268608.0,274370560.0,3359773.0,1260555.0
12-04 09:38:00,27.096,13.040,59.187,0.254,0.0,0.423,0.0,4325376.0,0.0,40.0,2840772608.0,358092800.0,30169202688.0,251006976.0,3530877.0,1341723.0
12-04 09:38:01,22.611,11.007,65.785,0.0,0.0,0.597,0.0,2162688.0,0.0,19.0,2842681344.0,358096896.0,30186098688.0,232198144.0,3365194.0,1265570.0
12-04 09:38:02,23.524,13.687,62.104,0.086,0.0,0.599,0.0,2256896.0,0.0,22.0,2843938816.0,357904384.0,30184894464.0,232337408.0,5365719.0,1264683.0
12-04 09:38:03,27.234,13.744,58.516,0.084,0.0,0.422,0.0,15142912.0,0.0,53.0,2850197504.0,357507072.0,30170042368.0,241328128.0,3346521.0,1248965.0
12-04 09:38:04,26.325,9.744,62.222,1.368,0.0,0.342,4096.0,82571264.0,1.0,200.0,2851115008.0,356700160.0,30163046400.0,248213504.0,2899592.0,717942.0
12-04 09:38:05,2.003,0.501,96.912,0.584,0.0,0.0,0.0,26030080.0,0.0,65.0,2852605952.0,356540416.0,30057132032.0,352796672.0,4053.0,5306.0
12-04 09:38:06,0.335,0.419,99.162,0.084,0.0,0.0,0.0,266240.0,0.0,20.0,2852343808.0,356560896.0,30057373696.0,352796672.0,61167.0,9701.0
12-04 09:38:07,0.083,0.417,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2852343808.0,356560896.0,30057373696.0,352796672.0,3683.0,4566.0
12-04 09:38:08,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2852478976.0,356560896.0,30057373696.0,352661504.0,36608.0,36313.0
12-04 09:38:09,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2851872768.0,356560896.0,30057373696.0,353267712.0,3333.0,4178.0
12-04 09:38:10,0.418,0.251,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2851581952.0,356560896.0,30057373696.0,353558528.0,20628.0,21384.0
12-04 09:38:11,0.334,0.334,99.332,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2851573760.0,356564992.0,30057377792.0,353558528.0,18895.0,23463.0
12-04 09:38:12,19.153,10.847,69.407,0.085,0.0,0.508,0.0,12288.0,0.0,2.0,2847920128.0,356573184.0,30070800384.0,343781376.0,3370816.0,1372006.0
12-04 09:38:13,29.043,13.913,56.348,0.0,0.0,0.696,0.0,2174976.0,0.0,20.0,2849185792.0,356589568.0,30091493376.0,321806336.0,3563198.0,1469908.0
12-04 09:38:14,28.717,14.444,56.075,0.085,0.0,0.680,0.0,4313088.0,0.0,39.0,2848358400.0,356618240.0,30116048896.0,298049536.0,5836128.0,1614841.0
12-04 09:38:15,32.027,13.884,53.492,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2848632832.0,356622336.0,30137851904.0,275968000.0,3483649.0,1425969.0
12-04 09:38:16,29.639,14.605,54.983,0.344,0.0,0.430,4096.0,22806528.0,1.0,73.0,2848473088.0,356659200.0,30160871424.0,253071360.0,5884968.0,1644917.0
12-04 09:38:17,21.683,11.448,58.283,7.892,0.0,0.694,8192.0,264241152.0,2.0,490.0,2849800192.0,356667392.0,30175137792.0,237469696.0,3507217.0,1441775.0
12-04 09:38:18,21.495,11.725,60.833,5.098,0.0,0.850,4096.0,142823424.0,1.0,279.0,2849202176.0,356491264.0,30172143616.0,241238016.0,5533579.0,1451774.0
12-04 09:38:19,32.239,15.471,51.685,0.0,0.0,0.605,0.0,4317184.0,0.0,40.0,2850422784.0,356315136.0,30176575488.0,235761664.0,3752906.0,1562351.0
12-04 09:38:20,31.908,15.312,51.583,0.086,0.0,1.112,0.0,4472832.0,0.0,48.0,2850418688.0,356147200.0,30179651584.0,232857600.0,5839785.0,1625574.0
12-04 09:38:21,31.074,15.581,52.465,0.088,0.0,0.792,0.0,2285568.0,0.0,28.0,2855399424.0,355753984.0,30160478208.0,247443456.0,3501524.0,1437573.0
12-04 09:38:22,33.506,14.212,51.593,0.086,0.0,0.603,0.0,4317184.0,0.0,41.0,2855485440.0,355569664.0,30164348928.0,243671040.0,5796321.0,1590093.0
12-04 09:38:23,32.115,15.144,51.958,0.087,0.0,0.696,0.0,4435968.0,0.0,45.0,2857037824.0,355389440.0,30168035328.0,238612480.0,3822496.0,1612702.0
12-04 09:38:24,32.199,14.834,52.007,0.087,0.0,0.873,0.0,2191360.0,0.0,24.0,2856366080.0,355196928.0,30170136576.0,237375488.0,5508647.0,1441522.0
12-04 09:38:25,33.220,15.162,50.852,0.085,0.0,0.681,0.0,4435968.0,0.0,45.0,2857091072.0,355020800.0,30173798400.0,233164800.0,3810537.0,1593888.0
12-04 09:38:26,31.379,16.121,51.724,0.086,0.0,0.690,0.0,4341760.0,0.0,43.0,2857291776.0,354856960.0,30177353728.0,229572608.0,5826412.0,1630459.0
12-04 09:38:27,32.449,16.267,50.514,0.0,0.0,0.771,0.0,2269184.0,0.0,24.0,2856271872.0,354664448.0,30179897344.0,228241408.0,3502445.0,1431984.0
12-04 09:38:28,29.585,14.273,55.363,0.0,0.0,0.779,0.0,4571136.0,0.0,72.0,2857115648.0,354439168.0,30175502336.0,232017920.0,5826306.0,1613839.0
12-04 09:38:29,29.520,13.712,56.245,0.087,0.0,0.437,0.0,2248704.0,0.0,22.0,2857066496.0,354263040.0,30176063488.0,231682048.0,3558808.0,1461680.0
12-04 09:38:30,30.849,15.338,52.860,0.173,0.0,0.780,0.0,4366336.0,0.0,43.0,2857926656.0,354082816.0,30178758656.0,228306944.0,5802728.0,1593633.0
12-04 09:38:31,32.618,15.193,51.330,0.0,0.0,0.858,1093632.0,2285568.0,13.0,25.0,2858749952.0,353693696.0,30159679488.0,246951936.0,3572981.0,1472909.0
12-04 09:38:32,29.241,15.601,54.305,0.085,0.0,0.767,0.0,4411392.0,0.0,42.0,2857009152.0,353566720.0,30162714624.0,245784576.0,5792603.0,1590233.0
12-04 09:38:33,28.696,15.652,54.957,0.0,0.0,0.696,0.0,2236416.0,0.0,24.0,2858151936.0,353394688.0,30162993152.0,244535296.0,3580250.0,1485979.0
12-04 09:38:34,27.903,14.038,57.106,0.087,0.0,0.867,0.0,4427776.0,0.0,44.0,2857848832.0,353239040.0,30164152320.0,243834880.0,5843736.0,1626846.0
12-04 09:38:35,30.697,16.497,52.296,0.0,0.0,0.510,0.0,2179072.0,0.0,21.0,2857873408.0,353058816.0,30166282240.0,241860608.0,3477690.0,1422006.0
12-04 09:38:36,30.246,14.868,54.206,0.170,0.0,0.510,0.0,4415488.0,0.0,46.0,2856022016.0,352919552.0,30169022464.0,241111040.0,5879985.0,1645887.0
12-04 09:38:37,30.435,16.174,52.870,0.0,0.0,0.522,0.0,2228224.0,0.0,21.0,2856980480.0,352739328.0,30170103808.0,239251456.0,3531024.0,1446936.0
12-04 09:38:38,29.889,14.347,55.081,0.085,0.0,0.598,0.0,4382720.0,0.0,42.0,2856820736.0,352587776.0,30172282880.0,237383680.0,5865587.0,1642135.0
12-04 09:38:39,30.277,16.176,52.941,0.0,0.0,0.606,0.0,2236416.0,0.0,23.0,2856824832.0,352419840.0,30172794880.0,237035520.0,3512170.0,1437827.0
12-04 09:38:40,29.289,13.951,56.066,0.087,0.0,0.607,0.0,4366336.0,0.0,42.0,2857242624.0,352247808.0,30174519296.0,235065344.0,5798500.0,1593264.0
12-04 09:38:41,30.088,13.982,55.398,0.0,0.0,0.531,0.0,2228224.0,0.0,21.0,2858434560.0,352047104.0,30172127232.0,236466176.0,3500221.0,1435304.0
12-04 09:38:42,30.290,15.614,53.072,0.171,0.0,0.853,0.0,4423680.0,0.0,46.0,2857644032.0,351883264.0,30175080448.0,234467328.0,5889031.0,1639267.0
12-04 09:38:43,30.696,15.735,52.880,0.0,0.0,0.688,0.0,2220032.0,0.0,22.0,2857115648.0,351682560.0,30173511680.0,236765184.0,3576811.0,1471955.0
12-04 09:38:44,29.145,14.485,55.061,0.175,0.0,1.134,0.0,4390912.0,0.0,42.0,2857451520.0,351494144.0,30175592448.0,234536960.0,5786388.0,1589522.0
12-04 09:38:45,31.497,15.749,52.151,0.0,0.0,0.602,0.0,4366336.0,0.0,40.0,2858172416.0,351309824.0,30179037184.0,230555648.0,3659176.0,1506024.0
12-04 09:38:46,28.387,13.028,58.067,0.0,0.0,0.518,0.0,2232320.0,0.0,22.0,2854469632.0,351084544.0,30172848128.0,240672768.0,5745215.0,1569692.0
12-04 09:38:47,31.433,15.759,51.970,0.084,0.0,0.754,0.0,2228224.0,0.0,21.0,2856030208.0,350892032.0,30172966912.0,239185920.0,3511812.0,1442042.0
12-04 09:38:48,25.971,13.201,56.255,3.796,0.0,0.777,8192.0,183656448.0,2.0,365.0,2858549248.0,350715904.0,30171230208.0,238579712.0,5760271.0,1579199.0
12-04 09:38:49,14.118,9.412,63.697,12.101,0.0,0.672,4096.0,260050944.0,1.0,487.0,2858590208.0,350720000.0,30181089280.0,228675584.0,2022960.0,1401334.0
12-04 09:38:50,15.932,11.186,63.729,8.220,0.0,0.932,4096.0,208093184.0,1.0,389.0,2858385408.0,350527488.0,30175256576.0,234905600.0,6985742.0,1464102.0
12-04 09:38:51,32.363,16.010,50.771,0.086,0.0,0.771,0.0,2244608.0,0.0,25.0,2860249088.0,350351360.0,30175952896.0,232521728.0,3626191.0,1504701.0
12-04 09:38:52,31.570,15.958,51.951,0.0,0.0,0.520,0.0,4358144.0,0.0,40.0,2860900352.0,350183424.0,30179524608.0,228466688.0,5681476.0,1532539.0
12-04 09:38:53,31.570,15.698,52.125,0.087,0.0,0.520,0.0,4444160.0,0.0,44.0,2860630016.0,349806592.0,30161158144.0,247480320.0,3816096.0,1604361.0
12-04 09:38:54,32.211,15.803,51.123,0.173,0.0,0.691,0.0,2252800.0,0.0,26.0,2861309952.0,349630464.0,30162472960.0,245661696.0,5579125.0,1476880.0
12-04 09:38:55,32.061,16.115,51.145,0.0,0.0,0.679,0.0,4358144.0,0.0,40.0,2859126784.0,349446144.0,30166003712.0,244498432.0,3733548.0,1561879.0
12-04 09:38:56,31.349,15.762,51.839,0.0,0.0,1.051,0.0,4456448.0,0.0,49.0,2859704320.0,349204480.0,30163976192.0,246190080.0,5831408.0,1611921.0
12-04 09:38:57,32.479,16.068,50.598,0.085,0.0,0.769,0.0,2162688.0,0.0,21.0,2858549248.0,349011968.0,30165721088.0,245792768.0,3535411.0,1455701.0
12-04 09:38:58,33.105,15.654,50.556,0.086,0.0,0.599,0.0,4390912.0,0.0,42.0,2859126784.0,348839936.0,30169362432.0,241745920.0,5809571.0,1601777.0
12-04 09:38:59,31.186,15.893,51.718,0.172,0.0,1.031,0.0,7905280.0,0.0,51.0,2858979328.0,348663808.0,30172577792.0,238854144.0,3795385.0,1592511.0
12-04 09:39:00,36.052,16.652,45.579,0.858,0.0,0.858,4096.0,62550016.0,1.0,175.0,2859962368.0,347918336.0,30164160512.0,247033856.0,5497225.0,1436818.0
12-04 09:39:01,36.482,15.685,46.101,0.953,0.0,0.780,8192.0,61616128.0,2.0,179.0,2860163072.0,347484160.0,30067503104.0,343924736.0,3846251.0,1621000.0
12-04 09:39:02,32.432,14.908,51.962,0.087,0.0,0.610,0.0,2170880.0,0.0,19.0,2858819584.0,347488256.0,30090723328.0,322043904.0,5620664.0,1501552.0
12-04 09:39:03,30.895,16.093,52.324,0.0,0.0,0.688,0.0,4304896.0,0.0,38.0,2858618880.0,347496448.0,30115856384.0,297103360.0,3696491.0,1537513.0
12-04 09:39:04,32.509,16.041,50.683,0.0,0.0,0.768,0.0,4333568.0,0.0,38.0,2857504768.0,347533312.0,30141583360.0,272453632.0,5813955.0,1606385.0
12-04 09:39:05,31.384,16.079,51.763,0.0,0.0,0.774,0.0,2174976.0,0.0,20.0,2857824256.0,347541504.0,30164254720.0,249454592.0,3652154.0,1517965.0
12-04 09:39:06,31.752,15.962,51.424,0.173,0.0,0.690,0.0,4386816.0,0.0,44.0,2856939520.0,347545600.0,30184751104.0,229838848.0,5654610.0,1524244.0
12-04 09:39:07,32.264,15.178,52.038,0.0,0.0,0.520,0.0,4444160.0,0.0,46.0,2859847680.0,347131904.0,30166474752.0,245620736.0,3803820.0,1596232.0
12-04 09:39:08,32.292,15.625,51.562,0.087,0.0,0.434,0.0,2273280.0,0.0,25.0,2860445696.0,346935296.0,30168440832.0,243253248.0,5715267.0,1564920.0
12-04 09:39:09,32.730,15.159,51.507,0.086,0.0,0.517,0.0,4321280.0,0.0,38.0,2859573248.0,346759168.0,30172200960.0,240541696.0,3621008.0,1499087.0
12-04 09:39:10,30.579,16.780,51.789,0.0,0.0,0.852,0.0,4411392.0,0.0,41.0,2860638208.0,346558464.0,30175490048.0,236388352.0,5836797.0,1617508.0
12-04 09:39:11,31.070,15.195,52.716,0.085,0.0,0.934,0.0,2191360.0,0.0,24.0,2860634112.0,346365952.0,30176165888.0,235909120.0,3512450.0,1440404.0
12-04 09:39:12,13.625,5.383,80.908,0.084,0.0,0.0,0.0,4419584.0,0.0,43.0,2862243840.0,346189824.0,30167781376.0,242860032.0,2489776.0,271563.0
12-04 09:39:13,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862235648.0,346189824.0,30167789568.0,242860032.0,3682.0,4501.0
12-04 09:39:14,0.750,0.500,98.750,0.0,0.0,0.0,0.0,204800.0,0.0,18.0,2862370816.0,346198016.0,30168027136.0,242479104.0,56914.0,5362.0
12-04 09:39:15,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862370816.0,346198016.0,30168027136.0,242479104.0,1861.0,2457.0
12-04 09:39:16,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862817280.0,346198016.0,30168031232.0,242028544.0,2975.0,3967.0
12-04 09:39:17,0.084,0.418,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862817280.0,346198016.0,30168031232.0,242028544.0,1619.0,1755.0
12-04 09:39:18,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2862809088.0,346206208.0,30168031232.0,242028544.0,3949.0,4540.0
12-04 09:39:19,4.886,2.949,91.997,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2862452736.0,346206208.0,30169911296.0,240504832.0,525787.0,522225.0
12-04 09:39:20,23.353,13.516,59.538,2.652,0.0,0.941,4096.0,123113472.0,1.0,227.0,2861359104.0,346001408.0,30166622208.0,245092352.0,3534975.0,1492448.0
12-04 09:39:21,15.763,10.592,62.052,10.676,0.0,0.917,4096.0,256172032.0,1.0,480.0,2860904448.0,346005504.0,30177701888.0,234463232.0,4160493.0,1572201.0
12-04 09:39:22,25.988,13.961,55.509,3.785,0.0,0.757,4096.0,147066880.0,1.0,290.0,2862141440.0,345628672.0,30175506432.0,235798528.0,4861883.0,1414181.0
12-04 09:39:23,34.136,17.541,46.604,0.688,0.0,1.032,0.0,48164864.0,0.0,135.0,2861547520.0,345153536.0,30115966976.0,296407040.0,6127515.0,1814214.0
12-04 09:39:24,32.646,15.893,50.430,0.086,0.0,0.945,0.0,2170880.0,0.0,21.0,2860888064.0,345161728.0,30140375040.0,272650240.0,5607108.0,1547129.0
12-04 09:39:25,32.876,15.451,50.901,0.086,0.0,0.687,0.0,4308992.0,0.0,38.0,2861817856.0,345186304.0,30165557248.0,246513664.0,6020727.0,1759101.0
12-04 09:39:26,31.983,16.207,50.948,0.0,0.0,0.862,0.0,2248704.0,0.0,21.0,2862088192.0,344997888.0,30167506944.0,244482048.0,3622611.0,1547398.0
12-04 09:39:27,33.650,14.927,50.820,0.086,0.0,0.518,0.0,4358144.0,0.0,45.0,2862510080.0,344756224.0,30165086208.0,246722560.0,5887255.0,1689990.0
12-04 09:39:28,32.398,16.327,50.425,0.085,0.0,0.765,0.0,4210688.0,0.0,33.0,2863738880.0,344563712.0,30168317952.0,242454528.0,3836511.0,1662884.0
12-04 09:39:29,32.491,15.505,51.568,0.0,0.0,0.436,0.0,2416640.0,0.0,34.0,2862796800.0,344363008.0,30170808320.0,241106944.0,5811231.0,1649379.0
12-04 09:39:30,32.423,15.242,51.366,0.176,0.0,0.793,0.0,4464640.0,0.0,47.0,2863968256.0,344195072.0,30174216192.0,236695552.0,5980460.0,1746997.0
12-04 09:39:31,31.976,15.771,51.560,0.0,0.0,0.693,0.0,2174976.0,0.0,22.0,2863239168.0,344014848.0,30176174080.0,235646976.0,3601547.0,1534159.0
12-04 09:39:32,31.854,18.886,48.651,0.0,0.0,0.609,0.0,4677632.0,0.0,75.0,2862264320.0,343801856.0,30173409280.0,239599616.0,5991831.0,1749676.0
12-04 09:39:33,31.775,20.779,46.926,0.0,0.0,0.519,0.0,2199552.0,0.0,22.0,2858795008.0,343613440.0,30173573120.0,243093504.0,3549086.0,1507262.0
12-04 09:39:34,30.473,20.315,48.336,0.0,0.0,0.876,0.0,2248704.0,0.0,24.0,2852347904.0,343412736.0,30173982720.0,249331712.0,5768425.0,1623996.0
12-04 09:39:35,30.393,21.135,47.424,0.175,0.0,0.873,0.0,4349952.0,0.0,40.0,2845609984.0,343224320.0,30177898496.0,252342272.0,5948244.0,1735605.0
12-04 09:39:36,32.873,19.845,46.506,0.086,0.0,0.690,0.0,2166784.0,0.0,21.0,2839171072.0,343195648.0,30193946624.0,242761728.0,3588141.0,1531033.0
12-04 09:39:37,32.930,19.188,46.845,0.0,0.0,1.037,4096.0,4440064.0,1.0,46.0,2830061568.0,343019520.0,30196363264.0,249630720.0,6110352.0,1811865.0
12-04 09:39:38,31.234,15.748,52.231,0.087,0.0,0.700,0.0,2199552.0,0.0,22.0,2827776000.0,343035904.0,30219608064.0,228655104.0,5124791.0,1552506.0
12-04 09:39:39,31.316,15.702,51.842,0.0,0.0,1.140,0.0,4456448.0,0.0,45.0,2826412032.0,342654976.0,30201520128.0,248487936.0,4462884.0,1747812.0
12-04 09:39:40,32.679,16.212,50.512,0.0,0.0,0.597,0.0,2236416.0,0.0,22.0,2826661888.0,342462464.0,30203097088.0,246853632.0,5618446.0,1552036.0
12-04 09:39:41,31.406,16.221,51.682,0.086,0.0,0.604,0.0,4382720.0,0.0,44.0,2827169792.0,342265856.0,30207283200.0,242356224.0,3970383.0,1735793.0
12-04 09:39:42,31.775,15.498,51.688,0.087,0.0,0.952,0.0,2236416.0,0.0,23.0,2827350016.0,342085632.0,30208045056.0,241594368.0,5623858.0,1557979.0
12-04 09:39:43,33.730,15.633,49.873,0.085,0.0,0.680,0.0,4374528.0,0.0,41.0,2826842112.0,341921792.0,30212018176.0,238292992.0,5991726.0,1747353.0
12-04 09:39:44,33.825,14.484,51.171,0.0,0.0,0.520,0.0,2228224.0,0.0,21.0,2825822208.0,341729280.0,30214533120.0,236990464.0,3616116.0,1553420.0
12-04 09:39:45,33.767,14.583,51.128,0.087,0.0,0.434,0.0,4382720.0,0.0,41.0,2826637312.0,341549056.0,30217756672.0,233132032.0,5948493.0,1727655.0
12-04 09:39:46,31.470,16.337,51.075,0.0,0.0,1.118,0.0,2228224.0,0.0,24.0,2822475776.0,341274624.0,30207598592.0,247726080.0,5824242.0,1666008.0
12-04 09:39:47,31.008,16.796,51.507,0.172,0.0,0.517,0.0,4427776.0,0.0,45.0,2823118848.0,341090304.0,30210924544.0,243941376.0,3775946.0,1632730.0
12-04 09:39:48,33.072,14.970,51.349,0.087,0.0,0.522,0.0,4214784.0,0.0,36.0,2823217152.0,340926464.0,30214447104.0,240484352.0,5856847.0,1684561.0
12-04 09:39:49,33.133,15.365,50.987,0.0,0.0,0.515,0.0,2400256.0,0.0,33.0,2823192576.0,340709376.0,30213140480.0,242032640.0,3718420.0,1602195.0
12-04 09:39:50,31.126,17.197,50.903,0.086,0.0,0.688,0.0,4345856.0,0.0,40.0,2823172096.0,340525056.0,30216916992.0,238460928.0,6001502.0,1750976.0
12-04 09:39:51,32.930,15.385,50.735,0.0,0.0,0.951,0.0,2260992.0,0.0,23.0,2823864320.0,340312064.0,30215561216.0,239337472.0,5556255.0,1523491.0
12-04 09:39:52,17.096,11.856,60.825,9.536,0.0,0.687,4096.0,212942848.0,1.0,401.0,2825629696.0,340119552.0,30205677568.0,247648256.0,3794017.0,1648600.0
12-04 09:39:53,13.882,9.254,65.039,10.883,0.0,0.943,8192.0,257003520.0,2.0,485.0,2824355840.0,340127744.0,30217338880.0,237252608.0,2086487.0,1514889.0
12-04 09:39:54,19.966,10.998,61.421,6.937,0.0,0.677,0.0,194621440.0,0.0,371.0,2824609792.0,339931136.0,30209138688.0,245395456.0,7128891.0,1549129.0
12-04 09:39:55,31.935,16.010,51.027,0.086,0.0,0.942,0.0,2220032.0,0.0,21.0,2824351744.0,339759104.0,30210285568.0,244678656.0,5739548.0,1596568.0
12-04 09:39:56,32.266,15.830,51.211,0.0,0.0,0.692,0.0,4378624.0,0.0,42.0,2824232960.0,339587072.0,30213640192.0,241614848.0,5805419.0,1652523.0
12-04 09:39:57,32.651,17.647,48.423,0.512,0.0,0.767,4096.0,31551488.0,1.0,86.0,2826018816.0,339173376.0,30210146304.0,243736576.0,3822591.0,1656897.0
12-04 09:39:58,38.685,16.055,43.553,0.769,0.0,0.939,8192.0,74240000.0,2.0,184.0,2826833920.0,338534400.0,30210441216.0,243265536.0,5857425.0,1676408.0
12-04 09:39:59,32.841,16.855,49.175,0.348,0.0,0.782,4096.0,27439104.0,1.0,97.0,2823823360.0,338436096.0,30121172992.0,335642624.0,5636731.0,1557360.0
12-04 09:40:00,31.223,16.305,51.344,0.173,0.0,0.954,0.0,4317184.0,0.0,40.0,2823917568.0,338489344.0,30146945024.0,309723136.0,3952965.0,1729964.0
12-04 09:40:01,31.948,15.844,51.688,0.0,0.0,0.519,0.0,2174976.0,0.0,19.0,2822230016.0,338493440.0,30170963968.0,287387648.0,5773653.0,1637291.0
12-04 09:40:02,32.064,17.259,49.746,0.085,0.0,0.846,0.0,4329472.0,0.0,40.0,2823102464.0,338505728.0,30196064256.0,261402624.0,4442643.0,1650689.0
12-04 09:40:03,31.976,16.378,51.040,0.0,0.0,0.607,0.0,4349952.0,0.0,41.0,2823229440.0,338534400.0,30221869056.0,235442176.0,5388131.0,1763743.0
12-04 09:40:04,33.333,15.498,50.303,0.087,0.0,0.779,0.0,2441216.0,0.0,50.0,2824384512.0,338374656.0,30223073280.0,233242624.0,5578079.0,1530357.0
12-04 09:40:05,32.272,15.749,51.205,0.0,0.0,0.775,0.0,4395008.0,0.0,43.0,2824445952.0,338210816.0,30227447808.0,228970496.0,3987904.0,1736622.0
12-04 09:40:06,32.007,16.003,51.298,0.087,0.0,0.606,0.0,2326528.0,0.0,28.0,2825838592.0,337883136.0,30206795776.0,248557568.0,5617765.0,1560664.0
12-04 09:40:07,32.373,17.203,49.576,0.085,0.0,0.763,0.0,4366336.0,0.0,43.0,2825216000.0,337735680.0,30210244608.0,245878784.0,5968314.0,1736369.0
12-04 09:40:08,31.900,16.595,50.989,0.086,0.0,0.430,122880.0,2244608.0,2.0,23.0,2825908224.0,337563648.0,30212145152.0,243458048.0,3586117.0,1540282.0
12-04 09:40:09,32.363,16.010,50.771,0.086,0.0,0.771,0.0,4415488.0,0.0,42.0,2826309632.0,337408000.0,30215593984.0,239763456.0,6038358.0,1773229.0
12-04 09:40:10,31.716,16.378,51.127,0.0,0.0,0.780,0.0,2199552.0,0.0,22.0,2824691712.0,337235968.0,30217216000.0,239931392.0,3593939.0,1535359.0
12-04 09:40:11,31.217,16.174,51.913,0.087,0.0,0.609,0.0,4399104.0,0.0,41.0,2825785344.0,337072128.0,30220652544.0,235565056.0,6014595.0,1762784.0
12-04 09:40:12,30.749,16.986,51.307,0.087,0.0,0.871,0.0,4149248.0,0.0,34.0,2826719232.0,336936960.0,30223601664.0,231817216.0,5745423.0,1619286.0
12-04 09:40:13,32.407,15.465,51.607,0.0,0.0,0.521,0.0,2473984.0,0.0,34.0,2826113024.0,336781312.0,30225825792.0,230354944.0,3778601.0,1631649.0
12-04 09:40:14,31.747,16.609,50.865,0.0,0.0,0.779,0.0,4448256.0,0.0,44.0,2827063296.0,336449536.0,30207008768.0,248553472.0,6045091.0,1777722.0
12-04 09:40:15,33.784,15.372,50.169,0.084,0.0,0.591,0.0,2220032.0,0.0,22.0,2826952704.0,336285696.0,30208892928.0,246943744.0,5600130.0,1542564.0
12-04 09:40:16,32.818,16.065,50.344,0.0,0.0,0.773,0.0,4403200.0,0.0,42.0,2827821056.0,336101376.0,30209589248.0,245563392.0,3979609.0,1742129.0
12-04 09:40:17,32.277,16.182,50.856,0.086,0.0,0.599,0.0,2224128.0,0.0,22.0,2826235904.0,335941632.0,30212222976.0,244674560.0,3543630.0,1508417.0
12-04 09:40:18,32.087,16.609,50.348,0.087,0.0,0.870,0.0,4399104.0,0.0,43.0,2826711040.0,335802368.0,30215671808.0,240889856.0,6000085.0,1758444.0
12-04 09:40:19,32.540,16.228,50.297,0.085,0.0,0.850,0.0,2224128.0,0.0,22.0,2825986048.0,335642624.0,30216871936.0,240574464.0,3621415.0,1541167.0
12-04 09:40:20,32.622,15.884,50.726,0.085,0.0,0.683,0.0,4374528.0,0.0,40.0,2827485184.0,335491072.0,30220541952.0,235556864.0,5957502.0,1735476.0
12-04 09:40:21,32.814,15.584,50.996,0.0,0.0,0.606,0.0,4337664.0,0.0,40.0,2827161600.0,335331328.0,30218027008.0,238555136.0,5804899.0,1632168.0
12-04 09:40:22,31.830,16.936,50.128,0.0,0.0,1.106,0.0,2314240.0,0.0,25.0,2827595776.0,335187968.0,30219468800.0,236822528.0,5766926.0,1639110.0
12-04 09:40:23,30.868,16.509,51.333,0.086,0.0,1.204,0.0,4349952.0,0.0,41.0,2825871360.0,335032320.0,30223904768.0,234266624.0,6024292.0,1774679.0
12-04 09:40:24,24.317,13.737,55.290,5.887,0.0,0.768,8192.0,142266368.0,2.0,273.0,2827759616.0,334884864.0,30217031680.0,239398912.0,3619331.0,1553252.0
12-04 09:40:25,13.955,9.418,63.099,12.757,0.0,0.771,8192.0,255856640.0,2.0,473.0,2828718080.0,334815232.0,30218387456.0,237154304.0,2083268.0,1509339.0
12-04 09:40:26,14.894,10.128,64.426,10.213,0.0,0.340,4096.0,259031040.0,1.0,474.0,2827251712.0,334733312.0,30218063872.0,239026176.0,1532807.0,1504369.0
12-04 09:40:27,32.391,14.396,51.757,0.428,0.0,1.028,0.0,19836928.0,0.0,69.0,2827751424.0,334589952.0,30220619776.0,236113920.0,11329186.0,1645844.0
12-04 09:40:28,32.219,17.395,49.529,0.0,0.0,0.857,0.0,2183168.0,0.0,23.0,2827931648.0,334434304.0,30221889536.0,234819584.0,5831324.0,1659012.0
12-04 09:40:29,31.961,15.149,52.189,0.0,0.0,0.701,73728.0,4460544.0,8.0,45.0,2828013568.0,334295040.0,30225719296.0,231047168.0,3734934.0,1608248.0
12-04 09:40:30,30.374,16.797,52.045,0.087,0.0,0.696,0.0,4456448.0,0.0,47.0,2828226560.0,333979648.0,30207619072.0,249249792.0,6059947.0,1781827.0
12-04 09:40:31,33.103,15.948,50.345,0.0,0.0,0.603,4096.0,2207744.0,1.0,24.0,2829910016.0,333828096.0,30208651264.0,246685696.0,5560580.0,1536648.0
12-04 09:40:32,30.862,16.724,51.552,0.172,0.0,0.690,0.0,4431872.0,0.0,43.0,2829852672.0,333656064.0,30209064960.0,246501376.0,3986897.0,1741691.0
12-04 09:40:33,34.738,15.993,48.753,0.172,0.0,0.344,0.0,24227840.0,0.0,71.0,2830487552.0,333426688.0,30212788224.0,242372608.0,5614721.0,1546333.0
12-04 09:40:34,35.684,17.672,45.370,0.680,0.0,0.595,4096.0,54972416.0,1.0,153.0,2831609856.0,333037568.0,30151229440.0,303198208.0,6044729.0,1770488.0
12-04 09:40:35,32.035,15.671,51.515,0.0,0.0,0.779,0.0,2162688.0,0.0,19.0,2831077376.0,333045760.0,30174494720.0,280457216.0,3565701.0,1519250.0
12-04 09:40:36,32.483,16.156,50.680,0.0,0.0,0.680,0.0,4517888.0,0.0,64.0,2830749696.0,333086720.0,30200344576.0,254894080.0,5950080.0,1711275.0
12-04 09:40:37,34.130,15.188,49.744,0.171,0.0,0.768,0.0,2162688.0,0.0,21.0,2830598144.0,333111296.0,30223921152.0,231444480.0,3585078.0,1535815.0
12-04 09:40:38,33.045,14.965,50.865,0.0,0.0,1.125,0.0,4452352.0,0.0,45.0,2831454208.0,332804096.0,30205571072.0,249245696.0,6025612.0,1776528.0
12-04 09:40:39,31.882,16.463,51.132,0.087,0.0,0.436,0.0,2240512.0,0.0,22.0,2831564800.0,332648448.0,30207696896.0,247164928.0,5725293.0,1609688.0
12-04 09:40:40,32.465,15.625,51.128,0.0,0.0,0.781,0.0,4354048.0,0.0,42.0,2832482304.0,332509184.0,30211088384.0,242995200.0,3874840.0,1688706.0
12-04 09:40:41,32.320,15.378,51.520,0.087,0.0,0.695,0.0,4440064.0,0.0,42.0,2830876672.0,332353536.0,30214922240.0,240922624.0,5828687.0,1661087.0
12-04 09:40:42,32.609,15.565,50.957,0.261,0.0,0.609,0.0,2240512.0,0.0,32.0,2831405056.0,332201984.0,30216327168.0,239140864.0,5753584.0,1623231.0
12-04 09:40:43,32.423,15.785,51.109,0.0,0.0,0.683,0.0,4399104.0,0.0,41.0,2832220160.0,332058624.0,30219489280.0,235307008.0,3952177.0,1720026.0
12-04 09:40:44,31.965,15.109,51.878,0.0,0.0,1.048,0.0,2203648.0,0.0,23.0,2832080896.0,331919360.0,30220849152.0,234225664.0,5605945.0,1552570.0
12-04 09:40:45,30.551,16.781,51.291,0.172,0.0,1.205,0.0,7925760.0,0.0,55.0,2833809408.0,331632640.0,30201765888.0,251867136.0,3996266.0,1750618.0
12-04 09:40:46,37.436,16.469,44.822,0.679,0.0,0.594,4096.0,61636608.0,1.0,144.0,2832613376.0,331235328.0,30221246464.0,233979904.0,5614568.0,1550060.0
12-04 09:40:47,36.402,17.391,44.587,0.767,0.0,0.853,0.0,69361664.0,0.0,203.0,2832076800.0,330809344.0,30113071104.0,343117824.0,5975018.0,1711044.0
12-04 09:40:48,32.152,16.249,50.735,0.086,0.0,0.778,0.0,2174976.0,0.0,22.0,2830573568.0,330821632.0,30136647680.0,321032192.0,3693174.0,1620460.0
12-04 09:40:49,32.035,15.498,51.342,0.087,0.0,1.039,0.0,4329472.0,0.0,38.0,2830102528.0,330862592.0,30162223104.0,295886848.0,5982540.0,1746388.0
12-04 09:40:50,32.035,15.931,51.429,0.0,0.0,0.606,0.0,2179072.0,0.0,19.0,2830929920.0,330878976.0,30186086400.0,271179776.0,5547749.0,1510468.0
12-04 09:40:51,31.443,16.495,51.203,0.0,0.0,0.859,0.0,4341760.0,0.0,41.0,2830467072.0,330883072.0,30211862528.0,245862400.0,3998650.0,1748467.0
12-04 09:40:52,32.003,15.611,51.344,0.087,0.0,0.954,0.0,2244608.0,0.0,24.0,2832384000.0,330735616.0,30213427200.0,242528256.0,5645050.0,1568105.0
12-04 09:40:53,32.679,16.297,50.171,0.085,0.0,0.768,0.0,4358144.0,0.0,41.0,2831990784.0,330579968.0,30216736768.0,239767552.0,3891794.0,1691552.0
12-04 09:40:54,31.993,15.647,51.486,0.0,0.0,0.874,4096.0,2252800.0,1.0,25.0,2832187392.0,330432512.0,30218407936.0,238047232.0,5684355.0,1591034.0
12-04 09:40:55,32.530,14.974,51.635,0.0,0.0,0.861,0.0,4358144.0,0.0,40.0,2832625664.0,330289152.0,30222020608.0,234139648.0,5927988.0,1707367.0
12-04 09:40:56,32.723,15.358,50.436,0.873,0.0,0.611,0.0,58257408.0,0.0,125.0,2836086784.0,330153984.0,30223327232.0,229507072.0,3737937.0,1615758.0
12-04 09:40:57,14.492,9.915,63.559,11.186,0.0,0.847,8192.0,259002368.0,2.0,483.0,2837516288.0,329998336.0,30211452928.0,240107520.0,4222820.0,1582392.0
12-04 09:40:58,13.761,9.487,63.761,12.222,0.0,0.769,16384.0,255909888.0,4.0,478.0,2839412736.0,329854976.0,30201896960.0,247910400.0,1552802.0,1520222.0
12-04 09:40:59,26.091,14.029,56.459,2.652,0.0,0.770,0.0,100814848.0,0.0,196.0,2845081600.0,329707520.0,30199656448.0,244629504.0,9177293.0,1580993.0
12-04 09:41:00,31.877,16.195,51.243,0.086,0.0,0.600,0.0,4403200.0,0.0,44.0,2844811264.0,329555968.0,30203138048.0,241569792.0,5830410.0,1648282.0
12-04 09:41:01,32.754,14.857,51.694,0.087,0.0,0.608,0.0,4362240.0,0.0,41.0,2844610560.0,329412608.0,30206488576.0,238563328.0,3998440.0,1757237.0
12-04 09:41:02,32.760,15.649,50.903,0.0,0.0,0.688,0.0,2228224.0,0.0,24.0,2845343744.0,329236480.0,30201966592.0,242528256.0,5558644.0,1518424.0
12-04 09:41:03,31.588,16.056,51.745,0.0,0.0,0.611,0.0,4423680.0,0.0,42.0,2849873920.0,329097216.0,30204940288.0,235163648.0,6035289.0,1774972.0
12-04 09:41:04,32.498,15.212,51.513,0.0,0.0,0.778,0.0,2224128.0,0.0,23.0,2848210944.0,328941568.0,30206951424.0,234971136.0,3602108.0,1543046.0
12-04 09:41:05,31.667,15.088,52.018,0.175,0.0,1.053,0.0,4427776.0,0.0,42.0,2852356096.0,328753152.0,30203981824.0,233984000.0,6000361.0,1756933.0
12-04 09:41:06,32.255,14.860,52.185,0.087,0.0,0.612,0.0,2248704.0,0.0,25.0,2846273536.0,328572928.0,30199279616.0,244948992.0,3570328.0,1504432.0
12-04 09:41:07,31.620,16.376,51.132,0.087,0.0,0.784,0.0,4415488.0,0.0,41.0,2850652160.0,328445952.0,30202822656.0,237154304.0,5983567.0,1759816.0
12-04 09:41:08,32.236,16.540,50.464,0.0,0.0,0.759,0.0,2215936.0,0.0,23.0,2850537472.0,328294400.0,30203817984.0,236425216.0,5664084.0,1595076.0
12-04 09:41:09,31.768,17.165,50.470,0.0,0.0,0.598,0.0,4648960.0,0.0,70.0,2850816000.0,328163328.0,30207029248.0,233066496.0,3979973.0,1742438.0
12-04 09:41:10,31.937,15.794,51.745,0.0,0.0,0.524,0.0,2244608.0,0.0,23.0,2850287616.0,328015872.0,30207815680.0,232955904.0,5612171.0,1544455.0
12-04 09:41:11,31.271,17.182,50.773,0.0,0.0,0.773,4096.0,4464640.0,1.0,45.0,2852773888.0,327712768.0,30189613056.0,248975360.0,6003935.0,1757428.0
12-04 09:41:12,32.171,16.042,51.177,0.174,0.0,0.436,0.0,2244608.0,0.0,24.0,2852151296.0,327565312.0,30191419392.0,247939072.0,3722821.0,1600688.0
12-04 09:41:13,31.634,16.162,51.253,0.086,0.0,0.864,0.0,4411392.0,0.0,42.0,2851377152.0,327434240.0,30195404800.0,244858880.0,5845027.0,1675433.0
12-04 09:41:14,32.041,16.451,50.560,0.0,0.0,0.947,0.0,4411392.0,0.0,41.0,2852376576.0,327299072.0,30198095872.0,241303552.0,5668592.0,1734897.0
12-04 09:41:15,33.101,13.850,52.265,0.087,0.0,0.697,0.0,2248704.0,0.0,23.0,2851205120.0,327159808.0,30199697408.0,241012736.0,3879188.0,1519439.0
12-04 09:41:16,32.929,15.685,50.520,0.0,0.0,0.867,0.0,4444160.0,0.0,44.0,2852470784.0,326963200.0,30193733632.0,245907456.0,6039783.0,1774141.0
12-04 09:41:17,32.818,15.292,51.289,0.086,0.0,0.515,0.0,2183168.0,0.0,22.0,2850996224.0,326950912.0,30211133440.0,229994496.0,3573835.0,1529985.0
12-04 09:41:18,32.285,17.162,49.703,0.085,0.0,0.765,0.0,4452352.0,0.0,46.0,2851897344.0,326672384.0,30192197632.0,248307712.0,5985510.0,1747223.0
12-04 09:41:19,31.959,14.863,52.749,0.0,0.0,0.430,0.0,4444160.0,0.0,45.0,2852327424.0,326533120.0,30196084736.0,244129792.0,5478430.0,1263046.0
12-04 09:41:20,33.842,11.790,54.198,0.170,0.0,0.0,0.0,6500352.0,0.0,59.0,2852487168.0,326402048.0,30200356864.0,239828992.0,440763.0,233754.0
12-04 09:41:21,30.963,12.923,55.941,0.173,0.0,0.0,0.0,6569984.0,0.0,62.0,2853576704.0,326291456.0,30204141568.0,235065344.0,495523.0,236010.0
12-04 09:41:22,31.597,13.151,55.081,0.171,0.0,0.0,0.0,6545408.0,0.0,62.0,2853167104.0,326148096.0,30209933312.0,229826560.0,444452.0,238358.0
12-04 09:41:23,32.526,11.332,55.969,0.173,0.0,0.0,0.0,6606848.0,0.0,66.0,2854555648.0,325853184.0,30191702016.0,246964224.0,442932.0,235980.0
12-04 09:41:24,32.990,11.856,55.069,0.0,0.0,0.086,0.0,6561792.0,0.0,62.0,2853871616.0,325718016.0,30197235712.0,242249728.0,443268.0,236801.0
12-04 09:41:25,33.333,11.929,54.569,0.169,0.0,0.0,0.0,6537216.0,0.0,59.0,2854166528.0,325578752.0,30201176064.0,238153728.0,442669.0,235457.0
12-04 09:41:26,30.522,11.739,57.652,0.087,0.0,0.0,0.0,6578176.0,0.0,65.0,2853916672.0,325439488.0,30205423616.0,234295296.0,444215.0,238407.0
12-04 09:41:27,35.269,12.218,51.733,0.780,0.0,0.0,4096.0,52838400.0,1.0,159.0,2855866368.0,324952064.0,30191980544.0,246276096.0,442826.0,235841.0
12-04 09:41:28,6.717,1.931,89.673,1.679,0.0,0.0,4096.0,87293952.0,1.0,236.0,2858569728.0,324599808.0,30082232320.0,353673216.0,156370.0,86030.0
12-04 09:41:29,0.168,0.419,92.372,7.041,0.0,0.0,8192.0,234991616.0,2.0,443.0,2858426368.0,324616192.0,30082215936.0,353816576.0,3569.0,3578.0
12-04 09:41:30,0.084,0.503,91.527,7.886,0.0,0.0,8192.0,257949696.0,2.0,466.0,2858393600.0,324624384.0,30082232320.0,353824768.0,4199.0,4547.0
12-04 09:41:31,0.168,0.251,98.576,1.005,0.0,0.0,0.0,120049664.0,0.0,204.0,2858389504.0,324624384.0,30082236416.0,353824768.0,2662.0,3113.0
12-04 09:41:32,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2858385408.0,324624384.0,30082240512.0,353824768.0,2740.0,3399.0
12-04 09:41:33,0.0,0.335,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2858393600.0,324624384.0,30082240512.0,353816576.0,21603.0,23729.0
12-04 09:41:34,19.765,12.228,67.504,0.0,0.0,0.503,0.0,69632.0,0.0,3.0,2853363712.0,324624384.0,30095523840.0,345563136.0,3416738.0,1462655.0
12-04 09:41:35,29.683,15.654,53.892,0.086,0.0,0.684,0.0,2191360.0,0.0,22.0,2854162432.0,324644864.0,30117814272.0,322453504.0,3692730.0,1642743.0
12-04 09:41:36,32.409,16.291,50.260,0.087,0.0,0.953,0.0,4317184.0,0.0,39.0,2854182912.0,324657152.0,30143303680.0,296931328.0,6251942.0,1923996.0
12-04 09:41:37,32.353,16.003,51.211,0.0,0.0,0.433,0.0,2154496.0,0.0,19.0,2854567936.0,324673536.0,30167326720.0,272506880.0,5702629.0,1643875.0
12-04 09:41:38,33.532,16.126,49.488,0.085,0.0,0.768,0.0,4349952.0,0.0,42.0,2854088704.0,324714496.0,30192971776.0,247300096.0,6236944.0,1947447.0
12-04 09:41:39,32.021,16.866,50.514,0.0,0.0,0.599,0.0,2289664.0,0.0,24.0,2854645760.0,324562944.0,30194597888.0,245268480.0,3593753.0,1576328.0
12-04 09:41:40,34.345,17.086,47.528,0.520,0.0,0.520,0.0,41480192.0,0.0,114.0,2851934208.0,324276224.0,30202793984.0,240070656.0,5843080.0,1719172.0
12-04 09:41:41,33.132,17.170,48.404,0.431,0.0,0.863,4096.0,40284160.0,1.0,145.0,2852175872.0,324026368.0,30143000576.0,299872256.0,5747198.0,1872664.0
12-04 09:41:42,32.588,15.735,50.645,0.0,0.0,1.032,0.0,2154496.0,0.0,19.0,2851045376.0,324055040.0,30166753280.0,277221376.0,4249956.0,1640536.0
12-04 09:41:43,32.087,15.913,51.391,0.087,0.0,0.522,0.0,4333568.0,0.0,39.0,2849574912.0,324067328.0,30192119808.0,253313024.0,6036346.0,1915006.0
12-04 09:41:44,32.386,16.279,50.646,0.0,0.0,0.689,0.0,2154496.0,0.0,19.0,2850844672.0,324079616.0,30215348224.0,228802560.0,5731042.0,1662111.0
12-04 09:41:45,32.376,15.405,51.262,0.087,0.0,0.870,0.0,2330624.0,0.0,28.0,2851131392.0,323776512.0,30196776960.0,247390208.0,5814969.0,1700706.0
12-04 09:41:46,32.414,15.862,50.862,0.086,0.0,0.776,0.0,4444160.0,0.0,41.0,2852188160.0,323637248.0,30198640640.0,244609024.0,4015489.0,1799210.0
12-04 09:41:47,31.893,16.076,51.167,0.086,0.0,0.778,0.0,2228224.0,0.0,26.0,2852106240.0,323502080.0,30200094720.0,243372032.0,5746502.0,1674773.0
12-04 09:41:48,32.275,17.082,49.442,0.086,0.0,1.116,0.0,4427776.0,0.0,41.0,2852081664.0,323391488.0,30203527168.0,240074752.0,6206842.0,1916769.0
12-04 09:41:49,32.177,15.525,51.691,0.0,0.0,0.607,0.0,2199552.0,0.0,23.0,2852118528.0,323268608.0,30205681664.0,238006272.0,5746800.0,1670181.0
12-04 09:41:50,31.443,16.667,51.203,0.0,0.0,0.687,0.0,4431872.0,0.0,41.0,2852929536.0,323137536.0,30208253952.0,234754048.0,4089190.0,1847563.0
12-04 09:41:51,30.843,16.681,51.955,0.0,0.0,0.521,0.0,2195456.0,0.0,22.0,2852380672.0,322985984.0,30209622016.0,234086400.0,5749041.0,1671331.0
12-04 09:41:52,32.650,16.154,50.256,0.085,0.0,0.855,0.0,2310144.0,0.0,28.0,2851274752.0,322842624.0,30211342336.0,233615360.0,5823188.0,1715064.0
12-04 09:41:53,32.393,16.496,50.256,0.171,0.0,0.684,0.0,4354048.0,0.0,42.0,2852093952.0,322703360.0,30214975488.0,229302272.0,6076692.0,1845379.0
12-04 09:41:54,33.247,14.901,51.249,0.0,0.0,0.603,0.0,2269184.0,0.0,22.0,2851655680.0,322551808.0,30216024064.0,228843520.0,3652673.0,1616882.0
12-04 09:41:55,32.814,15.931,50.476,0.0,0.0,0.779,0.0,4468736.0,0.0,47.0,2851831808.0,322277376.0,30196879360.0,248086528.0,6214304.0,1911961.0
12-04 09:41:56,31.745,16.936,50.553,0.0,0.0,0.766,0.0,2232320.0,0.0,22.0,2853126144.0,322125824.0,30198497280.0,245325824.0,5736056.0,1663322.0
12-04 09:41:57,32.097,15.789,50.820,0.086,0.0,1.208,0.0,4243456.0,0.0,37.0,2853117952.0,321978368.0,30200451072.0,243527680.0,6058541.0,1844268.0
12-04 09:41:58,31.697,16.624,50.646,0.086,0.0,0.947,0.0,2387968.0,0.0,32.0,2851500032.0,321843200.0,30203592704.0,242139136.0,3816503.0,1692349.0
12-04 09:41:59,32.285,16.992,49.873,0.0,0.0,0.850,0.0,2240512.0,0.0,22.0,2851577856.0,321703936.0,30204862464.0,240930816.0,5818811.0,1719303.0
12-04 09:42:00,32.322,15.771,51.300,0.087,0.0,0.520,0.0,4378624.0,0.0,41.0,2849976320.0,321572864.0,30208126976.0,239398912.0,6126358.0,1875634.0
12-04 09:42:01,33.449,15.385,50.562,0.0,0.0,0.605,0.0,2256896.0,0.0,22.0,2851889152.0,321425408.0,30209847296.0,235913216.0,5651591.0,1619961.0
12-04 09:42:02,32.247,16.552,50.257,0.086,0.0,0.858,0.0,4419584.0,0.0,45.0,2851856384.0,321302528.0,30212861952.0,233054208.0,4217445.0,1915676.0
12-04 09:42:03,33.419,14.777,50.773,0.086,0.0,0.945,0.0,2236416.0,0.0,21.0,2851901440.0,321146880.0,30214529024.0,231497728.0,5709643.0,1657607.0
12-04 09:42:04,32.907,15.686,50.043,0.085,0.0,1.279,0.0,4464640.0,0.0,46.0,2853445632.0,320860160.0,30195740672.0,249028608.0,6162121.0,1892489.0
12-04 09:42:05,31.955,16.021,51.077,0.086,0.0,0.861,0.0,2220032.0,0.0,22.0,2852216832.0,320704512.0,30197190656.0,248963072.0,5765594.0,1674228.0
12-04 09:42:06,21.207,12.586,57.241,8.276,0.0,0.690,4096.0,209203200.0,1.0,394.0,2852417536.0,320708608.0,30211956736.0,233992192.0,3837978.0,1729288.0
12-04 09:42:07,15.443,10.970,61.350,11.139,0.0,1.097,12288.0,254808064.0,3.0,471.0,2852294656.0,320565248.0,30201446400.0,244768768.0,1647218.0,1618852.0
12-04 09:42:08,14.774,10.589,63.621,10.248,0.0,0.769,8192.0,254033920.0,2.0,473.0,2850942976.0,320581632.0,30216757248.0,230793216.0,2346984.0,1648038.0
12-04 09:42:09,33.506,15.504,50.301,0.086,0.0,0.603,0.0,2338816.0,0.0,28.0,2850910208.0,320438272.0,30218461184.0,229265408.0,3930849.0,1671373.0
12-04 09:42:10,31.861,16.104,50.736,0.087,0.0,1.212,0.0,2265088.0,0.0,26.0,2851840000.0,320237568.0,30214795264.0,232202240.0,7897376.0,1754981.0
12-04 09:42:11,32.964,16.610,49.830,0.085,0.0,0.511,0.0,4423680.0,0.0,42.0,2851946496.0,320012288.0,30200811520.0,246304768.0,6854649.0,1809397.0
12-04 09:42:12,33.910,14.706,50.433,0.087,0.0,0.865,0.0,2256896.0,0.0,23.0,2851074048.0,319860736.0,30202331136.0,245809152.0,6839276.0,1603929.0
12-04 09:42:13,32.699,15.484,51.125,0.0,0.0,0.692,0.0,4554752.0,0.0,67.0,2851930112.0,319729664.0,30205476864.0,241938432.0,8304390.0,1970316.0
12-04 09:42:14,32.444,16.265,50.602,0.0,0.0,0.688,0.0,2256896.0,0.0,23.0,2851160064.0,319590400.0,30207090688.0,241233920.0,5676978.0,1609959.0
12-04 09:42:15,32.756,15.598,50.607,0.087,0.0,0.953,0.0,4345856.0,0.0,40.0,2851491840.0,319475712.0,30210375680.0,237731840.0,6206546.0,1924706.0
12-04 09:42:16,32.590,15.780,50.429,0.172,0.0,1.029,0.0,3235840.0,0.0,43.0,2852253696.0,319348736.0,30212247552.0,235225088.0,5922247.0,1763133.0
12-04 09:42:17,31.935,16.438,50.856,0.0,0.0,0.771,0.0,2195456.0,0.0,21.0,2850942976.0,319221760.0,30214029312.0,234881024.0,3685845.0,1638254.0
12-04 09:42:18,32.414,15.776,50.948,0.0,0.0,0.862,0.0,4325376.0,0.0,39.0,2849816576.0,319082496.0,30216937472.0,233238528.0,5910791.0,1757881.0
12-04 09:42:19,33.023,16.173,49.788,0.0,0.0,1.016,0.0,2338816.0,0.0,28.0,2852175872.0,318926848.0,30218371072.0,229601280.0,5945337.0,1771715.0
12-04 09:42:20,32.664,15.022,51.528,0.0,0.0,0.786,0.0,2252800.0,0.0,25.0,2851250176.0,318775296.0,30219468800.0,229580800.0,5757858.0,1680815.0
12-04 09:42:21,31.760,17.082,50.129,0.086,0.0,0.944,0.0,4456448.0,0.0,45.0,2852343808.0,318472192.0,30200410112.0,247848960.0,4166828.0,1887559.0
12-04 09:42:22,33.046,15.663,50.602,0.086,0.0,0.602,0.0,2211840.0,0.0,25.0,2852556800.0,318320640.0,30202200064.0,245997568.0,5605007.0,1573550.0
12-04 09:42:23,31.688,16.277,51.169,0.0,0.0,0.866,0.0,4415488.0,0.0,43.0,2851217408.0,318177280.0,30205759488.0,243920896.0,6263569.0,1959985.0
12-04 09:42:24,32.741,17.174,49.323,0.169,0.0,0.592,0.0,10014720.0,0.0,41.0,2852933632.0,318025728.0,30209818624.0,238297088.0,3718341.0,1650507.0
12-04 09:42:25,37.896,16.938,43.285,0.855,0.0,1.027,4096.0,76079104.0,1.0,173.0,2851487744.0,317489152.0,30213824512.0,236273664.0,5689946.0,1629406.0
12-04 09:42:26,35.721,16.419,46.376,0.699,0.0,0.786,4096.0,57536512.0,1.0,178.0,2850033664.0,317194240.0,30097375232.0,354471936.0,6273774.0,1927219.0
12-04 09:42:27,32.383,15.976,50.864,0.173,0.0,0.604,0.0,2187264.0,0.0,22.0,2848546816.0,317235200.0,30121664512.0,331628544.0,5749136.0,1694309.0
12-04 09:42:28,33.650,15.789,49.871,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,2850836480.0,317239296.0,30145110016.0,305889280.0,5197997.0,1761853.0
12-04 09:42:29,31.693,16.753,50.604,0.086,0.0,0.864,0.0,4329472.0,0.0,38.0,2850295808.0,317251584.0,30170734592.0,280793088.0,4700111.0,1792035.0
12-04 09:42:30,32.506,15.654,50.642,0.0,0.0,1.198,0.0,2195456.0,0.0,22.0,2850885632.0,317263872.0,30194159616.0,256765952.0,5724496.0,1647756.0
12-04 09:42:31,31.438,16.451,50.991,0.086,0.0,1.034,0.0,4317184.0,0.0,40.0,2852073472.0,317284352.0,30219567104.0,230150144.0,6145949.0,1900091.0
12-04 09:42:32,32.961,15.365,50.644,0.0,0.0,1.030,0.0,2301952.0,0.0,28.0,2853429248.0,316989440.0,30199111680.0,249544704.0,4667791.0,1666975.0
12-04 09:42:33,32.790,15.708,50.472,0.086,0.0,0.944,0.0,4415488.0,0.0,43.0,2853896192.0,316874752.0,30202146816.0,246157312.0,5231843.0,1879255.0
12-04 09:42:34,32.959,14.840,51.079,0.086,0.0,1.035,0.0,2215936.0,0.0,22.0,2853122048.0,316727296.0,30203441152.0,245784576.0,5732011.0,1656684.0
12-04 09:42:35,31.861,16.277,50.736,0.0,0.0,1.126,0.0,2244608.0,0.0,22.0,2853277696.0,316575744.0,30204682240.0,244539392.0,5911071.0,1757847.0
12-04 09:42:36,32.105,15.263,51.667,0.088,0.0,0.877,32768.0,4411392.0,3.0,42.0,2853941248.0,316432384.0,30208106496.0,240594944.0,5991910.0,1807254.0
12-04 09:42:37,31.489,17.106,50.809,0.0,0.0,0.596,0.0,2191360.0,0.0,21.0,2852790272.0,316289024.0,30209228800.0,240766976.0,3678690.0,1628923.0
12-04 09:42:38,29.791,15.418,51.307,2.352,0.0,1.132,4096.0,73072640.0,1.0,154.0,2853330944.0,316149760.0,30209114112.0,240480256.0,6163985.0,1907906.0
12-04 09:42:39,15.870,9.386,61.519,12.201,0.0,1.024,8192.0,253919232.0,2.0,478.0,2856415232.0,316108800.0,30210306048.0,236244992.0,4331596.0,1617977.0
12-04 09:42:40,15.199,9.585,62.263,12.003,0.0,0.950,8192.0,257085440.0,2.0,486.0,2855940096.0,316026880.0,30210699264.0,236408832.0,1678258.0,1648387.0
12-04 09:42:41,26.473,13.407,56.191,2.904,0.0,1.025,0.0,95154176.0,0.0,185.0,2855854080.0,315887616.0,30209155072.0,238178304.0,9547394.0,1637097.0
12-04 09:42:42,33.333,15.424,49.957,0.0,0.0,1.285,0.0,4349952.0,0.0,40.0,2856267776.0,315752448.0,30212546560.0,234508288.0,5604931.0,1843382.0
12-04 09:42:43,31.983,16.724,50.172,0.086,0.0,1.034,0.0,2265088.0,0.0,23.0,2856460288.0,315609088.0,30214017024.0,232988672.0,5697316.0,1649268.0
12-04 09:42:44,31.126,16.853,51.075,0.086,0.0,0.860,0.0,4349952.0,0.0,41.0,2856345600.0,315498496.0,30216454144.0,230776832.0,4298503.0,1909884.0
12-04 09:42:45,33.162,15.641,50.256,0.171,0.0,0.769,0.0,2318336.0,0.0,28.0,2856845312.0,315211776.0,30197190656.0,249827328.0,5508393.0,1583836.0
12-04 09:42:46,32.996,16.203,49.789,0.0,0.0,1.013,0.0,4448256.0,0.0,57.0,2852970496.0,315187200.0,30215610368.0,235307008.0,6156321.0,1898585.0
12-04 09:42:47,32.940,16.175,49.958,0.0,0.0,0.927,0.0,2342912.0,0.0,27.0,2855485440.0,315052032.0,30216851456.0,231686144.0,3889348.0,1734774.0
12-04 09:42:48,37.229,14.978,46.494,0.433,0.0,0.866,4096.0,40288256.0,1.0,109.0,2857857024.0,314658816.0,30200279040.0,246280192.0,5687155.0,1647480.0
12-04 09:42:49,33.737,16.003,49.135,0.260,0.0,0.865,4096.0,20774912.0,1.0,81.0,2856361984.0,314560512.0,30168936448.0,279216128.0,6173655.0,1868815.0
12-04 09:42:50,31.868,16.822,50.296,0.0,0.0,1.014,0.0,2162688.0,0.0,20.0,2855997440.0,314568704.0,30192283648.0,256225280.0,5733350.0,1684416.0
12-04 09:42:51,32.707,16.140,49.957,0.085,0.0,1.110,0.0,4349952.0,0.0,42.0,2856509440.0,314621952.0,30217781248.0,230162432.0,6217561.0,1924087.0
12-04 09:42:52,32.620,16.524,50.0,0.086,0.0,0.771,0.0,2236416.0,0.0,23.0,2855849984.0,314486784.0,30219550720.0,229187584.0,3656717.0,1622246.0
12-04 09:42:53,32.090,16.045,51.084,0.0,0.0,0.781,0.0,2228224.0,0.0,24.0,2855743488.0,314343424.0,30220165120.0,228823040.0,5893879.0,1739229.0
12-04 09:42:54,32.877,16.096,50.257,0.0,0.0,0.771,0.0,4431872.0,0.0,41.0,2857500672.0,314068992.0,30201569280.0,245936128.0,6018074.0,1813989.0
12-04 09:42:55,31.873,17.268,50.0,0.086,0.0,0.773,0.0,2240512.0,0.0,22.0,2857578496.0,313921536.0,30203129856.0,244445184.0,5777133.0,1685128.0
12-04 09:42:56,36.575,16.179,45.611,0.602,0.0,1.033,4096.0,54890496.0,1.0,147.0,2855837696.0,313544704.0,30202855424.0,246837248.0,4047430.0,1820276.0
12-04 09:42:57,34.651,17.157,47.098,0.336,0.0,0.757,0.0,29126656.0,0.0,95.0,2855092224.0,313409536.0,30148628480.0,301944832.0,5668267.0,1625927.0
12-04 09:42:58,32.225,15.857,50.554,0.171,0.0,1.194,4096.0,4190208.0,1.0,33.0,2855084032.0,313425920.0,30174076928.0,276488192.0,6088783.0,1851809.0
12-04 09:42:59,33.558,16.064,49.369,0.0,0.0,1.009,0.0,2273280.0,0.0,25.0,2855530496.0,313434112.0,30197329920.0,252780544.0,4436541.0,1754783.0
12-04 09:43:00,33.786,15.280,49.745,0.0,0.0,1.188,0.0,2154496.0,0.0,19.0,2855309312.0,313442304.0,30221479936.0,228843520.0,5209468.0,1660546.0
12-04 09:43:01,32.035,16.364,50.909,0.0,0.0,0.693,0.0,4452352.0,0.0,46.0,2856439808.0,313180160.0,30201782272.0,247672832.0,6158118.0,1878912.0
12-04 09:43:02,32.322,15.338,51.213,0.173,0.0,0.953,0.0,2277376.0,0.0,26.0,2856095744.0,313069568.0,30204207104.0,245702656.0,5669440.0,1624671.0
12-04 09:43:03,32.970,17.282,48.909,0.0,0.0,0.839,0.0,4378624.0,0.0,41.0,2857005056.0,312946688.0,30206849024.0,242274304.0,6219662.0,1918819.0
12-04 09:43:04,31.939,16.567,50.384,0.085,0.0,1.025,0.0,2236416.0,0.0,24.0,2855940096.0,312799232.0,30208180224.0,242155520.0,3702313.0,1640918.0
12-04 09:43:05,33.646,15.247,50.426,0.085,0.0,0.596,0.0,2228224.0,0.0,22.0,2856562688.0,312668160.0,30209691648.0,240152576.0,5853892.0,1727834.0
12-04 09:43:06,32.124,16.149,50.864,0.0,0.0,0.864,0.0,4374528.0,0.0,42.0,2857193472.0,312561664.0,30212714496.0,236605440.0,5988875.0,1790891.0
12-04 09:43:07,32.322,15.511,51.127,0.0,0.0,1.040,0.0,2236416.0,0.0,26.0,2856554496.0,312422400.0,30214377472.0,235720704.0,5752574.0,1672366.0
12-04 09:43:08,31.724,16.638,50.517,0.086,0.0,1.034,0.0,4395008.0,0.0,43.0,2856943616.0,312303616.0,30217060352.0,232767488.0,4243581.0,1940795.0
12-04 09:43:09,32.766,16.255,50.128,0.085,0.0,0.766,0.0,2232320.0,0.0,22.0,2857476096.0,312160256.0,30218661888.0,230776832.0,5691794.0,1631825.0
12-04 09:43:10,33.617,15.660,49.617,0.0,0.0,1.106,0.0,4390912.0,0.0,42.0,2856783872.0,312020992.0,30221942784.0,228327424.0,6189116.0,1905377.0
12-04 09:43:11,27.119,14.831,51.102,6.102,0.0,0.847,4096.0,220725248.0,1.0,412.0,2857529344.0,311881728.0,30217101312.0,232562688.0,5736199.0,1666955.0
12-04 09:43:12,16.345,10.981,60.101,11.819,0.0,0.754,4096.0,253759488.0,1.0,480.0,2857054208.0,311734272.0,30207733760.0,242552832.0,1654067.0,1624374.0
12-04 09:43:13,18.914,11.790,61.493,7.040,0.0,0.763,4096.0,206278656.0,1.0,397.0,2858160128.0,311607296.0,30202359808.0,246947840.0,2373589.0,1650069.0
12-04 09:43:14,34.039,14.649,50.466,0.169,0.0,0.677,0.0,2265088.0,0.0,26.0,2858819584.0,311496704.0,30202355712.0,246403072.0,3684575.0,1632417.0
12-04 09:43:15,32.378,17.454,49.494,0.0,0.0,0.675,0.0,4354048.0,0.0,40.0,2857484288.0,311390208.0,30203039744.0,247160832.0,6200335.0,1901611.0
12-04 09:43:16,31.655,17.491,49.829,0.085,0.0,0.939,0.0,2289664.0,0.0,23.0,2858156032.0,311255040.0,30204141568.0,245522432.0,7707923.0,1630246.0
12-04 09:43:17,30.815,17.854,50.386,0.0,0.0,0.944,0.0,4214784.0,0.0,34.0,2856914944.0,311156736.0,30207492096.0,243511296.0,7918760.0,1763738.0
12-04 09:43:18,32.280,16.140,50.811,0.085,0.0,0.683,0.0,2641920.0,0.0,59.0,2856349696.0,311025664.0,30208536576.0,243163136.0,5928244.0,1746440.0
12-04 09:43:19,34.839,15.204,48.740,0.174,0.0,1.043,0.0,22233088.0,0.0,70.0,2856968192.0,310771712.0,30204678144.0,246657024.0,5817401.0,1709474.0
12-04 09:43:20,37.091,16.954,44.062,0.775,0.0,1.119,4096.0,78266368.0,1.0,194.0,2859372544.0,310292480.0,30204665856.0,244744192.0,6202531.0,1899790.0
12-04 09:43:21,34.542,15.458,48.705,0.345,0.0,0.950,0.0,24977408.0,0.0,85.0,2858160128.0,310214656.0,30114304000.0,336396288.0,5793854.0,1695275.0
12-04 09:43:22,32.294,15.584,50.823,0.087,0.0,1.212,0.0,2158592.0,0.0,20.0,2856792064.0,310222848.0,30138167296.0,313892864.0,3729696.0,1657674.0
12-04 09:43:23,31.845,17.167,50.129,0.0,0.0,0.858,0.0,4341760.0,0.0,40.0,2857185280.0,310243328.0,30163566592.0,288079872.0,6881821.0,1898043.0
12-04 09:43:24,32.164,15.997,50.984,0.0,0.0,0.855,0.0,2195456.0,0.0,22.0,2856083456.0,310259712.0,30187601920.0,265129984.0,5009691.0,1648619.0
12-04 09:43:25,31.959,17.010,50.086,0.0,0.0,0.945,0.0,4308992.0,0.0,39.0,2856914944.0,310284288.0,30212898816.0,238977024.0,6176610.0,1896927.0
12-04 09:43:26,31.877,16.538,50.643,0.171,0.0,0.771,0.0,2265088.0,0.0,25.0,2857099264.0,310149120.0,30210883584.0,240943104.0,3642673.0,1608508.0
12-04 09:43:27,31.882,16.028,51.132,0.0,0.0,0.958,0.0,4255744.0,0.0,35.0,2857734144.0,310009856.0,30213738496.0,237592576.0,5942547.0,1757814.0
12-04 09:43:28,31.750,16.007,51.451,0.088,0.0,0.704,0.0,2375680.0,0.0,28.0,2855931904.0,309886976.0,30216032256.0,237223936.0,6033853.0,1834573.0
12-04 09:43:29,33.188,15.418,50.436,0.0,0.0,0.958,0.0,2220032.0,0.0,22.0,2858258432.0,309755904.0,30217101312.0,233959424.0,5760517.0,1675972.0
12-04 09:43:30,34.079,14.200,50.688,0.086,0.0,0.947,0.0,4386816.0,0.0,40.0,2858156032.0,309653504.0,30220890112.0,230375424.0,6103628.0,1861128.0
12-04 09:43:31,33.247,14.545,51.255,0.0,0.0,0.952,0.0,2211840.0,0.0,22.0,2858717184.0,309530624.0,30221971456.0,228855808.0,3643380.0,1598013.0
12-04 09:43:32,32.924,15.013,50.922,0.176,0.0,0.966,0.0,4423680.0,0.0,48.0,2859122688.0,309436416.0,30221565952.0,228950016.0,6212614.0,1914199.0
12-04 09:43:33,32.935,16.212,50.085,0.0,0.0,0.768,0.0,2301952.0,0.0,24.0,2859057152.0,309161984.0,30201294848.0,249561088.0,5717327.0,1660640.0
12-04 09:43:34,32.079,13.259,54.320,0.171,0.0,0.171,0.0,6512640.0,0.0,60.0,2858336256.0,309075968.0,30205591552.0,246071296.0,2814687.0,489608.0
12-04 09:43:35,32.405,12.827,54.599,0.169,0.0,0.0,4096.0,6553600.0,1.0,61.0,2858127360.0,309014528.0,30210719744.0,241213440.0,442015.0,235150.0
12-04 09:43:36,33.305,11.644,54.966,0.0,0.0,0.086,0.0,6508544.0,0.0,60.0,2859823104.0,308912128.0,30215430144.0,234909696.0,1026030.0,247381.0
12-04 09:43:37,32.361,11.674,55.708,0.258,0.0,0.0,0.0,7409664.0,0.0,81.0,2860683264.0,308862976.0,30221017088.0,228511744.0,491293.0,261223.0
12-04 09:43:38,32.644,11.886,55.383,0.086,0.0,0.0,0.0,6598656.0,0.0,64.0,2860773376.0,308686848.0,30201991168.0,247623680.0,460358.0,255728.0
12-04 09:43:39,32.338,12.287,55.205,0.171,0.0,0.0,0.0,6524928.0,0.0,62.0,2860851200.0,308600832.0,30207102976.0,242520064.0,441011.0,234256.0
12-04 09:43:40,31.743,12.489,55.594,0.173,0.0,0.0,0.0,6582272.0,0.0,62.0,2861244416.0,308527104.0,30211862528.0,237441024.0,441361.0,234777.0
12-04 09:43:41,31.480,11.891,56.544,0.086,0.0,0.0,0.0,6586368.0,0.0,68.0,2860306432.0,308449280.0,30216577024.0,233742336.0,441734.0,235766.0
12-04 09:43:42,31.877,12.082,55.955,0.086,0.0,0.0,0.0,8773632.0,0.0,82.0,2861453312.0,308240384.0,30199758848.0,249622528.0,588796.0,314279.0
12-04 09:43:43,18.446,7.857,66.866,6.832,0.0,0.0,4096.0,139821056.0,1.0,276.0,2860646400.0,308269056.0,30215438336.0,234721280.0,149953.0,82980.0
12-04 09:43:44,0.084,0.753,83.194,15.970,0.0,0.0,8192.0,259264512.0,2.0,482.0,2860621824.0,308277248.0,30215454720.0,234721280.0,1407.0,1514.0
12-04 09:43:45,2.265,1.091,83.977,12.668,0.0,0.0,8192.0,244383744.0,2.0,451.0,2860716032.0,308301824.0,30217240576.0,232816640.0,151268.0,84206.0
12-04 09:43:46,32.965,12.404,54.545,0.085,0.0,0.0,0.0,6537216.0,0.0,61.0,2860400640.0,308211712.0,30221266944.0,229195776.0,443570.0,237052.0
12-04 09:43:47,32.934,11.634,55.346,0.086,0.0,0.0,0.0,6610944.0,0.0,62.0,2862235648.0,307961856.0,30204358656.0,244518912.0,441400.0,234635.0
12-04 09:43:48,32.183,11.734,55.997,0.086,0.0,0.0,0.0,6537216.0,0.0,60.0,2860498944.0,307875840.0,30209761280.0,240939008.0,444419.0,238904.0
12-04 09:43:49,33.786,11.630,54.414,0.170,0.0,0.0,0.0,6545408.0,0.0,63.0,2861199360.0,307769344.0,30213726208.0,236380160.0,441214.0,234780.0
12-04 09:43:50,32.195,12.553,55.081,0.171,0.0,0.0,0.0,6787072.0,0.0,86.0,2861023232.0,307654656.0,30218145792.0,232251392.0,441947.0,235879.0
12-04 09:43:51,31.354,11.179,57.380,0.087,0.0,0.0,0.0,6553600.0,0.0,60.0,2859089920.0,307544064.0,30223540224.0,228900864.0,441972.0,236343.0
12-04 09:43:52,28.117,10.920,59.501,1.376,0.0,0.086,4096.0,64598016.0,1.0,199.0,2862174208.0,307085312.0,30212366336.0,237449216.0,486953.0,263432.0
12-04 09:43:53,7.441,1.672,86.789,4.097,0.0,0.0,8192.0,116531200.0,2.0,229.0,2860650496.0,306622464.0,30158585856.0,293216256.0,3269.0,4926.0
12-04 09:43:54,1.920,0.501,97.162,0.417,0.0,0.0,0.0,24940544.0,0.0,65.0,2861707264.0,306647040.0,30068113408.0,382607360.0,1247.0,1381.0
12-04 09:43:55,0.084,0.084,99.581,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,2861699072.0,306655232.0,30068113408.0,382607360.0,1467.0,1490.0
12-04 09:43:56,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862272512.0,306655232.0,30068113408.0,382033920.0,3547.0,5294.0
12-04 09:43:57,0.0,0.502,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862268416.0,306655232.0,30068117504.0,382033920.0,1901.0,2483.0
12-04 09:43:58,0.914,0.415,98.671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862268416.0,306655232.0,30068117504.0,382033920.0,1282.0,1443.0
12-04 09:43:59,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862268416.0,306655232.0,30068117504.0,382033920.0,2522.0,3625.0
12-04 09:44:00,0.084,0.251,99.665,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2862268416.0,306655232.0,30068117504.0,382033920.0,4137.0,6413.0
12-04 09:44:01,0.084,0.251,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2862256128.0,306663424.0,30068121600.0,382033920.0,3225.0,4374.0
12-04 09:44:02,0.167,0.335,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862247936.0,306663424.0,30068129792.0,382033920.0,3710.0,4983.0
12-04 09:44:03,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862247936.0,306663424.0,30068129792.0,382033920.0,1861.0,2501.0
12-04 09:44:04,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862247936.0,306663424.0,30068129792.0,382033920.0,2717.0,2908.0
12-04 09:44:05,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862247936.0,306663424.0,30068129792.0,382033920.0,20115.0,20183.0
12-04 09:44:06,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2862239744.0,306667520.0,30068133888.0,382033920.0,5025.0,6861.0
12-04 09:44:07,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2862231552.0,306675712.0,30068133888.0,382033920.0,3404.0,4291.0
12-04 09:44:08,14.043,8.340,77.106,0.0,0.0,0.511,0.0,0.0,0.0,0.0,2859180032.0,306675712.0,30078275584.0,374943744.0,3287756.0,1277635.0
12-04 09:44:09,31.287,14.749,52.856,0.0,0.0,1.108,0.0,2203648.0,0.0,19.0,2858639360.0,306679808.0,30100381696.0,353374208.0,3818112.0,1753337.0
12-04 09:44:10,32.449,16.010,50.514,0.086,0.0,0.942,0.0,2158592.0,0.0,20.0,2856120320.0,306683904.0,30123638784.0,332632064.0,5780582.0,1729361.0
12-04 09:44:11,32.538,16.865,50.085,0.0,0.0,0.511,0.0,4317184.0,0.0,38.0,2856423424.0,306688000.0,30149353472.0,306610176.0,4337155.0,2034857.0
12-04 09:44:12,32.960,15.577,50.258,0.172,0.0,1.033,0.0,2183168.0,0.0,22.0,2856300544.0,306700288.0,30173208576.0,282865664.0,5851718.0,1776887.0
12-04 09:44:13,31.652,15.739,51.913,0.0,0.0,0.696,0.0,2199552.0,0.0,22.0,2856931328.0,306704384.0,30196445184.0,258994176.0,5814142.0,1745724.0
12-04 09:44:14,31.768,16.994,50.043,0.0,0.0,1.196,0.0,4198400.0,0.0,34.0,2857496576.0,306712576.0,30222163968.0,232701952.0,6170722.0,1949459.0
12-04 09:44:15,32.904,15.550,50.601,0.0,0.0,0.945,0.0,2318336.0,0.0,27.0,2857349120.0,306565120.0,30223732736.0,231428096.0,6099617.0,1908549.0
12-04 09:44:16,33.190,15.563,50.387,0.086,0.0,0.774,0.0,2260992.0,0.0,23.0,2857861120.0,306413568.0,30225473536.0,229326848.0,5850226.0,1763336.0
12-04 09:44:17,32.0,16.596,50.468,0.085,0.0,0.851,0.0,2318336.0,0.0,32.0,2859319296.0,306114560.0,30205272064.0,248369152.0,5938620.0,1818478.0
12-04 09:44:18,33.027,16.221,49.833,0.084,0.0,0.836,0.0,4374528.0,0.0,40.0,2859966464.0,305983488.0,30207565824.0,245559296.0,4272342.0,1996266.0
12-04 09:44:19,32.932,15.821,50.473,0.0,0.0,0.774,0.0,2224128.0,0.0,22.0,2858962944.0,305844224.0,30209544192.0,244723712.0,5796855.0,1745095.0
12-04 09:44:20,32.003,15.178,50.390,1.301,0.0,1.127,4096.0,83030016.0,1.0,165.0,2859552768.0,305709056.0,30210908160.0,242905088.0,5893360.0,1789949.0
12-04 09:44:21,18.900,12.887,57.131,10.052,0.0,1.031,4096.0,264245248.0,1.0,485.0,2859982848.0,305717248.0,30223699968.0,229675008.0,4887362.0,2011403.0
12-04 09:44:22,27.891,14.371,55.187,2.126,0.0,0.425,4096.0,83546112.0,1.0,192.0,2859667456.0,305569792.0,30224465920.0,229371904.0,3073547.0,1686113.0
12-04 09:44:23,31.602,16.797,50.996,0.087,0.0,0.519,0.0,4460544.0,0.0,43.0,2860359680.0,305295360.0,30204968960.0,248451072.0,3891395.0,1962554.0
12-04 09:44:24,32.792,15.969,50.213,0.085,0.0,0.939,0.0,2265088.0,0.0,23.0,2859986944.0,305172480.0,30207537152.0,246378496.0,9866284.0,1769266.0
12-04 09:44:25,32.681,16.255,50.383,0.0,0.0,0.681,0.0,2224128.0,0.0,22.0,2858041344.0,305025024.0,30208163840.0,247844864.0,5886773.0,1784578.0
12-04 09:44:26,31.218,17.324,50.515,0.086,0.0,0.858,0.0,4395008.0,0.0,42.0,2859438080.0,304877568.0,30208503808.0,246255616.0,7409722.0,2051398.0
12-04 09:44:27,32.578,14.895,52.178,0.0,0.0,0.348,0.0,2334720.0,0.0,26.0,2859307008.0,304726016.0,30210007040.0,245035008.0,4850869.0,1789819.0
12-04 09:44:28,31.506,15.840,51.436,0.087,0.0,1.131,0.0,2244608.0,0.0,22.0,2858397696.0,304582656.0,30211178496.0,244916224.0,5796776.0,1748379.0
12-04 09:44:29,32.519,16.681,49.958,0.084,0.0,0.758,0.0,4096000.0,0.0,41.0,2858979328.0,304435200.0,30213877760.0,241782784.0,6337120.0,2030657.0
12-04 09:44:30,33.105,15.352,50.429,0.0,0.0,1.115,0.0,2260992.0,0.0,25.0,2858016768.0,304283648.0,30212751360.0,244023296.0,5853344.0,1783093.0
12-04 09:44:31,32.216,16.323,50.515,0.086,0.0,0.859,0.0,2228224.0,0.0,20.0,2859663360.0,304140288.0,30213664768.0,241606656.0,5771038.0,1729393.0
12-04 09:44:32,31.749,17.572,49.745,0.0,0.0,0.934,0.0,4395008.0,0.0,40.0,2856833024.0,304029696.0,30217920512.0,240291840.0,6426880.0,2085710.0
12-04 09:44:33,31.688,16.710,50.823,0.087,0.0,0.693,0.0,2248704.0,0.0,22.0,2859626496.0,303886336.0,30218715136.0,236847104.0,5832766.0,1762086.0
12-04 09:44:34,32.432,16.639,50.0,0.0,0.0,0.929,0.0,2203648.0,0.0,22.0,2859286528.0,303734784.0,30220226560.0,235827200.0,5684287.0,1757957.0
12-04 09:44:35,32.676,16.724,49.571,0.086,0.0,0.943,0.0,4308992.0,0.0,38.0,2858442752.0,303611904.0,30223527936.0,233492480.0,4229332.0,1901328.0
12-04 09:44:36,33.106,16.0,50.043,0.0,0.0,0.851,0.0,2334720.0,0.0,28.0,2858688512.0,303493120.0,30225625088.0,231268352.0,6128318.0,1922397.0
12-04 09:44:37,32.936,16.596,49.702,0.0,0.0,0.766,0.0,2256896.0,0.0,23.0,2858807296.0,303353856.0,30226751488.0,230162432.0,5832899.0,1754812.0
12-04 09:44:38,30.149,17.353,51.621,0.088,0.0,0.789,0.0,2236416.0,0.0,22.0,2858168320.0,303218688.0,30228279296.0,229408768.0,6057282.0,1910233.0
12-04 09:44:39,32.674,15.907,50.473,0.0,0.0,0.946,0.0,4460544.0,0.0,44.0,2858471424.0,302936064.0,30209540096.0,248127488.0,6313760.0,2023159.0
12-04 09:44:40,31.411,16.954,50.861,0.0,0.0,0.775,0.0,2203648.0,0.0,22.0,2859728896.0,302804992.0,30210633728.0,245907456.0,5908786.0,1806304.0
12-04 09:44:41,32.592,16.339,50.214,0.171,0.0,0.684,0.0,2310144.0,0.0,29.0,2859593728.0,302673920.0,30211735552.0,245071872.0,5793464.0,1742157.0
12-04 09:44:42,32.214,16.365,50.388,0.0,0.0,1.034,0.0,4358144.0,0.0,44.0,2859687936.0,302534656.0,30215118848.0,241733632.0,4408323.0,2065720.0
12-04 09:44:43,31.775,15.758,51.429,0.087,0.0,0.952,0.0,2256896.0,0.0,23.0,2859442176.0,302391296.0,30216699904.0,240541696.0,5834353.0,1748681.0
12-04 09:44:44,32.027,16.184,50.681,0.085,0.0,1.022,0.0,2199552.0,0.0,22.0,2859302912.0,302256128.0,30217531392.0,239984640.0,5818754.0,1770615.0
12-04 09:44:45,32.124,16.408,50.432,0.0,0.0,1.036,0.0,4186112.0,0.0,30.0,2859393024.0,302120960.0,30220656640.0,236904448.0,5974950.0,1835570.0
12-04 09:44:46,31.745,16.681,50.468,0.0,0.0,1.106,0.0,2420736.0,0.0,35.0,2859626496.0,301977600.0,30221901824.0,235569152.0,6300768.0,1984438.0
12-04 09:44:47,32.881,16.271,49.831,0.169,0.0,0.847,0.0,2265088.0,0.0,26.0,2859433984.0,301842432.0,30223462400.0,234336256.0,5765746.0,1746274.0
12-04 09:44:48,33.305,15.703,50.043,0.0,0.0,0.949,0.0,2252800.0,0.0,24.0,2862727168.0,301666304.0,30218465280.0,236216320.0,5899577.0,1808951.0
12-04 09:44:49,31.406,14.947,52.135,0.178,0.0,1.335,0.0,4395008.0,0.0,40.0,2863042560.0,301527040.0,30221533184.0,232972288.0,6417658.0,2066819.0
12-04 09:44:50,32.266,16.782,50.260,0.0,0.0,0.692,0.0,2236416.0,0.0,22.0,2862911488.0,301395968.0,30223622144.0,231145472.0,5781813.0,1732781.0
12-04 09:44:51,31.730,17.215,50.380,0.0,0.0,0.675,0.0,2191360.0,0.0,21.0,2863403008.0,301252608.0,30224412672.0,230006784.0,5923139.0,1819874.0
12-04 09:44:52,20.606,13.247,55.152,10.043,0.0,0.952,8192.0,242954240.0,2.0,459.0,2864173056.0,301117440.0,30216093696.0,237690880.0,4827942.0,1977983.0
12-04 09:44:53,15.785,10.922,60.751,11.775,0.0,0.768,8192.0,260317184.0,2.0,503.0,2863960064.0,300990464.0,30207217664.0,246906880.0,1713728.0,1673761.0
12-04 09:44:54,23.822,12.879,56.566,5.892,0.0,0.842,0.0,176611328.0,0.0,337.0,2863693824.0,301002752.0,30225776640.0,228601856.0,11305745.0,1790037.0
12-04 09:44:55,32.396,15.601,50.725,0.085,0.0,1.194,0.0,2260992.0,0.0,24.0,2862751744.0,300871680.0,30226944000.0,228507648.0,3712122.0,1699219.0
12-04 09:44:56,32.479,16.838,49.829,0.0,0.0,0.855,4096.0,4349952.0,1.0,41.0,2862751744.0,300736512.0,30226731008.0,228855808.0,6421754.0,2076627.0
12-04 09:44:57,32.244,16.165,50.645,0.086,0.0,0.860,0.0,2306048.0,0.0,26.0,2864238592.0,300462080.0,30205681664.0,248692736.0,5758874.0,1720047.0
12-04 09:44:58,32.472,16.624,50.129,0.0,0.0,0.775,0.0,2273280.0,0.0,24.0,2862944256.0,300335104.0,30207885312.0,247910400.0,5833030.0,1763863.0
12-04 09:44:59,33.220,16.356,49.492,0.254,0.0,0.678,0.0,4255744.0,0.0,37.0,2863833088.0,300232704.0,30209052672.0,245956608.0,4058450.0,1881154.0
12-04 09:45:00,32.280,16.738,50.213,0.085,0.0,0.683,0.0,2408448.0,0.0,30.0,2863267840.0,300113920.0,30208528384.0,247164928.0,6191922.0,1938258.0
12-04 09:45:01,32.345,16.427,50.466,0.0,0.0,0.762,0.0,2166784.0,0.0,20.0,2862407680.0,299982848.0,30209458176.0,247226368.0,5852680.0,1773430.0
12-04 09:45:02,31.065,16.230,52.007,0.0,0.0,0.698,8192.0,2281472.0,2.0,24.0,2863132672.0,299855872.0,30210867200.0,245219328.0,5913150.0,1807797.0
12-04 09:45:03,32.522,15.826,50.609,0.0,0.0,1.043,0.0,4390912.0,0.0,40.0,2862764032.0,299728896.0,30213644288.0,242937856.0,6380880.0,2056629.0
12-04 09:45:04,32.536,16.140,50.128,0.085,0.0,1.110,0.0,2220032.0,0.0,22.0,2863894528.0,299593728.0,30215147520.0,240439296.0,5818410.0,1738496.0
12-04 09:45:05,31.461,16.508,51.340,0.086,0.0,0.605,0.0,2248704.0,0.0,24.0,2861928448.0,299466752.0,30216110080.0,241569792.0,3812652.0,1737182.0
12-04 09:45:06,34.247,17.551,46.832,0.342,0.0,1.027,0.0,38543360.0,0.0,114.0,2866905088.0,299118592.0,30208454656.0,244596736.0,6691510.0,1897148.0
12-04 09:45:07,36.145,17.556,44.406,0.947,0.0,0.947,4096.0,73031680.0,1.0,170.0,2868563968.0,298655744.0,30203428864.0,248426496.0,5632361.0,2009874.0
12-04 09:45:08,34.383,16.0,48.511,0.255,0.0,0.851,0.0,20881408.0,0.0,80.0,2869948416.0,298672128.0,30123204608.0,327249920.0,5856777.0,1784386.0
12-04 09:45:09,31.779,16.321,51.295,0.0,0.0,0.604,0.0,2183168.0,0.0,19.0,2868518912.0,298688512.0,30146732032.0,305135616.0,5888126.0,1763249.0
12-04 09:45:10,32.532,16.824,49.700,0.0,0.0,0.944,0.0,4227072.0,0.0,35.0,2868649984.0,298704896.0,30171832320.0,279887872.0,5951863.0,1837917.0
12-04 09:45:11,32.790,16.137,50.129,0.172,0.0,0.773,0.0,2301952.0,0.0,27.0,2867601408.0,298721280.0,30195220480.0,257531904.0,6342760.0,2040168.0
12-04 09:45:12,32.056,16.376,51.045,0.0,0.0,0.523,0.0,2162688.0,0.0,20.0,2868449280.0,298725376.0,30219472896.0,232427520.0,5749971.0,1719462.0
12-04 09:45:13,31.125,16.129,51.874,0.0,0.0,0.872,0.0,2252800.0,0.0,23.0,2869137408.0,298586112.0,30220447744.0,230903808.0,5958496.0,1827319.0
12-04 09:45:14,31.684,16.319,51.389,0.087,0.0,0.521,4096.0,4468736.0,1.0,45.0,2869727232.0,298311680.0,30201561088.0,249475072.0,4231329.0,1963178.0
12-04 09:45:15,31.624,17.009,50.342,0.085,0.0,0.940,0.0,2195456.0,0.0,22.0,2869964800.0,298168320.0,30202585088.0,248356864.0,6023096.0,1864065.0
12-04 09:45:16,31.928,16.523,50.516,0.0,0.0,1.033,0.0,2260992.0,0.0,23.0,2870185984.0,298033152.0,30203748352.0,247107584.0,5823680.0,1762009.0
12-04 09:45:17,31.159,17.253,50.300,0.086,0.0,1.202,0.0,4173824.0,0.0,33.0,2870829056.0,297906176.0,30204145664.0,246194176.0,5909328.0,1804356.0
12-04 09:45:18,32.062,16.031,51.213,0.0,0.0,0.693,0.0,2469888.0,0.0,34.0,2869837824.0,297779200.0,30204612608.0,246845440.0,6302020.0,1999239.0
12-04 09:45:19,32.472,16.193,50.732,0.0,0.0,0.603,0.0,2228224.0,0.0,22.0,2870312960.0,297656320.0,30206910464.0,244195328.0,5831466.0,1766168.0
12-04 09:45:20,33.622,15.165,50.520,0.087,0.0,0.607,0.0,5410816.0,0.0,32.0,2870288384.0,297529344.0,30207111168.0,244146176.0,4508196.0,1761275.0
12-04 09:45:21,31.552,16.983,50.431,0.086,0.0,0.948,0.0,4415488.0,0.0,42.0,2870444032.0,297418752.0,30210052096.0,241160192.0,5784811.0,2075676.0
12-04 09:45:22,32.244,16.165,50.473,0.086,0.0,1.032,0.0,2273280.0,0.0,28.0,2869297152.0,297299968.0,30211510272.0,240967680.0,5839774.0,1772455.0
12-04 09:45:23,32.097,15.703,51.424,0.086,0.0,0.690,0.0,2207744.0,0.0,21.0,2869899264.0,297172992.0,30213259264.0,238743552.0,3846353.0,1765890.0
12-04 09:45:24,26.064,13.553,56.820,2.867,0.0,0.695,12288.0,152879104.0,3.0,300.0,2870329344.0,297062400.0,30210187264.0,241496064.0,1668343.0,1680232.0
12-04 09:45:25,22.097,14.211,52.340,10.312,0.0,1.040,8192.0,260255744.0,2.0,512.0,2872188928.0,296935424.0,30204792832.0,245157888.0,3909681.0,2060163.0
12-04 09:45:26,15.358,11.604,61.945,10.154,0.0,0.939,8192.0,262238208.0,2.0,496.0,2871046144.0,296943616.0,30218305536.0,232779776.0,2379568.0,1723666.0
12-04 09:45:27,32.877,15.325,50.514,0.171,0.0,1.113,0.0,9793536.0,0.0,53.0,2871234560.0,296812544.0,30221676544.0,229351424.0,11319411.0,1780724.0
12-04 09:45:28,31.684,16.406,51.389,0.0,0.0,0.521,0.0,2224128.0,0.0,23.0,2871173120.0,296685568.0,30222868480.0,228347904.0,3953189.0,1831214.0
12-04 09:45:29,31.272,16.376,51.307,0.174,0.0,0.871,0.0,4345856.0,0.0,39.0,2873786368.0,296415232.0,30203396096.0,245477376.0,6064496.0,1842965.0
12-04 09:45:30,32.959,15.444,50.820,0.0,0.0,0.777,0.0,2367488.0,0.0,29.0,2873241600.0,296280064.0,30204911616.0,244641792.0,7934847.0,1778998.0
12-04 09:45:31,33.333,16.235,48.964,0.259,0.0,1.209,0.0,24326144.0,0.0,72.0,2873872384.0,296030208.0,30200578048.0,248594432.0,7848295.0,1776113.0
12-04 09:45:32,35.426,17.627,45.400,0.774,0.0,0.774,0.0,62107648.0,0.0,146.0,2873348096.0,295698432.0,30133379072.0,316649472.0,5890602.0,1790693.0
12-04 09:45:33,31.556,17.111,50.129,0.0,0.0,1.204,4096.0,4304896.0,1.0,33.0,2872287232.0,295731200.0,30158839808.0,292216832.0,8222619.0,1959550.0
12-04 09:45:34,31.730,17.046,50.633,0.084,0.0,0.506,0.0,2297856.0,0.0,27.0,2871623680.0,295763968.0,30182289408.0,269398016.0,4145931.0,1880766.0
12-04 09:45:35,32.932,15.993,50.301,0.0,0.0,0.774,0.0,2154496.0,0.0,19.0,2870947840.0,295792640.0,30205366272.0,246968320.0,7882897.0,1817218.0
12-04 09:45:36,31.031,16.171,51.573,0.087,0.0,1.136,0.0,2306048.0,0.0,25.0,2871656448.0,295665664.0,30207348736.0,244404224.0,5068024.0,1744081.0
12-04 09:45:37,31.189,15.947,52.159,0.0,0.0,0.705,815104.0,4345856.0,22.0,42.0,2872082432.0,295530496.0,30210686976.0,240775168.0,5199745.0,2097584.0
12-04 09:45:38,32.586,15.603,50.862,0.0,0.0,0.948,0.0,2273280.0,0.0,24.0,2872283136.0,295387136.0,30212567040.0,238837760.0,5885843.0,1793609.0
12-04 09:45:39,32.528,15.789,50.906,0.0,0.0,0.777,0.0,2260992.0,0.0,23.0,2871377920.0,295239680.0,30213087232.0,239370240.0,5756362.0,1731055.0
12-04 09:45:40,31.786,15.849,50.963,0.175,0.0,1.226,0.0,4280320.0,0.0,39.0,2872025088.0,295120896.0,30216810496.0,235118592.0,5998697.0,1840935.0
12-04 09:45:41,32.174,15.826,51.130,0.087,0.0,0.783,0.0,2367488.0,0.0,30.0,2872979456.0,295002112.0,30217674752.0,233418752.0,6310706.0,2014148.0
12-04 09:45:42,32.650,16.838,49.829,0.085,0.0,0.598,0.0,2224128.0,0.0,22.0,2872664064.0,294879232.0,30219145216.0,232386560.0,5836096.0,1753026.0
12-04 09:45:43,31.924,16.652,50.647,0.0,0.0,0.777,0.0,2224128.0,0.0,22.0,2870710272.0,294744064.0,30221295616.0,232325120.0,5891380.0,1803946.0
12-04 09:45:44,31.783,17.054,50.474,0.0,0.0,0.689,0.0,4452352.0,0.0,44.0,2873790464.0,294498304.0,30201536512.0,249249792.0,6395212.0,2059400.0
12-04 09:45:45,32.552,15.365,51.215,0.087,0.0,0.781,0.0,2228224.0,0.0,21.0,2875113472.0,294363136.0,30202740736.0,246857728.0,5842657.0,1756641.0
12-04 09:45:46,31.834,16.696,50.519,0.087,0.0,0.865,0.0,2252800.0,0.0,24.0,2875392000.0,294244352.0,30203396096.0,246042624.0,5793972.0,1749723.0
12-04 09:45:47,31.915,17.362,50.043,0.0,0.0,0.681,0.0,4382720.0,0.0,41.0,2874662912.0,294137856.0,30207123456.0,243150848.0,6220271.0,2027711.0
12-04 09:45:48,32.085,17.277,49.787,0.085,0.0,0.766,0.0,2187264.0,0.0,24.0,2873184256.0,294023168.0,30209269760.0,242597888.0,4366710.0,1761221.0
12-04 09:45:49,33.075,15.762,50.388,0.0,0.0,0.775,0.0,2269184.0,0.0,23.0,2872885248.0,293900288.0,30211264512.0,241025024.0,5334881.0,1660983.0
12-04 09:45:50,31.965,15.983,51.179,0.087,0.0,0.786,0.0,4235264.0,0.0,35.0,2873589760.0,293761024.0,30213652480.0,238071808.0,6224897.0,2001666.0
12-04 09:45:51,33.131,15.785,50.477,0.0,0.0,0.607,0.0,2355200.0,0.0,30.0,2872537088.0,293625856.0,30215065600.0,237846528.0,6095572.0,1880949.0
12-04 09:45:52,31.732,16.638,50.515,0.086,0.0,1.029,0.0,2269184.0,0.0,29.0,2871586816.0,293502976.0,30215909376.0,238075904.0,5774428.0,1732001.0
12-04 09:45:53,32.386,16.279,50.732,0.0,0.0,0.603,0.0,4136960.0,0.0,28.0,2872442880.0,293380096.0,30219264000.0,233988096.0,5996690.0,1854195.0
12-04 09:45:54,32.106,15.925,50.856,0.0,0.0,1.113,0.0,2473984.0,0.0,36.0,2870878208.0,293265408.0,30220558336.0,234373120.0,6324685.0,2027417.0
12-04 09:45:55,33.333,15.431,50.469,0.085,0.0,0.682,0.0,2207744.0,0.0,21.0,2872139776.0,293134336.0,30221864960.0,231936000.0,1799506.0,1744570.0
12-04 09:45:56,30.783,15.655,51.979,1.055,0.0,0.528,4096.0,56680448.0,1.0,124.0,2868772864.0,292974592.0,30215589888.0,241737728.0,2878631.0,1713292.0
12-04 09:45:57,19.257,13.903,54.577,11.572,0.0,0.691,8192.0,261206016.0,2.0,503.0,2872737792.0,292859904.0,30208786432.0,244690944.0,4294927.0,2023416.0
12-04 09:45:58,16.065,10.137,61.770,11.340,0.0,0.687,4096.0,259108864.0,1.0,496.0,2870284288.0,292864000.0,30222966784.0,232960000.0,2269479.0,1607944.0
12-04 09:45:59,29.773,14.045,51.640,4.037,0.0,0.505,0.0,106332160.0,0.0,216.0,2872111104.0,292737024.0,30220513280.0,233713664.0,7130175.0,1715631.0
12-04 09:46:00,31.434,16.408,51.295,0.0,0.0,0.864,0.0,4399104.0,0.0,41.0,2871619584.0,292638720.0,30223024128.0,231792640.0,6285090.0,1994113.0
12-04 09:46:01,32.451,15.286,50.897,0.0,0.0,1.366,0.0,2211840.0,0.0,23.0,2872406016.0,292519936.0,30224441344.0,229707776.0,7810180.0,1602673.0
12-04 09:46:02,30.450,16.505,52.339,0.088,0.0,0.618,0.0,2252800.0,0.0,25.0,2871144448.0,292388864.0,30225186816.0,230354944.0,7817864.0,1794303.0
12-04 09:46:03,31.579,17.170,49.784,0.086,0.0,1.381,0.0,4341760.0,0.0,41.0,2871914496.0,292139008.0,30205636608.0,249384960.0,8238107.0,1986874.0
12-04 09:46:04,32.180,16.349,50.606,0.087,0.0,0.779,0.0,1937408.0,0.0,32.0,2871590912.0,292016128.0,30206701568.0,248766464.0,5939870.0,1796887.0
12-04 09:46:05,33.944,16.143,48.778,0.262,0.0,0.873,0.0,30109696.0,0.0,84.0,2873421824.0,291803136.0,30212726784.0,241123328.0,6373632.0,1700961.0
12-04 09:46:06,36.247,17.652,44.130,1.028,0.0,0.943,8192.0,77029376.0,2.0,178.0,2873122816.0,291344384.0,30204555264.0,250052608.0,5837256.0,1909111.0
12-04 09:46:07,34.402,16.464,47.834,0.347,0.0,0.953,0.0,28712960.0,0.0,105.0,2870800384.0,291373056.0,30125916160.0,330985472.0,5898476.0,1972322.0
12-04 09:46:08,31.807,14.843,52.926,0.0,0.0,0.424,0.0,4304896.0,0.0,38.0,2869542912.0,291373056.0,30151553024.0,306606080.0,5111174.0,823843.0
12-04 09:46:09,32.995,12.690,54.061,0.254,0.0,0.0,0.0,6516736.0,0.0,63.0,2868539392.0,291393536.0,30178222080.0,280920064.0,441890.0,234474.0
12-04 09:46:10,32.701,12.079,55.134,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,2869772288.0,291409920.0,30205251584.0,252641280.0,2120712.0,254443.0
12-04 09:46:11,31.379,11.552,56.810,0.259,0.0,0.0,0.0,7516160.0,0.0,67.0,2870423552.0,291295232.0,30211510272.0,245846016.0,443049.0,236663.0
12-04 09:46:12,32.907,11.765,55.243,0.085,0.0,0.0,0.0,7729152.0,0.0,76.0,2871656448.0,291225600.0,30215712768.0,240480256.0,590799.0,316464.0
12-04 09:46:13,32.474,12.027,55.326,0.172,0.0,0.0,0.0,6524928.0,0.0,60.0,2870730752.0,291135488.0,30220443648.0,236765184.0,458996.0,251776.0
12-04 09:46:14,31.304,12.261,56.348,0.087,0.0,0.0,0.0,6529024.0,0.0,60.0,2872442880.0,291020800.0,30224117760.0,231493632.0,442093.0,236257.0
12-04 09:46:15,32.534,12.414,54.795,0.171,0.0,0.086,0.0,6615040.0,0.0,66.0,2872684544.0,290770944.0,30207258624.0,248360960.0,441613.0,235375.0
12-04 09:46:16,31.861,12.381,55.671,0.087,0.0,0.0,0.0,6516736.0,0.0,60.0,2871242752.0,290664448.0,30211604480.0,245563392.0,442293.0,236442.0
12-04 09:46:17,32.449,12.243,55.137,0.171,0.0,0.0,0.0,6545408.0,0.0,61.0,2872221696.0,290549760.0,30217117696.0,239185920.0,442647.0,237442.0
12-04 09:46:18,32.679,12.287,54.949,0.085,0.0,0.0,0.0,6524928.0,0.0,59.0,2872205312.0,290435072.0,30220996608.0,235438080.0,443845.0,237616.0
12-04 09:46:19,33.105,11.578,55.232,0.086,0.0,0.0,0.0,6549504.0,0.0,63.0,2872561664.0,290320384.0,30225424384.0,230768640.0,441997.0,235870.0
12-04 09:46:20,30.776,12.241,56.810,0.172,0.0,0.0,0.0,8732672.0,0.0,83.0,2873454592.0,290091008.0,30209638400.0,245891072.0,443239.0,238139.0
12-04 09:46:21,32.965,10.960,55.650,0.340,0.0,0.085,4096.0,6578176.0,1.0,64.0,2872639488.0,289988608.0,30214062080.0,242384896.0,589256.0,313373.0
12-04 09:46:22,32.192,12.329,55.394,0.086,0.0,0.0,0.0,6529024.0,0.0,60.0,2872725504.0,289873920.0,30218362880.0,238112768.0,442440.0,235516.0
12-04 09:46:23,32.426,12.340,55.149,0.085,0.0,0.0,0.0,6504448.0,0.0,59.0,2872217600.0,289763328.0,30222999552.0,234094592.0,442360.0,235177.0
12-04 09:46:24,32.446,12.532,54.936,0.086,0.0,0.0,0.0,6541312.0,0.0,60.0,2872893440.0,289640448.0,30227415040.0,229126144.0,443751.0,237720.0
12-04 09:46:25,32.318,12.352,55.161,0.169,0.0,0.0,4096.0,7892992.0,1.0,82.0,2873819136.0,289394688.0,30210699264.0,245161984.0,443401.0,237100.0
12-04 09:46:26,34.708,11.942,52.577,0.773,0.0,0.0,0.0,43798528.0,0.0,136.0,2874400768.0,289148928.0,30215176192.0,240349184.0,381056.0,205088.0
12-04 09:46:27,35.368,13.712,50.0,0.836,0.0,0.084,4096.0,53633024.0,1.0,169.0,2876022784.0,288890880.0,30142877696.0,311283712.0,442685.0,235699.0
12-04 09:46:28,31.983,12.845,55.086,0.086,0.0,0.0,0.0,6451200.0,0.0,58.0,2876616704.0,288923648.0,30170058752.0,283475968.0,590391.0,315128.0
12-04 09:46:29,8.054,3.104,75.923,12.919,0.0,0.0,8192.0,227381248.0,2.0,424.0,2877050880.0,288931840.0,30176227328.0,276865024.0,3937.0,4361.0
12-04 09:46:30,0.084,0.669,83.194,16.054,0.0,0.0,8192.0,262254592.0,2.0,438.0,2877276160.0,288940032.0,30176247808.0,276611072.0,4619.0,4160.0
12-04 09:46:31,14.249,5.205,73.294,7.253,0.0,0.0,4096.0,145813504.0,1.0,297.0,2877095936.0,288968704.0,30188699648.0,264310784.0,295878.0,158503.0
12-04 09:46:32,34.596,12.134,52.496,0.688,0.0,0.086,0.0,37797888.0,0.0,130.0,2876686336.0,288833536.0,30212128768.0,241426432.0,441847.0,235450.0
12-04 09:46:33,36.606,13.351,49.009,1.034,0.0,0.0,4096.0,78295040.0,1.0,203.0,2879098880.0,288309248.0,30201856000.0,249810944.0,446242.0,242747.0
12-04 09:46:34,32.823,13.946,52.636,0.510,0.0,0.085,0.0,34062336.0,0.0,135.0,2877009920.0,288342016.0,30126649344.0,327073792.0,443750.0,237163.0
12-04 09:46:35,32.330,12.210,55.374,0.086,0.0,0.0,4096.0,6471680.0,1.0,58.0,2876600320.0,288378880.0,30153179136.0,300916736.0,443110.0,237609.0
12-04 09:46:36,23.846,9.236,66.751,0.168,0.0,0.0,0.0,6197248.0,0.0,59.0,2878693376.0,288403456.0,30174867456.0,277110784.0,417914.0,224630.0
12-04 09:46:37,0.083,0.334,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2878619648.0,288403456.0,30175322112.0,276729856.0,3842.0,3840.0
12-04 09:46:38,0.084,0.418,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2878611456.0,288411648.0,30175322112.0,276729856.0,21785.0,23477.0
12-04 09:46:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2878013440.0,288411648.0,30175322112.0,277327872.0,1685.0,1916.0
12-04 09:46:40,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2876579840.0,288411648.0,30175322112.0,278761472.0,2390.0,3627.0
12-04 09:46:41,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2876579840.0,288411648.0,30175322112.0,278761472.0,3994.0,6052.0
12-04 09:46:42,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2876702720.0,288411648.0,30175326208.0,278634496.0,2675.0,3799.0
12-04 09:46:43,1.923,1.254,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2876702720.0,288411648.0,30175326208.0,278634496.0,244547.0,196703.0
12-04 09:46:44,20.541,12.764,65.680,0.085,0.0,0.930,0.0,12288.0,0.0,2.0,2876338176.0,288419840.0,30192160768.0,262156288.0,3828755.0,1821646.0
12-04 09:46:45,33.653,14.996,50.567,0.0,0.0,0.785,0.0,2150400.0,0.0,19.0,2878599168.0,288440320.0,30214340608.0,237694976.0,5703293.0,1736937.0
12-04 09:46:46,32.286,15.881,50.960,0.0,0.0,0.873,0.0,4161536.0,0.0,30.0,2876596224.0,288321536.0,30217764864.0,236392448.0,5273076.0,1903099.0
12-04 09:46:47,32.097,15.703,51.079,0.0,0.0,1.122,0.0,2461696.0,0.0,34.0,2880577536.0,288202752.0,30218866688.0,231428096.0,5014870.0,2059866.0
12-04 09:46:48,32.250,16.595,50.128,0.086,0.0,0.941,0.0,2203648.0,0.0,21.0,2879721472.0,288075776.0,30220533760.0,230744064.0,6279756.0,2024352.0
12-04 09:46:49,32.348,15.478,51.565,0.087,0.0,0.522,0.0,2240512.0,0.0,22.0,2879729664.0,287956992.0,30221709312.0,229679104.0,5950660.0,1891523.0
12-04 09:46:50,31.655,16.297,51.024,0.0,0.0,1.024,0.0,2220032.0,0.0,23.0,2879778816.0,287842304.0,30223036416.0,228417536.0,6476271.0,1908525.0
12-04 09:46:51,32.788,15.232,51.033,0.0,0.0,0.947,0.0,2297856.0,0.0,26.0,2881310720.0,287588352.0,30201683968.0,248492032.0,5431450.0,1858994.0
12-04 09:46:52,32.018,15.877,51.228,0.088,0.0,0.789,0.0,4243456.0,0.0,36.0,2882252800.0,287453184.0,30202081280.0,247287808.0,6098366.0,1949108.0
12-04 09:46:53,31.976,16.205,50.780,0.0,0.0,1.040,0.0,2342912.0,0.0,28.0,2882678784.0,287326208.0,30203092992.0,245977088.0,6399414.0,2123900.0
12-04 09:46:54,31.520,16.062,51.209,0.086,0.0,1.123,0.0,2220032.0,0.0,23.0,2882412544.0,287203328.0,30204514304.0,244944896.0,6296001.0,2053172.0
12-04 09:46:55,31.195,16.081,51.670,0.0,0.0,1.054,0.0,2228224.0,0.0,22.0,2881282048.0,287080448.0,30206205952.0,244506624.0,5918152.0,1829535.0
12-04 09:46:56,31.515,16.450,51.082,0.0,0.0,0.952,0.0,2256896.0,0.0,25.0,2883244032.0,286965760.0,30207246336.0,241618944.0,8057572.0,1952849.0
12-04 09:46:57,30.661,16.828,51.806,0.0,0.0,0.705,0.0,2215936.0,0.0,21.0,2882961408.0,286855168.0,30209236992.0,240021504.0,3892434.0,1849655.0
12-04 09:46:58,32.128,17.157,49.117,0.168,0.0,1.430,0.0,4259840.0,0.0,36.0,2881110016.0,286740480.0,30211997696.0,239226880.0,6107471.0,1963992.0
12-04 09:46:59,31.787,16.065,51.289,0.0,0.0,0.859,0.0,2289664.0,0.0,24.0,2882736128.0,286613504.0,30212927488.0,236797952.0,6248235.0,2033389.0
12-04 09:47:00,32.744,16.751,49.832,0.0,0.0,0.673,0.0,2269184.0,0.0,25.0,2881490944.0,286507008.0,30214471680.0,236605440.0,2344489.0,2091455.0
12-04 09:47:01,32.810,15.358,51.222,0.0,0.0,0.611,0.0,2224128.0,0.0,21.0,2880880640.0,286392320.0,30215929856.0,235872256.0,3925102.0,1843310.0
12-04 09:47:02,33.046,15.358,50.733,0.086,0.0,0.777,0.0,2236416.0,0.0,27.0,2882523136.0,286294016.0,30217248768.0,233009152.0,7911360.0,1820359.0
12-04 09:47:03,31.620,15.418,51.742,0.0,0.0,1.220,0.0,2220032.0,0.0,22.0,2880933888.0,286179328.0,30218420224.0,233541632.0,8087875.0,1946372.0
12-04 09:47:04,31.597,17.506,50.128,0.0,0.0,0.769,0.0,4255744.0,0.0,36.0,2881421312.0,286068736.0,30221668352.0,229916672.0,6061893.0,1936721.0
12-04 09:47:05,31.136,16.826,51.084,0.087,0.0,0.867,0.0,2289664.0,0.0,24.0,2881814528.0,285958144.0,30222454784.0,228847616.0,8356681.0,2091197.0
12-04 09:47:06,31.911,15.956,47.867,3.242,0.0,1.024,4096.0,151556096.0,1.0,296.0,2875846656.0,285822976.0,30215401472.0,242003968.0,6306943.0,2071836.0
12-04 09:47:07,17.698,12.285,57.474,11.168,0.0,1.375,8192.0,260067328.0,2.0,494.0,2881339392.0,285712384.0,30206361600.0,245661696.0,4703785.0,1937867.0
12-04 09:47:08,20.958,13.345,57.571,7.271,0.0,0.855,12288.0,208478208.0,3.0,410.0,2881052672.0,285622272.0,30204030976.0,248369152.0,9462408.0,1926878.0
12-04 09:47:09,32.956,14.821,51.439,0.087,0.0,0.697,0.0,2269184.0,0.0,27.0,2881392640.0,285523968.0,30204383232.0,247775232.0,5750458.0,1748471.0
12-04 09:47:10,32.239,15.817,50.994,0.086,0.0,0.864,0.0,2228224.0,0.0,23.0,2881753088.0,285429760.0,30205579264.0,246312960.0,3951663.0,1883775.0
12-04 09:47:11,32.158,16.423,50.559,0.0,0.0,0.860,0.0,4247552.0,0.0,37.0,2882506752.0,285306880.0,30205964288.0,245297152.0,6151728.0,1986359.0
12-04 09:47:12,33.218,14.533,51.384,0.0,0.0,0.865,0.0,2371584.0,0.0,32.0,2881814528.0,285192192.0,30206898176.0,245170176.0,6429835.0,2127045.0
12-04 09:47:13,31.983,16.379,50.517,0.086,0.0,1.034,0.0,2199552.0,0.0,21.0,2881765376.0,285081600.0,30208348160.0,243879936.0,5923490.0,1861721.0
12-04 09:47:14,32.734,16.538,49.871,0.0,0.0,0.857,0.0,2252800.0,0.0,25.0,2881204224.0,284991488.0,30209744896.0,243134464.0,6062033.0,1898617.0
12-04 09:47:15,31.885,16.421,50.565,0.087,0.0,1.043,0.0,2191360.0,0.0,21.0,2880692224.0,284897280.0,30211129344.0,242356224.0,5881634.0,1865231.0
12-04 09:47:16,31.826,16.435,50.348,0.0,0.0,1.391,0.0,4300800.0,0.0,36.0,2880192512.0,284762112.0,30208319488.0,245800960.0,6153587.0,1995967.0
12-04 09:47:17,32.502,15.821,50.645,0.086,0.0,0.946,0.0,2310144.0,0.0,29.0,2881220608.0,284635136.0,30209560576.0,243658752.0,6541947.0,2189142.0
12-04 09:47:18,33.276,15.259,50.517,0.0,0.0,0.948,0.0,2232320.0,0.0,24.0,2880753664.0,284516352.0,30210904064.0,242900992.0,5983871.0,1888969.0
12-04 09:47:19,31.117,17.050,50.639,0.0,0.0,1.194,0.0,2236416.0,0.0,21.0,2881380352.0,284393472.0,30211989504.0,241311744.0,5991745.0,1900158.0
12-04 09:47:20,31.136,16.652,51.258,0.087,0.0,0.867,0.0,2215936.0,0.0,24.0,2881568768.0,284274688.0,30212841472.0,240390144.0,6012343.0,1888280.0
12-04 09:47:21,32.140,16.880,50.043,0.0,0.0,0.938,0.0,2228224.0,0.0,22.0,2881400832.0,284143616.0,30214127616.0,239403008.0,5925049.0,1865638.0
12-04 09:47:22,31.384,17.369,50.387,0.0,0.0,0.860,0.0,4243456.0,0.0,35.0,2879410176.0,284020736.0,30217146368.0,238497792.0,6106114.0,1941305.0
12-04 09:47:23,32.348,15.913,50.870,0.087,0.0,0.783,4096.0,2359296.0,1.0,29.0,2880675840.0,283897856.0,30218260480.0,236240896.0,8632333.0,2246760.0
12-04 09:47:24,32.528,15.531,51.079,0.0,0.0,0.863,0.0,2207744.0,0.0,24.0,2880364544.0,283774976.0,30219333632.0,235601920.0,5620812.0,1932593.0
12-04 09:47:25,31.529,16.409,51.117,0.172,0.0,0.773,0.0,2240512.0,0.0,23.0,2878976000.0,283664384.0,30220292096.0,236142592.0,4384507.0,1866242.0
12-04 09:47:26,33.221,16.314,49.704,0.085,0.0,0.676,0.0,2224128.0,0.0,23.0,2879840256.0,283537408.0,30218317824.0,237379584.0,5938654.0,1864773.0
12-04 09:47:27,31.937,16.056,51.483,0.0,0.0,0.524,0.0,2220032.0,0.0,22.0,2880032768.0,283426816.0,30219157504.0,236457984.0,5985983.0,1893579.0
12-04 09:47:28,31.756,16.093,50.861,0.0,0.0,1.291,57344.0,2232320.0,3.0,23.0,2880503808.0,283316224.0,30220115968.0,235139072.0,6196000.0,2005342.0
12-04 09:47:29,30.675,16.214,52.060,0.088,0.0,0.964,0.0,4276224.0,0.0,34.0,2880782336.0,283201536.0,30222827520.0,232263680.0,5991340.0,1887853.0
12-04 09:47:30,31.955,16.882,50.560,0.0,0.0,0.603,0.0,2322432.0,0.0,28.0,2879250432.0,283099136.0,30224003072.0,232722432.0,6450545.0,2127851.0
12-04 09:47:31,30.987,17.339,50.730,0.0,0.0,0.944,0.0,2260992.0,0.0,25.0,2880004096.0,283004928.0,30225350656.0,230715392.0,6152480.0,1997549.0
12-04 09:47:32,32.322,15.858,50.780,0.087,0.0,0.953,0.0,2232320.0,0.0,23.0,2879946752.0,282886144.0,30226542592.0,229699584.0,5933580.0,1852213.0
12-04 09:47:33,31.245,16.101,51.784,0.0,0.0,0.870,0.0,2174976.0,0.0,21.0,2880012288.0,282767360.0,30227501056.0,228794368.0,6039291.0,1908618.0
12-04 09:47:34,32.423,16.126,50.171,0.085,0.0,1.195,0.0,2318336.0,0.0,28.0,2881540096.0,282542080.0,30206214144.0,248778752.0,6002311.0,1908060.0
12-04 09:47:35,34.465,16.797,47.694,0.348,0.0,0.696,0.0,34762752.0,0.0,97.0,2880475136.0,282312704.0,30204416000.0,251871232.0,5971428.0,1891588.0
12-04 09:47:36,36.920,16.885,44.269,0.875,0.0,1.050,4096.0,76005376.0,1.0,184.0,2882584576.0,281923584.0,30195605504.0,258961408.0,6033232.0,1916791.0
12-04 09:47:37,32.784,17.520,48.482,0.520,0.0,0.694,4096.0,32145408.0,1.0,106.0,2879954944.0,281956352.0,30119100416.0,338063360.0,6226288.0,2016126.0
12-04 09:47:38,31.691,15.888,49.278,2.124,0.0,1.020,4096.0,96026624.0,1.0,184.0,2879844352.0,281960448.0,30141046784.0,316223488.0,2165383.0,1998983.0
12-04 09:47:39,20.0,12.790,56.395,9.957,0.0,0.858,8192.0,260116480.0,2.0,496.0,2878533632.0,281968640.0,30154956800.0,303616000.0,4281907.0,2127900.0
12-04 09:47:40,17.103,11.344,59.948,10.558,0.0,1.047,8192.0,265371648.0,2.0,503.0,2878865408.0,281976832.0,30168674304.0,289558528.0,1882287.0,1846797.0
12-04 09:47:41,28.510,14.731,54.333,1.386,0.0,1.040,0.0,62431232.0,0.0,136.0,2878722048.0,281989120.0,30193692672.0,264671232.0,5930295.0,1867238.0
12-04 09:47:42,32.478,14.779,51.681,0.0,0.0,1.062,0.0,2281472.0,0.0,25.0,2879504384.0,281993216.0,30216851456.0,240726016.0,10081239.0,1916863.0
12-04 09:47:43,31.665,15.962,51.251,0.259,0.0,0.863,0.0,5398528.0,0.0,37.0,2879037440.0,281899008.0,30217949184.0,240189440.0,5916307.0,1795998.0
12-04 09:47:44,32.143,16.028,51.045,0.087,0.0,0.697,0.0,2310144.0,0.0,24.0,2878652416.0,281792512.0,30218973184.0,239656960.0,8033557.0,1942553.0
12-04 09:47:45,33.362,16.088,49.704,0.0,0.0,0.847,0.0,2170880.0,0.0,24.0,2879496192.0,281677824.0,30220468224.0,237432832.0,8007795.0,1894540.0
12-04 09:47:46,31.326,16.492,51.134,0.087,0.0,0.960,0.0,4268032.0,0.0,37.0,2879209472.0,281571328.0,30222917632.0,235376640.0,8158580.0,1964910.0
12-04 09:47:47,31.993,15.297,51.748,0.0,0.0,0.962,0.0,2379776.0,0.0,32.0,2880806912.0,281464832.0,30224199680.0,232603648.0,6538778.0,2175178.0
12-04 09:47:48,32.333,16.295,50.686,0.086,0.0,0.600,0.0,2203648.0,0.0,21.0,2879721472.0,281358336.0,30225694720.0,232300544.0,5880382.0,1824705.0
12-04 09:47:49,32.487,16.025,50.788,0.088,0.0,0.613,0.0,2252800.0,0.0,25.0,2880421888.0,281239552.0,30225764352.0,231649280.0,5983375.0,1886434.0
12-04 09:47:50,31.570,16.392,50.911,0.0,0.0,1.127,0.0,2195456.0,0.0,21.0,2879868928.0,281128960.0,30228226048.0,229851136.0,6000093.0,1896968.0
12-04 09:47:51,31.739,16.174,51.130,0.087,0.0,0.870,0.0,2236416.0,0.0,23.0,2879410176.0,281022464.0,30229696512.0,228945920.0,5967309.0,1886656.0
12-04 09:47:52,31.207,17.942,49.830,0.0,0.0,1.020,0.0,4325376.0,0.0,38.0,2881142784.0,280776704.0,30210166784.0,246988800.0,6125615.0,1956544.0
12-04 09:47:53,31.354,16.070,51.528,0.0,0.0,1.048,0.0,4653056.0,0.0,39.0,2885267456.0,280670208.0,30210801664.0,242335744.0,6629352.0,2224802.0
12-04 09:47:54,37.446,16.652,44.521,0.690,0.0,0.690,4096.0,65740800.0,1.0,155.0,2888028160.0,280264704.0,30206824448.0,243957760.0,5947319.0,1838645.0
12-04 09:47:55,33.826,14.957,50.0,0.435,0.0,0.783,0.0,23158784.0,0.0,71.0,2885304320.0,280186880.0,30144733184.0,308850688.0,6048111.0,1925545.0
12-04 09:47:56,32.297,15.371,51.295,0.0,0.0,1.036,0.0,2162688.0,0.0,20.0,2887024640.0,280190976.0,30167896064.0,283963392.0,6514574.0,1905713.0
12-04 09:47:57,31.775,16.537,51.082,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,2885976064.0,280199168.0,30192029696.0,260870144.0,7523993.0,1922204.0
12-04 09:47:58,32.250,16.168,50.556,0.086,0.0,0.941,0.0,2158592.0,0.0,19.0,2886664192.0,280207360.0,30214778880.0,237424640.0,3861185.0,1818785.0
12-04 09:47:59,31.810,16.810,50.862,0.0,0.0,0.517,0.0,4296704.0,0.0,35.0,2887544832.0,280088576.0,30218289152.0,233152512.0,6092944.0,1943508.0
12-04 09:48:00,30.556,16.753,51.649,0.0,0.0,1.042,0.0,2248704.0,0.0,26.0,2886938624.0,279973888.0,30219644928.0,232517632.0,6217970.0,1973795.0
12-04 09:48:01,32.152,16.595,50.389,0.086,0.0,0.778,0.0,2326528.0,0.0,26.0,2887688192.0,279863296.0,30220849152.0,230674432.0,6473310.0,2157430.0
12-04 09:48:02,32.534,16.781,49.829,0.086,0.0,0.771,0.0,2187264.0,0.0,23.0,2887389184.0,279740416.0,30222352384.0,229593088.0,5926675.0,1868553.0
12-04 09:48:03,32.371,15.223,51.619,0.0,0.0,0.787,0.0,2322432.0,0.0,27.0,2889555968.0,279494656.0,30201032704.0,248991744.0,7471015.0,1918607.0
12-04 09:48:04,32.333,16.123,50.686,0.086,0.0,0.772,0.0,2211840.0,0.0,21.0,2888945664.0,279375872.0,30202269696.0,248483840.0,5914235.0,1900047.0
12-04 09:48:05,31.955,17.227,50.301,0.0,0.0,0.517,0.0,4198400.0,0.0,33.0,2888720384.0,279265280.0,30205431808.0,245657600.0,4626854.0,1881648.0
12-04 09:48:06,31.842,16.609,50.516,0.086,0.0,0.947,0.0,2314240.0,0.0,27.0,2889383936.0,279166976.0,30206619648.0,243904512.0,8374525.0,2103378.0
12-04 09:48:07,31.806,16.854,50.130,0.086,0.0,1.124,0.0,2379776.0,0.0,31.0,2888224768.0,279072768.0,30208319488.0,243458048.0,4227651.0,1995050.0
12-04 09:48:08,31.299,16.827,51.003,0.0,0.0,0.872,4096.0,2215936.0,1.0,21.0,2888282112.0,278953984.0,30209605632.0,242233344.0,5926548.0,1868191.0
12-04 09:48:09,32.143,15.244,51.742,0.0,0.0,0.871,0.0,2240512.0,0.0,23.0,2887704576.0,278831104.0,30211010560.0,241528832.0,5980035.0,1878489.0
12-04 09:48:10,32.361,16.309,50.129,0.258,0.0,0.944,0.0,13324288.0,0.0,41.0,2888114176.0,278732800.0,30212218880.0,240009216.0,5995167.0,1896945.0
12-04 09:48:11,23.616,13.581,53.114,8.564,0.0,1.125,8192.0,257953792.0,2.0,482.0,2889678848.0,278614016.0,30205702144.0,245080064.0,2567424.0,2210135.0
12-04 09:48:12,16.553,11.348,60.068,11.177,0.0,0.853,12288.0,256491520.0,3.0,498.0,2889252864.0,278630400.0,30217834496.0,233357312.0,2510737.0,1833773.0
12-04 09:48:13,23.576,13.146,57.318,5.259,0.0,0.701,8192.0,157954048.0,2.0,310.0,2889592832.0,278540288.0,30217601024.0,233340928.0,3832606.0,1822092.0
12-04 09:48:14,33.391,15.365,50.300,0.0,0.0,0.944,0.0,2285568.0,0.0,28.0,2888892416.0,278437888.0,30218436608.0,233308160.0,5799719.0,1766762.0
12-04 09:48:15,31.512,16.994,50.470,0.085,0.0,0.939,0.0,4362240.0,0.0,40.0,2889195520.0,278351872.0,30221864960.0,229662720.0,8560054.0,2066245.0
12-04 09:48:16,32.934,15.911,50.385,0.086,0.0,0.684,0.0,2248704.0,0.0,23.0,2883436544.0,278188032.0,30211264512.0,246185984.0,7910719.0,1844869.0
12-04 09:48:17,31.364,16.507,51.434,0.0,0.0,0.695,0.0,2273280.0,0.0,21.0,2888044544.0,278069248.0,30212497408.0,240463872.0,9021046.0,1914669.0
12-04 09:48:18,32.513,16.129,50.255,0.085,0.0,1.019,0.0,2203648.0,0.0,24.0,2887671808.0,277946368.0,30214103040.0,239353856.0,6929313.0,1843934.0
12-04 09:48:19,32.124,16.321,50.432,0.086,0.0,1.036,0.0,2260992.0,0.0,23.0,2887901184.0,277843968.0,30214709248.0,238620672.0,8034981.0,1911582.0
12-04 09:48:20,32.056,16.812,50.348,0.0,0.0,0.784,0.0,4239360.0,0.0,37.0,2888495104.0,277766144.0,30218162176.0,234651648.0,6192025.0,1995426.0
12-04 09:48:21,31.396,16.912,51.171,0.0,0.0,0.520,0.0,2371584.0,0.0,27.0,2888159232.0,277659648.0,30219452416.0,233803776.0,6472909.0,2135703.0
12-04 09:48:22,32.381,15.844,50.563,0.087,0.0,1.126,0.0,2088960.0,0.0,26.0,2888777728.0,277540864.0,30220468224.0,232288256.0,5884919.0,1822756.0
12-04 09:48:23,32.010,15.703,51.424,0.086,0.0,0.777,0.0,2256896.0,0.0,21.0,2888683520.0,277430272.0,30221582336.0,231378944.0,5920702.0,1858154.0
12-04 09:48:24,31.718,17.262,50.170,0.0,0.0,0.850,0.0,2236416.0,0.0,23.0,2888589312.0,277307392.0,30219386880.0,233791488.0,6002503.0,1898806.0
12-04 09:48:25,32.137,16.667,50.256,0.085,0.0,0.855,0.0,2211840.0,0.0,23.0,2888749056.0,277213184.0,30220308480.0,232804352.0,6088597.0,1943275.0
12-04 09:48:26,31.043,17.565,50.261,0.0,0.0,1.130,0.0,4296704.0,0.0,37.0,2888065024.0,277094400.0,30223273984.0,230641664.0,6271887.0,2045719.0
12-04 09:48:27,31.228,16.696,51.211,0.0,0.0,0.865,0.0,2347008.0,0.0,28.0,2888876032.0,276992000.0,30224457728.0,228749312.0,6322695.0,2044948.0
12-04 09:48:28,32.435,15.391,51.304,0.087,0.0,0.783,0.0,2314240.0,0.0,26.0,2889822208.0,276754432.0,30203334656.0,249163776.0,6006383.0,1884648.0
12-04 09:48:29,32.018,15.789,51.228,0.0,0.0,0.965,0.0,2203648.0,0.0,24.0,2888368128.0,276639744.0,30204571648.0,249495552.0,5881686.0,1840457.0
12-04 09:48:30,32.361,16.567,50.129,0.0,0.0,0.944,0.0,2244608.0,0.0,23.0,2889187328.0,276533248.0,30205915136.0,247439360.0,5996468.0,1894282.0
12-04 09:48:31,32.152,16.076,50.648,0.086,0.0,1.037,0.0,4173824.0,0.0,32.0,2887942144.0,276443136.0,30209130496.0,245559296.0,6110503.0,1960744.0
12-04 09:48:32,31.986,17.111,49.871,0.0,0.0,1.032,0.0,2457600.0,0.0,35.0,2888491008.0,276328448.0,30210916352.0,243339264.0,6545587.0,2173715.0
12-04 09:48:33,31.469,16.084,51.573,0.0,0.0,0.874,0.0,2236416.0,0.0,23.0,2888257536.0,276213760.0,30211854336.0,242749440.0,6040207.0,1922326.0
12-04 09:48:34,32.328,16.293,50.690,0.086,0.0,0.603,0.0,2224128.0,0.0,20.0,2887950336.0,276099072.0,30213263360.0,241762304.0,5949526.0,1858611.0
12-04 09:48:35,31.768,16.482,50.897,0.0,0.0,0.854,0.0,2240512.0,0.0,23.0,2887462912.0,275984384.0,30214266880.0,241360896.0,6012534.0,1882568.0
12-04 09:48:36,32.699,16.522,49.913,0.0,0.0,0.865,0.0,2224128.0,0.0,20.0,2888216576.0,275873792.0,30215446528.0,239538176.0,5986114.0,1902249.0
12-04 09:48:37,31.102,18.390,49.237,0.169,0.0,1.102,0.0,4276224.0,0.0,38.0,2887438336.0,275767296.0,30218620928.0,237248512.0,6170455.0,1993323.0
12-04 09:48:38,31.299,16.478,51.526,0.0,0.0,0.697,0.0,2359296.0,0.0,28.0,2885443584.0,275668992.0,30220636160.0,237326336.0,6506905.0,2171375.0
12-04 09:48:39,33.020,15.997,50.043,0.086,0.0,0.855,0.0,2211840.0,0.0,24.0,2887184384.0,275562496.0,30221066240.0,235261952.0,5947831.0,1869146.0
12-04 09:48:40,33.189,16.160,49.522,0.261,0.0,0.869,0.0,21250048.0,0.0,71.0,2887774208.0,275345408.0,30212411392.0,243544064.0,5901548.0,1831841.0
12-04 09:48:41,38.043,17.191,42.809,0.766,0.0,1.191,4096.0,76058624.0,1.0,171.0,2889584640.0,274948096.0,30210252800.0,244289536.0,5930316.0,1846547.0
12-04 09:48:42,33.681,17.058,47.694,0.435,0.0,1.131,4096.0,33906688.0,1.0,103.0,2888310784.0,274800640.0,30120525824.0,335437824.0,6078452.0,1950648.0
12-04 09:48:43,31.665,17.084,47.972,2.416,0.0,0.863,0.0,171069440.0,0.0,346.0,2887757824.0,274817024.0,30131580928.0,324919296.0,4112026.0,1909587.0
12-04 09:48:44,2.104,1.515,80.724,15.488,0.0,0.168,4096.0,264245248.0,1.0,487.0,2888613888.0,274825216.0,30134263808.0,321372160.0,536741.0,292215.0
12-04 09:48:45,3.277,1.681,82.857,12.185,0.0,0.0,8192.0,240820224.0,2.0,491.0,2889162752.0,274841600.0,30136950784.0,318119936.0,2415908.0,103598.0
12-04 09:48:46,31.869,12.317,55.728,0.086,0.0,0.0,0.0,6463488.0,0.0,58.0,2886897664.0,274866176.0,30164508672.0,292802560.0,2874174.0,262272.0
12-04 09:48:47,33.475,11.925,54.429,0.170,0.0,0.0,0.0,6471680.0,0.0,58.0,2886770688.0,274886656.0,30191407104.0,266010624.0,442084.0,236253.0
12-04 09:48:48,32.305,12.425,55.099,0.171,0.0,0.0,0.0,6459392.0,0.0,57.0,2887958528.0,274903040.0,30217297920.0,238915584.0,1372915.0,248819.0
12-04 09:48:49,31.939,13.237,54.569,0.171,0.0,0.085,0.0,6545408.0,0.0,64.0,2888130560.0,274829312.0,30222376960.0,233738240.0,443125.0,237949.0
12-04 09:48:50,32.506,11.976,55.346,0.171,0.0,0.0,0.0,6537216.0,0.0,59.0,2887569408.0,274767872.0,30227443712.0,229294080.0,440331.0,233302.0
12-04 09:48:51,31.722,12.553,55.556,0.170,0.0,0.0,0.0,8519680.0,0.0,71.0,2888122368.0,274550784.0,30211330048.0,245071872.0,443299.0,238413.0
12-04 09:48:52,31.197,12.393,56.154,0.171,0.0,0.085,0.0,6762496.0,0.0,74.0,2888597504.0,274481152.0,30215946240.0,240050176.0,588914.0,314466.0
12-04 09:48:53,32.164,12.233,55.432,0.086,0.0,0.086,0.0,6553600.0,0.0,59.0,2887749632.0,274374656.0,30220996608.0,235954176.0,441901.0,236083.0
12-04 09:48:54,32.403,12.775,54.738,0.085,0.0,0.0,0.0,6533120.0,0.0,61.0,2888744960.0,274264064.0,30224588800.0,231477248.0,443594.0,239213.0
12-04 09:48:55,31.752,12.770,55.306,0.173,0.0,0.0,0.0,6602752.0,0.0,66.0,2889551872.0,274055168.0,30206730240.0,248737792.0,458807.0,236376.0
12-04 09:48:56,31.695,13.390,54.746,0.169,0.0,0.0,0.0,6496256.0,0.0,61.0,2888658944.0,273952768.0,30211305472.0,245157888.0,442011.0,252449.0
12-04 09:48:57,31.969,13.555,54.390,0.085,0.0,0.0,4096.0,6623232.0,1.0,70.0,2889289728.0,273846272.0,30216863744.0,239075328.0,442390.0,236850.0
12-04 09:48:58,31.149,12.851,55.915,0.085,0.0,0.0,0.0,7307264.0,0.0,78.0,2889728000.0,273739776.0,30221328384.0,234278912.0,490976.0,264367.0
12-04 09:48:59,31.298,12.640,55.890,0.172,0.0,0.0,0.0,6569984.0,0.0,62.0,2889007104.0,273633280.0,30226268160.0,230166528.0,441718.0,235309.0
12-04 09:49:00,34.739,14.250,50.253,0.759,0.0,0.0,0.0,54833152.0,0.0,163.0,2889527296.0,273252352.0,30211710976.0,244584448.0,441436.0,234625.0
12-04 09:49:01,34.753,12.181,52.300,0.767,0.0,0.0,4096.0,47353856.0,1.0,154.0,2887237632.0,273068032.0,30137618432.0,321150976.0,443156.0,236147.0
12-04 09:49:02,31.288,12.014,56.525,0.173,0.0,0.0,0.0,6467584.0,0.0,57.0,2888581120.0,273084416.0,30163685376.0,293724160.0,442588.0,237248.0
12-04 09:49:03,32.735,12.650,54.530,0.085,0.0,0.0,0.0,6459392.0,0.0,57.0,2888261632.0,273141760.0,30190993408.0,266678272.0,442410.0,236880.0
12-04 09:49:04,31.130,12.435,56.261,0.174,0.0,0.0,0.0,6463488.0,0.0,57.0,2888679424.0,273182720.0,30217977856.0,239235072.0,441788.0,234557.0
12-04 09:49:05,31.386,11.683,56.757,0.174,0.0,0.0,0.0,6553600.0,0.0,59.0,2889379840.0,273092608.0,30222274560.0,234328064.0,442516.0,235871.0
12-04 09:49:06,31.908,11.719,56.287,0.086,0.0,0.0,0.0,8667136.0,0.0,80.0,2889318400.0,272977920.0,30229008384.0,227770368.0,590369.0,315709.0
12-04 09:49:07,33.900,13.084,52.336,0.680,0.0,0.0,4096.0,33218560.0,1.0,125.0,2891251712.0,272691200.0,30213926912.0,241205248.0,443428.0,237478.0
12-04 09:49:08,37.245,13.095,48.554,1.105,0.0,0.0,4096.0,78172160.0,1.0,199.0,2890596352.0,272273408.0,30210150400.0,246054912.0,312879.0,175080.0
12-04 09:49:09,34.208,11.549,53.631,0.525,0.0,0.087,0.0,42749952.0,0.0,154.0,2886873088.0,272257024.0,30151254016.0,308690944.0,590619.0,316248.0
12-04 09:49:10,33.532,12.085,54.128,0.255,0.0,0.0,0.0,11370496.0,0.0,74.0,2874937344.0,272281600.0,30159986688.0,311869440.0,442602.0,235998.0
12-04 09:49:11,32.651,12.106,55.072,0.171,0.0,0.0,0.0,6496256.0,0.0,58.0,2875211776.0,272297984.0,30187249664.0,284315648.0,442526.0,236089.0
12-04 09:49:12,31.271,13.220,55.424,0.085,0.0,0.0,0.0,6475776.0,0.0,57.0,2880696320.0,272318464.0,30212345856.0,253714432.0,442343.0,235625.0
12-04 09:49:13,32.515,13.209,54.107,0.169,0.0,0.0,0.0,6578176.0,0.0,61.0,2879623168.0,272236544.0,30219046912.0,248168448.0,446282.0,242331.0
12-04 09:49:14,32.176,12.193,55.546,0.085,0.0,0.0,0.0,6512640.0,0.0,61.0,2883850240.0,272171008.0,30223802368.0,239251456.0,2179.0,2951.0
12-04 09:49:15,30.672,13.277,55.882,0.168,0.0,0.0,8192.0,6594560.0,2.0,61.0,2882846720.0,272097280.0,30229245952.0,234885120.0,1800.0,2496.0
12-04 09:49:16,30.357,12.840,56.633,0.170,0.0,0.0,0.0,8699904.0,0.0,84.0,2878750720.0,271998976.0,30229491712.0,238833664.0,3762.0,6000.0
12-04 09:49:17,31.117,12.702,56.095,0.085,0.0,0.0,0.0,6524928.0,0.0,58.0,2882068480.0,271904768.0,30234697728.0,230404096.0,1407.0,1448.0
12-04 09:49:18,32.055,11.594,56.266,0.085,0.0,0.0,0.0,6590464.0,0.0,62.0,2883108864.0,271687680.0,30217461760.0,246816768.0,3838.0,4465.0
12-04 09:49:19,31.501,13.264,54.799,0.175,0.0,0.262,0.0,6471680.0,0.0,61.0,2883477504.0,271609856.0,30222143488.0,241844224.0,683272.0,628370.0
12-04 09:49:20,30.192,15.445,52.007,1.571,0.0,0.785,4096.0,84713472.0,1.0,184.0,2884562944.0,271523840.0,30220931072.0,242057216.0,3696655.0,1781747.0
12-04 09:49:21,22.569,13.802,51.997,10.677,0.0,0.955,8192.0,259002368.0,2.0,443.0,2884751360.0,271486976.0,30228303872.0,234532864.0,5200045.0,2261451.0
12-04 09:49:22,17.550,11.816,57.168,12.511,0.0,0.956,8192.0,258035712.0,2.0,426.0,2884202496.0,271413248.0,30227214336.0,236244992.0,1976027.0,1930651.0
12-04 09:49:23,23.493,13.188,57.118,5.677,0.0,0.524,0.0,168292352.0,0.0,294.0,2883706880.0,271302656.0,30224633856.0,239431680.0,11440380.0,1935010.0
12-04 09:49:24,31.878,16.332,50.917,0.0,0.0,0.873,0.0,3297280.0,0.0,42.0,2883940352.0,271216640.0,30226808832.0,237109248.0,6290421.0,2078777.0
12-04 09:49:25,31.478,16.174,51.043,0.174,0.0,1.130,4096.0,2244608.0,1.0,25.0,2884681728.0,271122432.0,30227845120.0,235425792.0,6035390.0,2004878.0
12-04 09:49:26,31.234,16.185,51.969,0.0,0.0,0.612,0.0,2232320.0,0.0,23.0,2882940928.0,271007744.0,30229766144.0,235360256.0,6111875.0,2020511.0
12-04 09:49:27,30.182,17.693,51.258,0.0,0.0,0.867,0.0,2203648.0,0.0,21.0,2884382720.0,270884864.0,30227419136.0,236388352.0,4103517.0,1999200.0
12-04 09:49:28,32.554,15.238,51.255,0.0,0.0,0.952,0.0,2244608.0,0.0,24.0,2884521984.0,270774272.0,30228393984.0,235384832.0,6148492.0,2040155.0
12-04 09:49:29,32.108,15.836,51.269,0.0,0.0,0.787,0.0,2191360.0,0.0,21.0,2885017600.0,270659584.0,30229946368.0,233451520.0,6122346.0,1995541.0
12-04 09:49:30,32.783,15.739,50.783,0.0,0.0,0.696,0.0,2244608.0,0.0,25.0,2883305472.0,270544896.0,30231351296.0,233873408.0,8137749.0,2013963.0
12-04 09:49:31,31.787,16.495,51.203,0.0,0.0,0.515,0.0,2236416.0,0.0,22.0,2884591616.0,270446592.0,30232240128.0,231796736.0,6116822.0,2023517.0
12-04 09:49:32,31.606,17.098,50.604,0.086,0.0,0.604,0.0,2195456.0,0.0,23.0,2886008832.0,270331904.0,30233305088.0,229429248.0,8236086.0,2083058.0
12-04 09:49:33,30.716,17.343,50.906,0.086,0.0,0.949,0.0,2281472.0,0.0,25.0,2885287936.0,270221312.0,30234542080.0,229023744.0,6083868.0,1980760.0
12-04 09:49:34,31.678,17.551,50.0,0.0,0.0,0.771,0.0,4218880.0,0.0,35.0,2885214208.0,270000128.0,30215852032.0,248008704.0,6275500.0,2101024.0
12-04 09:49:35,31.332,17.319,50.653,0.0,0.0,0.696,0.0,2342912.0,0.0,29.0,2885206016.0,269893632.0,30216769536.0,247205888.0,6168112.0,2055106.0
12-04 09:49:36,31.616,15.808,51.528,0.087,0.0,0.961,0.0,2207744.0,0.0,20.0,2886656000.0,269787136.0,30217756672.0,244875264.0,7463545.0,2076713.0
12-04 09:49:37,30.876,16.739,51.258,0.087,0.0,1.041,0.0,2244608.0,0.0,27.0,2884780032.0,269692928.0,30220042240.0,244559872.0,7044982.0,2106043.0
12-04 09:49:38,30.532,17.839,50.772,0.0,0.0,0.858,0.0,2207744.0,0.0,22.0,2886062080.0,269578240.0,30219653120.0,243781632.0,6229084.0,2075117.0
12-04 09:49:39,32.729,15.026,51.123,0.0,0.0,1.123,0.0,2232320.0,0.0,25.0,2883698688.0,269463552.0,30221344768.0,244568064.0,6250636.0,2093189.0
12-04 09:49:40,32.641,15.325,51.429,0.0,0.0,0.606,0.0,2211840.0,0.0,22.0,2886045696.0,269365248.0,30221959168.0,241704960.0,6192915.0,2051970.0
12-04 09:49:41,30.963,16.739,51.431,0.0,0.0,0.867,0.0,2228224.0,0.0,26.0,2885324800.0,269291520.0,30223556608.0,240902144.0,6283148.0,2064140.0
12-04 09:49:42,31.858,16.927,50.174,0.087,0.0,0.955,0.0,2334720.0,0.0,28.0,2885971968.0,269185024.0,30224842752.0,239075328.0,6408908.0,2127387.0
12-04 09:49:43,32.134,16.110,50.814,0.086,0.0,0.857,0.0,2240512.0,0.0,27.0,2886418432.0,269090816.0,30225825792.0,237740032.0,6453822.0,2250870.0
12-04 09:49:44,30.556,16.840,51.649,0.0,0.0,0.955,0.0,2203648.0,0.0,22.0,2886066176.0,268984320.0,30227554304.0,236470272.0,6058559.0,1948278.0
12-04 09:49:45,31.961,15.674,51.489,0.0,0.0,0.876,0.0,2232320.0,0.0,25.0,2886868992.0,268898304.0,30228639744.0,234668032.0,8151369.0,2035102.0
12-04 09:49:46,31.915,16.851,50.468,0.0,0.0,0.766,0.0,2203648.0,0.0,22.0,2886017024.0,268800000.0,30229962752.0,234295296.0,6178291.0,2048847.0
12-04 09:49:47,31.570,16.045,51.258,0.087,0.0,1.041,0.0,2228224.0,0.0,26.0,2886414336.0,268697600.0,30231158784.0,232804352.0,6187816.0,2048852.0
12-04 09:49:48,33.333,15.104,50.694,0.087,0.0,0.781,3256320.0,5423104.0,36.0,36.0,2887258112.0,268566528.0,30224674816.0,238575616.0,6115234.0,1952474.0
12-04 09:49:49,31.103,16.073,51.607,0.087,0.0,1.129,0.0,2326528.0,0.0,27.0,2887860224.0,268476416.0,30225469440.0,237268992.0,6151090.0,2037982.0
12-04 09:49:50,32.137,16.325,50.598,0.085,0.0,0.855,0.0,2174976.0,0.0,22.0,2886774784.0,268374016.0,30226767872.0,237158400.0,6144271.0,2020637.0
12-04 09:49:51,33.020,15.654,50.470,0.0,0.0,0.855,0.0,2269184.0,0.0,25.0,2887639040.0,268271616.0,30228340736.0,234823680.0,6152204.0,2036801.0
12-04 09:49:52,33.159,16.754,48.517,0.349,0.0,1.222,0.0,27910144.0,0.0,99.0,2887299072.0,268042240.0,30220304384.0,243429376.0,7615755.0,2032640.0
12-04 09:49:53,21.331,10.239,56.143,11.519,0.0,0.768,8192.0,195706880.0,2.0,399.0,2887585792.0,267894784.0,30215352320.0,248242176.0,4431461.0,1880214.0
12-04 09:49:54,4.618,2.519,78.002,14.777,0.0,0.084,8192.0,263237632.0,2.0,487.0,2887483392.0,267902976.0,30218256384.0,245432320.0,718473.0,1260175.0
12-04 09:49:55,7.458,4.068,76.949,11.441,0.0,0.085,8192.0,240431104.0,2.0,488.0,2887397376.0,267919360.0,30232125440.0,231632896.0,1386973.0,1314685.0
12-04 09:49:56,37.694,16.437,44.836,0.516,0.0,0.516,4096.0,55730176.0,1.0,180.0,2886606848.0,267706368.0,30125903872.0,338857984.0,3385377.0,1633773.0
12-04 09:49:57,31.031,19.231,48.252,0.262,0.0,1.224,0.0,22200320.0,0.0,49.0,2897530880.0,267735040.0,30147198976.0,306610176.0,4852123.0,2046420.0
12-04 09:49:58,32.244,14.445,52.880,0.0,0.0,0.430,0.0,159744.0,0.0,6.0,2896691200.0,267735040.0,30169436160.0,285212672.0,12889651.0,2669214.0
12-04 09:49:59,30.823,18.528,49.437,0.0,0.0,1.212,0.0,2031616.0,0.0,13.0,2896650240.0,267743232.0,30193541120.0,261140480.0,6604132.0,1934798.0
12-04 09:50:00,31.942,15.077,52.470,0.0,0.0,0.511,0.0,126976.0,0.0,6.0,2896437248.0,267747328.0,30214500352.0,240390144.0,10242757.0,2309764.0
12-04 09:50:01,29.300,18.669,50.648,0.173,0.0,1.210,36864.0,2318336.0,4.0,27.0,2897985536.0,267673600.0,30215241728.0,238174208.0,8502368.0,2254665.0
12-04 09:50:02,30.488,18.031,50.610,0.0,0.0,0.871,0.0,2048000.0,0.0,19.0,2898120704.0,267583488.0,30216081408.0,237289472.0,6297273.0,2081318.0
12-04 09:50:03,29.758,16.522,53.028,0.0,0.0,0.692,0.0,2265088.0,0.0,24.0,2897829888.0,267497472.0,30216740864.0,237006848.0,8372748.0,2131351.0
12-04 09:50:04,31.342,16.970,50.823,0.0,0.0,0.866,0.0,143360.0,0.0,10.0,2898112512.0,267407360.0,30216507392.0,237047808.0,6421966.0,2147591.0
12-04 09:50:05,31.389,16.638,51.029,0.0,0.0,0.943,0.0,2265088.0,0.0,22.0,2899476480.0,267317248.0,30217502720.0,234778624.0,8296882.0,2088678.0
12-04 09:50:06,32.409,17.504,48.960,0.433,0.0,0.693,0.0,26460160.0,0.0,91.0,2901102592.0,267116544.0,30205612032.0,245243904.0,6252119.0,2074449.0
12-04 09:50:07,36.458,17.708,44.184,0.781,0.0,0.868,4096.0,69361664.0,1.0,212.0,2899894272.0,266899456.0,30121975808.0,330305536.0,6291713.0,2080280.0
12-04 09:50:08,32.051,16.923,50.427,0.0,0.0,0.598,0.0,2248704.0,0.0,24.0,2897764352.0,266911744.0,30145318912.0,309080064.0,6287389.0,2120400.0
12-04 09:50:09,30.435,17.478,51.304,0.0,0.0,0.783,0.0,2154496.0,0.0,19.0,2896596992.0,266936320.0,30168375296.0,287166464.0,6195788.0,2038767.0
12-04 09:50:10,32.146,16.160,50.999,0.087,0.0,0.608,0.0,2166784.0,0.0,20.0,2896650240.0,266948608.0,30192869376.0,262606848.0,6212806.0,2050346.0
12-04 09:50:11,30.903,17.795,50.347,0.0,0.0,0.955,0.0,2150400.0,0.0,19.0,2897629184.0,266952704.0,30216536064.0,237957120.0,6275195.0,2036555.0
12-04 09:50:12,33.564,14.619,51.038,0.0,0.0,0.779,0.0,2260992.0,0.0,24.0,2899017728.0,266862592.0,30217687040.0,235507712.0,8095638.0,2039737.0
12-04 09:50:13,32.449,16.096,50.342,0.171,0.0,0.942,0.0,2179072.0,0.0,22.0,2898407424.0,266772480.0,30218948608.0,234946560.0,6176805.0,2022051.0
12-04 09:50:14,32.393,16.838,50.0,0.0,0.0,0.769,0.0,2260992.0,0.0,24.0,2898100224.0,266682368.0,30220697600.0,233594880.0,6091635.0,1994869.0
12-04 09:50:15,31.401,16.955,51.038,0.0,0.0,0.606,0.0,2170880.0,0.0,20.0,2899009536.0,266612736.0,30221422592.0,232030208.0,6167046.0,2048389.0
12-04 09:50:16,32.393,16.581,50.085,0.085,0.0,0.855,0.0,2256896.0,0.0,24.0,2899369984.0,266530816.0,30222098432.0,231075840.0,6074074.0,1974919.0
12-04 09:50:17,30.981,17.040,51.033,0.0,0.0,0.947,0.0,2179072.0,0.0,20.0,2898391040.0,266440704.0,30223327232.0,230916096.0,6269105.0,2089460.0
12-04 09:50:18,31.720,17.113,50.216,0.0,0.0,0.951,0.0,2252800.0,0.0,24.0,2898591744.0,266342400.0,30224908288.0,229232640.0,6223140.0,2063862.0
12-04 09:50:19,30.655,16.419,51.441,0.087,0.0,1.397,0.0,2232320.0,0.0,24.0,2899496960.0,266256384.0,30222942208.0,230379520.0,7299719.0,2016564.0
12-04 09:50:20,31.277,16.855,50.912,0.087,0.0,0.869,0.0,4333568.0,0.0,39.0,2899660800.0,266084352.0,30203965440.0,249364480.0,7007774.0,2016126.0
12-04 09:50:21,31.588,16.579,50.960,0.0,0.0,0.873,0.0,2195456.0,0.0,23.0,2899484672.0,265994240.0,30205190144.0,248406016.0,6183768.0,2038770.0
12-04 09:50:22,30.975,16.566,51.337,0.0,0.0,1.122,0.0,2248704.0,0.0,21.0,2899091456.0,265895936.0,30205689856.0,248397824.0,6174305.0,1977565.0
12-04 09:50:23,31.556,16.681,50.989,0.0,0.0,0.774,0.0,2191360.0,0.0,23.0,2900340736.0,265801728.0,30206697472.0,246235136.0,6203707.0,2061639.0
12-04 09:50:24,32.333,16.552,50.343,0.086,0.0,0.686,0.0,2244608.0,0.0,21.0,2900443136.0,265703424.0,30208413696.0,244514816.0,6250130.0,2083953.0
12-04 09:50:25,30.816,15.712,50.087,2.865,0.0,0.521,8192.0,93757440.0,2.0,186.0,2899972096.0,265621504.0,30208651264.0,244830208.0,1976747.0,1938344.0
12-04 09:50:26,25.0,14.761,50.427,8.874,0.0,0.939,8192.0,267395072.0,2.0,502.0,2900357120.0,265629696.0,30225555456.0,227532800.0,3280501.0,2467928.0
12-04 09:50:27,18.034,13.077,57.778,10.513,0.0,0.598,8192.0,262389760.0,2.0,513.0,2897940480.0,265539584.0,30218776576.0,236818432.0,2001821.0,1956890.0
12-04 09:50:28,29.636,15.338,52.946,1.213,0.0,0.867,0.0,62111744.0,0.0,153.0,2899099648.0,265404416.0,30218506240.0,236064768.0,9779686.0,1801783.0
12-04 09:50:29,31.743,16.045,51.431,0.0,0.0,0.781,4096.0,2359296.0,1.0,29.0,2900574208.0,265318400.0,30219956224.0,233226240.0,6317635.0,1984422.0
12-04 09:50:30,31.993,15.997,51.049,0.0,0.0,0.962,0.0,2236416.0,0.0,25.0,2899472384.0,265228288.0,30221434880.0,232939520.0,10224989.0,2086295.0
12-04 09:50:31,32.167,16.980,49.915,0.085,0.0,0.853,0.0,2252800.0,0.0,24.0,2899566592.0,265150464.0,30222798848.0,231559168.0,6496188.0,1919910.0
12-04 09:50:32,32.605,15.734,50.962,0.0,0.0,0.699,0.0,2240512.0,0.0,23.0,2899582976.0,265064448.0,30224392192.0,230035456.0,7748460.0,2064303.0
12-04 09:50:33,30.662,17.160,51.132,0.0,0.0,1.045,0.0,2203648.0,0.0,20.0,2898763776.0,264970240.0,30225723392.0,229617664.0,8115008.0,1983507.0
12-04 09:50:34,31.783,16.107,51.163,0.0,0.0,0.947,0.0,2293760.0,0.0,24.0,2899779584.0,264790016.0,30205464576.0,249040896.0,8137770.0,1995150.0
12-04 09:50:35,32.116,16.143,50.722,0.170,0.0,0.850,0.0,2240512.0,0.0,25.0,2900414464.0,264712192.0,30205796352.0,248152064.0,6124192.0,1976519.0
12-04 09:50:36,31.288,16.126,51.884,0.0,0.0,0.701,0.0,2183168.0,0.0,22.0,2900123648.0,264622080.0,30207188992.0,247140352.0,7274751.0,2092074.0
12-04 09:50:37,32.759,16.466,50.0,0.0,0.0,0.776,0.0,2297856.0,0.0,30.0,2900537344.0,264544256.0,30208339968.0,245653504.0,7126528.0,2014411.0
12-04 09:50:38,31.959,16.409,50.687,0.086,0.0,0.859,0.0,2232320.0,0.0,25.0,2899750912.0,264466432.0,30208954368.0,245903360.0,5834050.0,1977203.0
12-04 09:50:39,32.644,16.365,50.301,0.086,0.0,0.603,0.0,2224128.0,0.0,27.0,2898739200.0,264392704.0,30211072000.0,244871168.0,6449113.0,2019018.0
12-04 09:50:40,29.751,17.713,51.419,0.0,0.0,1.118,0.0,2940928.0,0.0,41.0,2898698240.0,264310784.0,30212956160.0,243109888.0,6574609.0,2254761.0
12-04 09:50:41,31.473,16.042,51.439,0.0,0.0,1.046,0.0,2220032.0,0.0,23.0,2899267584.0,264228864.0,30213738496.0,241840128.0,6115255.0,2013783.0
12-04 09:50:42,32.090,15.611,51.258,0.087,0.0,0.954,0.0,2228224.0,0.0,23.0,2899156992.0,264155136.0,30214971392.0,240791552.0,6108566.0,1998102.0
12-04 09:50:43,33.333,16.624,49.364,0.0,0.0,0.679,0.0,2191360.0,0.0,26.0,2899099648.0,264056832.0,30216241152.0,239677440.0,6139040.0,2010719.0
12-04 09:50:44,31.320,17.170,50.647,0.086,0.0,0.777,0.0,2228224.0,0.0,22.0,2898944000.0,263974912.0,30217650176.0,238505984.0,3983505.0,1819737.0
12-04 09:50:45,31.217,16.783,51.217,0.0,0.0,0.783,0.0,2244608.0,0.0,25.0,2900664320.0,263888896.0,30218678272.0,235843584.0,8241657.0,2136919.0
12-04 09:50:46,30.277,17.474,51.125,0.0,0.0,1.125,0.0,2191360.0,0.0,20.0,2900570112.0,263798784.0,30219472896.0,235233280.0,6128680.0,2026705.0
12-04 09:50:47,32.021,15.573,51.619,0.0,0.0,0.787,0.0,2260992.0,0.0,26.0,2900602880.0,263708672.0,30221008896.0,233754624.0,6139695.0,1987343.0
12-04 09:50:48,29.982,16.402,52.205,0.088,0.0,1.323,0.0,2211840.0,0.0,22.0,2898841600.0,263626752.0,30221692928.0,234913792.0,6111560.0,1968798.0
12-04 09:50:49,31.688,16.623,50.823,0.0,0.0,0.866,0.0,4169728.0,0.0,34.0,2900332544.0,263532544.0,30225555456.0,229654528.0,6139086.0,2050055.0
12-04 09:50:50,30.996,16.277,51.515,0.0,0.0,1.212,0.0,274432.0,0.0,13.0,2900938752.0,263434240.0,30224633856.0,230068224.0,6302183.0,2091783.0
12-04 09:50:51,31.728,16.681,50.817,0.086,0.0,0.688,0.0,4210688.0,0.0,34.0,2901688320.0,263245824.0,30204944384.0,249196544.0,1975022.0,1915061.0
12-04 09:50:52,32.588,16.165,50.301,0.086,0.0,0.860,0.0,2351104.0,0.0,30.0,2901471232.0,263172096.0,30206255104.0,248176640.0,3586338.0,2063332.0
12-04 09:50:53,30.548,17.145,51.262,0.0,0.0,1.044,0.0,2273280.0,0.0,24.0,2900889600.0,263081984.0,30207340544.0,247762944.0,6198140.0,2056837.0
12-04 09:50:54,32.285,16.822,50.212,0.0,0.0,0.680,0.0,2215936.0,0.0,25.0,2900639744.0,263004160.0,30208192512.0,247238656.0,8244377.0,1987128.0
12-04 09:50:55,32.812,15.104,50.781,0.087,0.0,1.215,32768.0,2240512.0,5.0,22.0,2900799488.0,262930432.0,30209335296.0,246009856.0,8143439.0,2041384.0
12-04 09:50:56,31.665,16.480,51.079,0.0,0.0,0.777,0.0,2236416.0,0.0,24.0,2900279296.0,262848512.0,30210883584.0,245063680.0,8371331.0,2008386.0
12-04 09:50:57,31.310,16.565,51.084,0.087,0.0,0.954,0.0,2211840.0,0.0,21.0,2899881984.0,262770688.0,30212825088.0,243597312.0,6205243.0,2106705.0
12-04 09:50:58,30.942,17.373,45.203,5.618,0.0,0.864,0.0,256954368.0,0.0,495.0,2900918272.0,262676480.0,30212075520.0,243404800.0,2032838.0,1939911.0
12-04 09:50:59,22.913,14.480,51.533,9.881,0.0,1.193,0.0,261095424.0,0.0,498.0,2900733952.0,262574080.0,30207696896.0,248070144.0,4777024.0,2398098.0
12-04 09:51:00,23.928,13.808,55.317,6.261,0.0,0.686,0.0,174743552.0,0.0,376.0,2901180416.0,262594560.0,30225264640.0,230035456.0,3906703.0,1902729.0
12-04 09:51:01,32.337,15.378,51.582,0.0,0.0,0.703,0.0,2166784.0,0.0,22.0,2899664896.0,262500352.0,30227099648.0,229810176.0,5831898.0,1835056.0
12-04 09:51:02,31.515,17.229,50.476,0.0,0.0,0.779,0.0,2228224.0,0.0,24.0,2900328448.0,262410240.0,30228017152.0,228319232.0,8110167.0,1996436.0
12-04 09:51:03,31.538,16.247,51.173,0.0,0.0,1.043,0.0,4333568.0,0.0,42.0,2900340736.0,262238208.0,30208483328.0,248012800.0,8137735.0,1962240.0
12-04 09:51:04,30.789,16.912,51.344,0.0,0.0,0.954,0.0,2236416.0,0.0,23.0,2900738048.0,262148096.0,30209257472.0,246931456.0,6714796.0,2078632.0
12-04 09:51:05,32.027,16.865,50.170,0.0,0.0,0.937,0.0,2347008.0,0.0,27.0,2901245952.0,262070272.0,30209990656.0,245768192.0,9744429.0,2039316.0
12-04 09:51:06,32.355,15.962,50.561,0.173,0.0,0.949,0.0,2183168.0,0.0,22.0,2895548416.0,262033408.0,30221975552.0,239517696.0,6228618.0,2041352.0
12-04 09:51:07,31.519,15.452,52.063,0.0,0.0,0.966,0.0,2273280.0,0.0,26.0,2899021824.0,261963776.0,30222909440.0,235180032.0,8398271.0,2143132.0
12-04 09:51:08,31.255,16.623,51.082,0.0,0.0,1.039,307200.0,2183168.0,7.0,21.0,2898403328.0,261869568.0,30224510976.0,234291200.0,6298060.0,2072402.0
12-04 09:51:09,32.791,16.010,49.914,0.171,0.0,1.113,0.0,5763072.0,0.0,35.0,2898735104.0,261779456.0,30225391616.0,233168896.0,8177339.0,2051888.0
12-04 09:51:10,36.547,16.740,45.048,0.876,0.0,0.789,0.0,73474048.0,0.0,188.0,2900250624.0,261402624.0,30211137536.0,246284288.0,6165371.0,2000535.0
12-04 09:51:11,35.274,16.855,46.308,0.608,0.0,0.956,0.0,51728384.0,0.0,157.0,2900541440.0,261263360.0,30116679680.0,340590592.0,7711099.0,1915257.0
12-04 09:51:12,34.240,16.568,48.258,0.340,0.0,0.595,0.0,24354816.0,0.0,93.0,2898464768.0,261296128.0,30139990016.0,319324160.0,6333454.0,2010479.0
12-04 09:51:13,32.140,16.539,50.554,0.0,0.0,0.767,0.0,2191360.0,0.0,24.0,2899832832.0,261308416.0,30162673664.0,295260160.0,6983703.0,2046008.0
12-04 09:51:14,31.316,15.877,51.842,0.088,0.0,0.877,0.0,2162688.0,0.0,19.0,2898972672.0,261312512.0,30186201088.0,272588800.0,5424645.0,2030900.0
12-04 09:51:15,31.245,16.738,50.987,0.0,0.0,1.030,0.0,2150400.0,0.0,20.0,2900979712.0,261316608.0,30210166784.0,246611968.0,8265788.0,2059036.0
12-04 09:51:16,30.940,17.094,50.940,0.0,0.0,1.026,0.0,2256896.0,0.0,25.0,2904109056.0,261234688.0,30210379776.0,243351552.0,6274822.0,2063919.0
12-04 09:51:17,31.602,16.364,51.082,0.0,0.0,0.952,0.0,2224128.0,0.0,21.0,2903736320.0,261152768.0,30211493888.0,242692096.0,6244560.0,2029807.0
12-04 09:51:18,32.681,16.170,50.298,0.085,0.0,0.766,0.0,2236416.0,0.0,31.0,2907492352.0,261058560.0,30209789952.0,240734208.0,6315663.0,2120205.0
12-04 09:51:19,31.098,16.725,51.655,0.0,0.0,0.523,0.0,2228224.0,0.0,23.0,2910806016.0,260943872.0,30204506112.0,242819072.0,6039558.0,1728575.0
12-04 09:51:20,32.766,13.021,54.043,0.085,0.0,0.085,16384.0,6569984.0,1.0,65.0,2918014976.0,260890624.0,30209331200.0,230838272.0,4512809.0,280435.0
12-04 09:51:21,32.391,12.511,54.927,0.086,0.0,0.086,0.0,6602752.0,0.0,67.0,2919387136.0,260710400.0,30191063040.0,247914496.0,441670.0,234068.0
12-04 09:51:22,31.565,12.174,56.174,0.087,0.0,0.0,0.0,6520832.0,0.0,62.0,2917904384.0,260636672.0,30195916800.0,244617216.0,2254025.0,258269.0
12-04 09:51:23,33.221,12.752,53.859,0.168,0.0,0.0,0.0,6488064.0,0.0,62.0,2918912000.0,260558848.0,30200979456.0,238624768.0,441622.0,233822.0
12-04 09:51:24,32.625,12.999,54.206,0.170,0.0,0.0,0.0,6508544.0,0.0,62.0,2917974016.0,260485120.0,30205833216.0,234782720.0,444584.0,239330.0
12-04 09:51:25,31.102,12.712,56.017,0.169,0.0,0.0,0.0,7700480.0,0.0,69.0,2918899712.0,260304896.0,30190686208.0,249184256.0,460584.0,237924.0
12-04 09:51:26,32.534,11.729,55.565,0.171,0.0,0.0,0.0,7684096.0,0.0,86.0,2918686720.0,260247552.0,30194405376.0,245735424.0,591119.0,332636.0
12-04 09:51:27,32.048,12.939,55.013,0.0,0.0,0.0,0.0,6508544.0,0.0,61.0,2919067648.0,260165632.0,30194921472.0,244920320.0,442771.0,236114.0
12-04 09:51:28,32.818,11.856,55.155,0.172,0.0,0.0,0.0,9388032.0,0.0,90.0,2918334464.0,260120576.0,30198681600.0,241938432.0,484822.0,266136.0
12-04 09:51:29,35.289,12.856,50.733,1.122,0.0,0.0,0.0,67862528.0,0.0,199.0,2921091072.0,259829760.0,30192885760.0,245268480.0,413713.0,220569.0
12-04 09:51:30,22.147,8.433,62.351,6.985,0.0,0.085,0.0,169410560.0,0.0,360.0,2920644608.0,259743744.0,30106308608.0,332378112.0,180671.0,98904.0
12-04 09:51:31,0.167,0.668,82.888,16.277,0.0,0.0,0.0,255524864.0,0.0,487.0,2920644608.0,259743744.0,30106308608.0,332378112.0,2536.0,3074.0
12-04 09:51:32,0.335,0.669,86.695,12.301,0.0,0.0,0.0,248074240.0,0.0,508.0,2919673856.0,259760128.0,30108381184.0,331259904.0,2593.0,2997.0
12-04 09:51:33,32.712,11.695,55.508,0.085,0.0,0.0,0.0,6602752.0,0.0,69.0,2918993920.0,259809280.0,30135042048.0,305229824.0,589849.0,315418.0
12-04 09:51:34,31.637,13.232,54.877,0.170,0.0,0.085,0.0,6467584.0,0.0,63.0,2918096896.0,259854336.0,30161543168.0,279580672.0,443071.0,236809.0
12-04 09:51:35,32.596,12.681,54.638,0.085,0.0,0.0,0.0,6475776.0,0.0,59.0,2918469632.0,259874816.0,30188212224.0,252518400.0,460523.0,255555.0
12-04 09:51:36,32.614,11.993,55.220,0.173,0.0,0.0,0.0,6574080.0,0.0,63.0,2919141376.0,259829760.0,30192898048.0,247205888.0,441544.0,234967.0
12-04 09:51:37,32.899,10.938,55.990,0.174,0.0,0.0,0.0,6496256.0,0.0,62.0,2918793216.0,259760128.0,30197608448.0,242913280.0,443699.0,236962.0
12-04 09:51:38,31.965,12.052,55.895,0.087,0.0,0.0,0.0,6594560.0,0.0,62.0,2918838272.0,259715072.0,30202261504.0,238260224.0,459626.0,253795.0
12-04 09:51:39,32.253,12.799,54.778,0.171,0.0,0.0,0.0,6524928.0,0.0,63.0,2918285312.0,259629056.0,30203604992.0,237555712.0,441903.0,235672.0
12-04 09:51:40,31.745,12.085,56.085,0.085,0.0,0.0,0.0,6578176.0,0.0,66.0,2914324480.0,259575808.0,30208045056.0,237129728.0,442178.0,236161.0
12-04 09:51:41,31.512,11.956,56.362,0.171,0.0,0.0,0.0,8609792.0,0.0,73.0,2914594816.0,259518464.0,30214627328.0,230334464.0,444071.0,239497.0
12-04 09:51:42,34.720,13.582,50.934,0.764,0.0,0.0,0.0,54452224.0,0.0,179.0,2915241984.0,259219456.0,30198587392.0,246026240.0,442425.0,236834.0
12-04 09:51:43,35.726,14.444,48.632,1.197,0.0,0.0,4096.0,73773056.0,1.0,219.0,2915479552.0,259006464.0,30105956352.0,338632704.0,442130.0,236495.0
12-04 09:51:44,33.041,11.832,54.338,0.789,0.0,0.0,0.0,39079936.0,0.0,143.0,2915934208.0,259080192.0,30125211648.0,318849024.0,441989.0,236125.0
12-04 09:51:45,31.764,11.729,56.336,0.171,0.0,0.0,0.0,8585216.0,0.0,77.0,2914598912.0,259108864.0,30153732096.0,291635200.0,442048.0,235906.0
12-04 09:51:46,31.970,13.272,54.591,0.083,0.0,0.083,0.0,6594560.0,0.0,63.0,2913038336.0,259137536.0,30180913152.0,265986048.0,590007.0,314931.0
12-04 09:51:47,32.289,11.488,56.049,0.174,0.0,0.0,0.0,6488064.0,0.0,58.0,2913583104.0,259145728.0,30207787008.0,238559232.0,442027.0,236257.0
12-04 09:51:48,32.140,13.129,54.561,0.171,0.0,0.0,0.0,6033408.0,0.0,68.0,2913964032.0,259059712.0,30212222976.0,233828352.0,401293.0,215824.0
12-04 09:51:49,32.566,12.873,54.476,0.085,0.0,0.0,0.0,6504448.0,0.0,62.0,2913312768.0,258973696.0,30217469952.0,229318656.0,301743.0,167499.0
12-04 09:51:50,30.684,11.880,57.350,0.085,0.0,0.0,0.0,7319552.0,0.0,67.0,2915336192.0,258809856.0,30201421824.0,243507200.0,2972.0,4326.0
12-04 09:51:51,30.964,12.860,56.007,0.169,0.0,0.0,0.0,7995392.0,0.0,79.0,2914443264.0,258740224.0,30205861888.0,240029696.0,1862.0,2499.0
12-04 09:51:52,30.696,12.984,56.234,0.086,0.0,0.0,0.0,6500352.0,0.0,60.0,2915430400.0,258662400.0,30211543040.0,233439232.0,1836.0,2549.0
12-04 09:51:53,31.929,12.721,55.265,0.084,0.0,0.0,0.0,6561792.0,0.0,61.0,2914508800.0,258576384.0,30216376320.0,229613568.0,1861.0,2500.0
12-04 09:51:54,30.095,12.142,57.589,0.173,0.0,0.0,0.0,6639616.0,0.0,73.0,2915856384.0,258428928.0,30198878208.0,245911552.0,2081.0,2674.0
12-04 09:51:55,30.961,12.693,56.261,0.086,0.0,0.0,0.0,6520832.0,0.0,63.0,2915729408.0,258359296.0,30203682816.0,241303552.0,304170.0,172105.0
12-04 09:51:56,30.703,11.969,57.242,0.087,0.0,0.0,0.0,6549504.0,0.0,61.0,2914832384.0,258293760.0,30208516096.0,237432832.0,1902.0,2482.0
12-04 09:51:57,30.231,11.443,58.155,0.171,0.0,0.0,0.0,8687616.0,0.0,80.0,2915991552.0,258220032.0,30212050944.0,232812544.0,4604.0,7212.0
12-04 09:51:58,31.720,12.446,55.748,0.086,0.0,0.0,0.0,6594560.0,0.0,70.0,2918236160.0,258052096.0,30193475584.0,249311232.0,1800.0,2430.0
12-04 09:51:59,31.953,12.849,54.945,0.254,0.0,0.0,0.0,14110720.0,0.0,93.0,2918817792.0,258007040.0,30199054336.0,243195904.0,2915.0,4033.0
12-04 09:52:00,35.420,13.208,50.172,1.201,0.0,0.0,8192.0,66105344.0,1.0,209.0,2920251392.0,257769472.0,30134542336.0,306511872.0,3686.0,3963.0
12-04 09:52:01,31.624,12.564,55.726,0.085,0.0,0.0,0.0,6524928.0,0.0,59.0,2919378944.0,257794048.0,30161850368.0,280051712.0,3188.0,5035.0
12-04 09:52:02,31.678,11.986,56.164,0.171,0.0,0.0,0.0,6451200.0,0.0,58.0,2918842368.0,257818624.0,30189027328.0,253386752.0,1341.0,1514.0
12-04 09:52:03,31.834,11.592,56.315,0.260,0.0,0.0,0.0,15466496.0,0.0,86.0,2919428096.0,257773568.0,30198239232.0,243634176.0,20057.0,21223.0
12-04 09:52:04,34.692,13.617,50.217,1.474,0.0,0.0,0.0,79978496.0,0.0,218.0,2919362560.0,257499136.0,30194610176.0,247603200.0,3559.0,4339.0
12-04 09:52:05,35.783,11.811,51.006,1.400,0.0,0.0,0.0,86319104.0,0.0,233.0,2919690240.0,257515520.0,30183272448.0,258596864.0,3189.0,3495.0
12-04 09:52:06,34.983,13.225,50.427,1.280,0.0,0.085,0.0,71380992.0,0.0,222.0,2917367808.0,257363968.0,30096596992.0,347746304.0,3238.0,4114.0
12-04 09:52:07,32.614,11.993,54.098,1.208,0.0,0.086,0.0,87719936.0,0.0,265.0,2918436864.0,257376256.0,30123220992.0,320040960.0,3399.0,4098.0
12-04 09:52:08,0.334,0.502,84.030,15.134,0.0,0.0,0.0,267386880.0,0.0,496.0,2919518208.0,257376256.0,30124535808.0,317644800.0,38112.0,39004.0
12-04 09:52:09,0.167,0.583,83.0,16.250,0.0,0.0,0.0,260734976.0,0.0,466.0,2918920192.0,257376256.0,30124535808.0,318242816.0,2455.0,2787.0
12-04 09:52:10,14.815,6.061,72.727,6.397,0.0,0.0,0.0,145862656.0,0.0,294.0,2916339712.0,257421312.0,30138200064.0,307113984.0,3741.0,4609.0
12-04 09:52:11,23.474,9.544,66.810,0.172,0.0,0.0,0.0,6254592.0,0.0,57.0,2918100992.0,257425408.0,30159925248.0,283623424.0,3888.0,5189.0
12-04 09:52:12,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2918182912.0,257433600.0,30160723968.0,282734592.0,2685.0,2866.0
12-04 09:52:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2918182912.0,257433600.0,30160723968.0,282734592.0,2052.0,1822.0
12-04 09:52:14,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918309888.0,257433600.0,30160723968.0,282607616.0,3269.0,4860.0
12-04 09:52:15,0.250,0.250,99.500,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2918309888.0,257433600.0,30160723968.0,282607616.0,2339.0,3084.0
12-04 09:52:16,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918309888.0,257433600.0,30160723968.0,282607616.0,2456.0,3625.0
12-04 09:52:17,0.083,0.334,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2918432768.0,257433600.0,30160728064.0,282480640.0,2615.0,3760.0
12-04 09:52:18,0.251,0.0,99.497,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2918551552.0,257441792.0,30160728064.0,282353664.0,4073.0,4706.0
12-04 09:52:19,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918805504.0,257441792.0,30160728064.0,282099712.0,2325.0,3506.0
12-04 09:52:20,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918801408.0,257441792.0,30160732160.0,282099712.0,2270.0,2968.0
12-04 09:52:21,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918801408.0,257441792.0,30160732160.0,282099712.0,3269.0,3247.0
12-04 09:52:22,0.167,0.251,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918797312.0,257441792.0,30160736256.0,282099712.0,4242.0,5286.0
12-04 09:52:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918797312.0,257441792.0,30160736256.0,282099712.0,3133.0,3129.0
12-04 09:52:24,0.250,0.250,99.416,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2918916096.0,257449984.0,30160736256.0,281972736.0,3439.0,3941.0
12-04 09:52:25,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918924288.0,257449984.0,30160736256.0,281964544.0,3319.0,3470.0
12-04 09:52:26,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918920192.0,257449984.0,30160740352.0,281964544.0,3059.0,3098.0
12-04 09:52:27,0.084,0.334,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918920192.0,257449984.0,30160740352.0,281964544.0,3438.0,4006.0
12-04 09:52:28,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919559168.0,257449984.0,30160744448.0,281321472.0,2497.0,2011.0
12-04 09:52:29,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919559168.0,257449984.0,30160744448.0,281321472.0,5600.0,7080.0
12-04 09:52:30,0.084,0.251,99.582,0.084,0.0,0.0,0.0,45056.0,0.0,5.0,2919542784.0,257462272.0,30160748544.0,281321472.0,3812.0,3919.0
12-04 09:52:31,0.333,0.333,99.334,0.0,0.0,0.0,102400.0,0.0,1.0,0.0,2919542784.0,257462272.0,30160748544.0,281321472.0,3641.0,5177.0
12-04 09:52:32,0.084,0.251,99.666,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2919432192.0,257462272.0,30160850944.0,281329664.0,3047.0,4050.0
12-04 09:52:33,0.250,0.167,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2919428096.0,257462272.0,30160855040.0,281329664.0,2748.0,3107.0
12-04 09:52:34,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919419904.0,257462272.0,30160863232.0,281329664.0,2028.0,1896.0
12-04 09:52:35,0.084,0.167,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2919419904.0,257462272.0,30160863232.0,281329664.0,2839.0,3528.0
12-04 09:52:36,0.084,0.167,99.498,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2919419904.0,257470464.0,30160863232.0,281321472.0,3736.0,5242.0
12-04 09:52:37,0.167,0.333,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2919419904.0,257470464.0,30160863232.0,281321472.0,3176.0,4206.0
12-04 09:52:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919415808.0,257470464.0,30160867328.0,281321472.0,37025.0,37550.0
12-04 09:52:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918817792.0,257470464.0,30160867328.0,281919488.0,2549.0,3758.0
12-04 09:52:40,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918526976.0,257470464.0,30160867328.0,282210304.0,2313.0,3104.0
12-04 09:52:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918526976.0,257470464.0,30160867328.0,282210304.0,3269.0,4862.0
12-04 09:52:42,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2918514688.0,257478656.0,30160871424.0,282210304.0,1313.0,1381.0
12-04 09:52:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918522880.0,257478656.0,30160871424.0,282202112.0,2615.0,3694.0
12-04 09:52:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918518784.0,257478656.0,30160875520.0,282202112.0,2188.0,2725.0
12-04 09:52:45,0.084,0.084,99.833,0.0,0.0,0.0,0.0,26644480.0,0.0,72.0,2918518784.0,257478656.0,30160875520.0,282202112.0,2893.0,4030.0
12-04 09:52:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918514688.0,257478656.0,30160879616.0,282202112.0,3369.0,5016.0
12-04 09:52:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918514688.0,257478656.0,30160879616.0,282202112.0,2028.0,2591.0
12-04 09:52:48,0.250,0.083,99.500,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2919276544.0,257486848.0,30160879616.0,281432064.0,4510.0,5624.0
12-04 09:52:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919268352.0,257486848.0,30160879616.0,281440256.0,2555.0,3651.0
12-04 09:52:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919264256.0,257486848.0,30160883712.0,281440256.0,1811.0,1945.0
12-04 09:52:51,0.667,0.083,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919264256.0,257486848.0,30160883712.0,281440256.0,19206.0,19683.0
12-04 09:52:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2919264256.0,257486848.0,30160883712.0,281440256.0,2546.0,3602.0
12-04 09:52:53,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2919260160.0,257495040.0,30160879616.0,281440256.0,1313.0,1381.0
12-04 09:52:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919251968.0,257495040.0,30160887808.0,281440256.0,3369.0,5017.0
12-04 09:52:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919247872.0,257495040.0,30160891904.0,281440256.0,3587.0,5407.0
12-04 09:52:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919247872.0,257495040.0,30160891904.0,281440256.0,2615.0,3760.0
12-04 09:52:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2919243776.0,257499136.0,30160891904.0,281440256.0,1706.0,2363.0
12-04 09:52:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919239680.0,257499136.0,30160896000.0,281440256.0,1902.0,2549.0
12-04 09:52:59,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2919231488.0,257507328.0,30160896000.0,281440256.0,1278.0,1357.0
12-04 09:53:00,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919231488.0,257507328.0,30160896000.0,281440256.0,3170.0,4833.0
12-04 09:53:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919231488.0,257507328.0,30160896000.0,281440256.0,2586.0,3335.0
12-04 09:53:02,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2919227392.0,257507328.0,30160900096.0,281440256.0,3208.0,4926.0
12-04 09:53:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919227392.0,257507328.0,30160900096.0,281440256.0,2795.0,4054.0
12-04 09:53:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919227392.0,257507328.0,30160900096.0,281440256.0,2872.0,3081.0
12-04 09:53:05,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,2919211008.0,257515520.0,30160908288.0,281440256.0,3340.0,4164.0
12-04 09:53:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919211008.0,257515520.0,30160908288.0,281440256.0,3148.0,3512.0
12-04 09:53:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2919206912.0,257515520.0,30160912384.0,281440256.0,1997.0,1738.0
12-04 09:53:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2920103936.0,257515520.0,30160912384.0,280543232.0,20448.0,20463.0
12-04 09:53:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920095744.0,257515520.0,30160912384.0,280551424.0,6068.0,7439.0
12-04 09:53:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920091648.0,257515520.0,30160916480.0,280551424.0,4807.0,6567.0
12-04 09:53:11,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2920083456.0,257523712.0,30160916480.0,280551424.0,3124.0,3561.0
12-04 09:53:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920075264.0,257527808.0,30160920576.0,280551424.0,2645.0,2881.0
12-04 09:53:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920075264.0,257527808.0,30160920576.0,280551424.0,2684.0,2968.0
12-04 09:53:14,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920071168.0,257527808.0,30160924672.0,280551424.0,1982.0,2584.0
12-04 09:53:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920071168.0,257527808.0,30160924672.0,280551424.0,1871.0,2455.0
12-04 09:53:16,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920071168.0,257527808.0,30160924672.0,280551424.0,1622.0,1854.0
12-04 09:53:17,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,2920062976.0,257536000.0,30160924672.0,280551424.0,3697.0,5963.0
12-04 09:53:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920058880.0,257536000.0,30160928768.0,280551424.0,5210.0,6831.0
12-04 09:53:19,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920058880.0,257536000.0,30160928768.0,280551424.0,2586.0,3693.0
12-04 09:53:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2920058880.0,257536000.0,30160928768.0,280551424.0,2546.0,3643.0
12-04 09:53:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920058880.0,257536000.0,30160928768.0,280551424.0,2735.0,2442.0
12-04 09:53:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2920050688.0,257536000.0,30160936960.0,280551424.0,2884.0,2931.0
12-04 09:53:23,0.0,0.167,99.749,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2920042496.0,257544192.0,30160936960.0,280551424.0,2871.0,2948.0
12-04 09:53:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920042496.0,257544192.0,30160936960.0,280551424.0,2316.0,1871.0
12-04 09:53:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920042496.0,257544192.0,30160936960.0,280551424.0,4868.0,6390.0
12-04 09:53:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920042496.0,257544192.0,30160936960.0,280551424.0,4748.0,5849.0
12-04 09:53:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920038400.0,257544192.0,30160941056.0,280551424.0,4119.0,5241.0
12-04 09:53:28,0.083,0.167,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2920046592.0,257552384.0,30160932864.0,280543232.0,2391.0,1896.0
12-04 09:53:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920153088.0,257552384.0,30160945152.0,280424448.0,4195.0,4679.0
12-04 09:53:30,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920153088.0,257552384.0,30160945152.0,280424448.0,3100.0,2584.0
12-04 09:53:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920153088.0,257552384.0,30160945152.0,280424448.0,2662.0,3244.0
12-04 09:53:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920148992.0,257552384.0,30160949248.0,280424448.0,3088.0,4099.0
12-04 09:53:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920148992.0,257552384.0,30160949248.0,280424448.0,4544.0,6454.0
12-04 09:53:34,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2920140800.0,257560576.0,30160949248.0,280424448.0,3831.0,5374.0
12-04 09:53:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920136704.0,257560576.0,30160953344.0,280424448.0,1679.0,1672.0
12-04 09:53:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920136704.0,257560576.0,30160953344.0,280424448.0,3713.0,4862.0
12-04 09:53:37,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920124416.0,257564672.0,30160961536.0,280424448.0,1868.0,1871.0
12-04 09:53:38,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920124416.0,257564672.0,30160961536.0,280424448.0,37145.0,37633.0
12-04 09:53:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920120320.0,257564672.0,30160965632.0,280424448.0,2809.0,3983.0
12-04 09:53:40,0.0,0.084,99.833,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,2920112128.0,257572864.0,30160965632.0,280424448.0,1218.0,1315.0
12-04 09:53:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920112128.0,257572864.0,30160965632.0,280424448.0,6630.0,9450.0
12-04 09:53:42,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2920112128.0,257572864.0,30160965632.0,280424448.0,3169.0,4839.0
12-04 09:53:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2920112128.0,257572864.0,30160965632.0,280424448.0,1307.0,1357.0
12-04 09:53:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920108032.0,257572864.0,30160969728.0,280424448.0,2153.0,2633.0
12-04 09:53:45,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920103936.0,257572864.0,30160973824.0,280424448.0,2675.0,3603.0
12-04 09:53:46,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2920095744.0,257581056.0,30160973824.0,280424448.0,1559.0,1874.0
12-04 09:53:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920091648.0,257581056.0,30160977920.0,280424448.0,2656.0,3740.0
12-04 09:53:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920734720.0,257581056.0,30160977920.0,279781376.0,5078.0,6623.0
12-04 09:53:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920734720.0,257581056.0,30160977920.0,279781376.0,2615.0,3759.0
12-04 09:53:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920734720.0,257581056.0,30160977920.0,279781376.0,1832.0,2368.0
12-04 09:53:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920861696.0,257581056.0,30160977920.0,279654400.0,2992.0,4187.0
12-04 09:53:52,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2920845312.0,257593344.0,30160982016.0,279654400.0,1381.0,1563.0
12-04 09:53:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920845312.0,257593344.0,30160982016.0,279654400.0,2641.0,3775.0
12-04 09:53:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920845312.0,257593344.0,30160982016.0,279654400.0,1801.0,2459.0
12-04 09:53:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2920845312.0,257593344.0,30160982016.0,279654400.0,1801.0,2457.0
12-04 09:53:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920841216.0,257593344.0,30160986112.0,279654400.0,3713.0,5341.0
12-04 09:53:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2920824832.0,257597440.0,30160990208.0,279662592.0,2654.0,3805.0
12-04 09:53:58,0.0,0.084,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2920816640.0,257605632.0,30160990208.0,279662592.0,2255.0,2840.0
12-04 09:53:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920816640.0,257605632.0,30160990208.0,279662592.0,1962.0,2592.0
12-04 09:54:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920816640.0,257605632.0,30160990208.0,279662592.0,2615.0,3758.0
12-04 09:54:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920816640.0,257605632.0,30160990208.0,279662592.0,2519.0,3444.0
12-04 09:54:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920812544.0,257605632.0,30160994304.0,279662592.0,2549.0,3664.0
12-04 09:54:03,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2920812544.0,257613824.0,30160986112.0,279662592.0,2732.0,3751.0
12-04 09:54:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920800256.0,257613824.0,30160998400.0,279662592.0,3413.0,4302.0
12-04 09:54:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920800256.0,257613824.0,30160998400.0,279662592.0,2620.0,2996.0
12-04 09:54:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920796160.0,257613824.0,30161002496.0,279662592.0,20356.0,20792.0
12-04 09:54:07,0.333,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920792064.0,257617920.0,30161002496.0,279662592.0,2122.0,1847.0
12-04 09:54:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920292352.0,257617920.0,30161002496.0,280162304.0,21257.0,22619.0
12-04 09:54:09,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2920275968.0,257626112.0,30161010688.0,280162304.0,3430.0,4076.0
12-04 09:54:10,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919124992.0,257626112.0,30161010688.0,281313280.0,2417.0,2148.0
12-04 09:54:11,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919124992.0,257626112.0,30161010688.0,281313280.0,5085.0,6838.0
12-04 09:54:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2919247872.0,257626112.0,30161014784.0,281186304.0,2785.0,3023.0
12-04 09:54:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919243776.0,257626112.0,30161018880.0,281186304.0,2615.0,3693.0
12-04 09:54:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919243776.0,257626112.0,30161018880.0,281186304.0,1796.0,2501.0
12-04 09:54:15,0.084,0.0,99.833,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,2919362560.0,257634304.0,30161018880.0,281059328.0,1568.0,1374.0
12-04 09:54:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919362560.0,257634304.0,30161018880.0,281059328.0,4399.0,4396.0
12-04 09:54:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2919485440.0,257634304.0,30161022976.0,280932352.0,3390.0,4969.0
12-04 09:54:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2919485440.0,257634304.0,30161022976.0,280932352.0,3230.0,3328.0
12-04 09:54:19,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919739392.0,257634304.0,30161022976.0,280678400.0,3209.0,3271.0
12-04 09:54:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919739392.0,257634304.0,30161022976.0,280678400.0,5759.0,9490.0
12-04 09:54:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2919841792.0,257642496.0,30161022976.0,280567808.0,2944.0,2973.0
12-04 09:54:22,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2919837696.0,257642496.0,30161027072.0,280567808.0,2702.0,2351.0
12-04 09:54:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919833600.0,257642496.0,30161031168.0,280567808.0,2945.0,2973.0
12-04 09:54:24,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919706624.0,257642496.0,30161031168.0,280694784.0,3592.0,4116.0
12-04 09:54:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919706624.0,257642496.0,30161031168.0,280694784.0,4888.0,4883.0
12-04 09:54:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2919702528.0,257642496.0,30161035264.0,280694784.0,3007.0,2932.0
12-04 09:54:27,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2919694336.0,257650688.0,30161035264.0,280694784.0,3353.0,3519.0
12-04 09:54:28,0.167,0.333,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2920075264.0,257650688.0,30161035264.0,280313856.0,5625.0,7758.0
12-04 09:54:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920071168.0,257650688.0,30161039360.0,280313856.0,4319.0,4653.0
12-04 09:54:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2920067072.0,257650688.0,30161043456.0,280313856.0,2906.0,2336.0
12-04 09:54:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920067072.0,257650688.0,30161043456.0,280313856.0,1713.0,1734.0
12-04 09:54:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2920062976.0,257654784.0,30161043456.0,280313856.0,2840.0,3518.0
12-04 09:54:33,0.084,0.0,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2920054784.0,257662976.0,30161043456.0,280313856.0,3755.0,5097.0
12-04 09:54:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920050688.0,257662976.0,30161047552.0,280313856.0,2517.0,3082.0
12-04 09:54:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920050688.0,257662976.0,30161047552.0,280313856.0,3347.0,4281.0
12-04 09:54:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920050688.0,257662976.0,30161047552.0,280313856.0,2976.0,3450.0
12-04 09:54:37,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920042496.0,257667072.0,30161051648.0,280313856.0,4359.0,6567.0
12-04 09:54:38,0.0,0.167,99.499,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2920038400.0,257675264.0,30161047552.0,280313856.0,37037.0,37481.0
12-04 09:54:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920030208.0,257675264.0,30161055744.0,280313856.0,1273.0,1290.0
12-04 09:54:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920030208.0,257675264.0,30161055744.0,280313856.0,2635.0,3645.0
12-04 09:54:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920026112.0,257675264.0,30161059840.0,280313856.0,2709.0,3863.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920022016.0,257675264.0,30161063936.0,280313856.0,2887.0,4173.0
12-04 09:54:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920022016.0,257675264.0,30161063936.0,280313856.0,1961.0,2630.0
12-04 09:54:44,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2920013824.0,257683456.0,30161063936.0,280313856.0,1872.0,2482.0
12-04 09:54:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920013824.0,257683456.0,30161063936.0,280313856.0,4538.0,6934.0
12-04 09:54:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920009728.0,257683456.0,30161068032.0,280313856.0,1307.0,1423.0
12-04 09:54:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2920132608.0,257683456.0,30161072128.0,280186880.0,2406.0,3070.0
12-04 09:54:48,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920132608.0,257683456.0,30161072128.0,280186880.0,4488.0,5600.0
12-04 09:54:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920132608.0,257683456.0,30161072128.0,280186880.0,1401.0,1556.0
12-04 09:54:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2920120320.0,257691648.0,30161076224.0,280186880.0,2549.0,3758.0
12-04 09:54:51,0.0,0.416,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2920120320.0,257691648.0,30161076224.0,280186880.0,3000.0,4239.0
12-04 09:54:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918596608.0,257691648.0,30161076224.0,281710592.0,3370.0,5017.0
12-04 09:54:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2918596608.0,257691648.0,30161076224.0,281710592.0,2886.0,3966.0
12-04 09:54:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918592512.0,257691648.0,30161080320.0,281710592.0,1017.0,1178.0
12-04 09:54:55,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2918592512.0,257691648.0,30161080320.0,281710592.0,18803.0,3045.0
12-04 09:54:56,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2918457344.0,257699840.0,30161080320.0,281837568.0,3266.0,20799.0
12-04 09:54:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918453248.0,257703936.0,30161080320.0,281837568.0,1795.0,2435.0
12-04 09:54:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918449152.0,257703936.0,30161084416.0,281837568.0,1761.0,2448.0
12-04 09:54:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918445056.0,257703936.0,30161088512.0,281837568.0,4451.0,7224.0
12-04 09:55:00,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918445056.0,257703936.0,30161088512.0,281837568.0,2444.0,3134.0
12-04 09:55:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918445056.0,257703936.0,30161088512.0,281837568.0,1915.0,2724.0
12-04 09:55:02,0.083,0.083,99.666,0.167,0.0,0.0,57344.0,28672.0,10.0,4.0,2918379520.0,257716224.0,30161149952.0,281829376.0,1961.0,2591.0
12-04 09:55:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918379520.0,257716224.0,30161149952.0,281829376.0,1766.0,2435.0
12-04 09:55:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918379520.0,257716224.0,30161149952.0,281829376.0,4819.0,5295.0
12-04 09:55:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2918387712.0,257716224.0,30161149952.0,281821184.0,21081.0,21808.0
12-04 09:55:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918379520.0,257716224.0,30161149952.0,281829376.0,4218.0,5533.0
12-04 09:55:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2918371328.0,257716224.0,30161158144.0,281829376.0,3953.0,5216.0
12-04 09:55:08,0.167,0.167,99.583,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2918371328.0,257724416.0,30161158144.0,281821184.0,20114.0,20312.0
12-04 09:55:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918371328.0,257724416.0,30161158144.0,281821184.0,2610.0,2924.0
12-04 09:55:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918367232.0,257724416.0,30161162240.0,281821184.0,3353.0,3649.0
12-04 09:55:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918367232.0,257724416.0,30161162240.0,281821184.0,2746.0,2972.0
12-04 09:55:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918363136.0,257728512.0,30161162240.0,281821184.0,2585.0,2907.0
12-04 09:55:13,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2918359040.0,257736704.0,30161158144.0,281821184.0,2122.0,1847.0
12-04 09:55:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918346752.0,257736704.0,30161170432.0,281821184.0,1841.0,2479.0
12-04 09:55:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918346752.0,257736704.0,30161170432.0,281821184.0,5115.0,7845.0
12-04 09:55:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918342656.0,257736704.0,30161174528.0,281821184.0,2575.0,3709.0
12-04 09:55:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918338560.0,257740800.0,30161174528.0,281821184.0,2949.0,4636.0
12-04 09:55:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918334464.0,257740800.0,30161178624.0,281821184.0,4135.0,4839.0
12-04 09:55:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2918326272.0,257748992.0,30161178624.0,281821184.0,1206.0,1328.0
12-04 09:55:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918326272.0,257748992.0,30161178624.0,281821184.0,2399.0,3125.0
12-04 09:55:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918326272.0,257748992.0,30161178624.0,281821184.0,2918.0,2998.0
12-04 09:55:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918318080.0,257753088.0,30161182720.0,281821184.0,2752.0,2905.0
12-04 09:55:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918318080.0,257753088.0,30161182720.0,281821184.0,4868.0,6428.0
12-04 09:55:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918305792.0,257753088.0,30161186816.0,281829376.0,3638.0,4230.0
12-04 09:55:25,0.083,0.167,99.666,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2918297600.0,257761280.0,30161186816.0,281829376.0,4761.0,5828.0
12-04 09:55:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918297600.0,257761280.0,30161186816.0,281829376.0,2252.0,1871.0
12-04 09:55:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918289408.0,257765376.0,30161190912.0,281829376.0,2812.0,2906.0
12-04 09:55:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2918297600.0,257765376.0,30161190912.0,281821184.0,2225.0,1738.0
12-04 09:55:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918297600.0,257765376.0,30161190912.0,281821184.0,4259.0,4613.0
12-04 09:55:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918297600.0,257765376.0,30161190912.0,281821184.0,20859.0,4298.0
12-04 09:55:31,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2918297600.0,257773568.0,30161190912.0,281812992.0,4822.0,23392.0
12-04 09:55:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918285312.0,257777664.0,30161199104.0,281812992.0,3825.0,5280.0
12-04 09:55:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918285312.0,257777664.0,30161199104.0,281812992.0,3277.0,4190.0
12-04 09:55:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918285312.0,257777664.0,30161199104.0,281812992.0,2522.0,2997.0
12-04 09:55:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2918285312.0,257777664.0,30161199104.0,281812992.0,2277.0,2298.0
12-04 09:55:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918277120.0,257777664.0,30161199104.0,281821184.0,1822.0,1822.0
12-04 09:55:37,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2918260736.0,257789952.0,30161203200.0,281821184.0,2582.0,3039.0
12-04 09:55:38,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918256640.0,257789952.0,30161207296.0,281821184.0,38965.0,41009.0
12-04 09:55:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918252544.0,257789952.0,30161211392.0,281821184.0,3607.0,5267.0
12-04 09:55:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,9.0,2918252544.0,257789952.0,30161211392.0,281821184.0,1866.0,2482.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918252544.0,257789952.0,30161211392.0,281821184.0,1468.0,1514.0
12-04 09:55:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918252544.0,257789952.0,30161211392.0,281821184.0,3490.0,5060.0
12-04 09:55:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,3.0,2918244352.0,257798144.0,30161211392.0,281821184.0,2082.0,2634.0
12-04 09:55:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918240256.0,257798144.0,30161215488.0,281821184.0,2994.0,4174.0
12-04 09:55:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918236160.0,257798144.0,30161219584.0,281821184.0,1921.0,2501.0
12-04 09:55:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918236160.0,257798144.0,30161219584.0,281821184.0,2615.0,3758.0
12-04 09:55:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918232064.0,257798144.0,30161223680.0,281821184.0,2676.0,3759.0
12-04 09:55:48,0.250,0.167,99.332,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2918486016.0,257806336.0,30161215488.0,281567232.0,3855.0,4378.0
12-04 09:55:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918473728.0,257806336.0,30161227776.0,281567232.0,3852.0,5585.0
12-04 09:55:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918473728.0,257806336.0,30161227776.0,281567232.0,1892.0,2368.0
12-04 09:55:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918473728.0,257806336.0,30161227776.0,281567232.0,1172.0,1266.0
12-04 09:55:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918469632.0,257806336.0,30161231872.0,281567232.0,2549.0,3719.0
12-04 09:55:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918469632.0,257806336.0,30161231872.0,281567232.0,2616.0,3651.0
12-04 09:55:54,0.166,0.166,99.418,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2918461440.0,257814528.0,30161231872.0,281567232.0,2424.0,3064.0
12-04 09:55:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918461440.0,257814528.0,30161231872.0,281567232.0,2615.0,3717.0
12-04 09:55:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918461440.0,257814528.0,30161231872.0,281567232.0,4024.0,6145.0
12-04 09:55:57,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918453248.0,257818624.0,30161235968.0,281567232.0,1955.0,2525.0
12-04 09:55:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918453248.0,257818624.0,30161235968.0,281567232.0,1341.0,1472.0
12-04 09:55:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918453248.0,257818624.0,30161235968.0,281567232.0,2827.0,4094.0
12-04 09:56:00,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2918445056.0,257826816.0,30161235968.0,281567232.0,2282.0,2749.0
12-04 09:56:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918440960.0,257826816.0,30161240064.0,281567232.0,2808.0,3824.0
12-04 09:56:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918436864.0,257826816.0,30161244160.0,281567232.0,3278.0,5062.0
12-04 09:56:03,0.0,0.333,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2918436864.0,257826816.0,30161244160.0,281567232.0,2445.0,3548.0
12-04 09:56:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918432768.0,257826816.0,30161248256.0,281567232.0,6481.0,7892.0
12-04 09:56:05,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918432768.0,257826816.0,30161248256.0,281567232.0,2372.0,2046.0
12-04 09:56:06,0.166,0.250,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2918551552.0,257835008.0,30161248256.0,281440256.0,3005.0,3198.0
12-04 09:56:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918547456.0,257839104.0,30161248256.0,281440256.0,3005.0,3221.0
12-04 09:56:08,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918559744.0,257839104.0,30161252352.0,281423872.0,21315.0,22607.0
12-04 09:56:09,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918539264.0,257839104.0,30161256448.0,281440256.0,1956.0,1619.0
12-04 09:56:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918539264.0,257839104.0,30161256448.0,281440256.0,19658.0,19624.0
12-04 09:56:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918539264.0,257839104.0,30161256448.0,281440256.0,4824.0,6445.0
12-04 09:56:12,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2918526976.0,257847296.0,30161260544.0,281440256.0,4124.0,5335.0
12-04 09:56:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918526976.0,257847296.0,30161260544.0,281440256.0,2556.0,2840.0
12-04 09:56:14,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918526976.0,257847296.0,30161260544.0,281440256.0,1691.0,1874.0
12-04 09:56:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2918526976.0,257847296.0,30161260544.0,281440256.0,3170.0,4836.0
12-04 09:56:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918522880.0,257847296.0,30161264640.0,281440256.0,2715.0,3786.0
12-04 09:56:17,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918641664.0,257847296.0,30161272832.0,281313280.0,1307.0,1357.0
12-04 09:56:18,0.084,0.0,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2918633472.0,257855488.0,30161272832.0,281313280.0,3271.0,3388.0
12-04 09:56:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918633472.0,257855488.0,30161272832.0,281313280.0,2278.0,3006.0
12-04 09:56:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918633472.0,257855488.0,30161272832.0,281313280.0,3797.0,5893.0
12-04 09:56:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918633472.0,257855488.0,30161272832.0,281313280.0,3432.0,4021.0
12-04 09:56:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918629376.0,257855488.0,30161276928.0,281313280.0,3539.0,4141.0
12-04 09:56:23,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2918629376.0,257863680.0,30161268736.0,281313280.0,3597.0,4155.0
12-04 09:56:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918621184.0,257863680.0,30161276928.0,281313280.0,3917.0,4529.0
12-04 09:56:25,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918621184.0,257863680.0,30161276928.0,281313280.0,2264.0,1895.0
12-04 09:56:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918645760.0,257863680.0,30161285120.0,281280512.0,2295.0,1805.0
12-04 09:56:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918645760.0,257863680.0,30161285120.0,281280512.0,2759.0,2902.0
12-04 09:56:28,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918653952.0,257863680.0,30161285120.0,281272320.0,3813.0,4183.0
12-04 09:56:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2918645760.0,257871872.0,30161285120.0,281272320.0,6215.0,8158.0
12-04 09:56:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918641664.0,257871872.0,30161289216.0,281272320.0,4571.0,5136.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918641664.0,257871872.0,30161289216.0,281272320.0,1868.0,1805.0
12-04 09:56:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2918629376.0,257871872.0,30161293312.0,281280512.0,2523.0,3039.0
12-04 09:56:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918629376.0,257871872.0,30161293312.0,281280512.0,3075.0,4155.0
12-04 09:56:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918625280.0,257871872.0,30161297408.0,281280512.0,1742.0,1829.0
12-04 09:56:35,0.0,0.167,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2918617088.0,257880064.0,30161297408.0,281280512.0,3780.0,4863.0
12-04 09:56:36,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918617088.0,257880064.0,30161297408.0,281280512.0,3137.0,4157.0
12-04 09:56:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2918617088.0,257880064.0,30161297408.0,281280512.0,4424.0,6436.0
12-04 09:56:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2918612992.0,257880064.0,30161301504.0,281280512.0,19888.0,20470.0
12-04 09:56:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2918608896.0,257880064.0,30161305600.0,281280512.0,3093.0,4374.0
12-04 09:56:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862354432.0,257880064.0,30161305600.0,337534976.0,1861.0,2500.0
12-04 09:56:41,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2862346240.0,257888256.0,30161305600.0,337534976.0,1861.0,2501.0
12-04 09:56:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2862342144.0,257888256.0,30161309696.0,337534976.0,1347.0,1510.0
12-04 09:56:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2862469120.0,257888256.0,30161309696.0,337408000.0,3149.0,4882.0
12-04 09:56:44,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849644544.0,257888256.0,30161309696.0,350232576.0,2934.0,4080.0
12-04 09:56:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849644544.0,257888256.0,30161309696.0,350232576.0,2650.0,3849.0
12-04 09:56:46,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849640448.0,257888256.0,30161313792.0,350232576.0,3275.0,4884.0
12-04 09:56:47,0.167,0.0,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,2849624064.0,257904640.0,30161313792.0,350232576.0,1926.0,2568.0
12-04 09:56:48,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849632256.0,257904640.0,30161313792.0,350224384.0,3574.0,3610.0
12-04 09:56:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849628160.0,257904640.0,30161317888.0,350224384.0,2967.0,4141.0
12-04 09:56:50,0.166,0.250,99.584,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2849624064.0,257904640.0,30161321984.0,350224384.0,1307.0,1423.0
12-04 09:56:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849615872.0,257904640.0,30161321984.0,350232576.0,1936.0,2612.0
12-04 09:56:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2849607680.0,257912832.0,30161321984.0,350232576.0,3164.0,4812.0
12-04 09:56:53,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2849595392.0,257921024.0,30161326080.0,350232576.0,3983.0,6071.0
12-04 09:56:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849591296.0,257921024.0,30161330176.0,350232576.0,3019.0,4233.0
12-04 09:56:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849591296.0,257921024.0,30161330176.0,350232576.0,1207.0,1290.0
12-04 09:56:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849591296.0,257921024.0,30161330176.0,350232576.0,2487.0,3602.0
12-04 09:56:57,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2849587200.0,257925120.0,30161330176.0,350232576.0,1082.0,1290.0
12-04 09:56:58,0.250,0.083,99.418,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2849583104.0,257933312.0,30161326080.0,350232576.0,1736.0,2363.0
12-04 09:56:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849574912.0,257933312.0,30161334272.0,350232576.0,1624.0,1874.0
12-04 09:57:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849574912.0,257933312.0,30161334272.0,350232576.0,3140.0,4773.0
12-04 09:57:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849574912.0,257933312.0,30161334272.0,350232576.0,4517.0,7221.0
12-04 09:57:02,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2849562624.0,257937408.0,30161342464.0,350232576.0,2700.0,3958.0
12-04 09:57:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849562624.0,257937408.0,30161342464.0,350232576.0,1867.0,2525.0
12-04 09:57:04,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2849554432.0,257945600.0,30161342464.0,350232576.0,2548.0,2567.0
12-04 09:57:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849554432.0,257945600.0,30161342464.0,350232576.0,2656.0,2932.0
12-04 09:57:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849619968.0,257945600.0,30161342464.0,350167040.0,2739.0,3053.0
12-04 09:57:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2849611776.0,257949696.0,30161346560.0,350167040.0,3954.0,5282.0
12-04 09:57:08,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850103296.0,257949696.0,30161346560.0,349675520.0,20743.0,21415.0
12-04 09:57:09,0.166,0.499,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850103296.0,257949696.0,30161346560.0,349675520.0,3877.0,4725.0
12-04 09:57:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2850213888.0,257957888.0,30161354752.0,349548544.0,3499.0,4299.0
12-04 09:57:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850222080.0,257957888.0,30161354752.0,349540352.0,3459.0,4249.0
12-04 09:57:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2850205696.0,257957888.0,30161354752.0,349556736.0,2685.0,2996.0
12-04 09:57:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2850205696.0,257957888.0,30161354752.0,349556736.0,2066.0,1920.0
12-04 09:57:14,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850201600.0,257957888.0,30161358848.0,349556736.0,3280.0,4282.0
12-04 09:57:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850201600.0,257957888.0,30161358848.0,349556736.0,1587.0,1598.0
12-04 09:57:16,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2850193408.0,257966080.0,30161358848.0,349556736.0,3702.0,5959.0
12-04 09:57:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2850193408.0,257966080.0,30161358848.0,349556736.0,1801.0,2457.0
12-04 09:57:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850189312.0,257966080.0,30161362944.0,349556736.0,5276.0,6880.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850185216.0,257966080.0,30161367040.0,349556736.0,2954.0,4269.0
12-04 09:57:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850201600.0,257966080.0,30161367040.0,349540352.0,2021.0,2632.0
12-04 09:57:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2850205696.0,257966080.0,30161371136.0,349532160.0,2390.0,1805.0
12-04 09:57:22,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2846892032.0,257974272.0,30161375232.0,352833536.0,3076.0,2930.0
12-04 09:57:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846892032.0,257974272.0,30161375232.0,352833536.0,3636.0,4164.0
12-04 09:57:24,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846892032.0,257974272.0,30161375232.0,352833536.0,2384.0,1913.0
12-04 09:57:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2846892032.0,257974272.0,30161375232.0,352833536.0,5222.0,6869.0
12-04 09:57:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846892032.0,257974272.0,30161375232.0,352833536.0,3589.0,4226.0
12-04 09:57:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2846883840.0,257974272.0,30161383424.0,352833536.0,4452.0,5465.0
12-04 09:57:28,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2847137792.0,257982464.0,30161383424.0,352571392.0,2095.0,1738.0
12-04 09:57:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847137792.0,257982464.0,30161383424.0,352571392.0,3476.0,3380.0
12-04 09:57:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847145984.0,257982464.0,30161383424.0,352563200.0,5032.0,6117.0
12-04 09:57:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847145984.0,257982464.0,30161383424.0,352563200.0,1807.0,1759.0
12-04 09:57:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847268864.0,257982464.0,30161387520.0,352436224.0,4544.0,6519.0
12-04 09:57:33,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2847264768.0,257990656.0,30161383424.0,352436224.0,1934.0,1871.0
12-04 09:57:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847256576.0,257990656.0,30161391616.0,352436224.0,4196.0,5604.0
12-04 09:57:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847256576.0,257990656.0,30161391616.0,352436224.0,2807.0,3362.0
12-04 09:57:36,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847256576.0,257990656.0,30161391616.0,352436224.0,3170.0,4221.0
12-04 09:57:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847244288.0,257990656.0,30161395712.0,352444416.0,4435.0,4959.0
12-04 09:57:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847244288.0,257990656.0,30161395712.0,352444416.0,19921.0,20353.0
12-04 09:57:39,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2847232000.0,257998848.0,30161399808.0,352444416.0,3863.0,5988.0
12-04 09:57:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2847232000.0,257998848.0,30161399808.0,352444416.0,1725.0,1899.0
12-04 09:57:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847227904.0,257998848.0,30161403904.0,352444416.0,2555.0,3652.0
12-04 09:57:42,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2847227904.0,257998848.0,30161403904.0,352444416.0,2526.0,3650.0
12-04 09:57:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847227904.0,257998848.0,30161403904.0,352444416.0,2021.0,2632.0
12-04 09:57:44,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847223808.0,257998848.0,30161408000.0,352444416.0,2345.0,3006.0
12-04 09:57:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2847215616.0,258007040.0,30161408000.0,352444416.0,2509.0,3706.0
12-04 09:57:46,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847215616.0,258007040.0,30161408000.0,352444416.0,3300.0,4796.0
12-04 09:57:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847211520.0,258007040.0,30161412096.0,352444416.0,2741.0,3759.0
12-04 09:57:48,0.500,0.083,99.417,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2847219712.0,258007040.0,30161412096.0,352436224.0,3703.0,4353.0
12-04 09:57:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847211520.0,258007040.0,30161412096.0,352444416.0,1717.0,1850.0
12-04 09:57:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847211520.0,258007040.0,30161412096.0,352444416.0,1147.0,1290.0
12-04 09:57:51,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2847203328.0,258015232.0,30161412096.0,352444416.0,4577.0,7197.0
12-04 09:57:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847195136.0,258015232.0,30161420288.0,352444416.0,2081.0,2675.0
12-04 09:57:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847191040.0,258015232.0,30161424384.0,352444416.0,1538.0,1581.0
12-04 09:57:54,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847191040.0,258015232.0,30161424384.0,352444416.0,2827.0,4161.0
12-04 09:57:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847191040.0,258015232.0,30161424384.0,352444416.0,19327.0,4196.0
12-04 09:57:56,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2847191040.0,258015232.0,30161424384.0,352444416.0,3570.0,21369.0
12-04 09:57:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2847174656.0,258027520.0,30161428480.0,352444416.0,1212.0,1315.0
12-04 09:57:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847174656.0,258027520.0,30161428480.0,352444416.0,4665.0,7370.0
12-04 09:57:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847174656.0,258027520.0,30161428480.0,352444416.0,2539.0,3265.0
12-04 09:58:00,0.166,0.333,99.501,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2847174656.0,258027520.0,30161428480.0,352444416.0,1527.0,1406.0
12-04 09:58:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847174656.0,258027520.0,30161428480.0,352444416.0,1895.0,2590.0
12-04 09:58:02,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2847170560.0,258027520.0,30161432576.0,352444416.0,3968.0,6169.0
12-04 09:58:03,0.0,0.250,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2847158272.0,258035712.0,30161436672.0,352444416.0,3911.0,4560.0
12-04 09:58:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847154176.0,258035712.0,30161440768.0,352444416.0,3303.0,3760.0
12-04 09:58:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847154176.0,258035712.0,30161440768.0,352444416.0,5377.0,6158.0
12-04 09:58:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847154176.0,258035712.0,30161440768.0,352444416.0,3465.0,4208.0
12-04 09:58:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847154176.0,258035712.0,30161440768.0,352444416.0,2845.0,3065.0
12-04 09:58:08,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847543296.0,258035712.0,30161440768.0,352055296.0,20084.0,20311.0
12-04 09:58:09,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2847531008.0,258043904.0,30161444864.0,352055296.0,5082.0,6949.0
12-04 09:58:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847535104.0,258043904.0,30161448960.0,352047104.0,3293.0,4129.0
12-04 09:58:11,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847526912.0,258043904.0,30161448960.0,352055296.0,1956.0,1756.0
12-04 09:58:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847518720.0,258048000.0,30161453056.0,352055296.0,3893.0,5177.0
12-04 09:58:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847518720.0,258048000.0,30161453056.0,352055296.0,2414.0,2347.0
12-04 09:58:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847518720.0,258048000.0,30161453056.0,352055296.0,1866.0,2525.0
12-04 09:58:15,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2847518720.0,258056192.0,30161453056.0,352047104.0,2455.0,3559.0
12-04 09:58:16,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847584256.0,258056192.0,30161453056.0,351981568.0,4024.0,6119.0
12-04 09:58:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2847580160.0,258056192.0,30161457152.0,351981568.0,1218.0,1315.0
12-04 09:58:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847580160.0,258056192.0,30161457152.0,351981568.0,4518.0,5684.0
12-04 09:58:19,0.249,0.415,99.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847576064.0,258056192.0,30161461248.0,351981568.0,3524.0,5250.0
12-04 09:58:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847576064.0,258056192.0,30161461248.0,351981568.0,1219.0,1315.0
12-04 09:58:21,0.083,0.333,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2847567872.0,258064384.0,30161461248.0,351981568.0,3298.0,3262.0
12-04 09:58:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847563776.0,258064384.0,30161465344.0,351981568.0,2264.0,1825.0
12-04 09:58:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2847563776.0,258064384.0,30161465344.0,351981568.0,5490.0,7553.0
12-04 09:58:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847563776.0,258064384.0,30161465344.0,351981568.0,4011.0,4688.0
12-04 09:58:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847559680.0,258064384.0,30161469440.0,351981568.0,2253.0,1871.0
12-04 09:58:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847551488.0,258064384.0,30161477632.0,351981568.0,4901.0,6385.0
12-04 09:58:27,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2847543296.0,258072576.0,30161477632.0,351981568.0,2519.0,1987.0
12-04 09:58:28,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847559680.0,258072576.0,30161477632.0,351965184.0,2261.0,1829.0
12-04 09:58:29,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847559680.0,258072576.0,30161477632.0,351965184.0,3916.0,3980.0
12-04 09:58:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847555584.0,258072576.0,30161481728.0,351965184.0,5964.0,6464.0
12-04 09:58:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847555584.0,258072576.0,30161481728.0,351965184.0,2462.0,2932.0
12-04 09:58:32,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847539200.0,258072576.0,30161481728.0,351981568.0,3765.0,5376.0
12-04 09:58:33,0.417,0.250,99.249,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2847531008.0,258080768.0,30161481728.0,351981568.0,4183.0,5890.0
12-04 09:58:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847522816.0,258080768.0,30161489920.0,351981568.0,3076.0,3984.0
12-04 09:58:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2847522816.0,258080768.0,30161489920.0,351981568.0,1994.0,1909.0
12-04 09:58:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847522816.0,258080768.0,30161489920.0,351981568.0,2453.0,2858.0
12-04 09:58:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2847522816.0,258080768.0,30161489920.0,351981568.0,4549.0,5046.0
12-04 09:58:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2847518720.0,258080768.0,30161494016.0,351981568.0,19579.0,19662.0
12-04 09:58:39,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2847510528.0,258088960.0,30161494016.0,351981568.0,3369.0,5020.0
12-04 09:58:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2847510528.0,258088960.0,30161494016.0,351981568.0,3923.0,6095.0
12-04 09:58:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847506432.0,258088960.0,30161498112.0,351981568.0,2616.0,3759.0
12-04 09:58:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847502336.0,258088960.0,30161502208.0,351981568.0,2570.0,3751.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847502336.0,258088960.0,30161502208.0,351981568.0,1595.0,1808.0
12-04 09:58:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847502336.0,258088960.0,30161502208.0,351981568.0,2027.0,2591.0
12-04 09:58:45,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2847494144.0,258097152.0,30161502208.0,351981568.0,1207.0,1398.0
12-04 09:58:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847490048.0,258097152.0,30161506304.0,351981568.0,2615.0,3759.0
12-04 09:58:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847490048.0,258097152.0,30161506304.0,351981568.0,20367.0,21987.0
12-04 09:58:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847498240.0,258097152.0,30161506304.0,351973376.0,5535.0,7221.0
12-04 09:58:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847371264.0,258097152.0,30161506304.0,352100352.0,2715.0,3851.0
12-04 09:58:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2847367168.0,258097152.0,30161510400.0,352100352.0,2515.0,3669.0
12-04 09:58:51,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2847358976.0,258105344.0,30161510400.0,352100352.0,1966.0,2550.0
12-04 09:58:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2847346688.0,258109440.0,30161510400.0,352108544.0,1247.0,1381.0
12-04 09:58:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847346688.0,258109440.0,30161510400.0,352108544.0,1745.0,1958.0
12-04 09:58:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847469568.0,258109440.0,30161514496.0,351981568.0,2515.0,3667.0
12-04 09:58:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847465472.0,258109440.0,30161518592.0,351981568.0,1801.0,2458.0
12-04 09:58:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847465472.0,258109440.0,30161518592.0,351981568.0,4511.0,7199.0
12-04 09:58:57,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2847453184.0,258117632.0,30161522688.0,351981568.0,2420.0,3573.0
12-04 09:58:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2847449088.0,258117632.0,30161526784.0,351981568.0,2022.0,2633.0
12-04 09:58:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847449088.0,258117632.0,30161526784.0,351981568.0,3193.0,4368.0
12-04 09:59:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847449088.0,258117632.0,30161526784.0,351981568.0,1408.0,1448.0
12-04 09:59:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847449088.0,258117632.0,30161526784.0,351981568.0,1218.0,1315.0
12-04 09:59:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847444992.0,258117632.0,30161530880.0,351981568.0,2181.0,2803.0
12-04 09:59:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2847436800.0,258125824.0,30161530880.0,351981568.0,2455.0,3625.0
12-04 09:59:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847436800.0,258125824.0,30161530880.0,351981568.0,4321.0,5938.0
12-04 09:59:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847432704.0,258125824.0,30161534976.0,351981568.0,21276.0,22523.0
12-04 09:59:06,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847432704.0,258125824.0,30161534976.0,351981568.0,3310.0,4032.0
12-04 09:59:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2847424512.0,258129920.0,30161539072.0,351981568.0,4029.0,3784.0
12-04 09:59:08,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847686656.0,258129920.0,30161539072.0,351719424.0,20514.0,21409.0
12-04 09:59:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2847670272.0,258138112.0,30161539072.0,351727616.0,2495.0,2344.0
12-04 09:59:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2680557568.0,258138112.0,30161543168.0,518836224.0,2719.0,3059.0
12-04 09:59:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680557568.0,258138112.0,30161543168.0,518836224.0,2911.0,3197.0
12-04 09:59:12,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2680557568.0,258142208.0,30161547264.0,518828032.0,5401.0,7761.0
12-04 09:59:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2680557568.0,258142208.0,30161547264.0,518828032.0,4153.0,5335.0
12-04 09:59:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680553472.0,258142208.0,30161551360.0,518828032.0,2379.0,3133.0
12-04 09:59:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2680545280.0,258150400.0,30161551360.0,518828032.0,1961.0,2591.0
12-04 09:59:16,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2680545280.0,258150400.0,30161551360.0,518828032.0,21314.0,21833.0
12-04 09:59:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2680545280.0,258150400.0,30161551360.0,518828032.0,1795.0,2499.0
12-04 09:59:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680541184.0,258150400.0,30161555456.0,518828032.0,3941.0,4646.0
12-04 09:59:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680541184.0,258150400.0,30161555456.0,518828032.0,3547.0,5265.0
12-04 09:59:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680541184.0,258150400.0,30161555456.0,518828032.0,1801.0,2458.0
12-04 09:59:21,0.166,0.333,99.252,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,2680528896.0,258158592.0,30161559552.0,518828032.0,3727.0,4298.0
12-04 09:59:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2680524800.0,258158592.0,30161563648.0,518828032.0,3593.0,4051.0
12-04 09:59:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2680524800.0,258158592.0,30161563648.0,518828032.0,4421.0,5516.0
12-04 09:59:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676842496.0,258158592.0,30161563648.0,522510336.0,2765.0,2393.0
12-04 09:59:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2676842496.0,258158592.0,30161563648.0,522510336.0,3595.0,4116.0
12-04 09:59:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676842496.0,258158592.0,30161563648.0,522510336.0,3636.0,4165.0
12-04 09:59:27,0.0,0.167,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,2676826112.0,258170880.0,30161567744.0,522510336.0,2426.0,1920.0
12-04 09:59:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677211136.0,258170880.0,30161571840.0,522121216.0,3528.0,4049.0
12-04 09:59:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677207040.0,258170880.0,30161575936.0,522121216.0,4673.0,5228.0
12-04 09:59:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677207040.0,258170880.0,30161575936.0,522121216.0,4995.0,5715.0
12-04 09:59:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677215232.0,258170880.0,30161575936.0,522113024.0,3234.0,2841.0
12-04 09:59:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2677211136.0,258170880.0,30161580032.0,522113024.0,3297.0,4250.0
12-04 09:59:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2677202944.0,258179072.0,30161580032.0,522113024.0,2488.0,2948.0
12-04 09:59:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677194752.0,258179072.0,30161588224.0,522113024.0,3425.0,4478.0
12-04 09:59:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677194752.0,258179072.0,30161588224.0,522113024.0,1868.0,1871.0
12-04 09:59:36,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677194752.0,258179072.0,30161588224.0,522113024.0,3010.0,4117.0
12-04 09:59:37,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2677190656.0,258183168.0,30161588224.0,522113024.0,3770.0,5268.0
12-04 09:59:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677190656.0,258183168.0,30161588224.0,522113024.0,19795.0,20402.0
12-04 09:59:39,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2677178368.0,258191360.0,30161592320.0,522113024.0,2338.0,3113.0
12-04 09:59:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677178368.0,258191360.0,30161592320.0,522113024.0,2615.0,3757.0
12-04 09:59:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677178368.0,258191360.0,30161592320.0,522113024.0,3410.0,4999.0
12-04 09:59:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2677178368.0,258191360.0,30161592320.0,522113024.0,1178.0,1266.0
12-04 09:59:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677174272.0,258191360.0,30161596416.0,522113024.0,3335.0,4927.0
12-04 09:59:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677170176.0,258191360.0,30161600512.0,522113024.0,1711.0,1896.0
12-04 09:59:45,0.0,0.084,99.833,0.084,0.0,0.0,0.0,61440.0,0.0,6.0,2677161984.0,258199552.0,30161600512.0,522113024.0,2128.0,2683.0
12-04 09:59:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677161984.0,258199552.0,30161600512.0,522113024.0,4050.0,6073.0
12-04 09:59:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2677153792.0,258203648.0,30161604608.0,522113024.0,1447.0,1563.0
12-04 09:59:48,0.250,0.167,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2677534720.0,258203648.0,30161604608.0,521732096.0,4095.0,4640.0
12-04 09:59:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677534720.0,258203648.0,30161604608.0,521732096.0,3652.0,5539.0
12-04 09:59:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677534720.0,258203648.0,30161604608.0,521732096.0,3114.0,4818.0
12-04 09:59:51,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2677526528.0,258211840.0,30161604608.0,521732096.0,1312.0,1448.0
12-04 09:59:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2677014528.0,258211840.0,30161608704.0,522240000.0,1981.0,2583.0
12-04 09:59:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677014528.0,258211840.0,30161608704.0,522240000.0,2021.0,2633.0
12-04 09:59:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677014528.0,258211840.0,30161608704.0,522240000.0,2870.0,4082.0
12-04 09:59:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677010432.0,258211840.0,30161612800.0,522240000.0,3329.0,4968.0
12-04 09:59:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677010432.0,258211840.0,30161612800.0,522240000.0,2455.0,3665.0
12-04 09:59:57,0.417,0.0,99.499,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2676989952.0,258220032.0,30161616896.0,522248192.0,2749.0,3941.0
12-04 09:59:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676989952.0,258220032.0,30161616896.0,522248192.0,2455.0,3693.0
12-04 09:59:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676989952.0,258220032.0,30161616896.0,522248192.0,2458.0,3125.0
12-04 10:00:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676989952.0,258220032.0,30161616896.0,522248192.0,2285.0,2526.0
12-04 10:00:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2676985856.0,258220032.0,30161620992.0,522248192.0,2175.0,2392.0
12-04 10:00:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2676981760.0,258220032.0,30161625088.0,522248192.0,2072.0,2728.0
12-04 10:00:03,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2676973568.0,258228224.0,30161625088.0,522248192.0,3269.0,4926.0
12-04 10:00:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676969472.0,258228224.0,30161629184.0,522248192.0,3208.0,3693.0
12-04 10:00:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676965376.0,258228224.0,30161633280.0,522248192.0,21576.0,22752.0
12-04 10:00:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676965376.0,258228224.0,30161633280.0,522248192.0,2520.0,2906.0
12-04 10:00:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2676965376.0,258228224.0,30161633280.0,522248192.0,4118.0,5441.0
12-04 10:00:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676084736.0,258228224.0,30161633280.0,523128832.0,37381.0,37523.0
12-04 10:00:09,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2676072448.0,258236416.0,30161637376.0,523128832.0,3024.0,3537.0
12-04 10:00:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676072448.0,258236416.0,30161637376.0,523128832.0,3366.0,4116.0
12-04 10:00:11,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676064256.0,258236416.0,30161637376.0,523137024.0,4961.0,5098.0
12-04 10:00:12,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2676056064.0,258236416.0,30161645568.0,523137024.0,3494.0,4268.0
12-04 10:00:13,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676064256.0,258236416.0,30161645568.0,523128832.0,4013.0,5325.0
12-04 10:00:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676064256.0,258236416.0,30161645568.0,523128832.0,1791.0,1928.0
12-04 10:00:15,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2676056064.0,258244608.0,30161645568.0,523128832.0,2715.0,3850.0
12-04 10:00:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676056064.0,258244608.0,30161645568.0,523128832.0,2489.0,3689.0
12-04 10:00:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2676047872.0,258248704.0,30161649664.0,523128832.0,2715.0,3851.0
12-04 10:00:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676047872.0,258248704.0,30161649664.0,523128832.0,4078.0,4771.0
12-04 10:00:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2676047872.0,258248704.0,30161649664.0,523128832.0,2650.0,3756.0
12-04 10:00:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676047872.0,258248704.0,30161649664.0,523128832.0,3553.0,5251.0
12-04 10:00:21,0.0,0.167,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2676035584.0,258256896.0,30161653760.0,523128832.0,2973.0,2985.0
12-04 10:00:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2676031488.0,258256896.0,30161657856.0,523128832.0,2849.0,2882.0
12-04 10:00:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676031488.0,258256896.0,30161657856.0,523128832.0,3016.0,2973.0
12-04 10:00:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676031488.0,258256896.0,30161657856.0,523128832.0,2819.0,2906.0
12-04 10:00:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676031488.0,258256896.0,30161657856.0,523128832.0,4570.0,5829.0
12-04 10:00:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676027392.0,258256896.0,30161661952.0,523128832.0,3572.0,4166.0
12-04 10:00:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2676015104.0,258269184.0,30161661952.0,523128832.0,2812.0,2948.0
12-04 10:00:28,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675511296.0,258269184.0,30161666048.0,523628544.0,4217.0,5261.0
12-04 10:00:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675503104.0,258269184.0,30161666048.0,523636736.0,3823.0,3877.0
12-04 10:00:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675499008.0,258269184.0,30161670144.0,523636736.0,3539.0,3487.0
12-04 10:00:31,0.415,0.166,99.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675499008.0,258269184.0,30161670144.0,523636736.0,2429.0,2906.0
12-04 10:00:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675494912.0,258273280.0,30161670144.0,523636736.0,2688.0,3065.0
12-04 10:00:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675482624.0,258281472.0,30161674240.0,523636736.0,3217.0,4255.0
12-04 10:00:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675478528.0,258281472.0,30161678336.0,523636736.0,2800.0,3441.0
12-04 10:00:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675474432.0,258281472.0,30161682432.0,523636736.0,3116.0,4099.0
12-04 10:00:36,0.333,0.083,99.583,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2675474432.0,258281472.0,30161682432.0,523636736.0,3830.0,5375.0
12-04 10:00:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2675474432.0,258281472.0,30161682432.0,523636736.0,3137.0,4159.0
12-04 10:00:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675470336.0,258281472.0,30161686528.0,523636736.0,19343.0,19417.0
12-04 10:00:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675462144.0,258289664.0,30161686528.0,523636736.0,1860.0,2537.0
12-04 10:00:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675462144.0,258289664.0,30161686528.0,523636736.0,20902.0,22680.0
12-04 10:00:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675462144.0,258289664.0,30161686528.0,523636736.0,2032.0,2615.0
12-04 10:00:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675458048.0,258289664.0,30161690624.0,523636736.0,1801.0,2524.0
12-04 10:00:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675458048.0,258289664.0,30161690624.0,523636736.0,2216.0,2856.0
12-04 10:00:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675462144.0,258289664.0,30161694720.0,523628544.0,3270.0,4930.0
12-04 10:00:45,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675453952.0,258297856.0,30161694720.0,523628544.0,4301.0,6523.0
12-04 10:00:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675449856.0,258297856.0,30161698816.0,523628544.0,18408.0,18550.0
12-04 10:00:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675449856.0,258297856.0,30161698816.0,523628544.0,1901.0,2548.0
12-04 10:00:48,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675974144.0,258297856.0,30161698816.0,523104256.0,4863.0,5830.0
12-04 10:00:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2675965952.0,258297856.0,30161698816.0,523112448.0,2002.0,2640.0
12-04 10:00:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675961856.0,258297856.0,30161702912.0,523112448.0,1691.0,1903.0
12-04 10:00:51,0.0,0.250,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2675953664.0,258306048.0,30161702912.0,523112448.0,4551.0,7283.0
12-04 10:00:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675953664.0,258306048.0,30161702912.0,523112448.0,2616.0,3758.0
12-04 10:00:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675953664.0,258306048.0,30161702912.0,523112448.0,1218.0,1315.0
12-04 10:00:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2675949568.0,258306048.0,30161707008.0,523112448.0,2615.0,3760.0
12-04 10:00:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675945472.0,258306048.0,30161711104.0,523112448.0,3883.0,5499.0
12-04 10:00:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2675945472.0,258306048.0,30161711104.0,523112448.0,1378.0,1448.0
12-04 10:00:57,0.0,0.167,99.249,0.584,0.0,0.0,0.0,61440.0,0.0,6.0,2675937280.0,258314240.0,30161711104.0,523112448.0,1874.0,2458.0
12-04 10:00:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675933184.0,258314240.0,30161715200.0,523112448.0,1158.0,1224.0
12-04 10:00:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675933184.0,258314240.0,30161715200.0,523112448.0,3265.0,4927.0
12-04 10:01:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675933184.0,258314240.0,30161715200.0,523112448.0,4268.0,6480.0
12-04 10:01:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675933184.0,258314240.0,30161715200.0,523112448.0,1394.0,1399.0
12-04 10:01:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675924992.0,258318336.0,30161719296.0,523112448.0,3379.0,5115.0
12-04 10:01:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675916800.0,258326528.0,30161719296.0,523112448.0,1042.0,1195.0
12-04 10:01:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675916800.0,258326528.0,30161719296.0,523112448.0,3456.0,4273.0
12-04 10:01:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675863552.0,258326528.0,30161723392.0,523161600.0,2706.0,2621.0
12-04 10:01:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675851264.0,258326528.0,30161727488.0,523169792.0,4568.0,6321.0
12-04 10:01:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675847168.0,258326528.0,30161731584.0,523169792.0,2695.0,2924.0
12-04 10:01:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675601408.0,258326528.0,30161731584.0,523415552.0,20619.0,21361.0
12-04 10:01:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2675593216.0,258334720.0,30161731584.0,523415552.0,2867.0,3015.0
12-04 10:01:10,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2675589120.0,258334720.0,30161735680.0,523415552.0,4428.0,5789.0
12-04 10:01:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2675580928.0,258334720.0,30161735680.0,523423744.0,1953.0,1780.0
12-04 10:01:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2675580928.0,258334720.0,30161735680.0,523423744.0,2795.0,2997.0
12-04 10:01:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675576832.0,258334720.0,30161739776.0,523423744.0,2921.0,3123.0
12-04 10:01:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675572736.0,258334720.0,30161743872.0,523423744.0,2705.0,3850.0
12-04 10:01:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2675564544.0,258342912.0,30161743872.0,523423744.0,5077.0,7786.0
12-04 10:01:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675564544.0,258342912.0,30161743872.0,523423744.0,1143.0,1328.0
12-04 10:01:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675564544.0,258342912.0,30161743872.0,523423744.0,1922.0,2525.0
12-04 10:01:18,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675552256.0,258342912.0,30161747968.0,523431936.0,4666.0,5830.0
12-04 10:01:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675552256.0,258342912.0,30161747968.0,523431936.0,2137.0,2676.0
12-04 10:01:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675552256.0,258342912.0,30161747968.0,523431936.0,3078.0,4280.0
12-04 10:01:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675544064.0,258351104.0,30161747968.0,523431936.0,2269.0,1793.0
12-04 10:01:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675535872.0,258355200.0,30161752064.0,523431936.0,3555.0,4049.0
12-04 10:01:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675531776.0,258355200.0,30161756160.0,523431936.0,3589.0,4075.0
12-04 10:01:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2675531776.0,258355200.0,30161756160.0,523431936.0,4931.0,6501.0
12-04 10:01:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675531776.0,258355200.0,30161756160.0,523431936.0,3640.0,3653.0
12-04 10:01:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675531776.0,258355200.0,30161756160.0,523431936.0,3053.0,2949.0
12-04 10:01:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2675519488.0,258363392.0,30161760256.0,523431936.0,2310.0,1871.0
12-04 10:01:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675781632.0,258363392.0,30161760256.0,523169792.0,3289.0,3220.0
12-04 10:01:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2675781632.0,258363392.0,30161760256.0,523169792.0,4779.0,5782.0
12-04 10:01:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675777536.0,258363392.0,30161764352.0,523169792.0,4872.0,4248.0
12-04 10:01:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2675777536.0,258363392.0,30161764352.0,523169792.0,3649.0,4749.0
12-04 10:01:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2675773440.0,258363392.0,30161768448.0,523169792.0,4112.0,5506.0
12-04 10:01:33,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2675765248.0,258371584.0,30161768448.0,523169792.0,3133.0,4117.0
12-04 10:01:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675761152.0,258371584.0,30161772544.0,523169792.0,2978.0,4010.0
12-04 10:01:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675752960.0,258371584.0,30161772544.0,523177984.0,1959.0,1962.0
12-04 10:01:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675752960.0,258371584.0,30161772544.0,523177984.0,2736.0,3429.0
12-04 10:01:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2675744768.0,258371584.0,30161780736.0,523177984.0,2478.0,2949.0
12-04 10:01:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2675744768.0,258371584.0,30161780736.0,523177984.0,20393.0,21412.0
12-04 10:01:39,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2675732480.0,258379776.0,30161784832.0,523177984.0,2605.0,3694.0
12-04 10:01:40,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258379776.0,30161784832.0,924114944.0,2771.0,3795.0
12-04 10:01:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258379776.0,30161784832.0,924114944.0,3482.0,5286.0
12-04 10:01:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2274795520.0,258379776.0,30161784832.0,924114944.0,1344.0,1472.0
12-04 10:01:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258379776.0,30161784832.0,924114944.0,2512.0,3537.0
12-04 10:01:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274791424.0,258379776.0,30161788928.0,924114944.0,1437.0,1605.0
12-04 10:01:45,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2274783232.0,258387968.0,30161788928.0,924114944.0,2572.0,3710.0
12-04 10:01:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2274394112.0,258387968.0,30170177536.0,916115456.0,4981.0,6176.0
12-04 10:01:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2274385920.0,258387968.0,30170185728.0,916115456.0,2551.0,3717.0
12-04 10:01:48,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275028992.0,258387968.0,30170185728.0,915472384.0,4718.0,5866.0
12-04 10:01:49,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2275028992.0,258387968.0,30170185728.0,915472384.0,3366.0,4953.0
12-04 10:01:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275028992.0,258387968.0,30170185728.0,915472384.0,1557.0,1746.0
12-04 10:01:51,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2275012608.0,258396160.0,30170185728.0,915480576.0,1203.0,1332.0
12-04 10:01:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275004416.0,258400256.0,30170189824.0,915480576.0,3260.0,4903.0
12-04 10:01:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275004416.0,258400256.0,30170189824.0,915480576.0,2771.0,3890.0
12-04 10:01:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275004416.0,258400256.0,30170189824.0,915480576.0,1897.0,2484.0
12-04 10:01:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275004416.0,258400256.0,30170189824.0,915480576.0,3155.0,4437.0
12-04 10:01:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275004416.0,258400256.0,30170189824.0,915480576.0,2064.0,2640.0
12-04 10:01:57,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2274992128.0,258408448.0,30170193920.0,915480576.0,2098.0,2666.0
12-04 10:01:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274988032.0,258408448.0,30170198016.0,915480576.0,19672.0,21111.0
12-04 10:01:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2274988032.0,258408448.0,30170198016.0,915480576.0,3791.0,5937.0
12-04 10:02:00,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274988032.0,258408448.0,30170198016.0,915480576.0,1686.0,1903.0
12-04 10:02:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274988032.0,258408448.0,30170198016.0,915480576.0,1924.0,2499.0
12-04 10:02:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2274975744.0,258416640.0,30170202112.0,915480576.0,1474.0,1602.0
12-04 10:02:03,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2274967552.0,258424832.0,30170202112.0,915480576.0,4039.0,6071.0
12-04 10:02:04,0.332,0.332,99.336,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2274836480.0,258424832.0,30170206208.0,915607552.0,1927.0,1672.0
12-04 10:02:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274836480.0,258424832.0,30170206208.0,915607552.0,3798.0,4887.0
12-04 10:02:06,0.0,0.250,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2274836480.0,258424832.0,30170206208.0,915607552.0,3861.0,5176.0
12-04 10:02:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2274832384.0,258424832.0,30170210304.0,915607552.0,3265.0,4088.0
12-04 10:02:08,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274840576.0,258424832.0,30170210304.0,915599360.0,19250.0,19119.0
12-04 10:02:09,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2274824192.0,258433024.0,30170218496.0,915599360.0,3269.0,4164.0
12-04 10:02:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274824192.0,258433024.0,30170218496.0,915599360.0,2950.0,2750.0
12-04 10:02:11,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274816000.0,258433024.0,30170218496.0,915607552.0,20765.0,21451.0
12-04 10:02:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2274811904.0,258433024.0,30170222592.0,915607552.0,3305.0,4136.0
12-04 10:02:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274811904.0,258433024.0,30170222592.0,915607552.0,2515.0,2840.0
12-04 10:02:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274811904.0,258433024.0,30170222592.0,915607552.0,1991.0,2683.0
12-04 10:02:15,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2274799616.0,258441216.0,30170226688.0,915607552.0,4258.0,6497.0
12-04 10:02:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274799616.0,258441216.0,30170226688.0,915607552.0,5110.0,6686.0
12-04 10:02:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2274795520.0,258441216.0,30170230784.0,915607552.0,1249.0,1406.0
12-04 10:02:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258441216.0,30170230784.0,915607552.0,4581.0,5718.0
12-04 10:02:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258441216.0,30170230784.0,915607552.0,1851.0,2542.0
12-04 10:02:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274795520.0,258441216.0,30170230784.0,915607552.0,3154.0,4344.0
12-04 10:02:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,2274787328.0,258449408.0,30170230784.0,915607552.0,3062.0,2878.0
12-04 10:02:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2274639872.0,258449408.0,30170234880.0,915750912.0,2876.0,2839.0
12-04 10:02:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274639872.0,258449408.0,30170234880.0,915750912.0,4066.0,4432.0
12-04 10:02:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274639872.0,258449408.0,30170234880.0,915750912.0,2906.0,2932.0
12-04 10:02:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274635776.0,258449408.0,30170238976.0,915750912.0,5181.0,6843.0
12-04 10:02:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2274631680.0,258449408.0,30170243072.0,915750912.0,2996.0,2989.0
12-04 10:02:27,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2274750464.0,258457600.0,30170243072.0,915623936.0,3430.0,3980.0
12-04 10:02:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275266560.0,258457600.0,30170243072.0,915107840.0,2903.0,2881.0
12-04 10:02:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275258368.0,258457600.0,30170243072.0,915116032.0,4146.0,4540.0
12-04 10:02:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275254272.0,258457600.0,30170247168.0,915116032.0,3044.0,2410.0
12-04 10:02:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275250176.0,258457600.0,30170251264.0,915116032.0,2955.0,3627.0
12-04 10:02:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275250176.0,258457600.0,30170251264.0,915116032.0,4686.0,6681.0
12-04 10:02:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2275241984.0,258465792.0,30170251264.0,915116032.0,3043.0,4045.0
12-04 10:02:34,0.0,0.333,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2275237888.0,258465792.0,30170255360.0,915116032.0,1764.0,1780.0
12-04 10:02:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275237888.0,258465792.0,30170255360.0,915116032.0,1644.0,1734.0
12-04 10:02:36,0.167,0.250,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2275254272.0,258465792.0,30170255360.0,915099648.0,5057.0,7248.0
12-04 10:02:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275254272.0,258465792.0,30170255360.0,915099648.0,2579.0,3014.0
12-04 10:02:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275246080.0,258465792.0,30170263552.0,915099648.0,20494.0,21586.0
12-04 10:02:39,0.083,0.167,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,2275237888.0,258473984.0,30170263552.0,915099648.0,1244.0,1381.0
12-04 10:02:40,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275237888.0,258473984.0,30170263552.0,915099648.0,3920.0,6027.0
12-04 10:02:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2275233792.0,258473984.0,30170267648.0,915099648.0,1712.0,1854.0
12-04 10:02:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275229696.0,258473984.0,30170271744.0,915099648.0,3166.0,4769.0
12-04 10:02:43,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275229696.0,258473984.0,30170271744.0,915099648.0,1264.0,1374.0
12-04 10:02:44,0.083,0.083,98.748,1.085,0.0,0.0,0.0,28672.0,0.0,3.0,2275348480.0,258482176.0,30170271744.0,914972672.0,3105.0,4793.0
12-04 10:02:45,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2275348480.0,258482176.0,30170271744.0,914972672.0,1832.0,2521.0
12-04 10:02:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275344384.0,258482176.0,30170275840.0,914972672.0,2301.0,3022.0
12-04 10:02:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275344384.0,258482176.0,30170275840.0,914972672.0,19739.0,20887.0
12-04 10:02:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275725312.0,258482176.0,30170275840.0,914591744.0,4514.0,5613.0
12-04 10:02:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275721216.0,258482176.0,30170279936.0,914591744.0,3105.0,4793.0
12-04 10:02:50,0.166,0.333,99.251,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2275708928.0,258490368.0,30170284032.0,914591744.0,2257.0,2863.0
12-04 10:02:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275581952.0,258490368.0,30170284032.0,914718720.0,2235.0,2993.0
12-04 10:02:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275581952.0,258490368.0,30170284032.0,914718720.0,3177.0,4753.0
12-04 10:02:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275581952.0,258490368.0,30170284032.0,914718720.0,2705.0,3796.0
12-04 10:02:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275577856.0,258490368.0,30170288128.0,914718720.0,1054.0,1220.0
12-04 10:02:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275577856.0,258490368.0,30170288128.0,914718720.0,18631.0,2307.0
12-04 10:02:56,0.0,0.084,99.749,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2275569664.0,258498560.0,30170288128.0,914718720.0,3953.0,22070.0
12-04 10:02:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275569664.0,258498560.0,30170288128.0,914718720.0,3466.0,5107.0
12-04 10:02:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275565568.0,258498560.0,30170292224.0,914718720.0,1403.0,1514.0
12-04 10:02:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275561472.0,258498560.0,30170296320.0,914718720.0,3694.0,5899.0
12-04 10:03:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275561472.0,258498560.0,30170296320.0,914718720.0,1949.0,2517.0
12-04 10:03:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275561472.0,258498560.0,30170296320.0,914718720.0,2483.0,3604.0
12-04 10:03:02,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,2275549184.0,258506752.0,30170300416.0,914718720.0,1621.0,1969.0
12-04 10:03:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275549184.0,258506752.0,30170300416.0,914718720.0,2065.0,2860.0
12-04 10:03:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275549184.0,258506752.0,30170300416.0,914718720.0,2487.0,2811.0
12-04 10:03:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275549184.0,258506752.0,30170300416.0,914718720.0,20878.0,21614.0
12-04 10:03:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275549184.0,258506752.0,30170300416.0,914718720.0,4568.0,6387.0
12-04 10:03:07,0.166,0.333,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275545088.0,258506752.0,30170304512.0,914718720.0,3771.0,4766.0
12-04 10:03:08,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2275930112.0,258514944.0,30170308608.0,914321408.0,37276.0,37471.0
12-04 10:03:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2275913728.0,258514944.0,30170308608.0,914337792.0,2808.0,3040.0
12-04 10:03:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275909632.0,258514944.0,30170312704.0,914337792.0,2672.0,2923.0
12-04 10:03:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2275909632.0,258514944.0,30170312704.0,914337792.0,2676.0,2973.0
12-04 10:03:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275909632.0,258514944.0,30170312704.0,914337792.0,2537.0,2418.0
12-04 10:03:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275905536.0,258514944.0,30170316800.0,914337792.0,4515.0,6279.0
12-04 10:03:14,0.0,0.250,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2275893248.0,258523136.0,30170320896.0,914337792.0,1237.0,1423.0
12-04 10:03:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275893248.0,258523136.0,30170320896.0,914337792.0,3960.0,6079.0
12-04 10:03:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2275893248.0,258523136.0,30170320896.0,914337792.0,19257.0,19900.0
12-04 10:03:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275889152.0,258523136.0,30170324992.0,914337792.0,19085.0,19653.0
12-04 10:03:18,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275885056.0,258523136.0,30170329088.0,914337792.0,4940.0,6363.0
12-04 10:03:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2275880960.0,258531328.0,30170324992.0,914337792.0,1891.0,2591.0
12-04 10:03:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275876864.0,258531328.0,30170329088.0,914337792.0,2578.0,3668.0
12-04 10:03:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275876864.0,258531328.0,30170329088.0,914337792.0,2436.0,1913.0
12-04 10:03:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275872768.0,258531328.0,30170333184.0,914337792.0,5650.0,7643.0
12-04 10:03:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275872768.0,258531328.0,30170333184.0,914337792.0,3503.0,3718.0
12-04 10:03:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275872768.0,258531328.0,30170333184.0,914337792.0,3456.0,4087.0
12-04 10:03:25,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2275860480.0,258539520.0,30170337280.0,914337792.0,2253.0,1867.0
12-04 10:03:26,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275860480.0,258539520.0,30170337280.0,914337792.0,3562.0,4164.0
12-04 10:03:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275856384.0,258539520.0,30170341376.0,914337792.0,2711.0,2840.0
12-04 10:03:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275864576.0,258539520.0,30170341376.0,914329600.0,3310.0,3470.0
12-04 10:03:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275856384.0,258539520.0,30170341376.0,914337792.0,3634.0,3577.0
12-04 10:03:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275856384.0,258539520.0,30170341376.0,914337792.0,4988.0,5988.0
12-04 10:03:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2275844096.0,258547712.0,30170345472.0,914337792.0,4392.0,6436.0
12-04 10:03:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275840000.0,258547712.0,30170349568.0,914337792.0,2298.0,2901.0
12-04 10:03:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275840000.0,258547712.0,30170349568.0,914337792.0,2209.0,2302.0
12-04 10:03:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275835904.0,258547712.0,30170353664.0,914337792.0,2679.0,3107.0
12-04 10:03:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275835904.0,258547712.0,30170353664.0,914337792.0,3766.0,5332.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275835904.0,258547712.0,30170353664.0,914337792.0,2509.0,2967.0
12-04 10:03:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2275823616.0,258560000.0,30170353664.0,914337792.0,1705.0,1738.0
12-04 10:03:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275823616.0,258560000.0,30170353664.0,914337792.0,20647.0,22280.0
12-04 10:03:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275815424.0,258560000.0,30170361856.0,914337792.0,6360.0,8554.0
12-04 10:03:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275815424.0,258560000.0,30170361856.0,914337792.0,1204.0,1332.0
12-04 10:03:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275815424.0,258560000.0,30170361856.0,914337792.0,1768.0,2391.0
12-04 10:03:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275807232.0,258564096.0,30170365952.0,914337792.0,1143.0,1290.0
12-04 10:03:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2275799040.0,258572288.0,30170365952.0,914337792.0,4171.0,6573.0
12-04 10:03:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2275799040.0,258572288.0,30170365952.0,914337792.0,2057.0,2681.0
12-04 10:03:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275794944.0,258572288.0,30170370048.0,914337792.0,1858.0,2435.0
12-04 10:03:46,0.083,0.333,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2275794944.0,258572288.0,30170370048.0,914337792.0,2582.0,3692.0
12-04 10:03:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275782656.0,258580480.0,30170374144.0,914337792.0,3240.0,4948.0
12-04 10:03:48,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275790848.0,258580480.0,30170374144.0,914329600.0,4736.0,6017.0
12-04 10:03:49,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2275774464.0,258588672.0,30170374144.0,914337792.0,3410.0,3460.0
12-04 10:03:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275774464.0,258588672.0,30170374144.0,914337792.0,2551.0,3717.0
12-04 10:03:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2275770368.0,258588672.0,30170378240.0,914337792.0,4365.0,5596.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275766272.0,258588672.0,30170382336.0,914337792.0,1829.0,2434.0
12-04 10:03:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275766272.0,258588672.0,30170382336.0,914337792.0,2889.0,4160.0
12-04 10:03:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2275762176.0,258596864.0,30170378240.0,914337792.0,2797.0,3844.0
12-04 10:03:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275758080.0,258596864.0,30170382336.0,914337792.0,2257.0,2865.0
12-04 10:03:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275758080.0,258596864.0,30170382336.0,914337792.0,3296.0,4903.0
12-04 10:03:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275749888.0,258600960.0,30170386432.0,914337792.0,1957.0,2524.0
12-04 10:03:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275749888.0,258600960.0,30170386432.0,914337792.0,2801.0,4053.0
12-04 10:03:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275749888.0,258600960.0,30170386432.0,914337792.0,1203.0,1398.0
12-04 10:04:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2275741696.0,258609152.0,30170386432.0,914337792.0,3326.0,5036.0
12-04 10:04:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275741696.0,258609152.0,30170386432.0,914337792.0,2157.0,2839.0
12-04 10:04:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2275733504.0,258609152.0,30170394624.0,914337792.0,1968.0,2574.0
12-04 10:04:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275733504.0,258609152.0,30170394624.0,914337792.0,4288.0,6714.0
12-04 10:04:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275729408.0,258609152.0,30170398720.0,914337792.0,2882.0,3180.0
12-04 10:04:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275729408.0,258609152.0,30170398720.0,914337792.0,2822.0,3176.0
12-04 10:04:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2275721216.0,258617344.0,30170398720.0,914337792.0,3420.0,4225.0
12-04 10:04:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2275721216.0,258617344.0,30170398720.0,914337792.0,2613.0,2882.0
12-04 10:04:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275737600.0,258617344.0,30170398720.0,914321408.0,19965.0,20522.0
12-04 10:04:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2275725312.0,258617344.0,30170402816.0,914329600.0,2841.0,3129.0
12-04 10:04:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263785472.0,258617344.0,30170406912.0,926265344.0,4044.0,5324.0
12-04 10:04:11,0.416,0.250,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263777280.0,258617344.0,30170406912.0,926273536.0,3295.0,3985.0
12-04 10:04:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2263764992.0,258625536.0,30170411008.0,926273536.0,4271.0,5723.0
12-04 10:04:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263764992.0,258625536.0,30170411008.0,926273536.0,2018.0,1822.0
12-04 10:04:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263764992.0,258625536.0,30170411008.0,926273536.0,1897.0,2549.0
12-04 10:04:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263764992.0,258625536.0,30170411008.0,926273536.0,2482.0,3603.0
12-04 10:04:16,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263764992.0,258625536.0,30170411008.0,926273536.0,2317.0,2905.0
12-04 10:04:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263748608.0,258629632.0,30170423296.0,926273536.0,3105.0,4831.0
12-04 10:04:18,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2263740416.0,258637824.0,30170423296.0,926273536.0,6372.0,8652.0
12-04 10:04:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2263740416.0,258637824.0,30170423296.0,926273536.0,1364.0,1465.0
12-04 10:04:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263740416.0,258637824.0,30170423296.0,926273536.0,1138.0,1332.0
12-04 10:04:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2263740416.0,258637824.0,30170423296.0,926273536.0,4300.0,5369.0
12-04 10:04:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2263863296.0,258637824.0,30170427392.0,926146560.0,2802.0,2442.0
12-04 10:04:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263863296.0,258637824.0,30170427392.0,926146560.0,3787.0,4339.0
12-04 10:04:24,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2263855104.0,258646016.0,30170427392.0,926146560.0,3504.0,3942.0
12-04 10:04:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263851008.0,258646016.0,30170431488.0,926146560.0,4381.0,5359.0
12-04 10:04:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2263846912.0,258646016.0,30170435584.0,926146560.0,4315.0,5425.0
12-04 10:04:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263846912.0,258646016.0,30170435584.0,926146560.0,2591.0,2236.0
12-04 10:04:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263855104.0,258646016.0,30170435584.0,926138368.0,4234.0,5326.0
12-04 10:04:29,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2263846912.0,258654208.0,30170435584.0,926138368.0,2778.0,2186.0
12-04 10:04:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263842816.0,258654208.0,30170439680.0,926138368.0,2812.0,2277.0
12-04 10:04:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263842816.0,258654208.0,30170439680.0,926138368.0,2619.0,3129.0
12-04 10:04:32,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263699456.0,258658304.0,30170443776.0,926273536.0,3450.0,4607.0
12-04 10:04:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263699456.0,258658304.0,30170443776.0,926273536.0,4320.0,6474.0
12-04 10:04:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263695360.0,258658304.0,30170447872.0,926273536.0,3307.0,4391.0
12-04 10:04:35,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2263687168.0,258666496.0,30170447872.0,926273536.0,3113.0,4165.0
12-04 10:04:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263687168.0,258666496.0,30170447872.0,926273536.0,2450.0,2924.0
12-04 10:04:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263683072.0,258670592.0,30170447872.0,926273536.0,3201.0,3661.0
12-04 10:04:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263678976.0,258670592.0,30170451968.0,926273536.0,20201.0,20767.0
12-04 10:04:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263678976.0,258670592.0,30170451968.0,926273536.0,1103.0,1279.0
12-04 10:04:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263674880.0,258670592.0,30170456064.0,926273536.0,2452.0,3561.0
12-04 10:04:41,0.0,0.167,99.666,0.083,0.0,0.083,0.0,36864.0,0.0,3.0,2263666688.0,258678784.0,30170456064.0,926273536.0,3664.0,5764.0
12-04 10:04:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2263662592.0,258678784.0,30170460160.0,926273536.0,3508.0,5278.0
12-04 10:04:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263662592.0,258678784.0,30170460160.0,926273536.0,19514.0,20069.0
12-04 10:04:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263408640.0,258678784.0,30170460160.0,926527488.0,1144.0,1290.0
12-04 10:04:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263408640.0,258678784.0,30170460160.0,926527488.0,3218.0,2482.0
12-04 10:04:46,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263404544.0,258678784.0,30170464256.0,926527488.0,5768.0,2525.0
12-04 10:04:47,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2263396352.0,258686976.0,30170464256.0,926527488.0,4009.0,5447.0
12-04 10:04:48,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263396352.0,258686976.0,30170464256.0,926527488.0,4574.0,5797.0
12-04 10:04:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263392256.0,258686976.0,30170468352.0,926527488.0,2451.0,3625.0
12-04 10:04:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263384064.0,258686976.0,30170476544.0,926527488.0,1791.0,2501.0
12-04 10:04:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263384064.0,258686976.0,30170476544.0,926527488.0,4521.0,5690.0
12-04 10:04:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262749184.0,258686976.0,30170476544.0,927162368.0,2715.0,3337.0
12-04 10:04:53,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2262740992.0,258695168.0,30170476544.0,927162368.0,1143.0,1290.0
12-04 10:04:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2262736896.0,258695168.0,30170480640.0,927162368.0,2612.0,3758.0
12-04 10:04:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262736896.0,258695168.0,30170480640.0,927162368.0,2057.0,2550.0
12-04 10:04:56,0.0,0.250,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2262736896.0,258695168.0,30170480640.0,927162368.0,2903.0,3959.0
12-04 10:04:57,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262736896.0,258695168.0,30170480640.0,927162368.0,4357.0,6725.0
12-04 10:04:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262732800.0,258695168.0,30170484736.0,927162368.0,2023.0,2524.0
12-04 10:04:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2262724608.0,258703360.0,30170484736.0,927162368.0,1474.0,1539.0
12-04 10:05:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262851584.0,258703360.0,30170484736.0,927035392.0,3136.0,4701.0
12-04 10:05:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2262851584.0,258703360.0,30170484736.0,927035392.0,1203.0,1332.0
12-04 10:05:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262978560.0,258703360.0,30170492928.0,926900224.0,2900.0,4174.0
12-04 10:05:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262970368.0,258703360.0,30170492928.0,926908416.0,2072.0,2820.0
12-04 10:05:04,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2262962176.0,258711552.0,30170492928.0,926908416.0,5934.0,7156.0
12-04 10:05:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2262962176.0,258711552.0,30170492928.0,926908416.0,3021.0,3424.0
12-04 10:05:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262962176.0,258711552.0,30170492928.0,926908416.0,3861.0,5178.0
12-04 10:05:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2262958080.0,258711552.0,30170497024.0,926908416.0,3145.0,3512.0
12-04 10:05:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263736320.0,258711552.0,30170497024.0,926130176.0,20799.0,21522.0
12-04 10:05:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263732224.0,258711552.0,30170501120.0,926130176.0,3306.0,4100.0
12-04 10:05:10,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2263711744.0,258719744.0,30170505216.0,926138368.0,2108.0,1864.0
12-04 10:05:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263711744.0,258719744.0,30170505216.0,926138368.0,3230.0,4086.0
12-04 10:05:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263711744.0,258719744.0,30170505216.0,926138368.0,3651.0,4531.0
12-04 10:05:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263711744.0,258719744.0,30170505216.0,926138368.0,2676.0,3038.0
12-04 10:05:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263707648.0,258719744.0,30170509312.0,926138368.0,2057.0,2683.0
12-04 10:05:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263707648.0,258719744.0,30170509312.0,926138368.0,3605.0,4977.0
12-04 10:05:16,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2263699456.0,258727936.0,30170509312.0,926138368.0,1891.0,2591.0
12-04 10:05:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2263699456.0,258727936.0,30170509312.0,926138368.0,18974.0,19163.0
12-04 10:05:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263695360.0,258727936.0,30170513408.0,926138368.0,5244.0,6865.0
12-04 10:05:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263691264.0,258727936.0,30170517504.0,926138368.0,3713.0,4410.0
12-04 10:05:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263691264.0,258727936.0,30170517504.0,926138368.0,1957.0,2591.0
12-04 10:05:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263687168.0,258727936.0,30170521600.0,926138368.0,3804.0,4543.0
12-04 10:05:22,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2263674880.0,258736128.0,30170525696.0,926138368.0,5057.0,6584.0
12-04 10:05:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263674880.0,258736128.0,30170525696.0,926138368.0,3554.0,4206.0
12-04 10:05:24,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263674880.0,258736128.0,30170525696.0,926138368.0,2253.0,1763.0
12-04 10:05:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263674880.0,258736128.0,30170525696.0,926138368.0,19937.0,3468.0
12-04 10:05:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263674880.0,258736128.0,30170525696.0,926138368.0,3402.0,19871.0
12-04 10:05:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263666688.0,258736128.0,30170533888.0,926138368.0,4091.0,4679.0
12-04 10:05:28,0.250,0.250,99.334,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2263023616.0,258744320.0,30170533888.0,926773248.0,4181.0,5176.0
12-04 10:05:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2263023616.0,258744320.0,30170533888.0,926773248.0,2771.0,2241.0
12-04 10:05:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263023616.0,258744320.0,30170533888.0,926773248.0,5557.0,5455.0
12-04 10:05:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2263023616.0,258744320.0,30170533888.0,926773248.0,5074.0,7671.0
12-04 10:05:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262892544.0,258744320.0,30170537984.0,926900224.0,2837.0,3489.0
12-04 10:05:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262888448.0,258744320.0,30170542080.0,926900224.0,3012.0,4075.0
12-04 10:05:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2262876160.0,258752512.0,30170546176.0,926900224.0,1739.0,1829.0
12-04 10:05:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262876160.0,258752512.0,30170546176.0,926900224.0,1705.0,1738.0
12-04 10:05:36,0.166,0.250,99.584,0.0,0.0,0.0,0.0,53248.0,0.0,11.0,2262876160.0,258752512.0,30170546176.0,926900224.0,3172.0,4178.0
12-04 10:05:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262876160.0,258752512.0,30170546176.0,926900224.0,4171.0,5776.0
12-04 10:05:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262876160.0,258752512.0,30170546176.0,926900224.0,19188.0,19144.0
12-04 10:05:39,0.0,0.250,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2262863872.0,258760704.0,30170550272.0,926900224.0,3239.0,4910.0
12-04 10:05:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262863872.0,258760704.0,30170550272.0,926900224.0,19467.0,20548.0
12-04 10:05:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262859776.0,258760704.0,30170554368.0,926900224.0,2512.0,3668.0
12-04 10:05:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262855680.0,258760704.0,30170558464.0,926900224.0,2063.0,2678.0
12-04 10:05:43,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262855680.0,258760704.0,30170558464.0,926900224.0,4255.0,4881.0
12-04 10:05:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262855680.0,258760704.0,30170558464.0,926900224.0,3326.0,4969.0
12-04 10:05:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2262847488.0,258768896.0,30170558464.0,926900224.0,1898.0,2550.0
12-04 10:05:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262847488.0,258768896.0,30170558464.0,926900224.0,1364.0,1465.0
12-04 10:05:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262843392.0,258768896.0,30170562560.0,926900224.0,2645.0,3783.0
12-04 10:05:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262851584.0,258768896.0,30170562560.0,926892032.0,5047.0,6203.0
12-04 10:05:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262851584.0,258768896.0,30170562560.0,926892032.0,3265.0,4795.0
12-04 10:05:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262851584.0,258768896.0,30170562560.0,926892032.0,2097.0,2731.0
12-04 10:05:51,0.083,0.083,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2262835200.0,258777088.0,30170562560.0,926900224.0,4455.0,5614.0
12-04 10:05:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262953984.0,258777088.0,30170570752.0,926773248.0,1928.0,2459.0
12-04 10:05:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262949888.0,258777088.0,30170574848.0,926773248.0,3115.0,4324.0
12-04 10:05:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262822912.0,258777088.0,30170574848.0,926900224.0,1897.0,2550.0
12-04 10:05:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262822912.0,258777088.0,30170574848.0,926900224.0,1898.0,2548.0
12-04 10:05:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262822912.0,258777088.0,30170574848.0,926900224.0,3530.0,5178.0
12-04 10:05:57,0.083,0.416,98.586,0.915,0.0,0.0,0.0,28672.0,0.0,4.0,2262810624.0,258785280.0,30170578944.0,926900224.0,2451.0,3624.0
12-04 10:05:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262810624.0,258785280.0,30170578944.0,926900224.0,2962.0,4398.0
12-04 10:05:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262810624.0,258785280.0,30170578944.0,926900224.0,1957.0,2590.0
12-04 10:06:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262810624.0,258785280.0,30170578944.0,926900224.0,1304.0,1357.0
12-04 10:06:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262810624.0,258785280.0,30170578944.0,926900224.0,2731.0,3776.0
12-04 10:06:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262806528.0,258785280.0,30170583040.0,926900224.0,4071.0,6417.0
12-04 10:06:03,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2262794240.0,258793472.0,30170587136.0,926900224.0,1883.0,2686.0
12-04 10:06:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2262781952.0,258793472.0,30170591232.0,926908416.0,3367.0,4075.0
12-04 10:06:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262781952.0,258793472.0,30170591232.0,926908416.0,3096.0,3536.0
12-04 10:06:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2262781952.0,258793472.0,30170591232.0,926908416.0,2642.0,2854.0
12-04 10:06:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262781952.0,258793472.0,30170591232.0,926908416.0,2516.0,2877.0
12-04 10:06:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262290432.0,258793472.0,30170591232.0,927399936.0,21245.0,22685.0
12-04 10:06:09,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2262269952.0,258801664.0,30170595328.0,927408128.0,4080.0,5352.0
12-04 10:06:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2262265856.0,258801664.0,30170599424.0,927408128.0,2173.0,1864.0
12-04 10:06:11,0.083,0.250,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2262257664.0,258801664.0,30170599424.0,927416320.0,3496.0,4299.0
12-04 10:06:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262249472.0,258805760.0,30170603520.0,927416320.0,3974.0,4882.0
12-04 10:06:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262249472.0,258805760.0,30170603520.0,927416320.0,19200.0,19694.0
12-04 10:06:14,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2262241280.0,258813952.0,30170603520.0,927416320.0,1897.0,2482.0
12-04 10:06:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262241280.0,258813952.0,30170603520.0,927416320.0,2357.0,3464.0
12-04 10:06:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262241280.0,258813952.0,30170603520.0,927416320.0,2672.0,3801.0
12-04 10:06:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262237184.0,258813952.0,30170607616.0,927416320.0,20121.0,21435.0
12-04 10:06:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262237184.0,258813952.0,30170607616.0,927416320.0,3992.0,4589.0
12-04 10:06:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262110208.0,258813952.0,30170607616.0,927543296.0,1082.0,1286.0
12-04 10:06:20,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2262102016.0,258822144.0,30170607616.0,927543296.0,2611.0,3758.0
12-04 10:06:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262097920.0,258822144.0,30170611712.0,927543296.0,4152.0,5267.0
12-04 10:06:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262093824.0,258822144.0,30170615808.0,927543296.0,3612.0,3720.0
12-04 10:06:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262093824.0,258822144.0,30170615808.0,927543296.0,4237.0,5328.0
12-04 10:06:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262093824.0,258822144.0,30170615808.0,927543296.0,2812.0,2878.0
12-04 10:06:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262089728.0,258822144.0,30170619904.0,927543296.0,2974.0,3038.0
12-04 10:06:26,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2262077440.0,258830336.0,30170624000.0,927543296.0,2873.0,2947.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262069248.0,258838528.0,30170624000.0,927543296.0,4279.0,5376.0
12-04 10:06:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262073344.0,258838528.0,30170628096.0,927535104.0,2633.0,2360.0
12-04 10:06:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262065152.0,258838528.0,30170628096.0,927543296.0,4817.0,5651.0
12-04 10:06:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262069248.0,258838528.0,30170632192.0,927535104.0,5655.0,6949.0
12-04 10:06:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262069248.0,258838528.0,30170632192.0,927535104.0,3133.0,4114.0
12-04 10:06:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2262061056.0,258846720.0,30170632192.0,927535104.0,1931.0,1829.0
12-04 10:06:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262061056.0,258846720.0,30170632192.0,927535104.0,3022.0,3495.0
12-04 10:06:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262052864.0,258846720.0,30170640384.0,927535104.0,3038.0,4022.0
12-04 10:06:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262052864.0,258846720.0,30170640384.0,927535104.0,1930.0,1896.0
12-04 10:06:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262052864.0,258846720.0,30170640384.0,927535104.0,3798.0,5266.0
12-04 10:06:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262044672.0,258854912.0,30170640384.0,927535104.0,2860.0,3467.0
12-04 10:06:38,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2262032384.0,258863104.0,30170644480.0,927535104.0,21125.0,22662.0
12-04 10:06:39,0.083,0.333,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2262032384.0,258863104.0,30170644480.0,927535104.0,4455.0,5566.0
12-04 10:06:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262032384.0,258863104.0,30170644480.0,927535104.0,1952.0,2591.0
12-04 10:06:41,0.334,0.083,99.583,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2262032384.0,258863104.0,30170644480.0,927535104.0,19212.0,19676.0
12-04 10:06:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262028288.0,258863104.0,30170648576.0,927535104.0,1275.0,1315.0
12-04 10:06:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262024192.0,258863104.0,30170652672.0,927535104.0,6192.0,8384.0
12-04 10:06:44,0.083,0.167,99.500,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,2262016000.0,258871296.0,30170652672.0,927535104.0,1792.0,2429.0
12-04 10:06:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262016000.0,258871296.0,30170652672.0,927535104.0,3330.0,4856.0
12-04 10:06:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2262011904.0,258871296.0,30170656768.0,927535104.0,1203.0,1370.0
12-04 10:06:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262007808.0,258875392.0,30170656768.0,927535104.0,3939.0,5917.0
12-04 10:06:48,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262016000.0,258875392.0,30170656768.0,927526912.0,3958.0,4039.0
12-04 10:06:49,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2262007808.0,258883584.0,30170656768.0,927526912.0,1958.0,2549.0
12-04 10:06:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262003712.0,258883584.0,30170660864.0,927526912.0,2877.0,3938.0
12-04 10:06:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261995520.0,258883584.0,30170660864.0,927535104.0,1858.0,2457.0
12-04 10:06:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261991424.0,258887680.0,30170660864.0,927535104.0,3099.0,4729.0
12-04 10:06:53,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261987328.0,258887680.0,30170664960.0,927535104.0,3055.0,4305.0
12-04 10:06:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261983232.0,258887680.0,30170669056.0,927535104.0,1877.0,2422.0
12-04 10:06:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261975040.0,258895872.0,30170669056.0,927535104.0,2482.0,3494.0
12-04 10:06:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261975040.0,258895872.0,30170669056.0,927535104.0,2671.0,3759.0
12-04 10:06:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261970944.0,258895872.0,30170673152.0,927535104.0,2621.0,3670.0
12-04 10:06:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261966848.0,258895872.0,30170677248.0,927535104.0,1813.0,1903.0
12-04 10:06:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261966848.0,258895872.0,30170677248.0,927535104.0,2552.0,3651.0
12-04 10:07:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261966848.0,258895872.0,30170677248.0,927535104.0,2743.0,3784.0
12-04 10:07:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2261958656.0,258904064.0,30170677248.0,927535104.0,2671.0,3731.0
12-04 10:07:02,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261954560.0,258904064.0,30170681344.0,927535104.0,2137.0,2675.0
12-04 10:07:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261954560.0,258904064.0,30170681344.0,927535104.0,3190.0,4430.0
12-04 10:07:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261950464.0,258904064.0,30170685440.0,927535104.0,3456.0,4208.0
12-04 10:07:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261950464.0,258904064.0,30170685440.0,927535104.0,2868.0,3106.0
12-04 10:07:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261950464.0,258904064.0,30170685440.0,927535104.0,3510.0,4303.0
12-04 10:07:07,0.0,0.167,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2262061056.0,258916352.0,30170689536.0,927408128.0,2802.0,2973.0
12-04 10:07:08,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261045248.0,258916352.0,30170689536.0,928423936.0,21380.0,22618.0
12-04 10:07:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261045248.0,258916352.0,30170689536.0,928423936.0,3120.0,3518.0
12-04 10:07:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261041152.0,258916352.0,30170693632.0,928423936.0,2114.0,1822.0
12-04 10:07:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261041152.0,258916352.0,30170693632.0,928423936.0,3327.0,4093.0
12-04 10:07:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261037056.0,258916352.0,30170697728.0,928423936.0,4189.0,5451.0
12-04 10:07:13,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261028864.0,258924544.0,30170697728.0,928423936.0,3240.0,4071.0
12-04 10:07:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2261024768.0,258924544.0,30170701824.0,928423936.0,2235.0,2956.0
12-04 10:07:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261024768.0,258924544.0,30170701824.0,928423936.0,1863.0,2459.0
12-04 10:07:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2261024768.0,258924544.0,30170701824.0,928423936.0,2577.0,3601.0
12-04 10:07:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261024768.0,258924544.0,30170701824.0,928423936.0,2018.0,2633.0
12-04 10:07:18,0.415,0.166,99.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261020672.0,258924544.0,30170705920.0,928423936.0,4811.0,6112.0
12-04 10:07:19,0.0,0.333,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2261012480.0,258932736.0,30170705920.0,928423936.0,2276.0,3072.0
12-04 10:07:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261012480.0,258932736.0,30170705920.0,928423936.0,1832.0,2548.0
12-04 10:07:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2261008384.0,258932736.0,30170710016.0,928423936.0,21481.0,22592.0
12-04 10:07:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2260619264.0,258936832.0,30170714112.0,928804864.0,3588.0,4092.0
12-04 10:07:23,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260619264.0,258936832.0,30170714112.0,928804864.0,2225.0,1738.0
12-04 10:07:24,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2260619264.0,258945024.0,30170705920.0,928804864.0,4664.0,5826.0
12-04 10:07:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260611072.0,258945024.0,30170714112.0,928804864.0,4388.0,5424.0
12-04 10:07:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2260611072.0,258945024.0,30170714112.0,928804864.0,2970.0,3076.0
12-04 10:07:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2260602880.0,258949120.0,30170718208.0,928804864.0,2969.0,3039.0
12-04 10:07:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261250048.0,258949120.0,30170722304.0,928153600.0,3010.0,3023.0
12-04 10:07:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261237760.0,258949120.0,30170726400.0,928161792.0,4151.0,4084.0
12-04 10:07:30,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2261229568.0,258957312.0,30170726400.0,928161792.0,3831.0,3623.0
12-04 10:07:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261229568.0,258957312.0,30170726400.0,928161792.0,4391.0,6433.0
12-04 10:07:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261221376.0,258961408.0,30170730496.0,928161792.0,3073.0,4050.0
12-04 10:07:33,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261221376.0,258961408.0,30170730496.0,928161792.0,2544.0,2923.0
12-04 10:07:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261217280.0,258961408.0,30170734592.0,928161792.0,3580.0,4676.0
12-04 10:07:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261213184.0,258961408.0,30170738688.0,928161792.0,5046.0,6092.0
12-04 10:07:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,2261204992.0,258969600.0,30170738688.0,928161792.0,2293.0,2907.0
12-04 10:07:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2261188608.0,258969600.0,30170738688.0,928178176.0,1804.0,1763.0
12-04 10:07:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261188608.0,258969600.0,30170738688.0,928178176.0,21740.0,23684.0
12-04 10:07:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261192704.0,258969600.0,30170742784.0,928169984.0,2866.0,4081.0
12-04 10:07:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261184512.0,258969600.0,30170742784.0,928178176.0,2557.0,3712.0
12-04 10:07:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261192704.0,258969600.0,30170742784.0,928169984.0,2883.0,3965.0
12-04 10:07:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2261192704.0,258981888.0,30170746880.0,928153600.0,2476.0,3643.0
12-04 10:07:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261188608.0,258981888.0,30170750976.0,928153600.0,1203.0,1332.0
12-04 10:07:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261188608.0,258981888.0,30170750976.0,928153600.0,2336.0,3018.0
12-04 10:07:45,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261188608.0,258981888.0,30170750976.0,928153600.0,1263.0,1374.0
12-04 10:07:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261188608.0,258981888.0,30170750976.0,928153600.0,2732.0,3844.0
12-04 10:07:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261184512.0,258981888.0,30170755072.0,928153600.0,4639.0,7267.0
12-04 10:07:48,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2261184512.0,258990080.0,30170755072.0,928145408.0,4323.0,5545.0
12-04 10:07:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2261176320.0,258990080.0,30170755072.0,928153600.0,2475.0,3225.0
12-04 10:07:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261176320.0,258990080.0,30170755072.0,928153600.0,1898.0,2549.0
12-04 10:07:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2261176320.0,258990080.0,30170755072.0,928153600.0,2611.0,3691.0
12-04 10:07:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261172224.0,258990080.0,30170759168.0,928153600.0,1174.0,1266.0
12-04 10:07:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261172224.0,258990080.0,30170759168.0,928153600.0,2671.0,3799.0
12-04 10:07:54,0.0,0.167,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2261164032.0,258998272.0,30170759168.0,928153600.0,1640.0,1867.0
12-04 10:07:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261159936.0,258998272.0,30170763264.0,928153600.0,3693.0,5963.0
12-04 10:07:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2261159936.0,258998272.0,30170763264.0,928153600.0,3437.0,5045.0
12-04 10:07:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261155840.0,258998272.0,30170767360.0,928153600.0,2585.0,3808.0
12-04 10:07:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261155840.0,258998272.0,30170767360.0,928153600.0,1209.0,1290.0
12-04 10:07:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2261155840.0,259006464.0,30170759168.0,928153600.0,2442.0,3161.0
12-04 10:08:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261147648.0,259006464.0,30170767360.0,928153600.0,1857.0,2500.0
12-04 10:08:01,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261143552.0,259006464.0,30170771456.0,928153600.0,1796.0,2497.0
12-04 10:08:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261139456.0,259006464.0,30170775552.0,928153600.0,4014.0,6161.0
12-04 10:08:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261139456.0,259006464.0,30170775552.0,928153600.0,2098.0,2770.0
12-04 10:08:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261131264.0,259006464.0,30170783744.0,928153600.0,4527.0,5895.0
12-04 10:08:05,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2261123072.0,259014656.0,30170783744.0,928153600.0,3489.0,4341.0
12-04 10:08:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261123072.0,259014656.0,30170783744.0,928153600.0,2761.0,3200.0
12-04 10:08:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261118976.0,259018752.0,30170783744.0,928153600.0,1952.0,1756.0
12-04 10:08:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261762048.0,259018752.0,30170783744.0,927510528.0,19801.0,19703.0
12-04 10:08:09,0.417,0.083,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261749760.0,259018752.0,30170787840.0,927518720.0,5358.0,7710.0
12-04 10:08:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261749760.0,259018752.0,30170787840.0,927518720.0,2552.0,2840.0
12-04 10:08:11,0.083,0.167,99.583,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2261737472.0,259026944.0,30170791936.0,927518720.0,3361.0,4116.0
12-04 10:08:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261733376.0,259026944.0,30170796032.0,927518720.0,4537.0,6384.0
12-04 10:08:13,0.083,0.333,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2261860352.0,259026944.0,30170796032.0,927391744.0,20256.0,20391.0
12-04 10:08:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261860352.0,259026944.0,30170796032.0,927391744.0,1715.0,2036.0
12-04 10:08:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261860352.0,259026944.0,30170796032.0,927391744.0,1344.0,1472.0
12-04 10:08:16,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261860352.0,259026944.0,30170796032.0,927391744.0,2456.0,3586.0
12-04 10:08:17,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2261848064.0,259035136.0,30170800128.0,927391744.0,2482.0,3536.0
12-04 10:08:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261721088.0,259035136.0,30170800128.0,927518720.0,5860.0,8002.0
12-04 10:08:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261721088.0,259035136.0,30170800128.0,927518720.0,3175.0,4363.0
12-04 10:08:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261716992.0,259035136.0,30170804224.0,927518720.0,1897.0,2548.0
12-04 10:08:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261716992.0,259035136.0,30170804224.0,927518720.0,3171.0,3220.0
12-04 10:08:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261712896.0,259035136.0,30170808320.0,927518720.0,3531.0,4008.0
12-04 10:08:23,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261704704.0,259043328.0,30170808320.0,927518720.0,4336.0,3878.0
12-04 10:08:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2261704704.0,259043328.0,30170808320.0,927518720.0,2732.0,2442.0
12-04 10:08:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261704704.0,259043328.0,30170808320.0,927518720.0,4121.0,5237.0
12-04 10:08:26,0.083,0.250,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2261700608.0,259043328.0,30170812416.0,927518720.0,5845.0,7804.0
12-04 10:08:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261704704.0,259043328.0,30170816512.0,927510528.0,2803.0,2948.0
12-04 10:08:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261839872.0,259043328.0,30170816512.0,927375360.0,2802.0,2919.0
12-04 10:08:29,0.167,0.083,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2261831680.0,259051520.0,30170816512.0,927375360.0,4036.0,4010.0
12-04 10:08:30,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261827584.0,259051520.0,30170820608.0,927375360.0,3242.0,3236.0
12-04 10:08:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2261827584.0,259051520.0,30170820608.0,927375360.0,2497.0,2974.0
12-04 10:08:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261819392.0,259051520.0,30170820608.0,927383552.0,2554.0,3064.0
12-04 10:08:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261823488.0,259051520.0,30170824704.0,927375360.0,2945.0,4045.0
12-04 10:08:34,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261815296.0,259051520.0,30170832896.0,927375360.0,6042.0,9268.0
12-04 10:08:35,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2261807104.0,259059712.0,30170832896.0,927375360.0,2064.0,1987.0
12-04 10:08:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261807104.0,259059712.0,30170832896.0,927375360.0,1966.0,1871.0
12-04 10:08:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261807104.0,259059712.0,30170832896.0,927375360.0,3012.0,4074.0
12-04 10:08:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261803008.0,259059712.0,30170836992.0,927375360.0,19393.0,20113.0
12-04 10:08:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261803008.0,259059712.0,30170836992.0,927375360.0,2014.0,2723.0
12-04 10:08:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261803008.0,259059712.0,30170836992.0,927375360.0,1897.0,2549.0
12-04 10:08:41,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2261794816.0,259067904.0,30170836992.0,927375360.0,4692.0,7281.0
12-04 10:08:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261790720.0,259067904.0,30170841088.0,927375360.0,2122.0,2683.0
12-04 10:08:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261790720.0,259067904.0,30170841088.0,927375360.0,2744.0,3912.0
12-04 10:08:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261786624.0,259067904.0,30170845184.0,927375360.0,1202.0,1398.0
12-04 10:08:45,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261786624.0,259067904.0,30170845184.0,927375360.0,1747.0,1945.0
12-04 10:08:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2261782528.0,259067904.0,30170849280.0,927375360.0,3982.0,4574.0
12-04 10:08:47,0.083,0.167,99.584,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2261774336.0,259076096.0,30170849280.0,927375360.0,3136.0,4769.0
12-04 10:08:48,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261774336.0,259076096.0,30170849280.0,927375360.0,4048.0,4613.0
12-04 10:08:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261774336.0,259076096.0,30170849280.0,927375360.0,2239.0,2951.0
12-04 10:08:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261770240.0,259076096.0,30170853376.0,927375360.0,6012.0,9665.0
12-04 10:08:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261770240.0,259076096.0,30170853376.0,927375360.0,1108.0,1237.0
12-04 10:08:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261766144.0,259080192.0,30170853376.0,927375360.0,1148.0,1286.0
12-04 10:08:53,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261757952.0,259088384.0,30170853376.0,927375360.0,1242.0,1381.0
12-04 10:08:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261626880.0,259088384.0,30170857472.0,927502336.0,1957.0,2525.0
12-04 10:08:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261626880.0,259088384.0,30170857472.0,927502336.0,2828.0,4081.0
12-04 10:08:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261622784.0,259088384.0,30170861568.0,927502336.0,3146.0,4884.0
12-04 10:08:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261622784.0,259088384.0,30170861568.0,927502336.0,2420.0,3600.0
12-04 10:08:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261618688.0,259088384.0,30170865664.0,927502336.0,2482.0,3601.0
12-04 10:08:59,0.167,0.333,99.417,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2261610496.0,259096576.0,30170865664.0,927502336.0,3264.0,4860.0
12-04 10:09:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261610496.0,259096576.0,30170865664.0,927502336.0,1852.0,1994.0
12-04 10:09:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2261610496.0,259096576.0,30170865664.0,927502336.0,1303.0,1357.0
12-04 10:09:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261606400.0,259096576.0,30170869760.0,927502336.0,2650.0,3845.0
12-04 10:09:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261606400.0,259096576.0,30170869760.0,927502336.0,19117.0,19825.0
12-04 10:09:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2261602304.0,259096576.0,30170873856.0,927502336.0,6229.0,7527.0
12-04 10:09:05,0.0,0.250,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2261590016.0,259104768.0,30170877952.0,927502336.0,5140.0,7108.0
12-04 10:09:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2261590016.0,259104768.0,30170877952.0,927502336.0,2891.0,3268.0
12-04 10:09:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261585920.0,259104768.0,30170882048.0,927502336.0,3299.0,4076.0
12-04 10:09:08,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261602304.0,259104768.0,30170882048.0,927485952.0,19503.0,19277.0
12-04 10:09:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261594112.0,259104768.0,30170882048.0,927494144.0,2080.0,1913.0
12-04 10:09:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261590016.0,259104768.0,30170886144.0,927494144.0,3553.0,4567.0
12-04 10:09:11,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2261581824.0,259112960.0,30170886144.0,927494144.0,3495.0,4232.0
12-04 10:09:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261581824.0,259112960.0,30170886144.0,927494144.0,3395.0,4207.0
12-04 10:09:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261577728.0,259112960.0,30170890240.0,927494144.0,3949.0,5217.0
12-04 10:09:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261573632.0,259112960.0,30170894336.0,927494144.0,3163.0,4743.0
12-04 10:09:15,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261573632.0,259112960.0,30170894336.0,927494144.0,1790.0,2500.0
12-04 10:09:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2261565440.0,259112960.0,30170894336.0,927502336.0,1620.0,1903.0
12-04 10:09:17,0.083,0.167,99.583,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,2261557248.0,259121152.0,30170894336.0,927502336.0,2484.0,3689.0
12-04 10:09:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261553152.0,259121152.0,30170898432.0,927502336.0,3772.0,4464.0
12-04 10:09:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261553152.0,259121152.0,30170898432.0,927502336.0,2770.0,3826.0
12-04 10:09:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261553152.0,259121152.0,30170898432.0,927502336.0,1735.0,2454.0
12-04 10:09:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261676032.0,259121152.0,30170902528.0,927375360.0,21297.0,21974.0
12-04 10:09:22,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2261671936.0,259121152.0,30170906624.0,927375360.0,4279.0,5203.0
12-04 10:09:23,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2261663744.0,259129344.0,30170906624.0,927375360.0,3519.0,4049.0
12-04 10:09:24,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261663744.0,259129344.0,30170906624.0,927375360.0,3625.0,4166.0
12-04 10:09:25,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261663744.0,259129344.0,30170906624.0,927375360.0,2400.0,2112.0
12-04 10:09:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261663744.0,259129344.0,30170906624.0,927375360.0,2880.0,2930.0
12-04 10:09:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261659648.0,259129344.0,30170910720.0,927375360.0,2808.0,2775.0
12-04 10:09:28,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261794816.0,259129344.0,30170910720.0,927240192.0,4207.0,5244.0
12-04 10:09:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261782528.0,259137536.0,30170914816.0,927240192.0,3401.0,3329.0
12-04 10:09:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261782528.0,259137536.0,30170914816.0,927240192.0,4703.0,5317.0
12-04 10:09:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261782528.0,259137536.0,30170914816.0,927240192.0,2256.0,2853.0
12-04 10:09:32,0.251,0.167,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261766144.0,259141632.0,30170918912.0,927248384.0,3831.0,5333.0
12-04 10:09:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261766144.0,259141632.0,30170918912.0,927248384.0,2423.0,2841.0
12-04 10:09:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261889024.0,259141632.0,30170923008.0,927121408.0,1769.0,1805.0
12-04 10:09:35,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,2261880832.0,259149824.0,30170923008.0,927121408.0,3585.0,4664.0
12-04 10:09:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2261872640.0,259149824.0,30170931200.0,927121408.0,3083.0,4099.0
12-04 10:09:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2261868544.0,259153920.0,30170931200.0,927121408.0,5887.0,7367.0
12-04 10:09:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261868544.0,259153920.0,30170931200.0,927121408.0,19847.0,21009.0
12-04 10:09:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261864448.0,259153920.0,30170935296.0,927121408.0,2615.0,3784.0
12-04 10:09:40,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261856256.0,259162112.0,30170935296.0,927121408.0,1819.0,2056.0
12-04 10:09:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2261856256.0,259162112.0,30170935296.0,927121408.0,2584.0,3806.0
12-04 10:09:42,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261852160.0,259162112.0,30170939392.0,927121408.0,3165.0,4838.0
12-04 10:09:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261852160.0,259162112.0,30170939392.0,927121408.0,19304.0,19810.0
12-04 10:09:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261852160.0,259162112.0,30170939392.0,927121408.0,1768.0,2326.0
12-04 10:09:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2261848064.0,259162112.0,30170943488.0,927121408.0,2394.0,3156.0
12-04 10:09:46,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2261839872.0,259170304.0,30170943488.0,927121408.0,3919.0,5965.0
12-04 10:09:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2261831680.0,259174400.0,30170947584.0,927121408.0,1730.0,2364.0
12-04 10:09:48,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262347776.0,259174400.0,30170947584.0,926605312.0,3225.0,3344.0
12-04 10:09:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262347776.0,259174400.0,30170947584.0,926605312.0,2928.0,4304.0
12-04 10:09:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262339584.0,259174400.0,30170947584.0,926613504.0,2611.0,3760.0
12-04 10:09:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2262339584.0,259174400.0,30170947584.0,926613504.0,2504.0,3708.0
12-04 10:09:52,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,2262327296.0,259182592.0,30170951680.0,926613504.0,1996.0,2639.0
12-04 10:09:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262327296.0,259182592.0,30170951680.0,926613504.0,3364.0,4886.0
12-04 10:09:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262327296.0,259182592.0,30170951680.0,926613504.0,2889.0,4095.0
12-04 10:09:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262327296.0,259182592.0,30170951680.0,926613504.0,1307.0,1419.0
12-04 10:09:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262323200.0,259182592.0,30170955776.0,926613504.0,2290.0,3465.0
12-04 10:09:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262319104.0,259182592.0,30170959872.0,926613504.0,2061.0,2708.0
12-04 10:09:58,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2262310912.0,259190784.0,30170959872.0,926613504.0,18578.0,18830.0
12-04 10:09:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262310912.0,259190784.0,30170959872.0,926613504.0,3608.0,5159.0
12-04 10:10:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262310912.0,259190784.0,30170959872.0,926613504.0,2120.0,2339.0
12-04 10:10:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262319104.0,259190784.0,30170959872.0,926605312.0,3412.0,2616.0
12-04 10:10:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262315008.0,259190784.0,30170963968.0,926605312.0,6000.0,9599.0
12-04 10:10:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262315008.0,259190784.0,30170963968.0,926605312.0,1820.0,1990.0
12-04 10:10:04,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2262175744.0,259198976.0,30170968064.0,926732288.0,2440.0,2301.0
12-04 10:10:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262179840.0,259198976.0,30170972160.0,926724096.0,3154.0,4041.0
12-04 10:10:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2262179840.0,259198976.0,30170972160.0,926724096.0,3449.0,4459.0
12-04 10:10:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262179840.0,259198976.0,30170972160.0,926724096.0,1998.0,1763.0
12-04 10:10:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262192128.0,259198976.0,30170976256.0,926707712.0,20969.0,21864.0
12-04 10:10:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262179840.0,259198976.0,30170980352.0,926715904.0,2550.0,2812.0
12-04 10:10:10,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2262171648.0,259207168.0,30170980352.0,926715904.0,2580.0,2906.0
12-04 10:10:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2262163456.0,259207168.0,30170980352.0,926724096.0,5316.0,7664.0
12-04 10:10:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2262159360.0,259207168.0,30170984448.0,926724096.0,2126.0,1920.0
12-04 10:10:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262155264.0,259207168.0,30170988544.0,926724096.0,3255.0,3585.0
12-04 10:10:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262155264.0,259207168.0,30170988544.0,926724096.0,2584.0,3676.0
12-04 10:10:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262155264.0,259207168.0,30170988544.0,926724096.0,3205.0,4884.0
12-04 10:10:16,0.083,0.167,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,7.0,2262147072.0,259215360.0,30170988544.0,926724096.0,1143.0,1290.0
12-04 10:10:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2262142976.0,259215360.0,30170992640.0,926724096.0,1869.0,2458.0
12-04 10:10:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262142976.0,259215360.0,30170992640.0,926724096.0,4182.0,4928.0
12-04 10:10:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262142976.0,259215360.0,30170992640.0,926724096.0,3170.0,4792.0
12-04 10:10:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262151168.0,259215360.0,30170992640.0,926715904.0,3039.0,4792.0
12-04 10:10:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262151168.0,259215360.0,30170992640.0,926715904.0,19617.0,19106.0
12-04 10:10:22,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2262138880.0,259223552.0,30170996736.0,926715904.0,4046.0,5212.0
12-04 10:10:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262134784.0,259223552.0,30171000832.0,926715904.0,3191.0,3424.0
12-04 10:10:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262134784.0,259223552.0,30171000832.0,926715904.0,3462.0,4074.0
12-04 10:10:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262134784.0,259223552.0,30171000832.0,926715904.0,2214.0,1714.0
12-04 10:10:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2262130688.0,259223552.0,30171004928.0,926715904.0,2218.0,1805.0
12-04 10:10:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2262130688.0,259223552.0,30171004928.0,926715904.0,4107.0,4778.0
12-04 10:10:28,0.167,0.250,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2263273472.0,259231744.0,30171004928.0,925564928.0,4806.0,6438.0
12-04 10:10:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263257088.0,259231744.0,30171013120.0,925573120.0,4608.0,4971.0
12-04 10:10:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263257088.0,259231744.0,30171013120.0,925573120.0,4087.0,4455.0
12-04 10:10:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263257088.0,259231744.0,30171013120.0,925573120.0,1863.0,1871.0
12-04 10:10:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263257088.0,259231744.0,30171013120.0,925573120.0,2280.0,2442.0
12-04 10:10:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263257088.0,259231744.0,30171013120.0,925573120.0,3759.0,5348.0
12-04 10:10:34,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2263244800.0,259239936.0,30171017216.0,925573120.0,3318.0,4241.0
12-04 10:10:35,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263244800.0,259239936.0,30171017216.0,925573120.0,1837.0,1920.0
12-04 10:10:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263244800.0,259239936.0,30171017216.0,925573120.0,2623.0,3156.0
12-04 10:10:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263236608.0,259244032.0,30171021312.0,925573120.0,5996.0,7457.0
12-04 10:10:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263232512.0,259244032.0,30171025408.0,925573120.0,21289.0,23005.0
12-04 10:10:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263232512.0,259244032.0,30171025408.0,925573120.0,1242.0,1381.0
12-04 10:10:40,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2263220224.0,259252224.0,30171029504.0,925573120.0,2544.0,3730.0
12-04 10:10:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2263220224.0,259252224.0,30171029504.0,925573120.0,1982.0,2541.0
12-04 10:10:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263212032.0,259256320.0,30171033600.0,925573120.0,3209.0,4458.0
12-04 10:10:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263212032.0,259256320.0,30171033600.0,925573120.0,2681.0,3782.0
12-04 10:10:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263212032.0,259256320.0,30171033600.0,925573120.0,2510.0,3669.0
12-04 10:10:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263212032.0,259256320.0,30171033600.0,925573120.0,3264.0,4927.0
12-04 10:10:46,0.084,0.0,99.749,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,2263195648.0,259264512.0,30171041792.0,925573120.0,3164.0,4770.0
12-04 10:10:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,4.0,2263195648.0,259264512.0,30171041792.0,925573120.0,1620.0,1808.0
12-04 10:10:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263330816.0,259264512.0,30171041792.0,925437952.0,3286.0,3401.0
12-04 10:10:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263330816.0,259264512.0,30171041792.0,925437952.0,3773.0,4368.0
12-04 10:10:50,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263326720.0,259264512.0,30171045888.0,925437952.0,1142.0,1290.0
12-04 10:10:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263191552.0,259264512.0,30171045888.0,925573120.0,4413.0,7066.0
12-04 10:10:52,0.083,0.083,99.666,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,2263183360.0,259272704.0,30171045888.0,925573120.0,1862.0,2524.0
12-04 10:10:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263183360.0,259272704.0,30171045888.0,925573120.0,3703.0,5423.0
12-04 10:10:54,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2263179264.0,259272704.0,30171049984.0,925573120.0,2521.0,3652.0
12-04 10:10:55,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263187456.0,259272704.0,30171049984.0,925564928.0,1242.0,1381.0
12-04 10:10:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263187456.0,259272704.0,30171049984.0,925564928.0,2297.0,2914.0
12-04 10:10:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2263187456.0,259272704.0,30171049984.0,925564928.0,1746.0,1916.0
12-04 10:10:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2263171072.0,259280896.0,30171058176.0,925564928.0,20984.0,23021.0
12-04 10:10:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263171072.0,259280896.0,30171058176.0,925564928.0,2651.0,3676.0
12-04 10:11:00,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263171072.0,259280896.0,30171058176.0,925564928.0,3039.0,4664.0
12-04 10:11:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263171072.0,259280896.0,30171058176.0,925564928.0,1302.0,1423.0
12-04 10:11:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2263166976.0,259280896.0,30171062272.0,925564928.0,1831.0,2548.0
12-04 10:11:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263166976.0,259280896.0,30171062272.0,925564928.0,4119.0,4848.0
12-04 10:11:04,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2263158784.0,259289088.0,30171062272.0,925564928.0,3348.0,4302.0
12-04 10:11:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263158784.0,259289088.0,30171062272.0,925564928.0,2706.0,3015.0
12-04 10:11:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263158784.0,259289088.0,30171062272.0,925564928.0,4923.0,6756.0
12-04 10:11:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263154688.0,259293184.0,30171070464.0,925556736.0,2425.0,2315.0
12-04 10:11:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263154688.0,259293184.0,30171070464.0,925556736.0,20621.0,21505.0
12-04 10:11:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263154688.0,259293184.0,30171070464.0,925556736.0,3488.0,4178.0
12-04 10:11:10,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2263142400.0,259301376.0,30171074560.0,925556736.0,20720.0,21492.0
12-04 10:11:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263142400.0,259301376.0,30171074560.0,925556736.0,3325.0,4026.0
12-04 10:11:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263134208.0,259305472.0,30171078656.0,925556736.0,1860.0,1738.0
12-04 10:11:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263134208.0,259305472.0,30171078656.0,925556736.0,3546.0,4538.0
12-04 10:11:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263130112.0,259305472.0,30171082752.0,925556736.0,2516.0,3625.0
12-04 10:11:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263126016.0,259305472.0,30171086848.0,925556736.0,1766.0,2430.0
12-04 10:11:16,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2263117824.0,259313664.0,30171086848.0,925556736.0,2610.0,3760.0
12-04 10:11:17,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263117824.0,259313664.0,30171086848.0,925556736.0,3681.0,5442.0
12-04 10:11:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263113728.0,259313664.0,30171090944.0,925556736.0,3137.0,3386.0
12-04 10:11:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263113728.0,259313664.0,30171090944.0,925556736.0,2750.0,3767.0
12-04 10:11:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263113728.0,259313664.0,30171090944.0,925556736.0,1831.0,2549.0
12-04 10:11:21,0.084,0.084,99.582,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2263105536.0,259321856.0,30171090944.0,925556736.0,3502.0,4073.0
12-04 10:11:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,2263101440.0,259321856.0,30171095040.0,925556736.0,4002.0,4662.0
12-04 10:11:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263101440.0,259321856.0,30171095040.0,925556736.0,3064.0,3172.0
12-04 10:11:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263097344.0,259321856.0,30171099136.0,925556736.0,4117.0,5173.0
12-04 10:11:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263097344.0,259321856.0,30171099136.0,925556736.0,2904.0,2931.0
12-04 10:11:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2263097344.0,259321856.0,30171099136.0,925556736.0,3690.0,4231.0
12-04 10:11:27,0.0,0.250,99.666,0.083,0.0,0.0,0.0,53248.0,0.0,9.0,2263080960.0,259334144.0,30171103232.0,925556736.0,4034.0,4749.0
12-04 10:11:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263216128.0,259334144.0,30171103232.0,925421568.0,3051.0,2965.0
12-04 10:11:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263216128.0,259334144.0,30171103232.0,925421568.0,3467.0,3445.0
12-04 10:11:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263216128.0,259334144.0,30171103232.0,925421568.0,3635.0,3561.0
12-04 10:11:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263212032.0,259334144.0,30171107328.0,925421568.0,4313.0,6451.0
12-04 10:11:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2263199744.0,259334144.0,30171111424.0,925429760.0,2081.0,2231.0
12-04 10:11:33,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2263191552.0,259342336.0,30171111424.0,925429760.0,2457.0,2970.0
12-04 10:11:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263187456.0,259342336.0,30171115520.0,925429760.0,2457.0,2931.0
12-04 10:11:35,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263187456.0,259342336.0,30171115520.0,925429760.0,4474.0,6490.0
12-04 10:11:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263187456.0,259342336.0,30171115520.0,925429760.0,20207.0,21267.0
12-04 10:11:37,0.166,0.249,99.584,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2263183360.0,259346432.0,30171115520.0,925429760.0,2074.0,2302.0
12-04 10:11:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2263179264.0,259346432.0,30171119616.0,925429760.0,19666.0,20193.0
12-04 10:11:39,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2263166976.0,259354624.0,30171123712.0,925429760.0,2751.0,3898.0
12-04 10:11:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884590080.0,259354624.0,30171123712.0,1304006656.0,2485.0,3716.0
12-04 10:11:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884590080.0,259354624.0,30171123712.0,1304006656.0,1796.0,2458.0
12-04 10:11:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1884585984.0,259354624.0,30171127808.0,1304006656.0,2610.0,3627.0
12-04 10:11:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884585984.0,259354624.0,30171127808.0,1304006656.0,4784.0,7598.0
12-04 10:11:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884581888.0,259354624.0,30171131904.0,1304006656.0,1142.0,1290.0
12-04 10:11:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1884573696.0,259362816.0,30171131904.0,1304006656.0,1957.0,2591.0
12-04 10:11:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884573696.0,259362816.0,30171131904.0,1304006656.0,1730.0,2457.0
12-04 10:11:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1884696576.0,259362816.0,30171136000.0,1303879680.0,1797.0,2459.0
12-04 10:11:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884700672.0,259362816.0,30171140096.0,1303871488.0,4790.0,6041.0
12-04 10:11:49,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884700672.0,259362816.0,30171140096.0,1303871488.0,4070.0,4688.0
12-04 10:11:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884700672.0,259362816.0,30171140096.0,1303871488.0,2511.0,3640.0
12-04 10:11:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1884692480.0,259371008.0,30171140096.0,1303871488.0,3165.0,4838.0
12-04 10:11:52,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1884688384.0,259371008.0,30171144192.0,1303871488.0,3361.0,4513.0
12-04 10:11:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884688384.0,259371008.0,30171144192.0,1303871488.0,1695.0,2405.0
12-04 10:11:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884680192.0,259371008.0,30171144192.0,1303879680.0,1917.0,2541.0
12-04 10:11:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884680192.0,259371008.0,30171144192.0,1303879680.0,2671.0,3800.0
12-04 10:11:56,0.083,0.0,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1884676096.0,259379200.0,30171140096.0,1303879680.0,2027.0,2617.0
12-04 10:11:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,1884663808.0,259383296.0,30171148288.0,1303879680.0,3113.0,4323.0
12-04 10:11:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884663808.0,259383296.0,30171148288.0,1303879680.0,2522.0,3652.0
12-04 10:11:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884663808.0,259383296.0,30171148288.0,1303879680.0,1142.0,1290.0
12-04 10:12:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884659712.0,259383296.0,30171152384.0,1303879680.0,2836.0,3849.0
12-04 10:12:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1884659712.0,259383296.0,30171152384.0,1303879680.0,3324.0,4927.0
12-04 10:12:02,0.083,0.250,99.500,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,1884647424.0,259391488.0,30171156480.0,1303879680.0,2493.0,3175.0
12-04 10:12:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884647424.0,259391488.0,30171156480.0,1303879680.0,2677.0,3650.0
12-04 10:12:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884643328.0,259391488.0,30171160576.0,1303879680.0,3694.0,4544.0
12-04 10:12:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1884643328.0,259391488.0,30171160576.0,1303879680.0,2741.0,2932.0
12-04 10:12:06,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884643328.0,259391488.0,30171160576.0,1303879680.0,3247.0,3515.0
12-04 10:12:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1884651520.0,259391488.0,30171160576.0,1303871488.0,3528.0,4346.0
12-04 10:12:08,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1884274688.0,259399680.0,30171164672.0,1304236032.0,20779.0,21852.0
12-04 10:12:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884262400.0,259399680.0,30171168768.0,1304244224.0,3294.0,4118.0
12-04 10:12:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884254208.0,259399680.0,30171168768.0,1304252416.0,3354.0,4115.0
12-04 10:12:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884254208.0,259399680.0,30171168768.0,1304252416.0,20643.0,21401.0
12-04 10:12:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1884250112.0,259399680.0,30171172864.0,1304252416.0,2694.0,2962.0
12-04 10:12:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884250112.0,259399680.0,30171172864.0,1304252416.0,2464.0,2351.0
12-04 10:12:14,0.417,0.250,99.249,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1884241920.0,259407872.0,30171172864.0,1304252416.0,2711.0,3809.0
12-04 10:12:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884241920.0,259407872.0,30171172864.0,1304252416.0,2409.0,3573.0
12-04 10:12:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884237824.0,259407872.0,30171176960.0,1304252416.0,3729.0,5829.0
12-04 10:12:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1884237824.0,259407872.0,30171185152.0,1304244224.0,3331.0,4884.0
12-04 10:12:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884237824.0,259407872.0,30171185152.0,1304244224.0,3813.0,4010.0
12-04 10:12:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884237824.0,259407872.0,30171185152.0,1304244224.0,1268.0,1290.0
12-04 10:12:20,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1884229632.0,259416064.0,30171185152.0,1304244224.0,2056.0,2641.0
12-04 10:12:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1884229632.0,259416064.0,30171185152.0,1304244224.0,3819.0,4348.0
12-04 10:12:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1883717632.0,259416064.0,30171189248.0,1304752128.0,2245.0,1714.0
12-04 10:12:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883717632.0,259416064.0,30171189248.0,1304752128.0,5468.0,7026.0
12-04 10:12:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883717632.0,259416064.0,30171189248.0,1304752128.0,2868.0,2906.0
12-04 10:12:25,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883713536.0,259416064.0,30171193344.0,1304752128.0,3778.0,4234.0
12-04 10:12:26,0.0,0.250,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1883701248.0,259424256.0,30171197440.0,1304752128.0,3690.0,4143.0
12-04 10:12:27,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1883701248.0,259424256.0,30171197440.0,1304752128.0,3180.0,3429.0
12-04 10:12:28,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883709440.0,259424256.0,30171197440.0,1304743936.0,3851.0,4299.0
12-04 10:12:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883832320.0,259424256.0,30171201536.0,1304616960.0,3383.0,3350.0
12-04 10:12:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883832320.0,259424256.0,30171201536.0,1304616960.0,4440.0,4880.0
12-04 10:12:31,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1883824128.0,259432448.0,30171201536.0,1304616960.0,2618.0,3087.0
12-04 10:12:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,4.0,1883811840.0,259432448.0,30171205632.0,1304625152.0,2417.0,2906.0
12-04 10:12:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883811840.0,259432448.0,30171205632.0,1304625152.0,2855.0,3309.0
12-04 10:12:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883807744.0,259432448.0,30171209728.0,1304625152.0,3885.0,5308.0
12-04 10:12:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883815936.0,259432448.0,30171209728.0,1304616960.0,3162.0,4094.0
12-04 10:12:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1883815936.0,259432448.0,30171209728.0,1304616960.0,2583.0,3105.0
12-04 10:12:37,3.169,1.668,93.328,1.751,0.0,0.083,1601536.0,57344.0,147.0,9.0,1893474304.0,259723264.0,30181523456.0,1284354048.0,713862.0,36185.0
12-04 10:12:38,0.583,0.167,93.750,5.417,0.0,0.083,77824.0,0.0,2.0,0.0,1901412352.0,259723264.0,30181478400.0,1276461056.0,8581310.0,151160.0
12-04 10:12:39,0.335,0.084,99.079,0.502,0.0,0.0,0.0,0.0,0.0,0.0,1903841280.0,259723264.0,30181478400.0,1274032128.0,101202.0,94242.0
12-04 10:12:40,0.667,0.417,98.583,0.333,0.0,0.0,0.0,0.0,0.0,0.0,1906483200.0,259723264.0,30181486592.0,1271382016.0,99393.0,96620.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-peer-slave-18.csv <==
12-04 09:35:32,1.572,0.751,97.601,0.046,0.0,0.030,5068.481,1522467.629,0.777,12.735,2091929600.0,589815808.0,29613072384.0,1324257280.0,0.0,0.0
12-04 09:35:33,0.166,0.166,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2092523520.0,589815808.0,29613084672.0,1323651072.0,2372.0,2708.0
12-04 09:35:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092519424.0,589815808.0,29613088768.0,1323651072.0,2659.0,3001.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092519424.0,589815808.0,29613088768.0,1323651072.0,3736.0,5277.0
12-04 09:35:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2092519424.0,589815808.0,29613088768.0,1323651072.0,2623.0,3131.0
12-04 09:35:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092519424.0,589815808.0,29613088768.0,1323651072.0,4168.0,5824.0
12-04 09:35:38,0.167,0.083,99.667,0.083,0.0,0.0,0.0,61440.0,0.0,4.0,2092511232.0,589824000.0,29613088768.0,1323651072.0,3087.0,4103.0
12-04 09:35:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092507136.0,589824000.0,29613092864.0,1323651072.0,2586.0,3765.0
12-04 09:35:40,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092507136.0,589824000.0,29613092864.0,1323651072.0,1178.0,1266.0
12-04 09:35:41,0.166,0.250,99.501,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,2092503040.0,589824000.0,29613096960.0,1323651072.0,37189.0,38185.0
12-04 09:35:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092503040.0,589824000.0,29613096960.0,1323651072.0,1413.0,1538.0
12-04 09:35:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,10.0,2092498944.0,589824000.0,29613101056.0,1323651072.0,4242.0,6554.0
12-04 09:35:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2092490752.0,589832192.0,29613101056.0,1323651072.0,1368.0,1465.0
12-04 09:35:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092490752.0,589832192.0,29613101056.0,1323651072.0,2686.0,3788.0
12-04 09:35:46,0.167,0.250,99.584,0.0,0.0,0.0,0.0,53248.0,0.0,13.0,2092490752.0,589832192.0,29613101056.0,1323651072.0,3363.0,4906.0
12-04 09:35:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092666880.0,589832192.0,29613105152.0,1323470848.0,42841.0,62170.0
12-04 09:35:48,0.333,0.249,99.418,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2092666880.0,589832192.0,29613105152.0,1323470848.0,2867.0,4212.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092666880.0,589832192.0,29613105152.0,1323470848.0,1281.0,1377.0
12-04 09:35:50,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2093379584.0,589840384.0,29613105152.0,1322749952.0,2526.0,3656.0
12-04 09:35:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2093289472.0,589840384.0,29613109248.0,1322835968.0,4511.0,5604.0
12-04 09:35:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2093285376.0,589840384.0,29613113344.0,1322835968.0,3144.0,4794.0
12-04 09:35:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2093277184.0,589848576.0,29613113344.0,1322835968.0,2239.0,2863.0
12-04 09:35:54,0.167,0.167,99.666,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2093273088.0,589852672.0,29613113344.0,1322835968.0,14708.0,20126.0
12-04 09:35:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2093203456.0,589852672.0,29613182976.0,1322835968.0,2615.0,3763.0
12-04 09:35:56,1.504,1.754,96.575,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2135986176.0,589860864.0,29613182976.0,1280045056.0,273332.0,226140.0
12-04 09:35:57,11.111,7.576,80.976,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2170531840.0,589860864.0,29620580352.0,1238102016.0,2960779.0,943198.0
12-04 09:35:58,19.142,10.815,69.442,0.0,0.0,0.601,0.0,2166784.0,0.0,21.0,2212507648.0,589864960.0,29636308992.0,1180393472.0,3118141.0,1025526.0
12-04 09:35:59,21.088,10.544,67.950,0.084,0.0,0.335,0.0,2166784.0,0.0,21.0,2238464000.0,589864960.0,29651111936.0,1139634176.0,3137601.0,1036936.0
12-04 09:36:00,20.289,9.762,69.610,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,2267447296.0,589877248.0,29667975168.0,1093775360.0,3115568.0,1022866.0
12-04 09:36:01,19.214,10.845,69.513,0.0,0.0,0.427,0.0,2158592.0,0.0,19.0,2293727232.0,589877248.0,29683978240.0,1051492352.0,3130896.0,1031679.0
12-04 09:36:02,21.230,9.520,68.745,0.084,0.0,0.421,0.0,2203648.0,0.0,24.0,2327347200.0,589914112.0,29698650112.0,1003163648.0,3125055.0,1029466.0
12-04 09:36:03,20.170,10.383,69.277,0.0,0.0,0.170,0.0,2166784.0,0.0,20.0,2352214016.0,589914112.0,29713260544.0,963686400.0,3126952.0,1026657.0
12-04 09:36:04,19.385,10.248,69.940,0.085,0.0,0.342,0.0,2154496.0,0.0,20.0,2373488640.0,589914112.0,29729366016.0,926306304.0,3124699.0,1029012.0
12-04 09:36:05,20.681,9.362,69.447,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2403692544.0,589934592.0,29745750016.0,879697920.0,3123486.0,1025963.0
12-04 09:36:06,19.461,11.036,69.082,0.0,0.0,0.421,0.0,2154496.0,0.0,19.0,2423427072.0,589938688.0,29760827392.0,844881920.0,3118320.0,1027055.0
12-04 09:36:07,20.238,9.949,69.218,0.085,0.0,0.510,0.0,2158592.0,0.0,19.0,2441166848.0,589938688.0,29776482304.0,811487232.0,3139536.0,1038332.0
12-04 09:36:08,20.189,8.849,70.189,0.086,0.0,0.687,0.0,2183168.0,0.0,22.0,2452922368.0,589946880.0,29792768000.0,783437824.0,3144133.0,1045316.0
12-04 09:36:09,19.775,9.326,70.553,0.086,0.0,0.259,0.0,2154496.0,0.0,19.0,2462732288.0,589946880.0,29807935488.0,758460416.0,3124269.0,1026190.0
12-04 09:36:10,20.034,10.482,68.724,0.085,0.0,0.676,0.0,2166784.0,0.0,19.0,2479927296.0,589950976.0,29823184896.0,726011904.0,3121468.0,1029589.0
12-04 09:36:11,19.076,10.351,70.060,0.0,0.0,0.513,0.0,2154496.0,0.0,19.0,2491731968.0,589950976.0,29837783040.0,699609088.0,3133713.0,1039191.0
12-04 09:36:12,19.397,9.828,70.431,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2500124672.0,589950976.0,29855440896.0,673558528.0,3137056.0,1035231.0
12-04 09:36:13,19.847,9.710,69.847,0.0,0.0,0.596,0.0,2150400.0,0.0,19.0,2530496512.0,589950976.0,29869318144.0,629309440.0,3118372.0,1022607.0
12-04 09:36:14,19.932,9.837,69.632,0.171,0.0,0.428,0.0,2170880.0,0.0,21.0,2540064768.0,589991936.0,29886693376.0,602324992.0,3132999.0,1033437.0
12-04 09:36:15,20.220,10.152,69.205,0.0,0.0,0.423,0.0,2158592.0,0.0,19.0,2548338688.0,589991936.0,29901025280.0,579719168.0,3112049.0,1020983.0
12-04 09:36:16,18.197,10.730,70.129,0.601,0.0,0.343,0.0,33656832.0,0.0,78.0,2555752448.0,589991936.0,29916966912.0,556363776.0,3138218.0,1037772.0
12-04 09:36:17,17.863,10.085,63.846,7.863,0.0,0.342,0.0,246951936.0,0.0,481.0,2564202496.0,590008320.0,29931425792.0,533438464.0,3124977.0,1029981.0
12-04 09:36:18,22.129,10.981,66.387,0.084,0.0,0.419,0.0,2162688.0,0.0,21.0,2565234688.0,590016512.0,29948448768.0,515375104.0,3116290.0,1025262.0
12-04 09:36:19,18.970,10.472,70.215,0.0,0.0,0.343,0.0,2162688.0,0.0,20.0,2568638464.0,590024704.0,29963235328.0,497176576.0,3123291.0,1025982.0
12-04 09:36:20,19.048,9.524,70.823,0.173,0.0,0.433,0.0,2170880.0,0.0,21.0,2568781824.0,590045184.0,29978755072.0,481492992.0,3126427.0,1027611.0
12-04 09:36:21,21.343,9.983,67.986,0.344,0.0,0.344,0.0,28454912.0,0.0,80.0,2586857472.0,590065664.0,30017368064.0,424783872.0,3131635.0,1034277.0
12-04 09:36:22,23.454,10.739,64.863,0.515,0.0,0.430,4096.0,41111552.0,1.0,117.0,2592985088.0,590073856.0,30008086528.0,427929600.0,3122184.0,1024837.0
12-04 09:36:23,20.364,8.406,70.884,0.0,0.0,0.347,0.0,2252800.0,0.0,20.0,2610819072.0,590086144.0,30024552448.0,393617408.0,3122156.0,1025313.0
12-04 09:36:24,19.418,9.837,70.402,0.0,0.0,0.342,0.0,2162688.0,0.0,19.0,2613153792.0,590086144.0,30039261184.0,376573952.0,3132881.0,1034092.0
12-04 09:36:25,20.893,9.857,68.576,0.084,0.0,0.590,0.0,2150400.0,0.0,19.0,2629615616.0,590090240.0,30055362560.0,344006656.0,3127588.0,1031363.0
12-04 09:36:26,19.385,9.821,70.196,0.171,0.0,0.427,0.0,2162688.0,0.0,22.0,2637778944.0,590102528.0,30070804480.0,320389120.0,3121080.0,1027069.0
12-04 09:36:27,19.745,10.383,69.447,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2650218496.0,590102528.0,30086426624.0,292327424.0,3134532.0,1033646.0
12-04 09:36:28,18.487,10.318,70.851,0.086,0.0,0.258,0.0,2154496.0,0.0,19.0,2658680832.0,590102528.0,30101524480.0,268767232.0,3140508.0,1035799.0
12-04 09:36:29,19.915,10.553,69.277,0.0,0.0,0.255,0.0,2162688.0,0.0,19.0,2674327552.0,590127104.0,30117163008.0,237457408.0,3115616.0,1025016.0
12-04 09:36:30,19.864,10.145,69.565,0.0,0.0,0.426,0.0,2445312.0,0.0,28.0,2684338176.0,589180928.0,30089736192.0,255819776.0,3133217.0,1029492.0
12-04 09:36:31,19.044,10.418,69.769,0.085,0.0,0.683,0.0,2146304.0,0.0,19.0,2691497984.0,589180928.0,30104350720.0,234045440.0,3127684.0,1028175.0
12-04 09:36:32,20.437,10.261,68.797,0.084,0.0,0.421,0.0,2211840.0,0.0,22.0,2701787136.0,588763136.0,30098665472.0,229859328.0,3126385.0,1029795.0
12-04 09:36:33,20.303,10.447,68.913,0.0,0.0,0.337,0.0,2281472.0,0.0,21.0,2707443712.0,588324864.0,30094266368.0,229040128.0,3133037.0,1037892.0
12-04 09:36:34,19.678,9.924,69.805,0.085,0.0,0.509,0.0,2215936.0,0.0,22.0,2709704704.0,587886592.0,30087159808.0,234323968.0,3119790.0,1025393.0
12-04 09:36:35,20.573,9.696,68.971,0.084,0.0,0.675,0.0,2289664.0,0.0,22.0,2710224896.0,587448320.0,30083629056.0,237772800.0,3123929.0,1029622.0
12-04 09:36:36,20.434,10.259,68.891,0.0,0.0,0.417,0.0,2228224.0,0.0,23.0,2719756288.0,587005952.0,30075838464.0,236474368.0,3124766.0,1027359.0
12-04 09:36:37,19.983,10.162,69.257,0.0,0.0,0.598,0.0,2293760.0,0.0,23.0,2724696064.0,586530816.0,30069035008.0,238813184.0,3125459.0,1028215.0
12-04 09:36:38,19.781,10.269,69.192,0.168,0.0,0.589,0.0,2273280.0,0.0,27.0,2727784448.0,586100736.0,30063992832.0,241197056.0,3134822.0,1033278.0
12-04 09:36:39,19.485,9.871,70.215,0.0,0.0,0.429,0.0,2240512.0,0.0,21.0,2735808512.0,585666560.0,30058168320.0,239431680.0,3121196.0,1027620.0
12-04 09:36:40,19.231,9.402,71.111,0.0,0.0,0.256,0.0,2277376.0,0.0,23.0,2747486208.0,585224192.0,30051872768.0,234491904.0,3128309.0,1030213.0
12-04 09:36:41,19.297,9.348,70.583,0.086,0.0,0.686,0.0,2195456.0,0.0,20.0,2746642432.0,584781824.0,30046490624.0,241160192.0,3147216.0,1047128.0
12-04 09:36:42,20.320,11.130,68.128,0.084,0.0,0.337,0.0,2310144.0,0.0,24.0,2754232320.0,584351744.0,30041882624.0,238608384.0,3122971.0,1031357.0
12-04 09:36:43,19.932,10.348,69.296,0.085,0.0,0.339,0.0,2211840.0,0.0,23.0,2762711040.0,583933952.0,30036492288.0,235937792.0,3122924.0,1027777.0
12-04 09:36:44,19.811,9.777,69.811,0.086,0.0,0.515,0.0,2306048.0,0.0,25.0,2766290944.0,583495680.0,30030548992.0,238739456.0,3120171.0,1026945.0
12-04 09:36:45,19.815,10.118,69.562,0.0,0.0,0.506,0.0,2228224.0,0.0,24.0,2771632128.0,583045120.0,30025510912.0,238886912.0,3126967.0,1027713.0
12-04 09:36:46,19.182,10.827,69.736,0.0,0.0,0.256,0.0,2244608.0,0.0,20.0,2776199168.0,582615040.0,30019588096.0,240672768.0,3128388.0,1030322.0
12-04 09:36:47,20.068,9.650,68.147,1.879,0.0,0.256,4096.0,85921792.0,1.0,170.0,2786996224.0,582201344.0,30012964864.0,236912640.0,3130792.0,1030960.0
12-04 09:36:48,15.450,9.593,62.988,11.630,0.0,0.340,8192.0,267390976.0,2.0,466.0,2789109760.0,581771264.0,30005374976.0,242819072.0,2993188.0,957034.0
12-04 09:36:49,22.810,10.234,64.441,2.082,0.0,0.434,0.0,76685312.0,0.0,177.0,2799435776.0,581136384.0,29991862272.0,246640640.0,3249376.0,1093933.0
12-04 09:36:50,20.598,9.060,69.829,0.085,0.0,0.427,0.0,2174976.0,0.0,19.0,2800029696.0,581140480.0,30007418880.0,230486016.0,3129387.0,1033473.0
12-04 09:36:51,19.165,9.710,70.528,0.0,0.0,0.596,0.0,2285568.0,0.0,24.0,2801696768.0,580661248.0,29996736512.0,239980544.0,3132350.0,1036434.0
12-04 09:36:52,19.829,9.915,69.744,0.0,0.0,0.513,0.0,2236416.0,0.0,20.0,2806874112.0,580247552.0,29992939520.0,239013888.0,3130031.0,1029441.0
12-04 09:36:53,19.932,9.410,70.231,0.086,0.0,0.342,0.0,2437120.0,0.0,41.0,2808565760.0,579821568.0,29987680256.0,243007488.0,3112762.0,1021252.0
12-04 09:36:54,19.390,10.415,69.687,0.085,0.0,0.423,0.0,2248704.0,0.0,20.0,2824941568.0,579211264.0,29972660224.0,242262016.0,3143593.0,1039279.0
12-04 09:36:55,20.355,10.304,68.919,0.084,0.0,0.338,0.0,2166784.0,0.0,21.0,2824957952.0,579219456.0,29987823616.0,227074048.0,3114449.0,1020891.0
12-04 09:36:56,18.809,9.957,71.064,0.0,0.0,0.170,0.0,2277376.0,0.0,25.0,2830057472.0,578781184.0,29982109696.0,228126720.0,3017262.0,912322.0
12-04 09:36:57,7.197,2.929,89.791,0.084,0.0,0.0,0.0,2277376.0,0.0,21.0,2833821696.0,578150400.0,29960105984.0,246996992.0,150783.0,83927.0
12-04 09:36:58,0.500,0.667,98.833,0.0,0.0,0.0,0.0,221184.0,0.0,18.0,2833821696.0,578158592.0,29960097792.0,246996992.0,59965.0,8571.0
12-04 09:36:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2835345408.0,578158592.0,29960355840.0,245215232.0,2767.0,4152.0
12-04 09:37:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2835345408.0,578158592.0,29960355840.0,245215232.0,1961.0,2592.0
12-04 09:37:01,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2835337216.0,578166784.0,29960355840.0,245215232.0,19573.0,20247.0
12-04 09:37:02,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2835337216.0,578166784.0,29960355840.0,245215232.0,1900.0,2590.0
12-04 09:37:03,0.333,0.416,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2835337216.0,578166784.0,29960355840.0,245215232.0,18501.0,18627.0
12-04 09:37:04,6.465,4.282,88.917,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,2835116032.0,578170880.0,29963366400.0,242421760.0,656170.0,652916.0
12-04 09:37:05,23.604,11.421,64.382,0.085,0.0,0.508,0.0,2277376.0,0.0,23.0,2841866240.0,577732608.0,29960024064.0,239452160.0,3363247.0,1258303.0
12-04 09:37:06,22.984,12.229,64.007,0.087,0.0,0.694,4096.0,5705728.0,1.0,32.0,2843959296.0,577306624.0,29956161536.0,241647616.0,5375397.0,1272300.0
12-04 09:37:07,32.798,13.948,51.733,0.930,0.0,0.592,61440.0,74100736.0,6.0,174.0,2851983360.0,575422464.0,29952425984.0,239243264.0,3317818.0,1233750.0
12-04 09:37:08,30.696,14.359,53.482,0.946,0.0,0.516,0.0,62570496.0,0.0,170.0,2850725888.0,574595072.0,29854851072.0,338903040.0,3436762.0,1302545.0
12-04 09:37:09,23.499,11.321,64.580,0.0,0.0,0.600,0.0,4308992.0,0.0,40.0,2863284224.0,574631936.0,29872889856.0,308269056.0,3520128.0,1345348.0
12-04 09:37:10,22.786,12.296,64.316,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,2877698048.0,574631936.0,29891850240.0,274894848.0,5368033.0,1267092.0
12-04 09:37:11,25.344,12.457,61.684,0.086,0.0,0.430,0.0,2154496.0,0.0,19.0,2877087744.0,574640128.0,29911773184.0,255574016.0,3363412.0,1268464.0
12-04 09:37:12,26.020,12.670,60.799,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2878844928.0,574648320.0,29931847680.0,233734144.0,3342061.0,1247740.0
12-04 09:37:13,25.0,11.986,62.414,0.171,0.0,0.428,4096.0,4452352.0,1.0,48.0,2879307776.0,574230528.0,29930786816.0,234749952.0,3566596.0,1367764.0
12-04 09:37:14,24.061,12.031,63.481,0.0,0.0,0.427,0.0,2289664.0,0.0,24.0,2884620288.0,573779968.0,29926739968.0,233934848.0,5372990.0,1269669.0
12-04 09:37:15,25.856,12.586,60.873,0.0,0.0,0.685,0.0,2412544.0,0.0,27.0,2898755584.0,572805120.0,29902716928.0,244797440.0,3347552.0,1253199.0
12-04 09:37:16,26.897,12.310,60.034,0.084,0.0,0.675,0.0,2166784.0,0.0,20.0,2900078592.0,572370944.0,29900218368.0,246407168.0,3351215.0,1253104.0
12-04 09:37:17,22.558,12.273,64.650,0.0,0.0,0.519,0.0,4513792.0,0.0,46.0,2903486464.0,571949056.0,29898776576.0,244862976.0,3548609.0,1355059.0
12-04 09:37:18,24.123,11.377,63.644,0.171,0.0,0.684,0.0,2240512.0,0.0,26.0,2913665024.0,571437056.0,29890707456.0,243265536.0,5379710.0,1275416.0
12-04 09:37:19,19.512,10.934,60.303,8.747,0.0,0.505,12288.0,260268032.0,3.0,480.0,2916229120.0,571338752.0,29898162176.0,233345024.0,3231765.0,1193501.0
12-04 09:37:20,23.684,12.224,60.187,3.396,0.0,0.509,4096.0,114401280.0,1.0,245.0,2934353920.0,570712064.0,29885923328.0,228085760.0,3490653.0,1319355.0
12-04 09:37:21,31.169,15.844,52.554,0.0,0.0,0.433,0.0,4382720.0,0.0,38.0,2948067328.0,569786368.0,29862928384.0,238292992.0,3374853.0,1270564.0
12-04 09:37:22,24.512,13.486,61.662,0.0,0.0,0.339,0.0,2412544.0,0.0,29.0,2958323712.0,569376768.0,29858779136.0,232595456.0,5516503.0,1349811.0
12-04 09:37:23,26.644,12.980,59.863,0.085,0.0,0.427,0.0,2199552.0,0.0,20.0,2959069184.0,568975360.0,29858566144.0,232464384.0,3326693.0,1239137.0
12-04 09:37:24,24.129,13.240,61.585,0.087,0.0,0.958,0.0,2465792.0,0.0,31.0,2964443136.0,568078336.0,29832933376.0,253620224.0,3421661.0,1291822.0
12-04 09:37:25,23.906,12.205,63.468,0.0,0.0,0.421,0.0,4505600.0,0.0,60.0,2965524480.0,568000512.0,29845884928.0,239665152.0,3512400.0,1338552.0
12-04 09:37:26,23.428,11.456,64.341,0.086,0.0,0.689,0.0,2195456.0,0.0,20.0,2970103808.0,567590912.0,29841690624.0,239689728.0,5357602.0,1256579.0
12-04 09:37:27,26.330,11.857,61.290,0.0,0.0,0.523,0.0,2281472.0,0.0,21.0,2971799552.0,567181312.0,29842436096.0,237658112.0,3347580.0,1255954.0
12-04 09:37:28,25.762,12.010,61.619,0.087,0.0,0.522,0.0,4141056.0,0.0,31.0,2971525120.0,566775808.0,29842530304.0,238243840.0,3406424.0,1280124.0
12-04 09:37:29,22.403,11.674,65.408,0.0,0.0,0.515,0.0,2428928.0,0.0,33.0,2976186368.0,566587392.0,29847105536.0,229195776.0,3514082.0,1344330.0
12-04 09:37:30,25.212,11.591,62.267,0.169,0.0,0.761,0.0,2330624.0,0.0,25.0,2983546880.0,565997568.0,29840891904.0,228638720.0,5367909.0,1267002.0
12-04 09:37:31,25.066,12.838,61.135,0.0,0.0,0.961,0.0,2330624.0,0.0,26.0,2997821440.0,565129216.0,29813686272.0,242438144.0,3354723.0,1254206.0
12-04 09:37:32,24.826,13.108,61.372,0.087,0.0,0.608,0.0,2289664.0,0.0,24.0,3003547648.0,564641792.0,29809647616.0,241238016.0,3392551.0,1274084.0
12-04 09:37:33,23.689,11.591,64.298,0.0,0.0,0.423,0.0,4362240.0,0.0,39.0,3008196608.0,564228096.0,29806714880.0,239935488.0,3519420.0,1343583.0
12-04 09:37:34,24.028,11.495,63.872,0.086,0.0,0.519,0.0,2326528.0,0.0,25.0,3027390464.0,563388416.0,29781413888.0,246882304.0,5366859.0,1262186.0
12-04 09:37:35,26.887,13.147,59.627,0.0,0.0,0.339,0.0,2293760.0,0.0,23.0,3033161728.0,562974720.0,29781893120.0,241045504.0,3355118.0,1256572.0
12-04 09:37:36,25.300,13.379,60.635,0.086,0.0,0.600,0.0,4132864.0,0.0,30.0,3034644480.0,562573312.0,29782052864.0,239804416.0,3386323.0,1274315.0
12-04 09:37:37,23.424,10.903,65.077,0.0,0.0,0.596,0.0,2543616.0,0.0,37.0,3052593152.0,562188288.0,29776998400.0,227295232.0,3510826.0,1336303.0
12-04 09:37:38,23.116,11.685,64.606,0.085,0.0,0.508,0.0,2207744.0,0.0,21.0,3057565696.0,561795072.0,29772562432.0,227151872.0,5391165.0,1282911.0
12-04 09:37:39,25.881,12.640,61.135,0.0,0.0,0.344,0.0,2306048.0,0.0,23.0,3056517120.0,561397760.0,29773406208.0,227753984.0,3326736.0,1239968.0
12-04 09:37:40,27.707,14.152,57.715,0.085,0.0,0.341,0.0,2236416.0,0.0,22.0,3056640000.0,560996352.0,29771702272.0,229736448.0,3379556.0,1270832.0
12-04 09:37:41,23.874,12.065,63.636,0.085,0.0,0.340,0.0,4448256.0,0.0,42.0,3060924416.0,560623616.0,29767966720.0,229560320.0,3569378.0,1384086.0
12-04 09:37:42,22.646,11.535,65.140,0.170,0.0,0.509,0.0,2220032.0,0.0,23.0,3061833728.0,560250880.0,29764509696.0,232480768.0,5385845.0,1274653.0
12-04 09:37:43,26.083,13.172,60.139,0.087,0.0,0.520,0.0,2289664.0,0.0,23.0,3063238656.0,559874048.0,29765246976.0,230715392.0,3314270.0,1232965.0
12-04 09:37:44,26.180,12.532,60.687,0.0,0.0,0.601,0.0,2207744.0,0.0,21.0,3063029760.0,559489024.0,29762826240.0,233730048.0,3380991.0,1269463.0
12-04 09:37:45,22.712,12.349,64.162,0.086,0.0,0.691,0.0,4472832.0,0.0,45.0,3063922688.0,559144960.0,29760294912.0,235712512.0,3535444.0,1349629.0
12-04 09:37:46,22.595,11.340,65.550,0.0,0.0,0.515,0.0,2199552.0,0.0,22.0,3064938496.0,558784512.0,29755662336.0,239689728.0,5388056.0,1279823.0
12-04 09:37:47,25.776,12.414,61.293,0.0,0.0,0.517,0.0,2289664.0,0.0,23.0,3062587392.0,558419968.0,29756329984.0,241737728.0,3338562.0,1248804.0
12-04 09:37:48,25.939,13.225,60.068,0.171,0.0,0.597,0.0,2220032.0,0.0,24.0,3064614912.0,558047232.0,29753942016.0,242470912.0,3330591.0,1241681.0
12-04 09:37:49,23.238,12.097,64.056,0.174,0.0,0.435,0.0,7647232.0,0.0,52.0,3066208256.0,557735936.0,29750775808.0,244355072.0,3566110.0,1368130.0
12-04 09:37:50,20.966,10.785,60.224,7.420,0.0,0.604,8192.0,228777984.0,2.0,423.0,3065888768.0,557744128.0,29765775360.0,229666816.0,5250553.0,1207676.0
12-04 09:37:51,10.406,7.953,68.105,13.113,0.0,0.423,4096.0,270536704.0,1.0,500.0,3065794560.0,557367296.0,29753114624.0,242798592.0,1815853.0,1156961.0
12-04 09:37:52,30.730,14.190,53.736,0.756,0.0,0.588,0.0,38789120.0,0.0,103.0,3064320000.0,557015040.0,29756354560.0,241385472.0,4857102.0,1323491.0
12-04 09:37:53,32.821,14.701,51.795,0.256,0.0,0.427,0.0,4366336.0,0.0,43.0,3064184832.0,556658688.0,29758545920.0,239685632.0,3512760.0,1340091.0
12-04 09:37:54,30.867,14.711,53.912,0.085,0.0,0.425,0.0,4431872.0,0.0,43.0,3065131008.0,556306432.0,29762498560.0,235139072.0,5556220.0,1364464.0
12-04 09:37:55,25.702,13.447,60.170,0.0,0.0,0.681,0.0,2195456.0,0.0,20.0,3065479168.0,555950080.0,29760598016.0,237047808.0,3350044.0,1255235.0
12-04 09:37:56,26.158,12.864,60.463,0.0,0.0,0.515,0.0,2465792.0,0.0,51.0,3065221120.0,555589632.0,29759250432.0,239013888.0,3391942.0,1273880.0
12-04 09:37:57,26.946,13.259,58.426,0.855,0.0,0.513,4096.0,59080704.0,1.0,155.0,3066757120.0,554524672.0,29759864832.0,237928448.0,3511553.0,1338540.0
12-04 09:37:58,25.127,12.818,61.375,0.255,0.0,0.424,0.0,15245312.0,0.0,53.0,3064340480.0,554221568.0,29708263424.0,292249600.0,5366709.0,1262819.0
12-04 09:37:59,26.706,13.901,58.719,0.084,0.0,0.590,0.0,2162688.0,0.0,21.0,3065102336.0,554233856.0,29729034240.0,270704640.0,3332166.0,1244892.0
12-04 09:38:00,25.828,13.084,60.323,0.085,0.0,0.680,0.0,4091904.0,0.0,26.0,3064643584.0,554258432.0,29751054336.0,249118720.0,3409372.0,1280225.0
12-04 09:38:01,23.083,11.755,64.736,0.0,0.0,0.426,0.0,2469888.0,0.0,36.0,3071610880.0,553914368.0,29746253824.0,247296000.0,3506621.0,1339872.0
12-04 09:38:02,23.077,12.650,63.419,0.085,0.0,0.769,0.0,2166784.0,0.0,19.0,3071516672.0,553914368.0,29764055040.0,229588992.0,5374429.0,1268646.0
12-04 09:38:03,27.956,13.682,57.939,0.084,0.0,0.338,0.0,13111296.0,0.0,53.0,3072380928.0,553185280.0,29749153792.0,244355072.0,3304931.0,1227020.0
12-04 09:38:04,27.419,10.866,60.272,1.273,0.0,0.170,4096.0,80445440.0,1.0,192.0,3074445312.0,551727104.0,29753090048.0,239812608.0,2971623.0,775356.0
12-04 09:38:05,2.250,0.500,96.500,0.750,0.0,0.0,4096.0,30437376.0,1.0,79.0,3075371008.0,551272448.0,29640589312.0,351842304.0,2746.0,2909.0
12-04 09:38:06,0.417,0.584,98.998,0.0,0.0,0.0,0.0,266240.0,0.0,18.0,3075112960.0,551284736.0,29640835072.0,351842304.0,58512.0,4876.0
12-04 09:38:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075112960.0,551284736.0,29640835072.0,351842304.0,4054.0,5380.0
12-04 09:38:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075108864.0,551284736.0,29640839168.0,351842304.0,3754.0,4624.0
12-04 09:38:09,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075108864.0,551284736.0,29640839168.0,351842304.0,2030.0,1763.0
12-04 09:38:10,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075907584.0,551284736.0,29640839168.0,351043584.0,3499.0,4235.0
12-04 09:38:11,0.167,0.417,99.332,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3074850816.0,551297024.0,29640839168.0,352088064.0,21550.0,22851.0
12-04 09:38:12,16.309,11.245,71.760,0.0,0.0,0.687,0.0,0.0,0.0,0.0,3071635456.0,551297024.0,29653663744.0,342478848.0,3346627.0,1350846.0
12-04 09:38:13,29.487,14.103,55.726,0.0,0.0,0.684,0.0,2170880.0,0.0,20.0,3071848448.0,551297024.0,29673672704.0,322256896.0,3533250.0,1451035.0
12-04 09:38:14,27.965,14.026,57.316,0.087,0.0,0.606,0.0,4313088.0,0.0,38.0,3071721472.0,551342080.0,29697032192.0,298979328.0,5860750.0,1630489.0
12-04 09:38:15,30.875,14.751,53.688,0.0,0.0,0.686,0.0,2154496.0,0.0,19.0,3070427136.0,551362560.0,29720866816.0,276418560.0,3497780.0,1433360.0
12-04 09:38:16,28.793,14.397,55.948,0.086,0.0,0.776,0.0,4317184.0,0.0,38.0,3070496768.0,551387136.0,29744361472.0,252829696.0,5873365.0,1641319.0
12-04 09:38:17,31.218,15.990,52.115,0.169,0.0,0.508,0.0,2162688.0,0.0,21.0,3071442944.0,551395328.0,29767053312.0,229183488.0,3503560.0,1436699.0
12-04 09:38:18,30.450,15.437,53.265,0.0,0.0,0.848,0.0,4419584.0,0.0,41.0,3071275008.0,551059456.0,29769121792.0,227618816.0,5867258.0,1627567.0
12-04 09:38:19,30.363,15.830,53.287,0.087,0.0,0.433,0.0,2359296.0,0.0,28.0,3073150976.0,550318080.0,29749833728.0,245772288.0,3449783.0,1408005.0
12-04 09:38:20,29.038,14.347,55.928,0.086,0.0,0.601,0.0,4374528.0,0.0,43.0,3073347584.0,549949440.0,29749850112.0,245927936.0,5924223.0,1665228.0
12-04 09:38:21,29.931,15.398,53.374,0.519,0.0,0.779,4096.0,28864512.0,1.0,70.0,3073024000.0,549584896.0,29750906880.0,245559296.0,3496466.0,1447543.0
12-04 09:38:22,15.067,10.690,62.205,11.279,0.0,0.758,8192.0,268439552.0,2.0,487.0,3072667648.0,549593088.0,29764653056.0,232161280.0,4186349.0,1495784.0
12-04 09:38:23,23.084,11.714,57.967,6.718,0.0,0.517,0.0,145997824.0,0.0,278.0,3076009984.0,549072896.0,29752848384.0,241143808.0,4920286.0,1430976.0
12-04 09:38:24,31.473,14.560,53.182,0.087,0.0,0.697,0.0,4460544.0,0.0,43.0,3078160384.0,548757504.0,29754535936.0,237621248.0,5778256.0,1589505.0
12-04 09:38:25,31.170,16.225,51.921,0.085,0.0,0.598,4096.0,4349952.0,1.0,42.0,3078049792.0,548417536.0,29760118784.0,232488960.0,3854430.0,1620666.0
12-04 09:38:26,33.247,14.410,51.649,0.0,0.0,0.694,0.0,2306048.0,0.0,23.0,3077935104.0,548048896.0,29762121728.0,230969344.0,5530277.0,1455988.0
12-04 09:38:27,30.052,16.725,52.613,0.0,0.0,0.610,0.0,4325376.0,0.0,41.0,3078594560.0,547684352.0,29766262784.0,226533376.0,3762413.0,1579226.0
12-04 09:38:28,32.186,15.404,51.463,0.344,0.0,0.602,0.0,4755456.0,0.0,78.0,3078766592.0,546988032.0,29748367360.0,244953088.0,5694629.0,1546520.0
12-04 09:38:29,33.218,14.792,51.384,0.0,0.0,0.606,0.0,2301952.0,0.0,23.0,3079569408.0,546631680.0,29750628352.0,242245632.0,3530608.0,1442558.0
12-04 09:38:30,30.908,16.610,51.627,0.086,0.0,0.771,0.0,4325376.0,0.0,41.0,3083128832.0,546267136.0,29754540032.0,235139072.0,5917579.0,1663072.0
12-04 09:38:31,32.416,15.305,51.677,0.086,0.0,0.516,0.0,3371008.0,0.0,27.0,3082518528.0,545906688.0,29758328832.0,232321024.0,3674433.0,1523600.0
12-04 09:38:32,32.244,15.907,51.333,0.0,0.0,0.516,0.0,3256320.0,0.0,37.0,3082555392.0,545538048.0,29760397312.0,230584320.0,5606083.0,1491931.0
12-04 09:38:33,32.149,15.251,52.166,0.0,0.0,0.433,0.0,4485120.0,0.0,44.0,3088429056.0,545030144.0,29754900480.0,230715392.0,3836048.0,1611468.0
12-04 09:38:34,32.884,16.105,50.253,0.169,0.0,0.590,0.0,4304896.0,0.0,37.0,3088551936.0,544686080.0,29758824448.0,227012608.0,5696437.0,1548413.0
12-04 09:38:35,32.522,14.609,52.174,0.0,0.0,0.696,0.0,2334720.0,0.0,27.0,3087810560.0,544337920.0,29760516096.0,226410496.0,3668138.0,1524360.0
12-04 09:38:36,30.465,14.974,53.528,0.172,0.0,0.861,0.0,4489216.0,0.0,44.0,3089444864.0,543633408.0,29742653440.0,243343360.0,5801757.0,1599786.0
12-04 09:38:37,32.683,14.516,52.207,0.0,0.0,0.594,0.0,2248704.0,0.0,22.0,3089072128.0,543281152.0,29743648768.0,243073024.0,3501848.0,1432106.0
12-04 09:38:38,29.723,13.692,55.979,0.173,0.0,0.433,0.0,4399104.0,0.0,42.0,3090628608.0,542957568.0,29746786304.0,238702592.0,5862509.0,1638200.0
12-04 09:38:39,30.371,16.480,52.545,0.0,0.0,0.604,0.0,2265088.0,0.0,22.0,3090599936.0,542593024.0,29747433472.0,238448640.0,3520723.0,1443520.0
12-04 09:38:40,29.174,14.630,55.422,0.172,0.0,0.602,0.0,4399104.0,0.0,41.0,3090829312.0,542244864.0,29749575680.0,236425216.0,5815710.0,1602204.0
12-04 09:38:41,30.896,13.229,55.178,0.0,0.0,0.696,4096.0,2260992.0,1.0,23.0,3090309120.0,541884416.0,29750341632.0,236539904.0,3500313.0,1441404.0
12-04 09:38:42,30.729,15.364,53.292,0.0,0.0,0.615,0.0,4411392.0,0.0,42.0,3090935808.0,541560832.0,29753638912.0,232939520.0,5896722.0,1645737.0
12-04 09:38:43,30.390,15.065,54.026,0.0,0.0,0.519,0.0,2260992.0,0.0,25.0,3091808256.0,541159424.0,29751283712.0,234823680.0,3490930.0,1433674.0
12-04 09:38:44,29.793,15.285,54.231,0.086,0.0,0.604,0.0,4395008.0,0.0,40.0,3090829312.0,540844032.0,29753933824.0,233467904.0,5874648.0,1635260.0
12-04 09:38:45,31.469,15.472,52.273,0.0,0.0,0.787,0.0,2236416.0,0.0,24.0,3091623936.0,540434432.0,29752655872.0,234360832.0,3625553.0,1499814.0
12-04 09:38:46,28.109,13.203,57.836,0.170,0.0,0.681,0.0,4427776.0,0.0,42.0,3092561920.0,540127232.0,29751193600.0,235192320.0,5779186.0,1589769.0
12-04 09:38:47,31.493,14.495,53.408,0.086,0.0,0.518,0.0,2215936.0,0.0,23.0,3091628032.0,539779072.0,29755359232.0,232308736.0,3502924.0,1439287.0
12-04 09:38:48,29.855,14.628,54.748,0.086,0.0,0.684,0.0,4407296.0,0.0,40.0,3092844544.0,539459584.0,29757181952.0,229588992.0,5867226.0,1635432.0
12-04 09:38:49,31.716,14.558,53.293,0.087,0.0,0.347,0.0,2265088.0,0.0,24.0,3090452480.0,539009024.0,29752549376.0,237064192.0,3500729.0,1438741.0
12-04 09:38:50,30.060,15.115,54.227,0.0,0.0,0.598,0.0,4370432.0,0.0,39.0,3091079168.0,538660864.0,29755080704.0,234254336.0,5868460.0,1632488.0
12-04 09:38:51,30.922,14.987,53.488,0.0,0.0,0.603,0.0,2256896.0,0.0,24.0,3090751488.0,538308608.0,29756223488.0,233791488.0,3497994.0,1435934.0
12-04 09:38:52,30.922,14.212,54.177,0.086,0.0,0.603,0.0,4374528.0,0.0,41.0,3091128320.0,537972736.0,29758693376.0,231280640.0,5847254.0,1620476.0
12-04 09:38:53,20.815,11.188,59.584,7.719,0.0,0.694,16384.0,205578240.0,4.0,387.0,3093114880.0,537616384.0,29752143872.0,236199936.0,3511930.0,1449633.0
12-04 09:38:54,13.311,10.025,63.269,12.805,0.0,0.590,8192.0,270532608.0,2.0,506.0,3092377600.0,537624576.0,29761761280.0,227311616.0,2003363.0,1391067.0
12-04 09:38:55,20.573,10.156,61.111,7.292,0.0,0.868,4096.0,172003328.0,1.0,319.0,3093135360.0,537264128.0,29757587456.0,231088128.0,6998259.0,1462610.0
12-04 09:38:56,31.094,16.279,51.680,0.086,0.0,0.861,0.0,4419584.0,0.0,42.0,3093123072.0,536883200.0,29758611456.0,230457344.0,5809298.0,1604620.0
12-04 09:38:57,31.469,15.472,52.360,0.087,0.0,0.612,0.0,2240512.0,0.0,21.0,3093237760.0,536514560.0,29760143360.0,229179392.0,3559960.0,1465768.0
12-04 09:38:58,32.588,15.219,51.505,0.086,0.0,0.602,4096.0,4493312.0,1.0,47.0,3094716416.0,535826432.0,29742260224.0,246272000.0,5756032.0,1576754.0
12-04 09:38:59,31.309,16.339,51.497,0.086,0.0,0.770,0.0,4399104.0,0.0,41.0,3094810624.0,535457792.0,29745643520.0,243163136.0,3798014.0,1595216.0
12-04 09:39:00,31.648,16.478,51.003,0.262,0.0,0.610,0.0,16019456.0,0.0,73.0,3094962176.0,535109632.0,29757153280.0,231849984.0,5531131.0,1454905.0
12-04 09:39:01,36.183,17.185,44.991,0.950,0.0,0.691,4096.0,80596992.0,1.0,203.0,3095891968.0,533241856.0,29743632384.0,246308864.0,3817806.0,1601661.0
12-04 09:39:02,35.152,15.411,48.485,0.346,0.0,0.606,4096.0,33402880.0,1.0,108.0,3094433792.0,532901888.0,29661913088.0,329826304.0,5576088.0,1484433.0
12-04 09:39:03,32.905,14.567,51.500,0.171,0.0,0.857,0.0,4349952.0,0.0,41.0,3094982656.0,532918272.0,29685817344.0,305356800.0,3758189.0,1570411.0
12-04 09:39:04,32.669,14.645,52.166,0.087,0.0,0.433,0.0,4325376.0,0.0,38.0,3094712320.0,532959232.0,29712154624.0,279248896.0,5826160.0,1618195.0
12-04 09:39:05,31.818,15.523,51.715,0.0,0.0,0.943,0.0,2183168.0,0.0,21.0,3094171648.0,532975616.0,29735583744.0,256344064.0,3512133.0,1447684.0
12-04 09:39:06,32.171,14.908,51.962,0.087,0.0,0.872,0.0,4313088.0,0.0,38.0,3095326720.0,533004288.0,29760925696.0,229818368.0,5836679.0,1624851.0
12-04 09:39:07,31.592,15.925,51.884,0.0,0.0,0.599,0.0,4485120.0,0.0,46.0,3097890816.0,532586496.0,29760385024.0,228212736.0,3817427.0,1603249.0
12-04 09:39:08,32.355,14.754,51.941,0.086,0.0,0.863,0.0,2334720.0,0.0,27.0,3098349568.0,531890176.0,29744615424.0,244219904.0,5494364.0,1438210.0
12-04 09:39:09,33.220,15.593,50.339,0.085,0.0,0.763,0.0,4313088.0,0.0,40.0,3093438464.0,531722240.0,29756981248.0,236933120.0,3809108.0,1599833.0
12-04 09:39:10,32.612,14.533,52.163,0.087,0.0,0.606,0.0,4308992.0,0.0,36.0,3096252416.0,531374080.0,29761748992.0,229699584.0,5710232.0,1554984.0
12-04 09:39:11,32.080,15.122,52.185,0.087,0.0,0.524,0.0,2351104.0,0.0,29.0,3095138304.0,531017728.0,29763846144.0,229072896.0,3648956.0,1518019.0
12-04 09:39:12,24.829,10.410,64.505,0.171,0.0,0.085,0.0,6586368.0,0.0,63.0,3097554944.0,530608128.0,29761142784.0,229769216.0,2655533.0,383214.0
12-04 09:39:13,0.250,0.167,99.583,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3097686016.0,530608128.0,29761773568.0,229007360.0,2291.0,1987.0
12-04 09:39:14,0.501,0.417,99.082,0.0,0.0,0.0,0.0,204800.0,0.0,18.0,3097817088.0,530612224.0,29762019328.0,228626432.0,55706.0,3329.0
12-04 09:39:15,0.167,0.251,99.415,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3097804800.0,530620416.0,29762023424.0,228626432.0,2156.0,2775.0
12-04 09:39:16,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097804800.0,530620416.0,29762023424.0,228626432.0,20511.0,21553.0
12-04 09:39:17,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097804800.0,530620416.0,29762023424.0,228626432.0,2575.0,3648.0
12-04 09:39:18,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3097927680.0,530620416.0,29762027520.0,228499456.0,3264.0,4869.0
12-04 09:39:19,4.443,2.934,92.456,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3097673728.0,530620416.0,29763424256.0,227356672.0,470010.0,469927.0
12-04 09:39:20,26.139,12.468,60.877,0.0,0.0,0.516,0.0,2105344.0,0.0,14.0,3096801280.0,530243584.0,29762928640.0,229101568.0,3554913.0,1512974.0
12-04 09:39:21,34.828,15.0,48.448,0.776,0.0,0.948,4096.0,62607360.0,1.0,158.0,3099410432.0,528830464.0,29753565184.0,237268992.0,5781296.0,1636067.0
12-04 09:39:22,32.666,15.418,51.220,0.174,0.0,0.523,0.0,12111872.0,0.0,48.0,3097161728.0,528568320.0,29701365760.0,291979264.0,3548906.0,1497670.0
12-04 09:39:23,32.174,15.391,51.478,0.087,0.0,0.870,0.0,4321280.0,0.0,38.0,3098140672.0,528601088.0,29726892032.0,265441280.0,6048959.0,1783539.0
12-04 09:39:24,31.764,16.781,50.428,0.0,0.0,1.027,0.0,2154496.0,0.0,19.0,3098284032.0,528621568.0,29748998144.0,243171328.0,5713115.0,1606018.0
12-04 09:39:25,26.343,14.211,53.120,5.806,0.0,0.520,8192.0,166928384.0,2.0,331.0,3101528064.0,528252928.0,29744885760.0,244408320.0,3860805.0,1676993.0
12-04 09:39:26,14.749,9.463,63.427,11.679,0.0,0.682,4096.0,272789504.0,1.0,510.0,3100983296.0,528261120.0,29756063744.0,233766912.0,4107266.0,1538194.0
12-04 09:39:27,28.559,14.237,54.746,1.610,0.0,0.847,0.0,68833280.0,0.0,154.0,3101151232.0,527958016.0,29758980096.0,230985728.0,7331037.0,1660329.0
12-04 09:39:28,33.794,14.607,50.821,0.086,0.0,0.691,0.0,2260992.0,0.0,22.0,3099979776.0,527630336.0,29760114688.0,231350272.0,3543861.0,1498368.0
12-04 09:39:29,30.857,16.084,52.535,0.0,0.0,0.524,0.0,4452352.0,0.0,43.0,3100557312.0,527323136.0,29765148672.0,226045952.0,6007680.0,1762406.0
12-04 09:39:30,32.470,15.544,51.209,0.086,0.0,0.691,0.0,2330624.0,0.0,25.0,3101843456.0,526663680.0,29745364992.0,245202944.0,5245287.0,1595194.0
12-04 09:39:31,31.688,16.190,51.342,0.087,0.0,0.693,0.0,4579328.0,0.0,63.0,3101560832.0,526348288.0,29747892224.0,243273728.0,4379171.0,1717707.0
12-04 09:39:32,32.056,14.547,52.526,0.087,0.0,0.784,0.0,2310144.0,0.0,24.0,3101478912.0,526032896.0,29751214080.0,240349184.0,5651131.0,1572737.0
12-04 09:39:33,31.688,15.931,51.429,0.087,0.0,0.866,0.0,4407296.0,0.0,46.0,3101736960.0,525725696.0,29753245696.0,238366720.0,3907545.0,1700744.0
12-04 09:39:34,31.962,16.281,50.985,0.0,0.0,0.771,0.0,2293760.0,0.0,25.0,3101085696.0,525393920.0,29756706816.0,235888640.0,5775839.0,1637808.0
12-04 09:39:35,31.579,15.526,52.193,0.088,0.0,0.614,0.0,4366336.0,0.0,39.0,3100000256.0,525066240.0,29760585728.0,233422848.0,4577861.0,1677995.0
12-04 09:39:36,31.783,15.676,51.938,0.086,0.0,0.517,0.0,4370432.0,0.0,38.0,3101450240.0,524734464.0,29763862528.0,229027840.0,5113946.0,1674330.0
12-04 09:39:37,31.937,15.445,51.920,0.0,0.0,0.698,0.0,2322432.0,0.0,26.0,3100876800.0,524431360.0,29765554176.0,228212736.0,5773430.0,1637555.0
12-04 09:39:38,31.752,15.876,51.424,0.173,0.0,0.777,0.0,4558848.0,0.0,50.0,3102179328.0,523788288.0,29747924992.0,245182464.0,3982344.0,1747911.0
12-04 09:39:39,31.690,15.141,52.377,0.0,0.0,0.792,0.0,2293760.0,0.0,24.0,3103424512.0,523468800.0,29749583872.0,242597888.0,5608084.0,1548266.0
12-04 09:39:40,32.880,15.888,50.212,0.085,0.0,0.935,0.0,4362240.0,0.0,40.0,3102150656.0,523132928.0,29753352192.0,240439296.0,6010120.0,1761484.0
12-04 09:39:41,30.969,15.744,52.595,0.0,0.0,0.692,0.0,2285568.0,0.0,23.0,3101364224.0,522788864.0,29754982400.0,239939584.0,3572254.0,1525964.0
12-04 09:39:42,33.044,15.004,51.344,0.087,0.0,0.520,0.0,4362240.0,0.0,40.0,3101884416.0,522469376.0,29758480384.0,236240896.0,6035106.0,1782945.0
12-04 09:39:43,32.988,15.026,51.123,0.0,0.0,0.864,0.0,2281472.0,0.0,24.0,3102765056.0,522059776.0,29754265600.0,239984640.0,5603587.0,1543918.0
12-04 09:39:44,31.094,16.365,51.852,0.086,0.0,0.603,0.0,4403200.0,0.0,42.0,3103154176.0,521740288.0,29757341696.0,236838912.0,3968352.0,1736021.0
12-04 09:39:45,32.056,15.592,51.655,0.087,0.0,0.610,0.0,2248704.0,0.0,22.0,3103170560.0,521424896.0,29759815680.0,234663936.0,5621681.0,1552996.0
12-04 09:39:46,32.873,14.927,51.510,0.086,0.0,0.604,0.0,4395008.0,0.0,40.0,3103559680.0,521117696.0,29763702784.0,230694912.0,4074519.0,1737382.0
12-04 09:39:47,31.895,16.413,50.592,0.0,0.0,1.100,0.0,2236416.0,0.0,23.0,3103223808.0,520806400.0,29765480448.0,229564416.0,5582795.0,1586667.0
12-04 09:39:48,31.873,16.409,51.031,0.086,0.0,0.601,0.0,4407296.0,0.0,43.0,3103531008.0,520499200.0,29768429568.0,226615296.0,5921597.0,1722289.0
12-04 09:39:49,31.190,20.243,47.611,0.0,0.0,0.956,0.0,2342912.0,0.0,25.0,3103043584.0,519823360.0,29748162560.0,248045568.0,3637260.0,1557786.0
12-04 09:39:50,32.373,19.372,47.295,0.087,0.0,0.873,0.0,4337664.0,0.0,42.0,3096211456.0,519860224.0,29772341248.0,230662144.0,6007558.0,1759236.0
12-04 09:39:51,32.186,19.621,47.246,0.0,0.0,0.947,0.0,2260992.0,0.0,24.0,3089715200.0,519536640.0,29773221888.0,236601344.0,5693496.0,1600361.0
12-04 09:39:52,30.043,20.866,48.052,0.087,0.0,0.952,4096.0,4173824.0,1.0,30.0,3084120064.0,519208960.0,29775921152.0,239824896.0,3767822.0,1628354.0
12-04 09:39:53,31.701,20.017,47.423,0.0,0.0,0.859,0.0,2469888.0,0.0,35.0,3079929856.0,518905856.0,29776097280.0,244142080.0,5861451.0,1681165.0
12-04 09:39:54,31.478,16.522,51.565,0.0,0.0,0.435,0.0,2158592.0,0.0,19.0,3071401984.0,518914048.0,29799559168.0,229199872.0,3624732.0,1539268.0
12-04 09:39:55,34.602,16.436,47.405,0.692,0.0,0.865,0.0,47128576.0,0.0,130.0,3077664768.0,517689344.0,29776789504.0,246931456.0,6030613.0,1782639.0
12-04 09:39:56,37.620,16.623,44.357,0.962,0.0,0.437,4096.0,76709888.0,1.0,187.0,3078504448.0,516456448.0,29670666240.0,353447936.0,5634905.0,1558458.0
12-04 09:39:57,16.827,9.816,58.896,13.935,0.0,0.526,16384.0,264269824.0,4.0,501.0,3078266880.0,516468736.0,29683343360.0,340996096.0,3741890.0,1622605.0
12-04 09:39:58,14.708,10.059,61.877,12.680,0.0,0.676,4096.0,274726912.0,1.0,515.0,3077652480.0,516472832.0,29695008768.0,329940992.0,2064902.0,1507463.0
12-04 09:39:59,25.665,13.133,56.652,3.777,0.0,0.773,4096.0,131899392.0,1.0,277.0,3076927488.0,516513792.0,29713256448.0,312377344.0,9060627.0,1515332.0
12-04 09:40:00,32.045,16.237,51.203,0.0,0.0,0.515,0.0,4313088.0,0.0,38.0,3076734976.0,516554752.0,29738086400.0,287698944.0,3983162.0,1739906.0
12-04 09:40:01,32.926,14.760,51.703,0.0,0.0,0.611,0.0,2170880.0,0.0,19.0,3074727936.0,516562944.0,29762252800.0,265531392.0,5724685.0,1609188.0
12-04 09:40:02,32.524,15.091,51.691,0.173,0.0,0.520,0.0,4333568.0,0.0,40.0,3076722688.0,516608000.0,29787312128.0,238432256.0,3839508.0,1663383.0
12-04 09:40:03,32.219,16.024,50.900,0.0,0.0,0.857,0.0,2244608.0,0.0,26.0,3078131712.0,516280320.0,29791444992.0,233218048.0,5833073.0,1673545.0
12-04 09:40:04,31.017,16.247,51.694,0.174,0.0,0.869,0.0,4661248.0,0.0,68.0,3078705152.0,515956736.0,29793128448.0,231284736.0,5858787.0,1680504.0
12-04 09:40:05,32.498,15.125,51.513,0.0,0.0,0.864,0.0,4333568.0,0.0,40.0,3079131136.0,515588096.0,29794070528.0,230285312.0,3934431.0,1708073.0
12-04 09:40:06,31.959,15.979,51.203,0.0,0.0,0.859,0.0,2269184.0,0.0,25.0,3078148096.0,515260416.0,29795876864.0,229789696.0,5628714.0,1562680.0
12-04 09:40:07,30.969,16.609,51.817,0.173,0.0,0.433,0.0,4419584.0,0.0,40.0,3078471680.0,514920448.0,29796155392.0,229527552.0,5985697.0,1744381.0
12-04 09:40:08,31.887,15.146,52.347,0.0,0.0,0.620,0.0,2256896.0,0.0,27.0,3077804032.0,514600960.0,29797896192.0,228773888.0,3629792.0,1566457.0
12-04 09:40:09,32.386,16.193,50.732,0.086,0.0,0.603,0.0,4513792.0,0.0,46.0,3078225920.0,513970176.0,29779845120.0,247033856.0,6001431.0,1756994.0
12-04 09:40:10,32.177,15.265,51.951,0.0,0.0,0.607,0.0,2252800.0,0.0,22.0,3078369280.0,513642496.0,29782233088.0,244830208.0,3528333.0,1499411.0
12-04 09:40:11,33.133,15.794,50.300,0.086,0.0,0.687,0.0,4382720.0,0.0,42.0,3076927488.0,513323008.0,29785604096.0,243220480.0,6067444.0,1788278.0
12-04 09:40:12,31.732,16.123,51.115,0.0,0.0,1.029,0.0,2256896.0,0.0,21.0,3078639616.0,512999424.0,29787570176.0,239865856.0,5648502.0,1581330.0
12-04 09:40:13,33.052,15.346,50.590,0.084,0.0,0.927,0.0,4382720.0,0.0,42.0,3077922816.0,512675840.0,29791059968.0,237416448.0,3944296.0,1719396.0
12-04 09:40:14,32.844,15.212,51.426,0.086,0.0,0.432,0.0,2269184.0,0.0,24.0,3077877760.0,512364544.0,29792460800.0,236371968.0,5573877.0,1525339.0
12-04 09:40:15,31.854,15.318,52.045,0.087,0.0,0.696,0.0,4386816.0,0.0,41.0,3078754304.0,512045056.0,29796270080.0,232005632.0,6043764.0,1763388.0
12-04 09:40:16,31.688,15.758,51.861,0.0,0.0,0.693,0.0,2252800.0,0.0,21.0,3078475776.0,511713280.0,29798125568.0,230760448.0,3580066.0,1543052.0
12-04 09:40:17,32.302,15.808,51.117,0.086,0.0,0.687,0.0,4374528.0,0.0,42.0,3078213632.0,511389696.0,29801553920.0,227917824.0,3960004.0,1726028.0
12-04 09:40:18,31.928,16.523,50.861,0.0,0.0,0.688,0.0,2248704.0,0.0,21.0,3077586944.0,511066112.0,29803085824.0,227336192.0,5681717.0,1586246.0
12-04 09:40:19,31.310,16.826,51.084,0.087,0.0,0.694,0.0,4415488.0,0.0,45.0,3073011712.0,510525440.0,29792247808.0,243290112.0,3903251.0,1701055.0
12-04 09:40:20,32.618,16.309,49.785,0.601,0.0,0.687,0.0,2301952.0,0.0,26.0,3076493312.0,510185472.0,29796044800.0,236351488.0,5820128.0,1657404.0
12-04 09:40:21,32.186,15.835,51.033,0.086,0.0,0.861,0.0,4337664.0,0.0,39.0,3076988928.0,509841408.0,29797847040.0,234397696.0,5770770.0,1616046.0
12-04 09:40:22,30.950,16.129,52.223,0.0,0.0,0.697,0.0,4435968.0,0.0,41.0,3076386816.0,509501440.0,29801394176.0,231792640.0,6048027.0,1794466.0
12-04 09:40:23,32.564,16.239,50.684,0.0,0.0,0.513,0.0,2220032.0,0.0,26.0,3076915200.0,509157376.0,29803339776.0,229662720.0,5603258.0,1535372.0
12-04 09:40:24,31.606,17.162,50.467,0.085,0.0,0.680,0.0,5492736.0,0.0,41.0,3078979584.0,508682240.0,29800906752.0,230506496.0,3996475.0,1764176.0
12-04 09:40:25,32.790,15.622,50.730,0.086,0.0,0.773,0.0,4415488.0,0.0,33.0,3078283264.0,508493824.0,29804363776.0,227934208.0,5631862.0,1559665.0
12-04 09:40:26,32.195,16.140,50.555,0.171,0.0,0.939,0.0,4517888.0,0.0,51.0,3079274496.0,507830272.0,29785931776.0,246038528.0,5988480.0,1747237.0
12-04 09:40:27,32.090,15.611,51.605,0.0,0.0,0.694,0.0,2248704.0,0.0,22.0,3079028736.0,507510784.0,29787910144.0,244625408.0,3557100.0,1518041.0
12-04 09:40:28,31.043,16.174,52.0,0.087,0.0,0.696,0.0,4386816.0,0.0,44.0,3077906432.0,507211776.0,29792055296.0,241901568.0,6020669.0,1764096.0
12-04 09:40:29,23.973,12.072,55.908,7.363,0.0,0.685,8192.0,216965120.0,2.0,403.0,3078045696.0,507219968.0,29806264320.0,227545088.0,3625198.0,1560998.0
12-04 09:40:30,14.371,9.524,64.031,11.395,0.0,0.680,8192.0,271667200.0,2.0,507.0,3081203712.0,506888192.0,29795483648.0,235499520.0,2074242.0,1514715.0
12-04 09:40:31,20.621,11.993,60.311,6.299,0.0,0.777,0.0,181624832.0,0.0,352.0,3081121792.0,506568704.0,29792206848.0,239177728.0,9131751.0,1552752.0
12-04 09:40:32,32.180,15.917,51.125,0.087,0.0,0.692,0.0,4403200.0,0.0,41.0,3080753152.0,506286080.0,29795938304.0,236097536.0,3963983.0,1722899.0
12-04 09:40:33,33.161,16.062,49.655,0.259,0.0,0.864,53248.0,22081536.0,5.0,66.0,3080609792.0,505696256.0,29791387648.0,241381376.0,5560414.0,1518929.0
12-04 09:40:34,35.442,16.291,46.534,0.693,0.0,1.040,0.0,57044992.0,0.0,156.0,3081068544.0,504840192.0,29733343232.0,299823104.0,5810633.0,1805820.0
12-04 09:40:35,32.814,15.325,50.996,0.087,0.0,0.779,0.0,2158592.0,0.0,20.0,3081560064.0,504848384.0,29757087744.0,275578880.0,3858587.0,1530207.0
12-04 09:40:36,31.327,15.310,52.478,0.088,0.0,0.796,0.0,4505600.0,0.0,63.0,3081244672.0,504872960.0,29782437888.0,250519552.0,5958663.0,1718138.0
12-04 09:40:37,30.762,16.477,51.884,0.0,0.0,0.876,0.0,2232320.0,0.0,23.0,3082739712.0,504549376.0,29784510464.0,247275520.0,3584919.0,1532901.0
12-04 09:40:38,31.920,16.176,51.125,0.173,0.0,0.606,0.0,4423680.0,0.0,42.0,3082985472.0,504274944.0,29787914240.0,243900416.0,6010539.0,1761543.0
12-04 09:40:39,32.697,15.091,51.518,0.0,0.0,0.694,0.0,2215936.0,0.0,22.0,3083329536.0,503959552.0,29789753344.0,242032640.0,5586364.0,1536367.0
12-04 09:40:40,32.439,15.484,51.471,0.087,0.0,0.519,0.0,4419584.0,0.0,41.0,3082448896.0,503664640.0,29793497088.0,239464448.0,4006874.0,1753698.0
12-04 09:40:41,31.615,16.924,50.773,0.0,0.0,0.687,0.0,2256896.0,0.0,23.0,3080986624.0,503357440.0,29794877440.0,239853568.0,5699359.0,1593553.0
12-04 09:40:42,32.177,15.958,51.084,0.087,0.0,0.694,0.0,4407296.0,0.0,40.0,3083554816.0,503033856.0,29799149568.0,233336832.0,5920256.0,1722473.0
12-04 09:40:43,31.475,16.552,51.201,0.086,0.0,0.686,4096.0,2232320.0,1.0,23.0,3083399168.0,502706176.0,29800763392.0,232206336.0,3798730.0,1633816.0
12-04 09:40:44,32.903,15.245,50.991,0.086,0.0,0.775,0.0,4444160.0,0.0,43.0,3085770752.0,502452224.0,29803184128.0,227667968.0,5807036.0,1663662.0
12-04 09:40:45,32.762,15.952,50.343,0.086,0.0,0.858,0.0,4501504.0,0.0,43.0,3086254080.0,501846016.0,29788934144.0,242040832.0,3960878.0,1730863.0
12-04 09:40:46,35.540,16.812,46.516,0.697,0.0,0.436,0.0,58630144.0,0.0,141.0,3085885440.0,500723712.0,29781061632.0,251404288.0,5578606.0,1530874.0
12-04 09:40:47,36.014,17.793,44.482,0.855,0.0,0.855,4096.0,75612160.0,1.0,191.0,3085111296.0,499945472.0,29692502016.0,341516288.0,3918090.0,1626452.0
12-04 09:40:48,33.164,16.200,49.618,0.0,0.0,1.018,0.0,2387968.0,0.0,31.0,3085328384.0,499957760.0,29716017152.0,317771776.0,5711757.0,1675940.0
12-04 09:40:49,32.556,15.889,50.950,0.086,0.0,0.518,0.0,4313088.0,0.0,38.0,3084435456.0,499998720.0,29742301184.0,292339712.0,6021667.0,1768763.0
12-04 09:40:50,32.524,15.178,51.605,0.087,0.0,0.607,0.0,2191360.0,0.0,21.0,3084529664.0,500019200.0,29766569984.0,267956224.0,4912659.0,1521185.0
12-04 09:40:51,33.133,15.536,50.386,0.0,0.0,0.944,0.0,4345856.0,0.0,41.0,3083440128.0,500043776.0,29791465472.0,244125696.0,4660993.0,1761282.0
12-04 09:40:52,32.556,15.717,51.123,0.086,0.0,0.518,0.0,2248704.0,0.0,21.0,3085279232.0,499748864.0,29793480704.0,240566272.0,5586798.0,1540953.0
12-04 09:40:53,31.223,17.109,51.326,0.0,0.0,0.342,0.0,4374528.0,0.0,42.0,3085275136.0,499437568.0,29796491264.0,237871104.0,3989979.0,1743341.0
12-04 09:40:54,32.620,16.182,50.514,0.0,0.0,0.685,0.0,2248704.0,0.0,20.0,3084763136.0,499138560.0,29798498304.0,236675072.0,5600246.0,1544148.0
12-04 09:40:55,31.404,15.439,52.544,0.088,0.0,0.526,0.0,4370432.0,0.0,42.0,3085537280.0,498831360.0,29801951232.0,232755200.0,4326029.0,1708137.0
12-04 09:40:56,32.233,15.552,51.347,0.0,0.0,0.869,0.0,2260992.0,0.0,24.0,3085041664.0,498499584.0,29800906752.0,234627072.0,5292797.0,1590441.0
12-04 09:40:57,32.258,15.257,51.351,0.174,0.0,0.959,0.0,4390912.0,0.0,43.0,3085180928.0,498180096.0,29804396544.0,231317504.0,6002816.0,1750191.0
12-04 09:40:58,32.381,15.671,51.169,0.0,0.0,0.779,0.0,2244608.0,0.0,24.0,3085606912.0,497844224.0,29805969408.0,229654528.0,4478835.0,1601377.0
12-04 09:40:59,32.933,14.837,51.115,0.086,0.0,1.029,0.0,4456448.0,0.0,43.0,3086663680.0,497156096.0,29787967488.0,247287808.0,5084380.0,1682620.0
12-04 09:41:00,32.097,15.789,51.165,0.0,0.0,0.949,0.0,2269184.0,0.0,26.0,3087130624.0,496816128.0,29788344320.0,246784000.0,5791823.0,1643772.0
12-04 09:41:01,25.809,12.773,55.468,5.337,0.0,0.612,16384.0,165711872.0,4.0,328.0,3086757888.0,496840704.0,29809049600.0,226426880.0,3793272.0,1647452.0
12-04 09:41:02,13.235,9.343,64.360,12.111,0.0,0.952,8192.0,272719872.0,2.0,519.0,3087056896.0,496513024.0,29797793792.0,237711360.0,4281439.0,1532129.0
12-04 09:41:03,17.194,9.923,61.677,10.180,0.0,1.027,4096.0,234020864.0,1.0,441.0,3087155200.0,496185344.0,29790883840.0,244850688.0,7019730.0,1593087.0
12-04 09:41:04,32.155,15.862,51.552,0.0,0.0,0.431,0.0,2224128.0,0.0,20.0,3086585856.0,495857664.0,29791760384.0,244871168.0,3563878.0,1516394.0
12-04 09:41:05,32.819,15.681,50.471,0.0,0.0,1.028,0.0,4403200.0,0.0,43.0,3086524416.0,495554560.0,29797179392.0,239816704.0,5990842.0,1750379.0
12-04 09:41:06,31.976,15.078,52.253,0.0,0.0,0.693,0.0,2220032.0,0.0,20.0,3085692928.0,495255552.0,29798658048.0,239468544.0,3597784.0,1537701.0
12-04 09:41:07,31.369,16.551,51.300,0.087,0.0,0.693,0.0,4395008.0,0.0,42.0,3085320192.0,494956544.0,29802012672.0,236785664.0,6038550.0,1774038.0
12-04 09:41:08,32.189,15.536,51.502,0.086,0.0,0.687,0.0,2433024.0,0.0,48.0,3085488128.0,494669824.0,29803732992.0,235184128.0,5666260.0,1583308.0
12-04 09:41:09,32.479,15.812,50.940,0.085,0.0,0.684,0.0,4411392.0,0.0,42.0,3085385728.0,494387200.0,29807075328.0,232226816.0,3885764.0,1689887.0
12-04 09:41:10,32.611,14.831,51.778,0.0,0.0,0.781,0.0,2228224.0,0.0,21.0,3085918208.0,494084096.0,29809008640.0,230064128.0,5662041.0,1570544.0
12-04 09:41:11,31.915,15.915,51.064,0.085,0.0,1.021,0.0,4407296.0,0.0,43.0,3084902400.0,493801472.0,29812260864.0,228110336.0,6018394.0,1776225.0
12-04 09:41:12,32.121,15.152,51.948,0.0,0.0,0.779,0.0,2314240.0,0.0,24.0,3087572992.0,493174784.0,29792104448.0,246222848.0,3679182.0,1579196.0
12-04 09:41:13,32.676,15.780,50.686,0.086,0.0,0.772,0.0,4427776.0,0.0,42.0,3087290368.0,492888064.0,29795520512.0,243376128.0,5922552.0,1719385.0
12-04 09:41:14,31.834,15.398,52.076,0.087,0.0,0.606,0.0,2256896.0,0.0,24.0,3085873152.0,492580864.0,29797007360.0,243613696.0,3743658.0,1608178.0
12-04 09:41:15,33.276,14.818,51.213,0.0,0.0,0.693,0.0,4407296.0,0.0,41.0,3086082048.0,492290048.0,29800677376.0,240025600.0,5820047.0,1652929.0
12-04 09:41:16,30.986,16.373,52.025,0.088,0.0,0.528,0.0,4218880.0,0.0,33.0,3085189120.0,491995136.0,29803171840.0,238718976.0,5860007.0,1696646.0
12-04 09:41:17,32.470,15.889,51.123,0.0,0.0,0.518,32768.0,2453504.0,6.0,33.0,3085463552.0,491724800.0,29805768704.0,236118016.0,3750274.0,1625176.0
12-04 09:41:18,32.646,15.464,50.859,0.086,0.0,0.945,0.0,4427776.0,0.0,46.0,3086209024.0,491446272.0,29808943104.0,232476672.0,6017590.0,1764233.0
12-04 09:41:19,32.152,14.693,52.723,0.086,0.0,0.346,0.0,4390912.0,0.0,40.0,3086401536.0,491171840.0,29812854784.0,228646912.0,5335206.0,1211666.0
12-04 09:41:20,31.330,13.133,55.193,0.343,0.0,0.0,4096.0,6647808.0,1.0,67.0,3087314944.0,490627072.0,29795164160.0,245968896.0,586542.0,310482.0
12-04 09:41:21,32.738,11.990,55.187,0.0,0.0,0.085,0.0,6537216.0,0.0,60.0,3087900672.0,490369024.0,29799346176.0,241459200.0,497539.0,237985.0
12-04 09:41:22,32.305,12.254,55.270,0.171,0.0,0.0,0.0,6545408.0,0.0,60.0,3087241216.0,490102784.0,29804875776.0,236855296.0,441503.0,233735.0
12-04 09:41:23,32.991,11.997,55.013,0.0,0.0,0.0,0.0,6533120.0,0.0,60.0,3088150528.0,489820160.0,29810171904.0,230932480.0,442675.0,235682.0
12-04 09:41:24,32.161,12.178,55.489,0.172,0.0,0.0,0.0,6627328.0,0.0,62.0,3088973824.0,489250816.0,29793423360.0,247427072.0,443603.0,237458.0
12-04 09:41:25,31.315,12.803,55.796,0.087,0.0,0.0,0.0,6533120.0,0.0,58.0,3089338368.0,488976384.0,29798420480.0,242339840.0,443001.0,236253.0
12-04 09:41:26,30.669,12.858,56.212,0.174,0.0,0.087,0.0,6553600.0,0.0,65.0,3087380480.0,488730624.0,29803687936.0,239276032.0,443155.0,236582.0
12-04 09:41:27,36.918,11.939,50.381,0.677,0.0,0.085,0.0,50630656.0,0.0,152.0,3090628608.0,487907328.0,29800030208.0,240508928.0,442905.0,236014.0
12-04 09:41:28,8.313,2.161,87.947,1.579,0.0,0.0,8192.0,87187456.0,2.0,220.0,3089342464.0,487002112.0,29705621504.0,337108992.0,156826.0,86488.0
12-04 09:41:29,0.084,0.418,99.415,0.084,0.0,0.0,0.0,2359296.0,0.0,13.0,3093024768.0,487014400.0,29688872960.0,350162944.0,3024.0,2431.0
12-04 09:41:30,0.417,0.334,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3093872640.0,487014400.0,29688872960.0,349315072.0,3372.0,3333.0
12-04 09:41:31,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3093659648.0,487014400.0,29688872960.0,349528064.0,3282.0,4129.0
12-04 09:41:32,0.250,0.334,99.332,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3093647360.0,487022592.0,29688877056.0,349528064.0,4485.0,6482.0
12-04 09:41:33,0.168,0.335,96.399,3.099,0.0,0.0,4096.0,109072384.0,1.0,208.0,3093532672.0,487026688.0,29688877056.0,349638656.0,2331.0,2527.0
12-04 09:41:34,17.158,11.352,61.265,9.705,0.0,0.520,4096.0,273678336.0,1.0,504.0,3089629184.0,487030784.0,29701222400.0,341192704.0,3431438.0,1449469.0
12-04 09:41:35,28.808,14.447,51.262,4.526,0.0,0.957,4096.0,152584192.0,1.0,280.0,3090305024.0,487051264.0,29723062272.0,318656512.0,3771943.0,1680415.0
12-04 09:41:36,32.272,15.835,50.947,0.0,0.0,0.947,0.0,4308992.0,0.0,38.0,3089858560.0,487067648.0,29749268480.0,292880384.0,6101593.0,1836011.0
12-04 09:41:37,32.847,15.952,50.515,0.086,0.0,0.600,0.0,2154496.0,0.0,19.0,3089428480.0,487079936.0,29772591104.0,269975552.0,5739840.0,1661351.0
12-04 09:41:38,31.845,16.223,51.073,0.086,0.0,0.773,53248.0,2195456.0,2.0,24.0,3089788928.0,487104512.0,29796990976.0,245190656.0,5562176.0,1738069.0
12-04 09:41:39,30.817,17.296,51.010,0.088,0.0,0.790,0.0,4366336.0,0.0,45.0,3085889536.0,486887424.0,29804621824.0,241676288.0,4279897.0,1794058.0
12-04 09:41:40,34.026,16.537,48.485,0.346,0.0,0.606,0.0,33234944.0,0.0,116.0,3090120704.0,486133760.0,29800501248.0,242319360.0,5674647.0,1622148.0
12-04 09:41:41,35.468,17.523,45.324,0.505,0.0,1.179,0.0,48537600.0,0.0,138.0,3090165760.0,485396480.0,29742546944.0,300965888.0,4252666.0,1940154.0
12-04 09:41:42,32.121,16.104,51.169,0.087,0.0,0.519,0.0,2146304.0,0.0,19.0,3086987264.0,485408768.0,29765521408.0,281157632.0,5747835.0,1676617.0
12-04 09:41:43,31.100,16.753,50.945,0.0,0.0,1.203,0.0,4210688.0,0.0,33.0,3086966784.0,485421056.0,29790453760.0,256233472.0,5937607.0,1780112.0
12-04 09:41:44,31.534,16.452,51.243,0.086,0.0,0.686,0.0,2273280.0,0.0,27.0,3087446016.0,485441536.0,29814804480.0,231383040.0,5945560.0,1770303.0
12-04 09:41:45,31.010,16.463,51.394,0.087,0.0,1.045,0.0,2330624.0,0.0,26.0,3087704064.0,485130240.0,29815029760.0,231211008.0,5703107.0,1641769.0
12-04 09:41:46,31.493,17.256,50.733,0.0,0.0,0.518,0.0,4325376.0,0.0,40.0,3088195584.0,484818944.0,29819887616.0,226172928.0,4225150.0,1909674.0
12-04 09:41:47,32.852,15.959,50.424,0.085,0.0,0.679,0.0,2322432.0,0.0,25.0,3088162816.0,484175872.0,29800185856.0,246550528.0,5707854.0,1645026.0
12-04 09:41:48,31.379,16.379,51.121,0.0,0.0,1.121,0.0,4337664.0,0.0,39.0,3088441344.0,483868672.0,29803122688.0,243642368.0,6004680.0,1813118.0
12-04 09:41:49,33.137,16.737,49.117,0.0,0.0,1.009,0.0,2269184.0,0.0,25.0,3085156352.0,483713024.0,29814124544.0,236081152.0,5883062.0,1743090.0
12-04 09:41:50,31.047,15.919,52.507,0.088,0.0,0.440,0.0,2252800.0,0.0,22.0,3086544896.0,483405824.0,29816864768.0,232259584.0,3761765.0,1676127.0
12-04 09:41:51,32.143,15.767,51.220,0.0,0.0,0.871,0.0,4382720.0,0.0,42.0,3087548416.0,483090432.0,29820534784.0,227901440.0,6143677.0,1880871.0
12-04 09:41:52,32.247,16.467,50.515,0.086,0.0,0.686,0.0,2240512.0,0.0,20.0,3087065088.0,482770944.0,29822377984.0,226861056.0,5642331.0,1617172.0
12-04 09:41:53,31.652,16.435,51.043,0.087,0.0,0.783,0.0,4378624.0,0.0,45.0,3087343616.0,482435072.0,29822853120.0,226443264.0,6293206.0,1961518.0
12-04 09:41:54,32.241,15.345,51.466,0.0,0.0,0.948,0.0,2306048.0,0.0,24.0,3088932864.0,481816576.0,29802762240.0,245563392.0,3686475.0,1636370.0
12-04 09:41:55,32.653,16.497,49.915,0.170,0.0,0.765,0.0,4329472.0,0.0,38.0,3088527360.0,481529856.0,29806223360.0,242794496.0,5943251.0,1778687.0
12-04 09:41:56,32.727,15.238,51.169,0.087,0.0,0.779,0.0,2269184.0,0.0,25.0,3087069184.0,481406976.0,29820657664.0,229941248.0,5947370.0,1775380.0
12-04 09:41:57,32.0,16.085,50.979,0.0,0.0,0.936,0.0,2265088.0,0.0,24.0,3088052224.0,481128448.0,29822148608.0,227745792.0,5705415.0,1649669.0
12-04 09:41:58,32.783,15.043,51.391,0.0,0.0,0.783,0.0,4419584.0,0.0,43.0,3088883712.0,480792576.0,29822492672.0,226906112.0,4131845.0,1866529.0
12-04 09:41:59,31.223,16.305,51.691,0.0,0.0,0.781,0.0,2289664.0,0.0,25.0,3083579392.0,480309248.0,29812097024.0,243089408.0,5767605.0,1687707.0
12-04 09:42:00,31.818,14.860,52.098,0.0,0.0,1.224,0.0,4395008.0,0.0,40.0,3086286848.0,479985664.0,29815484416.0,237318144.0,6058127.0,1839524.0
12-04 09:42:01,33.247,14.680,51.209,0.086,0.0,0.777,0.0,2277376.0,0.0,26.0,3089428480.0,479674368.0,29815275520.0,234696704.0,5898712.0,1748333.0
12-04 09:42:02,31.906,15.559,51.836,0.0,0.0,0.699,0.0,2248704.0,0.0,22.0,3089510400.0,479346688.0,29818441728.0,231776256.0,3686867.0,1640577.0
12-04 09:42:03,31.469,16.434,51.224,0.087,0.0,0.787,0.0,4407296.0,0.0,45.0,3089268736.0,479055872.0,29821960192.0,228790272.0,6207371.0,1915989.0
12-04 09:42:04,33.362,15.125,50.648,0.0,0.0,0.864,0.0,2248704.0,0.0,22.0,3089473536.0,478728192.0,29823815680.0,227057664.0,5678923.0,1637272.0
12-04 09:42:05,30.457,17.090,47.716,3.638,0.0,1.100,0.0,196882432.0,0.0,386.0,3090059264.0,478273536.0,29815197696.0,235544576.0,6131392.0,1880202.0
12-04 09:42:06,14.542,10.693,62.789,11.206,0.0,0.770,12288.0,271675392.0,3.0,509.0,3090403328.0,478109696.0,29813522432.0,237039616.0,2316707.0,1632602.0
12-04 09:42:07,18.945,11.073,60.727,8.737,0.0,0.519,4096.0,214290432.0,1.0,404.0,3088957440.0,477814784.0,29809418240.0,242884608.0,3079377.0,1657057.0
12-04 09:42:08,31.850,15.881,51.658,0.0,0.0,0.611,0.0,2236416.0,0.0,22.0,3090481152.0,477507584.0,29810397184.0,240689152.0,2481378.0,1633796.0
12-04 09:42:09,32.991,16.068,50.0,0.085,0.0,0.855,0.0,4378624.0,0.0,41.0,3090432000.0,477216768.0,29814489088.0,236937216.0,4126452.0,1866097.0
12-04 09:42:10,31.661,16.263,50.865,0.087,0.0,1.125,4096.0,2240512.0,1.0,21.0,3089412096.0,476934144.0,29816356864.0,236371968.0,7697421.0,1640382.0
12-04 09:42:11,32.880,15.803,50.382,0.085,0.0,0.850,0.0,4378624.0,0.0,42.0,3087446016.0,476672000.0,29819068416.0,235888640.0,6197121.0,1901400.0
12-04 09:42:12,32.582,16.291,50.520,0.0,0.0,0.607,0.0,2457600.0,0.0,46.0,3089354752.0,476377088.0,29821431808.0,231911424.0,7760978.0,1675485.0
12-04 09:42:13,32.542,14.864,51.891,0.088,0.0,0.616,0.0,4186112.0,0.0,36.0,3090628608.0,476069888.0,29821075456.0,231301120.0,7839241.0,1720705.0
12-04 09:42:14,31.371,16.081,51.845,0.088,0.0,0.615,0.0,2486272.0,0.0,33.0,3090903040.0,475770880.0,29823545344.0,228855808.0,6095813.0,1833576.0
12-04 09:42:15,33.159,15.183,51.047,0.0,0.0,0.611,0.0,2207744.0,0.0,23.0,3090685952.0,475480064.0,29825056768.0,227852288.0,5736919.0,1669068.0
12-04 09:42:16,31.538,16.073,51.434,0.087,0.0,0.869,0.0,3276800.0,0.0,45.0,3092819968.0,474886144.0,29805101056.0,246267904.0,5074169.0,1732047.0
12-04 09:42:17,30.596,17.718,51.080,0.086,0.0,0.519,0.0,4435968.0,0.0,41.0,3092901888.0,474603520.0,29807898624.0,243671040.0,5039883.0,1942294.0
12-04 09:42:18,32.664,15.197,51.266,0.0,0.0,0.873,0.0,2215936.0,0.0,24.0,3092475904.0,474312704.0,29809840128.0,242446336.0,5761966.0,1670057.0
12-04 09:42:19,31.866,15.581,51.937,0.088,0.0,0.528,118784.0,4288512.0,3.0,37.0,3092021248.0,474058752.0,29813792768.0,239202304.0,5241251.0,1785980.0
12-04 09:42:20,32.994,17.048,49.364,0.0,0.0,0.594,0.0,2359296.0,0.0,29.0,3091795968.0,473763840.0,29815795712.0,237719552.0,5429939.0,1715535.0
12-04 09:42:21,31.610,17.034,50.593,0.085,0.0,0.678,0.0,2228224.0,0.0,20.0,3091460096.0,473464832.0,29817421824.0,236728320.0,4929060.0,1692296.0
12-04 09:42:22,32.620,16.182,50.171,0.0,0.0,1.027,0.0,4386816.0,0.0,42.0,3091394560.0,473186304.0,29820956672.0,233537536.0,6120249.0,1863159.0
12-04 09:42:23,31.055,16.522,51.471,0.0,0.0,0.952,0.0,2228224.0,0.0,20.0,3090403328.0,472870912.0,29819174912.0,236625920.0,5666790.0,1633529.0
12-04 09:42:24,33.901,17.547,47.189,0.681,0.0,0.681,4096.0,42680320.0,1.0,119.0,3092934656.0,472113152.0,29815582720.0,238444544.0,4077880.0,1843306.0
12-04 09:42:25,37.425,17.597,43.090,0.773,0.0,1.116,4096.0,74014720.0,1.0,175.0,3090063360.0,470908928.0,29807841280.0,250261504.0,5921859.0,1764660.0
12-04 09:42:26,34.828,15.345,48.793,0.345,0.0,0.690,0.0,27004928.0,0.0,90.0,3090726912.0,470986752.0,29725507584.0,331853824.0,5691345.0,1624855.0
12-04 09:42:27,32.045,16.581,50.430,0.086,0.0,0.859,0.0,4313088.0,0.0,38.0,3088994304.0,470994944.0,29751189504.0,307896320.0,6254196.0,1953669.0
12-04 09:42:28,32.496,15.685,51.213,0.0,0.0,0.607,0.0,2162688.0,0.0,21.0,3088584704.0,471007232.0,29773582336.0,285900800.0,3657847.0,1624086.0
12-04 09:42:29,31.134,17.428,50.423,0.085,0.0,0.931,0.0,4124672.0,0.0,29.0,3089244160.0,471015424.0,29800218624.0,258596864.0,5958410.0,1784056.0
12-04 09:42:30,32.288,16.441,50.508,0.0,0.0,0.763,0.0,2383872.0,0.0,32.0,3088711680.0,471031808.0,29824356352.0,234975232.0,6031679.0,1821408.0
12-04 09:42:31,33.990,15.240,49.914,0.171,0.0,0.685,0.0,2273280.0,0.0,26.0,3090706432.0,470765568.0,29825699840.0,231903232.0,5695018.0,1643951.0
12-04 09:42:32,32.931,16.034,50.259,0.0,0.0,0.776,0.0,4366336.0,0.0,40.0,3089846272.0,470503424.0,29828907008.0,229818368.0,4151332.0,1882395.0
12-04 09:42:33,32.269,15.876,51.079,0.0,0.0,0.777,0.0,2244608.0,0.0,22.0,3089588224.0,470208512.0,29831065600.0,228212736.0,5699787.0,1629895.0
12-04 09:42:34,32.618,15.708,50.644,0.086,0.0,0.944,0.0,4370432.0,0.0,40.0,3089825792.0,469925888.0,29831524352.0,227799040.0,6241858.0,1942326.0
12-04 09:42:35,32.676,16.209,50.172,0.172,0.0,0.772,0.0,2281472.0,0.0,23.0,3090354176.0,469643264.0,29833285632.0,225792000.0,5715407.0,1638967.0
12-04 09:42:36,31.625,16.594,50.825,0.0,0.0,0.956,0.0,2310144.0,0.0,25.0,3092209664.0,469057536.0,29812518912.0,245288960.0,5882636.0,1764250.0
12-04 09:42:37,26.575,12.597,55.738,4.228,0.0,0.863,12288.0,118370304.0,3.0,242.0,3091890176.0,469049344.0,29828485120.0,229650432.0,3904418.0,1751579.0
12-04 09:42:38,15.188,11.177,60.495,12.457,0.0,0.683,24576.0,272691200.0,6.0,514.0,3094712320.0,468779008.0,29819506688.0,236077056.0,4405391.0,1679620.0
12-04 09:42:39,15.332,9.710,63.629,10.733,0.0,0.596,24576.0,269484032.0,6.0,496.0,3096727552.0,468504576.0,29809647616.0,244195328.0,1629182.0,1597018.0
12-04 09:42:40,32.590,14.923,51.372,0.257,0.0,0.858,0.0,17330176.0,0.0,53.0,3095990272.0,468221952.0,29814415360.0,240447488.0,9307962.0,1773213.0
12-04 09:42:41,32.576,15.197,51.441,0.087,0.0,0.699,0.0,2244608.0,0.0,22.0,3093975040.0,467931136.0,29816406016.0,240762880.0,5779517.0,1697142.0
12-04 09:42:42,32.444,16.351,49.914,0.0,0.0,1.291,0.0,4390912.0,0.0,40.0,3095228416.0,467660800.0,29819854848.0,236331008.0,6158939.0,1888346.0
12-04 09:42:43,32.222,16.325,50.513,0.085,0.0,0.855,0.0,2248704.0,0.0,26.0,3094999040.0,467378176.0,29821841408.0,234856448.0,5719959.0,1655183.0
12-04 09:42:44,30.182,17.173,51.691,0.087,0.0,0.867,4096.0,4689920.0,1.0,74.0,3095248896.0,467107840.0,29824864256.0,231854080.0,4137292.0,1876811.0
12-04 09:42:45,32.872,16.003,50.433,0.087,0.0,0.606,0.0,2191360.0,0.0,22.0,3095400448.0,466829312.0,29827039232.0,229806080.0,5643368.0,1595437.0
12-04 09:42:46,32.174,16.0,50.783,0.087,0.0,0.957,0.0,4419584.0,0.0,40.0,3095203840.0,466440192.0,29820555264.0,236875776.0,6199807.0,1923922.0
12-04 09:42:47,32.962,16.267,49.743,0.257,0.0,0.771,0.0,20738048.0,0.0,63.0,3095871488.0,465899520.0,29815361536.0,241942528.0,3766403.0,1683131.0
12-04 09:42:48,34.996,16.535,47.419,0.525,0.0,0.525,4096.0,38158336.0,1.0,98.0,3093250048.0,465432576.0,29781741568.0,278650880.0,5633685.0,1610292.0
12-04 09:42:49,32.146,16.160,50.652,0.087,0.0,0.956,0.0,4386816.0,0.0,42.0,3093012480.0,465465344.0,29807849472.0,252747776.0,6262735.0,1917875.0
12-04 09:42:50,33.071,15.136,50.744,0.0,0.0,1.050,0.0,2150400.0,0.0,20.0,3094077440.0,465473536.0,29830197248.0,229326848.0,5713914.0,1668026.0
12-04 09:42:51,30.722,16.373,51.761,0.088,0.0,1.056,0.0,4431872.0,0.0,44.0,3093839872.0,465178624.0,29831704576.0,228352000.0,6042482.0,1837173.0
12-04 09:42:52,32.479,16.325,50.342,0.0,0.0,0.855,0.0,2310144.0,0.0,26.0,3094749184.0,464609280.0,29811679232.0,248037376.0,3847423.0,1723697.0
12-04 09:42:53,31.197,16.923,51.026,0.0,0.0,0.855,0.0,2174976.0,0.0,23.0,3093401600.0,464629760.0,29834465280.0,226578432.0,5792752.0,1686895.0
12-04 09:42:54,31.520,16.926,50.777,0.086,0.0,0.691,0.0,4501504.0,0.0,49.0,3094863872.0,464064512.0,29816930304.0,243216384.0,6116809.0,1869535.0
12-04 09:42:55,33.594,16.536,48.738,0.348,0.0,0.783,4096.0,26497024.0,1.0,81.0,3094683648.0,463503360.0,29812609024.0,248279040.0,5660080.0,1626709.0
12-04 09:42:56,33.833,17.533,47.225,0.617,0.0,0.793,4096.0,57311232.0,1.0,154.0,3092598784.0,462942208.0,29767991296.0,295542784.0,3999956.0,1797659.0
12-04 09:42:57,32.931,14.741,51.293,0.086,0.0,0.948,0.0,2273280.0,0.0,25.0,3091820544.0,462954496.0,29791997952.0,272302080.0,5848540.0,1711101.0
12-04 09:42:58,30.553,16.506,51.975,0.0,0.0,0.966,0.0,2150400.0,0.0,20.0,3092029440.0,462970880.0,29815402496.0,248672256.0,5851278.0,1722222.0
12-04 09:42:59,32.414,15.862,50.603,0.086,0.0,1.034,0.0,4329472.0,0.0,40.0,3094007808.0,462675968.0,29818744832.0,243646464.0,4186338.0,1905593.0
12-04 09:43:00,32.272,16.179,50.688,0.0,0.0,0.861,0.0,2293760.0,0.0,24.0,3094478848.0,462372864.0,29820719104.0,241504256.0,5713619.0,1657291.0
12-04 09:43:01,30.776,16.652,51.700,0.087,0.0,0.785,0.0,4349952.0,0.0,43.0,3094945792.0,462110720.0,29824151552.0,237867008.0,6158937.0,1868559.0
12-04 09:43:02,31.983,16.207,51.207,0.0,0.0,0.603,0.0,2256896.0,0.0,22.0,3094654976.0,461770752.0,29821968384.0,240680960.0,5705974.0,1654769.0
12-04 09:43:03,31.948,15.844,51.169,0.0,0.0,1.039,0.0,2220032.0,0.0,22.0,3094978560.0,461479936.0,29823561728.0,239054848.0,5816717.0,1700805.0
12-04 09:43:04,31.670,16.609,50.947,0.0,0.0,0.775,0.0,4411392.0,0.0,42.0,3094315008.0,461197312.0,29827715072.0,235847680.0,4065534.0,1836938.0
12-04 09:43:05,32.509,16.382,50.427,0.085,0.0,0.597,0.0,2207744.0,0.0,22.0,3094003712.0,460894208.0,29828857856.0,235319296.0,5706276.0,1643847.0
12-04 09:43:06,32.932,16.337,49.785,0.0,0.0,0.946,0.0,4399104.0,0.0,41.0,3094175744.0,460603392.0,29832867840.0,231428096.0,6247985.0,1929963.0
12-04 09:43:07,33.076,15.167,50.985,0.171,0.0,0.600,0.0,2207744.0,0.0,24.0,3094138880.0,460320768.0,29834596352.0,230019072.0,5710826.0,1650333.0
12-04 09:43:08,30.856,16.335,51.599,0.086,0.0,1.124,0.0,4272128.0,0.0,38.0,3099410432.0,459743232.0,29815992320.0,243929088.0,3976507.0,1794009.0
12-04 09:43:09,32.253,16.041,49.829,0.939,0.0,0.939,4096.0,51290112.0,1.0,112.0,3099856896.0,459427840.0,29813604352.0,246185984.0,5855804.0,1723724.0
12-04 09:43:10,22.364,12.755,55.017,8.844,0.0,1.020,8192.0,270544896.0,2.0,512.0,3100340224.0,459399168.0,29825896448.0,233439232.0,5888077.0,1747793.0
12-04 09:43:11,14.966,10.969,60.969,12.245,0.0,0.850,8192.0,272629760.0,2.0,512.0,3099758592.0,459108352.0,29816602624.0,243605504.0,2337785.0,1648547.0
12-04 09:43:12,27.233,13.398,56.480,2.102,0.0,0.788,0.0,90517504.0,0.0,188.0,3099815936.0,458821632.0,29817729024.0,242708480.0,5098340.0,1654519.0
12-04 09:43:13,32.780,14.510,51.573,0.175,0.0,0.962,0.0,2289664.0,0.0,28.0,3099881472.0,458567680.0,29820264448.0,240361472.0,2553097.0,1739806.0
12-04 09:43:14,32.108,15.748,51.356,0.0,0.0,0.787,0.0,2154496.0,0.0,21.0,3099734016.0,458297344.0,29820592128.0,240451584.0,3837121.0,1718870.0
12-04 09:43:15,32.055,17.306,49.616,0.0,0.0,1.023,0.0,4329472.0,0.0,41.0,3098599424.0,458039296.0,29826236416.0,236199936.0,6047270.0,1818395.0
12-04 09:43:16,32.648,15.681,50.557,0.086,0.0,1.028,0.0,2154496.0,0.0,22.0,3098361856.0,457760768.0,29826514944.0,236437504.0,7661276.0,1602057.0
12-04 09:43:17,31.266,16.332,51.528,0.087,0.0,0.786,0.0,4530176.0,0.0,66.0,3099160576.0,457478144.0,29830983680.0,231452672.0,8223124.0,1925111.0
12-04 09:43:18,32.894,15.303,50.923,0.176,0.0,0.704,0.0,13410304.0,0.0,48.0,3099443200.0,456908800.0,29817581568.0,245141504.0,5714516.0,1629472.0
12-04 09:43:19,37.943,16.768,43.561,1.037,0.0,0.691,4096.0,77991936.0,1.0,169.0,3098112000.0,455966720.0,29825265664.0,239730688.0,5743264.0,1671855.0
12-04 09:43:20,33.507,16.406,48.351,0.521,0.0,1.215,4096.0,33591296.0,1.0,112.0,3096498176.0,455618560.0,29734686720.0,332271616.0,6262909.0,1937225.0
12-04 09:43:21,32.090,15.265,51.605,0.0,0.0,1.041,0.0,2154496.0,0.0,19.0,3096178688.0,455618560.0,29758603264.0,308674560.0,5743573.0,1662519.0
12-04 09:43:22,32.297,15.199,51.382,0.086,0.0,1.036,0.0,4280320.0,0.0,37.0,3096264704.0,455622656.0,29784436736.0,282750976.0,3995958.0,1797941.0
12-04 09:43:23,32.041,16.107,51.249,0.0,0.0,0.603,0.0,2244608.0,0.0,25.0,3096326144.0,455634944.0,29806075904.0,261038080.0,5918251.0,1760575.0
12-04 09:43:24,31.818,16.895,50.343,0.0,0.0,0.943,0.0,2154496.0,0.0,19.0,3097239552.0,455634944.0,29830176768.0,236023808.0,5695757.0,1645151.0
12-04 09:43:25,32.416,16.595,50.129,0.172,0.0,0.688,0.0,4308992.0,0.0,41.0,3097374720.0,455356416.0,29834354688.0,231989248.0,6256732.0,1944159.0
12-04 09:43:26,32.131,15.808,51.203,0.0,0.0,0.859,0.0,2166784.0,0.0,22.0,3096752128.0,455069696.0,29836120064.0,231133184.0,3634951.0,1597877.0
12-04 09:43:27,32.498,15.903,50.821,0.086,0.0,0.691,0.0,4358144.0,0.0,40.0,3098320896.0,454807552.0,29839560704.0,226385920.0,6195955.0,1905184.0
12-04 09:43:28,32.902,15.371,51.036,0.0,0.0,0.691,0.0,2187264.0,0.0,25.0,3099807744.0,454242304.0,29819670528.0,245354496.0,5706235.0,1653184.0
12-04 09:43:29,32.358,16.351,50.172,0.086,0.0,1.033,0.0,4091904.0,0.0,29.0,3098939392.0,453971968.0,29823475712.0,242688000.0,5849441.0,1725286.0
12-04 09:43:30,32.236,15.598,51.300,0.0,0.0,0.867,0.0,2379776.0,0.0,31.0,3102109696.0,453660672.0,29821456384.0,241848320.0,6073797.0,1842198.0
12-04 09:43:31,31.997,15.344,51.613,0.174,0.0,0.872,0.0,2179072.0,0.0,24.0,3100684288.0,453390336.0,29823877120.0,241123328.0,3719696.0,1640217.0
12-04 09:43:32,32.320,16.073,50.565,0.087,0.0,0.956,0.0,4313088.0,0.0,38.0,3101290496.0,453115904.0,29826801664.0,237867008.0,6182493.0,1901034.0
12-04 09:43:33,31.570,15.872,51.518,0.0,0.0,1.041,0.0,2179072.0,0.0,25.0,3101110272.0,452837376.0,29829099520.0,236027904.0,5747611.0,1678577.0
12-04 09:43:34,31.778,11.796,56.162,0.176,0.0,0.088,0.0,6455296.0,0.0,57.0,3101044736.0,452571136.0,29833658368.0,231800832.0,2821688.0,519595.0
12-04 09:43:35,32.075,12.607,55.232,0.086,0.0,0.0,0.0,6471680.0,0.0,60.0,3101433856.0,452333568.0,29839015936.0,226291712.0,443540.0,237516.0
12-04 09:43:36,31.865,11.917,55.959,0.173,0.0,0.086,0.0,6475776.0,0.0,62.0,3102261248.0,451805184.0,29821767680.0,243240960.0,1021723.0,239676.0
12-04 09:43:37,31.330,11.931,56.652,0.086,0.0,0.0,0.0,7282688.0,0.0,75.0,3102306304.0,451555328.0,29825863680.0,239349760.0,491584.0,261563.0
12-04 09:43:38,32.854,12.616,54.361,0.169,0.0,0.0,0.0,6471680.0,0.0,60.0,3101298688.0,451293184.0,29832642560.0,233840640.0,459962.0,254456.0
12-04 09:43:39,31.787,12.457,55.670,0.086,0.0,0.0,0.0,6471680.0,0.0,58.0,3102113792.0,451018752.0,29837246464.0,228696064.0,442947.0,237261.0
12-04 09:43:40,32.646,12.199,55.069,0.086,0.0,0.0,0.0,6500352.0,0.0,63.0,3102937088.0,450490368.0,29820452864.0,245194752.0,441168.0,234583.0
12-04 09:43:41,32.055,12.617,55.158,0.171,0.0,0.0,0.0,6483968.0,0.0,60.0,3101732864.0,450224128.0,29825093632.0,242024448.0,458785.0,252124.0
12-04 09:43:42,11.271,4.153,73.814,10.678,0.0,0.085,12288.0,252510208.0,3.0,496.0,3103375360.0,450244608.0,29834915840.0,230539264.0,147549.0,78482.0
12-04 09:43:43,0.084,0.752,83.124,16.040,0.0,0.0,8192.0,270532608.0,2.0,496.0,3103346688.0,450252800.0,29834936320.0,230539264.0,2615.0,3765.0
12-04 09:43:44,18.220,6.864,70.339,4.576,0.0,0.0,0.0,126738432.0,0.0,241.0,3102584832.0,449982464.0,29826461696.0,240046080.0,295075.0,157508.0
12-04 09:43:45,32.414,12.069,55.431,0.086,0.0,0.0,0.0,6475776.0,0.0,60.0,3102388224.0,449740800.0,29833043968.0,233902080.0,442349.0,235830.0
12-04 09:43:46,32.185,13.025,54.706,0.084,0.0,0.0,0.0,6459392.0,0.0,58.0,3102605312.0,449478656.0,29838106624.0,228884480.0,443623.0,237017.0
12-04 09:43:47,30.412,12.629,56.873,0.086,0.0,0.0,0.0,8478720.0,0.0,70.0,3102703616.0,448950272.0,29821820928.0,245600256.0,442207.0,236137.0
12-04 09:43:48,31.156,11.915,56.664,0.265,0.0,0.0,0.0,6615040.0,0.0,70.0,3102093312.0,448724992.0,29827297280.0,240959488.0,588219.0,312767.0
12-04 09:43:49,32.426,12.596,54.894,0.085,0.0,0.0,4096.0,6713344.0,1.0,84.0,3101487104.0,448466944.0,29829099520.0,240021504.0,440354.0,233281.0
12-04 09:43:50,32.812,11.372,55.729,0.087,0.0,0.0,0.0,6471680.0,0.0,59.0,3102126080.0,448225280.0,29834543104.0,234180608.0,442451.0,236864.0
12-04 09:43:51,33.957,11.745,54.043,0.255,0.0,0.0,0.0,12288000.0,0.0,78.0,3103625216.0,447975424.0,29837012992.0,230461440.0,443641.0,237615.0
12-04 09:43:52,15.754,4.971,74.726,4.549,0.0,0.0,4096.0,119697408.0,1.0,238.0,3103432704.0,446509056.0,29825540096.0,243593216.0,191479.0,103576.0
12-04 09:43:53,5.188,0.921,92.385,1.506,0.0,0.0,4096.0,75554816.0,1.0,172.0,3103522816.0,446279680.0,29684391936.0,384880640.0,4451.0,7235.0
12-04 09:43:54,0.167,0.416,99.167,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3103703040.0,446287872.0,29684133888.0,384950272.0,2283.0,3072.0
12-04 09:43:55,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103703040.0,446287872.0,29684133888.0,384950272.0,1307.0,1360.0
12-04 09:43:56,0.084,0.335,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103703040.0,446287872.0,29684133888.0,384950272.0,1861.0,2504.0
12-04 09:43:57,0.084,0.418,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103703040.0,446287872.0,29684133888.0,384950272.0,2181.0,2704.0
12-04 09:43:58,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103698944.0,446287872.0,29684137984.0,384950272.0,1895.0,2531.0
12-04 09:43:59,0.249,0.665,99.002,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,3103694848.0,446287872.0,29684142080.0,384950272.0,2833.0,4155.0
12-04 09:44:00,0.417,0.250,99.249,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3103682560.0,446296064.0,29684146176.0,384950272.0,5996.0,7900.0
12-04 09:44:01,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103682560.0,446296064.0,29684146176.0,384950272.0,19914.0,21010.0
12-04 09:44:02,0.167,0.334,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103682560.0,446296064.0,29684146176.0,384950272.0,4582.0,6195.0
12-04 09:44:03,0.333,0.333,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103682560.0,446296064.0,29684146176.0,384950272.0,1961.0,2530.0
12-04 09:44:04,0.250,0.333,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3103678464.0,446296064.0,29684150272.0,384950272.0,3189.0,3537.0
12-04 09:44:05,0.166,0.499,99.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3103678464.0,446296064.0,29684150272.0,384950272.0,2030.0,1870.0
12-04 09:44:06,0.167,0.334,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3103666176.0,446304256.0,29684154368.0,384950272.0,2745.0,3043.0
12-04 09:44:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3103666176.0,446304256.0,29684154368.0,384950272.0,4677.0,6479.0
12-04 09:44:08,13.311,8.593,77.843,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,3101384704.0,446304256.0,29691146240.0,380239872.0,3247070.0,1219914.0
12-04 09:44:09,30.298,15.915,52.851,0.0,0.0,0.936,0.0,2224128.0,0.0,21.0,3100106752.0,446308352.0,29715898368.0,356761600.0,3781407.0,1732777.0
12-04 09:44:10,32.396,15.686,50.639,0.0,0.0,1.279,0.0,2170880.0,0.0,20.0,3099951104.0,446312448.0,29739728896.0,333082624.0,5836103.0,1761826.0
12-04 09:44:11,32.088,16.638,50.170,0.085,0.0,1.019,0.0,4329472.0,0.0,38.0,3097444352.0,446337024.0,29765132288.0,310161408.0,4326596.0,2038552.0
12-04 09:44:12,31.904,16.295,50.515,0.086,0.0,1.201,0.0,2166784.0,0.0,21.0,3080822784.0,446353408.0,29788270592.0,303628288.0,5820273.0,1761360.0
12-04 09:44:13,32.419,15.866,50.943,0.0,0.0,0.772,0.0,2207744.0,0.0,23.0,3082960896.0,446365696.0,29812531200.0,277217280.0,5772437.0,1723597.0
12-04 09:44:14,31.321,16.360,51.269,0.087,0.0,0.962,0.0,4194304.0,0.0,34.0,3084500992.0,446365696.0,29837783040.0,250425344.0,6070306.0,1895520.0
12-04 09:44:15,31.620,15.767,51.568,0.0,0.0,1.045,0.0,2281472.0,0.0,25.0,3086745600.0,446107648.0,29851254784.0,234967040.0,6242353.0,1984900.0
12-04 09:44:16,32.062,16.031,51.127,0.087,0.0,0.693,4096.0,2174976.0,1.0,22.0,3087032320.0,445841408.0,29841858560.0,244342784.0,5888621.0,1782642.0
12-04 09:44:17,30.623,17.388,51.384,0.087,0.0,0.519,0.0,2158592.0,0.0,19.0,3087343616.0,445579264.0,29843668992.0,242483200.0,5914810.0,1799279.0
12-04 09:44:18,32.168,14.860,51.573,0.175,0.0,1.224,0.0,4345856.0,0.0,43.0,3087360000.0,445341696.0,29847588864.0,238784512.0,4301469.0,2012661.0
12-04 09:44:19,26.455,15.925,51.199,5.565,0.0,0.856,8192.0,221552640.0,2.0,387.0,3088007168.0,445079552.0,29844008960.0,241979392.0,5973814.0,1845398.0
12-04 09:44:20,22.014,11.860,58.532,6.655,0.0,0.939,4096.0,193122304.0,1.0,392.0,3087736832.0,444825600.0,29847846912.0,238665728.0,5789995.0,1735591.0
12-04 09:44:21,32.444,16.179,50.688,0.0,0.0,0.688,0.0,2166784.0,0.0,21.0,3087831040.0,444555264.0,29842460672.0,244228096.0,5767502.0,1731315.0
12-04 09:44:22,32.648,15.681,50.814,0.0,0.0,0.857,0.0,4214784.0,0.0,34.0,3088027648.0,444293120.0,29846151168.0,240603136.0,2245627.0,1987164.0
12-04 09:44:23,32.255,15.035,51.748,0.0,0.0,0.962,0.0,2285568.0,0.0,25.0,3088056320.0,444030976.0,29847212032.0,239775744.0,3662014.0,1842886.0
12-04 09:44:24,32.780,15.559,50.787,0.087,0.0,0.787,0.0,2183168.0,0.0,23.0,3086983168.0,443772928.0,29850402816.0,237916160.0,9869308.0,1778499.0
12-04 09:44:25,31.976,16.464,50.867,0.087,0.0,0.607,0.0,4263936.0,0.0,34.0,3087798272.0,443527168.0,29853884416.0,233865216.0,6011604.0,1850107.0
12-04 09:44:26,33.248,15.510,50.557,0.086,0.0,0.600,0.0,2281472.0,0.0,27.0,3087646720.0,443273216.0,29855526912.0,232628224.0,6102591.0,1893160.0
12-04 09:44:27,31.705,16.710,50.643,0.0,0.0,0.943,0.0,2166784.0,0.0,19.0,3088232448.0,443002880.0,29856276480.0,231563264.0,5823220.0,1763067.0
12-04 09:44:28,31.745,17.191,49.787,0.170,0.0,1.106,0.0,4030464.0,0.0,40.0,3089125376.0,442748928.0,29860782080.0,226418688.0,6309189.0,2020253.0
12-04 09:44:29,31.826,15.478,51.913,0.0,0.0,0.783,0.0,2174976.0,0.0,21.0,3089604608.0,442220544.0,29840818176.0,246431744.0,5989596.0,1823859.0
12-04 09:44:30,33.476,15.107,50.472,0.086,0.0,0.858,0.0,2211840.0,0.0,22.0,3090399232.0,441962496.0,29841879040.0,244834304.0,5751135.0,1747125.0
12-04 09:44:31,31.391,16.348,50.870,0.0,0.0,1.391,0.0,4210688.0,0.0,34.0,3088699392.0,441696256.0,29846683648.0,241995776.0,6006512.0,1847694.0
12-04 09:44:32,33.219,15.240,50.685,0.0,0.0,0.856,0.0,2289664.0,0.0,25.0,3089936384.0,441438208.0,29845688320.0,242012160.0,6300817.0,2022005.0
12-04 09:44:33,31.315,16.782,51.384,0.0,0.0,0.519,0.0,2170880.0,0.0,21.0,3088109568.0,441167872.0,29849739264.0,240058368.0,5833776.0,1770393.0
12-04 09:44:34,32.164,16.510,50.299,0.171,0.0,0.855,0.0,2162688.0,0.0,19.0,3089047552.0,440913920.0,29851340800.0,237772800.0,3795938.0,1738989.0
12-04 09:44:35,31.638,16.293,50.948,0.0,0.0,1.121,0.0,4333568.0,0.0,40.0,3088465920.0,440659968.0,29855002624.0,234946560.0,6511414.0,2131124.0
12-04 09:44:36,32.186,16.093,50.775,0.086,0.0,0.861,0.0,2191360.0,0.0,22.0,3089035264.0,440401920.0,29856677888.0,232960000.0,5742668.0,1710039.0
12-04 09:44:37,31.620,15.941,51.742,0.0,0.0,0.697,0.0,2195456.0,0.0,24.0,3088019456.0,440152064.0,29858484224.0,232419328.0,5892947.0,1789112.0
12-04 09:44:38,31.542,16.551,50.867,0.087,0.0,0.953,0.0,4194304.0,0.0,33.0,3088699392.0,439898112.0,29861965824.0,228511744.0,6035564.0,1880423.0
12-04 09:44:39,31.917,16.999,50.390,0.0,0.0,0.694,0.0,2347008.0,0.0,30.0,3088343040.0,439627776.0,29863632896.0,227471360.0,6265593.0,2004379.0
12-04 09:44:40,31.997,16.297,50.853,0.085,0.0,0.768,0.0,2166784.0,0.0,19.0,3087843328.0,439369728.0,29865439232.0,226422784.0,5867064.0,1781532.0
12-04 09:44:41,31.716,16.724,50.780,0.0,0.0,0.780,0.0,2244608.0,0.0,26.0,3088576512.0,438837248.0,29845229568.0,246431744.0,5839734.0,1778726.0
12-04 09:44:42,31.722,15.466,51.933,0.176,0.0,0.703,0.0,4378624.0,0.0,45.0,3088326656.0,438587392.0,29848207360.0,243953664.0,4445643.0,2088784.0
12-04 09:44:43,32.990,15.722,50.601,0.0,0.0,0.687,0.0,2174976.0,0.0,23.0,3088035840.0,438325248.0,29850353664.0,242360320.0,5814709.0,1748275.0
12-04 09:44:44,32.131,17.198,49.413,0.084,0.0,1.174,0.0,2166784.0,0.0,21.0,3088752640.0,438071296.0,29851844608.0,240406528.0,5871023.0,1796408.0
12-04 09:44:45,31.436,17.417,49.958,0.0,0.0,1.189,0.0,4214784.0,0.0,31.0,3088257024.0,437813248.0,29855219712.0,237785088.0,6009337.0,1854866.0
12-04 09:44:46,31.674,16.824,50.644,0.0,0.0,0.858,0.0,2314240.0,0.0,30.0,3088187392.0,437530624.0,29853540352.0,239816704.0,6200429.0,1930193.0
12-04 09:44:47,32.345,15.955,50.915,0.087,0.0,0.697,0.0,2154496.0,0.0,19.0,3087589376.0,437276672.0,29855260672.0,238948352.0,5803923.0,1757923.0
12-04 09:44:48,32.562,15.853,50.557,0.086,0.0,0.943,0.0,2215936.0,0.0,26.0,3087073280.0,437035008.0,29857169408.0,237797376.0,5927293.0,1823021.0
12-04 09:44:49,32.127,16.451,50.560,0.0,0.0,0.861,0.0,4337664.0,0.0,40.0,3086483456.0,436805632.0,29860712448.0,235073536.0,6421400.0,2065499.0
12-04 09:44:50,27.899,15.798,50.588,4.790,0.0,0.924,8192.0,127016960.0,2.0,242.0,3090939904.0,436559872.0,29855473664.0,236101632.0,5989723.0,1859821.0
12-04 09:44:51,17.413,10.989,58.580,12.342,0.0,0.676,12288.0,269537280.0,3.0,515.0,3090874368.0,436305920.0,29848199168.0,243695616.0,2423211.0,1730740.0
12-04 09:44:52,16.426,11.319,61.021,10.809,0.0,0.426,4096.0,272736256.0,1.0,514.0,3090067456.0,436310016.0,29859971072.0,232726528.0,1768581.0,1733310.0
12-04 09:44:53,32.014,15.404,51.549,0.258,0.0,0.775,4096.0,11665408.0,1.0,52.0,3088883712.0,436076544.0,29864951808.0,229163008.0,11352738.0,1821047.0
12-04 09:44:54,33.247,15.245,50.818,0.086,0.0,0.603,0.0,2220032.0,0.0,23.0,3087466496.0,435830784.0,29866377216.0,229400576.0,5768806.0,1731984.0
12-04 09:44:55,31.570,16.980,50.512,0.0,0.0,0.939,0.0,2207744.0,0.0,26.0,3088019456.0,435597312.0,29867790336.0,227667968.0,5935295.0,1823780.0
12-04 09:44:56,31.023,16.898,50.953,0.087,0.0,1.040,0.0,4345856.0,0.0,39.0,3088826368.0,435093504.0,29849235456.0,245919744.0,6397457.0,2071830.0
12-04 09:44:57,32.562,16.452,50.386,0.0,0.0,0.600,0.0,2162688.0,0.0,19.0,3088777216.0,434843648.0,29850198016.0,245256192.0,5758026.0,1712228.0
12-04 09:44:58,32.161,15.952,51.286,0.086,0.0,0.515,0.0,2162688.0,0.0,21.0,3088470016.0,434585600.0,29853048832.0,242970624.0,5887464.0,1793442.0
12-04 09:44:59,30.769,17.027,51.340,0.0,0.0,0.864,0.0,4243456.0,0.0,35.0,3088453632.0,434327552.0,29855268864.0,241025024.0,4040514.0,1875797.0
12-04 09:45:00,32.987,15.325,50.736,0.0,0.0,0.952,0.0,2297856.0,0.0,30.0,3087949824.0,434085888.0,29857619968.0,239419392.0,6253756.0,1975659.0
12-04 09:45:01,31.520,16.149,51.382,0.086,0.0,0.864,0.0,2179072.0,0.0,20.0,3087183872.0,433836032.0,29859180544.0,238874624.0,5861892.0,1773076.0
12-04 09:45:02,31.716,16.898,50.520,0.087,0.0,0.780,0.0,2236416.0,0.0,24.0,3087810560.0,433586176.0,29860589568.0,237088768.0,5794823.0,1741878.0
12-04 09:45:03,31.728,16.681,50.731,0.0,0.0,0.860,0.0,4329472.0,0.0,39.0,3087671296.0,433328128.0,29863800832.0,234274816.0,6467986.0,2102221.0
12-04 09:45:04,32.751,15.371,51.179,0.0,0.0,0.699,0.0,2215936.0,0.0,23.0,3087843328.0,433070080.0,29865500672.0,232660992.0,5766024.0,1718181.0
12-04 09:45:05,32.847,15.352,50.858,0.086,0.0,0.858,0.0,2158592.0,0.0,20.0,3088252928.0,432812032.0,29866954752.0,231055360.0,3847739.0,1766316.0
12-04 09:45:06,34.057,16.594,47.698,0.608,0.0,1.043,4096.0,39469056.0,1.0,109.0,3089129472.0,432128000.0,29858398208.0,239419392.0,6020461.0,1881083.0
12-04 09:45:07,38.228,15.986,44.136,0.695,0.0,0.956,4096.0,74084352.0,1.0,176.0,3089469440.0,431218688.0,29859069952.0,239316992.0,6344897.0,2045697.0
12-04 09:45:08,33.391,16.523,49.225,0.258,0.0,0.602,4096.0,18653184.0,1.0,78.0,3086958592.0,431181824.0,29770530816.0,330403840.0,5827384.0,1761419.0
12-04 09:45:09,31.616,15.633,52.140,0.0,0.0,0.611,0.0,2179072.0,0.0,19.0,3086708736.0,431202304.0,29794729984.0,306434048.0,5888039.0,1773041.0
12-04 09:45:10,33.304,14.734,51.090,0.0,0.0,0.872,0.0,4124672.0,0.0,29.0,3087781888.0,431226880.0,29819334656.0,280731648.0,5906821.0,1813265.0
12-04 09:45:11,32.021,16.267,50.428,0.086,0.0,1.199,0.0,2396160.0,0.0,31.0,3085496320.0,431247360.0,29843136512.0,259194880.0,6359772.0,2050751.0
12-04 09:45:12,32.770,16.132,50.253,0.0,0.0,0.845,4096.0,2174976.0,1.0,22.0,3086712832.0,431267840.0,29866242048.0,234852352.0,5873889.0,1788482.0
12-04 09:45:13,31.826,15.391,51.826,0.087,0.0,0.870,0.0,2158592.0,0.0,21.0,3087392768.0,431026176.0,29868154880.0,232501248.0,4025168.0,1746476.0
12-04 09:45:14,31.752,16.480,50.820,0.086,0.0,0.863,0.0,4247552.0,0.0,34.0,3087208448.0,430772224.0,29870891008.0,230203392.0,5976980.0,1946287.0
12-04 09:45:15,32.558,15.590,50.991,0.0,0.0,0.861,0.0,2293760.0,0.0,27.0,3086192640.0,430546944.0,29872832512.0,229502976.0,6038192.0,1864482.0
12-04 09:45:16,32.300,15.848,50.732,0.086,0.0,1.034,0.0,2187264.0,0.0,20.0,3086577664.0,430301184.0,29874409472.0,227786752.0,5856841.0,1775405.0
12-04 09:45:17,32.524,15.611,50.997,0.0,0.0,0.867,0.0,2207744.0,0.0,25.0,3087769600.0,429789184.0,29857656832.0,243859456.0,5901619.0,1802662.0
12-04 09:45:18,31.712,15.986,51.347,0.174,0.0,0.782,4096.0,4358144.0,1.0,42.0,3087609856.0,429559808.0,29856796672.0,245108736.0,6379869.0,2032153.0
12-04 09:45:19,31.561,16.810,50.943,0.0,0.0,0.686,0.0,2183168.0,0.0,23.0,3087458304.0,429318144.0,29856559104.0,245739520.0,5829632.0,1767990.0
12-04 09:45:20,31.810,16.293,51.034,0.086,0.0,0.776,0.0,5353472.0,0.0,31.0,3087814656.0,429092864.0,29859102720.0,243064832.0,3788344.0,1729905.0
12-04 09:45:21,32.140,16.454,50.298,0.085,0.0,1.023,0.0,4251648.0,0.0,33.0,3088125952.0,428859392.0,29861994496.0,240095232.0,6078653.0,1891109.0
12-04 09:45:22,28.547,14.103,54.359,2.308,0.0,0.684,8192.0,59686912.0,2.0,126.0,3087802368.0,428621824.0,29860175872.0,242475008.0,6101804.0,1903875.0
12-04 09:45:23,4.715,2.895,77.337,14.888,0.0,0.165,8192.0,268513280.0,2.0,508.0,3087921152.0,428630016.0,29863239680.0,239284224.0,2664681.0,1130766.0
12-04 09:45:24,4.523,2.764,78.057,14.573,0.0,0.084,8192.0,270979072.0,2.0,548.0,3087679488.0,428650496.0,29865762816.0,236982272.0,643556.0,1123177.0
12-04 09:45:25,28.717,12.404,56.924,1.529,0.0,0.425,0.0,53288960.0,0.0,113.0,3092353024.0,428400640.0,29864546304.0,233775104.0,2729803.0,1415495.0
12-04 09:45:26,28.349,18.842,51.167,0.0,0.0,1.642,4096.0,20480.0,1.0,5.0,3103203328.0,427884544.0,29841436672.0,246550528.0,4952064.0,2008662.0
12-04 09:45:27,30.887,16.553,51.792,0.085,0.0,0.683,4096.0,2064384.0,1.0,14.0,3104739328.0,427630592.0,29841784832.0,244920320.0,10202897.0,2278574.0
12-04 09:45:28,30.677,16.967,51.243,0.0,0.0,1.114,0.0,233472.0,0.0,12.0,3102801920.0,427614208.0,29861666816.0,226992128.0,4692572.0,2226359.0
12-04 09:45:29,31.697,16.107,51.163,0.0,0.0,1.034,0.0,2170880.0,0.0,21.0,3105320960.0,427110400.0,29840535552.0,246108160.0,6282299.0,1954803.0
12-04 09:45:30,31.861,15.238,51.602,0.087,0.0,1.212,0.0,2174976.0,0.0,21.0,3103805440.0,426872832.0,29842546688.0,245850112.0,8222471.0,1924489.0
12-04 09:45:31,32.134,16.967,50.129,0.0,0.0,0.771,4096.0,2170880.0,1.0,21.0,3105034240.0,426622976.0,29843398656.0,244019200.0,8044166.0,1888985.0
12-04 09:45:32,30.587,16.827,51.709,0.088,0.0,0.789,0.0,2158592.0,0.0,19.0,3104227328.0,426393600.0,29844422656.0,244031488.0,5995028.0,1846240.0
12-04 09:45:33,31.694,15.716,51.712,0.0,0.0,0.878,0.0,2166784.0,0.0,21.0,3103649792.0,426164224.0,29845991424.0,243269632.0,7956395.0,1812275.0
12-04 09:45:34,31.657,16.912,50.564,0.0,0.0,0.867,0.0,6664192.0,0.0,49.0,3104411648.0,425971712.0,29847834624.0,240857088.0,4344593.0,1990119.0
12-04 09:45:35,37.158,17.038,44.264,0.942,0.0,0.599,4096.0,69709824.0,1.0,149.0,3104415744.0,425070592.0,29848121344.0,241467392.0,7927895.0,1841875.0
12-04 09:45:36,32.131,16.924,50.0,0.172,0.0,0.773,4096.0,14032896.0,1.0,51.0,3102486528.0,424833024.0,29775134720.0,316620800.0,3792080.0,1730187.0
12-04 09:45:37,33.588,15.691,50.042,0.0,0.0,0.679,0.0,2162688.0,0.0,19.0,3103285248.0,424841216.0,29799723008.0,291225600.0,5939557.0,1829275.0
12-04 09:45:38,31.426,16.823,50.470,0.085,0.0,1.196,0.0,4313088.0,0.0,38.0,3103363072.0,424869888.0,29825552384.0,265289728.0,6437506.0,2079500.0
12-04 09:45:39,32.566,16.709,49.872,0.0,0.0,0.853,0.0,2174976.0,0.0,20.0,3103395840.0,424902656.0,29849505792.0,241270784.0,5779741.0,1737291.0
12-04 09:45:40,32.556,15.630,51.295,0.0,0.0,0.518,0.0,2174976.0,0.0,21.0,3103342592.0,424648704.0,29851385856.0,239697920.0,5951600.0,1808898.0
12-04 09:45:41,31.853,16.482,50.555,0.085,0.0,1.025,0.0,4198400.0,0.0,33.0,3103203328.0,424407040.0,29853450240.0,238014464.0,5884283.0,1799912.0
12-04 09:45:42,32.027,16.695,50.596,0.085,0.0,0.596,0.0,2297856.0,0.0,29.0,3103698944.0,424194048.0,29855358976.0,235823104.0,6299439.0,1998678.0
12-04 09:45:43,33.133,15.663,50.344,0.086,0.0,0.775,0.0,2191360.0,0.0,23.0,3103035392.0,423948288.0,29856223232.0,235868160.0,5830307.0,1767120.0
12-04 09:45:44,32.224,15.762,51.138,0.0,0.0,0.876,4096.0,2166784.0,1.0,21.0,3103453184.0,423710720.0,29857980416.0,233930752.0,5867341.0,1781502.0
12-04 09:45:45,30.842,17.526,50.687,0.0,0.0,0.945,0.0,4304896.0,0.0,39.0,3103219712.0,423464960.0,29861965824.0,230424576.0,6447069.0,2081276.0
12-04 09:45:46,33.247,15.636,50.258,0.0,0.0,0.859,0.0,2158592.0,0.0,21.0,3104030720.0,423215104.0,29863743488.0,228085760.0,5753389.0,1748329.0
12-04 09:45:47,31.250,16.146,51.910,0.0,0.0,0.694,0.0,2166784.0,0.0,21.0,3104145408.0,422973440.0,29865062400.0,226893824.0,3876638.0,1738913.0
12-04 09:45:48,31.478,16.696,50.522,0.174,0.0,1.130,0.0,4198400.0,0.0,34.0,3104419840.0,422494208.0,29845630976.0,246530048.0,6041197.0,1886766.0
12-04 09:45:49,32.183,16.221,50.906,0.0,0.0,0.690,0.0,2277376.0,0.0,27.0,3104325632.0,422264832.0,29847486464.0,244998144.0,6220013.0,1928453.0
12-04 09:45:50,30.944,16.696,51.573,0.0,0.0,0.787,0.0,2154496.0,0.0,20.0,3104182272.0,422019072.0,29849432064.0,243441664.0,5811801.0,1783576.0
12-04 09:45:51,31.362,17.052,50.814,0.086,0.0,0.686,4096.0,2162688.0,1.0,21.0,3104202752.0,421777408.0,29849812992.0,243281920.0,5924111.0,1789983.0
12-04 09:45:52,32.211,16.580,49.827,0.0,0.0,1.382,0.0,4304896.0,0.0,40.0,3102777344.0,421535744.0,29854101504.0,240660480.0,6335133.0,2036121.0
12-04 09:45:53,33.871,15.195,50.085,0.085,0.0,0.764,0.0,2162688.0,0.0,21.0,3102851072.0,421310464.0,29855870976.0,239042560.0,5765764.0,1716858.0
12-04 09:45:54,31.877,16.195,51.071,0.171,0.0,0.686,0.0,5558272.0,0.0,29.0,3102539776.0,421076992.0,29856428032.0,239030272.0,5903823.0,1815703.0
12-04 09:45:55,21.220,13.402,54.639,10.137,0.0,0.601,16384.0,273494016.0,4.0,515.0,3104694272.0,420847616.0,29848932352.0,244600832.0,2199196.0,1960103.0
12-04 09:45:56,17.046,11.646,59.747,11.055,0.0,0.506,4096.0,267821056.0,1.0,524.0,3104145408.0,420851712.0,29862182912.0,231895040.0,2932121.0,1752391.0
12-04 09:45:57,25.357,14.022,56.003,3.694,0.0,0.924,0.0,129564672.0,0.0,247.0,3103055872.0,420618240.0,29860950016.0,234450944.0,1640123.0,1659108.0
12-04 09:45:58,30.326,17.698,51.117,0.0,0.0,0.859,0.0,4317184.0,0.0,41.0,3103191040.0,420392960.0,29864026112.0,231464960.0,6665298.0,1899267.0
12-04 09:45:59,31.959,16.495,50.773,0.086,0.0,0.687,4096.0,2166784.0,1.0,21.0,3104047104.0,420167680.0,29864476672.0,230383616.0,5249881.0,1725488.0
12-04 09:46:00,32.442,15.703,51.079,0.0,0.0,0.777,0.0,2162688.0,0.0,21.0,3103297536.0,419926016.0,29867167744.0,228683776.0,5832941.0,1745392.0
12-04 09:46:01,31.282,16.923,50.598,0.085,0.0,1.111,4096.0,4313088.0,1.0,40.0,3104038912.0,419450880.0,29848526848.0,247058432.0,8375773.0,1919620.0
12-04 09:46:02,32.702,15.663,50.430,0.086,0.0,1.119,0.0,2154496.0,0.0,20.0,3103780864.0,419225600.0,29849534464.0,246534144.0,7877235.0,1835105.0
12-04 09:46:03,31.111,17.094,50.855,0.085,0.0,0.855,0.0,2166784.0,0.0,21.0,3103899648.0,418996224.0,29850714112.0,245465088.0,7900599.0,1806018.0
12-04 09:46:04,32.430,15.909,50.962,0.0,0.0,0.699,0.0,2174976.0,0.0,22.0,3104739328.0,418758656.0,29853474816.0,242102272.0,5869983.0,1757315.0
12-04 09:46:05,31.779,16.494,51.036,0.086,0.0,0.604,0.0,4304896.0,0.0,39.0,3104141312.0,418541568.0,29855178752.0,241213440.0,6388630.0,2035816.0
12-04 09:46:06,32.261,15.913,50.870,0.0,0.0,0.957,0.0,2158592.0,0.0,19.0,3103318016.0,418299904.0,29856784384.0,240672768.0,5853623.0,1777303.0
12-04 09:46:07,31.802,16.638,50.953,0.0,0.0,0.607,0.0,3702784.0,0.0,30.0,3102011392.0,418058240.0,29858684928.0,240320512.0,5928766.0,1814651.0
12-04 09:46:08,32.403,14.298,52.623,0.169,0.0,0.508,4096.0,8036352.0,1.0,62.0,3101900800.0,417861632.0,29861818368.0,237494272.0,5431141.0,1022630.0
12-04 09:46:09,37.076,12.707,49.086,1.131,0.0,0.0,4096.0,79507456.0,1.0,196.0,3105431552.0,416878592.0,29851107328.0,245657600.0,443307.0,237381.0
12-04 09:46:10,34.372,13.247,51.515,0.866,0.0,0.0,0.0,56860672.0,0.0,182.0,3105112064.0,416600064.0,29760417792.0,336945152.0,2120601.0,254449.0
12-04 09:46:11,31.512,12.639,55.679,0.171,0.0,0.0,0.0,6471680.0,0.0,60.0,3102662656.0,416669696.0,29786169344.0,313573376.0,460282.0,253904.0
12-04 09:46:12,32.219,12.339,55.270,0.086,0.0,0.086,0.0,6451200.0,0.0,58.0,3101904896.0,416735232.0,29814161408.0,286273536.0,441437.0,234179.0
12-04 09:46:13,33.052,12.395,54.384,0.169,0.0,0.0,4096.0,6459392.0,1.0,58.0,3101323264.0,416759808.0,29840748544.0,260243456.0,459487.0,252418.0
12-04 09:46:14,31.525,12.748,55.556,0.172,0.0,0.0,0.0,6463488.0,0.0,58.0,3101802496.0,416776192.0,29868441600.0,232054784.0,441857.0,235741.0
12-04 09:46:15,32.393,12.650,54.872,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,3102703616.0,416579584.0,29872881664.0,226910208.0,441599.0,235370.0
12-04 09:46:16,32.368,12.692,54.685,0.170,0.0,0.085,0.0,6479872.0,0.0,63.0,3104112640.0,416141312.0,29855657984.0,243163136.0,459906.0,254592.0
12-04 09:46:17,31.293,11.810,56.724,0.172,0.0,0.0,0.0,6533120.0,0.0,62.0,3103674368.0,415961088.0,29859676160.0,239763456.0,441081.0,234675.0
12-04 09:46:18,31.864,12.119,55.847,0.169,0.0,0.0,0.0,8388608.0,0.0,65.0,3104555008.0,415789056.0,29865017344.0,233713664.0,442269.0,236093.0
12-04 09:46:19,32.460,12.257,55.199,0.085,0.0,0.0,0.0,6750208.0,0.0,73.0,3104927744.0,415580160.0,29870759936.0,227807232.0,588013.0,312601.0
12-04 09:46:20,32.338,12.116,55.375,0.171,0.0,0.0,0.0,6533120.0,0.0,62.0,3105755136.0,415162368.0,29853208576.0,244948992.0,441307.0,234901.0
12-04 09:46:21,32.726,11.198,56.076,0.0,0.0,0.0,0.0,6549504.0,0.0,62.0,3105189888.0,414998528.0,29857832960.0,241053696.0,444583.0,237712.0
12-04 09:46:22,32.414,12.069,55.259,0.259,0.0,0.0,0.0,6496256.0,0.0,63.0,3104301056.0,414797824.0,29862842368.0,237133824.0,443288.0,237059.0
12-04 09:46:23,32.365,12.553,54.996,0.085,0.0,0.0,0.0,6512640.0,0.0,59.0,3105267712.0,414580736.0,29867339776.0,231886848.0,444172.0,238518.0
12-04 09:46:24,32.277,12.072,55.479,0.171,0.0,0.0,0.0,6492160.0,0.0,60.0,3103862784.0,414408704.0,29872680960.0,228122624.0,443136.0,236742.0
12-04 09:46:25,31.543,13.214,55.158,0.085,0.0,0.0,0.0,6545408.0,0.0,63.0,3105140736.0,414003200.0,29854797824.0,245133312.0,442650.0,235729.0
12-04 09:46:26,30.617,13.036,56.261,0.086,0.0,0.0,0.0,6529024.0,0.0,63.0,3103232000.0,413810688.0,29861072896.0,240959488.0,442536.0,235244.0
12-04 09:46:27,10.127,3.882,74.346,11.646,0.0,0.0,8192.0,224952320.0,2.0,433.0,3104833536.0,413818880.0,29868494848.0,231927808.0,150625.0,82395.0
12-04 09:46:28,0.084,0.419,83.319,16.094,0.0,0.084,4096.0,268464128.0,1.0,457.0,3104808960.0,413831168.0,29868507136.0,231927808.0,2917.0,3003.0
12-04 09:46:29,16.512,5.813,71.356,6.318,0.0,0.0,4096.0,144392192.0,1.0,286.0,3104276480.0,413622272.0,29858902016.0,242274304.0,233503.0,125417.0
12-04 09:46:30,36.757,12.139,49.915,1.104,0.0,0.085,4096.0,63348736.0,1.0,182.0,3104391168.0,412950528.0,29860614144.0,241119232.0,443374.0,236457.0
12-04 09:46:31,32.787,11.907,54.702,0.604,0.0,0.0,4096.0,33751040.0,1.0,118.0,3103965184.0,412618752.0,29791309824.0,311181312.0,443359.0,237666.0
12-04 09:46:32,31.239,11.431,57.243,0.087,0.0,0.0,0.0,6467584.0,0.0,58.0,3102986240.0,412651520.0,29817270272.0,286167040.0,443188.0,237631.0
12-04 09:46:33,32.048,11.568,56.041,0.343,0.0,0.0,0.0,12136448.0,0.0,88.0,3102408704.0,412708864.0,29846614016.0,257343488.0,528665.0,279837.0
12-04 09:46:34,37.133,12.694,48.964,1.123,0.0,0.086,4096.0,75526144.0,1.0,199.0,3105361920.0,412004352.0,29859188736.0,242520064.0,356155.0,192587.0
12-04 09:46:35,35.223,13.316,50.515,0.945,0.0,0.0,12288.0,64487424.0,3.0,195.0,3103309824.0,411680768.0,29770375168.0,333709312.0,440949.0,233623.0
12-04 09:46:36,31.512,13.066,55.252,0.171,0.0,0.0,0.0,6459392.0,0.0,58.0,3102064640.0,411729920.0,29796712448.0,308568064.0,605024.0,328868.0
12-04 09:46:37,32.275,12.618,54.936,0.086,0.0,0.086,0.0,6455296.0,0.0,57.0,3101765632.0,411774976.0,29824647168.0,280887296.0,442870.0,236787.0
12-04 09:46:38,5.676,2.504,91.736,0.083,0.0,0.0,0.0,1822720.0,0.0,19.0,3103113216.0,411787264.0,29830144000.0,274030592.0,125012.0,69308.0
12-04 09:46:39,0.167,0.417,99.416,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,3103109120.0,411787264.0,29830148096.0,274030592.0,3329.0,4914.0
12-04 09:46:40,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3103100928.0,411795456.0,29830148096.0,274030592.0,2032.0,2615.0
12-04 09:46:41,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3102339072.0,411795456.0,29830148096.0,274792448.0,20639.0,22291.0
12-04 09:46:42,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3096432640.0,411795456.0,29830148096.0,280698880.0,2305.0,3028.0
12-04 09:46:43,0.502,0.669,98.746,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,3096428544.0,411795456.0,29830152192.0,280698880.0,148415.0,111787.0
12-04 09:46:44,18.912,12.176,67.876,0.0,0.0,1.036,0.0,0.0,0.0,0.0,3095130112.0,411795456.0,29845082112.0,267067392.0,3854478.0,1840974.0
12-04 09:46:45,32.261,16.174,50.435,0.0,0.0,1.130,0.0,2150400.0,0.0,19.0,3095908352.0,411803648.0,29868724224.0,242638848.0,4076696.0,1759025.0
12-04 09:46:46,31.399,16.468,51.280,0.085,0.0,0.768,0.0,2232320.0,0.0,25.0,3097657344.0,411598848.0,29868277760.0,241541120.0,5647996.0,1897218.0
12-04 09:46:47,30.954,17.283,50.559,0.0,0.0,1.204,0.0,4202496.0,0.0,35.0,3096723456.0,411377664.0,29873258496.0,237715456.0,6031165.0,1913494.0
12-04 09:46:48,32.313,16.241,50.680,0.0,0.0,0.765,4096.0,2351104.0,1.0,30.0,3096707072.0,411164672.0,29872697344.0,238505984.0,6512589.0,2158448.0
12-04 09:46:49,32.405,17.384,49.705,0.0,0.0,0.506,0.0,2162688.0,0.0,19.0,3093512192.0,411058176.0,29886349312.0,228155392.0,6034477.0,1923813.0
12-04 09:46:50,31.357,16.667,51.203,0.086,0.0,0.687,0.0,2215936.0,0.0,24.0,3097501696.0,410771456.0,29881643008.0,229158912.0,5942272.0,1877286.0
12-04 09:46:51,31.728,16.853,50.817,0.0,0.0,0.602,0.0,2174976.0,0.0,20.0,3099340800.0,410550272.0,29883060224.0,226123776.0,5958696.0,1884979.0
12-04 09:46:52,31.092,16.070,52.140,0.175,0.0,0.524,0.0,2240512.0,0.0,26.0,3102732288.0,410083328.0,29861965824.0,244293632.0,6015492.0,1898914.0
12-04 09:46:53,30.472,17.682,50.815,0.086,0.0,0.944,0.0,4222976.0,0.0,35.0,3103019008.0,409849856.0,29864927232.0,241278976.0,6049397.0,1936586.0
12-04 09:46:54,32.430,16.596,49.873,0.085,0.0,1.016,0.0,2195456.0,0.0,23.0,3103756288.0,409624576.0,29866274816.0,239419392.0,6256685.0,2022297.0
12-04 09:46:55,31.542,16.464,51.300,0.0,0.0,0.693,0.0,2338816.0,0.0,29.0,3103940608.0,409419776.0,29867962368.0,237752320.0,6459678.0,2140418.0
12-04 09:46:56,32.444,15.835,50.775,0.0,0.0,0.947,8192.0,2174976.0,2.0,21.0,3103780864.0,409174016.0,29865914368.0,240205824.0,6891898.0,1892979.0
12-04 09:46:57,30.942,16.681,51.340,0.0,0.0,1.037,0.0,2224128.0,0.0,23.0,3103887360.0,408940544.0,29867466752.0,238780416.0,5065174.0,1890967.0
12-04 09:46:58,33.076,15.464,50.344,0.086,0.0,1.031,0.0,2174976.0,0.0,22.0,3104854016.0,408719360.0,29868912640.0,236589056.0,5945292.0,1877140.0
12-04 09:46:59,12.065,7.901,68.224,11.215,0.0,0.595,4096.0,188514304.0,1.0,354.0,3099054080.0,408559616.0,29861453824.0,250007552.0,5563374.0,1662125.0
12-04 09:47:00,7.627,3.559,77.966,10.763,0.0,0.085,8192.0,264605696.0,2.0,527.0,3099332608.0,408567808.0,29866770432.0,244404224.0,714921.0,1213044.0
12-04 09:47:01,32.479,16.239,49.658,0.769,0.0,0.855,0.0,56119296.0,0.0,122.0,3102801920.0,408346624.0,29868683264.0,239243264.0,3652639.0,1707541.0
12-04 09:47:02,28.732,17.947,51.855,0.0,0.0,1.467,0.0,159744.0,0.0,7.0,3103031296.0,408117248.0,29868023808.0,239902720.0,8759873.0,2265356.0
12-04 09:47:03,31.419,17.905,49.409,0.084,0.0,1.182,4096.0,2084864.0,1.0,17.0,3102900224.0,407875584.0,29869076480.0,239222784.0,8444816.0,2127174.0
12-04 09:47:04,31.574,16.263,51.211,0.087,0.0,0.865,0.0,2228224.0,0.0,23.0,3103612928.0,407662592.0,29871067136.0,236732416.0,6224548.0,2023105.0
12-04 09:47:05,31.629,16.118,51.127,0.087,0.0,1.040,0.0,2220032.0,0.0,26.0,3102830592.0,407416832.0,29871747072.0,237080576.0,8341621.0,2076982.0
12-04 09:47:06,31.169,16.537,50.996,0.0,0.0,1.299,0.0,2199552.0,0.0,20.0,3102576640.0,407175168.0,29873094656.0,236228608.0,6193285.0,2001039.0
12-04 09:47:07,30.558,17.597,50.901,0.086,0.0,0.858,0.0,2199552.0,0.0,22.0,3103387648.0,406941696.0,29874597888.0,234147840.0,6260057.0,2024768.0
12-04 09:47:08,30.816,16.059,51.910,0.0,0.0,1.215,0.0,2195456.0,0.0,21.0,3103641600.0,406724608.0,29875752960.0,232955904.0,6237992.0,2023340.0
12-04 09:47:09,30.580,16.432,52.109,0.0,0.0,0.879,0.0,2326528.0,0.0,28.0,3102720000.0,406507520.0,29877035008.0,232812544.0,6658740.0,2170477.0
12-04 09:47:10,31.381,16.434,51.311,0.087,0.0,0.787,0.0,2215936.0,0.0,24.0,3103256576.0,406290432.0,29878886400.0,230641664.0,5873388.0,1902358.0
12-04 09:47:11,33.045,14.879,51.125,0.087,0.0,0.865,0.0,2269184.0,0.0,27.0,3102793728.0,406065152.0,29879074816.0,231141376.0,6010528.0,1915619.0
12-04 09:47:12,31.113,15.600,52.323,0.0,0.0,0.964,0.0,2187264.0,0.0,21.0,3103989760.0,405823488.0,29879820288.0,229441536.0,6047024.0,1939231.0
12-04 09:47:13,31.085,17.592,50.384,0.085,0.0,0.854,4096.0,2215936.0,1.0,24.0,3103944704.0,405598208.0,29881266176.0,228265984.0,5971381.0,1878850.0
12-04 09:47:14,31.369,16.811,50.953,0.0,0.0,0.867,0.0,4173824.0,0.0,32.0,3104124928.0,405127168.0,29862273024.0,247549952.0,6069499.0,1944971.0
12-04 09:47:15,32.625,16.398,50.042,0.0,0.0,0.935,0.0,2355200.0,0.0,29.0,3106439168.0,404901888.0,29861826560.0,245907456.0,6264198.0,2036451.0
12-04 09:47:16,32.170,16.936,50.213,0.085,0.0,0.596,0.0,2269184.0,0.0,28.0,3104153600.0,404680704.0,29863452672.0,246788096.0,6319201.0,2075267.0
12-04 09:47:17,30.235,16.768,51.868,0.0,0.0,1.129,0.0,2174976.0,0.0,20.0,3103694848.0,404459520.0,29863510016.0,247410688.0,6038693.0,1917330.0
12-04 09:47:18,29.947,17.250,52.102,0.088,0.0,0.613,0.0,2215936.0,0.0,23.0,3103236096.0,404226048.0,29866184704.0,245428224.0,5986158.0,1897975.0
12-04 09:47:19,31.320,16.566,50.906,0.086,0.0,1.122,0.0,2179072.0,0.0,20.0,3103715328.0,403992576.0,29867401216.0,243965952.0,5992641.0,1898839.0
12-04 09:47:20,32.170,16.426,50.553,0.0,0.0,0.851,0.0,2215936.0,0.0,23.0,3103924224.0,403763200.0,29868294144.0,243093504.0,5972366.0,1872764.0
12-04 09:47:21,32.084,15.780,51.264,0.087,0.0,0.785,0.0,4218880.0,0.0,33.0,3104301056.0,403558400.0,29870694400.0,240521216.0,6097286.0,1950439.0
12-04 09:47:22,31.845,16.824,50.558,0.086,0.0,0.687,0.0,2224128.0,0.0,26.0,3104243712.0,403349504.0,29871915008.0,239566848.0,6284148.0,2049912.0
12-04 09:47:23,30.723,18.043,50.468,0.0,0.0,0.766,0.0,2297856.0,0.0,28.0,3103895552.0,403120128.0,29873369088.0,238690304.0,6901640.0,2114567.0
12-04 09:47:24,32.760,15.735,50.903,0.0,0.0,0.602,0.0,2211840.0,0.0,22.0,3103301632.0,402903040.0,29873274880.0,239595520.0,5461173.0,1872972.0
12-04 09:47:25,32.363,16.182,50.856,0.0,0.0,0.599,0.0,2179072.0,0.0,20.0,3103703040.0,402681856.0,29875539968.0,237150208.0,5982047.0,1883396.0
12-04 09:47:26,32.792,16.055,50.128,0.0,0.0,1.025,0.0,2211840.0,0.0,22.0,3103129600.0,402452480.0,29875978240.0,237514752.0,5963071.0,1881126.0
12-04 09:47:27,32.079,16.082,50.642,0.0,0.0,1.198,0.0,2187264.0,0.0,20.0,3103248384.0,402231296.0,29877989376.0,235606016.0,5952002.0,1871040.0
12-04 09:47:28,31.787,16.924,49.742,0.172,0.0,1.375,0.0,4259840.0,0.0,37.0,3103469568.0,402030592.0,29880684544.0,232890368.0,6239427.0,2037605.0
12-04 09:47:29,32.010,15.358,51.251,0.0,0.0,1.381,0.0,2293760.0,0.0,26.0,3103690752.0,401797120.0,29881507840.0,232079360.0,6447299.0,2124874.0
12-04 09:47:30,32.496,15.771,51.040,0.087,0.0,0.607,0.0,5451776.0,0.0,39.0,3105280000.0,401567744.0,29882466304.0,229761024.0,6114398.0,1962788.0
12-04 09:47:31,28.338,16.624,47.115,6.718,0.0,1.206,8192.0,271134720.0,2.0,506.0,3103694848.0,401342464.0,29881114624.0,232923136.0,6246713.0,2031468.0
12-04 09:47:32,19.215,11.863,56.976,11.278,0.0,0.668,8192.0,272633856.0,2.0,513.0,3103760384.0,401092608.0,29869387776.0,244834304.0,2533732.0,1825815.0
12-04 09:47:33,25.066,12.796,57.318,4.557,0.0,0.263,0.0,138670080.0,0.0,264.0,3104747520.0,400871424.0,29866586112.0,246870016.0,9063056.0,1726390.0
12-04 09:47:34,32.055,17.306,49.872,0.0,0.0,0.767,0.0,2269184.0,0.0,26.0,3103641600.0,400650240.0,29868523520.0,246259712.0,6012034.0,1911101.0
12-04 09:47:35,32.024,15.707,51.309,0.087,0.0,0.873,0.0,4317184.0,0.0,40.0,3105697792.0,400441344.0,29871337472.0,241598464.0,6532110.0,2187290.0
12-04 09:47:36,33.362,15.789,50.085,0.0,0.0,0.764,0.0,2228224.0,0.0,24.0,3104796672.0,400224256.0,29873123328.0,240930816.0,5930250.0,1871269.0
12-04 09:47:37,32.280,17.165,49.787,0.085,0.0,0.683,0.0,2170880.0,0.0,20.0,3104534528.0,399994880.0,29874536448.0,240009216.0,5907683.0,1839148.0
12-04 09:47:38,31.997,16.382,50.683,0.0,0.0,0.939,0.0,2215936.0,0.0,23.0,3103842304.0,399777792.0,29876273152.0,239181824.0,1920263.0,1860671.0
12-04 09:47:39,34.378,16.188,48.216,0.348,0.0,0.870,0.0,30363648.0,0.0,88.0,3105804288.0,399249408.0,29869043712.0,244977664.0,3919951.0,1926309.0
12-04 09:47:40,37.468,16.365,44.186,1.034,0.0,0.947,4096.0,73863168.0,1.0,170.0,3103866880.0,398430208.0,29869719552.0,247058432.0,1936134.0,1872698.0
12-04 09:47:41,33.102,17.504,48.007,0.520,0.0,0.867,4096.0,38510592.0,1.0,119.0,3100639232.0,398381056.0,29783404544.0,336650240.0,6112119.0,1965913.0
12-04 09:47:42,31.922,17.189,49.873,0.0,0.0,1.016,0.0,2273280.0,0.0,25.0,3107786752.0,398381056.0,29808168960.0,304738304.0,10529486.0,2154158.0
12-04 09:47:43,31.869,16.365,51.249,0.0,0.0,0.517,0.0,2224128.0,0.0,23.0,3107229696.0,398405632.0,29831892992.0,281546752.0,6091817.0,1886490.0
12-04 09:47:44,31.670,16.695,50.516,0.0,0.0,1.119,0.0,2154496.0,0.0,19.0,3107262464.0,398422016.0,29855584256.0,257806336.0,8058436.0,1949602.0
12-04 09:47:45,32.556,16.321,50.173,0.086,0.0,0.864,0.0,5361664.0,0.0,30.0,3108646912.0,398446592.0,29877665792.0,234315776.0,8041775.0,1910904.0
12-04 09:47:46,31.902,16.039,51.446,0.088,0.0,0.526,0.0,2277376.0,0.0,24.0,3106598912.0,398229504.0,29879836672.0,234409984.0,7938888.0,1843657.0
12-04 09:47:47,31.561,16.638,51.115,0.0,0.0,0.686,0.0,2174976.0,0.0,23.0,3106852864.0,398004224.0,29880307712.0,233910272.0,6045561.0,1908797.0
12-04 09:47:48,31.494,17.402,49.830,0.085,0.0,1.188,0.0,4255744.0,0.0,35.0,3107512320.0,397811712.0,29884649472.0,229101568.0,6164659.0,1975398.0
12-04 09:47:49,32.024,16.738,50.043,0.0,0.0,1.196,0.0,2301952.0,0.0,28.0,3107418112.0,397590528.0,29886423040.0,227643392.0,6552376.0,2183917.0
12-04 09:47:50,31.924,15.789,51.337,0.0,0.0,0.949,0.0,2236416.0,0.0,24.0,3108061184.0,397135872.0,29866102784.0,247775232.0,5982861.0,1895490.0
12-04 09:47:51,32.738,16.071,50.340,0.085,0.0,0.765,0.0,2220032.0,0.0,21.0,3107459072.0,396910592.0,29867413504.0,247291904.0,5995947.0,1899070.0
12-04 09:47:52,32.118,15.365,51.649,0.087,0.0,0.781,0.0,2187264.0,0.0,24.0,3108229120.0,396697600.0,29868421120.0,245727232.0,5951259.0,1857454.0
12-04 09:47:53,32.121,16.277,50.736,0.0,0.0,0.866,0.0,2215936.0,0.0,21.0,3106893824.0,396484608.0,29871116288.0,244580352.0,5974120.0,1863837.0
12-04 09:47:54,32.031,16.992,49.958,0.0,0.0,1.020,0.0,4210688.0,0.0,35.0,3107782656.0,396271616.0,29874253824.0,240766976.0,6036418.0,1906921.0
12-04 09:47:55,32.055,16.795,50.043,0.085,0.0,1.023,0.0,2359296.0,0.0,27.0,3107823616.0,396054528.0,29877706752.0,237490176.0,6537464.0,2176773.0
12-04 09:47:56,37.018,16.710,44.816,0.857,0.0,0.600,4096.0,67747840.0,1.0,160.0,3108888576.0,395239424.0,29870575616.0,244371456.0,6109444.0,1959953.0
12-04 09:47:57,33.618,16.724,48.549,0.256,0.0,0.853,0.0,23089152.0,0.0,69.0,3106414592.0,394993664.0,29803266048.0,314400768.0,6644801.0,1930739.0
12-04 09:47:58,32.773,16.555,49.664,0.084,0.0,0.924,0.0,2170880.0,0.0,22.0,3106594816.0,395018240.0,29827244032.0,290217984.0,5386703.0,1885034.0
12-04 09:47:59,32.121,16.104,51.082,0.0,0.0,0.693,0.0,2154496.0,0.0,19.0,3106213888.0,395030528.0,29850660864.0,267169792.0,5962196.0,1877979.0
12-04 09:48:00,31.185,16.638,51.568,0.0,0.0,0.610,0.0,2158592.0,0.0,19.0,3106287616.0,395046912.0,29874442240.0,243298304.0,5951193.0,1843496.0
12-04 09:48:01,32.586,15.862,50.172,0.086,0.0,1.293,4096.0,4255744.0,1.0,35.0,3106783232.0,394838016.0,29877837824.0,239616000.0,6126906.0,1973023.0
12-04 09:48:02,31.772,17.462,49.915,0.085,0.0,0.767,0.0,2285568.0,0.0,28.0,3105718272.0,394620928.0,29879246848.0,239489024.0,6543623.0,2190572.0
12-04 09:48:03,30.182,16.652,47.181,4.770,0.0,1.214,8192.0,206512128.0,2.0,395.0,3105447936.0,394407936.0,29878558720.0,240660480.0,6095351.0,1952671.0
12-04 09:48:04,19.165,11.244,57.666,10.818,0.0,1.107,8192.0,268664832.0,2.0,515.0,3107811328.0,394387456.0,29889060864.0,227815424.0,4702468.0,1935629.0
12-04 09:48:05,20.977,13.901,56.782,7.329,0.0,1.011,8192.0,205512704.0,2.0,400.0,3106795520.0,394203136.0,29888708608.0,229367808.0,7326346.0,1860759.0
12-04 09:48:06,31.201,15.513,52.323,0.0,0.0,0.964,0.0,2224128.0,0.0,21.0,3106164736.0,393977856.0,29889949696.0,228982784.0,6780032.0,1836199.0
12-04 09:48:07,31.771,16.059,51.215,0.0,0.0,0.955,0.0,2174976.0,0.0,22.0,3105480704.0,393752576.0,29891801088.0,228040704.0,4925122.0,1777376.0
12-04 09:48:08,31.779,16.321,50.950,0.086,0.0,0.864,0.0,4276224.0,0.0,38.0,3106525184.0,393297920.0,29873434624.0,245817344.0,6155896.0,1983389.0
12-04 09:48:09,32.653,16.752,49.660,0.085,0.0,0.850,0.0,2326528.0,0.0,31.0,3101364224.0,393203712.0,29884973056.0,239534080.0,6441880.0,2124707.0
12-04 09:48:10,32.014,15.921,51.033,0.086,0.0,0.947,0.0,2220032.0,0.0,22.0,3104935936.0,392966144.0,29883543552.0,237629440.0,5996418.0,1904299.0
12-04 09:48:11,31.073,16.395,51.845,0.0,0.0,0.687,0.0,2232320.0,0.0,23.0,3104067584.0,392757248.0,29884977152.0,237273088.0,1950956.0,1879074.0
12-04 09:48:12,32.152,15.471,51.772,0.0,0.0,0.605,0.0,2187264.0,0.0,21.0,3105157120.0,392540160.0,29886218240.0,235159552.0,2490062.0,1816815.0
12-04 09:48:13,32.841,15.378,51.260,0.0,0.0,0.521,0.0,2224128.0,0.0,24.0,3104681984.0,392323072.0,29887868928.0,234201088.0,3968756.0,1883965.0
12-04 09:48:14,32.0,16.522,50.957,0.0,0.0,0.522,0.0,4214784.0,0.0,34.0,3106004992.0,392110080.0,29891203072.0,229756928.0,6290631.0,2013106.0
12-04 09:48:15,32.261,17.019,49.788,0.254,0.0,0.677,0.0,2457600.0,0.0,40.0,3105480704.0,391913472.0,29892526080.0,229154816.0,8289642.0,2013963.0
12-04 09:48:16,31.153,16.954,50.861,0.0,0.0,1.033,0.0,2174976.0,0.0,20.0,3104276480.0,391700480.0,29894389760.0,228708352.0,7958623.0,1835699.0
12-04 09:48:17,32.986,14.670,51.215,0.0,0.0,1.128,0.0,2191360.0,0.0,24.0,3104305152.0,391479296.0,29895806976.0,227483648.0,8099170.0,1977478.0
12-04 09:48:18,31.266,16.796,50.904,0.086,0.0,0.947,0.0,2224128.0,0.0,22.0,3104780288.0,391258112.0,29896335360.0,226701312.0,7978328.0,1859261.0
12-04 09:48:19,31.611,16.365,51.163,0.0,0.0,0.861,0.0,2260992.0,0.0,25.0,3105579008.0,390807552.0,29876748288.0,245940224.0,8024907.0,1906467.0
12-04 09:48:20,31.416,16.910,50.644,0.172,0.0,0.858,0.0,2187264.0,0.0,25.0,3103637504.0,390594560.0,29877923840.0,246919168.0,6100172.0,1951463.0
12-04 09:48:21,31.861,16.277,50.909,0.0,0.0,0.952,0.0,4272128.0,0.0,35.0,3104690176.0,390369280.0,29880451072.0,243564544.0,6067192.0,1923498.0
12-04 09:48:22,31.756,16.437,51.033,0.0,0.0,0.775,0.0,2306048.0,0.0,28.0,3104317440.0,390115328.0,29879513088.0,245129216.0,6481475.0,2124007.0
12-04 09:48:23,31.266,16.451,51.421,0.0,0.0,0.861,0.0,2211840.0,0.0,21.0,3103711232.0,389885952.0,29880934400.0,244543488.0,6203104.0,2023234.0
12-04 09:48:24,30.763,16.291,51.993,0.087,0.0,0.867,0.0,2060288.0,0.0,22.0,3103764480.0,389656576.0,29881372672.0,244281344.0,5965305.0,1884992.0
12-04 09:48:25,31.939,16.652,50.555,0.0,0.0,0.854,0.0,2211840.0,0.0,21.0,3103186944.0,389427200.0,29883600896.0,242860032.0,5951666.0,1864463.0
12-04 09:48:26,31.082,16.710,51.082,0.087,0.0,1.039,0.0,2199552.0,0.0,24.0,3103428608.0,389218304.0,29882851328.0,243576832.0,5974640.0,1885584.0
12-04 09:48:27,32.269,15.531,51.251,0.086,0.0,0.863,0.0,2224128.0,0.0,21.0,3104436224.0,388997120.0,29885423616.0,240218112.0,5992598.0,1885676.0
12-04 09:48:28,32.603,17.355,48.947,0.0,0.0,1.095,0.0,4210688.0,0.0,35.0,3103813632.0,388771840.0,29889097728.0,237391872.0,6163988.0,1970460.0
12-04 09:48:29,32.069,16.121,51.034,0.086,0.0,0.690,0.0,2330624.0,0.0,27.0,3103023104.0,388554752.0,29890142208.0,237355008.0,6531112.0,2188157.0
12-04 09:48:30,33.448,15.690,50.431,0.0,0.0,0.431,4096.0,2203648.0,1.0,24.0,3103637504.0,388337664.0,29891629056.0,235470848.0,6047861.0,1927849.0
12-04 09:48:31,31.349,16.112,51.751,0.088,0.0,0.701,0.0,2224128.0,0.0,23.0,3102556160.0,388116480.0,29893316608.0,235085824.0,5971942.0,1888165.0
12-04 09:48:32,32.592,15.911,50.556,0.086,0.0,0.855,0.0,2191360.0,0.0,25.0,3100082176.0,387899392.0,29894193152.0,236900352.0,5951312.0,1871358.0
12-04 09:48:33,32.791,16.353,50.171,0.0,0.0,0.685,0.0,2220032.0,0.0,21.0,3101388800.0,387674112.0,29895524352.0,234487808.0,5982685.0,1880108.0
12-04 09:48:34,31.163,16.667,51.215,0.0,0.0,0.955,0.0,4112384.0,0.0,29.0,3102711808.0,387461120.0,29898985472.0,229916672.0,6043837.0,1919531.0
12-04 09:48:35,31.701,15.893,48.711,2.577,0.0,1.117,4096.0,141840384.0,1.0,278.0,3102253056.0,387260416.0,29898346496.0,231215104.0,6236798.0,1966136.0
12-04 09:48:36,19.710,14.932,54.693,9.812,0.0,0.853,8192.0,270766080.0,2.0,506.0,3102396416.0,387055616.0,29890314240.0,239308800.0,4981594.0,2148774.0
12-04 09:48:37,17.854,11.845,60.773,9.013,0.0,0.515,8192.0,267087872.0,2.0,519.0,3102060544.0,386863104.0,29885673472.0,244477952.0,1876284.0,1847361.0
12-04 09:48:38,32.109,17.421,49.445,0.085,0.0,0.939,0.0,2211840.0,0.0,24.0,3102011392.0,386646016.0,29883498496.0,246919168.0,11509425.0,1923511.0
12-04 09:48:39,31.826,17.150,50.512,0.0,0.0,0.512,0.0,2203648.0,0.0,20.0,3102973952.0,386449408.0,29884301312.0,245350400.0,5940287.0,1861866.0
12-04 09:48:40,32.146,15.986,51.173,0.0,0.0,0.695,0.0,2203648.0,0.0,23.0,3102547968.0,386252800.0,29884358656.0,245915648.0,5892493.0,1841123.0
12-04 09:48:41,31.079,17.038,51.027,0.0,0.0,0.856,0.0,4235264.0,0.0,35.0,3101663232.0,386035712.0,29886050304.0,245325824.0,6011313.0,1888174.0
12-04 09:48:42,31.073,16.567,51.159,0.086,0.0,1.116,0.0,2215936.0,0.0,22.0,3102257152.0,385835008.0,29886627840.0,244355072.0,6221705.0,2021787.0
12-04 09:48:43,32.687,14.802,51.630,0.0,0.0,0.881,0.0,2306048.0,0.0,27.0,3101822976.0,385642496.0,29887885312.0,243724288.0,4384406.0,2091622.0
12-04 09:48:44,33.305,13.814,52.373,0.424,0.0,0.085,0.0,27697152.0,0.0,102.0,3103752192.0,385298432.0,29886943232.0,243081216.0,566802.0,308308.0
12-04 09:48:45,37.679,13.709,47.435,1.093,0.0,0.084,0.0,78209024.0,0.0,203.0,3102519296.0,384593920.0,29893537792.0,238424064.0,1072613.0,242166.0
12-04 09:48:46,34.188,13.077,52.137,0.513,0.0,0.085,4096.0,38088704.0,1.0,136.0,3101663232.0,384471040.0,29823168512.0,309772288.0,4509139.0,277100.0
12-04 09:48:47,31.814,11.694,56.234,0.258,0.0,0.0,0.0,13668352.0,0.0,81.0,3100463104.0,384512000.0,29836517376.0,297582592.0,443290.0,238028.0
12-04 09:48:48,32.388,11.770,55.670,0.172,0.0,0.0,0.0,8601600.0,0.0,74.0,3099533312.0,384585728.0,29863022592.0,271933440.0,1513025.0,321376.0
12-04 09:48:49,31.674,12.876,55.279,0.172,0.0,0.0,0.0,6459392.0,0.0,57.0,3099815936.0,384622592.0,29889748992.0,244887552.0,441001.0,234171.0
12-04 09:48:50,33.020,11.805,54.919,0.257,0.0,0.0,0.0,6574080.0,0.0,63.0,3100983296.0,384471040.0,29895573504.0,238047232.0,442378.0,236924.0
12-04 09:48:51,32.902,11.313,55.786,0.0,0.0,0.0,0.0,6492160.0,0.0,61.0,3100377088.0,384274432.0,29899952128.0,234471424.0,443500.0,237270.0
12-04 09:48:52,32.182,12.805,54.760,0.253,0.0,0.0,0.0,6557696.0,0.0,59.0,3099832320.0,384114688.0,29904625664.0,230502400.0,442951.0,237695.0
12-04 09:48:53,33.079,12.638,54.283,0.0,0.0,0.0,0.0,6569984.0,0.0,62.0,3100987392.0,383741952.0,29888036864.0,246308864.0,441821.0,235695.0
12-04 09:48:54,32.849,12.318,54.662,0.171,0.0,0.0,0.0,6500352.0,0.0,60.0,3100594176.0,383586304.0,29893476352.0,241418240.0,442387.0,236955.0
12-04 09:48:55,33.080,11.477,55.274,0.169,0.0,0.0,0.0,6533120.0,0.0,61.0,3100749824.0,383406080.0,29897723904.0,237195264.0,441727.0,235503.0
12-04 09:48:56,32.082,11.519,56.058,0.256,0.0,0.085,0.0,8708096.0,0.0,85.0,3100250112.0,383279104.0,29904510976.0,231034880.0,587134.0,311229.0
12-04 09:48:57,31.534,12.596,55.784,0.086,0.0,0.0,0.0,6561792.0,0.0,65.0,3102904320.0,382881792.0,29887356928.0,245932032.0,441453.0,235067.0
12-04 09:48:58,33.023,12.447,54.445,0.085,0.0,0.0,0.0,7098368.0,0.0,65.0,3102220288.0,382754816.0,29892644864.0,241455104.0,342815.0,183813.0
12-04 09:48:59,32.999,12.030,54.804,0.167,0.0,0.0,0.0,6742016.0,0.0,72.0,3100557312.0,382586880.0,29898948608.0,236982272.0,471321.0,251475.0
12-04 09:49:00,37.015,12.079,49.957,0.949,0.0,0.0,12288.0,65646592.0,3.0,177.0,3101532160.0,381939712.0,29893267456.0,242335744.0,412836.0,220325.0
12-04 09:49:01,32.798,13.271,52.916,0.930,0.0,0.085,4096.0,34127872.0,1.0,132.0,3102998528.0,381739008.0,29831639040.0,302698496.0,443319.0,236124.0
12-04 09:49:02,30.783,11.082,57.872,0.176,0.0,0.088,0.0,8601600.0,0.0,73.0,3102052352.0,381812736.0,29858033664.0,277176320.0,588294.0,313311.0
12-04 09:49:03,31.952,12.435,55.527,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,3102867456.0,381882368.0,29885083648.0,249241600.0,440731.0,233589.0
12-04 09:49:04,34.005,11.839,53.988,0.168,0.0,0.0,0.0,6557696.0,0.0,62.0,3102416896.0,381693952.0,29891108864.0,243855360.0,443356.0,237459.0
12-04 09:49:05,32.996,12.236,54.684,0.084,0.0,0.0,0.0,6488064.0,0.0,62.0,3101769728.0,381509632.0,29896093696.0,239702016.0,442049.0,235219.0
12-04 09:49:06,32.109,12.383,55.423,0.085,0.0,0.0,0.0,6553600.0,0.0,65.0,3101229056.0,381337600.0,29900791808.0,235716608.0,442835.0,236521.0
12-04 09:49:07,26.164,10.584,56.986,6.266,0.0,0.0,8192.0,85823488.0,2.0,220.0,3103506432.0,380928000.0,29891198976.0,243441664.0,297355.0,160342.0
12-04 09:49:08,0.168,0.586,84.087,15.159,0.0,0.0,8192.0,272744448.0,2.0,476.0,3103584256.0,380936192.0,29891788800.0,242765824.0,2539.0,2837.0
12-04 09:49:09,0.251,0.335,85.595,13.819,0.0,0.0,8192.0,273924096.0,2.0,501.0,3103522816.0,380944384.0,29891817472.0,242790400.0,3355.0,4167.0
12-04 09:49:10,34.659,11.409,52.204,1.642,0.0,0.086,4096.0,91684864.0,1.0,281.0,3101847552.0,380321792.0,29895647232.0,241258496.0,443434.0,237576.0
12-04 09:49:11,34.327,13.288,51.874,0.511,0.0,0.0,0.0,42647552.0,0.0,160.0,3099205632.0,380194816.0,29814280192.0,325394432.0,459180.0,252049.0
12-04 09:49:12,32.386,12.145,54.953,0.517,0.0,0.0,8192.0,22179840.0,2.0,91.0,3097694208.0,380256256.0,29833695232.0,307429376.0,441301.0,233784.0
12-04 09:49:13,32.231,12.807,54.792,0.170,0.0,0.0,0.0,6492160.0,0.0,60.0,3096788992.0,380280832.0,29860741120.0,281264128.0,445564.0,240342.0
12-04 09:49:14,30.514,10.898,58.413,0.174,0.0,0.0,0.0,8654848.0,0.0,77.0,3096981504.0,380366848.0,29888651264.0,253075456.0,1796.0,2464.0
12-04 09:49:15,30.517,12.672,56.638,0.172,0.0,0.0,0.0,6537216.0,0.0,61.0,3098828800.0,380182528.0,29895196672.0,244867072.0,2350.0,3582.0
12-04 09:49:16,31.201,12.446,56.266,0.086,0.0,0.0,0.0,6492160.0,0.0,64.0,3099668480.0,380002304.0,29900107776.0,239296512.0,3114.0,4266.0
12-04 09:49:17,30.815,12.876,56.223,0.086,0.0,0.0,4096.0,6504448.0,1.0,62.0,3099099136.0,379830272.0,29905596416.0,234549248.0,2451.0,3635.0
12-04 09:49:18,32.167,12.116,55.631,0.085,0.0,0.0,0.0,6508544.0,0.0,64.0,3100557312.0,379637760.0,29910745088.0,228134912.0,2550.0,3727.0
12-04 09:49:19,30.691,12.958,56.095,0.171,0.0,0.085,0.0,6590464.0,0.0,68.0,3100966912.0,379256832.0,29892370432.0,246480896.0,411071.0,449057.0
12-04 09:49:20,31.597,15.972,51.649,0.0,0.0,0.781,0.0,2240512.0,0.0,28.0,3101159424.0,379064320.0,29894336512.0,244514816.0,3848103.0,1854374.0
12-04 09:49:21,30.950,16.739,51.439,0.087,0.0,0.785,0.0,2203648.0,0.0,22.0,3101065216.0,378863616.0,29895790592.0,243355648.0,6198236.0,2061334.0
12-04 09:49:22,31.822,16.424,50.556,0.0,0.0,1.198,4096.0,4259840.0,1.0,37.0,3100196864.0,378671104.0,29898985472.0,241221632.0,6005168.0,1946691.0
12-04 09:49:23,31.709,16.581,50.171,0.085,0.0,1.453,0.0,2203648.0,0.0,22.0,3100045312.0,378486784.0,29900226560.0,240316416.0,6280908.0,2089086.0
12-04 09:49:24,30.736,16.462,51.926,0.0,0.0,0.876,0.0,2351104.0,0.0,32.0,3100803072.0,378302464.0,29901971456.0,237998080.0,6396401.0,2135347.0
12-04 09:49:25,31.473,16.652,50.915,0.174,0.0,0.785,0.0,2260992.0,0.0,27.0,3101151232.0,378097664.0,29900210176.0,239616000.0,6245576.0,2109536.0
12-04 09:49:26,31.763,16.056,51.745,0.0,0.0,0.436,0.0,847872.0,0.0,23.0,3100401664.0,377905152.0,29900492800.0,240275456.0,5969757.0,1949037.0
12-04 09:49:27,31.337,16.319,51.736,0.087,0.0,0.521,4096.0,4116480.0,1.0,31.0,3099549696.0,377720832.0,29903331328.0,238473216.0,4011847.0,1948393.0
12-04 09:49:28,30.856,16.335,51.772,0.0,0.0,1.037,0.0,1359872.0,0.0,36.0,3099394048.0,377544704.0,29903024128.0,239112192.0,6655504.0,2309197.0
12-04 09:49:29,30.971,16.010,52.143,0.087,0.0,0.787,0.0,2195456.0,0.0,20.0,3099054080.0,377364480.0,29904465920.0,238190592.0,6064448.0,1967121.0
12-04 09:49:30,32.612,16.090,50.606,0.0,0.0,0.692,3571712.0,2220032.0,44.0,23.0,3100930048.0,377171968.0,29909094400.0,231878656.0,8203096.0,2060527.0
12-04 09:49:31,31.552,16.293,51.207,0.086,0.0,0.862,4096.0,2211840.0,1.0,23.0,3099648000.0,376958976.0,29907243008.0,235225088.0,6140219.0,2020448.0
12-04 09:49:32,31.734,17.340,49.916,0.0,0.0,1.010,0.0,2207744.0,0.0,22.0,3099271168.0,376762368.0,29908918272.0,234123264.0,8198015.0,2064312.0
12-04 09:49:33,31.570,15.958,51.691,0.087,0.0,0.694,131072.0,2199552.0,1.0,20.0,3099611136.0,376582144.0,29910097920.0,232783872.0,6197535.0,2041412.0
12-04 09:49:34,32.393,15.812,51.111,0.0,0.0,0.684,0.0,2220032.0,0.0,24.0,3099926528.0,376389632.0,29911494656.0,231264256.0,6179711.0,2028498.0
12-04 09:49:35,31.419,15.753,51.697,0.087,0.0,1.044,0.0,2211840.0,0.0,21.0,3097997312.0,376193024.0,29912842240.0,232042496.0,6196413.0,2068133.0
12-04 09:49:36,30.656,17.271,51.036,0.0,0.0,1.036,0.0,2207744.0,0.0,22.0,3099631616.0,376012800.0,29913849856.0,229580800.0,6130178.0,2017338.0
12-04 09:49:37,31.186,17.354,50.258,0.0,0.0,1.203,4096.0,2215936.0,1.0,22.0,3099840512.0,375820288.0,29914861568.0,228552704.0,8197621.0,2061710.0
12-04 09:49:38,31.538,16.421,50.912,0.087,0.0,1.043,0.0,2203648.0,0.0,22.0,3099385856.0,375635968.0,29917007872.0,227045376.0,6088456.0,1996887.0
12-04 09:49:39,31.552,16.379,51.034,0.0,0.0,1.034,0.0,2248704.0,0.0,24.0,3101519872.0,375361536.0,29911244800.0,230948864.0,6252336.0,2089865.0
12-04 09:49:40,33.704,15.398,50.043,0.086,0.0,0.770,0.0,4268032.0,0.0,35.0,3100123136.0,375046144.0,29899194368.0,244711424.0,6194386.0,2052531.0
12-04 09:49:41,32.705,16.267,50.0,0.0,0.0,1.027,0.0,2207744.0,0.0,22.0,3096821760.0,374853632.0,29900640256.0,246759424.0,6221629.0,2057593.0
12-04 09:49:42,30.959,16.183,51.891,0.0,0.0,0.967,4096.0,2203648.0,1.0,20.0,3097776128.0,374669312.0,29901742080.0,244887552.0,6148093.0,2042090.0
12-04 09:49:43,31.641,17.682,50.169,0.085,0.0,0.423,0.0,2224128.0,0.0,24.0,3098124288.0,374489088.0,29901979648.0,244482048.0,6245985.0,2084326.0
12-04 09:49:44,30.427,18.034,48.632,1.709,0.0,1.197,4096.0,49549312.0,1.0,127.0,3097001984.0,374403072.0,29914157056.0,233512960.0,6184518.0,1995359.0
12-04 09:49:45,23.660,16.596,49.447,9.362,0.0,0.936,8192.0,267448320.0,2.0,484.0,3095773184.0,374280192.0,29917368320.0,231653376.0,5444058.0,2426797.0
12-04 09:49:46,18.228,12.777,57.325,10.733,0.0,0.937,8192.0,271622144.0,2.0,519.0,3096563712.0,374087680.0,29908692992.0,239730688.0,1992445.0,1948266.0
12-04 09:49:47,24.135,13.586,55.105,6.076,0.0,1.097,4096.0,198889472.0,1.0,393.0,3097714688.0,373899264.0,29905039360.0,242421760.0,13547717.0,1998924.0
12-04 09:49:48,32.500,15.776,50.517,0.086,0.0,1.121,0.0,2195456.0,0.0,22.0,3097395200.0,373702656.0,29904244736.0,243732480.0,5877792.0,1835679.0
12-04 09:49:49,30.668,16.784,51.845,0.0,0.0,0.703,0.0,2244608.0,0.0,28.0,3097141248.0,373522432.0,29907177472.0,241233920.0,6016257.0,1951203.0
12-04 09:49:50,31.738,15.071,52.305,0.089,0.0,0.798,4096.0,2211840.0,1.0,25.0,3098431488.0,373354496.0,29908545536.0,238743552.0,6025415.0,1968572.0
12-04 09:49:51,32.414,15.776,50.862,0.086,0.0,0.862,0.0,4235264.0,0.0,38.0,3097247744.0,373166080.0,29911126016.0,237535232.0,6102154.0,2007821.0
12-04 09:49:52,31.396,16.826,50.824,0.0,0.0,0.954,0.0,2252800.0,0.0,28.0,3097329664.0,372973568.0,29910683648.0,238088192.0,6151820.0,2024334.0
12-04 09:49:53,30.998,16.287,51.926,0.0,0.0,0.788,8192.0,2203648.0,2.0,23.0,3097616384.0,372776960.0,29913690112.0,234991616.0,6216481.0,2053854.0
12-04 09:49:54,31.463,16.667,50.765,0.085,0.0,1.020,0.0,2211840.0,0.0,25.0,3098251264.0,372588544.0,29914673152.0,233562112.0,2193996.0,2052665.0
12-04 09:49:55,31.406,16.739,50.820,0.086,0.0,0.949,0.0,5459968.0,0.0,36.0,3097780224.0,372400128.0,29915541504.0,233353216.0,2768446.0,2067607.0
12-04 09:49:56,31.533,15.679,52.003,0.087,0.0,0.697,0.0,2203648.0,0.0,26.0,3097235456.0,372215808.0,29915938816.0,233684992.0,4225993.0,2075720.0
12-04 09:49:57,30.917,16.419,52.052,0.0,0.0,0.611,0.0,2211840.0,0.0,24.0,3096875008.0,372027392.0,29918314496.0,231858176.0,6199084.0,2032204.0
12-04 09:49:58,31.891,16.964,49.873,0.085,0.0,1.187,0.0,5771264.0,0.0,42.0,3096489984.0,371838976.0,29919035392.0,231710720.0,10311087.0,2103867.0
12-04 09:49:59,37.285,16.151,45.189,0.773,0.0,0.601,8192.0,65662976.0,2.0,197.0,3100114944.0,371097600.0,29903056896.0,244805632.0,8191266.0,2029347.0
12-04 09:50:00,36.340,17.447,44.511,0.596,0.0,1.106,0.0,55783424.0,0.0,185.0,3097526272.0,370806784.0,29816156160.0,334585856.0,7987326.0,1886714.0
12-04 09:50:01,32.902,17.012,48.791,0.345,0.0,0.950,0.0,24412160.0,0.0,88.0,3097370624.0,370835456.0,29838798848.0,312070144.0,8150248.0,2067498.0
12-04 09:50:02,31.767,15.753,51.523,0.087,0.0,0.870,0.0,2199552.0,0.0,24.0,3096772608.0,370835456.0,29862498304.0,288968704.0,6199263.0,2034046.0
12-04 09:50:03,31.665,16.135,51.251,0.0,0.0,0.949,0.0,2170880.0,0.0,19.0,3095281664.0,370839552.0,29885579264.0,267374592.0,8258208.0,2089278.0
12-04 09:50:04,30.709,16.710,51.531,0.0,0.0,1.050,0.0,2158592.0,0.0,20.0,3095531520.0,370843648.0,29909188608.0,243511296.0,6235830.0,2063218.0
12-04 09:50:05,30.404,16.169,52.812,0.0,0.0,0.615,0.0,2248704.0,0.0,26.0,3097821184.0,370655232.0,29910278144.0,240320512.0,7423190.0,2031447.0
12-04 09:50:06,31.320,16.825,50.906,0.173,0.0,0.777,0.0,2179072.0,0.0,24.0,3098492928.0,370479104.0,29911277568.0,238825472.0,6979261.0,2030590.0
12-04 09:50:07,34.243,16.989,47.095,0.616,0.0,1.056,0.0,54796288.0,0.0,176.0,3098759168.0,369938432.0,29912817664.0,237559808.0,6095732.0,2000562.0
12-04 09:50:08,34.442,17.050,47.059,0.597,0.0,0.853,0.0,40960000.0,0.0,135.0,3097153536.0,369459200.0,29822259200.0,330203136.0,6070724.0,1987319.0
12-04 09:50:09,32.500,15.862,50.517,0.0,0.0,1.121,0.0,2154496.0,0.0,21.0,3096854528.0,369479680.0,29845610496.0,307130368.0,6192678.0,2041475.0
12-04 09:50:10,31.445,17.160,50.465,0.0,0.0,0.930,0.0,2162688.0,0.0,20.0,3096817664.0,369491968.0,29869293568.0,283471872.0,6248263.0,2057238.0
12-04 09:50:11,31.310,16.565,51.344,0.0,0.0,0.781,0.0,2150400.0,0.0,19.0,3094315008.0,369500160.0,29891809280.0,263450624.0,6231641.0,2040907.0
12-04 09:50:12,30.534,16.535,51.794,0.087,0.0,1.050,0.0,2166784.0,0.0,21.0,3095068672.0,369512448.0,29916184576.0,238309376.0,6897711.0,2088496.0
12-04 09:50:13,31.611,15.762,51.664,0.0,0.0,0.963,0.0,2187264.0,0.0,25.0,3096690688.0,369319936.0,29917630464.0,235433984.0,6171936.0,2039310.0
12-04 09:50:14,30.544,17.170,51.424,0.086,0.0,0.777,0.0,2183168.0,0.0,24.0,3097354240.0,369127424.0,29919023104.0,233570304.0,7610973.0,2079401.0
12-04 09:50:15,30.491,17.140,51.249,0.086,0.0,1.034,0.0,2240512.0,0.0,25.0,3096489984.0,368939008.0,29920157696.0,233488384.0,6260452.0,2092074.0
12-04 09:50:16,31.861,15.411,51.688,0.0,0.0,1.039,0.0,2179072.0,0.0,23.0,3096498176.0,368746496.0,29920280576.0,233549824.0,6192635.0,2011162.0
12-04 09:50:17,31.556,16.958,47.378,3.147,0.0,0.962,0.0,135974912.0,0.0,269.0,3095433216.0,368558080.0,29921640448.0,233443328.0,6093548.0,2017162.0
12-04 09:50:18,23.777,14.850,50.300,10.043,0.0,1.030,0.0,269496320.0,0.0,516.0,3096494080.0,368373760.0,29916446720.0,237760512.0,5423425.0,2369973.0
12-04 09:50:19,18.338,12.168,58.355,10.026,0.0,1.114,0.0,271339520.0,0.0,515.0,3098181632.0,368181248.0,29906653184.0,246059008.0,1959916.0,1909601.0
12-04 09:50:20,33.277,16.765,49.280,0.085,0.0,0.593,0.0,7593984.0,0.0,77.0,3097153536.0,367996928.0,29910388736.0,243535872.0,12433866.0,2016679.0
12-04 09:50:21,33.616,15.959,49.406,0.0,0.0,1.019,0.0,2244608.0,0.0,25.0,3096297472.0,367804416.0,29913243648.0,241729536.0,7199168.0,1977710.0
12-04 09:50:22,32.261,15.130,51.565,0.0,0.0,1.043,0.0,2166784.0,0.0,22.0,3096399872.0,367611904.0,29913374720.0,241688576.0,6043476.0,1928269.0
12-04 09:50:23,32.500,15.948,50.517,0.086,0.0,0.948,0.0,2199552.0,0.0,26.0,3096252416.0,367423488.0,29915955200.0,239443968.0,6000320.0,1938339.0
12-04 09:50:24,32.010,16.135,50.647,0.086,0.0,1.122,0.0,2265088.0,0.0,26.0,3096363008.0,367239168.0,29915774976.0,239697920.0,6135099.0,2020940.0
12-04 09:50:25,31.900,16.509,51.075,0.0,0.0,0.516,0.0,2240512.0,0.0,26.0,3096133632.0,367046656.0,29918765056.0,237129728.0,2155029.0,2033140.0
12-04 09:50:26,31.438,16.193,51.593,0.0,0.0,0.775,0.0,2203648.0,0.0,23.0,3096346624.0,366854144.0,29920079872.0,235794432.0,2426557.0,2002317.0
12-04 09:50:27,31.453,16.838,50.769,0.085,0.0,0.855,0.0,2224128.0,0.0,24.0,3096358912.0,366682112.0,29921177600.0,234856448.0,2123337.0,2009813.0
12-04 09:50:28,31.935,16.781,50.086,0.0,0.0,1.199,0.0,2207744.0,0.0,23.0,3097169920.0,366489600.0,29922738176.0,232677376.0,10180061.0,2028097.0
12-04 09:50:29,30.998,16.112,51.926,0.0,0.0,0.963,4096.0,2236416.0,1.0,27.0,3098112000.0,366305280.0,29922766848.0,231890944.0,5073359.0,1823468.0
12-04 09:50:30,32.085,17.362,49.702,0.170,0.0,0.681,24576.0,4272128.0,3.0,37.0,3098140672.0,366133248.0,29926637568.0,228163584.0,11131843.0,2067580.0
12-04 09:50:31,31.709,16.923,50.427,0.085,0.0,0.855,0.0,2232320.0,0.0,23.0,3097206784.0,365948928.0,29928628224.0,227291136.0,6705025.0,2023930.0
12-04 09:50:32,32.671,15.385,50.994,0.0,0.0,0.951,0.0,2207744.0,0.0,21.0,3097010176.0,365756416.0,29929545728.0,226762752.0,7680314.0,2056825.0
12-04 09:50:33,31.132,16.638,51.115,0.086,0.0,1.029,0.0,2273280.0,0.0,24.0,3097976832.0,365395968.0,29909217280.0,246484992.0,8252327.0,2074290.0
12-04 09:50:34,32.386,16.451,50.301,0.0,0.0,0.861,0.0,2260992.0,0.0,24.0,3097653248.0,365232128.0,29910011904.0,246177792.0,8226700.0,2050079.0
12-04 09:50:35,31.234,17.872,49.617,0.170,0.0,1.106,0.0,2187264.0,0.0,23.0,3097239552.0,365060096.0,29911547904.0,245227520.0,6187975.0,2001708.0
12-04 09:50:36,32.824,16.709,49.703,0.0,0.0,0.763,0.0,2228224.0,0.0,23.0,3096715264.0,364892160.0,29911097344.0,246370304.0,6251226.0,2078431.0
12-04 09:50:37,30.324,16.564,51.972,0.0,0.0,1.139,0.0,2215936.0,0.0,23.0,3097100288.0,364711936.0,29914300416.0,242962432.0,8262056.0,2062738.0
12-04 09:50:38,30.295,16.753,51.997,0.087,0.0,0.868,0.0,2383872.0,0.0,32.0,3097227264.0,364535808.0,29915660288.0,241651712.0,4306772.0,2069114.0
12-04 09:50:39,32.818,15.464,50.601,0.0,0.0,1.117,0.0,2228224.0,0.0,23.0,3096559616.0,364359680.0,29917229056.0,240926720.0,8321490.0,2095573.0
12-04 09:50:40,31.299,16.391,51.090,0.0,0.0,1.221,0.0,2224128.0,0.0,24.0,3096825856.0,364179456.0,29918134272.0,239935488.0,6289519.0,2101589.0
12-04 09:50:41,31.049,16.392,51.691,0.087,0.0,0.781,0.0,2691072.0,0.0,31.0,3096121344.0,364003328.0,29920395264.0,238555136.0,5778430.0,1847986.0
12-04 09:50:42,31.701,16.924,50.515,0.0,0.0,0.859,0.0,2326528.0,0.0,29.0,3096973312.0,363823104.0,29921652736.0,236625920.0,6122549.0,1992957.0
12-04 09:50:43,31.752,16.393,50.992,0.0,0.0,0.863,0.0,2211840.0,0.0,23.0,3097079808.0,363651072.0,29922635776.0,235708416.0,6209810.0,2067185.0
12-04 09:50:44,31.043,15.652,52.261,0.087,0.0,0.957,0.0,2220032.0,0.0,22.0,3097214976.0,363474944.0,29924057088.0,234328064.0,4312114.0,1987081.0
12-04 09:50:45,31.506,16.362,51.088,0.0,0.0,1.044,0.0,2211840.0,0.0,25.0,3096547328.0,363286528.0,29925621760.0,233619456.0,8087839.0,2050884.0
12-04 09:50:46,31.316,16.579,51.404,0.0,0.0,0.702,0.0,2228224.0,0.0,22.0,3097243648.0,363126784.0,29926633472.0,232071168.0,6255367.0,2090329.0
12-04 09:50:47,32.241,16.466,50.345,0.086,0.0,0.862,0.0,2351104.0,0.0,32.0,3097268224.0,362983424.0,29928325120.0,230498304.0,6367104.0,2116865.0
12-04 09:50:48,31.493,16.480,51.165,0.086,0.0,0.777,4096.0,2236416.0,1.0,24.0,3097325568.0,362803200.0,29928792064.0,230154240.0,6252975.0,2044335.0
12-04 09:50:49,30.372,16.836,50.846,0.931,0.0,1.015,0.0,38940672.0,0.0,86.0,3097174016.0,362627072.0,29930409984.0,228864000.0,6211753.0,2063410.0
12-04 09:50:50,4.396,2.029,77.092,16.399,0.0,0.085,4096.0,270577664.0,1.0,514.0,3099480064.0,362442752.0,29910659072.0,246493184.0,1356769.0,1216303.0
12-04 09:50:51,4.282,2.687,73.720,19.228,0.0,0.084,0.0,268435456.0,0.0,510.0,3098968064.0,362442752.0,29912973312.0,244690944.0,705068.0,1234791.0
12-04 09:50:52,25.495,10.939,58.570,4.651,0.0,0.345,0.0,78057472.0,0.0,175.0,3096702976.0,362455040.0,29929791488.0,230125568.0,5863484.0,1488387.0
12-04 09:50:53,30.709,17.388,50.952,0.087,0.0,0.865,0.0,2105344.0,0.0,18.0,3096969216.0,362274816.0,29931180032.0,228651008.0,4796293.0,2006223.0
12-04 09:50:54,30.120,17.384,51.377,0.0,0.0,1.119,0.0,192512.0,0.0,9.0,3099586560.0,362086400.0,29930291200.0,227110912.0,10621625.0,2514312.0
12-04 09:50:55,31.959,16.237,51.031,0.0,0.0,0.773,4096.0,2093056.0,1.0,18.0,3098947584.0,361902080.0,29931102208.0,227123200.0,8182781.0,2052396.0
12-04 09:50:56,29.646,16.940,52.290,0.0,0.0,1.124,0.0,192512.0,0.0,9.0,3100098560.0,361713664.0,29929492480.0,227770368.0,8809901.0,2204510.0
12-04 09:50:57,30.298,17.426,50.876,0.088,0.0,1.313,0.0,2121728.0,0.0,18.0,3099541504.0,361541632.0,29931220992.0,226770944.0,6120157.0,2057886.0
12-04 09:50:58,31.461,15.903,52.290,0.0,0.0,0.346,0.0,2232320.0,0.0,24.0,3099537408.0,361373696.0,29932044288.0,226119680.0,2510928.0,2198403.0
12-04 09:50:59,30.663,17.227,51.249,0.086,0.0,0.775,0.0,262144.0,0.0,14.0,3100839936.0,361009152.0,29908893696.0,248332288.0,4450362.0,2210727.0
12-04 09:51:00,30.197,18.135,50.727,0.0,0.0,0.941,0.0,2211840.0,0.0,22.0,3100708864.0,360828928.0,29909823488.0,247713792.0,4494243.0,2216787.0
12-04 09:51:01,30.776,16.897,51.034,0.0,0.0,1.293,0.0,2228224.0,0.0,22.0,3100798976.0,360656896.0,29910892544.0,246726656.0,5742921.0,2112147.0
12-04 09:51:02,33.190,15.609,50.343,0.0,0.0,0.858,0.0,2211840.0,0.0,22.0,3101323264.0,360480768.0,29912887296.0,244383744.0,8757883.0,2021314.0
12-04 09:51:03,32.264,16.892,50.0,0.0,0.0,0.845,4096.0,2228224.0,1.0,23.0,3100901376.0,360296448.0,29913546752.0,244330496.0,8231255.0,2023366.0
12-04 09:51:04,30.884,16.448,52.056,0.0,0.0,0.612,0.0,2166784.0,0.0,20.0,3097923584.0,360247296.0,29931470848.0,229433344.0,6164769.0,1994247.0
12-04 09:51:05,30.663,17.743,50.388,0.086,0.0,1.120,0.0,2256896.0,0.0,26.0,3103027200.0,360001536.0,29920407552.0,235638784.0,10304171.0,2119618.0
12-04 09:51:06,31.424,16.146,51.476,0.087,0.0,0.868,0.0,2248704.0,0.0,24.0,3104219136.0,359833600.0,29920755712.0,234266624.0,6203335.0,2037270.0
12-04 09:51:07,31.501,16.056,51.483,0.0,0.0,0.960,0.0,2195456.0,0.0,24.0,3104829440.0,359649280.0,29922238464.0,232357888.0,8146915.0,1996633.0
12-04 09:51:08,31.330,17.339,50.644,0.0,0.0,0.687,0.0,2252800.0,0.0,26.0,3106533376.0,359473152.0,29923373056.0,229695488.0,6193653.0,2032356.0
12-04 09:51:09,32.003,16.565,50.650,0.087,0.0,0.694,0.0,2228224.0,0.0,27.0,3102306304.0,359194624.0,29912588288.0,244985856.0,8195610.0,2054184.0
12-04 09:51:10,32.964,15.332,50.596,0.170,0.0,0.937,0.0,2269184.0,0.0,26.0,3103997952.0,358989824.0,29911085056.0,245002240.0,6166368.0,1991372.0
12-04 09:51:11,32.283,15.843,50.767,0.0,0.0,1.107,0.0,2215936.0,0.0,22.0,3104595968.0,358813696.0,29911752704.0,243912704.0,6106780.0,2020352.0
12-04 09:51:12,32.738,16.412,49.830,0.085,0.0,0.935,0.0,2220032.0,0.0,22.0,3106025472.0,358621184.0,29912907776.0,241520640.0,8195333.0,2035836.0
12-04 09:51:13,31.434,15.976,51.727,0.086,0.0,0.777,0.0,2220032.0,0.0,22.0,3106344960.0,358440960.0,29912834048.0,241455104.0,6163242.0,1975932.0
12-04 09:51:14,32.103,16.738,50.558,0.086,0.0,0.515,0.0,2220032.0,0.0,22.0,3106627584.0,358256640.0,29915213824.0,238977024.0,6172576.0,2079920.0
12-04 09:51:15,34.426,16.566,47.800,0.259,0.0,0.949,0.0,38834176.0,0.0,116.0,3108024320.0,357842944.0,29915144192.0,238063616.0,8093963.0,1948657.0
12-04 09:51:16,37.489,17.079,43.809,0.854,0.0,0.769,0.0,73007104.0,0.0,185.0,3108278272.0,357019648.0,29898502144.0,255275008.0,6161394.0,2006351.0
12-04 09:51:17,35.112,15.835,47.418,0.516,0.0,1.119,0.0,38621184.0,0.0,137.0,3107069952.0,357056512.0,29840560128.0,314388480.0,6139248.0,1989198.0
12-04 09:51:18,30.469,15.678,52.967,0.089,0.0,0.797,0.0,4857856.0,0.0,35.0,3105755136.0,357089280.0,29844049920.0,312180736.0,6228927.0,2068465.0
12-04 09:51:19,31.561,16.962,50.380,0.0,0.0,1.097,0.0,2191360.0,0.0,24.0,3104407552.0,357109760.0,29867184128.0,290373632.0,6068121.0,1764056.0
12-04 09:51:20,32.590,12.779,54.031,0.086,0.0,0.515,0.0,6467584.0,0.0,62.0,3106000896.0,357150720.0,29894881280.0,261042176.0,5019796.0,558598.0
12-04 09:51:21,32.266,11.851,55.796,0.087,0.0,0.0,0.0,6471680.0,0.0,57.0,3107930112.0,357187584.0,29921374208.0,232583168.0,444453.0,237484.0
12-04 09:51:22,2.167,1.583,82.167,14.083,0.0,0.0,4096.0,251904000.0,1.0,495.0,3108524032.0,357208064.0,29925515264.0,227827712.0,1812177.0,21812.0
12-04 09:51:23,0.252,0.419,83.221,16.107,0.0,0.0,0.0,267386880.0,0.0,508.0,3108511744.0,357208064.0,29925519360.0,227835904.0,20252.0,20340.0
12-04 09:51:24,18.367,7.313,68.707,5.612,0.0,0.0,0.0,125820928.0,0.0,280.0,3107930112.0,357023744.0,29917159424.0,236961792.0,297614.0,160647.0
12-04 09:51:25,31.441,12.227,56.245,0.087,0.0,0.0,0.0,6524928.0,0.0,62.0,3109625856.0,356855808.0,29920411648.0,232181760.0,442214.0,235166.0
12-04 09:51:26,30.120,12.565,57.057,0.172,0.0,0.086,0.0,8527872.0,0.0,72.0,3111038976.0,356491264.0,29904654336.0,246890496.0,443688.0,237821.0
12-04 09:51:27,32.152,11.646,56.034,0.169,0.0,0.0,0.0,6762496.0,0.0,73.0,3109613568.0,356352000.0,29908619264.0,244490240.0,441661.0,233962.0
12-04 09:51:28,33.107,11.375,55.263,0.255,0.0,0.0,0.0,6545408.0,0.0,64.0,3108941824.0,356188160.0,29913165824.0,240779264.0,588920.0,312482.0
12-04 09:51:29,31.853,12.468,55.594,0.085,0.0,0.0,0.0,6574080.0,0.0,61.0,3109236736.0,356024320.0,29917798400.0,236015616.0,444556.0,238459.0
12-04 09:51:30,32.335,13.174,54.405,0.086,0.0,0.0,0.0,6529024.0,0.0,61.0,3110809600.0,355835904.0,29922975744.0,229453824.0,443753.0,237102.0
12-04 09:51:31,32.961,12.103,54.764,0.086,0.0,0.086,0.0,6602752.0,0.0,66.0,3111780352.0,355491840.0,29905141760.0,246661120.0,442685.0,236595.0
12-04 09:51:32,33.076,10.911,55.928,0.086,0.0,0.0,0.0,7028736.0,0.0,80.0,3110273024.0,355299328.0,29910175744.0,243326976.0,466816.0,248442.0
12-04 09:51:33,34.486,11.668,52.895,0.951,0.0,0.0,0.0,54751232.0,0.0,174.0,3111698432.0,354754560.0,29908971520.0,243650560.0,443259.0,237602.0
12-04 09:51:34,34.050,12.124,52.880,0.860,0.0,0.086,0.0,51937280.0,0.0,165.0,3110748160.0,354263040.0,29832179712.0,321884160.0,441803.0,235346.0
12-04 09:51:35,32.627,13.051,54.237,0.085,0.0,0.0,0.0,6467584.0,0.0,63.0,3108999168.0,354291712.0,29860184064.0,295600128.0,442672.0,236433.0
12-04 09:51:36,32.681,12.511,54.638,0.170,0.0,0.0,0.0,6463488.0,0.0,63.0,3108192256.0,354312192.0,29887381504.0,269189120.0,441073.0,234008.0
12-04 09:51:37,33.448,11.178,55.288,0.086,0.0,0.0,0.0,6471680.0,0.0,59.0,3108237312.0,354328576.0,29914492928.0,242016256.0,441819.0,234996.0
12-04 09:51:38,33.164,11.959,54.623,0.170,0.0,0.085,0.0,6557696.0,0.0,63.0,3109441536.0,354156544.0,29915906048.0,239570944.0,460734.0,255880.0
12-04 09:51:39,30.908,12.500,56.507,0.086,0.0,0.0,0.0,8450048.0,0.0,67.0,3110105088.0,354000896.0,29921193984.0,233775104.0,443002.0,236397.0
12-04 09:51:40,31.494,13.158,55.008,0.255,0.0,0.085,0.0,6803456.0,0.0,76.0,3110387712.0,353849344.0,29926461440.0,228376576.0,588395.0,312939.0
12-04 09:51:41,31.771,12.066,56.163,0.0,0.0,0.0,0.0,6594560.0,0.0,64.0,3110273024.0,353517568.0,29909975040.0,245309440.0,458799.0,252383.0
12-04 09:51:42,32.642,11.140,56.045,0.173,0.0,0.0,0.0,6516736.0,0.0,62.0,3111022592.0,353366016.0,29914361856.0,240324608.0,442348.0,236501.0
12-04 09:51:43,32.250,12.318,55.261,0.171,0.0,0.0,0.0,10039296.0,0.0,71.0,3111751680.0,353198080.0,29917396992.0,236728320.0,444342.0,238710.0
12-04 09:51:44,35.514,12.999,50.637,0.850,0.0,0.0,0.0,63787008.0,0.0,196.0,3110703104.0,352657408.0,29920604160.0,235110400.0,441132.0,234374.0
12-04 09:51:45,36.698,12.831,49.187,1.198,0.0,0.086,4096.0,73498624.0,1.0,238.0,3111313408.0,352206848.0,29808898048.0,346656768.0,441917.0,235709.0
12-04 09:51:46,33.616,12.054,53.905,0.340,0.0,0.085,0.0,28717056.0,0.0,114.0,3110555648.0,352239616.0,29836402688.0,319877120.0,442545.0,237241.0
12-04 09:51:47,31.931,12.189,55.708,0.172,0.0,0.0,0.0,6496256.0,0.0,61.0,3110502400.0,352280576.0,29862699008.0,293593088.0,442050.0,236205.0
12-04 09:51:48,32.109,12.468,55.337,0.085,0.0,0.0,0.0,6475776.0,0.0,57.0,3109347328.0,352288768.0,29890256896.0,267182080.0,440446.0,233164.0
12-04 09:51:49,32.308,12.479,55.128,0.085,0.0,0.0,0.0,6533120.0,0.0,59.0,3109355520.0,352309248.0,29917147136.0,240263168.0,326161.0,175269.0
12-04 09:51:50,30.401,11.956,57.472,0.171,0.0,0.0,0.0,8122368.0,0.0,82.0,3109621760.0,352153600.0,29923500032.0,233799680.0,2933.0,4179.0
12-04 09:51:51,31.732,12.093,56.003,0.172,0.0,0.0,0.0,6533120.0,0.0,62.0,3107475456.0,352018432.0,29929627648.0,229953536.0,4570.0,5740.0
12-04 09:51:52,31.409,12.564,55.772,0.170,0.0,0.085,0.0,6602752.0,0.0,66.0,3109056512.0,351703040.0,29911945216.0,246370304.0,2510.0,3610.0
12-04 09:51:53,31.411,12.048,56.454,0.086,0.0,0.0,0.0,6524928.0,0.0,63.0,3108569088.0,351551488.0,29917974528.0,240979968.0,1208.0,1390.0
12-04 09:51:54,31.090,12.436,56.388,0.085,0.0,0.0,0.0,6524928.0,0.0,60.0,3108200448.0,351395840.0,29923102720.0,236376064.0,2520.0,3632.0
12-04 09:51:55,31.460,12.836,55.621,0.084,0.0,0.0,0.0,8716288.0,0.0,80.0,3107876864.0,351252480.0,29928603648.0,231342080.0,307414.0,177099.0
12-04 09:51:56,30.644,12.618,56.652,0.086,0.0,0.0,0.0,6639616.0,0.0,69.0,3108716544.0,350937088.0,29912842240.0,246579200.0,2644.0,3925.0
12-04 09:51:57,31.288,12.014,56.525,0.173,0.0,0.0,0.0,6524928.0,0.0,64.0,3109036032.0,350781440.0,29913780224.0,245477376.0,1236.0,1428.0
12-04 09:51:58,31.488,11.938,56.401,0.173,0.0,0.0,0.0,6533120.0,0.0,61.0,3108642816.0,350613504.0,29917552640.0,242266112.0,1076.0,1295.0
12-04 09:51:59,13.462,6.355,74.833,5.268,0.0,0.084,0.0,193400832.0,0.0,370.0,3108917248.0,350617600.0,29928808448.0,230731776.0,2570.0,3719.0
12-04 09:52:00,0.167,0.501,90.067,9.265,0.0,0.0,0.0,269737984.0,0.0,531.0,3108917248.0,350617600.0,29928808448.0,230731776.0,1041.0,1242.0
12-04 09:52:01,0.167,0.502,85.452,13.880,0.0,0.0,0.0,270548992.0,0.0,502.0,3108651008.0,350617600.0,29930598400.0,229208064.0,4075.0,6426.0
12-04 09:52:02,30.122,11.545,58.160,0.174,0.0,0.0,0.0,6725632.0,0.0,73.0,3107512320.0,350453760.0,29934489600.0,226619392.0,3892.0,6158.0
12-04 09:52:03,31.960,12.868,55.088,0.084,0.0,0.0,4096.0,6602752.0,1.0,67.0,3109101568.0,350146560.0,29916835840.0,242991104.0,4879.0,6015.0
12-04 09:52:04,34.281,12.403,52.369,0.947,0.0,0.0,0.0,57749504.0,0.0,177.0,3110506496.0,349753344.0,29923926016.0,234889216.0,4584.0,4900.0
12-04 09:52:05,33.362,11.694,54.600,0.344,0.0,0.0,8192.0,22626304.0,2.0,107.0,3108085760.0,349589504.0,29872603136.0,288796672.0,19874.0,19735.0
12-04 09:52:06,31.641,12.267,56.007,0.085,0.0,0.0,0.0,6463488.0,0.0,58.0,3107811328.0,349597696.0,29900677120.0,260988928.0,2031.0,1830.0
12-04 09:52:07,31.507,11.558,56.849,0.086,0.0,0.0,4096.0,6451200.0,1.0,57.0,3108626432.0,349609984.0,29927309312.0,233529344.0,2734.0,3046.0
12-04 09:52:08,34.519,12.056,52.385,1.041,0.0,0.0,0.0,59097088.0,0.0,177.0,3109617664.0,349040640.0,29921259520.0,239157248.0,4662.0,6373.0
12-04 09:52:09,36.966,11.247,50.392,1.308,0.0,0.087,4096.0,85676032.0,1.0,243.0,3107778560.0,348762112.0,29876076544.0,286457856.0,3199.0,4126.0
12-04 09:52:10,36.024,12.489,50.212,1.274,0.0,0.0,0.0,75993088.0,0.0,197.0,3108872192.0,348459008.0,29916241920.0,245501952.0,4815.0,6606.0
12-04 09:52:11,34.142,11.352,53.813,0.693,0.0,0.0,0.0,45236224.0,0.0,168.0,3106213888.0,348491776.0,29853089792.0,311279616.0,22776.0,23796.0
12-04 09:52:12,32.269,11.044,56.428,0.259,0.0,0.0,0.0,15667200.0,0.0,82.0,3107188736.0,348557312.0,29866143744.0,297185280.0,2086.0,1810.0
12-04 09:52:13,19.234,7.660,73.021,0.085,0.0,0.0,0.0,6230016.0,0.0,57.0,3107618816.0,348594176.0,29887008768.0,275853312.0,2192.0,1925.0
12-04 09:52:14,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107618816.0,348594176.0,29887008768.0,275853312.0,2063.0,2648.0
12-04 09:52:15,0.250,0.250,99.167,0.250,0.0,0.083,0.0,20480.0,0.0,3.0,3107606528.0,348602368.0,29887012864.0,275853312.0,2560.0,3255.0
12-04 09:52:16,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107606528.0,348602368.0,29887012864.0,275853312.0,5130.0,6826.0
12-04 09:52:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107606528.0,348602368.0,29887012864.0,275853312.0,2450.0,3569.0
12-04 09:52:18,0.251,0.167,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3107606528.0,348602368.0,29887012864.0,275853312.0,1249.0,1386.0
12-04 09:52:19,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107602432.0,348602368.0,29887016960.0,275853312.0,3103.0,4778.0
12-04 09:52:20,0.083,0.167,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3107725312.0,348610560.0,29887012864.0,275726336.0,4008.0,5732.0
12-04 09:52:21,0.333,0.250,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107721216.0,348610560.0,29887016960.0,275726336.0,4814.0,4915.0
12-04 09:52:22,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107717120.0,348610560.0,29887021056.0,275726336.0,2154.0,1768.0
12-04 09:52:23,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3107717120.0,348610560.0,29887021056.0,275726336.0,2863.0,2954.0
12-04 09:52:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107713024.0,348610560.0,29887025152.0,275726336.0,2341.0,1827.0
12-04 09:52:25,0.083,0.416,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107713024.0,348610560.0,29887025152.0,275726336.0,4659.0,5771.0
12-04 09:52:26,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3107704832.0,348618752.0,29887025152.0,275726336.0,4154.0,5199.0
12-04 09:52:27,0.083,0.417,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107704832.0,348618752.0,29887025152.0,275726336.0,4107.0,5297.0
12-04 09:52:28,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3107704832.0,348622848.0,29887021056.0,275726336.0,4116.0,5187.0
12-04 09:52:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107692544.0,348622848.0,29887033344.0,275726336.0,2716.0,2191.0
12-04 09:52:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108241408.0,348622848.0,29887033344.0,275177472.0,2943.0,2390.0
12-04 09:52:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3108200448.0,348622848.0,29887033344.0,275218432.0,2735.0,3435.0
12-04 09:52:32,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3108188160.0,348631040.0,29887037440.0,275218432.0,3277.0,4265.0
12-04 09:52:33,0.167,0.251,99.582,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3108188160.0,348631040.0,29887037440.0,275218432.0,4091.0,5438.0
12-04 09:52:34,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108184064.0,348631040.0,29887041536.0,275218432.0,3231.0,4148.0
12-04 09:52:35,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108179968.0,348631040.0,29887045632.0,275218432.0,5037.0,7371.0
12-04 09:52:36,0.167,0.250,98.002,1.582,0.0,0.0,0.0,54702080.0,0.0,124.0,3108179968.0,348631040.0,29887045632.0,275218432.0,1608.0,1677.0
12-04 09:52:37,0.167,0.418,96.074,3.342,0.0,0.0,0.0,186335232.0,0.0,341.0,3108175872.0,348635136.0,29887045632.0,275218432.0,3111.0,4175.0
12-04 09:52:38,0.334,0.083,99.416,0.167,0.0,0.0,0.0,69632.0,0.0,5.0,3108167680.0,348643328.0,29887045632.0,275218432.0,2172.0,2167.0
12-04 09:52:39,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108159488.0,348643328.0,29887053824.0,275218432.0,1827.0,2442.0
12-04 09:52:40,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108159488.0,348643328.0,29887053824.0,275218432.0,2006.0,2175.0
12-04 09:52:41,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107524608.0,348643328.0,29887053824.0,275853312.0,19848.0,20970.0
12-04 09:52:42,0.167,0.334,99.500,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,3107524608.0,348643328.0,29887053824.0,275853312.0,4471.0,7161.0
12-04 09:52:43,0.083,0.334,99.583,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,3107524608.0,348643328.0,29887053824.0,275853312.0,1895.0,2593.0
12-04 09:52:44,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3107508224.0,348651520.0,29887062016.0,275853312.0,3111.0,4739.0
12-04 09:52:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107508224.0,348651520.0,29887062016.0,275853312.0,2461.0,3163.0
12-04 09:52:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3107508224.0,348651520.0,29887062016.0,275853312.0,3152.0,3334.0
12-04 09:52:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107508224.0,348651520.0,29887062016.0,275853312.0,1930.0,2646.0
12-04 09:52:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3107508224.0,348651520.0,29887062016.0,275853312.0,1136.0,1337.0
12-04 09:52:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107504128.0,348651520.0,29887066112.0,275853312.0,3164.0,4848.0
12-04 09:52:50,0.167,0.250,99.500,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3108044800.0,348659712.0,29887066112.0,275304448.0,2966.0,4154.0
12-04 09:52:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108012032.0,348659712.0,29887066112.0,275337216.0,5930.0,8100.0
12-04 09:52:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108012032.0,348659712.0,29887066112.0,275337216.0,1267.0,1362.0
12-04 09:52:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108012032.0,348663808.0,29887062016.0,275337216.0,2421.0,3570.0
12-04 09:52:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108003840.0,348663808.0,29887070208.0,275337216.0,2576.0,3677.0
12-04 09:52:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108003840.0,348663808.0,29887070208.0,275337216.0,1620.0,1909.0
12-04 09:52:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3107995648.0,348672000.0,29887070208.0,275337216.0,1982.0,2550.0
12-04 09:52:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107991552.0,348672000.0,29887074304.0,275337216.0,1896.0,2555.0
12-04 09:52:58,0.083,0.167,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3107991552.0,348676096.0,29887070208.0,275337216.0,3264.0,4872.0
12-04 09:52:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107975168.0,348676096.0,29887078400.0,275345408.0,3398.0,4893.0
12-04 09:53:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107975168.0,348676096.0,29887078400.0,275345408.0,3681.0,5349.0
12-04 09:53:01,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107975168.0,348676096.0,29887078400.0,275345408.0,1956.0,2490.0
12-04 09:53:02,0.084,0.084,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3107966976.0,348684288.0,29887078400.0,275345408.0,2016.0,2640.0
12-04 09:53:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3107958784.0,348688384.0,29887082496.0,275345408.0,1422.0,1680.0
12-04 09:53:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107954688.0,348688384.0,29887086592.0,275345408.0,2740.0,3046.0
12-04 09:53:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107954688.0,348688384.0,29887086592.0,275345408.0,4325.0,5790.0
12-04 09:53:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107950592.0,348688384.0,29887090688.0,275345408.0,4708.0,6513.0
12-04 09:53:07,0.166,0.250,99.501,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3107942400.0,348688384.0,29887098880.0,275345408.0,1862.0,1624.0
12-04 09:53:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3107934208.0,348696576.0,29887098880.0,275345408.0,21767.0,22905.0
12-04 09:53:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107930112.0,348696576.0,29887102976.0,275345408.0,3494.0,4307.0
12-04 09:53:10,0.249,0.415,99.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108478976.0,348696576.0,29887102976.0,274796544.0,2570.0,2448.0
12-04 09:53:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108827136.0,348696576.0,29887102976.0,274448384.0,19987.0,20274.0
12-04 09:53:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,14.0,3108818944.0,348696576.0,29887102976.0,274456576.0,1960.0,1768.0
12-04 09:53:13,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,32768.0,1.0,3.0,3108810752.0,348696576.0,29887111168.0,274456576.0,4046.0,5315.0
12-04 09:53:14,0.166,0.250,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3108798464.0,348704768.0,29887115264.0,274456576.0,3918.0,5975.0
12-04 09:53:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108798464.0,348704768.0,29887115264.0,274456576.0,2354.0,3018.0
12-04 09:53:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108798464.0,348704768.0,29887115264.0,274456576.0,1508.0,1663.0
12-04 09:53:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108798464.0,348704768.0,29887115264.0,274456576.0,3752.0,6015.0
12-04 09:53:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108798464.0,348704768.0,29887115264.0,274456576.0,1176.0,1386.0
12-04 09:53:19,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109687296.0,348704768.0,29887119360.0,273563648.0,1950.0,2610.0
12-04 09:53:20,0.167,0.0,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3109679104.0,348712960.0,29887119360.0,273563648.0,1646.0,1860.0
12-04 09:53:21,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109675008.0,348712960.0,29887123456.0,273563648.0,4222.0,3815.0
12-04 09:53:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109670912.0,348712960.0,29887127552.0,273563648.0,6275.0,8880.0
12-04 09:53:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109666816.0,348712960.0,29887131648.0,273563648.0,2181.0,1719.0
12-04 09:53:24,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109662720.0,348712960.0,29887135744.0,273563648.0,4549.0,5818.0
12-04 09:53:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3109662720.0,348712960.0,29887135744.0,273563648.0,3521.0,4144.0
12-04 09:53:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3109654528.0,348721152.0,29887135744.0,273563648.0,3790.0,4264.0
12-04 09:53:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109650432.0,348721152.0,29887139840.0,273563648.0,2311.0,1876.0
12-04 09:53:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109650432.0,348721152.0,29887139840.0,273563648.0,2155.0,1743.0
12-04 09:53:29,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109580800.0,348721152.0,29887143936.0,273629184.0,4739.0,5259.0
12-04 09:53:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3109826560.0,348721152.0,29887148032.0,273379328.0,4738.0,5744.0
12-04 09:53:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109826560.0,348721152.0,29887152128.0,273375232.0,3042.0,4060.0
12-04 09:53:32,0.083,0.167,99.666,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,3109814272.0,348729344.0,29887156224.0,273375232.0,3865.0,5407.0
12-04 09:53:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109814272.0,348729344.0,29887156224.0,273375232.0,2356.0,2885.0
12-04 09:53:34,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3109810176.0,348729344.0,29887160320.0,273375232.0,3741.0,4780.0
12-04 09:53:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109806080.0,348729344.0,29887164416.0,273375232.0,1817.0,2037.0
12-04 09:53:36,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109806080.0,348729344.0,29887164416.0,273375232.0,2422.0,2951.0
12-04 09:53:37,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,24576.0,1.0,1.0,3109801984.0,348729344.0,29887168512.0,273375232.0,3885.0,5398.0
12-04 09:53:38,0.0,0.250,99.584,0.166,0.0,0.0,0.0,45056.0,0.0,5.0,3109789696.0,348737536.0,29887172608.0,273375232.0,2327.0,2458.0
12-04 09:53:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109748736.0,348737536.0,29887176704.0,273412096.0,3271.0,4937.0
12-04 09:53:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109748736.0,348737536.0,29887176704.0,273412096.0,3524.0,5164.0
12-04 09:53:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109748736.0,348737536.0,29887176704.0,273412096.0,18756.0,18855.0
12-04 09:53:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109748736.0,348737536.0,29887176704.0,273412096.0,2450.0,3635.0
12-04 09:53:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109748736.0,348741632.0,29887172608.0,273412096.0,2174.0,2922.0
12-04 09:53:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3109732352.0,348749824.0,29887180800.0,273412096.0,1908.0,2553.0
12-04 09:53:45,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109728256.0,348749824.0,29887184896.0,273412096.0,2571.0,3717.0
12-04 09:53:46,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109724160.0,348749824.0,29887188992.0,273412096.0,3264.0,4939.0
12-04 09:53:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3109724160.0,348749824.0,29887188992.0,273412096.0,1956.0,2531.0
12-04 09:53:48,0.667,0.0,99.333,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3109720064.0,348749824.0,29887193088.0,273412096.0,4729.0,6093.0
12-04 09:53:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109724160.0,348749824.0,29887193088.0,273408000.0,2056.0,2624.0
12-04 09:53:50,0.167,0.333,99.417,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3110264832.0,348758016.0,29887193088.0,272859136.0,2290.0,3540.0
12-04 09:53:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110096896.0,348758016.0,29887193088.0,273027072.0,3879.0,4537.0
12-04 09:53:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110092800.0,348758016.0,29887197184.0,273027072.0,2544.0,3673.0
12-04 09:53:53,0.666,0.166,99.168,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3110088704.0,348766208.0,29887193088.0,273027072.0,4400.0,5092.0
12-04 09:53:54,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3110080512.0,348766208.0,29887201280.0,273027072.0,3758.0,5842.0
12-04 09:53:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110080512.0,348766208.0,29887201280.0,273027072.0,2156.0,2781.0
12-04 09:53:56,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3110068224.0,348774400.0,29887205376.0,273027072.0,1296.0,1333.0
12-04 09:53:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110068224.0,348774400.0,29887205376.0,273027072.0,1891.0,2528.0
12-04 09:53:58,0.250,0.0,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3110068224.0,348778496.0,29887201280.0,273027072.0,1989.0,2690.0
12-04 09:53:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110060032.0,348778496.0,29887209472.0,273027072.0,4295.0,6405.0
12-04 09:54:00,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,8192.0,1.0,1.0,3110055936.0,348778496.0,29887213568.0,273027072.0,2550.0,3726.0
12-04 09:54:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110051840.0,348778496.0,29887217664.0,273027072.0,1956.0,2597.0
12-04 09:54:02,0.083,0.167,99.500,0.250,0.0,0.0,4096.0,28672.0,1.0,3.0,3110039552.0,348786688.0,29887221760.0,273027072.0,1996.0,2647.0
12-04 09:54:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3110039552.0,348786688.0,29887221760.0,273027072.0,2707.0,3835.0
12-04 09:54:04,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110035456.0,348786688.0,29887225856.0,273027072.0,3292.0,3767.0
12-04 09:54:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3110035456.0,348786688.0,29887225856.0,273027072.0,19924.0,20249.0
12-04 09:54:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110035456.0,348786688.0,29887225856.0,273027072.0,3394.0,4188.0
12-04 09:54:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110027264.0,348786688.0,29887234048.0,273027072.0,3399.0,4145.0
12-04 09:54:08,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3110019072.0,348794880.0,29887234048.0,273027072.0,3560.0,4307.0
12-04 09:54:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110055936.0,348794880.0,29887238144.0,272986112.0,3672.0,4605.0
12-04 09:54:10,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110686720.0,348794880.0,29887238144.0,272355328.0,2800.0,3046.0
12-04 09:54:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110580224.0,348794880.0,29887238144.0,272461824.0,21806.0,22214.0
12-04 09:54:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3110576128.0,348794880.0,29887242240.0,272461824.0,2750.0,3067.0
12-04 09:54:13,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3110576128.0,348794880.0,29887242240.0,272461824.0,2736.0,3743.0
12-04 09:54:14,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3110567936.0,348803072.0,29887242240.0,272461824.0,3170.0,4805.0
12-04 09:54:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110555648.0,348803072.0,29887246336.0,272470016.0,2640.0,3054.0
12-04 09:54:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110551552.0,348803072.0,29887250432.0,272470016.0,3681.0,3610.0
12-04 09:54:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110551552.0,348803072.0,29887250432.0,272470016.0,3418.0,4909.0
12-04 09:54:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3110551552.0,348807168.0,29887246336.0,272470016.0,1176.0,1386.0
12-04 09:54:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110547456.0,348807168.0,29887250432.0,272470016.0,2096.0,2738.0
12-04 09:54:20,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3110535168.0,348815360.0,29887254528.0,272470016.0,2499.0,3211.0
12-04 09:54:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110526976.0,348815360.0,29887254528.0,272478208.0,5331.0,5950.0
12-04 09:54:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3110526976.0,348815360.0,29887254528.0,272478208.0,4304.0,5273.0
12-04 09:54:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3110522880.0,348819456.0,29887254528.0,272478208.0,5528.0,6143.0
12-04 09:54:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110514688.0,348819456.0,29887262720.0,272478208.0,2865.0,2955.0
12-04 09:54:25,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3110514688.0,348819456.0,29887262720.0,272478208.0,3798.0,4597.0
12-04 09:54:26,0.0,0.333,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3110506496.0,348827648.0,29887262720.0,272478208.0,2958.0,3016.0
12-04 09:54:27,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110506496.0,348827648.0,29887262720.0,272478208.0,2426.0,1925.0
12-04 09:54:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3110506496.0,348827648.0,29887262720.0,272478208.0,3458.0,4017.0
12-04 09:54:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110477824.0,348827648.0,29887266816.0,272502784.0,2742.0,2167.0
12-04 09:54:30,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3110768640.0,348827648.0,29887270912.0,272207872.0,5280.0,6260.0
12-04 09:54:31,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3110596608.0,348827648.0,29887275008.0,272375808.0,4579.0,6578.0
12-04 09:54:32,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3110584320.0,348835840.0,29887279104.0,272375808.0,3825.0,5323.0
12-04 09:54:33,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3110584320.0,348835840.0,29887279104.0,272375808.0,1964.0,1938.0
12-04 09:54:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110580224.0,348835840.0,29887283200.0,272375808.0,1797.0,1876.0
12-04 09:54:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3110580224.0,348835840.0,29887283200.0,272375808.0,3041.0,3731.0
12-04 09:54:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110580224.0,348835840.0,29887283200.0,272375808.0,3131.0,4232.0
12-04 09:54:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110580224.0,348835840.0,29887283200.0,272375808.0,1989.0,1852.0
12-04 09:54:38,0.167,0.083,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3110567936.0,348848128.0,29887283200.0,272375808.0,19857.0,20251.0
12-04 09:54:39,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110555648.0,348848128.0,29887295488.0,272375808.0,4806.0,7508.0
12-04 09:54:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3110551552.0,348848128.0,29887299584.0,272375808.0,1713.0,1860.0
12-04 09:54:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107504128.0,348848128.0,29887299584.0,275423232.0,21213.0,23361.0
12-04 09:54:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107504128.0,348848128.0,29887299584.0,275423232.0,1047.0,1229.0
12-04 09:54:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3107504128.0,348848128.0,29887299584.0,275423232.0,1996.0,2647.0
12-04 09:54:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3107491840.0,348856320.0,29887303680.0,275423232.0,2274.0,3079.0
12-04 09:54:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107491840.0,348856320.0,29887303680.0,275423232.0,2575.0,3659.0
12-04 09:54:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107475456.0,348856320.0,29887303680.0,275439616.0,3667.0,4367.0
12-04 09:54:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3107475456.0,348856320.0,29887303680.0,275439616.0,3723.0,5815.0
12-04 09:54:48,0.167,0.250,99.584,0.0,0.0,0.0,4096.0,32768.0,1.0,3.0,3107467264.0,348856320.0,29887311872.0,275439616.0,3238.0,4958.0
12-04 09:54:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107553280.0,348856320.0,29887315968.0,275349504.0,2433.0,3212.0
12-04 09:54:50,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3108093952.0,348864512.0,29887315968.0,274800640.0,1528.0,1561.0
12-04 09:54:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108061184.0,348864512.0,29887315968.0,274833408.0,3229.0,3341.0
12-04 09:54:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108052992.0,348864512.0,29887315968.0,274841600.0,3170.0,4806.0
12-04 09:54:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108052992.0,348868608.0,29887311872.0,274841600.0,3377.0,3370.0
12-04 09:54:54,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108044800.0,348868608.0,29887320064.0,274841600.0,3517.0,5234.0
12-04 09:54:55,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108044800.0,348868608.0,29887320064.0,274841600.0,3198.0,4939.0
12-04 09:54:56,0.167,0.083,99.666,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,3108032512.0,348876800.0,29887324160.0,274841600.0,2415.0,3583.0
12-04 09:54:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3108032512.0,348876800.0,29887324160.0,274841600.0,2510.0,3612.0
12-04 09:54:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3108032512.0,348876800.0,29887324160.0,274841600.0,2156.0,2780.0
12-04 09:54:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3107885056.0,348876800.0,29887328256.0,274984960.0,1591.0,1814.0
12-04 09:55:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108007936.0,348876800.0,29887332352.0,274857984.0,1916.0,2549.0
12-04 09:55:01,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108007936.0,348876800.0,29887332352.0,274857984.0,1930.0,2646.0
12-04 09:55:02,0.083,0.167,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3108888576.0,348884992.0,29887332352.0,273969152.0,2389.0,3564.0
12-04 09:55:03,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,45056.0,1.0,2.0,3108884480.0,348884992.0,29887336448.0,273969152.0,3978.0,6019.0
12-04 09:55:04,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108876288.0,348884992.0,29887344640.0,273969152.0,4612.0,6162.0
12-04 09:55:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108876288.0,348884992.0,29887344640.0,273969152.0,3168.0,3988.0
12-04 09:55:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108876288.0,348884992.0,29887344640.0,273969152.0,2091.0,1901.0
12-04 09:55:07,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108876288.0,348884992.0,29887344640.0,273969152.0,2121.0,1900.0
12-04 09:55:08,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3108864000.0,348893184.0,29887348736.0,273969152.0,2834.0,3083.0
12-04 09:55:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108986880.0,348893184.0,29887352832.0,273842176.0,3892.0,4756.0
12-04 09:55:10,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3108851712.0,348893184.0,29887356928.0,273973248.0,3888.0,5255.0
12-04 09:55:11,0.418,0.084,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108728832.0,348893184.0,29887356928.0,274096128.0,20179.0,20334.0
12-04 09:55:12,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108728832.0,348893184.0,29887356928.0,274096128.0,5294.0,7547.0
12-04 09:55:13,0.166,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108728832.0,348897280.0,29887352832.0,274096128.0,1926.0,1677.0
12-04 09:55:14,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3108712448.0,348905472.0,29887361024.0,274096128.0,1620.0,1946.0
12-04 09:55:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3108712448.0,348905472.0,29887361024.0,274096128.0,2710.0,3817.0
12-04 09:55:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108712448.0,348905472.0,29887361024.0,274096128.0,1303.0,1494.0
12-04 09:55:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108708352.0,348905472.0,29887365120.0,274096128.0,1962.0,2556.0
12-04 09:55:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108708352.0,348905472.0,29887365120.0,274096128.0,1635.0,1859.0
12-04 09:55:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108749312.0,348905472.0,29887369216.0,274051072.0,4915.0,7665.0
12-04 09:55:20,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3108741120.0,348913664.0,29887369216.0,274051072.0,3424.0,4940.0
12-04 09:55:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108741120.0,348913664.0,29887369216.0,274051072.0,5601.0,6150.0
12-04 09:55:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3108732928.0,348913664.0,29887369216.0,274059264.0,2747.0,2913.0
12-04 09:55:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3108732928.0,348913664.0,29887369216.0,274059264.0,3191.0,3156.0
12-04 09:55:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108728832.0,348913664.0,29887373312.0,274059264.0,2633.0,2328.0
12-04 09:55:25,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108728832.0,348913664.0,29887373312.0,274059264.0,2322.0,1768.0
12-04 09:55:26,0.167,0.167,99.250,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,3108716544.0,348921856.0,29887377408.0,274059264.0,4269.0,5399.0
12-04 09:55:27,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108716544.0,348921856.0,29887377408.0,274059264.0,2153.0,1714.0
12-04 09:55:28,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108712448.0,348921856.0,29887381504.0,274059264.0,22805.0,24905.0
12-04 09:55:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3108667392.0,348921856.0,29887381504.0,274104320.0,5901.0,7303.0
12-04 09:55:30,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109294080.0,348921856.0,29887385600.0,273473536.0,3855.0,3676.0
12-04 09:55:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109306368.0,348921856.0,29887385600.0,273461248.0,1863.0,1768.0
12-04 09:55:32,0.167,0.083,99.666,0.083,0.0,0.0,0.0,98304.0,0.0,14.0,3109294080.0,348930048.0,29887389696.0,273461248.0,1834.0,1768.0
12-04 09:55:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3109285888.0,348930048.0,29887389696.0,273469440.0,2451.0,2844.0
12-04 09:55:34,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109281792.0,348930048.0,29887393792.0,273469440.0,3609.0,4777.0
12-04 09:55:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109281792.0,348930048.0,29887393792.0,273469440.0,3965.0,5587.0
12-04 09:55:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109281792.0,348930048.0,29887393792.0,273469440.0,4439.0,6438.0
12-04 09:55:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109281792.0,348930048.0,29887393792.0,273469440.0,2703.0,3087.0
12-04 09:55:38,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3109269504.0,348942336.0,29887393792.0,273469440.0,3291.0,4258.0
12-04 09:55:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109388288.0,348942336.0,29887401984.0,273342464.0,1646.0,1926.0
12-04 09:55:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109388288.0,348942336.0,29887401984.0,273342464.0,1262.0,1337.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109261312.0,348942336.0,29887401984.0,273469440.0,22080.0,23041.0
12-04 09:55:42,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109257216.0,348942336.0,29887406080.0,273469440.0,2510.0,3636.0
12-04 09:55:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109257216.0,348950528.0,29887397888.0,273469440.0,3789.0,5909.0
12-04 09:55:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3109236736.0,348958720.0,29887410176.0,273469440.0,3354.0,4391.0
12-04 09:55:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3109236736.0,348958720.0,29887410176.0,273469440.0,1956.0,2555.0
12-04 09:55:46,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3109236736.0,348958720.0,29887410176.0,273469440.0,2016.0,2575.0
12-04 09:55:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109236736.0,348958720.0,29887410176.0,273469440.0,2050.0,2689.0
12-04 09:55:48,0.249,0.166,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109232640.0,348962816.0,29887410176.0,273469440.0,1728.0,1701.0
12-04 09:55:49,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109228544.0,348962816.0,29887414272.0,273469440.0,1761.0,2370.0
12-04 09:55:50,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3110068224.0,348971008.0,29887414272.0,272621568.0,3054.0,4314.0
12-04 09:55:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3109732352.0,348971008.0,29887418368.0,272953344.0,5942.0,8017.0
12-04 09:55:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109720064.0,348971008.0,29887422464.0,272961536.0,2604.0,3739.0
12-04 09:55:53,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109720064.0,348971008.0,29887422464.0,272961536.0,2111.0,2666.0
12-04 09:55:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109720064.0,348971008.0,29887422464.0,272961536.0,1857.0,2464.0
12-04 09:55:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109720064.0,348971008.0,29887422464.0,272961536.0,2500.0,3104.0
12-04 09:55:56,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3109707776.0,348979200.0,29887426560.0,272961536.0,19788.0,20972.0
12-04 09:55:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3109707776.0,348979200.0,29887426560.0,272961536.0,1362.0,1428.0
12-04 09:55:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3109707776.0,348983296.0,29887422464.0,272961536.0,3224.0,4848.0
12-04 09:55:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109801984.0,348983296.0,29887426560.0,272863232.0,2744.0,3906.0
12-04 09:56:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109793792.0,348983296.0,29887434752.0,272863232.0,3602.0,5369.0
12-04 09:56:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109793792.0,348983296.0,29887434752.0,272863232.0,1262.0,1337.0
12-04 09:56:02,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3109785600.0,348991488.0,29887434752.0,272863232.0,2077.0,2639.0
12-04 09:56:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109785600.0,348991488.0,29887434752.0,272863232.0,2581.0,3660.0
12-04 09:56:04,0.084,0.084,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109777408.0,348991488.0,29887442944.0,272863232.0,4112.0,5125.0
12-04 09:56:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109777408.0,348991488.0,29887442944.0,272863232.0,2053.0,1785.0
12-04 09:56:06,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3109773312.0,348991488.0,29887447040.0,272863232.0,4647.0,6474.0
12-04 09:56:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3109773312.0,348991488.0,29887447040.0,272863232.0,2926.0,3088.0
12-04 09:56:08,0.083,0.167,99.583,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3109765120.0,348999680.0,29887447040.0,272863232.0,3360.0,4179.0
12-04 09:56:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109847040.0,348999680.0,29887455232.0,272773120.0,2760.0,2997.0
12-04 09:56:10,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110313984.0,348999680.0,29887455232.0,272306176.0,3084.0,3449.0
12-04 09:56:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109982208.0,348999680.0,29887455232.0,272637952.0,20196.0,21057.0
12-04 09:56:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109969920.0,348999680.0,29887459328.0,272646144.0,3365.0,4084.0
12-04 09:56:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109969920.0,348999680.0,29887459328.0,272646144.0,1931.0,1739.0
12-04 09:56:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3109830656.0,349007872.0,29887463424.0,272773120.0,2615.0,3795.0
12-04 09:56:15,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109830656.0,349007872.0,29887463424.0,272773120.0,4917.0,7579.0
12-04 09:56:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3109699584.0,349007872.0,29887467520.0,272900096.0,1927.0,2532.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109695488.0,349007872.0,29887471616.0,272900096.0,1856.0,2572.0
12-04 09:56:18,0.250,0.0,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109695488.0,349011968.0,29887467520.0,272900096.0,1542.0,1725.0
12-04 09:56:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109691392.0,349011968.0,29887471616.0,272900096.0,2500.0,3145.0
12-04 09:56:20,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3109679104.0,349020160.0,29887475712.0,272900096.0,1956.0,2597.0
12-04 09:56:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109679104.0,349020160.0,29887475712.0,272900096.0,6244.0,7313.0
12-04 09:56:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109679104.0,349020160.0,29887475712.0,272900096.0,5590.0,7661.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109679104.0,349020160.0,29887475712.0,272900096.0,2994.0,3040.0
12-04 09:56:24,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109675008.0,349020160.0,29887479808.0,272900096.0,3452.0,3659.0
12-04 09:56:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109675008.0,349020160.0,29887479808.0,272900096.0,2873.0,3021.0
12-04 09:56:26,0.167,0.083,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,3109662720.0,349028352.0,29887483904.0,272900096.0,19883.0,19345.0
12-04 09:56:27,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3109662720.0,349028352.0,29887483904.0,272900096.0,3014.0,3094.0
12-04 09:56:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109662720.0,349032448.0,29887479808.0,272900096.0,2279.0,1743.0
12-04 09:56:29,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109654528.0,349032448.0,29887488000.0,272900096.0,6815.0,8831.0
12-04 09:56:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109220352.0,349032448.0,29887488000.0,273334272.0,4022.0,4465.0
12-04 09:56:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109154816.0,349032448.0,29887488000.0,273399808.0,20695.0,21595.0
12-04 09:56:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,3109142528.0,349040640.0,29887492096.0,273399808.0,2428.0,2938.0
12-04 09:56:33,0.417,0.083,99.500,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3109134336.0,349040640.0,29887492096.0,273408000.0,2458.0,3004.0
12-04 09:56:34,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109130240.0,349040640.0,29887496192.0,273408000.0,3105.0,4120.0
12-04 09:56:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109130240.0,349040640.0,29887496192.0,273408000.0,2900.0,3396.0
12-04 09:56:36,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3109130240.0,349040640.0,29887496192.0,273408000.0,2103.0,2212.0
12-04 09:56:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109130240.0,349040640.0,29887496192.0,273408000.0,2945.0,4052.0
12-04 09:56:38,0.166,0.250,99.418,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,3109122048.0,349048832.0,29887496192.0,273408000.0,4483.0,6689.0
12-04 09:56:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109117952.0,349048832.0,29887500288.0,273408000.0,2670.0,3780.0
12-04 09:56:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109109760.0,349048832.0,29887508480.0,273408000.0,2305.0,3056.0
12-04 09:56:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108982784.0,349048832.0,29887508480.0,273534976.0,20617.0,22339.0
12-04 09:56:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,3051642880.0,349048832.0,29887508480.0,330874880.0,1142.0,1361.0
12-04 09:56:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3051642880.0,349048832.0,29887508480.0,330874880.0,1047.0,1229.0
12-04 09:56:44,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3038298112.0,349057024.0,29887512576.0,344207360.0,1083.0,1295.0
12-04 09:56:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038294016.0,349057024.0,29887516672.0,344207360.0,3848.0,5535.0
12-04 09:56:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038294016.0,349057024.0,29887516672.0,344207360.0,2544.0,3768.0
12-04 09:56:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038294016.0,349057024.0,29887516672.0,344207360.0,3829.0,5998.0
12-04 09:56:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3038294016.0,349061120.0,29887512576.0,344207360.0,2610.0,3767.0
12-04 09:56:49,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038285824.0,349061120.0,29887520768.0,344207360.0,1896.0,2555.0
12-04 09:56:50,0.167,0.250,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3039125504.0,349069312.0,29887520768.0,343359488.0,2660.0,3346.0
12-04 09:56:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3038920704.0,349069312.0,29887520768.0,343564288.0,3270.0,3360.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038912512.0,349069312.0,29887520768.0,343572480.0,1856.0,2506.0
12-04 09:56:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3038908416.0,349073408.0,29887520768.0,343572480.0,1790.0,2507.0
12-04 09:56:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038900224.0,349073408.0,29887528960.0,343572480.0,2776.0,3858.0
12-04 09:56:55,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038900224.0,349073408.0,29887528960.0,343572480.0,3542.0,5298.0
12-04 09:56:56,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3038892032.0,349081600.0,29887528960.0,343572480.0,3270.0,4894.0
12-04 09:56:57,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038892032.0,349081600.0,29887528960.0,343572480.0,2710.0,3794.0
12-04 09:56:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3038892032.0,349085696.0,29887524864.0,343572480.0,1959.0,2553.0
12-04 09:56:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038883840.0,349085696.0,29887533056.0,343572480.0,1296.0,1470.0
12-04 09:57:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038883840.0,349085696.0,29887533056.0,343572480.0,1624.0,1971.0
12-04 09:57:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038883840.0,349085696.0,29887533056.0,343572480.0,3164.0,4779.0
12-04 09:57:02,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3038875648.0,349093888.0,29887533056.0,343572480.0,1890.0,2569.0
12-04 09:57:03,0.250,0.166,99.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3038871552.0,349093888.0,29887537152.0,343572480.0,3169.0,4807.0
12-04 09:57:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038863360.0,349093888.0,29887545344.0,343572480.0,4168.0,5504.0
12-04 09:57:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038863360.0,349093888.0,29887545344.0,343572480.0,3091.0,3478.0
12-04 09:57:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3038863360.0,349093888.0,29887545344.0,343572480.0,2740.0,3045.0
12-04 09:57:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3038846976.0,349093888.0,29887545344.0,343588864.0,2611.0,2889.0
12-04 09:57:08,0.083,0.250,99.500,0.167,0.0,0.0,4096.0,45056.0,1.0,5.0,3038834688.0,349102080.0,29887549440.0,343588864.0,3328.0,4215.0
12-04 09:57:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038830592.0,349102080.0,29887553536.0,343588864.0,4870.0,5152.0
12-04 09:57:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3039297536.0,349102080.0,29887553536.0,343121920.0,3494.0,4240.0
12-04 09:57:11,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036413952.0,349102080.0,29887557632.0,346001408.0,21197.0,22033.0
12-04 09:57:12,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036409856.0,349102080.0,29887561728.0,346001408.0,3948.0,5228.0
12-04 09:57:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036393472.0,349102080.0,29887561728.0,346017792.0,1860.0,1677.0
12-04 09:57:14,0.083,0.333,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3036381184.0,349110272.0,29887565824.0,346017792.0,2837.0,3770.0
12-04 09:57:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036381184.0,349110272.0,29887565824.0,346017792.0,2217.0,2780.0
12-04 09:57:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036381184.0,349110272.0,29887565824.0,346017792.0,2300.0,2965.0
12-04 09:57:17,0.166,0.250,99.584,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3036377088.0,349110272.0,29887569920.0,346017792.0,2550.0,3662.0
12-04 09:57:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3036377088.0,349114368.0,29887565824.0,346017792.0,1956.0,2533.0
12-04 09:57:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036368896.0,349114368.0,29887574016.0,346017792.0,2710.0,3661.0
12-04 09:57:20,0.083,0.083,99.666,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3036360704.0,349122560.0,29887574016.0,346017792.0,2770.0,3900.0
12-04 09:57:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036352512.0,349122560.0,29887582208.0,346017792.0,5867.0,6440.0
12-04 09:57:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036352512.0,349122560.0,29887582208.0,346017792.0,2370.0,1942.0
12-04 09:57:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036352512.0,349122560.0,29887582208.0,346017792.0,4091.0,5187.0
12-04 09:57:24,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036348416.0,349122560.0,29887586304.0,346017792.0,2316.0,1876.0
12-04 09:57:25,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036344320.0,349122560.0,29887590400.0,346017792.0,3464.0,4083.0
12-04 09:57:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3036336128.0,349130752.0,29887590400.0,346017792.0,3613.0,3750.0
12-04 09:57:27,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036332032.0,349130752.0,29887594496.0,346017792.0,4966.0,6553.0
12-04 09:57:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036327936.0,349130752.0,29887598592.0,346017792.0,4176.0,5295.0
12-04 09:57:29,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036323840.0,349130752.0,29887602688.0,346017792.0,2941.0,2324.0
12-04 09:57:30,0.249,0.333,99.335,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3037138944.0,349130752.0,29887602688.0,345202688.0,3370.0,3301.0
12-04 09:57:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3036962816.0,349138944.0,29887598592.0,345374720.0,2411.0,2955.0
12-04 09:57:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036946432.0,349138944.0,29887606784.0,345382912.0,4043.0,5681.0
12-04 09:57:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036946432.0,349138944.0,29887606784.0,345382912.0,3045.0,4079.0
12-04 09:57:34,0.0,0.333,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036934144.0,349138944.0,29887619072.0,345382912.0,3191.0,4168.0
12-04 09:57:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036934144.0,349138944.0,29887619072.0,345382912.0,3105.0,4121.0
12-04 09:57:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036934144.0,349138944.0,29887619072.0,345382912.0,2831.0,3522.0
12-04 09:57:37,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3036925952.0,349147136.0,29887619072.0,345382912.0,3061.0,3632.0
12-04 09:57:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036925952.0,349151232.0,29887614976.0,345382912.0,2357.0,2914.0
12-04 09:57:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036917760.0,349151232.0,29887623168.0,345382912.0,1242.0,1386.0
12-04 09:57:40,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036913664.0,349151232.0,29887627264.0,345382912.0,3164.0,4849.0
12-04 09:57:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3036913664.0,349151232.0,29887627264.0,345382912.0,21241.0,22732.0
12-04 09:57:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3036913664.0,349151232.0,29887627264.0,345382912.0,2116.0,2666.0
12-04 09:57:43,0.167,0.167,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3036901376.0,349163520.0,29887627264.0,345382912.0,2450.0,3634.0
12-04 09:57:44,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036893184.0,349163520.0,29887635456.0,345382912.0,2914.0,4512.0
12-04 09:57:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036893184.0,349163520.0,29887635456.0,345382912.0,1176.0,1381.0
12-04 09:57:46,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036893184.0,349163520.0,29887635456.0,345382912.0,4510.0,5095.0
12-04 09:57:47,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036889088.0,349163520.0,29887639552.0,345382912.0,2635.0,3744.0
12-04 09:57:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3036884992.0,349167616.0,29887639552.0,345382912.0,1622.0,2308.0
12-04 09:57:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3036868608.0,349175808.0,29887647744.0,345382912.0,3540.0,4987.0
12-04 09:57:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037036544.0,349175808.0,29887647744.0,345214976.0,1934.0,2532.0
12-04 09:57:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036749824.0,349175808.0,29887647744.0,345501696.0,4539.0,5702.0
12-04 09:57:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,5.0,3036745728.0,349175808.0,29887651840.0,345501696.0,2340.0,3146.0
12-04 09:57:53,0.084,0.084,99.749,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,3036737536.0,349175808.0,29887651840.0,345509888.0,2481.0,3546.0
12-04 09:57:54,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3036725248.0,349184000.0,29887655936.0,345509888.0,2030.0,2644.0
12-04 09:57:55,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036725248.0,349184000.0,29887655936.0,345509888.0,2355.0,3540.0
12-04 09:57:56,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036717056.0,349184000.0,29887664128.0,345509888.0,2610.0,3768.0
12-04 09:57:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036717056.0,349184000.0,29887664128.0,345509888.0,2955.0,4026.0
12-04 09:57:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036717056.0,349184000.0,29887664128.0,345509888.0,2189.0,3005.0
12-04 09:57:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036717056.0,349184000.0,29887664128.0,345509888.0,2444.0,3581.0
12-04 09:58:00,0.166,0.250,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3036704768.0,349192192.0,29887668224.0,345509888.0,1976.0,2465.0
12-04 09:58:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3036712960.0,349192192.0,29887668224.0,345501696.0,2744.0,3952.0
12-04 09:58:02,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036712960.0,349192192.0,29887668224.0,345501696.0,3019.0,4225.0
12-04 09:58:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036708864.0,349192192.0,29887672320.0,345501696.0,1262.0,1379.0
12-04 09:58:04,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036700672.0,349192192.0,29887680512.0,345501696.0,4228.0,5679.0
12-04 09:58:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3036696576.0,349192192.0,29887684608.0,345501696.0,2026.0,1834.0
12-04 09:58:06,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3036704768.0,349200384.0,29887684608.0,345485312.0,2574.0,2860.0
12-04 09:58:07,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036704768.0,349200384.0,29887684608.0,345485312.0,3268.0,4145.0
12-04 09:58:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036704768.0,349200384.0,29887684608.0,345485312.0,3611.0,4606.0
12-04 09:58:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036700672.0,349200384.0,29887688704.0,345485312.0,2805.0,3114.0
12-04 09:58:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036868608.0,349200384.0,29887688704.0,345317376.0,4802.0,6581.0
12-04 09:58:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036704768.0,349200384.0,29887692800.0,345477120.0,21247.0,22518.0
12-04 09:58:12,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3036692480.0,349208576.0,29887696896.0,345477120.0,2020.0,1876.0
12-04 09:58:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036692480.0,349216768.0,29887688704.0,345477120.0,2374.0,2262.0
12-04 09:58:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036684288.0,349216768.0,29887696896.0,345477120.0,2830.0,3943.0
12-04 09:58:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036684288.0,349216768.0,29887696896.0,345477120.0,2610.0,3769.0
12-04 09:58:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3036680192.0,349216768.0,29887700992.0,345477120.0,18822.0,18856.0
12-04 09:58:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3036680192.0,349216768.0,29887700992.0,345477120.0,3038.0,4739.0
12-04 09:58:18,0.083,0.250,99.417,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3036672000.0,349224960.0,29887700992.0,345477120.0,4130.0,6540.0
12-04 09:58:19,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036663808.0,349224960.0,29887700992.0,345485312.0,1136.0,1337.0
12-04 09:58:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036659712.0,349224960.0,29887705088.0,345485312.0,1796.0,2466.0
12-04 09:58:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036655616.0,349224960.0,29887709184.0,345485312.0,5773.0,6178.0
12-04 09:58:22,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036651520.0,349224960.0,29887713280.0,345485312.0,2974.0,2908.0
12-04 09:58:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036651520.0,349229056.0,29887709184.0,345485312.0,20596.0,20772.0
12-04 09:58:24,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3036635136.0,349237248.0,29887717376.0,345485312.0,3562.0,4173.0
12-04 09:58:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036635136.0,349237248.0,29887717376.0,345485312.0,4313.0,5305.0
12-04 09:58:26,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036762112.0,349237248.0,29887717376.0,345358336.0,3034.0,2980.0
12-04 09:58:27,0.167,0.167,99.666,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3036762112.0,349237248.0,29887717376.0,345358336.0,3556.0,4217.0
12-04 09:58:28,0.083,0.083,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3036762112.0,349237248.0,29887717376.0,345358336.0,3209.0,3161.0
12-04 09:58:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036753920.0,349237248.0,29887725568.0,345358336.0,4831.0,5273.0
12-04 09:58:30,0.333,0.167,99.334,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3036966912.0,349245440.0,29887729664.0,345133056.0,3531.0,3427.0
12-04 09:58:31,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036749824.0,349245440.0,29887729664.0,345350144.0,3205.0,4241.0
12-04 09:58:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036749824.0,349245440.0,29887729664.0,345350144.0,1863.0,1876.0
12-04 09:58:33,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3036749824.0,349245440.0,29887729664.0,345350144.0,4209.0,5802.0
12-04 09:58:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036741632.0,349245440.0,29887737856.0,345350144.0,3765.0,5343.0
12-04 09:58:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036737536.0,349245440.0,29887741952.0,345350144.0,2422.0,2910.0
12-04 09:58:36,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3036729344.0,349253632.0,29887741952.0,345350144.0,3584.0,4576.0
12-04 09:58:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036729344.0,349253632.0,29887741952.0,345350144.0,2357.0,2914.0
12-04 09:58:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036729344.0,349253632.0,29887741952.0,345350144.0,2735.0,3437.0
12-04 09:58:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036725248.0,349253632.0,29887746048.0,345350144.0,3224.0,4956.0
12-04 09:58:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036721152.0,349253632.0,29887750144.0,345350144.0,1076.0,1266.0
12-04 09:58:41,0.250,0.083,99.416,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3036721152.0,349261824.0,29887741952.0,345350144.0,36576.0,37156.0
12-04 09:58:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036712960.0,349261824.0,29887750144.0,345350144.0,3038.0,4777.0
12-04 09:58:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036712960.0,349261824.0,29887750144.0,345350144.0,3647.0,5351.0
12-04 09:58:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036708864.0,349261824.0,29887754240.0,345350144.0,1113.0,1229.0
12-04 09:58:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036704768.0,349261824.0,29887758336.0,345350144.0,1896.0,2491.0
12-04 09:58:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036696576.0,349261824.0,29887758336.0,345358336.0,2781.0,3885.0
12-04 09:58:47,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3036688384.0,349270016.0,29887758336.0,345358336.0,3404.0,5011.0
12-04 09:58:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036688384.0,349270016.0,29887758336.0,345358336.0,1840.0,1989.0
12-04 09:58:49,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3036680192.0,349270016.0,29887766528.0,345358336.0,3204.0,4831.0
12-04 09:58:50,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037147136.0,349270016.0,29887766528.0,344891392.0,1850.0,2550.0
12-04 09:58:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3037061120.0,349270016.0,29887766528.0,344977408.0,5258.0,6830.0
12-04 09:58:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037057024.0,349270016.0,29887770624.0,344977408.0,1113.0,1229.0
12-04 09:58:53,0.167,0.083,99.583,0.167,0.0,0.0,0.0,61440.0,0.0,5.0,3037048832.0,349278208.0,29887770624.0,344977408.0,3494.0,3626.0
12-04 09:58:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037044736.0,349278208.0,29887774720.0,344977408.0,4262.0,6634.0
12-04 09:58:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037040640.0,349278208.0,29887778816.0,344977408.0,2450.0,3637.0
12-04 09:58:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037040640.0,349278208.0,29887778816.0,344977408.0,1890.0,2598.0
12-04 09:58:57,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3037036544.0,349278208.0,29887782912.0,344977408.0,1896.0,2556.0
12-04 09:58:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3037036544.0,349282304.0,29887778816.0,344977408.0,3873.0,5487.0
12-04 09:58:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3037020160.0,349290496.0,29887787008.0,344977408.0,2056.0,2688.0
12-04 09:59:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037020160.0,349290496.0,29887787008.0,344977408.0,1796.0,2465.0
12-04 09:59:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037020160.0,349290496.0,29887787008.0,344977408.0,1730.0,2465.0
12-04 09:59:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037020160.0,349290496.0,29887787008.0,344977408.0,3111.0,4807.0
12-04 09:59:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,3037020160.0,349290496.0,29887787008.0,344977408.0,3126.0,4360.0
12-04 09:59:04,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3037007872.0,349290496.0,29887799296.0,344977408.0,3534.0,4528.0
12-04 09:59:05,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3036999680.0,349298688.0,29887799296.0,344977408.0,2740.0,2981.0
12-04 09:59:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036995584.0,349298688.0,29887803392.0,344977408.0,3040.0,3318.0
12-04 09:59:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036995584.0,349298688.0,29887803392.0,344977408.0,3305.0,4108.0
12-04 09:59:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3036995584.0,349298688.0,29887803392.0,344977408.0,3125.0,3569.0
12-04 09:59:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3036991488.0,349298688.0,29887807488.0,344977408.0,2800.0,3089.0
12-04 09:59:10,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3037540352.0,349298688.0,29887807488.0,344428544.0,3888.0,5251.0
12-04 09:59:11,0.250,0.166,99.418,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,3037245440.0,349306880.0,29887807488.0,344715264.0,20853.0,21635.0
12-04 09:59:12,0.083,0.501,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456117248.0,349306880.0,29887807488.0,925843456.0,3368.0,4200.0
12-04 09:59:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2456113152.0,349306880.0,29887811584.0,925843456.0,4384.0,4232.0
12-04 09:59:14,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2456109056.0,349306880.0,29887815680.0,925843456.0,1856.0,2507.0
12-04 09:59:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456109056.0,349306880.0,29887815680.0,925843456.0,2450.0,3438.0
12-04 09:59:16,0.083,0.333,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2456109056.0,349315072.0,29887807488.0,925843456.0,1767.0,2399.0
12-04 09:59:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456100864.0,349315072.0,29887815680.0,925843456.0,2710.0,3857.0
12-04 09:59:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2456100864.0,349319168.0,29887811584.0,925843456.0,3775.0,5617.0
12-04 09:59:19,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456092672.0,349319168.0,29887819776.0,925843456.0,2710.0,3794.0
12-04 09:59:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456092672.0,349319168.0,29887819776.0,925843456.0,1142.0,1229.0
12-04 09:59:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2456092672.0,349319168.0,29887819776.0,925843456.0,5596.0,6187.0
12-04 09:59:22,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2456084480.0,349327360.0,29887819776.0,925843456.0,3352.0,3527.0
12-04 09:59:23,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2456080384.0,349327360.0,29887823872.0,925843456.0,3427.0,4031.0
12-04 09:59:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453151744.0,349327360.0,29887832064.0,928763904.0,2456.0,2017.0
12-04 09:59:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453151744.0,349327360.0,29887832064.0,928763904.0,4187.0,5212.0
12-04 09:59:26,0.167,0.167,99.584,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2453151744.0,349327360.0,29887832064.0,928763904.0,4182.0,5225.0
12-04 09:59:27,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453151744.0,349327360.0,29887832064.0,928763904.0,3419.0,3526.0
12-04 09:59:28,0.167,0.083,99.583,0.167,0.0,0.0,0.0,65536.0,0.0,6.0,2453139456.0,349335552.0,29887836160.0,928763904.0,2843.0,2975.0
12-04 09:59:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2453135360.0,349335552.0,29887840256.0,928763904.0,4118.0,4663.0
12-04 09:59:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452705280.0,349335552.0,29887840256.0,929193984.0,3082.0,2328.0
12-04 09:59:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452627456.0,349335552.0,29887840256.0,929271808.0,4785.0,5385.0
12-04 09:59:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452623360.0,349335552.0,29887844352.0,929271808.0,3875.0,4856.0
12-04 09:59:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452623360.0,349343744.0,29887836160.0,929271808.0,3725.0,5293.0
12-04 09:59:34,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2452602880.0,349351936.0,29887848448.0,929271808.0,2422.0,2950.0
12-04 09:59:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452602880.0,349351936.0,29887848448.0,929271808.0,4463.0,5022.0
12-04 09:59:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452598784.0,349351936.0,29887852544.0,929271808.0,2043.0,2170.0
12-04 09:59:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452598784.0,349351936.0,29887852544.0,929271808.0,4269.0,5909.0
12-04 09:59:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2452598784.0,349351936.0,29887852544.0,929271808.0,2357.0,2913.0
12-04 09:59:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452721664.0,349351936.0,29887856640.0,929144832.0,1766.0,2437.0
12-04 09:59:40,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2452713472.0,349360128.0,29887856640.0,929144832.0,2610.0,3768.0
12-04 09:59:41,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2452332544.0,349360128.0,29887856640.0,929525760.0,21977.0,24484.0
12-04 09:59:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452332544.0,349360128.0,29887856640.0,929525760.0,1901.0,2582.0
12-04 09:59:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452332544.0,349364224.0,29887852544.0,929525760.0,1551.0,1794.0
12-04 09:59:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452324352.0,349364224.0,29887860736.0,929525760.0,1274.0,1362.0
12-04 09:59:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452324352.0,349364224.0,29887860736.0,929525760.0,1862.0,2465.0
12-04 09:59:46,0.083,0.249,99.335,0.333,0.0,0.0,0.0,32768.0,0.0,3.0,2452316160.0,349372416.0,29887860736.0,929525760.0,1790.0,2478.0
12-04 09:59:47,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452312064.0,349372416.0,29887864832.0,929525760.0,4196.0,6444.0
12-04 09:59:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452307968.0,349372416.0,29887868928.0,929525760.0,1996.0,2712.0
12-04 09:59:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452307968.0,349372416.0,29887868928.0,929525760.0,3198.0,4908.0
12-04 09:59:50,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452602880.0,349372416.0,29887868928.0,929230848.0,2130.0,2828.0
12-04 09:59:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452434944.0,349372416.0,29887868928.0,929398784.0,4672.0,5711.0
12-04 09:59:52,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2452422656.0,349380608.0,29887873024.0,929398784.0,1580.0,1831.0
12-04 09:59:53,0.416,0.083,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452422656.0,349380608.0,29887873024.0,929398784.0,2610.0,3767.0
12-04 09:59:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452422656.0,349380608.0,29887873024.0,929398784.0,2216.0,2821.0
12-04 09:59:55,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452422656.0,349380608.0,29887873024.0,929398784.0,2515.0,3702.0
12-04 09:59:56,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452414464.0,349380608.0,29887881216.0,929398784.0,2710.0,3793.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452410368.0,349380608.0,29887885312.0,929398784.0,3758.0,5977.0
12-04 09:59:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2452402176.0,349392896.0,29887881216.0,929398784.0,3148.0,4263.0
12-04 09:59:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452398080.0,349392896.0,29887885312.0,929398784.0,1202.0,1295.0
12-04 10:00:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452393984.0,349392896.0,29887889408.0,929398784.0,2974.0,3753.0
12-04 10:00:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2452393984.0,349392896.0,29887889408.0,929398784.0,1414.0,1176.0
12-04 10:00:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452393984.0,349392896.0,29887889408.0,929398784.0,2953.0,4158.0
12-04 10:00:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2452393984.0,349396992.0,29887885312.0,929398784.0,3284.0,4996.0
12-04 10:00:04,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2452377600.0,349405184.0,29887893504.0,929398784.0,2167.0,2079.0
12-04 10:00:05,0.167,0.167,99.584,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,2452381696.0,349405184.0,29887897600.0,929390592.0,4702.0,6579.0
12-04 10:00:06,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452377600.0,349405184.0,29887901696.0,929390592.0,2740.0,3046.0
12-04 10:00:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452373504.0,349405184.0,29887905792.0,929390592.0,3582.0,4444.0
12-04 10:00:08,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2452373504.0,349405184.0,29887905792.0,929390592.0,2026.0,1768.0
12-04 10:00:09,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452369408.0,349405184.0,29887909888.0,929390592.0,3288.0,4072.0
12-04 10:00:10,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2451931136.0,349413376.0,29887909888.0,929820672.0,4642.0,6447.0
12-04 10:00:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452107264.0,349413376.0,29887909888.0,929644544.0,36754.0,36506.0
12-04 10:00:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452103168.0,349413376.0,29887913984.0,929644544.0,2740.0,3004.0
12-04 10:00:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2452054016.0,349417472.0,29887909888.0,929693696.0,20693.0,21628.0
12-04 10:00:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452045824.0,349417472.0,29887918080.0,929693696.0,3098.0,4753.0
12-04 10:00:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452045824.0,349417472.0,29887918080.0,929693696.0,1336.0,1424.0
12-04 10:00:16,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2452033536.0,349425664.0,29887922176.0,929693696.0,3264.0,4938.0
12-04 10:00:17,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452033536.0,349425664.0,29887922176.0,929693696.0,19527.0,20294.0
12-04 10:00:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452033536.0,349425664.0,29887922176.0,929693696.0,2585.0,3751.0
12-04 10:00:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452033536.0,349425664.0,29887922176.0,929693696.0,1436.0,1611.0
12-04 10:00:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452029440.0,349425664.0,29887926272.0,929693696.0,2510.0,3678.0
12-04 10:00:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2452029440.0,349425664.0,29887926272.0,929693696.0,4855.0,4899.0
12-04 10:00:22,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2452021248.0,349433856.0,29887926272.0,929693696.0,3561.0,4149.0
12-04 10:00:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452017152.0,349433856.0,29887930368.0,929693696.0,3971.0,4620.0
12-04 10:00:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452013056.0,349433856.0,29887934464.0,929693696.0,4312.0,5295.0
12-04 10:00:25,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2452013056.0,349433856.0,29887934464.0,929693696.0,3731.0,4334.0
12-04 10:00:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451886080.0,349433856.0,29887934464.0,929820672.0,2652.0,2817.0
12-04 10:00:27,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2451886080.0,349433856.0,29887934464.0,929820672.0,2764.0,2358.0
12-04 10:00:28,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2451873792.0,349446144.0,29887934464.0,929820672.0,2938.0,2954.0
12-04 10:00:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451865600.0,349446144.0,29887942656.0,929820672.0,4228.0,4712.0
12-04 10:00:30,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451812352.0,349446144.0,29887946752.0,929869824.0,4673.0,5742.0
12-04 10:00:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451742720.0,349446144.0,29887946752.0,929939456.0,2617.0,3004.0
12-04 10:00:32,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451734528.0,349446144.0,29887946752.0,929947648.0,5289.0,7288.0
12-04 10:00:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2451734528.0,349446144.0,29887946752.0,929947648.0,3005.0,4125.0
12-04 10:00:34,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2451722240.0,349454336.0,29887950848.0,929947648.0,1934.0,1901.0
12-04 10:00:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451722240.0,349454336.0,29887950848.0,929947648.0,1769.0,1743.0
12-04 10:00:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2451722240.0,349454336.0,29887950848.0,929947648.0,2597.0,3248.0
12-04 10:00:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451718144.0,349454336.0,29887954944.0,929947648.0,4369.0,6001.0
12-04 10:00:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2451718144.0,349454336.0,29887954944.0,929947648.0,2461.0,3163.0
12-04 10:00:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451714048.0,349454336.0,29887959040.0,929947648.0,3324.0,4979.0
12-04 10:00:40,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2451701760.0,349462528.0,29887963136.0,929947648.0,2650.0,3818.0
12-04 10:00:41,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451828736.0,349462528.0,29887963136.0,929820672.0,19295.0,19802.0
12-04 10:00:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451828736.0,349462528.0,29887963136.0,929820672.0,3220.0,4456.0
12-04 10:00:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2451828736.0,349462528.0,29887963136.0,929820672.0,19177.0,19777.0
12-04 10:00:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451824640.0,349462528.0,29887967232.0,929820672.0,1173.0,1271.0
12-04 10:00:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451824640.0,349462528.0,29887967232.0,929820672.0,2016.0,2640.0
12-04 10:00:46,0.166,0.249,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2451816448.0,349470720.0,29887967232.0,929820672.0,2610.0,3768.0
12-04 10:00:47,0.582,0.333,99.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451812352.0,349470720.0,29887971328.0,929820672.0,4462.0,6525.0
12-04 10:00:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2451812352.0,349470720.0,29887971328.0,929820672.0,1666.0,2346.0
12-04 10:00:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2451808256.0,349470720.0,29887975424.0,929820672.0,3868.0,4551.0
12-04 10:00:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452455424.0,349470720.0,29887975424.0,929173504.0,2096.0,2738.0
12-04 10:00:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452451328.0,349470720.0,29887975424.0,929177600.0,4923.0,6102.0
12-04 10:00:52,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2452434944.0,349478912.0,29887975424.0,929185792.0,1896.0,2622.0
12-04 10:00:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452434944.0,349483008.0,29887971328.0,929185792.0,2022.0,2597.0
12-04 10:00:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452426752.0,349483008.0,29887979520.0,929185792.0,2811.0,3949.0
12-04 10:00:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452426752.0,349483008.0,29887979520.0,929185792.0,2650.0,3817.0
12-04 10:00:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2452553728.0,349483008.0,29887979520.0,929058816.0,4728.0,7598.0
12-04 10:00:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452553728.0,349483008.0,29887979520.0,929058816.0,1143.0,1229.0
12-04 10:00:58,0.250,0.083,99.334,0.250,0.0,0.083,0.0,45056.0,0.0,5.0,2452541440.0,349495296.0,29887979520.0,929058816.0,1856.0,2440.0
12-04 10:00:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452533248.0,349495296.0,29887987712.0,929058816.0,1761.0,2441.0
12-04 10:01:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452529152.0,349495296.0,29887991808.0,929058816.0,2604.0,3767.0
12-04 10:01:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452529152.0,349495296.0,29887991808.0,929058816.0,19686.0,20380.0
12-04 10:01:02,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452529152.0,349495296.0,29887991808.0,929058816.0,3164.0,4673.0
12-04 10:01:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452529152.0,349499392.0,29887987712.0,929058816.0,2610.0,3724.0
12-04 10:01:04,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2452508672.0,349507584.0,29888000000.0,929058816.0,5329.0,6106.0
12-04 10:01:05,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452508672.0,349507584.0,29888000000.0,929058816.0,40064.0,41016.0
12-04 10:01:06,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452508672.0,349507584.0,29888000000.0,929058816.0,2157.0,1859.0
12-04 10:01:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452504576.0,349507584.0,29888004096.0,929058816.0,3777.0,4694.0
12-04 10:01:08,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2452500480.0,349507584.0,29888008192.0,929058816.0,1980.0,1756.0
12-04 10:01:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452496384.0,349507584.0,29888012288.0,929058816.0,3228.0,4058.0
12-04 10:01:10,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2452656128.0,349515776.0,29888012288.0,928890880.0,4014.0,5186.0
12-04 10:01:11,0.249,0.333,99.418,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2452369408.0,349515776.0,29888012288.0,929177600.0,21544.0,22746.0
12-04 10:01:12,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452365312.0,349515776.0,29888016384.0,929177600.0,4451.0,5803.0
12-04 10:01:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2452365312.0,349515776.0,29888016384.0,929177600.0,2180.0,1938.0
12-04 10:01:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452361216.0,349515776.0,29888020480.0,929177600.0,1302.0,1386.0
12-04 10:01:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452361216.0,349515776.0,29888020480.0,929177600.0,1856.0,2466.0
12-04 10:01:16,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2452348928.0,349523968.0,29888024576.0,929177600.0,3275.0,4922.0
12-04 10:01:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452348928.0,349523968.0,29888024576.0,929177600.0,2600.0,3263.0
12-04 10:01:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452348928.0,349523968.0,29888024576.0,929177600.0,3224.0,4847.0
12-04 10:01:19,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452344832.0,349523968.0,29888028672.0,929177600.0,2777.0,3816.0
12-04 10:01:20,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452340736.0,349523968.0,29888032768.0,929177600.0,2581.0,3594.0
12-04 10:01:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452340736.0,349523968.0,29888032768.0,929177600.0,4683.0,4722.0
12-04 10:01:22,0.166,0.249,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2452332544.0,349532160.0,29888032768.0,929177600.0,3792.0,3807.0
12-04 10:01:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2452332544.0,349536256.0,29888028672.0,929177600.0,2862.0,2954.0
12-04 10:01:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452320256.0,349536256.0,29888040960.0,929177600.0,3025.0,3047.0
12-04 10:01:25,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452316160.0,349536256.0,29888045056.0,929177600.0,3821.0,4217.0
12-04 10:01:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452316160.0,349536256.0,29888045056.0,929177600.0,4987.0,6426.0
12-04 10:01:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452316160.0,349536256.0,29888045056.0,929177600.0,3630.0,3702.0
12-04 10:01:28,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2452303872.0,349544448.0,29888049152.0,929177600.0,3087.0,3044.0
12-04 10:01:29,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452299776.0,349544448.0,29888053248.0,929177600.0,4182.0,4594.0
12-04 10:01:30,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2452848640.0,349544448.0,29888053248.0,928628736.0,2801.0,2180.0
12-04 10:01:31,0.166,0.333,99.501,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2452676608.0,349544448.0,29888057344.0,928796672.0,19975.0,20315.0
12-04 10:01:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452668416.0,349544448.0,29888065536.0,928796672.0,4229.0,5818.0
12-04 10:01:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452660224.0,349544448.0,29888065536.0,928804864.0,2351.0,2847.0
12-04 10:01:34,0.083,0.250,99.500,0.167,0.0,0.0,4096.0,28672.0,1.0,3.0,2452770816.0,349552640.0,29888073728.0,928677888.0,3165.0,4188.0
12-04 10:01:35,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452770816.0,349552640.0,29888073728.0,928677888.0,21702.0,23734.0
12-04 10:01:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452770816.0,349552640.0,29888073728.0,928677888.0,3689.0,4824.0
12-04 10:01:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452766720.0,349552640.0,29888077824.0,928677888.0,1897.0,1925.0
12-04 10:01:38,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2452766720.0,349556736.0,29888073728.0,928677888.0,1863.0,1805.0
12-04 10:01:39,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2452758528.0,349556736.0,29888081920.0,928677888.0,2535.0,3653.0
12-04 10:01:40,0.0,0.166,99.501,0.333,0.0,0.0,0.0,12288.0,0.0,2.0,2452873216.0,349564928.0,29888086016.0,928550912.0,1990.0,2595.0
12-04 10:01:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2452873216.0,349564928.0,29888086016.0,928550912.0,19565.0,20388.0
12-04 10:01:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448302080.0,349564928.0,29888086016.0,933122048.0,1666.0,2346.0
12-04 10:01:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448302080.0,349569024.0,29888081920.0,933122048.0,5326.0,8405.0
12-04 10:01:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448293888.0,349569024.0,29888090112.0,933122048.0,2450.0,3634.0
12-04 10:01:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448293888.0,349569024.0,29888090112.0,933122048.0,1302.0,1428.0
12-04 10:01:46,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2448285696.0,349577216.0,29888090112.0,933122048.0,1680.0,1952.0
12-04 10:01:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448285696.0,349577216.0,29888090112.0,933122048.0,2056.0,2691.0
12-04 10:01:48,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,53248.0,1.0,4.0,2448150528.0,349585408.0,29888090112.0,933249024.0,2750.0,3909.0
12-04 10:01:49,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448138240.0,349585408.0,29888102400.0,933249024.0,1956.0,2599.0
12-04 10:01:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449334272.0,349585408.0,29888102400.0,932052992.0,3758.0,5909.0
12-04 10:01:51,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448900096.0,349585408.0,29888102400.0,932487168.0,5558.0,7290.0
12-04 10:01:52,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2448887808.0,349593600.0,29888106496.0,932487168.0,2521.0,3660.0
12-04 10:01:53,0.334,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448887808.0,349597696.0,29888102400.0,932487168.0,1408.0,1477.0
12-04 10:01:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448883712.0,349597696.0,29888106496.0,932487168.0,1336.0,1424.0
12-04 10:01:55,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2448883712.0,349597696.0,29888106496.0,932487168.0,2450.0,3634.0
12-04 10:01:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448875520.0,349597696.0,29888114688.0,932487168.0,2892.0,4197.0
12-04 10:01:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448875520.0,349597696.0,29888114688.0,932487168.0,3164.0,4847.0
12-04 10:01:58,0.0,0.167,99.666,0.167,0.0,0.0,0.0,94208.0,0.0,9.0,2448867328.0,349605888.0,29888114688.0,932487168.0,2488.0,3789.0
12-04 10:01:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448859136.0,349605888.0,29888122880.0,932487168.0,2535.0,3666.0
12-04 10:02:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448859136.0,349605888.0,29888122880.0,932487168.0,2516.0,3635.0
12-04 10:02:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448859136.0,349605888.0,29888122880.0,932487168.0,1645.0,1795.0
12-04 10:02:02,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2448855040.0,349605888.0,29888126976.0,932487168.0,1927.0,2555.0
12-04 10:02:03,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2448850944.0,349605888.0,29888131072.0,932487168.0,2022.0,2556.0
12-04 10:02:04,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2448707584.0,349614080.0,29888139264.0,932614144.0,2186.0,1967.0
12-04 10:02:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448707584.0,349614080.0,29888139264.0,932614144.0,4068.0,5549.0
12-04 10:02:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2448707584.0,349614080.0,29888139264.0,932614144.0,4425.0,5845.0
12-04 10:02:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448703488.0,349614080.0,29888143360.0,932614144.0,3888.0,5254.0
12-04 10:02:08,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2448703488.0,349622272.0,29888135168.0,932614144.0,2740.0,3046.0
12-04 10:02:09,0.416,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448691200.0,349622272.0,29888147456.0,932614144.0,3494.0,4307.0
12-04 10:02:10,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2448850944.0,349630464.0,29888147456.0,932446208.0,2740.0,2980.0
12-04 10:02:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448556032.0,349630464.0,29888147456.0,932741120.0,19820.0,19708.0
12-04 10:02:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448551936.0,349630464.0,29888151552.0,932741120.0,2851.0,3120.0
12-04 10:02:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448551936.0,349630464.0,29888151552.0,932741120.0,2651.0,2939.0
12-04 10:02:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448551936.0,349630464.0,29888151552.0,932741120.0,4532.0,7166.0
12-04 10:02:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448547840.0,349630464.0,29888155648.0,932741120.0,2730.0,3811.0
12-04 10:02:16,0.250,0.083,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2448535552.0,349638656.0,29888159744.0,932741120.0,4272.0,5029.0
12-04 10:02:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448535552.0,349638656.0,29888159744.0,932741120.0,1307.0,1453.0
12-04 10:02:18,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448535552.0,349638656.0,29888159744.0,932741120.0,3211.0,4897.0
12-04 10:02:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448535552.0,349638656.0,29888159744.0,932741120.0,1767.0,2399.0
12-04 10:02:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448531456.0,349638656.0,29888163840.0,932741120.0,1956.0,2598.0
12-04 10:02:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448531456.0,349638656.0,29888163840.0,932741120.0,6059.0,6712.0
12-04 10:02:22,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2448523264.0,349646848.0,29888163840.0,932741120.0,3743.0,4258.0
12-04 10:02:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2448523264.0,349646848.0,29888163840.0,932741120.0,4601.0,5524.0
12-04 10:02:24,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448519168.0,349646848.0,29888167936.0,932741120.0,2809.0,2912.0
12-04 10:02:25,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2448515072.0,349646848.0,29888172032.0,932741120.0,3453.0,4096.0
12-04 10:02:26,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2448515072.0,349646848.0,29888172032.0,932741120.0,3247.0,3451.0
12-04 10:02:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448515072.0,349646848.0,29888172032.0,932741120.0,3241.0,3212.0
12-04 10:02:28,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2448506880.0,349655040.0,29888172032.0,932741120.0,4304.0,5266.0
12-04 10:02:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448502784.0,349655040.0,29888176128.0,932741120.0,3464.0,3494.0
12-04 10:02:30,0.250,0.167,99.583,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2448965632.0,349655040.0,29888180224.0,932274176.0,4025.0,4532.0
12-04 10:02:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448629760.0,349655040.0,29888184320.0,932605952.0,2141.0,2238.0
12-04 10:02:32,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2448625664.0,349655040.0,29888188416.0,932605952.0,3836.0,5367.0
12-04 10:02:33,0.083,0.250,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2448625664.0,349659136.0,29888184320.0,932605952.0,2717.0,3186.0
12-04 10:02:34,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2448609280.0,349667328.0,29888192512.0,932605952.0,4995.0,6058.0
12-04 10:02:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448609280.0,349667328.0,29888192512.0,932605952.0,2291.0,2915.0
12-04 10:02:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448605184.0,349667328.0,29888196608.0,932605952.0,3261.0,3843.0
12-04 10:02:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448605184.0,349667328.0,29888196608.0,932605952.0,3096.0,4312.0
12-04 10:02:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448601088.0,349667328.0,29888200704.0,932605952.0,3131.0,4166.0
12-04 10:02:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448596992.0,349667328.0,29888204800.0,932605952.0,2421.0,3569.0
12-04 10:02:40,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2448584704.0,349675520.0,29888208896.0,932605952.0,2550.0,3727.0
12-04 10:02:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2448584704.0,349675520.0,29888208896.0,932605952.0,20601.0,21891.0
12-04 10:02:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448584704.0,349675520.0,29888208896.0,932605952.0,2016.0,2640.0
12-04 10:02:43,0.250,0.167,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2448584704.0,349679616.0,29888204800.0,932605952.0,1635.0,2371.0
12-04 10:02:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448576512.0,349679616.0,29888212992.0,932605952.0,2616.0,3728.0
12-04 10:02:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2448576512.0,349679616.0,29888212992.0,932605952.0,1302.0,1428.0
12-04 10:02:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2448568320.0,349687808.0,29888212992.0,932605952.0,3542.0,5372.0
12-04 10:02:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448568320.0,349687808.0,29888212992.0,932605952.0,2355.0,3569.0
12-04 10:02:48,0.083,0.0,99.917,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2448564224.0,349687808.0,29888217088.0,932605952.0,1903.0,2556.0
12-04 10:02:49,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2448560128.0,349687808.0,29888221184.0,932605952.0,1368.0,1428.0
12-04 10:02:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449846272.0,349687808.0,29888225280.0,931315712.0,3038.0,4805.0
12-04 10:02:51,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449571840.0,349687808.0,29888225280.0,931590144.0,4204.0,4938.0
12-04 10:02:52,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2449555456.0,349696000.0,29888225280.0,931598336.0,2421.0,3567.0
12-04 10:02:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449555456.0,349696000.0,29888225280.0,931598336.0,3164.0,4819.0
12-04 10:02:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449551360.0,349696000.0,29888229376.0,931598336.0,1176.0,1386.0
12-04 10:02:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449551360.0,349696000.0,29888229376.0,931598336.0,2550.0,3726.0
12-04 10:02:56,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2449547264.0,349696000.0,29888233472.0,931598336.0,2899.0,4183.0
12-04 10:02:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449547264.0,349696000.0,29888233472.0,931598336.0,1996.0,2647.0
12-04 10:02:58,0.083,0.167,99.666,0.083,0.0,0.0,0.0,65536.0,0.0,6.0,2449539072.0,349704192.0,29888233472.0,931598336.0,1927.0,2466.0
12-04 10:02:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449534976.0,349704192.0,29888237568.0,931598336.0,2349.0,3516.0
12-04 10:03:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449530880.0,349704192.0,29888241664.0,931598336.0,3269.0,4898.0
12-04 10:03:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2449530880.0,349704192.0,29888241664.0,931598336.0,3032.0,4337.0
12-04 10:03:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449530880.0,349704192.0,29888241664.0,931598336.0,1761.0,2440.0
12-04 10:03:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449530880.0,349708288.0,29888237568.0,931598336.0,2016.0,2573.0
12-04 10:03:04,0.083,0.249,99.501,0.166,0.0,0.0,4096.0,12288.0,1.0,2.0,2449506304.0,349716480.0,29888253952.0,931598336.0,3634.0,4446.0
12-04 10:03:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449506304.0,349716480.0,29888253952.0,931598336.0,2171.0,2104.0
12-04 10:03:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449506304.0,349716480.0,29888253952.0,931598336.0,3709.0,4581.0
12-04 10:03:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449485824.0,349716480.0,29888258048.0,931614720.0,3388.0,4151.0
12-04 10:03:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2449485824.0,349716480.0,29888258048.0,931614720.0,4108.0,5386.0
12-04 10:03:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449494016.0,349716480.0,29888266240.0,931598336.0,3060.0,3312.0
12-04 10:03:10,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2449653760.0,349724672.0,29888266240.0,931430400.0,4108.0,5429.0
12-04 10:03:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449620992.0,349724672.0,29888266240.0,931463168.0,36758.0,36778.0
12-04 10:03:12,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449620992.0,349724672.0,29888266240.0,931463168.0,3294.0,4125.0
12-04 10:03:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449620992.0,349732864.0,29888258048.0,931463168.0,2946.0,3186.0
12-04 10:03:14,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449608704.0,349732864.0,29888270336.0,931463168.0,3224.0,4891.0
12-04 10:03:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449608704.0,349732864.0,29888270336.0,931463168.0,1833.0,2494.0
12-04 10:03:16,0.0,0.250,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2449592320.0,349741056.0,29888270336.0,931471360.0,2300.0,3097.0
12-04 10:03:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449592320.0,349741056.0,29888270336.0,931471360.0,2027.0,2623.0
12-04 10:03:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449588224.0,349741056.0,29888274432.0,931471360.0,3885.0,6201.0
12-04 10:03:19,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449584128.0,349741056.0,29888278528.0,931471360.0,1767.0,2399.0
12-04 10:03:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449584128.0,349741056.0,29888278528.0,931471360.0,3116.0,4765.0
12-04 10:03:21,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2449580032.0,349749248.0,29888274432.0,931471360.0,4690.0,4234.0
12-04 10:03:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449575936.0,349749248.0,29888278528.0,931471360.0,3747.0,4257.0
12-04 10:03:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449575936.0,349749248.0,29888278528.0,931471360.0,2470.0,1967.0
12-04 10:03:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449571840.0,349749248.0,29888282624.0,931471360.0,2973.0,2939.0
12-04 10:03:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449571840.0,349749248.0,29888282624.0,931471360.0,4966.0,6604.0
12-04 10:03:26,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449567744.0,349749248.0,29888286720.0,931471360.0,3996.0,4675.0
12-04 10:03:27,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2449559552.0,349757440.0,29888286720.0,931471360.0,3827.0,4291.0
12-04 10:03:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449555456.0,349757440.0,29888290816.0,931471360.0,2913.0,3030.0
12-04 10:03:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449555456.0,349757440.0,29888290816.0,931471360.0,3474.0,3453.0
12-04 10:03:30,0.249,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449723392.0,349757440.0,29888290816.0,931303424.0,2786.0,2125.0
12-04 10:03:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449555456.0,349757440.0,29888290816.0,931471360.0,3448.0,4582.0
12-04 10:03:32,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449547264.0,349757440.0,29888299008.0,931471360.0,3979.0,5468.0
12-04 10:03:33,0.083,0.083,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,6.0,2449539072.0,349765632.0,29888299008.0,931471360.0,3504.0,5025.0
12-04 10:03:34,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2449534976.0,349765632.0,29888303104.0,931471360.0,3077.0,4083.0
12-04 10:03:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449534976.0,349765632.0,29888303104.0,931471360.0,2357.0,2846.0
12-04 10:03:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2449534976.0,349765632.0,29888303104.0,931471360.0,2866.0,3476.0
12-04 10:03:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449534976.0,349765632.0,29888303104.0,931471360.0,1877.0,2050.0
12-04 10:03:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449534976.0,349769728.0,29888299008.0,931471360.0,3071.0,4127.0
12-04 10:03:39,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2449514496.0,349777920.0,29888311296.0,931471360.0,1796.0,2464.0
12-04 10:03:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449510400.0,349777920.0,29888315392.0,931471360.0,3404.0,5079.0
12-04 10:03:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449510400.0,349777920.0,29888315392.0,931471360.0,19349.0,20229.0
12-04 10:03:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449510400.0,349777920.0,29888315392.0,931471360.0,3224.0,4890.0
12-04 10:03:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2449510400.0,349782016.0,29888311296.0,931471360.0,2510.0,3678.0
12-04 10:03:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449502208.0,349782016.0,29888319488.0,931471360.0,1342.0,1477.0
12-04 10:03:45,0.0,0.250,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2449494016.0,349790208.0,29888319488.0,931471360.0,1528.0,1561.0
12-04 10:03:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449494016.0,349790208.0,29888319488.0,931471360.0,2399.0,3120.0
12-04 10:03:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449494016.0,349790208.0,29888319488.0,931471360.0,2296.0,2921.0
12-04 10:03:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449489920.0,349790208.0,29888323584.0,931471360.0,4572.0,7212.0
12-04 10:03:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449489920.0,349790208.0,29888323584.0,931471360.0,2575.0,3715.0
12-04 10:03:50,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449698816.0,349790208.0,29888327680.0,931258368.0,2616.0,3660.0
12-04 10:03:51,0.250,0.083,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2449604608.0,349798400.0,29888327680.0,931344384.0,4269.0,5078.0
12-04 10:03:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449600512.0,349798400.0,29888331776.0,931344384.0,2510.0,3677.0
12-04 10:03:53,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449600512.0,349802496.0,29888327680.0,931344384.0,2116.0,2732.0
12-04 10:03:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449723392.0,349802496.0,29888331776.0,931217408.0,1302.0,1494.0
12-04 10:03:55,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2449723392.0,349802496.0,29888331776.0,931217408.0,3204.0,4897.0
12-04 10:03:56,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2449711104.0,349810688.0,29888335872.0,931217408.0,1927.0,2531.0
12-04 10:03:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449711104.0,349810688.0,29888335872.0,931217408.0,1580.0,1861.0
12-04 10:03:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449711104.0,349810688.0,29888335872.0,931217408.0,3274.0,4960.0
12-04 10:03:59,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449707008.0,349810688.0,29888339968.0,931217408.0,2670.0,3810.0
12-04 10:04:00,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2449707008.0,349810688.0,29888339968.0,931217408.0,2610.0,3769.0
12-04 10:04:01,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449707008.0,349810688.0,29888339968.0,931217408.0,2510.0,3678.0
12-04 10:04:02,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2449694720.0,349818880.0,29888344064.0,931217408.0,2340.0,3078.0
12-04 10:04:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2449694720.0,349818880.0,29888344064.0,931217408.0,18533.0,18698.0
12-04 10:04:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449690624.0,349818880.0,29888348160.0,931217408.0,4082.0,5381.0
12-04 10:04:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449690624.0,349818880.0,29888348160.0,931217408.0,2106.0,2037.0
12-04 10:04:06,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2449686528.0,349818880.0,29888352256.0,931217408.0,3268.0,4077.0
12-04 10:04:07,0.166,0.250,99.501,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,2449682432.0,349818880.0,29888356352.0,931217408.0,3677.0,4606.0
12-04 10:04:08,0.167,0.0,99.750,0.083,0.0,0.0,0.0,61440.0,0.0,6.0,2449674240.0,349827072.0,29888356352.0,931217408.0,3882.0,5295.0
12-04 10:04:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449670144.0,349827072.0,29888360448.0,931217408.0,4725.0,4961.0
12-04 10:04:10,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2449833984.0,349827072.0,29888364544.0,931049472.0,2579.0,2951.0
12-04 10:04:11,0.084,0.167,99.749,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2449661952.0,349827072.0,29888368640.0,931217408.0,20303.0,21258.0
12-04 10:04:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442801152.0,349827072.0,29888372736.0,938074112.0,3290.0,3618.0
12-04 10:04:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2442801152.0,349827072.0,29888372736.0,938074112.0,2574.0,2955.0
12-04 10:04:14,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2442792960.0,349835264.0,29888372736.0,938074112.0,1830.0,2395.0
12-04 10:04:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442792960.0,349835264.0,29888372736.0,938074112.0,3792.0,6068.0
12-04 10:04:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442788864.0,349835264.0,29888376832.0,938074112.0,3335.0,4897.0
12-04 10:04:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442788864.0,349835264.0,29888376832.0,938074112.0,1680.0,1952.0
12-04 10:04:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2442788864.0,349839360.0,29888372736.0,938074112.0,1213.0,1386.0
12-04 10:04:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442780672.0,349839360.0,29888380928.0,938074112.0,2610.0,3768.0
12-04 10:04:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2442768384.0,349847552.0,29888385024.0,938074112.0,2616.0,3727.0
12-04 10:04:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442768384.0,349847552.0,29888385024.0,938074112.0,5430.0,6049.0
12-04 10:04:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442768384.0,349847552.0,29888385024.0,938074112.0,4168.0,4831.0
12-04 10:04:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2442768384.0,349847552.0,29888385024.0,938074112.0,4217.0,5383.0
12-04 10:04:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442764288.0,349847552.0,29888389120.0,938074112.0,3466.0,4083.0
12-04 10:04:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442764288.0,349847552.0,29888389120.0,938074112.0,2222.0,1768.0
12-04 10:04:26,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2442756096.0,349855744.0,29888389120.0,938074112.0,2371.0,1889.0
12-04 10:04:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442752000.0,349855744.0,29888393216.0,938074112.0,3819.0,4332.0
12-04 10:04:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2442752000.0,349855744.0,29888393216.0,938074112.0,20666.0,20865.0
12-04 10:04:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442747904.0,349855744.0,29888397312.0,938074112.0,4767.0,5803.0
12-04 10:04:30,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442313728.0,349855744.0,29888397312.0,938508288.0,4733.0,5610.0
12-04 10:04:31,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442366976.0,349855744.0,29888397312.0,938455040.0,2457.0,3004.0
12-04 10:04:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2442358784.0,349863936.0,29888397312.0,938455040.0,4077.0,5802.0
12-04 10:04:33,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2442354688.0,349863936.0,29888401408.0,938455040.0,1697.0,1785.0
12-04 10:04:34,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2442350592.0,349863936.0,29888405504.0,938455040.0,3045.0,4109.0
12-04 10:04:35,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442350592.0,349863936.0,29888405504.0,938455040.0,1803.0,1834.0
12-04 10:04:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442350592.0,349863936.0,29888405504.0,938455040.0,3271.0,4176.0
12-04 10:04:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442350592.0,349863936.0,29888405504.0,938455040.0,3734.0,4927.0
12-04 10:04:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,65536.0,0.0,6.0,2442342400.0,349872128.0,29888405504.0,938455040.0,3898.0,5529.0
12-04 10:04:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442338304.0,349872128.0,29888409600.0,938455040.0,1896.0,2556.0
12-04 10:04:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2442334208.0,349872128.0,29888413696.0,938455040.0,2421.0,3504.0
12-04 10:04:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441695232.0,349872128.0,29888417792.0,939089920.0,19393.0,20050.0
12-04 10:04:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441695232.0,349872128.0,29888417792.0,939089920.0,2320.0,3515.0
12-04 10:04:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441691136.0,349872128.0,29888421888.0,939089920.0,2500.0,3212.0
12-04 10:04:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2441297920.0,349880320.0,29888425984.0,939470848.0,2510.0,3745.0
12-04 10:04:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441297920.0,349880320.0,29888425984.0,939470848.0,3776.0,3773.0
12-04 10:04:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2441297920.0,349880320.0,29888425984.0,939470848.0,23676.0,21011.0
12-04 10:04:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441297920.0,349880320.0,29888425984.0,939470848.0,3382.0,4313.0
12-04 10:04:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441297920.0,349880320.0,29888425984.0,939470848.0,1428.0,1470.0
12-04 10:04:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441293824.0,349880320.0,29888430080.0,939470848.0,2510.0,3677.0
12-04 10:04:50,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2441154560.0,349888512.0,29888430080.0,939601920.0,3209.0,4827.0
12-04 10:04:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441175040.0,349888512.0,29888430080.0,939581440.0,3449.0,3533.0
12-04 10:04:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441166848.0,349888512.0,29888430080.0,939589632.0,2480.0,3073.0
12-04 10:04:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2441162752.0,349888512.0,29888434176.0,939589632.0,3264.0,4871.0
12-04 10:04:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441158656.0,349888512.0,29888438272.0,939589632.0,2421.0,3634.0
12-04 10:04:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441158656.0,349888512.0,29888438272.0,939589632.0,1796.0,2465.0
12-04 10:04:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2441150464.0,349896704.0,29888438272.0,939589632.0,2082.0,2641.0
12-04 10:04:57,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441142272.0,349896704.0,29888438272.0,939597824.0,4407.0,6703.0
12-04 10:04:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441142272.0,349896704.0,29888438272.0,939597824.0,1402.0,1585.0
12-04 10:04:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441138176.0,349896704.0,29888442368.0,939597824.0,1735.0,2461.0
12-04 10:05:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441138176.0,349896704.0,29888442368.0,939597824.0,2481.0,3544.0
12-04 10:05:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2441138176.0,349896704.0,29888442368.0,939597824.0,1307.0,1453.0
12-04 10:05:02,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2441011200.0,349904896.0,29888442368.0,939716608.0,3768.0,5504.0
12-04 10:05:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,2441007104.0,349904896.0,29888446464.0,939716608.0,3264.0,4940.0
12-04 10:05:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440998912.0,349904896.0,29888454656.0,939716608.0,2580.0,2913.0
12-04 10:05:05,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440998912.0,349904896.0,29888454656.0,939716608.0,2765.0,3136.0
12-04 10:05:06,0.167,0.167,99.584,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,2440994816.0,349904896.0,29888458752.0,939716608.0,4108.0,5361.0
12-04 10:05:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440994816.0,349904896.0,29888458752.0,939716608.0,3244.0,3612.0
12-04 10:05:08,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2440986624.0,349913088.0,29888458752.0,939716608.0,2574.0,2956.0
12-04 10:05:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440982528.0,349913088.0,29888462848.0,939716608.0,2651.0,2937.0
12-04 10:05:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441449472.0,349913088.0,29888462848.0,939249664.0,3393.0,4252.0
12-04 10:05:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441097216.0,349913088.0,29888466944.0,939597824.0,19950.0,20340.0
12-04 10:05:12,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2441093120.0,349913088.0,29888471040.0,939597824.0,5117.0,7012.0
12-04 10:05:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2441093120.0,349913088.0,29888471040.0,939597824.0,3044.0,3921.0
12-04 10:05:14,0.0,0.250,99.251,0.500,0.0,0.0,0.0,12288.0,0.0,2.0,2441080832.0,349921280.0,29888475136.0,939597824.0,2544.0,3768.0
12-04 10:05:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441076736.0,349921280.0,29888479232.0,939597824.0,1542.0,1386.0
12-04 10:05:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441076736.0,349921280.0,29888479232.0,939597824.0,1519.0,1724.0
12-04 10:05:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441076736.0,349921280.0,29888479232.0,939597824.0,2750.0,3910.0
12-04 10:05:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441076736.0,349921280.0,29888479232.0,939597824.0,1790.0,2506.0
12-04 10:05:19,0.083,0.0,99.833,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,2440941568.0,349921280.0,29888487424.0,939724800.0,5264.0,6854.0
12-04 10:05:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440933376.0,349929472.0,29888487424.0,939724800.0,1956.0,2533.0
12-04 10:05:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440929280.0,349929472.0,29888491520.0,939724800.0,6178.0,7311.0
12-04 10:05:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440929280.0,349929472.0,29888491520.0,939724800.0,4337.0,4946.0
12-04 10:05:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440929280.0,349929472.0,29888491520.0,939724800.0,2776.0,2781.0
12-04 10:05:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440925184.0,349929472.0,29888495616.0,939724800.0,2185.0,1719.0
12-04 10:05:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440925184.0,349929472.0,29888495616.0,939724800.0,2254.0,1806.0
12-04 10:05:26,0.083,0.083,99.583,0.250,0.0,0.0,4096.0,12288.0,1.0,2.0,2440912896.0,349937664.0,29888499712.0,939724800.0,4898.0,6556.0
12-04 10:05:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440912896.0,349937664.0,29888499712.0,939724800.0,3874.0,4670.0
12-04 10:05:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,14.0,2440904704.0,349937664.0,29888507904.0,939724800.0,2647.0,2818.0
12-04 10:05:29,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440900608.0,349937664.0,29888512000.0,939724800.0,5040.0,5974.0
12-04 10:05:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,349937664.0,29888512000.0,940158976.0,4286.0,4684.0
12-04 10:05:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440654848.0,349937664.0,29888512000.0,939970560.0,2417.0,2890.0
12-04 10:05:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440642560.0,349945856.0,29888516096.0,939970560.0,2045.0,2243.0
12-04 10:05:33,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2440634368.0,349949952.0,29888512000.0,939978752.0,1703.0,1743.0
12-04 10:05:34,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440617984.0,349949952.0,29888528384.0,939978752.0,3956.0,5453.0
12-04 10:05:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440617984.0,349949952.0,29888528384.0,939978752.0,21109.0,22746.0
12-04 10:05:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2440617984.0,349949952.0,29888528384.0,939978752.0,2422.0,2980.0
12-04 10:05:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440617984.0,349949952.0,29888528384.0,939978752.0,5249.0,5984.0
12-04 10:05:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2440609792.0,349958144.0,29888528384.0,939978752.0,3765.0,5277.0
12-04 10:05:39,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440601600.0,349958144.0,29888536576.0,939978752.0,2444.0,3646.0
12-04 10:05:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440601600.0,349958144.0,29888536576.0,939978752.0,1272.0,1400.0
12-04 10:05:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440601600.0,349958144.0,29888536576.0,939978752.0,19117.0,19748.0
12-04 10:05:42,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440601600.0,349958144.0,29888536576.0,939978752.0,3013.0,4242.0
12-04 10:05:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440597504.0,349958144.0,29888540672.0,939978752.0,3198.0,4843.0
12-04 10:05:44,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440585216.0,349966336.0,29888544768.0,939978752.0,1302.0,1428.0
12-04 10:05:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440585216.0,349966336.0,29888544768.0,939978752.0,3238.0,4921.0
12-04 10:05:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440585216.0,349966336.0,29888544768.0,939978752.0,1701.0,2371.0
12-04 10:05:47,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440577024.0,349966336.0,29888552960.0,939978752.0,20901.0,22729.0
12-04 10:05:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2440572928.0,349974528.0,29888548864.0,939978752.0,1276.0,1448.0
12-04 10:05:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440564736.0,349974528.0,29888557056.0,939978752.0,1302.0,1428.0
12-04 10:05:50,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440724480.0,349982720.0,29888557056.0,939810816.0,1801.0,2460.0
12-04 10:05:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440564736.0,349982720.0,29888557056.0,939970560.0,4679.0,5838.0
12-04 10:05:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440560640.0,349982720.0,29888561152.0,939970560.0,4196.0,6510.0
12-04 10:05:53,0.416,0.167,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440552448.0,349986816.0,29888557056.0,939978752.0,2030.0,2737.0
12-04 10:05:54,0.083,0.0,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440544256.0,349986816.0,29888565248.0,939978752.0,3752.0,5990.0
12-04 10:05:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440540160.0,349986816.0,29888569344.0,939978752.0,1273.0,1362.0
12-04 10:05:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2440527872.0,349995008.0,29888573440.0,939978752.0,1861.0,2532.0
12-04 10:05:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440527872.0,349995008.0,29888573440.0,939978752.0,1686.0,1910.0
12-04 10:05:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440527872.0,349999104.0,29888569344.0,939978752.0,2522.0,3814.0
12-04 10:05:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440519680.0,349999104.0,29888577536.0,939978752.0,2450.0,3635.0
12-04 10:06:00,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440519680.0,349999104.0,29888577536.0,939978752.0,3958.0,6090.0
12-04 10:06:01,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440515584.0,349999104.0,29888581632.0,939978752.0,1830.0,2556.0
12-04 10:06:02,0.083,0.083,99.666,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,2440507392.0,350007296.0,29888581632.0,939978752.0,3487.0,5326.0
12-04 10:06:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2440503296.0,350011392.0,29888581632.0,939978752.0,1141.0,1333.0
12-04 10:06:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440495104.0,350011392.0,29888589824.0,939978752.0,2806.0,3142.0
12-04 10:06:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440491008.0,350011392.0,29888593920.0,939978752.0,2331.0,2142.0
12-04 10:06:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440491008.0,350011392.0,29888593920.0,939978752.0,2212.0,1918.0
12-04 10:06:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440491008.0,350011392.0,29888593920.0,939978752.0,5934.0,8431.0
12-04 10:06:08,0.083,0.416,99.335,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,2440482816.0,350019584.0,29888593920.0,939978752.0,2514.0,2884.0
12-04 10:06:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440478720.0,350019584.0,29888598016.0,939978752.0,5201.0,6065.0
12-04 10:06:10,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441199616.0,350019584.0,29888598016.0,939257856.0,3331.0,4060.0
12-04 10:06:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2441248768.0,350019584.0,29888598016.0,939208704.0,20730.0,21553.0
12-04 10:06:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441232384.0,350019584.0,29888606208.0,939216896.0,3350.0,3661.0
12-04 10:06:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441232384.0,350023680.0,29888602112.0,939216896.0,1081.0,1225.0
12-04 10:06:14,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2441220096.0,350031872.0,29888606208.0,939216896.0,1701.0,2369.0
12-04 10:06:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441220096.0,350031872.0,29888606208.0,939216896.0,3657.0,5854.0
12-04 10:06:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441216000.0,350031872.0,29888610304.0,939216896.0,2541.0,3653.0
12-04 10:06:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441216000.0,350031872.0,29888610304.0,939216896.0,2434.0,3212.0
12-04 10:06:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441216000.0,350035968.0,29888606208.0,939216896.0,2670.0,3679.0
12-04 10:06:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441207808.0,350035968.0,29888614400.0,939216896.0,1901.0,2553.0
12-04 10:06:20,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2441195520.0,350044160.0,29888618496.0,939216896.0,1730.0,2436.0
12-04 10:06:21,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2441195520.0,350044160.0,29888618496.0,939216896.0,5341.0,5954.0
12-04 10:06:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441191424.0,350044160.0,29888622592.0,939216896.0,4004.0,4712.0
12-04 10:06:23,0.333,0.333,99.333,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2441191424.0,350044160.0,29888622592.0,939216896.0,2909.0,2939.0
12-04 10:06:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441314304.0,350044160.0,29888626688.0,939089920.0,4059.0,5184.0
12-04 10:06:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441314304.0,350044160.0,29888626688.0,939089920.0,2804.0,2955.0
12-04 10:06:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2441306112.0,350052352.0,29888626688.0,939089920.0,3842.0,4606.0
12-04 10:06:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441306112.0,350052352.0,29888626688.0,939089920.0,3130.0,3112.0
12-04 10:06:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2441306112.0,350056448.0,29888622592.0,939089920.0,4243.0,5298.0
12-04 10:06:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441293824.0,350056448.0,29888634880.0,939089920.0,2815.0,2282.0
12-04 10:06:30,0.167,0.250,99.583,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440859648.0,350056448.0,29888638976.0,939520000.0,6323.0,6676.0
12-04 10:06:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440790016.0,350056448.0,29888638976.0,939589632.0,2817.0,3276.0
12-04 10:06:32,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2440781824.0,350064640.0,29888638976.0,939589632.0,4067.0,5725.0
12-04 10:06:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440781824.0,350068736.0,29888634880.0,939589632.0,2417.0,2913.0
12-04 10:06:34,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440769536.0,350068736.0,29888647168.0,939589632.0,1833.0,1806.0
12-04 10:06:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440769536.0,350068736.0,29888647168.0,939589632.0,3230.0,4253.0
12-04 10:06:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440761344.0,350068736.0,29888655360.0,939589632.0,3431.0,4464.0
12-04 10:06:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440761344.0,350068736.0,29888655360.0,939589632.0,4217.0,5976.0
12-04 10:06:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,98304.0,0.0,9.0,2440753152.0,350085120.0,29888647168.0,939589632.0,2483.0,2912.0
12-04 10:06:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440744960.0,350085120.0,29888655360.0,939589632.0,2570.0,3652.0
12-04 10:06:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440740864.0,350085120.0,29888659456.0,939589632.0,2042.0,2548.0
12-04 10:06:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440740864.0,350085120.0,29888659456.0,939589632.0,37498.0,38677.0
12-04 10:06:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2440486912.0,350085120.0,29888659456.0,939843584.0,1256.0,1284.0
12-04 10:06:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440486912.0,350089216.0,29888655360.0,939843584.0,2576.0,3634.0
12-04 10:06:44,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2440470528.0,350097408.0,29888663552.0,939843584.0,3158.0,4685.0
12-04 10:06:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,350097408.0,29888667648.0,939843584.0,2915.0,3930.0
12-04 10:06:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,350097408.0,29888667648.0,939843584.0,2444.0,3649.0
12-04 10:06:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,350097408.0,29888667648.0,939843584.0,1945.0,2092.0
12-04 10:06:48,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2440462336.0,350097408.0,29888671744.0,939843584.0,2670.0,3702.0
12-04 10:06:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440458240.0,350097408.0,29888675840.0,939843584.0,2449.0,3498.0
12-04 10:06:50,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2441289728.0,350105600.0,29888675840.0,939003904.0,1227.0,1284.0
12-04 10:06:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440953856.0,350105600.0,29888679936.0,939335680.0,4314.0,5511.0
12-04 10:06:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440953856.0,350105600.0,29888679936.0,939335680.0,3613.0,5356.0
12-04 10:06:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440953856.0,350105600.0,29888679936.0,939335680.0,2681.0,3753.0
12-04 10:06:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440949760.0,350105600.0,29888684032.0,939335680.0,2022.0,2555.0
12-04 10:06:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440949760.0,350105600.0,29888684032.0,939335680.0,1956.0,2555.0
12-04 10:06:56,0.0,0.167,99.749,0.084,0.0,0.0,4096.0,12288.0,1.0,2.0,2440933376.0,350113792.0,29888692224.0,939335680.0,19919.0,21038.0
12-04 10:06:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440933376.0,350113792.0,29888692224.0,939335680.0,2259.0,3045.0
12-04 10:06:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2440933376.0,350113792.0,29888692224.0,939335680.0,2670.0,3769.0
12-04 10:06:59,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2440929280.0,350113792.0,29888696320.0,939335680.0,2570.0,3676.0
12-04 10:07:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440929280.0,350113792.0,29888696320.0,939335680.0,3063.0,4688.0
12-04 10:07:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440929280.0,350113792.0,29888696320.0,939335680.0,19789.0,20342.0
12-04 10:07:02,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2440921088.0,350121984.0,29888696320.0,939335680.0,2051.0,2555.0
12-04 10:07:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440921088.0,350121984.0,29888696320.0,939335680.0,2509.0,3672.0
12-04 10:07:04,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2440908800.0,350121984.0,29888708608.0,939335680.0,3006.0,3185.0
12-04 10:07:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440916992.0,350121984.0,29888708608.0,939327488.0,3560.0,4264.0
12-04 10:07:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440912896.0,350121984.0,29888712704.0,939327488.0,3102.0,3640.0
12-04 10:07:07,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440912896.0,350121984.0,29888712704.0,939327488.0,3288.0,4126.0
12-04 10:07:08,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440904704.0,350130176.0,29888712704.0,939327488.0,2971.0,3163.0
12-04 10:07:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440900608.0,350130176.0,29888716800.0,939327488.0,4801.0,5102.0
12-04 10:07:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441371648.0,350130176.0,29888716800.0,938856448.0,3919.0,5227.0
12-04 10:07:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440527872.0,350130176.0,29888716800.0,939700224.0,21784.0,23140.0
12-04 10:07:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440519680.0,350130176.0,29888716800.0,939708416.0,1926.0,1743.0
12-04 10:07:13,0.250,0.166,99.584,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2440519680.0,350130176.0,29888716800.0,939708416.0,3505.0,4289.0
12-04 10:07:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2440503296.0,350138368.0,29888724992.0,939708416.0,2510.0,3611.0
12-04 10:07:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440495104.0,350138368.0,29888724992.0,939716608.0,2550.0,3660.0
12-04 10:07:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440495104.0,350138368.0,29888724992.0,939716608.0,2406.0,3014.0
12-04 10:07:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2440495104.0,350138368.0,29888724992.0,939716608.0,2550.0,3793.0
12-04 10:07:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440376320.0,350138368.0,29888724992.0,939835392.0,2517.0,3882.0
12-04 10:07:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440372224.0,350138368.0,29888729088.0,939835392.0,2584.0,3817.0
12-04 10:07:20,0.0,0.167,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2440364032.0,350146560.0,29888729088.0,939835392.0,1136.0,1337.0
12-04 10:07:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440364032.0,350146560.0,29888729088.0,939835392.0,22114.0,21660.0
12-04 10:07:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440368128.0,350146560.0,29888733184.0,939827200.0,3012.0,3029.0
12-04 10:07:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440364032.0,350146560.0,29888737280.0,939827200.0,5040.0,6672.0
12-04 10:07:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440359936.0,350146560.0,29888741376.0,939827200.0,3032.0,3023.0
12-04 10:07:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440359936.0,350146560.0,29888741376.0,939827200.0,2717.0,2752.0
12-04 10:07:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440351744.0,350154752.0,29888741376.0,939827200.0,5208.0,6913.0
12-04 10:07:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440351744.0,350154752.0,29888741376.0,939827200.0,2842.0,2974.0
12-04 10:07:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440347648.0,350154752.0,29888745472.0,939827200.0,2927.0,3036.0
12-04 10:07:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440347648.0,350154752.0,29888745472.0,939827200.0,2786.0,2216.0
12-04 10:07:30,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440511488.0,350154752.0,29888749568.0,939659264.0,5431.0,6895.0
12-04 10:07:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440470528.0,350154752.0,29888749568.0,939700224.0,2861.0,3348.0
12-04 10:07:32,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440458240.0,350162944.0,29888753664.0,939700224.0,3764.0,5385.0
12-04 10:07:33,0.250,0.166,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2440458240.0,350162944.0,29888753664.0,939700224.0,2291.0,2913.0
12-04 10:07:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440454144.0,350162944.0,29888757760.0,939700224.0,5397.0,6395.0
12-04 10:07:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350162944.0,29888757760.0,939700224.0,3111.0,4173.0
12-04 10:07:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350162944.0,29888757760.0,939700224.0,2157.0,2288.0
12-04 10:07:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440450048.0,350162944.0,29888761856.0,939700224.0,2657.0,3226.0
12-04 10:07:38,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440441856.0,350171136.0,29888761856.0,939700224.0,2945.0,3986.0
12-04 10:07:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440437760.0,350171136.0,29888765952.0,939700224.0,3758.0,5974.0
12-04 10:07:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440437760.0,350171136.0,29888765952.0,939700224.0,1867.0,2491.0
12-04 10:07:41,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440437760.0,350171136.0,29888765952.0,939700224.0,18859.0,19192.0
12-04 10:07:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440437760.0,350171136.0,29888765952.0,939700224.0,1982.0,2549.0
12-04 10:07:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440437760.0,350171136.0,29888765952.0,939700224.0,5244.0,6922.0
12-04 10:07:44,0.0,0.250,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2440425472.0,350179328.0,29888770048.0,939700224.0,2449.0,3673.0
12-04 10:07:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350179328.0,29888770048.0,939700224.0,2500.0,3278.0
12-04 10:07:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350179328.0,29888770048.0,939700224.0,2576.0,3677.0
12-04 10:07:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440421376.0,350179328.0,29888774144.0,939700224.0,2449.0,3608.0
12-04 10:07:48,0.249,0.166,99.584,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2440417280.0,350179328.0,29888778240.0,939700224.0,2581.0,3635.0
12-04 10:07:49,0.250,0.0,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440417280.0,350179328.0,29888778240.0,939700224.0,3881.0,4471.0
12-04 10:07:50,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440577024.0,350187520.0,29888778240.0,939532288.0,3028.0,4313.0
12-04 10:07:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350187520.0,29888778240.0,939683840.0,4063.0,4715.0
12-04 10:07:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2440413184.0,350187520.0,29888782336.0,939692032.0,1890.0,2503.0
12-04 10:07:53,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440413184.0,350187520.0,29888782336.0,939692032.0,2516.0,3633.0
12-04 10:07:54,0.250,0.167,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440409088.0,350187520.0,29888786432.0,939692032.0,3104.0,4869.0
12-04 10:07:55,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440409088.0,350187520.0,29888786432.0,939692032.0,2464.0,3189.0
12-04 10:07:56,0.083,0.167,99.167,0.583,0.0,0.0,0.0,28672.0,0.0,3.0,2440396800.0,350195712.0,29888790528.0,939692032.0,2062.0,2580.0
12-04 10:07:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440404992.0,350195712.0,29888790528.0,939683840.0,2544.0,3702.0
12-04 10:07:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440404992.0,350195712.0,29888790528.0,939683840.0,1276.0,1477.0
12-04 10:07:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440392704.0,350199808.0,29888798720.0,939683840.0,3258.0,4980.0
12-04 10:08:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440392704.0,350199808.0,29888798720.0,939683840.0,1525.0,1844.0
12-04 10:08:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440392704.0,350199808.0,29888798720.0,939683840.0,1866.0,2530.0
12-04 10:08:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440384512.0,350208000.0,29888798720.0,939683840.0,3958.0,6024.0
12-04 10:08:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2440384512.0,350208000.0,29888798720.0,939683840.0,20524.0,22275.0
12-04 10:08:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2440380416.0,350208000.0,29888802816.0,939683840.0,2646.0,2847.0
12-04 10:08:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440380416.0,350208000.0,29888802816.0,939683840.0,3183.0,3571.0
12-04 10:08:06,0.083,0.083,99.833,0.0,0.0,0.0,8192.0,0.0,2.0,0.0,2440372224.0,350208000.0,29888811008.0,939683840.0,3379.0,4352.0
12-04 10:08:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440368128.0,350208000.0,29888815104.0,939683840.0,1831.0,1648.0
12-04 10:08:08,0.166,0.333,99.335,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2440359936.0,350216192.0,29888815104.0,939683840.0,2680.0,3003.0
12-04 10:08:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440351744.0,350220288.0,29888819200.0,939683840.0,1860.0,1677.0
12-04 10:08:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440941568.0,350220288.0,29888819200.0,939094016.0,4396.0,5720.0
12-04 10:08:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440589312.0,350220288.0,29888819200.0,939446272.0,22451.0,24838.0
12-04 10:08:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440585216.0,350220288.0,29888823296.0,939446272.0,2685.0,3000.0
12-04 10:08:13,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440581120.0,350220288.0,29888827392.0,939446272.0,3959.0,5280.0
12-04 10:08:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2440577024.0,350228480.0,29888823296.0,939446272.0,1047.0,1200.0
12-04 10:08:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440572928.0,350228480.0,29888827392.0,939446272.0,1686.0,1910.0
12-04 10:08:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440568832.0,350228480.0,29888831488.0,939446272.0,1176.0,1386.0
12-04 10:08:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440568832.0,350228480.0,29888831488.0,939446272.0,2642.0,3679.0
12-04 10:08:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440568832.0,350228480.0,29888831488.0,939446272.0,3384.0,4957.0
12-04 10:08:19,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2440564736.0,350232576.0,29888831488.0,939446272.0,3831.0,5907.0
12-04 10:08:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440556544.0,350240768.0,29888831488.0,939446272.0,3646.0,5489.0
12-04 10:08:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440552448.0,350240768.0,29888835584.0,939446272.0,4280.0,3850.0
12-04 10:08:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440552448.0,350240768.0,29888835584.0,939446272.0,2318.0,1876.0
12-04 10:08:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2440552448.0,350240768.0,29888835584.0,939446272.0,3039.0,3071.0
12-04 10:08:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440548352.0,350240768.0,29888839680.0,939446272.0,2967.0,3046.0
12-04 10:08:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440544256.0,350240768.0,29888843776.0,939446272.0,3641.0,3852.0
12-04 10:08:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440531968.0,350248960.0,29888847872.0,939446272.0,4012.0,5067.0
12-04 10:08:27,0.250,0.166,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2440531968.0,350248960.0,29888847872.0,939446272.0,4210.0,5357.0
12-04 10:08:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440523776.0,350248960.0,29888847872.0,939454464.0,4115.0,5252.0
12-04 10:08:29,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440519680.0,350248960.0,29888851968.0,939454464.0,3425.0,3404.0
12-04 10:08:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440683520.0,350248960.0,29888856064.0,939286528.0,5817.0,5938.0
12-04 10:08:31,0.0,0.167,99.833,0.0,0.0,0.0,229376.0,0.0,4.0,0.0,2440523776.0,350248960.0,29888856064.0,939446272.0,1703.0,1677.0
12-04 10:08:32,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2440278016.0,350257152.0,29889085440.0,939454464.0,2428.0,2938.0
12-04 10:08:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440278016.0,350257152.0,29889085440.0,939454464.0,4419.0,6318.0
12-04 10:08:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440273920.0,350257152.0,29889089536.0,939454464.0,2457.0,3004.0
12-04 10:08:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440273920.0,350257152.0,29889089536.0,939454464.0,4202.0,5881.0
12-04 10:08:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440269824.0,350257152.0,29889093632.0,939454464.0,2659.0,3095.0
12-04 10:08:37,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440269824.0,350257152.0,29889093632.0,939454464.0,2611.0,3112.0
12-04 10:08:38,0.0,0.167,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,2440257536.0,350265344.0,29889097728.0,939454464.0,3477.0,5323.0
12-04 10:08:39,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2440257536.0,350265344.0,29889097728.0,939454464.0,1368.0,1428.0
12-04 10:08:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440253440.0,350265344.0,29889101824.0,939454464.0,1827.0,2441.0
12-04 10:08:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440253440.0,350265344.0,29889101824.0,939454464.0,21112.0,22782.0
12-04 10:08:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440253440.0,350265344.0,29889101824.0,939454464.0,3259.0,4781.0
12-04 10:08:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440253440.0,350265344.0,29889101824.0,939454464.0,18578.0,18764.0
12-04 10:08:44,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2440241152.0,350273536.0,29889105920.0,939454464.0,1901.0,2580.0
12-04 10:08:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440241152.0,350273536.0,29889105920.0,939454464.0,3582.0,5390.0
12-04 10:08:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440241152.0,350273536.0,29889105920.0,939454464.0,1790.0,2478.0
12-04 10:08:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440241152.0,350273536.0,29889105920.0,939454464.0,1896.0,2491.0
12-04 10:08:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440241152.0,350273536.0,29889105920.0,939454464.0,1635.0,2305.0
12-04 10:08:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440237056.0,350277632.0,29889114112.0,939446272.0,3458.0,5096.0
12-04 10:08:50,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440396800.0,350285824.0,29889114112.0,939278336.0,2610.0,3766.0
12-04 10:08:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440237056.0,350285824.0,29889114112.0,939438080.0,4444.0,5198.0
12-04 10:08:52,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440228864.0,350285824.0,29889114112.0,939446272.0,2521.0,3594.0
12-04 10:08:53,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2440228864.0,350285824.0,29889114112.0,939446272.0,2450.0,3568.0
12-04 10:08:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440224768.0,350285824.0,29889118208.0,939446272.0,2741.0,3833.0
12-04 10:08:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440224768.0,350285824.0,29889118208.0,939446272.0,1393.0,1446.0
12-04 10:08:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440216576.0,350294016.0,29889118208.0,939446272.0,1767.0,1987.0
12-04 10:08:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440216576.0,350294016.0,29889118208.0,939446272.0,2650.0,3686.0
12-04 10:08:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2440212480.0,350294016.0,29889122304.0,939446272.0,3370.0,4987.0
12-04 10:08:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440208384.0,350294016.0,29889126400.0,939446272.0,2450.0,3635.0
12-04 10:09:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440204288.0,350294016.0,29889130496.0,939446272.0,2145.0,2988.0
12-04 10:09:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440204288.0,350294016.0,29889130496.0,939446272.0,3038.0,4804.0
12-04 10:09:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2440196096.0,350302208.0,29889130496.0,939446272.0,1528.0,1627.0
12-04 10:09:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440196096.0,350302208.0,29889130496.0,939446272.0,2516.0,3648.0
12-04 10:09:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440187904.0,350302208.0,29889138688.0,939446272.0,2086.0,1876.0
12-04 10:09:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440187904.0,350302208.0,29889138688.0,939446272.0,3903.0,4769.0
12-04 10:09:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440187904.0,350302208.0,29889138688.0,939446272.0,3611.0,4508.0
12-04 10:09:07,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2440183808.0,350310400.0,29889134592.0,939446272.0,3948.0,5293.0
12-04 10:09:08,0.0,0.333,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440171520.0,350310400.0,29889146880.0,939446272.0,3334.0,4108.0
12-04 10:09:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440167424.0,350310400.0,29889150976.0,939446272.0,2680.0,3005.0
12-04 10:09:10,0.333,0.250,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439888896.0,350310400.0,29889150976.0,939724800.0,3083.0,3413.0
12-04 10:09:11,0.417,0.167,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2439913472.0,350310400.0,29889150976.0,939700224.0,20245.0,20408.0
12-04 10:09:12,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439786496.0,350310400.0,29889150976.0,939827200.0,4188.0,5458.0
12-04 10:09:13,0.083,0.332,99.419,0.166,0.0,0.0,4096.0,12288.0,1.0,2.0,2439778304.0,350318592.0,29889150976.0,939827200.0,2640.0,2955.0
12-04 10:09:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2439770112.0,350318592.0,29889159168.0,939827200.0,3918.0,6107.0
12-04 10:09:15,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439766016.0,350318592.0,29889163264.0,939827200.0,2340.0,3080.0
12-04 10:09:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439766016.0,350318592.0,29889163264.0,939827200.0,3772.0,4428.0
12-04 10:09:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439766016.0,350318592.0,29889163264.0,939827200.0,2444.0,3584.0
12-04 10:09:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439766016.0,350318592.0,29889163264.0,939827200.0,1208.0,1295.0
12-04 10:09:19,0.166,0.250,99.501,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2439753728.0,350326784.0,29889167360.0,939827200.0,1402.0,1519.0
12-04 10:09:20,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2439753728.0,350326784.0,29889167360.0,939827200.0,4058.0,6249.0
12-04 10:09:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439876608.0,350326784.0,29889171456.0,939700224.0,5161.0,5360.0
12-04 10:09:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439876608.0,350326784.0,29889171456.0,939700224.0,4218.0,5304.0
12-04 10:09:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439876608.0,350326784.0,29889171456.0,939700224.0,4047.0,5251.0
12-04 10:09:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2439868416.0,350326784.0,29889179648.0,939700224.0,2637.0,2100.0
12-04 10:09:25,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2439860224.0,350334976.0,29889179648.0,939700224.0,2376.0,1943.0
12-04 10:09:26,0.083,0.167,99.584,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,2439856128.0,350334976.0,29889183744.0,939700224.0,4590.0,5818.0
12-04 10:09:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439856128.0,350334976.0,29889183744.0,939700224.0,3462.0,4083.0
12-04 10:09:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2439852032.0,350334976.0,29889187840.0,939700224.0,2868.0,2954.0
12-04 10:09:29,0.084,0.084,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,10.0,2439864320.0,350339072.0,29889187840.0,939683840.0,3497.0,3428.0
12-04 10:09:30,0.083,0.250,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440404992.0,350339072.0,29889196032.0,939134976.0,6974.0,8023.0
12-04 10:09:31,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440232960.0,350347264.0,29889200128.0,939294720.0,2794.0,3385.0
12-04 10:09:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440228864.0,350347264.0,29889204224.0,939294720.0,3211.0,4266.0
12-04 10:09:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440228864.0,350347264.0,29889204224.0,939294720.0,1703.0,1677.0
12-04 10:09:34,0.0,0.333,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440224768.0,350347264.0,29889208320.0,939294720.0,3111.0,4174.0
12-04 10:09:35,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440220672.0,350347264.0,29889212416.0,939294720.0,3785.0,5270.0
12-04 10:09:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440220672.0,350347264.0,29889212416.0,939294720.0,2284.0,2454.0
12-04 10:09:37,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2440212480.0,350355456.0,29889212416.0,939294720.0,2442.0,2944.0
12-04 10:09:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440212480.0,350355456.0,29889212416.0,939294720.0,2690.0,3970.0
12-04 10:09:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440196096.0,350363648.0,29889220608.0,939294720.0,2681.0,3793.0
12-04 10:09:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440196096.0,350363648.0,29889220608.0,939294720.0,1990.0,2661.0
12-04 10:09:41,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440192000.0,350363648.0,29889224704.0,939294720.0,20280.0,21924.0
12-04 10:09:42,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2440187904.0,350371840.0,29889220608.0,939294720.0,2240.0,2989.0
12-04 10:09:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440183808.0,350371840.0,29889224704.0,939294720.0,3812.0,6059.0
12-04 10:09:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440179712.0,350371840.0,29889228800.0,939294720.0,1308.0,1452.0
12-04 10:09:45,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440179712.0,350371840.0,29889228800.0,939294720.0,2544.0,3769.0
12-04 10:09:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440179712.0,350371840.0,29889228800.0,939294720.0,2079.0,2893.0
12-04 10:09:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440179712.0,350371840.0,29889228800.0,939294720.0,18781.0,19422.0
12-04 10:09:48,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440167424.0,350380032.0,29889232896.0,939294720.0,1236.0,1429.0
12-04 10:09:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,2440167424.0,350380032.0,29889232896.0,939294720.0,2870.0,3992.0
12-04 10:09:50,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440626176.0,350380032.0,29889241088.0,938827776.0,3270.0,4897.0
12-04 10:09:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440294400.0,350380032.0,29889241088.0,939159552.0,4780.0,6175.0
12-04 10:09:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440282112.0,350380032.0,29889245184.0,939167744.0,3198.0,4939.0
12-04 10:09:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440282112.0,350380032.0,29889245184.0,939167744.0,18486.0,18631.0
12-04 10:09:54,0.083,0.167,99.583,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2440273920.0,350388224.0,29889245184.0,939167744.0,2576.0,3678.0
12-04 10:09:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440273920.0,350388224.0,29889245184.0,939167744.0,1996.0,2646.0
12-04 10:09:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440269824.0,350388224.0,29889249280.0,939167744.0,2924.0,4136.0
12-04 10:09:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440278016.0,350388224.0,29889249280.0,939159552.0,1862.0,2466.0
12-04 10:09:58,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440273920.0,350388224.0,29889253376.0,939159552.0,2817.0,4062.0
12-04 10:09:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2440396800.0,350388224.0,29889257472.0,939032576.0,2056.0,2623.0
12-04 10:10:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440392704.0,350396416.0,29889253376.0,939032576.0,4443.0,6199.0
12-04 10:10:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440384512.0,350396416.0,29889261568.0,939032576.0,3696.0,3081.0
12-04 10:10:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440380416.0,350396416.0,29889265664.0,939032576.0,1875.0,2413.0
12-04 10:10:03,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440376320.0,350396416.0,29889269760.0,939032576.0,2610.0,3768.0
12-04 10:10:04,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,61440.0,1.0,10.0,2440241152.0,350396416.0,29889277952.0,939159552.0,3168.0,4083.0
12-04 10:10:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440241152.0,350396416.0,29889277952.0,939159552.0,2226.0,2083.0
12-04 10:10:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440232960.0,350404608.0,29889277952.0,939159552.0,3208.0,3756.0
12-04 10:10:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440232960.0,350404608.0,29889277952.0,939159552.0,4676.0,6540.0
12-04 10:10:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440232960.0,350404608.0,29889277952.0,939159552.0,2640.0,2955.0
12-04 10:10:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440224768.0,350404608.0,29889286144.0,939159552.0,3268.0,4144.0
12-04 10:10:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440699904.0,350404608.0,29889286144.0,938684416.0,3294.0,4124.0
12-04 10:10:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440478720.0,350404608.0,29889286144.0,938905600.0,37702.0,38126.0
12-04 10:10:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2440466432.0,350412800.0,29889290240.0,938905600.0,3199.0,3993.0
12-04 10:10:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,350412800.0,29889290240.0,938905600.0,1831.0,1677.0
12-04 10:10:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440466432.0,350412800.0,29889290240.0,938905600.0,3664.0,5171.0
12-04 10:10:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440466432.0,350412800.0,29889290240.0,938905600.0,1830.0,2556.0
12-04 10:10:16,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440462336.0,350412800.0,29889294336.0,938905600.0,3608.0,5306.0
12-04 10:10:17,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2440454144.0,350420992.0,29889294336.0,938905600.0,2710.0,3792.0
12-04 10:10:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440450048.0,350420992.0,29889298432.0,938905600.0,1790.0,2508.0
12-04 10:10:19,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440445952.0,350425088.0,29889298432.0,938905600.0,2247.0,2799.0
12-04 10:10:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440441856.0,350425088.0,29889302528.0,938905600.0,3114.0,4267.0
12-04 10:10:21,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2440441856.0,350425088.0,29889302528.0,938905600.0,5442.0,6082.0
12-04 10:10:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440441856.0,350425088.0,29889302528.0,938905600.0,2962.0,3088.0
12-04 10:10:23,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440433664.0,350433280.0,29889302528.0,938905600.0,3462.0,4084.0
12-04 10:10:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440429568.0,350433280.0,29889306624.0,938905600.0,2962.0,3022.0
12-04 10:10:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440429568.0,350433280.0,29889306624.0,938905600.0,2746.0,2844.0
12-04 10:10:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350433280.0,29889310720.0,938905600.0,3368.0,3557.0
12-04 10:10:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440433664.0,350433280.0,29889310720.0,938897408.0,4901.0,6492.0
12-04 10:10:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440433664.0,350433280.0,29889310720.0,938897408.0,2843.0,3003.0
12-04 10:10:29,0.0,0.083,99.165,0.751,0.0,0.0,0.0,45056.0,0.0,5.0,2440421376.0,350441472.0,29889314816.0,938897408.0,2785.0,2217.0
12-04 10:10:30,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440589312.0,350441472.0,29889314816.0,938729472.0,4216.0,4754.0
12-04 10:10:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350441472.0,29889318912.0,938889216.0,3614.0,4806.0
12-04 10:10:32,0.500,0.083,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440417280.0,350441472.0,29889318912.0,938897408.0,2423.0,2847.0
12-04 10:10:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440409088.0,350441472.0,29889327104.0,938897408.0,2945.0,4056.0
12-04 10:10:34,0.083,0.250,99.667,0.0,0.0,0.0,4096.0,53248.0,1.0,3.0,2440409088.0,350441472.0,29889335296.0,938889216.0,3231.0,4192.0
12-04 10:10:35,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440400896.0,350449664.0,29889335296.0,938889216.0,3125.0,4180.0
12-04 10:10:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440396800.0,350449664.0,29889339392.0,938889216.0,2935.0,3620.0
12-04 10:10:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440396800.0,350449664.0,29889339392.0,938889216.0,3925.0,5477.0
12-04 10:10:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440396800.0,350449664.0,29889339392.0,938889216.0,1888.0,2062.0
12-04 10:10:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,9.0,2440396800.0,350449664.0,29889339392.0,938889216.0,1796.0,2465.0
12-04 10:10:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440392704.0,350449664.0,29889343488.0,938889216.0,2550.0,3726.0
12-04 10:10:41,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440384512.0,350457856.0,29889343488.0,938889216.0,19298.0,19891.0
12-04 10:10:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440380416.0,350457856.0,29889347584.0,938889216.0,2954.0,4200.0
12-04 10:10:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440380416.0,350457856.0,29889347584.0,938889216.0,4078.0,6240.0
12-04 10:10:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440376320.0,350457856.0,29889351680.0,938889216.0,1107.0,1272.0
12-04 10:10:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440376320.0,350457856.0,29889351680.0,938889216.0,2067.0,2673.0
12-04 10:10:46,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440376320.0,350457856.0,29889351680.0,938889216.0,2988.0,4387.0
12-04 10:10:47,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2440368128.0,350466048.0,29889351680.0,938889216.0,1796.0,2398.0
12-04 10:10:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440368128.0,350466048.0,29889351680.0,938889216.0,1830.0,2461.0
12-04 10:10:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440364032.0,350466048.0,29889355776.0,938889216.0,2355.0,3472.0
12-04 10:10:50,0.250,0.167,99.583,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440826880.0,350466048.0,29889359872.0,938422272.0,4577.0,7275.0
12-04 10:10:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440491008.0,350466048.0,29889363968.0,938754048.0,3872.0,4596.0
12-04 10:10:52,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2440482816.0,350474240.0,29889363968.0,938754048.0,1584.0,1791.0
12-04 10:10:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440482816.0,350474240.0,29889363968.0,938754048.0,1856.0,2440.0
12-04 10:10:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440470528.0,350474240.0,29889368064.0,938762240.0,2550.0,3660.0
12-04 10:10:55,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2440470528.0,350474240.0,29889368064.0,938762240.0,1262.0,1313.0
12-04 10:10:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440470528.0,350474240.0,29889368064.0,938762240.0,2770.0,3901.0
12-04 10:10:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440470528.0,350474240.0,29889368064.0,938762240.0,1396.0,1658.0
12-04 10:10:58,0.0,0.250,99.583,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,2440458240.0,350482432.0,29889372160.0,938762240.0,4472.0,7188.0
12-04 10:10:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2440454144.0,350482432.0,29889376256.0,938762240.0,3270.0,4894.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350482432.0,29889376256.0,938762240.0,2615.0,3794.0
12-04 10:11:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350482432.0,29889376256.0,938762240.0,1956.0,2597.0
12-04 10:11:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350482432.0,29889376256.0,938762240.0,1746.0,2018.0
12-04 10:11:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440454144.0,350482432.0,29889376256.0,938762240.0,1273.0,1362.0
12-04 10:11:04,0.083,0.333,99.417,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2440433664.0,350490624.0,29889388544.0,938762240.0,3505.0,4291.0
12-04 10:11:05,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2440429568.0,350490624.0,29889392640.0,938762240.0,2900.0,3179.0
12-04 10:11:06,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350490624.0,29889396736.0,938762240.0,21199.0,22635.0
12-04 10:11:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350490624.0,29889396736.0,938762240.0,3738.0,4648.0
12-04 10:11:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440425472.0,350490624.0,29889396736.0,938762240.0,20787.0,21600.0
12-04 10:11:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2440421376.0,350490624.0,29889400832.0,938762240.0,4202.0,5533.0
12-04 10:11:10,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2440957952.0,350498816.0,29889404928.0,938213376.0,2212.0,1919.0
12-04 10:11:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440790016.0,350498816.0,29889404928.0,938381312.0,21905.0,22216.0
12-04 10:11:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440790016.0,350498816.0,29889404928.0,938381312.0,3838.0,4741.0
12-04 10:11:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440790016.0,350498816.0,29889404928.0,938381312.0,2146.0,1918.0
12-04 10:11:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,10.0,2440781824.0,350502912.0,29889409024.0,938381312.0,3230.0,4779.0
12-04 10:11:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440781824.0,350502912.0,29889409024.0,938381312.0,3264.0,4872.0
12-04 10:11:16,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440773632.0,350511104.0,29889409024.0,938381312.0,3195.0,4824.0
12-04 10:11:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2440773632.0,350511104.0,29889409024.0,938381312.0,1236.0,1428.0
12-04 10:11:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440773632.0,350511104.0,29889409024.0,938381312.0,2406.0,3330.0
12-04 10:11:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440769536.0,350511104.0,29889413120.0,938381312.0,2025.0,2619.0
12-04 10:11:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440769536.0,350511104.0,29889413120.0,938381312.0,1202.0,1271.0
12-04 10:11:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440765440.0,350511104.0,29889417216.0,938381312.0,5056.0,5056.0
12-04 10:11:22,0.0,0.167,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2440757248.0,350519296.0,29889417216.0,938381312.0,4222.0,5272.0
12-04 10:11:23,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440757248.0,350519296.0,29889417216.0,938381312.0,4822.0,5936.0
12-04 10:11:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440753152.0,350519296.0,29889421312.0,938381312.0,4118.0,5121.0
12-04 10:11:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440753152.0,350519296.0,29889421312.0,938381312.0,3138.0,3276.0
12-04 10:11:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440753152.0,350519296.0,29889421312.0,938381312.0,2934.0,2979.0
12-04 10:11:27,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2440749056.0,350527488.0,29889417216.0,938381312.0,2376.0,1810.0
12-04 10:11:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440736768.0,350527488.0,29889429504.0,938381312.0,3378.0,3505.0
12-04 10:11:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2440863744.0,350527488.0,29889429504.0,938254336.0,4668.0,5746.0
12-04 10:11:30,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2441023488.0,350527488.0,29889429504.0,938094592.0,3977.0,4455.0
12-04 10:11:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440871936.0,350527488.0,29889429504.0,938246144.0,2388.0,2890.0
12-04 10:11:32,0.083,0.333,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2440867840.0,350527488.0,29889433600.0,938246144.0,2391.0,2975.0
12-04 10:11:33,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2440851456.0,350535680.0,29889433600.0,938254336.0,4897.0,7032.0
12-04 10:11:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,2440843264.0,350535680.0,29889441792.0,938254336.0,1542.0,1648.0
12-04 10:11:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440843264.0,350535680.0,29889441792.0,938254336.0,3011.0,4018.0
12-04 10:11:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440843264.0,350535680.0,29889441792.0,938254336.0,2950.0,4079.0
12-04 10:11:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440839168.0,350535680.0,29889445888.0,938254336.0,2832.0,3414.0
12-04 10:11:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440839168.0,350535680.0,29889445888.0,938254336.0,3879.0,5544.0
12-04 10:11:39,0.083,0.250,99.584,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,2440826880.0,350543872.0,29889449984.0,938254336.0,1896.0,2555.0
12-04 10:11:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440826880.0,350543872.0,29889449984.0,938254336.0,3014.0,4670.0
12-04 10:11:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2440826880.0,350543872.0,29889449984.0,938254336.0,19166.0,19797.0
12-04 10:11:42,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062106624.0,350543872.0,29889449984.0,1316974592.0,1617.0,1861.0
12-04 10:11:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062102528.0,350543872.0,29889454080.0,1316974592.0,19917.0,21052.0
12-04 10:11:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2062098432.0,350543872.0,29889458176.0,1316974592.0,1867.0,2490.0
12-04 10:11:45,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2062090240.0,350552064.0,29889458176.0,1316974592.0,1796.0,2435.0
12-04 10:11:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062090240.0,350552064.0,29889458176.0,1316974592.0,3390.0,4981.0
12-04 10:11:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062090240.0,350552064.0,29889458176.0,1316974592.0,3716.0,5478.0
12-04 10:11:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062086144.0,350552064.0,29889462272.0,1316974592.0,1916.0,2519.0
12-04 10:11:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,9.0,2062086144.0,350552064.0,29889462272.0,1316974592.0,2650.0,3818.0
12-04 10:11:50,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061651968.0,350552064.0,29889462272.0,1317408768.0,1830.0,2556.0
12-04 10:11:51,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2061705216.0,350560256.0,29889462272.0,1317347328.0,21717.0,22810.0
12-04 10:11:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2061701120.0,350560256.0,29889466368.0,1317347328.0,1710.0,1899.0
12-04 10:11:53,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061692928.0,350560256.0,29889466368.0,1317355520.0,1730.0,2466.0
12-04 10:11:54,0.417,0.083,99.499,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2061688832.0,350560256.0,29889470464.0,1317355520.0,3992.0,6249.0
12-04 10:11:55,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2061688832.0,350560256.0,29889470464.0,1317355520.0,2550.0,3698.0
12-04 10:11:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061684736.0,350560256.0,29889474560.0,1317355520.0,1887.0,2483.0
12-04 10:11:57,0.083,0.333,99.418,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,2061676544.0,350568448.0,29889474560.0,1317355520.0,2274.0,3086.0
12-04 10:11:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061676544.0,350568448.0,29889474560.0,1317355520.0,2484.0,3659.0
12-04 10:11:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2061672448.0,350568448.0,29889478656.0,1317355520.0,1921.0,2545.0
12-04 10:12:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061672448.0,350568448.0,29889478656.0,1317355520.0,1927.0,2490.0
12-04 10:12:01,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061672448.0,350568448.0,29889478656.0,1317355520.0,1890.0,2527.0
12-04 10:12:02,0.084,0.167,99.499,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2061664256.0,350576640.0,29889478656.0,1317355520.0,4196.0,6365.0
12-04 10:12:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061664256.0,350576640.0,29889478656.0,1317355520.0,1976.0,2549.0
12-04 10:12:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2061651968.0,350580736.0,29889486848.0,1317355520.0,3648.0,4344.0
12-04 10:12:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061651968.0,350580736.0,29889486848.0,1317355520.0,2866.0,3045.0
12-04 10:12:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061651968.0,350580736.0,29889486848.0,1317355520.0,4388.0,5772.0
12-04 10:12:07,0.083,0.167,99.750,0.0,0.0,0.0,8192.0,0.0,2.0,0.0,2061643776.0,350580736.0,29889495040.0,1317355520.0,3084.0,3505.0
12-04 10:12:08,0.166,0.333,99.252,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,2061635584.0,350588928.0,29889495040.0,1317355520.0,2146.0,1876.0
12-04 10:12:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2061627392.0,350588928.0,29889503232.0,1317355520.0,3394.0,4216.0
12-04 10:12:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061795328.0,350588928.0,29889503232.0,1317187584.0,2545.0,2818.0
12-04 10:12:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061631488.0,350588928.0,29889507328.0,1317347328.0,22232.0,23662.0
12-04 10:12:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061627392.0,350588928.0,29889511424.0,1317347328.0,3083.0,3476.0
12-04 10:12:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061627392.0,350588928.0,29889511424.0,1317347328.0,3648.0,4439.0
12-04 10:12:14,0.083,0.0,99.833,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,2061619200.0,350597120.0,29889511424.0,1317347328.0,1273.0,1320.0
12-04 10:12:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061619200.0,350597120.0,29889511424.0,1317347328.0,1821.0,2441.0
12-04 10:12:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061615104.0,350597120.0,29889515520.0,1317347328.0,5133.0,6748.0
12-04 10:12:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061615104.0,350597120.0,29889515520.0,1317347328.0,2360.0,3031.0
12-04 10:12:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061615104.0,350597120.0,29889515520.0,1317347328.0,3590.0,5118.0
12-04 10:12:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2061615104.0,350597120.0,29889515520.0,1317347328.0,3364.0,4989.0
12-04 10:12:20,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2061602816.0,350605312.0,29889519616.0,1317347328.0,2016.0,2597.0
12-04 10:12:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061590528.0,350605312.0,29889523712.0,1317355520.0,22877.0,22893.0
12-04 10:12:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061590528.0,350605312.0,29889523712.0,1317355520.0,3233.0,3185.0
12-04 10:12:23,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061590528.0,350605312.0,29889523712.0,1317355520.0,3101.0,3091.0
12-04 10:12:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,9.0,2061586432.0,350605312.0,29889527808.0,1317355520.0,2993.0,3022.0
12-04 10:12:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061586432.0,350605312.0,29889527808.0,1317355520.0,2968.0,3005.0
12-04 10:12:26,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2061578240.0,350613504.0,29889527808.0,1317355520.0,3067.0,3070.0
12-04 10:12:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2061578240.0,350613504.0,29889527808.0,1317355520.0,4626.0,5803.0
12-04 10:12:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061578240.0,350613504.0,29889527808.0,1317355520.0,3645.0,4181.0
12-04 10:12:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2061565952.0,350617600.0,29889536000.0,1317355520.0,4085.0,4532.0
12-04 10:12:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061643776.0,350617600.0,29889536000.0,1317277696.0,4085.0,4502.0
12-04 10:12:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061701120.0,350617600.0,29889536000.0,1317220352.0,2960.0,3397.0
12-04 10:12:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2061692928.0,350625792.0,29889536000.0,1317220352.0,2351.0,2913.0
12-04 10:12:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061692928.0,350625792.0,29889536000.0,1317220352.0,1697.0,1714.0
12-04 10:12:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2061688832.0,350625792.0,29889540096.0,1317220352.0,3891.0,5345.0
12-04 10:12:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061684736.0,350625792.0,29889544192.0,1317220352.0,3371.0,4357.0
12-04 10:12:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2061680640.0,350625792.0,29889548288.0,1317220352.0,4408.0,6118.0
12-04 10:12:37,3.277,1.092,94.286,1.345,0.0,0.0,1134592.0,28672.0,79.0,3.0,2072326144.0,350674944.0,29900468224.0,1295605760.0,2135198.0,57582.0
12-04 10:12:38,0.586,0.168,96.734,2.513,0.0,0.0,77824.0,0.0,2.0,0.0,2080071680.0,350674944.0,29900898304.0,1287430144.0,8559059.0,203653.0
12-04 10:12:39,0.501,0.250,98.581,0.668,0.0,0.0,0.0,28672.0,0.0,2.0,2082856960.0,350674944.0,29900906496.0,1284636672.0,95286.0,88417.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-peer-slave-19.csv <==
12-04 09:35:32,1.571,0.755,97.597,0.046,0.0,0.031,4869.301,1521387.865,0.745,12.745,2074099712.0,573898752.0,29618675712.0,1352400896.0,0.0,0.0
12-04 09:35:33,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074234880.0,573898752.0,29618683904.0,1352257536.0,5940.0,7751.0
12-04 09:35:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074230784.0,573898752.0,29618688000.0,1352257536.0,2950.0,4048.0
12-04 09:35:35,0.0,0.333,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2074222592.0,573902848.0,29618692096.0,1352257536.0,2152.0,2128.0
12-04 09:35:36,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2074222592.0,573902848.0,29618692096.0,1352257536.0,3216.0,4324.0
12-04 09:35:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,12.0,2074222592.0,573902848.0,29618692096.0,1352257536.0,3113.0,4148.0
12-04 09:35:38,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,2074214400.0,573911040.0,29618692096.0,1352257536.0,3664.0,5286.0
12-04 09:35:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074214400.0,573911040.0,29618692096.0,1352257536.0,1347.0,1567.0
12-04 09:35:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2074206208.0,573915136.0,29618696192.0,1352257536.0,2410.0,3110.0
12-04 09:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074206208.0,573915136.0,29618696192.0,1352257536.0,22977.0,25276.0
12-04 09:35:42,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074202112.0,573915136.0,29618700288.0,1352257536.0,1806.0,2484.0
12-04 09:35:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074202112.0,573915136.0,29618700288.0,1352257536.0,18545.0,18674.0
12-04 09:35:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2074193920.0,573923328.0,29618700288.0,1352257536.0,3280.0,4914.0
12-04 09:35:45,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2074181632.0,573931520.0,29618704384.0,1352257536.0,3243.0,4979.0
12-04 09:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074181632.0,573931520.0,29618704384.0,1352257536.0,4336.0,5130.0
12-04 09:35:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074181632.0,573931520.0,29618704384.0,1352257536.0,1341.0,1419.0
12-04 09:35:48,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2074181632.0,573931520.0,29618704384.0,1352257536.0,2027.0,2592.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074177536.0,573931520.0,29618708480.0,1352257536.0,2714.0,3822.0
12-04 09:35:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2074169344.0,573939712.0,29618708480.0,1352257536.0,2555.0,3654.0
12-04 09:35:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074169344.0,573939712.0,29618708480.0,1352257536.0,5624.0,7308.0
12-04 09:35:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074165248.0,573939712.0,29618712576.0,1352257536.0,3080.0,4767.0
12-04 09:35:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2074042368.0,573939712.0,29618716672.0,1352376320.0,1268.0,1308.0
12-04 09:35:54,0.084,0.084,99.833,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2074034176.0,573943808.0,29618712576.0,1352384512.0,14599.0,20033.0
12-04 09:35:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2074091520.0,573943808.0,29618782208.0,1352257536.0,3117.0,3278.0
12-04 09:35:56,2.419,1.334,95.997,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2117509120.0,573952000.0,29618782208.0,1308831744.0,301009.0,252287.0
12-04 09:35:57,11.489,7.064,81.021,0.0,0.0,0.426,0.0,20480.0,0.0,1.0,2154123264.0,573952000.0,29628395520.0,1262604288.0,2955510.0,931230.0
12-04 09:35:58,20.837,9.394,69.172,0.085,0.0,0.512,0.0,2183168.0,0.0,22.0,2211078144.0,573980672.0,29644140544.0,1189875712.0,3145854.0,1039549.0
12-04 09:35:59,20.795,9.975,68.893,0.085,0.0,0.254,0.0,2207744.0,0.0,28.0,2228322304.0,574001152.0,29657636864.0,1159114752.0,3128824.0,1023071.0
12-04 09:36:00,19.452,9.940,70.094,0.0,0.0,0.514,0.0,2166784.0,0.0,19.0,2254381056.0,574009344.0,29675167744.0,1115516928.0,3123429.0,1018422.0
12-04 09:36:01,19.468,10.034,69.983,0.0,0.0,0.515,0.0,2158592.0,0.0,19.0,2285203456.0,574021632.0,29688242176.0,1071607808.0,3133118.0,1024783.0
12-04 09:36:02,19.064,9.619,70.711,0.173,0.0,0.433,0.0,2203648.0,0.0,24.0,2304860160.0,574050304.0,29706358784.0,1033805824.0,3122027.0,1018015.0
12-04 09:36:03,19.914,9.914,70.0,0.0,0.0,0.172,0.0,2158592.0,0.0,19.0,2332479488.0,574050304.0,29720113152.0,992432128.0,3124360.0,1015506.0
12-04 09:36:04,19.949,10.272,69.355,0.0,0.0,0.424,0.0,2158592.0,0.0,21.0,2348679168.0,574066688.0,29736624128.0,959705088.0,3126532.0,1020304.0
12-04 09:36:05,20.787,9.068,69.547,0.086,0.0,0.513,0.0,2158592.0,0.0,19.0,2363109376.0,574078976.0,29752770560.0,929116160.0,3126036.0,1016133.0
12-04 09:36:06,19.705,8.767,71.007,0.087,0.0,0.434,0.0,2154496.0,0.0,19.0,2385399808.0,574091264.0,29766483968.0,893100032.0,3130862.0,1024601.0
12-04 09:36:07,20.051,9.854,69.152,0.428,0.0,0.514,4096.0,39219200.0,1.0,90.0,2397949952.0,574111744.0,29782024192.0,864989184.0,3125993.0,1019758.0
12-04 09:36:08,19.593,10.348,68.024,1.527,0.0,0.509,4096.0,113582080.0,1.0,233.0,2408910848.0,574132224.0,29798330368.0,837701632.0,3112206.0,1014091.0
12-04 09:36:09,19.428,9.280,70.859,0.0,0.0,0.434,0.0,2154496.0,0.0,19.0,2421542912.0,574140416.0,29815824384.0,807567360.0,3133225.0,1022374.0
12-04 09:36:10,19.591,10.051,69.761,0.085,0.0,0.511,0.0,2166784.0,0.0,20.0,2431655936.0,574148608.0,29830426624.0,782843904.0,3132389.0,1023741.0
12-04 09:36:11,18.889,10.769,69.915,0.0,0.0,0.427,0.0,2154496.0,0.0,19.0,2438746112.0,574160896.0,29845626880.0,760541184.0,3125407.0,1018478.0
12-04 09:36:12,20.137,9.426,70.180,0.0,0.0,0.257,0.0,2158592.0,0.0,19.0,2445971456.0,574169088.0,29861593088.0,737341440.0,3122641.0,1017441.0
12-04 09:36:13,19.758,9.318,70.406,0.0,0.0,0.518,0.0,2240512.0,0.0,36.0,2463096832.0,574173184.0,29877129216.0,704675840.0,3146787.0,1038424.0
12-04 09:36:14,19.454,9.812,69.881,0.171,0.0,0.683,0.0,2170880.0,0.0,21.0,2467844096.0,574181376.0,29893267456.0,683782144.0,3130615.0,1021392.0
12-04 09:36:15,19.319,10.809,69.447,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,2473836544.0,574193664.0,29907877888.0,663166976.0,3123050.0,1019179.0
12-04 09:36:16,20.119,10.102,69.525,0.0,0.0,0.255,0.0,2158592.0,0.0,19.0,2495193088.0,574218240.0,29922140160.0,627523584.0,3129565.0,1023660.0
12-04 09:36:17,20.681,8.936,69.957,0.085,0.0,0.340,0.0,2158592.0,0.0,20.0,2508443648.0,574238720.0,29939417088.0,596975616.0,3121444.0,1016837.0
12-04 09:36:18,20.596,9.787,69.277,0.0,0.0,0.340,0.0,2154496.0,0.0,19.0,2510323712.0,574238720.0,29955506176.0,579006464.0,3124266.0,1017131.0
12-04 09:36:19,21.199,9.544,68.581,0.084,0.0,0.591,0.0,2158592.0,0.0,20.0,2514649088.0,574242816.0,29971013632.0,559169536.0,3135854.0,1024617.0
12-04 09:36:20,20.136,9.856,69.499,0.085,0.0,0.425,0.0,2170880.0,0.0,21.0,2516987904.0,574255104.0,29986111488.0,541720576.0,3127425.0,1019755.0
12-04 09:36:21,21.191,11.064,66.979,0.426,0.0,0.340,0.0,28450816.0,0.0,73.0,2520436736.0,574304256.0,30025519104.0,498814976.0,3119097.0,1014707.0
12-04 09:36:22,23.609,11.214,64.165,0.506,0.0,0.506,4096.0,41009152.0,1.0,96.0,2527473664.0,574369792.0,30015893504.0,501338112.0,3128139.0,1020949.0
12-04 09:36:23,19.426,10.557,69.679,0.0,0.0,0.338,0.0,2252800.0,0.0,19.0,2543013888.0,574394368.0,30030077952.0,471588864.0,3129879.0,1020559.0
12-04 09:36:24,20.541,9.975,68.977,0.085,0.0,0.423,0.0,2162688.0,0.0,19.0,2556366848.0,574410752.0,30047027200.0,441270272.0,3129994.0,1021973.0
12-04 09:36:25,19.556,10.333,69.599,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,2569994240.0,574418944.0,30063132672.0,411529216.0,3127458.0,1020609.0
12-04 09:36:26,19.814,10.415,69.348,0.085,0.0,0.339,0.0,2162688.0,0.0,21.0,2574442496.0,574435328.0,30077796352.0,392400896.0,3123296.0,1017285.0
12-04 09:36:27,19.550,9.083,71.107,0.0,0.0,0.260,0.0,2162688.0,0.0,19.0,2575495168.0,574435328.0,30093344768.0,375799808.0,3138640.0,1026160.0
12-04 09:36:28,20.372,10.228,68.977,0.0,0.0,0.423,0.0,2187264.0,0.0,20.0,2587070464.0,574443520.0,30109278208.0,348282880.0,3129854.0,1018971.0
12-04 09:36:29,19.603,9.585,70.466,0.086,0.0,0.259,0.0,2158592.0,0.0,19.0,2594897920.0,574451712.0,30124441600.0,325283840.0,3120369.0,1019696.0
12-04 09:36:30,19.812,9.650,70.111,0.0,0.0,0.427,0.0,2158592.0,0.0,19.0,2604961792.0,574451712.0,30140895232.0,298766336.0,3129748.0,1020566.0
12-04 09:36:31,19.932,10.178,69.381,0.085,0.0,0.424,0.0,2150400.0,0.0,19.0,2609397760.0,574459904.0,30156566528.0,278650880.0,3133897.0,1025417.0
12-04 09:36:32,20.911,9.612,69.056,0.084,0.0,0.337,0.0,2170880.0,0.0,21.0,2615926784.0,574476288.0,30170730496.0,257941504.0,3115707.0,1014949.0
12-04 09:36:33,20.119,10.272,69.100,0.0,0.0,0.509,0.0,2154496.0,0.0,19.0,2621534208.0,574500864.0,30187245568.0,235794432.0,3134150.0,1024881.0
12-04 09:36:34,19.383,10.034,70.240,0.086,0.0,0.257,0.0,2281472.0,0.0,25.0,2624634880.0,574103552.0,30181355520.0,238981120.0,3126924.0,1020508.0
12-04 09:36:35,20.858,10.261,68.545,0.0,0.0,0.336,0.0,2269184.0,0.0,21.0,2632073216.0,573693952.0,30177026048.0,236281856.0,3134353.0,1031690.0
12-04 09:36:36,19.338,10.687,69.466,0.0,0.0,0.509,0.0,2228224.0,0.0,22.0,2637115392.0,573214720.0,30166323200.0,242421760.0,3137120.0,1027685.0
12-04 09:36:37,20.085,9.831,69.661,0.0,0.0,0.424,0.0,2314240.0,0.0,24.0,2648309760.0,572788736.0,30162059264.0,235917312.0,3125188.0,1019507.0
12-04 09:36:38,16.080,9.715,62.814,10.888,0.0,0.503,0.0,210554880.0,0.0,393.0,2651725824.0,572370944.0,30151675904.0,243302400.0,3002482.0,955612.0
12-04 09:36:39,14.370,8.030,68.216,9.045,0.0,0.338,0.0,211152896.0,0.0,381.0,2658119680.0,571969536.0,30143254528.0,245731328.0,3112274.0,1013095.0
12-04 09:36:40,28.902,13.379,57.376,0.086,0.0,0.257,0.0,4513792.0,0.0,46.0,2689609728.0,570888192.0,30113415168.0,245161984.0,3278021.0,1099622.0
12-04 09:36:41,19.829,9.744,70.085,0.0,0.0,0.342,0.0,2174976.0,0.0,20.0,2693136384.0,570851328.0,30124929024.0,230158336.0,3113867.0,1012087.0
12-04 09:36:42,19.983,10.799,68.878,0.0,0.0,0.340,0.0,2301952.0,0.0,23.0,2698186752.0,570441728.0,30118518784.0,231927808.0,3125025.0,1017573.0
12-04 09:36:43,19.080,10.307,69.761,0.0,0.0,0.852,0.0,2187264.0,0.0,20.0,2696265728.0,570036224.0,30115811328.0,236961792.0,3145532.0,1037083.0
12-04 09:36:44,19.793,8.557,70.787,0.259,0.0,0.605,0.0,2482176.0,0.0,45.0,2698584064.0,569638912.0,30110732288.0,240119808.0,3120045.0,1017218.0
12-04 09:36:45,20.017,10.433,69.126,0.0,0.0,0.424,0.0,2191360.0,0.0,20.0,2700308480.0,569229312.0,30104371200.0,245166080.0,3135722.0,1026273.0
12-04 09:36:46,19.162,10.436,69.889,0.086,0.0,0.428,0.0,2301952.0,0.0,24.0,2704318464.0,568799232.0,30099513344.0,246444032.0,3110512.0,1011457.0
12-04 09:36:47,20.136,9.941,69.584,0.085,0.0,0.255,0.0,2158592.0,0.0,19.0,2704400384.0,568815616.0,30114447360.0,231411712.0,3139931.0,1026511.0
12-04 09:36:48,20.669,10.042,68.703,0.0,0.0,0.586,0.0,2338816.0,0.0,24.0,2715103232.0,567750656.0,30076403712.0,259817472.0,3131795.0,1024170.0
12-04 09:36:49,20.085,9.915,69.576,0.0,0.0,0.424,0.0,2150400.0,0.0,19.0,2716864512.0,567767040.0,30089621504.0,244822016.0,3131388.0,1022241.0
12-04 09:36:50,19.227,9.871,70.300,0.172,0.0,0.429,0.0,2301952.0,0.0,23.0,2718621696.0,567336960.0,30087258112.0,245858304.0,3130303.0,1020750.0
12-04 09:36:51,20.203,9.383,69.822,0.085,0.0,0.507,0.0,2154496.0,0.0,19.0,2719141888.0,567353344.0,30102179840.0,230400000.0,3120701.0,1017051.0
12-04 09:36:52,19.404,10.468,69.702,0.0,0.0,0.426,0.0,2220032.0,0.0,22.0,2724937728.0,566923264.0,30096678912.0,230535168.0,3122458.0,1016822.0
12-04 09:36:53,19.793,9.552,70.396,0.0,0.0,0.258,0.0,2359296.0,0.0,24.0,2738802688.0,565989376.0,30067892224.0,246390784.0,3142635.0,1028927.0
12-04 09:36:54,19.729,9.907,69.941,0.0,0.0,0.423,0.0,2150400.0,0.0,20.0,2740391936.0,565989376.0,30081585152.0,231108608.0,3122081.0,1015954.0
12-04 09:36:55,19.485,9.700,70.300,0.086,0.0,0.429,0.0,2269184.0,0.0,20.0,2742562816.0,565551104.0,30076981248.0,233979904.0,3132523.0,1023889.0
12-04 09:36:56,19.201,9.601,70.773,0.085,0.0,0.340,0.0,2265088.0,0.0,25.0,2752716800.0,564953088.0,30061867008.0,239538176.0,2988071.0,876708.0
12-04 09:36:57,5.396,2.445,92.159,0.0,0.0,0.0,0.0,2154496.0,0.0,19.0,2756026368.0,564969472.0,30068826112.0,229253120.0,148619.0,79779.0
12-04 09:36:58,0.418,0.418,99.164,0.0,0.0,0.0,0.0,217088.0,0.0,18.0,2756026368.0,564981760.0,30068813824.0,229253120.0,58200.0,5722.0
12-04 09:36:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2756333568.0,564981760.0,30069067776.0,228691968.0,37445.0,54875.0
12-04 09:37:00,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2756329472.0,564981760.0,30069071872.0,228691968.0,1267.0,1374.0
12-04 09:37:01,0.167,0.334,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2756448256.0,564989952.0,30069071872.0,228564992.0,3489.0,5140.0
12-04 09:37:02,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2756448256.0,564989952.0,30069071872.0,228564992.0,2993.0,4255.0
12-04 09:37:03,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2756448256.0,564989952.0,30069071872.0,228564992.0,4653.0,5747.0
12-04 09:37:04,7.370,4.858,87.605,0.0,0.0,0.168,0.0,176128.0,0.0,5.0,2757488640.0,564563968.0,30050680832.0,246341632.0,687234.0,678118.0
12-04 09:37:05,23.569,11.700,64.226,0.0,0.0,0.505,0.0,2191360.0,0.0,22.0,2760257536.0,564146176.0,30048243712.0,246427648.0,3363144.0,1253131.0
12-04 09:37:06,24.832,13.215,61.279,0.168,0.0,0.505,4096.0,5783552.0,1.0,32.0,2769661952.0,563679232.0,30042296320.0,243437568.0,5354598.0,1239919.0
12-04 09:37:07,32.612,12.889,52.855,1.038,0.0,0.606,4096.0,74018816.0,1.0,170.0,2770681856.0,561995776.0,30042775552.0,243621888.0,3353245.0,1246285.0
12-04 09:37:08,31.861,14.528,52.167,0.850,0.0,0.595,4096.0,62627840.0,1.0,170.0,2783051776.0,561250304.0,29944344576.0,330428416.0,3399366.0,1268040.0
12-04 09:37:09,22.384,10.806,62.779,3.774,0.0,0.257,4096.0,127852544.0,1.0,251.0,2792259584.0,561287168.0,29961003008.0,304525312.0,3369924.0,1254803.0
12-04 09:37:10,15.897,8.547,68.718,6.581,0.0,0.256,4096.0,215617536.0,1.0,413.0,2792517632.0,561303552.0,29976195072.0,289058816.0,5350519.0,1242280.0
12-04 09:37:11,31.005,15.758,52.641,0.085,0.0,0.511,0.0,4308992.0,0.0,38.0,2807738368.0,561332224.0,30000291840.0,249712640.0,3530046.0,1338021.0
12-04 09:37:12,29.304,13.652,56.696,0.174,0.0,0.174,0.0,2281472.0,0.0,21.0,2818146304.0,560959488.0,30001176576.0,238792704.0,3350679.0,1245065.0
12-04 09:37:13,23.439,12.318,63.644,0.0,0.0,0.599,0.0,4390912.0,0.0,43.0,2820136960.0,560566272.0,30001356800.0,237015040.0,3562879.0,1363419.0
12-04 09:37:14,23.749,13.147,62.511,0.085,0.0,0.509,0.0,2273280.0,0.0,24.0,2826399744.0,560152576.0,29998747648.0,233775104.0,5368682.0,1251787.0
12-04 09:37:15,26.392,12.082,60.925,0.0,0.0,0.600,0.0,2441216.0,0.0,43.0,2829148160.0,559747072.0,29995659264.0,234520576.0,3317476.0,1225114.0
12-04 09:37:16,25.707,13.282,60.583,0.0,0.0,0.428,0.0,2248704.0,0.0,21.0,2830561280.0,559345664.0,29994029056.0,235139072.0,3410152.0,1276926.0
12-04 09:37:17,23.440,13.153,62.901,0.084,0.0,0.422,0.0,4444160.0,0.0,45.0,2833502208.0,558952448.0,29993672704.0,232947712.0,3529452.0,1336312.0
12-04 09:37:18,24.809,12.234,62.362,0.085,0.0,0.510,0.0,2342912.0,0.0,24.0,2845413376.0,558125056.0,29969448960.0,246087680.0,5364656.0,1247174.0
12-04 09:37:19,24.806,12.317,62.188,0.172,0.0,0.517,0.0,2273280.0,0.0,24.0,2854133760.0,557727744.0,29967544320.0,239669248.0,3338700.0,1240171.0
12-04 09:37:20,26.147,13.939,59.481,0.0,0.0,0.433,0.0,4288512.0,0.0,35.0,2864869376.0,557318144.0,29968166912.0,228720640.0,3408949.0,1274990.0
12-04 09:37:21,22.798,11.140,65.630,0.086,0.0,0.345,0.0,2465792.0,0.0,29.0,2872410112.0,556453888.0,29943742464.0,246468608.0,3542462.0,1354584.0
12-04 09:37:22,24.048,11.592,63.841,0.0,0.0,0.519,0.0,2240512.0,0.0,20.0,2874990592.0,556023808.0,29941460992.0,246599680.0,5367706.0,1246679.0
12-04 09:37:23,26.616,12.670,60.034,0.085,0.0,0.595,0.0,2256896.0,0.0,22.0,2882871296.0,555597824.0,29939175424.0,241430528.0,3312741.0,1222823.0
12-04 09:37:24,24.437,13.778,61.525,0.0,0.0,0.260,0.0,4255744.0,0.0,31.0,2884055040.0,555188224.0,29938958336.0,240873472.0,3430036.0,1285501.0
12-04 09:37:25,23.704,11.130,64.571,0.085,0.0,0.510,0.0,2412544.0,0.0,33.0,2892771328.0,554790912.0,29936656384.0,234856448.0,3517778.0,1333057.0
12-04 09:37:26,24.743,12.243,62.757,0.0,0.0,0.257,0.0,2240512.0,0.0,20.0,2900332544.0,554356736.0,29930348544.0,234037248.0,5347177.0,1237625.0
12-04 09:37:27,26.672,13.040,59.610,0.085,0.0,0.593,0.0,2256896.0,0.0,22.0,2904080384.0,553918464.0,29931491328.0,229584896.0,3367890.0,1253083.0
12-04 09:37:28,26.239,12.735,60.427,0.085,0.0,0.513,0.0,4501504.0,0.0,42.0,2912178176.0,553058304.0,29910683648.0,243154944.0,3398497.0,1270456.0
12-04 09:37:29,23.673,10.868,65.122,0.0,0.0,0.337,0.0,2248704.0,0.0,20.0,2911510528.0,552624128.0,29907140608.0,247799808.0,3513336.0,1329043.0
12-04 09:37:30,24.851,12.766,61.277,0.681,0.0,0.426,0.0,2334720.0,0.0,26.0,2915635200.0,552099840.0,29898465280.0,252874752.0,5357857.0,1242381.0
12-04 09:37:31,26.024,13.481,59.983,0.085,0.0,0.427,0.0,2154496.0,0.0,19.0,2918076416.0,552099840.0,29918064640.0,230834176.0,3338320.0,1235223.0
12-04 09:37:32,25.881,13.070,60.447,0.0,0.0,0.602,0.0,4521984.0,0.0,44.0,2929016832.0,551194624.0,29894074368.0,244789248.0,3417740.0,1279541.0
12-04 09:37:33,22.792,12.279,64.508,0.084,0.0,0.336,0.0,2187264.0,0.0,20.0,2932125696.0,550768640.0,29890797568.0,245383168.0,3520173.0,1336227.0
12-04 09:37:34,23.896,11.948,63.550,0.0,0.0,0.606,0.0,2310144.0,0.0,23.0,2941808640.0,550342656.0,29885149184.0,241774592.0,5365329.0,1245033.0
12-04 09:37:35,26.481,13.198,59.729,0.085,0.0,0.508,0.0,2224128.0,0.0,20.0,2943696896.0,549912576.0,29885685760.0,239779840.0,3334315.0,1244085.0
12-04 09:37:36,26.375,12.457,60.653,0.086,0.0,0.430,0.0,4349952.0,0.0,42.0,2951532544.0,549515264.0,29885915136.0,232112128.0,3425204.0,1284799.0
12-04 09:37:37,22.477,12.299,64.801,0.0,0.0,0.424,0.0,2461696.0,0.0,30.0,2966917120.0,548560896.0,29857153024.0,246444032.0,3520719.0,1332067.0
12-04 09:37:38,22.743,12.606,64.310,0.0,0.0,0.341,0.0,2232320.0,0.0,20.0,2972422144.0,548134912.0,29853130752.0,245387264.0,5380250.0,1255031.0
12-04 09:37:39,25.742,11.780,61.867,0.087,0.0,0.524,0.0,2273280.0,0.0,20.0,2973310976.0,547696640.0,29852549120.0,245518336.0,3315855.0,1224394.0
12-04 09:37:40,27.288,13.088,57.314,1.882,0.0,0.428,4096.0,122195968.0,1.0,243.0,2973032448.0,547708928.0,29868122112.0,230211584.0,3413688.0,1277713.0
12-04 09:37:41,11.392,8.186,68.354,11.730,0.0,0.338,8192.0,270536704.0,2.0,500.0,2975014912.0,547221504.0,29854900224.0,241938432.0,3227317.0,1183562.0
12-04 09:37:42,21.447,11.234,61.957,5.021,0.0,0.340,4096.0,145719296.0,1.0,284.0,2977357824.0,546799616.0,29851463680.0,243453952.0,5353175.0,1240137.0
12-04 09:37:43,32.109,14.688,52.519,0.0,0.0,0.683,0.0,4403200.0,0.0,39.0,2975866880.0,546365440.0,29855141888.0,241700864.0,3492255.0,1329656.0
12-04 09:37:44,31.034,15.259,53.017,0.086,0.0,0.603,0.0,4399104.0,0.0,44.0,2983038976.0,545878016.0,29855862784.0,234295296.0,3547881.0,1348041.0
12-04 09:37:45,27.524,13.028,58.930,0.086,0.0,0.431,0.0,4481024.0,0.0,43.0,2983366656.0,545456128.0,29856133120.0,234119168.0,3552515.0,1351927.0
12-04 09:37:46,23.250,11.063,65.255,0.086,0.0,0.346,0.0,2195456.0,0.0,23.0,2987274240.0,545026048.0,29851475968.0,235298816.0,5366258.0,1246166.0
12-04 09:37:47,26.735,12.768,59.897,0.0,0.0,0.600,0.0,2416640.0,0.0,42.0,2988257280.0,544583680.0,29851787264.0,234446848.0,3350851.0,1241633.0
12-04 09:37:48,25.932,12.836,60.711,0.087,0.0,0.434,0.0,2211840.0,0.0,24.0,2988613632.0,544198656.0,29849346048.0,236916736.0,3359707.0,1250220.0
12-04 09:37:49,23.342,11.972,64.255,0.086,0.0,0.345,0.0,7663616.0,0.0,52.0,2993680384.0,543809536.0,29846904832.0,234680320.0,3547255.0,1349606.0
12-04 09:37:50,24.639,12.489,62.277,0.0,0.0,0.595,0.0,2248704.0,0.0,23.0,2993487872.0,543399936.0,29845049344.0,237137920.0,5358731.0,1243837.0
12-04 09:37:51,26.956,11.565,60.884,0.0,0.0,0.595,0.0,2293760.0,0.0,24.0,2994786304.0,542986240.0,29842571264.0,238731264.0,3361524.0,1251347.0
12-04 09:37:52,25.626,12.079,61.777,0.0,0.0,0.518,0.0,2195456.0,0.0,23.0,2994978816.0,542564352.0,29840211968.0,241319936.0,3365287.0,1250245.0
12-04 09:37:53,24.872,12.095,62.521,0.170,0.0,0.341,0.0,4444160.0,0.0,40.0,2997170176.0,542183424.0,29838909440.0,240812032.0,3538114.0,1344041.0
12-04 09:37:54,24.462,12.231,62.877,0.258,0.0,0.172,0.0,2211840.0,0.0,25.0,2995884032.0,541773824.0,29837070336.0,244346880.0,5363622.0,1245137.0
12-04 09:37:55,25.887,12.641,60.779,0.0,0.0,0.693,4096.0,2297856.0,1.0,21.0,2996666368.0,541360128.0,29834096640.0,246951936.0,3366364.0,1250745.0
12-04 09:37:56,25.812,13.077,60.684,0.085,0.0,0.342,0.0,4313088.0,0.0,38.0,2998673408.0,540999680.0,29834526720.0,244875264.0,3377743.0,1261831.0
12-04 09:37:57,27.483,12.500,58.733,0.771,0.0,0.514,0.0,57008128.0,0.0,133.0,2997837824.0,539844608.0,29835149312.0,246243328.0,3517853.0,1329970.0
12-04 09:37:58,24.701,13.333,61.026,0.256,0.0,0.684,4096.0,15175680.0,1.0,51.0,2997846016.0,539717632.0,29793140736.0,288370688.0,5352599.0,1240849.0
12-04 09:37:59,26.746,13.118,59.625,0.085,0.0,0.426,0.0,2146304.0,0.0,19.0,3000107008.0,539742208.0,29812101120.0,267124736.0,3371636.0,1254058.0
12-04 09:38:00,24.871,13.339,60.929,0.172,0.0,0.688,0.0,4321280.0,0.0,40.0,3000377344.0,539774976.0,29833764864.0,245157888.0,3384482.0,1260555.0
12-04 09:38:01,22.889,11.655,64.780,0.0,0.0,0.676,0.0,2265088.0,0.0,22.0,3003461632.0,539414528.0,29829308416.0,246890496.0,3515870.0,1330545.0
12-04 09:38:02,24.767,13.062,61.917,0.0,0.0,0.254,0.0,2252800.0,0.0,22.0,3004755968.0,539045888.0,29827293184.0,247980032.0,5367708.0,1248873.0
12-04 09:38:03,27.380,13.564,58.130,0.168,0.0,0.758,0.0,14069760.0,0.0,49.0,3005562880.0,538705920.0,29833998336.0,240807936.0,3352922.0,1244970.0
12-04 09:38:04,27.142,10.348,61.069,1.187,0.0,0.254,4096.0,85970944.0,1.0,214.0,3005566976.0,537145344.0,29831544832.0,244817920.0,2905840.0,719257.0
12-04 09:38:05,1.839,0.334,97.241,0.585,0.0,0.0,0.0,23900160.0,0.0,59.0,3007627264.0,536825856.0,29723279360.0,351342592.0,20443.0,21129.0
12-04 09:38:06,0.583,0.416,98.834,0.167,0.0,0.0,0.0,266240.0,0.0,20.0,3007623168.0,536842240.0,29723521024.0,351088640.0,60119.0,7361.0
12-04 09:38:07,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3007623168.0,536842240.0,29723521024.0,351088640.0,3777.0,4796.0
12-04 09:38:08,0.0,0.335,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3009040384.0,536842240.0,29723521024.0,349671424.0,2131.0,1854.0
12-04 09:38:09,0.167,0.500,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3008753664.0,536842240.0,29723521024.0,349958144.0,4013.0,5264.0
12-04 09:38:10,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3008749568.0,536842240.0,29723525120.0,349958144.0,2091.0,1805.0
12-04 09:38:11,0.168,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3008745472.0,536846336.0,29723525120.0,349958144.0,7634.0,10227.0
12-04 09:38:12,17.839,10.034,67.496,3.774,0.0,0.858,16384.0,199585792.0,4.0,369.0,3004858368.0,536870912.0,29737115648.0,340230144.0,3358865.0,1359046.0
12-04 09:38:13,22.837,10.900,59.948,5.450,0.0,0.865,4096.0,216887296.0,1.0,423.0,3012685824.0,536895488.0,29754667008.0,314826752.0,3632795.0,1506411.0
12-04 09:38:14,32.792,14.774,51.665,0.085,0.0,0.683,0.0,2174976.0,0.0,22.0,3015106560.0,536895488.0,29778661376.0,288411648.0,5703712.0,1531940.0
12-04 09:38:15,31.976,16.031,51.386,0.0,0.0,0.607,0.0,4280320.0,0.0,35.0,3015270400.0,536907776.0,29802733568.0,264163328.0,3607884.0,1481286.0
12-04 09:38:16,30.342,15.043,53.846,0.0,0.0,0.769,0.0,4304896.0,0.0,38.0,3014815744.0,536911872.0,29828014080.0,239333376.0,5859842.0,1617475.0
12-04 09:38:17,30.218,14.934,54.148,0.087,0.0,0.611,0.0,2260992.0,0.0,21.0,3015180288.0,536543232.0,29828329472.0,239022080.0,3440979.0,1394232.0
12-04 09:38:18,29.956,14.410,54.847,0.175,0.0,0.611,0.0,4591616.0,0.0,70.0,3017691136.0,536207360.0,29832216576.0,232960000.0,5914770.0,1640633.0
12-04 09:38:19,30.802,15.186,53.322,0.0,0.0,0.690,0.0,2310144.0,0.0,26.0,3019366400.0,535855104.0,29832663040.0,231190528.0,3543660.0,1449205.0
12-04 09:38:20,29.503,14.151,55.660,0.172,0.0,0.515,0.0,4378624.0,0.0,42.0,3019587584.0,535494656.0,29834932224.0,229060608.0,5843226.0,1600511.0
12-04 09:38:21,32.128,15.980,51.304,0.084,0.0,0.505,0.0,2269184.0,0.0,23.0,3018895360.0,535117824.0,29836255232.0,228806656.0,3498265.0,1432513.0
12-04 09:38:22,27.453,14.544,57.057,0.0,0.0,0.947,0.0,4411392.0,0.0,42.0,3021553664.0,534560768.0,29827010560.0,235950080.0,5897361.0,1629527.0
12-04 09:38:23,29.879,15.371,53.972,0.0,0.0,0.777,0.0,2301952.0,0.0,22.0,3022786560.0,534179840.0,29827051520.0,235057152.0,3478700.0,1414406.0
12-04 09:38:24,32.045,14.347,52.405,0.172,0.0,1.031,0.0,4382720.0,0.0,44.0,3022594048.0,533803008.0,29830344704.0,232333312.0,5869676.0,1618442.0
12-04 09:38:25,31.309,15.569,52.352,0.0,0.0,0.770,0.0,2260992.0,0.0,21.0,3023126528.0,533422080.0,29831790592.0,230735872.0,3543757.0,1451324.0
12-04 09:38:26,28.041,15.099,56.083,0.086,0.0,0.690,0.0,4415488.0,0.0,42.0,3021664256.0,533082112.0,29833379840.0,230948864.0,5811759.0,1592628.0
12-04 09:38:27,31.234,14.495,53.494,0.086,0.0,0.690,0.0,2322432.0,0.0,22.0,3023880192.0,532361216.0,29814763520.0,248070144.0,3481654.0,1409222.0
12-04 09:38:28,30.476,13.160,55.584,0.087,0.0,0.693,4096.0,4411392.0,1.0,42.0,3018223616.0,531902464.0,29810761728.0,258187264.0,5874963.0,1623120.0
12-04 09:38:29,30.129,13.734,55.451,0.0,0.0,0.687,0.0,2150400.0,0.0,19.0,3017592832.0,531914752.0,29832196096.0,237371392.0,3513519.0,1428373.0
12-04 09:38:30,32.186,15.491,51.635,0.172,0.0,0.516,0.0,4485120.0,0.0,46.0,3021864960.0,531566592.0,29835534336.0,230109184.0,5879563.0,1620186.0
12-04 09:38:31,31.749,15.959,51.358,0.0,0.0,0.934,0.0,2183168.0,0.0,21.0,3021627392.0,531218432.0,29837193216.0,229036032.0,3526357.0,1435983.0
12-04 09:38:32,29.579,15.133,54.342,0.0,0.0,0.946,0.0,4489216.0,0.0,43.0,3022241792.0,530505728.0,29818220544.0,248107008.0,5814579.0,1584738.0
12-04 09:38:33,30.256,15.128,54.017,0.0,0.0,0.598,0.0,2338816.0,0.0,25.0,3022635008.0,530141184.0,29819207680.0,247091200.0,3543553.0,1448969.0
12-04 09:38:34,28.760,13.808,56.992,0.088,0.0,0.352,0.0,4382720.0,0.0,41.0,3022757888.0,529793024.0,29820956672.0,245567488.0,5870686.0,1621147.0
12-04 09:38:35,31.342,15.671,52.294,0.087,0.0,0.606,4096.0,2310144.0,1.0,23.0,3025379328.0,529461248.0,29822074880.0,242159616.0,3445017.0,1397838.0
12-04 09:38:36,32.134,19.794,47.472,0.086,0.0,0.514,0.0,4362240.0,0.0,43.0,3022336000.0,529117184.0,29824811008.0,242810880.0,5891781.0,1631800.0
12-04 09:38:37,30.546,19.806,49.032,0.088,0.0,0.528,0.0,2310144.0,0.0,23.0,3013292032.0,528752640.0,29825986560.0,251043840.0,3530563.0,1435799.0
12-04 09:38:38,30.670,20.962,47.852,0.0,0.0,0.515,0.0,4308992.0,0.0,40.0,3000487936.0,528670720.0,29843951616.0,245964800.0,5849956.0,1603281.0
12-04 09:38:39,30.676,20.624,47.920,0.087,0.0,0.693,0.0,2224128.0,0.0,20.0,2999410688.0,528310272.0,29844705280.0,246648832.0,3517361.0,1431990.0
12-04 09:38:40,30.298,20.140,48.687,0.088,0.0,0.788,98304.0,4423680.0,4.0,44.0,2993623040.0,527986688.0,29847293952.0,250171392.0,5855707.0,1603403.0
12-04 09:38:41,29.769,18.306,51.326,0.0,0.0,0.599,0.0,2154496.0,0.0,19.0,2984538112.0,527994880.0,29870440448.0,236101632.0,3503124.0,1428561.0
12-04 09:38:42,32.186,14.802,52.151,0.086,0.0,0.775,0.0,4427776.0,0.0,44.0,2985787392.0,527679488.0,29872820224.0,232787968.0,5807433.0,1572372.0
12-04 09:38:43,30.993,15.325,51.113,1.798,0.0,0.771,4096.0,123965440.0,1.0,252.0,2984189952.0,527323136.0,29874774016.0,232787968.0,3520007.0,1443105.0
12-04 09:38:44,13.229,8.529,65.796,11.749,0.0,0.696,8192.0,270774272.0,2.0,506.0,2985078784.0,526962688.0,29863854080.0,243179520.0,4237614.0,1500111.0
12-04 09:38:45,14.850,9.270,65.579,9.528,0.0,0.773,8192.0,248934400.0,2.0,472.0,2984775680.0,527007744.0,29878050816.0,229240832.0,4989877.0,1464135.0
12-04 09:38:46,31.842,14.912,52.544,0.088,0.0,0.614,0.0,2334720.0,0.0,24.0,2987868160.0,526303232.0,29857533952.0,247369728.0,5483871.0,1419831.0
12-04 09:38:47,31.593,14.795,52.567,0.087,0.0,0.957,0.0,4427776.0,0.0,42.0,2986807296.0,525971456.0,29861367808.0,244928512.0,3869688.0,1621196.0
12-04 09:38:48,31.190,15.725,52.302,0.087,0.0,0.695,0.0,4403200.0,0.0,42.0,2982490112.0,525443072.0,29853712384.0,257429504.0,5814974.0,1590763.0
12-04 09:38:49,31.325,16.351,51.807,0.0,0.0,0.516,0.0,2154496.0,0.0,19.0,2983096320.0,525459456.0,29876768768.0,233750528.0,3476793.0,1412490.0
12-04 09:38:50,32.028,15.231,52.132,0.087,0.0,0.522,0.0,4632576.0,0.0,62.0,2987593728.0,524754944.0,29858734080.0,247992320.0,5776919.0,1569853.0
12-04 09:38:51,31.298,16.165,51.763,0.0,0.0,0.774,0.0,4243456.0,0.0,31.0,2989944832.0,524406784.0,29863116800.0,241606656.0,3712266.0,1544226.0
12-04 09:38:52,32.333,15.437,51.801,0.0,0.0,0.429,0.0,2445312.0,0.0,32.0,2991050752.0,524079104.0,29864476672.0,239468544.0,5646858.0,1493930.0
12-04 09:38:53,33.191,15.273,50.768,0.085,0.0,0.683,0.0,4390912.0,0.0,42.0,2991321088.0,523780096.0,29867929600.0,236044288.0,3848295.0,1621581.0
12-04 09:38:54,32.118,14.931,52.257,0.087,0.0,0.608,0.0,2269184.0,0.0,22.0,2991525888.0,523456512.0,29869666304.0,234426368.0,5557800.0,1451959.0
12-04 09:38:55,31.298,15.477,52.365,0.086,0.0,0.774,0.0,4411392.0,0.0,45.0,2991661056.0,523116544.0,29872812032.0,231485440.0,3757621.0,1564698.0
12-04 09:38:56,32.310,16.113,50.895,0.171,0.0,0.512,0.0,4489216.0,0.0,45.0,2992521216.0,522457088.0,29854998528.0,249098240.0,5841314.0,1603194.0
12-04 09:38:57,31.443,16.667,51.375,0.0,0.0,0.515,0.0,2281472.0,0.0,21.0,2993209344.0,522121216.0,29856800768.0,246943744.0,3471536.0,1409697.0
12-04 09:38:58,31.837,16.088,51.143,0.085,0.0,0.847,0.0,4374528.0,0.0,42.0,2993934336.0,521793536.0,29860110336.0,243236864.0,5806510.0,1581252.0
12-04 09:38:59,33.159,15.492,50.305,0.348,0.0,0.696,4096.0,28991488.0,1.0,81.0,2994679808.0,521150464.0,29861572608.0,241672192.0,3712223.0,1549044.0
12-04 09:39:00,36.403,16.523,45.353,1.119,0.0,0.602,4096.0,78434304.0,1.0,194.0,2996428800.0,519745536.0,29860339712.0,242561024.0,5678449.0,1516232.0
12-04 09:39:01,34.652,14.789,49.355,0.172,0.0,1.032,0.0,24686592.0,0.0,106.0,2993213440.0,519532544.0,29771374592.0,334954496.0,3844003.0,1621967.0
12-04 09:39:02,32.308,15.556,51.282,0.085,0.0,0.769,0.0,2154496.0,0.0,19.0,2994532352.0,519548928.0,29793820672.0,311173120.0,5445640.0,1387750.0
12-04 09:39:03,31.732,15.609,51.715,0.086,0.0,0.858,0.0,4321280.0,0.0,38.0,2993299456.0,519585792.0,29820628992.0,285560832.0,3870279.0,1621224.0
12-04 09:39:04,31.697,15.935,51.766,0.0,0.0,0.603,0.0,2170880.0,0.0,22.0,2993803264.0,519610368.0,29843042304.0,262619136.0,5680724.0,1517795.0
12-04 09:39:05,31.520,15.371,52.332,0.173,0.0,0.604,0.0,4321280.0,0.0,36.0,2995527680.0,519634944.0,29867892736.0,236019712.0,3628868.0,1492265.0
12-04 09:39:06,32.146,14.758,52.332,0.085,0.0,0.679,0.0,4505600.0,0.0,47.0,2995732480.0,519323648.0,29871493120.0,232525824.0,5861924.0,1621978.0
12-04 09:39:07,32.174,13.652,53.478,0.0,0.0,0.696,0.0,2199552.0,0.0,23.0,2994229248.0,519000064.0,29871939584.0,233906176.0,3473321.0,1410024.0
12-04 09:39:08,29.417,14.970,54.917,0.087,0.0,0.609,0.0,4493312.0,0.0,44.0,2999590912.0,518324224.0,29853732864.0,247427072.0,5905863.0,1641413.0
12-04 09:39:09,31.023,14.645,53.640,0.0,0.0,0.693,0.0,2297856.0,0.0,22.0,3000049664.0,517980160.0,29854736384.0,246308864.0,3546092.0,1450009.0
12-04 09:39:10,30.829,13.731,54.750,0.0,0.0,0.691,0.0,4362240.0,0.0,42.0,3005857792.0,517664768.0,29856403456.0,239149056.0,5800230.0,1584359.0
12-04 09:39:11,31.404,15.149,52.596,0.0,0.0,0.851,0.0,2293760.0,0.0,22.0,3004682240.0,517341184.0,29858295808.0,238755840.0,3455107.0,1406737.0
12-04 09:39:12,14.608,5.509,79.633,0.167,0.0,0.083,0.0,4366336.0,0.0,43.0,3005984768.0,517038080.0,29849997312.0,246054912.0,2558314.0,303137.0
12-04 09:39:13,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3005112320.0,517038080.0,29849997312.0,246927360.0,37819.0,38876.0
12-04 09:39:14,0.500,0.250,99.250,0.0,0.0,0.0,0.0,204800.0,0.0,18.0,3004964864.0,517054464.0,29850238976.0,246816768.0,56017.0,3884.0
12-04 09:39:15,0.167,0.334,96.995,2.504,0.0,0.0,0.0,99368960.0,0.0,187.0,3004981248.0,517054464.0,29850238976.0,246800384.0,2121.0,2683.0
12-04 09:39:16,0.168,0.419,91.541,7.873,0.0,0.0,0.0,270532608.0,0.0,503.0,3004977152.0,517058560.0,29850238976.0,246800384.0,4455.0,5522.0
12-04 09:39:17,0.251,0.418,95.983,3.347,0.0,0.0,4096.0,191467520.0,1.0,352.0,3004919808.0,517058560.0,29850255360.0,246841344.0,3303.0,4992.0
12-04 09:39:18,0.084,0.251,99.498,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3005034496.0,517066752.0,29850259456.0,246714368.0,3873.0,5543.0
12-04 09:39:19,4.637,3.710,91.400,0.0,0.0,0.253,0.0,53248.0,0.0,3.0,3004448768.0,517070848.0,29851983872.0,245571584.0,506555.0,500867.0
12-04 09:39:20,25.751,13.391,60.086,0.0,0.0,0.773,0.0,4571136.0,0.0,29.0,3010400256.0,516743168.0,29849677824.0,242253824.0,3692163.0,1572417.0
12-04 09:39:21,34.731,15.483,48.417,0.941,0.0,0.428,8192.0,61272064.0,2.0,144.0,3010609152.0,515706880.0,29853794304.0,238964736.0,5634018.0,1547951.0
12-04 09:39:22,32.592,15.569,51.069,0.086,0.0,0.684,0.0,11104256.0,0.0,68.0,3009740800.0,515608576.0,29807837184.0,285888512.0,3564017.0,1501985.0
12-04 09:39:23,31.681,14.602,52.920,0.088,0.0,0.708,0.0,4317184.0,0.0,38.0,3009122304.0,515620864.0,29832921088.0,261410816.0,6065178.0,1764947.0
12-04 09:39:24,31.288,16.126,51.797,0.088,0.0,0.701,0.0,2162688.0,0.0,21.0,3008630784.0,515653632.0,29857017856.0,237772800.0,5631269.0,1540962.0
12-04 09:39:25,31.557,16.920,50.592,0.085,0.0,0.846,0.0,4427776.0,0.0,41.0,3009290240.0,515346432.0,29860200448.0,234237952.0,5515808.0,1714864.0
12-04 09:39:26,30.450,17.042,51.557,0.087,0.0,0.865,0.0,2297856.0,0.0,26.0,3011977216.0,515010560.0,29862215680.0,229871616.0,4131045.0,1571709.0
12-04 09:39:27,32.578,15.331,51.568,0.0,0.0,0.523,0.0,4501504.0,0.0,44.0,3014647808.0,514338816.0,29844398080.0,245690368.0,5934721.0,1696343.0
12-04 09:39:28,32.522,14.783,52.0,0.0,0.0,0.696,4096.0,4136960.0,1.0,27.0,3014012928.0,514019328.0,29848141824.0,242900992.0,3809345.0,1635806.0
12-04 09:39:29,32.599,14.185,52.511,0.088,0.0,0.617,0.0,2514944.0,0.0,36.0,3013885952.0,513667072.0,29847027712.0,244494336.0,5766055.0,1611523.0
12-04 09:39:30,31.052,16.681,51.155,0.086,0.0,1.027,0.0,4419584.0,0.0,42.0,3015802880.0,513368064.0,29850787840.0,239116288.0,5867551.0,1672489.0
12-04 09:39:31,30.762,15.337,53.546,0.0,0.0,0.355,0.0,2289664.0,0.0,29.0,3015163904.0,513060864.0,29852160000.0,238690304.0,3727428.0,1597398.0
12-04 09:39:32,32.082,15.785,50.853,0.171,0.0,1.109,0.0,4415488.0,0.0,41.0,3017281536.0,512749568.0,29855612928.0,233431040.0,5879910.0,1679580.0
12-04 09:39:33,30.563,16.450,52.208,0.0,0.0,0.779,0.0,2265088.0,0.0,22.0,3014950912.0,512348160.0,29851586560.0,240189440.0,3696305.0,1576999.0
12-04 09:39:34,31.461,16.422,50.908,0.0,0.0,1.210,0.0,4427776.0,0.0,40.0,3023736832.0,512061440.0,29855072256.0,228204544.0,6029256.0,1749181.0
12-04 09:39:35,31.775,15.844,51.429,0.0,0.0,0.952,0.0,2334720.0,0.0,24.0,3024957440.0,511401984.0,29835456512.0,247259136.0,5556871.0,1510460.0
12-04 09:39:36,31.763,15.445,51.658,0.175,0.0,0.960,0.0,4427776.0,0.0,46.0,3025571840.0,511082496.0,29836066816.0,246353920.0,4034237.0,1765591.0
12-04 09:39:37,33.530,16.175,49.621,0.084,0.0,0.590,0.0,2351104.0,0.0,23.0,3026522112.0,510742528.0,29834829824.0,246980608.0,5573904.0,1510499.0
12-04 09:39:38,32.822,15.857,50.384,0.085,0.0,0.853,0.0,4354048.0,0.0,42.0,3026755584.0,510459904.0,29839208448.0,242651136.0,4981390.0,1742053.0
12-04 09:39:39,32.738,16.412,50.255,0.0,0.0,0.595,0.0,2314240.0,0.0,22.0,3026214912.0,510140416.0,29840683008.0,242036736.0,4643617.0,1544654.0
12-04 09:39:40,30.995,15.275,53.020,0.089,0.0,0.622,0.0,4337664.0,0.0,41.0,3025973248.0,509849600.0,29844205568.0,239046656.0,5994413.0,1737669.0
12-04 09:39:41,31.305,15.079,52.998,0.0,0.0,0.617,0.0,2306048.0,0.0,22.0,3026010112.0,509530112.0,29845659648.0,237875200.0,3626650.0,1543881.0
12-04 09:39:42,33.362,14.987,50.720,0.085,0.0,0.847,0.0,4354048.0,0.0,43.0,3026268160.0,509239296.0,29849346048.0,234221568.0,5962402.0,1720621.0
12-04 09:39:43,31.799,16.795,50.554,0.085,0.0,0.767,0.0,2281472.0,0.0,22.0,3026792448.0,508874752.0,29848195072.0,235212800.0,5725748.0,1597839.0
12-04 09:39:44,31.076,16.146,51.823,0.087,0.0,0.868,0.0,4411392.0,0.0,41.0,3027431424.0,508579840.0,29851717632.0,231346176.0,3891977.0,1692934.0
12-04 09:39:45,32.143,15.816,51.020,0.0,0.0,1.020,0.0,3309568.0,0.0,24.0,3024244736.0,508276736.0,29855727616.0,230825984.0,5790775.0,1628358.0
12-04 09:39:46,31.665,15.789,51.855,0.0,0.0,0.690,0.0,3407872.0,0.0,38.0,3027697664.0,507678720.0,29835026432.0,248672256.0,5482553.0,1630678.0
12-04 09:39:47,31.379,16.379,51.293,0.086,0.0,0.862,0.0,4288512.0,0.0,36.0,3026178048.0,507387904.0,29839101952.0,246407168.0,4181454.0,1679947.0
12-04 09:39:48,32.186,15.663,51.033,0.086,0.0,1.033,0.0,2375680.0,0.0,29.0,3027337216.0,507076608.0,29840449536.0,244211712.0,5707271.0,1583819.0
12-04 09:39:49,32.355,15.962,50.820,0.173,0.0,0.690,0.0,4427776.0,0.0,42.0,3027529728.0,506793984.0,29844398080.0,240353280.0,4003232.0,1746912.0
12-04 09:39:50,33.192,15.749,50.296,0.0,0.0,0.762,0.0,2211840.0,0.0,21.0,3027247104.0,506486784.0,29846421504.0,238919680.0,5660881.0,1554041.0
12-04 09:39:51,31.747,16.003,51.471,0.0,0.0,0.779,0.0,4456448.0,0.0,43.0,3026526208.0,506220544.0,29850120192.0,236208128.0,5968049.0,1727882.0
12-04 09:39:52,23.070,13.147,56.743,6.192,0.0,0.848,4096.0,136810496.0,1.0,262.0,3027742720.0,505905152.0,29842198528.0,243228672.0,3622732.0,1549033.0
12-04 09:39:53,15.346,9.612,62.901,11.636,0.0,0.506,8192.0,269287424.0,2.0,499.0,3026456576.0,505913344.0,29854175232.0,232529920.0,2086525.0,1509099.0
12-04 09:39:54,13.957,10.383,63.915,10.979,0.0,0.766,8192.0,276791296.0,2.0,530.0,3027005440.0,505606144.0,29843648512.0,242814976.0,1522700.0,1492549.0
12-04 09:39:55,30.842,14.261,53.007,0.945,0.0,0.945,4096.0,46174208.0,1.0,116.0,3027091456.0,505311232.0,29846114304.0,240558080.0,11400771.0,1692186.0
12-04 09:39:56,35.844,16.883,45.714,0.779,0.0,0.779,4096.0,65331200.0,1.0,156.0,3038748672.0,504176640.0,29847142400.0,229007360.0,5550815.0,1498501.0
12-04 09:39:57,36.094,16.129,46.295,0.697,0.0,0.785,4096.0,62312448.0,1.0,180.0,3040538624.0,503169024.0,29731266560.0,344100864.0,4070565.0,1777413.0
12-04 09:39:58,32.676,15.695,51.115,0.0,0.0,0.515,0.0,2162688.0,0.0,19.0,3041730560.0,503177216.0,29754888192.0,319279104.0,5634087.0,1547573.0
12-04 09:39:59,32.476,16.195,50.471,0.086,0.0,0.771,0.0,4317184.0,0.0,38.0,3042177024.0,503193600.0,29779648512.0,294055936.0,6014926.0,1748545.0
12-04 09:40:00,31.371,15.114,52.812,0.088,0.0,0.615,0.0,2170880.0,0.0,21.0,3042029568.0,503214080.0,29803692032.0,270139392.0,3550897.0,1502250.0
12-04 09:40:01,30.609,16.348,52.174,0.0,0.0,0.870,0.0,4325376.0,0.0,40.0,3041521664.0,503218176.0,29828415488.0,245919744.0,6040014.0,1760134.0
12-04 09:40:02,31.197,16.581,51.282,0.0,0.0,0.940,0.0,2310144.0,0.0,26.0,3043569664.0,502910976.0,29830234112.0,242360320.0,3617630.0,1538796.0
12-04 09:40:03,32.348,14.957,51.565,0.087,0.0,1.043,0.0,4370432.0,0.0,40.0,3043659776.0,502640640.0,29833875456.0,238899200.0,5984574.0,1728728.0
12-04 09:40:04,31.652,15.565,51.913,0.087,0.0,0.783,0.0,2273280.0,0.0,24.0,3044818944.0,502333440.0,29835722752.0,236199936.0,5646561.0,1554571.0
12-04 09:40:05,32.504,15.352,51.544,0.0,0.0,0.600,0.0,4370432.0,0.0,39.0,3044356096.0,502022144.0,29838880768.0,233816064.0,3948875.0,1707254.0
12-04 09:40:06,32.732,15.979,50.258,0.258,0.0,0.773,0.0,2314240.0,0.0,30.0,3043586048.0,501723136.0,29841108992.0,232656896.0,5529128.0,1493413.0
12-04 09:40:07,32.291,16.399,50.549,0.0,0.0,0.761,0.0,4489216.0,0.0,44.0,3045654528.0,501116928.0,29822812160.0,249491456.0,6048249.0,1760871.0
12-04 09:40:08,31.989,14.724,52.673,0.088,0.0,0.526,0.0,2215936.0,0.0,20.0,3041665024.0,500715520.0,29818449920.0,258244608.0,3575974.0,1519167.0
12-04 09:40:09,31.588,16.056,51.309,0.0,0.0,1.047,0.0,4337664.0,0.0,39.0,3040628736.0,500731904.0,29843427328.0,234287104.0,6074501.0,1780137.0
12-04 09:40:10,31.542,16.118,51.473,0.0,0.0,0.867,0.0,2326528.0,0.0,25.0,3042328576.0,500400128.0,29845282816.0,231063552.0,3563419.0,1512477.0
12-04 09:40:11,32.732,14.691,51.203,0.086,0.0,1.289,0.0,4448256.0,0.0,45.0,3044065280.0,499744768.0,29827248128.0,248016896.0,5996369.0,1734137.0
12-04 09:40:12,33.531,15.411,50.212,0.085,0.0,0.762,0.0,2281472.0,0.0,24.0,3044855808.0,499421184.0,29828497408.0,246300672.0,5669297.0,1561252.0
12-04 09:40:13,32.620,15.068,51.284,0.086,0.0,0.942,0.0,4382720.0,0.0,41.0,3043901440.0,499122176.0,29832392704.0,243658752.0,3935299.0,1719124.0
12-04 09:40:14,31.175,17.462,50.596,0.0,0.0,0.767,0.0,2277376.0,0.0,21.0,3044438016.0,498782208.0,29833842688.0,242012160.0,5715201.0,1583792.0
12-04 09:40:15,32.905,15.767,50.557,0.086,0.0,0.686,0.0,4366336.0,0.0,43.0,3045421056.0,498446336.0,29836980224.0,238227456.0,5909180.0,1689317.0
12-04 09:40:16,31.429,15.844,51.948,0.0,0.0,0.779,0.0,2285568.0,0.0,21.0,3043897344.0,498126848.0,29838774272.0,238276608.0,3776088.0,1626391.0
12-04 09:40:17,32.904,14.948,51.289,0.086,0.0,0.773,0.0,4362240.0,0.0,41.0,3043934208.0,497803264.0,29842427904.0,234909696.0,3808649.0,1644793.0
12-04 09:40:18,31.795,16.838,50.598,0.085,0.0,0.684,0.0,4317184.0,0.0,37.0,3044352000.0,497491968.0,29845741568.0,231489536.0,5838457.0,1654383.0
12-04 09:40:19,31.369,16.205,51.473,0.087,0.0,0.867,0.0,2412544.0,0.0,29.0,3042738176.0,496975872.0,29835878400.0,243482624.0,3741901.0,1598356.0
12-04 09:40:20,31.043,16.261,51.913,0.087,0.0,0.696,0.0,4358144.0,0.0,40.0,3044896768.0,496623616.0,29839216640.0,238338048.0,5986495.0,1733262.0
12-04 09:40:21,32.239,15.644,51.426,0.0,0.0,0.691,0.0,2285568.0,0.0,23.0,3045961728.0,496287744.0,29840695296.0,236130304.0,5595732.0,1507220.0
12-04 09:40:22,33.194,16.262,49.623,0.168,0.0,0.754,4096.0,4362240.0,1.0,40.0,3046809600.0,495943680.0,29843398656.0,232923136.0,6033370.0,1769652.0
12-04 09:40:23,33.020,15.312,50.898,0.0,0.0,0.770,0.0,5480448.0,0.0,33.0,3047227392.0,495620096.0,29845356544.0,230871040.0,5578606.0,1503194.0
12-04 09:40:24,29.340,16.146,52.951,0.781,0.0,0.781,0.0,31477760.0,0.0,86.0,3046715392.0,495316992.0,29847908352.0,229134336.0,3904070.0,1703809.0
12-04 09:40:25,14.201,9.609,63.520,11.735,0.0,0.935,8192.0,267501568.0,2.0,500.0,3046928384.0,495001600.0,29836324864.0,240820224.0,4129112.0,1527888.0
12-04 09:40:26,14.310,9.199,64.736,11.073,0.0,0.681,12288.0,271806464.0,3.0,540.0,3047825408.0,495013888.0,29846818816.0,229416960.0,1533428.0,1505748.0
12-04 09:40:27,27.032,13.003,56.715,2.481,0.0,0.770,4096.0,96829440.0,1.0,189.0,3047645184.0,494710784.0,29846499328.0,230219776.0,9265050.0,1621988.0
12-04 09:40:28,32.544,14.825,52.105,0.088,0.0,0.439,0.0,2564096.0,0.0,40.0,3050504192.0,494075904.0,29826031616.0,248463360.0,5734786.0,1595767.0
12-04 09:40:29,31.381,15.210,52.710,0.087,0.0,0.612,0.0,4411392.0,0.0,43.0,3049992192.0,493793280.0,29829074944.0,246214656.0,3841062.0,1657332.0
12-04 09:40:30,32.146,15.639,51.520,0.0,0.0,0.695,0.0,2244608.0,0.0,22.0,3050627072.0,493481984.0,29831180288.0,243785728.0,5786429.0,1628942.0
12-04 09:40:31,31.625,15.812,51.781,0.0,0.0,0.782,0.0,4403200.0,0.0,41.0,3051581440.0,493174784.0,29833949184.0,240369664.0,6026878.0,1753481.0
12-04 09:40:32,32.592,16.253,50.214,0.257,0.0,0.684,0.0,17637376.0,0.0,55.0,3050999808.0,492834816.0,29845155840.0,230084608.0,3562995.0,1509252.0
12-04 09:40:33,35.615,16.464,46.274,0.780,0.0,0.867,0.0,59330560.0,0.0,149.0,3051204608.0,491601920.0,29765931008.0,310337536.0,5769971.0,1616403.0
12-04 09:40:34,32.244,15.477,51.505,0.0,0.0,0.774,0.0,4382720.0,0.0,39.0,3051057152.0,491663360.0,29791125504.0,285229056.0,5879813.0,1672500.0
12-04 09:40:35,31.616,16.157,51.616,0.087,0.0,0.524,0.0,2179072.0,0.0,22.0,3050201088.0,491675648.0,29813821440.0,263376896.0,3802878.0,1638299.0
12-04 09:40:36,31.752,16.135,51.251,0.086,0.0,0.777,0.0,4308992.0,0.0,39.0,3050844160.0,491712512.0,29839384576.0,237133824.0,5804864.0,1617258.0
12-04 09:40:37,31.299,15.693,52.223,0.087,0.0,0.697,0.0,4390912.0,0.0,39.0,3051294720.0,491433984.0,29842636800.0,233709568.0,3913533.0,1706705.0
12-04 09:40:38,32.811,15.057,51.523,0.0,0.0,0.609,0.0,2240512.0,0.0,22.0,3051376640.0,491122688.0,29843365888.0,233209856.0,5668815.0,1562303.0
12-04 09:40:39,31.730,16.793,50.549,0.084,0.0,0.844,0.0,4481024.0,0.0,43.0,3052945408.0,490479616.0,29826076672.0,249573376.0,6024544.0,1753088.0
12-04 09:40:40,32.414,15.431,51.552,0.0,0.0,0.603,0.0,2232320.0,0.0,20.0,3051712512.0,490172416.0,29827719168.0,249470976.0,3556867.0,1508113.0
12-04 09:40:41,31.928,15.835,51.291,0.172,0.0,0.775,0.0,4435968.0,0.0,44.0,3052408832.0,489897984.0,29830742016.0,246026240.0,5989975.0,1732383.0
12-04 09:40:42,32.381,15.498,51.515,0.0,0.0,0.606,0.0,2260992.0,0.0,22.0,3052470272.0,489590784.0,29832777728.0,244236288.0,5696689.0,1579760.0
12-04 09:40:43,31.502,15.966,51.760,0.086,0.0,0.687,0.0,4403200.0,0.0,41.0,3053793280.0,489283584.0,29835448320.0,240549888.0,3934101.0,1706233.0
12-04 09:40:44,31.443,16.237,51.718,0.0,0.0,0.601,0.0,2228224.0,0.0,20.0,3052564480.0,488984576.0,29836935168.0,240590848.0,5619874.0,1543655.0
12-04 09:40:45,32.841,16.942,48.914,0.434,0.0,0.869,4096.0,36790272.0,1.0,104.0,3054612480.0,488259584.0,29836976128.0,239226880.0,3878137.0,1678885.0
12-04 09:40:46,36.395,16.811,45.147,1.040,0.0,0.607,4096.0,74145792.0,1.0,179.0,3054096384.0,487088128.0,29836013568.0,241876992.0,5751370.0,1605158.0
12-04 09:40:47,33.878,15.477,49.441,0.344,0.0,0.860,0.0,25841664.0,0.0,93.0,3054227456.0,486928384.0,29740273664.0,337645568.0,5280044.0,1574326.0
12-04 09:40:48,32.300,16.365,50.474,0.172,0.0,0.689,0.0,4317184.0,0.0,38.0,3053400064.0,486948864.0,29765226496.0,313499648.0,4337559.0,1698831.0
12-04 09:40:49,30.637,16.695,51.893,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,3052953600.0,486973440.0,29789011968.0,290136064.0,5772974.0,1621719.0
12-04 09:40:50,30.743,16.580,51.986,0.0,0.0,0.691,0.0,4337664.0,0.0,38.0,3052969984.0,487018496.0,29814239232.0,264847360.0,5774219.0,1615539.0
12-04 09:40:51,32.671,15.385,51.080,0.086,0.0,0.778,0.0,4116480.0,0.0,30.0,3053436928.0,487034880.0,29839417344.0,239185920.0,3785931.0,1623609.0
12-04 09:40:52,31.834,15.225,52.163,0.087,0.0,0.692,0.0,2547712.0,0.0,36.0,3053522944.0,486760448.0,29840007168.0,238784512.0,5856426.0,1660581.0
12-04 09:40:53,31.466,16.034,51.724,0.086,0.0,0.690,0.0,2170880.0,0.0,22.0,3054071808.0,486477824.0,29842247680.0,236277760.0,3823180.0,1649064.0
12-04 09:40:54,31.646,17.215,50.380,0.084,0.0,0.675,0.0,4476928.0,0.0,45.0,3054198784.0,486211584.0,29845454848.0,233209856.0,5837820.0,1655002.0
12-04 09:40:55,31.935,15.925,51.199,0.0,0.0,0.942,0.0,4427776.0,0.0,42.0,3057270784.0,485621760.0,29826965504.0,249217024.0,5407827.0,1634871.0
12-04 09:40:56,32.208,15.325,51.602,0.087,0.0,0.779,0.0,2215936.0,0.0,23.0,3057336320.0,485322752.0,29828349952.0,248066048.0,4148065.0,1605265.0
12-04 09:40:57,18.142,11.458,59.983,9.462,0.0,0.955,8192.0,237428736.0,2.0,440.0,3057299456.0,485330944.0,29842001920.0,234442752.0,5715967.0,1588055.0
12-04 09:40:58,14.444,9.431,62.787,12.319,0.0,1.020,12288.0,268894208.0,3.0,507.0,3058188288.0,485031936.0,29830332416.0,245522432.0,2115900.0,1528074.0
12-04 09:40:59,22.241,11.976,59.624,5.218,0.0,0.941,0.0,158519296.0,0.0,327.0,3056492544.0,484741120.0,29828317184.0,249524224.0,7083439.0,1533326.0
12-04 09:41:00,32.244,15.993,51.333,0.086,0.0,0.344,0.0,4317184.0,0.0,40.0,3058237440.0,484446208.0,29831208960.0,245182464.0,6015698.0,1741034.0
12-04 09:41:01,32.419,15.866,50.943,0.086,0.0,0.686,0.0,2158592.0,0.0,20.0,3056979968.0,484151296.0,29832417280.0,245526528.0,3564211.0,1523904.0
12-04 09:41:02,32.540,15.718,50.977,0.0,0.0,0.765,0.0,4313088.0,0.0,40.0,3056566272.0,483876864.0,29835370496.0,243261440.0,6057665.0,1769250.0
12-04 09:41:03,31.469,15.210,52.535,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3057176576.0,483581952.0,29837144064.0,241172480.0,5646489.0,1550445.0
12-04 09:41:04,32.228,16.327,50.425,0.085,0.0,0.935,0.0,4341760.0,0.0,41.0,3056435200.0,483225600.0,29840384000.0,239030272.0,3927921.0,1707868.0
12-04 09:41:05,32.192,16.267,50.856,0.086,0.0,0.599,0.0,2166784.0,0.0,21.0,3056136192.0,482897920.0,29839196160.0,240844800.0,5537880.0,1490359.0
12-04 09:41:06,31.461,15.817,51.599,0.086,0.0,1.037,0.0,4308992.0,0.0,40.0,3056484352.0,482607104.0,29842210816.0,237772800.0,4060955.0,1778057.0
12-04 09:41:07,32.143,15.391,51.616,0.085,0.0,0.765,0.0,2166784.0,0.0,22.0,3056541696.0,482246656.0,29837246464.0,243040256.0,5638615.0,1545220.0
12-04 09:41:08,32.064,16.751,50.338,0.0,0.0,0.846,0.0,4308992.0,0.0,39.0,3056934912.0,481964032.0,29840715776.0,239460352.0,5987407.0,1732219.0
12-04 09:41:09,31.337,15.712,52.257,0.0,0.0,0.694,0.0,2166784.0,0.0,20.0,3056062464.0,481660928.0,29841551360.0,239800320.0,3580002.0,1520120.0
12-04 09:41:10,30.963,16.565,51.778,0.087,0.0,0.607,0.0,4313088.0,0.0,41.0,3057229824.0,481406976.0,29845164032.0,235274240.0,6030965.0,1756765.0
12-04 09:41:11,32.817,15.848,50.646,0.086,0.0,0.603,0.0,2191360.0,0.0,25.0,3058171904.0,481136640.0,29846945792.0,232820736.0,5583879.0,1523085.0
12-04 09:41:12,31.937,15.532,51.920,0.0,0.0,0.611,0.0,4313088.0,0.0,40.0,3057221632.0,480849920.0,29850288128.0,230715392.0,4030150.0,1760646.0
12-04 09:41:13,33.305,15.332,50.511,0.0,0.0,0.852,0.0,2158592.0,0.0,20.0,3056279552.0,480550912.0,29851869184.0,230375424.0,5667231.0,1569865.0
12-04 09:41:14,31.497,16.523,51.463,0.0,0.0,0.516,0.0,4374528.0,0.0,46.0,3057758208.0,479977472.0,29832904704.0,248434688.0,5142917.0,1706279.0
12-04 09:41:15,31.678,15.925,51.627,0.086,0.0,0.685,0.0,2162688.0,0.0,21.0,3057561600.0,479690752.0,29834907648.0,246915072.0,4442834.0,1542113.0
12-04 09:41:16,31.802,15.425,51.560,0.260,0.0,0.953,0.0,4374528.0,0.0,45.0,3058036736.0,479440896.0,29838544896.0,243052544.0,5969994.0,1733472.0
12-04 09:41:17,31.854,15.231,52.480,0.087,0.0,0.348,0.0,2162688.0,0.0,21.0,3057319936.0,479141888.0,29839859712.0,242753536.0,3717844.0,1594789.0
12-04 09:41:18,33.106,15.273,50.768,0.085,0.0,0.768,0.0,4308992.0,0.0,42.0,3057205248.0,478834688.0,29839724544.0,243310592.0,5875204.0,1669480.0
12-04 09:41:19,31.752,14.495,52.890,0.0,0.0,0.863,0.0,4341760.0,0.0,42.0,3056836608.0,478560256.0,29842726912.0,240951296.0,5523153.0,1277432.0
12-04 09:41:20,33.809,12.332,53.691,0.168,0.0,0.0,4096.0,6459392.0,1.0,59.0,3057725440.0,478281728.0,29844414464.0,238653440.0,441631.0,235407.0
12-04 09:41:21,32.449,11.473,55.908,0.171,0.0,0.0,0.0,6475776.0,0.0,64.0,3056734208.0,478023680.0,29849300992.0,235016192.0,495940.0,237102.0
12-04 09:41:22,32.851,11.745,55.319,0.085,0.0,0.0,0.0,6479872.0,0.0,59.0,3057598464.0,477777920.0,29854412800.0,229285888.0,442158.0,235250.0
12-04 09:41:23,31.928,12.048,55.852,0.172,0.0,0.0,0.0,6455296.0,0.0,60.0,3057340416.0,477474816.0,29855690752.0,228569088.0,444481.0,237396.0
12-04 09:41:24,32.272,11.962,55.680,0.086,0.0,0.0,0.0,6475776.0,0.0,61.0,3057991680.0,476897280.0,29838647296.0,245538816.0,444735.0,239493.0
12-04 09:41:25,31.266,12.489,55.990,0.170,0.0,0.085,0.0,8384512.0,0.0,65.0,3057360896.0,476618752.0,29844832256.0,240263168.0,442420.0,235328.0
12-04 09:41:26,32.275,11.416,56.223,0.086,0.0,0.0,0.0,6721536.0,0.0,71.0,3057422336.0,476389376.0,29851193344.0,234070016.0,442355.0,235339.0
12-04 09:41:27,34.690,13.401,51.060,0.763,0.0,0.085,4096.0,56762368.0,1.0,149.0,3060113408.0,475463680.0,29841375232.0,242122752.0,442526.0,235538.0
12-04 09:41:28,6.894,1.412,90.033,1.661,0.0,0.0,0.0,80769024.0,0.0,206.0,3061805056.0,474791936.0,29736132608.0,346345472.0,157774.0,88667.0
12-04 09:41:29,0.167,0.418,94.812,4.603,0.0,0.0,12288.0,172859392.0,3.0,322.0,3061837824.0,474808320.0,29736304640.0,346124288.0,2718.0,2133.0
12-04 09:41:30,0.335,0.502,91.381,7.782,0.0,0.0,16384.0,274104320.0,4.0,511.0,3061800960.0,474820608.0,29736329216.0,346124288.0,4523.0,5401.0
12-04 09:41:31,0.168,0.335,97.569,1.928,0.0,0.0,4096.0,156696576.0,1.0,286.0,3061768192.0,474824704.0,29736341504.0,346140672.0,4064.0,5425.0
12-04 09:41:32,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3061764096.0,474824704.0,29736345600.0,346140672.0,2999.0,3588.0
12-04 09:41:33,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3062149120.0,474824704.0,29736349696.0,345751552.0,3808.0,3849.0
12-04 09:41:34,18.544,10.485,70.364,0.087,0.0,0.520,0.0,94208.0,0.0,5.0,3058085888.0,474832896.0,29750046720.0,336109568.0,3390506.0,1432283.0
12-04 09:41:35,31.239,14.630,53.442,0.0,0.0,0.688,0.0,2179072.0,0.0,21.0,3058896896.0,474841088.0,29771575296.0,313761792.0,3721488.0,1656915.0
12-04 09:41:36,32.439,15.571,51.038,0.173,0.0,0.779,0.0,4329472.0,0.0,39.0,3060981760.0,474849280.0,29796909056.0,286334976.0,6260770.0,1919956.0
12-04 09:41:37,32.021,16.524,50.942,0.0,0.0,0.514,0.0,2158592.0,0.0,19.0,3060846592.0,474857472.0,29820497920.0,262873088.0,5712155.0,1623906.0
12-04 09:41:38,31.842,16.265,51.033,0.086,0.0,0.775,0.0,4120576.0,0.0,29.0,3061403648.0,474873856.0,29845856256.0,236941312.0,5861736.0,1729887.0
12-04 09:41:39,32.616,16.179,50.344,0.0,0.0,0.861,69632.0,2392064.0,4.0,33.0,3055063040.0,474742784.0,29857980416.0,231288832.0,4036859.0,1808198.0
12-04 09:41:40,34.079,16.351,48.623,0.430,0.0,0.516,0.0,30662656.0,0.0,89.0,3057582080.0,473907200.0,29841059840.0,246525952.0,5583272.0,1560040.0
12-04 09:41:41,34.689,16.782,47.059,0.606,0.0,0.865,0.0,50552832.0,0.0,138.0,3060260864.0,473186304.0,29783437312.0,302190592.0,4933987.0,1893776.0
12-04 09:41:42,32.152,15.471,51.340,0.0,0.0,1.037,0.0,2150400.0,0.0,19.0,3058626560.0,473194496.0,29806833664.0,280420352.0,5463520.0,1720589.0
12-04 09:41:43,31.561,16.478,51.090,0.0,0.0,0.872,0.0,2150400.0,0.0,19.0,3058016256.0,473210880.0,29830791168.0,257056768.0,5382450.0,1639887.0
12-04 09:41:44,31.234,16.566,51.424,0.086,0.0,0.690,0.0,4308992.0,0.0,39.0,3058307072.0,473223168.0,29855883264.0,231661568.0,6259001.0,1922383.0
12-04 09:41:45,32.035,15.671,51.948,0.0,0.0,0.346,0.0,2162688.0,0.0,21.0,3059216384.0,472928256.0,29857558528.0,229371904.0,5667322.0,1609793.0
12-04 09:41:46,30.889,16.825,51.596,0.086,0.0,0.604,0.0,4325376.0,0.0,42.0,3059818496.0,472358912.0,29838909440.0,247988224.0,4006902.0,1788513.0
12-04 09:41:47,32.115,15.057,52.045,0.0,0.0,0.783,0.0,2211840.0,0.0,22.0,3059654656.0,472100864.0,29840207872.0,247111680.0,5977741.0,1778826.0
12-04 09:41:48,31.369,15.685,51.993,0.087,0.0,0.867,0.0,2162688.0,0.0,21.0,3059200000.0,471830528.0,29841584128.0,246460416.0,5668892.0,1611375.0
12-04 09:41:49,31.882,16.289,51.045,0.0,0.0,0.784,0.0,4304896.0,0.0,38.0,3058429952.0,471560192.0,29845389312.0,243695616.0,6249757.0,1923411.0
12-04 09:41:50,31.983,15.948,51.379,0.0,0.0,0.690,0.0,2166784.0,0.0,21.0,3058909184.0,471269376.0,29846388736.0,242507776.0,3658320.0,1614094.0
12-04 09:41:51,32.035,15.325,51.775,0.260,0.0,0.606,0.0,3248128.0,0.0,26.0,3059290112.0,470986752.0,29850165248.0,238632960.0,5956951.0,1764585.0
12-04 09:41:52,29.947,15.775,53.119,0.0,0.0,1.159,0.0,3260416.0,0.0,37.0,3060228096.0,470704128.0,29851336704.0,236806144.0,6000955.0,1790612.0
12-04 09:41:53,32.737,16.454,50.043,0.085,0.0,0.682,0.0,2150400.0,0.0,21.0,3060359168.0,470417408.0,29852819456.0,235479040.0,5660183.0,1606115.0
12-04 09:41:54,31.070,15.840,52.219,0.0,0.0,0.870,0.0,4317184.0,0.0,40.0,3058626560.0,470138880.0,29855797248.0,234512384.0,4230966.0,1918903.0
12-04 09:41:55,32.233,15.725,51.520,0.0,0.0,0.521,0.0,2162688.0,0.0,19.0,3058286592.0,469856256.0,29857689600.0,233242624.0,5720784.0,1636040.0
12-04 09:41:56,31.466,16.293,51.121,0.0,0.0,1.121,8192.0,4198400.0,2.0,37.0,3059335168.0,469585920.0,29860712448.0,229441536.0,5996504.0,1786586.0
12-04 09:41:57,31.466,16.121,51.638,0.086,0.0,0.690,0.0,2314240.0,0.0,30.0,3058044928.0,469307392.0,29862858752.0,228864000.0,5924745.0,1746136.0
12-04 09:41:58,31.293,17.177,51.020,0.0,0.0,0.510,0.0,2183168.0,0.0,21.0,3059662848.0,468729856.0,29842509824.0,248172544.0,3740663.0,1658718.0
12-04 09:41:59,32.345,15.170,51.613,0.087,0.0,0.785,0.0,4358144.0,0.0,41.0,3059093504.0,468439040.0,29845012480.0,246530048.0,6164512.0,1883028.0
12-04 09:42:00,32.261,16.681,50.550,0.085,0.0,0.423,0.0,2174976.0,0.0,20.0,3058311168.0,468156416.0,29847597056.0,245010432.0,5713100.0,1633836.0
12-04 09:42:01,31.534,16.967,50.814,0.0,0.0,0.686,0.0,4231168.0,0.0,35.0,3060207616.0,467881984.0,29850374144.0,240611328.0,5979655.0,1778781.0
12-04 09:42:02,32.325,15.212,51.685,0.086,0.0,0.691,0.0,2285568.0,0.0,27.0,3059744768.0,467595264.0,29851664384.0,240070656.0,3962546.0,1768889.0
12-04 09:42:03,32.322,14.905,52.080,0.087,0.0,0.607,0.0,2207744.0,0.0,24.0,3059564544.0,467320832.0,29852794880.0,239394816.0,5714311.0,1643956.0
12-04 09:42:04,32.277,16.610,50.342,0.086,0.0,0.685,0.0,4317184.0,0.0,40.0,3059314688.0,467091456.0,29856043008.0,236625920.0,6235020.0,1914518.0
12-04 09:42:05,30.917,16.681,51.790,0.0,0.0,0.611,0.0,2166784.0,0.0,21.0,3058778112.0,466804736.0,29857734656.0,235757568.0,5666954.0,1606183.0
12-04 09:42:06,13.127,7.609,70.569,8.361,0.0,0.334,20480.0,190545920.0,5.0,379.0,3069276160.0,466423808.0,29836873728.0,246501376.0,3190462.0,1368625.0
12-04 09:42:07,3.448,2.187,79.563,14.802,0.0,0.0,16384.0,268537856.0,4.0,511.0,3068268544.0,466440192.0,29839785984.0,244580352.0,596953.0,1042195.0
12-04 09:42:08,7.926,4.047,77.150,10.624,0.0,0.253,4096.0,230936576.0,1.0,430.0,3066925056.0,466452480.0,29846142976.0,239554560.0,1576237.0,1137940.0
12-04 09:42:09,32.465,16.059,50.955,0.087,0.0,0.434,0.0,2052096.0,0.0,17.0,3069988864.0,466182144.0,29846413312.0,236490752.0,3575345.0,1561000.0
12-04 09:42:10,28.781,17.891,51.945,0.0,0.0,1.383,4096.0,126976.0,1.0,6.0,3081056256.0,465788928.0,29836668928.0,235560960.0,8510384.0,2049975.0
12-04 09:42:11,30.594,16.696,51.836,0.087,0.0,0.787,61440.0,2039808.0,2.0,15.0,3083358208.0,465506304.0,29837549568.0,232660992.0,6614791.0,1973507.0
12-04 09:42:12,31.079,16.267,52.055,0.0,0.0,0.599,0.0,2162688.0,0.0,19.0,3083157504.0,465240064.0,29838573568.0,232103936.0,8211602.0,1997946.0
12-04 09:42:13,32.419,16.209,50.686,0.0,0.0,0.686,4096.0,2199552.0,1.0,23.0,3082555392.0,464965632.0,29839880192.0,231673856.0,8249174.0,1925284.0
12-04 09:42:14,31.100,16.667,51.375,0.0,0.0,0.859,0.0,2285568.0,0.0,26.0,3083681792.0,464683008.0,29841113088.0,229597184.0,6477805.0,2010179.0
12-04 09:42:15,32.792,16.055,50.213,0.171,0.0,0.769,0.0,2174976.0,0.0,23.0,3083771904.0,464400384.0,29842677760.0,228225024.0,5730237.0,1649438.0
12-04 09:42:16,30.439,17.197,51.419,0.0,0.0,0.946,0.0,2170880.0,0.0,22.0,3084521472.0,463822848.0,29821857792.0,248872960.0,5831683.0,1699577.0
12-04 09:42:17,32.064,16.582,50.423,0.0,0.0,0.931,0.0,4313088.0,0.0,38.0,3084070912.0,463548416.0,29824819200.0,246636544.0,4243205.0,1927465.0
12-04 09:42:18,31.515,15.758,51.861,0.087,0.0,0.779,0.0,2191360.0,0.0,22.0,3084247040.0,463269888.0,29826445312.0,245112832.0,5645226.0,1595587.0
12-04 09:42:19,31.374,16.768,51.167,0.0,0.0,0.691,0.0,4206592.0,0.0,32.0,3084918784.0,462995456.0,29829160960.0,241999872.0,6018816.0,1792463.0
12-04 09:42:20,31.466,16.638,51.121,0.086,0.0,0.690,0.0,3137536.0,0.0,39.0,3084992512.0,462721024.0,29831221248.0,240140288.0,5915005.0,1744199.0
12-04 09:42:21,30.335,16.226,52.822,0.0,0.0,0.617,0.0,2297856.0,0.0,30.0,3084500992.0,462417920.0,29830012928.0,242143232.0,3947016.0,1755079.0
12-04 09:42:22,32.371,15.836,51.006,0.087,0.0,0.700,0.0,2170880.0,0.0,22.0,3085152256.0,462131200.0,29830856704.0,240934912.0,5729937.0,1625290.0
12-04 09:42:23,31.136,16.479,51.778,0.0,0.0,0.607,0.0,4313088.0,0.0,38.0,3084644352.0,461869056.0,29834162176.0,238399488.0,6165388.0,1885276.0
12-04 09:42:24,32.152,15.385,51.685,0.0,0.0,0.778,0.0,2174976.0,0.0,23.0,3083137024.0,461561856.0,29832937472.0,241438720.0,3673739.0,1620111.0
12-04 09:42:25,32.465,15.625,51.042,0.0,0.0,0.868,0.0,4308992.0,0.0,38.0,3084546048.0,461279232.0,29835620352.0,237629440.0,6213543.0,1901147.0
12-04 09:42:26,32.550,15.057,51.523,0.174,0.0,0.696,0.0,2195456.0,0.0,24.0,3083755520.0,461004800.0,29837836288.0,236478464.0,5733116.0,1621509.0
12-04 09:42:27,31.218,16.810,51.115,0.0,0.0,0.858,0.0,2162688.0,0.0,19.0,3084742656.0,460718080.0,29838815232.0,234799104.0,5801675.0,1702151.0
12-04 09:42:28,35.891,16.113,46.462,0.767,0.0,0.767,4096.0,53288960.0,1.0,140.0,3083591680.0,459841536.0,29835509760.0,240132096.0,4825447.0,1838111.0
12-04 09:42:29,37.565,16.580,44.301,0.864,0.0,0.691,4096.0,73322496.0,1.0,164.0,3084820480.0,458797056.0,29733076992.0,342380544.0,4972171.0,1630015.0
12-04 09:42:30,31.359,16.376,51.220,0.174,0.0,0.871,0.0,16535552.0,0.0,59.0,3083476992.0,458821632.0,29747871744.0,328904704.0,5750286.0,1655793.0
12-04 09:42:31,31.130,16.174,51.826,0.087,0.0,0.783,0.0,4333568.0,0.0,41.0,3083960320.0,458846208.0,29772705792.0,303562752.0,6266919.0,1929647.0
12-04 09:42:32,32.041,15.418,51.766,0.086,0.0,0.689,0.0,2174976.0,0.0,21.0,3083501568.0,458858496.0,29796405248.0,280309760.0,4161852.0,1663868.0
12-04 09:42:33,32.118,15.625,51.302,0.0,0.0,0.955,0.0,4132864.0,0.0,29.0,3082838016.0,458866688.0,29821820928.0,255549440.0,5421044.0,1699097.0
12-04 09:42:34,31.680,16.275,51.349,0.087,0.0,0.609,0.0,2387968.0,0.0,31.0,3083030528.0,458899456.0,29844770816.0,232374272.0,6114815.0,1840393.0
12-04 09:42:35,32.085,16.596,50.723,0.085,0.0,0.511,4096.0,2170880.0,1.0,22.0,3083493376.0,458633216.0,29846376448.0,230572032.0,5707982.0,1635117.0
12-04 09:42:36,32.968,16.779,49.410,0.0,0.0,0.843,0.0,4325376.0,0.0,41.0,3084390400.0,458063872.0,29827805184.0,248815616.0,6184613.0,1891613.0
12-04 09:42:37,32.222,15.897,51.111,0.0,0.0,0.769,0.0,2158592.0,0.0,19.0,3085664256.0,457785344.0,29828681728.0,246943744.0,3663841.0,1609323.0
12-04 09:42:38,30.332,15.559,51.049,2.273,0.0,0.787,4096.0,105877504.0,1.0,210.0,3086323712.0,457519104.0,29829140480.0,246091776.0,5857429.0,1720756.0
12-04 09:42:39,15.884,11.272,60.120,11.785,0.0,0.939,8192.0,263286784.0,2.0,510.0,3085864960.0,457490432.0,29838049280.0,237670400.0,4567410.0,1731587.0
12-04 09:42:40,16.652,10.077,62.681,9.991,0.0,0.598,8192.0,270630912.0,2.0,521.0,3085983744.0,457211904.0,29828472832.0,247406592.0,1677072.0,1646859.0
12-04 09:42:41,30.776,15.172,52.500,0.603,0.0,0.948,0.0,33095680.0,0.0,86.0,3085971456.0,456941568.0,29830991872.0,245170176.0,9351484.0,1797672.0
12-04 09:42:42,31.207,16.552,51.724,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,3085111296.0,456654848.0,29832433664.0,244875264.0,5674881.0,1608780.0
12-04 09:42:43,31.404,17.447,50.043,0.085,0.0,1.021,0.0,4333568.0,0.0,41.0,3083800576.0,456384512.0,29835599872.0,243290112.0,6231744.0,1923139.0
12-04 09:42:44,33.078,15.476,50.510,0.085,0.0,0.850,0.0,2162688.0,0.0,21.0,3084218368.0,456126464.0,29837578240.0,241152000.0,3676803.0,1621688.0
12-04 09:42:45,32.765,15.102,50.939,0.0,0.0,1.195,0.0,2166784.0,0.0,21.0,3084308480.0,455847936.0,29838561280.0,240357376.0,5841854.0,1698872.0
12-04 09:42:46,31.885,15.725,51.607,0.087,0.0,0.695,0.0,4321280.0,0.0,40.0,3084066816.0,455593984.0,29841584128.0,237830144.0,6127643.0,1858731.0
12-04 09:42:47,31.779,16.235,51.295,0.0,0.0,0.691,0.0,2158592.0,0.0,19.0,3084017664.0,455315456.0,29843054592.0,236687360.0,3654372.0,1613637.0
12-04 09:42:48,31.469,16.434,51.311,0.087,0.0,0.699,0.0,4317184.0,0.0,38.0,3084660736.0,455045120.0,29846048768.0,233320448.0,6232741.0,1912147.0
12-04 09:42:49,32.498,15.644,51.167,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,3080306688.0,454774784.0,29846061056.0,237932544.0,5687266.0,1595027.0
12-04 09:42:50,32.641,15.671,51.082,0.087,0.0,0.519,0.0,2195456.0,0.0,24.0,3081523200.0,454520832.0,29847150592.0,235880448.0,5812278.0,1707133.0
12-04 09:42:51,33.106,16.297,49.659,0.171,0.0,0.768,0.0,16203776.0,0.0,68.0,3083153408.0,453984256.0,29836275712.0,245661696.0,6139847.0,1868811.0
12-04 09:42:52,34.771,16.221,47.541,0.518,0.0,0.949,4096.0,44482560.0,1.0,107.0,3080327168.0,453484544.0,29799739392.0,285523968.0,3707270.0,1640262.0
12-04 09:42:53,32.118,15.538,51.562,0.087,0.0,0.694,0.0,4259840.0,0.0,32.0,3082428416.0,453500928.0,29823651840.0,259493888.0,5938985.0,1746538.0
12-04 09:42:54,32.087,16.435,50.783,0.0,0.0,0.696,0.0,2273280.0,0.0,27.0,3082493952.0,453529600.0,29847371776.0,235679744.0,5973860.0,1774875.0
12-04 09:42:55,31.760,16.738,50.644,0.0,0.0,0.858,0.0,2154496.0,0.0,21.0,3084070912.0,453275648.0,29848383488.0,233345024.0,5725189.0,1643712.0
12-04 09:42:56,32.444,15.749,51.205,0.086,0.0,0.516,0.0,4329472.0,0.0,44.0,3083268096.0,453042176.0,29851590656.0,231174144.0,4221238.0,1912731.0
12-04 09:42:57,32.558,14.987,51.680,0.086,0.0,0.689,0.0,2162688.0,0.0,20.0,3083710464.0,452775936.0,29852622848.0,229965824.0,5572048.0,1555015.0
12-04 09:42:58,32.066,15.990,51.080,0.0,0.0,0.864,0.0,4096000.0,0.0,28.0,3082207232.0,452231168.0,29834551296.0,250085376.0,6031544.0,1804692.0
12-04 09:42:59,32.0,16.261,50.870,0.087,0.0,0.783,0.0,6905856.0,0.0,49.0,3085033472.0,451981312.0,29836574720.0,245485568.0,4028266.0,1806244.0
12-04 09:43:00,37.223,16.951,44.123,0.767,0.0,0.937,4096.0,74645504.0,1.0,169.0,3085819904.0,451043328.0,29768077312.0,314134528.0,5726441.0,1646296.0
12-04 09:43:01,30.370,16.285,52.553,0.264,0.0,0.528,0.0,4239360.0,0.0,34.0,3083317248.0,451059712.0,29793763328.0,290934784.0,5945685.0,1753332.0
12-04 09:43:02,32.530,16.179,50.516,0.0,0.0,0.775,0.0,2379776.0,0.0,32.0,3082792960.0,451072000.0,29817298944.0,267911168.0,5954573.0,1759842.0
12-04 09:43:03,32.456,14.737,51.754,0.0,0.0,1.053,0.0,2154496.0,0.0,19.0,3083100160.0,451080192.0,29840711680.0,244183040.0,5753194.0,1659958.0
12-04 09:43:04,30.503,16.638,51.646,0.087,0.0,1.127,0.0,4313088.0,0.0,38.0,3083657216.0,450818048.0,29843693568.0,240906240.0,4224446.0,1908213.0
12-04 09:43:05,33.418,15.306,50.425,0.085,0.0,0.765,0.0,2154496.0,0.0,21.0,3084054528.0,450551808.0,29845499904.0,238968832.0,5684671.0,1618582.0
12-04 09:43:06,31.170,17.250,50.897,0.0,0.0,0.683,0.0,4202496.0,0.0,35.0,3083718656.0,450293760.0,29848215552.0,236847104.0,5873836.0,1709703.0
12-04 09:43:07,33.333,14.729,50.991,0.086,0.0,0.861,0.0,2293760.0,0.0,30.0,3084623872.0,450031616.0,29849300992.0,235118592.0,6030389.0,1803991.0
12-04 09:43:08,31.592,16.695,50.942,0.086,0.0,0.685,0.0,2158592.0,0.0,20.0,3084054528.0,449765376.0,29850894336.0,234360832.0,3647733.0,1610406.0
12-04 09:43:09,31.570,17.491,50.341,0.0,0.0,0.597,0.0,4321280.0,0.0,40.0,3083886592.0,449519616.0,29853405184.0,232263680.0,6288007.0,1939173.0
12-04 09:43:10,31.173,15.324,52.102,0.788,0.0,0.613,4096.0,41615360.0,1.0,96.0,3084787712.0,449253376.0,29852790784.0,232243200.0,5682200.0,1614465.0
12-04 09:43:11,19.294,12.661,57.537,9.388,0.0,1.120,16384.0,277876736.0,4.0,521.0,3083149312.0,448978944.0,29847699456.0,239247360.0,4590200.0,1757212.0
12-04 09:43:12,16.159,11.083,60.914,11.421,0.0,0.423,8192.0,270675968.0,2.0,526.0,3085398016.0,448696320.0,29836316672.0,248664064.0,1657725.0,1624171.0
12-04 09:43:13,26.990,14.273,55.536,2.595,0.0,0.606,0.0,85725184.0,0.0,192.0,3084353536.0,448425984.0,29838094336.0,248201216.0,3768249.0,1679945.0
12-04 09:43:14,31.979,15.298,51.858,0.0,0.0,0.864,0.0,2269184.0,0.0,25.0,3084750848.0,448135168.0,29839794176.0,246394880.0,3929012.0,1757412.0
12-04 09:43:15,32.481,15.686,50.895,0.085,0.0,0.853,4096.0,2174976.0,1.0,23.0,3083612160.0,447860736.0,29841485824.0,246116352.0,5692072.0,1611589.0
12-04 09:43:16,31.908,16.424,50.642,0.086,0.0,0.941,0.0,4313088.0,0.0,41.0,3083898880.0,447578112.0,29844418560.0,243179520.0,8233872.0,1885581.0
12-04 09:43:17,32.612,15.484,51.471,0.0,0.0,0.433,16384.0,2154496.0,1.0,19.0,3084226560.0,447295488.0,29845835776.0,241717248.0,7644972.0,1600349.0
12-04 09:43:18,30.928,17.096,51.031,0.0,0.0,0.945,73728.0,4083712.0,5.0,26.0,3084353536.0,447033344.0,29849309184.0,238379008.0,5956100.0,1753245.0
12-04 09:43:19,33.592,15.073,50.388,0.086,0.0,0.861,0.0,2404352.0,0.0,37.0,3083821056.0,446758912.0,29850624000.0,237871104.0,6096517.0,1842008.0
12-04 09:43:20,30.915,16.926,51.468,0.0,0.0,0.691,0.0,2174976.0,0.0,19.0,3083427840.0,446488576.0,29852127232.0,237031424.0,5686969.0,1613269.0
12-04 09:43:21,31.693,16.494,50.950,0.086,0.0,0.777,0.0,4313088.0,0.0,40.0,3082420224.0,446246912.0,29855993856.0,234414080.0,6183486.0,1885714.0
12-04 09:43:22,32.261,15.565,51.217,0.0,0.0,0.957,0.0,2154496.0,0.0,19.0,3083517952.0,445976576.0,29857361920.0,232218624.0,3671785.0,1612959.0
12-04 09:43:23,34.545,16.017,48.398,0.519,0.0,0.519,0.0,32710656.0,0.0,91.0,3084689408.0,445190144.0,29845663744.0,243531776.0,5886609.0,1716569.0
12-04 09:43:24,36.860,17.406,43.942,0.683,0.0,1.109,0.0,76079104.0,0.0,176.0,3085377536.0,444092416.0,29838839808.0,250765312.0,6137018.0,1868991.0
12-04 09:43:25,33.780,16.764,48.533,0.251,0.0,0.671,0.0,16265216.0,0.0,70.0,3082162176.0,444096512.0,29761196032.0,331620352.0,5731410.0,1642801.0
12-04 09:43:26,32.358,15.491,51.463,0.086,0.0,0.602,0.0,2158592.0,0.0,20.0,3082444800.0,444112896.0,29784412160.0,308105216.0,3840051.0,1701624.0
12-04 09:43:27,32.699,14.706,52.163,0.0,0.0,0.433,0.0,4308992.0,0.0,38.0,3082158080.0,444116992.0,29809582080.0,283217920.0,6114883.0,1841787.0
12-04 09:43:28,32.283,16.440,50.426,0.0,0.0,0.852,0.0,2195456.0,0.0,22.0,3082506240.0,444137472.0,29832581120.0,259850240.0,5740525.0,1656059.0
12-04 09:43:29,30.963,16.826,51.171,0.0,0.0,1.041,0.0,4304896.0,0.0,39.0,3083202560.0,444149760.0,29857984512.0,233738240.0,6149700.0,1867921.0
12-04 09:43:30,31.223,16.852,50.898,0.171,0.0,0.855,0.0,2158592.0,0.0,21.0,3083190272.0,443891712.0,29859602432.0,232390656.0,5785678.0,1673433.0
12-04 09:43:31,32.453,16.014,50.426,0.085,0.0,1.022,0.0,2187264.0,0.0,26.0,3083472896.0,443625472.0,29861711872.0,230264832.0,3726219.0,1634121.0
12-04 09:43:32,30.809,17.212,51.377,0.0,0.0,0.602,0.0,4313088.0,0.0,38.0,3083333632.0,443330560.0,29861830656.0,230580224.0,6169866.0,1879968.0
12-04 09:43:33,31.472,15.869,52.128,0.089,0.0,0.443,0.0,2179072.0,0.0,20.0,3083980800.0,443064320.0,29863669760.0,228360192.0,5684339.0,1624603.0
12-04 09:43:34,31.684,12.413,55.556,0.087,0.0,0.260,4096.0,6467584.0,1.0,60.0,3084763136.0,442535936.0,29846016000.0,245760000.0,2862948.0,519684.0
12-04 09:43:35,32.653,12.500,54.762,0.085,0.0,0.0,0.0,6471680.0,0.0,60.0,3082973184.0,442294272.0,29851639808.0,242167808.0,442352.0,236109.0
12-04 09:43:36,32.283,12.862,54.600,0.256,0.0,0.0,0.0,6488064.0,0.0,61.0,3083104256.0,442064896.0,29856452608.0,237453312.0,1023882.0,242085.0
12-04 09:43:37,31.512,12.895,55.508,0.085,0.0,0.0,0.0,6467584.0,0.0,61.0,3083591680.0,441843712.0,29861203968.0,232435712.0,441902.0,235298.0
12-04 09:43:38,32.038,11.399,56.390,0.173,0.0,0.0,0.0,6471680.0,0.0,60.0,3082240000.0,441622528.0,29866016768.0,229195776.0,441677.0,235322.0
12-04 09:43:39,32.493,11.034,56.473,0.0,0.0,0.0,0.0,7278592.0,0.0,75.0,3082838016.0,441118720.0,29849690112.0,245428224.0,491735.0,262891.0
12-04 09:43:40,32.106,12.158,55.565,0.171,0.0,0.0,0.0,6459392.0,0.0,61.0,3083194368.0,440872960.0,29854261248.0,240746496.0,442060.0,236127.0
12-04 09:43:41,31.497,12.134,56.282,0.086,0.0,0.0,0.0,6492160.0,0.0,62.0,3082756096.0,440647680.0,29858750464.0,236920832.0,442066.0,236218.0
12-04 09:43:42,30.293,12.392,57.057,0.258,0.0,0.0,0.0,8536064.0,0.0,74.0,3083481088.0,440430592.0,29865451520.0,229711872.0,442055.0,236000.0
12-04 09:43:43,10.583,4.500,76.667,8.250,0.0,0.0,8192.0,243810304.0,2.0,471.0,3083513856.0,440172544.0,29850939392.0,244449280.0,167481.0,100228.0
12-04 09:43:44,0.084,0.418,86.455,13.043,0.0,0.0,8192.0,273903616.0,2.0,519.0,3083485184.0,440180736.0,29850959872.0,244449280.0,2715.0,3851.0
12-04 09:43:45,19.147,6.605,69.983,4.264,0.0,0.0,0.0,124964864.0,0.0,242.0,3082407936.0,440197120.0,29865496576.0,230973440.0,295049.0,157126.0
12-04 09:43:46,31.693,12.522,55.613,0.173,0.0,0.0,0.0,6488064.0,0.0,59.0,3083886592.0,439705600.0,29849268224.0,246214656.0,443201.0,236259.0
12-04 09:43:47,31.854,11.749,56.310,0.087,0.0,0.0,0.0,6475776.0,0.0,61.0,3083878400.0,439455744.0,29853708288.0,242032640.0,441983.0,235647.0
12-04 09:43:48,29.723,12.912,56.672,0.693,0.0,0.0,0.0,8396800.0,0.0,66.0,3082735616.0,439238656.0,29859958784.0,237142016.0,442585.0,237165.0
12-04 09:43:49,31.529,12.543,55.842,0.086,0.0,0.0,0.0,6709248.0,0.0,71.0,3082727424.0,439021568.0,29864677376.0,232648704.0,589540.0,315254.0
12-04 09:43:50,32.010,11.907,55.910,0.173,0.0,0.0,0.0,6459392.0,0.0,57.0,3082297344.0,438792192.0,29869481984.0,228503552.0,441863.0,235953.0
12-04 09:43:51,32.048,11.997,55.870,0.086,0.0,0.0,0.0,6492160.0,0.0,61.0,3083890688.0,438231040.0,29849153536.0,247799808.0,459463.0,254014.0
12-04 09:43:52,31.556,13.156,55.202,0.086,0.0,0.0,0.0,6488064.0,0.0,58.0,3082698752.0,437993472.0,29854740480.0,243642368.0,442609.0,237212.0
12-04 09:43:53,32.907,10.997,55.925,0.171,0.0,0.0,0.0,6475776.0,0.0,58.0,3081818112.0,437764096.0,29859360768.0,240132096.0,441501.0,234922.0
12-04 09:43:54,24.704,8.460,64.552,2.200,0.0,0.085,8192.0,95711232.0,2.0,245.0,3082924032.0,436772864.0,29858217984.0,241160192.0,337222.0,179692.0
12-04 09:43:55,6.761,1.586,88.564,3.088,0.0,0.0,0.0,103292928.0,0.0,202.0,3082960896.0,436363264.0,29730181120.0,369569792.0,5144.0,6771.0
12-04 09:43:56,0.417,0.500,99.0,0.083,0.0,0.0,0.0,4521984.0,0.0,21.0,3084341248.0,436371456.0,29727150080.0,371212288.0,2494.0,3715.0
12-04 09:43:57,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084341248.0,436371456.0,29727150080.0,371212288.0,2022.0,2604.0
12-04 09:43:58,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084341248.0,436371456.0,29727150080.0,371212288.0,2279.0,3006.0
12-04 09:43:59,0.084,0.418,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084423168.0,436371456.0,29727150080.0,371130368.0,3209.0,4755.0
12-04 09:44:00,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3084414976.0,436379648.0,29727158272.0,371122176.0,2082.0,2844.0
12-04 09:44:01,0.083,0.500,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3084410880.0,436383744.0,29727158272.0,371122176.0,2615.0,3760.0
12-04 09:44:02,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3084410880.0,436383744.0,29727158272.0,371122176.0,3928.0,5178.0
12-04 09:44:03,0.334,0.334,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084410880.0,436383744.0,29727158272.0,371122176.0,4351.0,5576.0
12-04 09:44:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084410880.0,436383744.0,29727158272.0,371122176.0,3717.0,4754.0
12-04 09:44:05,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084402688.0,436383744.0,29727166464.0,371122176.0,19325.0,19071.0
12-04 09:44:06,0.0,0.084,99.832,0.084,0.0,0.0,0.0,36864.0,0.0,5.0,3084390400.0,436396032.0,29727166464.0,371122176.0,3927.0,5270.0
12-04 09:44:07,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3084390400.0,436396032.0,29727166464.0,371122176.0,2805.0,3082.0
12-04 09:44:08,13.151,8.284,77.968,0.0,0.0,0.598,0.0,0.0,0.0,0.0,3081965568.0,436396032.0,29737070592.0,363642880.0,3288443.0,1257385.0
12-04 09:44:09,30.401,15.767,53.223,0.087,0.0,0.523,0.0,2203648.0,0.0,19.0,3081400320.0,436404224.0,29759242240.0,342028288.0,3741508.0,1700503.0
12-04 09:44:10,32.106,16.182,51.027,0.0,0.0,0.685,0.0,2150400.0,0.0,19.0,3081846784.0,436404224.0,29782261760.0,318562304.0,5811308.0,1733935.0
12-04 09:44:11,30.230,16.046,52.660,0.089,0.0,0.975,0.0,4296704.0,0.0,38.0,3081502720.0,436428800.0,29807747072.0,293396480.0,4217736.0,1965927.0
12-04 09:44:12,32.991,15.938,50.386,0.0,0.0,0.686,0.0,2203648.0,0.0,22.0,3081625600.0,436441088.0,29831483392.0,269524992.0,5942290.0,1808100.0
12-04 09:44:13,30.850,15.600,52.673,0.0,0.0,0.876,0.0,2203648.0,0.0,22.0,3069894656.0,436461568.0,29854740480.0,257978368.0,5889478.0,1784762.0
12-04 09:44:14,31.034,16.724,51.034,0.0,0.0,1.207,0.0,2183168.0,0.0,22.0,3070455808.0,436469760.0,29880016896.0,232132608.0,5981842.0,1822214.0
12-04 09:44:15,31.547,16.249,51.340,0.086,0.0,0.778,0.0,4304896.0,0.0,38.0,3069947904.0,436219904.0,29881729024.0,231178240.0,6372006.0,2037093.0
12-04 09:44:16,30.917,15.983,52.227,0.0,0.0,0.873,0.0,2179072.0,0.0,24.0,3069562880.0,435957760.0,29883531264.0,230023168.0,5784687.0,1710586.0
12-04 09:44:17,31.607,15.101,52.414,0.176,0.0,0.702,0.0,2179072.0,0.0,21.0,3069739008.0,435707904.0,29885468672.0,228159488.0,5836729.0,1738707.0
12-04 09:44:18,30.563,16.537,51.948,0.087,0.0,0.866,0.0,4190208.0,0.0,34.0,3072851968.0,435171328.0,29863849984.0,247201792.0,3976168.0,1825477.0
12-04 09:44:19,31.670,16.437,50.947,0.086,0.0,0.861,0.0,2285568.0,0.0,25.0,3072393216.0,434917376.0,29864771584.0,246992896.0,6310185.0,2004840.0
12-04 09:44:20,27.825,14.812,52.226,4.281,0.0,0.856,12288.0,221196288.0,3.0,384.0,3071086592.0,434929664.0,29884129280.0,228929536.0,6042479.0,1858275.0
12-04 09:44:21,19.171,10.622,60.449,8.981,0.0,0.777,28672.0,242425856.0,6.0,487.0,3071860736.0,434655232.0,29863657472.0,248901632.0,5933169.0,1814578.0
12-04 09:44:22,31.250,15.538,52.691,0.087,0.0,0.434,0.0,2174976.0,0.0,21.0,3070177280.0,434544640.0,29877231616.0,237121536.0,1668501.0,1673712.0
12-04 09:44:23,32.087,16.087,51.217,0.0,0.0,0.609,0.0,2207744.0,0.0,25.0,3072802816.0,434118656.0,29866029056.0,246124544.0,3490330.0,1740918.0
12-04 09:44:24,31.453,17.179,50.598,0.085,0.0,0.684,0.0,4358144.0,0.0,42.0,3073998848.0,433807360.0,29865959424.0,245309440.0,10488250.0,2073960.0
12-04 09:44:25,31.186,16.237,51.804,0.0,0.0,0.773,0.0,2174976.0,0.0,22.0,3071684608.0,433545216.0,29867958272.0,245886976.0,5840626.0,1738504.0
12-04 09:44:26,31.882,15.418,51.829,0.0,0.0,0.871,0.0,2240512.0,0.0,24.0,3071361024.0,433278976.0,29870006272.0,244428800.0,6251576.0,1706488.0
12-04 09:44:27,32.732,16.237,50.258,0.086,0.0,0.687,0.0,4247552.0,0.0,35.0,3070922752.0,433000448.0,29873025024.0,242126848.0,5531854.0,1846916.0
12-04 09:44:28,31.379,16.379,51.466,0.086,0.0,0.690,0.0,2338816.0,0.0,27.0,3071361024.0,432726016.0,29874737152.0,240250880.0,6309374.0,2003664.0
12-04 09:44:29,31.456,16.551,51.300,0.0,0.0,0.693,0.0,1855488.0,0.0,21.0,3067604992.0,432599040.0,29885378560.0,233492480.0,5755455.0,1700681.0
12-04 09:44:30,31.990,17.153,50.0,0.0,0.0,0.858,0.0,2215936.0,0.0,26.0,3069190144.0,432259072.0,29881376768.0,236249088.0,5976637.0,1832261.0
12-04 09:44:31,31.790,15.808,51.790,0.0,0.0,0.611,0.0,4333568.0,0.0,39.0,3069657088.0,432017408.0,29885169664.0,232230912.0,6369205.0,2029572.0
12-04 09:44:32,30.723,17.787,50.809,0.085,0.0,0.596,0.0,2211840.0,0.0,23.0,3069960192.0,431738880.0,29886775296.0,230600704.0,5787409.0,1721444.0
12-04 09:44:33,31.515,16.537,51.429,0.0,0.0,0.519,0.0,2232320.0,0.0,25.0,3072282624.0,431185920.0,29866221568.0,249384960.0,5869771.0,1775076.0
12-04 09:44:34,31.579,15.962,50.992,0.173,0.0,1.294,0.0,4206592.0,0.0,35.0,3071610880.0,430923776.0,29869953024.0,246587392.0,5336720.0,1903306.0
12-04 09:44:35,31.136,16.132,51.605,0.087,0.0,1.041,0.0,2330624.0,0.0,30.0,3071729664.0,430665728.0,29870813184.0,245866496.0,4957612.0,1942982.0
12-04 09:44:36,32.906,15.470,50.769,0.0,0.0,0.855,0.0,2195456.0,0.0,20.0,3071082496.0,430387200.0,29872697344.0,244908032.0,5871823.0,1767273.0
12-04 09:44:37,32.325,15.471,51.253,0.0,0.0,0.951,0.0,2191360.0,0.0,22.0,3071545344.0,430129152.0,29874196480.0,243204096.0,5798289.0,1723855.0
12-04 09:44:38,32.785,15.225,51.038,0.087,0.0,0.865,0.0,4358144.0,0.0,39.0,3069571072.0,429867008.0,29878009856.0,241627136.0,6480162.0,2094070.0
12-04 09:44:39,32.991,16.239,50.256,0.0,0.0,0.513,0.0,2187264.0,0.0,23.0,3070861312.0,429596672.0,29879205888.0,239411200.0,5819433.0,1748836.0
12-04 09:44:40,33.162,15.424,50.557,0.086,0.0,0.771,0.0,2211840.0,0.0,23.0,3069407232.0,429330432.0,29880872960.0,239464448.0,5739550.0,1697469.0
12-04 09:44:41,31.207,17.328,50.776,0.172,0.0,0.517,0.0,4276224.0,0.0,39.0,3069759488.0,429080576.0,29884174336.0,236060672.0,6108634.0,1895794.0
12-04 09:44:42,31.261,15.889,52.159,0.0,0.0,0.691,0.0,2326528.0,0.0,27.0,3069952000.0,428818432.0,29885374464.0,234930176.0,4266959.0,1976633.0
12-04 09:44:43,31.870,15.452,51.800,0.0,0.0,0.878,0.0,2191360.0,0.0,23.0,3069247488.0,428576768.0,29886988288.0,234262528.0,5767524.0,1704492.0
12-04 09:44:44,32.024,15.096,52.094,0.0,0.0,0.785,0.0,2199552.0,0.0,22.0,3070103552.0,428290048.0,29885214720.0,235466752.0,5918559.0,1809410.0
12-04 09:44:45,32.446,16.309,50.300,0.0,0.0,0.944,0.0,4231168.0,0.0,35.0,3070631936.0,428056576.0,29888524288.0,231862272.0,6230456.0,1958649.0
12-04 09:44:46,31.966,16.923,50.171,0.171,0.0,0.769,0.0,2351104.0,0.0,30.0,3070259200.0,427823104.0,29890068480.0,230924288.0,6037192.0,1827512.0
12-04 09:44:47,32.017,16.567,50.730,0.0,0.0,0.687,0.0,2203648.0,0.0,22.0,3069616128.0,427581440.0,29891469312.0,230408192.0,5836341.0,1762908.0
12-04 09:44:48,32.137,15.061,52.014,0.0,0.0,0.788,0.0,2191360.0,0.0,21.0,3070451712.0,427335680.0,29893177344.0,228110336.0,5894748.0,1790143.0
12-04 09:44:49,30.427,16.652,51.962,0.087,0.0,0.872,0.0,4399104.0,0.0,44.0,3069464576.0,426835968.0,29874143232.0,248631296.0,6454677.0,2072366.0
12-04 09:44:50,31.597,16.319,51.215,0.087,0.0,0.781,0.0,2199552.0,0.0,22.0,3070390272.0,426573824.0,29876232192.0,245878784.0,5845721.0,1749488.0
12-04 09:44:51,31.103,15.552,50.043,1.998,0.0,1.303,8192.0,107143168.0,2.0,219.0,3073183744.0,426315776.0,29874630656.0,244944896.0,5820735.0,1747075.0
12-04 09:44:52,21.162,14.397,54.380,9.020,0.0,1.041,8192.0,270626816.0,2.0,512.0,3073622016.0,426061824.0,29871140864.0,248250368.0,4568498.0,1983390.0
12-04 09:44:53,16.339,11.292,60.821,10.864,0.0,0.684,8192.0,274874368.0,2.0,535.0,3072614400.0,426070016.0,29883502592.0,236888064.0,2017222.0,1687570.0
12-04 09:44:54,29.594,15.272,53.840,0.604,0.0,0.690,0.0,29384704.0,0.0,77.0,3072475136.0,425803776.0,29885403136.0,235393024.0,9991400.0,1816869.0
12-04 09:44:55,31.383,17.727,50.212,0.0,0.0,0.679,0.0,2195456.0,0.0,22.0,3071541248.0,425537536.0,29887492096.0,234504192.0,5149327.0,1713836.0
12-04 09:44:56,32.241,16.293,50.517,0.0,0.0,0.948,0.0,2191360.0,0.0,21.0,3071197184.0,425267200.0,29889060864.0,233549824.0,5863802.0,1766004.0
12-04 09:44:57,31.288,16.508,51.167,0.086,0.0,0.951,0.0,4239360.0,0.0,35.0,3070533632.0,425005056.0,29892104192.0,231432192.0,6137097.0,1894365.0
12-04 09:44:58,32.496,15.338,51.473,0.087,0.0,0.607,0.0,2367488.0,0.0,29.0,3071299584.0,424755200.0,29893578752.0,229441536.0,6212048.0,1953406.0
12-04 09:44:59,31.615,16.323,51.375,0.0,0.0,0.687,0.0,2207744.0,0.0,22.0,3070566400.0,424493056.0,29895090176.0,228925440.0,3791319.0,1735625.0
12-04 09:45:00,31.347,17.185,50.604,0.0,0.0,0.864,0.0,2240512.0,0.0,23.0,3071606784.0,423960576.0,29874475008.0,249032704.0,5923571.0,1784201.0
12-04 09:45:01,32.699,15.225,50.952,0.087,0.0,1.038,0.0,4349952.0,0.0,39.0,3071639552.0,423723008.0,29878550528.0,245161984.0,6388956.0,2041290.0
12-04 09:45:02,31.255,15.716,52.239,0.088,0.0,0.702,0.0,2224128.0,0.0,22.0,3071676416.0,423464960.0,29879902208.0,244031488.0,5835550.0,1737514.0
12-04 09:45:03,31.565,15.739,51.826,0.087,0.0,0.783,0.0,2211840.0,0.0,22.0,3072614400.0,423215104.0,29880578048.0,242667520.0,5859355.0,1764375.0
12-04 09:45:04,31.814,15.907,51.075,0.0,0.0,1.204,32768.0,2199552.0,6.0,23.0,3071504384.0,422961152.0,29881860096.0,242749440.0,5926993.0,1785106.0
12-04 09:45:05,31.818,16.381,50.858,0.0,0.0,0.943,0.0,4349952.0,0.0,40.0,3071713280.0,422723584.0,29884850176.0,239788032.0,4335725.0,2008558.0
12-04 09:45:06,31.542,15.945,51.213,0.173,0.0,1.127,0.0,5758976.0,0.0,36.0,3070386176.0,422481920.0,29886357504.0,239849472.0,6295131.0,1772335.0
12-04 09:45:07,36.068,17.607,44.530,0.940,0.0,0.855,4096.0,73027584.0,1.0,167.0,3073024000.0,421425152.0,29877829632.0,246796288.0,5391595.0,1754512.0
12-04 09:45:08,34.213,17.191,46.723,0.596,0.0,1.277,4096.0,51216384.0,1.0,138.0,3070758912.0,420995072.0,29786869760.0,340451328.0,6057587.0,1871689.0
12-04 09:45:09,31.655,17.491,49.744,0.0,0.0,1.109,0.0,2220032.0,0.0,23.0,3070836736.0,421019648.0,29810257920.0,316960768.0,5893531.0,1758428.0
12-04 09:45:10,31.389,16.209,51.201,0.172,0.0,1.029,0.0,4337664.0,0.0,38.0,3070820352.0,421027840.0,29835440128.0,291786752.0,6370233.0,2044879.0
12-04 09:45:11,31.917,15.785,51.518,0.0,0.0,0.781,0.0,2195456.0,0.0,22.0,3068559360.0,421040128.0,29859381248.0,270094336.0,5851423.0,1763635.0
12-04 09:45:12,31.885,15.986,51.434,0.087,0.0,0.608,0.0,2162688.0,0.0,19.0,3070308352.0,421048320.0,29882298368.0,245420032.0,5768729.0,1717519.0
12-04 09:45:13,30.796,16.018,52.212,0.0,0.0,0.973,0.0,4243456.0,0.0,37.0,3070894080.0,420802560.0,29885566976.0,241811456.0,5723677.0,1921072.0
12-04 09:45:14,32.328,15.517,51.379,0.086,0.0,0.690,0.0,2334720.0,0.0,26.0,3070922752.0,420540416.0,29886951424.0,240660480.0,4648668.0,1958662.0
12-04 09:45:15,31.739,15.478,51.652,0.087,0.0,1.043,0.0,2207744.0,0.0,24.0,3069321216.0,420286464.0,29888331776.0,241135616.0,5924210.0,1793706.0
12-04 09:45:16,31.712,15.812,51.781,0.0,0.0,0.695,0.0,2207744.0,0.0,21.0,3070283776.0,420028416.0,29890342912.0,238419968.0,5829173.0,1746212.0
12-04 09:45:17,31.561,15.955,51.439,0.087,0.0,0.959,0.0,4231168.0,0.0,35.0,3069784064.0,419786752.0,29893799936.0,235704320.0,6112922.0,1901485.0
12-04 09:45:18,32.174,15.565,51.739,0.0,0.0,0.522,0.0,2326528.0,0.0,27.0,3071336448.0,419545088.0,29894676480.0,233517056.0,6081316.0,1862615.0
12-04 09:45:19,31.794,15.505,51.916,0.0,0.0,0.784,0.0,2191360.0,0.0,22.0,3069407232.0,419291136.0,29896249344.0,234127360.0,5905478.0,1790603.0
12-04 09:45:20,31.013,16.388,51.806,0.0,0.0,0.793,0.0,2215936.0,0.0,23.0,3070377984.0,419037184.0,29897740288.0,231919616.0,3998735.0,1750914.0
12-04 09:45:21,32.261,14.870,51.565,0.174,0.0,1.130,0.0,7614464.0,0.0,55.0,3071782912.0,418713600.0,29890420736.0,238157824.0,6254775.0,2044865.0
12-04 09:45:22,32.322,15.771,50.953,0.087,0.0,0.867,0.0,2232320.0,0.0,25.0,3072634880.0,418480128.0,29891866624.0,236093440.0,5851223.0,1768344.0
12-04 09:45:23,30.282,15.405,52.817,0.704,0.0,0.792,4096.0,39010304.0,1.0,88.0,3073929216.0,418234368.0,29892788224.0,234123264.0,3797887.0,1730360.0
12-04 09:45:24,19.573,12.735,58.120,8.718,0.0,0.855,12288.0,269393920.0,3.0,511.0,3075014656.0,418000896.0,29884874752.0,241184768.0,2043957.0,1883373.0
12-04 09:45:25,19.728,12.245,52.721,14.626,0.0,0.680,12288.0,272961536.0,3.0,531.0,3076288512.0,417763328.0,29877768192.0,247255040.0,3449801.0,1803376.0
12-04 09:45:26,26.293,14.741,55.690,2.328,0.0,0.948,0.0,94466048.0,0.0,200.0,3075633152.0,417542144.0,29879083008.0,246816768.0,6693662.0,1646742.0
12-04 09:45:27,31.602,16.017,51.602,0.087,0.0,0.693,0.0,4325376.0,0.0,41.0,3073974272.0,417337344.0,29880995840.0,246767616.0,7250967.0,1980756.0
12-04 09:45:28,33.220,15.588,50.596,0.0,0.0,0.596,0.0,2207744.0,0.0,22.0,3074805760.0,417099776.0,29881991168.0,245178368.0,3863583.0,1773896.0
12-04 09:45:29,32.252,14.812,52.060,0.0,0.0,0.876,0.0,2207744.0,0.0,22.0,3074732032.0,416866304.0,29882703872.0,244772864.0,5775271.0,1683739.0
12-04 09:45:30,31.386,16.391,51.613,0.0,0.0,0.610,0.0,4349952.0,0.0,39.0,3074957312.0,416657408.0,29886509056.0,240951296.0,8341604.0,1975917.0
12-04 09:45:31,31.466,16.810,50.603,0.086,0.0,1.034,0.0,2248704.0,0.0,23.0,3075870720.0,416415744.0,29887954944.0,238833664.0,7870380.0,1771134.0
12-04 09:45:32,34.471,16.553,48.208,0.256,0.0,0.512,4096.0,26365952.0,1.0,75.0,3076317184.0,415875072.0,29878251520.0,248631296.0,5821776.0,1736056.0
12-04 09:45:33,36.667,17.094,44.786,0.684,0.0,0.769,0.0,59768832.0,0.0,143.0,3073560576.0,415289344.0,29811228672.0,318996480.0,7986199.0,1804654.0
12-04 09:45:34,30.932,17.119,50.763,0.085,0.0,1.102,0.0,4304896.0,0.0,34.0,3073298432.0,415297536.0,29836255232.0,294223872.0,4130328.0,1861851.0
12-04 09:45:35,32.230,16.028,51.132,0.0,0.0,0.610,0.0,2281472.0,0.0,25.0,3072901120.0,415301632.0,29859528704.0,271343616.0,8100032.0,1896779.0
12-04 09:45:36,31.245,16.824,51.245,0.0,0.0,0.687,0.0,2158592.0,0.0,20.0,3072163840.0,415301632.0,29883228160.0,248381440.0,4540449.0,1788503.0
12-04 09:45:37,32.343,16.638,50.085,0.0,0.0,0.934,0.0,2220032.0,0.0,21.0,3073781760.0,415064064.0,29884289024.0,245940224.0,5136234.0,1708463.0
12-04 09:45:38,32.449,16.096,50.599,0.086,0.0,0.771,4096.0,4349952.0,1.0,44.0,3074076672.0,414842880.0,29884534784.0,245620736.0,6435849.0,2076151.0
12-04 09:45:39,30.782,17.197,51.247,0.086,0.0,0.688,0.0,2215936.0,0.0,23.0,3074183168.0,414613504.0,29885882368.0,244396032.0,5924676.0,1795157.0
12-04 09:45:40,31.261,16.235,51.641,0.0,0.0,0.864,0.0,2203648.0,0.0,22.0,3073765376.0,414371840.0,29887336448.0,243601408.0,5809461.0,1719399.0
12-04 09:45:41,31.310,17.086,50.824,0.0,0.0,0.781,0.0,4186112.0,0.0,32.0,3074760704.0,414134272.0,29890453504.0,239726592.0,5863863.0,1764412.0
12-04 09:45:42,32.430,16.850,49.450,0.085,0.0,1.185,0.0,2412544.0,0.0,36.0,3074830336.0,413900800.0,29892206592.0,238137344.0,6455589.0,2065253.0
12-04 09:45:43,31.179,15.633,52.489,0.0,0.0,0.699,0.0,2191360.0,0.0,21.0,3074093056.0,413659136.0,29893226496.0,238096384.0,5892787.0,1791420.0
12-04 09:45:44,32.468,15.411,51.255,0.0,0.0,0.866,0.0,2191360.0,0.0,22.0,3074596864.0,413417472.0,29894561792.0,236498944.0,5760854.0,1705849.0
12-04 09:45:45,31.004,15.808,52.052,0.262,0.0,0.873,0.0,2240512.0,0.0,25.0,3073552384.0,413179904.0,29896470528.0,235872256.0,5972410.0,1812444.0
12-04 09:45:46,31.834,16.469,50.679,0.0,0.0,1.019,0.0,4325376.0,0.0,38.0,3074142208.0,412966912.0,29899231232.0,232734720.0,6390768.0,2053052.0
12-04 09:45:47,32.699,15.571,51.038,0.0,0.0,0.692,0.0,2183168.0,0.0,21.0,3074342912.0,412725248.0,29900517376.0,231489536.0,4838683.0,1711205.0
12-04 09:45:48,32.509,15.358,51.195,0.0,0.0,0.939,0.0,2215936.0,0.0,23.0,3074334720.0,412479488.0,29900988416.0,231272448.0,5307760.0,1827138.0
12-04 09:45:49,31.404,17.106,50.383,0.170,0.0,0.936,0.0,4235264.0,0.0,38.0,3069243392.0,412131328.0,29892837376.0,244862976.0,5487760.0,1726914.0
12-04 09:45:50,31.652,15.913,51.826,0.0,0.0,0.609,0.0,2314240.0,0.0,26.0,3070124032.0,411897856.0,29894881280.0,242171904.0,6296267.0,2010831.0
12-04 09:45:51,31.969,16.795,50.384,0.171,0.0,0.682,0.0,2211840.0,0.0,24.0,3070627840.0,411668480.0,29895942144.0,240836608.0,5765661.0,1695601.0
12-04 09:45:52,32.465,15.365,51.302,0.0,0.0,0.868,0.0,2232320.0,0.0,23.0,3071623168.0,411422720.0,29897543680.0,238485504.0,5746730.0,1695245.0
12-04 09:45:53,32.109,17.165,49.872,0.0,0.0,0.854,0.0,4345856.0,0.0,41.0,3072786432.0,411197440.0,29899862016.0,235229184.0,6529272.0,2112264.0
12-04 09:45:54,31.611,16.279,51.163,0.086,0.0,0.861,0.0,2199552.0,0.0,20.0,3071516672.0,410947584.0,29901692928.0,234917888.0,5863793.0,1765450.0
12-04 09:45:55,32.244,15.821,51.075,0.086,0.0,0.774,0.0,2183168.0,0.0,20.0,3072393216.0,410697728.0,29903360000.0,232624128.0,1799941.0,1743271.0
12-04 09:45:56,22.833,14.421,53.734,8.240,0.0,0.773,8192.0,240316416.0,2.0,461.0,3073269760.0,410435584.0,29895434240.0,239935488.0,3344575.0,1965388.0
12-04 09:45:57,16.137,10.815,61.288,11.159,0.0,0.601,4096.0,269643776.0,1.0,513.0,3074596864.0,410193920.0,29885317120.0,248967168.0,2386095.0,1730816.0
12-04 09:45:58,22.897,11.969,58.977,5.551,0.0,0.607,4096.0,163057664.0,1.0,330.0,3074928640.0,410206208.0,29903802368.0,230137856.0,6966669.0,1594986.0
12-04 09:45:59,32.097,15.876,50.906,0.0,0.0,1.122,0.0,2191360.0,0.0,23.0,3067793408.0,409927680.0,29899063296.0,242290688.0,3865139.0,1758200.0
12-04 09:46:00,31.431,16.330,51.449,0.088,0.0,0.702,0.0,4370432.0,0.0,40.0,3071631360.0,409714688.0,29902249984.0,235479040.0,6420293.0,2052096.0
12-04 09:46:01,31.776,16.737,50.637,0.0,0.0,0.850,0.0,2199552.0,0.0,25.0,3072761856.0,409477120.0,29903454208.0,233381888.0,7757465.0,1569391.0
12-04 09:46:02,32.292,15.712,50.868,0.087,0.0,1.042,0.0,2224128.0,0.0,23.0,3072241664.0,409247744.0,29904957440.0,232628224.0,7783829.0,1756879.0
12-04 09:46:03,32.186,16.695,50.172,0.172,0.0,0.775,0.0,4272128.0,0.0,38.0,3072385024.0,409010176.0,29908172800.0,229507072.0,8182766.0,1944053.0
12-04 09:46:04,31.347,16.408,51.209,0.0,0.0,1.036,0.0,2367488.0,0.0,31.0,3073499136.0,408526848.0,29887655936.0,249393152.0,6188900.0,1907979.0
12-04 09:46:05,31.115,15.730,52.204,0.0,0.0,0.951,0.0,2211840.0,0.0,21.0,3073867776.0,408297472.0,29888311296.0,248598528.0,6151245.0,1771591.0
12-04 09:46:06,30.876,16.652,51.778,0.0,0.0,0.694,1163264.0,3657728.0,36.0,30.0,3073855488.0,408064000.0,29891780608.0,245374976.0,5807157.0,1731927.0
12-04 09:46:07,36.644,16.182,45.805,0.514,0.0,0.856,4096.0,49848320.0,1.0,139.0,3074641920.0,407465984.0,29893369856.0,243597312.0,6114292.0,2018442.0
12-04 09:46:08,36.364,13.074,48.831,1.126,0.0,0.606,4096.0,75046912.0,1.0,188.0,3074945024.0,406749184.0,29793095680.0,344285184.0,5050322.0,773860.0
12-04 09:46:09,32.361,12.189,55.107,0.343,0.0,0.0,0.0,15380480.0,0.0,96.0,3074846720.0,406818816.0,29815074816.0,322334720.0,442339.0,236048.0
12-04 09:46:10,32.965,12.574,54.376,0.085,0.0,0.0,0.0,6467584.0,0.0,58.0,3073589248.0,406851584.0,29841694720.0,296939520.0,2121807.0,248268.0
12-04 09:46:11,31.765,13.277,54.706,0.168,0.0,0.084,0.0,6455296.0,0.0,58.0,3072114688.0,406892544.0,29868650496.0,271417344.0,443206.0,237343.0
12-04 09:46:12,31.920,11.678,56.228,0.173,0.0,0.0,0.0,6455296.0,0.0,58.0,3073753088.0,406913024.0,29895450624.0,242958336.0,441836.0,234891.0
12-04 09:46:13,32.405,12.743,54.768,0.084,0.0,0.0,0.0,6500352.0,0.0,58.0,3073253376.0,406708224.0,29898997760.0,240115712.0,460018.0,253763.0
12-04 09:46:14,32.409,11.179,56.239,0.173,0.0,0.0,0.0,6508544.0,0.0,62.0,3073912832.0,406499328.0,29905215488.0,233447424.0,441599.0,235425.0
12-04 09:46:15,31.955,11.800,56.158,0.086,0.0,0.0,0.0,6496256.0,0.0,58.0,3073146880.0,406306816.0,29909557248.0,230064128.0,441374.0,234962.0
12-04 09:46:16,31.628,12.276,56.010,0.085,0.0,0.0,0.0,6553600.0,0.0,62.0,3073855488.0,405843968.0,29892300800.0,247074816.0,442643.0,237036.0
12-04 09:46:17,31.310,11.882,56.635,0.173,0.0,0.0,0.0,8527872.0,0.0,76.0,3074404352.0,405630976.0,29898104832.0,240934912.0,443405.0,238659.0
12-04 09:46:18,31.002,12.003,56.908,0.086,0.0,0.0,0.0,6647808.0,0.0,64.0,3074224128.0,405430272.0,29903519744.0,235900928.0,589214.0,314684.0
12-04 09:46:19,31.701,12.457,55.584,0.172,0.0,0.086,0.0,6492160.0,0.0,61.0,3074265088.0,405241856.0,29907795968.0,231772160.0,442453.0,236642.0
12-04 09:46:20,31.782,10.887,57.155,0.176,0.0,0.0,0.0,6565888.0,0.0,65.0,3074404352.0,404819968.0,29890748416.0,249102336.0,440912.0,234103.0
12-04 09:46:21,32.393,12.564,54.957,0.085,0.0,0.0,0.0,6541312.0,0.0,63.0,3074899968.0,404606976.0,29895057408.0,244510720.0,441400.0,233578.0
12-04 09:46:22,32.205,11.285,56.424,0.087,0.0,0.0,4096.0,6492160.0,1.0,60.0,3073163264.0,404393984.0,29900259328.0,241258496.0,442450.0,235262.0
12-04 09:46:23,32.534,12.158,55.223,0.086,0.0,0.0,0.0,6508544.0,0.0,59.0,3074215936.0,404189184.0,29904826368.0,235843584.0,444004.0,238001.0
12-04 09:46:24,32.538,12.266,55.111,0.085,0.0,0.0,0.0,6500352.0,0.0,60.0,3073478656.0,403976192.0,29909872640.0,231747584.0,445030.0,239801.0
12-04 09:46:25,32.308,12.479,55.043,0.171,0.0,0.0,0.0,6549504.0,0.0,61.0,3075096576.0,403533824.0,29892653056.0,247791616.0,444328.0,237437.0
12-04 09:46:26,31.368,11.538,56.752,0.342,0.0,0.0,0.0,7835648.0,0.0,80.0,3076374528.0,403333120.0,29897990144.0,241377280.0,526453.0,280932.0
12-04 09:46:27,33.476,13.047,52.618,0.858,0.0,0.0,0.0,50323456.0,0.0,153.0,3076194304.0,402554880.0,29882634240.0,257691648.0,444024.0,238342.0
12-04 09:46:28,20.135,7.666,63.521,8.593,0.0,0.084,12288.0,189583360.0,3.0,372.0,3077672960.0,402276352.0,29893455872.0,245669888.0,149695.0,80789.0
12-04 09:46:29,0.250,0.501,79.549,19.699,0.0,0.0,8192.0,270581760.0,2.0,475.0,3077898240.0,402284544.0,29893476352.0,245415936.0,3038.0,2589.0
12-04 09:46:30,9.351,3.791,77.254,9.604,0.0,0.0,8192.0,211070976.0,2.0,385.0,3076276224.0,402300928.0,29830332416.0,310165504.0,150157.0,81212.0
12-04 09:46:31,32.734,11.225,55.784,0.257,0.0,0.0,0.0,6561792.0,0.0,61.0,3076702208.0,402329600.0,29856264192.0,283779072.0,443402.0,237881.0
12-04 09:46:32,30.442,12.576,56.895,0.087,0.0,0.0,0.0,6492160.0,0.0,61.0,3074985984.0,402329600.0,29883375616.0,258383872.0,442364.0,236095.0
12-04 09:46:33,35.190,13.502,50.380,0.844,0.0,0.084,4096.0,52957184.0,1.0,158.0,3076354048.0,401743872.0,29888262144.0,252715008.0,444855.0,238769.0
12-04 09:46:34,36.094,11.944,50.567,1.395,0.0,0.0,4096.0,75157504.0,1.0,200.0,3074461696.0,401035264.0,29788438528.0,355139584.0,443566.0,238385.0
12-04 09:46:35,32.152,12.273,55.229,0.259,0.0,0.086,4096.0,21946368.0,1.0,106.0,3074428928.0,401088512.0,29811568640.0,331988992.0,442978.0,237348.0
12-04 09:46:36,30.928,12.027,56.873,0.172,0.0,0.0,0.0,8568832.0,0.0,76.0,3073552384.0,401117184.0,29840605184.0,303800320.0,443176.0,237741.0
12-04 09:46:37,18.490,8.058,73.198,0.254,0.0,0.0,0.0,4034560.0,0.0,43.0,3074318336.0,401149952.0,29857075200.0,286531584.0,418572.0,225727.0
12-04 09:46:38,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3074314240.0,401149952.0,29857079296.0,286531584.0,3556.0,4147.0
12-04 09:46:39,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075272704.0,401149952.0,29857079296.0,285573120.0,1182.0,1286.0
12-04 09:46:40,0.167,0.084,99.749,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3075272704.0,401149952.0,29857079296.0,285573120.0,2061.0,2683.0
12-04 09:46:41,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3075395584.0,401149952.0,29857083392.0,285446144.0,3998.0,6181.0
12-04 09:46:42,0.417,0.167,99.417,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3075391488.0,401154048.0,29857083392.0,285446144.0,3169.0,4771.0
12-04 09:46:43,1.593,1.090,97.234,0.084,0.0,0.0,69632.0,12288.0,6.0,2.0,3060203520.0,401162240.0,29857083392.0,300625920.0,245368.0,195645.0
12-04 09:46:44,20.462,11.644,66.866,0.0,0.0,1.027,0.0,0.0,0.0,0.0,3059191808.0,401162240.0,29872238592.0,286482432.0,3806001.0,1801406.0
12-04 09:46:45,32.003,15.785,51.518,0.0,0.0,0.694,0.0,2150400.0,0.0,19.0,3060441088.0,401186816.0,29895864320.0,261582848.0,5822384.0,1783383.0
12-04 09:46:46,32.763,15.654,50.813,0.086,0.0,0.684,0.0,2150400.0,0.0,19.0,3066507264.0,401199104.0,29918896128.0,232472576.0,4284316.0,1833921.0
12-04 09:46:47,31.094,16.796,50.991,0.0,0.0,1.120,0.0,4231168.0,0.0,35.0,3066052608.0,400973824.0,29922197504.0,229851136.0,5691722.0,1929218.0
12-04 09:46:48,31.979,15.644,51.513,0.0,0.0,0.864,0.0,2322432.0,0.0,26.0,3065167872.0,400773120.0,29923823616.0,229310464.0,6534682.0,2141680.0
12-04 09:46:49,31.453,16.752,50.769,0.171,0.0,0.855,0.0,2220032.0,0.0,26.0,3061735424.0,400502784.0,29919137792.0,237699072.0,6002584.0,1899076.0
12-04 09:46:50,31.159,17.253,50.815,0.0,0.0,0.773,0.0,2211840.0,0.0,21.0,3063881728.0,400293888.0,29920993280.0,233906176.0,5943301.0,1855693.0
12-04 09:46:51,30.596,16.681,51.599,0.0,0.0,1.124,0.0,2195456.0,0.0,23.0,3062792192.0,400072704.0,29922672640.0,233537536.0,5987497.0,1891479.0
12-04 09:46:52,32.097,15.789,51.510,0.0,0.0,0.604,0.0,2203648.0,0.0,22.0,3063816192.0,399818752.0,29921013760.0,234426368.0,6041457.0,1897697.0
12-04 09:46:53,32.093,16.349,50.519,0.087,0.0,0.952,0.0,2183168.0,0.0,22.0,3064471552.0,399601664.0,29922926592.0,232075264.0,6034377.0,1906643.0
12-04 09:46:54,30.272,18.027,50.340,0.085,0.0,1.276,0.0,4255744.0,0.0,35.0,3065286656.0,399372288.0,29925978112.0,228438016.0,6205840.0,1989584.0
12-04 09:46:55,30.656,15.889,51.986,0.173,0.0,1.295,0.0,2375680.0,0.0,34.0,3067318272.0,398934016.0,29905260544.0,247562240.0,6441754.0,2091318.0
12-04 09:46:56,33.616,14.987,50.296,0.085,0.0,1.016,0.0,2187264.0,0.0,22.0,3066277888.0,398712832.0,29906780160.0,247304192.0,8079978.0,1936947.0
12-04 09:46:57,31.937,15.445,51.832,0.0,0.0,0.785,0.0,2195456.0,0.0,22.0,3065339904.0,398491648.0,29908258816.0,246984704.0,4002487.0,1896246.0
12-04 09:46:58,31.611,16.365,50.991,0.0,0.0,1.034,0.0,2228224.0,0.0,23.0,3065790464.0,398266368.0,29910204416.0,244813824.0,5920544.0,1847561.0
12-04 09:46:59,30.241,17.268,51.546,0.0,0.0,0.945,0.0,2187264.0,0.0,23.0,3065663488.0,398028800.0,29911158784.0,244224000.0,6035858.0,1889010.0
12-04 09:47:00,32.368,16.184,50.767,0.085,0.0,0.596,0.0,2215936.0,0.0,21.0,3065733120.0,397803520.0,29912395776.0,243142656.0,2032943.0,1924455.0
12-04 09:47:01,31.197,17.179,50.598,0.0,0.0,1.026,0.0,4263936.0,0.0,36.0,3063726080.0,397590528.0,29916585984.0,241172480.0,4033218.0,1897599.0
12-04 09:47:02,32.511,15.489,50.979,0.0,0.0,1.021,0.0,2326528.0,0.0,28.0,3065573376.0,397361152.0,29917343744.0,238796800.0,8407683.0,2065551.0
12-04 09:47:03,31.897,15.776,51.379,0.086,0.0,0.862,0.0,2195456.0,0.0,21.0,3063627776.0,397139968.0,29919518720.0,238788608.0,8243496.0,2005815.0
12-04 09:47:04,30.427,16.652,51.962,0.0,0.0,0.959,0.0,2207744.0,0.0,22.0,3065778176.0,396914688.0,29919756288.0,236625920.0,6007563.0,1898348.0
12-04 09:47:05,30.457,16.413,47.462,4.399,0.0,1.269,8192.0,141762560.0,2.0,291.0,3067543552.0,396664832.0,29916119040.0,238747648.0,8340969.0,2066701.0
12-04 09:47:06,18.369,11.330,58.026,11.416,0.0,0.858,8192.0,264605696.0,2.0,489.0,3066970112.0,396435456.0,29908557824.0,247111680.0,2517755.0,1854464.0
12-04 09:47:07,20.104,12.478,58.059,8.146,0.0,1.213,4096.0,220065792.0,1.0,415.0,3065372672.0,396460032.0,29925126144.0,232116224.0,9384082.0,1862594.0
12-04 09:47:08,32.343,16.384,50.509,0.085,0.0,0.679,0.0,2191360.0,0.0,20.0,3065958400.0,396238848.0,29926371328.0,230506496.0,6566847.0,1848921.0
12-04 09:47:09,33.445,15.882,49.832,0.0,0.0,0.840,0.0,2215936.0,0.0,23.0,3062005760.0,395886592.0,29914804224.0,246378496.0,6814747.0,1769282.0
12-04 09:47:10,30.300,17.511,51.073,0.0,0.0,1.116,0.0,4288512.0,0.0,39.0,3064532992.0,395694080.0,29918580736.0,240267264.0,4349306.0,1878845.0
12-04 09:47:11,31.461,15.903,51.858,0.0,0.0,0.778,0.0,2195456.0,0.0,26.0,3064651776.0,395481088.0,29919748096.0,239194112.0,6314401.0,2051610.0
12-04 09:47:12,32.021,16.866,50.342,0.0,0.0,0.771,0.0,2342912.0,0.0,27.0,3064369152.0,395264000.0,29921091584.0,238350336.0,6433172.0,2120996.0
12-04 09:47:13,30.961,17.238,50.943,0.086,0.0,0.772,0.0,2199552.0,0.0,24.0,3064545280.0,395046912.0,29922529280.0,236953600.0,5965917.0,1871549.0
12-04 09:47:14,32.093,16.003,51.038,0.0,0.0,0.865,0.0,2220032.0,0.0,21.0,3065896960.0,394817536.0,29924012032.0,234348544.0,5987014.0,1880542.0
12-04 09:47:15,32.500,15.517,50.948,0.086,0.0,0.948,0.0,2183168.0,0.0,25.0,3065229312.0,394559488.0,29922148352.0,237137920.0,5957281.0,1858021.0
12-04 09:47:16,32.396,16.368,50.298,0.0,0.0,0.938,0.0,2195456.0,0.0,21.0,3068829696.0,394326016.0,29923590144.0,232329216.0,5997679.0,1890776.0
12-04 09:47:17,32.035,16.017,51.082,0.087,0.0,0.779,0.0,4235264.0,0.0,35.0,3068616704.0,394092544.0,29926531072.0,229834752.0,6129012.0,1954202.0
12-04 09:47:18,31.880,16.923,50.427,0.0,0.0,0.769,0.0,2191360.0,0.0,21.0,3068047360.0,393854976.0,29928005632.0,229167104.0,6221726.0,1998918.0
12-04 09:47:19,33.020,15.740,50.470,0.086,0.0,0.684,0.0,2383872.0,0.0,32.0,3067949056.0,393650176.0,29929263104.0,228212736.0,6374712.0,2088734.0
12-04 09:47:20,31.029,16.595,51.513,0.0,0.0,0.864,0.0,2248704.0,0.0,24.0,3069624320.0,393179136.0,29908553728.0,247717888.0,5974267.0,1860798.0
12-04 09:47:21,32.255,15.660,50.894,0.085,0.0,1.106,0.0,2174976.0,0.0,20.0,3069632512.0,392962048.0,29909790720.0,246689792.0,6056482.0,1920483.0
12-04 09:47:22,32.534,15.325,51.027,0.0,0.0,1.113,0.0,2211840.0,0.0,23.0,3070091264.0,392740864.0,29911416832.0,244826112.0,5969202.0,1861043.0
12-04 09:47:23,31.294,16.084,51.923,0.0,0.0,0.699,0.0,2211840.0,0.0,22.0,3070554112.0,392540160.0,29912489984.0,243490816.0,8076279.0,1923638.0
12-04 09:47:24,32.216,15.979,50.430,0.086,0.0,1.289,0.0,2203648.0,0.0,24.0,3068825600.0,392343552.0,29913481216.0,244424704.0,4930806.0,1914670.0
12-04 09:47:25,31.431,17.291,50.170,0.085,0.0,1.022,0.0,4235264.0,0.0,35.0,3068321792.0,392134656.0,29917147136.0,241471488.0,5291619.0,1976767.0
12-04 09:47:26,30.610,16.853,51.333,0.0,0.0,1.204,0.0,2318336.0,0.0,28.0,3067805696.0,391921664.0,29918289920.0,241057792.0,6523856.0,2163912.0
12-04 09:47:27,31.005,17.036,50.852,0.0,0.0,1.107,0.0,2199552.0,0.0,20.0,3068456960.0,391696384.0,29919326208.0,239595520.0,5954959.0,1856209.0
12-04 09:47:28,30.914,17.421,50.897,0.085,0.0,0.683,0.0,2195456.0,0.0,22.0,3068534784.0,391479296.0,29920419840.0,238641152.0,6010164.0,1890071.0
12-04 09:47:29,33.362,15.620,49.830,0.0,0.0,1.188,4096.0,2203648.0,1.0,20.0,3067641856.0,391262208.0,29922152448.0,238018560.0,5925259.0,1840693.0
12-04 09:47:30,32.131,17.114,49.748,0.084,0.0,0.923,0.0,2211840.0,0.0,24.0,3068293120.0,391041024.0,29922467840.0,237273088.0,6053248.0,1911464.0
12-04 09:47:31,32.066,15.385,51.772,0.0,0.0,0.778,0.0,2215936.0,0.0,20.0,3068354560.0,390815744.0,29924061184.0,235843584.0,6061662.0,1918308.0
12-04 09:47:32,30.821,17.273,50.720,0.085,0.0,1.101,0.0,4124672.0,0.0,29.0,3067154432.0,390590464.0,29927186432.0,234143744.0,6057478.0,1905230.0
12-04 09:47:33,31.217,16.174,51.652,0.0,0.0,0.957,0.0,2306048.0,0.0,27.0,3068694528.0,390361088.0,29928099840.0,231919616.0,6167649.0,1959674.0
12-04 09:47:34,31.480,16.938,50.470,0.086,0.0,1.027,0.0,2326528.0,0.0,30.0,3069743104.0,390135808.0,29929500672.0,229695488.0,6563095.0,2197274.0
12-04 09:47:35,32.149,15.858,51.300,0.0,0.0,0.693,0.0,2195456.0,0.0,20.0,3068473344.0,389914624.0,29930786816.0,229900288.0,6006132.0,1894898.0
12-04 09:47:36,31.759,16.710,50.656,0.175,0.0,0.700,0.0,7962624.0,0.0,45.0,3071881216.0,389468160.0,29912068096.0,245657600.0,5966696.0,1867614.0
12-04 09:47:37,23.444,11.679,55.840,8.525,0.0,0.512,8192.0,168329216.0,2.0,334.0,3072348160.0,388935680.0,29912662016.0,245129216.0,5668543.0,1701049.0
12-04 09:47:38,3.291,2.616,78.650,15.274,0.0,0.169,8192.0,271581184.0,2.0,506.0,3071647744.0,388943872.0,29915275264.0,243208192.0,679630.0,1191327.0
12-04 09:47:39,5.671,4.337,78.232,11.593,0.0,0.167,4096.0,256462848.0,1.0,500.0,3073978368.0,388947968.0,29923246080.0,232902656.0,2739756.0,1283566.0
12-04 09:47:40,37.877,16.307,44.435,0.863,0.0,0.518,4096.0,71983104.0,1.0,171.0,3074551808.0,388136960.0,29812269056.0,344117248.0,1243566.0,1494925.0
12-04 09:47:41,28.471,19.069,50.791,0.088,0.0,1.582,0.0,10039296.0,0.0,32.0,3074891776.0,388157440.0,29823901696.0,332124160.0,4975631.0,2088205.0
12-04 09:47:42,31.431,14.047,53.819,0.176,0.0,0.527,0.0,163840.0,0.0,9.0,3074023424.0,388165632.0,29845282816.0,311603200.0,12357922.0,2341383.0
12-04 09:47:43,27.691,18.663,52.431,0.0,0.0,1.215,4096.0,2150400.0,1.0,19.0,3073966080.0,388190208.0,29868466176.0,288452608.0,6489114.0,2088250.0
12-04 09:47:44,33.167,17.0,49.083,0.0,0.0,0.750,28672.0,2043904.0,4.0,14.0,3072991232.0,388198400.0,29891805184.0,266080256.0,8213982.0,2009860.0
12-04 09:47:45,32.455,15.548,51.232,0.0,0.0,0.765,208896.0,122880.0,14.0,6.0,3073429504.0,388198400.0,29913366528.0,244080640.0,8588974.0,2186560.0
12-04 09:47:46,29.905,17.459,51.513,0.086,0.0,1.037,0.0,2256896.0,0.0,28.0,3073781760.0,387989504.0,29914988544.0,242315264.0,8470455.0,2087406.0
12-04 09:47:47,30.215,17.339,51.416,0.0,0.0,1.030,0.0,2195456.0,0.0,20.0,3072823296.0,387780608.0,29916389376.0,242081792.0,6206570.0,1979900.0
12-04 09:47:48,30.332,16.259,52.185,0.175,0.0,1.049,0.0,5431296.0,0.0,36.0,3074625536.0,387575808.0,29916749824.0,240123904.0,6162201.0,1956715.0
12-04 09:47:49,32.386,15.676,51.249,0.0,0.0,0.689,0.0,2236416.0,0.0,20.0,3075477504.0,387362816.0,29917351936.0,238882816.0,6060104.0,1915646.0
12-04 09:47:50,31.510,15.972,51.476,0.087,0.0,0.955,4096.0,2211840.0,1.0,22.0,3074981888.0,387149824.0,29919330304.0,237613056.0,6050384.0,1907966.0
12-04 09:47:51,31.552,16.552,51.207,0.0,0.0,0.690,0.0,2195456.0,0.0,21.0,3072962560.0,386932736.0,29921488896.0,237690880.0,5995175.0,1882678.0
12-04 09:47:52,30.580,16.344,52.373,0.0,0.0,0.703,0.0,4120576.0,0.0,30.0,3075547136.0,386732032.0,29923758080.0,233037824.0,6160377.0,1958085.0
12-04 09:47:53,32.146,16.334,50.738,0.0,0.0,0.782,0.0,2330624.0,0.0,27.0,3074859008.0,386519040.0,29925183488.0,232513536.0,6242031.0,1997898.0
12-04 09:47:54,31.304,15.739,51.739,0.174,0.0,1.043,4096.0,2314240.0,1.0,31.0,3074977792.0,386306048.0,29926866944.0,230924288.0,6404264.0,2068900.0
12-04 09:47:55,32.335,15.740,51.069,0.0,0.0,0.855,0.0,2224128.0,0.0,21.0,3075756032.0,386088960.0,29927972864.0,229257216.0,6013170.0,1895882.0
12-04 09:47:56,31.606,16.321,51.209,0.0,0.0,0.864,0.0,2191360.0,0.0,22.0,3074695168.0,385867776.0,29929668608.0,228843520.0,5975516.0,1878438.0
12-04 09:47:57,32.152,16.878,50.042,0.084,0.0,0.844,0.0,2256896.0,0.0,23.0,3076268032.0,385425408.0,29908955136.0,248426496.0,8058330.0,1911824.0
12-04 09:47:58,32.021,16.781,50.514,0.0,0.0,0.685,0.0,2195456.0,0.0,20.0,3075964928.0,385212416.0,29911085056.0,246812672.0,3913936.0,1837004.0
12-04 09:47:59,33.714,16.155,48.376,0.527,0.0,1.229,0.0,45998080.0,0.0,120.0,3075686400.0,384659456.0,29914091520.0,244637696.0,6041210.0,1898510.0
12-04 09:48:00,33.731,18.654,45.997,0.596,0.0,1.022,4096.0,47017984.0,1.0,131.0,3074879488.0,384155648.0,29833547776.0,326492160.0,6025263.0,1859932.0
12-04 09:48:01,30.300,17.511,51.159,0.0,0.0,1.030,0.0,2183168.0,0.0,23.0,3074281472.0,384159744.0,29856743424.0,303890432.0,6213349.0,2009530.0
12-04 09:48:02,30.796,16.349,52.163,0.0,0.0,0.692,0.0,2281472.0,0.0,25.0,3073601536.0,384167936.0,29880016896.0,281288704.0,6223199.0,2010301.0
12-04 09:48:03,31.174,16.149,51.554,0.086,0.0,1.036,0.0,2154496.0,0.0,19.0,3074281472.0,384172032.0,29903273984.0,257347584.0,7130498.0,2110686.0
12-04 09:48:04,31.857,16.780,50.852,0.0,0.0,0.511,0.0,2154496.0,0.0,19.0,3074097152.0,384184320.0,29926653952.0,234139648.0,5996824.0,1875051.0
12-04 09:48:05,31.757,17.230,50.338,0.0,0.0,0.676,0.0,2236416.0,0.0,23.0,3074555904.0,383991808.0,29928046592.0,232480768.0,5291661.0,1884143.0
12-04 09:48:06,31.624,16.838,50.427,0.085,0.0,1.026,0.0,2179072.0,0.0,22.0,3075108864.0,383815680.0,29929332736.0,230817792.0,7996258.0,1865949.0
12-04 09:48:07,32.588,15.391,51.161,0.0,0.0,0.860,0.0,2240512.0,0.0,24.0,3074686976.0,383606784.0,29931094016.0,229687296.0,3896469.0,1810014.0
12-04 09:48:08,31.032,17.221,51.066,0.0,0.0,0.682,0.0,2166784.0,0.0,22.0,3074822144.0,383410176.0,29931892736.0,228950016.0,6125677.0,1946540.0
12-04 09:48:09,32.014,15.749,49.312,1.807,0.0,1.119,4096.0,88051712.0,1.0,186.0,3075702784.0,383115264.0,29924343808.0,235913216.0,6025636.0,1895096.0
12-04 09:48:10,21.165,13.796,53.470,10.626,0.0,0.943,8192.0,268439552.0,2.0,501.0,3074936832.0,383012864.0,29927227392.0,233897984.0,5214960.0,2213524.0
12-04 09:48:11,17.732,12.020,58.227,10.997,0.0,1.023,8192.0,273944576.0,2.0,533.0,3074957312.0,382808064.0,29918650368.0,242659328.0,1882395.0,1846912.0
12-04 09:48:12,29.581,14.398,54.276,1.047,0.0,0.698,0.0,44752896.0,0.0,114.0,3074768896.0,382627840.0,29921435648.0,240242688.0,4086932.0,1924090.0
12-04 09:48:13,31.652,16.435,51.217,0.0,0.0,0.696,0.0,2256896.0,0.0,24.0,3072208896.0,382427136.0,29923278848.0,241160192.0,3909750.0,1849399.0
12-04 09:48:14,32.451,16.055,50.640,0.085,0.0,0.769,0.0,2142208.0,0.0,19.0,3073777664.0,382222336.0,29925044224.0,238030848.0,5900407.0,1803015.0
12-04 09:48:15,32.007,15.657,51.730,0.0,0.0,0.606,0.0,2215936.0,0.0,23.0,3073585152.0,382013440.0,29925683200.0,237793280.0,7868967.0,1742740.0
12-04 09:48:16,32.664,15.197,51.266,0.0,0.0,0.873,0.0,4247552.0,0.0,34.0,3073331200.0,381804544.0,29929345024.0,234594304.0,7959806.0,1817806.0
12-04 09:48:17,31.061,16.911,50.906,0.0,0.0,1.122,0.0,2203648.0,0.0,23.0,3073527808.0,381595648.0,29930053632.0,233897984.0,8624739.0,2045269.0
12-04 09:48:18,31.802,15.685,51.560,0.087,0.0,0.867,0.0,2330624.0,0.0,30.0,3073744896.0,381423616.0,29931483136.0,232423424.0,8134405.0,2116191.0
12-04 09:48:19,32.566,16.113,50.043,0.085,0.0,1.194,0.0,2265088.0,0.0,26.0,3067342848.0,381173760.0,29926936576.0,243621888.0,8043375.0,1889859.0
12-04 09:48:20,32.500,15.948,50.776,0.0,0.0,0.776,0.0,2199552.0,0.0,22.0,3070312448.0,380968960.0,29928759296.0,239034368.0,5989837.0,1867879.0
12-04 09:48:21,31.414,15.358,52.705,0.0,0.0,0.524,0.0,2215936.0,0.0,27.0,3070746624.0,380768256.0,29929484288.0,238075904.0,6006192.0,1870325.0
12-04 09:48:22,31.638,16.034,51.466,0.0,0.0,0.862,0.0,2195456.0,0.0,20.0,3070148608.0,380575744.0,29931048960.0,237301760.0,5988889.0,1836612.0
12-04 09:48:23,32.082,16.638,50.341,0.0,0.0,0.939,0.0,2224128.0,0.0,22.0,3068899328.0,380370944.0,29931790336.0,238014464.0,5981333.0,1888605.0
12-04 09:48:24,31.674,16.738,50.386,0.172,0.0,1.030,0.0,4235264.0,0.0,35.0,3069112320.0,380178432.0,29935222784.0,234561536.0,6081858.0,1934317.0
12-04 09:48:25,31.946,16.822,50.382,0.0,0.0,0.850,0.0,2211840.0,0.0,22.0,3068674048.0,379969536.0,29936742400.0,233689088.0,6260861.0,2018473.0
12-04 09:48:26,32.735,16.325,50.085,0.0,0.0,0.855,0.0,2318336.0,0.0,26.0,3068801024.0,379772928.0,29937721344.0,232779776.0,6464767.0,2126815.0
12-04 09:48:27,30.635,16.884,51.610,0.0,0.0,0.870,0.0,2199552.0,0.0,22.0,3068674048.0,379568128.0,29938601984.0,232230912.0,5943171.0,1829997.0
12-04 09:48:28,31.282,16.291,51.646,0.0,0.0,0.780,0.0,2076672.0,0.0,20.0,3069263872.0,379371520.0,29940310016.0,230129664.0,5950154.0,1842877.0
12-04 09:48:29,31.845,16.052,51.159,0.086,0.0,0.858,0.0,2203648.0,0.0,22.0,3064979456.0,379113472.0,29935489024.0,239493120.0,5968430.0,1865088.0
12-04 09:48:30,31.186,16.924,51.117,0.086,0.0,0.687,0.0,2240512.0,0.0,23.0,3068702720.0,378916864.0,29936709632.0,234745856.0,6144234.0,1961406.0
12-04 09:48:31,30.829,16.926,51.123,0.086,0.0,1.036,4096.0,2244608.0,1.0,26.0,3069620224.0,378798080.0,29939576832.0,231079936.0,5945280.0,1856224.0
12-04 09:48:32,32.474,15.893,50.773,0.0,0.0,0.859,0.0,4186112.0,0.0,30.0,3068485632.0,378613760.0,29940621312.0,231354368.0,6228473.0,1994661.0
12-04 09:48:33,32.079,16.681,50.214,0.0,0.0,1.027,0.0,2334720.0,0.0,29.0,3069452288.0,378429440.0,29942063104.0,229130240.0,6570526.0,2183309.0
12-04 09:48:34,30.469,17.274,51.476,0.0,0.0,0.781,0.0,2183168.0,0.0,20.0,3068911616.0,378224640.0,29943271424.0,228667392.0,5995747.0,1869528.0
12-04 09:48:35,32.320,15.378,51.434,0.0,0.0,0.869,0.0,2256896.0,0.0,24.0,3068850176.0,377819136.0,29923168256.0,249237504.0,5893464.0,1801129.0
12-04 09:48:36,30.548,16.536,51.697,0.087,0.0,1.131,0.0,2232320.0,0.0,25.0,3069255680.0,377626624.0,29923651584.0,248541184.0,6019191.0,1904396.0
12-04 09:48:37,31.607,15.803,51.888,0.0,0.0,0.702,0.0,2191360.0,0.0,20.0,3068968960.0,377421824.0,29925044224.0,247640064.0,6051179.0,1916250.0
12-04 09:48:38,32.024,15.969,51.134,0.0,0.0,0.873,0.0,2215936.0,0.0,23.0,3068178432.0,377233408.0,29926891520.0,246771712.0,5945175.0,1851271.0
12-04 09:48:39,31.052,17.365,50.470,0.086,0.0,1.027,0.0,4177920.0,0.0,32.0,3063947264.0,377208832.0,29946044416.0,231874560.0,6215868.0,1993370.0
12-04 09:48:40,30.427,15.925,52.580,0.0,0.0,1.068,0.0,2330624.0,0.0,27.0,3066945536.0,377020416.0,29947273216.0,227835904.0,6512351.0,2146882.0
12-04 09:48:41,31.583,16.681,50.296,0.762,0.0,0.677,0.0,29855744.0,0.0,73.0,3068895232.0,376782848.0,29944950784.0,228446208.0,5960179.0,1833335.0
12-04 09:48:42,26.950,13.951,50.433,7.539,0.0,1.127,12288.0,271867904.0,3.0,507.0,3065909248.0,376627200.0,29945315328.0,231223296.0,5755271.0,1765660.0
12-04 09:48:43,19.779,12.988,55.008,11.290,0.0,0.934,12288.0,271683584.0,3.0,513.0,3067777024.0,376422400.0,29936799744.0,238075904.0,2997166.0,2080964.0
12-04 09:48:44,19.621,7.057,69.621,3.701,0.0,0.0,0.0,108974080.0,0.0,236.0,3068260352.0,376221696.0,29932756992.0,241836032.0,1700423.0,164694.0
12-04 09:48:45,31.849,11.729,56.250,0.086,0.0,0.086,0.0,8384512.0,0.0,66.0,3068731392.0,376045568.0,29939228672.0,235069440.0,2248536.0,248750.0
12-04 09:48:46,35.878,13.147,50.042,0.848,0.0,0.085,0.0,56168448.0,0.0,169.0,3067613184.0,375521280.0,29945659392.0,230281216.0,3336790.0,254680.0
12-04 09:48:47,35.818,13.111,49.957,1.028,0.0,0.086,4096.0,66486272.0,1.0,199.0,3068059648.0,374906880.0,29830684672.0,345423872.0,442470.0,236655.0
12-04 09:48:48,34.220,11.407,53.859,0.515,0.0,0.0,0.0,28749824.0,0.0,107.0,3065397248.0,374968320.0,29857288192.0,321421312.0,1367784.0,241926.0
12-04 09:48:49,30.716,11.518,57.592,0.087,0.0,0.087,0.0,6500352.0,0.0,60.0,3064381440.0,375021568.0,29884153856.0,295518208.0,442945.0,238025.0
12-04 09:48:50,31.547,11.495,56.785,0.173,0.0,0.0,0.0,8609792.0,0.0,75.0,3065602048.0,375074816.0,29912084480.0,266313728.0,588277.0,313123.0
12-04 09:48:51,32.090,12.229,55.594,0.087,0.0,0.0,0.0,6451200.0,0.0,57.0,3064770560.0,375099392.0,29939429376.0,239775744.0,441539.0,235288.0
12-04 09:48:52,32.474,11.512,55.842,0.172,0.0,0.0,4096.0,6541312.0,1.0,62.0,3065958400.0,374947840.0,29943885824.0,234283008.0,442348.0,236640.0
12-04 09:48:53,32.713,12.426,54.691,0.169,0.0,0.0,0.0,6569984.0,0.0,62.0,3068071936.0,374571008.0,29927358464.0,249073664.0,442720.0,237515.0
12-04 09:48:54,31.142,12.370,56.401,0.087,0.0,0.0,0.0,6496256.0,0.0,60.0,3067912192.0,374398976.0,29932007424.0,244756480.0,441148.0,234587.0
12-04 09:48:55,31.023,12.478,56.412,0.087,0.0,0.0,0.0,6524928.0,0.0,62.0,3067465728.0,374206464.0,29936062464.0,241340416.0,441278.0,235065.0
12-04 09:48:56,31.094,13.351,55.383,0.172,0.0,0.0,0.0,6504448.0,0.0,61.0,3066576896.0,374063104.0,29942317056.0,236118016.0,442189.0,236476.0
12-04 09:48:57,31.201,12.360,56.266,0.173,0.0,0.0,0.0,6533120.0,0.0,62.0,3066548224.0,373895168.0,29946040320.0,232591360.0,442921.0,237534.0
12-04 09:48:58,30.981,12.737,56.196,0.086,0.0,0.0,0.0,6598656.0,0.0,66.0,3067600896.0,373538816.0,29929193472.0,248741888.0,441564.0,235306.0
12-04 09:48:59,31.239,11.169,57.504,0.087,0.0,0.0,0.0,6455296.0,0.0,61.0,3064594432.0,373526528.0,29947789312.0,233164800.0,442029.0,236402.0
12-04 09:49:00,33.078,12.415,54.167,0.340,0.0,0.0,0.0,7376896.0,0.0,81.0,3066191872.0,373137408.0,29933015040.0,246730752.0,490749.0,263467.0
12-04 09:49:01,30.551,13.339,55.938,0.172,0.0,0.0,0.0,13193216.0,0.0,77.0,3066486784.0,372969472.0,29940379648.0,239239168.0,443673.0,237003.0
12-04 09:49:02,35.517,13.017,50.172,1.207,0.0,0.086,8192.0,80732160.0,2.0,208.0,3070631936.0,372117504.0,29929660416.0,246665216.0,441096.0,234287.0
12-04 09:49:03,32.772,12.300,54.760,0.168,0.0,0.0,0.0,14471168.0,0.0,85.0,3070119936.0,372092928.0,29866954752.0,309907456.0,443034.0,236526.0
12-04 09:49:04,31.017,12.337,56.560,0.087,0.0,0.0,0.0,6455296.0,0.0,57.0,3068862464.0,372137984.0,29894070272.0,284004352.0,443535.0,236394.0
12-04 09:49:05,30.763,11.785,57.366,0.087,0.0,0.0,0.0,6455296.0,0.0,57.0,3069288448.0,372146176.0,29920301056.0,257339392.0,444371.0,239330.0
12-04 09:49:06,31.990,11.321,56.261,0.343,0.0,0.086,0.0,8482816.0,0.0,69.0,3069218816.0,372162560.0,29949431808.0,228261888.0,443297.0,237001.0
12-04 09:49:07,31.665,12.166,55.997,0.173,0.0,0.0,0.0,6705152.0,0.0,78.0,3069132800.0,371798016.0,29931761664.0,246382592.0,591635.0,316470.0
12-04 09:49:08,32.208,12.381,55.325,0.087,0.0,0.0,0.0,9998336.0,0.0,77.0,3069517824.0,371654656.0,29936631808.0,241270784.0,442417.0,236059.0
12-04 09:49:09,34.026,13.333,51.602,1.039,0.0,0.0,8192.0,57942016.0,2.0,207.0,3069272064.0,371056640.0,29936242688.0,242503680.0,443043.0,236863.0
12-04 09:49:10,34.362,13.882,50.728,1.028,0.0,0.0,4096.0,68816896.0,1.0,245.0,3070337024.0,370503680.0,29831852032.0,346382336.0,443351.0,237594.0
12-04 09:49:11,32.737,12.873,53.794,0.597,0.0,0.0,0.0,28676096.0,0.0,107.0,3067543552.0,370548736.0,29859979264.0,321003520.0,445823.0,240530.0
12-04 09:49:12,32.124,11.831,55.786,0.173,0.0,0.086,4096.0,6492160.0,1.0,60.0,3067256832.0,370593792.0,29886251008.0,294973440.0,442920.0,236279.0
12-04 09:49:13,32.272,11.618,56.024,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,3063554048.0,370634752.0,29912322048.0,272564224.0,461331.0,255272.0
12-04 09:49:14,32.137,12.137,55.641,0.085,0.0,0.0,0.0,6488064.0,0.0,58.0,3064004608.0,370667520.0,29940281344.0,244121600.0,3303.0,5021.0
12-04 09:49:15,30.887,12.713,56.229,0.171,0.0,0.0,0.0,6553600.0,0.0,64.0,3065339904.0,370524160.0,29945233408.0,237977600.0,1407.0,1552.0
12-04 09:49:16,31.470,11.694,56.664,0.086,0.0,0.086,0.0,6463488.0,0.0,64.0,3064987648.0,370356224.0,29949374464.0,234356736.0,1921.0,2543.0
12-04 09:49:17,29.522,13.567,56.826,0.085,0.0,0.0,0.0,6549504.0,0.0,65.0,3064848384.0,370192384.0,29955059712.0,228974592.0,2350.0,3003.0
12-04 09:49:18,30.316,11.785,57.728,0.171,0.0,0.0,0.0,8728576.0,0.0,91.0,3065438208.0,369844224.0,29939589120.0,244203520.0,2615.0,3761.0
12-04 09:49:19,13.609,8.199,68.470,9.552,0.0,0.169,16384.0,228163584.0,4.0,410.0,3065479168.0,369860608.0,29948977152.0,234758144.0,565450.0,562015.0
12-04 09:49:20,20.034,12.172,52.832,14.117,0.0,0.845,61440.0,270540800.0,8.0,467.0,3066023936.0,369668096.0,29941657600.0,241725440.0,3985457.0,1934573.0
12-04 09:49:21,21.507,13.294,55.885,8.298,0.0,1.016,4096.0,250933248.0,1.0,470.0,3066703872.0,369496064.0,29938929664.0,243945472.0,6347353.0,2125777.0
12-04 09:49:22,32.155,15.603,51.724,0.0,0.0,0.517,0.0,2166784.0,0.0,21.0,3066036224.0,369299456.0,29939159040.0,244580352.0,5819780.0,1825740.0
12-04 09:49:23,31.838,15.962,51.165,0.0,0.0,1.035,0.0,2256896.0,0.0,26.0,3065802752.0,369123328.0,29940699136.0,243449856.0,6012672.0,1921978.0
12-04 09:49:24,31.972,15.117,51.868,0.087,0.0,0.956,0.0,2199552.0,0.0,23.0,3065446400.0,368939008.0,29942161408.0,242528256.0,6129443.0,1980529.0
12-04 09:49:25,30.917,16.419,52.140,0.0,0.0,0.524,0.0,2265088.0,0.0,26.0,3065221120.0,368762880.0,29943484416.0,241606656.0,6136301.0,2041488.0
12-04 09:49:26,31.806,16.162,51.080,0.086,0.0,0.864,0.0,2170880.0,0.0,20.0,3065188352.0,368570368.0,29944639488.0,240676864.0,6125139.0,2007996.0
12-04 09:49:27,31.552,16.552,51.121,0.0,0.0,0.776,0.0,2277376.0,0.0,25.0,3064688640.0,368410624.0,29946507264.0,239468544.0,4092413.0,1986546.0
12-04 09:49:28,31.234,16.221,51.682,0.0,0.0,0.863,0.0,2977792.0,0.0,42.0,3065729024.0,368267264.0,29947924480.0,237154304.0,6657080.0,2299500.0
12-04 09:49:29,31.207,16.379,51.638,0.086,0.0,0.690,0.0,2260992.0,0.0,25.0,3065401344.0,368091136.0,29949624320.0,235958272.0,6112363.0,1972353.0
12-04 09:49:30,32.192,15.839,50.771,0.086,0.0,1.113,0.0,3084288.0,0.0,32.0,3066241024.0,367923200.0,29951856640.0,233054208.0,8196361.0,2026300.0
12-04 09:49:31,31.865,16.839,50.259,0.086,0.0,0.950,4096.0,2301952.0,1.0,31.0,3065647104.0,367751168.0,29953429504.0,232247296.0,5929091.0,1903834.0
12-04 09:49:32,31.693,15.976,51.468,0.0,0.0,0.864,0.0,2179072.0,0.0,26.0,3064938496.0,367566848.0,29954494464.0,232075264.0,8268693.0,2075957.0
12-04 09:49:33,32.077,17.002,49.832,0.084,0.0,1.005,3518464.0,2256896.0,41.0,28.0,3066286080.0,367202304.0,29936820224.0,248766464.0,6199230.0,2040615.0
12-04 09:49:34,30.235,16.855,51.955,0.0,0.0,0.956,0.0,2265088.0,0.0,26.0,3066560512.0,367026176.0,29938401280.0,247087104.0,6165011.0,2025061.0
12-04 09:49:35,31.588,16.223,51.245,0.0,0.0,0.944,0.0,2166784.0,0.0,21.0,3067195392.0,366862336.0,29939118080.0,245899264.0,6193234.0,2041294.0
12-04 09:49:36,31.904,16.467,50.686,0.086,0.0,0.858,0.0,2289664.0,0.0,29.0,3065614336.0,366690304.0,29941420032.0,245350400.0,6575923.0,2051487.0
12-04 09:49:37,30.503,16.551,51.820,0.087,0.0,1.040,0.0,2162688.0,0.0,20.0,3066277888.0,366501888.0,29941891072.0,244404224.0,7854892.0,2037598.0
12-04 09:49:38,32.428,16.469,50.085,0.0,0.0,1.019,0.0,2367488.0,0.0,30.0,3066077184.0,366313472.0,29943328768.0,243355648.0,6378530.0,2135955.0
12-04 09:49:39,32.849,15.312,50.813,0.0,0.0,1.027,0.0,2199552.0,0.0,23.0,3066105856.0,366125056.0,29944922112.0,241922048.0,6193402.0,2046221.0
12-04 09:49:40,31.592,16.353,51.113,0.086,0.0,0.856,0.0,2138112.0,0.0,17.0,3064385536.0,365936640.0,29945819136.0,242933760.0,6054918.0,1960954.0
12-04 09:49:41,33.046,15.232,50.861,0.0,0.0,0.861,0.0,2293760.0,0.0,26.0,3066064896.0,365723648.0,29944078336.0,243208192.0,6485372.0,2170488.0
12-04 09:49:42,30.446,15.573,53.018,0.087,0.0,0.875,0.0,2166784.0,0.0,22.0,3065286656.0,365543424.0,29945331712.0,242913280.0,5963958.0,1940599.0
12-04 09:49:43,31.352,16.796,51.335,0.0,0.0,0.517,0.0,2211840.0,0.0,19.0,3064434688.0,365355008.0,29946146816.0,243138560.0,6185220.0,2041168.0
12-04 09:49:44,32.255,15.660,51.064,0.0,0.0,1.021,0.0,2252800.0,0.0,25.0,3064819712.0,365170688.0,29947256832.0,241827840.0,6335802.0,2078691.0
12-04 09:49:45,31.493,16.221,51.251,0.086,0.0,0.949,0.0,2215936.0,0.0,22.0,3064520704.0,364982272.0,29948514304.0,241057792.0,8367290.0,2121481.0
12-04 09:49:46,31.877,17.138,50.386,0.0,0.0,0.600,0.0,2244608.0,0.0,25.0,3064360960.0,364789760.0,29949669376.0,240254976.0,6035918.0,1953912.0
12-04 09:49:47,31.126,16.595,51.333,0.086,0.0,0.860,0.0,2199552.0,0.0,23.0,3063799808.0,364605440.0,29951619072.0,239050752.0,6255487.0,2070144.0
12-04 09:49:48,31.004,15.808,52.314,0.0,0.0,0.873,0.0,2220032.0,0.0,26.0,3064754176.0,364425216.0,29952270336.0,237625344.0,6085064.0,1929504.0
12-04 09:49:49,30.736,16.952,51.370,0.086,0.0,0.856,0.0,2203648.0,0.0,22.0,3065241600.0,364232704.0,29952851968.0,236748800.0,6146028.0,2005637.0
12-04 09:49:50,30.396,15.859,52.687,0.0,0.0,1.057,0.0,2093056.0,0.0,18.0,3064975360.0,364040192.0,29953732608.0,236326912.0,6018450.0,1947820.0
12-04 09:49:51,30.750,17.206,48.893,2.215,0.0,0.937,4096.0,84738048.0,1.0,169.0,3065200640.0,363855872.0,29951606784.0,238411776.0,6003757.0,1944794.0
12-04 09:49:52,23.228,15.798,49.957,9.735,0.0,1.281,8192.0,271974400.0,2.0,519.0,3067011072.0,363671552.0,29947371520.0,241020928.0,5622294.0,2474686.0
12-04 09:49:53,19.692,12.072,57.021,10.188,0.0,1.027,8192.0,271740928.0,2.0,539.0,3065733120.0,363491328.0,29940559872.0,249290752.0,1993845.0,1949652.0
12-04 09:49:54,29.767,15.013,52.977,1.208,0.0,1.035,0.0,52559872.0,0.0,129.0,3065946112.0,363323392.0,29942202368.0,247603200.0,7223613.0,1847688.0
12-04 09:49:55,32.131,16.862,50.084,0.0,0.0,0.923,0.0,2318336.0,0.0,26.0,3066839040.0,363143168.0,29943758848.0,245334016.0,2909607.0,2130601.0
12-04 09:49:56,31.239,15.009,52.618,0.087,0.0,1.047,0.0,2248704.0,0.0,26.0,3065360384.0,362962944.0,29945466880.0,245284864.0,4073150.0,1992336.0
12-04 09:49:57,32.386,16.796,50.388,0.0,0.0,0.431,0.0,5390336.0,0.0,35.0,3066564608.0,362790912.0,29945446400.0,244273152.0,6070800.0,1939724.0
12-04 09:49:58,31.891,17.388,49.873,0.085,0.0,0.763,0.0,2256896.0,0.0,22.0,3066667008.0,362606592.0,29946544128.0,243257344.0,10209010.0,2022163.0
12-04 09:49:59,31.552,16.293,51.379,0.0,0.0,0.776,0.0,2203648.0,0.0,23.0,3068014592.0,362418176.0,29947109376.0,241532928.0,8179894.0,2009778.0
12-04 09:50:00,31.561,16.724,51.029,0.086,0.0,0.600,4096.0,2215936.0,1.0,27.0,3066617856.0,362254336.0,29948878848.0,241324032.0,8152184.0,1949231.0
12-04 09:50:01,32.586,15.603,50.431,0.086,0.0,1.293,0.0,7880704.0,0.0,39.0,3066318848.0,362082304.0,29952122880.0,238551040.0,8286135.0,2125024.0
12-04 09:50:02,36.892,16.994,44.492,0.854,0.0,0.769,4096.0,76558336.0,1.0,237.0,3067801600.0,361295872.0,29944619008.0,245358592.0,6191349.0,2020612.0
12-04 09:50:03,34.991,16.381,47.084,0.429,0.0,1.115,0.0,42864640.0,0.0,148.0,3063586816.0,361086976.0,29857374208.0,337027072.0,8069735.0,1966048.0
12-04 09:50:04,33.959,16.638,48.379,0.256,0.0,0.768,4096.0,24354816.0,1.0,92.0,3063209984.0,361115648.0,29880217600.0,314531840.0,6065905.0,1950135.0
12-04 09:50:05,29.818,17.286,52.031,0.0,0.0,0.864,0.0,2195456.0,0.0,23.0,3065081856.0,361119744.0,29903532032.0,289341440.0,8285962.0,2064136.0
12-04 09:50:06,32.195,16.311,50.640,0.171,0.0,0.683,0.0,2179072.0,0.0,21.0,3063398400.0,361127936.0,29926760448.0,267788288.0,6186437.0,2021758.0
12-04 09:50:07,31.416,16.824,51.073,0.0,0.0,0.687,0.0,2166784.0,0.0,23.0,3063644160.0,361127936.0,29949456384.0,244846592.0,6157183.0,1997529.0
12-04 09:50:08,31.320,16.307,51.337,0.0,0.0,1.035,0.0,2244608.0,0.0,21.0,3064266752.0,360935424.0,29951053824.0,242819072.0,6199849.0,2054615.0
12-04 09:50:09,30.948,16.724,51.207,0.0,0.0,1.121,0.0,2191360.0,0.0,24.0,3064840192.0,360742912.0,29953536000.0,239955968.0,6083907.0,1960227.0
12-04 09:50:10,34.566,18.573,45.400,0.602,0.0,0.860,8192.0,61214720.0,2.0,189.0,3064700928.0,360153088.0,29951971328.0,242249728.0,6018518.0,1922525.0
12-04 09:50:11,32.988,17.185,48.273,0.518,0.0,1.036,90112.0,34385920.0,3.0,115.0,3064221696.0,359870464.0,29876813824.0,318169088.0,6185659.0,2010249.0
12-04 09:50:12,30.386,17.339,50.730,0.172,0.0,1.373,0.0,2166784.0,0.0,21.0,3064872960.0,359886848.0,29900136448.0,294178816.0,8147460.0,2000424.0
12-04 09:50:13,31.802,15.251,51.820,0.0,0.0,1.127,0.0,2166784.0,0.0,20.0,3064942592.0,359911424.0,29923180544.0,271040512.0,6227204.0,2042698.0
12-04 09:50:14,31.830,15.785,51.518,0.0,0.0,0.867,0.0,2158592.0,0.0,19.0,3065065472.0,359931904.0,29946892288.0,247185408.0,6219544.0,2050411.0
12-04 09:50:15,32.437,15.611,51.171,0.0,0.0,0.781,0.0,2240512.0,0.0,24.0,3065942016.0,359759872.0,29947817984.0,245555200.0,6145460.0,2016397.0
12-04 09:50:16,32.161,15.952,51.115,0.0,0.0,0.772,0.0,2203648.0,0.0,23.0,3065892864.0,359587840.0,29949157376.0,244436992.0,6206454.0,1990971.0
12-04 09:50:17,31.955,16.624,50.474,0.0,0.0,0.947,0.0,2199552.0,0.0,25.0,3066429440.0,359411712.0,29950734336.0,242499584.0,6248960.0,2084554.0
12-04 09:50:18,31.234,15.876,51.510,0.086,0.0,1.294,0.0,2252800.0,0.0,25.0,3065655296.0,359243776.0,29951455232.0,242720768.0,6149101.0,2004598.0
12-04 09:50:19,31.701,16.409,51.031,0.086,0.0,0.773,0.0,2228224.0,0.0,25.0,3065499648.0,359059456.0,29952991232.0,241524736.0,6816892.0,2011162.0
12-04 09:50:20,31.976,15.771,51.040,0.0,0.0,1.213,32768.0,2224128.0,5.0,23.0,3066007552.0,358883328.0,29954551808.0,239632384.0,7575163.0,2024334.0
12-04 09:50:21,31.239,16.007,51.721,0.0,0.0,1.033,0.0,2211840.0,0.0,25.0,3066159104.0,358707200.0,29955571712.0,238637056.0,6129277.0,1988946.0
12-04 09:50:22,31.107,15.641,52.285,0.0,0.0,0.967,4096.0,2228224.0,1.0,22.0,3066195968.0,358526976.0,29956853760.0,237498368.0,6226263.0,1999504.0
12-04 09:50:23,32.0,16.936,50.213,0.170,0.0,0.681,0.0,12644352.0,0.0,44.0,3065315328.0,358350848.0,29958344704.0,237064192.0,6133369.0,2011164.0
12-04 09:50:24,7.209,3.986,74.894,13.656,0.0,0.254,12288.0,272687104.0,3.0,523.0,3065823232.0,358371328.0,29963665408.0,231215104.0,4032984.0,1625436.0
12-04 09:50:25,4.917,2.417,81.417,11.083,0.0,0.167,4096.0,271810560.0,1.0,533.0,3066200064.0,358375424.0,29966585856.0,227913728.0,718653.0,1258174.0
12-04 09:50:26,24.699,8.692,63.769,2.496,0.0,0.344,4096.0,91668480.0,1.0,185.0,3065810944.0,358191104.0,29960167424.0,234905600.0,2840092.0,1479182.0
12-04 09:50:27,30.337,17.200,51.167,0.0,0.0,1.296,0.0,2097152.0,0.0,18.0,3064799232.0,358006784.0,29961760768.0,234508288.0,1864994.0,1872581.0
12-04 09:50:28,30.274,16.381,52.230,0.0,0.0,1.115,0.0,184320.0,0.0,7.0,3065999360.0,357822464.0,29960466432.0,234786816.0,11183482.0,2537900.0
12-04 09:50:29,29.800,17.897,51.086,0.087,0.0,1.129,0.0,2101248.0,0.0,19.0,3064815616.0,357605376.0,29959061504.0,237592576.0,4684000.0,1859687.0
12-04 09:50:30,31.059,15.223,52.581,0.175,0.0,0.962,0.0,221184.0,0.0,11.0,3066179584.0,357433344.0,29957685248.0,237776896.0,12578139.0,2569192.0
12-04 09:50:31,31.535,17.791,49.916,0.0,0.0,0.759,0.0,2211840.0,0.0,24.0,3065282560.0,357249024.0,29959188480.0,237355008.0,4787345.0,1969604.0
12-04 09:50:32,31.966,16.410,50.598,0.0,0.0,1.026,0.0,2109440.0,0.0,16.0,3066679296.0,357072896.0,29959704576.0,235618304.0,9685909.0,2104454.0
12-04 09:50:33,32.266,15.311,51.730,0.0,0.0,0.692,45056.0,172032.0,2.0,9.0,3065663488.0,356884480.0,29959331840.0,237195264.0,8471707.0,2150136.0
12-04 09:50:34,30.623,16.696,51.557,0.087,0.0,1.038,0.0,2228224.0,0.0,22.0,3063947264.0,356712448.0,29960716288.0,237699072.0,8556699.0,2192663.0
12-04 09:50:35,31.606,16.149,51.468,0.0,0.0,0.777,0.0,2203648.0,0.0,22.0,3065606144.0,356528128.0,29961965568.0,234975232.0,6410079.0,2106119.0
12-04 09:50:36,31.969,16.283,50.639,0.085,0.0,1.023,0.0,2256896.0,0.0,27.0,3066241024.0,356352000.0,29962592256.0,233889792.0,6794952.0,2113774.0
12-04 09:50:37,32.058,16.667,50.340,0.0,0.0,0.935,0.0,2224128.0,0.0,22.0,3066273792.0,356175872.0,29964091392.0,232534016.0,7728074.0,1996002.0
12-04 09:50:38,31.136,15.698,52.212,0.0,0.0,0.954,0.0,2203648.0,0.0,21.0,3065937920.0,355991552.0,29965307904.0,231837696.0,5076665.0,2059286.0
12-04 09:50:39,32.269,16.807,50.0,0.0,0.0,0.924,0.0,2244608.0,0.0,22.0,3065430016.0,355811328.0,29966266368.0,231567360.0,7097516.0,1836994.0
12-04 09:50:40,30.835,16.951,51.448,0.0,0.0,0.767,0.0,2080768.0,0.0,15.0,3066810368.0,355631104.0,29966766080.0,229867520.0,6062889.0,1965181.0
12-04 09:50:41,31.646,17.300,50.127,0.084,0.0,0.844,0.0,2265088.0,0.0,26.0,3064508416.0,355454976.0,29968535552.0,230576128.0,6139879.0,2015437.0
12-04 09:50:42,30.522,16.783,51.826,0.0,0.0,0.870,0.0,2211840.0,0.0,24.0,3064893440.0,355274752.0,29969252352.0,229654528.0,6195747.0,2027512.0
12-04 09:50:43,32.017,15.451,51.073,0.086,0.0,1.373,0.0,2228224.0,0.0,22.0,3063705600.0,355098624.0,29970845696.0,229425152.0,6207913.0,2042685.0
12-04 09:50:44,31.037,15.606,52.572,0.0,0.0,0.785,0.0,2347008.0,0.0,27.0,3066204160.0,354725888.0,29949689856.0,248455168.0,4221565.0,1944567.0
12-04 09:50:45,31.937,15.358,51.832,0.0,0.0,0.873,0.0,2146304.0,0.0,19.0,3066621952.0,354537472.0,29950910464.0,247005184.0,8067092.0,2004693.0
12-04 09:50:46,32.378,16.948,49.663,0.084,0.0,0.927,0.0,2260992.0,0.0,26.0,3065921536.0,354353152.0,29952073728.0,246726656.0,6227045.0,2060263.0
12-04 09:50:47,30.269,17.086,51.778,0.087,0.0,0.781,0.0,2232320.0,0.0,24.0,3066535936.0,354177024.0,29952368640.0,245993472.0,6219125.0,2019780.0
12-04 09:50:48,30.889,16.480,51.769,0.086,0.0,0.777,0.0,2211840.0,0.0,23.0,3066667008.0,353992704.0,29954469888.0,243945472.0,6060781.0,1912738.0
12-04 09:50:49,32.333,15.180,51.630,0.0,0.0,0.858,0.0,827392.0,0.0,24.0,3067015168.0,353972224.0,29954433024.0,243654656.0,6411856.0,2176322.0
12-04 09:50:50,31.534,16.538,51.243,0.0,0.0,0.686,0.0,2232320.0,0.0,22.0,3066720256.0,353787904.0,29955911680.0,242655232.0,6106186.0,1962427.0
12-04 09:50:51,31.726,17.174,50.085,0.0,0.0,1.015,0.0,2244608.0,0.0,24.0,3065786368.0,353599488.0,29957058560.0,242630656.0,2023002.0,1940228.0
12-04 09:50:52,33.166,16.415,49.581,0.0,0.0,0.838,0.0,2211840.0,0.0,22.0,3066220544.0,353419264.0,29958590464.0,240844800.0,3573005.0,2051415.0
12-04 09:50:53,31.822,16.216,50.567,0.697,0.0,0.697,0.0,2232320.0,0.0,23.0,3065606144.0,353239040.0,29960192000.0,240037888.0,6133614.0,1991165.0
12-04 09:50:54,31.229,17.065,50.939,0.0,0.0,0.768,0.0,2232320.0,0.0,24.0,3065507840.0,353067008.0,29961625600.0,238874624.0,8101533.0,1887112.0
12-04 09:50:55,31.688,16.277,51.169,0.087,0.0,0.779,0.0,4231168.0,0.0,35.0,3065176064.0,352894976.0,29964382208.0,236621824.0,8158873.0,2043579.0
12-04 09:50:56,10.663,6.801,69.857,12.343,0.0,0.336,8192.0,229171200.0,2.0,434.0,3067138048.0,352710656.0,29950439424.0,248786944.0,4229299.0,1580052.0
12-04 09:50:57,4.630,2.609,77.273,15.320,0.0,0.168,4096.0,266674176.0,1.0,517.0,3066851328.0,352714752.0,29953683456.0,245825536.0,739190.0,1319630.0
12-04 09:50:58,16.595,7.784,68.948,6.245,0.0,0.428,4096.0,150003712.0,1.0,302.0,3065327616.0,352722944.0,29965213696.0,235810816.0,8477677.0,1417987.0
12-04 09:50:59,32.584,16.508,49.784,0.086,0.0,1.037,0.0,2113536.0,0.0,18.0,3065847808.0,352546816.0,29966061568.0,234618880.0,3815587.0,1870430.0
12-04 09:51:00,28.423,17.504,52.946,0.0,0.0,1.127,0.0,176128.0,0.0,8.0,3066798080.0,352358400.0,29965881344.0,234037248.0,4707877.0,2323539.0
12-04 09:51:01,32.931,14.310,51.897,0.0,0.0,0.862,0.0,2097152.0,0.0,17.0,3070132224.0,352169984.0,29966385152.0,230387712.0,6626058.0,2238895.0
12-04 09:51:02,29.545,17.133,52.185,0.0,0.0,1.136,0.0,192512.0,0.0,9.0,3069186048.0,351932416.0,29960437760.0,237518848.0,8634891.0,2251348.0
12-04 09:51:03,31.421,16.610,51.027,0.086,0.0,0.856,0.0,2174976.0,0.0,19.0,3082485760.0,351571968.0,29938008064.0,247009280.0,8293711.0,2031526.0
12-04 09:51:04,31.319,16.426,51.660,0.0,0.0,0.596,0.0,196608.0,0.0,10.0,3083804672.0,351395840.0,29937864704.0,246009856.0,6785115.0,2259339.0
12-04 09:51:05,29.494,17.103,51.745,0.175,0.0,1.483,0.0,2228224.0,0.0,25.0,3084591104.0,351236096.0,29938221056.0,245026816.0,10499092.0,2244812.0
12-04 09:51:06,29.767,17.429,51.769,0.086,0.0,0.949,0.0,2113536.0,0.0,17.0,3083948032.0,351076352.0,29939441664.0,244609024.0,6032208.0,1937412.0
12-04 09:51:07,31.588,16.652,50.987,0.0,0.0,0.773,0.0,2228224.0,0.0,24.0,3085197312.0,350904320.0,29940269056.0,242704384.0,8153970.0,1997486.0
12-04 09:51:08,31.158,16.014,52.219,0.0,0.0,0.609,0.0,2220032.0,0.0,22.0,3083939840.0,350732288.0,29940858880.0,243544064.0,6291045.0,2063807.0
12-04 09:51:09,31.606,15.803,51.554,0.0,0.0,1.036,0.0,2203648.0,0.0,22.0,3083661312.0,350560256.0,29942853632.0,241999872.0,8275833.0,2066956.0
12-04 09:51:10,32.874,15.060,51.033,0.0,0.0,1.033,0.0,2134016.0,0.0,17.0,3087646720.0,350388224.0,29943939072.0,237101056.0,6253117.0,2024143.0
12-04 09:51:11,32.511,16.0,50.553,0.085,0.0,0.851,0.0,311296.0,0.0,18.0,3089068032.0,350183424.0,29937147904.0,242675712.0,7063817.0,2047141.0
12-04 09:51:12,31.298,16.939,50.817,0.0,0.0,0.946,0.0,2220032.0,0.0,22.0,3089965056.0,350011392.0,29938421760.0,240676864.0,7379645.0,2037163.0
12-04 09:51:13,31.453,16.581,50.855,0.085,0.0,1.026,0.0,2236416.0,0.0,23.0,3098791936.0,349782016.0,29929779200.0,240721920.0,6643737.0,1998019.0
12-04 09:51:14,30.769,17.459,50.821,0.0,0.0,0.951,0.0,2256896.0,0.0,23.0,3098972160.0,349618176.0,29931192320.0,239292416.0,5799256.0,2086217.0
12-04 09:51:15,30.605,17.818,50.810,0.0,0.0,0.767,0.0,2207744.0,0.0,25.0,3099996160.0,349458432.0,29934350336.0,235270144.0,8091297.0,1932573.0
12-04 09:51:16,31.379,16.034,51.897,0.0,0.0,0.690,0.0,2211840.0,0.0,20.0,3101392896.0,349286400.0,29933649920.0,234745856.0,6191950.0,2003750.0
12-04 09:51:17,32.222,16.154,50.513,0.085,0.0,1.026,0.0,2260992.0,0.0,29.0,3100942336.0,349118464.0,29934747648.0,234266624.0,6180666.0,1989236.0
12-04 09:51:18,30.909,16.450,51.688,0.087,0.0,0.866,0.0,4149248.0,0.0,29.0,3098722304.0,348954624.0,29938311168.0,233086976.0,6057229.0,1959296.0
12-04 09:51:19,31.893,15.730,51.340,0.0,0.0,1.037,0.0,2326528.0,0.0,28.0,3103531008.0,348741632.0,29932965888.0,233836544.0,6124754.0,1757833.0
12-04 09:51:20,32.116,13.424,54.121,0.085,0.0,0.255,0.0,4562944.0,0.0,53.0,3113066496.0,348446720.0,29913423872.0,244137984.0,5063789.0,561271.0
12-04 09:51:21,33.886,11.703,54.061,0.349,0.0,0.0,0.0,24780800.0,0.0,107.0,3114631168.0,348180480.0,29911650304.0,244613120.0,444979.0,240369.0
12-04 09:51:22,36.610,13.390,48.814,1.102,0.0,0.085,4096.0,78278656.0,1.0,230.0,3114196992.0,347660288.0,29917696000.0,239521792.0,2251920.0,245920.0
12-04 09:51:23,34.019,12.168,52.956,0.857,0.0,0.0,8192.0,43712512.0,2.0,168.0,3113459712.0,347463680.0,29824987136.0,333164544.0,442814.0,236228.0
12-04 09:51:24,32.121,12.208,55.238,0.433,0.0,0.0,0.0,25812992.0,0.0,124.0,3113603072.0,347500544.0,29847011328.0,310960128.0,443193.0,236490.0
12-04 09:51:25,31.515,12.208,56.190,0.087,0.0,0.0,0.0,6496256.0,0.0,64.0,3111849984.0,347533312.0,29873745920.0,285945856.0,443577.0,237169.0
12-04 09:51:26,30.060,12.980,56.789,0.171,0.0,0.0,4096.0,8523776.0,1.0,76.0,3113242624.0,347574272.0,29902278656.0,255979520.0,443985.0,238079.0
12-04 09:51:27,32.702,11.102,56.024,0.172,0.0,0.0,0.0,6598656.0,0.0,63.0,3113283584.0,347635712.0,29928333312.0,229822464.0,589030.0,313130.0
12-04 09:51:28,18.627,7.039,66.438,7.897,0.0,0.0,4096.0,187826176.0,1.0,378.0,3114917888.0,347475968.0,29922791424.0,233889792.0,150297.0,82041.0
12-04 09:51:29,0.167,0.584,83.222,15.943,0.0,0.083,8192.0,271773696.0,2.0,522.0,3115139072.0,347488256.0,29922811904.0,233635840.0,4151.0,4567.0
12-04 09:51:30,9.601,3.823,77.995,8.581,0.0,0.0,4096.0,182202368.0,1.0,388.0,3115851776.0,347336704.0,29910675456.0,245211136.0,149902.0,80709.0
12-04 09:51:31,31.446,11.411,56.969,0.174,0.0,0.0,0.0,6692864.0,0.0,70.0,3115524096.0,347156480.0,29909778432.0,246616064.0,590649.0,316750.0
12-04 09:51:32,32.391,11.825,55.698,0.086,0.0,0.0,4096.0,6569984.0,1.0,61.0,3115827200.0,347009024.0,29914304512.0,241934336.0,442029.0,235478.0
12-04 09:51:33,32.360,12.844,54.712,0.083,0.0,0.0,4096.0,6529024.0,1.0,63.0,3115823104.0,346865664.0,29918818304.0,237568000.0,444558.0,238684.0
12-04 09:51:34,32.534,11.387,55.822,0.171,0.0,0.086,0.0,6574080.0,0.0,64.0,3116437504.0,346714112.0,29923102720.0,232820736.0,442689.0,236869.0
12-04 09:51:35,30.948,12.845,55.862,0.345,0.0,0.0,0.0,9457664.0,0.0,95.0,3117875200.0,346402816.0,29904637952.0,250159104.0,468911.0,252519.0
12-04 09:51:36,35.563,12.870,50.466,1.101,0.0,0.0,4096.0,69894144.0,1.0,201.0,3116941312.0,345899008.0,29911908352.0,244326400.0,441899.0,235226.0
12-04 09:51:37,32.929,11.612,54.939,0.520,0.0,0.0,0.0,34529280.0,0.0,131.0,3116351488.0,345636864.0,29826633728.0,330452992.0,442620.0,236658.0
12-04 09:51:38,32.500,11.810,55.603,0.086,0.0,0.0,0.0,6475776.0,0.0,63.0,3116748800.0,345673728.0,29854388224.0,302264320.0,443596.0,239076.0
12-04 09:51:39,31.897,11.983,55.948,0.172,0.0,0.0,0.0,6459392.0,0.0,63.0,3117318144.0,345751552.0,29881360384.0,274644992.0,441139.0,234348.0
12-04 09:51:40,32.620,11.729,55.479,0.086,0.0,0.086,0.0,6463488.0,0.0,59.0,3116437504.0,345776128.0,29908627456.0,248233984.0,441754.0,235696.0
12-04 09:51:41,32.100,12.392,55.250,0.258,0.0,0.0,0.0,6524928.0,0.0,64.0,3117694976.0,345690112.0,29912838144.0,242851840.0,443100.0,237853.0
12-04 09:51:42,30.617,13.036,56.175,0.172,0.0,0.0,0.0,6574080.0,0.0,61.0,3117465600.0,345550848.0,29918257152.0,237801472.0,441828.0,235703.0
12-04 09:51:43,31.869,11.800,56.245,0.086,0.0,0.0,0.0,6557696.0,0.0,63.0,3117117440.0,345415680.0,29922947072.0,233594880.0,459812.0,254048.0
12-04 09:51:44,31.046,12.779,56.089,0.086,0.0,0.0,0.0,6500352.0,0.0,58.0,3117350912.0,345268224.0,29927608320.0,228847616.0,443142.0,238328.0
12-04 09:51:45,31.218,12.350,56.261,0.086,0.0,0.086,0.0,6602752.0,0.0,67.0,3118764032.0,344956928.0,29910036480.0,245317632.0,442211.0,236447.0
12-04 09:51:46,31.737,11.719,56.373,0.171,0.0,0.0,0.0,11997184.0,0.0,81.0,3119620096.0,344797184.0,29912047616.0,242610176.0,442881.0,236147.0
12-04 09:51:47,36.810,12.931,48.966,1.293,0.0,0.0,4096.0,70479872.0,1.0,209.0,3118735360.0,344190976.0,29909745664.0,246403072.0,441671.0,235618.0
12-04 09:51:48,35.635,11.850,51.407,1.108,0.0,0.0,4096.0,64802816.0,1.0,210.0,3119591424.0,343908352.0,29817192448.0,338382848.0,441527.0,235072.0
12-04 09:51:49,33.390,12.914,53.101,0.510,0.0,0.085,4096.0,28696576.0,1.0,113.0,3118133248.0,343998464.0,29843300352.0,313643008.0,327892.0,178398.0
12-04 09:51:50,31.040,11.436,57.438,0.086,0.0,0.0,0.0,7561216.0,0.0,66.0,3117084672.0,344051712.0,29872738304.0,285200384.0,2018.0,2886.0
12-04 09:51:51,29.512,12.575,57.742,0.171,0.0,0.0,0.0,7544832.0,0.0,72.0,3117133824.0,344104960.0,29900062720.0,257773568.0,2161.0,2774.0
12-04 09:51:52,31.143,12.457,56.229,0.171,0.0,0.0,0.0,6483968.0,0.0,58.0,3117625344.0,344129536.0,29926973440.0,230346752.0,3210.0,4890.0
12-04 09:51:53,31.941,11.401,56.397,0.261,0.0,0.0,0.0,5959680.0,0.0,64.0,3118297088.0,343977984.0,29928120320.0,228679680.0,4327.0,5439.0
12-04 09:51:54,31.234,11.303,57.377,0.086,0.0,0.0,0.0,6606848.0,0.0,66.0,3118456832.0,343666688.0,29911273472.0,245678080.0,1961.0,2659.0
12-04 09:51:55,30.723,11.876,57.143,0.172,0.0,0.086,0.0,6651904.0,0.0,66.0,3118465024.0,343486464.0,29912776704.0,244346880.0,305621.0,174158.0
12-04 09:51:56,30.743,12.584,56.588,0.084,0.0,0.0,196608.0,8667136.0,12.0,80.0,3118231552.0,343343104.0,29919875072.0,237625344.0,2204.0,2970.0
12-04 09:51:57,29.626,12.511,57.689,0.087,0.0,0.087,28672.0,6549504.0,3.0,63.0,3118211072.0,343195648.0,29924950016.0,232718336.0,2615.0,3696.0
12-04 09:51:58,31.096,12.744,56.075,0.085,0.0,0.0,0.0,6610944.0,0.0,67.0,3119878144.0,342880256.0,29907124224.0,249192448.0,1640.0,2363.0
12-04 09:51:59,30.670,12.199,56.873,0.258,0.0,0.0,0.0,6598656.0,0.0,67.0,3119616000.0,342732800.0,29912756224.0,243970048.0,2556.0,3721.0
12-04 09:52:00,32.061,11.874,56.064,0.0,0.0,0.0,0.0,6529024.0,0.0,60.0,3118100480.0,342593536.0,29916049408.0,242331648.0,2933.0,4279.0
12-04 09:52:01,32.338,11.433,56.058,0.171,0.0,0.0,0.0,6520832.0,0.0,61.0,3118096384.0,342441984.0,29921222656.0,237314048.0,2634.0,3893.0
12-04 09:52:02,32.521,11.345,56.050,0.084,0.0,0.0,0.0,6533120.0,0.0,62.0,3117731840.0,342286336.0,29921902592.0,237154304.0,1922.0,2543.0
12-04 09:52:03,30.427,11.453,58.034,0.085,0.0,0.0,0.0,8646656.0,0.0,79.0,3117801472.0,342175744.0,29928628224.0,230469632.0,5624.0,7358.0
12-04 09:52:04,31.298,13.328,54.944,0.430,0.0,0.0,4096.0,31617024.0,1.0,126.0,3118878720.0,341757952.0,29910827008.0,247611392.0,2846.0,3065.0
12-04 09:52:05,21.904,8.930,58.382,10.699,0.0,0.084,4096.0,176300032.0,1.0,358.0,3121369088.0,341458944.0,29907738624.0,248508416.0,3223.0,3651.0
12-04 09:52:06,0.0,0.502,83.096,16.402,0.0,0.0,20480.0,271839232.0,5.0,534.0,3121446912.0,341475328.0,29907771392.0,248381440.0,3333.0,4181.0
12-04 09:52:07,0.167,0.501,84.628,14.703,0.0,0.0,4096.0,274186240.0,1.0,502.0,3121422336.0,341479424.0,29907791872.0,248381440.0,3459.0,4210.0
12-04 09:52:08,27.787,10.978,59.863,1.372,0.0,0.0,4096.0,51654656.0,1.0,151.0,3119255552.0,341520384.0,29879554048.0,278745088.0,2806.0,3082.0
12-04 09:52:09,30.934,12.425,56.470,0.171,0.0,0.0,0.0,6438912.0,0.0,57.0,3119005696.0,341565440.0,29907820544.0,250683392.0,2705.0,3029.0
12-04 09:52:10,31.058,11.775,57.082,0.085,0.0,0.0,0.0,7319552.0,0.0,64.0,3117412352.0,341426176.0,29913190400.0,247046144.0,5044.0,7058.0
12-04 09:52:11,34.862,12.024,52.076,0.952,0.0,0.087,4096.0,67067904.0,1.0,199.0,3116920832.0,340889600.0,29912735744.0,248528896.0,2031.0,1829.0
12-04 09:52:12,37.075,12.500,49.150,1.276,0.0,0.0,4096.0,86659072.0,1.0,246.0,3115753472.0,340729856.0,29881634816.0,280956928.0,3299.0,4116.0
12-04 09:52:13,35.228,13.264,50.388,1.120,0.0,0.0,4096.0,75698176.0,1.0,212.0,3115868160.0,340434944.0,29818531840.0,344240128.0,20512.0,21323.0
12-04 09:52:14,31.421,13.527,54.281,0.771,0.0,0.0,0.0,43401216.0,0.0,154.0,3114516480.0,340520960.0,29861339136.0,302698496.0,1956.0,2568.0
12-04 09:52:15,30.670,11.770,57.388,0.172,0.0,0.0,0.0,9170944.0,0.0,75.0,3115425792.0,340582400.0,29867986944.0,295079936.0,2244.0,2849.0
12-04 09:52:16,18.971,7.420,73.524,0.084,0.0,0.0,0.0,5160960.0,0.0,53.0,3115020288.0,340615168.0,29886009344.0,277430272.0,3535.0,5112.0
12-04 09:52:17,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3115012096.0,340623360.0,29886009344.0,277430272.0,1081.0,1224.0
12-04 09:52:18,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115012096.0,340623360.0,29886009344.0,277430272.0,2675.0,3802.0
12-04 09:52:19,0.167,0.583,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115520000.0,340623360.0,29886009344.0,276922368.0,3900.0,4466.0
12-04 09:52:20,0.250,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115515904.0,340623360.0,29886013440.0,276922368.0,3165.0,4331.0
12-04 09:52:21,0.167,0.167,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3115511808.0,340627456.0,29886013440.0,276922368.0,2250.0,1871.0
12-04 09:52:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115507712.0,340627456.0,29886017536.0,276922368.0,4703.0,6415.0
12-04 09:52:23,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3115626496.0,340635648.0,29886017536.0,276795392.0,2321.0,1829.0
12-04 09:52:24,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115626496.0,340635648.0,29886017536.0,276795392.0,3393.0,3515.0
12-04 09:52:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115622400.0,340635648.0,29886021632.0,276795392.0,5074.0,6621.0
12-04 09:52:26,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115622400.0,340635648.0,29886021632.0,276795392.0,3661.0,4300.0
12-04 09:52:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3115622400.0,340635648.0,29886021632.0,276795392.0,2122.0,1714.0
12-04 09:52:28,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115749376.0,340635648.0,29886021632.0,276668416.0,3653.0,4159.0
12-04 09:52:29,0.167,0.334,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3110514688.0,340602880.0,29879894016.0,288063488.0,4408.0,4977.0
12-04 09:52:30,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110514688.0,340602880.0,29879894016.0,288063488.0,2751.0,2277.0
12-04 09:52:31,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3110641664.0,340602880.0,29879894016.0,287936512.0,3276.0,4299.0
12-04 09:52:32,0.083,0.334,99.500,0.083,0.0,0.0,0.0,45056.0,0.0,6.0,3110891520.0,340602880.0,29879898112.0,287682560.0,4422.0,6257.0
12-04 09:52:33,0.500,0.250,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112411136.0,340602880.0,29879902208.0,286158848.0,4378.0,4919.0
12-04 09:52:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112538112.0,340602880.0,29879902208.0,286031872.0,3485.0,4478.0
12-04 09:52:35,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3112779776.0,340611072.0,29879906304.0,285777920.0,2422.0,2948.0
12-04 09:52:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112779776.0,340611072.0,29879906304.0,285777920.0,2487.0,2987.0
12-04 09:52:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3112902656.0,340615168.0,29879906304.0,285650944.0,3116.0,4037.0
12-04 09:52:38,0.167,0.250,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3112898560.0,340615168.0,29879910400.0,285650944.0,2011.0,2071.0
12-04 09:52:39,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112898560.0,340615168.0,29879910400.0,285650944.0,3828.0,6030.0
12-04 09:52:40,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112898560.0,340615168.0,29879910400.0,285650944.0,2638.0,3425.0
12-04 09:52:41,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3112886272.0,340623360.0,29879914496.0,285650944.0,36752.0,37372.0
12-04 09:52:42,0.084,0.334,98.830,0.752,0.0,0.0,4096.0,30859264.0,1.0,85.0,3112886272.0,340627456.0,29879910400.0,285650944.0,2521.0,3666.0
12-04 09:52:43,0.167,0.251,97.494,2.089,0.0,0.0,4096.0,143212544.0,1.0,261.0,3112099840.0,340631552.0,29879930880.0,286412800.0,19855.0,21152.0
12-04 09:52:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,69632.0,0.0,2.0,3112099840.0,340631552.0,29879930880.0,286412800.0,1208.0,1266.0
12-04 09:52:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112091648.0,340631552.0,29879939072.0,286412800.0,3624.0,5346.0
12-04 09:52:46,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112091648.0,340631552.0,29879939072.0,286412800.0,2514.0,3706.0
12-04 09:52:47,0.167,0.167,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3112091648.0,340639744.0,29879939072.0,286404608.0,2061.0,2617.0
12-04 09:52:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112091648.0,340639744.0,29879939072.0,286404608.0,2510.0,3711.0
12-04 09:52:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3112087552.0,340639744.0,29879943168.0,286404608.0,2867.0,4213.0
12-04 09:52:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112214528.0,340639744.0,29879943168.0,286277632.0,1927.0,2458.0
12-04 09:52:51,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112214528.0,340639744.0,29879943168.0,286277632.0,1201.0,1303.0
12-04 09:52:52,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3112206336.0,340647936.0,29879943168.0,286277632.0,2780.0,3878.0
12-04 09:52:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114360832.0,340647936.0,29879947264.0,284119040.0,3375.0,5073.0
12-04 09:52:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3114487808.0,340647936.0,29879947264.0,283992064.0,2899.0,4215.0
12-04 09:52:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114483712.0,340647936.0,29879951360.0,283992064.0,2615.0,3694.0
12-04 09:52:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114483712.0,340647936.0,29879951360.0,283992064.0,3210.0,4821.0
12-04 09:52:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114606592.0,340647936.0,29879955456.0,283865088.0,1146.0,1328.0
12-04 09:52:58,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,3114598400.0,340656128.0,29879955456.0,283865088.0,2876.0,3919.0
12-04 09:52:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3114721280.0,340660224.0,29879955456.0,283738112.0,2245.0,3047.0
12-04 09:53:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114721280.0,340660224.0,29879955456.0,283738112.0,1801.0,2459.0
12-04 09:53:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114717184.0,340660224.0,29879959552.0,283738112.0,2855.0,3923.0
12-04 09:53:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114717184.0,340660224.0,29879959552.0,283738112.0,3139.0,4810.0
12-04 09:53:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114713088.0,340660224.0,29879963648.0,283738112.0,4644.0,5712.0
12-04 09:53:04,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3114831872.0,340668416.0,29879963648.0,283611136.0,5969.0,6904.0
12-04 09:53:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114823680.0,340668416.0,29879971840.0,283611136.0,2916.0,3156.0
12-04 09:53:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114823680.0,340668416.0,29879971840.0,283611136.0,1991.0,1714.0
12-04 09:53:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3114823680.0,340668416.0,29879971840.0,283611136.0,2165.0,1982.0
12-04 09:53:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114823680.0,340668416.0,29879971840.0,283611136.0,3665.0,4203.0
12-04 09:53:09,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3114823680.0,340668416.0,29879971840.0,283611136.0,3882.0,4781.0
12-04 09:53:10,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3114811392.0,340676608.0,29879975936.0,283611136.0,3394.0,4251.0
12-04 09:53:11,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3114811392.0,340676608.0,29879975936.0,283611136.0,4648.0,6440.0
12-04 09:53:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114807296.0,340676608.0,29879980032.0,283611136.0,3353.0,4202.0
12-04 09:53:13,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114942464.0,340676608.0,29879980032.0,283475968.0,19220.0,19147.0
12-04 09:53:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3114934272.0,340680704.0,29879984128.0,283475968.0,2299.0,3065.0
12-04 09:53:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114934272.0,340680704.0,29879984128.0,283475968.0,1142.0,1332.0
12-04 09:53:16,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3114926080.0,340688896.0,29879984128.0,283475968.0,2127.0,2617.0
12-04 09:53:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114926080.0,340688896.0,29879984128.0,283475968.0,1901.0,2483.0
12-04 09:53:18,0.166,0.166,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,11.0,3114799104.0,340688896.0,29879984128.0,283602944.0,2829.0,4005.0
12-04 09:53:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3114790912.0,340692992.0,29879988224.0,283602944.0,4448.0,7112.0
12-04 09:53:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114790912.0,340692992.0,29879988224.0,283602944.0,1995.0,2588.0
12-04 09:53:21,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114778624.0,340692992.0,29879992320.0,283611136.0,4181.0,5287.0
12-04 09:53:22,0.166,0.250,99.418,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,3114766336.0,340701184.0,29879996416.0,283611136.0,2288.0,1805.0
12-04 09:53:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3114893312.0,340701184.0,29879996416.0,283484160.0,2440.0,2165.0
12-04 09:53:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115147264.0,340701184.0,29879996416.0,283230208.0,3623.0,4142.0
12-04 09:53:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115143168.0,340701184.0,29880000512.0,283230208.0,4283.0,5375.0
12-04 09:53:26,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115143168.0,340701184.0,29880000512.0,283230208.0,3624.0,4209.0
12-04 09:53:27,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3115134976.0,340709376.0,29880000512.0,283230208.0,4410.0,5378.0
12-04 09:53:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115134976.0,340709376.0,29880000512.0,283230208.0,3385.0,3495.0
12-04 09:53:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115134976.0,340709376.0,29880000512.0,283230208.0,3507.0,3355.0
12-04 09:53:30,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115126784.0,340709376.0,29880008704.0,283230208.0,3629.0,3555.0
12-04 09:53:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115126784.0,340709376.0,29880008704.0,283230208.0,2482.0,3056.0
12-04 09:53:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115126784.0,340709376.0,29880008704.0,283230208.0,2907.0,3454.0
12-04 09:53:33,0.167,0.250,99.416,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3115372544.0,340717568.0,29880008704.0,282976256.0,4987.0,6044.0
12-04 09:53:34,0.249,0.166,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3115372544.0,340717568.0,29880008704.0,282976256.0,3770.0,5271.0
12-04 09:53:35,0.584,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115491328.0,340717568.0,29880016896.0,282849280.0,2722.0,3223.0
12-04 09:53:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115487232.0,340717568.0,29880020992.0,282849280.0,21157.0,22646.0
12-04 09:53:37,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115487232.0,340717568.0,29880020992.0,282849280.0,3242.0,4210.0
12-04 09:53:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115487232.0,340717568.0,29880020992.0,282849280.0,3025.0,3538.0
12-04 09:53:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3115474944.0,340725760.0,29880025088.0,282849280.0,1147.0,1290.0
12-04 09:53:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115474944.0,340725760.0,29880025088.0,282849280.0,1493.0,1507.0
12-04 09:53:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115474944.0,340725760.0,29880025088.0,282849280.0,3169.0,4840.0
12-04 09:53:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3115474944.0,340725760.0,29880025088.0,282849280.0,1801.0,2460.0
12-04 09:53:43,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115474944.0,340725760.0,29880025088.0,282849280.0,20795.0,22526.0
12-04 09:53:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115470848.0,340725760.0,29880029184.0,282849280.0,3220.0,4908.0
12-04 09:53:45,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,3115458560.0,340733952.0,29880033280.0,282849280.0,2455.0,3627.0
12-04 09:53:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115458560.0,340733952.0,29880033280.0,282849280.0,1907.0,2575.0
12-04 09:53:47,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115458560.0,340733952.0,29880033280.0,282849280.0,1408.0,1448.0
12-04 09:53:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115458560.0,340733952.0,29880033280.0,282849280.0,2306.0,3024.0
12-04 09:53:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115454464.0,340733952.0,29880037376.0,282849280.0,1232.0,1350.0
12-04 09:53:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115450368.0,340733952.0,29880041472.0,282849280.0,2625.0,3784.0
12-04 09:53:51,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3115442176.0,340742144.0,29880041472.0,282849280.0,3229.0,4816.0
12-04 09:53:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115442176.0,340742144.0,29880041472.0,282849280.0,2767.0,4150.0
12-04 09:53:53,0.250,0.250,99.501,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3115577344.0,340742144.0,29880041472.0,282714112.0,3764.0,5967.0
12-04 09:53:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115577344.0,340742144.0,29880041472.0,282714112.0,1901.0,2549.0
12-04 09:53:55,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3115569152.0,340746240.0,29880045568.0,282714112.0,1147.0,1356.0
12-04 09:53:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115569152.0,340746240.0,29880045568.0,282714112.0,1895.0,2484.0
12-04 09:53:57,0.167,0.167,99.583,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3115560960.0,340754432.0,29880045568.0,282714112.0,2375.0,3044.0
12-04 09:53:58,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115556864.0,340754432.0,29880049664.0,282714112.0,2789.0,4059.0
12-04 09:53:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115556864.0,340754432.0,29880049664.0,282714112.0,2515.0,3538.0
12-04 09:54:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115552768.0,340754432.0,29880053760.0,282714112.0,2716.0,3785.0
12-04 09:54:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115544576.0,340754432.0,29880053760.0,282722304.0,3549.0,5316.0
12-04 09:54:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3115536384.0,340762624.0,29880053760.0,282722304.0,2305.0,3090.0
12-04 09:54:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115536384.0,340762624.0,29880053760.0,282722304.0,4545.0,5512.0
12-04 09:54:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115536384.0,340762624.0,29880053760.0,282722304.0,3090.0,3355.0
12-04 09:54:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115528192.0,340766720.0,29880057856.0,282722304.0,2906.0,3172.0
12-04 09:54:06,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115528192.0,340766720.0,29880057856.0,282722304.0,3393.0,4186.0
12-04 09:54:07,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115520000.0,340766720.0,29880066048.0,282722304.0,3818.0,4714.0
12-04 09:54:08,0.167,0.083,99.500,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3115511808.0,340774912.0,29880066048.0,282722304.0,2645.0,2817.0
12-04 09:54:09,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115515904.0,340774912.0,29880070144.0,282714112.0,4174.0,5420.0
12-04 09:54:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3115511808.0,340779008.0,29880070144.0,282714112.0,3025.0,3216.0
12-04 09:54:11,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115511808.0,340779008.0,29880070144.0,282714112.0,3678.0,4574.0
12-04 09:54:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115511808.0,340779008.0,29880070144.0,282714112.0,2652.0,2907.0
12-04 09:54:13,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115896832.0,340779008.0,29880074240.0,282324992.0,18500.0,18632.0
12-04 09:54:14,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3115888640.0,340787200.0,29880074240.0,282324992.0,3048.0,4661.0
12-04 09:54:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115884544.0,340787200.0,29880078336.0,282324992.0,2322.0,2567.0
12-04 09:54:16,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115872256.0,340787200.0,29880082432.0,282333184.0,3485.0,3181.0
12-04 09:54:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3115872256.0,340787200.0,29880082432.0,282333184.0,2776.0,3852.0
12-04 09:54:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115872256.0,340787200.0,29880082432.0,282333184.0,3883.0,5917.0
12-04 09:54:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115872256.0,340787200.0,29880082432.0,282333184.0,2556.0,3785.0
12-04 09:54:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3115859968.0,340795392.0,29880086528.0,282333184.0,1626.0,1874.0
12-04 09:54:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115859968.0,340795392.0,29880086528.0,282333184.0,2930.0,2991.0
12-04 09:54:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115859968.0,340795392.0,29880086528.0,282333184.0,3009.0,3130.0
12-04 09:54:23,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115859968.0,340795392.0,29880086528.0,282333184.0,3826.0,4392.0
12-04 09:54:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115855872.0,340795392.0,29880090624.0,282333184.0,3030.0,3082.0
12-04 09:54:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3115851776.0,340795392.0,29880094720.0,282333184.0,3875.0,4477.0
12-04 09:54:26,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3115843584.0,340803584.0,29880094720.0,282333184.0,4442.0,5338.0
12-04 09:54:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115843584.0,340803584.0,29880094720.0,282333184.0,3669.0,4229.0
12-04 09:54:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3115843584.0,340803584.0,29880094720.0,282333184.0,3586.0,4161.0
12-04 09:54:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3115839488.0,340803584.0,29880098816.0,282333184.0,3530.0,3422.0
12-04 09:54:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3115831296.0,340807680.0,29880102912.0,282333184.0,3789.0,3812.0
12-04 09:54:31,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3115831296.0,340807680.0,29880102912.0,282333184.0,2367.0,2904.0
12-04 09:54:32,0.167,0.083,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3115823104.0,340815872.0,29880102912.0,282333184.0,3602.0,4524.0
12-04 09:54:33,0.333,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3116072960.0,340815872.0,29880107008.0,282079232.0,5352.0,6278.0
12-04 09:54:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3116072960.0,340815872.0,29880107008.0,282079232.0,5891.0,7376.0
12-04 09:54:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3116072960.0,340815872.0,29880107008.0,282079232.0,2522.0,2931.0
12-04 09:54:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3116072960.0,340815872.0,29880107008.0,282079232.0,3091.0,3604.0
12-04 09:54:37,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3116056576.0,340824064.0,29880115200.0,282079232.0,2416.0,2990.0
12-04 09:54:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3116056576.0,340824064.0,29880115200.0,282079232.0,3142.0,4117.0
12-04 09:54:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3109142528.0,340783104.0,29873967104.0,295182336.0,2741.0,3858.0
12-04 09:54:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3108503552.0,340787200.0,29873967104.0,295817216.0,1427.0,1465.0
12-04 09:54:41,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108499456.0,340787200.0,29873971200.0,295817216.0,3684.0,5385.0
12-04 09:54:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108499456.0,340787200.0,29873971200.0,295817216.0,1902.0,2418.0
12-04 09:54:43,0.166,0.083,99.584,0.166,0.0,0.0,0.0,32768.0,0.0,3.0,3108872192.0,340795392.0,29873971200.0,295436288.0,21165.0,23244.0
12-04 09:54:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108872192.0,340795392.0,29873971200.0,295436288.0,1801.0,2460.0
12-04 09:54:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3108995072.0,340795392.0,29873975296.0,295309312.0,2640.0,3694.0
12-04 09:54:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108995072.0,340795392.0,29873975296.0,295309312.0,1855.0,2061.0
12-04 09:54:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3108999168.0,340795392.0,29873979392.0,295301120.0,2775.0,3786.0
12-04 09:54:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109126144.0,340795392.0,29873979392.0,295174144.0,4363.0,5501.0
12-04 09:54:49,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3109814272.0,340803584.0,29873983488.0,294473728.0,1902.0,2484.0
12-04 09:54:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3109941248.0,340803584.0,29873983488.0,294346752.0,2616.0,3761.0
12-04 09:54:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3109941248.0,340803584.0,29873983488.0,294346752.0,2396.0,3041.0
12-04 09:54:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3109941248.0,340803584.0,29873983488.0,294346752.0,3109.0,4797.0
12-04 09:54:53,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110944768.0,340803584.0,29873987584.0,293339136.0,2354.0,3574.0
12-04 09:54:54,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110936576.0,340803584.0,29873987584.0,293347328.0,1407.0,1485.0
12-04 09:54:55,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,3110924288.0,340815872.0,29873987584.0,293347328.0,3119.0,4391.0
12-04 09:54:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110924288.0,340815872.0,29873987584.0,293347328.0,1147.0,1290.0
12-04 09:54:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110920192.0,340815872.0,29873991680.0,293347328.0,3697.0,5899.0
12-04 09:54:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110916096.0,340815872.0,29873995776.0,293347328.0,1835.0,2483.0
12-04 09:54:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110916096.0,340815872.0,29873995776.0,293347328.0,2127.0,2683.0
12-04 09:55:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3111034880.0,340824064.0,29873995776.0,293220352.0,3140.0,4772.0
12-04 09:55:01,0.0,0.167,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3111022592.0,340832256.0,29873999872.0,293220352.0,2993.0,4320.0
12-04 09:55:02,0.083,0.167,99.750,0.0,0.0,0.0,65536.0,0.0,12.0,0.0,3112108032.0,340832256.0,29874065408.0,292069376.0,1422.0,1651.0
12-04 09:55:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3112108032.0,340832256.0,29874065408.0,292069376.0,4629.0,5771.0
12-04 09:55:04,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112108032.0,340832256.0,29874065408.0,292069376.0,3546.0,4411.0
12-04 09:55:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,3112103936.0,340832256.0,29874069504.0,292069376.0,3958.0,5312.0
12-04 09:55:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112103936.0,340832256.0,29874069504.0,292069376.0,3350.0,3630.0
12-04 09:55:07,0.0,0.250,99.667,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3112091648.0,340840448.0,29874073600.0,292069376.0,3631.0,4433.0
12-04 09:55:08,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112091648.0,340840448.0,29874073600.0,292069376.0,19270.0,19070.0
12-04 09:55:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112091648.0,340840448.0,29874073600.0,292069376.0,3952.0,5326.0
12-04 09:55:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3112079360.0,340848640.0,29874077696.0,292069376.0,2684.0,2994.0
12-04 09:55:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112075264.0,340848640.0,29874081792.0,292069376.0,2475.0,2351.0
12-04 09:55:12,0.334,0.083,99.249,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,3112058880.0,340856832.0,29874081792.0,292077568.0,3453.0,4227.0
12-04 09:55:13,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112964096.0,340856832.0,29874081792.0,291172352.0,38012.0,38834.0
12-04 09:55:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112960000.0,340856832.0,29874085888.0,291172352.0,2385.0,3551.0
12-04 09:55:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3112939520.0,340865024.0,29874089984.0,291180544.0,2952.0,4193.0
12-04 09:55:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112939520.0,340865024.0,29874089984.0,291180544.0,3103.0,4745.0
12-04 09:55:17,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3112939520.0,340865024.0,29874089984.0,291180544.0,2061.0,2618.0
12-04 09:55:18,0.0,0.167,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3112931328.0,340873216.0,29874089984.0,291180544.0,2134.0,2890.0
12-04 09:55:19,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112927232.0,340873216.0,29874094080.0,291180544.0,1046.0,1195.0
12-04 09:55:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3112927232.0,340873216.0,29874094080.0,291180544.0,2455.0,3667.0
12-04 09:55:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112923136.0,340873216.0,29874098176.0,291180544.0,4009.0,4664.0
12-04 09:55:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112923136.0,340873216.0,29874098176.0,291180544.0,3727.0,4275.0
12-04 09:55:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112923136.0,340873216.0,29874098176.0,291180544.0,2425.0,1986.0
12-04 09:55:24,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3112914944.0,340881408.0,29874098176.0,291180544.0,4123.0,5177.0
12-04 09:55:25,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3112902656.0,340885504.0,29874106368.0,291180544.0,4293.0,5360.0
12-04 09:55:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112902656.0,340885504.0,29874106368.0,291180544.0,2633.0,2351.0
12-04 09:55:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3112902656.0,340885504.0,29874106368.0,291180544.0,3209.0,3157.0
12-04 09:55:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112902656.0,340885504.0,29874106368.0,291180544.0,4175.0,5330.0
12-04 09:55:29,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3112902656.0,340885504.0,29874106368.0,291180544.0,4029.0,4525.0
12-04 09:55:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3112886272.0,340897792.0,29874110464.0,291180544.0,4069.0,3890.0
12-04 09:55:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112882176.0,340897792.0,29874114560.0,291180544.0,1800.0,1780.0
12-04 09:55:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3112882176.0,340897792.0,29874114560.0,291180544.0,2542.0,3056.0
12-04 09:55:33,0.250,0.167,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3113517056.0,340897792.0,29874114560.0,290545664.0,7024.0,9551.0
12-04 09:55:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113525248.0,340897792.0,29874114560.0,290537472.0,1768.0,1738.0
12-04 09:55:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113517056.0,340901888.0,29874118656.0,290537472.0,2283.0,2351.0
12-04 09:55:36,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3113508864.0,340910080.0,29874118656.0,290537472.0,4127.0,5495.0
12-04 09:55:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113508864.0,340910080.0,29874118656.0,290537472.0,3377.0,4348.0
12-04 09:55:38,0.167,0.0,99.750,0.0,0.0,0.083,0.0,73728.0,0.0,9.0,3113508864.0,340910080.0,29874118656.0,290537472.0,20682.0,21591.0
12-04 09:55:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113508864.0,340910080.0,29874126848.0,290529280.0,1772.0,2328.0
12-04 09:55:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3113500672.0,340918272.0,29874126848.0,290529280.0,3060.0,4243.0
12-04 09:55:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113500672.0,340918272.0,29874126848.0,290529280.0,3649.0,5196.0
12-04 09:55:42,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3113488384.0,340926464.0,29874130944.0,290529280.0,1387.0,1416.0
12-04 09:55:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113488384.0,340926464.0,29874130944.0,290529280.0,19715.0,20752.0
12-04 09:55:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113484288.0,340926464.0,29874135040.0,290529280.0,1961.0,2550.0
12-04 09:55:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113480192.0,340930560.0,29874135040.0,290529280.0,2469.0,3139.0
12-04 09:55:46,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113480192.0,340930560.0,29874135040.0,290529280.0,2021.0,2634.0
12-04 09:55:47,0.0,0.167,99.500,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,3113472000.0,340938752.0,29874135040.0,290529280.0,2449.0,3630.0
12-04 09:55:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113472000.0,340938752.0,29874135040.0,290529280.0,2675.0,3696.0
12-04 09:55:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113467904.0,340938752.0,29874139136.0,290529280.0,2061.0,2574.0
12-04 09:55:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113459712.0,340938752.0,29874147328.0,290529280.0,4261.0,6464.0
12-04 09:55:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113459712.0,340938752.0,29874147328.0,290529280.0,1308.0,1381.0
12-04 09:55:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113459712.0,340938752.0,29874147328.0,290529280.0,3163.0,4771.0
12-04 09:55:53,0.083,0.333,99.500,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,3113451520.0,340946944.0,29874147328.0,290529280.0,18219.0,18212.0
12-04 09:55:54,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113451520.0,340946944.0,29874147328.0,290529280.0,1921.0,2501.0
12-04 09:55:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3113447424.0,340946944.0,29874151424.0,290529280.0,2299.0,2995.0
12-04 09:55:56,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113447424.0,340946944.0,29874151424.0,290529280.0,2615.0,3719.0
12-04 09:55:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113447424.0,340946944.0,29874151424.0,290529280.0,4018.0,6124.0
12-04 09:55:58,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113447424.0,340946944.0,29874151424.0,290529280.0,2709.0,3851.0
12-04 09:55:59,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3113439232.0,340955136.0,29874151424.0,290529280.0,1308.0,1357.0
12-04 09:56:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113435136.0,340955136.0,29874155520.0,290529280.0,2309.0,3045.0
12-04 09:56:01,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113431040.0,340955136.0,29874159616.0,290529280.0,2775.0,3852.0
12-04 09:56:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3113431040.0,340955136.0,29874159616.0,290529280.0,2133.0,2771.0
12-04 09:56:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113431040.0,340955136.0,29874159616.0,290529280.0,4683.0,5655.0
12-04 09:56:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113431040.0,340955136.0,29874159616.0,290529280.0,2919.0,3268.0
12-04 09:56:05,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3113414656.0,340967424.0,29874163712.0,290529280.0,5705.0,7972.0
12-04 09:56:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113414656.0,340967424.0,29874163712.0,290529280.0,2556.0,2841.0
12-04 09:56:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113414656.0,340967424.0,29874163712.0,290529280.0,2906.0,3065.0
12-04 09:56:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113410560.0,340967424.0,29874167808.0,290529280.0,2759.0,3033.0
12-04 09:56:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113406464.0,340967424.0,29874171904.0,290529280.0,2796.0,2967.0
12-04 09:56:10,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113406464.0,340967424.0,29874171904.0,290529280.0,2469.0,2393.0
12-04 09:56:11,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3113398272.0,340975616.0,29874171904.0,290529280.0,3234.0,4117.0
12-04 09:56:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113398272.0,340975616.0,29874171904.0,290529280.0,3531.0,4276.0
12-04 09:56:13,0.250,0.167,99.583,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3113910272.0,340975616.0,29874176000.0,290013184.0,21782.0,23625.0
12-04 09:56:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113906176.0,340975616.0,29874180096.0,290013184.0,1962.0,2592.0
12-04 09:56:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3113897984.0,340979712.0,29874184192.0,290013184.0,3158.0,4373.0
12-04 09:56:16,0.499,0.083,99.335,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3113885696.0,340979712.0,29874188288.0,290021376.0,2556.0,3720.0
12-04 09:56:17,0.166,0.250,99.334,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,3113877504.0,340987904.0,29874188288.0,290021376.0,1408.0,1514.0
12-04 09:56:18,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113877504.0,340987904.0,29874188288.0,290021376.0,1835.0,2485.0
12-04 09:56:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113877504.0,340987904.0,29874188288.0,290021376.0,1239.0,1308.0
12-04 09:56:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113873408.0,340987904.0,29874192384.0,290021376.0,4307.0,6579.0
12-04 09:56:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113873408.0,340987904.0,29874192384.0,290021376.0,4285.0,5404.0
12-04 09:56:22,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3113865216.0,340996096.0,29874192384.0,290021376.0,3070.0,3058.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113865216.0,340996096.0,29874192384.0,290021376.0,2199.0,1829.0
12-04 09:56:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113738240.0,340996096.0,29874192384.0,290148352.0,3573.0,4099.0
12-04 09:56:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113730048.0,341000192.0,29874196480.0,290148352.0,4152.0,4843.0
12-04 09:56:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113725952.0,341000192.0,29874200576.0,290148352.0,2389.0,1871.0
12-04 09:56:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113725952.0,341000192.0,29874200576.0,290148352.0,3638.0,4166.0
12-04 09:56:28,0.0,0.084,99.833,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,3113725952.0,341008384.0,29874200576.0,290140160.0,5022.0,6497.0
12-04 09:56:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113721856.0,341008384.0,29874204672.0,290140160.0,3567.0,3550.0
12-04 09:56:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3113717760.0,341012480.0,29874204672.0,290140160.0,3918.0,3902.0
12-04 09:56:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113717760.0,341012480.0,29874204672.0,290140160.0,2987.0,4010.0
12-04 09:56:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113713664.0,341012480.0,29874208768.0,290140160.0,3116.0,4166.0
12-04 09:56:33,0.333,0.333,99.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113463808.0,341012480.0,29874212864.0,290385920.0,3803.0,3860.0
12-04 09:56:34,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3113455616.0,341020672.0,29874212864.0,290385920.0,3347.0,4326.0
12-04 09:56:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3113455616.0,341020672.0,29874212864.0,290385920.0,2807.0,3430.0
12-04 09:56:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113447424.0,341020672.0,29874212864.0,290394112.0,3641.0,5113.0
12-04 09:56:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3113443328.0,341020672.0,29874216960.0,290394112.0,3083.0,4076.0
12-04 09:56:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113443328.0,341020672.0,29874216960.0,290394112.0,19768.0,20487.0
12-04 09:56:39,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113443328.0,341020672.0,29874216960.0,290394112.0,4574.0,5647.0
12-04 09:56:40,0.417,0.250,99.249,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3113431040.0,341032960.0,29874216960.0,290394112.0,2610.0,3415.0
12-04 09:56:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113422848.0,341032960.0,29874225152.0,290394112.0,1706.0,2393.0
12-04 09:56:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3113422848.0,341032960.0,29874225152.0,290394112.0,1872.0,2551.0
12-04 09:56:43,0.249,0.415,99.336,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3067330560.0,341032960.0,29874225152.0,336486400.0,19954.0,20971.0
12-04 09:56:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056037888.0,341032960.0,29874225152.0,347779072.0,3834.0,5991.0
12-04 09:56:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056029696.0,341037056.0,29874229248.0,347779072.0,2798.0,4127.0
12-04 09:56:46,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3056017408.0,341045248.0,29874233344.0,347779072.0,1207.0,1332.0
12-04 09:56:47,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056017408.0,341045248.0,29874233344.0,347779072.0,1872.0,2484.0
12-04 09:56:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3055890432.0,341045248.0,29874233344.0,347906048.0,2515.0,3668.0
12-04 09:56:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055886336.0,341045248.0,29874237440.0,347906048.0,1640.0,2297.0
12-04 09:56:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3055886336.0,341045248.0,29874237440.0,347906048.0,2959.0,4161.0
12-04 09:56:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3055886336.0,341045248.0,29874237440.0,347906048.0,19069.0,19575.0
12-04 09:56:52,0.0,0.167,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3055874048.0,341053440.0,29874241536.0,347906048.0,2616.0,3827.0
12-04 09:56:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057909760.0,341053440.0,29874245632.0,345866240.0,2454.0,3666.0
12-04 09:56:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057901568.0,341053440.0,29874245632.0,345874432.0,3115.0,4823.0
12-04 09:56:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3057897472.0,341057536.0,29874245632.0,345874432.0,3782.0,3907.0
12-04 09:56:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057897472.0,341057536.0,29874245632.0,345874432.0,1992.0,2568.0
12-04 09:56:57,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057893376.0,341057536.0,29874249728.0,345874432.0,2615.0,3761.0
12-04 09:56:58,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3057885184.0,341065728.0,29874249728.0,345874432.0,1673.0,1696.0
12-04 09:56:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057950720.0,341065728.0,29874249728.0,345808896.0,2455.0,3628.0
12-04 09:57:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3057946624.0,341069824.0,29874249728.0,345808896.0,3334.0,4999.0
12-04 09:57:01,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057942528.0,341069824.0,29874253824.0,345808896.0,3092.0,4373.0
12-04 09:57:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057942528.0,341069824.0,29874253824.0,345808896.0,2207.0,2953.0
12-04 09:57:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3057938432.0,341069824.0,29874257920.0,345808896.0,4572.0,5657.0
12-04 09:57:04,0.0,0.250,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3057930240.0,341078016.0,29874257920.0,345808896.0,5650.0,6452.0
12-04 09:57:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3057917952.0,341086208.0,29874262016.0,345808896.0,2685.0,2997.0
12-04 09:57:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057917952.0,341086208.0,29874262016.0,345808896.0,2475.0,2351.0
12-04 09:57:07,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3057917952.0,341086208.0,29874262016.0,345808896.0,2585.0,2776.0
12-04 09:57:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3058044928.0,341086208.0,29874262016.0,345681920.0,3865.0,5111.0
12-04 09:57:09,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3058044928.0,341086208.0,29874262016.0,345681920.0,4074.0,5302.0
12-04 09:57:10,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3056504832.0,341098496.0,29874266112.0,347205632.0,1991.0,1780.0
12-04 09:57:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056500736.0,341098496.0,29874270208.0,347205632.0,3812.0,4765.0
12-04 09:57:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3056500736.0,341098496.0,29874270208.0,347205632.0,2684.0,3037.0
12-04 09:57:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056627712.0,341098496.0,29874270208.0,347078656.0,21266.0,22547.0
12-04 09:57:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056623616.0,341098496.0,29874274304.0,347078656.0,2615.0,3653.0
12-04 09:57:15,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056607232.0,341098496.0,29874274304.0,347095040.0,2641.0,3670.0
12-04 09:57:16,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3056582656.0,341106688.0,29874274304.0,347111424.0,2993.0,4217.0
12-04 09:57:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056582656.0,341106688.0,29874274304.0,347111424.0,1801.0,2458.0
12-04 09:57:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3056578560.0,341106688.0,29874278400.0,347111424.0,2333.0,2825.0
12-04 09:57:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056574464.0,341106688.0,29874282496.0,347111424.0,2490.0,3691.0
12-04 09:57:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056566272.0,341110784.0,29874286592.0,347111424.0,2455.0,3628.0
12-04 09:57:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056562176.0,341110784.0,29874290688.0,347111424.0,3262.0,3428.0
12-04 09:57:22,0.250,0.166,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,3056553984.0,341118976.0,29874290688.0,347111424.0,2995.0,2949.0
12-04 09:57:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3056553984.0,341118976.0,29874290688.0,347111424.0,4326.0,5427.0
12-04 09:57:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056553984.0,341118976.0,29874290688.0,347111424.0,4292.0,5402.0
12-04 09:57:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056562176.0,341123072.0,29874294784.0,347095040.0,2361.0,1920.0
12-04 09:57:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056562176.0,341123072.0,29874294784.0,347095040.0,2698.0,2364.0
12-04 09:57:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3056558080.0,341123072.0,29874298880.0,347095040.0,4128.0,5268.0
12-04 09:57:28,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3056549888.0,341131264.0,29874298880.0,347095040.0,2905.0,2859.0
12-04 09:57:29,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056549888.0,341131264.0,29874298880.0,347095040.0,3375.0,3356.0
12-04 09:57:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056545792.0,341131264.0,29874302976.0,347095040.0,4814.0,5761.0
12-04 09:57:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056545792.0,341131264.0,29874302976.0,347095040.0,4207.0,5724.0
12-04 09:57:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056545792.0,341131264.0,29874302976.0,347095040.0,2582.0,3015.0
12-04 09:57:33,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056545792.0,341131264.0,29874302976.0,347095040.0,4485.0,4991.0
12-04 09:57:34,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3056533504.0,341139456.0,29874307072.0,347095040.0,4722.0,5104.0
12-04 09:57:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056533504.0,341143552.0,29874311168.0,347086848.0,4872.0,5994.0
12-04 09:57:36,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056533504.0,341143552.0,29874311168.0,347086848.0,2837.0,3405.0
12-04 09:57:37,0.249,0.249,99.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056533504.0,341143552.0,29874311168.0,347086848.0,3247.0,4168.0
12-04 09:57:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3056533504.0,341143552.0,29874311168.0,347086848.0,3890.0,5355.0
12-04 09:57:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056529408.0,341143552.0,29874315264.0,347086848.0,2420.0,3604.0
12-04 09:57:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,5.0,3056521216.0,341151744.0,29874315264.0,347086848.0,2021.0,2634.0
12-04 09:57:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056521216.0,341151744.0,29874315264.0,347086848.0,2516.0,3189.0
12-04 09:57:42,0.332,0.166,99.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056517120.0,341151744.0,29874319360.0,347086848.0,3168.0,4811.0
12-04 09:57:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056517120.0,341151744.0,29874319360.0,347086848.0,36554.0,37134.0
12-04 09:57:44,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056513024.0,341151744.0,29874323456.0,347086848.0,2461.0,3653.0
12-04 09:57:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056513024.0,341151744.0,29874323456.0,347086848.0,1407.0,1514.0
12-04 09:57:46,0.0,0.167,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3056513024.0,341159936.0,29874315264.0,347086848.0,4883.0,6005.0
12-04 09:57:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3056504832.0,341159936.0,29874323456.0,347086848.0,3329.0,4930.0
12-04 09:57:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056631808.0,341159936.0,29874323456.0,346959872.0,1207.0,1332.0
12-04 09:57:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056627712.0,341159936.0,29874327552.0,346959872.0,3923.0,5857.0
12-04 09:57:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056619520.0,341159936.0,29874335744.0,346959872.0,2516.0,3606.0
12-04 09:57:51,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056619520.0,341159936.0,29874335744.0,346959872.0,1725.0,1965.0
12-04 09:57:52,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3056611328.0,341168128.0,29874335744.0,346959872.0,1408.0,1514.0
12-04 09:57:53,0.167,0.250,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3056619520.0,341168128.0,29874335744.0,346951680.0,19991.0,21076.0
12-04 09:57:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056607232.0,341168128.0,29874339840.0,346959872.0,2675.0,3802.0
12-04 09:57:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056599040.0,341172224.0,29874343936.0,346959872.0,2655.0,3811.0
12-04 09:57:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056599040.0,341172224.0,29874343936.0,346959872.0,2210.0,2958.0
12-04 09:57:57,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056599040.0,341172224.0,29874343936.0,346959872.0,3360.0,4841.0
12-04 09:57:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,8.0,3056590848.0,341180416.0,29874343936.0,346959872.0,3342.0,5135.0
12-04 09:57:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056590848.0,341180416.0,29874343936.0,346959872.0,1347.0,1472.0
12-04 09:58:00,0.167,0.083,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3056586752.0,341180416.0,29874348032.0,346959872.0,1975.0,2472.0
12-04 09:58:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056586752.0,341180416.0,29874348032.0,346959872.0,2933.0,4212.0
12-04 09:58:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3056586752.0,341180416.0,29874348032.0,346959872.0,1292.0,1489.0
12-04 09:58:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056586752.0,341180416.0,29874348032.0,346959872.0,5078.0,6680.0
12-04 09:58:04,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3056574464.0,341188608.0,29874352128.0,346959872.0,2671.0,2529.0
12-04 09:58:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056566272.0,341192704.0,29874356224.0,346959872.0,4387.0,6318.0
12-04 09:58:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056566272.0,341192704.0,29874356224.0,346959872.0,4637.0,6041.0
12-04 09:58:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056566272.0,341192704.0,29874356224.0,346959872.0,2092.0,1805.0
12-04 09:58:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3056566272.0,341192704.0,29874356224.0,346959872.0,3832.0,5174.0
12-04 09:58:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056562176.0,341192704.0,29874360320.0,346959872.0,2091.0,1776.0
12-04 09:58:10,0.083,0.167,99.667,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,3056558080.0,341204992.0,29874352128.0,346959872.0,1965.0,1697.0
12-04 09:58:11,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056545792.0,341204992.0,29874364416.0,346959872.0,3334.0,4182.0
12-04 09:58:12,0.417,0.083,99.499,0.0,0.0,0.0,135168.0,0.0,10.0,0.0,3056410624.0,341204992.0,29874499584.0,346959872.0,3877.0,4829.0
12-04 09:58:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056676864.0,341204992.0,29874503680.0,346689536.0,21844.0,23751.0
12-04 09:58:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056676864.0,341204992.0,29874503680.0,346689536.0,1407.0,1514.0
12-04 09:58:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056668672.0,341209088.0,29874507776.0,346689536.0,2515.0,3672.0
12-04 09:58:16,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3056652288.0,341217280.0,29874507776.0,346697728.0,3517.0,5201.0
12-04 09:58:17,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3056652288.0,341217280.0,29874507776.0,346697728.0,1207.0,1266.0
12-04 09:58:18,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056652288.0,341217280.0,29874507776.0,346697728.0,1801.0,2459.0
12-04 09:58:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056652288.0,341217280.0,29874507776.0,346697728.0,3104.0,4678.0
12-04 09:58:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056644096.0,341217280.0,29874515968.0,346697728.0,2455.0,3629.0
12-04 09:58:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056640000.0,341217280.0,29874520064.0,346697728.0,3417.0,3562.0
12-04 09:58:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,3056631808.0,341225472.0,29874520064.0,346697728.0,4221.0,5336.0
12-04 09:58:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056631808.0,341225472.0,29874520064.0,346697728.0,2878.0,2879.0
12-04 09:58:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056631808.0,341225472.0,29874520064.0,346697728.0,3567.0,4100.0
12-04 09:58:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056623616.0,341229568.0,29874524160.0,346697728.0,2260.0,1829.0
12-04 09:58:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056623616.0,341229568.0,29874524160.0,346697728.0,3905.0,4544.0
12-04 09:58:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056623616.0,341229568.0,29874524160.0,346697728.0,3034.0,3082.0
12-04 09:58:28,0.083,0.083,99.666,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,3056611328.0,341237760.0,29874528256.0,346697728.0,4245.0,5328.0
12-04 09:58:29,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056607232.0,341237760.0,29874532352.0,346697728.0,4807.0,5710.0
12-04 09:58:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056607232.0,341237760.0,29874532352.0,346697728.0,4143.0,4144.0
12-04 09:58:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056607232.0,341237760.0,29874532352.0,346697728.0,2562.0,3024.0
12-04 09:58:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056607232.0,341237760.0,29874532352.0,346697728.0,2523.0,3011.0
12-04 09:58:33,0.250,0.167,99.584,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3056349184.0,341237760.0,29874536448.0,346951680.0,4626.0,5186.0
12-04 09:58:34,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3056336896.0,341245952.0,29874540544.0,346951680.0,4030.0,5531.0
12-04 09:58:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056332800.0,341250048.0,29874540544.0,346951680.0,3695.0,5127.0
12-04 09:58:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056332800.0,341250048.0,29874540544.0,346951680.0,19474.0,19568.0
12-04 09:58:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3056328704.0,341250048.0,29874544640.0,346951680.0,3010.0,4118.0
12-04 09:58:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056328704.0,341250048.0,29874544640.0,346951680.0,2583.0,3082.0
12-04 09:58:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056328704.0,341250048.0,29874544640.0,346951680.0,2610.0,3803.0
12-04 09:58:40,0.083,0.083,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3056320512.0,341258240.0,29874544640.0,346951680.0,1248.0,1381.0
12-04 09:58:41,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056316416.0,341258240.0,29874548736.0,346951680.0,3488.0,5319.0
12-04 09:58:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056316416.0,341258240.0,29874548736.0,346951680.0,1247.0,1315.0
12-04 09:58:43,0.083,0.333,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3056316416.0,341258240.0,29874548736.0,346951680.0,20387.0,22139.0
12-04 09:58:44,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056312320.0,341258240.0,29874552832.0,346951680.0,2689.0,3901.0
12-04 09:58:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056308224.0,341258240.0,29874556928.0,346951680.0,1862.0,2500.0
12-04 09:58:46,0.166,0.166,99.501,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3056300032.0,341266432.0,29874556928.0,346951680.0,3552.0,5319.0
12-04 09:58:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056300032.0,341266432.0,29874556928.0,346951680.0,1467.0,1556.0
12-04 09:58:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056300032.0,341266432.0,29874556928.0,346951680.0,2495.0,3651.0
12-04 09:58:49,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056295936.0,341266432.0,29874561024.0,346951680.0,3764.0,4492.0
12-04 09:58:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056291840.0,341270528.0,29874561024.0,346951680.0,2616.0,3761.0
12-04 09:58:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056291840.0,341270528.0,29874561024.0,346951680.0,2993.0,4255.0
12-04 09:58:52,0.0,0.250,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3056291840.0,341278720.0,29874561024.0,346943488.0,2061.0,2683.0
12-04 09:58:53,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056427008.0,341278720.0,29874569216.0,346800128.0,2642.0,3713.0
12-04 09:58:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056418816.0,341278720.0,29874569216.0,346808320.0,1801.0,2392.0
12-04 09:58:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056410624.0,341282816.0,29874573312.0,346808320.0,2755.0,3835.0
12-04 09:58:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056410624.0,341282816.0,29874573312.0,346808320.0,2894.0,4190.0
12-04 09:58:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056406528.0,341282816.0,29874577408.0,346808320.0,2101.0,2733.0
12-04 09:58:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3056398336.0,341291008.0,29874577408.0,346808320.0,2515.0,3670.0
12-04 09:58:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056398336.0,341291008.0,29874577408.0,346808320.0,1801.0,2459.0
12-04 09:59:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3056394240.0,341295104.0,29874577408.0,346808320.0,2930.0,4059.0
12-04 09:59:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056390144.0,341295104.0,29874581504.0,346808320.0,2527.0,3652.0
12-04 09:59:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3056390144.0,341295104.0,29874581504.0,346808320.0,2141.0,2887.0
12-04 09:59:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3056390144.0,341295104.0,29874581504.0,346808320.0,5106.0,6841.0
12-04 09:59:04,0.0,0.167,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3056381952.0,341303296.0,29874581504.0,346808320.0,3128.0,4143.0
12-04 09:59:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3056365568.0,341311488.0,29874589696.0,346808320.0,3995.0,5001.0
12-04 09:59:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056365568.0,341311488.0,29874589696.0,346808320.0,2685.0,2932.0
12-04 09:59:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056365568.0,341311488.0,29874589696.0,346808320.0,3976.0,3776.0
12-04 09:59:08,0.167,0.250,99.583,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3056365568.0,341311488.0,29874589696.0,346808320.0,3559.0,4277.0
12-04 09:59:09,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056373760.0,341311488.0,29874589696.0,346800128.0,3493.0,4314.0
12-04 09:59:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3056357376.0,341323776.0,29874593792.0,346800128.0,3843.0,4732.0
12-04 09:59:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3056357376.0,341323776.0,29874593792.0,346800128.0,3273.0,4137.0
12-04 09:59:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3056353280.0,341323776.0,29874597888.0,346800128.0,4014.0,5197.0
12-04 09:59:13,0.167,0.500,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667991040.0,341323776.0,29874597888.0,735162368.0,20014.0,20273.0
12-04 09:59:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667917312.0,341323776.0,29874601984.0,735232000.0,1901.0,2551.0
12-04 09:59:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2667913216.0,341327872.0,29874601984.0,735232000.0,2499.0,3248.0
12-04 09:59:16,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2667905024.0,341336064.0,29874601984.0,735232000.0,1346.0,1510.0
12-04 09:59:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667905024.0,341336064.0,29874601984.0,735232000.0,3109.0,4797.0
12-04 09:59:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2667905024.0,341336064.0,29874601984.0,735232000.0,2300.0,2982.0
12-04 09:59:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667900928.0,341336064.0,29874606080.0,735232000.0,3209.0,4889.0
12-04 09:59:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2667896832.0,341336064.0,29874610176.0,735232000.0,3486.0,5319.0
12-04 09:59:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667892736.0,341336064.0,29874614272.0,735232000.0,2934.0,2991.0
12-04 09:59:22,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2667884544.0,341344256.0,29874614272.0,735232000.0,3467.0,4076.0
12-04 09:59:23,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2667757568.0,341344256.0,29874614272.0,735358976.0,2259.0,1829.0
12-04 09:59:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663567360.0,341344256.0,29874614272.0,739549184.0,2937.0,3089.0
12-04 09:59:25,0.166,0.0,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,2.0,2663682048.0,341348352.0,29874622464.0,739422208.0,3913.0,4664.0
12-04 09:59:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663555072.0,341348352.0,29874622464.0,739549184.0,2926.0,3018.0
12-04 09:59:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663555072.0,341348352.0,29874622464.0,739549184.0,4383.0,5469.0
12-04 09:59:28,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2663669760.0,341356544.0,29874626560.0,739422208.0,4935.0,6483.0
12-04 09:59:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663669760.0,341356544.0,29874626560.0,739422208.0,4154.0,4565.0
12-04 09:59:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663661568.0,341360640.0,29874630656.0,739422208.0,2931.0,2158.0
12-04 09:59:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663661568.0,341360640.0,29874630656.0,739422208.0,3110.0,2327.0
12-04 09:59:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663661568.0,341360640.0,29874630656.0,739422208.0,2642.0,3081.0
12-04 09:59:33,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2664677376.0,341360640.0,29874630656.0,738406400.0,4527.0,5128.0
12-04 09:59:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2664669184.0,341368832.0,29874630656.0,738406400.0,4289.0,6359.0
12-04 09:59:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2664656896.0,341372928.0,29874638848.0,738406400.0,2988.0,3944.0
12-04 09:59:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2664656896.0,341372928.0,29874638848.0,738406400.0,3560.0,4623.0
12-04 09:59:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2664656896.0,341372928.0,29874638848.0,738406400.0,3082.0,4074.0
12-04 09:59:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2664656896.0,341372928.0,29874638848.0,738406400.0,2393.0,2884.0
12-04 09:59:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2664652800.0,341372928.0,29874642944.0,738406400.0,2061.0,2684.0
12-04 09:59:40,0.0,0.167,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2662735872.0,341385216.0,29874642944.0,740311040.0,1147.0,1290.0
12-04 09:59:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662735872.0,341385216.0,29874642944.0,740311040.0,2404.0,3113.0
12-04 09:59:42,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662735872.0,341385216.0,29874642944.0,740311040.0,2726.0,3837.0
12-04 09:59:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2662731776.0,341385216.0,29874647040.0,740311040.0,20441.0,22137.0
12-04 09:59:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662727680.0,341385216.0,29874651136.0,740311040.0,3818.0,6020.0
12-04 09:59:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2662723584.0,341385216.0,29874655232.0,740311040.0,1148.0,1290.0
12-04 09:59:46,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2662715392.0,341393408.0,29874655232.0,740311040.0,2863.0,4097.0
12-04 09:59:47,0.0,0.333,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2662715392.0,341393408.0,29874655232.0,740311040.0,1239.0,1308.0
12-04 09:59:48,0.500,0.0,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662715392.0,341393408.0,29874655232.0,740311040.0,2161.0,2775.0
12-04 09:59:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662723584.0,341393408.0,29874655232.0,740302848.0,2301.0,2849.0
12-04 09:59:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2662719488.0,341393408.0,29874659328.0,740302848.0,2556.0,3653.0
12-04 09:59:51,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662719488.0,341393408.0,29874659328.0,740302848.0,4140.0,6292.0
12-04 09:59:52,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2662711296.0,341401600.0,29874659328.0,740302848.0,2781.0,3851.0
12-04 09:59:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2662592512.0,341401600.0,29874659328.0,740421632.0,2021.0,2635.0
12-04 09:59:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662592512.0,341401600.0,29874659328.0,740421632.0,2540.0,3658.0
12-04 09:59:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2662580224.0,341405696.0,29874667520.0,740421632.0,1956.0,2567.0
12-04 09:59:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662580224.0,341405696.0,29874667520.0,740421632.0,3064.0,4374.0
12-04 09:59:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662576128.0,341405696.0,29874671616.0,740421632.0,1447.0,1563.0
12-04 09:59:58,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2662567936.0,341413888.0,29874671616.0,740421632.0,1861.0,2502.0
12-04 09:59:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662567936.0,341413888.0,29874671616.0,740421632.0,3270.0,4889.0
12-04 10:00:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2662555648.0,341422080.0,29874675712.0,740421632.0,2868.0,3604.0
12-04 10:00:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662555648.0,341422080.0,29874675712.0,740421632.0,2978.0,3230.0
12-04 10:00:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662555648.0,341422080.0,29874675712.0,740421632.0,2106.0,2819.0
12-04 10:00:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662555648.0,341422080.0,29874675712.0,740421632.0,5738.0,7873.0
12-04 10:00:04,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2662547456.0,341430272.0,29874675712.0,740421632.0,2022.0,1756.0
12-04 10:00:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2662662144.0,341434368.0,29874683904.0,740294656.0,3574.0,4480.0
12-04 10:00:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662662144.0,341434368.0,29874683904.0,740294656.0,3030.0,3431.0
12-04 10:00:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662662144.0,341434368.0,29874683904.0,740294656.0,2911.0,3132.0
12-04 10:00:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662662144.0,341434368.0,29874683904.0,740294656.0,3210.0,3944.0
12-04 10:00:09,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662658048.0,341434368.0,29874688000.0,740294656.0,4756.0,5098.0
12-04 10:00:10,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2662649856.0,341442560.0,29874688000.0,740294656.0,4901.0,6772.0
12-04 10:00:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662649856.0,341442560.0,29874688000.0,740294656.0,3183.0,3493.0
12-04 10:00:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2662645760.0,341442560.0,29874692096.0,740294656.0,2679.0,2999.0
12-04 10:00:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2663276544.0,341442560.0,29874696192.0,739659776.0,18954.0,18820.0
12-04 10:00:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663276544.0,341442560.0,29874696192.0,739659776.0,2521.0,3564.0
12-04 10:00:15,0.0,0.167,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,2663268352.0,341446656.0,29874700288.0,739659776.0,3243.0,4912.0
12-04 10:00:16,0.334,0.083,99.333,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2663260160.0,341454848.0,29874700288.0,739659776.0,4412.0,5172.0
12-04 10:00:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663260160.0,341454848.0,29874700288.0,739659776.0,2575.0,3711.0
12-04 10:00:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2663260160.0,341454848.0,29874700288.0,739659776.0,3863.0,6060.0
12-04 10:00:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663260160.0,341454848.0,29874700288.0,739659776.0,1318.0,1407.0
12-04 10:00:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663256064.0,341454848.0,29874704384.0,739659776.0,1962.0,2658.0
12-04 10:00:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663251968.0,341454848.0,29874708480.0,739659776.0,4010.0,4703.0
12-04 10:00:22,0.0,0.250,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2663243776.0,341463040.0,29874708480.0,739659776.0,2989.0,3025.0
12-04 10:00:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663243776.0,341463040.0,29874708480.0,739659776.0,3538.0,3944.0
12-04 10:00:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663243776.0,341463040.0,29874708480.0,739659776.0,4098.0,5247.0
12-04 10:00:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663243776.0,341467136.0,29874712576.0,739651584.0,3104.0,3084.0
12-04 10:00:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663243776.0,341467136.0,29874712576.0,739651584.0,4216.0,4872.0
12-04 10:00:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663243776.0,341467136.0,29874712576.0,739651584.0,3005.0,2992.0
12-04 10:00:28,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2663231488.0,341475328.0,29874716672.0,739651584.0,4231.0,5228.0
12-04 10:00:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2663223296.0,341475328.0,29874724864.0,739651584.0,2916.0,2411.0
12-04 10:00:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2663223296.0,341475328.0,29874724864.0,739651584.0,3539.0,3488.0
12-04 10:00:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663223296.0,341475328.0,29874724864.0,739651584.0,2801.0,3472.0
12-04 10:00:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663223296.0,341475328.0,29874724864.0,739651584.0,4978.0,7585.0
12-04 10:00:33,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663608320.0,341475328.0,29874728960.0,739262464.0,4245.0,4793.0
12-04 10:00:34,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2663600128.0,341483520.0,29874728960.0,739262464.0,4485.0,5018.0
12-04 10:00:35,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663600128.0,341483520.0,29874728960.0,739262464.0,2020.0,2261.0
12-04 10:00:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663587840.0,341483520.0,29874733056.0,739270656.0,4490.0,6441.0
12-04 10:00:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663583744.0,341483520.0,29874737152.0,739270656.0,1868.0,1872.0
12-04 10:00:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663591936.0,341483520.0,29874737152.0,739262464.0,19260.0,19320.0
12-04 10:00:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663591936.0,341483520.0,29874737152.0,739262464.0,3763.0,5770.0
12-04 10:00:40,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2663583744.0,341491712.0,29874737152.0,739262464.0,3786.0,5565.0
12-04 10:00:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663579648.0,341491712.0,29874741248.0,739262464.0,2121.0,2660.0
12-04 10:00:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663579648.0,341491712.0,29874741248.0,739262464.0,1967.0,2551.0
12-04 10:00:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663575552.0,341491712.0,29874745344.0,739262464.0,20730.0,22317.0
12-04 10:00:44,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663575552.0,341491712.0,29874745344.0,739262464.0,2027.0,2527.0
12-04 10:00:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663571456.0,341491712.0,29874749440.0,739262464.0,1507.0,1515.0
12-04 10:00:46,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2663563264.0,341499904.0,29874749440.0,739262464.0,1652.0,1946.0
12-04 10:00:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663571456.0,341499904.0,29874749440.0,739254272.0,4489.0,7161.0
12-04 10:00:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2663571456.0,341499904.0,29874749440.0,739254272.0,4544.0,5632.0
12-04 10:00:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2663567360.0,341499904.0,29874753536.0,739254272.0,1736.0,2461.0
12-04 10:00:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2663694336.0,341499904.0,29874753536.0,739127296.0,2273.0,3020.0
12-04 10:00:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663694336.0,341499904.0,29874753536.0,739127296.0,2449.0,3606.0
12-04 10:00:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2663686144.0,341508096.0,29874753536.0,739127296.0,2433.0,3564.0
12-04 10:00:53,0.167,0.084,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2663944192.0,341508096.0,29874757632.0,738865152.0,3773.0,4395.0
12-04 10:00:54,0.083,0.166,99.667,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2663936000.0,341508096.0,29874757632.0,738873344.0,2425.0,3600.0
12-04 10:00:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663927808.0,341512192.0,29874761728.0,738873344.0,1933.0,2527.0
12-04 10:00:56,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663936000.0,341512192.0,29874761728.0,738865152.0,19941.0,21044.0
12-04 10:00:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663931904.0,341512192.0,29874765824.0,738865152.0,2265.0,3493.0
12-04 10:00:58,0.083,0.416,99.169,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2663923712.0,341520384.0,29874765824.0,738865152.0,3144.0,4793.0
12-04 10:00:59,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663923712.0,341520384.0,29874765824.0,738865152.0,2061.0,2683.0
12-04 10:01:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663919616.0,341524480.0,29874765824.0,738865152.0,1817.0,1971.0
12-04 10:01:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663911424.0,341524480.0,29874774016.0,738865152.0,3163.0,4840.0
12-04 10:01:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663911424.0,341524480.0,29874774016.0,738865152.0,2027.0,2550.0
12-04 10:01:03,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663911424.0,341524480.0,29874774016.0,738865152.0,3966.0,4649.0
12-04 10:01:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2663903232.0,341532672.0,29874774016.0,738865152.0,3499.0,4192.0
12-04 10:01:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2663890944.0,341536768.0,29874782208.0,738865152.0,2986.0,3269.0
12-04 10:01:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663890944.0,341536768.0,29874782208.0,738865152.0,3754.0,4620.0
12-04 10:01:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663899136.0,341536768.0,29874782208.0,738856960.0,4144.0,5355.0
12-04 10:01:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663899136.0,341536768.0,29874782208.0,738856960.0,2311.0,2005.0
12-04 10:01:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663899136.0,341536768.0,29874782208.0,738856960.0,3887.0,5257.0
12-04 10:01:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2663882752.0,341549056.0,29874786304.0,738856960.0,2805.0,3136.0
12-04 10:01:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663882752.0,341549056.0,29874786304.0,738856960.0,2469.0,2352.0
12-04 10:01:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663882752.0,341549056.0,29874786304.0,738856960.0,3419.0,4076.0
12-04 10:01:13,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663886848.0,341549056.0,29874790400.0,738848768.0,20696.0,21528.0
12-04 10:01:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663882752.0,341549056.0,29874794496.0,738848768.0,1962.0,2550.0
12-04 10:01:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663878656.0,341553152.0,29874794496.0,738848768.0,2615.0,3722.0
12-04 10:01:16,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2663870464.0,341561344.0,29874794496.0,738848768.0,5508.0,7307.0
12-04 10:01:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663870464.0,341561344.0,29874794496.0,738848768.0,2354.0,3534.0
12-04 10:01:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663862272.0,341561344.0,29874794496.0,738856960.0,2060.0,2680.0
12-04 10:01:19,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663858176.0,341561344.0,29874798592.0,738856960.0,1862.0,2459.0
12-04 10:01:20,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663854080.0,341565440.0,29874798592.0,738856960.0,1895.0,2550.0
12-04 10:01:21,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663849984.0,341565440.0,29874802688.0,738856960.0,5616.0,7242.0
12-04 10:01:22,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2663837696.0,341573632.0,29874806784.0,738856960.0,2975.0,2999.0
12-04 10:01:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2663837696.0,341573632.0,29874806784.0,738856960.0,3176.0,3076.0
12-04 10:01:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2663837696.0,341573632.0,29874806784.0,738856960.0,4279.0,5336.0
12-04 10:01:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2663833600.0,341573632.0,29874810880.0,738856960.0,3100.0,3136.0
12-04 10:01:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663833600.0,341573632.0,29874810880.0,738856960.0,3807.0,4186.0
12-04 10:01:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663841792.0,341573632.0,29874810880.0,738848768.0,4070.0,4595.0
12-04 10:01:28,0.083,0.167,99.583,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2663833600.0,341581824.0,29874810880.0,738848768.0,3164.0,2999.0
12-04 10:01:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2663829504.0,341581824.0,29874814976.0,738848768.0,4029.0,4406.0
12-04 10:01:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663821312.0,341585920.0,29874819072.0,738848768.0,2877.0,2201.0
12-04 10:01:31,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663821312.0,341585920.0,29874819072.0,738848768.0,3930.0,5294.0
12-04 10:01:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663821312.0,341585920.0,29874819072.0,738848768.0,2207.0,2274.0
12-04 10:01:33,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663817216.0,341585920.0,29874823168.0,738848768.0,5734.0,7277.0
12-04 10:01:34,0.0,0.0,99.582,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,2663809024.0,341594112.0,29874823168.0,738848768.0,2327.0,2843.0
12-04 10:01:35,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2663800832.0,341598208.0,29874827264.0,738848768.0,3363.0,4186.0
12-04 10:01:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663796736.0,341598208.0,29874831360.0,738848768.0,3540.0,5127.0
12-04 10:01:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663796736.0,341598208.0,29874831360.0,738848768.0,2411.0,2443.0
12-04 10:01:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663796736.0,341598208.0,29874831360.0,738848768.0,3729.0,5286.0
12-04 10:01:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2663792640.0,341598208.0,29874835456.0,738848768.0,1408.0,1407.0
12-04 10:01:40,0.167,0.083,99.584,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2663780352.0,341610496.0,29874835456.0,738848768.0,3363.0,4837.0
12-04 10:01:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663780352.0,341610496.0,29874835456.0,738848768.0,1217.0,1354.0
12-04 10:01:42,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2663780352.0,341610496.0,29874835456.0,738848768.0,3125.0,4350.0
12-04 10:01:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2435022848.0,341610496.0,29874835456.0,967606272.0,19978.0,20988.0
12-04 10:01:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434584576.0,341610496.0,29874839552.0,968040448.0,3401.0,4999.0
12-04 10:01:45,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2434572288.0,341614592.0,29874847744.0,968040448.0,1961.0,2593.0
12-04 10:01:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2434564096.0,341622784.0,29874847744.0,968040448.0,2509.0,3715.0
12-04 10:01:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434564096.0,341622784.0,29874847744.0,968040448.0,1585.0,1862.0
12-04 10:01:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434564096.0,341622784.0,29874847744.0,968040448.0,2615.0,3631.0
12-04 10:01:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434564096.0,341622784.0,29874847744.0,968040448.0,2649.0,3853.0
12-04 10:01:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2434555904.0,341626880.0,29874851840.0,968040448.0,1208.0,1333.0
12-04 10:01:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434428928.0,341626880.0,29874851840.0,968167424.0,1901.0,2617.0
12-04 10:01:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2434420736.0,341635072.0,29874851840.0,968167424.0,4207.0,6395.0
12-04 10:01:53,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434310144.0,341635072.0,29874851840.0,968278016.0,2615.0,3762.0
12-04 10:01:54,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434301952.0,341635072.0,29874851840.0,968286208.0,2615.0,3696.0
12-04 10:01:55,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2434297856.0,341635072.0,29874855936.0,968286208.0,1901.0,2551.0
12-04 10:01:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434293760.0,341635072.0,29874860032.0,968286208.0,1994.0,2478.0
12-04 10:01:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434293760.0,341635072.0,29874860032.0,968286208.0,2619.0,3252.0
12-04 10:01:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,2434285568.0,341643264.0,29874860032.0,968286208.0,3533.0,5333.0
12-04 10:01:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2434285568.0,341643264.0,29874860032.0,968286208.0,2651.0,3716.0
12-04 10:02:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2434273280.0,341643264.0,29874864128.0,968294400.0,1858.0,2503.0
12-04 10:02:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434273280.0,341643264.0,29874864128.0,968294400.0,2518.0,3694.0
12-04 10:02:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434273280.0,341643264.0,29874864128.0,968294400.0,1862.0,2001.0
12-04 10:02:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2434273280.0,341643264.0,29874864128.0,968294400.0,4882.0,6064.0
12-04 10:02:04,0.084,0.167,99.666,0.084,0.0,0.0,0.0,49152.0,0.0,8.0,2434265088.0,341651456.0,29874864128.0,968294400.0,5265.0,5950.0
12-04 10:02:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2434252800.0,341655552.0,29874872320.0,968294400.0,1947.0,1938.0
12-04 10:02:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434248704.0,341655552.0,29874876416.0,968294400.0,6366.0,9234.0
12-04 10:02:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434248704.0,341655552.0,29874876416.0,968294400.0,1833.0,1644.0
12-04 10:02:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2434248704.0,341655552.0,29874876416.0,968294400.0,2801.0,3082.0
12-04 10:02:09,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2434236416.0,341663744.0,29874880512.0,968294400.0,2842.0,3131.0
12-04 10:02:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2432839680.0,341663744.0,29874880512.0,969691136.0,2702.0,2992.0
12-04 10:02:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432839680.0,341663744.0,29874880512.0,969691136.0,3798.0,4640.0
12-04 10:02:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432839680.0,341663744.0,29874880512.0,969691136.0,3568.0,4259.0
12-04 10:02:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432978944.0,341663744.0,29874884608.0,969547776.0,19997.0,20252.0
12-04 10:02:14,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2432974848.0,341663744.0,29874888704.0,969547776.0,3266.0,4866.0
12-04 10:02:15,0.0,0.084,99.833,0.084,0.0,0.0,0.0,45056.0,0.0,5.0,2432958464.0,341676032.0,29874892800.0,969547776.0,2738.0,3763.0
12-04 10:02:16,0.499,0.249,99.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432942080.0,341676032.0,29874892800.0,969564160.0,3449.0,5093.0
12-04 10:02:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432942080.0,341676032.0,29874892800.0,969564160.0,1898.0,2552.0
12-04 10:02:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432942080.0,341676032.0,29874892800.0,969564160.0,2158.0,2776.0
12-04 10:02:19,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432942080.0,341676032.0,29874892800.0,969564160.0,1403.0,1449.0
12-04 10:02:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433069056.0,341680128.0,29874896896.0,969428992.0,3306.0,4890.0
12-04 10:02:21,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433060864.0,341688320.0,29874896896.0,969428992.0,4219.0,3730.0
12-04 10:02:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433060864.0,341688320.0,29874896896.0,969428992.0,5271.0,7022.0
12-04 10:02:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433056768.0,341688320.0,29874900992.0,969428992.0,3513.0,3357.0
12-04 10:02:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433183744.0,341688320.0,29874900992.0,969302016.0,3364.0,4023.0
12-04 10:02:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433306624.0,341688320.0,29874905088.0,969175040.0,2806.0,2945.0
12-04 10:02:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433290240.0,341688320.0,29874905088.0,969191424.0,3321.0,3497.0
12-04 10:02:27,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2433282048.0,341696512.0,29874905088.0,969191424.0,3692.0,4168.0
12-04 10:02:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433282048.0,341696512.0,29874905088.0,969191424.0,3086.0,3124.0
12-04 10:02:29,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433277952.0,341696512.0,29874909184.0,969191424.0,4091.0,4526.0
12-04 10:02:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433269760.0,341700608.0,29874913280.0,969191424.0,3526.0,3531.0
12-04 10:02:31,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433269760.0,341700608.0,29874913280.0,969191424.0,4689.0,6858.0
12-04 10:02:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433269760.0,341700608.0,29874913280.0,969191424.0,2529.0,2958.0
12-04 10:02:33,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2433638400.0,341708800.0,29874917376.0,968810496.0,3710.0,3669.0
12-04 10:02:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2433638400.0,341708800.0,29874917376.0,968810496.0,4521.0,6597.0
12-04 10:02:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2433638400.0,341708800.0,29874917376.0,968810496.0,1604.0,1686.0
12-04 10:02:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433634304.0,341708800.0,29874921472.0,968810496.0,3572.0,5181.0
12-04 10:02:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433626112.0,341708800.0,29874929664.0,968810496.0,2956.0,3576.0
12-04 10:02:38,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433626112.0,341708800.0,29874929664.0,968810496.0,3272.0,4236.0
12-04 10:02:39,0.083,0.167,99.500,0.250,0.0,0.0,0.0,53248.0,0.0,9.0,2433617920.0,341716992.0,29874929664.0,968810496.0,2612.0,3761.0
12-04 10:02:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433617920.0,341716992.0,29874929664.0,968810496.0,2023.0,2688.0
12-04 10:02:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433613824.0,341716992.0,29874933760.0,968810496.0,2552.0,3656.0
12-04 10:02:42,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433613824.0,341716992.0,29874933760.0,968810496.0,1582.0,1826.0
12-04 10:02:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433613824.0,341716992.0,29874933760.0,968810496.0,19885.0,21037.0
12-04 10:02:44,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433622016.0,341716992.0,29874933760.0,968802304.0,2129.0,2709.0
12-04 10:02:45,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2433605632.0,341729280.0,29874937856.0,968802304.0,2505.0,3712.0
12-04 10:02:46,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433609728.0,341729280.0,29874941952.0,968794112.0,19938.0,20963.0
12-04 10:02:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433609728.0,341729280.0,29874941952.0,968794112.0,2175.0,2982.0
12-04 10:02:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433609728.0,341729280.0,29874941952.0,968794112.0,2576.0,3739.0
12-04 10:02:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2433605632.0,341729280.0,29874946048.0,968794112.0,2506.0,3712.0
12-04 10:02:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2433601536.0,341733376.0,29874946048.0,968794112.0,1797.0,2459.0
12-04 10:02:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433593344.0,341741568.0,29874946048.0,968794112.0,3326.0,4974.0
12-04 10:02:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433593344.0,341741568.0,29874946048.0,968794112.0,2312.0,3008.0
12-04 10:02:53,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433597440.0,341741568.0,29874950144.0,968785920.0,2812.0,3877.0
12-04 10:02:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433589248.0,341741568.0,29874950144.0,968794112.0,3145.0,4887.0
12-04 10:02:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433581056.0,341749760.0,29874950144.0,968794112.0,2057.0,2685.0
12-04 10:02:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433581056.0,341749760.0,29874950144.0,968794112.0,1204.0,1333.0
12-04 10:02:57,0.667,0.0,99.250,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2433572864.0,341757952.0,29874950144.0,968794112.0,5027.0,6241.0
12-04 10:02:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433564672.0,341757952.0,29874958336.0,968794112.0,2546.0,3695.0
12-04 10:02:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433564672.0,341757952.0,29874958336.0,968794112.0,1736.0,2456.0
12-04 10:03:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433560576.0,341762048.0,29874958336.0,968794112.0,2512.0,3606.0
12-04 10:03:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433556480.0,341762048.0,29874962432.0,968794112.0,3111.0,4758.0
12-04 10:03:02,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2433556480.0,341762048.0,29874962432.0,968794112.0,2901.0,4112.0
12-04 10:03:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433548288.0,341770240.0,29874962432.0,968794112.0,4610.0,5865.0
12-04 10:03:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433548288.0,341770240.0,29874962432.0,968794112.0,2148.0,1915.0
12-04 10:03:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2433544192.0,341770240.0,29874966528.0,968794112.0,3416.0,4373.0
12-04 10:03:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433544192.0,341770240.0,29874966528.0,968794112.0,2708.0,2909.0
12-04 10:03:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433490944.0,341770240.0,29874970624.0,968843264.0,2364.0,2304.0
12-04 10:03:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433490944.0,341770240.0,29874970624.0,968843264.0,3775.0,4478.0
12-04 10:03:09,0.167,0.083,99.583,0.167,0.0,0.0,0.0,65536.0,0.0,4.0,2433478656.0,341778432.0,29874974720.0,968843264.0,4678.0,4943.0
12-04 10:03:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2433474560.0,341778432.0,29874978816.0,968843264.0,4643.0,6546.0
12-04 10:03:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433474560.0,341778432.0,29874978816.0,968843264.0,5860.0,7269.0
12-04 10:03:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433474560.0,341778432.0,29874978816.0,968843264.0,2365.0,2304.0
12-04 10:03:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433474560.0,341778432.0,29874978816.0,968843264.0,23026.0,23801.0
12-04 10:03:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2433466368.0,341778432.0,29874987008.0,968843264.0,1858.0,2502.0
12-04 10:03:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2433458176.0,341786624.0,29874987008.0,968843264.0,1197.0,1376.0
12-04 10:03:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433458176.0,341786624.0,29874987008.0,968843264.0,1174.0,1268.0
12-04 10:03:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433458176.0,341786624.0,29874987008.0,968843264.0,3389.0,5254.0
12-04 10:03:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433458176.0,341786624.0,29874987008.0,968843264.0,4790.0,6026.0
12-04 10:03:19,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2433454080.0,341786624.0,29874991104.0,968843264.0,3793.0,6059.0
12-04 10:03:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433449984.0,341790720.0,29874991104.0,968843264.0,1998.0,2643.0
12-04 10:03:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2433437696.0,341798912.0,29874995200.0,968843264.0,3070.0,3062.0
12-04 10:03:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433437696.0,341798912.0,29874995200.0,968843264.0,4001.0,4734.0
12-04 10:03:23,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433437696.0,341798912.0,29874995200.0,968843264.0,2551.0,1985.0
12-04 10:03:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2433437696.0,341798912.0,29874995200.0,968843264.0,2090.0,1736.0
12-04 10:03:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2433421312.0,341807104.0,29875003392.0,968843264.0,3126.0,3146.0
12-04 10:03:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433413120.0,341807104.0,29875003392.0,968851456.0,4145.0,5221.0
12-04 10:03:27,0.083,0.167,99.083,0.667,0.0,0.0,0.0,12288.0,0.0,2.0,2433413120.0,341815296.0,29874995200.0,968851456.0,5146.0,6940.0
12-04 10:03:28,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433404928.0,341815296.0,29875003392.0,968851456.0,3957.0,5151.0
12-04 10:03:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433404928.0,341815296.0,29875003392.0,968851456.0,3048.0,2412.0
12-04 10:03:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433392640.0,341823488.0,29875007488.0,968851456.0,3370.0,3399.0
12-04 10:03:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433388544.0,341823488.0,29875011584.0,968851456.0,2659.0,3181.0
12-04 10:03:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433388544.0,341823488.0,29875011584.0,968851456.0,1634.0,1663.0
12-04 10:03:33,0.333,0.167,99.334,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433126400.0,341831680.0,29875011584.0,969105408.0,4750.0,5371.0
12-04 10:03:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433126400.0,341831680.0,29875011584.0,969105408.0,5180.0,6238.0
12-04 10:03:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433122304.0,341831680.0,29875015680.0,969105408.0,5629.0,8755.0
12-04 10:03:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433122304.0,341831680.0,29875015680.0,969105408.0,3126.0,4205.0
12-04 10:03:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433118208.0,341831680.0,29875019776.0,969105408.0,4406.0,4907.0
12-04 10:03:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433118208.0,341831680.0,29875019776.0,969105408.0,2767.0,3443.0
12-04 10:03:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433105920.0,341839872.0,29875023872.0,969105408.0,1235.0,1310.0
12-04 10:03:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2433228800.0,341843968.0,29875023872.0,968978432.0,1149.0,1317.0
12-04 10:03:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433224704.0,341843968.0,29875027968.0,968978432.0,2712.0,3853.0
12-04 10:03:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433097728.0,341843968.0,29875027968.0,969105408.0,2812.0,3815.0
12-04 10:03:43,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433097728.0,341843968.0,29875027968.0,969105408.0,21473.0,23834.0
12-04 10:03:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2433093632.0,341843968.0,29875032064.0,969105408.0,2486.0,3722.0
12-04 10:03:45,0.167,0.083,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,10.0,2433081344.0,341852160.0,29875036160.0,969105408.0,1903.0,2576.0
12-04 10:03:46,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433081344.0,341852160.0,29875036160.0,969105408.0,2511.0,3671.0
12-04 10:03:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433081344.0,341852160.0,29875036160.0,969105408.0,1490.0,1509.0
12-04 10:03:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433081344.0,341852160.0,29875036160.0,969105408.0,2235.0,3026.0
12-04 10:03:49,0.083,0.250,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2433081344.0,341852160.0,29875036160.0,969105408.0,2712.0,3824.0
12-04 10:03:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2433081344.0,341860352.0,29875044352.0,969089024.0,2578.0,3673.0
12-04 10:03:51,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2433073152.0,341868544.0,29875044352.0,969089024.0,3272.0,4891.0
12-04 10:03:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2433073152.0,341868544.0,29875044352.0,969089024.0,2652.0,3746.0
12-04 10:03:53,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432946176.0,341868544.0,29875044352.0,969216000.0,2335.0,3086.0
12-04 10:03:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432946176.0,341868544.0,29875044352.0,969216000.0,2541.0,3607.0
12-04 10:03:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2432942080.0,341868544.0,29875048448.0,969216000.0,1204.0,1334.0
12-04 10:03:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432942080.0,341868544.0,29875048448.0,969216000.0,1204.0,1268.0
12-04 10:03:57,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2432933888.0,341876736.0,29875048448.0,969216000.0,1791.0,2503.0
12-04 10:03:58,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432933888.0,341876736.0,29875048448.0,969216000.0,3553.0,5294.0
12-04 10:03:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2432933888.0,341876736.0,29875048448.0,969216000.0,3199.0,4958.0
12-04 10:04:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2432925696.0,341876736.0,29875056640.0,969216000.0,3432.0,5090.0
12-04 10:04:01,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432925696.0,341876736.0,29875056640.0,969216000.0,2092.0,2656.0
12-04 10:04:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432925696.0,341876736.0,29875056640.0,969216000.0,1832.0,2642.0
12-04 10:04:03,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2432917504.0,341884928.0,29875056640.0,969216000.0,4298.0,5230.0
12-04 10:04:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432917504.0,341884928.0,29875056640.0,969216000.0,1958.0,1716.0
12-04 10:04:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2432913408.0,341884928.0,29875060736.0,969216000.0,4261.0,5649.0
12-04 10:04:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432913408.0,341884928.0,29875060736.0,969216000.0,2812.0,3067.0
12-04 10:04:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432913408.0,341884928.0,29875060736.0,969216000.0,4837.0,6638.0
12-04 10:04:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432909312.0,341884928.0,29875064832.0,969216000.0,3925.0,4659.0
12-04 10:04:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2432897024.0,341893120.0,29875068928.0,969216000.0,2099.0,1856.0
12-04 10:04:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2432897024.0,341893120.0,29875068928.0,969216000.0,3495.0,4303.0
12-04 10:04:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432897024.0,341893120.0,29875068928.0,969216000.0,2936.0,3200.0
12-04 10:04:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2432892928.0,341893120.0,29875073024.0,969216000.0,3355.0,4199.0
12-04 10:04:13,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422419456.0,341893120.0,29875077120.0,979685376.0,21512.0,22949.0
12-04 10:04:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422419456.0,341893120.0,29875077120.0,979685376.0,1888.0,2412.0
12-04 10:04:15,0.0,0.167,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,2422407168.0,341901312.0,29875081216.0,979685376.0,2512.0,3673.0
12-04 10:04:16,0.416,0.166,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422398976.0,341901312.0,29875081216.0,979693568.0,2737.0,3804.0
12-04 10:04:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422394880.0,341901312.0,29875085312.0,979693568.0,1309.0,1383.0
12-04 10:04:18,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422394880.0,341901312.0,29875085312.0,979693568.0,2896.0,4153.0
12-04 10:04:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2422394880.0,341901312.0,29875085312.0,979693568.0,2164.0,2735.0
12-04 10:04:20,0.0,0.083,99.666,0.250,0.0,0.0,0.0,61440.0,0.0,6.0,2422382592.0,341909504.0,29875089408.0,979693568.0,3820.0,6010.0
12-04 10:04:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422382592.0,341909504.0,29875089408.0,979693568.0,5552.0,6127.0
12-04 10:04:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422382592.0,341909504.0,29875089408.0,979693568.0,2777.0,2885.0
12-04 10:04:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422382592.0,341909504.0,29875089408.0,979693568.0,3979.0,4716.0
12-04 10:04:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2422378496.0,341909504.0,29875093504.0,979693568.0,3074.0,3134.0
12-04 10:04:25,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2422374400.0,341909504.0,29875097600.0,979693568.0,2907.0,2999.0
12-04 10:04:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2422366208.0,341917696.0,29875097600.0,979693568.0,2772.0,2855.0
12-04 10:04:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422366208.0,341917696.0,29875097600.0,979693568.0,4222.0,5272.0
12-04 10:04:28,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2422366208.0,341917696.0,29875097600.0,979693568.0,4149.0,4592.0
12-04 10:04:29,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422362112.0,341917696.0,29875101696.0,979693568.0,4245.0,4660.0
12-04 10:04:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2422358016.0,341917696.0,29875105792.0,979693568.0,4020.0,4432.0
12-04 10:04:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422358016.0,341917696.0,29875105792.0,979693568.0,1814.0,1852.0
12-04 10:04:32,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2422349824.0,341925888.0,29875105792.0,979693568.0,3821.0,4939.0
12-04 10:04:33,0.583,0.167,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423234560.0,341925888.0,29875109888.0,978804736.0,4321.0,4871.0
12-04 10:04:34,0.166,0.250,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2423234560.0,341925888.0,29875109888.0,978804736.0,1669.0,1687.0
12-04 10:04:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2423234560.0,341925888.0,29875109888.0,978804736.0,3726.0,5289.0
12-04 10:04:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423234560.0,341925888.0,29875109888.0,978804736.0,3172.0,4210.0
12-04 10:04:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423230464.0,341925888.0,29875113984.0,978804736.0,5303.0,6182.0
12-04 10:04:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2423218176.0,341934080.0,29875118080.0,978804736.0,3029.0,3783.0
12-04 10:04:39,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423218176.0,341934080.0,29875118080.0,978804736.0,2551.0,3721.0
12-04 10:04:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423087104.0,341938176.0,29875118080.0,978931712.0,1209.0,1292.0
12-04 10:04:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423083008.0,341938176.0,29875122176.0,978931712.0,19164.0,19769.0
12-04 10:04:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423083008.0,341938176.0,29875122176.0,978931712.0,4357.0,6662.0
12-04 10:04:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423083008.0,341938176.0,29875122176.0,978931712.0,18637.0,18812.0
12-04 10:04:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2422689792.0,341946368.0,29875126272.0,979312640.0,2711.0,3920.0
12-04 10:04:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2422685696.0,341946368.0,29875130368.0,979312640.0,4370.0,4756.0
12-04 10:04:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422685696.0,341946368.0,29875130368.0,979312640.0,6417.0,3673.0
12-04 10:04:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422685696.0,341946368.0,29875130368.0,979312640.0,2867.0,3165.0
12-04 10:04:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422685696.0,341946368.0,29875130368.0,979312640.0,2702.0,3781.0
12-04 10:04:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422677504.0,341946368.0,29875138560.0,979312640.0,3176.0,3238.0
12-04 10:04:50,0.0,0.083,99.666,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,2422661120.0,341962752.0,29875138560.0,979312640.0,2452.0,3672.0
12-04 10:04:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422661120.0,341962752.0,29875138560.0,979312640.0,2057.0,2686.0
12-04 10:04:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422661120.0,341962752.0,29875138560.0,979312640.0,2549.0,3220.0
12-04 10:04:53,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422665216.0,341962752.0,29875142656.0,979304448.0,3693.0,5969.0
12-04 10:04:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2422792192.0,341962752.0,29875142656.0,979177472.0,1991.0,2686.0
12-04 10:04:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,61440.0,0.0,6.0,2422784000.0,341970944.0,29875142656.0,979177472.0,4425.0,5612.0
12-04 10:04:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422784000.0,341970944.0,29875142656.0,979177472.0,1997.0,2642.0
12-04 10:04:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422779904.0,341970944.0,29875146752.0,979177472.0,2175.0,2953.0
12-04 10:04:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422779904.0,341970944.0,29875146752.0,979177472.0,1137.0,1334.0
12-04 10:04:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2422779904.0,341970944.0,29875146752.0,979177472.0,2356.0,3534.0
12-04 10:05:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2422771712.0,341975040.0,29875150848.0,979177472.0,3336.0,4891.0
12-04 10:05:01,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2422759424.0,341983232.0,29875154944.0,979177472.0,2450.0,3565.0
12-04 10:05:02,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422657024.0,341983232.0,29875154944.0,979279872.0,3843.0,5568.0
12-04 10:05:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422657024.0,341983232.0,29875154944.0,979279872.0,3373.0,3702.0
12-04 10:05:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422632448.0,341983232.0,29875154944.0,979304448.0,2641.0,2952.0
12-04 10:05:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2422628352.0,341983232.0,29875159040.0,979304448.0,3425.0,4119.0
12-04 10:05:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422628352.0,341983232.0,29875159040.0,979304448.0,2734.0,3224.0
12-04 10:05:07,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2422747136.0,341991424.0,29875159040.0,979177472.0,4260.0,5687.0
12-04 10:05:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422743040.0,341991424.0,29875163136.0,979177472.0,3455.0,4223.0
12-04 10:05:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2422743040.0,341991424.0,29875163136.0,979177472.0,3949.0,5292.0
12-04 10:05:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2422738944.0,341991424.0,29875167232.0,979177472.0,3000.0,3135.0
12-04 10:05:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422738944.0,341991424.0,29875167232.0,979177472.0,1952.0,1758.0
12-04 10:05:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422738944.0,341991424.0,29875167232.0,979177472.0,2371.0,2262.0
12-04 10:05:13,0.167,0.333,99.417,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2422857728.0,341999616.0,29875167232.0,979050496.0,19876.0,20241.0
12-04 10:05:14,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422853632.0,341999616.0,29875171328.0,979050496.0,3604.0,5738.0
12-04 10:05:15,0.083,0.250,99.584,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2422849536.0,342003712.0,29875171328.0,979050496.0,2971.0,3740.0
12-04 10:05:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422841344.0,342003712.0,29875179520.0,979050496.0,2722.0,3772.0
12-04 10:05:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422841344.0,342003712.0,29875179520.0,979050496.0,2241.0,2983.0
12-04 10:05:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422833152.0,342003712.0,29875179520.0,979058688.0,3259.0,4946.0
12-04 10:05:19,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2422820864.0,342011904.0,29875183616.0,979058688.0,1249.0,1383.0
12-04 10:05:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2422820864.0,342011904.0,29875183616.0,979058688.0,2057.0,2684.0
12-04 10:05:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422816768.0,342011904.0,29875187712.0,979058688.0,4206.0,5379.0
12-04 10:05:22,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422816768.0,342011904.0,29875187712.0,979058688.0,4042.0,4559.0
12-04 10:05:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422816768.0,342011904.0,29875187712.0,979058688.0,3659.0,4260.0
12-04 10:05:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,2422816768.0,342011904.0,29875187712.0,979058688.0,2312.0,1873.0
12-04 10:05:25,0.083,0.083,99.666,0.167,0.0,0.0,0.0,53248.0,0.0,6.0,2422800384.0,342020096.0,29875195904.0,979058688.0,4110.0,5169.0
12-04 10:05:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422800384.0,342020096.0,29875195904.0,979058688.0,2934.0,2951.0
12-04 10:05:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422800384.0,342020096.0,29875195904.0,979058688.0,3380.0,3498.0
12-04 10:05:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422800384.0,342020096.0,29875195904.0,979058688.0,19966.0,20081.0
12-04 10:05:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422800384.0,342020096.0,29875195904.0,979058688.0,5498.0,6888.0
12-04 10:05:30,0.167,0.167,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2422788096.0,342028288.0,29875200000.0,979058688.0,3438.0,3394.0
12-04 10:05:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2422784000.0,342028288.0,29875204096.0,979058688.0,3177.0,4171.0
12-04 10:05:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2422784000.0,342028288.0,29875204096.0,979058688.0,2207.0,2342.0
12-04 10:05:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423418880.0,342028288.0,29875204096.0,978423808.0,4727.0,5165.0
12-04 10:05:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,11.0,2423418880.0,342028288.0,29875204096.0,978423808.0,3897.0,5336.0
12-04 10:05:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2423541760.0,342028288.0,29875208192.0,978296832.0,3278.0,4261.0
12-04 10:05:36,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2423533568.0,342036480.0,29875208192.0,978296832.0,2511.0,3084.0
12-04 10:05:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423533568.0,342036480.0,29875208192.0,978296832.0,2182.0,2324.0
12-04 10:05:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423533568.0,342036480.0,29875208192.0,978296832.0,5065.0,7536.0
12-04 10:05:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423525376.0,342036480.0,29875216384.0,978296832.0,1956.0,2594.0
12-04 10:05:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423517184.0,342044672.0,29875216384.0,978296832.0,1422.0,1509.0
12-04 10:05:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423517184.0,342044672.0,29875216384.0,978296832.0,1997.0,2576.0
12-04 10:05:42,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2423508992.0,342052864.0,29875216384.0,978296832.0,3782.0,5565.0
12-04 10:05:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423508992.0,342052864.0,29875216384.0,978296832.0,19804.0,20972.0
12-04 10:05:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2423504896.0,342052864.0,29875220480.0,978296832.0,1928.0,2594.0
12-04 10:05:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2423496704.0,342056960.0,29875224576.0,978296832.0,3264.0,4932.0
12-04 10:05:46,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423496704.0,342056960.0,29875224576.0,978296832.0,2183.0,2661.0
12-04 10:05:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423496704.0,342056960.0,29875224576.0,978296832.0,2394.0,3158.0
12-04 10:05:48,0.166,0.250,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2423484416.0,342065152.0,29875228672.0,978296832.0,1931.0,2614.0
12-04 10:05:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423484416.0,342065152.0,29875228672.0,978296832.0,3771.0,4358.0
12-04 10:05:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423472128.0,342073344.0,29875232768.0,978296832.0,3165.0,4774.0
12-04 10:05:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423468032.0,342073344.0,29875236864.0,978296832.0,2605.0,3805.0
12-04 10:05:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423468032.0,342073344.0,29875236864.0,978296832.0,2733.0,4058.0
12-04 10:05:53,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423476224.0,342073344.0,29875236864.0,978288640.0,2551.0,3656.0
12-04 10:05:54,0.167,0.167,99.583,0.083,0.0,0.0,0.0,45056.0,0.0,3.0,2423468032.0,342081536.0,29875236864.0,978288640.0,1731.0,2460.0
12-04 10:05:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2423463936.0,342081536.0,29875240960.0,978288640.0,4192.0,4703.0
12-04 10:05:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423463936.0,342081536.0,29875240960.0,978288640.0,1362.0,1401.0
12-04 10:05:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423463936.0,342081536.0,29875240960.0,978288640.0,2241.0,2917.0
12-04 10:05:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423463936.0,342081536.0,29875240960.0,978288640.0,4018.0,6325.0
12-04 10:05:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423463936.0,342081536.0,29875240960.0,978288640.0,2611.0,3762.0
12-04 10:06:00,0.083,0.333,99.500,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,2423451648.0,342089728.0,29875245056.0,978288640.0,2676.0,3764.0
12-04 10:06:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423447552.0,342089728.0,29875249152.0,978288640.0,3029.0,4210.0
12-04 10:06:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423447552.0,342089728.0,29875249152.0,978288640.0,1174.0,1268.0
12-04 10:06:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423447552.0,342089728.0,29875249152.0,978288640.0,4657.0,5999.0
12-04 10:06:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423439360.0,342089728.0,29875249152.0,978296832.0,3961.0,3744.0
12-04 10:06:05,0.0,0.167,99.583,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2423422976.0,342102016.0,29875253248.0,978296832.0,2097.0,1894.0
12-04 10:06:06,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423422976.0,342102016.0,29875253248.0,978296832.0,6741.0,9750.0
12-04 10:06:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423422976.0,342102016.0,29875253248.0,978296832.0,2761.0,3034.0
12-04 10:06:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423422976.0,342102016.0,29875253248.0,978296832.0,2552.0,2856.0
12-04 10:06:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2423414784.0,342102016.0,29875261440.0,978296832.0,3489.0,4344.0
12-04 10:06:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2423414784.0,342102016.0,29875261440.0,978296832.0,3400.0,4235.0
12-04 10:06:11,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2423406592.0,342110208.0,29875261440.0,978296832.0,3079.0,3486.0
12-04 10:06:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423406592.0,342110208.0,29875261440.0,978296832.0,2552.0,2843.0
12-04 10:06:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423410688.0,342110208.0,29875265536.0,978288640.0,36638.0,37359.0
12-04 10:06:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423410688.0,342110208.0,29875265536.0,978288640.0,2677.0,3763.0
12-04 10:06:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423406592.0,342110208.0,29875269632.0,978288640.0,3105.0,4798.0
12-04 10:06:16,0.416,0.167,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423525376.0,342110208.0,29875269632.0,978169856.0,2928.0,4243.0
12-04 10:06:17,0.083,0.249,99.418,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,2423644160.0,342118400.0,29875269632.0,978042880.0,2517.0,3630.0
12-04 10:06:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423644160.0,342118400.0,29875269632.0,978042880.0,1596.0,1740.0
12-04 10:06:19,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2423640064.0,342118400.0,29875273728.0,978042880.0,2545.0,3668.0
12-04 10:06:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2423627776.0,342122496.0,29875281920.0,978042880.0,1077.0,1292.0
12-04 10:06:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423754752.0,342122496.0,29875281920.0,977915904.0,4231.0,4867.0
12-04 10:06:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423754752.0,342122496.0,29875281920.0,977915904.0,2875.0,2947.0
12-04 10:06:23,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2423746560.0,342130688.0,29875281920.0,977915904.0,6179.0,8844.0
12-04 10:06:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423873536.0,342130688.0,29875281920.0,977788928.0,2325.0,1873.0
12-04 10:06:25,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423869440.0,342130688.0,29875286016.0,977788928.0,2712.0,2790.0
12-04 10:06:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423865344.0,342130688.0,29875290112.0,977788928.0,3872.0,4578.0
12-04 10:06:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423865344.0,342130688.0,29875290112.0,977788928.0,2029.0,1621.0
12-04 10:06:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423865344.0,342130688.0,29875290112.0,977788928.0,2811.0,2910.0
12-04 10:06:29,0.166,0.333,99.418,0.083,0.0,0.0,0.0,49152.0,0.0,3.0,2423853056.0,342138880.0,29875294208.0,977788928.0,4092.0,4502.0
12-04 10:06:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2423844864.0,342147072.0,29875294208.0,977788928.0,5519.0,6839.0
12-04 10:06:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423844864.0,342147072.0,29875294208.0,977788928.0,21364.0,22691.0
12-04 10:06:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423844864.0,342147072.0,29875294208.0,977788928.0,2406.0,2548.0
12-04 10:06:33,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423844864.0,342147072.0,29875302400.0,977780736.0,5631.0,7179.0
12-04 10:06:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423844864.0,342147072.0,29875302400.0,977780736.0,2289.0,2212.0
12-04 10:06:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,2423832576.0,342159360.0,29875302400.0,977780736.0,1662.0,1687.0
12-04 10:06:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423832576.0,342159360.0,29875302400.0,977780736.0,3015.0,3540.0
12-04 10:06:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423828480.0,342159360.0,29875306496.0,977780736.0,4474.0,6587.0
12-04 10:06:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423828480.0,342159360.0,29875306496.0,977780736.0,3131.0,4055.0
12-04 10:06:39,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423820288.0,342159360.0,29875306496.0,977788928.0,3318.0,4922.0
12-04 10:06:40,0.167,0.167,99.500,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2423808000.0,342167552.0,29875310592.0,977788928.0,2648.0,3763.0
12-04 10:06:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423803904.0,342167552.0,29875314688.0,977788928.0,2016.0,2595.0
12-04 10:06:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423803904.0,342167552.0,29875314688.0,977788928.0,1390.0,1624.0
12-04 10:06:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423803904.0,342167552.0,29875314688.0,977788928.0,18248.0,18332.0
12-04 10:06:44,0.083,0.167,99.667,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,2423803904.0,342167552.0,29875314688.0,977788928.0,2810.0,3873.0
12-04 10:06:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2423795712.0,342171648.0,29875318784.0,977788928.0,3730.0,5873.0
12-04 10:06:46,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2423787520.0,342179840.0,29875318784.0,977788928.0,2511.0,3607.0
12-04 10:06:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2423787520.0,342179840.0,29875318784.0,977788928.0,2168.0,2859.0
12-04 10:06:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423787520.0,342179840.0,29875318784.0,977788928.0,3264.0,4955.0
12-04 10:06:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423783424.0,342179840.0,29875322880.0,977788928.0,1041.0,1197.0
12-04 10:06:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2423783424.0,342179840.0,29875322880.0,977788928.0,2090.0,2734.0
12-04 10:06:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2423783424.0,342179840.0,29875322880.0,977788928.0,20380.0,21573.0
12-04 10:06:52,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2423771136.0,342188032.0,29875326976.0,977788928.0,1373.0,1408.0
12-04 10:06:53,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424279040.0,342188032.0,29875335168.0,977272832.0,2504.0,3643.0
12-04 10:06:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2424279040.0,342188032.0,29875335168.0,977272832.0,2610.0,3692.0
12-04 10:06:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424279040.0,342188032.0,29875335168.0,977272832.0,4013.0,6190.0
12-04 10:06:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424270848.0,342188032.0,29875335168.0,977281024.0,2427.0,3025.0
12-04 10:06:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424266752.0,342188032.0,29875339264.0,977281024.0,4590.0,5670.0
12-04 10:06:58,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424258560.0,342196224.0,29875339264.0,977281024.0,1409.0,1474.0
12-04 10:06:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424258560.0,342196224.0,29875339264.0,977281024.0,2610.0,3827.0
12-04 10:07:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424258560.0,342196224.0,29875339264.0,977281024.0,1666.0,2300.0
12-04 10:07:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424254464.0,342196224.0,29875343360.0,977281024.0,2405.0,3003.0
12-04 10:07:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424254464.0,342196224.0,29875343360.0,977281024.0,3424.0,5022.0
12-04 10:07:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424250368.0,342196224.0,29875347456.0,977281024.0,5410.0,7003.0
12-04 10:07:04,0.083,0.250,99.500,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2424242176.0,342204416.0,29875347456.0,977281024.0,3634.0,4503.0
12-04 10:07:05,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424238080.0,342204416.0,29875351552.0,977281024.0,2740.0,2999.0
12-04 10:07:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424238080.0,342204416.0,29875351552.0,977281024.0,20550.0,21021.0
12-04 10:07:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424238080.0,342204416.0,29875351552.0,977281024.0,2056.0,1803.0
12-04 10:07:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424172544.0,342204416.0,29875351552.0,977346560.0,3388.0,4213.0
12-04 10:07:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424172544.0,342204416.0,29875351552.0,977346560.0,3294.0,4012.0
12-04 10:07:10,0.0,0.167,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,2423906304.0,342212608.0,29875355648.0,977600512.0,2785.0,3115.0
12-04 10:07:11,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424410112.0,342212608.0,29875359744.0,977092608.0,21815.0,23417.0
12-04 10:07:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424410112.0,342212608.0,29875359744.0,977092608.0,3822.0,5151.0
12-04 10:07:13,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424418304.0,342212608.0,29875359744.0,977084416.0,19926.0,20250.0
12-04 10:07:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424541184.0,342212608.0,29875363840.0,976957440.0,1791.0,2408.0
12-04 10:07:15,0.0,0.083,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2424528896.0,342224896.0,29875363840.0,976957440.0,2023.0,2594.0
12-04 10:07:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424528896.0,342224896.0,29875363840.0,976957440.0,2359.0,3066.0
12-04 10:07:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424528896.0,342224896.0,29875363840.0,976957440.0,1856.0,2475.0
12-04 10:07:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424528896.0,342224896.0,29875363840.0,976957440.0,3397.0,5180.0
12-04 10:07:19,0.166,0.166,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2424524800.0,342224896.0,29875367936.0,976957440.0,1047.0,1197.0
12-04 10:07:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2424512512.0,342224896.0,29875372032.0,976965632.0,4606.0,7297.0
12-04 10:07:21,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424500224.0,342233088.0,29875376128.0,976965632.0,3224.0,3494.0
12-04 10:07:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424500224.0,342233088.0,29875376128.0,976965632.0,3664.0,4261.0
12-04 10:07:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424500224.0,342233088.0,29875376128.0,976965632.0,2478.0,1940.0
12-04 10:07:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2424496128.0,342233088.0,29875380224.0,976965632.0,2872.0,2951.0
12-04 10:07:25,0.166,0.250,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424492032.0,342233088.0,29875384320.0,976965632.0,2847.0,2923.0
12-04 10:07:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424492032.0,342233088.0,29875384320.0,976965632.0,3908.0,4638.0
12-04 10:07:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424479744.0,342241280.0,29875388416.0,976965632.0,4442.0,5406.0
12-04 10:07:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424479744.0,342241280.0,29875388416.0,976965632.0,2248.0,1873.0
12-04 10:07:29,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424479744.0,342241280.0,29875388416.0,976965632.0,5207.0,6702.0
12-04 10:07:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424471552.0,342245376.0,29875392512.0,976965632.0,2875.0,2321.0
12-04 10:07:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424598528.0,342245376.0,29875392512.0,976838656.0,2706.0,3365.0
12-04 10:07:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424598528.0,342245376.0,29875392512.0,976838656.0,3042.0,4054.0
12-04 10:07:33,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424082432.0,342253568.0,29875392512.0,977346560.0,4322.0,4876.0
12-04 10:07:34,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424082432.0,342253568.0,29875392512.0,977346560.0,1642.0,1736.0
12-04 10:07:35,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424074240.0,342253568.0,29875400704.0,977346560.0,3925.0,5407.0
12-04 10:07:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424074240.0,342253568.0,29875400704.0,977346560.0,3464.0,4621.0
12-04 10:07:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424074240.0,342253568.0,29875400704.0,977346560.0,2391.0,2905.0
12-04 10:07:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424074240.0,342253568.0,29875400704.0,977346560.0,4350.0,6391.0
12-04 10:07:39,0.083,0.166,99.584,0.166,0.0,0.0,0.0,53248.0,0.0,3.0,2424061952.0,342261760.0,29875404800.0,977346560.0,2615.0,3787.0
12-04 10:07:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424311808.0,342265856.0,29875404800.0,977092608.0,1896.0,2485.0
12-04 10:07:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424311808.0,342265856.0,29875404800.0,977092608.0,1805.0,1960.0
12-04 10:07:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424311808.0,342265856.0,29875404800.0,977092608.0,1856.0,2570.0
12-04 10:07:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424307712.0,342265856.0,29875408896.0,977092608.0,20640.0,22323.0
12-04 10:07:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424303616.0,342265856.0,29875412992.0,977092608.0,2415.0,3512.0
12-04 10:07:45,0.0,0.0,99.916,0.084,0.0,0.0,0.0,36864.0,0.0,6.0,2424291328.0,342274048.0,29875417088.0,977092608.0,3175.0,4758.0
12-04 10:07:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424291328.0,342274048.0,29875417088.0,977092608.0,20454.0,21759.0
12-04 10:07:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424291328.0,342274048.0,29875417088.0,977092608.0,1176.0,1383.0
12-04 10:07:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424291328.0,342274048.0,29875417088.0,977092608.0,1830.0,2487.0
12-04 10:07:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424291328.0,342274048.0,29875417088.0,977092608.0,2609.0,3670.0
12-04 10:07:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2424274944.0,342286336.0,29875421184.0,977092608.0,2650.0,3811.0
12-04 10:07:51,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2424274944.0,342286336.0,29875421184.0,977092608.0,19620.0,20399.0
12-04 10:07:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424274944.0,342286336.0,29875421184.0,977092608.0,2415.0,3540.0
12-04 10:07:53,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424283136.0,342286336.0,29875421184.0,977084416.0,1842.0,2547.0
12-04 10:07:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2424406016.0,342286336.0,29875425280.0,976957440.0,2576.0,3673.0
12-04 10:07:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2424401920.0,342286336.0,29875429376.0,976957440.0,2027.0,2619.0
12-04 10:07:56,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2424393728.0,342294528.0,29875429376.0,976957440.0,2299.0,3025.0
12-04 10:07:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424389632.0,342294528.0,29875433472.0,976957440.0,2684.0,3903.0
12-04 10:07:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424389632.0,342294528.0,29875433472.0,976957440.0,1962.0,2553.0
12-04 10:07:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2424389632.0,342294528.0,29875433472.0,976957440.0,3823.0,6035.0
12-04 10:08:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424385536.0,342294528.0,29875437568.0,976957440.0,4487.0,5580.0
12-04 10:08:01,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424385536.0,342294528.0,29875437568.0,976957440.0,2013.0,2859.0
12-04 10:08:02,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424377344.0,342302720.0,29875437568.0,976957440.0,1957.0,2595.0
12-04 10:08:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424377344.0,342302720.0,29875437568.0,976957440.0,3008.0,3169.0
12-04 10:08:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424377344.0,342302720.0,29875437568.0,976957440.0,3574.0,4505.0
12-04 10:08:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424369152.0,342302720.0,29875445760.0,976957440.0,2797.0,3335.0
12-04 10:08:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424369152.0,342302720.0,29875445760.0,976957440.0,3485.0,4398.0
12-04 10:08:07,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424369152.0,342302720.0,29875445760.0,976957440.0,3888.0,5247.0
12-04 10:08:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424487936.0,342310912.0,29875445760.0,976830464.0,4022.0,5337.0
12-04 10:08:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424483840.0,342310912.0,29875449856.0,976830464.0,2740.0,3043.0
12-04 10:08:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424479744.0,342315008.0,29875449856.0,976830464.0,3184.0,3499.0
12-04 10:08:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424479744.0,342315008.0,29875449856.0,976830464.0,20005.0,20079.0
12-04 10:08:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424467456.0,342315008.0,29875453952.0,976838656.0,2086.0,1873.0
12-04 10:08:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424463360.0,342315008.0,29875458048.0,976838656.0,20564.0,21302.0
12-04 10:08:14,0.083,0.167,99.666,0.083,0.0,0.0,0.0,49152.0,0.0,3.0,2424455168.0,342323200.0,29875458048.0,976838656.0,2781.0,3813.0
12-04 10:08:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424446976.0,342327296.0,29875462144.0,976838656.0,3642.0,5358.0
12-04 10:08:16,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424446976.0,342327296.0,29875462144.0,976838656.0,2027.0,2619.0
12-04 10:08:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424446976.0,342327296.0,29875462144.0,976838656.0,2584.0,3716.0
12-04 10:08:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424446976.0,342327296.0,29875462144.0,976838656.0,2391.0,3630.0
12-04 10:08:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424446976.0,342327296.0,29875462144.0,976838656.0,1856.0,2503.0
12-04 10:08:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,2424430592.0,342339584.0,29875466240.0,976838656.0,1896.0,2552.0
12-04 10:08:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424430592.0,342339584.0,29875466240.0,976838656.0,2652.0,2346.0
12-04 10:08:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424430592.0,342339584.0,29875466240.0,976838656.0,4150.0,5336.0
12-04 10:08:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424426496.0,342339584.0,29875470336.0,976838656.0,4870.0,6507.0
12-04 10:08:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424553472.0,342339584.0,29875470336.0,976711680.0,2898.0,2975.0
12-04 10:08:25,0.083,0.333,99.418,0.166,0.0,0.0,0.0,45056.0,0.0,5.0,2424664064.0,342351872.0,29875474432.0,976584704.0,4878.0,4989.0
12-04 10:08:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424664064.0,342351872.0,29875474432.0,976584704.0,3445.0,3625.0
12-04 10:08:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424664064.0,342351872.0,29875474432.0,976584704.0,3426.0,4025.0
12-04 10:08:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424659968.0,342351872.0,29875478528.0,976584704.0,2741.0,2908.0
12-04 10:08:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2424651776.0,342351872.0,29875486720.0,976584704.0,4113.0,4658.0
12-04 10:08:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2424651776.0,342351872.0,29875486720.0,976584704.0,5417.0,6374.0
12-04 10:08:31,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424643584.0,342360064.0,29875486720.0,976584704.0,3111.0,4170.0
12-04 10:08:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424643584.0,342360064.0,29875486720.0,976584704.0,2328.0,2909.0
12-04 10:08:33,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424647680.0,342360064.0,29875490816.0,976576512.0,3829.0,3847.0
12-04 10:08:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2424647680.0,342360064.0,29875490816.0,976576512.0,3011.0,4078.0
12-04 10:08:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424643584.0,342360064.0,29875494912.0,976576512.0,3125.0,4139.0
12-04 10:08:36,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424635392.0,342360064.0,29875494912.0,976584704.0,2963.0,3511.0
12-04 10:08:37,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424627200.0,342368256.0,29875494912.0,976584704.0,2557.0,3091.0
12-04 10:08:38,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424623104.0,342368256.0,29875499008.0,976584704.0,20056.0,21299.0
12-04 10:08:39,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2424623104.0,342368256.0,29875499008.0,976584704.0,2649.0,3782.0
12-04 10:08:40,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2424619008.0,342368256.0,29875503104.0,976584704.0,3404.0,4941.0
12-04 10:08:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424619008.0,342368256.0,29875503104.0,976584704.0,18666.0,19048.0
12-04 10:08:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424619008.0,342368256.0,29875503104.0,976584704.0,1796.0,2462.0
12-04 10:08:43,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424610816.0,342376448.0,29875503104.0,976584704.0,20440.0,22073.0
12-04 10:08:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424610816.0,342376448.0,29875503104.0,976584704.0,2701.0,3782.0
12-04 10:08:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424606720.0,342376448.0,29875507200.0,976584704.0,1308.0,1383.0
12-04 10:08:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424602624.0,342376448.0,29875511296.0,976584704.0,3028.0,4333.0
12-04 10:08:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424602624.0,342376448.0,29875511296.0,976584704.0,2550.0,3655.0
12-04 10:08:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424602624.0,342376448.0,29875511296.0,976584704.0,2621.0,3746.0
12-04 10:08:49,0.083,0.167,99.583,0.167,0.0,0.0,0.0,53248.0,0.0,3.0,2424594432.0,342384640.0,29875511296.0,976584704.0,1921.0,2570.0
12-04 10:08:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424586240.0,342388736.0,29875515392.0,976584704.0,1766.0,2366.0
12-04 10:08:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424586240.0,342388736.0,29875515392.0,976584704.0,2312.0,3008.0
12-04 10:08:52,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424569856.0,342388736.0,29875515392.0,976601088.0,2616.0,3653.0
12-04 10:08:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424958976.0,342388736.0,29875515392.0,976211968.0,3792.0,5964.0
12-04 10:08:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424946688.0,342388736.0,29875519488.0,976220160.0,1041.0,1239.0
12-04 10:08:55,0.166,0.333,99.335,0.166,0.0,0.0,0.0,36864.0,0.0,5.0,2424934400.0,342401024.0,29875519488.0,976220160.0,4058.0,4700.0
12-04 10:08:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424934400.0,342401024.0,29875519488.0,976220160.0,2898.0,4176.0
12-04 10:08:57,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424930304.0,342401024.0,29875523584.0,976220160.0,2450.0,3630.0
12-04 10:08:58,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424926208.0,342401024.0,29875527680.0,976220160.0,19145.0,19793.0
12-04 10:08:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424926208.0,342401024.0,29875527680.0,976220160.0,1730.0,2460.0
12-04 10:09:00,0.333,0.250,99.250,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2424909824.0,342413312.0,29875531776.0,976220160.0,2870.0,3987.0
12-04 10:09:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424909824.0,342413312.0,29875531776.0,976220160.0,3548.0,5320.0
12-04 10:09:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424905728.0,342413312.0,29875535872.0,976220160.0,1956.0,2593.0
12-04 10:09:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424905728.0,342413312.0,29875535872.0,976220160.0,3468.0,3503.0
12-04 10:09:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,2424905728.0,342413312.0,29875535872.0,976220160.0,4171.0,4090.0
12-04 10:09:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2424905728.0,342413312.0,29875535872.0,976220160.0,5924.0,7232.0
12-04 10:09:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424893440.0,342421504.0,29875539968.0,976220160.0,4518.0,6087.0
12-04 10:09:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424889344.0,342421504.0,29875544064.0,976220160.0,2086.0,1873.0
12-04 10:09:08,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424889344.0,342421504.0,29875544064.0,976220160.0,4108.0,5422.0
12-04 10:09:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424889344.0,342421504.0,29875544064.0,976220160.0,4174.0,5423.0
12-04 10:09:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424885248.0,342421504.0,29875548160.0,976220160.0,2652.0,2934.0
12-04 10:09:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424885248.0,342421504.0,29875548160.0,976220160.0,2730.0,2577.0
12-04 10:09:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424877056.0,342429696.0,29875548160.0,976220160.0,2027.0,1831.0
12-04 10:09:13,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2425139200.0,342429696.0,29875548160.0,975958016.0,21289.0,22561.0
12-04 10:09:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425131008.0,342429696.0,29875556352.0,975958016.0,3198.0,4864.0
12-04 10:09:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425122816.0,342429696.0,29875556352.0,975966208.0,3264.0,4868.0
12-04 10:09:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425122816.0,342429696.0,29875556352.0,975966208.0,2517.0,3564.0
12-04 10:09:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425122816.0,342429696.0,29875556352.0,975966208.0,1680.0,1984.0
12-04 10:09:18,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2425114624.0,342437888.0,29875556352.0,975966208.0,2421.0,3563.0
12-04 10:09:19,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425110528.0,342437888.0,29875560448.0,975966208.0,1202.0,1334.0
12-04 10:09:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425110528.0,342437888.0,29875560448.0,975966208.0,1081.0,1288.0
12-04 10:09:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425110528.0,342437888.0,29875560448.0,975966208.0,4213.0,5338.0
12-04 10:09:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425106432.0,342437888.0,29875564544.0,975966208.0,4465.0,5607.0
12-04 10:09:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425102336.0,342437888.0,29875568640.0,975966208.0,3459.0,4012.0
12-04 10:09:24,0.167,0.167,99.500,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,2425094144.0,342446080.0,29875568640.0,975966208.0,3825.0,4351.0
12-04 10:09:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2425094144.0,342446080.0,29875568640.0,975966208.0,4979.0,5007.0
12-04 10:09:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425090048.0,342446080.0,29875572736.0,975966208.0,3312.0,3407.0
12-04 10:09:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425090048.0,342446080.0,29875572736.0,975966208.0,2945.0,2935.0
12-04 10:09:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425090048.0,342446080.0,29875572736.0,975966208.0,3822.0,4395.0
12-04 10:09:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425102336.0,342446080.0,29875576832.0,975949824.0,4835.0,5691.0
12-04 10:09:30,0.0,0.084,99.833,0.084,0.0,0.0,0.0,32768.0,0.0,5.0,2425090048.0,342454272.0,29875580928.0,975949824.0,4084.0,4436.0
12-04 10:09:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425090048.0,342454272.0,29875580928.0,975949824.0,1763.0,1716.0
12-04 10:09:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425085952.0,342454272.0,29875585024.0,975949824.0,4143.0,5832.0
12-04 10:09:33,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425593856.0,342454272.0,29875585024.0,975441920.0,5038.0,6102.0
12-04 10:09:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425593856.0,342454272.0,29875585024.0,975441920.0,1863.0,1873.0
12-04 10:09:35,0.167,0.083,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2425581568.0,342462464.0,29875589120.0,975441920.0,2624.0,3092.0
12-04 10:09:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425581568.0,342462464.0,29875589120.0,975441920.0,3082.0,3972.0
12-04 10:09:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425577472.0,342462464.0,29875593216.0,975441920.0,3558.0,4593.0
12-04 10:09:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425577472.0,342462464.0,29875593216.0,975441920.0,3265.0,4933.0
12-04 10:09:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,2425573376.0,342462464.0,29875597312.0,975441920.0,1761.0,2407.0
12-04 10:09:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2424426496.0,342466560.0,29875597312.0,976584704.0,3258.0,4973.0
12-04 10:09:41,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424418304.0,342474752.0,29875597312.0,976584704.0,1054.0,1226.0
12-04 10:09:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424418304.0,342474752.0,29875597312.0,976584704.0,2761.0,3963.0
12-04 10:09:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424418304.0,342474752.0,29875597312.0,976584704.0,21036.0,21769.0
12-04 10:09:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424414208.0,342474752.0,29875601408.0,976584704.0,1408.0,1474.0
12-04 10:09:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424414208.0,342474752.0,29875601408.0,976584704.0,1802.0,2485.0
12-04 10:09:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424410112.0,342474752.0,29875605504.0,976584704.0,3852.0,6100.0
12-04 10:09:47,0.083,0.333,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2424397824.0,342482944.0,29875609600.0,976584704.0,4136.0,6395.0
12-04 10:09:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424397824.0,342482944.0,29875609600.0,976584704.0,2030.0,2734.0
12-04 10:09:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424397824.0,342482944.0,29875609600.0,976584704.0,3828.0,4468.0
12-04 10:09:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424393728.0,342482944.0,29875613696.0,976584704.0,1861.0,2529.0
12-04 10:09:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424393728.0,342482944.0,29875613696.0,976584704.0,1336.0,1516.0
12-04 10:09:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424393728.0,342482944.0,29875613696.0,976584704.0,2274.0,3074.0
12-04 10:09:53,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424528896.0,342491136.0,29875613696.0,976441344.0,1916.0,2478.0
12-04 10:09:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424520704.0,342491136.0,29875613696.0,976449536.0,4572.0,7269.0
12-04 10:09:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424512512.0,342495232.0,29875617792.0,976449536.0,2544.0,3733.0
12-04 10:09:56,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424512512.0,342495232.0,29875617792.0,976449536.0,2922.0,4161.0
12-04 10:09:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424508416.0,342495232.0,29875621888.0,976449536.0,2444.0,3710.0
12-04 10:09:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424508416.0,342495232.0,29875621888.0,976449536.0,1501.0,1674.0
12-04 10:09:59,0.0,0.167,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,2424500224.0,342503424.0,29875621888.0,976449536.0,2290.0,2929.0
12-04 10:10:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2424487936.0,342511616.0,29875625984.0,976449536.0,1407.0,1197.0
12-04 10:10:01,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424487936.0,342511616.0,29875625984.0,976449536.0,3278.0,2460.0
12-04 10:10:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424487936.0,342511616.0,29875625984.0,976449536.0,5410.0,8114.0
12-04 10:10:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424487936.0,342511616.0,29875625984.0,976449536.0,4486.0,5564.0
12-04 10:10:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424602624.0,342511616.0,29875630080.0,976330752.0,4988.0,5387.0
12-04 10:10:05,0.167,0.167,99.584,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,2424586240.0,342523904.0,29875634176.0,976330752.0,2551.0,2843.0
12-04 10:10:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424586240.0,342523904.0,29875634176.0,976330752.0,3487.0,4305.0
12-04 10:10:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424586240.0,342523904.0,29875634176.0,976330752.0,2464.0,2300.0
12-04 10:10:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424582144.0,342523904.0,29875638272.0,976330752.0,3294.0,4055.0
12-04 10:10:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424578048.0,342523904.0,29875642368.0,976330752.0,3588.0,4408.0
12-04 10:10:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424578048.0,342523904.0,29875642368.0,976330752.0,3534.0,4284.0
12-04 10:10:11,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2424569856.0,342532096.0,29875642368.0,976330752.0,4325.0,5745.0
12-04 10:10:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424569856.0,342532096.0,29875642368.0,976330752.0,3294.0,4119.0
12-04 10:10:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424705024.0,342532096.0,29875642368.0,976195584.0,36715.0,37059.0
12-04 10:10:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,2424700928.0,342532096.0,29875646464.0,976195584.0,1177.0,1317.0
12-04 10:10:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2424692736.0,342532096.0,29875654656.0,976195584.0,2550.0,3654.0
12-04 10:10:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424684544.0,342532096.0,29875654656.0,976203776.0,1867.0,2485.0
12-04 10:10:17,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424676352.0,342540288.0,29875654656.0,976203776.0,2928.0,4243.0
12-04 10:10:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424676352.0,342540288.0,29875654656.0,976203776.0,1830.0,2457.0
12-04 10:10:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424676352.0,342540288.0,29875654656.0,976203776.0,3264.0,4800.0
12-04 10:10:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424668160.0,342544384.0,29875658752.0,976203776.0,1956.0,2594.0
12-04 10:10:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424668160.0,342544384.0,29875658752.0,976203776.0,4052.0,5182.0
12-04 10:10:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424668160.0,342544384.0,29875658752.0,976203776.0,3155.0,3336.0
12-04 10:10:23,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424659968.0,342552576.0,29875658752.0,976203776.0,3131.0,3066.0
12-04 10:10:24,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424655872.0,342552576.0,29875662848.0,976203776.0,2773.0,2790.0
12-04 10:10:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424651776.0,342552576.0,29875666944.0,976203776.0,2779.0,2844.0
12-04 10:10:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424651776.0,342552576.0,29875666944.0,976203776.0,5555.0,7558.0
12-04 10:10:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424651776.0,342552576.0,29875666944.0,976203776.0,2764.0,2353.0
12-04 10:10:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424651776.0,342552576.0,29875666944.0,976203776.0,3030.0,3085.0
12-04 10:10:29,0.166,0.249,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424643584.0,342560768.0,29875666944.0,976203776.0,5430.0,6890.0
12-04 10:10:30,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424635392.0,342560768.0,29875675136.0,976203776.0,3468.0,3447.0
12-04 10:10:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424635392.0,342560768.0,29875675136.0,976203776.0,2340.0,2486.0
12-04 10:10:32,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2424635392.0,342560768.0,29875675136.0,976203776.0,3011.0,4076.0
12-04 10:10:33,0.417,0.250,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425143296.0,342560768.0,29875675136.0,975695872.0,5100.0,6133.0
12-04 10:10:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2425139200.0,342560768.0,29875679232.0,975695872.0,4539.0,6390.0
12-04 10:10:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,2425122816.0,342577152.0,29875679232.0,975695872.0,1768.0,1807.0
12-04 10:10:36,0.332,0.166,99.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425118720.0,342577152.0,29875683328.0,975695872.0,2788.0,3485.0
12-04 10:10:37,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425114624.0,342577152.0,29875687424.0,975695872.0,3111.0,4038.0
12-04 10:10:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425110528.0,342577152.0,29875691520.0,975695872.0,2549.0,2951.0
12-04 10:10:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425110528.0,342577152.0,29875691520.0,975695872.0,2740.0,3760.0
12-04 10:10:40,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,2425106432.0,342577152.0,29875695616.0,975695872.0,2650.0,3811.0
12-04 10:10:41,0.083,0.250,99.418,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2425098240.0,342585344.0,29875695616.0,975695872.0,2550.0,3654.0
12-04 10:10:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425098240.0,342585344.0,29875695616.0,975695872.0,3148.0,4420.0
12-04 10:10:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425225216.0,342585344.0,29875695616.0,975568896.0,19409.0,20093.0
12-04 10:10:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425225216.0,342585344.0,29875695616.0,975568896.0,3038.0,4798.0
12-04 10:10:45,0.166,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425221120.0,342585344.0,29875699712.0,975568896.0,1214.0,1317.0
12-04 10:10:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425221120.0,342585344.0,29875699712.0,975568896.0,1856.0,2371.0
12-04 10:10:47,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2425212928.0,342593536.0,29875699712.0,975568896.0,3088.0,4310.0
12-04 10:10:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425217024.0,342593536.0,29875703808.0,975560704.0,3371.0,5022.0
12-04 10:10:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,2425217024.0,342593536.0,29875703808.0,975560704.0,2710.0,3788.0
12-04 10:10:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,2425212928.0,342593536.0,29875707904.0,975560704.0,1922.0,2504.0
12-04 10:10:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425212928.0,342593536.0,29875707904.0,975560704.0,3884.0,5971.0
12-04 10:10:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425212928.0,342593536.0,29875707904.0,975560704.0,1550.0,1828.0
12-04 10:10:53,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2425102336.0,342601728.0,29875699712.0,975671296.0,1342.0,1474.0
12-04 10:10:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424954880.0,342601728.0,29875712000.0,975806464.0,1302.0,1425.0
12-04 10:10:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424954880.0,342601728.0,29875712000.0,975806464.0,3818.0,5881.0
12-04 10:10:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424963072.0,342601728.0,29875712000.0,975798272.0,19458.0,20487.0
12-04 10:10:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424963072.0,342601728.0,29875712000.0,975798272.0,2894.0,4190.0
12-04 10:10:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424954880.0,342601728.0,29875720192.0,975798272.0,1887.0,2480.0
12-04 10:10:59,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2424946688.0,342609920.0,29875720192.0,975798272.0,3435.0,5048.0
12-04 10:11:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2424946688.0,342609920.0,29875720192.0,975798272.0,1956.0,2528.0
12-04 10:11:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424946688.0,342609920.0,29875720192.0,975798272.0,1242.0,1317.0
12-04 10:11:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424942592.0,342609920.0,29875724288.0,975798272.0,1514.0,1827.0
12-04 10:11:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424942592.0,342609920.0,29875724288.0,975798272.0,5721.0,7876.0
12-04 10:11:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424942592.0,342609920.0,29875724288.0,975798272.0,4139.0,5500.0
12-04 10:11:05,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2424934400.0,342618112.0,29875724288.0,975798272.0,2286.0,1989.0
12-04 10:11:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424930304.0,342618112.0,29875728384.0,975798272.0,3253.0,4210.0
12-04 10:11:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424926208.0,342618112.0,29875732480.0,975798272.0,4266.0,5769.0
12-04 10:11:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424922112.0,342618112.0,29875736576.0,975798272.0,2026.0,1831.0
12-04 10:11:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424922112.0,342618112.0,29875736576.0,975798272.0,2711.0,2975.0
12-04 10:11:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,2424918016.0,342618112.0,29875740672.0,975798272.0,2706.0,2886.0
12-04 10:11:11,0.083,0.333,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2424909824.0,342626304.0,29875740672.0,975798272.0,2186.0,1964.0
12-04 10:11:12,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2424909824.0,342626304.0,29875740672.0,975798272.0,5462.0,7704.0
12-04 10:11:13,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425155584.0,342626304.0,29875740672.0,975552512.0,23013.0,24004.0
12-04 10:11:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425151488.0,342626304.0,29875744768.0,975552512.0,2122.0,2780.0
12-04 10:11:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2425151488.0,342626304.0,29875744768.0,975552512.0,1890.0,2499.0
12-04 10:11:16,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425147392.0,342626304.0,29875748864.0,975552512.0,4442.0,5663.0
12-04 10:11:17,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2425139200.0,342634496.0,29875748864.0,975552512.0,1956.0,2595.0
12-04 10:11:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425139200.0,342634496.0,29875748864.0,975552512.0,3161.0,4555.0
12-04 10:11:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425135104.0,342634496.0,29875752960.0,975552512.0,1081.0,1288.0
12-04 10:11:20,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425131008.0,342638592.0,29875752960.0,975552512.0,2544.0,3698.0
12-04 10:11:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425131008.0,342638592.0,29875752960.0,975552512.0,3334.0,3895.0
12-04 10:11:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425126912.0,342638592.0,29875757056.0,975552512.0,3790.0,4209.0
12-04 10:11:23,0.167,0.083,99.583,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2425118720.0,342646784.0,29875757056.0,975552512.0,21810.0,23035.0
12-04 10:11:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425118720.0,342646784.0,29875757056.0,975552512.0,2969.0,2911.0
12-04 10:11:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,10.0,2425110528.0,342650880.0,29875761152.0,975552512.0,4757.0,4922.0
12-04 10:11:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425106432.0,342650880.0,29875765248.0,975552512.0,20208.0,20175.0
12-04 10:11:27,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425106432.0,342650880.0,29875765248.0,975552512.0,2965.0,3042.0
12-04 10:11:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425106432.0,342650880.0,29875765248.0,975552512.0,4034.0,4782.0
12-04 10:11:29,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2425098240.0,342659072.0,29875765248.0,975552512.0,4118.0,4616.0
12-04 10:11:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425090048.0,342663168.0,29875769344.0,975552512.0,3490.0,3333.0
12-04 10:11:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425085952.0,342663168.0,29875773440.0,975552512.0,3670.0,5272.0
12-04 10:11:32,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425085952.0,342663168.0,29875773440.0,975552512.0,2417.0,2885.0
12-04 10:11:33,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425085952.0,342663168.0,29875773440.0,975552512.0,4929.0,5448.0
12-04 10:11:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425085952.0,342663168.0,29875773440.0,975552512.0,3865.0,5429.0
12-04 10:11:35,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2425200640.0,342671360.0,29875777536.0,975425536.0,1903.0,1856.0
12-04 10:11:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425200640.0,342671360.0,29875777536.0,975425536.0,3171.0,4078.0
12-04 10:11:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425200640.0,342671360.0,29875777536.0,975425536.0,3796.0,5248.0
12-04 10:11:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425196544.0,342671360.0,29875781632.0,975425536.0,3421.0,4575.0
12-04 10:11:39,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425200640.0,342671360.0,29875785728.0,975417344.0,1666.0,2343.0
12-04 10:11:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2425196544.0,342671360.0,29875789824.0,975417344.0,1635.0,2366.0
12-04 10:11:41,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2425188352.0,342679552.0,29875789824.0,975417344.0,1796.0,2461.0
12-04 10:11:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2425188352.0,342679552.0,29875789824.0,975417344.0,3192.0,4910.0
12-04 10:11:43,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2047168512.0,342679552.0,29875789824.0,1353437184.0,20329.0,21584.0
12-04 10:11:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046980096.0,342679552.0,29875793920.0,1353621504.0,1308.0,1421.0
12-04 10:11:45,0.167,0.250,99.584,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,2046980096.0,342679552.0,29875793920.0,1353621504.0,3464.0,5050.0
12-04 10:11:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046976000.0,342679552.0,29875798016.0,1353621504.0,2130.0,2797.0
12-04 10:11:47,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2046967808.0,342687744.0,29875798016.0,1353621504.0,19149.0,19728.0
12-04 10:11:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046967808.0,342687744.0,29875798016.0,1353621504.0,3280.0,4352.0
12-04 10:11:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046967808.0,342687744.0,29875798016.0,1353621504.0,1796.0,2462.0
12-04 10:11:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2046959616.0,342691840.0,29875802112.0,1353621504.0,2741.0,3832.0
12-04 10:11:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046955520.0,342691840.0,29875806208.0,1353621504.0,2511.0,3673.0
12-04 10:11:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046955520.0,342691840.0,29875806208.0,1353621504.0,1963.0,2552.0
12-04 10:11:53,0.250,0.166,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2046955520.0,342700032.0,29875806208.0,1353613312.0,2368.0,3178.0
12-04 10:11:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046947328.0,342700032.0,29875806208.0,1353621504.0,2385.0,3628.0
12-04 10:11:55,0.0,0.334,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2046939136.0,342704128.0,29875810304.0,1353621504.0,3204.0,4891.0
12-04 10:11:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046939136.0,342704128.0,29875810304.0,1353621504.0,1137.0,1305.0
12-04 10:11:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046939136.0,342704128.0,29875810304.0,1353621504.0,2929.0,4213.0
12-04 10:11:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046939136.0,342704128.0,29875810304.0,1353621504.0,2551.0,3787.0
12-04 10:11:59,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2046930944.0,342712320.0,29875810304.0,1353621504.0,2444.0,3673.0
12-04 10:12:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,10.0,2046918656.0,342720512.0,29875814400.0,1353621504.0,2107.0,2613.0
12-04 10:12:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046918656.0,342720512.0,29875814400.0,1353621504.0,2056.0,2577.0
12-04 10:12:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046918656.0,342720512.0,29875814400.0,1353621504.0,1580.0,1719.0
12-04 10:12:03,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2046914560.0,342720512.0,29875818496.0,1353621504.0,5981.0,8045.0
12-04 10:12:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046914560.0,342720512.0,29875818496.0,1353621504.0,5375.0,6271.0
12-04 10:12:05,0.417,0.167,99.250,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2046902272.0,342728704.0,29875822592.0,1353621504.0,3294.0,4079.0
12-04 10:12:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046902272.0,342728704.0,29875822592.0,1353621504.0,4360.0,5531.0
12-04 10:12:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046902272.0,342728704.0,29875822592.0,1353621504.0,2071.0,1902.0
12-04 10:12:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046902272.0,342728704.0,29875822592.0,1353621504.0,20542.0,20795.0
12-04 10:12:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046894080.0,342728704.0,29875830784.0,1353621504.0,2701.0,2994.0
12-04 10:12:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2046513152.0,342728704.0,29875830784.0,1354002432.0,3037.0,3158.0
12-04 10:12:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2046754816.0,342736896.0,29875834880.0,1353748480.0,3525.0,4235.0
12-04 10:12:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046754816.0,342736896.0,29875834880.0,1353748480.0,4662.0,6459.0
12-04 10:12:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046881792.0,342736896.0,29875834880.0,1353621504.0,20080.0,19883.0
12-04 10:12:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046877696.0,342736896.0,29875838976.0,1353621504.0,1956.0,2419.0
12-04 10:12:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2046873600.0,342736896.0,29875843072.0,1353621504.0,1977.0,2544.0
12-04 10:12:16,0.333,0.167,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2046865408.0,342745088.0,29875843072.0,1353621504.0,5398.0,6967.0
12-04 10:12:17,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2046865408.0,342745088.0,29875843072.0,1353621504.0,2340.0,3069.0
12-04 10:12:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046861312.0,342745088.0,29875847168.0,1353621504.0,2564.0,3685.0
12-04 10:12:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046861312.0,342745088.0,29875847168.0,1353621504.0,2116.0,2686.0
12-04 10:12:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,2046857216.0,342745088.0,29875851264.0,1353621504.0,1890.0,2552.0
12-04 10:12:21,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046865408.0,342745088.0,29875851264.0,1353613312.0,4956.0,6434.0
12-04 10:12:22,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2046857216.0,342753280.0,29875851264.0,1353613312.0,2957.0,2403.0
12-04 10:12:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046857216.0,342753280.0,29875851264.0,1353613312.0,3680.0,4315.0
12-04 10:12:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046857216.0,342753280.0,29875851264.0,1353613312.0,3722.0,4231.0
12-04 10:12:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2046853120.0,342753280.0,29875855360.0,1353613312.0,2934.0,2842.0
12-04 10:12:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046853120.0,342753280.0,29875855360.0,1353613312.0,3494.0,3945.0
12-04 10:12:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046849024.0,342753280.0,29875859456.0,1353613312.0,3441.0,3625.0
12-04 10:12:28,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2046840832.0,342761472.0,29875859456.0,1353613312.0,3624.0,4169.0
12-04 10:12:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046840832.0,342761472.0,29875859456.0,1353613312.0,4185.0,4659.0
12-04 10:12:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2046836736.0,342761472.0,29875863552.0,1353613312.0,3528.0,3332.0
12-04 10:12:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046836736.0,342761472.0,29875863552.0,1353613312.0,3397.0,4237.0
12-04 10:12:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046832640.0,342761472.0,29875867648.0,1353613312.0,5076.0,7109.0
12-04 10:12:33,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046840832.0,342761472.0,29875867648.0,1353605120.0,4536.0,5015.0
12-04 10:12:34,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2046820352.0,342769664.0,29875871744.0,1353613312.0,3564.0,3621.0
12-04 10:12:35,0.0,0.250,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,10.0,2046816256.0,342773760.0,29875871744.0,1353613312.0,3072.0,4012.0
12-04 10:12:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046816256.0,342773760.0,29875871744.0,1353613312.0,2887.0,3918.0
12-04 10:12:37,3.183,1.424,93.635,1.759,0.0,0.0,1032192.0,0.0,78.0,0.0,2055602176.0,342802432.0,29887008768.0,1333661696.0,2542806.0,58912.0
12-04 10:12:38,0.502,0.335,96.318,2.845,0.0,0.0,81920.0,0.0,3.0,0.0,2063552512.0,342806528.0,29887250432.0,1325465600.0,8228220.0,142047.0
12-04 10:12:39,0.334,0.501,98.581,0.501,0.0,0.083,0.0,0.0,0.0,0.0,2065457152.0,342806528.0,29887250432.0,1323560960.0,113220.0,119796.0
12-04 10:12:40,0.167,0.083,99.332,0.417,0.0,0.0,0.0,40960.0,0.0,4.0,2066067456.0,342814720.0,29887266816.0,1322926080.0,7251.0,10050.0
12-04 10:12:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2066067456.0,342814720.0,29887266816.0,1322926080.0,1640.0,1937.0
12-04 10:12:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2066067456.0,342814720.0,29887266816.0,1322926080.0,2929.0,4148.0
12-04 10:12:43,0.753,0.167,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2069364736.0,342814720.0,29887270912.0,1319624704.0,134513.0,131111.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-peer-slave-20.csv <==
12-04 09:35:32,1.033,0.518,98.398,0.031,0.0,0.021,3677.490,1025453.194,0.470,11.790,2127110144.0,536260608.0,29586063360.0,1369640960.0,0.0,0.0
12-04 09:35:33,0.0,0.333,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2127564800.0,536260608.0,29586075648.0,1369174016.0,5316.0,8452.0
12-04 09:35:34,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2127560704.0,536260608.0,29586079744.0,1369174016.0,2980.0,3161.0
12-04 09:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2127552512.0,536260608.0,29586079744.0,1369182208.0,4554.0,5680.0
12-04 09:35:36,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2127552512.0,536260608.0,29586079744.0,1369182208.0,4230.0,5522.0
12-04 09:35:37,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128310272.0,536260608.0,29586083840.0,1368420352.0,5083.0,5504.0
12-04 09:35:38,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,2128302080.0,536268800.0,29586083840.0,1368420352.0,3440.0,3913.0
12-04 09:35:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128302080.0,536268800.0,29586083840.0,1368420352.0,4749.0,6484.0
12-04 09:35:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128302080.0,536268800.0,29586083840.0,1368420352.0,2974.0,3335.0
12-04 09:35:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2128297984.0,536268800.0,29586087936.0,1368420352.0,5044.0,6886.0
12-04 09:35:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128293888.0,536268800.0,29586092032.0,1368420352.0,3543.0,4264.0
12-04 09:35:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128293888.0,536268800.0,29586092032.0,1368420352.0,3781.0,4177.0
12-04 09:35:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2128285696.0,536276992.0,29586092032.0,1368420352.0,1821.0,2510.0
12-04 09:35:45,1.749,0.167,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128285696.0,536276992.0,29586092032.0,1368420352.0,3409.0,5127.0
12-04 09:35:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2128285696.0,536281088.0,29586087936.0,1368420352.0,2250.0,3007.0
12-04 09:35:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128404480.0,536281088.0,29586096128.0,1368293376.0,20563.0,21954.0
12-04 09:35:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2128400384.0,536281088.0,29586100224.0,1368293376.0,3285.0,4985.0
12-04 09:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128400384.0,536281088.0,29586100224.0,1368293376.0,3425.0,5059.0
12-04 09:35:50,0.083,0.333,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2128392192.0,536289280.0,29586100224.0,1368293376.0,2750.0,3964.0
12-04 09:35:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2128515072.0,536289280.0,29586104320.0,1368166400.0,2944.0,4123.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128642048.0,536289280.0,29586104320.0,1368039424.0,2156.0,2903.0
12-04 09:35:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128642048.0,536289280.0,29586104320.0,1368039424.0,3134.0,4510.0
12-04 09:35:54,0.250,0.167,99.583,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2128637952.0,536293376.0,29586104320.0,1368039424.0,15746.0,21798.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128568320.0,536293376.0,29586173952.0,1368039424.0,4732.0,7459.0
12-04 09:35:56,2.845,2.427,94.561,0.084,0.0,0.084,0.0,65536.0,0.0,12.0,2171346944.0,536301568.0,29586178048.0,1325248512.0,419378.0,369235.0
12-04 09:35:57,15.319,8.0,76.340,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2208673792.0,536301568.0,29596991488.0,1277108224.0,2958765.0,940847.0
12-04 09:35:58,20.408,9.864,69.388,0.085,0.0,0.255,0.0,2191360.0,0.0,22.0,2250113024.0,536305664.0,29613355008.0,1219301376.0,3111381.0,1020172.0
12-04 09:35:59,20.255,10.128,69.362,0.0,0.0,0.255,0.0,2183168.0,0.0,22.0,2278027264.0,536313856.0,29628985344.0,1175748608.0,3141576.0,1037809.0
12-04 09:36:00,19.052,10.172,70.345,0.0,0.0,0.431,0.0,2166784.0,0.0,21.0,2305798144.0,536317952.0,29644984320.0,1131974656.0,3117668.0,1024281.0
12-04 09:36:01,20.932,9.661,69.068,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,2330808320.0,536322048.0,29660348416.0,1091596288.0,3117700.0,1023952.0
12-04 09:36:02,20.759,10.127,68.692,0.169,0.0,0.253,0.0,2199552.0,0.0,24.0,2353201152.0,536338432.0,29674016768.0,1055518720.0,3133607.0,1032752.0
12-04 09:36:03,20.619,9.107,69.759,0.086,0.0,0.430,0.0,2158592.0,0.0,19.0,2377359360.0,536342528.0,29692043264.0,1013329920.0,3132737.0,1032613.0
12-04 09:36:04,19.539,10.068,69.966,0.0,0.0,0.427,0.0,2154496.0,0.0,20.0,2387456000.0,536354816.0,29707157504.0,988106752.0,3132177.0,1033820.0
12-04 09:36:05,20.308,9.854,69.409,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2408468480.0,536363008.0,29722349568.0,951894016.0,3119870.0,1023276.0
12-04 09:36:06,19.280,9.940,70.266,0.086,0.0,0.428,0.0,2162688.0,0.0,20.0,2422239232.0,536363008.0,29736181760.0,924291072.0,3116803.0,1022047.0
12-04 09:36:07,20.289,9.593,69.355,0.0,0.0,0.764,0.0,2154496.0,0.0,19.0,2434285568.0,536371200.0,29753856000.0,894562304.0,3123469.0,1028632.0
12-04 09:36:08,19.489,9.957,66.979,3.064,0.0,0.511,8192.0,158679040.0,2.0,319.0,2457206784.0,536391680.0,29768294400.0,857182208.0,3134630.0,1034568.0
12-04 09:36:09,20.153,10.289,69.133,0.085,0.0,0.340,0.0,2183168.0,0.0,20.0,2468827136.0,536395776.0,29785567232.0,828284928.0,3126099.0,1027846.0
12-04 09:36:10,20.392,9.642,69.539,0.0,0.0,0.427,0.0,2162688.0,0.0,20.0,2477379584.0,536399872.0,29801549824.0,803745792.0,3118761.0,1024959.0
12-04 09:36:11,19.535,9.811,70.224,0.0,0.0,0.430,0.0,2158592.0,0.0,19.0,2488770560.0,536399872.0,29816221696.0,777682944.0,3126152.0,1027204.0
12-04 09:36:12,20.034,10.606,68.939,0.0,0.0,0.421,0.0,2154496.0,0.0,19.0,2499096576.0,536399872.0,29829926912.0,753651712.0,3121029.0,1028114.0
12-04 09:36:13,18.852,10.026,70.780,0.0,0.0,0.343,0.0,2150400.0,0.0,19.0,2507943936.0,536403968.0,29847248896.0,727478272.0,3123314.0,1026326.0
12-04 09:36:14,20.495,9.821,69.086,0.171,0.0,0.427,0.0,2170880.0,0.0,21.0,2531766272.0,536416256.0,29861617664.0,689274880.0,3135852.0,1033817.0
12-04 09:36:15,19.586,9.922,70.147,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2556223488.0,536420352.0,29878898688.0,647532544.0,3126270.0,1027830.0
12-04 09:36:16,20.204,9.168,69.949,0.0,0.0,0.679,0.0,2158592.0,0.0,19.0,2564943872.0,536424448.0,29892583424.0,625123328.0,3133227.0,1041755.0
12-04 09:36:17,20.168,10.924,68.655,0.084,0.0,0.168,0.0,2154496.0,0.0,19.0,2574204928.0,536424448.0,29909450752.0,598994944.0,3149681.0,1049429.0
12-04 09:36:18,20.068,10.077,69.257,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,2591453184.0,536424448.0,29924675584.0,566521856.0,3112860.0,1020464.0
12-04 09:36:19,19.237,10.763,69.322,0.085,0.0,0.593,0.0,2158592.0,0.0,19.0,2598105088.0,536432640.0,29939523584.0,545013760.0,3127681.0,1030454.0
12-04 09:36:20,19.060,10.256,70.171,0.085,0.0,0.427,0.0,2170880.0,0.0,21.0,2601230336.0,536453120.0,29955203072.0,526188544.0,3135571.0,1034112.0
12-04 09:36:21,23.484,9.479,66.012,0.512,0.0,0.512,0.0,37232640.0,0.0,88.0,2612977664.0,536477696.0,30002098176.0,467521536.0,3126790.0,1030470.0
12-04 09:36:22,22.146,10.558,66.094,0.429,0.0,0.773,4096.0,32342016.0,1.0,79.0,2624028672.0,536502272.0,29984661504.0,473882624.0,3109129.0,1018151.0
12-04 09:36:23,19.845,9.577,70.147,0.0,0.0,0.431,0.0,2420736.0,0.0,42.0,2633342976.0,536502272.0,30001590272.0,447639552.0,3135408.0,1034786.0
12-04 09:36:24,20.805,10.151,68.540,0.0,0.0,0.503,0.0,2162688.0,0.0,19.0,2649145344.0,536502272.0,30016770048.0,416657408.0,3130507.0,1030269.0
12-04 09:36:25,19.746,10.254,69.407,0.0,0.0,0.593,0.0,2150400.0,0.0,19.0,2656870400.0,536502272.0,30032248832.0,393453568.0,3119648.0,1025469.0
12-04 09:36:26,21.204,8.991,69.296,0.170,0.0,0.339,0.0,2162688.0,0.0,21.0,2663870464.0,536510464.0,30047510528.0,371183616.0,3130972.0,1031198.0
12-04 09:36:27,20.968,9.083,69.610,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,2671861760.0,536514560.0,30063022080.0,347676672.0,3116408.0,1024126.0
12-04 09:36:28,19.848,10.473,69.172,0.084,0.0,0.422,0.0,2158592.0,0.0,19.0,2685304832.0,536514560.0,30079459328.0,317796352.0,3118812.0,1024061.0
12-04 09:36:29,19.625,10.324,69.710,0.0,0.0,0.341,0.0,2162688.0,0.0,19.0,2693951488.0,536514560.0,30093352960.0,295256064.0,3136996.0,1033970.0
12-04 09:36:30,19.552,9.302,70.973,0.086,0.0,0.086,0.0,2158592.0,0.0,19.0,2697818112.0,536514560.0,30110216192.0,274526208.0,3136128.0,1036144.0
12-04 09:36:31,19.313,9.700,70.300,0.0,0.0,0.687,0.0,2150400.0,0.0,19.0,2710007808.0,536518656.0,30125719552.0,246829056.0,3114008.0,1020301.0
12-04 09:36:32,18.659,10.060,70.765,0.086,0.0,0.430,0.0,2174976.0,0.0,21.0,2711527424.0,536526848.0,30141239296.0,229781504.0,3116916.0,1024825.0
12-04 09:36:33,20.156,8.651,70.675,0.087,0.0,0.433,0.0,2342912.0,0.0,24.0,2724651008.0,536039424.0,30127161344.0,231223296.0,3142039.0,1037121.0
12-04 09:36:34,19.383,10.120,70.326,0.0,0.0,0.172,0.0,2273280.0,0.0,23.0,2735296512.0,535691264.0,30121545728.0,226541568.0,3115393.0,1024600.0
12-04 09:36:35,20.648,9.215,69.710,0.0,0.0,0.427,0.0,2252800.0,0.0,22.0,2740727808.0,535175168.0,30104711168.0,238460928.0,3130882.0,1030178.0
12-04 09:36:36,19.949,10.145,69.480,0.0,0.0,0.426,0.0,2289664.0,0.0,26.0,2743865344.0,534831104.0,30099664896.0,240713728.0,3130688.0,1033320.0
12-04 09:36:37,19.643,9.779,70.068,0.0,0.0,0.510,0.0,2310144.0,0.0,26.0,2753421312.0,534396928.0,30087569408.0,243687424.0,3121598.0,1027729.0
12-04 09:36:38,19.109,9.940,69.494,0.943,0.0,0.514,0.0,43098112.0,0.0,97.0,2757918720.0,534061056.0,30081290240.0,245805056.0,3122562.0,1026374.0
12-04 09:36:39,11.901,7.021,70.291,10.274,0.0,0.514,16384.0,273981440.0,4.0,496.0,2767020032.0,533721088.0,30071033856.0,247300096.0,3007357.0,966006.0
12-04 09:36:40,21.282,11.453,63.162,3.504,0.0,0.598,0.0,112734208.0,0.0,226.0,2780110848.0,533237760.0,30060732416.0,244994048.0,3259564.0,1099110.0
12-04 09:36:41,23.745,11.574,64.255,0.0,0.0,0.426,0.0,2326528.0,0.0,25.0,2787569664.0,532893696.0,30057902080.0,240709632.0,3115193.0,1025276.0
12-04 09:36:42,21.093,9.735,68.830,0.0,0.0,0.342,0.0,2215936.0,0.0,23.0,2794274816.0,532504576.0,30048907264.0,243388416.0,3136842.0,1034057.0
12-04 09:36:43,19.310,9.828,70.603,0.0,0.0,0.259,0.0,2289664.0,0.0,23.0,2800037888.0,532172800.0,30043074560.0,243789824.0,3116417.0,1022812.0
12-04 09:36:44,20.101,9.966,69.257,0.169,0.0,0.507,0.0,2236416.0,0.0,25.0,2811740160.0,531832832.0,30038282240.0,237219840.0,3117060.0,1022883.0
12-04 09:36:45,20.865,9.669,69.126,0.0,0.0,0.339,0.0,2273280.0,0.0,23.0,2809106432.0,531288064.0,30021529600.0,257150976.0,3144006.0,1040583.0
12-04 09:36:46,20.613,9.370,69.761,0.085,0.0,0.170,0.0,2158592.0,0.0,19.0,2809110528.0,531304448.0,30036922368.0,241737728.0,3121362.0,1026694.0
12-04 09:36:47,18.912,9.672,71.071,0.0,0.0,0.345,0.0,2281472.0,0.0,24.0,2812956672.0,530964480.0,30032982016.0,242171904.0,3131191.0,1037894.0
12-04 09:36:48,19.796,10.025,69.839,0.0,0.0,0.340,0.0,2293760.0,0.0,23.0,2821996544.0,530579456.0,30022709248.0,243789824.0,3128232.0,1031155.0
12-04 09:36:49,19.623,9.512,70.094,0.086,0.0,0.686,0.0,2150400.0,0.0,19.0,2821976064.0,530579456.0,30039719936.0,226799616.0,3133611.0,1033390.0
12-04 09:36:50,20.698,9.966,68.825,0.085,0.0,0.426,0.0,2265088.0,0.0,23.0,2825637888.0,530206720.0,30030368768.0,232861696.0,3125264.0,1029678.0
12-04 09:36:51,19.080,10.392,70.187,0.0,0.0,0.341,0.0,2289664.0,0.0,24.0,2832728064.0,529870848.0,30024916992.0,231559168.0,3118782.0,1024675.0
12-04 09:36:52,20.861,9.966,68.750,0.0,0.0,0.422,0.0,2220032.0,0.0,21.0,2834026496.0,529489920.0,30017208320.0,238350336.0,3118431.0,1021085.0
12-04 09:36:53,19.369,9.898,70.137,0.0,0.0,0.597,0.0,2310144.0,0.0,24.0,2844971008.0,529154048.0,30010712064.0,234237952.0,3130903.0,1031006.0
12-04 09:36:54,19.027,10.495,70.137,0.0,0.0,0.341,0.0,2191360.0,0.0,21.0,2845138944.0,528805888.0,30005260288.0,239869952.0,3127149.0,1029528.0
12-04 09:36:55,19.402,9.658,70.427,0.085,0.0,0.427,0.0,2416640.0,0.0,41.0,2849906688.0,528441344.0,29999910912.0,240816128.0,3125468.0,1029786.0
12-04 09:36:56,20.391,8.836,70.433,0.085,0.0,0.255,0.0,2236416.0,0.0,25.0,2868076544.0,528089088.0,29993070592.0,229838848.0,2870862.0,773129.0
12-04 09:36:57,2.002,0.917,96.997,0.083,0.0,0.0,0.0,2260992.0,0.0,23.0,2872610816.0,527732736.0,29977100288.0,241631232.0,148912.0,80564.0
12-04 09:36:58,0.419,0.335,99.246,0.0,0.0,0.0,0.0,217088.0,0.0,18.0,2872737792.0,527745024.0,29977088000.0,241504256.0,60380.0,8851.0
12-04 09:36:59,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2872733696.0,527745024.0,29977346048.0,241250304.0,3101.0,4335.0
12-04 09:37:00,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2872729600.0,527745024.0,29977350144.0,241250304.0,1383.0,1586.0
12-04 09:37:01,0.250,0.250,99.334,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2872848384.0,527753216.0,29977350144.0,241123328.0,3630.0,5263.0
12-04 09:37:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2872844288.0,527753216.0,29977354240.0,241123328.0,2735.0,3931.0
12-04 09:37:03,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2872844288.0,527753216.0,29977354240.0,241123328.0,2460.0,3152.0
12-04 09:37:04,7.705,5.250,86.706,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,2870960128.0,527753216.0,29982031872.0,238329856.0,831888.0,822330.0
12-04 09:37:05,22.058,11.944,65.301,0.0,0.0,0.697,0.0,2281472.0,0.0,23.0,2876420096.0,527400960.0,29978296320.0,236957696.0,5378561.0,1272910.0
12-04 09:37:06,27.660,12.766,58.723,0.170,0.0,0.681,0.0,8089600.0,0.0,42.0,2885349376.0,526684160.0,29957255168.0,249786368.0,3329372.0,1239271.0
12-04 09:37:07,31.688,13.766,52.727,1.472,0.0,0.346,8192.0,80498688.0,2.0,179.0,2887147520.0,525352960.0,29961879552.0,244695040.0,3359951.0,1259450.0
12-04 09:37:08,28.840,13.993,55.717,0.683,0.0,0.768,0.0,56045568.0,0.0,166.0,2887917568.0,524943360.0,29871214592.0,334999552.0,3559507.0,1362419.0
12-04 09:37:09,21.799,11.505,66.090,0.087,0.0,0.519,0.0,2162688.0,0.0,19.0,2891337728.0,524951552.0,29890609152.0,312176640.0,5377052.0,1270882.0
12-04 09:37:10,21.296,10.774,59.764,7.744,0.0,0.421,12288.0,234524672.0,3.0,426.0,2891087872.0,524963840.0,29904322560.0,298700800.0,3231330.0,1191559.0
12-04 09:37:11,23.749,12.468,59.966,3.308,0.0,0.509,0.0,110215168.0,0.0,230.0,2908712960.0,524976128.0,29923979264.0,261406720.0,3488573.0,1325192.0
12-04 09:37:12,30.950,15.519,52.921,0.0,0.0,0.610,0.0,4464640.0,0.0,42.0,2930200576.0,524652544.0,29929549824.0,234672128.0,3359979.0,1256691.0
12-04 09:37:13,23.064,12.0,64.340,0.085,0.0,0.511,0.0,2211840.0,0.0,24.0,2932822016.0,524333056.0,29924704256.0,237215744.0,5546269.0,1361143.0
12-04 09:37:14,25.299,13.162,60.855,0.085,0.0,0.598,0.0,2445312.0,0.0,28.0,2945413120.0,523620352.0,29899292672.0,250748928.0,3343110.0,1250143.0
12-04 09:37:15,26.850,12.392,60.069,0.0,0.0,0.688,0.0,2154496.0,0.0,19.0,2946260992.0,523624448.0,29919911936.0,229277696.0,3348440.0,1252170.0
12-04 09:37:16,23.084,12.021,64.199,0.087,0.0,0.610,0.0,4395008.0,0.0,45.0,2946686976.0,523296768.0,29919768576.0,229322752.0,3549558.0,1360453.0
12-04 09:37:17,22.965,11.225,64.696,0.0,0.0,1.114,0.0,2297856.0,0.0,23.0,2954104832.0,522960896.0,29914456064.0,227553280.0,5393924.0,1287199.0
12-04 09:37:18,26.235,13.458,59.625,0.085,0.0,0.596,0.0,2199552.0,0.0,23.0,2955821056.0,522625024.0,29914300416.0,226328576.0,3323787.0,1238540.0
12-04 09:37:19,24.348,12.261,62.348,0.087,0.0,0.957,0.0,2334720.0,0.0,26.0,2961461248.0,522002432.0,29894832128.0,240779264.0,3356410.0,1254815.0
12-04 09:37:20,24.096,12.995,62.134,0.086,0.0,0.688,0.0,4636672.0,0.0,50.0,2982723584.0,520900608.0,29853069312.0,262381568.0,3559675.0,1360487.0
12-04 09:37:21,23.296,11.734,64.280,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,2990686208.0,520904704.0,29871431680.0,236052480.0,5427111.0,1338777.0
12-04 09:37:22,26.558,12.724,59.949,0.085,0.0,0.683,0.0,2265088.0,0.0,23.0,2996678656.0,520400896.0,29859880960.0,242114560.0,3312061.0,1230923.0
12-04 09:37:23,25.617,13.702,60.255,0.0,0.0,0.426,0.0,2293760.0,0.0,22.0,3000414208.0,520065024.0,29859586048.0,239009792.0,3365186.0,1259176.0
12-04 09:37:24,24.368,12.732,62.395,0.084,0.0,0.422,0.0,4366336.0,0.0,40.0,3012308992.0,519733248.0,29859090432.0,227942400.0,3567193.0,1368666.0
12-04 09:37:25,22.165,11.429,65.801,0.087,0.0,0.519,0.0,2359296.0,0.0,28.0,3019853824.0,519073792.0,29833498624.0,246648832.0,5379792.0,1274144.0
12-04 09:37:26,26.057,12.511,60.742,0.086,0.0,0.604,0.0,2342912.0,0.0,43.0,3020279808.0,519081984.0,29852344320.0,227368960.0,3341917.0,1247000.0
12-04 09:37:27,26.158,13.208,60.206,0.0,0.0,0.429,0.0,2297856.0,0.0,23.0,3018903552.0,518582272.0,29840211968.0,241377280.0,3364307.0,1260350.0
12-04 09:37:28,23.331,12.511,63.229,0.085,0.0,0.845,0.0,4452352.0,0.0,42.0,3026935808.0,518320128.0,29838979072.0,234840064.0,3537419.0,1352036.0
12-04 09:37:29,22.506,12.617,64.365,0.0,0.0,0.512,0.0,2215936.0,0.0,23.0,3034468352.0,518000640.0,29834903552.0,231702528.0,5378169.0,1271389.0
12-04 09:37:30,25.881,13.242,60.275,0.086,0.0,0.516,0.0,2371584.0,0.0,28.0,3051692032.0,517214208.0,29803102208.0,247066624.0,3340008.0,1246745.0
12-04 09:37:31,26.087,13.384,59.676,0.085,0.0,0.767,0.0,2265088.0,0.0,23.0,3057143808.0,516898816.0,29801472000.0,243560448.0,3360588.0,1255072.0
12-04 09:37:32,24.217,12.108,63.082,0.0,0.0,0.593,0.0,4435968.0,0.0,42.0,3062730752.0,516612096.0,29801050112.0,238682112.0,3554289.0,1361622.0
12-04 09:37:33,22.355,12.031,64.932,0.085,0.0,0.597,0.0,2220032.0,0.0,21.0,3065028608.0,516259840.0,29794787328.0,242999296.0,5380466.0,1272402.0
12-04 09:37:34,25.234,14.698,59.473,0.0,0.0,0.595,0.0,2297856.0,0.0,23.0,3071324160.0,515850240.0,29786107904.0,245792768.0,3340389.0,1248656.0
12-04 09:37:35,24.781,12.872,61.821,0.088,0.0,0.438,0.0,2244608.0,0.0,21.0,3075444736.0,515526656.0,29784576000.0,243527680.0,3337167.0,1245349.0
12-04 09:37:36,23.549,12.287,63.481,0.0,0.0,0.683,0.0,4464640.0,0.0,46.0,3091898368.0,515121152.0,29778087936.0,233967616.0,3561977.0,1363398.0
12-04 09:37:37,21.754,11.436,66.208,0.086,0.0,0.516,0.0,2265088.0,0.0,24.0,3092996096.0,514789376.0,29773148160.0,238141440.0,3362721.0,1261285.0
12-04 09:37:38,26.423,12.489,60.408,0.085,0.0,0.595,0.0,2252800.0,0.0,23.0,3096141824.0,514465792.0,29771816960.0,236650496.0,5363548.0,1263770.0
12-04 09:37:39,24.610,13.518,61.352,0.0,0.0,0.520,0.0,2260992.0,0.0,22.0,3095691264.0,514138112.0,29770252288.0,238993408.0,3352063.0,1254361.0
12-04 09:37:40,25.998,13.254,59.983,0.085,0.0,0.680,0.0,4407296.0,0.0,41.0,3099070464.0,513814528.0,29769744384.0,236445696.0,3544381.0,1353825.0
12-04 09:37:41,21.057,10.571,60.870,6.905,0.0,0.597,8192.0,232849408.0,2.0,428.0,3105595392.0,513495040.0,29762277376.0,237707264.0,5247333.0,1202622.0
12-04 09:37:42,11.130,7.307,69.244,11.555,0.0,0.765,8192.0,271687680.0,2.0,513.0,3104333824.0,513511424.0,29771927552.0,229302272.0,2353187.0,1178138.0
12-04 09:37:43,29.681,13.374,55.393,0.777,0.0,0.777,0.0,33337344.0,0.0,87.0,3105808384.0,513146880.0,29771665408.0,228454400.0,4311813.0,1304580.0
12-04 09:37:44,33.023,15.411,50.804,0.085,0.0,0.677,0.0,4427776.0,0.0,42.0,3112329216.0,512684032.0,29765947392.0,228114432.0,3516777.0,1339272.0
12-04 09:37:45,26.334,13.736,59.230,0.087,0.0,0.612,0.0,4489216.0,0.0,45.0,3108200448.0,512208896.0,29755957248.0,242708480.0,4129080.0,1366238.0
12-04 09:37:46,25.641,11.317,62.511,0.0,0.0,0.531,0.0,2273280.0,0.0,25.0,3110342656.0,511889408.0,29752684544.0,244158464.0,4779345.0,1244695.0
12-04 09:37:47,26.058,12.860,60.068,0.085,0.0,0.931,0.0,2228224.0,0.0,22.0,3110588416.0,511557632.0,29750829056.0,246099968.0,3378320.0,1277000.0
12-04 09:37:48,24.138,12.759,62.414,0.086,0.0,0.603,0.0,4448256.0,0.0,43.0,3111841792.0,511234048.0,29751201792.0,244797440.0,3542006.0,1354642.0
12-04 09:37:49,22.801,11.956,64.475,0.085,0.0,0.683,4096.0,5410816.0,1.0,31.0,3117494272.0,510914560.0,29746995200.0,243671040.0,5378985.0,1274138.0
12-04 09:37:50,26.151,11.990,60.904,0.174,0.0,0.782,0.0,2330624.0,0.0,24.0,3117682688.0,510582784.0,29745217536.0,245592064.0,3317882.0,1234648.0
12-04 09:37:51,25.468,12.606,61.158,0.0,0.0,0.767,0.0,2162688.0,0.0,23.0,3116937216.0,510599168.0,29764222976.0,227315712.0,3354189.0,1255535.0
12-04 09:37:52,24.569,12.241,62.500,0.0,0.0,0.690,0.0,4378624.0,0.0,42.0,3116756992.0,510271488.0,29763874816.0,228171776.0,3562110.0,1364069.0
12-04 09:37:53,20.174,12.174,67.043,0.087,0.0,0.522,0.0,2269184.0,0.0,22.0,3119353856.0,509947904.0,29758205952.0,231567360.0,4295090.0,1274705.0
12-04 09:37:54,26.371,12.620,60.226,0.174,0.0,0.609,0.0,2240512.0,0.0,25.0,3119927296.0,509636608.0,29757992960.0,231518208.0,4434198.0,1251525.0
12-04 09:37:55,25.599,13.699,60.103,0.086,0.0,0.514,0.0,2269184.0,0.0,24.0,3120586752.0,509276160.0,29752713216.0,236498944.0,3356179.0,1255311.0
12-04 09:37:56,23.328,12.521,63.636,0.086,0.0,0.429,0.0,6709248.0,0.0,50.0,3119796224.0,508977152.0,29751881728.0,238419968.0,3541961.0,1354276.0
12-04 09:37:57,27.610,12.856,57.808,0.863,0.0,0.863,4096.0,63741952.0,1.0,170.0,3122384896.0,507904000.0,29755662336.0,233123840.0,5376888.0,1270367.0
12-04 09:37:58,26.388,13.749,59.436,0.0,0.0,0.427,0.0,6406144.0,0.0,33.0,3120300032.0,507916288.0,29714243584.0,276615168.0,3317454.0,1234911.0
12-04 09:37:59,26.047,13.819,59.631,0.084,0.0,0.419,0.0,2150400.0,0.0,19.0,3120607232.0,507936768.0,29734232064.0,256299008.0,3371758.0,1264017.0
12-04 09:38:00,23.549,12.287,63.567,0.171,0.0,0.427,0.0,4333568.0,0.0,41.0,3121324032.0,507973632.0,29755191296.0,234586112.0,3553408.0,1357661.0
12-04 09:38:01,23.957,12.354,63.189,0.0,0.0,0.501,0.0,2224128.0,0.0,22.0,3128680448.0,507645952.0,29750231040.0,232517632.0,5377478.0,1270831.0
12-04 09:38:02,25.577,13.858,59.709,0.0,0.0,0.855,0.0,2293760.0,0.0,23.0,3130654720.0,507322368.0,29749878784.0,231219200.0,3337334.0,1244296.0
12-04 09:38:03,27.218,12.969,58.362,0.341,0.0,1.109,0.0,23957504.0,0.0,75.0,3132751872.0,506560512.0,29735821312.0,243941376.0,3329913.0,1242199.0
12-04 09:38:04,22.307,8.567,67.260,1.527,0.0,0.339,8192.0,82681856.0,2.0,198.0,3135148032.0,505352192.0,29743038464.0,235536384.0,2786827.0,600867.0
12-04 09:38:05,1.331,0.832,97.504,0.333,0.0,0.0,0.0,17334272.0,0.0,50.0,3138228224.0,505028608.0,29627981824.0,347836416.0,2046.0,1886.0
12-04 09:38:06,0.585,0.251,98.997,0.167,0.0,0.0,0.0,274432.0,0.0,20.0,3138351104.0,505044992.0,29628223488.0,347455488.0,60024.0,7566.0
12-04 09:38:07,0.084,0.334,99.582,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3138347008.0,505044992.0,29628227584.0,347455488.0,6988.0,8818.0
12-04 09:38:08,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3138342912.0,505044992.0,29628231680.0,347455488.0,3394.0,3792.0
12-04 09:38:09,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3138342912.0,505044992.0,29628231680.0,347455488.0,4523.0,5979.0
12-04 09:38:10,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3138469888.0,505044992.0,29628231680.0,347328512.0,3326.0,4157.0
12-04 09:38:11,1.928,1.509,96.479,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3138465792.0,505044992.0,29628235776.0,347328512.0,183859.0,189234.0
12-04 09:38:12,21.966,10.684,66.410,0.513,0.0,0.427,4096.0,37203968.0,1.0,71.0,3144847360.0,505057280.0,29642928128.0,326242304.0,3272548.0,1312856.0
12-04 09:38:13,17.201,10.624,61.804,9.696,0.0,0.675,12288.0,267390976.0,3.0,489.0,3146031104.0,505069568.0,29654970368.0,313004032.0,3604672.0,1489963.0
12-04 09:38:14,25.194,12.079,57.291,4.745,0.0,0.690,0.0,106573824.0,0.0,207.0,3146276864.0,505073664.0,29673512960.0,294211584.0,5647893.0,1517678.0
12-04 09:38:15,31.624,16.239,51.795,0.0,0.0,0.342,0.0,4308992.0,0.0,39.0,3147149312.0,505085952.0,29699538944.0,267300864.0,3652332.0,1518084.0
12-04 09:38:16,32.766,15.234,51.064,0.085,0.0,0.851,0.0,4317184.0,0.0,38.0,3155591168.0,505090048.0,29724418048.0,233975808.0,5800709.0,1597561.0
12-04 09:38:17,31.665,15.358,52.114,0.086,0.0,0.777,0.0,2322432.0,0.0,22.0,3156733952.0,504782848.0,29727113216.0,230445056.0,3599519.0,1497336.0
12-04 09:38:18,32.051,15.897,51.197,0.085,0.0,0.769,0.0,4358144.0,0.0,44.0,3157082112.0,504471552.0,29730967552.0,226553856.0,5720556.0,1546379.0
12-04 09:38:19,32.149,15.251,51.820,0.087,0.0,0.693,0.0,4530176.0,0.0,47.0,3157544960.0,503832576.0,29713072128.0,244625408.0,3784962.0,1580418.0
12-04 09:38:20,32.532,15.622,51.330,0.086,0.0,0.429,0.0,2273280.0,0.0,23.0,3161559040.0,503525376.0,29714993152.0,238997504.0,5602745.0,1492400.0
12-04 09:38:21,30.802,16.307,52.114,0.0,0.0,0.777,0.0,4427776.0,0.0,45.0,3166179328.0,503209984.0,29718962176.0,230723584.0,3724387.0,1555476.0
12-04 09:38:22,31.842,15.146,52.410,0.086,0.0,0.516,0.0,4489216.0,0.0,45.0,3169927168.0,502571008.0,29700202496.0,246374400.0,5839154.0,1619697.0
12-04 09:38:23,32.449,16.267,50.685,0.0,0.0,0.599,0.0,2224128.0,0.0,21.0,3169107968.0,502251520.0,29703237632.0,244477952.0,3520384.0,1440743.0
12-04 09:38:24,30.835,15.504,52.885,0.172,0.0,0.603,0.0,4476928.0,0.0,46.0,3167649792.0,501952512.0,29707329536.0,242143232.0,5824339.0,1613518.0
12-04 09:38:25,30.510,15.125,53.673,0.086,0.0,0.605,0.0,4378624.0,0.0,40.0,3168829440.0,501645312.0,29709070336.0,239529984.0,3803360.0,1594860.0
12-04 09:38:26,29.758,14.014,55.709,0.087,0.0,0.433,0.0,2289664.0,0.0,24.0,3168985088.0,501325824.0,29710729216.0,238034944.0,5523837.0,1453718.0
12-04 09:38:27,30.314,15.505,53.484,0.0,0.0,0.697,0.0,4333568.0,0.0,37.0,3168743424.0,501018624.0,29714329600.0,234983424.0,3707122.0,1547660.0
12-04 09:38:28,29.923,14.445,55.116,0.0,0.0,0.516,0.0,2326528.0,0.0,26.0,3169550336.0,500707328.0,29714075648.0,234741760.0,5645429.0,1511650.0
12-04 09:38:29,29.658,14.530,55.214,0.0,0.0,0.598,28672.0,2461696.0,6.0,53.0,3169984512.0,500400128.0,29714567168.0,234123264.0,3600517.0,1485672.0
12-04 09:38:30,31.924,15.013,52.286,0.173,0.0,0.604,0.0,4464640.0,0.0,45.0,3170013184.0,500101120.0,29718433792.0,230526976.0,5802557.0,1592330.0
12-04 09:38:31,30.282,15.227,53.636,0.086,0.0,0.770,0.0,4390912.0,0.0,41.0,3170271232.0,499761152.0,29717463040.0,231579648.0,3795964.0,1565405.0
12-04 09:38:32,31.434,14.594,53.195,0.086,0.0,0.691,0.0,2301952.0,0.0,23.0,3169546240.0,499453952.0,29719068672.0,231006208.0,5523439.0,1465373.0
12-04 09:38:33,30.696,13.826,54.522,0.0,0.0,0.957,0.0,4235264.0,0.0,34.0,3172306944.0,499150848.0,29720977408.0,226639872.0,3729181.0,1562133.0
12-04 09:38:34,30.782,13.435,55.187,0.085,0.0,0.510,0.0,2453504.0,0.0,31.0,3170004992.0,498851840.0,29721976832.0,228241408.0,5711006.0,1549709.0
12-04 09:38:35,31.470,14.445,53.482,0.086,0.0,0.516,0.0,4378624.0,0.0,38.0,3172511744.0,498241536.0,29703602176.0,244719616.0,3659435.0,1523279.0
12-04 09:38:36,29.567,14.868,55.055,0.0,0.0,0.510,0.0,2342912.0,0.0,30.0,3172454400.0,497954816.0,29702877184.0,245788672.0,5679613.0,1528134.0
12-04 09:38:37,31.680,14.534,52.916,0.087,0.0,0.783,0.0,4399104.0,0.0,39.0,3171893248.0,497647616.0,29706690560.0,242843648.0,3675163.0,1523066.0
12-04 09:38:38,29.142,15.548,54.715,0.085,0.0,0.510,0.0,2248704.0,0.0,24.0,3170906112.0,497348608.0,29706706944.0,244113408.0,5689634.0,1547590.0
12-04 09:38:39,31.389,15.437,52.401,0.0,0.0,0.772,0.0,4493312.0,0.0,45.0,3171790848.0,497049600.0,29710012416.0,240222208.0,3813712.0,1587228.0
12-04 09:38:40,28.497,14.248,56.294,0.087,0.0,0.874,0.0,2203648.0,0.0,22.0,3172712448.0,496742400.0,29710483456.0,239136768.0,5509307.0,1447624.0
12-04 09:38:41,29.512,15.227,54.405,0.0,0.0,0.855,0.0,2297856.0,0.0,23.0,3171434496.0,496447488.0,29711818752.0,239374336.0,3652598.0,1512823.0
12-04 09:38:42,30.877,14.737,53.860,0.088,0.0,0.439,0.0,4411392.0,0.0,45.0,3169763328.0,496156672.0,29714907136.0,238247936.0,5721073.0,1552107.0
12-04 09:38:43,30.782,15.133,53.396,0.086,0.0,0.602,0.0,4460544.0,0.0,43.0,3171721216.0,495878144.0,29717090304.0,234385408.0,3847678.0,1604607.0
12-04 09:38:44,22.723,12.402,57.676,6.505,0.0,0.694,12288.0,222883840.0,3.0,413.0,3172569088.0,495497216.0,29706584064.0,244424704.0,5500886.0,1450431.0
12-04 09:38:45,12.829,9.261,65.421,12.065,0.0,0.425,8192.0,269488128.0,2.0,501.0,3173244928.0,495505408.0,29717377024.0,232947712.0,2529514.0,1398848.0
12-04 09:38:46,20.224,12.048,60.671,6.454,0.0,0.602,12288.0,156065792.0,3.0,297.0,3175464960.0,495140864.0,29706215424.0,242253824.0,6420340.0,1438300.0
12-04 09:38:47,30.356,15.872,52.819,0.0,0.0,0.954,0.0,4370432.0,0.0,40.0,3176124416.0,494837760.0,29709787136.0,238325760.0,3842521.0,1626858.0
12-04 09:38:48,33.590,15.214,50.427,0.171,0.0,0.598,0.0,2310144.0,0.0,25.0,3177668608.0,494542848.0,29710987264.0,235876352.0,5594304.0,1488118.0
12-04 09:38:49,32.759,14.052,52.414,0.086,0.0,0.690,0.0,4390912.0,0.0,42.0,3177979904.0,494280704.0,29714018304.0,232796160.0,3769116.0,1575819.0
12-04 09:38:50,31.330,16.223,51.760,0.086,0.0,0.601,0.0,4460544.0,0.0,43.0,3176325120.0,493969408.0,29719486464.0,229294080.0,5771363.0,1566497.0
12-04 09:38:51,32.458,14.173,52.756,0.0,0.0,0.612,0.0,2203648.0,0.0,21.0,3176607744.0,493658112.0,29720064000.0,228745216.0,3478850.0,1426694.0
12-04 09:38:52,29.922,16.912,52.385,0.087,0.0,0.694,0.0,4423680.0,0.0,43.0,3177824256.0,493309952.0,29721419776.0,226521088.0,5849775.0,1618916.0
12-04 09:38:53,32.152,15.471,51.426,0.086,0.0,0.864,0.0,4489216.0,0.0,44.0,3180552192.0,492703744.0,29702742016.0,243077120.0,3813904.0,1602852.0
12-04 09:38:54,32.847,15.180,51.201,0.086,0.0,0.686,0.0,2314240.0,0.0,24.0,3180257280.0,492359680.0,29701951488.0,244506624.0,5517104.0,1448912.0
12-04 09:38:55,31.780,16.780,50.508,0.085,0.0,0.847,0.0,4435968.0,0.0,46.0,3175940096.0,491843584.0,29687382016.0,263909376.0,3793390.0,1593184.0
12-04 09:38:56,31.552,16.379,51.293,0.086,0.0,0.690,0.0,4333568.0,0.0,41.0,3178135552.0,491859968.0,29713604608.0,235474944.0,5836793.0,1610391.0
12-04 09:38:57,31.010,15.767,52.700,0.0,0.0,0.523,0.0,2269184.0,0.0,23.0,3181338624.0,491544576.0,29715226624.0,230965248.0,3525776.0,1458004.0
12-04 09:38:58,32.740,15.267,51.399,0.0,0.0,0.594,0.0,4419584.0,0.0,41.0,3181113344.0,491261952.0,29718822912.0,227876864.0,5792183.0,1597861.0
12-04 09:38:59,33.998,15.525,49.436,0.347,0.0,0.694,0.0,24621056.0,0.0,70.0,3183235072.0,490520576.0,29707268096.0,238051328.0,3625765.0,1501562.0
12-04 09:39:00,37.370,15.571,45.329,1.125,0.0,0.606,12288.0,78434304.0,3.0,200.0,3183579136.0,489197568.0,29704933376.0,241364992.0,5702370.0,1539481.0
12-04 09:39:01,33.305,17.490,48.117,0.251,0.0,0.837,0.0,29204480.0,0.0,145.0,3181854720.0,488972288.0,29617287168.0,330960896.0,3711767.0,1553601.0
12-04 09:39:02,32.681,15.745,50.809,0.0,0.0,0.766,0.0,2277376.0,0.0,25.0,3182370816.0,488996864.0,29639761920.0,307945472.0,5631528.0,1498605.0
12-04 09:39:03,31.834,15.052,52.336,0.087,0.0,0.692,0.0,4333568.0,0.0,38.0,3181481984.0,489000960.0,29666643968.0,281948160.0,3827781.0,1618197.0
12-04 09:39:04,31.752,15.531,51.855,0.086,0.0,0.777,0.0,2154496.0,0.0,19.0,3180834816.0,489000960.0,29689671680.0,259567616.0,5650203.0,1519556.0
12-04 09:39:05,32.468,15.152,51.429,0.0,0.0,0.952,0.0,4341760.0,0.0,39.0,3180122112.0,488882176.0,29703139328.0,246931456.0,3652195.0,1517012.0
12-04 09:39:06,31.475,15.780,51.801,0.257,0.0,0.686,0.0,4546560.0,0.0,50.0,3182243840.0,488579072.0,29706321920.0,241930240.0,5849671.0,1623083.0
12-04 09:39:07,31.747,15.571,51.903,0.087,0.0,0.692,0.0,2183168.0,0.0,23.0,3181826048.0,488267776.0,29708283904.0,240697344.0,3520955.0,1441449.0
12-04 09:39:08,31.352,15.073,52.713,0.0,0.0,0.861,0.0,4468736.0,0.0,42.0,3182034944.0,487964672.0,29711757312.0,237318144.0,5822375.0,1611933.0
12-04 09:39:09,29.594,15.789,53.667,0.086,0.0,0.863,0.0,2207744.0,0.0,25.0,3182292992.0,487665664.0,29714554880.0,234561536.0,3667337.0,1526077.0
12-04 09:39:10,29.636,12.955,56.699,0.0,0.0,0.710,0.0,4456448.0,0.0,40.0,3183407104.0,487378944.0,29713932288.0,234356736.0,5676136.0,1530032.0
12-04 09:39:11,29.543,14.643,54.780,0.172,0.0,0.861,0.0,4382720.0,0.0,43.0,3182809088.0,487084032.0,29718097920.0,231084032.0,3548468.0,1393757.0
12-04 09:39:12,11.055,4.104,84.673,0.168,0.0,0.0,0.0,2326528.0,0.0,25.0,3185172480.0,486785024.0,29705637888.0,241479680.0,2330441.0,182759.0
12-04 09:39:13,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3185172480.0,486785024.0,29705637888.0,241479680.0,3854.0,5293.0
12-04 09:39:14,1.756,0.251,97.993,0.0,0.0,0.0,0.0,204800.0,0.0,18.0,3184447488.0,486809600.0,29705875456.0,241942528.0,57727.0,6729.0
12-04 09:39:15,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184152576.0,486809600.0,29705879552.0,242233344.0,2143.0,2672.0
12-04 09:39:16,0.167,0.585,94.486,4.762,0.0,0.0,8192.0,169017344.0,2.0,315.0,3184250880.0,486817792.0,29705883648.0,242122752.0,1353.0,1414.0
12-04 09:39:17,0.251,0.586,91.290,7.789,0.0,0.084,4096.0,266399744.0,1.0,490.0,3185135616.0,486821888.0,29705891840.0,241225728.0,20193.0,21379.0
12-04 09:39:18,0.251,0.334,98.662,0.753,0.0,0.0,0.0,112021504.0,0.0,206.0,3185352704.0,486830080.0,29705912320.0,240979968.0,3756.0,5532.0
12-04 09:39:19,6.661,4.806,88.280,0.0,0.0,0.253,0.0,53248.0,0.0,3.0,3184451584.0,486838272.0,29709488128.0,238297088.0,699759.0,693870.0
12-04 09:39:20,26.741,12.984,59.501,0.0,0.0,0.774,0.0,4481024.0,0.0,31.0,3186483200.0,486535168.0,29706555392.0,239501312.0,5681356.0,1583138.0
12-04 09:39:21,36.999,16.709,44.757,0.853,0.0,0.682,0.0,70152192.0,0.0,163.0,3186896896.0,485351424.0,29642764288.0,304062464.0,3562136.0,1505363.0
12-04 09:39:22,32.846,15.821,50.731,0.086,0.0,0.516,0.0,4395008.0,0.0,40.0,3185307648.0,485376000.0,29668102144.0,280289280.0,5665817.0,1756566.0
12-04 09:39:23,32.620,15.411,51.113,0.086,0.0,0.771,0.0,2174976.0,0.0,21.0,3183734784.0,485400576.0,29691826176.0,258113536.0,3936345.0,1511812.0
12-04 09:39:24,30.656,16.926,51.641,0.0,0.0,0.777,0.0,4317184.0,0.0,38.0,3184975872.0,485421056.0,29716869120.0,231809024.0,6039473.0,1771386.0
12-04 09:39:25,31.434,15.630,52.073,0.086,0.0,0.777,0.0,2248704.0,0.0,22.0,3185049600.0,485138432.0,29717544960.0,231342080.0,5638161.0,1565372.0
12-04 09:39:26,33.723,16.778,48.831,0.0,0.0,0.668,0.0,4411392.0,0.0,40.0,3184779264.0,484802560.0,29715865600.0,233627648.0,3928188.0,1700686.0
12-04 09:39:27,33.391,14.014,51.990,0.087,0.0,0.519,0.0,2293760.0,0.0,23.0,3186028544.0,484511744.0,29718495232.0,230039552.0,5606257.0,1550727.0
12-04 09:39:28,32.470,15.544,51.382,0.086,0.0,0.518,4096.0,4370432.0,1.0,40.0,3185246208.0,484220928.0,29721747456.0,227860480.0,5079078.0,1755356.0
12-04 09:39:29,32.345,15.083,51.787,0.087,0.0,0.697,0.0,2347008.0,0.0,27.0,3186053120.0,483631104.0,29702901760.0,246489088.0,4512295.0,1526161.0
12-04 09:39:30,31.845,16.137,51.073,0.0,0.0,0.944,0.0,4460544.0,0.0,42.0,3186216960.0,483348480.0,29706813440.0,242696192.0,5997904.0,1755505.0
12-04 09:39:31,31.965,15.721,51.616,0.0,0.0,0.699,0.0,2228224.0,0.0,25.0,3186176000.0,483049472.0,29709066240.0,240783360.0,3650507.0,1564576.0
12-04 09:39:32,32.128,17.410,50.294,0.0,0.0,0.168,0.0,4431872.0,0.0,42.0,3187224576.0,482754560.0,29712134144.0,236961792.0,5930996.0,1718533.0
12-04 09:39:33,32.180,15.311,51.990,0.0,0.0,0.519,0.0,2428928.0,0.0,45.0,3187924992.0,482467840.0,29713965056.0,234717184.0,5112108.0,1592682.0
12-04 09:39:34,31.010,15.592,52.700,0.087,0.0,0.610,0.0,4427776.0,0.0,42.0,3186831360.0,482181120.0,29718036480.0,232026112.0,4477202.0,1695674.0
12-04 09:39:35,32.363,15.925,50.771,0.171,0.0,0.771,0.0,2256896.0,0.0,24.0,3186626560.0,481902592.0,29719838720.0,230707200.0,5779236.0,1640078.0
12-04 09:39:36,31.466,16.207,51.724,0.0,0.0,0.603,0.0,4464640.0,0.0,47.0,3186438144.0,481624064.0,29722877952.0,228134912.0,3787183.0,1639092.0
12-04 09:39:37,32.414,15.345,51.379,0.086,0.0,0.776,0.0,4472832.0,0.0,44.0,3187118080.0,481050624.0,29706076160.0,244830208.0,5908626.0,1709889.0
12-04 09:39:38,32.870,16.087,50.348,0.0,0.0,0.696,0.0,2297856.0,0.0,24.0,3187204096.0,480763904.0,29707038720.0,244068352.0,5761640.0,1637407.0
12-04 09:39:39,32.085,16.681,50.468,0.170,0.0,0.596,0.0,4423680.0,0.0,41.0,3186638848.0,480489472.0,29710422016.0,241524736.0,3984018.0,1743980.0
12-04 09:39:40,31.516,16.440,50.937,0.0,0.0,1.107,0.0,2236416.0,0.0,21.0,3187081216.0,480194560.0,29713125376.0,238673920.0,5579892.0,1526498.0
12-04 09:39:41,32.280,16.396,50.299,0.171,0.0,0.854,0.0,4448256.0,0.0,44.0,3187609600.0,479920128.0,29716426752.0,235118592.0,6032381.0,1773945.0
12-04 09:39:42,33.080,15.313,50.931,0.0,0.0,0.677,0.0,2240512.0,0.0,22.0,3187933184.0,479629312.0,29718753280.0,232759296.0,3560252.0,1518852.0
12-04 09:39:43,30.420,16.958,52.010,0.0,0.0,0.612,0.0,4460544.0,0.0,42.0,3187634176.0,479367168.0,29722476544.0,229597184.0,6025136.0,1765973.0
12-04 09:39:44,32.426,16.426,50.638,0.085,0.0,0.426,0.0,2236416.0,0.0,22.0,3186810880.0,479080448.0,29724528640.0,228655104.0,3528928.0,1497213.0
12-04 09:39:45,32.205,14.757,51.997,0.087,0.0,0.955,0.0,4501504.0,0.0,45.0,3187150848.0,478502912.0,29706346496.0,247074816.0,6055481.0,1791237.0
12-04 09:39:46,32.205,15.451,51.476,0.0,0.0,0.868,0.0,2260992.0,0.0,22.0,3187376128.0,478228480.0,29708414976.0,245055488.0,5635185.0,1562824.0
12-04 09:39:47,32.528,15.617,51.079,0.173,0.0,0.604,0.0,4415488.0,0.0,42.0,3187257344.0,477978624.0,29712302080.0,241537024.0,3968704.0,1744354.0
12-04 09:39:48,31.426,16.652,51.067,0.0,0.0,0.854,0.0,2265088.0,0.0,22.0,3186634752.0,477704192.0,29713780736.0,240955392.0,5702806.0,1593835.0
12-04 09:39:49,31.791,16.367,51.071,0.086,0.0,0.686,0.0,4399104.0,0.0,42.0,3186659328.0,477429760.0,29718032384.0,236953600.0,5924698.0,1719270.0
12-04 09:39:50,30.602,16.303,52.136,0.087,0.0,0.872,0.0,2252800.0,0.0,22.0,3186929664.0,477171712.0,29718999040.0,235974656.0,3763390.0,1625988.0
12-04 09:39:51,32.383,15.544,51.468,0.0,0.0,0.604,16384.0,4395008.0,4.0,40.0,3188645888.0,476913664.0,29721911296.0,231604224.0,5806209.0,1655826.0
12-04 09:39:52,31.441,15.895,52.052,0.087,0.0,0.524,0.0,4321280.0,0.0,38.0,3188019200.0,476639232.0,29726650368.0,227766272.0,3852641.0,1671122.0
12-04 09:39:53,25.043,14.408,50.515,9.177,0.0,0.858,8192.0,233672704.0,2.0,442.0,3188326400.0,476372992.0,29724090368.0,230285312.0,5747155.0,1608452.0
12-04 09:39:54,14.431,10.187,60.951,13.752,0.0,0.679,8192.0,264257536.0,2.0,491.0,3188518912.0,476090368.0,29713104896.0,241360896.0,2595089.0,1511459.0
12-04 09:39:55,14.583,8.941,66.233,9.722,0.0,0.521,8192.0,256643072.0,2.0,478.0,3189538816.0,475832320.0,29710118912.0,243585024.0,2978872.0,1588170.0
12-04 09:39:56,37.468,16.968,43.928,0.861,0.0,0.775,4096.0,76161024.0,1.0,174.0,3190067200.0,474759168.0,29710512128.0,243736576.0,9317683.0,1546290.0
12-04 09:39:57,36.340,15.698,47.181,0.434,0.0,0.347,4096.0,44920832.0,1.0,134.0,3189207040.0,474361856.0,29616955392.0,338550784.0,3630536.0,1542235.0
12-04 09:39:58,32.333,15.266,51.201,0.172,0.0,1.029,0.0,4325376.0,0.0,41.0,3186552832.0,474386432.0,29643415552.0,314720256.0,6050234.0,1793328.0
12-04 09:39:59,31.583,15.749,51.463,0.086,0.0,1.119,0.0,2162688.0,0.0,19.0,3185721344.0,474411008.0,29666603008.0,292339712.0,5664257.0,1571580.0
12-04 09:40:00,32.345,14.996,51.700,0.0,0.0,0.959,0.0,4317184.0,0.0,38.0,3185995776.0,474415104.0,29690671104.0,267993088.0,3931230.0,1714168.0
12-04 09:40:01,31.830,15.785,51.605,0.087,0.0,0.694,0.0,2220032.0,0.0,25.0,3186872320.0,474419200.0,29717123072.0,240660480.0,5730236.0,1606257.0
12-04 09:40:02,31.861,15.671,51.602,0.0,0.0,0.866,0.0,4419584.0,0.0,39.0,3188236288.0,474107904.0,29716602880.0,240128000.0,5887035.0,1698819.0
12-04 09:40:03,32.007,15.657,51.557,0.0,0.0,0.779,0.0,2252800.0,0.0,25.0,3188322304.0,473837568.0,29719961600.0,236953600.0,3792730.0,1640943.0
12-04 09:40:04,31.806,14.449,52.687,0.176,0.0,0.881,0.0,4407296.0,0.0,41.0,3188826112.0,473591808.0,29722025984.0,234631168.0,5795473.0,1648365.0
12-04 09:40:05,31.446,15.244,52.526,0.0,0.0,0.784,0.0,4390912.0,0.0,57.0,3190706176.0,473317376.0,29724131328.0,230920192.0,5847349.0,1673825.0
12-04 09:40:06,32.556,15.371,51.295,0.086,0.0,0.691,0.0,2502656.0,0.0,37.0,3190038528.0,473038848.0,29726740480.0,229257216.0,3762718.0,1630059.0
12-04 09:40:07,31.130,16.435,51.739,0.0,0.0,0.696,0.0,4456448.0,0.0,45.0,3190751232.0,472485888.0,29708382208.0,247455744.0,5925662.0,1717296.0
12-04 09:40:08,32.416,15.477,51.333,0.086,0.0,0.688,0.0,2154496.0,0.0,19.0,3187896320.0,472502272.0,29731979264.0,226697216.0,3675395.0,1579861.0
12-04 09:40:09,32.214,16.365,50.301,0.086,0.0,1.034,0.0,4505600.0,0.0,47.0,3192233984.0,471949312.0,29710958592.0,243933184.0,5977613.0,1732768.0
12-04 09:40:10,31.448,16.624,51.243,0.0,0.0,0.686,0.0,2281472.0,0.0,24.0,3191812096.0,471658496.0,29709557760.0,246046720.0,5596721.0,1553552.0
12-04 09:40:11,33.305,15.030,50.811,0.085,0.0,0.769,0.0,4431872.0,0.0,45.0,3192254464.0,471396352.0,29711822848.0,243601408.0,4009040.0,1762202.0
12-04 09:40:12,32.345,15.519,51.090,0.087,0.0,0.959,0.0,2232320.0,0.0,21.0,3193151488.0,471130112.0,29713010688.0,241782784.0,5581531.0,1533564.0
12-04 09:40:13,31.893,15.903,51.426,0.0,0.0,0.778,0.0,4427776.0,0.0,41.0,3193544704.0,470859776.0,29718016000.0,236654592.0,4004026.0,1752480.0
12-04 09:40:14,31.379,16.379,51.552,0.086,0.0,0.603,0.0,2248704.0,0.0,23.0,3190628352.0,470601728.0,29719318528.0,238526464.0,5610656.0,1551695.0
12-04 09:40:15,32.936,16.340,50.213,0.170,0.0,0.340,0.0,4476928.0,0.0,45.0,3186548736.0,470233088.0,29711683584.0,250609664.0,5957395.0,1724812.0
12-04 09:40:16,33.333,15.292,50.515,0.0,0.0,0.859,0.0,2277376.0,0.0,25.0,3191091200.0,469946368.0,29712490496.0,245547008.0,3622310.0,1550792.0
12-04 09:40:17,32.095,16.132,51.182,0.084,0.0,0.507,0.0,4423680.0,0.0,42.0,3190947840.0,469680128.0,29716803584.0,241643520.0,4038697.0,1770274.0
12-04 09:40:18,31.606,16.321,51.468,0.0,0.0,0.604,0.0,2224128.0,0.0,22.0,3190030336.0,469397504.0,29718953984.0,240693248.0,5621215.0,1565148.0
12-04 09:40:19,31.065,16.230,52.007,0.0,0.0,0.698,0.0,4423680.0,0.0,42.0,3190460416.0,469114880.0,29722763264.0,236736512.0,3946192.0,1718822.0
12-04 09:40:20,32.080,15.035,52.098,0.175,0.0,0.612,0.0,2244608.0,0.0,24.0,3190181888.0,468832256.0,29724045312.0,236015616.0,5651710.0,1564039.0
12-04 09:40:21,31.961,15.061,52.102,0.0,0.0,0.876,0.0,4431872.0,0.0,42.0,3192844288.0,468549632.0,29726343168.0,231337984.0,6098865.0,1726533.0
12-04 09:40:22,31.261,17.098,50.864,0.086,0.0,0.691,0.0,2207744.0,0.0,23.0,3190140928.0,468262912.0,29728989184.0,231682048.0,5574924.0,1605598.0
12-04 09:40:23,32.402,15.022,51.616,0.087,0.0,0.873,0.0,7684096.0,0.0,54.0,3190579200.0,467988480.0,29731225600.0,229281792.0,5900427.0,1696599.0
12-04 09:40:24,32.266,15.744,51.384,0.0,0.0,0.606,0.0,4464640.0,0.0,45.0,3194478592.0,467410944.0,29713895424.0,243290112.0,5855359.0,1673538.0
12-04 09:40:25,32.410,16.625,48.783,1.511,0.0,0.672,4096.0,90886144.0,1.0,192.0,3193901056.0,467263488.0,29724184576.0,233725952.0,3695242.0,1573669.0
12-04 09:40:26,19.675,10.950,59.196,9.495,0.0,0.684,8192.0,260276224.0,2.0,490.0,3192524800.0,467107840.0,29727313920.0,232128512.0,4806613.0,1621127.0
12-04 09:40:27,13.648,9.957,63.090,12.790,0.0,0.515,4096.0,264040448.0,1.0,485.0,3198783488.0,466792448.0,29712125952.0,241373184.0,1532272.0,1505218.0
12-04 09:40:28,29.386,12.878,54.970,1.729,0.0,1.037,4096.0,60600320.0,1.0,140.0,3201560576.0,466526208.0,29713444864.0,237543424.0,8848875.0,1674811.0
12-04 09:40:29,33.621,14.483,51.293,0.0,0.0,0.603,0.0,2273280.0,0.0,26.0,3202510848.0,466243584.0,29715312640.0,235008000.0,5609548.0,1546650.0
12-04 09:40:30,33.220,15.208,50.807,0.085,0.0,0.680,0.0,4370432.0,0.0,40.0,3201380352.0,465981440.0,29718212608.0,233500672.0,3993886.0,1747383.0
12-04 09:40:31,34.542,15.544,49.136,0.259,0.0,0.518,0.0,26505216.0,0.0,78.0,3203149824.0,465334272.0,29710073856.0,240517120.0,5519485.0,1495876.0
12-04 09:40:32,33.734,18.197,46.609,0.687,0.0,0.773,4096.0,52871168.0,1.0,153.0,3202621440.0,464654336.0,29646843904.0,304955392.0,4083251.0,1792691.0
12-04 09:40:33,32.928,14.857,51.434,0.0,0.0,0.782,0.0,2158592.0,0.0,19.0,3201560576.0,464662528.0,29669654528.0,283197440.0,5560047.0,1517226.0
12-04 09:40:34,32.702,16.265,50.602,0.0,0.0,0.430,0.0,4313088.0,0.0,38.0,3202072576.0,464674816.0,29695856640.0,256471040.0,6046120.0,1773241.0
12-04 09:40:35,31.162,15.317,52.817,0.088,0.0,0.616,0.0,2166784.0,0.0,19.0,3201433600.0,464691200.0,29719265280.0,233684992.0,3554023.0,1515615.0
12-04 09:40:36,33.190,15.305,50.731,0.086,0.0,0.688,0.0,4423680.0,0.0,42.0,3202514944.0,464453632.0,29722394624.0,229711872.0,6012504.0,1758816.0
12-04 09:40:37,32.925,14.799,51.401,0.0,0.0,0.876,0.0,2215936.0,0.0,21.0,3203342336.0,464191488.0,29723684864.0,227856384.0,3613634.0,1513337.0
12-04 09:40:38,31.466,16.121,51.293,0.086,0.0,1.034,0.0,4714496.0,0.0,75.0,3203719168.0,463650816.0,29705842688.0,245862400.0,5950842.0,1752342.0
12-04 09:40:39,32.788,15.404,51.033,0.0,0.0,0.775,0.0,2265088.0,0.0,23.0,3203543040.0,463396864.0,29708361728.0,243773440.0,5725056.0,1602363.0
12-04 09:40:40,32.921,14.298,52.162,0.0,0.0,0.618,0.0,4378624.0,0.0,40.0,3203518464.0,463130624.0,29711319040.0,241106944.0,3882318.0,1692848.0
12-04 09:40:41,31.634,15.114,52.460,0.088,0.0,0.703,0.0,2256896.0,0.0,23.0,3204829184.0,462864384.0,29712285696.0,239095808.0,5800233.0,1642974.0
12-04 09:40:42,32.007,16.003,51.644,0.0,0.0,0.346,0.0,4407296.0,0.0,45.0,3203141632.0,462594048.0,29716492288.0,236847104.0,5796677.0,1645606.0
12-04 09:40:43,31.969,15.857,51.662,0.085,0.0,0.426,0.0,4325376.0,0.0,35.0,3203612672.0,462344192.0,29720178688.0,232939520.0,3858759.0,1671842.0
12-04 09:40:44,36.655,15.425,46.101,0.953,0.0,0.867,4096.0,53293056.0,1.0,136.0,3205009408.0,461496320.0,29716557824.0,236011520.0,5753045.0,1625897.0
12-04 09:40:45,37.522,15.945,45.061,0.780,0.0,0.693,4096.0,72589312.0,1.0,181.0,3205132288.0,460632064.0,29614522368.0,338788352.0,3680315.0,1573879.0
12-04 09:40:46,31.470,16.681,50.731,0.258,0.0,0.860,0.0,11038720.0,0.0,61.0,3203231744.0,460685312.0,29631700992.0,323457024.0,5991211.0,1759636.0
12-04 09:40:47,33.275,14.596,51.173,0.0,0.0,0.956,0.0,2162688.0,0.0,19.0,3203321856.0,460697600.0,29655318528.0,299737088.0,5694776.0,1597899.0
12-04 09:40:48,33.305,14.859,51.153,0.0,0.0,0.683,0.0,4370432.0,0.0,39.0,3202236416.0,460726272.0,29680373760.0,275738624.0,3854057.0,1674044.0
12-04 09:40:49,31.320,16.135,51.769,0.086,0.0,0.690,0.0,2166784.0,0.0,21.0,3201638400.0,460746752.0,29703991296.0,252698624.0,5789696.0,1641954.0
12-04 09:40:50,31.414,15.445,51.832,0.087,0.0,1.222,0.0,4423680.0,0.0,44.0,3203158016.0,460484608.0,29708222464.0,247209984.0,5867936.0,1681035.0
12-04 09:40:51,32.642,14.853,51.641,0.0,0.0,0.864,0.0,4177920.0,0.0,30.0,3203792896.0,460214272.0,29711556608.0,243511296.0,3807644.0,1645326.0
12-04 09:40:52,33.872,14.383,50.894,0.085,0.0,0.766,0.0,2387968.0,0.0,31.0,3203870720.0,460165120.0,29727358976.0,227680256.0,5774868.0,1625474.0
12-04 09:40:53,32.705,16.353,50.428,0.0,0.0,0.514,0.0,4485120.0,0.0,45.0,3204804608.0,459628544.0,29710032896.0,244609024.0,5926007.0,1727176.0
12-04 09:40:54,32.124,15.717,51.382,0.086,0.0,0.691,0.0,2273280.0,0.0,23.0,3204956160.0,459362304.0,29711712256.0,243044352.0,3621309.0,1547972.0
12-04 09:40:55,33.696,17.140,48.244,0.167,0.0,0.753,0.0,4366336.0,0.0,42.0,3204788224.0,459112448.0,29715701760.0,239472640.0,6029543.0,1764587.0
12-04 09:40:56,31.538,15.291,52.302,0.0,0.0,0.869,0.0,2281472.0,0.0,24.0,3205033984.0,458842112.0,29716398080.0,238800896.0,3588309.0,1535270.0
12-04 09:40:57,32.075,16.038,50.943,0.086,0.0,0.858,0.0,4366336.0,0.0,40.0,3205021696.0,458584064.0,29720256512.0,235212800.0,5983967.0,1737648.0
12-04 09:40:58,25.193,12.682,54.327,7.112,0.0,0.686,0.0,250327040.0,0.0,459.0,3205804032.0,458313728.0,29714808832.0,240148480.0,5660284.0,1558594.0
12-04 09:40:59,13.969,9.625,63.799,11.584,0.0,1.022,4096.0,272752640.0,1.0,512.0,3204796416.0,458313728.0,29726605312.0,229359616.0,2599371.0,1520715.0
12-04 09:41:00,22.633,11.532,59.897,5.336,0.0,0.602,4096.0,148168704.0,1.0,289.0,3205361664.0,458047488.0,29722198016.0,233467904.0,6546358.0,1523672.0
12-04 09:41:01,31.364,15.899,51.781,0.174,0.0,0.782,0.0,4444160.0,0.0,44.0,3205332992.0,457793536.0,29725466624.0,230481920.0,6018953.0,1768726.0
12-04 09:41:02,33.304,14.124,51.874,0.0,0.0,0.697,0.0,2203648.0,0.0,21.0,3204431872.0,457519104.0,29727608832.0,229515264.0,3512218.0,1487526.0
12-04 09:41:03,31.606,16.321,51.209,0.086,0.0,0.777,0.0,4431872.0,0.0,44.0,3205623808.0,457220096.0,29726994432.0,229236736.0,6074551.0,1798542.0
12-04 09:41:04,30.884,15.748,52.406,0.0,0.0,0.962,0.0,2220032.0,0.0,21.0,3205480448.0,456957952.0,29729648640.0,226988032.0,3577043.0,1529387.0
12-04 09:41:05,32.906,15.641,50.513,0.085,0.0,0.855,0.0,4489216.0,0.0,45.0,3207135232.0,456425472.0,29710475264.0,245039104.0,5998301.0,1757680.0
12-04 09:41:06,32.131,15.808,51.375,0.0,0.0,0.687,0.0,2285568.0,0.0,23.0,3208536064.0,456159232.0,29710958592.0,243421184.0,5622691.0,1547792.0
12-04 09:41:07,31.930,14.649,52.544,0.175,0.0,0.702,0.0,4370432.0,0.0,45.0,3207086080.0,455905280.0,29715021824.0,241061888.0,3976691.0,1731781.0
12-04 09:41:08,32.584,15.471,51.167,0.0,0.0,0.778,0.0,2285568.0,0.0,23.0,3207282688.0,455634944.0,29716795392.0,239362048.0,5664363.0,1585760.0
12-04 09:41:09,32.017,16.137,50.901,0.086,0.0,0.858,0.0,4341760.0,0.0,40.0,3207585792.0,455426048.0,29720711168.0,235352064.0,5940108.0,1721113.0
12-04 09:41:10,31.315,15.744,51.903,0.0,0.0,1.038,0.0,2543616.0,0.0,61.0,3205996544.0,455168000.0,29724221440.0,233689088.0,3761095.0,1620981.0
12-04 09:41:11,32.614,15.358,50.647,0.086,0.0,1.294,0.0,4333568.0,0.0,38.0,3205705728.0,454926336.0,29725978624.0,232464384.0,5805662.0,1653496.0
12-04 09:41:12,31.304,16.0,51.478,0.0,0.0,1.217,0.0,4423680.0,0.0,42.0,3207155712.0,454688768.0,29729251328.0,227979264.0,6026113.0,1769008.0
12-04 09:41:13,32.498,15.125,51.513,0.086,0.0,0.778,0.0,2248704.0,0.0,24.0,3206164480.0,454455296.0,29730578432.0,227876864.0,3519338.0,1492434.0
12-04 09:41:14,31.633,17.347,50.085,0.0,0.0,0.935,0.0,4493312.0,0.0,47.0,3205861376.0,453980160.0,29712183296.0,247050240.0,6050717.0,1778471.0
12-04 09:41:15,32.639,15.017,51.476,0.087,0.0,0.781,0.0,2297856.0,0.0,24.0,3207593984.0,453734400.0,29714563072.0,243183616.0,3555972.0,1510169.0
12-04 09:41:16,33.134,16.396,49.957,0.0,0.0,0.512,0.0,4378624.0,0.0,42.0,3206520832.0,453476352.0,29717753856.0,241324032.0,6045076.0,1780198.0
12-04 09:41:17,33.162,14.175,51.890,0.0,0.0,0.773,0.0,2252800.0,0.0,23.0,3206733824.0,453222400.0,29718884352.0,240234496.0,4289720.0,1552068.0
12-04 09:41:18,31.928,15.749,51.291,0.258,0.0,0.775,0.0,4407296.0,0.0,44.0,3205877760.0,452968448.0,29721747456.0,238481408.0,5314024.0,1750555.0
12-04 09:41:19,32.124,14.594,52.850,0.0,0.0,0.432,0.0,4407296.0,0.0,43.0,3207008256.0,452710400.0,29725556736.0,233799680.0,5286108.0,1081995.0
12-04 09:41:20,32.355,11.993,55.565,0.086,0.0,0.0,0.0,6561792.0,0.0,60.0,3205124096.0,452472832.0,29730406400.0,231071744.0,442209.0,235700.0
12-04 09:41:21,31.845,12.890,55.097,0.168,0.0,0.0,0.0,6639616.0,0.0,63.0,3208036352.0,451969024.0,29712445440.0,246624256.0,498107.0,238584.0
12-04 09:41:22,32.938,11.939,54.953,0.169,0.0,0.0,0.0,6561792.0,0.0,61.0,3206103040.0,451743744.0,29717479424.0,243748864.0,443727.0,237839.0
12-04 09:41:23,32.173,12.903,54.754,0.085,0.0,0.085,0.0,6516736.0,0.0,60.0,3206152192.0,451461120.0,29719400448.0,242061312.0,442527.0,235486.0
12-04 09:41:24,31.973,13.489,54.371,0.167,0.0,0.0,0.0,6582272.0,0.0,63.0,3206914048.0,451219456.0,29724340224.0,236601344.0,443896.0,237802.0
12-04 09:41:25,31.239,12.479,56.112,0.170,0.0,0.0,4096.0,8458240.0,1.0,67.0,3206606848.0,450985984.0,29730721792.0,230760448.0,444378.0,238782.0
12-04 09:41:26,35.385,12.991,50.855,0.684,0.0,0.085,0.0,55185408.0,0.0,168.0,3206701056.0,450093056.0,29720326144.0,241954816.0,444192.0,238265.0
12-04 09:41:27,6.594,1.169,90.818,1.419,0.0,0.0,4096.0,83120128.0,1.0,215.0,3209113600.0,449540096.0,29615693824.0,344727552.0,155236.0,84989.0
12-04 09:41:28,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208699904.0,449540096.0,29615648768.0,345186304.0,5399.0,6512.0
12-04 09:41:29,0.250,0.417,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3208695808.0,449540096.0,29615652864.0,345186304.0,2622.0,2167.0
12-04 09:41:30,0.167,0.502,94.226,5.105,0.0,0.0,8192.0,171843584.0,2.0,326.0,3208929280.0,449560576.0,29615652864.0,344932352.0,3800.0,4437.0
12-04 09:41:31,0.168,0.587,91.443,7.802,0.0,0.0,12288.0,273403904.0,3.0,501.0,3208896512.0,449568768.0,29615677440.0,344932352.0,3134.0,4313.0
12-04 09:41:32,0.168,0.168,98.743,0.922,0.0,0.0,0.0,120233984.0,0.0,212.0,3209003008.0,449568768.0,29615697920.0,344805376.0,2637.0,3749.0
12-04 09:41:33,1.339,1.172,97.406,0.0,0.0,0.084,0.0,57344.0,0.0,2.0,3209003008.0,449568768.0,29615697920.0,344805376.0,114945.0,119425.0
12-04 09:41:34,22.108,12.511,64.696,0.0,0.0,0.686,0.0,0.0,0.0,0.0,3204505600.0,449568768.0,29631242240.0,333758464.0,3467956.0,1522316.0
12-04 09:41:35,29.983,15.251,53.899,0.087,0.0,0.780,0.0,4120576.0,0.0,27.0,3205103616.0,449576960.0,29655523328.0,308871168.0,3826513.0,1712722.0
12-04 09:41:36,31.993,17.280,50.043,0.171,0.0,0.513,0.0,2428928.0,0.0,34.0,3205750784.0,449630208.0,29678821376.0,284872704.0,6082423.0,1824890.0
12-04 09:41:37,31.628,16.454,50.980,0.0,0.0,0.938,0.0,2158592.0,0.0,19.0,3203960832.0,449642496.0,29702918144.0,262553600.0,5700861.0,1658208.0
12-04 09:41:38,32.388,15.292,51.117,0.0,0.0,1.203,0.0,4349952.0,0.0,42.0,3204902912.0,449675264.0,29728546816.0,235950080.0,6241707.0,1940627.0
12-04 09:41:39,32.164,15.911,51.069,0.086,0.0,0.770,0.0,2314240.0,0.0,25.0,3205558272.0,449425408.0,29730406400.0,233684992.0,3680025.0,1619022.0
12-04 09:41:40,35.013,16.652,46.883,0.512,0.0,0.939,4096.0,45920256.0,1.0,120.0,3206770688.0,448618496.0,29720018944.0,243666944.0,5784377.0,1676622.0
12-04 09:41:41,34.619,16.710,47.301,0.428,0.0,0.943,0.0,35708928.0,0.0,105.0,3206258688.0,448217088.0,29664972800.0,299626496.0,6126041.0,1866375.0
12-04 09:41:42,32.411,15.817,50.735,0.0,0.0,1.037,0.0,2400256.0,0.0,50.0,3207839744.0,448237568.0,29689507840.0,273489920.0,5757319.0,1681291.0
12-04 09:41:43,31.076,16.493,51.562,0.087,0.0,0.781,0.0,4268032.0,0.0,36.0,3206017024.0,448270336.0,29715173376.0,249614336.0,6083051.0,1850031.0
12-04 09:41:44,32.116,16.143,50.552,0.0,0.0,1.189,0.0,2330624.0,0.0,25.0,3209445376.0,448016384.0,29715124224.0,246489088.0,3818055.0,1700582.0
12-04 09:41:45,31.470,16.509,51.247,0.086,0.0,0.688,0.0,4083712.0,0.0,26.0,3199221760.0,448032768.0,29741838336.0,229982208.0,5717406.0,1640477.0
12-04 09:41:46,32.932,15.821,50.473,0.0,0.0,0.774,0.0,2416640.0,0.0,34.0,3200479232.0,447782912.0,29743599616.0,227213312.0,6130774.0,1861939.0
12-04 09:41:47,32.041,15.504,51.593,0.0,0.0,0.861,0.0,2285568.0,0.0,22.0,3199098880.0,447528960.0,29744377856.0,228069376.0,3659345.0,1626436.0
12-04 09:41:48,32.048,16.367,50.386,0.171,0.0,1.028,4096.0,4378624.0,1.0,47.0,3199905792.0,447217664.0,29742264320.0,229687296.0,6303013.0,1967758.0
12-04 09:41:49,32.155,16.121,50.862,0.0,0.0,0.862,0.0,2297856.0,0.0,23.0,3199946752.0,446967808.0,29743648768.0,228511744.0,5683331.0,1635393.0
12-04 09:41:50,31.684,16.146,51.302,0.087,0.0,0.781,0.0,4354048.0,0.0,39.0,3201785856.0,446459904.0,29724909568.0,245919744.0,3950384.0,1774316.0
12-04 09:41:51,33.220,15.503,50.511,0.0,0.0,0.767,0.0,2297856.0,0.0,28.0,3200610304.0,446205952.0,29727961088.0,244297728.0,7136477.0,1783113.0
12-04 09:41:52,32.910,16.159,50.0,0.0,0.0,0.931,0.0,2297856.0,0.0,24.0,3201241088.0,445952000.0,29728178176.0,243703808.0,4591393.0,1685161.0
12-04 09:41:53,31.374,16.508,50.994,0.259,0.0,0.864,0.0,4440064.0,0.0,46.0,3200753664.0,445730816.0,29732237312.0,240353280.0,6132807.0,1877858.0
12-04 09:41:54,32.524,15.004,51.691,0.0,0.0,0.781,0.0,2220032.0,0.0,21.0,3200286720.0,445505536.0,29733978112.0,239304704.0,5264113.0,1657049.0
12-04 09:41:55,32.522,15.217,51.130,0.087,0.0,1.043,0.0,4411392.0,0.0,42.0,3199229952.0,445280256.0,29737861120.0,236703744.0,4640809.0,1888710.0
12-04 09:41:56,32.705,15.753,51.027,0.0,0.0,0.514,0.0,2211840.0,0.0,21.0,3199713280.0,445042688.0,29738962944.0,235356160.0,5700051.0,1650718.0
12-04 09:41:57,31.463,16.837,50.765,0.0,0.0,0.935,4096.0,2285568.0,1.0,23.0,3205627904.0,444801024.0,29740040192.0,228605952.0,5816209.0,1707069.0
12-04 09:41:58,31.034,15.561,52.608,0.0,0.0,0.796,0.0,4497408.0,0.0,43.0,3207712768.0,444309504.0,29720735744.0,246317056.0,6131182.0,1862327.0
12-04 09:41:59,32.770,16.470,50.084,0.253,0.0,0.422,0.0,2236416.0,0.0,24.0,3205488640.0,444084224.0,29722238976.0,247263232.0,3708704.0,1657465.0
12-04 09:42:00,32.933,16.038,50.343,0.0,0.0,0.686,0.0,4419584.0,0.0,42.0,3206004736.0,443834368.0,29725786112.0,243449856.0,6156199.0,1892043.0
12-04 09:42:01,31.125,16.478,51.439,0.0,0.0,0.959,0.0,2207744.0,0.0,21.0,3205464064.0,443588608.0,29728104448.0,241917952.0,5780399.0,1689391.0
12-04 09:42:02,30.112,17.515,51.337,0.0,0.0,1.035,0.0,2260992.0,0.0,24.0,3206254592.0,443342848.0,29728804864.0,240672768.0,3950071.0,1671036.0
12-04 09:42:03,32.756,15.511,50.953,0.173,0.0,0.607,4096.0,4452352.0,1.0,44.0,3204632576.0,443105280.0,29732675584.0,238661632.0,5918262.0,1866736.0
12-04 09:42:04,31.234,15.962,51.855,0.0,0.0,0.949,0.0,2191360.0,0.0,24.0,3205038080.0,442871808.0,29733195776.0,237969408.0,5755534.0,1672173.0
12-04 09:42:05,31.720,15.298,51.513,0.173,0.0,1.296,0.0,4464640.0,0.0,43.0,3206430720.0,442650624.0,29736828928.0,233164800.0,6195219.0,1911901.0
12-04 09:42:06,32.211,16.149,51.123,0.0,0.0,0.518,0.0,2179072.0,0.0,22.0,3205095424.0,442441728.0,29738676224.0,232861696.0,3648306.0,1614530.0
12-04 09:42:07,20.980,12.382,57.180,8.684,0.0,0.774,8192.0,226213888.0,2.0,421.0,3205869568.0,442200064.0,29732495360.0,238510080.0,1867185.0,1740876.0
12-04 09:42:08,15.451,10.300,61.803,11.845,0.0,0.601,8192.0,271581184.0,2.0,508.0,3206606848.0,442085376.0,29734625280.0,235757568.0,2479134.0,1630999.0
12-04 09:42:09,16.976,11.318,62.247,8.868,0.0,0.591,12288.0,238608384.0,3.0,449.0,3205652480.0,441970688.0,29737320448.0,234131456.0,3730771.0,1646377.0
12-04 09:42:10,33.362,15.614,49.915,0.085,0.0,1.024,0.0,2289664.0,0.0,22.0,3206086656.0,441745408.0,29739446272.0,231796736.0,7705784.0,1648809.0
12-04 09:42:11,32.622,15.713,50.384,0.085,0.0,1.196,0.0,4358144.0,0.0,44.0,3206713344.0,441511936.0,29741834240.0,229015552.0,8231983.0,1900364.0
12-04 09:42:12,32.414,15.517,51.034,0.0,0.0,1.034,0.0,2297856.0,0.0,22.0,3206369280.0,441274368.0,29745029120.0,226402304.0,7803866.0,1700676.0
12-04 09:42:13,32.072,16.767,50.473,0.0,0.0,0.688,0.0,2322432.0,0.0,25.0,3208208384.0,440778752.0,29723508736.0,246579200.0,5845690.0,1690557.0
12-04 09:42:14,31.701,16.581,51.117,0.0,0.0,0.601,0.0,4481024.0,0.0,62.0,3206606848.0,440553472.0,29727735808.0,244178944.0,5955467.0,1791701.0
12-04 09:42:15,31.655,16.212,50.939,0.085,0.0,1.109,0.0,2260992.0,0.0,23.0,3206787072.0,440315904.0,29729644544.0,242327552.0,5764409.0,1680639.0
12-04 09:42:16,32.669,15.338,51.127,0.173,0.0,0.693,0.0,4407296.0,0.0,41.0,3207258112.0,440082432.0,29731782656.0,239951872.0,6264676.0,1949015.0
12-04 09:42:17,32.430,16.342,50.466,0.0,0.0,0.762,8192.0,3215360.0,2.0,41.0,3207282688.0,439853056.0,29732786176.0,239153152.0,3903820.0,1757457.0
12-04 09:42:18,31.849,16.524,50.856,0.086,0.0,0.685,0.0,2244608.0,0.0,22.0,3206901760.0,439574528.0,29731766272.0,240832512.0,5692896.0,1646004.0
12-04 09:42:19,31.574,17.042,50.346,0.087,0.0,0.952,0.0,4182016.0,0.0,29.0,3207065600.0,439324672.0,29734834176.0,237850624.0,5887513.0,1731398.0
12-04 09:42:20,33.333,14.901,50.818,0.086,0.0,0.861,0.0,2461696.0,0.0,35.0,3206578176.0,439074816.0,29736333312.0,237088768.0,6026509.0,1831426.0
12-04 09:42:21,32.180,15.571,51.384,0.0,0.0,0.865,0.0,2248704.0,0.0,21.0,3208007680.0,438829056.0,29736873984.0,235364352.0,3611223.0,1589313.0
12-04 09:42:22,31.456,16.031,51.733,0.0,0.0,0.780,0.0,4382720.0,0.0,41.0,3206508544.0,438583296.0,29740376064.0,233607168.0,6274062.0,1945600.0
12-04 09:42:23,33.103,15.039,50.735,0.086,0.0,1.037,0.0,2265088.0,0.0,25.0,3206594560.0,438353920.0,29741125632.0,233000960.0,5711742.0,1652145.0
12-04 09:42:24,32.225,17.050,50.128,0.0,0.0,0.597,0.0,4190208.0,0.0,30.0,3206049792.0,438112256.0,29745340416.0,229572608.0,5915428.0,1764208.0
12-04 09:42:25,35.764,15.451,46.875,0.694,0.0,1.215,4096.0,53800960.0,1.0,145.0,3207172096.0,437235712.0,29732466688.0,242200576.0,4002084.0,1793987.0
12-04 09:42:26,38.059,16.878,43.376,0.844,0.0,0.844,4096.0,72155136.0,1.0,175.0,3209420800.0,436461568.0,29633638400.0,339554304.0,5668692.0,1627980.0
12-04 09:42:27,31.959,16.409,50.687,0.172,0.0,0.773,0.0,15843328.0,0.0,55.0,3207176192.0,436465664.0,29647687680.0,327745536.0,5865947.0,1720288.0
12-04 09:42:28,31.579,16.978,50.340,0.170,0.0,0.934,0.0,4354048.0,0.0,41.0,3206373376.0,436486144.0,29674094592.0,302120960.0,6227344.0,1940878.0
12-04 09:42:29,31.223,15.958,52.125,0.0,0.0,0.694,0.0,2162688.0,0.0,19.0,3205586944.0,436506624.0,29697486848.0,279494656.0,3710397.0,1645460.0
12-04 09:42:30,32.588,15.563,50.731,0.0,0.0,1.118,0.0,4300800.0,0.0,38.0,3205259264.0,436518912.0,29722435584.0,254861312.0,6018307.0,1801468.0
12-04 09:42:31,31.944,16.493,50.781,0.087,0.0,0.694,0.0,2211840.0,0.0,23.0,3204337664.0,436518912.0,29747187712.0,231030784.0,5849527.0,1733790.0
12-04 09:42:32,31.588,16.738,50.558,0.0,0.0,1.116,0.0,2260992.0,0.0,24.0,3206316032.0,436244480.0,29744242688.0,232271872.0,5834221.0,1715353.0
12-04 09:42:33,33.022,16.299,49.576,0.085,0.0,1.019,0.0,4390912.0,0.0,41.0,3206234112.0,436019200.0,29748060160.0,228761600.0,4028680.0,1811507.0
12-04 09:42:34,31.217,15.785,52.293,0.088,0.0,0.617,0.0,2260992.0,0.0,23.0,3206828032.0,435781632.0,29748936704.0,227528704.0,5773042.0,1684041.0
12-04 09:42:35,31.625,16.073,51.173,0.174,0.0,0.956,0.0,4476928.0,0.0,43.0,3202076672.0,435175424.0,29719085056.0,262737920.0,6213953.0,1916763.0
12-04 09:42:36,31.851,14.235,53.292,0.0,0.0,0.623,0.0,2170880.0,0.0,19.0,3202273280.0,435187712.0,29741305856.0,240308224.0,5700380.0,1645306.0
12-04 09:42:37,32.576,16.070,50.655,0.0,0.0,0.699,0.0,4227072.0,0.0,31.0,3204661248.0,434937856.0,29745909760.0,233566208.0,5867598.0,1734659.0
12-04 09:42:38,32.115,14.883,51.871,0.0,0.0,1.131,0.0,2412544.0,0.0,33.0,3203764224.0,434679808.0,29746503680.0,234127360.0,4055741.0,1820859.0
12-04 09:42:39,31.547,15.817,50.216,1.729,0.0,0.691,8192.0,106708992.0,2.0,218.0,3203870720.0,434421760.0,29747703808.0,233078784.0,5695652.0,1642438.0
12-04 09:42:40,18.468,12.596,56.170,12.085,0.0,0.681,8192.0,272330752.0,2.0,517.0,3205226496.0,434171904.0,29740191744.0,239484928.0,5049367.0,1785432.0
12-04 09:42:41,14.605,9.794,63.402,11.340,0.0,0.859,8192.0,269668352.0,2.0,490.0,3203530752.0,434184192.0,29752320000.0,229040128.0,1655526.0,1625191.0
12-04 09:42:42,32.358,15.050,51.003,0.585,0.0,1.003,0.0,31924224.0,0.0,83.0,3204411392.0,433922048.0,29754486784.0,226254848.0,8885339.0,1754382.0
12-04 09:42:43,32.578,15.854,50.871,0.087,0.0,0.610,0.0,2281472.0,0.0,26.0,3205976064.0,433397760.0,29732802560.0,246898688.0,5751340.0,1680517.0
12-04 09:42:44,31.491,16.140,51.579,0.0,0.0,0.789,0.0,4411392.0,0.0,40.0,3205332992.0,433143808.0,29735981056.0,244617216.0,6170736.0,1879030.0
12-04 09:42:45,31.837,16.511,50.550,0.085,0.0,1.016,0.0,2228224.0,0.0,22.0,3204780032.0,432889856.0,29739069440.0,242335744.0,4582073.0,1654082.0
12-04 09:42:46,31.720,15.990,51.253,0.086,0.0,0.951,0.0,2469888.0,0.0,49.0,3205980160.0,432644096.0,29738352640.0,242098176.0,4926368.0,1697494.0
12-04 09:42:47,31.665,16.393,50.992,0.0,0.0,0.949,0.0,4378624.0,0.0,43.0,3207077888.0,432386048.0,29740670976.0,238940160.0,6155490.0,1896664.0
12-04 09:42:48,34.991,15.358,48.691,0.262,0.0,0.698,0.0,33742848.0,0.0,90.0,3206369280.0,431841280.0,29744889856.0,235974656.0,5665967.0,1626111.0
12-04 09:42:49,32.430,16.084,50.437,0.350,0.0,0.699,4096.0,27217920.0,1.0,89.0,3205906432.0,431439872.0,29701636096.0,280092672.0,4736472.0,1769342.0
12-04 09:42:50,32.815,15.458,50.777,0.086,0.0,0.864,0.0,2281472.0,0.0,26.0,3205496832.0,431476736.0,29725626368.0,256475136.0,5154750.0,1768551.0
12-04 09:42:51,32.234,16.667,50.338,0.0,0.0,0.761,0.0,2154496.0,0.0,20.0,3205566464.0,431484928.0,29747900416.0,234123264.0,5734403.0,1669836.0
12-04 09:42:52,29.563,18.252,51.157,0.0,0.0,1.028,0.0,4431872.0,0.0,44.0,3205566464.0,431259648.0,29753327616.0,228921344.0,4472538.0,1941787.0
12-04 09:42:53,33.650,14.495,51.079,0.086,0.0,0.690,0.0,2199552.0,0.0,22.0,3205148672.0,431013888.0,29754327040.0,228585472.0,5485292.0,1635822.0
12-04 09:42:54,31.534,16.881,50.386,0.171,0.0,1.028,0.0,4366336.0,0.0,39.0,3207098368.0,430518272.0,29734785024.0,246673408.0,5927038.0,1753285.0
12-04 09:42:55,32.838,14.498,51.703,0.0,0.0,0.961,0.0,2387968.0,0.0,28.0,3206483968.0,430276608.0,29735993344.0,246321152.0,5995845.0,1814202.0
12-04 09:42:56,35.060,16.062,47.927,0.259,0.0,0.691,0.0,30871552.0,0.0,88.0,3205894144.0,429826048.0,29742215168.0,241139712.0,5666258.0,1631892.0
12-04 09:42:57,36.099,16.852,45.680,0.513,0.0,0.855,4096.0,53194752.0,1.0,152.0,3207102464.0,429129728.0,29674360832.0,308482048.0,4211970.0,1904925.0
12-04 09:42:58,33.477,15.099,50.388,0.173,0.0,0.863,0.0,2174976.0,0.0,23.0,3206017024.0,429137920.0,29696806912.0,287113216.0,5753174.0,1666721.0
12-04 09:42:59,31.349,15.849,52.189,0.0,0.0,0.613,0.0,2154496.0,0.0,20.0,3205382144.0,429142016.0,29721825280.0,262725632.0,5764930.0,1682697.0
12-04 09:43:00,32.167,16.638,50.427,0.0,0.0,0.768,0.0,4313088.0,0.0,38.0,3206201344.0,429146112.0,29746470912.0,237256704.0,6146841.0,1881815.0
12-04 09:43:01,33.073,14.757,51.476,0.087,0.0,0.608,0.0,2248704.0,0.0,22.0,3205828608.0,428883968.0,29748404224.0,235958272.0,3742002.0,1664324.0
12-04 09:43:02,31.783,16.537,50.991,0.0,0.0,0.689,0.0,4403200.0,0.0,42.0,3206270976.0,428625920.0,29751926784.0,232251392.0,6133559.0,1853088.0
12-04 09:43:03,32.244,15.735,51.075,0.086,0.0,0.860,0.0,2248704.0,0.0,24.0,3207438336.0,428371968.0,29752872960.0,230391808.0,5763793.0,1689059.0
12-04 09:43:04,31.752,16.480,50.733,0.086,0.0,0.949,0.0,4165632.0,0.0,29.0,3203874816.0,428118016.0,29758033920.0,229048320.0,3871509.0,1724269.0
12-04 09:43:05,33.219,15.753,49.914,0.086,0.0,1.027,0.0,2453504.0,0.0,33.0,3205165056.0,427855872.0,29759324160.0,226729984.0,5970433.0,1793212.0
12-04 09:43:06,32.873,15.617,50.820,0.0,0.0,0.690,0.0,2301952.0,0.0,26.0,3207151616.0,427352064.0,29738508288.0,246063104.0,5671827.0,1615285.0
12-04 09:43:07,31.315,16.522,51.038,0.087,0.0,1.038,0.0,4419584.0,0.0,42.0,3206922240.0,427122688.0,29741961216.0,243068928.0,6267955.0,1949729.0
12-04 09:43:08,30.898,16.109,52.377,0.0,0.0,0.616,0.0,2203648.0,0.0,21.0,3206430720.0,426872832.0,29744717824.0,241053696.0,5068415.0,1648990.0
12-04 09:43:09,31.716,16.984,50.520,0.087,0.0,0.693,0.0,4423680.0,0.0,44.0,3207229440.0,426631168.0,29747761152.0,237453312.0,6469302.0,1921922.0
12-04 09:43:10,32.069,15.776,51.466,0.086,0.0,0.603,0.0,2232320.0,0.0,23.0,3207970816.0,426323968.0,29743173632.0,241606656.0,4043822.0,1621904.0
12-04 09:43:11,31.040,16.509,51.247,0.430,0.0,0.774,0.0,29523968.0,0.0,69.0,3208249344.0,426086400.0,29742555136.0,242184192.0,5825917.0,1690648.0
12-04 09:43:12,16.179,11.015,60.929,11.015,0.0,0.861,8192.0,264245248.0,2.0,494.0,3206877184.0,426090496.0,29758103552.0,228003840.0,1866610.0,1753007.0
12-04 09:43:13,16.212,9.898,61.604,11.775,0.0,0.512,12288.0,273723392.0,3.0,508.0,3207376896.0,425857024.0,29748420608.0,237420544.0,2337773.0,1634676.0
12-04 09:43:14,25.492,13.772,57.143,2.908,0.0,0.684,4096.0,106459136.0,1.0,213.0,3206512640.0,425607168.0,29745221632.0,241733632.0,3622470.0,1608634.0
12-04 09:43:15,31.406,16.393,51.251,0.173,0.0,0.777,0.0,4362240.0,0.0,42.0,3206840320.0,425369600.0,29749567488.0,237297664.0,8115550.0,1854862.0
12-04 09:43:16,31.502,16.395,51.330,0.0,0.0,0.773,0.0,2269184.0,0.0,23.0,3208101888.0,425127936.0,29750292480.0,235552768.0,5690105.0,1608763.0
12-04 09:43:17,33.247,15.844,50.216,0.087,0.0,0.606,0.0,4370432.0,0.0,40.0,3205926912.0,424906752.0,29753802752.0,234438656.0,8217434.0,1940939.0
12-04 09:43:18,32.646,15.378,51.203,0.0,0.0,0.773,0.0,2269184.0,0.0,23.0,3205607424.0,424673280.0,29756485632.0,232308736.0,5618289.0,1574997.0
12-04 09:43:19,32.192,16.438,50.514,0.0,0.0,0.856,0.0,4509696.0,0.0,70.0,3207204864.0,424431616.0,29758672896.0,228765696.0,5965125.0,1782585.0
12-04 09:43:20,36.699,14.662,46.883,0.702,0.0,1.054,4096.0,52776960.0,1.0,143.0,3208843264.0,423591936.0,29747097600.0,239542272.0,6113859.0,1858109.0
12-04 09:43:21,36.364,16.434,45.542,0.787,0.0,0.874,0.0,68521984.0,0.0,176.0,3207401472.0,422952960.0,29655158784.0,333561856.0,5749593.0,1665780.0
12-04 09:43:22,31.189,15.947,51.982,0.088,0.0,0.793,0.0,4096000.0,0.0,27.0,3205574656.0,422952960.0,29680570368.0,309977088.0,5885162.0,1735377.0
12-04 09:43:23,32.785,15.917,50.606,0.0,0.0,0.692,0.0,2387968.0,0.0,32.0,3206184960.0,422961152.0,29703524352.0,286404608.0,6047945.0,1834371.0
12-04 09:43:24,32.143,14.895,52.178,0.087,0.0,0.697,0.0,2158592.0,0.0,19.0,3203776512.0,422961152.0,29727408128.0,264929280.0,3716154.0,1653389.0
12-04 09:43:25,31.250,16.146,51.823,0.0,0.0,0.781,0.0,4349952.0,0.0,41.0,3204001792.0,422977536.0,29752197120.0,239898624.0,6203025.0,1906072.0
12-04 09:43:26,33.048,15.154,50.856,0.086,0.0,0.856,0.0,2244608.0,0.0,22.0,3205718016.0,422670336.0,29748781056.0,241905664.0,5685117.0,1619433.0
12-04 09:43:27,32.933,15.780,50.343,0.172,0.0,0.772,0.0,4288512.0,0.0,37.0,3205169152.0,422432768.0,29752250368.0,239222784.0,3929292.0,1766224.0
12-04 09:43:28,32.476,15.938,50.728,0.0,0.0,0.857,0.0,2351104.0,0.0,30.0,3205287936.0,422182912.0,29753786368.0,237817856.0,5935031.0,1772105.0
12-04 09:43:29,31.990,16.467,50.686,0.0,0.0,0.858,0.0,2306048.0,0.0,24.0,3205496832.0,421933056.0,29755404288.0,236240896.0,5767496.0,1684698.0
12-04 09:43:30,32.724,15.231,51.088,0.0,0.0,0.957,0.0,4378624.0,0.0,40.0,3207507968.0,421691392.0,29758668800.0,231206912.0,6188363.0,1897602.0
12-04 09:43:31,31.374,15.471,52.118,0.086,0.0,0.951,0.0,2248704.0,0.0,23.0,3207557120.0,421462016.0,29760544768.0,229511168.0,3619052.0,1595054.0
12-04 09:43:32,31.128,17.557,50.297,0.0,0.0,1.018,0.0,4366336.0,0.0,42.0,3205013504.0,421216256.0,29761208320.0,231636992.0,6223634.0,1915010.0
12-04 09:43:33,31.850,15.707,51.571,0.087,0.0,0.785,0.0,2293760.0,0.0,28.0,3207024640.0,420970496.0,29762383872.0,228696064.0,5760068.0,1644457.0
12-04 09:43:34,32.272,11.876,55.680,0.086,0.0,0.086,0.0,6619136.0,0.0,64.0,3208400896.0,420466688.0,29744750592.0,245456896.0,2569053.0,312575.0
12-04 09:43:35,32.177,11.535,56.114,0.173,0.0,0.0,0.0,6492160.0,0.0,62.0,3207442432.0,420216832.0,29751578624.0,239837184.0,443527.0,237524.0
12-04 09:43:36,32.678,11.891,55.175,0.171,0.0,0.086,0.0,6569984.0,0.0,61.0,3208122368.0,419975168.0,29756047360.0,234930176.0,1023080.0,241189.0
12-04 09:43:37,32.266,11.765,55.882,0.087,0.0,0.0,0.0,6500352.0,0.0,59.0,3208671232.0,419725312.0,29761400832.0,229277696.0,446915.0,241961.0
12-04 09:43:38,31.117,12.617,56.010,0.256,0.0,0.0,0.0,7483392.0,0.0,86.0,3209117696.0,419258368.0,29744025600.0,246673408.0,493001.0,264090.0
12-04 09:43:39,33.021,11.489,55.319,0.170,0.0,0.0,0.0,6586368.0,0.0,63.0,3209129984.0,419020800.0,29748887552.0,242036736.0,446256.0,242709.0
12-04 09:43:40,31.488,12.197,56.055,0.173,0.0,0.087,0.0,6516736.0,0.0,59.0,3208507392.0,418770944.0,29752705024.0,239091712.0,442941.0,236488.0
12-04 09:43:41,31.794,11.324,56.794,0.087,0.0,0.0,0.0,6615040.0,0.0,64.0,3207651328.0,418533376.0,29759414272.0,233476096.0,442459.0,235898.0
12-04 09:43:42,31.893,11.322,56.698,0.086,0.0,0.0,0.0,6533120.0,0.0,60.0,3208085504.0,418291712.0,29763477504.0,229220352.0,444771.0,239856.0
12-04 09:43:43,31.261,12.521,56.048,0.170,0.0,0.0,0.0,8744960.0,0.0,79.0,3210461184.0,417828864.0,29747113984.0,243671040.0,460787.0,254696.0
12-04 09:43:44,10.693,3.843,78.446,7.018,0.0,0.0,8192.0,236716032.0,2.0,452.0,3210240000.0,417849344.0,29755187200.0,235798528.0,148716.0,80371.0
12-04 09:43:45,0.167,0.668,83.292,15.873,0.0,0.0,12288.0,273678336.0,3.0,495.0,3209928704.0,417857536.0,29755199488.0,236089344.0,3273.0,3393.0
12-04 09:43:46,17.116,6.998,70.911,4.890,0.0,0.084,0.0,131526656.0,0.0,249.0,3204853760.0,417738752.0,29757550592.0,238931968.0,298032.0,161223.0
12-04 09:43:47,32.938,11.854,55.207,0.0,0.0,0.0,0.0,6598656.0,0.0,62.0,3208634368.0,417501184.0,29762453504.0,230486016.0,460286.0,254833.0
12-04 09:43:48,32.681,12.0,55.234,0.085,0.0,0.0,0.0,6598656.0,0.0,64.0,3208409088.0,417009664.0,29745770496.0,247885824.0,442014.0,235712.0
12-04 09:43:49,30.450,12.543,56.747,0.173,0.0,0.087,0.0,6569984.0,0.0,62.0,3208978432.0,416796672.0,29749764096.0,243535872.0,441849.0,235787.0
12-04 09:43:50,30.876,12.142,56.722,0.260,0.0,0.0,0.0,8708096.0,0.0,79.0,3209646080.0,416575488.0,29756731392.0,236122112.0,443537.0,238492.0
12-04 09:43:51,32.476,11.825,55.527,0.171,0.0,0.0,0.0,6811648.0,0.0,88.0,3209322496.0,416329728.0,29760323584.0,233099264.0,587823.0,312330.0
12-04 09:43:52,33.786,12.649,53.141,0.424,0.0,0.0,4096.0,27762688.0,1.0,116.0,3209674752.0,415760384.0,29748883456.0,244756480.0,442239.0,236687.0
12-04 09:43:53,10.025,2.590,82.206,5.180,0.0,0.0,4096.0,129404928.0,1.0,244.0,3211882496.0,414724096.0,29693894656.0,298573824.0,63456.0,45501.0
12-04 09:43:54,3.494,0.998,94.509,0.998,0.0,0.0,0.0,48791552.0,0.0,110.0,3212255232.0,414740480.0,29626052608.0,366026752.0,3334.0,5052.0
12-04 09:43:55,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3212021760.0,414740480.0,29625999360.0,366313472.0,3067.0,4443.0
12-04 09:43:56,0.0,0.168,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3212009472.0,414748672.0,29626003456.0,366313472.0,2930.0,4024.0
12-04 09:43:57,0.251,0.335,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3212902400.0,414748672.0,29626007552.0,365416448.0,4098.0,6414.0
12-04 09:43:58,0.418,0.167,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3212902400.0,414748672.0,29626007552.0,365416448.0,2250.0,2969.0
12-04 09:43:59,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3212894208.0,414748672.0,29626007552.0,365424640.0,1748.0,1859.0
12-04 09:44:00,0.167,0.501,99.332,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3213021184.0,414748672.0,29626007552.0,365297664.0,2579.0,3366.0
12-04 09:44:01,0.168,0.168,99.665,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3213144064.0,414748672.0,29626011648.0,365170688.0,4497.0,7223.0
12-04 09:44:02,0.167,0.417,99.249,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3213131776.0,414756864.0,29626015744.0,365170688.0,3763.0,4875.0
12-04 09:44:03,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3213131776.0,414756864.0,29626015744.0,365170688.0,2290.0,3084.0
12-04 09:44:04,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3213127680.0,414756864.0,29626019840.0,365170688.0,5622.0,7894.0
12-04 09:44:05,0.250,0.250,99.500,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3213127680.0,414760960.0,29626015744.0,365170688.0,4766.0,6285.0
12-04 09:44:06,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3213123584.0,414760960.0,29626019840.0,365170688.0,2726.0,2660.0
12-04 09:44:07,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3213119488.0,414760960.0,29626023936.0,365170688.0,5435.0,6377.0
12-04 09:44:08,17.376,10.647,71.550,0.085,0.0,0.341,0.0,20480.0,0.0,3.0,3210387456.0,414769152.0,29637668864.0,356249600.0,3377992.0,1404065.0
12-04 09:44:09,29.623,16.610,53.082,0.0,0.0,0.685,0.0,2211840.0,0.0,19.0,3209109504.0,414777344.0,29660110848.0,335077376.0,3806961.0,1746754.0
12-04 09:44:10,31.470,16.767,50.903,0.086,0.0,0.774,0.0,2170880.0,0.0,20.0,3208810496.0,414781440.0,29684023296.0,311459840.0,5889346.0,1793196.0
12-04 09:44:11,30.898,16.197,51.937,0.0,0.0,0.968,0.0,4329472.0,0.0,38.0,3210039296.0,414785536.0,29708677120.0,285573120.0,6306540.0,2062781.0
12-04 09:44:12,32.658,15.781,50.464,0.0,0.0,1.097,0.0,2158592.0,0.0,19.0,3208482816.0,414806016.0,29731897344.0,263888896.0,3859494.0,1741822.0
12-04 09:44:13,31.885,15.986,51.086,0.174,0.0,0.869,0.0,2232320.0,0.0,25.0,3208175616.0,414826496.0,29755719680.0,240353280.0,5738125.0,1699454.0
12-04 09:44:14,30.996,16.450,51.602,0.087,0.0,0.866,0.0,4235264.0,0.0,35.0,3208097792.0,414609408.0,29759672320.0,236695552.0,6229647.0,1971169.0
12-04 09:44:15,31.845,16.738,50.901,0.0,0.0,0.515,0.0,2375680.0,0.0,29.0,3202301952.0,414392320.0,29761900544.0,240480256.0,6086031.0,1895355.0
12-04 09:44:16,31.684,15.538,51.910,0.087,0.0,0.781,4096.0,2240512.0,1.0,21.0,3202592768.0,414167040.0,29762981888.0,239333376.0,5780933.0,1726783.0
12-04 09:44:17,31.818,16.123,51.029,0.0,0.0,1.029,0.0,2240512.0,0.0,22.0,3202371584.0,413929472.0,29765193728.0,237580288.0,5979801.0,1835889.0
12-04 09:44:18,32.225,16.539,50.298,0.085,0.0,0.853,0.0,4382720.0,0.0,40.0,3202662400.0,413696000.0,29768019968.0,234696704.0,4351532.0,2031393.0
12-04 09:44:19,31.930,15.351,52.018,0.088,0.0,0.614,0.0,2256896.0,0.0,24.0,3202760704.0,413462528.0,29770743808.0,232108032.0,5779396.0,1732086.0
12-04 09:44:20,30.848,16.881,51.585,0.0,0.0,0.686,0.0,2232320.0,0.0,21.0,3202822144.0,413208576.0,29768540160.0,234504192.0,5892927.0,1802232.0
12-04 09:44:21,10.598,5.897,70.940,11.966,0.0,0.598,4096.0,224120832.0,1.0,393.0,3204665344.0,412971008.0,29757116416.0,244322304.0,4351309.0,1498493.0
12-04 09:44:22,11.327,5.748,68.893,13.694,0.0,0.338,4096.0,192626688.0,1.0,390.0,3203325952.0,412975104.0,29765058560.0,237715456.0,1892206.0,1258297.0
12-04 09:44:23,30.614,17.368,50.965,0.0,0.0,1.053,0.0,2097152.0,0.0,16.0,3210555392.0,412733440.0,29765001216.0,230785024.0,4138376.0,1649788.0
12-04 09:44:24,31.507,14.812,52.997,0.0,0.0,0.685,0.0,2154496.0,0.0,16.0,3211681792.0,412491776.0,29768163328.0,226738176.0,9920435.0,2229282.0
12-04 09:44:25,30.149,16.214,52.848,0.088,0.0,0.701,0.0,405504.0,0.0,19.0,3213737984.0,412016640.0,29746085888.0,247234560.0,6395085.0,2041740.0
12-04 09:44:26,32.528,14.927,50.992,0.086,0.0,1.467,12288.0,2224128.0,2.0,21.0,3215028224.0,411774976.0,29747503104.0,244768768.0,8261405.0,1984790.0
12-04 09:44:27,31.261,16.839,50.950,0.0,0.0,0.950,0.0,2281472.0,0.0,25.0,3215273984.0,411541504.0,29747183616.0,245075968.0,6009111.0,1854403.0
12-04 09:44:28,30.703,17.581,50.686,0.0,0.0,1.029,0.0,4177920.0,0.0,28.0,3214794752.0,411320320.0,29751681024.0,241278976.0,4102027.0,1909543.0
12-04 09:44:29,32.506,16.082,50.385,0.0,0.0,1.027,0.0,2490368.0,0.0,34.0,3213520896.0,411086848.0,29754474496.0,239992832.0,6407829.0,2060155.0
12-04 09:44:30,33.872,15.319,49.702,0.085,0.0,1.021,0.0,2265088.0,0.0,21.0,3214925824.0,410853376.0,29755576320.0,237719552.0,5838497.0,1770682.0
12-04 09:44:31,32.704,15.708,50.300,0.086,0.0,1.202,0.0,1916928.0,0.0,27.0,3213914112.0,410628096.0,29756399616.0,238133248.0,5757995.0,1720335.0
12-04 09:44:32,31.728,16.337,50.989,0.086,0.0,0.860,0.0,4448256.0,0.0,40.0,3215187968.0,410402816.0,29760651264.0,232833024.0,6486320.0,2116335.0
12-04 09:44:33,31.574,15.744,51.730,0.0,0.0,0.952,4096.0,2203648.0,1.0,22.0,3214757888.0,410181632.0,29763096576.0,231038976.0,5854509.0,1774078.0
12-04 09:44:34,32.454,14.512,51.979,0.088,0.0,0.967,0.0,2273280.0,0.0,23.0,3214299136.0,409944064.0,29764460544.0,230371328.0,5802479.0,1748133.0
12-04 09:44:35,31.347,16.408,51.209,0.0,0.0,1.036,0.0,4235264.0,0.0,35.0,3212247040.0,409706496.0,29768404992.0,228716544.0,3975608.0,1838036.0
12-04 09:44:36,32.855,16.301,49.916,0.0,0.0,0.929,0.0,2396160.0,0.0,28.0,3212304384.0,409468928.0,29769125888.0,228175872.0,6287111.0,2005194.0
12-04 09:44:37,32.718,14.336,52.067,0.088,0.0,0.792,0.0,2207744.0,0.0,24.0,3212869632.0,409243648.0,29771214848.0,225746944.0,5763047.0,1718046.0
12-04 09:44:38,31.787,16.323,50.687,0.0,0.0,1.203,0.0,2318336.0,0.0,25.0,3212918784.0,408772608.0,29750411264.0,246972416.0,5959366.0,1830455.0
12-04 09:44:39,32.419,16.209,50.600,0.086,0.0,0.686,0.0,4460544.0,0.0,42.0,3212120064.0,408535040.0,29755486208.0,242933760.0,6437570.0,2091868.0
12-04 09:44:40,33.132,15.099,50.906,0.0,0.0,0.863,0.0,2166784.0,0.0,21.0,3213041664.0,408297472.0,29756121088.0,241614848.0,5804750.0,1750169.0
12-04 09:44:41,32.338,15.700,50.853,0.085,0.0,1.024,0.0,2281472.0,0.0,22.0,3212595200.0,408072192.0,29757132800.0,241274880.0,5819190.0,1756832.0
12-04 09:44:42,32.576,15.546,50.917,0.087,0.0,0.873,0.0,4235264.0,0.0,35.0,3213344768.0,407855104.0,29760757760.0,237117440.0,6019420.0,1847418.0
12-04 09:44:43,31.716,15.945,51.300,0.173,0.0,0.867,0.0,2453504.0,0.0,34.0,3213217792.0,407646208.0,29763346432.0,234864640.0,4260472.0,1992622.0
12-04 09:44:44,32.161,16.381,50.600,0.0,0.0,0.858,0.0,2199552.0,0.0,23.0,3212582912.0,407429120.0,29764734976.0,234328064.0,6527064.0,1790386.0
12-04 09:44:45,31.690,15.493,51.937,0.0,0.0,0.880,0.0,2252800.0,0.0,23.0,3212939264.0,407220224.0,29766262784.0,232652800.0,5200329.0,1748862.0
12-04 09:44:46,33.192,15.959,49.830,0.0,0.0,1.019,0.0,4415488.0,0.0,41.0,3213451264.0,406999040.0,29770260480.0,228364288.0,6383216.0,2043967.0
12-04 09:44:47,31.579,16.393,51.165,0.0,0.0,0.863,0.0,2215936.0,0.0,21.0,3214749696.0,406781952.0,29770575872.0,226967552.0,5770965.0,1753564.0
12-04 09:44:48,32.021,15.154,51.113,0.171,0.0,1.541,0.0,2277376.0,0.0,25.0,3214610432.0,406573056.0,29771624448.0,226267136.0,5998682.0,1841833.0
12-04 09:44:49,32.017,16.481,50.644,0.0,0.0,0.858,0.0,4247552.0,0.0,31.0,3214831616.0,406130688.0,29755052032.0,243060736.0,5911580.0,1818060.0
12-04 09:44:50,33.565,15.611,50.043,0.0,0.0,0.781,0.0,2445312.0,0.0,34.0,3214970880.0,405909504.0,29755056128.0,243138560.0,6338735.0,2027448.0
12-04 09:44:51,31.429,15.671,52.035,0.087,0.0,0.779,0.0,2256896.0,0.0,23.0,3212877824.0,405684224.0,29757333504.0,243179520.0,5779680.0,1743567.0
12-04 09:44:52,30.922,16.107,49.268,2.412,0.0,1.292,4096.0,131719168.0,1.0,256.0,3214118912.0,405463040.0,29759410176.0,240082944.0,5818108.0,1743301.0
12-04 09:44:53,19.574,13.957,55.574,9.872,0.0,1.021,8192.0,264454144.0,2.0,497.0,3214327808.0,405356544.0,29765099520.0,234291200.0,5283255.0,1946183.0
12-04 09:44:54,16.867,10.929,61.446,10.069,0.0,0.688,8192.0,272809984.0,2.0,521.0,3213664256.0,405262336.0,29766049792.0,234098688.0,1825726.0,1788744.0
12-04 09:44:55,31.682,16.140,51.067,0.171,0.0,0.939,0.0,13471744.0,0.0,55.0,3213242368.0,405053440.0,29768110080.0,232669184.0,8970176.0,1826911.0
12-04 09:44:56,32.684,14.615,51.816,0.0,0.0,0.886,0.0,2252800.0,0.0,22.0,3213107200.0,404832256.0,29771579392.0,229556224.0,5863458.0,1776344.0
12-04 09:44:57,31.485,17.321,50.171,0.085,0.0,0.939,0.0,4145152.0,0.0,30.0,3213668352.0,404566016.0,29767540736.0,233299968.0,5930492.0,1813326.0
12-04 09:44:58,32.481,16.454,50.128,0.085,0.0,0.853,0.0,2514944.0,0.0,35.0,3213852672.0,404357120.0,29770043392.0,230821888.0,6239773.0,1983488.0
12-04 09:44:59,32.562,15.510,51.071,0.0,0.0,0.857,0.0,2195456.0,0.0,21.0,3213176832.0,404144128.0,29770657792.0,231096320.0,5845171.0,1774510.0
12-04 09:45:00,31.759,15.923,51.444,0.087,0.0,0.787,0.0,2293760.0,0.0,26.0,3212988416.0,403914752.0,29768642560.0,233529344.0,3808416.0,1750863.0
12-04 09:45:01,30.616,16.999,51.344,0.0,0.0,1.041,8192.0,4395008.0,2.0,40.0,3213320192.0,403714048.0,29773746176.0,228294656.0,6457360.0,2072028.0
12-04 09:45:02,31.908,16.339,50.984,0.0,0.0,0.770,0.0,2265088.0,0.0,23.0,3213418496.0,403505152.0,29774082048.0,228069376.0,5791281.0,1728704.0
12-04 09:45:03,30.980,16.064,52.074,0.088,0.0,0.794,0.0,2207744.0,0.0,22.0,3212976128.0,403292160.0,29776674816.0,226131968.0,5869865.0,1797369.0
12-04 09:45:04,33.103,15.776,50.086,0.0,0.0,1.034,0.0,4284416.0,0.0,35.0,3214594048.0,402857984.0,29758283776.0,243339264.0,6001260.0,1857200.0
12-04 09:45:05,32.416,16.337,50.559,0.0,0.0,0.688,0.0,2482176.0,0.0,34.0,3215392768.0,402620416.0,29756444672.0,244617216.0,6239125.0,1964704.0
12-04 09:45:06,32.876,15.536,50.644,0.086,0.0,0.858,0.0,2232320.0,0.0,23.0,3215572992.0,402411520.0,29757087744.0,244002816.0,5868330.0,1783356.0
12-04 09:45:07,32.280,16.225,50.470,0.0,0.0,1.025,0.0,2252800.0,0.0,22.0,3215110144.0,402202624.0,29759438848.0,242323456.0,5871321.0,1791420.0
12-04 09:45:08,35.154,17.491,46.246,0.597,0.0,0.512,4096.0,44023808.0,1.0,123.0,3214794752.0,401686528.0,29759287296.0,243306496.0,5153633.0,2000670.0
12-04 09:45:09,37.639,16.681,44.055,0.855,0.0,0.770,4096.0,71974912.0,1.0,170.0,3213717504.0,400973824.0,29762121728.0,242262016.0,5141337.0,1844229.0
12-04 09:45:10,32.759,16.983,49.397,0.172,0.0,0.690,0.0,16465920.0,0.0,71.0,3214393344.0,400982016.0,29680545792.0,323153920.0,5811020.0,1753059.0
12-04 09:45:11,31.140,15.877,52.368,0.088,0.0,0.526,0.0,2183168.0,0.0,19.0,3212328960.0,400986112.0,29703176192.0,302583808.0,5864350.0,1784041.0
12-04 09:45:12,31.010,16.289,51.655,0.087,0.0,0.958,0.0,4141056.0,0.0,31.0,3211558912.0,400994304.0,29729374208.0,277147648.0,6037165.0,1877904.0
12-04 09:45:13,32.288,16.780,50.0,0.0,0.0,0.932,0.0,2392064.0,0.0,31.0,3211825152.0,401014784.0,29752045568.0,254189568.0,6409884.0,2062287.0
12-04 09:45:14,30.394,16.952,51.712,0.0,0.0,0.942,0.0,2158592.0,0.0,20.0,3212316672.0,401018880.0,29776093184.0,229646336.0,3779516.0,1729049.0
12-04 09:45:15,31.969,15.854,51.394,0.0,0.0,0.784,0.0,2256896.0,0.0,24.0,3211915264.0,400801792.0,29777772544.0,228585472.0,5837659.0,1767497.0
12-04 09:45:16,30.382,16.493,52.083,0.087,0.0,0.955,0.0,4349952.0,0.0,38.0,3213844480.0,400404480.0,29758828544.0,245997568.0,6014226.0,1855710.0
12-04 09:45:17,32.250,15.997,51.069,0.0,0.0,0.684,0.0,2334720.0,0.0,27.0,3213897728.0,400195584.0,29761273856.0,243707904.0,6307597.0,2025629.0
12-04 09:45:18,32.454,14.512,52.067,0.088,0.0,0.880,0.0,2281472.0,0.0,26.0,3213242368.0,399994880.0,29762265088.0,243572736.0,5875918.0,1770813.0
12-04 09:45:19,33.049,16.014,50.341,0.085,0.0,0.511,0.0,2215936.0,0.0,21.0,3213524992.0,399794176.0,29762871296.0,242884608.0,5725730.0,1710707.0
12-04 09:45:20,31.515,16.364,51.082,0.087,0.0,0.952,0.0,4411392.0,0.0,42.0,3213811712.0,399585280.0,29767655424.0,238022656.0,6493256.0,2086763.0
12-04 09:45:21,33.013,14.585,51.528,0.087,0.0,0.786,0.0,2232320.0,0.0,23.0,3212779520.0,399343616.0,29766803456.0,240148480.0,3750321.0,1704600.0
12-04 09:45:22,32.727,16.017,50.563,0.0,0.0,0.693,0.0,5447680.0,0.0,35.0,3213762560.0,399134720.0,29765500928.0,240676864.0,5821869.0,1763085.0
12-04 09:45:23,32.124,16.149,50.432,0.086,0.0,1.209,0.0,4329472.0,0.0,38.0,3211968512.0,398942208.0,29770772480.0,237391872.0,4026865.0,1881997.0
12-04 09:45:24,29.905,16.076,50.821,2.334,0.0,0.864,4096.0,64458752.0,1.0,136.0,3212054528.0,398745600.0,29772427264.0,235847680.0,2298393.0,2012665.0
12-04 09:45:25,16.358,11.804,59.275,11.720,0.0,0.843,8192.0,272629760.0,2.0,510.0,3213938688.0,398540800.0,29761744896.0,244850688.0,3329422.0,1745749.0
12-04 09:45:26,16.007,10.757,62.651,9.811,0.0,0.775,16384.0,270561280.0,4.0,538.0,3214413824.0,398557184.0,29774733312.0,231370752.0,2782335.0,1723702.0
12-04 09:45:27,26.966,15.298,55.143,1.383,0.0,1.210,0.0,64036864.0,0.0,137.0,3213705216.0,398348288.0,29773963264.0,233058304.0,10968658.0,1816141.0
12-04 09:45:28,33.817,15.115,50.213,0.085,0.0,0.769,4096.0,2281472.0,1.0,25.0,3214360576.0,398139392.0,29774946304.0,231628800.0,3909072.0,1805247.0
12-04 09:45:29,31.639,14.987,52.498,0.0,0.0,0.876,0.0,2252800.0,0.0,24.0,3213832192.0,397938688.0,29777760256.0,229543936.0,5729438.0,1647679.0
12-04 09:45:30,31.491,16.053,51.316,0.088,0.0,1.053,0.0,4145152.0,0.0,29.0,3215839232.0,397733888.0,29779128320.0,226373632.0,9736485.0,1849452.0
12-04 09:45:31,31.651,16.595,50.898,0.0,0.0,0.855,0.0,2527232.0,0.0,38.0,3214438400.0,397312000.0,29760495616.0,246829056.0,6648340.0,2015126.0
12-04 09:45:32,31.597,16.994,50.726,0.0,0.0,0.683,0.0,2265088.0,0.0,23.0,3215167488.0,397103104.0,29760946176.0,245858304.0,5844031.0,1800269.0
12-04 09:45:33,32.052,15.371,51.528,0.0,0.0,1.048,0.0,2199552.0,0.0,21.0,3215175680.0,396890112.0,29762400256.0,244609024.0,7873493.0,1769112.0
12-04 09:45:34,35.107,17.597,46.009,0.515,0.0,0.773,0.0,50417664.0,0.0,134.0,3213934592.0,396345344.0,29771198464.0,237596672.0,5926583.0,1787607.0
12-04 09:45:35,34.652,16.595,47.291,0.516,0.0,0.946,4096.0,38330368.0,1.0,110.0,3212050432.0,395948032.0,29702758400.0,308318208.0,6431851.0,2083039.0
12-04 09:45:36,31.935,16.695,50.514,0.0,0.0,0.856,0.0,2187264.0,0.0,20.0,3212976128.0,395952128.0,29725847552.0,284299264.0,5794840.0,1739228.0
12-04 09:45:37,32.216,16.409,50.859,0.0,0.0,0.515,0.0,2170880.0,0.0,20.0,3213299712.0,395952128.0,29749452800.0,260370432.0,5890571.0,1795747.0
12-04 09:45:38,31.384,17.111,50.387,0.086,0.0,1.032,0.0,4186112.0,0.0,32.0,3213959168.0,395956224.0,29774962688.0,234196992.0,6064264.0,1882744.0
12-04 09:45:39,32.667,15.552,50.912,0.0,0.0,0.869,0.0,2379776.0,0.0,28.0,3213733888.0,395743232.0,29775880192.0,233717760.0,6165425.0,1940427.0
12-04 09:45:40,32.971,16.485,49.707,0.084,0.0,0.753,0.0,2220032.0,0.0,26.0,3213438976.0,395509760.0,29775425536.0,234700800.0,5683501.0,1665130.0
12-04 09:45:41,32.158,16.079,50.731,0.086,0.0,0.946,0.0,4362240.0,0.0,38.0,3213672448.0,395309056.0,29778886656.0,231206912.0,3987958.0,1852142.0
12-04 09:45:42,31.665,16.393,51.079,0.0,0.0,0.863,0.0,2338816.0,0.0,31.0,3213766656.0,395096064.0,29779439616.0,230772736.0,6438332.0,2078610.0
12-04 09:45:43,32.625,16.313,50.127,0.0,0.0,0.935,0.0,2240512.0,0.0,23.0,3213385728.0,394883072.0,29781917696.0,228888576.0,5812056.0,1743730.0
12-04 09:45:44,32.671,15.298,51.080,0.086,0.0,0.864,0.0,2244608.0,0.0,25.0,3212857344.0,394698752.0,29783093248.0,228425728.0,5811371.0,1752908.0
12-04 09:45:45,31.643,15.997,51.224,0.087,0.0,1.049,0.0,4263936.0,0.0,35.0,3213324288.0,394465280.0,29783314432.0,227971072.0,6247169.0,1953820.0
12-04 09:45:46,32.442,15.703,50.906,0.0,0.0,0.949,0.0,2371584.0,0.0,29.0,3213254656.0,394260480.0,29785092096.0,226467840.0,6057061.0,1899733.0
12-04 09:45:47,32.678,16.339,50.214,0.086,0.0,0.684,0.0,2334720.0,0.0,28.0,3212824576.0,393846784.0,29765578752.0,246824960.0,5878834.0,1755323.0
12-04 09:45:48,32.236,16.464,50.607,0.0,0.0,0.693,0.0,2236416.0,0.0,22.0,3211440128.0,393637888.0,29767000064.0,246996992.0,5841249.0,1788905.0
12-04 09:45:49,31.136,16.219,51.691,0.087,0.0,0.867,0.0,4399104.0,0.0,43.0,3213209600.0,393433088.0,29769437184.0,242995200.0,4371192.0,2001821.0
12-04 09:45:50,31.634,15.466,52.021,0.0,0.0,0.879,0.0,2228224.0,0.0,22.0,3212677120.0,393224192.0,29772361728.0,240812032.0,5803089.0,1756095.0
12-04 09:45:51,32.620,15.753,50.771,0.086,0.0,0.771,0.0,2240512.0,0.0,23.0,3213619200.0,393015296.0,29771436032.0,241004544.0,5822193.0,1758781.0
12-04 09:45:52,31.697,16.193,50.991,0.0,0.0,1.120,0.0,4255744.0,0.0,34.0,3212107776.0,392802304.0,29777276928.0,236888064.0,6043929.0,1862594.0
12-04 09:45:53,31.877,16.367,50.985,0.086,0.0,0.686,0.0,2404352.0,0.0,31.0,3213131776.0,392605696.0,29777973248.0,235364352.0,6254374.0,1986274.0
12-04 09:45:54,32.214,15.848,51.163,0.0,0.0,0.775,0.0,2220032.0,0.0,21.0,3214528512.0,392409088.0,29778284544.0,233852928.0,5826573.0,1753244.0
12-04 09:45:55,31.955,16.365,51.077,0.0,0.0,0.603,0.0,2244608.0,0.0,22.0,3213414400.0,392200192.0,29781131264.0,232329216.0,1749939.0,1716991.0
12-04 09:45:56,30.998,15.937,51.751,0.613,0.0,0.701,0.0,18468864.0,0.0,63.0,3211202560.0,391892992.0,29771444224.0,244535296.0,3466488.0,2030642.0
12-04 09:45:57,4.121,1.934,78.301,15.475,0.0,0.168,12288.0,268480512.0,3.0,500.0,3212787712.0,391901184.0,29774868480.0,239517696.0,2672685.0,1142551.0
12-04 09:45:58,4.020,2.178,78.392,15.410,0.0,0.0,8192.0,272211968.0,2.0,517.0,3212750848.0,391909376.0,29777268736.0,237146112.0,1612701.0,1032717.0
12-04 09:45:59,23.305,10.593,61.780,3.983,0.0,0.339,0.0,94683136.0,0.0,207.0,3212062720.0,391696384.0,29770608640.0,244707328.0,6097011.0,1392148.0
12-04 09:46:00,29.809,18.718,50.173,0.0,0.0,1.300,0.0,2113536.0,0.0,16.0,3217276928.0,391454720.0,29767159808.0,243183616.0,4908283.0,1789715.0
12-04 09:46:01,30.743,16.055,52.519,0.0,0.0,0.683,0.0,237568.0,0.0,10.0,3216461824.0,391237632.0,29767163904.0,244211712.0,12143379.0,2328455.0
12-04 09:46:02,31.160,17.951,49.619,0.0,0.0,1.270,0.0,2191360.0,0.0,21.0,3218300928.0,391024640.0,29768552448.0,241197056.0,8517512.0,2143772.0
12-04 09:46:03,31.085,16.994,50.640,0.085,0.0,1.196,0.0,2142208.0,0.0,17.0,3217666048.0,390811648.0,29769687040.0,240910336.0,6156138.0,1915365.0
12-04 09:46:04,30.634,16.285,52.377,0.0,0.0,0.704,0.0,2207744.0,0.0,21.0,3218477056.0,390590464.0,29771243520.0,238764032.0,8302452.0,1996701.0
12-04 09:46:05,30.131,16.856,52.227,0.0,0.0,0.786,0.0,2412544.0,0.0,31.0,3217776640.0,390385664.0,29773484032.0,237428736.0,6360719.0,2022494.0
12-04 09:46:06,32.244,15.907,50.989,0.086,0.0,0.774,0.0,2199552.0,0.0,21.0,3218669568.0,390168576.0,29773139968.0,237096960.0,6175897.0,1924957.0
12-04 09:46:07,32.935,15.956,50.341,0.0,0.0,0.768,0.0,2269184.0,0.0,23.0,3218333696.0,389959680.0,29774979072.0,235802624.0,5860792.0,1787716.0
12-04 09:46:08,31.551,13.059,54.864,0.088,0.0,0.438,0.0,6397952.0,0.0,53.0,3219042304.0,389750784.0,29778812928.0,231469056.0,3088995.0,736081.0
12-04 09:46:09,33.933,11.568,54.327,0.171,0.0,0.0,0.0,9822208.0,0.0,82.0,3219292160.0,389513216.0,29781925888.0,228343808.0,555934.0,296387.0
12-04 09:46:10,36.765,12.457,49.394,1.211,0.0,0.173,4096.0,82927616.0,1.0,212.0,3222126592.0,388599808.0,29768904704.0,239443968.0,2120212.0,254522.0
12-04 09:46:11,34.028,12.847,52.257,0.868,0.0,0.0,4096.0,53538816.0,1.0,178.0,3219922944.0,388296704.0,29676498944.0,334356480.0,443234.0,237237.0
12-04 09:46:12,31.076,12.326,56.337,0.260,0.0,0.0,0.0,6475776.0,0.0,59.0,3218440192.0,388313088.0,29703618560.0,308703232.0,443538.0,237452.0
12-04 09:46:13,31.969,12.447,55.499,0.085,0.0,0.0,0.0,6467584.0,0.0,58.0,3217539072.0,388325376.0,29729140736.0,284069888.0,443166.0,237024.0
12-04 09:46:14,32.509,12.287,55.034,0.171,0.0,0.0,0.0,6467584.0,0.0,58.0,3216355328.0,388329472.0,29757276160.0,257114112.0,444246.0,240034.0
12-04 09:46:15,34.062,11.775,54.079,0.084,0.0,0.0,0.0,6467584.0,0.0,58.0,3219402752.0,388333568.0,29783519232.0,227819520.0,440546.0,233541.0
12-04 09:46:16,31.079,13.356,55.394,0.171,0.0,0.0,0.0,6475776.0,0.0,59.0,3217825792.0,388104192.0,29785374720.0,227770368.0,446374.0,242304.0
12-04 09:46:17,32.112,12.947,54.770,0.170,0.0,0.0,0.0,6492160.0,0.0,63.0,3220135936.0,387694592.0,29769043968.0,242200576.0,459387.0,253449.0
12-04 09:46:18,30.796,11.592,57.439,0.173,0.0,0.0,0.0,8388608.0,0.0,66.0,3219300352.0,387465216.0,29772480512.0,239828992.0,440873.0,234094.0
12-04 09:46:19,32.316,12.383,55.216,0.085,0.0,0.0,0.0,6701056.0,0.0,71.0,3218309120.0,387268608.0,29778202624.0,235294720.0,588110.0,312471.0
12-04 09:46:20,31.374,12.878,55.575,0.173,0.0,0.0,0.0,6496256.0,0.0,58.0,3220414464.0,387072000.0,29781889024.0,229699584.0,443498.0,238542.0
12-04 09:46:21,32.075,12.521,55.317,0.086,0.0,0.0,4096.0,6500352.0,1.0,61.0,3218968576.0,386867200.0,29784875008.0,228364288.0,445395.0,240615.0
12-04 09:46:22,32.907,11.509,55.499,0.085,0.0,0.0,0.0,6533120.0,0.0,64.0,3221159936.0,386465792.0,29767307264.0,244142080.0,443627.0,237185.0
12-04 09:46:23,30.517,13.190,56.207,0.086,0.0,0.0,0.0,6492160.0,0.0,62.0,3219439616.0,386269184.0,29771726848.0,241639424.0,442995.0,236439.0
12-04 09:46:24,32.594,11.860,55.375,0.171,0.0,0.0,0.0,6504448.0,0.0,59.0,3221856256.0,386064384.0,29776986112.0,234168320.0,443968.0,238201.0
12-04 09:46:25,32.388,11.512,55.928,0.086,0.0,0.086,0.0,6483968.0,0.0,59.0,3219816448.0,385863680.0,29781864448.0,231530496.0,443342.0,237031.0
12-04 09:46:26,30.848,13.025,56.041,0.086,0.0,0.0,0.0,6492160.0,0.0,60.0,3219189760.0,385658880.0,29787807744.0,226418688.0,442283.0,235147.0
12-04 09:46:27,31.687,12.266,55.963,0.085,0.0,0.0,0.0,6492160.0,0.0,62.0,3220783104.0,385269760.0,29769728000.0,243294208.0,443845.0,237669.0
12-04 09:46:28,32.686,12.500,54.561,0.253,0.0,0.0,0.0,10096640.0,0.0,85.0,3222233088.0,385089536.0,29773934592.0,237817856.0,527808.0,282982.0
12-04 09:46:29,6.365,2.596,74.288,16.750,0.0,0.0,8192.0,230514688.0,2.0,426.0,3222106112.0,384917504.0,29764972544.0,247078912.0,6361.0,9129.0
12-04 09:46:30,0.168,0.419,88.013,11.400,0.0,0.0,16384.0,263458816.0,4.0,476.0,3222224896.0,384933888.0,29764988928.0,246927360.0,3312.0,3427.0
12-04 09:46:31,16.723,6.537,70.458,6.282,0.0,0.0,4096.0,179318784.0,1.0,336.0,3220799488.0,384589824.0,29769027584.0,244658176.0,296146.0,159610.0
12-04 09:46:32,34.862,11.246,53.201,0.606,0.0,0.087,4096.0,44695552.0,1.0,137.0,3219484672.0,384286720.0,29708107776.0,307195904.0,442896.0,236928.0
12-04 09:46:33,31.330,12.704,55.794,0.172,0.0,0.0,0.0,6475776.0,0.0,58.0,3218325504.0,384294912.0,29734699008.0,281755648.0,442167.0,236292.0
12-04 09:46:34,31.228,12.284,56.315,0.173,0.0,0.0,0.0,9953280.0,0.0,67.0,3217981440.0,384348160.0,29761286144.0,255459328.0,442784.0,236298.0
12-04 09:46:35,35.751,12.263,51.036,0.950,0.0,0.0,4096.0,62447616.0,1.0,174.0,3219058688.0,383746048.0,29770248192.0,246022144.0,442878.0,236237.0
12-04 09:46:36,34.884,12.748,51.077,1.292,0.0,0.0,4096.0,77438976.0,1.0,220.0,3220992000.0,383258624.0,29672882176.0,341942272.0,444901.0,239979.0
12-04 09:46:37,32.876,11.760,55.193,0.086,0.0,0.086,0.0,6529024.0,0.0,60.0,3219046400.0,383295488.0,29699903488.0,316829696.0,445334.0,239200.0
12-04 09:46:38,31.245,11.845,56.738,0.172,0.0,0.0,0.0,6467584.0,0.0,57.0,3220213760.0,383328256.0,29726638080.0,288894976.0,5300.0,6662.0
12-04 09:46:39,12.982,4.606,82.328,0.084,0.0,0.0,0.0,3981312.0,0.0,38.0,3219210240.0,383336448.0,29740584960.0,275943424.0,3723.0,4561.0
12-04 09:46:40,0.083,0.417,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3218927616.0,383336448.0,29740613632.0,276197376.0,3501.0,4250.0
12-04 09:46:41,0.167,0.251,99.499,0.084,0.0,0.0,0.0,53248.0,0.0,4.0,3219042304.0,383344640.0,29740617728.0,276070400.0,2832.0,3138.0
12-04 09:46:42,0.084,0.168,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3219165184.0,383344640.0,29740621824.0,275943424.0,4607.0,5454.0
12-04 09:46:43,3.440,2.265,94.211,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3219165184.0,383344640.0,29740621824.0,275943424.0,446736.0,392627.0
12-04 09:46:44,22.947,12.701,63.590,0.0,0.0,0.762,0.0,49152.0,0.0,3.0,3216523264.0,383344640.0,29757775872.0,261431296.0,3730248.0,1781456.0
12-04 09:46:45,32.784,14.224,51.778,0.087,0.0,1.127,0.0,2154496.0,0.0,21.0,3210690560.0,383356928.0,29780176896.0,244850688.0,5885881.0,1838915.0
12-04 09:46:46,31.642,16.767,50.387,0.0,0.0,1.204,0.0,4190208.0,0.0,33.0,3212029952.0,383156224.0,29785006080.0,238882816.0,5901336.0,1848509.0
12-04 09:46:47,30.648,16.200,52.364,0.088,0.0,0.701,0.0,2314240.0,0.0,29.0,3212558336.0,382963712.0,29785436160.0,238116864.0,5834942.0,2206550.0
12-04 09:46:48,33.046,15.146,50.602,0.086,0.0,1.119,0.0,2158592.0,0.0,20.0,3212185600.0,382763008.0,29787848704.0,236277760.0,6752285.0,1881637.0
12-04 09:46:49,31.661,15.917,51.817,0.0,0.0,0.606,0.0,2170880.0,0.0,21.0,3210534912.0,382578688.0,29790707712.0,235253760.0,6035117.0,1925324.0
12-04 09:46:50,31.469,15.559,52.010,0.0,0.0,0.962,0.0,2162688.0,0.0,20.0,3211333632.0,382382080.0,29791010816.0,234348544.0,5975703.0,1901128.0
12-04 09:46:51,29.802,18.088,51.077,0.086,0.0,0.947,0.0,2166784.0,0.0,21.0,3211337728.0,382181376.0,29793517568.0,232038400.0,5985058.0,1901779.0
12-04 09:46:52,31.310,16.565,51.171,0.0,0.0,0.954,0.0,2179072.0,0.0,23.0,3210858496.0,381980672.0,29796012032.0,230223872.0,6009867.0,1889919.0
12-04 09:46:53,31.319,17.106,50.638,0.085,0.0,0.851,0.0,4194304.0,0.0,34.0,3210608640.0,381792256.0,29799084032.0,227590144.0,6296155.0,2060079.0
12-04 09:46:54,32.866,14.636,51.534,0.0,0.0,0.964,0.0,2285568.0,0.0,27.0,3213037568.0,381386752.0,29777252352.0,247398400.0,6375163.0,2095184.0
12-04 09:46:55,31.880,16.325,51.111,0.0,0.0,0.684,0.0,2170880.0,0.0,20.0,3213086720.0,381202432.0,29778894848.0,245891072.0,6003224.0,1896682.0
12-04 09:46:56,31.747,16.782,50.606,0.0,0.0,0.865,0.0,2166784.0,0.0,22.0,3211898880.0,380997632.0,29781843968.0,244334592.0,5970961.0,1887253.0
12-04 09:46:57,32.444,16.007,50.775,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3212214272.0,380805120.0,29783670784.0,242384896.0,5983037.0,1885404.0
12-04 09:46:58,30.934,17.652,50.728,0.086,0.0,0.600,0.0,2158592.0,0.0,21.0,3210919936.0,380624896.0,29784641536.0,242888704.0,6041959.0,1931618.0
12-04 09:46:59,31.775,16.710,50.736,0.087,0.0,0.693,0.0,4227072.0,0.0,38.0,3211616256.0,380465152.0,29788057600.0,238936064.0,4093586.0,1945506.0
12-04 09:47:00,31.904,16.552,50.686,0.0,0.0,0.858,0.0,2285568.0,0.0,26.0,3208757248.0,380272640.0,29790728192.0,239316992.0,2462416.0,2151998.0
12-04 09:47:01,33.531,15.241,50.550,0.0,0.0,0.677,0.0,2195456.0,0.0,22.0,3211124736.0,380039168.0,29786185728.0,241725440.0,3987029.0,1875326.0
12-04 09:47:02,32.255,14.685,52.273,0.0,0.0,0.787,0.0,2166784.0,0.0,22.0,3211513856.0,379854848.0,29787242496.0,240463872.0,8589970.0,1880639.0
12-04 09:47:03,30.936,16.898,51.300,0.0,0.0,0.867,0.0,2154496.0,0.0,19.0,3210928128.0,379678720.0,29789081600.0,239386624.0,7350153.0,1851170.0
12-04 09:47:04,31.877,15.596,51.414,0.257,0.0,0.857,0.0,2199552.0,0.0,24.0,3210723328.0,379494400.0,29790236672.0,238620672.0,8086932.0,1957734.0
12-04 09:47:05,31.794,16.202,50.784,0.0,0.0,1.220,0.0,4194304.0,0.0,34.0,3211685888.0,379297792.0,29792960512.0,235130880.0,5928679.0,1865772.0
12-04 09:47:06,31.362,16.281,47.472,3.856,0.0,1.028,8192.0,182112256.0,2.0,362.0,3211034624.0,379084800.0,29791084544.0,237871104.0,6237557.0,2014613.0
12-04 09:47:07,20.224,12.995,54.303,11.446,0.0,1.033,4096.0,264380416.0,1.0,489.0,3213037568.0,378888192.0,29784154112.0,242995200.0,5519682.0,2154790.0
12-04 09:47:08,20.511,13.277,57.702,7.574,0.0,0.936,4096.0,229470208.0,1.0,433.0,3211657216.0,378896384.0,29800886272.0,227635200.0,9104547.0,1959208.0
12-04 09:47:09,31.421,16.353,50.942,0.086,0.0,1.199,0.0,2220032.0,0.0,29.0,3212075008.0,378503168.0,29781946368.0,246550528.0,5816207.0,1783097.0
12-04 09:47:10,32.118,15.885,51.302,0.087,0.0,0.608,0.0,2179072.0,0.0,24.0,3212881920.0,378318848.0,29782040576.0,245833728.0,5887216.0,1857452.0
12-04 09:47:11,31.637,17.472,49.958,0.0,0.0,0.933,0.0,4194304.0,0.0,35.0,3213033472.0,378138624.0,29785669632.0,242233344.0,5999952.0,1876864.0
12-04 09:47:12,31.489,16.511,50.979,0.0,0.0,1.021,0.0,2289664.0,0.0,27.0,3211997184.0,377901056.0,29782265856.0,246910976.0,6446229.0,2137393.0
12-04 09:47:13,33.044,15.178,50.911,0.0,0.0,0.867,0.0,2195456.0,0.0,22.0,3211657216.0,377708544.0,29783138304.0,246571008.0,6225473.0,2050968.0
12-04 09:47:14,31.946,16.737,50.552,0.085,0.0,0.680,0.0,2166784.0,0.0,21.0,3210485760.0,377520128.0,29785501696.0,245567488.0,6030049.0,1922154.0
12-04 09:47:15,31.534,17.138,50.728,0.086,0.0,0.514,0.0,2162688.0,0.0,20.0,3212193792.0,377327616.0,29785665536.0,243888128.0,5949075.0,1874010.0
12-04 09:47:16,32.601,16.470,49.831,0.084,0.0,1.014,0.0,2183168.0,0.0,23.0,3212685312.0,377139200.0,29787082752.0,242167808.0,6006745.0,1904983.0
12-04 09:47:17,31.830,14.766,52.343,0.0,0.0,1.061,0.0,2162688.0,0.0,20.0,3211083776.0,376942592.0,29788360704.0,242688000.0,6060125.0,1948867.0
12-04 09:47:18,31.634,16.162,51.080,0.086,0.0,1.037,0.0,4202496.0,0.0,36.0,3211911168.0,376750080.0,29792501760.0,237912064.0,5981548.0,1878415.0
12-04 09:47:19,30.544,16.997,51.424,0.0,0.0,1.035,0.0,2166784.0,0.0,22.0,3212279808.0,376565760.0,29793157120.0,237072384.0,4304507.0,2038170.0
12-04 09:47:20,31.846,15.136,51.969,0.0,0.0,1.050,4096.0,2289664.0,1.0,27.0,3213262848.0,376377344.0,29795295232.0,234139648.0,8501918.0,2174468.0
12-04 09:47:21,32.409,15.685,51.213,0.0,0.0,0.693,0.0,2166784.0,0.0,22.0,3211284480.0,376180736.0,29797036032.0,234573824.0,5968361.0,1883406.0
12-04 09:47:22,33.449,14.422,50.999,0.087,0.0,1.043,0.0,2174976.0,0.0,21.0,3211309056.0,375971840.0,29795373056.0,236421120.0,5925123.0,1846509.0
12-04 09:47:23,31.053,15.702,52.281,0.0,0.0,0.965,0.0,2162688.0,0.0,20.0,3211759616.0,375787520.0,29796868096.0,234659840.0,5991048.0,1897376.0
12-04 09:47:24,32.439,15.138,51.211,0.087,0.0,1.125,0.0,2174976.0,0.0,21.0,3211808768.0,375599104.0,29797441536.0,234225664.0,6045940.0,1923380.0
12-04 09:47:25,33.477,15.491,50.172,0.0,0.0,0.861,0.0,4186112.0,0.0,33.0,3211251712.0,375406592.0,29800996864.0,231419904.0,6062340.0,1931367.0
12-04 09:47:26,31.234,16.307,51.769,0.0,0.0,0.690,98304.0,2301952.0,5.0,27.0,3211231232.0,375222272.0,29803520000.0,229101568.0,6315383.0,2048963.0
12-04 09:47:27,32.476,16.367,50.300,0.0,0.0,0.857,0.0,2166784.0,0.0,22.0,3210768384.0,375029760.0,29804175360.0,229101568.0,6312999.0,2075546.0
12-04 09:47:28,31.799,17.221,49.957,0.085,0.0,0.938,0.0,2179072.0,0.0,22.0,3213348864.0,374657024.0,29784821760.0,246247424.0,5954570.0,1864271.0
12-04 09:47:29,30.306,16.507,52.227,0.0,0.0,0.961,0.0,2170880.0,0.0,21.0,3213635584.0,374464512.0,29785755648.0,245219328.0,5239477.0,1903534.0
12-04 09:47:30,31.597,17.079,50.299,0.0,0.0,1.025,0.0,2179072.0,0.0,20.0,3211972608.0,374267904.0,29788372992.0,244461568.0,6693743.0,1856308.0
12-04 09:47:31,30.890,16.928,51.047,0.087,0.0,1.047,0.0,4141056.0,0.0,30.0,3212570624.0,374071296.0,29790773248.0,241659904.0,5970351.0,1875172.0
12-04 09:47:32,31.775,16.104,51.169,0.0,0.0,0.952,0.0,2269184.0,0.0,26.0,3212816384.0,373886976.0,29791444992.0,240926720.0,6237182.0,2021381.0
12-04 09:47:33,31.906,16.346,50.962,0.087,0.0,0.699,0.0,2347008.0,0.0,29.0,3212505088.0,373694464.0,29793820672.0,239054848.0,6547764.0,2162276.0
12-04 09:47:34,32.069,15.690,51.379,0.086,0.0,0.776,0.0,2174976.0,0.0,22.0,3212894208.0,373518336.0,29795061760.0,237600768.0,5981252.0,1913625.0
12-04 09:47:35,31.986,17.025,50.301,0.0,0.0,0.688,0.0,5718016.0,0.0,33.0,3211710464.0,373325824.0,29798305792.0,235732992.0,6012582.0,1905750.0
12-04 09:47:36,36.784,16.595,44.397,0.941,0.0,1.283,4096.0,78868480.0,1.0,180.0,3213590528.0,372514816.0,29791543296.0,241426432.0,6013738.0,1900574.0
12-04 09:47:37,35.344,17.842,45.455,0.680,0.0,0.680,4096.0,55980032.0,1.0,149.0,3212685312.0,372211712.0,29694980096.0,339197952.0,3978500.0,1891502.0
12-04 09:47:38,30.716,16.056,50.698,1.658,0.0,0.873,4096.0,116744192.0,1.0,234.0,3210964992.0,372219904.0,29718687744.0,317202432.0,1900299.0,1842999.0
12-04 09:47:39,25.961,15.286,49.018,8.711,0.0,1.025,12288.0,268468224.0,3.0,499.0,3210051584.0,372240384.0,29735923712.0,300859392.0,4497614.0,2243407.0
12-04 09:47:40,16.710,11.800,60.379,10.508,0.0,0.603,8192.0,267575296.0,2.0,509.0,3209584640.0,372248576.0,29750902784.0,286339072.0,1890114.0,1855662.0
12-04 09:47:41,30.591,15.596,52.442,0.686,0.0,0.686,0.0,32452608.0,0.0,86.0,3210051584.0,372277248.0,29775040512.0,261705728.0,6016734.0,1883356.0
12-04 09:47:42,31.826,17.235,50.341,0.0,0.0,0.597,0.0,2162688.0,0.0,19.0,3210760192.0,372285440.0,29798866944.0,237162496.0,9927287.0,1852176.0
12-04 09:47:43,32.442,15.789,50.992,0.173,0.0,0.604,0.0,5373952.0,0.0,33.0,3211550720.0,372072448.0,29795786752.0,239665152.0,7825622.0,1787511.0
12-04 09:47:44,31.355,15.146,52.613,0.0,0.0,0.886,0.0,2256896.0,0.0,25.0,3209932800.0,371879936.0,29797548032.0,239714304.0,8150489.0,1968958.0
12-04 09:47:45,31.359,16.376,51.132,0.174,0.0,0.958,0.0,4153344.0,0.0,35.0,3211784192.0,371695616.0,29801639936.0,233955328.0,6552676.0,1862123.0
12-04 09:47:46,32.792,16.482,49.872,0.0,0.0,0.854,0.0,2269184.0,0.0,28.0,3210735616.0,371523584.0,29802217472.0,234598400.0,7647610.0,2011135.0
12-04 09:47:47,31.421,16.866,50.942,0.086,0.0,0.685,0.0,2342912.0,0.0,30.0,3211472896.0,371351552.0,29804457984.0,231792640.0,6526756.0,2156077.0
12-04 09:47:48,31.196,16.464,51.560,0.0,0.0,0.780,0.0,2154496.0,0.0,20.0,3211087872.0,371187712.0,29805944832.0,230854656.0,7951024.0,1866571.0
12-04 09:47:49,32.231,16.709,50.212,0.0,0.0,0.848,4096.0,2215936.0,1.0,24.0,3211415552.0,371019776.0,29807595520.0,229044224.0,3969465.0,1889572.0
12-04 09:47:50,32.261,15.565,51.304,0.0,0.0,0.870,0.0,2158592.0,0.0,21.0,3210760192.0,370843648.0,29807845376.0,229625856.0,8053768.0,1939661.0
12-04 09:47:51,30.663,17.054,51.163,0.086,0.0,1.034,0.0,2215936.0,0.0,23.0,3211362304.0,370667520.0,29806489600.0,230555648.0,4467002.0,1863622.0
12-04 09:47:52,33.248,15.221,50.510,0.0,0.0,1.020,0.0,2166784.0,0.0,21.0,3210334208.0,370499584.0,29807951872.0,230289408.0,7627515.0,1973706.0
12-04 09:47:53,31.146,15.573,52.143,0.087,0.0,1.050,0.0,2183168.0,0.0,24.0,3212177408.0,370331648.0,29809569792.0,226996224.0,6061987.0,1915608.0
12-04 09:47:54,35.649,17.406,45.439,0.586,0.0,0.921,4096.0,54648832.0,1.0,142.0,3210579968.0,369688576.0,29798232064.0,240574464.0,6024936.0,1870583.0
12-04 09:47:55,33.933,17.052,47.729,0.343,0.0,0.943,12288.0,38465536.0,3.0,103.0,3208777728.0,369340416.0,29726871552.0,314085376.0,6210857.0,2024128.0
12-04 09:47:56,31.148,16.480,51.079,0.086,0.0,1.208,0.0,2285568.0,0.0,26.0,3209158656.0,369344512.0,29751263232.0,289308672.0,6414197.0,2130906.0
12-04 09:47:57,32.044,17.241,49.537,0.084,0.0,1.093,0.0,2170880.0,0.0,21.0,3208671232.0,369385472.0,29773012992.0,268005376.0,6102569.0,1946570.0
12-04 09:47:58,30.963,16.392,51.951,0.0,0.0,0.694,0.0,2158592.0,0.0,19.0,3209236480.0,369389568.0,29796569088.0,243879936.0,6005969.0,1906898.0
12-04 09:47:59,32.590,16.123,50.515,0.0,0.0,0.772,0.0,2162688.0,0.0,20.0,3210579968.0,369213440.0,29798645760.0,240635904.0,5947058.0,1868753.0
12-04 09:48:00,30.614,16.491,52.105,0.088,0.0,0.702,0.0,2211840.0,0.0,22.0,3209990144.0,369041408.0,29800927232.0,239116288.0,5022233.0,1785295.0
12-04 09:48:01,32.458,15.486,51.094,0.087,0.0,0.875,4096.0,4067328.0,1.0,26.0,3211280384.0,368857088.0,29802889216.0,236048384.0,6922254.0,1965139.0
12-04 09:48:02,31.501,15.881,51.571,0.0,0.0,1.047,0.0,2322432.0,0.0,30.0,3211026432.0,368685056.0,29805596672.0,233766912.0,6294752.0,2045061.0
12-04 09:48:03,30.607,16.271,52.243,0.0,0.0,0.880,0.0,2326528.0,0.0,30.0,3209764864.0,368525312.0,29807456256.0,233328640.0,6485380.0,2167265.0
12-04 09:48:04,32.084,15.606,51.264,0.0,0.0,1.046,0.0,2170880.0,0.0,22.0,3209932800.0,368365568.0,29808050176.0,232726528.0,5982837.0,1871538.0
12-04 09:48:05,32.479,15.812,50.940,0.085,0.0,0.684,0.0,2220032.0,0.0,24.0,3209809920.0,368197632.0,29810094080.0,230973440.0,5934483.0,1856987.0
12-04 09:48:06,31.794,15.418,51.829,0.0,0.0,0.958,0.0,2191360.0,0.0,21.0,3211603968.0,368017408.0,29811740672.0,227713024.0,5932753.0,1871962.0
12-04 09:48:07,31.712,15.639,51.694,0.0,0.0,0.956,0.0,2207744.0,0.0,22.0,3211014144.0,367837184.0,29813239808.0,226983936.0,5984783.0,1872004.0
12-04 09:48:08,31.574,15.567,51.803,0.088,0.0,0.967,0.0,4149248.0,0.0,31.0,3210989568.0,367468544.0,29795319808.0,245297152.0,6107099.0,1951449.0
12-04 09:48:09,31.379,15.862,51.121,0.172,0.0,1.466,0.0,2297856.0,0.0,30.0,3209912320.0,367300608.0,29796569088.0,245293056.0,6159166.0,1981898.0
12-04 09:48:10,30.829,15.112,52.159,0.950,0.0,0.950,4096.0,38129664.0,1.0,88.0,3210227712.0,367144960.0,29796892672.0,244809728.0,4374917.0,2098132.0
12-04 09:48:11,5.175,2.337,77.713,14.524,0.0,0.250,8192.0,268685312.0,2.0,524.0,3210719232.0,367153152.0,29799530496.0,241672192.0,678399.0,1186951.0
12-04 09:48:12,4.599,2.090,78.595,14.548,0.0,0.167,8192.0,273711104.0,2.0,504.0,3209572352.0,367161344.0,29802573824.0,239767552.0,1327593.0,1192833.0
12-04 09:48:13,25.897,11.538,60.0,1.966,0.0,0.598,0.0,68927488.0,0.0,138.0,3209129984.0,366981120.0,29798834176.0,244129792.0,3215915.0,1478763.0
12-04 09:48:14,31.374,17.200,49.697,0.086,0.0,1.642,0.0,1007616.0,0.0,15.0,3208802304.0,366804992.0,29800787968.0,242679808.0,4909063.0,1833563.0
12-04 09:48:15,30.696,15.391,53.310,0.0,0.0,0.602,0.0,122880.0,0.0,6.0,3210702848.0,366620672.0,29799026688.0,242724864.0,12285377.0,2427042.0
12-04 09:48:16,30.285,17.429,50.906,0.0,0.0,1.381,0.0,2203648.0,0.0,23.0,3212763136.0,366444544.0,29801807872.0,238059520.0,7313404.0,2098131.0
12-04 09:48:17,32.056,16.376,50.871,0.0,0.0,0.697,0.0,2048000.0,0.0,15.0,3211587584.0,366268416.0,29802909696.0,238309376.0,9266792.0,2020459.0
12-04 09:48:18,31.359,15.331,52.700,0.0,0.0,0.610,0.0,163840.0,0.0,9.0,3211042816.0,366088192.0,29801889792.0,240054272.0,6558528.0,2153976.0
12-04 09:48:19,31.674,16.567,50.815,0.0,0.0,0.944,0.0,2183168.0,0.0,25.0,3212099584.0,365916160.0,29802840064.0,238219264.0,8387909.0,2090521.0
12-04 09:48:20,30.290,18.003,50.768,0.085,0.0,0.853,0.0,2183168.0,0.0,24.0,3211980800.0,365740032.0,29805158400.0,236195840.0,6256309.0,2029990.0
12-04 09:48:21,31.969,16.115,51.045,0.087,0.0,0.784,0.0,2174976.0,0.0,19.0,3210293248.0,365559808.0,29806936064.0,236285952.0,6107642.0,1942420.0
12-04 09:48:22,31.976,16.879,50.127,0.0,0.0,1.018,0.0,2158592.0,0.0,20.0,3211255808.0,365391872.0,29808242688.0,234184704.0,6000920.0,1876023.0
12-04 09:48:23,31.438,16.882,50.818,0.0,0.0,0.861,0.0,4104192.0,0.0,28.0,3212103680.0,365228032.0,29810782208.0,230961152.0,6210348.0,2012546.0
12-04 09:48:24,31.169,17.056,50.996,0.087,0.0,0.693,0.0,2277376.0,0.0,26.0,3210592256.0,365047808.0,29812273152.0,231161856.0,6200015.0,2008103.0
12-04 09:48:25,32.112,15.620,51.309,0.087,0.0,0.873,0.0,2289664.0,0.0,27.0,3211329536.0,364875776.0,29814644736.0,228225024.0,6459241.0,2127193.0
12-04 09:48:26,32.106,16.096,50.771,0.086,0.0,0.942,0.0,2068480.0,0.0,24.0,3213451264.0,364564480.0,29794271232.0,246788096.0,5973838.0,1885147.0
12-04 09:48:27,30.796,16.938,51.583,0.0,0.0,0.684,0.0,2158592.0,0.0,20.0,3212808192.0,364404736.0,29803974656.0,237887488.0,5882249.0,1807498.0
12-04 09:48:28,32.442,16.307,50.561,0.0,0.0,0.690,0.0,2199552.0,0.0,22.0,3212066816.0,364232704.0,29796937728.0,245837824.0,5965887.0,1856022.0
12-04 09:48:29,31.197,16.667,51.197,0.0,0.0,0.940,0.0,2174976.0,0.0,22.0,3212283904.0,364056576.0,29797720064.0,245014528.0,6013691.0,1923316.0
12-04 09:48:30,33.362,15.609,50.343,0.0,0.0,0.686,0.0,4087808.0,0.0,26.0,3212566528.0,363892736.0,29801684992.0,240930816.0,6168943.0,1987512.0
12-04 09:48:31,30.990,16.580,51.389,0.087,0.0,0.955,0.0,2281472.0,0.0,27.0,3210711040.0,363720704.0,29803069440.0,241573888.0,6238205.0,2029739.0
12-04 09:48:32,32.528,15.358,51.079,0.086,0.0,0.949,0.0,2297856.0,0.0,29.0,3210375168.0,363552768.0,29803347968.0,241799168.0,6369085.0,2087475.0
12-04 09:48:33,30.051,17.979,50.942,0.0,0.0,1.027,0.0,2166784.0,0.0,20.0,3210223616.0,363372544.0,29804658688.0,240820224.0,6030573.0,1909498.0
12-04 09:48:34,31.191,17.052,50.814,0.0,0.0,0.943,0.0,2174976.0,0.0,21.0,3208372224.0,363200512.0,29805883392.0,241618944.0,5978111.0,1853335.0
12-04 09:48:35,32.202,15.144,51.871,0.0,0.0,0.783,0.0,2166784.0,0.0,20.0,3210481664.0,363036672.0,29808398336.0,237158400.0,5919912.0,1847498.0
12-04 09:48:36,31.379,17.414,50.259,0.0,0.0,0.948,0.0,2166784.0,0.0,21.0,3211087872.0,362860544.0,29809451008.0,235675648.0,6027413.0,1918859.0
12-04 09:48:37,30.776,17.069,51.034,0.086,0.0,1.034,0.0,2158592.0,0.0,20.0,3210686464.0,362692608.0,29811228672.0,234467328.0,6143104.0,1975503.0
12-04 09:48:38,31.298,16.681,50.645,0.086,0.0,1.290,0.0,4218880.0,0.0,36.0,3212197888.0,362557440.0,29814583296.0,229736448.0,6199273.0,1994179.0
12-04 09:48:39,32.350,15.785,50.911,0.087,0.0,0.867,0.0,2285568.0,0.0,26.0,3211579392.0,362389504.0,29816328192.0,228777984.0,6424987.0,2119190.0
12-04 09:48:40,32.066,16.162,51.080,0.0,0.0,0.691,0.0,2179072.0,0.0,22.0,3211931648.0,362205184.0,29816561664.0,228376576.0,5911721.0,1816421.0
12-04 09:48:41,31.434,15.976,51.554,0.0,0.0,1.036,0.0,2158592.0,0.0,19.0,3213737984.0,361852928.0,29808082944.0,235401216.0,6049004.0,1931993.0
12-04 09:48:42,31.426,17.250,50.384,0.0,0.0,0.939,0.0,2174976.0,0.0,22.0,3213950976.0,361680896.0,29797425152.0,246018048.0,5912756.0,1874829.0
12-04 09:48:43,20.586,13.781,56.589,8.010,0.0,1.034,8192.0,259416064.0,2.0,472.0,3212312576.0,361693184.0,29814603776.0,230465536.0,4223330.0,1891174.0
12-04 09:48:44,0.167,0.502,77.573,21.757,0.0,0.0,8192.0,270680064.0,2.0,518.0,3213139968.0,361709568.0,29815312384.0,228913152.0,3909.0,6083.0
12-04 09:48:45,17.592,5.978,71.221,5.124,0.0,0.085,8192.0,130031616.0,2.0,268.0,3212320768.0,361549824.0,29807513600.0,237690880.0,2959106.0,186410.0
12-04 09:48:46,35.013,12.468,51.836,0.598,0.0,0.085,4096.0,48168960.0,1.0,146.0,3212734464.0,361103360.0,29807099904.0,238137344.0,2477798.0,258430.0
12-04 09:48:47,36.496,12.564,49.744,1.197,0.0,0.0,4096.0,74829824.0,1.0,185.0,3214848000.0,360419328.0,29796716544.0,247091200.0,459644.0,254053.0
12-04 09:48:48,32.934,12.404,54.149,0.428,0.0,0.086,0.0,29978624.0,0.0,123.0,3213459456.0,360443904.0,29718720512.0,326451200.0,1367669.0,246407.0
12-04 09:48:49,30.783,13.043,56.0,0.174,0.0,0.0,0.0,6565888.0,0.0,62.0,3212562432.0,360456192.0,29744250880.0,301805568.0,442852.0,237374.0
12-04 09:48:50,32.850,12.628,54.437,0.085,0.0,0.0,0.0,6508544.0,0.0,58.0,3212136448.0,360476672.0,29771702272.0,274759680.0,442912.0,237290.0
12-04 09:48:51,32.031,12.914,54.800,0.170,0.0,0.085,0.0,6459392.0,0.0,57.0,3212099584.0,360480768.0,29798146048.0,248348672.0,442660.0,236759.0
12-04 09:48:52,31.787,11.770,56.357,0.086,0.0,0.0,0.0,6479872.0,0.0,59.0,3213148160.0,360337408.0,29803679744.0,241909760.0,442065.0,236227.0
12-04 09:48:53,31.082,11.948,56.797,0.173,0.0,0.0,0.0,8646656.0,0.0,79.0,3212541952.0,360198144.0,29810810880.0,235524096.0,443822.0,239176.0
12-04 09:48:54,31.480,12.660,55.689,0.171,0.0,0.0,4096.0,6492160.0,1.0,62.0,3212369920.0,360042496.0,29816320000.0,230342656.0,588416.0,313281.0
12-04 09:48:55,32.131,12.113,55.584,0.172,0.0,0.0,4096.0,6488064.0,1.0,62.0,3214565376.0,359714816.0,29798449152.0,246345728.0,442410.0,236801.0
12-04 09:48:56,32.340,12.851,54.723,0.085,0.0,0.0,4096.0,6479872.0,1.0,59.0,3214168064.0,359546880.0,29803728896.0,241631232.0,443798.0,239004.0
12-04 09:48:57,32.538,11.840,55.451,0.170,0.0,0.0,0.0,6471680.0,0.0,59.0,3214069760.0,359403520.0,29809102848.0,236498944.0,442660.0,237068.0
12-04 09:48:58,32.483,12.330,55.102,0.085,0.0,0.0,0.0,6504448.0,0.0,63.0,3217027072.0,359256064.0,29813280768.0,229511168.0,441909.0,236087.0
12-04 09:48:59,32.393,12.051,55.385,0.171,0.0,0.0,0.0,6483968.0,0.0,64.0,3214880768.0,359116800.0,29817757696.0,227319808.0,442849.0,237566.0
12-04 09:49:00,31.212,12.210,56.406,0.086,0.0,0.086,0.0,7282688.0,0.0,80.0,3215081472.0,358776832.0,29801627648.0,243589120.0,490598.0,263118.0
12-04 09:49:01,32.419,11.750,55.575,0.257,0.0,0.0,4096.0,8785920.0,1.0,75.0,3213922304.0,358629376.0,29804539904.0,241983488.0,443875.0,237495.0
12-04 09:49:02,35.091,12.705,50.821,1.383,0.0,0.0,4096.0,76312576.0,1.0,226.0,3215425536.0,357982208.0,29802156032.0,243511296.0,443611.0,238830.0
12-04 09:49:03,33.276,11.927,54.365,0.432,0.0,0.0,0.0,23212032.0,0.0,107.0,3214139392.0,357855232.0,29739081728.0,307998720.0,443236.0,238121.0
12-04 09:49:04,31.830,11.969,56.114,0.087,0.0,0.0,0.0,6467584.0,0.0,57.0,3213307904.0,357855232.0,29765959680.0,281952256.0,444568.0,238100.0
12-04 09:49:05,31.620,12.682,55.613,0.086,0.0,0.0,0.0,6471680.0,0.0,57.0,3213901824.0,357875712.0,29792645120.0,254652416.0,442079.0,235156.0
12-04 09:49:06,33.248,11.594,54.987,0.171,0.0,0.0,0.0,6463488.0,0.0,57.0,3215257600.0,357896192.0,29819203584.0,226717696.0,443418.0,237432.0
12-04 09:49:07,31.121,12.586,56.207,0.086,0.0,0.0,4096.0,6496256.0,1.0,64.0,3215781888.0,357560320.0,29802930176.0,242802688.0,448091.0,242763.0
12-04 09:49:08,31.121,11.897,56.724,0.259,0.0,0.0,0.0,8663040.0,0.0,86.0,3216072704.0,357392384.0,29808754688.0,236855296.0,590760.0,316386.0
12-04 09:49:09,35.666,12.116,51.365,0.768,0.0,0.085,4096.0,57028608.0,1.0,208.0,3215712256.0,356900864.0,29809799168.0,236662784.0,297292.0,160831.0
12-04 09:49:10,36.829,13.299,48.764,1.023,0.0,0.085,0.0,71053312.0,0.0,241.0,3215618048.0,356372480.0,29703278592.0,343805952.0,442558.0,235861.0
12-04 09:49:11,33.708,11.582,54.105,0.605,0.0,0.0,49152.0,30728192.0,4.0,117.0,3214823424.0,356413440.0,29731123200.0,316715008.0,442643.0,236220.0
12-04 09:49:12,32.421,11.377,56.116,0.086,0.0,0.0,12288.0,6615040.0,3.0,64.0,3214749696.0,356442112.0,29758042112.0,289841152.0,591546.0,317823.0
12-04 09:49:13,32.373,12.119,54.831,0.678,0.0,0.0,0.0,6488064.0,0.0,59.0,3214962688.0,356458496.0,29784096768.0,263557120.0,296927.0,159226.0
12-04 09:49:14,31.470,11.608,56.750,0.172,0.0,0.0,0.0,6467584.0,0.0,57.0,3213606912.0,356474880.0,29811548160.0,237445120.0,3638.0,5469.0
12-04 09:49:15,31.368,12.393,56.154,0.085,0.0,0.0,0.0,6541312.0,0.0,63.0,3209940992.0,356294656.0,29817454592.0,235384832.0,2150.0,2943.0
12-04 09:49:16,31.674,12.103,56.137,0.086,0.0,0.0,0.0,6500352.0,0.0,64.0,3209506816.0,356134912.0,29822480384.0,230952960.0,3524.0,5215.0
12-04 09:49:17,31.207,11.983,56.638,0.172,0.0,0.0,3538944.0,6512640.0,43.0,63.0,3211472896.0,355880960.0,29822881792.0,228839424.0,21815.0,24163.0
12-04 09:49:18,31.175,11.584,57.155,0.085,0.0,0.0,4096.0,6574080.0,1.0,68.0,3212587008.0,355540992.0,29806026752.0,244920320.0,2696.0,3406.0
12-04 09:49:19,32.112,13.089,54.450,0.175,0.0,0.175,0.0,6533120.0,0.0,66.0,3212206080.0,355373056.0,29810896896.0,240599040.0,882523.0,829656.0
12-04 09:49:20,26.388,16.396,49.360,6.832,0.0,1.025,0.0,215355392.0,0.0,399.0,3211255808.0,355196928.0,29807988736.0,244633600.0,4242419.0,2090475.0
12-04 09:49:21,17.938,12.305,57.886,10.832,0.0,1.040,8192.0,273391616.0,2.0,490.0,3212107776.0,355201024.0,29823123456.0,228642816.0,2917239.0,1967855.0
12-04 09:49:22,17.782,13.124,58.679,9.483,0.0,0.931,8192.0,269398016.0,2.0,484.0,3212275712.0,355028992.0,29817503744.0,234266624.0,1977409.0,1928418.0
12-04 09:49:23,33.507,15.365,50.174,0.0,0.0,0.955,94208.0,4390912.0,8.0,42.0,3212288000.0,354873344.0,29819154432.0,232759296.0,13302466.0,2002492.0
12-04 09:49:24,31.466,16.552,51.121,0.172,0.0,0.690,0.0,2232320.0,0.0,27.0,3212398592.0,354701312.0,29819854848.0,232120320.0,6060805.0,1974596.0
12-04 09:49:25,31.728,16.337,51.075,0.0,0.0,0.860,0.0,2211840.0,0.0,23.0,3213590528.0,354525184.0,29821485056.0,229474304.0,8128188.0,2022300.0
12-04 09:49:26,30.977,16.056,52.007,0.0,0.0,0.960,0.0,2211840.0,0.0,26.0,3212943360.0,354353152.0,29823213568.0,228564992.0,4078106.0,2004696.0
12-04 09:49:27,31.143,16.809,50.853,0.0,0.0,1.195,16384.0,2949120.0,1.0,38.0,3212902400.0,354177024.0,29825433600.0,226562048.0,4324948.0,2117343.0
12-04 09:49:28,31.109,16.205,51.820,0.087,0.0,0.780,0.0,2334720.0,0.0,34.0,3214290944.0,353828864.0,29804662784.0,246292480.0,6260496.0,2101239.0
12-04 09:49:29,32.059,15.639,51.434,0.0,0.0,0.869,0.0,2211840.0,0.0,27.0,3214458880.0,353652736.0,29806665728.0,244297728.0,8192147.0,2030635.0
12-04 09:49:30,32.474,15.722,51.031,0.086,0.0,0.687,0.0,1126400.0,0.0,23.0,3214024704.0,353505280.0,29805625344.0,245919744.0,5830832.0,1850544.0
12-04 09:49:31,32.149,17.174,49.746,0.0,0.0,0.931,0.0,2195456.0,0.0,24.0,3214192640.0,353333248.0,29807771648.0,243777536.0,6139517.0,2022158.0
12-04 09:49:32,31.207,17.414,50.345,0.086,0.0,0.948,8192.0,4165632.0,1.0,34.0,3214082048.0,353169408.0,29812027392.0,239796224.0,8134929.0,2026610.0
12-04 09:49:33,30.488,16.899,51.568,0.087,0.0,0.958,0.0,2187264.0,0.0,25.0,3213746176.0,353005568.0,29812510720.0,239812608.0,6254403.0,2075844.0
12-04 09:49:34,31.507,17.123,50.685,0.0,0.0,0.685,0.0,2224128.0,0.0,24.0,3213594624.0,352829440.0,29813481472.0,239169536.0,6083724.0,1986635.0
12-04 09:49:35,31.703,16.245,51.092,0.0,0.0,0.961,0.0,2293760.0,0.0,30.0,3215417344.0,352665600.0,29815840768.0,235151360.0,8264770.0,2112398.0
12-04 09:49:36,31.443,16.667,50.687,0.172,0.0,1.031,4096.0,2244608.0,1.0,27.0,3213066240.0,352497664.0,29817434112.0,236077056.0,6284109.0,2097879.0
12-04 09:49:37,30.723,16.867,51.635,0.0,0.0,0.775,49152.0,2187264.0,2.0,24.0,3214327808.0,352321536.0,29818560512.0,233865216.0,6174829.0,2040122.0
12-04 09:49:38,32.0,16.340,51.064,0.0,0.0,0.596,0.0,2220032.0,0.0,24.0,3213991936.0,352157696.0,29820350464.0,232574976.0,6191803.0,2025413.0
12-04 09:49:39,31.458,17.136,50.213,0.0,0.0,1.194,0.0,2203648.0,0.0,23.0,3214970880.0,351993856.0,29820076032.0,232034304.0,6270603.0,2116371.0
12-04 09:49:40,30.253,17.001,51.787,0.087,0.0,0.872,0.0,2215936.0,0.0,24.0,3212517376.0,351854592.0,29823275008.0,231428096.0,6170266.0,2037290.0
12-04 09:49:41,31.388,15.473,52.343,0.0,0.0,0.796,4096.0,2220032.0,1.0,24.0,3213209600.0,351694848.0,29824520192.0,229650432.0,6175301.0,2011139.0
12-04 09:49:42,31.885,15.725,51.086,0.174,0.0,1.129,0.0,2215936.0,0.0,25.0,3212812288.0,351539200.0,29825904640.0,228818944.0,8268895.0,2136583.0
12-04 09:49:43,30.386,17.682,51.245,0.0,0.0,0.687,0.0,2207744.0,0.0,22.0,3213336576.0,351367168.0,29825810432.0,228560896.0,6198655.0,2051447.0
12-04 09:49:44,31.374,16.076,51.772,0.0,0.0,0.778,0.0,2203648.0,0.0,23.0,3212976128.0,351203328.0,29828362240.0,226533376.0,6227402.0,2054986.0
12-04 09:49:45,31.512,16.225,51.409,0.0,0.0,0.854,0.0,2191360.0,0.0,25.0,3211804672.0,351043584.0,29828956160.0,227270656.0,6143957.0,2003720.0
12-04 09:49:46,30.184,17.148,51.706,0.087,0.0,0.875,0.0,2285568.0,0.0,30.0,3214114816.0,350707712.0,29809496064.0,244756480.0,6225938.0,2075577.0
12-04 09:49:47,31.369,16.205,51.386,0.0,0.0,1.040,0.0,2211840.0,0.0,22.0,3214761984.0,350543872.0,29809430528.0,244338688.0,6222361.0,2084171.0
12-04 09:49:48,31.481,15.785,52.028,0.0,0.0,0.705,0.0,2334720.0,0.0,30.0,3213467648.0,350380032.0,29811453952.0,243773440.0,6551189.0,2198571.0
12-04 09:49:49,31.453,17.094,50.256,0.085,0.0,1.111,0.0,2220032.0,0.0,22.0,3216629760.0,350203904.0,29813157888.0,239083520.0,6045196.0,1987704.0
12-04 09:49:50,32.552,15.712,51.042,0.087,0.0,0.608,0.0,2191360.0,0.0,25.0,3219173376.0,349990912.0,29808488448.0,241422336.0,8239431.0,2046490.0
12-04 09:49:51,31.456,16.464,51.300,0.0,0.0,0.780,0.0,2240512.0,0.0,23.0,3218255872.0,349818880.0,29809385472.0,241614848.0,6014657.0,2043575.0
12-04 09:49:52,30.017,15.266,51.801,1.887,0.0,1.029,4096.0,73781248.0,1.0,151.0,3217522688.0,349659136.0,29810368512.0,241524736.0,6440365.0,2117456.0
12-04 09:49:53,4.614,2.265,78.104,14.849,0.0,0.168,8192.0,272834560.0,2.0,521.0,3218305024.0,349667328.0,29812162560.0,238940160.0,1625535.0,1256381.0
12-04 09:49:54,4.121,2.691,78.974,14.045,0.0,0.168,8192.0,270655488.0,2.0,536.0,3218219008.0,349679616.0,29814902784.0,236273664.0,717284.0,1258998.0
12-04 09:49:55,27.352,14.111,56.969,1.045,0.0,0.523,0.0,37494784.0,0.0,95.0,3217514496.0,349519872.0,29813891072.0,238149632.0,2969523.0,1559228.0
12-04 09:49:56,31.305,16.490,50.617,0.0,0.0,1.587,0.0,8192.0,0.0,2.0,3218878464.0,349347840.0,29813141504.0,237707264.0,3920261.0,1931878.0
12-04 09:49:57,29.170,16.681,53.037,0.0,0.0,1.112,0.0,192512.0,0.0,10.0,3219378176.0,349171712.0,29812256768.0,238268416.0,9542684.0,2725421.0
12-04 09:49:58,31.196,17.851,49.567,0.0,0.0,1.386,0.0,2084864.0,0.0,18.0,3220422656.0,348999680.0,29813809152.0,235843584.0,6779572.0,1819798.0
12-04 09:49:59,31.399,15.956,51.877,0.171,0.0,0.597,0.0,3387392.0,0.0,24.0,3220275200.0,348844032.0,29812461568.0,237494272.0,10009763.0,2398818.0
12-04 09:50:00,29.741,17.500,51.466,0.0,0.0,1.293,0.0,2273280.0,0.0,26.0,3219668992.0,348672000.0,29812846592.0,237887488.0,8542613.0,2192864.0
12-04 09:50:01,30.609,17.217,51.217,0.0,0.0,0.957,0.0,2084864.0,0.0,20.0,3223392256.0,348438528.0,29804568576.0,242675712.0,8069179.0,1965646.0
12-04 09:50:02,32.272,15.146,51.979,0.086,0.0,0.516,0.0,2195456.0,0.0,26.0,3222790144.0,348274688.0,29807005696.0,241004544.0,8548387.0,2235325.0
12-04 09:50:03,31.579,15.962,51.769,0.0,0.0,0.690,0.0,184320.0,0.0,10.0,3223109632.0,348098560.0,29805744128.0,242122752.0,6381187.0,2140707.0
12-04 09:50:04,34.101,16.965,47.741,0.341,0.0,0.853,4096.0,30076928.0,1.0,119.0,3224870912.0,347742208.0,29808955392.0,237506560.0,8387715.0,2104945.0
12-04 09:50:05,35.689,17.452,45.026,0.873,0.0,0.960,4096.0,73920512.0,1.0,227.0,3222667264.0,347123712.0,29806911488.0,242372608.0,6376299.0,2155716.0
12-04 09:50:06,32.214,17.916,48.407,0.345,0.0,1.120,4096.0,31903744.0,1.0,116.0,3222953984.0,347049984.0,29730205696.0,318865408.0,6332648.0,2109149.0
12-04 09:50:07,32.648,16.538,49.871,0.257,0.0,0.686,4096.0,15691776.0,1.0,64.0,3222704128.0,347074560.0,29743919104.0,305377280.0,6088695.0,1948865.0
12-04 09:50:08,32.735,15.983,50.171,0.0,0.0,1.111,0.0,2191360.0,0.0,24.0,3222822912.0,347078656.0,29768175616.0,280997888.0,6219668.0,2083150.0
12-04 09:50:09,31.029,16.940,50.908,0.0,0.0,1.124,0.0,2158592.0,0.0,19.0,3222876160.0,347078656.0,29791223808.0,257896448.0,8315870.0,2098612.0
12-04 09:50:10,32.646,15.808,50.687,0.0,0.0,0.859,0.0,2158592.0,0.0,20.0,3223289856.0,347086848.0,29814726656.0,233971712.0,6141957.0,2020157.0
12-04 09:50:11,31.538,16.068,51.453,0.171,0.0,0.769,0.0,2236416.0,0.0,27.0,3225874432.0,346931200.0,29814861824.0,231407616.0,6140607.0,1988533.0
12-04 09:50:12,32.021,15.839,51.199,0.0,0.0,0.942,0.0,2187264.0,0.0,24.0,3225866240.0,346759168.0,29818277888.0,228171776.0,5957603.0,1928876.0
12-04 09:50:13,36.856,16.237,45.361,0.687,0.0,0.859,4096.0,61267968.0,1.0,189.0,3227164672.0,346062848.0,29798772736.0,247074816.0,6040251.0,1931782.0
12-04 09:50:14,32.646,18.041,47.766,0.344,0.0,1.203,4096.0,34385920.0,1.0,116.0,3226062848.0,345817088.0,29725896704.0,321298432.0,6121471.0,2013159.0
12-04 09:50:15,30.829,16.926,51.468,0.086,0.0,0.691,0.0,2154496.0,0.0,21.0,3228893184.0,345821184.0,29748203520.0,296157184.0,6199267.0,2042637.0
12-04 09:50:16,31.889,15.771,51.473,0.0,0.0,0.867,0.0,2154496.0,0.0,22.0,3226750976.0,345825280.0,29771960320.0,274538496.0,6228969.0,2083652.0
12-04 09:50:17,31.115,16.422,51.685,0.086,0.0,0.691,0.0,2158592.0,0.0,21.0,3225579520.0,345841664.0,29796511744.0,251142144.0,7080968.0,2028620.0
12-04 09:50:18,33.249,15.821,50.085,0.0,0.0,0.846,0.0,2158592.0,0.0,19.0,3225223168.0,345841664.0,29819305984.0,228704256.0,7301937.0,2065496.0
12-04 09:50:19,31.682,16.823,50.726,0.0,0.0,0.769,0.0,2260992.0,0.0,27.0,3227766784.0,345493504.0,29799600128.0,246214656.0,6256547.0,2079605.0
12-04 09:50:20,31.900,16.337,51.075,0.0,0.0,0.688,0.0,2195456.0,0.0,24.0,3227701248.0,345321472.0,29800767488.0,245284864.0,6145268.0,1996572.0
12-04 09:50:21,30.963,16.652,51.605,0.0,0.0,0.781,0.0,2207744.0,0.0,21.0,3226202112.0,345145344.0,29802094592.0,245633024.0,6200345.0,2054054.0
12-04 09:50:22,31.803,16.667,50.680,0.0,0.0,0.850,0.0,2207744.0,0.0,23.0,3226116096.0,344977408.0,29804208128.0,243773440.0,6209241.0,2001255.0
12-04 09:50:23,30.750,17.291,51.022,0.170,0.0,0.767,0.0,2220032.0,0.0,23.0,3227258880.0,344813568.0,29804527616.0,242475008.0,6175090.0,2051837.0
12-04 09:50:24,31.196,16.291,51.300,0.433,0.0,0.780,0.0,29917184.0,0.0,76.0,3226935296.0,344645632.0,29805936640.0,241557504.0,6244118.0,2081652.0
12-04 09:50:25,6.544,4.027,79.446,9.899,0.0,0.084,8192.0,270577664.0,2.0,517.0,3227033600.0,344653824.0,29811032064.0,236355584.0,1286900.0,1566851.0
12-04 09:50:26,4.417,3.0,79.083,13.250,0.0,0.250,8192.0,271843328.0,2.0,544.0,3227316224.0,344662016.0,29813788672.0,233308160.0,1058721.0,1267045.0
12-04 09:50:27,24.768,12.764,60.017,2.113,0.0,0.338,4096.0,74285056.0,1.0,148.0,3226890240.0,344489984.0,29809242112.0,238452736.0,3064656.0,1439276.0
12-04 09:50:28,29.345,17.904,51.354,0.087,0.0,1.310,0.0,2093056.0,0.0,18.0,3227803648.0,344322048.0,29810049024.0,236900352.0,5114803.0,2033843.0
12-04 09:50:29,28.398,17.403,53.160,0.087,0.0,0.952,0.0,188416.0,0.0,12.0,3227934720.0,344162304.0,29808889856.0,238088192.0,10238287.0,2377799.0
12-04 09:50:30,33.474,16.442,49.073,0.0,0.0,1.012,0.0,2080768.0,0.0,20.0,3229700096.0,343990272.0,29809086464.0,236298240.0,8866489.0,1946626.0
12-04 09:50:31,29.895,16.434,52.622,0.087,0.0,0.962,0.0,192512.0,0.0,9.0,3229863936.0,343818240.0,29809745920.0,235646976.0,10290275.0,2534629.0
12-04 09:50:32,30.677,18.937,49.443,0.0,0.0,0.943,0.0,2072576.0,0.0,18.0,3229347840.0,343654400.0,29811040256.0,235032576.0,6949163.0,1960887.0
12-04 09:50:33,32.127,15.332,51.938,0.0,0.0,0.603,0.0,2228224.0,0.0,22.0,3227402240.0,343486464.0,29812191232.0,235995136.0,7460365.0,2117007.0
12-04 09:50:34,31.701,16.409,51.203,0.0,0.0,0.687,0.0,159744.0,0.0,10.0,3228680192.0,343314432.0,29811515392.0,235565056.0,8502276.0,2174998.0
12-04 09:50:35,30.017,17.496,51.458,0.086,0.0,0.943,0.0,2240512.0,0.0,25.0,3229753344.0,343158784.0,29812568064.0,233594880.0,6887108.0,2167373.0
12-04 09:50:36,31.655,17.321,50.171,0.085,0.0,0.768,0.0,2191360.0,0.0,22.0,3227623424.0,343003136.0,29817962496.0,230486016.0,7989939.0,2149117.0
12-04 09:50:37,31.709,17.009,50.427,0.0,0.0,0.855,0.0,2277376.0,0.0,27.0,3228889088.0,342716416.0,29803622400.0,243847168.0,6227059.0,2023699.0
12-04 09:50:38,31.314,16.980,50.939,0.0,0.0,0.768,0.0,2232320.0,0.0,23.0,3229007872.0,342548480.0,29805924352.0,241594368.0,6275372.0,2104246.0
12-04 09:50:39,31.298,16.337,51.419,0.0,0.0,0.946,0.0,2199552.0,0.0,25.0,3229687808.0,342380544.0,29807009792.0,239996928.0,6206943.0,2032327.0
12-04 09:50:40,31.983,16.466,50.603,0.0,0.0,0.948,0.0,2228224.0,0.0,23.0,3230400512.0,342212608.0,29808472064.0,237989888.0,6203081.0,2032455.0
12-04 09:50:41,31.347,16.235,51.295,0.173,0.0,0.950,0.0,2224128.0,0.0,25.0,3230232576.0,342044672.0,29809672192.0,237125632.0,6246919.0,2084250.0
12-04 09:50:42,32.366,14.688,52.067,0.0,0.0,0.880,0.0,2199552.0,0.0,23.0,3231584256.0,341884928.0,29811179520.0,234426368.0,6220985.0,2080568.0
12-04 09:50:43,31.597,15.625,51.736,0.087,0.0,0.955,0.0,2236416.0,0.0,25.0,3231969280.0,341721088.0,29811978240.0,233406464.0,6144085.0,2019661.0
12-04 09:50:44,31.716,15.771,51.993,0.0,0.0,0.520,0.0,2179072.0,0.0,22.0,3230785536.0,341540864.0,29813784576.0,232964096.0,5549639.0,1806684.0
12-04 09:50:45,31.857,17.036,50.256,0.0,0.0,0.852,0.0,2236416.0,0.0,24.0,3230806016.0,341364736.0,29815975936.0,230928384.0,6764136.0,2202183.0
12-04 09:50:46,31.047,15.831,52.155,0.0,0.0,0.967,0.0,2179072.0,0.0,22.0,3231498240.0,341184512.0,29817290752.0,229101568.0,6162392.0,2027940.0
12-04 09:50:47,32.538,16.099,50.511,0.085,0.0,0.767,0.0,2265088.0,0.0,28.0,3230695424.0,341012480.0,29818773504.0,228593664.0,6088872.0,1956751.0
12-04 09:50:48,30.981,16.609,51.463,0.086,0.0,0.861,0.0,2199552.0,0.0,25.0,3231227904.0,340836352.0,29819588608.0,227422208.0,6192484.0,2005764.0
12-04 09:50:49,33.050,16.737,49.533,0.0,0.0,0.680,0.0,2265088.0,0.0,28.0,3229786112.0,340656128.0,29821661184.0,226971648.0,6224488.0,2105440.0
12-04 09:50:50,32.308,16.239,50.855,0.0,0.0,0.598,0.0,2183168.0,0.0,24.0,3230683136.0,340471808.0,29821775872.0,226144256.0,6007054.0,1925129.0
12-04 09:50:51,30.272,18.197,50.425,0.0,0.0,1.105,0.0,2895872.0,0.0,40.0,3231453184.0,340103168.0,29802471424.0,245047296.0,2328180.0,2128947.0
12-04 09:50:52,32.423,15.444,51.621,0.0,0.0,0.512,0.0,2240512.0,0.0,25.0,3231801344.0,339931136.0,29803905024.0,243437568.0,3344178.0,1890675.0
12-04 09:50:53,30.404,16.784,51.757,0.088,0.0,0.967,0.0,2269184.0,0.0,28.0,3230683136.0,339763200.0,29804048384.0,244580352.0,6417482.0,2186905.0
12-04 09:50:54,31.705,16.538,50.643,0.0,0.0,1.114,0.0,2203648.0,0.0,22.0,3229999104.0,339582976.0,29806764032.0,242728960.0,10312470.0,2010469.0
12-04 09:50:55,32.131,16.065,50.773,0.0,0.0,1.031,0.0,2211840.0,0.0,22.0,3230900224.0,339415040.0,29807157248.0,241602560.0,6136164.0,2049724.0
12-04 09:50:56,32.790,15.021,51.416,0.086,0.0,0.687,0.0,2211840.0,0.0,22.0,3232079872.0,339238912.0,29807833088.0,239923200.0,8037960.0,1828007.0
12-04 09:50:57,30.651,17.466,45.205,5.394,0.0,1.284,0.0,244379648.0,0.0,463.0,3231281152.0,339062784.0,29808128000.0,240603136.0,6058210.0,2005936.0
12-04 09:50:58,23.907,13.453,52.185,9.683,0.0,0.771,0.0,273940480.0,0.0,520.0,3231870976.0,338886656.0,29802065920.0,246251520.0,2516476.0,2231333.0
12-04 09:50:59,25.639,12.266,56.133,4.855,0.0,1.107,0.0,164679680.0,0.0,352.0,3231670272.0,338911232.0,29821345792.0,227147776.0,3940583.0,1942231.0
12-04 09:51:00,31.542,15.419,52.335,0.0,0.0,0.705,167936.0,2174976.0,29.0,20.0,3231838208.0,338767872.0,29822689280.0,225779712.0,3850064.0,1861626.0
12-04 09:51:01,30.863,17.437,50.915,0.0,0.0,0.785,0.0,2260992.0,0.0,27.0,3232620544.0,338456576.0,29802823680.0,245174272.0,5983789.0,1879599.0
12-04 09:51:02,33.192,16.003,49.534,0.085,0.0,1.185,0.0,4259840.0,0.0,37.0,3232473088.0,338296832.0,29805985792.0,242319360.0,10167100.0,2053816.0
12-04 09:51:03,31.478,15.739,51.826,0.0,0.0,0.957,0.0,2211840.0,0.0,24.0,3232542720.0,338145280.0,29806268416.0,242118656.0,8157840.0,1986284.0
12-04 09:51:04,31.391,16.261,51.565,0.0,0.0,0.783,0.0,2224128.0,0.0,25.0,3233079296.0,337977344.0,29806997504.0,241020928.0,6222027.0,2036837.0
12-04 09:51:05,31.271,16.495,51.031,0.172,0.0,1.031,0.0,2240512.0,0.0,25.0,3231449088.0,337833984.0,29810114560.0,239677440.0,8213268.0,2053557.0
12-04 09:51:06,30.628,16.143,52.182,0.087,0.0,0.960,0.0,2215936.0,0.0,23.0,3230957568.0,337674240.0,29811982336.0,238460928.0,6129008.0,2005315.0
12-04 09:51:07,32.062,16.291,50.867,0.0,0.0,0.780,0.0,2224128.0,0.0,24.0,3230580736.0,337506304.0,29812948992.0,238039040.0,8327101.0,2090813.0
12-04 09:51:08,31.441,16.070,51.790,0.0,0.0,0.699,4096.0,2207744.0,1.0,21.0,3232206848.0,337346560.0,29814026240.0,235495424.0,6497480.0,2004052.0
12-04 09:51:09,31.764,16.866,50.171,0.0,0.0,1.199,0.0,2224128.0,0.0,25.0,3231137792.0,337174528.0,29814345728.0,236417024.0,7850989.0,2024777.0
12-04 09:51:10,30.662,16.202,52.091,0.174,0.0,0.871,0.0,2359296.0,0.0,32.0,3231072256.0,337010688.0,29815672832.0,235319296.0,6188667.0,2045186.0
12-04 09:51:11,33.020,16.041,50.171,0.0,0.0,0.768,4096.0,2211840.0,1.0,23.0,3235610624.0,336842752.0,29817290752.0,229330944.0,8400758.0,2156185.0
12-04 09:51:12,30.722,16.884,51.697,0.087,0.0,0.609,0.0,2211840.0,0.0,21.0,3235819520.0,336691200.0,29818994688.0,227569664.0,6358260.0,2132583.0
12-04 09:51:13,32.035,15.931,51.342,0.0,0.0,0.693,4096.0,2273280.0,1.0,25.0,3241222144.0,336351232.0,29798322176.0,243179520.0,8090833.0,1983067.0
12-04 09:51:14,29.774,17.274,52.083,0.0,0.0,0.868,0.0,2236416.0,0.0,26.0,3239804928.0,336162816.0,29797830656.0,245276672.0,6421666.0,2123731.0
12-04 09:51:15,31.470,16.423,51.247,0.0,0.0,0.860,0.0,2211840.0,0.0,22.0,3240734720.0,335998976.0,29798146048.0,244195328.0,6149249.0,2034127.0
12-04 09:51:16,31.337,16.059,51.649,0.087,0.0,0.868,0.0,2232320.0,0.0,24.0,3240439808.0,335835136.0,29799985152.0,242814976.0,6021146.0,1908087.0
12-04 09:51:17,31.911,16.468,50.768,0.0,0.0,0.853,4096.0,2211840.0,1.0,22.0,3239694336.0,335679488.0,29801631744.0,242069504.0,6308536.0,2076647.0
12-04 09:51:18,31.624,16.410,51.111,0.0,0.0,0.855,0.0,2215936.0,0.0,22.0,3241508864.0,335511552.0,29801885696.0,240168960.0,6093499.0,1974067.0
12-04 09:51:19,31.861,15.325,51.688,0.087,0.0,1.039,0.0,2203648.0,0.0,22.0,3243057152.0,335339520.0,29803098112.0,237580288.0,7953915.0,1609963.0
12-04 09:51:20,32.785,11.938,54.844,0.260,0.0,0.173,0.0,16629760.0,0.0,92.0,3257745408.0,334974976.0,29785681920.0,240672768.0,2480029.0,259990.0
12-04 09:51:21,37.009,12.393,49.316,1.282,0.0,0.0,0.0,79896576.0,0.0,229.0,3261554688.0,334376960.0,29780672512.0,242470912.0,443770.0,237544.0
12-04 09:51:22,35.095,10.832,53.293,0.780,0.0,0.0,12288.0,47407104.0,3.0,193.0,3261734912.0,334204928.0,29684994048.0,338141184.0,2251723.0,255125.0
12-04 09:51:23,32.905,12.596,54.070,0.428,0.0,0.0,0.0,28696576.0,0.0,133.0,3259973632.0,334258176.0,29713129472.0,311713792.0,444601.0,239219.0
12-04 09:51:24,32.524,11.535,55.854,0.087,0.0,0.0,0.0,6496256.0,0.0,63.0,3261046784.0,334282752.0,29738188800.0,285556736.0,443245.0,236740.0
12-04 09:51:25,31.966,12.051,55.812,0.171,0.0,0.0,0.0,6483968.0,0.0,61.0,3260317696.0,334295040.0,29766332416.0,258129920.0,442963.0,236273.0
12-04 09:51:26,32.305,12.254,55.356,0.086,0.0,0.0,0.0,6479872.0,0.0,58.0,3261263872.0,334311424.0,29792034816.0,231464960.0,441779.0,234191.0
12-04 09:51:27,31.904,12.607,55.317,0.086,0.0,0.086,0.0,6557696.0,0.0,61.0,3260706816.0,334163968.0,29797392384.0,226811904.0,445679.0,240467.0
12-04 09:51:28,32.958,10.900,55.969,0.173,0.0,0.0,0.0,6598656.0,0.0,67.0,3261706240.0,333881344.0,29779005440.0,244482048.0,442869.0,236010.0
12-04 09:51:29,20.777,8.193,63.936,7.095,0.0,0.0,0.0,162000896.0,0.0,340.0,3262287872.0,333733888.0,29776969728.0,246083584.0,297529.0,160526.0
12-04 09:51:30,0.084,0.503,83.138,16.275,0.0,0.0,0.0,269484032.0,0.0,512.0,3263008768.0,333733888.0,29776756736.0,245575680.0,5773.0,7903.0
12-04 09:51:31,7.107,2.876,81.472,8.545,0.0,0.0,0.0,213196800.0,0.0,442.0,3261849600.0,333742080.0,29782106112.0,241377280.0,148792.0,80629.0
12-04 09:51:32,31.661,11.419,56.834,0.087,0.0,0.0,0.0,6545408.0,0.0,65.0,3260035072.0,333606912.0,29785960448.0,239472640.0,441679.0,235584.0
12-04 09:51:33,32.879,12.351,54.600,0.170,0.0,0.0,0.0,6529024.0,0.0,60.0,3261931520.0,333492224.0,29791481856.0,232169472.0,443174.0,238097.0
12-04 09:51:34,32.167,11.860,55.717,0.256,0.0,0.0,0.0,7069696.0,0.0,82.0,3261607936.0,333398016.0,29796917248.0,227151872.0,468568.0,251162.0
12-04 09:51:35,35.554,12.630,50.865,0.952,0.0,0.0,0.0,59232256.0,0.0,182.0,3261554688.0,332816384.0,29781061632.0,243642368.0,442324.0,235521.0
12-04 09:51:36,33.362,13.055,52.986,0.597,0.0,0.0,0.0,47632384.0,0.0,151.0,3261079552.0,332546048.0,29704519680.0,320929792.0,444121.0,238191.0
12-04 09:51:37,31.928,12.306,55.680,0.086,0.0,0.0,0.0,6471680.0,0.0,63.0,3260747776.0,332558336.0,29731663872.0,294105088.0,445326.0,239443.0
12-04 09:51:38,33.021,11.149,55.660,0.170,0.0,0.0,0.0,6475776.0,0.0,63.0,3260051456.0,332562432.0,29758386176.0,268075008.0,444613.0,239385.0
12-04 09:51:39,32.568,10.969,56.293,0.170,0.0,0.0,0.0,8417280.0,0.0,68.0,3259682816.0,332562432.0,29786816512.0,240013312.0,443470.0,237689.0
12-04 09:51:40,32.658,11.561,55.443,0.253,0.0,0.084,0.0,6811648.0,0.0,78.0,3260473344.0,332427264.0,29791113216.0,235061248.0,590574.0,315749.0
12-04 09:51:41,31.352,12.489,56.072,0.086,0.0,0.0,0.0,6500352.0,0.0,60.0,3260665856.0,332275712.0,29796552704.0,229580800.0,442413.0,235719.0
12-04 09:51:42,33.078,11.565,55.272,0.085,0.0,0.0,0.0,6565888.0,0.0,63.0,3261353984.0,332128256.0,29798363136.0,227229696.0,442971.0,236299.0
12-04 09:51:43,32.250,12.404,55.261,0.086,0.0,0.0,0.0,6582272.0,0.0,66.0,3262013440.0,331833344.0,29781409792.0,243818496.0,461360.0,255898.0
12-04 09:51:44,31.869,12.317,55.642,0.172,0.0,0.0,0.0,6500352.0,0.0,62.0,3260755968.0,331702272.0,29785972736.0,240644096.0,442526.0,237151.0
12-04 09:51:45,30.877,11.930,57.018,0.175,0.0,0.0,0.0,10027008.0,0.0,76.0,3262484480.0,331583488.0,29790695424.0,234311680.0,444272.0,239988.0
12-04 09:51:46,35.757,13.174,50.128,0.941,0.0,0.0,0.0,63782912.0,0.0,198.0,3262558208.0,331055104.0,29782220800.0,243240960.0,442098.0,236186.0
12-04 09:51:47,35.284,12.737,50.602,1.291,0.0,0.086,0.0,73441280.0,0.0,229.0,3262500864.0,330715136.0,29687615488.0,338243584.0,460055.0,254534.0
12-04 09:51:48,34.073,12.297,53.202,0.427,0.0,0.0,0.0,28737536.0,0.0,112.0,3260473344.0,330727424.0,29714493440.0,313380864.0,442431.0,236820.0
12-04 09:51:49,31.772,12.606,55.537,0.085,0.0,0.0,0.0,6516736.0,0.0,65.0,3259469824.0,330747904.0,29742391296.0,286466048.0,298471.0,162752.0
12-04 09:51:50,31.680,10.966,57.180,0.174,0.0,0.0,0.0,6463488.0,0.0,57.0,3259248640.0,330764288.0,29769261056.0,259801088.0,1756.0,2064.0
12-04 09:51:51,29.887,12.945,57.081,0.087,0.0,0.0,0.0,6512640.0,0.0,59.0,3259236352.0,330772480.0,29796311040.0,232755200.0,1730.0,2434.0
12-04 09:51:52,30.750,11.670,57.325,0.256,0.0,0.0,0.0,8134656.0,0.0,86.0,3260456960.0,330637312.0,29799194624.0,228786176.0,3228.0,4577.0
12-04 09:51:53,31.245,12.275,56.309,0.172,0.0,0.0,0.0,6569984.0,0.0,65.0,3260592128.0,330346496.0,29783445504.0,244690944.0,2750.0,3965.0
12-04 09:51:54,31.229,13.300,55.387,0.084,0.0,0.0,0.0,6537216.0,0.0,63.0,3261009920.0,330194944.0,29787783168.0,240087040.0,2757.0,3964.0
12-04 09:51:55,31.682,12.724,55.508,0.085,0.0,0.0,0.0,6524928.0,0.0,61.0,3258941440.0,330039296.0,29792980992.0,237113344.0,457431.0,254664.0
12-04 09:51:56,29.713,12.250,57.950,0.087,0.0,0.0,110592.0,6537216.0,6.0,62.0,3260928000.0,329895936.0,29798187008.0,230064128.0,3344.0,5091.0
12-04 09:51:57,29.636,12.616,57.578,0.169,0.0,0.0,0.0,8773632.0,0.0,86.0,3260604416.0,329613312.0,29783470080.0,245387264.0,3736.0,5551.0
12-04 09:51:58,30.690,12.586,56.552,0.172,0.0,0.0,0.0,6586368.0,0.0,66.0,3260395520.0,329461760.0,29784387584.0,244830208.0,2096.0,2664.0
12-04 09:51:59,29.957,13.617,56.340,0.085,0.0,0.0,0.0,6533120.0,0.0,62.0,3258892288.0,329334784.0,29790154752.0,240693248.0,2141.0,2841.0
12-04 09:52:00,30.703,12.779,56.346,0.172,0.0,0.0,0.0,6516736.0,0.0,60.0,3259400192.0,329203712.0,29795475456.0,234995712.0,2529.0,3827.0
12-04 09:52:01,31.239,11.962,56.713,0.086,0.0,0.0,0.0,6569984.0,0.0,63.0,3259981824.0,329043968.0,29795631104.0,234418176.0,2729.0,4010.0
12-04 09:52:02,31.357,11.426,57.131,0.086,0.0,0.0,0.0,6529024.0,0.0,63.0,3259379712.0,328892416.0,29798432768.0,232370176.0,3526.0,4952.0
12-04 09:52:03,32.699,11.505,55.450,0.346,0.0,0.0,0.0,25030656.0,0.0,110.0,3261620224.0,328536064.0,29783293952.0,245624832.0,4668.0,7434.0
12-04 09:52:04,33.304,13.408,52.336,0.952,0.0,0.0,8192.0,55357440.0,2.0,181.0,3262267392.0,328216576.0,29730156544.0,298434560.0,3040.0,3311.0
12-04 09:52:05,30.331,12.065,57.519,0.085,0.0,0.0,0.0,8609792.0,0.0,78.0,3260727296.0,328232960.0,29759279104.0,270835712.0,4013.0,5388.0
12-04 09:52:06,18.777,7.392,67.205,6.627,0.0,0.0,0.0,113451008.0,0.0,269.0,3260919808.0,328249344.0,29773418496.0,256487424.0,2831.0,3120.0
12-04 09:52:07,0.167,0.335,83.347,16.067,0.0,0.084,0.0,268795904.0,0.0,504.0,3261571072.0,328249344.0,29775077376.0,254177280.0,7106.0,7406.0
12-04 09:52:08,0.167,0.502,83.264,16.067,0.0,0.0,0.0,272629760.0,0.0,489.0,3261825024.0,328249344.0,29775077376.0,253923328.0,4182.0,5657.0
12-04 09:52:09,21.758,9.130,66.809,2.304,0.0,0.0,0.0,76996608.0,0.0,190.0,3260682240.0,328265728.0,29794488320.0,235638784.0,3601.0,4346.0
12-04 09:52:10,32.963,13.066,53.288,0.683,0.0,0.0,0.0,50446336.0,0.0,163.0,3260809216.0,327925760.0,29803995136.0,226344960.0,3967.0,5377.0
12-04 09:52:11,33.562,13.099,51.798,1.541,0.0,0.0,8192.0,83783680.0,2.0,246.0,3260653568.0,327458816.0,29728460800.0,302501888.0,4508.0,5913.0
12-04 09:52:12,35.500,13.259,49.957,1.198,0.0,0.086,0.0,78061568.0,0.0,198.0,3260379136.0,327233536.0,29783011328.0,248451072.0,3000.0,3328.0
12-04 09:52:13,34.996,11.834,52.494,0.676,0.0,0.0,0.0,41005056.0,0.0,160.0,3260059648.0,327200768.0,29702672384.0,329142272.0,21255.0,22218.0
12-04 09:52:14,32.627,12.542,54.407,0.339,0.0,0.085,0.0,28725248.0,0.0,111.0,3260559360.0,327217152.0,29728460800.0,302837760.0,3438.0,5224.0
12-04 09:52:15,27.156,10.760,61.998,0.085,0.0,0.0,0.0,6230016.0,0.0,57.0,3259183104.0,327225344.0,29754298368.0,278368256.0,1316.0,1586.0
12-04 09:52:16,0.084,0.0,99.749,0.167,0.0,0.0,4096.0,28672.0,1.0,3.0,3260194816.0,327233536.0,29755437056.0,276209664.0,3464.0,5239.0
12-04 09:52:17,0.334,0.334,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261087744.0,327233536.0,29755441152.0,275312640.0,21274.0,23506.0
12-04 09:52:18,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261087744.0,327233536.0,29755441152.0,275312640.0,3174.0,4362.0
12-04 09:52:19,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261083648.0,327233536.0,29755445248.0,275312640.0,3457.0,5010.0
12-04 09:52:20,0.333,0.416,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261071360.0,327233536.0,29755449344.0,275320832.0,2196.0,2886.0
12-04 09:52:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3261071360.0,327233536.0,29755449344.0,275320832.0,2922.0,3054.0
12-04 09:52:22,0.0,0.251,99.582,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3260760064.0,327241728.0,29755453440.0,275619840.0,4213.0,4719.0
12-04 09:52:23,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260674048.0,327241728.0,29755457536.0,275701760.0,3984.0,4655.0
12-04 09:52:24,0.250,0.250,99.499,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3260801024.0,327241728.0,29755457536.0,275574784.0,3874.0,4419.0
12-04 09:52:25,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260801024.0,327241728.0,29755457536.0,275574784.0,5077.0,6578.0
12-04 09:52:26,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260801024.0,327241728.0,29755457536.0,275574784.0,3150.0,3227.0
12-04 09:52:27,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260792832.0,327241728.0,29755465728.0,275574784.0,4610.0,5866.0
12-04 09:52:28,0.167,0.167,99.498,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3260907520.0,327249920.0,29755469824.0,275447808.0,21466.0,22089.0
12-04 09:52:29,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260907520.0,327249920.0,29755469824.0,275447808.0,4522.0,5566.0
12-04 09:52:30,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260907520.0,327249920.0,29755469824.0,275447808.0,3246.0,3422.0
12-04 09:52:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260907520.0,327249920.0,29755469824.0,275447808.0,2821.0,3989.0
12-04 09:52:32,0.083,0.250,99.583,0.083,0.0,0.0,4096.0,16384.0,1.0,2.0,3260899328.0,327249920.0,29755478016.0,275447808.0,3899.0,5556.0
12-04 09:52:33,0.167,0.167,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3260887040.0,327249920.0,29755490304.0,275447808.0,2030.0,2795.0
12-04 09:52:34,0.250,0.334,99.249,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,3260874752.0,327262208.0,29755490304.0,275447808.0,4190.0,5468.0
12-04 09:52:35,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261128704.0,327262208.0,29755490304.0,275193856.0,20936.0,21705.0
12-04 09:52:36,0.333,0.333,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261128704.0,327262208.0,29755490304.0,275193856.0,3808.0,4644.0
12-04 09:52:37,0.250,0.083,99.666,0.0,0.0,0.0,4096.0,49152.0,1.0,3.0,3262025728.0,327262208.0,29755498496.0,274288640.0,7029.0,8494.0
12-04 09:52:38,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262152704.0,327262208.0,29755498496.0,274161664.0,3061.0,3394.0
12-04 09:52:39,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262136320.0,327262208.0,29755506688.0,274169856.0,4816.0,6575.0
12-04 09:52:40,0.084,0.167,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3262128128.0,327270400.0,29755506688.0,274169856.0,3188.0,3543.0
12-04 09:52:41,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262128128.0,327270400.0,29755506688.0,274169856.0,20083.0,20340.0
12-04 09:52:42,0.084,0.251,99.666,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3262246912.0,327274496.0,29755510784.0,274042880.0,3441.0,4275.0
12-04 09:52:43,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262246912.0,327274496.0,29755510784.0,274042880.0,4509.0,5890.0
12-04 09:52:44,0.250,0.417,97.746,1.586,0.0,0.0,0.0,133939200.0,0.0,282.0,3261636608.0,327274496.0,29755514880.0,274649088.0,4952.0,7702.0
12-04 09:52:45,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261341696.0,327274496.0,29755518976.0,274939904.0,2096.0,2796.0
12-04 09:52:46,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3261460480.0,327282688.0,29755518976.0,274812928.0,1448.0,1586.0
12-04 09:52:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,86016.0,0.0,3.0,3261452288.0,327282688.0,29755527168.0,274812928.0,21254.0,23030.0
12-04 09:52:48,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261452288.0,327282688.0,29755527168.0,274812928.0,2844.0,4160.0
12-04 09:52:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3261452288.0,327282688.0,29755527168.0,274812928.0,2850.0,4053.0
12-04 09:52:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261452288.0,327282688.0,29755527168.0,274812928.0,2755.0,3946.0
12-04 09:52:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260944384.0,327282688.0,29755527168.0,275320832.0,2276.0,2944.0
12-04 09:52:52,0.167,0.083,99.500,0.250,0.0,0.0,12288.0,45056.0,2.0,5.0,3260940288.0,327290880.0,29755523072.0,275320832.0,5234.0,8176.0
12-04 09:52:53,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3260928000.0,327290880.0,29755535360.0,275320832.0,2750.0,3898.0
12-04 09:52:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260919808.0,327290880.0,29755543552.0,275320832.0,1987.0,2631.0
12-04 09:52:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260919808.0,327290880.0,29755543552.0,275320832.0,3295.0,4900.0
12-04 09:52:56,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260919808.0,327290880.0,29755543552.0,275320832.0,1582.0,1768.0
12-04 09:52:57,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3261440000.0,327290880.0,29755547648.0,274796544.0,3868.0,5646.0
12-04 09:52:58,0.084,0.084,99.749,0.084,0.0,0.0,4096.0,12288.0,1.0,2.0,3261558784.0,327299072.0,29755547648.0,274669568.0,3872.0,5992.0
12-04 09:52:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3261546496.0,327299072.0,29755551744.0,274677760.0,2221.0,2939.0
12-04 09:53:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261546496.0,327299072.0,29755551744.0,274677760.0,3384.0,5010.0
12-04 09:53:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261546496.0,327299072.0,29755551744.0,274677760.0,3284.0,4942.0
12-04 09:53:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3261538304.0,327299072.0,29755559936.0,274677760.0,2439.0,2891.0
12-04 09:53:03,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261530112.0,327299072.0,29755559936.0,274685952.0,2930.0,4060.0
12-04 09:53:04,0.167,0.167,99.583,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,3261517824.0,327307264.0,29755564032.0,274685952.0,3060.0,3369.0
12-04 09:53:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261517824.0,327307264.0,29755564032.0,274685952.0,3554.0,4337.0
12-04 09:53:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261517824.0,327307264.0,29755564032.0,274685952.0,5028.0,6894.0
12-04 09:53:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3261513728.0,327307264.0,29755568128.0,274685952.0,6175.0,7176.0
12-04 09:53:08,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261513728.0,327307264.0,29755568128.0,274685952.0,21592.0,22783.0
12-04 09:53:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261505536.0,327307264.0,29755576320.0,274685952.0,3000.0,3392.0
12-04 09:53:10,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3261497344.0,327315456.0,29755576320.0,274685952.0,3634.0,4502.0
12-04 09:53:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261624320.0,327315456.0,29755576320.0,274558976.0,2306.0,2110.0
12-04 09:53:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3261624320.0,327315456.0,29755576320.0,274558976.0,3958.0,4876.0
12-04 09:53:13,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261624320.0,327315456.0,29755576320.0,274558976.0,4087.0,5458.0
12-04 09:53:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261620224.0,327315456.0,29755580416.0,274558976.0,3194.0,4914.0
12-04 09:53:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261870080.0,327315456.0,29755584512.0,274305024.0,3409.0,4998.0
12-04 09:53:16,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3261861888.0,327323648.0,29755584512.0,274305024.0,5284.0,6889.0
12-04 09:53:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262246912.0,327323648.0,29755588608.0,273915904.0,19474.0,20302.0
12-04 09:53:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262246912.0,327323648.0,29755588608.0,273915904.0,2790.0,3983.0
12-04 09:53:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,98304.0,0.0,12.0,3262246912.0,327323648.0,29755588608.0,273915904.0,3550.0,5166.0
12-04 09:53:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261947904.0,327323648.0,29755588608.0,274214912.0,1576.0,1781.0
12-04 09:53:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261865984.0,327323648.0,29755588608.0,274296832.0,4233.0,5325.0
12-04 09:53:22,0.083,0.250,99.500,0.167,0.0,0.0,4096.0,45056.0,1.0,5.0,3262107648.0,327331840.0,29755592704.0,274042880.0,4804.0,5974.0
12-04 09:53:23,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3262091264.0,327331840.0,29755600896.0,274051072.0,4930.0,6306.0
12-04 09:53:24,0.084,0.167,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3262091264.0,327331840.0,29755600896.0,274051072.0,3634.0,4252.0
12-04 09:53:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262218240.0,327331840.0,29755600896.0,273924096.0,3858.0,4504.0
12-04 09:53:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262218240.0,327331840.0,29755600896.0,273924096.0,3568.0,3692.0
12-04 09:53:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262341120.0,327331840.0,29755604992.0,273797120.0,3670.0,4304.0
12-04 09:53:28,0.083,0.167,99.417,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,3262459904.0,327340032.0,29755604992.0,273670144.0,3163.0,3329.0
12-04 09:53:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262459904.0,327340032.0,29755604992.0,273670144.0,4177.0,4940.0
12-04 09:53:30,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262455808.0,327340032.0,29755609088.0,273670144.0,5011.0,6704.0
12-04 09:53:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262451712.0,327340032.0,29755613184.0,273670144.0,4798.0,7393.0
12-04 09:53:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262447616.0,327344128.0,29755613184.0,273670144.0,2560.0,3311.0
12-04 09:53:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262447616.0,327344128.0,29755613184.0,273670144.0,2875.0,4136.0
12-04 09:53:34,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,3262435328.0,327352320.0,29755617280.0,273670144.0,3445.0,4198.0
12-04 09:53:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262431232.0,327352320.0,29755621376.0,273670144.0,3456.0,3928.0
12-04 09:53:36,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262427136.0,327352320.0,29755625472.0,273670144.0,2810.0,3124.0
12-04 09:53:37,0.333,0.250,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262697472.0,327352320.0,29755625472.0,273399808.0,7304.0,9073.0
12-04 09:53:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262697472.0,327352320.0,29755625472.0,273399808.0,4450.0,5761.0
12-04 09:53:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3262676992.0,327352320.0,29755629568.0,273416192.0,3034.0,3327.0
12-04 09:53:40,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3262668800.0,327360512.0,29755629568.0,273416192.0,4111.0,5008.0
12-04 09:53:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262664704.0,327360512.0,29755633664.0,273416192.0,3673.0,4394.0
12-04 09:53:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3262660608.0,327360512.0,29755637760.0,273416192.0,4578.0,5912.0
12-04 09:53:43,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262644224.0,327360512.0,29755637760.0,273432576.0,2820.0,3095.0
12-04 09:53:44,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262644224.0,327360512.0,29755637760.0,273432576.0,1287.0,1491.0
12-04 09:53:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262644224.0,327360512.0,29755637760.0,273432576.0,4218.0,6496.0
12-04 09:53:46,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3262128128.0,327368704.0,29755637760.0,273940480.0,4298.0,6466.0
12-04 09:53:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262119936.0,327372800.0,29755641856.0,273940480.0,19350.0,19791.0
12-04 09:53:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262119936.0,327372800.0,29755641856.0,273940480.0,3664.0,5354.0
12-04 09:53:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262115840.0,327372800.0,29755645952.0,273940480.0,2864.0,4089.0
12-04 09:53:50,0.250,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262115840.0,327372800.0,29755645952.0,273940480.0,2440.0,3657.0
12-04 09:53:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262111744.0,327372800.0,29755650048.0,273940480.0,2750.0,3963.0
12-04 09:53:52,0.167,0.083,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3261972480.0,327385088.0,29755650048.0,274067456.0,3664.0,5356.0
12-04 09:53:53,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261972480.0,327385088.0,29755650048.0,274067456.0,4008.0,5721.0
12-04 09:53:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3261972480.0,327385088.0,29755650048.0,274067456.0,2376.0,3077.0
12-04 09:53:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261968384.0,327385088.0,29755654144.0,274067456.0,2007.0,2687.0
12-04 09:53:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261968384.0,327385088.0,29755654144.0,274067456.0,3644.0,5257.0
12-04 09:53:57,0.167,0.250,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3262103552.0,327385088.0,29755654144.0,273932288.0,2420.0,3062.0
12-04 09:53:58,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3262091264.0,327393280.0,29755658240.0,273932288.0,1515.0,1835.0
12-04 09:53:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3262087168.0,327393280.0,29755662336.0,273932288.0,5915.0,7990.0
12-04 09:54:00,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262087168.0,327393280.0,29755662336.0,273932288.0,3724.0,5463.0
12-04 09:54:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262087168.0,327393280.0,29755662336.0,273932288.0,2696.0,3815.0
12-04 09:54:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262087168.0,327393280.0,29755662336.0,273932288.0,4376.0,6714.0
12-04 09:54:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262083072.0,327393280.0,29755666432.0,273932288.0,1582.0,1662.0
12-04 09:54:04,0.0,0.167,99.665,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3262074880.0,327401472.0,29755666432.0,273932288.0,4027.0,5442.0
12-04 09:54:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262062592.0,327401472.0,29755670528.0,273940480.0,2934.0,3362.0
12-04 09:54:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262062592.0,327401472.0,29755670528.0,273940480.0,2639.0,3049.0
12-04 09:54:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262058496.0,327401472.0,29755674624.0,273940480.0,6114.0,7102.0
12-04 09:54:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262054400.0,327401472.0,29755678720.0,273940480.0,6331.0,9111.0
12-04 09:54:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3262181376.0,327401472.0,29755678720.0,273813504.0,3745.0,4503.0
12-04 09:54:10,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3262173184.0,327409664.0,29755678720.0,273813504.0,2140.0,1977.0
12-04 09:54:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3262164992.0,327409664.0,29755686912.0,273813504.0,4074.0,4981.0
12-04 09:54:12,0.166,0.415,99.419,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3262291968.0,327409664.0,29755686912.0,273686528.0,3479.0,4365.0
12-04 09:54:13,1.665,0.250,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3262291968.0,327409664.0,29755686912.0,273686528.0,21129.0,22965.0
12-04 09:54:14,0.250,0.167,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3262291968.0,327409664.0,29755686912.0,273686528.0,2216.0,2880.0
12-04 09:54:15,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260719104.0,327409664.0,29755691008.0,275255296.0,2676.0,2992.0
12-04 09:54:16,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3260628992.0,327417856.0,29755691008.0,275337216.0,5706.0,7423.0
12-04 09:54:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260633088.0,327421952.0,29755691008.0,275329024.0,20791.0,22334.0
12-04 09:54:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260620800.0,327421952.0,29755695104.0,275337216.0,3194.0,4457.0
12-04 09:54:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260616704.0,327421952.0,29755699200.0,275337216.0,1556.0,1853.0
12-04 09:54:20,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260616704.0,327421952.0,29755699200.0,275337216.0,2695.0,3919.0
12-04 09:54:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260616704.0,327421952.0,29755699200.0,275337216.0,21110.0,21810.0
12-04 09:54:22,0.0,0.0,99.833,0.167,0.0,0.0,4096.0,28672.0,1.0,4.0,3260731392.0,327430144.0,29755703296.0,275210240.0,4068.0,4644.0
12-04 09:54:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260727296.0,327430144.0,29755707392.0,275210240.0,4300.0,5019.0
12-04 09:54:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260727296.0,327430144.0,29755707392.0,275210240.0,3298.0,3351.0
12-04 09:54:25,0.084,0.167,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3260719104.0,327430144.0,29755715584.0,275210240.0,5641.0,7818.0
12-04 09:54:26,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3260715008.0,327430144.0,29755719680.0,275210240.0,4979.0,5802.0
12-04 09:54:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260710912.0,327430144.0,29755723776.0,275210240.0,2503.0,2837.0
12-04 09:54:28,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3260702720.0,327438336.0,29755723776.0,275210240.0,4302.0,5026.0
12-04 09:54:29,0.083,0.333,99.584,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3260702720.0,327438336.0,29755723776.0,275210240.0,3207.0,3335.0
12-04 09:54:30,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3260694528.0,327438336.0,29755731968.0,275210240.0,3613.0,4199.0
12-04 09:54:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260694528.0,327438336.0,29755731968.0,275210240.0,2790.0,3946.0
12-04 09:54:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3260690432.0,327438336.0,29755736064.0,275210240.0,4676.0,7053.0
12-04 09:54:33,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260690432.0,327438336.0,29755736064.0,275210240.0,2262.0,2845.0
12-04 09:54:34,0.167,0.083,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3260682240.0,327446528.0,29755736064.0,275210240.0,4130.0,5366.0
12-04 09:54:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260682240.0,327446528.0,29755736064.0,275210240.0,4401.0,5598.0
12-04 09:54:36,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260809216.0,327446528.0,29755736064.0,275083264.0,2933.0,3170.0
12-04 09:54:37,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3261308928.0,327446528.0,29755744256.0,274575360.0,6731.0,8036.0
12-04 09:54:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261308928.0,327446528.0,29755744256.0,274575360.0,2680.0,2300.0
12-04 09:54:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3261300736.0,327446528.0,29755752448.0,274575360.0,2452.0,2125.0
12-04 09:54:40,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3261292544.0,327454720.0,29755752448.0,274575360.0,5773.0,8107.0
12-04 09:54:41,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261292544.0,327454720.0,29755752448.0,274575360.0,4614.0,5851.0
12-04 09:54:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3261288448.0,327454720.0,29755756544.0,274575360.0,5104.0,6729.0
12-04 09:54:43,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261288448.0,327454720.0,29755756544.0,274575360.0,3672.0,3941.0
12-04 09:54:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256684544.0,327454720.0,29755760640.0,279175168.0,2741.0,3890.0
12-04 09:54:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256520704.0,327454720.0,29755760640.0,279339008.0,2347.0,2863.0
12-04 09:54:46,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3256512512.0,327462912.0,29755760640.0,279339008.0,2136.0,2781.0
12-04 09:54:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256508416.0,327462912.0,29755764736.0,279339008.0,19560.0,20256.0
12-04 09:54:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256508416.0,327462912.0,29755764736.0,279339008.0,4370.0,6757.0
12-04 09:54:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3256508416.0,327462912.0,29755764736.0,279339008.0,3664.0,5292.0
12-04 09:54:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256508416.0,327462912.0,29755764736.0,279339008.0,4532.0,7275.0
12-04 09:54:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256504320.0,327462912.0,29755768832.0,279339008.0,1462.0,1620.0
12-04 09:54:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3256487936.0,327475200.0,29755772928.0,279339008.0,2256.0,2930.0
12-04 09:54:53,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256614912.0,327475200.0,29755772928.0,279212032.0,4188.0,6040.0
12-04 09:54:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256614912.0,327475200.0,29755772928.0,279212032.0,2008.0,2687.0
12-04 09:54:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256614912.0,327475200.0,29755772928.0,279212032.0,2217.0,2945.0
12-04 09:54:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256614912.0,327475200.0,29755772928.0,279212032.0,3375.0,5066.0
12-04 09:54:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256627200.0,327475200.0,29755777024.0,279195648.0,3344.0,5091.0
12-04 09:54:58,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3256619008.0,327483392.0,29755777024.0,279195648.0,4164.0,6349.0
12-04 09:54:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,3256606720.0,327483392.0,29755781120.0,279203840.0,2527.0,3372.0
12-04 09:55:00,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256606720.0,327483392.0,29755781120.0,279203840.0,3355.0,5012.0
12-04 09:55:01,0.084,0.0,99.916,0.0,0.0,0.0,77824.0,0.0,15.0,0.0,3256610816.0,327487488.0,29755777024.0,279199744.0,2196.0,2887.0
12-04 09:55:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,3256262656.0,327487488.0,29755858944.0,279465984.0,1857.0,2607.0
12-04 09:55:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256262656.0,327487488.0,29755858944.0,279465984.0,3218.0,4984.0
12-04 09:55:04,0.167,0.083,99.583,0.167,0.0,0.0,0.0,61440.0,0.0,13.0,3256381440.0,327495680.0,29755858944.0,279339008.0,4398.0,5290.0
12-04 09:55:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256381440.0,327495680.0,29755858944.0,279339008.0,2246.0,2068.0
12-04 09:55:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256508416.0,327495680.0,29755858944.0,279212032.0,4667.0,6449.0
12-04 09:55:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256627200.0,327495680.0,29755867136.0,279085056.0,6882.0,8725.0
12-04 09:55:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256627200.0,327495680.0,29755867136.0,279085056.0,3794.0,4700.0
12-04 09:55:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3256623104.0,327495680.0,29755871232.0,279085056.0,4292.0,5238.0
12-04 09:55:10,0.167,0.250,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3256614912.0,327503872.0,29755871232.0,279085056.0,2630.0,2868.0
12-04 09:55:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256737792.0,327503872.0,29755875328.0,278958080.0,3379.0,4304.0
12-04 09:55:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256864768.0,327503872.0,29755875328.0,278831104.0,2754.0,3201.0
12-04 09:55:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256860672.0,327503872.0,29755879424.0,278831104.0,3359.0,4246.0
12-04 09:55:14,0.167,0.167,99.584,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3256856576.0,327503872.0,29755883520.0,278831104.0,3347.0,4659.0
12-04 09:55:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3255967744.0,327503872.0,29755883520.0,279719936.0,3535.0,5093.0
12-04 09:55:16,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3255898112.0,327512064.0,29755883520.0,279781376.0,3644.0,5363.0
12-04 09:55:17,0.250,0.333,99.417,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3256156160.0,327512064.0,29755887616.0,279519232.0,21218.0,23465.0
12-04 09:55:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256147968.0,327512064.0,29755887616.0,279527424.0,2269.0,3160.0
12-04 09:55:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256147968.0,327512064.0,29755887616.0,279527424.0,2789.0,3528.0
12-04 09:55:20,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256147968.0,327512064.0,29755887616.0,279527424.0,19412.0,20063.0
12-04 09:55:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256143872.0,327512064.0,29755891712.0,279527424.0,4582.0,5645.0
12-04 09:55:22,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3256258560.0,327520256.0,29755895808.0,279400448.0,3114.0,3179.0
12-04 09:55:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256258560.0,327520256.0,29755895808.0,279400448.0,4541.0,5664.0
12-04 09:55:24,0.250,0.0,99.750,0.0,0.0,0.0,8192.0,12288.0,2.0,3.0,3256250368.0,327520256.0,29755904000.0,279400448.0,4872.0,6085.0
12-04 09:55:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256504320.0,327520256.0,29755904000.0,279146496.0,21848.0,23166.0
12-04 09:55:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256500224.0,327520256.0,29755908096.0,279146496.0,3335.0,3403.0
12-04 09:55:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256492032.0,327524352.0,29755912192.0,279146496.0,3138.0,3255.0
12-04 09:55:28,0.167,0.083,99.500,0.250,0.0,0.0,4096.0,12288.0,1.0,2.0,3256479744.0,327532544.0,29755916288.0,279146496.0,4338.0,4962.0
12-04 09:55:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256479744.0,327532544.0,29755916288.0,279146496.0,5003.0,6650.0
12-04 09:55:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256479744.0,327532544.0,29755916288.0,279146496.0,4533.0,5372.0
12-04 09:55:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256475648.0,327532544.0,29755920384.0,279146496.0,1442.0,1522.0
12-04 09:55:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256475648.0,327532544.0,29755920384.0,279146496.0,2756.0,3844.0
12-04 09:55:33,0.251,0.0,99.749,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3256471552.0,327532544.0,29755924480.0,279146496.0,3882.0,5569.0
12-04 09:55:34,0.083,0.167,99.667,0.083,0.0,0.0,0.0,57344.0,0.0,4.0,3256455168.0,327540736.0,29755932672.0,279146496.0,5586.0,6408.0
12-04 09:55:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256455168.0,327540736.0,29755932672.0,279146496.0,2789.0,2490.0
12-04 09:55:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256582144.0,327540736.0,29755932672.0,279019520.0,5010.0,6821.0
12-04 09:55:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3257098240.0,327540736.0,29755932672.0,278503424.0,4973.0,5175.0
12-04 09:55:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257217024.0,327540736.0,29755932672.0,278384640.0,5693.0,7433.0
12-04 09:55:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3257208832.0,327540736.0,29755940864.0,278384640.0,3173.0,3359.0
12-04 09:55:40,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3257200640.0,327548928.0,29755940864.0,278384640.0,20702.0,21047.0
12-04 09:55:41,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3257069568.0,327548928.0,29755944960.0,278511616.0,4762.0,5909.0
12-04 09:55:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257065472.0,327548928.0,29755949056.0,278511616.0,3907.0,4667.0
12-04 09:55:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257061376.0,327548928.0,29755953152.0,278511616.0,3300.0,3666.0
12-04 09:55:44,0.166,0.250,99.584,0.0,0.0,0.0,4096.0,12288.0,1.0,1.0,3257061376.0,327548928.0,29755953152.0,278511616.0,3050.0,4193.0
12-04 09:55:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257184256.0,327548928.0,29755957248.0,278384640.0,3509.0,5111.0
12-04 09:55:46,0.167,0.083,99.500,0.250,0.0,0.0,4096.0,28672.0,1.0,3.0,3257171968.0,327557120.0,29755961344.0,278384640.0,3090.0,4257.0
12-04 09:55:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257163776.0,327557120.0,29755969536.0,278384640.0,20528.0,22162.0
12-04 09:55:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257163776.0,327557120.0,29755969536.0,278384640.0,2378.0,3181.0
12-04 09:55:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3257163776.0,327557120.0,29755969536.0,278384640.0,2690.0,3815.0
12-04 09:55:50,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257163776.0,327557120.0,29755969536.0,278384640.0,3404.0,5027.0
12-04 09:55:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257159680.0,327557120.0,29755973632.0,278384640.0,2756.0,3751.0
12-04 09:55:52,0.083,0.167,99.583,0.167,0.0,0.0,4096.0,40960.0,1.0,5.0,3257143296.0,327569408.0,29755977728.0,278384640.0,2750.0,3922.0
12-04 09:55:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257143296.0,327569408.0,29755977728.0,278384640.0,2419.0,3099.0
12-04 09:55:54,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257143296.0,327569408.0,29755977728.0,278384640.0,3218.0,4941.0
12-04 09:55:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257135104.0,327569408.0,29755985920.0,278384640.0,2950.0,3907.0
12-04 09:55:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257135104.0,327569408.0,29755985920.0,278384640.0,4484.0,6572.0
12-04 09:55:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257143296.0,327569408.0,29755985920.0,278376448.0,2276.0,2878.0
12-04 09:55:58,0.083,0.167,99.500,0.167,0.0,0.083,4096.0,12288.0,1.0,2.0,3257131008.0,327577600.0,29755990016.0,278376448.0,3824.0,5511.0
12-04 09:55:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3257126912.0,327577600.0,29755994112.0,278376448.0,3722.0,5413.0
12-04 09:56:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257118720.0,327577600.0,29755994112.0,278384640.0,1975.0,2644.0
12-04 09:56:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257118720.0,327577600.0,29755994112.0,278384640.0,2390.0,3132.0
12-04 09:56:02,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257245696.0,327577600.0,29755994112.0,278257664.0,3805.0,5453.0
12-04 09:56:03,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3257237504.0,327577600.0,29756002304.0,278257664.0,4147.0,5822.0
12-04 09:56:04,0.083,0.333,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3257225216.0,327585792.0,29756006400.0,278257664.0,2951.0,3162.0
12-04 09:56:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257225216.0,327585792.0,29756006400.0,278257664.0,4494.0,5705.0
12-04 09:56:06,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257225216.0,327585792.0,29756006400.0,278257664.0,2940.0,3415.0
12-04 09:56:07,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256459264.0,327585792.0,29756010496.0,279019520.0,6777.0,7936.0
12-04 09:56:08,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3256451072.0,327585792.0,29756018688.0,279019520.0,3509.0,3809.0
12-04 09:56:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3256446976.0,327585792.0,29756022784.0,279019520.0,3473.0,4365.0
12-04 09:56:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3256438784.0,327593984.0,29756022784.0,279019520.0,4953.0,6754.0
12-04 09:56:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256434688.0,327593984.0,29756026880.0,279019520.0,3814.0,4597.0
12-04 09:56:12,0.083,0.167,99.667,0.0,0.0,0.083,16384.0,32768.0,1.0,3.0,3256430592.0,327593984.0,29756030976.0,279019520.0,4388.0,5762.0
12-04 09:56:13,1.664,0.250,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256430592.0,327593984.0,29756030976.0,279019520.0,21323.0,22273.0
12-04 09:56:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3256430592.0,327593984.0,29756030976.0,279019520.0,1976.0,2714.0
12-04 09:56:15,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256549376.0,327593984.0,29756039168.0,278892544.0,3604.0,5314.0
12-04 09:56:16,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3256537088.0,327602176.0,29756043264.0,278892544.0,2342.0,2987.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256680448.0,327602176.0,29756043264.0,278749184.0,20213.0,21432.0
12-04 09:56:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256799232.0,327602176.0,29756043264.0,278630400.0,3129.0,4876.0
12-04 09:56:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256795136.0,327602176.0,29756047360.0,278630400.0,4737.0,5532.0
12-04 09:56:20,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3256795136.0,327602176.0,29756047360.0,278630400.0,4932.0,7575.0
12-04 09:56:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256795136.0,327602176.0,29756047360.0,278630400.0,2993.0,3054.0
12-04 09:56:22,0.084,0.0,99.666,0.251,0.0,0.0,0.0,45056.0,0.0,5.0,3256786944.0,327610368.0,29756047360.0,278630400.0,3677.0,4344.0
12-04 09:56:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256778752.0,327610368.0,29756055552.0,278630400.0,19778.0,19478.0
12-04 09:56:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3256643584.0,327610368.0,29756055552.0,278765568.0,3837.0,4221.0
12-04 09:56:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256643584.0,327610368.0,29756055552.0,278765568.0,4462.0,5631.0
12-04 09:56:26,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256770560.0,327610368.0,29756055552.0,278638592.0,4408.0,5481.0
12-04 09:56:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3256766464.0,327610368.0,29756059648.0,278638592.0,4542.0,5729.0
12-04 09:56:28,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3256754176.0,327618560.0,29756063744.0,278638592.0,4788.0,5638.0
12-04 09:56:29,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256754176.0,327618560.0,29756063744.0,278638592.0,5019.0,6234.0
12-04 09:56:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256881152.0,327618560.0,29756063744.0,278511616.0,2644.0,2249.0
12-04 09:56:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256881152.0,327618560.0,29756063744.0,278511616.0,2076.0,2739.0
12-04 09:56:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257004032.0,327618560.0,29756067840.0,278384640.0,2861.0,3972.0
12-04 09:56:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257004032.0,327618560.0,29756067840.0,278384640.0,3318.0,4942.0
12-04 09:56:34,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3256995840.0,327626752.0,29756067840.0,278384640.0,5950.0,6811.0
12-04 09:56:35,0.083,0.333,99.584,0.0,0.0,0.0,4096.0,12288.0,1.0,3.0,3256991744.0,327626752.0,29756071936.0,278384640.0,5544.0,7750.0
12-04 09:56:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256987648.0,327626752.0,29756076032.0,278384640.0,3513.0,4200.0
12-04 09:56:37,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3257245696.0,327626752.0,29756080128.0,278122496.0,5067.0,5412.0
12-04 09:56:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257245696.0,327626752.0,29756080128.0,278122496.0,3141.0,3494.0
12-04 09:56:39,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256598528.0,327626752.0,29756084224.0,278765568.0,4301.0,5222.0
12-04 09:56:40,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3256590336.0,327634944.0,29756084224.0,278765568.0,3543.0,4266.0
12-04 09:56:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256590336.0,327634944.0,29756084224.0,278765568.0,22670.0,23030.0
12-04 09:56:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3256586240.0,327634944.0,29756088320.0,278765568.0,3910.0,5293.0
12-04 09:56:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3256586240.0,327634944.0,29756088320.0,278765568.0,4258.0,6415.0
12-04 09:56:44,0.333,0.083,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3244023808.0,327634944.0,29756092416.0,291323904.0,2316.0,3036.0
12-04 09:56:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186421760.0,327634944.0,29756092416.0,348925952.0,3008.0,4271.0
12-04 09:56:46,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3186409472.0,327643136.0,29756096512.0,348925952.0,3076.0,4124.0
12-04 09:56:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3186405376.0,327643136.0,29756100608.0,348925952.0,20731.0,22510.0
12-04 09:56:48,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186405376.0,327643136.0,29756100608.0,348925952.0,1362.0,1595.0
12-04 09:56:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3186405376.0,327643136.0,29756100608.0,348925952.0,3978.0,6201.0
12-04 09:56:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186401280.0,327643136.0,29756104704.0,348925952.0,2799.0,3607.0
12-04 09:56:51,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3186393088.0,327651328.0,29756104704.0,348925952.0,4209.0,6424.0
12-04 09:56:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3186384896.0,327655424.0,29756108800.0,348925952.0,2082.0,2697.0
12-04 09:56:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186384896.0,327655424.0,29756108800.0,348925952.0,3156.0,4285.0
12-04 09:56:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186384896.0,327655424.0,29756108800.0,348925952.0,3030.0,4245.0
12-04 09:56:55,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3186384896.0,327655424.0,29756108800.0,348925952.0,1700.0,1931.0
12-04 09:56:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186384896.0,327655424.0,29756108800.0,348925952.0,3443.0,5219.0
12-04 09:56:57,0.250,0.250,99.333,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3186380800.0,327663616.0,29756112896.0,348917760.0,3624.0,5239.0
12-04 09:56:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186376704.0,327663616.0,29756116992.0,348917760.0,3878.0,6047.0
12-04 09:56:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3186368512.0,327663616.0,29756116992.0,348925952.0,3358.0,5095.0
12-04 09:57:00,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186368512.0,327663616.0,29756116992.0,348925952.0,1731.0,2042.0
12-04 09:57:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186495488.0,327663616.0,29756116992.0,348798976.0,2744.0,4006.0
12-04 09:57:02,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3186491392.0,327663616.0,29756121088.0,348798976.0,1950.0,2697.0
12-04 09:57:03,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3186483200.0,327671808.0,29756121088.0,348798976.0,3378.0,5179.0
12-04 09:57:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186483200.0,327671808.0,29756121088.0,348798976.0,5707.0,6567.0
12-04 09:57:05,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3186479104.0,327671808.0,29756125184.0,348798976.0,5546.0,7556.0
12-04 09:57:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186479104.0,327671808.0,29756125184.0,348798976.0,3774.0,4575.0
12-04 09:57:07,0.0,0.167,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3186475008.0,327671808.0,29756129280.0,348798976.0,5397.0,6220.0
12-04 09:57:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186475008.0,327671808.0,29756129280.0,348798976.0,2960.0,3278.0
12-04 09:57:09,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3186462720.0,327680000.0,29756133376.0,348798976.0,2974.0,3349.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3186589696.0,327680000.0,29756133376.0,348672000.0,3911.0,4869.0
12-04 09:57:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3185975296.0,327680000.0,29756133376.0,349286400.0,22095.0,23888.0
12-04 09:57:12,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3186057216.0,327684096.0,29756137472.0,349196288.0,3006.0,3285.0
12-04 09:57:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3186057216.0,327684096.0,29756137472.0,349196288.0,4842.0,6748.0
12-04 09:57:14,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160915968.0,327684096.0,29756137472.0,374337536.0,2564.0,3775.0
12-04 09:57:15,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3160903680.0,327692288.0,29756141568.0,374337536.0,2347.0,3169.0
12-04 09:57:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160903680.0,327692288.0,29756141568.0,374337536.0,3190.0,4310.0
12-04 09:57:17,0.333,0.167,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3160788992.0,327692288.0,29756145664.0,374448128.0,20903.0,22681.0
12-04 09:57:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161022464.0,327692288.0,29756149760.0,374210560.0,2336.0,3091.0
12-04 09:57:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3161018368.0,327692288.0,29756153856.0,374210560.0,2870.0,3981.0
12-04 09:57:20,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3161018368.0,327692288.0,29756153856.0,374210560.0,3568.0,4934.0
12-04 09:57:21,0.250,0.167,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3161010176.0,327700480.0,29756153856.0,374210560.0,4538.0,5596.0
12-04 09:57:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3161001984.0,327704576.0,29756157952.0,374210560.0,3844.0,4246.0
12-04 09:57:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161001984.0,327704576.0,29756157952.0,374210560.0,2998.0,3120.0
12-04 09:57:24,0.167,0.084,99.749,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3161001984.0,327704576.0,29756157952.0,374210560.0,3836.0,4070.0
12-04 09:57:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161001984.0,327704576.0,29756157952.0,374210560.0,5165.0,6740.0
12-04 09:57:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160997888.0,327704576.0,29756162048.0,374210560.0,4862.0,6102.0
12-04 09:57:27,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3160985600.0,327712768.0,29756166144.0,374210560.0,3713.0,4264.0
12-04 09:57:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160985600.0,327712768.0,29756166144.0,374210560.0,3128.0,3236.0
12-04 09:57:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160985600.0,327712768.0,29756166144.0,374210560.0,4517.0,5672.0
12-04 09:57:30,0.083,0.333,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3160985600.0,327712768.0,29756166144.0,374210560.0,3055.0,3031.0
12-04 09:57:31,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3160981504.0,327712768.0,29756170240.0,374210560.0,2407.0,3275.0
12-04 09:57:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161104384.0,327712768.0,29756174336.0,374083584.0,5386.0,8628.0
12-04 09:57:33,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3161104384.0,327720960.0,29756174336.0,374075392.0,2136.0,2845.0
12-04 09:57:34,0.166,0.250,99.584,0.0,0.0,0.0,4096.0,24576.0,1.0,1.0,3161104384.0,327720960.0,29756174336.0,374075392.0,3608.0,4221.0
12-04 09:57:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161096192.0,327720960.0,29756182528.0,374075392.0,5538.0,7861.0
12-04 09:57:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161423872.0,327720960.0,29756182528.0,373747712.0,2932.0,2780.0
12-04 09:57:37,0.167,0.167,99.666,0.0,0.0,0.0,4096.0,28672.0,1.0,3.0,3161808896.0,327720960.0,29756186624.0,373358592.0,5686.0,6449.0
12-04 09:57:38,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3161808896.0,327720960.0,29756194816.0,373350400.0,3048.0,3359.0
12-04 09:57:39,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3161796608.0,327729152.0,29756198912.0,373350400.0,4036.0,5365.0
12-04 09:57:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161796608.0,327729152.0,29756198912.0,373350400.0,2528.0,2307.0
12-04 09:57:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161796608.0,327729152.0,29756198912.0,373350400.0,6254.0,8694.0
12-04 09:57:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161276416.0,327729152.0,29756203008.0,373866496.0,3042.0,3401.0
12-04 09:57:43,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3161272320.0,327729152.0,29756207104.0,373866496.0,3696.0,4504.0
12-04 09:57:44,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161272320.0,327729152.0,29756207104.0,373866496.0,4458.0,6598.0
12-04 09:57:45,0.0,0.250,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,3161260032.0,327737344.0,29756211200.0,373866496.0,2595.0,3749.0
12-04 09:57:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161260032.0,327737344.0,29756211200.0,373866496.0,2270.0,2986.0
12-04 09:57:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161255936.0,327737344.0,29756215296.0,373866496.0,20475.0,21582.0
12-04 09:57:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161255936.0,327737344.0,29756215296.0,373866496.0,2081.0,2764.0
12-04 09:57:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161255936.0,327737344.0,29756215296.0,373866496.0,3091.0,4245.0
12-04 09:57:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161378816.0,327737344.0,29756219392.0,373739520.0,3849.0,6044.0
12-04 09:57:51,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3161366528.0,327745536.0,29756223488.0,373739520.0,2116.0,2787.0
12-04 09:57:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161362432.0,327745536.0,29756227584.0,373739520.0,3601.0,5530.0
12-04 09:57:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161362432.0,327745536.0,29756227584.0,373739520.0,2815.0,4096.0
12-04 09:57:54,0.250,0.083,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3161362432.0,327745536.0,29756227584.0,373739520.0,2311.0,3075.0
12-04 09:57:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161358336.0,327745536.0,29756231680.0,373739520.0,2670.0,3865.0
12-04 09:57:56,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161358336.0,327745536.0,29756231680.0,373739520.0,4129.0,6323.0
12-04 09:57:57,0.166,0.333,99.334,0.166,0.0,0.0,0.0,45056.0,0.0,5.0,3161485312.0,327753728.0,29756231680.0,373604352.0,2453.0,3220.0
12-04 09:57:58,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161477120.0,327753728.0,29756231680.0,373612544.0,19484.0,20252.0
12-04 09:57:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3161473024.0,327753728.0,29756235776.0,373612544.0,2016.0,2697.0
12-04 09:58:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161481216.0,327753728.0,29756235776.0,373604352.0,5052.0,7603.0
12-04 09:58:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161477120.0,327753728.0,29756239872.0,373604352.0,2744.0,3940.0
12-04 09:58:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161485312.0,327753728.0,29756239872.0,373596160.0,3793.0,5530.0
12-04 09:58:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3161473024.0,327761920.0,29756243968.0,373596160.0,19610.0,20463.0
12-04 09:58:04,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161473024.0,327761920.0,29756243968.0,373596160.0,5014.0,5350.0
12-04 09:58:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3161473024.0,327761920.0,29756243968.0,373596160.0,4662.0,6560.0
12-04 09:58:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161600000.0,327761920.0,29756243968.0,373469184.0,2286.0,2116.0
12-04 09:58:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3161591808.0,327766016.0,29756248064.0,373469184.0,5645.0,6358.0
12-04 09:58:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161587712.0,327766016.0,29756252160.0,373469184.0,5226.0,7095.0
12-04 09:58:09,0.167,0.083,99.500,0.167,0.0,0.083,0.0,53248.0,0.0,4.0,3161579520.0,327774208.0,29756252160.0,373469184.0,5121.0,6873.0
12-04 09:58:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161579520.0,327774208.0,29756252160.0,373469184.0,3000.0,3459.0
12-04 09:58:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161575424.0,327774208.0,29756256256.0,373469184.0,3111.0,3466.0
12-04 09:58:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3161571328.0,327778304.0,29756256256.0,373469184.0,3852.0,4763.0
12-04 09:58:13,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161571328.0,327778304.0,29756256256.0,373469184.0,3619.0,4570.0
12-04 09:58:14,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161567232.0,327778304.0,29756260352.0,373469184.0,2836.0,3954.0
12-04 09:58:15,0.500,0.0,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3161047040.0,327786496.0,29756264448.0,373977088.0,2649.0,3975.0
12-04 09:58:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161047040.0,327786496.0,29756264448.0,373977088.0,4137.0,6500.0
12-04 09:58:17,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162071040.0,327786496.0,29756264448.0,372953088.0,20424.0,21516.0
12-04 09:58:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162062848.0,327786496.0,29756264448.0,372961280.0,3638.0,5243.0
12-04 09:58:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162066944.0,327786496.0,29756268544.0,372953088.0,1702.0,1852.0
12-04 09:58:20,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162066944.0,327786496.0,29756268544.0,372953088.0,3510.0,5181.0
12-04 09:58:21,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3162058752.0,327794688.0,29756268544.0,372953088.0,2680.0,2273.0
12-04 09:58:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162050560.0,327794688.0,29756276736.0,372953088.0,4817.0,5936.0
12-04 09:58:23,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162046464.0,327794688.0,29756280832.0,372953088.0,3245.0,3268.0
12-04 09:58:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162046464.0,327794688.0,29756280832.0,372953088.0,6658.0,9342.0
12-04 09:58:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3162173440.0,327794688.0,29756280832.0,372826112.0,3188.0,3278.0
12-04 09:58:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162173440.0,327794688.0,29756280832.0,372826112.0,2846.0,2300.0
12-04 09:58:27,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3162157056.0,327802880.0,29756289024.0,372826112.0,5267.0,7012.0
12-04 09:58:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162157056.0,327802880.0,29756289024.0,372826112.0,2398.0,2034.0
12-04 09:58:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3162157056.0,327802880.0,29756289024.0,372826112.0,4620.0,5762.0
12-04 09:58:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162157056.0,327802880.0,29756289024.0,372826112.0,3615.0,4196.0
12-04 09:58:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162157056.0,327802880.0,29756289024.0,372826112.0,3324.0,5032.0
12-04 09:58:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3162152960.0,327802880.0,29756293120.0,372826112.0,4482.0,6763.0
12-04 09:58:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3162144768.0,327811072.0,29756293120.0,372826112.0,2604.0,3734.0
12-04 09:58:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3162140672.0,327811072.0,29756297216.0,372826112.0,4890.0,5167.0
12-04 09:58:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162140672.0,327811072.0,29756297216.0,372826112.0,3165.0,3465.0
12-04 09:58:36,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162140672.0,327811072.0,29756297216.0,372826112.0,3507.0,4304.0
12-04 09:58:37,0.250,0.250,99.417,0.083,0.0,0.0,8192.0,16384.0,2.0,2.0,3162529792.0,327811072.0,29756305408.0,372428800.0,7411.0,9201.0
12-04 09:58:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162517504.0,327811072.0,29756309504.0,372436992.0,2448.0,2273.0
12-04 09:58:39,0.083,0.250,99.583,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,3162509312.0,327819264.0,29756309504.0,372436992.0,3148.0,3253.0
12-04 09:58:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3162505216.0,327819264.0,29756313600.0,372436992.0,21671.0,22894.0
12-04 09:58:41,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3162505216.0,327819264.0,29756321792.0,372428800.0,3596.0,4522.0
12-04 09:58:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3162447872.0,327819264.0,29756321792.0,372486144.0,4728.0,6061.0
12-04 09:58:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162447872.0,327819264.0,29756321792.0,372486144.0,5355.0,7141.0
12-04 09:58:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162570752.0,327819264.0,29756325888.0,372359168.0,3284.0,4984.0
12-04 09:58:45,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3162390528.0,327827456.0,29756325888.0,372531200.0,1502.0,1670.0
12-04 09:58:46,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3162304512.0,327827456.0,29756329984.0,372613120.0,2750.0,3963.0
12-04 09:58:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162296320.0,327827456.0,29756338176.0,372613120.0,19890.0,21103.0
12-04 09:58:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162288128.0,327827456.0,29756338176.0,372621312.0,1920.0,2241.0
12-04 09:58:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162288128.0,327827456.0,29756338176.0,372621312.0,3384.0,5141.0
12-04 09:58:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162288128.0,327827456.0,29756338176.0,372621312.0,4278.0,6541.0
12-04 09:58:51,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3162279936.0,327835648.0,29756338176.0,372621312.0,4892.0,7593.0
12-04 09:58:52,0.166,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162275840.0,327835648.0,29756342272.0,372621312.0,2773.0,3719.0
12-04 09:58:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162275840.0,327835648.0,29756342272.0,372621312.0,1442.0,1628.0
12-04 09:58:54,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162271744.0,327835648.0,29756346368.0,372621312.0,3484.0,5166.0
12-04 09:58:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162267648.0,327835648.0,29756350464.0,372621312.0,2176.0,2830.0
12-04 09:58:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162267648.0,327835648.0,29756350464.0,372621312.0,2256.0,2994.0
12-04 09:58:57,0.167,0.250,99.416,0.167,0.0,0.0,4096.0,28672.0,1.0,4.0,3162263552.0,327843840.0,29756354560.0,372613120.0,3662.0,5344.0
12-04 09:58:58,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3162259456.0,327843840.0,29756358656.0,372613120.0,4064.0,6256.0
12-04 09:58:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162251264.0,327843840.0,29756358656.0,372621312.0,2861.0,3975.0
12-04 09:59:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3162251264.0,327843840.0,29756358656.0,372621312.0,1976.0,2516.0
12-04 09:59:01,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3162251264.0,327843840.0,29756358656.0,372621312.0,3384.0,4942.0
12-04 09:59:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162365952.0,327847936.0,29756366848.0,372494336.0,2620.0,3352.0
12-04 09:59:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3162357760.0,327856128.0,29756366848.0,372494336.0,2202.0,2846.0
12-04 09:59:04,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,36864.0,1.0,1.0,3162341376.0,327856128.0,29756375040.0,372502528.0,5062.0,6856.0
12-04 09:59:05,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162341376.0,327856128.0,29756375040.0,372502528.0,2734.0,3079.0
12-04 09:59:06,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162341376.0,327856128.0,29756375040.0,372502528.0,3432.0,4247.0
12-04 09:59:07,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,32768.0,1.0,3.0,3162337280.0,327856128.0,29756379136.0,372502528.0,6945.0,8846.0
12-04 09:59:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162333184.0,327856128.0,29756383232.0,372502528.0,3277.0,3759.0
12-04 09:59:09,0.083,0.167,99.666,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,3162320896.0,327864320.0,29756387328.0,372502528.0,3568.0,4503.0
12-04 09:59:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162316800.0,327864320.0,29756391424.0,372502528.0,3354.0,4090.0
12-04 09:59:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162316800.0,327864320.0,29756391424.0,372502528.0,3534.0,4413.0
12-04 09:59:12,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3162312704.0,327864320.0,29756395520.0,372502528.0,4408.0,5753.0
12-04 09:59:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162312704.0,327864320.0,29756395520.0,372502528.0,4952.0,6234.0
12-04 09:59:14,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3162308608.0,327864320.0,29756399616.0,372502528.0,1976.0,2582.0
12-04 09:59:15,0.083,0.334,99.416,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2733494272.0,327872512.0,29756399616.0,801308672.0,3158.0,4941.0
12-04 09:59:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733494272.0,327872512.0,29756399616.0,801308672.0,1747.0,2055.0
12-04 09:59:17,0.250,0.167,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2733621248.0,327872512.0,29756407808.0,801173504.0,19312.0,19907.0
12-04 09:59:18,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2733871104.0,327872512.0,29756411904.0,800919552.0,4205.0,6167.0
12-04 09:59:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733862912.0,327872512.0,29756411904.0,800927744.0,2730.0,3908.0
12-04 09:59:20,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2733862912.0,327880704.0,29756403712.0,800927744.0,2770.0,3823.0
12-04 09:59:21,0.083,0.250,99.666,0.0,0.0,0.0,8192.0,0.0,2.0,0.0,2733854720.0,327880704.0,29756411904.0,800927744.0,5118.0,6691.0
12-04 09:59:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2733842432.0,327880704.0,29756424192.0,800927744.0,3775.0,4395.0
12-04 09:59:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733240320.0,327880704.0,29756428288.0,801525760.0,3678.0,3808.0
12-04 09:59:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729914368.0,327880704.0,29756428288.0,804851712.0,4818.0,6049.0
12-04 09:59:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729771008.0,327880704.0,29756432384.0,804990976.0,3121.0,3163.0
12-04 09:59:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2729758720.0,327888896.0,29756436480.0,804990976.0,3088.0,3177.0
12-04 09:59:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2729754624.0,327888896.0,29756440576.0,804990976.0,5053.0,6573.0
12-04 09:59:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729754624.0,327888896.0,29756440576.0,804990976.0,5541.0,7375.0
12-04 09:59:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729750528.0,327888896.0,29756444672.0,804990976.0,3394.0,3419.0
12-04 09:59:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729750528.0,327888896.0,29756444672.0,804990976.0,4209.0,4379.0
12-04 09:59:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729746432.0,327888896.0,29756448768.0,804990976.0,2602.0,1916.0
12-04 09:59:32,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2729738240.0,327897088.0,29756448768.0,804990976.0,4586.0,7224.0
12-04 09:59:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729738240.0,327897088.0,29756448768.0,804990976.0,2448.0,3339.0
12-04 09:59:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729734144.0,327897088.0,29756452864.0,804990976.0,2793.0,3030.0
12-04 09:59:35,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2729734144.0,327897088.0,29756452864.0,804990976.0,5558.0,7851.0
12-04 09:59:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2729730048.0,327897088.0,29756456960.0,804990976.0,4147.0,5527.0
12-04 09:59:37,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2730622976.0,327901184.0,29756456960.0,804093952.0,4598.0,4323.0
12-04 09:59:38,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2730614784.0,327909376.0,29756456960.0,804093952.0,2736.0,2622.0
12-04 09:59:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2730610688.0,327909376.0,29756461056.0,804093952.0,5053.0,6742.0
12-04 09:59:40,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730602496.0,327909376.0,29756461056.0,804102144.0,2882.0,3268.0
12-04 09:59:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730602496.0,327909376.0,29756461056.0,804102144.0,3696.0,4546.0
12-04 09:59:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2730594304.0,327909376.0,29756469248.0,804102144.0,5504.0,7806.0
12-04 09:59:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2730594304.0,327909376.0,29756469248.0,804102144.0,4861.0,6062.0
12-04 09:59:44,0.333,0.167,99.334,0.167,0.0,0.0,0.0,32768.0,0.0,7.0,2718904320.0,327917568.0,29756469248.0,815783936.0,3130.0,4270.0
12-04 09:59:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718904320.0,327917568.0,29756469248.0,815783936.0,1448.0,1586.0
12-04 09:59:46,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718904320.0,327917568.0,29756469248.0,815783936.0,1613.0,1744.0
12-04 09:59:47,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718900224.0,327917568.0,29756473344.0,815783936.0,20184.0,21432.0
12-04 09:59:48,0.083,0.083,99.833,0.0,0.0,0.0,16384.0,0.0,1.0,0.0,2718912512.0,327917568.0,29756461056.0,815783936.0,5435.0,8270.0
12-04 09:59:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2718896128.0,327917568.0,29756477440.0,815783936.0,1562.0,1711.0
12-04 09:59:50,0.167,0.250,99.417,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2718867456.0,327925760.0,29756481536.0,815800320.0,4772.0,7572.0
12-04 09:59:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718863360.0,327925760.0,29756485632.0,815800320.0,20016.0,21145.0
12-04 09:59:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2718863360.0,327925760.0,29756485632.0,815800320.0,2764.0,3968.0
12-04 09:59:53,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718863360.0,327925760.0,29756485632.0,815800320.0,1825.0,2108.0
12-04 09:59:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718863360.0,327925760.0,29756485632.0,815800320.0,2161.0,2834.0
12-04 09:59:55,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2718240768.0,327933952.0,29756481536.0,816418816.0,20170.0,21729.0
12-04 09:59:56,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718429184.0,327933952.0,29756489728.0,816222208.0,2955.0,4270.0
12-04 09:59:57,0.083,0.416,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718670848.0,327938048.0,29756497920.0,815968256.0,5246.0,8291.0
12-04 09:59:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718670848.0,327938048.0,29756497920.0,815968256.0,2494.0,3281.0
12-04 09:59:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718666752.0,327938048.0,29756502016.0,815968256.0,4138.0,6225.0
12-04 10:00:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718666752.0,327938048.0,29756502016.0,815968256.0,1806.0,1611.0
12-04 10:00:01,0.0,0.251,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2718658560.0,327946240.0,29756502016.0,815968256.0,1884.0,1677.0
12-04 10:00:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718785536.0,327946240.0,29756502016.0,815841280.0,2827.0,3919.0
12-04 10:00:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718781440.0,327946240.0,29756506112.0,815841280.0,4538.0,6698.0
12-04 10:00:04,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718781440.0,327946240.0,29756506112.0,815841280.0,4032.0,5053.0
12-04 10:00:05,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718781440.0,327946240.0,29756506112.0,815841280.0,38638.0,40009.0
12-04 10:00:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719100928.0,327946240.0,29756510208.0,815517696.0,4147.0,5632.0
12-04 10:00:07,0.167,0.0,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2719088640.0,327954432.0,29756514304.0,815517696.0,5479.0,6432.0
12-04 10:00:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719215616.0,327954432.0,29756514304.0,815390720.0,3146.0,3426.0
12-04 10:00:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719342592.0,327954432.0,29756514304.0,815263744.0,2790.0,2812.0
12-04 10:00:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2719342592.0,327954432.0,29756514304.0,815263744.0,4388.0,5764.0
12-04 10:00:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719334400.0,327954432.0,29756522496.0,815263744.0,4308.0,5515.0
12-04 10:00:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2719330304.0,327958528.0,29756522496.0,815263744.0,4867.0,6787.0
12-04 10:00:13,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2719322112.0,327966720.0,29756522496.0,815263744.0,3534.0,4282.0
12-04 10:00:14,1.256,0.168,98.576,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2719322112.0,327966720.0,29756522496.0,815263744.0,3134.0,4445.0
12-04 10:00:15,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719318016.0,327966720.0,29756526592.0,815263744.0,1970.0,2687.0
12-04 10:00:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719449088.0,327966720.0,29756526592.0,815132672.0,19950.0,21076.0
12-04 10:00:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2719330304.0,327966720.0,29756526592.0,815251456.0,20200.0,21476.0
12-04 10:00:18,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719580160.0,327966720.0,29756530688.0,814997504.0,2670.0,3800.0
12-04 10:00:19,0.0,0.167,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,2718679040.0,327974912.0,29756534784.0,815886336.0,3285.0,4503.0
12-04 10:00:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718806016.0,327974912.0,29756534784.0,815759360.0,2910.0,4162.0
12-04 10:00:21,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718806016.0,327974912.0,29756534784.0,815759360.0,4527.0,5498.0
12-04 10:00:22,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718806016.0,327974912.0,29756534784.0,815759360.0,3196.0,3237.0
12-04 10:00:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718801920.0,327974912.0,29756538880.0,815759360.0,6195.0,8280.0
12-04 10:00:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2718801920.0,327974912.0,29756538880.0,815759360.0,3252.0,3114.0
12-04 10:00:25,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2718781440.0,327983104.0,29756542976.0,815767552.0,4360.0,5509.0
12-04 10:00:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718789632.0,327983104.0,29756542976.0,815759360.0,3646.0,4168.0
12-04 10:00:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2718912512.0,327983104.0,29756547072.0,815632384.0,4887.0,5944.0
12-04 10:00:28,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718912512.0,327983104.0,29756547072.0,815632384.0,2636.0,2106.0
12-04 10:00:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718908416.0,327983104.0,29756551168.0,815632384.0,3650.0,3833.0
12-04 10:00:30,0.250,0.167,99.249,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2718904320.0,327991296.0,29756547072.0,815632384.0,5735.0,7805.0
12-04 10:00:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719023104.0,327991296.0,29756555264.0,815505408.0,2670.0,3800.0
12-04 10:00:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718892032.0,327991296.0,29756559360.0,815632384.0,2976.0,4095.0
12-04 10:00:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718892032.0,327991296.0,29756559360.0,815632384.0,3384.0,5076.0
12-04 10:00:34,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718715904.0,327991296.0,29756559360.0,815808512.0,3478.0,3898.0
12-04 10:00:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718715904.0,327991296.0,29756559360.0,815808512.0,5227.0,6095.0
12-04 10:00:36,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2718834688.0,327999488.0,29756559360.0,815681536.0,2730.0,2987.0
12-04 10:00:37,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718584832.0,327999488.0,29756563456.0,815927296.0,4632.0,4366.0
12-04 10:00:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718584832.0,327999488.0,29756563456.0,815927296.0,2962.0,3303.0
12-04 10:00:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718572544.0,327999488.0,29756567552.0,815935488.0,8536.0,11589.0
12-04 10:00:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718568448.0,327999488.0,29756571648.0,815935488.0,4344.0,5618.0
12-04 10:00:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718568448.0,327999488.0,29756571648.0,815935488.0,3448.0,3763.0
12-04 10:00:42,0.167,0.0,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2718560256.0,328007680.0,29756571648.0,815935488.0,2942.0,3179.0
12-04 10:00:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718560256.0,328007680.0,29756571648.0,815935488.0,4990.0,6607.0
12-04 10:00:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718556160.0,328007680.0,29756575744.0,815935488.0,2420.0,3142.0
12-04 10:00:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2718552064.0,328007680.0,29756579840.0,815935488.0,2636.0,3233.0
12-04 10:00:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718621696.0,328007680.0,29756579840.0,815865856.0,3564.0,5330.0
12-04 10:00:47,0.0,0.167,99.833,0.0,0.0,0.0,8192.0,16384.0,1.0,2.0,2718277632.0,328007680.0,29756579840.0,816209920.0,18976.0,19715.0
12-04 10:00:48,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2718224384.0,328015872.0,29756588032.0,816246784.0,4278.0,6409.0
12-04 10:00:49,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718224384.0,328015872.0,29756588032.0,816246784.0,2541.0,3706.0
12-04 10:00:50,0.083,0.083,99.750,0.0,0.0,0.083,4096.0,36864.0,1.0,1.0,2718351360.0,328015872.0,29756588032.0,816119808.0,4082.0,5989.0
12-04 10:00:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718220288.0,328015872.0,29756592128.0,816246784.0,2102.0,2753.0
12-04 10:00:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2718212096.0,328015872.0,29756600320.0,816246784.0,3061.0,4220.0
12-04 10:00:53,0.083,0.250,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2718208000.0,328015872.0,29756604416.0,816246784.0,2660.0,3893.0
12-04 10:00:54,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2718199808.0,328024064.0,29756604416.0,816246784.0,2918.0,4201.0
12-04 10:00:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2718199808.0,328024064.0,29756604416.0,816246784.0,3249.0,5090.0
12-04 10:00:56,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718392320.0,328024064.0,29756604416.0,816054272.0,2824.0,4008.0
12-04 10:00:57,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718658560.0,328024064.0,29756608512.0,815783936.0,2007.0,2624.0
12-04 10:00:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718650368.0,328024064.0,29756608512.0,815792128.0,3338.0,5103.0
12-04 10:00:59,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2718638080.0,328024064.0,29756612608.0,815800320.0,3544.0,5270.0
12-04 10:01:00,0.249,0.333,99.335,0.083,0.0,0.0,0.0,36864.0,0.0,4.0,2718625792.0,328032256.0,29756616704.0,815800320.0,4201.0,5968.0
12-04 10:01:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718494720.0,328032256.0,29756620800.0,815927296.0,1382.0,1480.0
12-04 10:01:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2718617600.0,328032256.0,29756624896.0,815800320.0,3284.0,4876.0
12-04 10:01:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718617600.0,328032256.0,29756624896.0,815800320.0,4251.0,4854.0
12-04 10:01:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718617600.0,328032256.0,29756624896.0,815800320.0,5746.0,6560.0
12-04 10:01:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718613504.0,328032256.0,29756628992.0,815800320.0,3858.0,4745.0
12-04 10:01:06,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2718736384.0,328040448.0,29756628992.0,815669248.0,3065.0,3322.0
12-04 10:01:07,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718736384.0,328040448.0,29756628992.0,815669248.0,5500.0,6330.0
12-04 10:01:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718736384.0,328040448.0,29756628992.0,815669248.0,6536.0,9242.0
12-04 10:01:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718859264.0,328040448.0,29756633088.0,815542272.0,3131.0,3416.0
12-04 10:01:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718855168.0,328040448.0,29756637184.0,815542272.0,2650.0,2499.0
12-04 10:01:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718855168.0,328040448.0,29756637184.0,815542272.0,4728.0,6107.0
12-04 10:01:12,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2718846976.0,328048640.0,29756637184.0,815542272.0,4388.0,5548.0
12-04 10:01:13,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718846976.0,328048640.0,29756637184.0,815542272.0,3654.0,4452.0
12-04 10:01:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718842880.0,328048640.0,29756641280.0,815542272.0,2606.0,3211.0
12-04 10:01:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718838784.0,328048640.0,29756645376.0,815542272.0,2721.0,3857.0
12-04 10:01:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718240768.0,328048640.0,29756645376.0,816140288.0,3283.0,5087.0
12-04 10:01:17,0.333,0.167,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718089216.0,328048640.0,29756649472.0,816287744.0,21229.0,22733.0
12-04 10:01:18,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2718064640.0,328056832.0,29756649472.0,816304128.0,4396.0,5110.0
12-04 10:01:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718064640.0,328056832.0,29756649472.0,816304128.0,4286.0,6405.0
12-04 10:01:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2718318592.0,328056832.0,29756649472.0,816050176.0,2356.0,3043.0
12-04 10:01:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718314496.0,328056832.0,29756653568.0,816050176.0,4762.0,5820.0
12-04 10:01:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718310400.0,328056832.0,29756657664.0,816050176.0,3262.0,3381.0
12-04 10:01:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718310400.0,328056832.0,29756657664.0,816050176.0,4513.0,5531.0
12-04 10:01:24,0.167,0.167,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2718302208.0,328065024.0,29756657664.0,816050176.0,4548.0,5215.0
12-04 10:01:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2718302208.0,328065024.0,29756657664.0,816050176.0,5777.0,6264.0
12-04 10:01:26,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718302208.0,328065024.0,29756657664.0,816050176.0,4054.0,4461.0
12-04 10:01:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2718294016.0,328069120.0,29756661760.0,816050176.0,4627.0,5685.0
12-04 10:01:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718289920.0,328069120.0,29756665856.0,816050176.0,3118.0,3121.0
12-04 10:01:29,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718289920.0,328069120.0,29756665856.0,816050176.0,6333.0,8531.0
12-04 10:01:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,7.0,2718281728.0,328077312.0,29756665856.0,816050176.0,2526.0,2059.0
12-04 10:01:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718277632.0,328077312.0,29756669952.0,816050176.0,2690.0,3752.0
12-04 10:01:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2718277632.0,328077312.0,29756669952.0,816050176.0,2910.0,4054.0
12-04 10:01:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718400512.0,328077312.0,29756674048.0,815923200.0,2916.0,3948.0
12-04 10:01:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2718523392.0,328077312.0,29756678144.0,815796224.0,5393.0,5675.0
12-04 10:01:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2718519296.0,328077312.0,29756682240.0,815796224.0,5135.0,6863.0
12-04 10:01:36,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2718511104.0,328085504.0,29756682240.0,815796224.0,3444.0,4301.0
12-04 10:01:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2719154176.0,328085504.0,29756682240.0,815153152.0,5621.0,6324.0
12-04 10:01:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719154176.0,328085504.0,29756682240.0,815153152.0,4229.0,5450.0
12-04 10:01:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719277056.0,328085504.0,29756686336.0,815026176.0,2796.0,2556.0
12-04 10:01:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719404032.0,328085504.0,29756686336.0,814899200.0,3714.0,4493.0
12-04 10:01:41,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719399936.0,328085504.0,29756690432.0,814899200.0,2506.0,2423.0
12-04 10:01:42,0.0,0.167,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2719379456.0,328093696.0,29756694528.0,814907392.0,3787.0,4520.0
12-04 10:01:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719379456.0,328093696.0,29756694528.0,814907392.0,5004.0,6640.0
12-04 10:01:44,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2719379456.0,328093696.0,29756694528.0,814907392.0,4916.0,7320.0
12-04 10:01:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539446272.0,328093696.0,29756694528.0,994840576.0,4012.0,6265.0
12-04 10:01:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538934272.0,328093696.0,29756698624.0,995348480.0,2547.0,3388.0
12-04 10:01:47,0.250,0.083,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2538926080.0,328097792.0,29756702720.0,995348480.0,18841.0,19023.0
12-04 10:01:48,0.250,0.083,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539044864.0,328105984.0,29756702720.0,995221504.0,4283.0,4936.0
12-04 10:01:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539044864.0,328105984.0,29756702720.0,995221504.0,3053.0,4286.0
12-04 10:01:50,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2539044864.0,328105984.0,29756702720.0,995221504.0,4526.0,7225.0
12-04 10:01:51,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2539163648.0,328105984.0,29756710912.0,995094528.0,2784.0,4056.0
12-04 10:01:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2539159552.0,328105984.0,29756715008.0,995094528.0,3090.0,4350.0
12-04 10:01:53,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539159552.0,328105984.0,29756715008.0,995094528.0,3409.0,5126.0
12-04 10:01:54,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2539151360.0,328114176.0,29756715008.0,995094528.0,3213.0,4543.0
12-04 10:01:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2539147264.0,328114176.0,29756719104.0,995094528.0,1536.0,1796.0
12-04 10:01:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2539143168.0,328114176.0,29756723200.0,995094528.0,3665.0,5435.0
12-04 10:01:57,0.334,0.083,99.583,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2538766336.0,328114176.0,29756727296.0,995467264.0,1855.0,2602.0
12-04 10:01:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538766336.0,328114176.0,29756727296.0,995467264.0,2697.0,4066.0
12-04 10:01:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538754048.0,328114176.0,29756731392.0,995475456.0,5470.0,8333.0
12-04 10:02:00,0.0,0.167,99.666,0.167,0.0,0.0,0.0,53248.0,0.0,3.0,2538745856.0,328122368.0,29756731392.0,995475456.0,2950.0,4080.0
12-04 10:02:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538745856.0,328122368.0,29756731392.0,995475456.0,2076.0,2805.0
12-04 10:02:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2538745856.0,328122368.0,29756731392.0,995475456.0,2901.0,3980.0
12-04 10:02:03,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2538741760.0,328122368.0,29756735488.0,995475456.0,2070.0,2738.0
12-04 10:02:04,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538856448.0,328122368.0,29756747776.0,995348480.0,4066.0,5171.0
12-04 10:02:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2538856448.0,328122368.0,29756747776.0,995348480.0,4062.0,5407.0
12-04 10:02:06,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2538848256.0,328130560.0,29756747776.0,995348480.0,2946.0,3245.0
12-04 10:02:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2538840064.0,328134656.0,29756751872.0,995348480.0,5330.0,6122.0
12-04 10:02:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538840064.0,328134656.0,29756751872.0,995348480.0,4488.0,5786.0
12-04 10:02:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538840064.0,328134656.0,29756751872.0,995348480.0,4457.0,5938.0
12-04 10:02:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2538835968.0,328134656.0,29756755968.0,995348480.0,2166.0,1968.0
12-04 10:02:11,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2538827776.0,328134656.0,29756764160.0,995348480.0,5068.0,6837.0
12-04 10:02:12,0.167,0.167,99.500,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,2538815488.0,328146944.0,29756764160.0,995348480.0,2266.0,2061.0
12-04 10:02:13,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2538815488.0,328146944.0,29756764160.0,995348480.0,4339.0,5704.0
12-04 10:02:14,1.336,0.167,98.497,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2537164800.0,328146944.0,29756764160.0,996999168.0,2844.0,4027.0
12-04 10:02:15,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537156608.0,328146944.0,29756772352.0,996999168.0,3074.0,4337.0
12-04 10:02:16,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536857600.0,328146944.0,29756772352.0,997298176.0,1815.0,2510.0
12-04 10:02:17,0.167,0.250,99.583,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2536898560.0,328146944.0,29756776448.0,997253120.0,21434.0,23635.0
12-04 10:02:18,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2536759296.0,328155136.0,29756780544.0,997380096.0,3904.0,5649.0
12-04 10:02:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536755200.0,328155136.0,29756784640.0,997380096.0,3230.0,4491.0
12-04 10:02:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536882176.0,328155136.0,29756784640.0,997253120.0,3042.0,4268.0
12-04 10:02:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536882176.0,328155136.0,29756784640.0,997253120.0,2801.0,2207.0
12-04 10:02:22,0.167,0.083,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2536878080.0,328155136.0,29756788736.0,997253120.0,3794.0,4345.0
12-04 10:02:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536873984.0,328155136.0,29756792832.0,997253120.0,4483.0,5539.0
12-04 10:02:24,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2536865792.0,328163328.0,29756792832.0,997253120.0,2919.0,2590.0
12-04 10:02:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536861696.0,328163328.0,29756796928.0,997253120.0,6071.0,8239.0
12-04 10:02:26,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2536730624.0,328163328.0,29756801024.0,997380096.0,4169.0,4900.0
12-04 10:02:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536726528.0,328163328.0,29756805120.0,997380096.0,3119.0,3122.0
12-04 10:02:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536726528.0,328163328.0,29756805120.0,997380096.0,4643.0,5670.0
12-04 10:02:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536726528.0,328163328.0,29756805120.0,997380096.0,5348.0,6458.0
12-04 10:02:30,0.166,0.166,99.501,0.166,0.0,0.0,4096.0,28672.0,1.0,6.0,2536964096.0,328171520.0,29756813312.0,997126144.0,2816.0,2391.0
12-04 10:02:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537091072.0,328171520.0,29756813312.0,996999168.0,2110.0,2787.0
12-04 10:02:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537086976.0,328171520.0,29756817408.0,996999168.0,2287.0,2926.0
12-04 10:02:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537086976.0,328171520.0,29756817408.0,996999168.0,1881.0,2582.0
12-04 10:02:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537086976.0,328171520.0,29756817408.0,996999168.0,9267.0,12817.0
12-04 10:02:35,0.083,0.167,99.750,0.0,0.0,0.0,8192.0,36864.0,2.0,1.0,2537078784.0,328171520.0,29756825600.0,996999168.0,3576.0,4290.0
12-04 10:02:36,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2537193472.0,328179712.0,29756829696.0,996872192.0,2820.0,3096.0
12-04 10:02:37,0.084,0.167,99.749,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2537324544.0,328179712.0,29756833792.0,996737024.0,4919.0,5136.0
12-04 10:02:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537320448.0,328179712.0,29756837888.0,996737024.0,4250.0,5446.0
12-04 10:02:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537320448.0,328179712.0,29756837888.0,996737024.0,2925.0,2886.0
12-04 10:02:40,0.166,0.333,99.501,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2537312256.0,328179712.0,29756846080.0,996737024.0,3642.0,4384.0
12-04 10:02:41,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2537304064.0,328187904.0,29756846080.0,996737024.0,5878.0,8158.0
12-04 10:02:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537304064.0,328187904.0,29756846080.0,996737024.0,2574.0,2315.0
12-04 10:02:43,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2536833024.0,328187904.0,29756846080.0,997208064.0,5075.0,6735.0
12-04 10:02:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536792064.0,328187904.0,29756850176.0,997244928.0,3247.0,4634.0
12-04 10:02:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2536787968.0,328187904.0,29756854272.0,997244928.0,3529.0,5303.0
12-04 10:02:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536787968.0,328187904.0,29756854272.0,997244928.0,1662.0,1737.0
12-04 10:02:47,0.0,0.084,99.666,0.251,0.0,0.0,0.0,57344.0,0.0,6.0,2536775680.0,328196096.0,29756858368.0,997244928.0,19416.0,20161.0
12-04 10:02:48,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536767488.0,328196096.0,29756858368.0,997253120.0,2741.0,3889.0
12-04 10:02:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536767488.0,328196096.0,29756858368.0,997253120.0,4082.0,5926.0
12-04 10:02:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536767488.0,328196096.0,29756858368.0,997253120.0,2630.0,3750.0
12-04 10:02:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536767488.0,328196096.0,29756858368.0,997253120.0,2407.0,3183.0
12-04 10:02:52,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536763392.0,328196096.0,29756862464.0,997253120.0,4792.0,7437.0
12-04 10:02:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2536878080.0,328204288.0,29756866560.0,997126144.0,2689.0,3960.0
12-04 10:02:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536878080.0,328204288.0,29756866560.0,997126144.0,3128.0,4357.0
12-04 10:02:55,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536878080.0,328204288.0,29756866560.0,997126144.0,2016.0,2697.0
12-04 10:02:56,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2536878080.0,328204288.0,29756866560.0,997126144.0,2107.0,2846.0
12-04 10:02:57,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536755200.0,328204288.0,29756870656.0,997244928.0,2630.0,3817.0
12-04 10:02:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536755200.0,328204288.0,29756870656.0,997244928.0,2770.0,3956.0
12-04 10:02:59,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2536738816.0,328212480.0,29756870656.0,997253120.0,3205.0,4536.0
12-04 10:03:00,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536738816.0,328212480.0,29756870656.0,997253120.0,5217.0,8359.0
12-04 10:03:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536734720.0,328212480.0,29756874752.0,997253120.0,2127.0,2837.0
12-04 10:03:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536857600.0,328212480.0,29756878848.0,997126144.0,2236.0,2869.0
12-04 10:03:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536857600.0,328212480.0,29756878848.0,997126144.0,3344.0,5025.0
12-04 10:03:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536857600.0,328212480.0,29756878848.0,997126144.0,2543.0,2527.0
12-04 10:03:05,0.0,0.334,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2536845312.0,328220672.0,29756882944.0,997126144.0,3907.0,5336.0
12-04 10:03:06,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536845312.0,328220672.0,29756882944.0,997126144.0,3226.0,3484.0
12-04 10:03:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536841216.0,328220672.0,29756887040.0,997126144.0,6812.0,8735.0
12-04 10:03:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536833024.0,328220672.0,29756895232.0,997126144.0,2825.0,3121.0
12-04 10:03:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536833024.0,328220672.0,29756895232.0,997126144.0,5965.0,8519.0
12-04 10:03:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2536828928.0,328220672.0,29756899328.0,997126144.0,3484.0,4391.0
12-04 10:03:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2536947712.0,328228864.0,29756899328.0,996999168.0,2306.0,2110.0
12-04 10:03:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2536947712.0,328228864.0,29756899328.0,996999168.0,2839.0,3298.0
12-04 10:03:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536947712.0,328228864.0,29756899328.0,996999168.0,3545.0,4328.0
12-04 10:03:14,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536689664.0,328228864.0,29756903424.0,997253120.0,3328.0,4604.0
12-04 10:03:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2536685568.0,328228864.0,29756907520.0,997253120.0,3764.0,5378.0
12-04 10:03:16,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536685568.0,328228864.0,29756907520.0,997253120.0,4069.0,6218.0
12-04 10:03:17,0.167,0.250,99.416,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2536935424.0,328237056.0,29756911616.0,996990976.0,19342.0,19984.0
12-04 10:03:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536927232.0,328237056.0,29756911616.0,996999168.0,4291.0,6707.0
12-04 10:03:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536927232.0,328237056.0,29756911616.0,996999168.0,2451.0,3209.0
12-04 10:03:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2536927232.0,328237056.0,29756911616.0,996999168.0,2570.0,3774.0
12-04 10:03:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536927232.0,328237056.0,29756911616.0,996999168.0,3054.0,2645.0
12-04 10:03:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2536919040.0,328237056.0,29756919808.0,996999168.0,4101.0,4562.0
12-04 10:03:23,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2536910848.0,328245248.0,29756919808.0,996999168.0,3858.0,4504.0
12-04 10:03:24,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2536910848.0,328245248.0,29756919808.0,996999168.0,6017.0,8222.0
12-04 10:03:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537037824.0,328245248.0,29756919808.0,996872192.0,4729.0,5902.0
12-04 10:03:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537037824.0,328245248.0,29756919808.0,996872192.0,3350.0,3370.0
12-04 10:03:27,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537029632.0,328245248.0,29756928000.0,996872192.0,3641.0,4266.0
12-04 10:03:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537029632.0,328245248.0,29756928000.0,996872192.0,3733.0,4463.0
12-04 10:03:29,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2537021440.0,328253440.0,29756928000.0,996872192.0,3253.0,3416.0
12-04 10:03:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537021440.0,328253440.0,29756928000.0,996872192.0,3473.0,3493.0
12-04 10:03:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537017344.0,328253440.0,29756932096.0,996872192.0,3444.0,5180.0
12-04 10:03:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537013248.0,328257536.0,29756932096.0,996872192.0,3163.0,4937.0
12-04 10:03:33,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537013248.0,328257536.0,29756932096.0,996872192.0,4043.0,6269.0
12-04 10:03:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537009152.0,328257536.0,29756936192.0,996872192.0,4211.0,4953.0
12-04 10:03:35,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2536996864.0,328265728.0,29756940288.0,996872192.0,3074.0,3310.0
12-04 10:03:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536996864.0,328265728.0,29756940288.0,996872192.0,2973.0,3283.0
12-04 10:03:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537259008.0,328265728.0,29756940288.0,996610048.0,5355.0,6079.0
12-04 10:03:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537259008.0,328265728.0,29756940288.0,996610048.0,2459.0,2192.0
12-04 10:03:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537373696.0,328265728.0,29756944384.0,996491264.0,5468.0,7352.0
12-04 10:03:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537365504.0,328265728.0,29756952576.0,996491264.0,4370.0,5663.0
12-04 10:03:41,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2537357312.0,328273920.0,29756952576.0,996491264.0,5096.0,6853.0
12-04 10:03:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2537480192.0,328273920.0,29756956672.0,996364288.0,3254.0,3592.0
12-04 10:03:43,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537480192.0,328273920.0,29756956672.0,996364288.0,4414.0,5605.0
12-04 10:03:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536890368.0,328273920.0,29756956672.0,996954112.0,2882.0,4201.0
12-04 10:03:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2536853504.0,328273920.0,29756956672.0,996990976.0,1542.0,1719.0
12-04 10:03:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536853504.0,328273920.0,29756956672.0,996990976.0,1876.0,2083.0
12-04 10:03:47,0.250,0.167,99.417,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2536841216.0,328282112.0,29756960768.0,996990976.0,20797.0,22635.0
12-04 10:03:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536837120.0,328282112.0,29756964864.0,996990976.0,3978.0,6200.0
12-04 10:03:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536837120.0,328282112.0,29756964864.0,996990976.0,4165.0,6562.0
12-04 10:03:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2536837120.0,328282112.0,29756964864.0,996990976.0,3475.0,5156.0
12-04 10:03:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536841216.0,328282112.0,29756968960.0,996982784.0,2130.0,2886.0
12-04 10:03:52,0.166,0.498,99.336,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536837120.0,328286208.0,29756968960.0,996982784.0,2630.0,3752.0
12-04 10:03:53,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2536828928.0,328294400.0,29756968960.0,996982784.0,1547.0,1744.0
12-04 10:03:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536828928.0,328294400.0,29756968960.0,996982784.0,4542.0,6740.0
12-04 10:03:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2536824832.0,328294400.0,29756973056.0,996982784.0,2382.0,3036.0
12-04 10:03:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537074688.0,328294400.0,29756977152.0,996728832.0,3435.0,5106.0
12-04 10:03:57,0.166,0.333,99.501,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2536837120.0,328294400.0,29756977152.0,996966400.0,2790.0,4013.0
12-04 10:03:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536828928.0,328294400.0,29756977152.0,996974592.0,21252.0,23518.0
12-04 10:03:59,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2536808448.0,328302592.0,29756981248.0,996982784.0,2287.0,3046.0
12-04 10:04:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536808448.0,328302592.0,29756981248.0,996982784.0,2684.0,3934.0
12-04 10:04:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536808448.0,328302592.0,29756981248.0,996982784.0,1422.0,1571.0
12-04 10:04:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536804352.0,328306688.0,29756981248.0,996982784.0,3344.0,5090.0
12-04 10:04:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536800256.0,328306688.0,29756985344.0,996982784.0,3384.0,4945.0
12-04 10:04:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536796160.0,328306688.0,29756989440.0,996982784.0,5949.0,6900.0
12-04 10:04:05,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2536783872.0,328314880.0,29756993536.0,996982784.0,3668.0,4564.0
12-04 10:04:06,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536783872.0,328314880.0,29756993536.0,996982784.0,4981.0,6923.0
12-04 10:04:07,0.0,0.084,99.916,0.0,0.0,0.0,24576.0,16384.0,1.0,2.0,2536800256.0,328314880.0,29756977152.0,996982784.0,5550.0,6434.0
12-04 10:04:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536775680.0,328314880.0,29757001728.0,996982784.0,20744.0,21508.0
12-04 10:04:09,0.084,0.084,99.833,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,2536767488.0,328314880.0,29757009920.0,996982784.0,2670.0,2598.0
12-04 10:04:10,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536767488.0,328314880.0,29757009920.0,996982784.0,4907.0,6748.0
12-04 10:04:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2536882176.0,328323072.0,29757014016.0,996855808.0,2860.0,3187.0
12-04 10:04:12,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2536873984.0,328327168.0,29757018112.0,996855808.0,3006.0,3350.0
12-04 10:04:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2536873984.0,328327168.0,29757018112.0,996855808.0,3291.0,3591.0
12-04 10:04:14,1.582,0.083,98.335,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,2537005056.0,328327168.0,29757014016.0,996728832.0,4976.0,7802.0
12-04 10:04:15,0.582,0.166,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528313344.0,328327168.0,29757026304.0,1005408256.0,4429.0,6660.0
12-04 10:04:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528354304.0,328327168.0,29757030400.0,1005363200.0,1542.0,1624.0
12-04 10:04:17,0.083,0.250,99.499,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2528739328.0,328339456.0,29757030400.0,1004965888.0,20094.0,21110.0
12-04 10:04:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528739328.0,328339456.0,29757030400.0,1004965888.0,3216.0,4392.0
12-04 10:04:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528735232.0,328339456.0,29757034496.0,1004965888.0,2019.0,2303.0
12-04 10:04:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,2528735232.0,328339456.0,29757034496.0,1004965888.0,3878.0,5912.0
12-04 10:04:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528735232.0,328339456.0,29757034496.0,1004965888.0,3935.0,4461.0
12-04 10:04:22,0.250,0.250,99.501,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2528858112.0,328343552.0,29757034496.0,1004838912.0,5363.0,6880.0
12-04 10:04:23,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2528849920.0,328351744.0,29757042688.0,1004830720.0,3891.0,4490.0
12-04 10:04:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528849920.0,328351744.0,29757042688.0,1004830720.0,5244.0,6406.0
12-04 10:04:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2528849920.0,328351744.0,29757042688.0,1004830720.0,2476.0,2237.0
12-04 10:04:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528849920.0,328351744.0,29757042688.0,1004830720.0,3739.0,4354.0
12-04 10:04:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528833536.0,328355840.0,29757046784.0,1004838912.0,2307.0,1820.0
12-04 10:04:28,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528960512.0,328355840.0,29757046784.0,1004711936.0,4218.0,4946.0
12-04 10:04:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529075200.0,328364032.0,29757050880.0,1004584960.0,4087.0,4848.0
12-04 10:04:30,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2529075200.0,328364032.0,29757050880.0,1004584960.0,7368.0,10707.0
12-04 10:04:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529202176.0,328364032.0,29757050880.0,1004457984.0,2690.0,3922.0
12-04 10:04:32,0.083,0.250,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2529189888.0,328372224.0,29757054976.0,1004457984.0,2376.0,3012.0
12-04 10:04:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529189888.0,328372224.0,29757054976.0,1004457984.0,3544.0,5272.0
12-04 10:04:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529189888.0,328372224.0,29757054976.0,1004457984.0,2802.0,2556.0
12-04 10:04:35,0.083,0.250,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2529181696.0,328380416.0,29757054976.0,1004457984.0,2566.0,2357.0
12-04 10:04:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529181696.0,328380416.0,29757054976.0,1004457984.0,3485.0,4248.0
12-04 10:04:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529181696.0,328380416.0,29757063168.0,1004449792.0,7532.0,9780.0
12-04 10:04:38,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529181696.0,328380416.0,29757063168.0,1004449792.0,3733.0,4554.0
12-04 10:04:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529173504.0,328380416.0,29757063168.0,1004457984.0,5943.0,6790.0
12-04 10:04:40,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529169408.0,328380416.0,29757067264.0,1004457984.0,3580.0,4247.0
12-04 10:04:41,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529157120.0,328388608.0,29757071360.0,1004457984.0,4370.0,5597.0
12-04 10:04:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529280000.0,328392704.0,29757071360.0,1004331008.0,3019.0,3424.0
12-04 10:04:43,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529275904.0,328392704.0,29757075456.0,1004331008.0,3682.0,4402.0
12-04 10:04:44,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528260096.0,328392704.0,29757075456.0,1005346816.0,3274.0,4387.0
12-04 10:04:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528010240.0,328392704.0,29757079552.0,1005592576.0,6172.0,6777.0
12-04 10:04:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528010240.0,328392704.0,29757079552.0,1005592576.0,5270.0,2576.0
12-04 10:04:47,0.083,0.250,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2527997952.0,328400896.0,29757083648.0,1005592576.0,20360.0,21300.0
12-04 10:04:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527997952.0,328400896.0,29757083648.0,1005592576.0,3324.0,5033.0
12-04 10:04:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527993856.0,328400896.0,29757087744.0,1005592576.0,2774.0,3590.0
12-04 10:04:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527993856.0,328400896.0,29757087744.0,1005592576.0,2086.0,2824.0
12-04 10:04:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527993856.0,328400896.0,29757087744.0,1005592576.0,1970.0,2724.0
12-04 10:04:52,0.250,0.083,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2527989760.0,328400896.0,29757091840.0,1005592576.0,4823.0,7393.0
12-04 10:04:53,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527981568.0,328409088.0,29757091840.0,1005592576.0,3208.0,4519.0
12-04 10:04:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527981568.0,328409088.0,29757091840.0,1005592576.0,3141.0,4317.0
12-04 10:04:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2527981568.0,328409088.0,29757091840.0,1005592576.0,1950.0,2698.0
12-04 10:04:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528219136.0,328409088.0,29757091840.0,1005355008.0,3928.0,6113.0
12-04 10:04:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2528219136.0,328409088.0,29757100032.0,1005346816.0,2850.0,3923.0
12-04 10:04:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528219136.0,328409088.0,29757100032.0,1005346816.0,2540.0,3319.0
12-04 10:04:59,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2528210944.0,328417280.0,29757100032.0,1005346816.0,2290.0,3021.0
12-04 10:05:00,0.083,0.333,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2528210944.0,328417280.0,29757100032.0,1005346816.0,4018.0,6185.0
12-04 10:05:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528616448.0,328417280.0,29757100032.0,1004941312.0,3304.0,5041.0
12-04 10:05:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,2528337920.0,328417280.0,29757108224.0,1005211648.0,2162.0,2796.0
12-04 10:05:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528337920.0,328417280.0,29757108224.0,1005211648.0,2460.0,3220.0
12-04 10:05:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528337920.0,328417280.0,29757108224.0,1005211648.0,4348.0,5779.0
12-04 10:05:05,0.083,0.167,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,4.0,2528321536.0,328425472.0,29757116416.0,1005211648.0,20711.0,21643.0
12-04 10:05:06,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528321536.0,328425472.0,29757116416.0,1005211648.0,4354.0,5669.0
12-04 10:05:07,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,28672.0,1.0,3.0,2528428032.0,328429568.0,29757124608.0,1005092864.0,5015.0,4815.0
12-04 10:05:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528428032.0,328429568.0,29757124608.0,1005092864.0,2291.0,2178.0
12-04 10:05:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528428032.0,328429568.0,29757124608.0,1005092864.0,5776.0,8131.0
12-04 10:05:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528423936.0,328429568.0,29757128704.0,1005092864.0,3654.0,4559.0
12-04 10:05:11,0.0,0.167,99.582,0.251,0.0,0.0,4096.0,28672.0,1.0,3.0,2528411648.0,328437760.0,29757132800.0,1005092864.0,6464.0,7825.0
12-04 10:05:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528419840.0,328437760.0,29757140992.0,1005076480.0,3337.0,3800.0
12-04 10:05:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527821824.0,328437760.0,29757140992.0,1005674496.0,5562.0,7886.0
12-04 10:05:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527657984.0,328437760.0,29757140992.0,1005838336.0,1602.0,1825.0
12-04 10:05:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527780864.0,328437760.0,29757145088.0,1005711360.0,1682.0,1586.0
12-04 10:05:16,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2527776768.0,328437760.0,29757149184.0,1005711360.0,3504.0,5092.0
12-04 10:05:17,0.251,0.084,99.582,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2528014336.0,328450048.0,29757153280.0,1005457408.0,20050.0,21235.0
12-04 10:05:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528014336.0,328450048.0,29757153280.0,1005457408.0,3194.0,4485.0
12-04 10:05:19,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2528010240.0,328450048.0,29757157376.0,1005457408.0,4032.0,6255.0
12-04 10:05:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528010240.0,328450048.0,29757157376.0,1005457408.0,2670.0,3667.0
12-04 10:05:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527883264.0,328450048.0,29757157376.0,1005584384.0,4448.0,5448.0
12-04 10:05:22,0.333,0.083,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527879168.0,328450048.0,29757161472.0,1005584384.0,4249.0,4877.0
12-04 10:05:23,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2527997952.0,328458240.0,29757161472.0,1005457408.0,4019.0,4632.0
12-04 10:05:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527997952.0,328458240.0,29757161472.0,1005457408.0,3928.0,4503.0
12-04 10:05:25,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528116736.0,328458240.0,29757169664.0,1005330432.0,5013.0,6183.0
12-04 10:05:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528116736.0,328458240.0,29757169664.0,1005330432.0,3672.0,4239.0
12-04 10:05:27,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528112640.0,328458240.0,29757173760.0,1005330432.0,3261.0,2937.0
12-04 10:05:28,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528108544.0,328458240.0,29757177856.0,1005330432.0,5612.0,7749.0
12-04 10:05:29,0.083,0.250,99.583,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,2528096256.0,328466432.0,29757181952.0,1005330432.0,3379.0,3450.0
12-04 10:05:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2528096256.0,328466432.0,29757181952.0,1005330432.0,3988.0,4483.0
12-04 10:05:31,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528088064.0,328466432.0,29757190144.0,1005330432.0,2641.0,3799.0
12-04 10:05:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2527956992.0,328470528.0,29757190144.0,1005457408.0,3219.0,4567.0
12-04 10:05:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527956992.0,328470528.0,29757190144.0,1005457408.0,1987.0,2631.0
12-04 10:05:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527956992.0,328470528.0,29757190144.0,1005457408.0,4207.0,5415.0
12-04 10:05:35,0.083,0.0,99.750,0.167,0.0,0.0,8192.0,77824.0,2.0,17.0,2527936512.0,328482816.0,29757198336.0,1005457408.0,4029.0,5376.0
12-04 10:05:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527936512.0,328482816.0,29757198336.0,1005457408.0,3392.0,3697.0
12-04 10:05:37,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2528325632.0,328482816.0,29757198336.0,1005068288.0,5005.0,5385.0
12-04 10:05:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528321536.0,328482816.0,29757202432.0,1005068288.0,22255.0,23929.0
12-04 10:05:39,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528305152.0,328482816.0,29757210624.0,1005076480.0,3516.0,4247.0
12-04 10:05:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2528432128.0,328482816.0,29757210624.0,1004949504.0,3577.0,4353.0
12-04 10:05:41,0.167,0.084,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2528423936.0,328491008.0,29757210624.0,1004949504.0,3052.0,2928.0
12-04 10:05:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2528419840.0,328491008.0,29757214720.0,1004949504.0,5858.0,8229.0
12-04 10:05:43,0.167,0.083,99.667,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,2528411648.0,328491008.0,29757222912.0,1004949504.0,3470.0,4341.0
12-04 10:05:44,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528411648.0,328491008.0,29757222912.0,1004949504.0,2096.0,2729.0
12-04 10:05:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528411648.0,328491008.0,29757222912.0,1004949504.0,2147.0,2763.0
12-04 10:05:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528407552.0,328491008.0,29757227008.0,1004949504.0,3773.0,5579.0
12-04 10:05:47,0.249,0.249,99.335,0.166,0.0,0.0,4096.0,28672.0,1.0,4.0,2528092160.0,328499200.0,29757235200.0,1005248512.0,21686.0,23654.0
12-04 10:05:48,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2527883264.0,328499200.0,29757235200.0,1005457408.0,2950.0,4147.0
12-04 10:05:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328499200.0,29757239296.0,1005457408.0,2036.0,2754.0
12-04 10:05:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328499200.0,29757239296.0,1005457408.0,2904.0,4202.0
12-04 10:05:51,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527870976.0,328499200.0,29757247488.0,1005457408.0,4542.0,6741.0
12-04 10:05:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527870976.0,328499200.0,29757247488.0,1005457408.0,2316.0,2970.0
12-04 10:05:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527862784.0,328507392.0,29757247488.0,1005457408.0,1196.0,1438.0
12-04 10:05:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527731712.0,328507392.0,29757251584.0,1005584384.0,5406.0,8684.0
12-04 10:05:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527854592.0,328507392.0,29757255680.0,1005457408.0,18880.0,19072.0
12-04 10:05:56,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527854592.0,328507392.0,29757255680.0,1005457408.0,3788.0,5544.0
12-04 10:05:57,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527477760.0,328511488.0,29757255680.0,1005830144.0,3603.0,5220.0
12-04 10:05:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527477760.0,328511488.0,29757255680.0,1005830144.0,2733.0,4101.0
12-04 10:05:59,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2527465472.0,328519680.0,29757259776.0,1005830144.0,4997.0,6273.0
12-04 10:06:00,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527461376.0,328519680.0,29757263872.0,1005830144.0,2630.0,3751.0
12-04 10:06:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527461376.0,328519680.0,29757263872.0,1005830144.0,2000.0,2275.0
12-04 10:06:02,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527457280.0,328523776.0,29757263872.0,1005830144.0,3595.0,5240.0
12-04 10:06:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527453184.0,328523776.0,29757267968.0,1005830144.0,2241.0,2931.0
12-04 10:06:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527444992.0,328523776.0,29757267968.0,1005838336.0,4902.0,6853.0
12-04 10:06:05,0.167,0.083,99.666,0.083,0.0,0.0,0.0,49152.0,0.0,3.0,2527436800.0,328531968.0,29757267968.0,1005838336.0,2819.0,3138.0
12-04 10:06:06,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527436800.0,328531968.0,29757267968.0,1005838336.0,5820.0,8094.0
12-04 10:06:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2527424512.0,328536064.0,29757276160.0,1005838336.0,5689.0,6528.0
12-04 10:06:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527424512.0,328536064.0,29757276160.0,1005838336.0,2106.0,1928.0
12-04 10:06:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527424512.0,328536064.0,29757276160.0,1005838336.0,3288.0,4221.0
12-04 10:06:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,2527424512.0,328536064.0,29757276160.0,1005838336.0,2363.0,2404.0
12-04 10:06:11,0.083,0.167,99.583,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2527412224.0,328544256.0,29757280256.0,1005838336.0,5362.0,7324.0
12-04 10:06:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527535104.0,328548352.0,29757280256.0,1005711360.0,3740.0,4553.0
12-04 10:06:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527531008.0,328548352.0,29757284352.0,1005711360.0,4592.0,7322.0
12-04 10:06:14,1.333,0.250,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527539200.0,328548352.0,29757284352.0,1005703168.0,2110.0,2830.0
12-04 10:06:15,0.084,0.084,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2527535104.0,328548352.0,29757288448.0,1005703168.0,3988.0,5793.0
12-04 10:06:16,0.083,0.250,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2527535104.0,328556544.0,29757280256.0,1005703168.0,2670.0,3799.0
12-04 10:06:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2528415744.0,328556544.0,29757288448.0,1004814336.0,18802.0,18940.0
12-04 10:06:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528411648.0,328556544.0,29757292544.0,1004814336.0,2790.0,3947.0
12-04 10:06:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527899648.0,328556544.0,29757296640.0,1005322240.0,3264.0,4385.0
12-04 10:06:20,0.250,0.333,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527895552.0,328556544.0,29757300736.0,1005322240.0,5435.0,8205.0
12-04 10:06:21,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527891456.0,328556544.0,29757304832.0,1005322240.0,3803.0,4393.0
12-04 10:06:22,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2527883264.0,328564736.0,29757304832.0,1005322240.0,3783.0,4470.0
12-04 10:06:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328564736.0,29757308928.0,1005322240.0,4657.0,5812.0
12-04 10:06:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328564736.0,29757308928.0,1005322240.0,2303.0,1875.0
12-04 10:06:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328564736.0,29757308928.0,1005322240.0,3829.0,4261.0
12-04 10:06:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527879168.0,328564736.0,29757308928.0,1005322240.0,3723.0,4181.0
12-04 10:06:27,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527870976.0,328564736.0,29757317120.0,1005322240.0,3952.0,4495.0
12-04 10:06:28,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2527862784.0,328572928.0,29757317120.0,1005322240.0,4451.0,5671.0
12-04 10:06:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527862784.0,328572928.0,29757317120.0,1005322240.0,4477.0,5527.0
12-04 10:06:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527862784.0,328572928.0,29757317120.0,1005322240.0,5875.0,7477.0
12-04 10:06:31,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527862784.0,328572928.0,29757317120.0,1005322240.0,2076.0,2696.0
12-04 10:06:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527858688.0,328572928.0,29757321216.0,1005322240.0,2010.0,2697.0
12-04 10:06:33,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527858688.0,328572928.0,29757321216.0,1005322240.0,2330.0,3064.0
12-04 10:06:34,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527850496.0,328581120.0,29757321216.0,1005322240.0,6064.0,7290.0
12-04 10:06:35,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527846400.0,328581120.0,29757325312.0,1005322240.0,3687.0,3999.0
12-04 10:06:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527846400.0,328581120.0,29757325312.0,1005322240.0,4731.0,6000.0
12-04 10:06:37,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528104448.0,328581120.0,29757329408.0,1005060096.0,5485.0,6189.0
12-04 10:06:38,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528112640.0,328581120.0,29757329408.0,1005051904.0,23271.0,25539.0
12-04 10:06:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528108544.0,328581120.0,29757333504.0,1005051904.0,3234.0,3609.0
12-04 10:06:40,0.249,0.416,99.252,0.083,0.0,0.0,0.0,53248.0,0.0,3.0,2528096256.0,328589312.0,29757337600.0,1005051904.0,3102.0,3335.0
12-04 10:06:41,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528096256.0,328589312.0,29757337600.0,1005051904.0,3258.0,3456.0
12-04 10:06:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,2528096256.0,328589312.0,29757337600.0,1005051904.0,3630.0,4612.0
12-04 10:06:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528096256.0,328589312.0,29757337600.0,1005051904.0,21777.0,22972.0
12-04 10:06:44,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528096256.0,328589312.0,29757337600.0,1005051904.0,3908.0,5588.0
12-04 10:06:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2528092160.0,328589312.0,29757341696.0,1005051904.0,3590.0,5173.0
12-04 10:06:46,0.083,0.0,99.583,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,2528210944.0,328597504.0,29757341696.0,1004924928.0,2162.0,2667.0
12-04 10:06:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2528202752.0,328597504.0,29757349888.0,1004924928.0,20380.0,21451.0
12-04 10:06:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527813632.0,328597504.0,29757349888.0,1005314048.0,2036.0,2647.0
12-04 10:06:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527809536.0,328597504.0,29757353984.0,1005314048.0,2860.0,3606.0
12-04 10:06:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2527809536.0,328597504.0,29757353984.0,1005314048.0,3529.0,5235.0
12-04 10:06:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527809536.0,328597504.0,29757353984.0,1005314048.0,5391.0,8610.0
12-04 10:06:52,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2527805440.0,328605696.0,29757358080.0,1005305856.0,1935.0,2658.0
12-04 10:06:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527805440.0,328605696.0,29757358080.0,1005305856.0,4161.0,4753.0
12-04 10:06:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527805440.0,328605696.0,29757358080.0,1005305856.0,2156.0,2768.0
12-04 10:06:55,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527801344.0,328605696.0,29757362176.0,1005305856.0,3061.0,4284.0
12-04 10:06:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527801344.0,328605696.0,29757362176.0,1005305856.0,2950.0,4075.0
12-04 10:06:57,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527932416.0,328605696.0,29757366272.0,1005170688.0,1422.0,1463.0
12-04 10:06:58,0.250,0.167,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2527924224.0,328613888.0,29757366272.0,1005170688.0,4238.0,6383.0
12-04 10:06:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528043008.0,328613888.0,29757366272.0,1005051904.0,3498.0,5330.0
12-04 10:07:00,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528043008.0,328613888.0,29757366272.0,1005051904.0,3722.0,5477.0
12-04 10:07:01,0.166,0.250,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2528043008.0,328613888.0,29757366272.0,1005051904.0,2944.0,4115.0
12-04 10:07:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528034816.0,328617984.0,29757370368.0,1005051904.0,2950.0,4170.0
12-04 10:07:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528030720.0,328617984.0,29757374464.0,1005051904.0,2949.0,4206.0
12-04 10:07:04,0.167,0.167,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2528022528.0,328626176.0,29757374464.0,1005051904.0,3031.0,3297.0
12-04 10:07:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528018432.0,328626176.0,29757378560.0,1005051904.0,4018.0,4811.0
12-04 10:07:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528018432.0,328626176.0,29757378560.0,1005051904.0,2666.0,2488.0
12-04 10:07:07,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528018432.0,328626176.0,29757378560.0,1005051904.0,8337.0,11143.0
12-04 10:07:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528018432.0,328626176.0,29757378560.0,1005051904.0,3914.0,4742.0
12-04 10:07:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528145408.0,328626176.0,29757378560.0,1004924928.0,3160.0,3418.0
12-04 10:07:10,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2528129024.0,328634368.0,29757386752.0,1004924928.0,3478.0,4004.0
12-04 10:07:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528129024.0,328634368.0,29757386752.0,1004924928.0,2880.0,3178.0
12-04 10:07:12,0.083,0.333,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528124928.0,328634368.0,29757390848.0,1004924928.0,6129.0,9061.0
12-04 10:07:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528124928.0,328634368.0,29757390848.0,1004924928.0,2206.0,2019.0
12-04 10:07:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527363072.0,328634368.0,29757390848.0,1005686784.0,3629.0,5332.0
12-04 10:07:15,0.083,0.250,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2526937088.0,328634368.0,29757390848.0,1006112768.0,2760.0,3557.0
12-04 10:07:16,0.166,0.250,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2526855168.0,328642560.0,29757390848.0,1006186496.0,2810.0,4069.0
12-04 10:07:17,0.083,0.167,99.750,0.0,0.0,0.0,16384.0,40960.0,1.0,4.0,2527367168.0,328642560.0,29757403136.0,1005662208.0,21029.0,22594.0
12-04 10:07:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527350784.0,328642560.0,29757403136.0,1005678592.0,1715.0,2017.0
12-04 10:07:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527350784.0,328642560.0,29757403136.0,1005678592.0,2414.0,3116.0
12-04 10:07:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2527350784.0,328642560.0,29757403136.0,1005678592.0,4766.0,7553.0
12-04 10:07:21,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527342592.0,328642560.0,29757411328.0,1005678592.0,5039.0,6788.0
12-04 10:07:22,0.167,0.250,99.417,0.167,0.0,0.0,0.0,61440.0,0.0,9.0,2527326208.0,328650752.0,29757419520.0,1005678592.0,2802.0,2870.0
12-04 10:07:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527326208.0,328650752.0,29757419520.0,1005678592.0,3358.0,3501.0
12-04 10:07:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527322112.0,328650752.0,29757423616.0,1005678592.0,5834.0,7702.0
12-04 10:07:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2527322112.0,328650752.0,29757423616.0,1005678592.0,5474.0,5279.0
12-04 10:07:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527322112.0,328650752.0,29757423616.0,1005678592.0,2444.0,1977.0
12-04 10:07:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2527318016.0,328650752.0,29757427712.0,1005678592.0,3868.0,4396.0
12-04 10:07:28,0.0,0.333,98.833,0.833,0.0,0.0,0.0,12288.0,0.0,2.0,2527309824.0,328658944.0,29757427712.0,1005678592.0,3648.0,4157.0
12-04 10:07:29,0.083,0.167,99.750,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,2527305728.0,328658944.0,29757431808.0,1005678592.0,4536.0,4982.0
12-04 10:07:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527301632.0,328658944.0,29757435904.0,1005678592.0,5935.0,7951.0
12-04 10:07:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527297536.0,328658944.0,29757440000.0,1005678592.0,1627.0,1749.0
12-04 10:07:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527297536.0,328658944.0,29757440000.0,1005678592.0,3410.0,5089.0
12-04 10:07:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527297536.0,328658944.0,29757440000.0,1005678592.0,2850.0,4055.0
12-04 10:07:34,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527416320.0,328667136.0,29757440000.0,1005551616.0,4954.0,6327.0
12-04 10:07:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527412224.0,328667136.0,29757444096.0,1005551616.0,2288.0,2076.0
12-04 10:07:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527412224.0,328667136.0,29757444096.0,1005551616.0,4289.0,5602.0
12-04 10:07:37,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527416320.0,328667136.0,29757448192.0,1005543424.0,5720.0,6562.0
12-04 10:07:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527416320.0,328667136.0,29757448192.0,1005543424.0,4470.0,5752.0
12-04 10:07:39,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527412224.0,328667136.0,29757452288.0,1005543424.0,3766.0,4072.0
12-04 10:07:40,0.250,0.250,99.334,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2527395840.0,328675328.0,29757452288.0,1005551616.0,3577.0,4291.0
12-04 10:07:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2526924800.0,328675328.0,29757452288.0,1006022656.0,4381.0,5713.0
12-04 10:07:42,0.250,0.0,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527006720.0,328675328.0,29757460480.0,1005932544.0,3877.0,4802.0
12-04 10:07:43,0.083,0.250,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2527006720.0,328675328.0,29757460480.0,1005932544.0,3636.0,4263.0
12-04 10:07:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527006720.0,328675328.0,29757460480.0,1005932544.0,2383.0,3249.0
12-04 10:07:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527133696.0,328675328.0,29757460480.0,1005805568.0,3001.0,4114.0
12-04 10:07:46,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527125504.0,328683520.0,29757460480.0,1005805568.0,2721.0,3898.0
12-04 10:07:47,0.083,0.333,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527121408.0,328683520.0,29757464576.0,1005805568.0,22116.0,24861.0
12-04 10:07:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527121408.0,328683520.0,29757464576.0,1005805568.0,2096.0,2797.0
12-04 10:07:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527121408.0,328683520.0,29757464576.0,1005805568.0,3875.0,5850.0
12-04 10:07:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2527121408.0,328683520.0,29757464576.0,1005805568.0,3287.0,5002.0
12-04 10:07:51,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527113216.0,328683520.0,29757472768.0,1005805568.0,2207.0,2870.0
12-04 10:07:52,0.0,0.084,99.833,0.084,0.0,0.0,0.0,49152.0,0.0,6.0,2527354880.0,328695808.0,29757472768.0,1005551616.0,1756.0,2000.0
12-04 10:07:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527350784.0,328695808.0,29757476864.0,1005551616.0,2636.0,3775.0
12-04 10:07:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527350784.0,328695808.0,29757476864.0,1005551616.0,3174.0,4364.0
12-04 10:07:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2527346688.0,328695808.0,29757480960.0,1005551616.0,22461.0,25235.0
12-04 10:07:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527473664.0,328695808.0,29757480960.0,1005424640.0,2076.0,2739.0
12-04 10:07:57,0.084,0.167,99.582,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2527801344.0,328704000.0,29757476864.0,1005092864.0,2850.0,3989.0
12-04 10:07:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527924224.0,328704000.0,29757480960.0,1004965888.0,3284.0,4853.0
12-04 10:07:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527907840.0,328704000.0,29757489152.0,1004974080.0,2774.0,3524.0
12-04 10:08:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2527907840.0,328704000.0,29757489152.0,1004974080.0,1976.0,2648.0
12-04 10:08:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527907840.0,328704000.0,29757489152.0,1004974080.0,2155.0,2810.0
12-04 10:08:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2527907840.0,328704000.0,29757489152.0,1004974080.0,4198.0,6372.0
12-04 10:08:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2527895552.0,328712192.0,29757493248.0,1004974080.0,5256.0,6878.0
12-04 10:08:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527895552.0,328712192.0,29757493248.0,1004974080.0,4038.0,5042.0
12-04 10:08:05,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527895552.0,328712192.0,29757493248.0,1004974080.0,4314.0,5621.0
12-04 10:08:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527891456.0,328712192.0,29757497344.0,1004974080.0,3320.0,3721.0
12-04 10:08:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2527887360.0,328712192.0,29757501440.0,1004974080.0,5384.0,6334.0
12-04 10:08:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528014336.0,328712192.0,29757501440.0,1004847104.0,2366.0,2216.0
12-04 10:08:09,0.167,0.083,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2528006144.0,328720384.0,29757501440.0,1004847104.0,4605.0,6150.0
12-04 10:08:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528133120.0,328720384.0,29757501440.0,1004720128.0,5310.0,7702.0
12-04 10:08:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528129024.0,328720384.0,29757505536.0,1004720128.0,3348.0,4235.0
12-04 10:08:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528124928.0,328720384.0,29757509632.0,1004720128.0,3674.0,4552.0
12-04 10:08:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528505856.0,328720384.0,29757509632.0,1004339200.0,3452.0,4351.0
12-04 10:08:14,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528034816.0,328720384.0,29757509632.0,1004810240.0,2540.0,3317.0
12-04 10:08:15,0.416,0.167,99.334,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2527731712.0,328728576.0,29757513728.0,1005101056.0,1916.0,2541.0
12-04 10:08:16,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2527731712.0,328728576.0,29757513728.0,1005101056.0,1513.0,1653.0
12-04 10:08:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528628736.0,328728576.0,29757513728.0,1004204032.0,21374.0,23530.0
12-04 10:08:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528620544.0,328728576.0,29757513728.0,1004212224.0,3404.0,5001.0
12-04 10:08:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528616448.0,328728576.0,29757517824.0,1004212224.0,3193.0,4421.0
12-04 10:08:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528612352.0,328728576.0,29757521920.0,1004212224.0,3287.0,4938.0
12-04 10:08:21,0.167,0.167,99.584,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,2528600064.0,328736768.0,29757526016.0,1004212224.0,4758.0,5902.0
12-04 10:08:22,0.084,0.084,99.833,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,2528722944.0,328736768.0,29757530112.0,1004085248.0,3726.0,4389.0
12-04 10:08:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528718848.0,328736768.0,29757534208.0,1004085248.0,2544.0,2093.0
12-04 10:08:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528714752.0,328736768.0,29757538304.0,1004085248.0,4375.0,4983.0
12-04 10:08:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2528714752.0,328736768.0,29757538304.0,1004085248.0,4418.0,5604.0
12-04 10:08:26,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528706560.0,328736768.0,29757546496.0,1004085248.0,5349.0,7043.0
12-04 10:08:27,0.083,0.250,99.500,0.167,0.0,0.0,0.0,53248.0,0.0,6.0,2528690176.0,328749056.0,29757550592.0,1004085248.0,3575.0,4263.0
12-04 10:08:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528690176.0,328749056.0,29757550592.0,1004085248.0,4012.0,4627.0
12-04 10:08:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528690176.0,328749056.0,29757550592.0,1004085248.0,3917.0,4039.0
12-04 10:08:30,0.083,0.0,99.917,0.0,0.0,0.0,4096.0,20480.0,1.0,5.0,2528686080.0,328749056.0,29757554688.0,1004085248.0,3250.0,3255.0
12-04 10:08:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528686080.0,328749056.0,29757554688.0,1004085248.0,2676.0,3284.0
12-04 10:08:32,0.083,0.167,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2528677888.0,328757248.0,29757554688.0,1004085248.0,3404.0,5130.0
12-04 10:08:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528669696.0,328757248.0,29757562880.0,1004085248.0,3978.0,6137.0
12-04 10:08:34,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528669696.0,328757248.0,29757562880.0,1004085248.0,2942.0,3244.0
12-04 10:08:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2528669696.0,328757248.0,29757562880.0,1004085248.0,3539.0,3874.0
12-04 10:08:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528669696.0,328757248.0,29757562880.0,1004085248.0,4412.0,5754.0
12-04 10:08:37,0.084,0.251,99.666,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2528673792.0,328757248.0,29757566976.0,1004077056.0,6042.0,7225.0
12-04 10:08:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2528792576.0,328765440.0,29757566976.0,1003950080.0,2356.0,2325.0
12-04 10:08:39,0.250,0.083,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528784384.0,328765440.0,29757566976.0,1003958272.0,4889.0,6621.0
12-04 10:08:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528772096.0,328765440.0,29757579264.0,1003958272.0,4159.0,4987.0
12-04 10:08:41,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528899072.0,328765440.0,29757579264.0,1003831296.0,3476.0,4368.0
12-04 10:08:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528894976.0,328765440.0,29757583360.0,1003831296.0,3042.0,3378.0
12-04 10:08:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528894976.0,328765440.0,29757583360.0,1003831296.0,3694.0,4501.0
12-04 10:08:44,0.083,0.083,99.666,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,2528882688.0,328773632.0,29757587456.0,1003831296.0,2595.0,3789.0
12-04 10:08:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528878592.0,328773632.0,29757591552.0,1003831296.0,4516.0,6790.0
12-04 10:08:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528874496.0,328773632.0,29757595648.0,1003831296.0,3130.0,4270.0
12-04 10:08:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528870400.0,328773632.0,29757599744.0,1003831296.0,20785.0,22501.0
12-04 10:08:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528870400.0,328773632.0,29757599744.0,1003831296.0,1986.0,2669.0
12-04 10:08:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528272384.0,328773632.0,29757599744.0,1004429312.0,4435.0,5358.0
12-04 10:08:50,0.0,0.250,99.667,0.083,0.0,0.0,4096.0,12288.0,1.0,2.0,2528227328.0,328781824.0,29757599744.0,1004466176.0,20620.0,22337.0
12-04 10:08:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528223232.0,328781824.0,29757603840.0,1004466176.0,19204.0,19832.0
12-04 10:08:52,0.333,0.166,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528219136.0,328781824.0,29757607936.0,1004466176.0,2641.0,3798.0
12-04 10:08:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528219136.0,328781824.0,29757607936.0,1004466176.0,4886.0,7604.0
12-04 10:08:54,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528215040.0,328781824.0,29757612032.0,1004466176.0,3188.0,4462.0
12-04 10:08:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528342016.0,328781824.0,29757612032.0,1004339200.0,2587.0,3243.0
12-04 10:08:56,0.166,0.332,99.336,0.166,0.0,0.0,4096.0,12288.0,1.0,2.0,2528325632.0,328790016.0,29757620224.0,1004339200.0,1983.0,2647.0
12-04 10:08:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528075776.0,328790016.0,29757624320.0,1004584960.0,2624.0,3921.0
12-04 10:08:58,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528067584.0,328790016.0,29757624320.0,1004593152.0,2451.0,3146.0
12-04 10:08:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528067584.0,328790016.0,29757624320.0,1004593152.0,4129.0,6259.0
12-04 10:09:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2528067584.0,328790016.0,29757624320.0,1004593152.0,2800.0,4035.0
12-04 10:09:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528067584.0,328790016.0,29757624320.0,1004593152.0,3495.0,5148.0
12-04 10:09:02,0.167,0.167,99.583,0.083,0.0,0.0,4096.0,53248.0,1.0,6.0,2528178176.0,328798208.0,29757632512.0,1004466176.0,2356.0,3054.0
12-04 10:09:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528174080.0,328798208.0,29757636608.0,1004466176.0,3717.0,6016.0
12-04 10:09:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528174080.0,328798208.0,29757636608.0,1004466176.0,3704.0,4138.0
12-04 10:09:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2528169984.0,328798208.0,29757640704.0,1004466176.0,2820.0,3202.0
12-04 10:09:06,0.083,0.0,99.917,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528165888.0,328798208.0,29757644800.0,1004466176.0,4020.0,4833.0
12-04 10:09:07,0.084,0.084,99.666,0.167,0.0,0.0,4096.0,45056.0,1.0,5.0,2528157696.0,328806400.0,29757644800.0,1004466176.0,4785.0,4998.0
12-04 10:09:08,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528153600.0,328806400.0,29757648896.0,1004466176.0,21652.0,23082.0
12-04 10:09:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528149504.0,328806400.0,29757652992.0,1004466176.0,3400.0,3749.0
12-04 10:09:10,0.167,0.250,99.584,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2528145408.0,328806400.0,29757657088.0,1004466176.0,3979.0,5258.0
12-04 10:09:11,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528141312.0,328806400.0,29757661184.0,1004466176.0,3820.0,4652.0
12-04 10:09:12,0.0,0.084,99.916,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2528137216.0,328806400.0,29757665280.0,1004466176.0,4633.0,6424.0
12-04 10:09:13,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2528129024.0,328814592.0,29757665280.0,1004466176.0,3845.0,4667.0
12-04 10:09:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528129024.0,328814592.0,29757665280.0,1004466176.0,3374.0,4743.0
12-04 10:09:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528129024.0,328814592.0,29757665280.0,1004466176.0,2541.0,3708.0
12-04 10:09:16,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528124928.0,328814592.0,29757669376.0,1004466176.0,2262.0,2887.0
12-04 10:09:17,0.249,0.333,99.335,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,2528509952.0,328814592.0,29757673472.0,1004077056.0,19721.0,20255.0
12-04 10:09:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528509952.0,328814592.0,29757673472.0,1004077056.0,2801.0,3866.0
12-04 10:09:19,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2528501760.0,328822784.0,29757673472.0,1004077056.0,4536.0,6846.0
12-04 10:09:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528620544.0,328822784.0,29757673472.0,1003958272.0,2784.0,4057.0
12-04 10:09:21,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528620544.0,328822784.0,29757673472.0,1003958272.0,5601.0,7569.0
12-04 10:09:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528612352.0,328822784.0,29757681664.0,1003958272.0,2342.0,1816.0
12-04 10:09:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528612352.0,328822784.0,29757681664.0,1003958272.0,3611.0,3592.0
12-04 10:09:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528313344.0,328822784.0,29757681664.0,1004257280.0,4143.0,4893.0
12-04 10:09:25,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2528223232.0,328830976.0,29757681664.0,1004339200.0,3085.0,3120.0
12-04 10:09:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528223232.0,328830976.0,29757681664.0,1004339200.0,5256.0,7070.0
12-04 10:09:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528215040.0,328830976.0,29757689856.0,1004339200.0,3779.0,4289.0
12-04 10:09:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528210944.0,328830976.0,29757693952.0,1004339200.0,4516.0,5609.0
12-04 10:09:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528210944.0,328830976.0,29757693952.0,1004339200.0,4381.0,5163.0
12-04 10:09:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528210944.0,328830976.0,29757693952.0,1004339200.0,4677.0,5804.0
12-04 10:09:31,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2528198656.0,328839168.0,29757698048.0,1004339200.0,2176.0,2765.0
12-04 10:09:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528194560.0,328843264.0,29757698048.0,1004339200.0,2147.0,2765.0
12-04 10:09:33,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2528194560.0,328843264.0,29757698048.0,1004339200.0,4309.0,6582.0
12-04 10:09:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528190464.0,328843264.0,29757702144.0,1004339200.0,3509.0,3764.0
12-04 10:09:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2528186368.0,328843264.0,29757706240.0,1004339200.0,5983.0,6851.0
12-04 10:09:36,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528182272.0,328843264.0,29757710336.0,1004339200.0,5210.0,7043.0
12-04 10:09:37,0.084,0.167,99.666,0.084,0.0,0.0,0.0,53248.0,0.0,6.0,2528681984.0,328851456.0,29757710336.0,1003831296.0,5083.0,5298.0
12-04 10:09:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528681984.0,328851456.0,29757710336.0,1003831296.0,3116.0,3401.0
12-04 10:09:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2528677888.0,328851456.0,29757714432.0,1003831296.0,3667.0,4501.0
12-04 10:09:40,0.083,0.333,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2528677888.0,328851456.0,29757714432.0,1003831296.0,22930.0,24847.0
12-04 10:09:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528800768.0,328851456.0,29757718528.0,1003704320.0,2348.0,2182.0
12-04 10:09:42,0.083,0.250,99.417,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2528792576.0,328859648.0,29757718528.0,1003704320.0,4376.0,5688.0
12-04 10:09:43,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528788480.0,328859648.0,29757722624.0,1003704320.0,2846.0,3192.0
12-04 10:09:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528788480.0,328859648.0,29757722624.0,1003704320.0,5222.0,7991.0
12-04 10:09:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2528788480.0,328859648.0,29757722624.0,1003704320.0,2930.0,4219.0
12-04 10:09:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528788480.0,328859648.0,29757722624.0,1003704320.0,1976.0,2648.0
12-04 10:09:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2528784384.0,328859648.0,29757726720.0,1003704320.0,19898.0,21056.0
12-04 10:09:48,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2528899072.0,328867840.0,29757730816.0,1003577344.0,3418.0,5165.0
12-04 10:09:49,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528899072.0,328867840.0,29757730816.0,1003577344.0,2740.0,3566.0
12-04 10:09:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528899072.0,328867840.0,29757730816.0,1003577344.0,2850.0,4055.0
12-04 10:09:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528894976.0,328867840.0,29757734912.0,1003577344.0,2630.0,3818.0
12-04 10:09:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2528387072.0,328867840.0,29757734912.0,1004085248.0,3090.0,4285.0
12-04 10:09:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528514048.0,328867840.0,29757734912.0,1003958272.0,4063.0,6324.0
12-04 10:09:54,0.167,0.084,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2528505856.0,328876032.0,29757734912.0,1003958272.0,3694.0,5006.0
12-04 10:09:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528628736.0,328876032.0,29757739008.0,1003831296.0,2475.0,3680.0
12-04 10:09:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2528628736.0,328876032.0,29757739008.0,1003831296.0,2870.0,4112.0
12-04 10:09:57,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529140736.0,328876032.0,29757743104.0,1003315200.0,2076.0,2673.0
12-04 10:09:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529140736.0,328876032.0,29757743104.0,1003315200.0,3049.0,4302.0
12-04 10:09:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529132544.0,328876032.0,29757751296.0,1003315200.0,3494.0,4889.0
12-04 10:10:00,0.0,0.416,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2529124352.0,328884224.0,29757751296.0,1003315200.0,4985.0,7304.0
12-04 10:10:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529124352.0,328884224.0,29757751296.0,1003315200.0,2778.0,1677.0
12-04 10:10:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529124352.0,328884224.0,29757751296.0,1003315200.0,3010.0,4104.0
12-04 10:10:03,0.499,0.083,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529120256.0,328884224.0,29757755392.0,1003315200.0,2744.0,4006.0
12-04 10:10:04,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529112064.0,328884224.0,29757755392.0,1003323392.0,6040.0,7107.0
12-04 10:10:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529107968.0,328884224.0,29757759488.0,1003323392.0,20931.0,21816.0
12-04 10:10:06,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2529099776.0,328892416.0,29757759488.0,1003323392.0,4188.0,5512.0
12-04 10:10:07,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529349632.0,328892416.0,29757763584.0,1003069440.0,6339.0,7777.0
12-04 10:10:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529349632.0,328892416.0,29757763584.0,1003069440.0,2890.0,3265.0
12-04 10:10:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529349632.0,328892416.0,29757763584.0,1003069440.0,4228.0,5434.0
12-04 10:10:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2529345536.0,328892416.0,29757767680.0,1003069440.0,3998.0,4861.0
12-04 10:10:11,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529341440.0,328892416.0,29757771776.0,1003069440.0,3020.0,3413.0
12-04 10:10:12,0.0,0.167,99.750,0.083,0.0,0.0,0.0,53248.0,0.0,6.0,2529333248.0,328900608.0,29757771776.0,1003069440.0,3414.0,4199.0
12-04 10:10:13,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529316864.0,328900608.0,29757771776.0,1003085824.0,4174.0,5482.0
12-04 10:10:14,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529316864.0,328900608.0,29757771776.0,1003085824.0,2414.0,3276.0
12-04 10:10:15,0.499,0.250,99.251,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2529312768.0,328900608.0,29757775872.0,1003085824.0,2770.0,3891.0
12-04 10:10:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529439744.0,328900608.0,29757775872.0,1002958848.0,6034.0,8272.0
12-04 10:10:17,0.417,0.250,99.167,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2529570816.0,328908800.0,29757771776.0,1002823680.0,20303.0,21376.0
12-04 10:10:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529554432.0,328908800.0,29757779968.0,1002831872.0,2101.0,2822.0
12-04 10:10:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529677312.0,328908800.0,29757784064.0,1002704896.0,3947.0,5745.0
12-04 10:10:20,0.166,0.333,99.501,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2529677312.0,328908800.0,29757784064.0,1002704896.0,2296.0,2912.0
12-04 10:10:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529206272.0,328908800.0,29757784064.0,1003175936.0,3895.0,4542.0
12-04 10:10:22,0.167,0.167,99.666,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2529423360.0,328908800.0,29757784064.0,1002958848.0,3822.0,4390.0
12-04 10:10:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529411072.0,328916992.0,29757788160.0,1002958848.0,5110.0,6731.0
12-04 10:10:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529280000.0,328916992.0,29757792256.0,1003085824.0,4015.0,4886.0
12-04 10:10:25,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529406976.0,328916992.0,29757792256.0,1002958848.0,4446.0,5512.0
12-04 10:10:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529406976.0,328916992.0,29757792256.0,1002958848.0,3498.0,3772.0
12-04 10:10:27,0.250,0.0,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529419264.0,328916992.0,29757796352.0,1002942464.0,3582.0,4222.0
12-04 10:10:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529419264.0,328916992.0,29757796352.0,1002942464.0,3909.0,4577.0
12-04 10:10:29,0.250,0.167,99.334,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2529411072.0,328925184.0,29757796352.0,1002942464.0,3670.0,3915.0
12-04 10:10:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529406976.0,328925184.0,29757800448.0,1002942464.0,3247.0,3253.0
12-04 10:10:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529402880.0,328925184.0,29757804544.0,1002942464.0,4198.0,6377.0
12-04 10:10:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529394688.0,328925184.0,29757812736.0,1002942464.0,2564.0,3817.0
12-04 10:10:33,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529394688.0,328925184.0,29757812736.0,1002942464.0,3423.0,5225.0
12-04 10:10:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529390592.0,328925184.0,29757816832.0,1002942464.0,4662.0,6127.0
12-04 10:10:35,0.0,0.167,99.749,0.084,0.0,0.0,16384.0,12288.0,1.0,2.0,2529394688.0,328933376.0,29757804544.0,1002942464.0,20513.0,20655.0
12-04 10:10:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529378304.0,328933376.0,29757820928.0,1002942464.0,4130.0,5301.0
12-04 10:10:37,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529374208.0,328937472.0,29757829120.0,1002934272.0,4957.0,5266.0
12-04 10:10:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529374208.0,328937472.0,29757829120.0,1002934272.0,3326.0,4086.0
12-04 10:10:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529366016.0,328937472.0,29757829120.0,1002942464.0,3980.0,4826.0
12-04 10:10:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529488896.0,328937472.0,29757833216.0,1002815488.0,4311.0,5527.0
12-04 10:10:41,0.083,0.333,99.417,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529607680.0,328945664.0,29757833216.0,1002688512.0,3080.0,2727.0
12-04 10:10:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529603584.0,328945664.0,29757837312.0,1002688512.0,6312.0,9113.0
12-04 10:10:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529599488.0,328945664.0,29757841408.0,1002688512.0,2629.0,2571.0
12-04 10:10:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529599488.0,328945664.0,29757841408.0,1002688512.0,3474.0,4766.0
12-04 10:10:45,0.166,0.166,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,2529722368.0,328945664.0,29757845504.0,1002561536.0,2230.0,2979.0
12-04 10:10:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529722368.0,328945664.0,29757845504.0,1002561536.0,2929.0,4126.0
12-04 10:10:47,0.333,0.083,99.500,0.083,0.0,0.0,0.0,53248.0,0.0,6.0,2529329152.0,328953856.0,29757849600.0,1002942464.0,20863.0,22630.0
12-04 10:10:48,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529329152.0,328953856.0,29757849600.0,1002942464.0,4338.0,6583.0
12-04 10:10:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529329152.0,328953856.0,29757849600.0,1002942464.0,1937.0,2118.0
12-04 10:10:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2529329152.0,328953856.0,29757849600.0,1002942464.0,2690.0,3922.0
12-04 10:10:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529325056.0,328953856.0,29757853696.0,1002942464.0,4318.0,6522.0
12-04 10:10:52,0.167,0.250,99.333,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,2529312768.0,328962048.0,29757857792.0,1002942464.0,1587.0,1764.0
12-04 10:10:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529312768.0,328962048.0,29757857792.0,1002942464.0,2684.0,3935.0
12-04 10:10:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529312768.0,328962048.0,29757857792.0,1002942464.0,4795.0,7135.0
12-04 10:10:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,2529312768.0,328962048.0,29757857792.0,1002942464.0,3050.0,4238.0
12-04 10:10:56,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529312768.0,328962048.0,29757857792.0,1002942464.0,1815.0,2553.0
12-04 10:10:57,0.333,0.167,99.500,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2529325056.0,328962048.0,29757861888.0,1002926080.0,3338.0,5039.0
12-04 10:10:58,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529316864.0,328970240.0,29757861888.0,1002926080.0,2824.0,4038.0
12-04 10:10:59,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529308672.0,328970240.0,29757861888.0,1002934272.0,3182.0,4503.0
12-04 10:11:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529304576.0,328970240.0,29757865984.0,1002934272.0,1482.0,1677.0
12-04 10:11:01,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529304576.0,328970240.0,29757865984.0,1002934272.0,3344.0,5025.0
12-04 10:11:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529423360.0,328970240.0,29757874176.0,1002807296.0,3538.0,5313.0
12-04 10:11:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529423360.0,328970240.0,29757874176.0,1002807296.0,3968.0,5606.0
12-04 10:11:04,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529542144.0,328978432.0,29757874176.0,1002680320.0,4568.0,5820.0
12-04 10:11:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529538048.0,328978432.0,29757878272.0,1002680320.0,2106.0,1928.0
12-04 10:11:06,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529538048.0,328978432.0,29757878272.0,1002680320.0,4288.0,5539.0
12-04 10:11:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529533952.0,328978432.0,29757882368.0,1002680320.0,6231.0,7514.0
12-04 10:11:08,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529533952.0,328978432.0,29757882368.0,1002680320.0,4278.0,5138.0
12-04 10:11:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529660928.0,328978432.0,29757882368.0,1002553344.0,2371.0,2178.0
12-04 10:11:10,0.167,0.250,99.334,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2529648640.0,328986624.0,29757886464.0,1002553344.0,5022.0,6937.0
12-04 10:11:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529648640.0,328986624.0,29757886464.0,1002553344.0,4279.0,5661.0
12-04 10:11:12,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529644544.0,328990720.0,29757894656.0,1002545152.0,3040.0,3377.0
12-04 10:11:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529644544.0,328990720.0,29757894656.0,1002545152.0,4206.0,5247.0
12-04 10:11:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529644544.0,328990720.0,29757894656.0,1002545152.0,2630.0,3816.0
12-04 10:11:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529644544.0,328990720.0,29757894656.0,1002545152.0,2036.0,2754.0
12-04 10:11:16,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529636352.0,328998912.0,29757894656.0,1002545152.0,20550.0,22229.0
12-04 10:11:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529296384.0,328998912.0,29757898752.0,1002881024.0,18721.0,18939.0
12-04 10:11:18,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529116160.0,328998912.0,29757898752.0,1003061248.0,5081.0,7444.0
12-04 10:11:19,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529243136.0,328998912.0,29757898752.0,1002934272.0,3258.0,4966.0
12-04 10:11:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529239040.0,328998912.0,29757902848.0,1002934272.0,4198.0,6308.0
12-04 10:11:21,0.083,0.167,99.667,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,2529239040.0,328998912.0,29757902848.0,1002934272.0,2275.0,1924.0
12-04 10:11:22,0.084,0.0,99.749,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,2529226752.0,329007104.0,29757906944.0,1002934272.0,2928.0,2766.0
12-04 10:11:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529226752.0,329007104.0,29757906944.0,1002934272.0,5130.0,6792.0
12-04 10:11:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529226752.0,329007104.0,29757906944.0,1002934272.0,3982.0,4652.0
12-04 10:11:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529226752.0,329007104.0,29757906944.0,1002934272.0,2407.0,1977.0
12-04 10:11:26,0.0,0.251,99.749,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2529226752.0,329007104.0,29757906944.0,1002934272.0,3918.0,4652.0
12-04 10:11:27,0.167,0.083,99.500,0.250,0.0,0.0,0.0,57344.0,0.0,6.0,2529218560.0,329015296.0,29757906944.0,1002934272.0,7292.0,10554.0
12-04 10:11:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529210368.0,329015296.0,29757915136.0,1002934272.0,3853.0,4544.0
12-04 10:11:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529210368.0,329015296.0,29757915136.0,1002934272.0,2371.0,1977.0
12-04 10:11:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529210368.0,329015296.0,29757915136.0,1002934272.0,3139.0,3334.0
12-04 10:11:31,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529206272.0,329015296.0,29757919232.0,1002934272.0,3056.0,4131.0
12-04 10:11:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2529079296.0,329015296.0,29757919232.0,1003061248.0,3073.0,4337.0
12-04 10:11:33,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2529071104.0,329023488.0,29757919232.0,1003061248.0,2670.0,3865.0
12-04 10:11:34,0.167,0.167,99.666,0.0,0.0,0.0,12288.0,0.0,1.0,0.0,2529071104.0,329023488.0,29757919232.0,1003061248.0,5033.0,6815.0
12-04 10:11:35,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2529304576.0,329023488.0,29757939712.0,1002807296.0,2960.0,3236.0
12-04 10:11:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529304576.0,329023488.0,29757939712.0,1002807296.0,4322.0,5719.0
12-04 10:11:37,0.250,0.250,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529439744.0,329023488.0,29757939712.0,1002672128.0,6248.0,7158.0
12-04 10:11:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529439744.0,329023488.0,29757939712.0,1002672128.0,2797.0,3146.0
12-04 10:11:39,0.166,0.249,99.335,0.249,0.0,0.0,4096.0,12288.0,1.0,2.0,2529423360.0,329031680.0,29757947904.0,1002672128.0,3642.0,4353.0
12-04 10:11:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529546240.0,329031680.0,29757952000.0,1002545152.0,2987.0,3290.0
12-04 10:11:41,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529546240.0,329031680.0,29757952000.0,1002545152.0,3596.0,4413.0
12-04 10:11:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2529542144.0,329031680.0,29757956096.0,1002545152.0,4413.0,5823.0
12-04 10:11:43,0.0,0.0,100.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2529538048.0,329031680.0,29757960192.0,1002545152.0,5089.0,6976.0
12-04 10:11:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2529529856.0,329031680.0,29757960192.0,1002553344.0,2724.0,3948.0
12-04 10:11:45,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2154569728.0,329039872.0,29757960192.0,1377505280.0,3464.0,5109.0
12-04 10:11:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154565632.0,329039872.0,29757964288.0,1377505280.0,3838.0,4633.0
12-04 10:11:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2154561536.0,329039872.0,29757968384.0,1377505280.0,20012.0,20745.0
12-04 10:11:48,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154561536.0,329039872.0,29757968384.0,1377505280.0,2296.0,2978.0
12-04 10:11:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154561536.0,329039872.0,29757968384.0,1377505280.0,3224.0,4875.0
12-04 10:11:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154561536.0,329039872.0,29757968384.0,1377505280.0,2630.0,3750.0
12-04 10:11:51,0.0,0.250,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2154549248.0,329048064.0,29757972480.0,1377505280.0,2290.0,3018.0
12-04 10:11:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2154549248.0,329048064.0,29757972480.0,1377505280.0,4380.0,6778.0
12-04 10:11:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154549248.0,329048064.0,29757972480.0,1377505280.0,5463.0,7047.0
12-04 10:11:54,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154041344.0,329048064.0,29757972480.0,1378013184.0,3070.0,4295.0
12-04 10:11:55,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2154033152.0,329048064.0,29757980672.0,1378013184.0,2790.0,4013.0
12-04 10:11:56,0.167,0.167,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,2.0,2154029056.0,329048064.0,29757984768.0,1378013184.0,1416.0,1648.0
12-04 10:11:57,0.250,0.167,99.334,0.167,0.0,0.083,0.0,65536.0,0.0,7.0,2154156032.0,329056256.0,29757984768.0,1377878016.0,4542.0,6806.0
12-04 10:11:58,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2154156032.0,329056256.0,29757984768.0,1377878016.0,2216.0,2815.0
12-04 10:11:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154139648.0,329056256.0,29757992960.0,1377886208.0,4175.0,4728.0
12-04 10:12:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154266624.0,329056256.0,29757992960.0,1377759232.0,4069.0,6112.0
12-04 10:12:01,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,20480.0,1.0,5.0,2154262528.0,329056256.0,29757997056.0,1377759232.0,3123.0,4847.0
12-04 10:12:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2154262528.0,329056256.0,29757997056.0,1377759232.0,2914.0,3660.0
12-04 10:12:03,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2154250240.0,329064448.0,29758001152.0,1377759232.0,1762.0,1850.0
12-04 10:12:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154246144.0,329064448.0,29758005248.0,1377759232.0,4942.0,6798.0
12-04 10:12:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154242048.0,329064448.0,29758009344.0,1377759232.0,4448.0,5763.0
12-04 10:12:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154369024.0,329064448.0,29758009344.0,1377632256.0,2323.0,2010.0
12-04 10:12:07,0.167,0.0,99.750,0.083,0.0,0.0,4096.0,28672.0,1.0,5.0,2154360832.0,329064448.0,29758017536.0,1377632256.0,6225.0,7131.0
12-04 10:12:08,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154369024.0,329064448.0,29758017536.0,1377624064.0,4248.0,5580.0
12-04 10:12:09,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2154360832.0,329072640.0,29758017536.0,1377624064.0,3614.0,4338.0
12-04 10:12:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154356736.0,329072640.0,29758021632.0,1377624064.0,4023.0,5324.0
12-04 10:12:11,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2154348544.0,329072640.0,29758029824.0,1377624064.0,21694.0,23063.0
12-04 10:12:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2154348544.0,329072640.0,29758029824.0,1377624064.0,3391.0,3920.0
12-04 10:12:13,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154348544.0,329072640.0,29758029824.0,1377624064.0,3634.0,4397.0
12-04 10:12:14,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154348544.0,329072640.0,29758029824.0,1377624064.0,2890.0,3932.0
12-04 10:12:15,0.167,0.084,99.582,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,2154078208.0,329080832.0,29758038016.0,1377878016.0,2810.0,3897.0
12-04 10:12:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154205184.0,329080832.0,29758038016.0,1377751040.0,2690.0,3860.0
12-04 10:12:17,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2154209280.0,329080832.0,29758042112.0,1377742848.0,20672.0,21878.0
12-04 10:12:18,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154209280.0,329080832.0,29758042112.0,1377742848.0,4358.0,6466.0
12-04 10:12:19,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2154201088.0,329080832.0,29758050304.0,1377742848.0,3458.0,5238.0
12-04 10:12:20,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154201088.0,329080832.0,29758050304.0,1377742848.0,2183.0,2723.0
12-04 10:12:21,0.083,0.167,99.500,0.250,0.0,0.0,4096.0,12288.0,1.0,2.0,2154315776.0,329089024.0,29758054400.0,1377615872.0,3827.0,4304.0
12-04 10:12:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2154311680.0,329093120.0,29758054400.0,1377615872.0,3641.0,4128.0
12-04 10:12:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154307584.0,329093120.0,29758058496.0,1377615872.0,20807.0,20993.0
12-04 10:12:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153869312.0,329093120.0,29758062592.0,1378050048.0,3141.0,3294.0
12-04 10:12:25,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,2153914368.0,329093120.0,29758062592.0,1378004992.0,6489.0,7540.0
12-04 10:12:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153783296.0,329093120.0,29758066688.0,1378131968.0,4059.0,4804.0
12-04 10:12:27,0.084,0.167,99.666,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,2153771008.0,329101312.0,29758070784.0,1378131968.0,4582.0,5632.0
12-04 10:12:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153771008.0,329101312.0,29758070784.0,1378131968.0,4915.0,6246.0
12-04 10:12:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153771008.0,329101312.0,29758070784.0,1378131968.0,2522.0,2076.0
12-04 10:12:30,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153766912.0,329101312.0,29758074880.0,1378131968.0,4457.0,5525.0
12-04 10:12:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,2.0,2153766912.0,329101312.0,29758074880.0,1378131968.0,3030.0,4201.0
12-04 10:12:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,5.0,2153889792.0,329101312.0,29758078976.0,1378004992.0,4392.0,6623.0
12-04 10:12:33,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2153881600.0,329109504.0,29758078976.0,1378004992.0,20558.0,21846.0
12-04 10:12:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153881600.0,329109504.0,29758078976.0,1378004992.0,3565.0,4240.0
12-04 10:12:35,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2153754624.0,329109504.0,29758078976.0,1378131968.0,3691.0,4346.0
12-04 10:12:36,0.250,0.167,99.583,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2154053632.0,329109504.0,29758083072.0,1377828864.0,4756.0,5028.0
12-04 10:12:37,3.183,1.591,92.546,2.596,0.0,0.084,1454080.0,20480.0,149.0,2.0,2165006336.0,329408512.0,29767794688.0,1356865536.0,4219988.0,94248.0
12-04 10:12:38,0.669,0.418,98.828,0.084,0.0,0.0,73728.0,0.0,2.0,0.0,2171338752.0,329408512.0,29767954432.0,1350373376.0,4866767.0,150238.0
12-04 10:12:39,0.417,0.334,98.499,0.751,0.0,0.0,0.0,12288.0,0.0,2.0,2172989440.0,329416704.0,29767954432.0,1348714496.0,58054.0,54740.0
12-04 10:12:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173231104.0,329416704.0,29767966720.0,1348460544.0,5230.0,7842.0
12-04 10:12:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173231104.0,329416704.0,29767966720.0,1348460544.0,4808.0,6308.0
12-04 10:12:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2173227008.0,329416704.0,29767970816.0,1348460544.0,4536.0,5756.0
12-04 10:12:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173227008.0,329416704.0,29767970816.0,1348460544.0,3890.0,4613.0
12-04 10:12:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173353984.0,329416704.0,29767970816.0,1348333568.0,2810.0,4071.0
12-04 10:12:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2173341696.0,329424896.0,29767974912.0,1348333568.0,1473.0,1668.0
12-04 10:12:46,0.668,0.418,98.329,0.501,0.0,0.084,0.0,0.0,0.0,0.0,2175279104.0,329424896.0,29770072064.0,1344299008.0,2309554.0,128975.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-peer-slave-21.csv <==
12-04 09:35:32,1.876,0.538,97.513,0.040,0.0,0.033,4399.387,1079510.770,0.562,12.106,2040463360.0,506011648.0,29307957248.0,1764642816.0,0.0,0.0
12-04 09:35:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2040344576.0,506011648.0,29307977728.0,1764741120.0,4595.0,7596.0
12-04 09:35:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,2040340480.0,506011648.0,29307981824.0,1764741120.0,3943.0,4698.0
12-04 09:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040340480.0,506011648.0,29307981824.0,1764741120.0,14359.0,14770.0
12-04 09:35:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040307712.0,506011648.0,29307981824.0,1764773888.0,3477.0,4268.0
12-04 09:35:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040291328.0,506011648.0,29307981824.0,1764790272.0,3639.0,4466.0
12-04 09:35:38,0.167,0.250,99.417,0.167,0.0,0.0,0.0,122880.0,0.0,16.0,2040283136.0,506015744.0,29307985920.0,1764790272.0,12744.0,12519.0
12-04 09:35:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040283136.0,506015744.0,29307985920.0,1764790272.0,2546.0,2249.0
12-04 09:35:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040406016.0,506015744.0,29307990016.0,1764663296.0,5413.0,7760.0
12-04 09:35:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040397824.0,506015744.0,29307990016.0,1764671488.0,14787.0,16428.0
12-04 09:35:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040524800.0,506015744.0,29307990016.0,1764544512.0,4366.0,5625.0
12-04 09:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2040520704.0,506015744.0,29307994112.0,1764544512.0,5346.0,7291.0
12-04 09:35:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2040512512.0,506019840.0,29307998208.0,1764544512.0,11695.0,12407.0
12-04 09:35:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040639488.0,506019840.0,29307998208.0,1764417536.0,1795.0,2036.0
12-04 09:35:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040639488.0,506019840.0,29307998208.0,1764417536.0,3878.0,4562.0
12-04 09:35:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040635392.0,506019840.0,29308002304.0,1764417536.0,11505.0,11808.0
12-04 09:35:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2040631296.0,506023936.0,29308002304.0,1764417536.0,2953.0,4151.0
12-04 09:35:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2040246272.0,506023936.0,29308006400.0,1764798464.0,6009.0,9109.0
12-04 09:35:50,0.501,0.0,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2040246272.0,506023936.0,29308006400.0,1764798464.0,30298.0,32075.0
12-04 09:35:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040254464.0,506023936.0,29308006400.0,1764790272.0,2573.0,3713.0
12-04 09:35:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040254464.0,506023936.0,29308006400.0,1764790272.0,3869.0,5759.0
12-04 09:35:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2040250368.0,506023936.0,29308010496.0,1764790272.0,11883.0,12071.0
12-04 09:35:54,0.167,0.083,99.666,0.0,0.0,0.083,131072.0,0.0,9.0,0.0,2040250368.0,506028032.0,29308006400.0,1764790272.0,13435.0,17825.0
12-04 09:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040193024.0,506028032.0,29308190720.0,1764663296.0,2299.0,2979.0
12-04 09:35:56,4.010,2.840,92.899,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2089820160.0,506028032.0,29310496768.0,1712730112.0,531780.0,480215.0
12-04 09:35:57,18.043,9.617,72.0,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2123161600.0,506028032.0,29321469952.0,1668415488.0,2955770.0,930061.0
12-04 09:35:58,20.478,9.898,69.198,0.0,0.0,0.427,0.0,2166784.0,0.0,21.0,2173693952.0,506040320.0,29336461312.0,1602879488.0,3130927.0,1025118.0
12-04 09:35:59,19.571,9.528,70.386,0.086,0.0,0.429,0.0,2166784.0,0.0,21.0,2195128320.0,506052608.0,29353107456.0,1564786688.0,3119066.0,1020103.0
12-04 09:36:00,20.487,11.251,67.926,0.0,0.0,0.336,0.0,2166784.0,0.0,21.0,2228105216.0,506073088.0,29370011648.0,1514885120.0,3134217.0,1022723.0
12-04 09:36:01,19.879,9.075,70.614,0.0,0.0,0.432,49152.0,2158592.0,3.0,20.0,2244321280.0,506081280.0,29384642560.0,1484029952.0,3124663.0,1020053.0
12-04 09:36:02,20.823,10.327,68.346,0.168,0.0,0.336,4096.0,2203648.0,1.0,24.0,2271948800.0,506114048.0,29400752128.0,1440260096.0,3132463.0,1026547.0
12-04 09:36:03,19.641,10.418,69.599,0.085,0.0,0.256,0.0,2162688.0,0.0,20.0,2295517184.0,506155008.0,29416189952.0,1401212928.0,3137604.0,1033391.0
12-04 09:36:04,20.999,9.653,68.840,0.0,0.0,0.508,0.0,2179072.0,0.0,21.0,2314313728.0,506187776.0,29431803904.0,1366769664.0,3126633.0,1018806.0
12-04 09:36:05,21.053,9.508,69.015,0.085,0.0,0.340,32768.0,2170880.0,5.0,20.0,2341240832.0,506216448.0,29445419008.0,1326198784.0,3129773.0,1027049.0
12-04 09:36:06,20.759,9.620,69.283,0.0,0.0,0.338,0.0,2154496.0,0.0,19.0,2351390720.0,506232832.0,29462601728.0,1298849792.0,3125978.0,1018086.0
12-04 09:36:07,20.085,9.658,69.829,0.085,0.0,0.342,0.0,2154496.0,0.0,19.0,2379546624.0,506261504.0,29476335616.0,1256931328.0,3125850.0,1021483.0
12-04 09:36:08,20.561,10.280,68.904,0.085,0.0,0.170,0.0,2183168.0,0.0,22.0,2389016576.0,506286080.0,29495001088.0,1228771328.0,3133109.0,1028396.0
12-04 09:36:09,20.169,9.198,68.270,1.772,0.0,0.591,4096.0,122011648.0,1.0,247.0,2402541568.0,506290176.0,29509283840.0,1200959488.0,3120022.0,1014358.0
12-04 09:36:10,19.897,10.164,68.475,1.034,0.0,0.431,0.0,57978880.0,0.0,124.0,2425520128.0,506298368.0,29525307392.0,1161949184.0,3130418.0,1022142.0
12-04 09:36:11,19.247,9.837,70.488,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2439634944.0,506310656.0,29540421632.0,1132707840.0,3124561.0,1021010.0
12-04 09:36:12,19.027,10.410,70.137,0.085,0.0,0.341,0.0,2154496.0,0.0,19.0,2458529792.0,506327040.0,29555679232.0,1098539008.0,3128252.0,1022272.0
12-04 09:36:13,19.569,9.138,70.862,0.0,0.0,0.431,0.0,2150400.0,0.0,19.0,2471895040.0,506339328.0,29572018176.0,1068822528.0,3117963.0,1014667.0
12-04 09:36:14,19.796,10.450,69.329,0.085,0.0,0.340,0.0,2170880.0,0.0,21.0,2479476736.0,506355712.0,29586436096.0,1046806528.0,3133691.0,1027433.0
12-04 09:36:15,19.932,10.136,69.421,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2488913920.0,506368000.0,29602635776.0,1021157376.0,3133428.0,1025179.0
12-04 09:36:16,19.322,10.763,69.661,0.0,0.0,0.254,0.0,2158592.0,0.0,19.0,2496286720.0,506380288.0,29617377280.0,999030784.0,3120920.0,1017558.0
12-04 09:36:17,20.187,10.008,69.466,0.085,0.0,0.254,0.0,2154496.0,0.0,19.0,2517479424.0,506404864.0,29632827392.0,962363392.0,3138614.0,1033237.0
12-04 09:36:18,20.391,10.025,69.159,0.0,0.0,0.425,0.0,2162688.0,0.0,21.0,2522312704.0,506408960.0,29650608128.0,939745280.0,3119174.0,1014802.0
12-04 09:36:19,19.525,10.272,69.610,0.085,0.0,0.509,0.0,2158592.0,0.0,19.0,2536771584.0,506413056.0,29663334400.0,912556032.0,3127515.0,1018517.0
12-04 09:36:20,19.237,10.847,69.153,0.254,0.0,0.508,0.0,2166784.0,0.0,21.0,2537521152.0,506417152.0,29680930816.0,894205952.0,3137926.0,1039438.0
12-04 09:36:21,22.336,11.424,64.962,0.597,0.0,0.682,4096.0,45875200.0,1.0,102.0,2541203456.0,506490880.0,29735698432.0,835682304.0,3132913.0,1022348.0
12-04 09:36:22,22.363,11.646,65.316,0.422,0.0,0.253,0.0,23531520.0,0.0,59.0,2548682752.0,506544128.0,29710733312.0,853114880.0,3132627.0,1024417.0
12-04 09:36:23,19.374,10.660,69.374,0.085,0.0,0.508,0.0,2244608.0,0.0,19.0,2564284416.0,506560512.0,29724385280.0,823844864.0,3136998.0,1030844.0
12-04 09:36:24,20.285,10.478,68.734,0.0,0.0,0.503,0.0,2338816.0,0.0,41.0,2572566528.0,506589184.0,29741469696.0,798449664.0,3118279.0,1014684.0
12-04 09:36:25,18.926,10.315,69.991,0.085,0.0,0.682,0.0,2158592.0,0.0,20.0,2594447360.0,506609664.0,29756145664.0,761872384.0,3117438.0,1016581.0
12-04 09:36:26,20.576,9.822,69.263,0.085,0.0,0.254,0.0,2162688.0,0.0,21.0,2603864064.0,506646528.0,29770883072.0,737681408.0,3138230.0,1028931.0
12-04 09:36:27,20.563,9.386,69.539,0.0,0.0,0.512,0.0,2162688.0,0.0,19.0,2609360896.0,506687488.0,29788581888.0,714444800.0,3133727.0,1023491.0
12-04 09:36:28,19.105,9.811,70.482,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,2612412416.0,506707968.0,29804113920.0,695840768.0,3125271.0,1018471.0
12-04 09:36:29,20.441,9.924,69.042,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,2620231680.0,506728448.0,29818384384.0,673730560.0,3136695.0,1029479.0
12-04 09:36:30,20.205,9.037,70.247,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,2625740800.0,506744832.0,29835255808.0,651333632.0,3118456.0,1017833.0
12-04 09:36:31,19.280,10.026,70.351,0.086,0.0,0.257,0.0,2146304.0,0.0,19.0,2630955008.0,506765312.0,29848121344.0,633233408.0,3129663.0,1020208.0
12-04 09:36:32,19.661,10.424,69.492,0.0,0.0,0.424,0.0,2170880.0,0.0,21.0,2638733312.0,506798080.0,29865881600.0,607662080.0,3130021.0,1027475.0
12-04 09:36:33,19.657,9.785,70.043,0.086,0.0,0.429,0.0,2150400.0,0.0,19.0,2648276992.0,506826752.0,29880307712.0,583663616.0,3127508.0,1020932.0
12-04 09:36:34,19.380,9.561,70.629,0.086,0.0,0.345,0.0,2179072.0,0.0,20.0,2652221440.0,506839040.0,29895159808.0,564854784.0,3113223.0,1012521.0
12-04 09:36:35,19.760,9.239,70.317,0.0,0.0,0.684,0.0,2170880.0,0.0,20.0,2658414592.0,506863616.0,29912625152.0,541171712.0,3149549.0,1038688.0
12-04 09:36:36,19.039,10.120,70.497,0.0,0.0,0.343,0.0,2158592.0,0.0,19.0,2660003840.0,506900480.0,29925933056.0,526237696.0,3120084.0,1017195.0
12-04 09:36:37,19.475,10.754,69.602,0.0,0.0,0.169,0.0,2191360.0,0.0,22.0,2663493632.0,506920960.0,29943369728.0,505290752.0,3131182.0,1022439.0
12-04 09:36:38,20.426,9.617,69.447,0.085,0.0,0.426,0.0,2174976.0,0.0,24.0,2670243840.0,506937344.0,29959204864.0,482689024.0,3134171.0,1026559.0
12-04 09:36:39,19.404,9.702,70.213,0.255,0.0,0.426,0.0,18944000.0,0.0,52.0,2671087616.0,506957824.0,29973499904.0,467529728.0,3121253.0,1015046.0
12-04 09:36:40,9.633,6.309,71.867,11.850,0.0,0.341,12288.0,267390976.0,3.0,504.0,2672963584.0,506966016.0,29981335552.0,457809920.0,2999352.0,955172.0
12-04 09:36:41,20.563,10.239,64.420,4.522,0.0,0.256,0.0,138649600.0,0.0,268.0,2690260992.0,507006976.0,30000156672.0,421650432.0,3129130.0,1024600.0
12-04 09:36:42,29.671,13.062,56.834,0.087,0.0,0.346,0.0,2211840.0,0.0,22.0,2693636096.0,507031552.0,30021124096.0,397283328.0,3263199.0,1093417.0
12-04 09:36:43,20.734,9.300,69.283,0.0,0.0,0.683,0.0,2154496.0,0.0,19.0,2701230080.0,507056128.0,30034927616.0,375861248.0,3120445.0,1017535.0
12-04 09:36:44,19.031,10.620,69.669,0.170,0.0,0.510,0.0,2179072.0,0.0,22.0,2703929344.0,507076608.0,30053048320.0,355020800.0,3148071.0,1037403.0
12-04 09:36:45,18.826,9.499,71.071,0.086,0.0,0.518,4096.0,2162688.0,1.0,20.0,2711109632.0,507105280.0,30069219328.0,331640832.0,3107726.0,1009582.0
12-04 09:36:46,18.979,10.468,70.213,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,2711617536.0,507125760.0,30083915776.0,316416000.0,3132509.0,1021994.0
12-04 09:36:47,20.217,10.359,68.839,0.0,0.0,0.585,0.0,2158592.0,0.0,19.0,2712473600.0,507150336.0,30099492864.0,299958272.0,3132960.0,1028101.0
12-04 09:36:48,19.133,10.374,69.983,0.0,0.0,0.510,0.0,2162688.0,0.0,19.0,2718072832.0,507179008.0,30114975744.0,278847488.0,3124201.0,1018324.0
12-04 09:36:49,19.690,9.544,70.077,0.086,0.0,0.602,0.0,2150400.0,0.0,19.0,2717601792.0,507199488.0,30131126272.0,263147520.0,3135547.0,1024123.0
12-04 09:36:50,18.954,9.691,70.669,0.086,0.0,0.600,0.0,2183168.0,0.0,21.0,2724704256.0,507224064.0,30147014656.0,240132096.0,3133981.0,1031609.0
12-04 09:36:51,18.886,9.138,71.540,0.0,0.0,0.435,0.0,2342912.0,0.0,24.0,2728075264.0,506859520.0,30140948480.0,243191808.0,3116299.0,1014987.0
12-04 09:36:52,19.300,10.333,69.855,0.085,0.0,0.427,0.0,2232320.0,0.0,21.0,2739105792.0,506368000.0,30130429952.0,243171328.0,3135202.0,1026020.0
12-04 09:36:53,19.966,10.110,69.329,0.0,0.0,0.595,0.0,2236416.0,0.0,21.0,2743717888.0,506200064.0,30135205888.0,233951232.0,3140787.0,1032441.0
12-04 09:36:54,18.659,9.716,71.195,0.086,0.0,0.344,0.0,2457600.0,0.0,29.0,2753728512.0,505405440.0,30106529792.0,253411328.0,3115041.0,1013583.0
12-04 09:36:55,20.170,9.872,69.447,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2758221824.0,505413632.0,30120378368.0,235061248.0,3127391.0,1020134.0
12-04 09:36:56,15.997,8.554,75.107,0.086,0.0,0.257,0.0,4481024.0,0.0,59.0,2760667136.0,505069568.0,30117445632.0,235892736.0,2926471.0,752007.0
12-04 09:36:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761621504.0,505069568.0,30118387712.0,233996288.0,3044.0,3857.0
12-04 09:36:58,0.417,0.500,99.083,0.0,0.0,0.0,0.0,217088.0,0.0,18.0,2761617408.0,505085952.0,30118375424.0,233996288.0,58891.0,6551.0
12-04 09:36:59,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2761732096.0,505085952.0,30118641664.0,233615360.0,13552.0,15277.0
12-04 09:37:00,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2762510336.0,505085952.0,30118641664.0,232837120.0,1486.0,1677.0
12-04 09:37:01,0.333,0.250,99.250,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2762493952.0,505085952.0,30118641664.0,232853504.0,3488.0,5202.0
12-04 09:37:02,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2762493952.0,505085952.0,30118641664.0,232853504.0,14047.0,15766.0
12-04 09:37:03,0.250,0.417,99.333,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2762317824.0,505090048.0,30118641664.0,233025536.0,3468.0,5245.0
12-04 09:37:04,8.889,5.641,84.957,0.0,0.0,0.513,0.0,0.0,0.0,0.0,2763239424.0,505090048.0,30124384256.0,226361344.0,951493.0,940389.0
12-04 09:37:05,25.255,13.095,60.714,0.0,0.0,0.935,0.0,2408448.0,0.0,25.0,2768707584.0,504385536.0,30102712320.0,243269632.0,5368591.0,1248505.0
12-04 09:37:06,27.973,12.917,58.169,0.342,0.0,0.599,0.0,16625664.0,0.0,54.0,2774757376.0,504086528.0,30113120256.0,227110912.0,3347387.0,1239381.0
12-04 09:37:07,32.293,14.671,51.349,1.096,0.0,0.590,4096.0,82980864.0,1.0,209.0,2794995712.0,502042624.0,30078803968.0,243232768.0,3406202.0,1275444.0
12-04 09:37:08,26.054,13.322,59.275,0.675,0.0,0.675,4096.0,45281280.0,1.0,141.0,2804494336.0,501530624.0,29968801792.0,344248320.0,3516125.0,1335859.0
12-04 09:37:09,24.546,12.619,61.884,0.086,0.0,0.864,0.0,2170880.0,0.0,20.0,2815971328.0,501534720.0,29989642240.0,311926784.0,5361513.0,1244375.0
12-04 09:37:10,26.877,12.543,60.154,0.0,0.0,0.427,0.0,2150400.0,0.0,19.0,2823671808.0,501559296.0,30009819136.0,284024832.0,3358374.0,1248657.0
12-04 09:37:11,22.496,13.073,59.932,3.820,0.0,0.679,8192.0,215941120.0,2.0,389.0,2851721216.0,501587968.0,30025252864.0,240513024.0,3372004.0,1258732.0
12-04 09:37:12,21.705,12.145,61.413,3.962,0.0,0.775,8192.0,137871360.0,2.0,271.0,2855088128.0,501272576.0,30024437760.0,238276608.0,3388577.0,1263277.0
12-04 09:37:13,26.225,13.242,59.759,0.172,0.0,0.602,0.0,4440064.0,0.0,43.0,2856480768.0,500961280.0,30026326016.0,235307008.0,5505771.0,1318068.0
12-04 09:37:14,25.722,14.092,59.677,0.0,0.0,0.509,0.0,2289664.0,0.0,23.0,2860769280.0,500580352.0,30021533696.0,236191744.0,3361984.0,1255779.0
12-04 09:37:15,25.063,13.249,60.844,0.169,0.0,0.675,0.0,4411392.0,0.0,39.0,2864807936.0,500256768.0,30024253440.0,229756928.0,3541139.0,1341449.0
12-04 09:37:16,21.772,12.152,65.401,0.0,0.0,0.675,0.0,2404352.0,0.0,26.0,2880184320.0,499568640.0,29995425792.0,243896320.0,3360629.0,1250689.0
12-04 09:37:17,24.958,13.073,61.290,0.0,0.0,0.679,4096.0,2297856.0,1.0,25.0,2886615040.0,499216384.0,29992316928.0,240926720.0,5379322.0,1260057.0
12-04 09:37:18,26.446,13.010,59.864,0.0,0.0,0.680,0.0,2256896.0,0.0,21.0,2889191424.0,498892800.0,29991391232.0,239599616.0,3350703.0,1244050.0
12-04 09:37:19,24.937,13.389,60.753,0.251,0.0,0.669,0.0,4177920.0,0.0,29.0,2900480000.0,498565120.0,29991182336.0,228847616.0,3395648.0,1272334.0
12-04 09:37:20,22.050,11.714,65.633,0.0,0.0,0.603,0.0,2514944.0,0.0,34.0,2903343104.0,498253824.0,29987680256.0,229797888.0,3529926.0,1357625.0
12-04 09:37:21,25.557,12.350,61.578,0.0,0.0,0.515,0.0,2375680.0,0.0,25.0,2911502336.0,497582080.0,29965582336.0,244408320.0,5412049.0,1302748.0
12-04 09:37:22,26.861,12.489,59.880,0.086,0.0,0.684,0.0,2256896.0,0.0,22.0,2915827712.0,497283072.0,29965094912.0,240869376.0,3320724.0,1226440.0
12-04 09:37:23,25.595,12.840,60.969,0.0,0.0,0.595,0.0,4419584.0,0.0,40.0,2918531072.0,497025024.0,29965774848.0,237744128.0,3572812.0,1362080.0
12-04 09:37:24,21.098,12.007,66.295,0.086,0.0,0.515,0.0,2265088.0,0.0,22.0,2924969984.0,496660480.0,29952958464.0,244486144.0,3363647.0,1255605.0
12-04 09:37:25,25.322,12.532,61.459,0.086,0.0,0.601,0.0,2347008.0,0.0,23.0,2930524160.0,496398336.0,29951959040.0,240193536.0,5364920.0,1245996.0
12-04 09:37:26,25.130,13.432,60.745,0.087,0.0,0.607,0.0,2183168.0,0.0,22.0,2933129216.0,496148480.0,29950279680.0,239517696.0,3364183.0,1257723.0
12-04 09:37:27,25.510,12.755,60.969,0.085,0.0,0.680,0.0,4665344.0,0.0,63.0,2940485632.0,495890432.0,29951451136.0,231247872.0,3540323.0,1341344.0
12-04 09:37:28,22.137,11.790,65.310,0.0,0.0,0.763,0.0,2244608.0,0.0,22.0,2946125824.0,495611904.0,29946884096.0,230453248.0,3363471.0,1254878.0
12-04 09:37:29,24.656,12.371,62.027,0.0,0.0,0.945,0.0,2285568.0,0.0,21.0,2950754304.0,495341568.0,29946228736.0,226750464.0,5389765.0,1264071.0
12-04 09:37:30,27.094,12.308,59.744,0.171,0.0,0.684,0.0,2375680.0,0.0,26.0,2955423744.0,494804992.0,29923454976.0,245391360.0,3337618.0,1235272.0
12-04 09:37:31,25.617,12.085,61.362,0.085,0.0,0.851,0.0,4390912.0,0.0,41.0,2968629248.0,494579712.0,29924798464.0,231067648.0,3535115.0,1337018.0
12-04 09:37:32,22.619,11.565,65.391,0.0,0.0,0.425,0.0,2306048.0,0.0,22.0,2970234880.0,494309376.0,29920686080.0,233844736.0,3372965.0,1265086.0
12-04 09:37:33,25.086,12.371,61.942,0.086,0.0,0.515,0.0,2207744.0,0.0,22.0,2978992128.0,494034944.0,29918998528.0,227049472.0,5364551.0,1246860.0
12-04 09:37:34,26.798,12.928,59.675,0.0,0.0,0.599,0.0,2322432.0,0.0,23.0,2979463168.0,493756416.0,29914664960.0,231190528.0,3351470.0,1241900.0
12-04 09:37:35,24.530,12.906,61.966,0.085,0.0,0.513,0.0,4386816.0,0.0,41.0,2982244352.0,493543424.0,29913923584.0,229363712.0,3542401.0,1344139.0
12-04 09:37:36,22.241,10.690,66.379,0.172,0.0,0.517,0.0,2301952.0,0.0,24.0,2988232704.0,493293568.0,29911138304.0,226410496.0,3367118.0,1257656.0
12-04 09:37:37,23.499,12.521,63.465,0.0,0.0,0.515,0.0,2359296.0,0.0,27.0,2995060736.0,492929024.0,29900062720.0,231022592.0,5372886.0,1250673.0
12-04 09:37:38,25.526,12.719,61.140,0.088,0.0,0.526,0.0,2301952.0,0.0,22.0,2995331072.0,492658688.0,29898379264.0,232706048.0,3359563.0,1253305.0
12-04 09:37:39,25.670,12.273,61.538,0.0,0.0,0.519,0.0,2375680.0,0.0,24.0,3005902848.0,492109824.0,29874737152.0,246325248.0,3383382.0,1259751.0
12-04 09:37:40,21.821,12.457,65.206,0.0,0.0,0.515,0.0,4382720.0,0.0,43.0,3009175552.0,491872256.0,29874913280.0,243113984.0,3505604.0,1325828.0
12-04 09:37:41,25.448,12.895,61.059,0.085,0.0,0.512,0.0,2273280.0,0.0,21.0,3009789952.0,491634688.0,29872414720.0,245235712.0,5387343.0,1263042.0
12-04 09:37:42,18.081,10.102,63.243,7.895,0.0,0.679,8192.0,180060160.0,2.0,335.0,3009343488.0,491646976.0,29885313024.0,232771584.0,3234206.0,1185286.0
12-04 09:37:43,10.571,7.246,66.667,14.919,0.0,0.597,8192.0,268435456.0,2.0,501.0,3010195456.0,491376640.0,29871706112.0,245796864.0,1945531.0,1167312.0
12-04 09:37:44,25.932,11.448,59.063,2.775,0.0,0.781,65536.0,83529728.0,6.0,182.0,3011784704.0,491139072.0,29872865280.0,243286016.0,4747433.0,1315507.0
12-04 09:37:45,30.867,15.901,52.211,0.085,0.0,0.935,0.0,4468736.0,0.0,45.0,3010678784.0,490921984.0,29877252096.0,240222208.0,5549860.0,1346356.0
12-04 09:37:46,31.098,16.429,51.635,0.084,0.0,0.754,0.0,4349952.0,0.0,37.0,3009146880.0,490684416.0,29882433536.0,236810240.0,3374357.0,1254215.0
12-04 09:37:47,32.844,14.693,51.945,0.0,0.0,0.519,0.0,2400256.0,0.0,26.0,3019780096.0,490156032.0,29862383616.0,246755328.0,3509543.0,1327600.0
12-04 09:37:48,23.413,11.321,64.408,0.172,0.0,0.686,0.0,4337664.0,0.0,43.0,3019083776.0,490217472.0,29882261504.0,227512320.0,3510510.0,1327759.0
12-04 09:37:49,25.787,12.936,60.681,0.085,0.0,0.511,196608.0,5439488.0,7.0,30.0,3023097856.0,489963520.0,29879201792.0,226811904.0,5352748.0,1242415.0
12-04 09:37:50,26.036,13.694,59.679,0.0,0.0,0.592,0.0,2297856.0,0.0,22.0,3024109568.0,489713664.0,29878726656.0,226525184.0,3374726.0,1268962.0
12-04 09:37:51,24.530,12.821,61.880,0.085,0.0,0.684,0.0,4374528.0,0.0,41.0,3021578240.0,489476096.0,29879230464.0,228790272.0,3409652.0,1275750.0
12-04 09:37:52,21.690,11.324,66.376,0.087,0.0,0.523,0.0,2281472.0,0.0,24.0,3021914112.0,489144320.0,29868765184.0,239251456.0,3505661.0,1326125.0
12-04 09:37:53,23.719,11.816,63.684,0.0,0.0,0.782,0.0,2322432.0,0.0,23.0,3022934016.0,488886272.0,29865803776.0,241451008.0,5379171.0,1257096.0
12-04 09:37:54,28.045,13.465,58.148,0.0,0.0,0.343,0.0,2191360.0,0.0,22.0,3024273408.0,488611840.0,29865553920.0,240635904.0,3347195.0,1241932.0
12-04 09:37:55,25.105,13.058,60.910,0.168,0.0,0.758,0.0,4472832.0,0.0,42.0,3024703488.0,488316928.0,29862510592.0,243544064.0,3527039.0,1331089.0
12-04 09:37:56,22.125,10.453,66.812,0.087,0.0,0.523,0.0,4513792.0,0.0,31.0,3026759680.0,488054784.0,29857390592.0,246870016.0,3375617.0,1268172.0
12-04 09:37:57,30.308,14.897,53.510,0.771,0.0,0.514,4096.0,67608576.0,1.0,159.0,3028705280.0,486940672.0,29800337408.0,303091712.0,5346905.0,1237877.0
12-04 09:37:58,26.787,12.661,59.948,0.172,0.0,0.431,0.0,2228224.0,0.0,20.0,3026087936.0,486965248.0,29820162048.0,285859840.0,3370402.0,1252870.0
12-04 09:37:59,25.235,12.404,61.933,0.0,0.0,0.428,0.0,4521984.0,0.0,69.0,3027030016.0,487018496.0,29841444864.0,263581696.0,3544800.0,1345320.0
12-04 09:38:00,22.326,11.800,65.110,0.170,0.0,0.594,0.0,2162688.0,0.0,21.0,3028434944.0,487034880.0,29859262464.0,244342784.0,3363773.0,1253778.0
12-04 09:38:01,25.430,12.715,61.426,0.0,0.0,0.430,0.0,2273280.0,0.0,22.0,3029061632.0,486686720.0,29857488896.0,245837824.0,5357214.0,1240515.0
12-04 09:38:02,26.827,12.640,60.017,0.0,0.0,0.516,0.0,2293760.0,0.0,23.0,3033223168.0,486342656.0,29856444416.0,243064832.0,3361100.0,1252707.0
12-04 09:38:03,26.939,13.299,58.483,0.512,0.0,0.767,4096.0,37027840.0,1.0,115.0,3037020160.0,485416960.0,29845520384.0,251117568.0,3394903.0,1269075.0
12-04 09:38:04,18.591,7.555,72.326,1.443,0.0,0.085,4096.0,80445440.0,1.0,181.0,3041021952.0,484171776.0,29849317376.0,244563968.0,2600157.0,434848.0
12-04 09:38:05,0.583,0.500,98.750,0.167,0.0,0.0,0.0,6475776.0,0.0,24.0,3041902592.0,484192256.0,29743718400.0,349261824.0,20787.0,21523.0
12-04 09:38:06,0.251,0.251,99.414,0.084,0.0,0.0,0.0,278528.0,0.0,20.0,3041898496.0,484212736.0,29743955968.0,349007872.0,67835.0,16057.0
12-04 09:38:07,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3041894400.0,484212736.0,29743960064.0,349007872.0,3980.0,5072.0
12-04 09:38:08,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3041890304.0,484212736.0,29743964160.0,349007872.0,3292.0,4226.0
12-04 09:38:09,0.334,0.084,99.582,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3041890304.0,484212736.0,29743964160.0,349007872.0,9272.0,10695.0
12-04 09:38:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3041890304.0,484212736.0,29743964160.0,349007872.0,3024.0,3322.0
12-04 09:38:11,3.023,2.519,94.207,0.0,0.0,0.252,0.0,28672.0,0.0,3.0,3040993280.0,484216832.0,29744857088.0,349007872.0,335202.0,334573.0
12-04 09:38:12,23.004,12.446,64.034,0.172,0.0,0.343,0.0,12288.0,0.0,2.0,3037700096.0,484216832.0,29761609728.0,335548416.0,3398358.0,1377674.0
12-04 09:38:13,27.304,13.140,58.532,0.0,0.0,1.024,0.0,4321280.0,0.0,39.0,3037720576.0,484278272.0,29784203264.0,312872960.0,5813806.0,1591247.0
12-04 09:38:14,22.119,12.712,57.966,6.186,0.0,1.017,8192.0,255352832.0,2.0,473.0,3037372416.0,484290560.0,29800067072.0,297345024.0,3467848.0,1410284.0
12-04 09:38:15,21.349,11.102,61.486,5.380,0.0,0.683,4096.0,165244928.0,1.0,317.0,3038904320.0,484311040.0,29815558144.0,280301568.0,5496551.0,1426971.0
12-04 09:38:16,32.121,14.372,52.468,0.173,0.0,0.866,0.0,4308992.0,0.0,38.0,3037052928.0,484352000.0,29842681856.0,254988288.0,3822328.0,1594019.0
12-04 09:38:17,32.509,15.188,51.451,0.0,0.0,0.853,0.0,2195456.0,0.0,22.0,3038474240.0,484372480.0,29864964096.0,231264256.0,5670380.0,1509648.0
12-04 09:38:18,32.216,15.808,51.117,0.172,0.0,0.687,0.0,4550656.0,0.0,44.0,3041419264.0,483704832.0,29849432064.0,244518912.0,3687627.0,1535059.0
12-04 09:38:19,32.244,15.133,51.677,0.0,0.0,0.946,0.0,4435968.0,0.0,45.0,3045142528.0,483397632.0,29851295744.0,239239168.0,5805375.0,1579608.0
12-04 09:38:20,32.727,14.719,51.948,0.0,0.0,0.606,0.0,2265088.0,0.0,21.0,3044212736.0,483065856.0,29855338496.0,236457984.0,3548976.0,1460621.0
12-04 09:38:21,32.072,15.477,51.677,0.086,0.0,0.688,0.0,4386816.0,0.0,43.0,3043803136.0,482770944.0,29860298752.0,232202240.0,5768519.0,1564996.0
12-04 09:38:22,32.414,15.086,51.724,0.086,0.0,0.690,0.0,4435968.0,0.0,40.0,3044130816.0,482476032.0,29862993920.0,229474304.0,3814321.0,1592595.0
12-04 09:38:23,32.293,15.767,51.096,0.084,0.0,0.759,0.0,2232320.0,0.0,23.0,3045187584.0,482152448.0,29865586688.0,226148352.0,5557576.0,1446884.0
12-04 09:38:24,31.192,16.906,50.972,0.085,0.0,0.845,0.0,4472832.0,0.0,44.0,3043364864.0,481771520.0,29864656896.0,229281792.0,3791941.0,1586696.0
12-04 09:38:25,32.470,14.767,51.900,0.086,0.0,0.777,0.0,4501504.0,0.0,42.0,3045699584.0,481124352.0,29847273472.0,244977664.0,5821473.0,1596338.0
12-04 09:38:26,31.229,14.646,53.199,0.084,0.0,0.842,0.0,2281472.0,0.0,22.0,3046113280.0,480800768.0,29847515136.0,244645888.0,3492052.0,1420172.0
12-04 09:38:27,29.099,15.622,54.592,0.086,0.0,0.601,0.0,4386816.0,0.0,39.0,3047100416.0,480505856.0,29849395200.0,242073600.0,5883973.0,1629996.0
12-04 09:38:28,29.734,16.024,53.470,0.0,0.0,0.771,0.0,2269184.0,0.0,23.0,3045220352.0,480178176.0,29853003776.0,240672768.0,3524476.0,1446844.0
12-04 09:38:29,28.497,14.162,56.299,0.087,0.0,0.956,0.0,4386816.0,0.0,39.0,3045871616.0,479883264.0,29855121408.0,238198784.0,5873944.0,1617521.0
12-04 09:38:30,30.996,15.671,52.468,0.087,0.0,0.779,0.0,2482176.0,0.0,51.0,3046014976.0,479571968.0,29857423360.0,236064768.0,3468131.0,1413188.0
12-04 09:38:31,29.700,15.279,54.249,0.086,0.0,0.687,0.0,4386816.0,0.0,39.0,3046543360.0,479281152.0,29860253696.0,232996864.0,5881094.0,1614747.0
12-04 09:38:32,33.505,14.175,51.718,0.086,0.0,0.515,0.0,2281472.0,0.0,22.0,3048009728.0,478961664.0,29861470208.0,230633472.0,3478559.0,1415588.0
12-04 09:38:33,26.877,14.590,58.020,0.0,0.0,0.512,4096.0,4382720.0,1.0,39.0,3047075840.0,478662656.0,29862498304.0,230838272.0,3893258.0,1636485.0
12-04 09:38:34,30.835,14.815,53.661,0.086,0.0,0.603,0.0,2277376.0,0.0,23.0,3048132608.0,478322688.0,29864099840.0,228519936.0,5502011.0,1423283.0
12-04 09:38:35,30.439,15.133,53.568,0.0,0.0,0.860,0.0,4415488.0,0.0,40.0,3046490112.0,478019584.0,29868056576.0,226508800.0,5861712.0,1612663.0
12-04 09:38:36,30.034,14.761,54.437,0.085,0.0,0.683,0.0,2367488.0,0.0,27.0,3048439808.0,477339648.0,29847842816.0,245452800.0,3514219.0,1436470.0
12-04 09:38:37,30.077,14.482,54.584,0.086,0.0,0.771,0.0,4423680.0,0.0,43.0,3049865216.0,476999680.0,29847638016.0,244572160.0,5865756.0,1609905.0
12-04 09:38:38,30.408,14.770,53.953,0.0,0.0,0.869,0.0,2248704.0,0.0,21.0,3049398272.0,476680192.0,29847756800.0,245239808.0,3530448.0,1448162.0
12-04 09:38:39,28.410,13.553,56.994,0.174,0.0,0.869,0.0,4407296.0,0.0,42.0,3050262528.0,476385280.0,29850976256.0,241451008.0,5839871.0,1593468.0
12-04 09:38:40,32.168,14.860,52.360,0.0,0.0,0.612,0.0,2293760.0,0.0,23.0,3049730048.0,476057600.0,29853663232.0,239624192.0,3417545.0,1387104.0
12-04 09:38:41,30.501,14.274,54.460,0.0,0.0,0.765,0.0,4395008.0,0.0,41.0,3049213952.0,475758592.0,29854871552.0,239230976.0,5938439.0,1633289.0
12-04 09:38:42,31.309,15.654,52.181,0.086,0.0,0.770,0.0,2306048.0,0.0,25.0,3049619456.0,475435008.0,29858512896.0,235507712.0,3491262.0,1434440.0
12-04 09:38:43,29.855,14.286,54.919,0.0,0.0,0.941,0.0,4403200.0,0.0,43.0,3050246144.0,475144192.0,29859831808.0,233852928.0,5865568.0,1610460.0
12-04 09:38:44,31.849,16.471,50.588,0.084,0.0,1.008,0.0,2260992.0,0.0,22.0,3049373696.0,474783744.0,29859303424.0,235614208.0,3543948.0,1448193.0
12-04 09:38:45,26.307,14.225,53.899,4.884,0.0,0.686,4096.0,171692032.0,1.0,327.0,3050725376.0,474046464.0,29832941568.0,261361664.0,5736544.0,1551128.0
12-04 09:38:46,12.901,9.106,65.936,11.383,0.0,0.675,20480.0,266719232.0,5.0,494.0,3051687936.0,474062848.0,29843120128.0,250204160.0,2379596.0,1394455.0
12-04 09:38:47,17.025,9.974,64.230,8.340,0.0,0.430,4096.0,212697088.0,1.0,406.0,3053846528.0,474075136.0,29857509376.0,233644032.0,6653099.0,1476180.0
12-04 09:38:48,32.285,15.548,51.402,0.085,0.0,0.680,0.0,2166784.0,0.0,21.0,3052249088.0,473739264.0,29859975168.0,233111552.0,3602427.0,1480985.0
12-04 09:38:49,32.432,15.456,51.267,0.084,0.0,0.760,0.0,4341760.0,0.0,40.0,3050356736.0,473444352.0,29864398848.0,230875136.0,5747025.0,1549696.0
12-04 09:38:50,32.481,15.431,51.321,0.085,0.0,0.682,0.0,4452352.0,0.0,41.0,3051491328.0,473034752.0,29861851136.0,232697856.0,3772688.0,1577337.0
12-04 09:38:51,31.458,16.880,50.895,0.0,0.0,0.767,0.0,2240512.0,0.0,20.0,3051937792.0,472715264.0,29863092224.0,231329792.0,5571453.0,1463711.0
12-04 09:38:52,32.986,14.323,51.910,0.0,0.0,0.781,0.0,4415488.0,0.0,41.0,3051782144.0,472399872.0,29868355584.0,226537472.0,3717337.0,1541130.0
12-04 09:38:53,31.633,16.241,51.276,0.170,0.0,0.680,0.0,4501504.0,0.0,42.0,3052838912.0,471740416.0,29849726976.0,244768768.0,5873455.0,1622276.0
12-04 09:38:54,31.739,15.130,52.435,0.0,0.0,0.696,0.0,2265088.0,0.0,23.0,3051180032.0,471412736.0,29853335552.0,243146752.0,3512569.0,1433606.0
12-04 09:38:55,31.889,15.685,51.646,0.087,0.0,0.693,0.0,4419584.0,0.0,41.0,3052302336.0,471093248.0,29856837632.0,238841856.0,5833301.0,1599659.0
12-04 09:38:56,32.038,15.371,51.986,0.086,0.0,0.518,0.0,4382720.0,0.0,39.0,3052351488.0,470822912.0,29859311616.0,236589056.0,3766607.0,1566998.0
12-04 09:38:57,33.505,15.081,50.728,0.086,0.0,0.600,0.0,2269184.0,0.0,23.0,3051634688.0,470540288.0,29859086336.0,237813760.0,3417596.0,1385615.0
12-04 09:38:58,31.043,15.391,52.609,0.087,0.0,0.870,0.0,4423680.0,0.0,40.0,3052482560.0,470315008.0,29862846464.0,233431040.0,5922252.0,1643402.0
12-04 09:38:59,34.091,15.825,48.485,0.505,0.0,1.094,0.0,33341440.0,0.0,107.0,3054034944.0,469721088.0,29857529856.0,237789184.0,5691846.0,1525519.0
12-04 09:39:00,39.053,15.976,43.364,0.845,0.0,0.761,4096.0,74113024.0,1.0,176.0,3053264896.0,468439040.0,29851942912.0,245428224.0,3625224.0,1490775.0
12-04 09:39:01,32.373,16.405,50.349,0.262,0.0,0.611,4096.0,24809472.0,1.0,105.0,3053510656.0,468226048.0,29756342272.0,340996096.0,5855969.0,1614005.0
12-04 09:39:02,33.106,15.188,51.109,0.085,0.0,0.512,0.0,2371584.0,0.0,45.0,3053117440.0,468238336.0,29780615168.0,317104128.0,3459691.0,1404681.0
12-04 09:39:03,31.904,15.952,51.201,0.086,0.0,0.858,0.0,4333568.0,0.0,38.0,3053473792.0,468258816.0,29806317568.0,291024896.0,5859665.0,1616331.0
12-04 09:39:04,31.915,15.830,51.149,0.085,0.0,1.021,0.0,4304896.0,0.0,38.0,3052158976.0,468287488.0,29831520256.0,267108352.0,3797950.0,1571282.0
12-04 09:39:05,32.442,15.876,50.992,0.0,0.0,0.690,0.0,2166784.0,0.0,21.0,3052904448.0,468316160.0,29853655040.0,244199424.0,5481090.0,1419776.0
12-04 09:39:06,32.289,14.273,52.306,0.087,0.0,1.044,0.0,4399104.0,0.0,44.0,3052789760.0,468107264.0,29856555008.0,241623040.0,3828599.0,1603104.0
12-04 09:39:07,32.572,15.313,51.184,0.085,0.0,0.846,0.0,4456448.0,0.0,43.0,3053301760.0,467861504.0,29860347904.0,237563904.0,5854853.0,1608950.0
12-04 09:39:08,30.703,15.180,53.173,0.086,0.0,0.858,0.0,2228224.0,0.0,22.0,3053936640.0,467521536.0,29860548608.0,237068288.0,3508212.0,1430844.0
12-04 09:39:09,30.350,15.090,54.220,0.0,0.0,0.341,0.0,4399104.0,0.0,39.0,3056607232.0,467308544.0,29862612992.0,232546304.0,5736672.0,1628887.0
12-04 09:39:10,32.737,14.237,52.259,0.085,0.0,0.682,0.0,2240512.0,0.0,20.0,3055063040.0,467042304.0,29863981056.0,232988672.0,3600837.0,1404259.0
12-04 09:39:11,28.731,14.151,56.261,0.172,0.0,0.686,0.0,4411392.0,0.0,43.0,3055411200.0,466817024.0,29866217472.0,230629376.0,5625483.0,1351772.0
12-04 09:39:12,6.975,3.025,90.0,0.0,0.0,0.0,0.0,2265088.0,0.0,23.0,3056439296.0,466575360.0,29852758016.0,243302400.0,162133.0,93801.0
12-04 09:39:13,0.334,0.502,99.164,0.0,0.0,0.0,0.0,212992.0,0.0,19.0,3050991616.0,466526208.0,29846953984.0,254603264.0,57619.0,5964.0
12-04 09:39:14,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051487232.0,466526208.0,29847220224.0,253841408.0,1560.0,1776.0
12-04 09:39:15,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3051487232.0,466526208.0,29847220224.0,253841408.0,12834.0,13640.0
12-04 09:39:16,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3049959424.0,466526208.0,29847224320.0,255365120.0,2928.0,4222.0
12-04 09:39:17,0.251,0.334,96.321,3.094,0.0,0.0,4096.0,124022784.0,1.0,237.0,3050213376.0,466530304.0,29847228416.0,255102976.0,4253.0,6484.0
12-04 09:39:18,0.084,0.588,91.352,7.976,0.0,0.0,8192.0,266338304.0,2.0,497.0,3050573824.0,466538496.0,29847240704.0,254722048.0,4105.0,5228.0
12-04 09:39:19,7.823,5.017,81.122,5.527,0.0,0.510,4096.0,129482752.0,1.0,241.0,3049041920.0,466542592.0,29852958720.0,250531840.0,863378.0,855754.0
12-04 09:39:20,28.719,14.273,55.976,0.086,0.0,0.946,0.0,6819840.0,0.0,37.0,3055431680.0,466280448.0,29853483008.0,243879936.0,5620024.0,1540862.0
12-04 09:39:21,36.489,16.093,45.611,0.861,0.0,0.947,4096.0,67727360.0,1.0,157.0,3055869952.0,465543168.0,29805494272.0,292167680.0,3662578.0,1561584.0
12-04 09:39:22,31.037,16.216,51.700,0.0,0.0,1.046,0.0,4390912.0,0.0,38.0,3055882240.0,465588224.0,29831598080.0,266006528.0,5981932.0,1699458.0
12-04 09:39:23,30.969,16.696,51.730,0.087,0.0,0.519,0.0,2170880.0,0.0,21.0,3056603136.0,465604608.0,29854724096.0,242143232.0,3568367.0,1523321.0
12-04 09:39:24,32.048,16.881,50.129,0.086,0.0,0.857,0.0,4399104.0,0.0,44.0,3056107520.0,465289216.0,29860126720.0,237551616.0,6038472.0,1756399.0
12-04 09:39:25,31.861,15.758,51.515,0.0,0.0,0.866,0.0,2273280.0,0.0,22.0,3055943680.0,464953344.0,29861601280.0,236576768.0,5622069.0,1534681.0
12-04 09:39:26,31.743,15.611,51.691,0.087,0.0,0.867,0.0,4382720.0,0.0,41.0,3056095232.0,464605184.0,29864128512.0,234246144.0,5967907.0,1721162.0
12-04 09:39:27,31.206,15.385,52.535,0.0,0.0,0.874,0.0,2265088.0,0.0,22.0,3058323456.0,464195584.0,29859213312.0,237342720.0,3635453.0,1547818.0
12-04 09:39:28,33.447,15.273,50.597,0.085,0.0,0.597,0.0,4444160.0,0.0,42.0,3058405376.0,463958016.0,29865603072.0,231108608.0,5905952.0,1681410.0
12-04 09:39:29,32.995,15.990,50.085,0.085,0.0,0.846,0.0,4382720.0,0.0,43.0,3058741248.0,463671296.0,29865082880.0,231579648.0,3998687.0,1735383.0
12-04 09:39:30,32.962,15.582,50.856,0.0,0.0,0.599,0.0,2310144.0,0.0,23.0,3060043776.0,463392768.0,29867855872.0,227782656.0,5677757.0,1573827.0
12-04 09:39:31,30.979,17.191,50.809,0.085,0.0,0.936,0.0,4505600.0,0.0,44.0,3060551680.0,462856192.0,29851283456.0,244383744.0,4343455.0,1708244.0
12-04 09:39:32,33.785,15.749,49.873,0.0,0.0,0.593,0.0,2183168.0,0.0,20.0,3059441664.0,462589952.0,29853663232.0,243380224.0,5203440.0,1525458.0
12-04 09:39:33,31.441,17.203,50.0,0.085,0.0,1.271,0.0,4468736.0,0.0,43.0,3060154368.0,462327808.0,29853290496.0,243302400.0,5992532.0,1741659.0
12-04 09:39:34,31.514,14.613,52.905,0.088,0.0,0.880,0.0,2445312.0,0.0,46.0,3059638272.0,462057472.0,29856583680.0,240795648.0,3550829.0,1509916.0
12-04 09:39:35,33.190,15.431,50.603,0.0,0.0,0.776,0.0,4444160.0,0.0,44.0,3059716096.0,461824000.0,29858779136.0,238755840.0,6029054.0,1755410.0
12-04 09:39:36,32.491,14.547,52.091,0.087,0.0,0.784,0.0,2244608.0,0.0,23.0,3058774016.0,461557760.0,29863600128.0,235143168.0,5726143.0,1594352.0
12-04 09:39:37,31.928,16.093,51.119,0.086,0.0,0.775,0.0,4448256.0,0.0,43.0,3060109312.0,461336576.0,29865230336.0,232398848.0,3836644.0,1655917.0
12-04 09:39:38,31.699,16.906,50.211,0.085,0.0,1.099,0.0,4141056.0,0.0,27.0,3061350400.0,461086720.0,29869674496.0,226963456.0,5840071.0,1662675.0
12-04 09:39:39,32.350,15.438,51.778,0.0,0.0,0.434,0.0,2568192.0,0.0,36.0,3062738944.0,460578816.0,29848842240.0,246915072.0,5818953.0,1645147.0
12-04 09:39:40,31.004,15.808,52.227,0.175,0.0,0.786,0.0,4321280.0,0.0,38.0,3063050240.0,460341248.0,29853700096.0,241983488.0,3860616.0,1672123.0
12-04 09:39:41,32.611,15.438,51.171,0.0,0.0,0.781,0.0,2351104.0,0.0,26.0,3062099968.0,460066816.0,29853204480.0,243703808.0,5722840.0,1590376.0
12-04 09:39:42,31.966,15.641,51.368,0.085,0.0,0.940,0.0,4415488.0,0.0,41.0,3060989952.0,459849728.0,29856612352.0,241623040.0,3987715.0,1734349.0
12-04 09:39:43,33.016,14.866,51.513,0.0,0.0,0.605,0.0,2232320.0,0.0,20.0,3060523008.0,459587584.0,29859254272.0,239710208.0,5562871.0,1502649.0
12-04 09:39:44,32.759,15.690,50.776,0.086,0.0,0.690,0.0,4456448.0,0.0,43.0,3060875264.0,459399168.0,29861855232.0,236945408.0,6038797.0,1761318.0
12-04 09:39:45,31.293,16.207,51.552,0.0,0.0,0.948,0.0,2220032.0,0.0,20.0,3061772288.0,459145216.0,29863788544.0,234369024.0,3615281.0,1543435.0
12-04 09:39:46,32.363,15.497,51.199,0.171,0.0,0.771,0.0,4427776.0,0.0,43.0,3061321728.0,458948608.0,29867786240.0,231018496.0,5981187.0,1728187.0
12-04 09:39:47,32.146,16.200,50.806,0.0,0.0,0.848,0.0,2228224.0,0.0,21.0,3061268480.0,458694656.0,29869142016.0,229969920.0,3577320.0,1519596.0
12-04 09:39:48,31.597,15.972,51.562,0.087,0.0,0.781,0.0,4489216.0,0.0,42.0,3063894016.0,458194944.0,29851283456.0,245702656.0,6026061.0,1753645.0
12-04 09:39:49,31.743,15.872,51.605,0.0,0.0,0.781,0.0,2269184.0,0.0,22.0,3062632448.0,457940992.0,29852053504.0,246448128.0,5690036.0,1572149.0
12-04 09:39:50,32.371,14.698,52.143,0.087,0.0,0.700,0.0,4390912.0,0.0,39.0,3061755904.0,457662464.0,29854691328.0,244965376.0,3884510.0,1687816.0
12-04 09:39:51,33.733,16.353,49.229,0.0,0.0,0.685,3612672.0,2428928.0,882.0,28.0,3107897344.0,460259328.0,29803225088.0,247693312.0,5726293.0,1599547.0
12-04 09:39:52,37.871,15.183,45.812,0.262,0.0,0.873,6090752.0,8851456.0,662.0,51.0,3084861440.0,462774272.0,29830701056.0,240738304.0,3948693.0,1726352.0
12-04 09:39:53,37.175,16.291,45.061,0.780,0.0,0.693,4096.0,67510272.0,1.0,159.0,3071467520.0,461795328.0,29845184512.0,240627712.0,5580393.0,1511322.0
12-04 09:39:54,30.626,13.875,46.277,8.206,0.0,1.015,8192.0,217317376.0,2.0,421.0,3074646016.0,461295616.0,29840818176.0,242315264.0,5930739.0,1703582.0
12-04 09:39:55,14.910,10.283,61.611,12.425,0.0,0.771,12288.0,267505664.0,3.0,499.0,3073929216.0,461307904.0,29854593024.0,229244928.0,2508885.0,1538332.0
12-04 09:39:56,13.672,9.802,62.683,12.898,0.0,0.946,8192.0,264241152.0,2.0,496.0,3075891200.0,460996608.0,29843595264.0,238592000.0,1546908.0,1516272.0
12-04 09:39:57,31.897,14.483,50.776,1.638,0.0,1.207,4096.0,85405696.0,1.0,216.0,3074113536.0,460517376.0,29743906816.0,340537344.0,11035434.0,1677050.0
12-04 09:39:58,33.049,15.503,50.852,0.085,0.0,0.511,0.0,2150400.0,0.0,19.0,3074142208.0,460525568.0,29768138752.0,316268544.0,3564219.0,1516333.0
12-04 09:39:59,33.218,14.879,51.211,0.0,0.0,0.692,0.0,4313088.0,0.0,38.0,3077443584.0,460554240.0,29793128448.0,287948800.0,6015428.0,1744664.0
12-04 09:40:00,31.239,16.318,51.745,0.0,0.0,0.698,0.0,2150400.0,0.0,19.0,3077488640.0,460562432.0,29816549376.0,264474624.0,5614191.0,1534594.0
12-04 09:40:01,32.247,15.180,51.801,0.0,0.0,0.772,0.0,4341760.0,0.0,41.0,3078041600.0,460587008.0,29841506304.0,238940160.0,3974542.0,1720905.0
12-04 09:40:02,32.836,14.311,51.975,0.088,0.0,0.790,0.0,2306048.0,0.0,24.0,3077271552.0,460296192.0,29844611072.0,236896256.0,5728642.0,1600600.0
12-04 09:40:03,31.088,16.235,51.900,0.173,0.0,0.604,0.0,4354048.0,0.0,42.0,3078701056.0,460005376.0,29848506368.0,231862272.0,5890110.0,1676669.0
12-04 09:40:04,33.104,15.047,51.161,0.0,0.0,0.688,0.0,2347008.0,0.0,28.0,3078615040.0,459669504.0,29846458368.0,234332160.0,3811011.0,1642686.0
12-04 09:40:05,32.224,15.324,51.576,0.0,0.0,0.876,0.0,4329472.0,0.0,37.0,3078242304.0,459382784.0,29851631616.0,229818368.0,5762055.0,1609770.0
12-04 09:40:06,31.826,16.126,51.280,0.085,0.0,0.683,0.0,5697536.0,0.0,213.0,3077627904.0,459132928.0,29855555584.0,226758656.0,3966417.0,1727394.0
12-04 09:40:07,31.850,15.445,52.094,0.0,0.0,0.611,0.0,2330624.0,0.0,22.0,3079512064.0,458502144.0,29837176832.0,243884032.0,5564657.0,1499332.0
12-04 09:40:08,32.055,16.454,50.639,0.0,0.0,0.853,0.0,4378624.0,0.0,41.0,3079376896.0,458186752.0,29839036416.0,242475008.0,6061963.0,1773625.0
12-04 09:40:09,31.791,15.938,51.328,0.171,0.0,0.771,0.0,2301952.0,0.0,26.0,3077853184.0,457867264.0,29840609280.0,242745344.0,3547676.0,1503091.0
12-04 09:40:10,31.922,16.681,50.042,0.085,0.0,1.270,0.0,4370432.0,0.0,39.0,3078221824.0,457592832.0,29844647936.0,238612480.0,6031352.0,1752560.0
12-04 09:40:11,31.895,16.497,50.761,0.0,0.0,0.846,0.0,2277376.0,0.0,23.0,3078635520.0,457297920.0,29847011328.0,236130304.0,3599980.0,1532019.0
12-04 09:40:12,31.930,15.351,51.579,0.088,0.0,1.053,0.0,4386816.0,0.0,40.0,3078070272.0,457015296.0,29850574848.0,233414656.0,6013323.0,1745861.0
12-04 09:40:13,35.320,15.026,48.705,0.086,0.0,0.864,0.0,2580480.0,0.0,33.0,3134849024.0,455684096.0,29781856256.0,246685696.0,5563560.0,1536334.0
12-04 09:40:14,34.516,15.830,48.702,0.0,0.0,0.952,0.0,4632576.0,0.0,45.0,3177934848.0,454856704.0,29742583808.0,243699712.0,4275482.0,1948207.0
12-04 09:40:15,36.163,15.874,47.199,0.085,0.0,0.679,0.0,2318336.0,0.0,27.0,3201949696.0,454266880.0,29722198016.0,240660480.0,5708234.0,1607801.0
12-04 09:40:16,32.432,16.478,50.131,0.0,0.0,0.959,0.0,2404352.0,0.0,31.0,3218812928.0,453681152.0,29702496256.0,244084736.0,5844700.0,1700517.0
12-04 09:40:17,39.707,14.729,44.444,0.086,0.0,1.034,0.0,5873664.0,0.0,62.0,3396046848.0,450195456.0,29495848960.0,276983808.0,4005260.0,1793617.0
12-04 09:40:18,58.234,11.885,29.032,0.0,0.0,0.849,0.0,2035712.0,0.0,13.0,3475169280.0,449376256.0,29450993664.0,243535872.0,3311713.0,1383097.0
12-04 09:40:19,53.012,11.102,35.284,0.086,0.0,0.516,0.0,2117632.0,0.0,14.0,3502399488.0,448937984.0,29436473344.0,231264256.0,3300683.0,1370858.0
12-04 09:40:20,32.470,16.494,50.0,0.0,0.0,1.036,0.0,2367488.0,0.0,27.0,3507302400.0,448647168.0,29436215296.0,226910208.0,8476238.0,1986511.0
12-04 09:40:21,33.156,15.200,51.022,0.089,0.0,0.533,0.0,2498560.0,0.0,34.0,3514433536.0,448045056.0,29417414656.0,239181824.0,6376624.0,1918849.0
12-04 09:40:22,33.333,15.238,50.649,0.0,0.0,0.779,0.0,2224128.0,0.0,21.0,3520745472.0,447746048.0,29418676224.0,231907328.0,3880482.0,1674261.0
12-04 09:40:23,33.304,15.917,49.827,0.087,0.0,0.865,0.0,4468736.0,0.0,41.0,3530784768.0,447418368.0,29412487168.0,228384768.0,6193016.0,1833863.0
12-04 09:40:24,33.449,15.471,50.216,0.0,0.0,0.864,0.0,5554176.0,0.0,35.0,3552059392.0,446709760.0,29373702144.0,246603776.0,5933909.0,1701050.0
12-04 09:40:25,33.072,15.096,50.873,0.087,0.0,0.873,0.0,4546560.0,0.0,47.0,3563470848.0,446337024.0,29364604928.0,244662272.0,4140055.0,1804127.0
12-04 09:40:26,32.958,15.265,50.650,0.520,0.0,0.607,0.0,25796608.0,0.0,73.0,3563331584.0,446074880.0,29364445184.0,245223424.0,5815405.0,1631665.0
12-04 09:40:27,19.023,10.111,60.326,9.769,0.0,0.771,12288.0,268439552.0,3.0,500.0,3437342720.0,446083072.0,29377069056.0,358580224.0,4051105.0,1771360.0
12-04 09:40:28,15.907,9.458,61.995,11.694,0.0,0.946,8192.0,269484032.0,2.0,492.0,3441942528.0,446091264.0,29389148160.0,341893120.0,2647494.0,1612080.0
12-04 09:40:29,28.194,13.969,54.600,2.044,0.0,1.193,0.0,90607616.0,0.0,192.0,3446874112.0,446119936.0,29410959360.0,315121664.0,9086974.0,1711004.0
12-04 09:40:30,34.305,14.751,49.828,0.086,0.0,1.029,0.0,2392064.0,0.0,32.0,3447476224.0,446169088.0,29433860096.0,291569664.0,3983488.0,1728244.0
12-04 09:40:31,31.376,16.301,51.358,0.088,0.0,0.876,0.0,4337664.0,0.0,40.0,3452014592.0,446214144.0,29460467712.0,260378624.0,6102777.0,1783139.0
12-04 09:40:32,34.192,15.464,49.485,0.0,0.0,0.859,0.0,2154496.0,0.0,19.0,3452891136.0,446230528.0,29482831872.0,237121536.0,5963043.0,1704251.0
12-04 09:40:33,35.395,15.893,47.165,0.601,0.0,0.945,4096.0,41533440.0,1.0,112.0,3456294912.0,445587456.0,29478211584.0,238981120.0,4032781.0,1754479.0
12-04 09:40:34,35.428,15.794,47.644,0.524,0.0,0.611,0.0,37650432.0,0.0,115.0,3459514368.0,445145088.0,29417988096.0,296427520.0,6045559.0,1754202.0
12-04 09:40:35,32.842,15.945,50.433,0.0,0.0,0.780,0.0,2191360.0,0.0,22.0,3466207232.0,445157376.0,29442093056.0,265617408.0,6017233.0,1735085.0
12-04 09:40:36,33.363,14.711,51.138,0.175,0.0,0.613,0.0,4313088.0,0.0,37.0,3473321984.0,445190144.0,29467811840.0,232751104.0,3962935.0,1720863.0
12-04 09:40:37,33.078,16.709,49.275,0.0,0.0,0.938,0.0,4333568.0,0.0,32.0,3477917696.0,444710912.0,29450117120.0,246329344.0,6005670.0,1725050.0
12-04 09:40:38,32.358,16.437,50.430,0.0,0.0,0.775,0.0,2396160.0,0.0,32.0,3479711744.0,444493824.0,29450096640.0,244772864.0,4089050.0,1777093.0
12-04 09:40:39,33.189,14.944,50.738,0.087,0.0,1.043,0.0,2514944.0,0.0,54.0,3479945216.0,444276736.0,29451841536.0,243011584.0,5937679.0,1699403.0
12-04 09:40:40,34.524,15.476,49.150,0.085,0.0,0.765,0.0,4452352.0,0.0,40.0,3481452544.0,444063744.0,29455949824.0,237608960.0,6158939.0,1808160.0
12-04 09:40:41,33.042,14.773,51.224,0.0,0.0,0.962,0.0,4292608.0,0.0,38.0,3485245440.0,443850752.0,29457510400.0,232468480.0,4045244.0,1755348.0
12-04 09:40:42,34.555,14.660,49.913,0.087,0.0,0.785,0.0,2404352.0,0.0,27.0,3488468992.0,443654144.0,29459832832.0,227119104.0,5936921.0,1690991.0
12-04 09:40:43,32.550,15.492,51.088,0.087,0.0,0.783,0.0,4497408.0,0.0,44.0,3488862208.0,443256832.0,29440458752.0,246497280.0,6178951.0,1846455.0
12-04 09:40:44,33.189,15.385,50.562,0.0,0.0,0.864,0.0,2228224.0,0.0,22.0,3493097472.0,443043840.0,29442338816.0,240594944.0,3759643.0,1640164.0
12-04 09:40:45,32.224,16.550,49.737,0.175,0.0,1.313,0.0,7995392.0,0.0,53.0,3503509504.0,442654720.0,29423890432.0,249020416.0,6274636.0,1856762.0
12-04 09:40:46,36.474,16.162,45.895,0.691,0.0,0.778,4096.0,57368576.0,1.0,137.0,3505176576.0,442114048.0,29429133312.0,242651136.0,3837134.0,1634659.0
12-04 09:40:47,37.925,16.497,44.218,0.765,0.0,0.595,24576.0,71528448.0,6.0,187.0,3511074816.0,441634816.0,29322858496.0,343506944.0,5876908.0,1661058.0
12-04 09:40:48,32.605,15.909,50.787,0.087,0.0,0.612,0.0,4382720.0,0.0,40.0,3518861312.0,441663488.0,29349490688.0,309059584.0,6258324.0,1850038.0
12-04 09:40:49,33.731,15.843,49.489,0.085,0.0,0.852,0.0,2203648.0,0.0,21.0,3520094208.0,441675776.0,29372039168.0,285265920.0,3866910.0,1669671.0
12-04 09:40:50,32.103,16.223,50.472,0.086,0.0,1.116,0.0,4341760.0,0.0,38.0,3519811584.0,441696256.0,29397041152.0,260526080.0,6234813.0,1861828.0
12-04 09:40:51,34.017,15.299,49.915,0.085,0.0,0.684,0.0,2179072.0,0.0,21.0,3523170304.0,441708544.0,29421223936.0,232972288.0,5534362.0,1677805.0
12-04 09:40:52,33.967,15.212,50.216,0.0,0.0,0.605,0.0,4513792.0,0.0,46.0,3521142784.0,441507840.0,29425074176.0,231350272.0,4451247.0,1788790.0
12-04 09:40:53,31.674,16.824,50.901,0.0,0.0,0.601,0.0,4104192.0,0.0,28.0,3521916928.0,441298944.0,29427539968.0,228319232.0,5776682.0,1661752.0
12-04 09:40:54,33.419,15.385,50.171,0.085,0.0,0.940,0.0,2551808.0,0.0,36.0,3522039808.0,441098240.0,29430050816.0,225886208.0,4096651.0,1798027.0
12-04 09:40:55,32.850,16.980,49.659,0.085,0.0,0.427,0.0,4218880.0,0.0,32.0,3523612672.0,440672256.0,29411291136.0,243499008.0,5964327.0,1706580.0
12-04 09:40:56,32.491,16.115,50.871,0.0,0.0,0.523,0.0,2539520.0,0.0,35.0,3523735552.0,440471552.0,29409734656.0,245133312.0,6058327.0,1808004.0
12-04 09:40:57,31.935,16.182,50.856,0.086,0.0,0.942,0.0,4132864.0,0.0,29.0,3526676480.0,440266752.0,29411749888.0,240381952.0,4091240.0,1731606.0
12-04 09:40:58,33.162,16.068,50.0,0.085,0.0,0.684,0.0,2527232.0,0.0,33.0,3527446528.0,440082432.0,29412962304.0,238583808.0,6086291.0,1777102.0
12-04 09:40:59,21.688,12.321,58.481,6.667,0.0,0.844,16384.0,254390272.0,4.0,474.0,3528687616.0,439877632.0,29407129600.0,243380224.0,3891979.0,1688248.0
12-04 09:41:00,17.021,9.362,61.787,11.149,0.0,0.681,8192.0,269533184.0,2.0,508.0,3533328384.0,439885824.0,29417967616.0,227893248.0,2670690.0,1614037.0
12-04 09:41:01,24.786,12.093,57.633,4.803,0.0,0.686,4096.0,139190272.0,1.0,265.0,3532349440.0,439705600.0,29413126144.0,233893888.0,8961912.0,1651431.0
12-04 09:41:02,32.079,17.280,49.786,0.171,0.0,0.684,0.0,4390912.0,0.0,44.0,3533844480.0,439537664.0,29417611264.0,228081664.0,4160820.0,1817813.0
12-04 09:41:03,32.671,15.903,50.562,0.0,0.0,0.864,0.0,2293760.0,0.0,21.0,3533328384.0,439341056.0,29419880448.0,226525184.0,5848206.0,1651046.0
12-04 09:41:04,33.276,16.293,49.397,0.0,0.0,1.034,0.0,4509696.0,0.0,48.0,3540439040.0,438943744.0,29401001984.0,238690304.0,6232070.0,1855126.0
12-04 09:41:05,34.612,14.663,49.872,0.0,0.0,0.853,0.0,2232320.0,0.0,24.0,3549532160.0,438665216.0,29393575936.0,237301760.0,3787507.0,1626852.0
12-04 09:41:06,32.320,15.465,51.086,0.087,0.0,1.043,0.0,4481024.0,0.0,42.0,3559407616.0,438501376.0,29395390464.0,225775616.0,6260649.0,1882300.0
12-04 09:41:07,32.456,15.702,50.877,0.088,0.0,0.877,0.0,2359296.0,0.0,27.0,3563593728.0,438099968.0,29376782336.0,240599040.0,5892001.0,1654619.0
12-04 09:41:08,33.948,16.262,49.036,0.084,0.0,0.671,0.0,4345856.0,0.0,41.0,3563945984.0,437927936.0,29380964352.0,236236800.0,4145391.0,1830209.0
12-04 09:41:09,32.785,15.398,50.692,0.087,0.0,1.038,0.0,2310144.0,0.0,22.0,3569745920.0,437719040.0,29379321856.0,232288256.0,5944055.0,1704529.0
12-04 09:41:10,34.281,15.332,49.871,0.0,0.0,0.517,0.0,4501504.0,0.0,43.0,3575828480.0,437321728.0,29363720192.0,242204672.0,4074597.0,1768191.0
12-04 09:41:11,31.966,16.496,50.513,0.0,0.0,1.026,0.0,2433024.0,0.0,53.0,3582853120.0,437121024.0,29364518912.0,234582016.0,5992329.0,1724752.0
12-04 09:41:12,32.958,15.091,51.258,0.173,0.0,0.520,0.0,4526080.0,0.0,45.0,3593519104.0,436723712.0,29346103296.0,242728960.0,6064329.0,1767698.0
12-04 09:41:13,31.732,17.067,50.086,0.086,0.0,1.029,0.0,2293760.0,0.0,23.0,3597717504.0,436531200.0,29346312192.0,238514176.0,4060649.0,1767119.0
12-04 09:41:14,32.214,16.107,50.904,0.0,0.0,0.775,0.0,4423680.0,0.0,43.0,3598815232.0,436342784.0,29349998592.0,233918464.0,6010317.0,1730606.0
12-04 09:41:15,33.420,15.371,50.604,0.0,0.0,0.604,0.0,4186112.0,0.0,30.0,3601072128.0,436166656.0,29353197568.0,228638720.0,3988112.0,1741126.0
12-04 09:41:16,32.286,16.143,50.698,0.087,0.0,0.785,0.0,2514944.0,0.0,36.0,3600023552.0,435965952.0,29355470848.0,227614720.0,6028828.0,1739750.0
12-04 09:41:17,32.902,15.371,50.777,0.173,0.0,0.777,0.0,4505600.0,0.0,45.0,3601149952.0,435544064.0,29335445504.0,246935552.0,6050861.0,1754190.0
12-04 09:41:18,33.420,15.238,50.563,0.087,0.0,0.693,0.0,2310144.0,0.0,24.0,3602325504.0,435339264.0,29336645632.0,244764672.0,3937457.0,1700089.0
12-04 09:41:19,33.017,14.138,52.328,0.086,0.0,0.431,0.0,4395008.0,0.0,41.0,3600666624.0,435138560.0,29341048832.0,242221056.0,5441434.0,1069953.0
12-04 09:41:20,32.791,11.986,55.137,0.086,0.0,0.0,20480.0,8675328.0,5.0,75.0,3600863232.0,434995200.0,29347143680.0,236072960.0,647301.0,349900.0
12-04 09:41:21,31.126,12.554,55.976,0.258,0.0,0.086,0.0,6643712.0,0.0,64.0,3601440768.0,434819072.0,29351464960.0,231350272.0,761273.0,508063.0
12-04 09:41:22,32.590,11.835,55.317,0.172,0.0,0.086,0.0,6602752.0,0.0,60.0,3601641472.0,434626560.0,29351727104.0,231079936.0,718363.0,400821.0
12-04 09:41:23,33.698,12.637,53.580,0.084,0.0,0.0,0.0,6647808.0,0.0,62.0,3602759680.0,434204672.0,29335982080.0,246128640.0,730447.0,357695.0
12-04 09:41:24,33.533,11.235,55.146,0.086,0.0,0.0,0.0,6574080.0,0.0,60.0,3603599360.0,434020352.0,29340250112.0,241205248.0,624212.0,349048.0
12-04 09:41:25,32.250,12.489,55.175,0.086,0.0,0.0,0.0,6545408.0,0.0,58.0,3606089728.0,433827840.0,29341515776.0,237641728.0,628298.0,350124.0
12-04 09:41:26,32.767,12.988,54.160,0.085,0.0,0.0,4096.0,6594560.0,1.0,63.0,3605123072.0,433651712.0,29343465472.0,236834816.0,541935.0,292568.0
12-04 09:41:27,35.843,11.805,51.668,0.599,0.0,0.086,0.0,42016768.0,0.0,139.0,3605999616.0,433156096.0,29337296896.0,242622464.0,503198.0,292721.0
12-04 09:41:28,12.594,3.920,81.902,1.585,0.0,0.0,4096.0,85053440.0,1.0,215.0,3607293952.0,432586752.0,29235875840.0,343318528.0,172888.0,118705.0
12-04 09:41:29,0.920,0.251,98.579,0.167,0.0,0.084,0.0,13209600.0,0.0,43.0,3608285184.0,432627712.0,29229867008.0,348295168.0,21668.0,37020.0
12-04 09:41:30,0.503,0.251,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3608408064.0,432627712.0,29229871104.0,348168192.0,31659.0,47639.0
12-04 09:41:31,0.753,0.418,93.311,5.518,0.0,0.0,8192.0,192405504.0,2.0,357.0,3609022464.0,432635904.0,29229883392.0,347533312.0,19850.0,35093.0
12-04 09:41:32,2.431,0.671,89.355,7.544,0.0,0.0,8192.0,269484032.0,2.0,483.0,3609505792.0,432648192.0,29229895680.0,347025408.0,220333.0,115140.0
12-04 09:41:33,8.930,2.106,87.953,0.842,0.0,0.168,4096.0,105050112.0,1.0,176.0,3618082816.0,432648192.0,29230366720.0,337977344.0,1496602.0,756456.0
12-04 09:41:34,30.823,12.121,56.277,0.0,0.0,0.779,0.0,102400.0,0.0,4.0,3622060032.0,432652288.0,29246480384.0,317882368.0,4513283.0,1893184.0
12-04 09:41:35,37.369,14.286,47.561,0.0,0.0,0.784,0.0,4198400.0,0.0,33.0,3623358464.0,432709632.0,29271646208.0,291360768.0,7134430.0,2210450.0
12-04 09:41:36,36.740,14.537,47.577,0.088,0.0,1.057,0.0,2293760.0,0.0,26.0,3627872256.0,432746496.0,29293228032.0,265228288.0,7271739.0,2285179.0
12-04 09:41:37,36.829,15.004,47.400,0.0,0.0,0.767,0.0,2154496.0,0.0,19.0,3627700224.0,432762880.0,29314416640.0,244195328.0,4919238.0,2113751.0
12-04 09:41:38,38.596,15.372,45.280,0.0,0.0,0.752,0.0,2318336.0,0.0,28.0,3636862976.0,432476160.0,29305913344.0,243822592.0,6904101.0,2083323.0
12-04 09:41:39,36.070,15.022,47.773,0.087,0.0,1.048,0.0,2351104.0,0.0,29.0,3638153216.0,432275456.0,29307400192.0,241246208.0,7094313.0,2189290.0
12-04 09:41:40,37.887,14.347,46.821,0.086,0.0,0.859,0.0,4386816.0,0.0,42.0,3643129856.0,432095232.0,29309861888.0,233988096.0,5317122.0,2304347.0
12-04 09:41:41,41.594,14.385,41.854,0.607,0.0,1.560,4096.0,65789952.0,1.0,158.0,3646189568.0,431407104.0,29302611968.0,238866432.0,7079449.0,2205510.0
12-04 09:41:42,37.359,15.639,45.960,0.261,0.0,0.782,0.0,13570048.0,0.0,52.0,3649503232.0,431284224.0,29242818560.0,295469056.0,7001909.0,2150368.0
12-04 09:41:43,36.092,15.102,47.696,0.0,0.0,1.109,0.0,2412544.0,0.0,49.0,3648933888.0,431316992.0,29265727488.0,273096704.0,7008312.0,2153475.0
12-04 09:41:44,37.303,14.886,46.935,0.088,0.0,0.788,0.0,2170880.0,0.0,21.0,3651756032.0,431357952.0,29289037824.0,246923264.0,4803395.0,2049609.0
12-04 09:41:45,34.231,15.986,48.393,0.087,0.0,1.303,0.0,4354048.0,0.0,41.0,3654643712.0,431161344.0,29289123840.0,244146176.0,7323595.0,2313968.0
12-04 09:41:46,37.586,14.914,46.552,0.0,0.0,0.948,0.0,2285568.0,0.0,26.0,3651502080.0,431173632.0,29307535360.0,228864000.0,7314125.0,2316143.0
12-04 09:41:47,36.784,15.312,46.792,0.0,0.0,1.112,0.0,2355200.0,0.0,26.0,3656953856.0,430755840.0,29285814272.0,245551104.0,6888668.0,2096477.0
12-04 09:41:48,36.317,14.802,48.107,0.086,0.0,0.688,0.0,2191360.0,0.0,21.0,3658342400.0,430551040.0,29285638144.0,244543488.0,4900125.0,2100663.0
12-04 09:41:49,38.409,14.298,46.193,0.0,0.0,1.100,0.0,2301952.0,0.0,24.0,3663077376.0,430354432.0,29286572032.0,239071232.0,6986495.0,2144314.0
12-04 09:41:50,37.394,14.721,46.785,0.169,0.0,0.931,0.0,4251648.0,0.0,36.0,3663839232.0,430194688.0,29288353792.0,236687360.0,7285128.0,2308482.0
12-04 09:41:51,36.847,15.853,46.530,0.0,0.0,0.771,0.0,2416640.0,0.0,30.0,3668340736.0,430006272.0,29289816064.0,230912000.0,7300427.0,2314972.0
12-04 09:41:52,35.917,14.901,48.148,0.086,0.0,0.947,0.0,2195456.0,0.0,20.0,3669999616.0,429813760.0,29290127360.0,229134336.0,5004146.0,2176045.0
12-04 09:41:53,38.970,13.734,46.180,0.0,0.0,1.116,0.0,2363392.0,0.0,25.0,3675881472.0,429395968.0,29267050496.0,246747136.0,6933017.0,2114397.0
12-04 09:41:54,36.045,15.753,47.175,0.0,0.0,1.027,0.0,2301952.0,0.0,24.0,3678691328.0,429203456.0,29269286912.0,241893376.0,7031617.0,2171921.0
12-04 09:41:55,37.426,15.157,46.317,0.085,0.0,1.016,0.0,4292608.0,0.0,36.0,3682664448.0,429023232.0,29271605248.0,235782144.0,7314457.0,2324041.0
12-04 09:41:56,36.073,15.398,47.664,0.087,0.0,0.779,0.0,2330624.0,0.0,29.0,3683495936.0,428847104.0,29271785472.0,234946560.0,5121269.0,2228301.0
12-04 09:41:57,37.981,14.628,46.279,0.0,0.0,1.112,0.0,2265088.0,0.0,22.0,3686789120.0,428658688.0,29272604672.0,231022592.0,6854995.0,2084000.0
12-04 09:41:58,36.615,14.940,47.755,0.0,0.0,0.691,0.0,2273280.0,0.0,25.0,3688620032.0,428441600.0,29268434944.0,233578496.0,7019787.0,2157991.0
12-04 09:41:59,38.051,15.254,45.508,0.085,0.0,1.102,0.0,4210688.0,0.0,29.0,3692572672.0,428236800.0,29268840448.0,229425152.0,7095511.0,2211228.0
12-04 09:42:00,35.567,15.120,48.024,0.0,0.0,1.289,0.0,2469888.0,0.0,36.0,3694235648.0,428048384.0,29269168128.0,227622912.0,5343513.0,2355051.0
12-04 09:42:01,37.564,15.332,46.422,0.0,0.0,0.681,0.0,2293760.0,0.0,23.0,3696967680.0,427827200.0,29267070976.0,227209216.0,6950270.0,2131319.0
12-04 09:42:02,37.770,13.656,47.277,0.086,0.0,1.210,0.0,2359296.0,0.0,29.0,3704336384.0,427397120.0,29241454592.0,245886976.0,6996922.0,2147925.0
12-04 09:42:03,37.437,15.177,46.290,0.0,0.0,1.096,0.0,2260992.0,0.0,24.0,3705094144.0,427200512.0,29242404864.0,244375552.0,6962555.0,2141802.0
12-04 09:42:04,37.253,15.021,47.039,0.086,0.0,0.601,0.0,4177920.0,0.0,30.0,3708342272.0,427016192.0,29243342848.0,240373760.0,5080789.0,2204502.0
12-04 09:42:05,36.085,16.085,46.979,0.0,0.0,0.851,0.0,2502656.0,0.0,36.0,3710459904.0,426807296.0,29238792192.0,243015680.0,7423638.0,2386455.0
12-04 09:42:06,38.161,14.484,46.748,0.0,0.0,0.607,0.0,2256896.0,0.0,20.0,3716063232.0,426598400.0,29236121600.0,240291840.0,4944262.0,2136403.0
12-04 09:42:07,36.418,14.396,48.243,0.171,0.0,0.771,0.0,2273280.0,0.0,26.0,3716427776.0,426405888.0,29235953664.0,240287744.0,2939190.0,2142094.0
12-04 09:42:08,28.535,13.463,49.365,7.451,0.0,1.185,16384.0,227475456.0,4.0,418.0,3725762560.0,426221568.0,29230379008.0,236711936.0,3965540.0,2257995.0
12-04 09:42:09,20.973,11.409,55.537,10.990,0.0,1.091,8192.0,271581184.0,2.0,482.0,3729547264.0,426020864.0,29220909056.0,242597888.0,4889592.0,2123139.0
12-04 09:42:10,26.231,11.545,54.075,7.131,0.0,1.019,4096.0,218341376.0,1.0,409.0,3736965120.0,425820160.0,29210439680.0,245850112.0,9017716.0,2121044.0
12-04 09:42:11,36.222,14.731,48.354,0.0,0.0,0.693,0.0,2260992.0,0.0,23.0,3737292800.0,425631744.0,29210955776.0,245194752.0,8940514.0,2128541.0
12-04 09:42:12,36.924,15.291,46.655,0.087,0.0,1.043,0.0,2224128.0,0.0,20.0,3739807744.0,425439232.0,29211447296.0,242380800.0,8914218.0,2095172.0
12-04 09:42:13,36.505,15.138,47.578,0.0,0.0,0.779,0.0,4419584.0,0.0,41.0,3741270016.0,425275392.0,29213224960.0,239304704.0,7428212.0,2328433.0
12-04 09:42:14,38.050,13.719,46.937,0.086,0.0,1.208,0.0,2240512.0,0.0,22.0,3745099776.0,425082880.0,29214687232.0,234205184.0,8238603.0,2169335.0
12-04 09:42:15,35.721,13.974,49.258,0.0,0.0,1.048,0.0,2379776.0,0.0,43.0,3747655680.0,424816640.0,29205123072.0,241479680.0,5701686.0,2149373.0
12-04 09:42:16,38.954,15.177,45.110,0.0,0.0,0.759,0.0,2297856.0,0.0,22.0,3744538624.0,424624128.0,29206446080.0,243466240.0,7019774.0,2169782.0
12-04 09:42:17,36.145,15.146,47.332,0.086,0.0,1.291,0.0,2195456.0,0.0,22.0,3747078144.0,424435712.0,29204869120.0,242692096.0,7082533.0,2211053.0
12-04 09:42:18,38.079,15.009,46.055,0.0,0.0,0.858,0.0,4448256.0,0.0,40.0,3749523456.0,424259584.0,29208625152.0,236666880.0,5377484.0,2353052.0
12-04 09:42:19,36.031,14.883,48.129,0.0,0.0,0.957,0.0,2224128.0,0.0,25.0,3750887424.0,424075264.0,29210017792.0,234094592.0,6945029.0,2125050.0
12-04 09:42:20,37.229,14.632,47.013,0.173,0.0,0.952,0.0,2260992.0,0.0,22.0,3752845312.0,423890944.0,29209583616.0,232755200.0,6941546.0,2138296.0
12-04 09:42:21,36.248,15.874,46.689,0.0,0.0,1.188,0.0,2240512.0,0.0,22.0,3759587328.0,423686144.0,29205159936.0,230641664.0,6954785.0,2130852.0
12-04 09:42:22,35.627,15.767,47.213,0.087,0.0,1.307,0.0,4296704.0,0.0,34.0,3766571008.0,423428096.0,29199605760.0,229470208.0,5233649.0,2275531.0
12-04 09:42:23,37.713,15.273,46.416,0.0,0.0,0.597,0.0,1273856.0,0.0,29.0,3769667584.0,423047168.0,29177765888.0,248594432.0,6945653.0,2112198.0
12-04 09:42:24,37.267,15.110,46.350,0.085,0.0,1.188,0.0,4317184.0,0.0,39.0,3774689280.0,422862848.0,29178028032.0,243494912.0,7108804.0,2233827.0
12-04 09:42:25,37.215,16.203,45.823,0.0,0.0,0.759,0.0,2371584.0,0.0,29.0,3777212416.0,422694912.0,29177974784.0,241192960.0,7309281.0,2312353.0
12-04 09:42:26,36.152,16.566,46.678,0.086,0.0,0.518,0.0,2297856.0,0.0,27.0,3781255168.0,422535168.0,29179801600.0,235483136.0,4943456.0,2121064.0
12-04 09:42:27,38.325,14.975,46.108,0.0,0.0,0.592,0.0,2232320.0,0.0,21.0,3785637888.0,422359040.0,29178183680.0,232894464.0,6946868.0,2135474.0
12-04 09:42:28,35.684,16.228,47.154,0.085,0.0,0.850,0.0,2256896.0,0.0,22.0,3788505088.0,422170624.0,29179572224.0,228827136.0,7100264.0,2212090.0
12-04 09:42:29,37.875,14.482,46.787,0.0,0.0,0.857,0.0,4452352.0,0.0,44.0,3790135296.0,421806080.0,29160804352.0,246329344.0,7459795.0,2398048.0
12-04 09:42:30,37.607,14.786,46.667,0.0,0.0,0.940,0.0,2293760.0,0.0,21.0,3790139392.0,421634048.0,29161172992.0,246128640.0,6961554.0,2123426.0
12-04 09:42:31,38.389,14.482,46.358,0.0,0.0,0.771,0.0,2199552.0,0.0,22.0,3792539648.0,421449728.0,29161820160.0,243265536.0,4893614.0,2114269.0
12-04 09:42:32,38.527,15.240,44.777,0.428,0.0,1.027,4096.0,25284608.0,1.0,71.0,3789078528.0,421249024.0,29170618368.0,238129152.0,6758017.0,2058271.0
12-04 09:42:33,36.943,16.594,44.367,0.961,0.0,1.135,4096.0,78057472.0,1.0,176.0,3786514432.0,420589568.0,29175160832.0,236810240.0,5987393.0,1926641.0
12-04 09:42:34,34.934,16.245,47.686,0.437,0.0,0.699,0.0,40288256.0,0.0,130.0,3785105408.0,420540416.0,29085691904.0,327737344.0,6224690.0,1942148.0
12-04 09:42:35,32.211,15.717,51.382,0.086,0.0,0.604,0.0,2154496.0,0.0,19.0,3784015872.0,420560896.0,29110161408.0,304336896.0,3759789.0,1707735.0
12-04 09:42:36,32.187,15.520,51.587,0.0,0.0,0.705,0.0,4194304.0,0.0,32.0,3784196096.0,420577280.0,29133631488.0,280670208.0,5924284.0,1787835.0
12-04 09:42:37,32.704,16.395,50.300,0.0,0.0,0.601,0.0,2277376.0,0.0,25.0,3784560640.0,420601856.0,29157990400.0,255922176.0,6098006.0,1890544.0
12-04 09:42:38,33.888,14.711,50.263,0.175,0.0,0.963,0.0,2211840.0,0.0,24.0,3786297344.0,420626432.0,29181489152.0,230662144.0,6198771.0,1862723.0
12-04 09:42:39,36.743,15.857,45.865,0.085,0.0,1.449,0.0,4227072.0,0.0,32.0,3770183680.0,420458496.0,29181947904.0,246484992.0,5307290.0,2283091.0
12-04 09:42:40,36.387,14.812,45.377,2.140,0.0,1.284,8192.0,127156224.0,2.0,245.0,3764760576.0,420478976.0,29202579456.0,231256064.0,7567096.0,2407564.0
12-04 09:42:41,24.361,11.158,52.811,10.562,0.0,1.107,8192.0,268439552.0,2.0,488.0,3663388672.0,420487168.0,29216165888.0,319033344.0,6137780.0,2321893.0
12-04 09:42:42,25.913,10.960,53.866,8.326,0.0,0.935,4096.0,243748864.0,1.0,455.0,3634855936.0,420495360.0,29229821952.0,333901824.0,6534765.0,2269085.0
12-04 09:42:43,38.075,15.265,45.794,0.0,0.0,0.867,0.0,2162688.0,0.0,19.0,3632250880.0,420466688.0,29245763584.0,320593920.0,7243524.0,2245910.0
12-04 09:42:44,37.577,14.311,46.971,0.088,0.0,1.054,0.0,2170880.0,0.0,21.0,3636613120.0,420478976.0,29267034112.0,294948864.0,7222556.0,2227666.0
12-04 09:42:45,39.172,13.891,46.247,0.0,0.0,0.690,0.0,2158592.0,0.0,19.0,3637346304.0,420487168.0,29289717760.0,271523840.0,7243833.0,2252099.0
12-04 09:42:46,38.046,14.396,46.444,0.086,0.0,1.028,0.0,4087808.0,0.0,26.0,3639291904.0,420519936.0,29313351680.0,245911552.0,5334743.0,2304836.0
12-04 09:42:47,37.803,15.138,46.107,0.0,0.0,0.952,0.0,2617344.0,0.0,56.0,3645394944.0,420343808.0,29314142208.0,239194112.0,7526677.0,2395719.0
12-04 09:42:48,36.600,15.785,46.487,0.0,0.0,1.127,0.0,2326528.0,0.0,24.0,3649679360.0,420040704.0,29304995840.0,244359168.0,7577172.0,2426145.0
12-04 09:42:49,37.177,15.404,46.472,0.086,0.0,0.861,0.0,2277376.0,0.0,23.0,3651547136.0,419835904.0,29304786944.0,242905088.0,7344486.0,2290125.0
12-04 09:42:50,37.739,14.522,46.522,0.087,0.0,1.130,0.0,2273280.0,0.0,23.0,3655208960.0,419643392.0,29305098240.0,239124480.0,7253513.0,2262186.0
12-04 09:42:51,37.831,14.859,46.114,0.0,0.0,1.196,0.0,2224128.0,0.0,22.0,3661873152.0,419364864.0,29294952448.0,242884608.0,5336895.0,2315952.0
12-04 09:42:52,38.619,15.090,45.098,0.085,0.0,1.108,0.0,2273280.0,0.0,23.0,3667144704.0,419151872.0,29295898624.0,236879872.0,7289620.0,2264012.0
12-04 09:42:53,37.392,15.199,46.546,0.0,0.0,0.864,0.0,4399104.0,0.0,39.0,3670532096.0,418787328.0,29280894976.0,248860672.0,7656127.0,2493546.0
12-04 09:42:54,39.618,13.988,45.265,0.087,0.0,1.043,0.0,2322432.0,0.0,31.0,3674042368.0,418594816.0,29281337344.0,245100544.0,5385615.0,2337491.0
12-04 09:42:55,37.759,14.828,46.293,0.086,0.0,1.034,0.0,2281472.0,0.0,23.0,3679277056.0,418381824.0,29281619968.0,239796224.0,7291934.0,2284397.0
12-04 09:42:56,37.896,14.799,46.621,0.0,0.0,0.684,0.0,2187264.0,0.0,22.0,3682639872.0,418160640.0,29281492992.0,236781568.0,7332429.0,2310139.0
12-04 09:42:57,39.481,14.199,45.455,0.0,0.0,0.866,0.0,2318336.0,0.0,22.0,3687862272.0,417861632.0,29272776704.0,240574464.0,5120678.0,2188084.0
12-04 09:42:58,37.780,15.921,45.181,0.086,0.0,1.033,0.0,4268032.0,0.0,32.0,3692044288.0,417644544.0,29275447296.0,233938944.0,7554341.0,2403868.0
12-04 09:42:59,42.980,15.245,40.052,0.689,0.0,1.034,339968.0,56700928.0,22.0,153.0,3699429376.0,416935936.0,29216485376.0,286224384.0,7433330.0,2358113.0
12-04 09:43:00,38.783,14.435,45.913,0.0,0.0,0.870,0.0,2338816.0,0.0,27.0,3701960704.0,416968704.0,29238292480.0,261853184.0,7565066.0,2434426.0
12-04 09:43:01,38.687,13.817,46.546,0.086,0.0,0.864,0.0,2187264.0,0.0,23.0,3704283136.0,416993280.0,29259931648.0,237867008.0,7236802.0,2234386.0
12-04 09:43:02,37.854,15.107,45.923,0.086,0.0,1.030,0.0,2314240.0,0.0,26.0,3710058496.0,416677888.0,29247873024.0,244465664.0,5275123.0,2272447.0
12-04 09:43:03,38.103,13.879,46.983,0.086,0.0,0.948,0.0,2260992.0,0.0,21.0,3714584576.0,416473088.0,29247840256.0,240177152.0,7177719.0,2227165.0
12-04 09:43:04,38.220,15.0,45.763,0.0,0.0,1.017,0.0,2224128.0,0.0,24.0,3715776512.0,416251904.0,29247651840.0,239394816.0,7379776.0,2322300.0
12-04 09:43:05,37.747,15.821,45.658,0.0,0.0,0.774,0.0,4300800.0,0.0,35.0,3722194944.0,416038912.0,29248385024.0,232456192.0,7484621.0,2374587.0
12-04 09:43:06,37.631,14.721,47.125,0.0,0.0,0.523,0.0,2363392.0,0.0,28.0,3726741504.0,415825920.0,29247897600.0,228610048.0,5710264.0,2520078.0
12-04 09:43:07,37.478,15.112,46.632,0.086,0.0,0.691,0.0,2351104.0,0.0,25.0,3731910656.0,415387648.0,29227040768.0,244736000.0,7322439.0,2289767.0
12-04 09:43:08,39.229,14.623,45.184,0.088,0.0,0.876,4096.0,13291520.0,1.0,46.0,3735928832.0,415207424.0,29234999296.0,232939520.0,7286829.0,2279404.0
12-04 09:43:09,41.603,16.027,40.409,0.767,0.0,1.194,0.0,68386816.0,0.0,168.0,3747131392.0,414294016.0,29143408640.0,314241024.0,7300170.0,2297177.0
12-04 09:43:10,38.455,14.323,46.267,0.0,0.0,0.955,0.0,2273280.0,0.0,24.0,3745185792.0,414310400.0,29165588480.0,293990400.0,5291980.0,2288286.0
12-04 09:43:11,37.760,15.017,46.267,0.0,0.0,0.955,0.0,2158592.0,0.0,19.0,3749904384.0,414318592.0,29187907584.0,266944512.0,7348429.0,2312615.0
12-04 09:43:12,36.646,13.397,47.277,1.556,0.0,1.124,16384.0,103186432.0,4.0,172.0,3758829568.0,414343168.0,29206929408.0,238972928.0,3255949.0,2282955.0
12-04 09:43:13,25.612,11.801,51.486,10.140,0.0,0.962,4096.0,263327744.0,1.0,485.0,3763412992.0,414130176.0,29200334848.0,241197056.0,4303976.0,2484595.0
12-04 09:43:14,25.378,11.681,53.529,8.235,0.0,1.176,8192.0,257785856.0,2.0,474.0,3770777600.0,413921280.0,29193744384.0,240631808.0,4932870.0,2291097.0
12-04 09:43:15,37.457,15.052,46.626,0.0,0.0,0.865,0.0,2265088.0,0.0,23.0,3775954944.0,413708288.0,29193854976.0,235556864.0,9681680.0,2284333.0
12-04 09:43:16,38.335,14.310,46.487,0.0,0.0,0.867,0.0,2220032.0,0.0,21.0,3778347008.0,413462528.0,29191143424.0,236122112.0,7227292.0,2202238.0
12-04 09:43:17,39.913,13.450,45.677,0.0,0.0,0.961,0.0,2273280.0,0.0,24.0,3788472320.0,413130752.0,29177925632.0,239546368.0,9139359.0,2216666.0
12-04 09:43:18,36.513,15.611,46.921,0.0,0.0,0.954,0.0,2256896.0,0.0,21.0,3791081472.0,412930048.0,29178032128.0,237031424.0,7479225.0,2368856.0
12-04 09:43:19,38.210,15.663,45.181,0.172,0.0,0.775,0.0,4640768.0,0.0,77.0,3794108416.0,412741632.0,29180063744.0,232161280.0,7713299.0,2507115.0
12-04 09:43:20,37.511,14.693,46.932,0.0,0.0,0.864,0.0,2244608.0,0.0,21.0,3795406848.0,412532736.0,29181992960.0,229142528.0,7320351.0,2308079.0
12-04 09:43:21,39.316,14.786,45.299,0.0,0.0,0.598,0.0,2322432.0,0.0,23.0,3801657344.0,412090368.0,29159796736.0,245530624.0,7184788.0,2201602.0
12-04 09:43:22,37.040,14.886,46.935,0.088,0.0,1.051,0.0,2240512.0,0.0,22.0,3807219712.0,411897856.0,29157720064.0,242237440.0,7306664.0,2313304.0
12-04 09:43:23,38.058,15.206,45.790,0.086,0.0,0.859,0.0,2228224.0,0.0,20.0,3810263040.0,411701248.0,29160431616.0,236679168.0,7319396.0,2299639.0
12-04 09:43:24,37.403,15.047,46.432,0.0,0.0,1.118,0.0,2240512.0,0.0,22.0,3812683776.0,411500544.0,29160247296.0,234643456.0,5322828.0,2311627.0
12-04 09:43:25,38.749,14.422,45.873,0.174,0.0,0.782,0.0,4399104.0,0.0,41.0,3818201088.0,411320320.0,29162291200.0,227262464.0,7732408.0,2519946.0
12-04 09:43:26,40.435,13.304,45.391,0.0,0.0,0.870,0.0,2326528.0,0.0,23.0,3824226304.0,410890240.0,29140123648.0,243834880.0,7359691.0,2304319.0
12-04 09:43:27,36.930,14.737,47.807,0.0,0.0,0.526,0.0,2269184.0,0.0,23.0,3828908032.0,410681344.0,29141028864.0,238456832.0,7228672.0,2252849.0
12-04 09:43:28,37.778,15.214,45.812,0.0,0.0,1.197,65536.0,2187264.0,4.0,20.0,3835723776.0,410476544.0,29140078592.0,232796160.0,5597631.0,2252465.0
12-04 09:43:29,39.100,14.187,45.761,0.087,0.0,0.865,0.0,2342912.0,0.0,30.0,3838586880.0,410222592.0,29134020608.0,236244992.0,7060365.0,2356263.0
12-04 09:43:30,37.565,15.544,45.941,0.0,0.0,0.950,0.0,2244608.0,0.0,21.0,3841724416.0,410021888.0,29134536704.0,232792064.0,7241117.0,2235943.0
12-04 09:43:31,37.489,16.482,44.919,0.085,0.0,1.025,0.0,4386816.0,0.0,38.0,3851681792.0,409587712.0,29111812096.0,245993472.0,7595662.0,2427210.0
12-04 09:43:32,38.468,14.716,45.697,0.0,0.0,1.119,0.0,2367488.0,0.0,28.0,3853475840.0,409391104.0,29112508416.0,243699712.0,5566075.0,2436933.0
12-04 09:43:33,37.337,15.231,46.562,0.0,0.0,0.870,0.0,2244608.0,0.0,20.0,3856596992.0,409198592.0,29112946688.0,240332800.0,7411429.0,2167254.0
12-04 09:43:34,37.733,12.014,49.831,0.254,0.0,0.169,0.0,10059776.0,0.0,74.0,3868798976.0,408920064.0,29098377216.0,242978816.0,3878205.0,887543.0
12-04 09:43:35,41.021,12.0,46.128,0.766,0.0,0.085,4096.0,54157312.0,1.0,152.0,3868422144.0,408367104.0,29101174784.0,241111040.0,1805199.0,769036.0
12-04 09:43:36,43.333,10.940,44.615,1.026,0.0,0.085,4096.0,70057984.0,1.0,203.0,3872411648.0,407801856.0,28990857216.0,348004352.0,2534462.0,861644.0
12-04 09:43:37,39.657,10.129,49.614,0.258,0.0,0.343,0.0,6549504.0,0.0,65.0,3877986304.0,407863296.0,29015265280.0,317960192.0,1943785.0,848563.0
12-04 09:43:38,35.546,11.004,53.275,0.087,0.0,0.087,0.0,6451200.0,0.0,59.0,3877150720.0,407920640.0,29041033216.0,292970496.0,1515774.0,709963.0
12-04 09:43:39,32.558,11.800,55.556,0.086,0.0,0.0,0.0,6479872.0,0.0,58.0,3877371904.0,407973888.0,29068210176.0,265519104.0,510909.0,460525.0
12-04 09:43:40,32.769,13.548,53.599,0.085,0.0,0.0,0.0,6451200.0,0.0,57.0,3877511168.0,408023040.0,29094686720.0,238854144.0,495380.0,332289.0
12-04 09:43:41,32.906,12.137,54.786,0.085,0.0,0.085,0.0,6578176.0,0.0,62.0,3878133760.0,407900160.0,29100584960.0,232456192.0,496041.0,333674.0
12-04 09:43:42,33.133,12.103,54.592,0.172,0.0,0.0,0.0,6512640.0,0.0,59.0,3877429248.0,407764992.0,29105950720.0,227930112.0,505437.0,342221.0
12-04 09:43:43,32.794,12.436,54.600,0.170,0.0,0.0,0.0,6668288.0,0.0,65.0,3878625280.0,407396352.0,29087178752.0,245874688.0,495783.0,332926.0
12-04 09:43:44,22.881,9.237,63.051,4.746,0.0,0.085,8192.0,97095680.0,2.0,209.0,3859869696.0,407416832.0,29102551040.0,249237504.0,990504.0,489189.0
12-04 09:43:45,7.628,0.922,75.943,15.339,0.0,0.168,4096.0,268435456.0,1.0,471.0,3833634816.0,407425024.0,29103878144.0,274137088.0,1822948.0,736359.0
12-04 09:43:46,12.636,1.841,74.895,10.628,0.0,0.0,8192.0,234467328.0,2.0,396.0,3792162816.0,407441408.0,29103890432.0,315580416.0,1955659.0,813701.0
12-04 09:43:47,37.976,11.159,50.433,0.260,0.0,0.173,0.0,6463488.0,0.0,63.0,3645632512.0,407470080.0,29130567680.0,435404800.0,2259965.0,972325.0
12-04 09:43:48,40.121,11.785,48.007,0.0,0.0,0.087,0.0,5140480.0,0.0,58.0,3651829760.0,407511040.0,29155328000.0,404406272.0,2166472.0,937791.0
12-04 09:43:49,38.685,11.358,49.616,0.171,0.0,0.171,0.0,6488064.0,0.0,60.0,3656818688.0,407556096.0,29180010496.0,374689792.0,2260514.0,972491.0
12-04 09:43:50,39.267,11.158,49.319,0.085,0.0,0.170,0.0,6463488.0,0.0,57.0,3657789440.0,407584768.0,29204332544.0,349368320.0,2266488.0,995579.0
12-04 09:43:51,39.003,10.911,49.828,0.086,0.0,0.172,0.0,6725632.0,0.0,88.0,3659448320.0,407617536.0,29229621248.0,322387968.0,2278064.0,988780.0
12-04 09:43:52,39.747,10.970,48.945,0.169,0.0,0.169,0.0,6475776.0,0.0,58.0,3659042816.0,407666688.0,29255643136.0,296722432.0,2260777.0,982613.0
12-04 09:43:53,40.306,11.224,48.214,0.0,0.0,0.255,0.0,6467584.0,0.0,57.0,3667603456.0,407707648.0,29280251904.0,263512064.0,2261281.0,979379.0
12-04 09:43:54,40.017,11.760,47.970,0.169,0.0,0.085,0.0,4313088.0,0.0,38.0,3678777344.0,407732224.0,29303685120.0,228880384.0,2109596.0,915429.0
12-04 09:43:55,40.763,10.593,48.220,0.169,0.0,0.254,0.0,6815744.0,0.0,67.0,3682377728.0,407322624.0,29283115008.0,246259712.0,2231992.0,975777.0
12-04 09:43:56,40.241,10.920,48.581,0.172,0.0,0.086,0.0,6467584.0,0.0,57.0,3689869312.0,407162880.0,29285277696.0,236765184.0,2253859.0,989580.0
12-04 09:43:57,39.053,11.750,48.859,0.085,0.0,0.254,0.0,6488064.0,0.0,61.0,3690016768.0,406994944.0,29287444480.0,234618880.0,2254937.0,982530.0
12-04 09:43:58,38.303,11.140,50.043,0.086,0.0,0.428,0.0,6561792.0,0.0,60.0,3693060096.0,406822912.0,29290446848.0,228745216.0,2268801.0,986162.0
12-04 09:43:59,39.509,10.998,49.239,0.169,0.0,0.085,0.0,6688768.0,0.0,64.0,3698507776.0,406433792.0,29269004288.0,245129216.0,2259248.0,982974.0
12-04 09:44:00,39.948,10.354,49.525,0.0,0.0,0.173,0.0,4452352.0,0.0,46.0,3705331712.0,406245376.0,29267886080.0,239611904.0,2123656.0,916282.0
12-04 09:44:01,36.815,9.661,52.219,1.218,0.0,0.087,4096.0,52658176.0,1.0,176.0,3705815040.0,405794816.0,29263470592.0,243994624.0,2295368.0,1007009.0
12-04 09:44:02,17.417,1.917,76.917,3.583,0.0,0.167,143360.0,124420096.0,35.0,248.0,3711401984.0,405258240.0,29215944704.0,286470144.0,1814059.0,752988.0
12-04 09:44:03,10.539,1.577,87.137,0.581,0.0,0.166,0.0,29282304.0,0.0,74.0,3719483392.0,405254144.0,29123928064.0,370409472.0,1808844.0,750854.0
12-04 09:44:04,7.293,0.419,92.288,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3731894272.0,405254144.0,29123928064.0,357998592.0,1815912.0,746770.0
12-04 09:44:05,8.333,0.333,91.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3742703616.0,405254144.0,29123928064.0,347189248.0,1820619.0,751140.0
12-04 09:44:06,7.987,0.166,91.514,0.0,0.0,0.333,0.0,24576.0,0.0,1.0,3745574912.0,405254144.0,29123928064.0,344317952.0,1832126.0,761156.0
12-04 09:44:07,7.923,0.417,91.493,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3749511168.0,405254144.0,29123928064.0,340381696.0,1822058.0,748948.0
12-04 09:44:08,29.826,11.304,58.087,0.0,0.0,0.783,0.0,69632.0,0.0,2.0,3752775680.0,405254144.0,29137170432.0,323874816.0,5282733.0,2274545.0
12-04 09:44:09,39.610,14.419,45.123,0.0,0.0,0.848,0.0,2187264.0,0.0,22.0,3759718400.0,405262336.0,29159424000.0,294670336.0,5571262.0,2455000.0
12-04 09:44:10,38.287,14.423,46.678,0.0,0.0,0.612,0.0,2162688.0,0.0,20.0,3761872896.0,405270528.0,29180497920.0,271433728.0,7657501.0,2497405.0
12-04 09:44:11,39.123,15.133,44.884,0.0,0.0,0.860,0.0,2154496.0,0.0,19.0,3768967168.0,405278720.0,29202075648.0,242753536.0,7668929.0,2508856.0
12-04 09:44:12,39.451,14.837,44.597,0.0,0.0,1.115,0.0,2256896.0,0.0,20.0,3774222336.0,405086208.0,29202391040.0,237375488.0,5676174.0,2523943.0
12-04 09:44:13,38.580,14.799,45.680,0.171,0.0,0.770,0.0,2277376.0,0.0,25.0,3782676480.0,404889600.0,29201489920.0,230019072.0,7846965.0,2582030.0
12-04 09:44:14,39.913,13.565,45.826,0.0,0.0,0.696,0.0,2367488.0,0.0,27.0,3787681792.0,404484096.0,29182406656.0,244502528.0,7681627.0,2496758.0
12-04 09:44:15,39.417,14.739,44.816,0.0,0.0,1.028,0.0,4198400.0,0.0,30.0,3788795904.0,404258816.0,29180567552.0,245452800.0,7868897.0,2599174.0
12-04 09:44:16,39.264,13.409,46.275,0.0,0.0,1.052,0.0,2228224.0,0.0,22.0,3791118336.0,404037632.0,29178359808.0,245559296.0,7769981.0,2553145.0
12-04 09:44:17,39.280,14.408,45.111,0.086,0.0,1.115,0.0,2342912.0,0.0,23.0,3798020096.0,403853312.0,29178400768.0,238800896.0,7712841.0,2516672.0
12-04 09:44:18,39.896,13.731,45.423,0.0,0.0,0.950,0.0,2265088.0,0.0,25.0,3801300992.0,403644416.0,29177417728.0,236711936.0,7757494.0,2546708.0
12-04 09:44:19,39.334,14.505,45.051,0.085,0.0,1.024,0.0,2158592.0,0.0,17.0,3811373056.0,403357696.0,29169446912.0,234897408.0,7791445.0,2570411.0
12-04 09:44:20,39.292,14.162,45.509,0.086,0.0,0.950,0.0,2408448.0,0.0,29.0,3820015616.0,403152896.0,29169606656.0,226299904.0,6382982.0,2598115.0
12-04 09:44:21,37.940,14.592,44.549,1.717,0.0,1.202,8192.0,111923200.0,2.0,207.0,3824496640.0,402915328.0,29163454464.0,228208640.0,7125026.0,2515737.0
12-04 09:44:22,30.983,13.403,45.170,9.051,0.0,1.393,8192.0,268791808.0,2.0,415.0,3825557504.0,402751488.0,29163839488.0,226926592.0,4410375.0,2923625.0
12-04 09:44:23,29.532,12.0,51.404,6.383,0.0,0.681,4096.0,197918720.0,1.0,344.0,3832987648.0,402563072.0,29156323328.0,227201024.0,7289619.0,2459246.0
12-04 09:44:24,41.681,13.465,43.825,0.0,0.0,1.029,0.0,2330624.0,0.0,27.0,3842600960.0,402182144.0,29135814656.0,238477312.0,9544066.0,2434584.0
12-04 09:44:25,38.046,15.596,45.330,0.086,0.0,0.943,0.0,2277376.0,0.0,23.0,3843977216.0,401985536.0,29135380480.0,237731840.0,9816374.0,2563311.0
12-04 09:44:26,39.677,15.123,44.180,0.0,0.0,1.020,0.0,2248704.0,0.0,25.0,3853860864.0,401727488.0,29125976064.0,237510656.0,7627726.0,2474780.0
12-04 09:44:27,39.363,14.470,45.134,0.086,0.0,0.947,0.0,2293760.0,0.0,21.0,3859226624.0,401547264.0,29126823936.0,231477248.0,7733229.0,2556216.0
12-04 09:44:28,38.729,13.577,46.823,0.0,0.0,0.870,0.0,2240512.0,0.0,25.0,3865915392.0,401276928.0,29115543552.0,236339200.0,7878223.0,2616801.0
12-04 09:44:29,39.755,13.222,45.797,0.0,0.0,1.226,0.0,2289664.0,0.0,21.0,3870228480.0,401096704.0,29118238720.0,229511168.0,5725108.0,2542174.0
12-04 09:44:30,40.406,14.455,44.041,0.085,0.0,1.014,0.0,2244608.0,0.0,24.0,3878375424.0,400809984.0,29104353280.0,235536384.0,7715664.0,2540869.0
12-04 09:44:31,38.865,14.359,45.916,0.086,0.0,0.774,0.0,2310144.0,0.0,23.0,3880906752.0,400621568.0,29102518272.0,235028480.0,7766076.0,2558591.0
12-04 09:44:32,38.997,15.973,43.925,0.0,0.0,1.105,0.0,2195456.0,0.0,22.0,3886960640.0,400424960.0,29104451584.0,227237888.0,7799290.0,2575779.0
12-04 09:44:33,39.187,14.014,45.329,0.0,0.0,1.471,0.0,2441216.0,0.0,28.0,3892916224.0,400039936.0,29083123712.0,242995200.0,7758900.0,2553057.0
12-04 09:44:34,39.093,14.286,45.509,0.0,0.0,1.112,0.0,1933312.0,0.0,20.0,3893813248.0,399847424.0,29083230208.0,242184192.0,7719514.0,2539120.0
12-04 09:44:35,40.376,14.371,44.311,0.0,0.0,0.941,0.0,2256896.0,0.0,23.0,3901345792.0,399663104.0,29081661440.0,236404736.0,7748530.0,2563743.0
12-04 09:44:36,40.086,13.793,44.914,0.086,0.0,1.121,0.0,2248704.0,0.0,20.0,3906662400.0,399478784.0,29081976832.0,230957056.0,7768089.0,2552846.0
12-04 09:44:37,39.661,14.322,45.169,0.085,0.0,0.763,0.0,2379776.0,0.0,29.0,3914018816.0,399089664.0,29061853184.0,244113408.0,7814561.0,2574820.0
12-04 09:44:38,40.638,13.719,44.780,0.0,0.0,0.863,0.0,2207744.0,0.0,22.0,3917627392.0,398913536.0,29061734400.0,240799744.0,5737868.0,2551588.0
12-04 09:44:39,39.179,14.457,44.910,0.0,0.0,1.454,0.0,2314240.0,0.0,27.0,3923165184.0,398725120.0,29061419008.0,235765760.0,7704461.0,2531251.0
12-04 09:44:40,39.607,14.970,44.739,0.0,0.0,0.684,0.0,2187264.0,0.0,23.0,3929890816.0,398536704.0,29062262784.0,228384768.0,7801706.0,2590033.0
12-04 09:44:41,38.879,14.655,45.345,0.086,0.0,1.034,0.0,2162688.0,0.0,19.0,3939483648.0,398303232.0,29052112896.0,229175296.0,7853965.0,2611150.0
12-04 09:44:42,38.660,14.089,46.048,0.0,0.0,1.203,0.0,2179072.0,0.0,22.0,3946483712.0,397918208.0,29029904384.0,244768768.0,7785336.0,2568090.0
12-04 09:44:43,39.383,14.361,45.286,0.088,0.0,0.881,0.0,2195456.0,0.0,24.0,3954438144.0,397733888.0,29030260736.0,236642304.0,7729673.0,2546165.0
12-04 09:44:44,37.467,14.864,47.054,0.0,0.0,0.616,0.0,2170880.0,0.0,20.0,3959676928.0,397541376.0,29031124992.0,230731776.0,7220598.0,2377877.0
12-04 09:44:45,31.818,16.783,50.175,0.0,0.0,1.224,0.0,4210688.0,0.0,34.0,3959504896.0,397361152.0,29035331584.0,226877440.0,6209942.0,2153373.0
12-04 09:44:46,32.765,16.553,49.915,0.085,0.0,0.683,0.0,2289664.0,0.0,27.0,3960594432.0,397021184.0,29015728128.0,245731328.0,6467829.0,2169362.0
12-04 09:44:47,32.061,17.388,49.958,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,3961720832.0,396845056.0,29016387584.0,244121600.0,5953527.0,1904235.0
12-04 09:44:48,33.130,15.652,50.609,0.0,0.0,0.609,0.0,2179072.0,0.0,21.0,3962310656.0,396660736.0,29019623424.0,240480256.0,5920518.0,1883529.0
12-04 09:44:49,31.255,17.229,50.216,0.173,0.0,1.126,0.0,4251648.0,0.0,38.0,3960770560.0,396500992.0,29023481856.0,238321664.0,4217523.0,2041174.0
12-04 09:44:50,35.751,15.700,47.611,0.0,0.0,0.939,0.0,2297856.0,0.0,28.0,3961884672.0,396328960.0,29024419840.0,236441600.0,6828451.0,2279782.0
12-04 09:44:51,39.533,14.533,45.242,0.087,0.0,0.606,0.0,2154496.0,0.0,19.0,3971203072.0,396156928.0,29024276480.0,227438592.0,8012612.0,2631596.0
12-04 09:44:52,39.582,14.821,44.289,0.0,0.0,1.308,0.0,2174976.0,0.0,24.0,3902255104.0,395960320.0,29020217344.0,300642304.0,8034805.0,2625530.0
12-04 09:44:53,38.549,15.035,42.395,2.972,0.0,1.049,8192.0,148254720.0,2.0,260.0,3717341184.0,395968512.0,29039222784.0,466542592.0,8195541.0,2748351.0
12-04 09:44:54,26.230,12.597,51.079,9.146,0.0,0.949,8192.0,270536704.0,2.0,453.0,3725860864.0,395976704.0,29050986496.0,446251008.0,4778852.0,2662886.0
12-04 09:44:55,31.008,12.521,48.908,6.387,0.0,1.176,4096.0,211857408.0,1.0,426.0,3738861568.0,396017664.0,29068529664.0,415666176.0,11316614.0,2678446.0
12-04 09:44:56,39.776,15.013,44.176,0.0,0.0,1.035,0.0,2154496.0,0.0,19.0,3697852416.0,396038144.0,29091368960.0,433815552.0,5853018.0,2581993.0
12-04 09:44:57,39.877,13.292,45.775,0.088,0.0,0.968,0.0,2162688.0,0.0,19.0,3703660544.0,396054528.0,29110120448.0,409239552.0,7964184.0,2603402.0
12-04 09:44:58,40.155,14.789,44.024,0.086,0.0,0.946,0.0,2162688.0,0.0,20.0,3700187136.0,396070912.0,29134049280.0,388767744.0,8068210.0,2675341.0
12-04 09:44:59,39.722,14.918,44.406,0.0,0.0,0.954,0.0,2158592.0,0.0,20.0,3699863552.0,396095488.0,29155962880.0,367153152.0,8009969.0,2662237.0
12-04 09:45:00,39.688,14.298,44.974,0.0,0.0,1.040,0.0,2162688.0,0.0,19.0,3702751232.0,396111872.0,29174853632.0,345358336.0,8097949.0,2681173.0
12-04 09:45:01,40.738,14.837,43.225,0.086,0.0,1.115,0.0,2203648.0,0.0,21.0,3715530752.0,396144640.0,29198135296.0,309264384.0,5983714.0,2615677.0
12-04 09:45:02,39.298,15.325,44.264,0.086,0.0,1.027,0.0,2162688.0,0.0,19.0,3722317824.0,396173312.0,29218865152.0,281718784.0,8121780.0,2709514.0
12-04 09:45:03,40.189,15.921,42.857,0.0,0.0,1.033,0.0,2158592.0,0.0,19.0,3721908224.0,396103680.0,29227520000.0,273543168.0,8141070.0,2716042.0
12-04 09:45:04,38.797,14.996,44.987,0.0,0.0,1.221,0.0,2162688.0,0.0,19.0,3724398592.0,396115968.0,29250191360.0,248369152.0,8133100.0,2706348.0
12-04 09:45:05,40.034,14.605,44.072,0.0,0.0,1.289,0.0,2195456.0,0.0,21.0,3737939968.0,395890688.0,29247205376.0,238039040.0,8070542.0,2665248.0
12-04 09:45:06,39.310,15.517,43.966,0.0,0.0,1.207,0.0,2162688.0,0.0,21.0,3742781440.0,395624448.0,29240123392.0,240545792.0,8141342.0,2731007.0
12-04 09:45:07,40.172,15.172,43.793,0.086,0.0,0.776,0.0,2191360.0,0.0,22.0,3753721856.0,395415552.0,29239750656.0,230187008.0,8161908.0,2720557.0
12-04 09:45:08,39.757,14.149,44.878,0.0,0.0,1.215,0.0,2211840.0,0.0,24.0,3759218688.0,394977280.0,29219565568.0,245313536.0,7947394.0,2610736.0
12-04 09:45:09,40.188,15.102,43.686,0.085,0.0,0.939,0.0,2162688.0,0.0,21.0,3768696832.0,394743808.0,29215580160.0,240054272.0,8199510.0,2745121.0
12-04 09:45:10,39.847,15.378,43.840,0.0,0.0,0.935,0.0,2162688.0,0.0,19.0,3774656512.0,394534912.0,29215920128.0,233963520.0,5863609.0,2559922.0
12-04 09:45:11,40.396,14.987,43.755,0.0,0.0,0.861,0.0,2117632.0,0.0,18.0,3783045120.0,394317824.0,29214810112.0,226902016.0,8001087.0,2651775.0
12-04 09:45:12,39.123,14.474,45.614,0.0,0.0,0.789,0.0,2093056.0,0.0,20.0,3787849728.0,393875456.0,29194027008.0,243322880.0,7960042.0,2634189.0
12-04 09:45:13,39.292,15.458,44.128,0.086,0.0,1.036,0.0,2174976.0,0.0,21.0,3798548480.0,393576448.0,29184241664.0,242708480.0,8078494.0,2652700.0
12-04 09:45:14,39.813,15.874,43.294,0.085,0.0,0.934,0.0,2187264.0,0.0,26.0,3801788416.0,393330688.0,29179142144.0,244813824.0,8169407.0,2740765.0
12-04 09:45:15,40.258,14.163,44.549,0.0,0.0,1.030,0.0,2162688.0,0.0,21.0,3807932416.0,393084928.0,29172953088.0,245104640.0,7916883.0,2611225.0
12-04 09:45:16,40.307,14.432,44.492,0.0,0.0,0.769,0.0,2158592.0,0.0,21.0,3814641664.0,392863744.0,29169426432.0,242143232.0,7959937.0,2615243.0
12-04 09:45:17,40.476,14.286,43.793,0.085,0.0,1.361,0.0,2170880.0,0.0,23.0,3819872256.0,392613888.0,29162856448.0,243732480.0,6052724.0,2673170.0
12-04 09:45:18,40.552,14.409,44.176,0.0,0.0,0.863,0.0,2158592.0,0.0,20.0,3826601984.0,392368128.0,29156274176.0,243830784.0,8090387.0,2689578.0
12-04 09:45:19,39.363,14.556,45.306,0.086,0.0,0.689,0.0,2080768.0,0.0,16.0,3831209984.0,392134656.0,29152092160.0,243638272.0,8080371.0,2690320.0
12-04 09:45:20,43.287,15.404,40.275,0.344,0.0,0.688,4096.0,37756928.0,1.0,99.0,3834855424.0,391753728.0,29156630528.0,235835392.0,8125748.0,2703277.0
12-04 09:45:21,45.232,14.523,38.495,0.875,0.0,0.875,4096.0,67260416.0,1.0,153.0,3843231744.0,390963200.0,29140406272.0,244473856.0,8074120.0,2698479.0
12-04 09:45:22,40.850,14.310,43.799,0.173,0.0,0.867,0.0,23035904.0,0.0,81.0,3847626752.0,391004160.0,29059612672.0,320831488.0,8197583.0,2750050.0
12-04 09:45:23,39.792,14.619,44.550,0.087,0.0,0.952,0.0,2162688.0,0.0,19.0,3854663680.0,391036928.0,29082636288.0,290738176.0,4107950.0,2726954.0
12-04 09:45:24,39.483,14.828,44.483,0.086,0.0,1.121,0.0,2211840.0,0.0,22.0,3863945216.0,391061504.0,29104193536.0,259874816.0,5725378.0,2768548.0
12-04 09:45:25,32.681,13.191,49.362,4.170,0.0,0.596,4096.0,120709120.0,1.0,235.0,3874050048.0,391090176.0,29119602688.0,234332160.0,5856941.0,2585479.0
12-04 09:45:26,12.901,2.698,71.164,12.901,0.0,0.337,16384.0,263446528.0,4.0,450.0,3876880384.0,391102464.0,29124415488.0,226676736.0,3546482.0,2011722.0
12-04 09:45:27,19.440,5.518,66.214,8.149,0.0,0.679,4096.0,204038144.0,1.0,354.0,3886858240.0,390909952.0,29109182464.0,232124416.0,10277896.0,2120644.0
12-04 09:45:28,41.552,14.224,43.621,0.086,0.0,0.517,0.0,2097152.0,0.0,22.0,3894501376.0,390516736.0,29088231424.0,245825536.0,5593178.0,2453009.0
12-04 09:45:29,37.011,16.855,44.831,0.0,0.0,1.303,0.0,143360.0,0.0,8.0,3907276800.0,390320128.0,29085339648.0,236138496.0,10512947.0,2840449.0
12-04 09:45:30,41.745,13.345,43.884,0.086,0.0,0.941,0.0,2056192.0,0.0,16.0,3921100800.0,389926912.0,29061812224.0,246235136.0,10446842.0,2886130.0
12-04 09:45:31,38.014,16.438,43.921,0.0,0.0,1.627,0.0,126976.0,0.0,6.0,3926552576.0,389726208.0,29061263360.0,241532928.0,11067562.0,3202453.0
12-04 09:45:32,40.339,14.492,44.153,0.0,0.0,1.017,0.0,2043904.0,0.0,17.0,3929612288.0,389525504.0,29060280320.0,239656960.0,5475416.0,2369261.0
12-04 09:45:33,39.702,13.672,45.662,0.0,0.0,0.964,0.0,122880.0,0.0,6.0,3937447936.0,389324800.0,29058854912.0,233447424.0,10464335.0,2866043.0
12-04 09:45:34,38.298,14.096,46.631,0.089,0.0,0.887,0.0,2166784.0,0.0,21.0,3944075264.0,389144576.0,29057482752.0,228372480.0,8421599.0,2861807.0
12-04 09:45:35,39.914,14.592,44.635,0.0,0.0,0.858,0.0,2170880.0,0.0,21.0,3947696128.0,388771840.0,29036445696.0,246161408.0,8259656.0,2794285.0
12-04 09:45:36,39.898,15.516,43.308,0.085,0.0,1.194,0.0,2179072.0,0.0,21.0,3956453376.0,388640768.0,29037064192.0,236916736.0,8221073.0,2772164.0
12-04 09:45:37,39.726,15.068,44.264,0.0,0.0,0.942,0.0,2191360.0,0.0,20.0,3961380864.0,388456448.0,29037191168.0,232046592.0,8194919.0,2772569.0
12-04 09:45:38,40.034,15.636,43.729,0.0,0.0,0.601,0.0,2166784.0,0.0,21.0,3962454016.0,388263936.0,29038624768.0,229732352.0,7854474.0,2588314.0
12-04 09:45:39,39.157,15.491,44.320,0.086,0.0,0.947,0.0,2048000.0,0.0,15.0,3973410816.0,387837952.0,29012955136.0,244871168.0,8073965.0,2687004.0
12-04 09:45:40,41.731,14.482,43.016,0.0,0.0,0.771,0.0,2150400.0,0.0,19.0,3980500992.0,387637248.0,29012193280.0,238743552.0,7909857.0,2608100.0
12-04 09:45:41,40.258,14.592,44.464,0.0,0.0,0.687,0.0,2170880.0,0.0,21.0,3986411520.0,387444736.0,29012082688.0,233136128.0,6318446.0,2682590.0
12-04 09:45:42,39.435,15.483,43.969,0.086,0.0,1.027,0.0,2174976.0,0.0,21.0,3990261760.0,387264512.0,29012570112.0,228978688.0,7733346.0,2672214.0
12-04 09:45:43,40.253,15.021,43.882,0.0,0.0,0.844,0.0,2166784.0,0.0,21.0,4005281792.0,386875392.0,28989730816.0,237187072.0,8080799.0,2699138.0
12-04 09:45:44,41.010,14.726,43.236,0.086,0.0,0.942,0.0,3325952.0,0.0,18.0,4011581440.0,386674688.0,28986515456.0,234303488.0,8210991.0,2780460.0
12-04 09:45:45,37.979,15.941,44.861,0.087,0.0,1.132,0.0,2211840.0,0.0,20.0,4018896896.0,386494464.0,28984881152.0,228802560.0,8028609.0,2662253.0
12-04 09:45:46,41.116,14.077,43.691,0.0,0.0,1.116,0.0,2162688.0,0.0,22.0,4025085952.0,386113536.0,28963983360.0,243892224.0,8145162.0,2753101.0
12-04 09:45:47,39.190,14.729,44.875,0.0,0.0,1.206,0.0,2166784.0,0.0,22.0,4033179648.0,385929216.0,28963418112.0,236548096.0,8071977.0,2704354.0
12-04 09:45:48,40.857,14.611,43.395,0.087,0.0,1.050,0.0,2162688.0,0.0,21.0,4039753728.0,385757184.0,28964179968.0,229384192.0,8074330.0,2687293.0
12-04 09:45:49,40.105,13.660,45.184,0.0,0.0,1.051,8192.0,2191360.0,1.0,28.0,4040101888.0,385576960.0,28963749888.0,229646336.0,8099891.0,2676829.0
12-04 09:45:50,38.481,14.582,45.815,0.0,0.0,1.122,0.0,2158592.0,0.0,21.0,4045357056.0,385200128.0,28943007744.0,245510144.0,7571750.0,2558405.0
12-04 09:45:51,32.162,15.378,51.318,0.0,0.0,1.142,0.0,2150400.0,0.0,19.0,4045672448.0,385007616.0,28944322560.0,244072448.0,6100199.0,2148227.0
12-04 09:45:52,32.641,16.450,49.957,0.087,0.0,0.866,0.0,4227072.0,0.0,37.0,4046012416.0,384806912.0,28943921152.0,244334592.0,6269789.0,2089669.0
12-04 09:45:53,32.726,16.753,49.740,0.0,0.0,0.781,57344.0,2277376.0,5.0,25.0,4046401536.0,384630784.0,28945522688.0,242520064.0,4215659.0,2061142.0
12-04 09:45:54,31.885,16.594,50.565,0.087,0.0,0.869,0.0,2183168.0,0.0,24.0,4046061568.0,384425984.0,28946907136.0,241680384.0,5946118.0,1915914.0
12-04 09:45:55,34.399,16.681,47.882,0.432,0.0,0.605,4096.0,37187584.0,1.0,93.0,4046733312.0,384004096.0,28938665984.0,249671680.0,1909766.0,1916295.0
12-04 09:45:56,34.117,17.755,46.214,0.609,0.0,1.305,0.0,50905088.0,0.0,130.0,4045631488.0,383664128.0,28880908288.0,308871168.0,3247948.0,2020875.0
12-04 09:45:57,38.004,15.236,43.433,2.627,0.0,0.701,8192.0,150634496.0,2.0,271.0,4051984384.0,383676416.0,28898873344.0,284540928.0,6081211.0,2721200.0
12-04 09:45:58,29.002,13.941,47.246,8.606,0.0,1.205,8192.0,265261056.0,2.0,452.0,3964727296.0,383688704.0,28914126848.0,356532224.0,7322808.0,2824757.0
12-04 09:45:59,30.796,12.598,49.081,6.212,0.0,1.312,4096.0,206225408.0,1.0,413.0,3746734080.0,383696896.0,28929355776.0,559288320.0,9585862.0,2816809.0
12-04 09:46:00,38.806,15.101,44.688,0.088,0.0,1.317,0.0,2187264.0,0.0,24.0,3743404032.0,383717376.0,28951678976.0,540274688.0,8131551.0,2647006.0
12-04 09:46:01,40.155,15.305,43.766,0.086,0.0,0.688,0.0,2150400.0,0.0,19.0,3724742656.0,383746048.0,28972560384.0,538025984.0,10294028.0,2676685.0
12-04 09:46:02,39.029,14.224,45.447,0.0,0.0,1.301,0.0,2158592.0,0.0,19.0,3727519744.0,383770624.0,28994088960.0,513695744.0,10423793.0,2807465.0
12-04 09:46:03,40.173,14.545,44.069,0.0,0.0,1.212,0.0,2150400.0,0.0,19.0,3726622720.0,383795200.0,29014892544.0,493764608.0,10414752.0,2824196.0
12-04 09:46:04,38.489,15.554,45.079,0.0,0.0,0.879,0.0,2158592.0,0.0,20.0,3727900672.0,383807488.0,29034549248.0,472817664.0,8362287.0,2757256.0
12-04 09:46:05,39.246,16.195,43.445,0.086,0.0,1.028,0.0,2158592.0,0.0,19.0,3733700608.0,383811584.0,29056069632.0,445493248.0,8439068.0,2849615.0
12-04 09:46:06,39.654,15.325,43.896,0.087,0.0,1.039,0.0,2174976.0,0.0,21.0,3739443200.0,383827968.0,29078253568.0,417550336.0,8428472.0,2809883.0
12-04 09:46:07,39.270,15.725,44.049,0.0,0.0,0.956,0.0,2195456.0,0.0,22.0,3741413376.0,383844352.0,29098201088.0,395616256.0,8404852.0,2794562.0
12-04 09:46:08,40.069,11.882,47.528,0.087,0.0,0.434,0.0,4308992.0,0.0,39.0,3745345536.0,383897600.0,29121564672.0,368267264.0,5255916.0,1500430.0
12-04 09:46:09,39.341,11.352,48.960,0.087,0.0,0.260,0.0,6488064.0,0.0,59.0,3750227968.0,383926272.0,29147332608.0,337588224.0,2866786.0,1252546.0
12-04 09:46:10,40.499,11.866,47.291,0.0,0.0,0.344,0.0,4333568.0,0.0,41.0,3757961216.0,383938560.0,29169745920.0,307429376.0,4416439.0,1166816.0
12-04 09:46:11,40.051,12.245,47.364,0.170,0.0,0.170,0.0,6434816.0,0.0,54.0,3766194176.0,383963136.0,29195128832.0,273788928.0,2853447.0,1241082.0
12-04 09:46:12,39.096,11.990,48.566,0.174,0.0,0.174,0.0,6463488.0,0.0,59.0,3777159168.0,384008192.0,29219246080.0,238661632.0,2864667.0,1236951.0
12-04 09:46:13,39.311,10.954,49.205,0.177,0.0,0.353,0.0,6488064.0,0.0,60.0,3786104832.0,383778816.0,29213790208.0,235401216.0,2869981.0,1244690.0
12-04 09:46:14,38.792,11.384,49.562,0.0,0.0,0.263,4096.0,6471680.0,1.0,60.0,3799171072.0,383545344.0,29208248320.0,228110336.0,2881204.0,1235142.0
12-04 09:46:15,39.877,11.569,48.291,0.088,0.0,0.175,0.0,4313088.0,0.0,40.0,3811209216.0,383168512.0,29188165632.0,236531712.0,2715867.0,1176575.0
12-04 09:46:16,38.656,11.955,49.040,0.087,0.0,0.262,0.0,6459392.0,0.0,59.0,3823697920.0,382812160.0,29169876992.0,242688000.0,2869317.0,1234912.0
12-04 09:46:17,38.394,11.033,50.221,0.177,0.0,0.177,0.0,6467584.0,0.0,59.0,3832664064.0,382509056.0,29157486592.0,246415360.0,2868800.0,1251343.0
12-04 09:46:18,40.571,11.159,47.837,0.173,0.0,0.260,0.0,9490432.0,0.0,69.0,3841110016.0,382377984.0,29159845888.0,235741184.0,2848307.0,1230090.0
12-04 09:46:19,43.365,11.362,44.319,0.694,0.0,0.260,0.0,50360320.0,0.0,135.0,3849805824.0,381763584.0,29147963392.0,239542272.0,2712035.0,1173579.0
12-04 09:46:20,44.291,11.332,42.734,1.125,0.0,0.519,4096.0,72736768.0,1.0,193.0,3865247744.0,380899328.0,29018206208.0,354721792.0,2896690.0,1249373.0
12-04 09:46:21,39.773,11.189,48.427,0.262,0.0,0.350,4096.0,17596416.0,1.0,107.0,3862450176.0,380964864.0,29041074176.0,334585856.0,2857285.0,1256989.0
12-04 09:46:22,38.607,12.898,48.323,0.0,0.0,0.172,0.0,6230016.0,0.0,45.0,3873292288.0,381009920.0,29063122944.0,301649920.0,2736051.0,1170976.0
12-04 09:46:23,39.806,12.092,47.573,0.088,0.0,0.441,0.0,4526080.0,0.0,50.0,3880685568.0,381071360.0,29088587776.0,268730368.0,2857792.0,1245376.0
12-04 09:46:24,39.226,11.082,49.340,0.176,0.0,0.176,0.0,6488064.0,0.0,63.0,3886276608.0,381132800.0,29111283712.0,240381952.0,2883785.0,1253409.0
12-04 09:46:25,37.663,12.031,49.695,0.174,0.0,0.436,0.0,6471680.0,0.0,58.0,3893891072.0,380973056.0,29115637760.0,228573184.0,2867331.0,1267753.0
12-04 09:46:26,41.059,11.632,47.049,0.087,0.0,0.174,0.0,6467584.0,0.0,60.0,3904675840.0,380645376.0,29097340928.0,236412928.0,2885038.0,1242053.0
12-04 09:46:27,44.100,11.370,44.100,0.086,0.0,0.345,262144.0,4325376.0,64.0,46.0,3919855616.0,380092416.0,29045846016.0,273281024.0,2752044.0,1249093.0
12-04 09:46:28,33.162,11.942,54.639,0.172,0.0,0.086,0.0,6467584.0,0.0,62.0,3102642176.0,380162048.0,29073117184.0,1063153664.0,790996.0,439103.0
12-04 09:46:29,19.983,7.430,66.610,5.892,0.0,0.085,12288.0,127713280.0,3.0,280.0,3102355456.0,380211200.0,29090365440.0,1046142976.0,296801.0,158849.0
12-04 09:46:30,0.167,0.502,83.779,15.552,0.0,0.0,20480.0,271675392.0,5.0,402.0,3102785536.0,380235776.0,29091045376.0,1045008384.0,1991.0,2692.0
12-04 09:46:31,11.036,4.212,76.748,7.919,0.0,0.084,4096.0,175304704.0,1.0,315.0,3101618176.0,380256256.0,29101334528.0,1035866112.0,308359.0,173051.0
12-04 09:46:32,32.277,11.644,55.908,0.086,0.0,0.086,0.0,6492160.0,0.0,63.0,3101159424.0,380334080.0,29127049216.0,1010532352.0,443735.0,238969.0
12-04 09:46:33,32.202,11.575,56.136,0.087,0.0,0.0,0.0,6443008.0,0.0,62.0,3101073408.0,380391424.0,29154951168.0,982659072.0,441555.0,235063.0
12-04 09:46:34,31.757,13.514,54.561,0.169,0.0,0.0,0.0,6467584.0,0.0,63.0,3101589504.0,380432384.0,29181997056.0,955056128.0,454956.0,249690.0
12-04 09:46:35,32.186,12.134,55.508,0.172,0.0,0.0,0.0,6512640.0,0.0,63.0,3103531008.0,380477440.0,29210169344.0,924897280.0,460752.0,254751.0
12-04 09:46:36,31.670,12.220,56.024,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,3103408128.0,380522496.0,29236690944.0,898453504.0,442211.0,235122.0
12-04 09:46:37,31.606,12.263,55.872,0.173,0.0,0.086,0.0,6455296.0,0.0,58.0,3103252480.0,380551168.0,29262819328.0,872452096.0,453686.0,247555.0
12-04 09:46:38,30.368,12.318,57.143,0.086,0.0,0.086,0.0,6451200.0,0.0,57.0,3103784960.0,380571648.0,29288837120.0,845881344.0,22999.0,24345.0
12-04 09:46:39,29.923,11.350,58.555,0.172,0.0,0.0,0.0,8597504.0,0.0,76.0,3105218560.0,380624896.0,29318508544.0,814723072.0,4395.0,5659.0
12-04 09:46:40,32.014,12.565,55.422,0.0,0.0,0.0,0.0,5586944.0,0.0,56.0,3105230848.0,380665856.0,29345726464.0,787451904.0,31986.0,32818.0
12-04 09:46:41,32.815,13.644,52.418,0.950,0.0,0.173,4096.0,61059072.0,1.0,160.0,3107241984.0,380809216.0,29420810240.0,710213632.0,4949.0,6677.0
12-04 09:46:42,33.136,12.797,53.475,0.508,0.0,0.085,8192.0,35926016.0,2.0,125.0,3109642240.0,380940288.0,29395283968.0,733208576.0,3069.0,3393.0
12-04 09:46:43,30.717,13.055,55.887,0.171,0.0,0.171,0.0,6455296.0,0.0,58.0,3107651584.0,381014016.0,29424373760.0,706035712.0,620983.0,587794.0
12-04 09:46:44,31.538,16.838,50.684,0.0,0.0,0.940,0.0,2162688.0,0.0,19.0,3109097472.0,381030400.0,29445099520.0,683847680.0,3712163.0,1745329.0
12-04 09:46:45,32.383,16.321,50.518,0.0,0.0,0.777,0.0,4214784.0,0.0,32.0,3109011456.0,381071360.0,29473243136.0,655749120.0,6059836.0,1915088.0
12-04 09:46:46,33.709,17.504,47.314,0.607,0.0,0.867,0.0,48537600.0,0.0,115.0,3110866944.0,381145088.0,29537484800.0,589578240.0,6158925.0,1951625.0
12-04 09:46:47,37.371,16.667,44.502,0.859,0.0,0.601,4096.0,73019392.0,1.0,169.0,3112779776.0,381255680.0,29521903616.0,603136000.0,6428843.0,2101420.0
12-04 09:46:48,31.752,16.997,50.302,0.173,0.0,0.777,0.0,15360000.0,0.0,61.0,3112349696.0,381308928.0,29541003264.0,584413184.0,5906124.0,1838147.0
12-04 09:46:49,30.915,16.667,51.295,0.0,0.0,1.123,0.0,2166784.0,0.0,20.0,3112386560.0,381321216.0,29564407808.0,560959488.0,6115703.0,1944317.0
12-04 09:46:50,31.529,16.838,50.945,0.0,0.0,0.687,0.0,2158592.0,0.0,19.0,3112574976.0,381329408.0,29587423232.0,537747456.0,6006365.0,1895982.0
12-04 09:46:51,31.616,15.808,51.790,0.087,0.0,0.699,0.0,2232320.0,0.0,23.0,3111677952.0,381366272.0,29611888640.0,514142208.0,5983032.0,1879518.0
12-04 09:46:52,31.043,16.435,51.652,0.0,0.0,0.870,0.0,2158592.0,0.0,19.0,3113545728.0,381394944.0,29634191360.0,489943040.0,6037778.0,1892724.0
12-04 09:46:53,31.196,16.118,51.733,0.087,0.0,0.867,0.0,4198400.0,0.0,35.0,3113496576.0,381423616.0,29660147712.0,464007168.0,6162456.0,1965532.0
12-04 09:46:54,31.483,15.611,52.212,0.087,0.0,0.607,0.0,2269184.0,0.0,25.0,3114561536.0,381431808.0,29683167232.0,439914496.0,6224705.0,1968870.0
12-04 09:46:55,32.560,15.808,50.687,0.086,0.0,0.859,0.0,2154496.0,0.0,19.0,3114958848.0,381452288.0,29707063296.0,415600640.0,6339507.0,2077553.0
12-04 09:46:56,32.441,16.973,49.833,0.0,0.0,0.753,0.0,2150400.0,0.0,19.0,3116765184.0,381472768.0,29730578432.0,390258688.0,5993888.0,1885515.0
12-04 09:46:57,32.991,15.812,50.256,0.085,0.0,0.855,0.0,2158592.0,0.0,19.0,3116085248.0,381489152.0,29754408960.0,367091712.0,5978196.0,1878985.0
12-04 09:46:58,31.429,16.537,51.429,0.0,0.0,0.606,0.0,3756032.0,0.0,26.0,3115171840.0,381509632.0,29780111360.0,342282240.0,5944097.0,1857101.0
12-04 09:46:59,31.969,16.113,50.810,0.085,0.0,1.023,0.0,2367488.0,0.0,36.0,3116634112.0,381538304.0,29802881024.0,318021632.0,4330003.0,2060676.0
12-04 09:47:00,32.084,15.606,51.351,0.0,0.0,0.959,0.0,2195456.0,0.0,22.0,3118555136.0,381546496.0,29826396160.0,292577280.0,2235515.0,2020602.0
12-04 09:47:01,32.208,15.844,50.823,0.087,0.0,1.039,0.0,2162688.0,0.0,20.0,3118465024.0,381554688.0,29850144768.0,268910592.0,4100348.0,1844352.0
12-04 09:47:02,31.771,15.278,52.083,0.0,0.0,0.868,0.0,2150400.0,0.0,19.0,3119357952.0,381558784.0,29873078272.0,245080064.0,9804356.0,1837940.0
12-04 09:47:03,33.020,15.569,50.642,0.086,0.0,0.684,0.0,2166784.0,0.0,19.0,3120807936.0,381325312.0,29875220480.0,241721344.0,7957391.0,1828350.0
12-04 09:47:04,31.250,17.466,50.086,0.0,0.0,1.199,0.0,4227072.0,0.0,37.0,3120979968.0,381079552.0,29877088256.0,239927296.0,6164783.0,1978538.0
12-04 09:47:05,31.542,16.638,50.780,0.173,0.0,0.867,0.0,2269184.0,0.0,26.0,3122388992.0,380829696.0,29872959488.0,242896896.0,8615494.0,2190688.0
12-04 09:47:06,23.896,11.775,60.173,3.636,0.0,0.519,20480.0,167923712.0,5.0,351.0,3120148480.0,380850176.0,29890949120.0,227127296.0,3206873.0,1448856.0
12-04 09:47:07,24.654,14.792,50.173,9.170,0.0,1.211,12288.0,263421952.0,3.0,503.0,3120308224.0,380620800.0,29889019904.0,229126144.0,5624218.0,2378397.0
12-04 09:47:08,16.595,11.522,59.157,11.694,0.0,1.032,12288.0,268435456.0,3.0,490.0,3118915584.0,380391424.0,29881499648.0,238268416.0,1928512.0,1873515.0
12-04 09:47:09,29.177,14.805,53.333,1.558,0.0,1.126,0.0,82968576.0,0.0,168.0,3122192384.0,380153856.0,29882716160.0,234012672.0,13116438.0,1773008.0
12-04 09:47:10,31.379,16.466,51.034,0.086,0.0,1.034,0.0,2293760.0,0.0,27.0,3122282496.0,379949056.0,29884637184.0,232206336.0,6323158.0,2078088.0
12-04 09:47:11,31.962,16.452,50.985,0.0,0.0,0.600,0.0,2170880.0,0.0,21.0,3121094656.0,379748352.0,29887352832.0,230879232.0,5893196.0,1806669.0
12-04 09:47:12,31.239,16.867,51.205,0.086,0.0,0.602,0.0,2162688.0,0.0,21.0,3122794496.0,379523072.0,29889777664.0,226979840.0,5977334.0,1887170.0
12-04 09:47:13,33.020,15.870,50.341,0.0,0.0,0.768,0.0,2158592.0,0.0,19.0,3123757056.0,379043840.0,29871738880.0,244535296.0,6063417.0,1903571.0
12-04 09:47:14,30.689,16.914,51.264,0.087,0.0,1.046,0.0,4259840.0,0.0,39.0,3124154368.0,378810368.0,29874589696.0,241520640.0,6039568.0,1932514.0
12-04 09:47:15,30.635,16.449,52.045,0.0,0.0,0.870,0.0,2273280.0,0.0,25.0,3122917376.0,378552320.0,29874700288.0,242905088.0,6374982.0,2079208.0
12-04 09:47:16,32.596,16.511,50.043,0.085,0.0,0.766,4096.0,2179072.0,1.0,24.0,3121876992.0,378322944.0,29876350976.0,242524160.0,6298674.0,2046917.0
12-04 09:47:17,32.122,17.498,49.620,0.0,0.0,0.761,0.0,2166784.0,0.0,21.0,3123228672.0,378097664.0,29877833728.0,239915008.0,5967864.0,1849807.0
12-04 09:47:18,31.129,16.138,52.205,0.088,0.0,0.441,0.0,2150400.0,0.0,19.0,3122950144.0,377913344.0,29880770560.0,237441024.0,5931638.0,1847326.0
12-04 09:47:19,32.710,15.888,50.467,0.0,0.0,0.935,0.0,2154496.0,0.0,19.0,3123671040.0,377683968.0,29880717312.0,237002752.0,5989981.0,1871911.0
12-04 09:47:20,31.818,17.324,49.914,0.086,0.0,0.858,0.0,4091904.0,0.0,28.0,3120357376.0,377470976.0,29887537152.0,233709568.0,6020758.0,1904211.0
12-04 09:47:21,30.644,17.253,50.901,0.0,0.0,1.202,0.0,2277376.0,0.0,28.0,3121217536.0,377266176.0,29889011712.0,231579648.0,6363798.0,2062112.0
12-04 09:47:22,32.449,16.182,50.342,0.086,0.0,0.942,0.0,2281472.0,0.0,27.0,3121438720.0,377061376.0,29889863680.0,230711296.0,6366088.0,2081832.0
12-04 09:47:23,32.449,15.668,50.856,0.086,0.0,0.942,0.0,2195456.0,0.0,23.0,3120906240.0,376844288.0,29891670016.0,229654528.0,5968599.0,1873106.0
12-04 09:47:24,31.647,16.981,50.600,0.0,0.0,0.772,0.0,2162688.0,0.0,22.0,3120627712.0,376647680.0,29895380992.0,226418688.0,5991679.0,1868442.0
12-04 09:47:25,31.935,16.438,50.514,0.0,0.0,1.113,0.0,2162688.0,0.0,22.0,3122450432.0,376209408.0,29875531776.0,244883456.0,5996444.0,1873672.0
12-04 09:47:26,32.048,15.853,50.900,0.0,0.0,1.200,0.0,2154496.0,0.0,19.0,3123441664.0,376000512.0,29877182464.0,242450432.0,5993172.0,1881971.0
12-04 09:47:27,30.644,16.824,51.159,0.172,0.0,1.202,0.0,4210688.0,0.0,36.0,3120295936.0,375799808.0,29882097664.0,240881664.0,6133538.0,1957921.0
12-04 09:47:28,31.588,16.996,50.472,0.0,0.0,0.944,0.0,2273280.0,0.0,25.0,3120197632.0,375578624.0,29883088896.0,240209920.0,6364716.0,2067905.0
12-04 09:47:29,32.171,15.955,51.264,0.0,0.0,0.610,0.0,2158592.0,0.0,21.0,3120148480.0,375336960.0,29882032128.0,241557504.0,6246754.0,2018043.0
12-04 09:47:30,31.315,16.522,51.298,0.0,0.0,0.865,0.0,2158592.0,0.0,19.0,3119513600.0,375091200.0,29884620800.0,239849472.0,5990675.0,1873062.0
12-04 09:47:31,31.961,15.412,51.839,0.0,0.0,0.788,0.0,2158592.0,0.0,21.0,3119071232.0,374849536.0,29886898176.0,238256128.0,6020151.0,1872737.0
12-04 09:47:32,32.241,16.293,50.776,0.0,0.0,0.690,0.0,2166784.0,0.0,19.0,3120017408.0,374611968.0,29888610304.0,235835392.0,5860212.0,1815147.0
12-04 09:47:33,31.547,16.595,50.821,0.086,0.0,0.951,0.0,4202496.0,0.0,36.0,3120861184.0,374411264.0,29890912256.0,232890368.0,5987058.0,1870453.0
12-04 09:47:34,31.196,17.331,50.347,0.0,0.0,1.127,0.0,2158592.0,0.0,19.0,3119775744.0,374169600.0,29895192576.0,229937152.0,6353852.0,2069331.0
12-04 09:47:35,31.542,16.205,51.560,0.0,0.0,0.693,0.0,2289664.0,0.0,28.0,3120513024.0,373960704.0,29897531392.0,227069952.0,6447737.0,2130665.0
12-04 09:47:36,32.879,15.758,50.341,0.085,0.0,0.937,0.0,2166784.0,0.0,21.0,3122667520.0,373477376.0,29876514816.0,246415360.0,6055242.0,1896188.0
12-04 09:47:37,31.741,16.638,50.597,0.0,0.0,1.024,0.0,2154496.0,0.0,19.0,3121512448.0,373243904.0,29880369152.0,243949568.0,3941677.0,1865678.0
12-04 09:47:38,31.897,15.345,51.724,0.086,0.0,0.948,0.0,2166784.0,0.0,21.0,3120951296.0,373039104.0,29882834944.0,242249728.0,1895533.0,1842205.0
12-04 09:47:39,25.256,14.761,51.365,7.594,0.0,1.024,16384.0,256872448.0,4.0,487.0,3121201152.0,372813824.0,29879173120.0,245886976.0,4363937.0,2166454.0
12-04 09:47:40,17.532,11.404,58.638,11.319,0.0,1.106,12288.0,268496896.0,3.0,508.0,3120218112.0,372830208.0,29893521408.0,232505344.0,1895555.0,1857253.0
12-04 09:47:41,24.615,12.735,56.752,4.872,0.0,1.026,8192.0,154308608.0,2.0,296.0,3120697344.0,372600832.0,29890854912.0,234921984.0,7843852.0,1771484.0
12-04 09:47:42,31.547,16.335,51.253,0.0,0.0,0.864,0.0,2154496.0,0.0,19.0,3120422912.0,372363264.0,29893988352.0,232300544.0,7938000.0,1830751.0
12-04 09:47:43,31.338,16.373,51.408,0.0,0.0,0.880,0.0,4198400.0,0.0,34.0,3122073600.0,372129792.0,29897363456.0,227508224.0,8108954.0,1887916.0
12-04 09:47:44,31.136,16.479,51.258,0.087,0.0,1.041,0.0,2285568.0,0.0,27.0,3119230976.0,371908608.0,29901316096.0,226619392.0,8396630.0,2077544.0
12-04 09:47:45,32.361,16.137,50.558,0.086,0.0,0.858,0.0,2183168.0,0.0,25.0,3121516544.0,371466240.0,29881262080.0,244830208.0,7962315.0,1833883.0
12-04 09:47:46,31.070,16.536,51.697,0.0,0.0,0.696,0.0,2203648.0,0.0,20.0,3120463872.0,371232768.0,29883928576.0,243449856.0,5856036.0,1799017.0
12-04 09:47:47,32.222,16.239,50.684,0.0,0.0,0.855,0.0,2154496.0,0.0,19.0,3122761728.0,371019776.0,29883998208.0,241295360.0,7988272.0,1846466.0
12-04 09:47:48,31.830,16.132,50.737,0.087,0.0,1.214,0.0,4190208.0,0.0,34.0,3120726016.0,370802688.0,29889597440.0,237948928.0,5987649.0,1849731.0
12-04 09:47:49,32.738,15.986,50.340,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,3120058368.0,370606080.0,29892059136.0,236351488.0,6316597.0,2059644.0
12-04 09:47:50,31.791,15.938,51.243,0.0,0.0,1.028,0.0,2277376.0,0.0,27.0,3120586752.0,370413568.0,29894238208.0,233836544.0,6534856.0,2167808.0
12-04 09:47:51,31.512,16.909,50.640,0.171,0.0,0.769,4096.0,5681152.0,1.0,31.0,3120496640.0,370200576.0,29895208960.0,233168896.0,6011301.0,1882837.0
12-04 09:47:52,36.766,16.936,44.511,0.936,0.0,0.851,8192.0,72306688.0,2.0,167.0,3119763456.0,369278976.0,29886705664.0,243326976.0,5978464.0,1867044.0
12-04 09:47:53,36.775,16.980,44.625,0.512,0.0,1.109,8192.0,62468096.0,2.0,157.0,3117547520.0,368848896.0,29785669632.0,347009024.0,5999341.0,1863963.0
12-04 09:47:54,31.336,16.781,51.027,0.086,0.0,0.771,0.0,2154496.0,0.0,21.0,3118493696.0,368889856.0,29808005120.0,323686400.0,5914696.0,1802129.0
12-04 09:47:55,30.061,17.353,51.797,0.0,0.0,0.789,0.0,2162688.0,0.0,19.0,3118239744.0,368930816.0,29832781824.0,299122688.0,5987550.0,1883544.0
12-04 09:47:56,31.497,16.781,50.861,0.086,0.0,0.775,0.0,2195456.0,0.0,22.0,3120787456.0,368951296.0,29853519872.0,275816448.0,6123922.0,1956015.0
12-04 09:47:57,31.185,16.638,51.307,0.174,0.0,0.697,0.0,4210688.0,0.0,35.0,3118780416.0,369008640.0,29882028032.0,249257984.0,6309923.0,2040259.0
12-04 09:47:58,32.679,16.724,49.829,0.085,0.0,0.683,0.0,5521408.0,0.0,36.0,3121254400.0,369070080.0,29902548992.0,226201600.0,6414453.0,2086304.0
12-04 09:47:59,32.173,16.638,50.340,0.0,0.0,0.849,0.0,2162688.0,0.0,22.0,3120123904.0,368660480.0,29885853696.0,244436992.0,5982265.0,1873302.0
12-04 09:48:00,31.384,16.509,51.075,0.0,0.0,1.032,0.0,2170880.0,0.0,22.0,3120545792.0,368455680.0,29888102400.0,241971200.0,5918152.0,1829749.0
12-04 09:48:01,31.496,15.661,52.056,0.087,0.0,0.700,0.0,2150400.0,0.0,19.0,3120484352.0,368238592.0,29890326528.0,240025600.0,5919467.0,1827709.0
12-04 09:48:02,31.416,16.910,50.815,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,3121049600.0,368033792.0,29891788800.0,238202880.0,6062983.0,1922808.0
12-04 09:48:03,32.570,17.388,48.940,0.085,0.0,1.018,0.0,4222976.0,0.0,37.0,3120455680.0,367853568.0,29896740864.0,234024960.0,6174449.0,1974177.0
12-04 09:48:04,32.818,16.753,49.914,0.0,0.0,0.515,0.0,2277376.0,0.0,25.0,3120750592.0,367640576.0,29898809344.0,231874560.0,6586444.0,2183705.0
12-04 09:48:05,30.635,16.362,52.219,0.0,0.0,0.783,0.0,2170880.0,0.0,21.0,3122286592.0,367419392.0,29898518528.0,230850560.0,5927965.0,1842503.0
12-04 09:48:06,32.219,16.195,50.643,0.0,0.0,0.943,0.0,2170880.0,0.0,20.0,3120775168.0,367198208.0,29902667776.0,228433920.0,6009951.0,1884066.0
12-04 09:48:07,31.076,15.972,52.170,0.087,0.0,0.694,0.0,2166784.0,0.0,21.0,3122135040.0,366972928.0,29902028800.0,227938304.0,6014224.0,1856031.0
12-04 09:48:08,34.682,15.921,48.365,0.258,0.0,0.775,8192.0,32833536.0,2.0,89.0,3122749440.0,366362624.0,29883539456.0,246423552.0,5932102.0,1857035.0
12-04 09:48:09,35.184,17.677,45.517,0.854,0.0,0.769,0.0,57884672.0,0.0,142.0,3121926144.0,365838336.0,29814358016.0,316952576.0,6004437.0,1866169.0
12-04 09:48:10,32.0,15.478,51.304,0.087,0.0,1.130,0.0,3313664.0,0.0,23.0,3120418816.0,365854720.0,29838204928.0,294596608.0,4042169.0,1917048.0
12-04 09:48:11,25.853,12.543,58.020,3.242,0.0,0.341,20480.0,194052096.0,5.0,384.0,3119783936.0,365907968.0,29855920128.0,277463040.0,1813154.0,1799779.0
12-04 09:48:12,23.589,15.249,52.064,8.003,0.0,1.095,24576.0,272896000.0,6.0,547.0,3120836608.0,365932544.0,29874921472.0,257384448.0,2966957.0,2071016.0
12-04 09:48:13,23.103,13.707,55.776,6.552,0.0,0.862,16384.0,212615168.0,4.0,393.0,3121946624.0,365944832.0,29894762496.0,236421120.0,4432211.0,2127158.0
12-04 09:48:14,31.438,16.968,50.732,0.086,0.0,0.775,0.0,2158592.0,0.0,19.0,3123683328.0,365694976.0,29891936256.0,237760512.0,7820978.0,1719120.0
12-04 09:48:15,31.294,15.647,52.010,0.087,0.0,0.962,0.0,2203648.0,0.0,27.0,3123339264.0,365502464.0,29897736192.0,232497152.0,7835286.0,1686185.0
12-04 09:48:16,32.051,16.923,50.256,0.085,0.0,0.684,0.0,4243456.0,0.0,32.0,3122757632.0,365322240.0,29899321344.0,231673856.0,8343819.0,2096814.0
12-04 09:48:17,31.763,16.056,51.571,0.0,0.0,0.611,0.0,2224128.0,0.0,25.0,3124195328.0,365121536.0,29902327808.0,227430400.0,8291756.0,2034338.0
12-04 09:48:18,33.333,15.159,50.732,0.0,0.0,0.775,0.0,2199552.0,0.0,23.0,3124064256.0,364670976.0,29883809792.0,246530048.0,7840891.0,1762676.0
12-04 09:48:19,32.140,15.942,50.725,0.0,0.0,1.194,0.0,2166784.0,0.0,19.0,3123232768.0,364449792.0,29886418944.0,244973568.0,5985782.0,1864141.0
12-04 09:48:20,31.255,16.067,51.888,0.0,0.0,0.790,0.0,2166784.0,0.0,22.0,3122552832.0,364220416.0,29887447040.0,244854784.0,6008415.0,1881474.0
12-04 09:48:21,31.561,16.724,50.772,0.086,0.0,0.858,0.0,2191360.0,0.0,24.0,3123892224.0,364032000.0,29891309568.0,239841280.0,6045616.0,1889558.0
12-04 09:48:22,30.763,17.418,50.867,0.087,0.0,0.867,0.0,4190208.0,0.0,32.0,3124244480.0,363827200.0,29892898816.0,238104576.0,6333261.0,2046867.0
12-04 09:48:23,31.396,16.305,51.518,0.0,0.0,0.781,0.0,2310144.0,0.0,26.0,3124682752.0,363622400.0,29893677056.0,237092864.0,6479377.0,2125862.0
12-04 09:48:24,31.288,16.768,50.908,0.0,0.0,1.037,0.0,2174976.0,0.0,23.0,3124383744.0,363380736.0,29894266880.0,237043712.0,7960534.0,1846725.0
12-04 09:48:25,31.783,16.193,51.421,0.0,0.0,0.603,0.0,2154496.0,0.0,19.0,3123245056.0,363163648.0,29897691136.0,234975232.0,5932442.0,1847932.0
12-04 09:48:26,31.239,15.794,52.094,0.087,0.0,0.785,0.0,2183168.0,0.0,22.0,3122356224.0,362954752.0,29899407360.0,234356736.0,6016458.0,1896076.0
12-04 09:48:27,32.400,16.879,49.873,0.085,0.0,0.763,0.0,4251648.0,0.0,39.0,3122786304.0,362762240.0,29903048704.0,230477824.0,5994785.0,1841342.0
12-04 09:48:28,31.620,15.592,52.091,0.0,0.0,0.697,0.0,2166784.0,0.0,22.0,3121692672.0,362557440.0,29905661952.0,229163008.0,4288230.0,2041516.0
12-04 09:48:29,33.760,16.027,49.616,0.085,0.0,0.512,0.0,2281472.0,0.0,26.0,3122937856.0,362348544.0,29907341312.0,226447360.0,8404918.0,2103586.0
12-04 09:48:30,31.674,16.824,50.730,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3123073024.0,361893888.0,29887717376.0,246390784.0,5968383.0,1865236.0
12-04 09:48:31,32.442,15.444,51.165,0.086,0.0,0.863,4096.0,2183168.0,1.0,21.0,3124301824.0,361672704.0,29888397312.0,244703232.0,5951665.0,1866570.0
12-04 09:48:32,30.876,16.479,51.605,0.0,0.0,1.041,0.0,2150400.0,0.0,19.0,3123462144.0,361467904.0,29892227072.0,241917952.0,6020031.0,1891094.0
12-04 09:48:33,30.928,17.354,50.687,0.172,0.0,0.859,0.0,2166784.0,0.0,21.0,3119611904.0,361435136.0,29908762624.0,229265408.0,6032120.0,1885303.0
12-04 09:48:34,31.298,17.111,50.817,0.0,0.0,0.774,28672.0,4206592.0,3.0,34.0,3122180096.0,360996864.0,29890347008.0,245551104.0,4563395.0,1867715.0
12-04 09:48:35,31.419,16.101,51.436,0.0,0.0,1.044,0.0,2289664.0,0.0,27.0,3120193536.0,360792064.0,29895098368.0,242991104.0,8119314.0,2236129.0
12-04 09:48:36,32.067,15.459,51.943,0.0,0.0,0.530,0.0,2048000.0,0.0,21.0,3121815552.0,360579072.0,29896298496.0,240381952.0,5950193.0,1857094.0
12-04 09:48:37,32.208,16.277,50.823,0.0,0.0,0.693,0.0,2158592.0,0.0,19.0,3121930240.0,360361984.0,29897842688.0,238940160.0,5895799.0,1828956.0
12-04 09:48:38,32.021,16.010,51.113,0.086,0.0,0.771,0.0,2195456.0,0.0,20.0,3122081792.0,360153088.0,29898379264.0,238460928.0,6046999.0,1889836.0
12-04 09:48:39,32.566,14.602,51.681,0.177,0.0,0.973,0.0,2179072.0,0.0,23.0,3121147904.0,359927808.0,29902589952.0,235409408.0,5958212.0,1859438.0
12-04 09:48:40,30.525,17.283,51.419,0.0,0.0,0.774,0.0,4190208.0,0.0,32.0,3121180672.0,359731200.0,29905641472.0,232521728.0,4061129.0,1893938.0
12-04 09:48:41,32.277,16.267,50.428,0.0,0.0,1.027,0.0,2301952.0,0.0,28.0,3121852416.0,359534592.0,29907578880.0,230109184.0,6484251.0,2135784.0
12-04 09:48:42,31.931,16.137,50.987,0.0,0.0,0.944,0.0,2154496.0,0.0,19.0,3122290688.0,359329792.0,29908340736.0,229113856.0,8172250.0,1964965.0
12-04 09:48:43,22.719,12.651,59.380,4.475,0.0,0.775,16384.0,134619136.0,4.0,253.0,3122122752.0,359112704.0,29903011840.0,234827776.0,1462778.0,1394073.0
12-04 09:48:44,1.165,1.414,81.697,15.724,0.0,0.0,24576.0,273383424.0,6.0,510.0,3122221056.0,359137280.0,29905825792.0,231890944.0,880153.0,140553.0
12-04 09:48:45,1.514,0.841,83.684,13.877,0.0,0.084,8192.0,247263232.0,2.0,499.0,3122626560.0,359182336.0,29907619840.0,229646336.0,2183382.0,93675.0
12-04 09:48:46,32.900,11.515,55.411,0.173,0.0,0.0,0.0,6479872.0,0.0,62.0,3122556928.0,358752256.0,29891063808.0,246702080.0,2484649.0,254939.0
12-04 09:48:47,31.986,11.436,56.406,0.086,0.0,0.086,0.0,6479872.0,0.0,58.0,3122429952.0,358592512.0,29895942144.0,242110464.0,444848.0,240906.0
12-04 09:48:48,31.745,13.447,54.638,0.170,0.0,0.0,4096.0,6471680.0,1.0,60.0,3122950144.0,358408192.0,29902229504.0,235487232.0,1369124.0,243784.0
12-04 09:48:49,32.757,11.150,56.007,0.086,0.0,0.0,0.0,6463488.0,0.0,58.0,3122655232.0,358215680.0,29904924672.0,233279488.0,445339.0,239466.0
12-04 09:48:50,34.081,13.287,51.941,0.690,0.0,0.0,0.0,47353856.0,0.0,158.0,3124424704.0,357470208.0,29884116992.0,253063168.0,459228.0,253361.0
12-04 09:48:51,35.945,13.118,49.659,1.278,0.0,0.0,8192.0,77344768.0,2.0,224.0,3125825536.0,356790272.0,29785092096.0,351367168.0,444936.0,239588.0
12-04 09:48:52,34.276,11.740,53.385,0.600,0.0,0.0,0.0,28770304.0,0.0,107.0,3122741248.0,356876288.0,29812215808.0,327241728.0,454410.0,249212.0
12-04 09:48:53,32.509,12.287,55.119,0.085,0.0,0.0,0.0,6475776.0,0.0,57.0,3121446912.0,356958208.0,29838454784.0,302215168.0,441225.0,234828.0
12-04 09:48:54,32.103,11.845,55.966,0.086,0.0,0.0,4096.0,6471680.0,1.0,58.0,3121364992.0,357019648.0,29865394176.0,275296256.0,442841.0,237626.0
12-04 09:48:55,32.082,12.201,55.461,0.171,0.0,0.085,0.0,6459392.0,0.0,57.0,3120455680.0,357072896.0,29892788224.0,248758272.0,451822.0,245256.0
12-04 09:48:56,30.887,12.884,56.058,0.085,0.0,0.085,0.0,6549504.0,0.0,65.0,3124412416.0,356921344.0,29896572928.0,241168384.0,447400.0,244138.0
12-04 09:48:57,30.551,12.478,56.713,0.258,0.0,0.0,0.0,8601600.0,0.0,74.0,3122540544.0,356773888.0,29904322560.0,235438080.0,443124.0,237906.0
12-04 09:48:58,31.507,11.901,56.507,0.086,0.0,0.0,0.0,6623232.0,0.0,65.0,3123257344.0,356577280.0,29908647936.0,230592512.0,599153.0,324546.0
12-04 09:48:59,31.944,12.153,55.729,0.174,0.0,0.0,0.0,6565888.0,0.0,63.0,3123863552.0,356179968.0,29893070848.0,245960704.0,441301.0,234879.0
12-04 09:49:00,32.411,12.100,55.402,0.086,0.0,0.0,0.0,6488064.0,0.0,59.0,3122958336.0,355999744.0,29897093120.0,243023872.0,443809.0,237993.0
12-04 09:49:01,31.934,11.286,56.605,0.087,0.0,0.087,0.0,6561792.0,0.0,62.0,3123806208.0,355860480.0,29903167488.0,236240896.0,453556.0,246929.0
12-04 09:49:02,34.655,12.586,52.586,0.172,0.0,0.0,4096.0,6639616.0,1.0,70.0,3131506688.0,355131392.0,29854105600.0,278331392.0,451435.0,248034.0
12-04 09:49:03,32.678,12.318,54.662,0.257,0.0,0.086,0.0,6516736.0,0.0,61.0,3134734336.0,355180544.0,29881143296.0,248016896.0,466198.0,262150.0
12-04 09:49:04,31.079,12.414,56.421,0.086,0.0,0.0,0.0,7307264.0,0.0,79.0,3135819776.0,354996224.0,29885284352.0,242974720.0,517994.0,289995.0
12-04 09:49:05,33.134,12.468,54.313,0.085,0.0,0.0,0.0,8810496.0,0.0,67.0,3135545344.0,354816000.0,29889896448.0,238817280.0,442900.0,236682.0
12-04 09:49:06,34.682,12.909,51.033,1.291,0.0,0.086,4096.0,74186752.0,1.0,237.0,3134840832.0,354103296.0,29893713920.0,236417024.0,442693.0,235907.0
12-04 09:49:07,32.560,12.371,54.725,0.344,0.0,0.0,0.0,25456640.0,0.0,114.0,3133243392.0,353923072.0,29824131072.0,307777536.0,454727.0,249052.0
12-04 09:49:08,33.017,11.638,55.086,0.259,0.0,0.0,0.0,6483968.0,0.0,59.0,3132551168.0,353972224.0,29851947008.0,280604672.0,444304.0,238835.0
12-04 09:49:09,32.164,12.575,55.175,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,3131973632.0,354009088.0,29879287808.0,253804544.0,444146.0,238586.0
12-04 09:49:10,30.431,13.017,56.379,0.172,0.0,0.0,4096.0,6475776.0,1.0,58.0,3132657664.0,354045952.0,29905739776.0,226631680.0,454158.0,248645.0
12-04 09:49:11,32.368,12.692,54.855,0.085,0.0,0.0,0.0,6569984.0,0.0,65.0,3134263296.0,353652736.0,29889847296.0,241311744.0,442906.0,236403.0
12-04 09:49:12,31.579,12.394,55.772,0.170,0.0,0.085,0.0,6504448.0,0.0,64.0,3133366272.0,353476608.0,29893431296.0,238800896.0,442389.0,235093.0
12-04 09:49:13,35.487,12.403,51.507,0.603,0.0,0.0,0.0,54829056.0,0.0,200.0,3135201280.0,352968704.0,29901901824.0,229003264.0,426226.0,234183.0
12-04 09:49:14,35.013,14.005,49.530,1.366,0.0,0.085,36864.0,75247616.0,4.0,274.0,3135279104.0,352161792.0,29784961024.0,346673152.0,3323.0,5081.0
12-04 09:49:15,31.179,11.703,56.681,0.437,0.0,0.0,4096.0,30683136.0,1.0,118.0,3133923328.0,352268288.0,29814181888.0,318701568.0,3443.0,5229.0
12-04 09:49:16,30.967,12.233,56.715,0.086,0.0,0.0,0.0,6709248.0,0.0,72.0,3130949632.0,352358400.0,29841915904.0,293851136.0,30955.0,32614.0
12-04 09:49:17,30.295,12.240,57.205,0.174,0.0,0.087,0.0,6463488.0,0.0,57.0,3131408384.0,352436224.0,29868769280.0,266461184.0,2915.0,4102.0
12-04 09:49:18,29.688,12.240,57.899,0.174,0.0,0.0,0.0,6459392.0,0.0,57.0,3131752448.0,352489472.0,29895671808.0,239161344.0,1699.0,2045.0
12-04 09:49:19,31.634,13.397,54.538,0.086,0.0,0.346,0.0,4390912.0,0.0,41.0,3132022784.0,352292864.0,29897457664.0,237301760.0,797450.0,886237.0
12-04 09:49:20,31.180,15.676,51.249,0.947,0.0,0.947,3477504.0,51568640.0,39.0,139.0,3132272640.0,352083968.0,29903011840.0,231706624.0,6004579.0,1945700.0
12-04 09:49:21,23.554,15.051,50.510,9.779,0.0,1.105,8192.0,267505664.0,2.0,467.0,3131994112.0,351834112.0,29898203136.0,237043712.0,4926892.0,2295699.0
12-04 09:49:22,25.894,13.884,48.978,10.136,0.0,1.107,8192.0,271495168.0,2.0,478.0,3207446528.0,350687232.0,29807562752.0,253378560.0,2620760.0,2058928.0
12-04 09:49:23,31.336,13.271,48.373,5.736,0.0,1.284,4096.0,176803840.0,1.0,342.0,3257753600.0,350265344.0,29780504576.0,230551552.0,11520279.0,2162383.0
12-04 09:49:24,34.480,15.821,48.925,0.0,0.0,0.774,0.0,2240512.0,0.0,27.0,3275689984.0,349708288.0,29747060736.0,246616064.0,6090523.0,2052488.0
12-04 09:49:25,36.154,17.265,45.726,0.0,0.0,0.855,0.0,3051520.0,0.0,43.0,3447066624.0,347176960.0,29532106752.0,292724736.0,6247721.0,2125873.0
12-04 09:49:26,58.784,11.571,28.885,0.084,0.0,0.676,0.0,2179072.0,0.0,23.0,3527569408.0,346742784.0,29501251584.0,243511296.0,3895794.0,1896723.0
12-04 09:49:27,54.476,12.276,32.737,0.0,0.0,0.512,0.0,0.0,0.0,0.0,3554971648.0,346423296.0,29482659840.0,235020288.0,4699339.0,1543768.0
12-04 09:49:28,32.325,16.508,50.043,0.0,0.0,1.124,4096.0,2203648.0,1.0,20.0,3557478400.0,346206208.0,29482586112.0,232804352.0,5577075.0,2476102.0
12-04 09:49:29,32.158,17.713,49.097,0.086,0.0,0.946,32768.0,2211840.0,3.0,22.0,3557978112.0,345997312.0,29485875200.0,229224448.0,8622682.0,2237349.0
12-04 09:49:30,32.158,16.853,49.527,0.086,0.0,1.376,0.0,2121728.0,0.0,17.0,3566186496.0,345563136.0,29465239552.0,242085888.0,7034124.0,2065433.0
12-04 09:49:31,33.755,16.793,48.608,0.0,0.0,0.844,0.0,2203648.0,0.0,23.0,3577659392.0,345374720.0,29465628672.0,230412288.0,7692517.0,2144554.0
12-04 09:49:32,33.042,15.472,50.699,0.0,0.0,0.787,0.0,2277376.0,0.0,28.0,3601547264.0,344866816.0,29434245120.0,238415872.0,6422619.0,2158964.0
12-04 09:49:33,31.620,17.309,50.129,0.086,0.0,0.857,0.0,2301952.0,0.0,29.0,3607130112.0,344571904.0,29423706112.0,243666944.0,6425343.0,2135140.0
12-04 09:49:34,31.897,16.552,50.603,0.0,0.0,0.948,0.0,2183168.0,0.0,24.0,3606777856.0,344420352.0,29422796800.0,245080064.0,8475117.0,2164103.0
12-04 09:49:35,32.430,16.696,50.087,0.0,0.0,0.787,0.0,2129920.0,0.0,19.0,3479552000.0,344297472.0,29422575616.0,372649984.0,6475433.0,2173661.0
12-04 09:49:36,33.190,16.165,49.785,0.0,0.0,0.860,0.0,245760.0,0.0,13.0,3486015488.0,344313856.0,29444186112.0,344559616.0,6427169.0,2156651.0
12-04 09:49:37,33.935,15.292,49.742,0.172,0.0,0.859,0.0,2191360.0,0.0,24.0,3484102656.0,344342528.0,29466570752.0,324059136.0,6441409.0,2141754.0
12-04 09:49:38,32.241,16.552,50.259,0.086,0.0,0.862,0.0,2179072.0,0.0,21.0,3486441472.0,344346624.0,29490216960.0,298070016.0,6533507.0,2216092.0
12-04 09:49:39,32.584,16.508,50.043,0.0,0.0,0.864,4096.0,2179072.0,1.0,21.0,3491454976.0,344371200.0,29513383936.0,269864960.0,6476855.0,2174777.0
12-04 09:49:40,32.183,16.652,50.302,0.0,0.0,0.863,0.0,2170880.0,0.0,19.0,3495673856.0,344383488.0,29534707712.0,244310016.0,8483855.0,2175190.0
12-04 09:49:41,32.398,16.667,50.170,0.0,0.0,0.765,0.0,2232320.0,0.0,24.0,3497811968.0,344276992.0,29537239040.0,239747072.0,6345361.0,2099413.0
12-04 09:49:42,31.720,17.113,49.870,0.173,0.0,1.124,0.0,3063808.0,0.0,49.0,3498995712.0,344162304.0,29538095104.0,237821952.0,6862605.0,2384304.0
12-04 09:49:43,33.078,17.050,49.190,0.0,0.0,0.682,0.0,2215936.0,0.0,25.0,3507912704.0,344047616.0,29540782080.0,226332672.0,6501365.0,2193027.0
12-04 09:49:44,33.964,15.477,49.957,0.086,0.0,0.516,0.0,2293760.0,0.0,29.0,3516358656.0,343683072.0,29516464128.0,242569216.0,6388929.0,2102779.0
12-04 09:49:45,32.719,15.088,51.140,0.0,0.0,1.053,0.0,1134592.0,0.0,23.0,3518574592.0,343478272.0,29516693504.0,240328704.0,6008804.0,1897629.0
12-04 09:49:46,32.082,17.577,49.488,0.0,0.0,0.853,0.0,2220032.0,0.0,24.0,3518885888.0,343273472.0,29518553088.0,238362624.0,6425783.0,2165935.0
12-04 09:49:47,31.502,16.481,50.987,0.086,0.0,0.944,0.0,2248704.0,0.0,27.0,3521486848.0,343080960.0,29518098432.0,236408832.0,6361035.0,2116139.0
12-04 09:49:48,32.106,16.267,50.685,0.0,0.0,0.942,0.0,2207744.0,0.0,23.0,3521728512.0,342884352.0,29520404480.0,234057728.0,6414414.0,2116234.0
12-04 09:49:49,33.159,14.970,50.479,0.174,0.0,1.218,0.0,2232320.0,0.0,23.0,3524169728.0,342679552.0,29521883136.0,230342656.0,8417297.0,2144831.0
12-04 09:49:50,33.047,16.824,49.442,0.0,0.0,0.687,0.0,2224128.0,0.0,24.0,3526578176.0,342454272.0,29522677760.0,227364864.0,6391384.0,2109167.0
12-04 09:49:51,32.170,17.532,49.277,0.0,0.0,1.021,0.0,2232320.0,0.0,26.0,3527790592.0,342224896.0,29520379904.0,228679680.0,6490281.0,2170546.0
12-04 09:49:52,32.823,16.752,49.235,0.170,0.0,1.020,0.0,2334720.0,0.0,33.0,3535114240.0,341794816.0,29499269120.0,242896896.0,6378234.0,2165682.0
12-04 09:49:53,32.470,16.235,48.532,2.073,0.0,0.691,8192.0,132251648.0,2.0,274.0,3545329664.0,341598208.0,29498687488.0,233459712.0,4440036.0,2138035.0
12-04 09:49:54,26.110,16.449,48.303,8.094,0.0,1.044,12288.0,268275712.0,3.0,534.0,3544637440.0,341364736.0,29497479168.0,235593728.0,2843963.0,2382117.0
12-04 09:49:55,21.251,14.396,54.756,8.740,0.0,0.857,8192.0,267251712.0,2.0,514.0,3554152448.0,341073920.0,29489692672.0,234156032.0,2883411.0,2185637.0
12-04 09:49:56,33.248,16.113,49.957,0.0,0.0,0.682,0.0,4493312.0,0.0,56.0,3562602496.0,340516864.0,29472354304.0,243601408.0,4313424.0,2073394.0
12-04 09:49:57,33.644,16.271,48.983,0.169,0.0,0.932,0.0,2260992.0,0.0,29.0,3563782144.0,340262912.0,29473656832.0,241373184.0,10273164.0,2023103.0
12-04 09:49:58,32.666,16.028,50.523,0.0,0.0,0.784,0.0,2228224.0,0.0,25.0,3563556864.0,340049920.0,29474258944.0,241209344.0,8466837.0,2130770.0
12-04 09:49:59,32.900,15.931,50.303,0.0,0.0,0.866,0.0,2220032.0,0.0,25.0,3564953600.0,339841024.0,29474942976.0,239337472.0,8329886.0,2009449.0
12-04 09:50:00,31.934,15.661,51.619,0.087,0.0,0.700,0.0,2228224.0,0.0,24.0,3564548096.0,339582976.0,29477212160.0,237731840.0,6337319.0,2128913.0
12-04 09:50:01,33.391,14.571,51.084,0.0,0.0,0.954,0.0,2220032.0,0.0,25.0,3565035520.0,339316736.0,29478449152.0,236273664.0,8286735.0,2068282.0
12-04 09:50:02,33.218,16.522,49.481,0.087,0.0,0.692,0.0,2240512.0,0.0,25.0,3566440448.0,339038208.0,29480517632.0,233078784.0,8573035.0,2210691.0
12-04 09:50:03,31.593,16.971,50.479,0.0,0.0,0.957,0.0,2220032.0,0.0,23.0,3566866432.0,338763776.0,29480828928.0,232615936.0,6200321.0,2073764.0
12-04 09:50:04,32.674,15.821,50.387,0.086,0.0,1.032,0.0,2232320.0,0.0,23.0,3568013312.0,338493440.0,29479931904.0,232636416.0,8516262.0,2156043.0
12-04 09:50:05,32.662,15.674,50.876,0.0,0.0,0.788,0.0,2228224.0,0.0,23.0,3566399488.0,338223104.0,29483495424.0,230957056.0,6468282.0,2128898.0
12-04 09:50:06,32.572,15.364,50.834,0.0,0.0,1.229,0.0,2240512.0,0.0,26.0,3565977600.0,338034688.0,29484068864.0,230993920.0,6365886.0,2070960.0
12-04 09:50:07,32.865,15.905,50.264,0.176,0.0,0.791,0.0,2232320.0,0.0,24.0,3568271360.0,337821696.0,29484544000.0,228438016.0,6486611.0,2167800.0
12-04 09:50:08,32.778,15.776,50.570,0.0,0.0,0.876,0.0,2289664.0,0.0,30.0,3570163712.0,337391616.0,29465554944.0,245964800.0,8440531.0,2142888.0
12-04 09:50:09,33.592,15.458,50.345,0.0,0.0,0.604,0.0,2224128.0,0.0,25.0,3570843648.0,337174528.0,29464600576.0,246456320.0,6426801.0,2124144.0
12-04 09:50:10,32.239,16.940,50.216,0.0,0.0,0.605,0.0,2228224.0,0.0,25.0,3575803904.0,336969728.0,29466255360.0,240046080.0,6404548.0,2127102.0
12-04 09:50:11,31.288,17.200,50.562,0.086,0.0,0.864,0.0,5447680.0,0.0,40.0,3583381504.0,336773120.0,29464530944.0,234389504.0,6406076.0,2111798.0
12-04 09:50:12,32.960,15.404,50.602,0.086,0.0,0.947,0.0,2355200.0,0.0,33.0,3590430720.0,336347136.0,29447344128.0,244953088.0,6459709.0,2153317.0
12-04 09:50:13,31.374,16.854,50.821,0.086,0.0,0.864,0.0,2240512.0,0.0,28.0,3597414400.0,336138240.0,29447798784.0,237723648.0,6442358.0,2121076.0
12-04 09:50:14,32.049,16.375,50.613,0.0,0.0,0.963,0.0,2228224.0,0.0,24.0,3597283328.0,335917056.0,29449527296.0,236347392.0,6496236.0,2171451.0
12-04 09:50:15,33.815,17.077,48.003,0.170,0.0,0.935,4096.0,20357120.0,1.0,76.0,3601276928.0,335511552.0,29441069056.0,241217536.0,6357576.0,2098691.0
12-04 09:50:16,35.544,17.507,45.004,0.973,0.0,0.973,4096.0,75034624.0,1.0,201.0,3611852800.0,334753792.0,29432672256.0,239796224.0,8463160.0,2168134.0
12-04 09:50:17,34.405,16.073,48.566,0.348,0.0,0.608,0.0,31977472.0,0.0,111.0,3619508224.0,334577664.0,29338693632.0,326295552.0,6496379.0,2138376.0
12-04 09:50:18,33.847,16.967,47.986,0.257,0.0,0.943,0.0,24387584.0,0.0,91.0,3626377216.0,334647296.0,29361946624.0,296103936.0,6523336.0,2234396.0
12-04 09:50:19,33.247,16.151,50.0,0.0,0.0,0.601,0.0,2195456.0,0.0,23.0,3629125632.0,334667776.0,29386592256.0,268689408.0,6411606.0,2125278.0
12-04 09:50:20,33.503,16.071,49.745,0.085,0.0,0.595,4096.0,2158592.0,1.0,19.0,3631706112.0,334675968.0,29409792000.0,242900992.0,6318803.0,2080407.0
12-04 09:50:21,32.534,16.438,50.171,0.0,0.0,0.856,0.0,2265088.0,0.0,25.0,3635580928.0,334462976.0,29409431552.0,239599616.0,6481367.0,2154409.0
12-04 09:50:22,32.552,15.885,50.694,0.0,0.0,0.868,0.0,2174976.0,0.0,25.0,3637649408.0,334237696.0,29410676736.0,236511232.0,6347818.0,2041112.0
12-04 09:50:23,32.233,16.334,50.391,0.174,0.0,0.869,0.0,4562944.0,0.0,37.0,3638329344.0,334061568.0,29410500608.0,236183552.0,8641617.0,2278614.0
12-04 09:50:24,35.355,17.418,45.061,0.780,0.0,1.386,4096.0,67641344.0,1.0,173.0,3639877632.0,333348864.0,29408305152.0,237543424.0,3856490.0,1864870.0
12-04 09:50:25,34.107,16.151,46.392,2.320,0.0,1.031,8192.0,95293440.0,2.0,213.0,3638452224.0,333135872.0,29336981504.0,310505472.0,2135745.0,2010583.0
12-04 09:50:26,25.218,14.834,49.564,8.988,0.0,1.396,8192.0,265359360.0,2.0,507.0,3638026240.0,333144064.0,29356789760.0,291115008.0,3635327.0,2641708.0
12-04 09:50:27,19.160,11.636,58.443,10.061,0.0,0.700,8192.0,269770752.0,2.0,545.0,3638763520.0,333152256.0,29369999360.0,277159936.0,2905563.0,2026687.0
12-04 09:50:28,29.458,13.199,54.983,1.573,0.0,0.787,0.0,69156864.0,0.0,149.0,3639128064.0,333156352.0,29392089088.0,254701568.0,9046537.0,1843859.0
12-04 09:50:29,32.526,16.003,50.606,0.0,0.0,0.865,0.0,2265088.0,0.0,26.0,3638616064.0,333176832.0,29415272448.0,232009728.0,8560298.0,2042780.0
12-04 09:50:30,32.987,16.104,50.303,0.0,0.0,0.606,0.0,2375680.0,0.0,32.0,3638362112.0,332984320.0,29417058304.0,230670336.0,8586600.0,2237846.0
12-04 09:50:31,32.906,16.154,49.573,0.085,0.0,1.282,0.0,2203648.0,0.0,28.0,3641335808.0,332787712.0,29416792064.0,228159488.0,10213463.0,2025152.0
12-04 09:50:32,32.844,16.249,50.043,0.086,0.0,0.778,0.0,2252800.0,0.0,25.0,3641753600.0,332599296.0,29418889216.0,225832960.0,6544025.0,2132834.0
12-04 09:50:33,32.871,15.872,50.304,0.087,0.0,0.867,0.0,2285568.0,0.0,30.0,3642933248.0,332181504.0,29398433792.0,245526528.0,6513027.0,2209624.0
12-04 09:50:34,32.305,16.452,50.471,0.0,0.0,0.771,0.0,2232320.0,0.0,24.0,3642773504.0,331964416.0,29400702976.0,243634176.0,8454565.0,2126662.0
12-04 09:50:35,31.073,16.996,50.987,0.0,0.0,0.944,4096.0,2215936.0,1.0,23.0,3643858944.0,331730944.0,29400870912.0,242614272.0,8104505.0,1964199.0
12-04 09:50:36,31.638,16.379,51.293,0.0,0.0,0.690,0.0,2232320.0,0.0,23.0,3643346944.0,331501568.0,29401591808.0,242634752.0,6316908.0,2113137.0
12-04 09:50:37,30.835,16.882,50.818,0.086,0.0,1.378,0.0,2224128.0,0.0,23.0,3641868288.0,331276288.0,29405429760.0,240500736.0,6211169.0,2052668.0
12-04 09:50:38,32.393,16.410,50.427,0.0,0.0,0.769,0.0,2240512.0,0.0,25.0,3643105280.0,331075584.0,29403521024.0,241373184.0,6095634.0,1975339.0
12-04 09:50:39,31.944,15.972,51.302,0.087,0.0,0.694,0.0,2224128.0,0.0,23.0,3642261504.0,330862592.0,29406351360.0,239599616.0,6191926.0,2022003.0
12-04 09:50:40,31.928,16.609,50.430,0.086,0.0,0.947,0.0,2215936.0,0.0,23.0,3641958400.0,330649600.0,29407268864.0,239198208.0,8251771.0,2062211.0
12-04 09:50:41,41.282,15.470,42.051,0.0,0.0,1.197,0.0,2248704.0,0.0,26.0,3653595136.0,330432512.0,29406892032.0,228155392.0,6326348.0,2802754.0
12-04 09:50:42,42.235,15.785,40.956,0.0,0.0,1.024,0.0,2183168.0,0.0,22.0,3674353664.0,329969664.0,29382516736.0,232235008.0,7766535.0,2504605.0
12-04 09:50:43,40.965,14.386,44.123,0.0,0.0,0.526,0.0,184320.0,0.0,10.0,3681087488.0,329748480.0,29378719744.0,229519360.0,8512050.0,2880986.0
12-04 09:50:44,39.456,15.561,44.048,0.170,0.0,0.765,0.0,2326528.0,0.0,30.0,3686641664.0,329306112.0,29356810240.0,246317056.0,8639440.0,2866779.0
12-04 09:50:45,40.804,15.056,42.857,0.0,0.0,1.283,0.0,2166784.0,0.0,20.0,3700191232.0,329170944.0,29362229248.0,227483648.0,8355047.0,2827543.0
12-04 09:50:46,39.613,15.229,43.926,0.0,0.0,1.232,0.0,2183168.0,0.0,26.0,3706294272.0,328716288.0,29339725824.0,244338688.0,8237201.0,2726778.0
12-04 09:50:47,39.258,15.444,44.262,0.0,0.0,1.035,4096.0,225280.0,1.0,11.0,3710693376.0,328482816.0,29336408064.0,243490816.0,10689996.0,2957766.0
12-04 09:50:48,38.407,15.487,44.867,0.0,0.0,1.239,0.0,2289664.0,0.0,26.0,3735027712.0,328052736.0,29311156224.0,244838400.0,8832827.0,3011641.0
12-04 09:50:49,39.233,16.129,43.156,0.0,0.0,1.482,0.0,2056192.0,0.0,16.0,3741507584.0,327847936.0,29310697472.0,239022080.0,8146138.0,2716216.0
12-04 09:50:50,39.119,14.009,45.727,0.0,0.0,1.145,0.0,2240512.0,0.0,26.0,3751968768.0,327643136.0,29308002304.0,231460864.0,6398494.0,2859702.0
12-04 09:50:51,37.179,16.496,45.128,0.0,0.0,1.197,0.0,233472.0,0.0,13.0,3761569792.0,327188480.0,29284872192.0,245444608.0,4667888.0,3019430.0
12-04 09:50:52,39.062,15.538,43.490,0.087,0.0,1.823,0.0,2256896.0,0.0,23.0,3765833728.0,326987776.0,29284253696.0,241999872.0,5903752.0,2910835.0
12-04 09:50:53,39.391,15.913,43.739,0.0,0.0,0.957,0.0,2072576.0,0.0,16.0,3771084800.0,326762496.0,29281054720.0,240173056.0,8216116.0,2739195.0
12-04 09:50:54,40.741,13.264,44.961,0.0,0.0,1.034,0.0,2121728.0,0.0,17.0,3776929792.0,326553600.0,29281439744.0,234151936.0,12588375.0,2853652.0
12-04 09:50:55,39.913,14.957,43.739,0.0,0.0,1.391,0.0,278528.0,0.0,17.0,3781550080.0,326340608.0,29277728768.0,233455616.0,10807268.0,3091817.0
12-04 09:50:56,41.019,14.335,43.523,0.086,0.0,1.036,0.0,2260992.0,0.0,27.0,3784179712.0,326119424.0,29278912512.0,229863424.0,10631035.0,2849148.0
12-04 09:50:57,38.732,16.110,43.787,0.086,0.0,1.285,0.0,2170880.0,0.0,24.0,3792158720.0,325664768.0,29253783552.0,247468032.0,5790417.0,2581429.0
12-04 09:50:58,20.675,7.612,62.024,8.910,0.0,0.779,0.0,270295040.0,0.0,516.0,3800465408.0,325664768.0,29263351808.0,229593088.0,4335661.0,2837573.0
12-04 09:50:59,13.458,2.811,70.102,13.118,0.0,0.511,0.0,262504448.0,0.0,497.0,3811643392.0,325160960.0,29215092736.0,267177984.0,5126747.0,2180500.0
12-04 09:51:00,31.909,9.939,55.711,1.656,0.0,0.785,90112.0,84275200.0,4.0,175.0,3816075264.0,325165056.0,29230030848.0,247803904.0,5466739.0,2368340.0
12-04 09:51:01,37.533,16.623,44.619,0.0,0.0,1.225,0.0,2043904.0,0.0,14.0,3826241536.0,324943872.0,29229907968.0,237981696.0,8190200.0,2654304.0
12-04 09:51:02,37.898,16.882,43.755,0.086,0.0,1.378,0.0,81920.0,0.0,7.0,3839483904.0,324722688.0,29225828352.0,229040128.0,5391058.0,2937318.0
12-04 09:51:03,40.351,12.544,46.140,0.088,0.0,0.877,90112.0,2260992.0,4.0,28.0,3872202752.0,324042752.0,29176868864.0,245960704.0,18441511.0,3266076.0
12-04 09:51:04,37.489,17.735,43.196,0.0,0.0,1.580,0.0,184320.0,0.0,12.0,3877986304.0,323817472.0,29175083008.0,242188288.0,7125943.0,2774589.0
12-04 09:51:05,39.948,13.518,45.407,0.0,0.0,1.127,0.0,184320.0,0.0,10.0,3886649344.0,323592192.0,29171974144.0,236859392.0,12610320.0,3396078.0
12-04 09:51:06,39.176,15.863,43.383,0.0,0.0,1.578,0.0,2277376.0,0.0,32.0,3914792960.0,323088384.0,29143408640.0,237785088.0,8863126.0,2630971.0
12-04 09:51:07,36.545,15.972,46.181,0.0,0.0,1.302,0.0,155648.0,0.0,8.0,3920441344.0,322871296.0,29141450752.0,234311680.0,12640538.0,3397818.0
12-04 09:51:08,40.106,14.424,43.624,0.088,0.0,1.759,0.0,2207744.0,0.0,28.0,3933814784.0,322424832.0,29119082496.0,243752960.0,6699886.0,2541577.0
12-04 09:51:09,38.133,15.445,45.462,0.0,0.0,0.960,0.0,200704.0,0.0,10.0,3941150720.0,322199552.0,29115379712.0,240345088.0,10391361.0,3280862.0
12-04 09:51:10,38.913,16.307,43.313,0.086,0.0,1.381,0.0,2101248.0,0.0,18.0,3944521728.0,321982464.0,29116030976.0,236539904.0,9187036.0,2773086.0
12-04 09:51:11,38.049,15.729,44.991,0.0,0.0,1.230,0.0,819200.0,0.0,23.0,3947409408.0,321781760.0,29112713216.0,237170688.0,10217085.0,3210795.0
12-04 09:51:12,39.444,15.465,44.396,0.0,0.0,0.695,0.0,2179072.0,0.0,22.0,3955609600.0,321556480.0,29114122240.0,227786752.0,8629007.0,2769670.0
12-04 09:51:13,40.952,13.853,44.156,0.0,0.0,1.039,0.0,262144.0,0.0,16.0,3971002368.0,321069056.0,29085519872.0,241483776.0,10399454.0,3022035.0
12-04 09:51:14,38.664,15.641,44.288,0.088,0.0,1.318,0.0,2244608.0,0.0,26.0,3981049856.0,320860160.0,29085810688.0,231354368.0,8740221.0,2945865.0
12-04 09:51:15,39.563,15.109,44.541,0.0,0.0,0.786,0.0,2097152.0,0.0,19.0,3986767872.0,320651264.0,29083971584.0,227684352.0,7830899.0,2599197.0
12-04 09:51:16,38.743,14.223,45.986,0.0,0.0,1.047,0.0,253952.0,0.0,15.0,4004487168.0,320200704.0,29060079616.0,234307584.0,8743972.0,3007582.0
12-04 09:51:17,39.012,16.354,43.186,0.0,0.0,1.448,0.0,2301952.0,0.0,32.0,4026945536.0,319700992.0,29027823616.0,244604928.0,8522582.0,2850363.0
12-04 09:51:18,37.879,17.003,43.855,0.0,0.0,1.263,0.0,2125824.0,0.0,21.0,4032847872.0,319479808.0,29025447936.0,241299456.0,8369605.0,2850659.0
12-04 09:51:19,38.783,14.957,45.130,0.174,0.0,0.957,86016.0,2437120.0,8.0,34.0,4060753920.0,318734336.0,28973277184.0,266309632.0,10344350.0,2393236.0
12-04 09:51:20,40.172,11.983,47.241,0.172,0.0,0.431,0.0,4493312.0,0.0,51.0,4084125696.0,318550016.0,28973887488.0,242511872.0,5471139.0,1496827.0
12-04 09:51:21,40.466,11.389,47.886,0.086,0.0,0.173,0.0,6553600.0,0.0,64.0,4095614976.0,318312448.0,28967710720.0,237436928.0,2795841.0,1137182.0
12-04 09:51:22,40.135,11.770,47.671,0.085,0.0,0.339,0.0,6602752.0,0.0,64.0,4099674112.0,318160896.0,28969930752.0,231309312.0,4622237.0,1169738.0
12-04 09:51:23,37.967,12.076,49.435,0.087,0.0,0.434,0.0,4349952.0,0.0,44.0,4103520256.0,317960192.0,28970246144.0,227348480.0,2733542.0,1183453.0
12-04 09:51:24,39.846,12.201,47.696,0.085,0.0,0.171,0.0,6627328.0,0.0,65.0,4115628032.0,317591552.0,28952748032.0,233107456.0,2799804.0,1143828.0
12-04 09:51:25,39.344,11.475,48.663,0.173,0.0,0.345,0.0,6660096.0,0.0,70.0,4134920192.0,317067264.0,28920688640.0,246398976.0,2808036.0,1148407.0
12-04 09:51:26,39.187,11.419,48.789,0.173,0.0,0.433,0.0,6598656.0,0.0,67.0,4136701952.0,316887040.0,28923138048.0,242348032.0,2815754.0,1146747.0
12-04 09:51:27,39.307,11.342,48.918,0.087,0.0,0.346,0.0,6504448.0,0.0,62.0,4143460352.0,316702720.0,28926050304.0,232861696.0,2786678.0,1140035.0
12-04 09:51:28,41.809,12.628,44.966,0.256,0.0,0.341,0.0,27054080.0,0.0,112.0,4154724352.0,316141568.0,28902879232.0,245329920.0,2669672.0,1079957.0
12-04 09:51:29,42.251,12.121,44.069,1.212,0.0,0.346,0.0,76140544.0,0.0,215.0,4161536000.0,315461632.0,28904976384.0,237101056.0,2795360.0,1141164.0
12-04 09:51:30,15.175,3.836,63.768,16.965,0.0,0.256,0.0,252907520.0,0.0,478.0,4168413184.0,315179008.0,28884185088.0,251297792.0,2371321.0,910806.0
12-04 09:51:31,8.027,1.003,70.987,19.649,0.0,0.334,0.0,266559488.0,0.0,500.0,4173148160.0,315179008.0,28884185088.0,246562816.0,2349334.0,906990.0
12-04 09:51:32,32.353,8.045,55.450,4.066,0.0,0.087,0.0,93786112.0,0.0,274.0,4185993216.0,315293696.0,28807880704.0,309907456.0,2657604.0,1068366.0
12-04 09:51:33,42.351,12.014,45.030,0.259,0.0,0.346,0.0,26525696.0,0.0,91.0,4196925440.0,315359232.0,28829642752.0,277147648.0,2808372.0,1154321.0
12-04 09:51:34,40.279,10.985,48.300,0.174,0.0,0.262,0.0,6492160.0,0.0,59.0,4202889216.0,315408384.0,28854710272.0,246067200.0,2805766.0,1146237.0
12-04 09:51:35,39.227,11.588,49.013,0.0,0.0,0.172,0.0,6508544.0,0.0,61.0,4210745344.0,315256832.0,28858286080.0,234786816.0,2792840.0,1133065.0
12-04 09:51:36,37.716,12.457,49.567,0.173,0.0,0.087,0.0,6574080.0,0.0,67.0,4216741888.0,315076608.0,28860645376.0,226611200.0,2805523.0,1150486.0
12-04 09:51:37,40.527,11.980,47.069,0.085,0.0,0.340,0.0,6397952.0,0.0,55.0,4224528384.0,314724352.0,28843032576.0,236789760.0,2656970.0,1069520.0
12-04 09:51:38,39.010,11.295,49.348,0.174,0.0,0.174,0.0,4616192.0,0.0,57.0,4233211904.0,314560512.0,28844650496.0,226652160.0,2801870.0,1145089.0
12-04 09:51:39,38.712,12.103,48.584,0.172,0.0,0.429,0.0,6639616.0,0.0,70.0,4238163968.0,314187776.0,28822224896.0,244498432.0,2797332.0,1134601.0
12-04 09:51:40,40.271,11.506,47.716,0.169,0.0,0.338,0.0,6565888.0,0.0,62.0,4245762048.0,314019840.0,28825239552.0,234053632.0,2817789.0,1158184.0
12-04 09:51:41,32.590,12.350,54.889,0.086,0.0,0.086,0.0,6561792.0,0.0,66.0,4245532672.0,313860096.0,28830621696.0,229060608.0,640178.0,550231.0
12-04 09:51:42,32.423,12.372,55.034,0.171,0.0,0.0,0.0,6578176.0,0.0,64.0,4246753280.0,313679872.0,28832088064.0,226553856.0,484023.0,307077.0
12-04 09:51:43,31.556,12.898,55.374,0.086,0.0,0.086,0.0,9474048.0,0.0,99.0,4247183360.0,313335808.0,28814942208.0,243613696.0,512883.0,323560.0
12-04 09:51:44,35.817,13.463,49.365,1.185,0.0,0.169,0.0,74383360.0,0.0,215.0,4247212032.0,312733696.0,28818432000.0,240697344.0,477906.0,301875.0
12-04 09:51:45,33.792,12.640,53.138,0.430,0.0,0.0,0.0,30105600.0,0.0,125.0,4245741568.0,312557568.0,28748414976.0,312360960.0,478803.0,302897.0
12-04 09:51:46,33.052,12.933,53.846,0.169,0.0,0.0,0.0,6479872.0,0.0,60.0,4244754432.0,312569856.0,28776689664.0,285061120.0,487163.0,309836.0
12-04 09:51:47,39.451,10.720,49.657,0.086,0.0,0.086,49152.0,6475776.0,2.0,58.0,4247646208.0,312606720.0,28800286720.0,258535424.0,2329979.0,970191.0
12-04 09:51:48,41.426,11.290,46.859,0.170,0.0,0.255,0.0,6471680.0,0.0,58.0,4203974656.0,312631296.0,28824264704.0,278204416.0,3095150.0,1230453.0
12-04 09:51:49,42.524,11.322,45.981,0.086,0.0,0.086,0.0,4321280.0,0.0,42.0,4110938112.0,312659968.0,28848316416.0,347160576.0,2836901.0,1099635.0
12-04 09:51:50,40.453,10.375,48.910,0.087,0.0,0.174,0.0,6483968.0,0.0,61.0,4116254720.0,312692736.0,28872241152.0,317886464.0,2680604.0,1022023.0
12-04 09:51:51,39.828,10.644,49.185,0.172,0.0,0.172,0.0,6475776.0,0.0,58.0,4103049216.0,312725504.0,28897763328.0,305537024.0,2664194.0,1003935.0
12-04 09:51:52,42.311,10.705,46.729,0.085,0.0,0.170,0.0,6479872.0,0.0,61.0,3962507264.0,312770560.0,28921356288.0,422440960.0,2680796.0,1021830.0
12-04 09:51:53,41.131,10.197,48.158,0.171,0.0,0.343,0.0,6463488.0,0.0,63.0,3886870528.0,312782848.0,28946739200.0,472682496.0,2663007.0,1009065.0
12-04 09:51:54,42.114,10.832,46.967,0.0,0.0,0.087,0.0,4313088.0,0.0,42.0,3886923776.0,312815616.0,28970225664.0,449110016.0,2672561.0,1010853.0
12-04 09:51:55,41.988,9.940,47.644,0.343,0.0,0.086,86016.0,16539648.0,7.0,83.0,3887939584.0,312872960.0,28999888896.0,418373632.0,2974173.0,1194625.0
12-04 09:51:56,43.601,11.263,43.771,1.195,0.0,0.171,0.0,80912384.0,0.0,197.0,3880837120.0,312983552.0,29094465536.0,330788864.0,2667788.0,1013405.0
12-04 09:51:57,44.425,11.409,43.475,0.605,0.0,0.086,0.0,47271936.0,0.0,139.0,3884679168.0,313061376.0,29038727168.0,382607360.0,2668493.0,1009542.0
12-04 09:51:58,40.676,11.882,46.921,0.347,0.0,0.173,0.0,28635136.0,0.0,106.0,3889364992.0,313110528.0,29062606848.0,353992704.0,2669353.0,1019534.0
12-04 09:51:59,42.178,10.026,47.537,0.086,0.0,0.173,0.0,6483968.0,0.0,58.0,3888525312.0,313143296.0,29086937088.0,330469376.0,2664209.0,1014800.0
12-04 09:52:00,40.330,10.234,49.003,0.173,0.0,0.260,0.0,6467584.0,0.0,57.0,3890962432.0,313184256.0,29112332288.0,302596096.0,2672240.0,1020723.0
12-04 09:52:01,43.431,10.460,45.523,0.167,0.0,0.418,0.0,4349952.0,0.0,43.0,3898163200.0,313208832.0,29135785984.0,271917056.0,2661763.0,1027142.0
12-04 09:52:02,39.825,10.702,49.298,0.088,0.0,0.088,0.0,8101888.0,0.0,77.0,3905843200.0,313229312.0,29160960000.0,239042560.0,2668545.0,1017747.0
12-04 09:52:03,43.253,10.640,45.848,0.0,0.0,0.260,0.0,4460544.0,0.0,48.0,3921448960.0,312881152.0,29140733952.0,244011008.0,2683362.0,1021948.0
12-04 09:52:04,39.808,10.889,48.955,0.174,0.0,0.174,0.0,6569984.0,0.0,67.0,3931336704.0,312659968.0,29134376960.0,240701440.0,2664591.0,1029460.0
12-04 09:52:05,41.838,10.997,46.993,0.086,0.0,0.086,0.0,6590464.0,0.0,65.0,3944632320.0,312422400.0,29125140480.0,236879872.0,2646596.0,1015161.0
12-04 09:52:06,41.006,10.912,47.826,0.085,0.0,0.171,0.0,6561792.0,0.0,67.0,3945914368.0,312246272.0,29122265088.0,238649344.0,2686029.0,1037115.0
12-04 09:52:07,17.992,2.594,67.950,11.297,0.0,0.167,0.0,246169600.0,0.0,474.0,3969568768.0,311808000.0,29079523328.0,258174976.0,2674876.0,1034749.0
12-04 09:52:08,11.628,0.664,74.917,12.625,0.0,0.166,0.0,268435456.0,0.0,498.0,3978149888.0,311808000.0,29079400448.0,249716736.0,2679360.0,1027934.0
12-04 09:52:09,23.274,4.348,66.667,5.627,0.0,0.085,0.0,152838144.0,0.0,269.0,3986210816.0,311828480.0,29090459648.0,230576128.0,2658880.0,1027942.0
12-04 09:52:10,41.516,11.025,47.287,0.086,0.0,0.086,0.0,6455296.0,0.0,56.0,4002557952.0,311508992.0,29072031744.0,232976384.0,2691911.0,1053132.0
12-04 09:52:11,42.155,11.379,46.293,0.0,0.0,0.172,0.0,4579328.0,0.0,60.0,4011286528.0,311169024.0,29051142144.0,245477376.0,2668723.0,1040056.0
12-04 09:52:12,39.462,10.494,49.610,0.087,0.0,0.347,0.0,6590464.0,0.0,67.0,4019245056.0,310964224.0,29046022144.0,242843648.0,2667164.0,1038250.0
12-04 09:52:13,41.696,10.554,47.318,0.260,0.0,0.173,0.0,6569984.0,0.0,65.0,4029894656.0,310800384.0,29036507136.0,241872896.0,2676939.0,1032114.0
12-04 09:52:14,41.237,9.622,48.711,0.086,0.0,0.344,0.0,6561792.0,0.0,70.0,4035231744.0,310681600.0,29034119168.0,239042560.0,2662616.0,1042462.0
12-04 09:52:15,40.929,11.006,47.893,0.0,0.0,0.172,0.0,4415488.0,0.0,49.0,4037320704.0,310546432.0,29033283584.0,237924352.0,2659879.0,1034129.0
12-04 09:52:16,41.017,11.949,46.525,0.169,0.0,0.339,0.0,6602752.0,0.0,70.0,4054171648.0,310267904.0,29015322624.0,239312896.0,2688804.0,1047860.0
12-04 09:52:17,42.328,10.172,46.897,0.259,0.0,0.345,0.0,16379904.0,0.0,90.0,4065943552.0,309989376.0,28999217152.0,243924992.0,2668389.0,1038772.0
12-04 09:52:18,43.945,10.381,44.723,0.779,0.0,0.173,20480.0,63815680.0,2.0,189.0,4075360256.0,309620736.0,28936761344.0,297332736.0,2668202.0,1039735.0
12-04 09:52:19,41.237,11.254,46.993,0.258,0.0,0.258,0.0,4534272.0,0.0,55.0,4083908608.0,309669888.0,28961075200.0,264421376.0,2667077.0,1049049.0
12-04 09:52:20,41.201,11.675,46.870,0.085,0.0,0.169,0.0,6447104.0,0.0,57.0,4092370944.0,309694464.0,28986556416.0,230453248.0,2674254.0,1060736.0
12-04 09:52:21,41.186,10.932,47.458,0.169,0.0,0.254,0.0,6610944.0,0.0,71.0,4098580480.0,309444608.0,28966834176.0,244215808.0,2679427.0,1039245.0
12-04 09:52:22,43.404,10.638,45.106,0.681,0.0,0.170,0.0,48177152.0,0.0,158.0,4106371072.0,309223424.0,28966789120.0,236691456.0,2680774.0,1048075.0
12-04 09:52:23,45.283,11.407,41.767,1.029,0.0,0.515,0.0,73199616.0,0.0,219.0,4114501632.0,308850688.0,28877029376.0,318693376.0,2664621.0,1035898.0
12-04 09:52:24,45.624,10.790,42.226,1.020,0.0,0.340,0.0,77795328.0,0.0,197.0,4124516352.0,308838400.0,28948905984.0,236814336.0,2612074.0,1022709.0
12-04 09:52:25,44.944,11.582,42.524,0.691,0.0,0.259,0.0,49704960.0,0.0,156.0,4131246080.0,308727808.0,28850102272.0,328998912.0,2730182.0,1073221.0
12-04 09:52:26,41.869,10.813,46.453,0.519,0.0,0.346,0.0,28672000.0,0.0,104.0,4143722496.0,308793344.0,28872470528.0,294088704.0,2671508.0,1038619.0
12-04 09:52:27,40.668,10.873,48.202,0.086,0.0,0.171,0.0,6459392.0,0.0,58.0,4160483328.0,308875264.0,28897783808.0,251932672.0,2666262.0,1045055.0
12-04 09:52:28,26.320,6.218,67.206,0.0,0.0,0.256,0.0,4186112.0,0.0,45.0,4178935808.0,308785152.0,28890341376.0,241012736.0,2681114.0,1054854.0
12-04 09:52:29,11.907,0.500,87.427,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4185669632.0,308785152.0,28890591232.0,234029056.0,2668635.0,1037002.0
12-04 09:52:30,12.023,0.498,87.065,0.249,0.0,0.166,0.0,12288.0,0.0,2.0,4190900224.0,308793344.0,28890591232.0,228790272.0,2658903.0,1041889.0
12-04 09:52:31,10.151,0.419,89.262,0.0,0.0,0.168,0.0,86016.0,0.0,4.0,4195876864.0,308662272.0,28868444160.0,246091776.0,2680186.0,1048159.0
12-04 09:52:32,11.950,0.415,87.303,0.0,0.0,0.332,0.0,0.0,0.0,0.0,4199178240.0,308662272.0,28868444160.0,242790400.0,2669807.0,1038231.0
12-04 09:52:33,12.177,0.500,87.073,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4209876992.0,308662272.0,28868448256.0,232087552.0,2659747.0,1042909.0
12-04 09:52:34,11.647,0.499,87.770,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,4215296000.0,308662272.0,28868452352.0,226664448.0,2671364.0,1048197.0
12-04 09:52:35,12.0,0.500,87.417,0.0,0.0,0.083,0.0,69632.0,0.0,4.0,4223840256.0,308531200.0,28846325760.0,240377856.0,2677764.0,1048802.0
12-04 09:52:36,10.269,0.505,88.805,0.168,0.0,0.253,0.0,86016.0,0.0,5.0,4242505728.0,308408320.0,28822167552.0,245993472.0,2667682.0,1042274.0
12-04 09:52:37,12.417,0.662,86.755,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4249710592.0,308408320.0,28822007808.0,238948352.0,2608861.0,1018332.0
12-04 09:52:38,11.887,0.665,87.116,0.0,0.0,0.333,0.0,28672.0,0.0,3.0,4256821248.0,308408320.0,28822007808.0,231837696.0,2726431.0,1063193.0
12-04 09:52:39,11.242,0.839,82.550,5.201,0.0,0.168,0.0,190517248.0,0.0,322.0,4265299968.0,308277248.0,28797853696.0,247644160.0,2662831.0,1042468.0
12-04 09:52:40,11.452,0.747,84.564,2.988,0.0,0.249,0.0,157741056.0,0.0,313.0,4268331008.0,308277248.0,28797726720.0,244740096.0,2664846.0,1044648.0
12-04 09:52:41,11.917,0.500,87.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4280053760.0,308277248.0,28797730816.0,233013248.0,2664407.0,1044855.0
12-04 09:52:42,13.072,0.416,86.012,0.167,0.0,0.333,4096.0,90112.0,1.0,6.0,4291973120.0,308150272.0,28773335040.0,245616640.0,2672101.0,1038916.0
12-04 09:52:43,10.860,0.501,88.471,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,4298067968.0,308154368.0,28773330944.0,239521792.0,2675109.0,1057411.0
12-04 09:52:44,11.843,0.500,87.490,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4303142912.0,308154368.0,28773335040.0,234442752.0,2655040.0,1043768.0
12-04 09:52:45,10.926,0.500,88.240,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4308373504.0,308154368.0,28773343232.0,229203968.0,2671401.0,1041515.0
12-04 09:52:46,11.770,0.501,87.479,0.0,0.0,0.250,0.0,81920.0,0.0,6.0,4331474944.0,308019200.0,28748980224.0,230600704.0,2674256.0,1053523.0
12-04 09:52:47,4.080,0.583,95.254,0.0,0.0,0.083,0.0,81920.0,0.0,4.0,4340543488.0,307884032.0,28724621312.0,246026240.0,872998.0,606043.0
12-04 09:52:48,0.586,0.084,99.162,0.168,0.0,0.0,0.0,49152.0,0.0,5.0,4340850688.0,307892224.0,28724621312.0,245710848.0,62215.0,106075.0
12-04 09:52:49,0.668,0.417,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4342243328.0,307892224.0,28724625408.0,244314112.0,65483.0,109589.0
12-04 09:52:50,0.835,0.334,98.747,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,4342620160.0,307896320.0,28724625408.0,243933184.0,74441.0,120170.0
12-04 09:52:51,0.915,0.582,98.419,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,4342874112.0,307896320.0,28724625408.0,243679232.0,55556.0,100340.0
12-04 09:52:52,0.917,0.334,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4343001088.0,307896320.0,28724625408.0,243552256.0,66517.0,111608.0
12-04 09:52:53,6.711,0.671,92.617,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,4203278336.0,307896320.0,28724633600.0,383266816.0,1476343.0,604786.0
12-04 09:52:54,11.745,0.336,87.416,0.252,0.0,0.252,0.0,16384.0,0.0,2.0,4071264256.0,307904512.0,28724637696.0,515268608.0,2976906.0,1133872.0
12-04 09:52:55,11.681,0.756,87.311,0.0,0.0,0.252,0.0,24576.0,0.0,2.0,4030386176.0,307904512.0,28724641792.0,556142592.0,2984646.0,1152641.0
12-04 09:52:56,11.725,0.586,87.437,0.0,0.0,0.251,4096.0,0.0,1.0,0.0,4050964480.0,307904512.0,28724641792.0,535564288.0,2973634.0,1143634.0
12-04 09:52:57,11.987,0.671,87.175,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3968811008.0,307904512.0,28724645888.0,617713664.0,2975568.0,1148171.0
12-04 09:52:58,11.657,0.583,87.594,0.0,0.0,0.167,0.0,49152.0,0.0,2.0,3969441792.0,307904512.0,28724645888.0,617082880.0,3009141.0,1169443.0
12-04 09:52:59,12.594,0.500,86.656,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3887005696.0,307904512.0,28724649984.0,699514880.0,2986860.0,1145542.0
12-04 09:53:00,12.157,0.333,87.011,0.083,0.0,0.416,0.0,12288.0,0.0,2.0,3893547008.0,307912704.0,28724649984.0,692965376.0,2951795.0,1137735.0
12-04 09:53:01,12.157,0.583,86.928,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3882102784.0,307912704.0,28724654080.0,704405504.0,3002118.0,1155091.0
12-04 09:53:02,12.635,0.333,86.866,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3884584960.0,307912704.0,28724658176.0,701919232.0,2973313.0,1148730.0
12-04 09:53:03,10.886,0.506,88.354,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3885715456.0,307916800.0,28724654080.0,700788736.0,2973748.0,1154326.0
12-04 09:53:04,11.755,0.336,87.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3888295936.0,307916800.0,28724658176.0,698204160.0,2994645.0,1183014.0
12-04 09:53:05,12.167,0.500,87.0,0.0,0.0,0.333,0.0,20480.0,0.0,1.0,3897634816.0,307916800.0,28724662272.0,688861184.0,2983503.0,1158077.0
12-04 09:53:06,11.685,0.339,87.638,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3916701696.0,307924992.0,28724662272.0,669786112.0,2976352.0,1156147.0
12-04 09:53:07,11.409,0.336,88.003,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3924131840.0,307924992.0,28724662272.0,662355968.0,2999419.0,1177224.0
12-04 09:53:08,13.228,0.749,85.691,0.0,0.0,0.333,0.0,28672.0,0.0,3.0,3932852224.0,307929088.0,28724662272.0,653631488.0,2971368.0,1158137.0
12-04 09:53:09,11.074,0.671,87.919,0.0,0.0,0.336,4096.0,0.0,1.0,0.0,3940306944.0,307929088.0,28724674560.0,646164480.0,2963760.0,1162472.0
12-04 09:53:10,12.594,0.500,86.656,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3951476736.0,307929088.0,28724674560.0,634994688.0,2973699.0,1168013.0
12-04 09:53:11,11.676,0.584,87.406,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3956572160.0,307929088.0,28724674560.0,629899264.0,2968229.0,1160795.0
12-04 09:53:12,12.865,0.501,86.216,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,3969261568.0,307937280.0,28724674560.0,617201664.0,2974305.0,1168306.0
12-04 09:53:13,11.967,0.586,87.280,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3977261056.0,307945472.0,28724666368.0,609202176.0,2976320.0,1168768.0
12-04 09:53:14,12.177,0.334,87.239,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3981590528.0,307945472.0,28724682752.0,604856320.0,2987957.0,1166613.0
12-04 09:53:15,11.561,0.169,87.932,0.0,0.0,0.338,0.0,122880.0,0.0,17.0,3991691264.0,307945472.0,28724682752.0,594755584.0,2978666.0,1170808.0
12-04 09:53:16,12.469,0.502,86.778,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4001595392.0,307945472.0,28724682752.0,584851456.0,2979592.0,1171747.0
12-04 09:53:17,10.822,0.587,88.339,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4009590784.0,307945472.0,28724682752.0,576856064.0,2960307.0,1169905.0
12-04 09:53:18,12.708,0.664,86.213,0.083,0.0,0.332,0.0,45056.0,0.0,5.0,4027265024.0,307957760.0,28724678656.0,559173632.0,2983429.0,1168419.0
12-04 09:53:19,12.164,0.587,87.081,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4036239360.0,307957760.0,28724686848.0,550191104.0,2971539.0,1175237.0
12-04 09:53:20,11.877,0.581,87.126,0.0,0.0,0.415,0.0,0.0,0.0,0.0,4059348992.0,307957760.0,28724686848.0,527081472.0,2984940.0,1196347.0
12-04 09:53:21,12.322,0.419,87.008,0.0,0.0,0.251,0.0,16384.0,0.0,3.0,4076589056.0,307957760.0,28724690944.0,509837312.0,2941944.0,1160189.0
12-04 09:53:22,13.040,0.332,86.296,0.0,0.0,0.332,0.0,0.0,0.0,0.0,4090044416.0,307957760.0,28724690944.0,496381952.0,3039711.0,1187253.0
12-04 09:53:23,11.750,0.583,87.417,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4094631936.0,307961856.0,28724686848.0,491794432.0,2959987.0,1167896.0
12-04 09:53:24,12.510,0.500,86.739,0.167,0.0,0.083,0.0,45056.0,0.0,3.0,4107116544.0,307970048.0,28724699136.0,479289344.0,2982644.0,1169445.0
12-04 09:53:25,12.688,0.668,86.561,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4126007296.0,307970048.0,28724699136.0,460398592.0,2953049.0,1167907.0
12-04 09:53:26,12.490,0.503,86.756,0.0,0.0,0.251,0.0,28672.0,0.0,7.0,4132130816.0,307970048.0,28724699136.0,454275072.0,2997971.0,1182649.0
12-04 09:53:27,10.934,0.505,88.225,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4142546944.0,307970048.0,28724703232.0,443854848.0,2969433.0,1172660.0
12-04 09:53:28,12.469,0.586,86.695,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,4151177216.0,307974144.0,28724699136.0,435224576.0,2948489.0,1175969.0
12-04 09:53:29,12.647,0.670,86.432,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4164501504.0,307974144.0,28724711424.0,421888000.0,3012289.0,1187052.0
12-04 09:53:30,11.819,0.335,87.259,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,4168617984.0,307982336.0,28724711424.0,417763328.0,2992260.0,1187804.0
12-04 09:53:31,11.833,0.500,87.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4175794176.0,307982336.0,28724711424.0,410587136.0,2992054.0,1181191.0
12-04 09:53:32,13.450,0.251,85.965,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4192784384.0,307982336.0,28724711424.0,393596928.0,2968288.0,1169876.0
12-04 09:53:33,12.668,0.419,86.745,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4209008640.0,307986432.0,28724707328.0,377372672.0,2936172.0,1168524.0
12-04 09:53:34,10.774,0.421,88.468,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4211179520.0,307986432.0,28724719616.0,375189504.0,3017280.0,1197251.0
12-04 09:53:35,11.612,0.501,87.636,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4224143360.0,307986432.0,28724719616.0,362225664.0,2969421.0,1178918.0
12-04 09:53:36,13.076,0.335,86.169,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,4246425600.0,307990528.0,28724719616.0,339939328.0,2972360.0,1177801.0
12-04 09:53:37,13.087,0.336,86.242,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4254900224.0,307990528.0,28724719616.0,331464704.0,2992249.0,1185500.0
12-04 09:53:38,11.436,0.501,87.813,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4258582528.0,307994624.0,28724715520.0,327782400.0,2981023.0,1178788.0
12-04 09:53:39,11.686,0.501,87.563,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4262764544.0,307994624.0,28724723712.0,323592192.0,2974406.0,1172991.0
12-04 09:53:40,13.833,0.583,85.167,0.0,0.0,0.417,0.0,24576.0,0.0,1.0,4270473216.0,307994624.0,28724727808.0,315879424.0,2994332.0,1185868.0
12-04 09:53:41,12.812,0.499,86.273,0.0,0.0,0.416,0.0,0.0,0.0,0.0,4278337536.0,307994624.0,28724727808.0,308015104.0,2975226.0,1180124.0
12-04 09:53:42,13.112,0.415,86.141,0.083,0.0,0.249,0.0,12288.0,0.0,2.0,4281958400.0,308002816.0,28724727808.0,304386048.0,2975520.0,1183112.0
12-04 09:53:43,12.070,0.587,87.175,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,4284338176.0,308006912.0,28724723712.0,302006272.0,2978179.0,1188843.0
12-04 09:53:44,13.648,0.496,85.443,0.0,0.0,0.414,0.0,0.0,0.0,0.0,4299280384.0,308006912.0,28724731904.0,287055872.0,2970750.0,1181547.0
12-04 09:53:45,12.521,0.588,86.723,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4308549632.0,308006912.0,28724731904.0,277786624.0,2970375.0,1167018.0
12-04 09:53:46,13.233,0.503,86.097,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4311949312.0,308006912.0,28724731904.0,274386944.0,2999368.0,1188334.0
12-04 09:53:47,11.760,0.500,87.490,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4313251840.0,308006912.0,28724736000.0,273080320.0,2970457.0,1180968.0
12-04 09:53:48,12.313,0.416,86.855,0.166,0.0,0.250,0.0,28672.0,0.0,4.0,4321628160.0,308019200.0,28724731904.0,264695808.0,2972350.0,1181254.0
12-04 09:53:49,14.393,0.749,84.692,0.0,0.0,0.166,4096.0,0.0,1.0,0.0,4338212864.0,308019200.0,28724744192.0,248098816.0,2984478.0,1182424.0
12-04 09:53:50,12.833,0.500,86.333,0.0,0.0,0.333,0.0,45056.0,0.0,3.0,4350947328.0,308019200.0,28724744192.0,235364352.0,2996752.0,1196201.0
12-04 09:53:51,12.500,0.671,86.577,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4355547136.0,308019200.0,28724744192.0,230764544.0,2981781.0,1179185.0
12-04 09:53:52,12.292,0.748,86.711,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4357259264.0,308019200.0,28724744192.0,229052416.0,2978501.0,1195429.0
12-04 09:53:53,6.767,0.334,92.815,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,4366938112.0,307879936.0,28700442624.0,243814400.0,1594101.0,910100.0
12-04 09:53:54,0.670,0.084,99.079,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,4367880192.0,307888128.0,28700446720.0,242860032.0,82956.0,142184.0
12-04 09:53:55,1.163,0.332,98.422,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4368130048.0,307888128.0,28700450816.0,242606080.0,87157.0,147651.0
12-04 09:53:56,1.249,0.167,98.501,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,4368130048.0,307888128.0,28700450816.0,242606080.0,71792.0,129904.0
12-04 09:53:57,0.920,0.167,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4368125952.0,307888128.0,28700454912.0,242606080.0,77059.0,137462.0
12-04 09:53:58,1.087,0.084,98.746,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4368887808.0,307892224.0,28700450816.0,241844224.0,80129.0,137746.0
12-04 09:53:59,3.094,0.251,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4369133568.0,307892224.0,28700459008.0,241590272.0,513758.0,297730.0
12-04 09:54:00,14.025,0.830,84.481,0.249,0.0,0.415,0.0,32768.0,0.0,3.0,4167753728.0,307900416.0,28700463104.0,442957824.0,3303378.0,1267434.0
12-04 09:54:01,13.400,0.503,85.930,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,4052967424.0,307900416.0,28700463104.0,557744128.0,3283763.0,1287785.0
12-04 09:54:02,13.149,0.503,86.097,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3923103744.0,307900416.0,28700463104.0,687607808.0,3284264.0,1285643.0
12-04 09:54:03,13.489,0.666,85.512,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,3862147072.0,307908608.0,28700459008.0,748560384.0,3307341.0,1291703.0
12-04 09:54:04,13.033,0.585,86.132,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3873505280.0,307908608.0,28700471296.0,737189888.0,3325799.0,1304189.0
12-04 09:54:05,12.865,0.585,86.299,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3880804352.0,307908608.0,28700471296.0,729890816.0,3291981.0,1292767.0
12-04 09:54:06,13.367,0.668,84.879,0.835,0.0,0.251,0.0,12288.0,0.0,2.0,3889463296.0,307916800.0,28700471296.0,721223680.0,3230144.0,1297548.0
12-04 09:54:07,14.604,0.743,84.323,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3894525952.0,307916800.0,28700471296.0,716161024.0,3324535.0,1305143.0
12-04 09:54:08,13.428,0.250,86.072,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3902177280.0,307916800.0,28700471296.0,708509696.0,3289012.0,1294470.0
12-04 09:54:09,13.965,0.499,85.204,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3907375104.0,307916800.0,28700479488.0,703303680.0,3248536.0,1297552.0
12-04 09:54:10,12.300,0.590,86.773,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3911663616.0,307916800.0,28700479488.0,699015168.0,3357527.0,1311826.0
12-04 09:54:11,14.226,0.418,84.770,0.0,0.0,0.586,0.0,0.0,0.0,0.0,3931156480.0,307916800.0,28700479488.0,679522304.0,3299902.0,1302860.0
12-04 09:54:12,12.782,0.668,86.299,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3933110272.0,307924992.0,28700479488.0,677560320.0,3287307.0,1300108.0
12-04 09:54:13,12.500,0.671,86.493,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,3947728896.0,307924992.0,28700483584.0,662937600.0,3295040.0,1322375.0
12-04 09:54:14,14.035,0.668,85.046,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3962695680.0,307924992.0,28700483584.0,647970816.0,3291124.0,1305215.0
12-04 09:54:15,12.968,0.665,85.952,0.0,0.0,0.416,0.0,24576.0,0.0,1.0,3974561792.0,307924992.0,28700487680.0,636100608.0,3292340.0,1308644.0
12-04 09:54:16,14.512,0.334,84.904,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3996782592.0,307924992.0,28700487680.0,613879808.0,3312157.0,1321044.0
12-04 09:54:17,12.825,0.671,86.085,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4005859328.0,307924992.0,28700491776.0,604798976.0,3297182.0,1309756.0
12-04 09:54:18,12.364,0.668,86.633,0.084,0.0,0.251,0.0,40960.0,0.0,5.0,4026769408.0,307933184.0,28700491776.0,583880704.0,3295464.0,1314730.0
12-04 09:54:19,14.405,0.670,84.673,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4042309632.0,307933184.0,28700491776.0,568340480.0,3270390.0,1314731.0
12-04 09:54:20,14.439,0.413,84.571,0.0,0.0,0.578,0.0,0.0,0.0,0.0,4046880768.0,307933184.0,28700491776.0,563769344.0,3283627.0,1335525.0
12-04 09:54:21,13.412,0.335,85.834,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4072497152.0,307933184.0,28700495872.0,538148864.0,3278072.0,1292064.0
12-04 09:54:22,15.250,0.667,83.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4075864064.0,307933184.0,28700495872.0,534781952.0,3315721.0,1332205.0
12-04 09:54:23,13.0,0.667,86.083,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4078366720.0,307937280.0,28700495872.0,532275200.0,3330331.0,1321869.0
12-04 09:54:24,14.154,0.503,84.841,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,4093394944.0,307945472.0,28700508160.0,517226496.0,3231160.0,1289078.0
12-04 09:54:25,14.274,0.581,84.896,0.0,0.0,0.249,0.0,45056.0,0.0,3.0,4097957888.0,307945472.0,28700508160.0,512663552.0,3319017.0,1339590.0
12-04 09:54:26,12.626,0.337,86.785,0.0,0.0,0.253,0.0,8192.0,0.0,1.0,4099760128.0,307945472.0,28700508160.0,510861312.0,3273935.0,1316758.0
12-04 09:54:27,13.317,0.670,85.678,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4105740288.0,307945472.0,28700508160.0,504881152.0,3293043.0,1301691.0
12-04 09:54:28,15.811,0.414,83.444,0.0,0.0,0.331,0.0,28672.0,0.0,2.0,4117069824.0,307949568.0,28700508160.0,493547520.0,3307576.0,1322511.0
12-04 09:54:29,13.272,0.751,85.476,0.167,0.0,0.334,0.0,28672.0,0.0,2.0,4121657344.0,307957760.0,28700516352.0,488943616.0,3318823.0,1330510.0
12-04 09:54:30,12.752,0.503,86.409,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4131274752.0,307957760.0,28700516352.0,479326208.0,3315151.0,1329032.0
12-04 09:54:31,14.861,0.840,83.963,0.0,0.0,0.336,0.0,8192.0,0.0,1.0,4137136128.0,307957760.0,28700516352.0,473464832.0,3280353.0,1324395.0
12-04 09:54:32,13.305,0.502,85.690,0.0,0.0,0.502,0.0,0.0,0.0,0.0,4142637056.0,307957760.0,28700516352.0,467963904.0,3306137.0,1309471.0
12-04 09:54:33,13.138,0.921,85.690,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,4159971328.0,307957760.0,28700516352.0,450629632.0,3265340.0,1314671.0
12-04 09:54:34,15.256,0.419,83.990,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4177235968.0,307957760.0,28700520448.0,433360896.0,3315224.0,1322850.0
12-04 09:54:35,14.723,0.579,84.285,0.165,0.0,0.248,0.0,28672.0,0.0,3.0,4186083328.0,307965952.0,28700520448.0,424505344.0,3316268.0,1315759.0
12-04 09:54:36,12.183,0.592,86.971,0.0,0.0,0.254,0.0,28672.0,0.0,7.0,4204396544.0,307965952.0,28700524544.0,406188032.0,3278942.0,1320458.0
12-04 09:54:37,13.905,0.583,85.179,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4235788288.0,307965952.0,28700528640.0,374792192.0,3279082.0,1326556.0
12-04 09:54:38,16.293,0.582,82.876,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,4256169984.0,307970048.0,28700524544.0,354410496.0,3309793.0,1317223.0
12-04 09:54:39,14.010,0.755,84.899,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4262924288.0,307970048.0,28700528640.0,347652096.0,3294579.0,1315175.0
12-04 09:54:40,12.974,0.590,86.099,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4272734208.0,307970048.0,28700528640.0,337842176.0,3251706.0,1325783.0
12-04 09:54:41,15.050,0.502,84.030,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,4283256832.0,307978240.0,28700536832.0,327303168.0,3331414.0,1314428.0
12-04 09:54:42,14.286,0.664,84.468,0.0,0.0,0.581,0.0,0.0,0.0,0.0,4294303744.0,307978240.0,28700536832.0,316256256.0,3287270.0,1320569.0
12-04 09:54:43,14.381,0.418,84.950,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,4299096064.0,307982336.0,28700532736.0,311463936.0,3309859.0,1350698.0
12-04 09:54:44,13.988,0.416,85.429,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4304044032.0,307982336.0,28700536832.0,306511872.0,3249509.0,1318110.0
12-04 09:54:45,15.903,0.666,83.181,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4320387072.0,307982336.0,28700540928.0,290164736.0,3329942.0,1305935.0
12-04 09:54:46,14.130,0.753,84.783,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4324450304.0,307982336.0,28700540928.0,286101504.0,3318230.0,1337415.0
12-04 09:54:47,14.369,0.752,84.378,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,4327202816.0,307990528.0,28700540928.0,283340800.0,3320517.0,1329437.0
12-04 09:54:48,13.917,0.500,85.333,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4338778112.0,307990528.0,28700540928.0,271765504.0,3298339.0,1323464.0
12-04 09:54:49,14.070,0.670,84.925,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4369604608.0,307990528.0,28700549120.0,240930816.0,3246420.0,1305336.0
12-04 09:54:50,15.288,0.752,83.793,0.0,0.0,0.167,0.0,24576.0,0.0,1.0,4373352448.0,307990528.0,28700549120.0,237182976.0,3351989.0,1360811.0
12-04 09:54:51,14.772,0.747,84.315,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4378841088.0,307990528.0,28700549120.0,231694336.0,3270811.0,1318421.0
12-04 09:54:52,13.856,0.501,85.476,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4381413376.0,307990528.0,28700549120.0,229122048.0,3313007.0,1324251.0
12-04 09:54:53,14.735,0.414,84.437,0.166,0.0,0.248,0.0,126976.0,0.0,9.0,4393271296.0,307871744.0,28676239360.0,241692672.0,3307516.0,1331499.0
12-04 09:54:54,17.085,0.335,82.245,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4407631872.0,307871744.0,28676255744.0,227315712.0,3330780.0,1316437.0
12-04 09:54:55,15.993,0.495,83.182,0.0,0.0,0.330,0.0,69632.0,0.0,4.0,4411719680.0,307744768.0,28651986944.0,247623680.0,3281737.0,1322022.0
12-04 09:54:56,13.423,0.587,85.738,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4414382080.0,307744768.0,28651986944.0,244961280.0,3276451.0,1326741.0
12-04 09:54:57,13.617,0.334,85.631,0.0,0.0,0.418,0.0,0.0,0.0,0.0,4420567040.0,307744768.0,28651991040.0,238772224.0,3271914.0,1326767.0
12-04 09:54:58,17.515,0.667,81.485,0.0,0.0,0.334,0.0,94208.0,0.0,6.0,4443688960.0,307613696.0,28627730432.0,240041984.0,3322557.0,1314376.0
12-04 09:54:59,12.312,0.670,86.683,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,4457926656.0,307621888.0,28627738624.0,225787904.0,2920216.0,1167508.0
12-04 09:55:00,0.921,0.251,98.828,0.0,0.0,0.0,0.0,114688.0,0.0,8.0,4462366720.0,307486720.0,28603514880.0,245706752.0,105281.0,434441.0
12-04 09:55:01,1.084,0.250,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4463083520.0,307486720.0,28603518976.0,244985856.0,90555.0,163950.0
12-04 09:55:02,2.583,0.250,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4463075328.0,307486720.0,28603518976.0,244994048.0,99520.0,171615.0
12-04 09:55:03,1.167,0.250,98.500,0.0,0.0,0.083,0.0,61440.0,0.0,3.0,4463583232.0,307490816.0,28603514880.0,244486144.0,90322.0,163691.0
12-04 09:55:04,0.921,0.335,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4463575040.0,307490816.0,28603523072.0,244486144.0,91658.0,165104.0
12-04 09:55:05,1.168,0.334,98.332,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,4463562752.0,307499008.0,28603527168.0,244486144.0,94789.0,169332.0
12-04 09:55:06,10.774,0.842,87.963,0.0,0.0,0.421,0.0,8192.0,0.0,1.0,4465090560.0,307499008.0,28603531264.0,242954240.0,2636306.0,1101136.0
12-04 09:55:07,14.010,0.503,85.067,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4467249152.0,307499008.0,28603531264.0,240795648.0,3424909.0,1428908.0
12-04 09:55:08,13.851,0.676,85.135,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,4389011456.0,307499008.0,28603531264.0,319033344.0,3378066.0,1438199.0
12-04 09:55:09,14.310,0.677,84.589,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4197646336.0,307499008.0,28603535360.0,510394368.0,3134309.0,1421574.0
12-04 09:55:10,11.675,0.592,87.225,0.0,0.0,0.508,0.0,0.0,0.0,0.0,4196646912.0,307499008.0,28603539456.0,511389696.0,3128132.0,1407011.0
12-04 09:55:11,12.985,1.180,85.245,0.169,0.0,0.422,0.0,53248.0,0.0,8.0,3969310720.0,307507200.0,28603539456.0,738717696.0,3133274.0,1352598.0
12-04 09:55:12,12.985,0.590,85.919,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3971629056.0,307507200.0,28603539456.0,736399360.0,3514866.0,1370823.0
12-04 09:55:13,14.059,0.669,84.770,0.0,0.0,0.502,0.0,16384.0,0.0,2.0,3975151616.0,307507200.0,28603539456.0,732876800.0,3407602.0,1342891.0
12-04 09:55:14,13.047,0.589,85.859,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3978530816.0,307507200.0,28603543552.0,729493504.0,3331905.0,1356868.0
12-04 09:55:15,11.499,0.426,87.564,0.0,0.0,0.511,0.0,0.0,0.0,0.0,4002570240.0,307507200.0,28603543552.0,705454080.0,3405810.0,1373604.0
12-04 09:55:16,14.852,0.591,84.219,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4037070848.0,307507200.0,28603543552.0,670953472.0,3431136.0,1355106.0
12-04 09:55:17,13.701,0.668,85.213,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,4048429056.0,307515392.0,28603543552.0,659587072.0,3459806.0,1381207.0
12-04 09:55:18,11.935,0.682,87.127,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,4093485056.0,307515392.0,28603547648.0,614526976.0,3302481.0,1397934.0
12-04 09:55:19,14.890,0.846,83.756,0.0,0.0,0.508,0.0,0.0,0.0,0.0,4119298048.0,307515392.0,28603551744.0,588709888.0,3458561.0,1364884.0
12-04 09:55:20,11.695,0.678,87.119,0.0,0.0,0.508,0.0,20480.0,0.0,1.0,4135706624.0,307515392.0,28603551744.0,572301312.0,3399023.0,1380864.0
12-04 09:55:21,13.636,0.589,85.354,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4195217408.0,307515392.0,28603551744.0,512790528.0,3497223.0,1384095.0
12-04 09:55:22,16.007,0.674,82.898,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4228268032.0,307515392.0,28603551744.0,479739904.0,3462184.0,1381114.0
12-04 09:55:23,12.890,0.505,86.099,0.084,0.0,0.421,0.0,40960.0,0.0,5.0,4252520448.0,307527680.0,28603551744.0,455475200.0,3411115.0,1383857.0
12-04 09:55:24,14.429,0.667,84.404,0.0,0.0,0.500,0.0,0.0,0.0,0.0,4280901632.0,307527680.0,28603564032.0,427081728.0,3454429.0,1362199.0
12-04 09:55:25,15.046,0.676,83.770,0.0,0.0,0.507,0.0,0.0,0.0,0.0,4315394048.0,307527680.0,28603564032.0,392589312.0,3504029.0,1378084.0
12-04 09:55:26,13.514,0.591,85.304,0.0,0.0,0.591,0.0,0.0,0.0,0.0,4325523456.0,307527680.0,28603564032.0,382459904.0,3406337.0,1390030.0
12-04 09:55:27,13.582,0.509,85.484,0.0,0.0,0.424,0.0,0.0,0.0,0.0,4335874048.0,307527680.0,28603564032.0,372109312.0,3500612.0,1421763.0
12-04 09:55:28,12.416,0.591,86.571,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,4367540224.0,307531776.0,28603559936.0,340443136.0,3420615.0,1362901.0
12-04 09:55:29,15.013,0.594,84.054,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4395216896.0,307539968.0,28603572224.0,312745984.0,3385575.0,1374685.0
12-04 09:55:30,13.887,0.423,85.182,0.0,0.0,0.508,0.0,0.0,0.0,0.0,4426002432.0,307539968.0,28603576320.0,281956352.0,3474382.0,1339013.0
12-04 09:55:31,13.957,0.596,85.021,0.0,0.0,0.426,0.0,8192.0,0.0,2.0,4436975616.0,307539968.0,28603576320.0,270983168.0,3436817.0,1428943.0
12-04 09:55:32,14.023,0.918,84.558,0.0,0.0,0.501,0.0,0.0,0.0,0.0,4463095808.0,307539968.0,28603576320.0,244862976.0,3398732.0,1358841.0
12-04 09:55:33,14.177,0.759,84.726,0.0,0.0,0.338,0.0,94208.0,0.0,6.0,4495982592.0,307408896.0,28579295232.0,236388352.0,3466512.0,1389870.0
12-04 09:55:34,15.469,0.676,83.432,0.0,0.0,0.423,0.0,65536.0,0.0,4.0,4523253760.0,307281920.0,28555198464.0,233340928.0,3423782.0,1388275.0
12-04 09:55:35,13.479,0.758,85.088,0.168,0.0,0.505,0.0,253952.0,0.0,21.0,4560470016.0,307019776.0,28507234304.0,244350976.0,3515880.0,1391236.0
12-04 09:55:36,14.958,0.840,83.697,0.0,0.0,0.504,0.0,86016.0,0.0,5.0,4595802112.0,306880512.0,28482785280.0,233607168.0,3348339.0,1388499.0
12-04 09:55:37,13.922,0.509,84.975,0.0,0.0,0.594,0.0,69632.0,0.0,5.0,4622262272.0,306745344.0,28458692608.0,231374848.0,3386277.0,1397565.0
12-04 09:55:38,14.526,0.840,84.131,0.0,0.0,0.504,0.0,180224.0,0.0,11.0,4666343424.0,306475008.0,28410806272.0,235450368.0,3504433.0,1346176.0
12-04 09:55:39,15.825,0.758,82.912,0.0,0.0,0.505,0.0,81920.0,0.0,4.0,4680081408.0,306348032.0,28386717696.0,245927936.0,3504074.0,1419768.0
12-04 09:55:40,13.671,0.506,85.485,0.0,0.0,0.338,0.0,69632.0,0.0,5.0,4705820672.0,306221056.0,28362723328.0,244310016.0,3421235.0,1419809.0
12-04 09:55:41,14.661,0.593,84.407,0.085,0.0,0.254,0.0,110592.0,0.0,9.0,4740456448.0,306077696.0,28331692032.0,240848896.0,3587184.0,1339177.0
12-04 09:55:42,15.236,0.842,83.502,0.0,0.0,0.421,0.0,69632.0,0.0,8.0,4779266048.0,305971200.0,28304441344.0,229396480.0,3229872.0,1394345.0
12-04 09:55:43,15.865,0.759,83.122,0.0,0.0,0.253,0.0,192512.0,0.0,14.0,4795678720.0,305737728.0,28256657408.0,261001216.0,3619883.0,1433964.0
12-04 09:55:44,15.657,0.505,83.586,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4809019392.0,305737728.0,28256579584.0,247738368.0,3376410.0,1356894.0
12-04 09:55:45,12.753,0.845,85.811,0.0,0.0,0.591,0.0,90112.0,0.0,5.0,4836794368.0,305614848.0,28232732672.0,243933184.0,3369521.0,1426104.0
12-04 09:55:46,13.755,0.422,85.232,0.169,0.0,0.422,0.0,102400.0,0.0,8.0,4868616192.0,305496064.0,28208852992.0,236109824.0,3381625.0,1414779.0
12-04 09:55:47,15.527,0.759,83.207,0.0,0.0,0.506,0.0,155648.0,0.0,11.0,4905922560.0,305250304.0,28161134592.0,246767616.0,3594035.0,1397580.0
12-04 09:55:48,18.456,0.671,80.453,0.0,0.0,0.419,0.0,102400.0,0.0,7.0,4927373312.0,305127424.0,28137275392.0,249298944.0,3586056.0,1371424.0
12-04 09:55:49,13.198,0.677,85.702,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4947845120.0,305127424.0,28137279488.0,228823040.0,3351905.0,1427681.0
12-04 09:55:50,17.842,2.124,79.524,0.0,0.0,0.510,0.0,266240.0,0.0,14.0,3227041792.0,304644096.0,28065968128.0,2021421056.0,3454854.0,1388282.0
12-04 09:55:51,0.334,0.167,99.332,0.167,0.0,0.0,0.0,53248.0,0.0,8.0,3225530368.0,304652288.0,28065886208.0,2023006208.0,1352619.0,84866.0
12-04 09:55:52,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3225661440.0,304652288.0,28065890304.0,2022871040.0,1701.0,1842.0
12-04 09:55:53,0.0,0.250,99.750,0.0,0.0,0.0,4096.0,20480.0,1.0,2.0,3224625152.0,304652288.0,28065902592.0,2023895040.0,6217.0,7591.0
12-04 09:55:54,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224457216.0,304652288.0,28065902592.0,2024062976.0,1931.0,2096.0
12-04 09:55:55,0.083,0.333,99.584,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3224408064.0,304652288.0,28065902592.0,2024112128.0,3827.0,4944.0
12-04 09:55:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224408064.0,304652288.0,28065902592.0,2024112128.0,11559.0,11316.0
12-04 09:55:57,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3224395776.0,304660480.0,28065906688.0,2024112128.0,8113.0,11200.0
12-04 09:55:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3224375296.0,304664576.0,28065906688.0,2024128512.0,4505.0,6860.0
12-04 09:55:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224367104.0,304664576.0,28065914880.0,2024128512.0,13123.0,14298.0
12-04 09:56:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224403968.0,304664576.0,28065914880.0,2024091648.0,2984.0,3381.0
12-04 09:56:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224322048.0,304664576.0,28065914880.0,2024173568.0,1507.0,1562.0
12-04 09:56:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224367104.0,304664576.0,28065914880.0,2024128512.0,5567.0,7637.0
12-04 09:56:03,0.084,0.084,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3224276992.0,304676864.0,28065910784.0,2024210432.0,5154.0,6642.0
12-04 09:56:04,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3224268800.0,304676864.0,28065918976.0,2024210432.0,3131.0,3329.0
12-04 09:56:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224264704.0,304676864.0,28065923072.0,2024210432.0,15869.0,17877.0
12-04 09:56:06,0.166,0.333,99.501,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3224264704.0,304676864.0,28065923072.0,2024210432.0,36503.0,36395.0
12-04 09:56:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224260608.0,304676864.0,28065927168.0,2024210432.0,4183.0,3932.0
12-04 09:56:08,0.167,0.167,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3224387584.0,304680960.0,28065923072.0,2024083456.0,20978.0,21683.0
12-04 09:56:09,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3224498176.0,304689152.0,28065931264.0,2023956480.0,16074.0,17809.0
12-04 09:56:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3224498176.0,304689152.0,28065931264.0,2023956480.0,2511.0,2357.0
12-04 09:56:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224498176.0,304689152.0,28065931264.0,2023956480.0,2776.0,3082.0
12-04 09:56:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224494080.0,304689152.0,28065935360.0,2023956480.0,15393.0,16857.0
12-04 09:56:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3224457216.0,304693248.0,28065935360.0,2023989248.0,4085.0,5421.0
12-04 09:56:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224453120.0,304693248.0,28065939456.0,2023989248.0,3233.0,4584.0
12-04 09:56:15,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3224571904.0,304701440.0,28065939456.0,2023862272.0,4295.0,5467.0
12-04 09:56:16,0.167,0.250,99.584,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3224571904.0,304701440.0,28065939456.0,2023862272.0,1387.0,1520.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224567808.0,304701440.0,28065943552.0,2023862272.0,4288.0,6506.0
12-04 09:56:18,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3224563712.0,304701440.0,28065947648.0,2023862272.0,12623.0,13134.0
12-04 09:56:19,0.167,0.167,99.667,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3224690688.0,304701440.0,28065947648.0,2023735296.0,3138.0,4556.0
12-04 09:56:20,0.167,0.250,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3224702976.0,304701440.0,28065951744.0,2023718912.0,21670.0,22788.0
12-04 09:56:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3223920640.0,304709632.0,28065955840.0,2024488960.0,14361.0,15394.0
12-04 09:56:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223912448.0,304709632.0,28065955840.0,2024497152.0,3392.0,3568.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3223912448.0,304709632.0,28065955840.0,2024497152.0,5090.0,6222.0
12-04 09:56:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223777280.0,304709632.0,28065964032.0,2024624128.0,13560.0,13886.0
12-04 09:56:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223773184.0,304709632.0,28065968128.0,2024624128.0,3064.0,3133.0
12-04 09:56:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223773184.0,304709632.0,28065968128.0,2024624128.0,4959.0,6581.0
12-04 09:56:27,0.334,0.0,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3223732224.0,304717824.0,28065968128.0,2024656896.0,14956.0,14983.0
12-04 09:56:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3223715840.0,304721920.0,28065964032.0,2024673280.0,5260.0,6626.0
12-04 09:56:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223834624.0,304721920.0,28065972224.0,2024546304.0,4378.0,5185.0
12-04 09:56:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3223961600.0,304721920.0,28065972224.0,2024419328.0,12771.0,13292.0
12-04 09:56:31,0.083,0.333,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3223957504.0,304721920.0,28065976320.0,2024419328.0,2315.0,3114.0
12-04 09:56:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223957504.0,304721920.0,28065976320.0,2024419328.0,2021.0,2634.0
12-04 09:56:33,0.250,0.166,99.501,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,3223957504.0,304734208.0,28065964032.0,2024419328.0,13736.0,15756.0
12-04 09:56:34,0.083,0.416,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223941120.0,304734208.0,28065980416.0,2024419328.0,3532.0,3846.0
12-04 09:56:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223941120.0,304734208.0,28065980416.0,2024419328.0,3707.0,4465.0
12-04 09:56:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223941120.0,304734208.0,28065980416.0,2024419328.0,5408.0,6047.0
12-04 09:56:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223937024.0,304734208.0,28065984512.0,2024419328.0,4472.0,5580.0
12-04 09:56:38,0.083,0.167,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3223932928.0,304742400.0,28065980416.0,2024419328.0,22170.0,23639.0
12-04 09:56:39,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3223916544.0,304750592.0,28065988608.0,2024419328.0,12637.0,12751.0
12-04 09:56:40,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224559616.0,304750592.0,28065988608.0,2023776256.0,2822.0,3203.0
12-04 09:56:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224547328.0,304750592.0,28065992704.0,2023784448.0,5669.0,7976.0
12-04 09:56:42,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3224547328.0,304750592.0,28065992704.0,2023784448.0,12582.0,12687.0
12-04 09:56:43,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3223961600.0,304750592.0,28065992704.0,2024370176.0,2738.0,3612.0
12-04 09:56:44,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3211390976.0,304750592.0,28065992704.0,2036940800.0,1820.0,2555.0
12-04 09:56:45,0.083,0.167,99.666,0.083,0.0,0.0,0.0,57344.0,0.0,5.0,3211501568.0,304758784.0,28066000896.0,2036813824.0,4587.0,6375.0
12-04 09:56:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162746880.0,304758784.0,28066000896.0,2085568512.0,2729.0,3886.0
12-04 09:56:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162361856.0,304758784.0,28066000896.0,2085953536.0,6130.0,8372.0
12-04 09:56:48,0.166,0.333,99.501,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3162361856.0,304758784.0,28066000896.0,2085953536.0,13099.0,14167.0
12-04 09:56:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162357760.0,304758784.0,28066004992.0,2085953536.0,2799.0,3652.0
12-04 09:56:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162357760.0,304758784.0,28066004992.0,2085953536.0,19557.0,20828.0
12-04 09:56:51,0.167,0.167,99.583,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3161968640.0,304766976.0,28066004992.0,2086334464.0,4528.0,5687.0
12-04 09:56:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3161968640.0,304766976.0,28066004992.0,2086334464.0,3175.0,4323.0
12-04 09:56:53,0.0,0.417,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162484736.0,304766976.0,28066009088.0,2085814272.0,3793.0,5528.0
12-04 09:56:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162480640.0,304766976.0,28066013184.0,2085814272.0,14181.0,16430.0
12-04 09:56:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158892544.0,304766976.0,28066013184.0,2089402368.0,2232.0,2757.0
12-04 09:56:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158667264.0,304766976.0,28066017280.0,2089623552.0,2301.0,2980.0
12-04 09:56:57,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3158659072.0,304775168.0,28066017280.0,2089623552.0,7390.0,8605.0
12-04 09:56:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3158659072.0,304775168.0,28066017280.0,2089623552.0,2616.0,3349.0
12-04 09:56:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158654976.0,304775168.0,28066021376.0,2089623552.0,5920.0,8054.0
12-04 09:57:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158777856.0,304775168.0,28066025472.0,2089496576.0,13136.0,14015.0
12-04 09:57:01,0.249,0.415,99.336,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3158769664.0,304775168.0,28066033664.0,2089496576.0,3234.0,4908.0
12-04 09:57:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158769664.0,304775168.0,28066033664.0,2089496576.0,3549.0,5279.0
12-04 09:57:03,0.167,0.333,99.333,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3158802432.0,304783360.0,28066033664.0,2089455616.0,11226.0,11231.0
12-04 09:57:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158802432.0,304783360.0,28066033664.0,2089455616.0,4149.0,5032.0
12-04 09:57:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3158798336.0,304783360.0,28066037760.0,2089455616.0,3510.0,4350.0
12-04 09:57:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3158798336.0,304783360.0,28066037760.0,2089455616.0,6290.0,7639.0
12-04 09:57:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158794240.0,304783360.0,28066041856.0,2089455616.0,4553.0,5964.0
12-04 09:57:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3158777856.0,304783360.0,28066041856.0,2089472000.0,3937.0,4905.0
12-04 09:57:09,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3158892544.0,304791552.0,28066045952.0,2089345024.0,13742.0,14532.0
12-04 09:57:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158892544.0,304791552.0,28066045952.0,2089345024.0,3425.0,4158.0
12-04 09:57:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158892544.0,304791552.0,28066045952.0,2089345024.0,3384.0,4213.0
12-04 09:57:12,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158892544.0,304791552.0,28066045952.0,2089345024.0,12995.0,13115.0
12-04 09:57:13,0.167,0.333,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3158986752.0,304791552.0,28066050048.0,2089246720.0,6793.0,9671.0
12-04 09:57:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158982656.0,304791552.0,28066054144.0,2089246720.0,1481.0,1560.0
12-04 09:57:15,0.333,0.333,99.167,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3158974464.0,304799744.0,28066054144.0,2089246720.0,13031.0,14665.0
12-04 09:57:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158974464.0,304799744.0,28066054144.0,2089246720.0,1387.0,1586.0
12-04 09:57:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158974464.0,304799744.0,28066054144.0,2089246720.0,1707.0,1916.0
12-04 09:57:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3159101440.0,304799744.0,28066054144.0,2089119744.0,13567.0,15007.0
12-04 09:57:19,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3159097344.0,304799744.0,28066058240.0,2089119744.0,3943.0,6027.0
12-04 09:57:20,0.083,0.334,99.583,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3159232512.0,304799744.0,28066058240.0,2088984576.0,22326.0,23819.0
12-04 09:57:21,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3158614016.0,304807936.0,28066062336.0,2089590784.0,13654.0,14125.0
12-04 09:57:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158450176.0,304807936.0,28066062336.0,2089754624.0,4259.0,4689.0
12-04 09:57:23,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3158515712.0,304812032.0,28066058240.0,2089689088.0,2917.0,2519.0
12-04 09:57:24,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3158507520.0,304812032.0,28066066432.0,2089689088.0,15775.0,17440.0
12-04 09:57:25,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158507520.0,304812032.0,28066066432.0,2089689088.0,3058.0,3139.0
12-04 09:57:26,0.084,0.084,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3158507520.0,304812032.0,28066066432.0,2089689088.0,3966.0,4549.0
12-04 09:57:27,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3158491136.0,304820224.0,28066074624.0,2089689088.0,18266.0,20393.0
12-04 09:57:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3158491136.0,304820224.0,28066074624.0,2089689088.0,4217.0,5031.0
12-04 09:57:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158466560.0,304820224.0,28066082816.0,2089705472.0,4034.0,4532.0
12-04 09:57:30,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158466560.0,304820224.0,28066082816.0,2089705472.0,12043.0,12876.0
12-04 09:57:31,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158466560.0,304820224.0,28066082816.0,2089705472.0,2152.0,2724.0
12-04 09:57:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158466560.0,304820224.0,28066082816.0,2089705472.0,2381.0,3079.0
12-04 09:57:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3158507520.0,304832512.0,28066078720.0,2089656320.0,14343.0,16073.0
12-04 09:57:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158622208.0,304832512.0,28066091008.0,2089529344.0,4721.0,5842.0
12-04 09:57:35,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158622208.0,304832512.0,28066091008.0,2089529344.0,3482.0,4336.0
12-04 09:57:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158622208.0,304832512.0,28066091008.0,2089529344.0,14471.0,15423.0
12-04 09:57:37,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158622208.0,304832512.0,28066091008.0,2089529344.0,4295.0,5573.0
12-04 09:57:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3158614016.0,304840704.0,28066082816.0,2089537536.0,2737.0,2601.0
12-04 09:57:39,0.0,0.250,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3158593536.0,304848896.0,28066095104.0,2089537536.0,13133.0,12750.0
12-04 09:57:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3158724608.0,304848896.0,28066099200.0,2089402368.0,21657.0,22863.0
12-04 09:57:41,0.250,0.166,99.501,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3158675456.0,304848896.0,28066099200.0,2089451520.0,21411.0,22798.0
12-04 09:57:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158667264.0,304848896.0,28066099200.0,2089459712.0,15671.0,17139.0
12-04 09:57:43,0.083,0.333,99.584,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3158618112.0,304852992.0,28066095104.0,2089508864.0,3079.0,3552.0
12-04 09:57:44,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158593536.0,304852992.0,28066103296.0,2089525248.0,4283.0,6548.0
12-04 09:57:45,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3158573056.0,304861184.0,28066107392.0,2089533440.0,12424.0,12700.0
12-04 09:57:46,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158564864.0,304861184.0,28066107392.0,2089541632.0,1892.0,2581.0
12-04 09:57:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158458368.0,304861184.0,28066107392.0,2089648128.0,3201.0,4230.0
12-04 09:57:48,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3158384640.0,304861184.0,28066107392.0,2089721856.0,12902.0,13784.0
12-04 09:57:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3158417408.0,304861184.0,28066111488.0,2089684992.0,2593.0,3420.0
12-04 09:57:50,3.521,0.838,94.887,0.754,0.0,0.0,90112.0,0.0,7.0,0.0,3167748096.0,304861184.0,28076322816.0,2070142976.0,10593085.0,109534.0
12-04 09:57:51,0.083,0.333,99.417,0.167,0.0,0.0,0.0,40960.0,0.0,2.0,3167330304.0,304873472.0,28076224512.0,2070646784.0,14423.0,16525.0
12-04 09:57:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167330304.0,304873472.0,28076224512.0,2070646784.0,2815.0,3945.0
12-04 09:57:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3167502336.0,304877568.0,28076224512.0,2070470656.0,2519.0,3379.0
12-04 09:57:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167510528.0,304877568.0,28076232704.0,2070454272.0,5103.0,6228.0
12-04 09:57:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,6.0,3166875648.0,304877568.0,28076232704.0,2071089152.0,2766.0,3952.0
12-04 09:57:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3166875648.0,304877568.0,28076232704.0,2071089152.0,3067.0,4289.0
12-04 09:57:57,0.083,0.250,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3166990336.0,304885760.0,28076236800.0,2070962176.0,6956.0,8054.0
12-04 09:57:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3166986240.0,304889856.0,28076236800.0,2070962176.0,4418.0,6977.0
12-04 09:57:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3166978048.0,304889856.0,28076244992.0,2070962176.0,2141.0,2783.0
12-04 09:58:00,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3166994432.0,304889856.0,28076244992.0,2070945792.0,5709.0,7331.0
12-04 09:58:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3166978048.0,304889856.0,28076244992.0,2070962176.0,2676.0,3935.0
12-04 09:58:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3166973952.0,304889856.0,28076249088.0,2070962176.0,3181.0,4241.0
12-04 09:58:03,0.167,0.0,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,3166986240.0,304902144.0,28076244992.0,2070941696.0,4294.0,5188.0
12-04 09:58:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167105024.0,304902144.0,28076253184.0,2070814720.0,3699.0,4612.0
12-04 09:58:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167105024.0,304902144.0,28076253184.0,2070814720.0,21616.0,22922.0
12-04 09:58:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167105024.0,304902144.0,28076253184.0,2070814720.0,5379.0,6118.0
12-04 09:58:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167105024.0,304902144.0,28076253184.0,2070814720.0,4287.0,5719.0
12-04 09:58:08,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3167100928.0,304902144.0,28076257280.0,2070814720.0,4017.0,5004.0
12-04 09:58:09,0.083,0.083,99.500,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3167215616.0,304910336.0,28076261376.0,2070687744.0,16487.0,15832.0
12-04 09:58:10,7.143,1.329,91.362,0.083,0.0,0.083,0.0,0.0,0.0,0.0,3253592064.0,304910336.0,28076265472.0,1984307200.0,146778.0,165244.0
12-04 09:58:11,5.324,0.832,93.760,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3288518656.0,304910336.0,28076265472.0,1949380608.0,173947.0,202506.0
12-04 09:58:12,2.353,0.924,96.723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3309596672.0,304910336.0,28076265472.0,1928302592.0,219391.0,234623.0
12-04 09:58:13,24.541,0.751,74.708,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549085696.0,304914432.0,28076265472.0,1688809472.0,68761.0,67115.0
12-04 09:58:14,33.082,0.168,66.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3580874752.0,304922624.0,28076265472.0,1657012224.0,13103.0,28191.0
12-04 09:58:15,1.334,0.250,98.332,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,3583410176.0,304922624.0,28076273664.0,1654468608.0,214035.0,114515.0
12-04 09:58:16,1.171,0.084,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3583913984.0,304922624.0,28076277760.0,1653960704.0,208639.0,106539.0
12-04 09:58:17,1.917,0.333,97.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3592671232.0,304922624.0,28076281856.0,1645199360.0,208269.0,124680.0
12-04 09:58:18,1.415,0.416,98.168,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3602829312.0,304922624.0,28076281856.0,1635041280.0,227617.0,116563.0
12-04 09:58:19,1.506,0.167,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3612053504.0,304922624.0,28076281856.0,1625817088.0,197767.0,103078.0
12-04 09:58:20,1.417,0.417,98.0,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,3632533504.0,304930816.0,28076281856.0,1605328896.0,221475.0,135693.0
12-04 09:58:21,0.751,0.167,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633926144.0,304930816.0,28076285952.0,1603932160.0,237253.0,111675.0
12-04 09:58:22,2.581,0.416,97.002,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3584151552.0,304930816.0,28076290048.0,1653702656.0,203980.0,102577.0
12-04 09:58:23,2.090,0.251,97.659,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3517403136.0,304934912.0,28076290048.0,1720446976.0,173263.0,115262.0
12-04 09:58:24,1.173,0.251,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3516981248.0,304934912.0,28076298240.0,1720860672.0,229663.0,115907.0
12-04 09:58:25,1.420,0.167,98.246,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3516592128.0,304943104.0,28076298240.0,1721241600.0,220142.0,109580.0
12-04 09:58:26,1.424,0.168,98.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3523575808.0,304943104.0,28076298240.0,1714257920.0,198758.0,118445.0
12-04 09:58:27,1.750,0.167,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3526115328.0,304943104.0,28076298240.0,1711718400.0,226510.0,116962.0
12-04 09:58:28,1.251,0.417,98.332,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3526361088.0,304947200.0,28076302336.0,1711464448.0,212329.0,103734.0
12-04 09:58:29,1.248,0.166,98.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527110656.0,304947200.0,28076314624.0,1710702592.0,204046.0,119754.0
12-04 09:58:30,1.084,0.167,98.582,0.167,0.0,0.0,0.0,73728.0,0.0,8.0,3530657792.0,304955392.0,28076314624.0,1707147264.0,231914.0,121265.0
12-04 09:58:31,1.415,0.167,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3536244736.0,304955392.0,28076314624.0,1701560320.0,204992.0,103501.0
12-04 09:58:32,2.328,0.499,97.174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3546820608.0,304955392.0,28076314624.0,1690984448.0,187860.0,118826.0
12-04 09:58:33,1.417,0.250,98.333,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3549229056.0,304959488.0,28076310528.0,1688576000.0,251797.0,119312.0
12-04 09:58:34,1.087,0.251,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550486528.0,304959488.0,28076322816.0,1687306240.0,208588.0,104969.0
12-04 09:58:35,1.004,0.0,98.912,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3551490048.0,304967680.0,28076326912.0,1686290432.0,208654.0,118782.0
12-04 09:58:36,1.494,0.249,98.091,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3552759808.0,304967680.0,28076326912.0,1685020672.0,224047.0,116218.0
12-04 09:58:37,0.835,0.251,98.914,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3554025472.0,304967680.0,28076331008.0,1683750912.0,181182.0,107211.0
12-04 09:58:38,1.925,0.084,97.992,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3556691968.0,304971776.0,28076326912.0,1681084416.0,249647.0,147534.0
12-04 09:58:39,1.081,0.249,98.587,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3557703680.0,304971776.0,28076331008.0,1680068608.0,216588.0,119358.0
12-04 09:58:40,1.251,0.250,98.332,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3562663936.0,304979968.0,28076331008.0,1675100160.0,199823.0,120095.0
12-04 09:58:41,0.418,0.084,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3572158464.0,304979968.0,28076343296.0,1665593344.0,225736.0,109538.0
12-04 09:58:42,0.920,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3574190080.0,304979968.0,28076343296.0,1663561728.0,220862.0,113706.0
12-04 09:58:43,0.668,0.251,98.997,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3577483264.0,304984064.0,28076339200.0,1660268544.0,78204.0,97834.0
12-04 09:58:44,1.496,0.333,98.171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3587764224.0,304984064.0,28076343296.0,1649983488.0,271645.0,118947.0
12-04 09:58:45,1.585,0.167,97.998,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3591442432.0,304992256.0,28076339200.0,1646301184.0,244315.0,108377.0
12-04 09:58:46,0.918,0.417,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591684096.0,304992256.0,28076351488.0,1646047232.0,215576.0,122012.0
12-04 09:58:47,0.753,0.084,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3591806976.0,304992256.0,28076355584.0,1645920256.0,185388.0,102291.0
12-04 09:58:48,1.674,0.167,98.159,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3592695808.0,304992256.0,28076355584.0,1645031424.0,233893.0,111137.0
12-04 09:58:49,1.165,0.250,98.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3592437760.0,304992256.0,28076359680.0,1645285376.0,196065.0,118625.0
12-04 09:58:50,0.921,0.167,98.828,0.084,0.0,0.0,0.0,40960.0,0.0,3.0,3592564736.0,305000448.0,28076351488.0,1645158400.0,209045.0,118244.0
12-04 09:58:51,1.082,0.250,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3592810496.0,305000448.0,28076359680.0,1644904448.0,97399.0,85017.0
12-04 09:58:52,0.837,0.167,98.996,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3592806400.0,305000448.0,28076363776.0,1644904448.0,197994.0,129320.0
12-04 09:58:53,0.668,0.250,99.082,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3593076736.0,305000448.0,28076363776.0,1644634112.0,261884.0,118005.0
12-04 09:58:54,0.502,0.084,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3593453568.0,305000448.0,28076367872.0,1644253184.0,93893.0,84776.0
12-04 09:58:55,1.251,0.083,98.415,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3593834496.0,305004544.0,28076363776.0,1643872256.0,309393.0,155770.0
12-04 09:58:56,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3594080256.0,305004544.0,28076371968.0,1643618304.0,266571.0,114981.0
12-04 09:58:57,1.676,0.168,98.156,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3598143488.0,305004544.0,28076371968.0,1639555072.0,233815.0,115546.0
12-04 09:58:58,1.085,0.417,98.497,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3598143488.0,305008640.0,28076367872.0,1639555072.0,232540.0,125268.0
12-04 09:58:59,0.669,0.251,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3598258176.0,305008640.0,28076380160.0,1639428096.0,205033.0,102561.0
12-04 09:59:00,0.833,0.417,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3601944576.0,305008640.0,28076384256.0,1635737600.0,185279.0,98169.0
12-04 09:59:01,0.838,0.335,98.660,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,3612176384.0,305016832.0,28076388352.0,1625493504.0,227611.0,130594.0
12-04 09:59:02,1.084,0.250,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3621511168.0,305016832.0,28076388352.0,1616158720.0,218029.0,104640.0
12-04 09:59:03,0.670,0.251,99.079,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3629477888.0,305016832.0,28076388352.0,1608192000.0,190800.0,103101.0
12-04 09:59:04,1.002,0.334,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3630993408.0,305016832.0,28076396544.0,1606668288.0,189282.0,126882.0
12-04 09:59:05,1.084,0.250,98.582,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,3631243264.0,305016832.0,28076400640.0,1606414336.0,232458.0,109171.0
12-04 09:59:06,1.248,0.250,98.336,0.083,0.0,0.083,4096.0,16384.0,1.0,2.0,3634143232.0,305025024.0,28076404736.0,1603502080.0,192313.0,102547.0
12-04 09:59:07,0.838,0.168,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3644555264.0,305025024.0,28076404736.0,1593090048.0,189041.0,124475.0
12-04 09:59:08,1.002,0.250,98.748,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3653570560.0,305029120.0,28076400640.0,1584074752.0,230117.0,107750.0
12-04 09:59:09,0.917,0.417,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662700544.0,305029120.0,28076412928.0,1574932480.0,190886.0,108588.0
12-04 09:59:10,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665240064.0,305029120.0,28076412928.0,1572392960.0,203678.0,120542.0
12-04 09:59:11,1.082,0.333,98.251,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,3665227776.0,305037312.0,28076417024.0,1572392960.0,225719.0,105634.0
12-04 09:59:12,0.837,0.167,98.996,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3665473536.0,305037312.0,28076417024.0,1572147200.0,197483.0,120262.0
12-04 09:59:13,1.082,0.250,98.668,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3665465344.0,305041408.0,28076412928.0,1572155392.0,188350.0,109277.0
12-04 09:59:14,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665457152.0,305041408.0,28076421120.0,1572155392.0,216775.0,105057.0
12-04 09:59:15,1.0,0.250,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3665711104.0,305041408.0,28076421120.0,1571901440.0,201206.0,118321.0
12-04 09:59:16,0.921,0.251,98.661,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3488555008.0,305049600.0,28076425216.0,1749045248.0,200067.0,111036.0
12-04 09:59:17,1.002,0.250,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3488362496.0,305049600.0,28076429312.0,1749233664.0,203669.0,102408.0
12-04 09:59:18,0.921,0.0,99.079,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3488362496.0,305053696.0,28076425216.0,1749233664.0,220621.0,121595.0
12-04 09:59:19,0.835,0.250,98.915,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3488477184.0,305053696.0,28076437504.0,1749106688.0,201295.0,114588.0
12-04 09:59:20,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3488612352.0,305053696.0,28076437504.0,1748971520.0,132210.0,105876.0
12-04 09:59:21,0.584,0.083,99.083,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3488727040.0,305061888.0,28076433408.0,1748852736.0,234942.0,96796.0
12-04 09:59:22,0.585,0.167,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3488620544.0,305061888.0,28076437504.0,1748955136.0,76843.0,60758.0
12-04 09:59:23,0.749,0.167,99.084,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3488489472.0,305061888.0,28076441600.0,1749082112.0,24604.0,40028.0
12-04 09:59:24,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3485548544.0,305061888.0,28076445696.0,1752018944.0,123384.0,185057.0
12-04 09:59:25,0.417,0.167,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3487444992.0,305061888.0,28076445696.0,1750122496.0,24394.0,40374.0
12-04 09:59:26,0.418,0.084,99.499,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3487428608.0,305061888.0,28076445696.0,1750138880.0,21014.0,36049.0
12-04 09:59:27,0.500,0.333,99.001,0.083,0.0,0.083,0.0,45056.0,0.0,9.0,3487420416.0,305070080.0,28076445696.0,1750138880.0,30132.0,44211.0
12-04 09:59:28,6.593,0.169,93.238,0.0,0.0,0.0,4096.0,28672.0,1.0,3.0,3495731200.0,305070080.0,28076453888.0,1741819904.0,1400121.0,529814.0
12-04 09:59:29,5.848,0.251,93.901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3498565632.0,305070080.0,28076466176.0,1738973184.0,1498608.0,530292.0
12-04 09:59:30,6.255,0.584,92.994,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3505545216.0,305070080.0,28076470272.0,1731989504.0,1291010.0,500739.0
12-04 09:59:31,5.941,0.335,93.724,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3510214656.0,305070080.0,28076470272.0,1727320064.0,1520758.0,538203.0
12-04 09:59:32,5.556,0.168,94.108,0.168,0.0,0.0,0.0,49152.0,0.0,3.0,3509866496.0,305078272.0,28076462080.0,1727668224.0,1567870.0,555529.0
12-04 09:59:33,6.203,0.251,93.462,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,3516506112.0,305082368.0,28076466176.0,1721020416.0,1552241.0,555110.0
12-04 09:59:34,4.622,0.336,94.958,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3518103552.0,305082368.0,28076478464.0,1719410688.0,1502390.0,557271.0
12-04 09:59:35,5.241,0.169,94.505,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3524734976.0,305082368.0,28076482560.0,1712775168.0,1564167.0,541590.0
12-04 09:59:36,5.100,0.334,94.482,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3526193152.0,305082368.0,28076482560.0,1711316992.0,1469043.0,524844.0
12-04 09:59:37,5.532,0.335,94.132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527233536.0,305082368.0,28076482560.0,1710276608.0,1430216.0,534544.0
12-04 09:59:38,4.626,0.168,94.954,0.168,0.0,0.084,0.0,32768.0,0.0,4.0,3528114176.0,305090560.0,28076482560.0,1709387776.0,1470334.0,550684.0
12-04 09:59:39,6.104,0.167,93.729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3531030528.0,305090560.0,28076486656.0,1706467328.0,1474667.0,534382.0
12-04 09:59:40,5.971,0.252,93.692,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3534966784.0,305090560.0,28076486656.0,1702531072.0,1504466.0,545316.0
12-04 09:59:41,3.704,0.421,95.791,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3535462400.0,305090560.0,28076490752.0,1702031360.0,1491009.0,546263.0
12-04 09:59:42,5.312,0.253,94.266,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3538313216.0,305090560.0,28076490752.0,1699180544.0,1463226.0,547678.0
12-04 09:59:43,4.044,0.168,95.535,0.168,0.0,0.084,0.0,49152.0,0.0,5.0,3538747392.0,305102848.0,28076486656.0,1698738176.0,1450690.0,546869.0
12-04 09:59:44,5.946,0.168,93.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3542675456.0,305102848.0,28076494848.0,1694801920.0,1498290.0,541444.0
12-04 09:59:45,4.534,0.252,95.130,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3543310336.0,305102848.0,28076494848.0,1694167040.0,1488875.0,554457.0
12-04 09:59:46,5.236,0.422,94.257,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3546058752.0,305102848.0,28076494848.0,1691418624.0,1489703.0,558646.0
12-04 09:59:47,4.114,0.252,95.466,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3548454912.0,305102848.0,28076494848.0,1689022464.0,1468663.0,538995.0
12-04 09:59:48,5.635,0.505,93.608,0.252,0.0,0.0,0.0,49152.0,0.0,5.0,3550412800.0,305115136.0,28076490752.0,1687056384.0,1468086.0,539831.0
12-04 09:59:49,5.640,0.168,93.855,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3553828864.0,305115136.0,28076503040.0,1683628032.0,1463992.0,555234.0
12-04 09:59:50,3.469,0.338,96.108,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3555098624.0,305115136.0,28076503040.0,1682358272.0,1516652.0,567827.0
12-04 09:59:51,6.349,0.251,93.317,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3557892096.0,305115136.0,28076503040.0,1679564800.0,1484685.0,544380.0
12-04 09:59:52,4.034,0.336,95.546,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3560173568.0,305115136.0,28076507136.0,1677279232.0,1502526.0,554215.0
12-04 09:59:53,5.951,0.168,93.546,0.084,0.0,0.251,0.0,32768.0,0.0,4.0,3564834816.0,305123328.0,28076503040.0,1672613888.0,1498498.0,537658.0
12-04 09:59:54,4.523,0.251,95.226,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3567685632.0,305123328.0,28076511232.0,1669754880.0,1437624.0,548235.0
12-04 09:59:55,5.621,0.336,93.876,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3572477952.0,305123328.0,28076511232.0,1664962560.0,1605343.0,566470.0
12-04 09:59:56,4.195,0.419,95.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3574505472.0,305123328.0,28076515328.0,1662930944.0,1522853.0,552916.0
12-04 09:59:57,5.467,0.336,94.113,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3575357440.0,305123328.0,28076519424.0,1662074880.0,1479040.0,543593.0
12-04 09:59:58,5.724,0.253,93.855,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3580755968.0,305123328.0,28076519424.0,1656676352.0,1474618.0,558565.0
12-04 09:59:59,3.297,0.338,96.112,0.169,0.0,0.085,0.0,16384.0,0.0,2.0,3581726720.0,305131520.0,28076523520.0,1655693312.0,1474337.0,548130.0
12-04 10:00:00,5.971,0.168,93.776,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3586310144.0,305131520.0,28076527616.0,1651105792.0,1540239.0,544831.0
12-04 10:00:01,4.778,0.251,94.887,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3587055616.0,305131520.0,28076527616.0,1650360320.0,1512909.0,559298.0
12-04 10:00:02,5.405,0.253,94.257,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3590897664.0,305131520.0,28076527616.0,1646518272.0,1480895.0,560614.0
12-04 10:00:03,4.766,0.334,94.816,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3592134656.0,305135616.0,28076523520.0,1645281280.0,1484013.0,544167.0
12-04 10:00:04,5.241,0.169,94.336,0.085,0.0,0.169,0.0,16384.0,0.0,2.0,3594788864.0,305143808.0,28076527616.0,1642614784.0,1437878.0,535054.0
12-04 10:00:05,4.523,0.335,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3596877824.0,305143808.0,28076535808.0,1640517632.0,1526795.0,553093.0
12-04 10:00:06,5.951,0.335,93.630,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3599732736.0,305143808.0,28076535808.0,1637662720.0,1500287.0,551922.0
12-04 10:00:07,5.784,0.251,93.797,0.0,0.0,0.168,0.0,24576.0,0.0,4.0,3601891328.0,305143808.0,28076535808.0,1635504128.0,1450376.0,548984.0
12-04 10:00:08,4.370,0.336,95.126,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3603509248.0,305143808.0,28076535808.0,1633886208.0,1548450.0,556543.0
12-04 10:00:09,5.990,0.416,93.511,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3608363008.0,305143808.0,28076539904.0,1629028352.0,1447521.0,535300.0
12-04 10:00:10,4.874,0.168,94.706,0.252,0.0,0.0,0.0,28672.0,0.0,3.0,3611017216.0,305152000.0,28076544000.0,1626361856.0,1509922.0,562698.0
12-04 10:00:11,5.872,0.336,93.540,0.0,0.0,0.252,4096.0,0.0,1.0,0.0,3617996800.0,305152000.0,28076548096.0,1619378176.0,1510320.0,551970.0
12-04 10:00:12,4.202,0.336,95.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3621171200.0,305152000.0,28076548096.0,1616203776.0,1500508.0,551572.0
12-04 10:00:13,5.961,0.336,93.619,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3623575552.0,305152000.0,28076556288.0,1613791232.0,1470124.0,552777.0
12-04 10:00:14,4.027,0.168,95.554,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3624972288.0,305152000.0,28076556288.0,1612394496.0,1467716.0,555062.0
12-04 10:00:15,6.292,0.419,93.121,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,3627036672.0,305160192.0,28076552192.0,1610326016.0,1553135.0,558245.0
12-04 10:00:16,4.698,0.336,94.799,0.0,0.0,0.168,0.0,45056.0,0.0,3.0,3629277184.0,305160192.0,28076560384.0,1608077312.0,1495029.0,559227.0
12-04 10:00:17,5.219,0.253,94.529,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633209344.0,305160192.0,28076564480.0,1604141056.0,1467322.0,541557.0
12-04 10:00:18,5.690,0.251,93.891,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3636002816.0,305160192.0,28076564480.0,1601347584.0,1515827.0,556311.0
12-04 10:00:19,5.690,0.418,93.891,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3638382592.0,305160192.0,28076564480.0,1598967808.0,1527789.0,552717.0
12-04 10:00:20,5.892,0.168,93.771,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,3643748352.0,305168384.0,28076556288.0,1593602048.0,1507871.0,562585.0
12-04 10:00:21,4.774,0.335,94.807,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3644592128.0,305168384.0,28076568576.0,1592745984.0,1479601.0,546434.0
12-04 10:00:22,6.594,0.417,92.905,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3646115840.0,305168384.0,28076568576.0,1591222272.0,1493570.0,548966.0
12-04 10:00:23,4.435,0.418,94.979,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3648684032.0,305168384.0,28076572672.0,1588649984.0,1528766.0,554333.0
12-04 10:00:24,6.050,0.336,93.361,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3650551808.0,305168384.0,28076576768.0,1586778112.0,1505272.0,548718.0
12-04 10:00:25,4.446,0.252,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3650965504.0,305168384.0,28076576768.0,1586364416.0,1477654.0,545944.0
12-04 10:00:26,6.628,0.252,92.869,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,3653242880.0,305176576.0,28076576768.0,1584078848.0,1491275.0,552720.0
12-04 10:00:27,4.279,0.252,95.218,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3653623808.0,305176576.0,28076576768.0,1583697920.0,1503274.0,553428.0
12-04 10:00:28,0.833,0.250,98.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3654533120.0,305180672.0,28076572672.0,1582788608.0,151292.0,198174.0
12-04 10:00:29,0.666,0.167,99.084,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3654246400.0,305180672.0,28076584960.0,1583063040.0,39034.0,68417.0
12-04 10:00:30,0.419,0.084,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3654369280.0,305180672.0,28076589056.0,1582936064.0,37795.0,68196.0
12-04 10:00:31,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3655004160.0,305180672.0,28076589056.0,1582301184.0,39339.0,68485.0
12-04 10:00:32,0.419,0.084,99.414,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3654995968.0,305188864.0,28076589056.0,1582301184.0,37995.0,68174.0
12-04 10:00:33,1.088,0.084,98.828,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3655884800.0,305192960.0,28076584960.0,1581412352.0,117619.0,97367.0
12-04 10:00:34,8.153,0.166,91.514,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3642302464.0,305192960.0,28076597248.0,1594982400.0,1926071.0,689064.0
12-04 10:00:35,7.629,0.332,91.874,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3581575168.0,305192960.0,28076597248.0,1655709696.0,1970109.0,705065.0
12-04 10:00:36,6.917,0.417,92.583,0.0,0.0,0.083,0.0,28672.0,0.0,1.0,3517718528.0,305192960.0,28076601344.0,1719562240.0,1963905.0,711682.0
12-04 10:00:37,7.960,0.332,91.542,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3518984192.0,305192960.0,28076605440.0,1718292480.0,1936288.0,705219.0
12-04 10:00:38,7.807,0.249,91.777,0.083,0.0,0.083,0.0,45056.0,0.0,5.0,3522818048.0,305201152.0,28076605440.0,1714450432.0,1773609.0,674282.0
12-04 10:00:39,6.344,0.083,93.322,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3523928064.0,305201152.0,28076605440.0,1713340416.0,1564645.0,624961.0
12-04 10:00:40,8.0,0.417,91.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3526946816.0,305201152.0,28076605440.0,1710321664.0,2178938.0,776786.0
12-04 10:00:41,7.853,0.334,91.813,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3531538432.0,305201152.0,28076613632.0,1705721856.0,2201470.0,762860.0
12-04 10:00:42,7.404,0.250,92.013,0.0,0.0,0.333,0.0,28672.0,0.0,5.0,3533025280.0,305201152.0,28076617728.0,1704230912.0,2037167.0,730242.0
12-04 10:00:43,7.558,0.332,91.860,0.249,0.0,0.0,0.0,45056.0,0.0,5.0,3533365248.0,305213440.0,28076613632.0,1703882752.0,1966374.0,726907.0
12-04 10:00:44,7.973,0.332,91.528,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3536809984.0,305213440.0,28076617728.0,1700433920.0,1947805.0,711827.0
12-04 10:00:45,7.590,0.500,91.827,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3538247680.0,305213440.0,28076621824.0,1698992128.0,1957615.0,716257.0
12-04 10:00:46,6.292,0.168,93.540,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3540533248.0,305213440.0,28076621824.0,1696706560.0,1695373.0,668313.0
12-04 10:00:47,7.398,0.499,92.020,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3544977408.0,305213440.0,28076621824.0,1692262400.0,1837836.0,688798.0
12-04 10:00:48,8.389,0.498,90.947,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3550216192.0,305213440.0,28076621824.0,1687023616.0,2185448.0,756988.0
12-04 10:00:49,8.746,0.413,90.594,0.165,0.0,0.083,0.0,16384.0,0.0,2.0,3552743424.0,305221632.0,28076625920.0,1684484096.0,2115252.0,748042.0
12-04 10:00:50,6.313,0.253,93.350,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3556388864.0,305221632.0,28076630016.0,1680834560.0,1922998.0,719545.0
12-04 10:00:51,7.877,0.332,91.625,0.0,0.0,0.166,0.0,45056.0,0.0,3.0,3559657472.0,305221632.0,28076630016.0,1677565952.0,1889173.0,705585.0
12-04 10:00:52,8.070,0.499,91.431,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3562975232.0,305221632.0,28076630016.0,1674248192.0,1939838.0,718465.0
12-04 10:00:53,6.822,0.333,92.679,0.0,0.0,0.166,0.0,32768.0,0.0,3.0,3566215168.0,305221632.0,28076630016.0,1671008256.0,2057358.0,735063.0
12-04 10:00:54,7.724,0.249,91.777,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3570487296.0,305229824.0,28076634112.0,1666723840.0,1871654.0,693601.0
12-04 10:00:55,8.063,0.416,91.438,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3577024512.0,305229824.0,28076634112.0,1660186624.0,1931888.0,707744.0
12-04 10:00:56,7.226,0.332,92.276,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3583152128.0,305229824.0,28076634112.0,1654059008.0,1970927.0,715322.0
12-04 10:00:57,7.846,0.250,91.903,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3587723264.0,305229824.0,28076634112.0,1649487872.0,1965621.0,716873.0
12-04 10:00:58,8.097,0.250,91.569,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3591143424.0,305229824.0,28076638208.0,1646063616.0,1969154.0,719639.0
12-04 10:00:59,7.072,0.166,92.429,0.166,0.0,0.166,0.0,32768.0,0.0,3.0,3591745536.0,305238016.0,28076634112.0,1645457408.0,1906060.0,711845.0
12-04 10:01:00,7.814,0.499,91.521,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3595911168.0,305238016.0,28076650496.0,1641275392.0,1976243.0,725555.0
12-04 10:01:01,7.012,0.584,92.404,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3600232448.0,305238016.0,28076654592.0,1636950016.0,1991014.0,726424.0
12-04 10:01:02,7.807,0.332,91.860,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3603279872.0,305238016.0,28076654592.0,1633902592.0,1945365.0,711119.0
12-04 10:01:03,7.801,0.332,91.701,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3604549632.0,305238016.0,28076654592.0,1632632832.0,1924321.0,710288.0
12-04 10:01:04,7.763,0.250,91.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3608612864.0,305238016.0,28076654592.0,1628569600.0,1931806.0,709162.0
12-04 10:01:05,7.731,0.166,91.854,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3613044736.0,305242112.0,28076662784.0,1624125440.0,1968711.0,716875.0
12-04 10:01:06,8.153,0.250,91.431,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3619807232.0,305242112.0,28076662784.0,1617362944.0,1950055.0,707511.0
12-04 10:01:07,6.894,0.581,92.442,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3626315776.0,305242112.0,28076662784.0,1610854400.0,1891924.0,698735.0
12-04 10:01:08,8.486,0.333,91.098,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3629588480.0,305242112.0,28076662784.0,1607581696.0,1882724.0,705687.0
12-04 10:01:09,6.567,0.416,92.934,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633963008.0,305242112.0,28076666880.0,1603203072.0,1776779.0,678993.0
12-04 10:01:10,8.243,0.583,90.924,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3638775808.0,305250304.0,28076670976.0,1598377984.0,2061408.0,760321.0
12-04 10:01:11,7.457,0.414,91.964,0.0,0.0,0.166,0.0,24576.0,0.0,1.0,3641122816.0,305250304.0,28076670976.0,1596030976.0,1974916.0,720672.0
12-04 10:01:12,8.963,0.249,90.705,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3647565824.0,305250304.0,28076670976.0,1589587968.0,2005290.0,727746.0
12-04 10:01:13,6.917,0.417,92.583,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3649470464.0,305254400.0,28076666880.0,1587683328.0,1970923.0,719096.0
12-04 10:01:14,7.801,0.415,91.618,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3653525504.0,305254400.0,28076675072.0,1583620096.0,1882050.0,698816.0
12-04 10:01:15,7.718,0.415,91.618,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3659104256.0,305262592.0,28076675072.0,1578033152.0,1942666.0,715807.0
12-04 10:01:16,8.444,0.248,91.225,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3663613952.0,305262592.0,28076675072.0,1573523456.0,1916588.0,724804.0
12-04 10:01:17,7.629,0.415,91.791,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,3668881408.0,305262592.0,28076675072.0,1568256000.0,1929189.0,722917.0
12-04 10:01:18,7.827,0.250,91.757,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3674402816.0,305266688.0,28076675072.0,1562730496.0,2008395.0,718271.0
12-04 10:01:19,8.043,0.498,91.376,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3679981568.0,305266688.0,28076683264.0,1557143552.0,1922773.0,707565.0
12-04 10:01:20,7.660,0.333,91.923,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3684990976.0,305266688.0,28076687360.0,1552130048.0,1838511.0,723244.0
12-04 10:01:21,8.417,0.333,90.833,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,3693268992.0,305274880.0,28076687360.0,1543843840.0,2098796.0,730610.0
12-04 10:01:22,6.894,0.581,92.442,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3694473216.0,305274880.0,28076687360.0,1542639616.0,1966130.0,730808.0
12-04 10:01:23,7.903,0.416,91.597,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3698823168.0,305278976.0,28076683264.0,1538289664.0,1956023.0,717545.0
12-04 10:01:24,8.659,0.083,91.091,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3706593280.0,305278976.0,28076691456.0,1530511360.0,1951134.0,729591.0
12-04 10:01:25,7.858,0.414,91.563,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3711508480.0,305278976.0,28076695552.0,1525592064.0,1905996.0,719586.0
12-04 10:01:26,8.313,0.416,90.939,0.166,0.0,0.166,0.0,61440.0,0.0,5.0,3718483968.0,305287168.0,28076695552.0,1518608384.0,2005504.0,737008.0
12-04 10:01:27,7.463,0.415,91.957,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3722895360.0,305287168.0,28076695552.0,1514196992.0,1946657.0,712218.0
12-04 10:01:28,7.173,0.500,92.244,0.0,0.0,0.083,0.0,28672.0,0.0,2.0,3725594624.0,305287168.0,28076695552.0,1511497728.0,1904202.0,710452.0
12-04 10:01:29,8.013,0.584,91.152,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3728732160.0,305287168.0,28076703744.0,1508352000.0,1894205.0,717506.0
12-04 10:01:30,6.994,0.500,92.423,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3734028288.0,305287168.0,28076707840.0,1503051776.0,1889009.0,711183.0
12-04 10:01:31,7.250,0.250,92.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3738435584.0,305287168.0,28076711936.0,1498640384.0,1965110.0,721244.0
12-04 10:01:32,8.216,0.332,91.286,0.083,0.0,0.083,0.0,28672.0,0.0,3.0,3741446144.0,305295360.0,28076711936.0,1495621632.0,1971753.0,729219.0
12-04 10:01:33,7.072,0.416,92.429,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3742330880.0,305295360.0,28076711936.0,1494736896.0,1921286.0,708738.0
12-04 10:01:34,0.586,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3744321536.0,305295360.0,28076720128.0,1492738048.0,125834.0,241528.0
12-04 10:01:35,0.585,0.167,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3744354304.0,305295360.0,28076720128.0,1492705280.0,57315.0,101665.0
12-04 10:01:36,0.584,0.250,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3744354304.0,305295360.0,28076720128.0,1492705280.0,55014.0,98932.0
12-04 10:01:37,0.998,0.166,98.586,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3744346112.0,305303552.0,28076720128.0,1492705280.0,65303.0,107322.0
12-04 10:01:38,1.254,0.084,98.495,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3744849920.0,305303552.0,28076724224.0,1492197376.0,55187.0,98692.0
12-04 10:01:39,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3745480704.0,305303552.0,28076728320.0,1491562496.0,57704.0,103167.0
12-04 10:01:40,7.029,0.502,92.385,0.0,0.0,0.084,102400.0,0.0,6.0,0.0,3749134336.0,305303552.0,28076830720.0,1487806464.0,1840321.0,717111.0
12-04 10:01:41,8.194,0.669,91.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3706802176.0,305303552.0,28076830720.0,1530138624.0,2378211.0,858792.0
12-04 10:01:42,9.0,0.250,90.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3579162624.0,305303552.0,28076834816.0,1657774080.0,2389585.0,882491.0
12-04 10:01:43,8.954,0.335,90.460,0.084,0.0,0.167,0.0,32768.0,0.0,4.0,3529375744.0,305311744.0,28076838912.0,1707548672.0,2447411.0,882549.0
12-04 10:01:44,8.097,0.751,90.902,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3533533184.0,305311744.0,28076843008.0,1703387136.0,2364574.0,861784.0
12-04 10:01:45,8.521,0.418,90.894,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3535409152.0,305311744.0,28076843008.0,1701511168.0,2256776.0,844962.0
12-04 10:01:46,8.117,0.586,91.130,0.0,0.0,0.167,0.0,24576.0,0.0,1.0,3034046464.0,305311744.0,28076843008.0,2202873856.0,2360590.0,869206.0
12-04 10:01:47,6.577,0.590,92.664,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3039010816.0,305311744.0,28076843008.0,2197909504.0,2481422.0,898578.0
12-04 10:01:48,8.438,0.585,90.810,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,3045326848.0,305311744.0,28076843008.0,2191593472.0,2349252.0,870111.0
12-04 10:01:49,7.718,0.587,91.191,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,3050233856.0,305319936.0,28076847104.0,2186674176.0,2396296.0,872078.0
12-04 10:01:50,8.235,0.420,91.176,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3050803200.0,305319936.0,28076847104.0,2186104832.0,2513889.0,921477.0
12-04 10:01:51,8.550,0.587,90.780,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3052531712.0,305319936.0,28076851200.0,2184372224.0,2467089.0,889991.0
12-04 10:01:52,7.577,0.416,91.840,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3055497216.0,305319936.0,28076851200.0,2181406720.0,2350440.0,888858.0
12-04 10:01:53,9.197,0.251,90.552,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3061047296.0,305319936.0,28076855296.0,2175852544.0,2473468.0,882611.0
12-04 10:01:54,7.809,0.336,91.688,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3067330560.0,305319936.0,28076859392.0,2169565184.0,1884399.0,775991.0
12-04 10:01:55,7.293,0.419,91.953,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3070623744.0,305328128.0,28076859392.0,2166263808.0,2225715.0,849644.0
12-04 10:01:56,8.634,0.419,90.863,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3073957888.0,305328128.0,28076859392.0,2162929664.0,2374704.0,876320.0
12-04 10:01:57,8.725,0.419,90.604,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3082940416.0,305328128.0,28076859392.0,2153947136.0,2428728.0,875799.0
12-04 10:01:58,7.113,0.335,92.301,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3088019456.0,305332224.0,28076855296.0,2148868096.0,2388894.0,895100.0
12-04 10:01:59,8.816,0.420,90.680,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3097309184.0,305332224.0,28076867584.0,2139566080.0,2324415.0,857153.0
12-04 10:02:00,8.242,0.505,90.749,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,3107061760.0,305340416.0,28076875776.0,2129797120.0,2361832.0,865188.0
12-04 10:02:01,7.137,0.420,92.275,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,3111354368.0,305340416.0,28076875776.0,2125504512.0,2309835.0,853808.0
12-04 10:02:02,8.703,0.586,90.628,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3121102848.0,305340416.0,28076875776.0,2115756032.0,2345005.0,862493.0
12-04 10:02:03,7.149,0.505,92.262,0.0,0.0,0.084,0.0,28672.0,0.0,2.0,3123417088.0,305348608.0,28076867584.0,2113441792.0,2381314.0,880534.0
12-04 10:02:04,9.265,0.334,90.234,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3131346944.0,305348608.0,28076879872.0,2105499648.0,2364186.0,879196.0
12-04 10:02:05,7.221,0.588,91.940,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3133427712.0,305356800.0,28076879872.0,2103410688.0,2392225.0,874431.0
12-04 10:02:06,9.008,0.417,90.492,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3139932160.0,305356800.0,28076883968.0,2096902144.0,2131150.0,826082.0
12-04 10:02:07,7.454,0.503,91.960,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3143360512.0,305356800.0,28076883968.0,2093473792.0,2361954.0,879470.0
12-04 10:02:08,8.466,0.503,90.947,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3150565376.0,305356800.0,28076883968.0,2086268928.0,2386034.0,887176.0
12-04 10:02:09,8.354,0.334,91.061,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3157131264.0,305356800.0,28076888064.0,2079698944.0,2436506.0,889441.0
12-04 10:02:10,8.598,0.334,90.651,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,3160903680.0,305364992.0,28076879872.0,2075926528.0,2378720.0,879601.0
12-04 10:02:11,7.795,0.587,91.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3166519296.0,305364992.0,28076888064.0,2070302720.0,2446039.0,898605.0
12-04 10:02:12,7.789,0.419,91.625,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3169755136.0,305364992.0,28076892160.0,2067062784.0,2345081.0,867240.0
12-04 10:02:13,9.265,0.501,90.067,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3173560320.0,305369088.0,28076892160.0,2063253504.0,2491184.0,912996.0
12-04 10:02:14,7.756,0.417,91.743,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3177488384.0,305369088.0,28076900352.0,2059317248.0,2410178.0,892895.0
12-04 10:02:15,9.440,0.585,89.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3185868800.0,305369088.0,28076900352.0,2050936832.0,2322708.0,861108.0
12-04 10:02:16,6.807,0.588,92.269,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,3189637120.0,305377280.0,28076900352.0,2047160320.0,2216501.0,863436.0
12-04 10:02:17,9.365,0.334,90.134,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3196362752.0,305377280.0,28076904448.0,2040430592.0,2345256.0,859494.0
12-04 10:02:18,7.893,0.420,91.604,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3200045056.0,305377280.0,28076904448.0,2036748288.0,2438922.0,897023.0
12-04 10:02:19,8.375,0.503,90.955,0.0,0.0,0.168,4096.0,0.0,1.0,0.0,3204231168.0,305377280.0,28076908544.0,2032558080.0,2396186.0,896465.0
12-04 10:02:20,8.158,0.589,90.917,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3210911744.0,305377280.0,28076912640.0,2025873408.0,2542036.0,924604.0
12-04 10:02:21,7.873,0.419,91.122,0.251,0.0,0.335,0.0,40960.0,0.0,3.0,3216023552.0,305385472.0,28076916736.0,2020749312.0,2448521.0,894085.0
12-04 10:02:22,8.590,0.500,90.659,0.0,0.0,0.250,0.0,12288.0,0.0,1.0,3221610496.0,305385472.0,28076916736.0,2015162368.0,2323556.0,872379.0
12-04 10:02:23,8.319,0.499,90.849,0.0,0.0,0.333,0.0,28672.0,0.0,3.0,3226656768.0,305389568.0,28076912640.0,2010116096.0,2287558.0,864502.0
12-04 10:02:24,8.961,0.335,90.620,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3232141312.0,305389568.0,28076920832.0,2004623360.0,2425697.0,887401.0
12-04 10:02:25,8.521,0.501,90.810,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3236204544.0,305389568.0,28076920832.0,2000560128.0,2130594.0,832756.0
12-04 10:02:26,7.776,0.585,91.472,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3242201088.0,305389568.0,28076924928.0,1994559488.0,2291503.0,870877.0
12-04 10:02:27,9.205,0.502,89.874,0.251,0.0,0.167,0.0,45056.0,0.0,7.0,3245277184.0,305397760.0,28076924928.0,1991475200.0,2387588.0,890183.0
12-04 10:02:28,8.452,0.335,91.046,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3249422336.0,305397760.0,28076929024.0,1987325952.0,2497232.0,918671.0
12-04 10:02:29,8.732,0.420,90.764,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3253231616.0,305397760.0,28076933120.0,1983512576.0,2424952.0,889578.0
12-04 10:02:30,8.605,0.418,90.727,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3258781696.0,305397760.0,28076937216.0,1977958400.0,2439529.0,891284.0
12-04 10:02:31,9.508,0.167,90.158,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,3265064960.0,305397760.0,28076941312.0,1971671040.0,2409144.0,886351.0
12-04 10:02:32,7.660,0.505,91.414,0.168,0.0,0.253,0.0,16384.0,0.0,2.0,3272732672.0,305405952.0,28076945408.0,1963991040.0,2464479.0,897903.0
12-04 10:02:33,8.298,0.503,91.115,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3279335424.0,305410048.0,28076941312.0,1957388288.0,2464920.0,889911.0
12-04 10:02:34,8.688,0.585,90.476,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3286282240.0,305410048.0,28076949504.0,1950433280.0,2436143.0,891449.0
12-04 10:02:35,7.751,0.421,91.660,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3291168768.0,305410048.0,28076949504.0,1945546752.0,2330567.0,867058.0
12-04 10:02:36,8.900,0.252,90.764,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3294978048.0,305410048.0,28076949504.0,1941737472.0,2355987.0,866624.0
12-04 10:02:37,7.576,0.337,91.667,0.168,0.0,0.253,0.0,16384.0,0.0,2.0,3299512320.0,305418240.0,28076945408.0,1937199104.0,2346376.0,883643.0
12-04 10:02:38,7.835,0.337,91.744,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,3302551552.0,305418240.0,28076953600.0,1934151680.0,2435556.0,903058.0
12-04 10:02:39,8.590,0.500,90.742,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3310931968.0,305418240.0,28076957696.0,1925767168.0,2464355.0,897701.0
12-04 10:02:40,4.250,0.250,95.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3315490816.0,305418240.0,28076957696.0,1921208320.0,1051809.0,391840.0
12-04 10:02:41,0.833,0.333,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3316891648.0,305418240.0,28076961792.0,1919803392.0,85992.0,282103.0
12-04 10:02:42,1.247,0.166,98.504,0.0,0.0,0.083,4096.0,8192.0,1.0,1.0,3317014528.0,305418240.0,28076965888.0,1919676416.0,74079.0,132277.0
12-04 10:02:43,0.754,0.168,98.911,0.168,0.0,0.0,0.0,49152.0,0.0,5.0,3317133312.0,305430528.0,28076961792.0,1919549440.0,85093.0,143936.0
12-04 10:02:44,1.337,0.084,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3317125120.0,305430528.0,28076969984.0,1919549440.0,73529.0,132662.0
12-04 10:02:45,1.002,0.250,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3317248000.0,305430528.0,28076974080.0,1919422464.0,72659.0,130850.0
12-04 10:02:46,3.414,0.250,96.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3317755904.0,305430528.0,28076974080.0,1918914560.0,573230.0,307877.0
12-04 10:02:47,9.174,0.667,89.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3294068736.0,305430528.0,28076978176.0,1942597632.0,2464152.0,952993.0
12-04 10:02:48,10.316,0.499,89.185,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3225862144.0,305430528.0,28076978176.0,2010804224.0,2490073.0,953735.0
12-04 10:02:49,9.975,0.333,89.111,0.166,0.0,0.416,0.0,16384.0,0.0,2.0,3105812480.0,305434624.0,28076982272.0,2130845696.0,2577997.0,985854.0
12-04 10:02:50,9.659,0.333,89.759,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3108642816.0,305434624.0,28076982272.0,2128015360.0,2761718.0,1034761.0
12-04 10:02:51,9.799,0.419,89.698,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3060809728.0,305434624.0,28076982272.0,2175848448.0,2697784.0,1002029.0
12-04 10:02:52,9.908,0.416,89.509,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3059757056.0,305434624.0,28076986368.0,2176897024.0,2725446.0,1014202.0
12-04 10:02:53,10.373,0.332,89.046,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3066576896.0,305442816.0,28076982272.0,2170073088.0,2670272.0,990283.0
12-04 10:02:54,9.750,0.417,89.583,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3066179584.0,305451008.0,28076994560.0,2170449920.0,2794624.0,1005064.0
12-04 10:02:55,10.075,0.416,89.176,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3071168512.0,305451008.0,28076994560.0,2165460992.0,2729319.0,1007688.0
12-04 10:02:56,9.774,0.418,89.724,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3072475136.0,305451008.0,28076994560.0,2164154368.0,2652960.0,997618.0
12-04 10:02:57,10.041,0.332,89.461,0.0,0.0,0.166,0.0,16384.0,0.0,1.0,3074314240.0,305451008.0,28076994560.0,2162315264.0,2775152.0,1017800.0
12-04 10:02:58,10.936,0.249,88.484,0.0,0.0,0.331,0.0,28672.0,0.0,3.0,3077050368.0,305455104.0,28076990464.0,2159579136.0,2607599.0,993482.0
12-04 10:02:59,10.199,0.498,88.889,0.249,0.0,0.166,0.0,28672.0,0.0,3.0,3082047488.0,305463296.0,28076998656.0,2154565632.0,2633096.0,987891.0
12-04 10:03:00,10.033,0.418,89.381,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3088670720.0,305463296.0,28077002752.0,2147938304.0,2737857.0,997559.0
12-04 10:03:01,10.702,0.418,88.796,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3097018368.0,305463296.0,28077010944.0,2139582464.0,2869749.0,1053071.0
12-04 10:03:02,9.484,0.416,89.933,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3105619968.0,305463296.0,28077010944.0,2130980864.0,2583914.0,975500.0
12-04 10:03:03,10.167,0.417,89.250,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3111968768.0,305467392.0,28077006848.0,2124632064.0,2713841.0,1002529.0
12-04 10:03:04,9.773,0.421,89.722,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3120918528.0,305467392.0,28077010944.0,2115678208.0,2857114.0,1025239.0
12-04 10:03:05,9.583,0.333,89.750,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3129131008.0,305471488.0,28077015040.0,2107457536.0,2671379.0,993923.0
12-04 10:03:06,10.936,0.414,88.401,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3135352832.0,305471488.0,28077015040.0,2101235712.0,2644350.0,980748.0
12-04 10:03:07,10.256,0.331,89.165,0.0,0.0,0.248,0.0,12288.0,0.0,3.0,3143380992.0,305471488.0,28077015040.0,2093207552.0,2754572.0,1019562.0
12-04 10:03:08,10.184,0.584,88.898,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3152584704.0,305471488.0,28077019136.0,2083999744.0,2752349.0,1018366.0
12-04 10:03:09,9.213,0.419,90.201,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3158327296.0,305471488.0,28077023232.0,2078253056.0,2627657.0,983955.0
12-04 10:03:10,9.556,0.503,89.774,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3165503488.0,305471488.0,28077023232.0,2071076864.0,2553949.0,978437.0
12-04 10:03:11,9.456,0.418,89.874,0.167,0.0,0.084,0.0,61440.0,0.0,5.0,3172315136.0,305479680.0,28077023232.0,2064257024.0,2618361.0,994630.0
12-04 10:03:12,10.806,0.416,88.612,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3177775104.0,305479680.0,28077023232.0,2058797056.0,2650122.0,990713.0
12-04 10:03:13,9.159,0.416,90.258,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3182538752.0,305479680.0,28077023232.0,2054033408.0,2556894.0,977098.0
12-04 10:03:14,10.862,0.829,88.060,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3189768192.0,305479680.0,28077031424.0,2046795776.0,2784415.0,1022390.0
12-04 10:03:15,9.235,0.416,90.183,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3194466304.0,305479680.0,28077031424.0,2042097664.0,2319860.0,930256.0
12-04 10:03:16,10.201,0.502,88.963,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,3201445888.0,305487872.0,28077027328.0,2035113984.0,2509051.0,987918.0
12-04 10:03:17,9.213,0.503,90.201,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3209277440.0,305487872.0,28077035520.0,2027274240.0,2623194.0,988357.0
12-04 10:03:18,9.675,0.584,89.408,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3215183872.0,305491968.0,28077031424.0,2021367808.0,2782760.0,1041448.0
12-04 10:03:19,10.443,0.334,89.056,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3220508672.0,305491968.0,28077039616.0,2016034816.0,2715643.0,1026425.0
12-04 10:03:20,9.858,0.334,89.641,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3229302784.0,305491968.0,28077039616.0,2007240704.0,2587222.0,1001356.0
12-04 10:03:21,10.631,0.415,88.289,0.332,0.0,0.332,0.0,32768.0,0.0,3.0,3234127872.0,305500160.0,28077031424.0,2002415616.0,2677191.0,1018194.0
12-04 10:03:22,9.909,0.495,89.348,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3238830080.0,305500160.0,28077043712.0,1997701120.0,2173426.0,932914.0
12-04 10:03:23,10.408,0.500,88.843,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3245350912.0,305500160.0,28077043712.0,1991180288.0,2198319.0,930221.0
12-04 10:03:24,9.204,0.332,90.216,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3253633024.0,305500160.0,28077047808.0,1982894080.0,2236097.0,946776.0
12-04 10:03:25,10.539,0.581,88.714,0.0,0.0,0.166,4096.0,0.0,1.0,0.0,3263664128.0,305500160.0,28077047808.0,1972862976.0,2843276.0,1072331.0
12-04 10:03:26,11.286,0.249,88.216,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3269595136.0,305500160.0,28077051904.0,1966927872.0,2463202.0,965365.0
12-04 10:03:27,9.205,0.335,90.293,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3273109504.0,305508352.0,28077051904.0,1963405312.0,2573359.0,1013919.0
12-04 10:03:28,9.900,0.416,89.434,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3278983168.0,305512448.0,28077051904.0,1957527552.0,2405872.0,988160.0
12-04 10:03:29,11.102,0.334,88.314,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3289948160.0,305512448.0,28077068288.0,1946546176.0,2707121.0,1017045.0
12-04 10:03:30,9.484,0.416,89.850,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3292295168.0,305512448.0,28077068288.0,1944199168.0,2536706.0,1006520.0
12-04 10:03:31,9.129,0.586,90.201,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3301560320.0,305512448.0,28077072384.0,1934929920.0,2713773.0,1047178.0
12-04 10:03:32,11.907,0.333,86.678,0.916,0.0,0.167,0.0,28672.0,0.0,3.0,3311079424.0,305520640.0,28077072384.0,1925402624.0,2596698.0,993765.0
12-04 10:03:33,10.331,0.413,89.174,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3315359744.0,305524736.0,28077068288.0,1921122304.0,2364771.0,964854.0
12-04 10:03:34,9.287,0.580,89.801,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3321126912.0,305524736.0,28077080576.0,1915342848.0,2348967.0,957886.0
12-04 10:03:35,9.151,0.582,90.100,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3338272768.0,305524736.0,28077080576.0,1898196992.0,2541096.0,989257.0
12-04 10:03:36,11.529,0.418,87.886,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3350552576.0,305524736.0,28077080576.0,1885917184.0,2337111.0,953850.0
12-04 10:03:37,9.484,0.666,89.351,0.166,0.0,0.333,0.0,28672.0,0.0,3.0,3353210880.0,305532928.0,28077080576.0,1883250688.0,2781779.0,1054344.0
12-04 10:03:38,9.500,0.417,89.917,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3360608256.0,305537024.0,28077076480.0,1875853312.0,2598232.0,1014703.0
12-04 10:03:39,9.540,0.502,89.707,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3369234432.0,305537024.0,28077084672.0,1867218944.0,2330832.0,935073.0
12-04 10:03:40,11.554,0.416,87.864,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3372498944.0,305537024.0,28077088768.0,1863950336.0,2679219.0,1039715.0
12-04 10:03:41,9.432,0.417,89.900,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3374182400.0,305537024.0,28077088768.0,1862266880.0,2680614.0,1028850.0
12-04 10:03:42,8.333,0.337,91.077,0.168,0.0,0.084,0.0,28672.0,0.0,5.0,3380342784.0,305541120.0,28077084672.0,1856106496.0,2401998.0,954032.0
12-04 10:03:43,12.136,0.665,86.949,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3397349376.0,305545216.0,28077084672.0,1839095808.0,2578073.0,1029972.0
12-04 10:03:44,9.866,0.334,89.716,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402518528.0,305545216.0,28077092864.0,1833918464.0,2573428.0,997690.0
12-04 10:03:45,9.432,0.334,90.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3404390400.0,305545216.0,28077092864.0,1832046592.0,2507962.0,994043.0
12-04 10:03:46,7.763,0.501,91.402,0.0,0.0,0.334,0.0,45056.0,0.0,3.0,3406131200.0,305545216.0,28077096960.0,1830301696.0,2531893.0,952696.0
12-04 10:03:47,2.843,0.251,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3409498112.0,305545216.0,28077096960.0,1826934784.0,2357061.0,640375.0
12-04 10:03:48,2.676,0.585,96.488,0.167,0.0,0.084,0.0,45056.0,0.0,4.0,3411394560.0,305553408.0,28077096960.0,1825030144.0,2581701.0,674875.0
12-04 10:03:49,3.827,0.416,95.674,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3413925888.0,305553408.0,28077101056.0,1822494720.0,3137247.0,800342.0
12-04 10:03:50,2.244,0.416,97.257,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3414831104.0,305553408.0,28077105152.0,1821585408.0,731847.0,491648.0
12-04 10:03:51,1.751,0.250,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3414700032.0,305553408.0,28077105152.0,1821716480.0,90442.0,162710.0
12-04 10:03:52,0.835,0.334,98.830,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3414700032.0,305553408.0,28077105152.0,1821716480.0,92086.0,165797.0
12-04 10:03:53,1.169,0.334,98.497,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3414822912.0,305553408.0,28077109248.0,1821589504.0,89484.0,160900.0
12-04 10:03:54,1.495,0.415,97.841,0.249,0.0,0.0,0.0,32768.0,0.0,3.0,3414937600.0,305561600.0,28077113344.0,1821462528.0,93277.0,168279.0
12-04 10:03:55,1.923,0.167,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3415060480.0,305561600.0,28077117440.0,1821335552.0,90382.0,163275.0
12-04 10:03:56,5.828,0.338,93.666,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3376050176.0,305561600.0,28077117440.0,1860345856.0,1828751.0,771232.0
12-04 10:03:57,8.851,0.511,90.383,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3205079040.0,305561600.0,28077117440.0,2031316992.0,2883529.0,1101043.0
12-04 10:03:58,8.532,0.341,91.041,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3037364224.0,305561600.0,28077117440.0,2199031808.0,2804735.0,1091749.0
12-04 10:03:59,8.106,0.341,91.553,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3050024960.0,305561600.0,28077125632.0,2186362880.0,2705348.0,1061405.0
12-04 10:04:00,12.020,1.279,86.275,0.171,0.0,0.256,131072.0,16384.0,18.0,2.0,3076423680.0,305590272.0,28077137920.0,2159923200.0,2962869.0,1107433.0
12-04 10:04:01,6.180,0.429,93.133,0.0,0.0,0.258,4096.0,0.0,1.0,0.0,3075588096.0,305590272.0,28077379584.0,2160517120.0,2557760.0,1040879.0
12-04 10:04:02,8.711,0.342,90.777,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3075047424.0,305590272.0,28077379584.0,2161057792.0,2773198.0,1087520.0
12-04 10:04:03,7.137,0.516,92.089,0.172,0.0,0.086,8192.0,57344.0,2.0,2.0,3083243520.0,305606656.0,28077367296.0,2152857600.0,2681599.0,1048458.0
12-04 10:04:04,8.177,0.341,91.227,0.0,0.0,0.256,8192.0,0.0,1.0,0.0,3089534976.0,305606656.0,28077391872.0,2146541568.0,2850787.0,1121821.0
12-04 10:04:05,8.921,0.510,90.229,0.085,0.0,0.255,0.0,16384.0,0.0,2.0,3091709952.0,305614848.0,28077400064.0,2144350208.0,2771795.0,1100566.0
12-04 10:04:06,8.134,0.428,91.353,0.0,0.0,0.086,0.0,24576.0,0.0,1.0,3096879104.0,305614848.0,28077400064.0,2139181056.0,2728443.0,1094958.0
12-04 10:04:07,7.587,0.256,91.816,0.0,0.0,0.341,0.0,12288.0,0.0,1.0,3105484800.0,305614848.0,28077400064.0,2130575360.0,2826233.0,1120343.0
12-04 10:04:08,9.044,0.512,90.273,0.0,0.0,0.171,0.0,57344.0,0.0,3.0,3111325696.0,305614848.0,28077400064.0,2124734464.0,3052259.0,1193458.0
12-04 10:04:09,7.983,0.515,91.330,0.0,0.0,0.172,0.0,0.0,0.0,0.0,3127259136.0,305614848.0,28077404160.0,2108796928.0,2821374.0,1116409.0
12-04 10:04:10,7.515,0.512,91.631,0.171,0.0,0.171,0.0,28672.0,0.0,3.0,3134550016.0,305623040.0,28077404160.0,2101497856.0,2748751.0,1112618.0
12-04 10:04:11,8.874,0.256,90.700,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3147116544.0,305623040.0,28077408256.0,2088927232.0,2711938.0,1092587.0
12-04 10:04:12,8.014,0.256,91.475,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3155972096.0,305623040.0,28077408256.0,2080071680.0,2649004.0,1088639.0
12-04 10:04:13,8.113,0.427,91.204,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,3167113216.0,305623040.0,28077412352.0,2068926464.0,2709335.0,1092102.0
12-04 10:04:14,7.290,0.600,91.852,0.0,0.0,0.257,0.0,0.0,0.0,0.0,3170824192.0,305623040.0,28077412352.0,2065215488.0,2778808.0,1120822.0
12-04 10:04:15,7.980,0.594,91.087,0.085,0.0,0.255,0.0,16384.0,0.0,2.0,3172102144.0,305631232.0,28077404160.0,2063937536.0,2815769.0,1114914.0
12-04 10:04:16,8.483,0.257,90.917,0.0,0.0,0.343,0.0,0.0,0.0,0.0,3164545024.0,305631232.0,28077412352.0,2071486464.0,2773922.0,1124339.0
12-04 10:04:17,7.935,0.512,91.041,0.0,0.0,0.512,0.0,12288.0,0.0,3.0,3168047104.0,305631232.0,28077420544.0,2067976192.0,2858815.0,1144467.0
12-04 10:04:18,7.401,0.516,91.824,0.0,0.0,0.258,0.0,16384.0,0.0,2.0,3177123840.0,305631232.0,28077420544.0,2058899456.0,2803090.0,1139900.0
12-04 10:04:19,8.141,0.428,91.345,0.0,0.0,0.086,0.0,0.0,0.0,0.0,3184394240.0,305631232.0,28077420544.0,2051629056.0,2738419.0,1117707.0
12-04 10:04:20,8.736,0.509,90.416,0.0,0.0,0.339,0.0,8192.0,0.0,1.0,3197386752.0,305631232.0,28077424640.0,2038632448.0,2664270.0,1122517.0
12-04 10:04:21,7.935,0.427,91.297,0.171,0.0,0.171,0.0,118784.0,0.0,15.0,3202260992.0,305639424.0,28077428736.0,2033745920.0,2879972.0,1130855.0
12-04 10:04:22,8.945,0.422,90.464,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3210420224.0,305639424.0,28077428736.0,2025586688.0,2838432.0,1142901.0
12-04 10:04:23,10.185,0.421,89.057,0.0,0.0,0.337,0.0,28672.0,0.0,2.0,3219054592.0,305647616.0,28077420544.0,2016952320.0,2846425.0,1134742.0
12-04 10:04:24,8.426,0.426,90.894,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3223891968.0,305647616.0,28077436928.0,2012098560.0,2777250.0,1133273.0
12-04 10:04:25,8.333,0.340,91.156,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3232890880.0,305647616.0,28077436928.0,2003099648.0,2715637.0,1111865.0
12-04 10:04:26,9.277,0.426,89.872,0.255,0.0,0.170,0.0,16384.0,0.0,2.0,3247296512.0,305655808.0,28077436928.0,1988685824.0,2647838.0,1103717.0
12-04 10:04:27,8.348,0.426,91.056,0.0,0.0,0.170,0.0,8192.0,0.0,1.0,3252436992.0,305655808.0,28077436928.0,1983545344.0,2732602.0,1107019.0
12-04 10:04:28,7.607,0.171,91.966,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,3259326464.0,305659904.0,28077432832.0,1976655872.0,2837189.0,1143294.0
12-04 10:04:29,8.411,0.595,90.654,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3270160384.0,305659904.0,28077449216.0,1965805568.0,2641336.0,1102561.0
12-04 10:04:30,9.176,0.510,90.144,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3277307904.0,305659904.0,28077449216.0,1958658048.0,2821327.0,1135856.0
12-04 10:04:31,7.350,0.342,92.222,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,3280261120.0,305659904.0,28077449216.0,1955704832.0,2757873.0,1113742.0
12-04 10:04:32,9.642,0.341,89.761,0.085,0.0,0.171,0.0,32768.0,0.0,3.0,3293614080.0,305668096.0,28077449216.0,1942343680.0,2939775.0,1170014.0
12-04 10:04:33,9.153,0.593,90.0,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,3300884480.0,305668096.0,28077449216.0,1935073280.0,2823577.0,1134138.0
12-04 10:04:34,7.382,0.343,92.017,0.0,0.0,0.258,0.0,0.0,0.0,0.0,3303706624.0,305668096.0,28077453312.0,1932247040.0,2811384.0,1142550.0
12-04 10:04:35,7.666,0.341,91.738,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3315638272.0,305668096.0,28077457408.0,1920311296.0,2461189.0,1062338.0
12-04 10:04:36,8.703,0.597,90.529,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3328552960.0,305668096.0,28077461504.0,1907392512.0,2410506.0,1102070.0
12-04 10:04:37,8.788,0.256,90.529,0.171,0.0,0.256,0.0,16384.0,0.0,2.0,3332476928.0,305676288.0,28077465600.0,1903456256.0,3032019.0,1164310.0
12-04 10:04:38,8.163,0.595,91.156,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3341307904.0,305680384.0,28077461504.0,1894625280.0,2805857.0,1156941.0
12-04 10:04:39,9.346,0.510,89.975,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3348062208.0,305680384.0,28077465600.0,1887866880.0,2869399.0,1161736.0
12-04 10:04:40,10.389,0.676,88.767,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3355394048.0,305680384.0,28077465600.0,1880535040.0,2771619.0,1154091.0
12-04 10:04:41,7.600,0.256,91.887,0.0,0.0,0.256,0.0,28672.0,0.0,1.0,3362496512.0,305680384.0,28077473792.0,1873424384.0,2756009.0,1128106.0
12-04 10:04:42,7.607,0.256,91.880,0.085,0.0,0.171,0.0,24576.0,0.0,3.0,3383066624.0,305688576.0,28077465600.0,1852854272.0,2681851.0,1135862.0
12-04 10:04:43,10.204,0.340,89.201,0.0,0.0,0.255,0.0,28672.0,0.0,3.0,3393089536.0,305692672.0,28077469696.0,1842823168.0,2980377.0,1187506.0
12-04 10:04:44,9.516,0.510,89.635,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3401752576.0,305692672.0,28077473792.0,1834156032.0,2890679.0,1174754.0
12-04 10:04:45,7.843,0.512,91.304,0.0,0.0,0.341,0.0,0.0,0.0,0.0,3406225408.0,305692672.0,28077477888.0,1829679104.0,2748321.0,1137062.0
12-04 10:04:46,7.534,0.685,91.524,0.0,0.0,0.257,0.0,0.0,0.0,0.0,3415715840.0,305692672.0,28077477888.0,1820188672.0,2468424.0,1091227.0
12-04 10:04:47,9.314,0.508,89.924,0.169,0.0,0.085,0.0,28672.0,0.0,3.0,3422539776.0,305700864.0,28077469696.0,1813364736.0,2525864.0,1100286.0
12-04 10:04:48,9.006,0.765,89.890,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,3435098112.0,305700864.0,28077486080.0,1800790016.0,2754420.0,1150078.0
12-04 10:04:49,8.120,0.598,91.111,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3437936640.0,305700864.0,28077490176.0,1797947392.0,2791914.0,1142656.0
12-04 10:04:50,7.686,0.512,91.460,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3443503104.0,305700864.0,28077490176.0,1792380928.0,2805146.0,1191365.0
12-04 10:04:51,10.535,0.425,88.870,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3453181952.0,305700864.0,28077490176.0,1782702080.0,2746268.0,1141123.0
12-04 10:04:52,8.205,0.342,91.111,0.0,0.0,0.342,0.0,12288.0,0.0,3.0,3460042752.0,305700864.0,28077490176.0,1775841280.0,2673008.0,1125405.0
12-04 10:04:53,8.718,0.598,90.513,0.085,0.0,0.085,0.0,32768.0,0.0,4.0,3465908224.0,305717248.0,28077481984.0,1769967616.0,2823211.0,1155952.0
12-04 10:04:54,8.666,0.340,90.824,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3466780672.0,305717248.0,28077494272.0,1769082880.0,2895868.0,1182975.0
12-04 10:04:55,7.935,0.427,91.468,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3478556672.0,305717248.0,28077494272.0,1757306880.0,2806222.0,1152197.0
12-04 10:04:56,6.239,0.253,93.339,0.0,0.0,0.169,0.0,57344.0,0.0,6.0,3486932992.0,305717248.0,28077494272.0,1748930560.0,2732765.0,886870.0
12-04 10:04:57,3.598,0.418,95.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3489435648.0,305717248.0,28077498368.0,1746423808.0,2174122.0,642013.0
12-04 10:04:58,3.183,0.251,96.315,0.168,0.0,0.084,0.0,49152.0,0.0,5.0,3490820096.0,305725440.0,28077502464.0,1745027072.0,3073609.0,801955.0
12-04 10:04:59,2.840,0.334,96.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3493990400.0,305725440.0,28077506560.0,1741852672.0,2405843.0,634590.0
12-04 10:05:00,3.250,0.500,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3498283008.0,305725440.0,28077506560.0,1737560064.0,2813573.0,718893.0
12-04 10:05:01,2.836,0.417,96.580,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3503128576.0,305725440.0,28077510656.0,1732710400.0,2401697.0,638599.0
12-04 10:05:02,2.421,0.167,97.412,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3503382528.0,305725440.0,28077510656.0,1732456448.0,122330.0,390731.0
12-04 10:05:03,1.505,0.084,98.244,0.167,0.0,0.0,0.0,77824.0,0.0,5.0,3503382528.0,305737728.0,28077498368.0,1732456448.0,108039.0,194789.0
12-04 10:05:04,1.418,0.167,98.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3503366144.0,305737728.0,28077514752.0,1732456448.0,108253.0,194408.0
12-04 10:05:05,1.583,0.250,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3503362048.0,305737728.0,28077518848.0,1732456448.0,111559.0,198389.0
12-04 10:05:06,1.333,0.333,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3503362048.0,305737728.0,28077518848.0,1732456448.0,111485.0,199720.0
12-04 10:05:07,3.086,0.417,96.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3503489024.0,305737728.0,28077518848.0,1732329472.0,482307.0,339014.0
12-04 10:05:08,12.070,0.754,87.091,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3381567488.0,305741824.0,28077518848.0,1854246912.0,3056533.0,1227587.0
12-04 10:05:09,12.964,0.661,85.797,0.165,0.0,0.413,0.0,16384.0,0.0,2.0,3229925376.0,305750016.0,28077527040.0,2005872640.0,3023462.0,1206794.0
12-04 10:05:10,12.292,0.415,87.043,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3140222976.0,305750016.0,28077531136.0,2095570944.0,2988948.0,1199837.0
12-04 10:05:11,12.375,0.498,86.877,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3153551360.0,305750016.0,28077531136.0,2082242560.0,3033057.0,1219084.0
12-04 10:05:12,11.628,0.415,87.791,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3156918272.0,305750016.0,28077531136.0,2078875648.0,2897092.0,1194954.0
12-04 10:05:13,12.301,0.335,86.946,0.0,0.0,0.418,0.0,16384.0,0.0,2.0,3090956288.0,305754112.0,28077527040.0,2144837632.0,3209792.0,1262469.0
12-04 10:05:14,11.701,0.664,87.386,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3094208512.0,305758208.0,28077535232.0,2141573120.0,2892583.0,1208991.0
12-04 10:05:15,12.157,0.583,87.094,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3101036544.0,305758208.0,28077535232.0,2134745088.0,2983112.0,1221466.0
12-04 10:05:16,12.303,0.665,86.700,0.0,0.0,0.333,0.0,20480.0,0.0,1.0,3106865152.0,305758208.0,28077535232.0,2128916480.0,3038708.0,1237461.0
12-04 10:05:17,11.362,0.334,87.970,0.0,0.0,0.334,0.0,12288.0,0.0,1.0,3108970496.0,305758208.0,28077539328.0,2126807040.0,3047506.0,1272885.0
12-04 10:05:18,12.063,0.499,87.271,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,3116933120.0,305758208.0,28077543424.0,2118840320.0,2729159.0,1188436.0
12-04 10:05:19,11.455,0.502,87.375,0.167,0.0,0.502,0.0,28672.0,0.0,3.0,3123007488.0,305766400.0,28077543424.0,2112757760.0,3001561.0,1234717.0
12-04 10:05:20,11.883,0.502,87.448,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3128602624.0,305766400.0,28077547520.0,2107158528.0,3140473.0,1267913.0
12-04 10:05:21,11.326,0.419,88.171,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3134570496.0,305766400.0,28077547520.0,2101190656.0,3051907.0,1264518.0
12-04 10:05:22,11.661,0.336,87.752,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3141492736.0,305766400.0,28077547520.0,2094268416.0,2901254.0,1210565.0
12-04 10:05:23,11.371,0.418,87.960,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3151294464.0,305770496.0,28077547520.0,2084462592.0,2976124.0,1224000.0
12-04 10:05:24,13.361,0.581,85.809,0.0,0.0,0.249,106496.0,0.0,6.0,0.0,3160133632.0,305770496.0,28077662208.0,2075508736.0,2943052.0,1233789.0
12-04 10:05:25,12.831,0.911,85.679,0.414,0.0,0.166,2678784.0,16384.0,396.0,2.0,3171500032.0,305790976.0,28080328704.0,2061455360.0,2914278.0,1218321.0
12-04 10:05:26,12.562,0.666,86.439,0.0,0.0,0.333,57344.0,0.0,1.0,0.0,3181338624.0,305790976.0,28080386048.0,2051559424.0,2777492.0,1207268.0
12-04 10:05:27,11.111,0.663,87.894,0.0,0.0,0.332,0.0,12288.0,0.0,3.0,3189403648.0,305790976.0,28080386048.0,2043494400.0,2738853.0,1205155.0
12-04 10:05:28,13.007,0.663,86.164,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3202891776.0,305795072.0,28080386048.0,2030002176.0,2762604.0,1196869.0
12-04 10:05:29,11.455,0.502,87.709,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3214147584.0,305795072.0,28080398336.0,2018734080.0,2988310.0,1239727.0
12-04 10:05:30,12.093,0.667,87.073,0.083,0.0,0.083,4096.0,16384.0,1.0,2.0,3228098560.0,305803264.0,28080406528.0,2004766720.0,2841654.0,1244631.0
12-04 10:05:31,12.157,0.500,87.094,0.0,0.0,0.250,0.0,77824.0,0.0,11.0,3236352000.0,305803264.0,28080406528.0,1996513280.0,2974860.0,1222938.0
12-04 10:05:32,11.028,0.418,88.388,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3243433984.0,305803264.0,28080406528.0,1989431296.0,2795646.0,1209882.0
12-04 10:05:33,12.144,0.754,86.935,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,3256287232.0,305803264.0,28080406528.0,1976578048.0,2803963.0,1208905.0
12-04 10:05:34,11.307,0.670,87.688,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3262373888.0,305803264.0,28080414720.0,1970483200.0,2828327.0,1229701.0
12-04 10:05:35,11.241,0.500,87.677,0.083,0.0,0.500,0.0,16384.0,0.0,2.0,3270426624.0,305811456.0,28080414720.0,1962422272.0,3000627.0,1245603.0
12-04 10:05:36,13.417,0.417,86.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3285766144.0,305811456.0,28080414720.0,1947082752.0,3199978.0,1295103.0
12-04 10:05:37,11.725,0.419,87.688,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3289755648.0,305811456.0,28080418816.0,1943089152.0,2830248.0,1234576.0
12-04 10:05:38,12.292,0.415,86.877,0.0,0.0,0.415,0.0,16384.0,0.0,2.0,3294326784.0,305811456.0,28080418816.0,1938518016.0,3063426.0,1255824.0
12-04 10:05:39,12.458,0.748,86.545,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3317497856.0,305811456.0,28080422912.0,1915342848.0,3042260.0,1265591.0
12-04 10:05:40,13.689,0.584,85.309,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,3325980672.0,305819648.0,28080422912.0,1906851840.0,3240968.0,1311315.0
12-04 10:05:41,11.950,0.498,87.220,0.0,0.0,0.332,4096.0,0.0,1.0,0.0,3329036288.0,305819648.0,28080427008.0,1903792128.0,3023721.0,1264692.0
12-04 10:05:42,11.760,0.417,87.573,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3339890688.0,305819648.0,28080431104.0,1892933632.0,2971021.0,1240050.0
12-04 10:05:43,13.796,0.669,85.368,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3361226752.0,305823744.0,28080427008.0,1871597568.0,2948140.0,1248535.0
12-04 10:05:44,11.917,0.917,87.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3368263680.0,305823744.0,28080435200.0,1864552448.0,2931122.0,1247086.0
12-04 10:05:45,11.682,0.663,87.158,0.083,0.0,0.414,0.0,16384.0,0.0,2.0,3371290624.0,305831936.0,28080435200.0,1861517312.0,2889771.0,1229436.0
12-04 10:05:46,10.915,0.504,88.245,0.0,0.0,0.336,0.0,20480.0,0.0,1.0,3380666368.0,305831936.0,28080435200.0,1852141568.0,2970537.0,1264907.0
12-04 10:05:47,13.977,0.499,85.358,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3392028672.0,305831936.0,28080439296.0,1840775168.0,2858248.0,1232920.0
12-04 10:05:48,12.479,0.666,86.606,0.0,0.0,0.250,0.0,28672.0,0.0,3.0,3397898240.0,305831936.0,28080439296.0,1834905600.0,2998847.0,1263174.0
12-04 10:05:49,12.169,0.662,86.921,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3399323648.0,305831936.0,28080443392.0,1833476096.0,3013610.0,1266506.0
12-04 10:05:50,11.857,0.498,87.148,0.166,0.0,0.332,0.0,16384.0,0.0,2.0,3409317888.0,305840128.0,28080439296.0,1823477760.0,2809534.0,1257555.0
12-04 10:05:51,14.333,0.497,84.673,0.0,0.0,0.497,0.0,0.0,0.0,0.0,3429474304.0,305840128.0,28080447488.0,1803313152.0,2766080.0,1219957.0
12-04 10:05:52,12.303,0.582,86.783,0.0,0.0,0.333,0.0,12288.0,0.0,1.0,3437944832.0,305840128.0,28080447488.0,1794842624.0,2759252.0,1218314.0
12-04 10:05:53,10.981,0.503,88.433,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3442192384.0,305840128.0,28080451584.0,1790590976.0,2754775.0,1242893.0
12-04 10:05:54,12.366,0.495,86.892,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3449298944.0,305840128.0,28080455680.0,1783480320.0,2764171.0,1230518.0
12-04 10:05:55,12.510,0.500,86.739,0.0,0.0,0.250,0.0,24576.0,0.0,2.0,3466031104.0,305848320.0,28080447488.0,1766748160.0,2802945.0,1226691.0
12-04 10:05:56,12.876,0.753,85.870,0.167,0.0,0.334,4096.0,4096.0,1.0,1.0,3483062272.0,305848320.0,28080459776.0,1749704704.0,2742975.0,1244242.0
12-04 10:05:57,12.281,0.585,87.051,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3489693696.0,305848320.0,28080463872.0,1743069184.0,2772023.0,1232174.0
12-04 10:05:58,11.158,0.336,88.255,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3492106240.0,305852416.0,28080459776.0,1740656640.0,2777649.0,1237913.0
12-04 10:05:59,11.647,0.666,87.438,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3497549824.0,305852416.0,28080476160.0,1735196672.0,2729899.0,1244301.0
12-04 10:06:00,14.654,0.333,84.846,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3506647040.0,305852416.0,28080476160.0,1726099456.0,2776507.0,1234528.0
12-04 10:06:01,11.853,0.501,87.145,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3511701504.0,305860608.0,28080476160.0,1721036800.0,2621604.0,1238291.0
12-04 10:06:02,11.409,0.503,87.836,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,3513794560.0,305860608.0,28080476160.0,1718943744.0,2883338.0,1259747.0
12-04 10:06:03,11.111,0.253,88.468,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3516428288.0,305864704.0,28080472064.0,1716310016.0,2711670.0,1266372.0
12-04 10:06:04,11.706,0.502,87.375,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3534069760.0,305864704.0,28080480256.0,1698660352.0,2947003.0,1290898.0
12-04 10:06:05,15.672,0.415,83.582,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3550990336.0,305864704.0,28080480256.0,1681739776.0,2947878.0,1260010.0
12-04 10:06:06,12.657,0.335,86.588,0.168,0.0,0.251,0.0,61440.0,0.0,5.0,3556667392.0,305872896.0,28080484352.0,1676050432.0,2997242.0,1295759.0
12-04 10:06:07,10.973,0.582,88.196,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3559940096.0,305872896.0,28080484352.0,1672777728.0,2854330.0,1193434.0
12-04 10:06:08,2.680,0.168,97.152,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3560349696.0,305872896.0,28080484352.0,1672368128.0,1720169.0,572278.0
12-04 10:06:09,2.585,0.334,96.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3561525248.0,305872896.0,28080488448.0,1671188480.0,1894538.0,567743.0
12-04 10:06:10,3.253,0.417,96.080,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3563237376.0,305872896.0,28080488448.0,1669476352.0,2330081.0,649496.0
12-04 10:06:11,2.836,0.500,96.414,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3566116864.0,305881088.0,28080488448.0,1666588672.0,1927553.0,550260.0
12-04 10:06:12,2.840,0.334,96.658,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3570544640.0,305881088.0,28080492544.0,1662156800.0,2033194.0,575304.0
12-04 10:06:13,2.662,0.250,96.922,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3575377920.0,305881088.0,28080496640.0,1657319424.0,1769987.0,492144.0
12-04 10:06:14,2.254,0.417,97.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3580076032.0,305881088.0,28080496640.0,1652621312.0,1630040.0,469038.0
12-04 10:06:15,2.078,0.333,97.506,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3584839680.0,305881088.0,28080496640.0,1647857664.0,400342.0,484795.0
12-04 10:06:16,1.090,0.335,98.407,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,3585536000.0,305889280.0,28080488448.0,1647161344.0,127775.0,229636.0
12-04 10:06:17,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3585523712.0,305889280.0,28080500736.0,1647161344.0,127915.0,230587.0
12-04 10:06:18,1.668,0.417,97.832,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3588571136.0,305893376.0,28080496640.0,1644113920.0,124995.0,225510.0
12-04 10:06:19,1.917,0.250,97.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3589971968.0,305893376.0,28080500736.0,1642708992.0,128316.0,229988.0
12-04 10:06:20,0.921,0.335,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3591749632.0,305893376.0,28080500736.0,1640931328.0,144410.0,245716.0
12-04 10:06:21,10.133,0.664,88.787,0.0,0.0,0.415,0.0,24576.0,0.0,1.0,3535736832.0,305893376.0,28080513024.0,1696931840.0,2395102.0,1011601.0
12-04 10:06:22,14.333,0.833,84.417,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,3258388480.0,305897472.0,28080513024.0,1974276096.0,3579212.0,1384296.0
12-04 10:06:23,13.444,0.830,85.560,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,3134300160.0,305897472.0,28080513024.0,2098364416.0,3445890.0,1380034.0
12-04 10:06:24,13.919,0.746,85.087,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3080040448.0,305897472.0,28080521216.0,2152615936.0,3283743.0,1354303.0
12-04 10:06:25,12.833,0.417,86.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3097325568.0,305897472.0,28080521216.0,2135330816.0,3198448.0,1328104.0
12-04 10:06:26,13.123,0.581,85.963,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3105144832.0,305897472.0,28080525312.0,2127507456.0,3179298.0,1320532.0
12-04 10:06:27,14.121,0.578,84.889,0.083,0.0,0.330,0.0,32768.0,0.0,3.0,3111788544.0,305905664.0,28080529408.0,2120851456.0,3265913.0,1316709.0
12-04 10:06:28,12.895,0.416,86.439,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3114053632.0,305909760.0,28080525312.0,2118586368.0,3099572.0,1333647.0
12-04 10:06:29,13.565,0.579,85.525,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3122372608.0,305909760.0,28080533504.0,2110259200.0,3325942.0,1359682.0
12-04 10:06:30,12.030,0.585,86.967,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3124178944.0,305909760.0,28080533504.0,2108452864.0,3054792.0,1311284.0
12-04 10:06:31,13.599,0.498,85.655,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3126800384.0,305909760.0,28080533504.0,2105831424.0,3099938.0,1318999.0
12-04 10:06:32,13.079,0.579,85.927,0.166,0.0,0.248,0.0,28672.0,0.0,3.0,3134509056.0,305917952.0,28080533504.0,2098114560.0,3036395.0,1314992.0
12-04 10:06:33,14.002,0.663,85.170,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3140911104.0,305922048.0,28080537600.0,2091704320.0,3024572.0,1329140.0
12-04 10:06:34,13.058,0.826,85.785,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3156299776.0,305922048.0,28080541696.0,2076311552.0,2970413.0,1318511.0
12-04 10:06:35,13.383,0.665,85.619,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3165581312.0,305922048.0,28080541696.0,2067030016.0,3124590.0,1326088.0
12-04 10:06:36,12.448,0.913,86.224,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3176980480.0,305922048.0,28080541696.0,2055630848.0,2859733.0,1327561.0
12-04 10:06:37,14.640,0.496,84.615,0.0,0.0,0.248,0.0,12288.0,0.0,3.0,3188080640.0,305922048.0,28080545792.0,2044526592.0,3249808.0,1331622.0
12-04 10:06:38,12.033,0.747,86.722,0.249,0.0,0.249,4096.0,32768.0,1.0,4.0,3197337600.0,305930240.0,28080549888.0,2035257344.0,3030785.0,1342718.0
12-04 10:06:39,13.378,0.167,86.204,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3212632064.0,305930240.0,28080553984.0,2019958784.0,3036328.0,1333529.0
12-04 10:06:40,13.317,0.586,85.930,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3223023616.0,305930240.0,28080553984.0,2009567232.0,3048552.0,1351124.0
12-04 10:06:41,12.729,0.582,86.439,0.0,0.0,0.250,0.0,49152.0,0.0,3.0,3236433920.0,305930240.0,28080562176.0,1996148736.0,3049418.0,1335113.0
12-04 10:06:42,14.262,0.249,85.158,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3250499584.0,305930240.0,28080562176.0,1982083072.0,3065636.0,1356445.0
12-04 10:06:43,12.855,0.668,86.060,0.083,0.0,0.334,0.0,45056.0,0.0,4.0,3255345152.0,305938432.0,28080562176.0,1977229312.0,3043863.0,1339735.0
12-04 10:06:44,13.372,0.748,85.714,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3266203648.0,305938432.0,28080562176.0,1966370816.0,3039367.0,1352889.0
12-04 10:06:45,13.610,0.581,85.560,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3278618624.0,305938432.0,28080566272.0,1953951744.0,3042697.0,1346589.0
12-04 10:06:46,13.311,0.416,86.106,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3286806528.0,305938432.0,28080570368.0,1945759744.0,2979750.0,1347701.0
12-04 10:06:47,12.615,0.418,86.550,0.0,0.0,0.418,0.0,8192.0,0.0,2.0,3299172352.0,305938432.0,28080570368.0,1933393920.0,3059815.0,1359065.0
12-04 10:06:48,14.085,0.663,85.004,0.166,0.0,0.083,0.0,49152.0,0.0,5.0,3316178944.0,305946624.0,28080570368.0,1916379136.0,2987861.0,1354768.0
12-04 10:06:49,13.610,0.581,85.477,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3328176128.0,305946624.0,28080574464.0,1904377856.0,3148625.0,1361272.0
12-04 10:06:50,13.065,0.670,86.097,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3342925824.0,305946624.0,28080574464.0,1889628160.0,3150568.0,1377172.0
12-04 10:06:51,13.189,0.501,86.060,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3357913088.0,305946624.0,28080574464.0,1874640896.0,2960170.0,1366283.0
12-04 10:06:52,13.905,0.583,85.262,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3366772736.0,305946624.0,28080574464.0,1865781248.0,2949928.0,1354302.0
12-04 10:06:53,11.388,0.499,87.614,0.083,0.0,0.416,0.0,32768.0,0.0,4.0,3372216320.0,305954816.0,28080582656.0,1860321280.0,2710789.0,1255721.0
12-04 10:06:54,13.644,0.666,85.275,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3383435264.0,305954816.0,28080586752.0,1849098240.0,3214383.0,1360338.0
12-04 10:06:55,14.839,0.495,84.089,0.0,0.0,0.577,0.0,0.0,0.0,0.0,3395457024.0,305954816.0,28080586752.0,1837076480.0,3075020.0,1365722.0
12-04 10:06:56,13.105,0.584,85.893,0.0,0.0,0.417,0.0,24576.0,0.0,1.0,3402633216.0,305954816.0,28080590848.0,1829896192.0,3148444.0,1417456.0
12-04 10:06:57,12.997,0.331,86.341,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3404926976.0,305954816.0,28080590848.0,1827602432.0,2979389.0,1345638.0
12-04 10:06:58,14.416,0.663,84.341,0.083,0.0,0.497,0.0,45056.0,0.0,5.0,3417546752.0,305963008.0,28080582656.0,1814982656.0,3297625.0,1391280.0
12-04 10:06:59,14.713,0.748,84.206,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3430678528.0,305963008.0,28080594944.0,1801838592.0,3102054.0,1379281.0
12-04 10:07:00,13.116,0.668,85.881,0.0,0.0,0.334,36864.0,0.0,3.0,0.0,3439366144.0,305963008.0,28080631808.0,1793114112.0,3052858.0,1385174.0
12-04 10:07:01,13.011,0.334,86.239,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3454451712.0,305963008.0,28080640000.0,1778020352.0,3073468.0,1394372.0
12-04 10:07:02,14.002,0.663,85.087,0.0,0.0,0.249,0.0,12288.0,0.0,1.0,3472793600.0,305963008.0,28080640000.0,1759678464.0,3106171.0,1384361.0
12-04 10:07:03,15.347,0.660,83.663,0.0,0.0,0.330,0.0,16384.0,0.0,2.0,3488096256.0,305967104.0,28080635904.0,1744375808.0,3083962.0,1375634.0
12-04 10:07:04,13.065,0.586,85.846,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,3494412288.0,305975296.0,28080640000.0,1738047488.0,2980202.0,1390163.0
12-04 10:07:05,12.895,0.749,86.106,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3496976384.0,305975296.0,28080644096.0,1735479296.0,3048963.0,1394046.0
12-04 10:07:06,13.833,0.667,85.167,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3512561664.0,305975296.0,28080644096.0,1719894016.0,3130834.0,1391133.0
12-04 10:07:07,14.950,0.498,84.053,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3527102464.0,305975296.0,28080644096.0,1705353216.0,3023415.0,1386017.0
12-04 10:07:08,13.739,0.416,85.429,0.0,0.0,0.416,0.0,16384.0,0.0,2.0,3538833408.0,305979392.0,28080648192.0,1693614080.0,3032705.0,1397383.0
12-04 10:07:09,12.625,0.502,86.037,0.502,0.0,0.334,0.0,16384.0,0.0,2.0,3555708928.0,305987584.0,28080656384.0,1676722176.0,3057660.0,1405579.0
12-04 10:07:10,14.452,0.664,84.635,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3578810368.0,305987584.0,28080656384.0,1653620736.0,3062559.0,1396140.0
12-04 10:07:11,15.563,0.745,83.361,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3596955648.0,305987584.0,28080656384.0,1635475456.0,3075382.0,1394601.0
12-04 10:07:12,13.978,0.414,85.112,0.0,0.0,0.496,0.0,12288.0,0.0,3.0,3608244224.0,305987584.0,28080656384.0,1624186880.0,3010433.0,1408286.0
12-04 10:07:13,14.345,0.495,84.749,0.0,0.0,0.412,0.0,16384.0,0.0,2.0,3610595328.0,305987584.0,28080656384.0,1621835776.0,3086758.0,1415354.0
12-04 10:07:14,13.682,0.580,85.323,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3619561472.0,305995776.0,28080664576.0,1612853248.0,3114734.0,1420526.0
12-04 10:07:15,14.677,0.415,84.577,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3622928384.0,305995776.0,28080664576.0,1609486336.0,3054610.0,1410157.0
12-04 10:07:16,15.333,0.583,83.833,0.0,0.0,0.250,0.0,45056.0,0.0,3.0,3639848960.0,305995776.0,28080664576.0,1592565760.0,3144586.0,1405329.0
12-04 10:07:17,14.309,0.579,84.533,0.0,0.0,0.579,0.0,0.0,0.0,0.0,3647717376.0,305995776.0,28080664576.0,1584697344.0,3150330.0,1414766.0
12-04 10:07:18,13.655,0.333,85.762,0.0,0.0,0.250,0.0,32768.0,0.0,3.0,3655020544.0,305999872.0,28080660480.0,1577394176.0,3068901.0,1403380.0
12-04 10:07:19,13.523,0.501,85.559,0.083,0.0,0.334,0.0,16384.0,0.0,2.0,3662114816.0,306008064.0,28080668672.0,1570283520.0,3017192.0,1391344.0
12-04 10:07:20,15.104,0.498,84.149,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3673202688.0,306008064.0,28080672768.0,1559191552.0,3068864.0,1408093.0
12-04 10:07:21,7.814,0.333,91.521,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3676168192.0,306008064.0,28080676864.0,1556221952.0,1333152.0,746572.0
12-04 10:07:22,1.675,0.168,98.157,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3676168192.0,306008064.0,28080676864.0,1556221952.0,231256.0,372325.0
12-04 10:07:23,1.918,0.500,97.415,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3676168192.0,306012160.0,28080672768.0,1556221952.0,1104526.0,430119.0
12-04 10:07:24,2.337,0.334,96.995,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,3676688384.0,306020352.0,28080685056.0,1555681280.0,1293422.0,437411.0
12-04 10:07:25,1.503,0.334,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3677044736.0,306020352.0,28080685056.0,1555324928.0,615734.0,347742.0
12-04 10:07:26,2.0,0.333,97.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3677167616.0,306020352.0,28080689152.0,1555197952.0,1288464.0,386073.0
12-04 10:07:27,1.754,0.251,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3678081024.0,306020352.0,28080693248.0,1554280448.0,1050466.0,367276.0
12-04 10:07:28,2.159,0.332,97.342,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3678146560.0,306024448.0,28080689152.0,1554214912.0,826757.0,351771.0
12-04 10:07:29,1.668,0.500,97.581,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3680419840.0,306032640.0,28080693248.0,1551929344.0,1273076.0,377361.0
12-04 10:07:30,2.172,0.251,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3680063488.0,306032640.0,28080701440.0,1552277504.0,1126489.0,360217.0
12-04 10:07:31,1.913,0.333,97.504,0.0,0.0,0.250,0.0,24576.0,0.0,1.0,3682062336.0,306032640.0,28080701440.0,1550278656.0,1234046.0,339746.0
12-04 10:07:32,1.747,0.333,97.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3681890304.0,306032640.0,28080701440.0,1550450688.0,476905.0,290659.0
12-04 10:07:33,1.338,0.334,98.328,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3681931264.0,306036736.0,28080701440.0,1550405632.0,162059.0,278189.0
12-04 10:07:34,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3684335616.0,306036736.0,28080709632.0,1547993088.0,145406.0,261744.0
12-04 10:07:35,1.419,0.083,98.247,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3684335616.0,306044928.0,28080709632.0,1547984896.0,144535.0,261181.0
12-04 10:07:36,1.753,0.250,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3684335616.0,306044928.0,28080709632.0,1547984896.0,144463.0,258966.0
12-04 10:07:37,1.505,0.251,98.244,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,3686113280.0,306044928.0,28080709632.0,1546207232.0,144807.0,260694.0
12-04 10:07:38,1.418,0.167,98.332,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3686494208.0,306049024.0,28080705536.0,1545826304.0,146268.0,263090.0
12-04 10:07:39,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3686481920.0,306049024.0,28080717824.0,1545826304.0,146209.0,263399.0
12-04 10:07:40,2.265,0.168,97.567,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3685036032.0,306049024.0,28080717824.0,1547272192.0,142942.0,257202.0
12-04 10:07:41,1.254,0.251,98.328,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,3684954112.0,306053120.0,28080717824.0,1547350016.0,144971.0,261348.0
12-04 10:07:42,1.747,0.250,97.837,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3684954112.0,306053120.0,28080717824.0,1547350016.0,145157.0,260859.0
12-04 10:07:43,1.920,0.250,97.830,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3685081088.0,306053120.0,28080717824.0,1547223040.0,144648.0,260595.0
12-04 10:07:44,2.082,0.416,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3685584896.0,306053120.0,28080721920.0,1546715136.0,141848.0,256328.0
12-04 10:07:45,1.590,0.251,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3685584896.0,306053120.0,28080721920.0,1546715136.0,145050.0,262118.0
12-04 10:07:46,2.165,0.250,97.419,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3685584896.0,306053120.0,28080721920.0,1546715136.0,143447.0,259383.0
12-04 10:07:47,1.589,0.334,97.826,0.251,0.0,0.0,0.0,32768.0,0.0,7.0,3685572608.0,306061312.0,28080726016.0,1546715136.0,144446.0,261042.0
12-04 10:07:48,1.672,0.334,97.910,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3685699584.0,306065408.0,28080721920.0,1546588160.0,144764.0,261808.0
12-04 10:07:49,1.591,0.168,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3685691392.0,306065408.0,28080730112.0,1546588160.0,145361.0,262599.0
12-04 10:07:50,1.835,0.334,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3685691392.0,306065408.0,28080730112.0,1546588160.0,160439.0,276475.0
12-04 10:07:51,2.005,0.167,97.661,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,3685564416.0,306065408.0,28080730112.0,1546715136.0,143165.0,258332.0
12-04 10:07:52,1.917,0.417,97.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3685564416.0,306065408.0,28080730112.0,1546715136.0,144551.0,261212.0
12-04 10:07:53,1.587,0.418,97.744,0.167,0.0,0.084,0.0,45056.0,0.0,5.0,3685679104.0,306073600.0,28080734208.0,1546588160.0,143535.0,259500.0
12-04 10:07:54,2.163,0.416,97.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3685928960.0,306073600.0,28080738304.0,1546334208.0,144371.0,260958.0
12-04 10:07:55,1.760,0.251,97.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3685937152.0,306073600.0,28080738304.0,1546326016.0,146005.0,263735.0
12-04 10:07:56,1.589,0.418,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3685928960.0,306073600.0,28080746496.0,1546326016.0,142286.0,262369.0
12-04 10:07:57,1.833,0.417,97.583,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,3685928960.0,306073600.0,28080746496.0,1546326016.0,148161.0,269180.0
12-04 10:07:58,1.425,0.251,98.240,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3686055936.0,306077696.0,28080742400.0,1546199040.0,143995.0,260504.0
12-04 10:07:59,1.753,0.417,97.579,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3686039552.0,306085888.0,28080750592.0,1546199040.0,143213.0,259008.0
12-04 10:08:00,1.997,0.333,97.504,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3686674432.0,306085888.0,28080750592.0,1545564160.0,145362.0,265896.0
12-04 10:08:01,1.918,0.334,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3686801408.0,306085888.0,28080750592.0,1545437184.0,142814.0,258398.0
12-04 10:08:02,2.172,0.334,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3687182336.0,306085888.0,28080750592.0,1545056256.0,143276.0,259079.0
12-04 10:08:03,1.759,0.084,97.990,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3687305216.0,306089984.0,28080750592.0,1544929280.0,145207.0,262549.0
12-04 10:08:04,2.850,0.419,96.731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662258176.0,306089984.0,28080758784.0,1569968128.0,142197.0,255989.0
12-04 10:08:05,1.499,0.333,98.085,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3662028800.0,306098176.0,28080750592.0,1570197504.0,144683.0,260170.0
12-04 10:08:06,1.500,0.250,98.083,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,3662020608.0,306098176.0,28080758784.0,1570197504.0,146039.0,263063.0
12-04 10:08:07,1.508,0.419,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662020608.0,306098176.0,28080758784.0,1570197504.0,162312.0,268626.0
12-04 10:08:08,1.672,0.334,97.910,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3662016512.0,306098176.0,28080762880.0,1570197504.0,172047.0,269522.0
12-04 10:08:09,1.665,0.583,97.585,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3661115392.0,306098176.0,28080766976.0,1571094528.0,146027.0,262246.0
12-04 10:08:10,1.508,0.251,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661123584.0,306098176.0,28080766976.0,1571086336.0,145420.0,261401.0
12-04 10:08:11,2.161,0.333,97.257,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,3661242368.0,306106368.0,28080766976.0,1570959360.0,145094.0,261464.0
12-04 10:08:12,1.341,0.419,98.072,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661623296.0,306106368.0,28080766976.0,1570578432.0,145383.0,261602.0
12-04 10:08:13,1.753,0.417,97.830,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3661746176.0,306106368.0,28080771072.0,1570451456.0,145167.0,259473.0
12-04 10:08:14,1.586,0.501,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3661746176.0,306106368.0,28080771072.0,1570451456.0,147685.0,262586.0
12-04 10:08:15,1.753,0.334,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3661742080.0,306106368.0,28080775168.0,1570451456.0,146365.0,262269.0
12-04 10:08:16,1.756,0.334,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3661742080.0,306106368.0,28080775168.0,1570451456.0,144986.0,262280.0
12-04 10:08:17,1.004,0.251,98.661,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3661729792.0,306114560.0,28080779264.0,1570451456.0,143983.0,260533.0
12-04 10:08:18,1.501,0.250,98.082,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3661729792.0,306114560.0,28080779264.0,1570451456.0,143064.0,258619.0
12-04 10:08:19,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3661729792.0,306114560.0,28080779264.0,1570451456.0,144147.0,260326.0
12-04 10:08:20,1.754,0.167,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662364672.0,306114560.0,28080779264.0,1569816576.0,163734.0,280543.0
12-04 10:08:21,1.091,0.168,98.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3662233600.0,306114560.0,28080783360.0,1569943552.0,145084.0,261254.0
12-04 10:08:22,1.746,0.499,97.589,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3662233600.0,306114560.0,28080783360.0,1569943552.0,144694.0,260688.0
12-04 10:08:23,2.005,0.167,97.661,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3662221312.0,306126848.0,28080783360.0,1569943552.0,145597.0,261079.0
12-04 10:08:24,1.423,0.586,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662340096.0,306126848.0,28080791552.0,1569816576.0,144857.0,260469.0
12-04 10:08:25,1.750,0.250,97.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3662467072.0,306126848.0,28080791552.0,1569689600.0,147370.0,264455.0
12-04 10:08:26,1.997,0.250,97.671,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,3662462976.0,306126848.0,28080795648.0,1569689600.0,145440.0,261415.0
12-04 10:08:27,1.756,0.251,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662589952.0,306126848.0,28080795648.0,1569562624.0,144703.0,258793.0
12-04 10:08:28,1.505,0.167,98.244,0.0,0.0,0.084,0.0,49152.0,0.0,6.0,3662589952.0,306126848.0,28080795648.0,1569562624.0,146495.0,263613.0
12-04 10:08:29,2.258,0.167,97.157,0.334,0.0,0.084,0.0,28672.0,0.0,3.0,3646226432.0,306135040.0,28080803840.0,1585909760.0,141814.0,254611.0
12-04 10:08:30,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646353408.0,306135040.0,28080803840.0,1585782784.0,143334.0,259078.0
12-04 10:08:31,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646320640.0,306135040.0,28080803840.0,1585815552.0,146209.0,264184.0
12-04 10:08:32,1.499,0.250,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3646320640.0,306135040.0,28080803840.0,1585815552.0,143389.0,259308.0
12-04 10:08:33,1.671,0.334,97.995,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3646316544.0,306139136.0,28080803840.0,1585815552.0,143943.0,260190.0
12-04 10:08:34,2.244,0.416,97.257,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3646312448.0,306139136.0,28080807936.0,1585815552.0,146872.0,262500.0
12-04 10:08:35,1.587,0.334,97.911,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3646427136.0,306147328.0,28080812032.0,1585688576.0,144089.0,259257.0
12-04 10:08:36,1.425,0.335,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646554112.0,306147328.0,28080812032.0,1585561600.0,146391.0,263083.0
12-04 10:08:37,1.918,0.334,97.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3645952000.0,306147328.0,28080816128.0,1586159616.0,160714.0,276522.0
12-04 10:08:38,2.174,0.167,97.659,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3646042112.0,306147328.0,28080816128.0,1586069504.0,145635.0,262329.0
12-04 10:08:39,1.504,0.501,97.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3646042112.0,306147328.0,28080816128.0,1586069504.0,143378.0,259253.0
12-04 10:08:40,2.089,0.251,97.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3646312448.0,306147328.0,28080816128.0,1585799168.0,149323.0,266323.0
12-04 10:08:41,1.835,0.334,97.581,0.167,0.0,0.083,0.0,36864.0,0.0,3.0,3646287872.0,306155520.0,28080824320.0,1585807360.0,146028.0,261827.0
12-04 10:08:42,2.083,0.500,97.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3646795776.0,306155520.0,28080824320.0,1585299456.0,145505.0,261571.0
12-04 10:08:43,1.591,0.335,97.990,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3646922752.0,306155520.0,28080824320.0,1585172480.0,146429.0,262158.0
12-04 10:08:44,1.913,0.333,97.587,0.0,0.0,0.166,4096.0,0.0,1.0,0.0,3646922752.0,306155520.0,28080824320.0,1585172480.0,145683.0,262905.0
12-04 10:08:45,2.170,0.250,97.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647041536.0,306155520.0,28080832512.0,1585045504.0,142794.0,258253.0
12-04 10:08:46,1.340,0.419,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3647041536.0,306155520.0,28080832512.0,1585045504.0,146009.0,261918.0
12-04 10:08:47,1.920,0.417,97.412,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3647029248.0,306163712.0,28080836608.0,1585045504.0,145370.0,263033.0
12-04 10:08:48,1.591,0.084,98.241,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3647156224.0,306163712.0,28080836608.0,1584918528.0,145819.0,263716.0
12-04 10:08:49,3.494,0.333,96.173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647275008.0,306163712.0,28080844800.0,1584791552.0,142140.0,256708.0
12-04 10:08:50,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3647275008.0,306163712.0,28080844800.0,1584791552.0,160522.0,276825.0
12-04 10:08:51,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3647275008.0,306163712.0,28080844800.0,1584791552.0,143237.0,258881.0
12-04 10:08:52,1.088,0.251,98.494,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3647270912.0,306171904.0,28080840704.0,1584791552.0,145182.0,262169.0
12-04 10:08:53,1.255,0.167,98.577,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3647266816.0,306176000.0,28080840704.0,1584791552.0,144651.0,261303.0
12-04 10:08:54,2.502,0.250,97.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3639640064.0,306176000.0,28080848896.0,1592410112.0,139853.0,252774.0
12-04 10:08:55,0.922,0.168,98.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3639672832.0,306176000.0,28080848896.0,1592377344.0,145004.0,262172.0
12-04 10:08:56,1.254,0.334,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3639627776.0,306176000.0,28080852992.0,1592418304.0,146155.0,264272.0
12-04 10:08:57,1.498,0.166,98.170,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3639750656.0,306176000.0,28080857088.0,1592291328.0,146344.0,263016.0
12-04 10:08:58,1.337,0.167,98.329,0.167,0.0,0.0,4096.0,28672.0,1.0,4.0,3639738368.0,306184192.0,28080861184.0,1592291328.0,143430.0,259453.0
12-04 10:08:59,1.669,0.167,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3639734272.0,306184192.0,28080865280.0,1592291328.0,144109.0,260545.0
12-04 10:09:00,2.931,0.168,96.734,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3640078336.0,306184192.0,28080877568.0,1591934976.0,139420.0,251928.0
12-04 10:09:01,3.083,0.417,96.500,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,3609083904.0,306184192.0,28081008640.0,1622798336.0,318125.0,588811.0
12-04 10:09:02,1.173,0.251,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3579371520.0,306184192.0,28081008640.0,1652510720.0,145095.0,262109.0
12-04 10:09:03,1.753,0.167,97.913,0.0,0.0,0.167,0.0,28672.0,0.0,2.0,3579625472.0,306184192.0,28081008640.0,1652256768.0,143557.0,259616.0
12-04 10:09:04,1.920,0.167,97.663,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,3579617280.0,306192384.0,28081008640.0,1652256768.0,145405.0,261608.0
12-04 10:09:05,1.589,0.084,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3581063168.0,306192384.0,28081070080.0,1650749440.0,215557.0,394574.0
12-04 10:09:06,3.164,0.333,96.503,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3526832128.0,306192384.0,28081070080.0,1704980480.0,143254.0,258180.0
12-04 10:09:07,1.341,0.168,98.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3528368128.0,306192384.0,28081070080.0,1703444480.0,144550.0,260574.0
12-04 10:09:08,2.087,0.167,97.746,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3528368128.0,306192384.0,28081070080.0,1703444480.0,144211.0,259642.0
12-04 10:09:09,2.243,0.249,97.425,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3528744960.0,306192384.0,28081074176.0,1703063552.0,144267.0,259274.0
12-04 10:09:10,1.836,0.250,97.746,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3531534336.0,306196480.0,28081074176.0,1700270080.0,144996.0,261339.0
12-04 10:09:11,1.671,0.334,97.995,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3533180928.0,306196480.0,28081078272.0,1698619392.0,147614.0,264185.0
12-04 10:09:12,2.248,0.333,97.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3536732160.0,306196480.0,28081082368.0,1695064064.0,145083.0,261391.0
12-04 10:09:13,1.836,0.250,97.830,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3537367040.0,306200576.0,28081078272.0,1694429184.0,162854.0,279539.0
12-04 10:09:14,2.590,0.084,97.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3518472192.0,306200576.0,28081086464.0,1713315840.0,142539.0,257293.0
12-04 10:09:15,1.753,0.167,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3519201280.0,306200576.0,28081086464.0,1712586752.0,145083.0,262137.0
12-04 10:09:16,1.339,0.167,98.326,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,3522023424.0,306204672.0,28081086464.0,1709760512.0,142829.0,258177.0
12-04 10:09:17,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3523510272.0,306204672.0,28081090560.0,1708269568.0,142425.0,257486.0
12-04 10:09:18,2.431,0.251,97.318,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3526938624.0,306208768.0,28081086464.0,1704841216.0,142063.0,256942.0
12-04 10:09:19,1.500,0.167,98.250,0.0,0.0,0.083,0.0,200704.0,0.0,2.0,3527565312.0,306208768.0,28081094656.0,1704206336.0,142876.0,259716.0
12-04 10:09:20,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527700480.0,306208768.0,28081094656.0,1704071168.0,165364.0,279981.0
12-04 10:09:21,1.838,0.167,97.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3527626752.0,306208768.0,28081094656.0,1704144896.0,176966.0,278751.0
12-04 10:09:22,1.587,0.0,98.079,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,3527778304.0,306216960.0,28081094656.0,1703985152.0,145152.0,260747.0
12-04 10:09:23,2.750,0.333,96.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3507773440.0,306221056.0,28081090560.0,1723990016.0,144356.0,259344.0
12-04 10:09:24,1.005,0.335,98.576,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3507703808.0,306221056.0,28081102848.0,1724047360.0,151173.0,264938.0
12-04 10:09:25,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3508629504.0,306221056.0,28081102848.0,1723121664.0,145462.0,260662.0
12-04 10:09:26,1.496,0.499,97.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3513036800.0,306221056.0,28081102848.0,1718714368.0,146200.0,262434.0
12-04 10:09:27,2.423,0.418,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3496222720.0,306221056.0,28081106944.0,1735524352.0,142304.0,254210.0
12-04 10:09:28,0.919,0.167,98.747,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3496390656.0,306229248.0,28081106944.0,1735348224.0,146340.0,263146.0
12-04 10:09:29,1.508,0.084,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500953600.0,306229248.0,28081115136.0,1730777088.0,144238.0,259468.0
12-04 10:09:30,1.170,0.167,98.496,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3508948992.0,306229248.0,28081119232.0,1722777600.0,150283.0,264696.0
12-04 10:09:31,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3512885248.0,306229248.0,28081119232.0,1718841344.0,145061.0,262106.0
12-04 10:09:32,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3512840192.0,306229248.0,28081119232.0,1718886400.0,144161.0,260661.0
12-04 10:09:33,1.336,0.250,98.331,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3514535936.0,306233344.0,28081115136.0,1717190656.0,144975.0,262028.0
12-04 10:09:34,1.505,0.334,97.910,0.167,0.0,0.084,0.0,24576.0,0.0,4.0,3518709760.0,306241536.0,28081123328.0,1713000448.0,149992.0,266798.0
12-04 10:09:35,2.0,0.250,97.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3519979520.0,306241536.0,28081123328.0,1711730688.0,143180.0,257409.0
12-04 10:09:36,1.508,0.419,97.990,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3520233472.0,306241536.0,28081123328.0,1711476736.0,145145.0,261421.0
12-04 10:09:37,2.492,0.249,97.176,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3502706688.0,306241536.0,28081127424.0,1728999424.0,142969.0,257327.0
12-04 10:09:38,1.338,0.334,98.328,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3502706688.0,306245632.0,28081123328.0,1728999424.0,145615.0,261642.0
12-04 10:09:39,1.500,0.333,97.750,0.333,0.0,0.083,0.0,28672.0,0.0,3.0,3502698496.0,306253824.0,28081123328.0,1728999424.0,144267.0,260199.0
12-04 10:09:40,1.669,0.250,97.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3503325184.0,306253824.0,28081131520.0,1728364544.0,145433.0,260933.0
12-04 10:09:41,2.248,0.416,97.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3503325184.0,306253824.0,28081131520.0,1728364544.0,144099.0,259590.0
12-04 10:09:42,2.498,0.167,97.252,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3500531712.0,306253824.0,28081131520.0,1731158016.0,142969.0,257431.0
12-04 10:09:43,1.171,0.251,98.579,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3500687360.0,306253824.0,28081135616.0,1730998272.0,163563.0,280659.0
12-04 10:09:44,1.173,0.251,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3500650496.0,306253824.0,28081139712.0,1731031040.0,144553.0,261717.0
12-04 10:09:45,1.421,0.251,98.077,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3500642304.0,306262016.0,28081139712.0,1731031040.0,145474.0,262342.0
12-04 10:09:46,2.741,0.415,96.761,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3486294016.0,306262016.0,28081139712.0,1745379328.0,140858.0,254733.0
12-04 10:09:47,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3486420992.0,306262016.0,28081139712.0,1745252352.0,144109.0,260100.0
12-04 10:09:48,1.750,0.417,97.667,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3486420992.0,306262016.0,28081139712.0,1745252352.0,143425.0,259365.0
12-04 10:09:49,1.923,0.334,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478867968.0,306262016.0,28081143808.0,1752801280.0,142033.0,256487.0
12-04 10:09:50,1.006,0.168,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478544384.0,306262016.0,28081143808.0,1753124864.0,159885.0,275254.0
12-04 10:09:51,1.667,0.250,97.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3478532096.0,306270208.0,28081147904.0,1753124864.0,144793.0,261694.0
12-04 10:09:52,1.671,0.334,97.911,0.0,0.0,0.084,4096.0,24576.0,1.0,1.0,3478528000.0,306270208.0,28081152000.0,1753124864.0,145851.0,263579.0
12-04 10:09:53,2.244,0.249,97.423,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3478523904.0,306270208.0,28081156096.0,1753124864.0,145141.0,262549.0
12-04 10:09:54,1.590,0.167,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478519808.0,306270208.0,28081160192.0,1753124864.0,144599.0,261198.0
12-04 10:09:55,1.753,0.334,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478519808.0,306270208.0,28081160192.0,1753124864.0,144319.0,260938.0
12-04 10:09:56,1.425,0.335,98.156,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478487040.0,306270208.0,28081160192.0,1753157632.0,142667.0,257880.0
12-04 10:09:57,1.339,0.335,98.075,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3478474752.0,306278400.0,28081164288.0,1753157632.0,145199.0,260966.0
12-04 10:09:58,2.836,0.334,96.747,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3478474752.0,306278400.0,28081164288.0,1753157632.0,140414.0,254007.0
12-04 10:09:59,1.087,0.167,98.662,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478470656.0,306278400.0,28081168384.0,1753157632.0,145952.0,263446.0
12-04 10:10:00,2.409,0.249,97.342,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478888448.0,306278400.0,28081172480.0,1752735744.0,145059.0,261490.0
12-04 10:10:01,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478847488.0,306278400.0,28081172480.0,1752776704.0,147546.0,264362.0
12-04 10:10:02,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478974464.0,306278400.0,28081172480.0,1752649728.0,143111.0,258603.0
12-04 10:10:03,1.004,0.251,98.410,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,3478839296.0,306286592.0,28081172480.0,1752776704.0,143869.0,260238.0
12-04 10:10:04,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478581248.0,306286592.0,28081176576.0,1753030656.0,143903.0,259165.0
12-04 10:10:05,2.090,0.084,97.742,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3478581248.0,306286592.0,28081176576.0,1753030656.0,143361.0,258315.0
12-04 10:10:06,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478577152.0,306286592.0,28081180672.0,1753030656.0,143913.0,258963.0
12-04 10:10:07,2.178,0.419,97.320,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478577152.0,306286592.0,28081180672.0,1753030656.0,143194.0,258077.0
12-04 10:10:08,1.336,0.167,98.414,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3478511616.0,306286592.0,28081180672.0,1753096192.0,145858.0,259814.0
12-04 10:10:09,1.168,0.250,98.332,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3478499328.0,306294784.0,28081184768.0,1753096192.0,147299.0,265176.0
12-04 10:10:10,1.333,0.250,98.417,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3478499328.0,306294784.0,28081184768.0,1753096192.0,145659.0,262320.0
12-04 10:10:11,2.179,0.084,97.737,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478495232.0,306294784.0,28081188864.0,1753096192.0,141695.0,256720.0
12-04 10:10:12,1.420,0.251,98.246,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3478622208.0,306294784.0,28081188864.0,1752969216.0,145571.0,260048.0
12-04 10:10:13,1.424,0.251,98.241,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,3478618112.0,306294784.0,28081192960.0,1752969216.0,160672.0,275910.0
12-04 10:10:14,1.749,0.250,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478618112.0,306294784.0,28081192960.0,1752969216.0,144893.0,262187.0
12-04 10:10:15,1.424,0.251,98.074,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3478609920.0,306302976.0,28081192960.0,1752969216.0,144821.0,261348.0
12-04 10:10:16,1.341,0.251,98.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478609920.0,306302976.0,28081192960.0,1752969216.0,144289.0,260968.0
12-04 10:10:17,1.501,0.334,97.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478732800.0,306302976.0,28081197056.0,1752842240.0,161116.0,276759.0
12-04 10:10:18,1.671,0.418,97.744,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3478732800.0,306307072.0,28081192960.0,1752842240.0,145158.0,262301.0
12-04 10:10:19,1.340,0.419,98.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478757376.0,306307072.0,28081201152.0,1752809472.0,145429.0,262949.0
12-04 10:10:20,1.668,0.584,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478851584.0,306307072.0,28081201152.0,1752715264.0,162084.0,277496.0
12-04 10:10:21,2.429,0.084,97.404,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3478540288.0,306315264.0,28081205248.0,1753014272.0,145090.0,260743.0
12-04 10:10:22,1.174,0.168,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478331392.0,306315264.0,28081205248.0,1753223168.0,144713.0,260646.0
12-04 10:10:23,1.585,0.334,97.998,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3478331392.0,306315264.0,28081205248.0,1753223168.0,144615.0,259683.0
12-04 10:10:24,1.674,0.167,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478327296.0,306315264.0,28081209344.0,1753223168.0,144272.0,259495.0
12-04 10:10:25,1.425,0.503,98.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478323200.0,306315264.0,28081213440.0,1753223168.0,145839.0,261959.0
12-04 10:10:26,1.920,0.334,97.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478323200.0,306315264.0,28081213440.0,1753223168.0,144985.0,260889.0
12-04 10:10:27,2.250,0.250,97.250,0.167,0.0,0.083,0.0,36864.0,0.0,3.0,3478310912.0,306323456.0,28081217536.0,1753223168.0,147235.0,263265.0
12-04 10:10:28,2.917,0.333,96.667,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3478327296.0,306327552.0,28081213440.0,1753206784.0,142672.0,256693.0
12-04 10:10:29,1.505,0.251,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478540288.0,306327552.0,28081221632.0,1752985600.0,145730.0,261572.0
12-04 10:10:30,2.500,0.417,97.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478695936.0,306327552.0,28081225728.0,1752825856.0,142591.0,257847.0
12-04 10:10:31,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478663168.0,306327552.0,28081225728.0,1752858624.0,142827.0,258269.0
12-04 10:10:32,1.833,0.417,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478663168.0,306327552.0,28081225728.0,1752858624.0,145561.0,262939.0
12-04 10:10:33,2.508,0.251,97.074,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3478650880.0,306335744.0,28081229824.0,1752858624.0,141928.0,254750.0
12-04 10:10:34,1.501,0.334,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478650880.0,306335744.0,28081229824.0,1752858624.0,145321.0,261347.0
12-04 10:10:35,2.167,0.083,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478650880.0,306335744.0,28081229824.0,1752858624.0,142938.0,257192.0
12-04 10:10:36,1.830,0.416,97.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478650880.0,306335744.0,28081229824.0,1752858624.0,144612.0,260599.0
12-04 10:10:37,1.923,0.167,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478646784.0,306335744.0,28081233920.0,1752858624.0,146493.0,263573.0
12-04 10:10:38,2.752,0.250,96.747,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3478171648.0,306339840.0,28081233920.0,1753329664.0,161260.0,275874.0
12-04 10:10:39,1.337,0.167,98.413,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3478249472.0,306348032.0,28081238016.0,1753239552.0,147299.0,263943.0
12-04 10:10:40,1.669,0.417,97.913,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3477377024.0,306348032.0,28081238016.0,1754112000.0,161886.0,277698.0
12-04 10:10:41,1.997,0.333,97.671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477483520.0,306348032.0,28081242112.0,1754001408.0,144646.0,260623.0
12-04 10:10:42,1.509,0.251,98.156,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3477483520.0,306348032.0,28081242112.0,1754001408.0,143505.0,258348.0
12-04 10:10:43,1.675,0.251,97.990,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3477483520.0,306348032.0,28081242112.0,1754001408.0,146119.0,262929.0
12-04 10:10:44,2.415,0.333,97.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3477606400.0,306348032.0,28081246208.0,1753874432.0,144680.0,261265.0
12-04 10:10:45,2.168,0.334,97.164,0.250,0.0,0.083,0.0,45056.0,0.0,7.0,3477594112.0,306356224.0,28081250304.0,1753874432.0,145145.0,262213.0
12-04 10:10:46,2.080,0.333,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477594112.0,306356224.0,28081250304.0,1753874432.0,161767.0,278280.0
12-04 10:10:47,3.008,0.251,96.742,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3477721088.0,306356224.0,28081250304.0,1753747456.0,141606.0,255869.0
12-04 10:10:48,1.257,0.084,98.659,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3477721088.0,306356224.0,28081250304.0,1753747456.0,143657.0,259747.0
12-04 10:10:49,1.917,0.333,97.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3477843968.0,306356224.0,28081254400.0,1753620480.0,143623.0,259629.0
12-04 10:10:50,2.680,0.335,96.985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478224896.0,306356224.0,28081254400.0,1753239552.0,159156.0,273671.0
12-04 10:10:51,2.174,0.251,97.492,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3478343680.0,306364416.0,28081254400.0,1753112576.0,143008.0,258727.0
12-04 10:10:52,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478339584.0,306364416.0,28081258496.0,1753112576.0,143792.0,260482.0
12-04 10:10:53,1.671,0.251,97.995,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3478339584.0,306364416.0,28081258496.0,1753112576.0,143773.0,259404.0
12-04 10:10:54,1.832,0.250,97.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478208512.0,306364416.0,28081262592.0,1753239552.0,142329.0,256937.0
12-04 10:10:55,1.676,0.084,98.156,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478208512.0,306364416.0,28081262592.0,1753239552.0,146061.0,263639.0
12-04 10:10:56,2.0,0.250,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478208512.0,306364416.0,28081262592.0,1753239552.0,143779.0,260059.0
12-04 10:10:57,1.586,0.167,97.913,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3478200320.0,306372608.0,28081262592.0,1753239552.0,145945.0,262317.0
12-04 10:10:58,1.429,0.252,98.235,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3478196224.0,306376704.0,28081262592.0,1753239552.0,143393.0,259131.0
12-04 10:10:59,1.830,0.250,97.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478188032.0,306376704.0,28081270784.0,1753239552.0,145653.0,263283.0
12-04 10:11:00,2.836,0.167,96.914,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477684224.0,306376704.0,28081274880.0,1753739264.0,140789.0,254057.0
12-04 10:11:01,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477934080.0,306376704.0,28081278976.0,1753485312.0,145827.0,263714.0
12-04 10:11:02,1.587,0.334,97.995,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3477934080.0,306376704.0,28081278976.0,1753485312.0,143101.0,258642.0
12-04 10:11:03,1.578,0.415,97.841,0.083,0.0,0.083,0.0,40960.0,0.0,5.0,3478061056.0,306393088.0,28081262592.0,1753358336.0,143882.0,260210.0
12-04 10:11:04,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478044672.0,306393088.0,28081278976.0,1753358336.0,145118.0,261060.0
12-04 10:11:05,1.585,0.167,98.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478040576.0,306393088.0,28081283072.0,1753358336.0,145558.0,262201.0
12-04 10:11:06,2.159,0.249,97.508,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478294528.0,306393088.0,28081283072.0,1753104384.0,143957.0,259744.0
12-04 10:11:07,1.503,0.417,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478290432.0,306393088.0,28081287168.0,1753104384.0,145712.0,260434.0
12-04 10:11:08,2.167,0.167,97.500,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3478290432.0,306393088.0,28081287168.0,1753104384.0,146327.0,263465.0
12-04 10:11:09,3.164,0.250,96.336,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3478278144.0,306401280.0,28081291264.0,1753104384.0,144453.0,259903.0
12-04 10:11:10,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478532096.0,306401280.0,28081291264.0,1752850432.0,146087.0,262985.0
12-04 10:11:11,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478532096.0,306401280.0,28081291264.0,1752850432.0,144875.0,260725.0
12-04 10:11:12,2.664,0.250,97.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478147072.0,306401280.0,28081295360.0,1753231360.0,140403.0,252661.0
12-04 10:11:13,1.424,0.0,98.492,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3478274048.0,306405376.0,28081291264.0,1753104384.0,143662.0,258959.0
12-04 10:11:14,1.581,0.333,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478392832.0,306405376.0,28081299456.0,1752977408.0,144725.0,261380.0
12-04 10:11:15,2.172,0.418,97.243,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,3477876736.0,306413568.0,28081299456.0,1753485312.0,142807.0,257635.0
12-04 10:11:16,1.829,0.333,97.756,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477876736.0,306413568.0,28081299456.0,1753485312.0,145006.0,261939.0
12-04 10:11:17,1.672,0.167,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3477876736.0,306413568.0,28081299456.0,1753485312.0,147731.0,266849.0
12-04 10:11:18,2.504,0.250,97.162,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3478130688.0,306413568.0,28081299456.0,1753231360.0,145112.0,260866.0
12-04 10:11:19,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478126592.0,306413568.0,28081303552.0,1753231360.0,144016.0,258548.0
12-04 10:11:20,1.589,0.251,97.826,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3478249472.0,306421760.0,28081299456.0,1753104384.0,159188.0,272343.0
12-04 10:11:21,0.753,0.167,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478233088.0,306421760.0,28081307648.0,1753112576.0,144619.0,260058.0
12-04 10:11:22,1.672,0.251,98.077,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3478233088.0,306421760.0,28081307648.0,1753112576.0,145233.0,260920.0
12-04 10:11:23,1.756,0.418,97.826,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3478487040.0,306421760.0,28081307648.0,1752858624.0,147503.0,265190.0
12-04 10:11:24,1.915,0.250,97.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478609920.0,306421760.0,28081311744.0,1752731648.0,146221.0,262700.0
12-04 10:11:25,1.743,0.249,97.842,0.0,0.0,0.166,0.0,12288.0,0.0,3.0,3478736896.0,306421760.0,28081311744.0,1752604672.0,145569.0,261602.0
12-04 10:11:26,1.257,0.251,98.240,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3478724608.0,306429952.0,28081315840.0,1752604672.0,144949.0,260728.0
12-04 10:11:27,2.590,0.084,97.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478724608.0,306429952.0,28081315840.0,1752604672.0,145514.0,260116.0
12-04 10:11:28,1.173,0.335,98.492,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3478847488.0,306434048.0,28081315840.0,1752477696.0,144180.0,259339.0
12-04 10:11:29,2.002,0.167,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3478835200.0,306434048.0,28081328128.0,1752477696.0,146266.0,261363.0
12-04 10:11:30,2.429,0.168,97.404,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478859776.0,306434048.0,28081328128.0,1752453120.0,141959.0,256180.0
12-04 10:11:31,1.334,0.334,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478945792.0,306434048.0,28081328128.0,1752367104.0,145549.0,263188.0
12-04 10:11:32,1.505,0.167,98.161,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3478937600.0,306442240.0,28081328128.0,1752367104.0,142453.0,257560.0
12-04 10:11:33,1.504,0.418,97.995,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3478933504.0,306450432.0,28081324032.0,1752367104.0,144617.0,261215.0
12-04 10:11:34,1.342,0.252,98.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478921216.0,306450432.0,28081336320.0,1752367104.0,147833.0,264433.0
12-04 10:11:35,1.505,0.251,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3478921216.0,306450432.0,28081336320.0,1752367104.0,164598.0,282178.0
12-04 10:11:36,1.504,0.334,97.995,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3478921216.0,306450432.0,28081336320.0,1752367104.0,144273.0,259471.0
12-04 10:11:37,1.836,0.334,97.830,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3479175168.0,306450432.0,28081336320.0,1752113152.0,144446.0,258559.0
12-04 10:11:38,2.339,0.167,97.243,0.084,0.0,0.167,0.0,40960.0,0.0,5.0,3479158784.0,306458624.0,28081336320.0,1752121344.0,158831.0,272129.0
12-04 10:11:39,2.341,0.167,97.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479117824.0,306458624.0,28081344512.0,1752154112.0,145335.0,261536.0
12-04 10:11:40,1.336,0.250,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479674880.0,306458624.0,28081344512.0,1751597056.0,148085.0,266208.0
12-04 10:11:41,1.665,0.250,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479060480.0,306458624.0,28081344512.0,1752211456.0,145853.0,262237.0
12-04 10:11:42,1.333,0.417,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3479023616.0,306458624.0,28081344512.0,1752248320.0,144164.0,259704.0
12-04 10:11:43,1.833,0.250,97.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3479023616.0,306462720.0,28081340416.0,1752248320.0,143118.0,259182.0
12-04 10:11:44,1.586,0.417,97.663,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3479289856.0,306470912.0,28081352704.0,1751961600.0,143228.0,257678.0
12-04 10:11:45,1.590,0.167,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3479224320.0,306470912.0,28081352704.0,1752027136.0,143346.0,258791.0
12-04 10:11:46,1.423,0.502,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104350208.0,306470912.0,28081352704.0,2126901248.0,145623.0,263042.0
12-04 10:11:47,1.586,0.334,97.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3104169984.0,306470912.0,28081352704.0,2127081472.0,144490.0,260878.0
12-04 10:11:48,1.506,0.251,98.159,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3104169984.0,306475008.0,28081348608.0,2127081472.0,144253.0,260972.0
12-04 10:11:49,2.838,0.167,96.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3104161792.0,306475008.0,28081356800.0,2127081472.0,143281.0,257472.0
12-04 10:11:50,1.253,0.251,98.246,0.084,0.0,0.167,0.0,20480.0,0.0,3.0,3104153600.0,306483200.0,28081356800.0,2127081472.0,162019.0,278810.0
12-04 10:11:51,1.253,0.418,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3104153600.0,306483200.0,28081356800.0,2127081472.0,145915.0,263522.0
12-04 10:11:52,2.667,0.250,97.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3104149504.0,306483200.0,28081360896.0,2127081472.0,137507.0,248716.0
12-04 10:11:53,1.505,0.334,98.161,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3104145408.0,306487296.0,28081360896.0,2127081472.0,144389.0,261254.0
12-04 10:11:54,1.667,0.417,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3104137216.0,306487296.0,28081369088.0,2127081472.0,143143.0,258276.0
12-04 10:11:55,1.256,0.335,98.074,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,3104264192.0,306491392.0,28081364992.0,2126954496.0,143260.0,258597.0
12-04 10:11:56,1.836,0.250,97.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3104260096.0,306491392.0,28081369088.0,2126954496.0,148045.0,267632.0
12-04 10:11:57,1.589,0.251,98.077,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,3104260096.0,306491392.0,28081369088.0,2126954496.0,146006.0,262242.0
12-04 10:11:58,1.751,0.334,97.832,0.0,0.0,0.083,0.0,28672.0,0.0,2.0,3104256000.0,306491392.0,28081373184.0,2126954496.0,143287.0,259116.0
12-04 10:11:59,1.421,0.418,98.077,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3104251904.0,306491392.0,28081377280.0,2126954496.0,144925.0,262010.0
12-04 10:12:00,2.172,0.418,97.327,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3104776192.0,306491392.0,28081385472.0,2126422016.0,145025.0,262002.0
12-04 10:12:01,3.497,0.167,96.087,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3104743424.0,306499584.0,28081385472.0,2126446592.0,137337.0,248194.0
12-04 10:12:02,1.921,0.167,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3104870400.0,306499584.0,28081385472.0,2126319616.0,141799.0,256219.0
12-04 10:12:03,1.746,0.499,97.589,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3104870400.0,306503680.0,28081381376.0,2126319616.0,144989.0,261988.0
12-04 10:12:04,2.075,0.498,97.261,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3104862208.0,306503680.0,28081389568.0,2126319616.0,146261.0,263358.0
12-04 10:12:05,2.252,0.167,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3104862208.0,306503680.0,28081389568.0,2126319616.0,145829.0,262313.0
12-04 10:12:06,1.342,0.336,98.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104862208.0,306503680.0,28081389568.0,2126319616.0,144573.0,260657.0
12-04 10:12:07,1.833,0.250,97.500,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,3104854016.0,306511872.0,28081389568.0,2126319616.0,143659.0,258076.0
12-04 10:12:08,1.505,0.251,98.161,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3104833536.0,306515968.0,28081389568.0,2126336000.0,147135.0,264704.0
12-04 10:12:09,1.504,0.501,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3104825344.0,306515968.0,28081397760.0,2126336000.0,145612.0,260402.0
12-04 10:12:10,1.668,0.417,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3105079296.0,306515968.0,28081397760.0,2126082048.0,144269.0,259676.0
12-04 10:12:11,2.836,0.167,96.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3105079296.0,306515968.0,28081397760.0,2126082048.0,141397.0,254221.0
12-04 10:12:12,1.340,0.168,98.492,0.0,0.0,0.0,4096.0,24576.0,1.0,1.0,3105079296.0,306515968.0,28081397760.0,2126082048.0,146969.0,264766.0
12-04 10:12:13,2.333,0.333,96.833,0.167,0.0,0.333,0.0,40960.0,0.0,5.0,3105439744.0,306532352.0,28081401856.0,2125701120.0,162464.0,276947.0
12-04 10:12:14,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3105431552.0,306532352.0,28081410048.0,2125701120.0,143787.0,259730.0
12-04 10:12:15,1.590,0.167,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104833536.0,306532352.0,28081410048.0,2126299136.0,144651.0,261199.0
12-04 10:12:16,1.674,0.167,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104796672.0,306532352.0,28081410048.0,2126336000.0,145747.0,263642.0
12-04 10:12:17,1.586,0.334,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3104792576.0,306532352.0,28081414144.0,2126336000.0,142729.0,257839.0
12-04 10:12:18,1.087,0.167,98.746,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3104792576.0,306536448.0,28081410048.0,2126336000.0,142277.0,257119.0
12-04 10:12:19,2.496,0.250,97.088,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3104780288.0,306544640.0,28081414144.0,2126336000.0,141001.0,254582.0
12-04 10:12:20,1.579,0.665,97.672,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3104915456.0,306544640.0,28081414144.0,2126200832.0,164466.0,281974.0
12-04 10:12:21,0.921,0.168,98.827,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3105026048.0,306544640.0,28081422336.0,2126082048.0,146641.0,263344.0
12-04 10:12:22,1.171,0.167,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3105026048.0,306544640.0,28081422336.0,2126082048.0,146060.0,262546.0
12-04 10:12:23,1.500,0.333,98.083,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3105153024.0,306544640.0,28081422336.0,2125955072.0,143961.0,258730.0
12-04 10:12:24,1.508,0.168,98.325,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3105148928.0,306544640.0,28081426432.0,2125955072.0,146562.0,263441.0
12-04 10:12:25,2.500,0.250,97.083,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3105136640.0,306552832.0,28081430528.0,2125955072.0,143326.0,257336.0
12-04 10:12:26,1.334,0.334,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3105136640.0,306552832.0,28081430528.0,2125955072.0,143588.0,258177.0
12-04 10:12:27,1.757,0.084,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3105136640.0,306552832.0,28081430528.0,2125955072.0,147315.0,263308.0
12-04 10:12:28,1.754,0.084,98.079,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3105128448.0,306552832.0,28081438720.0,2125955072.0,145841.0,261922.0
12-04 10:12:29,1.501,0.250,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3105124352.0,306552832.0,28081442816.0,2125955072.0,146084.0,262374.0
12-04 10:12:30,1.499,0.250,97.918,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3105124352.0,306561024.0,28081434624.0,2125955072.0,144892.0,261446.0
12-04 10:12:31,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3105243136.0,306561024.0,28081442816.0,2125828096.0,143317.0,258872.0
12-04 10:12:32,1.839,0.084,97.993,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3105243136.0,306561024.0,28081442816.0,2125828096.0,144259.0,260390.0
12-04 10:12:33,2.739,0.498,96.598,0.0,0.0,0.166,0.0,32768.0,0.0,3.0,3105239040.0,306565120.0,28081442816.0,2125828096.0,140839.0,254595.0
12-04 10:12:34,1.590,0.084,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3105230848.0,306565120.0,28081451008.0,2125828096.0,146017.0,261188.0
12-04 10:12:35,3.0,0.333,96.583,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3105230848.0,306565120.0,28081451008.0,2125828096.0,143524.0,257756.0
12-04 10:12:36,1.674,0.251,97.741,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,3114967040.0,306573312.0,28081451008.0,2116083712.0,152541.0,269869.0
12-04 10:12:37,4.587,1.334,93.912,0.0,0.0,0.167,28672.0,0.0,5.0,0.0,3124584448.0,306577408.0,28081508352.0,2106404864.0,164731.0,284143.0
12-04 10:12:38,1.589,0.334,97.993,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,3126562816.0,306581504.0,28081504256.0,2104426496.0,239275.0,362527.0
12-04 10:12:39,1.593,0.335,97.653,0.419,0.0,0.0,0.0,0.0,0.0,0.0,3129864192.0,306581504.0,28081520640.0,2101108736.0,241911.0,361772.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-peer-slave-22.csv <==
12-04 09:35:32,1.519,0.540,97.872,0.037,0.0,0.033,4644.047,1110686.462,0.607,12.282,2105540608.0,525352960.0,29182459904.0,1805721600.0,0.0,0.0
12-04 09:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2105643008.0,525352960.0,29182488576.0,1805590528.0,3569.0,5535.0
12-04 09:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105896960.0,525352960.0,29182488576.0,1805336576.0,5360.0,5617.0
12-04 09:35:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2106060800.0,525352960.0,29182492672.0,1805168640.0,38276.0,38638.0
12-04 09:35:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105876480.0,525352960.0,29182492672.0,1805352960.0,4601.0,5860.0
12-04 09:35:37,0.166,0.415,99.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2105843712.0,525352960.0,29182492672.0,1805385728.0,3193.0,3371.0
12-04 09:35:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,2105839616.0,525357056.0,29182492672.0,1805385728.0,3593.0,4521.0
12-04 09:35:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105962496.0,525357056.0,29182496768.0,1805258752.0,3761.0,4483.0
12-04 09:35:40,0.250,0.250,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2105962496.0,525357056.0,29182496768.0,1805258752.0,5921.0,8458.0
12-04 09:35:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105954304.0,525357056.0,29182504960.0,1805258752.0,3607.0,4372.0
12-04 09:35:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105954304.0,525357056.0,29182504960.0,1805258752.0,2965.0,3123.0
12-04 09:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105954304.0,525357056.0,29182504960.0,1805258752.0,2459.0,2167.0
12-04 09:35:44,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2106077184.0,525361152.0,29182504960.0,1805131776.0,5166.0,7958.0
12-04 09:35:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2106077184.0,525361152.0,29182504960.0,1805131776.0,2252.0,2920.0
12-04 09:35:46,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2106073088.0,525361152.0,29182509056.0,1805131776.0,1172.0,1372.0
12-04 09:35:47,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2106073088.0,525361152.0,29182509056.0,1805131776.0,3629.0,5439.0
12-04 09:35:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,2106195968.0,525361152.0,29182513152.0,1805004800.0,2975.0,4204.0
12-04 09:35:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,2106195968.0,525361152.0,29182513152.0,1805004800.0,3263.0,4970.0
12-04 09:35:50,0.084,0.0,99.749,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2106191872.0,525365248.0,29182513152.0,1805004800.0,5255.0,8197.0
12-04 09:35:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2106314752.0,525365248.0,29182517248.0,1804877824.0,2055.0,2723.0
12-04 09:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2106314752.0,525365248.0,29182517248.0,1804877824.0,3323.0,4916.0
12-04 09:35:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2106314752.0,525365248.0,29182517248.0,1804877824.0,1387.0,1520.0
12-04 09:35:54,0.167,0.333,99.500,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2106224640.0,525369344.0,29182513152.0,1804967936.0,13936.0,18305.0
12-04 09:35:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2106134528.0,525369344.0,29182586880.0,1804984320.0,2281.0,3053.0
12-04 09:35:56,2.848,2.094,94.807,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2151047168.0,525373440.0,29182763008.0,1759891456.0,391815.0,342463.0
12-04 09:35:57,14.078,8.020,77.560,0.0,0.0,0.341,0.0,0.0,0.0,0.0,2190155776.0,525373440.0,29193682944.0,1709862912.0,2961391.0,937862.0
12-04 09:35:58,20.289,10.017,69.355,0.0,0.0,0.340,0.0,2166784.0,0.0,21.0,2237145088.0,525393920.0,29208272896.0,1648263168.0,3116707.0,1016401.0
12-04 09:35:59,18.896,10.181,70.578,0.0,0.0,0.345,0.0,2166784.0,0.0,21.0,2264207360.0,525414400.0,29223981056.0,1605472256.0,3117562.0,1014531.0
12-04 09:36:00,20.308,9.854,69.237,0.086,0.0,0.514,0.0,2166784.0,0.0,21.0,2287140864.0,525422592.0,29240893440.0,1565618176.0,3132770.0,1027398.0
12-04 09:36:01,20.086,8.841,70.730,0.086,0.0,0.258,0.0,2158592.0,0.0,21.0,2304757760.0,525430784.0,29256654848.0,1532231680.0,3126348.0,1021374.0
12-04 09:36:02,19.966,9.897,69.707,0.172,0.0,0.258,0.0,2203648.0,0.0,24.0,2324127744.0,525447168.0,29271293952.0,1498206208.0,3113475.0,1012523.0
12-04 09:36:03,19.710,9.983,68.686,1.280,0.0,0.341,4096.0,88272896.0,1.0,183.0,2342490112.0,525475840.0,29286801408.0,1464307712.0,3129548.0,1023759.0
12-04 09:36:04,19.319,10.383,69.787,0.085,0.0,0.426,0.0,2183168.0,0.0,22.0,2359848960.0,525488128.0,29302894592.0,1430843392.0,3130762.0,1026218.0
12-04 09:36:05,20.981,9.391,69.036,0.0,0.0,0.592,0.0,2158592.0,0.0,19.0,2378215424.0,525500416.0,29317976064.0,1397383168.0,3164774.0,1057703.0
12-04 09:36:06,20.847,9.237,69.322,0.0,0.0,0.593,0.0,2158592.0,0.0,19.0,2401804288.0,525512704.0,29333045248.0,1358712832.0,3128492.0,1024360.0
12-04 09:36:07,19.096,10.060,70.162,0.085,0.0,0.597,0.0,2154496.0,0.0,19.0,2413608960.0,525520896.0,29349244928.0,1330700288.0,3125504.0,1019472.0
12-04 09:36:08,19.449,9.725,70.310,0.086,0.0,0.430,0.0,2183168.0,0.0,22.0,2433679360.0,525549568.0,29365223424.0,1294622720.0,3119029.0,1018455.0
12-04 09:36:09,20.356,10.008,69.211,0.0,0.0,0.424,0.0,2154496.0,0.0,19.0,2443259904.0,525574144.0,29380206592.0,1270034432.0,3113742.0,1011912.0
12-04 09:36:10,19.093,9.067,71.229,0.087,0.0,0.523,0.0,2162688.0,0.0,19.0,2454929408.0,525594624.0,29395615744.0,1242935296.0,3129795.0,1023141.0
12-04 09:36:11,20.721,10.235,68.624,0.0,0.0,0.419,0.0,2154496.0,0.0,19.0,2461433856.0,525615104.0,29411942400.0,1220083712.0,3135604.0,1025339.0
12-04 09:36:12,20.258,8.927,70.300,0.086,0.0,0.429,0.0,2158592.0,0.0,19.0,2476154880.0,525631488.0,29427412992.0,1189875712.0,3121823.0,1020038.0
12-04 09:36:13,20.303,9.941,69.166,0.0,0.0,0.590,0.0,2150400.0,0.0,19.0,2487521280.0,525631488.0,29442686976.0,1163235328.0,3127816.0,1023462.0
12-04 09:36:14,20.187,10.517,68.872,0.085,0.0,0.339,0.0,2170880.0,0.0,21.0,2504773632.0,525639680.0,29457731584.0,1130930176.0,3119851.0,1016533.0
12-04 09:36:15,20.034,9.378,69.991,0.085,0.0,0.512,0.0,2162688.0,0.0,19.0,2510364672.0,525651968.0,29474525184.0,1108533248.0,3122852.0,1022649.0
12-04 09:36:16,20.374,9.508,69.694,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,2522525696.0,525660160.0,29488717824.0,1082171392.0,3122534.0,1018033.0
12-04 09:36:17,19.244,10.137,70.189,0.0,0.0,0.430,0.0,2150400.0,0.0,19.0,2531930112.0,525672448.0,29504663552.0,1056808960.0,3132712.0,1025964.0
12-04 09:36:18,20.241,9.302,70.198,0.0,0.0,0.258,0.0,2154496.0,0.0,19.0,2533814272.0,525684736.0,29521195008.0,1038381056.0,3112931.0,1012681.0
12-04 09:36:19,20.034,10.482,68.977,0.085,0.0,0.423,0.0,2154496.0,0.0,19.0,2533707776.0,525692928.0,29536694272.0,1022980096.0,3132620.0,1024690.0
12-04 09:36:20,20.447,8.849,70.275,0.086,0.0,0.344,0.0,2170880.0,0.0,21.0,2540826624.0,525717504.0,29551407104.0,1001123840.0,3115872.0,1014120.0
12-04 09:36:21,21.835,10.620,66.780,0.340,0.0,0.425,4096.0,35004416.0,1.0,91.0,2547965952.0,525803520.0,29595987968.0,949317632.0,3125957.0,1023001.0
12-04 09:36:22,23.720,10.068,65.102,0.597,0.0,0.512,0.0,34451456.0,0.0,81.0,2566868992.0,525860864.0,29581086720.0,945258496.0,3123557.0,1021203.0
12-04 09:36:23,18.150,9.599,71.640,0.087,0.0,0.524,0.0,2437120.0,0.0,40.0,2571898880.0,525869056.0,29596196864.0,925110272.0,3151043.0,1041506.0
12-04 09:36:24,19.898,10.500,69.263,0.0,0.0,0.339,65536.0,2183168.0,3.0,22.0,2583298048.0,525877248.0,29611995136.0,897904640.0,3118503.0,1014328.0
12-04 09:36:25,20.252,10.588,68.571,0.0,0.0,0.588,0.0,2154496.0,0.0,19.0,2592309248.0,525893632.0,29627830272.0,873041920.0,3122594.0,1021198.0
12-04 09:36:26,19.241,9.664,70.751,0.086,0.0,0.259,0.0,2162688.0,0.0,21.0,2602127360.0,525922304.0,29643505664.0,847519744.0,3130583.0,1021683.0
12-04 09:36:27,19.300,10.333,69.940,0.0,0.0,0.427,0.0,2162688.0,0.0,19.0,2611380224.0,525934592.0,29658923008.0,822837248.0,3124168.0,1020318.0
12-04 09:36:28,20.137,9.983,69.198,0.085,0.0,0.597,0.0,2150400.0,0.0,19.0,2622468096.0,525950976.0,29673914368.0,796741632.0,3119537.0,1018073.0
12-04 09:36:29,20.472,10.447,68.660,0.0,0.0,0.421,0.0,2158592.0,0.0,19.0,2634072064.0,525967360.0,29690261504.0,768774144.0,3134767.0,1026261.0
12-04 09:36:30,19.897,9.434,70.326,0.0,0.0,0.343,0.0,2158592.0,0.0,19.0,2637488128.0,525979648.0,29705895936.0,749711360.0,3118531.0,1016643.0
12-04 09:36:31,20.135,10.025,69.166,0.084,0.0,0.590,0.0,2150400.0,0.0,19.0,2646261760.0,526000128.0,29721272320.0,725540864.0,3134899.0,1030453.0
12-04 09:36:32,19.031,10.790,69.414,0.085,0.0,0.680,0.0,2170880.0,0.0,21.0,2651201536.0,526020608.0,29736382464.0,705470464.0,3120245.0,1016190.0
12-04 09:36:33,19.661,9.576,67.797,2.458,0.0,0.508,8192.0,133586944.0,2.0,269.0,2659704832.0,526045184.0,29751996416.0,681328640.0,3108720.0,1011298.0
12-04 09:36:34,14.684,7.595,67.595,9.789,0.0,0.338,0.0,269484032.0,0.0,506.0,2677477376.0,526045184.0,29762985984.0,652566528.0,3017191.0,968084.0
12-04 09:36:35,26.455,11.901,60.616,0.514,0.0,0.514,0.0,26607616.0,0.0,71.0,2685087744.0,526086144.0,29782896640.0,625004544.0,3271911.0,1104289.0
12-04 09:36:36,20.291,9.589,69.863,0.0,0.0,0.257,0.0,2158592.0,0.0,19.0,2690662400.0,526110720.0,29798891520.0,603410432.0,3115595.0,1014407.0
12-04 09:36:37,19.764,9.797,69.848,0.084,0.0,0.507,0.0,2187264.0,0.0,22.0,2696355840.0,526123008.0,29814239232.0,582356992.0,3134186.0,1028732.0
12-04 09:36:38,19.966,10.491,69.120,0.0,0.0,0.423,0.0,2170880.0,0.0,21.0,2706161664.0,526135296.0,29829844992.0,556933120.0,3122050.0,1018166.0
12-04 09:36:39,19.931,8.763,70.876,0.086,0.0,0.344,0.0,2166784.0,0.0,22.0,2718658560.0,526159872.0,29844971520.0,529285120.0,3122146.0,1018780.0
12-04 09:36:40,19.198,9.727,70.819,0.0,0.0,0.256,0.0,2162688.0,0.0,19.0,2722770944.0,526176256.0,29860352000.0,509775872.0,3132210.0,1025487.0
12-04 09:36:41,19.325,10.633,69.536,0.084,0.0,0.422,4096.0,2162688.0,1.0,19.0,2727350272.0,526196736.0,29876056064.0,489472000.0,3124122.0,1018847.0
12-04 09:36:42,20.495,10.077,69.172,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2736717824.0,526217216.0,29892329472.0,463810560.0,3128867.0,1023595.0
12-04 09:36:43,19.626,10.365,69.584,0.0,0.0,0.425,0.0,2154496.0,0.0,19.0,2744684544.0,526245888.0,29907529728.0,440614912.0,3128701.0,1023682.0
12-04 09:36:44,18.914,10.433,69.975,0.170,0.0,0.509,0.0,2179072.0,0.0,22.0,2753970176.0,526262272.0,29923618816.0,415223808.0,3107954.0,1010603.0
12-04 09:36:45,19.338,10.772,69.466,0.0,0.0,0.424,0.0,2154496.0,0.0,19.0,2758799360.0,526274560.0,29939412992.0,394588160.0,3131086.0,1025786.0
12-04 09:36:46,20.137,9.254,70.180,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2764881920.0,526299136.0,29954781184.0,373112832.0,3127702.0,1019494.0
12-04 09:36:47,20.137,9.727,69.710,0.085,0.0,0.341,0.0,2158592.0,0.0,19.0,2776563712.0,526336000.0,29969956864.0,346218496.0,3123190.0,1021700.0
12-04 09:36:48,19.610,9.932,70.119,0.0,0.0,0.340,0.0,2162688.0,0.0,19.0,2780999680.0,526376960.0,29985525760.0,326172672.0,3124660.0,1020562.0
12-04 09:36:49,19.573,10.0,69.829,0.085,0.0,0.513,0.0,2146304.0,0.0,19.0,2790596608.0,526393344.0,30001176576.0,300908544.0,3123962.0,1019475.0
12-04 09:36:50,19.508,10.348,69.720,0.085,0.0,0.339,0.0,2183168.0,0.0,21.0,2791456768.0,526405632.0,30017687552.0,283525120.0,3129568.0,1022658.0
12-04 09:36:51,19.297,9.434,70.840,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2797879296.0,526434304.0,30032379904.0,262381568.0,3120140.0,1019871.0
12-04 09:36:52,19.714,10.952,68.997,0.084,0.0,0.253,4096.0,2158592.0,1.0,19.0,2800701440.0,526442496.0,30048894976.0,243036160.0,3128169.0,1019284.0
12-04 09:36:53,19.664,11.176,68.908,0.0,0.0,0.252,0.0,2306048.0,0.0,23.0,2801999872.0,526077952.0,30044237824.0,246759424.0,3124539.0,1019888.0
12-04 09:36:54,19.195,9.597,70.694,0.171,0.0,0.343,0.0,2310144.0,0.0,36.0,2815299584.0,525574144.0,30033641472.0,244559872.0,3123429.0,1022183.0
12-04 09:36:55,20.742,10.371,68.465,0.0,0.0,0.422,0.0,2326528.0,0.0,24.0,2819489792.0,525160448.0,30027825152.0,246599680.0,3136893.0,1027058.0
12-04 09:36:56,19.195,9.254,71.208,0.086,0.0,0.257,0.0,2211840.0,0.0,23.0,2826301440.0,524738560.0,30022512640.0,245522432.0,2895605.0,789976.0
12-04 09:36:57,3.091,1.086,95.823,0.0,0.0,0.0,0.0,2154496.0,0.0,19.0,2827333632.0,524759040.0,30027341824.0,239640576.0,149866.0,82148.0
12-04 09:36:58,0.418,0.251,99.331,0.0,0.0,0.0,0.0,217088.0,0.0,18.0,2827014144.0,524771328.0,30027902976.0,239386624.0,59646.0,7625.0
12-04 09:36:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2827067392.0,524771328.0,30028103680.0,239132672.0,2568.0,3398.0
12-04 09:37:00,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827190272.0,524771328.0,30028107776.0,239005696.0,3229.0,4879.0
12-04 09:37:01,0.167,0.251,99.415,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2827313152.0,524775424.0,30028107776.0,238878720.0,1547.0,1653.0
12-04 09:37:02,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827313152.0,524775424.0,30028107776.0,238878720.0,2830.0,3909.0
12-04 09:37:03,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2827313152.0,524775424.0,30028107776.0,238878720.0,3509.0,5162.0
12-04 09:37:04,7.364,5.941,85.356,1.004,0.0,0.335,4096.0,45916160.0,1.0,87.0,2826608640.0,524783616.0,30033010688.0,234672128.0,797504.0,789865.0
12-04 09:37:05,21.233,10.445,61.216,6.336,0.0,0.771,4096.0,272629760.0,1.0,456.0,2839457792.0,523804672.0,30003572736.0,252239872.0,5281327.0,1223647.0
12-04 09:37:06,28.559,12.864,57.804,0.257,0.0,0.515,0.0,12570624.0,0.0,60.0,2849005568.0,523399168.0,30005121024.0,241549312.0,3455232.0,1296506.0
12-04 09:37:07,32.272,13.855,52.238,1.205,0.0,0.430,4096.0,80703488.0,1.0,187.0,2851016704.0,521330688.0,29999579136.0,247148544.0,3353628.0,1248509.0
12-04 09:37:08,30.231,13.920,54.483,0.683,0.0,0.683,4096.0,58359808.0,1.0,179.0,2864754688.0,520810496.0,29914443776.0,319066112.0,3555325.0,1353092.0
12-04 09:37:09,20.866,11.948,66.580,0.087,0.0,0.519,0.0,2158592.0,0.0,19.0,2867597312.0,520830976.0,29931626496.0,299020288.0,5396784.0,1269688.0
12-04 09:37:10,25.543,12.511,61.338,0.0,0.0,0.608,0.0,2154496.0,0.0,19.0,2876579840.0,520843264.0,29950717952.0,270934016.0,3325280.0,1231378.0
12-04 09:37:11,25.043,12.864,61.664,0.0,0.0,0.429,0.0,2220032.0,0.0,22.0,2900144128.0,520425472.0,29950435328.0,248070144.0,3382201.0,1258059.0
12-04 09:37:12,24.357,13.036,61.835,0.172,0.0,0.600,0.0,4431872.0,0.0,41.0,2901815296.0,520040448.0,29950218240.0,247001088.0,3375385.0,1258394.0
12-04 09:37:13,22.232,11.755,65.247,0.085,0.0,0.681,0.0,2236416.0,0.0,24.0,2908622848.0,519639040.0,29947539456.0,243273728.0,5544987.0,1349319.0
12-04 09:37:14,25.108,14.409,59.879,0.086,0.0,0.518,0.0,2289664.0,0.0,24.0,2917376000.0,519069696.0,29937946624.0,244682752.0,3338723.0,1238753.0
12-04 09:37:15,24.500,12.598,62.381,0.0,0.0,0.521,0.0,2285568.0,0.0,23.0,2919059456.0,518660096.0,29937147904.0,244207616.0,3336198.0,1236312.0
12-04 09:37:16,23.632,12.858,62.902,0.087,0.0,0.521,0.0,4403200.0,0.0,43.0,2925785088.0,518270976.0,29937156096.0,237862912.0,3531896.0,1337037.0
12-04 09:37:17,22.886,11.016,65.585,0.0,0.0,0.512,0.0,2269184.0,0.0,25.0,2926923776.0,517861376.0,29934702592.0,239587328.0,5400609.0,1277583.0
12-04 09:37:18,26.083,12.218,61.265,0.087,0.0,0.347,0.0,2248704.0,0.0,22.0,2930311168.0,517394432.0,29930729472.0,240640000.0,3332869.0,1236023.0
12-04 09:37:19,23.830,13.617,61.447,0.170,0.0,0.936,0.0,2289664.0,0.0,25.0,2934382592.0,516993024.0,29929684992.0,238014464.0,3359240.0,1251125.0
12-04 09:37:20,25.129,13.036,61.149,0.086,0.0,0.600,0.0,4386816.0,0.0,40.0,2936958976.0,516542464.0,29926825984.0,238747648.0,3540945.0,1346663.0
12-04 09:37:21,21.628,12.044,65.564,0.0,0.0,0.763,0.0,2412544.0,0.0,29.0,2943397888.0,515584000.0,29899350016.0,260743168.0,5428822.0,1320503.0
12-04 09:37:22,25.567,12.391,61.344,0.0,0.0,0.698,0.0,2150400.0,0.0,19.0,2942791680.0,515592192.0,29919899648.0,240791552.0,3318004.0,1226361.0
12-04 09:37:23,25.475,12.867,60.967,0.086,0.0,0.604,0.0,2248704.0,0.0,20.0,2944573440.0,515170304.0,29918756864.0,240574464.0,3375612.0,1267237.0
12-04 09:37:24,24.764,12.425,61.954,0.086,0.0,0.771,0.0,4399104.0,0.0,39.0,2949681152.0,514756608.0,29919412224.0,235225088.0,3556215.0,1353672.0
12-04 09:37:25,21.495,12.829,65.251,0.085,0.0,0.340,0.0,2449408.0,0.0,43.0,2952040448.0,514342912.0,29916786688.0,235905024.0,5394202.0,1266456.0
12-04 09:37:26,26.930,12.093,60.549,0.0,0.0,0.429,0.0,2355200.0,0.0,26.0,2962575360.0,513495040.0,29894287360.0,248717312.0,3324331.0,1227430.0
12-04 09:37:27,25.690,13.276,60.431,0.0,0.0,0.603,0.0,2265088.0,0.0,22.0,2981273600.0,512929792.0,29885054976.0,239816704.0,3353256.0,1244679.0
12-04 09:37:28,24.007,11.226,63.817,0.086,0.0,0.864,0.0,4460544.0,0.0,42.0,2989113344.0,512536576.0,29884854272.0,232570880.0,3549591.0,1356112.0
12-04 09:37:29,22.336,11.083,65.814,0.0,0.0,0.767,0.0,2203648.0,0.0,21.0,2990002176.0,512114688.0,29881556992.0,235401216.0,5394314.0,1266830.0
12-04 09:37:30,26.881,13.356,59.087,0.169,0.0,0.507,0.0,2306048.0,0.0,25.0,2998542336.0,511705088.0,29880360960.0,228466688.0,3346702.0,1248732.0
12-04 09:37:31,25.948,12.845,60.776,0.0,0.0,0.431,0.0,2334720.0,0.0,27.0,3008094208.0,510869504.0,29858152448.0,241958912.0,3347750.0,1244603.0
12-04 09:37:32,23.976,12.287,63.055,0.085,0.0,0.597,0.0,4378624.0,0.0,44.0,3016482816.0,510308352.0,29849128960.0,243154944.0,3547811.0,1351001.0
12-04 09:37:33,21.649,11.168,66.409,0.086,0.0,0.687,0.0,2334720.0,0.0,26.0,3021918208.0,509902848.0,29846360064.0,240893952.0,5391730.0,1262755.0
12-04 09:37:34,26.445,11.734,61.296,0.0,0.0,0.525,4096.0,2199552.0,1.0,23.0,3029946368.0,509489152.0,29843951616.0,235687936.0,3317944.0,1229262.0
12-04 09:37:35,25.581,13.437,59.690,0.861,0.0,0.431,0.0,59449344.0,0.0,132.0,3033006080.0,509079552.0,29843861504.0,233127936.0,3399761.0,1281737.0
12-04 09:37:36,11.282,8.974,67.436,11.880,0.0,0.427,8192.0,266711040.0,2.0,488.0,3035865088.0,508657664.0,29831655424.0,242896896.0,3239486.0,1187987.0
12-04 09:37:37,16.156,8.844,66.412,7.738,0.0,0.850,4096.0,206696448.0,1.0,393.0,3032457216.0,508567552.0,29839679488.0,238370816.0,3314952.0,1228721.0
12-04 09:37:38,31.272,15.331,52.787,0.087,0.0,0.523,4096.0,4513792.0,1.0,46.0,3055775744.0,507764736.0,29823172608.0,232361984.0,5567598.0,1358673.0
12-04 09:37:39,32.082,15.358,51.962,0.085,0.0,0.512,0.0,4513792.0,0.0,43.0,3057872896.0,506949632.0,29806374912.0,247877632.0,3508120.0,1330321.0
12-04 09:37:40,31.924,14.668,52.890,0.0,0.0,0.518,0.0,4452352.0,0.0,44.0,3056459776.0,506544128.0,29811945472.0,244125696.0,3536357.0,1337522.0
12-04 09:37:41,21.484,11.389,66.264,0.086,0.0,0.777,0.0,2228224.0,0.0,22.0,3060518912.0,506134528.0,29804097536.0,248324096.0,5397431.0,1273786.0
12-04 09:37:42,25.064,13.084,61.427,0.0,0.0,0.425,0.0,2215936.0,0.0,24.0,3064709120.0,505884672.0,29805473792.0,243007488.0,3349397.0,1250409.0
12-04 09:37:43,25.990,13.425,59.983,0.086,0.0,0.516,0.0,2293760.0,0.0,25.0,3068223488.0,505516032.0,29804744704.0,240590848.0,3339894.0,1236531.0
12-04 09:37:44,25.0,12.500,62.069,0.0,0.0,0.431,0.0,4448256.0,0.0,44.0,3067924480.0,505139200.0,29805879296.0,240132096.0,3533743.0,1336777.0
12-04 09:37:45,21.897,11.207,66.379,0.0,0.0,0.517,0.0,2240512.0,0.0,23.0,3070930944.0,504733696.0,29801820160.0,241590272.0,3370052.0,1261648.0
12-04 09:37:46,25.340,12.755,61.224,0.085,0.0,0.595,0.0,2273280.0,0.0,23.0,3073732608.0,504328192.0,29800079360.0,240934912.0,5360782.0,1246823.0
12-04 09:37:47,26.027,13.271,60.274,0.086,0.0,0.342,0.0,2162688.0,0.0,20.0,3076603904.0,504074240.0,29802618880.0,235778048.0,3350000.0,1252732.0
12-04 09:37:48,24.322,11.986,62.905,0.087,0.0,0.700,0.0,4448256.0,0.0,45.0,3085975552.0,503701504.0,29793923072.0,235474944.0,3537938.0,1337221.0
12-04 09:37:49,22.108,12.254,65.124,0.086,0.0,0.428,0.0,5455872.0,0.0,33.0,3091058688.0,503324672.0,29782466560.0,242225152.0,5405323.0,1279705.0
12-04 09:37:50,25.347,13.108,60.938,0.174,0.0,0.434,0.0,2371584.0,0.0,23.0,3091894272.0,503033856.0,29781839872.0,242307072.0,3328680.0,1232650.0
12-04 09:37:51,25.795,12.210,61.565,0.0,0.0,0.430,0.0,2179072.0,0.0,21.0,3094069248.0,502714368.0,29780115456.0,242176000.0,3355834.0,1248623.0
12-04 09:37:52,24.548,11.714,63.221,0.0,0.0,0.517,0.0,4423680.0,0.0,40.0,3095855104.0,502267904.0,29768839168.0,252112896.0,3372315.0,1257514.0
12-04 09:37:53,23.090,11.588,64.464,0.086,0.0,0.773,0.0,2203648.0,0.0,22.0,3096977408.0,502292480.0,29786521600.0,233283584.0,3526095.0,1342367.0
12-04 09:37:54,25.597,13.567,60.154,0.171,0.0,0.512,0.0,2256896.0,0.0,24.0,3099648000.0,501985280.0,29784649728.0,232792064.0,5360543.0,1250049.0
12-04 09:37:55,26.876,12.304,60.297,0.0,0.0,0.524,0.0,2297856.0,0.0,23.0,3098923008.0,501592064.0,29777514496.0,241045504.0,3371621.0,1256610.0
12-04 09:37:56,23.379,12.884,63.140,0.085,0.0,0.512,0.0,6639616.0,0.0,47.0,3100438528.0,501338112.0,29775687680.0,241610752.0,3524891.0,1336382.0
12-04 09:37:57,27.404,12.936,58.213,0.851,0.0,0.596,4096.0,63590400.0,1.0,166.0,3100602368.0,500260864.0,29779169280.0,239042560.0,5391285.0,1261969.0
12-04 09:37:58,26.587,12.693,59.777,0.086,0.0,0.858,0.0,6443008.0,0.0,35.0,3097042944.0,500121600.0,29729144832.0,292765696.0,3334959.0,1236486.0
12-04 09:37:59,25.494,13.391,60.601,0.086,0.0,0.429,0.0,2150400.0,0.0,19.0,3099373568.0,500146176.0,29747769344.0,271785984.0,3351555.0,1244971.0
12-04 09:38:00,23.846,11.966,63.419,0.085,0.0,0.684,0.0,4317184.0,0.0,40.0,3101122560.0,500195328.0,29769224192.0,248532992.0,3541689.0,1348623.0
12-04 09:38:01,21.503,11.399,66.580,0.086,0.0,0.432,0.0,2158592.0,0.0,19.0,3102240768.0,500211712.0,29785636864.0,230985728.0,5387415.0,1260378.0
12-04 09:38:02,26.174,12.609,60.696,0.0,0.0,0.522,0.0,2269184.0,0.0,23.0,3103158272.0,499843072.0,29784797184.0,231276544.0,3300980.0,1219151.0
12-04 09:38:03,27.887,12.575,58.768,0.257,0.0,0.513,4096.0,21827584.0,1.0,71.0,3103051776.0,499044352.0,29770412032.0,246566912.0,3377567.0,1256870.0
12-04 09:38:04,23.266,8.629,66.328,1.354,0.0,0.423,4096.0,85008384.0,1.0,209.0,3105263616.0,497844224.0,29767802880.0,248164352.0,2796979.0,608999.0
12-04 09:38:05,1.337,0.334,97.995,0.334,0.0,0.0,0.0,17358848.0,0.0,47.0,3106258944.0,497766400.0,29663768576.0,351281152.0,20783.0,21727.0
12-04 09:38:06,0.335,0.251,99.331,0.084,0.0,0.0,0.0,278528.0,0.0,20.0,3106152448.0,497774592.0,29663617024.0,351531008.0,61690.0,10757.0
12-04 09:38:07,0.084,0.251,95.809,3.856,0.0,0.0,12288.0,136429568.0,3.0,256.0,3106168832.0,497786880.0,29663850496.0,351268864.0,2117.0,1886.0
12-04 09:38:08,0.084,0.502,91.464,7.866,0.0,0.084,4096.0,267386880.0,1.0,496.0,3106508800.0,497795072.0,29663883264.0,350887936.0,3805.0,4594.0
12-04 09:38:09,0.251,0.251,99.414,0.084,0.0,0.0,4096.0,69214208.0,1.0,131.0,3106492416.0,497795072.0,29663899648.0,350887936.0,4025.0,5008.0
12-04 09:38:10,0.0,0.168,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3106492416.0,497795072.0,29663899648.0,350887936.0,5825.0,8300.0
12-04 09:38:11,1.589,1.254,97.074,0.0,0.0,0.084,0.0,53248.0,0.0,3.0,3106488320.0,497799168.0,29663899648.0,350887936.0,156142.0,160560.0
12-04 09:38:12,19.966,12.234,66.950,0.085,0.0,0.765,0.0,12288.0,0.0,2.0,3110883328.0,497803264.0,29678292992.0,332095488.0,3314374.0,1330937.0
12-04 09:38:13,27.630,15.141,56.373,0.086,0.0,0.770,0.0,4288512.0,0.0,36.0,3110981632.0,497844224.0,29701136384.0,309112832.0,3727444.0,1549910.0
12-04 09:38:14,29.191,14.043,55.745,0.085,0.0,0.936,0.0,2207744.0,0.0,22.0,3110686720.0,497856512.0,29722624000.0,287907840.0,5676144.0,1514980.0
12-04 09:38:15,30.908,15.497,52.997,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,3110670336.0,497876992.0,29745094656.0,265433088.0,3606073.0,1485420.0
12-04 09:38:16,29.203,14.038,56.066,0.0,0.0,0.693,0.0,4313088.0,0.0,38.0,3109793792.0,497885184.0,29770215424.0,241180672.0,5812706.0,1591606.0
12-04 09:38:17,30.198,15.272,53.926,0.086,0.0,0.518,0.0,2310144.0,0.0,23.0,3111608320.0,497618944.0,29769936896.0,239910912.0,3545071.0,1455300.0
12-04 09:38:18,30.146,14.901,54.264,0.086,0.0,0.603,0.0,4358144.0,0.0,42.0,3115302912.0,497385472.0,29774254080.0,232132608.0,5775454.0,1566976.0
12-04 09:38:19,30.155,15.893,53.179,0.086,0.0,0.687,0.0,2338816.0,0.0,26.0,3115724800.0,497123328.0,29775618048.0,230608896.0,3636891.0,1499553.0
12-04 09:38:20,29.262,13.181,57.118,0.0,0.0,0.439,0.0,4452352.0,0.0,47.0,3125219328.0,496492544.0,29747990528.0,249372672.0,5757269.0,1561022.0
12-04 09:38:21,29.820,17.224,52.099,0.086,0.0,0.771,0.0,3174400.0,0.0,27.0,3127599104.0,496230400.0,29751390208.0,243855360.0,3656316.0,1516914.0
12-04 09:38:22,29.199,13.178,56.934,0.0,0.0,0.689,0.0,3518464.0,0.0,39.0,3126882304.0,496005120.0,29751808000.0,244379648.0,5727428.0,1541448.0
12-04 09:38:23,31.682,14.603,53.117,0.0,0.0,0.598,0.0,2211840.0,0.0,22.0,3127357440.0,495755264.0,29752532992.0,243429376.0,3512772.0,1436365.0
12-04 09:38:24,30.331,15.718,53.271,0.170,0.0,0.510,0.0,4472832.0,0.0,49.0,3125731328.0,495538176.0,29756149760.0,241655808.0,5832859.0,1603637.0
12-04 09:38:25,30.909,16.017,52.554,0.087,0.0,0.433,0.0,4136960.0,0.0,28.0,3125747712.0,495284224.0,29759959040.0,238084096.0,3660343.0,1513045.0
12-04 09:38:26,29.054,15.034,55.068,0.0,0.0,0.845,0.0,2506752.0,0.0,35.0,3126812672.0,495042560.0,29759823872.0,237395968.0,5709340.0,1535248.0
12-04 09:38:27,31.525,14.556,53.058,0.086,0.0,0.775,0.0,3026944.0,0.0,25.0,3126734848.0,494788608.0,29764165632.0,233385984.0,3656694.0,1512199.0
12-04 09:38:28,29.853,14.927,54.616,0.0,0.0,0.604,0.0,3612672.0,0.0,39.0,3127840768.0,494542848.0,29764329472.0,232361984.0,5712951.0,1538076.0
12-04 09:38:29,27.973,15.569,55.689,0.086,0.0,0.684,0.0,2469888.0,0.0,51.0,3128455168.0,494264320.0,29764788224.0,231567360.0,3515237.0,1436530.0
12-04 09:38:30,30.957,15.391,52.696,0.174,0.0,0.783,0.0,4628480.0,0.0,52.0,3127345152.0,493654016.0,29752803328.0,245272576.0,5855345.0,1614074.0
12-04 09:38:31,30.736,14.799,53.503,0.088,0.0,0.876,0.0,4362240.0,0.0,40.0,3127119872.0,493400064.0,29756932096.0,241623040.0,3778858.0,1553746.0
12-04 09:38:32,29.610,15.238,54.632,0.0,0.0,0.519,0.0,2301952.0,0.0,22.0,3127947264.0,493117440.0,29757812736.0,240197632.0,5534892.0,1455881.0
12-04 09:38:33,28.634,15.144,55.614,0.087,0.0,0.522,0.0,4296704.0,0.0,37.0,3128434688.0,492863488.0,29761015808.0,236761088.0,3703686.0,1536516.0
12-04 09:38:34,28.422,13.862,57.280,0.0,0.0,0.436,0.0,2396160.0,0.0,30.0,3129569280.0,492609536.0,29760081920.0,236814336.0,5692014.0,1525263.0
12-04 09:38:35,31.928,15.318,52.496,0.0,0.0,0.258,0.0,2199552.0,0.0,21.0,3128598528.0,492335104.0,29762547712.0,235593728.0,3711710.0,1558620.0
12-04 09:38:36,29.185,14.850,55.107,0.172,0.0,0.687,0.0,4497408.0,0.0,47.0,3129278464.0,492072960.0,29764292608.0,233431040.0,5702631.0,1535441.0
12-04 09:38:37,31.728,14.531,52.966,0.086,0.0,0.688,0.0,4390912.0,0.0,37.0,3132329984.0,491524096.0,29747085312.0,248135680.0,3667720.0,1517509.0
12-04 09:38:38,29.304,14.0,56.087,0.087,0.0,0.522,0.0,2322432.0,0.0,28.0,3132383232.0,491167744.0,29747228672.0,248295424.0,5713888.0,1539725.0
12-04 09:38:39,30.743,14.767,53.972,0.0,0.0,0.518,0.0,2334720.0,0.0,25.0,3131113472.0,490852352.0,29751365632.0,245743616.0,3649236.0,1505649.0
12-04 09:38:40,29.891,15.701,53.736,0.084,0.0,0.588,0.0,4345856.0,0.0,39.0,3130830848.0,490618880.0,29752029184.0,245596160.0,5644955.0,1500622.0
12-04 09:38:41,30.894,15.234,53.277,0.0,0.0,0.596,0.0,2297856.0,0.0,23.0,3131916288.0,490344448.0,29753069568.0,243744768.0,3597923.0,1476955.0
12-04 09:38:42,30.137,15.925,52.911,0.171,0.0,0.856,0.0,4407296.0,0.0,46.0,3131858944.0,490098688.0,29756256256.0,240861184.0,5795335.0,1573977.0
12-04 09:38:43,29.820,15.853,53.642,0.086,0.0,0.600,0.0,4456448.0,0.0,43.0,3132174336.0,489836544.0,29759049728.0,238014464.0,3816228.0,1582210.0
12-04 09:38:44,23.753,13.356,55.452,6.762,0.0,0.676,12288.0,255647744.0,3.0,484.0,3132940288.0,489566208.0,29754748928.0,241819648.0,5504063.0,1436973.0
12-04 09:38:45,13.664,8.198,65.841,11.358,0.0,0.939,8192.0,267669504.0,2.0,504.0,3132153856.0,489574400.0,29764325376.0,233021440.0,2252643.0,1396702.0
12-04 09:38:46,21.949,12.458,59.068,6.186,0.0,0.339,0.0,154480640.0,0.0,292.0,3132219392.0,489295872.0,29761208320.0,236351488.0,6662002.0,1409111.0
12-04 09:38:47,32.934,15.398,50.813,0.0,0.0,0.855,0.0,4366336.0,0.0,41.0,3130793984.0,489025536.0,29765013504.0,234242048.0,3841832.0,1611424.0
12-04 09:38:48,30.901,16.395,51.416,0.258,0.0,1.030,0.0,4464640.0,0.0,43.0,3132043264.0,488747008.0,29765083136.0,233201664.0,5829663.0,1595033.0
12-04 09:38:49,32.202,15.318,51.871,0.0,0.0,0.609,0.0,2224128.0,0.0,21.0,3131539456.0,488464384.0,29768577024.0,230494208.0,3504072.0,1432719.0
12-04 09:38:50,32.140,16.880,50.213,0.0,0.0,0.767,0.0,4419584.0,0.0,43.0,3132514304.0,488140800.0,29765697536.0,232722432.0,5805050.0,1584424.0
12-04 09:38:51,31.767,15.492,52.219,0.174,0.0,0.348,0.0,4431872.0,0.0,41.0,3131445248.0,487886848.0,29771030528.0,228712448.0,3783680.0,1580719.0
12-04 09:38:52,32.164,16.766,50.556,0.0,0.0,0.513,4096.0,2355200.0,1.0,25.0,3134103552.0,487329792.0,29751058432.0,246583296.0,5536775.0,1441272.0
12-04 09:38:53,32.472,14.815,52.110,0.0,0.0,0.603,0.0,4374528.0,0.0,40.0,3133050880.0,487067648.0,29754306560.0,244649984.0,3770835.0,1573483.0
12-04 09:38:54,32.762,15.352,51.286,0.172,0.0,0.429,0.0,4435968.0,0.0,44.0,3135156224.0,486801408.0,29758066688.0,239050752.0,5839992.0,1601934.0
12-04 09:38:55,32.554,14.632,52.294,0.0,0.0,0.519,0.0,2232320.0,0.0,21.0,3135614976.0,486535168.0,29760512000.0,236412928.0,3481283.0,1421466.0
12-04 09:38:56,32.655,15.946,50.636,0.085,0.0,0.679,0.0,4415488.0,0.0,40.0,3136073728.0,486277120.0,29764448256.0,232275968.0,5818883.0,1597148.0
12-04 09:38:57,31.979,15.817,51.426,0.086,0.0,0.691,0.0,4390912.0,0.0,40.0,3135991808.0,486014976.0,29767852032.0,229216256.0,3752351.0,1560338.0
12-04 09:38:58,32.840,14.721,51.916,0.0,0.0,0.523,0.0,2363392.0,0.0,24.0,3136040960.0,485457920.0,29749219328.0,248356864.0,5543498.0,1446260.0
12-04 09:38:59,34.539,16.193,47.976,0.689,0.0,0.603,0.0,46469120.0,0.0,131.0,3136860160.0,484880384.0,29758566400.0,238768128.0,3843155.0,1613736.0
12-04 09:39:00,36.285,16.667,45.573,0.868,0.0,0.608,4096.0,74727424.0,1.0,184.0,3137929216.0,483819520.0,29743259648.0,254066688.0,5432430.0,1386671.0
12-04 09:39:01,31.979,16.249,50.821,0.173,0.0,0.778,4096.0,11374592.0,1.0,97.0,3134996480.0,483893248.0,29674217472.0,325967872.0,3895359.0,1637955.0
12-04 09:39:02,32.601,16.216,50.507,0.084,0.0,0.591,0.0,4308992.0,0.0,38.0,3136069632.0,483921920.0,29698895872.0,300187648.0,5839367.0,1600096.0
12-04 09:39:03,32.028,15.492,51.697,0.0,0.0,0.783,0.0,2162688.0,0.0,19.0,3136176128.0,483946496.0,29722632192.0,276320256.0,3492207.0,1424746.0
12-04 09:39:04,30.254,15.593,53.390,0.085,0.0,0.678,12288.0,4308992.0,2.0,38.0,3136450560.0,483971072.0,29747064832.0,251588608.0,5827559.0,1601002.0
12-04 09:39:05,32.819,15.596,50.985,0.0,0.0,0.600,0.0,2297856.0,0.0,26.0,3138342912.0,483741696.0,29749841920.0,247148544.0,3677499.0,1529600.0
12-04 09:39:06,29.071,14.663,55.158,0.171,0.0,0.938,0.0,4464640.0,0.0,44.0,3138637824.0,483565568.0,29751533568.0,245338112.0,5712448.0,1536990.0
12-04 09:39:07,30.603,15.603,53.190,0.0,0.0,0.603,0.0,2207744.0,0.0,22.0,3138240512.0,483348480.0,29752733696.0,244752384.0,3585142.0,1473377.0
12-04 09:39:08,30.060,14.432,54.398,0.171,0.0,0.939,0.0,4431872.0,0.0,41.0,3138990080.0,483147776.0,29754687488.0,242249728.0,5762140.0,1564595.0
12-04 09:39:09,31.096,15.633,52.506,0.0,0.0,0.765,0.0,2211840.0,0.0,21.0,3137363968.0,482926592.0,29756538880.0,242245632.0,3618894.0,1492953.0
12-04 09:39:10,29.306,16.024,54.242,0.0,0.0,0.428,0.0,4435968.0,0.0,42.0,3138064384.0,482643968.0,29759401984.0,238964736.0,5755903.0,1562034.0
12-04 09:39:11,29.377,15.030,54.740,0.171,0.0,0.683,0.0,3289088.0,0.0,26.0,3136307200.0,482373632.0,29762383872.0,238010368.0,3577095.0,1423111.0
12-04 09:39:12,11.018,4.289,84.525,0.168,0.0,0.0,0.0,3239936.0,0.0,36.0,3137032192.0,482394112.0,29770797056.0,228851712.0,2329047.0,171822.0
12-04 09:39:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3137363968.0,482394112.0,29771988992.0,227328000.0,5741.0,8019.0
12-04 09:39:14,0.334,0.334,99.247,0.0,0.0,0.084,0.0,327680.0,0.0,21.0,3138785280.0,482193408.0,29750624256.0,247472128.0,56468.0,4777.0
12-04 09:39:15,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3139424256.0,482193408.0,29750788096.0,246669312.0,2665.0,3431.0
12-04 09:39:16,0.084,0.251,94.069,5.597,0.0,0.0,8192.0,191795200.0,2.0,356.0,3139334144.0,482201600.0,29750784000.0,246755328.0,2195.0,2888.0
12-04 09:39:17,0.167,0.167,91.639,8.027,0.0,0.0,8192.0,269484032.0,2.0,499.0,3139436544.0,482209792.0,29750800384.0,246628352.0,3709.0,5407.0
12-04 09:39:18,0.083,0.167,99.499,0.250,0.0,0.0,0.0,85438464.0,0.0,155.0,3138801664.0,482213888.0,29750833152.0,247226368.0,3443.0,5121.0
12-04 09:39:19,6.203,4.946,88.684,0.0,0.0,0.168,0.0,65536.0,0.0,6.0,3136761856.0,482213888.0,29755297792.0,244801536.0,652125.0,646901.0
12-04 09:39:20,25.110,12.906,61.194,0.0,0.0,0.790,0.0,4505600.0,0.0,31.0,3141050368.0,481980416.0,29751201792.0,244842496.0,5706864.0,1578423.0
12-04 09:39:21,36.585,15.767,45.906,0.784,0.0,0.958,4096.0,68943872.0,1.0,163.0,3139203072.0,481153024.0,29753655296.0,245063680.0,3584808.0,1524881.0
12-04 09:39:22,31.419,15.579,51.871,0.087,0.0,1.044,0.0,5218304.0,0.0,34.0,3136761856.0,481185792.0,29713334272.0,287793152.0,3805503.0,1625845.0
12-04 09:39:23,32.930,15.471,50.735,0.173,0.0,0.691,0.0,2420736.0,0.0,35.0,3137593344.0,481214464.0,29736980480.0,263286784.0,5812624.0,1635907.0
12-04 09:39:24,32.051,16.325,50.769,0.0,0.0,0.855,0.0,4300800.0,0.0,38.0,3135881216.0,481247232.0,29763293184.0,238653440.0,6000489.0,1734667.0
12-04 09:39:25,32.642,15.717,50.950,0.0,0.0,0.691,0.0,2256896.0,0.0,22.0,3137056768.0,481017856.0,29765406720.0,235593728.0,5592779.0,1529670.0
12-04 09:39:26,32.216,16.495,50.687,0.086,0.0,0.515,0.0,4395008.0,0.0,40.0,3138248704.0,480800768.0,29768884224.0,231141376.0,3962197.0,1718931.0
12-04 09:39:27,31.972,16.160,51.347,0.0,0.0,0.521,0.0,2342912.0,0.0,24.0,3139457024.0,480321536.0,29750243328.0,249053184.0,5577303.0,1516307.0
12-04 09:39:28,32.515,15.834,50.635,0.085,0.0,0.931,0.0,4411392.0,0.0,41.0,3139100672.0,480112640.0,29754200064.0,245661696.0,4004828.0,1749379.0
12-04 09:39:29,32.586,15.948,50.776,0.086,0.0,0.603,0.0,2248704.0,0.0,23.0,3139153920.0,479895552.0,29755727872.0,244297728.0,5673467.0,1570864.0
12-04 09:39:30,31.757,17.314,50.253,0.084,0.0,0.591,32768.0,4419584.0,5.0,44.0,3140976640.0,479580160.0,29751328768.0,247189504.0,5915768.0,1695591.0
12-04 09:39:31,31.638,16.379,51.552,0.0,0.0,0.431,0.0,4210688.0,0.0,30.0,3140337664.0,479338496.0,29754322944.0,245075968.0,3818693.0,1647848.0
12-04 09:39:32,32.795,16.653,49.618,0.0,0.0,0.935,0.0,2457600.0,0.0,34.0,3140575232.0,479084544.0,29754118144.0,245297152.0,5716263.0,1593871.0
12-04 09:39:33,31.574,16.596,50.638,0.170,0.0,1.021,0.0,4648960.0,0.0,62.0,3139436544.0,478875648.0,29758590976.0,242171904.0,4015018.0,1751478.0
12-04 09:39:34,32.314,15.197,51.703,0.0,0.0,0.786,0.0,2203648.0,0.0,24.0,3139072000.0,478646272.0,29760253952.0,241102848.0,5564232.0,1511894.0
12-04 09:39:35,34.035,15.670,49.452,0.168,0.0,0.674,0.0,4481024.0,0.0,44.0,3139084288.0,478449664.0,29764173824.0,237367296.0,6050218.0,1779319.0
12-04 09:39:36,31.818,16.295,51.201,0.0,0.0,0.686,4096.0,2232320.0,1.0,25.0,3138560000.0,478203904.0,29763354624.0,238956544.0,3593952.0,1528453.0
12-04 09:39:37,32.474,16.065,50.773,0.0,0.0,0.687,0.0,4427776.0,0.0,43.0,3139194880.0,477982720.0,29767122944.0,234774528.0,5993606.0,1740861.0
12-04 09:39:38,33.305,15.536,50.730,0.0,0.0,0.429,0.0,2297856.0,0.0,23.0,3139100672.0,477773824.0,29768601600.0,233598976.0,5650004.0,1557424.0
12-04 09:39:39,31.277,17.309,50.814,0.0,0.0,0.600,0.0,4362240.0,0.0,40.0,3138355200.0,477536256.0,29773398016.0,229785600.0,3922446.0,1705654.0
12-04 09:39:40,32.007,16.609,50.692,0.087,0.0,0.606,0.0,4489216.0,0.0,44.0,3139915776.0,477048832.0,29756219392.0,245891072.0,6005498.0,1743210.0
12-04 09:39:41,33.555,15.864,49.834,0.083,0.0,0.664,0.0,2306048.0,0.0,25.0,3139067904.0,476803072.0,29758128128.0,245075968.0,4601485.0,1520661.0
12-04 09:39:42,32.176,16.681,50.296,0.085,0.0,0.762,0.0,4358144.0,0.0,41.0,3138641920.0,476565504.0,29762080768.0,241786880.0,4969773.0,1741326.0
12-04 09:39:43,32.881,16.017,50.339,0.085,0.0,0.678,0.0,2297856.0,0.0,24.0,3138334720.0,476327936.0,29764120576.0,240291840.0,5604059.0,1527253.0
12-04 09:39:44,32.464,16.737,50.294,0.0,0.0,0.505,0.0,4362240.0,0.0,40.0,3139756032.0,476086272.0,29767507968.0,235724800.0,3987236.0,1739972.0
12-04 09:39:45,32.146,15.639,51.434,0.087,0.0,0.695,0.0,2269184.0,0.0,25.0,3139158016.0,475840512.0,29770731520.0,233345024.0,5636407.0,1547865.0
12-04 09:39:46,32.735,16.068,50.256,0.0,0.0,0.940,0.0,4395008.0,0.0,40.0,3139940352.0,475611136.0,29773967360.0,229556224.0,5960870.0,1721977.0
12-04 09:39:47,30.472,17.167,51.588,0.086,0.0,0.687,0.0,2367488.0,0.0,30.0,3140284416.0,475152384.0,29754986496.0,248651776.0,3696589.0,1585704.0
12-04 09:39:48,32.121,15.411,51.429,0.087,0.0,0.952,0.0,4415488.0,0.0,43.0,3140657152.0,474927104.0,29758713856.0,244776960.0,5855756.0,1662809.0
12-04 09:39:49,33.557,15.940,49.413,0.084,0.0,1.007,0.0,4411392.0,0.0,41.0,3140177920.0,474705920.0,29762506752.0,241684480.0,6022974.0,1755310.0
12-04 09:39:50,32.710,15.973,50.467,0.0,0.0,0.850,0.0,2248704.0,0.0,23.0,3139883008.0,474468352.0,29764833280.0,239890432.0,3560091.0,1508408.0
12-04 09:39:51,32.502,15.391,51.075,0.172,0.0,0.860,0.0,4399104.0,0.0,40.0,3140177920.0,474226688.0,29767725056.0,236945408.0,6005448.0,1747832.0
12-04 09:39:52,36.519,15.614,46.928,0.171,0.0,0.768,3149824.0,11087872.0,769.0,55.0,3147272192.0,476266496.0,29710688256.0,284848128.0,3513916.0,1488126.0
12-04 09:39:53,21.683,10.928,49.523,16.826,0.0,1.041,2351104.0,256827392.0,277.0,486.0,3157757952.0,477478912.0,29730086912.0,253751296.0,5863363.0,1681138.0
12-04 09:39:54,14.384,9.503,58.647,16.695,0.0,0.771,835584.0,268439552.0,14.0,504.0,3158470656.0,477634560.0,29742268416.0,240701440.0,2314785.0,1508791.0
12-04 09:39:55,19.444,11.532,56.734,11.448,0.0,0.842,3821568.0,239771648.0,115.0,464.0,3174780928.0,476889088.0,29704564736.0,262840320.0,6952071.0,1584069.0
12-04 09:39:56,39.361,17.494,41.463,1.009,0.0,0.673,1011712.0,74121216.0,76.0,164.0,3153035264.0,476479488.0,29746110464.0,243449856.0,5553805.0,1504027.0
12-04 09:39:57,34.996,16.737,47.253,0.254,0.0,0.761,0.0,29671424.0,0.0,116.0,3151413248.0,476344320.0,29658906624.0,332410880.0,4046816.0,1758692.0
12-04 09:39:58,32.757,15.125,51.167,0.173,0.0,0.778,0.0,2195456.0,0.0,21.0,3151650816.0,476364800.0,29681934336.0,309125120.0,5578517.0,1523048.0
12-04 09:39:59,32.784,15.785,50.737,0.0,0.0,0.694,0.0,4308992.0,0.0,38.0,3150901248.0,476389376.0,29708648448.0,283136000.0,6044969.0,1764283.0
12-04 09:40:00,32.007,16.176,51.211,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,3150135296.0,476397568.0,29731581952.0,260960256.0,3584861.0,1533046.0
12-04 09:40:01,32.765,15.785,50.512,0.085,0.0,0.853,0.0,4341760.0,0.0,41.0,3150499840.0,476442624.0,29757206528.0,234926080.0,5971801.0,1718755.0
12-04 09:40:02,32.934,16.168,49.872,0.0,0.0,1.027,0.0,2330624.0,0.0,25.0,3150598144.0,476147712.0,29759729664.0,232599552.0,5813653.0,1652735.0
12-04 09:40:03,30.822,17.123,51.284,0.086,0.0,0.685,0.0,4308992.0,0.0,39.0,3150303232.0,475860992.0,29763203072.0,229707776.0,3751488.0,1590875.0
12-04 09:40:04,33.103,15.259,50.776,0.172,0.0,0.690,0.0,4505600.0,0.0,46.0,3152191488.0,475254784.0,29744803840.0,246824960.0,6031166.0,1772333.0
12-04 09:40:05,32.509,17.065,49.659,0.085,0.0,0.683,0.0,3657728.0,0.0,202.0,3152945152.0,474935296.0,29747707904.0,243486720.0,5610456.0,1539746.0
12-04 09:40:06,31.893,16.076,51.340,0.0,0.0,0.691,4096.0,4345856.0,1.0,42.0,3151810560.0,474664960.0,29752107008.0,240492544.0,3970716.0,1734659.0
12-04 09:40:07,32.069,16.466,50.862,0.0,0.0,0.603,0.0,2310144.0,0.0,22.0,3152920576.0,474361856.0,29754372096.0,237420544.0,5579778.0,1515273.0
12-04 09:40:08,32.961,15.107,50.815,0.086,0.0,1.030,0.0,4374528.0,0.0,41.0,3152166912.0,474071040.0,29758033920.0,234803200.0,3998427.0,1745697.0
12-04 09:40:09,32.506,16.253,50.556,0.0,0.0,0.684,0.0,2244608.0,0.0,25.0,3152166912.0,473702400.0,29754617856.0,238587904.0,5666036.0,1560769.0
12-04 09:40:10,32.106,16.353,50.599,0.342,0.0,0.599,0.0,4481024.0,0.0,45.0,3152736256.0,473415680.0,29757685760.0,235237376.0,5924608.0,1703481.0
12-04 09:40:11,31.406,16.739,50.906,0.0,0.0,0.949,0.0,4120576.0,0.0,28.0,3154706432.0,473116672.0,29761552384.0,229699584.0,3806601.0,1644715.0
12-04 09:40:12,30.977,15.707,52.531,0.0,0.0,0.785,0.0,2568192.0,0.0,37.0,3158560768.0,472514560.0,29741862912.0,246136832.0,5795831.0,1634009.0
12-04 09:40:13,32.697,16.826,49.436,0.173,0.0,0.867,0.0,4517888.0,0.0,43.0,3197734912.0,471572480.0,29702115328.0,247652352.0,3841013.0,1667153.0
12-04 09:40:14,39.551,15.026,44.991,0.0,0.0,0.432,0.0,2674688.0,0.0,41.0,3274223616.0,470163456.0,29624119296.0,250568704.0,5974926.0,1818372.0
12-04 09:40:15,35.603,16.034,47.500,0.0,0.0,0.862,0.0,2310144.0,0.0,24.0,3294236672.0,469696512.0,29604143104.0,250998784.0,5851941.0,1707571.0
12-04 09:40:16,35.893,16.307,46.764,0.086,0.0,0.949,0.0,5844992.0,0.0,64.0,3465175040.0,466628608.0,29392314368.0,294957056.0,4158234.0,1892044.0
12-04 09:40:17,58.140,10.680,30.405,0.0,0.0,0.775,0.0,0.0,0.0,0.0,3549368320.0,466096128.0,29360779264.0,242831360.0,3050667.0,1233840.0
12-04 09:40:18,52.817,13.373,32.885,0.084,0.0,0.841,0.0,2281472.0,0.0,21.0,3587981312.0,465395712.0,29320458240.0,245239808.0,5618217.0,1546384.0
12-04 09:40:19,33.304,16.349,49.481,0.0,0.0,0.865,0.0,2297856.0,0.0,23.0,3591811072.0,465141760.0,29320880128.0,241242112.0,4133952.0,1794694.0
12-04 09:40:20,32.798,17.075,49.112,0.085,0.0,0.930,4096.0,4300800.0,1.0,37.0,3598032896.0,464908288.0,29325008896.0,231124992.0,6411334.0,1964942.0
12-04 09:40:21,34.704,15.253,49.529,0.0,0.0,0.514,0.0,2396160.0,0.0,28.0,3604541440.0,464396288.0,29303308288.0,246829056.0,6029452.0,1739454.0
12-04 09:40:22,33.953,15.709,48.986,0.084,0.0,1.267,0.0,4349952.0,0.0,38.0,3614937088.0,464138240.0,29306597376.0,233402368.0,6070799.0,1773571.0
12-04 09:40:23,34.801,14.508,50.086,0.0,0.0,0.604,0.0,2457600.0,0.0,31.0,3627085824.0,463589376.0,29285609472.0,242790400.0,5982539.0,1732910.0
12-04 09:40:24,33.903,15.713,49.701,0.085,0.0,0.598,0.0,7520256.0,0.0,42.0,3648888832.0,463077376.0,29263921152.0,243187712.0,5296550.0,1768300.0
12-04 09:40:25,28.017,14.008,53.418,3.797,0.0,0.759,4096.0,101482496.0,1.0,212.0,3648618496.0,462827520.0,29262462976.0,245166080.0,4724329.0,1695915.0
12-04 09:40:26,16.058,10.365,61.852,10.960,0.0,0.765,8192.0,271638528.0,2.0,505.0,3519459328.0,462835712.0,29273976832.0,362803200.0,2550611.0,1635625.0
12-04 09:40:27,16.753,9.536,61.856,10.997,0.0,0.859,8192.0,270561280.0,2.0,482.0,3523047424.0,462852096.0,29284679680.0,348495872.0,1757351.0,1610074.0
12-04 09:40:28,32.371,15.661,50.744,0.262,0.0,0.962,0.0,9334784.0,0.0,49.0,3526062080.0,462880768.0,29307826176.0,322306048.0,11275748.0,1740826.0
12-04 09:40:29,33.189,16.076,50.043,0.086,0.0,0.605,0.0,2658304.0,0.0,32.0,3528273920.0,462893056.0,29332746240.0,295161856.0,6077256.0,1782151.0
12-04 09:40:30,34.433,15.821,49.069,0.0,0.0,0.677,0.0,3833856.0,0.0,35.0,3533373440.0,462950400.0,29356015616.0,266735616.0,3960852.0,1709137.0
12-04 09:40:31,33.448,16.038,49.828,0.0,0.0,0.686,0.0,4169728.0,0.0,29.0,3535163392.0,462966784.0,29380984832.0,239960064.0,6087149.0,1781682.0
12-04 09:40:32,32.500,16.034,50.862,0.086,0.0,0.517,0.0,2392064.0,0.0,33.0,3536879616.0,462733312.0,29383045120.0,236417024.0,3985166.0,1725638.0
12-04 09:40:33,35.836,16.894,45.904,0.512,0.0,0.853,0.0,39608320.0,0.0,106.0,3541180416.0,462008320.0,29375647744.0,240238592.0,5938566.0,1697825.0
12-04 09:40:34,34.850,17.511,46.438,0.515,0.0,0.687,4096.0,39690240.0,1.0,127.0,3548094464.0,461381632.0,29307027456.0,302571520.0,6172700.0,1821385.0
12-04 09:40:35,33.564,15.744,50.0,0.0,0.0,0.692,0.0,2166784.0,0.0,19.0,3556978688.0,461393920.0,29329231872.0,271470592.0,3911995.0,1727945.0
12-04 09:40:36,32.468,15.931,50.476,0.087,0.0,1.039,0.0,4308992.0,0.0,38.0,3560308736.0,461410304.0,29355249664.0,242106368.0,6108646.0,1771847.0
12-04 09:40:37,33.247,15.625,50.434,0.087,0.0,0.608,0.0,2469888.0,0.0,48.0,3562434560.0,461164544.0,29356425216.0,239050752.0,3869484.0,1666783.0
12-04 09:40:38,32.672,15.948,50.431,0.086,0.0,0.862,0.0,4440064.0,0.0,43.0,3562377216.0,460922880.0,29360173056.0,235601920.0,6175336.0,1825512.0
12-04 09:40:39,32.292,15.799,50.781,0.087,0.0,1.042,0.0,2248704.0,0.0,25.0,3566374912.0,460632064.0,29358125056.0,233943040.0,6031340.0,1743771.0
12-04 09:40:40,33.619,15.523,49.743,0.0,0.0,1.115,0.0,4509696.0,0.0,44.0,3570683904.0,460148736.0,29340155904.0,248086528.0,3990511.0,1730698.0
12-04 09:40:41,33.798,14.983,50.261,0.0,0.0,0.958,0.0,4280320.0,0.0,38.0,3570421760.0,459886592.0,29344104448.0,244662272.0,6117867.0,1794680.0
12-04 09:40:42,34.330,15.713,49.445,0.085,0.0,0.427,0.0,2293760.0,0.0,27.0,3571392512.0,459804672.0,29357498368.0,230379520.0,5944890.0,1698056.0
12-04 09:40:43,31.989,15.951,51.183,0.088,0.0,0.789,0.0,4538368.0,0.0,47.0,3577430016.0,459304960.0,29338607616.0,243732480.0,4199193.0,1853006.0
12-04 09:40:44,32.934,15.911,50.214,0.0,0.0,0.941,876544.0,2244608.0,23.0,25.0,3584172032.0,458989568.0,29334925312.0,240988160.0,5703700.0,1626238.0
12-04 09:40:45,32.958,15.744,50.346,0.173,0.0,0.779,0.0,7954432.0,0.0,53.0,3589341184.0,458768384.0,29338091520.0,232873984.0,4325984.0,1867067.0
12-04 09:40:46,36.670,15.962,45.729,0.518,0.0,1.122,4096.0,55398400.0,1.0,143.0,3594104832.0,457826304.0,29324750848.0,242393088.0,5856895.0,1658407.0
12-04 09:40:47,37.765,17.782,42.591,1.016,0.0,0.847,4096.0,73498624.0,1.0,183.0,3604848640.0,457093120.0,29228208128.0,328925184.0,5893263.0,1674470.0
12-04 09:40:48,33.216,15.074,51.096,0.088,0.0,0.526,0.0,4689920.0,0.0,52.0,3607535616.0,457121792.0,29239005184.0,315412480.0,4171447.0,1816678.0
12-04 09:40:49,33.248,16.452,49.614,0.0,0.0,0.686,0.0,2174976.0,0.0,19.0,3605774336.0,457129984.0,29263540224.0,292630528.0,5998505.0,1741048.0
12-04 09:40:50,34.820,14.666,49.914,0.0,0.0,0.600,0.0,4329472.0,0.0,38.0,3609206784.0,457162752.0,29286490112.0,266215424.0,6050766.0,1748770.0
12-04 09:40:51,33.504,15.983,50.0,0.0,0.0,0.513,0.0,2158592.0,0.0,19.0,3608895488.0,457183232.0,29310775296.0,242221056.0,3997654.0,1726207.0
12-04 09:40:52,32.873,16.307,49.871,0.086,0.0,0.863,0.0,4476928.0,0.0,49.0,3608043520.0,456912896.0,29311328256.0,242790400.0,6020254.0,1758271.0
12-04 09:40:53,32.560,15.808,50.687,0.086,0.0,0.859,0.0,4243456.0,0.0,32.0,3610374144.0,456675328.0,29315301376.0,236724224.0,5994885.0,1768637.0
12-04 09:40:54,34.783,14.348,50.087,0.0,0.0,0.783,0.0,2416640.0,0.0,33.0,3609710592.0,456454144.0,29318041600.0,234868736.0,3801883.0,1670275.0
12-04 09:40:55,32.487,16.375,50.350,0.175,0.0,0.613,0.0,4415488.0,0.0,43.0,3615490048.0,456171520.0,29316857856.0,230555648.0,6359073.0,1901370.0
12-04 09:40:56,33.016,15.511,50.867,0.0,0.0,0.607,0.0,2301952.0,0.0,22.0,3615420416.0,455929856.0,29318922240.0,228802560.0,3761624.0,1637668.0
12-04 09:40:57,31.652,14.522,51.739,1.391,0.0,0.696,4096.0,46682112.0,1.0,112.0,3615789056.0,455696384.0,29318660096.0,228929536.0,6122428.0,1771121.0
12-04 09:40:58,15.476,9.779,62.245,11.820,0.0,0.680,8192.0,267554816.0,2.0,498.0,3614666752.0,455450624.0,29309788160.0,239169536.0,4608492.0,1650370.0
12-04 09:40:59,16.255,9.447,61.532,12.0,0.0,0.766,12288.0,269484032.0,3.0,496.0,3619991552.0,455208960.0,29297668096.0,246206464.0,1773369.0,1612458.0
12-04 09:41:00,27.735,14.298,55.383,1.895,0.0,0.689,4096.0,84496384.0,1.0,182.0,3620102144.0,454975488.0,29299298304.0,244699136.0,9346114.0,1788612.0
12-04 09:41:01,34.433,15.905,49.154,0.0,0.0,0.508,0.0,2191360.0,0.0,23.0,3619430400.0,454733824.0,29301448704.0,243462144.0,4452839.0,1656731.0
12-04 09:41:02,33.995,15.358,49.957,0.086,0.0,0.604,0.0,4452352.0,0.0,41.0,3619299328.0,454512640.0,29304614912.0,240648192.0,5566925.0,1824104.0
12-04 09:41:03,33.134,16.267,49.914,0.171,0.0,0.514,0.0,2232320.0,0.0,26.0,3628777472.0,454270976.0,29305733120.0,230293504.0,5902882.0,1683002.0
12-04 09:41:04,33.390,15.753,50.086,0.086,0.0,0.685,0.0,4497408.0,0.0,45.0,3638816768.0,453791744.0,29287866368.0,238600192.0,4140616.0,1816304.0
12-04 09:41:05,34.757,15.201,49.360,0.0,0.0,0.683,0.0,2387968.0,0.0,31.0,3650519040.0,453292032.0,29267402752.0,247861248.0,5775135.0,1611100.0
12-04 09:41:06,32.612,15.744,50.692,0.087,0.0,0.865,0.0,4448256.0,0.0,41.0,3654316032.0,453050368.0,29267689472.0,244019200.0,6298982.0,1893992.0
12-04 09:41:07,32.991,15.897,50.684,0.0,0.0,0.427,0.0,2215936.0,0.0,23.0,3654221824.0,452829184.0,29269762048.0,242262016.0,3831531.0,1638054.0
12-04 09:41:08,33.100,15.587,50.263,0.088,0.0,0.963,0.0,4452352.0,0.0,43.0,3654189056.0,452624384.0,29273264128.0,238997504.0,6189543.0,1847531.0
12-04 09:41:09,32.788,15.663,50.688,0.0,0.0,0.861,0.0,2351104.0,0.0,27.0,3667464192.0,452141056.0,29252096000.0,247373824.0,5705457.0,1623599.0
12-04 09:41:10,32.824,16.624,49.788,0.085,0.0,0.679,0.0,4603904.0,0.0,67.0,3676397568.0,451915776.0,29255712768.0,235048960.0,4321727.0,1863465.0
12-04 09:41:11,34.648,15.352,49.057,0.0,0.0,0.943,0.0,2363392.0,0.0,28.0,3685601280.0,451452928.0,29235851264.0,246169600.0,5894126.0,1671077.0
12-04 09:41:12,32.513,16.384,50.170,0.085,0.0,0.849,0.0,4419584.0,0.0,40.0,3688099840.0,451235840.0,29239119872.0,240619520.0,5729099.0,1800945.0
12-04 09:41:13,33.276,15.557,50.389,0.086,0.0,0.691,0.0,2269184.0,0.0,26.0,3685314560.0,451002368.0,29241163776.0,241594368.0,4423590.0,1749141.0
12-04 09:41:14,33.478,15.565,50.174,0.0,0.0,0.783,0.0,4423680.0,0.0,41.0,3685707776.0,450703360.0,29238022144.0,244641792.0,5999631.0,1733744.0
12-04 09:41:15,32.622,16.823,49.872,0.085,0.0,0.598,16384.0,4444160.0,4.0,45.0,3685244928.0,450473984.0,29241929728.0,241426432.0,4202255.0,1852620.0
12-04 09:41:16,33.304,14.948,50.699,0.087,0.0,0.962,0.0,2224128.0,0.0,21.0,3685625856.0,450232320.0,29244317696.0,238899200.0,5814751.0,1646718.0
12-04 09:41:17,33.802,14.486,51.010,0.0,0.0,0.702,0.0,4464640.0,0.0,46.0,3687120896.0,449990656.0,29246513152.0,235450368.0,4190013.0,1833347.0
12-04 09:41:18,33.041,14.461,51.446,0.088,0.0,0.964,0.0,2248704.0,0.0,25.0,3686014976.0,449748992.0,29248638976.0,234672128.0,5788441.0,1633351.0
12-04 09:41:19,32.669,14.471,51.993,0.173,0.0,0.693,0.0,4431872.0,0.0,43.0,3688173568.0,449540096.0,29250572288.0,230789120.0,5684052.0,1296011.0
12-04 09:41:20,33.590,11.825,54.499,0.086,0.0,0.0,0.0,6672384.0,0.0,65.0,3687555072.0,449081344.0,29234266112.0,248172544.0,667654.0,339669.0
12-04 09:41:21,32.851,11.915,55.064,0.085,0.0,0.085,0.0,6549504.0,0.0,64.0,3691216896.0,448856064.0,29236363264.0,242638848.0,600776.0,335996.0
12-04 09:41:22,34.295,12.778,52.762,0.082,0.0,0.082,0.0,8712192.0,0.0,77.0,3693039616.0,448651264.0,29243998208.0,233385984.0,821090.0,554516.0
12-04 09:41:23,33.421,11.344,54.974,0.175,0.0,0.087,0.0,6545408.0,0.0,62.0,3693666304.0,448434176.0,29247668224.0,229306368.0,735044.0,354497.0
12-04 09:41:24,33.651,11.678,54.585,0.087,0.0,0.0,0.0,6578176.0,0.0,62.0,3698958336.0,448028672.0,29236908032.0,235180032.0,671160.0,360003.0
12-04 09:41:25,31.475,13.036,55.232,0.257,0.0,0.0,0.0,6561792.0,0.0,62.0,3698442240.0,447811584.0,29241663488.0,231157760.0,568304.0,308352.0
12-04 09:41:26,33.590,11.966,54.274,0.085,0.0,0.085,0.0,6582272.0,0.0,64.0,3698618368.0,447565824.0,29242314752.0,230576128.0,628552.0,314428.0
12-04 09:41:27,35.355,11.612,52.513,0.520,0.0,0.0,4096.0,42135552.0,1.0,143.0,3698630656.0,446857216.0,29228580864.0,245006336.0,461653.0,269835.0
12-04 09:41:28,11.616,3.199,83.418,1.768,0.0,0.0,4096.0,85184512.0,1.0,213.0,3698565120.0,446263296.0,29129084928.0,345161728.0,174962.0,120297.0
12-04 09:41:29,1.333,0.500,98.0,0.167,0.0,0.0,0.0,13221888.0,0.0,43.0,3699892224.0,446279680.0,29124497408.0,348405760.0,19917.0,34156.0
12-04 09:41:30,0.667,0.750,92.0,6.500,0.0,0.083,8192.0,248287232.0,2.0,461.0,3699757056.0,446291968.0,29124485120.0,348540928.0,21746.0,36987.0
12-04 09:41:31,0.583,0.667,90.833,7.833,0.0,0.083,8192.0,266338304.0,2.0,476.0,3699781632.0,446300160.0,29124513792.0,348479488.0,21384.0,37841.0
12-04 09:41:32,0.924,0.168,98.825,0.084,0.0,0.0,4096.0,80953344.0,1.0,134.0,3699879936.0,446300160.0,29124542464.0,348352512.0,67696.0,57529.0
12-04 09:41:33,6.868,0.670,92.295,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3704242176.0,446300160.0,29124546560.0,343986176.0,1263069.0,540920.0
12-04 09:41:34,28.801,12.162,57.686,0.084,0.0,1.267,0.0,94208.0,0.0,5.0,3712303104.0,446300160.0,29138309120.0,322162688.0,4606699.0,1950310.0
12-04 09:41:35,36.602,15.807,46.577,0.0,0.0,1.014,0.0,2183168.0,0.0,21.0,3715448832.0,446304256.0,29160173568.0,297148416.0,4901362.0,2096224.0
12-04 09:41:36,37.737,13.817,46.978,0.086,0.0,1.382,0.0,4210688.0,0.0,33.0,3720052736.0,446337024.0,29183885312.0,268800000.0,7281351.0,2281779.0
12-04 09:41:37,36.626,14.161,48.164,0.0,0.0,1.049,0.0,2273280.0,0.0,25.0,3720540160.0,446349312.0,29207384064.0,244801536.0,7174100.0,2237231.0
12-04 09:41:38,37.768,15.107,46.438,0.0,0.0,0.687,0.0,2338816.0,0.0,26.0,3730386944.0,446038016.0,29198172160.0,244477952.0,6943628.0,2117278.0
12-04 09:41:39,35.590,14.931,48.177,0.087,0.0,1.215,0.0,2273280.0,0.0,24.0,3732230144.0,445820928.0,29198614528.0,242409472.0,4942575.0,2109518.0
12-04 09:41:40,37.121,14.657,47.441,0.087,0.0,0.694,0.0,2281472.0,0.0,29.0,3736551424.0,445599744.0,29198217216.0,238706688.0,7001180.0,2152704.0
12-04 09:41:41,38.488,16.073,43.701,0.521,0.0,1.216,0.0,54792192.0,0.0,146.0,3742425088.0,444821504.0,29187837952.0,243990528.0,7198665.0,2251931.0
12-04 09:41:42,40.813,14.903,42.930,0.423,0.0,0.931,4096.0,27074560.0,1.0,116.0,3742126080.0,444588032.0,29132603392.0,299757568.0,7351712.0,2342132.0
12-04 09:41:43,36.278,14.751,47.856,0.0,0.0,1.115,36864.0,2150400.0,5.0,19.0,3742208000.0,444596224.0,29155766272.0,276504576.0,5122604.0,2097345.0
12-04 09:41:44,37.413,14.757,46.875,0.0,0.0,0.955,0.0,2158592.0,0.0,19.0,3745357824.0,444604416.0,29177843712.0,251269120.0,6714177.0,2128427.0
12-04 09:41:45,36.007,15.529,47.270,0.0,0.0,1.195,0.0,2310144.0,0.0,26.0,3748495360.0,444391424.0,29177470976.0,248717312.0,7025926.0,2173681.0
12-04 09:41:46,36.207,15.345,47.328,0.172,0.0,0.948,0.0,4382720.0,0.0,42.0,3748671488.0,444178432.0,29181489152.0,244736000.0,7475973.0,2396528.0
12-04 09:41:47,35.813,14.533,48.443,0.0,0.0,1.211,0.0,2293760.0,0.0,26.0,3751505920.0,443969536.0,29182398464.0,241201152.0,4912663.0,2114626.0
12-04 09:41:48,37.116,15.614,46.331,0.0,0.0,0.939,0.0,2211840.0,0.0,20.0,3737374720.0,443748352.0,29181763584.0,256188416.0,6883326.0,2094216.0
12-04 09:41:49,37.997,14.249,46.978,0.0,0.0,0.777,0.0,2297856.0,0.0,25.0,3745153024.0,443527168.0,29181558784.0,248836096.0,7008532.0,2174319.0
12-04 09:41:50,35.616,16.438,47.089,0.086,0.0,0.771,0.0,4263936.0,0.0,36.0,3743789056.0,443314176.0,29186060288.0,245911552.0,5096171.0,2228480.0
12-04 09:41:51,35.839,15.297,47.902,0.0,0.0,0.962,0.0,2437120.0,0.0,31.0,3753676800.0,443031552.0,29177188352.0,245178368.0,7355927.0,2326892.0
12-04 09:41:52,36.199,15.391,47.291,0.172,0.0,0.946,0.0,2289664.0,0.0,23.0,3755446272.0,442793984.0,29173624832.0,247209984.0,6962388.0,2155239.0
12-04 09:41:53,36.947,15.265,46.834,0.0,0.0,0.954,0.0,2244608.0,0.0,24.0,3760123904.0,442572800.0,29174063104.0,242315264.0,6970697.0,2138338.0
12-04 09:41:54,36.198,15.712,47.222,0.0,0.0,0.868,0.0,2252800.0,0.0,20.0,3760058368.0,442347520.0,29175975936.0,240693248.0,4983697.0,2156783.0
12-04 09:41:55,36.693,16.193,45.995,0.086,0.0,1.034,0.0,4415488.0,0.0,43.0,3762470912.0,442155008.0,29177479168.0,236969984.0,7502536.0,2430623.0
12-04 09:41:56,36.189,14.510,48.514,0.0,0.0,0.787,0.0,2228224.0,0.0,21.0,3764781056.0,441942016.0,29178843136.0,233508864.0,6993713.0,2155050.0
12-04 09:41:57,37.916,15.201,46.200,0.0,0.0,0.683,8192.0,2301952.0,2.0,25.0,3769475072.0,441724928.0,29179068416.0,228806656.0,6979603.0,2151860.0
12-04 09:41:58,36.379,15.969,46.968,0.085,0.0,0.598,0.0,2367488.0,0.0,28.0,3771838464.0,441278464.0,29158924288.0,247033856.0,6502967.0,2116299.0
12-04 09:41:59,37.126,15.911,46.022,0.086,0.0,0.855,0.0,4247552.0,0.0,33.0,3774869504.0,441073664.0,29160353792.0,242778112.0,5706203.0,2324428.0
12-04 09:42:00,36.003,15.762,47.373,0.0,0.0,0.861,0.0,2420736.0,0.0,31.0,3777974272.0,440848384.0,29158694912.0,241557504.0,7132621.0,2232018.0
12-04 09:42:01,36.778,14.448,47.986,0.0,0.0,0.788,0.0,2252800.0,0.0,20.0,3778924544.0,440639488.0,29159596032.0,239915008.0,6902627.0,2113752.0
12-04 09:42:02,36.955,15.569,46.707,0.086,0.0,0.684,0.0,2301952.0,0.0,25.0,3782033408.0,440438784.0,29159587840.0,237015040.0,4915453.0,2111609.0
12-04 09:42:03,37.880,15.117,46.134,0.087,0.0,0.782,0.0,4386816.0,0.0,40.0,3784466432.0,440233984.0,29162250240.0,232124416.0,7533899.0,2450023.0
12-04 09:42:04,36.932,15.853,46.015,0.0,0.0,1.200,0.0,2359296.0,0.0,28.0,3790131200.0,439808000.0,29142634496.0,246501376.0,6901346.0,2106485.0
12-04 09:42:05,36.833,14.802,47.590,0.0,0.0,0.775,0.0,2277376.0,0.0,24.0,3792183296.0,439590912.0,29142581248.0,244719616.0,6891484.0,2113147.0
12-04 09:42:06,36.902,14.621,47.607,0.087,0.0,0.783,0.0,2232320.0,0.0,20.0,3795435520.0,439377920.0,29143531520.0,240730112.0,4955139.0,2144944.0
12-04 09:42:07,24.418,12.425,52.200,9.922,0.0,1.035,8192.0,249376768.0,2.0,453.0,3800576000.0,439169024.0,29134741504.0,244588544.0,3370243.0,2379248.0
12-04 09:42:08,22.511,9.524,55.671,11.169,0.0,1.126,20480.0,267505664.0,5.0,491.0,3806318592.0,439070720.0,29137641472.0,236044288.0,3670100.0,2103464.0
12-04 09:42:09,26.672,10.892,55.403,6.175,0.0,0.858,4096.0,178491392.0,1.0,315.0,3804188672.0,438988800.0,29141491712.0,234405888.0,4848584.0,2081693.0
12-04 09:42:10,37.863,15.214,46.068,0.085,0.0,0.769,61440.0,2359296.0,5.0,27.0,3811946496.0,438571008.0,29120999424.0,247558144.0,8871779.0,2076667.0
12-04 09:42:11,36.980,15.098,47.074,0.0,0.0,0.848,0.0,4300800.0,0.0,38.0,3812093952.0,438345728.0,29121146880.0,247488512.0,9279455.0,2265289.0
12-04 09:42:12,36.687,16.132,46.314,0.0,0.0,0.867,0.0,2375680.0,0.0,27.0,3818082304.0,438128640.0,29121331200.0,241532928.0,9177794.0,2253079.0
12-04 09:42:13,37.500,14.510,47.203,0.0,0.0,0.787,0.0,2244608.0,0.0,24.0,3818901504.0,437911552.0,29121769472.0,240492544.0,6913019.0,2092398.0
12-04 09:42:14,37.910,15.285,45.941,0.086,0.0,0.777,0.0,2494464.0,0.0,49.0,3821514752.0,437698560.0,29122510848.0,237350912.0,6965132.0,2164202.0
12-04 09:42:15,35.764,15.799,47.483,0.087,0.0,0.868,0.0,4349952.0,0.0,39.0,3824517120.0,437501952.0,29125832704.0,231223296.0,7439267.0,2400427.0
12-04 09:42:16,36.919,15.404,46.644,0.0,0.0,1.033,0.0,2318336.0,0.0,26.0,3826548736.0,437301248.0,29125201920.0,230023168.0,7033859.0,2177066.0
12-04 09:42:17,36.761,15.253,47.215,0.086,0.0,0.686,0.0,2269184.0,0.0,25.0,3827650560.0,436854784.0,29114347520.0,240222208.0,4890832.0,2109103.0
12-04 09:42:18,37.835,13.766,47.446,0.0,0.0,0.952,0.0,2338816.0,0.0,23.0,3831349248.0,436641792.0,29105086464.0,245997568.0,6951230.0,2128717.0
12-04 09:42:19,36.627,16.184,46.337,0.085,0.0,0.767,0.0,4284416.0,0.0,34.0,3835756544.0,436420608.0,29107109888.0,239788032.0,7178223.0,2240190.0
12-04 09:42:20,36.253,15.091,47.615,0.0,0.0,1.041,0.0,2379776.0,0.0,33.0,3840258048.0,436224000.0,29107703808.0,234889216.0,7316348.0,2316574.0
12-04 09:42:21,37.553,15.483,46.193,0.0,0.0,0.770,0.0,2281472.0,0.0,22.0,3840720896.0,436035584.0,29108613120.0,233705472.0,4877545.0,2103008.0
12-04 09:42:22,37.275,14.739,46.872,0.171,0.0,0.943,0.0,3211264.0,0.0,43.0,3844644864.0,435863552.0,29110050816.0,228515840.0,7296034.0,2313338.0
12-04 09:42:23,38.376,14.615,45.897,0.0,0.0,1.111,0.0,2355200.0,0.0,26.0,3849744384.0,435441664.0,29088600064.0,245288960.0,6920988.0,2110876.0
12-04 09:42:24,35.022,15.371,48.472,0.0,0.0,1.135,0.0,2297856.0,0.0,22.0,3852111872.0,435232768.0,29088886784.0,242843648.0,5442507.0,2120245.0
12-04 09:42:25,35.714,15.244,47.909,0.087,0.0,1.045,0.0,4157440.0,0.0,33.0,3853742080.0,435019776.0,29092233216.0,238080000.0,6544639.0,2192166.0
12-04 09:42:26,37.842,14.726,46.575,0.0,0.0,0.856,0.0,2531328.0,0.0,35.0,3860627456.0,434835456.0,29091647488.0,231964672.0,7371410.0,2348162.0
12-04 09:42:27,37.858,15.346,46.206,0.0,0.0,0.590,0.0,2220032.0,0.0,23.0,3861426176.0,434651136.0,29093261312.0,229736448.0,6960682.0,2118586.0
12-04 09:42:28,36.515,15.061,47.198,0.088,0.0,1.138,0.0,2420736.0,0.0,29.0,3866640384.0,434245632.0,29070938112.0,247250944.0,6866753.0,2099327.0
12-04 09:42:29,35.720,15.703,47.455,0.0,0.0,1.122,0.0,2232320.0,0.0,21.0,3868770304.0,434040832.0,29071994880.0,244269056.0,5021364.0,2170476.0
12-04 09:42:30,37.799,15.188,45.990,0.085,0.0,0.939,4096.0,4485120.0,1.0,45.0,3870519296.0,433848320.0,29074448384.0,240259072.0,7519036.0,2437547.0
12-04 09:42:31,37.240,14.236,47.917,0.0,0.0,0.608,0.0,5750784.0,0.0,31.0,3871997952.0,433651712.0,29074214912.0,239210496.0,6965126.0,2143607.0
12-04 09:42:32,41.832,15.385,41.141,0.864,0.0,0.778,110592.0,69906432.0,5.0,168.0,3878117376.0,432799744.0,29057277952.0,250880000.0,6894673.0,2107561.0
12-04 09:42:33,37.609,16.143,44.764,0.698,0.0,0.785,0.0,66256896.0,0.0,172.0,3878969344.0,432398336.0,28960669696.0,347037696.0,3740751.0,1792904.0
12-04 09:42:34,33.418,17.424,48.485,0.084,0.0,0.589,4096.0,4386816.0,1.0,42.0,3876659200.0,432414720.0,28986691584.0,323309568.0,6403321.0,2044872.0
12-04 09:42:35,32.275,16.309,50.300,0.0,0.0,1.116,0.0,2154496.0,0.0,19.0,3877490688.0,432427008.0,29010051072.0,299106304.0,5848494.0,1762676.0
12-04 09:42:36,32.957,15.739,50.609,0.087,0.0,0.609,16384.0,2162688.0,4.0,19.0,3877134336.0,432427008.0,29033611264.0,275902464.0,5781198.0,1720120.0
12-04 09:42:37,32.989,16.279,50.043,0.0,0.0,0.689,4096.0,4349952.0,1.0,41.0,3880226816.0,432459776.0,29058297856.0,248090624.0,6127937.0,1905531.0
12-04 09:42:38,33.218,15.917,50.173,0.087,0.0,0.606,0.0,2318336.0,0.0,23.0,3881340928.0,432250880.0,29061267456.0,244215808.0,4025198.0,1800128.0
12-04 09:42:39,37.229,15.065,43.983,2.944,0.0,0.779,4096.0,164638720.0,1.0,311.0,3878006784.0,432164864.0,29072637952.0,236265472.0,7278561.0,2266410.0
12-04 09:42:40,26.019,11.101,53.079,8.846,0.0,0.954,8192.0,268455936.0,2.0,477.0,3831906304.0,432074752.0,29075582976.0,279511040.0,6274522.0,2424610.0
12-04 09:42:41,25.236,11.245,54.764,7.639,0.0,1.116,4096.0,214863872.0,1.0,413.0,3791835136.0,432087040.0,29090160640.0,304992256.0,8577248.0,2269188.0
12-04 09:42:42,39.420,14.505,45.051,0.085,0.0,0.939,4096.0,2158592.0,1.0,21.0,3718193152.0,432123904.0,29112418304.0,356339712.0,5067003.0,2151321.0
12-04 09:42:43,39.811,14.015,45.228,0.0,0.0,0.946,0.0,2162688.0,0.0,19.0,3721441280.0,432128000.0,29134045184.0,331460608.0,7333775.0,2303925.0
12-04 09:42:44,37.608,15.425,46.187,0.0,0.0,0.780,0.0,4087808.0,0.0,26.0,3722674176.0,432140288.0,29158174720.0,306085888.0,7400855.0,2333207.0
12-04 09:42:45,36.617,15.432,46.818,0.0,0.0,1.133,0.0,2396160.0,0.0,31.0,3725631488.0,432173056.0,29179817984.0,281452544.0,5678952.0,2497976.0
12-04 09:42:46,38.058,14.436,46.544,0.087,0.0,0.875,0.0,2412544.0,0.0,45.0,3727831040.0,432205824.0,29201776640.0,257261568.0,7351536.0,2312077.0
12-04 09:42:47,37.414,15.431,46.207,0.0,0.0,0.948,0.0,2158592.0,0.0,19.0,3730354176.0,432226304.0,29224271872.0,232222720.0,7267228.0,2263335.0
12-04 09:42:48,36.652,15.708,46.695,0.086,0.0,0.858,0.0,2277376.0,0.0,26.0,3734667264.0,432025600.0,29224022016.0,228360192.0,7311399.0,2299887.0
12-04 09:42:49,38.261,14.0,46.870,0.0,0.0,0.870,0.0,2359296.0,0.0,29.0,3738509312.0,431603712.0,29204029440.0,244932608.0,5297849.0,2279243.0
12-04 09:42:50,39.112,14.859,45.004,0.085,0.0,0.939,0.0,2306048.0,0.0,24.0,3741163520.0,431394816.0,29203726336.0,242790400.0,7345080.0,2310582.0
12-04 09:42:51,38.194,14.670,46.007,0.087,0.0,1.042,0.0,4354048.0,0.0,40.0,3744407552.0,431206400.0,29206458368.0,237002752.0,7756809.0,2541437.0
12-04 09:42:52,38.676,14.634,45.819,0.0,0.0,0.871,0.0,2330624.0,0.0,27.0,3745144832.0,431005696.0,29207691264.0,235233280.0,5209630.0,2241939.0
12-04 09:42:53,38.021,13.976,46.962,0.087,0.0,0.955,0.0,2252800.0,0.0,23.0,3754356736.0,430686208.0,29195550720.0,238481408.0,7368215.0,2319980.0
12-04 09:42:54,38.918,15.636,44.845,0.0,0.0,0.601,0.0,2338816.0,0.0,26.0,3758288896.0,430493696.0,29195780096.0,234512384.0,7147684.0,2203408.0
12-04 09:42:55,38.062,14.361,46.608,0.088,0.0,0.881,0.0,2215936.0,0.0,27.0,3761840128.0,430243840.0,29190926336.0,236064768.0,7368994.0,2336113.0
12-04 09:42:56,38.718,13.521,46.708,0.088,0.0,0.966,0.0,4579328.0,0.0,49.0,3771027456.0,429850624.0,29171851264.0,246345728.0,7799108.0,2550893.0
12-04 09:42:57,38.343,16.311,44.748,0.085,0.0,0.512,69632.0,11956224.0,3.0,43.0,3774447616.0,429666304.0,29179043840.0,235917312.0,5226496.0,2244668.0
12-04 09:42:58,40.696,15.739,42.435,0.522,0.0,0.609,282624.0,47005696.0,23.0,123.0,3779317760.0,429178880.0,29131386880.0,279191552.0,7321879.0,2302689.0
12-04 09:42:59,38.754,14.273,45.761,0.087,0.0,1.125,0.0,2154496.0,0.0,20.0,3784130560.0,429191168.0,29152731136.0,253022208.0,7335532.0,2307083.0
12-04 09:43:00,38.320,13.998,46.632,0.0,0.0,1.050,0.0,2281472.0,0.0,27.0,3788091392.0,428982272.0,29153873920.0,248127488.0,7261461.0,2278471.0
12-04 09:43:01,37.791,15.272,46.419,0.0,0.0,0.518,0.0,2244608.0,0.0,22.0,3791073280.0,428773376.0,29153992704.0,245235712.0,5240349.0,2255339.0
12-04 09:43:02,37.702,15.404,45.532,0.085,0.0,1.277,0.0,4304896.0,0.0,37.0,3794403328.0,428605440.0,29156888576.0,239177728.0,7475857.0,2367378.0
12-04 09:43:03,38.502,14.460,45.906,0.0,0.0,1.132,0.0,2347008.0,0.0,27.0,3799859200.0,428417024.0,29156904960.0,233893888.0,7708977.0,2508957.0
12-04 09:43:04,37.793,14.335,46.916,0.174,0.0,0.782,0.0,2306048.0,0.0,28.0,3801403392.0,428224512.0,29157507072.0,231940096.0,5233685.0,2247325.0
12-04 09:43:05,38.197,15.193,45.751,0.0,0.0,0.858,69632.0,2265088.0,5.0,23.0,3804221440.0,428023808.0,29157126144.0,229703680.0,7283062.0,2282943.0
12-04 09:43:06,36.920,15.136,46.982,0.0,0.0,0.962,0.0,2404352.0,0.0,28.0,3809513472.0,427577344.0,29134626816.0,247357440.0,7353783.0,2304271.0
12-04 09:43:07,40.769,15.470,42.564,0.342,0.0,0.855,0.0,37425152.0,0.0,104.0,3816443904.0,427053056.0,29129428992.0,246149120.0,7246463.0,2268568.0
12-04 09:43:08,40.823,15.437,42.281,0.429,0.0,1.029,4096.0,44322816.0,1.0,123.0,3819077632.0,426692608.0,29070635008.0,302669824.0,5305979.0,2297160.0
12-04 09:43:09,37.315,15.606,45.946,0.0,0.0,1.133,0.0,4427776.0,0.0,41.0,3820990464.0,426721280.0,29094768640.0,276594688.0,7853610.0,2588567.0
12-04 09:43:10,38.522,14.435,46.174,0.174,0.0,0.696,90112.0,2183168.0,4.0,22.0,3826216960.0,426741760.0,29116948480.0,249167872.0,7267869.0,2273904.0
12-04 09:43:11,26.627,11.496,55.875,5.156,0.0,0.845,4096.0,121810944.0,1.0,232.0,3829284864.0,426758144.0,29132636160.0,230395904.0,6946056.0,2071852.0
12-04 09:43:12,10.961,2.192,73.272,13.406,0.0,0.169,20480.0,269684736.0,5.0,491.0,3834671104.0,426561536.0,29114089472.0,243752960.0,2114364.0,1681979.0
12-04 09:43:13,15.959,4.839,70.458,8.574,0.0,0.170,4096.0,212090880.0,1.0,366.0,3838459904.0,426565632.0,29120610304.0,233439232.0,2974730.0,1766494.0
12-04 09:43:14,38.699,15.325,45.034,0.0,0.0,0.942,0.0,2240512.0,0.0,21.0,3852836864.0,426127360.0,29096030208.0,244080640.0,5068705.0,2176640.0
12-04 09:43:15,34.858,16.652,47.282,0.0,0.0,1.208,0.0,151552.0,0.0,8.0,3862110208.0,425975808.0,29097594880.0,233394176.0,10030962.0,2655184.0
12-04 09:43:16,36.145,16.867,45.697,0.086,0.0,1.205,0.0,2183168.0,0.0,23.0,3865497600.0,425779200.0,29097050112.0,230748160.0,7520395.0,2377906.0
12-04 09:43:17,38.298,15.574,45.277,0.085,0.0,0.766,0.0,2256896.0,0.0,20.0,3872362496.0,425361408.0,29075554304.0,245796864.0,9912347.0,2608031.0
12-04 09:43:18,36.395,14.558,48.267,0.0,0.0,0.780,0.0,577536.0,0.0,41.0,3877625856.0,425160704.0,29073588224.0,242700288.0,7664687.0,2458245.0
12-04 09:43:19,37.793,15.291,45.699,0.0,0.0,1.216,0.0,2281472.0,0.0,25.0,3882438656.0,424980480.0,29075050496.0,236605440.0,7541215.0,2403269.0
12-04 09:43:20,36.498,15.854,46.690,0.0,0.0,0.958,0.0,2252800.0,0.0,21.0,3888189440.0,424796160.0,29074726912.0,231362560.0,7362829.0,2321616.0
12-04 09:43:21,37.958,14.921,45.899,0.175,0.0,1.047,0.0,2285568.0,0.0,27.0,3894132736.0,424558592.0,29069537280.0,230846464.0,7368301.0,2318556.0
12-04 09:43:22,37.284,15.484,46.107,0.0,0.0,1.125,0.0,4399104.0,0.0,40.0,3899899904.0,424173568.0,29050093568.0,244908032.0,7594845.0,2437322.0
12-04 09:43:23,37.729,14.934,46.638,0.0,0.0,0.699,0.0,2371584.0,0.0,31.0,3905871872.0,423923712.0,29044600832.0,244678656.0,7681701.0,2500545.0
12-04 09:43:24,38.278,15.260,45.695,0.0,0.0,0.767,0.0,2293760.0,0.0,27.0,3909283840.0,423718912.0,29042556928.0,243515392.0,5274547.0,2283814.0
12-04 09:43:25,38.581,14.360,45.848,0.0,0.0,1.211,0.0,2289664.0,0.0,22.0,3913273344.0,423538688.0,29042642944.0,239620096.0,7248619.0,2259687.0
12-04 09:43:26,36.466,14.828,47.500,0.086,0.0,1.121,0.0,2228224.0,0.0,23.0,3916668928.0,423350272.0,29041135616.0,237920256.0,7225259.0,2237165.0
12-04 09:43:27,38.368,14.931,45.920,0.087,0.0,0.694,0.0,2281472.0,0.0,24.0,3917094912.0,423149568.0,29042307072.0,236523520.0,5280265.0,2278084.0
12-04 09:43:28,38.194,14.931,45.833,0.087,0.0,0.955,0.0,4268032.0,0.0,37.0,3917746176.0,422973440.0,29044981760.0,233373696.0,7523170.0,2414567.0
12-04 09:43:29,38.309,15.272,45.470,0.0,0.0,0.949,0.0,2449408.0,0.0,31.0,3928387584.0,422600704.0,29023064064.0,245022720.0,7693282.0,2505420.0
12-04 09:43:30,39.983,13.443,45.447,0.0,0.0,1.127,0.0,2318336.0,0.0,26.0,3931828224.0,422400000.0,29020483584.0,244363264.0,7230745.0,2248384.0
12-04 09:43:31,36.976,14.685,47.465,0.087,0.0,0.787,0.0,2187264.0,0.0,22.0,3935719424.0,422203392.0,29019369472.0,241782784.0,5355091.0,2312423.0
12-04 09:43:32,38.634,15.125,45.203,0.0,0.0,1.037,0.0,2285568.0,0.0,21.0,3939598336.0,421994496.0,29020532736.0,236949504.0,7151813.0,2213217.0
12-04 09:43:33,38.246,14.474,46.491,0.088,0.0,0.702,0.0,2199552.0,0.0,24.0,3944222720.0,421793792.0,29020139520.0,232919040.0,7344346.0,2298111.0
12-04 09:43:34,37.011,11.990,50.652,0.087,0.0,0.261,0.0,6643712.0,0.0,62.0,3949285376.0,421408768.0,29003350016.0,245030912.0,4438220.0,1115864.0
12-04 09:43:35,37.709,11.630,50.485,0.088,0.0,0.088,0.0,12320768.0,0.0,79.0,3957039104.0,421261312.0,29008379904.0,232394752.0,1970458.0,866041.0
12-04 09:43:36,41.426,12.054,44.992,1.273,0.0,0.255,8192.0,81764352.0,2.0,204.0,3960688640.0,420429824.0,28994961408.0,242995200.0,2396553.0,770397.0
12-04 09:43:37,40.846,11.485,46.978,0.604,0.0,0.086,0.0,40357888.0,0.0,136.0,3964932096.0,420089856.0,28892508160.0,341544960.0,1943988.0,848646.0
12-04 09:43:38,37.250,11.053,51.523,0.087,0.0,0.087,0.0,6520832.0,0.0,63.0,3970121728.0,420159488.0,28917215232.0,311578624.0,1684055.0,753351.0
12-04 09:43:39,33.870,12.024,53.683,0.423,0.0,0.0,0.0,6516736.0,0.0,61.0,3969658880.0,420233216.0,28944777216.0,284405760.0,501626.0,451646.0
12-04 09:43:40,33.102,11.468,55.343,0.0,0.0,0.087,0.0,6496256.0,0.0,60.0,3971006464.0,420261888.0,28971335680.0,256471040.0,495253.0,332003.0
12-04 09:43:41,32.790,11.416,55.536,0.172,0.0,0.086,0.0,8732672.0,0.0,76.0,3971678208.0,420106240.0,28978962432.0,248328192.0,641590.0,409413.0
12-04 09:43:42,32.100,12.823,54.991,0.086,0.0,0.0,0.0,6516736.0,0.0,61.0,3971825664.0,419926016.0,28983885824.0,243437568.0,497198.0,335503.0
12-04 09:43:43,19.407,7.288,67.627,5.593,0.0,0.085,8192.0,129908736.0,2.0,239.0,3972014080.0,419950592.0,28998434816.0,228675584.0,203955.0,180136.0
12-04 09:43:44,2.099,0.672,81.276,15.953,0.0,0.0,8192.0,270675968.0,2.0,479.0,3974533120.0,419753984.0,28977958912.0,246829056.0,460642.0,250549.0
12-04 09:43:45,15.312,4.106,71.771,8.725,0.0,0.086,4096.0,197611520.0,1.0,344.0,3947974656.0,419717120.0,28978569216.0,272814080.0,1945624.0,799944.0
12-04 09:43:46,39.341,10.919,49.740,0.0,0.0,0.0,0.0,6463488.0,0.0,61.0,3882229760.0,419741696.0,29003780096.0,313323520.0,2256416.0,960478.0
12-04 09:43:47,38.961,11.255,49.351,0.173,0.0,0.260,0.0,6467584.0,0.0,60.0,3783782400.0,419774464.0,29027938304.0,387579904.0,2259256.0,974347.0
12-04 09:43:48,38.363,11.594,49.616,0.171,0.0,0.256,4096.0,7176192.0,1.0,71.0,3736190976.0,419831808.0,29054373888.0,408678400.0,2169390.0,928107.0
12-04 09:43:49,38.394,11.693,49.825,0.087,0.0,0.0,0.0,4440064.0,0.0,44.0,3746369536.0,419848192.0,29077495808.0,375361536.0,2261328.0,983407.0
12-04 09:43:50,38.534,11.379,49.828,0.086,0.0,0.172,0.0,6709248.0,0.0,84.0,3751804928.0,419868672.0,29102419968.0,344981504.0,2253525.0,978005.0
12-04 09:43:51,38.058,11.512,50.172,0.172,0.0,0.086,0.0,6492160.0,0.0,59.0,3754606592.0,419917824.0,29127401472.0,317149184.0,2254113.0,981146.0
12-04 09:43:52,37.685,12.010,50.131,0.087,0.0,0.087,0.0,6524928.0,0.0,61.0,3759493120.0,419938304.0,29151756288.0,287887360.0,2248036.0,978576.0
12-04 09:43:53,36.828,11.525,51.386,0.087,0.0,0.173,0.0,6492160.0,0.0,57.0,3761999872.0,419958784.0,29176074240.0,261042176.0,2251877.0,978129.0
12-04 09:43:54,38.435,11.522,49.785,0.086,0.0,0.172,0.0,6336512.0,0.0,48.0,3766620160.0,419966976.0,29202522112.0,229965824.0,2105106.0,901135.0
12-04 09:43:55,40.660,10.513,48.740,0.087,0.0,0.0,0.0,4628480.0,0.0,51.0,3772334080.0,419598336.0,29183463424.0,243679232.0,2257601.0,977722.0
12-04 09:43:56,38.846,11.026,49.873,0.085,0.0,0.170,0.0,6549504.0,0.0,60.0,3778088960.0,419401728.0,29186777088.0,234807296.0,2255456.0,981556.0
12-04 09:43:57,38.012,12.031,49.520,0.262,0.0,0.174,0.0,6582272.0,0.0,60.0,3783372800.0,419213312.0,29188108288.0,228380672.0,2261207.0,981669.0
12-04 09:43:58,39.227,10.386,50.043,0.086,0.0,0.258,0.0,6668288.0,0.0,63.0,3789058048.0,418828288.0,29169262592.0,241926144.0,2261641.0,982604.0
12-04 09:43:59,39.816,11.567,48.365,0.084,0.0,0.168,0.0,6537216.0,0.0,61.0,3793010688.0,418664448.0,29173260288.0,234139648.0,2249409.0,982013.0
12-04 09:44:00,39.077,10.270,50.305,0.174,0.0,0.174,0.0,6668288.0,0.0,65.0,3799732224.0,418242560.0,29152509952.0,248590336.0,2222861.0,967983.0
12-04 09:44:01,38.774,11.831,49.309,0.0,0.0,0.086,0.0,4448256.0,0.0,43.0,3807645696.0,418058240.0,29154115584.0,239255552.0,2130592.0,921542.0
12-04 09:44:02,29.700,6.953,59.914,3.262,0.0,0.172,4096.0,92553216.0,1.0,230.0,3821699072.0,417124352.0,29142786048.0,237465600.0,2155514.0,922087.0
12-04 09:44:03,14.130,1.923,80.602,3.177,0.0,0.167,28672.0,101584896.0,5.0,209.0,3825815552.0,416677888.0,29111537664.0,265043968.0,1819022.0,752156.0
12-04 09:44:04,7.912,0.758,90.993,0.168,0.0,0.168,0.0,9805824.0,0.0,36.0,3833081856.0,416690176.0,29005017088.0,364285952.0,1825417.0,752666.0
12-04 09:44:05,5.912,0.422,93.666,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3836661760.0,416690176.0,29004980224.0,360742912.0,1833747.0,763566.0
12-04 09:44:06,6.957,0.587,92.205,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3840139264.0,416690176.0,29004980224.0,357265408.0,1811153.0,749453.0
12-04 09:44:07,6.414,0.422,93.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3842764800.0,416690176.0,29004984320.0,354635776.0,1832061.0,754927.0
12-04 09:44:08,24.153,8.949,66.290,0.0,0.0,0.608,0.0,0.0,0.0,0.0,3852382208.0,416690176.0,29015130112.0,334872576.0,5161769.0,2112481.0
12-04 09:44:09,38.368,15.278,45.312,0.087,0.0,0.955,0.0,2236416.0,0.0,23.0,3861880832.0,416698368.0,29036904448.0,303591424.0,5533572.0,2432987.0
12-04 09:44:10,40.086,14.397,44.569,0.0,0.0,0.948,0.0,2224128.0,0.0,24.0,3873431552.0,416706560.0,29058490368.0,270446592.0,7671659.0,2493924.0
12-04 09:44:11,38.038,15.232,45.783,0.0,0.0,0.947,0.0,2158592.0,0.0,19.0,3876917248.0,416722944.0,29080956928.0,244477952.0,5786811.0,2500444.0
12-04 09:44:12,39.831,14.346,44.641,0.084,0.0,1.097,0.0,2240512.0,0.0,22.0,3885981696.0,416448512.0,29071998976.0,244645888.0,7658829.0,2584064.0
12-04 09:44:13,38.223,15.358,45.298,0.086,0.0,1.035,0.0,2211840.0,0.0,22.0,3895111680.0,416329728.0,29077651456.0,229982208.0,7698341.0,2504107.0
12-04 09:44:14,37.919,15.477,45.572,0.0,0.0,1.032,0.0,2330624.0,0.0,25.0,3899543552.0,416063488.0,29070061568.0,233406464.0,7772564.0,2554575.0
12-04 09:44:15,39.779,15.098,44.190,0.085,0.0,0.848,0.0,2375680.0,0.0,30.0,3907268608.0,415662080.0,29048258560.0,247885824.0,7753659.0,2554240.0
12-04 09:44:16,39.062,14.757,45.399,0.0,0.0,0.781,0.0,2269184.0,0.0,25.0,3913105408.0,415461376.0,29049012224.0,241496064.0,7783499.0,2566353.0
12-04 09:44:17,38.501,15.417,45.230,0.0,0.0,0.852,0.0,2220032.0,0.0,20.0,3919273984.0,415252480.0,29048700928.0,235847680.0,7816188.0,2579296.0
12-04 09:44:18,38.535,14.560,46.207,0.087,0.0,0.610,0.0,2269184.0,0.0,22.0,3912785920.0,415051776.0,29048868864.0,242368512.0,5548767.0,2421061.0
12-04 09:44:19,38.874,14.600,45.383,0.0,0.0,1.143,0.0,2244608.0,0.0,22.0,3918548992.0,414855168.0,29049118720.0,236552192.0,7930661.0,2645602.0
12-04 09:44:20,36.747,15.232,44.148,2.496,0.0,1.377,8192.0,143482880.0,2.0,267.0,3923169280.0,414666752.0,29049278464.0,231960576.0,7739318.0,2548161.0
12-04 09:44:21,30.756,15.378,44.588,7.990,0.0,1.289,8192.0,271089664.0,2.0,430.0,3929333760.0,414203904.0,29020200960.0,255336448.0,7160342.0,2863321.0
12-04 09:44:22,31.521,12.659,49.958,5.098,0.0,0.765,4096.0,178700288.0,1.0,317.0,3934453760.0,414224384.0,29036535808.0,233861120.0,4739934.0,2472381.0
12-04 09:44:23,37.576,15.065,46.147,0.0,0.0,1.212,0.0,2215936.0,0.0,21.0,3940134912.0,413814784.0,29016788992.0,248336384.0,5103917.0,2388116.0
12-04 09:44:24,39.229,14.186,45.622,0.0,0.0,0.963,0.0,2252800.0,0.0,21.0,3949899776.0,413605888.0,29016010752.0,239558656.0,11749491.0,2533244.0
12-04 09:44:25,38.388,15.425,45.061,0.087,0.0,1.040,0.0,2236416.0,0.0,23.0,3954044928.0,413405184.0,29016207360.0,235417600.0,7797502.0,2577625.0
12-04 09:44:26,39.227,14.421,45.236,0.0,0.0,1.116,0.0,2260992.0,0.0,22.0,3957227520.0,413208576.0,29016195072.0,232443904.0,9771169.0,2544035.0
12-04 09:44:27,38.729,14.883,45.518,0.0,0.0,0.870,0.0,2334720.0,0.0,28.0,3963584512.0,412794880.0,28994695168.0,248000512.0,7732848.0,2540055.0
12-04 09:44:28,38.350,15.561,44.898,0.0,0.0,1.190,0.0,2215936.0,0.0,21.0,3966926848.0,412585984.0,28994408448.0,245153792.0,5667221.0,2516840.0
12-04 09:44:29,38.729,14.186,45.692,0.174,0.0,1.218,0.0,2269184.0,0.0,23.0,3971227648.0,412381184.0,28994174976.0,241291264.0,7797270.0,2569205.0
12-04 09:44:30,39.629,13.945,45.455,0.0,0.0,0.971,0.0,2220032.0,0.0,22.0,3981791232.0,412160000.0,28991111168.0,234012672.0,7735539.0,2539062.0
12-04 09:44:31,38.946,14.249,45.855,0.0,0.0,0.950,0.0,2273280.0,0.0,24.0,3983106048.0,411955200.0,28991270912.0,232742912.0,7887952.0,2629829.0
12-04 09:44:32,38.673,14.425,45.929,0.088,0.0,0.885,0.0,2338816.0,0.0,25.0,3992403968.0,411561984.0,28969508864.0,245600256.0,7757932.0,2565901.0
12-04 09:44:33,38.408,14.792,45.675,0.087,0.0,1.038,0.0,2240512.0,0.0,24.0,4001292288.0,411369472.0,28969263104.0,237150208.0,7918184.0,2648664.0
12-04 09:44:34,36.920,15.573,46.019,0.0,0.0,1.487,0.0,1937408.0,0.0,23.0,4002865152.0,411181056.0,28968558592.0,236470272.0,7586228.0,2467205.0
12-04 09:44:35,39.825,14.386,44.912,0.0,0.0,0.877,0.0,4354048.0,0.0,37.0,4009840640.0,410820608.0,28950192128.0,248221696.0,5724416.0,2558634.0
12-04 09:44:36,39.081,13.951,45.927,0.0,0.0,1.040,0.0,2248704.0,0.0,21.0,4014063616.0,410640384.0,28949057536.0,245313536.0,7828115.0,2593696.0
12-04 09:44:37,39.190,15.332,44.789,0.0,0.0,0.689,0.0,2256896.0,0.0,21.0,4017274880.0,410427392.0,28946362368.0,245010432.0,7745315.0,2545272.0
12-04 09:44:38,38.662,14.596,45.873,0.174,0.0,0.695,0.0,2273280.0,0.0,23.0,4026347520.0,410193920.0,28940886016.0,241647616.0,7840919.0,2613792.0
12-04 09:44:39,39.149,14.497,45.399,0.0,0.0,0.955,0.0,2125824.0,0.0,15.0,4033085440.0,409997312.0,28939227136.0,236765184.0,7771888.0,2590916.0
12-04 09:44:40,37.368,15.175,46.754,0.0,0.0,0.702,0.0,2367488.0,0.0,31.0,4038893568.0,409804800.0,28939530240.0,230846464.0,7769074.0,2570387.0
12-04 09:44:41,40.444,14.761,43.942,0.0,0.0,0.853,0.0,2347008.0,0.0,26.0,4046086144.0,409423872.0,28917362688.0,246202368.0,7810936.0,2598785.0
12-04 09:44:42,37.925,15.344,45.597,0.087,0.0,1.046,0.0,2252800.0,0.0,21.0,4050149376.0,409227264.0,28918325248.0,241373184.0,6650666.0,2519858.0
12-04 09:44:43,39.797,15.326,44.115,0.0,0.0,0.762,0.0,2195456.0,0.0,21.0,4059095040.0,409030656.0,28917313536.0,233635840.0,6847487.0,2592722.0
12-04 09:44:44,37.822,15.352,45.626,0.086,0.0,1.115,0.0,2301952.0,0.0,24.0,4062531584.0,408854528.0,28918505472.0,229183488.0,7528748.0,2516174.0
12-04 09:44:45,33.046,15.577,50.344,0.0,0.0,1.033,0.0,2322432.0,0.0,29.0,4061032448.0,408702976.0,28920492032.0,228847616.0,6547588.0,2341616.0
12-04 09:44:46,32.230,16.028,50.697,0.0,0.0,1.045,0.0,2326528.0,0.0,25.0,4063002624.0,408313856.0,28900851712.0,246906880.0,5926629.0,1876798.0
12-04 09:44:47,32.818,16.495,49.656,0.0,0.0,1.031,0.0,2252800.0,0.0,21.0,4064026624.0,408117248.0,28902633472.0,244297728.0,5969433.0,1934300.0
12-04 09:44:48,32.080,17.045,50.0,0.087,0.0,0.787,0.0,2273280.0,0.0,26.0,4062777344.0,407924736.0,28904869888.0,243503104.0,6088060.0,1968700.0
12-04 09:44:49,32.787,15.962,50.216,0.086,0.0,0.949,0.0,4403200.0,0.0,41.0,4063375360.0,407748608.0,28908224512.0,239726592.0,6379229.0,2141330.0
12-04 09:44:50,34.035,14.561,50.526,0.0,0.0,0.877,0.0,2273280.0,0.0,25.0,4063600640.0,407564288.0,28910497792.0,237412352.0,6220326.0,1989875.0
12-04 09:44:51,39.494,14.211,45.248,0.0,0.0,1.046,0.0,2248704.0,0.0,23.0,4001800192.0,407379968.0,28909469696.0,300425216.0,7958627.0,2630216.0
12-04 09:44:52,35.540,15.505,42.683,4.878,0.0,1.394,8192.0,175493120.0,2.0,306.0,3943071744.0,407392256.0,28930097152.0,338513920.0,7292730.0,2874857.0
12-04 09:44:53,26.981,11.046,52.361,8.853,0.0,0.759,8192.0,271888384.0,2.0,449.0,3800768512.0,407400448.0,28941709312.0,469196800.0,3793538.0,2508239.0
12-04 09:44:54,32.437,12.402,48.829,5.117,0.0,1.214,4096.0,181256192.0,1.0,362.0,3753459712.0,407412736.0,28957147136.0,501055488.0,13194365.0,2677226.0
12-04 09:44:55,40.245,14.086,44.444,0.087,0.0,1.137,0.0,2158592.0,0.0,19.0,3768385536.0,407425024.0,28978278400.0,464986112.0,5850354.0,2562504.0
12-04 09:44:56,39.773,13.899,45.192,0.087,0.0,1.049,0.0,2170880.0,0.0,21.0,3774484480.0,407445504.0,28999458816.0,437686272.0,7941518.0,2618646.0
12-04 09:44:57,39.451,15.094,44.425,0.0,0.0,1.029,0.0,2162688.0,0.0,19.0,3778576384.0,407470080.0,29021581312.0,411447296.0,8070656.0,2654040.0
12-04 09:44:58,41.394,14.458,43.201,0.0,0.0,0.947,0.0,2158592.0,0.0,20.0,3785388032.0,407498752.0,29043347456.0,382840832.0,8070651.0,2691853.0
12-04 09:44:59,39.760,14.396,44.387,0.086,0.0,1.371,0.0,2174976.0,0.0,20.0,3791036416.0,407531520.0,29065023488.0,355483648.0,8080698.0,2680929.0
12-04 09:45:00,39.153,14.866,44.857,0.0,0.0,1.124,0.0,2162688.0,0.0,19.0,3798167552.0,407556096.0,29086441472.0,326909952.0,6050917.0,2676734.0
12-04 09:45:01,40.725,14.754,43.572,0.173,0.0,0.777,0.0,2179072.0,0.0,21.0,3808698368.0,407584768.0,29106757632.0,296034304.0,7940502.0,2599896.0
12-04 09:45:02,40.086,14.850,44.292,0.0,0.0,0.773,0.0,2195456.0,0.0,19.0,3813081088.0,407588864.0,29128876032.0,269529088.0,8201081.0,2736957.0
12-04 09:45:03,39.701,14.437,44.630,0.0,0.0,1.232,0.0,2158592.0,0.0,19.0,3822424064.0,407601152.0,29150552064.0,238497792.0,8061624.0,2679898.0
12-04 09:45:04,39.685,13.724,45.629,0.087,0.0,0.874,0.0,2215936.0,0.0,21.0,3825975296.0,407433216.0,29149757440.0,235909120.0,8180859.0,2755474.0
12-04 09:45:05,40.609,13.652,44.870,0.0,0.0,0.870,0.0,2277376.0,0.0,22.0,3830546432.0,407248896.0,29150523392.0,230756352.0,8038578.0,2632619.0
12-04 09:45:06,39.248,14.860,44.580,0.087,0.0,1.224,0.0,2326528.0,0.0,28.0,3839184896.0,406888448.0,29129228288.0,243773440.0,8134258.0,2730991.0
12-04 09:45:07,40.155,14.961,43.680,0.0,0.0,1.204,0.0,2252800.0,0.0,23.0,3843387392.0,406704128.0,29128945664.0,240037888.0,7783389.0,2772063.0
12-04 09:45:08,41.508,13.518,43.934,0.087,0.0,0.953,0.0,2252800.0,0.0,22.0,3850235904.0,406523904.0,29129478144.0,232837120.0,6544576.0,2721049.0
12-04 09:45:09,40.515,14.764,43.777,0.0,0.0,0.944,0.0,2314240.0,0.0,23.0,3856658432.0,406171648.0,29112967168.0,243277824.0,8037343.0,2643457.0
12-04 09:45:10,41.582,14.286,43.282,0.0,0.0,0.850,0.0,2244608.0,0.0,22.0,3865935872.0,405970944.0,29104222208.0,242946048.0,8059526.0,2690621.0
12-04 09:45:11,41.207,13.621,44.310,0.0,0.0,0.862,0.0,2256896.0,0.0,21.0,3872030720.0,405794816.0,29104291840.0,236957696.0,8134665.0,2722206.0
12-04 09:45:12,40.273,15.102,43.259,0.171,0.0,1.195,0.0,2326528.0,0.0,25.0,3882606592.0,405422080.0,29082968064.0,248078336.0,8171151.0,2736969.0
12-04 09:45:13,40.555,13.258,44.974,0.0,0.0,1.213,0.0,2228224.0,0.0,21.0,3888713728.0,405229568.0,29078646784.0,246484992.0,8048534.0,2662687.0
12-04 09:45:14,40.263,13.246,45.175,0.0,0.0,1.316,0.0,2269184.0,0.0,22.0,3895918592.0,405057536.0,29079744512.0,238354432.0,6062315.0,2686819.0
12-04 09:45:15,41.288,13.820,44.120,0.0,0.0,0.773,0.0,2236416.0,0.0,27.0,3903922176.0,404885504.0,29079068672.0,231198720.0,8116441.0,2711846.0
12-04 09:45:16,40.795,13.915,44.080,0.0,0.0,1.210,0.0,2330624.0,0.0,24.0,3913961472.0,404520960.0,29057687552.0,242905088.0,8142328.0,2726664.0
12-04 09:45:17,40.396,14.126,44.358,0.0,0.0,1.120,0.0,2248704.0,0.0,24.0,3919261696.0,404328448.0,29054156800.0,241328128.0,7948896.0,2629021.0
12-04 09:45:18,39.843,13.688,45.248,0.174,0.0,1.046,0.0,2277376.0,0.0,25.0,3922661376.0,404140032.0,29051338752.0,240934912.0,8142087.0,2712601.0
12-04 09:45:19,40.779,14.805,43.290,0.173,0.0,0.952,0.0,5779456.0,0.0,31.0,3930365952.0,403959808.0,29049573376.0,235175936.0,8086616.0,2698643.0
12-04 09:45:20,44.038,14.795,39.600,0.696,0.0,0.870,4096.0,64671744.0,1.0,154.0,3932876800.0,403361792.0,29053136896.0,229699584.0,7823710.0,2545085.0
12-04 09:45:21,44.666,14.224,39.289,0.607,0.0,1.214,4096.0,60129280.0,1.0,160.0,3947905024.0,402866176.0,28933095424.0,335208448.0,5668166.0,2457418.0
12-04 09:45:22,41.182,14.298,43.664,0.0,0.0,0.856,0.0,2174976.0,0.0,19.0,3951562752.0,402886656.0,28954681344.0,309944320.0,8078652.0,2705019.0
12-04 09:45:23,38.743,13.613,46.597,0.0,0.0,1.047,0.0,2068480.0,0.0,13.0,3957678080.0,402890752.0,28975165440.0,283340800.0,6091751.0,2726042.0
12-04 09:45:24,37.814,12.663,46.054,2.428,0.0,1.041,12288.0,141869056.0,3.0,259.0,3963199488.0,402923520.0,28993101824.0,259850240.0,3992909.0,2663322.0
12-04 09:45:25,35.172,15.259,41.379,6.897,0.0,1.293,12288.0,270143488.0,3.0,465.0,3965693952.0,402935808.0,29012221952.0,238223360.0,6131589.0,2968771.0
12-04 09:45:26,32.370,13.169,47.579,5.947,0.0,0.935,8192.0,205131776.0,2.0,365.0,3978010624.0,402763776.0,29007433728.0,230866944.0,10173467.0,2741069.0
12-04 09:45:27,42.907,12.881,43.603,0.0,0.0,0.609,0.0,2359296.0,0.0,27.0,3982065664.0,402386944.0,28986286080.0,248336384.0,7885840.0,2590380.0
12-04 09:45:28,39.825,13.624,45.677,0.087,0.0,0.786,0.0,2220032.0,0.0,21.0,3985408000.0,402206720.0,28987109376.0,244350976.0,6005492.0,2665989.0
12-04 09:45:29,40.669,13.292,44.718,0.088,0.0,1.232,0.0,2285568.0,0.0,25.0,3998224384.0,402034688.0,28985622528.0,233193472.0,7985175.0,2598055.0
12-04 09:45:30,42.088,14.478,42.593,0.0,0.0,0.842,0.0,2215936.0,0.0,21.0,4002398208.0,401854464.0,28984430592.0,230391808.0,9976862.0,2626419.0
12-04 09:45:31,39.357,15.030,44.309,0.0,0.0,1.303,0.0,2318336.0,0.0,24.0,4006076416.0,401481728.0,28963606528.0,247910400.0,10149855.0,2701392.0
12-04 09:45:32,39.363,15.073,44.703,0.086,0.0,0.775,0.0,2273280.0,0.0,23.0,4014424064.0,401297408.0,28963917824.0,239435776.0,8121099.0,2741785.0
12-04 09:45:33,40.175,15.109,43.930,0.0,0.0,0.786,0.0,2207744.0,0.0,23.0,4022636544.0,401129472.0,28962553856.0,232755200.0,10072306.0,2658770.0
12-04 09:45:34,39.334,16.297,43.515,0.0,0.0,0.853,0.0,2273280.0,0.0,23.0,4025167872.0,400961536.0,28962439168.0,230506496.0,8056103.0,2639723.0
12-04 09:45:35,40.277,14.088,44.512,0.173,0.0,0.951,0.0,2400256.0,0.0,27.0,4029726720.0,400543744.0,28937592832.0,251211776.0,8071587.0,2722765.0
12-04 09:45:36,41.010,14.640,43.065,0.0,0.0,1.284,0.0,2211840.0,0.0,24.0,4051120128.0,400281600.0,28924887040.0,242786304.0,8057324.0,2688675.0
12-04 09:45:37,40.601,15.536,42.661,0.086,0.0,1.116,0.0,2232320.0,0.0,24.0,4059320320.0,400138240.0,28923207680.0,236408832.0,8144555.0,2730143.0
12-04 09:45:38,39.636,14.831,44.666,0.0,0.0,0.867,0.0,2301952.0,0.0,23.0,4062879744.0,399888384.0,28914384896.0,241922048.0,8078818.0,2693780.0
12-04 09:45:39,40.874,13.967,43.873,0.0,0.0,1.285,0.0,5414912.0,0.0,31.0,4069412864.0,399724544.0,28911546368.0,238391296.0,8142750.0,2756161.0
12-04 09:45:40,40.448,15.060,43.460,0.0,0.0,1.033,0.0,2379776.0,0.0,25.0,4080721920.0,399360000.0,28891197440.0,247795712.0,7436489.0,2634168.0
12-04 09:45:41,40.773,14.936,43.262,0.172,0.0,0.858,0.0,2260992.0,0.0,23.0,4090597376.0,399196160.0,28890902528.0,238379008.0,6625638.0,2697538.0
12-04 09:45:42,40.703,14.653,43.530,0.0,0.0,1.114,0.0,2232320.0,0.0,23.0,4095942656.0,398999552.0,28887625728.0,236507136.0,8140722.0,2719175.0
12-04 09:45:43,39.688,14.385,44.887,0.0,0.0,1.040,0.0,2244608.0,0.0,21.0,4100796416.0,398753792.0,28878249984.0,241274880.0,8126627.0,2735458.0
12-04 09:45:44,40.338,15.359,43.207,0.0,0.0,1.097,0.0,2289664.0,0.0,23.0,4109430784.0,398573568.0,28877209600.0,233861120.0,8122452.0,2726589.0
12-04 09:45:45,40.451,13.889,44.618,0.0,0.0,1.042,0.0,2314240.0,0.0,24.0,4121571328.0,398204928.0,28854476800.0,244822016.0,8098601.0,2681308.0
12-04 09:45:46,41.674,14.518,42.699,0.0,0.0,1.110,0.0,2187264.0,0.0,21.0,4123439104.0,398036992.0,28855078912.0,242520064.0,7912466.0,2637522.0
12-04 09:45:47,38.760,15.159,45.047,0.086,0.0,0.947,0.0,2277376.0,0.0,25.0,4129792000.0,397799424.0,28844417024.0,247066624.0,8193453.0,2723155.0
12-04 09:45:48,40.190,14.347,44.512,0.0,0.0,0.951,0.0,2314240.0,0.0,23.0,4133400576.0,397619200.0,28844101632.0,243953664.0,8211563.0,2805696.0
12-04 09:45:49,39.515,14.905,44.627,0.087,0.0,0.867,0.0,2174976.0,0.0,24.0,4143001600.0,397459456.0,28842856448.0,235757568.0,5938146.0,2607556.0
12-04 09:45:50,39.589,15.596,43.959,0.0,0.0,0.857,0.0,2256896.0,0.0,27.0,4156682240.0,397099008.0,28821078016.0,244215808.0,7404358.0,2389394.0
12-04 09:45:51,32.222,17.265,49.658,0.085,0.0,0.769,0.0,4685824.0,0.0,37.0,4157059072.0,396939264.0,28820762624.0,244314112.0,6520012.0,2374742.0
12-04 09:45:52,39.134,15.844,43.550,0.693,0.0,0.779,8192.0,67784704.0,2.0,158.0,4156612608.0,396414976.0,28823289856.0,242757632.0,5967101.0,1942288.0
12-04 09:45:53,34.991,15.352,48.370,0.343,0.0,0.943,0.0,16281600.0,0.0,59.0,4155215872.0,396312576.0,28761137152.0,306409472.0,5991814.0,1947785.0
12-04 09:45:54,32.215,15.534,51.721,0.0,0.0,0.530,0.0,2162688.0,0.0,19.0,4155703296.0,396328960.0,28783456256.0,283586560.0,5898997.0,1901755.0
12-04 09:45:55,32.177,16.132,50.390,0.087,0.0,1.214,0.0,4194304.0,0.0,33.0,4155539456.0,396349440.0,28809441280.0,257744896.0,2262467.0,2107201.0
12-04 09:45:56,31.386,15.257,48.561,3.662,0.0,1.133,4096.0,122404864.0,1.0,223.0,4157325312.0,396361728.0,28830343168.0,235044864.0,3456941.0,2135876.0
12-04 09:45:57,22.222,12.610,54.409,9.965,0.0,0.794,8192.0,267542528.0,2.0,458.0,4159037440.0,396177408.0,28821573632.0,242286592.0,5051163.0,2509642.0
12-04 09:45:58,25.975,11.525,54.344,7.181,0.0,0.975,8192.0,233754624.0,2.0,443.0,4110819328.0,396201984.0,28835696640.0,276357120.0,8769213.0,2660855.0
12-04 09:45:59,38.191,15.540,45.127,0.176,0.0,0.966,0.0,2183168.0,0.0,22.0,4069494784.0,396234752.0,28857991168.0,295354368.0,6212307.0,2743781.0
12-04 09:46:00,38.799,14.516,45.609,0.0,0.0,1.075,0.0,2162688.0,0.0,20.0,4058492928.0,396251136.0,28878958592.0,285372416.0,8307344.0,2778920.0
12-04 09:46:01,38.066,15.883,44.898,0.0,0.0,1.154,0.0,2158592.0,0.0,19.0,4013256704.0,396267520.0,28899393536.0,310157312.0,12379477.0,2657108.0
12-04 09:46:02,37.731,16.007,45.295,0.0,0.0,0.967,0.0,2162688.0,0.0,19.0,3960504320.0,396279808.0,28921782272.0,340508672.0,8793085.0,2857902.0
12-04 09:46:03,36.476,16.388,45.815,0.088,0.0,1.233,0.0,2195456.0,0.0,22.0,3906629632.0,396308480.0,28942151680.0,373985280.0,10018491.0,2830444.0
12-04 09:46:04,39.894,14.716,44.415,0.0,0.0,0.975,0.0,2154496.0,0.0,19.0,3852546048.0,396341248.0,28963393536.0,406794240.0,10328486.0,2765039.0
12-04 09:46:05,36.762,15.474,46.422,0.089,0.0,1.252,0.0,2166784.0,0.0,22.0,3852673024.0,396357632.0,28984922112.0,385122304.0,8425379.0,2822735.0
12-04 09:46:06,38.992,15.827,44.474,0.0,0.0,0.707,0.0,2150400.0,0.0,19.0,3848896512.0,396361728.0,29005217792.0,368599040.0,8428567.0,2839068.0
12-04 09:46:07,37.601,14.861,46.195,0.0,0.0,1.343,0.0,2035712.0,0.0,13.0,3855618048.0,396374016.0,29027225600.0,339857408.0,7966459.0,2595682.0
12-04 09:46:08,38.328,14.634,46.690,0.087,0.0,0.261,0.0,4370432.0,0.0,41.0,3846926336.0,396406784.0,29050294272.0,325447680.0,5774770.0,1865915.0
12-04 09:46:09,40.949,11.951,46.837,0.088,0.0,0.176,0.0,4362240.0,0.0,41.0,3854303232.0,396447744.0,29074194432.0,294129664.0,2879381.0,1238554.0
12-04 09:46:10,38.475,11.958,49.307,0.087,0.0,0.173,0.0,6463488.0,0.0,57.0,3857797120.0,396468224.0,29098475520.0,266334208.0,4540584.0,1255967.0
12-04 09:46:11,38.831,12.565,48.255,0.175,0.0,0.175,0.0,6496256.0,0.0,60.0,3863408640.0,396513280.0,29122785280.0,236367872.0,2877605.0,1237943.0
12-04 09:46:12,38.681,11.230,49.643,0.089,0.0,0.357,0.0,6623232.0,0.0,65.0,3868319744.0,396201984.0,29105917952.0,248635392.0,2856823.0,1236607.0
12-04 09:46:13,37.611,11.681,50.265,0.265,0.0,0.177,0.0,6406144.0,0.0,58.0,3879690240.0,396005376.0,29098491904.0,244887552.0,2723398.0,1156801.0
12-04 09:46:14,40.472,11.014,48.339,0.0,0.0,0.175,0.0,4456448.0,0.0,49.0,3883970560.0,395870208.0,29096448000.0,242786304.0,2869046.0,1242937.0
12-04 09:46:15,37.677,11.436,50.621,0.089,0.0,0.177,0.0,6598656.0,0.0,60.0,3891838976.0,395702272.0,29098553344.0,232980480.0,2855454.0,1230375.0
12-04 09:46:16,39.115,11.239,49.115,0.177,0.0,0.354,0.0,6623232.0,0.0,65.0,3904835584.0,395288576.0,29070671872.0,248279040.0,2879521.0,1255479.0
12-04 09:46:17,38.684,12.105,48.947,0.263,0.0,0.0,0.0,9617408.0,0.0,74.0,3911315456.0,395100160.0,29061857280.0,250802176.0,2847695.0,1229494.0
12-04 09:46:18,44.552,13.005,41.125,0.879,0.0,0.439,12288.0,74579968.0,3.0,188.0,3919319040.0,394522624.0,29066084352.0,239149056.0,2703960.0,1167980.0
12-04 09:46:19,41.769,12.347,44.658,0.876,0.0,0.350,4096.0,60252160.0,1.0,194.0,3926593536.0,394153984.0,28959625216.0,338702336.0,2882920.0,1255346.0
12-04 09:46:20,39.199,11.324,49.042,0.087,0.0,0.348,0.0,6463488.0,0.0,58.0,3935432704.0,394203136.0,28985155584.0,304283648.0,2870132.0,1268594.0
12-04 09:46:21,38.761,10.973,49.912,0.088,0.0,0.265,0.0,6455296.0,0.0,58.0,3943378944.0,394285056.0,29009387520.0,272023552.0,2875470.0,1253615.0
12-04 09:46:22,39.754,11.434,48.637,0.088,0.0,0.088,0.0,4308992.0,0.0,39.0,3949535232.0,394293248.0,29032185856.0,243060736.0,2720746.0,1181637.0
12-04 09:46:23,38.129,12.357,49.162,0.177,0.0,0.177,0.0,6590464.0,0.0,62.0,3959029760.0,394158080.0,29035339776.0,230547456.0,2883140.0,1248456.0
12-04 09:46:24,37.718,12.456,49.216,0.174,0.0,0.436,0.0,6602752.0,0.0,64.0,3967016960.0,393834496.0,29016530944.0,241692672.0,2853054.0,1252410.0
12-04 09:46:25,39.445,10.107,50.089,0.179,0.0,0.179,0.0,6516736.0,0.0,64.0,3974275072.0,393650176.0,29015875584.0,235274240.0,2884219.0,1263971.0
12-04 09:46:26,39.858,10.806,49.070,0.089,0.0,0.177,0.0,6623232.0,0.0,65.0,3982888960.0,393314304.0,28998385664.0,244486144.0,2853626.0,1254471.0
12-04 09:46:27,39.283,12.248,47.944,0.175,0.0,0.350,0.0,4440064.0,0.0,41.0,3986145280.0,393117696.0,28996583424.0,243228672.0,2733065.0,1180425.0
12-04 09:46:28,32.193,9.737,52.719,4.912,0.0,0.439,12288.0,97185792.0,3.0,223.0,4008759296.0,392253440.0,28930990080.0,287072256.0,2719183.0,1192708.0
12-04 09:46:29,4.928,1.869,76.126,16.822,0.0,0.255,16384.0,276721664.0,4.0,445.0,3190968320.0,392278016.0,28931661824.0,1104166912.0,1659286.0,797756.0
12-04 09:46:30,7.980,3.396,79.711,8.913,0.0,0.0,8192.0,199020544.0,2.0,354.0,3188764672.0,392286208.0,28938723328.0,1099300864.0,149109.0,79734.0
12-04 09:46:31,32.449,11.644,55.822,0.086,0.0,0.0,0.0,6483968.0,0.0,63.0,3187408896.0,392339456.0,28964945920.0,1074380800.0,443175.0,237861.0
12-04 09:46:32,31.592,12.414,55.908,0.086,0.0,0.0,0.0,8613888.0,0.0,84.0,3187163136.0,392380416.0,28993802240.0,1045729280.0,589387.0,314885.0
12-04 09:46:33,33.362,11.664,54.803,0.172,0.0,0.0,0.0,6492160.0,0.0,66.0,3185049600.0,392425472.0,29021528064.0,1020071936.0,441203.0,234221.0
12-04 09:46:34,33.446,12.108,54.361,0.085,0.0,0.0,0.0,6455296.0,0.0,63.0,3186139136.0,392462336.0,29047640064.0,992833536.0,445981.0,240367.0
12-04 09:46:35,33.446,11.854,54.445,0.254,0.0,0.0,0.0,6492160.0,0.0,66.0,3186954240.0,392552448.0,29074718720.0,964849664.0,463632.0,258123.0
12-04 09:46:36,32.075,12.607,55.146,0.086,0.0,0.086,0.0,6467584.0,0.0,58.0,3188191232.0,392617984.0,29102526464.0,935739392.0,444013.0,238434.0
12-04 09:46:37,33.222,13.222,53.473,0.084,0.0,0.0,0.0,6455296.0,0.0,57.0,3187597312.0,392638464.0,29129482240.0,909357056.0,441769.0,234373.0
12-04 09:46:38,31.002,12.349,56.563,0.086,0.0,0.0,0.0,6471680.0,0.0,60.0,3189506048.0,392695808.0,29156294656.0,880578560.0,151087.0,81973.0
12-04 09:46:39,30.435,12.261,57.217,0.087,0.0,0.0,0.0,10022912.0,0.0,81.0,3190333440.0,392765440.0,29183029248.0,852946944.0,3641.0,4395.0
12-04 09:46:40,35.172,11.897,51.638,1.293,0.0,0.0,4096.0,78356480.0,1.0,187.0,3192860672.0,392863744.0,29280915456.0,752435200.0,3521.0,4250.0
12-04 09:46:41,32.255,11.830,55.574,0.340,0.0,0.0,0.0,16306176.0,0.0,85.0,3191865344.0,392933376.0,29235830784.0,798445568.0,4109.0,5483.0
12-04 09:46:42,30.769,12.360,56.785,0.086,0.0,0.0,0.0,6434816.0,0.0,58.0,3191672832.0,392974336.0,29263503360.0,770924544.0,3575.0,4462.0
12-04 09:46:43,33.305,12.928,53.510,0.257,0.0,0.0,4096.0,24748032.0,1.0,102.0,3191169024.0,393039872.0,29305589760.0,729276416.0,337648.0,319923.0
12-04 09:46:44,35.459,16.943,45.415,0.961,0.0,1.223,4096.0,77901824.0,1.0,158.0,3195052032.0,393191424.0,29401255936.0,629575680.0,3752100.0,1774583.0
12-04 09:46:45,34.140,17.459,47.018,0.432,0.0,0.951,0.0,40861696.0,0.0,128.0,3194802176.0,393277440.0,29337481216.0,693514240.0,6455731.0,2129020.0
12-04 09:46:46,31.716,16.205,51.127,0.0,0.0,0.953,0.0,2154496.0,0.0,19.0,3193610240.0,393293824.0,29362143232.0,670027776.0,5966409.0,1865766.0
12-04 09:46:47,31.806,16.595,50.908,0.086,0.0,0.605,0.0,2199552.0,0.0,24.0,3194957824.0,393322496.0,29384822784.0,645971968.0,3879880.0,1811895.0
12-04 09:46:48,31.885,16.160,51.173,0.087,0.0,0.695,0.0,2158592.0,0.0,19.0,3187331072.0,393334784.0,29409304576.0,629104640.0,7969348.0,1842866.0
12-04 09:46:49,31.497,17.470,50.344,0.0,0.0,0.688,0.0,4186112.0,0.0,33.0,3189170176.0,393375744.0,29433999360.0,602529792.0,6061766.0,1942162.0
12-04 09:46:50,32.305,16.195,50.643,0.0,0.0,0.857,0.0,2306048.0,0.0,26.0,3187793920.0,393396224.0,29458800640.0,579084288.0,6480682.0,2144144.0
12-04 09:46:51,31.611,16.537,51.163,0.0,0.0,0.689,0.0,2158592.0,0.0,19.0,3189583872.0,393416704.0,29480820736.0,555253760.0,4832215.0,2003287.0
12-04 09:46:52,33.218,15.052,50.779,0.087,0.0,0.865,0.0,2150400.0,0.0,19.0,3191062528.0,393424896.0,29504462848.0,530124800.0,7274109.0,1833146.0
12-04 09:46:53,31.952,16.062,51.036,0.086,0.0,0.864,0.0,2166784.0,0.0,21.0,3190968320.0,393437184.0,29529186304.0,505483264.0,5977114.0,1878916.0
12-04 09:46:54,31.728,16.681,50.731,0.0,0.0,0.860,4096.0,3858432.0,1.0,33.0,3191918592.0,393461760.0,29554618368.0,479076352.0,6027573.0,1895293.0
12-04 09:46:55,31.990,16.810,50.429,0.0,0.0,0.772,0.0,2269184.0,0.0,25.0,3193434112.0,393498624.0,29577011200.0,455131136.0,6558219.0,2144518.0
12-04 09:46:56,32.031,15.972,51.042,0.0,0.0,0.955,0.0,2154496.0,0.0,19.0,3193872384.0,393506816.0,29601214464.0,430481408.0,5989175.0,1902686.0
12-04 09:46:57,31.818,16.381,50.600,0.0,0.0,1.201,0.0,2158592.0,0.0,19.0,3194290176.0,393510912.0,29625298944.0,405975040.0,5944938.0,1855728.0
12-04 09:46:58,31.810,15.114,52.197,0.088,0.0,0.791,0.0,2154496.0,0.0,19.0,3195006976.0,393531392.0,29648560128.0,381976576.0,5986493.0,1878570.0
12-04 09:46:59,32.202,15.666,51.523,0.087,0.0,0.522,0.0,2174976.0,0.0,21.0,3194736640.0,393572352.0,29672665088.0,358100992.0,3958428.0,1872922.0
12-04 09:47:00,31.570,17.577,50.085,0.085,0.0,0.683,0.0,4276224.0,0.0,40.0,3196694528.0,393617408.0,29697503232.0,331259904.0,2230821.0,2028118.0
12-04 09:47:01,31.651,16.938,50.470,0.086,0.0,0.855,0.0,2273280.0,0.0,25.0,3197435904.0,393633792.0,29721063424.0,306941952.0,4455618.0,2120384.0
12-04 09:47:02,32.765,15.614,50.512,0.0,0.0,1.109,0.0,2154496.0,0.0,19.0,3197956096.0,393654272.0,29745348608.0,282116096.0,7939193.0,1817781.0
12-04 09:47:03,32.411,15.644,51.080,0.0,0.0,0.864,0.0,2150400.0,0.0,19.0,3198214144.0,393662464.0,29768351744.0,258846720.0,7910840.0,1797054.0
12-04 09:47:04,31.148,16.393,51.596,0.0,0.0,0.863,0.0,2158592.0,0.0,19.0,3202834432.0,393695232.0,29792235520.0,230309888.0,8048097.0,1932615.0
12-04 09:47:05,32.186,15.835,48.709,2.238,0.0,1.033,4096.0,137187328.0,1.0,281.0,3202977792.0,393416704.0,29788987392.0,233693184.0,5940551.0,1862492.0
12-04 09:47:06,21.386,12.575,56.801,8.383,0.0,0.855,20480.0,266891264.0,5.0,540.0,3204886528.0,392876032.0,29758025728.0,263286784.0,5950323.0,2148225.0
12-04 09:47:07,18.874,12.208,57.316,10.909,0.0,0.693,8192.0,269484032.0,2.0,500.0,3205570560.0,392884224.0,29774721024.0,245899264.0,2033822.0,1897178.0
12-04 09:47:08,27.100,14.199,55.152,2.684,0.0,0.866,0.0,115875840.0,0.0,210.0,3207544832.0,392634368.0,29771952128.0,246943744.0,12311682.0,1739844.0
12-04 09:47:09,32.048,16.795,50.129,0.0,0.0,1.028,0.0,4349952.0,0.0,39.0,3205779456.0,392417280.0,29776625664.0,244252672.0,6291652.0,2033011.0
12-04 09:47:10,31.250,16.373,51.408,0.176,0.0,0.792,0.0,2285568.0,0.0,24.0,3207712768.0,392114176.0,29770895360.0,248352768.0,6178024.0,1989807.0
12-04 09:47:11,31.350,15.275,52.398,0.0,0.0,0.977,0.0,2248704.0,0.0,21.0,3206799360.0,391872512.0,29774237696.0,246165504.0,5941251.0,1843166.0
12-04 09:47:12,33.191,16.170,49.872,0.0,0.0,0.766,0.0,2248704.0,0.0,22.0,3207315456.0,391643136.0,29777678336.0,242438144.0,5896932.0,1830184.0
12-04 09:47:13,31.818,16.259,50.874,0.087,0.0,0.962,0.0,2207744.0,0.0,23.0,3206508544.0,391405568.0,29780185088.0,240975872.0,6056788.0,1927793.0
12-04 09:47:14,30.609,17.304,51.130,0.0,0.0,0.957,0.0,4308992.0,0.0,35.0,3206479872.0,391172096.0,29785227264.0,236195840.0,6421318.0,2118302.0
12-04 09:47:15,33.797,14.596,50.565,0.0,0.0,1.043,4096.0,2314240.0,1.0,28.0,3206479872.0,390955008.0,29787787264.0,233852928.0,6258922.0,2014077.0
12-04 09:47:16,31.935,17.209,49.914,0.171,0.0,0.771,0.0,2285568.0,0.0,25.0,3206930432.0,390746112.0,29790924800.0,230473728.0,5943429.0,1858948.0
12-04 09:47:17,32.734,16.024,50.214,0.0,0.0,1.028,0.0,2215936.0,0.0,23.0,3206803456.0,390402048.0,29783040000.0,238829568.0,5958181.0,1859637.0
12-04 09:47:18,32.735,15.641,50.085,0.085,0.0,1.453,0.0,2240512.0,0.0,22.0,3206418432.0,390160384.0,29784137728.0,238358528.0,5902180.0,1832476.0
12-04 09:47:19,30.848,17.652,50.557,0.0,0.0,0.943,0.0,4345856.0,0.0,40.0,3207258112.0,389967872.0,29788930048.0,232919040.0,4211921.0,1991838.0
12-04 09:47:20,30.628,16.405,52.094,0.0,0.0,0.873,0.0,2306048.0,0.0,29.0,3207139328.0,389742592.0,29791821824.0,230371328.0,8130689.0,2166433.0
12-04 09:47:21,32.411,15.557,51.080,0.086,0.0,0.864,0.0,2285568.0,0.0,23.0,3207901184.0,389488640.0,29791645696.0,230039552.0,6506045.0,1942116.0
12-04 09:47:22,33.507,15.191,50.608,0.0,0.0,0.694,0.0,2203648.0,0.0,21.0,3205738496.0,389259264.0,29794832384.0,229244928.0,5899541.0,1801793.0
12-04 09:47:23,32.788,15.921,50.430,0.0,0.0,0.861,0.0,2306048.0,0.0,24.0,3206660096.0,388788224.0,29777108992.0,246517760.0,5952464.0,1874128.0
12-04 09:47:24,32.041,16.537,50.388,0.086,0.0,0.947,0.0,2252800.0,0.0,22.0,3207184384.0,388538368.0,29776760832.0,246591488.0,6110891.0,1936304.0
12-04 09:47:25,31.126,17.369,50.215,0.0,0.0,1.290,0.0,4263936.0,0.0,34.0,3208982528.0,388239360.0,29772054528.0,249798656.0,5255984.0,1941101.0
12-04 09:47:26,31.885,16.073,50.999,0.087,0.0,0.956,0.0,2416640.0,0.0,29.0,3208458240.0,388005888.0,29774860288.0,247750656.0,6781239.0,2102999.0
12-04 09:47:27,32.641,15.152,51.255,0.087,0.0,0.866,0.0,2179072.0,0.0,23.0,3207913472.0,387764224.0,29778370560.0,245026816.0,6484300.0,1890167.0
12-04 09:47:28,30.843,17.289,51.086,0.087,0.0,0.695,0.0,2301952.0,0.0,24.0,3207069696.0,387497984.0,29777784832.0,246722560.0,5103411.0,1833951.0
12-04 09:47:29,32.870,14.957,51.565,0.0,0.0,0.609,0.0,2187264.0,0.0,22.0,3207000064.0,387227648.0,29776801792.0,248045568.0,4729070.0,1832132.0
12-04 09:47:30,32.062,16.638,50.433,0.0,0.0,0.867,24576.0,4198400.0,5.0,29.0,3207254016.0,386961408.0,29779275776.0,245583872.0,6550325.0,1919731.0
12-04 09:47:31,31.682,16.994,50.384,0.085,0.0,0.854,0.0,2330624.0,0.0,27.0,3208118272.0,386695168.0,29778747392.0,245514240.0,7841905.0,2064001.0
12-04 09:47:32,31.661,16.869,50.692,0.0,0.0,0.779,0.0,2371584.0,0.0,28.0,3208675328.0,386424832.0,29777686528.0,246288384.0,6447518.0,2118593.0
12-04 09:47:33,30.983,16.362,51.523,0.174,0.0,0.957,0.0,2256896.0,0.0,25.0,3208908800.0,386207744.0,29779771392.0,244187136.0,5928770.0,1818316.0
12-04 09:47:34,31.542,16.464,51.040,0.0,0.0,0.953,0.0,2252800.0,0.0,22.0,3206778880.0,385974272.0,29783158784.0,243163136.0,4903983.0,1917949.0
12-04 09:47:35,32.057,15.227,52.182,0.0,0.0,0.534,0.0,2228224.0,0.0,25.0,3207372800.0,385732608.0,29784961024.0,241008640.0,6736754.0,1892637.0
12-04 09:47:36,31.913,15.913,51.217,0.0,0.0,0.957,0.0,2236416.0,0.0,21.0,3206295552.0,385503232.0,29788209152.0,239067136.0,5287103.0,1883850.0
12-04 09:47:37,30.166,16.914,51.613,0.087,0.0,1.221,0.0,4255744.0,0.0,34.0,3206651904.0,385318912.0,29792358400.0,234745856.0,5311599.0,2011370.0
12-04 09:47:38,30.112,15.272,48.145,5.608,0.0,0.863,8192.0,231395328.0,2.0,437.0,3207016448.0,384987136.0,29783838720.0,243232768.0,2076745.0,1941883.0
12-04 09:47:39,20.528,13.203,57.240,8.262,0.0,0.767,8192.0,272932864.0,2.0,519.0,3206701056.0,384999424.0,29798481920.0,228892672.0,4237195.0,2098239.0
12-04 09:47:40,22.077,12.216,58.551,6.370,0.0,0.785,4096.0,183492608.0,1.0,355.0,3206234112.0,384770048.0,29796368384.0,231702528.0,1830196.0,1816487.0
12-04 09:47:41,31.359,16.202,51.220,0.0,0.0,1.220,0.0,2277376.0,0.0,24.0,3206922240.0,384532480.0,29798457344.0,229163008.0,5771964.0,1737870.0
12-04 09:47:42,31.712,16.247,51.086,0.087,0.0,0.869,0.0,4370432.0,0.0,39.0,3208441856.0,384098304.0,29781348352.0,245186560.0,10143461.0,1947669.0
12-04 09:47:43,31.561,15.780,51.787,0.0,0.0,0.872,0.0,2306048.0,0.0,27.0,3207761920.0,383885312.0,29783666688.0,243761152.0,6394067.0,2046533.0
12-04 09:47:44,32.620,16.267,50.171,0.0,0.0,0.942,0.0,2273280.0,0.0,22.0,3208896512.0,383660032.0,29785899008.0,240619520.0,10066125.0,1921375.0
12-04 09:47:45,32.230,16.028,50.871,0.174,0.0,0.697,0.0,2207744.0,0.0,24.0,3206807552.0,383447040.0,29788999680.0,239820800.0,5860667.0,1792179.0
12-04 09:47:46,32.504,17.496,48.542,0.343,0.0,1.115,4096.0,26161152.0,1.0,79.0,3206168576.0,383000576.0,29790081024.0,239824896.0,8114717.0,1910219.0
12-04 09:47:47,38.116,16.508,43.820,0.778,0.0,0.778,4096.0,76304384.0,1.0,174.0,3207774208.0,382029824.0,29787820032.0,241451008.0,5943200.0,1828872.0
12-04 09:47:48,33.737,16.955,47.664,0.606,0.0,1.038,0.0,38707200.0,0.0,106.0,3204976640.0,381837312.0,29691432960.0,340828160.0,8123569.0,1925433.0
12-04 09:47:49,32.297,16.753,49.914,0.0,0.0,1.036,0.0,4198400.0,0.0,33.0,3206524928.0,381878272.0,29716635648.0,314036224.0,4131553.0,1979602.0
12-04 09:47:50,33.017,15.172,50.690,0.0,0.0,1.121,0.0,2314240.0,0.0,28.0,3207696384.0,381911040.0,29740822528.0,288645120.0,7897832.0,2161366.0
12-04 09:47:51,33.248,15.641,50.171,0.085,0.0,0.855,0.0,2170880.0,0.0,22.0,3209105408.0,381935616.0,29763633152.0,264400896.0,4556720.0,1833765.0
12-04 09:47:52,32.724,15.927,50.740,0.087,0.0,0.522,0.0,5361664.0,0.0,30.0,3209793536.0,381956096.0,29787758592.0,239566848.0,7894745.0,1823854.0
12-04 09:47:53,30.621,16.623,51.356,0.0,0.0,1.400,0.0,2281472.0,0.0,23.0,3211526144.0,381734912.0,29790093312.0,235720704.0,5915421.0,1826109.0
12-04 09:47:54,31.865,16.235,50.777,0.086,0.0,1.036,0.0,4280320.0,0.0,35.0,3211411456.0,381521920.0,29794267136.0,231874560.0,6104489.0,1894155.0
12-04 09:47:55,31.803,17.262,50.085,0.085,0.0,0.765,0.0,2338816.0,0.0,28.0,3211337728.0,381313024.0,29796306944.0,230117376.0,6577890.0,2196407.0
12-04 09:47:56,31.431,15.628,52.151,0.0,0.0,0.790,0.0,2252800.0,0.0,21.0,3211988992.0,381059072.0,29795856384.0,230170624.0,6106127.0,1952036.0
12-04 09:47:57,32.072,16.337,50.473,0.086,0.0,1.032,0.0,2244608.0,0.0,23.0,3210911744.0,380846080.0,29798793216.0,228524032.0,6005319.0,1887766.0
12-04 09:47:58,31.670,16.609,51.033,0.0,0.0,0.688,0.0,2306048.0,0.0,23.0,3211776000.0,380379136.0,29780013056.0,246906880.0,6036168.0,1912743.0
12-04 09:47:59,32.131,15.979,50.687,0.086,0.0,1.117,0.0,2224128.0,0.0,21.0,3211272192.0,380145664.0,29782020096.0,245637120.0,5930103.0,1846021.0
12-04 09:48:00,31.245,17.082,50.730,0.0,0.0,0.944,0.0,4263936.0,0.0,34.0,3210113024.0,379920384.0,29786435584.0,242606080.0,3981973.0,1833680.0
12-04 09:48:01,31.752,16.825,50.647,0.0,0.0,0.777,4096.0,2236416.0,1.0,22.0,3211976704.0,379686912.0,29788000256.0,239411200.0,8332735.0,2079202.0
12-04 09:48:02,31.239,15.929,51.947,0.088,0.0,0.796,0.0,4673536.0,0.0,38.0,3211194368.0,379437056.0,29785980928.0,242462720.0,6295610.0,2024083.0
12-04 09:48:03,36.738,18.026,43.519,0.858,0.0,0.858,4096.0,74428416.0,1.0,172.0,3210956800.0,378449920.0,29783465984.0,246202368.0,6024968.0,1909811.0
12-04 09:48:04,32.314,16.245,50.480,0.175,0.0,0.786,0.0,14331904.0,0.0,47.0,3207368704.0,378490880.0,29736009728.0,297205760.0,5974645.0,1857562.0
12-04 09:48:05,32.538,16.184,50.256,0.0,0.0,1.022,0.0,2195456.0,0.0,22.0,3209379840.0,378523648.0,29758509056.0,272662528.0,6035207.0,1905241.0
12-04 09:48:06,32.211,15.976,50.777,0.086,0.0,0.950,0.0,2154496.0,0.0,19.0,3209949184.0,378535936.0,29781725184.0,248864768.0,5920355.0,1846444.0
12-04 09:48:07,31.480,17.793,49.615,0.0,0.0,1.112,0.0,4218880.0,0.0,35.0,3211075584.0,378286080.0,29783601152.0,246112256.0,6111009.0,1922663.0
12-04 09:48:08,31.293,17.241,50.690,0.0,0.0,0.776,0.0,2412544.0,0.0,29.0,3211358208.0,378064896.0,29786005504.0,243646464.0,6641853.0,2214691.0
12-04 09:48:09,31.680,16.362,50.914,0.174,0.0,0.870,0.0,2179072.0,0.0,23.0,3211255808.0,377856000.0,29787860992.0,242102272.0,5971771.0,1869158.0
12-04 09:48:10,29.432,16.370,47.668,5.683,0.0,0.848,8192.0,156372992.0,2.0,302.0,3211014144.0,377622528.0,29788237824.0,242200576.0,4228438.0,2015677.0
12-04 09:48:11,17.158,11.005,59.879,11.179,0.0,0.780,8192.0,270766080.0,2.0,521.0,3211423744.0,377630720.0,29801545728.0,228474880.0,1884370.0,1850754.0
12-04 09:48:12,18.999,12.468,58.355,9.330,0.0,0.848,4096.0,253370368.0,1.0,498.0,3210514432.0,377397248.0,29796397056.0,234766336.0,2665312.0,1917788.0
12-04 09:48:13,32.709,16.184,50.256,0.0,0.0,0.852,0.0,2289664.0,0.0,24.0,3212017664.0,377171968.0,29798412288.0,231473152.0,3770584.0,1771890.0
12-04 09:48:14,33.362,15.614,50.085,0.085,0.0,0.853,0.0,2170880.0,0.0,21.0,3211980800.0,376938496.0,29801177088.0,228978688.0,5898056.0,1803996.0
12-04 09:48:15,32.455,16.822,49.703,0.085,0.0,0.935,0.0,4317184.0,0.0,38.0,3211829248.0,376475648.0,29784301568.0,246468608.0,9929235.0,1738716.0
12-04 09:48:16,32.678,15.997,50.470,0.0,0.0,0.855,0.0,2318336.0,0.0,27.0,3213344768.0,376262656.0,29785780224.0,243687424.0,8208601.0,1990511.0
12-04 09:48:17,32.487,15.674,51.138,0.088,0.0,0.613,0.0,2396160.0,0.0,29.0,3211218944.0,376033280.0,29788921856.0,242900992.0,8410767.0,2100954.0
12-04 09:48:18,30.763,17.071,51.560,0.0,0.0,0.607,0.0,2211840.0,0.0,21.0,3211673600.0,375820288.0,29791039488.0,240541696.0,5943044.0,1820574.0
12-04 09:48:19,32.024,15.707,51.309,0.087,0.0,0.873,0.0,2256896.0,0.0,22.0,3211935744.0,375599104.0,29792616448.0,238923776.0,7972620.0,1856591.0
12-04 09:48:20,32.348,15.826,50.783,0.087,0.0,0.957,0.0,2252800.0,0.0,23.0,3212861440.0,375369728.0,29794877440.0,235966464.0,5944024.0,1841396.0
12-04 09:48:21,31.845,16.910,50.300,0.0,0.0,0.944,0.0,2248704.0,0.0,23.0,3211808768.0,375136256.0,29797253120.0,234876928.0,6149264.0,1951420.0
12-04 09:48:22,30.908,17.551,50.771,0.0,0.0,0.771,0.0,4296704.0,0.0,38.0,3211968512.0,374910976.0,29801230336.0,230965248.0,6262316.0,2008275.0
12-04 09:48:23,31.639,15.688,51.797,0.088,0.0,0.789,0.0,2367488.0,0.0,27.0,3211644928.0,374706176.0,29803712512.0,229011456.0,6298914.0,2034483.0
12-04 09:48:24,32.552,15.538,51.302,0.0,0.0,0.608,0.0,2301952.0,0.0,24.0,3212832768.0,374235136.0,29783982080.0,248025088.0,5979944.0,1873021.0
12-04 09:48:25,32.446,16.652,50.129,0.0,0.0,0.773,0.0,2154496.0,0.0,19.0,3207061504.0,374210560.0,29802172416.0,235630592.0,5964135.0,1857181.0
12-04 09:48:26,32.576,15.459,50.830,0.175,0.0,0.961,0.0,2285568.0,0.0,24.0,3210502144.0,373964800.0,29801459712.0,233148416.0,6073406.0,1920606.0
12-04 09:48:27,31.990,17.716,49.538,0.0,0.0,0.756,0.0,4227072.0,0.0,30.0,3213320192.0,373493760.0,29783941120.0,248320000.0,5912719.0,1819480.0
12-04 09:48:28,33.474,16.061,49.704,0.0,0.0,0.761,0.0,2330624.0,0.0,27.0,3212681216.0,373276672.0,29786185728.0,246931456.0,6314894.0,2023252.0
12-04 09:48:29,31.724,16.810,50.862,0.0,0.0,0.603,4096.0,2371584.0,1.0,28.0,3210215424.0,373063680.0,29789220864.0,246575104.0,6372790.0,2106062.0
12-04 09:48:30,31.897,16.379,50.948,0.086,0.0,0.690,0.0,2215936.0,0.0,21.0,3210215424.0,372846592.0,29791010816.0,245002240.0,5961207.0,1859002.0
12-04 09:48:31,30.164,17.891,50.821,0.0,0.0,1.124,0.0,2121728.0,0.0,22.0,3210256384.0,372641792.0,29792727040.0,243449856.0,5945630.0,1864348.0
12-04 09:48:32,31.135,16.799,51.011,0.088,0.0,0.967,0.0,2232320.0,0.0,23.0,3209605120.0,372432896.0,29794582528.0,242454528.0,6014215.0,1887049.0
12-04 09:48:33,31.228,16.609,51.038,0.087,0.0,1.038,0.0,4280320.0,0.0,35.0,3209687040.0,372228096.0,29798674432.0,238485504.0,6085692.0,1924120.0
12-04 09:48:34,31.277,16.073,51.694,0.0,0.0,0.956,0.0,2334720.0,0.0,27.0,3209916416.0,371994624.0,29800517632.0,236646400.0,6574757.0,2164814.0
12-04 09:48:35,32.899,15.625,51.042,0.0,0.0,0.434,0.0,2252800.0,0.0,21.0,3210956800.0,371765248.0,29802807296.0,233545728.0,5991900.0,1887168.0
12-04 09:48:36,33.049,15.542,50.726,0.0,0.0,0.683,0.0,2207744.0,0.0,21.0,3209510912.0,371552256.0,29804896256.0,233115648.0,5994383.0,1880211.0
12-04 09:48:37,31.924,16.048,51.079,0.0,0.0,0.949,0.0,2281472.0,0.0,24.0,3210121216.0,371335168.0,29806788608.0,230830080.0,5963782.0,1875348.0
12-04 09:48:38,32.935,16.724,49.232,0.171,0.0,0.939,0.0,2244608.0,0.0,23.0,3209981952.0,371134464.0,29808775168.0,229183488.0,6005359.0,1876378.0
12-04 09:48:39,31.314,17.662,50.0,0.0,0.0,1.024,0.0,4333568.0,0.0,39.0,3210035200.0,370696192.0,29792534528.0,245809152.0,6032638.0,1897201.0
12-04 09:48:40,32.173,16.299,50.170,0.0,0.0,1.358,0.0,2322432.0,0.0,25.0,3211194368.0,370454528.0,29790642176.0,246784000.0,6325796.0,2029212.0
12-04 09:48:41,32.219,15.853,51.243,0.0,0.0,0.686,0.0,2269184.0,0.0,24.0,3210559488.0,370257920.0,29792784384.0,245473280.0,6252472.0,2006413.0
12-04 09:48:42,25.536,13.111,55.441,5.056,0.0,0.857,4096.0,90738688.0,1.0,178.0,3211583488.0,370036736.0,29791014912.0,246439936.0,5837723.0,1823629.0
12-04 09:48:43,3.993,2.745,78.203,14.809,0.0,0.250,8192.0,270651392.0,2.0,510.0,3211390976.0,370044928.0,29792645120.0,244994048.0,2314447.0,1036872.0
12-04 09:48:44,0.251,0.335,83.598,15.816,0.0,0.0,12288.0,267563008.0,3.0,512.0,3211685888.0,370061312.0,29793390592.0,243937280.0,1557.0,1740.0
12-04 09:48:45,28.963,15.510,54.070,0.686,0.0,0.771,0.0,25894912.0,0.0,70.0,3211706368.0,369848320.0,29793468416.0,244051968.0,4557691.0,878106.0
12-04 09:48:46,32.097,12.338,55.393,0.173,0.0,0.0,0.0,6533120.0,0.0,60.0,3210547200.0,369668096.0,29799219200.0,239640576.0,2650855.0,338842.0
12-04 09:48:47,32.198,12.692,55.026,0.085,0.0,0.0,0.0,6524928.0,0.0,60.0,3211100160.0,369463296.0,29804371968.0,234139648.0,445065.0,240711.0
12-04 09:48:48,33.792,12.898,52.623,0.688,0.0,0.0,0.0,38678528.0,0.0,136.0,3210625024.0,368877568.0,29797785600.0,241786880.0,1368218.0,243222.0
12-04 09:48:49,36.185,13.174,49.530,1.027,0.0,0.086,4096.0,78536704.0,1.0,211.0,3211030528.0,367910912.0,29787009024.0,253124608.0,441439.0,234488.0
12-04 09:48:50,34.337,12.737,52.324,0.602,0.0,0.0,8192.0,36569088.0,2.0,143.0,3207962624.0,368066560.0,29715181568.0,327864320.0,443106.0,237743.0
12-04 09:48:51,31.962,12.682,55.270,0.086,0.0,0.0,0.0,6520832.0,0.0,57.0,3208093696.0,368132096.0,29741912064.0,300937216.0,441475.0,235103.0
12-04 09:48:52,33.081,12.879,53.956,0.084,0.0,0.0,0.0,6483968.0,0.0,58.0,3208912896.0,368164864.0,29768376320.0,273620992.0,443459.0,238190.0
12-04 09:48:53,32.933,11.664,55.317,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,3209801728.0,368193536.0,29795713024.0,245366784.0,441744.0,235625.0
12-04 09:48:54,32.502,12.382,54.944,0.172,0.0,0.0,0.0,6500352.0,0.0,62.0,3209998336.0,368021504.0,29801385984.0,239669248.0,443699.0,238946.0
12-04 09:48:55,32.524,11.101,56.288,0.087,0.0,0.0,0.0,6623232.0,0.0,63.0,3209498624.0,367861760.0,29808279552.0,233435136.0,441320.0,234832.0
12-04 09:48:56,31.288,11.744,56.705,0.263,0.0,0.0,0.0,8781824.0,0.0,83.0,3211931648.0,367538176.0,29791887360.0,247717888.0,589186.0,314986.0
12-04 09:48:57,32.330,11.350,56.148,0.172,0.0,0.0,0.0,6483968.0,0.0,61.0,3212005376.0,367345664.0,29795995648.0,243728384.0,442738.0,236953.0
12-04 09:48:58,32.437,12.056,55.421,0.087,0.0,0.0,0.0,6594560.0,0.0,63.0,3211583488.0,367165440.0,29801996288.0,238329856.0,442552.0,236666.0
12-04 09:48:59,32.451,12.383,55.081,0.085,0.0,0.0,0.0,6483968.0,0.0,62.0,3211649024.0,366993408.0,29808218112.0,232214528.0,441718.0,235476.0
12-04 09:49:00,32.792,11.870,55.252,0.085,0.0,0.0,0.0,6651904.0,0.0,71.0,3213123584.0,366575616.0,29790990336.0,248385536.0,442397.0,236073.0
12-04 09:49:01,31.688,11.775,56.450,0.087,0.0,0.0,0.0,6586368.0,0.0,61.0,3212623872.0,366419968.0,29795622912.0,244408320.0,443054.0,236030.0
12-04 09:49:02,30.723,12.737,56.282,0.172,0.0,0.086,0.0,7290880.0,0.0,84.0,3213537280.0,366309376.0,29801246720.0,237981696.0,488911.0,260392.0
12-04 09:49:03,35.500,12.746,51.497,0.257,0.0,0.0,0.0,9179136.0,0.0,85.0,3223748608.0,365359104.0,29735518208.0,294449152.0,489165.0,286803.0
12-04 09:49:04,34.890,13.158,50.509,1.443,0.0,0.0,4096.0,74084352.0,1.0,234.0,3222355968.0,365006848.0,29789278208.0,242434048.0,448809.0,243213.0
12-04 09:49:05,32.155,12.672,54.828,0.345,0.0,0.0,0.0,25419776.0,0.0,120.0,3222286336.0,364810240.0,29719027712.0,312950784.0,460474.0,254597.0
12-04 09:49:06,32.158,12.038,55.632,0.172,0.0,0.0,4096.0,6455296.0,1.0,57.0,3222515712.0,364838912.0,29745586176.0,286134272.0,442541.0,236020.0
12-04 09:49:07,31.606,12.781,55.527,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,3222196224.0,364859392.0,29772931072.0,259088384.0,443858.0,238255.0
12-04 09:49:08,33.189,10.832,55.806,0.173,0.0,0.0,0.0,6500352.0,0.0,60.0,3223568384.0,364908544.0,29799571456.0,231026688.0,442968.0,236317.0
12-04 09:49:09,31.190,12.685,56.038,0.087,0.0,0.0,0.0,6602752.0,0.0,66.0,3222835200.0,364507136.0,29784199168.0,247533568.0,443709.0,237610.0
12-04 09:49:10,31.749,12.224,55.857,0.085,0.0,0.085,0.0,6627328.0,0.0,73.0,3222740992.0,364294144.0,29787115520.0,244924416.0,443633.0,237930.0
12-04 09:49:11,35.580,12.457,51.024,0.853,0.0,0.085,0.0,57131008.0,0.0,204.0,3223891968.0,363704320.0,29788266496.0,243212288.0,443047.0,236929.0
12-04 09:49:12,37.003,13.294,48.772,0.931,0.0,0.0,4096.0,73404416.0,1.0,261.0,3220779008.0,363069440.0,29686734848.0,348491776.0,445002.0,239724.0
12-04 09:49:13,32.376,12.010,55.091,0.435,0.0,0.087,4096.0,28729344.0,1.0,114.0,3220033536.0,363192320.0,29712424960.0,323424256.0,461706.0,255035.0
12-04 09:49:14,30.034,12.116,57.594,0.256,0.0,0.0,0.0,8691712.0,0.0,80.0,3218821120.0,363249664.0,29741531136.0,295473152.0,2861.0,4036.0
12-04 09:49:15,31.561,12.521,55.746,0.172,0.0,0.0,3461120.0,6455296.0,43.0,57.0,3218206720.0,363298816.0,29772824576.0,264744960.0,2889.0,4150.0
12-04 09:49:16,31.431,12.266,56.218,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,3219775488.0,363347968.0,29799903232.0,236048384.0,3283.0,5091.0
12-04 09:49:17,30.756,12.715,56.443,0.086,0.0,0.0,0.0,6574080.0,0.0,65.0,3219795968.0,363184128.0,29805092864.0,231002112.0,1764.0,2113.0
12-04 09:49:18,31.384,12.554,55.976,0.086,0.0,0.0,0.0,6488064.0,0.0,62.0,3216510976.0,362983424.0,29810917376.0,228663296.0,3508.0,5329.0
12-04 09:49:19,32.027,13.629,54.003,0.085,0.0,0.256,0.0,6615040.0,0.0,65.0,3217866752.0,362622976.0,29794656256.0,243929088.0,866364.0,800468.0
12-04 09:49:20,25.596,14.828,51.368,7.237,0.0,0.971,8192.0,264044544.0,2.0,494.0,3218173952.0,362414080.0,29793062912.0,245424128.0,4192732.0,2047119.0
12-04 09:49:21,19.388,12.755,56.718,10.034,0.0,1.105,8192.0,270561280.0,2.0,486.0,3216261120.0,362422272.0,29807476736.0,232914944.0,3514482.0,1953577.0
12-04 09:49:22,25.801,12.900,52.987,7.013,0.0,1.299,4096.0,236953600.0,1.0,431.0,3279527936.0,361533440.0,29737320448.0,240693248.0,8789304.0,2104461.0
12-04 09:49:23,37.267,16.469,45.416,0.085,0.0,0.764,0.0,2379776.0,0.0,28.0,3341176832.0,360976384.0,29679808512.0,237113344.0,6169383.0,2098122.0
12-04 09:49:24,32.872,17.215,49.048,0.0,0.0,0.865,0.0,2322432.0,0.0,28.0,3361689600.0,360693760.0,29659246592.0,237445120.0,6303276.0,2185842.0
12-04 09:49:25,37.784,16.056,45.288,0.0,0.0,0.873,0.0,3444736.0,0.0,43.0,3545907200.0,357986304.0,29425410048.0,289771520.0,8355703.0,2180172.0
12-04 09:49:26,58.481,11.392,29.536,0.0,0.0,0.591,0.0,28672.0,0.0,2.0,3615555584.0,357617664.0,29401448448.0,244453376.0,3028913.0,1424682.0
12-04 09:49:27,51.151,14.066,33.589,0.085,0.0,1.108,4096.0,2162688.0,1.0,21.0,3638419456.0,357310464.0,29385310208.0,238034944.0,4478873.0,2188026.0
12-04 09:49:28,33.014,16.202,49.564,0.0,0.0,1.220,0.0,2072576.0,0.0,17.0,3640598528.0,357023744.0,29377118208.0,244334592.0,6024262.0,1964982.0
12-04 09:49:29,33.333,15.636,50.430,0.0,0.0,0.601,0.0,2248704.0,0.0,26.0,3642789888.0,356823040.0,29377888256.0,241573888.0,8489504.0,2181992.0
12-04 09:49:30,31.858,15.972,50.955,0.0,0.0,1.215,0.0,212992.0,0.0,9.0,3653394432.0,356605952.0,29377077248.0,231997440.0,6704497.0,2271195.0
12-04 09:49:31,32.373,16.318,50.349,0.087,0.0,0.873,0.0,2326528.0,0.0,29.0,3664072704.0,356134912.0,29351964672.0,246902784.0,6545805.0,2230947.0
12-04 09:49:32,33.076,16.195,49.871,0.086,0.0,0.771,0.0,2228224.0,0.0,24.0,3660689408.0,355971072.0,29351837696.0,250576896.0,8563758.0,2224837.0
12-04 09:49:33,31.678,17.637,49.486,0.086,0.0,1.113,0.0,2240512.0,0.0,26.0,3665330176.0,355745792.0,29353295872.0,244703232.0,6488770.0,2165317.0
12-04 09:49:34,33.392,15.202,50.967,0.0,0.0,0.439,0.0,2256896.0,0.0,25.0,3664588800.0,355528704.0,29354270720.0,244686848.0,6464520.0,2178880.0
12-04 09:49:35,33.793,16.552,48.534,0.0,0.0,1.121,0.0,2977792.0,0.0,40.0,3539099648.0,355323904.0,29355294720.0,369356800.0,7696759.0,2260076.0
12-04 09:49:36,33.362,17.912,47.453,0.085,0.0,1.188,0.0,2142208.0,0.0,24.0,3542126592.0,355332096.0,29379088384.0,342528000.0,7071363.0,2000250.0
12-04 09:49:37,32.554,16.537,49.870,0.0,0.0,1.039,0.0,2183168.0,0.0,23.0,3544743936.0,355356672.0,29401780224.0,317194240.0,6479289.0,2182768.0
12-04 09:49:38,33.190,15.345,50.603,0.0,0.0,0.862,0.0,1183744.0,0.0,25.0,3548659712.0,355377152.0,29424459776.0,290578432.0,6638214.0,2242892.0
12-04 09:49:39,32.0,16.087,50.957,0.0,0.0,0.957,0.0,2154496.0,0.0,20.0,3553878016.0,355397632.0,29447213056.0,262586368.0,6420837.0,2159899.0
12-04 09:49:40,32.763,16.253,49.530,0.086,0.0,1.369,0.0,2154496.0,0.0,19.0,3554967552.0,355418112.0,29470932992.0,237756416.0,6380728.0,2122807.0
12-04 09:49:41,32.225,17.136,49.702,0.0,0.0,0.938,0.0,2252800.0,0.0,24.0,3554557952.0,355192832.0,29473054720.0,236269568.0,6386563.0,2099163.0
12-04 09:49:42,32.333,16.638,49.828,0.086,0.0,1.115,0.0,2252800.0,0.0,23.0,3558207488.0,354979840.0,29474201600.0,231686144.0,7161228.0,2184305.0
12-04 09:49:43,33.161,16.107,49.440,0.0,0.0,1.292,0.0,2318336.0,0.0,30.0,3570855936.0,354476032.0,29445943296.0,247799808.0,7663595.0,2126127.0
12-04 09:49:44,32.837,15.324,50.613,0.088,0.0,1.138,0.0,2265088.0,0.0,27.0,3580440576.0,354213888.0,29441277952.0,243142656.0,6401949.0,2121118.0
12-04 09:49:45,32.010,16.739,50.388,0.0,0.0,0.863,0.0,2306048.0,0.0,29.0,3580952576.0,353955840.0,29436489728.0,247676928.0,6383435.0,2103451.0
12-04 09:49:46,32.989,16.624,49.268,0.086,0.0,1.034,0.0,2195456.0,0.0,27.0,3582509056.0,353742848.0,29437427712.0,245395456.0,6439816.0,2170089.0
12-04 09:49:47,32.678,16.168,49.701,0.086,0.0,1.369,0.0,2281472.0,0.0,26.0,3581755392.0,353509376.0,29438656512.0,245153792.0,6426496.0,2155931.0
12-04 09:49:48,33.679,15.976,49.655,0.0,0.0,0.691,0.0,2174976.0,0.0,23.0,3582267392.0,353296384.0,29440069632.0,243441664.0,6377744.0,2077894.0
12-04 09:49:49,32.261,16.696,50.0,0.0,0.0,1.043,0.0,2297856.0,0.0,26.0,3584409600.0,353099776.0,29440860160.0,240705536.0,6394822.0,2145554.0
12-04 09:49:50,32.411,16.940,49.438,0.0,0.0,1.210,0.0,2195456.0,0.0,25.0,3584397312.0,352894976.0,29443645440.0,238137344.0,7476818.0,2109175.0
12-04 09:49:51,33.305,16.652,48.847,0.085,0.0,1.110,0.0,2293760.0,0.0,28.0,3586576384.0,352702464.0,29445115904.0,234680320.0,5295721.0,2115834.0
12-04 09:49:52,31.223,16.852,49.102,1.625,0.0,1.198,12288.0,103460864.0,3.0,216.0,3598675968.0,352280576.0,29421395968.0,246722560.0,8450348.0,2180544.0
12-04 09:49:53,27.083,16.406,48.003,6.771,0.0,1.736,12288.0,263208960.0,3.0,523.0,3602604032.0,352071680.0,29420515328.0,243884032.0,5096237.0,2504365.0
12-04 09:49:54,19.797,13.367,56.599,9.306,0.0,0.931,20480.0,269406208.0,5.0,515.0,3606188032.0,351862784.0,29414199296.0,246824960.0,2243762.0,2068851.0
12-04 09:49:55,31.283,14.938,52.373,0.527,0.0,0.879,4096.0,33456128.0,1.0,99.0,3614916608.0,351674368.0,29415731200.0,236752896.0,2726810.0,2060691.0
12-04 09:49:56,33.793,15.345,50.0,0.086,0.0,0.776,0.0,2293760.0,0.0,29.0,3620532224.0,351457280.0,29417238528.0,229847040.0,4193807.0,2060059.0
12-04 09:49:57,33.478,15.652,49.826,0.0,0.0,1.043,0.0,2183168.0,0.0,24.0,3620880384.0,351272960.0,29418520576.0,228401152.0,8372353.0,2072749.0
12-04 09:49:58,33.449,16.595,48.920,0.086,0.0,0.951,0.0,2310144.0,0.0,30.0,3623079936.0,350838784.0,29398175744.0,246980608.0,10422753.0,2106456.0
12-04 09:49:59,33.560,16.058,49.533,0.0,0.0,0.850,0.0,2285568.0,0.0,26.0,3624546304.0,350621696.0,29398421504.0,245485568.0,6347179.0,2069696.0
12-04 09:50:00,32.455,17.077,49.873,0.0,0.0,0.595,0.0,2191360.0,0.0,27.0,3623952384.0,350392320.0,29401001984.0,243728384.0,8330858.0,2062514.0
12-04 09:50:01,32.639,15.799,50.521,0.174,0.0,0.868,0.0,2289664.0,0.0,29.0,3623497728.0,350175232.0,29402079232.0,243322880.0,8318766.0,2178787.0
12-04 09:50:02,34.190,15.338,49.614,0.086,0.0,0.771,0.0,2244608.0,0.0,22.0,3625435136.0,349954048.0,29402750976.0,240934912.0,8479815.0,2111343.0
12-04 09:50:03,33.133,16.309,49.700,0.0,0.0,0.858,4096.0,2228224.0,1.0,25.0,3624656896.0,349736960.0,29404323840.0,240357376.0,6327341.0,2150552.0
12-04 09:50:04,33.072,15.666,50.044,0.087,0.0,1.131,0.0,5443584.0,0.0,40.0,3625459712.0,349511680.0,29404561408.0,239542272.0,8479384.0,2122520.0
12-04 09:50:05,31.937,16.579,50.524,0.0,0.0,0.960,0.0,2224128.0,0.0,24.0,3626885120.0,349286400.0,29405659136.0,237244416.0,6553776.0,2191715.0
12-04 09:50:06,32.070,15.330,51.454,0.088,0.0,1.057,0.0,2289664.0,0.0,29.0,3624808448.0,349077504.0,29407059968.0,238129152.0,6398891.0,2123018.0
12-04 09:50:07,33.160,16.059,49.740,0.087,0.0,0.955,0.0,2162688.0,0.0,22.0,3628257280.0,348864512.0,29408362496.0,233590784.0,6448250.0,2128441.0
12-04 09:50:08,34.188,17.009,47.436,0.256,0.0,1.111,0.0,30093312.0,0.0,94.0,3628666880.0,348377088.0,29402849280.0,239181824.0,6387173.0,2109818.0
12-04 09:50:09,38.527,16.952,42.979,0.771,0.0,0.771,12288.0,73904128.0,3.0,190.0,3629821952.0,347668480.0,29400162304.0,241422336.0,7923650.0,2125003.0
12-04 09:50:10,35.366,16.028,47.387,0.436,0.0,0.784,0.0,34160640.0,0.0,118.0,3632787456.0,347574272.0,29318488064.0,320225280.0,6958783.0,2166436.0
12-04 09:50:11,33.853,16.104,48.918,0.173,0.0,0.952,0.0,13553664.0,0.0,60.0,3640344576.0,347635712.0,29330403328.0,300691456.0,6443456.0,2112104.0
12-04 09:50:12,31.446,16.725,50.784,0.087,0.0,0.958,0.0,2211840.0,0.0,25.0,3648724992.0,347652096.0,29353525248.0,269172736.0,6475950.0,2200430.0
12-04 09:50:13,32.672,15.948,50.172,0.0,0.0,1.207,0.0,2162688.0,0.0,19.0,3655667712.0,347668480.0,29377011712.0,238727168.0,6481677.0,2129055.0
12-04 09:50:14,31.542,16.828,51.013,0.0,0.0,0.617,0.0,2203648.0,0.0,23.0,3657674752.0,347459584.0,29378326528.0,235614208.0,6399167.0,2121107.0
12-04 09:50:15,32.907,16.795,49.446,0.085,0.0,0.767,110592.0,2179072.0,9.0,24.0,3661570048.0,347250688.0,29379653632.0,230600704.0,6414268.0,2150048.0
12-04 09:50:16,33.049,17.336,48.676,0.085,0.0,0.854,0.0,15413248.0,0.0,57.0,3669766144.0,346730496.0,29359923200.0,242655232.0,6397768.0,2134675.0
12-04 09:50:17,36.792,16.914,44.028,1.046,0.0,1.221,4096.0,73003008.0,1.0,179.0,3676913664.0,345829376.0,29350174720.0,246157312.0,6472477.0,2149252.0
12-04 09:50:18,32.814,16.797,49.697,0.087,0.0,0.606,20480.0,9240576.0,5.0,46.0,3687161856.0,345751552.0,29281263616.0,304898048.0,8537330.0,2227069.0
12-04 09:50:19,32.754,15.986,50.391,0.087,0.0,0.782,0.0,2158592.0,0.0,21.0,3690778624.0,345767936.0,29305065472.0,277463040.0,6446957.0,2148742.0
12-04 09:50:20,33.391,15.698,49.957,0.0,0.0,0.954,0.0,2162688.0,0.0,22.0,3692453888.0,345784320.0,29328646144.0,252190720.0,6386618.0,2109255.0
12-04 09:50:21,31.556,16.767,50.731,0.0,0.0,0.946,0.0,2170880.0,0.0,21.0,3696394240.0,345571328.0,29329170432.0,247939072.0,6378747.0,2110263.0
12-04 09:50:22,31.731,15.997,51.486,0.175,0.0,0.612,0.0,2207744.0,0.0,25.0,3697336320.0,345374720.0,29330771968.0,245592064.0,6358773.0,2028875.0
12-04 09:50:23,31.266,17.054,50.904,0.0,0.0,0.775,0.0,2174976.0,0.0,23.0,3697741824.0,345174016.0,29331075072.0,245084160.0,6489861.0,2239286.0
12-04 09:50:24,33.276,15.730,49.525,0.346,0.0,1.124,0.0,27049984.0,0.0,65.0,3697618944.0,344989696.0,29333606400.0,242860032.0,6475212.0,2184124.0
12-04 09:50:25,31.337,15.712,46.267,5.903,0.0,0.781,8192.0,264241152.0,2.0,503.0,3697758208.0,344784896.0,29331886080.0,244645888.0,1991300.0,1933155.0
12-04 09:50:26,23.234,14.298,51.574,9.872,0.0,1.021,8192.0,267608064.0,2.0,532.0,3700195328.0,344571904.0,29326589952.0,247717888.0,3258113.0,2446425.0
12-04 09:50:27,26.513,14.834,54.476,3.666,0.0,0.512,4096.0,126750720.0,1.0,256.0,3701415936.0,344367104.0,29324148736.0,249143296.0,3844803.0,1917141.0
12-04 09:50:28,31.935,16.438,50.428,0.0,0.0,1.199,0.0,2162688.0,0.0,23.0,3701305344.0,344145920.0,29325627392.0,247996416.0,8238067.0,2006608.0
12-04 09:50:29,33.447,16.766,48.931,0.0,0.0,0.855,0.0,4206592.0,0.0,38.0,3700404224.0,343961600.0,29328707584.0,246001664.0,6383755.0,1979543.0
12-04 09:50:30,34.217,15.740,49.187,0.0,0.0,0.855,0.0,2166784.0,0.0,23.0,3703332864.0,343756800.0,29329235968.0,242749440.0,10316427.0,2113935.0
12-04 09:50:31,33.106,15.785,50.0,0.085,0.0,1.024,0.0,2170880.0,0.0,21.0,3703664640.0,343543808.0,29330624512.0,241242112.0,8459963.0,2127813.0
12-04 09:50:32,31.913,15.826,51.391,0.087,0.0,0.783,0.0,2179072.0,0.0,23.0,3703181312.0,343347200.0,29332537344.0,240009216.0,6434648.0,2129258.0
12-04 09:50:33,32.198,17.291,49.489,0.0,0.0,1.022,0.0,2179072.0,0.0,24.0,3704516608.0,343113728.0,29332811776.0,238632960.0,8471598.0,2148378.0
12-04 09:50:34,33.681,15.365,50.0,0.0,0.0,0.955,0.0,2154496.0,0.0,19.0,3703934976.0,342888448.0,29334421504.0,237830144.0,8487769.0,2137300.0
12-04 09:50:35,33.448,15.866,49.657,0.086,0.0,0.943,0.0,2326528.0,0.0,32.0,3701878784.0,342667264.0,29335957504.0,238571520.0,6758355.0,2228870.0
12-04 09:50:36,31.670,16.781,50.516,0.0,0.0,1.033,0.0,2162688.0,0.0,23.0,3703189504.0,342421504.0,29334360064.0,239104000.0,7924862.0,1997633.0
12-04 09:50:37,32.877,15.582,50.257,0.086,0.0,1.199,0.0,2174976.0,0.0,24.0,3703537664.0,342204416.0,29335969792.0,237363200.0,6284236.0,2072538.0
12-04 09:50:38,32.269,15.617,51.165,0.173,0.0,0.777,0.0,2203648.0,0.0,24.0,3703009280.0,341995520.0,29337305088.0,236765184.0,6159061.0,2022607.0
12-04 09:50:39,32.250,16.168,50.556,0.0,0.0,1.027,0.0,2170880.0,0.0,22.0,3704418304.0,341790720.0,29338750976.0,234115072.0,6148566.0,2015064.0
12-04 09:50:40,32.031,16.228,50.722,0.0,0.0,1.020,0.0,2191360.0,0.0,24.0,3703709696.0,341590016.0,29340098560.0,233676800.0,6245351.0,2050523.0
12-04 09:50:41,39.446,16.349,42.820,0.0,0.0,1.384,0.0,2199552.0,0.0,23.0,3712724992.0,341147648.0,29316669440.0,248532992.0,7532328.0,2449275.0
12-04 09:50:42,42.745,13.988,42.050,0.087,0.0,1.129,0.0,2076672.0,0.0,18.0,3724017664.0,340918272.0,29315588096.0,238551040.0,8213887.0,2749848.0
12-04 09:50:43,41.079,13.316,44.996,0.0,0.0,0.609,0.0,159744.0,0.0,12.0,3742818304.0,340467712.0,29290242048.0,245547008.0,8558310.0,2900396.0
12-04 09:50:44,40.035,14.349,44.287,0.089,0.0,1.240,0.0,2187264.0,0.0,23.0,3750850560.0,340275200.0,29288919040.0,239030272.0,6650886.0,2843383.0
12-04 09:50:45,40.277,15.644,42.956,0.0,0.0,1.124,0.0,2179072.0,0.0,23.0,3765317632.0,339832832.0,29266763776.0,247160832.0,10486356.0,2949054.0
12-04 09:50:46,42.169,14.372,42.341,0.0,0.0,1.119,0.0,2043904.0,0.0,15.0,3772997632.0,339603456.0,29266255872.0,240218112.0,8033930.0,2622205.0
12-04 09:50:47,39.096,14.944,44.917,0.0,0.0,1.043,0.0,204800.0,0.0,12.0,3774578688.0,339378176.0,29263290368.0,241827840.0,8635312.0,2909572.0
12-04 09:50:48,39.553,15.993,43.078,0.0,0.0,1.376,0.0,2162688.0,0.0,19.0,3795316736.0,339066880.0,29250379776.0,234311680.0,8799303.0,2987623.0
12-04 09:50:49,38.488,15.636,44.330,0.0,0.0,1.546,0.0,2064384.0,0.0,18.0,3800436736.0,338841600.0,29248806912.0,230989824.0,8148259.0,2769523.0
12-04 09:50:50,40.332,14.698,43.832,0.087,0.0,1.050,0.0,2232320.0,0.0,28.0,3811135488.0,338382848.0,29224095744.0,245460992.0,8423533.0,2836984.0
12-04 09:50:51,38.049,14.763,46.309,0.0,0.0,0.879,20480.0,139264.0,4.0,8.0,3824844800.0,338067456.0,29209915392.0,246247424.0,4641930.0,3007028.0
12-04 09:50:52,38.783,16.087,43.826,0.087,0.0,1.217,0.0,2166784.0,0.0,21.0,3833729024.0,337842176.0,29208489984.0,239013888.0,6144794.0,3037983.0
12-04 09:50:53,39.453,15.713,43.211,0.0,0.0,1.623,0.0,2052096.0,0.0,17.0,3838255104.0,337625088.0,29206921216.0,236273664.0,8019283.0,2661388.0
12-04 09:50:54,40.140,14.398,44.503,0.0,0.0,0.960,0.0,847872.0,0.0,28.0,3849154560.0,337203200.0,29183639552.0,249077760.0,13223986.0,3169045.0
12-04 09:50:55,39.119,16.388,43.348,0.0,0.0,1.145,0.0,2031616.0,0.0,15.0,3850805248.0,337137664.0,29198217216.0,232914944.0,7959614.0,2655072.0
12-04 09:50:56,40.256,15.128,43.162,0.171,0.0,1.282,0.0,2199552.0,0.0,29.0,3857694720.0,336814080.0,29182218240.0,242348032.0,10275680.0,2646687.0
12-04 09:50:57,20.156,6.747,61.765,10.381,0.0,0.952,0.0,205824000.0,0.0,392.0,3865264128.0,336601088.0,29169524736.0,247685120.0,7694024.0,2805062.0
12-04 09:50:58,11.997,2.571,70.351,14.653,0.0,0.428,0.0,266338304.0,0.0,506.0,3871809536.0,336601088.0,29172850688.0,237813760.0,3090969.0,2179031.0
12-04 09:50:59,25.299,8.462,58.632,7.094,0.0,0.513,0.0,144748544.0,0.0,301.0,3878457344.0,336384000.0,29160624128.0,243609600.0,5932487.0,2323042.0
12-04 09:51:00,39.983,15.544,43.178,0.0,0.0,1.295,94208.0,2043904.0,3.0,15.0,3884253184.0,336179200.0,29160538112.0,238104576.0,6015679.0,2662574.0
12-04 09:51:01,38.296,17.384,42.341,0.0,0.0,1.979,8192.0,24576.0,1.0,4.0,3909922816.0,335663104.0,29124816896.0,248672256.0,7801331.0,2788388.0
12-04 09:51:02,40.017,13.941,45.095,0.086,0.0,0.861,0.0,163840.0,0.0,12.0,3916087296.0,335450112.0,29122076672.0,245460992.0,13576429.0,3156426.0
12-04 09:51:03,39.667,15.324,43.783,0.0,0.0,1.226,0.0,2031616.0,0.0,13.0,3921928192.0,335233024.0,29121978368.0,239935488.0,10258449.0,3032929.0
12-04 09:51:04,37.380,15.983,44.891,0.0,0.0,1.747,0.0,155648.0,0.0,10.0,3925835776.0,335020032.0,29120008192.0,238211072.0,9403132.0,3039134.0
12-04 09:51:05,40.280,14.974,43.783,0.0,0.0,0.963,0.0,2031616.0,0.0,13.0,3929337856.0,334815232.0,29118734336.0,236187648.0,10695767.0,3018148.0
12-04 09:51:06,37.566,15.608,45.150,0.0,0.0,1.675,0.0,155648.0,0.0,10.0,3935002624.0,334618624.0,29115535360.0,233918464.0,8869694.0,3074811.0
12-04 09:51:07,39.826,14.783,44.783,0.0,0.0,0.609,0.0,2056192.0,0.0,17.0,3946524672.0,334196736.0,29092397056.0,245956608.0,10528734.0,2910673.0
12-04 09:51:08,39.108,16.535,43.132,0.087,0.0,1.137,0.0,155648.0,0.0,10.0,3952177152.0,333991936.0,29091323904.0,241582080.0,8640560.0,2931914.0
12-04 09:51:09,38.300,15.074,45.574,0.0,0.0,1.052,0.0,2039808.0,0.0,16.0,3958845440.0,333774848.0,29090992128.0,235462656.0,10712002.0,3020223.0
12-04 09:51:10,37.957,17.021,43.830,0.0,0.0,1.191,0.0,184320.0,0.0,15.0,3969650688.0,333344768.0,29066932224.0,249147392.0,8864932.0,3056980.0
12-04 09:51:11,40.240,16.524,41.866,0.086,0.0,1.284,0.0,2072576.0,0.0,16.0,3974504448.0,333139968.0,29065465856.0,245964800.0,10274927.0,2806439.0
12-04 09:51:12,39.844,13.570,45.290,0.0,0.0,1.296,0.0,180224.0,0.0,10.0,3980374016.0,332906496.0,29063655424.0,242139136.0,8637920.0,2980282.0
12-04 09:51:13,37.246,16.152,45.013,0.0,0.0,1.589,0.0,2236416.0,0.0,23.0,3993325568.0,332689408.0,29063962624.0,229097472.0,11116064.0,3193403.0
12-04 09:51:14,40.568,15.590,42.463,0.172,0.0,1.206,0.0,2187264.0,0.0,25.0,4003418112.0,332222464.0,29041569792.0,241864704.0,7460962.0,2576755.0
12-04 09:51:15,39.041,14.983,45.291,0.0,0.0,0.685,0.0,2097152.0,0.0,19.0,4009390080.0,331997184.0,29040123904.0,237563904.0,9028358.0,2960315.0
12-04 09:51:16,39.405,14.799,44.746,0.0,0.0,1.051,0.0,307200.0,0.0,16.0,4017090560.0,331718656.0,29038530560.0,231735296.0,8837960.0,3039023.0
12-04 09:51:17,40.470,14.534,43.690,0.087,0.0,1.218,0.0,2256896.0,0.0,29.0,4043350016.0,331190272.0,29014446080.0,230088704.0,8328501.0,2785343.0
12-04 09:51:18,39.356,13.506,46.064,0.0,0.0,1.073,0.0,2154496.0,0.0,21.0,4050300928.0,330641408.0,28992888832.0,245243904.0,8265119.0,2775695.0
12-04 09:51:19,39.233,14.124,45.772,0.0,0.0,0.872,0.0,237568.0,0.0,11.0,4055179264.0,330342400.0,28989648896.0,243904512.0,10462643.0,2581726.0
12-04 09:51:20,37.611,13.274,48.319,0.177,0.0,0.619,0.0,6410240.0,0.0,56.0,4068618240.0,330047488.0,28991606784.0,228802560.0,5584176.0,1556358.0
12-04 09:51:21,40.351,12.105,47.105,0.088,0.0,0.351,0.0,4567040.0,0.0,54.0,4086595584.0,329535488.0,28971307008.0,231636992.0,2796288.0,1140948.0
12-04 09:51:22,38.696,11.739,49.217,0.174,0.0,0.174,0.0,6582272.0,0.0,63.0,4102651904.0,329121792.0,28951101440.0,236199936.0,4608697.0,1153648.0
12-04 09:51:23,39.449,11.456,48.751,0.086,0.0,0.258,0.0,6533120.0,0.0,62.0,4105162752.0,328925184.0,28954394624.0,230592512.0,2884129.0,1262495.0
12-04 09:51:24,38.319,10.796,50.619,0.088,0.0,0.177,0.0,6578176.0,0.0,63.0,4113694720.0,328507392.0,28935409664.0,241463296.0,2794751.0,1141262.0
12-04 09:51:25,39.545,11.199,48.994,0.087,0.0,0.175,0.0,10080256.0,0.0,76.0,4128043008.0,328118272.0,28916334592.0,246579200.0,2777404.0,1102750.0
12-04 09:51:26,44.139,11.279,43.162,1.155,0.0,0.266,0.0,71364608.0,0.0,191.0,4136783872.0,327286784.0,28903682048.0,251322368.0,2671647.0,1103934.0
12-04 09:51:27,41.974,11.502,45.494,0.773,0.0,0.258,0.0,60547072.0,0.0,203.0,4139274240.0,326934528.0,28811038720.0,341827584.0,2799718.0,1141772.0
12-04 09:51:28,40.242,11.658,47.237,0.345,0.0,0.518,0.0,26546176.0,0.0,96.0,4143652864.0,327020544.0,28834443264.0,313958400.0,2652804.0,1069628.0
12-04 09:51:29,17.866,4.944,66.869,10.061,0.0,0.260,0.0,178208768.0,0.0,355.0,4158103552.0,327045120.0,28845105152.0,288821248.0,2506261.0,989301.0
12-04 09:51:30,7.647,0.765,76.466,14.868,0.0,0.255,0.0,270761984.0,0.0,516.0,4170661888.0,327045120.0,28845645824.0,275722240.0,2361353.0,911603.0
12-04 09:51:31,25.065,5.704,63.959,5.272,0.0,0.0,0.0,132194304.0,0.0,303.0,4173959168.0,327065600.0,28856958976.0,261091328.0,2647863.0,1064771.0
12-04 09:51:32,39.233,10.636,49.608,0.174,0.0,0.349,0.0,6516736.0,0.0,60.0,4176515072.0,327135232.0,28881989632.0,233435136.0,2798770.0,1141717.0
12-04 09:51:33,39.407,11.508,48.649,0.087,0.0,0.349,0.0,6606848.0,0.0,65.0,4181872640.0,326742016.0,28863709184.0,246751232.0,2795961.0,1142018.0
12-04 09:51:34,39.336,11.801,48.514,0.087,0.0,0.262,0.0,6500352.0,0.0,62.0,4194041856.0,326565888.0,28866543616.0,231923712.0,2647561.0,1063941.0
12-04 09:51:35,42.197,10.898,46.643,0.087,0.0,0.174,0.0,4521984.0,0.0,48.0,4207165440.0,326131712.0,28843573248.0,242204672.0,2809930.0,1158615.0
12-04 09:51:36,38.918,11.867,48.604,0.175,0.0,0.436,0.0,6516736.0,0.0,60.0,4211499008.0,325939200.0,28846825472.0,234811392.0,2796289.0,1139349.0
12-04 09:51:37,37.831,10.847,51.058,0.088,0.0,0.176,0.0,6561792.0,0.0,62.0,4211515392.0,325754880.0,28850155520.0,231649280.0,2798436.0,1142837.0
12-04 09:51:38,38.894,12.273,48.574,0.086,0.0,0.173,0.0,6606848.0,0.0,67.0,4218208256.0,325365760.0,28832092160.0,243408896.0,2795853.0,1137125.0
12-04 09:51:39,39.879,11.246,48.616,0.087,0.0,0.173,0.0,6488064.0,0.0,57.0,4223336448.0,325287936.0,28841418752.0,229031936.0,2771301.0,1132688.0
12-04 09:51:40,40.208,11.352,48.007,0.087,0.0,0.347,0.0,4435968.0,0.0,45.0,4231127040.0,324874240.0,28820049920.0,243023872.0,2686421.0,1084526.0
12-04 09:51:41,36.332,12.339,50.814,0.514,0.0,0.0,0.0,33476608.0,0.0,153.0,4234293248.0,324423680.0,28816367616.0,243990528.0,957873.0,667826.0
12-04 09:51:42,35.972,11.704,50.602,1.549,0.0,0.172,0.0,73719808.0,0.0,214.0,4235964416.0,323735552.0,28727726080.0,331649024.0,485537.0,307123.0
12-04 09:51:43,32.534,11.815,55.565,0.086,0.0,0.0,0.0,6561792.0,0.0,63.0,4234956800.0,323784704.0,28753694720.0,306638848.0,478469.0,301145.0
12-04 09:51:44,32.821,12.564,54.444,0.171,0.0,0.0,0.0,6496256.0,0.0,60.0,4234014720.0,323809280.0,28782039040.0,279212032.0,477248.0,300223.0
12-04 09:51:45,32.075,12.521,55.317,0.086,0.0,0.0,0.0,6467584.0,0.0,58.0,4234190848.0,323846144.0,28808237056.0,252801024.0,478011.0,301692.0
12-04 09:51:46,32.007,11.678,56.142,0.173,0.0,0.0,0.0,8675328.0,0.0,86.0,4235685888.0,323657728.0,28812759040.0,246972416.0,477599.0,301076.0
12-04 09:51:47,37.691,12.054,49.915,0.170,0.0,0.170,0.0,4448256.0,0.0,45.0,4238249984.0,323457024.0,28814188544.0,243179520.0,1934756.0,822437.0
12-04 09:51:48,42.096,11.158,46.407,0.169,0.0,0.169,0.0,6512640.0,0.0,60.0,4209278976.0,323280896.0,28817465344.0,269049856.0,3109353.0,1239423.0
12-04 09:51:49,40.763,11.101,47.962,0.0,0.0,0.173,0.0,6475776.0,0.0,60.0,4132995072.0,323313664.0,28842168320.0,320598016.0,2952494.0,1159079.0
12-04 09:51:50,40.630,10.562,48.382,0.256,0.0,0.170,0.0,6475776.0,0.0,61.0,4132208640.0,323334144.0,28866314240.0,297218048.0,2668171.0,1006163.0
12-04 09:51:51,42.360,10.781,46.435,0.085,0.0,0.340,0.0,6479872.0,0.0,60.0,4119629824.0,323346432.0,28891394048.0,284704768.0,2676018.0,1012522.0
12-04 09:51:52,43.261,11.148,45.341,0.083,0.0,0.166,0.0,7798784.0,0.0,48.0,4123164672.0,323391488.0,28915519488.0,256999424.0,2666850.0,1015145.0
12-04 09:51:53,44.492,11.529,42.699,0.939,0.0,0.342,0.0,72388608.0,0.0,225.0,3975450624.0,323514368.0,29002375168.0,317734912.0,2669457.0,1009640.0
12-04 09:51:54,42.918,11.945,44.198,0.683,0.0,0.256,0.0,64778240.0,0.0,208.0,3893170176.0,323600384.0,28961619968.0,440684544.0,2662413.0,1011957.0
12-04 09:51:55,42.796,11.217,45.298,0.518,0.0,0.173,102400.0,26525696.0,2.0,83.0,3899142144.0,323649536.0,28983869440.0,412413952.0,2970350.0,1192224.0
12-04 09:51:56,41.801,10.620,47.069,0.170,0.0,0.340,94208.0,6545408.0,7.0,63.0,3903201280.0,323710976.0,29007990784.0,384172032.0,2672866.0,1011502.0
12-04 09:51:57,40.804,11.463,47.391,0.086,0.0,0.257,0.0,6467584.0,0.0,57.0,3904196608.0,323768320.0,29033168896.0,357941248.0,2663926.0,1020042.0
12-04 09:51:58,41.368,10.684,47.436,0.171,0.0,0.342,0.0,6467584.0,0.0,57.0,3902980096.0,323821568.0,29058789376.0,333484032.0,2660971.0,1020922.0
12-04 09:51:59,40.489,10.209,48.953,0.087,0.0,0.262,0.0,6471680.0,0.0,58.0,3905597440.0,323870720.0,29083410432.0,306196480.0,2665690.0,1011831.0
12-04 09:52:00,41.596,11.121,46.944,0.170,0.0,0.170,0.0,5877760.0,0.0,57.0,3913043968.0,323899392.0,29107822592.0,274309120.0,2645452.0,1016489.0
12-04 09:52:01,41.095,9.383,49.262,0.087,0.0,0.174,0.0,6475776.0,0.0,57.0,3917373440.0,323956736.0,29132562432.0,245182464.0,2683721.0,1022836.0
12-04 09:52:02,42.258,10.778,46.792,0.086,0.0,0.086,0.0,4399104.0,0.0,44.0,3921092608.0,323788800.0,29134512128.0,239681536.0,2660082.0,1020027.0
12-04 09:52:03,41.752,10.884,47.024,0.085,0.0,0.255,0.0,6529024.0,0.0,62.0,3929661440.0,323510272.0,29125316608.0,240586752.0,2673824.0,1027377.0
12-04 09:52:04,41.187,10.834,47.635,0.086,0.0,0.258,0.0,6561792.0,0.0,61.0,3933081600.0,323334144.0,29127016448.0,235642880.0,2664363.0,1025927.0
12-04 09:52:05,43.241,10.327,45.928,0.168,0.0,0.336,0.0,6537216.0,0.0,64.0,3945205760.0,323063808.0,29115609088.0,235196416.0,2680996.0,1045099.0
12-04 09:52:06,27.219,6.847,59.087,6.678,0.0,0.169,0.0,190734336.0,0.0,401.0,3952963584.0,322875392.0,29105537024.0,237699072.0,2676903.0,1024423.0
12-04 09:52:07,10.394,0.503,75.775,13.160,0.0,0.168,0.0,269484032.0,0.0,494.0,3959738368.0,322875392.0,29107105792.0,229355520.0,2662847.0,1022369.0
12-04 09:52:08,16.681,2.794,71.041,9.229,0.0,0.254,4096.0,213831680.0,1.0,370.0,3972636672.0,322691072.0,29090697216.0,233050112.0,2657315.0,1029624.0
12-04 09:52:09,41.312,10.392,48.041,0.170,0.0,0.085,0.0,6590464.0,0.0,67.0,3984138240.0,322351104.0,29068632064.0,243953664.0,2667986.0,1028435.0
12-04 09:52:10,42.146,10.300,47.124,0.086,0.0,0.343,0.0,6524928.0,0.0,62.0,3992895488.0,322195456.0,29071130624.0,232853504.0,2675400.0,1031097.0
12-04 09:52:11,41.212,9.957,48.571,0.173,0.0,0.087,0.0,6549504.0,0.0,65.0,4002557952.0,321826816.0,29050085376.0,244604928.0,2661815.0,1036662.0
12-04 09:52:12,42.784,10.481,46.392,0.0,0.0,0.344,0.0,4399104.0,0.0,44.0,4009414656.0,321593344.0,29044342784.0,243724288.0,2673575.0,1031313.0
12-04 09:52:13,40.416,9.801,49.350,0.173,0.0,0.260,0.0,6533120.0,0.0,61.0,4013969408.0,321429504.0,29047398400.0,236277760.0,2654253.0,1040388.0
12-04 09:52:14,42.007,11.650,46.003,0.170,0.0,0.170,0.0,16326656.0,0.0,91.0,4022427648.0,321089536.0,29035929600.0,239628288.0,2667739.0,1038584.0
12-04 09:52:15,45.897,10.342,42.564,1.026,0.0,0.171,8192.0,64028672.0,1.0,201.0,4033957888.0,320122880.0,28952186880.0,312807424.0,2680007.0,1036825.0
12-04 09:52:16,43.220,10.678,45.847,0.085,0.0,0.169,0.0,4370432.0,0.0,45.0,4042989568.0,320139264.0,28975366144.0,280580096.0,2656857.0,1038560.0
12-04 09:52:17,39.280,11.835,48.370,0.172,0.0,0.343,0.0,6443008.0,0.0,57.0,4050997248.0,320184320.0,29000298496.0,247595008.0,2679048.0,1058498.0
12-04 09:52:18,41.588,10.504,47.566,0.085,0.0,0.256,0.0,6500352.0,0.0,62.0,4059709440.0,320028672.0,29002567680.0,236769280.0,2670643.0,1045196.0
12-04 09:52:19,44.539,10.580,43.686,0.768,0.0,0.427,0.0,50384896.0,0.0,158.0,4069617664.0,319377408.0,28985946112.0,244133888.0,2647407.0,1035125.0
12-04 09:52:20,46.632,10.190,41.796,1.123,0.0,0.259,0.0,73183232.0,0.0,212.0,4073189376.0,318881792.0,28908130304.0,318873600.0,2683088.0,1038393.0
12-04 09:52:21,43.445,11.568,43.530,1.028,0.0,0.428,0.0,80224256.0,0.0,219.0,4081975296.0,318709760.0,28969410560.0,248979456.0,2664319.0,1038464.0
12-04 09:52:22,43.551,12.395,43.384,0.503,0.0,0.168,0.0,45412352.0,0.0,159.0,4093825024.0,318550016.0,28877455360.0,329244672.0,2670517.0,1037759.0
12-04 09:52:23,42.437,11.063,45.808,0.432,0.0,0.259,0.0,28721152.0,0.0,119.0,4107882496.0,318619648.0,28901593088.0,290979840.0,2668223.0,1037287.0
12-04 09:52:24,41.724,10.517,47.414,0.086,0.0,0.259,0.0,6459392.0,0.0,58.0,4116344832.0,318676992.0,28925767680.0,258285568.0,2658222.0,1045322.0
12-04 09:52:25,25.169,4.476,69.764,0.169,0.0,0.422,0.0,4083712.0,0.0,38.0,4123418624.0,318697472.0,28940775424.0,236183552.0,2683472.0,1041521.0
12-04 09:52:26,10.425,0.334,88.907,0.083,0.0,0.250,0.0,122880.0,0.0,9.0,4136263680.0,318500864.0,28918538240.0,245772288.0,2661458.0,1035768.0
12-04 09:52:27,11.417,0.500,87.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4145262592.0,318500864.0,28918419456.0,236892160.0,2665670.0,1043370.0
12-04 09:52:28,11.599,0.497,87.821,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,4156104704.0,318304256.0,28896645120.0,248020992.0,2674539.0,1033570.0
12-04 09:52:29,10.777,0.334,88.722,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4163719168.0,318304256.0,28896423936.0,240627712.0,2662860.0,1035350.0
12-04 09:52:30,9.942,0.585,89.140,0.0,0.0,0.334,0.0,110592.0,0.0,7.0,4185952256.0,318103552.0,28874506240.0,240513024.0,2677199.0,1063917.0
12-04 09:52:31,11.706,0.418,87.709,0.0,0.0,0.167,0.0,36864.0,0.0,3.0,4208062464.0,317906944.0,28849848320.0,243257344.0,2677930.0,1032015.0
12-04 09:52:32,11.443,0.663,87.728,0.083,0.0,0.083,0.0,98304.0,0.0,6.0,4222652416.0,317706240.0,28825726976.0,252989440.0,2645153.0,1038645.0
12-04 09:52:33,10.509,0.834,88.324,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4232536064.0,317706240.0,28825464832.0,243367936.0,2670462.0,1039920.0
12-04 09:52:34,10.658,0.833,88.343,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4243468288.0,317706240.0,28825468928.0,232431616.0,2678157.0,1049402.0
12-04 09:52:35,11.883,0.586,87.364,0.0,0.0,0.167,0.0,53248.0,0.0,5.0,4255883264.0,317505536.0,28801314816.0,244371456.0,2679677.0,1053625.0
12-04 09:52:36,10.853,0.497,88.401,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4256935936.0,317505536.0,28801032192.0,243601408.0,2663414.0,1040208.0
12-04 09:52:37,11.0,0.583,88.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4252889088.0,317505536.0,28801032192.0,247648256.0,2660055.0,1043064.0
12-04 09:52:38,11.102,0.417,88.230,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4254883840.0,317513728.0,28801032192.0,245645312.0,2676429.0,1042875.0
12-04 09:52:39,11.360,0.829,87.562,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4264128512.0,317513728.0,28801036288.0,236396544.0,2659090.0,1034190.0
12-04 09:52:40,11.360,0.580,87.728,0.0,0.0,0.332,0.0,16384.0,0.0,2.0,4268474368.0,317513728.0,28801040384.0,232046592.0,2674503.0,1047424.0
12-04 09:52:41,11.755,0.497,87.500,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4271898624.0,317513728.0,28801040384.0,228622336.0,2629411.0,1034751.0
12-04 09:52:42,11.371,0.418,88.043,0.0,0.0,0.167,0.0,65536.0,0.0,4.0,4277813248.0,317313024.0,28776828928.0,247119872.0,2690448.0,1043993.0
12-04 09:52:43,10.368,0.418,85.535,3.428,0.0,0.251,0.0,129642496.0,0.0,255.0,4290797568.0,317313024.0,28776595456.0,234369024.0,2667408.0,1052319.0
12-04 09:52:44,12.013,0.663,84.590,2.486,0.0,0.249,0.0,178511872.0,0.0,306.0,4304097280.0,317120512.0,28752359424.0,245497856.0,2675832.0,1035887.0
12-04 09:52:45,11.554,0.416,87.947,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,4308930560.0,317120512.0,28752175104.0,240848896.0,2660575.0,1039288.0
12-04 09:52:46,11.940,0.746,87.148,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4317507584.0,317120512.0,28752175104.0,232271872.0,2625857.0,1039772.0
12-04 09:52:47,5.500,0.500,93.917,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,4325429248.0,316915712.0,28728012800.0,248717312.0,1277137.0,739769.0
12-04 09:52:48,0.751,0.167,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4325322752.0,316915712.0,28727808000.0,249028608.0,61751.0,105497.0
12-04 09:52:49,0.670,0.335,98.995,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,4325285888.0,316919808.0,28727803904.0,249065472.0,56477.0,101968.0
12-04 09:52:50,0.919,0.334,98.580,0.167,0.0,0.0,0.0,69632.0,0.0,4.0,4325527552.0,316928000.0,28727808000.0,248811520.0,74245.0,119860.0
12-04 09:52:51,0.501,0.167,99.332,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4325523456.0,316928000.0,28727812096.0,248811520.0,56979.0,101154.0
12-04 09:52:52,0.917,0.0,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4325904384.0,316928000.0,28727812096.0,248430592.0,55903.0,100866.0
12-04 09:52:53,5.333,0.500,94.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4272279552.0,316928000.0,28727812096.0,302055424.0,1041591.0,463088.0
12-04 09:52:54,11.740,0.500,87.427,0.0,0.0,0.333,0.0,40960.0,0.0,2.0,4201123840.0,316928000.0,28727820288.0,373202944.0,2988832.0,1132322.0
12-04 09:52:55,12.727,0.496,86.446,0.0,0.0,0.331,0.0,45056.0,0.0,3.0,4171087872.0,316932096.0,28727820288.0,403234816.0,2981228.0,1137032.0
12-04 09:52:56,11.897,0.582,87.188,0.166,0.0,0.166,0.0,53248.0,0.0,8.0,4145942528.0,316940288.0,28727828480.0,428363776.0,2967313.0,1135428.0
12-04 09:52:57,11.269,0.751,87.730,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4059578368.0,316940288.0,28727828480.0,514727936.0,2978927.0,1148787.0
12-04 09:52:58,11.481,0.499,87.854,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3993141248.0,316940288.0,28727828480.0,581165056.0,2970145.0,1142350.0
12-04 09:52:59,12.104,0.334,87.479,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3900104704.0,316940288.0,28727828480.0,674201600.0,2974033.0,1144988.0
12-04 09:53:00,11.343,0.584,87.907,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3903533056.0,316940288.0,28727832576.0,670769152.0,2983900.0,1167485.0
12-04 09:53:01,11.332,0.744,87.841,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3903946752.0,316940288.0,28727836672.0,670351360.0,2952872.0,1159323.0
12-04 09:53:02,11.371,0.669,87.625,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3899944960.0,316948480.0,28727836672.0,674344960.0,2999152.0,1153739.0
12-04 09:53:03,12.083,0.333,87.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3896406016.0,316948480.0,28727836672.0,677883904.0,2997802.0,1154644.0
12-04 09:53:04,11.818,0.331,87.521,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3901177856.0,316948480.0,28727836672.0,673112064.0,2961469.0,1159538.0
12-04 09:53:05,12.096,0.663,86.910,0.0,0.0,0.331,0.0,16384.0,0.0,2.0,3909533696.0,316948480.0,28727836672.0,664756224.0,2991447.0,1172917.0
12-04 09:53:06,12.500,0.579,86.755,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3913224192.0,316948480.0,28727840768.0,661061632.0,2977197.0,1163796.0
12-04 09:53:07,11.488,0.579,87.603,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3917889536.0,316948480.0,28727840768.0,656396288.0,2971343.0,1164571.0
12-04 09:53:08,13.782,0.492,85.316,0.164,0.0,0.246,0.0,12288.0,0.0,2.0,3927179264.0,316956672.0,28727840768.0,647098368.0,2977341.0,1164903.0
12-04 09:53:09,12.053,0.665,87.032,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3934253056.0,316956672.0,28727844864.0,640020480.0,2971410.0,1166683.0
12-04 09:53:10,11.970,0.582,87.116,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,3944980480.0,316960768.0,28727844864.0,629288960.0,2998812.0,1180954.0
12-04 09:53:11,11.960,0.498,87.209,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3952816128.0,316960768.0,28727848960.0,621449216.0,3001159.0,1186644.0
12-04 09:53:12,12.479,0.413,86.612,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3965669376.0,316960768.0,28727848960.0,608595968.0,2969786.0,1159767.0
12-04 09:53:13,11.980,0.499,87.354,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3976052736.0,316960768.0,28727848960.0,598212608.0,2966055.0,1164048.0
12-04 09:53:14,13.015,0.494,86.079,0.082,0.0,0.329,0.0,12288.0,0.0,2.0,3991506944.0,316968960.0,28727848960.0,582750208.0,2983146.0,1161387.0
12-04 09:53:15,11.765,0.414,87.490,0.0,0.0,0.331,0.0,16384.0,0.0,2.0,4000501760.0,316973056.0,28727848960.0,573751296.0,2957090.0,1163219.0
12-04 09:53:16,11.907,0.416,87.427,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4016631808.0,316973056.0,28727861248.0,557608960.0,2984711.0,1169980.0
12-04 09:53:17,12.666,0.497,86.589,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4027994112.0,316973056.0,28727861248.0,546246656.0,2970327.0,1172518.0
12-04 09:53:18,12.377,0.656,86.639,0.0,0.0,0.328,0.0,0.0,0.0,0.0,4039548928.0,316973056.0,28727861248.0,534691840.0,2988351.0,1168020.0
12-04 09:53:19,12.345,0.497,86.993,0.0,0.0,0.166,0.0,110592.0,0.0,14.0,4053897216.0,316973056.0,28727861248.0,520343552.0,2974244.0,1161555.0
12-04 09:53:20,12.986,0.414,86.187,0.083,0.0,0.331,0.0,45056.0,0.0,5.0,4062523392.0,316989440.0,28727853056.0,511709184.0,2964870.0,1161047.0
12-04 09:53:21,12.490,0.579,86.766,0.0,0.0,0.165,0.0,8192.0,0.0,2.0,4069556224.0,316989440.0,28727865344.0,504664064.0,2957706.0,1166645.0
12-04 09:53:22,11.478,0.495,87.614,0.0,0.0,0.413,0.0,0.0,0.0,0.0,4079370240.0,316989440.0,28727865344.0,494850048.0,2988332.0,1172193.0
12-04 09:53:23,12.739,0.749,86.178,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4090761216.0,316989440.0,28727869440.0,483454976.0,2971214.0,1166716.0
12-04 09:53:24,11.424,0.828,87.417,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4101738496.0,316989440.0,28727869440.0,472477696.0,2974927.0,1180092.0
12-04 09:53:25,11.667,0.583,87.500,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4110393344.0,316989440.0,28727873536.0,463818752.0,2974728.0,1176583.0
12-04 09:53:26,12.667,0.667,86.167,0.167,0.0,0.333,0.0,36864.0,0.0,3.0,4125118464.0,316997632.0,28727877632.0,449081344.0,2979166.0,1170456.0
12-04 09:53:27,12.242,0.331,86.931,0.0,0.0,0.496,0.0,0.0,0.0,0.0,4128575488.0,316997632.0,28727877632.0,445624320.0,2986928.0,1171536.0
12-04 09:53:28,12.634,0.495,86.457,0.0,0.0,0.413,0.0,0.0,0.0,0.0,4133527552.0,316997632.0,28727877632.0,440672256.0,2967462.0,1170962.0
12-04 09:53:29,11.745,0.579,87.428,0.0,0.0,0.248,0.0,24576.0,0.0,1.0,4162220032.0,316997632.0,28727881728.0,411975680.0,2967944.0,1170483.0
12-04 09:53:30,14.309,0.576,84.786,0.0,0.0,0.329,0.0,28672.0,0.0,3.0,4177514496.0,317001728.0,28727881728.0,396677120.0,2966335.0,1170628.0
12-04 09:53:31,11.231,0.499,87.770,0.166,0.0,0.333,0.0,28672.0,0.0,3.0,4183379968.0,317009920.0,28727885824.0,390799360.0,2958929.0,1171598.0
12-04 09:53:32,12.706,0.495,86.551,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4190679040.0,317009920.0,28727885824.0,383500288.0,2963256.0,1173485.0
12-04 09:53:33,12.149,0.744,87.025,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4205338624.0,317009920.0,28727885824.0,368840704.0,2990255.0,1181638.0
12-04 09:53:34,14.097,0.824,84.913,0.0,0.0,0.165,0.0,0.0,0.0,0.0,4212645888.0,317009920.0,28727885824.0,361533440.0,2962456.0,1169774.0
12-04 09:53:35,11.774,0.498,87.479,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,4215910400.0,317009920.0,28727894016.0,358260736.0,3011156.0,1190512.0
12-04 09:53:36,13.097,0.412,86.161,0.0,0.0,0.329,0.0,28672.0,0.0,7.0,4220198912.0,317009920.0,28727894016.0,353972224.0,2969482.0,1174927.0
12-04 09:53:37,11.369,0.830,87.552,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,4231462912.0,317018112.0,28727894016.0,342700032.0,2953679.0,1174147.0
12-04 09:53:38,14.321,0.497,84.934,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4244566016.0,317018112.0,28727894016.0,329596928.0,2981377.0,1172371.0
12-04 09:53:39,11.940,0.498,87.313,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4251828224.0,317018112.0,28727898112.0,322330624.0,2963601.0,1179149.0
12-04 09:53:40,11.887,0.665,87.116,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,4267364352.0,317022208.0,28727898112.0,306790400.0,2988041.0,1201519.0
12-04 09:53:41,12.552,0.661,86.457,0.0,0.0,0.330,0.0,0.0,0.0,0.0,4289126400.0,317022208.0,28727906304.0,285020160.0,3000959.0,1194126.0
12-04 09:53:42,13.388,0.826,85.372,0.0,0.0,0.413,0.0,0.0,0.0,0.0,4300767232.0,317022208.0,28727906304.0,273379328.0,2956686.0,1161192.0
12-04 09:53:43,12.313,0.666,86.522,0.166,0.0,0.333,0.0,12288.0,0.0,2.0,4304568320.0,317030400.0,28727906304.0,269570048.0,3013631.0,1192720.0
12-04 09:53:44,10.851,0.918,87.980,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4311269376.0,317030400.0,28727906304.0,262868992.0,2964348.0,1176629.0
12-04 09:53:45,12.448,0.581,86.722,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,4315607040.0,317030400.0,28727910400.0,258527232.0,2959166.0,1176841.0
12-04 09:53:46,11.799,0.669,87.113,0.0,0.0,0.418,0.0,0.0,0.0,0.0,4327579648.0,317030400.0,28727910400.0,246554624.0,2971052.0,1173372.0
12-04 09:53:47,13.944,0.660,85.066,0.0,0.0,0.330,0.0,0.0,0.0,0.0,4333035520.0,317030400.0,28727910400.0,241098752.0,2997864.0,1191919.0
12-04 09:53:48,11.481,0.666,87.604,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4342243328.0,317030400.0,28727910400.0,231890944.0,2973514.0,1187043.0
12-04 09:53:49,12.761,0.500,86.489,0.083,0.0,0.167,0.0,90112.0,0.0,6.0,4350906368.0,316833792.0,28703678464.0,247656448.0,2977736.0,1186110.0
12-04 09:53:50,11.877,0.498,87.209,0.0,0.0,0.415,0.0,16384.0,0.0,2.0,4358426624.0,316833792.0,28703547392.0,240267264.0,2982709.0,1180244.0
12-04 09:53:51,13.953,0.332,85.465,0.0,0.0,0.249,0.0,45056.0,0.0,3.0,4376805376.0,316637184.0,28679258112.0,246374400.0,2965485.0,1174675.0
12-04 09:53:52,12.935,0.580,85.987,0.0,0.0,0.498,0.0,0.0,0.0,0.0,4380143616.0,316637184.0,28679159808.0,243134464.0,2996558.0,1183944.0
12-04 09:53:53,8.760,0.413,90.579,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4385853440.0,316637184.0,28679159808.0,237424640.0,2022608.0,851724.0
12-04 09:53:54,0.835,0.250,98.831,0.0,0.0,0.083,0.0,45056.0,0.0,3.0,4386447360.0,316637184.0,28679163904.0,236826624.0,83692.0,374775.0
12-04 09:53:55,0.917,0.334,98.582,0.083,0.0,0.083,0.0,49152.0,0.0,5.0,4387155968.0,316653568.0,28679159808.0,236105728.0,72041.0,130498.0
12-04 09:53:56,0.754,0.251,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4387233792.0,316653568.0,28679168000.0,236019712.0,74797.0,135002.0
12-04 09:53:57,1.331,0.333,98.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4387229696.0,316653568.0,28679172096.0,236019712.0,72692.0,131385.0
12-04 09:53:58,0.917,0.334,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4387229696.0,316653568.0,28679172096.0,236019712.0,73696.0,133834.0
12-04 09:53:59,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4387606528.0,316653568.0,28679176192.0,235638784.0,156142.0,166935.0
12-04 09:54:00,13.283,0.254,86.379,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,4317106176.0,316653568.0,28679180288.0,306135040.0,3291021.0,1266595.0
12-04 09:54:01,14.191,0.578,84.736,0.165,0.0,0.330,0.0,24576.0,0.0,3.0,4254691328.0,316661760.0,28679180288.0,368541696.0,3277974.0,1275068.0
12-04 09:54:02,12.678,0.756,86.230,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4145491968.0,316661760.0,28679180288.0,477741056.0,3292933.0,1279079.0
12-04 09:54:03,11.429,0.504,87.815,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4147896320.0,316661760.0,28679184384.0,475332608.0,3283098.0,1295487.0
12-04 09:54:04,13.062,0.749,85.940,0.0,0.0,0.250,0.0,24576.0,0.0,1.0,3994300416.0,316661760.0,28679188480.0,628924416.0,3267893.0,1297048.0
12-04 09:54:05,13.022,0.417,86.227,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,3916529664.0,316665856.0,28679184384.0,706695168.0,3325901.0,1319661.0
12-04 09:54:06,12.718,0.582,86.201,0.166,0.0,0.333,0.0,28672.0,0.0,3.0,3924746240.0,316674048.0,28679180288.0,698474496.0,3310753.0,1303052.0
12-04 09:54:07,12.490,0.419,86.924,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3926142976.0,316674048.0,28679192576.0,697065472.0,3266506.0,1300911.0
12-04 09:54:08,13.156,0.749,85.679,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3937566720.0,316674048.0,28679192576.0,685641728.0,3324543.0,1336994.0
12-04 09:54:09,12.750,0.333,86.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3939221504.0,316674048.0,28679196672.0,683982848.0,3295015.0,1300770.0
12-04 09:54:10,13.599,0.498,85.738,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3939954688.0,316678144.0,28679192576.0,683249664.0,3280575.0,1298457.0
12-04 09:54:11,13.105,0.250,86.394,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,3941199872.0,316678144.0,28679200768.0,681996288.0,3286426.0,1310317.0
12-04 09:54:12,12.111,0.505,86.880,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,3945701376.0,316686336.0,28679200768.0,677486592.0,3310443.0,1300274.0
12-04 09:54:13,12.952,0.673,86.123,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3956039680.0,316686336.0,28679200768.0,667148288.0,3300128.0,1306392.0
12-04 09:54:14,12.323,0.666,86.678,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3963731968.0,316686336.0,28679200768.0,659456000.0,3278629.0,1307043.0
12-04 09:54:15,12.752,0.503,86.326,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,3990425600.0,316690432.0,28679200768.0,632758272.0,3287175.0,1304806.0
12-04 09:54:16,12.709,0.334,86.622,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3996721152.0,316690432.0,28679208960.0,626454528.0,3292462.0,1308936.0
12-04 09:54:17,12.656,0.666,86.511,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4012290048.0,316690432.0,28679208960.0,610885632.0,3256042.0,1304607.0
12-04 09:54:18,13.988,0.500,85.096,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,4026404864.0,316698624.0,28679213056.0,596758528.0,3339919.0,1309260.0
12-04 09:54:19,12.676,0.580,86.413,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4031258624.0,316698624.0,28679213056.0,591904768.0,3292524.0,1308440.0
12-04 09:54:20,12.825,0.671,86.169,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,4055261184.0,316702720.0,28679208960.0,567902208.0,3285114.0,1327849.0
12-04 09:54:21,13.272,0.584,85.977,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4065570816.0,316702720.0,28679213056.0,557588480.0,3288925.0,1307741.0
12-04 09:54:22,11.869,0.589,87.121,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4072308736.0,316702720.0,28679213056.0,550850560.0,3273144.0,1310571.0
12-04 09:54:23,12.793,0.502,86.371,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4083036160.0,316702720.0,28679217152.0,540119040.0,3263624.0,1313179.0
12-04 09:54:24,13.568,0.419,85.427,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,4093984768.0,316710912.0,28679225344.0,529154048.0,3334588.0,1311179.0
12-04 09:54:25,12.906,0.416,86.428,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4105682944.0,316710912.0,28679225344.0,517455872.0,3292009.0,1309410.0
12-04 09:54:26,13.344,0.417,85.988,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,4113743872.0,316710912.0,28679225344.0,509394944.0,3254840.0,1297832.0
12-04 09:54:27,14.012,0.500,85.238,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4121845760.0,316710912.0,28679229440.0,501288960.0,3308264.0,1326466.0
12-04 09:54:28,12.479,0.168,87.186,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4128763904.0,316710912.0,28679229440.0,494370816.0,3301144.0,1313666.0
12-04 09:54:29,12.844,0.584,86.072,0.250,0.0,0.250,0.0,73728.0,0.0,5.0,4141461504.0,316719104.0,28679229440.0,481665024.0,3270245.0,1312329.0
12-04 09:54:30,14.833,0.333,84.583,0.0,0.0,0.250,0.0,32768.0,0.0,3.0,4156911616.0,316719104.0,28679233536.0,466210816.0,3272681.0,1300847.0
12-04 09:54:31,11.913,0.671,86.997,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4158193664.0,316719104.0,28679237632.0,464924672.0,3334382.0,1318646.0
12-04 09:54:32,12.700,0.505,86.627,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4169162752.0,316719104.0,28679237632.0,453955584.0,3282836.0,1310265.0
12-04 09:54:33,13.856,0.334,85.643,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4188835840.0,316719104.0,28679237632.0,434282496.0,3239391.0,1296739.0
12-04 09:54:34,13.545,0.669,85.619,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4196446208.0,316719104.0,28679237632.0,426672128.0,3278882.0,1334544.0
12-04 09:54:35,13.244,0.503,85.918,0.084,0.0,0.251,0.0,28672.0,0.0,4.0,4203614208.0,316731392.0,28679233536.0,419495936.0,3339851.0,1327137.0
12-04 09:54:36,13.787,0.581,85.465,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,4207800320.0,316731392.0,28679245824.0,415297536.0,3321283.0,1317333.0
12-04 09:54:37,13.903,0.670,85.260,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4221169664.0,316731392.0,28679245824.0,401928192.0,3261298.0,1311834.0
12-04 09:54:38,12.027,0.589,87.216,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4230377472.0,316731392.0,28679245824.0,392720384.0,3313731.0,1318646.0
12-04 09:54:39,13.917,0.333,85.500,0.0,0.0,0.250,0.0,24576.0,0.0,1.0,4237135872.0,316731392.0,28679249920.0,385957888.0,3266195.0,1315049.0
12-04 09:54:40,13.462,0.418,85.786,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,4246974464.0,316731392.0,28679249920.0,376119296.0,3283010.0,1317138.0
12-04 09:54:41,14.310,0.418,84.937,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,4258459648.0,316739584.0,28679249920.0,364625920.0,3287826.0,1310623.0
12-04 09:54:42,13.228,0.582,85.940,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4267061248.0,316739584.0,28679254016.0,356020224.0,3312466.0,1327321.0
12-04 09:54:43,14.357,0.498,85.062,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4275380224.0,316739584.0,28679254016.0,347701248.0,3290175.0,1320262.0
12-04 09:54:44,13.534,0.752,85.380,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4290961408.0,316739584.0,28679258112.0,332115968.0,3258876.0,1312376.0
12-04 09:54:45,14.370,0.588,84.958,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4304101376.0,316739584.0,28679258112.0,318976000.0,3326241.0,1311407.0
12-04 09:54:46,12.343,0.504,86.902,0.0,0.0,0.252,0.0,28672.0,0.0,7.0,4310577152.0,316739584.0,28679258112.0,312500224.0,3241026.0,1317362.0
12-04 09:54:47,13.905,0.583,85.096,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,4319391744.0,316747776.0,28679262208.0,303673344.0,3332677.0,1322214.0
12-04 09:54:48,13.773,0.501,85.476,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4334649344.0,316747776.0,28679262208.0,288415744.0,3291908.0,1311824.0
12-04 09:54:49,14.799,0.669,84.448,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4351131648.0,316747776.0,28679262208.0,271933440.0,3311438.0,1317441.0
12-04 09:54:50,12.855,0.501,86.477,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,4362268672.0,316751872.0,28679266304.0,260788224.0,3289327.0,1320656.0
12-04 09:54:51,13.796,0.502,85.368,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4372041728.0,316751872.0,28679270400.0,251011072.0,3243319.0,1316876.0
12-04 09:54:52,14.451,0.743,84.310,0.0,0.0,0.495,0.0,0.0,0.0,0.0,4381691904.0,316751872.0,28679270400.0,241360896.0,3308655.0,1315219.0
12-04 09:54:53,14.322,0.674,84.583,0.168,0.0,0.253,0.0,90112.0,0.0,6.0,4398252032.0,316555264.0,28655038464.0,249229312.0,3308445.0,1315551.0
12-04 09:54:54,13.333,0.417,86.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4401037312.0,316555264.0,28654952448.0,246530048.0,3271958.0,1318131.0
12-04 09:54:55,14.664,0.580,84.424,0.0,0.0,0.331,0.0,16384.0,0.0,2.0,4406181888.0,316563456.0,28654944256.0,241385472.0,3311700.0,1322032.0
12-04 09:54:56,12.668,0.587,86.493,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4415782912.0,316563456.0,28654956544.0,231772160.0,3288221.0,1319485.0
12-04 09:54:57,14.393,0.499,84.692,0.0,0.0,0.416,0.0,45056.0,0.0,3.0,4433158144.0,316362752.0,28630786048.0,238768128.0,3281973.0,1316099.0
12-04 09:54:58,15.500,0.583,83.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4442902528.0,316362752.0,28630679552.0,229130240.0,3303710.0,1311189.0
12-04 09:54:59,12.637,0.590,86.352,0.084,0.0,0.337,0.0,122880.0,0.0,8.0,4455792640.0,316166144.0,28606447616.0,240668672.0,3207015.0,1281929.0
12-04 09:55:00,1.833,0.250,97.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,4459925504.0,316166144.0,28606398464.0,236584960.0,118706.0,438182.0
12-04 09:55:01,1.001,0.167,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4459937792.0,316166144.0,28606402560.0,236568576.0,91031.0,164575.0
12-04 09:55:02,1.003,0.167,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4459778048.0,316166144.0,28606402560.0,236728320.0,91205.0,164749.0
12-04 09:55:03,1.498,0.333,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4459479040.0,316166144.0,28606402560.0,237027328.0,89674.0,162280.0
12-04 09:55:04,0.669,0.418,98.829,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,4459397120.0,316166144.0,28606402560.0,237109248.0,96102.0,171377.0
12-04 09:55:05,1.171,0.167,98.411,0.167,0.0,0.084,0.0,61440.0,0.0,4.0,4459511808.0,316174336.0,28606406656.0,236982272.0,109404.0,183119.0
12-04 09:55:06,9.901,0.413,89.356,0.0,0.0,0.330,0.0,0.0,0.0,0.0,4461764608.0,316174336.0,28606410752.0,234725376.0,2093903.0,898492.0
12-04 09:55:07,14.381,0.416,84.788,0.0,0.0,0.416,0.0,45056.0,0.0,3.0,4471205888.0,315973632.0,28582494208.0,249401344.0,3491270.0,1430404.0
12-04 09:55:08,14.738,0.416,84.596,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4340428800.0,315973632.0,28582494208.0,380178432.0,3294738.0,1433498.0
12-04 09:55:09,13.907,0.579,85.182,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4295880704.0,315973632.0,28582498304.0,424722432.0,3246590.0,1419757.0
12-04 09:55:10,13.907,0.414,85.348,0.0,0.0,0.331,0.0,16384.0,0.0,2.0,4205236224.0,315973632.0,28582498304.0,515366912.0,3050245.0,1380005.0
12-04 09:55:11,14.180,0.412,84.996,0.082,0.0,0.330,0.0,24576.0,0.0,3.0,4057706496.0,315981824.0,28582498304.0,662888448.0,3168560.0,1352256.0
12-04 09:55:12,13.576,0.414,85.679,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4060471296.0,315981824.0,28582502400.0,660119552.0,3256060.0,1337924.0
12-04 09:55:13,14.557,0.496,84.781,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3999137792.0,315981824.0,28582502400.0,721453056.0,3420428.0,1343953.0
12-04 09:55:14,14.156,0.329,85.021,0.0,0.0,0.494,0.0,24576.0,0.0,1.0,4015546368.0,315981824.0,28582502400.0,705044480.0,3293810.0,1339762.0
12-04 09:55:15,14.864,0.495,84.228,0.0,0.0,0.413,0.0,24576.0,0.0,2.0,4022128640.0,315985920.0,28582502400.0,698458112.0,3434037.0,1360518.0
12-04 09:55:16,13.882,0.499,85.121,0.166,0.0,0.333,0.0,28672.0,0.0,3.0,4040740864.0,315994112.0,28582502400.0,679837696.0,3446383.0,1373004.0
12-04 09:55:17,14.818,0.497,84.437,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4077338624.0,315994112.0,28582510592.0,643231744.0,3413278.0,1365861.0
12-04 09:55:18,14.333,0.494,84.596,0.0,0.0,0.577,0.0,0.0,0.0,0.0,4109168640.0,315994112.0,28582510592.0,611401728.0,3377846.0,1367167.0
12-04 09:55:19,16.052,0.491,83.292,0.0,0.0,0.164,0.0,0.0,0.0,0.0,4143542272.0,315994112.0,28582510592.0,577028096.0,3382051.0,1345908.0
12-04 09:55:20,14.594,0.498,84.577,0.0,0.0,0.332,0.0,16384.0,0.0,2.0,4174131200.0,315998208.0,28582510592.0,546435072.0,3526268.0,1388932.0
12-04 09:55:21,14.839,0.495,84.501,0.0,0.0,0.165,0.0,16384.0,0.0,4.0,4203896832.0,315998208.0,28582518784.0,516661248.0,3333431.0,1352103.0
12-04 09:55:22,15.124,0.496,83.967,0.165,0.0,0.248,0.0,12288.0,0.0,2.0,4235259904.0,316006400.0,28582518784.0,485289984.0,3381566.0,1351484.0
12-04 09:55:23,15.486,0.659,83.443,0.0,0.0,0.412,0.0,0.0,0.0,0.0,4258217984.0,316006400.0,28582518784.0,462331904.0,3440877.0,1375430.0
12-04 09:55:24,14.214,0.249,85.287,0.0,0.0,0.249,0.0,0.0,0.0,0.0,4277374976.0,316006400.0,28582522880.0,443170816.0,3348983.0,1361204.0
12-04 09:55:25,13.178,0.334,86.155,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,4314804224.0,316010496.0,28582522880.0,405737472.0,3433792.0,1368429.0
12-04 09:55:26,16.020,0.661,82.824,0.0,0.0,0.495,0.0,0.0,0.0,0.0,4351520768.0,316010496.0,28582531072.0,369012736.0,3374854.0,1376982.0
12-04 09:55:27,15.612,0.575,83.484,0.0,0.0,0.329,0.0,0.0,0.0,0.0,4373598208.0,316010496.0,28582531072.0,346935296.0,3415172.0,1362943.0
12-04 09:55:28,13.988,0.583,84.929,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,4389883904.0,316018688.0,28582531072.0,330641408.0,3403759.0,1370871.0
12-04 09:55:29,14.426,0.574,84.672,0.0,0.0,0.328,0.0,0.0,0.0,0.0,4424200192.0,316018688.0,28582531072.0,296325120.0,3356768.0,1403350.0
12-04 09:55:30,17.881,0.579,81.291,0.0,0.0,0.248,0.0,16384.0,0.0,2.0,4486459392.0,316018688.0,28582535168.0,234061824.0,3540428.0,1304614.0
12-04 09:55:31,14.274,0.415,84.979,0.0,0.0,0.332,0.0,131072.0,0.0,9.0,4522627072.0,315613184.0,28534128640.0,246706176.0,3324814.0,1363422.0
12-04 09:55:32,14.876,0.496,84.298,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4523683840.0,315613184.0,28534128640.0,245649408.0,3344251.0,1388910.0
12-04 09:55:33,13.538,0.581,85.548,0.0,0.0,0.332,0.0,77824.0,0.0,4.0,4552396800.0,315408384.0,28509896704.0,241373184.0,3493864.0,1402042.0
12-04 09:55:34,14.971,0.744,83.871,0.165,0.0,0.248,0.0,196608.0,0.0,12.0,4604624896.0,315006976.0,28461989888.0,237453312.0,3447411.0,1359959.0
12-04 09:55:35,17.774,0.664,81.146,0.0,0.0,0.415,0.0,77824.0,0.0,7.0,4630675456.0,314802176.0,28437876736.0,235720704.0,3574409.0,1421959.0
12-04 09:55:36,15.519,0.415,83.817,0.0,0.0,0.249,0.0,77824.0,0.0,4.0,4645220352.0,314609664.0,28413489152.0,245755904.0,3357303.0,1386099.0
12-04 09:55:37,13.644,0.582,85.524,0.0,0.0,0.250,0.0,45056.0,0.0,3.0,4674818048.0,314417152.0,28389449728.0,240390144.0,3468608.0,1393921.0
12-04 09:55:38,13.990,0.414,85.265,0.0,0.0,0.331,0.0,77824.0,0.0,4.0,4710293504.0,314224640.0,28365414400.0,229142528.0,3459315.0,1380028.0
12-04 09:55:39,16.874,0.582,82.377,0.0,0.0,0.166,0.0,184320.0,0.0,21.0,4761927680.0,313741312.0,28303757312.0,239648768.0,3439200.0,1348942.0
12-04 09:55:40,15.486,0.659,83.361,0.082,0.0,0.412,0.0,114688.0,0.0,8.0,4797861888.0,313540608.0,28276371456.0,231301120.0,3416387.0,1403858.0
12-04 09:55:41,18.114,0.496,81.141,0.0,0.0,0.248,0.0,53248.0,0.0,3.0,4805419008.0,313348096.0,28252434432.0,247873536.0,3476639.0,1335727.0
12-04 09:55:42,14.662,0.329,84.761,0.0,0.0,0.247,0.0,69632.0,0.0,3.0,4827734016.0,313155584.0,28228509696.0,249675776.0,3272182.0,1400318.0
12-04 09:55:43,14.650,0.658,84.362,0.0,0.0,0.329,0.0,0.0,0.0,0.0,4848119808.0,313155584.0,28228517888.0,229281792.0,3600778.0,1447688.0
12-04 09:55:44,15.474,0.749,83.444,0.0,0.0,0.333,0.0,53248.0,0.0,3.0,4871962624.0,312958976.0,28204630016.0,229523456.0,3443794.0,1407610.0
12-04 09:55:45,16.543,0.905,82.058,0.165,0.0,0.329,0.0,155648.0,0.0,10.0,4908163072.0,312582144.0,28156878848.0,241451008.0,3472752.0,1383617.0
12-04 09:55:46,16.057,0.333,83.361,0.0,0.0,0.250,0.0,77824.0,0.0,4.0,4926611456.0,312389632.0,28133052416.0,247021568.0,3475967.0,1383643.0
12-04 09:55:47,14.227,0.662,84.864,0.0,0.0,0.248,0.0,53248.0,0.0,3.0,4958105600.0,312197120.0,28109307904.0,239464448.0,3429786.0,1395693.0
12-04 09:55:48,16.556,0.749,82.446,0.0,0.0,0.250,0.0,69632.0,0.0,3.0,4979621888.0,312004608.0,28085452800.0,241995776.0,3391110.0,1375476.0
12-04 09:55:49,15.824,0.580,83.099,0.0,0.0,0.497,0.0,147456.0,0.0,7.0,5024124928.0,311619584.0,28037939200.0,245391360.0,3467060.0,1367238.0
12-04 09:55:50,14.616,0.826,84.145,0.165,0.0,0.248,0.0,184320.0,0.0,12.0,5068771328.0,311246848.0,27990355968.0,248700928.0,3368953.0,1420388.0
12-04 09:55:51,19.686,3.060,76.675,0.0,0.0,0.579,73728.0,221184.0,7.0,10.0,3266916352.0,310644736.0,27919216640.0,2122297344.0,3533874.0,1470852.0
12-04 09:55:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3261894656.0,310644736.0,27919400960.0,2127134720.0,1569105.0,98325.0
12-04 09:55:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260715008.0,310644736.0,27919405056.0,2128310272.0,2887.0,3301.0
12-04 09:55:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260436480.0,310644736.0,27919405056.0,2128588800.0,2952.0,6766.0
12-04 09:55:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3260284928.0,310644736.0,27919409152.0,2128736256.0,3767.0,4761.0
12-04 09:55:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,53248.0,0.0,8.0,3260215296.0,310652928.0,27919409152.0,2128797696.0,2353.0,3147.0
12-04 09:55:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260215296.0,310652928.0,27919409152.0,2128797696.0,10003.0,11100.0
12-04 09:55:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260108800.0,310652928.0,27919409152.0,2128904192.0,21972.0,24568.0
12-04 09:55:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260104704.0,310652928.0,27919413248.0,2128904192.0,1980.0,2751.0
12-04 09:56:00,0.752,0.084,99.165,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260231680.0,310652928.0,27919413248.0,2128777216.0,2227.0,2797.0
12-04 09:56:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260227584.0,310652928.0,27919417344.0,2128777216.0,2533.0,3049.0
12-04 09:56:02,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3260153856.0,310661120.0,27919417344.0,2128842752.0,3655.0,4800.0
12-04 09:56:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260116992.0,310661120.0,27919421440.0,2128875520.0,5141.0,6549.0
12-04 09:56:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260002304.0,310661120.0,27919421440.0,2128990208.0,5499.0,5633.0
12-04 09:56:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260129280.0,310665216.0,27919417344.0,2128863232.0,22162.0,23486.0
12-04 09:56:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260092416.0,310665216.0,27919421440.0,2128896000.0,5208.0,7066.0
12-04 09:56:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260088320.0,310665216.0,27919425536.0,2128896000.0,6147.0,7057.0
12-04 09:56:08,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3260203008.0,310673408.0,27919429632.0,2128769024.0,2382.0,2158.0
12-04 09:56:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3260203008.0,310673408.0,27919429632.0,2128769024.0,4004.0,4868.0
12-04 09:56:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3260329984.0,310673408.0,27919429632.0,2128642048.0,5463.0,6560.0
12-04 09:56:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260260352.0,310673408.0,27919433728.0,2128707584.0,4603.0,6508.0
12-04 09:56:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260260352.0,310673408.0,27919433728.0,2128707584.0,3075.0,3074.0
12-04 09:56:13,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260260352.0,310673408.0,27919433728.0,2128707584.0,4544.0,5953.0
12-04 09:56:14,0.0,0.167,99.666,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,3260256256.0,310673408.0,27919437824.0,2128707584.0,3341.0,4404.0
12-04 09:56:15,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260547072.0,310677504.0,27919437824.0,2128412672.0,3564.0,5762.0
12-04 09:56:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260289024.0,310677504.0,27919441920.0,2128666624.0,1658.0,1858.0
12-04 09:56:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259990016.0,310677504.0,27919441920.0,2128965632.0,3327.0,4717.0
12-04 09:56:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259908096.0,310677504.0,27919441920.0,2129047552.0,7276.0,10235.0
12-04 09:56:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3259904000.0,310677504.0,27919446016.0,2129047552.0,2293.0,2999.0
12-04 09:56:20,0.0,0.084,99.749,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,3259777024.0,310685696.0,27919437824.0,2129174528.0,2041.0,2754.0
12-04 09:56:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3259764736.0,310685696.0,27919450112.0,2129174528.0,21092.0,21785.0
12-04 09:56:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259891712.0,310685696.0,27919450112.0,2129047552.0,5376.0,6522.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259887616.0,310685696.0,27919454208.0,2129047552.0,3269.0,3304.0
12-04 09:56:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3259887616.0,310685696.0,27919454208.0,2129047552.0,3213.0,3421.0
12-04 09:56:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3259883520.0,310689792.0,27919454208.0,2129047552.0,5147.0,6685.0
12-04 09:56:26,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3259871232.0,310697984.0,27919458304.0,2129047552.0,3746.0,4434.0
12-04 09:56:27,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259813888.0,310697984.0,27919466496.0,2129096704.0,4416.0,5094.0
12-04 09:56:28,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3259813888.0,310697984.0,27919466496.0,2129096704.0,4486.0,5477.0
12-04 09:56:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259813888.0,310697984.0,27919466496.0,2129096704.0,4900.0,6047.0
12-04 09:56:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3259940864.0,310697984.0,27919466496.0,2128969728.0,2432.0,2030.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259936768.0,310697984.0,27919470592.0,2128969728.0,1893.0,2476.0
12-04 09:56:32,0.0,0.084,99.666,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3259928576.0,310706176.0,27919470592.0,2128969728.0,3073.0,4359.0
12-04 09:56:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259928576.0,310706176.0,27919470592.0,2128969728.0,3449.0,5118.0
12-04 09:56:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259928576.0,310706176.0,27919470592.0,2128969728.0,6802.0,8628.0
12-04 09:56:35,0.333,0.250,99.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260207104.0,310710272.0,27919470592.0,2128687104.0,21813.0,23031.0
12-04 09:56:36,0.167,0.167,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3259899904.0,310710272.0,27919478784.0,2128986112.0,3198.0,3523.0
12-04 09:56:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259899904.0,310710272.0,27919478784.0,2128986112.0,2716.0,2648.0
12-04 09:56:38,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3259891712.0,310718464.0,27919478784.0,2128986112.0,4828.0,6245.0
12-04 09:56:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260010496.0,310718464.0,27919478784.0,2128867328.0,2954.0,3204.0
12-04 09:56:40,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3260006400.0,310722560.0,27919478784.0,2128867328.0,4496.0,5814.0
12-04 09:56:41,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3259998208.0,310722560.0,27919486976.0,2128867328.0,5030.0,6901.0
12-04 09:56:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260125184.0,310722560.0,27919486976.0,2128740352.0,3482.0,4201.0
12-04 09:56:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260125184.0,310722560.0,27919486976.0,2128740352.0,6564.0,8852.0
12-04 09:56:44,0.250,0.250,99.417,0.083,0.0,0.0,0.0,53248.0,0.0,3.0,3245654016.0,310730752.0,27919486976.0,2143203328.0,2241.0,2937.0
12-04 09:56:45,0.0,0.417,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3245674496.0,310730752.0,27919491072.0,2143178752.0,1447.0,1628.0
12-04 09:56:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3245645824.0,310730752.0,27919491072.0,2143207424.0,3055.0,4238.0
12-04 09:56:47,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3245641728.0,310730752.0,27919495168.0,2143207424.0,3415.0,5094.0
12-04 09:56:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167318016.0,310730752.0,27919499264.0,2221527040.0,3193.0,4506.0
12-04 09:56:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3167289344.0,310730752.0,27919499264.0,2221555712.0,3283.0,4963.0
12-04 09:56:50,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3167281152.0,310738944.0,27919499264.0,2221555712.0,2889.0,4148.0
12-04 09:56:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167404032.0,310738944.0,27919503360.0,2221428736.0,3535.0,5240.0
12-04 09:56:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167277056.0,310738944.0,27919503360.0,2221555712.0,2775.0,3958.0
12-04 09:56:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167277056.0,310738944.0,27919503360.0,2221555712.0,1845.0,2147.0
12-04 09:56:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3167277056.0,310738944.0,27919503360.0,2221555712.0,1975.0,2689.0
12-04 09:56:55,0.084,0.167,99.749,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3167481856.0,310738944.0,27919503360.0,2221350912.0,4043.0,6139.0
12-04 09:56:56,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,3167416320.0,310738944.0,27919515648.0,2221404160.0,3283.0,5092.0
12-04 09:56:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167543296.0,310738944.0,27919515648.0,2221277184.0,2252.0,2920.0
12-04 09:56:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3167543296.0,310738944.0,27919515648.0,2221277184.0,2924.0,4210.0
12-04 09:56:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163357184.0,310738944.0,27919515648.0,2225463296.0,3509.0,5160.0
12-04 09:57:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3162972160.0,310738944.0,27919515648.0,2225848320.0,3009.0,4229.0
12-04 09:57:01,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3163095040.0,310747136.0,27919511552.0,2225721344.0,2660.0,3832.0
12-04 09:57:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163086848.0,310747136.0,27919519744.0,2225721344.0,2729.0,4016.0
12-04 09:57:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163086848.0,310747136.0,27919519744.0,2225721344.0,2298.0,3105.0
12-04 09:57:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163213824.0,310747136.0,27919519744.0,2225594368.0,5711.0,6503.0
12-04 09:57:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3163684864.0,310751232.0,27919523840.0,2225115136.0,37958.0,38862.0
12-04 09:57:06,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163480064.0,310751232.0,27919527936.0,2225315840.0,3419.0,4266.0
12-04 09:57:07,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3163471872.0,310759424.0,27919527936.0,2225315840.0,5107.0,6910.0
12-04 09:57:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163455488.0,310759424.0,27919527936.0,2225332224.0,4367.0,5717.0
12-04 09:57:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163447296.0,310759424.0,27919527936.0,2225340416.0,2991.0,3294.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3163439104.0,310759424.0,27919536128.0,2225340416.0,3091.0,3321.0
12-04 09:57:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3163566080.0,310759424.0,27919536128.0,2225213440.0,3533.0,4492.0
12-04 09:57:12,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163566080.0,310759424.0,27919536128.0,2225213440.0,3659.0,4605.0
12-04 09:57:13,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3163561984.0,310763520.0,27919536128.0,2225213440.0,21428.0,22384.0
12-04 09:57:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163561984.0,310763520.0,27919536128.0,2225213440.0,3569.0,5227.0
12-04 09:57:15,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3164491776.0,310771712.0,27919532032.0,2224279552.0,2849.0,3961.0
12-04 09:57:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163160576.0,310771712.0,27919548416.0,2225594368.0,6375.0,8598.0
12-04 09:57:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163168768.0,310771712.0,27919548416.0,2225586176.0,1361.0,1476.0
12-04 09:57:18,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163168768.0,310771712.0,27919548416.0,2225586176.0,3672.0,4972.0
12-04 09:57:19,0.167,0.083,99.583,0.167,0.0,0.0,0.0,49152.0,0.0,3.0,3163291648.0,310775808.0,27919548416.0,2225459200.0,3126.0,4391.0
12-04 09:57:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3163291648.0,310775808.0,27919548416.0,2225459200.0,3629.0,5375.0
12-04 09:57:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163287552.0,310775808.0,27919552512.0,2225459200.0,3289.0,3295.0
12-04 09:57:22,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163287552.0,310775808.0,27919552512.0,2225459200.0,4712.0,5646.0
12-04 09:57:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163287552.0,310775808.0,27919552512.0,2225459200.0,4810.0,6070.0
12-04 09:57:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3163283456.0,310775808.0,27919556608.0,2225459200.0,5950.0,7778.0
12-04 09:57:25,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3163721728.0,310788096.0,27919552512.0,2225012736.0,2821.0,2389.0
12-04 09:57:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163512832.0,310788096.0,27919560704.0,2225213440.0,4366.0,5476.0
12-04 09:57:27,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163512832.0,310788096.0,27919560704.0,2225213440.0,4460.0,5516.0
12-04 09:57:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163508736.0,310788096.0,27919564800.0,2225213440.0,2652.0,2389.0
12-04 09:57:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3163508736.0,310788096.0,27919564800.0,2225213440.0,5174.0,6779.0
12-04 09:57:30,0.167,0.167,99.584,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3163504640.0,310788096.0,27919568896.0,2225213440.0,3842.0,4525.0
12-04 09:57:31,0.083,0.167,99.500,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,3163492352.0,310796288.0,27919572992.0,2225213440.0,2809.0,3911.0
12-04 09:57:32,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163492352.0,310796288.0,27919572992.0,2225213440.0,3727.0,5617.0
12-04 09:57:33,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163365376.0,310796288.0,27919572992.0,2225340416.0,1206.0,1434.0
12-04 09:57:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163365376.0,310796288.0,27919572992.0,2225340416.0,5531.0,6284.0
12-04 09:57:35,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3164196864.0,310804480.0,27919568896.0,2224504832.0,22365.0,24163.0
12-04 09:57:36,0.0,0.084,99.498,0.418,0.0,0.0,0.0,24576.0,0.0,2.0,3163803648.0,310812672.0,27919572992.0,2224885760.0,3687.0,4406.0
12-04 09:57:37,0.083,0.083,99.332,0.501,0.0,0.0,0.0,4096.0,0.0,1.0,3163668480.0,310812672.0,27919581184.0,2225012736.0,5386.0,7339.0
12-04 09:57:38,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3163660288.0,310812672.0,27919581184.0,2225020928.0,2334.0,2125.0
12-04 09:57:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163656192.0,310812672.0,27919585280.0,2225020928.0,3613.0,4398.0
12-04 09:57:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3163639808.0,310812672.0,27919585280.0,2225037312.0,2868.0,3145.0
12-04 09:57:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163635712.0,310812672.0,27919589376.0,2225037312.0,5130.0,6862.0
12-04 09:57:42,0.250,0.083,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3162726400.0,310820864.0,27919593472.0,2225934336.0,3859.0,4801.0
12-04 09:57:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162718208.0,310820864.0,27919593472.0,2225942528.0,2987.0,3294.0
12-04 09:57:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162820608.0,310820864.0,27919593472.0,2225840128.0,3549.0,5210.0
12-04 09:57:45,0.0,0.251,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3163410432.0,310820864.0,27919593472.0,2225250304.0,4283.0,6370.0
12-04 09:57:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3163111424.0,310820864.0,27919597568.0,2225545216.0,2487.0,3022.0
12-04 09:57:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3163086848.0,310820864.0,27919597568.0,2225569792.0,19767.0,20599.0
12-04 09:57:48,0.0,0.167,99.500,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3163013120.0,310829056.0,27919597568.0,2225635328.0,3900.0,5439.0
12-04 09:57:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162767360.0,310829056.0,27919597568.0,2225881088.0,2147.0,2698.0
12-04 09:57:50,0.669,0.167,99.164,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3171766272.0,310833152.0,27919597568.0,2216878080.0,9664.0,10387.0
12-04 09:57:51,2.924,0.919,95.405,0.752,0.0,0.0,114688.0,0.0,8.0,0.0,3171323904.0,310833152.0,27925884928.0,2211033088.0,6498728.0,60598.0
12-04 09:57:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170373632.0,310833152.0,27925835776.0,2212032512.0,4380.0,6592.0
12-04 09:57:53,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170500608.0,310833152.0,27925835776.0,2211905536.0,2241.0,2871.0
12-04 09:57:54,0.0,0.167,99.750,0.083,0.0,0.0,0.0,90112.0,0.0,3.0,3170488320.0,310845440.0,27925835776.0,2211905536.0,3323.0,4946.0
12-04 09:57:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3171102720.0,310845440.0,27925839872.0,2211287040.0,2261.0,2994.0
12-04 09:57:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170766848.0,310845440.0,27925839872.0,2211622912.0,1427.0,1571.0
12-04 09:57:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170766848.0,310845440.0,27925839872.0,2211622912.0,4104.0,5901.0
12-04 09:57:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170766848.0,310845440.0,27925839872.0,2211622912.0,5484.0,8768.0
12-04 09:57:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,3170754560.0,310845440.0,27925852160.0,2211622912.0,1567.0,1776.0
12-04 09:58:00,0.751,0.167,98.998,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3170738176.0,310853632.0,27925852160.0,2211631104.0,2915.0,3778.0
12-04 09:58:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170738176.0,310853632.0,27925852160.0,2211631104.0,4023.0,6273.0
12-04 09:58:02,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170738176.0,310853632.0,27925852160.0,2211631104.0,2650.0,3240.0
12-04 09:58:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170734080.0,310853632.0,27925856256.0,2211631104.0,1541.0,1695.0
12-04 09:58:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3170734080.0,310853632.0,27925856256.0,2211631104.0,6418.0,7695.0
12-04 09:58:05,0.250,0.250,99.501,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3171037184.0,310857728.0,27925852160.0,2211328000.0,21322.0,22745.0
12-04 09:58:06,0.083,0.250,99.500,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3170820096.0,310865920.0,27925860352.0,2211528704.0,3935.0,4752.0
12-04 09:58:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170816000.0,310865920.0,27925864448.0,2211528704.0,4252.0,5558.0
12-04 09:58:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170816000.0,310865920.0,27925864448.0,2211528704.0,3633.0,4517.0
12-04 09:58:09,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3170816000.0,310865920.0,27925864448.0,2211528704.0,3449.0,4343.0
12-04 09:58:10,6.417,1.083,92.250,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3250974720.0,310865920.0,27925864448.0,2131369984.0,133046.0,134944.0
12-04 09:58:11,4.929,1.086,93.818,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3287396352.0,310874112.0,27925868544.0,2094936064.0,166127.0,194093.0
12-04 09:58:12,2.931,0.754,96.147,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3312148480.0,310874112.0,27925876736.0,2070175744.0,196787.0,184830.0
12-04 09:58:13,23.192,0.914,75.894,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548323840.0,310874112.0,27925876736.0,1834000384.0,67774.0,60381.0
12-04 09:58:14,33.528,0.417,66.055,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3581845504.0,310874112.0,27925876736.0,1800478720.0,4733.0,6965.0
12-04 09:58:15,2.755,0.167,97.078,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3588284416.0,310874112.0,27925880832.0,1794035712.0,182669.0,118815.0
12-04 09:58:16,0.921,0.084,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3588681728.0,310874112.0,27925880832.0,1793638400.0,222820.0,109473.0
12-04 09:58:17,1.751,0.334,97.832,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3593379840.0,310882304.0,27925884928.0,1788928000.0,215349.0,104736.0
12-04 09:58:18,1.423,0.167,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3604942848.0,310882304.0,27925884928.0,1777364992.0,192212.0,117750.0
12-04 09:58:19,1.501,0.334,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3614711808.0,310882304.0,27925893120.0,1767587840.0,225120.0,106901.0
12-04 09:58:20,1.249,0.333,98.418,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3634393088.0,310886400.0,27925889024.0,1747906560.0,215411.0,123887.0
12-04 09:58:21,1.0,0.250,98.750,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,3635777536.0,310886400.0,27925893120.0,1746518016.0,213728.0,119225.0
12-04 09:58:22,1.501,0.334,97.915,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3638292480.0,310894592.0,27925884928.0,1744003072.0,233281.0,108164.0
12-04 09:58:23,2.347,0.168,97.485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3519393792.0,310894592.0,27925901312.0,1862885376.0,194412.0,122356.0
12-04 09:58:24,2.579,0.166,97.171,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,3517841408.0,310894592.0,27925901312.0,1864437760.0,180217.0,99916.0
12-04 09:58:25,1.253,0.334,98.413,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3518840832.0,310898688.0,27925901312.0,1863434240.0,212482.0,101541.0
12-04 09:58:26,1.833,0.333,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3525079040.0,310898688.0,27925905408.0,1857191936.0,238264.0,126348.0
12-04 09:58:27,1.500,0.333,98.0,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3527827456.0,310906880.0,27925901312.0,1854439424.0,187056.0,101575.0
12-04 09:58:28,1.004,0.084,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3528613888.0,310906880.0,27925909504.0,1853644800.0,218212.0,104501.0
12-04 09:58:29,1.086,0.334,98.580,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,3529879552.0,310906880.0,27925913600.0,1852375040.0,215115.0,123463.0
12-04 09:58:30,0.837,0.251,98.912,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3532922880.0,310906880.0,27925917696.0,1849327616.0,203428.0,102620.0
12-04 09:58:31,1.170,0.167,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3540029440.0,310906880.0,27925921792.0,1842216960.0,212061.0,107290.0
12-04 09:58:32,2.085,0.250,97.665,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549286400.0,310910976.0,27925921792.0,1832955904.0,206978.0,120847.0
12-04 09:58:33,1.418,0.334,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3552075776.0,310910976.0,27925925888.0,1830162432.0,199442.0,103739.0
12-04 09:58:34,1.419,0.250,98.247,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,3553083392.0,310910976.0,27925925888.0,1829154816.0,236032.0,110817.0
12-04 09:58:35,1.173,0.168,98.576,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3555917824.0,310910976.0,27925929984.0,1826316288.0,228772.0,138012.0
12-04 09:58:36,1.001,0.417,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3556933632.0,310910976.0,27925934080.0,1825296384.0,189779.0,100523.0
12-04 09:58:37,0.839,0.084,98.909,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,3557441536.0,310919168.0,27925925888.0,1824788480.0,206247.0,103371.0
12-04 09:58:38,2.090,0.167,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3559972864.0,310919168.0,27925934080.0,1822248960.0,216187.0,125335.0
12-04 09:58:39,0.834,0.250,98.916,0.0,0.0,0.0,0.0,28672.0,0.0,1.0,3560857600.0,310919168.0,27925938176.0,1821360128.0,178613.0,102080.0
12-04 09:58:40,1.083,0.250,98.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3563266048.0,310919168.0,27925942272.0,1818947584.0,230174.0,108768.0
12-04 09:58:41,0.836,0.167,98.997,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3574214656.0,310919168.0,27925946368.0,1807994880.0,199622.0,122239.0
12-04 09:58:42,1.417,0.167,98.167,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3576975360.0,310927360.0,27925938176.0,1805234176.0,225600.0,106019.0
12-04 09:58:43,0.583,0.250,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3578265600.0,310927360.0,27925946368.0,1803935744.0,101913.0,85450.0
12-04 09:58:44,0.917,0.417,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3588005888.0,310927360.0,27925946368.0,1794195456.0,221984.0,123307.0
12-04 09:58:45,1.006,0.251,98.743,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3593457664.0,310927360.0,27925950464.0,1788739584.0,271131.0,116937.0
12-04 09:58:46,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3594608640.0,310927360.0,27925950464.0,1787588608.0,217378.0,106217.0
12-04 09:58:47,1.085,0.167,98.581,0.083,0.0,0.083,102400.0,16384.0,6.0,2.0,3594723328.0,310935552.0,27925954560.0,1787461632.0,202030.0,122764.0
12-04 09:58:48,1.668,0.250,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3594866688.0,310935552.0,27926065152.0,1787207680.0,208551.0,105595.0
12-04 09:58:49,1.249,0.167,98.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3595628544.0,310935552.0,27926065152.0,1786445824.0,208696.0,103915.0
12-04 09:58:50,0.836,0.167,98.997,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3595628544.0,310935552.0,27926065152.0,1786445824.0,185160.0,115080.0
12-04 09:58:51,1.001,0.0,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3595878400.0,310935552.0,27926069248.0,1786191872.0,140029.0,106972.0
12-04 09:58:52,1.084,0.167,98.666,0.083,0.0,0.0,0.0,16384.0,0.0,1.0,3596767232.0,310943744.0,27926061056.0,1785303040.0,142773.0,110969.0
12-04 09:58:53,0.837,0.167,98.912,0.0,0.0,0.084,0.0,0.0,0.0,1.0,3596881920.0,310943744.0,27926073344.0,1785176064.0,303309.0,126903.0
12-04 09:58:54,0.835,0.250,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597385728.0,310943744.0,27926077440.0,1784668160.0,62038.0,80747.0
12-04 09:58:55,1.256,0.168,98.576,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3599650816.0,310943744.0,27926077440.0,1782403072.0,315981.0,146179.0
12-04 09:58:56,1.173,0.168,98.660,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,3600523264.0,310943744.0,27926081536.0,1781526528.0,246956.0,114239.0
12-04 09:58:57,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3603181568.0,310943744.0,27926081536.0,1778868224.0,239909.0,110427.0
12-04 09:58:58,1.172,0.084,98.410,0.335,0.0,0.0,0.0,28672.0,0.0,3.0,3603435520.0,310943744.0,27926081536.0,1778614272.0,214694.0,122309.0
12-04 09:58:59,1.001,0.250,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3603431424.0,310943744.0,27926085632.0,1778614272.0,217148.0,103567.0
12-04 09:59:00,1.082,0.416,98.502,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3606605824.0,310947840.0,27926081536.0,1775439872.0,189327.0,99861.0
12-04 09:59:01,1.082,0.333,98.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3615862784.0,310947840.0,27926093824.0,1766170624.0,203334.0,120414.0
12-04 09:59:02,1.085,0.250,98.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3626147840.0,310947840.0,27926093824.0,1755885568.0,230508.0,108706.0
12-04 09:59:03,0.918,0.250,98.664,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3633762304.0,310956032.0,27926089728.0,1748267008.0,184524.0,97493.0
12-04 09:59:04,1.417,0.250,98.333,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,3635277824.0,310956032.0,27926097920.0,1746743296.0,216082.0,127969.0
12-04 09:59:05,1.250,0.083,98.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3636490240.0,310956032.0,27926106112.0,1745522688.0,225225.0,122419.0
12-04 09:59:06,0.752,0.167,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3638657024.0,310956032.0,27926106112.0,1743355904.0,195149.0,100585.0
12-04 09:59:07,0.920,0.251,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3649323008.0,310956032.0,27926106112.0,1732689920.0,204089.0,119255.0
12-04 09:59:08,1.167,0.250,98.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3657736192.0,310964224.0,27926097920.0,1724276736.0,183619.0,97907.0
12-04 09:59:09,0.753,0.251,98.912,0.0,0.0,0.084,0.0,20480.0,0.0,5.0,3666735104.0,310964224.0,27926106112.0,1715269632.0,215196.0,109182.0
12-04 09:59:10,1.086,0.084,98.830,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3668979712.0,310968320.0,27926110208.0,1713016832.0,213658.0,122284.0
12-04 09:59:11,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3669225472.0,310968320.0,27926118400.0,1712762880.0,195292.0,104318.0
12-04 09:59:12,0.920,0.167,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3669352448.0,310968320.0,27926118400.0,1712635904.0,218536.0,104095.0
12-04 09:59:13,1.001,0.250,98.582,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3669008384.0,310976512.0,27926110208.0,1712979968.0,173967.0,119466.0
12-04 09:59:14,0.669,0.167,99.163,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3669086208.0,310976512.0,27926122496.0,1712889856.0,210115.0,102035.0
12-04 09:59:15,1.001,0.334,98.666,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3670069248.0,310980608.0,27926122496.0,1711902720.0,202048.0,101142.0
12-04 09:59:16,1.086,0.167,98.747,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3669962752.0,310980608.0,27926130688.0,1712001024.0,203505.0,119710.0
12-04 09:59:17,1.167,0.083,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3670212608.0,310980608.0,27926134784.0,1711747072.0,205312.0,120050.0
12-04 09:59:18,0.919,0.084,98.663,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,3497074688.0,310988800.0,27926126592.0,1884884992.0,205478.0,104644.0
12-04 09:59:19,0.754,0.084,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3496689664.0,310988800.0,27926134784.0,1885261824.0,223137.0,123237.0
12-04 09:59:20,1.085,0.250,98.664,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3496816640.0,310992896.0,27926130688.0,1885134848.0,129024.0,92669.0
12-04 09:59:21,0.584,0.250,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3497316352.0,310992896.0,27926138880.0,1884626944.0,145811.0,81424.0
12-04 09:59:22,1.250,0.083,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3496542208.0,310992896.0,27926142976.0,1885396992.0,166012.0,77667.0
12-04 09:59:23,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3497091072.0,310992896.0,27926142976.0,1884848128.0,21040.0,35808.0
12-04 09:59:24,0.251,0.167,99.499,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3495411712.0,311001088.0,27926142976.0,1886519296.0,123615.0,182160.0
12-04 09:59:25,0.250,0.083,99.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3496886272.0,311005184.0,27926138880.0,1885044736.0,19799.0,33842.0
12-04 09:59:26,0.416,0.250,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3497639936.0,311005184.0,27926147072.0,1884282880.0,24038.0,41384.0
12-04 09:59:27,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3497639936.0,311005184.0,27926147072.0,1884282880.0,21818.0,37365.0
12-04 09:59:28,6.922,0.250,92.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3504181248.0,311005184.0,27926147072.0,1877741568.0,1195113.0,454335.0
12-04 09:59:29,6.689,0.413,92.733,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3501645824.0,311005184.0,27926155264.0,1880268800.0,1507223.0,532608.0
12-04 09:59:30,6.556,0.332,92.863,0.166,0.0,0.083,0.0,32768.0,0.0,4.0,3506642944.0,311013376.0,27926155264.0,1875263488.0,1270200.0,499826.0
12-04 09:59:31,5.477,0.249,94.191,0.0,0.0,0.083,0.0,36864.0,0.0,4.0,3508629504.0,311013376.0,27926163456.0,1873268736.0,1403695.0,516661.0
12-04 09:59:32,6.661,0.250,93.006,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3511074816.0,311013376.0,27926163456.0,1870823424.0,1652144.0,578428.0
12-04 09:59:33,7.585,0.495,91.674,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3520749568.0,311013376.0,27926163456.0,1861148672.0,1561184.0,552334.0
12-04 09:59:34,5.394,0.332,94.274,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3523919872.0,311013376.0,27926167552.0,1857974272.0,1498262.0,537882.0
12-04 09:59:35,6.633,0.332,92.786,0.166,0.0,0.083,0.0,45056.0,0.0,5.0,3527680000.0,311025664.0,27926159360.0,1854210048.0,1526022.0,563997.0
12-04 09:59:36,5.556,0.332,94.030,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3527786496.0,311025664.0,27926175744.0,1854087168.0,1469524.0,554684.0
12-04 09:59:37,6.942,0.331,92.645,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3528982528.0,311025664.0,27926175744.0,1852891136.0,1472807.0,532083.0
12-04 09:59:38,5.154,0.499,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3530022912.0,311025664.0,27926175744.0,1851850752.0,1452610.0,524202.0
12-04 09:59:39,6.151,0.166,93.516,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3531440128.0,311025664.0,27926179840.0,1850429440.0,1443690.0,521767.0
12-04 09:59:40,5.241,0.166,94.260,0.166,0.0,0.166,0.0,81920.0,0.0,5.0,3532767232.0,311033856.0,27926171648.0,1849102336.0,1507766.0,547955.0
12-04 09:59:41,6.788,0.331,92.715,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3535663104.0,311033856.0,27926183936.0,1846194176.0,1512082.0,542075.0
12-04 09:59:42,6.567,0.166,93.267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3542159360.0,311033856.0,27926188032.0,1839693824.0,1497650.0,542182.0
12-04 09:59:43,4.587,0.417,94.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3543527424.0,311033856.0,27926188032.0,1838325760.0,1446081.0,539619.0
12-04 09:59:44,6.379,0.497,93.041,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3547144192.0,311033856.0,27926188032.0,1834708992.0,1477298.0,552779.0
12-04 09:59:45,5.486,0.249,94.015,0.0,0.0,0.249,0.0,36864.0,0.0,7.0,3550605312.0,311033856.0,27926188032.0,1831247872.0,1567314.0,551950.0
12-04 09:59:46,6.312,0.415,93.023,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3554811904.0,311042048.0,27926192128.0,1827028992.0,1442342.0,543712.0
12-04 09:59:47,5.376,0.331,94.210,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3557494784.0,311042048.0,27926196224.0,1824342016.0,1470005.0,533234.0
12-04 09:59:48,6.468,0.166,93.284,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3559444480.0,311042048.0,27926196224.0,1822392320.0,1413700.0,551370.0
12-04 09:59:49,6.121,0.331,93.300,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3562491904.0,311042048.0,27926196224.0,1819344896.0,1510774.0,545901.0
12-04 09:59:50,6.121,0.248,93.466,0.0,0.0,0.165,0.0,53248.0,0.0,4.0,3565346816.0,311050240.0,27926192128.0,1816485888.0,1502212.0,548659.0
12-04 09:59:51,6.177,0.167,93.489,0.083,0.0,0.083,0.0,24576.0,0.0,3.0,3568893952.0,311058432.0,27926192128.0,1812930560.0,1446766.0,542344.0
12-04 09:59:52,5.606,0.330,93.982,0.0,0.0,0.082,0.0,0.0,0.0,0.0,3570597888.0,311058432.0,27926200320.0,1811218432.0,1510044.0,557412.0
12-04 09:59:53,6.446,0.496,92.810,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3574153216.0,311058432.0,27926200320.0,1807663104.0,1514615.0,557582.0
12-04 09:59:54,4.813,0.249,94.772,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3577483264.0,311058432.0,27926204416.0,1804328960.0,1348561.0,522099.0
12-04 09:59:55,6.700,0.414,92.721,0.0,0.0,0.165,0.0,16384.0,0.0,2.0,3582234624.0,311058432.0,27926208512.0,1799573504.0,1602868.0,574513.0
12-04 09:59:56,5.381,0.331,93.957,0.248,0.0,0.083,0.0,32768.0,0.0,3.0,3585224704.0,311066624.0,27926200320.0,1796583424.0,1519867.0,558218.0
12-04 09:59:57,7.019,0.413,92.486,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3587342336.0,311066624.0,27926208512.0,1794457600.0,1526627.0,549924.0
12-04 09:59:58,5.887,0.415,93.615,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3592003584.0,311066624.0,27926212608.0,1789792256.0,1459683.0,535121.0
12-04 09:59:59,5.653,0.166,94.098,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3593555968.0,311066624.0,27926216704.0,1788235776.0,1466675.0,549829.0
12-04 10:00:00,7.546,0.332,92.040,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3598827520.0,311070720.0,27926212608.0,1782964224.0,1404055.0,545422.0
12-04 10:00:01,6.008,0.329,93.498,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3601072128.0,311070720.0,27926220800.0,1780711424.0,1595496.0,576716.0
12-04 10:00:02,7.261,0.330,92.327,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,3604238336.0,311078912.0,27926220800.0,1777537024.0,1508743.0,549700.0
12-04 10:00:03,5.528,0.330,94.059,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3606708224.0,311078912.0,27926224896.0,1775063040.0,1454809.0,535658.0
12-04 10:00:04,6.385,0.580,92.869,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3609059328.0,311078912.0,27926224896.0,1772711936.0,1429064.0,547345.0
12-04 10:00:05,5.385,0.414,94.118,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3611246592.0,311078912.0,27926228992.0,1770520576.0,1527249.0,570030.0
12-04 10:00:06,6.167,0.417,93.417,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,3613847552.0,311078912.0,27926228992.0,1767919616.0,1521031.0,550783.0
12-04 10:00:07,5.800,0.083,93.703,0.249,0.0,0.166,0.0,28672.0,0.0,3.0,3616149504.0,311087104.0,27926224896.0,1765613568.0,1417500.0,543039.0
12-04 10:00:08,6.561,0.249,93.189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3617517568.0,311087104.0,27926233088.0,1764237312.0,1480749.0,562651.0
12-04 10:00:09,5.560,0.332,93.942,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3622498304.0,311087104.0,27926237184.0,1759252480.0,1492540.0,544690.0
12-04 10:00:10,6.136,0.498,93.367,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3624239104.0,311091200.0,27926237184.0,1757507584.0,1504124.0,541607.0
12-04 10:00:11,5.574,0.166,94.093,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3628167168.0,311091200.0,27926245376.0,1753571328.0,1463922.0,542455.0
12-04 10:00:12,5.731,0.498,93.522,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,3630452736.0,311099392.0,27926237184.0,1751285760.0,1521386.0,565869.0
12-04 10:00:13,6.877,0.249,92.792,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3633786880.0,311099392.0,27926245376.0,1747943424.0,1495265.0,550304.0
12-04 10:00:14,5.394,0.249,94.357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635015680.0,311099392.0,27926245376.0,1746714624.0,1407194.0,539972.0
12-04 10:00:15,7.361,0.414,92.142,0.0,0.0,0.083,0.0,69632.0,0.0,3.0,3639328768.0,311099392.0,27926249472.0,1742397440.0,1554705.0,561156.0
12-04 10:00:16,4.888,0.414,94.532,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3639869440.0,311099392.0,27926249472.0,1741856768.0,1484126.0,558171.0
12-04 10:00:17,6.811,0.249,92.857,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3643740160.0,311099392.0,27926253568.0,1737981952.0,1522669.0,546143.0
12-04 10:00:18,5.606,0.412,93.817,0.165,0.0,0.0,0.0,16384.0,0.0,2.0,3646013440.0,311107584.0,27926253568.0,1735700480.0,1489200.0,551309.0
12-04 10:00:19,6.556,0.332,93.029,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3649249280.0,311107584.0,27926257664.0,1732460544.0,1485316.0,539855.0
12-04 10:00:20,5.533,0.413,93.889,0.0,0.0,0.165,0.0,65536.0,0.0,8.0,3651026944.0,311107584.0,27926257664.0,1730682880.0,1464262.0,550615.0
12-04 10:00:21,6.053,0.415,93.449,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3654963200.0,311107584.0,27926257664.0,1726746624.0,1502722.0,555599.0
12-04 10:00:22,5.648,0.249,93.937,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3657216000.0,311107584.0,27926257664.0,1724493824.0,1466882.0,546590.0
12-04 10:00:23,5.995,0.583,93.256,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3659939840.0,311115776.0,27926253568.0,1721765888.0,1470255.0,550365.0
12-04 10:00:24,5.814,0.0,94.186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3660972032.0,311115776.0,27926269952.0,1720717312.0,1494963.0,570924.0
12-04 10:00:25,5.755,0.584,93.578,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3663482880.0,311119872.0,27926265856.0,1718206464.0,1495030.0,542951.0
12-04 10:00:26,6.203,0.331,93.300,0.0,0.0,0.165,0.0,8192.0,0.0,1.0,3665952768.0,311119872.0,27926269952.0,1715732480.0,1431259.0,537912.0
12-04 10:00:27,6.224,0.249,93.444,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3668520960.0,311119872.0,27926274048.0,1713160192.0,1513353.0,546212.0
12-04 10:00:28,2.167,0.083,97.583,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,3670867968.0,311128064.0,27926265856.0,1710813184.0,377743.0,261247.0
12-04 10:00:29,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670892544.0,311128064.0,27926274048.0,1710780416.0,44333.0,74027.0
12-04 10:00:30,0.584,0.250,99.166,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3671146496.0,311128064.0,27926274048.0,1710526464.0,41171.0,72396.0
12-04 10:00:31,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3671134208.0,311128064.0,27926286336.0,1710526464.0,36087.0,64930.0
12-04 10:00:32,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3671134208.0,311128064.0,27926286336.0,1710526464.0,37934.0,68331.0
12-04 10:00:33,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3671134208.0,311128064.0,27926286336.0,1710526464.0,37809.0,68025.0
12-04 10:00:34,5.779,0.586,93.384,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3672395776.0,311136256.0,27926286336.0,1709256704.0,1697567.0,628462.0
12-04 10:00:35,6.476,0.505,93.019,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3657932800.0,311136256.0,27926290432.0,1723715584.0,1957744.0,706596.0
12-04 10:00:36,6.538,0.335,93.043,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3556331520.0,311136256.0,27926294528.0,1825312768.0,2005623.0,720623.0
12-04 10:00:37,5.877,0.336,93.703,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3524145152.0,311136256.0,27926294528.0,1857499136.0,1911294.0,690485.0
12-04 10:00:38,6.297,0.252,93.367,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3525472256.0,311136256.0,27926298624.0,1856167936.0,1859109.0,688947.0
12-04 10:00:39,5.485,0.169,94.008,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,3528392704.0,311144448.0,27926290432.0,1853247488.0,1519080.0,617858.0
12-04 10:00:40,6.465,0.672,92.695,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3532251136.0,311144448.0,27926302720.0,1849376768.0,2169173.0,752363.0
12-04 10:00:41,6.778,0.335,92.720,0.0,0.0,0.167,0.0,20480.0,0.0,5.0,3535048704.0,311144448.0,27926302720.0,1846579200.0,2184297.0,760672.0
12-04 10:00:42,7.113,0.335,92.469,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3536175104.0,311144448.0,27926302720.0,1845452800.0,1996380.0,722105.0
12-04 10:00:43,6.544,0.168,93.205,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3537518592.0,311144448.0,27926306816.0,1844105216.0,1987602.0,731377.0
12-04 10:00:44,6.287,0.335,92.959,0.251,0.0,0.168,0.0,16384.0,0.0,2.0,3540185088.0,311152640.0,27926298624.0,1841438720.0,1916641.0,708775.0
12-04 10:00:45,6.124,0.503,93.205,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3543285760.0,311156736.0,27926306816.0,1838325760.0,1979707.0,719978.0
12-04 10:00:46,6.533,0.168,93.216,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3546738688.0,311156736.0,27926310912.0,1834868736.0,1712759.0,665669.0
12-04 10:00:47,6.119,0.503,93.378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549069312.0,311156736.0,27926315008.0,1832534016.0,1676971.0,658937.0
12-04 10:00:48,6.790,0.335,92.707,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3550003200.0,311156736.0,27926319104.0,1831596032.0,2191161.0,763006.0
12-04 10:00:49,6.778,0.586,92.552,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554000896.0,311156736.0,27926319104.0,1827598336.0,2097343.0,748276.0
12-04 10:00:50,7.364,0.502,91.967,0.084,0.0,0.084,0.0,81920.0,0.0,5.0,3559194624.0,311169024.0,27926319104.0,1822392320.0,2007602.0,718847.0
12-04 10:00:51,5.779,0.419,93.635,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3561725952.0,311169024.0,27926327296.0,1819852800.0,1852989.0,701882.0
12-04 10:00:52,7.203,0.419,92.379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3568537600.0,311169024.0,27926327296.0,1813041152.0,1933308.0,712860.0
12-04 10:00:53,6.700,0.503,92.714,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3573817344.0,311169024.0,27926327296.0,1807761408.0,2039563.0,727323.0
12-04 10:00:54,6.549,0.588,92.779,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3578200064.0,311169024.0,27926327296.0,1803378688.0,1954140.0,705830.0
12-04 10:00:55,6.433,0.418,92.899,0.167,0.0,0.084,0.0,90112.0,0.0,11.0,3581124608.0,311181312.0,27926315008.0,1800454144.0,1859943.0,701696.0
12-04 10:00:56,6.498,0.338,93.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3584598016.0,311181312.0,27926331392.0,1796964352.0,1958791.0,710929.0
12-04 10:00:57,6.303,0.252,93.361,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3585490944.0,311181312.0,27926331392.0,1796071424.0,1968648.0,717725.0
12-04 10:00:58,7.119,0.419,92.379,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3589672960.0,311181312.0,27926335488.0,1791885312.0,2035606.0,719772.0
12-04 10:00:59,6.549,0.252,93.115,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3595198464.0,311181312.0,27926335488.0,1786359808.0,1877849.0,700924.0
12-04 10:01:00,7.018,0.501,92.314,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,3597479936.0,311193600.0,27926323200.0,1784078336.0,1988297.0,724354.0
12-04 10:01:01,6.444,0.335,93.054,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,3599458304.0,311193600.0,27926343680.0,1782079488.0,1957444.0,705534.0
12-04 10:01:02,6.544,0.503,92.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3602112512.0,311193600.0,27926343680.0,1779425280.0,1996127.0,722630.0
12-04 10:01:03,7.053,0.252,92.695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3602665472.0,311193600.0,27926343680.0,1778872320.0,1926012.0,702537.0
12-04 10:01:04,5.236,0.422,94.172,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3605397504.0,311193600.0,27926343680.0,1776140288.0,1911892.0,707030.0
12-04 10:01:05,7.053,0.420,92.191,0.252,0.0,0.084,0.0,49152.0,0.0,5.0,3611201536.0,311205888.0,27926335488.0,1770332160.0,1957280.0,738279.0
12-04 10:01:06,6.444,0.251,93.054,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3616141312.0,311205888.0,27926351872.0,1765376000.0,1940399.0,714231.0
12-04 10:01:07,6.414,0.422,93.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3622043648.0,311205888.0,27926351872.0,1759473664.0,1919411.0,707552.0
12-04 10:01:08,6.239,0.337,93.255,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3627278336.0,311205888.0,27926351872.0,1754238976.0,1965698.0,718890.0
12-04 10:01:09,6.203,0.251,93.378,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3631628288.0,311205888.0,27926351872.0,1749889024.0,1705452.0,658545.0
12-04 10:01:10,6.582,0.253,93.080,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3637264384.0,311205888.0,27926355968.0,1744248832.0,2059719.0,742731.0
12-04 10:01:11,6.695,0.502,92.636,0.084,0.0,0.084,0.0,28672.0,0.0,3.0,3638939648.0,311214080.0,27926364160.0,1742557184.0,1963514.0,730789.0
12-04 10:01:12,7.022,0.254,92.555,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3642875904.0,311214080.0,27926364160.0,1738620928.0,2014303.0,726926.0
12-04 10:01:13,6.020,0.334,93.478,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3645988864.0,311214080.0,27926364160.0,1735507968.0,1958176.0,717480.0
12-04 10:01:14,7.544,0.419,91.953,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3651194880.0,311214080.0,27926364160.0,1730301952.0,1835580.0,696746.0
12-04 10:01:15,5.232,0.422,94.262,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3655602176.0,311214080.0,27926368256.0,1725890560.0,1994566.0,728336.0
12-04 10:01:16,6.661,0.169,92.664,0.337,0.0,0.169,0.0,45056.0,0.0,7.0,3659550720.0,311222272.0,27926364160.0,1721937920.0,1892986.0,701722.0
12-04 10:01:17,5.892,0.337,93.603,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661426688.0,311222272.0,27926372352.0,1720053760.0,1902865.0,707312.0
12-04 10:01:18,7.131,0.419,92.450,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3668164608.0,311222272.0,27926372352.0,1713315840.0,1999232.0,724568.0
12-04 10:01:19,6.213,0.168,93.619,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670917120.0,311222272.0,27926376448.0,1710559232.0,1929092.0,706300.0
12-04 10:01:20,7.107,0.585,92.057,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3673452544.0,311226368.0,27926376448.0,1708019712.0,1841583.0,697755.0
12-04 10:01:21,6.239,0.169,93.508,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3675860992.0,311234560.0,27926372352.0,1705607168.0,2043904.0,722721.0
12-04 10:01:22,7.131,0.336,92.282,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3676995584.0,311234560.0,27926380544.0,1704464384.0,1984511.0,733033.0
12-04 10:01:23,7.519,0.334,91.980,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3683348480.0,311234560.0,27926380544.0,1698111488.0,1963414.0,724987.0
12-04 10:01:24,5.927,0.423,93.649,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3688706048.0,311234560.0,27926384640.0,1692749824.0,1961634.0,719895.0
12-04 10:01:25,6.208,0.419,93.205,0.0,0.0,0.168,0.0,69632.0,0.0,4.0,3693015040.0,311238656.0,27926384640.0,1688436736.0,1927036.0,717281.0
12-04 10:01:26,7.473,0.168,92.107,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3697643520.0,311238656.0,27926392832.0,1683800064.0,2053580.0,726486.0
12-04 10:01:27,6.633,0.420,92.695,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,3700109312.0,311246848.0,27926392832.0,1681326080.0,1894846.0,715079.0
12-04 10:01:28,6.297,0.252,93.283,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3705602048.0,311246848.0,27926392832.0,1675833344.0,1896987.0,713116.0
12-04 10:01:29,7.479,0.252,92.101,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3715035136.0,311246848.0,27926392832.0,1666400256.0,1955465.0,708041.0
12-04 10:01:30,6.099,0.418,93.484,0.0,0.0,0.0,0.0,61440.0,0.0,6.0,3719667712.0,311250944.0,27926388736.0,1661767680.0,1866014.0,710251.0
12-04 10:01:31,5.738,0.253,93.755,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3723010048.0,311250944.0,27926405120.0,1658408960.0,1962698.0,722123.0
12-04 10:01:32,7.956,0.251,91.625,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3726061568.0,311259136.0,27926396928.0,1655357440.0,1942882.0,720783.0
12-04 10:01:33,6.460,0.252,93.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3728830464.0,311259136.0,27926405120.0,1652580352.0,1992444.0,725507.0
12-04 10:01:34,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730460672.0,311259136.0,27926405120.0,1650950144.0,323539.0,299707.0
12-04 10:01:35,0.586,0.084,99.330,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3731406848.0,311259136.0,27926409216.0,1649999872.0,77193.0,120523.0
12-04 10:01:36,0.668,0.167,99.082,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3731570688.0,311259136.0,27926409216.0,1649836032.0,56655.0,101064.0
12-04 10:01:37,0.918,0.250,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3732078592.0,311259136.0,27926409216.0,1649328128.0,56775.0,101169.0
12-04 10:01:38,0.835,0.167,98.747,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,3731472384.0,311267328.0,27926409216.0,1649926144.0,58167.0,103613.0
12-04 10:01:39,0.418,0.084,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3731554304.0,311267328.0,27926417408.0,1649836032.0,56185.0,100247.0
12-04 10:01:40,5.537,0.252,94.128,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3712831488.0,311267328.0,27926417408.0,1668558848.0,1578074.0,607657.0
12-04 10:01:41,7.323,0.253,92.256,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,3657363456.0,311267328.0,27926425600.0,1724018688.0,2245018.0,836612.0
12-04 10:01:42,7.712,0.335,91.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3579916288.0,311267328.0,27926425600.0,1801465856.0,2459254.0,894324.0
12-04 10:01:43,7.107,0.423,92.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3539177472.0,311267328.0,27926425600.0,1842204672.0,2377453.0,873978.0
12-04 10:01:44,7.251,0.506,91.906,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,3540627456.0,311275520.0,27926425600.0,1840746496.0,2388090.0,877597.0
12-04 10:01:45,7.317,0.505,91.926,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3544899584.0,311275520.0,27926429696.0,1836470272.0,2280265.0,851961.0
12-04 10:01:46,7.022,0.508,92.386,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3542679552.0,311275520.0,27926433792.0,1838686208.0,2306006.0,852428.0
12-04 10:01:47,6.824,0.421,92.586,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3543928832.0,311275520.0,27926433792.0,1837436928.0,2487517.0,888938.0
12-04 10:01:48,7.589,0.506,91.737,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3094413312.0,311275520.0,27926433792.0,2286952448.0,2437766.0,875303.0
12-04 10:01:49,8.445,0.418,90.886,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3095588864.0,311283712.0,27926425600.0,2285776896.0,2322572.0,862036.0
12-04 10:01:50,7.395,0.504,91.849,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3104346112.0,311283712.0,27926433792.0,2277011456.0,2469527.0,889409.0
12-04 10:01:51,7.492,0.589,91.751,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3108392960.0,311283712.0,27926437888.0,2272960512.0,2513048.0,894195.0
12-04 10:01:52,7.757,0.253,91.990,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3111989248.0,311283712.0,27926437888.0,2269364224.0,2381284.0,865374.0
12-04 10:01:53,7.137,0.336,92.443,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3114426368.0,311283712.0,27926446080.0,2266918912.0,2499983.0,899595.0
12-04 10:01:54,6.987,0.168,92.424,0.168,0.0,0.253,0.0,16384.0,0.0,2.0,3120234496.0,311291904.0,27926437888.0,2261110784.0,1988488.0,800638.0
12-04 10:01:55,7.317,0.673,91.926,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3128672256.0,311291904.0,27926450176.0,2252660736.0,2152702.0,834563.0
12-04 10:01:56,7.712,0.503,91.702,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3132604416.0,311291904.0,27926450176.0,2248728576.0,2326138.0,853112.0
12-04 10:01:57,6.975,0.252,92.521,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3134824448.0,311291904.0,27926450176.0,2246508544.0,2413033.0,883610.0
12-04 10:01:58,8.010,0.337,91.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3140599808.0,311291904.0,27926454272.0,2240729088.0,2348753.0,869918.0
12-04 10:01:59,7.744,0.505,91.667,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3147935744.0,311291904.0,27926454272.0,2233393152.0,2342431.0,870621.0
12-04 10:02:00,6.914,0.422,92.243,0.169,0.0,0.253,0.0,81920.0,0.0,5.0,3150970880.0,311308288.0,27926446080.0,2230349824.0,2387683.0,863161.0
12-04 10:02:01,7.912,0.337,91.498,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3154067456.0,311308288.0,27926462464.0,2227236864.0,2214798.0,849657.0
12-04 10:02:02,6.549,0.504,92.779,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3157966848.0,311308288.0,27926462464.0,2223337472.0,2359484.0,869247.0
12-04 10:02:03,7.770,0.338,91.723,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3165077504.0,311308288.0,27926466560.0,2216222720.0,2397576.0,888718.0
12-04 10:02:04,6.914,0.422,92.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3170254848.0,311308288.0,27926466560.0,2211045376.0,2365679.0,862272.0
12-04 10:02:05,8.312,0.504,91.016,0.0,0.0,0.168,0.0,73728.0,0.0,9.0,3173969920.0,311312384.0,27926462464.0,2207330304.0,2418896.0,908497.0
12-04 10:02:06,6.723,0.420,92.605,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3178205184.0,311320576.0,27926466560.0,2203082752.0,2120739.0,820687.0
12-04 10:02:07,7.485,0.673,91.674,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3182428160.0,311320576.0,27926470656.0,2198855680.0,2307374.0,851266.0
12-04 10:02:08,7.395,0.420,92.101,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3187625984.0,311320576.0,27926470656.0,2193657856.0,2422305.0,901338.0
12-04 10:02:09,7.997,0.253,91.582,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3191398400.0,311320576.0,27926478848.0,2189877248.0,2507357.0,906849.0
12-04 10:02:10,6.818,0.505,92.508,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3194765312.0,311320576.0,27926478848.0,2186510336.0,2398920.0,877442.0
12-04 10:02:11,8.027,0.502,91.221,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3204759552.0,311328768.0,27926474752.0,2176512000.0,2402690.0,876362.0
12-04 10:02:12,7.173,0.338,92.152,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3211763712.0,311328768.0,27926487040.0,2169495552.0,2366045.0,864339.0
12-04 10:02:13,6.356,0.593,92.881,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3213475840.0,311328768.0,27926487040.0,2167783424.0,2539052.0,916787.0
12-04 10:02:14,8.375,0.586,90.955,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3221983232.0,311328768.0,27926487040.0,2159276032.0,2420821.0,879549.0
12-04 10:02:15,6.650,0.337,92.845,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3228291072.0,311332864.0,27926491136.0,2152960000.0,2296032.0,856705.0
12-04 10:02:16,7.841,0.337,91.568,0.084,0.0,0.169,0.0,16384.0,0.0,2.0,3233341440.0,311341056.0,27926482944.0,2147909632.0,2257514.0,849419.0
12-04 10:02:17,7.233,0.505,92.178,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,3239366656.0,311341056.0,27926491136.0,2141876224.0,2351431.0,881906.0
12-04 10:02:18,7.191,0.338,92.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3243773952.0,311341056.0,27926491136.0,2137468928.0,2365086.0,873800.0
12-04 10:02:19,8.060,0.252,91.520,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3248570368.0,311341056.0,27926495232.0,2132668416.0,2451732.0,891961.0
12-04 10:02:20,6.695,0.339,92.797,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3251929088.0,311341056.0,27926495232.0,2129309696.0,2487322.0,890812.0
12-04 10:02:21,7.939,0.591,91.301,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3259166720.0,311341056.0,27926499328.0,2122067968.0,2497662.0,917072.0
12-04 10:02:22,6.560,0.505,92.515,0.252,0.0,0.168,0.0,28672.0,0.0,3.0,3264806912.0,311349248.0,27926499328.0,2116419584.0,2388530.0,876946.0
12-04 10:02:23,8.298,0.671,90.863,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3271659520.0,311349248.0,27926503424.0,2109562880.0,2220783.0,834012.0
12-04 10:02:24,7.059,0.504,92.269,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3274129408.0,311349248.0,27926503424.0,2107092992.0,2447785.0,893279.0
12-04 10:02:25,7.010,0.338,92.568,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3282391040.0,311353344.0,27926499328.0,2098831360.0,2099116.0,814531.0
12-04 10:02:26,8.165,0.421,91.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3290222592.0,311353344.0,27926503424.0,2090995712.0,2272415.0,858191.0
12-04 10:02:27,6.957,0.587,92.205,0.168,0.0,0.084,0.0,28672.0,0.0,5.0,3292594176.0,311361536.0,27926503424.0,2088615936.0,2462496.0,901830.0
12-04 10:02:28,7.517,0.338,92.061,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3298295808.0,311361536.0,27926515712.0,2082902016.0,2483549.0,891254.0
12-04 10:02:29,8.564,0.504,90.680,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3301502976.0,311361536.0,27926515712.0,2079694848.0,2510291.0,906970.0
12-04 10:02:30,6.340,0.507,93.068,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3303878656.0,311361536.0,27926515712.0,2077319168.0,2351854.0,866813.0
12-04 10:02:31,9.076,0.420,90.252,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3309465600.0,311361536.0,27926523904.0,2071724032.0,2408317.0,876685.0
12-04 10:02:32,6.245,0.506,92.827,0.084,0.0,0.338,0.0,16384.0,0.0,2.0,3313999872.0,311369728.0,27926515712.0,2067189760.0,2467991.0,900443.0
12-04 10:02:33,7.873,0.503,91.541,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3320401920.0,311369728.0,27926528000.0,2060775424.0,2445528.0,887319.0
12-04 10:02:34,8.754,0.589,90.657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3323674624.0,311369728.0,27926528000.0,2057502720.0,2423240.0,894192.0
12-04 10:02:35,6.571,0.505,92.839,0.0,0.0,0.084,0.0,65536.0,0.0,3.0,3326238720.0,311369728.0,27926528000.0,2054938624.0,2412266.0,895645.0
12-04 10:02:36,6.998,0.337,92.496,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3334365184.0,311369728.0,27926532096.0,2046808064.0,2246474.0,842881.0
12-04 10:02:37,8.369,0.507,90.871,0.169,0.0,0.085,0.0,16384.0,0.0,2.0,3340685312.0,311377920.0,27926523904.0,2040487936.0,2382368.0,878422.0
12-04 10:02:38,6.830,0.506,92.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3343622144.0,311377920.0,27926532096.0,2037542912.0,2481543.0,905621.0
12-04 10:02:39,8.256,0.505,90.986,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3347529728.0,311377920.0,27926532096.0,2033635328.0,2422519.0,895883.0
12-04 10:02:40,4.097,0.167,95.485,0.0,0.0,0.251,0.0,69632.0,0.0,7.0,3350597632.0,311382016.0,27926536192.0,2030559232.0,1368670.0,493431.0
12-04 10:02:41,0.671,0.0,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3352403968.0,311382016.0,27926540288.0,2028748800.0,152691.0,292908.0
12-04 10:02:42,0.916,0.333,98.668,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3352563712.0,311382016.0,27926540288.0,2028589056.0,74871.0,133757.0
12-04 10:02:43,1.252,0.167,98.331,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3352555520.0,311390208.0,27926540288.0,2028589056.0,74200.0,132611.0
12-04 10:02:44,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3353444352.0,311390208.0,27926540288.0,2027700224.0,71907.0,129242.0
12-04 10:02:45,1.332,0.083,98.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3353440256.0,311390208.0,27926544384.0,2027700224.0,73534.0,132420.0
12-04 10:02:46,1.423,0.251,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3353440256.0,311390208.0,27926544384.0,2027700224.0,230606.0,192790.0
12-04 10:02:47,8.917,0.250,90.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3359490048.0,311390208.0,27926556672.0,2021638144.0,2440749.0,938704.0
12-04 10:02:48,9.250,0.500,90.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3339431936.0,311390208.0,27926556672.0,2041696256.0,2521409.0,971569.0
12-04 10:02:49,8.579,0.589,90.664,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3210563584.0,311398400.0,27926556672.0,2170556416.0,2480834.0,943826.0
12-04 10:02:50,8.473,0.587,90.688,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3149848576.0,311398400.0,27926556672.0,2231271424.0,2755016.0,1014071.0
12-04 10:02:51,8.984,0.588,90.176,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3113660416.0,311398400.0,27926560768.0,2267455488.0,2792859.0,1018974.0
12-04 10:02:52,9.393,0.499,90.025,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,3114491904.0,311398400.0,27926560768.0,2266624000.0,2757452.0,997321.0
12-04 10:02:53,8.831,0.336,90.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3113660416.0,311398400.0,27926560768.0,2267455488.0,2559441.0,961551.0
12-04 10:02:54,9.152,0.420,90.176,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3115540480.0,311398400.0,27926560768.0,2265575424.0,2798893.0,1036034.0
12-04 10:02:55,8.550,0.671,90.444,0.251,0.0,0.084,0.0,45056.0,0.0,5.0,3121123328.0,311406592.0,27926564864.0,2259980288.0,2794110.0,1006730.0
12-04 10:02:56,8.801,0.503,90.612,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3127087104.0,311406592.0,27926568960.0,2254012416.0,2669319.0,993577.0
12-04 10:02:57,9.167,0.505,90.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3133972480.0,311406592.0,27926568960.0,2247127040.0,2844723.0,1034346.0
12-04 10:02:58,8.298,0.335,91.031,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3139366912.0,311406592.0,27926573056.0,2241728512.0,2524409.0,958934.0
12-04 10:02:59,9.842,0.334,89.741,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3141533696.0,311406592.0,27926573056.0,2239561728.0,2631348.0,987003.0
12-04 10:03:00,8.703,0.502,90.377,0.084,0.0,0.335,0.0,32768.0,0.0,4.0,3144445952.0,311418880.0,27926560768.0,2236649472.0,2777775.0,1033967.0
12-04 10:03:01,10.191,0.663,88.981,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3146489856.0,311418880.0,27926581248.0,2234585088.0,2748174.0,1012309.0
12-04 10:03:02,9.045,0.419,90.201,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,3153002496.0,311418880.0,27926581248.0,2228072448.0,2694278.0,1013474.0
12-04 10:03:03,9.144,0.499,90.191,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3162611712.0,311418880.0,27926585344.0,2218459136.0,2621302.0,995128.0
12-04 10:03:04,9.244,0.336,90.252,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3170676736.0,311418880.0,27926585344.0,2210394112.0,2781390.0,1031089.0
12-04 10:03:05,9.396,0.419,89.765,0.168,0.0,0.252,0.0,32768.0,0.0,4.0,3177627648.0,311435264.0,27926573056.0,2203439104.0,2762857.0,1024625.0
12-04 10:03:06,8.319,0.336,91.092,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3185496064.0,311435264.0,27926589440.0,2195554304.0,2594348.0,984459.0
12-04 10:03:07,9.675,0.751,89.408,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3195498496.0,311435264.0,27926589440.0,2185551872.0,2792508.0,1032648.0
12-04 10:03:08,9.091,0.083,90.409,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3199873024.0,311435264.0,27926593536.0,2181173248.0,2779786.0,1009512.0
12-04 10:03:09,8.718,0.754,90.360,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3207720960.0,311435264.0,27926593536.0,2173325312.0,2576064.0,992335.0
12-04 10:03:10,9.432,0.501,89.816,0.0,0.0,0.250,0.0,69632.0,0.0,3.0,3215454208.0,311435264.0,27926597632.0,2165587968.0,2529567.0,982638.0
12-04 10:03:11,8.779,0.418,90.468,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,3222773760.0,311443456.0,27926601728.0,2158256128.0,2612486.0,979154.0
12-04 10:03:12,9.817,0.416,89.684,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3229728768.0,311443456.0,27926601728.0,2151301120.0,2652640.0,995086.0
12-04 10:03:13,8.848,0.668,90.150,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3237060608.0,311443456.0,27926601728.0,2143969280.0,2601163.0,1001239.0
12-04 10:03:14,8.094,0.590,90.978,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3242176512.0,311443456.0,27926601728.0,2138853376.0,2738264.0,1003904.0
12-04 10:03:15,8.714,0.338,90.778,0.0,0.0,0.169,0.0,61440.0,0.0,7.0,3251871744.0,311443456.0,27926605824.0,2129154048.0,2434693.0,951240.0
12-04 10:03:16,7.956,0.503,91.290,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3256672256.0,311443456.0,27926614016.0,2124345344.0,2387026.0,939528.0
12-04 10:03:17,10.134,0.419,89.112,0.084,0.0,0.251,0.0,24576.0,0.0,3.0,3264417792.0,311451648.0,27926614016.0,2116591616.0,2581565.0,985473.0
12-04 10:03:18,9.213,0.419,90.285,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3266760704.0,311451648.0,27926614016.0,2114248704.0,2977376.0,1087681.0
12-04 10:03:19,9.259,0.337,90.152,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3275722752.0,311451648.0,27926614016.0,2105286656.0,2696675.0,990476.0
12-04 10:03:20,8.718,0.503,90.696,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3281211392.0,311455744.0,27926609920.0,2099798016.0,2632695.0,1003256.0
12-04 10:03:21,9.190,0.418,90.226,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3287302144.0,311455744.0,27926618112.0,2093699072.0,2711787.0,1015342.0
12-04 10:03:22,9.038,0.586,89.958,0.251,0.0,0.167,0.0,32768.0,0.0,3.0,3303878656.0,311463936.0,27926609920.0,2077122560.0,2210652.0,915214.0
12-04 10:03:23,8.305,0.419,91.023,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3307741184.0,311463936.0,27926618112.0,2073251840.0,2057174.0,905181.0
12-04 10:03:24,8.583,0.667,90.417,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3313131520.0,311463936.0,27926622208.0,2067857408.0,2116612.0,901676.0
12-04 10:03:25,8.977,0.503,90.268,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3318788096.0,311468032.0,27926618112.0,2062200832.0,2885175.0,1073447.0
12-04 10:03:26,9.675,0.334,89.741,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3326267392.0,311468032.0,27926626304.0,2054713344.0,2517180.0,986709.0
12-04 10:03:27,8.878,0.586,90.285,0.168,0.0,0.084,0.0,40960.0,0.0,4.0,3331731456.0,311476224.0,27926618112.0,2049249280.0,2441044.0,976926.0
12-04 10:03:28,8.870,0.335,90.544,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3335532544.0,311476224.0,27926626304.0,2045440000.0,2466892.0,979780.0
12-04 10:03:29,9.205,0.586,89.874,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3341914112.0,311476224.0,27926626304.0,2039058432.0,2684706.0,1038309.0
12-04 10:03:30,8.655,0.504,90.588,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3349622784.0,311480320.0,27926626304.0,2031345664.0,2556019.0,993639.0
12-04 10:03:31,9.182,0.584,89.983,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3357921280.0,311480320.0,27926642688.0,2023030784.0,2711568.0,1039280.0
12-04 10:03:32,9.748,0.504,89.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3364904960.0,311480320.0,27926642688.0,2016047104.0,2666279.0,1028110.0
12-04 10:03:33,8.960,0.423,90.279,0.169,0.0,0.169,0.0,16384.0,0.0,2.0,3372474368.0,311488512.0,27926642688.0,2008469504.0,2296357.0,939081.0
12-04 10:03:34,8.638,0.581,90.615,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3376762880.0,311488512.0,27926642688.0,2004180992.0,2353077.0,962608.0
12-04 10:03:35,9.623,0.335,89.874,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3395862528.0,311488512.0,27926646784.0,1985077248.0,2604661.0,1025014.0
12-04 10:03:36,7.848,0.338,91.477,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3410915328.0,311488512.0,27926650880.0,1970020352.0,2173790.0,923791.0
12-04 10:03:37,10.017,0.668,89.149,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,3418337280.0,311488512.0,27926650880.0,1962598400.0,2785354.0,1052149.0
12-04 10:03:38,8.779,0.585,90.134,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3423391744.0,311496704.0,27926642688.0,1957543936.0,2655818.0,1026072.0
12-04 10:03:39,8.626,0.419,90.536,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3425857536.0,311496704.0,27926654976.0,1955065856.0,2418461.0,983420.0
12-04 10:03:40,10.259,0.500,88.991,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3434270720.0,311500800.0,27926650880.0,1946652672.0,2436028.0,985737.0
12-04 10:03:41,8.579,0.757,90.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3441397760.0,311500800.0,27926659072.0,1939517440.0,2726754.0,1059416.0
12-04 10:03:42,9.220,0.335,90.277,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3448987648.0,311500800.0,27926663168.0,1931923456.0,2400455.0,974676.0
12-04 10:03:43,8.521,0.418,90.476,0.167,0.0,0.418,0.0,16384.0,0.0,2.0,3455492096.0,311508992.0,27926654976.0,1925419008.0,2584267.0,999918.0
12-04 10:03:44,11.139,0.499,88.113,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3468275712.0,311508992.0,27926667264.0,1912623104.0,2462127.0,972460.0
12-04 10:03:45,8.466,0.503,90.780,0.0,0.0,0.251,0.0,65536.0,0.0,3.0,3478110208.0,311513088.0,27926667264.0,1902784512.0,2653618.0,1027418.0
12-04 10:03:46,9.417,0.500,89.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3483029504.0,311513088.0,27926671360.0,1897861120.0,2595370.0,1001763.0
12-04 10:03:47,3.250,0.333,96.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3484966912.0,311513088.0,27926671360.0,1895923712.0,2655947.0,704405.0
12-04 10:03:48,2.592,0.251,97.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3486834688.0,311513088.0,27926671360.0,1894055936.0,1978938.0,558122.0
12-04 10:03:49,3.512,0.418,95.819,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,3487805440.0,311521280.0,27926675456.0,1893072896.0,3401544.0,851886.0
12-04 10:03:50,2.256,0.167,97.577,0.0,0.0,0.0,0.0,61440.0,0.0,6.0,3487432704.0,311521280.0,27926675456.0,1893445632.0,1013603.0,503966.0
12-04 10:03:51,1.082,0.167,98.585,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3488190464.0,311521280.0,27926679552.0,1892683776.0,91579.0,164895.0
12-04 10:03:52,1.084,0.250,98.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3488190464.0,311521280.0,27926679552.0,1892683776.0,90581.0,163565.0
12-04 10:03:53,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3488317440.0,311521280.0,27926679552.0,1892556800.0,88773.0,160365.0
12-04 10:03:54,1.168,0.250,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3488317440.0,311521280.0,27926679552.0,1892556800.0,91175.0,164627.0
12-04 10:03:55,0.753,0.084,98.913,0.167,0.0,0.084,0.0,49152.0,0.0,5.0,3489153024.0,311529472.0,27926683648.0,1891708928.0,91013.0,164236.0
12-04 10:03:56,6.053,0.498,93.284,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3493609472.0,311529472.0,27926683648.0,1887252480.0,1413229.0,638342.0
12-04 10:03:57,11.523,0.494,87.654,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3324436480.0,311529472.0,27926691840.0,2056417280.0,2861878.0,1090531.0
12-04 10:03:58,9.817,0.582,89.268,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3178524672.0,311529472.0,27926691840.0,2202329088.0,2906774.0,1112112.0
12-04 10:03:59,10.288,0.412,89.136,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3104587776.0,311529472.0,27926695936.0,2276261888.0,2683903.0,1068590.0
12-04 10:04:00,10.314,0.495,88.531,0.0,0.0,0.660,0.0,16384.0,0.0,2.0,3120570368.0,311533568.0,27926695936.0,2260275200.0,2849192.0,1099276.0
12-04 10:04:01,9.174,0.579,90.0,0.083,0.0,0.165,0.0,16384.0,0.0,2.0,3126775808.0,311541760.0,27926700032.0,2254057472.0,2489780.0,1033270.0
12-04 10:04:02,9.867,0.415,89.303,0.0,0.0,0.415,0.0,16384.0,0.0,1.0,3136290816.0,311541760.0,27926700032.0,2244542464.0,2797838.0,1101274.0
12-04 10:04:03,9.547,0.494,89.547,0.0,0.0,0.412,0.0,0.0,0.0,0.0,3139391488.0,311541760.0,27926704128.0,2241437696.0,2557145.0,1037570.0
12-04 10:04:04,10.157,0.578,89.017,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3138789376.0,311541760.0,27926704128.0,2242039808.0,2839161.0,1114123.0
12-04 10:04:05,11.084,0.493,88.013,0.0,0.0,0.411,0.0,16384.0,0.0,2.0,3141087232.0,311545856.0,27926700032.0,2239741952.0,2846829.0,1119901.0
12-04 10:04:06,8.902,0.416,90.100,0.250,0.0,0.333,0.0,28672.0,0.0,3.0,3145641984.0,311554048.0,27926708224.0,2235170816.0,2717791.0,1095409.0
12-04 10:04:07,10.626,0.659,88.550,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3149709312.0,311554048.0,27926712320.0,2231099392.0,2869519.0,1116991.0
12-04 10:04:08,10.496,0.744,88.264,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3163963392.0,311554048.0,27926712320.0,2216845312.0,2977404.0,1155066.0
12-04 10:04:09,9.638,0.659,89.127,0.0,0.0,0.577,0.0,0.0,0.0,0.0,3169554432.0,311554048.0,27926712320.0,2211254272.0,2907334.0,1129525.0
12-04 10:04:10,10.552,0.660,88.293,0.0,0.0,0.495,0.0,16384.0,0.0,2.0,3179261952.0,311554048.0,27926712320.0,2201546752.0,2631888.0,1102779.0
12-04 10:04:11,9.121,0.498,89.967,0.083,0.0,0.332,0.0,16384.0,0.0,2.0,3186716672.0,311562240.0,27926712320.0,2194083840.0,2701417.0,1097405.0
12-04 10:04:12,10.206,0.905,88.477,0.0,0.0,0.412,0.0,12288.0,0.0,3.0,3197431808.0,311562240.0,27926724608.0,2183356416.0,2669983.0,1085223.0
12-04 10:04:13,10.370,0.494,88.971,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3202129920.0,311562240.0,27926724608.0,2178658304.0,2688745.0,1087437.0
12-04 10:04:14,9.942,0.829,88.898,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3209494528.0,311562240.0,27926728704.0,2171289600.0,2830474.0,1125204.0
12-04 10:04:15,10.314,0.578,88.861,0.0,0.0,0.248,0.0,16384.0,0.0,2.0,3219873792.0,311566336.0,27926724608.0,2160910336.0,2761580.0,1108909.0
12-04 10:04:16,10.066,0.660,88.614,0.165,0.0,0.495,0.0,16384.0,0.0,2.0,3224788992.0,311574528.0,27926720512.0,2155991040.0,2820997.0,1137611.0
12-04 10:04:17,10.496,0.331,88.760,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3234365440.0,311574528.0,27926728704.0,2146406400.0,2855192.0,1135063.0
12-04 10:04:18,9.934,0.497,89.073,0.0,0.0,0.497,0.0,0.0,0.0,0.0,3230441472.0,311574528.0,27926728704.0,2150330368.0,2716415.0,1115990.0
12-04 10:04:19,9.536,0.580,89.635,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3233243136.0,311574528.0,27926736896.0,2147520512.0,2791426.0,1123137.0
12-04 10:04:20,9.611,0.746,89.312,0.0,0.0,0.331,0.0,69632.0,0.0,3.0,3241402368.0,311582720.0,27926728704.0,2139361280.0,2634414.0,1103961.0
12-04 10:04:21,10.067,0.499,88.769,0.083,0.0,0.582,0.0,16384.0,0.0,2.0,3249872896.0,311590912.0,27926728704.0,2130882560.0,2802359.0,1129526.0
12-04 10:04:22,9.619,0.498,89.552,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3256594432.0,311590912.0,27926736896.0,2124152832.0,2876463.0,1143342.0
12-04 10:04:23,10.373,0.249,89.129,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3262226432.0,311590912.0,27926740992.0,2118516736.0,2873038.0,1134200.0
12-04 10:04:24,9.333,0.500,89.667,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3270557696.0,311590912.0,27926740992.0,2110185472.0,2847173.0,1144548.0
12-04 10:04:25,10.579,0.744,88.430,0.0,0.0,0.248,0.0,69632.0,0.0,8.0,3279249408.0,311595008.0,27926740992.0,2101489664.0,2758000.0,1128070.0
12-04 10:04:26,10.280,0.740,88.569,0.082,0.0,0.329,0.0,16384.0,0.0,2.0,3283673088.0,311603200.0,27926736896.0,2097061888.0,2576041.0,1091476.0
12-04 10:04:27,10.673,0.739,88.259,0.0,0.0,0.328,0.0,8192.0,0.0,1.0,3291250688.0,311603200.0,27926749184.0,2089472000.0,2676600.0,1093898.0
12-04 10:04:28,9.884,0.748,88.953,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3301085184.0,311603200.0,27926753280.0,2079633408.0,2868059.0,1152931.0
12-04 10:04:29,9.196,0.249,90.224,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3305938944.0,311603200.0,27926753280.0,2074779648.0,2674542.0,1099081.0
12-04 10:04:30,10.224,0.333,88.861,0.0,0.0,0.582,0.0,16384.0,0.0,2.0,3315044352.0,311611392.0,27926749184.0,2065670144.0,2859494.0,1147791.0
12-04 10:04:31,9.591,0.584,89.491,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3324493824.0,311611392.0,27926765568.0,2056204288.0,2739903.0,1110980.0
12-04 10:04:32,9.901,0.578,89.109,0.165,0.0,0.248,0.0,32768.0,0.0,3.0,3334213632.0,311619584.0,27926765568.0,2046476288.0,2958914.0,1180040.0
12-04 10:04:33,10.779,0.498,88.474,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3347664896.0,311619584.0,27926765568.0,2033025024.0,2983190.0,1157083.0
12-04 10:04:34,10.331,0.661,88.512,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3354484736.0,311619584.0,27926765568.0,2026205184.0,2745539.0,1114739.0
12-04 10:04:35,9.196,0.497,89.809,0.0,0.0,0.497,0.0,16384.0,0.0,2.0,3363119104.0,311619584.0,27926765568.0,2017570816.0,2499397.0,1097182.0
12-04 10:04:36,9.951,0.576,88.980,0.0,0.0,0.493,0.0,0.0,0.0,0.0,3372826624.0,311619584.0,27926769664.0,2007859200.0,2337042.0,1060522.0
12-04 10:04:37,11.862,0.494,87.150,0.165,0.0,0.329,0.0,28672.0,0.0,3.0,3384094720.0,311627776.0,27926765568.0,1996587008.0,2905810.0,1134961.0
12-04 10:04:38,10.140,0.495,89.035,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3385577472.0,311627776.0,27926773760.0,1995096064.0,2911688.0,1165486.0
12-04 10:04:39,9.760,0.496,89.413,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3387445248.0,311627776.0,27926773760.0,1993228288.0,2786710.0,1143372.0
12-04 10:04:40,11.313,0.578,87.779,0.0,0.0,0.330,0.0,16384.0,0.0,2.0,3400331264.0,311627776.0,27926777856.0,1980338176.0,2841252.0,1154528.0
12-04 10:04:41,10.732,0.499,88.602,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3406495744.0,311627776.0,27926777856.0,1974173696.0,2846986.0,1152816.0
12-04 10:04:42,9.653,0.825,89.191,0.165,0.0,0.165,0.0,28672.0,0.0,3.0,3410493440.0,311635968.0,27926769664.0,1970176000.0,2628237.0,1115196.0
12-04 10:04:43,9.302,0.332,89.867,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3423047680.0,311635968.0,27926781952.0,1957609472.0,2872474.0,1166428.0
12-04 10:04:44,13.108,0.660,85.903,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3439165440.0,311635968.0,27926790144.0,1941483520.0,2970322.0,1169909.0
12-04 10:04:45,9.794,0.741,88.971,0.0,0.0,0.494,0.0,16384.0,0.0,2.0,3445452800.0,311635968.0,27926790144.0,1935196160.0,2832263.0,1156663.0
12-04 10:04:46,10.074,0.573,88.943,0.0,0.0,0.410,0.0,0.0,0.0,0.0,3448213504.0,311635968.0,27926790144.0,1932435456.0,2471978.0,1097047.0
12-04 10:04:47,9.844,0.820,89.007,0.164,0.0,0.164,0.0,28672.0,0.0,5.0,3451891712.0,311644160.0,27926786048.0,1928753152.0,2429902.0,1094492.0
12-04 10:04:48,10.779,0.746,88.060,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3469090816.0,311644160.0,27926794240.0,1911545856.0,2642446.0,1143062.0
12-04 10:04:49,10.871,0.498,88.216,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3480297472.0,311644160.0,27926794240.0,1900339200.0,2784624.0,1144557.0
12-04 10:04:50,9.488,0.743,89.191,0.0,0.0,0.578,0.0,16384.0,0.0,2.0,3483906048.0,311652352.0,27926790144.0,1896726528.0,2821545.0,1158111.0
12-04 10:04:51,9.720,0.824,89.127,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3486212096.0,311652352.0,27926802432.0,1894408192.0,2837749.0,1171755.0
12-04 10:04:52,9.504,0.579,89.504,0.083,0.0,0.331,0.0,16384.0,0.0,2.0,3498147840.0,311660544.0,27926794240.0,1882472448.0,2617032.0,1118296.0
12-04 10:04:53,13.509,0.741,85.420,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3512147968.0,311660544.0,27926802432.0,1868464128.0,2816604.0,1151329.0
12-04 10:04:54,9.992,0.743,88.935,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3514740736.0,311660544.0,27926806528.0,1865867264.0,2929244.0,1193577.0
12-04 10:04:55,9.421,0.661,89.421,0.0,0.0,0.496,0.0,65536.0,0.0,3.0,3517677568.0,311668736.0,27926798336.0,1862930432.0,2655013.0,1126302.0
12-04 10:04:56,6.965,0.332,92.371,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3520978944.0,311668736.0,27926810624.0,1859616768.0,2847512.0,972660.0
12-04 10:04:57,2.833,0.417,96.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3523330048.0,311668736.0,27926810624.0,1857265664.0,2118201.0,645289.0
12-04 10:04:58,3.518,0.419,95.980,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3529064448.0,311676928.0,27926810624.0,1851523072.0,2904401.0,770271.0
12-04 10:04:59,3.073,0.581,96.096,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3533164544.0,311676928.0,27926810624.0,1847422976.0,2473931.0,658120.0
12-04 10:05:00,2.764,0.586,96.482,0.0,0.0,0.168,0.0,69632.0,0.0,8.0,3538771968.0,311681024.0,27926814720.0,1841807360.0,2725260.0,704051.0
12-04 10:05:01,3.940,0.419,95.557,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3544739840.0,311681024.0,27926822912.0,1835831296.0,2881536.0,735857.0
12-04 10:05:02,1.088,0.167,98.745,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3548893184.0,311681024.0,27926822912.0,1831677952.0,122149.0,389697.0
12-04 10:05:03,1.664,0.166,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3548348416.0,311681024.0,27926822912.0,1832222720.0,130519.0,217628.0
12-04 10:05:04,1.332,0.416,97.918,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3548475392.0,311689216.0,27926822912.0,1832087552.0,113456.0,202364.0
12-04 10:05:05,1.340,0.084,98.576,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,3548471296.0,311697408.0,27926818816.0,1832087552.0,144478.0,231269.0
12-04 10:05:06,2.743,0.249,96.924,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3547131904.0,311697408.0,27926827008.0,1833418752.0,106739.0,191282.0
12-04 10:05:07,0.921,0.084,98.912,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3548459008.0,311697408.0,27926831104.0,1832087552.0,113710.0,199408.0
12-04 10:05:08,11.279,0.926,87.626,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3261169664.0,311697408.0,27926835200.0,2119372800.0,2990413.0,1223805.0
12-04 10:05:09,10.711,0.502,88.536,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3085193216.0,311697408.0,27926835200.0,2295349248.0,2973072.0,1200972.0
12-04 10:05:10,10.786,0.418,88.378,0.167,0.0,0.251,0.0,45056.0,0.0,5.0,3092422656.0,311709696.0,27926835200.0,2288107520.0,2992559.0,1204397.0
12-04 10:05:11,11.316,0.335,88.181,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3105783808.0,311709696.0,27926843392.0,2274738176.0,3132456.0,1252232.0
12-04 10:05:12,10.526,0.752,88.555,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3118338048.0,311709696.0,27926847488.0,2262179840.0,2786779.0,1178533.0
12-04 10:05:13,11.808,0.330,87.448,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3127971840.0,311709696.0,27926847488.0,2252546048.0,3330033.0,1283754.0
12-04 10:05:14,12.171,0.740,86.678,0.0,0.0,0.411,0.0,0.0,0.0,0.0,3136774144.0,311709696.0,27926847488.0,2243743744.0,2879060.0,1192330.0
12-04 10:05:15,11.102,0.584,87.980,0.167,0.0,0.167,0.0,32768.0,0.0,4.0,3141902336.0,311717888.0,27926839296.0,2238615552.0,2946697.0,1206279.0
12-04 10:05:16,11.599,0.580,87.490,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3146694656.0,311717888.0,27926851584.0,2233810944.0,3101226.0,1239072.0
12-04 10:05:17,11.195,0.334,88.221,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3152154624.0,311717888.0,27926851584.0,2228350976.0,2939845.0,1240047.0
12-04 10:05:18,11.324,0.666,87.927,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3156279296.0,311717888.0,27926851584.0,2224226304.0,2829029.0,1199538.0
12-04 10:05:19,10.889,0.665,88.279,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3167928320.0,311717888.0,27926851584.0,2212577280.0,3033602.0,1233993.0
12-04 10:05:20,11.848,0.580,87.158,0.0,0.0,0.414,0.0,16384.0,0.0,2.0,3175419904.0,311721984.0,27926851584.0,2205081600.0,3038645.0,1240350.0
12-04 10:05:21,11.755,0.414,87.334,0.083,0.0,0.414,73728.0,16384.0,8.0,2.0,3182665728.0,311730176.0,27926859776.0,2197819392.0,3142584.0,1271223.0
12-04 10:05:22,11.443,0.580,87.728,0.0,0.0,0.249,0.0,12288.0,0.0,3.0,3187990528.0,311730176.0,27926937600.0,2192416768.0,2876100.0,1210069.0
12-04 10:05:23,11.589,0.579,87.583,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3202654208.0,311730176.0,27926937600.0,2177753088.0,2894961.0,1209319.0
12-04 10:05:24,11.618,0.498,87.718,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3206561792.0,311730176.0,27926937600.0,2173845504.0,2963411.0,1226680.0
12-04 10:05:25,11.529,0.752,87.636,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3219308544.0,311730176.0,27926937600.0,2161098752.0,2966876.0,1229016.0
12-04 10:05:26,10.649,0.666,88.353,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,3224834048.0,311738368.0,27926937600.0,2155565056.0,2681885.0,1193609.0
12-04 10:05:27,11.814,0.499,87.521,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3236032512.0,311738368.0,27926945792.0,2144358400.0,2713652.0,1188653.0
12-04 10:05:28,11.692,0.498,87.562,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3244232704.0,311738368.0,27926945792.0,2136158208.0,2750553.0,1210922.0
12-04 10:05:29,10.953,0.418,88.462,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3255222272.0,311738368.0,27926945792.0,2125168640.0,2940510.0,1242996.0
12-04 10:05:30,12.282,0.581,86.805,0.0,0.0,0.332,0.0,65536.0,0.0,3.0,3269406720.0,311746560.0,27926945792.0,2110976000.0,2937679.0,1218172.0
12-04 10:05:31,11.343,0.417,87.907,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3276484608.0,311754752.0,27926945792.0,2103889920.0,2988064.0,1229448.0
12-04 10:05:32,11.960,0.332,87.542,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3285667840.0,311754752.0,27926958080.0,2094694400.0,2821358.0,1208488.0
12-04 10:05:33,11.130,0.664,87.957,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3296071680.0,311754752.0,27926958080.0,2084290560.0,2730512.0,1199133.0
12-04 10:05:34,11.436,0.835,87.646,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3310497792.0,311754752.0,27926958080.0,2069864448.0,2852150.0,1227800.0
12-04 10:05:35,10.935,0.501,88.230,0.0,0.0,0.334,0.0,106496.0,0.0,16.0,3323084800.0,311762944.0,27926958080.0,2057269248.0,2970336.0,1268968.0
12-04 10:05:36,12.324,0.662,86.683,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3332173824.0,311762944.0,27926966272.0,2048172032.0,3321205.0,1316296.0
12-04 10:05:37,11.730,0.416,87.521,0.083,0.0,0.250,0.0,24576.0,0.0,3.0,3340890112.0,311771136.0,27926966272.0,2039447552.0,2974472.0,1259069.0
12-04 10:05:38,10.917,0.667,88.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3348226048.0,311771136.0,27926966272.0,2032111616.0,2960061.0,1243646.0
12-04 10:05:39,11.398,0.582,87.604,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3361546240.0,311771136.0,27926974464.0,2018783232.0,3032226.0,1261346.0
12-04 10:05:40,12.893,0.413,86.446,0.0,0.0,0.248,0.0,16384.0,0.0,2.0,3371741184.0,311775232.0,27926970368.0,2008588288.0,3342622.0,1324790.0
12-04 10:05:41,12.821,0.496,86.435,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3380420608.0,311775232.0,27926978560.0,1999900672.0,3112155.0,1287149.0
12-04 10:05:42,10.575,0.666,88.343,0.167,0.0,0.250,0.0,45056.0,0.0,4.0,3389218816.0,311783424.0,27926970368.0,1991102464.0,2998635.0,1241156.0
12-04 10:05:43,12.0,0.417,87.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3397398528.0,311783424.0,27926978560.0,1982914560.0,2989199.0,1244627.0
12-04 10:05:44,10.750,0.667,88.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3412983808.0,311783424.0,27926978560.0,1967329280.0,2888780.0,1231862.0
12-04 10:05:45,12.240,0.749,86.928,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3418505216.0,311787520.0,27926978560.0,1961803776.0,2964200.0,1228525.0
12-04 10:05:46,12.458,0.415,86.877,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3427008512.0,311787520.0,27926986752.0,1953292288.0,2905990.0,1243481.0
12-04 10:05:47,10.824,0.500,88.260,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,3430023168.0,311795712.0,27926978560.0,1950277632.0,2922459.0,1240602.0
12-04 10:05:48,12.324,0.662,86.683,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3438170112.0,311795712.0,27926990848.0,1942118400.0,2958015.0,1252654.0
12-04 10:05:49,12.697,0.498,86.473,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3447947264.0,311795712.0,27926990848.0,1932341248.0,3011382.0,1260611.0
12-04 10:05:50,12.386,0.499,86.949,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3458097152.0,311795712.0,27926990848.0,1922191360.0,2805176.0,1233564.0
12-04 10:05:51,10.693,0.334,88.805,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3463430144.0,311795712.0,27926994944.0,1916854272.0,2720416.0,1219793.0
12-04 10:05:52,12.231,0.579,86.860,0.165,0.0,0.165,0.0,16384.0,0.0,2.0,3476574208.0,311803904.0,27926986752.0,1903710208.0,2726843.0,1210734.0
12-04 10:05:53,12.562,0.499,86.772,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3488432128.0,311803904.0,27926999040.0,1891840000.0,2741096.0,1226153.0
12-04 10:05:54,11.120,0.415,88.299,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3493761024.0,311803904.0,27927003136.0,1886507008.0,2711936.0,1224192.0
12-04 10:05:55,11.455,0.585,87.625,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3502370816.0,311808000.0,27926999040.0,1877897216.0,2745886.0,1217722.0
12-04 10:05:56,12.179,0.580,87.075,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3518169088.0,311808000.0,27927003136.0,1862094848.0,2752685.0,1230958.0
12-04 10:05:57,12.625,0.581,86.213,0.166,0.0,0.415,0.0,28672.0,0.0,5.0,3534454784.0,311816192.0,27926994944.0,1845809152.0,2738678.0,1213730.0
12-04 10:05:58,11.804,0.748,87.282,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3541458944.0,311816192.0,27927007232.0,1838792704.0,2759872.0,1223442.0
12-04 10:05:59,12.386,0.578,86.870,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3546025984.0,311816192.0,27927011328.0,1834221568.0,2675554.0,1231578.0
12-04 10:06:00,11.148,0.666,88.020,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3549954048.0,311816192.0,27927011328.0,1830293504.0,2791206.0,1233969.0
12-04 10:06:01,11.251,0.504,88.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3561922560.0,311816192.0,27927015424.0,1818320896.0,2732236.0,1225957.0
12-04 10:06:02,13.112,0.498,85.975,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3568553984.0,311824384.0,27927011328.0,1811685376.0,2728481.0,1235206.0
12-04 10:06:03,11.185,0.250,88.314,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3576954880.0,311824384.0,27927023616.0,1803272192.0,2729008.0,1235896.0
12-04 10:06:04,11.823,0.666,87.177,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3580002304.0,311824384.0,27927023616.0,1800224768.0,2907070.0,1260820.0
12-04 10:06:05,10.750,0.583,88.167,0.0,0.0,0.500,0.0,69632.0,0.0,3.0,3589496832.0,311832576.0,27927015424.0,1790730240.0,2921473.0,1281264.0
12-04 10:06:06,13.561,0.749,85.607,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3610820608.0,311832576.0,27927023616.0,1769398272.0,3034812.0,1286569.0
12-04 10:06:07,12.656,0.416,86.844,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3619131392.0,311832576.0,27927027712.0,1761083392.0,3160971.0,1306472.0
12-04 10:06:08,2.502,0.334,97.081,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3621154816.0,311840768.0,27927027712.0,1759051776.0,1587262.0,544075.0
12-04 10:06:09,2.254,0.334,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3621945344.0,311840768.0,27927031808.0,1758257152.0,1694576.0,509607.0
12-04 10:06:10,2.929,0.167,96.653,0.0,0.0,0.251,0.0,61440.0,0.0,6.0,3625345024.0,311844864.0,27927027712.0,1754857472.0,2351388.0,657754.0
12-04 10:06:11,2.671,0.083,97.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3627016192.0,311844864.0,27927035904.0,1753178112.0,2132965.0,600300.0
12-04 10:06:12,2.831,0.333,96.669,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3630252032.0,311844864.0,27927035904.0,1749942272.0,1851262.0,522631.0
12-04 10:06:13,2.934,0.335,96.731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3628253184.0,311844864.0,27927035904.0,1751941120.0,1894432.0,521733.0
12-04 10:06:14,2.581,0.167,96.919,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,3627962368.0,311848960.0,27927035904.0,1752227840.0,1601308.0,475984.0
12-04 10:06:15,1.500,0.333,98.167,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3629735936.0,311848960.0,27927044096.0,1750446080.0,613897.0,512142.0
12-04 10:06:16,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3629867008.0,311848960.0,27927044096.0,1750315008.0,129563.0,231439.0
12-04 10:06:17,1.501,0.250,98.249,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3630247936.0,311848960.0,27927044096.0,1749934080.0,129011.0,231187.0
12-04 10:06:18,1.504,0.251,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3630501888.0,311848960.0,27927044096.0,1749680128.0,129691.0,232418.0
12-04 10:06:19,1.334,0.417,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3630497792.0,311848960.0,27927048192.0,1749680128.0,126288.0,227848.0
12-04 10:06:20,1.667,0.417,97.667,0.167,0.0,0.083,0.0,40960.0,0.0,4.0,3630870528.0,311857152.0,27927048192.0,1749299200.0,125288.0,226579.0
12-04 10:06:21,7.692,0.502,91.639,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3552673792.0,311857152.0,27927048192.0,1827495936.0,1789571.0,814186.0
12-04 10:06:22,12.050,0.837,86.695,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3522576384.0,311857152.0,27927052288.0,1857589248.0,3516071.0,1373390.0
12-04 10:06:23,13.450,0.501,85.881,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3426275328.0,311857152.0,27927060480.0,1953882112.0,3570748.0,1396534.0
12-04 10:06:24,12.615,0.585,86.466,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3408662528.0,311857152.0,27927060480.0,1971494912.0,3357541.0,1354779.0
12-04 10:06:25,11.352,0.584,87.730,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3267813376.0,311861248.0,27927056384.0,2112344064.0,3158040.0,1316424.0
12-04 10:06:26,11.745,0.336,87.668,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,3188617216.0,311869440.0,27927060480.0,2191527936.0,3183995.0,1318853.0
12-04 10:06:27,11.519,0.501,87.646,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3188228096.0,311869440.0,27927064576.0,2191912960.0,3214219.0,1322416.0
12-04 10:06:28,11.018,0.673,88.225,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3189551104.0,311869440.0,27927064576.0,2190589952.0,3268972.0,1336565.0
12-04 10:06:29,12.635,0.582,86.451,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3186974720.0,311869440.0,27927072768.0,2193158144.0,3392883.0,1367734.0
12-04 10:06:30,11.139,0.335,88.275,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3187130368.0,311873536.0,27927068672.0,2193002496.0,3033687.0,1310583.0
12-04 10:06:31,12.218,0.335,87.113,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3181539328.0,311881728.0,27927068672.0,2198585344.0,3032054.0,1315879.0
12-04 10:06:32,11.917,0.417,87.417,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,3188699136.0,311881728.0,27927080960.0,2191413248.0,3015614.0,1298247.0
12-04 10:06:33,11.102,0.505,88.141,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3191906304.0,311881728.0,27927080960.0,2188206080.0,3075282.0,1337473.0
12-04 10:06:34,12.270,0.668,86.728,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3200282624.0,311881728.0,27927080960.0,2179829760.0,2983514.0,1319201.0
12-04 10:06:35,11.242,0.419,88.003,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,3204849664.0,311881728.0,27927080960.0,2175262720.0,3099526.0,1337761.0
12-04 10:06:36,12.270,0.417,86.811,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,3213946880.0,311889920.0,27927080960.0,2166157312.0,2958457.0,1323108.0
12-04 10:06:37,11.809,0.419,87.437,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3222982656.0,311889920.0,27927089152.0,2157113344.0,3142145.0,1337066.0
12-04 10:06:38,13.140,0.744,85.868,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3233673216.0,311889920.0,27927089152.0,2146422784.0,3027028.0,1322588.0
12-04 10:06:39,10.504,0.504,88.571,0.0,0.0,0.420,0.0,0.0,0.0,0.0,3245445120.0,311889920.0,27927089152.0,2134650880.0,3043967.0,1340995.0
12-04 10:06:40,13.178,0.334,86.239,0.0,0.0,0.250,0.0,69632.0,0.0,3.0,3268407296.0,311889920.0,27927093248.0,2111684608.0,3056358.0,1330188.0
12-04 10:06:41,11.725,0.335,87.605,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,3274747904.0,311894016.0,27927093248.0,2105339904.0,3092765.0,1352852.0
12-04 10:06:42,11.371,0.251,88.127,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3285823488.0,311894016.0,27927097344.0,2094260224.0,3009956.0,1347936.0
12-04 10:06:43,12.636,0.502,86.611,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3301695488.0,311894016.0,27927097344.0,2078388224.0,2978298.0,1345313.0
12-04 10:06:44,12.614,0.415,86.556,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3309322240.0,311894016.0,27927097344.0,2070761472.0,3080438.0,1349308.0
12-04 10:06:45,11.288,0.418,88.043,0.0,0.0,0.251,0.0,69632.0,0.0,8.0,3320647680.0,311894016.0,27927105536.0,2059427840.0,3065270.0,1342728.0
12-04 10:06:46,12.938,0.501,86.144,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3336978432.0,311894016.0,27927105536.0,2043097088.0,2988770.0,1344308.0
12-04 10:06:47,12.083,0.250,87.083,0.167,0.0,0.417,0.0,24576.0,0.0,4.0,3343175680.0,311898112.0,27927109632.0,2036891648.0,3050644.0,1347109.0
12-04 10:06:48,10.633,0.253,88.692,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3356512256.0,311898112.0,27927109632.0,2023555072.0,3082612.0,1352882.0
12-04 10:06:49,13.859,0.581,85.311,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3372789760.0,311898112.0,27927113728.0,2007273472.0,3135594.0,1352233.0
12-04 10:06:50,11.893,0.419,87.270,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,3378954240.0,311898112.0,27927113728.0,2001108992.0,3084613.0,1354299.0
12-04 10:06:51,11.686,0.334,87.730,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3382951936.0,311898112.0,27927117824.0,1997107200.0,2978627.0,1362291.0
12-04 10:06:52,10.934,0.757,87.805,0.168,0.0,0.336,0.0,49152.0,0.0,4.0,3397410816.0,311906304.0,27927117824.0,1982640128.0,3014238.0,1366176.0
12-04 10:06:53,12.437,0.334,87.145,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3404808192.0,311906304.0,27927117824.0,1975242752.0,2687155.0,1254927.0
12-04 10:06:54,11.933,0.168,87.563,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3409723392.0,311906304.0,27927117824.0,1970327552.0,3049186.0,1321973.0
12-04 10:06:55,11.390,0.586,87.605,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,3427491840.0,311906304.0,27927117824.0,1952559104.0,3116936.0,1370438.0
12-04 10:06:56,13.926,0.671,85.067,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3446509568.0,311906304.0,27927121920.0,1933537280.0,3124228.0,1408266.0
12-04 10:06:57,12.083,0.583,85.917,1.167,0.0,0.250,0.0,28672.0,0.0,3.0,3454545920.0,311914496.0,27927117824.0,1925496832.0,3024458.0,1326320.0
12-04 10:06:58,12.104,0.334,87.229,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3462053888.0,311914496.0,27927130112.0,1917976576.0,3240695.0,1387842.0
12-04 10:06:59,11.873,0.502,87.291,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3481985024.0,311914496.0,27927130112.0,1898045440.0,3139142.0,1377928.0
12-04 10:07:00,14.274,0.417,84.975,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3495219200.0,311914496.0,27927130112.0,1884811264.0,2980142.0,1375449.0
12-04 10:07:01,12.521,0.501,86.644,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3504721920.0,311914496.0,27927134208.0,1875304448.0,3164554.0,1384587.0
12-04 10:07:02,11.843,0.834,87.073,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3508744192.0,311922688.0,27927130112.0,1871278080.0,3086700.0,1373515.0
12-04 10:07:03,11.770,0.501,87.396,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3519025152.0,311922688.0,27927138304.0,1860988928.0,3061710.0,1377585.0
12-04 10:07:04,14.667,0.583,84.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3534102528.0,311922688.0,27927138304.0,1845911552.0,2989528.0,1382835.0
12-04 10:07:05,12.500,0.500,86.667,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,3542003712.0,311926784.0,27927142400.0,1838002176.0,3078859.0,1376632.0
12-04 10:07:06,12.040,0.418,87.291,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3544350720.0,311926784.0,27927146496.0,1835651072.0,3080100.0,1403039.0
12-04 10:07:07,12.030,0.585,86.967,0.167,0.0,0.251,0.0,28672.0,0.0,5.0,3555651584.0,311934976.0,27927138304.0,1824350208.0,3053844.0,1389589.0
12-04 10:07:08,14.833,0.500,84.333,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3571769344.0,311934976.0,27927146496.0,1808224256.0,3063334.0,1387973.0
12-04 10:07:09,12.386,0.582,86.783,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3579707392.0,311934976.0,27927150592.0,1800282112.0,3075240.0,1390419.0
12-04 10:07:10,12.427,0.504,86.818,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3585282048.0,311934976.0,27927154688.0,1794703360.0,3088004.0,1385927.0
12-04 10:07:11,11.735,0.587,87.343,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3590639616.0,311934976.0,27927158784.0,1789341696.0,3026682.0,1382913.0
12-04 10:07:12,12.111,0.505,86.880,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3606573056.0,311934976.0,27927158784.0,1773408256.0,3059851.0,1397856.0
12-04 10:07:13,14.010,0.587,85.067,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,3613487104.0,311943168.0,27927158784.0,1766486016.0,3123424.0,1391445.0
12-04 10:07:14,13.378,0.334,86.288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3619643392.0,311943168.0,27927158784.0,1760329728.0,3062196.0,1398889.0
12-04 10:07:15,12.030,0.501,87.051,0.0,0.0,0.418,0.0,69632.0,0.0,4.0,3627147264.0,311943168.0,27927162880.0,1752821760.0,3163022.0,1418874.0
12-04 10:07:16,12.154,0.419,87.259,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3638874112.0,311943168.0,27927171072.0,1741086720.0,3111618.0,1404948.0
12-04 10:07:17,15.230,0.418,84.184,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3655290880.0,311943168.0,27927171072.0,1724669952.0,3005297.0,1374591.0
12-04 10:07:18,12.157,0.666,86.761,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,3659448320.0,311951360.0,27927162880.0,1720512512.0,3162659.0,1406167.0
12-04 10:07:19,14.309,0.333,85.275,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3666927616.0,311951360.0,27927171072.0,1713025024.0,3078620.0,1394396.0
12-04 10:07:20,11.522,0.421,87.553,0.0,0.0,0.505,0.0,69632.0,0.0,8.0,3670642688.0,311955456.0,27927166976.0,1709309952.0,3093932.0,1401770.0
12-04 10:07:21,6.544,0.336,92.953,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3677270016.0,311955456.0,27927175168.0,1702674432.0,1675284.0,888608.0
12-04 10:07:22,2.168,0.167,97.581,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,3678126080.0,311955456.0,27927175168.0,1701818368.0,198164.0,357389.0
12-04 10:07:23,2.172,0.251,97.243,0.251,0.0,0.084,0.0,36864.0,0.0,4.0,3679936512.0,311963648.0,27927166976.0,1700007936.0,993652.0,399080.0
12-04 10:07:24,2.331,0.250,97.252,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3680653312.0,311963648.0,27927179264.0,1699278848.0,1269239.0,427356.0
12-04 10:07:25,1.594,0.252,98.070,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3682762752.0,311967744.0,27927179264.0,1697165312.0,708656.0,372775.0
12-04 10:07:26,1.921,0.251,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3683561472.0,311967744.0,27927187456.0,1696358400.0,1092220.0,376698.0
12-04 10:07:27,1.838,0.334,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3689435136.0,311967744.0,27927187456.0,1690484736.0,1225467.0,363130.0
12-04 10:07:28,1.504,0.167,98.079,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,3690393600.0,311975936.0,27927187456.0,1689518080.0,595841.0,314615.0
12-04 10:07:29,1.759,0.168,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3692863488.0,311975936.0,27927195648.0,1687040000.0,1331490.0,359332.0
12-04 10:07:30,1.753,0.334,97.830,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3696238592.0,311980032.0,27927195648.0,1683660800.0,1082966.0,340708.0
12-04 10:07:31,1.995,0.333,97.672,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3695501312.0,311980032.0,27927203840.0,1684389888.0,1288896.0,578813.0
12-04 10:07:32,3.431,0.251,96.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3698151424.0,311980032.0,27927203840.0,1681739776.0,632851.0,299575.0
12-04 10:07:33,1.089,0.084,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3699404800.0,311980032.0,27927203840.0,1680486400.0,145748.0,262827.0
12-04 10:07:34,1.252,0.584,97.913,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3699871744.0,311988224.0,27927203840.0,1680011264.0,148932.0,266360.0
12-04 10:07:35,1.172,0.251,98.494,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3702886400.0,311988224.0,27927207936.0,1676992512.0,162409.0,278692.0
12-04 10:07:36,1.500,0.083,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3704852480.0,311988224.0,27927207936.0,1675026432.0,144796.0,260688.0
12-04 10:07:37,1.169,0.250,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3705233408.0,311988224.0,27927207936.0,1674645504.0,144624.0,260341.0
12-04 10:07:38,2.258,0.251,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3701813248.0,311988224.0,27927212032.0,1678061568.0,143946.0,258704.0
12-04 10:07:39,0.838,0.168,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3702059008.0,311988224.0,27927216128.0,1677811712.0,144598.0,260393.0
12-04 10:07:40,1.503,0.250,98.080,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3702050816.0,312000512.0,27927212032.0,1677811712.0,143932.0,258891.0
12-04 10:07:41,1.414,0.250,98.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3702804480.0,312000512.0,27927220224.0,1677049856.0,145831.0,263076.0
12-04 10:07:42,1.005,0.251,98.660,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3702804480.0,312000512.0,27927220224.0,1677049856.0,145238.0,261528.0
12-04 10:07:43,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3702800384.0,312000512.0,27927224320.0,1677049856.0,162398.0,278589.0
12-04 10:07:44,1.500,0.333,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3703054336.0,312000512.0,27927224320.0,1676795904.0,144877.0,261898.0
12-04 10:07:45,1.503,0.250,98.164,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,3703435264.0,312000512.0,27927224320.0,1676414976.0,142553.0,257813.0
12-04 10:07:46,1.092,0.336,98.321,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3703422976.0,312008704.0,27927228416.0,1676414976.0,145409.0,262893.0
12-04 10:07:47,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3703390208.0,312008704.0,27927228416.0,1676447744.0,143611.0,259869.0
12-04 10:07:48,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3703390208.0,312008704.0,27927228416.0,1676447744.0,145818.0,261575.0
12-04 10:07:49,1.757,0.084,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3703644160.0,312008704.0,27927228416.0,1676193792.0,144775.0,261675.0
12-04 10:07:50,2.165,0.167,97.585,0.0,0.0,0.083,0.0,77824.0,0.0,10.0,3703644160.0,312008704.0,27927228416.0,1676193792.0,145673.0,263399.0
12-04 10:07:51,1.250,0.417,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3703635968.0,312008704.0,27927236608.0,1676193792.0,143925.0,260309.0
12-04 10:07:52,1.253,0.167,98.329,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3703627776.0,312016896.0,27927236608.0,1676193792.0,142933.0,258490.0
12-04 10:07:53,1.506,0.167,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3703627776.0,312016896.0,27927236608.0,1676193792.0,145350.0,262321.0
12-04 10:07:54,1.676,0.251,98.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3703881728.0,312016896.0,27927236608.0,1675939840.0,142741.0,258162.0
12-04 10:07:55,1.420,0.167,98.246,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,3704754176.0,312016896.0,27927240704.0,1675063296.0,147174.0,265183.0
12-04 10:07:56,3.417,0.250,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3680870400.0,312016896.0,27927240704.0,1698947072.0,141209.0,257536.0
12-04 10:07:57,2.669,0.083,97.164,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,3659993088.0,312016896.0,27927240704.0,1719824384.0,141033.0,259583.0
12-04 10:07:58,1.418,0.167,98.165,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,3659550720.0,312025088.0,27927244800.0,1720254464.0,162208.0,279447.0
12-04 10:07:59,0.754,0.084,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3659546624.0,312025088.0,27927248896.0,1720254464.0,145544.0,263075.0
12-04 10:08:00,2.829,0.333,96.839,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3637248000.0,312025088.0,27927252992.0,1742548992.0,141713.0,260760.0
12-04 10:08:01,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3637067776.0,312025088.0,27927252992.0,1742729216.0,143847.0,260623.0
12-04 10:08:02,1.501,0.417,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3637194752.0,312025088.0,27927252992.0,1742602240.0,143783.0,260017.0
12-04 10:08:03,1.509,0.0,98.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3637190656.0,312025088.0,27927257088.0,1742602240.0,144996.0,262081.0
12-04 10:08:04,1.503,0.417,97.913,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3637182464.0,312033280.0,27927257088.0,1742602240.0,146036.0,261135.0
12-04 10:08:05,1.757,0.251,97.992,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3637182464.0,312033280.0,27927257088.0,1742602240.0,162328.0,278584.0
12-04 10:08:06,1.585,0.334,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3637166080.0,312033280.0,27927257088.0,1742618624.0,146115.0,263679.0
12-04 10:08:07,1.997,0.416,97.587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3637157888.0,312033280.0,27927265280.0,1742618624.0,163085.0,270063.0
12-04 10:08:08,1.257,0.168,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3637157888.0,312033280.0,27927265280.0,1742618624.0,194410.0,286503.0
12-04 10:08:09,1.252,0.250,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3637284864.0,312033280.0,27927265280.0,1742491648.0,145985.0,262041.0
12-04 10:08:10,0.840,0.252,98.655,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,3637276672.0,312041472.0,27927265280.0,1742491648.0,162726.0,279409.0
12-04 10:08:11,1.832,0.250,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3637305344.0,312041472.0,27927269376.0,1742458880.0,146672.0,262553.0
12-04 10:08:12,1.008,0.084,98.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3637399552.0,312041472.0,27927269376.0,1742364672.0,145401.0,261556.0
12-04 10:08:13,1.503,0.250,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3637522432.0,312041472.0,27927273472.0,1742237696.0,148314.0,264516.0
12-04 10:08:14,1.593,0.084,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3637522432.0,312041472.0,27927273472.0,1742237696.0,149530.0,261829.0
12-04 10:08:15,1.585,0.250,98.165,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3637686272.0,312041472.0,27927277568.0,1742069760.0,145953.0,262151.0
12-04 10:08:16,1.420,0.167,98.329,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3638398976.0,312049664.0,27927277568.0,1741348864.0,144020.0,260500.0
12-04 10:08:17,1.665,0.333,98.002,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3638398976.0,312049664.0,27927277568.0,1741348864.0,162718.0,279782.0
12-04 10:08:18,2.170,0.083,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3638272000.0,312049664.0,27927277568.0,1741475840.0,140169.0,253324.0
12-04 10:08:19,2.080,0.499,97.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3630956544.0,312049664.0,27927281664.0,1748787200.0,146279.0,264155.0
12-04 10:08:20,1.668,0.083,98.249,0.0,0.0,0.0,0.0,73728.0,0.0,4.0,3630665728.0,312049664.0,27927281664.0,1749078016.0,141881.0,256523.0
12-04 10:08:21,1.920,0.250,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3615096832.0,312049664.0,27927285760.0,1764642816.0,148015.0,261659.0
12-04 10:08:22,1.172,0.084,98.494,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,3614781440.0,312057856.0,27927285760.0,1764950016.0,146492.0,263389.0
12-04 10:08:23,1.084,0.167,98.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3614777344.0,312057856.0,27927289856.0,1764950016.0,145028.0,260867.0
12-04 10:08:24,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3614777344.0,312057856.0,27927289856.0,1764950016.0,145314.0,260638.0
12-04 10:08:25,2.508,0.084,97.408,0.0,0.0,0.0,0.0,69632.0,0.0,10.0,3599560704.0,312057856.0,27927289856.0,1780166656.0,140463.0,252515.0
12-04 10:08:26,1.170,0.167,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3599462400.0,312057856.0,27927289856.0,1780264960.0,145377.0,261459.0
12-04 10:08:27,1.167,0.083,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3599405056.0,312057856.0,27927298048.0,1780314112.0,144413.0,259954.0
12-04 10:08:28,1.414,0.333,98.003,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,3599429632.0,312066048.0,27927298048.0,1780281344.0,146594.0,263568.0
12-04 10:08:29,1.419,0.250,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3599519744.0,312066048.0,27927302144.0,1780187136.0,147086.0,264430.0
12-04 10:08:30,2.423,0.251,97.243,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3597254656.0,312066048.0,27927302144.0,1782452224.0,141977.0,255038.0
12-04 10:08:31,1.171,0.167,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3597103104.0,312066048.0,27927306240.0,1782599680.0,145509.0,263200.0
12-04 10:08:32,1.086,0.334,98.496,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3597103104.0,312066048.0,27927306240.0,1782599680.0,143556.0,259760.0
12-04 10:08:33,1.337,0.251,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3597103104.0,312066048.0,27927306240.0,1782599680.0,143293.0,259104.0
12-04 10:08:34,1.419,0.334,97.997,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3597094912.0,312070144.0,27927310336.0,1782599680.0,147693.0,263831.0
12-04 10:08:35,1.414,0.250,98.253,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3597942784.0,312074240.0,27927306240.0,1781751808.0,162654.0,279193.0
12-04 10:08:36,1.006,0.168,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597729792.0,312074240.0,27927314432.0,1781956608.0,143727.0,259264.0
12-04 10:08:37,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597729792.0,312074240.0,27927314432.0,1781956608.0,163641.0,280604.0
12-04 10:08:38,1.824,0.332,97.761,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3597697024.0,312074240.0,27927314432.0,1781989376.0,145146.0,261211.0
12-04 10:08:39,1.005,0.251,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3597697024.0,312074240.0,27927314432.0,1781989376.0,145517.0,261809.0
12-04 10:08:40,1.830,0.166,97.837,0.083,0.0,0.083,0.0,28672.0,0.0,4.0,3597680640.0,312086528.0,27927318528.0,1781989376.0,145751.0,262033.0
12-04 10:08:41,1.337,0.334,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3597803520.0,312086528.0,27927322624.0,1781862400.0,164847.0,282294.0
12-04 10:08:42,1.337,0.167,98.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3598057472.0,312086528.0,27927322624.0,1781608448.0,147157.0,263384.0
12-04 10:08:43,2.328,0.416,97.257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3598057472.0,312086528.0,27927322624.0,1781608448.0,143455.0,257147.0
12-04 10:08:44,1.168,0.334,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3598057472.0,312086528.0,27927322624.0,1781608448.0,142748.0,258216.0
12-04 10:08:45,1.253,0.167,98.580,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3598053376.0,312090624.0,27927322624.0,1781608448.0,143535.0,259187.0
12-04 10:08:46,2.089,0.167,97.577,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3597144064.0,312098816.0,27927326720.0,1782505472.0,143591.0,259519.0
12-04 10:08:47,1.083,0.250,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3596165120.0,312098816.0,27927334912.0,1783476224.0,146083.0,264245.0
12-04 10:08:48,1.004,0.167,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3596128256.0,312098816.0,27927334912.0,1783513088.0,144839.0,261091.0
12-04 10:08:49,1.415,0.416,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3596255232.0,312098816.0,27927334912.0,1783386112.0,142196.0,257396.0
12-04 10:08:50,2.174,0.167,97.659,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3596255232.0,312098816.0,27927334912.0,1783386112.0,144329.0,260593.0
12-04 10:08:51,1.0,0.167,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3596251136.0,312098816.0,27927339008.0,1783386112.0,143697.0,260012.0
12-04 10:08:52,1.418,0.250,98.165,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,3596242944.0,312107008.0,27927339008.0,1783386112.0,144229.0,260783.0
12-04 10:08:53,1.168,0.250,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3596369920.0,312107008.0,27927339008.0,1783259136.0,142945.0,259334.0
12-04 10:08:54,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3596369920.0,312107008.0,27927339008.0,1783259136.0,145583.0,262293.0
12-04 10:08:55,1.086,0.251,98.663,0.0,0.0,0.0,0.0,77824.0,0.0,4.0,3596423168.0,312107008.0,27927343104.0,1783201792.0,144421.0,261123.0
12-04 10:08:56,1.844,0.168,97.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3571847168.0,312107008.0,27927347200.0,1807773696.0,143439.0,259098.0
12-04 10:08:57,1.337,0.251,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3571847168.0,312107008.0,27927347200.0,1807773696.0,143921.0,260255.0
12-04 10:08:58,1.337,0.251,98.246,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3571843072.0,312111104.0,27927347200.0,1807773696.0,143155.0,259025.0
12-04 10:08:59,0.754,0.0,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3571838976.0,312111104.0,27927351296.0,1807773696.0,144227.0,260702.0
12-04 10:09:00,2.836,0.334,96.747,0.0,0.0,0.083,0.0,69632.0,0.0,10.0,3571838976.0,312115200.0,27927347200.0,1807773696.0,141569.0,255840.0
12-04 10:09:01,1.508,0.168,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3571773440.0,312115200.0,27927412736.0,1807773696.0,144442.0,261092.0
12-04 10:09:02,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3571679232.0,312115200.0,27927506944.0,1807773696.0,146543.0,264651.0
12-04 10:09:03,1.674,0.251,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3571802112.0,312115200.0,27927511040.0,1807646720.0,145248.0,262727.0
12-04 10:09:04,1.582,0.333,97.835,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3571793920.0,312123392.0,27927511040.0,1807646720.0,147525.0,263781.0
12-04 10:09:05,1.667,0.167,98.0,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3571855360.0,312127488.0,27927572480.0,1807519744.0,162163.0,278213.0
12-04 10:09:06,1.503,0.334,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3571798016.0,312127488.0,27927597056.0,1807552512.0,143991.0,259431.0
12-04 10:09:07,2.583,0.167,97.250,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3571798016.0,312127488.0,27927597056.0,1807552512.0,142991.0,257153.0
12-04 10:09:08,1.004,0.167,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3572051968.0,312127488.0,27927597056.0,1807298560.0,143374.0,258204.0
12-04 10:09:09,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3572051968.0,312127488.0,27927597056.0,1807298560.0,145233.0,261339.0
12-04 10:09:10,2.252,0.250,97.164,0.250,0.0,0.083,0.0,49152.0,0.0,5.0,3572166656.0,312131584.0,27927605248.0,1807171584.0,142713.0,257040.0
12-04 10:09:11,1.085,0.167,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3572416512.0,312131584.0,27927609344.0,1806917632.0,146179.0,263458.0
12-04 10:09:12,1.334,0.167,98.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3572416512.0,312131584.0,27927609344.0,1806917632.0,145750.0,262399.0
12-04 10:09:13,1.425,0.168,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3572924416.0,312131584.0,27927609344.0,1806409728.0,146071.0,263027.0
12-04 10:09:14,2.667,0.417,96.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3572924416.0,312131584.0,27927609344.0,1806409728.0,144396.0,260768.0
12-04 10:09:15,1.334,0.334,98.249,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3573088256.0,312131584.0,27927613440.0,1806241792.0,142485.0,257461.0
12-04 10:09:16,0.753,0.167,98.913,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3573002240.0,312139776.0,27927617536.0,1806315520.0,143435.0,259408.0
12-04 10:09:17,1.419,0.334,98.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3572568064.0,312139776.0,27927617536.0,1806749696.0,143601.0,259396.0
12-04 10:09:18,1.338,0.251,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3572527104.0,312139776.0,27927617536.0,1806790656.0,144966.0,262150.0
12-04 10:09:19,2.163,0.250,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3558232064.0,312139776.0,27927617536.0,1821085696.0,142505.0,257300.0
12-04 10:09:20,0.752,0.167,98.997,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3558051840.0,312139776.0,27927617536.0,1821265920.0,146731.0,265391.0
12-04 10:09:21,1.091,0.336,98.406,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3558047744.0,312139776.0,27927621632.0,1821265920.0,178660.0,278631.0
12-04 10:09:22,1.418,0.167,98.415,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3558039552.0,312147968.0,27927621632.0,1821265920.0,145282.0,260945.0
12-04 10:09:23,1.165,0.250,98.419,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3558035456.0,312147968.0,27927625728.0,1821265920.0,143526.0,258072.0
12-04 10:09:24,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3558035456.0,312147968.0,27927625728.0,1821265920.0,146978.0,263495.0
12-04 10:09:25,1.506,0.418,98.075,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3558035456.0,312152064.0,27927621632.0,1821265920.0,144600.0,258403.0
12-04 10:09:26,1.423,0.418,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3558281216.0,312152064.0,27927629824.0,1821011968.0,149179.0,263156.0
12-04 10:09:27,1.506,0.167,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3558248448.0,312152064.0,27927629824.0,1821044736.0,148584.0,264257.0
12-04 10:09:28,2.838,0.250,96.745,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3558207488.0,312160256.0,27927629824.0,1821077504.0,145151.0,260551.0
12-04 10:09:29,1.086,0.167,98.580,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3558199296.0,312160256.0,27927638016.0,1821077504.0,146255.0,262827.0
12-04 10:09:30,1.500,0.333,98.083,0.0,0.0,0.083,0.0,77824.0,0.0,4.0,3557945344.0,312160256.0,27927638016.0,1821331456.0,144763.0,259850.0
12-04 10:09:31,1.829,0.416,97.756,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557941248.0,312160256.0,27927642112.0,1821331456.0,143613.0,259331.0
12-04 10:09:32,1.176,0.336,98.487,0.0,0.0,0.0,0.0,253952.0,0.0,6.0,3558068224.0,312160256.0,27927642112.0,1821204480.0,144573.0,259905.0
12-04 10:09:33,2.581,0.333,97.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557769216.0,312160256.0,27927642112.0,1821503488.0,141181.0,254443.0
12-04 10:09:34,1.085,0.167,98.497,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,3557425152.0,312168448.0,27927642112.0,1821839360.0,148860.0,266419.0
12-04 10:09:35,2.176,0.251,97.573,0.0,0.0,0.0,0.0,65536.0,0.0,9.0,3557711872.0,312168448.0,27927650304.0,1821544448.0,160305.0,275077.0
12-04 10:09:36,1.003,0.084,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557289984.0,312168448.0,27927650304.0,1821966336.0,146461.0,263483.0
12-04 10:09:37,1.337,0.334,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557289984.0,312168448.0,27927650304.0,1821966336.0,144298.0,259893.0
12-04 10:09:38,1.338,0.251,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3557416960.0,312168448.0,27927650304.0,1821839360.0,162742.0,278991.0
12-04 10:09:39,1.671,0.251,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3557412864.0,312168448.0,27927654400.0,1821839360.0,143575.0,258583.0
12-04 10:09:40,1.259,0.168,98.405,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3557404672.0,312176640.0,27927654400.0,1821839360.0,145004.0,260647.0
12-04 10:09:41,1.920,0.334,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3557400576.0,312176640.0,27927658496.0,1821839360.0,143553.0,258208.0
12-04 10:09:42,2.755,0.334,96.828,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3555733504.0,312176640.0,27927662592.0,1823502336.0,141709.0,255162.0
12-04 10:09:43,1.174,0.168,98.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555364864.0,312176640.0,27927662592.0,1823870976.0,148388.0,267161.0
12-04 10:09:44,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555364864.0,312176640.0,27927662592.0,1823870976.0,143789.0,259718.0
12-04 10:09:45,1.003,0.251,98.662,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3555491840.0,312176640.0,27927662592.0,1823744000.0,144099.0,260387.0
12-04 10:09:46,1.750,0.333,97.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3555606528.0,312184832.0,27927666688.0,1823617024.0,143994.0,260311.0
12-04 10:09:47,1.173,0.084,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555602432.0,312184832.0,27927670784.0,1823617024.0,142781.0,258174.0
12-04 10:09:48,1.090,0.335,98.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555729408.0,312184832.0,27927670784.0,1823490048.0,143423.0,259371.0
12-04 10:09:49,1.426,0.252,98.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555258368.0,312184832.0,27927670784.0,1823961088.0,144579.0,261092.0
12-04 10:09:50,2.502,0.250,97.164,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3555348480.0,312184832.0,27927670784.0,1823870976.0,143098.0,258466.0
12-04 10:09:51,1.253,0.334,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3555471360.0,312184832.0,27927674880.0,1823744000.0,146877.0,265445.0
12-04 10:09:52,1.085,0.417,98.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3555590144.0,312193024.0,27927674880.0,1823617024.0,143097.0,258680.0
12-04 10:09:53,2.0,0.167,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3555717120.0,312193024.0,27927674880.0,1823490048.0,142223.0,257007.0
12-04 10:09:54,1.509,0.168,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3555717120.0,312193024.0,27927674880.0,1823490048.0,144767.0,261626.0
12-04 10:09:55,3.013,0.167,96.736,0.0,0.0,0.084,69632.0,16384.0,8.0,2.0,3556380672.0,312193024.0,27927678976.0,1822822400.0,141040.0,254729.0
12-04 10:09:56,1.084,0.250,98.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3556278272.0,312193024.0,27927748608.0,1822855168.0,143335.0,259252.0
12-04 10:09:57,2.427,0.167,97.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3556655104.0,312193024.0,27927752704.0,1822474240.0,139969.0,253086.0
12-04 10:09:58,1.418,0.167,98.332,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3556773888.0,312201216.0,27927752704.0,1822347264.0,144786.0,261780.0
12-04 10:09:59,1.003,0.167,98.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3556769792.0,312201216.0,27927756800.0,1822347264.0,146237.0,264290.0
12-04 10:10:00,1.417,0.167,98.333,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3556765696.0,312205312.0,27927756800.0,1822347264.0,144912.0,261269.0
12-04 10:10:01,1.005,0.251,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3556888576.0,312205312.0,27927760896.0,1822220288.0,146826.0,262603.0
12-04 10:10:02,1.087,0.167,98.662,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3556761600.0,312205312.0,27927760896.0,1822347264.0,142567.0,257640.0
12-04 10:10:03,1.167,0.250,98.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3556630528.0,312205312.0,27927764992.0,1822474240.0,145045.0,262250.0
12-04 10:10:04,1.589,0.084,98.077,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3556651008.0,312213504.0,27927769088.0,1822441472.0,147076.0,262984.0
12-04 10:10:05,2.335,0.250,97.415,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3554099200.0,312213504.0,27927769088.0,1824993280.0,158886.0,272653.0
12-04 10:10:06,1.415,0.167,98.418,0.0,0.0,0.0,0.0,57344.0,0.0,2.0,3553947648.0,312213504.0,27927773184.0,1825140736.0,143930.0,258835.0
12-04 10:10:07,1.333,0.167,98.417,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,3553906688.0,312213504.0,27927773184.0,1825181696.0,147587.0,265563.0
12-04 10:10:08,1.913,0.250,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554033664.0,312213504.0,27927773184.0,1825054720.0,148113.0,263263.0
12-04 10:10:09,1.589,0.251,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3553996800.0,312213504.0,27927777280.0,1825087488.0,144400.0,260116.0
12-04 10:10:10,1.086,0.334,98.329,0.251,0.0,0.0,0.0,57344.0,0.0,6.0,3553988608.0,312225792.0,27927773184.0,1825087488.0,145925.0,262993.0
12-04 10:10:11,1.339,0.167,98.494,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3554361344.0,312225792.0,27927781376.0,1824706560.0,144541.0,260220.0
12-04 10:10:12,1.172,0.167,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554488320.0,312225792.0,27927781376.0,1824579584.0,144681.0,260492.0
12-04 10:10:13,2.421,0.250,97.245,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554742272.0,312225792.0,27927781376.0,1824325632.0,143663.0,257441.0
12-04 10:10:14,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554701312.0,312225792.0,27927781376.0,1824366592.0,146621.0,264610.0
12-04 10:10:15,1.585,0.250,98.165,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3554992128.0,312225792.0,27927785472.0,1824071680.0,144961.0,261996.0
12-04 10:10:16,2.008,0.335,97.490,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3554811904.0,312233984.0,27927789568.0,1824239616.0,141627.0,255499.0
12-04 10:10:17,1.006,0.168,98.826,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3554938880.0,312233984.0,27927789568.0,1824112640.0,145007.0,262194.0
12-04 10:10:18,1.499,0.167,98.168,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554766848.0,312233984.0,27927789568.0,1824284672.0,144048.0,260630.0
12-04 10:10:19,2.085,0.250,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554680832.0,312233984.0,27927793664.0,1824366592.0,139125.0,251309.0
12-04 10:10:20,2.071,0.249,97.597,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554680832.0,312233984.0,27927793664.0,1824366592.0,144473.0,261185.0
12-04 10:10:21,1.253,0.084,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554680832.0,312233984.0,27927793664.0,1824366592.0,146114.0,262315.0
12-04 10:10:22,1.088,0.335,98.326,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3554672640.0,312242176.0,27927793664.0,1824366592.0,145501.0,261717.0
12-04 10:10:23,1.910,0.498,97.508,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554668544.0,312242176.0,27927797760.0,1824366592.0,145906.0,262378.0
12-04 10:10:24,1.759,0.168,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554635776.0,312242176.0,27927797760.0,1824399360.0,147814.0,265496.0
12-04 10:10:25,1.665,0.416,97.752,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3554664448.0,312246272.0,27927797760.0,1824366592.0,146746.0,262158.0
12-04 10:10:26,1.995,0.499,97.423,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554660352.0,312246272.0,27927801856.0,1824366592.0,144155.0,259134.0
12-04 10:10:27,1.931,0.0,98.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554656256.0,312246272.0,27927805952.0,1824366592.0,144409.0,259438.0
12-04 10:10:28,1.669,0.334,97.663,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3554648064.0,312254464.0,27927805952.0,1824366592.0,145468.0,261364.0
12-04 10:10:29,2.341,0.167,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554648064.0,312254464.0,27927805952.0,1824366592.0,142124.0,255479.0
12-04 10:10:30,1.671,0.167,98.079,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3554766848.0,312258560.0,27927810048.0,1824239616.0,145750.0,261649.0
12-04 10:10:31,1.175,0.084,98.741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554758656.0,312258560.0,27927818240.0,1824239616.0,143986.0,260618.0
12-04 10:10:32,1.338,0.251,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554885632.0,312258560.0,27927818240.0,1824112640.0,148913.0,269045.0
12-04 10:10:33,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3555012608.0,312258560.0,27927818240.0,1823985664.0,142973.0,258300.0
12-04 10:10:34,1.931,0.252,97.733,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3554533376.0,312266752.0,27927818240.0,1824456704.0,142825.0,255688.0
12-04 10:10:35,2.500,0.333,97.167,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3554902016.0,312270848.0,27927814144.0,1824088064.0,159322.0,272635.0
12-04 10:10:36,0.922,0.168,98.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554742272.0,312270848.0,27927822336.0,1824239616.0,144407.0,260087.0
12-04 10:10:37,1.252,0.250,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554738176.0,312270848.0,27927826432.0,1824239616.0,146611.0,263996.0
12-04 10:10:38,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554705408.0,312270848.0,27927826432.0,1824272384.0,144416.0,259701.0
12-04 10:10:39,1.665,0.250,97.752,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3554738176.0,312270848.0,27927826432.0,1824239616.0,146519.0,263783.0
12-04 10:10:40,1.591,0.335,97.990,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3554734080.0,312274944.0,27927826432.0,1824239616.0,144379.0,259671.0
12-04 10:10:41,3.003,0.167,96.747,0.0,0.0,0.083,0.0,57344.0,0.0,2.0,3554729984.0,312274944.0,27927830528.0,1824239616.0,145341.0,261505.0
12-04 10:10:42,1.420,0.084,98.413,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3554725888.0,312274944.0,27927834624.0,1824239616.0,145374.0,261512.0
12-04 10:10:43,1.168,0.250,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554725888.0,312274944.0,27927834624.0,1824239616.0,142962.0,257413.0
12-04 10:10:44,1.250,0.333,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554725888.0,312274944.0,27927834624.0,1824239616.0,143121.0,258627.0
12-04 10:10:45,0.920,0.585,98.495,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3554848768.0,312274944.0,27927838720.0,1824112640.0,145264.0,262906.0
12-04 10:10:46,1.253,0.334,98.162,0.167,0.0,0.084,0.0,32768.0,0.0,7.0,3554840576.0,312283136.0,27927838720.0,1824112640.0,146378.0,262466.0
12-04 10:10:47,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554836480.0,312283136.0,27927842816.0,1824112640.0,143498.0,259509.0
12-04 10:10:48,1.500,0.333,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554836480.0,312283136.0,27927842816.0,1824112640.0,142741.0,258191.0
12-04 10:10:49,1.170,0.251,98.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554238464.0,312283136.0,27927842816.0,1824710656.0,146383.0,264520.0
12-04 10:10:50,1.835,0.250,97.832,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554070528.0,312287232.0,27927842816.0,1824874496.0,145837.0,263570.0
12-04 10:10:51,3.506,0.334,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554189312.0,312287232.0,27927851008.0,1824747520.0,138908.0,250888.0
12-04 10:10:52,1.336,0.167,98.331,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,3554213888.0,312295424.0,27927851008.0,1824714752.0,143777.0,259959.0
12-04 10:10:53,1.252,0.334,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554181120.0,312295424.0,27927851008.0,1824747520.0,144763.0,261739.0
12-04 10:10:54,1.089,0.335,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554308096.0,312295424.0,27927851008.0,1824620544.0,143813.0,259772.0
12-04 10:10:55,1.671,0.167,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3554349056.0,312295424.0,27927851008.0,1824579584.0,144863.0,261829.0
12-04 10:10:56,1.501,0.250,97.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3554177024.0,312295424.0,27927855104.0,1824747520.0,142080.0,257315.0
12-04 10:10:57,2.013,0.252,97.735,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554177024.0,312295424.0,27927855104.0,1824747520.0,140079.0,252780.0
12-04 10:10:58,1.250,0.333,98.083,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3554295808.0,312303616.0,27927855104.0,1824620544.0,146731.0,265326.0
12-04 10:10:59,1.419,0.250,98.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554291712.0,312303616.0,27927859200.0,1824620544.0,143856.0,259881.0
12-04 10:11:00,1.171,0.418,98.328,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3554287616.0,312307712.0,27927859200.0,1824620544.0,145115.0,262097.0
12-04 10:11:01,1.586,0.417,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554279424.0,312307712.0,27927867392.0,1824620544.0,144607.0,261115.0
12-04 10:11:02,1.917,0.250,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554246656.0,312307712.0,27927867392.0,1824653312.0,144023.0,260416.0
12-04 10:11:03,2.662,0.333,96.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554279424.0,312307712.0,27927867392.0,1824620544.0,142704.0,257776.0
12-04 10:11:04,1.508,0.168,98.241,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3554271232.0,312315904.0,27927867392.0,1824620544.0,144108.0,257869.0
12-04 10:11:05,1.504,0.251,98.162,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3554267136.0,312315904.0,27927871488.0,1824620544.0,161887.0,277648.0
12-04 10:11:06,2.002,0.250,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554267136.0,312315904.0,27927871488.0,1824620544.0,145725.0,262384.0
12-04 10:11:07,1.341,0.335,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554263040.0,312315904.0,27927875584.0,1824620544.0,144919.0,260666.0
12-04 10:11:08,1.669,0.250,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554390016.0,312315904.0,27927875584.0,1824493568.0,144711.0,260663.0
12-04 10:11:09,1.836,0.167,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554357248.0,312315904.0,27927875584.0,1824526336.0,146133.0,262883.0
12-04 10:11:10,1.089,0.503,98.241,0.168,0.0,0.0,0.0,28672.0,0.0,4.0,3554377728.0,312324096.0,27927879680.0,1824493568.0,145647.0,262210.0
12-04 10:11:11,1.751,0.250,97.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554373632.0,312324096.0,27927883776.0,1824493568.0,145481.0,261648.0
12-04 10:11:12,1.749,0.250,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554496512.0,312324096.0,27927887872.0,1824366592.0,145065.0,261189.0
12-04 10:11:13,3.344,0.251,96.405,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554496512.0,312324096.0,27927887872.0,1824366592.0,140463.0,252836.0
12-04 10:11:14,1.750,0.167,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554197504.0,312324096.0,27927887872.0,1824665600.0,144451.0,260841.0
12-04 10:11:15,1.832,0.333,97.752,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554283520.0,312328192.0,27927883776.0,1824579584.0,143593.0,259681.0
12-04 10:11:16,1.173,0.335,98.325,0.084,0.0,0.084,0.0,69632.0,0.0,4.0,3554226176.0,312336384.0,27927891968.0,1824620544.0,143838.0,259936.0
12-04 10:11:17,1.747,0.499,97.671,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3554226176.0,312336384.0,27927891968.0,1824620544.0,144265.0,260879.0
12-04 10:11:18,1.339,0.167,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554226176.0,312336384.0,27927891968.0,1824620544.0,145643.0,262995.0
12-04 10:11:19,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554099200.0,312336384.0,27927891968.0,1824747520.0,144562.0,259451.0
12-04 10:11:20,2.174,0.084,97.742,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3554095104.0,312336384.0,27927896064.0,1824747520.0,142325.0,257394.0
12-04 10:11:21,2.498,0.167,97.336,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3554091008.0,312336384.0,27927900160.0,1824747520.0,142312.0,256015.0
12-04 10:11:22,0.838,0.251,98.744,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3554082816.0,312344576.0,27927900160.0,1824747520.0,144465.0,260036.0
12-04 10:11:23,1.499,0.167,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554082816.0,312344576.0,27927900160.0,1824747520.0,145428.0,261133.0
12-04 10:11:24,1.418,0.500,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554209792.0,312344576.0,27927900160.0,1824620544.0,144573.0,259486.0
12-04 10:11:25,1.503,0.250,98.164,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554209792.0,312344576.0,27927900160.0,1824620544.0,145397.0,261298.0
12-04 10:11:26,1.332,0.333,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554205696.0,312344576.0,27927904256.0,1824620544.0,147559.0,265162.0
12-04 10:11:27,1.419,0.167,98.080,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,3554320384.0,312352768.0,27927908352.0,1824493568.0,145771.0,262251.0
12-04 10:11:28,1.665,0.250,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554320384.0,312352768.0,27927908352.0,1824493568.0,144674.0,260136.0
12-04 10:11:29,1.420,0.167,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554320384.0,312352768.0,27927908352.0,1824493568.0,144847.0,260396.0
12-04 10:11:30,1.832,0.333,97.752,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554320384.0,312356864.0,27927904256.0,1824493568.0,145016.0,260827.0
12-04 10:11:31,1.751,0.417,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554308096.0,312356864.0,27927916544.0,1824493568.0,145081.0,262164.0
12-04 10:11:32,1.750,0.417,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554308096.0,312356864.0,27927916544.0,1824493568.0,144087.0,260217.0
12-04 10:11:33,1.504,0.251,97.744,0.334,0.0,0.167,0.0,28672.0,0.0,3.0,3554299904.0,312365056.0,27927916544.0,1824493568.0,144043.0,260572.0
12-04 10:11:34,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554295808.0,312365056.0,27927920640.0,1824493568.0,146935.0,262447.0
12-04 10:11:35,1.419,0.417,97.997,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3554684928.0,312369152.0,27927920640.0,1824100352.0,163155.0,279745.0
12-04 10:11:36,3.503,0.250,96.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554541568.0,312369152.0,27927924736.0,1824239616.0,140901.0,253477.0
12-04 10:11:37,2.003,0.167,97.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554668544.0,312369152.0,27927924736.0,1824112640.0,142625.0,256714.0
12-04 10:11:38,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554668544.0,312369152.0,27927924736.0,1824112640.0,144554.0,260385.0
12-04 10:11:39,1.839,0.334,97.659,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3554652160.0,312377344.0,27927932928.0,1824112640.0,142174.0,255706.0
12-04 10:11:40,1.500,0.167,98.250,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3554652160.0,312377344.0,27927932928.0,1824112640.0,144017.0,259006.0
12-04 10:11:41,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554050048.0,312377344.0,27927937024.0,1824710656.0,146366.0,263428.0
12-04 10:11:42,1.331,0.250,98.253,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3554140160.0,312377344.0,27927937024.0,1824620544.0,146863.0,264565.0
12-04 10:11:43,1.255,0.084,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554140160.0,312377344.0,27927937024.0,1824620544.0,145580.0,262346.0
12-04 10:11:44,1.501,0.0,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3554136064.0,312377344.0,27927941120.0,1824620544.0,143900.0,260407.0
12-04 10:11:45,1.087,0.167,98.495,0.084,0.0,0.167,0.0,28672.0,0.0,4.0,3554127872.0,312389632.0,27927937024.0,1824620544.0,144336.0,260639.0
12-04 10:11:46,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3554119680.0,312389632.0,27927945216.0,1824620544.0,143041.0,258930.0
12-04 10:11:47,1.169,0.250,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554373632.0,312389632.0,27927945216.0,1824366592.0,144109.0,260164.0
12-04 10:11:48,1.421,0.418,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175456768.0,312389632.0,27927945216.0,2203283456.0,145505.0,263023.0
12-04 10:11:49,1.173,0.335,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175374848.0,312389632.0,27927945216.0,2203365376.0,141589.0,255961.0
12-04 10:11:50,1.425,0.251,98.240,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3175501824.0,312389632.0,27927945216.0,2203238400.0,145488.0,262704.0
12-04 10:11:51,1.675,0.168,97.990,0.168,0.0,0.0,0.0,69632.0,0.0,4.0,3175616512.0,312397824.0,27927949312.0,2203111424.0,144829.0,261694.0
12-04 10:11:52,1.669,0.334,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3175612416.0,312397824.0,27927953408.0,2203111424.0,145695.0,263194.0
12-04 10:11:53,2.676,0.251,96.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175612416.0,312397824.0,27927953408.0,2203111424.0,141065.0,254992.0
12-04 10:11:54,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175612416.0,312397824.0,27927953408.0,2203111424.0,142175.0,256966.0
12-04 10:11:55,1.926,0.168,97.906,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3175776256.0,312401920.0,27927953408.0,2202943488.0,161995.0,278473.0
12-04 10:11:56,1.255,0.251,98.494,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,3175731200.0,312401920.0,27927957504.0,2202984448.0,145559.0,263173.0
12-04 10:11:57,1.505,0.167,98.244,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,3175854080.0,312406016.0,27927957504.0,2202857472.0,146325.0,263195.0
12-04 10:11:58,2.506,0.334,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175854080.0,312406016.0,27927957504.0,2202857472.0,141395.0,255502.0
12-04 10:11:59,1.925,0.167,97.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175849984.0,312406016.0,27927961600.0,2202857472.0,143994.0,260047.0
12-04 10:12:00,2.423,0.167,97.410,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3175849984.0,312406016.0,27927961600.0,2202857472.0,142881.0,257543.0
12-04 10:12:01,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175845888.0,312406016.0,27927965696.0,2202857472.0,141169.0,254989.0
12-04 10:12:02,1.255,0.084,98.661,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3175845888.0,312406016.0,27927965696.0,2202857472.0,143947.0,260166.0
12-04 10:12:03,0.917,0.250,98.582,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3175829504.0,312414208.0,27927973888.0,2202857472.0,144551.0,261170.0
12-04 10:12:04,1.089,0.251,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175956480.0,312414208.0,27927973888.0,2202730496.0,148008.0,264686.0
12-04 10:12:05,1.250,0.333,98.333,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3175956480.0,312414208.0,27927973888.0,2202730496.0,162769.0,279219.0
12-04 10:12:06,1.006,0.084,98.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175952384.0,312414208.0,27927977984.0,2202730496.0,146432.0,263694.0
12-04 10:12:07,1.089,0.084,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175354368.0,312414208.0,27927977984.0,2203328512.0,148100.0,265156.0
12-04 10:12:08,1.750,0.333,97.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175186432.0,312414208.0,27927982080.0,2203492352.0,143805.0,258878.0
12-04 10:12:09,1.508,0.251,97.990,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3175178240.0,312422400.0,27927982080.0,2203492352.0,143903.0,259043.0
12-04 10:12:10,1.342,0.168,98.406,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3175305216.0,312426496.0,27927977984.0,2203365376.0,146334.0,263287.0
12-04 10:12:11,1.170,0.167,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175297024.0,312426496.0,27927986176.0,2203365376.0,144223.0,259698.0
12-04 10:12:12,1.423,0.167,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175424000.0,312426496.0,27927986176.0,2203238400.0,144053.0,259699.0
12-04 10:12:13,1.663,0.333,97.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3175297024.0,312426496.0,27927986176.0,2203365376.0,147609.0,265612.0
12-04 10:12:14,1.088,0.167,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175292928.0,312426496.0,27927990272.0,2203365376.0,142621.0,258004.0
12-04 10:12:15,2.427,0.167,97.238,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,3175505920.0,312442880.0,27927986176.0,2203140096.0,143125.0,258290.0
12-04 10:12:16,2.421,0.167,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175526400.0,312442880.0,27927994368.0,2203111424.0,160659.0,276595.0
12-04 10:12:17,0.754,0.168,99.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175526400.0,312442880.0,27927994368.0,2203111424.0,144115.0,260676.0
12-04 10:12:18,2.573,0.332,97.012,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3175399424.0,312442880.0,27927994368.0,2203238400.0,143269.0,257410.0
12-04 10:12:19,1.414,0.166,98.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3175395328.0,312442880.0,27927998464.0,2203238400.0,143157.0,258482.0
12-04 10:12:20,1.174,0.084,98.743,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3175395328.0,312442880.0,27927998464.0,2203238400.0,144718.0,261266.0
12-04 10:12:21,2.005,0.167,97.577,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3175387136.0,312451072.0,27927998464.0,2203238400.0,143382.0,257602.0
12-04 10:12:22,1.089,0.251,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3175514112.0,312451072.0,27927998464.0,2203111424.0,143330.0,257777.0
12-04 10:12:23,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175632896.0,312451072.0,27928006656.0,2202984448.0,145700.0,261570.0
12-04 10:12:24,1.759,0.168,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175632896.0,312451072.0,27928006656.0,2202984448.0,146632.0,263329.0
12-04 10:12:25,1.333,0.333,98.250,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3175759872.0,312451072.0,27928006656.0,2202857472.0,145326.0,260888.0
12-04 10:12:26,1.088,0.335,98.494,0.0,0.0,0.084,0.0,53248.0,0.0,2.0,3175854080.0,312451072.0,27928006656.0,2202763264.0,144128.0,260130.0
12-04 10:12:27,1.339,0.167,98.326,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3175870464.0,312459264.0,27928014848.0,2202730496.0,147441.0,263896.0
12-04 10:12:28,1.589,0.334,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3175870464.0,312459264.0,27928014848.0,2202730496.0,143418.0,257936.0
12-04 10:12:29,1.830,0.333,97.587,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3175870464.0,312459264.0,27928014848.0,2202730496.0,142386.0,256476.0
12-04 10:12:30,1.918,0.334,97.748,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3175870464.0,312459264.0,27928014848.0,2202730496.0,145673.0,260811.0
12-04 10:12:31,1.923,0.167,97.910,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,3176116224.0,312459264.0,27928023040.0,2202476544.0,144787.0,261505.0
12-04 10:12:32,1.750,0.500,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3176116224.0,312459264.0,27928023040.0,2202476544.0,145687.0,262899.0
12-04 10:12:33,1.757,0.0,98.159,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3176108032.0,312467456.0,27928023040.0,2202476544.0,145563.0,263024.0
12-04 10:12:34,1.421,0.334,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3176108032.0,312467456.0,27928023040.0,2202476544.0,148596.0,264537.0
12-04 10:12:35,1.338,0.334,98.244,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3176398848.0,312471552.0,27928023040.0,2202181632.0,161976.0,277359.0
12-04 10:12:36,1.090,0.251,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3176779776.0,312471552.0,27928031232.0,2201792512.0,145671.0,260489.0
12-04 10:12:37,4.351,1.506,91.548,2.510,0.0,0.084,36864.0,0.0,7.0,0.0,3187605504.0,312483840.0,27933380608.0,2185605120.0,4605249.0,351699.0
12-04 10:12:38,5.263,0.418,93.985,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,3196223488.0,312492032.0,27933704192.0,2176655360.0,1680380.0,380132.0
12-04 10:12:39,1.838,0.334,97.076,0.585,0.0,0.167,0.0,0.0,0.0,0.0,3198238720.0,312492032.0,27933712384.0,2174631936.0,255273.0,375647.0


==> dstat/plots-dstat-logs-2019-04-12-10-12-36/tail-dstat-peer-slave-23.csv <==
12-04 09:35:33,1.514,0.529,97.887,0.036,0.0,0.034,4999.353,1103102.087,0.669,12.221,2131456000.0,566030336.0,29133553664.0,1788035072.0,0.0,0.0
12-04 09:35:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132140032.0,566030336.0,29133570048.0,1787334656.0,2918.0,3430.0
12-04 09:35:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132267008.0,566030336.0,29133570048.0,1787207680.0,3284.0,3502.0
12-04 09:35:36,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132254720.0,566030336.0,29133574144.0,1787215872.0,21255.0,22123.0
12-04 09:35:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2132254720.0,566030336.0,29133574144.0,1787215872.0,3020.0,3225.0
12-04 09:35:38,0.250,0.167,99.583,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2132463616.0,566030336.0,29133578240.0,1787002880.0,4828.0,6521.0
12-04 09:35:39,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,2.0,2132447232.0,566038528.0,29133578240.0,1787011072.0,22098.0,23931.0
12-04 09:35:40,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132443136.0,566038528.0,29133582336.0,1787011072.0,3926.0,4637.0
12-04 09:35:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132443136.0,566038528.0,29133582336.0,1787011072.0,4250.0,5078.0
12-04 09:35:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2132570112.0,566038528.0,29133582336.0,1786884096.0,3632.0,4454.0
12-04 09:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2132570112.0,566038528.0,29133582336.0,1786884096.0,4924.0,5158.0
12-04 09:35:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,2132561920.0,566038528.0,29133590528.0,1786884096.0,2080.0,2740.0
12-04 09:35:45,0.249,0.249,99.252,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,2132557824.0,566042624.0,29133590528.0,1786884096.0,2134.0,2919.0
12-04 09:35:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132557824.0,566042624.0,29133590528.0,1786884096.0,23734.0,26203.0
12-04 09:35:47,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2132557824.0,566042624.0,29133590528.0,1786884096.0,5501.0,8706.0
12-04 09:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132553728.0,566042624.0,29133594624.0,1786884096.0,1531.0,1657.0
12-04 09:35:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132553728.0,566042624.0,29133594624.0,1786884096.0,3288.0,4921.0
12-04 09:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132688896.0,566042624.0,29133594624.0,1786748928.0,2888.0,4083.0
12-04 09:35:51,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2132684800.0,566046720.0,29133594624.0,1786748928.0,2589.0,3333.0
12-04 09:35:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2132795392.0,566054912.0,29133602816.0,1786621952.0,2331.0,3019.0
12-04 09:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132795392.0,566054912.0,29133602816.0,1786621952.0,2574.0,3710.0
12-04 09:35:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132795392.0,566054912.0,29133602816.0,1786621952.0,3353.0,5051.0
12-04 09:35:55,0.167,0.083,99.750,0.0,0.0,0.0,20480.0,0.0,4.0,0.0,2132852736.0,566059008.0,29133668352.0,1786494976.0,15666.0,21589.0
12-04 09:35:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132852736.0,566059008.0,29133668352.0,1786494976.0,3697.0,5552.0
12-04 09:35:57,8.648,5.961,84.887,0.168,0.0,0.336,0.0,32768.0,0.0,4.0,2196426752.0,566067200.0,29139288064.0,1717293056.0,979089.0,920357.0
12-04 09:35:58,19.452,10.197,69.751,0.086,0.0,0.514,0.0,2158592.0,0.0,21.0,2243149824.0,566083584.0,29155020800.0,1654820864.0,3125024.0,1024059.0
12-04 09:35:59,19.897,9.605,70.154,0.0,0.0,0.343,0.0,2158592.0,0.0,21.0,2276610048.0,566104064.0,29170479104.0,1605881856.0,3123082.0,1021379.0
12-04 09:36:00,20.999,9.314,69.094,0.085,0.0,0.508,0.0,2162688.0,0.0,21.0,2301841408.0,566120448.0,29186019328.0,1565093888.0,3120420.0,1016966.0
12-04 09:36:01,19.283,10.922,69.454,0.0,0.0,0.341,0.0,2154496.0,0.0,21.0,2325426176.0,566128640.0,29201616896.0,1525903360.0,3125055.0,1023499.0
12-04 09:36:02,19.646,10.540,69.140,0.084,0.0,0.590,0.0,2195456.0,0.0,22.0,2349084672.0,566161408.0,29217243136.0,1486585856.0,3126968.0,1026836.0
12-04 09:36:03,20.102,10.008,68.872,0.509,0.0,0.509,0.0,65220608.0,0.0,141.0,2370510848.0,566181888.0,29232730112.0,1449652224.0,3129063.0,1021577.0
12-04 09:36:04,19.881,10.025,69.499,0.0,0.0,0.595,0.0,25837568.0,0.0,68.0,2384416768.0,566202368.0,29248278528.0,1420177408.0,3120434.0,1017172.0
12-04 09:36:05,20.189,9.278,69.931,0.086,0.0,0.515,0.0,2162688.0,0.0,19.0,2412322816.0,566222848.0,29263925248.0,1376604160.0,3129789.0,1026399.0
12-04 09:36:06,20.506,9.873,69.030,0.084,0.0,0.506,0.0,2154496.0,0.0,19.0,2425417728.0,566231040.0,29279457280.0,1347969024.0,3124174.0,1022904.0
12-04 09:36:07,20.255,9.447,69.787,0.0,0.0,0.511,0.0,2154496.0,0.0,19.0,2440785920.0,566263808.0,29295054848.0,1316970496.0,3121889.0,1015543.0
12-04 09:36:08,20.904,9.471,69.113,0.0,0.0,0.512,0.0,2162688.0,0.0,19.0,2450223104.0,566300672.0,29310627840.0,1291923456.0,3121007.0,1022959.0
12-04 09:36:09,20.0,9.185,70.472,0.172,0.0,0.172,0.0,2179072.0,0.0,22.0,2457354240.0,566321152.0,29326110720.0,1269288960.0,3146213.0,1040557.0
12-04 09:36:10,18.601,11.007,69.795,0.0,0.0,0.597,0.0,2162688.0,0.0,19.0,2480087040.0,566341632.0,29341736960.0,1230909440.0,3122119.0,1023581.0
12-04 09:36:11,20.391,9.601,69.499,0.0,0.0,0.510,0.0,2154496.0,0.0,19.0,2512482304.0,566370304.0,29357178880.0,1183043584.0,3155424.0,1045069.0
12-04 09:36:12,19.729,10.161,69.433,0.085,0.0,0.593,0.0,2158592.0,0.0,19.0,2530009088.0,566382592.0,29372866560.0,1149816832.0,3124252.0,1019885.0
12-04 09:36:13,20.189,8.849,70.447,0.086,0.0,0.430,0.0,2248704.0,0.0,36.0,2534137856.0,566411264.0,29388439552.0,1130086400.0,3117129.0,1016803.0
12-04 09:36:14,19.812,9.906,69.855,0.0,0.0,0.427,0.0,2170880.0,0.0,20.0,2536169472.0,566444032.0,29404041216.0,1112420352.0,3132133.0,1023102.0
12-04 09:36:15,19.289,10.745,69.459,0.169,0.0,0.338,0.0,2170880.0,0.0,21.0,2540437504.0,566476800.0,29419487232.0,1092673536.0,3120167.0,1018661.0
12-04 09:36:16,20.305,10.068,69.289,0.0,0.0,0.338,0.0,2158592.0,0.0,19.0,2543718400.0,566497280.0,29435121664.0,1073737728.0,3129678.0,1026685.0
12-04 09:36:17,20.204,9.847,69.610,0.0,0.0,0.340,0.0,2158592.0,0.0,20.0,2558734336.0,566521856.0,29450588160.0,1043230720.0,3121896.0,1017169.0
12-04 09:36:18,19.435,9.675,70.291,0.086,0.0,0.514,0.0,2154496.0,0.0,19.0,2559574016.0,566538240.0,29466144768.0,1026818048.0,3123545.0,1020805.0
12-04 09:36:19,20.651,9.083,69.923,0.0,0.0,0.343,0.0,2170880.0,0.0,22.0,2569752576.0,566562816.0,29481828352.0,1000931328.0,3129571.0,1027006.0
12-04 09:36:20,19.746,10.254,69.576,0.085,0.0,0.339,0.0,2158592.0,0.0,19.0,2574262272.0,566583296.0,29497409536.0,980819968.0,3115906.0,1014833.0
12-04 09:36:21,20.660,10.161,68.671,0.169,0.0,0.339,0.0,4485120.0,0.0,30.0,2589802496.0,566599680.0,29513371648.0,949301248.0,3130053.0,1027719.0
12-04 09:36:22,25.360,10.857,62.256,1.018,0.0,0.509,0.0,64864256.0,0.0,141.0,2594824192.0,566677504.0,29526736896.0,930836480.0,3128903.0,1027517.0
12-04 09:36:23,20.204,9.508,69.779,0.0,0.0,0.509,0.0,2240512.0,0.0,19.0,2610794496.0,566677504.0,29542256640.0,899346432.0,3125251.0,1023247.0
12-04 09:36:24,19.610,10.102,69.864,0.085,0.0,0.340,0.0,2158592.0,0.0,19.0,2618236928.0,566681600.0,29557919744.0,876236800.0,3124707.0,1020047.0
12-04 09:36:25,20.169,10.380,68.945,0.084,0.0,0.422,0.0,2154496.0,0.0,19.0,2627670016.0,566685696.0,29573496832.0,851222528.0,3124996.0,1021552.0
12-04 09:36:26,19.525,10.017,69.949,0.0,0.0,0.509,0.0,2154496.0,0.0,20.0,2641592320.0,566693888.0,29589024768.0,821764096.0,3127031.0,1026140.0
12-04 09:36:27,20.154,9.479,69.940,0.171,0.0,0.256,0.0,2174976.0,0.0,21.0,2644692992.0,566706176.0,29604450304.0,803225600.0,3129871.0,1021061.0
12-04 09:36:28,20.017,9.584,69.720,0.0,0.0,0.679,0.0,2150400.0,0.0,19.0,2650238976.0,566730752.0,29620117504.0,781987840.0,3128739.0,1024999.0
12-04 09:36:29,20.521,10.261,68.966,0.0,0.0,0.252,0.0,2162688.0,0.0,19.0,2655764480.0,566747136.0,29635575808.0,760987648.0,3124082.0,1019763.0
12-04 09:36:30,19.310,9.224,70.948,0.086,0.0,0.431,0.0,2158592.0,0.0,19.0,2661834752.0,566755328.0,29651243008.0,739241984.0,3129833.0,1025328.0
12-04 09:36:31,19.525,10.696,69.270,0.0,0.0,0.509,0.0,2150400.0,0.0,19.0,2666164224.0,566759424.0,29666734080.0,719417344.0,3124604.0,1022366.0
12-04 09:36:32,18.825,10.051,70.358,0.085,0.0,0.681,0.0,2158592.0,0.0,19.0,2672689152.0,566779904.0,29682348032.0,697257984.0,3124687.0,1023774.0
12-04 09:36:33,20.017,9.666,69.033,0.941,0.0,0.342,0.0,33398784.0,0.0,80.0,2677309440.0,566804480.0,29697925120.0,677036032.0,3124339.0,1021129.0
12-04 09:36:34,18.664,9.589,63.527,7.791,0.0,0.428,0.0,271581184.0,0.0,517.0,2683445248.0,566804480.0,29711065088.0,657760256.0,2977544.0,946319.0
12-04 09:36:35,20.855,9.915,65.128,3.419,0.0,0.684,0.0,123867136.0,0.0,263.0,2696155136.0,566812672.0,29728677888.0,627429376.0,3291986.0,1117371.0
12-04 09:36:36,20.187,9.966,69.421,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2703429632.0,566824960.0,29744676864.0,604143616.0,3131781.0,1024958.0
12-04 09:36:37,18.966,9.655,70.690,0.0,0.0,0.690,0.0,2187264.0,0.0,22.0,2708860928.0,566845440.0,29760208896.0,583159808.0,3124573.0,1021741.0
12-04 09:36:38,19.527,10.566,69.400,0.0,0.0,0.507,0.0,2154496.0,0.0,20.0,2716012544.0,566845440.0,29775708160.0,560508928.0,3122029.0,1020731.0
12-04 09:36:39,19.218,10.034,70.068,0.170,0.0,0.510,0.0,2174976.0,0.0,23.0,2723012608.0,566865920.0,29791338496.0,537858048.0,3144938.0,1039978.0
12-04 09:36:40,20.222,9.386,69.795,0.085,0.0,0.512,0.0,2158592.0,0.0,19.0,2726203392.0,566878208.0,29806800896.0,519192576.0,3123850.0,1019109.0
12-04 09:36:41,19.430,9.326,70.725,0.0,0.0,0.518,0.0,2158592.0,0.0,19.0,2732040192.0,566906880.0,29822525440.0,497602560.0,3140523.0,1041971.0
12-04 09:36:42,19.813,9.354,70.238,0.085,0.0,0.510,0.0,2158592.0,0.0,19.0,2737033216.0,566919168.0,29838061568.0,477061120.0,3135922.0,1029994.0
12-04 09:36:43,19.641,9.821,70.196,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,2744893440.0,566939648.0,29853687808.0,453554176.0,3128201.0,1023604.0
12-04 09:36:44,19.169,10.517,69.805,0.0,0.0,0.509,0.0,2170880.0,0.0,21.0,2757373952.0,566947840.0,29869199360.0,425553920.0,3123384.0,1020669.0
12-04 09:36:45,19.745,9.872,69.872,0.170,0.0,0.340,0.0,2351104.0,0.0,39.0,2763075584.0,566976512.0,29884690432.0,404332544.0,3121206.0,1019999.0
12-04 09:36:46,19.031,10.280,70.263,0.085,0.0,0.340,0.0,2158592.0,0.0,19.0,2772049920.0,567001088.0,29900247040.0,379777024.0,3133542.0,1025490.0
12-04 09:36:47,20.854,10.218,68.593,0.0,0.0,0.335,0.0,2158592.0,0.0,19.0,2779971584.0,567029760.0,29915930624.0,356143104.0,3122175.0,1022530.0
12-04 09:36:48,19.412,10.504,69.496,0.084,0.0,0.504,0.0,2162688.0,0.0,19.0,2783109120.0,567037952.0,29931356160.0,337571840.0,3143664.0,1038935.0
12-04 09:36:49,19.760,9.752,70.060,0.0,0.0,0.428,0.0,2150400.0,0.0,19.0,2789752832.0,567062528.0,29946941440.0,315318272.0,3123830.0,1022438.0
12-04 09:36:50,18.522,9.652,71.217,0.174,0.0,0.435,0.0,2183168.0,0.0,21.0,2801471488.0,567078912.0,29962604544.0,287920128.0,3126831.0,1022777.0
12-04 09:36:51,19.369,10.410,69.625,0.0,0.0,0.597,0.0,2220032.0,0.0,22.0,2817069056.0,566910976.0,29967020032.0,268075008.0,3126207.0,1024331.0
12-04 09:36:52,19.661,10.508,69.407,0.085,0.0,0.339,0.0,2158592.0,0.0,19.0,2820984832.0,566910976.0,29982547968.0,248631296.0,3127467.0,1023075.0
12-04 09:36:53,20.101,10.553,68.928,0.0,0.0,0.419,0.0,2158592.0,0.0,19.0,2824630272.0,566910976.0,29998141440.0,229392384.0,3123052.0,1018601.0
12-04 09:36:54,19.237,10.508,69.915,0.085,0.0,0.254,0.0,2269184.0,0.0,24.0,2829230080.0,566525952.0,29993164800.0,230154240.0,3126482.0,1022654.0
12-04 09:36:55,19.776,9.544,70.335,0.0,0.0,0.344,0.0,2306048.0,0.0,25.0,2833207296.0,566112256.0,29985206272.0,234549248.0,3121115.0,1020892.0
12-04 09:36:56,19.031,10.620,69.839,0.170,0.0,0.340,0.0,2265088.0,0.0,22.0,2837868544.0,565583872.0,29971472384.0,244150272.0,3130736.0,1025633.0
12-04 09:36:57,11.270,4.962,83.768,0.0,0.0,0.0,0.0,2154496.0,0.0,19.0,2845249536.0,565604352.0,29981593600.0,226627584.0,2292930.0,204662.0
12-04 09:36:58,0.333,0.333,99.333,0.0,0.0,0.0,0.0,327680.0,0.0,11.0,2846453760.0,564736000.0,29937332224.0,270553088.0,2011.0,2689.0
12-04 09:36:59,0.500,0.250,99.167,0.083,0.0,0.0,0.0,212992.0,0.0,18.0,2846564352.0,564752384.0,29937577984.0,270180352.0,60949.0,10220.0
12-04 09:37:00,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846564352.0,564752384.0,29937577984.0,270180352.0,3482.0,5208.0
12-04 09:37:01,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846564352.0,564752384.0,29937577984.0,270180352.0,1943.0,2237.0
12-04 09:37:02,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2846806016.0,564760576.0,29937582080.0,269926400.0,2100.0,2664.0
12-04 09:37:03,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2846932992.0,564760576.0,29937582080.0,269799424.0,2140.0,2911.0
12-04 09:37:04,3.613,2.353,93.782,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2846498816.0,564764672.0,29939154944.0,268656640.0,351817.0,354757.0
12-04 09:37:05,19.247,11.035,64.842,4.277,0.0,0.599,0.0,225468416.0,0.0,390.0,2852966400.0,564764672.0,29952086016.0,249257984.0,3170941.0,1152245.0
12-04 09:37:06,25.404,12.574,59.048,2.209,0.0,0.765,0.0,106385408.0,0.0,236.0,2889854976.0,563601408.0,29908041728.0,257576960.0,3548331.0,1351799.0
12-04 09:37:07,25.0,12.671,60.616,0.771,0.0,0.942,0.0,52080640.0,0.0,118.0,2891870208.0,562905088.0,29935284224.0,229015552.0,5392219.0,1269174.0
12-04 09:37:08,33.306,15.192,49.833,1.085,0.0,0.584,0.0,73314304.0,0.0,182.0,2892095488.0,561414144.0,29828214784.0,337350656.0,3303365.0,1221065.0
12-04 09:37:09,28.0,13.277,58.043,0.170,0.0,0.511,0.0,13168640.0,0.0,56.0,2895491072.0,561442816.0,29835059200.0,327081984.0,3390630.0,1274815.0
12-04 09:37:10,24.808,11.679,62.916,0.0,0.0,0.597,0.0,4313088.0,0.0,38.0,2897321984.0,561463296.0,29856444416.0,303845376.0,3550607.0,1352966.0
12-04 09:37:11,22.642,10.720,66.209,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2901291008.0,561463296.0,29873934336.0,282386432.0,3522675.0,1255282.0
12-04 09:37:12,24.614,12.007,62.779,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2903289856.0,561475584.0,29891698688.0,262610944.0,5198079.0,1247068.0
12-04 09:37:13,27.296,13.692,58.752,0.0,0.0,0.260,0.0,2158592.0,0.0,19.0,2907312128.0,561491968.0,29912834048.0,237436928.0,3357913.0,1250117.0
12-04 09:37:14,25.418,12.375,61.538,0.084,0.0,0.585,16384.0,4505600.0,1.0,46.0,2917879808.0,561098752.0,29910532096.0,229564416.0,3538509.0,1347110.0
12-04 09:37:15,21.846,12.193,65.622,0.0,0.0,0.339,0.0,2224128.0,0.0,20.0,2923634688.0,560664576.0,29904515072.0,230260736.0,3857301.0,1258202.0
12-04 09:37:16,26.338,12.404,60.578,0.085,0.0,0.595,0.0,2494464.0,0.0,44.0,2929291264.0,560291840.0,29902073856.0,227418112.0,4865626.0,1247109.0
12-04 09:37:17,26.741,13.242,59.329,0.086,0.0,0.602,0.0,2383872.0,0.0,28.0,2933993472.0,559538176.0,29881253888.0,244289536.0,3344070.0,1242900.0
12-04 09:37:18,23.433,13.219,62.747,0.086,0.0,0.515,0.0,4390912.0,0.0,41.0,2938384384.0,559124480.0,29875998720.0,245567488.0,3559420.0,1363561.0
12-04 09:37:19,22.572,10.988,65.503,0.085,0.0,0.852,0.0,2285568.0,0.0,25.0,2948964352.0,558788608.0,29873262592.0,238059520.0,3419613.0,1245891.0
12-04 09:37:20,25.787,13.617,59.745,0.170,0.0,0.681,0.0,2244608.0,0.0,21.0,2948087808.0,558452736.0,29871460352.0,241074176.0,5310205.0,1257878.0
12-04 09:37:21,25.763,12.797,60.678,0.085,0.0,0.678,0.0,2273280.0,0.0,24.0,2959687680.0,557969408.0,29861777408.0,239640576.0,3363667.0,1294446.0
12-04 09:37:22,26.463,11.959,60.814,0.0,0.0,0.763,0.0,4673536.0,0.0,48.0,2982404096.0,556855296.0,29817860096.0,261955584.0,3574027.0,1365091.0
12-04 09:37:23,22.688,10.959,65.497,0.086,0.0,0.771,0.0,2162688.0,0.0,19.0,2989916160.0,556781568.0,29829718016.0,242659328.0,5386505.0,1264345.0
12-04 09:37:24,27.473,12.511,59.510,0.0,0.0,0.507,0.0,2236416.0,0.0,20.0,2998505472.0,556421120.0,29824782336.0,239366144.0,3322563.0,1233846.0
12-04 09:37:25,24.935,13.074,61.126,0.173,0.0,0.693,0.0,2293760.0,0.0,25.0,2999443456.0,556003328.0,29824282624.0,239345664.0,3380377.0,1261941.0
12-04 09:37:26,23.966,11.897,63.534,0.086,0.0,0.517,0.0,4374528.0,0.0,41.0,3000311808.0,555622400.0,29824876544.0,238264320.0,3527674.0,1337354.0
12-04 09:37:27,21.238,11.264,66.552,0.086,0.0,0.860,0.0,2285568.0,0.0,22.0,3000647680.0,555204608.0,29821435904.0,241786880.0,5389053.0,1265617.0
12-04 09:37:28,26.933,13.084,59.388,0.0,0.0,0.595,0.0,2416640.0,0.0,28.0,3011637248.0,554266624.0,29795799040.0,257372160.0,3324833.0,1232540.0
12-04 09:37:29,26.239,12.650,60.342,0.0,0.0,0.769,0.0,2170880.0,0.0,21.0,3015647232.0,554283008.0,29815676928.0,233467904.0,3367021.0,1254040.0
12-04 09:37:30,24.355,11.532,63.511,0.086,0.0,0.516,86016.0,4366336.0,6.0,41.0,3024289792.0,553799680.0,29810479104.0,230506496.0,3533172.0,1346610.0
12-04 09:37:31,23.364,10.620,65.166,0.170,0.0,0.680,0.0,2363392.0,0.0,27.0,3043438592.0,552972288.0,29786357760.0,236306432.0,5392501.0,1270429.0
12-04 09:37:32,26.976,12.113,60.223,0.0,0.0,0.687,0.0,2260992.0,0.0,20.0,3055427584.0,552542208.0,29784825856.0,226279424.0,3322434.0,1230940.0
12-04 09:37:33,27.304,12.457,59.812,0.085,0.0,0.341,0.0,2244608.0,0.0,23.0,3059990528.0,552062976.0,29780410368.0,226611200.0,3354425.0,1246685.0
12-04 09:37:34,25.527,12.468,61.415,0.0,0.0,0.590,0.0,4554752.0,0.0,46.0,3067580416.0,551170048.0,29756985344.0,243339264.0,3558022.0,1354075.0
12-04 09:37:35,22.804,11.486,65.034,0.084,0.0,0.591,0.0,2203648.0,0.0,21.0,3070267392.0,550739968.0,29753712640.0,244355072.0,5392122.0,1268424.0
12-04 09:37:36,20.986,11.130,59.218,8.071,0.0,0.595,4096.0,245723136.0,1.0,458.0,3075805184.0,550649856.0,29765738496.0,226881536.0,3216724.0,1176139.0
12-04 09:37:37,10.941,7.888,70.314,10.263,0.0,0.594,0.0,269303808.0,0.0,501.0,3080458240.0,549777408.0,29731983360.0,256856064.0,2377438.0,1171837.0
12-04 09:37:38,32.358,14.114,52.668,0.344,0.0,0.516,0.0,16551936.0,0.0,64.0,3082625024.0,549814272.0,29756088320.0,230547456.0,4287049.0,1301397.0
12-04 09:37:39,32.674,14.531,52.279,0.086,0.0,0.430,0.0,4337664.0,0.0,40.0,3091570688.0,548954112.0,29737132032.0,241418240.0,3543081.0,1361498.0
12-04 09:37:40,28.843,13.903,56.736,0.086,0.0,0.432,0.0,4476928.0,0.0,42.0,3092074496.0,548511744.0,29736230912.0,242257920.0,5542511.0,1344622.0
12-04 09:37:41,26.655,13.500,59.415,0.086,0.0,0.344,0.0,2203648.0,0.0,21.0,3091496960.0,548110336.0,29735419904.0,244047872.0,3356288.0,1249929.0
12-04 09:37:42,24.639,12.574,62.277,0.0,0.0,0.510,0.0,4460544.0,0.0,42.0,3096031232.0,547708928.0,29735952384.0,239382528.0,3545291.0,1350004.0
12-04 09:37:43,21.527,10.549,67.238,0.172,0.0,0.515,0.0,2215936.0,0.0,24.0,3095859200.0,547299328.0,29732409344.0,243507200.0,3609955.0,1239592.0
12-04 09:37:44,26.329,13.372,59.718,0.0,0.0,0.581,0.0,2301952.0,0.0,23.0,3097358336.0,546889728.0,29729591296.0,245235712.0,5133325.0,1280703.0
12-04 09:37:45,28.007,12.543,59.021,0.0,0.0,0.430,0.0,2232320.0,0.0,24.0,3098017792.0,546480128.0,29728993280.0,245583872.0,3340996.0,1241712.0
12-04 09:37:46,24.684,13.311,60.910,0.084,0.0,1.011,0.0,4452352.0,0.0,43.0,3098562560.0,546091008.0,29729157120.0,245264384.0,3545715.0,1346752.0
12-04 09:37:47,22.270,10.920,66.208,0.0,0.0,0.602,0.0,2285568.0,0.0,35.0,3097554944.0,546091008.0,29747101696.0,228327424.0,3378584.0,1266216.0
12-04 09:37:48,23.356,12.630,63.322,0.087,0.0,0.606,0.0,2215936.0,0.0,23.0,3098632192.0,545689600.0,29743919104.0,230834176.0,5352358.0,1246810.0
12-04 09:37:49,27.395,13.866,58.151,0.084,0.0,0.504,0.0,2301952.0,0.0,27.0,3098873856.0,545312768.0,29743087616.0,231800832.0,3358917.0,1251650.0
12-04 09:37:50,25.043,12.261,61.913,0.174,0.0,0.609,0.0,7651328.0,0.0,54.0,3100860416.0,544927744.0,29743263744.0,230023168.0,3542052.0,1345933.0
12-04 09:37:51,21.827,12.606,65.144,0.0,0.0,0.423,0.0,2265088.0,0.0,26.0,3097145344.0,544346112.0,29728342016.0,249241600.0,3867063.0,1259660.0
12-04 09:37:52,24.079,12.596,62.554,0.086,0.0,0.686,0.0,2154496.0,0.0,20.0,3098447872.0,544350208.0,29746274304.0,230002688.0,4844361.0,1239388.0
12-04 09:37:53,27.032,13.516,58.683,0.0,0.0,0.770,0.0,2265088.0,0.0,22.0,3099955200.0,543948800.0,29745709056.0,229462016.0,3357181.0,1254987.0
12-04 09:37:54,25.106,12.807,61.323,0.085,0.0,0.679,0.0,4403200.0,0.0,41.0,3101499392.0,543551488.0,29746253824.0,227770368.0,3542009.0,1349427.0
12-04 09:37:55,21.275,10.939,66.925,0.258,0.0,0.603,0.0,2269184.0,0.0,24.0,3101671424.0,543219712.0,29742915584.0,231268352.0,5394791.0,1269246.0
12-04 09:37:56,27.108,12.478,59.983,0.0,0.0,0.430,0.0,2256896.0,0.0,22.0,3101986816.0,542826496.0,29741240320.0,233021440.0,3337565.0,1248496.0
12-04 09:37:57,28.363,13.196,57.326,0.428,0.0,0.686,0.0,32960512.0,0.0,90.0,3103682560.0,541822976.0,29727825920.0,245743616.0,3318161.0,1223883.0
12-04 09:37:58,27.530,13.636,57.204,0.686,0.0,0.943,0.0,41238528.0,0.0,117.0,3102167040.0,541347840.0,29684072448.0,291487744.0,3591500.0,1381323.0
12-04 09:37:59,22.326,11.375,65.620,0.0,0.0,0.679,0.0,2146304.0,0.0,19.0,3103502336.0,541368320.0,29701255168.0,272949248.0,5388800.0,1264146.0
12-04 09:38:00,25.734,12.953,60.794,0.0,0.0,0.518,0.0,2154496.0,0.0,19.0,3103121408.0,541376512.0,29720248320.0,254328832.0,3306444.0,1222431.0
12-04 09:38:01,26.633,12.807,59.712,0.170,0.0,0.679,0.0,2162688.0,0.0,21.0,3105701888.0,541401088.0,29740675072.0,231297024.0,3351379.0,1248849.0
12-04 09:38:02,24.191,12.010,63.118,0.0,0.0,0.681,0.0,4435968.0,0.0,41.0,3107000320.0,541093888.0,29740257280.0,230723584.0,3574176.0,1366824.0
12-04 09:38:03,23.697,10.924,64.538,0.084,0.0,0.756,0.0,5689344.0,0.0,32.0,3108765696.0,540790784.0,29736243200.0,233275392.0,5389272.0,1267035.0
12-04 09:38:04,30.683,13.570,54.365,0.864,0.0,0.519,4096.0,68194304.0,1.0,167.0,3109539840.0,539496448.0,29729091584.0,240947200.0,3052775.0,946311.0
12-04 09:38:05,6.801,1.931,90.176,1.092,0.0,0.0,0.0,49864704.0,0.0,127.0,3110862848.0,538849280.0,29621878784.0,347484160.0,152693.0,82157.0
12-04 09:38:06,0.334,0.418,99.247,0.0,0.0,0.0,0.0,253952.0,0.0,18.0,3110985728.0,538865664.0,29622120448.0,347103232.0,60100.0,7975.0
12-04 09:38:07,0.250,0.250,98.331,1.169,0.0,0.0,0.0,45916160.0,0.0,86.0,3111104512.0,538873856.0,29622120448.0,346976256.0,2990.0,3293.0
12-04 09:38:08,0.168,0.503,91.541,7.789,0.0,0.0,4096.0,270721024.0,1.0,501.0,3111219200.0,538877952.0,29622128640.0,346849280.0,2703.0,3092.0
12-04 09:38:09,0.251,0.418,97.243,2.089,0.0,0.0,0.0,157294592.0,0.0,295.0,3110318080.0,538877952.0,29622132736.0,347746304.0,22834.0,25270.0
12-04 09:38:10,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3110313984.0,538877952.0,29622136832.0,347746304.0,6050.0,8233.0
12-04 09:38:11,0.083,0.584,99.333,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,3110313984.0,538877952.0,29622136832.0,347746304.0,3650.0,4356.0
12-04 09:38:12,9.512,6.987,83.165,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3108274176.0,538877952.0,29628493824.0,343429120.0,1556482.0,1012748.0
12-04 09:38:13,27.935,14.225,57.155,0.086,0.0,0.600,0.0,2183168.0,0.0,22.0,3119235072.0,538902528.0,29648871424.0,312066048.0,5030321.0,1458932.0
12-04 09:38:14,30.696,14.703,54.084,0.0,0.0,0.516,0.0,2154496.0,0.0,20.0,3118788608.0,538923008.0,29671391232.0,289972224.0,3554070.0,1454337.0
12-04 09:38:15,29.239,14.014,56.142,0.087,0.0,0.519,0.0,4308992.0,0.0,38.0,3119091712.0,538947584.0,29694746624.0,266289152.0,5812477.0,1599183.0
12-04 09:38:16,31.414,15.009,52.880,0.0,0.0,0.698,0.0,2154496.0,0.0,19.0,3118292992.0,538955776.0,29718073344.0,243752960.0,3551262.0,1455077.0
12-04 09:38:17,28.028,13.841,57.353,0.087,0.0,0.692,0.0,4431872.0,0.0,45.0,3119607808.0,538591232.0,29717032960.0,243843072.0,5820259.0,1599129.0
12-04 09:38:18,31.434,15.630,52.073,0.0,0.0,0.864,0.0,2260992.0,0.0,21.0,3119697920.0,538279936.0,29719076864.0,242020352.0,3507526.0,1432731.0
12-04 09:38:19,30.446,14.065,54.631,0.172,0.0,0.686,0.0,4673536.0,0.0,68.0,3120300032.0,537944064.0,29719494656.0,241336320.0,5862470.0,1618952.0
12-04 09:38:20,30.390,15.238,53.680,0.0,0.0,0.693,0.0,2256896.0,0.0,21.0,3120009216.0,537628672.0,29720928256.0,240508928.0,3562256.0,1461551.0
12-04 09:38:21,29.966,13.955,55.308,0.086,0.0,0.685,0.0,4390912.0,0.0,43.0,3120672768.0,537358336.0,29723123712.0,237920256.0,5791315.0,1582176.0
12-04 09:38:22,31.472,15.821,51.861,0.085,0.0,0.761,0.0,2248704.0,0.0,20.0,3120164864.0,537047040.0,29725085696.0,236777472.0,3545234.0,1452581.0
12-04 09:38:23,27.320,14.519,57.732,0.0,0.0,0.430,0.0,4407296.0,0.0,41.0,3120136192.0,536756224.0,29727236096.0,234946560.0,5842512.0,1608758.0
12-04 09:38:24,32.069,15.345,52.069,0.0,0.0,0.517,0.0,2269184.0,0.0,22.0,3119636480.0,536403968.0,29726912512.0,236122112.0,3483206.0,1419173.0
12-04 09:38:25,30.527,15.051,53.827,0.170,0.0,0.425,0.0,4431872.0,0.0,44.0,3120619520.0,536113152.0,29729079296.0,233263104.0,5853455.0,1621027.0
12-04 09:38:26,31.516,15.588,52.385,0.0,0.0,0.511,0.0,2215936.0,0.0,21.0,3121582080.0,535777280.0,29727723520.0,233992192.0,3602865.0,1484746.0
12-04 09:38:27,28.904,13.805,56.514,0.086,0.0,0.690,0.0,4435968.0,0.0,42.0,3121360896.0,535494656.0,29730197504.0,232022016.0,5773469.0,1571018.0
12-04 09:38:28,31.002,14.594,53.454,0.086,0.0,0.864,0.0,2207744.0,0.0,20.0,3122622464.0,535179264.0,29731491840.0,229781504.0,3525267.0,1441845.0
12-04 09:38:29,27.802,14.286,57.314,0.086,0.0,0.513,0.0,4427776.0,0.0,43.0,3122606080.0,534896640.0,29733527552.0,228044800.0,5867849.0,1615802.0
12-04 09:38:30,32.607,14.473,52.223,0.0,0.0,0.697,0.0,2240512.0,0.0,20.0,3121676288.0,534601728.0,29735477248.0,227319808.0,3482437.0,1419010.0
12-04 09:38:31,30.360,15.866,53.087,0.086,0.0,0.600,0.0,4407296.0,0.0,45.0,3121676288.0,534294528.0,29736009728.0,227094528.0,5829312.0,1599327.0
12-04 09:38:32,29.898,15.503,53.663,0.085,0.0,0.852,0.0,2330624.0,0.0,24.0,3122810880.0,533659648.0,29715972096.0,246632448.0,3592578.0,1468001.0
12-04 09:38:33,29.992,14.783,54.460,0.085,0.0,0.680,0.0,4407296.0,0.0,40.0,3123572736.0,533372928.0,29718593536.0,243535872.0,5786300.0,1580564.0
12-04 09:38:34,29.302,14.736,55.451,0.0,0.0,0.511,4096.0,2252800.0,1.0,23.0,3123609600.0,533078016.0,29719584768.0,242802688.0,3545463.0,1457378.0
12-04 09:38:35,31.379,14.224,53.448,0.086,0.0,0.862,0.0,4431872.0,0.0,41.0,3124387840.0,532791296.0,29722333184.0,239562752.0,5845416.0,1612045.0
12-04 09:38:36,32.487,15.228,51.438,0.0,0.0,0.846,0.0,2232320.0,0.0,22.0,3128532992.0,532447232.0,29721849856.0,236244992.0,3582885.0,1476262.0
12-04 09:38:37,28.434,13.736,57.130,0.087,0.0,0.612,0.0,4448256.0,0.0,42.0,3131858944.0,532152320.0,29723455488.0,231608320.0,5750641.0,1558359.0
12-04 09:38:38,29.569,16.121,53.707,0.086,0.0,0.517,0.0,2252800.0,0.0,27.0,3131355136.0,531734528.0,29716013056.0,239972352.0,3514012.0,1434838.0
12-04 09:38:39,29.127,15.039,54.970,0.086,0.0,0.778,0.0,4427776.0,0.0,43.0,3131133952.0,531468288.0,29718851584.0,237621248.0,5853431.0,1623382.0
12-04 09:38:40,30.146,14.470,54.780,0.0,0.0,0.603,0.0,2297856.0,0.0,25.0,3131600896.0,531181568.0,29720006656.0,236285952.0,3551980.0,1452754.0
12-04 09:38:41,30.086,13.966,55.431,0.0,0.0,0.517,0.0,4362240.0,0.0,40.0,3135602688.0,530903040.0,29721939968.0,230629376.0,5836578.0,1603647.0
12-04 09:38:42,32.847,14.923,51.887,0.086,0.0,0.257,0.0,2289664.0,0.0,23.0,3134619648.0,530608128.0,29724278784.0,229568512.0,3529209.0,1442183.0
12-04 09:38:43,30.894,14.128,54.043,0.255,0.0,0.681,0.0,4411392.0,0.0,45.0,3135328256.0,530337792.0,29726666752.0,226742272.0,5771426.0,1568085.0
12-04 09:38:44,20.0,12.203,59.576,7.373,0.0,0.847,4096.0,186753024.0,1.0,350.0,3135324160.0,529932288.0,29721190400.0,232628224.0,3573715.0,1467723.0
12-04 09:38:45,13.099,8.562,65.240,12.757,0.0,0.342,8192.0,270532608.0,2.0,504.0,3136135168.0,529534976.0,29710237696.0,243167232.0,2560572.0,1405836.0
12-04 09:38:46,19.777,8.818,62.500,8.048,0.0,0.856,0.0,212529152.0,0.0,405.0,3137114112.0,529567744.0,29723725824.0,228667392.0,6432494.0,1444302.0
12-04 09:38:47,30.295,16.493,52.431,0.174,0.0,0.608,0.0,4337664.0,0.0,34.0,3143270400.0,528936960.0,29706534912.0,240332800.0,5717244.0,1548307.0
12-04 09:38:48,32.552,14.844,52.083,0.0,0.0,0.521,0.0,2396160.0,0.0,31.0,3143110656.0,528654336.0,29709344768.0,237965312.0,3596274.0,1478772.0
12-04 09:38:49,32.003,15.438,51.778,0.087,0.0,0.694,0.0,4415488.0,0.0,41.0,3142365184.0,528384000.0,29713158144.0,235167744.0,5841852.0,1614959.0
12-04 09:38:50,32.411,14.693,52.118,0.086,0.0,0.691,0.0,3321856.0,0.0,26.0,3143057408.0,528101376.0,29716525056.0,231391232.0,3658134.0,1510048.0
12-04 09:38:51,32.483,15.731,51.190,0.0,0.0,0.595,0.0,3493888.0,0.0,56.0,3144146944.0,527839232.0,29718859776.0,228229120.0,5680800.0,1522103.0
12-04 09:38:52,32.599,15.834,50.720,0.0,0.0,0.847,0.0,4501504.0,0.0,42.0,3146133504.0,527204352.0,29701255168.0,244482048.0,3749467.0,1565298.0
12-04 09:38:53,31.136,16.305,51.605,0.087,0.0,0.867,0.0,2244608.0,0.0,22.0,3146100736.0,526835712.0,29703626752.0,242511872.0,5676483.0,1522003.0
12-04 09:38:54,31.904,15.780,51.544,0.086,0.0,0.686,0.0,4399104.0,0.0,39.0,3149516800.0,526544896.0,29708025856.0,234987520.0,3650639.0,1509271.0
12-04 09:38:55,32.453,16.440,50.511,0.170,0.0,0.426,0.0,4427776.0,0.0,43.0,3152171008.0,526241792.0,29711523840.0,229138432.0,5845496.0,1606876.0
12-04 09:38:56,32.118,15.365,51.736,0.0,0.0,0.781,0.0,2248704.0,0.0,20.0,3152195584.0,525946880.0,29713694720.0,227237888.0,3608678.0,1488557.0
12-04 09:38:57,31.802,15.685,51.820,0.0,0.0,0.693,0.0,4489216.0,0.0,42.0,3152277504.0,525361152.0,29697028096.0,244408320.0,5653485.0,1510138.0
12-04 09:38:58,32.449,16.182,50.599,0.086,0.0,0.685,0.0,4407296.0,0.0,42.0,3154436096.0,525029376.0,29694763008.0,244846592.0,3824569.0,1598017.0
12-04 09:38:59,31.865,15.458,51.727,0.086,0.0,0.864,0.0,2301952.0,0.0,21.0,3155877888.0,524742656.0,29696634880.0,241819648.0,5690297.0,1538540.0
12-04 09:39:00,36.066,16.221,46.333,0.690,0.0,0.690,0.0,57163776.0,0.0,158.0,3159535616.0,524017664.0,29708230656.0,227291136.0,3588382.0,1470907.0
12-04 09:39:01,36.678,16.263,45.588,0.779,0.0,0.692,0.0,72503296.0,0.0,210.0,3162419200.0,523067392.0,29604089856.0,329498624.0,5904200.0,1647063.0
12-04 09:39:02,30.789,15.965,52.719,0.0,0.0,0.526,0.0,2166784.0,0.0,19.0,3159199744.0,523091968.0,29627502592.0,309280768.0,3491178.0,1429293.0
12-04 09:39:03,32.562,16.538,50.129,0.0,0.0,0.771,0.0,4313088.0,0.0,38.0,3158753280.0,523124736.0,29653598208.0,283598848.0,5799344.0,1585339.0
12-04 09:39:04,31.043,15.913,52.348,0.087,0.0,0.609,0.0,4325376.0,0.0,38.0,3157700608.0,523153408.0,29679095808.0,259125248.0,3804445.0,1595221.0
12-04 09:39:05,31.790,14.847,52.489,0.0,0.0,0.873,0.0,2162688.0,0.0,19.0,3159195648.0,523165696.0,29702193152.0,234520576.0,5498756.0,1424090.0
12-04 09:39:06,32.792,15.457,50.726,0.171,0.0,0.854,0.0,4427776.0,0.0,47.0,3160793088.0,522903552.0,29706301440.0,229076992.0,3776148.0,1572709.0
12-04 09:39:07,33.219,15.542,50.555,0.085,0.0,0.598,0.0,4493312.0,0.0,46.0,3168354304.0,522293248.0,29686202368.0,242225152.0,5849542.0,1607971.0
12-04 09:39:08,32.624,16.440,50.170,0.0,0.0,0.767,0.0,2322432.0,0.0,22.0,3168706560.0,521932800.0,29682184192.0,246251520.0,3505443.0,1434356.0
12-04 09:39:09,28.396,13.760,57.055,0.088,0.0,0.701,0.0,4345856.0,0.0,42.0,3167911936.0,521658368.0,29684977664.0,244527104.0,5863890.0,1627100.0
12-04 09:39:10,31.822,14.457,53.122,0.0,0.0,0.599,0.0,2310144.0,0.0,22.0,3168542720.0,521383936.0,29685919744.0,243228672.0,3540306.0,1450558.0
12-04 09:39:11,30.078,14.347,54.797,0.086,0.0,0.691,0.0,4313088.0,0.0,39.0,3164688384.0,521342976.0,29704683520.0,228360192.0,5826231.0,1597945.0
12-04 09:39:12,22.654,10.651,66.441,0.085,0.0,0.169,0.0,4399104.0,0.0,44.0,3166441472.0,521080832.0,29703557120.0,227995648.0,2810110.0,623275.0
12-04 09:39:13,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3165929472.0,521080832.0,29703561216.0,228503552.0,5198.0,6631.0
12-04 09:39:14,0.500,0.667,98.749,0.0,0.0,0.083,0.0,204800.0,0.0,18.0,3165929472.0,521097216.0,29703798784.0,228249600.0,57924.0,7131.0
12-04 09:39:15,0.334,0.250,99.416,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,3165929472.0,521097216.0,29703798784.0,228249600.0,3885.0,5514.0
12-04 09:39:16,0.167,0.502,95.903,3.428,0.0,0.0,4096.0,117714944.0,1.0,217.0,3166093312.0,521101312.0,29703806976.0,228073472.0,5314.0,6895.0
12-04 09:39:17,0.168,0.336,91.681,7.815,0.0,0.0,8192.0,269746176.0,2.0,501.0,3166191616.0,521109504.0,29703827456.0,227946496.0,1506.0,1670.0
12-04 09:39:18,0.084,0.586,96.485,2.762,0.0,0.084,0.0,167333888.0,0.0,311.0,3167752192.0,520810496.0,29682384896.0,248127488.0,2880.0,3901.0
12-04 09:39:19,1.171,0.836,97.993,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,3167711232.0,520810496.0,29682417664.0,248135680.0,73003.0,79529.0
12-04 09:39:20,21.098,11.063,67.238,0.0,0.0,0.600,0.0,0.0,0.0,0.0,3165442048.0,520810496.0,29696241664.0,236580864.0,3429188.0,1451406.0
12-04 09:39:21,32.586,15.862,50.0,0.603,0.0,0.948,4096.0,44609536.0,1.0,116.0,3166851072.0,519933952.0,29689249792.0,243040256.0,3697731.0,1591232.0
12-04 09:39:22,33.702,16.340,48.936,0.340,0.0,0.681,0.0,31952896.0,0.0,100.0,3166224384.0,519700480.0,29652627456.0,280522752.0,5900231.0,1679331.0
12-04 09:39:23,32.676,15.437,50.772,0.086,0.0,1.029,0.0,2420736.0,0.0,46.0,3166978048.0,519716864.0,29675855872.0,256524288.0,4193825.0,1599745.0
12-04 09:39:24,33.391,15.444,50.216,0.0,0.0,0.949,0.0,4296704.0,0.0,37.0,3166085120.0,519745536.0,29701861376.0,231383040.0,5412920.0,1677789.0
12-04 09:39:25,32.596,15.830,50.809,0.085,0.0,0.681,0.0,4362240.0,0.0,43.0,3166674944.0,519471104.0,29705768960.0,227160064.0,6005895.0,1749731.0
12-04 09:39:26,33.102,15.078,50.953,0.087,0.0,0.780,0.0,2342912.0,0.0,26.0,3167596544.0,518889472.0,29686722560.0,245866496.0,5553222.0,1501155.0
12-04 09:39:27,31.982,14.802,52.511,0.0,0.0,0.705,0.0,4501504.0,0.0,44.0,3167064064.0,518578176.0,29688139776.0,245293056.0,3993866.0,1736914.0
12-04 09:39:28,32.841,14.857,51.434,0.087,0.0,0.782,0.0,2174976.0,0.0,20.0,3166670848.0,518303744.0,29690073088.0,244027392.0,5587342.0,1525030.0
12-04 09:39:29,32.515,16.850,49.958,0.0,0.0,0.677,0.0,4431872.0,0.0,43.0,3167834112.0,518041600.0,29694205952.0,238993408.0,3963324.0,1714449.0
12-04 09:39:30,31.959,16.495,50.687,0.172,0.0,0.687,0.0,2326528.0,0.0,29.0,3168620544.0,517775360.0,29696512000.0,236167168.0,5723889.0,1610912.0
12-04 09:39:31,31.483,16.045,51.865,0.087,0.0,0.520,0.0,4407296.0,0.0,41.0,3168182272.0,517521408.0,29700530176.0,232841216.0,5892890.0,1684906.0
12-04 09:39:32,31.814,17.215,50.211,0.084,0.0,0.675,0.0,4308992.0,0.0,38.0,3168325632.0,517201920.0,29701591040.0,231956480.0,3816948.0,1653840.0
12-04 09:39:33,32.250,16.510,50.642,0.086,0.0,0.513,0.0,2392064.0,0.0,27.0,3168215040.0,516931584.0,29704163328.0,229765120.0,5783895.0,1626062.0
12-04 09:39:34,32.676,16.038,50.343,0.0,0.0,0.943,0.0,4497408.0,0.0,43.0,3170344960.0,516378624.0,29686427648.0,245923840.0,5955973.0,1719164.0
12-04 09:39:35,33.249,16.330,49.916,0.168,0.0,0.337,0.0,2285568.0,0.0,26.0,3169472512.0,516104192.0,29688610816.0,244887552.0,3543365.0,1504035.0
12-04 09:39:36,31.130,16.522,51.478,0.087,0.0,0.783,0.0,4440064.0,0.0,44.0,3170430976.0,515825664.0,29689868288.0,242950144.0,6027513.0,1760923.0
12-04 09:39:37,33.221,16.145,49.789,0.0,0.0,0.845,0.0,2273280.0,0.0,23.0,3169865728.0,515559424.0,29692051456.0,241598464.0,3586893.0,1524364.0
12-04 09:39:38,30.981,16.609,51.377,0.086,0.0,0.947,0.0,4399104.0,0.0,40.0,3169804288.0,515289088.0,29695606784.0,238374912.0,5998084.0,1743184.0
12-04 09:39:39,32.650,15.812,50.940,0.0,0.0,0.598,0.0,2269184.0,0.0,23.0,3168395264.0,515018752.0,29697720320.0,237940736.0,5740878.0,1616951.0
12-04 09:39:40,32.684,16.003,50.550,0.085,0.0,0.677,0.0,4378624.0,0.0,39.0,3167739904.0,514777088.0,29701488640.0,235069440.0,3822623.0,1650003.0
12-04 09:39:41,31.043,16.522,51.826,0.087,0.0,0.522,32768.0,4210688.0,6.0,33.0,3167707136.0,514527232.0,29706153984.0,230686720.0,5861481.0,1683815.0
12-04 09:39:42,33.018,15.477,50.989,0.0,0.0,0.516,0.0,2449408.0,0.0,32.0,3167985664.0,514252800.0,29707632640.0,229203968.0,4707518.0,1623003.0
12-04 09:39:43,32.080,15.472,51.923,0.0,0.0,0.524,0.0,4431872.0,0.0,43.0,3167543296.0,513990656.0,29711269888.0,226271232.0,5060877.0,1744195.0
12-04 09:39:44,32.792,15.969,50.384,0.0,0.0,0.854,0.0,2338816.0,0.0,25.0,3168673792.0,513437696.0,29691842560.0,245121024.0,5599237.0,1535443.0
12-04 09:39:45,33.220,14.736,51.278,0.085,0.0,0.681,0.0,4378624.0,0.0,41.0,3168444416.0,513159168.0,29693050880.0,244420608.0,4124215.0,1722140.0
12-04 09:39:46,33.041,14.286,51.884,0.088,0.0,0.701,0.0,2285568.0,0.0,24.0,3168780288.0,512897024.0,29694816256.0,242581504.0,5433254.0,1532939.0
12-04 09:39:47,32.373,15.271,51.745,0.087,0.0,0.524,0.0,4374528.0,0.0,42.0,3170197504.0,512557056.0,29692801024.0,243519488.0,6016384.0,1755669.0
12-04 09:39:48,32.612,15.311,51.644,0.0,0.0,0.433,0.0,2281472.0,0.0,25.0,3168952320.0,512262144.0,29694853120.0,243007488.0,3608846.0,1541945.0
12-04 09:39:49,33.304,15.351,50.824,0.087,0.0,0.434,0.0,4435968.0,0.0,40.0,3168882688.0,512008192.0,29698670592.0,239513600.0,5928939.0,1707922.0
12-04 09:39:50,31.261,16.525,51.278,0.085,0.0,0.852,0.0,2232320.0,0.0,28.0,3167850496.0,511754240.0,29700403200.0,239067136.0,3780057.0,1632049.0
12-04 09:39:51,31.982,15.242,52.070,0.0,0.0,0.705,0.0,4427776.0,0.0,40.0,3169030144.0,511512576.0,29705068544.0,233463808.0,5794978.0,1632947.0
12-04 09:39:52,33.389,16.821,48.949,0.084,0.0,0.757,0.0,6496256.0,0.0,44.0,3169738752.0,511266816.0,29711847424.0,226222080.0,6021294.0,1759562.0
12-04 09:39:53,26.316,13.460,48.663,10.958,0.0,0.604,303104.0,176447488.0,6.0,354.0,3175374848.0,511246336.0,29701128192.0,231325696.0,3591572.0,1529932.0
12-04 09:39:54,13.941,10.069,59.552,15.577,0.0,0.861,1302528.0,272973824.0,22.0,520.0,3184320512.0,512319488.0,29690195968.0,232239104.0,4641123.0,1519688.0
12-04 09:39:55,16.497,10.289,57.823,14.711,0.0,0.680,1019904.0,269602816.0,13.0,508.0,3178201088.0,512610304.0,29645680640.0,282583040.0,1553789.0,1524914.0
12-04 09:39:56,38.520,16.497,41.156,2.551,0.0,1.276,7766016.0,103673856.0,555.0,236.0,3198644224.0,513626112.0,29664075776.0,242728960.0,8847867.0,1685449.0
12-04 09:39:57,35.955,15.990,46.845,0.432,0.0,0.778,135168.0,49250304.0,33.0,150.0,3185991680.0,513359872.0,29581930496.0,337793024.0,5617190.0,1551356.0
12-04 09:39:58,30.944,16.171,52.010,0.087,0.0,0.787,0.0,4321280.0,0.0,38.0,3186188288.0,513380352.0,29606846464.0,312659968.0,5958126.0,1714919.0
12-04 09:39:59,32.419,16.810,50.172,0.086,0.0,0.515,4096.0,2211840.0,1.0,21.0,3184078848.0,513400832.0,29630816256.0,290779136.0,3603735.0,1536409.0
12-04 09:40:00,32.460,16.145,50.296,0.085,0.0,1.014,0.0,4313088.0,0.0,38.0,3184017408.0,513437696.0,29656969216.0,264650752.0,6041861.0,1765770.0
12-04 09:40:01,32.146,15.552,51.607,0.0,0.0,0.695,0.0,2154496.0,0.0,19.0,3184664576.0,513441792.0,29680058368.0,240910336.0,3559891.0,1508591.0
12-04 09:40:02,31.959,16.409,50.687,0.0,0.0,0.945,0.0,4481024.0,0.0,46.0,3184844800.0,513110016.0,29684432896.0,236687360.0,5989550.0,1738427.0
12-04 09:40:03,32.769,16.511,49.534,0.085,0.0,1.101,0.0,2228224.0,0.0,24.0,3184078848.0,512782336.0,29686579200.0,235634688.0,5662065.0,1565470.0
12-04 09:40:04,32.216,15.808,50.773,0.086,0.0,1.117,0.0,4427776.0,0.0,41.0,3184250880.0,512446464.0,29690171392.0,232206336.0,3960702.0,1726410.0
12-04 09:40:05,32.674,16.165,50.387,0.086,0.0,0.688,0.0,4165632.0,0.0,34.0,3184300032.0,512081920.0,29690789888.0,231903232.0,5803802.0,1640886.0
12-04 09:40:06,32.241,15.345,51.810,0.086,0.0,0.517,0.0,2490368.0,0.0,33.0,3184021504.0,511762432.0,29693054976.0,230236160.0,4294458.0,1620053.0
12-04 09:40:07,32.506,15.740,51.069,0.0,0.0,0.684,0.0,4427776.0,0.0,42.0,3185074176.0,511434752.0,29696585728.0,225980416.0,5448918.0,1734515.0
12-04 09:40:08,33.594,15.017,50.694,0.0,0.0,0.694,0.0,2330624.0,0.0,24.0,3185807360.0,510730240.0,29677117440.0,245420032.0,5598770.0,1528316.0
12-04 09:40:09,32.320,14.683,52.476,0.0,0.0,0.521,0.0,4382720.0,0.0,40.0,3186221056.0,510373888.0,29677305856.0,245174272.0,3983919.0,1755042.0
12-04 09:40:10,33.479,14.385,51.351,0.174,0.0,0.610,0.0,2310144.0,0.0,27.0,3184844800.0,510050304.0,29679697920.0,244482048.0,5615071.0,1541455.0
12-04 09:40:11,31.561,17.153,50.343,0.0,0.0,0.943,0.0,4370432.0,0.0,39.0,3186466816.0,509730816.0,29683068928.0,239808512.0,5981545.0,1736620.0
12-04 09:40:12,31.620,16.367,51.071,0.086,0.0,0.857,0.0,2293760.0,0.0,24.0,3186159616.0,509390848.0,29684776960.0,238747648.0,3612875.0,1542662.0
12-04 09:40:13,30.954,17.283,50.989,0.086,0.0,0.688,0.0,4374528.0,0.0,39.0,3186348032.0,509079552.0,29688487936.0,235159552.0,5987913.0,1727745.0
12-04 09:40:14,37.262,15.511,46.274,0.087,0.0,0.867,0.0,2658304.0,0.0,37.0,3269148672.0,507572224.0,29595287552.0,247066624.0,3662852.0,1665857.0
12-04 09:40:15,38.197,14.678,45.923,0.0,0.0,1.202,0.0,4562944.0,0.0,46.0,3315105792.0,506761216.0,29562224640.0,234983424.0,6326304.0,1975537.0
12-04 09:40:16,33.132,16.135,49.525,0.086,0.0,1.122,0.0,2347008.0,0.0,29.0,3337510912.0,505978880.0,29531181056.0,244404224.0,5821525.0,1707581.0
12-04 09:40:17,50.681,14.651,33.901,0.085,0.0,0.681,0.0,3235840.0,0.0,46.0,3560378368.0,502104064.0,29308108800.0,248483840.0,3524325.0,1506669.0
12-04 09:40:18,58.694,12.129,28.499,0.0,0.0,0.679,0.0,2330624.0,0.0,26.0,3592232960.0,501563392.0,29285584896.0,239693824.0,3730950.0,1599673.0
12-04 09:40:19,41.101,15.047,42.992,0.0,0.0,0.860,0.0,2203648.0,0.0,20.0,3600490496.0,501231616.0,29283586048.0,233766912.0,5993385.0,1747744.0
12-04 09:40:20,32.867,15.909,50.175,0.087,0.0,0.962,0.0,2256896.0,0.0,23.0,3602386944.0,500899840.0,29285404672.0,230383616.0,5969686.0,1716781.0
12-04 09:40:21,33.076,16.237,49.828,0.0,0.0,0.859,0.0,4272128.0,0.0,34.0,3608682496.0,500211712.0,29265559552.0,244621312.0,6156003.0,1827700.0
12-04 09:40:22,34.462,15.665,49.111,0.0,0.0,0.762,0.0,2523136.0,0.0,43.0,3619160064.0,499765248.0,29257326592.0,242823168.0,5987602.0,1725113.0
12-04 09:40:23,32.627,17.034,49.407,0.085,0.0,0.847,0.0,2252800.0,0.0,24.0,3628462080.0,499523584.0,29262675968.0,228413440.0,3998888.0,1730440.0
12-04 09:40:24,35.254,14.445,49.613,0.0,0.0,0.688,0.0,7704576.0,0.0,60.0,3650015232.0,498720768.0,29230080000.0,240259072.0,6003868.0,1745927.0
12-04 09:40:25,32.492,17.340,48.485,0.673,0.0,1.010,4096.0,38551552.0,1.0,100.0,3652276224.0,498401280.0,29232750592.0,235646976.0,4045004.0,1750477.0
12-04 09:40:26,15.391,10.849,61.060,11.775,0.0,0.925,8192.0,273989632.0,2.0,514.0,3654729728.0,498061312.0,29221474304.0,244809728.0,4919141.0,1678395.0
12-04 09:40:27,15.821,10.660,60.745,11.929,0.0,0.846,8192.0,269557760.0,2.0,652.0,3529269248.0,498073600.0,29234929664.0,356802560.0,1743599.0,1593974.0
12-04 09:40:28,28.977,14.359,52.794,3.009,0.0,0.860,0.0,73449472.0,0.0,162.0,3533643776.0,498085888.0,29254066176.0,333279232.0,8970086.0,1761931.0
12-04 09:40:29,35.329,15.056,48.931,0.0,0.0,0.684,0.0,2207744.0,0.0,23.0,3532918784.0,498098176.0,29277270016.0,310788096.0,5952978.0,1717472.0
12-04 09:40:30,32.461,15.881,50.873,0.087,0.0,0.698,4096.0,4321280.0,1.0,40.0,3540283392.0,498126848.0,29302984704.0,277680128.0,6251301.0,1860412.0
12-04 09:40:31,34.075,15.497,49.743,0.0,0.0,0.685,0.0,2154496.0,0.0,19.0,3543457792.0,498151424.0,29326233600.0,251232256.0,3716000.0,1574553.0
12-04 09:40:32,34.211,16.044,48.896,0.170,0.0,0.679,0.0,4493312.0,0.0,47.0,3545300992.0,497848320.0,29329330176.0,246595584.0,6287683.0,1892299.0
12-04 09:40:33,35.279,15.990,47.800,0.254,0.0,0.677,69632.0,24195072.0,5.0,71.0,3548319744.0,497278976.0,29331939328.0,241537024.0,3770622.0,1616050.0
12-04 09:40:34,36.882,16.269,45.060,0.596,0.0,1.193,4096.0,54923264.0,1.0,159.0,3550105600.0,496422912.0,29268025344.0,304521216.0,6307866.0,1904083.0
12-04 09:40:35,35.064,15.404,48.596,0.0,0.0,0.936,0.0,2162688.0,0.0,19.0,3560464384.0,496451584.0,29291511808.0,270647296.0,5808438.0,1641106.0
12-04 09:40:36,32.811,16.014,50.305,0.087,0.0,0.783,0.0,4308992.0,0.0,38.0,3570659328.0,496492544.0,29316993024.0,234930176.0,4226195.0,1860019.0
12-04 09:40:37,34.087,15.829,49.497,0.084,0.0,0.503,0.0,2281472.0,0.0,26.0,3571408896.0,496173056.0,29318467584.0,233025536.0,5774485.0,1608853.0
12-04 09:40:38,33.587,16.667,48.393,0.085,0.0,1.269,0.0,4378624.0,0.0,40.0,3573719040.0,495833088.0,29318373376.0,231149568.0,4246020.0,1881379.0
12-04 09:40:39,32.873,15.617,50.561,0.0,0.0,0.949,0.0,2277376.0,0.0,24.0,3573043200.0,495517696.0,29319634944.0,230879232.0,5763797.0,1610001.0
12-04 09:40:40,32.669,15.771,50.693,0.087,0.0,0.780,0.0,4370432.0,0.0,42.0,3573678080.0,495218688.0,29323382784.0,226795520.0,6289104.0,1886642.0
12-04 09:40:41,33.362,15.603,50.259,0.0,0.0,0.776,0.0,2334720.0,0.0,26.0,3576717312.0,494567424.0,29302947840.0,244842496.0,3788393.0,1631292.0
12-04 09:40:42,34.483,14.655,49.741,0.086,0.0,1.034,0.0,4476928.0,0.0,48.0,3578421248.0,494305280.0,29305634816.0,240713728.0,6292964.0,1886210.0
12-04 09:40:43,33.362,15.557,50.130,0.086,0.0,0.864,0.0,2203648.0,0.0,21.0,3579510784.0,493989888.0,29306834944.0,238739456.0,5789782.0,1623790.0
12-04 09:40:44,33.160,15.365,50.781,0.174,0.0,0.521,0.0,4431872.0,0.0,44.0,3584512000.0,493682688.0,29311057920.0,229822464.0,4076039.0,1834423.0
12-04 09:40:45,34.450,14.777,50.086,0.0,0.0,0.687,0.0,2326528.0,0.0,26.0,3593564160.0,493010944.0,29289902080.0,242597888.0,5850711.0,1650277.0
12-04 09:40:46,36.087,15.826,46.870,0.435,0.0,0.783,0.0,43442176.0,0.0,132.0,3594551296.0,492208128.0,29291954176.0,240361472.0,4990341.0,1858212.0
12-04 09:40:47,39.119,15.919,43.268,1.016,0.0,0.677,4096.0,74096640.0,1.0,175.0,3605020672.0,490835968.0,29275029504.0,248188928.0,5084598.0,1622373.0
12-04 09:40:48,33.793,15.862,48.966,0.259,0.0,1.121,16384.0,21438464.0,4.0,100.0,3609554944.0,490909696.0,29194596352.0,324014080.0,6350699.0,1912630.0
12-04 09:40:49,33.420,14.970,50.914,0.0,0.0,0.696,0.0,2174976.0,0.0,19.0,3609202688.0,490913792.0,29217632256.0,301326336.0,3768909.0,1611652.0
12-04 09:40:50,33.162,15.938,50.043,0.0,0.0,0.857,0.0,4333568.0,0.0,38.0,3610091520.0,490975232.0,29242712064.0,275296256.0,6214003.0,1846901.0
12-04 09:40:51,33.677,15.034,50.258,0.086,0.0,0.945,0.0,2154496.0,0.0,19.0,3611643904.0,491003904.0,29266382848.0,250044416.0,5875238.0,1673724.0
12-04 09:40:52,33.990,15.839,49.401,0.086,0.0,0.685,0.0,4362240.0,0.0,43.0,3610566656.0,491061248.0,29291290624.0,226156544.0,4164151.0,1838036.0
12-04 09:40:53,33.699,16.132,49.155,0.084,0.0,0.929,0.0,2359296.0,0.0,29.0,3612061696.0,490393600.0,29272100864.0,244518912.0,5755926.0,1629201.0
12-04 09:40:54,32.465,15.972,50.608,0.0,0.0,0.955,0.0,4407296.0,0.0,44.0,3613429760.0,490090496.0,29275004928.0,240549888.0,6065209.0,1832895.0
12-04 09:40:55,34.107,15.292,50.086,0.0,0.0,0.515,0.0,2240512.0,0.0,21.0,3613089792.0,489791488.0,29276360704.0,239833088.0,3845076.0,1635909.0
12-04 09:40:56,33.107,16.129,50.085,0.085,0.0,0.594,0.0,4395008.0,0.0,42.0,3612827648.0,489517056.0,29279748096.0,236982272.0,6236782.0,1874805.0
12-04 09:40:57,32.684,16.257,50.381,0.085,0.0,0.593,0.0,2256896.0,0.0,25.0,3612913664.0,489213952.0,29281419264.0,235528192.0,3727137.0,1598638.0
12-04 09:40:58,18.484,11.499,59.796,9.455,0.0,0.767,4096.0,265838592.0,1.0,526.0,3613650944.0,488878080.0,29273042944.0,243503104.0,5197154.0,1794254.0
12-04 09:40:59,15.673,9.881,61.670,12.095,0.0,0.681,4096.0,271585280.0,1.0,503.0,3612950528.0,488882176.0,29284261888.0,232980480.0,1794150.0,1622022.0
12-04 09:41:00,25.534,12.980,56.704,4.099,0.0,0.683,4096.0,126222336.0,1.0,253.0,3615993856.0,488579072.0,29280047104.0,234455040.0,8732869.0,1622718.0
12-04 09:41:01,33.616,16.214,49.151,0.085,0.0,0.934,0.0,4415488.0,0.0,43.0,3615608832.0,488288256.0,29284044800.0,231133184.0,6209598.0,1854968.0
12-04 09:41:02,33.503,15.946,49.449,0.085,0.0,1.018,0.0,2273280.0,0.0,24.0,3617005568.0,487972864.0,29285081088.0,229015552.0,5814596.0,1626813.0
12-04 09:41:03,33.219,15.880,50.043,0.172,0.0,0.687,0.0,4521984.0,0.0,48.0,3620642816.0,487317504.0,29266944000.0,244170752.0,4192741.0,1844136.0
12-04 09:41:04,34.089,16.205,48.866,0.0,0.0,0.840,0.0,2228224.0,0.0,23.0,3632676864.0,486985728.0,29268385792.0,231026688.0,5851290.0,1665715.0
12-04 09:41:05,32.522,16.174,50.609,0.0,0.0,0.696,0.0,4575232.0,0.0,49.0,3642863616.0,486268928.0,29244522496.0,245420032.0,4191092.0,1829393.0
12-04 09:41:06,32.133,15.540,51.449,0.088,0.0,0.790,0.0,2285568.0,0.0,25.0,3648430080.0,485908480.0,29242220544.0,242515968.0,5876291.0,1679522.0
12-04 09:41:07,32.402,16.157,50.568,0.087,0.0,0.786,0.0,4431872.0,0.0,43.0,3650314240.0,485531648.0,29239873536.0,243355648.0,6184719.0,1845865.0
12-04 09:41:08,33.162,15.338,50.471,0.086,0.0,0.943,0.0,2289664.0,0.0,24.0,3649617920.0,485203968.0,29241233408.0,243019776.0,3906288.0,1687521.0
12-04 09:41:09,33.562,15.325,50.171,0.086,0.0,0.856,0.0,4411392.0,0.0,44.0,3656810496.0,484708352.0,29232656384.0,244899840.0,6145753.0,1823472.0
12-04 09:41:10,33.135,15.928,49.915,0.0,0.0,1.022,0.0,2232320.0,0.0,22.0,3669450752.0,484487168.0,29236965376.0,228171776.0,5968708.0,1725695.0
12-04 09:41:11,33.622,14.905,50.693,0.087,0.0,0.693,0.0,4493312.0,0.0,45.0,3677921280.0,483856384.0,29219188736.0,238108672.0,4052004.0,1761565.0
12-04 09:41:12,33.420,15.498,50.476,0.087,0.0,0.519,0.0,2326528.0,0.0,27.0,3684302848.0,483495936.0,29218390016.0,232886272.0,5990786.0,1735011.0
12-04 09:41:13,34.220,14.837,50.257,0.086,0.0,0.600,0.0,4378624.0,0.0,41.0,3684282368.0,483192832.0,29220777984.0,230821888.0,4024219.0,1753267.0
12-04 09:41:14,33.390,15.753,49.658,0.086,0.0,1.113,0.0,4300800.0,0.0,36.0,3684323328.0,482869248.0,29220220928.0,231661568.0,6081707.0,1777627.0
12-04 09:41:15,33.929,16.071,49.405,0.0,0.0,0.595,0.0,2392064.0,0.0,32.0,3684659200.0,482553856.0,29222084608.0,229777408.0,5997135.0,1744036.0
12-04 09:41:16,34.134,15.437,49.485,0.0,0.0,0.943,0.0,4509696.0,0.0,45.0,3685380096.0,481931264.0,29203800064.0,247963648.0,4160348.0,1828499.0
12-04 09:41:17,33.647,15.240,50.514,0.0,0.0,0.599,0.0,2318336.0,0.0,26.0,3685306368.0,481628160.0,29205757952.0,246382592.0,5762940.0,1610880.0
12-04 09:41:18,33.162,16.239,49.573,0.171,0.0,0.855,4096.0,4427776.0,1.0,46.0,3683930112.0,481341440.0,29208674304.0,245129216.0,4467489.0,1860042.0
12-04 09:41:19,32.988,16.062,50.086,0.086,0.0,0.777,0.0,2260992.0,0.0,23.0,3684044800.0,481026048.0,29210685440.0,243318784.0,5530703.0,1608549.0
12-04 09:41:20,34.322,12.203,53.136,0.085,0.0,0.254,0.0,6598656.0,0.0,63.0,3683045376.0,480755712.0,29215465472.0,239808512.0,2881384.0,456135.0
12-04 09:41:21,33.078,12.361,54.390,0.171,0.0,0.0,0.0,6574080.0,0.0,60.0,3683381248.0,480473088.0,29220397056.0,234823680.0,607687.0,330628.0
12-04 09:41:22,32.799,13.069,53.963,0.084,0.0,0.084,0.0,6549504.0,0.0,60.0,3684409344.0,480219136.0,29225668608.0,228777984.0,643067.0,472197.0
12-04 09:41:23,31.853,12.724,55.167,0.256,0.0,0.0,0.0,8740864.0,0.0,78.0,3685908480.0,479649792.0,29210931200.0,242585600.0,722099.0,357155.0
12-04 09:41:24,33.391,11.845,54.592,0.172,0.0,0.0,0.0,6701056.0,0.0,69.0,3689660416.0,479346688.0,29211594752.0,238473216.0,897396.0,441714.0
12-04 09:41:25,32.908,12.160,54.932,0.0,0.0,0.0,0.0,6578176.0,0.0,60.0,3690029056.0,479076352.0,29216800768.0,233168896.0,499201.0,304690.0
12-04 09:41:26,31.648,12.642,55.536,0.174,0.0,0.0,0.0,6557696.0,0.0,60.0,3690553344.0,478806016.0,29221023744.0,228691968.0,648465.0,311073.0
12-04 09:41:27,33.333,12.606,53.807,0.169,0.0,0.085,0.0,11243520.0,0.0,75.0,3690086400.0,478208000.0,29206011904.0,244768768.0,523930.0,291315.0
12-04 09:41:28,24.365,8.122,65.821,1.523,0.0,0.169,8192.0,85356544.0,2.0,228.0,3689291776.0,477212672.0,29215420416.0,237150208.0,322477.0,197546.0
12-04 09:41:29,3.506,0.668,94.825,1.002,0.0,0.0,0.0,45948928.0,0.0,119.0,3691474944.0,476856320.0,29099401216.0,351342592.0,22049.0,37708.0
12-04 09:41:30,0.336,0.503,93.456,5.705,0.0,0.0,8192.0,201261056.0,2.0,376.0,3691606016.0,476864512.0,29099417600.0,351186944.0,19968.0,33991.0
12-04 09:41:31,0.335,0.753,91.046,7.782,0.0,0.084,16384.0,270716928.0,4.0,515.0,3691675648.0,476880896.0,29099450368.0,351068160.0,21938.0,38694.0
12-04 09:41:32,0.833,0.500,97.669,0.916,0.0,0.083,0.0,126050304.0,0.0,209.0,3691732992.0,476880896.0,29099454464.0,351006720.0,20809.0,36839.0
12-04 09:41:33,6.005,0.250,93.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3698847744.0,476880896.0,29099458560.0,343887872.0,784450.0,318943.0
12-04 09:41:34,16.611,7.215,75.252,0.252,0.0,0.671,0.0,106496.0,0.0,6.0,3702181888.0,476893184.0,29106163712.0,333836288.0,3719983.0,1549272.0
12-04 09:41:35,38.358,15.410,45.477,0.0,0.0,0.754,0.0,2179072.0,0.0,24.0,3704995840.0,476909568.0,29127430144.0,309739520.0,5517343.0,2106304.0
12-04 09:41:36,38.128,14.128,46.809,0.0,0.0,0.936,0.0,2150400.0,0.0,20.0,3706892288.0,476921856.0,29149687808.0,285573120.0,6842032.0,2059581.0
12-04 09:41:37,37.617,15.489,45.787,0.085,0.0,1.021,0.0,2162688.0,0.0,19.0,3707408384.0,476934144.0,29171847168.0,262885376.0,4893205.0,2087272.0
12-04 09:41:38,38.087,14.005,46.712,0.0,0.0,1.196,0.0,4341760.0,0.0,41.0,3710402560.0,476983296.0,29196075008.0,235614208.0,7476460.0,2403727.0
12-04 09:41:39,37.881,15.085,45.932,0.085,0.0,1.017,0.0,2334720.0,0.0,26.0,3722321920.0,476327936.0,29175062528.0,245362688.0,6993572.0,2130523.0
12-04 09:41:40,37.940,15.327,45.645,0.084,0.0,1.005,0.0,2293760.0,0.0,26.0,3726737408.0,476012544.0,29175762944.0,240562176.0,6929183.0,2118605.0
12-04 09:41:41,37.852,16.027,44.928,0.256,0.0,0.938,4096.0,30785536.0,1.0,86.0,3728461824.0,475348992.0,29172908032.0,242356224.0,4920613.0,2129073.0
12-04 09:41:42,40.453,14.473,43.069,0.785,0.0,1.221,118784.0,48439296.0,3.0,120.0,3729113088.0,474603520.0,29111902208.0,303456256.0,6958106.0,2128906.0
12-04 09:41:43,36.433,15.638,46.830,0.0,0.0,1.099,0.0,4259840.0,0.0,32.0,3729993728.0,474632192.0,29135941632.0,278507520.0,5348152.0,2319296.0
12-04 09:41:44,37.976,14.619,46.367,0.087,0.0,0.952,0.0,2277376.0,0.0,25.0,3731869696.0,474648576.0,29158969344.0,253587456.0,7153669.0,2256900.0
12-04 09:41:45,37.138,14.736,46.848,0.085,0.0,1.193,0.0,2195456.0,0.0,22.0,3732451328.0,474673152.0,29181313024.0,230637568.0,6947284.0,2141172.0
12-04 09:41:46,38.599,13.834,46.627,0.0,0.0,0.939,0.0,2277376.0,0.0,24.0,3735474176.0,474370048.0,29181767680.0,227463168.0,7036959.0,2176753.0
12-04 09:41:47,37.031,15.529,45.904,0.0,0.0,1.536,0.0,4407296.0,0.0,43.0,3738738688.0,473694208.0,29160296448.0,246345728.0,5590195.0,2235808.0
12-04 09:41:48,39.082,14.528,45.540,0.085,0.0,0.765,0.0,2379776.0,0.0,29.0,3742367744.0,473395200.0,29160792064.0,242520064.0,6817452.0,2309430.0
12-04 09:41:49,36.318,15.709,47.044,0.0,0.0,0.929,0.0,2240512.0,0.0,21.0,3743563776.0,473088000.0,29161918464.0,240504832.0,7004394.0,2171187.0
12-04 09:41:50,37.898,15.332,45.909,0.0,0.0,0.861,0.0,2269184.0,0.0,25.0,3737133056.0,472801280.0,29162012672.0,247128064.0,6844465.0,2085373.0
12-04 09:41:51,36.050,16.639,46.134,0.084,0.0,1.092,0.0,4194304.0,0.0,33.0,3741507584.0,472510464.0,29164773376.0,240283648.0,7172593.0,2253127.0
12-04 09:41:52,39.006,14.069,45.914,0.084,0.0,0.927,0.0,2490368.0,0.0,35.0,3743207424.0,472223744.0,29165395968.0,238247936.0,5312168.0,2327541.0
12-04 09:41:53,36.348,15.245,47.545,0.0,0.0,0.861,0.0,2244608.0,0.0,22.0,3746762752.0,471805952.0,29157543936.0,242962432.0,6942849.0,2139816.0
12-04 09:41:54,38.546,14.455,46.154,0.085,0.0,0.761,0.0,2310144.0,0.0,24.0,3753111552.0,471490560.0,29157257216.0,237215744.0,6939961.0,2135930.0
12-04 09:41:55,38.330,14.480,46.167,0.0,0.0,1.022,0.0,2199552.0,0.0,21.0,3758845952.0,471199744.0,29158047744.0,230981632.0,6986829.0,2146115.0
12-04 09:41:56,36.604,14.932,47.270,0.0,0.0,1.195,4096.0,4440064.0,1.0,44.0,3759882240.0,470908928.0,29161136128.0,227147776.0,5498677.0,2437288.0
12-04 09:41:57,38.124,14.636,46.450,0.088,0.0,0.701,0.0,2351104.0,0.0,27.0,3765243904.0,470286336.0,29139558400.0,243986432.0,6964097.0,2144470.0
12-04 09:41:58,37.278,14.962,46.577,0.0,0.0,1.183,0.0,2277376.0,0.0,24.0,3766390784.0,469995520.0,29140258816.0,242429952.0,6908452.0,2106029.0
12-04 09:41:59,39.160,13.710,46.187,0.086,0.0,0.857,0.0,2248704.0,0.0,22.0,3770503168.0,469692416.0,29140799488.0,238080000.0,4855944.0,2092315.0
12-04 09:42:00,35.073,15.740,47.904,0.086,0.0,1.198,0.0,4280320.0,0.0,35.0,3770634240.0,469401600.0,29143343104.0,235696128.0,7293706.0,2326575.0
12-04 09:42:01,38.746,14.175,46.048,0.0,0.0,1.031,0.0,2412544.0,0.0,29.0,3773837312.0,469094400.0,29144289280.0,231854080.0,7274424.0,2316585.0
12-04 09:42:02,36.949,15.339,46.780,0.0,0.0,0.932,0.0,2265088.0,0.0,25.0,3775578112.0,468795392.0,29145292800.0,229408768.0,6991288.0,2160622.0
12-04 09:42:03,37.835,14.286,46.667,0.087,0.0,1.126,0.0,2330624.0,0.0,27.0,3777388544.0,468504576.0,29145796608.0,227385344.0,6948188.0,2141311.0
12-04 09:42:04,36.641,15.437,47.074,0.0,0.0,0.848,0.0,4374528.0,0.0,40.0,3780243456.0,467890176.0,29126045696.0,244895744.0,5012688.0,2165821.0
12-04 09:42:05,38.319,15.378,45.210,0.084,0.0,1.008,0.0,2314240.0,0.0,28.0,3781701632.0,467599360.0,29127086080.0,242688000.0,7404112.0,2389362.0
12-04 09:42:06,35.503,16.145,46.999,0.085,0.0,1.268,0.0,2310144.0,0.0,23.0,3785379840.0,467300352.0,29127516160.0,238878720.0,6978812.0,2157322.0
12-04 09:42:07,31.711,13.674,46.644,6.795,0.0,1.174,8192.0,217038848.0,2.0,419.0,3788681216.0,466984960.0,29123850240.0,239558656.0,3087069.0,2217264.0
12-04 09:42:08,21.368,10.642,55.659,11.233,0.0,1.098,8192.0,273682432.0,2.0,498.0,3794477056.0,466669568.0,29113774080.0,244154368.0,3670647.0,2108953.0
12-04 09:42:09,27.589,12.054,53.905,5.603,0.0,0.849,4096.0,199815168.0,1.0,361.0,3798061056.0,466370560.0,29107888128.0,246755328.0,2871245.0,2113077.0
12-04 09:42:10,36.864,15.339,46.610,0.0,0.0,1.186,0.0,2306048.0,0.0,23.0,3802939392.0,466075648.0,29108903936.0,241156096.0,8923062.0,2118614.0
12-04 09:42:11,37.660,15.713,45.260,0.0,0.0,1.366,0.0,2199552.0,0.0,23.0,3804344320.0,465764352.0,29108772864.0,240193536.0,9044589.0,2182071.0
12-04 09:42:12,37.275,14.996,46.787,0.0,0.0,0.943,0.0,4444160.0,0.0,42.0,3809255424.0,465494016.0,29111844864.0,232480768.0,9408899.0,2375463.0
12-04 09:42:13,37.940,14.936,46.524,0.0,0.0,0.601,0.0,2183168.0,0.0,22.0,3811942400.0,465211392.0,29112504320.0,229416960.0,6908948.0,2120685.0
12-04 09:42:14,38.183,15.307,45.837,0.0,0.0,0.673,0.0,2318336.0,0.0,24.0,3813900288.0,464904192.0,29112586240.0,227684352.0,6902059.0,2096668.0
12-04 09:42:15,37.867,16.205,44.920,0.168,0.0,0.840,0.0,2252800.0,0.0,33.0,3816603648.0,464539648.0,29108867072.0,229064704.0,7034432.0,2174706.0
12-04 09:42:16,37.691,14.856,46.180,0.0,0.0,1.273,0.0,4431872.0,0.0,42.0,3820359680.0,464228352.0,29107138560.0,227348480.0,7499437.0,2442103.0
12-04 09:42:17,39.715,14.358,45.172,0.0,0.0,0.756,0.0,2338816.0,0.0,28.0,3825090560.0,463605760.0,29085990912.0,244387840.0,6873360.0,2105426.0
12-04 09:42:18,38.147,15.192,45.743,0.083,0.0,0.835,0.0,2199552.0,0.0,21.0,3826229248.0,463294464.0,29086715904.0,242835456.0,4904914.0,2117916.0
12-04 09:42:19,38.611,15.241,45.216,0.085,0.0,0.847,0.0,2285568.0,0.0,24.0,3829768192.0,462987264.0,29086621696.0,239697920.0,7053885.0,2195508.0
12-04 09:42:20,37.954,14.539,46.154,0.085,0.0,1.268,0.0,4362240.0,0.0,40.0,3830087680.0,462708736.0,29090185216.0,236093440.0,7355445.0,2365302.0
12-04 09:42:21,38.488,14.948,45.533,0.086,0.0,0.945,0.0,2293760.0,0.0,26.0,3836399616.0,462413824.0,29089738752.0,230522880.0,7092170.0,2212986.0
12-04 09:42:22,35.833,14.996,47.951,0.0,0.0,1.221,0.0,3162112.0,0.0,39.0,3838459904.0,462123008.0,29091319808.0,227172352.0,7227171.0,2287312.0
12-04 09:42:23,38.832,13.574,46.392,0.0,0.0,1.203,0.0,2363392.0,0.0,26.0,3843944448.0,461496320.0,29070258176.0,243376128.0,4958335.0,2148097.0
12-04 09:42:24,38.693,14.238,46.064,0.0,0.0,1.005,0.0,2224128.0,0.0,23.0,3848548352.0,461180928.0,29070606336.0,238739456.0,6969804.0,2155893.0
12-04 09:42:25,37.808,15.378,45.624,0.0,0.0,1.189,0.0,2273280.0,0.0,24.0,3852677120.0,460894208.0,29071273984.0,234229760.0,6875868.0,2106844.0
12-04 09:42:26,37.681,14.578,46.462,0.085,0.0,1.194,0.0,4157440.0,0.0,31.0,3854831616.0,460599296.0,29074272256.0,229371904.0,5167058.0,2248839.0
12-04 09:42:27,37.522,14.211,46.967,0.173,0.0,1.127,0.0,2514944.0,0.0,37.0,3856777216.0,460312576.0,29074632704.0,227352576.0,7324949.0,2347343.0
12-04 09:42:28,38.940,14.971,45.332,0.0,0.0,0.757,0.0,2326528.0,0.0,25.0,3861921792.0,459710464.0,29053726720.0,243716096.0,6954087.0,2136999.0
12-04 09:42:29,37.780,14.372,46.902,0.086,0.0,0.861,0.0,2232320.0,0.0,23.0,3866279936.0,459423744.0,29054132224.0,239239168.0,6890415.0,2115657.0
12-04 09:42:30,38.225,15.273,45.392,0.0,0.0,1.109,0.0,4288512.0,0.0,34.0,3865108480.0,459145216.0,29056774144.0,238047232.0,5186832.0,2262701.0
12-04 09:42:31,38.627,14.249,46.009,0.086,0.0,1.030,0.0,5861376.0,0.0,39.0,3871211520.0,458858496.0,29057085440.0,231919616.0,7251308.0,2307334.0
12-04 09:42:32,42.613,14.688,41.076,0.769,0.0,0.854,4096.0,63184896.0,1.0,158.0,3876290560.0,457613312.0,29038354432.0,246816768.0,7002229.0,2159114.0
12-04 09:42:33,39.428,15.945,42.721,0.693,0.0,1.213,4096.0,72732672.0,1.0,210.0,3876855808.0,456945664.0,28937052160.0,348221440.0,6149451.0,1952779.0
12-04 09:42:34,32.822,15.516,50.469,0.085,0.0,1.108,0.0,2236416.0,0.0,22.0,3875553280.0,456957952.0,28959772672.0,326791168.0,5992277.0,1832467.0
12-04 09:42:35,32.995,16.751,49.323,0.0,0.0,0.931,0.0,4329472.0,0.0,39.0,3876786176.0,457031680.0,28985344000.0,299913216.0,4221275.0,1966515.0
12-04 09:42:36,32.562,16.538,49.871,0.086,0.0,0.943,0.0,2158592.0,0.0,19.0,3875241984.0,457056256.0,29009276928.0,277499904.0,5620527.0,1633550.0
12-04 09:42:37,32.902,15.976,50.345,0.0,0.0,0.777,0.0,4345856.0,0.0,41.0,3875442688.0,457076736.0,29034991616.0,251564032.0,6337403.0,2027651.0
12-04 09:42:38,34.425,15.701,48.699,0.252,0.0,0.924,0.0,2166784.0,0.0,22.0,3876372480.0,457093120.0,29058568192.0,227041280.0,5737070.0,1692957.0
12-04 09:42:39,36.972,13.028,46.743,2.201,0.0,1.056,8192.0,153026560.0,2.0,291.0,3858980864.0,456798208.0,29058994176.0,244301824.0,4890566.0,2127371.0
12-04 09:42:40,26.723,12.185,51.681,8.235,0.0,1.176,12288.0,272637952.0,3.0,486.0,3786166272.0,456814592.0,29073195008.0,302899200.0,6789985.0,2443799.0
12-04 09:42:41,26.498,11.983,52.911,7.426,0.0,1.181,8192.0,223383552.0,2.0,446.0,3746336768.0,456835072.0,29087870976.0,328032256.0,8087882.0,2277731.0
12-04 09:42:42,36.879,15.693,46.818,0.0,0.0,0.610,0.0,2162688.0,0.0,20.0,3712012288.0,456847360.0,29110013952.0,340201472.0,6443300.0,2233743.0
12-04 09:42:43,37.467,15.109,46.376,0.087,0.0,0.961,0.0,2158592.0,0.0,19.0,3713138688.0,456859648.0,29131730944.0,317345792.0,6011575.0,2249569.0
12-04 09:42:44,38.160,14.395,46.252,0.0,0.0,1.193,0.0,2174976.0,0.0,21.0,3717402624.0,456867840.0,29153775616.0,291028992.0,7391849.0,2330501.0
12-04 09:42:45,37.725,15.227,46.108,0.086,0.0,0.855,0.0,4329472.0,0.0,38.0,3722588160.0,456900608.0,29177638912.0,261947392.0,7551697.0,2423382.0
12-04 09:42:46,39.541,14.116,45.408,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,3725545472.0,456929280.0,29199523840.0,237076480.0,5413084.0,2320240.0
12-04 09:42:47,37.833,15.305,45.916,0.0,0.0,0.946,0.0,2232320.0,0.0,24.0,3727282176.0,456626176.0,29194346496.0,240820224.0,7253530.0,2299512.0
12-04 09:42:48,38.248,14.397,46.227,0.0,0.0,1.127,0.0,2293760.0,0.0,25.0,3731009536.0,456364032.0,29194850304.0,236851200.0,7266385.0,2286053.0
12-04 09:42:49,38.292,14.437,46.391,0.088,0.0,0.792,0.0,2203648.0,0.0,22.0,3734728704.0,456110080.0,29195239424.0,232996864.0,7204875.0,2230652.0
12-04 09:42:50,36.411,16.135,46.506,0.086,0.0,0.863,0.0,4231168.0,0.0,35.0,3735162880.0,455831552.0,29198438400.0,229642240.0,5700262.0,2400453.0
12-04 09:42:51,38.240,14.634,45.993,0.0,0.0,1.132,0.0,2453504.0,0.0,37.0,3733200896.0,455442432.0,29187665920.0,242765824.0,7531425.0,2519093.0
12-04 09:42:52,39.160,15.042,44.622,0.084,0.0,1.092,0.0,2297856.0,0.0,30.0,3742666752.0,455086080.0,29179351040.0,241971200.0,7195162.0,2241965.0
12-04 09:42:53,39.052,13.966,45.862,0.086,0.0,1.034,0.0,2322432.0,0.0,25.0,3747082240.0,454815744.0,29179518976.0,237658112.0,7259940.0,2264268.0
12-04 09:42:54,39.378,14.162,45.509,0.0,0.0,0.950,0.0,2183168.0,0.0,23.0,3749347328.0,454561792.0,29180182528.0,234983424.0,5173170.0,2231535.0
12-04 09:42:55,38.238,15.825,44.996,0.0,0.0,0.941,0.0,4300800.0,0.0,40.0,3763322880.0,454017024.0,29158526976.0,243208192.0,7393646.0,2358734.0
12-04 09:42:56,39.399,13.991,45.494,0.086,0.0,1.030,0.0,2560000.0,0.0,38.0,3765579776.0,453758976.0,29156040704.0,243695616.0,7888059.0,2617963.0
12-04 09:42:57,39.060,14.786,44.957,0.085,0.0,1.111,90112.0,14082048.0,4.0,50.0,3770818560.0,453545984.0,29165047808.0,229662720.0,5183722.0,2222429.0
12-04 09:42:58,40.122,14.621,43.255,0.696,0.0,1.305,294912.0,44961792.0,17.0,124.0,3777548288.0,452702208.0,29103616000.0,285208576.0,7389722.0,2332908.0
12-04 09:42:59,39.322,14.831,44.915,0.0,0.0,0.932,0.0,2150400.0,0.0,20.0,3780956160.0,452714496.0,29125623808.0,259780608.0,7229788.0,2258407.0
12-04 09:43:00,39.020,15.541,44.510,0.0,0.0,0.929,0.0,2162688.0,0.0,22.0,3784859648.0,452743168.0,29147561984.0,233910272.0,7248796.0,2269081.0
12-04 09:43:01,38.481,14.927,45.557,0.0,0.0,1.035,0.0,2174976.0,0.0,22.0,3787603968.0,452493312.0,29148327936.0,230649856.0,7348725.0,2322595.0
12-04 09:43:02,36.331,14.515,48.264,0.178,0.0,0.712,0.0,4448256.0,0.0,47.0,3788259328.0,452300800.0,29150949376.0,227565568.0,5800551.0,2524486.0
12-04 09:43:03,37.949,15.812,45.385,0.0,0.0,0.855,0.0,2351104.0,0.0,26.0,3796316160.0,451813376.0,29129633792.0,241311744.0,7313899.0,2324434.0
12-04 09:43:04,37.070,14.210,47.749,0.0,0.0,0.971,0.0,2273280.0,0.0,22.0,3798487040.0,451592192.0,29129846784.0,239149056.0,7301455.0,2295450.0
12-04 09:43:05,38.442,14.545,45.887,0.087,0.0,1.039,0.0,2265088.0,0.0,26.0,3804053504.0,451362816.0,29130366976.0,233291776.0,7153093.0,2319093.0
12-04 09:43:06,37.587,14.336,47.290,0.0,0.0,0.787,0.0,2297856.0,0.0,25.0,3806011392.0,451051520.0,29124673536.0,237338624.0,5432555.0,2246060.0
12-04 09:43:07,40.843,15.477,42.390,0.344,0.0,0.946,122880.0,41889792.0,5.0,121.0,3811405824.0,450330624.0,29112893440.0,244445184.0,7199864.0,2269766.0
12-04 09:43:08,39.363,15.159,43.411,0.603,0.0,1.464,0.0,39895040.0,0.0,109.0,3815497728.0,449875968.0,29049782272.0,303919104.0,7361215.0,2326701.0
12-04 09:43:09,37.187,15.444,45.902,0.086,0.0,1.381,0.0,4300800.0,0.0,35.0,3820859392.0,449904640.0,29072883712.0,275427328.0,7340773.0,2452975.0
12-04 09:43:10,37.098,15.552,46.134,0.0,0.0,1.216,0.0,2277376.0,0.0,26.0,3822141440.0,449937408.0,29095329792.0,251666432.0,5847421.0,2480684.0
12-04 09:43:11,36.123,13.578,46.029,3.501,0.0,0.769,4096.0,107192320.0,1.0,171.0,3825463296.0,449941504.0,29114253312.0,229416960.0,7341514.0,2307061.0
12-04 09:43:12,21.709,10.724,55.275,11.160,0.0,1.133,8192.0,269488128.0,2.0,485.0,3828871168.0,449658880.0,29102239744.0,238305280.0,5217260.0,2269186.0
12-04 09:43:13,26.046,10.077,55.764,7.344,0.0,0.769,8192.0,245870592.0,2.0,476.0,3837165568.0,449421312.0,29094277120.0,238211072.0,3284906.0,2309088.0
12-04 09:43:14,38.050,14.754,46.160,0.086,0.0,0.949,0.0,2359296.0,0.0,29.0,3837751296.0,449191936.0,29094686720.0,237445120.0,3812054.0,2206565.0
12-04 09:43:15,38.071,14.729,46.339,0.0,0.0,0.861,0.0,2158592.0,0.0,21.0,3845304320.0,448983040.0,29095088128.0,229699584.0,7170564.0,2223434.0
12-04 09:43:16,38.382,15.146,45.353,0.086,0.0,1.033,0.0,2400256.0,0.0,30.0,3850854400.0,448495616.0,29073580032.0,246145024.0,9250639.0,2253025.0
12-04 09:43:17,38.289,15.039,45.635,0.0,0.0,1.037,0.0,4268032.0,0.0,36.0,3856687104.0,448208896.0,29070921728.0,243257344.0,9540537.0,2412213.0
12-04 09:43:18,39.108,13.998,46.019,0.0,0.0,0.875,0.0,2445312.0,0.0,32.0,3863863296.0,447913984.0,29064302592.0,242995200.0,7644141.0,2433905.0
12-04 09:43:19,39.082,14.444,45.370,0.0,0.0,1.105,0.0,2199552.0,0.0,23.0,3866976256.0,447676416.0,29064331264.0,240091136.0,8619488.0,2342659.0
12-04 09:43:20,37.970,14.523,46.369,0.087,0.0,1.050,0.0,2281472.0,0.0,25.0,3871698944.0,447455232.0,29064994816.0,234926080.0,8000737.0,2299881.0
12-04 09:43:21,37.347,15.096,46.771,0.087,0.0,0.698,0.0,2273280.0,0.0,24.0,3872722944.0,447213568.0,29064544256.0,234594304.0,5244423.0,2259995.0
12-04 09:43:22,36.788,15.889,46.200,0.0,0.0,1.123,0.0,2248704.0,0.0,24.0,3879636992.0,446963712.0,29065150464.0,227323904.0,7313477.0,2306134.0
12-04 09:43:23,39.039,14.585,45.764,0.0,0.0,0.611,0.0,4407296.0,0.0,36.0,3887538176.0,446410752.0,29040001024.0,245125120.0,7560373.0,2437159.0
12-04 09:43:24,37.009,15.812,46.581,0.0,0.0,0.598,0.0,2375680.0,0.0,31.0,3890917376.0,446181376.0,29040070656.0,241905664.0,5565586.0,2443491.0
12-04 09:43:25,37.685,15.144,46.214,0.087,0.0,0.870,0.0,2273280.0,0.0,22.0,3897221120.0,445952000.0,29040791552.0,235110400.0,7199125.0,2239089.0
12-04 09:43:26,38.812,14.458,45.697,0.086,0.0,0.947,0.0,2256896.0,0.0,25.0,3903074304.0,445652992.0,29035032576.0,235315200.0,7292699.0,2301221.0
12-04 09:43:27,36.087,15.565,47.391,0.0,0.0,0.957,0.0,2297856.0,0.0,23.0,3908972544.0,445419520.0,29034975232.0,229707776.0,7244756.0,2264677.0
12-04 09:43:28,37.875,16.024,45.073,0.0,0.0,1.028,0.0,4288512.0,0.0,38.0,3913039872.0,445157376.0,29034323968.0,226553856.0,5316844.0,2306967.0
12-04 09:43:29,38.022,15.942,45.098,0.085,0.0,0.853,0.0,2461696.0,0.0,32.0,3919564800.0,444653568.0,29012451328.0,242405376.0,7865718.0,2607490.0
12-04 09:43:30,37.191,13.869,47.703,0.0,0.0,1.237,0.0,2265088.0,0.0,26.0,3922800640.0,444411904.0,29013028864.0,238833664.0,7260830.0,2274913.0
12-04 09:43:31,40.069,14.187,44.712,0.0,0.0,1.032,0.0,2277376.0,0.0,24.0,3925467136.0,444157952.0,29012656128.0,236793856.0,7268092.0,2263211.0
12-04 09:43:32,37.877,15.013,45.988,0.086,0.0,1.035,0.0,2256896.0,0.0,26.0,3929714688.0,443904000.0,29013409792.0,232046592.0,7317439.0,2303010.0
12-04 09:43:33,39.258,14.064,45.470,0.086,0.0,1.122,0.0,2260992.0,0.0,24.0,3933118464.0,443625472.0,29010272256.0,232058880.0,5166460.0,2221204.0
12-04 09:43:34,39.105,13.767,46.453,0.084,0.0,0.591,0.0,7987200.0,0.0,56.0,3938459648.0,443158528.0,28990988288.0,246468608.0,7012732.0,1687451.0
12-04 09:43:35,41.759,12.895,44.150,1.025,0.0,0.171,0.0,73117696.0,0.0,206.0,3944312832.0,442441728.0,28993826816.0,238493696.0,1938140.0,846519.0
12-04 09:43:36,41.455,10.914,46.701,0.846,0.0,0.085,4096.0,53309440.0,1.0,181.0,3947003904.0,441929728.0,28886962176.0,343179264.0,2525201.0,850700.0
12-04 09:43:37,38.177,11.178,50.301,0.258,0.0,0.086,0.0,6524928.0,0.0,66.0,3951333376.0,441991168.0,28912091136.0,313659392.0,1942618.0,847230.0
12-04 09:43:38,38.677,11.366,49.618,0.170,0.0,0.170,0.0,6533120.0,0.0,60.0,3952652288.0,442036224.0,28938059776.0,286326784.0,1796366.0,770381.0
12-04 09:43:39,35.030,10.871,54.012,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,3954020352.0,442085376.0,28964610048.0,258359296.0,880534.0,611126.0
12-04 09:43:40,32.787,11.562,55.565,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,3954184192.0,442122240.0,28991041536.0,231727104.0,556868.0,365237.0
12-04 09:43:41,32.465,12.326,55.035,0.087,0.0,0.087,0.0,6676480.0,0.0,68.0,3957850112.0,441700352.0,28974759936.0,244764672.0,495997.0,333230.0
12-04 09:43:42,32.907,12.532,54.305,0.171,0.0,0.085,0.0,6602752.0,0.0,64.0,3957407744.0,441524224.0,28980269056.0,239874048.0,495129.0,331776.0
12-04 09:43:43,27.265,11.158,57.970,3.607,0.0,0.0,4096.0,105996288.0,1.0,222.0,3957751808.0,441331712.0,28981784576.0,238206976.0,349048.0,255280.0
12-04 09:43:44,0.669,0.586,85.774,12.887,0.0,0.084,16384.0,265420800.0,4.0,480.0,3957698560.0,441352192.0,28981817344.0,238206976.0,54968.0,99478.0
12-04 09:43:45,10.593,2.119,77.542,9.576,0.0,0.169,4096.0,234659840.0,1.0,423.0,3925958656.0,441368576.0,28984573952.0,267173888.0,1699394.0,716713.0
12-04 09:43:46,37.949,11.880,49.829,0.171,0.0,0.171,0.0,6479872.0,0.0,59.0,3869556736.0,441462784.0,29010124800.0,297930752.0,2244901.0,965059.0
12-04 09:43:47,40.189,10.757,48.623,0.086,0.0,0.344,0.0,5152768.0,0.0,58.0,3772715008.0,441516032.0,29034110976.0,370733056.0,2169169.0,918653.0
12-04 09:43:48,39.329,10.671,49.570,0.086,0.0,0.344,0.0,6467584.0,0.0,57.0,3724095488.0,441610240.0,29058654208.0,394715136.0,2246394.0,965959.0
12-04 09:43:49,37.587,10.752,51.311,0.175,0.0,0.175,0.0,6483968.0,0.0,62.0,3724247040.0,441675776.0,29084319744.0,368832512.0,2258597.0,977211.0
12-04 09:43:50,38.587,11.542,49.612,0.172,0.0,0.086,0.0,6475776.0,0.0,57.0,3736035328.0,441733120.0,29109075968.0,332230656.0,2260915.0,979005.0
12-04 09:43:51,36.693,12.661,50.560,0.086,0.0,0.0,0.0,6504448.0,0.0,61.0,3738480640.0,441790464.0,29134258176.0,304545792.0,2259149.0,979727.0
12-04 09:43:52,38.335,11.535,49.957,0.087,0.0,0.087,0.0,6479872.0,0.0,57.0,3741130752.0,441864192.0,29159452672.0,276627456.0,2110978.0,900725.0
12-04 09:43:53,39.339,11.401,48.999,0.087,0.0,0.174,0.0,4317184.0,0.0,38.0,3749584896.0,441888768.0,29183164416.0,244436992.0,2247590.0,984225.0
12-04 09:43:54,39.365,11.578,48.885,0.086,0.0,0.086,0.0,6561792.0,0.0,60.0,3754008576.0,441708544.0,29186891776.0,236466176.0,2243617.0,982796.0
12-04 09:43:55,38.402,11.082,50.258,0.172,0.0,0.086,0.0,6569984.0,0.0,63.0,3757846528.0,441548800.0,29190324224.0,229355520.0,2255730.0,979590.0
12-04 09:43:56,38.593,11.235,49.914,0.172,0.0,0.086,0.0,6688768.0,0.0,66.0,3763798016.0,441106432.0,29169725440.0,244445184.0,2253743.0,975724.0
12-04 09:43:57,38.248,10.755,50.824,0.087,0.0,0.087,0.0,6561792.0,0.0,61.0,3766083584.0,440852480.0,29170200576.0,241938432.0,2258038.0,983959.0
12-04 09:43:58,39.878,10.686,49.175,0.087,0.0,0.174,0.0,6635520.0,0.0,63.0,3771199488.0,440643584.0,29169295360.0,237936640.0,2275513.0,1003326.0
12-04 09:43:59,38.435,12.415,48.810,0.170,0.0,0.170,0.0,6500352.0,0.0,61.0,3775324160.0,440475648.0,29173387264.0,229888000.0,2255478.0,981781.0
12-04 09:44:00,38.220,11.431,50.262,0.0,0.0,0.087,0.0,4509696.0,0.0,48.0,3782311936.0,440016896.0,29153259520.0,243486720.0,2114696.0,908115.0
12-04 09:44:01,30.605,6.223,60.529,2.558,0.0,0.085,8192.0,105811968.0,2.0,272.0,3778138112.0,439222272.0,29173551104.0,228163584.0,2150697.0,930837.0
12-04 09:44:02,14.154,1.591,81.240,2.848,0.0,0.168,0.0,98082816.0,0.0,205.0,3787841536.0,438747136.0,29038411776.0,354074624.0,1799683.0,750232.0
12-04 09:44:03,6.245,0.338,93.249,0.0,0.0,0.169,0.0,114688.0,0.0,8.0,3794042880.0,438759424.0,29032198144.0,354074624.0,1818415.0,745862.0
12-04 09:44:04,7.731,0.336,91.849,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3801751552.0,438759424.0,29032202240.0,346361856.0,1815385.0,746321.0
12-04 09:44:05,6.218,0.168,93.613,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3806228480.0,438759424.0,29032202240.0,341884928.0,1816794.0,748677.0
12-04 09:44:06,7.731,0.336,91.849,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3817021440.0,438759424.0,29032202240.0,331091968.0,1824114.0,751433.0
12-04 09:44:07,6.600,0.418,92.648,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3818790912.0,438763520.0,29032206336.0,329314304.0,1817321.0,751668.0
12-04 09:44:08,16.933,5.055,77.506,0.0,0.0,0.505,0.0,32768.0,0.0,2.0,3821359104.0,438763520.0,29036716032.0,322236416.0,2621980.0,1522674.0
12-04 09:44:09,35.329,14.418,48.988,0.0,0.0,1.265,77824.0,2080768.0,7.0,13.0,3826753536.0,438779904.0,29056638976.0,296902656.0,5331197.0,2337367.0
12-04 09:44:10,40.665,14.322,43.649,0.0,0.0,1.364,0.0,2314240.0,0.0,27.0,3833765888.0,438788096.0,29078568960.0,267952128.0,8018369.0,2688027.0
12-04 09:44:11,36.906,15.990,46.067,0.086,0.0,0.951,0.0,2183168.0,0.0,25.0,3843153920.0,438804480.0,29099798528.0,237318144.0,7707271.0,2549895.0
12-04 09:44:12,39.983,14.686,44.143,0.0,0.0,1.188,0.0,2260992.0,0.0,23.0,3841351680.0,438550528.0,29100142592.0,239030272.0,7741135.0,2545921.0
12-04 09:44:13,38.429,15.884,44.748,0.085,0.0,0.854,0.0,2281472.0,0.0,23.0,3852136448.0,438312960.0,29100523520.0,228102144.0,7758717.0,2556423.0
12-04 09:44:14,38.986,14.685,45.280,0.0,0.0,1.049,0.0,2416640.0,0.0,29.0,3859177472.0,437776384.0,29076893696.0,245227520.0,7718245.0,2528885.0
12-04 09:44:15,38.029,15.039,45.981,0.086,0.0,0.864,0.0,2236416.0,0.0,23.0,3864543232.0,437526528.0,29078036480.0,238968832.0,6286160.0,2561182.0
12-04 09:44:16,38.927,15.503,44.037,0.0,0.0,1.533,0.0,2265088.0,0.0,25.0,3869908992.0,437252096.0,29075025920.0,236888064.0,7246060.0,2555353.0
12-04 09:44:17,37.260,15.009,46.597,0.0,0.0,1.134,0.0,2273280.0,0.0,23.0,3873042432.0,436998144.0,29075226624.0,233807872.0,7739433.0,2537127.0
12-04 09:44:18,40.102,14.932,43.942,0.085,0.0,0.939,0.0,2236416.0,0.0,21.0,3881123840.0,436744192.0,29075193856.0,226013184.0,7738108.0,2545440.0
12-04 09:44:19,37.341,15.919,45.301,0.085,0.0,1.355,0.0,2371584.0,0.0,28.0,3887202304.0,436224000.0,29054414848.0,241233920.0,7768575.0,2568022.0
12-04 09:44:20,38.022,15.772,42.540,2.387,0.0,1.279,8192.0,95285248.0,2.0,222.0,3882770432.0,435978240.0,29055066112.0,245260288.0,7366883.0,2716673.0
12-04 09:44:21,25.086,11.598,52.234,9.966,0.0,1.117,8192.0,268435456.0,2.0,407.0,3890511872.0,435834880.0,29058772992.0,233955328.0,3593574.0,2485566.0
12-04 09:44:22,29.412,11.850,51.151,6.223,0.0,1.364,4096.0,196685824.0,1.0,334.0,3895267328.0,435724288.0,29060415488.0,227667968.0,8304935.0,2479418.0
12-04 09:44:23,39.949,14.480,44.378,0.085,0.0,1.107,0.0,2400256.0,0.0,27.0,3903774720.0,435171328.0,29035978752.0,244150272.0,5245837.0,2469491.0
12-04 09:44:24,40.655,13.351,44.875,0.0,0.0,1.120,0.0,2248704.0,0.0,25.0,3908980736.0,434909184.0,29036752896.0,238432256.0,9712588.0,2508208.0
12-04 09:44:25,37.467,15.351,45.707,0.087,0.0,1.388,0.0,2306048.0,0.0,24.0,3909853184.0,434659328.0,29037535232.0,237027328.0,7664685.0,2510873.0
12-04 09:44:26,39.515,14.991,44.194,0.087,0.0,1.213,0.0,2215936.0,0.0,23.0,3913654272.0,434425856.0,29037256704.0,233738240.0,9774534.0,2565718.0
12-04 09:44:27,38.587,14.470,45.650,0.0,0.0,1.292,0.0,2293760.0,0.0,22.0,3919155200.0,434180096.0,29037305856.0,228433920.0,7771776.0,2580296.0
12-04 09:44:28,39.879,14.470,44.703,0.0,0.0,0.947,0.0,2375680.0,0.0,28.0,3928141824.0,433655808.0,29013368832.0,243908608.0,7778983.0,2579072.0
12-04 09:44:29,39.896,14.918,44.232,0.087,0.0,0.867,0.0,2199552.0,0.0,23.0,3935715328.0,433426432.0,29013610496.0,236322816.0,5929203.0,2491885.0
12-04 09:44:30,39.267,14.821,44.804,0.0,0.0,1.107,0.0,2314240.0,0.0,23.0,3938058240.0,433188864.0,29014745088.0,233082880.0,7528429.0,2597324.0
12-04 09:44:31,39.677,15.293,43.840,0.085,0.0,1.105,0.0,2207744.0,0.0,25.0,3943747584.0,432959488.0,29014921216.0,227446784.0,7786112.0,2586531.0
12-04 09:44:32,40.324,14.493,43.990,0.0,0.0,1.194,0.0,4341760.0,0.0,36.0,3953324032.0,432422912.0,28989087744.0,244240384.0,7812909.0,2589866.0
12-04 09:44:33,38.846,14.384,45.478,0.0,0.0,1.292,0.0,2404352.0,0.0,28.0,3957051392.0,432189440.0,28989550592.0,240283648.0,7743743.0,2573681.0
12-04 09:44:34,39.316,14.872,44.701,0.0,0.0,1.111,0.0,1937408.0,0.0,24.0,3959177216.0,431947776.0,28989145088.0,238804992.0,7981030.0,2682378.0
12-04 09:44:35,39.533,14.965,44.464,0.0,0.0,1.038,0.0,2281472.0,0.0,24.0,3959275520.0,431685632.0,28985974784.0,242139136.0,7776139.0,2566161.0
12-04 09:44:36,37.925,16.241,44.813,0.0,0.0,1.020,0.0,2400256.0,0.0,30.0,3964358656.0,431403008.0,28980379648.0,242933760.0,7952431.0,2673171.0
12-04 09:44:37,39.394,14.632,44.762,0.087,0.0,1.126,0.0,2314240.0,0.0,26.0,3976044544.0,431058944.0,28968464384.0,243507200.0,7265597.0,2639640.0
12-04 09:44:38,40.208,14.645,44.281,0.0,0.0,0.867,0.0,2297856.0,0.0,25.0,3981234176.0,430780416.0,28965289984.0,241770496.0,7702915.0,2519304.0
12-04 09:44:39,38.743,15.208,44.860,0.085,0.0,1.105,0.0,2228224.0,0.0,22.0,3983060992.0,430538752.0,28966244352.0,239230976.0,7347713.0,2658903.0
12-04 09:44:40,40.189,14.482,44.302,0.0,0.0,1.028,0.0,2301952.0,0.0,24.0,3989458944.0,430305280.0,28966178816.0,233132032.0,6956448.0,2597464.0
12-04 09:44:41,39.081,15.511,44.367,0.0,0.0,1.040,0.0,2400256.0,0.0,30.0,3998760960.0,429809664.0,28945010688.0,245493760.0,7817915.0,2615033.0
12-04 09:44:42,39.643,14.771,44.312,0.0,0.0,1.273,0.0,2260992.0,0.0,23.0,4000874496.0,429576192.0,28945481728.0,243142656.0,7710048.0,2546220.0
12-04 09:44:43,38.021,14.583,45.660,0.260,0.0,1.476,0.0,2330624.0,0.0,27.0,4008828928.0,429355008.0,28945604608.0,235286528.0,7749578.0,2567637.0
12-04 09:44:44,39.108,15.094,44.683,0.0,0.0,1.115,0.0,2363392.0,0.0,27.0,4022427648.0,428871680.0,28924219392.0,243556352.0,7813838.0,2590367.0
12-04 09:44:45,34.719,15.584,48.745,0.0,0.0,0.952,0.0,2224128.0,0.0,22.0,4025135104.0,428630016.0,28924919808.0,240390144.0,6351828.0,2211572.0
12-04 09:44:46,32.929,15.771,50.347,0.087,0.0,0.867,0.0,2310144.0,0.0,31.0,4025245696.0,428384256.0,28927770624.0,237674496.0,5993215.0,1923727.0
12-04 09:44:47,32.817,15.848,50.301,0.0,0.0,1.034,0.0,2248704.0,0.0,22.0,4023582720.0,428134400.0,28929286144.0,238071808.0,4307143.0,1866747.0
12-04 09:44:48,32.041,16.365,50.474,0.0,0.0,1.120,0.0,4308992.0,0.0,36.0,4026273792.0,427905024.0,28932841472.0,232054784.0,7853722.0,2097583.0
12-04 09:44:49,32.383,15.976,50.604,0.173,0.0,0.864,0.0,2424832.0,0.0,33.0,4025671680.0,427687936.0,28934836224.0,230879232.0,4214295.0,2035523.0
12-04 09:44:50,32.787,16.221,49.784,0.0,0.0,1.208,0.0,2256896.0,0.0,23.0,4025868288.0,427462656.0,28937281536.0,228462592.0,5870749.0,1868954.0
12-04 09:44:51,40.256,13.675,44.872,0.0,0.0,1.197,0.0,2342912.0,0.0,27.0,4031221760.0,426975232.0,28916510720.0,244367360.0,7510756.0,2460253.0
12-04 09:44:52,40.622,13.397,42.783,1.988,0.0,1.210,4096.0,129245184.0,1.0,227.0,4013776896.0,426434560.0,28888010752.0,290852864.0,8088760.0,2695927.0
12-04 09:44:53,33.333,14.177,41.941,9.114,0.0,1.435,4096.0,269828096.0,1.0,455.0,3974508544.0,426438656.0,28905586688.0,312541184.0,7810371.0,2889894.0
12-04 09:44:54,30.129,10.815,51.245,6.953,0.0,0.858,12288.0,238186496.0,3.0,459.0,3923107840.0,426463232.0,28920475648.0,349028352.0,8753338.0,2667229.0
12-04 09:44:55,40.517,13.793,44.310,0.086,0.0,1.293,0.0,2170880.0,0.0,21.0,3927465984.0,426491904.0,28942884864.0,322232320.0,7855155.0,2581735.0
12-04 09:44:56,40.434,15.121,43.358,0.0,0.0,1.086,0.0,2154496.0,0.0,19.0,3883708416.0,426512384.0,28963835904.0,345018368.0,7568843.0,2644739.0
12-04 09:44:57,40.566,14.408,43.911,0.0,0.0,1.115,0.0,2166784.0,0.0,21.0,3799224320.0,426532864.0,28985311232.0,408006656.0,6464550.0,2656024.0
12-04 09:44:58,41.476,14.419,43.172,0.0,0.0,0.933,0.0,2158592.0,0.0,19.0,3794558976.0,426561536.0,29006708736.0,391245824.0,8034050.0,2669239.0
12-04 09:44:59,38.874,15.498,44.329,0.087,0.0,1.212,0.0,2170880.0,0.0,20.0,3786784768.0,426594304.0,29028323328.0,377372672.0,8070399.0,2697652.0
12-04 09:45:00,39.914,13.562,45.150,0.0,0.0,1.373,0.0,2158592.0,0.0,19.0,3788783616.0,426618880.0,29049528320.0,354144256.0,8119455.0,2717830.0
12-04 09:45:01,40.867,13.764,44.180,0.085,0.0,1.105,4096.0,2187264.0,1.0,21.0,3789176832.0,426631168.0,29071269888.0,331997184.0,5968329.0,2583388.0
12-04 09:45:02,40.254,15.424,43.305,0.085,0.0,0.932,0.0,2195456.0,0.0,19.0,3790000128.0,426639360.0,29091938304.0,310497280.0,8135712.0,2750497.0
12-04 09:45:03,40.969,13.304,44.581,0.0,0.0,1.145,0.0,2158592.0,0.0,19.0,3793625088.0,426647552.0,29113892864.0,284909568.0,8113487.0,2708342.0
12-04 09:45:04,41.302,14.310,43.616,0.0,0.0,0.771,0.0,2170880.0,0.0,20.0,3794718720.0,426659840.0,29134991360.0,262705152.0,8158789.0,2735370.0
12-04 09:45:05,39.862,15.099,44.176,0.0,0.0,0.863,0.0,2158592.0,0.0,19.0,3800412160.0,426672128.0,29156507648.0,235483136.0,8051351.0,2692451.0
12-04 09:45:06,39.258,14.754,45.039,0.0,0.0,0.949,0.0,2162688.0,0.0,19.0,3811500032.0,426311680.0,29144727552.0,236535808.0,7942052.0,2601130.0
12-04 09:45:07,40.636,14.433,43.729,0.086,0.0,1.117,0.0,2306048.0,0.0,25.0,3815006208.0,426070016.0,29144338432.0,233660416.0,8299608.0,2807730.0
12-04 09:45:08,38.985,14.974,44.923,0.0,0.0,1.119,0.0,2326528.0,0.0,26.0,3826806784.0,425594880.0,29123248128.0,243425280.0,8060833.0,2704011.0
12-04 09:45:09,40.948,14.721,42.978,0.0,0.0,1.354,0.0,2265088.0,0.0,23.0,3830734848.0,425369600.0,29123272704.0,239697920.0,6080385.0,2671728.0
12-04 09:45:10,40.035,13.986,45.017,0.087,0.0,0.874,0.0,2297856.0,0.0,26.0,3840843776.0,424984576.0,29108645888.0,244600832.0,8118193.0,2724300.0
12-04 09:45:11,41.624,14.017,43.162,0.0,0.0,1.197,0.0,2306048.0,0.0,27.0,3850850304.0,424755200.0,29108109312.0,235360256.0,7878063.0,2600366.0
12-04 09:45:12,39.295,14.531,44.712,0.0,0.0,1.462,0.0,2220032.0,0.0,22.0,3856932864.0,424521728.0,29109149696.0,228470784.0,8103208.0,2712019.0
12-04 09:45:13,41.860,14.040,43.152,0.0,0.0,0.947,0.0,2252800.0,0.0,26.0,3868434432.0,424022016.0,29083959296.0,242659328.0,7945243.0,2605225.0
12-04 09:45:14,38.989,15.253,44.730,0.0,0.0,1.028,0.0,2420736.0,0.0,30.0,3874066432.0,423706624.0,29075460096.0,245841920.0,8017647.0,2664741.0
12-04 09:45:15,39.433,15.120,44.158,0.086,0.0,1.203,0.0,2199552.0,0.0,20.0,3884101632.0,423489536.0,29074948096.0,236535808.0,8019818.0,2672276.0
12-04 09:45:16,40.601,14.335,43.863,0.086,0.0,1.116,0.0,2256896.0,0.0,26.0,3891462144.0,423268352.0,29075038208.0,229306368.0,8099161.0,2701503.0
12-04 09:45:17,40.103,13.882,44.559,0.0,0.0,1.457,0.0,2351104.0,0.0,28.0,3897118720.0,422789120.0,29053886464.0,245280768.0,7068332.0,2711513.0
12-04 09:45:18,42.074,13.710,43.016,0.0,0.0,1.200,0.0,2281472.0,0.0,25.0,3903901696.0,422559744.0,29053722624.0,238891008.0,6942337.0,2615527.0
12-04 09:45:19,40.156,13.964,44.493,0.087,0.0,1.301,0.0,5767168.0,0.0,36.0,3905601536.0,422338560.0,29053325312.0,237809664.0,8080792.0,2665171.0
12-04 09:45:20,44.037,14.906,39.182,0.596,0.0,1.278,4096.0,45117440.0,1.0,120.0,3913052160.0,421629952.0,29047017472.0,237375488.0,7963015.0,2659566.0
12-04 09:45:21,45.377,15.606,37.574,0.679,0.0,0.763,4096.0,68620288.0,1.0,175.0,3916464128.0,420794368.0,28936192000.0,345624576.0,8033699.0,2685840.0
12-04 09:45:22,40.638,13.891,44.607,0.086,0.0,0.777,0.0,11280384.0,0.0,49.0,3919265792.0,420839424.0,28954476544.0,324493312.0,8222120.0,2753537.0
12-04 09:45:23,41.176,14.014,43.685,0.087,0.0,1.038,0.0,2162688.0,0.0,19.0,3927670784.0,420864000.0,28975685632.0,294854656.0,6051694.0,2670134.0
12-04 09:45:24,39.539,15.457,42.613,1.452,0.0,0.939,0.0,104329216.0,0.0,209.0,3929333760.0,420892672.0,28997201920.0,271646720.0,4043962.0,2714789.0
12-04 09:45:25,36.435,14.696,40.870,6.522,0.0,1.478,8192.0,268447744.0,2.0,433.0,3939966976.0,420904960.0,29016080384.0,242122752.0,6202307.0,3020238.0
12-04 09:45:26,31.266,11.555,49.618,6.287,0.0,1.274,8192.0,246976512.0,2.0,461.0,3949809664.0,420704256.0,29009784832.0,238776320.0,6048975.0,2690387.0
12-04 09:45:27,40.937,13.443,44.319,0.0,0.0,1.301,0.0,2244608.0,0.0,27.0,3954515968.0,420392960.0,29000871936.0,243294208.0,11866030.0,2563776.0
12-04 09:45:28,40.085,14.701,44.017,0.085,0.0,1.111,0.0,2334720.0,0.0,26.0,3964669952.0,420167680.0,29000851456.0,233385984.0,4120075.0,2668490.0
12-04 09:45:29,39.896,15.178,43.712,0.0,0.0,1.214,0.0,2260992.0,0.0,26.0,3975217152.0,419692544.0,28979462144.0,244703232.0,7855941.0,2621045.0
12-04 09:45:30,40.293,14.150,44.607,0.086,0.0,0.863,0.0,2297856.0,0.0,24.0,3978883072.0,419495936.0,28979453952.0,241242112.0,10222322.0,2629257.0
12-04 09:45:31,39.085,13.556,46.303,0.088,0.0,0.968,0.0,2199552.0,0.0,22.0,3987468288.0,419278848.0,28979118080.0,233209856.0,8457798.0,2749956.0
12-04 09:45:32,40.870,14.334,43.515,0.0,0.0,1.280,0.0,2285568.0,0.0,22.0,3993604096.0,419074048.0,28978434048.0,227962880.0,11593479.0,2738764.0
12-04 09:45:33,41.497,14.201,43.197,0.0,0.0,1.105,0.0,2211840.0,0.0,23.0,3997351936.0,418832384.0,28975566848.0,227323904.0,8058521.0,2637474.0
12-04 09:45:34,40.995,14.494,43.225,0.0,0.0,1.286,0.0,2322432.0,0.0,25.0,4008738816.0,418377728.0,28953952256.0,238006272.0,8119015.0,2761170.0
12-04 09:45:35,40.292,14.347,44.158,0.086,0.0,1.117,0.0,2285568.0,0.0,26.0,4019113984.0,418029568.0,28941553664.0,240377856.0,8073097.0,2689633.0
12-04 09:45:36,40.598,14.701,43.419,0.0,0.0,1.282,0.0,2277376.0,0.0,28.0,4026212352.0,417808384.0,28941565952.0,233488384.0,8144646.0,2747604.0
12-04 09:45:37,40.760,14.680,43.351,0.0,0.0,1.209,0.0,2347008.0,0.0,30.0,4036816896.0,417353728.0,28919463936.0,245440512.0,7972350.0,2655725.0
12-04 09:45:38,39.481,14.978,44.502,0.0,0.0,1.039,0.0,2289664.0,0.0,22.0,4040847360.0,417136640.0,28919386112.0,241704960.0,8168952.0,2750478.0
12-04 09:45:39,40.843,14.273,43.852,0.172,0.0,0.860,0.0,5390336.0,0.0,34.0,4048478208.0,416935936.0,28918652928.0,235008000.0,8138609.0,2754018.0
12-04 09:45:40,40.773,14.335,44.034,0.086,0.0,0.773,0.0,2301952.0,0.0,24.0,4057305088.0,416722944.0,28918648832.0,226398208.0,7941302.0,2626114.0
12-04 09:45:41,41.192,14.508,43.005,0.086,0.0,1.209,0.0,2330624.0,0.0,27.0,4066996224.0,416284672.0,28896538624.0,239255552.0,8034152.0,2693534.0
12-04 09:45:42,40.396,13.781,44.789,0.0,0.0,1.034,0.0,2260992.0,0.0,23.0,4069355520.0,416034816.0,28893523968.0,240160768.0,5921816.0,2621991.0
12-04 09:45:43,38.855,14.744,45.273,0.0,0.0,1.127,0.0,2113536.0,0.0,16.0,4072689664.0,415825920.0,28893478912.0,237080576.0,7997750.0,2679010.0
12-04 09:45:44,40.157,14.547,44.164,0.087,0.0,1.045,0.0,2240512.0,0.0,23.0,4080418816.0,415612928.0,28892852224.0,230191104.0,8045075.0,2689285.0
12-04 09:45:45,39.258,15.358,44.349,0.0,0.0,1.035,0.0,2318336.0,0.0,24.0,4091928576.0,415158272.0,28871180288.0,240807936.0,8054223.0,2691399.0
12-04 09:45:46,42.474,13.754,42.561,0.087,0.0,1.125,0.0,2260992.0,0.0,22.0,4102316032.0,414830592.0,28858441728.0,243486720.0,7970350.0,2638211.0
12-04 09:45:47,40.346,14.892,43.983,0.0,0.0,0.779,0.0,2318336.0,0.0,27.0,4105236480.0,414621696.0,28858777600.0,240439296.0,8038623.0,2692899.0
12-04 09:45:48,40.547,14.371,43.884,0.086,0.0,1.112,0.0,2162688.0,0.0,21.0,4109963264.0,414429184.0,28858728448.0,235954176.0,8074187.0,2685964.0
12-04 09:45:49,40.917,13.754,44.464,0.0,0.0,0.865,0.0,274432.0,0.0,11.0,4111990784.0,414212096.0,28856205312.0,236666880.0,8112465.0,2733112.0
12-04 09:45:50,40.225,13.495,45.156,0.0,0.0,1.125,0.0,2170880.0,0.0,21.0,4120403968.0,414023680.0,28855791616.0,228855808.0,8212255.0,2783015.0
12-04 09:45:51,35.059,15.620,47.963,0.0,0.0,1.358,0.0,4280320.0,0.0,33.0,4123111424.0,413798400.0,28855906304.0,226258944.0,6474094.0,2275085.0
12-04 09:45:52,35.514,17.927,45.030,0.510,0.0,1.020,4096.0,52756480.0,1.0,140.0,4123041792.0,413097984.0,28843745280.0,239190016.0,4793405.0,2095292.0
12-04 09:45:53,35.739,16.348,46.435,0.609,0.0,0.870,0.0,33927168.0,0.0,105.0,4125245440.0,412786688.0,28775002112.0,306040832.0,7913994.0,2183921.0
12-04 09:45:54,31.948,16.537,50.476,0.0,0.0,1.039,0.0,2158592.0,0.0,19.0,4123447296.0,412819456.0,28799004672.0,283803648.0,3957977.0,1929326.0
12-04 09:45:55,32.127,16.537,50.560,0.0,0.0,0.775,0.0,2150400.0,0.0,19.0,4124647424.0,412831744.0,28822044672.0,259551232.0,3973269.0,1949990.0
12-04 09:45:56,31.634,16.940,49.179,1.210,0.0,1.037,4096.0,86999040.0,1.0,156.0,4124426240.0,412844032.0,28845555712.0,236249088.0,1978526.0,1956413.0
12-04 09:45:57,21.983,12.586,54.741,9.224,0.0,1.466,8192.0,270413824.0,2.0,435.0,4065247232.0,412819456.0,28857556992.0,283451392.0,4214178.0,2402805.0
12-04 09:45:58,24.611,11.226,54.491,8.204,0.0,1.468,12288.0,267366400.0,3.0,517.0,4024324096.0,412835840.0,28871745536.0,310169600.0,5234522.0,2582339.0
12-04 09:45:59,40.258,15.451,43.176,0.086,0.0,1.030,0.0,2220032.0,0.0,25.0,3957362688.0,412839936.0,28892168192.0,356704256.0,11232314.0,2846918.0
12-04 09:46:00,39.494,15.955,43.592,0.0,0.0,0.959,0.0,2158592.0,0.0,22.0,3845267456.0,412839936.0,28914692096.0,446275584.0,8097273.0,2840130.0
12-04 09:46:01,39.386,14.298,44.912,0.0,0.0,1.404,0.0,2158592.0,0.0,19.0,3838599168.0,412852224.0,28935249920.0,432373760.0,9607541.0,2697101.0
12-04 09:46:02,38.556,14.789,45.423,0.0,0.0,1.232,0.0,2158592.0,0.0,19.0,3850428416.0,412860416.0,28956499968.0,399286272.0,9325889.0,2800434.0
12-04 09:46:03,38.923,15.465,44.483,0.0,0.0,1.129,0.0,2187264.0,0.0,22.0,3859992576.0,412872704.0,28977463296.0,368746496.0,10487773.0,2841812.0
12-04 09:46:04,39.451,15.609,43.482,0.086,0.0,1.372,0.0,2035712.0,0.0,15.0,3797471232.0,412872704.0,28998545408.0,410185728.0,9963347.0,2590674.0
12-04 09:46:05,40.416,14.657,43.452,0.087,0.0,1.388,0.0,2174976.0,0.0,22.0,3803357184.0,412876800.0,29020295168.0,382545920.0,8331070.0,2763831.0
12-04 09:46:06,39.616,13.787,45.375,0.087,0.0,1.134,0.0,2158592.0,0.0,23.0,3807080448.0,412880896.0,29041233920.0,357879808.0,8293578.0,2781375.0
12-04 09:46:07,40.141,14.412,44.385,0.0,0.0,1.061,0.0,2158592.0,0.0,19.0,3812409344.0,412889088.0,29062705152.0,331071488.0,8373228.0,2806225.0
12-04 09:46:08,38.108,14.766,45.712,0.0,0.0,1.415,0.0,2277376.0,0.0,25.0,3815698432.0,412901376.0,29083787264.0,306688000.0,8567720.0,2599975.0
12-04 09:46:09,39.608,12.351,47.530,0.170,0.0,0.341,0.0,6410240.0,0.0,54.0,3824963584.0,412938240.0,29108641792.0,272531456.0,2753589.0,1175194.0
12-04 09:46:10,40.897,12.252,46.506,0.0,0.0,0.345,0.0,4358144.0,0.0,41.0,3832209408.0,413007872.0,29131849728.0,242008064.0,4545930.0,1256759.0
12-04 09:46:11,38.428,12.435,48.618,0.173,0.0,0.345,0.0,6590464.0,0.0,66.0,3835232256.0,412762112.0,29129232384.0,241848320.0,2882630.0,1248709.0
12-04 09:46:12,39.610,11.874,47.922,0.170,0.0,0.424,0.0,6569984.0,0.0,61.0,3849949184.0,412450816.0,29120286720.0,236388352.0,2873191.0,1245833.0
12-04 09:46:13,39.966,11.614,47.993,0.171,0.0,0.256,0.0,6569984.0,0.0,61.0,3856306176.0,412078080.0,29106671616.0,244019200.0,2866556.0,1242883.0
12-04 09:46:14,40.491,10.605,48.466,0.088,0.0,0.351,0.0,4440064.0,0.0,43.0,3861311488.0,411828224.0,29105098752.0,240836608.0,2709731.0,1162411.0
12-04 09:46:15,39.948,11.923,47.781,0.087,0.0,0.261,0.0,6492160.0,0.0,59.0,3865886720.0,411643904.0,29108596736.0,232947712.0,2881963.0,1250767.0
12-04 09:46:16,38.448,11.379,49.655,0.172,0.0,0.345,0.0,6574080.0,0.0,62.0,3868598272.0,411451392.0,29111857152.0,227168256.0,2863281.0,1252296.0
12-04 09:46:17,39.115,12.489,47.962,0.173,0.0,0.260,0.0,9678848.0,0.0,79.0,3880337408.0,410943488.0,29084004352.0,243789824.0,2839915.0,1224812.0
12-04 09:46:18,43.976,11.532,43.460,0.861,0.0,0.172,4096.0,57122816.0,1.0,171.0,3892903936.0,410148864.0,29076189184.0,239833088.0,2868653.0,1247427.0
12-04 09:46:19,43.772,12.100,42.794,1.068,0.0,0.267,4096.0,70893568.0,1.0,184.0,3899826176.0,409362432.0,28966907904.0,342978560.0,2715252.0,1162804.0
12-04 09:46:20,38.266,11.559,49.825,0.175,0.0,0.175,0.0,13209600.0,0.0,94.0,3902013440.0,409440256.0,28983595008.0,324026368.0,2869125.0,1252681.0
12-04 09:46:21,40.519,11.169,47.879,0.087,0.0,0.346,0.0,6467584.0,0.0,60.0,3916271616.0,409505792.0,29008125952.0,285171712.0,2862949.0,1248379.0
12-04 09:46:22,39.915,12.340,47.064,0.255,0.0,0.426,4096.0,6447104.0,1.0,57.0,3920363520.0,409575424.0,29033074688.0,256061440.0,2724172.0,1181652.0
12-04 09:46:23,38.233,13.298,48.031,0.0,0.0,0.437,0.0,4354048.0,0.0,42.0,3924127744.0,409600000.0,29056155648.0,229191680.0,2871962.0,1250854.0
12-04 09:46:24,39.439,10.692,49.255,0.175,0.0,0.438,0.0,6709248.0,0.0,65.0,3941318656.0,409059328.0,29023174656.0,245522432.0,2869771.0,1254407.0
12-04 09:46:25,39.692,11.292,48.589,0.086,0.0,0.342,0.0,6479872.0,0.0,62.0,3947147264.0,408899584.0,29026459648.0,236568576.0,2869336.0,1252381.0
12-04 09:46:26,39.243,10.671,49.484,0.086,0.0,0.516,0.0,6574080.0,0.0,61.0,3950149632.0,408727552.0,29029199872.0,230998016.0,2867702.0,1263591.0
12-04 09:46:27,39.895,12.369,47.300,0.087,0.0,0.348,0.0,4403200.0,0.0,44.0,3964317696.0,408358912.0,29012975616.0,233422848.0,2711942.0,1171994.0
12-04 09:46:28,31.909,8.021,55.711,4.010,0.0,0.349,4096.0,73957376.0,1.0,184.0,3967954944.0,408170496.0,29013209088.0,229740544.0,2735375.0,1184223.0
12-04 09:46:29,7.319,1.191,76.085,15.064,0.0,0.340,8192.0,270577664.0,2.0,423.0,3974418432.0,407957504.0,28992000000.0,244699136.0,2416325.0,1028910.0
12-04 09:46:30,13.118,3.322,72.572,10.733,0.0,0.256,245760.0,226168832.0,60.0,384.0,4015685632.0,407822336.0,28963594240.0,231972864.0,2591631.0,1107626.0
12-04 09:46:31,41.565,11.217,46.870,0.0,0.0,0.348,40960.0,6541312.0,10.0,66.0,3181940736.0,407367680.0,28945006592.0,1084760064.0,2220477.0,1073201.0
12-04 09:46:32,31.973,13.265,54.592,0.170,0.0,0.0,0.0,6467584.0,0.0,63.0,3179839488.0,407453696.0,28972371968.0,1059409920.0,443487.0,238579.0
12-04 09:46:33,31.979,12.446,55.402,0.173,0.0,0.0,0.0,6459392.0,0.0,62.0,3178553344.0,407498752.0,28999438336.0,1033584640.0,442165.0,236443.0
12-04 09:46:34,31.475,12.436,55.918,0.172,0.0,0.0,0.0,6508544.0,0.0,68.0,3177451520.0,407568384.0,29026541568.0,1007513600.0,442687.0,236189.0
12-04 09:46:35,33.050,12.659,54.206,0.085,0.0,0.0,0.0,6455296.0,0.0,63.0,3179741184.0,407609344.0,29053861888.0,977862656.0,442572.0,235510.0
12-04 09:46:36,29.818,12.965,57.131,0.086,0.0,0.0,0.0,8388608.0,0.0,72.0,3181076480.0,407633920.0,29082390528.0,947974144.0,442648.0,235942.0
12-04 09:46:37,32.007,12.532,55.207,0.169,0.0,0.085,0.0,6684672.0,0.0,69.0,3181281280.0,407724032.0,29109714944.0,920354816.0,591378.0,317401.0
12-04 09:46:38,31.764,12.414,55.736,0.086,0.0,0.0,0.0,6455296.0,0.0,57.0,3181699072.0,407732224.0,29137018880.0,892624896.0,151837.0,84155.0
12-04 09:46:39,30.842,12.199,56.873,0.086,0.0,0.0,0.0,6443008.0,0.0,57.0,3183480832.0,407760896.0,29163859968.0,863973376.0,21575.0,21443.0
12-04 09:46:40,33.993,11.876,53.356,0.775,0.0,0.0,4096.0,38424576.0,1.0,122.0,3184164864.0,407855104.0,29218828288.0,808226816.0,3864.0,4688.0
12-04 09:46:41,32.874,13.339,52.840,0.947,0.0,0.0,4096.0,57683968.0,1.0,163.0,3186130944.0,407949312.0,29214646272.0,810348544.0,6196.0,9137.0
12-04 09:46:42,29.718,11.956,58.155,0.171,0.0,0.0,0.0,8593408.0,0.0,77.0,3186245632.0,408014848.0,29242654720.0,782159872.0,3272.0,3405.0
12-04 09:46:43,30.783,12.174,56.783,0.174,0.0,0.087,0.0,9900032.0,0.0,67.0,3186696192.0,408055808.0,29269946368.0,754376704.0,2372.0,2112.0
12-04 09:46:44,36.285,15.538,47.135,0.434,0.0,0.608,4096.0,53641216.0,1.0,129.0,3188301824.0,408162304.0,29344448512.0,678162432.0,1331632.0,1363538.0
12-04 09:46:45,36.418,17.995,43.873,0.943,0.0,0.771,0.0,70815744.0,0.0,160.0,3189723136.0,408309760.0,29327872000.0,693170176.0,6300561.0,2066450.0
12-04 09:46:46,32.614,15.962,50.129,0.173,0.0,1.122,4096.0,11059200.0,1.0,49.0,3190562816.0,408367104.0,29340528640.0,679616512.0,6170345.0,1993421.0
12-04 09:46:47,33.588,15.437,49.958,0.0,0.0,1.018,0.0,2146304.0,0.0,19.0,3190824960.0,408387584.0,29363990528.0,655872000.0,5894221.0,1825550.0
12-04 09:46:48,31.657,16.305,51.344,0.0,0.0,0.694,0.0,2191360.0,0.0,22.0,3192516608.0,408416256.0,29387792384.0,630349824.0,5950195.0,1850325.0
12-04 09:46:49,30.439,16.316,52.018,0.0,0.0,1.228,0.0,2162688.0,0.0,19.0,3192401920.0,408424448.0,29411155968.0,607092736.0,6029133.0,1909346.0
12-04 09:46:50,31.436,15.762,51.489,0.175,0.0,1.138,0.0,4255744.0,0.0,36.0,3182612480.0,408453120.0,29436968960.0,591040512.0,6139514.0,1963656.0
12-04 09:46:51,31.191,16.624,51.500,0.0,0.0,0.686,0.0,2273280.0,0.0,25.0,3183706112.0,408465408.0,29460078592.0,566824960.0,6512300.0,2173444.0
12-04 09:46:52,31.143,17.065,50.768,0.085,0.0,0.939,0.0,2166784.0,0.0,21.0,3184320512.0,408502272.0,29483466752.0,542785536.0,6010030.0,1892999.0
12-04 09:46:53,32.841,15.291,51.173,0.0,0.0,0.695,0.0,2150400.0,0.0,19.0,3185311744.0,408522752.0,29507149824.0,518090752.0,6003654.0,1902321.0
12-04 09:46:54,32.164,16.168,50.898,0.086,0.0,0.684,0.0,2154496.0,0.0,19.0,3185864704.0,408539136.0,29531148288.0,493522944.0,5937669.0,1858123.0
12-04 09:46:55,32.616,16.523,50.0,0.0,0.0,0.861,0.0,3862528.0,0.0,32.0,3186561024.0,408555520.0,29555642368.0,468316160.0,6038847.0,1901721.0
12-04 09:46:56,30.517,16.810,52.069,0.086,0.0,0.517,0.0,2269184.0,0.0,25.0,3187720192.0,408563712.0,29580132352.0,442658816.0,6606852.0,2211344.0
12-04 09:46:57,31.941,15.405,51.436,0.0,0.0,1.218,0.0,2154496.0,0.0,19.0,3188252672.0,408588288.0,29603045376.0,419188736.0,5969513.0,1880425.0
12-04 09:46:58,31.737,16.595,50.727,0.086,0.0,0.855,0.0,2170880.0,0.0,21.0,3189157888.0,408604672.0,29626646528.0,394665984.0,5993170.0,1913522.0
12-04 09:46:59,31.934,16.360,50.919,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3189719040.0,408633344.0,29650296832.0,370425856.0,5898092.0,1829261.0
12-04 09:47:00,31.004,16.070,52.140,0.087,0.0,0.699,0.0,2162688.0,0.0,20.0,3190001664.0,408666112.0,29674201088.0,346206208.0,2075110.0,1945041.0
12-04 09:47:01,30.783,16.974,51.539,0.0,0.0,0.704,0.0,4194304.0,0.0,33.0,3190931456.0,408678400.0,29699575808.0,319889408.0,4177478.0,1997733.0
12-04 09:47:02,31.561,15.780,51.787,0.0,0.0,0.872,0.0,2277376.0,0.0,25.0,3191447552.0,408715264.0,29723484160.0,295428096.0,6382176.0,2066893.0
12-04 09:47:03,31.966,16.496,50.256,0.085,0.0,1.197,0.0,2154496.0,0.0,19.0,3191836672.0,408756224.0,29747245056.0,271237120.0,8029970.0,1908427.0
12-04 09:47:04,33.072,15.405,50.653,0.174,0.0,0.696,0.0,2183168.0,0.0,22.0,3193073664.0,408772608.0,29770530816.0,246697984.0,7922827.0,1839853.0
12-04 09:47:05,31.461,16.508,49.438,1.642,0.0,0.951,4096.0,112889856.0,1.0,254.0,3193696256.0,408502272.0,29774155776.0,242720768.0,6020514.0,1899305.0
12-04 09:47:06,22.519,13.978,54.789,7.593,0.0,1.122,12288.0,271949824.0,3.0,518.0,3194982400.0,408481792.0,29788688384.0,226922496.0,7731865.0,2204857.0
12-04 09:47:07,18.213,11.082,58.677,11.254,0.0,0.773,8192.0,269484032.0,2.0,504.0,3194822656.0,408215552.0,29781889024.0,234147840.0,1873341.0,1827058.0
12-04 09:47:08,26.121,12.328,57.155,3.621,0.0,0.776,4096.0,129044480.0,1.0,230.0,3195301888.0,407949312.0,29780295680.0,235528192.0,10626846.0,1774191.0
12-04 09:47:09,32.017,16.652,50.300,0.086,0.0,0.944,0.0,4190208.0,0.0,32.0,3195428864.0,407691264.0,29785079808.0,230875136.0,6038784.0,1934341.0
12-04 09:47:10,32.272,15.577,51.119,0.086,0.0,0.947,0.0,2297856.0,0.0,29.0,3195617280.0,407425024.0,29788221440.0,227811328.0,6436491.0,2114015.0
12-04 09:47:11,32.491,15.157,51.568,0.0,0.0,0.784,0.0,2154496.0,0.0,21.0,3195781120.0,406896640.0,29770629120.0,245768192.0,5993208.0,1895885.0
12-04 09:47:12,33.305,15.146,50.688,0.0,0.0,0.861,0.0,2162688.0,0.0,19.0,3195318272.0,406654976.0,29773406208.0,243695616.0,5914767.0,1846056.0
12-04 09:47:13,31.386,15.693,51.787,0.087,0.0,1.046,0.0,2191360.0,0.0,22.0,3194978304.0,406396928.0,29775958016.0,241741824.0,5915965.0,1848772.0
12-04 09:47:14,31.271,17.268,50.430,0.0,0.0,1.031,0.0,2162688.0,0.0,19.0,3195219968.0,406142976.0,29778944000.0,238768128.0,6097310.0,1946373.0
12-04 09:47:15,31.516,17.121,50.170,0.085,0.0,1.107,0.0,4198400.0,0.0,34.0,3195097088.0,405925888.0,29783658496.0,234393600.0,6269812.0,2042148.0
12-04 09:47:16,33.217,15.734,50.437,0.0,0.0,0.612,0.0,2306048.0,0.0,31.0,3195052032.0,405667840.0,29786750976.0,231604224.0,6381548.0,2089847.0
12-04 09:47:17,33.163,15.561,50.085,0.085,0.0,1.105,0.0,2162688.0,0.0,22.0,3194744832.0,405377024.0,29786714112.0,232239104.0,5968747.0,1883934.0
12-04 09:47:18,31.502,16.652,51.073,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3194884096.0,405004288.0,29777821696.0,241364992.0,6010128.0,1897820.0
12-04 09:47:19,31.049,16.305,51.605,0.0,0.0,1.041,0.0,2162688.0,0.0,21.0,3195437056.0,404742144.0,29780676608.0,238219264.0,5930694.0,1854806.0
12-04 09:47:20,32.285,16.568,49.958,0.085,0.0,1.105,0.0,2187264.0,0.0,23.0,3194241024.0,404484096.0,29783187456.0,237162496.0,6082810.0,1931164.0
12-04 09:47:21,32.149,16.638,50.0,0.0,0.0,1.213,0.0,4198400.0,0.0,36.0,3189739520.0,404168704.0,29782466560.0,242700288.0,6174769.0,1996040.0
12-04 09:47:22,31.680,15.753,51.784,0.174,0.0,0.609,0.0,2293760.0,0.0,29.0,3194933248.0,403836928.0,29776011264.0,244293632.0,6469600.0,2135994.0
12-04 09:47:23,32.361,15.966,50.730,0.0,0.0,0.944,0.0,2187264.0,0.0,21.0,3195035648.0,403607552.0,29778829312.0,241602560.0,5993911.0,1875055.0
12-04 09:47:24,32.470,16.149,50.345,0.0,0.0,1.036,0.0,2158592.0,0.0,19.0,3194769408.0,403382272.0,29782040576.0,238882816.0,6000568.0,1906428.0
12-04 09:47:25,32.937,16.044,50.085,0.0,0.0,0.934,0.0,2158592.0,0.0,21.0,3194654720.0,403132416.0,29785157632.0,236130304.0,5993944.0,1887211.0
12-04 09:47:26,32.010,16.997,50.302,0.0,0.0,0.690,0.0,4194304.0,0.0,32.0,3195281408.0,402931712.0,29789716480.0,231145472.0,5982017.0,1889783.0
12-04 09:47:27,32.179,16.723,50.338,0.0,0.0,0.760,0.0,2277376.0,0.0,27.0,3194884096.0,402657280.0,29788938240.0,232595456.0,6448146.0,2108490.0
12-04 09:47:28,31.688,15.844,51.515,0.087,0.0,0.866,0.0,2170880.0,0.0,21.0,3195768832.0,402403328.0,29791412224.0,229490688.0,6208473.0,2029063.0
12-04 09:47:29,31.822,16.766,50.470,0.0,0.0,0.941,0.0,2162688.0,0.0,21.0,3195629568.0,402153472.0,29794492416.0,226799616.0,5942876.0,1847611.0
12-04 09:47:30,32.059,15.725,51.086,0.087,0.0,1.043,0.0,2162688.0,0.0,21.0,3195822080.0,401678336.0,29776207872.0,245366784.0,5979146.0,1894119.0
12-04 09:47:31,31.288,16.940,50.648,0.0,0.0,1.124,0.0,2162688.0,0.0,21.0,3194728448.0,401453056.0,29779292160.0,243601408.0,6032675.0,1907236.0
12-04 09:47:32,31.993,17.280,49.615,0.0,0.0,1.112,0.0,4194304.0,0.0,32.0,3195600896.0,401195008.0,29780467712.0,241811456.0,6022494.0,1881848.0
12-04 09:47:33,30.925,16.035,52.247,0.0,0.0,0.793,0.0,2269184.0,0.0,25.0,3195027456.0,400891904.0,29777313792.0,245841920.0,6585788.0,2211535.0
12-04 09:47:34,32.814,15.065,50.996,0.173,0.0,0.952,0.0,2179072.0,0.0,23.0,3194904576.0,400646144.0,29780058112.0,243466240.0,5967875.0,1869128.0
12-04 09:47:35,32.084,15.606,51.613,0.0,0.0,0.697,0.0,2158592.0,0.0,19.0,3194077184.0,400404480.0,29782601728.0,241991680.0,5983229.0,1899680.0
12-04 09:47:36,32.381,15.671,51.169,0.0,0.0,0.779,0.0,2166784.0,0.0,22.0,3194073088.0,400154624.0,29785108480.0,239738880.0,5995938.0,1887456.0
12-04 09:47:37,30.616,17.259,50.997,0.087,0.0,1.041,0.0,2154496.0,0.0,19.0,3193634816.0,399904768.0,29788794880.0,236740608.0,6008016.0,1887711.0
12-04 09:47:38,10.999,6.969,70.193,11.587,0.0,0.252,8192.0,220233728.0,2.0,424.0,3194888192.0,399675392.0,29778640896.0,245870592.0,1464025.0,1605031.0
12-04 09:47:39,4.362,2.349,77.685,15.352,0.0,0.252,8192.0,270540800.0,2.0,507.0,3194462208.0,399683584.0,29781209088.0,243720192.0,2613931.0,1232867.0
12-04 09:47:40,14.020,7.264,70.946,7.432,0.0,0.338,4096.0,165224448.0,1.0,327.0,3194044416.0,399691776.0,29790031872.0,235307008.0,970570.0,1352463.0
12-04 09:47:41,32.189,17.167,49.356,0.086,0.0,1.202,0.0,2035712.0,0.0,13.0,3193839616.0,399462400.0,29792927744.0,232845312.0,3702886.0,1728092.0
12-04 09:47:42,30.321,16.594,51.607,0.0,0.0,1.477,0.0,135168.0,0.0,8.0,3207192576.0,399110144.0,29785079808.0,227692544.0,10959224.0,2317005.0
12-04 09:47:43,31.570,16.045,51.171,0.0,0.0,1.214,0.0,2031616.0,0.0,13.0,3206492160.0,398876672.0,29787578368.0,226127872.0,6201941.0,1964655.0
12-04 09:47:44,30.928,16.409,51.460,0.0,0.0,1.203,0.0,135168.0,0.0,8.0,3207520256.0,398594048.0,29784805376.0,228155392.0,10941908.0,2402712.0
12-04 09:47:45,29.474,18.158,51.316,0.0,0.0,1.053,0.0,2174976.0,0.0,23.0,3208704000.0,398102528.0,29766373376.0,245895168.0,8722888.0,2266259.0
12-04 09:47:46,31.434,16.667,50.950,0.086,0.0,0.864,0.0,2170880.0,0.0,21.0,3208458240.0,397873152.0,29768822784.0,243920896.0,6301789.0,1982802.0
12-04 09:47:47,32.886,16.611,49.413,0.0,0.0,1.091,0.0,2162688.0,0.0,21.0,3208130560.0,397635584.0,29771370496.0,241938432.0,7107258.0,2007684.0
12-04 09:47:48,31.115,16.854,51.167,0.0,0.0,0.864,0.0,2158592.0,0.0,19.0,3208404992.0,397406208.0,29773688832.0,239575040.0,6078523.0,1934288.0
12-04 09:47:49,32.762,15.866,50.515,0.0,0.0,0.858,0.0,2166784.0,0.0,21.0,3208171520.0,397172736.0,29776187392.0,237543424.0,7143959.0,1925811.0
12-04 09:47:50,31.561,15.606,51.787,0.087,0.0,0.959,0.0,2150400.0,0.0,19.0,3207102464.0,396984320.0,29778472960.0,236515328.0,5999194.0,1894849.0
12-04 09:47:51,34.111,16.839,47.841,0.345,0.0,0.864,4096.0,28114944.0,1.0,79.0,3207561216.0,396689408.0,29782982656.0,231841792.0,6075128.0,1931177.0
12-04 09:47:52,37.009,17.949,43.248,0.855,0.0,0.940,4096.0,75907072.0,1.0,172.0,3207933952.0,395923456.0,29776564224.0,238653440.0,5889312.0,1825791.0
12-04 09:47:53,35.060,16.321,47.064,0.432,0.0,1.123,0.0,38404096.0,0.0,113.0,3205709824.0,395874304.0,29689147392.0,328343552.0,6124829.0,1959492.0
12-04 09:47:54,31.795,15.812,51.453,0.085,0.0,0.855,0.0,2162688.0,0.0,20.0,3205844992.0,395890688.0,29712650240.0,304689152.0,6273092.0,1991890.0
12-04 09:47:55,31.884,16.795,50.384,0.085,0.0,0.853,0.0,2351104.0,0.0,29.0,3205169152.0,395919360.0,29735985152.0,282001408.0,6474961.0,2150725.0
12-04 09:47:56,32.787,15.531,50.647,0.0,0.0,1.035,0.0,2166784.0,0.0,22.0,3205607424.0,395943936.0,29759844352.0,257679360.0,5989165.0,1882241.0
12-04 09:47:57,31.993,16.346,50.874,0.0,0.0,0.787,0.0,5365760.0,0.0,30.0,3206369280.0,395984896.0,29782757376.0,233963520.0,6014636.0,1899173.0
12-04 09:47:58,31.401,16.522,50.865,0.173,0.0,1.038,0.0,2203648.0,0.0,23.0,3207262208.0,395833344.0,29784768512.0,231211008.0,5968732.0,1877889.0
12-04 09:47:59,31.196,16.551,51.213,0.0,0.0,1.040,0.0,4096000.0,0.0,29.0,3206103040.0,395698176.0,29789097984.0,228175872.0,6068403.0,1932919.0
12-04 09:48:00,33.247,15.365,50.260,0.0,0.0,1.128,0.0,2285568.0,0.0,29.0,3207192576.0,395264000.0,29770444800.0,246173696.0,6129979.0,1963042.0
12-04 09:48:01,31.671,15.748,51.706,0.0,0.0,0.875,0.0,2277376.0,0.0,25.0,3207254016.0,395038720.0,29772935168.0,243847168.0,6476346.0,2132261.0
12-04 09:48:02,32.097,16.307,50.647,0.086,0.0,0.863,4096.0,2179072.0,1.0,23.0,3207385088.0,394825728.0,29775187968.0,241676288.0,5982535.0,1889022.0
12-04 09:48:03,32.552,15.365,51.215,0.0,0.0,0.868,0.0,2154496.0,0.0,19.0,3206713344.0,394600448.0,29777686528.0,240074752.0,5973547.0,1881142.0
12-04 09:48:04,31.786,16.287,51.051,0.088,0.0,0.788,0.0,2183168.0,0.0,24.0,3207102464.0,394379264.0,29780205568.0,237387776.0,5918649.0,1849249.0
12-04 09:48:05,30.274,18.439,50.086,0.086,0.0,1.115,0.0,4206592.0,0.0,32.0,3206299648.0,394166272.0,29784887296.0,233721856.0,6092294.0,1920108.0
12-04 09:48:06,31.830,16.045,50.997,0.087,0.0,1.041,0.0,2289664.0,0.0,27.0,3205996544.0,393965568.0,29787267072.0,231845888.0,6327915.0,2065049.0
12-04 09:48:07,32.358,16.265,50.430,0.0,0.0,0.947,0.0,4485120.0,0.0,29.0,3206709248.0,393760768.0,29787267072.0,231337984.0,6257567.0,2000200.0
12-04 09:48:08,37.467,16.095,44.855,0.880,0.0,0.704,4096.0,74096640.0,1.0,161.0,3208183808.0,392691712.0,29774381056.0,243818496.0,5945068.0,1862982.0
12-04 09:48:09,32.785,15.744,50.173,0.173,0.0,1.125,0.0,14336000.0,0.0,49.0,3206369280.0,392650752.0,29715464192.0,304590848.0,6057484.0,1933226.0
12-04 09:48:10,18.105,10.321,64.636,6.430,0.0,0.508,8192.0,165298176.0,2.0,324.0,3206492160.0,392675328.0,29731717120.0,288190464.0,4797522.0,1688277.0
12-04 09:48:11,3.553,2.369,78.342,15.567,0.0,0.169,12288.0,269623296.0,3.0,521.0,3205959680.0,392687616.0,29734268928.0,286158848.0,676664.0,1184460.0
12-04 09:48:12,9.206,4.730,73.564,12.331,0.0,0.169,4096.0,218378240.0,1.0,427.0,3205468160.0,392695808.0,29739933696.0,280977408.0,2319790.0,1278623.0
12-04 09:48:13,32.781,15.780,50.828,0.0,0.0,0.610,0.0,2031616.0,0.0,13.0,3206119424.0,392699904.0,29764038656.0,256217088.0,1604361.0,1688541.0
12-04 09:48:14,28.646,18.056,51.736,0.0,0.0,1.562,0.0,126976.0,0.0,6.0,3207352320.0,392699904.0,29785477120.0,233545728.0,6639642.0,2202126.0
12-04 09:48:15,32.264,15.265,51.431,0.0,0.0,1.041,0.0,2027520.0,0.0,13.0,3207671808.0,392474624.0,29787774976.0,231153664.0,8613580.0,2174569.0
12-04 09:48:16,30.975,15.789,51.941,0.173,0.0,1.122,0.0,163840.0,0.0,11.0,3208364032.0,392253440.0,29788438528.0,230019072.0,10775330.0,2274126.0
12-04 09:48:17,30.796,16.782,51.125,0.0,0.0,1.298,0.0,2166784.0,0.0,21.0,3209355264.0,392036352.0,29790773248.0,226910208.0,8452914.0,2115830.0
12-04 09:48:18,32.112,15.183,51.658,0.0,0.0,1.047,8192.0,2187264.0,1.0,21.0,3207438336.0,391815168.0,29793636352.0,226185216.0,6227563.0,1948828.0
12-04 09:48:19,31.538,16.681,50.999,0.0,0.0,0.782,0.0,2183168.0,0.0,21.0,3208228864.0,391372800.0,29773836288.0,245637120.0,8473526.0,2151662.0
12-04 09:48:20,31.570,16.382,50.597,0.0,0.0,1.451,0.0,2203648.0,0.0,20.0,3207733248.0,391159808.0,29776183296.0,243998720.0,6236190.0,2016586.0
12-04 09:48:21,32.261,16.681,50.127,0.0,0.0,0.931,0.0,2170880.0,0.0,21.0,3208806400.0,390938624.0,29778477056.0,240852992.0,6079881.0,1903608.0
12-04 09:48:22,31.720,16.768,50.475,0.173,0.0,0.864,0.0,2236416.0,0.0,23.0,3208544256.0,390721536.0,29780877312.0,238931968.0,6655071.0,1912750.0
12-04 09:48:23,31.716,16.205,51.473,0.0,0.0,0.607,0.0,2187264.0,0.0,23.0,3208667136.0,390496256.0,29783203840.0,236707840.0,5302926.0,1850736.0
12-04 09:48:24,31.271,16.581,51.375,0.0,0.0,0.773,0.0,2187264.0,0.0,20.0,3208237056.0,390291456.0,29785174016.0,235372544.0,5966139.0,1873498.0
12-04 09:48:25,32.071,17.761,49.158,0.0,0.0,1.010,0.0,2179072.0,0.0,22.0,3207950336.0,390086656.0,29787066368.0,233971712.0,6193724.0,1916916.0
12-04 09:48:26,31.478,16.0,51.304,0.0,0.0,1.217,0.0,4231168.0,0.0,35.0,3207475200.0,389877760.0,29791272960.0,230449152.0,6116138.0,2034718.0
12-04 09:48:27,30.975,16.825,51.251,0.086,0.0,0.863,0.0,2330624.0,0.0,28.0,3206438912.0,389677056.0,29794353152.0,228605952.0,6406176.0,2076294.0
12-04 09:48:28,33.104,15.391,50.559,0.086,0.0,0.860,57344.0,2211840.0,7.0,26.0,3208368128.0,389234688.0,29774999552.0,246472704.0,7133418.0,1903323.0
12-04 09:48:29,33.562,15.753,50.0,0.0,0.0,0.685,0.0,2174976.0,0.0,20.0,3207950336.0,389013504.0,29776969728.0,245141504.0,4772401.0,1830002.0
12-04 09:48:30,31.948,16.017,50.996,0.0,0.0,1.039,0.0,2170880.0,0.0,21.0,3209117696.0,388800512.0,29779095552.0,242061312.0,5985363.0,1885885.0
12-04 09:48:31,31.092,16.332,51.703,0.0,0.0,0.873,0.0,2211840.0,0.0,25.0,3208441856.0,388591616.0,29781696512.0,240345088.0,6328859.0,1959399.0
12-04 09:48:32,31.379,17.414,50.259,0.086,0.0,0.862,0.0,4206592.0,0.0,36.0,3208667136.0,388386816.0,29785268224.0,236752896.0,8039911.0,2030139.0
12-04 09:48:33,31.424,16.146,51.562,0.0,0.0,0.868,0.0,2318336.0,0.0,28.0,3207806976.0,388161536.0,29787971584.0,235134976.0,4437622.0,2106691.0
12-04 09:48:34,32.289,15.144,51.349,0.087,0.0,1.131,0.0,2195456.0,0.0,23.0,3208495104.0,387952640.0,29789683712.0,232943616.0,6099386.0,1830628.0
12-04 09:48:35,32.511,15.830,50.553,0.0,0.0,1.106,0.0,2191360.0,0.0,21.0,3208294400.0,387739648.0,29791924224.0,231116800.0,5742004.0,1841302.0
12-04 09:48:36,33.362,15.603,50.0,0.086,0.0,0.948,0.0,2170880.0,0.0,23.0,3209187328.0,387526656.0,29794017280.0,228343808.0,7978601.0,1897598.0
12-04 09:48:37,31.732,16.895,50.429,0.086,0.0,0.858,0.0,4132864.0,0.0,30.0,3208802304.0,387088384.0,29777182720.0,246001664.0,4034166.0,1905930.0
12-04 09:48:38,32.082,16.212,50.768,0.0,0.0,0.939,0.0,2404352.0,0.0,32.0,3208798208.0,386879488.0,29778821120.0,244576256.0,6744220.0,2026792.0
12-04 09:48:39,32.442,15.962,50.647,0.0,0.0,0.949,0.0,2072576.0,0.0,22.0,3209232384.0,386670592.0,29781061632.0,242110464.0,7695121.0,2110463.0
12-04 09:48:40,32.842,15.945,50.433,0.087,0.0,0.693,0.0,2166784.0,0.0,21.0,3208192000.0,386465792.0,29783900160.0,240517120.0,4366328.0,1795730.0
12-04 09:48:41,32.003,16.045,51.171,0.087,0.0,0.694,0.0,2211840.0,0.0,22.0,3206959104.0,386252800.0,29785980928.0,239882240.0,5657999.0,1835532.0
12-04 09:48:42,32.744,16.498,48.148,1.599,0.0,1.010,8192.0,119545856.0,2.0,240.0,3207372800.0,386043904.0,29787856896.0,237801472.0,6072916.0,1960760.0
12-04 09:48:43,20.912,15.663,53.701,8.864,0.0,0.861,8192.0,269611008.0,2.0,529.0,3206893568.0,385826816.0,29783998464.0,242356224.0,5788537.0,2210369.0
12-04 09:48:44,3.535,3.451,78.788,13.973,0.0,0.253,8192.0,273678336.0,2.0,509.0,3206918144.0,385839104.0,29788024832.0,238292992.0,452930.0,440484.0
12-04 09:48:45,30.704,12.129,56.573,0.509,0.0,0.085,0.0,19841024.0,0.0,81.0,3206717440.0,385683456.0,29790732288.0,235941888.0,1864945.0,247316.0
12-04 09:48:46,32.024,11.956,55.594,0.256,0.0,0.171,0.0,8699904.0,0.0,84.0,3206717440.0,385564672.0,29798043648.0,228749312.0,4511333.0,280120.0
12-04 09:48:47,32.823,12.075,55.017,0.085,0.0,0.0,0.0,6508544.0,0.0,61.0,3207618560.0,385191936.0,29781929984.0,244334592.0,587382.0,311127.0
12-04 09:48:48,32.435,11.652,55.739,0.174,0.0,0.0,0.0,6475776.0,0.0,57.0,3207057408.0,385069056.0,29787504640.0,239443968.0,1367843.0,243460.0
12-04 09:48:49,33.162,11.111,55.556,0.171,0.0,0.0,0.0,6516736.0,0.0,61.0,3206598656.0,384876544.0,29789491200.0,238108672.0,445037.0,239430.0
12-04 09:48:50,32.358,12.392,54.991,0.258,0.0,0.0,0.0,17260544.0,0.0,86.0,3205447680.0,384749568.0,29802930176.0,225947648.0,441497.0,235072.0
12-04 09:48:51,37.554,12.748,48.320,1.292,0.0,0.086,4096.0,79863808.0,1.0,220.0,3208093696.0,383856640.0,29787652096.0,239472640.0,442116.0,235893.0
12-04 09:48:52,34.046,12.746,52.438,0.770,0.0,0.0,0.0,36978688.0,0.0,149.0,3205529600.0,383639552.0,29703720960.0,326184960.0,443388.0,237951.0
12-04 09:48:53,33.448,11.724,54.483,0.345,0.0,0.0,4096.0,25567232.0,1.0,98.0,3205636096.0,383721472.0,29725626368.0,304091136.0,441589.0,235460.0
12-04 09:48:54,32.253,12.116,55.375,0.171,0.0,0.085,0.0,6488064.0,0.0,59.0,3205718016.0,383787008.0,29752651776.0,276918272.0,441913.0,235795.0
12-04 09:48:55,30.903,12.413,56.597,0.087,0.0,0.0,0.0,6483968.0,0.0,57.0,3206578176.0,383848448.0,29778776064.0,249872384.0,444748.0,239309.0
12-04 09:48:56,32.236,12.045,55.546,0.173,0.0,0.0,0.0,6533120.0,0.0,61.0,3207327744.0,383725568.0,29784752128.0,243269632.0,441746.0,235673.0
12-04 09:48:57,31.997,12.031,55.631,0.341,0.0,0.0,0.0,8523776.0,0.0,82.0,3206942720.0,383610880.0,29792206848.0,236314624.0,443690.0,237293.0
12-04 09:48:58,31.374,13.051,55.402,0.086,0.0,0.086,0.0,6676480.0,0.0,67.0,3207176192.0,383381504.0,29787918336.0,240599040.0,589968.0,316147.0
12-04 09:48:59,32.208,12.468,55.238,0.087,0.0,0.0,0.0,6516736.0,0.0,65.0,3208445952.0,383090688.0,29787402240.0,240136192.0,441327.0,234777.0
12-04 09:49:00,32.874,11.962,54.991,0.172,0.0,0.0,0.0,6479872.0,0.0,61.0,3208060928.0,382935040.0,29793071104.0,235008000.0,443628.0,238676.0
12-04 09:49:01,33.562,11.588,54.764,0.086,0.0,0.0,0.0,6496256.0,0.0,62.0,3207217152.0,382754816.0,29799002112.0,230100992.0,443698.0,237124.0
12-04 09:49:02,33.190,11.750,54.974,0.086,0.0,0.0,0.0,6496256.0,0.0,60.0,3207761920.0,382402560.0,29782970368.0,245940224.0,442368.0,235924.0
12-04 09:49:03,32.164,12.147,55.432,0.257,0.0,0.0,0.0,6524928.0,0.0,67.0,3207925760.0,382255104.0,29787750400.0,241143808.0,442117.0,235930.0
12-04 09:49:04,34.625,12.575,52.713,0.086,0.0,0.0,0.0,7323648.0,0.0,85.0,3221610496.0,381620224.0,29749321728.0,266522624.0,504835.0,279328.0
12-04 09:49:05,32.906,12.308,54.530,0.171,0.0,0.085,0.0,6496256.0,0.0,62.0,3220885504.0,381698048.0,29776699392.0,239792128.0,463149.0,256913.0
12-04 09:49:06,34.477,13.036,51.630,0.858,0.0,0.0,4096.0,56737792.0,1.0,195.0,3222700032.0,381083648.0,29780242432.0,235048960.0,443256.0,237084.0
12-04 09:49:07,33.477,12.737,52.754,0.947,0.0,0.086,8192.0,45002752.0,2.0,161.0,3220471808.0,380649472.0,29706555392.0,311398400.0,443908.0,238229.0
12-04 09:49:08,32.663,12.898,54.355,0.084,0.0,0.0,0.0,6488064.0,0.0,57.0,3218268160.0,380702720.0,29733466112.0,286638080.0,444445.0,239184.0
12-04 09:49:09,32.348,11.652,55.739,0.261,0.0,0.0,0.0,6520832.0,0.0,59.0,3218419712.0,380719104.0,29760471040.0,259465216.0,459261.0,252243.0
12-04 09:49:10,31.697,12.059,56.158,0.086,0.0,0.0,4096.0,6479872.0,1.0,57.0,3218530304.0,380764160.0,29787774976.0,232005632.0,443477.0,237885.0
12-04 09:49:11,31.864,11.780,56.186,0.169,0.0,0.0,8192.0,8654848.0,2.0,84.0,3220021248.0,380260352.0,29773344768.0,245448704.0,441813.0,234603.0
12-04 09:49:12,32.634,13.087,54.027,0.168,0.0,0.084,0.0,6496256.0,0.0,63.0,3219095552.0,380067840.0,29778640896.0,241270784.0,590745.0,316407.0
12-04 09:49:13,35.214,12.393,51.709,0.598,0.0,0.085,0.0,35221504.0,0.0,144.0,3220525056.0,379613184.0,29778608128.0,240328704.0,442583.0,235745.0
12-04 09:49:14,33.076,12.113,52.234,2.577,0.0,0.0,12288.0,95969280.0,3.0,257.0,3221254144.0,378806272.0,29776326656.0,242688000.0,6551.0,9932.0
12-04 09:49:15,0.167,0.918,83.222,15.693,0.0,0.0,8192.0,268447744.0,2.0,471.0,3221258240.0,378822656.0,29776932864.0,242061312.0,2040.0,2845.0
12-04 09:49:16,0.167,0.668,83.626,15.455,0.0,0.084,16384.0,269737984.0,4.0,519.0,3221098496.0,378830848.0,29776957440.0,242188288.0,5474.0,7118.0
12-04 09:49:17,25.022,9.491,63.417,2.071,0.0,0.0,0.0,83939328.0,0.0,225.0,3219214336.0,378662912.0,29685207040.0,335990784.0,1602.0,2020.0
12-04 09:49:18,32.465,12.326,54.688,0.521,0.0,0.0,3018752.0,28688384.0,42.0,117.0,3219533824.0,378740736.0,29715648512.0,305152000.0,3247.0,5044.0
12-04 09:49:19,32.051,12.051,55.726,0.171,0.0,0.0,0.0,6467584.0,0.0,58.0,3219308544.0,378810368.0,29742850048.0,278106112.0,70694.0,51187.0
12-04 09:49:20,30.977,16.056,51.920,0.0,0.0,1.047,0.0,4206592.0,0.0,32.0,3215777792.0,378830848.0,29767987200.0,256479232.0,3870035.0,1874108.0
12-04 09:49:21,31.948,16.190,51.255,0.087,0.0,0.519,0.0,2326528.0,0.0,29.0,3216609280.0,378880000.0,29792124928.0,231460864.0,6401832.0,2140833.0
12-04 09:49:22,34.386,16.212,48.549,0.085,0.0,0.768,0.0,2224128.0,0.0,25.0,3255328768.0,378146816.0,29747179520.0,238419968.0,4490154.0,1991632.0
12-04 09:49:23,35.166,15.707,47.906,0.0,0.0,1.222,0.0,2183168.0,0.0,25.0,3304259584.0,377319424.0,29688942592.0,248553472.0,7921680.0,2201979.0
12-04 09:49:24,35.168,15.391,48.237,0.086,0.0,1.118,0.0,2179072.0,0.0,23.0,3333091328.0,376815616.0,29665828864.0,243339264.0,6319956.0,2201399.0
12-04 09:49:25,32.235,16.118,50.579,0.089,0.0,0.980,0.0,2166784.0,0.0,22.0,3348164608.0,376586240.0,29666689024.0,227635200.0,6337069.0,2243965.0
12-04 09:49:26,32.842,17.244,48.873,0.087,0.0,0.953,0.0,2224128.0,0.0,28.0,3367182336.0,376012800.0,29633794048.0,242085888.0,4322135.0,2232076.0
12-04 09:49:27,50.601,13.574,34.966,0.086,0.0,0.773,0.0,2170880.0,0.0,34.0,3588042752.0,373596160.0,29420146688.0,237289472.0,3431649.0,1673884.0
12-04 09:49:28,59.388,11.300,28.802,0.0,0.0,0.510,0.0,135168.0,0.0,7.0,3623108608.0,373223424.0,29395050496.0,227692544.0,5955573.0,1925862.0
12-04 09:49:29,39.012,17.888,41.908,0.0,0.0,1.193,0.0,2064384.0,0.0,19.0,3636805632.0,372916224.0,29381410816.0,227942400.0,5910916.0,1874423.0
12-04 09:49:30,32.892,14.021,52.469,0.0,0.0,0.617,0.0,2191360.0,0.0,23.0,3639668736.0,372453376.0,29360836608.0,246116352.0,8811992.0,2382630.0
12-04 09:49:31,31.100,17.612,50.344,0.0,0.0,0.945,0.0,184320.0,0.0,12.0,3644735488.0,372224000.0,29359337472.0,242778112.0,8697226.0,2301303.0
12-04 09:49:32,31.920,16.696,50.260,0.087,0.0,1.038,0.0,2203648.0,0.0,27.0,3655430144.0,372011008.0,29360951296.0,230682624.0,6736993.0,2316131.0
12-04 09:49:33,32.502,16.423,49.699,0.0,0.0,1.376,0.0,2179072.0,0.0,23.0,3665735680.0,371572736.0,29340340224.0,241426432.0,6610955.0,2254123.0
12-04 09:49:34,31.391,17.043,50.435,0.0,0.0,1.130,0.0,2187264.0,0.0,26.0,3685724160.0,371142656.0,29318987776.0,243220480.0,8594759.0,2245989.0
12-04 09:49:35,32.124,16.926,49.914,0.086,0.0,0.950,0.0,2174976.0,0.0,21.0,3687182336.0,370929664.0,29320716288.0,240246784.0,6353242.0,2126125.0
12-04 09:49:36,33.128,14.938,50.967,0.0,0.0,0.967,0.0,2228224.0,0.0,28.0,3689152512.0,370700288.0,29321879552.0,237342720.0,6426411.0,2158982.0
12-04 09:49:37,34.231,15.812,48.827,0.174,0.0,0.956,0.0,2224128.0,0.0,24.0,3564146688.0,370737152.0,29344985088.0,339206144.0,6314914.0,2104036.0
12-04 09:49:38,32.817,17.313,48.923,0.0,0.0,0.947,483328.0,2170880.0,6.0,21.0,3569795072.0,370753536.0,29368541184.0,309985280.0,6560684.0,2208185.0
12-04 09:49:39,32.958,16.176,50.0,0.0,0.0,0.865,0.0,2166784.0,0.0,21.0,3563974656.0,370778112.0,29391798272.0,292524032.0,6551334.0,2258635.0
12-04 09:49:40,32.396,17.391,49.105,0.0,0.0,1.108,0.0,2158592.0,0.0,21.0,3571572736.0,370790400.0,29415346176.0,261365760.0,6403031.0,2133036.0
12-04 09:49:41,31.850,16.841,50.524,0.087,0.0,0.698,0.0,2187264.0,0.0,27.0,3571122176.0,370733056.0,29432930304.0,244289536.0,6270027.0,2084298.0
12-04 09:49:42,33.818,15.411,49.658,0.086,0.0,1.027,0.0,2183168.0,0.0,21.0,3575169024.0,370532352.0,29434675200.0,238698496.0,8663854.0,2294735.0
12-04 09:49:43,31.625,16.166,51.325,0.0,0.0,0.883,0.0,2187264.0,0.0,24.0,3577929728.0,370270208.0,29429649408.0,241225728.0,6425167.0,2169038.0
12-04 09:49:44,33.649,15.835,49.742,0.0,0.0,0.775,0.0,2224128.0,0.0,24.0,3584786432.0,369975296.0,29421694976.0,242618368.0,6302062.0,2032263.0
12-04 09:49:45,33.448,16.467,49.485,0.0,0.0,0.600,0.0,2236416.0,0.0,28.0,3593195520.0,369774592.0,29422923776.0,233181184.0,6442988.0,2179527.0
12-04 09:49:46,32.556,16.235,50.345,0.086,0.0,0.777,0.0,2207744.0,0.0,28.0,3601338368.0,369319936.0,29402681344.0,245735424.0,6446033.0,2178181.0
12-04 09:49:47,33.419,15.853,49.871,0.086,0.0,0.771,4096.0,876544.0,1.0,26.0,3602722816.0,369115136.0,29402742784.0,244494336.0,6078044.0,1966215.0
12-04 09:49:48,31.873,16.581,49.742,0.086,0.0,1.718,0.0,4087808.0,0.0,31.0,3602391040.0,368914432.0,29406117888.0,241651712.0,6367427.0,2121203.0
12-04 09:49:49,31.050,16.014,52.046,0.0,0.0,0.890,0.0,1400832.0,0.0,36.0,3604111360.0,368730112.0,29407391744.0,238841856.0,6969867.0,2380923.0
12-04 09:49:50,32.954,15.776,50.570,0.0,0.0,0.701,0.0,2203648.0,0.0,24.0,3604602880.0,368517120.0,29409021952.0,236933120.0,8261477.0,2118728.0
12-04 09:49:51,32.801,15.160,51.152,0.089,0.0,0.798,0.0,6615040.0,0.0,55.0,3608281088.0,368320512.0,29409738752.0,232734720.0,6335736.0,2109242.0
12-04 09:49:52,30.397,16.839,44.214,7.254,0.0,1.295,12288.0,268214272.0,3.0,505.0,3608600576.0,368078848.0,29406154752.0,236240896.0,5730598.0,2310803.0
12-04 09:49:53,20.256,13.333,54.444,11.111,0.0,0.855,8192.0,269877248.0,2.0,514.0,3611439104.0,367857664.0,29399252992.0,240525312.0,2319293.0,2116765.0
12-04 09:49:54,21.932,12.272,56.745,8.181,0.0,0.870,4096.0,231120896.0,1.0,458.0,3622903808.0,367665152.0,29393453056.0,235053056.0,7363968.0,2154856.0
12-04 09:49:55,34.115,14.410,50.174,0.0,0.0,1.302,0.0,2224128.0,0.0,26.0,3624808448.0,367452160.0,29395013632.0,231800832.0,2660638.0,1977806.0
12-04 09:49:56,32.439,16.176,50.692,0.0,0.0,0.692,0.0,2195456.0,0.0,26.0,3626930176.0,367247360.0,29396541440.0,228356096.0,4007922.0,2015521.0
12-04 09:49:57,33.854,15.451,49.479,0.174,0.0,1.042,0.0,2269184.0,0.0,29.0,3641782272.0,366833664.0,29376290816.0,234168320.0,6507292.0,2158386.0
12-04 09:49:58,32.542,15.919,50.836,0.0,0.0,0.704,16384.0,2232320.0,2.0,23.0,3641786368.0,366637056.0,29377699840.0,232951808.0,8853472.0,2094431.0
12-04 09:49:59,33.689,14.844,50.578,0.0,0.0,0.889,0.0,2183168.0,0.0,23.0,3641860096.0,366432256.0,29379461120.0,231321600.0,7932997.0,2113019.0
12-04 09:50:00,32.582,16.378,49.740,0.087,0.0,1.213,0.0,2236416.0,0.0,23.0,3643482112.0,366223360.0,29380829184.0,228540416.0,8280995.0,2055806.0
12-04 09:50:01,33.884,14.857,50.304,0.0,0.0,0.956,0.0,2174976.0,0.0,22.0,3643887616.0,366026752.0,29382537216.0,226623488.0,8261344.0,2118687.0
12-04 09:50:02,32.127,16.451,50.301,0.086,0.0,1.034,0.0,4214784.0,0.0,37.0,3645489152.0,365588480.0,29363675136.0,244322304.0,8522215.0,2191425.0
12-04 09:50:03,32.554,16.623,49.870,0.087,0.0,0.866,0.0,2347008.0,0.0,31.0,3645202432.0,365379584.0,29365227520.0,243265536.0,6384310.0,2146866.0
12-04 09:50:04,33.649,15.921,49.742,0.0,0.0,0.688,0.0,2207744.0,0.0,26.0,3645702144.0,365162496.0,29367054336.0,241156096.0,8324157.0,2122987.0
12-04 09:50:05,32.003,16.912,49.957,0.087,0.0,1.041,0.0,2240512.0,0.0,23.0,3645788160.0,364974080.0,29367955456.0,240357376.0,6530249.0,2142734.0
12-04 09:50:06,34.447,15.424,48.929,0.0,0.0,1.200,0.0,2199552.0,0.0,26.0,3645890560.0,364765184.0,29369364480.0,239054848.0,6475370.0,2178067.0
12-04 09:50:07,33.305,16.182,49.315,0.0,0.0,1.199,0.0,2195456.0,0.0,24.0,3645112320.0,364560384.0,29371301888.0,238100480.0,6405030.0,2128794.0
12-04 09:50:08,32.582,16.464,49.827,0.087,0.0,1.040,0.0,2277376.0,0.0,29.0,3644915712.0,364359680.0,29372780544.0,237019136.0,6433180.0,2142236.0
12-04 09:50:09,32.756,16.205,50.0,0.0,0.0,1.040,0.0,2174976.0,0.0,21.0,3647967232.0,364138496.0,29374369792.0,232599552.0,7473687.0,2152189.0
12-04 09:50:10,32.159,16.035,51.189,0.0,0.0,0.617,0.0,2244608.0,0.0,25.0,3648749568.0,363950080.0,29375512576.0,230862848.0,7505553.0,2191833.0
12-04 09:50:11,32.840,16.638,49.739,0.087,0.0,0.697,0.0,2179072.0,0.0,22.0,3649236992.0,363732992.0,29377429504.0,228675584.0,6453544.0,2169722.0
12-04 09:50:12,32.383,16.839,49.827,0.0,0.0,0.950,0.0,2269184.0,0.0,31.0,3657863168.0,363290624.0,29356638208.0,241283072.0,6513205.0,2179916.0
12-04 09:50:13,31.993,16.434,50.437,0.175,0.0,0.962,0.0,2215936.0,0.0,24.0,3666632704.0,363085824.0,29358551040.0,230805504.0,6454321.0,2168575.0
12-04 09:50:14,33.276,16.508,49.525,0.0,0.0,0.691,0.0,2252800.0,0.0,27.0,3679350784.0,362668032.0,29337092096.0,239964160.0,6352229.0,2095776.0
12-04 09:50:15,32.489,15.284,50.917,0.087,0.0,1.223,0.0,2203648.0,0.0,24.0,3681894400.0,362467328.0,29338718208.0,235995136.0,6519759.0,2158191.0
12-04 09:50:16,31.764,17.466,49.829,0.0,0.0,0.942,4096.0,5484544.0,1.0,39.0,3682504704.0,362258432.0,29339258880.0,235053056.0,7341636.0,2194441.0
12-04 09:50:17,31.528,16.943,50.568,0.0,0.0,0.961,0.0,2191360.0,0.0,23.0,3686481920.0,362074112.0,29340852224.0,229666816.0,7480816.0,2135465.0
12-04 09:50:18,33.218,15.698,50.217,0.087,0.0,0.781,0.0,2396160.0,0.0,36.0,3695955968.0,361660416.0,29320441856.0,241016832.0,6691488.0,2270055.0
12-04 09:50:19,32.465,15.972,50.434,0.087,0.0,1.042,0.0,5689344.0,0.0,35.0,3704684544.0,361484288.0,29321711616.0,231194624.0,6475286.0,2179400.0
12-04 09:50:20,37.587,16.084,44.406,0.787,0.0,1.136,4096.0,65687552.0,1.0,179.0,3714297856.0,360574976.0,29312061440.0,232140800.0,6366398.0,2124705.0
12-04 09:50:21,36.986,16.524,44.949,0.514,0.0,1.027,8192.0,55758848.0,2.0,167.0,3715715072.0,359997440.0,29204692992.0,338669568.0,5960784.0,1896385.0
12-04 09:50:22,34.775,16.455,47.413,0.254,0.0,1.103,0.0,24363008.0,0.0,89.0,3715235840.0,360042496.0,29227237376.0,316559360.0,6429625.0,2138177.0
12-04 09:50:23,32.872,16.436,49.913,0.087,0.0,0.692,0.0,2215936.0,0.0,26.0,3715645440.0,360054784.0,29251051520.0,292323328.0,6481431.0,2171327.0
12-04 09:50:24,32.162,15.817,48.946,2.197,0.0,0.879,8192.0,104751104.0,2.0,206.0,3714805760.0,360071168.0,29274009600.0,270188544.0,6325430.0,2106907.0
12-04 09:50:25,24.159,14.840,51.251,8.714,0.0,1.035,12288.0,269438976.0,3.0,528.0,3714101248.0,360079360.0,29292244992.0,252649472.0,5148099.0,2562352.0
12-04 09:50:26,20.660,11.372,56.684,10.243,0.0,1.042,8192.0,269725696.0,2.0,525.0,3717824512.0,360087552.0,29306560512.0,234602496.0,2229434.0,2083415.0
12-04 09:50:27,30.321,15.812,52.215,0.782,0.0,0.869,0.0,40218624.0,0.0,102.0,3718762496.0,359890944.0,29307772928.0,232648704.0,2565899.0,2075317.0
12-04 09:50:28,32.930,15.730,50.389,0.086,0.0,0.864,0.0,2207744.0,0.0,25.0,3718778880.0,359686144.0,29309460480.0,231149568.0,7370449.0,1992271.0
12-04 09:50:29,33.821,16.523,48.623,0.172,0.0,0.861,0.0,11132928.0,0.0,50.0,3718852608.0,359276544.0,29295845376.0,245100544.0,7107021.0,1974238.0
12-04 09:50:30,38.468,16.007,43.632,0.861,0.0,1.033,8192.0,75321344.0,2.0,203.0,3720749056.0,358563840.0,29295628288.0,244133888.0,10436605.0,2206842.0
12-04 09:50:31,32.528,16.825,49.525,0.086,0.0,1.035,0.0,11444224.0,0.0,51.0,3718795264.0,358490112.0,29230870528.0,310919168.0,6510592.0,2026499.0
12-04 09:50:32,32.365,17.592,49.018,0.0,0.0,1.025,0.0,2154496.0,0.0,21.0,3725185024.0,358498304.0,29253804032.0,281587712.0,8267930.0,2210624.0
12-04 09:50:33,32.343,16.084,50.699,0.087,0.0,0.787,4096.0,2199552.0,1.0,25.0,3725021184.0,358531072.0,29277179904.0,258342912.0,9202333.0,2086402.0
12-04 09:50:34,32.744,17.508,48.906,0.084,0.0,0.758,0.0,2146304.0,0.0,19.0,3725139968.0,358547456.0,29300834304.0,234553344.0,7699357.0,2149354.0
12-04 09:50:35,30.602,17.350,51.351,0.0,0.0,0.697,0.0,2244608.0,0.0,28.0,3725455360.0,358326272.0,29299290112.0,236003328.0,6285741.0,2038046.0
12-04 09:50:36,31.383,17.303,50.382,0.085,0.0,0.848,4096.0,2220032.0,1.0,26.0,3724820480.0,358137856.0,29301100544.0,235016192.0,6522368.0,2162656.0
12-04 09:50:37,31.565,16.174,51.130,0.0,0.0,1.130,0.0,2220032.0,0.0,23.0,3724943360.0,357916672.0,29300334592.0,235880448.0,7937164.0,2044695.0
12-04 09:50:38,32.439,15.830,50.519,0.087,0.0,1.125,0.0,2240512.0,0.0,24.0,3724431360.0,357699584.0,29297995776.0,238948352.0,6180780.0,2049592.0
12-04 09:50:39,31.834,16.090,50.865,0.0,0.0,1.211,4096.0,2203648.0,1.0,24.0,3723698176.0,357486592.0,29300244480.0,237645824.0,6240940.0,2110109.0
12-04 09:50:40,32.140,15.284,51.354,0.0,0.0,1.223,0.0,2224128.0,0.0,23.0,3724173312.0,357208064.0,29301874688.0,235819008.0,6087707.0,1982512.0
12-04 09:50:41,38.034,15.812,44.957,0.085,0.0,1.111,0.0,2220032.0,0.0,23.0,3730341888.0,356925440.0,29302505472.0,229302272.0,7183896.0,2392776.0
12-04 09:50:42,44.640,14.405,40.034,0.0,0.0,0.921,0.0,2265088.0,0.0,26.0,3739344896.0,356319232.0,29278027776.0,245383168.0,8482125.0,2885695.0
12-04 09:50:43,43.162,13.504,42.051,0.085,0.0,1.197,0.0,2220032.0,0.0,25.0,3756097536.0,355930112.0,29267644416.0,239403008.0,9102982.0,2663844.0
12-04 09:50:44,42.723,14.298,41.952,0.086,0.0,0.942,0.0,2191360.0,0.0,25.0,3782057984.0,355315712.0,29235535872.0,246165504.0,7164153.0,2673508.0
12-04 09:50:45,41.688,13.384,44.160,0.0,0.0,0.767,4096.0,155648.0,1.0,9.0,3789918208.0,355037184.0,29232586752.0,241532928.0,8610797.0,2939793.0
12-04 09:50:46,40.811,15.876,42.450,0.0,0.0,0.863,0.0,2207744.0,0.0,25.0,3790749696.0,354754560.0,29232529408.0,241041408.0,10886983.0,3094838.0
12-04 09:50:47,42.060,14.163,42.575,0.0,0.0,1.202,0.0,2187264.0,0.0,20.0,3803566080.0,354418688.0,29223333888.0,237756416.0,6821074.0,2646016.0
12-04 09:50:48,41.503,14.432,43.382,0.0,0.0,0.683,0.0,2166784.0,0.0,21.0,3815432192.0,354033664.0,29201924096.0,247685120.0,7616115.0,2802756.0
12-04 09:50:49,41.091,13.981,43.905,0.0,0.0,1.023,0.0,126976.0,0.0,6.0,3817238528.0,354041856.0,29221072896.0,226721792.0,9607500.0,2958480.0
12-04 09:50:50,38.884,15.021,44.120,0.172,0.0,1.803,0.0,2281472.0,0.0,28.0,3826995200.0,353615872.0,29199085568.0,239378432.0,9827308.0,3014497.0
12-04 09:50:51,39.966,15.180,43.739,0.0,0.0,1.115,0.0,2142208.0,0.0,24.0,3830730752.0,353402880.0,29197688832.0,237252608.0,4000899.0,2662422.0
12-04 09:50:52,40.360,13.368,45.159,0.0,0.0,1.114,0.0,176128.0,0.0,9.0,3837267968.0,353189888.0,29195276288.0,233340928.0,5446164.0,2959122.0
12-04 09:50:53,40.652,14.666,43.225,0.0,0.0,1.458,0.0,2228224.0,0.0,23.0,3843686400.0,353005568.0,29195382784.0,227000320.0,9358884.0,3091216.0
12-04 09:50:54,40.700,15.614,42.406,0.0,0.0,1.280,0.0,2265088.0,0.0,28.0,3852496896.0,352563200.0,29172736000.0,241278976.0,7599933.0,2715648.0
12-04 09:50:55,40.363,14.866,43.647,0.086,0.0,1.037,0.0,2101248.0,0.0,20.0,3857924096.0,352350208.0,29171728384.0,237072384.0,13040094.0,2861425.0
12-04 09:50:56,40.952,13.679,44.180,0.085,0.0,1.105,0.0,6336512.0,0.0,17.0,3862814720.0,352141312.0,29169319936.0,234799104.0,8536810.0,2826632.0
12-04 09:50:57,39.138,15.259,36.207,7.069,0.0,2.328,12288.0,267517952.0,3.0,525.0,3864752128.0,351846400.0,29157511168.0,244965376.0,7458498.0,2823759.0
12-04 09:50:58,37.306,16.149,37.997,6.908,0.0,1.641,8192.0,270798848.0,2.0,520.0,3878141952.0,351363072.0,29127512064.0,262057984.0,5673400.0,3561797.0
12-04 09:50:59,38.855,11.278,46.432,2.291,0.0,1.145,385024.0,109039616.0,39.0,208.0,3889106944.0,351375360.0,29146660864.0,231931904.0,9002111.0,2739013.0
12-04 09:51:00,41.126,14.199,43.463,0.087,0.0,1.126,323584.0,2195456.0,32.0,25.0,3897561088.0,351068160.0,29127991296.0,242454528.0,6269935.0,2804823.0
12-04 09:51:01,40.655,14.643,43.497,0.086,0.0,1.120,0.0,2232320.0,0.0,26.0,3905712128.0,350900224.0,29127675904.0,234786816.0,6531119.0,2940032.0
12-04 09:51:02,39.948,14.161,44.755,0.087,0.0,1.049,0.0,2224128.0,0.0,24.0,3914969088.0,350638080.0,29114224640.0,239243264.0,10510128.0,2894187.0
12-04 09:51:03,41.308,14.114,43.029,0.0,0.0,1.549,0.0,2273280.0,0.0,27.0,3935559680.0,350339072.0,29093306368.0,239869952.0,12531577.0,2904955.0
12-04 09:51:04,40.649,15.286,43.126,0.085,0.0,0.854,0.0,2117632.0,0.0,18.0,3941916672.0,350158848.0,29089333248.0,237666304.0,6356612.0,2536296.0
12-04 09:51:05,39.289,14.484,45.273,0.0,0.0,0.954,8192.0,2125824.0,1.0,16.0,3949391872.0,349990912.0,29089296384.0,230395904.0,12127102.0,2993727.0
12-04 09:51:06,39.239,15.125,44.512,0.0,0.0,1.124,0.0,299008.0,0.0,17.0,3956211712.0,349827072.0,29086736384.0,226299904.0,8705736.0,3033203.0
12-04 09:51:07,39.089,14.987,44.347,0.175,0.0,1.402,0.0,2334720.0,0.0,31.0,3972243456.0,349499392.0,29064597504.0,232734720.0,10786439.0,3033883.0
12-04 09:51:08,40.296,15.492,42.646,0.0,0.0,1.567,0.0,2187264.0,0.0,20.0,3994066944.0,349093888.0,29032599552.0,243314688.0,7936658.0,2627763.0
12-04 09:51:09,42.012,13.694,43.449,0.0,0.0,0.845,0.0,151552.0,0.0,7.0,4000137216.0,348962816.0,29031886848.0,238088192.0,10514973.0,2921316.0
12-04 09:51:10,39.759,14.974,43.287,0.0,0.0,1.979,0.0,2891776.0,0.0,40.0,4015865856.0,348647424.0,29010722816.0,243838976.0,8942153.0,3153462.0
12-04 09:51:11,40.191,14.236,44.444,0.087,0.0,1.042,0.0,2215936.0,0.0,26.0,4029833216.0,348471296.0,29009494016.0,231276544.0,10257700.0,2758897.0
12-04 09:51:12,41.340,13.838,43.777,0.0,0.0,1.044,0.0,237568.0,0.0,14.0,4040097792.0,348110848.0,28984156160.0,246710272.0,10532191.0,2938947.0
12-04 09:51:13,39.071,15.404,44.406,0.0,0.0,1.119,0.0,2187264.0,0.0,25.0,4061876224.0,347971584.0,28981714944.0,227512320.0,8165564.0,3073574.0
12-04 09:51:14,40.719,15.141,42.601,0.086,0.0,1.454,0.0,2183168.0,0.0,24.0,4079108096.0,347627520.0,28958982144.0,233357312.0,8754333.0,2713230.0
12-04 09:51:15,40.744,13.495,44.810,0.0,0.0,0.952,0.0,2277376.0,0.0,26.0,4094480384.0,347242496.0,28932993024.0,244359168.0,8389707.0,2825507.0
12-04 09:51:16,41.105,14.421,43.610,0.0,0.0,0.864,0.0,118784.0,0.0,6.0,4097691648.0,347201536.0,28945985536.0,228196352.0,8540775.0,2929608.0
12-04 09:51:17,39.535,14.643,44.703,0.0,0.0,1.120,0.0,2220032.0,0.0,23.0,4106784768.0,346968064.0,28935589888.0,229732352.0,8878287.0,3124701.0
12-04 09:51:18,39.316,16.239,43.248,0.085,0.0,1.111,0.0,2277376.0,0.0,28.0,4120764416.0,346644480.0,28913410048.0,238256128.0,8250599.0,2748830.0
12-04 09:51:19,39.983,15.110,43.294,0.085,0.0,1.528,0.0,2158592.0,0.0,22.0,4136796160.0,346304512.0,28891435008.0,244539392.0,10123960.0,2710610.0
12-04 09:51:20,40.547,12.917,45.937,0.0,0.0,0.599,4096.0,2383872.0,1.0,31.0,4144459776.0,346124288.0,28884017152.0,244473856.0,8258389.0,1961235.0
12-04 09:51:21,39.600,11.140,48.999,0.174,0.0,0.087,0.0,6524928.0,0.0,63.0,4155133952.0,345923584.0,28879704064.0,238313472.0,2809494.0,1144456.0
12-04 09:51:22,40.119,11.281,48.261,0.085,0.0,0.254,0.0,6561792.0,0.0,65.0,4162318336.0,345686016.0,28863520768.0,247549952.0,4591550.0,1158579.0
12-04 09:51:23,40.051,12.212,47.481,0.085,0.0,0.171,0.0,6524928.0,0.0,62.0,4180836352.0,345407488.0,28843786240.0,249044992.0,2663130.0,1065462.0
12-04 09:51:24,42.245,11.740,45.844,0.0,0.0,0.171,0.0,4444160.0,0.0,48.0,4184203264.0,345292800.0,28844638208.0,244940800.0,2874427.0,1266315.0
12-04 09:51:25,40.593,11.525,47.627,0.169,0.0,0.085,0.0,6545408.0,0.0,66.0,4191637504.0,345145344.0,28838273024.0,244019200.0,2812242.0,1142944.0
12-04 09:51:26,39.654,11.515,48.571,0.087,0.0,0.173,0.0,6569984.0,0.0,64.0,4196794368.0,345030656.0,28841316352.0,235933696.0,2786211.0,1145698.0
12-04 09:51:27,40.424,11.102,48.220,0.085,0.0,0.169,0.0,6582272.0,0.0,66.0,4211675136.0,344715264.0,28819009536.0,243675136.0,2803009.0,1140534.0
12-04 09:51:28,42.511,10.476,46.147,0.433,0.0,0.433,0.0,33259520.0,0.0,125.0,4215529472.0,344416256.0,28818169856.0,240959488.0,2649367.0,1064661.0
12-04 09:51:29,20.270,5.152,57.939,16.470,0.0,0.169,0.0,237457408.0,0.0,459.0,4221812736.0,344219648.0,28810633216.0,242409472.0,2508665.0,988253.0
12-04 09:51:30,8.074,0.757,67.031,23.970,0.0,0.168,0.0,268664832.0,0.0,506.0,4224573440.0,344219648.0,28810633216.0,239648768.0,2360540.0,911699.0
12-04 09:51:31,32.167,8.106,52.816,6.826,0.0,0.085,0.0,140181504.0,0.0,338.0,4236562432.0,343842816.0,28795940864.0,242728960.0,2653800.0,1064408.0
12-04 09:51:32,41.804,11.535,45.707,0.781,0.0,0.173,90112.0,45019136.0,6.0,166.0,4245987328.0,343769088.0,28707106816.0,322211840.0,2787322.0,1139374.0
12-04 09:51:33,41.470,11.655,46.115,0.422,0.0,0.338,0.0,28647424.0,0.0,111.0,4251054080.0,343846912.0,28731785216.0,292388864.0,2811058.0,1143888.0
12-04 09:51:34,40.345,10.690,48.707,0.086,0.0,0.172,0.0,6365184.0,0.0,52.0,4257849344.0,343879680.0,28757336064.0,260009984.0,2640423.0,1067030.0
12-04 09:51:35,39.492,11.296,49.037,0.088,0.0,0.088,0.0,4448256.0,0.0,44.0,4260892672.0,343916544.0,28780032000.0,234233856.0,2812892.0,1146607.0
12-04 09:51:36,38.946,11.658,49.136,0.086,0.0,0.173,0.0,6594560.0,0.0,65.0,4277514240.0,343703552.0,28770607104.0,227250176.0,2785472.0,1145611.0
12-04 09:51:37,41.302,11.311,47.044,0.171,0.0,0.171,0.0,6606848.0,0.0,69.0,4287082496.0,343433216.0,28745424896.0,243134464.0,2817591.0,1146580.0
12-04 09:51:38,40.141,11.004,48.592,0.088,0.0,0.176,0.0,6541312.0,0.0,61.0,4290854912.0,343298048.0,28749201408.0,235720704.0,2781170.0,1140739.0
12-04 09:51:39,40.652,10.549,48.456,0.086,0.0,0.257,0.0,6541312.0,0.0,60.0,4294692864.0,343158784.0,28751781888.0,229441536.0,2847051.0,1178246.0
12-04 09:51:40,40.138,11.542,48.148,0.086,0.0,0.086,0.0,4431872.0,0.0,46.0,4297891840.0,342839296.0,28731678720.0,246665216.0,2634719.0,1065647.0
12-04 09:51:41,36.472,12.299,50.975,0.085,0.0,0.170,0.0,6594560.0,0.0,66.0,4303941632.0,342691840.0,28732661760.0,239779840.0,1785119.0,962272.0
12-04 09:51:42,31.373,12.788,55.499,0.341,0.0,0.0,0.0,6590464.0,0.0,67.0,4302491648.0,342577152.0,28737441792.0,236564480.0,487611.0,310259.0
12-04 09:51:43,32.612,12.716,54.412,0.173,0.0,0.087,0.0,13725696.0,0.0,93.0,4303327232.0,342474752.0,28745809920.0,227463168.0,504182.0,315987.0
12-04 09:51:44,37.585,13.010,48.129,1.190,0.0,0.085,0.0,80683008.0,0.0,231.0,4303687680.0,341831680.0,28733829120.0,239726592.0,476412.0,298936.0
12-04 09:51:45,31.556,13.414,54.686,0.344,0.0,0.0,0.0,19144704.0,0.0,99.0,4302888960.0,341757952.0,28662059008.0,312369152.0,477548.0,300916.0
12-04 09:51:46,31.542,11.872,56.412,0.087,0.0,0.087,0.0,8572928.0,0.0,75.0,4302938112.0,341803008.0,28690915328.0,283418624.0,496933.0,320123.0
12-04 09:51:47,34.527,11.594,53.623,0.171,0.0,0.085,0.0,6516736.0,0.0,60.0,4304760832.0,341880832.0,28717838336.0,254595072.0,1087554.0,547488.0
12-04 09:51:48,42.675,11.584,45.486,0.085,0.0,0.170,0.0,4329472.0,0.0,42.0,4159303680.0,341901312.0,28739989504.0,377880576.0,2970711.0,1165451.0
12-04 09:51:49,42.463,10.164,47.028,0.172,0.0,0.172,0.0,6467584.0,0.0,63.0,4050251776.0,341938176.0,28764565504.0,462319616.0,3108415.0,1240378.0
12-04 09:51:50,40.802,10.724,47.951,0.174,0.0,0.349,0.0,6463488.0,0.0,62.0,3945058304.0,341966848.0,28788928512.0,543121408.0,2660923.0,1015026.0
12-04 09:51:51,40.844,11.139,47.595,0.169,0.0,0.253,0.0,6471680.0,0.0,61.0,3971801088.0,341995520.0,28813901824.0,491376640.0,2670792.0,1015804.0
12-04 09:51:52,42.796,10.549,46.484,0.0,0.0,0.172,0.0,6311936.0,0.0,50.0,3910397952.0,342032384.0,28838486016.0,528158720.0,2664120.0,1012705.0
12-04 09:51:53,41.832,10.890,46.932,0.086,0.0,0.259,0.0,4452352.0,0.0,49.0,3913269248.0,342065152.0,28861820928.0,501919744.0,2656760.0,1014255.0
12-04 09:51:54,40.462,10.693,48.674,0.171,0.0,0.0,0.0,6471680.0,0.0,59.0,3919110144.0,342106112.0,28886573056.0,471285760.0,2668129.0,1017649.0
12-04 09:51:55,43.824,11.252,44.078,0.508,0.0,0.338,0.0,38883328.0,0.0,124.0,3937705984.0,342167552.0,28940091392.0,399110144.0,2976996.0,1182264.0
12-04 09:51:56,46.238,11.581,41.167,0.845,0.0,0.169,0.0,73748480.0,0.0,171.0,3939581952.0,342278144.0,29029740544.0,307474432.0,2656154.0,1020014.0
12-04 09:51:57,42.553,10.213,46.468,0.511,0.0,0.255,0.0,36458496.0,0.0,137.0,3947302912.0,342351872.0,28960235520.0,369184768.0,2668691.0,1016647.0
12-04 09:51:58,41.603,11.168,46.547,0.426,0.0,0.256,0.0,24297472.0,0.0,97.0,3949256704.0,342429696.0,28979441664.0,347947008.0,2673180.0,1016174.0
12-04 09:51:59,42.220,10.177,47.267,0.168,0.0,0.168,0.0,6475776.0,0.0,58.0,3946881024.0,342487040.0,29004455936.0,325251072.0,2658501.0,1014248.0
12-04 09:52:00,42.285,10.401,46.974,0.085,0.0,0.256,0.0,4321280.0,0.0,41.0,3948777472.0,342515712.0,29027639296.0,300142592.0,2672531.0,1022688.0
12-04 09:52:01,42.893,10.998,45.854,0.085,0.0,0.169,0.0,6520832.0,0.0,58.0,3960258560.0,342540288.0,29052354560.0,263921664.0,2672062.0,1018854.0
12-04 09:52:02,40.811,10.095,48.663,0.173,0.0,0.259,0.0,5885952.0,0.0,57.0,3970486272.0,342581248.0,29075910656.0,230096896.0,2648388.0,1017906.0
12-04 09:52:03,42.060,10.472,47.210,0.086,0.0,0.172,0.0,6615040.0,0.0,68.0,3979145216.0,342274048.0,29051801600.0,245854208.0,2659936.0,1022060.0
12-04 09:52:04,40.087,11.342,48.312,0.087,0.0,0.173,0.0,6533120.0,0.0,61.0,3986374656.0,342155264.0,29055119360.0,235425792.0,2689251.0,1033565.0
12-04 09:52:05,41.151,11.254,47.251,0.086,0.0,0.258,0.0,6590464.0,0.0,65.0,3994890240.0,341897216.0,29036429312.0,245858304.0,2682177.0,1039868.0
12-04 09:52:06,18.802,2.829,66.140,12.230,0.0,0.0,0.0,230154240.0,0.0,466.0,4004642816.0,341905408.0,29041917952.0,230608896.0,2657530.0,1025974.0
12-04 09:52:07,11.176,0.751,72.560,15.179,0.0,0.334,0.0,269484032.0,0.0,491.0,4015882240.0,341757952.0,29020033024.0,241401856.0,2672325.0,1031774.0
12-04 09:52:08,21.772,3.629,67.511,6.835,0.0,0.253,0.0,167698432.0,0.0,308.0,4023730176.0,341626880.0,29007613952.0,246104064.0,2674841.0,1022967.0
12-04 09:52:09,42.241,11.293,46.293,0.0,0.0,0.172,0.0,4370432.0,0.0,41.0,4040835072.0,341483520.0,29008887808.0,227868672.0,2674524.0,1046783.0
12-04 09:52:10,40.753,11.130,47.688,0.171,0.0,0.257,0.0,6590464.0,0.0,65.0,4050739200.0,341213184.0,28990844928.0,236277760.0,2664815.0,1031626.0
12-04 09:52:11,40.585,11.522,47.635,0.086,0.0,0.172,0.0,6627328.0,0.0,70.0,4068921344.0,340926464.0,28964069376.0,245157888.0,2674900.0,1031326.0
12-04 09:52:12,42.015,10.418,47.139,0.171,0.0,0.256,0.0,6569984.0,0.0,65.0,4075712512.0,340815872.0,28967432192.0,235114496.0,2663883.0,1031847.0
12-04 09:52:13,40.706,10.155,48.795,0.086,0.0,0.258,0.0,6533120.0,0.0,61.0,4081045504.0,340627456.0,28957081600.0,240320512.0,2673965.0,1035928.0
12-04 09:52:14,40.655,11.111,47.890,0.086,0.0,0.258,0.0,6508544.0,0.0,61.0,4089016320.0,340500480.0,28959395840.0,230162432.0,2672849.0,1034518.0
12-04 09:52:15,42.612,11.082,46.134,0.0,0.0,0.172,0.0,4472832.0,0.0,50.0,4097085440.0,340209664.0,28937859072.0,243920896.0,2655851.0,1036124.0
12-04 09:52:16,42.479,9.915,47.265,0.171,0.0,0.171,0.0,6488064.0,0.0,60.0,4109709312.0,340082688.0,28940681216.0,228601856.0,2683030.0,1056569.0
12-04 09:52:17,42.979,10.043,46.128,0.511,0.0,0.340,0.0,38113280.0,0.0,143.0,4119289856.0,339640320.0,28919115776.0,241029120.0,2674675.0,1037549.0
12-04 09:52:18,42.906,11.608,44.626,0.688,0.0,0.172,16384.0,40120320.0,1.0,135.0,4125290496.0,339357696.0,28854722560.0,299704320.0,2661893.0,1034252.0
12-04 09:52:19,42.650,11.197,45.897,0.085,0.0,0.171,0.0,6455296.0,0.0,57.0,4134879232.0,339386368.0,28880375808.0,264433664.0,2625129.0,1034467.0
12-04 09:52:20,42.092,10.544,47.024,0.085,0.0,0.255,0.0,6434816.0,0.0,57.0,4144345088.0,339415040.0,28905418752.0,229896192.0,2695832.0,1049304.0
12-04 09:52:21,41.709,11.506,46.447,0.085,0.0,0.254,4096.0,8871936.0,1.0,76.0,4154515456.0,339148800.0,28884119552.0,241291264.0,2678456.0,1033187.0
12-04 09:52:22,46.621,10.009,42.002,0.941,0.0,0.428,0.0,77832192.0,0.0,228.0,4163780608.0,338579456.0,28861857792.0,254857216.0,2665798.0,1043603.0
12-04 09:52:23,46.827,9.949,41.852,1.115,0.0,0.257,0.0,73420800.0,0.0,192.0,4170670080.0,338554880.0,28833615872.0,276234240.0,2670996.0,1037060.0
12-04 09:52:24,43.707,11.121,43.621,1.207,0.0,0.345,0.0,75673600.0,0.0,210.0,4177252352.0,338317312.0,28756996096.0,346509312.0,2665697.0,1038888.0
12-04 09:52:25,44.813,11.139,43.112,0.595,0.0,0.340,12288.0,41193472.0,3.0,131.0,4186501120.0,338432000.0,28796473344.0,297668608.0,2661821.0,1039070.0
12-04 09:52:26,42.278,10.958,46.419,0.086,0.0,0.259,0.0,7020544.0,0.0,53.0,4197793792.0,338472960.0,28799582208.0,283226112.0,2668849.0,1039749.0
12-04 09:52:27,40.383,10.618,48.825,0.087,0.0,0.087,0.0,6467584.0,0.0,58.0,4213690368.0,338522112.0,28824014848.0,242847744.0,2639715.0,1029868.0
12-04 09:52:28,13.511,1.501,84.737,0.083,0.0,0.167,4096.0,1945600.0,1.0,21.0,4220768256.0,338538496.0,28829077504.0,230690816.0,2686700.0,1050495.0
12-04 09:52:29,11.250,0.500,88.167,0.0,0.0,0.083,8192.0,90112.0,2.0,6.0,4241502208.0,338391040.0,28806586368.0,232595456.0,2664263.0,1042036.0
12-04 09:52:30,11.167,0.167,88.500,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,4249169920.0,338239488.0,28784128000.0,247537664.0,2667628.0,1034763.0
12-04 09:52:31,10.408,0.333,89.009,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4259295232.0,338239488.0,28784128000.0,237412352.0,2660775.0,1038992.0
12-04 09:52:32,12.003,0.745,87.003,0.0,0.0,0.248,0.0,0.0,0.0,0.0,4265926656.0,338239488.0,28784132096.0,230776832.0,2673634.0,1041777.0
12-04 09:52:33,10.325,0.416,88.926,0.0,0.0,0.333,0.0,98304.0,0.0,6.0,4272914432.0,338096128.0,28761735168.0,246329344.0,2665711.0,1044407.0
12-04 09:52:34,12.345,0.580,86.744,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,4284170240.0,338104320.0,28761612288.0,235188224.0,2661134.0,1039790.0
12-04 09:52:35,10.126,0.335,89.289,0.0,0.0,0.251,0.0,32768.0,0.0,4.0,4298829824.0,337948672.0,28736757760.0,245538816.0,2677406.0,1061439.0
12-04 09:52:36,12.884,0.499,86.451,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4307619840.0,337948672.0,28736761856.0,236744704.0,2687447.0,1042410.0
12-04 09:52:37,11.258,0.414,88.245,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4313014272.0,337948672.0,28736761856.0,231350272.0,2657742.0,1042989.0
12-04 09:52:38,11.333,0.500,88.0,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,4319485952.0,337797120.0,28711936000.0,249856000.0,2645305.0,1040720.0
12-04 09:52:39,11.343,0.500,88.073,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4330659840.0,337797120.0,28711936000.0,238682112.0,2704317.0,1063359.0
12-04 09:52:40,11.194,0.498,88.060,0.083,0.0,0.166,0.0,49152.0,0.0,5.0,4348002304.0,337653760.0,28687118336.0,246300672.0,2663936.0,1038427.0
12-04 09:52:41,12.177,0.417,87.156,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4357144576.0,337653760.0,28687118336.0,237158400.0,2650097.0,1039690.0
12-04 09:52:42,10.631,0.748,88.455,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4365520896.0,337653760.0,28687122432.0,228777984.0,2677442.0,1048947.0
12-04 09:52:43,11.940,0.580,81.426,5.721,0.0,0.332,0.0,183164928.0,0.0,343.0,4374528000.0,337498112.0,28662272000.0,244776960.0,2660755.0,1037515.0
12-04 09:52:44,11.222,0.914,85.121,2.494,0.0,0.249,0.0,178601984.0,0.0,302.0,4380360704.0,337502208.0,28662276096.0,238936064.0,2664261.0,1039943.0
12-04 09:52:45,11.618,0.830,87.386,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4381851648.0,337502208.0,28662276096.0,237445120.0,2661372.0,1043818.0
12-04 09:52:46,11.676,0.500,87.573,0.083,0.0,0.167,0.0,40960.0,0.0,9.0,4390002688.0,337510400.0,28662276096.0,229285888.0,2674219.0,1038462.0
12-04 09:52:47,9.136,0.664,90.033,0.0,0.0,0.166,0.0,36864.0,0.0,3.0,4397912064.0,337354752.0,28637515776.0,246292480.0,2219240.0,883993.0
12-04 09:52:48,0.420,0.084,99.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4400193536.0,337354752.0,28637519872.0,244006912.0,64046.0,322755.0
12-04 09:52:49,0.833,0.583,98.585,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,4400439296.0,337358848.0,28637523968.0,243752960.0,57994.0,103239.0
12-04 09:52:50,0.836,0.251,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4399677440.0,337358848.0,28637523968.0,244514816.0,56616.0,102568.0
12-04 09:52:51,0.918,0.417,98.664,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4399685632.0,337358848.0,28637523968.0,244506624.0,55280.0,99207.0
12-04 09:52:52,1.002,0.250,98.497,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,4399927296.0,337367040.0,28637528064.0,244252672.0,55530.0,100312.0
12-04 09:52:53,0.753,0.251,98.912,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4399927296.0,337367040.0,28637528064.0,244252672.0,54066.0,97464.0
12-04 09:52:54,11.438,0.589,87.973,0.0,0.0,0.0,0.0,73728.0,0.0,4.0,4335611904.0,337367040.0,28637532160.0,308563968.0,2901614.0,1108022.0
12-04 09:52:55,11.046,0.506,88.196,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4138733568.0,337367040.0,28637532160.0,505442304.0,2975205.0,1139377.0
12-04 09:52:56,10.429,0.673,88.646,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4119650304.0,337367040.0,28637536256.0,524521472.0,2969950.0,1141471.0
12-04 09:52:57,10.681,0.589,88.478,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4088090624.0,337367040.0,28637544448.0,556072960.0,2983881.0,1154192.0
12-04 09:52:58,10.615,0.505,88.627,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,4019736576.0,337375232.0,28637544448.0,624418816.0,2952876.0,1146973.0
12-04 09:52:59,10.278,0.505,89.132,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3938631680.0,337375232.0,28637544448.0,705523712.0,2992225.0,1143228.0
12-04 09:53:00,11.897,0.250,87.604,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3941330944.0,337375232.0,28637544448.0,702824448.0,2971648.0,1144617.0
12-04 09:53:01,10.194,0.421,89.048,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3943424000.0,337375232.0,28637544448.0,700731392.0,2988568.0,1143274.0
12-04 09:53:02,10.813,0.503,88.516,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3948404736.0,337375232.0,28637548544.0,695746560.0,2966243.0,1143130.0
12-04 09:53:03,11.352,0.501,87.980,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3954880512.0,337375232.0,28637548544.0,689270784.0,2965105.0,1146068.0
12-04 09:53:04,10.820,0.507,88.419,0.085,0.0,0.169,0.0,28672.0,0.0,4.0,3957157888.0,337387520.0,28637552640.0,686977024.0,2961995.0,1151697.0
12-04 09:53:05,10.870,0.334,88.629,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3961188352.0,337387520.0,28637552640.0,682946560.0,2996527.0,1155951.0
12-04 09:53:06,11.074,0.336,88.423,0.0,0.0,0.168,4096.0,0.0,1.0,0.0,3973562368.0,337387520.0,28637560832.0,670564352.0,2988387.0,1179386.0
12-04 09:53:07,10.934,0.505,88.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3978829824.0,337387520.0,28637560832.0,665296896.0,2985832.0,1159498.0
12-04 09:53:08,12.126,0.581,87.126,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3993210880.0,337387520.0,28637560832.0,650915840.0,2980116.0,1160108.0
12-04 09:53:09,10.831,0.588,88.329,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4000260096.0,337391616.0,28637564928.0,643858432.0,2982732.0,1173165.0
12-04 09:53:10,11.597,0.336,87.731,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,4008599552.0,337399808.0,28637564928.0,635510784.0,2975728.0,1164853.0
12-04 09:53:11,10.849,0.505,88.225,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4019580928.0,337399808.0,28637564928.0,624529408.0,2958893.0,1161788.0
12-04 09:53:12,11.445,0.334,87.970,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4027629568.0,337399808.0,28637573120.0,616472576.0,2980001.0,1177145.0
12-04 09:53:13,11.352,0.334,88.147,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4037787648.0,337399808.0,28637573120.0,606314496.0,2971157.0,1169108.0
12-04 09:53:14,12.104,0.334,87.229,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,4053344256.0,337399808.0,28637573120.0,590757888.0,2962632.0,1172644.0
12-04 09:53:15,10.615,0.421,88.627,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4063817728.0,337399808.0,28637573120.0,580284416.0,2978019.0,1170144.0
12-04 09:53:16,10.144,0.254,89.349,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,4075429888.0,337408000.0,28637573120.0,568664064.0,2979900.0,1168271.0
12-04 09:53:17,11.083,0.588,88.161,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4085137408.0,337408000.0,28637577216.0,558952448.0,2978188.0,1164627.0
12-04 09:53:18,11.176,0.504,88.151,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4094152704.0,337408000.0,28637577216.0,549937152.0,2965635.0,1162429.0
12-04 09:53:19,11.417,0.583,87.750,0.0,0.0,0.250,0.0,176128.0,0.0,19.0,4104183808.0,337408000.0,28637577216.0,539906048.0,2961252.0,1158925.0
12-04 09:53:20,11.597,0.420,87.731,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4109860864.0,337408000.0,28637581312.0,534224896.0,2980580.0,1177638.0
12-04 09:53:21,11.676,0.417,87.740,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,4121505792.0,337408000.0,28637581312.0,522579968.0,2966552.0,1167655.0
12-04 09:53:22,10.738,0.671,88.255,0.168,0.0,0.168,0.0,28672.0,0.0,2.0,4131811328.0,337416192.0,28637585408.0,512262144.0,2981125.0,1170436.0
12-04 09:53:23,11.532,0.337,87.879,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4142256128.0,337416192.0,28637585408.0,501817344.0,2966880.0,1172703.0
12-04 09:53:24,10.319,0.671,88.842,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4151525376.0,337416192.0,28637585408.0,492548096.0,2989966.0,1170709.0
12-04 09:53:25,10.941,0.339,88.550,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4159963136.0,337416192.0,28637589504.0,484106240.0,2964246.0,1165585.0
12-04 09:53:26,11.863,0.668,87.218,0.0,0.0,0.251,0.0,28672.0,0.0,5.0,4171264000.0,337416192.0,28637593600.0,472801280.0,2979544.0,1166070.0
12-04 09:53:27,10.953,0.418,88.462,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4178178048.0,337416192.0,28637597696.0,465883136.0,2978797.0,1175191.0
12-04 09:53:28,10.859,0.421,88.131,0.253,0.0,0.337,0.0,28672.0,0.0,3.0,4190486528.0,337424384.0,28637597696.0,453566464.0,2970164.0,1170090.0
12-04 09:53:29,11.223,0.503,87.940,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,4203945984.0,337424384.0,28637597696.0,440107008.0,2967142.0,1175736.0
12-04 09:53:30,12.207,0.585,87.040,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4210929664.0,337424384.0,28637597696.0,433123328.0,2977445.0,1166531.0
12-04 09:53:31,10.118,0.506,89.292,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,4215717888.0,337424384.0,28637601792.0,428331008.0,2976681.0,1180667.0
12-04 09:53:32,10.877,0.675,88.027,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4235309056.0,337424384.0,28637609984.0,408731648.0,2963157.0,1171013.0
12-04 09:53:33,10.735,0.423,88.757,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4263972864.0,337424384.0,28637609984.0,380067840.0,2996882.0,1172751.0
12-04 09:53:34,11.561,0.591,87.426,0.169,0.0,0.253,0.0,28672.0,0.0,4.0,4265828352.0,337436672.0,28637614080.0,378195968.0,2973264.0,1171841.0
12-04 09:53:35,9.729,0.592,89.425,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4271034368.0,337436672.0,28637614080.0,372989952.0,2970071.0,1176135.0
12-04 09:53:36,10.952,0.421,88.543,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,4286554112.0,337436672.0,28637618176.0,357466112.0,2969608.0,1176157.0
12-04 09:53:37,12.386,0.499,86.949,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4322869248.0,337436672.0,28637618176.0,321150976.0,2969892.0,1174056.0
12-04 09:53:38,12.803,0.418,86.611,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4322357248.0,337436672.0,28637622272.0,321658880.0,2977505.0,1178858.0
12-04 09:53:39,10.944,0.501,88.388,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,4333776896.0,337440768.0,28637626368.0,310231040.0,2977204.0,1196342.0
12-04 09:53:40,11.577,0.336,87.668,0.084,0.0,0.336,4096.0,12288.0,1.0,2.0,4340506624.0,337444864.0,28637630464.0,303493120.0,2968112.0,1175719.0
12-04 09:53:41,11.587,0.504,87.490,0.0,0.0,0.420,106496.0,0.0,6.0,0.0,4345131008.0,337444864.0,28637736960.0,298762240.0,3016971.0,1184864.0
12-04 09:53:42,13.333,0.750,85.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4348866560.0,337444864.0,28637741056.0,295022592.0,2976564.0,1176631.0
12-04 09:53:43,10.804,0.419,88.610,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4353691648.0,337444864.0,28637741056.0,290197504.0,2967517.0,1179352.0
12-04 09:53:44,11.829,0.336,87.584,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4360671232.0,337448960.0,28637741056.0,283213824.0,2985987.0,1196688.0
12-04 09:53:45,12.207,0.418,87.207,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,4367900672.0,337448960.0,28637749248.0,275976192.0,2972336.0,1180825.0
12-04 09:53:46,13.033,0.585,86.048,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,4370907136.0,337457152.0,28637749248.0,272961536.0,2993242.0,1196722.0
12-04 09:53:47,10.840,0.588,88.319,0.0,0.0,0.252,4096.0,0.0,1.0,0.0,4379062272.0,337457152.0,28637753344.0,264802304.0,2957818.0,1188370.0
12-04 09:53:48,11.577,0.419,87.836,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4386975744.0,337457152.0,28637757440.0,256884736.0,2993336.0,1180288.0
12-04 09:53:49,10.886,0.422,88.523,0.0,0.0,0.169,0.0,61440.0,0.0,6.0,4396912640.0,337457152.0,28637757440.0,246947840.0,2955989.0,1179470.0
12-04 09:53:50,12.114,0.418,87.302,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4404912128.0,337457152.0,28637757440.0,238948352.0,2990222.0,1176341.0
12-04 09:53:51,13.076,0.503,86.253,0.0,0.0,0.168,4096.0,0.0,1.0,0.0,4413067264.0,337457152.0,28637761536.0,230789120.0,2978537.0,1182786.0
12-04 09:53:52,10.849,0.505,88.310,0.084,0.0,0.252,0.0,16384.0,0.0,3.0,4417482752.0,337432576.0,28631203840.0,232955904.0,2966249.0,1181245.0
12-04 09:53:53,11.513,0.504,87.815,0.0,0.0,0.168,0.0,102400.0,0.0,5.0,4428976128.0,337285120.0,28606398464.0,246415360.0,2974206.0,1183609.0
12-04 09:53:54,1.668,0.167,98.082,0.0,0.0,0.083,0.0,61440.0,0.0,4.0,4432269312.0,337293312.0,28606398464.0,243113984.0,191568.0,412112.0
12-04 09:53:55,0.502,0.251,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4432392192.0,337293312.0,28606402560.0,242987008.0,75978.0,134411.0
12-04 09:53:56,0.834,0.334,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4432388096.0,337293312.0,28606406656.0,242987008.0,73846.0,133270.0
12-04 09:53:57,1.170,0.084,98.747,0.0,0.0,0.0,4096.0,8192.0,1.0,1.0,4432510976.0,337293312.0,28606410752.0,242860032.0,72974.0,132416.0
12-04 09:53:58,1.084,0.417,98.332,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,4432756736.0,337301504.0,28606410752.0,242606080.0,91096.0,150934.0
12-04 09:53:59,1.168,0.250,98.499,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,4433514496.0,337301504.0,28606414848.0,241844224.0,73582.0,133272.0
12-04 09:54:00,9.691,0.418,89.808,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4444004352.0,337301504.0,28606418944.0,231350272.0,2138180.0,864868.0
12-04 09:54:01,12.909,0.335,86.588,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4322799616.0,337301504.0,28606423040.0,352550912.0,3305938.0,1280926.0
12-04 09:54:02,13.383,0.665,85.786,0.0,0.0,0.166,4096.0,12288.0,1.0,3.0,4198391808.0,337301504.0,28606427136.0,476954624.0,3270876.0,1284592.0
12-04 09:54:03,11.997,0.503,87.248,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4138008576.0,337301504.0,28606427136.0,537337856.0,3276402.0,1285349.0
12-04 09:54:04,12.729,0.582,86.023,0.250,0.0,0.416,0.0,32768.0,0.0,4.0,4041273344.0,337313792.0,28606431232.0,634056704.0,3286385.0,1291699.0
12-04 09:54:05,11.205,0.590,87.953,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4045369344.0,337313792.0,28606431232.0,629960704.0,3296220.0,1297381.0
12-04 09:54:06,12.887,0.669,86.025,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3960803328.0,337313792.0,28606431232.0,714526720.0,3298215.0,1295413.0
12-04 09:54:07,11.937,0.584,87.396,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3967651840.0,337313792.0,28606439424.0,707670016.0,3257630.0,1301524.0
12-04 09:54:08,12.332,0.671,86.493,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3980603392.0,337313792.0,28606439424.0,694718464.0,3294983.0,1295554.0
12-04 09:54:09,12.040,0.418,87.291,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3983314944.0,337313792.0,28606439424.0,692006912.0,3317604.0,1311828.0
12-04 09:54:10,12.825,0.587,86.337,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3984924672.0,337321984.0,28606439424.0,690388992.0,3299509.0,1299616.0
12-04 09:54:11,11.700,0.421,87.626,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3987021824.0,337321984.0,28606439424.0,688291840.0,3267838.0,1303204.0
12-04 09:54:12,12.111,0.589,87.048,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3998953472.0,337321984.0,28606443520.0,676356096.0,3314764.0,1295088.0
12-04 09:54:13,12.771,0.584,86.311,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4007079936.0,337321984.0,28606443520.0,668229632.0,3268453.0,1300906.0
12-04 09:54:14,12.458,0.753,86.455,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,4016943104.0,337326080.0,28606447616.0,658358272.0,3299332.0,1307970.0
12-04 09:54:15,12.833,0.750,86.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4032974848.0,337326080.0,28606447616.0,642326528.0,3272034.0,1305986.0
12-04 09:54:16,12.093,0.584,86.822,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,4047691776.0,337334272.0,28606451712.0,627597312.0,3323592.0,1313321.0
12-04 09:54:17,11.606,0.505,87.468,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4057849856.0,337334272.0,28606451712.0,617439232.0,3277915.0,1303406.0
12-04 09:54:18,13.189,0.584,85.977,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4063055872.0,337334272.0,28606451712.0,612233216.0,3292286.0,1306980.0
12-04 09:54:19,11.997,0.587,87.081,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,4073717760.0,337338368.0,28606451712.0,601567232.0,3285373.0,1303651.0
12-04 09:54:20,12.007,0.924,86.902,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4087296000.0,337338368.0,28606459904.0,587980800.0,3238343.0,1297559.0
12-04 09:54:21,13.043,0.502,86.120,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4097421312.0,337338368.0,28606459904.0,577855488.0,3345349.0,1322095.0
12-04 09:54:22,12.279,0.589,86.627,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,4107091968.0,337346560.0,28606464000.0,568172544.0,3238850.0,1288242.0
12-04 09:54:23,12.625,0.418,86.538,0.0,0.0,0.418,0.0,0.0,0.0,0.0,4121726976.0,337346560.0,28606464000.0,553537536.0,3320483.0,1325181.0
12-04 09:54:24,12.531,0.334,86.633,0.0,0.0,0.501,0.0,45056.0,0.0,3.0,4132483072.0,337346560.0,28606468096.0,542777344.0,3303108.0,1310702.0
12-04 09:54:25,13.328,0.503,86.002,0.0,0.0,0.168,0.0,28672.0,0.0,2.0,4143460352.0,337350656.0,28606472192.0,531791872.0,3300961.0,1311897.0
12-04 09:54:26,11.735,0.587,87.259,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4152233984.0,337350656.0,28606472192.0,523018240.0,3266700.0,1299914.0
12-04 09:54:27,13.655,0.833,85.179,0.0,0.0,0.333,0.0,8192.0,0.0,1.0,4159471616.0,337350656.0,28606472192.0,515780608.0,3292186.0,1317168.0
12-04 09:54:28,12.941,0.420,86.471,0.084,0.0,0.084,0.0,28672.0,0.0,2.0,4172627968.0,337358848.0,28606480384.0,502607872.0,3282947.0,1307209.0
12-04 09:54:29,11.879,0.421,87.363,0.0,0.0,0.337,0.0,24576.0,0.0,1.0,4182724608.0,337358848.0,28606480384.0,492511232.0,3315778.0,1322911.0
12-04 09:54:30,12.500,0.507,86.655,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4194373632.0,337358848.0,28606480384.0,480862208.0,3273494.0,1311737.0
12-04 09:54:31,13.105,0.501,86.227,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,4206465024.0,337362944.0,28606480384.0,468766720.0,3316640.0,1314176.0
12-04 09:54:32,12.363,0.336,86.796,0.0,0.0,0.505,0.0,8192.0,0.0,1.0,4211220480.0,337362944.0,28606484480.0,464007168.0,3261923.0,1315076.0
12-04 09:54:33,12.941,0.504,85.882,0.252,0.0,0.420,0.0,28672.0,0.0,3.0,4222959616.0,337371136.0,28606484480.0,452259840.0,3250329.0,1313778.0
12-04 09:54:34,12.739,0.666,86.345,0.0,0.0,0.250,12288.0,0.0,2.0,0.0,4236156928.0,337371136.0,28606492672.0,439054336.0,3338967.0,1322494.0
12-04 09:54:35,14.0,0.333,85.250,0.0,0.0,0.417,0.0,0.0,0.0,0.0,4251582464.0,337371136.0,28606492672.0,423628800.0,3301086.0,1331378.0
12-04 09:54:36,12.635,0.582,86.284,0.0,0.0,0.499,0.0,0.0,0.0,0.0,4277706752.0,337371136.0,28606496768.0,397500416.0,3304429.0,1317324.0
12-04 09:54:37,13.940,0.584,85.225,0.0,0.0,0.250,0.0,45056.0,0.0,9.0,4280213504.0,337371136.0,28606496768.0,394993664.0,3269866.0,1316306.0
12-04 09:54:38,12.868,0.421,86.459,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4286369792.0,337371136.0,28606496768.0,388837376.0,3270085.0,1312860.0
12-04 09:54:39,12.721,0.421,86.436,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,4296425472.0,337379328.0,28606496768.0,378773504.0,3314559.0,1338370.0
12-04 09:54:40,13.633,0.499,85.453,0.0,0.0,0.416,0.0,0.0,0.0,0.0,4307083264.0,337379328.0,28606504960.0,368107520.0,3282165.0,1317581.0
12-04 09:54:41,13.043,0.836,85.870,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4319780864.0,337379328.0,28606504960.0,355409920.0,3297099.0,1334582.0
12-04 09:54:42,13.178,0.834,85.571,0.0,0.0,0.417,0.0,16384.0,0.0,2.0,4330987520.0,337379328.0,28606504960.0,344203264.0,3312676.0,1318095.0
12-04 09:54:43,12.898,0.670,86.097,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4339789824.0,337379328.0,28606504960.0,335400960.0,3292204.0,1311650.0
12-04 09:54:44,13.109,0.672,85.966,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4349054976.0,337379328.0,28606509056.0,326131712.0,3217298.0,1292218.0
12-04 09:54:45,13.011,0.584,86.072,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,4355649536.0,337387520.0,28606509056.0,319528960.0,3328571.0,1346938.0
12-04 09:54:46,13.942,0.498,85.145,0.0,0.0,0.415,0.0,0.0,0.0,0.0,4368470016.0,337387520.0,28606513152.0,306704384.0,3302756.0,1312582.0
12-04 09:54:47,13.339,0.671,85.570,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,4374786048.0,337387520.0,28606513152.0,300388352.0,3313651.0,1324518.0
12-04 09:54:48,13.613,0.336,85.798,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4385607680.0,337387520.0,28606517248.0,289562624.0,3299743.0,1315719.0
12-04 09:54:49,13.043,0.753,85.870,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4395986944.0,337387520.0,28606517248.0,279183360.0,3304718.0,1324965.0
12-04 09:54:50,13.400,0.586,85.846,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4408209408.0,337387520.0,28606517248.0,266960896.0,3257700.0,1320239.0
12-04 09:54:51,13.417,0.917,85.0,0.167,0.0,0.500,0.0,12288.0,0.0,2.0,4416200704.0,337395712.0,28606517248.0,258961408.0,3284271.0,1320306.0
12-04 09:54:52,13.072,0.500,86.178,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4432158720.0,337399808.0,28606521344.0,242995200.0,3261244.0,1304495.0
12-04 09:54:53,14.034,0.672,84.874,0.0,0.0,0.420,0.0,0.0,0.0,0.0,4437807104.0,337399808.0,28606521344.0,237346816.0,3361940.0,1351574.0
12-04 09:54:54,13.926,0.252,85.570,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4447105024.0,337399808.0,28606525440.0,228044800.0,3289684.0,1316118.0
12-04 09:54:55,13.423,0.587,85.822,0.0,0.0,0.168,0.0,20480.0,0.0,3.0,4456620032.0,337240064.0,28581838848.0,243376128.0,3302045.0,1323851.0
12-04 09:54:56,12.050,0.837,86.611,0.0,0.0,0.502,0.0,0.0,0.0,0.0,4464300032.0,337240064.0,28581838848.0,235696128.0,3284955.0,1329445.0
12-04 09:54:57,14.536,0.835,84.211,0.084,0.0,0.334,0.0,122880.0,0.0,10.0,4479111168.0,337080320.0,28557094912.0,245788672.0,3223630.0,1314953.0
12-04 09:54:58,13.383,0.499,85.536,0.0,0.0,0.582,0.0,0.0,0.0,0.0,4497616896.0,337080320.0,28557094912.0,227282944.0,3331042.0,1316217.0
12-04 09:54:59,13.940,0.668,85.058,0.0,0.0,0.334,0.0,36864.0,0.0,3.0,4507344896.0,336916480.0,28532420608.0,242393088.0,3348547.0,1322969.0
12-04 09:55:00,6.140,0.252,93.440,0.0,0.0,0.168,0.0,57344.0,0.0,6.0,4513439744.0,336916480.0,28532420608.0,236298240.0,1261167.0,830141.0
12-04 09:55:01,1.249,0.250,98.335,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4514471936.0,336916480.0,28532420608.0,235266048.0,105480.0,180884.0
12-04 09:55:02,0.672,0.588,98.741,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,4506902528.0,336855040.0,28519337984.0,255979520.0,89725.0,162784.0
12-04 09:55:03,0.920,0.334,98.579,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,4507402240.0,336863232.0,28519337984.0,255471616.0,88493.0,160268.0
12-04 09:55:04,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4507901952.0,336863232.0,28519346176.0,254963712.0,93489.0,168064.0
12-04 09:55:05,1.254,0.167,98.579,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,4508028928.0,336863232.0,28519346176.0,254836736.0,91361.0,164596.0
12-04 09:55:06,4.341,0.250,95.326,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4508659712.0,336863232.0,28519350272.0,254201856.0,796419.0,435090.0
12-04 09:55:07,14.013,0.663,84.743,0.0,0.0,0.580,0.0,36864.0,0.0,4.0,4521783296.0,336867328.0,28519350272.0,241074176.0,3496988.0,1427223.0
12-04 09:55:08,13.406,0.506,85.497,0.0,0.0,0.590,0.0,0.0,0.0,0.0,4307963904.0,336867328.0,28519350272.0,454893568.0,3364533.0,1447942.0
12-04 09:55:09,11.987,0.503,86.505,0.168,0.0,0.838,0.0,32768.0,0.0,3.0,4320604160.0,336875520.0,28519358464.0,442236928.0,3262322.0,1440732.0
12-04 09:55:10,12.901,0.506,86.003,0.0,0.0,0.590,0.0,0.0,0.0,0.0,4209344512.0,336875520.0,28519358464.0,553496576.0,3189238.0,1429880.0
12-04 09:55:11,12.780,0.415,86.307,0.0,0.0,0.498,0.0,0.0,0.0,0.0,4173660160.0,336875520.0,28519358464.0,589180928.0,3037603.0,1379256.0
12-04 09:55:12,13.621,0.748,84.967,0.0,0.0,0.664,0.0,32768.0,0.0,6.0,4115107840.0,336875520.0,28519362560.0,647729152.0,3430171.0,1359732.0
12-04 09:55:13,12.709,0.502,86.120,0.0,0.0,0.669,0.0,0.0,0.0,0.0,4044476416.0,336875520.0,28519362560.0,718360576.0,3384179.0,1380307.0
12-04 09:55:14,12.447,0.589,86.375,0.0,0.0,0.589,0.0,0.0,0.0,0.0,4045606912.0,336875520.0,28519362560.0,717230080.0,3594001.0,1395346.0
12-04 09:55:15,13.361,0.504,85.462,0.168,0.0,0.504,0.0,12288.0,0.0,2.0,4035530752.0,336883712.0,28519366656.0,727293952.0,3503328.0,1398565.0
12-04 09:55:16,11.571,0.422,87.331,0.0,0.0,0.676,0.0,0.0,0.0,0.0,4064161792.0,336883712.0,28519366656.0,698662912.0,3449353.0,1373249.0
12-04 09:55:17,13.317,0.670,85.511,0.0,0.0,0.503,0.0,16384.0,0.0,2.0,4096270336.0,336887808.0,28519370752.0,666546176.0,3437605.0,1372058.0
12-04 09:55:18,12.584,0.671,86.158,0.0,0.0,0.587,0.0,0.0,0.0,0.0,4113887232.0,336887808.0,28519370752.0,648929280.0,3522150.0,1405795.0
12-04 09:55:19,12.721,0.505,86.352,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4155916288.0,336887808.0,28519370752.0,606900224.0,3498874.0,1387903.0
12-04 09:55:20,14.713,0.748,83.791,0.0,0.0,0.748,0.0,0.0,0.0,0.0,4170346496.0,336887808.0,28519370752.0,592470016.0,3514755.0,1393139.0
12-04 09:55:21,12.868,0.421,85.786,0.168,0.0,0.757,0.0,12288.0,0.0,2.0,4191797248.0,336896000.0,28519370752.0,571011072.0,3531555.0,1405305.0
12-04 09:55:22,12.669,0.507,86.402,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,4226113536.0,336896000.0,28519374848.0,536690688.0,3482559.0,1396305.0
12-04 09:55:23,14.664,0.911,84.093,0.0,0.0,0.331,0.0,0.0,0.0,0.0,4253757440.0,336896000.0,28519378944.0,509042688.0,3437510.0,1393697.0
12-04 09:55:24,13.250,0.917,85.167,0.0,0.0,0.667,0.0,0.0,0.0,0.0,4272693248.0,336896000.0,28519378944.0,490106880.0,3505149.0,1408541.0
12-04 09:55:25,12.531,0.668,86.216,0.0,0.0,0.585,0.0,0.0,0.0,0.0,4302340096.0,336896000.0,28519383040.0,460455936.0,3520353.0,1388211.0
12-04 09:55:26,14.762,0.917,83.653,0.0,0.0,0.667,0.0,0.0,0.0,0.0,4330233856.0,336896000.0,28519383040.0,432562176.0,3559241.0,1399157.0
12-04 09:55:27,13.796,0.585,84.783,0.084,0.0,0.753,0.0,28672.0,0.0,4.0,4348084224.0,336908288.0,28519387136.0,414695424.0,3523352.0,1387676.0
12-04 09:55:28,12.771,0.334,86.227,0.0,0.0,0.668,0.0,0.0,0.0,0.0,4368252928.0,336908288.0,28519387136.0,394526720.0,3426242.0,1411455.0
12-04 09:55:29,14.202,0.418,84.795,0.0,0.0,0.585,0.0,0.0,0.0,0.0,4399423488.0,336908288.0,28519391232.0,363352064.0,3485979.0,1392577.0
12-04 09:55:30,15.217,0.585,83.528,0.0,0.0,0.669,0.0,0.0,0.0,0.0,4435509248.0,336908288.0,28519391232.0,327266304.0,3528677.0,1383479.0
12-04 09:55:31,13.127,0.669,85.284,0.0,0.0,0.920,0.0,0.0,0.0,0.0,4453679104.0,336908288.0,28519391232.0,309096448.0,3439015.0,1407841.0
12-04 09:55:32,13.400,0.662,85.112,0.0,0.0,0.827,0.0,24576.0,0.0,4.0,4476788736.0,336912384.0,28519395328.0,285978624.0,3626850.0,1425160.0
12-04 09:55:33,14.178,0.667,84.404,0.083,0.0,0.667,8192.0,28672.0,1.0,2.0,4502925312.0,336920576.0,28519399424.0,259829760.0,3448148.0,1396035.0
12-04 09:55:34,15.654,0.500,83.181,0.0,0.0,0.666,0.0,77824.0,0.0,4.0,4539973632.0,336752640.0,28494729216.0,247619584.0,3601396.0,1368585.0
12-04 09:55:35,14.790,0.336,84.370,0.0,0.0,0.504,0.0,77824.0,0.0,11.0,4556419072.0,336752640.0,28494729216.0,231174144.0,3516423.0,1434205.0
12-04 09:55:36,13.356,0.584,85.392,0.0,0.0,0.668,0.0,45056.0,0.0,3.0,4573532160.0,336584704.0,28470120448.0,238837760.0,3508420.0,1429661.0
12-04 09:55:37,14.262,0.751,83.987,0.0,0.0,1.001,4096.0,98304.0,1.0,7.0,4603224064.0,336416768.0,28445511680.0,233922560.0,3541809.0,1409068.0
12-04 09:55:38,13.674,0.587,85.319,0.084,0.0,0.336,8192.0,135168.0,2.0,8.0,4651950080.0,336097280.0,28396367872.0,234659840.0,3520557.0,1396194.0
12-04 09:55:39,17.155,0.586,81.674,0.0,0.0,0.586,0.0,69632.0,0.0,3.0,4671369216.0,335929344.0,28371836928.0,239939584.0,3579671.0,1396640.0
12-04 09:55:40,13.033,0.501,85.714,0.0,0.0,0.752,0.0,77824.0,0.0,4.0,4691853312.0,335761408.0,28347334656.0,244125696.0,3494633.0,1434833.0
12-04 09:55:41,12.521,0.504,86.303,0.0,0.0,0.672,4096.0,65536.0,1.0,4.0,4721954816.0,335593472.0,28322848768.0,238678016.0,3493813.0,1406005.0
12-04 09:55:42,14.453,0.585,84.211,0.0,0.0,0.752,8192.0,98304.0,2.0,7.0,4750458880.0,335425536.0,28298391552.0,234799104.0,3533462.0,1412339.0
12-04 09:55:43,15.139,0.757,83.600,0.0,0.0,0.505,0.0,61440.0,0.0,4.0,4769054720.0,335257600.0,28274192384.0,240570368.0,3491344.0,1357778.0
12-04 09:55:44,14.846,0.584,83.820,0.167,0.0,0.584,0.0,94208.0,0.0,6.0,4787560448.0,335097856.0,28250148864.0,246267904.0,3601707.0,1430353.0
12-04 09:55:45,14.214,0.421,84.777,0.0,0.0,0.589,0.0,0.0,0.0,0.0,4799008768.0,335097856.0,28250152960.0,234815488.0,3448113.0,1421664.0
12-04 09:55:46,14.321,0.662,84.603,0.0,0.0,0.414,0.0,61440.0,0.0,3.0,4823580672.0,334925824.0,28226142208.0,234426368.0,3543183.0,1458517.0
12-04 09:55:47,17.564,0.580,81.027,0.0,0.0,0.829,0.0,94208.0,0.0,9.0,4849786880.0,334770176.0,28202135552.0,232382464.0,3470873.0,1386461.0
12-04 09:55:48,13.339,0.671,85.487,0.0,0.0,0.503,0.0,61440.0,0.0,3.0,4872404992.0,334602240.0,28178169856.0,233897984.0,3549343.0,1425301.0
12-04 09:55:49,14.454,0.504,84.202,0.168,0.0,0.672,0.0,77824.0,0.0,5.0,4886966272.0,334442496.0,28154216448.0,243449856.0,3397479.0,1411806.0
12-04 09:55:50,15.970,0.418,82.943,0.0,0.0,0.669,0.0,61440.0,0.0,3.0,4909117440.0,334274560.0,28130283520.0,245399552.0,3674581.0,1417504.0
12-04 09:55:51,12.836,0.755,85.570,0.0,0.0,0.839,0.0,61440.0,0.0,3.0,4938981376.0,334106624.0,28106235904.0,239751168.0,3636220.0,1482550.0
12-04 09:55:52,19.032,1.419,79.132,0.0,0.0,0.417,4096.0,208896.0,1.0,12.0,4976058368.0,333512704.0,28034273280.0,275230720.0,3403217.0,1382642.0
12-04 09:55:53,3.431,1.423,94.812,0.0,0.0,0.335,0.0,32768.0,0.0,1.0,3289219072.0,333512704.0,28034187264.0,1962156032.0,2166412.0,414269.0
12-04 09:55:54,0.250,0.167,99.417,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,3288264704.0,333520896.0,28034187264.0,1963102208.0,3494.0,4958.0
12-04 09:55:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288154112.0,333520896.0,28034191360.0,1963208704.0,4016.0,5002.0
12-04 09:55:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288137728.0,333520896.0,28034199552.0,1963216896.0,2556.0,3757.0
12-04 09:55:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,3288133632.0,333524992.0,28034199552.0,1963216896.0,3482.0,5094.0
12-04 09:55:58,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288186880.0,333524992.0,28034199552.0,1963163648.0,5312.0,6510.0
12-04 09:55:59,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288027136.0,333524992.0,28034203648.0,1963319296.0,4417.0,5882.0
12-04 09:56:00,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3288018944.0,333533184.0,28034203648.0,1963319296.0,3304.0,4505.0
12-04 09:56:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288084480.0,333533184.0,28034203648.0,1963253760.0,3258.0,4484.0
12-04 09:56:02,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3287396352.0,333533184.0,28034203648.0,1963941888.0,4172.0,5737.0
12-04 09:56:03,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287355392.0,333533184.0,28034203648.0,1963982848.0,2252.0,2923.0
12-04 09:56:04,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287506944.0,333533184.0,28034211840.0,1963823104.0,4734.0,6198.0
12-04 09:56:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287539712.0,333533184.0,28034211840.0,1963790336.0,4942.0,5195.0
12-04 09:56:06,0.167,0.083,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3287482368.0,333541376.0,28034211840.0,1963839488.0,5026.0,7130.0
12-04 09:56:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3287506944.0,333545472.0,28034215936.0,1963806720.0,2984.0,3232.0
12-04 09:56:08,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287408640.0,333545472.0,28034215936.0,1963905024.0,5518.0,7395.0
12-04 09:56:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287408640.0,333545472.0,28034215936.0,1963905024.0,20050.0,19731.0
12-04 09:56:10,0.0,0.083,99.917,0.0,0.0,0.0,4096.0,49152.0,1.0,4.0,3287400448.0,333545472.0,28034224128.0,1963905024.0,3478.0,4441.0
12-04 09:56:11,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287334912.0,333545472.0,28034224128.0,1963970560.0,5347.0,6437.0
12-04 09:56:12,0.0,0.084,99.749,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,3287384064.0,333557760.0,28034228224.0,1963905024.0,2270.0,1997.0
12-04 09:56:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287384064.0,333557760.0,28034228224.0,1963905024.0,3514.0,4347.0
12-04 09:56:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287318528.0,333557760.0,28034228224.0,1963970560.0,3054.0,4533.0
12-04 09:56:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3287318528.0,333557760.0,28034228224.0,1963970560.0,3357.0,4736.0
12-04 09:56:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287322624.0,333557760.0,28034236416.0,1963958272.0,8974.0,12346.0
12-04 09:56:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3287191552.0,333557760.0,28034236416.0,1964089344.0,2819.0,4325.0
12-04 09:56:18,0.167,0.333,99.333,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3286986752.0,333565952.0,28034236416.0,1964285952.0,2994.0,4719.0
12-04 09:56:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286986752.0,333565952.0,28034236416.0,1964285952.0,2633.0,3791.0
12-04 09:56:20,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287109632.0,333565952.0,28034240512.0,1964158976.0,2569.0,3379.0
12-04 09:56:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286974464.0,333565952.0,28034240512.0,1964294144.0,3555.0,4133.0
12-04 09:56:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,3286863872.0,333565952.0,28034240512.0,1964404736.0,3098.0,3453.0
12-04 09:56:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286102016.0,333565952.0,28034240512.0,1965166592.0,4557.0,5648.0
12-04 09:56:24,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3286011904.0,333574144.0,28034248704.0,1965240320.0,4393.0,5719.0
12-04 09:56:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3286007808.0,333574144.0,28034252800.0,1965240320.0,4942.0,6054.0
12-04 09:56:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286134784.0,333574144.0,28034252800.0,1965113344.0,3832.0,4521.0
12-04 09:56:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3286130688.0,333578240.0,28034252800.0,1965113344.0,3058.0,3206.0
12-04 09:56:28,0.332,0.415,99.253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286126592.0,333578240.0,28034256896.0,1965113344.0,21366.0,22107.0
12-04 09:56:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286126592.0,333578240.0,28034256896.0,1965113344.0,4639.0,5709.0
12-04 09:56:30,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3286118400.0,333582336.0,28034260992.0,1965113344.0,5340.0,5481.0
12-04 09:56:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286118400.0,333582336.0,28034260992.0,1965113344.0,3428.0,5130.0
12-04 09:56:32,0.167,0.084,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3286171648.0,333586432.0,28034265088.0,1965051904.0,1706.0,1852.0
12-04 09:56:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286171648.0,333586432.0,28034265088.0,1965051904.0,2020.0,2635.0
12-04 09:56:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286171648.0,333586432.0,28034265088.0,1965051904.0,5702.0,7998.0
12-04 09:56:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286171648.0,333586432.0,28034265088.0,1965051904.0,4205.0,5075.0
12-04 09:56:36,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3286163456.0,333590528.0,28034269184.0,1965051904.0,2832.0,3057.0
12-04 09:56:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3286155264.0,333594624.0,28034273280.0,1965051904.0,4481.0,5780.0
12-04 09:56:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286409216.0,333594624.0,28034273280.0,1964797952.0,7007.0,8972.0
12-04 09:56:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286409216.0,333594624.0,28034273280.0,1964797952.0,20194.0,20535.0
12-04 09:56:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286405120.0,333594624.0,28034277376.0,1964797952.0,2867.0,3082.0
12-04 09:56:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3286405120.0,333594624.0,28034277376.0,1964797952.0,3649.0,4061.0
12-04 09:56:42,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3287052288.0,333606912.0,28034277376.0,1964138496.0,3642.0,4646.0
12-04 09:56:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3287052288.0,333606912.0,28034277376.0,1964138496.0,2766.0,3885.0
12-04 09:56:44,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3279552512.0,333606912.0,28034285568.0,1971630080.0,2420.0,3128.0
12-04 09:56:45,0.0,0.084,99.916,0.0,0.0,0.0,4096.0,49152.0,1.0,3.0,3279548416.0,333606912.0,28034289664.0,1971630080.0,3448.0,5121.0
12-04 09:56:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3279548416.0,333606912.0,28034289664.0,1971630080.0,8260.0,11888.0
12-04 09:56:47,0.166,0.333,99.501,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3279532032.0,333615104.0,28034289664.0,1971638272.0,1326.0,1482.0
12-04 09:56:48,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3279519744.0,333623296.0,28034293760.0,1971638272.0,1486.0,1679.0
12-04 09:56:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3279519744.0,333623296.0,28034293760.0,1971638272.0,4202.0,6379.0
12-04 09:56:50,0.167,0.167,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3190628352.0,333623296.0,28034293760.0,2060529664.0,2044.0,2330.0
12-04 09:56:51,0.0,0.167,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3190624256.0,333623296.0,28034297856.0,2060529664.0,2628.0,3859.0
12-04 09:56:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3190562816.0,333623296.0,28034306048.0,2060582912.0,4182.0,6389.0
12-04 09:56:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3190562816.0,333623296.0,28034306048.0,2060582912.0,1471.0,1712.0
12-04 09:56:54,0.0,0.0,99.749,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3190554624.0,333631488.0,28034306048.0,2060582912.0,6264.0,10042.0
12-04 09:56:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3190554624.0,333631488.0,28034306048.0,2060582912.0,1864.0,2071.0
12-04 09:56:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3190554624.0,333631488.0,28034306048.0,2060582912.0,1526.0,1664.0
12-04 09:56:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,3190542336.0,333635584.0,28034314240.0,2060582912.0,2200.0,2890.0
12-04 09:56:58,0.167,0.167,99.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3184570368.0,333635584.0,28034318336.0,2066550784.0,2674.0,3803.0
12-04 09:56:59,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184570368.0,333635584.0,28034318336.0,2066550784.0,2160.0,2708.0
12-04 09:57:00,0.0,0.0,99.833,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3184553984.0,333643776.0,28034326528.0,2066550784.0,5285.0,7974.0
12-04 09:57:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184553984.0,333643776.0,28034326528.0,2066550784.0,2154.0,2948.0
12-04 09:57:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3184476160.0,333647872.0,28034330624.0,2066620416.0,3467.0,5216.0
12-04 09:57:03,0.083,0.083,99.833,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3184472064.0,333647872.0,28034334720.0,2066620416.0,3373.0,5115.0
12-04 09:57:04,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184467968.0,333647872.0,28034338816.0,2066620416.0,2864.0,3123.0
12-04 09:57:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184467968.0,333647872.0,28034338816.0,2066620416.0,2880.0,2745.0
12-04 09:57:06,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3184459776.0,333656064.0,28034338816.0,2066620416.0,4856.0,6605.0
12-04 09:57:07,0.250,0.0,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3184435200.0,333656064.0,28034347008.0,2066636800.0,6484.0,7886.0
12-04 09:57:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184435200.0,333656064.0,28034347008.0,2066636800.0,3024.0,3388.0
12-04 09:57:09,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184431104.0,333656064.0,28034351104.0,2066636800.0,20735.0,21301.0
12-04 09:57:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184558080.0,333656064.0,28034351104.0,2066509824.0,3724.0,4500.0
12-04 09:57:11,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184558080.0,333656064.0,28034351104.0,2066509824.0,4912.0,6624.0
12-04 09:57:12,0.083,0.250,99.500,0.167,0.0,0.0,4096.0,28672.0,1.0,4.0,3184726016.0,333664256.0,28034359296.0,2066325504.0,3138.0,3513.0
12-04 09:57:13,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3184721920.0,333664256.0,28034363392.0,2066325504.0,5328.0,6193.0
12-04 09:57:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184721920.0,333664256.0,28034363392.0,2066325504.0,3482.0,5039.0
12-04 09:57:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184721920.0,333664256.0,28034363392.0,2066325504.0,3406.0,4885.0
12-04 09:57:16,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184721920.0,333664256.0,28034363392.0,2066325504.0,5393.0,7082.0
12-04 09:57:17,0.083,0.167,99.750,0.0,0.0,0.0,4096.0,16384.0,1.0,2.0,3184836608.0,333668352.0,28034371584.0,2066198528.0,3228.0,4949.0
12-04 09:57:18,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3184955392.0,333676544.0,28034371584.0,2066071552.0,1486.0,1613.0
12-04 09:57:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184955392.0,333676544.0,28034371584.0,2066071552.0,3348.0,4965.0
12-04 09:57:20,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3184066560.0,333676544.0,28034371584.0,2066960384.0,3512.0,4868.0
12-04 09:57:21,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184189440.0,333676544.0,28034375680.0,2066833408.0,3682.0,4308.0
12-04 09:57:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3184398336.0,333676544.0,28034379776.0,2066620416.0,3716.0,4185.0
12-04 09:57:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184398336.0,333676544.0,28034379776.0,2066620416.0,3906.0,4532.0
12-04 09:57:24,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3184390144.0,333684736.0,28034379776.0,2066620416.0,4088.0,4811.0
12-04 09:57:25,0.0,0.250,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3184390144.0,333684736.0,28034379776.0,2066620416.0,5844.0,7649.0
12-04 09:57:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184390144.0,333684736.0,28034379776.0,2066620416.0,3822.0,4498.0
12-04 09:57:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3184381952.0,333688832.0,28034383872.0,2066620416.0,2537.0,2061.0
12-04 09:57:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184377856.0,333688832.0,28034387968.0,2066620416.0,5146.0,6781.0
12-04 09:57:29,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3184373760.0,333688832.0,28034392064.0,2066620416.0,4355.0,5585.0
12-04 09:57:30,0.084,0.084,99.666,0.167,0.0,0.0,4096.0,28672.0,1.0,3.0,3184361472.0,333697024.0,28034396160.0,2066620416.0,3401.0,3665.0
12-04 09:57:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184361472.0,333697024.0,28034396160.0,2066620416.0,2100.0,2756.0
12-04 09:57:32,0.499,0.166,99.335,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,3184156672.0,333697024.0,28034400256.0,2066821120.0,3588.0,5196.0
12-04 09:57:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184156672.0,333697024.0,28034400256.0,2066821120.0,2573.0,3818.0
12-04 09:57:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184148480.0,333697024.0,28034408448.0,2066821120.0,3186.0,3501.0
12-04 09:57:35,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184148480.0,333697024.0,28034408448.0,2066821120.0,4772.0,6158.0
12-04 09:57:36,0.0,0.250,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,3184140288.0,333705216.0,28034408448.0,2066821120.0,3386.0,3724.0
12-04 09:57:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3184140288.0,333705216.0,28034408448.0,2066821120.0,5168.0,6980.0
12-04 09:57:38,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184283648.0,333705216.0,28034408448.0,2066677760.0,3700.0,4377.0
12-04 09:57:39,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184271360.0,333705216.0,28034412544.0,2066685952.0,19369.0,19222.0
12-04 09:57:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184267264.0,333705216.0,28034416640.0,2066685952.0,5393.0,7263.0
12-04 09:57:41,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184267264.0,333705216.0,28034416640.0,2066685952.0,4374.0,5667.0
12-04 09:57:42,0.084,0.0,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3184373760.0,333717504.0,28034424832.0,2066558976.0,2946.0,3248.0
12-04 09:57:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184484352.0,333717504.0,28034424832.0,2066448384.0,3986.0,4681.0
12-04 09:57:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184316416.0,333717504.0,28034424832.0,2066616320.0,2550.0,3285.0
12-04 09:57:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184435200.0,333717504.0,28034424832.0,2066497536.0,4662.0,7263.0
12-04 09:57:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184418816.0,333717504.0,28034424832.0,2066513920.0,4294.0,4855.0
12-04 09:57:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3184148480.0,333717504.0,28034433024.0,2066776064.0,2374.0,3145.0
12-04 09:57:48,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3184013312.0,333725696.0,28034433024.0,2066903040.0,4047.0,6277.0
12-04 09:57:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3184013312.0,333725696.0,28034433024.0,2066903040.0,3877.0,5706.0
12-04 09:57:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3183964160.0,333725696.0,28034433024.0,2066952192.0,2114.0,2833.0
12-04 09:57:51,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3185696768.0,333725696.0,28034433024.0,2065219584.0,8101.0,7047.0
12-04 09:57:52,3.428,0.920,95.652,0.0,0.0,0.0,24576.0,28672.0,3.0,2.0,3194945536.0,333725696.0,28034420736.0,2055983104.0,22077.0,21699.0
12-04 09:57:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194314752.0,333725696.0,28034424832.0,2056609792.0,4047.0,6273.0
12-04 09:57:54,0.083,0.333,99.418,0.166,0.0,0.0,0.0,40960.0,0.0,2.0,3194429440.0,333737984.0,28034424832.0,2056482816.0,2598.0,3474.0
12-04 09:57:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,6.0,3194548224.0,333737984.0,28034424832.0,2056364032.0,2100.0,2799.0
12-04 09:57:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194544128.0,333737984.0,28034428928.0,2056364032.0,3448.0,5055.0
12-04 09:57:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3194540032.0,333742080.0,28034428928.0,2056364032.0,4956.0,7727.0
12-04 09:57:58,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194912768.0,333742080.0,28034428928.0,2055991296.0,2112.0,3001.0
12-04 09:57:59,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194908672.0,333742080.0,28034433024.0,2055991296.0,2518.0,3442.0
12-04 09:58:00,0.083,0.083,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,3.0,3194908672.0,333746176.0,28034437120.0,2055983104.0,2788.0,3870.0
12-04 09:58:01,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194908672.0,333746176.0,28034437120.0,2055983104.0,3888.0,5468.0
12-04 09:58:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3194900480.0,333750272.0,28034441216.0,2055983104.0,2237.0,2804.0
12-04 09:58:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194900480.0,333750272.0,28034441216.0,2055983104.0,3791.0,5632.0
12-04 09:58:04,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194896384.0,333750272.0,28034445312.0,2055983104.0,4820.0,6739.0
12-04 09:58:05,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3194888192.0,333758464.0,28034445312.0,2055983104.0,2764.0,3098.0
12-04 09:58:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194888192.0,333758464.0,28034445312.0,2055983104.0,3050.0,3338.0
12-04 09:58:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,9.0,3195006976.0,333762560.0,28034449408.0,2055856128.0,3663.0,4589.0
12-04 09:58:08,0.0,0.084,99.916,0.0,0.0,0.0,114688.0,0.0,5.0,0.0,3194892288.0,333762560.0,28034564096.0,2055856128.0,5151.0,5695.0
12-04 09:58:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3194888192.0,333762560.0,28034568192.0,2055856128.0,21544.0,23009.0
12-04 09:58:10,4.077,0.333,95.424,0.083,0.0,0.083,0.0,0.0,0.0,0.0,3250671616.0,333762560.0,28034572288.0,2000068608.0,67908.0,58973.0
12-04 09:58:11,5.254,0.667,93.912,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3300503552.0,333770752.0,28034572288.0,1950228480.0,93352.0,83390.0
12-04 09:58:12,2.680,0.503,96.817,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3320709120.0,333774848.0,28034576384.0,1930014720.0,131788.0,116239.0
12-04 09:58:13,2.244,1.164,96.509,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3338989568.0,333774848.0,28034580480.0,1911730176.0,162718.0,151667.0
12-04 09:58:14,11.204,0.836,87.960,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3536437248.0,333774848.0,28034580480.0,1714282496.0,64772.0,67619.0
12-04 09:58:15,33.167,0.333,66.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3595853824.0,333774848.0,28034580480.0,1654865920.0,2480.0,3213.0
12-04 09:58:16,13.903,0.168,85.930,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3615899648.0,333774848.0,28034584576.0,1634816000.0,161892.0,88136.0
12-04 09:58:17,1.417,0.083,98.417,0.083,0.0,0.0,0.0,32768.0,0.0,4.0,3617792000.0,333783040.0,28034588672.0,1632911360.0,190312.0,101494.0
12-04 09:58:18,1.585,0.250,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3621220352.0,333783040.0,28034588672.0,1629483008.0,193237.0,121294.0
12-04 09:58:19,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3631378432.0,333783040.0,28034588672.0,1619324928.0,243621.0,111100.0
12-04 09:58:20,1.664,0.083,98.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3641659392.0,333783040.0,28034592768.0,1609039872.0,201708.0,104475.0
12-04 09:58:21,1.250,0.250,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3665276928.0,333783040.0,28034592768.0,1585422336.0,212897.0,121079.0
12-04 09:58:22,0.752,0.334,98.747,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,3670089728.0,333791232.0,28034596864.0,1580597248.0,219748.0,106538.0
12-04 09:58:23,1.415,0.167,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3670085632.0,333791232.0,28034600960.0,1580597248.0,187065.0,100145.0
12-04 09:58:24,2.425,0.251,97.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548684288.0,333791232.0,28034605056.0,1701994496.0,216132.0,123588.0
12-04 09:58:25,2.496,0.333,97.171,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3551350784.0,333791232.0,28034605056.0,1699328000.0,205037.0,103088.0
12-04 09:58:26,1.167,0.333,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549954048.0,333791232.0,28034605056.0,1700724736.0,188045.0,101992.0
12-04 09:58:27,1.830,0.166,97.671,0.250,0.0,0.083,0.0,45056.0,0.0,5.0,3555397632.0,333799424.0,28034605056.0,1695272960.0,206884.0,119709.0
12-04 09:58:28,1.165,0.250,98.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3560345600.0,333799424.0,28034609152.0,1690320896.0,235786.0,109966.0
12-04 09:58:29,1.249,0.250,98.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3561353216.0,333799424.0,28034617344.0,1689305088.0,203583.0,105693.0
12-04 09:58:30,1.167,0.333,98.500,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3562987520.0,333799424.0,28034617344.0,1687670784.0,203083.0,119054.0
12-04 09:58:31,0.923,0.168,98.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3564634112.0,333799424.0,28034621440.0,1686020096.0,219395.0,108651.0
12-04 09:58:32,1.413,0.166,98.171,0.249,0.0,0.0,0.0,57344.0,0.0,5.0,3571728384.0,333811712.0,28034625536.0,1678909440.0,203202.0,105166.0
12-04 09:58:33,2.089,0.084,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3579346944.0,333811712.0,28034625536.0,1671290880.0,219836.0,120453.0
12-04 09:58:34,1.832,0.167,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3586076672.0,333811712.0,28034625536.0,1664561152.0,220265.0,107231.0
12-04 09:58:35,1.420,0.251,98.329,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3586572288.0,333811712.0,28034637824.0,1664053248.0,209636.0,136772.0
12-04 09:58:36,1.086,0.0,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3587710976.0,333811712.0,28034641920.0,1662910464.0,223663.0,106410.0
12-04 09:58:37,1.162,0.332,98.340,0.166,0.0,0.0,0.0,65536.0,0.0,6.0,3589349376.0,333824000.0,28034641920.0,1661259776.0,203153.0,103861.0
12-04 09:58:38,1.249,0.167,98.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3591643136.0,333824000.0,28034641920.0,1658966016.0,189545.0,119008.0
12-04 09:58:39,1.167,0.167,98.667,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,3592011776.0,333824000.0,28034646016.0,1658593280.0,231473.0,125889.0
12-04 09:58:40,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3594924032.0,333824000.0,28034654208.0,1655672832.0,215563.0,107584.0
12-04 09:58:41,1.084,0.250,98.666,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3594919936.0,333824000.0,28034658304.0,1655672832.0,177859.0,115663.0
12-04 09:58:42,1.252,0.167,98.414,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,3603791872.0,333836288.0,28034662400.0,1646784512.0,233659.0,106847.0
12-04 09:58:43,0.920,0.084,98.913,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3610644480.0,333836288.0,28034666496.0,1639927808.0,165898.0,95244.0
12-04 09:58:44,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3610894336.0,333836288.0,28034670592.0,1639673856.0,117274.0,106658.0
12-04 09:58:45,1.251,0.250,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3619520512.0,333836288.0,28034670592.0,1631047680.0,285517.0,118784.0
12-04 09:58:46,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3627130880.0,333836288.0,28034670592.0,1623437312.0,259458.0,117632.0
12-04 09:58:47,0.838,0.168,98.827,0.168,0.0,0.0,0.0,32768.0,0.0,4.0,3627122688.0,333848576.0,28034666496.0,1623437312.0,194964.0,118663.0
12-04 09:58:48,1.167,0.250,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3627233280.0,333848576.0,28034682880.0,1623310336.0,208695.0,106175.0
12-04 09:58:49,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3628756992.0,333848576.0,28034682880.0,1621786624.0,202669.0,101631.0
12-04 09:58:50,1.251,0.167,98.499,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3629133824.0,333848576.0,28034686976.0,1621405696.0,171975.0,114100.0
12-04 09:58:51,0.999,0.333,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3629387776.0,333848576.0,28034686976.0,1621151744.0,199842.0,101441.0
12-04 09:58:52,0.585,0.084,99.164,0.167,0.0,0.0,4096.0,32768.0,1.0,4.0,3629490176.0,333860864.0,28034691072.0,1621032960.0,37300.0,74876.0
12-04 09:58:53,1.509,0.251,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3629740032.0,333860864.0,28034695168.0,1620779008.0,327897.0,144745.0
12-04 09:58:54,0.998,0.333,98.587,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3629862912.0,333860864.0,28034699264.0,1620652032.0,120103.0,92609.0
12-04 09:58:55,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3630624768.0,333860864.0,28034699264.0,1619890176.0,271237.0,119815.0
12-04 09:58:56,0.919,0.167,98.914,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3630870528.0,333860864.0,28034707456.0,1619636224.0,249620.0,133877.0
12-04 09:58:57,0.920,0.167,98.913,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3630862336.0,333864960.0,28034711552.0,1619636224.0,221099.0,111045.0
12-04 09:58:58,2.246,0.499,97.088,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,3634409472.0,333873152.0,28034711552.0,1616080896.0,241650.0,121753.0
12-04 09:58:59,0.835,0.417,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3634659328.0,333873152.0,28034715648.0,1615826944.0,239775.0,126024.0
12-04 09:59:00,1.169,0.250,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3634786304.0,333873152.0,28034715648.0,1615699968.0,187593.0,100106.0
12-04 09:59:01,0.836,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3634786304.0,333873152.0,28034715648.0,1615699968.0,209158.0,116231.0
12-04 09:59:02,1.332,0.333,98.251,0.0,0.0,0.083,0.0,40960.0,0.0,3.0,3644174336.0,333873152.0,28034723840.0,1606303744.0,233720.0,126314.0
12-04 09:59:03,0.920,0.167,98.746,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3652800512.0,333881344.0,28034723840.0,1597669376.0,190924.0,99705.0
12-04 09:59:04,1.001,0.167,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3662061568.0,333881344.0,28034732032.0,1588400128.0,211478.0,109230.0
12-04 09:59:05,0.668,0.167,99.165,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,3667517440.0,333881344.0,28034736128.0,1582940160.0,199834.0,120631.0
12-04 09:59:06,0.833,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3667771392.0,333881344.0,28034736128.0,1582686208.0,206920.0,104729.0
12-04 09:59:07,0.834,0.083,99.083,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,3667386368.0,333885440.0,28034736128.0,1583067136.0,188663.0,116924.0
12-04 09:59:08,0.670,0.0,99.246,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3675250688.0,333893632.0,28034736128.0,1575194624.0,207954.0,104595.0
12-04 09:59:09,1.001,0.167,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3684515840.0,333893632.0,28034740224.0,1565925376.0,245497.0,139169.0
12-04 09:59:10,1.002,0.167,98.831,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3694927872.0,333893632.0,28034740224.0,1555513344.0,188772.0,117526.0
12-04 09:59:11,1.332,0.333,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3700891648.0,333893632.0,28034744320.0,1549545472.0,216733.0,107348.0
12-04 09:59:12,1.003,0.167,98.830,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3700879360.0,333897728.0,28034752512.0,1549545472.0,216851.0,109845.0
12-04 09:59:13,0.667,0.250,98.832,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,3701125120.0,333905920.0,28034752512.0,1549291520.0,185790.0,116340.0
12-04 09:59:14,1.004,0.084,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3701125120.0,333905920.0,28034752512.0,1549291520.0,195486.0,101436.0
12-04 09:59:15,0.835,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3701125120.0,333905920.0,28034752512.0,1549291520.0,213191.0,104963.0
12-04 09:59:16,0.920,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3701252096.0,333905920.0,28034752512.0,1549164544.0,195433.0,118941.0
12-04 09:59:17,1.171,0.084,98.746,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,3701870592.0,333910016.0,28034756608.0,1548537856.0,202869.0,102434.0
12-04 09:59:18,1.086,0.167,98.580,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3702755328.0,333918208.0,28034760704.0,1547640832.0,207292.0,102232.0
12-04 09:59:19,1.249,0.167,98.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3702743040.0,333918208.0,28034764800.0,1547649024.0,183261.0,121207.0
12-04 09:59:20,0.752,0.334,98.830,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3487313920.0,333918208.0,28034768896.0,1763074048.0,197018.0,102421.0
12-04 09:59:21,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3487305728.0,333918208.0,28034768896.0,1763082240.0,48619.0,79186.0
12-04 09:59:22,1.420,0.084,98.413,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3487555584.0,333918208.0,28034772992.0,1762828288.0,288053.0,125677.0
12-04 09:59:23,0.500,0.250,99.001,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3487584256.0,333926400.0,28034768896.0,1762795520.0,36133.0,50815.0
12-04 09:59:24,0.833,0.167,99.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3483897856.0,333926400.0,28034772992.0,1766477824.0,21072.0,35291.0
12-04 09:59:25,0.502,0.167,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3483983872.0,333926400.0,28034777088.0,1766387712.0,123892.0,183550.0
12-04 09:59:26,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3484729344.0,333926400.0,28034777088.0,1765642240.0,22848.0,38980.0
12-04 09:59:27,0.417,0.167,99.416,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3485220864.0,333930496.0,28034781184.0,1765142528.0,21289.0,36429.0
12-04 09:59:28,5.394,0.249,94.274,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3492454400.0,333930496.0,28034785280.0,1757904896.0,700024.0,275879.0
12-04 09:59:29,6.518,0.165,93.069,0.165,0.0,0.083,0.0,16384.0,0.0,2.0,3497017344.0,333934592.0,28034789376.0,1753333760.0,1433741.0,517490.0
12-04 09:59:30,7.048,0.332,92.537,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3503620096.0,333934592.0,28034789376.0,1746731008.0,1442261.0,520864.0
12-04 09:59:31,5.141,0.415,94.362,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3504889856.0,333934592.0,28034789376.0,1745461248.0,1185388.0,482867.0
12-04 09:59:32,6.093,0.250,93.489,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3506659328.0,333934592.0,28034797568.0,1743683584.0,1730705.0,581800.0
12-04 09:59:33,5.574,0.333,93.927,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3507412992.0,333934592.0,28034797568.0,1742929920.0,1562639.0,541987.0
12-04 09:59:34,6.919,0.412,92.422,0.082,0.0,0.165,0.0,16384.0,0.0,2.0,3513368576.0,333942784.0,28034801664.0,1736962048.0,1524479.0,546137.0
12-04 09:59:35,5.615,0.413,93.889,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3514638336.0,333942784.0,28034801664.0,1735692288.0,1531332.0,563815.0
12-04 09:59:36,6.771,0.413,92.733,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3520475136.0,333942784.0,28034805760.0,1729851392.0,1499029.0,540261.0
12-04 09:59:37,6.628,0.331,92.958,0.0,0.0,0.083,0.0,40960.0,0.0,3.0,3524153344.0,333942784.0,28034809856.0,1726169088.0,1449312.0,526611.0
12-04 09:59:38,4.913,0.167,94.754,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3526311936.0,333942784.0,28034809856.0,1724010496.0,1419528.0,523350.0
12-04 09:59:39,6.628,0.414,92.709,0.166,0.0,0.083,0.0,28672.0,0.0,3.0,3528454144.0,333950976.0,28034809856.0,1721860096.0,1484705.0,561504.0
12-04 09:59:40,4.896,0.498,94.440,0.0,0.0,0.166,0.0,45056.0,0.0,3.0,3528704000.0,333950976.0,28034813952.0,1721606144.0,1517522.0,531956.0
12-04 09:59:41,5.980,0.332,93.522,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3532005376.0,333950976.0,28034813952.0,1718304768.0,1492960.0,546748.0
12-04 09:59:42,5.546,0.331,94.040,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3534413824.0,333950976.0,28034818048.0,1715892224.0,1466956.0,539849.0
12-04 09:59:43,6.457,0.248,93.129,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3537711104.0,333950976.0,28034822144.0,1712590848.0,1479012.0,553486.0
12-04 09:59:44,4.821,0.166,94.763,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3541774336.0,333950976.0,28034822144.0,1708527616.0,1436368.0,538694.0
12-04 09:59:45,6.633,0.498,92.703,0.166,0.0,0.0,0.0,40960.0,0.0,3.0,3545956352.0,333959168.0,28034822144.0,1704337408.0,1565808.0,553282.0
12-04 09:59:46,6.385,0.415,93.035,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3550908416.0,333959168.0,28034822144.0,1699385344.0,1465098.0,539623.0
12-04 09:59:47,5.381,0.248,94.288,0.0,0.0,0.083,0.0,36864.0,0.0,4.0,3551285248.0,333959168.0,28034826240.0,1699004416.0,1502632.0,557057.0
12-04 09:59:48,6.484,0.333,93.101,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3553189888.0,333959168.0,28034826240.0,1697099776.0,1450951.0,532530.0
12-04 09:59:49,5.141,0.166,94.527,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3554205696.0,333959168.0,28034826240.0,1696083968.0,1478144.0,540660.0
12-04 09:59:50,6.545,0.331,92.709,0.166,0.0,0.249,0.0,32768.0,0.0,3.0,3558522880.0,333967360.0,28034818048.0,1691766784.0,1509901.0,541076.0
12-04 09:59:51,5.455,0.496,93.967,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3561177088.0,333967360.0,28034830336.0,1689100288.0,1454244.0,548758.0
12-04 09:59:52,6.705,0.414,92.798,0.0,0.0,0.083,0.0,36864.0,0.0,7.0,3565617152.0,333967360.0,28034834432.0,1684656128.0,1536008.0,551723.0
12-04 09:59:53,5.740,0.166,94.093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3569680384.0,333967360.0,28034834432.0,1680592896.0,1510180.0,548164.0
12-04 09:59:54,5.565,0.249,94.020,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3572948992.0,333967360.0,28034834432.0,1677324288.0,1324814.0,516812.0
12-04 09:59:55,6.877,0.249,92.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3577139200.0,333967360.0,28034834432.0,1673134080.0,1583534.0,591863.0
12-04 09:59:56,5.202,0.330,94.055,0.165,0.0,0.248,0.0,16384.0,0.0,2.0,3578171392.0,333975552.0,28034842624.0,1672085504.0,1563934.0,563257.0
12-04 09:59:57,6.771,0.413,92.651,0.0,0.0,0.165,0.0,16384.0,0.0,2.0,3580710912.0,333975552.0,28034842624.0,1669545984.0,1470659.0,539213.0
12-04 09:59:58,5.381,0.414,94.040,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3581980672.0,333975552.0,28034842624.0,1668276224.0,1461590.0,544160.0
12-04 09:59:59,6.711,0.249,92.875,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3584638976.0,333975552.0,28034850816.0,1665609728.0,1510161.0,564991.0
12-04 10:00:00,4.908,0.333,94.676,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3587178496.0,333975552.0,28034850816.0,1663070208.0,1439777.0,533949.0
12-04 10:00:01,6.551,0.415,92.786,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3592122368.0,333983744.0,28034850816.0,1658118144.0,1563602.0,555368.0
12-04 10:00:02,5.333,0.417,94.167,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3596308480.0,333983744.0,28034854912.0,1653927936.0,1462521.0,541753.0
12-04 10:00:03,6.705,0.248,92.881,0.0,0.0,0.166,4096.0,0.0,1.0,0.0,3597275136.0,333983744.0,28034859008.0,1652957184.0,1536320.0,576177.0
12-04 10:00:04,6.302,0.498,93.035,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3602649088.0,333983744.0,28034863104.0,1647579136.0,1432957.0,540932.0
12-04 10:00:05,5.294,0.248,94.293,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3603283968.0,333983744.0,28034863104.0,1646944256.0,1395743.0,532682.0
12-04 10:00:06,6.805,0.249,92.863,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3608363008.0,333983744.0,28034863104.0,1641865216.0,1537700.0,553689.0
12-04 10:00:07,4.979,0.415,94.357,0.166,0.0,0.083,4096.0,32768.0,1.0,4.0,3613548544.0,333991936.0,28034875392.0,1636659200.0,1472713.0,566144.0
12-04 10:00:08,6.811,0.249,92.857,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3619897344.0,333991936.0,28034875392.0,1630310400.0,1513741.0,550866.0
12-04 10:00:09,5.298,0.248,94.205,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3621834752.0,333991936.0,28034875392.0,1628372992.0,1466808.0,558383.0
12-04 10:00:10,6.172,0.334,93.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3625103360.0,333991936.0,28034875392.0,1625104384.0,1496369.0,548705.0
12-04 10:00:11,5.624,0.414,93.879,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3626721280.0,333991936.0,28034875392.0,1623486464.0,1490135.0,552486.0
12-04 10:00:12,6.146,0.415,93.189,0.083,0.0,0.166,8192.0,45056.0,2.0,6.0,3630276608.0,334004224.0,28034895872.0,1619898368.0,1491896.0,550004.0
12-04 10:00:13,6.942,0.248,92.810,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3633532928.0,334004224.0,28034895872.0,1616642048.0,1492672.0,553776.0
12-04 10:00:14,5.551,0.249,94.118,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3634941952.0,334004224.0,28034895872.0,1615233024.0,1412652.0,533935.0
12-04 10:00:15,6.374,0.579,92.881,0.0,0.0,0.166,0.0,45056.0,0.0,3.0,3638116352.0,334004224.0,28034895872.0,1612058624.0,1595122.0,576365.0
12-04 10:00:16,5.693,0.413,93.812,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3638652928.0,334004224.0,28034899968.0,1611517952.0,1473403.0,545996.0
12-04 10:00:17,6.068,0.416,93.267,0.166,0.0,0.083,4096.0,61440.0,1.0,6.0,3641569280.0,334008320.0,28034899968.0,1608597504.0,1476681.0,554327.0
12-04 10:00:18,5.455,0.579,93.719,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3644104704.0,334008320.0,28034904064.0,1606057984.0,1470497.0,556105.0
12-04 10:00:19,6.500,0.167,93.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3646009344.0,334008320.0,28034904064.0,1604153344.0,1499053.0,555461.0
12-04 10:00:20,5.975,0.249,93.527,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,3651559424.0,334008320.0,28034908160.0,1598599168.0,1504511.0,551454.0
12-04 10:00:21,5.495,0.167,94.172,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3652825088.0,334008320.0,28034912256.0,1597329408.0,1444998.0,539479.0
12-04 10:00:22,5.819,0.249,93.682,0.166,0.0,0.083,4096.0,65536.0,1.0,6.0,3654971392.0,334016512.0,28034916352.0,1595170816.0,1487667.0,548263.0
12-04 10:00:23,6.048,0.331,93.538,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3660591104.0,334016512.0,28034916352.0,1589551104.0,1523407.0,558238.0
12-04 10:00:24,5.712,0.414,93.709,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3663126528.0,334016512.0,28034920448.0,1587011584.0,1502949.0,543436.0
12-04 10:00:25,7.102,0.248,92.486,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3667443712.0,334016512.0,28034920448.0,1582694400.0,1524830.0,554967.0
12-04 10:00:26,6.954,0.248,92.715,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3672039424.0,334016512.0,28034928640.0,1578090496.0,1411320.0,530195.0
12-04 10:00:27,6.033,0.248,93.636,0.0,0.0,0.083,0.0,36864.0,0.0,7.0,3672256512.0,334020608.0,28034928640.0,1577869312.0,1475653.0,559991.0
12-04 10:00:28,3.910,0.166,95.757,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,3673767936.0,334024704.0,28034936832.0,1576345600.0,920425.0,346732.0
12-04 10:00:29,0.666,0.167,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3674275840.0,334024704.0,28034936832.0,1575837696.0,47750.0,170310.0
12-04 10:00:30,0.669,0.0,99.331,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3674271744.0,334024704.0,28034940928.0,1575837696.0,38370.0,67373.0
12-04 10:00:31,1.254,0.084,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3675287552.0,334024704.0,28034940928.0,1574821888.0,36495.0,65651.0
12-04 10:00:32,0.667,0.083,99.166,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3675398144.0,334028800.0,28034953216.0,1574694912.0,39577.0,71049.0
12-04 10:00:33,0.585,0.084,99.080,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,3675389952.0,334036992.0,28034953216.0,1574694912.0,37885.0,67650.0
12-04 10:00:34,3.688,0.335,95.893,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3671199744.0,334036992.0,28034953216.0,1578885120.0,1028772.0,399952.0
12-04 10:00:35,6.218,0.420,93.193,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3661426688.0,334036992.0,28034953216.0,1588658176.0,1884970.0,686329.0
12-04 10:00:36,5.719,0.421,93.776,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3595005952.0,334036992.0,28034961408.0,1655070720.0,2030600.0,715682.0
12-04 10:00:37,6.045,0.420,93.451,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3519963136.0,334036992.0,28034961408.0,1730113536.0,1901945.0,691690.0
12-04 10:00:38,6.778,0.335,92.887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3521486848.0,334036992.0,28034961408.0,1728589824.0,1963519.0,707058.0
12-04 10:00:39,4.810,0.338,94.684,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3523891200.0,334045184.0,28034961408.0,1726177280.0,1594733.0,650653.0
12-04 10:00:40,7.107,0.418,92.224,0.0,0.0,0.251,4096.0,0.0,1.0,0.0,3524292608.0,334045184.0,28034973696.0,1725763584.0,2009918.0,723680.0
12-04 10:00:41,6.487,0.253,93.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3528196096.0,334045184.0,28034973696.0,1721860096.0,2111134.0,738441.0
12-04 10:00:42,6.533,0.503,92.714,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3529842688.0,334049280.0,28034973696.0,1720209408.0,2079173.0,742780.0
12-04 10:00:43,5.803,0.252,93.860,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3531112448.0,334049280.0,28034973696.0,1718939648.0,2012111.0,720765.0
12-04 10:00:44,6.566,0.421,92.845,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3532247040.0,334053376.0,28034977792.0,1717796864.0,1895637.0,702614.0
12-04 10:00:45,7.161,0.416,92.340,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3539353600.0,334053376.0,28034981888.0,1710686208.0,2041520.0,724993.0
12-04 10:00:46,6.297,0.252,93.367,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3542654976.0,334053376.0,28034981888.0,1707384832.0,1880751.0,706489.0
12-04 10:00:47,5.490,0.253,94.172,0.0,0.0,0.084,0.0,28672.0,0.0,4.0,3544813568.0,334053376.0,28034981888.0,1705226240.0,1486912.0,626998.0
12-04 10:00:48,6.476,0.589,92.851,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3546587136.0,334053376.0,28034985984.0,1703448576.0,2230840.0,768972.0
12-04 10:00:49,6.847,0.254,92.646,0.254,0.0,0.0,0.0,28672.0,0.0,3.0,3550011392.0,334057472.0,28034985984.0,1700020224.0,2106456.0,743519.0
12-04 10:00:50,5.709,0.420,93.703,0.0,0.0,0.168,0.0,45056.0,0.0,3.0,3552677888.0,334057472.0,28034985984.0,1697353728.0,2007423.0,727201.0
12-04 10:00:51,6.245,0.338,93.333,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3556868096.0,334057472.0,28034985984.0,1693163520.0,1900710.0,696280.0
12-04 10:00:52,6.711,0.252,92.869,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,3560796160.0,334061568.0,28034990080.0,1689227264.0,1941821.0,712403.0
12-04 10:00:53,5.462,0.336,94.034,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3561996288.0,334061568.0,28034994176.0,1688023040.0,1941506.0,722837.0
12-04 10:00:54,6.751,0.169,92.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3566043136.0,334061568.0,28034994176.0,1683976192.0,1965583.0,718290.0
12-04 10:00:55,6.392,0.168,93.188,0.168,0.0,0.084,4096.0,40960.0,1.0,3.0,3570982912.0,334069760.0,28034998272.0,1679024128.0,1922085.0,704369.0
12-04 10:00:56,6.403,0.337,93.176,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3575808000.0,334069760.0,28034998272.0,1674199040.0,1968687.0,709156.0
12-04 10:00:57,5.971,0.336,93.692,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,3578331136.0,334077952.0,28035006464.0,1671659520.0,1942574.0,709672.0
12-04 10:00:58,7.383,0.336,92.198,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3581886464.0,334077952.0,28035006464.0,1668104192.0,1985654.0,715282.0
12-04 10:00:59,6.655,0.168,93.092,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3585441792.0,334077952.0,28035006464.0,1664548864.0,1941793.0,707354.0
12-04 10:01:00,6.339,0.167,92.994,0.250,0.0,0.250,0.0,32768.0,0.0,3.0,3586576384.0,334086144.0,28035006464.0,1663406080.0,1943895.0,710968.0
12-04 10:01:01,6.454,0.587,92.791,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3592163328.0,334086144.0,28035006464.0,1657819136.0,1967662.0,720854.0
12-04 10:01:02,7.131,0.336,92.450,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,3600654336.0,334090240.0,28035018752.0,1649311744.0,1973135.0,722628.0
12-04 10:01:03,6.773,0.251,92.809,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3606622208.0,334090240.0,28035018752.0,1643343872.0,1961884.0,720110.0
12-04 10:01:04,7.072,0.416,92.429,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3612082176.0,334090240.0,28035018752.0,1637883904.0,1954600.0,716205.0
12-04 10:01:05,5.823,0.338,93.502,0.169,0.0,0.169,0.0,16384.0,0.0,2.0,3614101504.0,334098432.0,28035022848.0,1635852288.0,1865112.0,697587.0
12-04 10:01:06,5.808,0.421,93.687,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3616133120.0,334098432.0,28035022848.0,1633820672.0,1916240.0,715695.0
12-04 10:01:07,6.987,0.253,92.761,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3622223872.0,334102528.0,28035022848.0,1627725824.0,2008482.0,721811.0
12-04 10:01:08,6.213,0.336,93.283,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3627298816.0,334102528.0,28035026944.0,1622646784.0,1845968.0,690623.0
12-04 10:01:09,5.259,0.339,94.148,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3630215168.0,334102528.0,28035031040.0,1619726336.0,1886929.0,714327.0
12-04 10:01:10,6.303,0.504,93.193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3636785152.0,334102528.0,28035031040.0,1613156352.0,1898875.0,709872.0
12-04 10:01:11,5.748,0.338,93.491,0.169,0.0,0.254,0.0,16384.0,0.0,2.0,3643920384.0,334110720.0,28035031040.0,1606012928.0,2032829.0,733269.0
12-04 10:01:12,7.398,0.416,91.937,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3651497984.0,334114816.0,28035035136.0,1598427136.0,1930921.0,708743.0
12-04 10:01:13,6.234,0.253,93.345,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3657277440.0,334114816.0,28035035136.0,1592647680.0,2002392.0,727233.0
12-04 10:01:14,6.166,0.253,93.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3660197888.0,334114816.0,28035035136.0,1589727232.0,1936269.0,706061.0
12-04 10:01:15,6.527,0.251,93.054,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3665903616.0,334114816.0,28035043328.0,1584013312.0,1867636.0,715982.0
12-04 10:01:16,6.460,0.336,92.869,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,3667480576.0,334123008.0,28035043328.0,1582428160.0,1907467.0,705612.0
12-04 10:01:17,6.560,0.252,93.103,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3670429696.0,334123008.0,28035047424.0,1579474944.0,1967269.0,712688.0
12-04 10:01:18,6.761,0.584,92.571,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3671412736.0,334123008.0,28035047424.0,1578491904.0,1971561.0,722990.0
12-04 10:01:19,5.683,0.424,93.893,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3673542656.0,334123008.0,28035047424.0,1576361984.0,1911380.0,715896.0
12-04 10:01:20,6.644,0.168,93.019,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3676999680.0,334123008.0,28035047424.0,1572904960.0,1921073.0,706747.0
12-04 10:01:21,6.213,0.252,93.367,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3679825920.0,334131200.0,28035039232.0,1570078720.0,1902735.0,700325.0
12-04 10:01:22,7.383,0.336,92.198,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3684671488.0,334131200.0,28035051520.0,1565220864.0,2079528.0,734029.0
12-04 10:01:23,7.327,0.416,92.173,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3688824832.0,334131200.0,28035055616.0,1561063424.0,1999374.0,729125.0
12-04 10:01:24,8.201,0.251,91.464,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3696443392.0,334131200.0,28035055616.0,1553444864.0,1912061.0,712047.0
12-04 10:01:25,5.387,0.253,94.276,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,3700125696.0,334131200.0,28035055616.0,1549762560.0,1984921.0,718874.0
12-04 10:01:26,6.471,0.168,93.277,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3704823808.0,334131200.0,28035055616.0,1545064448.0,1953772.0,713847.0
12-04 10:01:27,7.485,0.421,91.926,0.168,0.0,0.0,0.0,57344.0,0.0,5.0,3708145664.0,334139392.0,28035059712.0,1541730304.0,1975696.0,722648.0
12-04 10:01:28,6.355,0.334,93.144,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3710271488.0,334139392.0,28035059712.0,1539604480.0,1917324.0,728402.0
12-04 10:01:29,7.071,0.421,92.256,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3715727360.0,334139392.0,28035063808.0,1534144512.0,1920624.0,710000.0
12-04 10:01:30,5.152,0.338,94.426,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3717341184.0,334139392.0,28035067904.0,1532526592.0,1955265.0,720260.0
12-04 10:01:31,6.655,0.168,93.092,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3725086720.0,334139392.0,28035067904.0,1524781056.0,1930388.0,709147.0
12-04 10:01:32,6.655,0.253,92.755,0.253,0.0,0.084,0.0,69632.0,0.0,6.0,3730563072.0,334151680.0,28035072000.0,1519288320.0,1952111.0,711528.0
12-04 10:01:33,6.773,0.334,92.809,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3733864448.0,334151680.0,28035072000.0,1515986944.0,1964631.0,717256.0
12-04 10:01:34,4.362,0.168,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3738755072.0,334151680.0,28035072000.0,1511096320.0,1080954.0,542517.0
12-04 10:01:35,0.335,0.168,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3738681344.0,334151680.0,28035080192.0,1511161856.0,84015.0,126446.0
12-04 10:01:36,0.503,0.168,99.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3738681344.0,334151680.0,28035080192.0,1511161856.0,54873.0,97777.0
12-04 10:01:37,0.416,0.250,99.167,0.167,0.0,0.0,0.0,45056.0,0.0,6.0,3738673152.0,334163968.0,28035076096.0,1511161856.0,57155.0,102115.0
12-04 10:01:38,0.586,0.251,99.163,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3739299840.0,334163968.0,28035084288.0,1510526976.0,74791.0,119651.0
12-04 10:01:39,0.917,0.083,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3739299840.0,334163968.0,28035084288.0,1510526976.0,74084.0,118640.0
12-04 10:01:40,3.500,0.417,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3740311552.0,334163968.0,28035088384.0,1509511168.0,748401.0,334779.0
12-04 10:01:41,7.286,0.335,92.295,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3730497536.0,334163968.0,28035092480.0,1519321088.0,2270865.0,841818.0
12-04 10:01:42,8.333,0.417,91.083,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3673292800.0,334163968.0,28035096576.0,1576521728.0,2450477.0,874575.0
12-04 10:01:43,8.645,0.333,90.607,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3531612160.0,334172160.0,28035096576.0,1718194176.0,2358483.0,860490.0
12-04 10:01:44,8.027,0.167,91.722,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3533320192.0,334172160.0,28035100672.0,1716482048.0,2375730.0,872402.0
12-04 10:01:45,8.013,0.250,91.653,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3536621568.0,334172160.0,28035100672.0,1713180672.0,2207176.0,839717.0
12-04 10:01:46,8.033,0.335,91.464,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3536965632.0,334172160.0,28035100672.0,1712836608.0,2422510.0,877201.0
12-04 10:01:47,7.987,0.166,91.764,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3539656704.0,334180352.0,28035104768.0,1710133248.0,2377113.0,882502.0
12-04 10:01:48,8.291,0.335,91.290,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3542437888.0,334188544.0,28035108864.0,1707339776.0,2393325.0,874924.0
12-04 10:01:49,7.937,0.418,91.479,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,3543703552.0,334188544.0,28035112960.0,1706070016.0,2374883.0,859941.0
12-04 10:01:50,7.930,0.668,91.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3130322944.0,334188544.0,28035112960.0,2119450624.0,2471011.0,895116.0
12-04 10:01:51,8.728,0.416,90.690,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3136290816.0,334188544.0,28035112960.0,2113482752.0,2478817.0,882872.0
12-04 10:01:52,7.654,0.499,91.764,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3137327104.0,334196736.0,28035117056.0,2112434176.0,2400722.0,874137.0
12-04 10:01:53,7.789,0.335,91.709,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3143008256.0,334196736.0,28035117056.0,2106753024.0,2437027.0,880399.0
12-04 10:01:54,8.306,0.415,91.113,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3147321344.0,334200832.0,28035117056.0,2102435840.0,2279534.0,854611.0
12-04 10:01:55,7.890,0.249,91.694,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3152396288.0,334200832.0,28035121152.0,2097356800.0,1959661.0,793699.0
12-04 10:01:56,8.438,0.334,91.145,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3155947520.0,334200832.0,28035125248.0,2093801472.0,2456701.0,897258.0
12-04 10:01:57,8.347,0.417,91.068,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,3159687168.0,334200832.0,28035129344.0,2090057728.0,2346501.0,867277.0
12-04 10:01:58,7.789,0.335,91.876,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3168743424.0,334200832.0,28035129344.0,2081001472.0,2301486.0,849502.0
12-04 10:01:59,9.159,0.333,90.175,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3173588992.0,334209024.0,28035133440.0,2076143616.0,2446079.0,879375.0
12-04 10:02:00,7.460,0.419,91.953,0.0,0.0,0.168,8192.0,49152.0,1.0,3.0,3176759296.0,334209024.0,28035137536.0,2072969216.0,2207563.0,840369.0
12-04 10:02:01,7.010,0.338,92.483,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3189202944.0,334209024.0,28035137536.0,2060525568.0,2434042.0,892594.0
12-04 10:02:02,7.860,0.334,91.639,0.0,0.0,0.167,8192.0,32768.0,1.0,3.0,3196551168.0,334213120.0,28035149824.0,2053160960.0,2321812.0,869164.0
12-04 10:02:03,8.667,0.417,90.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3202519040.0,334213120.0,28035149824.0,2047193088.0,2417376.0,883295.0
12-04 10:02:04,8.007,0.250,91.493,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,3204280320.0,334221312.0,28035158016.0,2045415424.0,2301385.0,852487.0
12-04 10:02:05,8.201,0.502,91.130,0.0,0.0,0.167,0.0,24576.0,0.0,1.0,3207741440.0,334221312.0,28035158016.0,2041954304.0,2395778.0,882424.0
12-04 10:02:06,7.833,0.250,91.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3213422592.0,334221312.0,28035158016.0,2036273152.0,2219718.0,838601.0
12-04 10:02:07,8.077,0.416,91.341,0.0,0.0,0.167,4096.0,36864.0,1.0,4.0,3217350656.0,334221312.0,28035166208.0,2032336896.0,2171293.0,826727.0
12-04 10:02:08,7.641,0.336,91.940,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3221282816.0,334221312.0,28035170304.0,2028400640.0,2430129.0,883469.0
12-04 10:02:09,8.569,0.416,90.932,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3225440256.0,334221312.0,28035170304.0,2024243200.0,2465122.0,896458.0
12-04 10:02:10,8.090,0.667,90.992,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,3234697216.0,334229504.0,28035174400.0,2014973952.0,2528688.0,901863.0
12-04 10:02:11,7.692,0.251,92.057,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3240542208.0,334229504.0,28035178496.0,2009124864.0,2286064.0,861327.0
12-04 10:02:12,8.674,0.751,90.409,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,3246505984.0,334229504.0,28035182592.0,2003156992.0,2497787.0,888341.0
12-04 10:02:13,8.013,0.417,91.402,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3249680384.0,334229504.0,28035182592.0,1999982592.0,2351061.0,863709.0
12-04 10:02:14,8.466,0.168,91.366,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3257077760.0,334229504.0,28035182592.0,1992585216.0,2430622.0,880513.0
12-04 10:02:15,7.268,0.501,91.813,0.251,0.0,0.167,0.0,16384.0,0.0,2.0,3262242816.0,334237696.0,28035182592.0,1987411968.0,2401767.0,871556.0
12-04 10:02:16,8.215,0.419,91.115,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3268747264.0,334237696.0,28035186688.0,1980903424.0,2338782.0,859399.0
12-04 10:02:17,7.807,0.415,91.528,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3270836224.0,334237696.0,28035190784.0,1978810368.0,2282821.0,854875.0
12-04 10:02:18,8.870,0.418,90.544,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3275726848.0,334237696.0,28035190784.0,1973919744.0,2289262.0,873566.0
12-04 10:02:19,7.479,0.420,91.933,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3279409152.0,334237696.0,28035190784.0,1970237440.0,2508362.0,899940.0
12-04 10:02:20,7.583,0.583,91.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3285372928.0,334237696.0,28035194880.0,1964269568.0,2470602.0,895355.0
12-04 10:02:21,9.783,0.251,89.799,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3290570752.0,334245888.0,28035194880.0,1959063552.0,2556982.0,912082.0
12-04 10:02:22,6.946,0.502,92.385,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3296534528.0,334245888.0,28035198976.0,1953095680.0,2235620.0,842788.0
12-04 10:02:23,9.867,0.498,89.469,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3305836544.0,334245888.0,28035198976.0,1943793664.0,2329767.0,862185.0
12-04 10:02:24,6.868,0.419,92.630,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3310944256.0,334245888.0,28035203072.0,1938681856.0,2361059.0,859482.0
12-04 10:02:25,8.250,0.417,91.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3319382016.0,334245888.0,28035207168.0,1930240000.0,2233553.0,849229.0
12-04 10:02:26,8.242,0.336,91.085,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,3324452864.0,334254080.0,28035207168.0,1925160960.0,2286460.0,862675.0
12-04 10:02:27,7.448,0.418,91.967,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,3326136320.0,334254080.0,28035207168.0,1923477504.0,2397401.0,881928.0
12-04 10:02:28,10.108,0.497,89.229,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3334066176.0,334254080.0,28035211264.0,1915543552.0,2469950.0,897106.0
12-04 10:02:29,7.705,0.586,91.541,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3340193792.0,334254080.0,28035211264.0,1909415936.0,2520456.0,905450.0
12-04 10:02:30,7.358,0.418,92.057,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3342987264.0,334254080.0,28035211264.0,1906622464.0,2275136.0,866444.0
12-04 10:02:31,10.0,0.250,89.417,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,3348688896.0,334262272.0,28035215360.0,1900908544.0,2368319.0,866638.0
12-04 10:02:32,7.833,0.333,91.667,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3352498176.0,334262272.0,28035223552.0,1897091072.0,2522558.0,909388.0
12-04 10:02:33,6.969,0.420,92.527,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3362656256.0,334262272.0,28035223552.0,1886932992.0,2408488.0,887343.0
12-04 10:02:34,10.083,0.750,89.083,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3371286528.0,334262272.0,28035227648.0,1878298624.0,2470135.0,900085.0
12-04 10:02:35,7.065,0.252,92.683,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3375095808.0,334262272.0,28035227648.0,1874489344.0,2429792.0,887215.0
12-04 10:02:36,9.310,0.416,90.025,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3379695616.0,334262272.0,28035231744.0,1869885440.0,2298214.0,863689.0
12-04 10:02:37,8.340,0.250,91.076,0.167,0.0,0.167,0.0,49152.0,0.0,5.0,3384889344.0,334274560.0,28035231744.0,1864679424.0,2323969.0,873381.0
12-04 10:02:38,8.036,0.580,91.135,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3389837312.0,334274560.0,28035235840.0,1859727360.0,2314499.0,877945.0
12-04 10:02:39,9.833,0.500,89.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3392942080.0,334274560.0,28035239936.0,1856618496.0,2531059.0,929112.0
12-04 10:02:40,6.198,0.335,93.384,0.0,0.0,0.084,0.0,24576.0,0.0,1.0,3394621440.0,334274560.0,28035244032.0,1854935040.0,2018832.0,719768.0
12-04 10:02:41,1.003,0.334,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3396907008.0,334274560.0,28035244032.0,1852649472.0,392411.0,342196.0
12-04 10:02:42,0.669,0.251,98.746,0.334,0.0,0.0,0.0,65536.0,0.0,6.0,3396898816.0,334282752.0,28035244032.0,1852649472.0,74492.0,131345.0
12-04 10:02:43,0.917,0.250,98.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3397025792.0,334282752.0,28035244032.0,1852522496.0,72670.0,130220.0
12-04 10:02:44,0.836,0.251,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3397021696.0,334282752.0,28035248128.0,1852522496.0,72031.0,129964.0
12-04 10:02:45,1.0,0.250,98.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3397017600.0,334282752.0,28035252224.0,1852522496.0,74710.0,134779.0
12-04 10:02:46,1.330,0.249,98.337,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3397017600.0,334282752.0,28035252224.0,1852522496.0,76254.0,135881.0
12-04 10:02:47,7.380,0.580,91.957,0.0,0.0,0.083,0.0,28672.0,0.0,5.0,3400462336.0,334282752.0,28035252224.0,1849077760.0,1677513.0,688716.0
12-04 10:02:48,9.412,0.336,90.084,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,3351719936.0,334290944.0,28035260416.0,1897803776.0,2607729.0,975163.0
12-04 10:02:49,9.333,0.417,90.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3176747008.0,334290944.0,28035260416.0,2072776704.0,2429410.0,930052.0
12-04 10:02:50,9.045,0.335,90.620,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3123765248.0,334290944.0,28035260416.0,2125758464.0,2672728.0,999643.0
12-04 10:02:51,9.508,0.417,89.992,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3135827968.0,334290944.0,28035260416.0,2113695744.0,2765116.0,1013510.0
12-04 10:02:52,8.878,0.419,90.536,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3137122304.0,334290944.0,28035264512.0,2112397312.0,2772042.0,1010818.0
12-04 10:02:53,9.159,0.583,90.092,0.083,0.0,0.083,0.0,16384.0,0.0,1.0,3140296704.0,334299136.0,28035260416.0,2109218816.0,2598669.0,977129.0
12-04 10:02:54,8.648,0.504,90.596,0.084,0.0,0.168,0.0,0.0,0.0,1.0,3141144576.0,334299136.0,28035268608.0,2108362752.0,2794155.0,1018239.0
12-04 10:02:55,9.742,0.416,89.675,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3142287360.0,334299136.0,28035268608.0,2107219968.0,2752373.0,1005173.0
12-04 10:02:56,9.076,0.500,90.258,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3143692288.0,334299136.0,28035268608.0,2105815040.0,2739648.0,1004844.0
12-04 10:02:57,10.316,0.416,89.185,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3149938688.0,334303232.0,28035272704.0,2099560448.0,2744748.0,1020836.0
12-04 10:02:58,9.710,0.581,89.461,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3160317952.0,334303232.0,28035272704.0,2089181184.0,2611417.0,971695.0
12-04 10:02:59,9.0,0.500,90.167,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,3169071104.0,334311424.0,28035272704.0,2080419840.0,2551914.0,968708.0
12-04 10:03:00,9.707,0.418,89.874,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3176308736.0,334311424.0,28035272704.0,2073182208.0,2772330.0,1017496.0
12-04 10:03:01,8.564,0.336,90.932,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3180892160.0,334311424.0,28035276800.0,2068594688.0,2755662.0,1007352.0
12-04 10:03:02,10.033,0.418,89.465,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,3190087680.0,334311424.0,28035284992.0,2059390976.0,2814370.0,1038999.0
12-04 10:03:03,9.683,0.501,89.733,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3194216448.0,334311424.0,28035284992.0,2055262208.0,2591013.0,975164.0
12-04 10:03:04,8.833,0.583,90.083,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,3200774144.0,334319616.0,28035289088.0,2048692224.0,2737533.0,1013970.0
12-04 10:03:05,9.825,0.500,89.592,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3205853184.0,334319616.0,28035289088.0,2043613184.0,2744957.0,1010894.0
12-04 10:03:06,8.466,0.419,90.947,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3215503360.0,334319616.0,28035289088.0,2033963008.0,2608714.0,1002160.0
12-04 10:03:07,9.615,0.585,89.632,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3221712896.0,334323712.0,28035297280.0,2027741184.0,2771976.0,1023569.0
12-04 10:03:08,8.855,0.418,90.643,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3228696576.0,334323712.0,28035297280.0,2020757504.0,2481707.0,954088.0
12-04 10:03:09,10.207,0.332,89.295,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3234152448.0,334323712.0,28035301376.0,2015297536.0,2885204.0,1056481.0
12-04 10:03:10,10.342,0.417,88.991,0.083,0.0,0.167,0.0,81920.0,0.0,6.0,3241476096.0,334331904.0,28035301376.0,2007965696.0,2684316.0,1005524.0
12-04 10:03:11,8.855,0.334,90.727,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3245699072.0,334331904.0,28035301376.0,2003742720.0,2610625.0,989341.0
12-04 10:03:12,9.567,0.499,89.684,0.0,0.0,0.250,0.0,45056.0,0.0,4.0,3254108160.0,334331904.0,28035305472.0,1995329536.0,2536141.0,975641.0
12-04 10:03:13,9.508,0.417,89.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3259027456.0,334331904.0,28035305472.0,1990410240.0,2582464.0,985651.0
12-04 10:03:14,9.030,0.418,90.468,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3267637248.0,334331904.0,28035309568.0,1981796352.0,2589212.0,971594.0
12-04 10:03:15,9.874,0.167,89.707,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3275784192.0,334340096.0,28035309568.0,1973641216.0,2665409.0,1016482.0
12-04 10:03:16,8.528,0.334,90.886,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3279151104.0,334340096.0,28035309568.0,1970274304.0,2265916.0,925365.0
12-04 10:03:17,9.281,0.502,90.134,0.0,0.0,0.084,0.0,24576.0,0.0,3.0,3286949888.0,334344192.0,28035313664.0,1962467328.0,2658939.0,1003368.0
12-04 10:03:18,9.182,0.417,90.150,0.0,0.0,0.250,4096.0,0.0,1.0,0.0,3291176960.0,334344192.0,28035317760.0,1958236160.0,2739084.0,1027602.0
12-04 10:03:19,11.203,0.332,88.299,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3297017856.0,334344192.0,28035317760.0,1952395264.0,2911526.0,1061158.0
12-04 10:03:20,9.385,0.415,89.701,0.249,0.0,0.249,0.0,32768.0,0.0,3.0,3302182912.0,334352384.0,28035317760.0,1947222016.0,2525211.0,980005.0
12-04 10:03:21,8.939,0.418,90.393,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3312340992.0,334352384.0,28035317760.0,1937063936.0,2650298.0,1023013.0
12-04 10:03:22,10.175,0.500,89.158,0.0,0.0,0.167,4096.0,28672.0,1.0,5.0,3319214080.0,334356480.0,28035330048.0,1930174464.0,2481263.0,977471.0
12-04 10:03:23,8.985,0.416,90.433,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3323912192.0,334356480.0,28035330048.0,1925476352.0,2062183.0,903299.0
12-04 10:03:24,8.382,0.419,91.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3331751936.0,334356480.0,28035330048.0,1917636608.0,2118257.0,887424.0
12-04 10:03:25,9.833,0.417,89.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3341873152.0,334356480.0,28035334144.0,1907511296.0,2581146.0,1006629.0
12-04 10:03:26,9.623,0.502,89.456,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,3351674880.0,334364672.0,28035334144.0,1897701376.0,2732098.0,1035614.0
12-04 10:03:27,9.825,0.333,89.675,0.0,0.0,0.167,8192.0,16384.0,2.0,2.0,3356229632.0,334368768.0,28035346432.0,1893130240.0,2394491.0,942295.0
12-04 10:03:28,9.220,0.251,90.444,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3358097408.0,334368768.0,28035350528.0,1891258368.0,2583338.0,1004996.0
12-04 10:03:29,9.850,0.250,89.816,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3366510592.0,334368768.0,28035350528.0,1882845184.0,2570221.0,997439.0
12-04 10:03:30,9.524,0.418,89.891,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3373871104.0,334368768.0,28035354624.0,1875480576.0,2661997.0,1009889.0
12-04 10:03:31,9.456,0.418,89.874,0.084,0.0,0.167,4096.0,16384.0,1.0,2.0,3390365696.0,334376960.0,28035358720.0,1858973696.0,2659129.0,1016313.0
12-04 10:03:32,9.726,0.582,89.360,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,3389595648.0,334381056.0,28035362816.0,1859735552.0,2701096.0,1039009.0
12-04 10:03:33,8.848,0.334,90.651,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3402928128.0,334381056.0,28035362816.0,1846403072.0,2371121.0,947981.0
12-04 10:03:34,9.296,0.670,89.782,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3417686016.0,334381056.0,28035366912.0,1831641088.0,2303790.0,938928.0
12-04 10:03:35,9.045,0.586,90.117,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3422060544.0,334381056.0,28035371008.0,1827262464.0,2532050.0,992445.0
12-04 10:03:36,8.743,0.583,90.425,0.167,0.0,0.083,4096.0,16384.0,1.0,2.0,3426914304.0,334389248.0,28035375104.0,1822396416.0,2329062.0,954531.0
12-04 10:03:37,10.233,0.416,89.185,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,3434778624.0,334393344.0,28035379200.0,1814523904.0,2553894.0,1002918.0
12-04 10:03:38,11.490,0.583,87.843,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3439992832.0,334393344.0,28035379200.0,1809309696.0,2813557.0,1048628.0
12-04 10:03:39,8.605,0.334,90.727,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3445698560.0,334393344.0,28035379200.0,1803603968.0,2479603.0,991713.0
12-04 10:03:40,8.794,0.419,90.620,0.0,0.0,0.168,4096.0,0.0,1.0,0.0,3452743680.0,334393344.0,28035387392.0,1796550656.0,2215826.0,929699.0
12-04 10:03:41,10.083,0.500,89.417,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,3459526656.0,334393344.0,28035387392.0,1789767680.0,2947536.0,1098373.0
12-04 10:03:42,9.799,0.251,89.363,0.168,0.0,0.419,0.0,57344.0,0.0,6.0,3467476992.0,334401536.0,28035395584.0,1781800960.0,2424389.0,979169.0
12-04 10:03:43,8.569,0.582,90.682,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3473223680.0,334401536.0,28035395584.0,1776054272.0,2498092.0,991351.0
12-04 10:03:44,10.583,0.417,88.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3482079232.0,334401536.0,28035395584.0,1767198720.0,2462941.0,981248.0
12-04 10:03:45,9.213,0.503,90.117,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3495604224.0,334401536.0,28035395584.0,1753673728.0,2538324.0,1017130.0
12-04 10:03:46,9.992,0.416,89.509,0.0,0.0,0.083,4096.0,45056.0,1.0,3.0,3503058944.0,334401536.0,28035399680.0,1746214912.0,2706002.0,1035662.0
12-04 10:03:47,5.008,0.501,94.073,0.250,0.0,0.167,0.0,49152.0,0.0,5.0,3507228672.0,334413824.0,28035407872.0,1742024704.0,2740574.0,830069.0
12-04 10:03:48,3.497,0.333,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3510149120.0,334413824.0,28035407872.0,1739104256.0,1908762.0,559732.0
12-04 10:03:49,3.253,0.250,96.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3510497280.0,334413824.0,28035407872.0,1738756096.0,2972818.0,755951.0
12-04 10:03:50,3.339,0.417,96.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3511386112.0,334413824.0,28035407872.0,1737867264.0,2268157.0,603613.0
12-04 10:03:51,1.167,0.417,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3512180736.0,334413824.0,28035407872.0,1737072640.0,104437.0,332333.0
12-04 10:03:52,0.754,0.168,99.079,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,3512045568.0,334426112.0,28035403776.0,1737199616.0,91312.0,164263.0
12-04 10:03:53,1.663,0.166,97.922,0.249,0.0,0.0,0.0,4096.0,0.0,1.0,3512180736.0,334426112.0,28035411968.0,1737056256.0,91799.0,166031.0
12-04 10:03:54,1.171,0.084,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3512307712.0,334426112.0,28035411968.0,1736929280.0,91932.0,166034.0
12-04 10:03:55,1.169,0.250,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3512303616.0,334426112.0,28035416064.0,1736929280.0,90090.0,162741.0
12-04 10:03:56,2.907,0.498,96.512,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3512422400.0,334426112.0,28035424256.0,1736802304.0,398368.0,289715.0
12-04 10:03:57,11.293,0.409,88.134,0.0,0.0,0.164,0.0,16384.0,0.0,2.0,3516735488.0,334430208.0,28035424256.0,1732485120.0,2817300.0,1086834.0
12-04 10:03:58,11.501,1.142,86.868,0.245,0.0,0.245,0.0,28672.0,0.0,5.0,3378831360.0,334438400.0,28035424256.0,1870381056.0,2935409.0,1118886.0
12-04 10:03:59,10.793,0.899,88.062,0.0,0.0,0.245,4096.0,0.0,1.0,0.0,3124400128.0,334438400.0,28035428352.0,2124808192.0,2749516.0,1085557.0
12-04 10:04:00,11.419,0.571,87.765,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3143368704.0,334438400.0,28035432448.0,2105835520.0,2814580.0,1097824.0
12-04 10:04:01,9.712,0.494,89.547,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3148414976.0,334438400.0,28035432448.0,2100789248.0,2548418.0,1037527.0
12-04 10:04:02,11.860,0.650,87.327,0.0,0.0,0.162,0.0,16384.0,0.0,2.0,3167989760.0,334446592.0,28035436544.0,2081202176.0,2731012.0,1078298.0
12-04 10:04:03,11.201,0.731,87.500,0.162,0.0,0.406,0.0,16384.0,0.0,2.0,3165249536.0,334454784.0,28035436544.0,2083934208.0,2698820.0,1064142.0
12-04 10:04:04,10.294,0.572,88.889,0.0,0.0,0.245,0.0,0.0,0.0,0.0,3166416896.0,334454784.0,28035444736.0,2082758656.0,2650788.0,1054589.0
12-04 10:04:05,12.429,0.406,87.002,0.0,0.0,0.162,0.0,0.0,0.0,0.0,3170099200.0,334454784.0,28035444736.0,2079076352.0,2967897.0,1139140.0
12-04 10:04:06,10.582,0.656,88.433,0.0,0.0,0.328,0.0,0.0,0.0,0.0,3172384768.0,334454784.0,28035444736.0,2076790784.0,2720708.0,1073579.0
12-04 10:04:07,11.275,0.408,87.990,0.0,0.0,0.327,0.0,16384.0,0.0,2.0,3183710208.0,334458880.0,28035448832.0,2065457152.0,2734468.0,1093855.0
12-04 10:04:08,11.538,0.491,87.480,0.082,0.0,0.409,0.0,16384.0,0.0,2.0,3190431744.0,334467072.0,28035448832.0,2058727424.0,3091695.0,1165704.0
12-04 10:04:09,10.975,0.491,88.206,0.0,0.0,0.328,0.0,0.0,0.0,0.0,3194908672.0,334467072.0,28035448832.0,2054250496.0,2779862.0,1123153.0
12-04 10:04:10,10.682,0.493,88.661,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3201916928.0,334467072.0,28035457024.0,2047234048.0,2717502.0,1105158.0
12-04 10:04:11,10.694,0.898,88.163,0.0,0.0,0.245,4096.0,0.0,1.0,0.0,3210899456.0,334467072.0,28035457024.0,2038251520.0,2903297.0,1151132.0
12-04 10:04:12,11.265,0.490,87.918,0.0,0.0,0.327,0.0,16384.0,0.0,2.0,3213426688.0,334471168.0,28035465216.0,2035712000.0,2623538.0,1075781.0
12-04 10:04:13,11.138,0.569,87.967,0.0,0.0,0.325,0.0,16384.0,0.0,1.0,3224854528.0,334471168.0,28035465216.0,2024284160.0,2661912.0,1084140.0
12-04 10:04:14,11.038,0.572,87.817,0.164,0.0,0.409,0.0,28672.0,0.0,3.0,3232432128.0,334479360.0,28035465216.0,2016698368.0,2859731.0,1134624.0
12-04 10:04:15,11.075,0.410,88.269,0.0,0.0,0.246,0.0,0.0,0.0,0.0,3243433984.0,334479360.0,28035465216.0,2005696512.0,2724220.0,1094406.0
12-04 10:04:16,11.193,0.654,88.072,0.0,0.0,0.082,0.0,24576.0,0.0,1.0,3249598464.0,334479360.0,28035473408.0,1999523840.0,2885748.0,1150212.0
12-04 10:04:17,11.138,0.410,88.124,0.0,0.0,0.328,0.0,28672.0,0.0,3.0,3257438208.0,334479360.0,28035473408.0,1991684096.0,2786903.0,1109001.0
12-04 10:04:18,11.275,0.654,87.908,0.0,0.0,0.163,0.0,0.0,0.0,0.0,3266367488.0,334479360.0,28035473408.0,1982754816.0,2761210.0,1119987.0
12-04 10:04:19,11.620,0.409,87.561,0.082,0.0,0.327,0.0,16384.0,0.0,2.0,3276701696.0,334487552.0,28035473408.0,1972412416.0,2869524.0,1132709.0
12-04 10:04:20,11.284,0.572,87.980,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3271360512.0,334487552.0,28035477504.0,1977749504.0,2583143.0,1082409.0
12-04 10:04:21,11.401,0.570,87.866,0.0,0.0,0.163,0.0,49152.0,0.0,3.0,3285647360.0,334487552.0,28035477504.0,1963462656.0,2764176.0,1113705.0
12-04 10:04:22,11.938,0.409,87.326,0.0,0.0,0.327,0.0,28672.0,0.0,2.0,3296440320.0,334487552.0,28035477504.0,1952669696.0,2860899.0,1136600.0
12-04 10:04:23,10.214,0.659,88.880,0.0,0.0,0.247,0.0,8192.0,0.0,1.0,3303104512.0,334487552.0,28035481600.0,1946001408.0,2697710.0,1126480.0
12-04 10:04:24,12.306,0.326,86.879,0.163,0.0,0.326,0.0,32768.0,0.0,3.0,3309154304.0,334495744.0,28035485696.0,1939939328.0,2927351.0,1159042.0
12-04 10:04:25,10.393,0.655,88.543,0.0,0.0,0.409,0.0,0.0,0.0,0.0,3313594368.0,334495744.0,28035485696.0,1935499264.0,2860263.0,1146114.0
12-04 10:04:26,12.368,0.570,86.819,0.0,0.0,0.244,0.0,0.0,0.0,0.0,3324637184.0,334495744.0,28035489792.0,1924452352.0,2466412.0,1064153.0
12-04 10:04:27,10.509,0.411,88.752,0.0,0.0,0.328,0.0,16384.0,0.0,2.0,3328352256.0,334495744.0,28035489792.0,1920737280.0,2713191.0,1120906.0
12-04 10:04:28,11.592,0.571,87.510,0.0,0.0,0.327,0.0,0.0,0.0,0.0,3338285056.0,334495744.0,28035493888.0,1910800384.0,2873332.0,1140745.0
12-04 10:04:29,11.909,0.489,87.031,0.245,0.0,0.326,0.0,16384.0,0.0,2.0,3344465920.0,334503936.0,28035493888.0,1904611328.0,2652388.0,1097664.0
12-04 10:04:30,11.354,0.649,87.672,0.0,0.0,0.324,0.0,0.0,0.0,0.0,3347128320.0,334503936.0,28035497984.0,1901944832.0,2865882.0,1150604.0
12-04 10:04:31,11.746,0.326,87.602,0.0,0.0,0.326,0.0,0.0,0.0,0.0,3362234368.0,334503936.0,28035502080.0,1886834688.0,2598494.0,1088510.0
12-04 10:04:32,12.131,0.410,87.377,0.0,0.0,0.082,0.0,16384.0,0.0,2.0,3371081728.0,334508032.0,28035506176.0,1877979136.0,2976383.0,1181857.0
12-04 10:04:33,11.093,0.816,87.928,0.0,0.0,0.163,0.0,12288.0,0.0,3.0,3374956544.0,334508032.0,28035506176.0,1874104320.0,3044206.0,1195652.0
12-04 10:04:34,9.934,0.493,89.080,0.082,0.0,0.411,0.0,16384.0,0.0,2.0,3383803904.0,334516224.0,28035506176.0,1865248768.0,2695896.0,1118141.0
12-04 10:04:35,12.099,0.412,87.243,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3397423104.0,334516224.0,28035506176.0,1851629568.0,2621366.0,1086374.0
12-04 10:04:36,10.676,0.652,88.183,0.0,0.0,0.489,0.0,0.0,0.0,0.0,3401449472.0,334516224.0,28035510272.0,1847599104.0,2432995.0,1093784.0
12-04 10:04:37,10.294,0.654,88.644,0.0,0.0,0.408,0.0,16384.0,0.0,2.0,3405352960.0,334516224.0,28035514368.0,1843691520.0,2616990.0,1119103.0
12-04 10:04:38,13.164,0.654,86.018,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3413606400.0,334516224.0,28035514368.0,1835438080.0,3012457.0,1188676.0
12-04 10:04:39,11.683,0.490,87.418,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3422396416.0,334516224.0,28035518464.0,1826643968.0,2784251.0,1157422.0
12-04 10:04:40,11.220,0.732,87.724,0.081,0.0,0.244,0.0,16384.0,0.0,2.0,3431112704.0,334524416.0,28035522560.0,1817915392.0,2960180.0,1196222.0
12-04 10:04:41,11.047,0.577,87.964,0.0,0.0,0.412,0.0,0.0,0.0,0.0,3447111680.0,334524416.0,28035522560.0,1801916416.0,2804674.0,1136708.0
12-04 10:04:42,11.248,0.411,88.177,0.0,0.0,0.164,0.0,16384.0,0.0,2.0,3456634880.0,334524416.0,28035522560.0,1792393216.0,2700660.0,1121355.0
12-04 10:04:43,10.197,0.658,88.980,0.0,0.0,0.164,0.0,12288.0,0.0,1.0,3464216576.0,334524416.0,28035526656.0,1784807424.0,2666312.0,1118884.0
12-04 10:04:44,11.120,0.577,87.974,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3471101952.0,334524416.0,28035530752.0,1777917952.0,3052667.0,1211383.0
12-04 10:04:45,11.529,0.654,87.490,0.164,0.0,0.164,0.0,28672.0,0.0,3.0,3480489984.0,334532608.0,28035530752.0,1768521728.0,2977497.0,1190206.0
12-04 10:04:46,12.561,0.571,86.705,0.0,0.0,0.163,0.0,0.0,0.0,0.0,3483410432.0,334532608.0,28035530752.0,1765601280.0,2552808.0,1098017.0
12-04 10:04:47,11.211,0.491,88.134,0.0,0.0,0.164,0.0,16384.0,0.0,2.0,3491024896.0,334536704.0,28035530752.0,1757982720.0,2409134.0,1075867.0
12-04 10:04:48,10.294,0.654,88.889,0.0,0.0,0.163,0.0,0.0,0.0,0.0,3500290048.0,334536704.0,28035534848.0,1748713472.0,2410619.0,1075548.0
12-04 10:04:49,12.163,0.327,87.102,0.0,0.0,0.408,0.0,0.0,0.0,0.0,3513815040.0,334536704.0,28035534848.0,1735188480.0,2954493.0,1198488.0
12-04 10:04:50,11.784,0.573,87.152,0.164,0.0,0.327,0.0,16384.0,0.0,2.0,3517677568.0,334544896.0,28035534848.0,1731317760.0,2716065.0,1125659.0
12-04 10:04:51,11.174,0.810,87.530,0.0,0.0,0.486,0.0,24576.0,0.0,1.0,3524624384.0,334544896.0,28035538944.0,1724366848.0,2862317.0,1172963.0
12-04 10:04:52,11.302,0.573,87.879,0.0,0.0,0.246,0.0,28672.0,0.0,3.0,3529728000.0,334548992.0,28035543040.0,1719255040.0,2637661.0,1117437.0
12-04 10:04:53,10.458,0.408,88.480,0.0,0.0,0.654,0.0,0.0,0.0,0.0,3540516864.0,334548992.0,28035547136.0,1708462080.0,2758511.0,1144174.0
12-04 10:04:54,13.190,0.412,86.232,0.0,0.0,0.165,0.0,0.0,0.0,0.0,3554611200.0,334548992.0,28035547136.0,1694367744.0,2816196.0,1169455.0
12-04 10:04:55,10.483,0.573,88.370,0.164,0.0,0.410,0.0,16384.0,0.0,2.0,3557015552.0,334557184.0,28035547136.0,1691955200.0,2864763.0,1170195.0
12-04 10:04:56,10.855,0.493,88.405,0.0,0.0,0.247,0.0,45056.0,0.0,3.0,3560824832.0,334557184.0,28035547136.0,1688145920.0,2779922.0,1096518.0
12-04 10:04:57,3.169,0.417,96.247,0.0,0.0,0.167,0.0,28672.0,0.0,2.0,3562217472.0,334557184.0,28035551232.0,1686749184.0,2645727.0,745151.0
12-04 10:04:58,3.344,0.251,96.405,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3564974080.0,334557184.0,28035555328.0,1683988480.0,2516480.0,708660.0
12-04 10:04:59,2.845,0.335,96.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3566116864.0,334557184.0,28035555328.0,1682845696.0,2439632.0,645626.0
12-04 10:05:00,3.167,0.583,96.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3568906240.0,334557184.0,28035559424.0,1680052224.0,2640701.0,688090.0
12-04 10:05:01,3.667,0.417,95.583,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3574185984.0,334565376.0,28035559424.0,1674764288.0,3023638.0,766086.0
12-04 10:05:02,1.841,0.335,97.824,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,3578826752.0,334569472.0,28035563520.0,1670115328.0,983634.0,551383.0
12-04 10:05:03,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3579207680.0,334569472.0,28035563520.0,1669734400.0,113591.0,200533.0
12-04 10:05:04,1.334,0.334,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3579203584.0,334569472.0,28035567616.0,1669734400.0,110386.0,198165.0
12-04 10:05:05,1.667,0.250,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3580850176.0,334569472.0,28035571712.0,1668083712.0,109335.0,196560.0
12-04 10:05:06,1.333,0.500,98.0,0.083,0.0,0.083,4096.0,16384.0,1.0,2.0,3580968960.0,334577664.0,28035571712.0,1667956736.0,110499.0,197211.0
12-04 10:05:07,1.170,0.251,98.580,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3580833792.0,334581760.0,28035575808.0,1668083712.0,110768.0,198405.0
12-04 10:05:08,8.0,0.500,91.333,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,3534135296.0,334581760.0,28035579904.0,1714778112.0,1902930.0,845980.0
12-04 10:05:09,12.376,0.495,86.799,0.0,0.0,0.330,0.0,0.0,0.0,0.0,3373654016.0,334581760.0,28035579904.0,1875259392.0,3022696.0,1226785.0
12-04 10:05:10,12.459,0.743,86.634,0.0,0.0,0.165,4096.0,0.0,1.0,0.0,3203846144.0,334581760.0,28035588096.0,2045059072.0,2992333.0,1205041.0
12-04 10:05:11,11.379,0.498,87.957,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3223334912.0,334581760.0,28035592192.0,2025566208.0,3048410.0,1231184.0
12-04 10:05:12,11.388,0.499,87.697,0.166,0.0,0.249,0.0,32768.0,0.0,4.0,3161612288.0,334589952.0,28035596288.0,2087276544.0,2951215.0,1207084.0
12-04 10:05:13,11.231,0.666,87.854,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3166687232.0,334589952.0,28035600384.0,2082197504.0,3201765.0,1263845.0
12-04 10:05:14,11.037,0.498,88.133,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3168591872.0,334589952.0,28035600384.0,2080292864.0,2903621.0,1219039.0
12-04 10:05:15,11.305,0.249,88.196,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3174969344.0,334589952.0,28035604480.0,2073911296.0,2977917.0,1216384.0
12-04 10:05:16,11.740,0.333,87.594,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3177127936.0,334589952.0,28035604480.0,2071752704.0,3006094.0,1240618.0
12-04 10:05:17,10.640,0.665,88.196,0.083,0.0,0.416,0.0,32768.0,0.0,4.0,3182157824.0,334602240.0,28035608576.0,2066706432.0,3006893.0,1240009.0
12-04 10:05:18,12.304,0.661,86.870,0.0,0.0,0.165,0.0,12288.0,0.0,1.0,3187650560.0,334602240.0,28035608576.0,2061213696.0,3004077.0,1228780.0
12-04 10:05:19,12.033,0.415,87.469,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3197009920.0,334602240.0,28035612672.0,2051850240.0,2903760.0,1216008.0
12-04 10:05:20,11.222,0.333,88.196,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3204026368.0,334602240.0,28035612672.0,2044833792.0,2976529.0,1230203.0
12-04 10:05:21,12.063,0.499,87.188,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3217244160.0,334602240.0,28035616768.0,2031611904.0,3257999.0,1281072.0
12-04 10:05:22,11.093,0.662,87.831,0.166,0.0,0.248,4096.0,45056.0,1.0,5.0,3221929984.0,334614528.0,28035616768.0,2026913792.0,2921560.0,1223239.0
12-04 10:05:23,11.638,0.582,87.531,0.0,0.0,0.249,8192.0,0.0,1.0,0.0,3228299264.0,334614528.0,28035629056.0,2020532224.0,2985356.0,1216735.0
12-04 10:05:24,10.899,0.832,88.103,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3239780352.0,334614528.0,28035629056.0,2009051136.0,2896258.0,1206071.0
12-04 10:05:25,11.464,0.335,87.950,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3248537600.0,334614528.0,28035633152.0,2000289792.0,2943342.0,1227761.0
12-04 10:05:26,10.954,0.664,88.133,0.0,0.0,0.249,4096.0,0.0,1.0,0.0,3255169024.0,334614528.0,28035637248.0,1993654272.0,2803228.0,1191037.0
12-04 10:05:27,11.251,0.168,88.329,0.0,0.0,0.252,0.0,53248.0,0.0,4.0,3264909312.0,334614528.0,28035641344.0,1983909888.0,2692960.0,1184492.0
12-04 10:05:28,10.460,0.418,88.619,0.251,0.0,0.251,0.0,16384.0,0.0,2.0,3272392704.0,334622720.0,28035641344.0,1976418304.0,2739109.0,1195443.0
12-04 10:05:29,10.645,0.419,88.516,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3282423808.0,334622720.0,28035641344.0,1966387200.0,2870079.0,1210706.0
12-04 10:05:30,11.950,0.415,87.303,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3290923008.0,334622720.0,28035649536.0,1957879808.0,2939087.0,1219502.0
12-04 10:05:31,12.181,0.658,86.831,0.0,0.0,0.329,0.0,0.0,0.0,0.0,3296124928.0,334622720.0,28035653632.0,1952673792.0,2927846.0,1220109.0
12-04 10:05:32,12.552,0.416,86.866,0.0,0.0,0.166,0.0,110592.0,0.0,13.0,3319185408.0,334626816.0,28035653632.0,1929609216.0,2907051.0,1198922.0
12-04 10:05:33,11.535,0.498,87.635,0.166,0.0,0.166,0.0,36864.0,0.0,3.0,3324731392.0,334635008.0,28035653632.0,1924055040.0,2743050.0,1212704.0
12-04 10:05:34,10.797,0.498,88.455,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3336159232.0,334635008.0,28035653632.0,1912627200.0,2784105.0,1210773.0
12-04 10:05:35,11.696,0.501,87.636,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3349233664.0,334635008.0,28035657728.0,1899548672.0,2866756.0,1223861.0
12-04 10:05:36,12.417,0.248,87.086,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3356663808.0,334635008.0,28035657728.0,1892118528.0,3364973.0,1321708.0
12-04 10:05:37,10.962,0.335,88.368,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,3363065856.0,334635008.0,28035665920.0,1885708288.0,3023246.0,1255327.0
12-04 10:05:38,12.003,0.828,86.672,0.166,0.0,0.331,0.0,16384.0,0.0,2.0,3375718400.0,334643200.0,28035670016.0,1873043456.0,2956828.0,1242167.0
12-04 10:05:39,11.204,0.418,88.211,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3381846016.0,334643200.0,28035670016.0,1866915840.0,3056184.0,1274764.0
12-04 10:05:40,11.774,0.498,87.562,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3391242240.0,334643200.0,28035670016.0,1857519616.0,3054966.0,1254945.0
12-04 10:05:41,12.037,0.421,87.458,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3402924032.0,334643200.0,28035670016.0,1845837824.0,3364421.0,1329665.0
12-04 10:05:42,11.529,0.334,87.803,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,3408883712.0,334647296.0,28035674112.0,1839869952.0,2958317.0,1248417.0
12-04 10:05:43,12.053,0.499,87.365,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3413803008.0,334647296.0,28035674112.0,1834950656.0,3022408.0,1242144.0
12-04 10:05:44,10.394,0.503,88.684,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,3430076416.0,334655488.0,28035678208.0,1818664960.0,2982426.0,1260254.0
12-04 10:05:45,11.863,0.418,87.469,0.0,0.0,0.251,4096.0,0.0,1.0,0.0,3442483200.0,334655488.0,28035682304.0,1806254080.0,2853569.0,1214194.0
12-04 10:05:46,11.500,0.500,87.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3449372672.0,334655488.0,28035682304.0,1799364608.0,2902216.0,1234339.0
12-04 10:05:47,11.186,0.505,88.141,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3457146880.0,334655488.0,28035686400.0,1791586304.0,2996241.0,1244656.0
12-04 10:05:48,10.631,0.748,88.206,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3465400320.0,334655488.0,28035686400.0,1783332864.0,2907575.0,1247042.0
12-04 10:05:49,12.365,0.830,86.473,0.083,0.0,0.249,0.0,16384.0,0.0,2.0,3479740416.0,334663680.0,28035686400.0,1768984576.0,2976677.0,1252404.0
12-04 10:05:50,12.230,0.582,87.105,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3492438016.0,334663680.0,28035686400.0,1756286976.0,2908800.0,1242367.0
12-04 10:05:51,11.407,0.416,88.010,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3496116224.0,334663680.0,28035690496.0,1752604672.0,2765992.0,1229074.0
12-04 10:05:52,10.824,0.416,88.426,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,3508928512.0,334667776.0,28035698688.0,1739780096.0,2723649.0,1219109.0
12-04 10:05:53,12.946,0.415,86.473,0.0,0.0,0.166,0.0,12288.0,0.0,1.0,3520643072.0,334667776.0,28035698688.0,1728065536.0,2753758.0,1235561.0
12-04 10:05:54,11.352,0.417,87.730,0.167,0.0,0.334,0.0,28672.0,0.0,3.0,3531902976.0,334675968.0,28035698688.0,1716797440.0,2675730.0,1219568.0
12-04 10:05:55,11.343,0.500,87.990,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3538251776.0,334675968.0,28035698688.0,1710448640.0,2727613.0,1220360.0
12-04 10:05:56,11.093,0.500,88.240,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3544596480.0,334675968.0,28035702784.0,1704099840.0,2716379.0,1217236.0
12-04 10:05:57,13.051,0.499,86.201,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,3558178816.0,334680064.0,28035702784.0,1690513408.0,2800822.0,1225117.0
12-04 10:05:58,12.521,0.415,86.816,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3572748288.0,334680064.0,28035702784.0,1675943936.0,2691282.0,1221304.0
12-04 10:05:59,11.455,0.585,87.709,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3579498496.0,334688256.0,28035706880.0,1669181440.0,2760798.0,1228063.0
12-04 10:06:00,10.953,0.334,88.545,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3582918656.0,334688256.0,28035715072.0,1665753088.0,2736709.0,1234321.0
12-04 10:06:01,11.027,0.421,88.215,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3588157440.0,334688256.0,28035715072.0,1660514304.0,2721275.0,1233656.0
12-04 10:06:02,12.396,0.250,87.188,0.0,0.0,0.166,0.0,53248.0,0.0,4.0,3599298560.0,334688256.0,28035715072.0,1649373184.0,2746358.0,1227151.0
12-04 10:06:03,12.281,0.334,87.218,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3607166976.0,334688256.0,28035719168.0,1641500672.0,2734814.0,1233152.0
12-04 10:06:04,11.597,0.420,87.731,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3610972160.0,334688256.0,28035723264.0,1637691392.0,2789561.0,1253482.0
12-04 10:06:05,11.296,0.581,87.708,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,3622899712.0,334696448.0,28035723264.0,1625755648.0,2871834.0,1263248.0
12-04 10:06:06,12.136,0.582,86.949,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3639087104.0,334696448.0,28035723264.0,1609568256.0,3024554.0,1287668.0
12-04 10:06:07,12.594,0.417,86.739,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,3652575232.0,334696448.0,28035727360.0,1596076032.0,3189249.0,1328260.0
12-04 10:06:08,6.951,0.335,92.630,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,3655618560.0,334696448.0,28035731456.0,1593028608.0,2360348.0,862971.0
12-04 10:06:09,1.841,0.418,97.741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3657142272.0,334696448.0,28035731456.0,1591504896.0,1285405.0,479878.0
12-04 10:06:10,2.673,0.251,96.825,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,3658403840.0,334704640.0,28035731456.0,1590235136.0,2091094.0,601636.0
12-04 10:06:11,3.008,0.418,96.324,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3661484032.0,334704640.0,28035731456.0,1587154944.0,2556656.0,715168.0
12-04 10:06:12,3.258,0.167,96.575,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3662016512.0,334708736.0,28035735552.0,1586614272.0,1630989.0,477059.0
12-04 10:06:13,2.176,0.335,97.406,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3661946880.0,334708736.0,28035739648.0,1586679808.0,2020490.0,562135.0
12-04 10:06:14,2.258,0.251,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3661946880.0,334708736.0,28035739648.0,1586679808.0,1700656.0,484570.0
12-04 10:06:15,2.003,0.167,97.663,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3663724544.0,334716928.0,28035739648.0,1584893952.0,1192110.0,395728.0
12-04 10:06:16,1.583,0.250,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3664355328.0,334716928.0,28035743744.0,1584259072.0,135520.0,440495.0
12-04 10:06:17,1.173,0.084,98.744,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3664482304.0,334716928.0,28035743744.0,1584132096.0,127825.0,229040.0
12-04 10:06:18,1.587,0.334,98.079,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3664863232.0,334716928.0,28035743744.0,1583751168.0,127845.0,230229.0
12-04 10:06:19,1.665,0.250,97.918,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3664863232.0,334716928.0,28035743744.0,1583751168.0,126379.0,228273.0
12-04 10:06:20,1.757,0.084,97.992,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,3665113088.0,334725120.0,28035739648.0,1583497216.0,125021.0,226002.0
12-04 10:06:21,2.845,0.335,96.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3665477632.0,334725120.0,28035756032.0,1583116288.0,491418.0,381862.0
12-04 10:06:22,13.742,0.662,85.596,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3594051584.0,334729216.0,28035756032.0,1654538240.0,3507432.0,1375260.0
12-04 10:06:23,13.790,0.661,85.136,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3500515328.0,334729216.0,28035756032.0,1748074496.0,3676643.0,1421398.0
12-04 10:06:24,13.195,0.415,86.224,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3379068928.0,334729216.0,28035760128.0,1869516800.0,3459221.0,1380721.0
12-04 10:06:25,12.063,0.582,87.105,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3357134848.0,334729216.0,28035760128.0,1891450880.0,3082948.0,1309097.0
12-04 10:06:26,12.676,0.663,86.413,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,3284463616.0,334737408.0,28035760128.0,1964113920.0,3237527.0,1339468.0
12-04 10:06:27,11.686,0.501,87.563,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3195867136.0,334737408.0,28035760128.0,2052710400.0,3196724.0,1326667.0
12-04 10:06:28,12.230,0.749,86.855,0.0,0.0,0.166,0.0,12288.0,0.0,1.0,3201507328.0,334737408.0,28035768320.0,2047062016.0,3273874.0,1346322.0
12-04 10:06:29,13.029,0.498,86.224,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3206549504.0,334737408.0,28035772416.0,2042015744.0,3359002.0,1376413.0
12-04 10:06:30,11.535,0.581,87.635,0.0,0.0,0.249,4096.0,0.0,1.0,0.0,3210227712.0,334737408.0,28035776512.0,2038333440.0,3114539.0,1328041.0
12-04 10:06:31,12.292,0.581,86.711,0.166,0.0,0.249,0.0,28672.0,0.0,3.0,3223232512.0,334745600.0,28035780608.0,2025316352.0,3068220.0,1313097.0
12-04 10:06:32,12.718,0.333,86.783,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3225260032.0,334749696.0,28035780608.0,2023284736.0,3038759.0,1314863.0
12-04 10:06:33,12.469,0.661,86.457,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3223289856.0,334749696.0,28035784704.0,2025250816.0,3052076.0,1310882.0
12-04 10:06:34,12.303,0.416,87.032,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3226460160.0,334749696.0,28035788800.0,2022076416.0,3040900.0,1319545.0
12-04 10:06:35,12.344,0.417,86.906,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3241697280.0,334749696.0,28035788800.0,2006839296.0,3067247.0,1315299.0
12-04 10:06:36,12.191,0.741,86.656,0.082,0.0,0.329,0.0,16384.0,0.0,2.0,3244986368.0,334757888.0,28035792896.0,2003537920.0,3044235.0,1330731.0
12-04 10:06:37,13.377,0.578,85.797,0.0,0.0,0.248,4096.0,53248.0,1.0,4.0,3260051456.0,334766080.0,28035796992.0,1988460544.0,2899023.0,1331332.0
12-04 10:06:38,12.738,0.248,86.518,0.0,0.0,0.496,0.0,0.0,0.0,0.0,3264937984.0,334766080.0,28035796992.0,1983574016.0,3184800.0,1342678.0
12-04 10:06:39,12.531,0.581,86.556,0.0,0.0,0.332,4096.0,0.0,1.0,0.0,3275567104.0,334766080.0,28035801088.0,1972940800.0,3080180.0,1347430.0
12-04 10:06:40,13.240,0.658,85.773,0.0,0.0,0.329,4096.0,0.0,1.0,0.0,3284832256.0,334766080.0,28035813376.0,1963663360.0,3046525.0,1333699.0
12-04 10:06:41,12.521,0.663,86.650,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3298230272.0,334766080.0,28035813376.0,1950265344.0,2983864.0,1319787.0
12-04 10:06:42,11.774,0.746,87.065,0.083,0.0,0.332,0.0,94208.0,0.0,7.0,3308212224.0,334782464.0,28035813376.0,1940267008.0,3135214.0,1353493.0
12-04 10:06:43,12.964,0.578,86.045,0.0,0.0,0.413,0.0,8192.0,0.0,2.0,3320909824.0,334782464.0,28035813376.0,1927569408.0,2991448.0,1324688.0
12-04 10:06:44,12.761,0.584,86.405,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3333382144.0,334782464.0,28035817472.0,1915092992.0,3089828.0,1348066.0
12-04 10:06:45,12.542,0.498,86.628,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3346206720.0,334782464.0,28035817472.0,1902268416.0,2976480.0,1344089.0
12-04 10:06:46,11.960,0.415,87.292,0.0,0.0,0.332,4096.0,0.0,1.0,0.0,3358486528.0,334782464.0,28035821568.0,1889984512.0,3012098.0,1355535.0
12-04 10:06:47,13.123,0.415,86.047,0.249,0.0,0.166,0.0,49152.0,0.0,5.0,3374317568.0,334794752.0,28035829760.0,1874132992.0,3102436.0,1348117.0
12-04 10:06:48,11.957,0.502,87.291,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3385544704.0,334794752.0,28035829760.0,1862905856.0,2971901.0,1348058.0
12-04 10:06:49,12.614,0.498,86.639,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3392200704.0,334794752.0,28035833856.0,1856245760.0,3108196.0,1346387.0
12-04 10:06:50,13.134,0.416,86.284,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3402645504.0,334794752.0,28035833856.0,1845800960.0,3139046.0,1347608.0
12-04 10:06:51,12.356,0.494,86.656,0.0,0.0,0.494,4096.0,0.0,1.0,0.0,3413688320.0,334794752.0,28035837952.0,1834754048.0,3029520.0,1351141.0
12-04 10:06:52,13.493,0.414,85.762,0.083,0.0,0.248,0.0,32768.0,0.0,4.0,3422720000.0,334807040.0,28035842048.0,1825705984.0,2971689.0,1362017.0
12-04 10:06:53,11.381,0.502,87.866,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,3432865792.0,334807040.0,28035842048.0,1815560192.0,2771976.0,1295524.0
12-04 10:06:54,12.458,0.498,86.794,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3441786880.0,334807040.0,28035842048.0,1806639104.0,2991300.0,1279472.0
12-04 10:06:55,13.422,0.497,85.667,0.0,0.0,0.414,0.0,0.0,0.0,0.0,3454115840.0,334807040.0,28035846144.0,1794306048.0,3066947.0,1368010.0
12-04 10:06:56,10.756,0.504,88.151,0.0,0.0,0.588,0.0,0.0,0.0,0.0,3463196672.0,334807040.0,28035846144.0,1785225216.0,3083856.0,1385595.0
12-04 10:06:57,13.433,0.498,85.738,0.0,0.0,0.332,0.0,16384.0,0.0,2.0,3470430208.0,334807040.0,28035850240.0,1777987584.0,2963731.0,1383576.0
12-04 10:06:58,12.197,0.501,86.884,0.167,0.0,0.251,4096.0,16384.0,1.0,2.0,3483480064.0,334815232.0,28035854336.0,1764925440.0,3336846.0,1347656.0
12-04 10:06:59,13.549,0.499,85.453,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3503316992.0,334815232.0,28035858432.0,1745084416.0,3130500.0,1376779.0
12-04 10:07:00,12.490,0.500,86.844,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3518017536.0,334815232.0,28035862528.0,1730379776.0,2968106.0,1362054.0
12-04 10:07:01,13.162,0.579,85.679,0.0,0.0,0.579,0.0,0.0,0.0,0.0,3526905856.0,334815232.0,28035862528.0,1721491456.0,3063552.0,1408585.0
12-04 10:07:02,12.313,0.582,86.855,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,3530997760.0,334815232.0,28035866624.0,1717395456.0,3164730.0,1389220.0
12-04 10:07:03,13.765,0.498,84.411,0.746,0.0,0.580,4096.0,28672.0,1.0,3.0,3556913152.0,334823424.0,28035874816.0,1691463680.0,3084224.0,1377112.0
12-04 10:07:04,12.812,0.499,86.356,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3581865984.0,334823424.0,28035874816.0,1666510848.0,2989820.0,1373655.0
12-04 10:07:05,12.729,0.499,86.356,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3588624384.0,334823424.0,28035878912.0,1659748352.0,3037732.0,1386542.0
12-04 10:07:06,12.521,0.663,86.567,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3597541376.0,334823424.0,28035878912.0,1650831360.0,3139005.0,1384969.0
12-04 10:07:07,14.202,0.334,85.380,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3613728768.0,334827520.0,28035878912.0,1634639872.0,3056352.0,1381630.0
12-04 10:07:08,12.083,0.500,86.833,0.250,0.0,0.333,0.0,28672.0,0.0,3.0,3624448000.0,334835712.0,28035878912.0,1623912448.0,3067866.0,1398716.0
12-04 10:07:09,14.381,0.416,85.037,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3631370240.0,334835712.0,28035878912.0,1616990208.0,3071434.0,1408643.0
12-04 10:07:10,12.986,0.496,86.270,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3637297152.0,334835712.0,28035887104.0,1611055104.0,3092654.0,1392781.0
12-04 10:07:11,12.718,0.914,86.118,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3650215936.0,334835712.0,28035887104.0,1598136320.0,2992174.0,1361811.0
12-04 10:07:12,13.372,0.831,85.382,0.0,0.0,0.415,4096.0,53248.0,1.0,4.0,3657732096.0,334835712.0,28035895296.0,1590611968.0,3100499.0,1419112.0
12-04 10:07:13,13.802,0.579,85.124,0.083,0.0,0.413,0.0,16384.0,0.0,2.0,3666354176.0,334843904.0,28035899392.0,1581977600.0,3102600.0,1392261.0
12-04 10:07:14,13.648,0.744,85.360,0.0,0.0,0.248,0.0,0.0,0.0,0.0,3673337856.0,334843904.0,28035899392.0,1574993920.0,3058796.0,1402594.0
12-04 10:07:15,12.687,0.498,86.484,0.0,0.0,0.332,0.0,0.0,0.0,0.0,3683336192.0,334843904.0,28035899392.0,1564995584.0,3103341.0,1411492.0
12-04 10:07:16,14.488,0.500,84.846,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3696033792.0,334843904.0,28035899392.0,1552297984.0,3097198.0,1401357.0
12-04 10:07:17,12.157,0.416,86.928,0.0,0.0,0.500,0.0,73728.0,0.0,5.0,3705659392.0,334843904.0,28035903488.0,1542668288.0,3072047.0,1409377.0
12-04 10:07:18,13.300,0.665,85.619,0.166,0.0,0.249,0.0,36864.0,0.0,3.0,3712794624.0,334852096.0,28035907584.0,1535520768.0,3016035.0,1406797.0
12-04 10:07:19,13.682,0.415,85.489,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3716001792.0,334852096.0,28035907584.0,1532313600.0,3093068.0,1402663.0
12-04 10:07:20,13.427,0.577,85.750,0.0,0.0,0.247,0.0,0.0,0.0,0.0,3722952704.0,334852096.0,28035907584.0,1525362688.0,3150160.0,1409480.0
12-04 10:07:21,13.405,0.583,85.679,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3734192128.0,334852096.0,28035907584.0,1514123264.0,2750664.0,1281290.0
12-04 10:07:22,1.425,0.0,98.575,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3734949888.0,334852096.0,28035911680.0,1513361408.0,201136.0,365055.0
12-04 10:07:23,1.668,0.334,97.748,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,3736240128.0,334860288.0,28035915776.0,1512058880.0,479054.0,368772.0
12-04 10:07:24,2.329,0.499,97.005,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3737092096.0,334860288.0,28035919872.0,1511202816.0,1315462.0,439287.0
12-04 10:07:25,1.921,0.167,97.744,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,3737976832.0,334860288.0,28035923968.0,1510313984.0,1102647.0,407551.0
12-04 10:07:26,1.926,0.168,97.739,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3739246592.0,334860288.0,28035923968.0,1509044224.0,768852.0,367028.0
12-04 10:07:27,1.672,0.251,97.993,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3739365376.0,334864384.0,28035928064.0,1508917248.0,1277656.0,398973.0
12-04 10:07:28,1.262,0.252,98.234,0.168,0.0,0.084,0.0,28672.0,0.0,5.0,3740114944.0,334872576.0,28035932160.0,1508155392.0,654191.0,354321.0
12-04 10:07:29,1.754,0.334,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3742142464.0,334872576.0,28035936256.0,1506123776.0,1342822.0,383477.0
12-04 10:07:30,1.756,0.334,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3742720000.0,334872576.0,28035944448.0,1505538048.0,1114801.0,371286.0
12-04 10:07:31,2.085,0.250,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3743981568.0,334872576.0,28035944448.0,1504276480.0,1273417.0,592349.0
12-04 10:07:32,2.0,0.333,97.583,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3744796672.0,334876672.0,28035944448.0,1503457280.0,988599.0,331246.0
12-04 10:07:33,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3744796672.0,334876672.0,28035944448.0,1503457280.0,145559.0,262614.0
12-04 10:07:34,2.508,0.084,97.324,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3746484224.0,334884864.0,28035944448.0,1501761536.0,144330.0,259754.0
12-04 10:07:35,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3748347904.0,334884864.0,28035948544.0,1499893760.0,161615.0,277090.0
12-04 10:07:36,1.664,0.333,98.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3748343808.0,334884864.0,28035952640.0,1499893760.0,147676.0,265821.0
12-04 10:07:37,1.336,0.083,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3748335616.0,334888960.0,28035956736.0,1499893760.0,144665.0,260168.0
12-04 10:07:38,1.500,0.250,98.083,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,3749732352.0,334888960.0,28035956736.0,1498497024.0,143963.0,259028.0
12-04 10:07:39,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3750875136.0,334888960.0,28035956736.0,1497354240.0,163333.0,279254.0
12-04 10:07:40,1.661,0.332,97.674,0.166,0.0,0.166,0.0,24576.0,0.0,2.0,3750875136.0,334888960.0,28035956736.0,1497354240.0,144769.0,260871.0
12-04 10:07:41,1.337,0.334,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3750875136.0,334888960.0,28035956736.0,1497354240.0,147808.0,264487.0
12-04 10:07:42,1.757,0.167,98.075,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3751247872.0,334893056.0,28035960832.0,1496973312.0,144085.0,259236.0
12-04 10:07:43,0.922,0.251,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3751243776.0,334893056.0,28035964928.0,1496973312.0,146726.0,264670.0
12-04 10:07:44,1.173,0.084,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3751243776.0,334893056.0,28035964928.0,1496973312.0,161687.0,277817.0
12-04 10:07:45,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3751370752.0,334893056.0,28035964928.0,1496846336.0,144950.0,261739.0
12-04 10:07:46,1.088,0.418,98.326,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3752124416.0,334901248.0,28035964928.0,1496084480.0,145625.0,261485.0
12-04 10:07:47,1.338,0.334,98.244,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,3752128512.0,334901248.0,28035969024.0,1496076288.0,144256.0,260747.0
12-04 10:07:48,1.589,0.251,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3752255488.0,334901248.0,28035969024.0,1495949312.0,143082.0,258846.0
12-04 10:07:49,1.747,0.250,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3752255488.0,334901248.0,28035969024.0,1495949312.0,146026.0,263603.0
12-04 10:07:50,1.500,0.167,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3752255488.0,334901248.0,28035969024.0,1495949312.0,145363.0,262948.0
12-04 10:07:51,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3752251392.0,334901248.0,28035973120.0,1495949312.0,143615.0,259669.0
12-04 10:07:52,1.424,0.168,98.241,0.168,0.0,0.0,0.0,86016.0,0.0,7.0,3752239104.0,334909440.0,28035977216.0,1495949312.0,143245.0,259192.0
12-04 10:07:53,1.343,0.168,98.489,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3752239104.0,334909440.0,28035977216.0,1495949312.0,144207.0,260617.0
12-04 10:07:54,1.255,0.335,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3752239104.0,334909440.0,28035977216.0,1495949312.0,145343.0,262555.0
12-04 10:07:55,2.161,0.166,97.672,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3752366080.0,334909440.0,28035977216.0,1495822336.0,142741.0,258127.0
12-04 10:07:56,2.254,0.334,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3752361984.0,334909440.0,28035981312.0,1495822336.0,144175.0,263019.0
12-04 10:07:57,2.161,0.166,97.589,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3752357888.0,334913536.0,28035981312.0,1495822336.0,144277.0,266522.0
12-04 10:07:58,1.583,0.250,97.917,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3753140224.0,334921728.0,28035985408.0,1495027712.0,145793.0,263952.0
12-04 10:07:59,2.174,0.251,97.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3730804736.0,334921728.0,28035989504.0,1517359104.0,142881.0,258560.0
12-04 10:08:00,1.423,0.335,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730751488.0,334921728.0,28035993600.0,1517408256.0,143987.0,260324.0
12-04 10:08:01,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3730751488.0,334921728.0,28035993600.0,1517408256.0,144985.0,266031.0
12-04 10:08:02,1.421,0.167,98.411,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3730747392.0,334925824.0,28035993600.0,1517408256.0,143143.0,258317.0
12-04 10:08:03,1.252,0.167,98.497,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,3731382272.0,334925824.0,28035993600.0,1516773376.0,142445.0,257569.0
12-04 10:08:04,1.585,0.334,97.915,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3731369984.0,334934016.0,28035997696.0,1516773376.0,144440.0,260300.0
12-04 10:08:05,1.581,0.499,97.920,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730989056.0,334934016.0,28035997696.0,1517154304.0,145031.0,261835.0
12-04 10:08:06,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730984960.0,334934016.0,28036001792.0,1517154304.0,146905.0,264452.0
12-04 10:08:07,3.159,0.249,96.509,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3730497536.0,334938112.0,28036005888.0,1517633536.0,142895.0,257459.0
12-04 10:08:08,1.590,0.167,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3730182144.0,334938112.0,28036005888.0,1517948928.0,194669.0,277484.0
12-04 10:08:09,1.426,0.168,98.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730182144.0,334938112.0,28036005888.0,1517948928.0,184607.0,299171.0
12-04 10:08:10,1.664,0.250,97.754,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,3730300928.0,334946304.0,28036005888.0,1517821952.0,145747.0,262551.0
12-04 10:08:11,1.915,0.167,97.752,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3730300928.0,334946304.0,28036005888.0,1517821952.0,144051.0,259537.0
12-04 10:08:12,1.590,0.167,98.243,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3730296832.0,334946304.0,28036009984.0,1517821952.0,144040.0,258743.0
12-04 10:08:13,1.333,0.167,98.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3730419712.0,334946304.0,28036014080.0,1517694976.0,146436.0,262986.0
12-04 10:08:14,1.510,0.168,98.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730546688.0,334946304.0,28036014080.0,1517568000.0,149532.0,266254.0
12-04 10:08:15,1.251,0.250,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3730649088.0,334946304.0,28036014080.0,1517465600.0,147008.0,262881.0
12-04 10:08:16,1.830,0.250,97.837,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,3730636800.0,334954496.0,28036018176.0,1517465600.0,148924.0,265474.0
12-04 10:08:17,2.504,0.250,97.078,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3715903488.0,334958592.0,28036018176.0,1532194816.0,141503.0,255723.0
12-04 10:08:18,1.336,0.584,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3716030464.0,334958592.0,28036018176.0,1532067840.0,144909.0,261746.0
12-04 10:08:19,0.923,0.252,98.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3716030464.0,334958592.0,28036018176.0,1532067840.0,143447.0,259451.0
12-04 10:08:20,1.173,0.419,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3715899392.0,334958592.0,28036022272.0,1532194816.0,141541.0,256031.0
12-04 10:08:21,2.092,0.167,97.741,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3716018176.0,334958592.0,28036030464.0,1532067840.0,144415.0,259604.0
12-04 10:08:22,1.835,0.250,97.665,0.167,0.0,0.083,0.0,65536.0,0.0,6.0,3716132864.0,334970880.0,28036030464.0,1531940864.0,147427.0,264899.0
12-04 10:08:23,1.671,0.334,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3716132864.0,334970880.0,28036030464.0,1531940864.0,146089.0,263010.0
12-04 10:08:24,1.833,0.417,97.667,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3716255744.0,334970880.0,28036034560.0,1531813888.0,146215.0,262655.0
12-04 10:08:25,1.672,0.585,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3716378624.0,334970880.0,28036038656.0,1531686912.0,144389.0,259744.0
12-04 10:08:26,1.585,0.500,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3716501504.0,334970880.0,28036042752.0,1531559936.0,144810.0,260305.0
12-04 10:08:27,2.248,0.083,97.502,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,3716624384.0,334974976.0,28036042752.0,1531432960.0,145832.0,262172.0
12-04 10:08:28,1.757,0.418,97.741,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,3716616192.0,334979072.0,28036046848.0,1531432960.0,143560.0,258149.0
12-04 10:08:29,1.587,0.334,97.911,0.0,0.0,0.167,8192.0,0.0,2.0,0.0,3716603904.0,334979072.0,28036059136.0,1531432960.0,145635.0,261795.0
12-04 10:08:30,1.830,0.416,97.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3716603904.0,334979072.0,28036059136.0,1531432960.0,144983.0,260452.0
12-04 10:08:31,1.835,0.250,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3716726784.0,334979072.0,28036063232.0,1531305984.0,146233.0,264309.0
12-04 10:08:32,2.926,0.251,96.823,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3693993984.0,334979072.0,28036067328.0,1554034688.0,141373.0,255502.0
12-04 10:08:33,1.085,0.167,98.497,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3693985792.0,334987264.0,28036067328.0,1554034688.0,145115.0,261819.0
12-04 10:08:34,1.334,0.250,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3693985792.0,334987264.0,28036067328.0,1554034688.0,144223.0,259505.0
12-04 10:08:35,1.751,0.250,97.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3693985792.0,334987264.0,28036067328.0,1554034688.0,143787.0,258757.0
12-04 10:08:36,2.087,0.250,97.663,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3693346816.0,334987264.0,28036071424.0,1554669568.0,145065.0,260692.0
12-04 10:08:37,1.675,0.168,98.157,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3693334528.0,334991360.0,28036079616.0,1554669568.0,153917.0,271295.0
12-04 10:08:38,1.836,0.250,97.830,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3693465600.0,334991360.0,28036083712.0,1554534400.0,156314.0,272861.0
12-04 10:08:39,2.680,0.251,96.985,0.084,0.0,0.0,16384.0,12288.0,1.0,2.0,3693580288.0,334999552.0,28036087808.0,1554407424.0,159731.0,274097.0
12-04 10:08:40,1.171,0.167,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693576192.0,334999552.0,28036091904.0,1554407424.0,145048.0,260923.0
12-04 10:08:41,1.168,0.083,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3693576192.0,334999552.0,28036091904.0,1554407424.0,143856.0,258765.0
12-04 10:08:42,1.173,0.084,98.744,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3693576192.0,334999552.0,28036091904.0,1554407424.0,145211.0,261373.0
12-04 10:08:43,1.675,0.168,98.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3693576192.0,334999552.0,28036091904.0,1554407424.0,145935.0,262518.0
12-04 10:08:44,1.255,0.167,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693572096.0,334999552.0,28036096000.0,1554407424.0,145625.0,262811.0
12-04 10:08:45,1.504,0.251,97.995,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3693559808.0,335007744.0,28036100096.0,1554407424.0,144951.0,261691.0
12-04 10:08:46,1.672,0.585,97.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693551616.0,335007744.0,28036100096.0,1554415616.0,144727.0,260411.0
12-04 10:08:47,1.340,0.335,98.241,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,3693551616.0,335007744.0,28036100096.0,1554415616.0,146106.0,261958.0
12-04 10:08:48,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693551616.0,335007744.0,28036100096.0,1554415616.0,145477.0,262244.0
12-04 10:08:49,1.003,0.251,98.580,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3693547520.0,335007744.0,28036104192.0,1554415616.0,144404.0,261162.0
12-04 10:08:50,1.668,0.500,97.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3693547520.0,335007744.0,28036104192.0,1554415616.0,142235.0,257115.0
12-04 10:08:51,1.337,0.084,98.413,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3693666304.0,335015936.0,28036104192.0,1554288640.0,144715.0,261740.0
12-04 10:08:52,1.504,0.251,98.246,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3693662208.0,335020032.0,28036104192.0,1554288640.0,145028.0,262081.0
12-04 10:08:53,1.424,0.419,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693658112.0,335020032.0,28036108288.0,1554288640.0,145569.0,262742.0
12-04 10:08:54,1.756,0.167,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693764608.0,335020032.0,28036112384.0,1554178048.0,143639.0,259653.0
12-04 10:08:55,1.421,0.251,98.161,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3693641728.0,335020032.0,28036112384.0,1554300928.0,145454.0,263164.0
12-04 10:08:56,1.587,0.418,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3693674496.0,335020032.0,28036112384.0,1554268160.0,143069.0,258645.0
12-04 10:08:57,3.107,0.168,96.474,0.252,0.0,0.0,0.0,61440.0,0.0,5.0,3677622272.0,335032320.0,28036120576.0,1570299904.0,138020.0,250103.0
12-04 10:08:58,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3677630464.0,335032320.0,28036120576.0,1570291712.0,144598.0,261292.0
12-04 10:08:59,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3677618176.0,335032320.0,28036124672.0,1570299904.0,144700.0,261476.0
12-04 10:09:00,1.334,0.250,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3677618176.0,335032320.0,28036124672.0,1570299904.0,144236.0,260974.0
12-04 10:09:01,3.440,0.168,96.393,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3677569024.0,335032320.0,28036268032.0,1570205696.0,140417.0,253813.0
12-04 10:09:02,1.501,0.334,98.082,0.083,0.0,0.0,0.0,90112.0,0.0,7.0,3677552640.0,335044608.0,28036272128.0,1570205696.0,145515.0,263029.0
12-04 10:09:03,2.333,0.167,97.333,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3675406336.0,335044608.0,28036276224.0,1572347904.0,143651.0,259280.0
12-04 10:09:04,1.674,0.335,97.992,0.0,0.0,0.0,8192.0,0.0,1.0,0.0,3676164096.0,335044608.0,28036280320.0,1571586048.0,142419.0,256488.0
12-04 10:09:05,1.754,0.167,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3676090368.0,335044608.0,28036354048.0,1571586048.0,159958.0,274578.0
12-04 10:09:06,3.013,0.167,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3647774720.0,335044608.0,28036354048.0,1599901696.0,140513.0,252666.0
12-04 10:09:07,1.671,0.084,98.246,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3618189312.0,335044608.0,28036354048.0,1629487104.0,144351.0,260047.0
12-04 10:09:08,3.015,0.084,96.650,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,3560357888.0,335048704.0,28036354048.0,1687314432.0,143845.0,257185.0
12-04 10:09:09,2.083,0.167,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3563835392.0,335048704.0,28036358144.0,1683832832.0,163255.0,279891.0
12-04 10:09:10,1.923,0.084,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3565862912.0,335048704.0,28036362240.0,1681801216.0,147351.0,265857.0
12-04 10:09:11,1.759,0.335,97.822,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3567386624.0,335048704.0,28036362240.0,1680277504.0,145421.0,261473.0
12-04 10:09:12,1.753,0.083,97.997,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3569545216.0,335048704.0,28036362240.0,1678118912.0,146218.0,262865.0
12-04 10:09:13,1.671,0.251,97.911,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,3571445760.0,335048704.0,28036366336.0,1676214272.0,143473.0,258182.0
12-04 10:09:14,2.087,0.167,97.663,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3571437568.0,335056896.0,28036366336.0,1676214272.0,142455.0,257422.0
12-04 10:09:15,2.170,0.417,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3572068352.0,335056896.0,28036370432.0,1675579392.0,144269.0,260704.0
12-04 10:09:16,2.005,0.167,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3572449280.0,335056896.0,28036370432.0,1675198464.0,144569.0,259750.0
12-04 10:09:17,2.013,0.084,97.819,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3576381440.0,335056896.0,28036374528.0,1671262208.0,146949.0,265380.0
12-04 10:09:18,1.750,0.333,97.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3578040320.0,335056896.0,28036374528.0,1669603328.0,145656.0,263029.0
12-04 10:09:19,1.669,0.250,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3583619072.0,335056896.0,28036374528.0,1664024576.0,145535.0,262960.0
12-04 10:09:20,1.665,0.250,97.918,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3585388544.0,335065088.0,28036374528.0,1662246912.0,143492.0,259657.0
12-04 10:09:21,3.183,0.084,96.650,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3572563968.0,335065088.0,28036374528.0,1675071488.0,174598.0,270490.0
12-04 10:09:22,1.169,0.083,98.664,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3572551680.0,335069184.0,28036382720.0,1675071488.0,143775.0,258515.0
12-04 10:09:23,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3572678656.0,335069184.0,28036382720.0,1674944512.0,147710.0,265320.0
12-04 10:09:24,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3572932608.0,335069184.0,28036382720.0,1674690560.0,144726.0,259246.0
12-04 10:09:25,1.339,0.251,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3573059584.0,335069184.0,28036382720.0,1674563584.0,148041.0,265200.0
12-04 10:09:26,2.178,0.251,97.404,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3573051392.0,335077376.0,28036382720.0,1674563584.0,145702.0,261735.0
12-04 10:09:27,1.173,0.168,98.576,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3573174272.0,335077376.0,28036386816.0,1674436608.0,144495.0,259562.0
12-04 10:09:28,1.930,0.252,97.735,0.0,0.0,0.084,0.0,221184.0,0.0,2.0,3550314496.0,335077376.0,28036390912.0,1697292288.0,144533.0,257623.0
12-04 10:09:29,0.921,0.167,98.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3550310400.0,335077376.0,28036395008.0,1697292288.0,146453.0,262672.0
12-04 10:09:30,2.592,0.084,97.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3532529664.0,335077376.0,28036399104.0,1715068928.0,142800.0,256574.0
12-04 10:09:31,1.333,0.333,98.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3537068032.0,335077376.0,28036399104.0,1710530560.0,144460.0,255853.0
12-04 10:09:32,2.248,0.416,97.252,0.083,0.0,0.0,0.0,90112.0,0.0,6.0,3540967424.0,335081472.0,28036399104.0,1706627072.0,146217.0,262145.0
12-04 10:09:33,1.419,0.250,98.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3546013696.0,335081472.0,28036399104.0,1701580800.0,146107.0,263680.0
12-04 10:09:34,2.090,0.167,97.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3551252480.0,335081472.0,28036399104.0,1696342016.0,147248.0,263425.0
12-04 10:09:35,1.679,0.252,98.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3554418688.0,335081472.0,28036407296.0,1693167616.0,146279.0,263227.0
12-04 10:09:36,1.674,0.251,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3558481920.0,335081472.0,28036407296.0,1689104384.0,163500.0,280478.0
12-04 10:09:37,2.005,0.501,97.494,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3562160128.0,335081472.0,28036411392.0,1685422080.0,144335.0,259513.0
12-04 10:09:38,1.751,0.417,97.581,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3562024960.0,335089664.0,28036411392.0,1685549056.0,144161.0,259811.0
12-04 10:09:39,2.170,0.083,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3562024960.0,335089664.0,28036411392.0,1685549056.0,162291.0,277743.0
12-04 10:09:40,1.345,0.168,98.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3562151936.0,335089664.0,28036411392.0,1685422080.0,145482.0,261821.0
12-04 10:09:41,1.757,0.335,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3562147840.0,335089664.0,28036415488.0,1685422080.0,143569.0,258454.0
12-04 10:09:42,1.674,0.167,98.075,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3562270720.0,335089664.0,28036419584.0,1685295104.0,145264.0,261567.0
12-04 10:09:43,2.172,0.334,97.327,0.084,0.0,0.084,4096.0,28672.0,1.0,3.0,3562389504.0,335097856.0,28036419584.0,1685168128.0,145303.0,261282.0
12-04 10:09:44,3.247,0.167,96.420,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,3562385408.0,335097856.0,28036423680.0,1685168128.0,142472.0,257501.0
12-04 10:09:45,1.417,0.250,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3562512384.0,335097856.0,28036423680.0,1685041152.0,145075.0,262185.0
12-04 10:09:46,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3562508288.0,335097856.0,28036427776.0,1685041152.0,147263.0,264544.0
12-04 10:09:47,1.663,0.416,97.839,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3562504192.0,335097856.0,28036431872.0,1685041152.0,143226.0,258983.0
12-04 10:09:48,1.756,0.334,97.742,0.0,0.0,0.167,0.0,28672.0,0.0,7.0,3562758144.0,335097856.0,28036431872.0,1684787200.0,143313.0,258929.0
12-04 10:09:49,2.755,0.250,96.745,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3562749952.0,335106048.0,28036431872.0,1684787200.0,142726.0,257842.0
12-04 10:09:50,2.178,0.168,97.655,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3559063552.0,335106048.0,28036435968.0,1688469504.0,141045.0,254963.0
12-04 10:09:51,1.506,0.167,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3559571456.0,335106048.0,28036435968.0,1687961600.0,142085.0,256930.0
12-04 10:09:52,2.002,0.250,97.665,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3549188096.0,335106048.0,28036440064.0,1698340864.0,142303.0,257329.0
12-04 10:09:53,1.002,0.334,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549155328.0,335106048.0,28036440064.0,1698373632.0,146395.0,264738.0
12-04 10:09:54,1.088,0.167,98.661,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3549278208.0,335106048.0,28036444160.0,1698246656.0,145227.0,262447.0
12-04 10:09:55,1.424,0.168,98.241,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3549265920.0,335114240.0,28036448256.0,1698246656.0,144155.0,260769.0
12-04 10:09:56,1.417,0.333,98.083,0.0,0.0,0.167,4096.0,0.0,1.0,0.0,3549261824.0,335114240.0,28036452352.0,1698246656.0,142855.0,258329.0
12-04 10:09:57,1.593,0.168,98.240,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549257728.0,335114240.0,28036456448.0,1698246656.0,143074.0,258567.0
12-04 10:09:58,1.166,0.333,98.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549765632.0,335114240.0,28036456448.0,1697738752.0,144722.0,261947.0
12-04 10:09:59,1.174,0.168,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549761536.0,335114240.0,28036460544.0,1697738752.0,145211.0,262453.0
12-04 10:10:00,1.667,0.083,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549757440.0,335114240.0,28036464640.0,1697738752.0,143160.0,257899.0
12-04 10:10:01,1.667,0.250,97.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3549876224.0,335122432.0,28036464640.0,1697611776.0,146529.0,262729.0
12-04 10:10:02,1.585,0.500,97.915,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549876224.0,335122432.0,28036464640.0,1697611776.0,144093.0,259695.0
12-04 10:10:03,2.080,0.333,97.504,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3549487104.0,335122432.0,28036472832.0,1697992704.0,146345.0,264370.0
12-04 10:10:04,2.248,0.250,97.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549487104.0,335122432.0,28036472832.0,1697992704.0,145527.0,261917.0
12-04 10:10:05,1.506,0.167,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549483008.0,335122432.0,28036476928.0,1697992704.0,161349.0,276812.0
12-04 10:10:06,2.510,0.251,97.238,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3549478912.0,335122432.0,28036481024.0,1697992704.0,142290.0,256292.0
12-04 10:10:07,1.088,0.167,98.494,0.167,0.0,0.084,0.0,65536.0,0.0,6.0,3549466624.0,335130624.0,28036485120.0,1697992704.0,143153.0,257812.0
12-04 10:10:08,1.917,0.167,97.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549335552.0,335130624.0,28036485120.0,1698123776.0,148704.0,264301.0
12-04 10:10:09,1.923,0.251,97.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549331456.0,335130624.0,28036489216.0,1698123776.0,163712.0,280358.0
12-04 10:10:10,1.749,0.250,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549331456.0,335130624.0,28036489216.0,1698123776.0,144120.0,259770.0
12-04 10:10:11,2.743,0.333,96.758,0.0,0.0,0.166,4096.0,0.0,1.0,0.0,3549327360.0,335130624.0,28036493312.0,1698123776.0,143519.0,258454.0
12-04 10:10:12,2.261,0.084,97.655,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3549577216.0,335130624.0,28036497408.0,1697869824.0,146073.0,262948.0
12-04 10:10:13,1.415,0.250,98.085,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,3549569024.0,335138816.0,28036497408.0,1697869824.0,144499.0,259792.0
12-04 10:10:14,2.090,0.251,97.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549569024.0,335138816.0,28036497408.0,1697869824.0,140138.0,253361.0
12-04 10:10:15,1.087,0.167,98.662,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549560832.0,335138816.0,28036497408.0,1697878016.0,142974.0,258580.0
12-04 10:10:16,1.499,0.333,98.085,0.0,0.0,0.083,4096.0,0.0,1.0,0.0,3549679616.0,335138816.0,28036505600.0,1697751040.0,145504.0,261324.0
12-04 10:10:17,1.258,0.419,98.322,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549925376.0,335142912.0,28036509696.0,1697497088.0,144842.0,261782.0
12-04 10:10:18,1.589,0.418,97.742,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,3550302208.0,335151104.0,28036505600.0,1697116160.0,146613.0,264811.0
12-04 10:10:19,1.509,0.168,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3550298112.0,335151104.0,28036509696.0,1697116160.0,143040.0,258326.0
12-04 10:10:20,1.993,0.249,97.591,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3550294016.0,335151104.0,28036513792.0,1697116160.0,144693.0,261455.0
12-04 10:10:21,1.674,0.335,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550294016.0,335151104.0,28036513792.0,1697116160.0,143798.0,258631.0
12-04 10:10:22,1.429,0.084,98.487,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3550285824.0,335159296.0,28036513792.0,1697116160.0,145645.0,261948.0
12-04 10:10:23,1.426,0.252,98.322,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3550408704.0,335159296.0,28036517888.0,1696989184.0,145042.0,260904.0
12-04 10:10:24,1.674,0.251,97.908,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3550523392.0,335167488.0,28036521984.0,1696862208.0,143874.0,258707.0
12-04 10:10:25,1.590,0.251,97.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3550523392.0,335167488.0,28036521984.0,1696862208.0,145528.0,261611.0
12-04 10:10:26,1.921,0.251,97.744,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3550519296.0,335167488.0,28036526080.0,1696862208.0,145802.0,262136.0
12-04 10:10:27,2.007,0.251,97.659,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3550519296.0,335167488.0,28036526080.0,1696862208.0,146099.0,262783.0
12-04 10:10:28,3.099,0.168,96.734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550519296.0,335167488.0,28036526080.0,1696862208.0,142497.0,256005.0
12-04 10:10:29,1.749,0.250,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550511104.0,335167488.0,28036534272.0,1696862208.0,145981.0,262171.0
12-04 10:10:30,1.339,0.251,98.159,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,3550498816.0,335175680.0,28036538368.0,1696862208.0,143383.0,257619.0
12-04 10:10:31,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550117888.0,335175680.0,28036538368.0,1697243136.0,143777.0,259963.0
12-04 10:10:32,1.257,0.335,98.240,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3550076928.0,335183872.0,28036538368.0,1697275904.0,143535.0,259589.0
12-04 10:10:33,2.168,0.167,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550232576.0,335183872.0,28036542464.0,1697116160.0,142207.0,257309.0
12-04 10:10:34,2.506,0.251,97.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3548581888.0,335183872.0,28036542464.0,1698766848.0,144501.0,259903.0
12-04 10:10:35,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3548704768.0,335183872.0,28036546560.0,1698639872.0,148217.0,266439.0
12-04 10:10:36,2.676,0.167,97.074,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3548729344.0,335192064.0,28036546560.0,1698607104.0,142943.0,257418.0
12-04 10:10:37,1.504,0.167,98.246,0.0,0.0,0.084,4096.0,16384.0,1.0,2.0,3548688384.0,335192064.0,28036554752.0,1698639872.0,141506.0,254686.0
12-04 10:10:38,1.581,0.582,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548950528.0,335192064.0,28036554752.0,1698377728.0,145143.0,261162.0
12-04 10:10:39,1.589,0.251,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549069312.0,335192064.0,28036554752.0,1698258944.0,162318.0,278551.0
12-04 10:10:40,1.668,0.334,97.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549069312.0,335192064.0,28036554752.0,1698258944.0,144131.0,259300.0
12-04 10:10:41,1.172,0.084,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549065216.0,335192064.0,28036558848.0,1698258944.0,161330.0,276925.0
12-04 10:10:42,1.255,0.167,98.410,0.084,0.0,0.084,0.0,65536.0,0.0,6.0,3549052928.0,335200256.0,28036562944.0,1698258944.0,147235.0,264952.0
12-04 10:10:43,1.003,0.251,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549052928.0,335200256.0,28036562944.0,1698258944.0,147641.0,265677.0
12-04 10:10:44,1.582,0.333,97.918,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549048832.0,335200256.0,28036567040.0,1698258944.0,144527.0,261211.0
12-04 10:10:45,0.918,0.334,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549175808.0,335200256.0,28036567040.0,1698131968.0,144714.0,261776.0
12-04 10:10:46,2.008,0.167,97.741,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549302784.0,335200256.0,28036567040.0,1698004992.0,140270.0,251871.0
12-04 10:10:47,1.255,0.167,98.577,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,3549302784.0,335200256.0,28036567040.0,1698004992.0,144483.0,261325.0
12-04 10:10:48,1.674,0.167,97.992,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,3549548544.0,335208448.0,28036567040.0,1697751040.0,144299.0,260301.0
12-04 10:10:49,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549544448.0,335208448.0,28036571136.0,1697751040.0,145571.0,263077.0
12-04 10:10:50,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549540352.0,335208448.0,28036575232.0,1697751040.0,143226.0,259094.0
12-04 10:10:51,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549540352.0,335208448.0,28036575232.0,1697751040.0,147570.0,266412.0
12-04 10:10:52,2.333,0.333,97.167,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3549540352.0,335208448.0,28036575232.0,1697751040.0,142029.0,256899.0
12-04 10:10:53,2.335,0.250,97.164,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3549528064.0,335216640.0,28036579328.0,1697751040.0,141285.0,255234.0
12-04 10:10:54,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549655040.0,335216640.0,28036579328.0,1697624064.0,144439.0,261030.0
12-04 10:10:55,1.506,0.167,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548766208.0,335216640.0,28036579328.0,1698512896.0,144918.0,260287.0
12-04 10:10:56,1.754,0.251,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548766208.0,335216640.0,28036579328.0,1698512896.0,142213.0,257199.0
12-04 10:10:57,2.341,0.167,97.408,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3548889088.0,335216640.0,28036583424.0,1698385920.0,142627.0,257940.0
12-04 10:10:58,1.419,0.334,98.164,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3548893184.0,335216640.0,28036587520.0,1698377728.0,142695.0,257827.0
12-04 10:10:59,1.334,0.334,97.998,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3548876800.0,335224832.0,28036587520.0,1698385920.0,145808.0,263415.0
12-04 10:11:00,1.675,0.251,98.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548872704.0,335224832.0,28036591616.0,1698385920.0,145689.0,263174.0
12-04 10:11:01,1.678,0.084,98.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548999680.0,335224832.0,28036591616.0,1698258944.0,144302.0,260736.0
12-04 10:11:02,1.665,0.333,97.835,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3548991488.0,335228928.0,28036595712.0,1698258944.0,142418.0,257894.0
12-04 10:11:03,1.579,0.166,98.254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548991488.0,335228928.0,28036595712.0,1698258944.0,146560.0,264233.0
12-04 10:11:04,1.667,0.250,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3548991488.0,335228928.0,28036595712.0,1698258944.0,143235.0,257887.0
12-04 10:11:05,1.332,0.167,98.168,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,3548975104.0,335237120.0,28036603904.0,1698258944.0,145772.0,262584.0
12-04 10:11:06,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548975104.0,335237120.0,28036603904.0,1698258944.0,144815.0,261044.0
12-04 10:11:07,2.261,0.084,97.655,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549007872.0,335237120.0,28036603904.0,1698226176.0,141602.0,255089.0
12-04 10:11:08,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3548975104.0,335237120.0,28036603904.0,1698258944.0,146192.0,262711.0
12-04 10:11:09,1.253,0.334,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549102080.0,335237120.0,28036603904.0,1698131968.0,163284.0,280593.0
12-04 10:11:10,1.674,0.167,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549097984.0,335237120.0,28036608000.0,1698131968.0,145254.0,261401.0
12-04 10:11:11,1.753,0.501,97.496,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3549085696.0,335245312.0,28036612096.0,1698131968.0,145429.0,262177.0
12-04 10:11:12,1.594,0.168,98.238,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3549081600.0,335249408.0,28036612096.0,1698131968.0,145355.0,261808.0
12-04 10:11:13,0.919,0.084,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549204480.0,335249408.0,28036616192.0,1698004992.0,147896.0,266159.0
12-04 10:11:14,2.347,0.084,97.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549331456.0,335249408.0,28036616192.0,1697878016.0,138131.0,249715.0
12-04 10:11:15,2.583,0.250,97.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549331456.0,335249408.0,28036616192.0,1697878016.0,141599.0,255846.0
12-04 10:11:16,1.585,0.083,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549331456.0,335249408.0,28036616192.0,1697878016.0,147057.0,264356.0
12-04 10:11:17,1.413,0.166,98.088,0.166,0.0,0.166,0.0,57344.0,0.0,5.0,3549437952.0,335265792.0,28036620288.0,1697751040.0,143239.0,259061.0
12-04 10:11:18,1.665,0.416,97.752,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549696000.0,335265792.0,28036624384.0,1697488896.0,145329.0,262922.0
12-04 10:11:19,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549687808.0,335265792.0,28036624384.0,1697497088.0,142945.0,258380.0
12-04 10:11:20,2.258,0.167,97.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3549687808.0,335265792.0,28036624384.0,1697497088.0,140650.0,254264.0
12-04 10:11:21,1.250,0.083,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549671424.0,335265792.0,28036624384.0,1697513472.0,165851.0,284429.0
12-04 10:11:22,1.586,0.250,98.164,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,3549663232.0,335269888.0,28036628480.0,1697513472.0,143349.0,257809.0
12-04 10:11:23,1.090,0.168,98.659,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3549655040.0,335278080.0,28036628480.0,1697513472.0,147078.0,264290.0
12-04 10:11:24,1.171,0.251,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549270016.0,335278080.0,28036632576.0,1697894400.0,145193.0,261045.0
12-04 10:11:25,2.333,0.167,97.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549270016.0,335278080.0,28036632576.0,1697894400.0,142442.0,256003.0
12-04 10:11:26,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549270016.0,335278080.0,28036632576.0,1697894400.0,145146.0,261020.0
12-04 10:11:27,1.835,0.083,97.998,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3549261824.0,335282176.0,28036636672.0,1697894400.0,145901.0,262255.0
12-04 10:11:28,1.339,0.335,97.992,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,3549257728.0,335290368.0,28036632576.0,1697894400.0,145632.0,261519.0
12-04 10:11:29,1.004,0.167,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549253632.0,335290368.0,28036636672.0,1697894400.0,145644.0,262148.0
12-04 10:11:30,1.499,0.250,98.085,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549241344.0,335290368.0,28036648960.0,1697894400.0,146101.0,262766.0
12-04 10:11:31,1.506,0.167,98.326,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3549233152.0,335290368.0,28036648960.0,1697902592.0,144673.0,261591.0
12-04 10:11:32,1.675,0.168,98.074,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3549224960.0,335294464.0,28036653056.0,1697902592.0,142843.0,258344.0
12-04 10:11:33,1.585,0.167,98.165,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,3549351936.0,335294464.0,28036653056.0,1697775616.0,143790.0,259616.0
12-04 10:11:34,1.510,0.168,98.154,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3549470720.0,335302656.0,28036653056.0,1697648640.0,145176.0,261260.0
12-04 10:11:35,1.589,0.334,97.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3549466624.0,335302656.0,28036657152.0,1697648640.0,146047.0,261343.0
12-04 10:11:36,3.328,0.166,96.423,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549626368.0,335302656.0,28036657152.0,1697488896.0,143454.0,258414.0
12-04 10:11:37,1.337,0.334,98.246,0.0,0.0,0.084,4096.0,16384.0,1.0,2.0,3549585408.0,335302656.0,28036665344.0,1697521664.0,147207.0,264915.0
12-04 10:11:38,2.664,0.333,96.919,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549962240.0,335302656.0,28036669440.0,1697140736.0,144743.0,260412.0
12-04 10:11:39,1.336,0.083,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3549962240.0,335302656.0,28036669440.0,1697140736.0,159692.0,273925.0
12-04 10:11:40,1.506,0.251,98.159,0.084,0.0,0.0,4096.0,12288.0,1.0,2.0,3549949952.0,335310848.0,28036673536.0,1697140736.0,143325.0,257766.0
12-04 10:11:41,1.671,0.084,98.162,0.0,0.0,0.084,4096.0,0.0,1.0,0.0,3549945856.0,335310848.0,28036677632.0,1697140736.0,146219.0,263019.0
12-04 10:11:42,3.589,0.167,96.244,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3550191616.0,335314944.0,28036681728.0,1696886784.0,140751.0,253186.0
12-04 10:11:43,0.835,0.334,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3550187520.0,335314944.0,28036685824.0,1696886784.0,145616.0,262053.0
12-04 10:11:44,1.255,0.251,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3550187520.0,335314944.0,28036685824.0,1696886784.0,143926.0,260254.0
12-04 10:11:45,1.581,0.250,98.003,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3550187520.0,335314944.0,28036685824.0,1696886784.0,145399.0,262654.0
12-04 10:11:46,1.504,0.418,97.911,0.167,0.0,0.0,4096.0,12288.0,1.0,2.0,3550302208.0,335323136.0,28036689920.0,1696759808.0,161413.0,276079.0
12-04 10:11:47,1.587,0.418,97.911,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3550289920.0,335331328.0,28036694016.0,1696759808.0,145186.0,262261.0
12-04 10:11:48,1.749,0.416,97.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3550289920.0,335331328.0,28036694016.0,1696759808.0,143465.0,259198.0
12-04 10:11:49,1.921,0.334,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3549528064.0,335331328.0,28036694016.0,1697521664.0,143527.0,259485.0
12-04 10:11:50,1.757,0.335,97.908,0.0,0.0,0.0,4096.0,0.0,1.0,0.0,3171913728.0,335331328.0,28036698112.0,2075131904.0,144333.0,260940.0
12-04 10:11:51,1.923,0.084,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3171913728.0,335331328.0,28036698112.0,2075131904.0,143163.0,258647.0
12-04 10:11:52,1.668,0.417,97.665,0.083,0.0,0.167,0.0,69632.0,0.0,6.0,3171893248.0,335343616.0,28036706304.0,2075131904.0,148167.0,265799.0
12-04 10:11:53,1.913,0.416,97.671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171893248.0,335343616.0,28036706304.0,2075131904.0,143587.0,259535.0
12-04 10:11:54,1.415,0.250,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3171889152.0,335343616.0,28036710400.0,2075131904.0,146732.0,265395.0
12-04 10:11:55,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172016128.0,335343616.0,28036710400.0,2075004928.0,144703.0,261635.0
12-04 10:11:56,1.593,0.168,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172016128.0,335343616.0,28036710400.0,2075004928.0,142413.0,257383.0
12-04 10:11:57,0.754,0.084,99.079,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,3172003840.0,335351808.0,28036714496.0,2075004928.0,143711.0,260357.0
12-04 10:11:58,1.172,0.251,98.494,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,3171495936.0,335360000.0,28036714496.0,2075504640.0,142735.0,257560.0
12-04 10:11:59,2.335,0.334,97.248,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3171487744.0,335360000.0,28036714496.0,2075512832.0,143466.0,259479.0
12-04 10:12:00,1.257,0.251,98.324,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3171483648.0,335360000.0,28036718592.0,2075512832.0,142737.0,257758.0
12-04 10:12:01,2.089,0.167,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171602432.0,335360000.0,28036726784.0,2075385856.0,142488.0,257884.0
12-04 10:12:02,0.921,0.335,98.660,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3171725312.0,335364096.0,28036726784.0,2075258880.0,145988.0,263250.0
12-04 10:12:03,2.588,0.083,96.995,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,3171717120.0,335372288.0,28036726784.0,2075258880.0,144281.0,260837.0
12-04 10:12:04,2.335,0.334,97.248,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3171844096.0,335372288.0,28036726784.0,2075131904.0,141373.0,254665.0
12-04 10:12:05,1.002,0.250,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3171840000.0,335372288.0,28036730880.0,2075131904.0,146407.0,263516.0
12-04 10:12:06,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171840000.0,335372288.0,28036730880.0,2075131904.0,143298.0,258215.0
12-04 10:12:07,1.585,0.083,98.249,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3171831808.0,335376384.0,28036734976.0,2075131904.0,145176.0,261329.0
12-04 10:12:08,1.504,0.084,98.413,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3171819520.0,335376384.0,28036739072.0,2075140096.0,146399.0,262146.0
12-04 10:12:09,1.168,0.417,98.249,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3171811328.0,335384576.0,28036739072.0,2075140096.0,164074.0,281762.0
12-04 10:12:10,1.006,0.0,98.826,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3171803136.0,335384576.0,28036739072.0,2075148288.0,144771.0,260601.0
12-04 10:12:11,1.750,0.167,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171803136.0,335384576.0,28036739072.0,2075148288.0,145827.0,262493.0
12-04 10:12:12,1.590,0.167,98.243,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3171799040.0,335384576.0,28036743168.0,2075148288.0,145299.0,261293.0
12-04 10:12:13,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171799040.0,335384576.0,28036743168.0,2075148288.0,144515.0,260362.0
12-04 10:12:14,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171794944.0,335384576.0,28036747264.0,2075148288.0,142778.0,258113.0
12-04 10:12:15,1.583,0.333,97.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3171913728.0,335392768.0,28036747264.0,2075021312.0,143562.0,259534.0
12-04 10:12:16,1.339,0.251,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3171913728.0,335392768.0,28036747264.0,2075021312.0,147506.0,264956.0
12-04 10:12:17,1.420,0.251,98.329,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3172032512.0,335392768.0,28036755456.0,2074894336.0,146554.0,264539.0
12-04 10:12:18,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3172413440.0,335392768.0,28036755456.0,2074513408.0,145195.0,262204.0
12-04 10:12:19,1.583,0.167,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3172413440.0,335392768.0,28036755456.0,2074513408.0,142627.0,257856.0
12-04 10:12:20,1.835,0.250,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3172540416.0,335392768.0,28036755456.0,2074386432.0,143583.0,259462.0
12-04 10:12:21,2.083,0.167,97.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3172904960.0,335400960.0,28036763648.0,2074005504.0,144227.0,258946.0
12-04 10:12:22,2.592,0.251,97.157,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3172900864.0,335405056.0,28036763648.0,2074005504.0,141908.0,255119.0
12-04 10:12:23,2.417,0.167,97.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3172139008.0,335405056.0,28036763648.0,2074767360.0,141840.0,254901.0
12-04 10:12:24,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172139008.0,335405056.0,28036763648.0,2074767360.0,146970.0,264485.0
12-04 10:12:25,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172261888.0,335405056.0,28036767744.0,2074640384.0,145487.0,261583.0
12-04 10:12:26,2.337,0.250,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172261888.0,335405056.0,28036767744.0,2074640384.0,143470.0,257987.0
12-04 10:12:27,1.255,0.084,98.326,0.167,0.0,0.167,0.0,61440.0,0.0,5.0,3172376576.0,335413248.0,28036771840.0,2074513408.0,146695.0,263419.0
12-04 10:12:28,1.586,0.334,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172376576.0,335413248.0,28036771840.0,2074513408.0,142176.0,256850.0
12-04 10:12:29,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172372480.0,335413248.0,28036775936.0,2074513408.0,144800.0,258974.0
12-04 10:12:30,1.747,0.499,97.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3172245504.0,335413248.0,28036775936.0,2074640384.0,144767.0,259753.0
12-04 10:12:31,1.589,0.251,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3172241408.0,335413248.0,28036780032.0,2074640384.0,144428.0,261098.0
12-04 10:12:32,1.427,0.084,98.405,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,3172364288.0,335413248.0,28036784128.0,2074513408.0,145222.0,262182.0
12-04 10:12:33,1.587,0.167,97.911,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,3172356096.0,335421440.0,28036784128.0,2074513408.0,145897.0,264036.0
12-04 10:12:34,1.920,0.334,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3172478976.0,335421440.0,28036788224.0,2074386432.0,146536.0,263584.0
12-04 10:12:35,1.589,0.251,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3172478976.0,335421440.0,28036788224.0,2074386432.0,161797.0,277132.0
12-04 10:12:36,1.426,0.252,98.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3172474880.0,335421440.0,28036792320.0,2074386432.0,144592.0,260172.0
12-04 10:12:37,4.443,1.174,94.384,0.0,0.0,0.0,4096.0,20480.0,1.0,2.0,3182018560.0,335421440.0,28036820992.0,2064814080.0,152731.0,267379.0
12-04 10:12:38,3.005,0.751,91.987,4.007,0.0,0.250,28672.0,28672.0,5.0,3.0,3190476800.0,335433728.0,28042432512.0,2050732032.0,6042715.0,417956.0
12-04 10:12:39,1.340,0.335,97.571,0.754,0.0,0.0,0.0,0.0,0.0,0.0,3192619008.0,335433728.0,28042448896.0,2048573440.0,256325.0,379928.0
12-04 10:12:40,2.087,0.501,97.245,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3197198336.0,335433728.0,28042457088.0,2043985920.0,287484.0,384499.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-client-slave-45.csv <==
13-04 02:31:15,0.211,0.075,99.691,0.018,0.0,0.006,1669.200,310499.009,0.224,1.941,1144270848.0,748396544.0,3555790848.0,28170616832.0,0.0,0.0
13-04 02:31:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1144729600.0,748396544.0,3555799040.0,28170149888.0,4986.0,3511.0
13-04 02:31:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144717312.0,748396544.0,3555803136.0,28170158080.0,7438.0,4418.0
13-04 02:31:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144713216.0,748396544.0,3555807232.0,28170158080.0,3888.0,2437.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144709120.0,748396544.0,3555811328.0,28170158080.0,2489.0,1616.0
13-04 02:31:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144700928.0,748396544.0,3555811328.0,28170166272.0,4925.0,3017.0
13-04 02:31:21,0.083,0.167,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1144815616.0,748404736.0,3555815424.0,28170039296.0,5009.0,2456.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1144942592.0,748404736.0,3555815424.0,28169912320.0,3139.0,1709.0
13-04 02:31:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144938496.0,748404736.0,3555819520.0,28169912320.0,5061.0,3017.0
13-04 02:31:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1144938496.0,748404736.0,3555827712.0,28169904128.0,12404.0,8876.0
13-04 02:31:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144934400.0,748404736.0,3555831808.0,28169904128.0,5118.0,3165.0
13-04 02:31:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144934400.0,748404736.0,3555831808.0,28169904128.0,4996.0,3017.0
13-04 02:31:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1144926208.0,748408832.0,3555835904.0,28169904128.0,3764.0,2363.0
13-04 02:31:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144926208.0,748408832.0,3555835904.0,28169904128.0,2493.0,1616.0
13-04 02:31:29,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144922112.0,748408832.0,3555840000.0,28169904128.0,4557.0,2904.0
13-04 02:31:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144918016.0,748408832.0,3555844096.0,28169904128.0,5557.0,3465.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144926208.0,748408832.0,3555844096.0,28169895936.0,4348.0,2792.0
13-04 02:31:32,1.169,0.250,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175158784.0,748408832.0,3555885056.0,28139622400.0,13198.0,9356.0
13-04 02:31:33,3.420,1.501,94.579,0.417,0.0,0.083,0.0,40960.0,0.0,9.0,1153634304.0,748412928.0,3555889152.0,28161138688.0,89942.0,25058.0
13-04 02:31:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153630208.0,748412928.0,3555893248.0,28161138688.0,8268.0,5079.0
13-04 02:31:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153630208.0,748412928.0,3555893248.0,28161138688.0,14447.0,3682.0
13-04 02:31:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153499136.0,748412928.0,3555897344.0,28161265664.0,5785.0,3609.0
13-04 02:31:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,1153622016.0,748412928.0,3555901440.0,28161138688.0,6165.0,3881.0
13-04 02:31:38,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1153622016.0,748412928.0,3555901440.0,28161138688.0,5688.0,3977.0
13-04 02:31:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1153994752.0,748417024.0,3555905536.0,28160757760.0,4963.0,3377.0
13-04 02:31:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1154064384.0,748417024.0,3555909632.0,28160684032.0,25917.0,7436.0
13-04 02:31:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154052096.0,748417024.0,3555913728.0,28160692224.0,5399.0,3694.0
13-04 02:31:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,2.0,1154048000.0,748417024.0,3555917824.0,28160692224.0,9410.0,6282.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154043904.0,748417024.0,3555921920.0,28160692224.0,1868.0,1352.0
13-04 02:31:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154039808.0,748417024.0,3555926016.0,28160692224.0,7882.0,4741.0
13-04 02:31:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1154027520.0,748425216.0,3555930112.0,28160692224.0,5371.0,3467.0
13-04 02:31:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154027520.0,748425216.0,3555930112.0,28160692224.0,13846.0,3858.0
13-04 02:31:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154023424.0,748425216.0,3555934208.0,28160692224.0,4587.0,3675.0
13-04 02:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1154568192.0,748425216.0,3555643392.0,28160438272.0,5751.0,4135.0
13-04 02:31:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,155648.0,0.0,7.0,1154564096.0,748425216.0,3555647488.0,28160438272.0,6176.0,3898.0
13-04 02:31:50,0.0,0.249,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154564096.0,748425216.0,3555647488.0,28160438272.0,4170.0,2936.0
13-04 02:31:51,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1154560000.0,748425216.0,3555651584.0,28160438272.0,8513.0,6868.0
13-04 02:31:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154555904.0,748425216.0,3555655680.0,28160438272.0,9601.0,7301.0
13-04 02:31:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1154551808.0,748425216.0,3555659776.0,28160438272.0,6185.0,4081.0
13-04 02:31:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154547712.0,748425216.0,3555663872.0,28160438272.0,3036.0,2022.0
13-04 02:31:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154682880.0,748425216.0,3555663872.0,28160303104.0,19372.0,5378.0
13-04 02:31:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154670592.0,748425216.0,3555667968.0,28160311296.0,10847.0,7443.0
13-04 02:31:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1154662400.0,748429312.0,3555672064.0,28160311296.0,2803.0,1912.0
13-04 02:31:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1154670592.0,748429312.0,3555672064.0,28160303104.0,5006.0,4313.0
13-04 02:31:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154674688.0,748429312.0,3555676160.0,28160294912.0,7206.0,4325.0
13-04 02:32:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154539520.0,748429312.0,3555684352.0,28160421888.0,9946.0,7308.0
13-04 02:32:01,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1154842624.0,748429312.0,3555684352.0,28160118784.0,7971.0,5648.0
13-04 02:32:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1154535424.0,748429312.0,3555688448.0,28160421888.0,4770.0,2990.0
13-04 02:32:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,57344.0,0.0,6.0,1154482176.0,748433408.0,3555713024.0,28160446464.0,11002.0,9928.0
13-04 02:32:04,4.174,0.835,94.741,0.167,0.0,0.083,0.0,8192.0,0.0,2.0,1205317632.0,748433408.0,3555717120.0,28109606912.0,473499.0,441766.0
13-04 02:32:05,6.917,0.500,92.167,0.333,0.0,0.083,0.0,8192.0,0.0,2.0,1253146624.0,748433408.0,3555729408.0,28061765632.0,272145.0,258793.0
13-04 02:32:06,3.577,0.083,96.339,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1256435712.0,748433408.0,3556028416.0,28058177536.0,70951.0,81631.0
13-04 02:32:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1256439808.0,748433408.0,3556032512.0,28058169344.0,17837.0,27219.0
13-04 02:32:08,0.084,0.0,99.916,0.0,0.0,0.0,0.0,167936.0,0.0,2.0,1256439808.0,748433408.0,3556040704.0,28058161152.0,20748.0,29584.0
13-04 02:32:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1256431616.0,748437504.0,3556044800.0,28058161152.0,21906.0,30236.0
13-04 02:32:10,0.417,0.0,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1256411136.0,748437504.0,3556048896.0,28058177536.0,16507.0,26200.0
13-04 02:32:11,0.835,0.250,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1257553920.0,748437504.0,3556057088.0,28057026560.0,64326.0,192511.0
13-04 02:32:12,0.502,0.251,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1259073536.0,748437504.0,3556069376.0,28055494656.0,29564.0,193031.0
13-04 02:32:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1259069440.0,748437504.0,3556073472.0,28055494656.0,16559.0,26316.0
13-04 02:32:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1259069440.0,748437504.0,3556073472.0,28055494656.0,4023.0,3006.0
13-04 02:32:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1259184128.0,748441600.0,3556081664.0,28055367680.0,4840.0,3110.0
13-04 02:32:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1259180032.0,748441600.0,3556085760.0,28055367680.0,3728.0,2312.0
13-04 02:32:17,1.997,0.250,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260318720.0,748441600.0,3556089856.0,28054224896.0,68565.0,202366.0
13-04 02:32:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1260441600.0,748441600.0,3556093952.0,28054097920.0,30548.0,27695.0
13-04 02:32:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260441600.0,748441600.0,3556093952.0,28054097920.0,2535.0,1709.0
13-04 02:32:20,0.250,0.0,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1260429312.0,748449792.0,3556098048.0,28054097920.0,11546.0,18715.0
13-04 02:32:21,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260556288.0,748449792.0,3556106240.0,28053962752.0,33683.0,28586.0
13-04 02:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260556288.0,748449792.0,3556106240.0,28053962752.0,3839.0,2549.0
13-04 02:32:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1260552192.0,748449792.0,3556110336.0,28053962752.0,7059.0,16152.0
13-04 02:32:24,0.250,0.0,99.750,0.0,0.0,0.0,0.0,323584.0,0.0,13.0,1260679168.0,748449792.0,3556110336.0,28053835776.0,32777.0,28032.0
13-04 02:32:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1260654592.0,748449792.0,3556134912.0,28053835776.0,9769.0,8513.0
13-04 02:32:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1260642304.0,748453888.0,3556143104.0,28053835776.0,4936.0,3651.0
13-04 02:32:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260765184.0,748453888.0,3556147200.0,28053708800.0,5998.0,3652.0
13-04 02:32:28,0.083,0.249,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1260761088.0,748453888.0,3556151296.0,28053708800.0,3662.0,2270.0
13-04 02:32:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260761088.0,748453888.0,3556151296.0,28053708800.0,4532.0,2997.0
13-04 02:32:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260752896.0,748453888.0,3556159488.0,28053708800.0,11166.0,6684.0
13-04 02:32:31,9.833,1.167,86.917,2.083,0.0,0.0,0.0,0.0,0.0,0.0,1384427520.0,748453888.0,3556159488.0,27930034176.0,81845.0,86302.0
13-04 02:32:32,45.0,3.167,50.0,1.667,0.0,0.167,0.0,12288.0,0.0,2.0,1656279040.0,748453888.0,3556163584.0,27658178560.0,5843186.0,287856.0
13-04 02:32:33,16.653,0.833,79.767,2.498,0.0,0.250,0.0,0.0,0.0,0.0,1682722816.0,748453888.0,3556171776.0,27631726592.0,2979536.0,4461187.0
13-04 02:32:34,13.556,0.669,85.272,0.251,0.0,0.251,0.0,45056.0,0.0,2.0,1705889792.0,748453888.0,3556171776.0,27608559616.0,3394220.0,4489811.0
13-04 02:32:35,13.987,0.670,84.925,0.168,0.0,0.251,0.0,4096.0,0.0,2.0,1728466944.0,748453888.0,3556196352.0,27585957888.0,3392425.0,4480455.0
13-04 02:32:36,14.309,0.749,84.276,0.250,0.0,0.416,0.0,0.0,0.0,0.0,1734840320.0,748453888.0,3556204544.0,27579576320.0,3395714.0,4483960.0
13-04 02:32:37,12.710,0.589,86.532,0.084,0.0,0.084,0.0,0.0,0.0,0.0,1738522624.0,748453888.0,3556208640.0,27575889920.0,3381970.0,4482763.0
13-04 02:32:38,13.928,0.751,84.904,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,1744769024.0,748453888.0,3556212736.0,27569639424.0,3394115.0,4476206.0
13-04 02:32:39,12.901,0.675,85.919,0.253,0.0,0.253,0.0,278528.0,0.0,8.0,1746132992.0,748453888.0,3556212736.0,27568275456.0,3393942.0,4473659.0
13-04 02:32:40,12.814,0.754,86.013,0.168,0.0,0.251,0.0,0.0,0.0,0.0,1747492864.0,748453888.0,3556216832.0,27566911488.0,3384640.0,4481343.0
13-04 02:32:41,13.233,0.754,85.427,0.335,0.0,0.251,0.0,0.0,0.0,0.0,1748852736.0,748453888.0,3556216832.0,27565551616.0,3369614.0,4475770.0
13-04 02:32:42,13.636,0.758,85.185,0.253,0.0,0.168,0.0,0.0,0.0,0.0,1745084416.0,748453888.0,3556220928.0,27569315840.0,3404646.0,4484113.0
13-04 02:32:43,11.829,0.671,86.997,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1746702336.0,748453888.0,3556225024.0,27567693824.0,3385583.0,4473609.0
13-04 02:32:44,13.378,0.585,85.452,0.418,0.0,0.167,0.0,12288.0,0.0,2.0,1746726912.0,748453888.0,3556229120.0,27567665152.0,3373137.0,4457711.0
13-04 02:32:45,12.865,0.835,85.714,0.334,0.0,0.251,0.0,57344.0,0.0,4.0,1747648512.0,748453888.0,3556237312.0,27566735360.0,3412690.0,4508456.0
13-04 02:32:46,12.437,0.588,86.555,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1746235392.0,748453888.0,3556241408.0,27568144384.0,3371798.0,4475268.0
13-04 02:32:47,12.228,0.670,86.683,0.168,0.0,0.251,0.0,0.0,0.0,0.0,1747828736.0,748453888.0,3556245504.0,27566546944.0,3394645.0,4479461.0
13-04 02:32:48,12.312,0.838,86.348,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1748402176.0,748453888.0,3556245504.0,27565973504.0,3389956.0,4484128.0
13-04 02:32:49,11.863,0.835,86.800,0.334,0.0,0.167,0.0,12288.0,0.0,2.0,1752018944.0,748453888.0,3556245504.0,27562356736.0,3379236.0,4473268.0
13-04 02:32:50,12.101,0.756,86.723,0.252,0.0,0.168,0.0,16384.0,0.0,2.0,1754333184.0,748453888.0,3556249600.0,27560038400.0,3381514.0,4472401.0
13-04 02:32:51,13.033,0.919,85.297,0.334,0.0,0.418,0.0,0.0,0.0,0.0,1754963968.0,748453888.0,3556253696.0,27559403520.0,3386970.0,4490028.0
13-04 02:32:52,11.577,0.671,87.164,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1755848704.0,748453888.0,3556257792.0,27558514688.0,3395205.0,4474710.0
13-04 02:32:53,12.898,0.754,85.930,0.168,0.0,0.251,0.0,8192.0,0.0,2.0,1755787264.0,748453888.0,3556261888.0,27558572032.0,3383501.0,4487229.0
13-04 02:32:54,13.033,0.752,85.714,0.334,0.0,0.167,0.0,143360.0,0.0,1.0,1755713536.0,748453888.0,3556265984.0,27558641664.0,3402620.0,4480023.0
13-04 02:32:55,11.503,0.756,87.238,0.336,0.0,0.168,0.0,40960.0,0.0,5.0,1755676672.0,748457984.0,3556265984.0,27558674432.0,3381801.0,4473529.0
13-04 02:32:56,13.261,0.667,85.571,0.334,0.0,0.167,0.0,0.0,0.0,0.0,1757294592.0,748457984.0,3556270080.0,27557052416.0,3386614.0,4479254.0
13-04 02:32:57,11.987,0.671,86.924,0.168,0.0,0.251,0.0,4096.0,0.0,2.0,1757224960.0,748457984.0,3556274176.0,27557117952.0,3391252.0,4480836.0
13-04 02:32:58,11.779,0.668,87.051,0.334,0.0,0.167,0.0,8192.0,0.0,2.0,1756225536.0,748457984.0,3556274176.0,27558117376.0,3307398.0,4464517.0
13-04 02:32:59,12.050,1.088,86.360,0.251,0.0,0.251,0.0,53248.0,0.0,7.0,1758142464.0,748457984.0,3556278272.0,27556196352.0,3268882.0,4400627.0
13-04 02:33:00,13.455,0.997,85.050,0.249,0.0,0.249,0.0,16384.0,0.0,2.0,1758216192.0,748457984.0,3556282368.0,27556118528.0,3480548.0,4411325.0
13-04 02:33:01,12.070,0.671,86.421,0.503,0.0,0.335,0.0,24576.0,0.0,3.0,1759473664.0,748466176.0,3556286464.0,27554848768.0,3496413.0,4635831.0
13-04 02:33:02,11.819,0.671,87.008,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1759600640.0,748466176.0,3556290560.0,27554717696.0,3237081.0,4471340.0
13-04 02:33:03,13.217,0.998,85.370,0.249,0.0,0.166,0.0,0.0,0.0,0.0,1759465472.0,748466176.0,3556294656.0,27554848768.0,3545068.0,4487001.0
13-04 02:33:04,11.055,0.586,87.856,0.335,0.0,0.168,0.0,0.0,0.0,0.0,1760346112.0,748466176.0,3556302848.0,27553959936.0,3097968.0,4512637.0
13-04 02:33:05,12.887,0.753,85.858,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1760284672.0,748466176.0,3556306944.0,27554017280.0,3612178.0,4436362.0
13-04 02:33:06,12.887,0.921,85.774,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1760243712.0,748466176.0,3556315136.0,27554050048.0,3487622.0,4582249.0
13-04 02:33:07,11.548,0.418,87.280,0.418,0.0,0.335,0.0,16384.0,0.0,4.0,1759985664.0,748470272.0,3556319232.0,27554299904.0,3412806.0,4508369.0
13-04 02:33:08,13.127,1.003,85.535,0.251,0.0,0.084,0.0,0.0,0.0,0.0,1760104448.0,748470272.0,3556327424.0,27554172928.0,3405848.0,4509336.0
13-04 02:33:09,12.427,0.584,86.072,0.667,0.0,0.250,0.0,0.0,0.0,0.0,1760583680.0,748470272.0,3556331520.0,27553689600.0,3404976.0,4496551.0
13-04 02:33:10,11.612,1.253,86.299,0.501,0.0,0.334,0.0,0.0,0.0,0.0,1762037760.0,748470272.0,3556339712.0,27552227328.0,3404038.0,4516561.0
13-04 02:33:11,12.876,0.669,85.786,0.334,0.0,0.334,0.0,16384.0,0.0,2.0,1762115584.0,748470272.0,3556347904.0,27552141312.0,3406539.0,4497090.0
13-04 02:33:12,12.552,0.831,86.035,0.416,0.0,0.166,0.0,12288.0,0.0,2.0,1760968704.0,748474368.0,3556356096.0,27553275904.0,3410643.0,4521617.0
13-04 02:33:13,11.676,0.751,87.406,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1760890880.0,748474368.0,3564748800.0,27544961024.0,3398515.0,4503167.0
13-04 02:33:14,13.105,1.002,85.309,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1761017856.0,748474368.0,3564748800.0,27544834048.0,3379803.0,4482817.0
13-04 02:33:15,11.819,0.671,87.008,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1761075200.0,748474368.0,3564756992.0,27544768512.0,3400847.0,4476936.0
13-04 02:33:16,11.686,0.584,87.312,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,1761107968.0,748474368.0,3564756992.0,27544735744.0,3382696.0,4465260.0
13-04 02:33:17,12.732,0.675,86.003,0.337,0.0,0.253,0.0,12288.0,0.0,2.0,1761296384.0,748478464.0,3564761088.0,27544539136.0,3454396.0,4586805.0
13-04 02:33:18,12.154,0.671,86.840,0.168,0.0,0.168,0.0,4096.0,0.0,2.0,1727070208.0,748478464.0,3564765184.0,27578761216.0,3392504.0,4483754.0
13-04 02:33:19,12.030,0.668,86.800,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1724968960.0,748478464.0,3564773376.0,27580854272.0,3395872.0,4483483.0
13-04 02:33:20,12.657,0.587,86.421,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1725030400.0,748478464.0,3564777472.0,27580788736.0,3389476.0,4483835.0
13-04 02:33:21,11.232,0.838,87.427,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,1726427136.0,748478464.0,3564777472.0,27579392000.0,3397685.0,4484906.0
13-04 02:33:22,11.436,0.417,87.730,0.250,0.0,0.167,0.0,0.0,0.0,0.0,1727881216.0,748478464.0,3564781568.0,27577933824.0,3385120.0,4477125.0
13-04 02:33:23,12.771,0.668,85.810,0.334,0.0,0.417,0.0,12288.0,0.0,2.0,1728036864.0,748482560.0,3564781568.0,27577774080.0,3383039.0,4458418.0
13-04 02:33:24,11.577,0.587,87.500,0.084,0.0,0.252,0.0,0.0,0.0,0.0,1725992960.0,748482560.0,3564785664.0,27579813888.0,3395868.0,4507885.0
13-04 02:33:25,11.436,0.668,87.312,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1725714432.0,748482560.0,3564785664.0,27580092416.0,3384783.0,4478807.0
13-04 02:33:26,11.337,0.761,87.479,0.169,0.0,0.254,0.0,0.0,0.0,0.0,1726849024.0,748482560.0,3564793856.0,27578949632.0,3389133.0,4484524.0
13-04 02:33:27,12.114,0.501,86.800,0.251,0.0,0.334,0.0,16384.0,0.0,4.0,1727193088.0,748482560.0,3564797952.0,27578601472.0,3385446.0,4477631.0
13-04 02:33:28,11.371,0.753,87.291,0.334,0.0,0.251,0.0,8192.0,0.0,2.0,1727475712.0,748482560.0,3564802048.0,27578314752.0,3398218.0,4482160.0
13-04 02:33:29,13.372,0.581,85.382,0.415,0.0,0.249,0.0,159744.0,0.0,3.0,1727295488.0,748486656.0,3564806144.0,27578486784.0,3312842.0,4490451.0
13-04 02:33:30,12.375,0.418,86.789,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1727062016.0,748486656.0,3564806144.0,27578720256.0,3368099.0,4427069.0
13-04 02:33:31,11.055,0.670,87.605,0.335,0.0,0.335,0.0,0.0,0.0,0.0,1727188992.0,748486656.0,3564806144.0,27578593280.0,3399173.0,4530043.0
13-04 02:33:32,12.500,0.587,86.409,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,1729331200.0,748486656.0,3564810240.0,27576446976.0,3457343.0,4478747.0
13-04 02:33:33,11.853,0.668,87.229,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,1730101248.0,748486656.0,3564818432.0,27575668736.0,3243918.0,4489334.0
13-04 02:33:34,11.195,0.505,87.963,0.253,0.0,0.084,0.0,16384.0,0.0,4.0,1730732032.0,748486656.0,3564818432.0,27575037952.0,3453102.0,4401752.0
13-04 02:33:35,11.455,0.502,87.291,0.418,0.0,0.334,0.0,24576.0,0.0,3.0,1731899392.0,748490752.0,3564822528.0,27573862400.0,3251927.0,4552301.0
13-04 02:33:36,12.974,0.421,86.099,0.253,0.0,0.253,0.0,4096.0,0.0,2.0,1728086016.0,748490752.0,3564826624.0,27577671680.0,3475169.0,4477902.0
13-04 02:33:37,11.957,0.418,86.957,0.334,0.0,0.334,0.0,16384.0,0.0,2.0,1728368640.0,748490752.0,3564830720.0,27577384960.0,3536321.0,4494472.0
13-04 02:33:38,12.124,0.585,86.789,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1728266240.0,748490752.0,3564830720.0,27577487360.0,3387860.0,4485144.0
13-04 02:33:39,11.903,0.754,86.924,0.168,0.0,0.251,0.0,0.0,0.0,0.0,1728389120.0,748490752.0,3564838912.0,27577356288.0,3394728.0,4485991.0
13-04 02:33:40,11.484,0.587,87.510,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1728421888.0,748490752.0,3564838912.0,27577323520.0,3387810.0,4475745.0
13-04 02:33:41,12.060,0.670,86.767,0.335,0.0,0.168,0.0,12288.0,0.0,2.0,1728409600.0,748494848.0,3564847104.0,27577323520.0,3391972.0,4483679.0
13-04 02:33:42,12.688,0.584,86.227,0.334,0.0,0.167,0.0,12288.0,0.0,2.0,1728032768.0,748494848.0,3564851200.0,27577696256.0,3406358.0,4491954.0
13-04 02:33:43,11.371,0.753,87.375,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1728155648.0,748494848.0,3564855296.0,27577569280.0,3382541.0,4475606.0
13-04 02:33:44,12.322,0.671,86.505,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1729200128.0,748494848.0,3564859392.0,27576520704.0,3389187.0,4484303.0
13-04 02:33:45,12.364,0.501,86.633,0.334,0.0,0.167,0.0,0.0,0.0,0.0,1729576960.0,748494848.0,3564863488.0,27576139776.0,3395190.0,4482286.0
13-04 02:33:46,11.706,0.669,87.291,0.251,0.0,0.084,0.0,4096.0,0.0,2.0,1731174400.0,748494848.0,3564863488.0,27574542336.0,3382250.0,4467934.0
13-04 02:33:47,12.270,0.918,86.144,0.334,0.0,0.334,0.0,28672.0,0.0,4.0,1731264512.0,748498944.0,3564867584.0,27574444032.0,3389614.0,4493255.0
13-04 02:33:48,12.427,0.504,86.650,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1731268608.0,748498944.0,3564871680.0,27574435840.0,3398053.0,4484481.0
13-04 02:33:49,10.588,0.504,88.403,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1731297280.0,748498944.0,3564875776.0,27574403072.0,3388535.0,4481076.0
13-04 02:33:50,12.448,0.752,86.383,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1730183168.0,748498944.0,3564879872.0,27575513088.0,3386970.0,4457169.0
13-04 02:33:51,11.967,1.088,86.527,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1730629632.0,748498944.0,3564883968.0,27575062528.0,3397046.0,4506247.0
13-04 02:33:52,11.407,0.666,87.261,0.333,0.0,0.333,0.0,12288.0,0.0,2.0,1731170304.0,748498944.0,3564883968.0,27574521856.0,3385536.0,4477166.0
13-04 02:33:53,10.886,0.675,87.848,0.338,0.0,0.253,0.0,12288.0,0.0,2.0,1730531328.0,748503040.0,3564888064.0,27575152640.0,3381083.0,4478343.0
13-04 02:33:54,13.572,0.583,85.179,0.333,0.0,0.333,0.0,0.0,0.0,0.0,1730146304.0,748503040.0,3564888064.0,27575537664.0,3397105.0,4476499.0
13-04 02:33:55,11.352,0.584,87.479,0.167,0.0,0.417,0.0,0.0,0.0,0.0,1730269184.0,748503040.0,3564892160.0,27575410688.0,3387060.0,4490555.0
13-04 02:33:56,11.392,0.253,87.932,0.169,0.0,0.253,0.0,4096.0,0.0,2.0,1731133440.0,748503040.0,3564916736.0,27574521856.0,3388273.0,4481820.0
13-04 02:33:57,13.076,0.838,85.834,0.168,0.0,0.084,0.0,0.0,0.0,0.0,1730113536.0,748503040.0,3564920832.0,27575537664.0,3409813.0,4494610.0
13-04 02:33:58,11.111,0.673,87.710,0.253,0.0,0.253,0.0,16384.0,0.0,2.0,1730109440.0,748503040.0,3564924928.0,27575537664.0,3381220.0,4476700.0
13-04 02:33:59,11.241,0.749,87.344,0.333,0.0,0.333,0.0,12288.0,0.0,2.0,1730072576.0,748507136.0,3564924928.0,27575570432.0,3383072.0,4477545.0
13-04 02:34:00,13.116,0.752,85.631,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1734139904.0,748507136.0,3564929024.0,27571499008.0,3396010.0,4491708.0
13-04 02:34:01,11.074,0.587,87.752,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1734422528.0,748507136.0,3564933120.0,27571212288.0,3307534.0,4478117.0
13-04 02:34:02,11.903,0.671,87.008,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1735196672.0,748507136.0,3564937216.0,27570434048.0,3353357.0,4439746.0
13-04 02:34:03,12.269,0.588,86.639,0.252,0.0,0.252,0.0,20480.0,0.0,4.0,1733029888.0,748507136.0,3564937216.0,27572600832.0,3408698.0,4462908.0
13-04 02:34:04,11.823,0.666,86.844,0.250,0.0,0.416,0.0,0.0,0.0,0.0,1733500928.0,748507136.0,3564941312.0,27572125696.0,3340124.0,4566490.0
13-04 02:34:05,11.185,1.002,87.145,0.417,0.0,0.250,0.0,147456.0,0.0,3.0,1733480448.0,748515328.0,3564953600.0,27572125696.0,3310042.0,4433478.0
13-04 02:34:06,12.919,0.839,85.654,0.252,0.0,0.336,0.0,4096.0,0.0,2.0,1733386240.0,748515328.0,3564957696.0,27572215808.0,3412085.0,4574148.0
13-04 02:34:07,10.962,0.586,88.117,0.251,0.0,0.084,0.0,0.0,0.0,0.0,1733521408.0,748515328.0,3564961792.0,27572076544.0,3285530.0,4396604.0
13-04 02:34:08,11.606,0.589,87.384,0.168,0.0,0.252,0.0,40960.0,0.0,5.0,1734782976.0,748515328.0,3564969984.0,27570806784.0,3672430.0,4630897.0
13-04 02:34:09,12.709,1.003,85.786,0.334,0.0,0.167,0.0,0.0,0.0,0.0,1735192576.0,748515328.0,3564974080.0,27570393088.0,3490493.0,4515952.0
13-04 02:34:10,10.972,0.754,87.940,0.084,0.0,0.251,0.0,16384.0,0.0,4.0,1734782976.0,748515328.0,3564982272.0,27570794496.0,3400824.0,4505764.0
13-04 02:34:11,12.260,0.667,86.572,0.334,0.0,0.167,0.0,24576.0,0.0,3.0,1735692288.0,748519424.0,3564986368.0,27569876992.0,3394331.0,4499291.0
13-04 02:34:12,12.960,0.585,85.870,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1735790592.0,748519424.0,3564990464.0,27569774592.0,3415786.0,4516149.0
13-04 02:34:13,11.195,0.919,87.385,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,1735933952.0,748519424.0,3565002752.0,27569618944.0,3403561.0,4506323.0
13-04 02:34:14,11.213,1.088,87.280,0.251,0.0,0.167,0.0,0.0,0.0,0.0,1737043968.0,748519424.0,3565006848.0,27568504832.0,3371188.0,4478910.0
13-04 02:34:15,13.356,0.668,85.559,0.250,0.0,0.167,0.0,4096.0,0.0,2.0,1737228288.0,748519424.0,3565010944.0,27568316416.0,3413163.0,4481999.0
13-04 02:34:16,11.065,0.838,87.594,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1737220096.0,748519424.0,3565019136.0,27568316416.0,3383616.0,4491756.0
13-04 02:34:17,11.696,0.585,87.135,0.334,0.0,0.251,0.0,12288.0,0.0,2.0,1737543680.0,748519424.0,3565023232.0,27567988736.0,3470260.0,4603653.0
13-04 02:34:18,13.189,0.334,86.060,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,1737191424.0,748519424.0,3565027328.0,27568336896.0,3401699.0,4490573.0
13-04 02:34:19,10.888,0.586,88.107,0.168,0.0,0.251,0.0,0.0,0.0,0.0,1737187328.0,748519424.0,3565031424.0,27568336896.0,3383863.0,4479558.0
13-04 02:34:20,11.789,0.753,86.873,0.167,0.0,0.418,0.0,0.0,0.0,0.0,1737662464.0,748519424.0,3565031424.0,27567861760.0,3380116.0,4476314.0
13-04 02:34:21,12.982,0.503,86.013,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1737920512.0,748519424.0,3565035520.0,27567599616.0,3397357.0,4493323.0
13-04 02:34:22,11.009,0.751,87.907,0.167,0.0,0.167,0.0,0.0,0.0,0.0,1737883648.0,748519424.0,3565039616.0,27567632384.0,3391625.0,4483043.0
13-04 02:34:23,11.883,0.586,86.611,0.669,0.0,0.251,0.0,24576.0,0.0,4.0,1737945088.0,748519424.0,3565043712.0,27567566848.0,3385913.0,4480341.0
13-04 02:34:24,12.906,0.749,85.845,0.250,0.0,0.250,0.0,0.0,0.0,0.0,1736994816.0,748519424.0,3565047808.0,27568513024.0,3398236.0,4483954.0
13-04 02:34:25,11.269,0.751,87.479,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1737089024.0,748519424.0,3565047808.0,27568418816.0,3385187.0,4488122.0
13-04 02:34:26,11.676,0.584,87.406,0.167,0.0,0.167,0.0,0.0,0.0,0.0,1737187328.0,748519424.0,3565047808.0,27568320512.0,3387002.0,4482900.0
13-04 02:34:27,12.844,0.417,85.738,0.334,0.0,0.667,0.0,0.0,0.0,0.0,1735245824.0,748519424.0,3565051904.0,27570257920.0,3397398.0,4484388.0
13-04 02:34:28,11.009,0.834,87.823,0.250,0.0,0.083,0.0,0.0,0.0,0.0,1736192000.0,748519424.0,3565056000.0,27569307648.0,3385890.0,4471186.0
13-04 02:34:29,11.261,1.008,87.227,0.252,0.0,0.252,0.0,24576.0,0.0,4.0,1736220672.0,748519424.0,3565060096.0,27569274880.0,3386125.0,4492223.0
13-04 02:34:30,13.305,0.502,85.941,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1735741440.0,748519424.0,3565064192.0,27569750016.0,3398792.0,4483273.0
13-04 02:34:31,11.554,0.748,87.199,0.333,0.0,0.166,0.0,4096.0,0.0,2.0,1736503296.0,748519424.0,3565064192.0,27568988160.0,3385233.0,4481513.0
13-04 02:34:32,11.823,0.749,87.094,0.250,0.0,0.083,0.0,0.0,0.0,0.0,1736499200.0,748519424.0,3565068288.0,27568988160.0,3264928.0,4413941.0
13-04 02:34:33,2.256,0.084,97.243,0.334,0.0,0.084,0.0,0.0,0.0,0.0,1736622080.0,748519424.0,3565072384.0,27568861184.0,810720.0,197697.0
13-04 02:34:34,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1736744960.0,748519424.0,3565076480.0,27568734208.0,6784.0,9925.0
13-04 02:34:35,0.250,0.0,99.416,0.334,0.0,0.0,0.0,131072.0,0.0,3.0,1736740864.0,748519424.0,3565080576.0,27568734208.0,20867.0,15334.0
13-04 02:34:36,0.0,0.083,99.666,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1736736768.0,748519424.0,3565084672.0,27568734208.0,7820.0,10635.0
13-04 02:34:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,0.0,0.0,0.0,1736736768.0,748519424.0,3565084672.0,27568734208.0,3630.0,16616.0
13-04 02:34:38,0.167,0.083,99.584,0.167,0.0,0.0,0.0,8192.0,0.0,2.0,1736740864.0,748519424.0,3565088768.0,27568726016.0,9739.0,12465.0
13-04 02:34:39,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1736736768.0,748519424.0,3565092864.0,27568726016.0,6710.0,10670.0
13-04 02:34:40,16.402,2.008,77.741,3.682,0.0,0.167,0.0,4096.0,0.0,2.0,1736916992.0,748519424.0,3565101056.0,27568537600.0,7310529.0,2321476.0
13-04 02:34:41,11.794,0.505,86.773,0.674,0.0,0.253,0.0,12288.0,0.0,2.0,1737420800.0,748523520.0,3565101056.0,27568029696.0,3580113.0,5558151.0
13-04 02:34:42,16.569,0.421,82.506,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1725095936.0,748523520.0,3565109248.0,27580346368.0,4582303.0,5632189.0
13-04 02:34:43,13.266,0.420,85.810,0.336,0.0,0.168,0.0,12288.0,0.0,2.0,1726169088.0,748523520.0,3565117440.0,27579265024.0,3946125.0,5442653.0
13-04 02:34:44,13.875,0.677,85.025,0.254,0.0,0.169,0.0,0.0,0.0,0.0,1726164992.0,748523520.0,3565121536.0,27579265024.0,4020585.0,5525849.0
13-04 02:34:45,15.096,0.917,83.403,0.250,0.0,0.334,0.0,16384.0,0.0,2.0,1727721472.0,748523520.0,3565125632.0,27577704448.0,4399474.0,5793006.0
13-04 02:34:46,14.538,0.588,84.370,0.336,0.0,0.168,0.0,0.0,0.0,0.0,1728843776.0,748523520.0,3565125632.0,27576582144.0,4548843.0,5611252.0
13-04 02:34:47,15.333,0.590,83.404,0.421,0.0,0.253,0.0,24576.0,0.0,3.0,1730101248.0,748531712.0,3565129728.0,27575312384.0,3961278.0,5443485.0
13-04 02:34:48,13.697,0.756,85.294,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1730514944.0,748531712.0,3565133824.0,27574894592.0,4017704.0,5491106.0
13-04 02:34:49,16.555,0.753,82.107,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1728471040.0,748531712.0,3565133824.0,27576938496.0,4439650.0,5752930.0
13-04 02:34:50,14.958,0.756,83.782,0.336,0.0,0.168,0.0,28672.0,0.0,6.0,1729175552.0,748531712.0,3565133824.0,27576233984.0,4493486.0,5652895.0
13-04 02:34:51,13.987,0.670,84.925,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1729548288.0,748531712.0,3565142016.0,27575853056.0,3947134.0,5446739.0
13-04 02:34:52,15.223,0.673,83.600,0.252,0.0,0.252,0.0,4096.0,0.0,2.0,1729572864.0,748531712.0,3565146112.0,27575824384.0,4025766.0,5497457.0
13-04 02:34:53,14.777,0.756,83.795,0.420,0.0,0.252,0.0,12288.0,0.0,2.0,1730363392.0,748535808.0,3565146112.0,27575029760.0,4399195.0,5777769.0
13-04 02:34:54,16.906,0.845,81.826,0.254,0.0,0.169,0.0,0.0,0.0,0.0,1731977216.0,748535808.0,3565150208.0,27573411840.0,4550705.0,5646369.0
13-04 02:34:55,12.963,0.673,85.859,0.337,0.0,0.168,0.0,0.0,0.0,0.0,1732022272.0,748535808.0,3565154304.0,27573362688.0,3960214.0,5452586.0
13-04 02:34:56,15.185,0.503,83.809,0.252,0.0,0.252,0.0,16384.0,0.0,2.0,1731981312.0,748535808.0,3565158400.0,27573399552.0,4037533.0,5529125.0
13-04 02:34:57,15.617,0.504,83.375,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1732112384.0,748535808.0,3565158400.0,27573268480.0,4584475.0,5693578.0
13-04 02:34:58,14.322,0.758,84.414,0.337,0.0,0.168,0.0,0.0,0.0,0.0,1732300800.0,748535808.0,3565162496.0,27573075968.0,4331627.0,5669456.0
13-04 02:34:59,14.310,0.423,84.674,0.339,0.0,0.254,0.0,12288.0,0.0,2.0,1733632000.0,748539904.0,3565166592.0,27571736576.0,3956530.0,5467134.0
13-04 02:35:00,14.202,0.588,84.790,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1733562368.0,748539904.0,3565170688.0,27571802112.0,4010357.0,5482577.0
13-04 02:35:01,16.303,0.756,82.353,0.336,0.0,0.252,0.0,20480.0,0.0,4.0,1735729152.0,748539904.0,3565174784.0,27569631232.0,4441768.0,5607680.0
13-04 02:35:02,14.937,0.844,83.629,0.253,0.0,0.338,0.0,0.0,0.0,0.0,1737465856.0,748539904.0,3565174784.0,27567894528.0,4536142.0,5801331.0
13-04 02:35:03,14.107,0.751,84.558,0.334,0.0,0.250,0.0,0.0,0.0,0.0,1737969664.0,748539904.0,3565178880.0,27567386624.0,3945583.0,5462442.0
13-04 02:35:04,14.827,0.842,83.825,0.253,0.0,0.253,0.0,0.0,0.0,0.0,1738457088.0,748539904.0,3565182976.0,27566895104.0,4027819.0,5463782.0
13-04 02:35:05,14.503,0.675,84.064,0.422,0.0,0.337,0.0,12288.0,0.0,2.0,1738956800.0,748544000.0,3565195264.0,27566379008.0,4473843.0,5857732.0
13-04 02:35:06,16.499,0.754,82.077,0.084,0.0,0.586,0.0,40960.0,0.0,2.0,1738985472.0,748544000.0,3565195264.0,27566350336.0,4510628.0,5648776.0
13-04 02:35:07,13.491,0.590,85.666,0.084,0.0,0.169,0.0,0.0,0.0,0.0,1739231232.0,748544000.0,3565203456.0,27566096384.0,3946523.0,5469965.0
13-04 02:35:08,14.130,0.757,84.693,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1739321344.0,748544000.0,3565211648.0,27565998080.0,4016249.0,5546899.0
13-04 02:35:09,15.926,0.922,82.816,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1739927552.0,748544000.0,3565215744.0,27565387776.0,4219414.0,5797244.0
13-04 02:35:10,13.468,0.505,85.185,0.421,0.0,0.421,0.0,126976.0,0.0,1.0,1740017664.0,748544000.0,3565219840.0,27565293568.0,4440611.0,5491435.0
13-04 02:35:11,14.624,0.676,84.362,0.169,0.0,0.169,0.0,49152.0,0.0,7.0,1740320768.0,748548096.0,3565232128.0,27564974080.0,3923182.0,5024677.0
13-04 02:35:12,6.998,0.337,92.327,0.253,0.0,0.084,0.0,0.0,0.0,0.0,1740288000.0,748548096.0,3565240320.0,27564998656.0,3229890.0,3003292.0
13-04 02:35:13,8.017,0.338,91.308,0.169,0.0,0.169,0.0,8192.0,0.0,2.0,1740759040.0,748548096.0,3565244416.0,27564523520.0,3341273.0,3333053.0
13-04 02:35:14,22.082,0.672,76.742,0.084,0.0,0.420,0.0,0.0,0.0,0.0,1741774848.0,748548096.0,3565248512.0,27563503616.0,4106161.0,9257826.0
13-04 02:35:15,18.381,0.337,80.944,0.169,0.0,0.169,0.0,0.0,0.0,0.0,1749430272.0,748548096.0,3565252608.0,27555844096.0,4385517.0,6823880.0
13-04 02:35:16,16.932,0.671,81.559,0.503,0.0,0.335,0.0,24576.0,0.0,4.0,1752780800.0,748552192.0,3565256704.0,27552485376.0,4661688.0,5864787.0
13-04 02:35:17,15.164,0.674,83.488,0.168,0.0,0.505,0.0,0.0,0.0,0.0,1754910720.0,748552192.0,3565256704.0,27550355456.0,4649578.0,5507661.0
13-04 02:35:18,17.045,0.924,81.528,0.168,0.0,0.336,0.0,8192.0,0.0,1.0,1759719424.0,748552192.0,3565260800.0,27545542656.0,4779537.0,5656175.0
13-04 02:35:19,14.671,0.590,84.233,0.253,0.0,0.253,0.0,0.0,0.0,0.0,1764413440.0,748552192.0,3565264896.0,27540844544.0,4442101.0,5665310.0
13-04 02:35:20,15.580,0.677,83.065,0.254,0.0,0.423,0.0,0.0,0.0,0.0,1765584896.0,748552192.0,3565268992.0,27539668992.0,4353708.0,5547271.0
13-04 02:35:21,15.378,0.420,83.697,0.252,0.0,0.252,0.0,4096.0,0.0,2.0,1765736448.0,748552192.0,3565273088.0,27539513344.0,4807414.0,5646295.0
13-04 02:35:22,16.121,0.672,82.368,0.420,0.0,0.420,0.0,40960.0,0.0,5.0,1765859328.0,748556288.0,3565277184.0,27539382272.0,4124259.0,5612173.0
13-04 02:35:23,14.045,0.336,85.198,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1766174720.0,748556288.0,3565277184.0,27539066880.0,3976812.0,5492534.0
13-04 02:35:24,13.936,0.591,85.051,0.253,0.0,0.169,0.0,0.0,0.0,0.0,1766330368.0,748556288.0,3565281280.0,27538907136.0,4093996.0,5596890.0
13-04 02:35:25,17.417,0.667,81.583,0.0,0.0,0.333,0.0,45056.0,0.0,11.0,1765089280.0,748556288.0,3565285376.0,27540144128.0,4825152.0,5767435.0
13-04 02:35:26,13.266,0.588,85.642,0.336,0.0,0.168,0.0,0.0,0.0,0.0,1766256640.0,748556288.0,3565289472.0,27538972672.0,4014978.0,5505522.0
13-04 02:35:27,16.221,0.585,82.609,0.251,0.0,0.334,0.0,12288.0,0.0,2.0,1754894336.0,748556288.0,3565289472.0,27550334976.0,3972414.0,5480375.0
13-04 02:35:28,14.394,0.758,84.175,0.337,0.0,0.337,0.0,12288.0,0.0,2.0,1756569600.0,748560384.0,3565293568.0,27548651520.0,4124297.0,5564317.0
13-04 02:35:29,16.471,0.672,82.353,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1756692480.0,748560384.0,3565297664.0,27548524544.0,4779720.0,5765365.0
13-04 02:35:30,14.912,0.842,83.741,0.337,0.0,0.168,0.0,0.0,0.0,0.0,1757192192.0,748560384.0,3565301760.0,27548020736.0,4060791.0,5558566.0
13-04 02:35:31,13.204,0.757,85.366,0.252,0.0,0.421,0.0,4096.0,0.0,2.0,1756774400.0,748560384.0,3565301760.0,27548438528.0,3939789.0,5410878.0
13-04 02:35:32,15.759,0.587,83.236,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,1754955776.0,748560384.0,3565309952.0,27550248960.0,4139517.0,5609578.0
13-04 02:35:33,16.555,0.588,82.353,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1754955776.0,748560384.0,3565309952.0,27550248960.0,4805248.0,5811972.0
13-04 02:35:34,15.121,0.585,83.626,0.418,0.0,0.251,0.0,12288.0,0.0,2.0,1753518080.0,748564480.0,3565314048.0,27551678464.0,4038268.0,5533020.0
13-04 02:35:35,13.255,0.755,85.487,0.252,0.0,0.252,0.0,4096.0,0.0,1.0,1753546752.0,748564480.0,3565318144.0,27551645696.0,3956528.0,5446472.0
13-04 02:35:36,15.159,0.670,83.752,0.251,0.0,0.168,0.0,0.0,0.0,0.0,1753513984.0,748564480.0,3565318144.0,27551678464.0,4072640.0,5579875.0
13-04 02:35:37,16.976,0.845,81.588,0.169,0.0,0.422,0.0,12288.0,0.0,2.0,1750732800.0,748564480.0,3565322240.0,27554455552.0,4866370.0,5826946.0
13-04 02:35:38,13.277,0.672,85.630,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1751707648.0,748564480.0,3565330432.0,27553472512.0,4029609.0,5521921.0
13-04 02:35:39,15.256,0.419,83.738,0.251,0.0,0.335,0.0,0.0,0.0,0.0,1750020096.0,748564480.0,3565330432.0,27555160064.0,3945730.0,5462091.0
13-04 02:35:40,13.648,0.421,85.425,0.337,0.0,0.168,0.0,12288.0,0.0,2.0,1750458368.0,748568576.0,3565334528.0,27554713600.0,4032444.0,5556253.0
13-04 02:35:41,12.584,0.507,86.655,0.084,0.0,0.169,0.0,0.0,0.0,0.0,1750667264.0,748568576.0,3565342720.0,27554496512.0,4380662.0,4412456.0
13-04 02:35:42,12.857,0.504,86.218,0.168,0.0,0.252,0.0,20480.0,0.0,4.0,1751347200.0,748568576.0,3565367296.0,27553792000.0,3464077.0,5102792.0
13-04 02:35:43,17.114,0.839,81.544,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1751445504.0,748568576.0,3565367296.0,27553693696.0,4375132.0,7091356.0
13-04 02:35:44,16.332,0.670,82.663,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1752096768.0,748568576.0,3565371392.0,27553038336.0,4306642.0,5606386.0
13-04 02:35:45,14.141,0.758,84.596,0.168,0.0,0.337,0.0,143360.0,0.0,1.0,1752948736.0,748568576.0,3565375488.0,27552182272.0,4442894.0,5727598.0
13-04 02:35:46,13.884,0.596,84.923,0.341,0.0,0.256,0.0,12288.0,0.0,2.0,1753862144.0,748572672.0,3565379584.0,27551260672.0,3896638.0,5518800.0
13-04 02:35:47,14.141,0.673,84.764,0.168,0.0,0.253,0.0,28672.0,0.0,3.0,1754718208.0,748572672.0,3565379584.0,27550404608.0,4279041.0,5631554.0
13-04 02:35:48,14.802,1.009,83.600,0.252,0.0,0.336,0.0,8192.0,0.0,2.0,1754742784.0,748572672.0,3565387776.0,27550371840.0,4336896.0,5571073.0
13-04 02:35:49,17.059,0.420,82.101,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1757409280.0,748572672.0,3565387776.0,27547705344.0,4627643.0,5598343.0
13-04 02:35:50,14.987,0.508,84.081,0.169,0.0,0.254,0.0,0.0,0.0,0.0,1757945856.0,748572672.0,3565391872.0,27547164672.0,4539980.0,5746446.0
13-04 02:35:51,15.693,0.835,82.554,0.417,0.0,0.501,0.0,12288.0,0.0,2.0,1758633984.0,748580864.0,3565395968.0,27546464256.0,3994079.0,5379026.0
13-04 02:35:52,13.131,0.758,85.606,0.337,0.0,0.168,0.0,0.0,0.0,0.0,1760788480.0,748580864.0,3565395968.0,27544309760.0,4112201.0,5602905.0
13-04 02:35:53,17.355,0.758,81.297,0.253,0.0,0.337,0.0,20480.0,0.0,3.0,1761800192.0,748580864.0,3565400064.0,27543293952.0,4819610.0,5809742.0
13-04 02:35:54,13.950,0.672,85.042,0.252,0.0,0.084,0.0,4096.0,0.0,2.0,1761894400.0,748580864.0,3565404160.0,27543195648.0,4038195.0,5505830.0
13-04 02:35:55,13.266,0.672,85.390,0.336,0.0,0.336,0.0,0.0,0.0,0.0,1761185792.0,748580864.0,3565408256.0,27543900160.0,3972929.0,5514794.0
13-04 02:35:56,14.358,0.840,84.299,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1761402880.0,748580864.0,3565416448.0,27543674880.0,4019186.0,5493338.0
13-04 02:35:57,16.373,0.588,82.452,0.420,0.0,0.168,0.0,24576.0,0.0,3.0,1761431552.0,748584960.0,3565416448.0,27543642112.0,4893067.0,5858464.0
13-04 02:35:58,14.924,0.759,83.811,0.169,0.0,0.337,0.0,16384.0,0.0,2.0,1760444416.0,748584960.0,3565420544.0,27544625152.0,4035046.0,5510993.0
13-04 02:35:59,13.518,0.756,85.306,0.336,0.0,0.084,0.0,0.0,0.0,0.0,1760788480.0,748584960.0,3565424640.0,27544276992.0,3939152.0,5435107.0
13-04 02:36:00,14.706,0.672,84.034,0.336,0.0,0.252,0.0,0.0,0.0,0.0,1760178176.0,748584960.0,3565432832.0,27544879104.0,4122792.0,5562580.0
13-04 02:36:01,16.667,0.670,82.161,0.168,0.0,0.335,0.0,0.0,0.0,0.0,1757761536.0,748584960.0,3565432832.0,27547295744.0,4822699.0,5849226.0
13-04 02:36:02,14.454,0.420,84.622,0.336,0.0,0.168,0.0,0.0,0.0,0.0,1758109696.0,748584960.0,3565436928.0,27546943488.0,4014258.0,5524441.0
13-04 02:36:03,14.575,0.758,84.330,0.084,0.0,0.253,0.0,24576.0,0.0,4.0,1757245440.0,748584960.0,3565445120.0,27547799552.0,3979208.0,5447318.0
13-04 02:36:04,13.697,0.588,85.378,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1757175808.0,748584960.0,3565449216.0,27547865088.0,4139029.0,5592148.0
13-04 02:36:05,17.647,0.756,81.261,0.168,0.0,0.168,0.0,16384.0,0.0,4.0,1757728768.0,748584960.0,3565453312.0,27547308032.0,4827265.0,5853908.0
13-04 02:36:06,14.010,0.671,84.732,0.252,0.0,0.336,0.0,4096.0,0.0,2.0,1757200384.0,748584960.0,3565457408.0,27547832320.0,4054286.0,5546628.0
13-04 02:36:07,13.473,0.837,84.854,0.335,0.0,0.502,0.0,0.0,0.0,0.0,1756512256.0,748584960.0,3565465600.0,27548512256.0,3959264.0,5460233.0
13-04 02:36:08,15.177,0.675,83.980,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,1756495872.0,748584960.0,3565473792.0,27548520448.0,4140601.0,5644672.0
13-04 02:36:09,16.248,0.921,82.161,0.335,0.0,0.335,0.0,12288.0,0.0,2.0,1758846976.0,748584960.0,3565481984.0,27546161152.0,4828056.0,5829759.0
13-04 02:36:10,14.790,0.504,84.118,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1758261248.0,748584960.0,3565490176.0,27546738688.0,4048690.0,5510497.0
13-04 02:36:11,14.154,0.586,84.925,0.084,0.0,0.251,0.0,0.0,0.0,0.0,1757691904.0,748584960.0,3565498368.0,27547299840.0,3974243.0,5502193.0
13-04 02:36:12,13.877,1.093,84.525,0.168,0.0,0.336,0.0,0.0,0.0,0.0,1757724672.0,748584960.0,3565502464.0,27547262976.0,4059614.0,5631019.0
13-04 02:36:13,15.794,0.676,82.939,0.253,0.0,0.338,0.0,12288.0,0.0,2.0,1756991488.0,748584960.0,3565506560.0,27547992064.0,4560238.0,5589506.0
13-04 02:36:14,14.573,0.754,84.171,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1758515200.0,748584960.0,3565506560.0,27546468352.0,4085718.0,5688100.0
13-04 02:36:15,15.055,0.841,83.600,0.336,0.0,0.168,0.0,12288.0,0.0,2.0,1759080448.0,748584960.0,3565514752.0,27545894912.0,4027870.0,5595592.0
13-04 02:36:16,13.062,0.509,85.835,0.339,0.0,0.254,0.0,0.0,0.0,0.0,1757999104.0,748584960.0,3565514752.0,27546976256.0,3966496.0,5574131.0
13-04 02:36:17,15.346,0.843,83.305,0.253,0.0,0.253,0.0,0.0,0.0,0.0,1758347264.0,748584960.0,3565518848.0,27546624000.0,4532800.0,5622435.0
13-04 02:36:18,13.926,0.671,84.983,0.252,0.0,0.168,0.0,12288.0,0.0,2.0,1759178752.0,748584960.0,3565522944.0,27545788416.0,3930937.0,5589240.0
13-04 02:36:19,13.767,0.676,85.220,0.169,0.0,0.169,0.0,4096.0,0.0,2.0,1759133696.0,748584960.0,3565527040.0,27545829376.0,4289842.0,5548931.0
13-04 02:36:20,15.926,0.754,82.816,0.251,0.0,0.251,0.0,143360.0,0.0,1.0,1760100352.0,748584960.0,3565527040.0,27544862720.0,4374517.0,5539955.0
13-04 02:36:21,16.040,0.752,82.707,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,1760030720.0,748589056.0,3565531136.0,27544924160.0,4845097.0,5690750.0
13-04 02:36:22,15.172,0.754,83.655,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1761271808.0,748589056.0,3565531136.0,27543683072.0,4129423.0,5622319.0
13-04 02:36:23,13.579,0.838,84.828,0.251,0.0,0.503,0.0,40960.0,0.0,5.0,1761329152.0,748589056.0,3565535232.0,27543621632.0,3932054.0,5449362.0
13-04 02:36:24,14.454,0.420,84.706,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1761284096.0,748589056.0,3565543424.0,27543658496.0,4120817.0,5611928.0
13-04 02:36:25,16.301,0.507,82.601,0.253,0.0,0.338,0.0,0.0,0.0,0.0,1762361344.0,748589056.0,3565543424.0,27542581248.0,4846309.0,5799092.0
13-04 02:36:26,13.747,1.090,84.744,0.168,0.0,0.251,0.0,0.0,0.0,0.0,1762758656.0,748589056.0,3565547520.0,27542179840.0,4025369.0,5507680.0
13-04 02:36:27,14.802,0.589,84.020,0.421,0.0,0.168,0.0,12288.0,0.0,2.0,1760845824.0,748593152.0,3565551616.0,27544084480.0,3957299.0,5454708.0
13-04 02:36:28,13.924,0.506,85.232,0.169,0.0,0.169,0.0,20480.0,0.0,3.0,1760116736.0,748593152.0,3565551616.0,27544813568.0,4134199.0,5646832.0
13-04 02:36:29,17.181,0.751,81.485,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1759477760.0,748593152.0,3565555712.0,27545448448.0,4810664.0,5772717.0
13-04 02:36:30,14.057,0.421,85.101,0.253,0.0,0.168,0.0,0.0,0.0,0.0,1758494720.0,748593152.0,3565555712.0,27546431488.0,4036210.0,5512446.0
13-04 02:36:31,14.081,0.422,84.992,0.169,0.0,0.337,0.0,0.0,0.0,0.0,1758523392.0,748593152.0,3565559808.0,27546398720.0,3951247.0,5500804.0
13-04 02:36:32,15.050,0.920,83.445,0.251,0.0,0.334,0.0,4096.0,0.0,2.0,1756680192.0,748593152.0,3565572096.0,27548229632.0,4136241.0,5556631.0
13-04 02:36:33,16.345,0.671,81.978,0.671,0.0,0.335,0.0,24576.0,0.0,3.0,1756930048.0,748597248.0,3565576192.0,27547971584.0,4816240.0,5807907.0
13-04 02:36:34,14.718,0.421,84.188,0.252,0.0,0.421,0.0,16384.0,0.0,2.0,1755144192.0,748597248.0,3565576192.0,27549757440.0,4037954.0,5528806.0
13-04 02:36:35,13.640,0.753,85.105,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1755594752.0,748597248.0,3565580288.0,27549302784.0,3979478.0,5506198.0
13-04 02:36:36,14.226,0.669,84.603,0.335,0.0,0.167,0.0,0.0,0.0,0.0,1755623424.0,748597248.0,3565584384.0,27549270016.0,4071344.0,5507873.0
13-04 02:36:37,16.569,0.757,82.254,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1757630464.0,748597248.0,3565584384.0,27547262976.0,4834087.0,5851385.0
13-04 02:36:38,13.961,0.589,84.861,0.336,0.0,0.252,0.0,0.0,0.0,0.0,1757331456.0,748597248.0,3565588480.0,27547557888.0,4027586.0,5512246.0
13-04 02:36:39,14.874,0.756,83.866,0.336,0.0,0.168,0.0,24576.0,0.0,4.0,1757253632.0,748601344.0,3565596672.0,27547623424.0,3977953.0,5498793.0
13-04 02:36:40,11.690,0.589,87.300,0.252,0.0,0.168,0.0,16384.0,0.0,4.0,1757347840.0,748601344.0,3565600768.0,27547525120.0,3659413.0,3876170.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1757343744.0,748601344.0,3565604864.0,27547525120.0,7661.0,5243.0
13-04 02:36:42,0.334,0.083,99.249,0.334,0.0,0.0,0.0,4096.0,0.0,2.0,1756958720.0,748601344.0,3565608960.0,27547906048.0,127554.0,27041.0
13-04 02:36:43,0.083,0.0,99.666,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1757212672.0,748601344.0,3565608960.0,27547652096.0,3781.0,13366.0
13-04 02:36:44,0.0,0.083,99.667,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1757335552.0,748601344.0,3565613056.0,27547525120.0,4566.0,14621.0
13-04 02:36:45,0.083,0.0,99.500,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,1757331456.0,748605440.0,3565613056.0,27547525120.0,3882.0,13565.0
13-04 02:36:46,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1757454336.0,748605440.0,3565617152.0,27547398144.0,6384.0,14986.0
13-04 02:36:47,5.593,0.918,92.571,0.835,0.0,0.083,0.0,0.0,0.0,0.0,1757831168.0,748605440.0,3565621248.0,27547017216.0,1604526.0,86871.0
13-04 02:36:48,18.824,1.765,75.210,3.782,0.0,0.420,0.0,0.0,0.0,0.0,1758298112.0,748605440.0,3565629440.0,27546542080.0,7807948.0,5529898.0
13-04 02:36:49,16.010,0.922,82.397,0.335,0.0,0.335,0.0,12288.0,0.0,2.0,1758580736.0,748605440.0,3565633536.0,27546255360.0,4341154.0,6286772.0
13-04 02:36:50,18.980,1.254,79.013,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1753915392.0,748605440.0,3565633536.0,27550920704.0,5164988.0,6832765.0
13-04 02:36:51,18.948,0.751,79.215,0.584,0.0,0.501,0.0,12288.0,0.0,2.0,1754451968.0,748609536.0,3565637632.0,27550375936.0,4843563.0,6594679.0
13-04 02:36:52,20.739,1.175,77.246,0.252,0.0,0.588,0.0,4096.0,0.0,2.0,1752625152.0,748609536.0,3565641728.0,27552198656.0,5551247.0,6863611.0
13-04 02:36:53,17.490,1.172,80.669,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1753333760.0,748609536.0,3565641728.0,27551490048.0,4625790.0,6567740.0
13-04 02:36:54,20.924,0.672,77.815,0.336,0.0,0.252,0.0,16384.0,0.0,2.0,1753526272.0,748609536.0,3565645824.0,27551293440.0,5387547.0,6759908.0
13-04 02:36:55,18.540,1.258,79.530,0.252,0.0,0.419,0.0,106496.0,0.0,1.0,1753587712.0,748609536.0,3565645824.0,27551232000.0,4999322.0,6628042.0
13-04 02:36:56,20.101,0.925,78.385,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1754386432.0,748609536.0,3565649920.0,27550429184.0,5116006.0,6565594.0
13-04 02:36:57,19.247,1.255,78.577,0.335,0.0,0.586,0.0,12288.0,0.0,2.0,1754071040.0,748613632.0,3565658112.0,27550732288.0,4977117.0,6752043.0
13-04 02:36:58,20.251,0.921,78.326,0.084,0.0,0.418,0.0,8192.0,0.0,2.0,1754337280.0,748613632.0,3565662208.0,27550461952.0,5483390.0,6686048.0
13-04 02:36:59,18.917,0.833,79.750,0.083,0.0,0.417,0.0,0.0,0.0,0.0,1754329088.0,748613632.0,3565662208.0,27550470144.0,4495258.0,6475221.0
13-04 02:37:00,20.586,0.921,77.908,0.251,0.0,0.335,0.0,28672.0,0.0,3.0,1755508736.0,748613632.0,3565666304.0,27549286400.0,5826964.0,7115001.0
13-04 02:37:01,17.613,0.751,81.052,0.250,0.0,0.334,0.0,0.0,0.0,0.0,1755398144.0,748613632.0,3565670400.0,27549392896.0,4334560.0,6234016.0
13-04 02:37:02,21.0,1.0,77.250,0.333,0.0,0.417,0.0,12288.0,0.0,2.0,1756061696.0,748621824.0,3565670400.0,27548721152.0,5823357.0,7196679.0
13-04 02:37:03,18.849,0.667,79.817,0.167,0.0,0.500,0.0,12288.0,0.0,3.0,1755414528.0,748621824.0,3565678592.0,27549360128.0,4234762.0,6108814.0
13-04 02:37:04,20.802,0.835,77.527,0.167,0.0,0.668,0.0,0.0,0.0,0.0,1755131904.0,748621824.0,3565682688.0,27549638656.0,5854652.0,7046589.0
13-04 02:37:05,18.401,0.999,79.850,0.250,0.0,0.500,0.0,16384.0,0.0,2.0,1754648576.0,748621824.0,3565690880.0,27550113792.0,4406426.0,6472933.0
13-04 02:37:06,19.833,1.0,78.417,0.250,0.0,0.500,0.0,0.0,0.0,0.0,1756147712.0,748621824.0,3565699072.0,27548606464.0,5726748.0,6989738.0
13-04 02:37:07,18.797,0.835,79.449,0.251,0.0,0.668,0.0,0.0,0.0,0.0,1756418048.0,748621824.0,3565707264.0,27548327936.0,4428724.0,6404407.0
13-04 02:37:08,20.050,0.752,78.279,0.418,0.0,0.501,0.0,24576.0,0.0,3.0,1755844608.0,748621824.0,3565715456.0,27548893184.0,5726025.0,6927893.0
13-04 02:37:09,18.401,0.749,80.017,0.333,0.0,0.500,0.0,0.0,0.0,0.0,1756090368.0,748621824.0,3565719552.0,27548643328.0,4333246.0,6283866.0
13-04 02:37:10,20.017,0.841,78.049,0.252,0.0,0.841,0.0,12288.0,0.0,2.0,1757773824.0,748621824.0,3565723648.0,27546955776.0,5810997.0,7140545.0
13-04 02:37:11,19.211,0.671,79.782,0.084,0.0,0.252,0.0,0.0,0.0,0.0,1759838208.0,748621824.0,3565727744.0,27544887296.0,4458237.0,6382140.0
13-04 02:37:12,20.285,0.838,78.122,0.335,0.0,0.419,0.0,0.0,0.0,0.0,1759698944.0,748621824.0,3565735936.0,27545018368.0,5661028.0,6877267.0
13-04 02:37:13,18.296,0.835,80.033,0.334,0.0,0.501,0.0,12288.0,0.0,2.0,1760362496.0,748625920.0,3565744128.0,27544342528.0,4386701.0,6433132.0
13-04 02:37:14,21.572,0.920,76.421,0.251,0.0,0.836,0.0,4096.0,0.0,2.0,1760903168.0,748625920.0,3565748224.0,27543797760.0,5761898.0,6873605.0
13-04 02:37:15,17.863,0.918,80.467,0.250,0.0,0.501,0.0,28672.0,0.0,5.0,1759432704.0,748625920.0,3565752320.0,27545264128.0,4398489.0,6451756.0
13-04 02:37:16,21.841,0.837,76.318,0.335,0.0,0.669,0.0,0.0,0.0,0.0,1759596544.0,748625920.0,3565752320.0,27545100288.0,5743815.0,6873950.0
13-04 02:37:17,17.325,0.925,81.497,0.084,0.0,0.168,0.0,0.0,0.0,0.0,1759207424.0,748625920.0,3565756416.0,27545485312.0,4338636.0,6289594.0
13-04 02:37:18,22.075,0.996,76.100,0.166,0.0,0.664,0.0,0.0,0.0,0.0,1758830592.0,748625920.0,3565760512.0,27545858048.0,5596101.0,6941469.0
13-04 02:37:19,16.946,1.091,80.956,0.419,0.0,0.587,0.0,12288.0,0.0,2.0,1758982144.0,748630016.0,3565760512.0,27545702400.0,4405522.0,6562107.0
13-04 02:37:20,19.124,1.095,79.107,0.337,0.0,0.337,0.0,12288.0,0.0,2.0,1761710080.0,748630016.0,3565764608.0,27542970368.0,4865474.0,6801095.0
13-04 02:37:21,17.391,1.254,80.602,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1762693120.0,748630016.0,3565768704.0,27541983232.0,4428770.0,6998991.0
13-04 02:37:22,17.030,1.174,81.208,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1763319808.0,748630016.0,3565772800.0,27541352448.0,4402088.0,6155314.0
13-04 02:37:23,21.035,0.751,77.462,0.334,0.0,0.417,0.0,0.0,0.0,0.0,1763950592.0,748630016.0,3565776896.0,27540717568.0,5219933.0,6807763.0
13-04 02:37:24,19.698,0.922,78.625,0.251,0.0,0.503,0.0,0.0,0.0,0.0,1768628224.0,748630016.0,3565780992.0,27536035840.0,5179877.0,6666363.0
13-04 02:37:25,18.724,1.092,79.429,0.336,0.0,0.420,0.0,24576.0,0.0,4.0,1771401216.0,748634112.0,3565780992.0,27533258752.0,4858020.0,6547541.0
13-04 02:37:26,21.291,0.838,77.033,0.251,0.0,0.587,0.0,4096.0,0.0,2.0,1773654016.0,748634112.0,3565785088.0,27531001856.0,5428864.0,6787337.0
13-04 02:37:27,18.771,0.673,79.714,0.253,0.0,0.589,0.0,0.0,0.0,0.0,1774579712.0,748634112.0,3565789184.0,27530072064.0,5306105.0,6903812.0
13-04 02:37:28,19.563,0.504,79.261,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1775271936.0,748634112.0,3565789184.0,27529379840.0,4759942.0,6296497.0
13-04 02:37:29,19.714,0.758,78.939,0.168,0.0,0.421,0.0,0.0,0.0,0.0,1775263744.0,748634112.0,3565793280.0,27529383936.0,5443958.0,6760267.0
13-04 02:37:30,20.333,1.083,78.0,0.333,0.0,0.250,0.0,184320.0,0.0,6.0,1777049600.0,748638208.0,3565793280.0,27527593984.0,5254217.0,6787357.0
13-04 02:37:31,19.312,1.008,79.093,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1778806784.0,748638208.0,3565801472.0,27525828608.0,4795231.0,6513684.0
13-04 02:37:32,19.498,1.004,78.996,0.167,0.0,0.335,0.0,0.0,0.0,0.0,1778880512.0,748638208.0,3565805568.0,27525750784.0,5409834.0,6792737.0
13-04 02:37:33,20.301,0.585,78.363,0.251,0.0,0.501,0.0,8192.0,0.0,2.0,1778966528.0,748638208.0,3565809664.0,27525660672.0,5402079.0,6766504.0
13-04 02:37:34,17.977,1.003,80.518,0.167,0.0,0.334,0.0,0.0,0.0,0.0,1779093504.0,748638208.0,3565809664.0,27525533696.0,4766876.0,6481317.0
13-04 02:37:35,19.882,1.015,78.342,0.423,0.0,0.338,0.0,28672.0,0.0,5.0,1779433472.0,748646400.0,3565813760.0,27525181440.0,5317623.0,6846921.0
13-04 02:37:36,18.167,1.009,80.404,0.168,0.0,0.252,0.0,0.0,0.0,0.0,1779302400.0,748646400.0,3565813760.0,27525312512.0,5391097.0,6849621.0
13-04 02:37:37,18.671,0.841,79.815,0.084,0.0,0.589,0.0,0.0,0.0,0.0,1781673984.0,748646400.0,3565826048.0,27522928640.0,4895168.0,6565003.0
13-04 02:37:38,19.099,0.834,79.233,0.167,0.0,0.667,0.0,4096.0,0.0,2.0,1782083584.0,748646400.0,3565854720.0,27522490368.0,5295813.0,6475845.0
13-04 02:37:39,19.463,1.174,78.607,0.168,0.0,0.587,0.0,8192.0,0.0,1.0,1781440512.0,748646400.0,3565858816.0,27523129344.0,5138136.0,6982671.0
13-04 02:37:40,19.632,0.835,78.697,0.251,0.0,0.585,0.0,0.0,0.0,0.0,1777623040.0,748646400.0,3565858816.0,27526946816.0,5151576.0,6656218.0
13-04 02:37:41,19.716,1.170,78.446,0.334,0.0,0.334,0.0,40960.0,0.0,5.0,1776615424.0,748650496.0,3565862912.0,27527946240.0,4908205.0,6718318.0
13-04 02:37:42,19.398,1.087,78.595,0.251,0.0,0.669,0.0,0.0,0.0,0.0,1773658112.0,748650496.0,3565867008.0,27530899456.0,5601004.0,6871447.0
13-04 02:37:43,16.148,0.841,82.422,0.168,0.0,0.421,0.0,0.0,0.0,0.0,1774137344.0,748650496.0,3565867008.0,27530420224.0,4395753.0,6291042.0
13-04 02:37:44,21.662,1.008,76.742,0.168,0.0,0.420,0.0,0.0,0.0,0.0,1771855872.0,748650496.0,3565875200.0,27532693504.0,5845302.0,7176003.0
13-04 02:37:45,16.359,0.839,82.131,0.252,0.0,0.419,0.0,0.0,0.0,0.0,1768701952.0,748650496.0,3565879296.0,27535843328.0,4325870.0,6255664.0
13-04 02:37:46,21.859,0.838,76.466,0.251,0.0,0.586,0.0,12288.0,0.0,2.0,1766092800.0,748650496.0,3565883392.0,27538448384.0,5725024.0,6813939.0
13-04 02:37:47,17.224,0.585,81.187,0.418,0.0,0.585,0.0,12288.0,0.0,2.0,1763622912.0,748650496.0,3565883392.0,27540918272.0,4179805.0,6242546.0
13-04 02:37:48,21.524,1.005,76.633,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1761300480.0,748650496.0,3565887488.0,27543236608.0,5930067.0,7108060.0
13-04 02:37:49,17.672,0.754,80.821,0.335,0.0,0.419,0.0,0.0,0.0,0.0,1762025472.0,748650496.0,3565891584.0,27542507520.0,4341156.0,6323847.0
13-04 02:37:50,21.106,0.754,77.387,0.251,0.0,0.503,0.0,20480.0,0.0,6.0,1759735808.0,748650496.0,3565895680.0,27544793088.0,5631594.0,6919484.0
13-04 02:37:51,17.603,0.671,81.140,0.251,0.0,0.335,0.0,16384.0,0.0,2.0,1759768576.0,748650496.0,3565895680.0,27544760320.0,4341703.0,6499182.0
13-04 02:37:52,21.255,0.921,76.820,0.335,0.0,0.669,0.0,0.0,0.0,0.0,1759789056.0,748650496.0,3565899776.0,27544735744.0,5083393.0,7049934.0
13-04 02:37:53,15.957,1.086,82.206,0.418,0.0,0.334,0.0,12288.0,0.0,2.0,1760681984.0,748650496.0,3565903872.0,27543838720.0,4357144.0,6289902.0
13-04 02:37:54,18.304,1.008,80.017,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1762549760.0,748650496.0,3565907968.0,27541966848.0,4681001.0,6696661.0
13-04 02:37:55,18.456,1.007,79.866,0.336,0.0,0.336,0.0,0.0,0.0,0.0,1763049472.0,748650496.0,3565912064.0,27541463040.0,5106491.0,6754201.0
13-04 02:37:56,19.417,0.833,79.250,0.0,0.0,0.500,0.0,12288.0,0.0,2.0,1764823040.0,748650496.0,3565916160.0,27539685376.0,4656491.0,6374685.0
13-04 02:37:57,21.053,0.835,77.527,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1769431040.0,748650496.0,3565916160.0,27535077376.0,5511566.0,6925172.0
13-04 02:37:58,20.802,1.003,77.527,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1774051328.0,748650496.0,3565920256.0,27530452992.0,5230997.0,6677195.0
13-04 02:37:59,19.099,1.001,79.066,0.417,0.0,0.417,0.0,12288.0,0.0,2.0,1776041984.0,748650496.0,3565924352.0,27528458240.0,4677536.0,6483028.0
13-04 02:38:00,21.275,0.993,76.987,0.248,0.0,0.497,0.0,0.0,0.0,0.0,1778548736.0,748650496.0,3565924352.0,27525951488.0,5560139.0,6847268.0
13-04 02:38:01,19.831,0.928,78.397,0.338,0.0,0.506,0.0,12288.0,0.0,2.0,1779179520.0,748650496.0,3565928448.0,27525316608.0,5288281.0,6681122.0
13-04 02:38:02,17.696,1.002,80.551,0.250,0.0,0.501,0.0,4096.0,0.0,2.0,1781903360.0,748650496.0,3565932544.0,27522588672.0,4704542.0,6535172.0
13-04 02:38:03,20.219,0.758,78.265,0.253,0.0,0.505,0.0,0.0,0.0,0.0,1784025088.0,748650496.0,3565936640.0,27520462848.0,5368618.0,6762124.0
13-04 02:38:04,18.980,1.003,79.097,0.334,0.0,0.585,0.0,0.0,0.0,0.0,1784692736.0,748650496.0,3565940736.0,27519791104.0,5407018.0,6756660.0
13-04 02:38:05,19.748,0.840,78.319,0.336,0.0,0.756,0.0,155648.0,0.0,3.0,1787633664.0,748650496.0,3565953024.0,27516837888.0,4929751.0,6667389.0
13-04 02:38:06,18.792,1.174,79.362,0.336,0.0,0.336,0.0,32768.0,0.0,3.0,1788563456.0,748650496.0,3565957120.0,27515904000.0,5183631.0,6799074.0
13-04 02:38:07,20.436,0.921,77.973,0.168,0.0,0.503,0.0,0.0,0.0,0.0,1789149184.0,748650496.0,3565961216.0,27515314176.0,5335536.0,6800827.0
13-04 02:38:08,20.050,0.923,78.272,0.336,0.0,0.419,0.0,0.0,0.0,0.0,1783791616.0,748650496.0,3565969408.0,27520663552.0,5023755.0,6610699.0
13-04 02:38:09,19.056,0.843,79.258,0.169,0.0,0.675,0.0,8192.0,0.0,2.0,1784778752.0,748650496.0,3565977600.0,27519668224.0,5159746.0,6687129.0
13-04 02:38:10,20.101,1.005,78.308,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1785126912.0,748650496.0,3565985792.0,27519311872.0,5173889.0,6841219.0
13-04 02:38:11,19.782,0.754,78.793,0.251,0.0,0.419,0.0,24576.0,0.0,4.0,1784983552.0,748654592.0,3565989888.0,27519447040.0,5207363.0,6634979.0
13-04 02:38:12,19.498,1.004,78.912,0.167,0.0,0.418,0.0,4096.0,0.0,2.0,1783234560.0,748654592.0,3566002176.0,27521183744.0,5151235.0,6631199.0
13-04 02:38:13,19.208,1.011,79.191,0.253,0.0,0.337,0.0,0.0,0.0,0.0,1781510144.0,748654592.0,3566006272.0,27522904064.0,4868349.0,6592519.0
13-04 02:38:14,20.236,0.590,78.668,0.169,0.0,0.337,0.0,8192.0,0.0,1.0,1780015104.0,748654592.0,3566010368.0,27524395008.0,5128176.0,6770261.0
13-04 02:38:15,18.745,0.669,79.833,0.167,0.0,0.586,0.0,0.0,0.0,0.0,1780166656.0,748654592.0,3566014464.0,27524239360.0,4898856.0,6482373.0
13-04 02:38:16,21.619,0.835,76.795,0.0,0.0,0.751,0.0,16384.0,0.0,2.0,1779691520.0,748654592.0,3566018560.0,27524710400.0,5795586.0,7033774.0
13-04 02:38:17,18.037,0.503,80.621,0.419,0.0,0.419,0.0,24576.0,0.0,3.0,1775415296.0,748662784.0,3566022656.0,27528974336.0,4281397.0,6223796.0
13-04 02:38:18,21.583,0.917,76.500,0.250,0.0,0.750,0.0,0.0,0.0,0.0,1775759360.0,748662784.0,3566022656.0,27528630272.0,5835699.0,7036832.0
13-04 02:38:19,18.593,0.838,79.983,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1774575616.0,748662784.0,3566026752.0,27529809920.0,4265042.0,6253105.0
13-04 02:38:20,21.237,0.920,77.174,0.167,0.0,0.502,0.0,0.0,0.0,0.0,1773916160.0,748662784.0,3566026752.0,27530469376.0,5866659.0,7152610.0
13-04 02:38:21,19.447,0.838,79.044,0.251,0.0,0.419,0.0,20480.0,0.0,4.0,1771675648.0,748662784.0,3566034944.0,27532701696.0,4475346.0,6410974.0
13-04 02:38:22,18.828,0.837,79.833,0.167,0.0,0.335,0.0,0.0,0.0,0.0,1771286528.0,748662784.0,3566034944.0,27533090816.0,5029376.0,6709418.0
13-04 02:38:23,19.498,1.004,78.326,0.335,0.0,0.837,0.0,12288.0,0.0,2.0,1769988096.0,748666880.0,3566039040.0,27534381056.0,4833764.0,6601081.0
13-04 02:38:24,19.616,1.169,78.631,0.167,0.0,0.417,0.0,0.0,0.0,0.0,1770684416.0,748666880.0,3566043136.0,27533680640.0,5036325.0,7041099.0
13-04 02:38:25,17.224,0.669,81.355,0.251,0.0,0.502,0.0,16384.0,0.0,4.0,1771413504.0,748666880.0,3566047232.0,27532947456.0,4415999.0,6219044.0
13-04 02:38:26,17.098,1.168,81.401,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,1772302336.0,748666880.0,3566047232.0,27532058624.0,4542791.0,6688034.0
13-04 02:38:27,19.516,1.001,78.649,0.167,0.0,0.667,0.0,0.0,0.0,0.0,1776013312.0,748666880.0,3566051328.0,27528343552.0,4586073.0,6579242.0
13-04 02:38:28,20.184,1.005,77.973,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1776201728.0,748666880.0,3566055424.0,27528151040.0,5485013.0,6914059.0
13-04 02:38:29,20.451,0.918,77.713,0.334,0.0,0.584,0.0,12288.0,0.0,2.0,1777250304.0,748670976.0,3566055424.0,27527098368.0,5137381.0,6408044.0
13-04 02:38:30,19.067,1.249,79.017,0.250,0.0,0.416,0.0,0.0,0.0,0.0,1777524736.0,748670976.0,3566059520.0,27526819840.0,4836126.0,6795398.0
13-04 02:38:31,22.483,0.671,76.174,0.084,0.0,0.587,0.0,0.0,0.0,0.0,1778536448.0,748670976.0,3566063616.0,27525804032.0,5467026.0,6840625.0
13-04 02:38:32,19.344,0.673,79.310,0.336,0.0,0.336,0.0,12288.0,0.0,2.0,1778589696.0,748670976.0,3566067712.0,27525746688.0,5225732.0,6466530.0
13-04 02:38:33,20.736,0.920,77.592,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1779838976.0,748670976.0,3566067712.0,27524497408.0,4826006.0,6791001.0
13-04 02:38:34,21.823,0.920,76.338,0.418,0.0,0.502,0.0,12288.0,0.0,2.0,1779728384.0,748675072.0,3566075904.0,27524595712.0,5429510.0,6758667.0
13-04 02:38:35,18.143,1.097,79.916,0.253,0.0,0.591,0.0,4096.0,0.0,2.0,1779597312.0,748675072.0,3566075904.0,27524726784.0,5146192.0,6629500.0
13-04 02:38:36,19.414,1.088,78.996,0.0,0.0,0.502,0.0,0.0,0.0,0.0,1780162560.0,748675072.0,3566084096.0,27524153344.0,4810696.0,6552412.0
13-04 02:38:37,19.664,0.756,78.992,0.252,0.0,0.336,0.0,16384.0,0.0,2.0,1780547584.0,748675072.0,3566088192.0,27523764224.0,5530312.0,6906615.0
13-04 02:38:38,20.336,0.756,78.151,0.336,0.0,0.420,0.0,0.0,0.0,0.0,1782378496.0,748675072.0,3566092288.0,27521929216.0,5188603.0,6602227.0
13-04 02:38:39,19.147,1.003,79.264,0.251,0.0,0.334,0.0,0.0,0.0,0.0,1785991168.0,748675072.0,3566096384.0,27518312448.0,4916187.0,6600625.0
13-04 02:38:40,20.924,1.008,77.563,0.084,0.0,0.420,0.0,151552.0,0.0,3.0,1789423616.0,748679168.0,3566096384.0,27514875904.0,5321242.0,6781519.0
13-04 02:38:41,20.167,1.088,77.992,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1790128128.0,748679168.0,3566100480.0,27514167296.0,5255939.0,6597639.0
13-04 02:38:42,18.844,0.670,79.983,0.168,0.0,0.335,0.0,28672.0,0.0,3.0,1790332928.0,748679168.0,3566100480.0,27513962496.0,4960697.0,6553995.0
13-04 02:38:43,21.237,0.753,77.258,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1789120512.0,748679168.0,3566108672.0,27515166720.0,5206851.0,6845274.0
13-04 02:38:44,18.577,1.088,79.582,0.167,0.0,0.586,0.0,8192.0,0.0,2.0,1789693952.0,748679168.0,3566108672.0,27514593280.0,5035942.0,6662528.0
13-04 02:38:45,21.536,0.751,77.045,0.250,0.0,0.417,0.0,4096.0,0.0,2.0,1782349824.0,748679168.0,3566112768.0,27521933312.0,5139784.0,6676973.0
13-04 02:38:46,18.235,1.008,79.832,0.420,0.0,0.504,0.0,12288.0,0.0,2.0,1782497280.0,748683264.0,3566120960.0,27521773568.0,5089324.0,6743392.0
13-04 02:38:47,21.417,0.917,77.167,0.250,0.0,0.250,0.0,0.0,0.0,0.0,1778184192.0,748683264.0,3566120960.0,27526086656.0,5019500.0,6626708.0
13-04 02:38:48,7.191,0.251,92.224,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,1779642368.0,748683264.0,3566120960.0,27524628480.0,2452966.0,1789901.0
13-04 02:38:49,0.0,0.0,99.749,0.251,0.0,0.0,0.0,8192.0,0.0,1.0,1779634176.0,748683264.0,3566129152.0,27524628480.0,7353.0,18224.0
13-04 02:38:50,0.167,0.0,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1779757056.0,748683264.0,3566133248.0,27524501504.0,12054.0,21074.0
13-04 02:38:51,0.0,0.0,99.499,0.501,0.0,0.0,0.0,24576.0,0.0,3.0,1779875840.0,748687360.0,3566137344.0,27524374528.0,6157.0,17663.0
13-04 02:38:52,0.0,0.0,99.666,0.334,0.0,0.0,0.0,0.0,0.0,0.0,1779875840.0,748687360.0,3566137344.0,27524374528.0,2303.0,16281.0
13-04 02:38:53,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1779871744.0,748687360.0,3566141440.0,27524374528.0,9559.0,19512.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1779994624.0,748687360.0,3566145536.0,27524247552.0,5618.0,3972.0
13-04 02:38:55,13.222,1.674,81.841,3.096,0.0,0.167,0.0,0.0,0.0,0.0,1778618368.0,748687360.0,3566153728.0,27525615616.0,6728726.0,1316732.0
13-04 02:38:56,16.164,0.754,80.737,1.926,0.0,0.419,0.0,0.0,0.0,0.0,1773568000.0,748687360.0,3566157824.0,27530661888.0,3689030.0,6470095.0
13-04 02:38:57,19.276,0.842,79.125,0.337,0.0,0.421,0.0,12288.0,0.0,2.0,1773563904.0,748691456.0,3566157824.0,27530661888.0,5751881.0,7778095.0
13-04 02:38:58,18.463,1.003,79.532,0.251,0.0,0.752,0.0,20480.0,0.0,4.0,1754480640.0,748691456.0,3566161920.0,27549741056.0,4405959.0,6594704.0
13-04 02:38:59,21.914,0.924,76.406,0.168,0.0,0.588,0.0,0.0,0.0,0.0,1756422144.0,748691456.0,3566166016.0,27547795456.0,5752898.0,7583175.0
13-04 02:39:00,19.064,1.087,79.181,0.167,0.0,0.502,0.0,16384.0,0.0,4.0,1758130176.0,748691456.0,3566166016.0,27546087424.0,4931813.0,6816804.0
13-04 02:39:01,23.328,0.836,75.084,0.167,0.0,0.585,0.0,0.0,0.0,0.0,1759748096.0,748691456.0,3566170112.0,27544465408.0,5769822.0,7422170.0
13-04 02:39:02,20.185,1.009,78.217,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1760727040.0,748691456.0,3566174208.0,27543482368.0,5524993.0,7203515.0
13-04 02:39:03,21.083,0.917,77.083,0.333,0.0,0.583,0.0,24576.0,0.0,4.0,1765453824.0,748695552.0,3566178304.0,27538747392.0,5229765.0,7101237.0
13-04 02:39:04,22.742,1.003,75.585,0.167,0.0,0.502,0.0,0.0,0.0,0.0,1771130880.0,748695552.0,3566186496.0,27533062144.0,5838878.0,7615902.0
13-04 02:39:05,18.923,0.673,79.899,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1773182976.0,748695552.0,3566194688.0,27531001856.0,4992414.0,6893272.0
13-04 02:39:06,24.582,0.920,73.746,0.167,0.0,0.585,0.0,0.0,0.0,0.0,1774538752.0,748695552.0,3566198784.0,27529641984.0,5951456.0,7600951.0
13-04 02:39:07,20.151,1.175,78.086,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1775845376.0,748695552.0,3566206976.0,27528327168.0,4850168.0,6857777.0
13-04 02:39:08,21.626,1.006,76.614,0.335,0.0,0.419,0.0,20480.0,0.0,4.0,1777070080.0,748695552.0,3566211072.0,27527098368.0,5837432.0,7385005.0
13-04 02:39:09,20.269,1.514,77.292,0.336,0.0,0.589,0.0,12288.0,0.0,2.0,1778139136.0,748699648.0,3566219264.0,27526017024.0,5404940.0,7214245.0
13-04 02:39:10,21.207,0.838,77.117,0.335,0.0,0.503,0.0,0.0,0.0,0.0,1778880512.0,748699648.0,3566223360.0,27525271552.0,5338485.0,7354836.0
13-04 02:39:11,20.640,0.758,77.843,0.253,0.0,0.505,0.0,0.0,0.0,0.0,1780539392.0,748699648.0,3566231552.0,27523604480.0,5636986.0,7250663.0
13-04 02:39:12,22.027,0.838,76.633,0.084,0.0,0.419,0.0,0.0,0.0,0.0,1780858880.0,748699648.0,3566235648.0,27523280896.0,5151777.0,7030189.0
13-04 02:39:13,21.935,1.001,76.230,0.167,0.0,0.667,0.0,12288.0,0.0,2.0,1781071872.0,748699648.0,3566239744.0,27523063808.0,5805039.0,7268127.0
13-04 02:39:14,20.386,1.007,77.601,0.252,0.0,0.755,0.0,12288.0,0.0,2.0,1782173696.0,748703744.0,3566243840.0,27521953792.0,5056841.0,7407482.0
13-04 02:39:15,21.189,0.838,77.052,0.419,0.0,0.503,0.0,135168.0,0.0,1.0,1783500800.0,748703744.0,3566247936.0,27520622592.0,5681225.0,7237126.0
13-04 02:39:16,19.781,1.010,78.367,0.253,0.0,0.589,0.0,0.0,0.0,0.0,1783861248.0,748703744.0,3566247936.0,27520262144.0,5412511.0,7165954.0
13-04 02:39:17,23.032,0.921,75.461,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1786568704.0,748703744.0,3566256128.0,27517546496.0,5361131.0,7229806.0
13-04 02:39:18,21.273,1.256,76.633,0.251,0.0,0.586,0.0,28672.0,0.0,3.0,1787637760.0,748703744.0,3566264320.0,27516469248.0,5719571.0,7238723.0
13-04 02:39:19,20.168,0.756,78.235,0.252,0.0,0.588,0.0,4096.0,0.0,2.0,1787883520.0,748703744.0,3566264320.0,27516223488.0,5198760.0,7319617.0
13-04 02:39:20,22.697,0.670,75.796,0.419,0.0,0.419,0.0,20480.0,0.0,4.0,1788538880.0,748707840.0,3566268416.0,27515559936.0,5715460.0,7251029.0
13-04 02:39:21,19.916,0.844,78.481,0.253,0.0,0.506,0.0,0.0,0.0,0.0,1788891136.0,748707840.0,3566272512.0,27515203584.0,5004475.0,6985773.0
13-04 02:39:22,21.351,1.084,76.397,0.334,0.0,0.834,0.0,0.0,0.0,0.0,1789210624.0,748707840.0,3566276608.0,27514880000.0,5721129.0,7447536.0
13-04 02:39:23,20.420,1.008,78.067,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1789460480.0,748707840.0,3566276608.0,27514630144.0,5189742.0,7063113.0
13-04 02:39:24,20.934,1.168,77.231,0.250,0.0,0.417,0.0,16384.0,0.0,2.0,1790754816.0,748707840.0,3566280704.0,27513331712.0,5606836.0,7344648.0
13-04 02:39:25,20.893,0.927,77.338,0.505,0.0,0.337,0.0,28672.0,0.0,3.0,1793228800.0,748711936.0,3566280704.0,27510853632.0,5475859.0,7143501.0
13-04 02:39:26,21.812,0.671,76.678,0.252,0.0,0.587,0.0,0.0,0.0,0.0,1795600384.0,748711936.0,3566284800.0,27508477952.0,5230408.0,7168403.0
13-04 02:39:27,21.110,1.093,77.208,0.252,0.0,0.336,0.0,0.0,0.0,0.0,1796222976.0,748711936.0,3566288896.0,27507851264.0,5611579.0,7203125.0
13-04 02:39:28,20.819,1.003,77.676,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1799057408.0,748711936.0,3566292992.0,27505012736.0,4861783.0,7441154.0
13-04 02:39:29,20.335,1.339,78.075,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1800658944.0,748711936.0,3566297088.0,27503407104.0,4945169.0,7511258.0
13-04 02:39:30,19.140,0.759,79.427,0.253,0.0,0.422,0.0,4096.0,0.0,2.0,1807249408.0,748711936.0,3566321664.0,27496792064.0,4699202.0,6969007.0
13-04 02:39:31,18.581,0.845,79.899,0.253,0.0,0.422,0.0,12288.0,0.0,2.0,1816399872.0,748716032.0,3566325760.0,27487633408.0,5135205.0,6794853.0
13-04 02:39:32,21.423,0.753,76.987,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1820106752.0,748716032.0,3566325760.0,27483926528.0,5291575.0,7469378.0
13-04 02:39:33,22.389,1.170,75.606,0.167,0.0,0.668,0.0,0.0,0.0,0.0,1824272384.0,748716032.0,3566329856.0,27479756800.0,5620406.0,7228315.0
13-04 02:39:34,20.996,0.913,77.178,0.249,0.0,0.664,0.0,16384.0,0.0,2.0,1830346752.0,748716032.0,3566338048.0,27473674240.0,5123033.0,7258053.0
13-04 02:39:35,23.897,1.082,74.355,0.167,0.0,0.500,0.0,0.0,0.0,0.0,1834328064.0,748716032.0,3566342144.0,27469688832.0,5784780.0,7425040.0
13-04 02:39:36,20.934,0.834,77.815,0.250,0.0,0.167,0.0,0.0,0.0,0.0,1841848320.0,748716032.0,3566346240.0,27462164480.0,5010246.0,6772755.0
13-04 02:39:37,23.653,0.926,74.747,0.337,0.0,0.337,0.0,12288.0,0.0,2.0,1848475648.0,748720128.0,3566346240.0,27455533056.0,5934065.0,7624683.0
13-04 02:39:38,19.933,0.921,78.308,0.168,0.0,0.670,0.0,0.0,0.0,0.0,1850970112.0,748720128.0,3566350336.0,27453034496.0,4887956.0,6737608.0
13-04 02:39:39,21.757,0.921,76.402,0.335,0.0,0.586,0.0,12288.0,0.0,2.0,1856241664.0,748720128.0,3566350336.0,27447762944.0,5842789.0,7553738.0
13-04 02:39:40,21.441,1.089,76.884,0.168,0.0,0.419,0.0,16384.0,0.0,4.0,1862455296.0,748720128.0,3566358528.0,27441541120.0,5196698.0,7163243.0
13-04 02:39:41,22.204,1.169,75.793,0.167,0.0,0.668,0.0,0.0,0.0,0.0,1872584704.0,748720128.0,3566362624.0,27431407616.0,5539650.0,7407496.0
13-04 02:39:42,20.269,1.009,78.385,0.168,0.0,0.168,0.0,0.0,0.0,0.0,1876103168.0,748720128.0,3566362624.0,27427889152.0,5328455.0,7009180.0
13-04 02:39:43,22.306,0.835,76.190,0.251,0.0,0.418,0.0,16384.0,0.0,4.0,1877086208.0,748724224.0,3566366720.0,27426897920.0,5470158.0,7380207.0
13-04 02:39:44,19.983,0.843,77.993,0.253,0.0,0.927,0.0,0.0,0.0,0.0,1877835776.0,748724224.0,3566370816.0,27426144256.0,5430728.0,7073379.0
13-04 02:39:45,22.510,1.004,75.732,0.167,0.0,0.586,0.0,135168.0,0.0,3.0,1886957568.0,748724224.0,3566370816.0,27417022464.0,5437617.0,7340948.0
13-04 02:39:46,21.572,1.003,76.338,0.251,0.0,0.836,0.0,0.0,0.0,0.0,1892868096.0,748724224.0,3566370816.0,27411111936.0,5570348.0,7129166.0
13-04 02:39:47,20.101,1.340,77.973,0.168,0.0,0.419,0.0,0.0,0.0,0.0,1893011456.0,748724224.0,3566379008.0,27410960384.0,5172652.0,7236654.0
13-04 02:39:48,22.800,0.838,75.859,0.168,0.0,0.335,0.0,0.0,0.0,0.0,1885642752.0,748724224.0,3566383104.0,27418324992.0,5659602.0,7249405.0
13-04 02:39:49,21.980,0.671,76.594,0.419,0.0,0.336,0.0,12288.0,0.0,2.0,1886519296.0,748728320.0,3566383104.0,27417444352.0,5297488.0,7325216.0
13-04 02:39:50,20.251,1.255,77.992,0.0,0.0,0.502,0.0,28672.0,0.0,3.0,1896681472.0,748728320.0,3566391296.0,27407273984.0,5514831.0,7229058.0
13-04 02:39:51,21.823,0.920,76.505,0.251,0.0,0.502,0.0,0.0,0.0,0.0,1899565056.0,748728320.0,3566391296.0,27404390400.0,5439876.0,7159221.0
13-04 02:39:52,22.250,0.840,76.154,0.252,0.0,0.504,0.0,0.0,0.0,0.0,1903247360.0,748728320.0,3566395392.0,27400704000.0,5412693.0,7273708.0
13-04 02:39:53,22.776,0.831,75.395,0.249,0.0,0.748,0.0,0.0,0.0,0.0,1901613056.0,748728320.0,3566399488.0,27402334208.0,5526113.0,7116661.0
13-04 02:39:54,21.536,1.169,76.377,0.334,0.0,0.584,0.0,12288.0,0.0,2.0,1903398912.0,748732416.0,3566403584.0,27400540160.0,5368383.0,7277076.0
13-04 02:39:55,21.739,1.087,76.421,0.251,0.0,0.502,0.0,20480.0,0.0,3.0,1904283648.0,748732416.0,3566403584.0,27399655424.0,5437333.0,7210399.0
13-04 02:39:56,22.157,1.087,75.836,0.251,0.0,0.669,0.0,0.0,0.0,0.0,1908109312.0,748732416.0,3566407680.0,27395825664.0,5376406.0,7205556.0
13-04 02:39:57,21.220,0.752,77.277,0.251,0.0,0.501,0.0,0.0,0.0,0.0,1909760000.0,748732416.0,3566411776.0,27394170880.0,5520828.0,7173932.0
13-04 02:39:58,22.399,0.755,76.258,0.168,0.0,0.419,0.0,4096.0,0.0,2.0,1899991040.0,748732416.0,3566419968.0,27403931648.0,5290598.0,7307202.0
13-04 02:39:59,20.554,0.923,77.768,0.252,0.0,0.503,0.0,0.0,0.0,0.0,1900101632.0,748732416.0,3566424064.0,27403816960.0,5457512.0,7199196.0
13-04 02:40:00,20.924,1.261,76.807,0.588,0.0,0.420,0.0,61440.0,0.0,9.0,1904549888.0,748736512.0,3566424064.0,27399364608.0,5018718.0,7257885.0
13-04 02:40:01,18.908,0.924,79.664,0.252,0.0,0.252,0.0,0.0,0.0,0.0,1909460992.0,748736512.0,3566428160.0,27394449408.0,4916967.0,7377475.0
13-04 02:40:02,21.841,0.753,76.820,0.167,0.0,0.418,0.0,0.0,0.0,0.0,1913724928.0,748736512.0,3566428160.0,27390185472.0,5041485.0,7567483.0
13-04 02:40:03,19.144,0.924,79.513,0.252,0.0,0.168,0.0,0.0,0.0,0.0,1922285568.0,748736512.0,3566436352.0,27381616640.0,4798403.0,6767261.0
13-04 02:40:04,22.864,1.089,75.293,0.251,0.0,0.503,0.0,0.0,0.0,0.0,1927774208.0,748736512.0,3566440448.0,27376123904.0,5652377.0,7315948.0
13-04 02:40:05,21.530,1.164,76.559,0.249,0.0,0.499,0.0,0.0,0.0,0.0,1931542528.0,748736512.0,3566448640.0,27372347392.0,4866382.0,6950304.0
13-04 02:40:06,23.594,0.756,74.559,0.504,0.0,0.588,0.0,24576.0,0.0,4.0,1945600000.0,748740608.0,3566456832.0,27358277632.0,6198011.0,7751468.0
13-04 02:40:07,21.004,0.586,77.908,0.167,0.0,0.335,0.0,4096.0,0.0,2.0,1951764480.0,748740608.0,3566465024.0,27352104960.0,4836640.0,6915760.0
13-04 02:40:08,22.529,1.089,75.377,0.251,0.0,0.754,0.0,0.0,0.0,0.0,1958420480.0,748740608.0,3566469120.0,27345444864.0,5781374.0,7463845.0
13-04 02:40:09,20.823,0.756,77.582,0.0,0.0,0.840,0.0,0.0,0.0,0.0,1963044864.0,748740608.0,3566473216.0,27340816384.0,5211391.0,7009658.0
13-04 02:40:10,22.565,0.833,75.853,0.250,0.0,0.500,0.0,0.0,0.0,0.0,1965731840.0,748740608.0,3566477312.0,27338125312.0,5508548.0,7236518.0
13-04 02:40:11,22.610,0.998,75.561,0.499,0.0,0.333,0.0,28672.0,0.0,4.0,1962373120.0,748744704.0,3566481408.0,27341475840.0,5488648.0,7191769.0
13-04 02:40:12,22.185,1.001,75.980,0.334,0.0,0.500,0.0,0.0,0.0,0.0,1970171904.0,748744704.0,3566489600.0,27333668864.0,5302872.0,7328398.0
13-04 02:40:13,23.096,0.921,75.397,0.167,0.0,0.418,0.0,0.0,0.0,0.0,1976086528.0,748744704.0,3566497792.0,27327746048.0,5627748.0,7254821.0
13-04 02:40:14,20.921,1.172,77.155,0.335,0.0,0.418,0.0,0.0,0.0,0.0,1980583936.0,748744704.0,3566501888.0,27323244544.0,5098374.0,7082146.0
13-04 02:40:15,23.829,0.920,74.582,0.167,0.0,0.502,0.0,16384.0,0.0,4.0,1984479232.0,748744704.0,3566505984.0,27319345152.0,5838594.0,7349135.0
13-04 02:40:16,20.973,0.839,77.433,0.168,0.0,0.587,0.0,12288.0,0.0,2.0,1991409664.0,748744704.0,3566505984.0,27312414720.0,5130216.0,7137494.0
13-04 02:40:17,21.988,0.927,76.243,0.421,0.0,0.421,0.0,12288.0,0.0,2.0,1987997696.0,748748800.0,3566510080.0,27315818496.0,5571744.0,7233164.0
13-04 02:40:18,21.088,0.753,77.406,0.335,0.0,0.418,0.0,4096.0,0.0,2.0,1992065024.0,748748800.0,3566510080.0,27311751168.0,5275550.0,7251496.0
13-04 02:40:19,23.006,1.008,75.315,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1989324800.0,748748800.0,3566514176.0,27314487296.0,5427197.0,7219178.0
13-04 02:40:20,20.840,0.672,77.815,0.168,0.0,0.504,0.0,135168.0,0.0,1.0,1996181504.0,748748800.0,3566514176.0,27307630592.0,5493912.0,7234674.0
13-04 02:40:21,22.705,0.835,75.710,0.250,0.0,0.501,0.0,0.0,0.0,0.0,2002497536.0,748748800.0,3566522368.0,27301306368.0,5345864.0,7283447.0
13-04 02:40:22,21.387,1.253,76.608,0.251,0.0,0.501,0.0,32768.0,0.0,3.0,2005282816.0,748748800.0,3566526464.0,27298516992.0,5641229.0,7363567.0
13-04 02:40:23,20.889,1.091,77.349,0.336,0.0,0.336,0.0,12288.0,0.0,2.0,2010238976.0,748752896.0,3566530560.0,27293552640.0,5263950.0,7003609.0
13-04 02:40:24,23.283,1.005,75.042,0.168,0.0,0.503,0.0,0.0,0.0,0.0,2008883200.0,748752896.0,3566530560.0,27294908416.0,5661539.0,7299674.0
13-04 02:40:25,20.301,1.003,77.694,0.167,0.0,0.835,0.0,0.0,0.0,0.0,2015023104.0,748752896.0,3566534656.0,27288764416.0,5249806.0,7192943.0
13-04 02:40:26,24.457,1.002,73.957,0.250,0.0,0.334,0.0,0.0,0.0,0.0,2012033024.0,748752896.0,3566534656.0,27291754496.0,5486082.0,7241635.0
13-04 02:40:27,20.251,0.921,77.824,0.167,0.0,0.837,0.0,20480.0,0.0,4.0,2010853376.0,748752896.0,3566542848.0,27292925952.0,5314839.0,7210075.0
13-04 02:40:28,20.872,0.838,77.200,0.335,0.0,0.754,0.0,0.0,0.0,0.0,2013233152.0,748752896.0,3566546944.0,27290542080.0,5375137.0,7079799.0
13-04 02:40:29,22.556,0.835,75.689,0.251,0.0,0.668,0.0,12288.0,0.0,2.0,2013945856.0,748756992.0,3566551040.0,27289821184.0,5576514.0,7356379.0
13-04 02:40:30,21.423,0.753,77.071,0.0,0.0,0.753,0.0,8192.0,0.0,1.0,2019217408.0,748756992.0,3566555136.0,27284545536.0,5239585.0,7210709.0
13-04 02:40:31,22.500,1.0,75.250,0.250,0.0,1.0,0.0,0.0,0.0,0.0,2016641024.0,748756992.0,3566559232.0,27287117824.0,5683603.0,7146644.0
13-04 02:40:32,18.908,1.092,78.908,0.252,0.0,0.840,0.0,12288.0,0.0,2.0,2024067072.0,748756992.0,3566563328.0,27279687680.0,4992851.0,7357154.0
13-04 02:40:33,23.308,1.086,74.687,0.167,0.0,0.752,0.0,0.0,0.0,0.0,2015502336.0,748756992.0,3566567424.0,27288248320.0,4999440.0,7387653.0
13-04 02:40:34,17.450,0.671,80.621,0.336,0.0,0.923,0.0,0.0,0.0,0.0,2015416320.0,748756992.0,3566571520.0,27288330240.0,4604922.0,6843914.0
13-04 02:40:35,23.264,0.837,74.895,0.418,0.0,0.586,0.0,28672.0,0.0,3.0,2018099200.0,748761088.0,3566571520.0,27285643264.0,5417659.0,7457215.0
13-04 02:40:36,18.971,0.675,79.258,0.337,0.0,0.759,0.0,0.0,0.0,0.0,2018390016.0,748761088.0,3566575616.0,27285348352.0,4616512.0,6994748.0
13-04 02:40:37,23.594,1.008,74.055,0.252,0.0,1.092,0.0,4096.0,0.0,2.0,2018414592.0,748761088.0,3566604288.0,27285295104.0,6041158.0,7432852.0
13-04 02:40:38,19.516,0.667,78.565,0.250,0.0,1.001,0.0,16384.0,0.0,2.0,2024738816.0,748761088.0,3566608384.0,27278966784.0,4879336.0,6675405.0
13-04 02:40:39,25.963,1.005,71.859,0.251,0.0,0.921,0.0,0.0,0.0,0.0,2031788032.0,748761088.0,3566612480.0,27271913472.0,5481020.0,7439247.0
13-04 02:40:40,19.949,0.758,78.114,0.253,0.0,0.926,0.0,0.0,0.0,0.0,2036609024.0,748761088.0,3566612480.0,27267092480.0,5448150.0,7008922.0
13-04 02:40:41,23.770,0.834,74.145,0.334,0.0,0.917,0.0,12288.0,0.0,2.0,2038210560.0,748765184.0,3566612480.0,27265486848.0,5307664.0,7394735.0
13-04 02:40:42,20.781,1.330,76.559,0.249,0.0,1.081,0.0,0.0,0.0,0.0,2042830848.0,748765184.0,3566616576.0,27260862464.0,5608574.0,7251736.0
13-04 02:40:43,20.500,1.333,76.667,0.417,0.0,1.083,0.0,12288.0,0.0,2.0,2048274432.0,748765184.0,3566620672.0,27255414784.0,5264263.0,7135286.0
13-04 02:40:44,23.283,0.921,74.874,0.251,0.0,0.670,0.0,0.0,0.0,0.0,2056859648.0,748765184.0,3566624768.0,27246825472.0,5774536.0,7211581.0
13-04 02:40:45,21.725,0.912,76.119,0.249,0.0,0.995,0.0,12288.0,0.0,3.0,2060812288.0,748765184.0,3566624768.0,27242872832.0,5004899.0,7151419.0
13-04 02:40:46,22.259,0.669,75.816,0.251,0.0,1.004,0.0,0.0,0.0,0.0,2060734464.0,748765184.0,3566632960.0,27242942464.0,6026278.0,7538490.0
13-04 02:40:47,21.369,0.835,76.127,0.334,0.0,1.336,0.0,16384.0,0.0,4.0,2062544896.0,748769280.0,3566657536.0,27241103360.0,4949443.0,7008515.0
13-04 02:40:48,21.935,1.168,75.897,0.167,0.0,0.834,0.0,16384.0,0.0,2.0,2067902464.0,748769280.0,3566657536.0,27235745792.0,5721372.0,7236305.0
13-04 02:40:49,20.620,0.754,77.703,0.084,0.0,0.838,0.0,0.0,0.0,0.0,2070306816.0,748769280.0,3566661632.0,27233337344.0,5078269.0,7119265.0
13-04 02:40:50,25.209,0.584,72.871,0.250,0.0,1.085,0.0,16384.0,0.0,4.0,2073059328.0,748769280.0,3566661632.0,27230584832.0,5579081.0,7230964.0
13-04 02:40:51,20.451,1.169,77.629,0.250,0.0,0.501,0.0,0.0,0.0,0.0,2076655616.0,748769280.0,3566665728.0,27226984448.0,5431121.0,7084053.0
13-04 02:40:52,23.909,0.755,74.497,0.168,0.0,0.671,0.0,0.0,0.0,0.0,2082652160.0,748769280.0,3566669824.0,27220983808.0,5387102.0,7462863.0
13-04 02:40:53,21.092,1.008,77.059,0.420,0.0,0.420,0.0,24576.0,0.0,4.0,2087702528.0,748773376.0,3566673920.0,27215925248.0,5494651.0,7070618.0
13-04 02:40:54,22.814,0.833,75.354,0.250,0.0,0.749,0.0,0.0,0.0,0.0,2087182336.0,748773376.0,3566678016.0,27216441344.0,5351006.0,7268962.0
13-04 02:40:55,22.204,1.002,75.876,0.250,0.0,0.668,0.0,159744.0,0.0,1.0,2089426944.0,748773376.0,3566682112.0,27214192640.0,5425483.0,6661194.0
13-04 02:40:56,5.004,0.0,94.829,0.167,0.0,0.0,0.0,4096.0,0.0,2.0,2091610112.0,748773376.0,3566682112.0,27212009472.0,1834120.0,303854.0
13-04 02:40:57,4.090,0.083,95.492,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2091986944.0,748773376.0,3566686208.0,27211628544.0,1965332.0,37773.0
13-04 02:40:58,4.355,0.251,95.226,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,2101919744.0,748773376.0,3566690304.0,27201691648.0,1895097.0,40600.0
13-04 02:40:59,4.090,0.167,95.326,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,2107629568.0,748777472.0,3566690304.0,27195977728.0,1818577.0,40171.0
13-04 02:41:00,4.087,0.167,95.580,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2107592704.0,748777472.0,3566694400.0,27196010496.0,1891923.0,39856.0
13-04 02:41:01,4.504,0.083,95.079,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2106449920.0,748777472.0,3566694400.0,27197153280.0,1893713.0,39193.0
13-04 02:41:02,3.420,0.167,96.247,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2106978304.0,748777472.0,3566706688.0,27196612608.0,1604835.0,38904.0
13-04 02:41:03,0.833,0.167,98.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2105438208.0,748777472.0,3566714880.0,27198144512.0,166336.0,30736.0
13-04 02:41:04,0.167,0.0,99.583,0.167,0.0,0.083,0.0,0.0,0.0,0.0,2105434112.0,748777472.0,3566718976.0,27198144512.0,17857.0,41223.0
13-04 02:41:05,0.0,0.083,99.500,0.417,0.0,0.0,0.0,20480.0,0.0,3.0,2105425920.0,748781568.0,3566723072.0,27198144512.0,17995.0,41447.0
13-04 02:41:06,0.084,0.0,99.666,0.251,0.0,0.0,0.0,0.0,0.0,0.0,2105409536.0,748781568.0,3566731264.0,27198152704.0,23254.0,45115.0
13-04 02:41:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2105401344.0,748781568.0,3566739456.0,27198152704.0,20460.0,42783.0
13-04 02:41:08,13.917,1.667,81.750,2.417,0.0,0.250,0.0,0.0,0.0,0.0,2033942528.0,748781568.0,3566743552.0,27269607424.0,6730130.0,1374555.0
13-04 02:41:09,16.471,0.756,81.261,0.924,0.0,0.588,0.0,12288.0,0.0,2.0,1988157440.0,748781568.0,3566751744.0,27315384320.0,3834075.0,6766862.0
13-04 02:41:10,24.037,1.173,73.702,0.335,0.0,0.754,0.0,32768.0,0.0,5.0,1838391296.0,748785664.0,3566755840.0,27465142272.0,6758656.0,8444017.0
13-04 02:41:11,19.347,1.005,79.146,0.251,0.0,0.251,0.0,0.0,0.0,0.0,1834016768.0,748785664.0,3566768128.0,27469504512.0,4502442.0,6794039.0
13-04 02:41:12,24.097,1.092,74.139,0.252,0.0,0.420,0.0,0.0,0.0,0.0,1835855872.0,748785664.0,3566772224.0,27467661312.0,6699881.0,7860036.0
13-04 02:41:13,21.357,1.089,76.633,0.251,0.0,0.670,0.0,0.0,0.0,0.0,1835323392.0,748785664.0,3566780416.0,27468185600.0,5041930.0,7885383.0
13-04 02:41:14,21.637,0.835,76.692,0.167,0.0,0.668,0.0,16384.0,0.0,2.0,1835421696.0,748785664.0,3566780416.0,27468087296.0,5373914.0,7363084.0
13-04 02:41:15,24.644,1.006,73.680,0.251,0.0,0.419,0.0,0.0,0.0,0.0,1835122688.0,748785664.0,3566784512.0,27468382208.0,6378224.0,8322629.0
13-04 02:41:16,19.344,0.841,79.058,0.421,0.0,0.336,0.0,12288.0,0.0,2.0,1835761664.0,748789760.0,3566784512.0,27467739136.0,4915614.0,7236357.0
13-04 02:41:17,24.958,0.754,73.451,0.251,0.0,0.586,0.0,0.0,0.0,0.0,1835491328.0,748789760.0,3566788608.0,27468005376.0,6695853.0,8091878.0
13-04 02:41:18,19.983,0.840,78.589,0.084,0.0,0.504,0.0,0.0,0.0,0.0,1837240320.0,748789760.0,3566796800.0,27466248192.0,4673065.0,7305208.0
13-04 02:41:19,23.500,0.917,74.333,0.250,0.0,1.0,0.0,12288.0,0.0,2.0,1838870528.0,748789760.0,3566796800.0,27464617984.0,6535395.0,7781427.0
13-04 02:41:20,21.411,0.924,76.574,0.336,0.0,0.756,0.0,16384.0,0.0,5.0,1840410624.0,748789760.0,3566800896.0,27463073792.0,5098700.0,7715686.0
13-04 02:41:21,20.987,0.920,76.839,0.251,0.0,1.003,0.0,0.0,0.0,0.0,1841090560.0,748789760.0,3566800896.0,27462393856.0,6055043.0,7423818.0
13-04 02:41:22,23.272,1.096,74.621,0.337,0.0,0.675,0.0,12288.0,0.0,2.0,1846190080.0,748793856.0,3566804992.0,27457286144.0,5718459.0,8306973.0
13-04 02:41:23,20.938,0.921,77.303,0.335,0.0,0.503,0.0,0.0,0.0,0.0,1848594432.0,748793856.0,3566809088.0,27454877696.0,5342289.0,7492162.0
13-04 02:41:24,23.361,1.092,74.622,0.252,0.0,0.672,0.0,16384.0,0.0,2.0,1851908096.0,748793856.0,3566813184.0,27451559936.0,6100838.0,8044413.0
13-04 02:41:25,21.380,1.094,76.599,0.253,0.0,0.673,0.0,0.0,0.0,0.0,1854148608.0,748793856.0,3566817280.0,27449315328.0,5181233.0,7518367.0
13-04 02:41:26,23.873,1.252,73.706,0.250,0.0,0.918,0.0,122880.0,0.0,1.0,1854713856.0,748793856.0,3566817280.0,27448750080.0,6388674.0,7940227.0
13-04 02:41:27,21.506,1.255,76.653,0.084,0.0,0.502,0.0,0.0,0.0,0.0,1856811008.0,748793856.0,3566821376.0,27446648832.0,5048643.0,7495965.0
13-04 02:41:28,24.037,0.754,73.953,0.251,0.0,1.005,0.0,12288.0,0.0,2.0,1860374528.0,748797952.0,3566821376.0,27443081216.0,6268298.0,7986405.0
13-04 02:41:29,21.220,1.253,76.525,0.167,0.0,0.835,0.0,28672.0,0.0,3.0,1862717440.0,748797952.0,3566825472.0,27440734208.0,5381296.0,7704429.0
13-04 02:41:30,23.667,1.083,74.417,0.250,0.0,0.583,0.0,0.0,0.0,0.0,1870454784.0,748797952.0,3566833664.0,27432988672.0,5847928.0,7499802.0
13-04 02:41:31,22.838,0.924,75.147,0.336,0.0,0.756,0.0,16384.0,0.0,4.0,1879867392.0,748797952.0,3566841856.0,27423567872.0,5575687.0,8177181.0
13-04 02:41:32,22.852,0.834,75.313,0.334,0.0,0.667,0.0,4096.0,0.0,2.0,1888403456.0,748797952.0,3566845952.0,27415027712.0,5443313.0,7331311.0
13-04 02:41:33,23.638,0.922,74.602,0.251,0.0,0.587,0.0,0.0,0.0,0.0,1892974592.0,748797952.0,3566850048.0,27410452480.0,6107700.0,7882258.0
13-04 02:41:34,23.297,1.177,74.516,0.336,0.0,0.673,0.0,28672.0,0.0,4.0,1895571456.0,748802048.0,3566850048.0,27407851520.0,5361686.0,7702351.0
13-04 02:41:35,23.722,0.838,74.686,0.251,0.0,0.503,0.0,0.0,0.0,0.0,1900048384.0,748802048.0,3566854144.0,27403370496.0,6210755.0,7959970.0
13-04 02:41:36,21.970,0.589,76.684,0.253,0.0,0.505,0.0,0.0,0.0,0.0,1908289536.0,748802048.0,3566858240.0,27395125248.0,5056000.0,7684516.0
13-04 02:41:37,22.705,1.419,75.042,0.250,0.0,0.584,0.0,0.0,0.0,0.0,1917837312.0,748802048.0,3566862336.0,27385573376.0,6283629.0,8039208.0
13-04 02:41:38,21.141,1.091,77.181,0.0,0.0,0.587,0.0,0.0,0.0,0.0,1922564096.0,748802048.0,3566866432.0,27380842496.0,5264780.0,7448761.0
13-04 02:41:39,23.244,0.920,75.084,0.251,0.0,0.502,0.0,12288.0,0.0,2.0,1923072000.0,748802048.0,3566866432.0,27380334592.0,5755956.0,7848306.0
13-04 02:41:40,21.386,0.845,77.008,0.254,0.0,0.507,0.0,20480.0,0.0,3.0,1926782976.0,748806144.0,3566870528.0,27376615424.0,5656917.0,7882194.0
13-04 02:41:41,21.345,1.176,76.639,0.252,0.0,0.588,0.0,0.0,0.0,0.0,1934209024.0,748806144.0,3566874624.0,27369185280.0,5342623.0,7449338.0
13-04 02:41:42,21.849,1.008,75.966,0.336,0.0,0.840,0.0,0.0,0.0,0.0,1939660800.0,748806144.0,3566878720.0,27363729408.0,5576211.0,8196952.0
13-04 02:41:43,21.513,0.672,76.975,0.252,0.0,0.588,0.0,0.0,0.0,0.0,1947037696.0,748806144.0,3566878720.0,27356352512.0,5090925.0,7688082.0
13-04 02:41:44,21.710,0.838,76.697,0.0,0.0,0.754,0.0,0.0,0.0,0.0,1947840512.0,748806144.0,3566882816.0,27355545600.0,4993004.0,7672868.0
13-04 02:41:45,22.896,1.094,74.916,0.505,0.0,0.589,0.0,40960.0,0.0,5.0,1950212096.0,748810240.0,3566886912.0,27353165824.0,5662973.0,7806496.0
13-04 02:41:46,22.398,1.332,75.604,0.0,0.0,0.666,0.0,4096.0,0.0,2.0,1959456768.0,748810240.0,3566891008.0,27343917056.0,5751110.0,7635469.0
13-04 02:41:47,25.084,0.753,73.244,0.251,0.0,0.669,0.0,0.0,0.0,0.0,1969364992.0,748810240.0,3566895104.0,27334004736.0,5651588.0,7314806.0
13-04 02:41:48,22.464,1.006,75.440,0.251,0.0,0.838,0.0,0.0,0.0,0.0,1976438784.0,748810240.0,3566895104.0,27326930944.0,5794228.0,8123898.0
13-04 02:41:49,24.561,1.003,73.768,0.251,0.0,0.418,0.0,0.0,0.0,0.0,1982099456.0,748810240.0,3566899200.0,27321266176.0,5473228.0,7672354.0
13-04 02:41:50,22.567,0.839,75.587,0.252,0.0,0.755,0.0,16384.0,0.0,2.0,1991532544.0,748810240.0,3566903296.0,27311828992.0,6039987.0,7917324.0
13-04 02:41:51,22.381,0.671,76.194,0.419,0.0,0.335,0.0,12288.0,0.0,2.0,1995935744.0,748814336.0,3566903296.0,27307421696.0,5363498.0,7699431.0
13-04 02:41:52,23.806,1.341,74.183,0.084,0.0,0.587,0.0,0.0,0.0,0.0,1995866112.0,748814336.0,3566907392.0,27307487232.0,6008899.0,8018374.0
13-04 02:41:53,20.669,1.172,77.490,0.167,0.0,0.502,0.0,0.0,0.0,0.0,1995251712.0,748814336.0,3566911488.0,27308097536.0,5388575.0,7589016.0
13-04 02:41:54,22.288,0.841,75.862,0.252,0.0,0.757,0.0,0.0,0.0,0.0,1995833344.0,748814336.0,3566915584.0,27307511808.0,5788400.0,7569266.0
13-04 02:41:55,23.539,1.085,74.457,0.334,0.0,0.584,0.0,24576.0,0.0,5.0,1996206080.0,748814336.0,3566919680.0,27307134976.0,5661313.0,7783879.0
13-04 02:41:56,22.670,1.259,75.567,0.168,0.0,0.336,0.0,4096.0,0.0,2.0,1998917632.0,748814336.0,3566923776.0,27304419328.0,5679292.0,7877414.0
13-04 02:41:57,24.372,1.173,73.451,0.419,0.0,0.586,0.0,12288.0,0.0,2.0,2004770816.0,748818432.0,3566923776.0,27298562048.0,5843197.0,7900297.0
13-04 02:41:58,20.652,0.920,77.759,0.084,0.0,0.585,0.0,0.0,0.0,0.0,2010222592.0,748818432.0,3566927872.0,27293106176.0,5245151.0,7511611.0
13-04 02:41:59,24.121,0.754,74.121,0.168,0.0,0.838,0.0,0.0,0.0,0.0,2019078144.0,748818432.0,3566931968.0,27284246528.0,6125084.0,7870592.0
13-04 02:42:00,21.549,0.842,76.684,0.168,0.0,0.758,0.0,16384.0,0.0,2.0,2019217408.0,748818432.0,3566931968.0,27284107264.0,5480015.0,7644204.0
13-04 02:42:01,22.381,1.090,75.692,0.251,0.0,0.587,0.0,106496.0,0.0,1.0,2024423424.0,748818432.0,3566940160.0,27278893056.0,5675904.0,7724957.0
13-04 02:42:02,23.946,0.927,74.705,0.084,0.0,0.337,0.0,0.0,0.0,0.0,2025029632.0,748818432.0,3566944256.0,27278282752.0,5930386.0,8048077.0
13-04 02:42:03,22.259,1.172,75.565,0.251,0.0,0.753,0.0,12288.0,0.0,2.0,2026295296.0,748822528.0,3566944256.0,27277012992.0,5299685.0,7624255.0
13-04 02:42:04,23.154,1.258,74.581,0.168,0.0,0.839,0.0,0.0,0.0,0.0,2027307008.0,748822528.0,3566952448.0,27275993088.0,6105723.0,7831720.0
13-04 02:42:05,22.987,0.755,75.671,0.0,0.0,0.587,0.0,0.0,0.0,0.0,2027962368.0,748822528.0,3566956544.0,27275333632.0,5431692.0,7861524.0
13-04 02:42:06,21.783,1.009,76.367,0.252,0.0,0.589,0.0,53248.0,0.0,8.0,2028519424.0,748822528.0,3566968832.0,27274764288.0,5872185.0,7718162.0
13-04 02:42:07,25.336,1.007,72.903,0.168,0.0,0.587,0.0,0.0,0.0,0.0,2033426432.0,748822528.0,3566972928.0,27269853184.0,5625509.0,7530135.0
13-04 02:42:08,22.716,1.257,74.937,0.251,0.0,0.838,0.0,0.0,0.0,0.0,2042318848.0,748822528.0,3566981120.0,27260952576.0,5533990.0,7849997.0
13-04 02:42:09,23.367,0.838,75.126,0.168,0.0,0.503,0.0,12288.0,0.0,2.0,2050904064.0,748826624.0,3566985216.0,27252359168.0,6079889.0,8032775.0
13-04 02:42:10,22.399,0.923,75.671,0.168,0.0,0.839,0.0,0.0,0.0,0.0,2054582272.0,748826624.0,3566989312.0,27248676864.0,5161157.0,7523625.0
13-04 02:42:11,22.231,1.249,75.354,0.167,0.0,0.999,0.0,16384.0,0.0,2.0,2061176832.0,748826624.0,3566997504.0,27242074112.0,6124621.0,8065655.0
13-04 02:42:12,22.157,0.585,76.421,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2073358336.0,748826624.0,3567005696.0,27229884416.0,5188098.0,7444595.0
13-04 02:42:13,24.368,1.012,73.777,0.169,0.0,0.675,0.0,0.0,0.0,0.0,2077876224.0,748826624.0,3567013888.0,27225358336.0,5805316.0,7884680.0
13-04 02:42:14,20.152,1.012,77.909,0.169,0.0,0.759,0.0,0.0,0.0,0.0,2079342592.0,748826624.0,3567013888.0,27223891968.0,5489112.0,7858747.0
13-04 02:42:15,21.615,1.009,76.535,0.336,0.0,0.505,0.0,24576.0,0.0,5.0,2080501760.0,748830720.0,3567017984.0,27222724608.0,5219509.0,7975704.0
13-04 02:42:16,22.269,1.092,75.966,0.168,0.0,0.504,0.0,16384.0,0.0,2.0,2082537472.0,748830720.0,3567022080.0,27220684800.0,5168666.0,7777896.0
13-04 02:42:17,22.917,1.0,75.417,0.083,0.0,0.583,0.0,0.0,0.0,0.0,2091589632.0,748830720.0,3567022080.0,27211632640.0,5345229.0,7788373.0
13-04 02:42:18,22.788,1.085,75.376,0.250,0.0,0.501,0.0,0.0,0.0,0.0,2100678656.0,748830720.0,3567026176.0,27202539520.0,5247396.0,7083769.0
13-04 02:42:19,19.449,0.918,78.881,0.250,0.0,0.501,0.0,0.0,0.0,0.0,2110840832.0,748830720.0,3567030272.0,27192373248.0,5074591.0,6244614.0
13-04 02:42:20,19.176,1.009,78.469,0.589,0.0,0.757,0.0,28672.0,0.0,3.0,2123440128.0,748834816.0,3567034368.0,27179765760.0,4912208.0,7097929.0
13-04 02:42:21,27.633,0.758,70.598,0.168,0.0,0.842,0.0,12288.0,0.0,2.0,2135650304.0,748834816.0,3567038464.0,27167551488.0,5934326.0,8568069.0
13-04 02:42:22,25.585,1.003,72.241,0.334,0.0,0.836,0.0,0.0,0.0,0.0,2142797824.0,748834816.0,3567042560.0,27160399872.0,6281263.0,8743790.0
13-04 02:42:23,24.094,1.179,74.136,0.0,0.0,0.590,0.0,0.0,0.0,0.0,2148638720.0,748834816.0,3567042560.0,27154558976.0,5684285.0,7844544.0
13-04 02:42:24,22.781,0.838,74.874,0.251,0.0,1.256,0.0,0.0,0.0,0.0,2158415872.0,748834816.0,3567046656.0,27144777728.0,5949532.0,7916821.0
13-04 02:42:25,23.411,1.171,73.913,0.251,0.0,1.254,0.0,0.0,0.0,0.0,2166784000.0,748834816.0,3567050752.0,27136405504.0,5623689.0,8115537.0
13-04 02:42:26,23.314,1.249,74.188,0.416,0.0,0.833,0.0,12288.0,0.0,2.0,2179317760.0,748838912.0,3567054848.0,27123863552.0,5558976.0,7701399.0
13-04 02:42:27,22.481,1.082,74.938,0.250,0.0,1.249,0.0,12288.0,0.0,2.0,2189541376.0,748838912.0,3567054848.0,27113639936.0,5636942.0,7709446.0
13-04 02:42:28,23.697,1.008,74.034,0.504,0.0,0.756,0.0,4096.0,0.0,2.0,2194669568.0,748838912.0,3567058944.0,27108507648.0,5944671.0,8003775.0
13-04 02:42:29,22.567,0.755,75.671,0.168,0.0,0.839,0.0,0.0,0.0,0.0,2198712320.0,748838912.0,3567063040.0,27104460800.0,5433404.0,7549558.0
13-04 02:42:30,22.651,0.755,75.419,0.084,0.0,1.091,0.0,12288.0,0.0,3.0,2198487040.0,748838912.0,3567071232.0,27104677888.0,5766080.0,7797466.0
13-04 02:42:31,22.269,0.924,75.882,0.168,0.0,0.756,0.0,0.0,0.0,0.0,2205011968.0,748838912.0,3567071232.0,27098152960.0,5708591.0,7717412.0
13-04 02:42:32,23.336,0.927,74.558,0.421,0.0,0.758,0.0,28672.0,0.0,4.0,2218131456.0,748843008.0,3567075328.0,27085025280.0,5856312.0,7735698.0
13-04 02:42:33,24.372,1.508,73.199,0.168,0.0,0.754,0.0,0.0,0.0,0.0,2229166080.0,748843008.0,3567079424.0,27073986560.0,5639393.0,7808648.0
13-04 02:42:34,22.575,1.087,75.251,0.251,0.0,0.836,0.0,0.0,0.0,0.0,2237091840.0,748843008.0,3567083520.0,27066056704.0,5458577.0,7956089.0
13-04 02:42:35,22.567,1.174,75.252,0.168,0.0,0.839,0.0,0.0,0.0,0.0,2238640128.0,748843008.0,3567083520.0,27064508416.0,5777436.0,7345000.0
13-04 02:42:36,23.529,1.092,74.454,0.252,0.0,0.672,0.0,143360.0,0.0,1.0,2242002944.0,748843008.0,3567087616.0,27061141504.0,5623397.0,7759908.0
13-04 02:42:37,25.230,0.919,72.932,0.251,0.0,0.668,0.0,32768.0,0.0,5.0,2242404352.0,748843008.0,3567095808.0,27060731904.0,5852545.0,8168998.0
13-04 02:42:38,21.212,0.758,77.104,0.421,0.0,0.505,0.0,12288.0,0.0,2.0,2244497408.0,748847104.0,3567095808.0,27058634752.0,5504094.0,7571664.0
13-04 02:42:39,22.857,1.176,75.378,0.252,0.0,0.336,0.0,0.0,0.0,0.0,2247499776.0,748847104.0,3567099904.0,27055628288.0,5777677.0,7517302.0
13-04 02:42:40,23.810,1.170,74.269,0.251,0.0,0.501,0.0,0.0,0.0,0.0,2252804096.0,748847104.0,3567099904.0,27050323968.0,5538753.0,7976677.0
13-04 02:42:41,23.064,0.926,75.084,0.253,0.0,0.673,0.0,12288.0,0.0,3.0,2255142912.0,748847104.0,3567112192.0,27047972864.0,5763759.0,7758918.0
13-04 02:42:42,25.357,1.175,72.712,0.252,0.0,0.504,0.0,16384.0,0.0,2.0,2256211968.0,748847104.0,3567112192.0,27046903808.0,5678256.0,7631835.0
13-04 02:42:43,21.823,0.836,76.839,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2259869696.0,748847104.0,3567116288.0,27043241984.0,5454482.0,7824854.0
13-04 02:42:44,24.091,1.099,73.880,0.423,0.0,0.507,0.0,12288.0,0.0,2.0,2266435584.0,748851200.0,3567120384.0,27036667904.0,5855596.0,7746360.0
13-04 02:42:45,23.697,1.092,74.538,0.168,0.0,0.504,0.0,0.0,0.0,0.0,2274824192.0,748851200.0,3567124480.0,27028275200.0,5495430.0,7844070.0
13-04 02:42:46,23.746,0.753,74.833,0.251,0.0,0.418,0.0,0.0,0.0,0.0,2278531072.0,748851200.0,3567124480.0,27024568320.0,5374068.0,7634413.0
13-04 02:42:47,20.809,1.264,77.506,0.084,0.0,0.337,0.0,0.0,0.0,0.0,2284199936.0,748851200.0,3567128576.0,27018895360.0,5174112.0,7996961.0
13-04 02:42:48,22.232,1.258,75.503,0.503,0.0,0.503,0.0,12288.0,0.0,2.0,2289700864.0,748851200.0,3567128576.0,27013394432.0,5290195.0,7731053.0
13-04 02:42:49,23.445,1.008,74.874,0.252,0.0,0.420,0.0,0.0,0.0,0.0,2293215232.0,748851200.0,3567132672.0,27009875968.0,5397538.0,7672244.0
13-04 02:42:50,24.519,0.837,73.891,0.335,0.0,0.418,0.0,20480.0,0.0,3.0,2296791040.0,748855296.0,3567136768.0,27006291968.0,5287847.0,7826155.0
13-04 02:42:51,23.333,1.0,74.583,0.167,0.0,0.917,0.0,0.0,0.0,0.0,2297835520.0,748855296.0,3567140864.0,27005243392.0,5897153.0,7724576.0
13-04 02:42:52,22.119,0.678,76.610,0.085,0.0,0.508,0.0,0.0,0.0,0.0,2301558784.0,748855296.0,3567140864.0,27001520128.0,5478459.0,7430078.0
13-04 02:42:53,23.534,1.089,74.623,0.168,0.0,0.586,0.0,16384.0,0.0,4.0,2308091904.0,748855296.0,3567144960.0,26994982912.0,5628374.0,7899629.0
13-04 02:42:54,24.454,1.008,73.866,0.252,0.0,0.420,0.0,0.0,0.0,0.0,2314334208.0,748855296.0,3567149056.0,26988736512.0,6012156.0,7561074.0
13-04 02:42:55,23.258,0.924,74.727,0.504,0.0,0.588,0.0,28672.0,0.0,3.0,2321145856.0,748859392.0,3567153152.0,26981916672.0,5220403.0,7780212.0
13-04 02:42:56,25.733,0.503,72.758,0.335,0.0,0.671,0.0,0.0,0.0,0.0,2328182784.0,748859392.0,3567153152.0,26974879744.0,6078154.0,7958639.0
13-04 02:42:57,21.706,1.014,76.436,0.253,0.0,0.591,0.0,0.0,0.0,0.0,2331983872.0,748859392.0,3567157248.0,26971074560.0,5511314.0,7845111.0
13-04 02:42:58,23.973,1.006,74.267,0.251,0.0,0.503,0.0,16384.0,0.0,2.0,2337374208.0,748859392.0,3567161344.0,26965680128.0,5577656.0,7552530.0
13-04 02:42:59,25.461,0.754,72.948,0.251,0.0,0.586,0.0,0.0,0.0,0.0,2340630528.0,748859392.0,3567169536.0,26962415616.0,5769269.0,7858785.0
13-04 02:43:00,22.948,0.838,75.628,0.084,0.0,0.503,0.0,0.0,0.0,0.0,2343813120.0,748859392.0,3567173632.0,26959228928.0,5626657.0,7769756.0
13-04 02:43:01,22.766,0.927,75.632,0.253,0.0,0.422,0.0,12288.0,0.0,2.0,2346778624.0,748863488.0,3567173632.0,26956259328.0,5725548.0,7733091.0
13-04 02:43:02,23.833,1.167,74.417,0.250,0.0,0.333,0.0,0.0,0.0,0.0,2351484928.0,748863488.0,3567177728.0,26951548928.0,5626627.0,7574708.0
13-04 02:43:03,26.907,0.838,67.225,4.359,0.0,0.671,0.0,12288.0,0.0,2.0,2356510720.0,748863488.0,3567185920.0,26946514944.0,5682911.0,7994282.0
13-04 02:43:04,23.083,1.333,68.0,6.833,0.0,0.750,0.0,0.0,0.0,0.0,2359595008.0,748863488.0,3567218688.0,26943397888.0,5748705.0,7818853.0
13-04 02:43:05,24.771,1.168,65.638,7.673,0.0,0.751,0.0,16384.0,0.0,5.0,2369929216.0,748863488.0,3567267840.0,26933014528.0,5885961.0,7753288.0
13-04 02:43:06,24.394,1.253,66.082,7.686,0.0,0.585,0.0,0.0,0.0,0.0,2375094272.0,748863488.0,3567329280.0,26927788032.0,5464207.0,8044121.0
13-04 02:43:07,24.937,1.757,65.105,7.531,0.0,0.669,0.0,12288.0,0.0,2.0,2387443712.0,748867584.0,3567415296.0,26915348480.0,5727097.0,8151714.0
13-04 02:43:08,26.272,1.334,64.971,7.006,0.0,0.417,0.0,0.0,0.0,0.0,2389295104.0,748867584.0,3567497216.0,26913415168.0,5698369.0,7555026.0
13-04 02:43:09,5.435,0.334,85.870,8.361,0.0,0.0,0.0,16384.0,0.0,2.0,2390949888.0,748867584.0,3567583232.0,26911674368.0,2043177.0,531089.0
13-04 02:43:10,4.268,0.251,89.707,5.774,0.0,0.0,0.0,0.0,0.0,0.0,2390618112.0,748867584.0,3567628288.0,26911961088.0,1839928.0,127952.0
13-04 02:43:11,5.671,0.250,93.661,0.334,0.0,0.083,0.0,135168.0,0.0,1.0,2392100864.0,748867584.0,3567636480.0,26910470144.0,1981059.0,65751.0
13-04 02:43:12,4.104,0.084,95.477,0.251,0.0,0.084,0.0,0.0,0.0,0.0,2394537984.0,748867584.0,3567644672.0,26908024832.0,1834076.0,66887.0
13-04 02:43:13,6.162,0.083,93.422,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2396528640.0,748871680.0,3567648768.0,26906025984.0,1984276.0,479291.0
13-04 02:43:14,5.417,0.167,94.167,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2397069312.0,748871680.0,3567648768.0,26905485312.0,1891226.0,39473.0
13-04 02:43:15,4.010,0.084,95.572,0.334,0.0,0.0,0.0,4096.0,0.0,2.0,2397159424.0,748871680.0,3567652864.0,26905391104.0,1664774.0,39150.0
13-04 02:43:16,4.163,0.167,95.420,0.250,0.0,0.0,0.0,12288.0,0.0,3.0,2401472512.0,748871680.0,3567656960.0,26901073920.0,1592080.0,38167.0
13-04 02:43:17,4.417,0.0,95.417,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2405531648.0,748871680.0,3567661056.0,26897010688.0,1592982.0,39357.0
13-04 02:43:18,4.153,0.166,95.266,0.332,0.0,0.083,0.0,0.0,0.0,0.0,2399850496.0,748871680.0,3567661056.0,26902691840.0,1286860.0,32761.0
13-04 02:43:19,1.504,0.084,98.162,0.251,0.0,0.0,0.0,28672.0,0.0,4.0,2400092160.0,748875776.0,3567669248.0,26902437888.0,613532.0,27976.0
13-04 02:43:20,3.078,0.083,96.589,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2381676544.0,748875776.0,3567673344.0,26920849408.0,835022.0,28120.0
13-04 02:43:21,4.599,0.167,95.067,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2381963264.0,748875776.0,3567673344.0,26920562688.0,1666598.0,38604.0
13-04 02:43:22,4.778,0.084,94.719,0.251,0.0,0.168,0.0,0.0,0.0,0.0,2380279808.0,748875776.0,3567673344.0,26922246144.0,1738739.0,37516.0
13-04 02:43:23,4.097,0.0,95.736,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2380685312.0,748875776.0,3567677440.0,26921836544.0,1816664.0,41837.0
13-04 02:43:24,5.088,0.167,94.495,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2356527104.0,748875776.0,3567681536.0,26945990656.0,1820099.0,42184.0
13-04 02:43:25,5.025,0.084,94.640,0.251,0.0,0.0,0.0,20480.0,0.0,3.0,2295951360.0,748879872.0,3567681536.0,27006562304.0,1890319.0,39711.0
13-04 02:43:26,4.341,0.167,95.326,0.167,0.0,0.0,0.0,4096.0,0.0,2.0,2253283328.0,748879872.0,3567689728.0,27049222144.0,1756891.0,45246.0
13-04 02:43:27,2.656,0.083,96.846,0.332,0.0,0.083,0.0,0.0,0.0,0.0,2215821312.0,748879872.0,3567693824.0,27086680064.0,916272.0,31508.0
13-04 02:43:28,0.918,0.0,98.915,0.167,0.0,0.0,0.0,0.0,0.0,0.0,2215940096.0,748879872.0,3567702016.0,27086553088.0,315153.0,29378.0
13-04 02:43:29,0.167,0.0,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2215936000.0,748879872.0,3567706112.0,27086553088.0,8022.0,19363.0
13-04 02:43:30,0.0,0.083,99.334,0.583,0.0,0.0,0.0,45056.0,0.0,5.0,2215931904.0,748883968.0,3567706112.0,27086553088.0,2174.0,16065.0
13-04 02:43:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2216054784.0,748883968.0,3567710208.0,27086426112.0,7683.0,19948.0
13-04 02:43:32,0.083,0.083,99.583,0.250,0.0,0.0,0.0,0.0,0.0,0.0,2216046592.0,748883968.0,3567718400.0,27086426112.0,9891.0,20283.0
13-04 02:43:33,10.017,1.586,86.811,1.503,0.0,0.083,0.0,0.0,0.0,0.0,2216947712.0,748883968.0,3567718400.0,27085524992.0,6035127.0,223809.0
13-04 02:43:34,19.016,1.084,76.147,3.169,0.0,0.584,0.0,0.0,0.0,0.0,2088325120.0,748883968.0,3567730688.0,27214135296.0,4143139.0,7311603.0
13-04 02:43:35,20.924,0.840,77.311,0.420,0.0,0.504,0.0,0.0,0.0,0.0,1994706944.0,748883968.0,3567730688.0,27307753472.0,5111019.0,7690287.0
13-04 02:43:36,24.895,1.006,73.009,0.335,0.0,0.754,0.0,24576.0,0.0,4.0,1952903168.0,748888064.0,3576123392.0,27341160448.0,7256905.0,8962954.0
13-04 02:43:37,21.677,0.677,77.053,0.254,0.0,0.339,0.0,0.0,0.0,0.0,1955450880.0,748888064.0,3576123392.0,27338612736.0,5262515.0,7857361.0
13-04 02:43:38,22.586,1.008,75.567,0.168,0.0,0.672,0.0,4096.0,0.0,2.0,1956728832.0,748888064.0,3576152064.0,27337306112.0,5139654.0,7739942.0
13-04 02:43:39,24.415,1.171,73.579,0.167,0.0,0.669,0.0,0.0,0.0,0.0,1957236736.0,748888064.0,3576152064.0,27336798208.0,6694868.0,8182704.0
13-04 02:43:40,25.337,1.347,72.306,0.253,0.0,0.758,0.0,12288.0,0.0,3.0,1959428096.0,748888064.0,3576156160.0,27334602752.0,6161757.0,8601701.0
13-04 02:43:41,22.035,1.346,75.694,0.252,0.0,0.673,0.0,16384.0,0.0,2.0,1958862848.0,748888064.0,3576160256.0,27335163904.0,5287102.0,8031981.0
13-04 02:43:42,24.074,1.010,73.906,0.337,0.0,0.673,0.0,12288.0,0.0,2.0,1961377792.0,748892160.0,3576164352.0,27332640768.0,6023870.0,8308028.0
13-04 02:43:43,23.470,1.006,74.267,0.335,0.0,0.922,0.0,0.0,0.0,0.0,1963573248.0,748892160.0,3576168448.0,27330441216.0,6140277.0,8297719.0
13-04 02:43:44,24.852,0.761,73.626,0.254,0.0,0.507,0.0,0.0,0.0,0.0,1963909120.0,748892160.0,3576172544.0,27330101248.0,6088199.0,8293040.0
13-04 02:43:45,23.347,1.506,74.561,0.251,0.0,0.335,0.0,0.0,0.0,0.0,1969807360.0,748892160.0,3576172544.0,27324203008.0,5861939.0,8261426.0
13-04 02:43:46,22.662,0.842,75.484,0.337,0.0,0.674,0.0,139264.0,0.0,1.0,1976504320.0,748892160.0,3576176640.0,27317501952.0,5642202.0,8367039.0
13-04 02:43:47,24.770,1.004,73.389,0.251,0.0,0.586,0.0,24576.0,0.0,2.0,1985753088.0,748892160.0,3576176640.0,27308253184.0,6181405.0,8067586.0
13-04 02:43:48,24.265,1.008,73.636,0.420,0.0,0.672,0.0,36864.0,0.0,5.0,1992040448.0,748896256.0,3576209408.0,27301928960.0,6267833.0,8489844.0
13-04 02:43:49,22.681,1.180,75.379,0.253,0.0,0.506,0.0,0.0,0.0,0.0,1995132928.0,748896256.0,3576213504.0,27298832384.0,5643868.0,8270084.0
13-04 02:43:50,23.451,1.005,74.874,0.168,0.0,0.503,0.0,0.0,0.0,0.0,1998524416.0,748896256.0,3576217600.0,27295436800.0,6069943.0,8154481.0
13-04 02:43:51,24.663,0.758,74.158,0.0,0.0,0.421,0.0,16384.0,0.0,4.0,2006564864.0,748896256.0,3576217600.0,27287396352.0,5882006.0,8699965.0
13-04 02:43:52,24.286,0.840,74.118,0.252,0.0,0.504,0.0,0.0,0.0,0.0,2013470720.0,748896256.0,3576221696.0,27280486400.0,5932411.0,8118011.0
13-04 02:43:53,23.717,0.841,74.264,0.336,0.0,0.841,0.0,24576.0,0.0,4.0,2019979264.0,748900352.0,3576221696.0,27273973760.0,5623712.0,8134595.0
13-04 02:43:54,19.932,1.182,78.041,0.169,0.0,0.676,0.0,0.0,0.0,0.0,2025054208.0,748900352.0,3576225792.0,27268894720.0,5462255.0,7070520.0
13-04 02:43:55,12.710,1.178,85.522,0.253,0.0,0.337,0.0,0.0,0.0,0.0,2027970560.0,748900352.0,3576225792.0,27265978368.0,5022103.0,4443199.0
13-04 02:43:56,13.238,0.927,85.245,0.253,0.0,0.337,0.0,0.0,0.0,0.0,2031104000.0,748900352.0,3576233984.0,27262836736.0,4730423.0,4796402.0
13-04 02:43:57,22.915,1.264,75.147,0.168,0.0,0.505,0.0,4096.0,0.0,2.0,2037047296.0,748900352.0,3576233984.0,27256893440.0,5177047.0,8373513.0
13-04 02:43:58,21.022,1.340,76.968,0.419,0.0,0.251,0.0,16384.0,0.0,2.0,2044305408.0,748900352.0,3576242176.0,27249627136.0,5311351.0,7574945.0
13-04 02:43:59,27.143,1.176,70.840,0.252,0.0,0.588,0.0,12288.0,0.0,2.0,2056368128.0,748904448.0,3576246272.0,27237556224.0,6545402.0,8041710.0
13-04 02:44:00,32.914,0.756,65.239,0.252,0.0,0.840,0.0,8192.0,0.0,1.0,2071089152.0,748904448.0,3576246272.0,27222835200.0,6403425.0,12415700.0
13-04 02:44:01,29.698,1.258,68.289,0.252,0.0,0.503,0.0,0.0,0.0,0.0,2082742272.0,748904448.0,3576254464.0,27211173888.0,6254115.0,11281229.0
13-04 02:44:02,24.514,0.845,74.049,0.254,0.0,0.338,0.0,0.0,0.0,0.0,2090160128.0,748904448.0,3576258560.0,27203751936.0,6181146.0,7495394.0
13-04 02:44:03,29.016,0.841,69.302,0.252,0.0,0.589,0.0,12288.0,0.0,2.0,2092531712.0,748904448.0,3576262656.0,27201376256.0,5984731.0,10161452.0
13-04 02:44:04,21.665,0.935,76.551,0.340,0.0,0.510,0.0,0.0,0.0,0.0,2098245632.0,748904448.0,3576266752.0,27195658240.0,5985708.0,8881980.0
13-04 02:44:05,25.693,1.259,71.620,0.504,0.0,0.924,0.0,28672.0,0.0,3.0,2103492608.0,748908544.0,3576274944.0,27190398976.0,6158700.0,8576246.0
13-04 02:44:06,25.042,0.840,73.445,0.252,0.0,0.420,0.0,0.0,0.0,0.0,2107105280.0,748908544.0,3576283136.0,27186778112.0,5803685.0,7965427.0
13-04 02:44:07,21.549,1.347,76.515,0.0,0.0,0.589,0.0,0.0,0.0,0.0,2110046208.0,748908544.0,3576287232.0,27183833088.0,5850384.0,8085225.0
13-04 02:44:08,26.823,1.006,71.081,0.251,0.0,0.838,0.0,20480.0,0.0,4.0,2115444736.0,748908544.0,3576295424.0,27178426368.0,6322701.0,8659253.0
13-04 02:44:09,25.801,0.759,72.513,0.253,0.0,0.675,0.0,0.0,0.0,0.0,2120896512.0,748908544.0,3576299520.0,27172970496.0,6049394.0,8651186.0
13-04 02:44:10,21.943,1.256,75.879,0.335,0.0,0.586,0.0,0.0,0.0,0.0,2131623936.0,748908544.0,3576303616.0,27162238976.0,5536641.0,8036366.0
13-04 02:44:11,24.474,0.841,73.844,0.421,0.0,0.421,0.0,12288.0,0.0,2.0,2139770880.0,748912640.0,3576311808.0,27154079744.0,5756518.0,7956934.0
13-04 02:44:12,25.358,1.095,72.536,0.253,0.0,0.758,0.0,0.0,0.0,0.0,2150850560.0,748912640.0,3576315904.0,27142995968.0,6341186.0,8330859.0
13-04 02:44:13,22.980,1.263,74.916,0.253,0.0,0.589,0.0,12288.0,0.0,2.0,2157420544.0,748912640.0,3576324096.0,27136417792.0,5964343.0,8480790.0
13-04 02:44:14,25.084,1.178,72.896,0.421,0.0,0.421,0.0,0.0,0.0,0.0,2161381376.0,748912640.0,3576328192.0,27132452864.0,5481138.0,8084749.0
13-04 02:44:15,23.886,1.009,74.012,0.252,0.0,0.841,0.0,12288.0,0.0,3.0,2164211712.0,748912640.0,3576332288.0,27129618432.0,6103315.0,8301485.0
13-04 02:44:16,24.561,1.170,73.016,0.334,0.0,0.919,0.0,12288.0,0.0,2.0,2167525376.0,748916736.0,3576332288.0,27126300672.0,6276539.0,8476536.0
13-04 02:44:17,23.051,1.356,75.0,0.169,0.0,0.424,0.0,4096.0,0.0,2.0,2174660608.0,748916736.0,3576336384.0,27119161344.0,5535641.0,8304096.0
13-04 02:44:18,22.993,1.003,75.084,0.167,0.0,0.753,0.0,16384.0,0.0,2.0,2184507392.0,748916736.0,3576340480.0,27109310464.0,5572359.0,8076524.0
13-04 02:44:19,24.622,1.092,73.025,0.504,0.0,0.756,0.0,0.0,0.0,0.0,2195496960.0,748916736.0,3576344576.0,27098316800.0,6735544.0,8350090.0
13-04 02:44:20,23.970,0.841,74.432,0.168,0.0,0.589,0.0,0.0,0.0,0.0,2204119040.0,748916736.0,3576344576.0,27089694720.0,5914130.0,8687134.0
13-04 02:44:21,26.050,0.672,72.605,0.168,0.0,0.504,0.0,163840.0,0.0,1.0,2210676736.0,748916736.0,3576352768.0,27083128832.0,5463383.0,7974574.0
13-04 02:44:22,21.886,0.926,76.094,0.421,0.0,0.673,0.0,12288.0,0.0,2.0,2214842368.0,748920832.0,3576352768.0,27078959104.0,5643123.0,7976591.0
13-04 02:44:23,24.895,1.177,73.171,0.336,0.0,0.421,0.0,0.0,0.0,0.0,2221400064.0,748920832.0,3576356864.0,27072397312.0,6640840.0,8108804.0
13-04 02:44:24,23.963,1.016,74.090,0.254,0.0,0.677,0.0,28672.0,0.0,3.0,2227277824.0,748920832.0,3576360960.0,27066515456.0,5936375.0,8804324.0
13-04 02:44:25,23.524,1.180,74.874,0.0,0.0,0.422,0.0,0.0,0.0,0.0,2235707392.0,748920832.0,3576360960.0,27058085888.0,5492045.0,8043936.0
13-04 02:44:26,23.697,0.840,74.706,0.252,0.0,0.504,0.0,0.0,0.0,0.0,2242752512.0,748920832.0,3576365056.0,27051036672.0,5758006.0,8305099.0
13-04 02:44:27,22.035,1.346,75.694,0.336,0.0,0.589,0.0,4096.0,0.0,2.0,2246909952.0,748920832.0,3576373248.0,27046871040.0,5738694.0,7966198.0
13-04 02:44:28,17.227,1.176,80.924,0.336,0.0,0.336,0.0,12288.0,0.0,2.0,2249818112.0,748924928.0,3576377344.0,27043954688.0,5293477.0,6496057.0
13-04 02:44:29,15.017,1.007,83.557,0.252,0.0,0.168,0.0,16384.0,0.0,2.0,2251792384.0,748924928.0,3576377344.0,27041980416.0,4624420.0,4424493.0
13-04 02:44:30,16.273,0.675,82.462,0.337,0.0,0.253,0.0,0.0,0.0,0.0,2253467648.0,748924928.0,3576381440.0,27040301056.0,4906716.0,5039934.0
13-04 02:44:31,23.122,1.336,74.791,0.250,0.0,0.501,0.0,16384.0,0.0,4.0,2260332544.0,748924928.0,3576385536.0,27033432064.0,6008727.0,7844602.0
13-04 02:44:32,38.442,0.503,60.302,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2261913600.0,748924928.0,3576389632.0,27031846912.0,6134736.0,12730782.0
13-04 02:44:33,24.726,1.013,73.080,0.422,0.0,0.759,0.0,0.0,0.0,0.0,2268368896.0,748924928.0,3576389632.0,27025391616.0,6091630.0,8486989.0
13-04 02:44:34,26.062,1.082,71.774,0.500,0.0,0.583,0.0,24576.0,0.0,4.0,2276642816.0,748929024.0,3576393728.0,27017109504.0,5903410.0,9739737.0
13-04 02:44:35,28.535,1.010,69.613,0.168,0.0,0.673,0.0,8192.0,0.0,1.0,2281177088.0,748929024.0,3576397824.0,27012571136.0,6369876.0,9303494.0
13-04 02:44:36,25.695,1.011,72.452,0.168,0.0,0.674,0.0,0.0,0.0,0.0,2282856448.0,748929024.0,3576397824.0,27010891776.0,5575049.0,8751200.0
13-04 02:44:37,24.541,0.835,73.539,0.250,0.0,0.835,0.0,0.0,0.0,0.0,2296434688.0,748929024.0,3576410112.0,26997301248.0,6266383.0,9089519.0
13-04 02:44:38,25.793,1.586,71.953,0.250,0.0,0.417,0.0,0.0,0.0,0.0,2305654784.0,748929024.0,3576414208.0,26988077056.0,6155087.0,8282666.0
13-04 02:44:39,25.845,0.760,72.466,0.253,0.0,0.676,0.0,20480.0,0.0,4.0,2309660672.0,748929024.0,3576438784.0,26984046592.0,5759698.0,8384328.0
13-04 02:44:40,27.425,1.338,70.151,0.334,0.0,0.753,0.0,28672.0,0.0,3.0,2319794176.0,748933120.0,3576438784.0,26973908992.0,5847909.0,8393170.0
13-04 02:44:41,23.207,0.928,75.105,0.169,0.0,0.591,0.0,0.0,0.0,0.0,2322259968.0,748933120.0,3576442880.0,26971439104.0,5780926.0,8270040.0
13-04 02:44:42,24.030,1.012,74.283,0.169,0.0,0.506,0.0,0.0,0.0,0.0,2325352448.0,748933120.0,3576446976.0,26968342528.0,6368139.0,8068900.0
13-04 02:44:43,25.422,1.182,72.720,0.169,0.0,0.507,0.0,0.0,0.0,0.0,2330296320.0,748933120.0,3576451072.0,26963394560.0,5976482.0,8986012.0
13-04 02:44:44,23.361,1.008,74.790,0.252,0.0,0.588,0.0,12288.0,0.0,2.0,2333171712.0,748933120.0,3576455168.0,26960515072.0,5359472.0,7598922.0
13-04 02:44:45,28.154,1.253,69.591,0.251,0.0,0.752,0.0,0.0,0.0,0.0,2343546880.0,748933120.0,3576459264.0,26950135808.0,5830162.0,8222421.0
13-04 02:44:46,24.327,1.094,73.485,0.337,0.0,0.758,0.0,12288.0,0.0,2.0,2351038464.0,748937216.0,3576463360.0,26942636032.0,6494810.0,8341152.0
13-04 02:44:47,22.973,1.267,69.257,5.997,0.0,0.507,0.0,0.0,0.0,0.0,2361507840.0,748937216.0,3576467456.0,26932162560.0,5799731.0,8268901.0
13-04 02:44:48,26.387,0.840,63.866,8.319,0.0,0.588,0.0,0.0,0.0,0.0,2368360448.0,748937216.0,3576508416.0,26925268992.0,5652533.0,8544090.0
13-04 02:44:49,26.582,1.013,64.304,7.511,0.0,0.591,0.0,20480.0,0.0,4.0,2380877824.0,748937216.0,3576557568.0,26912702464.0,6304309.0,8396058.0
13-04 02:44:50,26.739,1.509,63.537,7.628,0.0,0.587,0.0,12288.0,0.0,3.0,2385567744.0,748937216.0,3576623104.0,26907947008.0,5870342.0,8294269.0
13-04 02:44:51,23.997,0.920,66.472,7.692,0.0,0.920,0.0,118784.0,0.0,1.0,2386096128.0,748937216.0,3576696832.0,26907344896.0,5661296.0,8435615.0
13-04 02:44:52,25.820,0.841,65.433,7.401,0.0,0.505,0.0,12288.0,0.0,2.0,2388946944.0,748941312.0,3576766464.0,26904420352.0,5981298.0,8310146.0
13-04 02:44:53,26.891,1.008,64.538,7.227,0.0,0.336,0.0,0.0,0.0,0.0,2397917184.0,748941312.0,3576844288.0,26895372288.0,6471388.0,8779126.0
13-04 02:44:54,26.695,1.172,64.100,7.197,0.0,0.837,0.0,0.0,0.0,0.0,2412449792.0,748941312.0,3576913920.0,26880770048.0,5466952.0,8239740.0
13-04 02:44:55,26.566,1.253,63.409,7.853,0.0,0.919,0.0,28672.0,0.0,3.0,2420060160.0,748941312.0,3577016320.0,26873057280.0,5937564.0,8559049.0
13-04 02:44:56,26.745,0.925,64.087,7.738,0.0,0.505,0.0,0.0,0.0,0.0,2426687488.0,748941312.0,3577114624.0,26866331648.0,5886501.0,8143697.0
13-04 02:44:57,24.308,1.341,65.633,8.047,0.0,0.671,0.0,0.0,0.0,0.0,2428944384.0,748941312.0,3577204736.0,26863984640.0,6230855.0,8781589.0
13-04 02:44:58,21.465,1.094,69.192,7.660,0.0,0.589,0.0,12288.0,0.0,2.0,2431557632.0,748945408.0,3577384960.0,26861187072.0,5166331.0,7593624.0
13-04 02:44:59,15.008,1.265,75.211,8.179,0.0,0.337,0.0,0.0,0.0,0.0,2435915776.0,748945408.0,3577540608.0,26856673280.0,5332059.0,4612367.0
13-04 02:45:00,14.358,1.427,75.903,7.893,0.0,0.420,0.0,20480.0,0.0,4.0,2436665344.0,748945408.0,3577704448.0,26855759872.0,5009826.0,4779202.0
13-04 02:45:01,25.357,1.092,65.491,7.389,0.0,0.672,0.0,0.0,0.0,0.0,2440716288.0,748945408.0,3577876480.0,26851536896.0,5286301.0,8009858.0
13-04 02:45:02,32.441,1.003,57.776,8.027,0.0,0.753,0.0,0.0,0.0,0.0,2451709952.0,748945408.0,3578044416.0,26840375296.0,6057737.0,10566997.0
13-04 02:45:03,28.392,1.508,60.888,8.375,0.0,0.838,0.0,0.0,0.0,0.0,2464206848.0,748945408.0,3578232832.0,26827689984.0,5953678.0,11937315.0
13-04 02:45:04,28.764,0.841,61.396,7.990,0.0,1.009,0.0,12288.0,0.0,2.0,2470907904.0,748949504.0,3578421248.0,26820796416.0,5879748.0,9126195.0
13-04 02:45:05,25.293,1.089,64.992,8.040,0.0,0.586,0.0,40960.0,0.0,2.0,2479161344.0,748949504.0,3578576896.0,26812387328.0,6127284.0,9748645.0
13-04 02:45:06,27.820,1.420,61.821,8.271,0.0,0.668,0.0,45056.0,0.0,11.0,2484916224.0,748949504.0,3578757120.0,26806452224.0,6413356.0,9281102.0
13-04 02:45:07,27.364,1.004,63.431,7.699,0.0,0.502,0.0,0.0,0.0,0.0,2491936768.0,748949504.0,3578945536.0,26799243264.0,5822883.0,9068407.0
13-04 02:45:08,24.645,1.420,65.497,7.686,0.0,0.752,0.0,0.0,0.0,0.0,2498670592.0,748949504.0,3579113472.0,26792341504.0,5471236.0,8358441.0
13-04 02:45:09,26.868,1.259,63.140,7.976,0.0,0.756,0.0,0.0,0.0,0.0,2503471104.0,748949504.0,3579277312.0,26787377152.0,6255940.0,8764711.0
13-04 02:45:10,27.106,0.834,64.220,7.256,0.0,0.584,0.0,40960.0,0.0,7.0,2505146368.0,748957696.0,3579453440.0,26785517568.0,6243881.0,8564770.0
13-04 02:45:11,26.223,1.180,65.514,6.577,0.0,0.506,0.0,0.0,0.0,0.0,2507907072.0,748957696.0,3579625472.0,26782584832.0,5638591.0,8388249.0
13-04 02:45:12,24.728,1.341,66.052,7.209,0.0,0.671,0.0,0.0,0.0,0.0,2507800576.0,748957696.0,3579813888.0,26782502912.0,5604563.0,8530160.0
13-04 02:45:13,25.570,1.181,65.823,6.920,0.0,0.506,0.0,0.0,0.0,0.0,2511826944.0,748957696.0,3579990016.0,26778300416.0,6487655.0,12013081.0
13-04 02:45:14,27.825,1.349,63.153,7.083,0.0,0.590,0.0,0.0,0.0,0.0,2521120768.0,748957696.0,3580153856.0,26768842752.0,6021330.0,8441644.0
13-04 02:45:15,24.579,1.263,65.657,7.744,0.0,0.758,0.0,40960.0,0.0,5.0,2528415744.0,748961792.0,3580334080.0,26761363456.0,5657460.0,8829485.0
13-04 02:45:16,24.624,0.918,66.110,7.596,0.0,0.751,0.0,0.0,0.0,0.0,2535358464.0,748961792.0,3580506112.0,26754248704.0,5692142.0,8321002.0
13-04 02:45:17,30.493,1.337,60.485,7.101,0.0,0.585,0.0,0.0,0.0,0.0,2548277248.0,748961792.0,3580682240.0,26741153792.0,6439885.0,8389431.0
13-04 02:45:18,24.832,1.258,65.520,7.383,0.0,1.007,0.0,0.0,0.0,0.0,2550943744.0,748961792.0,3580858368.0,26738311168.0,5585439.0,8579785.0
13-04 02:45:19,24.158,1.515,65.909,7.744,0.0,0.673,0.0,0.0,0.0,0.0,2553196544.0,748961792.0,3581005824.0,26735910912.0,5861586.0,8753109.0
13-04 02:45:20,25.544,1.256,65.075,7.705,0.0,0.419,0.0,4096.0,0.0,2.0,2556461056.0,748961792.0,3581210624.0,26732441600.0,5983944.0,8285008.0
13-04 02:45:21,27.189,1.263,64.141,7.071,0.0,0.337,0.0,28672.0,0.0,4.0,2562064384.0,748965888.0,3581386752.0,26726658048.0,6130312.0,8645337.0
13-04 02:45:22,25.084,1.174,65.101,7.718,0.0,0.923,0.0,0.0,0.0,0.0,2564018176.0,748965888.0,3581558784.0,26724532224.0,5636541.0,8482360.0
13-04 02:45:23,26.431,1.263,64.899,6.902,0.0,0.505,0.0,0.0,0.0,0.0,2565193728.0,748965888.0,3581739008.0,26723176448.0,6353431.0,8266300.0
13-04 02:45:24,28.083,1.167,62.667,7.417,0.0,0.667,0.0,0.0,0.0,0.0,2566737920.0,748965888.0,3581911040.0,26721460224.0,5315025.0,8691406.0
13-04 02:45:25,24.895,1.266,65.823,7.257,0.0,0.759,0.0,12288.0,0.0,3.0,2570670080.0,748965888.0,3582091264.0,26717347840.0,6235436.0,8522969.0
13-04 02:45:26,25.988,1.009,64.087,7.990,0.0,0.925,0.0,192512.0,0.0,3.0,2574450688.0,748965888.0,3582255104.0,26713403392.0,6296913.0,8519811.0
13-04 02:45:27,28.010,1.087,62.709,7.692,0.0,0.502,0.0,12288.0,0.0,2.0,2579255296.0,748969984.0,3582427136.0,26708422656.0,5648437.0,8718401.0
13-04 02:45:28,23.697,0.672,67.899,7.311,0.0,0.420,0.0,0.0,0.0,0.0,2587938816.0,748969984.0,3582586880.0,26699579392.0,5647429.0,8128585.0
13-04 02:45:29,25.147,1.425,65.381,7.376,0.0,0.671,0.0,0.0,0.0,0.0,2592264192.0,748969984.0,3582767104.0,26695073792.0,6102892.0,8661912.0
13-04 02:45:30,30.252,1.345,59.832,8.067,0.0,0.504,0.0,0.0,0.0,0.0,2600849408.0,748969984.0,3582939136.0,26686316544.0,5838247.0,8590865.0
13-04 02:45:31,24.435,0.921,65.941,7.950,0.0,0.753,0.0,28672.0,0.0,3.0,2602283008.0,748969984.0,3583119360.0,26684702720.0,5622050.0,8448959.0
13-04 02:45:32,23.252,0.842,67.734,7.498,0.0,0.674,0.0,12288.0,0.0,2.0,2608222208.0,748974080.0,3583303680.0,26678575104.0,5931204.0,8140827.0
13-04 02:45:33,14.575,1.348,75.569,8.172,0.0,0.337,0.0,4096.0,0.0,2.0,2608246784.0,748974080.0,3583467520.0,26678386688.0,4762875.0,4722659.0
13-04 02:45:34,4.094,0.251,86.633,8.855,0.0,0.167,0.0,0.0,0.0,0.0,2610098176.0,748974080.0,3583619072.0,26676383744.0,1631585.0,385871.0
13-04 02:45:35,17.406,0.418,73.473,8.619,0.0,0.084,0.0,0.0,0.0,0.0,2616975360.0,748974080.0,3583795200.0,26669330432.0,2773278.0,4845143.0
13-04 02:45:36,6.845,0.167,84.474,8.431,0.0,0.083,0.0,20480.0,0.0,3.0,2617958400.0,748974080.0,3583979520.0,26668163072.0,1898983.0,1837605.0
13-04 02:45:37,4.599,0.084,87.040,8.278,0.0,0.0,0.0,0.0,0.0,0.0,2618757120.0,748974080.0,3584135168.0,26667208704.0,1839198.0,320256.0
13-04 02:45:38,4.606,0.168,87.018,8.208,0.0,0.0,0.0,12288.0,0.0,2.0,2618798080.0,748978176.0,3584311296.0,26666987520.0,1896041.0,308585.0
13-04 02:45:39,5.922,0.167,85.655,8.257,0.0,0.0,0.0,0.0,0.0,0.0,2620366848.0,748978176.0,3584487424.0,26665242624.0,1900485.0,311612.0
13-04 02:45:40,5.764,0.167,85.547,8.521,0.0,0.0,0.0,0.0,0.0,0.0,2621095936.0,748978176.0,3584679936.0,26664321024.0,1897223.0,322721.0
13-04 02:45:41,4.362,0.252,87.332,8.054,0.0,0.0,0.0,32768.0,0.0,7.0,2622210048.0,748978176.0,3584835584.0,26663051264.0,1902280.0,296780.0
13-04 02:45:42,5.588,0.167,85.571,8.674,0.0,0.0,0.0,0.0,0.0,0.0,2623430656.0,748978176.0,3585011712.0,26661654528.0,1903307.0,309559.0
13-04 02:45:43,3.697,0.252,87.899,8.067,0.0,0.084,0.0,0.0,0.0,0.0,2624073728.0,748978176.0,3585191936.0,26660831232.0,1940212.0,5593243.0
13-04 02:45:44,6.767,0.334,84.043,8.855,0.0,0.0,0.0,12288.0,0.0,2.0,2623074304.0,748986368.0,3585359872.0,26661654528.0,1913224.0,305766.0
13-04 02:45:45,4.862,0.168,86.421,8.550,0.0,0.0,0.0,8192.0,0.0,1.0,2611474432.0,748986368.0,3585531904.0,26673082368.0,1835119.0,315692.0
13-04 02:45:46,5.922,0.167,85.405,8.507,0.0,0.0,0.0,4096.0,0.0,2.0,2593726464.0,748986368.0,3585683456.0,26690678784.0,1990105.0,328930.0
13-04 02:45:47,4.254,0.250,86.989,8.424,0.0,0.083,0.0,16384.0,0.0,2.0,2593587200.0,748986368.0,3585863680.0,26690637824.0,1838415.0,310094.0
13-04 02:45:48,5.607,0.167,85.858,8.368,0.0,0.0,0.0,0.0,0.0,0.0,2592940032.0,748986368.0,3586035712.0,26691112960.0,1989079.0,315168.0
13-04 02:45:49,6.427,0.167,85.225,8.013,0.0,0.167,0.0,0.0,0.0,0.0,2546544640.0,748986368.0,3586211840.0,26737332224.0,1912911.0,320495.0
13-04 02:45:50,4.774,0.335,86.767,8.124,0.0,0.0,0.0,28672.0,0.0,3.0,2515898368.0,748990464.0,3586379776.0,26767806464.0,1910632.0,301381.0
13-04 02:45:51,4.833,0.250,86.417,8.500,0.0,0.0,0.0,0.0,0.0,0.0,2515959808.0,748990464.0,3586572288.0,26767552512.0,1836944.0,305596.0
13-04 02:45:52,4.428,0.334,86.800,8.354,0.0,0.084,0.0,12288.0,0.0,2.0,2495197184.0,748990464.0,3586732032.0,26788155392.0,1835701.0,306967.0
13-04 02:45:53,4.674,0.250,86.477,8.514,0.0,0.083,0.0,0.0,0.0,0.0,2461929472.0,748990464.0,3586891776.0,26821263360.0,1834231.0,294733.0
13-04 02:45:54,5.013,0.167,86.466,8.354,0.0,0.0,0.0,0.0,0.0,0.0,2438651904.0,748990464.0,3587039232.0,26844393472.0,1848669.0,293346.0
13-04 02:45:55,5.824,0.333,85.358,8.486,0.0,0.0,0.0,0.0,0.0,0.0,2396540928.0,748990464.0,3587174400.0,26886369280.0,1831449.0,281829.0
13-04 02:45:56,4.500,0.250,86.417,8.833,0.0,0.0,0.0,12288.0,0.0,2.0,2397216768.0,748994560.0,3587317760.0,26885545984.0,1986322.0,269578.0
13-04 02:45:57,5.096,0.084,86.299,8.521,0.0,0.0,0.0,12288.0,0.0,2.0,2373525504.0,748994560.0,3587424256.0,26909130752.0,1911020.0,266366.0
13-04 02:45:58,5.254,0.167,86.072,8.507,0.0,0.0,0.0,4096.0,0.0,2.0,2342486016.0,748994560.0,3587543040.0,26940051456.0,1824138.0,233360.0
13-04 02:45:59,5.004,0.250,86.405,8.340,0.0,0.0,0.0,0.0,0.0,0.0,2313273344.0,748994560.0,3587653632.0,26969153536.0,1825232.0,237788.0
13-04 02:46:00,4.264,0.167,87.542,8.027,0.0,0.0,0.0,0.0,0.0,0.0,2261344256.0,748994560.0,3587739648.0,27020996608.0,1374195.0,197055.0
13-04 02:46:01,2.259,0.167,88.787,8.787,0.0,0.0,0.0,110592.0,0.0,1.0,2261135360.0,748994560.0,3587821568.0,27021123584.0,993387.0,212331.0
13-04 02:46:02,2.005,0.167,89.307,8.521,0.0,0.0,0.0,45056.0,0.0,5.0,2261319680.0,748998656.0,3587887104.0,27020869632.0,772029.0,192780.0
13-04 02:46:03,1.420,0.251,89.390,8.939,0.0,0.0,0.0,0.0,0.0,0.0,2261254144.0,748998656.0,3587952640.0,27020869632.0,396007.0,186287.0
13-04 02:46:04,0.250,0.0,96.914,2.836,0.0,0.0,0.0,0.0,0.0,0.0,2261229568.0,748998656.0,3587977216.0,27020869632.0,26138.0,66293.0
13-04 02:46:05,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,3.0,2261221376.0,748998656.0,3587985408.0,27020869632.0,19350.0,41272.0
13-04 02:46:06,0.083,0.0,99.583,0.250,0.0,0.083,0.0,0.0,0.0,0.0,2261213184.0,748998656.0,3587993600.0,27020869632.0,19165.0,40898.0
13-04 02:46:07,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2261209088.0,748998656.0,3587997696.0,27020869632.0,20197.0,41334.0
13-04 02:46:08,0.083,0.167,99.334,0.416,0.0,0.0,0.0,12288.0,0.0,2.0,2261200896.0,749002752.0,3588001792.0,27020869632.0,24814.0,45611.0
13-04 02:46:09,22.381,2.012,70.662,4.526,0.0,0.419,0.0,0.0,0.0,0.0,2148163584.0,749002752.0,3588014080.0,27133894656.0,9059116.0,4165116.0
13-04 02:46:10,20.033,1.336,77.546,0.334,0.0,0.751,0.0,4096.0,0.0,2.0,2065522688.0,749002752.0,3588022272.0,27216527360.0,5319491.0,7194372.0
13-04 02:46:11,24.017,1.004,74.226,0.335,0.0,0.418,0.0,0.0,0.0,0.0,2015481856.0,749002752.0,3588026368.0,27266564096.0,5481898.0,9097774.0
13-04 02:46:12,25.855,1.084,72.227,0.250,0.0,0.584,0.0,16384.0,0.0,2.0,2015170560.0,749002752.0,3588030464.0,27266871296.0,5691801.0,8259410.0
13-04 02:46:13,24.247,1.254,73.746,0.0,0.0,0.753,0.0,0.0,0.0,0.0,2015596544.0,749002752.0,3588034560.0,27266441216.0,5546572.0,11457311.0
13-04 02:46:14,24.621,0.759,73.777,0.337,0.0,0.506,0.0,12288.0,0.0,2.0,2019975168.0,749006848.0,3588038656.0,27262054400.0,6123401.0,8677268.0
13-04 02:46:15,25.188,1.168,72.811,0.250,0.0,0.584,0.0,0.0,0.0,0.0,2025050112.0,749006848.0,3588042752.0,27256975360.0,6586808.0,8806392.0
13-04 02:46:16,23.361,1.261,74.454,0.336,0.0,0.588,0.0,0.0,0.0,0.0,2032193536.0,749006848.0,3588042752.0,27249831936.0,6057219.0,8619219.0
13-04 02:46:17,25.441,0.840,72.712,0.252,0.0,0.756,0.0,12288.0,0.0,2.0,2038247424.0,749006848.0,3588046848.0,27243773952.0,6000524.0,8757520.0
13-04 02:46:18,24.390,1.262,72.498,1.346,0.0,0.505,0.0,0.0,0.0,0.0,2046816256.0,749006848.0,3588050944.0,27235201024.0,5883106.0,8725831.0
13-04 02:46:19,24.077,0.923,73.993,0.252,0.0,0.755,0.0,0.0,0.0,0.0,2053480448.0,749006848.0,3588050944.0,27228536832.0,5908674.0,8719380.0
13-04 02:46:20,26.807,1.092,71.092,0.252,0.0,0.756,0.0,20480.0,0.0,3.0,2063503360.0,749015040.0,3588055040.0,27218501632.0,6632683.0,9077323.0
13-04 02:46:21,23.846,0.924,74.223,0.252,0.0,0.756,0.0,16384.0,0.0,5.0,2066583552.0,749015040.0,3588059136.0,27215417344.0,6587834.0,9096074.0
13-04 02:46:22,24.686,1.255,73.138,0.418,0.0,0.502,0.0,0.0,0.0,0.0,2068942848.0,749015040.0,3588063232.0,27213053952.0,6182718.0,8478297.0
13-04 02:46:23,24.141,0.922,73.931,0.168,0.0,0.838,0.0,16384.0,0.0,2.0,2079420416.0,749015040.0,3588071424.0,27202568192.0,6144867.0,8908704.0
13-04 02:46:24,25.963,1.089,71.859,0.251,0.0,0.838,0.0,0.0,0.0,0.0,2086047744.0,749015040.0,3588079616.0,27195932672.0,5818701.0,8898157.0
13-04 02:46:25,25.628,1.424,71.776,0.335,0.0,0.838,0.0,28672.0,0.0,3.0,2097004544.0,749019136.0,3588079616.0,27184971776.0,6064851.0,8901541.0
13-04 02:46:26,25.314,1.257,72.674,0.168,0.0,0.587,0.0,0.0,0.0,0.0,2100744192.0,749019136.0,3588083712.0,27181228032.0,6362288.0,8672833.0
13-04 02:46:27,24.811,1.174,73.093,0.251,0.0,0.671,0.0,0.0,0.0,0.0,2112008192.0,749019136.0,3588087808.0,27169959936.0,6284280.0,8757593.0
13-04 02:46:28,25.589,1.094,72.222,0.253,0.0,0.842,0.0,12288.0,0.0,2.0,2121846784.0,749019136.0,3588087808.0,27160121344.0,6072869.0,9001341.0
13-04 02:46:29,23.866,1.261,74.370,0.0,0.0,0.504,0.0,0.0,0.0,0.0,2132733952.0,749019136.0,3588091904.0,27149230080.0,6284946.0,8697320.0
13-04 02:46:30,26.113,1.343,71.453,0.336,0.0,0.756,0.0,0.0,0.0,0.0,2138791936.0,749019136.0,3588096000.0,27143168000.0,6467906.0,9112261.0
13-04 02:46:31,23.168,0.842,74.810,0.421,0.0,0.758,0.0,12288.0,0.0,2.0,2141589504.0,749023232.0,3588100096.0,27140362240.0,6114857.0,8746250.0
13-04 02:46:32,25.272,1.088,73.054,0.084,0.0,0.502,0.0,122880.0,0.0,1.0,2146017280.0,749023232.0,3588104192.0,27135930368.0,6076679.0,8626792.0
13-04 02:46:33,25.334,1.338,72.241,0.334,0.0,0.753,0.0,36864.0,0.0,5.0,2148749312.0,749023232.0,3588128768.0,27133173760.0,6067949.0,9105315.0
13-04 02:46:34,24.121,1.173,73.953,0.168,0.0,0.586,0.0,0.0,0.0,0.0,2156875776.0,749023232.0,3588132864.0,27125043200.0,6047081.0,8591062.0
13-04 02:46:35,28.0,1.083,70.0,0.250,0.0,0.667,0.0,0.0,0.0,0.0,2160365568.0,749023232.0,3588132864.0,27121553408.0,6132584.0,8731749.0
13-04 02:46:36,25.105,1.175,72.880,0.252,0.0,0.588,0.0,0.0,0.0,0.0,2164645888.0,749023232.0,3588141056.0,27117264896.0,6196267.0,8655400.0
13-04 02:46:37,25.858,1.004,72.134,0.335,0.0,0.669,0.0,12288.0,0.0,2.0,2171723776.0,749027328.0,3588141056.0,27110182912.0,6229463.0,9064951.0
13-04 02:46:38,25.104,1.668,72.560,0.167,0.0,0.500,0.0,12288.0,0.0,2.0,2180235264.0,749027328.0,3588145152.0,27101667328.0,6292683.0,8735844.0
13-04 02:46:39,25.0,1.091,72.987,0.168,0.0,0.755,0.0,0.0,0.0,0.0,2188226560.0,749027328.0,3588149248.0,27093671936.0,5805075.0,8231722.0
13-04 02:46:40,27.652,1.003,70.677,0.251,0.0,0.418,0.0,12288.0,0.0,3.0,2193498112.0,749027328.0,3588153344.0,27088396288.0,6161555.0,9038852.0
13-04 02:46:41,24.245,1.007,73.993,0.168,0.0,0.587,0.0,0.0,0.0,0.0,2203193344.0,749027328.0,3588157440.0,27078696960.0,6154114.0,8802660.0
13-04 02:46:42,27.987,1.337,69.841,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2208915456.0,749027328.0,3588157440.0,27072974848.0,6802242.0,9542451.0
13-04 02:46:43,24.354,1.334,73.478,0.250,0.0,0.584,0.0,24576.0,0.0,4.0,2219155456.0,749031424.0,3588161536.0,27062726656.0,5308735.0,8654924.0
13-04 02:46:44,26.294,1.252,71.536,0.334,0.0,0.584,0.0,0.0,0.0,0.0,2223853568.0,749031424.0,3588161536.0,27058028544.0,5553476.0,8734298.0
13-04 02:46:45,25.418,1.421,72.241,0.251,0.0,0.669,0.0,4096.0,0.0,2.0,2230329344.0,749031424.0,3588165632.0,27051548672.0,6213822.0,8599636.0
13-04 02:46:46,23.480,0.929,74.916,0.169,0.0,0.507,0.0,0.0,0.0,0.0,2240360448.0,749031424.0,3588169728.0,27041513472.0,5932105.0,8507173.0
13-04 02:46:47,26.717,1.173,71.357,0.251,0.0,0.503,0.0,0.0,0.0,0.0,2246193152.0,749031424.0,3588173824.0,27035676672.0,6024530.0,8967605.0
13-04 02:46:48,25.503,1.342,72.399,0.084,0.0,0.671,0.0,16384.0,0.0,2.0,2256519168.0,749031424.0,3588177920.0,27025346560.0,6129042.0,8832238.0
13-04 02:46:49,25.960,1.252,72.037,0.167,0.0,0.584,0.0,12288.0,0.0,2.0,2263236608.0,749039616.0,3588182016.0,27018616832.0,6094347.0,8503576.0
13-04 02:46:50,25.105,1.259,72.628,0.336,0.0,0.672,0.0,0.0,0.0,0.0,2267455488.0,749039616.0,3588182016.0,27014397952.0,6343445.0,8742006.0
13-04 02:46:51,24.916,1.174,73.238,0.252,0.0,0.419,0.0,0.0,0.0,0.0,2272567296.0,749039616.0,3588186112.0,27009282048.0,6114716.0,8945226.0
13-04 02:46:52,26.025,1.088,72.134,0.084,0.0,0.669,0.0,0.0,0.0,0.0,2279047168.0,749039616.0,3588186112.0,27002802176.0,5996944.0,8755585.0
13-04 02:46:53,26.417,1.250,70.417,1.333,0.0,0.583,0.0,0.0,0.0,0.0,2287063040.0,749039616.0,3588190208.0,26994782208.0,6007244.0,8604821.0
13-04 02:46:54,24.707,0.921,73.534,0.251,0.0,0.586,0.0,12288.0,0.0,2.0,2293190656.0,749039616.0,3588198400.0,26988646400.0,6174630.0,8868460.0
13-04 02:46:55,25.941,1.088,71.883,0.418,0.0,0.669,0.0,24576.0,0.0,6.0,2303438848.0,749043712.0,3588198400.0,26978394112.0,6404264.0,8741942.0
13-04 02:46:56,26.829,1.177,71.236,0.252,0.0,0.505,0.0,0.0,0.0,0.0,2313490432.0,749043712.0,3588206592.0,26968334336.0,6538886.0,8786015.0
13-04 02:46:57,27.517,0.923,70.721,0.252,0.0,0.587,0.0,12288.0,0.0,3.0,2323890176.0,749043712.0,3588210688.0,26957930496.0,6141247.0,9227640.0
13-04 02:46:58,24.413,1.007,73.742,0.168,0.0,0.671,0.0,0.0,0.0,0.0,2326474752.0,749043712.0,3588214784.0,26955341824.0,5865015.0,8761681.0
13-04 02:46:59,26.817,1.170,71.512,0.251,0.0,0.251,0.0,16384.0,0.0,2.0,2334359552.0,749043712.0,3588218880.0,26947452928.0,6009786.0,8929097.0
13-04 02:47:00,24.810,1.266,72.827,0.338,0.0,0.759,0.0,28672.0,0.0,3.0,2337337344.0,749047808.0,3588218880.0,26944471040.0,6103888.0,8671454.0
13-04 02:47:01,28.452,0.921,69.623,0.251,0.0,0.753,0.0,0.0,0.0,0.0,2345472000.0,749047808.0,3588222976.0,26936332288.0,6048742.0,8381150.0
13-04 02:47:02,26.014,0.591,72.804,0.253,0.0,0.338,0.0,0.0,0.0,0.0,2347933696.0,749047808.0,3588227072.0,26933866496.0,6198728.0,8893433.0
13-04 02:47:03,26.756,1.171,71.572,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2355101696.0,749047808.0,3588227072.0,26926698496.0,6469022.0,8595349.0
13-04 02:47:04,24.810,0.844,73.502,0.253,0.0,0.591,0.0,12288.0,0.0,2.0,2363506688.0,749047808.0,3588235264.0,26918285312.0,5902234.0,8648330.0
13-04 02:47:05,27.129,0.835,71.452,0.083,0.0,0.501,0.0,0.0,0.0,0.0,2373881856.0,749047808.0,3588243456.0,26907901952.0,5920773.0,8958625.0
13-04 02:47:06,25.820,1.009,72.582,0.084,0.0,0.505,0.0,16384.0,0.0,4.0,2385764352.0,749051904.0,3588251648.0,26896007168.0,5748852.0,8537247.0
13-04 02:47:07,25.879,0.838,72.278,0.335,0.0,0.670,0.0,143360.0,0.0,1.0,2393219072.0,749051904.0,3588255744.0,26888548352.0,6246583.0,9108011.0
13-04 02:47:08,26.483,1.504,71.178,0.251,0.0,0.585,0.0,0.0,0.0,0.0,2402775040.0,749051904.0,3588259840.0,26878988288.0,6437464.0,8846944.0
13-04 02:47:09,26.258,1.091,64.597,7.383,0.0,0.671,0.0,32768.0,0.0,3.0,2409496576.0,749051904.0,3588268032.0,26872258560.0,6146954.0,8836385.0
13-04 02:47:10,25.855,1.334,64.721,7.506,0.0,0.584,0.0,0.0,0.0,0.0,2420686848.0,749051904.0,3588349952.0,26860986368.0,6476432.0,8954026.0
13-04 02:47:11,27.508,1.505,62.458,7.776,0.0,0.753,0.0,12288.0,0.0,2.0,2428678144.0,749056000.0,3588444160.0,26852896768.0,5732798.0,8628898.0
13-04 02:47:12,27.903,1.253,62.072,8.271,0.0,0.501,0.0,0.0,0.0,0.0,2438045696.0,749056000.0,3588538368.0,26843435008.0,6068339.0,9112523.0
13-04 02:47:13,17.043,0.919,74.353,7.268,0.0,0.418,0.0,0.0,0.0,0.0,2439847936.0,749056000.0,3588636672.0,26841534464.0,4771341.0,5579634.0
13-04 02:47:14,15.662,1.508,74.791,7.621,0.0,0.419,0.0,12288.0,0.0,2.0,2443837440.0,749056000.0,3588743168.0,26837438464.0,5533437.0,4940283.0
13-04 02:47:15,20.251,0.669,71.046,7.448,0.0,0.586,0.0,12288.0,0.0,3.0,2447790080.0,749056000.0,3588915200.0,26833313792.0,4829687.0,7096836.0
13-04 02:47:16,25.126,0.838,66.583,7.035,0.0,0.419,0.0,0.0,0.0,0.0,2452377600.0,749056000.0,3589111808.0,26828529664.0,5455208.0,8484319.0
13-04 02:47:17,34.451,0.838,56.580,7.293,0.0,0.838,0.0,16384.0,0.0,4.0,2462470144.0,749064192.0,3589283840.0,26818256896.0,6553882.0,11842915.0
13-04 02:47:18,33.864,1.006,56.832,7.712,0.0,0.587,0.0,0.0,0.0,0.0,2470440960.0,749064192.0,3589476352.0,26810093568.0,7214017.0,10676959.0
13-04 02:47:19,30.318,0.670,60.302,7.789,0.0,0.921,0.0,16384.0,0.0,2.0,2482372608.0,749064192.0,3589656576.0,26797981696.0,6609568.0,11090522.0
13-04 02:47:20,25.543,1.669,64.858,7.095,0.0,0.835,0.0,0.0,0.0,0.0,2486427648.0,749064192.0,3589832704.0,26793750528.0,6120784.0,10147105.0
13-04 02:47:21,25.774,1.172,63.766,8.536,0.0,0.753,0.0,0.0,0.0,0.0,2490146816.0,749064192.0,3590029312.0,26789834752.0,5993011.0,9600218.0
13-04 02:47:22,28.224,1.089,62.563,7.538,0.0,0.586,0.0,0.0,0.0,0.0,2496094208.0,749064192.0,3590205440.0,26783711232.0,6128145.0,9807883.0
13-04 02:47:23,28.548,1.252,61.603,7.930,0.0,0.668,0.0,12288.0,0.0,2.0,2512412672.0,749068288.0,3590389760.0,26767204352.0,6207348.0,9375833.0
13-04 02:47:24,31.628,0.839,59.648,7.215,0.0,0.671,0.0,0.0,0.0,0.0,2536648704.0,749068288.0,3590574080.0,26742784000.0,6584698.0,8849473.0
13-04 02:47:25,28.285,1.423,62.176,7.448,0.0,0.669,0.0,12288.0,0.0,2.0,2543603712.0,749068288.0,3590754304.0,26735648768.0,6160927.0,9504610.0
13-04 02:47:26,24.875,1.586,65.609,7.429,0.0,0.501,0.0,0.0,0.0,0.0,2545725440.0,749068288.0,3590955008.0,26733326336.0,6296807.0,9052084.0
13-04 02:47:27,27.950,0.837,62.929,7.699,0.0,0.586,0.0,4096.0,0.0,2.0,2549284864.0,749068288.0,3591131136.0,26729590784.0,5971579.0,9270450.0
13-04 02:47:28,25.712,1.173,65.662,7.035,0.0,0.419,0.0,12288.0,0.0,2.0,2554802176.0,749072384.0,3591299072.0,26723901440.0,6025818.0,8635337.0
13-04 02:47:29,25.401,1.519,64.304,8.270,0.0,0.506,0.0,0.0,0.0,0.0,2556227584.0,749072384.0,3591495680.0,26722279424.0,5920624.0,9350710.0
13-04 02:47:30,28.078,1.265,62.479,7.589,0.0,0.590,0.0,24576.0,0.0,3.0,2565156864.0,749072384.0,3591680000.0,26713165824.0,6373599.0,8975323.0
13-04 02:47:31,27.885,0.842,63.016,7.666,0.0,0.590,0.0,0.0,0.0,0.0,2566676480.0,749072384.0,3591872512.0,26711453696.0,6230650.0,8800810.0
13-04 02:47:32,27.899,1.597,63.277,6.723,0.0,0.504,0.0,16384.0,0.0,4.0,2573606912.0,749072384.0,3592056832.0,26704338944.0,6018485.0,9490739.0
13-04 02:47:33,26.123,0.998,64.309,7.820,0.0,0.749,0.0,0.0,0.0,0.0,2580267008.0,749072384.0,3592224768.0,26697510912.0,6097736.0,9225546.0
13-04 02:47:34,26.127,1.336,63.856,8.264,0.0,0.417,0.0,28672.0,0.0,3.0,2588954624.0,749076480.0,3592404992.0,26688638976.0,6334321.0,8655702.0
13-04 02:47:35,26.241,1.346,63.919,7.822,0.0,0.673,0.0,0.0,0.0,0.0,2593660928.0,749076480.0,3592605696.0,26683731968.0,5938048.0,9381914.0
13-04 02:47:36,27.531,1.423,63.431,6.946,0.0,0.669,0.0,12288.0,0.0,2.0,2602971136.0,749076480.0,3592790016.0,26674237440.0,6327466.0,9383764.0
13-04 02:47:37,26.014,1.267,63.851,8.193,0.0,0.676,0.0,0.0,0.0,0.0,2608709632.0,749076480.0,3592978432.0,26668310528.0,6342389.0,8848675.0
13-04 02:47:38,31.773,1.087,58.612,7.692,0.0,0.836,0.0,0.0,0.0,0.0,2612092928.0,749076480.0,3593150464.0,26664755200.0,5609279.0,8077218.0
13-04 02:47:39,25.985,0.838,64.627,7.795,0.0,0.754,0.0,0.0,0.0,0.0,2613944320.0,749076480.0,3593322496.0,26662731776.0,5864262.0,9386349.0
13-04 02:47:40,26.448,1.259,63.560,7.893,0.0,0.840,0.0,16384.0,0.0,4.0,2614849536.0,749080576.0,3593519104.0,26661625856.0,6211588.0,9297398.0
13-04 02:47:41,24.916,1.510,66.023,7.215,0.0,0.336,0.0,16384.0,0.0,2.0,2623344640.0,749080576.0,3593699328.0,26652950528.0,6248254.0,8820405.0
13-04 02:47:42,26.431,1.178,63.721,8.249,0.0,0.421,0.0,126976.0,0.0,1.0,2626363392.0,749080576.0,3593879552.0,26649751552.0,6165536.0,8807073.0
13-04 02:47:43,29.328,1.513,61.429,7.059,0.0,0.672,0.0,0.0,0.0,0.0,2631258112.0,749080576.0,3594059776.0,26644676608.0,6346203.0,14704637.0
13-04 02:47:44,27.940,1.084,62.969,7.423,0.0,0.584,0.0,0.0,0.0,0.0,2639429632.0,749080576.0,3594244096.0,26636320768.0,5762274.0,9108007.0
13-04 02:47:45,17.899,1.092,72.437,7.983,0.0,0.588,0.0,0.0,0.0,0.0,2644504576.0,749080576.0,3594432512.0,26631057408.0,4967851.0,6087900.0
13-04 02:47:46,16.291,1.337,73.935,7.937,0.0,0.501,0.0,40960.0,0.0,5.0,2646560768.0,749084672.0,3594629120.0,26628800512.0,5931349.0,5025078.0
13-04 02:47:47,17.573,0.921,73.724,7.531,0.0,0.251,0.0,0.0,0.0,0.0,2652270592.0,749084672.0,3594801152.0,26622918656.0,4669565.0,5908333.0
13-04 02:47:48,23.766,1.339,67.029,7.280,0.0,0.586,0.0,0.0,0.0,0.0,2652975104.0,749084672.0,3594977280.0,26622038016.0,4979212.0,8907740.0
13-04 02:47:49,27.644,1.166,62.614,7.910,0.0,0.666,0.0,0.0,0.0,0.0,2659774464.0,749084672.0,3595169792.0,26615046144.0,6507552.0,9247457.0
13-04 02:47:50,34.477,0.837,56.402,7.782,0.0,0.502,0.0,12288.0,0.0,3.0,2665844736.0,749084672.0,3595350016.0,26608795648.0,6168463.0,10705973.0
13-04 02:47:51,30.511,0.922,60.520,7.209,0.0,0.838,0.0,12288.0,0.0,2.0,2665078784.0,749084672.0,3595542528.0,26609369088.0,6202171.0,11335174.0
13-04 02:47:52,33.778,1.251,56.297,7.923,0.0,0.751,0.0,12288.0,0.0,2.0,2669584384.0,749092864.0,3595735040.0,26604662784.0,7044669.0,11852356.0
13-04 02:47:53,26.739,1.593,62.867,8.131,0.0,0.671,0.0,4096.0,0.0,2.0,2676953088.0,749092864.0,3595902976.0,26597126144.0,6458046.0,8883477.0
13-04 02:47:54,25.982,1.337,64.662,7.352,0.0,0.668,0.0,0.0,0.0,0.0,2680045568.0,749092864.0,3596091392.0,26593845248.0,5929631.0,9675400.0
13-04 02:47:55,30.402,1.005,59.715,8.124,0.0,0.754,0.0,0.0,0.0,0.0,2688061440.0,749092864.0,3596271616.0,26585649152.0,6110882.0,10031683.0
13-04 02:47:56,31.098,1.174,59.849,7.628,0.0,0.251,0.0,16384.0,0.0,2.0,2691198976.0,749092864.0,3596451840.0,26582331392.0,6364141.0,9256035.0
13-04 02:47:57,25.736,0.925,65.181,7.485,0.0,0.673,0.0,0.0,0.0,0.0,2694008832.0,749092864.0,3596636160.0,26579337216.0,6058032.0,9442666.0
13-04 02:47:58,28.464,1.419,61.770,7.763,0.0,0.584,0.0,12288.0,0.0,2.0,2700947456.0,749096960.0,3596804096.0,26572226560.0,6145755.0,9019267.0
13-04 02:47:59,25.948,1.179,64.869,7.498,0.0,0.505,0.0,0.0,0.0,0.0,2700283904.0,749096960.0,3597008896.0,26572685312.0,6641702.0,9035423.0
13-04 02:48:00,27.099,0.998,63.175,7.897,0.0,0.831,0.0,0.0,0.0,0.0,2701148160.0,749096960.0,3597201408.0,26571628544.0,5982756.0,9180980.0
13-04 02:48:01,25.858,1.423,64.686,7.364,0.0,0.669,0.0,0.0,0.0,0.0,2701221888.0,749096960.0,3597389824.0,26571366400.0,5946020.0,9230703.0
13-04 02:48:02,26.421,1.171,64.047,7.692,0.0,0.669,0.0,12288.0,0.0,2.0,2703212544.0,749096960.0,3597561856.0,26569203712.0,6115741.0,9087013.0
13-04 02:48:03,31.020,1.589,59.197,7.860,0.0,0.334,0.0,4096.0,0.0,2.0,2713632768.0,749096960.0,3597742080.0,26558603264.0,6470274.0,8746025.0
13-04 02:48:04,28.246,1.012,62.479,7.673,0.0,0.590,0.0,12288.0,0.0,2.0,2720391168.0,749101056.0,3597930496.0,26551652352.0,6092942.0,9184875.0
13-04 02:48:05,26.936,1.178,63.805,7.660,0.0,0.421,0.0,8192.0,0.0,1.0,2724966400.0,749101056.0,3598110720.0,26546896896.0,6662307.0,8964120.0
13-04 02:48:06,26.739,1.174,63.956,7.376,0.0,0.754,0.0,0.0,0.0,0.0,2730287104.0,749101056.0,3598286848.0,26541400064.0,5835324.0,9426286.0
13-04 02:48:07,26.018,1.413,64.007,7.980,0.0,0.582,0.0,28672.0,0.0,5.0,2733424640.0,749101056.0,3598487552.0,26538061824.0,6169570.0,9118588.0
13-04 02:48:08,26.527,1.172,63.933,7.531,0.0,0.837,0.0,0.0,0.0,0.0,2733694976.0,749101056.0,3598663680.0,26537615360.0,6146761.0,9055767.0
13-04 02:48:09,25.828,1.076,65.315,7.285,0.0,0.497,0.0,0.0,0.0,0.0,2741579776.0,749101056.0,3598860288.0,26529533952.0,6126854.0,7676576.0
13-04 02:48:10,6.328,0.333,84.596,8.659,0.0,0.083,0.0,28672.0,0.0,3.0,2742603776.0,749105152.0,3599044608.0,26528321536.0,1915741.0,575454.0
13-04 02:48:11,4.614,0.084,86.493,8.725,0.0,0.084,0.0,0.0,0.0,0.0,2743025664.0,749105152.0,3599249408.0,26527694848.0,1865684.0,355791.0
13-04 02:48:12,5.233,0.249,85.963,8.472,0.0,0.083,0.0,16384.0,0.0,4.0,2742980608.0,749105152.0,3599421440.0,26527567872.0,1944289.0,354491.0
13-04 02:48:13,5.621,0.336,86.242,7.802,0.0,0.0,0.0,0.0,0.0,0.0,2744795136.0,749105152.0,3599605760.0,26525569024.0,1979961.0,6020651.0
13-04 02:48:14,4.174,0.334,86.978,8.431,0.0,0.083,0.0,0.0,0.0,0.0,2744504320.0,749105152.0,3599802368.0,26525663232.0,1687762.0,319032.0
13-04 02:48:15,5.154,0.333,86.284,8.229,0.0,0.0,0.0,0.0,0.0,0.0,2744688640.0,749105152.0,3599966208.0,26525315072.0,1309231.0,321553.0
13-04 02:48:16,4.003,0.167,87.406,8.424,0.0,0.0,0.0,12288.0,0.0,2.0,2745290752.0,749109248.0,3600154624.0,26524520448.0,1534539.0,317485.0
13-04 02:48:17,3.598,0.167,87.782,8.368,0.0,0.084,0.0,176128.0,0.0,4.0,2745073664.0,749109248.0,3600338944.0,26524553216.0,1538840.0,322461.0
13-04 02:48:18,2.092,0.167,89.372,8.368,0.0,0.0,0.0,0.0,0.0,0.0,2745171968.0,749109248.0,3600527360.0,26524266496.0,779586.0,314635.0
13-04 02:48:19,1.921,0.334,89.056,8.605,0.0,0.084,0.0,0.0,0.0,0.0,2744995840.0,749109248.0,3600703488.0,26524266496.0,706153.0,304628.0
13-04 02:48:20,4.667,0.417,86.833,8.083,0.0,0.0,0.0,0.0,0.0,0.0,2739945472.0,749109248.0,3600896000.0,26529124352.0,1458828.0,305141.0
13-04 02:48:21,4.663,0.250,86.511,8.576,0.0,0.0,0.0,0.0,0.0,0.0,2739744768.0,749109248.0,3601096704.0,26529124352.0,1913163.0,330173.0
13-04 02:48:22,5.509,0.250,85.893,8.347,0.0,0.0,0.0,32768.0,0.0,6.0,2720436224.0,749113344.0,3601260544.0,26548264960.0,1834036.0,337145.0
13-04 02:48:23,4.348,0.251,86.873,8.528,0.0,0.0,0.0,0.0,0.0,0.0,2723033088.0,749113344.0,3601457152.0,26545471488.0,1837464.0,325443.0
13-04 02:48:24,4.420,0.250,86.572,8.674,0.0,0.083,0.0,0.0,0.0,0.0,2723479552.0,749113344.0,3601645568.0,26544836608.0,1842238.0,321294.0
13-04 02:48:25,5.254,0.334,85.822,8.507,0.0,0.083,0.0,12288.0,0.0,3.0,2699452416.0,749113344.0,3601801216.0,26568708096.0,1971330.0,321335.0
13-04 02:48:26,5.671,0.417,85.405,8.507,0.0,0.0,0.0,0.0,0.0,0.0,2701545472.0,749113344.0,3601985536.0,26566430720.0,1855275.0,334474.0
13-04 02:48:27,4.849,0.167,86.622,8.361,0.0,0.0,0.0,12288.0,0.0,2.0,2674954240.0,749113344.0,3602173952.0,26592833536.0,1836487.0,309855.0
13-04 02:48:28,4.344,0.167,86.717,8.688,0.0,0.084,0.0,12288.0,0.0,2.0,2674892800.0,749121536.0,3602354176.0,26592706560.0,1909978.0,314751.0
13-04 02:48:29,4.821,0.333,86.451,8.396,0.0,0.0,0.0,0.0,0.0,0.0,2674823168.0,749121536.0,3602550784.0,26592579584.0,1913014.0,340699.0
13-04 02:48:30,5.167,0.333,86.500,8.0,0.0,0.0,0.0,0.0,0.0,0.0,2651529216.0,749121536.0,3602735104.0,26615689216.0,1921850.0,318580.0
13-04 02:48:31,4.750,0.167,86.417,8.500,0.0,0.167,0.0,0.0,0.0,0.0,2650824704.0,749121536.0,3602931712.0,26616197120.0,1800526.0,336765.0
13-04 02:48:32,6.088,0.334,83.903,9.675,0.0,0.0,0.0,12288.0,0.0,2.0,2579783680.0,749121536.0,3603120128.0,26687049728.0,1938970.0,3973447.0
13-04 02:48:33,4.979,0.249,80.415,14.274,0.0,0.083,0.0,0.0,0.0,0.0,2581221376.0,749121536.0,3603300352.0,26685431808.0,1840800.0,341351.0
13-04 02:48:34,4.246,0.416,86.928,8.410,0.0,0.0,0.0,12288.0,0.0,2.0,2581164032.0,749125632.0,3603480576.0,26685304832.0,1840134.0,328691.0
13-04 02:48:35,4.921,0.334,86.322,8.424,0.0,0.0,0.0,0.0,0.0,0.0,2548473856.0,749125632.0,3603664896.0,26717810688.0,1843916.0,328079.0
13-04 02:48:36,5.579,0.333,85.845,8.243,0.0,0.0,0.0,0.0,0.0,0.0,2431754240.0,749125632.0,3603841024.0,26834354176.0,1876639.0,325257.0
13-04 02:48:37,4.511,0.0,87.218,8.271,0.0,0.0,0.0,16384.0,0.0,5.0,2398191616.0,749125632.0,3604021248.0,26867736576.0,1840404.0,323642.0
13-04 02:48:38,4.337,0.334,87.073,8.257,0.0,0.0,0.0,16384.0,0.0,2.0,2397245440.0,749125632.0,3604205568.0,26868498432.0,1834683.0,326997.0
13-04 02:48:39,2.745,0.250,89.933,7.072,0.0,0.0,0.0,0.0,0.0,0.0,2397184000.0,749125632.0,3604393984.0,26868371456.0,1215582.0,225867.0
13-04 02:48:40,0.083,0.083,99.500,0.334,0.0,0.0,0.0,20480.0,0.0,3.0,2397302784.0,749129728.0,3604398080.0,26868244480.0,10319.0,18166.0
13-04 02:48:41,0.0,0.167,99.750,0.083,0.0,0.0,0.0,0.0,0.0,0.0,2397425664.0,749129728.0,3604402176.0,26868117504.0,7091.0,15574.0
13-04 02:48:42,0.083,0.083,99.584,0.249,0.0,0.0,0.0,0.0,0.0,0.0,2397421568.0,749129728.0,3604406272.0,26868117504.0,6162.0,4210.0
13-04 02:48:43,0.333,0.0,99.417,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2397421568.0,749129728.0,3604406272.0,26868117504.0,2750.0,18764.0
13-04 02:48:44,5.833,0.833,91.500,1.750,0.0,0.083,0.0,0.0,0.0,0.0,2360168448.0,749129728.0,3604414464.0,26905362432.0,1594912.0,85374.0
13-04 02:48:45,20.889,2.265,73.070,3.356,0.0,0.419,0.0,0.0,0.0,0.0,2089000960.0,749129728.0,3604418560.0,27176525824.0,8395379.0,5107169.0
13-04 02:48:46,24.370,0.840,73.697,0.504,0.0,0.588,0.0,28672.0,0.0,3.0,2060025856.0,749133824.0,3604418560.0,27205496832.0,5788113.0,8690643.0
13-04 02:48:47,26.549,0.838,71.859,0.168,0.0,0.586,0.0,4096.0,0.0,2.0,2053316608.0,749133824.0,3604422656.0,27212201984.0,6142302.0,9064623.0
13-04 02:48:48,27.782,1.172,70.377,0.167,0.0,0.502,0.0,16384.0,0.0,2.0,2054254592.0,749133824.0,3604426752.0,27211259904.0,6319632.0,8921605.0
13-04 02:48:49,26.622,1.498,70.965,0.250,0.0,0.666,0.0,0.0,0.0,0.0,2060148736.0,749133824.0,3604430848.0,27205361664.0,6464662.0,9174846.0
13-04 02:48:50,26.473,1.328,71.452,0.249,0.0,0.498,0.0,0.0,0.0,0.0,2073284608.0,749133824.0,3604434944.0,27192221696.0,6210632.0,9238344.0
13-04 02:48:51,27.997,1.257,69.740,0.168,0.0,0.838,0.0,0.0,0.0,0.0,2091536384.0,749133824.0,3604439040.0,27173965824.0,6568719.0,9523796.0
13-04 02:48:52,18.167,0.925,80.151,0.336,0.0,0.421,0.0,122880.0,0.0,3.0,2096705536.0,749137920.0,3604443136.0,27168788480.0,5643583.0,6424645.0
13-04 02:48:53,15.578,0.838,83.082,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2112659456.0,749137920.0,3604443136.0,27152834560.0,5327335.0,5018114.0
13-04 02:48:54,16.582,1.094,81.566,0.253,0.0,0.505,0.0,0.0,0.0,0.0,2126376960.0,749137920.0,3604447232.0,27139112960.0,5466745.0,5235862.0
13-04 02:48:55,27.059,1.261,70.924,0.168,0.0,0.588,0.0,0.0,0.0,0.0,2133569536.0,749137920.0,3604451328.0,27131916288.0,6305833.0,9688600.0
13-04 02:48:56,29.289,1.423,68.536,0.167,0.0,0.586,0.0,0.0,0.0,0.0,2150096896.0,749137920.0,3604455424.0,27115384832.0,6638187.0,9645296.0
13-04 02:48:57,26.069,1.006,72.087,0.168,0.0,0.671,0.0,0.0,0.0,0.0,2162905088.0,749137920.0,3604459520.0,27102572544.0,5624521.0,10442778.0
13-04 02:48:58,20.921,0.921,77.406,0.418,0.0,0.335,0.0,32768.0,0.0,6.0,2179280896.0,749142016.0,3604459520.0,27086192640.0,5551785.0,6374031.0
13-04 02:48:59,25.294,1.429,72.437,0.252,0.0,0.588,0.0,0.0,0.0,0.0,2194948096.0,749142016.0,3604463616.0,27070521344.0,5999989.0,9214710.0
13-04 02:49:00,33.194,0.751,65.138,0.167,0.0,0.751,0.0,12288.0,0.0,3.0,2209628160.0,749142016.0,3604467712.0,27055837184.0,6469100.0,11280562.0
13-04 02:49:01,33.555,0.916,64.613,0.250,0.0,0.666,0.0,0.0,0.0,0.0,2232143872.0,749142016.0,3604467712.0,27033321472.0,6913447.0,11908149.0
13-04 02:49:02,35.392,1.002,62.688,0.167,0.0,0.751,0.0,0.0,0.0,0.0,2249998336.0,749142016.0,3604471808.0,27015462912.0,6494048.0,9707675.0
13-04 02:49:03,27.629,1.002,70.618,0.250,0.0,0.501,0.0,12288.0,0.0,2.0,2270875648.0,749142016.0,3604475904.0,26994581504.0,5902403.0,12064318.0
13-04 02:49:04,30.948,1.248,66.473,0.499,0.0,0.832,0.0,12288.0,0.0,2.0,2294452224.0,749150208.0,3604484096.0,26970988544.0,7060819.0,11628942.0
13-04 02:49:05,30.956,0.923,67.114,0.252,0.0,0.755,0.0,0.0,0.0,0.0,2313629696.0,749150208.0,3604488192.0,26951806976.0,6654364.0,10791273.0
13-04 02:49:06,26.500,1.083,71.333,0.333,0.0,0.750,0.0,0.0,0.0,0.0,2321137664.0,749150208.0,3604492288.0,26944294912.0,6506380.0,9589217.0
13-04 02:49:07,24.853,1.427,72.712,0.252,0.0,0.756,0.0,0.0,0.0,0.0,2332442624.0,749150208.0,3604504576.0,26932977664.0,6505464.0,9254036.0
13-04 02:49:08,30.442,1.084,67.556,0.250,0.0,0.667,0.0,0.0,0.0,0.0,2345254912.0,749150208.0,3604508672.0,26920161280.0,6498669.0,9326796.0
13-04 02:49:09,26.633,1.591,71.189,0.084,0.0,0.503,0.0,12288.0,0.0,2.0,2356002816.0,749150208.0,3604512768.0,26909409280.0,6323993.0,9681078.0
13-04 02:49:10,27.167,1.167,70.500,0.333,0.0,0.833,0.0,12288.0,0.0,2.0,2367856640.0,749154304.0,3604520960.0,26897543168.0,6372739.0,9231824.0
13-04 02:49:11,28.003,0.761,70.643,0.169,0.0,0.423,0.0,4096.0,0.0,2.0,2389389312.0,749154304.0,3604529152.0,26876002304.0,6374336.0,9083251.0
13-04 02:49:12,30.117,1.007,68.121,0.168,0.0,0.587,0.0,12288.0,0.0,3.0,2399043584.0,749154304.0,3604533248.0,26866343936.0,6305901.0,9317470.0
13-04 02:49:13,27.402,1.003,70.677,0.084,0.0,0.835,0.0,0.0,0.0,0.0,2407063552.0,749154304.0,3604541440.0,26858315776.0,6456812.0,9510601.0
13-04 02:49:14,27.517,1.091,70.386,0.168,0.0,0.839,0.0,16384.0,0.0,2.0,2409508864.0,749154304.0,3604545536.0,26855866368.0,6543251.0,9493998.0
13-04 02:49:15,29.215,0.918,68.781,0.250,0.0,0.835,0.0,8192.0,0.0,1.0,2421202944.0,749154304.0,3604545536.0,26844172288.0,6539721.0,9725612.0
13-04 02:49:16,30.628,0.837,62.259,5.690,0.0,0.586,0.0,28672.0,0.0,3.0,2441936896.0,749158400.0,3604574208.0,26823405568.0,6661611.0,8510852.0
13-04 02:49:17,27.866,1.506,62.510,7.699,0.0,0.418,0.0,0.0,0.0,0.0,2451431424.0,749158400.0,3604631552.0,26813853696.0,6227046.0,9386737.0
13-04 02:49:18,26.210,1.252,64.190,7.346,0.0,1.002,0.0,0.0,0.0,0.0,2458312704.0,749158400.0,3604697088.0,26806906880.0,6071589.0,9306815.0
13-04 02:49:19,29.177,0.998,61.929,7.398,0.0,0.499,0.0,12288.0,0.0,2.0,2472820736.0,749158400.0,3604762624.0,26792333312.0,6266323.0,9663358.0
13-04 02:49:20,27.950,1.255,62.510,7.448,0.0,0.837,0.0,0.0,0.0,0.0,2488795136.0,749158400.0,3604840448.0,26776281088.0,6466135.0,9606763.0
13-04 02:49:21,30.859,1.418,59.383,7.590,0.0,0.751,0.0,0.0,0.0,0.0,2500194304.0,749158400.0,3604930560.0,26764791808.0,6461735.0,9262706.0
13-04 02:49:22,30.923,1.413,59.601,7.564,0.0,0.499,0.0,16384.0,0.0,4.0,2505355264.0,749162496.0,3605065728.0,26759491584.0,6666678.0,10010926.0
13-04 02:49:23,27.167,1.083,62.583,8.167,0.0,1.0,0.0,0.0,0.0,0.0,2507526144.0,749162496.0,3605155840.0,26757230592.0,6323172.0,9552555.0
13-04 02:49:24,20.684,1.084,70.058,7.339,0.0,0.834,0.0,16384.0,0.0,2.0,2510909440.0,749162496.0,3605250048.0,26753753088.0,5378615.0,7132548.0
13-04 02:49:25,15.670,1.011,75.316,7.582,0.0,0.421,0.0,0.0,0.0,0.0,2514198528.0,749162496.0,3605356544.0,26750357504.0,4718929.0,5123101.0
13-04 02:49:26,19.328,1.176,70.924,8.151,0.0,0.420,0.0,0.0,0.0,0.0,2524196864.0,749162496.0,3605471232.0,26740244480.0,4844469.0,5533397.0
13-04 02:49:27,24.077,1.091,65.940,8.138,0.0,0.755,0.0,159744.0,0.0,1.0,2530004992.0,749162496.0,3605598208.0,26734309376.0,5345474.0,7758772.0
13-04 02:49:28,36.904,1.088,53.138,7.866,0.0,1.004,0.0,12288.0,0.0,2.0,2534453248.0,749166592.0,3605716992.0,26729738240.0,6674078.0,12154316.0
13-04 02:49:29,18.655,0.924,72.437,7.563,0.0,0.420,0.0,28672.0,0.0,3.0,2537713664.0,749166592.0,3605876736.0,26726318080.0,4187807.0,8025067.0
13-04 02:49:30,23.258,1.259,67.338,7.725,0.0,0.420,0.0,0.0,0.0,0.0,2551136256.0,749166592.0,3605999616.0,26712772608.0,5514336.0,7257950.0
13-04 02:49:31,35.822,1.007,54.950,7.383,0.0,0.839,0.0,4096.0,0.0,2.0,2567069696.0,749166592.0,3606159360.0,26696679424.0,6740336.0,10850386.0
13-04 02:49:32,36.295,1.257,53.814,7.963,0.0,0.671,0.0,0.0,0.0,0.0,2571952128.0,749166592.0,3606323200.0,26691633152.0,6970489.0,10659469.0
13-04 02:49:33,33.221,1.342,56.963,7.634,0.0,0.839,0.0,0.0,0.0,0.0,2573008896.0,749166592.0,3606487040.0,26690412544.0,7445642.0,15158569.0
13-04 02:49:34,30.905,1.256,58.794,8.375,0.0,0.670,0.0,12288.0,0.0,2.0,2588766208.0,749170688.0,3606683648.0,26674454528.0,6793133.0,11531020.0
13-04 02:49:35,34.837,1.170,55.221,7.937,0.0,0.835,0.0,16384.0,0.0,2.0,2593636352.0,749170688.0,3606859776.0,26669408256.0,7112059.0,9675941.0
13-04 02:49:36,29.732,1.173,59.966,8.375,0.0,0.754,0.0,12288.0,0.0,3.0,2607054848.0,749170688.0,3607072768.0,26655776768.0,6761272.0,11096965.0
13-04 02:49:37,32.611,1.001,57.465,8.257,0.0,0.667,0.0,0.0,0.0,0.0,2613325824.0,749170688.0,3607257088.0,26649321472.0,6832911.0,10209493.0
13-04 02:49:38,29.992,1.170,61.069,7.018,0.0,0.752,0.0,0.0,0.0,0.0,2615328768.0,749170688.0,3607461888.0,26647113728.0,6738724.0,10588681.0
13-04 02:49:39,29.303,1.008,60.789,8.060,0.0,0.840,0.0,0.0,0.0,0.0,2619281408.0,749170688.0,3607670784.0,26642952192.0,6486080.0,9816296.0
13-04 02:49:40,30.686,0.669,59.615,8.361,0.0,0.669,0.0,12288.0,0.0,2.0,2622201856.0,749178880.0,3607846912.0,26639847424.0,6489760.0,9769293.0
13-04 02:49:41,27.402,1.253,62.740,7.686,0.0,0.919,0.0,12288.0,0.0,2.0,2630316032.0,749178880.0,3608051712.0,26631528448.0,6367273.0,9262980.0
13-04 02:49:42,28.536,1.339,61.172,8.033,0.0,0.921,0.0,0.0,0.0,0.0,2640257024.0,749178880.0,3608231936.0,26621407232.0,6478852.0,9873292.0
13-04 02:49:43,32.886,1.007,57.970,7.802,0.0,0.336,0.0,4096.0,0.0,2.0,2652352512.0,749178880.0,3608428544.0,26609115136.0,6634562.0,9250431.0
13-04 02:49:44,29.146,1.089,60.637,8.459,0.0,0.670,0.0,0.0,0.0,0.0,2662195200.0,749178880.0,3608625152.0,26599075840.0,6439290.0,9730168.0
13-04 02:49:45,28.248,1.174,61.609,7.963,0.0,1.006,0.0,12288.0,0.0,2.0,2677231616.0,749182976.0,3608821760.0,26583838720.0,6107128.0,10056253.0
13-04 02:49:46,28.881,1.169,61.519,7.763,0.0,0.668,0.0,24576.0,0.0,3.0,2683678720.0,749182976.0,3609030656.0,26577182720.0,6312981.0,8865798.0
13-04 02:49:47,27.736,1.504,63.241,6.934,0.0,0.585,0.0,16384.0,0.0,4.0,2686644224.0,749182976.0,3609210880.0,26574036992.0,6028929.0,9202786.0
13-04 02:49:48,27.866,1.004,62.510,7.615,0.0,1.004,0.0,0.0,0.0,0.0,2689540096.0,749182976.0,3609423872.0,26570928128.0,6436417.0,9509549.0
13-04 02:49:49,27.471,1.173,62.647,7.873,0.0,0.838,0.0,0.0,0.0,0.0,2695131136.0,749182976.0,3609608192.0,26565152768.0,6474451.0,9917859.0
13-04 02:49:50,31.658,1.089,58.626,7.956,0.0,0.670,0.0,0.0,0.0,0.0,2702127104.0,749182976.0,3609808896.0,26557956096.0,6293274.0,9885366.0
13-04 02:49:51,27.174,1.254,62.709,8.110,0.0,0.753,0.0,40960.0,0.0,5.0,2705571840.0,749187072.0,3609985024.0,26554331136.0,6504594.0,9445356.0
13-04 02:49:52,29.782,1.091,61.409,7.215,0.0,0.503,0.0,0.0,0.0,0.0,2707771392.0,749187072.0,3610206208.0,26551910400.0,6082784.0,9430284.0
13-04 02:49:53,26.426,1.258,64.178,7.299,0.0,0.839,0.0,0.0,0.0,0.0,2711359488.0,749187072.0,3610390528.0,26548137984.0,6333640.0,9317455.0
13-04 02:49:54,27.280,1.172,62.594,7.950,0.0,1.004,0.0,0.0,0.0,0.0,2715631616.0,749187072.0,3610570752.0,26543685632.0,6402310.0,9536824.0
13-04 02:49:55,31.109,1.418,58.799,8.090,0.0,0.584,0.0,0.0,0.0,0.0,2728747008.0,749187072.0,3610775552.0,26530365440.0,6364963.0,9505294.0
13-04 02:49:56,30.866,0.841,60.219,7.569,0.0,0.505,0.0,12288.0,0.0,2.0,2729762816.0,749187072.0,3610972160.0,26529153024.0,6348240.0,9837594.0
13-04 02:49:57,20.0,0.921,71.213,7.364,0.0,0.502,0.0,12288.0,0.0,2.0,2729672704.0,749191168.0,3611181056.0,26529030144.0,5784816.0,6137808.0
13-04 02:49:58,17.755,1.089,72.446,8.375,0.0,0.335,0.0,0.0,0.0,0.0,2730483712.0,749191168.0,3611353088.0,26528047104.0,5615239.0,5561713.0
13-04 02:49:59,23.889,1.006,67.728,6.873,0.0,0.503,0.0,4096.0,0.0,2.0,2736140288.0,749191168.0,3611561984.0,26522181632.0,5112880.0,8212276.0
13-04 02:50:00,31.561,1.163,58.638,7.890,0.0,0.748,0.0,0.0,0.0,0.0,2741903360.0,749191168.0,3611750400.0,26516230144.0,5250542.0,9666057.0
13-04 02:50:01,20.487,1.092,70.865,7.305,0.0,0.252,0.0,16384.0,0.0,2.0,2749091840.0,749191168.0,3611955200.0,26508836864.0,3587354.0,8070752.0
13-04 02:50:02,22.727,1.263,68.013,7.407,0.0,0.589,0.0,110592.0,0.0,1.0,2759340032.0,749191168.0,3612147712.0,26498396160.0,4977101.0,8203953.0
13-04 02:50:03,22.597,1.349,69.309,6.239,0.0,0.506,0.0,12288.0,0.0,2.0,2774241280.0,749195264.0,3612332032.0,26483306496.0,5721787.0,13270045.0
13-04 02:50:04,37.176,1.003,53.383,7.769,0.0,0.668,0.0,0.0,0.0,0.0,2782953472.0,749195264.0,3612540928.0,26474385408.0,7672001.0,8618378.0
13-04 02:50:05,33.277,1.092,56.639,8.319,0.0,0.672,0.0,0.0,0.0,0.0,2793070592.0,749195264.0,3612729344.0,26464079872.0,6911496.0,15535567.0
13-04 02:50:06,33.250,0.838,57.454,7.956,0.0,0.503,0.0,28672.0,0.0,3.0,2799235072.0,749195264.0,3612942336.0,26457702400.0,6852625.0,11110046.0
13-04 02:50:07,30.117,1.342,59.480,7.970,0.0,1.091,0.0,0.0,0.0,0.0,2800578560.0,749195264.0,3613138944.0,26456162304.0,7250273.0,10374383.0
13-04 02:50:08,35.314,1.004,54.310,8.452,0.0,0.921,0.0,0.0,0.0,0.0,2806091776.0,749195264.0,3613315072.0,26450472960.0,7654816.0,11534922.0
13-04 02:50:09,25.252,1.091,64.430,8.641,0.0,0.587,0.0,12288.0,0.0,2.0,2811486208.0,749199360.0,3613511680.0,26444877824.0,5865362.0,9251987.0
13-04 02:50:10,3.592,0.919,93.651,1.754,0.0,0.084,0.0,4096.0,0.0,2.0,1153146880.0,749199360.0,3613593600.0,28103135232.0,2136574.0,2633067.0
13-04 02:50:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1153142784.0,749199360.0,3613597696.0,28103135232.0,17256.0,27734.0
13-04 02:50:12,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1153130496.0,749199360.0,3613601792.0,28103143424.0,21680.0,29823.0
13-04 02:50:13,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153122304.0,749199360.0,3613609984.0,28103143424.0,19166.0,27744.0
13-04 02:50:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153118208.0,749199360.0,3613614080.0,28103143424.0,3536.0,2270.0
13-04 02:50:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1153232896.0,749207552.0,3613618176.0,28103016448.0,6204.0,3806.0
13-04 02:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1153105920.0,749207552.0,3613618176.0,28103143424.0,3769.0,2363.0
13-04 02:50:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153101824.0,749207552.0,3613622272.0,28103143424.0,6105.0,3671.0
13-04 02:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153101824.0,749207552.0,3613622272.0,28103143424.0,3602.0,2270.0
13-04 02:50:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153216512.0,749207552.0,3613634560.0,28103016448.0,5298.0,3631.0
13-04 02:50:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1153212416.0,749207552.0,3613638656.0,28103016448.0,9350.0,6797.0
13-04 02:50:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1153208320.0,749211648.0,3613638656.0,28103016448.0,3767.0,2363.0
13-04 02:50:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1153204224.0,749211648.0,3613642752.0,28103016448.0,2592.0,1783.0
13-04 02:50:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153200128.0,749211648.0,3613646848.0,28103016448.0,5076.0,3203.0
13-04 02:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153200128.0,749211648.0,3613646848.0,28103016448.0,4551.0,3147.0
13-04 02:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153196032.0,749211648.0,3613650944.0,28103016448.0,5938.0,3578.0
13-04 02:50:26,0.0,0.083,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1153187840.0,749215744.0,3613655040.0,28103016448.0,4424.0,3533.0
13-04 02:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153187840.0,749215744.0,3613655040.0,28103016448.0,4874.0,3017.0
13-04 02:50:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153179648.0,749215744.0,3613663232.0,28103016448.0,7334.0,4399.0
13-04 02:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153179648.0,749215744.0,3613663232.0,28103016448.0,2058.0,1503.0
13-04 02:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1152991232.0,749215744.0,3613667328.0,28103200768.0,5782.0,4274.0
13-04 02:50:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152987136.0,749215744.0,3613671424.0,28103200768.0,10005.0,5988.0
13-04 02:50:32,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1152983040.0,749219840.0,3613671424.0,28103200768.0,720.0,756.0
13-04 02:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152978944.0,749219840.0,3613675520.0,28103200768.0,5885.0,4437.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152974848.0,749219840.0,3613679616.0,28103200768.0,6771.0,4212.0
13-04 02:50:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152970752.0,749219840.0,3613683712.0,28103200768.0,11962.0,7839.0
13-04 02:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152966656.0,749219840.0,3613687808.0,28103200768.0,5369.0,4950.0
13-04 02:50:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,139264.0,0.0,1.0,1153089536.0,749219840.0,3613691904.0,28103073792.0,4216.0,2866.0
13-04 02:50:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,1153081344.0,749223936.0,3613696000.0,28103073792.0,6060.0,3620.0
13-04 02:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153081344.0,749223936.0,3613696000.0,28103073792.0,4939.0,3017.0
13-04 02:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1153183744.0,749223936.0,3613720576.0,28102946816.0,6521.0,5946.0
13-04 02:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153179648.0,749223936.0,3613724672.0,28102946816.0,5937.0,3578.0
13-04 02:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153175552.0,749223936.0,3613728768.0,28102946816.0,6500.0,4627.0
13-04 02:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1153171456.0,749223936.0,3613732864.0,28102946816.0,5753.0,4353.0
13-04 02:50:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1153163264.0,749228032.0,3613736960.0,28102946816.0,6045.0,3671.0
13-04 02:50:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153163264.0,749228032.0,3613736960.0,28102946816.0,4703.0,2924.0
13-04 02:50:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153159168.0,749228032.0,3613741056.0,28102946816.0,2761.0,1876.0
13-04 02:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153155072.0,749228032.0,3613745152.0,28102946816.0,4938.0,3017.0
13-04 02:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1153155072.0,749228032.0,3613745152.0,28102946816.0,3724.0,2312.0
13-04 02:50:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1153150976.0,749228032.0,3613749248.0,28102946816.0,4936.0,3017.0
13-04 02:50:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1153138688.0,749236224.0,3613753344.0,28102946816.0,10435.0,7005.0
13-04 02:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1153134592.0,749236224.0,3613757440.0,28102946816.0,2377.0,2549.0
13-04 02:50:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1152999424.0,749236224.0,3613765632.0,28103073792.0,9014.0,5294.0
13-04 02:50:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1152995328.0,749236224.0,3613769728.0,28103073792.0,3864.0,2530.0
13-04 02:50:54,0.0,0.083,99.416,0.500,0.0,0.0,12288.0,0.0,1.0,0.0,1144086528.0,749236224.0,3613761536.0,28111990784.0,7315.0,62961.0
13-04 02:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143914496.0,749236224.0,3613761536.0,28112162816.0,4871.0,3017.0
13-04 02:50:56,0.083,0.0,99.666,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1143910400.0,749240320.0,3613761536.0,28112162816.0,8212.0,4886.0
13-04 02:50:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1143906304.0,749240320.0,3613765632.0,28112162816.0,4319.0,3440.0
13-04 02:50:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143906304.0,749240320.0,3613765632.0,28112162816.0,465.0,587.0
13-04 02:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1143902208.0,749240320.0,3613769728.0,28112162816.0,7243.0,4492.0
13-04 02:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143898112.0,749240320.0,3613773824.0,28112162816.0,3761.0,2437.0
13-04 02:51:01,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1143894016.0,749244416.0,3613773824.0,28112162816.0,4840.0,2924.0
13-04 02:51:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143885824.0,749244416.0,3613782016.0,28112162816.0,6210.0,3764.0
13-04 02:51:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143885824.0,749244416.0,3613782016.0,28112162816.0,5286.0,3896.0
13-04 02:51:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1144107008.0,749244416.0,3613790208.0,28111933440.0,18846.0,27508.0
13-04 02:51:05,0.418,0.084,99.499,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1144102912.0,749244416.0,3613794304.0,28111933440.0,21017.0,30240.0
13-04 02:51:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144094720.0,749244416.0,3613802496.0,28111933440.0,19596.0,28930.0
13-04 02:51:07,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1144086528.0,749248512.0,3613806592.0,28111933440.0,16500.0,26242.0
13-04 02:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143951360.0,749248512.0,3613814784.0,28112060416.0,22934.0,30831.0
13-04 02:51:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144061952.0,749248512.0,3613822976.0,28111941632.0,22404.0,29586.0
13-04 02:51:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1144057856.0,749248512.0,3613827072.0,28111941632.0,16540.0,26424.0
13-04 02:51:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144053760.0,749248512.0,3613831168.0,28111941632.0,16618.0,26428.0
13-04 02:51:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,155648.0,0.0,1.0,1144037376.0,749248512.0,3613839360.0,28111949824.0,22168.0,30768.0
13-04 02:51:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1144029184.0,749252608.0,3613843456.0,28111949824.0,7313.0,4418.0
13-04 02:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144025088.0,749252608.0,3613847552.0,28111949824.0,3764.0,2437.0
13-04 02:51:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1144025088.0,749252608.0,3613847552.0,28111949824.0,1632.0,1241.0
13-04 02:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1144020992.0,749252608.0,3613851648.0,28111949824.0,8594.0,5541.0
13-04 02:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144016896.0,749252608.0,3613855744.0,28111949824.0,7234.0,4274.0
13-04 02:51:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144012800.0,749252608.0,3613859840.0,28111949824.0,321.0,475.0
13-04 02:51:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1144004608.0,749256704.0,3613863936.0,28111949824.0,6105.0,3671.0
13-04 02:51:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143971840.0,749256704.0,3613863936.0,28111982592.0,7938.0,8473.0
13-04 02:51:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1143967744.0,749256704.0,3613868032.0,28111982592.0,6005.0,3578.0
13-04 02:51:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143963648.0,749256704.0,3613872128.0,28111982592.0,6010.0,3764.0
13-04 02:51:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143959552.0,749256704.0,3613876224.0,28111982592.0,3591.0,2312.0
13-04 02:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143955456.0,749256704.0,3613880320.0,28111982592.0,5031.0,3184.0
13-04 02:51:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1143943168.0,749264896.0,3613884416.0,28111982592.0,4893.0,2966.0
13-04 02:51:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1144037376.0,749264896.0,3613908992.0,28111863808.0,7674.0,6667.0
13-04 02:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1144037376.0,749264896.0,3613908992.0,28111863808.0,2599.0,1709.0
13-04 02:51:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144029184.0,749264896.0,3613917184.0,28111863808.0,7931.0,5494.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144029184.0,749264896.0,3613917184.0,28111863808.0,5495.0,3465.0
13-04 02:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144025088.0,749264896.0,3613921280.0,28111863808.0,5460.0,3372.0
13-04 02:51:31,0.083,0.083,99.584,0.166,0.0,0.083,0.0,36864.0,0.0,5.0,1144016896.0,749268992.0,3613925376.0,28111863808.0,4426.0,2978.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1144012800.0,749268992.0,3613929472.0,28111863808.0,6730.0,4119.0
13-04 02:51:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144012800.0,749268992.0,3613929472.0,28111863808.0,4940.0,3950.0
13-04 02:51:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1144008704.0,749268992.0,3613933568.0,28111863808.0,5399.0,3372.0
13-04 02:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1144004608.0,749268992.0,3613937664.0,28111863808.0,8133.0,5508.0
13-04 02:51:36,0.0,0.083,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1143996416.0,749273088.0,3613941760.0,28111863808.0,6558.0,4068.0
13-04 02:51:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143992320.0,749273088.0,3613945856.0,28111863808.0,3778.0,3233.0
13-04 02:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143992320.0,749273088.0,3613945856.0,28111863808.0,2117.0,1577.0
13-04 02:51:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143988224.0,749273088.0,3613949952.0,28111863808.0,9546.0,5633.0
13-04 02:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143984128.0,749273088.0,3613954048.0,28111863808.0,3762.0,2437.0
13-04 02:51:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143980032.0,749273088.0,3613958144.0,28111863808.0,5977.0,3671.0
13-04 02:51:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1143971840.0,749277184.0,3613962240.0,28111863808.0,5823.0,3894.0
13-04 02:51:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143971840.0,749277184.0,3613962240.0,28111863808.0,3759.0,2405.0
13-04 02:51:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143967744.0,749277184.0,3613966336.0,28111863808.0,2703.0,1802.0
13-04 02:51:45,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143967744.0,749277184.0,3613966336.0,28111863808.0,3147.0,2761.0
13-04 02:51:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143959552.0,749277184.0,3613974528.0,28111863808.0,6062.0,3652.0
13-04 02:51:47,0.166,0.166,99.667,0.0,0.0,0.0,0.0,163840.0,0.0,4.0,1143955456.0,749277184.0,3613978624.0,28111863808.0,4972.0,3110.0
13-04 02:51:48,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1143947264.0,749281280.0,3613982720.0,28111863808.0,8373.0,5053.0
13-04 02:51:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1143943168.0,749281280.0,3613986816.0,28111863808.0,6039.0,3671.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143943168.0,749281280.0,3613986816.0,28111863808.0,1531.0,1148.0
13-04 02:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143939072.0,749281280.0,3613990912.0,28111863808.0,3668.0,2270.0
13-04 02:51:52,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1143914496.0,749281280.0,3614015488.0,28111863808.0,8429.0,7134.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143910400.0,749281280.0,3614019584.0,28111863808.0,4481.0,3606.0
13-04 02:51:54,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1143906304.0,749285376.0,3614019584.0,28111863808.0,4769.0,2924.0
13-04 02:51:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143898112.0,749285376.0,3614027776.0,28111863808.0,7380.0,4418.0
13-04 02:51:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143894016.0,749285376.0,3614031872.0,28111863808.0,5039.0,3110.0
13-04 02:51:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143881728.0,749285376.0,3614035968.0,28111872000.0,4997.0,3091.0
13-04 02:51:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1143877632.0,749285376.0,3614040064.0,28111872000.0,5871.0,3578.0
13-04 02:51:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143877632.0,749285376.0,3614040064.0,28111872000.0,4907.0,3110.0
13-04 02:52:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1143865344.0,749293568.0,3614044160.0,28111872000.0,2701.0,1802.0
13-04 02:52:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1143861248.0,749293568.0,3614048256.0,28111872000.0,4830.0,2998.0
13-04 02:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1143861248.0,749293568.0,3614048256.0,28111872000.0,4570.0,4116.0
13-04 02:52:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1143853056.0,749293568.0,3614056448.0,28111872000.0,11204.0,7352.0
13-04 02:52:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143848960.0,749293568.0,3614060544.0,28111872000.0,16601.0,26235.0
13-04 02:52:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1143844864.0,749293568.0,3614064640.0,28111872000.0,19503.0,28927.0
13-04 02:52:06,1.918,0.667,97.248,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1178771456.0,749297664.0,3614105600.0,28076900352.0,28406.0,35080.0
13-04 02:52:07,2.333,1.0,96.0,0.667,0.0,0.0,0.0,16384.0,0.0,4.0,1164328960.0,749297664.0,3614105600.0,28091342848.0,128476.0,132738.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-kafka-slave-33.csv <==
13-04 02:31:14,1.122,0.235,98.590,0.015,0.0,0.038,2178.078,517266.118,0.378,2.397,2038263808.0,866799616.0,1543147520.0,29170864128.0,0.0,0.0
13-04 02:31:15,1.082,0.250,98.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040324096.0,866799616.0,1543151616.0,29168799744.0,3888265.0,46158.0
13-04 02:31:16,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040324096.0,866799616.0,1543151616.0,29168799744.0,1778603.0,29432.0
13-04 02:31:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040324096.0,866799616.0,1543151616.0,29168799744.0,3622.0,4202.0
13-04 02:31:18,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039943168.0,866799616.0,1543151616.0,29169180672.0,4538.0,18530.0
13-04 02:31:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2039943168.0,866799616.0,1543151616.0,29169180672.0,5968.0,6371.0
13-04 02:31:20,0.084,0.0,99.749,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,2039943168.0,866799616.0,1543151616.0,29169180672.0,3554.0,2638.0
13-04 02:31:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2039943168.0,866799616.0,1543151616.0,29169180672.0,5090.0,4754.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039943168.0,866799616.0,1543151616.0,29169180672.0,4182.0,4399.0
13-04 02:31:23,4.576,0.250,95.092,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2038820864.0,866799616.0,1543159808.0,29170294784.0,2284133.0,135488.0
13-04 02:31:24,2.005,0.251,97.744,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2038657024.0,866799616.0,1543159808.0,29170458624.0,4562253.0,324562.0
13-04 02:31:25,2.515,0.168,97.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2038910976.0,866799616.0,1543159808.0,29170204672.0,8436886.0,401602.0
13-04 02:31:26,2.840,0.251,96.658,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,2038476800.0,866799616.0,1543159808.0,29170638848.0,8143814.0,367246.0
13-04 02:31:27,3.827,0.333,95.840,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039926784.0,866799616.0,1543159808.0,29169188864.0,9380451.0,400292.0
13-04 02:31:28,3.018,0.335,96.563,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2041958400.0,866799616.0,1543159808.0,29167157248.0,10754023.0,394227.0
13-04 02:31:29,3.350,0.168,96.482,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2043482112.0,866799616.0,1543159808.0,29165633536.0,9293648.0,402881.0
13-04 02:31:30,3.589,0.167,96.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2043990016.0,866799616.0,1543159808.0,29165125632.0,9187631.0,375318.0
13-04 02:31:31,3.0,0.250,96.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2044878848.0,866799616.0,1543159808.0,29164236800.0,9859443.0,404699.0
13-04 02:31:32,3.417,0.250,96.167,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2039001088.0,866799616.0,1543159808.0,29170114560.0,9763099.0,382949.0
13-04 02:31:33,3.245,0.333,96.423,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037383168.0,866799616.0,1543163904.0,29171728384.0,8941797.0,390175.0
13-04 02:31:34,3.266,0.168,96.482,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2037858304.0,866799616.0,1543163904.0,29171253248.0,9341431.0,420033.0
13-04 02:31:35,3.344,0.084,96.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038173696.0,866799616.0,1543163904.0,29170937856.0,8964098.0,351113.0
13-04 02:31:36,3.0,0.500,96.333,0.0,0.0,0.167,0.0,24576.0,0.0,2.0,2039238656.0,866799616.0,1543163904.0,29169872896.0,10103059.0,420686.0
13-04 02:31:37,3.164,0.416,96.420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039349248.0,866799616.0,1543163904.0,29169762304.0,9528436.0,365314.0
13-04 02:31:38,3.331,0.250,96.253,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2039603200.0,866799616.0,1543163904.0,29169508352.0,8931260.0,394374.0
13-04 02:31:39,3.167,0.333,96.500,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2039857152.0,866799616.0,1543163904.0,29169254400.0,9429908.0,393164.0
13-04 02:31:40,3.258,0.167,96.491,0.0,0.0,0.084,0.0,53248.0,0.0,12.0,2041634816.0,866799616.0,1543163904.0,29167476736.0,10047570.0,406197.0
13-04 02:31:41,3.417,0.333,96.250,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2039726080.0,866799616.0,1543168000.0,29169381376.0,9167879.0,401630.0
13-04 02:31:42,2.667,0.167,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040487936.0,866799616.0,1543168000.0,29168619520.0,6775159.0,352109.0
13-04 02:31:43,3.180,0.167,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2042134528.0,866799616.0,1543172096.0,29166968832.0,9540641.0,404105.0
13-04 02:31:44,3.756,0.250,95.743,0.250,0.0,0.0,0.0,106496.0,0.0,9.0,2039721984.0,866799616.0,1543172096.0,29169381376.0,9547549.0,367172.0
13-04 02:31:45,3.255,0.250,96.411,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2041880576.0,866799616.0,1543172096.0,29167222784.0,9532731.0,402211.0
13-04 02:31:46,3.411,0.499,96.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2038525952.0,866799616.0,1543172096.0,29170577408.0,10062169.0,389156.0
13-04 02:31:47,3.411,0.333,96.173,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2038960128.0,866799616.0,1543172096.0,29170143232.0,9570113.0,401317.0
13-04 02:31:48,2.676,0.251,96.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2038988800.0,866799616.0,1543172096.0,29170114560.0,8441641.0,381094.0
13-04 02:31:49,2.838,0.417,96.661,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2039402496.0,866799616.0,1543172096.0,29169700864.0,9732779.0,383819.0
13-04 02:31:50,3.420,0.167,96.080,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2039468032.0,866799616.0,1543172096.0,29169635328.0,9285991.0,408843.0
13-04 02:31:51,2.759,0.251,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2039595008.0,866799616.0,1543172096.0,29169508352.0,9575543.0,372340.0
13-04 02:31:52,3.833,0.250,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2039816192.0,866799616.0,1543172096.0,29169287168.0,9944528.0,418885.0
13-04 02:31:53,2.678,0.251,97.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2039750656.0,866799616.0,1543172096.0,29169352704.0,8652764.0,365565.0
13-04 02:31:54,3.156,0.166,96.595,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2040483840.0,866799616.0,1543172096.0,29168619520.0,6083162.0,351764.0
13-04 02:31:55,1.415,0.250,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040483840.0,866799616.0,1543172096.0,29168619520.0,1385160.0,290693.0
13-04 02:31:56,3.003,0.500,96.414,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,2040348672.0,866799616.0,1543176192.0,29168750592.0,9907460.0,405531.0
13-04 02:31:57,2.848,0.168,96.985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040446976.0,866799616.0,1543176192.0,29168652288.0,9197593.0,369152.0
13-04 02:31:58,2.929,0.251,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2040512512.0,866799616.0,1543176192.0,29168586752.0,9764663.0,384890.0
13-04 02:31:59,3.015,0.335,96.566,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2040446976.0,866799616.0,1543176192.0,29168652288.0,10290183.0,408530.0
13-04 02:32:00,3.747,0.333,95.920,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040479744.0,866799616.0,1543176192.0,29168619520.0,9982646.0,389527.0
13-04 02:32:01,3.180,0.251,96.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040479744.0,866799616.0,1543176192.0,29168619520.0,9550188.0,391134.0
13-04 02:32:02,2.759,0.167,96.823,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2040479744.0,866799616.0,1543176192.0,29168619520.0,9515784.0,382267.0
13-04 02:32:03,3.328,0.416,96.256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2040602624.0,866799616.0,1543176192.0,29168496640.0,10840883.0,373350.0
13-04 02:32:04,1.920,0.250,97.746,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2043654144.0,866799616.0,1543176192.0,29165445120.0,8547061.0,106712.0
13-04 02:32:05,1.167,0.333,98.500,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2044284928.0,866799616.0,1543180288.0,29164810240.0,5003272.0,56670.0
13-04 02:32:06,0.753,0.084,99.164,0.0,0.0,0.0,0.0,86016.0,0.0,4.0,2044506112.0,866799616.0,1543245824.0,29164523520.0,368254.0,23462.0
13-04 02:32:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044633088.0,866799616.0,1543245824.0,29164396544.0,6662.0,20385.0
13-04 02:32:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2044633088.0,866799616.0,1543245824.0,29164396544.0,6104.0,5802.0
13-04 02:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2044633088.0,866799616.0,1543245824.0,29164396544.0,18468.0,17460.0
13-04 02:32:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044633088.0,866799616.0,1543245824.0,29164396544.0,5155.0,4356.0
13-04 02:32:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044624896.0,866799616.0,1543254016.0,29164396544.0,7770.0,8233.0
13-04 02:32:12,4.177,0.167,95.656,0.0,0.0,0.0,0.0,86016.0,0.0,21.0,2044715008.0,866799616.0,1543258112.0,29164302336.0,930616.0,122638.0
13-04 02:32:13,2.423,0.251,97.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2044747776.0,866799616.0,1543258112.0,29164269568.0,6753426.0,357441.0
13-04 02:32:14,3.255,0.334,96.160,0.167,0.0,0.083,0.0,94208.0,0.0,7.0,2045095936.0,866799616.0,1543258112.0,29163921408.0,9940679.0,402830.0
13-04 02:32:15,3.245,0.250,96.339,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,2045034496.0,866799616.0,1543258112.0,29163982848.0,9090789.0,379561.0
13-04 02:32:16,3.917,0.250,95.750,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2045001728.0,866799616.0,1543258112.0,29164015616.0,10116231.0,403473.0
13-04 02:32:17,3.586,0.250,96.080,0.0,0.0,0.083,0.0,184320.0,0.0,41.0,2045112320.0,866799616.0,1543274496.0,29163888640.0,9246289.0,421439.0
13-04 02:32:18,2.845,0.251,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2045485056.0,866799616.0,1543282688.0,29163507712.0,9238374.0,398096.0
13-04 02:32:19,3.013,0.251,96.569,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2045485056.0,866799616.0,1543282688.0,29163507712.0,9388555.0,417071.0
13-04 02:32:20,2.603,0.252,96.893,0.168,0.0,0.084,0.0,212992.0,0.0,44.0,2045386752.0,866799616.0,1543561216.0,29163327488.0,9789583.0,496557.0
13-04 02:32:21,3.008,0.501,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041946112.0,866799616.0,1543573504.0,29166755840.0,9102042.0,388798.0
13-04 02:32:22,3.264,0.167,96.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2041946112.0,866799616.0,1543573504.0,29166755840.0,9703914.0,410716.0
13-04 02:32:23,3.266,0.084,96.650,0.0,0.0,0.0,0.0,151552.0,0.0,40.0,2042179584.0,866799616.0,1543593984.0,29166501888.0,8894219.0,436006.0
13-04 02:32:24,2.601,0.084,97.315,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,2042171392.0,866799616.0,1543602176.0,29166501888.0,7341089.0,367455.0
13-04 02:32:25,2.759,0.167,96.823,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,2042171392.0,866799616.0,1543602176.0,29166501888.0,3565142.0,308873.0
13-04 02:32:26,2.265,0.084,97.567,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2042138624.0,866799616.0,1543602176.0,29166534656.0,5765627.0,424151.0
13-04 02:32:27,3.336,0.250,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2042265600.0,866799616.0,1543602176.0,29166407680.0,9605343.0,401394.0
13-04 02:32:28,3.417,0.333,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2042552320.0,866799616.0,1543602176.0,29166120960.0,9884485.0,415671.0
13-04 02:32:29,3.172,0.250,96.578,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2042679296.0,866799616.0,1543602176.0,29165993984.0,9526275.0,364020.0
13-04 02:32:30,3.422,0.167,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2042773504.0,866799616.0,1543602176.0,29165899776.0,10125683.0,405217.0
13-04 02:32:31,3.425,0.251,95.906,0.251,0.0,0.167,0.0,45056.0,0.0,10.0,2042806272.0,866799616.0,1543602176.0,29165867008.0,10042562.0,402352.0
13-04 02:32:32,4.825,0.333,94.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2044715008.0,866799616.0,1544294400.0,29163266048.0,9353077.0,381908.0
13-04 02:32:33,5.824,0.416,93.677,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2047008768.0,866799616.0,1546129408.0,29159137280.0,10924560.0,489088.0
13-04 02:32:34,5.537,0.252,93.876,0.0,0.0,0.336,0.0,73728.0,0.0,6.0,2050994176.0,866799616.0,1548017664.0,29153263616.0,11893958.0,500333.0
13-04 02:32:35,7.173,0.500,92.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2053947392.0,866799616.0,1549889536.0,29148438528.0,12573961.0,490510.0
13-04 02:32:36,4.587,0.250,95.079,0.0,0.0,0.083,0.0,114688.0,0.0,7.0,2054172672.0,866799616.0,1551327232.0,29146775552.0,11675167.0,495459.0
13-04 02:32:37,3.431,0.335,95.983,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2054316032.0,866799616.0,1553309696.0,29144649728.0,11890661.0,476822.0
13-04 02:32:38,4.511,0.251,95.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2055524352.0,866799616.0,1555623936.0,29141127168.0,12768221.0,495507.0
13-04 02:32:39,3.180,0.418,96.151,0.0,0.0,0.251,0.0,90112.0,0.0,7.0,2055471104.0,866799616.0,1557520384.0,29139283968.0,11995131.0,476299.0
13-04 02:32:40,3.193,0.420,96.303,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2050654208.0,866799616.0,1558970368.0,29142650880.0,11391096.0,488501.0
13-04 02:32:41,3.913,0.416,95.587,0.0,0.0,0.083,0.0,17133568.0,0.0,17.0,2051407872.0,866799616.0,1561296896.0,29139570688.0,11966989.0,498193.0
13-04 02:32:42,4.013,0.418,95.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2051239936.0,866799616.0,1563119616.0,29137915904.0,12267257.0,511103.0
13-04 02:32:43,3.258,0.585,95.906,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2051768320.0,866799616.0,1564590080.0,29135917056.0,11112222.0,458343.0
13-04 02:32:44,3.926,0.585,95.322,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2051870720.0,866799616.0,1566994432.0,29133410304.0,12001988.0,506812.0
13-04 02:32:45,3.506,0.334,95.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2052419584.0,866799616.0,1568415744.0,29131440128.0,11899590.0,485190.0
13-04 02:32:46,4.264,0.334,95.318,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2052476928.0,866799616.0,1570332672.0,29129465856.0,12304440.0,491490.0
13-04 02:32:47,3.167,0.500,96.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2052456448.0,866799616.0,1572163584.0,29127655424.0,11153614.0,483088.0
13-04 02:32:48,3.018,0.251,96.563,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2051837952.0,866799616.0,1574457344.0,29125980160.0,11125422.0,472894.0
13-04 02:32:49,2.857,0.336,96.471,0.168,0.0,0.168,0.0,90112.0,0.0,7.0,2051796992.0,866799616.0,1576210432.0,29124268032.0,11662440.0,503307.0
13-04 02:32:50,3.930,0.585,95.485,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2051485696.0,866799616.0,1578233856.0,29122555904.0,12210797.0,503977.0
13-04 02:32:51,5.931,0.501,93.400,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2066513920.0,866799616.0,1579782144.0,29105979392.0,11390114.0,470661.0
13-04 02:32:52,3.177,0.418,96.237,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2066903040.0,866799616.0,1581641728.0,29103730688.0,11967153.0,449094.0
13-04 02:32:53,1.754,0.418,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2066874368.0,866799616.0,1583861760.0,29101539328.0,8516674.0,167044.0
13-04 02:32:54,1.499,0.167,98.085,0.167,0.0,0.083,0.0,94208.0,0.0,8.0,2068021248.0,866799616.0,1585762304.0,29098491904.0,6261273.0,143452.0
13-04 02:32:55,0.754,0.084,98.995,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2061082624.0,866799616.0,1587621888.0,29103570944.0,2480839.0,112893.0
13-04 02:32:56,4.770,0.251,94.812,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1657315328.0,866799616.0,1589530624.0,29505429504.0,2129795.0,124355.0
13-04 02:32:57,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1657192448.0,866799616.0,1591431168.0,29503651840.0,2104993.0,102935.0
13-04 02:32:58,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1657200640.0,866799616.0,1593327616.0,29501747200.0,2211271.0,104070.0
13-04 02:32:59,0.335,0.168,99.497,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1657208832.0,866799616.0,1595224064.0,29499842560.0,2161625.0,107926.0
13-04 02:33:00,0.418,0.251,99.079,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1657450496.0,866799616.0,1596936192.0,29497888768.0,2143292.0,100605.0
13-04 02:33:01,0.835,0.334,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657352192.0,866799616.0,1599000576.0,29495922688.0,2169334.0,101798.0
13-04 02:33:02,4.090,0.083,95.576,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1661079552.0,866799616.0,1600860160.0,29490335744.0,2145581.0,102949.0
13-04 02:33:03,9.516,0.334,90.150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673994240.0,866799616.0,1602756608.0,29475524608.0,2199529.0,109866.0
13-04 02:33:04,6.025,1.506,92.385,0.0,0.0,0.084,0.0,102400.0,0.0,7.0,1653690368.0,866799616.0,1604616192.0,29493968896.0,2159100.0,129196.0
13-04 02:33:05,1.419,0.083,98.497,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1653932032.0,866799616.0,1606500352.0,29491843072.0,2136460.0,106194.0
13-04 02:33:06,0.418,0.167,98.997,0.251,0.0,0.167,0.0,176128.0,0.0,10.0,1653956608.0,866799616.0,1608372224.0,29489946624.0,2178934.0,104026.0
13-04 02:33:07,0.250,0.167,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1653972992.0,866799616.0,1610260480.0,29488041984.0,2139093.0,105459.0
13-04 02:33:08,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1653981184.0,866799616.0,1612156928.0,29486137344.0,2181624.0,107063.0
13-04 02:33:09,0.250,0.334,99.249,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1653743616.0,866799616.0,1614045184.0,29484486656.0,2148915.0,100670.0
13-04 02:33:10,0.333,0.250,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1653776384.0,866799616.0,1615933440.0,29482565632.0,2167866.0,102536.0
13-04 02:33:11,0.251,0.334,99.331,0.0,0.0,0.084,0.0,56754176.0,0.0,85.0,1653788672.0,866799616.0,1617825792.0,29480660992.0,2148265.0,107839.0
13-04 02:33:12,0.251,0.334,98.328,1.003,0.0,0.084,0.0,12288.0,0.0,2.0,1653821440.0,866799616.0,1619705856.0,29478748160.0,2158517.0,106200.0
13-04 02:33:13,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1653837824.0,866799616.0,1621594112.0,29476843520.0,2149903.0,102992.0
13-04 02:33:14,0.251,0.251,99.499,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,1654644736.0,866799616.0,1623461888.0,29474168832.0,2190574.0,109336.0
13-04 02:33:15,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1657155584.0,866799616.0,1625387008.0,29469732864.0,2168860.0,106322.0
13-04 02:33:16,0.167,0.167,99.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1657188352.0,866799616.0,1627258880.0,29467828224.0,2137094.0,103913.0
13-04 02:33:17,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1656709120.0,866799616.0,1629134848.0,29466431488.0,2137811.0,103517.0
13-04 02:33:18,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1656725504.0,866799616.0,1631023104.0,29464526848.0,2170265.0,100633.0
13-04 02:33:19,0.167,0.334,99.332,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,1656721408.0,866799616.0,1632931840.0,29462622208.0,2139978.0,103907.0
13-04 02:33:20,0.251,0.167,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1656680448.0,866799616.0,1634811904.0,29460783104.0,2193603.0,110444.0
13-04 02:33:21,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656696832.0,866799616.0,1636700160.0,29458878464.0,2148803.0,103421.0
13-04 02:33:22,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656709120.0,866799616.0,1638719488.0,29456846848.0,2149014.0,102030.0
13-04 02:33:23,0.251,0.167,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1656754176.0,866799616.0,1640579072.0,29454942208.0,2179575.0,106672.0
13-04 02:33:24,0.334,0.083,99.332,0.083,0.0,0.167,0.0,94208.0,0.0,7.0,1656733696.0,866799616.0,1642504192.0,29453037568.0,2181723.0,105260.0
13-04 02:33:25,0.167,0.418,99.248,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1656766464.0,866799616.0,1644376064.0,29451132928.0,2115570.0,99065.0
13-04 02:33:26,0.334,0.250,99.333,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,1656782848.0,866799616.0,1646264320.0,29449228288.0,2180184.0,107954.0
13-04 02:33:27,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656655872.0,866799616.0,1648168960.0,29447450624.0,2158469.0,102573.0
13-04 02:33:28,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656672256.0,866799616.0,1650057216.0,29445545984.0,2157400.0,96936.0
13-04 02:33:29,0.250,0.417,99.083,0.0,0.0,0.250,0.0,98304.0,0.0,6.0,1656680448.0,866799616.0,1651953664.0,29443641344.0,2150366.0,107261.0
13-04 02:33:30,0.167,0.167,99.331,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,1656725504.0,866799616.0,1653813248.0,29441736704.0,2170124.0,106176.0
13-04 02:33:31,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1659891712.0,866799616.0,1655734272.0,29436649472.0,2158712.0,100778.0
13-04 02:33:32,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1663827968.0,866799616.0,1657417728.0,29431029760.0,2166490.0,98272.0
13-04 02:33:33,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1667436544.0,866799616.0,1659490304.0,29425348608.0,2145759.0,100828.0
13-04 02:33:34,0.417,0.417,99.165,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1671847936.0,866799616.0,1661181952.0,29419245568.0,2173589.0,119284.0
13-04 02:33:35,0.167,0.334,98.998,0.334,0.0,0.167,0.0,24576.0,0.0,3.0,1675448320.0,866799616.0,1663414272.0,29413412864.0,2125379.0,94495.0
13-04 02:33:36,0.167,0.334,99.331,0.0,0.0,0.167,0.0,135168.0,0.0,4.0,1679273984.0,866799616.0,1665302528.0,29407698944.0,2189286.0,98649.0
13-04 02:33:37,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1683243008.0,866799616.0,1667174400.0,29401858048.0,2169582.0,103779.0
13-04 02:33:38,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1687109632.0,866799616.0,1669181440.0,29395984384.0,2160644.0,104391.0
13-04 02:33:39,0.167,0.334,99.332,0.0,0.0,0.167,0.0,98304.0,0.0,7.0,1691119616.0,866799616.0,1670885376.0,29390270464.0,2166710.0,116860.0
13-04 02:33:40,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1694728192.0,866799616.0,1672957952.0,29384589312.0,2158013.0,100040.0
13-04 02:33:41,0.335,0.167,99.247,0.084,0.0,0.167,0.0,46374912.0,0.0,93.0,1698541568.0,866799616.0,1674858496.0,29378875392.0,2115174.0,98808.0
13-04 02:33:42,0.167,0.251,99.415,0.0,0.0,0.167,0.0,10350592.0,0.0,20.0,1702764544.0,866799616.0,1676730368.0,29372780544.0,2192514.0,102024.0
13-04 02:33:43,0.500,0.333,99.084,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1706323968.0,866799616.0,1678630912.0,29367320576.0,2155684.0,94261.0
13-04 02:33:44,0.084,0.167,99.666,0.0,0.0,0.084,0.0,98304.0,0.0,6.0,1710395392.0,866799616.0,1680527360.0,29361352704.0,2180819.0,106625.0
13-04 02:33:45,0.084,0.168,99.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714085888.0,866799616.0,1682423808.0,29355765760.0,2170670.0,105761.0
13-04 02:33:46,0.250,0.167,99.332,0.0,0.0,0.250,0.0,4096.0,0.0,1.0,1717919744.0,866799616.0,1684303872.0,29350051840.0,2150893.0,104230.0
13-04 02:33:47,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1721856000.0,866799616.0,1686208512.0,29344210944.0,2116356.0,95975.0
13-04 02:33:48,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1725698048.0,866799616.0,1688080384.0,29338497024.0,2183642.0,106438.0
13-04 02:33:49,0.167,0.335,99.498,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1729507328.0,866799616.0,1689985024.0,29332783104.0,2168723.0,102034.0
13-04 02:33:50,0.167,0.334,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1733332992.0,866799616.0,1691873280.0,29327069184.0,2134858.0,95201.0
13-04 02:33:51,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1737187328.0,866799616.0,1693732864.0,29321355264.0,2147819.0,99304.0
13-04 02:33:52,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1741119488.0,866799616.0,1695641600.0,29315514368.0,2180367.0,101275.0
13-04 02:33:53,0.416,0.416,98.918,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,1745088512.0,866799616.0,1697513472.0,29309673472.0,2171352.0,106235.0
13-04 02:33:54,0.250,0.250,99.416,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,1749291008.0,866799616.0,1699422208.0,29303562240.0,2143872.0,101000.0
13-04 02:33:55,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1753120768.0,866799616.0,1701306368.0,29297848320.0,2165251.0,103702.0
13-04 02:33:56,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1756950528.0,866799616.0,1703317504.0,29292007424.0,2146063.0,99685.0
13-04 02:33:57,0.0,0.084,99.748,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1761181696.0,866799616.0,1705213952.0,29285879808.0,2177925.0,99391.0
13-04 02:33:58,0.250,0.250,99.250,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1764728832.0,866799616.0,1707094016.0,29280452608.0,2157436.0,98692.0
13-04 02:33:59,0.167,0.167,99.414,0.084,0.0,0.167,0.0,94208.0,0.0,7.0,1768550400.0,866799616.0,1708969984.0,29274755072.0,2159481.0,101668.0
13-04 02:34:00,0.251,0.334,99.331,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1772376064.0,866799616.0,1710858240.0,29269041152.0,2159260.0,100451.0
13-04 02:34:01,0.250,0.333,99.167,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,1776181248.0,866799616.0,1712766976.0,29263327232.0,2118345.0,102228.0
13-04 02:34:02,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780125696.0,866799616.0,1714663424.0,29257486336.0,2190483.0,104757.0
13-04 02:34:03,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1783943168.0,866799616.0,1716559872.0,29251772416.0,2187852.0,102682.0
13-04 02:34:04,0.334,0.167,99.332,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,1787953152.0,866799616.0,1718423552.0,29245898752.0,2166761.0,117015.0
13-04 02:34:05,0.167,0.334,99.247,0.167,0.0,0.084,0.0,118784.0,0.0,9.0,1791746048.0,866799616.0,1720311808.0,29240217600.0,2149207.0,103422.0
13-04 02:34:06,0.251,0.167,99.415,0.0,0.0,0.167,0.0,126976.0,0.0,3.0,1795579904.0,866799616.0,1722191872.0,29234503680.0,2158028.0,98646.0
13-04 02:34:07,0.084,0.167,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1799667712.0,866799616.0,1724080128.0,29228527616.0,2159259.0,100034.0
13-04 02:34:08,0.168,0.084,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1803223040.0,866799616.0,1725984768.0,29223067648.0,2138410.0,101812.0
13-04 02:34:09,0.250,0.167,99.332,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,1807405056.0,866799616.0,1727676416.0,29217193984.0,2178277.0,99400.0
13-04 02:34:10,0.084,0.335,99.163,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,1811263488.0,866799616.0,1729753088.0,29211258880.0,2169468.0,100244.0
13-04 02:34:11,0.251,0.251,99.414,0.0,0.0,0.084,0.0,37195776.0,0.0,71.0,1815347200.0,866799616.0,1731637248.0,29205291008.0,2140649.0,102669.0
13-04 02:34:12,0.417,0.333,99.167,0.0,0.0,0.083,0.0,19546112.0,0.0,36.0,1819144192.0,866799616.0,1733554176.0,29199577088.0,2159227.0,99677.0
13-04 02:34:13,0.084,0.168,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1822871552.0,866799616.0,1735413760.0,29193990144.0,2135903.0,100249.0
13-04 02:34:14,0.251,0.167,99.499,0.0,0.0,0.084,0.0,98304.0,0.0,6.0,1827328000.0,866799616.0,1737322496.0,29187624960.0,2190993.0,104198.0
13-04 02:34:15,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1831157760.0,866799616.0,1739206656.0,29181911040.0,2149758.0,106945.0
13-04 02:34:16,0.499,0.333,98.753,0.166,0.0,0.249,0.0,32768.0,0.0,6.0,1835220992.0,866799616.0,1740890112.0,29176164352.0,2169212.0,100896.0
13-04 02:34:17,0.333,0.333,99.084,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1838936064.0,866799616.0,1742983168.0,29170356224.0,2148128.0,100311.0
13-04 02:34:18,0.417,0.333,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1842929664.0,866799616.0,1744863232.0,29164482560.0,2146702.0,98709.0
13-04 02:34:19,0.084,0.251,99.581,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1846861824.0,866799616.0,1746739200.0,29158674432.0,2182940.0,107727.0
13-04 02:34:20,0.333,0.416,99.084,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1850793984.0,866799616.0,1748647936.0,29152833536.0,2147750.0,103178.0
13-04 02:34:21,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1854726144.0,866799616.0,1750335488.0,29147213824.0,2180004.0,103297.0
13-04 02:34:22,0.084,0.168,99.497,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1858334720.0,866799616.0,1752408064.0,29141532672.0,2136882.0,98982.0
13-04 02:34:23,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1862393856.0,866799616.0,1754316800.0,29135564800.0,2180364.0,101472.0
13-04 02:34:24,0.167,0.250,99.583,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1866219520.0,866799616.0,1756205056.0,29129850880.0,2148436.0,108549.0
13-04 02:34:25,0.835,0.167,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1870176256.0,866799616.0,1758081024.0,29124018176.0,2126299.0,101155.0
13-04 02:34:26,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1873944576.0,866799616.0,1759969280.0,29118361600.0,2182208.0,99980.0
13-04 02:34:27,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1877876736.0,866799616.0,1761878016.0,29112520704.0,2170185.0,102667.0
13-04 02:34:28,0.084,0.251,99.332,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1881714688.0,866799616.0,1763753984.0,29106806784.0,2158810.0,102239.0
13-04 02:34:29,0.334,0.417,99.249,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1885540352.0,866799616.0,1765642240.0,29101092864.0,2159022.0,94747.0
13-04 02:34:30,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1889239040.0,866799616.0,1767530496.0,29095505920.0,2159792.0,93018.0
13-04 02:34:31,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1893318656.0,866799616.0,1769418752.0,29089538048.0,2137895.0,98826.0
13-04 02:34:32,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1896075264.0,866799616.0,1770725376.0,29085474816.0,1500754.0,69742.0
13-04 02:34:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1896071168.0,866799616.0,1770729472.0,29085474816.0,5050.0,4864.0
13-04 02:34:34,0.084,0.084,99.749,0.084,0.0,0.0,0.0,81920.0,0.0,7.0,1896321024.0,866799616.0,1770733568.0,29085220864.0,24833.0,23052.0
13-04 02:34:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1896321024.0,866799616.0,1770733568.0,29085220864.0,5890.0,6246.0
13-04 02:34:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,135168.0,0.0,4.0,1896321024.0,866799616.0,1770733568.0,29085220864.0,4947.0,4458.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1896321024.0,866799616.0,1770733568.0,29085220864.0,5603.0,6046.0
13-04 02:34:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1896312832.0,866799616.0,1770733568.0,29085229056.0,6586.0,6002.0
13-04 02:34:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,1896312832.0,866799616.0,1770733568.0,29085229056.0,4616.0,3933.0
13-04 02:34:40,0.334,0.251,99.081,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,1899794432.0,866799616.0,1772331008.0,29080150016.0,1998120.0,94371.0
13-04 02:34:41,0.419,0.084,99.329,0.0,0.0,0.168,0.0,22396928.0,0.0,42.0,1897558016.0,866799616.0,1774694400.0,29080023040.0,2572922.0,116360.0
13-04 02:34:42,0.334,0.251,99.247,0.0,0.0,0.167,0.0,20766720.0,0.0,28.0,1902120960.0,866799616.0,1776988160.0,29073166336.0,2635537.0,119562.0
13-04 02:34:43,0.417,0.417,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1907290112.0,866799616.0,1779216384.0,29065768960.0,2735800.0,124627.0
13-04 02:34:44,0.167,0.334,99.249,0.0,0.0,0.250,0.0,94208.0,0.0,6.0,1912041472.0,866799616.0,1782050816.0,29058183168.0,2812744.0,124247.0
13-04 02:34:45,0.334,0.251,98.997,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,1916723200.0,866799616.0,1784131584.0,29051420672.0,2562775.0,115651.0
13-04 02:34:46,0.333,0.500,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1921253376.0,866799616.0,1786425344.0,29044596736.0,2624869.0,115745.0
13-04 02:34:47,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1926303744.0,866799616.0,1788739584.0,29037232128.0,2846716.0,122922.0
13-04 02:34:48,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1931202560.0,866799616.0,1791459328.0,29029613568.0,2723171.0,124780.0
13-04 02:34:49,0.251,0.251,99.331,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,1935556608.0,866799616.0,1793708032.0,29023010816.0,2537032.0,110866.0
13-04 02:34:50,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1940135936.0,866799616.0,1795985408.0,29016154112.0,2562815.0,119164.0
13-04 02:34:51,0.334,0.250,98.998,0.167,0.0,0.250,0.0,28672.0,0.0,6.0,1945280512.0,866799616.0,1798238208.0,29008756736.0,2837209.0,121883.0
13-04 02:34:52,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1949806592.0,866799616.0,1801043968.0,29001424896.0,2805672.0,124631.0
13-04 02:34:53,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1954467840.0,866799616.0,1803145216.0,28994662400.0,2516554.0,109370.0
13-04 02:34:54,0.750,0.500,98.667,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,1959628800.0,866799616.0,1805443072.0,28987203584.0,2625414.0,117834.0
13-04 02:34:55,0.417,0.417,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1960148992.0,866799616.0,1807654912.0,28984471552.0,2771899.0,126987.0
13-04 02:34:56,0.419,0.084,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1960169472.0,866799616.0,1810489344.0,28981616640.0,2826554.0,123229.0
13-04 02:34:57,0.251,0.334,99.248,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1960103936.0,866799616.0,1812586496.0,28979585024.0,2553203.0,116794.0
13-04 02:34:58,0.417,0.417,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1960112128.0,866799616.0,1814863872.0,28977299456.0,2614258.0,119276.0
13-04 02:34:59,0.167,0.251,99.498,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1960140800.0,866799616.0,1817120768.0,28975013888.0,2776316.0,123218.0
13-04 02:35:00,0.333,0.417,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1960042496.0,866799616.0,1819885568.0,28972347392.0,2824315.0,125194.0
13-04 02:35:01,0.502,0.251,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1960574976.0,866799616.0,1822027776.0,28969672704.0,2585683.0,122890.0
13-04 02:35:02,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1960714240.0,866799616.0,1824292864.0,28967268352.0,2573591.0,122371.0
13-04 02:35:03,0.500,0.250,98.832,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,1960607744.0,866799616.0,1826557952.0,28965109760.0,2625381.0,120836.0
13-04 02:35:04,0.084,0.335,99.331,0.0,0.0,0.251,0.0,102400.0,0.0,5.0,1960513536.0,866799616.0,1829318656.0,28962443264.0,2990802.0,149592.0
13-04 02:35:05,0.250,0.417,99.249,0.0,0.0,0.083,0.0,53248.0,0.0,4.0,1960660992.0,866799616.0,1831456768.0,28960157696.0,2543235.0,118528.0
13-04 02:35:06,0.335,0.084,99.497,0.0,0.0,0.084,0.0,36864.0,0.0,2.0,1960771584.0,866799616.0,1833758720.0,28957745152.0,2630172.0,118127.0
13-04 02:35:07,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1961189376.0,866799616.0,1836007424.0,28955078656.0,2793637.0,123213.0
13-04 02:35:08,0.418,0.084,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1962725376.0,866799616.0,1838632960.0,28950917120.0,2796829.0,126404.0
13-04 02:35:09,0.251,0.251,99.164,0.084,0.0,0.251,0.0,73728.0,0.0,6.0,1962643456.0,866799616.0,1840902144.0,28948729856.0,2583309.0,136028.0
13-04 02:35:10,0.250,0.501,99.165,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1962659840.0,866799616.0,1843044352.0,28946571264.0,2619082.0,117271.0
13-04 02:35:11,0.084,0.167,99.666,0.0,0.0,0.084,0.0,9781248.0,0.0,11.0,1962655744.0,866799616.0,1844191232.0,28945428480.0,1090558.0,54316.0
13-04 02:35:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,59789312.0,0.0,57.0,1962655744.0,866799616.0,1844191232.0,28945428480.0,7782.0,6244.0
13-04 02:35:13,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1962549248.0,866799616.0,1845567488.0,28944158720.0,1566956.0,72497.0
13-04 02:35:14,0.336,0.336,99.245,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,1963483136.0,866799616.0,1850490880.0,28938301440.0,5616161.0,154656.0
13-04 02:35:15,0.334,0.584,98.664,0.167,0.0,0.250,0.0,20480.0,0.0,3.0,1963405312.0,866799616.0,1854758912.0,28934111232.0,4926782.0,169059.0
13-04 02:35:16,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1963409408.0,866799616.0,1857167360.0,28931698688.0,2647195.0,124011.0
13-04 02:35:17,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1963319296.0,866799616.0,1859543040.0,28929413120.0,2738320.0,119676.0
13-04 02:35:18,0.416,0.499,98.918,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1963683840.0,866799616.0,1861844992.0,28926746624.0,2686916.0,118382.0
13-04 02:35:19,0.250,0.250,99.333,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,1963352064.0,866799616.0,1864327168.0,28924596224.0,2704575.0,128639.0
13-04 02:35:20,0.251,0.251,99.080,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,1963249664.0,866799616.0,1867034624.0,28921991168.0,2736852.0,121069.0
13-04 02:35:21,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1963560960.0,866799616.0,1869103104.0,28919611392.0,2634271.0,116263.0
13-04 02:35:22,0.417,0.167,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1963487232.0,866799616.0,1871556608.0,28917231616.0,2627415.0,119335.0
13-04 02:35:23,0.334,0.500,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1963470848.0,866799616.0,1874239488.0,28914565120.0,2907678.0,124770.0
13-04 02:35:24,0.334,0.334,99.082,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,1963499520.0,866799616.0,1876369408.0,28912406528.0,2636467.0,140094.0
13-04 02:35:25,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1963524096.0,866799616.0,1878757376.0,28909993984.0,2573839.0,116561.0
13-04 02:35:26,0.167,0.334,99.165,0.167,0.0,0.167,0.0,61440.0,0.0,13.0,1963671552.0,866799616.0,1880768512.0,28907835392.0,2527543.0,135713.0
13-04 02:35:27,0.084,0.252,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1963429888.0,866799616.0,1883676672.0,28905168896.0,3059234.0,137568.0
13-04 02:35:28,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1963573248.0,866799616.0,1885818880.0,28902883328.0,2640457.0,126388.0
13-04 02:35:29,0.335,0.167,99.414,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1963610112.0,866799616.0,1888194560.0,28900470784.0,2514924.0,111075.0
13-04 02:35:30,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1963589632.0,866799616.0,1890373632.0,28898312192.0,2604391.0,116848.0
13-04 02:35:31,0.250,0.334,99.083,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,1963593728.0,866799616.0,1893163008.0,28895518720.0,2984669.0,129737.0
13-04 02:35:32,0.418,0.334,99.165,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1963692032.0,866799616.0,1895223296.0,28893360128.0,2636904.0,120248.0
13-04 02:35:33,0.335,0.084,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1963696128.0,866799616.0,1897631744.0,28890947584.0,2560542.0,117476.0
13-04 02:35:34,0.501,0.334,98.915,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,1964216320.0,866799616.0,1899675648.0,28888383488.0,2721496.0,145854.0
13-04 02:35:35,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1964048384.0,866799616.0,1902604288.0,28885622784.0,2863945.0,133746.0
13-04 02:35:36,0.0,0.335,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1964126208.0,866799616.0,1904685056.0,28883464192.0,2663718.0,126072.0
13-04 02:35:37,0.334,0.251,99.248,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,1964158976.0,866799616.0,1907064832.0,28881051648.0,2559808.0,114805.0
13-04 02:35:38,0.250,0.167,98.999,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,1964130304.0,866799616.0,1909252096.0,28878893056.0,2666571.0,123169.0
13-04 02:35:39,0.251,0.251,99.414,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,1964224512.0,866799616.0,1911889920.0,28876161024.0,2870057.0,126129.0
13-04 02:35:40,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964240896.0,866799616.0,1914093568.0,28873940992.0,2645419.0,120296.0
13-04 02:35:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1964232704.0,866799616.0,1914482688.0,28873560064.0,307561.0,20445.0
13-04 02:35:42,0.501,0.418,98.997,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,1964376064.0,866799616.0,1918656512.0,28869242880.0,4763404.0,155132.0
13-04 02:35:43,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964208128.0,866799616.0,1921110016.0,28866957312.0,2656805.0,122536.0
13-04 02:35:44,0.251,0.0,99.581,0.168,0.0,0.0,0.0,98304.0,0.0,8.0,1963900928.0,866799616.0,1923768320.0,28864606208.0,2939077.0,135238.0
13-04 02:35:45,0.167,0.251,99.498,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1964167168.0,866799616.0,1925849088.0,28862259200.0,2541552.0,117579.0
13-04 02:35:46,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1964490752.0,866799616.0,1928130560.0,28859654144.0,2722385.0,124344.0
13-04 02:35:47,0.167,0.334,99.247,0.0,0.0,0.251,0.0,84176896.0,0.0,82.0,1964204032.0,866799616.0,1930510336.0,28857561088.0,2646890.0,120689.0
13-04 02:35:48,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1964146688.0,866799616.0,1932853248.0,28855275520.0,2603929.0,117609.0
13-04 02:35:49,0.167,0.334,99.416,0.0,0.0,0.083,0.0,102400.0,0.0,8.0,1964179456.0,866799616.0,1935360000.0,28852736000.0,2798693.0,133260.0
13-04 02:35:50,0.499,0.333,98.587,0.249,0.0,0.333,0.0,20480.0,0.0,3.0,1964204032.0,866799616.0,1937747968.0,28850323456.0,2614779.0,121346.0
13-04 02:35:51,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964150784.0,866799616.0,1940467712.0,28847656960.0,2923271.0,132441.0
13-04 02:35:52,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1964244992.0,866799616.0,1942532096.0,28845498368.0,2658187.0,119553.0
13-04 02:35:53,0.418,0.167,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1964232704.0,866799616.0,1944956928.0,28843085824.0,2553499.0,121472.0
13-04 02:35:54,0.251,0.168,99.497,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,1964093440.0,866799616.0,1947136000.0,28841046016.0,2570811.0,119024.0
13-04 02:35:55,0.668,0.334,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1964138496.0,866799616.0,1949503488.0,28838633472.0,2952688.0,132182.0
13-04 02:35:56,0.418,0.167,99.081,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,1964081152.0,866799616.0,1951973376.0,28836220928.0,2678426.0,119987.0
13-04 02:35:57,0.335,0.084,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964158976.0,866799616.0,1954181120.0,28833935360.0,2540916.0,117078.0
13-04 02:35:58,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964019712.0,866799616.0,1956605952.0,28831649792.0,2689054.0,122389.0
13-04 02:35:59,0.418,0.167,99.248,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,1964036096.0,866799616.0,1959374848.0,28828864512.0,2880514.0,130387.0
13-04 02:36:00,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964261376.0,866799616.0,1961435136.0,28826578944.0,2647168.0,123518.0
13-04 02:36:01,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1964285952.0,866799616.0,1963823104.0,28824166400.0,2525202.0,116943.0
13-04 02:36:02,0.251,0.251,99.165,0.084,0.0,0.251,0.0,28672.0,0.0,6.0,1964363776.0,866799616.0,1966030848.0,28821880832.0,2618057.0,119279.0
13-04 02:36:03,0.251,0.501,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1964138496.0,866799616.0,1968734208.0,28819402752.0,2963827.0,131999.0
13-04 02:36:04,0.333,0.250,99.167,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,1964310528.0,866799616.0,1970909184.0,28817055744.0,2665647.0,140246.0
13-04 02:36:05,0.251,0.251,99.332,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,1964244992.0,866799616.0,1973260288.0,28814770176.0,2547788.0,115949.0
13-04 02:36:06,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964310528.0,866799616.0,1975480320.0,28812484608.0,2604795.0,120112.0
13-04 02:36:07,0.167,0.167,99.331,0.0,0.0,0.335,0.0,20480.0,0.0,1.0,1964220416.0,866799616.0,1978204160.0,28809850880.0,2945265.0,135433.0
13-04 02:36:08,0.334,0.417,98.916,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1964281856.0,866799616.0,1980301312.0,28807692288.0,2653736.0,120128.0
13-04 02:36:09,0.167,0.167,99.415,0.0,0.0,0.251,0.0,53248.0,0.0,3.0,1964294144.0,866799616.0,1982701568.0,28805279744.0,2527333.0,132500.0
13-04 02:36:10,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1964273664.0,866799616.0,1984880640.0,28803121152.0,2687789.0,123215.0
13-04 02:36:11,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1964576768.0,866799616.0,1987276800.0,28800421888.0,2911533.0,126118.0
13-04 02:36:12,0.418,0.167,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1964761088.0,866799616.0,1989726208.0,28797788160.0,2624942.0,114902.0
13-04 02:36:13,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1964515328.0,866799616.0,1992003584.0,28795756544.0,2566696.0,114555.0
13-04 02:36:14,0.334,0.167,99.332,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1964679168.0,866799616.0,1994379264.0,28793217024.0,2660173.0,125358.0
13-04 02:36:15,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1969586176.0,866799616.0,1996709888.0,28785979392.0,2767279.0,130149.0
13-04 02:36:16,0.167,0.335,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1974005760.0,866799616.0,1999147008.0,28779122688.0,2679002.0,123015.0
13-04 02:36:17,0.251,0.251,99.414,0.0,0.0,0.084,0.0,71041024.0,0.0,71.0,1978580992.0,866799616.0,2001428480.0,28772265984.0,2632936.0,120173.0
13-04 02:36:18,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1983234048.0,866799616.0,2003759104.0,28765282304.0,2719587.0,117620.0
13-04 02:36:19,0.334,0.084,99.499,0.0,0.0,0.084,0.0,102400.0,0.0,9.0,1987858432.0,866799616.0,2006118400.0,28758298624.0,2661301.0,127947.0
13-04 02:36:20,0.334,0.417,98.916,0.167,0.0,0.167,0.0,24576.0,0.0,5.0,1993097216.0,866799616.0,2008498176.0,28750680064.0,2777965.0,126101.0
13-04 02:36:21,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1997549568.0,866799616.0,2010902528.0,28743823360.0,2624975.0,117624.0
13-04 02:36:22,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2001977344.0,866799616.0,2013204480.0,28737093632.0,2583252.0,126551.0
13-04 02:36:23,0.417,0.500,98.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2006929408.0,866799616.0,2015997952.0,28729348096.0,2991045.0,136196.0
13-04 02:36:24,0.251,0.168,99.581,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2011811840.0,866799616.0,2018099200.0,28722364416.0,2646494.0,121850.0
13-04 02:36:25,1.089,0.168,98.660,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2016055296.0,866799616.0,2020458496.0,28715761664.0,2539236.0,115629.0
13-04 02:36:26,0.416,0.333,98.751,0.167,0.0,0.333,0.0,24576.0,0.0,3.0,2020732928.0,866799616.0,2022637568.0,28708904960.0,2627821.0,117668.0
13-04 02:36:27,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2025791488.0,866799616.0,2025230336.0,28701253632.0,2933131.0,128871.0
13-04 02:36:28,0.418,0.084,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2030628864.0,866799616.0,2027470848.0,28694175744.0,2639343.0,121428.0
13-04 02:36:29,0.334,0.167,99.332,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2035179520.0,866799616.0,2029682688.0,28687413248.0,2549369.0,115836.0
13-04 02:36:30,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2039590912.0,866799616.0,2032095232.0,28680589312.0,2664002.0,107523.0
13-04 02:36:31,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2044272640.0,866799616.0,2034683904.0,28673318912.0,2893250.0,126384.0
13-04 02:36:32,0.585,0.334,98.914,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2048991232.0,866799616.0,2036916224.0,28666368000.0,2636766.0,122050.0
13-04 02:36:33,0.500,0.500,98.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2053554176.0,866799616.0,2039336960.0,28659384320.0,2572649.0,116771.0
13-04 02:36:34,0.418,0.084,99.415,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2058432512.0,866799616.0,2041696256.0,28652146688.0,2612998.0,136781.0
13-04 02:36:35,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2063310848.0,866799616.0,2044436480.0,28644528128.0,2962806.0,132215.0
13-04 02:36:36,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2067939328.0,866799616.0,2046537728.0,28637798400.0,2628924.0,119829.0
13-04 02:36:37,0.251,0.335,99.331,0.0,0.0,0.084,0.0,40960.0,0.0,5.0,2072309760.0,866799616.0,2048897024.0,28631068672.0,2565499.0,115943.0
13-04 02:36:38,0.334,0.334,98.999,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2077220864.0,866799616.0,2051096576.0,28623958016.0,2575546.0,114718.0
13-04 02:36:39,0.084,0.168,99.748,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2082131968.0,866799616.0,2053455872.0,28616687616.0,2902190.0,131270.0
13-04 02:36:40,0.250,0.167,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2083659776.0,866799616.0,2054434816.0,28614180864.0,854574.0,42680.0
13-04 02:36:41,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2083655680.0,866799616.0,2054438912.0,28614180864.0,4887.0,4270.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2083655680.0,866799616.0,2054438912.0,28614180864.0,5605.0,4372.0
13-04 02:36:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2083655680.0,866799616.0,2054438912.0,28614180864.0,5444.0,5265.0
13-04 02:36:44,0.167,0.083,99.666,0.083,0.0,0.0,0.0,86016.0,0.0,7.0,2083651584.0,866799616.0,2054443008.0,28614180864.0,5285.0,5193.0
13-04 02:36:45,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2083651584.0,866799616.0,2054443008.0,28614180864.0,5430.0,5310.0
13-04 02:36:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2083778560.0,866799616.0,2054443008.0,28614053888.0,4851.0,4460.0
13-04 02:36:47,0.166,0.166,99.584,0.0,0.0,0.083,0.0,54972416.0,0.0,55.0,2084855808.0,866799616.0,2054889472.0,28612530176.0,638904.0,32251.0
13-04 02:36:48,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2089361408.0,866799616.0,2057240576.0,28605673472.0,2620640.0,117296.0
13-04 02:36:49,0.168,0.251,99.497,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2095214592.0,866799616.0,2060562432.0,28596498432.0,3566121.0,142125.0
13-04 02:36:50,0.084,0.168,99.413,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2100142080.0,866799616.0,2062872576.0,28589260800.0,2900157.0,116621.0
13-04 02:36:51,0.252,0.252,99.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2105729024.0,866799616.0,2066014208.0,28580532224.0,3482174.0,139849.0
13-04 02:36:52,0.500,0.250,98.918,0.0,0.0,0.333,0.0,16384.0,0.0,1.0,2110500864.0,866799616.0,2068512768.0,28573261824.0,2894816.0,125928.0
13-04 02:36:53,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2116403200.0,866799616.0,2071846912.0,28564025344.0,3423547.0,142646.0
13-04 02:36:54,0.251,0.251,99.415,0.0,0.0,0.084,0.0,94208.0,0.0,6.0,2121494528.0,866799616.0,2074755072.0,28556025856.0,3202771.0,144074.0
13-04 02:36:55,0.334,0.250,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2126807040.0,866799616.0,2077347840.0,28548120576.0,3034606.0,132919.0
13-04 02:36:56,0.418,0.251,99.081,0.084,0.0,0.167,0.0,20480.0,0.0,3.0,2132340736.0,866799616.0,2080034816.0,28539899904.0,3177997.0,137039.0
13-04 02:36:57,0.334,0.084,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2138378240.0,866799616.0,2083012608.0,28530884608.0,3438327.0,134926.0
13-04 02:36:58,0.417,0.334,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2143145984.0,866799616.0,2085863424.0,28523266048.0,3110375.0,130168.0
13-04 02:36:59,0.167,0.167,99.665,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2148945920.0,866799616.0,2089078784.0,28514250752.0,3531036.0,148409.0
13-04 02:37:00,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2153910272.0,866799616.0,2091352064.0,28507013120.0,2776470.0,123723.0
13-04 02:37:01,0.251,0.167,99.081,0.334,0.0,0.167,0.0,24576.0,0.0,3.0,2159980544.0,866799616.0,2094424064.0,28497870848.0,3582114.0,151048.0
13-04 02:37:02,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2164482048.0,866799616.0,2097098752.0,28490694656.0,2861282.0,111669.0
13-04 02:37:03,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2170257408.0,866799616.0,2100400128.0,28481617920.0,3579774.0,138580.0
13-04 02:37:04,0.250,0.416,99.168,0.0,0.0,0.166,0.0,86016.0,0.0,5.0,2175209472.0,866799616.0,2102464512.0,28474601472.0,2808503.0,144099.0
13-04 02:37:05,0.334,0.251,99.247,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2181038080.0,866799616.0,2105745408.0,28465491968.0,3606980.0,148049.0
13-04 02:37:06,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2185584640.0,866799616.0,2108309504.0,28458381312.0,2694812.0,114822.0
13-04 02:37:07,0.336,0.084,99.245,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2192011264.0,866799616.0,2111406080.0,28448858112.0,3778514.0,146735.0
13-04 02:37:08,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2196033536.0,866799616.0,2113986560.0,28442255360.0,2636179.0,115687.0
13-04 02:37:09,0.167,0.585,98.997,0.0,0.0,0.251,0.0,53248.0,0.0,3.0,2202071040.0,866799616.0,2117091328.0,28433113088.0,3659075.0,142160.0
13-04 02:37:10,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2207080448.0,866799616.0,2119700480.0,28425494528.0,2936863.0,125198.0
13-04 02:37:11,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2212032512.0,866799616.0,2123034624.0,28417208320.0,3522559.0,139595.0
13-04 02:37:12,0.417,0.250,99.083,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,2216706048.0,866799616.0,2125312000.0,28410257408.0,2734467.0,118944.0
13-04 02:37:13,0.251,0.334,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2222845952.0,866799616.0,2128601088.0,28400828416.0,3698304.0,150456.0
13-04 02:37:14,0.669,0.334,98.913,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2224906240.0,866799616.0,2130960384.0,28396408832.0,2774506.0,118464.0
13-04 02:37:15,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224832512.0,866799616.0,2134114304.0,28393328640.0,3655805.0,152583.0
13-04 02:37:16,0.583,0.333,99.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2224910336.0,866799616.0,2136670208.0,28390694912.0,2756415.0,119784.0
13-04 02:37:17,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225246208.0,866799616.0,2139635712.0,28387393536.0,3680763.0,173073.0
13-04 02:37:18,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224992256.0,866799616.0,2142302208.0,28384980992.0,2790396.0,115881.0
13-04 02:37:19,0.666,0.416,98.586,0.083,0.0,0.250,0.0,81920.0,0.0,7.0,2224906240.0,866799616.0,2145468416.0,28381900800.0,3618205.0,153275.0
13-04 02:37:20,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224939008.0,866799616.0,2147876864.0,28379459584.0,2836313.0,128575.0
13-04 02:37:21,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224930816.0,866799616.0,2150932480.0,28376412160.0,3370303.0,136050.0
13-04 02:37:22,0.419,0.251,99.246,0.0,0.0,0.084,0.0,97095680.0,0.0,95.0,2224816128.0,866799616.0,2153840640.0,28373618688.0,3231622.0,135569.0
13-04 02:37:23,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224947200.0,866799616.0,2156535808.0,28370792448.0,3065361.0,130439.0
13-04 02:37:24,0.084,0.0,99.749,0.0,0.0,0.167,0.0,118784.0,0.0,8.0,2225303552.0,866799616.0,2159067136.0,28367904768.0,3136387.0,131646.0
13-04 02:37:25,0.167,0.335,99.414,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2224787456.0,866799616.0,2162376704.0,28365111296.0,3434805.0,148134.0
13-04 02:37:26,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2224873472.0,866799616.0,2165211136.0,28362190848.0,3075559.0,134221.0
13-04 02:37:27,0.251,0.167,99.331,0.0,0.0,0.251,0.0,28672.0,0.0,3.0,2224939008.0,866799616.0,2167812096.0,28359524352.0,3132317.0,130783.0
13-04 02:37:28,0.583,0.250,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224787456.0,866799616.0,2170884096.0,28356603904.0,3297989.0,137267.0
13-04 02:37:29,0.167,0.084,99.665,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2224807936.0,866799616.0,2173657088.0,28353810432.0,3313395.0,147944.0
13-04 02:37:30,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224906240.0,866799616.0,2176098304.0,28351270912.0,3029823.0,135480.0
13-04 02:37:31,0.334,0.334,98.915,0.167,0.0,0.250,0.0,24576.0,0.0,3.0,2224832512.0,866799616.0,2179346432.0,28348096512.0,3289406.0,133531.0
13-04 02:37:32,0.251,0.335,99.331,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2224861184.0,866799616.0,2182111232.0,28345303040.0,3252705.0,140159.0
13-04 02:37:33,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2224922624.0,866799616.0,2184716288.0,28342636544.0,3084261.0,131186.0
13-04 02:37:34,0.335,0.168,99.329,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2225229824.0,866799616.0,2187776000.0,28339269632.0,3300469.0,155521.0
13-04 02:37:35,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225315840.0,866799616.0,2190671872.0,28336287744.0,3239389.0,140565.0
13-04 02:37:36,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225332224.0,866799616.0,2193195008.0,28333748224.0,3204189.0,134834.0
13-04 02:37:37,0.418,0.167,98.828,0.418,0.0,0.167,0.0,32768.0,0.0,3.0,2225659904.0,866799616.0,2195914752.0,28330700800.0,3176228.0,134773.0
13-04 02:37:38,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225311744.0,866799616.0,2198994944.0,28327968768.0,3341186.0,141854.0
13-04 02:37:39,0.501,0.417,98.998,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2225287168.0,866799616.0,2201620480.0,28325367808.0,3063688.0,126485.0
13-04 02:37:40,0.669,0.418,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225278976.0,866799616.0,2204676096.0,28322320384.0,3283216.0,137262.0
13-04 02:37:41,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225582080.0,866799616.0,2207674368.0,28319019008.0,3604310.0,149582.0
13-04 02:37:42,0.334,0.084,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225303552.0,866799616.0,2210365440.0,28316606464.0,2834496.0,115003.0
13-04 02:37:43,0.168,0.419,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2225602560.0,866799616.0,2213240832.0,28313432064.0,3466484.0,137238.0
13-04 02:37:44,0.167,0.167,99.583,0.0,0.0,0.083,0.0,86016.0,0.0,5.0,2225283072.0,866799616.0,2215972864.0,28311019520.0,2762579.0,122565.0
13-04 02:37:45,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225266688.0,866799616.0,2218909696.0,28308099072.0,3639313.0,150449.0
13-04 02:37:46,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2225106944.0,866799616.0,2221834240.0,28305334272.0,2910783.0,121619.0
13-04 02:37:47,0.334,0.167,99.416,0.0,0.0,0.083,0.0,36864.0,0.0,8.0,2225065984.0,866799616.0,2224951296.0,28302258176.0,3613242.0,147812.0
13-04 02:37:48,0.083,0.167,99.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225217536.0,866799616.0,2227339264.0,28299718656.0,2595689.0,114849.0
13-04 02:37:49,0.251,0.167,99.331,0.167,0.0,0.084,0.0,94208.0,0.0,7.0,2225041408.0,866799616.0,2230816768.0,28296417280.0,3815719.0,162115.0
13-04 02:37:50,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225164288.0,866799616.0,2233233408.0,28293877760.0,2804337.0,121902.0
13-04 02:37:51,0.251,0.502,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225246208.0,866799616.0,2236198912.0,28290830336.0,3444106.0,150443.0
13-04 02:37:52,0.418,0.251,99.331,0.0,0.0,0.0,0.0,85069824.0,0.0,84.0,2225266688.0,866799616.0,2238844928.0,28288163840.0,2996645.0,126165.0
13-04 02:37:53,0.334,0.500,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225307648.0,866799616.0,2241597440.0,28285370368.0,3342915.0,137425.0
13-04 02:37:54,0.418,0.334,99.080,0.0,0.0,0.167,0.0,114688.0,0.0,8.0,2225508352.0,866799616.0,2244317184.0,28282449920.0,3061549.0,127450.0
13-04 02:37:55,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2225192960.0,866799616.0,2247299072.0,28279783424.0,3106702.0,145343.0
13-04 02:37:56,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225217536.0,866799616.0,2249940992.0,28277116928.0,3249654.0,156876.0
13-04 02:37:57,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225483776.0,866799616.0,2252857344.0,28273934336.0,3305808.0,147075.0
13-04 02:37:58,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225078272.0,866799616.0,2255802368.0,28271394816.0,3066808.0,134153.0
13-04 02:37:59,0.499,0.582,98.587,0.083,0.0,0.249,0.0,69632.0,0.0,5.0,2225049600.0,866799616.0,2258776064.0,28268449792.0,3413414.0,144973.0
13-04 02:38:00,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225156096.0,866799616.0,2261303296.0,28265816064.0,3120220.0,135807.0
13-04 02:38:01,0.501,0.167,99.081,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2225127424.0,866799616.0,2264252416.0,28262895616.0,3196452.0,130126.0
13-04 02:38:02,0.251,0.168,99.414,0.0,0.0,0.168,0.0,24576.0,0.0,2.0,2225029120.0,866799616.0,2267398144.0,28259848192.0,3302213.0,139826.0
13-04 02:38:03,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225123328.0,866799616.0,2270097408.0,28257054720.0,3328938.0,147061.0
13-04 02:38:04,0.250,0.167,99.333,0.0,0.0,0.250,0.0,94208.0,0.0,6.0,2225139712.0,866799616.0,2272620544.0,28254515200.0,2956581.0,147453.0
13-04 02:38:05,0.168,0.168,99.581,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2225082368.0,866799616.0,2275516416.0,28251676672.0,3374573.0,142930.0
13-04 02:38:06,0.250,0.417,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2224959488.0,866799616.0,2278686720.0,28248629248.0,3269941.0,144280.0
13-04 02:38:07,0.168,0.168,99.246,0.168,0.0,0.251,0.0,65536.0,0.0,8.0,2225041408.0,866799616.0,2281144320.0,28246089728.0,3113940.0,138309.0
13-04 02:38:08,0.584,0.334,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2225401856.0,866799616.0,2283958272.0,28242915328.0,3211114.0,143705.0
13-04 02:38:09,0.168,0.084,99.580,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,2225385472.0,866799616.0,2286768128.0,28240121856.0,3150347.0,132115.0
13-04 02:38:10,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2224930816.0,866799616.0,2290024448.0,28237320192.0,3334473.0,136446.0
13-04 02:38:11,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2224979968.0,866799616.0,2292498432.0,28234797056.0,3234438.0,134999.0
13-04 02:38:12,0.500,0.416,98.834,0.0,0.0,0.250,0.0,4096.0,0.0,1.0,2224906240.0,866799616.0,2295365632.0,28232003584.0,3146648.0,131127.0
13-04 02:38:13,0.334,0.418,99.080,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2224877568.0,866799616.0,2298314752.0,28229083136.0,3322981.0,131372.0
13-04 02:38:14,0.417,0.417,98.999,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2225557504.0,866799616.0,2301206528.0,28225511424.0,2979078.0,123461.0
13-04 02:38:15,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225459200.0,866799616.0,2304479232.0,28222337024.0,3650546.0,148053.0
13-04 02:38:16,0.167,0.167,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2225561600.0,866799616.0,2306789376.0,28219924480.0,2790694.0,124932.0
13-04 02:38:17,0.668,0.334,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2225606656.0,866799616.0,2309689344.0,28216979456.0,3577319.0,146358.0
13-04 02:38:18,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225319936.0,866799616.0,2312355840.0,28214599680.0,2821899.0,117301.0
13-04 02:38:19,0.501,0.251,98.997,0.167,0.0,0.084,0.0,81920.0,0.0,7.0,2225180672.0,866799616.0,2315796480.0,28211298304.0,3707847.0,152230.0
13-04 02:38:20,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225295360.0,866799616.0,2318094336.0,28208885760.0,2689850.0,116554.0
13-04 02:38:21,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2225324032.0,866799616.0,2321113088.0,28205838336.0,3275112.0,127656.0
13-04 02:38:22,0.418,0.334,99.081,0.0,0.0,0.167,0.0,85282816.0,0.0,89.0,2225385472.0,866799616.0,2323845120.0,28203044864.0,3262052.0,137858.0
13-04 02:38:23,0.167,0.334,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2226307072.0,866799616.0,2326859776.0,28199108608.0,3420106.0,144450.0
13-04 02:38:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,106496.0,0.0,8.0,2227154944.0,866799616.0,2329600000.0,28195520512.0,2984011.0,129826.0
13-04 02:38:25,1.003,0.167,98.495,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2227138560.0,866799616.0,2332368896.0,28192768000.0,3120251.0,129693.0
13-04 02:38:26,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227216384.0,866799616.0,2335084544.0,28189974528.0,3238028.0,132483.0
13-04 02:38:27,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227089408.0,866799616.0,2338131968.0,28187054080.0,3389011.0,139601.0
13-04 02:38:28,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2226929664.0,866799616.0,2340831232.0,28184514560.0,2985991.0,124731.0
13-04 02:38:29,0.335,0.168,99.330,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2227281920.0,866799616.0,2343526400.0,28181467136.0,3127630.0,127390.0
13-04 02:38:30,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227134464.0,866799616.0,2346594304.0,28178546688.0,3501128.0,146152.0
13-04 02:38:31,0.167,0.251,99.163,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2227159040.0,866799616.0,2349490176.0,28175626240.0,3114530.0,132160.0
13-04 02:38:32,0.417,0.334,99.082,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2227191808.0,866799616.0,2351996928.0,28173086720.0,3097080.0,137784.0
13-04 02:38:33,0.167,0.167,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2227519488.0,866799616.0,2354716672.0,28170039296.0,3287761.0,136231.0
13-04 02:38:34,0.335,0.251,99.331,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2227802112.0,866799616.0,2357497856.0,28166975488.0,3087722.0,147135.0
13-04 02:38:35,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2227765248.0,866799616.0,2360360960.0,28164149248.0,3283467.0,134708.0
13-04 02:38:36,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2227556352.0,866799616.0,2363457536.0,28161261568.0,3402814.0,145714.0
13-04 02:38:37,0.583,0.416,98.751,0.083,0.0,0.167,0.0,40960.0,0.0,4.0,2227662848.0,866799616.0,2366398464.0,28158214144.0,3139787.0,135525.0
13-04 02:38:38,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2227765248.0,866799616.0,2368954368.0,28155555840.0,3168824.0,137623.0
13-04 02:38:39,0.334,0.251,99.165,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2227888128.0,866799616.0,2371690496.0,28152696832.0,3221983.0,135993.0
13-04 02:38:40,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2227736576.0,866799616.0,2374950912.0,28149587968.0,3278080.0,136107.0
13-04 02:38:41,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2227855360.0,866799616.0,2377371648.0,28147048448.0,3009918.0,127374.0
13-04 02:38:42,0.417,0.417,98.667,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2227744768.0,866799616.0,2380648448.0,28143882240.0,3499222.0,158244.0
13-04 02:38:43,0.251,0.167,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2227732480.0,866799616.0,2383327232.0,28141215744.0,3061011.0,127735.0
13-04 02:38:44,0.418,0.167,99.248,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2227695616.0,866799616.0,2386157568.0,28138422272.0,3211239.0,129851.0
13-04 02:38:45,0.333,0.500,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2227695616.0,866799616.0,2388951040.0,28135628800.0,3095486.0,127684.0
13-04 02:38:46,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2227564544.0,866799616.0,2391875584.0,28132835328.0,3170049.0,132578.0
13-04 02:38:47,0.334,0.250,99.165,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2227761152.0,866799616.0,2394640384.0,28129873920.0,3254925.0,129318.0
13-04 02:38:48,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,4752.0,4113.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,8362.0,7517.0
13-04 02:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,4758.0,4137.0
13-04 02:38:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,5625.0,5519.0
13-04 02:38:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,72732672.0,0.0,71.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,4652.0,4087.0
13-04 02:38:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2227953664.0,866799616.0,2394669056.0,28129652736.0,5144.0,5062.0
13-04 02:38:54,0.333,0.167,99.333,0.167,0.0,0.0,0.0,98304.0,0.0,7.0,2228342784.0,866799616.0,2394669056.0,28129263616.0,4732.0,4120.0
13-04 02:38:55,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2228240384.0,866799616.0,2396422144.0,28127612928.0,1860376.0,87063.0
13-04 02:38:56,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228219904.0,866799616.0,2399109120.0,28124946432.0,3166036.0,120042.0
13-04 02:38:57,0.167,0.167,99.415,0.0,0.0,0.251,0.0,24576.0,0.0,5.0,2228273152.0,866799616.0,2401722368.0,28122279936.0,2951696.0,116515.0
13-04 02:38:58,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228195328.0,866799616.0,2404966400.0,28119113728.0,3872115.0,150561.0
13-04 02:38:59,0.501,0.250,99.165,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2228535296.0,866799616.0,2407546880.0,28116193280.0,3012427.0,124460.0
13-04 02:39:00,0.335,0.335,98.996,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2228154368.0,866799616.0,2410848256.0,28113272832.0,3573051.0,147327.0
13-04 02:39:01,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2228121600.0,866799616.0,2414182400.0,28109971456.0,3555649.0,149150.0
13-04 02:39:02,0.417,0.417,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228318208.0,866799616.0,2417033216.0,28106924032.0,3332330.0,155706.0
13-04 02:39:03,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2228170752.0,866799616.0,2420355072.0,28103749632.0,3501660.0,138607.0
13-04 02:39:04,0.418,0.167,99.165,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2228133888.0,866799616.0,2423439360.0,28100702208.0,3520785.0,153336.0
13-04 02:39:05,0.417,0.417,98.915,0.083,0.0,0.167,0.0,53248.0,0.0,4.0,2228117504.0,866799616.0,2426408960.0,28097748992.0,3640294.0,149547.0
13-04 02:39:06,0.167,0.502,99.080,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2228113408.0,866799616.0,2429300736.0,28094861312.0,3160948.0,132615.0
13-04 02:39:07,0.418,0.167,99.165,0.0,0.0,0.251,0.0,40960.0,0.0,2.0,2228068352.0,866799616.0,2432647168.0,28091559936.0,3583850.0,145120.0
13-04 02:39:08,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228510720.0,866799616.0,2435379200.0,28088385536.0,3475157.0,141345.0
13-04 02:39:09,0.168,0.252,99.497,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2228600832.0,866799616.0,2438463488.0,28085211136.0,3544299.0,144302.0
13-04 02:39:10,0.334,0.584,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2228580352.0,866799616.0,2441785344.0,28081909760.0,3459557.0,146314.0
13-04 02:39:11,0.501,0.167,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2228547584.0,866799616.0,2444484608.0,28079243264.0,3309548.0,140105.0
13-04 02:39:12,0.500,0.500,98.668,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2228436992.0,866799616.0,2448023552.0,28075814912.0,3610048.0,149796.0
13-04 02:39:13,0.167,0.251,99.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2228719616.0,866799616.0,2450788352.0,28072767488.0,3536777.0,148328.0
13-04 02:39:14,0.334,0.167,99.332,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2228961280.0,866799616.0,2454102016.0,28069212160.0,3446855.0,153232.0
13-04 02:39:15,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2229030912.0,866799616.0,2456825856.0,28066418688.0,3286701.0,145016.0
13-04 02:39:16,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2229448704.0,866799616.0,2459963392.0,28062863360.0,3714068.0,151183.0
13-04 02:39:17,0.750,0.333,98.583,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,2229039104.0,866799616.0,2463166464.0,28060069888.0,3434018.0,140231.0
13-04 02:39:18,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2229043200.0,866799616.0,2466336768.0,28056895488.0,3276585.0,135809.0
13-04 02:39:19,0.582,0.333,99.002,0.0,0.0,0.083,0.0,86016.0,0.0,5.0,2228883456.0,866799616.0,2469355520.0,28054036480.0,3632673.0,154722.0
13-04 02:39:20,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229030912.0,866799616.0,2472189952.0,28051054592.0,3380333.0,140386.0
13-04 02:39:21,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228940800.0,866799616.0,2475581440.0,28047753216.0,3628778.0,159659.0
13-04 02:39:22,0.251,0.251,99.247,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,2228961280.0,866799616.0,2478608384.0,28044705792.0,3358001.0,140996.0
13-04 02:39:23,0.251,0.335,98.996,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2228944896.0,866799616.0,2481672192.0,28041658368.0,3561841.0,143653.0
13-04 02:39:24,0.167,0.0,99.666,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2228875264.0,866799616.0,2484789248.0,28038610944.0,3408147.0,149119.0
13-04 02:39:25,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2229313536.0,866799616.0,2487398400.0,28035563520.0,3359165.0,145559.0
13-04 02:39:26,0.666,0.416,98.752,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2228977664.0,866799616.0,2490908672.0,28032389120.0,3559409.0,144697.0
13-04 02:39:27,0.501,0.418,98.997,0.0,0.0,0.084,0.0,97452032.0,0.0,96.0,2228948992.0,866799616.0,2493857792.0,28029468672.0,3375751.0,137497.0
13-04 02:39:28,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228838400.0,866799616.0,2497142784.0,28026294272.0,3627682.0,144660.0
13-04 02:39:29,0.167,0.251,99.247,0.251,0.0,0.084,0.0,131072.0,0.0,10.0,2229014528.0,866799616.0,2500014080.0,28023246848.0,3357851.0,130017.0
13-04 02:39:30,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229379072.0,866799616.0,2502823936.0,28020072448.0,3451280.0,143011.0
13-04 02:39:31,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2229080064.0,866799616.0,2505916416.0,28017278976.0,3417048.0,132980.0
13-04 02:39:32,0.584,0.250,98.916,0.0,0.0,0.250,0.0,24576.0,0.0,5.0,2228998144.0,866799616.0,2509172736.0,28014104576.0,3581228.0,141339.0
13-04 02:39:33,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229108736.0,866799616.0,2512109568.0,28011057152.0,3396682.0,132865.0
13-04 02:39:34,0.418,0.501,98.914,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2229313536.0,866799616.0,2515341312.0,28007620608.0,3660961.0,170850.0
13-04 02:39:35,0.252,0.168,99.413,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2229370880.0,866799616.0,2518077440.0,28004827136.0,3253359.0,135486.0
13-04 02:39:36,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2229207040.0,866799616.0,2521415680.0,28001652736.0,3453338.0,139430.0
13-04 02:39:37,0.500,0.334,99.083,0.0,0.0,0.083,0.0,36864.0,0.0,2.0,2229690368.0,866799616.0,2524045312.0,27998539776.0,3452508.0,143194.0
13-04 02:39:38,0.251,0.251,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2229268480.0,866799616.0,2527576064.0,27995430912.0,3605711.0,143605.0
13-04 02:39:39,0.167,0.083,99.583,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,2229305344.0,866799616.0,2530713600.0,27992256512.0,3421290.0,143716.0
13-04 02:39:40,0.250,0.250,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2229678080.0,866799616.0,2533515264.0,27989082112.0,3554184.0,152554.0
13-04 02:39:41,0.501,0.167,98.831,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,2217533440.0,866799616.0,2536517632.0,27998224384.0,3193790.0,137278.0
13-04 02:39:42,0.251,0.585,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217533440.0,866799616.0,2539692032.0,27995049984.0,3684951.0,145182.0
13-04 02:39:43,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217410560.0,866799616.0,2542989312.0,27991875584.0,3451802.0,139571.0
13-04 02:39:44,0.168,0.168,99.497,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2217406464.0,866799616.0,2546167808.0,27988701184.0,3583358.0,145581.0
13-04 02:39:45,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217828352.0,866799616.0,2548793344.0,27985653760.0,3382091.0,143977.0
13-04 02:39:46,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217750528.0,866799616.0,2551918592.0,27982606336.0,3339402.0,154828.0
13-04 02:39:47,0.335,0.251,99.162,0.084,0.0,0.168,0.0,20480.0,0.0,3.0,2217824256.0,866799616.0,2554892288.0,27979558912.0,3482995.0,142677.0
13-04 02:39:48,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217623552.0,866799616.0,2558300160.0,27976351744.0,3500951.0,141806.0
13-04 02:39:49,0.251,0.251,99.331,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2217340928.0,866799616.0,2561597440.0,27973337088.0,3623642.0,154901.0
13-04 02:39:50,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217254912.0,866799616.0,2564476928.0,27970543616.0,3505438.0,143538.0
13-04 02:39:51,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217246720.0,866799616.0,2567532544.0,27967496192.0,3409445.0,142971.0
13-04 02:39:52,0.251,0.251,99.246,0.251,0.0,0.0,0.0,36864.0,0.0,5.0,2217271296.0,866799616.0,2570493952.0,27964510208.0,3368447.0,146752.0
13-04 02:39:53,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217455616.0,866799616.0,2573291520.0,27961528320.0,3432304.0,138892.0
13-04 02:39:54,0.417,0.250,99.249,0.0,0.0,0.083,0.0,94208.0,0.0,5.0,2217529344.0,866799616.0,2576773120.0,27957972992.0,3594694.0,152849.0
13-04 02:39:55,0.252,0.0,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217435136.0,866799616.0,2579914752.0,27954925568.0,3425267.0,140432.0
13-04 02:39:56,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217926656.0,866799616.0,2582470656.0,27951878144.0,3319968.0,140063.0
13-04 02:39:57,0.336,0.168,99.412,0.0,0.0,0.084,0.0,92176384.0,0.0,100.0,2217947136.0,866799616.0,2585640960.0,27948687360.0,3647474.0,146007.0
13-04 02:39:58,0.501,0.250,98.915,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2217541632.0,866799616.0,2588704768.0,27946029056.0,3285773.0,142087.0
13-04 02:39:59,0.251,0.251,99.331,0.0,0.0,0.167,0.0,106496.0,0.0,8.0,2217701376.0,866799616.0,2591846400.0,27942727680.0,3712847.0,149929.0
13-04 02:40:00,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217545728.0,866799616.0,2595430400.0,27939299328.0,3717377.0,152790.0
13-04 02:40:01,0.168,0.419,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217451520.0,866799616.0,2598764544.0,27936059392.0,3651410.0,145219.0
13-04 02:40:02,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217766912.0,866799616.0,2600955904.0,27933552640.0,2938156.0,125890.0
13-04 02:40:03,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217467904.0,866799616.0,2604523520.0,27930284032.0,3725551.0,152556.0
13-04 02:40:04,0.334,0.334,98.915,0.250,0.0,0.167,0.0,81920.0,0.0,7.0,2217492480.0,866799616.0,2607292416.0,27927490560.0,3134946.0,147423.0
13-04 02:40:05,0.586,0.251,99.079,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2217390080.0,866799616.0,2610696192.0,27924189184.0,3797860.0,143759.0
13-04 02:40:06,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217230336.0,866799616.0,2613714944.0,27921330176.0,3160031.0,135296.0
13-04 02:40:07,0.251,0.168,99.413,0.0,0.0,0.168,0.0,40960.0,0.0,6.0,2217320448.0,866799616.0,2616860672.0,27918094336.0,3691391.0,150568.0
13-04 02:40:08,0.418,0.167,99.163,0.084,0.0,0.167,0.0,2560000.0,0.0,3.0,2217340928.0,866799616.0,2619506688.0,27915427840.0,3162734.0,129069.0
13-04 02:40:09,3.175,0.251,95.322,1.170,0.0,0.084,0.0,32690176.0,0.0,41.0,2217783296.0,866799616.0,2622459904.0,27912032256.0,3764483.0,156918.0
13-04 02:40:10,0.585,0.334,98.663,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2217807872.0,866799616.0,2625548288.0,27908919296.0,3472132.0,145482.0
13-04 02:40:11,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217422848.0,866799616.0,2628788224.0,27906064384.0,3538043.0,146280.0
13-04 02:40:12,0.251,0.335,99.330,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2217271296.0,866799616.0,2631987200.0,27903016960.0,3477607.0,144673.0
13-04 02:40:13,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217472000.0,866799616.0,2634706944.0,27900096512.0,3200273.0,135798.0
13-04 02:40:14,0.418,0.418,98.914,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2217594880.0,866799616.0,2638147584.0,27896532992.0,3775283.0,171280.0
13-04 02:40:15,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217537536.0,866799616.0,2641252352.0,27893485568.0,3351844.0,137815.0
13-04 02:40:16,0.084,0.251,99.164,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2218160128.0,866799616.0,2643836928.0,27890278400.0,3573986.0,147446.0
13-04 02:40:17,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217545728.0,866799616.0,2647212032.0,27887517696.0,3270349.0,137688.0
13-04 02:40:18,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217451520.0,866799616.0,2650353664.0,27884470272.0,3622487.0,154342.0
13-04 02:40:19,0.334,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2217578496.0,866799616.0,2653020160.0,27881676800.0,3311207.0,143624.0
13-04 02:40:20,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217459712.0,866799616.0,2656567296.0,27878248448.0,3610493.0,149236.0
13-04 02:40:21,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217418752.0,866799616.0,2659528704.0,27875328000.0,3573299.0,152211.0
13-04 02:40:22,0.335,0.168,99.162,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,2217488384.0,866799616.0,2662252544.0,27872534528.0,3275335.0,142014.0
13-04 02:40:23,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217418752.0,866799616.0,2665623552.0,27869233152.0,3469107.0,145375.0
13-04 02:40:24,0.251,0.251,99.413,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2217443328.0,866799616.0,2668773376.0,27866058752.0,3498886.0,149477.0
13-04 02:40:25,0.838,0.419,98.492,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217500672.0,866799616.0,2671882240.0,27862892544.0,3623089.0,148884.0
13-04 02:40:26,0.168,0.084,99.414,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2217521152.0,866799616.0,2674528256.0,27860226048.0,3174755.0,131441.0
13-04 02:40:27,0.167,0.418,99.079,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2217455616.0,866799616.0,2677641216.0,27857178624.0,3458563.0,138739.0
13-04 02:40:28,1.420,0.251,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217398272.0,866799616.0,2680999936.0,27853877248.0,3711099.0,156818.0
13-04 02:40:29,0.250,0.334,99.249,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2217422848.0,866799616.0,2683768832.0,27851083776.0,3427079.0,148816.0
13-04 02:40:30,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217385984.0,866799616.0,2687234048.0,27847655424.0,3547387.0,150132.0
13-04 02:40:31,0.251,0.418,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217623552.0,866799616.0,2689888256.0,27844763648.0,3314148.0,141112.0
13-04 02:40:32,0.168,0.084,99.497,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2217398272.0,866799616.0,2693316608.0,27841560576.0,3759839.0,152014.0
13-04 02:40:33,0.251,0.251,99.164,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2217500672.0,866799616.0,2696134656.0,27838640128.0,3164422.0,124956.0
13-04 02:40:34,0.251,0.334,99.332,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2217963520.0,866799616.0,2699235328.0,27835076608.0,3786124.0,159266.0
13-04 02:40:35,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2217553920.0,866799616.0,2702311424.0,27832410112.0,3173424.0,139005.0
13-04 02:40:36,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217758720.0,866799616.0,2705473536.0,27829043200.0,3801950.0,143608.0
13-04 02:40:37,0.417,0.250,99.082,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2217525248.0,866799616.0,2708307968.0,27826442240.0,3018288.0,127931.0
13-04 02:40:38,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217459712.0,866799616.0,2711547904.0,27823267840.0,3779591.0,141141.0
13-04 02:40:39,0.167,0.083,99.499,0.083,0.0,0.167,0.0,86016.0,0.0,7.0,2217463808.0,866799616.0,2714210304.0,27820601344.0,2940758.0,124465.0
13-04 02:40:40,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217512960.0,866799616.0,2717589504.0,27817172992.0,3780315.0,148163.0
13-04 02:40:41,0.417,0.417,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2217562112.0,866799616.0,2720714752.0,27813998592.0,3552510.0,147354.0
13-04 02:40:42,0.251,0.335,99.246,0.0,0.0,0.168,0.0,103239680.0,0.0,110.0,2217623552.0,866799616.0,2723700736.0,27810951168.0,3317931.0,127613.0
13-04 02:40:43,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2217512960.0,866799616.0,2726985728.0,27807776768.0,3801216.0,151783.0
13-04 02:40:44,0.168,0.084,99.497,0.0,0.0,0.251,0.0,106496.0,0.0,8.0,2217537536.0,866799616.0,2729754624.0,27804983296.0,3026144.0,123701.0
13-04 02:40:45,0.335,0.335,99.079,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2217476096.0,866799616.0,2733277184.0,27801522176.0,3873371.0,155970.0
13-04 02:40:46,0.500,0.250,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2217889792.0,866799616.0,2735751168.0,27798634496.0,3176383.0,152586.0
13-04 02:40:47,0.334,0.501,98.915,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2217455616.0,866799616.0,2739232768.0,27795587072.0,3591054.0,150603.0
13-04 02:40:48,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217496576.0,866799616.0,2742493184.0,27792285696.0,3460068.0,147993.0
13-04 02:40:49,0.251,0.084,99.582,0.0,0.0,0.084,0.0,98304.0,0.0,6.0,2217869312.0,866799616.0,2745073664.0,27789332480.0,3522916.0,149896.0
13-04 02:40:50,0.581,0.581,98.671,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2217578496.0,866799616.0,2748252160.0,27786444800.0,3287823.0,145864.0
13-04 02:40:51,0.334,0.584,98.748,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2217570304.0,866799616.0,2751688704.0,27783016448.0,3613600.0,149857.0
13-04 02:40:52,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2217545728.0,866799616.0,2754252800.0,27780476928.0,3292424.0,138755.0
13-04 02:40:53,0.084,0.252,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2217459712.0,866799616.0,2757894144.0,27776921600.0,3762541.0,146252.0
13-04 02:40:54,0.583,0.417,98.833,0.083,0.0,0.083,0.0,81920.0,0.0,5.0,2217746432.0,866799616.0,2760400896.0,27774128128.0,3277142.0,135759.0
13-04 02:40:55,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217521152.0,866799616.0,2762911744.0,27771842560.0,2512724.0,93872.0
13-04 02:40:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217521152.0,866799616.0,2762911744.0,27771842560.0,4245.0,3154.0
13-04 02:40:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2217521152.0,866799616.0,2762911744.0,27771842560.0,6647.0,5769.0
13-04 02:40:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,4506.0,3872.0
13-04 02:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,5911.0,6299.0
13-04 02:41:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,5855.0,6092.0
13-04 02:41:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,4095.0,3261.0
13-04 02:41:02,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,5804.0,6237.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217517056.0,866799616.0,2762915840.0,27771842560.0,4632.0,4094.0
13-04 02:41:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2217508864.0,866799616.0,2762915840.0,27771850752.0,22180.0,20925.0
13-04 02:41:05,0.167,0.167,99.667,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2217508864.0,866799616.0,2762915840.0,27771850752.0,7072.0,7270.0
13-04 02:41:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217504768.0,866799616.0,2762919936.0,27771850752.0,5733.0,5322.0
13-04 02:41:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,4.0,2217504768.0,866799616.0,2762919936.0,27771850752.0,5476.0,4583.0
13-04 02:41:08,0.251,0.167,99.332,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2217607168.0,866799616.0,2764341248.0,27770327040.0,1954263.0,89417.0
13-04 02:41:09,0.500,0.417,98.916,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2217336832.0,866799616.0,2767532032.0,27767406592.0,3271354.0,140866.0
13-04 02:41:10,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2217480192.0,866799616.0,2769928192.0,27764867072.0,2893931.0,112854.0
13-04 02:41:11,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217345024.0,866799616.0,2773491712.0,27761438720.0,3550696.0,135590.0
13-04 02:41:12,0.419,0.251,99.330,0.0,0.0,0.0,0.0,53022720.0,0.0,53.0,2217447424.0,866799616.0,2776690688.0,27758137344.0,4053470.0,130879.0
13-04 02:41:13,1.509,0.587,97.737,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2252066816.0,866799616.0,2779869184.0,27720339456.0,3528578.0,135527.0
13-04 02:41:14,1.844,0.754,97.150,0.168,0.0,0.084,0.0,126976.0,0.0,10.0,2220609536.0,866799616.0,2783870976.0,27747794944.0,4346870.0,168281.0
13-04 02:41:15,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220666880.0,866799616.0,2786852864.0,27744755712.0,3114718.0,133209.0
13-04 02:41:16,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220924928.0,866799616.0,2790596608.0,27740753920.0,4447422.0,167004.0
13-04 02:41:17,0.168,0.251,99.497,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,2220654592.0,866799616.0,2793594880.0,27738025984.0,3173350.0,130473.0
13-04 02:41:18,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220556288.0,866799616.0,2796740608.0,27734978560.0,3610964.0,141702.0
13-04 02:41:19,0.501,0.250,99.082,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2220699648.0,866799616.0,2800271360.0,27731304448.0,3853443.0,139890.0
13-04 02:41:20,0.334,0.334,99.080,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2220580864.0,866799616.0,2803470336.0,27728224256.0,3656040.0,148801.0
13-04 02:41:21,0.336,0.168,99.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220580864.0,866799616.0,2806976512.0,27724718080.0,3851574.0,146687.0
13-04 02:41:22,0.168,0.168,99.580,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2220331008.0,866799616.0,2810273792.0,27721670656.0,3750491.0,161524.0
13-04 02:41:23,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220675072.0,866799616.0,2813390848.0,27718209536.0,3912657.0,166559.0
13-04 02:41:24,0.167,0.167,99.582,0.0,0.0,0.084,0.0,94208.0,0.0,6.0,2220625920.0,866799616.0,2816581632.0,27715067904.0,3510477.0,160790.0
13-04 02:41:25,0.417,0.334,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220511232.0,866799616.0,2820378624.0,27711385600.0,4049741.0,171648.0
13-04 02:41:26,0.168,0.503,99.246,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2220650496.0,866799616.0,2823413760.0,27708211200.0,3476730.0,142389.0
13-04 02:41:27,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2220523520.0,866799616.0,2826842112.0,27704909824.0,3773396.0,154992.0
13-04 02:41:28,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220670976.0,866799616.0,2829742080.0,27701862400.0,3621731.0,154607.0
13-04 02:41:29,0.251,0.167,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2220523520.0,866799616.0,2833444864.0,27698307072.0,3988743.0,174210.0
13-04 02:41:30,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220621824.0,866799616.0,2836426752.0,27695226880.0,3570900.0,145915.0
13-04 02:41:31,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220392448.0,866799616.0,2840178688.0,27691704320.0,3794629.0,157503.0
13-04 02:41:32,0.335,0.251,99.079,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,2220462080.0,866799616.0,2843537408.0,27688275968.0,3836493.0,163233.0
13-04 02:41:33,0.417,0.250,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2220900352.0,866799616.0,2846273536.0,27685101568.0,3576072.0,156373.0
13-04 02:41:34,0.418,0.251,99.164,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2220462080.0,866799616.0,2850148352.0,27681665024.0,4034170.0,191249.0
13-04 02:41:35,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2220867584.0,866799616.0,2852917248.0,27678490624.0,3514971.0,152107.0
13-04 02:41:36,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2220711936.0,866799616.0,2856534016.0,27675029504.0,4259017.0,177672.0
13-04 02:41:37,0.251,0.168,99.162,0.251,0.0,0.168,0.0,49152.0,0.0,4.0,2220634112.0,866799616.0,2859618304.0,27672023040.0,3281148.0,142807.0
13-04 02:41:38,0.668,0.167,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2220507136.0,866799616.0,2863300608.0,27668467712.0,4006407.0,169464.0
13-04 02:41:39,0.084,0.251,99.665,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2220539904.0,866799616.0,2866315264.0,27665420288.0,3565672.0,155523.0
13-04 02:41:40,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220441600.0,866799616.0,2869714944.0,27662118912.0,3783433.0,154909.0
13-04 02:41:41,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220343296.0,866799616.0,2873114624.0,27658817536.0,3701122.0,146366.0
13-04 02:41:42,0.418,0.418,98.830,0.0,0.0,0.334,0.0,93724672.0,0.0,98.0,2220412928.0,866799616.0,2876559360.0,27655303168.0,3867372.0,153457.0
13-04 02:41:43,0.334,0.251,98.914,0.167,0.0,0.334,0.0,5926912.0,0.0,8.0,2220331008.0,866799616.0,2879754240.0,27652190208.0,3801530.0,153078.0
13-04 02:41:44,0.250,0.250,99.416,0.0,0.0,0.083,0.0,98304.0,0.0,8.0,2220388352.0,866799616.0,2883059712.0,27648827392.0,3581379.0,162927.0
13-04 02:41:45,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2220380160.0,866799616.0,2886115328.0,27645779968.0,3503370.0,153520.0
13-04 02:41:46,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2220392448.0,866799616.0,2889277440.0,27642605568.0,3860761.0,160267.0
13-04 02:41:47,0.251,0.251,99.414,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2220376064.0,866799616.0,2892595200.0,27639304192.0,3630624.0,138572.0
13-04 02:41:48,0.334,0.417,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2220335104.0,866799616.0,2895810560.0,27636129792.0,3741057.0,154102.0
13-04 02:41:49,0.250,0.334,99.249,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,2220220416.0,866799616.0,2899607552.0,27632447488.0,3897081.0,171080.0
13-04 02:41:50,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220376064.0,866799616.0,2902499328.0,27629400064.0,3741945.0,160251.0
13-04 02:41:51,0.500,0.500,98.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220158976.0,866799616.0,2906144768.0,27625971712.0,3943813.0,161732.0
13-04 02:41:52,0.334,0.251,99.332,0.0,0.0,0.084,0.0,45056.0,0.0,9.0,2220105728.0,866799616.0,2909372416.0,27622797312.0,3533372.0,141570.0
13-04 02:41:53,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220146688.0,866799616.0,2912759808.0,27619368960.0,3888732.0,171055.0
13-04 02:41:54,0.251,0.335,99.329,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2220220416.0,866799616.0,2915868672.0,27616186368.0,3630494.0,154777.0
13-04 02:41:55,0.084,0.335,99.246,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2220277760.0,866799616.0,2919366656.0,27612631040.0,3702464.0,160680.0
13-04 02:41:56,0.500,0.500,98.751,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220347392.0,866799616.0,2922471424.0,27609456640.0,3675476.0,151477.0
13-04 02:41:57,0.251,0.335,99.330,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2220388352.0,866799616.0,2925477888.0,27606409216.0,3654008.0,156218.0
13-04 02:41:58,0.584,0.417,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2220675072.0,866799616.0,2928865280.0,27602735104.0,3835529.0,169893.0
13-04 02:41:59,0.334,0.418,99.164,0.0,0.0,0.084,0.0,98304.0,0.0,6.0,2220179456.0,866799616.0,2932187136.0,27599908864.0,3596543.0,153304.0
13-04 02:42:00,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220175360.0,866799616.0,2935840768.0,27596259328.0,3928763.0,172841.0
13-04 02:42:01,0.502,0.334,98.829,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2220613632.0,866799616.0,2939211776.0,27592450048.0,4221337.0,176969.0
13-04 02:42:02,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2220269568.0,866799616.0,2942095360.0,27589910528.0,3281980.0,142101.0
13-04 02:42:03,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2219913216.0,866799616.0,2946039808.0,27586322432.0,3980005.0,165992.0
13-04 02:42:04,0.251,0.502,99.080,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2220191744.0,866799616.0,2949156864.0,27582926848.0,3697302.0,171344.0
13-04 02:42:05,0.335,0.084,99.329,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2220130304.0,866799616.0,2952392704.0,27579752448.0,3711571.0,161665.0
13-04 02:42:06,4.013,0.920,94.816,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2231091200.0,866799616.0,2955329536.0,27565854720.0,3473009.0,172538.0
13-04 02:42:07,0.335,0.084,99.413,0.084,0.0,0.084,0.0,57344.0,0.0,4.0,2230886400.0,866799616.0,2959171584.0,27562217472.0,3854513.0,162036.0
13-04 02:42:08,0.666,0.416,98.585,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2231672832.0,866799616.0,2962288640.0,27558313984.0,4033434.0,169350.0
13-04 02:42:09,1.087,0.251,98.411,0.0,0.0,0.251,0.0,61440.0,0.0,3.0,2231304192.0,866799616.0,2965704704.0,27555266560.0,3669565.0,150512.0
13-04 02:42:10,1.252,0.334,98.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2231164928.0,866799616.0,2969526272.0,27551584256.0,4091419.0,169379.0
13-04 02:42:11,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2230743040.0,866799616.0,2972106752.0,27549425664.0,3280679.0,138812.0
13-04 02:42:12,0.503,0.168,99.079,0.084,0.0,0.168,0.0,77103104.0,0.0,79.0,2230738944.0,866799616.0,2975674368.0,27545862144.0,3739171.0,179440.0
13-04 02:42:13,0.251,0.251,99.329,0.0,0.0,0.168,0.0,22167552.0,0.0,21.0,2231017472.0,866799616.0,2978664448.0,27542593536.0,3797244.0,157185.0
13-04 02:42:14,0.251,0.251,99.498,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2230697984.0,866799616.0,2982412288.0,27539165184.0,3929661.0,178914.0
13-04 02:42:15,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230693888.0,866799616.0,2985590784.0,27535990784.0,3726589.0,162362.0
13-04 02:42:16,0.0,0.084,99.749,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2230771712.0,866799616.0,2988941312.0,27532562432.0,3698294.0,147463.0
13-04 02:42:17,4.526,0.922,94.468,0.0,0.0,0.084,0.0,28672.0,0.0,7.0,2287058944.0,866799616.0,2992201728.0,27473014784.0,3843113.0,360367.0
13-04 02:42:18,27.483,2.483,69.619,0.166,0.0,0.248,0.0,16384.0,0.0,2.0,2601000960.0,866799616.0,2994442240.0,27156832256.0,3903641.0,1077210.0
13-04 02:42:19,33.751,0.251,65.998,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2638106624.0,866799616.0,2996572160.0,27117596672.0,2416274.0,106333.0
13-04 02:42:20,7.879,0.503,91.534,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2653274112.0,866799616.0,2999689216.0,27099312128.0,3813568.0,276068.0
13-04 02:42:21,2.178,0.251,97.404,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2659696640.0,866799616.0,3003584512.0,27088994304.0,4905976.0,332277.0
13-04 02:42:22,2.010,0.335,97.320,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2676994048.0,866799616.0,3008159744.0,27067121664.0,4987431.0,352686.0
13-04 02:42:23,2.010,0.419,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2705219584.0,866799616.0,3011391488.0,27035664384.0,4425794.0,330351.0
13-04 02:42:24,1.833,0.417,97.417,0.167,0.0,0.167,0.0,98304.0,0.0,7.0,2708938752.0,866799616.0,3015069696.0,27028267008.0,4608105.0,335875.0
13-04 02:42:25,2.840,0.334,96.658,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725797888.0,866799616.0,3018715136.0,27007762432.0,4165531.0,326405.0
13-04 02:42:26,2.335,0.334,97.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2749386752.0,866799616.0,3021950976.0,26980937728.0,4385575.0,331227.0
13-04 02:42:27,1.836,0.501,97.579,0.0,0.0,0.083,0.0,28672.0,0.0,7.0,2751266816.0,866799616.0,3025055744.0,26975952896.0,3856869.0,310982.0
13-04 02:42:28,3.0,0.583,96.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2598879232.0,866799616.0,3028180992.0,27125215232.0,3979889.0,319119.0
13-04 02:42:29,3.005,0.417,96.244,0.167,0.0,0.167,0.0,98304.0,0.0,7.0,2594275328.0,866799616.0,3031769088.0,27126231040.0,4371642.0,352590.0
13-04 02:42:30,2.179,0.084,97.485,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2600370176.0,866799616.0,3034849280.0,27117056000.0,3919766.0,320394.0
13-04 02:42:31,1.672,0.334,97.659,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2601730048.0,866799616.0,3038535680.0,27112009728.0,4265089.0,325744.0
13-04 02:42:32,1.505,0.418,97.742,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2610266112.0,866799616.0,3041935360.0,27100073984.0,4270698.0,326031.0
13-04 02:42:33,2.259,0.251,97.322,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2622058496.0,866799616.0,3045158912.0,27085058048.0,4066027.0,321829.0
13-04 02:42:34,2.094,0.168,97.571,0.084,0.0,0.084,0.0,90112.0,0.0,8.0,2626490368.0,866799616.0,3048566784.0,27077218304.0,4252263.0,351373.0
13-04 02:42:35,1.754,0.251,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2628616192.0,866799616.0,3051520000.0,27072139264.0,3767184.0,300230.0
13-04 02:42:36,1.593,0.168,98.072,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2630012928.0,866799616.0,3054948352.0,27067314176.0,4345445.0,325592.0
13-04 02:42:37,2.347,0.335,97.150,0.0,0.0,0.168,0.0,65536.0,0.0,3.0,2634514432.0,866799616.0,3057938432.0,27059822592.0,4124304.0,341935.0
13-04 02:42:38,1.589,0.251,97.826,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2643066880.0,866799616.0,3061321728.0,27047886848.0,4095931.0,319745.0
13-04 02:42:39,1.254,0.334,97.910,0.251,0.0,0.251,0.0,102400.0,0.0,8.0,2650853376.0,866799616.0,3064963072.0,27036459008.0,4248246.0,334297.0
13-04 02:42:40,1.339,0.418,98.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2664779776.0,866799616.0,3067990016.0,27019505664.0,4084426.0,323257.0
13-04 02:42:41,1.508,0.335,97.990,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2669072384.0,866799616.0,3071537152.0,27011665920.0,4355904.0,330785.0
13-04 02:42:42,1.838,0.251,97.744,0.0,0.0,0.167,0.0,59629568.0,0.0,63.0,2670092288.0,866799616.0,3074740224.0,27007442944.0,3915453.0,309531.0
13-04 02:42:43,1.342,0.252,98.322,0.0,0.0,0.084,0.0,40034304.0,0.0,40.0,2670211072.0,866799616.0,3078238208.0,27003826176.0,4142316.0,324619.0
13-04 02:42:44,1.850,0.168,97.645,0.168,0.0,0.168,0.0,143360.0,0.0,11.0,2670911488.0,866799616.0,3081093120.0,27000270848.0,4033269.0,316285.0
13-04 02:42:45,1.420,0.334,97.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2671112192.0,866799616.0,3084894208.0,26996269056.0,4404896.0,333934.0
13-04 02:42:46,1.763,0.168,97.817,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2671759360.0,866799616.0,3088244736.0,26992271360.0,4334968.0,327965.0
13-04 02:42:47,1.746,0.665,97.506,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2671976448.0,866799616.0,3091456000.0,26988843008.0,3936139.0,312430.0
13-04 02:42:48,2.508,0.251,96.990,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2676584448.0,866799616.0,3094499328.0,26981191680.0,3799903.0,301251.0
13-04 02:42:49,1.590,0.251,97.908,0.084,0.0,0.167,0.0,86016.0,0.0,7.0,2676940800.0,866799616.0,3097952256.0,26977382400.0,4294869.0,334641.0
13-04 02:42:50,1.833,0.333,97.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2686906368.0,866799616.0,3101192192.0,26964176896.0,4043925.0,321190.0
13-04 02:42:51,1.503,0.417,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2703347712.0,866799616.0,3104272384.0,26944655360.0,4127044.0,327982.0
13-04 02:42:52,1.589,0.251,97.910,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,2709794816.0,866799616.0,3107856384.0,26934624256.0,4333146.0,337952.0
13-04 02:42:53,1.420,0.418,97.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2712698880.0,866799616.0,3110920192.0,26928656384.0,4149831.0,325293.0
13-04 02:42:54,1.339,0.502,97.824,0.167,0.0,0.167,0.0,98304.0,0.0,7.0,2728370176.0,866799616.0,3114303488.0,26909601792.0,3895166.0,305926.0
13-04 02:42:55,0.927,0.253,98.651,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2743062528.0,866799616.0,3117768704.0,26891444224.0,4259744.0,332306.0
13-04 02:42:56,1.259,0.336,98.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2744852480.0,866799616.0,3121217536.0,26886205440.0,4201633.0,330911.0
13-04 02:42:57,1.509,0.168,98.156,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2743853056.0,866799616.0,3124527104.0,26883895296.0,4313078.0,347670.0
13-04 02:42:58,1.504,0.251,98.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2744545280.0,866799616.0,3127644160.0,26880086016.0,4055080.0,312626.0
13-04 02:42:59,1.504,0.585,97.577,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2747731968.0,866799616.0,3131187200.0,26873356288.0,4215404.0,330429.0
13-04 02:43:00,1.920,0.334,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2748006400.0,866799616.0,3134656512.0,26869612544.0,4174274.0,329433.0
13-04 02:43:01,1.258,0.336,98.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2748399616.0,866799616.0,3137945600.0,26865930240.0,4025122.0,314302.0
13-04 02:43:02,1.255,0.335,98.326,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,2748710912.0,866799616.0,3140808704.0,26862755840.0,4007832.0,310889.0
13-04 02:43:03,1.505,0.334,97.910,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2753830912.0,866799616.0,3144196096.0,26854248448.0,3832608.0,315719.0
13-04 02:43:04,1.759,0.251,97.655,0.084,0.0,0.251,0.0,102400.0,0.0,7.0,2754506752.0,866799616.0,3147743232.0,26850025472.0,4626086.0,355656.0
13-04 02:43:05,2.003,0.250,97.579,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2754666496.0,866799616.0,3151171584.0,26846437376.0,4188447.0,324058.0
13-04 02:43:06,1.425,0.0,98.324,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2755284992.0,866799616.0,3154075648.0,26842914816.0,4002116.0,316068.0
13-04 02:43:07,1.090,0.335,98.491,0.0,0.0,0.084,0.0,106496.0,0.0,3.0,2755391488.0,866799616.0,3157430272.0,26839453696.0,4170009.0,312830.0
13-04 02:43:08,1.171,0.167,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2755244032.0,866799616.0,3160178688.0,26836852736.0,3102514.0,253525.0
13-04 02:43:09,1.087,0.167,98.495,0.251,0.0,0.0,0.0,90112.0,0.0,7.0,2755244032.0,866799616.0,3160178688.0,26836852736.0,469421.0,171562.0
13-04 02:43:10,1.170,0.167,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2755235840.0,866799616.0,3160186880.0,26836852736.0,401153.0,163989.0
13-04 02:43:11,1.086,0.0,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2755485696.0,866799616.0,3160190976.0,26836598784.0,385236.0,161496.0
13-04 02:43:12,1.005,0.168,98.827,0.0,0.0,0.0,0.0,49250304.0,0.0,48.0,2756116480.0,866799616.0,3160195072.0,26835963904.0,411077.0,166244.0
13-04 02:43:13,1.254,0.251,98.495,0.0,0.0,0.0,0.0,36519936.0,0.0,37.0,2757005312.0,866799616.0,3160195072.0,26835075072.0,397314.0,162014.0
13-04 02:43:14,1.420,0.251,98.079,0.167,0.0,0.084,0.0,110592.0,0.0,7.0,2757898240.0,866799616.0,3160199168.0,26834178048.0,397504.0,163633.0
13-04 02:43:15,1.500,0.167,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2758012928.0,866799616.0,3160203264.0,26834059264.0,387044.0,160579.0
13-04 02:43:16,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758647808.0,866799616.0,3160203264.0,26833424384.0,389466.0,161133.0
13-04 02:43:17,1.419,0.250,98.247,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2759532544.0,866799616.0,3160207360.0,26832535552.0,408089.0,164040.0
13-04 02:43:18,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760167424.0,866799616.0,3160207360.0,26831900672.0,326864.0,152066.0
13-04 02:43:19,1.420,0.084,98.162,0.167,0.0,0.167,0.0,98304.0,0.0,8.0,2760290304.0,866799616.0,3160211456.0,26831773696.0,471292.0,175661.0
13-04 02:43:20,1.252,0.334,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2764349440.0,866799616.0,3160215552.0,26827710464.0,388536.0,163327.0
13-04 02:43:21,1.166,0.333,98.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2766376960.0,866799616.0,3160219648.0,26825678848.0,399243.0,164303.0
13-04 02:43:22,0.920,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2766811136.0,866799616.0,3160219648.0,26825244672.0,510173.0,312997.0
13-04 02:43:23,1.495,0.332,98.173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2766807040.0,866799616.0,3160223744.0,26825244672.0,361044.0,156440.0
13-04 02:43:24,1.998,0.250,97.585,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2772008960.0,866799616.0,3160227840.0,26820038656.0,437212.0,166963.0
13-04 02:43:25,1.087,0.084,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2773405696.0,866799616.0,3160227840.0,26818641920.0,390952.0,165687.0
13-04 02:43:26,1.085,0.167,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2773147648.0,866799616.0,3160231936.0,26818895872.0,392905.0,160955.0
13-04 02:43:27,1.332,0.333,98.335,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2773147648.0,866799616.0,3160231936.0,26818895872.0,400156.0,162683.0
13-04 02:43:28,1.665,0.333,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2773270528.0,866799616.0,3160236032.0,26818768896.0,401572.0,160235.0
13-04 02:43:29,1.333,0.167,98.250,0.167,0.0,0.083,0.0,81920.0,0.0,7.0,2773397504.0,866799616.0,3160236032.0,26818641920.0,401204.0,163988.0
13-04 02:43:30,1.665,0.250,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2773393408.0,866799616.0,3160240128.0,26818641920.0,387879.0,161225.0
13-04 02:43:31,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2773770240.0,866799616.0,3160244224.0,26818260992.0,401030.0,163713.0
13-04 02:43:32,2.089,0.167,97.744,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2654932992.0,866799616.0,3160248320.0,26937094144.0,393548.0,161095.0
13-04 02:43:33,2.922,0.250,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2613039104.0,866799616.0,3161620480.0,26977615872.0,1908084.0,232007.0
13-04 02:43:34,2.254,0.501,96.745,0.083,0.0,0.417,0.0,102400.0,0.0,7.0,2615283712.0,866799616.0,3163979776.0,26973011968.0,3512412.0,317178.0
13-04 02:43:35,1.925,0.167,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2619650048.0,866799616.0,3167199232.0,26965426176.0,3967493.0,290082.0
13-04 02:43:36,1.593,0.251,98.072,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2622787584.0,866799616.0,3170697216.0,26958790656.0,3931441.0,302392.0
13-04 02:43:37,2.005,0.334,97.494,0.0,0.0,0.167,0.0,114688.0,0.0,8.0,2631639040.0,866799616.0,3173875712.0,26946760704.0,4280543.0,319970.0
13-04 02:43:38,1.917,0.500,97.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2640203776.0,866799616.0,3177533440.0,26934538240.0,4531906.0,317634.0
13-04 02:43:39,1.835,0.334,97.331,0.250,0.0,0.250,0.0,102400.0,0.0,8.0,2644049920.0,866799616.0,3181400064.0,26926825472.0,4445354.0,345435.0
13-04 02:43:40,1.762,0.252,97.819,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2646437888.0,866799616.0,3184377856.0,26921459712.0,4239328.0,328425.0
13-04 02:43:41,2.008,0.418,97.406,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2649100288.0,866799616.0,3188350976.0,26914824192.0,4417851.0,327643.0
13-04 02:43:42,2.504,0.167,97.329,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2653507584.0,866799616.0,3191816192.0,26906951680.0,4459806.0,338780.0
13-04 02:43:43,1.342,0.336,98.154,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2661822464.0,866799616.0,3195752448.0,26894700544.0,4456573.0,335356.0
13-04 02:43:44,0.924,0.336,98.489,0.168,0.0,0.084,0.0,102400.0,0.0,7.0,2673201152.0,866799616.0,3198849024.0,26880225280.0,4114747.0,323896.0
13-04 02:43:45,1.587,0.334,97.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2681761792.0,866799616.0,3202605056.0,26867908608.0,4496931.0,335899.0
13-04 02:43:46,1.839,0.251,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2687205376.0,866799616.0,3206176768.0,26858893312.0,4535185.0,334396.0
13-04 02:43:47,1.252,0.668,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2687643648.0,866799616.0,3209801728.0,26854830080.0,4519214.0,337862.0
13-04 02:43:48,1.836,0.250,97.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2689007616.0,866799616.0,3213008896.0,26850258944.0,4207975.0,324311.0
13-04 02:43:49,1.589,0.251,97.826,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2688630784.0,866799616.0,3216625664.0,26847019008.0,4405675.0,339544.0
13-04 02:43:50,1.513,0.084,98.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2688901120.0,866799616.0,3220733952.0,26842640384.0,4824308.0,343974.0
13-04 02:43:51,1.506,0.251,98.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2689867776.0,866799616.0,3223703552.0,26838704128.0,4009040.0,306043.0
13-04 02:43:52,1.847,0.252,97.817,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2691063808.0,866799616.0,3227271168.0,26833940480.0,4265806.0,325844.0
13-04 02:43:53,2.174,0.251,97.241,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2695589888.0,866799616.0,3230932992.0,26825752576.0,4707757.0,337092.0
13-04 02:43:54,1.751,0.167,97.832,0.167,0.0,0.083,0.0,118784.0,0.0,8.0,2699956224.0,866799616.0,3231989760.0,26820329472.0,1393275.0,202529.0
13-04 02:43:55,1.333,0.250,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2709544960.0,866799616.0,3231993856.0,26810736640.0,400159.0,165393.0
13-04 02:43:56,1.583,0.333,97.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2722893824.0,866799616.0,3233755136.0,26795626496.0,2332624.0,241952.0
13-04 02:43:57,1.759,0.335,97.655,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2730659840.0,866799616.0,3237670912.0,26783944704.0,4935669.0,344564.0
13-04 02:43:58,1.750,0.333,97.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2735554560.0,866799616.0,3240267776.0,26776453120.0,3263164.0,292001.0
13-04 02:43:59,1.508,0.251,97.906,0.168,0.0,0.168,0.0,94208.0,0.0,7.0,2750533632.0,866799616.0,3245477888.0,26756263936.0,6358321.0,329066.0
13-04 02:44:00,1.676,0.335,97.821,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2761961472.0,866799616.0,3251191808.0,26739122176.0,6631344.0,361035.0
13-04 02:44:01,1.753,0.334,97.579,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2766876672.0,866799616.0,3256782848.0,26728615936.0,6442202.0,342097.0
13-04 02:44:02,1.589,0.251,97.993,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2767003648.0,866799616.0,3261480960.0,26723790848.0,5877480.0,343364.0
13-04 02:44:03,1.173,0.419,98.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2767867904.0,866799616.0,3265822720.0,26718584832.0,4979983.0,312574.0
13-04 02:44:04,1.088,0.251,98.243,0.167,0.0,0.251,0.0,86016.0,0.0,7.0,2769092608.0,866799616.0,3269328896.0,26713853952.0,4720643.0,355012.0
13-04 02:44:05,1.421,0.334,98.161,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2771038208.0,866799616.0,3272622080.0,26708615168.0,4265377.0,329944.0
13-04 02:44:06,1.339,0.251,98.075,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2771193856.0,866799616.0,3276718080.0,26704363520.0,4891491.0,345442.0
13-04 02:44:07,1.255,0.167,98.326,0.0,0.0,0.251,0.0,23453696.0,0.0,26.0,2773176320.0,866799616.0,3280322560.0,26698776576.0,4373835.0,317989.0
13-04 02:44:08,1.259,0.420,98.237,0.0,0.0,0.084,0.0,96653312.0,0.0,95.0,2775945216.0,866799616.0,3283734528.0,26692595712.0,4230636.0,326195.0
13-04 02:44:09,1.671,0.501,97.410,0.251,0.0,0.167,0.0,110592.0,0.0,9.0,2777649152.0,866799616.0,3287330816.0,26687295488.0,4364422.0,342357.0
13-04 02:44:10,1.250,0.417,97.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2777993216.0,866799616.0,3290828800.0,26683453440.0,4606983.0,336269.0
13-04 02:44:11,2.007,0.167,97.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2778013696.0,866799616.0,3294711808.0,26679549952.0,4449464.0,330500.0
13-04 02:44:12,1.591,0.168,98.241,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2779684864.0,866799616.0,3297738752.0,26674851840.0,4051022.0,322669.0
13-04 02:44:13,1.505,0.334,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2779803648.0,866799616.0,3301494784.0,26670977024.0,4674172.0,347837.0
13-04 02:44:14,1.006,0.335,98.324,0.168,0.0,0.168,0.0,98304.0,0.0,7.0,2780737536.0,866799616.0,3305201664.0,26666336256.0,4377911.0,327843.0
13-04 02:44:15,1.340,0.251,98.325,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2781016064.0,866799616.0,3308949504.0,26662309888.0,4626777.0,325203.0
13-04 02:44:16,1.340,0.168,98.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2781392896.0,866799616.0,3312029696.0,26658852864.0,4051933.0,315205.0
13-04 02:44:17,1.007,0.252,98.658,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2781945856.0,866799616.0,3316047872.0,26654281728.0,4477494.0,333310.0
13-04 02:44:18,1.340,0.251,98.241,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2782167040.0,866799616.0,3319541760.0,26650566656.0,4613759.0,342516.0
13-04 02:44:19,1.340,0.168,98.241,0.084,0.0,0.168,0.0,114688.0,0.0,8.0,2782150656.0,866799616.0,3323207680.0,26646917120.0,4384101.0,335796.0
13-04 02:44:20,1.675,0.168,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2741497856.0,866799616.0,3326230528.0,26684547072.0,3877860.0,305595.0
13-04 02:44:21,1.590,0.418,97.824,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2740838400.0,866799616.0,3330027520.0,26681409536.0,4743348.0,320312.0
13-04 02:44:22,1.591,0.251,97.822,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2743836672.0,866799616.0,3333484544.0,26674954240.0,4578924.0,346919.0
13-04 02:44:23,1.667,0.417,97.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2745225216.0,866799616.0,3337138176.0,26669912064.0,4224324.0,315697.0
13-04 02:44:24,1.173,0.419,98.157,0.084,0.0,0.168,0.0,98304.0,0.0,7.0,2747310080.0,866799616.0,3340685312.0,26664280064.0,4308354.0,331533.0
13-04 02:44:25,2.496,0.333,96.922,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2748116992.0,866799616.0,3344289792.0,26659868672.0,4332224.0,331395.0
13-04 02:44:26,1.918,0.417,97.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2752659456.0,866799616.0,3347746816.0,26651869184.0,4805835.0,350971.0
13-04 02:44:27,1.589,0.251,98.077,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2755043328.0,866799616.0,3351490560.0,26645741568.0,4322499.0,322967.0
13-04 02:44:28,1.423,0.251,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758836224.0,866799616.0,3351601152.0,26641838080.0,451699.0,165944.0
13-04 02:44:29,1.171,0.084,98.411,0.251,0.0,0.084,0.0,102400.0,0.0,8.0,2760486912.0,866799616.0,3351601152.0,26640187392.0,395009.0,161762.0
13-04 02:44:30,1.255,0.251,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2761498624.0,866799616.0,3352875008.0,26637901824.0,2202546.0,245554.0
13-04 02:44:31,1.839,0.334,97.408,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2762133504.0,866799616.0,3358113792.0,26632028160.0,5899097.0,348968.0
13-04 02:44:32,1.844,0.168,97.737,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2765012992.0,866799616.0,3364343808.0,26622918656.0,7236742.0,308689.0
13-04 02:44:33,2.002,0.667,97.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2767015936.0,866799616.0,3370119168.0,26615140352.0,7223194.0,357675.0
13-04 02:44:34,1.678,0.419,97.567,0.168,0.0,0.168,0.0,98304.0,0.0,7.0,2730475520.0,866799616.0,3374534656.0,26647265280.0,5047017.0,343037.0
13-04 02:44:35,1.836,0.417,97.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2731401216.0,866799616.0,3377864704.0,26643009536.0,4336783.0,321430.0
13-04 02:44:36,1.675,0.503,97.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2690691072.0,866799616.0,3382923264.0,26678661120.0,5867431.0,333364.0
13-04 02:44:37,2.588,0.250,96.995,0.0,0.0,0.167,0.0,5267456.0,0.0,10.0,2682712064.0,866799616.0,3386368000.0,26683195392.0,4447040.0,333093.0
13-04 02:44:38,1.762,0.252,97.819,0.0,0.0,0.168,0.0,100958208.0,0.0,107.0,2654232576.0,866799616.0,3390021632.0,26708021248.0,4150725.0,317943.0
13-04 02:44:39,1.849,0.168,97.731,0.084,0.0,0.168,0.0,114688.0,0.0,10.0,2656022528.0,866799616.0,3393531904.0,26702721024.0,4585567.0,339797.0
13-04 02:44:40,2.003,0.334,97.329,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2662555648.0,866799616.0,3397218304.0,26692501504.0,4444381.0,322353.0
13-04 02:44:41,1.590,0.335,97.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2664353792.0,866799616.0,3400785920.0,26687135744.0,4591816.0,339197.0
13-04 02:44:42,2.254,0.417,97.329,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,2670968832.0,866799616.0,3404496896.0,26676809728.0,4266294.0,343979.0
13-04 02:44:43,1.514,0.168,98.150,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2677932032.0,866799616.0,3407626240.0,26666717184.0,4183251.0,319071.0
13-04 02:44:44,1.503,0.334,97.579,0.334,0.0,0.250,0.0,110592.0,0.0,8.0,2681741312.0,866799616.0,3411054592.0,26659479552.0,4103732.0,320906.0
13-04 02:44:45,1.509,0.251,98.072,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2689155072.0,866799616.0,3414974464.0,26648145920.0,4774073.0,324132.0
13-04 02:44:46,1.426,0.252,98.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2693517312.0,866799616.0,3418644480.0,26640113664.0,4536778.0,338131.0
13-04 02:44:47,2.172,0.251,97.410,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2698424320.0,866799616.0,3421925376.0,26631925760.0,4283637.0,331652.0
13-04 02:44:48,1.913,0.250,97.504,0.0,0.0,0.333,0.0,24576.0,0.0,6.0,2708463616.0,866799616.0,3425726464.0,26618085376.0,4442280.0,328972.0
13-04 02:44:49,1.343,0.168,98.237,0.084,0.0,0.168,0.0,98304.0,0.0,7.0,2714918912.0,866799616.0,3429335040.0,26608021504.0,4530777.0,330813.0
13-04 02:44:50,1.589,0.251,97.910,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2723995648.0,866799616.0,3432542208.0,26595737600.0,4216510.0,326871.0
13-04 02:44:51,1.669,0.334,97.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2726473728.0,866799616.0,3436285952.0,26589515776.0,4616766.0,345541.0
13-04 02:44:52,1.342,0.336,98.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2726334464.0,866799616.0,3439874048.0,26586066944.0,4422338.0,338222.0
13-04 02:44:53,1.501,0.417,97.748,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2728022016.0,866799616.0,3443499008.0,26580754432.0,4377301.0,325894.0
13-04 02:44:54,1.839,0.334,97.742,0.084,0.0,0.0,0.0,90112.0,0.0,8.0,2728980480.0,866799616.0,3446837248.0,26576457728.0,3942684.0,309700.0
13-04 02:44:55,1.756,0.334,97.742,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2730741760.0,866799616.0,3450310656.0,26571223040.0,4601780.0,313311.0
13-04 02:44:56,1.838,0.334,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2730684416.0,866799616.0,3454177280.0,26567413760.0,4659149.0,347565.0
13-04 02:44:57,1.587,0.334,97.911,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2732867584.0,866799616.0,3457708032.0,26561699840.0,4622424.0,341228.0
13-04 02:44:58,2.083,0.167,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2738970624.0,866799616.0,3459080192.0,26554224640.0,1653546.0,213087.0
13-04 02:44:59,1.500,0.0,98.500,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2741891072.0,866799616.0,3459080192.0,26551304192.0,400382.0,165785.0
13-04 02:45:00,1.170,0.251,98.413,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2746241024.0,866799616.0,3459682304.0,26546352128.0,1167970.0,197279.0
13-04 02:45:01,1.419,0.584,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2758852608.0,866799616.0,3464728576.0,26528694272.0,5838234.0,348467.0
13-04 02:45:02,1.675,0.503,97.655,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2767060992.0,866799616.0,3470766080.0,26514448384.0,7197117.0,379385.0
13-04 02:45:03,1.338,0.334,97.993,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2768846848.0,866799616.0,3476344832.0,26507083776.0,6681894.0,367568.0
13-04 02:45:04,1.257,0.335,98.240,0.0,0.0,0.168,0.0,90112.0,0.0,5.0,2777382912.0,866799616.0,3481616384.0,26493276160.0,6476185.0,371088.0
13-04 02:45:05,1.255,0.251,98.075,0.251,0.0,0.167,0.0,86016.0,0.0,7.0,2784948224.0,866799616.0,3485478912.0,26481848320.0,4714493.0,319311.0
13-04 02:45:06,1.505,0.334,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2786885632.0,866799616.0,3488931840.0,26476457984.0,4114791.0,312075.0
13-04 02:45:07,0.924,0.252,98.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2787209216.0,866799616.0,3492638720.0,26472427520.0,4736215.0,334465.0
13-04 02:45:08,1.339,0.586,97.824,0.0,0.0,0.251,0.0,106303488.0,0.0,108.0,2787471360.0,866799616.0,3496407040.0,26468397056.0,4571237.0,333417.0
13-04 02:45:09,1.258,0.336,98.154,0.0,0.0,0.252,0.0,86016.0,0.0,6.0,2791354368.0,866799616.0,3499700224.0,26461220864.0,4106330.0,308457.0
13-04 02:45:10,1.424,0.419,97.822,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2793684992.0,866799616.0,3503210496.0,26455379968.0,4444119.0,339852.0
13-04 02:45:11,1.593,0.419,97.821,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2794536960.0,866799616.0,3506991104.0,26450747392.0,4718235.0,338722.0
13-04 02:45:12,1.506,0.418,97.908,0.0,0.0,0.167,0.0,81920.0,0.0,4.0,2794340352.0,866799616.0,3510870016.0,26447065088.0,4394954.0,327894.0
13-04 02:45:13,2.002,0.334,97.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2798534656.0,866799616.0,3514392576.0,26439348224.0,4581311.0,331893.0
13-04 02:45:14,1.090,0.251,98.407,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2799689728.0,866799616.0,3517554688.0,26435031040.0,4006038.0,323917.0
13-04 02:45:15,1.591,0.251,97.739,0.335,0.0,0.084,0.0,28672.0,0.0,3.0,2801307648.0,866799616.0,3521052672.0,26429915136.0,4654509.0,352567.0
13-04 02:45:16,1.419,0.250,97.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2801164288.0,866799616.0,3524894720.0,26426216448.0,4366842.0,337641.0
13-04 02:45:17,1.253,0.334,98.246,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2801000448.0,866799616.0,3528552448.0,26422722560.0,4387539.0,323774.0
13-04 02:45:18,1.429,0.084,98.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2802151424.0,866799616.0,3531972608.0,26418151424.0,4279694.0,324117.0
13-04 02:45:19,1.087,0.334,98.495,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2802642944.0,866799616.0,3535638528.0,26413993984.0,4544084.0,351628.0
13-04 02:45:20,1.256,0.335,98.157,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2802483200.0,866799616.0,3538812928.0,26410979328.0,4149488.0,320773.0
13-04 02:45:21,1.664,0.499,97.671,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2802900992.0,866799616.0,3542491136.0,26406883328.0,4475626.0,336798.0
13-04 02:45:22,1.258,0.168,98.406,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2802974720.0,866799616.0,3546275840.0,26403024896.0,4422388.0,339359.0
13-04 02:45:23,1.424,0.335,98.157,0.0,0.0,0.084,0.0,73728.0,0.0,13.0,2804211712.0,866799616.0,3549274112.0,26398789632.0,4158412.0,317301.0
13-04 02:45:24,1.751,0.334,97.748,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2766614528.0,866799616.0,3552374784.0,26433286144.0,4711671.0,334917.0
13-04 02:45:25,1.754,0.334,97.661,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2764840960.0,866799616.0,3556458496.0,26430976000.0,4377753.0,332097.0
13-04 02:45:26,2.082,0.583,97.169,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2726035456.0,866799616.0,3559899136.0,26466340864.0,4008546.0,310374.0
13-04 02:45:27,1.590,0.335,97.824,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2728415232.0,866799616.0,3563741184.0,26460119040.0,4439172.0,317890.0
13-04 02:45:28,1.503,0.501,97.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2730344448.0,866799616.0,3567271936.0,26454659072.0,4761988.0,346422.0
13-04 02:45:29,1.256,0.251,98.241,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2733641728.0,866799616.0,3570544640.0,26448089088.0,3957799.0,315883.0
13-04 02:45:30,1.757,0.167,97.741,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2738208768.0,866799616.0,3574390784.0,26439675904.0,4751232.0,314949.0
13-04 02:45:31,1.173,0.503,98.074,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2741071872.0,866799616.0,3577909248.0,26433294336.0,4627609.0,345722.0
13-04 02:45:32,1.420,0.418,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2745233408.0,866799616.0,3579809792.0,26427232256.0,1967609.0,216284.0
13-04 02:45:33,1.415,0.167,98.418,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2746511360.0,866799616.0,3579809792.0,26425954304.0,545824.0,185827.0
13-04 02:45:34,1.839,0.167,97.826,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2747424768.0,866799616.0,3580485632.0,26424365056.0,1106545.0,218956.0
13-04 02:45:35,1.663,0.499,97.423,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,2752040960.0,866799616.0,3585200128.0,26415034368.0,5984232.0,312372.0
13-04 02:45:36,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2753826816.0,866799616.0,3585445888.0,26413002752.0,394506.0,167712.0
13-04 02:45:37,1.414,0.166,98.336,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2759540736.0,866799616.0,3585445888.0,26407288832.0,398378.0,164269.0
13-04 02:45:38,1.008,0.084,98.908,0.0,0.0,0.0,0.0,92422144.0,0.0,100.0,2761154560.0,866799616.0,3585449984.0,26405670912.0,383737.0,161027.0
13-04 02:45:39,1.417,0.083,98.500,0.0,0.0,0.0,0.0,98304.0,0.0,5.0,2763849728.0,866799616.0,3585454080.0,26402971648.0,183446.0,137566.0
13-04 02:45:40,1.249,0.416,98.085,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,2725830656.0,866799616.0,3585458176.0,26440986624.0,431884.0,115915.0
13-04 02:45:41,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2725396480.0,866799616.0,3585458176.0,26441420800.0,45448.0,123402.0
13-04 02:45:42,0.668,0.0,99.332,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,2715619328.0,866799616.0,3585458176.0,26451197952.0,22603.0,36119.0
13-04 02:45:43,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2682986496.0,866799616.0,3585458176.0,26483830784.0,22289.0,36955.0
13-04 02:45:44,0.417,0.0,99.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2684256256.0,866799616.0,3585458176.0,26482561024.0,22915.0,37203.0
13-04 02:45:45,0.500,0.167,99.166,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,2684633088.0,866799616.0,3585462272.0,26482180096.0,24527.0,40592.0
13-04 02:45:46,2.170,0.083,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2690129920.0,866799616.0,3585466368.0,26476679168.0,295412.0,154879.0
13-04 02:45:47,3.506,0.334,96.160,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2695561216.0,866799616.0,3585470464.0,26471243776.0,1067247.0,334811.0
13-04 02:45:48,4.493,0.166,95.258,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2710376448.0,866799616.0,3585478656.0,26456420352.0,1289978.0,362034.0
13-04 02:45:49,3.913,0.333,95.670,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2716385280.0,866799616.0,3585482752.0,26450407424.0,1050405.0,343282.0
13-04 02:45:50,2.836,0.417,96.580,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2736488448.0,866799616.0,3585490944.0,26430296064.0,1393902.0,366295.0
13-04 02:45:51,3.083,0.417,96.333,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2754199552.0,866799616.0,3585495040.0,26412580864.0,1302431.0,356368.0
13-04 02:45:52,3.088,0.167,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2762190848.0,866799616.0,3585503232.0,26404581376.0,1351861.0,365549.0
13-04 02:45:53,3.512,0.084,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2766249984.0,866799616.0,3585507328.0,26400518144.0,1268277.0,357349.0
13-04 02:45:54,2.934,0.168,96.899,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2779922432.0,866799616.0,3585515520.0,26386837504.0,1311030.0,352426.0
13-04 02:45:55,2.750,0.250,96.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2790232064.0,866799616.0,3585523712.0,26376519680.0,1299681.0,361463.0
13-04 02:45:56,3.167,0.333,96.333,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2803937280.0,866799616.0,3585531904.0,26362806272.0,1138581.0,349731.0
13-04 02:45:57,2.764,0.0,97.152,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2803933184.0,866799616.0,3585536000.0,26362806272.0,1166582.0,348092.0
13-04 02:45:58,3.494,0.250,96.173,0.0,0.0,0.083,0.0,53248.0,0.0,9.0,2807611392.0,866799616.0,3585540096.0,26359123968.0,1435160.0,377512.0
13-04 02:45:59,3.253,0.334,96.414,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2812428288.0,866799616.0,3585548288.0,26354298880.0,1337807.0,361588.0
13-04 02:46:00,3.177,0.167,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2811789312.0,866799616.0,3585552384.0,26354933760.0,1405168.0,367123.0
13-04 02:46:01,2.510,0.167,97.155,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2813558784.0,866799616.0,3585560576.0,26353156096.0,1323076.0,366534.0
13-04 02:46:02,2.673,0.251,96.909,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2815205376.0,866799616.0,3585564672.0,26351505408.0,1352447.0,363930.0
13-04 02:46:03,2.924,0.167,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2816593920.0,866799616.0,3585572864.0,26350108672.0,1292921.0,362214.0
13-04 02:46:04,2.167,0.167,97.583,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2816598016.0,866799616.0,3585576960.0,26350100480.0,777216.0,344388.0
13-04 02:46:05,2.347,0.168,97.485,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2817224704.0,866799616.0,3585585152.0,26349465600.0,1415447.0,390644.0
13-04 02:46:06,2.676,0.334,96.906,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2818105344.0,866799616.0,3585593344.0,26348576768.0,1522419.0,398719.0
13-04 02:46:07,3.169,0.167,96.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2820001792.0,866799616.0,3585601536.0,26346672128.0,1401656.0,397516.0
13-04 02:46:08,2.259,0.167,97.406,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2821521408.0,866799616.0,3585605632.0,26345148416.0,1503349.0,372422.0
13-04 02:46:09,2.523,0.336,96.972,0.0,0.0,0.168,0.0,53248.0,0.0,3.0,2825326592.0,866799616.0,3587706880.0,26339241984.0,3682397.0,463172.0
13-04 02:46:10,2.840,0.334,96.658,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2825494528.0,866799616.0,3591696384.0,26335084544.0,5676844.0,539120.0
13-04 02:46:11,2.515,0.335,96.563,0.251,0.0,0.335,0.0,16384.0,0.0,2.0,2827747328.0,866799616.0,3594174464.0,26330353664.0,4422735.0,499159.0
13-04 02:46:12,2.766,0.251,96.899,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2828165120.0,866799616.0,3597754368.0,26326355968.0,5456929.0,531112.0
13-04 02:46:13,2.097,0.503,97.148,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2828308480.0,866799616.0,3601391616.0,26322575360.0,5459916.0,530782.0
13-04 02:46:14,2.678,0.502,96.402,0.0,0.0,0.418,0.0,73728.0,0.0,5.0,2830594048.0,866799616.0,3605590016.0,26316091392.0,5854107.0,544445.0
13-04 02:46:15,2.924,0.334,96.491,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2832867328.0,866799616.0,3608793088.0,26310615040.0,5234107.0,533617.0
13-04 02:46:16,2.101,0.420,96.975,0.168,0.0,0.336,0.0,32768.0,0.0,3.0,2833231872.0,866799616.0,3612610560.0,26306433024.0,5594151.0,541013.0
13-04 02:46:17,2.678,0.335,96.736,0.0,0.0,0.251,0.0,196608.0,0.0,1.0,2835365888.0,866799616.0,3616382976.0,26300526592.0,5427116.0,541892.0
13-04 02:46:18,2.757,0.334,96.491,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2835116032.0,866799616.0,3620442112.0,26296717312.0,5658598.0,548319.0
13-04 02:46:19,2.922,0.250,96.578,0.0,0.0,0.250,0.0,90112.0,0.0,5.0,2835943424.0,866799616.0,3624210432.0,26292121600.0,5661203.0,549084.0
13-04 02:46:20,2.515,0.419,96.899,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2837356544.0,866799616.0,3628101632.0,26286817280.0,5871065.0,550005.0
13-04 02:46:21,2.178,0.586,96.650,0.251,0.0,0.335,0.0,28672.0,0.0,3.0,2837946368.0,866799616.0,3631693824.0,26282635264.0,5387033.0,539302.0
13-04 02:46:22,3.023,0.336,96.306,0.0,0.0,0.336,0.0,12288.0,0.0,3.0,2839957504.0,866799616.0,3635564544.0,26276753408.0,5532658.0,548904.0
13-04 02:46:23,2.845,0.418,96.569,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2839830528.0,866799616.0,3639140352.0,26273304576.0,5290342.0,544600.0
13-04 02:46:24,2.515,0.419,96.899,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2840252416.0,866799616.0,3643043840.0,26268979200.0,5844796.0,550922.0
13-04 02:46:25,3.353,0.419,95.893,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2840543232.0,866799616.0,3646525440.0,26265206784.0,5372221.0,544802.0
13-04 02:46:26,1.843,0.251,97.404,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,2840879104.0,866799616.0,3650605056.0,26260791296.0,5716062.0,474320.0
13-04 02:46:27,1.168,0.250,98.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2841636864.0,866799616.0,3654483968.0,26256154624.0,4575108.0,309632.0
13-04 02:46:28,0.671,0.335,98.743,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2841518080.0,866799616.0,3658473472.0,26252283904.0,4353229.0,247213.0
13-04 02:46:29,2.178,1.424,96.315,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2841501696.0,866799616.0,3662172160.0,26248601600.0,4391883.0,252356.0
13-04 02:46:30,3.676,1.671,94.570,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2756268032.0,866799616.0,3665973248.0,26330034176.0,4107310.0,236827.0
13-04 02:46:31,1.090,0.419,98.240,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2755645440.0,866799616.0,3669614592.0,26327015424.0,4472237.0,255879.0
13-04 02:46:32,2.094,0.503,97.236,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2715312128.0,866799616.0,3673395200.0,26363568128.0,4517368.0,362360.0
13-04 02:46:33,5.528,0.838,93.467,0.0,0.0,0.168,0.0,28672.0,0.0,4.0,2677682176.0,866799616.0,3676717056.0,26397876224.0,5671232.0,581563.0
13-04 02:46:34,5.096,0.334,94.319,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2693685248.0,866799616.0,3680489472.0,26378100736.0,5751007.0,613241.0
13-04 02:46:35,5.122,0.504,94.291,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2703806464.0,866799616.0,3683893248.0,26364575744.0,6158085.0,610015.0
13-04 02:46:36,4.337,0.334,94.996,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2725048320.0,866799616.0,3687731200.0,26339495936.0,6204446.0,617110.0
13-04 02:46:37,4.659,0.499,94.509,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2731028480.0,866799616.0,3691589632.0,26329657344.0,6451474.0,620777.0
13-04 02:46:38,5.013,0.334,94.486,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2738778112.0,866799616.0,3695550464.0,26317946880.0,5738424.0,585260.0
13-04 02:46:39,3.347,0.502,84.603,11.464,0.0,0.084,0.0,110059520.0,0.0,128.0,2760204288.0,866799616.0,3699212288.0,26292858880.0,5208405.0,478863.0
13-04 02:46:40,2.349,0.419,96.980,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2772520960.0,866799616.0,3702951936.0,26276802560.0,4712218.0,482681.0
13-04 02:46:41,4.017,0.502,95.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2790096896.0,866799616.0,3706642432.0,26255536128.0,5309070.0,597553.0
13-04 02:46:42,4.264,0.502,94.732,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,2798555136.0,866799616.0,3711324160.0,26242396160.0,6795395.0,668866.0
13-04 02:46:43,4.515,0.334,94.900,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2808999936.0,866799616.0,3714600960.0,26228674560.0,6252854.0,674421.0
13-04 02:46:44,4.606,0.419,94.724,0.0,0.0,0.251,0.0,45056.0,0.0,3.0,2811502592.0,866799616.0,3718701056.0,26222071808.0,5915997.0,669937.0
13-04 02:46:45,4.606,0.335,94.807,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2815336448.0,866799616.0,3722629120.0,26214309888.0,6541818.0,714137.0
13-04 02:46:46,4.177,0.418,95.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2816032768.0,866799616.0,3725414400.0,26210828288.0,5558253.0,638908.0
13-04 02:46:47,3.442,0.672,95.382,0.084,0.0,0.420,0.0,172032.0,0.0,4.0,2817900544.0,866799616.0,3729829888.0,26204545024.0,6928773.0,728813.0
13-04 02:46:48,3.266,0.419,95.980,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2820554752.0,866799616.0,3733331968.0,26198388736.0,5680560.0,656885.0
13-04 02:46:49,4.682,0.502,94.565,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2825187328.0,866799616.0,3737149440.0,26189938688.0,6606701.0,707805.0
13-04 02:46:50,3.425,0.501,95.823,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2828967936.0,866799616.0,3741204480.0,26182103040.0,5374190.0,614424.0
13-04 02:46:51,3.691,0.503,95.554,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2828414976.0,866799616.0,3744993280.0,26178867200.0,6884712.0,722545.0
13-04 02:46:52,3.109,0.336,95.966,0.336,0.0,0.252,0.0,36864.0,0.0,4.0,2829160448.0,866799616.0,3749011456.0,26174103552.0,5830964.0,651572.0
13-04 02:46:53,4.003,0.584,95.079,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2832142336.0,866799616.0,3752443904.0,26167689216.0,6326805.0,683991.0
13-04 02:46:54,3.494,0.998,95.092,0.0,0.0,0.416,0.0,77824.0,0.0,5.0,2834743296.0,866799616.0,3756220416.0,26161311744.0,5819976.0,663155.0
13-04 02:46:55,3.933,0.335,95.397,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2834952192.0,866799616.0,3760013312.0,26157309952.0,6220841.0,687159.0
13-04 02:46:56,3.361,0.252,96.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2835156992.0,866799616.0,3763744768.0,26153373696.0,5918327.0,662767.0
13-04 02:46:57,3.512,0.502,95.736,0.084,0.0,0.167,0.0,32768.0,0.0,6.0,2835742720.0,866799616.0,3767541760.0,26148990976.0,6020333.0,678240.0
13-04 02:46:58,3.933,0.502,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2836377600.0,866799616.0,3771469824.0,26144428032.0,6571726.0,709620.0
13-04 02:46:59,4.282,0.336,95.214,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2841559040.0,866799616.0,3774803968.0,26135912448.0,5938151.0,682148.0
13-04 02:47:00,3.523,0.336,95.889,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2842034176.0,866799616.0,3778830336.0,26131410944.0,6643755.0,727623.0
13-04 02:47:01,3.350,0.419,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2842353664.0,866799616.0,3782389760.0,26127532032.0,6036787.0,674285.0
13-04 02:47:02,3.538,0.337,95.788,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2843246592.0,866799616.0,3786571776.0,26122457088.0,6730496.0,728691.0
13-04 02:47:03,3.033,0.421,96.293,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,2844688384.0,866799616.0,3790082048.0,26117505024.0,6122875.0,674076.0
13-04 02:47:04,4.184,0.502,95.063,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2847162368.0,866799616.0,3793797120.0,26111315968.0,6050416.0,690873.0
13-04 02:47:05,3.117,0.253,96.377,0.0,0.0,0.253,0.0,73728.0,0.0,6.0,2846801920.0,866799616.0,3797237760.0,26108235776.0,5731743.0,670473.0
13-04 02:47:06,3.183,0.419,95.980,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2849062912.0,866799616.0,3800883200.0,26102329344.0,6308880.0,677031.0
13-04 02:47:07,3.583,0.667,95.500,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2849968128.0,866799616.0,3805188096.0,26097119232.0,6415035.0,688640.0
13-04 02:47:08,4.337,0.500,94.746,0.0,0.0,0.417,0.0,53248.0,0.0,9.0,2851852288.0,866799616.0,3808919552.0,26091503616.0,6702286.0,694357.0
13-04 02:47:09,3.604,0.587,95.557,0.0,0.0,0.251,0.0,57344.0,0.0,3.0,2851864576.0,866799616.0,3812802560.0,26087608320.0,6695930.0,680119.0
13-04 02:47:10,3.277,0.336,96.218,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2852237312.0,866799616.0,3815743488.0,26084294656.0,6280755.0,670467.0
13-04 02:47:11,2.838,0.250,96.578,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2852556800.0,866799616.0,3820384256.0,26079334400.0,4663130.0,548465.0
13-04 02:47:12,2.431,0.251,96.899,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2853711872.0,866799616.0,3822936064.0,26075627520.0,4516147.0,532178.0
13-04 02:47:13,2.833,0.417,96.667,0.0,0.0,0.083,0.0,127369216.0,0.0,127.0,2853957632.0,866799616.0,3822968832.0,26075348992.0,3179944.0,394835.0
13-04 02:47:14,1.167,0.167,98.667,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2856325120.0,866799616.0,3823140864.0,26072809472.0,545725.0,203655.0
13-04 02:47:15,1.0,0.500,98.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2856378368.0,866799616.0,3825786880.0,26070110208.0,2803565.0,219276.0
13-04 02:47:16,3.086,1.168,95.496,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2812760064.0,866799616.0,3829207040.0,26110308352.0,4490186.0,267430.0
13-04 02:47:17,2.099,0.420,97.229,0.168,0.0,0.084,0.0,172032.0,0.0,5.0,2755391488.0,866799616.0,3837325312.0,26159558656.0,8627466.0,352754.0
13-04 02:47:18,1.508,0.335,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2723430400.0,866799616.0,3841896448.0,26186948608.0,5175799.0,285124.0
13-04 02:47:19,1.681,0.420,97.815,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2726445056.0,866799616.0,3847680000.0,26178150400.0,6467559.0,380868.0
13-04 02:47:20,3.685,0.503,95.477,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2740695040.0,866799616.0,3852926976.0,26158653440.0,8054936.0,619628.0
13-04 02:47:21,5.833,1.083,92.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2754232320.0,866799616.0,3857547264.0,26140495872.0,7168437.0,672862.0
13-04 02:47:22,4.786,0.672,94.207,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2732638208.0,866799616.0,3861254144.0,26158383104.0,7077044.0,663118.0
13-04 02:47:23,5.167,0.417,93.583,0.333,0.0,0.500,0.0,36864.0,0.0,4.0,2737545216.0,866799616.0,3865387008.0,26149343232.0,6696401.0,677741.0
13-04 02:47:24,5.206,0.588,93.955,0.0,0.0,0.252,0.0,86016.0,0.0,5.0,2740355072.0,866799616.0,3870081024.0,26141839360.0,7366230.0,657126.0
13-04 02:47:25,4.671,0.584,94.412,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2772688896.0,866799616.0,3873611776.0,26105974784.0,6521786.0,653851.0
13-04 02:47:26,4.730,0.581,94.274,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2797150208.0,866799616.0,3877232640.0,26077892608.0,6894540.0,674076.0
13-04 02:47:27,5.171,0.584,94.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2800058368.0,866799616.0,3880652800.0,26071564288.0,6635595.0,660173.0
13-04 02:47:28,4.678,0.668,94.319,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2813005824.0,866799616.0,3884396544.0,26054873088.0,6700582.0,667577.0
13-04 02:47:29,4.020,0.251,95.561,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2821898240.0,866799616.0,3888422912.0,26041954304.0,6540807.0,665706.0
13-04 02:47:30,4.090,0.501,95.242,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2822742016.0,866799616.0,3892281344.0,26037252096.0,7074574.0,675963.0
13-04 02:47:31,4.191,0.419,95.138,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2824994816.0,866799616.0,3896184832.0,26031095808.0,6462654.0,660679.0
13-04 02:47:32,3.753,0.667,95.163,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2826555392.0,866799616.0,3900084224.0,26025635840.0,6949931.0,693595.0
13-04 02:47:33,4.568,0.581,94.269,0.249,0.0,0.332,0.0,28672.0,0.0,5.0,2828107776.0,866799616.0,3903643648.0,26020524032.0,6282722.0,650977.0
13-04 02:47:34,3.521,0.335,95.893,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2829447168.0,866799616.0,3907547136.0,26015281152.0,6786425.0,677981.0
13-04 02:47:35,4.023,0.335,95.474,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2829774848.0,866799616.0,3911020544.0,26011480064.0,6789554.0,697920.0
13-04 02:47:36,3.926,0.501,95.322,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2829996032.0,866799616.0,3915276288.0,26007003136.0,6678911.0,659831.0
13-04 02:47:37,4.257,0.417,94.992,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2832420864.0,866799616.0,3919003648.0,26000850944.0,6599852.0,644655.0
13-04 02:47:38,3.320,0.332,96.017,0.083,0.0,0.249,0.0,57344.0,0.0,4.0,2833633280.0,866799616.0,3923005440.0,25995636736.0,5064145.0,530438.0
13-04 02:47:39,3.837,0.417,95.413,0.0,0.0,0.334,0.0,102400.0,0.0,6.0,2833403904.0,866799616.0,3926757376.0,25992114176.0,6949937.0,709737.0
13-04 02:47:40,4.020,0.586,95.226,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2834829312.0,866799616.0,3930222592.0,25987223552.0,7076852.0,713382.0
13-04 02:47:41,3.772,0.419,95.557,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2836201472.0,866799616.0,3933741056.0,25982332928.0,6610369.0,698484.0
13-04 02:47:42,3.207,0.338,96.203,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2838769664.0,866799616.0,3937742848.0,25975762944.0,6123975.0,643695.0
13-04 02:47:43,3.595,0.334,95.652,0.084,0.0,0.334,0.0,36864.0,0.0,6.0,2838859776.0,866799616.0,3941466112.0,25971949568.0,6217075.0,678778.0
13-04 02:47:44,4.257,0.501,95.075,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2839924736.0,866799616.0,3945259008.0,25967091712.0,6897441.0,722213.0
13-04 02:47:45,3.266,0.251,96.231,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2842230784.0,866799616.0,3945332736.0,25964711936.0,2448208.0,515526.0
13-04 02:47:46,4.420,0.334,95.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2846789632.0,866799616.0,3945345024.0,25960140800.0,2474681.0,519756.0
13-04 02:47:47,3.440,0.168,96.309,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2848243712.0,866799616.0,3947958272.0,25956073472.0,5000293.0,632110.0
13-04 02:47:48,3.523,0.839,95.302,0.084,0.0,0.252,0.0,125714432.0,0.0,138.0,2849214464.0,866799616.0,3951362048.0,25951698944.0,7132188.0,744739.0
13-04 02:47:49,3.685,0.586,95.394,0.0,0.0,0.335,0.0,110592.0,0.0,8.0,2851012608.0,866799616.0,3955339264.0,25945923584.0,6820705.0,703333.0
13-04 02:47:50,4.508,0.584,94.658,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2852851712.0,866799616.0,3961626624.0,25937797120.0,9446136.0,764569.0
13-04 02:47:51,3.682,0.586,95.314,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2854559744.0,866799616.0,3967041536.0,25930674176.0,8408874.0,745787.0
13-04 02:47:52,3.437,0.503,95.557,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2854932480.0,866799616.0,3972460544.0,25924882432.0,8719836.0,701216.0
13-04 02:47:53,4.500,0.500,94.583,0.250,0.0,0.167,0.0,237568.0,0.0,5.0,2857164800.0,866799616.0,3978301440.0,25916809216.0,8697553.0,729011.0
13-04 02:47:54,4.181,0.585,94.983,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2860949504.0,866799616.0,3981529088.0,25909796864.0,6046428.0,675472.0
13-04 02:47:55,4.431,0.502,94.732,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2862977024.0,866799616.0,3986395136.0,25902903296.0,8175683.0,739984.0
13-04 02:47:56,3.272,0.503,95.889,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2863706112.0,866799616.0,3990364160.0,25898205184.0,6584074.0,672867.0
13-04 02:47:57,3.445,0.336,95.798,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2864590848.0,866799616.0,3993890816.0,25893793792.0,6907759.0,696301.0
13-04 02:47:58,3.772,0.587,95.390,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2865283072.0,866799616.0,3997769728.0,25889222656.0,6651821.0,695228.0
13-04 02:47:59,4.250,0.333,95.0,0.0,0.0,0.417,0.0,81920.0,0.0,5.0,2866593792.0,866799616.0,4001607680.0,25884073984.0,6644713.0,662565.0
13-04 02:48:00,2.008,0.669,97.155,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2866003968.0,866799616.0,4006109184.0,25880162304.0,7268536.0,548456.0
13-04 02:48:01,0.837,0.418,98.577,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2866905088.0,866799616.0,4009488384.0,25875881984.0,4738486.0,371195.0
13-04 02:48:02,1.086,0.501,98.246,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2867003392.0,866799616.0,4014022656.0,25871249408.0,4724466.0,314791.0
13-04 02:48:03,1.087,0.251,98.328,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2866839552.0,866799616.0,4016979968.0,25868455936.0,3420888.0,263476.0
13-04 02:48:04,0.586,0.418,98.745,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2866798592.0,866799616.0,4021022720.0,25864454144.0,4634988.0,315100.0
13-04 02:48:05,1.170,0.334,98.246,0.0,0.0,0.251,0.0,53248.0,0.0,4.0,2867003392.0,866799616.0,4025069568.0,25860202496.0,4548469.0,315990.0
13-04 02:48:06,4.829,1.082,93.922,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2778869760.0,866799616.0,4028923904.0,25944481792.0,4805747.0,510715.0
13-04 02:48:07,6.0,0.667,93.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2692968448.0,866799616.0,4032548864.0,26026758144.0,6934022.0,706153.0
13-04 02:48:08,6.162,0.416,93.006,0.0,0.0,0.416,0.0,40960.0,0.0,5.0,2709221376.0,866799616.0,4036231168.0,26006822912.0,6778449.0,687734.0
13-04 02:48:09,5.122,0.420,94.123,0.168,0.0,0.168,0.0,69632.0,0.0,5.0,2723774464.0,866799616.0,4039512064.0,25988988928.0,6404166.0,646791.0
13-04 02:48:10,4.878,0.252,94.870,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2734661632.0,866799616.0,4039516160.0,25978097664.0,3028346.0,547682.0
13-04 02:48:11,4.674,0.501,94.741,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2757697536.0,866799616.0,4039524352.0,25955053568.0,2835387.0,543298.0
13-04 02:48:12,3.658,0.499,95.844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2773819392.0,866799616.0,4039528448.0,25938927616.0,1082296.0,429837.0
13-04 02:48:13,4.925,0.250,94.658,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,2790318080.0,866799616.0,4039536640.0,25922420736.0,2306634.0,533799.0
13-04 02:48:14,5.593,0.334,93.656,0.250,0.0,0.167,0.0,90112.0,0.0,7.0,2811863040.0,866803712.0,4039540736.0,25900867584.0,3550720.0,616251.0
13-04 02:48:15,4.854,0.418,94.477,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2822008832.0,866803712.0,4039553024.0,25890709504.0,3797941.0,642578.0
13-04 02:48:16,4.937,0.251,94.728,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2826514432.0,866803712.0,4039557120.0,25886199808.0,3060492.0,604428.0
13-04 02:48:17,3.775,0.587,95.386,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2827972608.0,866803712.0,4039565312.0,25884733440.0,3227525.0,605529.0
13-04 02:48:18,4.519,0.167,95.146,0.0,0.0,0.167,0.0,90329088.0,0.0,95.0,2832191488.0,866803712.0,4039569408.0,25880510464.0,3134788.0,592998.0
13-04 02:48:19,4.170,0.500,94.996,0.167,0.0,0.167,0.0,102400.0,0.0,7.0,2833072128.0,866803712.0,4039577600.0,25879621632.0,3479678.0,626490.0
13-04 02:48:20,4.746,0.333,94.921,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2835865600.0,866803712.0,4039581696.0,25876824064.0,2995473.0,577454.0
13-04 02:48:21,4.420,0.334,95.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2836996096.0,866803712.0,4039589888.0,25875685376.0,2966737.0,582597.0
13-04 02:48:22,4.174,0.250,95.409,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2839896064.0,866803712.0,4039593984.0,25872781312.0,3687369.0,609514.0
13-04 02:48:23,4.599,0.418,94.900,0.0,0.0,0.084,0.0,159744.0,0.0,2.0,2841190400.0,866803712.0,4039602176.0,25871478784.0,3417176.0,600683.0
13-04 02:48:24,3.753,0.250,95.496,0.334,0.0,0.167,0.0,106496.0,0.0,9.0,2842677248.0,866803712.0,4039606272.0,25869987840.0,3544026.0,605086.0
13-04 02:48:25,4.690,0.335,94.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2843971584.0,866803712.0,4039614464.0,25868685312.0,3492576.0,594634.0
13-04 02:48:26,3.664,0.416,95.587,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2844319744.0,866803712.0,4039622656.0,25868328960.0,2988536.0,564151.0
13-04 02:48:27,3.840,0.250,95.743,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2844979200.0,866803712.0,4039630848.0,25867661312.0,3040725.0,565598.0
13-04 02:48:28,3.350,0.335,96.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2845036544.0,866803712.0,4039634944.0,25867599872.0,3049602.0,564112.0
13-04 02:48:29,3.350,0.335,95.896,0.168,0.0,0.251,0.0,86016.0,0.0,7.0,2845945856.0,866807808.0,4039643136.0,25866678272.0,3070448.0,573016.0
13-04 02:48:30,3.933,0.418,95.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2849083392.0,866807808.0,4039647232.0,25863536640.0,3173228.0,568683.0
13-04 02:48:31,3.434,0.335,95.980,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2850344960.0,866807808.0,4039655424.0,25862266880.0,2941256.0,561499.0
13-04 02:48:32,3.503,0.334,95.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2850500608.0,866807808.0,4039659520.0,25862107136.0,3016963.0,554882.0
13-04 02:48:33,3.933,0.502,95.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2852016128.0,866807808.0,4039667712.0,25860583424.0,3136763.0,587288.0
13-04 02:48:34,4.170,0.250,95.413,0.083,0.0,0.083,0.0,86016.0,0.0,7.0,2855149568.0,866807808.0,4039675904.0,25857441792.0,3053938.0,578712.0
13-04 02:48:35,4.406,0.249,95.262,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2857082880.0,866807808.0,4039680000.0,25855504384.0,3063352.0,559411.0
13-04 02:48:36,2.762,0.251,96.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2857713664.0,866807808.0,4039684096.0,25854869504.0,1813247.0,488997.0
13-04 02:48:37,3.088,0.250,96.494,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2860625920.0,866807808.0,4039692288.0,25851949056.0,1633555.0,481920.0
13-04 02:48:38,4.167,0.250,95.500,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2862014464.0,866807808.0,4039700480.0,25850552320.0,3349716.0,604342.0
13-04 02:48:39,4.275,0.419,95.138,0.084,0.0,0.084,0.0,90112.0,0.0,7.0,2862858240.0,866807808.0,4039712768.0,25849696256.0,3717460.0,636056.0
13-04 02:48:40,3.923,0.250,95.743,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2864947200.0,866807808.0,4039720960.0,25847599104.0,2881700.0,560282.0
13-04 02:48:41,3.277,0.336,96.303,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2867912704.0,866807808.0,4039725056.0,25844629504.0,2825024.0,581227.0
13-04 02:48:42,4.250,0.250,95.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2870067200.0,866807808.0,4039733248.0,25842466816.0,3203797.0,588076.0
13-04 02:48:43,3.503,0.250,96.163,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2870104064.0,866807808.0,4039737344.0,25842425856.0,1633319.0,500865.0
13-04 02:48:44,3.775,0.252,95.805,0.168,0.0,0.0,0.0,102400.0,0.0,7.0,2870145024.0,866807808.0,4039745536.0,25842376704.0,3558321.0,611931.0
13-04 02:48:45,4.428,0.501,94.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2870386688.0,866807808.0,4042252288.0,25839628288.0,6492225.0,775622.0
13-04 02:48:46,3.601,0.251,95.812,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2871144448.0,866807808.0,4045684736.0,25835438080.0,7364513.0,697993.0
13-04 02:48:47,1.846,0.252,97.735,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2873266176.0,866807808.0,4049305600.0,25829695488.0,5574277.0,476074.0
13-04 02:48:48,1.171,0.418,98.328,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2873204736.0,866807808.0,4053467136.0,25825595392.0,4470653.0,401404.0
13-04 02:48:49,0.753,0.502,98.328,0.167,0.0,0.251,0.0,94208.0,0.0,7.0,2873155584.0,866807808.0,4057509888.0,25821601792.0,4576750.0,349250.0
13-04 02:48:50,1.582,0.416,97.835,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2874056704.0,866807808.0,4061270016.0,25816940544.0,4405676.0,344905.0
13-04 02:48:51,1.169,0.417,98.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2874560512.0,866807808.0,4064866304.0,25812840448.0,4213791.0,330549.0
13-04 02:48:52,0.671,0.084,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2874638336.0,866807808.0,4064915456.0,25812713472.0,91691.0,162416.0
13-04 02:48:53,1.754,0.334,97.911,0.0,0.0,0.0,0.0,159744.0,0.0,4.0,2830319616.0,866807808.0,4064919552.0,25857028096.0,149247.0,219693.0
13-04 02:48:54,6.328,0.666,92.839,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2769235968.0,866807808.0,4066148352.0,25916882944.0,4022610.0,625975.0
13-04 02:48:55,6.177,0.501,92.738,0.167,0.0,0.417,0.0,28672.0,0.0,3.0,2700537856.0,866807808.0,4069863424.0,25981865984.0,7465601.0,764140.0
13-04 02:48:56,6.505,0.500,92.577,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2725580800.0,866807808.0,4076654592.0,25950031872.0,10705670.0,807857.0
13-04 02:48:57,5.458,0.420,94.123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2745942016.0,866807808.0,4078952448.0,25927372800.0,5784665.0,680644.0
13-04 02:48:58,5.858,0.418,93.473,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2765426688.0,866807808.0,4082450432.0,25904390144.0,7383161.0,788395.0
13-04 02:48:59,6.287,0.503,92.959,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2803236864.0,866807808.0,4085784576.0,25863245824.0,8050257.0,811259.0
13-04 02:49:00,5.171,0.667,93.661,0.167,0.0,0.334,0.0,32768.0,0.0,3.0,2827018240.0,866807808.0,4091305984.0,25833943040.0,9230815.0,788265.0
13-04 02:49:01,5.505,0.584,93.661,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2829836288.0,866807808.0,4098039808.0,25824391168.0,9995300.0,788691.0
13-04 02:49:02,5.025,0.586,94.221,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2830524416.0,866807808.0,4103860224.0,25817882624.0,10247037.0,837616.0
13-04 02:49:03,4.770,0.502,94.393,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2830721024.0,866807808.0,4109787136.0,25811759104.0,9434505.0,840266.0
13-04 02:49:04,6.053,0.580,92.786,0.0,0.0,0.580,0.0,69632.0,0.0,5.0,2834341888.0,866807808.0,4114456576.0,25803468800.0,9729390.0,878577.0
13-04 02:49:05,4.706,0.252,94.538,0.168,0.0,0.336,0.0,73728.0,0.0,6.0,2838241280.0,866807808.0,4119306240.0,25794719744.0,8738442.0,805972.0
13-04 02:49:06,4.538,0.336,94.790,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2839273472.0,866807808.0,4124233728.0,25788760064.0,9330496.0,901637.0
13-04 02:49:07,4.446,0.755,94.547,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2840211456.0,866807808.0,4128034816.0,25784020992.0,8719080.0,885896.0
13-04 02:49:08,4.446,0.419,94.631,0.0,0.0,0.503,0.0,20480.0,0.0,1.0,2840616960.0,866807808.0,4132884480.0,25778765824.0,7040470.0,753079.0
13-04 02:49:09,4.758,0.584,94.407,0.0,0.0,0.250,0.0,53248.0,0.0,3.0,2841989120.0,866807808.0,4136493056.0,25773785088.0,8403826.0,893289.0
13-04 02:49:10,4.261,0.585,94.820,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2841993216.0,866811904.0,4140609536.0,25769660416.0,7585108.0,810240.0
13-04 02:49:11,5.184,0.669,94.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2845876224.0,866811904.0,4144918528.0,25761468416.0,8784529.0,869277.0
13-04 02:49:12,4.595,0.501,94.403,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2848673792.0,866811904.0,4148465664.0,25755123712.0,8145990.0,842853.0
13-04 02:49:13,3.869,0.505,95.374,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2849751040.0,866811904.0,4153155584.0,25749356544.0,8417274.0,869568.0
13-04 02:49:14,4.515,0.585,94.649,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2852290560.0,866811904.0,4156518400.0,25743454208.0,6822747.0,787801.0
13-04 02:49:15,4.702,0.252,94.374,0.168,0.0,0.504,0.0,16384.0,0.0,2.0,2852999168.0,866811904.0,4160688128.0,25738575872.0,9019923.0,895291.0
13-04 02:49:16,3.936,0.670,95.059,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2852143104.0,866811904.0,4165001216.0,25735118848.0,8764361.0,893801.0
13-04 02:49:17,4.300,0.506,94.857,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2854518784.0,866811904.0,4168712192.0,25729032192.0,8698085.0,861116.0
13-04 02:49:18,4.682,0.585,94.231,0.0,0.0,0.502,0.0,130641920.0,0.0,132.0,2857672704.0,866811904.0,4173213696.0,25721376768.0,8439244.0,848539.0
13-04 02:49:19,4.023,0.419,95.222,0.0,0.0,0.335,0.0,98304.0,0.0,8.0,2858483712.0,866811904.0,4177100800.0,25716678656.0,8026723.0,824967.0
13-04 02:49:20,3.451,0.337,95.707,0.168,0.0,0.337,0.0,16384.0,0.0,2.0,2859225088.0,866811904.0,4180738048.0,25712300032.0,7354374.0,783608.0
13-04 02:49:21,4.690,0.503,94.640,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2861965312.0,866811904.0,4185362432.0,25704935424.0,8729394.0,823459.0
13-04 02:49:22,4.534,0.672,94.542,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2863468544.0,866811904.0,4188844032.0,25699950592.0,8233047.0,860438.0
13-04 02:49:23,4.996,0.416,94.172,0.0,0.0,0.416,0.0,20480.0,0.0,1.0,2864738304.0,866811904.0,4192624640.0,25694900224.0,8477616.0,878924.0
13-04 02:49:24,4.446,0.336,95.134,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2866917376.0,866811904.0,4193824768.0,25691521024.0,4440639.0,679679.0
13-04 02:49:25,4.417,0.500,94.750,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2866884608.0,866811904.0,4193828864.0,25691549696.0,4183110.0,687020.0
13-04 02:49:26,3.023,0.504,96.138,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2867195904.0,866811904.0,4194717696.0,25690349568.0,4370304.0,670311.0
13-04 02:49:27,3.946,0.588,95.046,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2867916800.0,866811904.0,4198445056.0,25685901312.0,8234905.0,813252.0
13-04 02:49:28,5.017,0.585,93.980,0.0,0.0,0.418,0.0,241664.0,0.0,6.0,2869800960.0,866811904.0,4205379584.0,25677082624.0,11397104.0,875902.0
13-04 02:49:29,3.930,0.334,95.401,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2870968320.0,866811904.0,4206059520.0,25675235328.0,5010021.0,711052.0
13-04 02:49:30,3.691,0.419,95.302,0.168,0.0,0.419,0.0,28672.0,0.0,3.0,2872008704.0,866811904.0,4209434624.0,25670819840.0,7142485.0,783278.0
13-04 02:49:31,4.858,0.670,94.054,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2873696256.0,866811904.0,4215275520.0,25663291392.0,10094296.0,875428.0
13-04 02:49:32,4.337,0.500,94.746,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2873757696.0,866811904.0,4221841408.0,25656664064.0,11023317.0,853412.0
13-04 02:49:33,4.0,0.583,94.917,0.0,0.0,0.500,0.0,8192.0,0.0,1.0,2874789888.0,866811904.0,4227530752.0,25649942528.0,9975067.0,816974.0
13-04 02:49:34,1.847,0.420,97.565,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2875215872.0,866811904.0,4233842688.0,25643204608.0,7899522.0,567996.0
13-04 02:49:35,1.672,0.334,97.324,0.251,0.0,0.418,0.0,32768.0,0.0,3.0,2877779968.0,866811904.0,4238909440.0,25635573760.0,6294501.0,395994.0
13-04 02:49:36,1.506,0.335,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2878218240.0,866811904.0,4243394560.0,25630650368.0,4669763.0,369134.0
13-04 02:49:37,1.252,0.417,97.830,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2878599168.0,866811904.0,4247928832.0,25625735168.0,5627989.0,425571.0
13-04 02:49:38,1.334,0.584,97.832,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2878623744.0,866811904.0,4252680192.0,25620959232.0,5508391.0,390518.0
13-04 02:49:39,1.265,0.253,98.314,0.0,0.0,0.169,0.0,73728.0,0.0,5.0,2881175552.0,866811904.0,4257169408.0,25613918208.0,5038641.0,398973.0
13-04 02:49:40,5.180,0.585,93.901,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2844106752.0,866811904.0,4261462016.0,25646694400.0,7422378.0,779841.0
13-04 02:49:41,5.907,0.499,93.261,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2840920064.0,866811904.0,4264824832.0,25646518272.0,7925640.0,858714.0
13-04 02:49:42,3.623,0.253,95.872,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2846560256.0,866811904.0,4269117440.0,25636585472.0,6553678.0,726183.0
13-04 02:49:43,4.591,0.668,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2807832576.0,866811904.0,4272848896.0,25671581696.0,5589656.0,670344.0
13-04 02:49:44,5.764,0.585,93.150,0.0,0.0,0.501,0.0,81920.0,0.0,5.0,2811924480.0,866811904.0,4276822016.0,25663516672.0,8836577.0,934605.0
13-04 02:49:45,4.428,0.668,94.737,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2821562368.0,866811904.0,4281380864.0,25649319936.0,5670167.0,722996.0
13-04 02:49:46,4.424,0.584,94.658,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2830823424.0,866811904.0,4285657088.0,25635782656.0,6994474.0,800555.0
13-04 02:49:47,6.500,0.750,92.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2828382208.0,866811904.0,4288684032.0,25635196928.0,10254437.0,984649.0
13-04 02:49:48,4.866,0.419,94.547,0.0,0.0,0.168,0.0,120700928.0,0.0,121.0,2840145920.0,866811904.0,4293087232.0,25619030016.0,7133387.0,825290.0
13-04 02:49:49,4.454,0.168,95.126,0.0,0.0,0.252,0.0,102400.0,0.0,8.0,2843004928.0,866811904.0,4296982528.0,25612275712.0,7315752.0,845325.0
13-04 02:49:50,5.471,0.589,93.434,0.0,0.0,0.505,0.0,0.0,0.0,0.0,2844635136.0,866811904.0,4300636160.0,25606991872.0,10181876.0,1044362.0
13-04 02:49:51,4.610,0.587,94.468,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2848583680.0,866811904.0,4304986112.0,25598693376.0,7263919.0,857989.0
13-04 02:49:52,4.790,0.420,94.454,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2849800192.0,866811904.0,4309549056.0,25592913920.0,8972332.0,975665.0
13-04 02:49:53,5.779,0.670,93.132,0.0,0.0,0.419,0.0,16384.0,0.0,4.0,2853588992.0,866811904.0,4313341952.0,25585332224.0,10000152.0,1064153.0
13-04 02:49:54,4.195,0.336,95.218,0.0,0.0,0.252,0.0,65536.0,0.0,5.0,2855981056.0,866811904.0,4316786688.0,25579495424.0,5871407.0,795276.0
13-04 02:49:55,4.366,0.756,94.626,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2856222720.0,866811904.0,4321136640.0,25574903808.0,8627722.0,979377.0
13-04 02:49:56,5.537,0.587,93.289,0.168,0.0,0.419,0.0,16384.0,0.0,2.0,2858545152.0,866811904.0,4324483072.0,25569234944.0,8676979.0,1022694.0
13-04 02:49:57,4.275,0.419,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2859380736.0,866811904.0,4324978688.0,25567903744.0,4126731.0,782964.0
13-04 02:49:58,5.588,0.584,93.495,0.0,0.0,0.334,0.0,167936.0,0.0,2.0,2859327488.0,866811904.0,4325412864.0,25567522816.0,6511451.0,986679.0
13-04 02:49:59,5.927,0.668,92.654,0.0,0.0,0.751,0.0,86016.0,0.0,5.0,2859356160.0,866811904.0,4328955904.0,25563951104.0,10109316.0,1227405.0
13-04 02:50:00,6.177,0.918,92.487,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2862739456.0,866811904.0,4334321664.0,25555202048.0,12054851.0,1183619.0
13-04 02:50:01,5.681,0.334,93.567,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2864504832.0,866816000.0,4335693824.0,25552060416.0,6077281.0,992588.0
13-04 02:50:02,5.259,0.501,93.823,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2864660480.0,866816000.0,4337901568.0,25549697024.0,5820058.0,979213.0
13-04 02:50:03,5.626,0.336,93.535,0.0,0.0,0.504,0.0,28672.0,0.0,6.0,2864791552.0,866816000.0,4340621312.0,25546846208.0,6160363.0,1009089.0
13-04 02:50:04,3.990,0.424,95.076,0.0,0.0,0.509,0.0,69632.0,0.0,5.0,2865541120.0,866816000.0,4346527744.0,25540190208.0,9916274.0,1086716.0
13-04 02:50:05,5.681,0.668,93.233,0.0,0.0,0.418,0.0,77824.0,0.0,6.0,2868498432.0,866816000.0,4353384448.0,25530376192.0,10687664.0,1059114.0
13-04 02:50:06,6.683,0.668,92.147,0.251,0.0,0.251,0.0,16384.0,0.0,2.0,2871808000.0,866816000.0,4360327168.0,25520123904.0,11032639.0,1146094.0
13-04 02:50:07,5.096,0.835,93.567,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2872889344.0,866816000.0,4364353536.0,25515016192.0,8181462.0,1129125.0
13-04 02:50:08,5.748,0.338,93.407,0.0,0.0,0.507,0.0,28672.0,0.0,2.0,2875863040.0,866816000.0,4370567168.0,25505828864.0,9791626.0,1177048.0
13-04 02:50:09,5.626,0.672,93.451,0.0,0.0,0.252,0.0,57344.0,0.0,3.0,2876583936.0,866816000.0,4374323200.0,25501351936.0,7261067.0,1170655.0
13-04 02:50:10,4.790,0.504,94.454,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2878484480.0,866816000.0,4374331392.0,25499443200.0,3242233.0,1077974.0
13-04 02:50:11,6.672,0.667,92.327,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2883903488.0,866816000.0,4374339584.0,25494016000.0,3799462.0,1167779.0
13-04 02:50:12,5.714,0.504,93.613,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2885103616.0,866816000.0,4374347776.0,25492807680.0,3619780.0,1180032.0
13-04 02:50:13,4.606,0.586,94.556,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2886299648.0,866816000.0,4374355968.0,25491603456.0,1483372.0,1030115.0
13-04 02:50:14,6.093,0.584,93.072,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2889338880.0,866816000.0,4374364160.0,25488556032.0,1556353.0,1057951.0
13-04 02:50:15,7.041,0.671,92.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2889584640.0,866816000.0,4374372352.0,25488302080.0,5184721.0,1372917.0
13-04 02:50:16,7.077,0.505,92.081,0.253,0.0,0.084,0.0,16384.0,0.0,2.0,2893262848.0,866816000.0,4374380544.0,25484615680.0,4944810.0,1392243.0
13-04 02:50:17,6.678,0.417,92.821,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2894630912.0,866816000.0,4374388736.0,25483239424.0,4152992.0,1347866.0
13-04 02:50:18,7.346,0.584,91.820,0.0,0.0,0.250,0.0,82743296.0,0.0,81.0,2896269312.0,866816000.0,4374401024.0,25481588736.0,3311994.0,1333991.0
13-04 02:50:19,6.465,0.168,93.199,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2896932864.0,866816000.0,4374405120.0,25480921088.0,3271318.0,1373710.0
13-04 02:50:20,4.450,0.672,94.626,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2898419712.0,866816000.0,4374409216.0,25479430144.0,2224177.0,1151436.0
13-04 02:50:21,4.682,0.418,94.482,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,2901467136.0,866816000.0,4374409216.0,25476382720.0,491546.0,1010757.0
13-04 02:50:22,3.356,0.419,96.057,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2901590016.0,866816000.0,4374413312.0,25476255744.0,473348.0,994173.0
13-04 02:50:23,3.607,0.419,95.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2901970944.0,866816000.0,4374413312.0,25475874816.0,474678.0,995145.0
13-04 02:50:24,4.083,0.417,95.333,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2902601728.0,866816000.0,4374417408.0,25475239936.0,474663.0,994742.0
13-04 02:50:25,5.162,0.333,94.255,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2903015424.0,866816000.0,4374417408.0,25474826240.0,474162.0,994005.0
13-04 02:50:26,5.385,0.497,93.869,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,2902982656.0,866816000.0,4374417408.0,25474859008.0,479809.0,1001993.0
13-04 02:50:27,3.356,0.503,95.973,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2904084480.0,866816000.0,4374425600.0,25473748992.0,478253.0,1000168.0
13-04 02:50:28,3.367,0.421,96.044,0.0,0.0,0.168,0.0,184320.0,0.0,4.0,2904371200.0,866816000.0,4374425600.0,25473462272.0,478499.0,999580.0
13-04 02:50:29,3.827,0.582,95.424,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,2904338432.0,866816000.0,4374425600.0,25473495040.0,476164.0,997033.0
13-04 02:50:30,4.181,0.585,95.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2904494080.0,866816000.0,4374429696.0,25473335296.0,477450.0,1021681.0
13-04 02:50:31,3.775,0.336,95.554,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2904494080.0,866816000.0,4374429696.0,25473335296.0,475133.0,994946.0
13-04 02:50:32,3.515,0.502,95.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2904494080.0,866816000.0,4374429696.0,25473335296.0,476050.0,996631.0
13-04 02:50:33,3.676,0.585,95.656,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2904494080.0,866816000.0,4374429696.0,25473335296.0,477394.0,998828.0
13-04 02:50:34,4.337,0.667,94.912,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2904748032.0,866816000.0,4374429696.0,25473081344.0,496909.0,1019660.0
13-04 02:50:35,5.307,0.746,93.532,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2905505792.0,866816000.0,4374433792.0,25472319488.0,865092.0,1141376.0
13-04 02:50:36,6.544,0.587,92.534,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2860306432.0,866816000.0,4374437888.0,25517514752.0,3476368.0,1481139.0
13-04 02:50:37,8.215,0.335,90.947,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,2863849472.0,866816000.0,4374446080.0,25513963520.0,3959098.0,1537236.0
13-04 02:50:38,7.089,0.751,91.827,0.0,0.0,0.334,0.0,45056.0,0.0,6.0,2873012224.0,866816000.0,4374454272.0,25504792576.0,4066753.0,1565740.0
13-04 02:50:39,8.298,0.587,90.780,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2878201856.0,866816000.0,4374466560.0,25499590656.0,4240957.0,1609197.0
13-04 02:50:40,6.695,0.753,92.385,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2888359936.0,866816000.0,4374470656.0,25489428480.0,3515309.0,1562920.0
13-04 02:50:41,8.117,0.586,91.046,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2897080320.0,866816000.0,4374478848.0,25480699904.0,4148092.0,1646094.0
13-04 02:50:42,7.346,0.835,91.319,0.083,0.0,0.417,0.0,16384.0,0.0,2.0,2897780736.0,866816000.0,4374482944.0,25479995392.0,4779960.0,1724587.0
13-04 02:50:43,8.590,0.334,90.826,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2899140608.0,866816000.0,4374491136.0,25478627328.0,4080133.0,1698577.0
13-04 02:50:44,7.125,0.503,92.205,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2899898368.0,866816000.0,4374495232.0,25477865472.0,3480770.0,1685449.0
13-04 02:50:45,8.131,0.838,90.612,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2905251840.0,866816000.0,4374503424.0,25472503808.0,4762376.0,1823144.0
13-04 02:50:46,7.653,0.673,91.169,0.0,0.0,0.505,0.0,0.0,0.0,0.0,2908430336.0,866816000.0,4374511616.0,25469317120.0,4213580.0,1809660.0
13-04 02:50:47,6.397,1.010,92.088,0.253,0.0,0.253,0.0,32768.0,0.0,3.0,2910167040.0,866816000.0,4374519808.0,25467572224.0,4225924.0,1846136.0
13-04 02:50:48,8.954,0.418,90.460,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2913939456.0,866816000.0,4374528000.0,25463791616.0,4321039.0,1877953.0
13-04 02:50:49,6.397,0.589,92.677,0.0,0.0,0.337,0.0,69632.0,0.0,5.0,2914746368.0,866816000.0,4374540288.0,25462972416.0,3104574.0,1795732.0
13-04 02:50:50,8.418,0.758,90.657,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2916495360.0,866816000.0,4374548480.0,25461215232.0,5041628.0,1988339.0
13-04 02:50:51,7.367,0.423,91.956,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2916691968.0,866816000.0,4374556672.0,25461010432.0,4264301.0,1968095.0
13-04 02:50:52,7.576,0.842,91.246,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,2919608320.0,866816000.0,4374560768.0,25458089984.0,4326582.0,1998272.0
13-04 02:50:53,8.924,0.834,89.908,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2917138432.0,866816000.0,4374568960.0,25460551680.0,4334494.0,2027060.0
13-04 02:50:54,7.848,0.506,91.055,0.0,0.0,0.591,0.0,77824.0,0.0,5.0,2920849408.0,866816000.0,4374577152.0,25456832512.0,4344569.0,2054007.0
13-04 02:50:55,8.765,0.417,90.401,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2923376640.0,866816000.0,4374585344.0,25454297088.0,4482851.0,2082563.0
13-04 02:50:56,8.319,0.924,90.420,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2924670976.0,866816000.0,4374593536.0,25452994560.0,4067611.0,2062499.0
13-04 02:50:57,8.257,0.917,90.075,0.167,0.0,0.584,0.0,16384.0,0.0,2.0,2928541696.0,866820096.0,4374601728.0,25449111552.0,4144339.0,2114182.0
13-04 02:50:58,8.067,0.588,90.924,0.0,0.0,0.420,0.0,167936.0,0.0,1.0,2928844800.0,866820096.0,4374609920.0,25448800256.0,4130265.0,2145968.0
13-04 02:50:59,8.445,0.753,90.468,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2929438720.0,866820096.0,4374622208.0,25448194048.0,4054903.0,2131293.0
13-04 02:51:00,9.114,0.836,89.548,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2930286592.0,866820096.0,4374630400.0,25447337984.0,4805412.0,2246386.0
13-04 02:51:01,8.194,0.920,90.385,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2931556352.0,866820096.0,4374638592.0,25446060032.0,3978232.0,2193940.0
13-04 02:51:02,8.674,0.751,90.158,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,2933293056.0,866820096.0,4374646784.0,25444315136.0,4348833.0,2251817.0
13-04 02:51:03,9.304,0.754,89.606,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2936397824.0,866820096.0,4374654976.0,25441202176.0,4231994.0,2268144.0
13-04 02:51:04,8.801,0.503,90.360,0.084,0.0,0.251,0.0,69632.0,0.0,5.0,2939797504.0,866820096.0,4374663168.0,25437794304.0,4209360.0,2323269.0
13-04 02:51:05,8.228,0.756,90.680,0.0,0.0,0.336,0.0,57344.0,0.0,4.0,2941919232.0,866820096.0,4374667264.0,25435668480.0,4467743.0,2331683.0
13-04 02:51:06,9.349,0.668,89.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2946179072.0,866820096.0,4374679552.0,25431396352.0,3436219.0,2278097.0
13-04 02:51:07,8.040,0.503,90.871,0.084,0.0,0.503,0.0,16384.0,0.0,2.0,2946998272.0,866820096.0,4374687744.0,25430568960.0,2290412.0,2211823.0
13-04 02:51:08,10.209,0.753,88.536,0.0,0.0,0.502,0.0,40960.0,0.0,2.0,2947342336.0,866820096.0,4374704128.0,25430208512.0,6976481.0,2615019.0
13-04 02:51:09,10.133,0.748,88.870,0.0,0.0,0.249,0.0,57344.0,0.0,3.0,2951041024.0,866820096.0,4374724608.0,25426489344.0,4161215.0,2399227.0
13-04 02:51:10,8.779,0.920,89.632,0.0,0.0,0.669,0.0,0.0,0.0,0.0,2954743808.0,866820096.0,4374745088.0,25422766080.0,4340805.0,2443036.0
13-04 02:51:11,8.939,0.835,89.891,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2956873728.0,866820096.0,4374761472.0,25420619776.0,4794246.0,2499204.0
13-04 02:51:12,9.858,1.003,88.555,0.084,0.0,0.501,0.0,16384.0,0.0,2.0,2960379904.0,866820096.0,4374781952.0,25417093120.0,4159190.0,2456415.0
13-04 02:51:13,7.873,1.005,90.704,0.0,0.0,0.419,0.0,16384.0,0.0,4.0,2960859136.0,866820096.0,4374798336.0,25416597504.0,4083906.0,2468757.0
13-04 02:51:14,9.197,0.920,89.716,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2965643264.0,866820096.0,4374818816.0,25411792896.0,2973263.0,2408817.0
13-04 02:51:15,8.641,0.839,90.185,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2967724032.0,866820096.0,4374839296.0,25409691648.0,5875573.0,2614688.0
13-04 02:51:16,9.242,0.666,89.759,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2970062848.0,866820096.0,4374855680.0,25407336448.0,2775724.0,2465197.0
13-04 02:51:17,7.538,0.754,91.290,0.251,0.0,0.168,0.0,16384.0,0.0,2.0,2966822912.0,866820096.0,4374872064.0,25410560000.0,2359639.0,2397427.0
13-04 02:51:18,7.763,0.835,90.985,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2966867968.0,866820096.0,4374888448.0,25410498560.0,2252741.0,2376425.0
13-04 02:51:19,6.773,0.669,92.140,0.0,0.0,0.418,0.0,65536.0,0.0,5.0,2966847488.0,866820096.0,4374904832.0,25410502656.0,2383004.0,2407231.0
13-04 02:51:20,7.963,0.671,90.780,0.0,0.0,0.587,0.0,0.0,0.0,0.0,2955694080.0,866820096.0,4374917120.0,25421643776.0,2369181.0,2397526.0
13-04 02:51:21,6.487,0.842,92.418,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2955206656.0,866820096.0,4374929408.0,25422118912.0,2264831.0,2381684.0
13-04 02:51:22,7.395,0.756,91.429,0.168,0.0,0.252,0.0,32768.0,0.0,3.0,2956648448.0,866820096.0,4374945792.0,25420660736.0,2292258.0,2345496.0
13-04 02:51:23,7.417,0.917,91.417,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2956320768.0,866820096.0,4374958080.0,25420976128.0,2350858.0,2405613.0
13-04 02:51:24,7.930,0.751,90.568,0.0,0.0,0.751,0.0,65536.0,0.0,5.0,2949496832.0,866820096.0,4374974464.0,25427783680.0,2262027.0,2378918.0
13-04 02:51:25,7.119,0.838,91.792,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2949439488.0,866820096.0,4374986752.0,25427828736.0,2390835.0,2406008.0
13-04 02:51:26,7.937,0.919,91.061,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2949423104.0,866820096.0,4374999040.0,25427832832.0,2260514.0,2373898.0
13-04 02:51:27,7.018,0.668,91.729,0.084,0.0,0.501,0.0,16384.0,0.0,2.0,2949918720.0,866820096.0,4375011328.0,25427324928.0,2377056.0,2405514.0
13-04 02:51:28,8.706,0.829,90.133,0.0,0.0,0.332,0.0,401408.0,0.0,1.0,2950443008.0,866820096.0,4375027712.0,25426784256.0,2240323.0,2369653.0
13-04 02:51:29,5.369,0.923,93.372,0.0,0.0,0.336,0.0,69632.0,0.0,5.0,2950455296.0,866820096.0,4375048192.0,25426751488.0,1246770.0,2174517.0
13-04 02:51:30,6.203,0.671,92.959,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2950369280.0,866820096.0,4375076864.0,25426808832.0,985908.0,2113248.0
13-04 02:51:31,6.750,0.583,92.333,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2950479872.0,866820096.0,4375097344.0,25426677760.0,987870.0,2118232.0
13-04 02:51:32,6.015,0.585,92.982,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2950545408.0,866820096.0,4375121920.0,25426587648.0,987582.0,2117753.0
13-04 02:51:33,6.873,0.503,92.456,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2951012352.0,866820096.0,4375142400.0,25426100224.0,987997.0,2116686.0
13-04 02:51:34,5.902,0.759,93.086,0.0,0.0,0.253,0.0,65536.0,0.0,5.0,2951913472.0,866820096.0,4375162880.0,25425178624.0,1007207.0,2135007.0
13-04 02:51:35,8.375,0.921,90.452,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2907013120.0,866820096.0,4375183360.0,25470058496.0,986938.0,2113525.0
13-04 02:51:36,5.966,0.588,93.277,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2904608768.0,866820096.0,4375207936.0,25472438272.0,991842.0,2123368.0
13-04 02:51:37,6.891,0.504,92.353,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2905276416.0,866820096.0,4375232512.0,25471746048.0,987608.0,2117867.0
13-04 02:51:38,6.224,0.830,92.531,0.0,0.0,0.415,0.0,28672.0,0.0,4.0,2906337280.0,866820096.0,4375252992.0,25470664704.0,989335.0,2119359.0
13-04 02:51:39,6.683,0.752,92.231,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2906726400.0,866820096.0,4375277568.0,25470251008.0,986030.0,2114834.0
13-04 02:51:40,6.349,0.585,92.732,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2909310976.0,866820096.0,4375298048.0,25467645952.0,988277.0,2119576.0
13-04 02:51:41,6.773,0.585,92.559,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2910711808.0,866820096.0,4375318528.0,25466224640.0,985616.0,2115193.0
13-04 02:51:42,5.294,0.588,93.697,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,2910969856.0,866820096.0,4375318528.0,25465966592.0,983280.0,2113102.0
13-04 02:51:43,7.107,0.669,91.973,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2909925376.0,866820096.0,4375318528.0,25467011072.0,983859.0,2113695.0
13-04 02:51:44,5.779,0.838,93.132,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2910490624.0,866820096.0,4375318528.0,25466445824.0,986530.0,2118735.0
13-04 02:51:45,6.761,0.668,92.321,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2904653824.0,866820096.0,4375318528.0,25472282624.0,981084.0,2109592.0
13-04 02:51:46,5.917,0.833,93.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2905415680.0,866820096.0,4375318528.0,25471520768.0,986456.0,2117713.0
13-04 02:51:47,6.672,0.584,92.410,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2908463104.0,866820096.0,4375318528.0,25468473344.0,986171.0,2118189.0
13-04 02:51:48,6.025,0.586,93.138,0.084,0.0,0.167,0.0,16384.0,0.0,3.0,2910937088.0,866820096.0,4375322624.0,25465995264.0,985901.0,2117394.0
13-04 02:51:49,6.303,0.504,92.941,0.0,0.0,0.252,0.0,69632.0,0.0,5.0,2912935936.0,866820096.0,4375322624.0,25463996416.0,984895.0,2114548.0
13-04 02:51:50,6.934,0.835,91.980,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2911617024.0,866820096.0,4375322624.0,25465315328.0,984710.0,2114389.0
13-04 02:51:51,5.430,0.668,93.651,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2911186944.0,866820096.0,4375322624.0,25465745408.0,984130.0,2114176.0
13-04 02:51:52,7.226,0.581,91.944,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2911055872.0,866820096.0,4375322624.0,25465876480.0,981714.0,2109266.0
13-04 02:51:53,5.360,1.005,93.384,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2911092736.0,866820096.0,4375322624.0,25465839616.0,986371.0,2118429.0
13-04 02:51:54,6.522,0.502,92.475,0.251,0.0,0.251,0.0,94208.0,0.0,8.0,2912395264.0,866820096.0,4375322624.0,25464537088.0,985867.0,2117596.0
13-04 02:51:55,6.328,0.583,92.673,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2912460800.0,866820096.0,4375322624.0,25464471552.0,985432.0,2116718.0
13-04 02:51:56,6.198,0.670,93.049,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2912489472.0,866820096.0,4375322624.0,25464442880.0,982202.0,2110558.0
13-04 02:51:57,5.769,0.502,93.562,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2912583680.0,866820096.0,4375322624.0,25464348672.0,1006396.0,2138473.0
13-04 02:51:58,7.006,0.667,91.910,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2909536256.0,866820096.0,4375322624.0,25467396096.0,983495.0,2112883.0
13-04 02:51:59,5.607,0.753,93.473,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2909507584.0,866820096.0,4375322624.0,25467424768.0,985846.0,2117623.0
13-04 02:52:00,6.344,0.501,92.654,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2911346688.0,866820096.0,4375322624.0,25465585664.0,984283.0,2114866.0
13-04 02:52:01,5.374,0.672,93.703,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2915692544.0,866820096.0,4375326720.0,25461235712.0,985428.0,2116871.0
13-04 02:52:02,6.850,0.501,92.481,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2916581376.0,866820096.0,4375326720.0,25460346880.0,984402.0,2113489.0
13-04 02:52:03,5.444,0.670,93.635,0.0,0.0,0.251,0.0,282624.0,0.0,1.0,2917138432.0,866820096.0,4375326720.0,25459789824.0,982534.0,2110294.0
13-04 02:52:04,6.281,0.838,92.714,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2921013248.0,866820096.0,4375326720.0,25455915008.0,1002666.0,2132768.0
13-04 02:52:05,6.025,0.502,93.138,0.0,0.0,0.335,0.0,73728.0,0.0,6.0,2924470272.0,866820096.0,4375326720.0,25452457984.0,974860.0,2091042.0
13-04 02:52:06,13.739,2.831,83.014,0.083,0.0,0.333,0.0,24576.0,0.0,2.0,2948055040.0,866820096.0,4375384064.0,25428815872.0,1011380.0,2146473.0
13-04 02:52:07,1.086,0.919,97.494,0.418,0.0,0.084,0.0,0.0,0.0,0.0,2283368448.0,866820096.0,4375318528.0,26093568000.0,221920.0,270530.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-kafka-slave-34.csv <==
13-04 02:31:14,1.129,0.219,98.599,0.022,0.0,0.030,2134.378,502582.990,0.371,2.397,1996820480.0,847208448.0,1538457600.0,29236588544.0,0.0,0.0
13-04 02:31:15,0.667,0.167,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1996271616.0,847208448.0,1538469888.0,29237125120.0,3004024.0,38153.0
13-04 02:31:16,1.166,0.167,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1996865536.0,847208448.0,1538473984.0,29236527104.0,1777283.0,24500.0
13-04 02:31:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997021184.0,847208448.0,1538473984.0,29236371456.0,5079.0,6957.0
13-04 02:31:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997402112.0,847208448.0,1538473984.0,29235990528.0,3436.0,16372.0
13-04 02:31:19,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1997529088.0,847208448.0,1538473984.0,29235863552.0,4786.0,5647.0
13-04 02:31:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,1997529088.0,847208448.0,1538473984.0,29235863552.0,4377.0,4079.0
13-04 02:31:21,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1997529088.0,847208448.0,1538473984.0,29235863552.0,3998.0,3110.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997529088.0,847208448.0,1538473984.0,29235863552.0,4348.0,4613.0
13-04 02:31:23,4.246,0.500,95.171,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,1996931072.0,847208448.0,1538473984.0,29236461568.0,2286756.0,151166.0
13-04 02:31:24,2.087,0.334,97.579,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1997271040.0,847208448.0,1538478080.0,29236117504.0,5667473.0,331558.0
13-04 02:31:25,2.929,0.167,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997627392.0,847208448.0,1538478080.0,29235761152.0,8887561.0,399490.0
13-04 02:31:26,2.429,0.335,97.152,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1997410304.0,847208448.0,1538482176.0,29235974144.0,7715710.0,375406.0
13-04 02:31:27,3.005,0.417,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1997344768.0,847208448.0,1538482176.0,29236039680.0,9919845.0,428041.0
13-04 02:31:28,3.506,0.417,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1997803520.0,847208448.0,1538482176.0,29235580928.0,10910758.0,400596.0
13-04 02:31:29,3.322,0.415,96.179,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,1998045184.0,847208448.0,1538482176.0,29235339264.0,9137425.0,415887.0
13-04 02:31:30,2.926,0.334,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1998012416.0,847208448.0,1538482176.0,29235372032.0,8980362.0,375853.0
13-04 02:31:31,3.339,0.250,96.160,0.0,0.0,0.250,0.0,40960.0,0.0,9.0,1998499840.0,847208448.0,1538482176.0,29234884608.0,10000391.0,418331.0
13-04 02:31:32,3.0,0.417,96.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1998499840.0,847208448.0,1538482176.0,29234884608.0,9793072.0,393322.0
13-04 02:31:33,2.680,0.168,97.069,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1998204928.0,847208448.0,1538482176.0,29235179520.0,8718655.0,384339.0
13-04 02:31:34,4.268,0.084,95.649,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1998946304.0,847208448.0,1538482176.0,29234438144.0,9586580.0,415131.0
13-04 02:31:35,3.568,0.166,96.266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1998880768.0,847208448.0,1538482176.0,29234503680.0,8963647.0,356247.0
13-04 02:31:36,3.420,0.334,96.080,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1999851520.0,847208448.0,1538482176.0,29233532928.0,9539455.0,414931.0
13-04 02:31:37,3.405,0.249,96.262,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1999056896.0,847208448.0,1538486272.0,29234323456.0,9918075.0,380165.0
13-04 02:31:38,3.580,0.083,96.087,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1999151104.0,847208448.0,1538486272.0,29234229248.0,9147522.0,398463.0
13-04 02:31:39,3.078,0.499,96.339,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,1999151104.0,847208448.0,1538486272.0,29234229248.0,9181121.0,399226.0
13-04 02:31:40,3.417,0.167,96.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1999134720.0,847208448.0,1538486272.0,29234245632.0,9710939.0,392307.0
13-04 02:31:41,3.086,0.334,96.497,0.0,0.0,0.083,0.0,36864.0,0.0,2.0,1999491072.0,847208448.0,1538490368.0,29233885184.0,9159379.0,411029.0
13-04 02:31:42,2.419,0.417,97.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1999130624.0,847208448.0,1538490368.0,29234245632.0,6583569.0,329550.0
13-04 02:31:43,3.253,0.334,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1999257600.0,847208448.0,1538490368.0,29234118656.0,10275146.0,424562.0
13-04 02:31:44,3.821,0.415,95.515,0.166,0.0,0.083,0.0,98304.0,0.0,8.0,1999450112.0,847208448.0,1538490368.0,29233926144.0,10201796.0,369803.0
13-04 02:31:45,3.595,0.167,96.237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1999765504.0,847208448.0,1538490368.0,29233610752.0,9419352.0,414451.0
13-04 02:31:46,3.086,0.334,96.497,0.0,0.0,0.083,0.0,49152.0,0.0,11.0,2000146432.0,847208448.0,1538490368.0,29233229824.0,9754547.0,375243.0
13-04 02:31:47,3.172,0.334,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2000887808.0,847208448.0,1538490368.0,29232488448.0,9336445.0,395302.0
13-04 02:31:48,3.509,0.167,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2004332544.0,847208448.0,1538494464.0,29229039616.0,8443990.0,383252.0
13-04 02:31:49,2.771,0.168,97.061,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2005749760.0,847208448.0,1538494464.0,29227622400.0,10427608.0,391889.0
13-04 02:31:50,3.497,0.167,95.837,0.333,0.0,0.167,0.0,28672.0,0.0,3.0,2005094400.0,847208448.0,1538494464.0,29228277760.0,9147913.0,411131.0
13-04 02:31:51,2.685,0.084,97.232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2005094400.0,847208448.0,1538494464.0,29228277760.0,9513457.0,391553.0
13-04 02:31:52,3.013,0.251,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2005254144.0,847208448.0,1538494464.0,29228118016.0,9545821.0,409888.0
13-04 02:31:53,2.755,0.334,96.828,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2005278720.0,847208448.0,1538494464.0,29228093440.0,8844452.0,367683.0
13-04 02:31:54,2.345,0.168,97.487,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2004754432.0,847208448.0,1538494464.0,29228617728.0,5800913.0,364119.0
13-04 02:31:55,1.907,0.166,97.927,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2004721664.0,847208448.0,1538494464.0,29228650496.0,1391596.0,302266.0
13-04 02:31:56,2.934,0.335,96.479,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2005581824.0,847208448.0,1538494464.0,29227790336.0,10329326.0,407880.0
13-04 02:31:57,2.852,0.168,96.980,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2005491712.0,847208448.0,1538494464.0,29227880448.0,9275560.0,384466.0
13-04 02:31:58,3.250,0.417,96.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2005483520.0,847208448.0,1538494464.0,29227888640.0,10491175.0,410695.0
13-04 02:31:59,3.595,0.418,95.987,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2005934080.0,847208448.0,1538498560.0,29227433984.0,10524992.0,407906.0
13-04 02:32:00,3.500,0.333,96.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2005733376.0,847208448.0,1538498560.0,29227634688.0,9801939.0,397389.0
13-04 02:32:01,3.420,0.167,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2005860352.0,847208448.0,1538498560.0,29227507712.0,9939099.0,398230.0
13-04 02:32:02,2.840,0.334,96.491,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2005860352.0,847208448.0,1538498560.0,29227507712.0,10056768.0,385812.0
13-04 02:32:03,3.015,0.251,96.734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2005893120.0,847208448.0,1538498560.0,29227474944.0,11157341.0,375600.0
13-04 02:32:04,1.504,0.167,98.329,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2007732224.0,847208448.0,1538498560.0,29225635840.0,6755877.0,82133.0
13-04 02:32:05,0.834,0.083,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2008526848.0,847208448.0,1538498560.0,29224841216.0,2733907.0,36466.0
13-04 02:32:06,0.417,0.0,99.583,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2009034752.0,847208448.0,1538498560.0,29224333312.0,260166.0,10632.0
13-04 02:32:07,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2009133056.0,847208448.0,1538551808.0,29224181760.0,20720.0,34660.0
13-04 02:32:08,0.083,0.167,99.500,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2009255936.0,847208448.0,1538555904.0,29224054784.0,5482.0,4541.0
13-04 02:32:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,143360.0,0.0,9.0,2009382912.0,847208448.0,1538555904.0,29223927808.0,6014.0,5667.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2009382912.0,847208448.0,1538555904.0,29223927808.0,6574.0,6148.0
13-04 02:32:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2009378816.0,847208448.0,1538560000.0,29223927808.0,5340.0,4339.0
13-04 02:32:12,4.167,0.250,95.583,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,2009575424.0,847208448.0,1538560000.0,29223731200.0,937287.0,133853.0
13-04 02:32:13,2.676,0.084,97.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2009501696.0,847208448.0,1538564096.0,29223800832.0,6747800.0,348466.0
13-04 02:32:14,3.099,0.251,96.482,0.084,0.0,0.084,0.0,86016.0,0.0,5.0,2009853952.0,847212544.0,1538564096.0,29223444480.0,10185619.0,406051.0
13-04 02:32:15,2.845,0.251,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2009313280.0,847212544.0,1538564096.0,29223985152.0,9490677.0,429185.0
13-04 02:32:16,3.255,0.334,96.327,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2009821184.0,847212544.0,1538568192.0,29223473152.0,9538676.0,398612.0
13-04 02:32:17,3.344,0.251,96.321,0.0,0.0,0.084,0.0,192512.0,0.0,41.0,2009858048.0,847212544.0,1538568192.0,29223436288.0,9272998.0,425079.0
13-04 02:32:18,2.845,0.167,96.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2010353664.0,847212544.0,1538584576.0,29222924288.0,8999031.0,392273.0
13-04 02:32:19,3.255,0.167,96.494,0.0,0.0,0.083,0.0,40960.0,0.0,3.0,2010435584.0,847212544.0,1538592768.0,29222834176.0,9806925.0,416092.0
13-04 02:32:20,3.255,0.417,96.077,0.167,0.0,0.083,0.0,192512.0,0.0,42.0,2011144192.0,847212544.0,1538592768.0,29222125568.0,10000951.0,431018.0
13-04 02:32:21,2.685,0.084,97.232,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2010427392.0,847212544.0,1538871296.0,29222563840.0,9036814.0,406145.0
13-04 02:32:22,3.747,0.250,96.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2007990272.0,847212544.0,1538883584.0,29224988672.0,9398536.0,421059.0
13-04 02:32:23,2.843,0.334,96.656,0.0,0.0,0.167,0.0,151552.0,0.0,40.0,2007916544.0,847212544.0,1538883584.0,29225062400.0,8762872.0,435855.0
13-04 02:32:24,2.596,0.0,97.320,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,2007678976.0,847212544.0,1538908160.0,29225275392.0,7895288.0,370816.0
13-04 02:32:25,2.413,0.250,97.255,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2007580672.0,847212544.0,1538908160.0,29225373696.0,4006177.0,311696.0
13-04 02:32:26,2.254,0.167,97.329,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2007908352.0,847212544.0,1538908160.0,29225046016.0,5614689.0,391929.0
13-04 02:32:27,3.250,0.250,96.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2007613440.0,847212544.0,1538908160.0,29225340928.0,9371022.0,406506.0
13-04 02:32:28,4.250,0.417,95.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2007576576.0,847212544.0,1538912256.0,29225373696.0,10355002.0,423336.0
13-04 02:32:29,3.331,0.333,96.170,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2007314432.0,847212544.0,1538912256.0,29225635840.0,10086334.0,380669.0
13-04 02:32:30,3.500,0.333,96.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2007965696.0,847212544.0,1538912256.0,29224984576.0,10432272.0,404728.0
13-04 02:32:31,2.929,0.335,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2008031232.0,847212544.0,1538912256.0,29224919040.0,9736145.0,403664.0
13-04 02:32:32,3.512,0.251,95.987,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2010296320.0,847212544.0,1539358720.0,29222207488.0,9768078.0,393407.0
13-04 02:32:33,6.444,0.335,93.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2013421568.0,847212544.0,1541214208.0,29217226752.0,11609826.0,498884.0
13-04 02:32:34,5.927,0.334,93.573,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2014486528.0,847212544.0,1543081984.0,29214294016.0,11886679.0,483176.0
13-04 02:32:35,5.546,0.252,93.950,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2019639296.0,847212544.0,1544970240.0,29207252992.0,12568879.0,499625.0
13-04 02:32:36,5.764,0.167,93.901,0.0,0.0,0.167,0.0,7880704.0,0.0,20.0,2021142528.0,847212544.0,1546862592.0,29203857408.0,12218015.0,521274.0
13-04 02:32:37,3.350,0.419,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2019872768.0,847212544.0,1549099008.0,29202890752.0,12781379.0,507241.0
13-04 02:32:38,3.933,0.251,95.565,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2020372480.0,847212544.0,1550598144.0,29200891904.0,12674697.0,515226.0
13-04 02:32:39,3.833,0.333,95.500,0.0,0.0,0.333,0.0,110592.0,0.0,8.0,2020352000.0,847212544.0,1552297984.0,29199212544.0,12113949.0,498439.0
13-04 02:32:40,3.420,0.500,95.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2020089856.0,847212544.0,1553965056.0,29197807616.0,11215576.0,490533.0
13-04 02:32:41,4.191,0.251,95.390,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2020610048.0,847212544.0,1555324928.0,29195927552.0,12132377.0,502732.0
13-04 02:32:42,3.670,0.417,95.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2020089856.0,847212544.0,1558077440.0,29193695232.0,11956110.0,500404.0
13-04 02:32:43,3.853,0.335,95.645,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2019782656.0,847212544.0,1560002560.0,29192077312.0,11114465.0,469971.0
13-04 02:32:44,3.830,0.416,95.587,0.083,0.0,0.083,0.0,94208.0,0.0,7.0,2019872768.0,847212544.0,1561907200.0,29190082560.0,12106691.0,524700.0
13-04 02:32:45,2.931,0.503,96.231,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2019696640.0,847212544.0,1564045312.0,29188120576.0,11861102.0,490988.0
13-04 02:32:46,3.434,0.419,96.064,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2020892672.0,847212544.0,1565683712.0,29185286144.0,12227876.0,494129.0
13-04 02:32:47,6.093,0.334,93.322,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2036776960.0,847212544.0,1567461376.0,29167624192.0,11328183.0,503090.0
13-04 02:32:48,3.333,0.500,96.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2036928512.0,847212544.0,1569435648.0,29165498368.0,10928674.0,473245.0
13-04 02:32:49,2.759,0.418,96.572,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2033324032.0,847212544.0,1571377152.0,29167161344.0,11975647.0,487653.0
13-04 02:32:50,3.175,0.585,95.906,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,2034409472.0,847212544.0,1572745216.0,29164707840.0,11357527.0,508425.0
13-04 02:32:51,3.191,0.168,96.558,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2035236864.0,847212544.0,1575124992.0,29161500672.0,11646108.0,473464.0
13-04 02:32:52,3.837,0.417,95.496,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2034053120.0,847212544.0,1576964096.0,29160845312.0,12268212.0,455861.0
13-04 02:32:53,1.256,0.419,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2032324608.0,847212544.0,1579155456.0,29160382464.0,6715607.0,160166.0
13-04 02:32:54,1.083,0.417,98.333,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2031820800.0,847212544.0,1581264896.0,29158776832.0,4290659.0,132245.0
13-04 02:32:55,0.417,0.501,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2032136192.0,847212544.0,1582735360.0,29156990976.0,2302262.0,115834.0
13-04 02:32:56,2.919,0.500,96.414,0.083,0.0,0.083,0.0,28672.0,0.0,5.0,1628295168.0,847212544.0,1584623616.0,29558943744.0,2141111.0,132778.0
13-04 02:32:57,2.005,0.167,97.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1638068224.0,847212544.0,1586491392.0,29547302912.0,2104649.0,105686.0
13-04 02:32:58,0.918,0.334,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1637203968.0,847212544.0,1588682752.0,29545975808.0,2211975.0,112013.0
13-04 02:32:59,0.754,0.251,98.827,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,1637482496.0,847212544.0,1590304768.0,29544075264.0,2159593.0,111451.0
13-04 02:33:00,0.752,0.251,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1637634048.0,847212544.0,1592160256.0,29542068224.0,2145761.0,110394.0
13-04 02:33:01,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1636651008.0,847212544.0,1594036224.0,29541175296.0,2170011.0,110619.0
13-04 02:33:02,3.175,0.334,96.241,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1641267200.0,847212544.0,1595973632.0,29534621696.0,2146539.0,108306.0
13-04 02:33:03,4.344,0.167,95.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1641484288.0,847212544.0,1597571072.0,29532807168.0,2192390.0,111490.0
13-04 02:33:04,6.266,1.504,92.063,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1649856512.0,847212544.0,1600176128.0,29521829888.0,2138094.0,117507.0
13-04 02:33:05,2.168,0.334,97.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1624281088.0,847212544.0,1601560576.0,29546020864.0,2148562.0,110156.0
13-04 02:33:06,1.086,0.418,98.413,0.0,0.0,0.084,0.0,50589696.0,0.0,61.0,1624506368.0,847212544.0,1603420160.0,29543936000.0,2178602.0,109762.0
13-04 02:33:07,0.418,0.251,99.248,0.0,0.0,0.084,0.0,6242304.0,0.0,14.0,1623552000.0,847212544.0,1605332992.0,29542977536.0,2156326.0,125452.0
13-04 02:33:08,3.670,0.334,95.746,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1623265280.0,847212544.0,1607225344.0,29541371904.0,2183403.0,112996.0
13-04 02:33:09,0.667,0.167,99.083,0.0,0.0,0.083,0.0,163840.0,0.0,14.0,1623359488.0,847212544.0,1609097216.0,29539405824.0,2151211.0,110335.0
13-04 02:33:10,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1623334912.0,847212544.0,1611001856.0,29537525760.0,2169837.0,110086.0
13-04 02:33:11,0.251,0.251,99.415,0.0,0.0,0.084,0.0,61440.0,0.0,10.0,1622900736.0,847212544.0,1612922880.0,29536038912.0,2147660.0,106582.0
13-04 02:33:12,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1622921216.0,847212544.0,1614774272.0,29534167040.0,2159073.0,110379.0
13-04 02:33:13,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1623089152.0,847212544.0,1616699392.0,29532073984.0,2150389.0,108643.0
13-04 02:33:14,0.334,0.167,99.248,0.167,0.0,0.084,0.0,65536.0,0.0,5.0,1622757376.0,847212544.0,1618808832.0,29530296320.0,2178394.0,105724.0
13-04 02:33:15,0.583,0.333,98.834,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1623101440.0,847212544.0,1620447232.0,29528313856.0,2170842.0,110642.0
13-04 02:33:16,0.168,0.168,99.581,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1623662592.0,847212544.0,1622368256.0,29525831680.0,2149337.0,113773.0
13-04 02:33:17,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1623371776.0,847212544.0,1624248320.0,29524242432.0,2127723.0,110891.0
13-04 02:33:18,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1623261184.0,847212544.0,1626169344.0,29522432000.0,2170823.0,109109.0
13-04 02:33:19,0.250,0.250,99.333,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1623539712.0,847212544.0,1628016640.0,29520306176.0,2148056.0,108900.0
13-04 02:33:20,0.167,0.417,99.083,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,1623531520.0,847212544.0,1629929472.0,29518401536.0,2180793.0,112316.0
13-04 02:33:21,0.168,0.084,99.581,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,1623683072.0,847212544.0,1631809536.0,29516369920.0,2158328.0,106549.0
13-04 02:33:22,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1623134208.0,847212544.0,1634136064.0,29514592256.0,2150029.0,107699.0
13-04 02:33:23,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1623597056.0,847212544.0,1635704832.0,29512560640.0,2179102.0,109384.0
13-04 02:33:24,0.417,0.417,99.083,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,1623310336.0,847212544.0,1637896192.0,29510656000.0,2183364.0,113070.0
13-04 02:33:25,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1623633920.0,847212544.0,1639477248.0,29508751360.0,2114016.0,101196.0
13-04 02:33:26,0.251,0.251,99.247,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,1623633920.0,847212544.0,1641381888.0,29506846720.0,2180560.0,108325.0
13-04 02:33:27,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1623777280.0,847212544.0,1643270144.0,29504815104.0,2159484.0,109054.0
13-04 02:33:28,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1623801856.0,847212544.0,1645150208.0,29502910464.0,2147201.0,104791.0
13-04 02:33:29,0.251,0.251,99.415,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,1625767936.0,847212544.0,1647280128.0,29498814464.0,2159046.0,109493.0
13-04 02:33:30,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1630048256.0,847212544.0,1648934912.0,29492879360.0,2169076.0,105569.0
13-04 02:33:31,0.334,0.417,99.166,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1634205696.0,847212544.0,1650778112.0,29486878720.0,2157011.0,104032.0
13-04 02:33:32,0.666,0.250,98.668,0.250,0.0,0.167,0.0,24576.0,0.0,3.0,1635950592.0,847212544.0,1652707328.0,29483204608.0,2157335.0,107005.0
13-04 02:33:33,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1635930112.0,847212544.0,1654599680.0,29481332736.0,2148207.0,111632.0
13-04 02:33:34,0.168,0.168,99.664,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1636102144.0,847212544.0,1656459264.0,29479301120.0,2155836.0,109932.0
13-04 02:33:35,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1635635200.0,847212544.0,1658830848.0,29477396480.0,2136414.0,102856.0
13-04 02:33:36,0.501,0.250,99.082,0.0,0.0,0.167,0.0,36192256.0,0.0,73.0,1636442112.0,847212544.0,1660428288.0,29474992128.0,2190203.0,111448.0
13-04 02:33:37,0.252,0.168,99.581,0.0,0.0,0.0,0.0,20680704.0,0.0,41.0,1636614144.0,847212544.0,1662210048.0,29473038336.0,2178393.0,131163.0
13-04 02:33:38,0.334,0.250,98.999,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,1636204544.0,847212544.0,1664618496.0,29471039488.0,2169405.0,109765.0
13-04 02:33:39,0.334,0.084,99.415,0.0,0.0,0.167,0.0,122880.0,0.0,8.0,1636442112.0,847212544.0,1666191360.0,29469229056.0,2165282.0,122146.0
13-04 02:33:40,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636573184.0,847212544.0,1668059136.0,29467230208.0,2158079.0,109852.0
13-04 02:33:41,0.417,0.250,99.166,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,1636618240.0,847212544.0,1669951488.0,29465292800.0,2118769.0,111083.0
13-04 02:33:42,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636622336.0,847212544.0,1671884800.0,29463355392.0,2191830.0,108913.0
13-04 02:33:43,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636597760.0,847212544.0,1673748480.0,29461516288.0,2157765.0,103821.0
13-04 02:33:44,0.084,0.418,99.415,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,1636761600.0,847212544.0,1675616256.0,29459484672.0,2170544.0,108766.0
13-04 02:33:45,0.500,0.250,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1636659200.0,847212544.0,1677496320.0,29457707008.0,2181387.0,110540.0
13-04 02:33:46,0.335,0.084,99.498,0.0,0.0,0.084,0.0,53248.0,0.0,12.0,1636786176.0,847212544.0,1679400960.0,29455675392.0,2137381.0,109829.0
13-04 02:33:47,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636798464.0,847212544.0,1681293312.0,29453770752.0,2145642.0,127367.0
13-04 02:33:48,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1636577280.0,847212544.0,1683197952.0,29452087296.0,2171084.0,111084.0
13-04 02:33:49,0.167,0.251,99.498,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1639116800.0,847212544.0,1685069824.0,29447675904.0,2196430.0,125187.0
13-04 02:33:50,0.251,0.334,99.165,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1642971136.0,847212544.0,1686929408.0,29441961984.0,2137198.0,107788.0
13-04 02:33:51,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1646559232.0,847212544.0,1689088000.0,29436215296.0,2148252.0,106381.0
13-04 02:33:52,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1650511872.0,847212544.0,1690722304.0,29430628352.0,2179441.0,104857.0
13-04 02:33:53,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1654558720.0,847212544.0,1692610560.0,29424693248.0,2169363.0,106729.0
13-04 02:33:54,0.167,0.251,99.415,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1658589184.0,847212544.0,1694453760.0,29418819584.0,2135930.0,104223.0
13-04 02:33:55,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1662316544.0,847212544.0,1696407552.0,29413138432.0,2170251.0,109796.0
13-04 02:33:56,0.418,0.334,99.081,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1666400256.0,847212544.0,1698275328.0,29407186944.0,2147244.0,110650.0
13-04 02:33:57,0.416,0.416,99.002,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1670279168.0,847212544.0,1700270080.0,29401313280.0,2180491.0,113030.0
13-04 02:33:58,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1673605120.0,847212544.0,1702436864.0,29395820544.0,2147177.0,105689.0
13-04 02:33:59,0.084,0.251,99.497,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,1677631488.0,847212544.0,1704083456.0,29390147584.0,2169773.0,107098.0
13-04 02:34:00,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1681575936.0,847212544.0,1705979904.0,29384306688.0,2160040.0,107872.0
13-04 02:34:01,0.167,0.418,99.332,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,1685233664.0,847212544.0,1708101632.0,29378527232.0,2115878.0,102861.0
13-04 02:34:02,0.167,0.167,99.331,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1689239552.0,847212544.0,1710063616.0,29372559360.0,2191529.0,109156.0
13-04 02:34:03,0.167,0.417,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1693089792.0,847212544.0,1711894528.0,29366878208.0,2180695.0,108873.0
13-04 02:34:04,0.251,0.167,99.499,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,1697067008.0,847212544.0,1713532928.0,29361262592.0,2161301.0,106866.0
13-04 02:34:05,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1701167104.0,847212544.0,1715400704.0,29355294720.0,2136580.0,103550.0
13-04 02:34:06,0.250,0.417,99.165,0.0,0.0,0.167,0.0,24530944.0,0.0,49.0,1704632320.0,847212544.0,1717071872.0,29350158336.0,2170941.0,109581.0
13-04 02:34:07,0.333,0.417,99.083,0.0,0.0,0.167,0.0,32313344.0,0.0,64.0,1708605440.0,847212544.0,1719152640.0,29344104448.0,2177870.0,122464.0
13-04 02:34:08,0.084,0.251,99.413,0.084,0.0,0.168,0.0,24576.0,0.0,3.0,1712181248.0,847212544.0,1721290752.0,29338390528.0,2127139.0,101383.0
13-04 02:34:09,0.250,0.250,99.251,0.083,0.0,0.167,0.0,155648.0,0.0,12.0,1716367360.0,847212544.0,1722945536.0,29332549632.0,2178687.0,111238.0
13-04 02:34:10,0.167,0.251,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1720295424.0,847212544.0,1724858368.0,29326708736.0,2181908.0,112404.0
13-04 02:34:11,0.416,0.333,99.001,0.0,0.0,0.250,0.0,28672.0,0.0,3.0,1723912192.0,847212544.0,1726988288.0,29320962048.0,2139670.0,107239.0
13-04 02:34:12,0.417,0.417,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728081920.0,847212544.0,1728626688.0,29315153920.0,2161408.0,106880.0
13-04 02:34:13,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1731862528.0,847212544.0,1730531328.0,29309468672.0,2126254.0,104980.0
13-04 02:34:14,0.334,0.250,98.998,0.083,0.0,0.334,0.0,69632.0,0.0,5.0,1735860224.0,847212544.0,1732403200.0,29303599104.0,2201251.0,105715.0
13-04 02:34:15,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1739747328.0,847212544.0,1734262784.0,29297852416.0,2149801.0,110482.0
13-04 02:34:16,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744183296.0,847212544.0,1736450048.0,29291229184.0,2158570.0,106126.0
13-04 02:34:17,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1748193280.0,847212544.0,1738059776.0,29285609472.0,2157563.0,105158.0
13-04 02:34:18,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1751945216.0,847212544.0,1740214272.0,29279703040.0,2146761.0,107167.0
13-04 02:34:19,0.168,0.084,99.581,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,1756291072.0,847212544.0,1741860864.0,29273710592.0,2182632.0,111388.0
13-04 02:34:20,0.167,0.251,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1759576064.0,847212544.0,1743970304.0,29268316160.0,2127342.0,108597.0
13-04 02:34:21,0.167,0.251,99.414,0.0,0.0,0.167,0.0,32768.0,0.0,7.0,1763733504.0,847212544.0,1745620992.0,29262508032.0,2200187.0,106358.0
13-04 02:34:22,0.417,0.167,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1767669760.0,847212544.0,1747525632.0,29256667136.0,2137313.0,106191.0
13-04 02:34:23,0.084,0.334,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1771298816.0,847212544.0,1749643264.0,29250920448.0,2169887.0,103478.0
13-04 02:34:24,0.251,0.251,99.414,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,1775607808.0,847212544.0,1751302144.0,29244952576.0,2148333.0,107066.0
13-04 02:34:25,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1779400704.0,847212544.0,1753190400.0,29239271424.0,2136483.0,104635.0
13-04 02:34:26,0.084,0.334,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1783255040.0,847212544.0,1755082752.0,29233524736.0,2181320.0,109627.0
13-04 02:34:27,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1787076608.0,847212544.0,1756942336.0,29227843584.0,2167778.0,106192.0
13-04 02:34:28,0.754,0.168,98.911,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1790783488.0,847212544.0,1759109120.0,29221969920.0,2159977.0,108919.0
13-04 02:34:29,0.083,0.167,99.666,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,1795100672.0,847212544.0,1760727040.0,29216034816.0,2160823.0,111445.0
13-04 02:34:30,0.333,0.333,99.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1798270976.0,847212544.0,1762889728.0,29210701824.0,2160256.0,102051.0
13-04 02:34:31,0.417,0.333,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1802272768.0,847212544.0,1764761600.0,29204828160.0,2138624.0,108682.0
13-04 02:34:32,0.168,0.168,99.581,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1805123584.0,847212544.0,1765941248.0,29200797696.0,1501608.0,77521.0
13-04 02:34:33,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1805279232.0,847212544.0,1766039552.0,29200543744.0,9935.0,10294.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1805406208.0,847212544.0,1766039552.0,29200416768.0,6388.0,4740.0
13-04 02:34:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805402112.0,847212544.0,1766043648.0,29200416768.0,4910.0,4344.0
13-04 02:34:36,0.250,0.083,99.666,0.0,0.0,0.0,0.0,7663616.0,0.0,15.0,1805950976.0,847212544.0,1766043648.0,29199867904.0,6060.0,6448.0
13-04 02:34:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,41107456.0,0.0,80.0,1805795328.0,847212544.0,1766047744.0,29200019456.0,22235.0,21581.0
13-04 02:34:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1805795328.0,847212544.0,1766047744.0,29200019456.0,5091.0,5104.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,1806041088.0,847212544.0,1766047744.0,29199773696.0,4490.0,3861.0
13-04 02:34:40,0.582,0.416,98.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1805549568.0,847212544.0,1767636992.0,29198675968.0,1987158.0,98441.0
13-04 02:34:41,0.167,0.334,99.331,0.0,0.0,0.167,0.0,32768.0,0.0,2.0,1809977344.0,847212544.0,1769857024.0,29192028160.0,2574107.0,118309.0
13-04 02:34:42,0.333,0.333,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1814450176.0,847212544.0,1772306432.0,29185105920.0,2645680.0,126440.0
13-04 02:34:43,0.500,0.417,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1819156480.0,847212544.0,1774899200.0,29177806848.0,2726711.0,130890.0
13-04 02:34:44,0.334,0.417,98.832,0.167,0.0,0.250,0.0,110592.0,0.0,8.0,1824043008.0,847212544.0,1777221632.0,29170597888.0,2822058.0,132707.0
13-04 02:34:45,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1828995072.0,847212544.0,1779281920.0,29163585536.0,2566466.0,124019.0
13-04 02:34:46,0.168,0.251,99.581,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1833639936.0,847212544.0,1781780480.0,29156442112.0,2615159.0,123418.0
13-04 02:34:47,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1838727168.0,847212544.0,1784279040.0,29148856320.0,2861539.0,138286.0
13-04 02:34:48,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1843265536.0,847212544.0,1786662912.0,29141934080.0,2711918.0,129878.0
13-04 02:34:49,0.251,0.168,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,1847443456.0,847212544.0,1789149184.0,29135269888.0,2534157.0,116949.0
13-04 02:34:50,0.168,0.084,99.330,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,1852104704.0,847212544.0,1791377408.0,29128380416.0,2574630.0,123150.0
13-04 02:34:51,0.416,0.582,98.752,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1856962560.0,847212544.0,1793724416.0,29121175552.0,2839152.0,133919.0
13-04 02:34:52,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1861857280.0,847212544.0,1796227072.0,29113778176.0,2794303.0,130588.0
13-04 02:34:53,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1866670080.0,847212544.0,1798270976.0,29106921472.0,2529809.0,120211.0
13-04 02:34:54,0.501,0.417,98.915,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1871409152.0,847212544.0,1800515584.0,29099937792.0,2621842.0,118342.0
13-04 02:34:55,0.334,0.334,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1875910656.0,847212544.0,1803124736.0,29092827136.0,2775952.0,133796.0
13-04 02:34:56,0.418,0.251,98.996,0.084,0.0,0.251,0.0,49152.0,0.0,9.0,1881112576.0,847212544.0,1805664256.0,29085085696.0,2826305.0,128624.0
13-04 02:34:57,0.500,0.333,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1885556736.0,847212544.0,1807708160.0,29078597632.0,2554502.0,120624.0
13-04 02:34:58,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1890009088.0,847212544.0,1810239488.0,29071613952.0,2617675.0,123592.0
13-04 02:34:59,0.335,0.251,99.414,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1895362560.0,847212544.0,1812725760.0,29063774208.0,2768100.0,132711.0
13-04 02:35:00,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1900380160.0,847212544.0,1815105536.0,29056376832.0,2839200.0,138232.0
13-04 02:35:01,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1904762880.0,847212544.0,1817165824.0,29049933824.0,2581791.0,120180.0
13-04 02:35:02,0.584,0.167,98.998,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1909534720.0,847212544.0,1819680768.0,29042647040.0,2574031.0,122174.0
13-04 02:35:03,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1914556416.0,847212544.0,1821761536.0,29035544576.0,2625285.0,125223.0
13-04 02:35:04,0.419,0.251,99.246,0.0,0.0,0.084,0.0,102400.0,0.0,5.0,1919545344.0,847212544.0,1824550912.0,29027766272.0,2966547.0,138863.0
13-04 02:35:05,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1924292608.0,847212544.0,1826594816.0,29020975104.0,2552018.0,126762.0
13-04 02:35:06,0.335,0.084,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1928912896.0,847212544.0,1829117952.0,29013831680.0,2630516.0,129146.0
13-04 02:35:07,0.084,0.336,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1933619200.0,847212544.0,1831616512.0,29006626816.0,2814209.0,151091.0
13-04 02:35:08,0.167,0.501,99.165,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1938513920.0,847212544.0,1833992192.0,28999356416.0,2795914.0,129610.0
13-04 02:35:09,0.334,0.167,99.332,0.0,0.0,0.167,0.0,163840.0,0.0,11.0,1943465984.0,847212544.0,1836023808.0,28992372736.0,2565192.0,128480.0
13-04 02:35:10,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1948106752.0,847212544.0,1838325760.0,28985430016.0,2618097.0,124186.0
13-04 02:35:11,0.334,0.083,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1950158848.0,847212544.0,1839321088.0,28982382592.0,1091751.0,55236.0
13-04 02:35:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73482240.0,0.0,133.0,1949982720.0,847212544.0,1839497216.0,28982382592.0,6680.0,4162.0
13-04 02:35:13,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1952419840.0,847212544.0,1840836608.0,28978606080.0,1567173.0,72318.0
13-04 02:35:14,0.419,0.335,98.827,0.251,0.0,0.168,0.0,106496.0,0.0,9.0,1960816640.0,847212544.0,1845551104.0,28965494784.0,5628595.0,196378.0
13-04 02:35:15,0.501,0.668,98.664,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1968316416.0,847212544.0,1850241024.0,28953305088.0,4934833.0,197400.0
13-04 02:35:16,0.583,0.333,98.833,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,1973628928.0,847212544.0,1852428288.0,28945805312.0,2647075.0,127057.0
13-04 02:35:17,0.084,0.502,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1978265600.0,847212544.0,1855029248.0,28938567680.0,2738973.0,129990.0
13-04 02:35:18,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1983209472.0,847212544.0,1857544192.0,28931108864.0,2688415.0,126981.0
13-04 02:35:19,0.334,0.417,99.249,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1984630784.0,847212544.0,1859567616.0,28927664128.0,2701797.0,133738.0
13-04 02:35:20,0.167,0.335,99.163,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,1984294912.0,847212544.0,1862283264.0,28925284352.0,2737617.0,130207.0
13-04 02:35:21,0.334,0.167,99.332,0.0,0.0,0.167,0.0,20480.0,0.0,5.0,1984274432.0,847212544.0,1864716288.0,28922871808.0,2624923.0,128740.0
13-04 02:35:22,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1984700416.0,847212544.0,1866702848.0,28920459264.0,2658082.0,147290.0
13-04 02:35:23,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1984765952.0,847212544.0,1869176832.0,28917919744.0,2910253.0,139253.0
13-04 02:35:24,0.417,0.167,99.416,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1984647168.0,847212544.0,1871867904.0,28915347456.0,2619488.0,128762.0
13-04 02:35:25,0.416,0.250,99.084,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1984950272.0,847212544.0,1873817600.0,28913094656.0,2591011.0,142506.0
13-04 02:35:26,0.167,0.418,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1985040384.0,847212544.0,1876140032.0,28910682112.0,2508835.0,122760.0
13-04 02:35:27,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1984835584.0,847212544.0,1879044096.0,28907982848.0,3049992.0,142352.0
13-04 02:35:28,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1984536576.0,847212544.0,1881280512.0,28906045440.0,2650312.0,128109.0
13-04 02:35:29,0.0,0.251,99.666,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1984688128.0,847212544.0,1883508736.0,28903665664.0,2515606.0,121306.0
13-04 02:35:30,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1984995328.0,847212544.0,1885581312.0,28901285888.0,2606101.0,126162.0
13-04 02:35:31,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1984970752.0,847212544.0,1888051200.0,28898840576.0,2987485.0,142882.0
13-04 02:35:32,0.251,0.084,99.498,0.167,0.0,0.0,0.0,73728.0,0.0,17.0,1984933888.0,847212544.0,1890467840.0,28896460800.0,2637371.0,128968.0
13-04 02:35:33,0.167,0.418,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1985605632.0,847212544.0,1892749312.0,28893507584.0,2563681.0,127628.0
13-04 02:35:34,0.417,0.250,99.083,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,1988403200.0,847212544.0,1894998016.0,28888461312.0,2691152.0,130101.0
13-04 02:35:35,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1988530176.0,847212544.0,1897537536.0,28885794816.0,2863112.0,139035.0
13-04 02:35:36,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1989365760.0,847212544.0,1899716608.0,28882780160.0,2673031.0,133794.0
13-04 02:35:37,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1989156864.0,847212544.0,1902133248.0,28880572416.0,2597461.0,159663.0
13-04 02:35:38,0.251,0.168,99.329,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1989369856.0,847212544.0,1904459776.0,28878032896.0,2668558.0,129218.0
13-04 02:35:39,0.419,0.084,99.413,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1989246976.0,847212544.0,1906978816.0,28875636736.0,2862118.0,138479.0
13-04 02:35:40,0.500,0.333,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1989283840.0,847212544.0,1909354496.0,28873224192.0,2657487.0,131478.0
13-04 02:35:41,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1989283840.0,847212544.0,1909735424.0,28872843264.0,295954.0,19229.0
13-04 02:35:42,0.335,0.418,99.163,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,1989394432.0,847212544.0,1913847808.0,28868620288.0,4769146.0,179046.0
13-04 02:35:43,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1989591040.0,847212544.0,1916284928.0,28865986560.0,2667248.0,127590.0
13-04 02:35:44,0.334,0.251,99.081,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,1989447680.0,847212544.0,1918967808.0,28863447040.0,2936894.0,133892.0
13-04 02:35:45,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1989660672.0,847212544.0,1921040384.0,28861161472.0,2541844.0,123332.0
13-04 02:35:46,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1989373952.0,847212544.0,1923645440.0,28858843136.0,2722795.0,132955.0
13-04 02:35:47,0.251,0.251,99.247,0.0,0.0,0.251,0.0,84307968.0,0.0,84.0,1989697536.0,847212544.0,1925701632.0,28856463360.0,2640676.0,131350.0
13-04 02:35:48,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1989603328.0,847212544.0,1928081408.0,28854177792.0,2616484.0,127410.0
13-04 02:35:49,0.251,0.168,99.413,0.0,0.0,0.168,0.0,122880.0,0.0,9.0,1989537792.0,847212544.0,1930813440.0,28851511296.0,2795477.0,135485.0
13-04 02:35:50,0.0,0.335,99.331,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1989582848.0,847212544.0,1932926976.0,28849352704.0,2612064.0,121971.0
13-04 02:35:51,0.334,0.334,99.164,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1989517312.0,847212544.0,1935597568.0,28846747648.0,2921345.0,134866.0
13-04 02:35:52,0.333,0.417,99.083,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,1989550080.0,847212544.0,1937784832.0,28844527616.0,2648922.0,131949.0
13-04 02:35:53,0.250,0.334,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1989619712.0,847212544.0,1940000768.0,28842242048.0,2555230.0,126371.0
13-04 02:35:54,0.251,0.084,99.497,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,1989591040.0,847212544.0,1942315008.0,28839956480.0,2582551.0,129142.0
13-04 02:35:55,0.333,0.500,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1989582848.0,847212544.0,1944895488.0,28837384192.0,2943577.0,140320.0
13-04 02:35:56,0.334,0.418,98.913,0.167,0.0,0.167,0.0,45056.0,0.0,7.0,1990569984.0,847212544.0,1947201536.0,28834091008.0,2680325.0,130158.0
13-04 02:35:57,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990348800.0,847212544.0,1949437952.0,28832075776.0,2541720.0,128018.0
13-04 02:35:58,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1990217728.0,847212544.0,1951760384.0,28829884416.0,2698770.0,126916.0
13-04 02:35:59,0.167,0.084,99.666,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,1989980160.0,847212544.0,1954537472.0,28827344896.0,2870236.0,136764.0
13-04 02:36:00,0.333,0.250,99.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990127616.0,847212544.0,1956675584.0,28825059328.0,2657755.0,126762.0
13-04 02:36:01,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1990279168.0,847212544.0,1958903808.0,28822679552.0,2507798.0,126021.0
13-04 02:36:02,0.251,0.334,98.997,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,1990209536.0,847212544.0,1961259008.0,28820393984.0,2637610.0,129159.0
13-04 02:36:03,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1989771264.0,847212544.0,1964109824.0,28817981440.0,2955272.0,137748.0
13-04 02:36:04,0.334,0.250,99.332,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1989787648.0,847212544.0,1966411776.0,28815663104.0,2650809.0,133081.0
13-04 02:36:05,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990287360.0,847212544.0,1968324608.0,28813250560.0,2558633.0,120174.0
13-04 02:36:06,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1990299648.0,847212544.0,1970692096.0,28810870784.0,2592801.0,123047.0
13-04 02:36:07,0.667,0.333,98.917,0.0,0.0,0.083,0.0,32768.0,0.0,7.0,1990377472.0,847212544.0,1973153792.0,28808331264.0,2972790.0,156653.0
13-04 02:36:08,0.501,0.334,98.998,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1990402048.0,847212544.0,1975541760.0,28805918720.0,2656059.0,127446.0
13-04 02:36:09,0.251,0.335,99.331,0.0,0.0,0.084,0.0,118784.0,0.0,9.0,1990422528.0,847212544.0,1977806848.0,28803633152.0,2510257.0,126411.0
13-04 02:36:10,0.584,0.250,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1989877760.0,847212544.0,1980461056.0,28801523712.0,2686966.0,129290.0
13-04 02:36:11,0.0,0.418,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990397952.0,847212544.0,1982607360.0,28798857216.0,2902448.0,142595.0
13-04 02:36:12,0.334,0.167,99.331,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,1990430720.0,847212544.0,1984987136.0,28796444672.0,2638586.0,129670.0
13-04 02:36:13,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1990586368.0,847212544.0,1987055616.0,28794220544.0,2556897.0,120563.0
13-04 02:36:14,0.334,0.334,99.081,0.167,0.0,0.084,0.0,61440.0,0.0,5.0,1990537216.0,847212544.0,1989517312.0,28791808000.0,2672033.0,133216.0
13-04 02:36:15,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990443008.0,847212544.0,1991958528.0,28789460992.0,2767971.0,136026.0
13-04 02:36:16,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1990840320.0,847212544.0,1994412032.0,28786610176.0,2677114.0,125791.0
13-04 02:36:17,0.251,0.335,99.247,0.0,0.0,0.167,0.0,71008256.0,0.0,70.0,1990946816.0,847212544.0,1996693504.0,28784222208.0,2621870.0,122660.0
13-04 02:36:18,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1991053312.0,847212544.0,1998966784.0,28781842432.0,2721461.0,129494.0
13-04 02:36:19,0.334,0.334,99.248,0.0,0.0,0.084,0.0,102400.0,0.0,8.0,1990828032.0,847212544.0,2001383424.0,28779651072.0,2669130.0,127191.0
13-04 02:36:20,0.251,0.251,99.330,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1990459392.0,847212544.0,2004131840.0,28777271296.0,2770119.0,138963.0
13-04 02:36:21,0.168,0.084,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1990930432.0,847212544.0,2006073344.0,28774858752.0,2636778.0,126705.0
13-04 02:36:22,0.333,0.416,99.001,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,1991012352.0,847212544.0,2008436736.0,28772413440.0,2568136.0,121666.0
13-04 02:36:23,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990496256.0,847212544.0,2011332608.0,28770033664.0,2982385.0,141793.0
13-04 02:36:24,0.250,0.333,99.250,0.0,0.0,0.167,0.0,81920.0,0.0,6.0,1990983680.0,847212544.0,2013290496.0,28767588352.0,2654321.0,127341.0
13-04 02:36:25,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1991000064.0,847212544.0,2015526912.0,28765335552.0,2539895.0,127102.0
13-04 02:36:26,0.251,0.251,99.164,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,1990967296.0,847212544.0,2017845248.0,28763049984.0,2626131.0,127668.0
13-04 02:36:27,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1990901760.0,847212544.0,2020347904.0,28760612864.0,2937996.0,146101.0
13-04 02:36:28,0.921,0.251,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1991073792.0,847212544.0,2022744064.0,28758044672.0,2637652.0,128469.0
13-04 02:36:29,0.250,0.334,99.249,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1991008256.0,847212544.0,2024968192.0,28755886080.0,2537523.0,122844.0
13-04 02:36:30,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1991053312.0,847212544.0,2027208704.0,28753600512.0,2667524.0,122093.0
13-04 02:36:31,0.503,0.0,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990500352.0,847212544.0,2030174208.0,28751187968.0,2903482.0,139540.0
13-04 02:36:32,0.501,0.167,98.997,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1991012352.0,847212544.0,2032234496.0,28748615680.0,2655753.0,150516.0
13-04 02:36:33,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990881280.0,847212544.0,2034556928.0,28746424320.0,2590200.0,143061.0
13-04 02:36:34,0.335,0.251,99.331,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,1990819840.0,847212544.0,2036871168.0,28744171520.0,2596475.0,130872.0
13-04 02:36:35,0.835,0.334,98.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990971392.0,847212544.0,2039353344.0,28741537792.0,2953736.0,142637.0
13-04 02:36:36,0.418,0.334,99.247,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1990926336.0,847212544.0,2041757696.0,28739178496.0,2639300.0,130943.0
13-04 02:36:37,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1990934528.0,847212544.0,2043977728.0,28736950272.0,2582650.0,142781.0
13-04 02:36:38,0.418,0.167,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1990934528.0,847212544.0,2046263296.0,28734664704.0,2576172.0,126345.0
13-04 02:36:39,0.417,0.500,99.0,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,1990873088.0,847212544.0,2048729088.0,28732260352.0,2902196.0,138702.0
13-04 02:36:40,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1990389760.0,847212544.0,2049847296.0,28731625472.0,853860.0,44334.0
13-04 02:36:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990742016.0,847212544.0,2049748992.0,28731371520.0,4756.0,4030.0
13-04 02:36:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,8.0,1990742016.0,847212544.0,2049748992.0,28731371520.0,6475.0,4950.0
13-04 02:36:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990758400.0,847212544.0,2049748992.0,28731355136.0,6242.0,6612.0
13-04 02:36:44,0.250,0.083,99.583,0.083,0.0,0.0,0.0,90112.0,0.0,7.0,1990758400.0,847212544.0,2049748992.0,28731355136.0,6060.0,6471.0
13-04 02:36:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990758400.0,847212544.0,2049748992.0,28731355136.0,5241.0,4994.0
13-04 02:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990758400.0,847212544.0,2049748992.0,28731355136.0,4692.0,4202.0
13-04 02:36:47,0.084,0.167,99.749,0.0,0.0,0.0,0.0,54874112.0,0.0,54.0,1990692864.0,847212544.0,2050195456.0,28730974208.0,639121.0,32989.0
13-04 02:36:48,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1990922240.0,847212544.0,2052292608.0,28728647680.0,2615860.0,125916.0
13-04 02:36:49,0.335,0.335,99.247,0.0,0.0,0.084,0.0,110592.0,0.0,8.0,1991020544.0,847212544.0,2055716864.0,28725125120.0,3572295.0,154863.0
13-04 02:36:50,0.251,0.334,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1991008256.0,847212544.0,2058268672.0,28722585600.0,2900829.0,128974.0
13-04 02:36:51,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1990938624.0,847212544.0,2061385728.0,28719538176.0,3463766.0,159165.0
13-04 02:36:52,0.500,0.416,98.918,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1991352320.0,847212544.0,2063544320.0,28716965888.0,2918333.0,136265.0
13-04 02:36:53,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1990840320.0,847212544.0,2067103744.0,28713918464.0,3416203.0,163393.0
13-04 02:36:54,0.335,0.335,99.247,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1992937472.0,847212544.0,2069671936.0,28709253120.0,3206055.0,148386.0
13-04 02:36:55,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1998127104.0,847212544.0,2072260608.0,28701474816.0,3040217.0,139288.0
13-04 02:36:56,0.419,0.251,98.995,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2003755008.0,847212544.0,2075136000.0,28692971520.0,3177575.0,148217.0
13-04 02:36:57,0.500,0.250,98.918,0.0,0.0,0.333,0.0,16384.0,0.0,1.0,2009415680.0,847212544.0,2078375936.0,28684070912.0,3429820.0,152186.0
13-04 02:36:58,0.418,0.335,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2014842880.0,847212544.0,2080948224.0,28676071424.0,3111115.0,140412.0
13-04 02:36:59,0.335,0.335,99.162,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2020335616.0,847212544.0,2084089856.0,28667437056.0,3535660.0,153384.0
13-04 02:37:00,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2025267200.0,847212544.0,2086522880.0,28660072448.0,2772365.0,129813.0
13-04 02:37:01,0.417,0.417,98.832,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2031140864.0,847212544.0,2089885696.0,28650835968.0,3583873.0,159062.0
13-04 02:37:02,0.500,0.250,98.832,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2035949568.0,847212544.0,2092474368.0,28643438592.0,2891449.0,147286.0
13-04 02:37:03,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2041876480.0,847212544.0,2095341568.0,28634644480.0,3601095.0,171006.0
13-04 02:37:04,0.167,0.334,99.416,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2046722048.0,847212544.0,2098049024.0,28627091456.0,2791619.0,129722.0
13-04 02:37:05,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2052927488.0,847212544.0,2101018624.0,28617916416.0,3609704.0,160287.0
13-04 02:37:06,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2057216000.0,847212544.0,2103681024.0,28610965504.0,2696785.0,124309.0
13-04 02:37:07,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2063745024.0,847212544.0,2106707968.0,28601409536.0,3798573.0,175154.0
13-04 02:37:08,0.167,0.251,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2067927040.0,847212544.0,2109349888.0,28594585600.0,2623672.0,119963.0
13-04 02:37:09,0.584,0.417,98.831,0.0,0.0,0.167,0.0,147456.0,0.0,11.0,2074460160.0,847212544.0,2112278528.0,28585123840.0,3663506.0,161623.0
13-04 02:37:10,0.416,0.416,98.834,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2079232000.0,847212544.0,2114932736.0,28577697792.0,2937274.0,134871.0
13-04 02:37:11,0.334,0.418,99.080,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2085072896.0,847212544.0,2118012928.0,28568776704.0,3537310.0,155701.0
13-04 02:37:12,0.167,0.251,99.414,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2089357312.0,847212544.0,2120679424.0,28561825792.0,2723345.0,129095.0
13-04 02:37:13,0.501,0.417,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2095620096.0,847212544.0,2123812864.0,28552429568.0,3709832.0,163911.0
13-04 02:37:14,0.168,0.335,99.079,0.251,0.0,0.168,0.0,61440.0,0.0,5.0,2100416512.0,847212544.0,2126159872.0,28545286144.0,2774406.0,126867.0
13-04 02:37:15,0.250,0.417,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2106769408.0,847212544.0,2129416192.0,28535676928.0,3645673.0,161861.0
13-04 02:37:16,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2111979520.0,847212544.0,2131771392.0,28528111616.0,2768708.0,130762.0
13-04 02:37:17,0.251,0.335,99.246,0.0,0.0,0.168,0.0,32768.0,0.0,8.0,2117849088.0,847212544.0,2134917120.0,28519096320.0,3660379.0,162167.0
13-04 02:37:18,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2122645504.0,847212544.0,2137165824.0,28512051200.0,2793806.0,126644.0
13-04 02:37:19,0.335,0.419,99.162,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2128596992.0,847212544.0,2140516352.0,28502749184.0,3618913.0,161869.0
13-04 02:37:20,0.334,0.334,99.080,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2133381120.0,847212544.0,2143379456.0,28495101952.0,2826272.0,133206.0
13-04 02:37:21,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2139271168.0,847212544.0,2146029568.0,28486561792.0,3371693.0,143491.0
13-04 02:37:22,0.335,0.503,98.995,0.0,0.0,0.168,0.0,97382400.0,0.0,95.0,2144878592.0,847212544.0,2148896768.0,28478087168.0,3261745.0,166463.0
13-04 02:37:23,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2149875712.0,847212544.0,2151804928.0,28470181888.0,3066826.0,139657.0
13-04 02:37:24,0.334,0.167,99.247,0.0,0.0,0.251,0.0,110592.0,0.0,8.0,2154987520.0,847212544.0,2154725376.0,28462149632.0,3153125.0,150882.0
13-04 02:37:25,0.335,0.419,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2160721920.0,847212544.0,2157719552.0,28453421056.0,3437607.0,156690.0
13-04 02:37:26,0.251,0.167,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2166378496.0,847212544.0,2160001024.0,28445483008.0,3065271.0,136590.0
13-04 02:37:27,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2171781120.0,847212544.0,2163007488.0,28437073920.0,3145653.0,144296.0
13-04 02:37:28,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2177212416.0,847212544.0,2165989376.0,28428660736.0,3302026.0,153140.0
13-04 02:37:29,0.335,0.167,99.331,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2182586368.0,847212544.0,2169090048.0,28420186112.0,3315175.0,152999.0
13-04 02:37:30,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2188156928.0,847212544.0,2171363328.0,28412342272.0,3025234.0,138092.0
13-04 02:37:31,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2193543168.0,847212544.0,2174640128.0,28403679232.0,3291234.0,147703.0
13-04 02:37:32,0.668,0.334,98.747,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,2199957504.0,847212544.0,2177273856.0,28394631168.0,3260276.0,167836.0
13-04 02:37:33,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200252416.0,847212544.0,2180104192.0,28391505920.0,3101372.0,145848.0
13-04 02:37:34,0.250,0.167,99.416,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2200817664.0,847212544.0,2182778880.0,28388265984.0,3285819.0,148949.0
13-04 02:37:35,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200457216.0,847212544.0,2185613312.0,28385792000.0,3228162.0,150363.0
13-04 02:37:36,0.584,0.334,98.832,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2201014272.0,847212544.0,2188525568.0,28382322688.0,3212730.0,145561.0
13-04 02:37:37,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2201051136.0,847212544.0,2191290368.0,28379521024.0,3187108.0,158089.0
13-04 02:37:38,0.418,0.251,98.914,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2200416256.0,847212544.0,2194558976.0,28376887296.0,3353337.0,152502.0
13-04 02:37:39,0.167,0.0,99.749,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2201210880.0,847212544.0,2196869120.0,28373782528.0,3067547.0,144115.0
13-04 02:37:40,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200707072.0,847212544.0,2199875584.0,28371279872.0,3284315.0,146709.0
13-04 02:37:41,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2200403968.0,847212544.0,2203353088.0,28368105472.0,3605317.0,160074.0
13-04 02:37:42,0.335,0.251,99.331,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2200657920.0,847212544.0,2205667328.0,28365537280.0,2836029.0,130494.0
13-04 02:37:43,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201083904.0,847212544.0,2208223232.0,28362555392.0,3469705.0,155092.0
13-04 02:37:44,0.334,0.334,98.998,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2200350720.0,847212544.0,2211241984.0,28360269824.0,2752647.0,129239.0
13-04 02:37:45,0.500,0.334,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2200715264.0,847212544.0,2214211584.0,28356935680.0,3639986.0,159996.0
13-04 02:37:46,0.168,0.335,99.414,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2200784896.0,847212544.0,2216841216.0,28354236416.0,2923649.0,134318.0
13-04 02:37:47,0.252,0.168,99.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2200768512.0,847212544.0,2220126208.0,28350967808.0,3615967.0,158394.0
13-04 02:37:48,0.419,0.168,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2200788992.0,847212544.0,2222358528.0,28348715008.0,2574050.0,124094.0
13-04 02:37:49,0.334,0.334,99.164,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2200285184.0,847212544.0,2226003968.0,28345573376.0,3837011.0,168723.0
13-04 02:37:50,0.167,0.335,99.247,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2200395776.0,847212544.0,2228498432.0,28342968320.0,2792235.0,122993.0
13-04 02:37:51,0.334,0.167,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2200379392.0,847212544.0,2231529472.0,28339953664.0,3448668.0,151866.0
13-04 02:37:52,0.501,0.501,98.915,0.0,0.0,0.083,0.0,84930560.0,0.0,95.0,2200350720.0,847212544.0,2234097664.0,28337414144.0,3006288.0,156357.0
13-04 02:37:53,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200260608.0,847212544.0,2237173760.0,28334428160.0,3343905.0,146321.0
13-04 02:37:54,0.251,0.084,99.582,0.0,0.0,0.084,0.0,94208.0,0.0,8.0,2200346624.0,847212544.0,2239848448.0,28331667456.0,3047024.0,145305.0
13-04 02:37:55,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2199986176.0,847212544.0,2242715648.0,28329160704.0,3098364.0,144079.0
13-04 02:37:56,0.335,0.251,99.330,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2200899584.0,847212544.0,2245255168.0,28325707776.0,3243885.0,148101.0
13-04 02:37:57,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2200666112.0,847212544.0,2248433664.0,28322762752.0,3307691.0,151090.0
13-04 02:37:58,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2200608768.0,847212544.0,2251124736.0,28320129024.0,3067150.0,141155.0
13-04 02:37:59,0.252,0.336,99.329,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2201006080.0,847212544.0,2254147584.0,28316708864.0,3432338.0,173549.0
13-04 02:38:00,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201030656.0,847212544.0,2256576512.0,28314255360.0,3110754.0,146220.0
13-04 02:38:01,0.334,0.250,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2201067520.0,847212544.0,2259460096.0,28311334912.0,3210063.0,149020.0
13-04 02:38:02,0.334,0.251,98.914,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2200891392.0,847212544.0,2262261760.0,28308709376.0,3293607.0,151222.0
13-04 02:38:03,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2200539136.0,847212544.0,2265534464.0,28305788928.0,3341256.0,162603.0
13-04 02:38:04,0.250,0.417,99.165,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2200588288.0,847212544.0,2268024832.0,28303249408.0,2938864.0,136406.0
13-04 02:38:05,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2200547328.0,847212544.0,2271129600.0,28300185600.0,3376304.0,148260.0
13-04 02:38:06,0.333,0.500,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2201006080.0,847212544.0,2273636352.0,28297220096.0,3268679.0,152234.0
13-04 02:38:07,0.417,0.250,99.165,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,2200915968.0,847212544.0,2276392960.0,28294553600.0,3131772.0,164465.0
13-04 02:38:08,0.334,0.500,98.666,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2200903680.0,847212544.0,2279309312.0,28291649536.0,3210191.0,151210.0
13-04 02:38:09,0.251,0.335,99.246,0.0,0.0,0.168,0.0,172032.0,0.0,12.0,2200424448.0,847212544.0,2282487808.0,28288950272.0,3151613.0,146626.0
13-04 02:38:10,0.417,0.417,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2201202688.0,847212544.0,2285010944.0,28285648896.0,3340039.0,156116.0
13-04 02:38:11,0.252,0.168,99.580,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2200543232.0,847212544.0,2288177152.0,28283142144.0,3235201.0,146342.0
13-04 02:38:12,0.251,0.168,99.414,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,2200952832.0,847212544.0,2290814976.0,28280094720.0,3146484.0,139948.0
13-04 02:38:13,0.584,0.250,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201133056.0,847212544.0,2293460992.0,28277268480.0,3313597.0,147730.0
13-04 02:38:14,0.252,0.168,99.329,0.168,0.0,0.084,0.0,86016.0,0.0,6.0,2200817664.0,847212544.0,2296442880.0,28274601984.0,2990855.0,134950.0
13-04 02:38:15,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2200883200.0,847212544.0,2299392000.0,28271587328.0,3649924.0,162465.0
13-04 02:38:16,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201522176.0,847212544.0,2301906944.0,28268433408.0,2791316.0,131842.0
13-04 02:38:17,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201350144.0,847212544.0,2305314816.0,28265197568.0,3580175.0,160478.0
13-04 02:38:18,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2201395200.0,847212544.0,2307776512.0,28262690816.0,2812919.0,133685.0
13-04 02:38:19,0.418,0.251,99.163,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2201415680.0,847212544.0,2310930432.0,28259516416.0,3720382.0,168730.0
13-04 02:38:20,0.417,0.250,98.917,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2200997888.0,847212544.0,2313539584.0,28257325056.0,2691932.0,124606.0
13-04 02:38:21,0.251,0.334,99.165,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2201333760.0,847212544.0,2316345344.0,28254183424.0,3266661.0,141495.0
13-04 02:38:22,0.335,0.335,99.163,0.0,0.0,0.167,0.0,85303296.0,0.0,84.0,2201026560.0,847212544.0,2319192064.0,28251643904.0,3274433.0,149138.0
13-04 02:38:23,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201333760.0,847212544.0,2322186240.0,28248342528.0,3420176.0,150453.0
13-04 02:38:24,0.334,0.167,99.332,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2201321472.0,847212544.0,2324770816.0,28245770240.0,2984162.0,138660.0
13-04 02:38:25,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2201468928.0,847212544.0,2327511040.0,28242882560.0,3142542.0,162787.0
13-04 02:38:26,0.0,0.419,99.330,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2201522176.0,847212544.0,2330259456.0,28240080896.0,3240851.0,149681.0
13-04 02:38:27,0.250,0.250,99.333,0.0,0.0,0.167,0.0,40960.0,0.0,9.0,2201014272.0,847212544.0,2333560832.0,28237287424.0,3390794.0,152197.0
13-04 02:38:28,0.835,0.251,98.747,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201477120.0,847212544.0,2335674368.0,28234711040.0,2987147.0,138903.0
13-04 02:38:29,0.334,0.334,99.082,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2200854528.0,847212544.0,2338926592.0,28232081408.0,3110060.0,136241.0
13-04 02:38:30,0.501,0.334,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201088000.0,847212544.0,2341941248.0,28228833280.0,3522218.0,157673.0
13-04 02:38:31,0.417,0.500,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201260032.0,847212544.0,2344370176.0,28226232320.0,3109520.0,141281.0
13-04 02:38:32,0.418,0.334,98.997,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2201112576.0,847212544.0,2347343872.0,28223406080.0,3095728.0,148390.0
13-04 02:38:33,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2201120768.0,847212544.0,2350002176.0,28220739584.0,3297503.0,154297.0
13-04 02:38:34,0.418,0.251,99.247,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2201243648.0,847212544.0,2352766976.0,28217851904.0,3070987.0,139020.0
13-04 02:38:35,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201223168.0,847212544.0,2355834880.0,28214804480.0,3272338.0,147185.0
13-04 02:38:36,0.668,0.334,98.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2202124288.0,847212544.0,2358874112.0,28210864128.0,3412926.0,155463.0
13-04 02:38:37,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2202054656.0,847212544.0,2361352192.0,28208455680.0,3147007.0,162952.0
13-04 02:38:38,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2201661440.0,847216640.0,2364407808.0,28205789184.0,3179836.0,143040.0
13-04 02:38:39,0.335,0.167,99.247,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2202275840.0,847216640.0,2367000576.0,28202582016.0,3223312.0,147825.0
13-04 02:38:40,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2202234880.0,847216640.0,2369835008.0,28199788544.0,3268871.0,148336.0
13-04 02:38:41,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2201923584.0,847216640.0,2372718592.0,28197216256.0,3022513.0,140924.0
13-04 02:38:42,0.419,0.168,99.246,0.0,0.0,0.168,0.0,40960.0,0.0,2.0,2201501696.0,847216640.0,2375995392.0,28194361344.0,3484072.0,153704.0
13-04 02:38:43,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201853952.0,847216640.0,2378436608.0,28191567872.0,3040724.0,134695.0
13-04 02:38:44,0.335,0.251,99.163,0.084,0.0,0.167,0.0,110592.0,0.0,8.0,2202132480.0,847216640.0,2381176832.0,28188549120.0,3234807.0,142479.0
13-04 02:38:45,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2201518080.0,847216640.0,2384359424.0,28185980928.0,3096317.0,144777.0
13-04 02:38:46,0.334,0.251,99.165,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2201952256.0,847216640.0,2386845696.0,28183060480.0,3176778.0,144521.0
13-04 02:38:47,0.418,0.084,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201686016.0,847216640.0,2390065152.0,28180107264.0,3253546.0,133442.0
13-04 02:38:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201866240.0,847216640.0,2389979136.0,28180013056.0,4626.0,4106.0
13-04 02:38:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2201866240.0,847216640.0,2389979136.0,28180013056.0,7444.0,7238.0
13-04 02:38:50,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2201866240.0,847216640.0,2389979136.0,28180013056.0,4692.0,4136.0
13-04 02:38:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201866240.0,847216640.0,2389979136.0,28180013056.0,5084.0,5015.0
13-04 02:38:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,72605696.0,0.0,71.0,2201862144.0,847216640.0,2389983232.0,28180013056.0,3883.0,2859.0
13-04 02:38:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201862144.0,847216640.0,2389983232.0,28180013056.0,5997.0,6269.0
13-04 02:38:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2201862144.0,847216640.0,2389983232.0,28180013056.0,4419.0,4332.0
13-04 02:38:55,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201608192.0,847216640.0,2391572480.0,28178677760.0,1849073.0,85890.0
13-04 02:38:56,0.418,0.334,98.913,0.084,0.0,0.251,0.0,28672.0,0.0,6.0,2202226688.0,847216640.0,2394247168.0,28175384576.0,3169124.0,135834.0
13-04 02:38:57,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2202107904.0,847216640.0,2396856320.0,28172894208.0,2962322.0,129741.0
13-04 02:38:58,0.584,0.250,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2202877952.0,847216640.0,2400309248.0,28168671232.0,3875294.0,163196.0
13-04 02:38:59,0.334,0.084,99.247,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2204360704.0,847216640.0,2403364864.0,28164132864.0,3001635.0,134170.0
13-04 02:39:00,0.168,0.335,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204585984.0,847216640.0,2406187008.0,28161085440.0,3562757.0,157375.0
13-04 02:39:01,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204540928.0,847216640.0,2409406464.0,28157911040.0,3566814.0,162794.0
13-04 02:39:02,0.251,0.251,99.079,0.167,0.0,0.251,0.0,49152.0,0.0,11.0,2204319744.0,847216640.0,2412580864.0,28154957824.0,3327551.0,151742.0
13-04 02:39:03,0.584,0.334,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2204692480.0,847216640.0,2415382528.0,28151783424.0,3493298.0,152836.0
13-04 02:39:04,0.335,0.251,99.246,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2204520448.0,847216640.0,2418569216.0,28148768768.0,3516460.0,153398.0
13-04 02:39:05,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204819456.0,847216640.0,2421764096.0,28145274880.0,3640290.0,160249.0
13-04 02:39:06,0.500,0.250,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204639232.0,847216640.0,2424578048.0,28142641152.0,3148726.0,138902.0
13-04 02:39:07,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204434432.0,847216640.0,2427887616.0,28139536384.0,3614331.0,175145.0
13-04 02:39:08,0.418,0.251,99.080,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2204266496.0,847216640.0,2431004672.0,28136587264.0,3476604.0,153102.0
13-04 02:39:09,0.500,0.417,98.832,0.0,0.0,0.250,0.0,155648.0,0.0,11.0,2204188672.0,847216640.0,2434162688.0,28133507072.0,3536056.0,158156.0
13-04 02:39:10,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204581888.0,847216640.0,2437038080.0,28130238464.0,3468306.0,157598.0
13-04 02:39:11,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204467200.0,847216640.0,2439884800.0,28127506432.0,3290817.0,153737.0
13-04 02:39:12,0.335,0.335,99.163,0.0,0.0,0.167,0.0,36864.0,0.0,2.0,2204495872.0,847216640.0,2443218944.0,28124143616.0,3611658.0,162030.0
13-04 02:39:13,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204770304.0,847216640.0,2446024704.0,28121063424.0,3558479.0,159667.0
13-04 02:39:14,0.251,0.335,99.079,0.168,0.0,0.168,0.0,86016.0,0.0,6.0,2204569600.0,847216640.0,2449367040.0,28117921792.0,3426091.0,150874.0
13-04 02:39:15,0.583,0.250,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2204667904.0,847216640.0,2452062208.0,28115128320.0,3292240.0,149205.0
13-04 02:39:16,0.501,0.501,98.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2205515776.0,847216640.0,2455445504.0,28110897152.0,3731166.0,163993.0
13-04 02:39:17,0.501,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205118464.0,847216640.0,2458468352.0,28108271616.0,3439019.0,151985.0
13-04 02:39:18,0.417,0.250,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2205138944.0,847216640.0,2461495296.0,28105224192.0,3266208.0,142665.0
13-04 02:39:19,0.418,0.418,99.079,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2205175808.0,847216640.0,2464665600.0,28102017024.0,3643362.0,164740.0
13-04 02:39:20,0.252,0.168,99.245,0.252,0.0,0.084,0.0,12288.0,0.0,2.0,2204999680.0,847216640.0,2467762176.0,28099096576.0,3379364.0,154864.0
13-04 02:39:21,0.168,0.251,99.413,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2205241344.0,847216640.0,2470789120.0,28095827968.0,3619727.0,168823.0
13-04 02:39:22,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204872704.0,847216640.0,2473951232.0,28093034496.0,3359279.0,155309.0
13-04 02:39:23,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2205237248.0,847216640.0,2477023232.0,28089597952.0,3575290.0,156328.0
13-04 02:39:24,0.418,0.251,99.080,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2205163520.0,847216640.0,2479796224.0,28086898688.0,3409904.0,154669.0
13-04 02:39:25,0.250,0.584,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205278208.0,847216640.0,2482728960.0,28083851264.0,3359442.0,153369.0
13-04 02:39:26,0.251,0.168,99.162,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2205085696.0,847216640.0,2486190080.0,28080582656.0,3560262.0,156928.0
13-04 02:39:27,0.168,0.252,99.413,0.0,0.0,0.168,0.0,97566720.0,0.0,95.0,2205884416.0,847216640.0,2488791040.0,28077182976.0,3371300.0,150678.0
13-04 02:39:28,0.251,0.502,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205298688.0,847216640.0,2492350464.0,28074209280.0,3634029.0,152301.0
13-04 02:39:29,0.335,0.168,99.414,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,2205437952.0,847216640.0,2495164416.0,28071256064.0,3359255.0,144223.0
13-04 02:39:30,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205446144.0,847216640.0,2498392064.0,28068020224.0,3447282.0,154827.0
13-04 02:39:31,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205380608.0,847216640.0,2501283840.0,28065193984.0,3425484.0,154006.0
13-04 02:39:32,0.252,0.168,99.412,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2205511680.0,847216640.0,2504421376.0,28061925376.0,3583770.0,158206.0
13-04 02:39:33,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206076928.0,847216640.0,2507284480.0,28058497024.0,3417941.0,168799.0
13-04 02:39:34,0.417,0.167,99.249,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2205741056.0,847216640.0,2510794752.0,28055322624.0,3643209.0,154989.0
13-04 02:39:35,0.333,0.333,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205511680.0,847216640.0,2513620992.0,28052725760.0,3249636.0,145581.0
13-04 02:39:36,0.418,0.334,99.080,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2205925376.0,847216640.0,2516738048.0,28049195008.0,3457467.0,152813.0
13-04 02:39:37,0.418,0.251,99.247,0.0,0.0,0.084,0.0,40960.0,0.0,9.0,2205884416.0,847216640.0,2519801856.0,28046172160.0,3468157.0,170800.0
13-04 02:39:38,0.417,0.417,98.831,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2205786112.0,847216640.0,2522853376.0,28043218944.0,3609234.0,158647.0
13-04 02:39:39,0.419,0.168,99.330,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2205806592.0,847216640.0,2525863936.0,28040187904.0,3400403.0,149543.0
13-04 02:39:40,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2205052928.0,847216640.0,2529083392.0,28037722112.0,3561846.0,154982.0
13-04 02:39:41,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204897280.0,847216640.0,2531598336.0,28035362816.0,3206586.0,151374.0
13-04 02:39:42,0.168,0.252,99.413,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2204450816.0,847216640.0,2535219200.0,28032188416.0,3687501.0,160149.0
13-04 02:39:43,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204905472.0,847216640.0,2538160128.0,28028792832.0,3441906.0,155314.0
13-04 02:39:44,0.251,0.334,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,7.0,2204835840.0,847216640.0,2541404160.0,28025618432.0,3583037.0,154863.0
13-04 02:39:45,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204786688.0,847216640.0,2544439296.0,28022632448.0,3384181.0,157171.0
13-04 02:39:46,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2204925952.0,847216640.0,2547154944.0,28019777536.0,3332123.0,151859.0
13-04 02:39:47,0.334,0.334,99.165,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2204540928.0,847216640.0,2550587392.0,28016730112.0,3484341.0,157342.0
13-04 02:39:48,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2204938240.0,847216640.0,2553618432.0,28013301760.0,3500207.0,151507.0
13-04 02:39:49,0.251,0.418,99.163,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2204930048.0,847216640.0,2556547072.0,28010381312.0,3623195.0,163737.0
13-04 02:39:50,0.417,0.250,98.915,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2204831744.0,847216640.0,2559852544.0,28007174144.0,3506935.0,159650.0
13-04 02:39:51,0.336,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,1.0,2204876800.0,847216640.0,2562822144.0,28004159488.0,3396613.0,148022.0
13-04 02:39:52,0.334,0.500,98.999,0.0,0.0,0.167,0.0,8192.0,0.0,0.0,2204856320.0,847216640.0,2565890048.0,28001112064.0,3381459.0,155057.0
13-04 02:39:53,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204692480.0,847216640.0,2568880128.0,27998285824.0,3429528.0,156189.0
13-04 02:39:54,0.418,0.251,99.081,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2204696576.0,847216640.0,2572144640.0,27995017216.0,3601659.0,156356.0
13-04 02:39:55,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2204794880.0,847216640.0,2574839808.0,27992223744.0,3425679.0,152946.0
13-04 02:39:56,0.335,0.335,98.996,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,2204753920.0,847216640.0,2577772544.0,27989331968.0,3317650.0,147858.0
13-04 02:39:57,0.335,0.251,99.079,0.0,0.0,0.335,0.0,92262400.0,0.0,90.0,2205224960.0,847216640.0,2580959232.0,27985674240.0,3638257.0,157562.0
13-04 02:39:58,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2205003776.0,847216640.0,2583908352.0,27982946304.0,3294266.0,149085.0
13-04 02:39:59,0.418,0.084,99.499,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2204954624.0,847216640.0,2587385856.0,27979517952.0,3715559.0,168136.0
13-04 02:40:00,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204921856.0,847216640.0,2590371840.0,27976564736.0,3706795.0,168288.0
13-04 02:40:01,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204831744.0,847216640.0,2593730560.0,27973296128.0,3664705.0,159495.0
13-04 02:40:02,0.251,0.251,99.331,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2204479488.0,847216640.0,2596749312.0,27970629632.0,2927779.0,129545.0
13-04 02:40:03,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204844032.0,847216640.0,2599813120.0,27967201280.0,3729116.0,170422.0
13-04 02:40:04,0.334,0.417,99.082,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2204794880.0,847216640.0,2602815488.0,27964248064.0,3119885.0,136033.0
13-04 02:40:05,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2205106176.0,847216640.0,2605805568.0,27960946688.0,3809776.0,158696.0
13-04 02:40:06,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204475392.0,847216640.0,2608943104.0,27958439936.0,3162760.0,148451.0
13-04 02:40:07,0.334,0.418,99.165,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,2204930048.0,847216640.0,2611822592.0,27955105792.0,3710083.0,180791.0
13-04 02:40:08,0.501,0.250,98.748,0.167,0.0,0.334,0.0,2355200.0,0.0,4.0,2204827648.0,847216640.0,2614685696.0,27952345088.0,3145717.0,144105.0
13-04 02:40:09,1.665,0.500,96.003,1.499,0.0,0.333,0.0,32763904.0,0.0,46.0,2204913664.0,847216640.0,2617966592.0,27948978176.0,3786715.0,165198.0
13-04 02:40:10,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204680192.0,847216640.0,2620956672.0,27946221568.0,3452665.0,153385.0
13-04 02:40:11,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204499968.0,847216640.0,2624069632.0,27943288832.0,3559027.0,159093.0
13-04 02:40:12,0.751,0.417,98.664,0.0,0.0,0.167,0.0,81920.0,0.0,15.0,2203971584.0,847216640.0,2627223552.0,27940663296.0,3481837.0,161409.0
13-04 02:40:13,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204368896.0,847216640.0,2630000640.0,27937488896.0,3201795.0,145754.0
13-04 02:40:14,0.585,0.251,98.830,0.167,0.0,0.167,0.0,69632.0,0.0,5.0,2204356608.0,847216640.0,2633314304.0,27934187520.0,3757024.0,165415.0
13-04 02:40:15,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204327936.0,847216640.0,2636296192.0,27931234304.0,3352954.0,146442.0
13-04 02:40:16,0.667,0.250,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2204409856.0,847216640.0,2639380480.0,27928068096.0,3574456.0,153215.0
13-04 02:40:17,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204508160.0,847216640.0,2642157568.0,27925192704.0,3260738.0,147264.0
13-04 02:40:18,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204303360.0,847216640.0,2645471232.0,27922083840.0,3612291.0,163575.0
13-04 02:40:19,0.335,0.251,99.247,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2204200960.0,847216640.0,2648621056.0,27919036416.0,3322271.0,153240.0
13-04 02:40:20,0.334,0.418,99.080,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2203983872.0,847216640.0,2651852800.0,27916021760.0,3621607.0,161367.0
13-04 02:40:21,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204073984.0,847216640.0,2654875648.0,27912908800.0,3563553.0,163136.0
13-04 02:40:22,0.334,0.250,99.082,0.0,0.0,0.334,0.0,28672.0,0.0,2.0,2204160000.0,847216640.0,2657898496.0,27909799936.0,3275269.0,150226.0
13-04 02:40:23,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204217344.0,847216640.0,2660888576.0,27906752512.0,3479781.0,153295.0
13-04 02:40:24,0.251,0.168,99.329,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,2204164096.0,847216640.0,2663989248.0,27903705088.0,3501842.0,163306.0
13-04 02:40:25,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204139520.0,847216640.0,2666958848.0,27900760064.0,3622317.0,161465.0
13-04 02:40:26,0.418,0.167,98.997,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2204254208.0,847216640.0,2669731840.0,27897872384.0,3154338.0,143221.0
13-04 02:40:27,0.835,0.334,98.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2204241920.0,847216640.0,2672918528.0,27894697984.0,3460170.0,155337.0
13-04 02:40:28,3.255,0.167,96.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210353152.0,847216640.0,2675888128.0,27885617152.0,3711954.0,170887.0
13-04 02:40:29,0.667,0.334,98.666,0.0,0.0,0.334,0.0,73728.0,0.0,5.0,2210451456.0,847216640.0,2678956032.0,27882450944.0,3448297.0,159561.0
13-04 02:40:30,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206572544.0,847216640.0,2681950208.0,27883335680.0,3546042.0,155196.0
13-04 02:40:31,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205827072.0,847216640.0,2685366272.0,27880665088.0,3314752.0,152385.0
13-04 02:40:32,0.334,0.417,98.831,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2205786112.0,847216640.0,2688516096.0,27877556224.0,3738725.0,161192.0
13-04 02:40:33,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205798400.0,847216640.0,2691457024.0,27874603008.0,3177981.0,137059.0
13-04 02:40:34,0.252,0.168,99.497,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2205892608.0,847216640.0,2694959104.0,27871006720.0,3782665.0,157799.0
13-04 02:40:35,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205945856.0,847216640.0,2697539584.0,27868372992.0,3172072.0,141787.0
13-04 02:40:36,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2206085120.0,847216640.0,2701090816.0,27864682496.0,3807320.0,160373.0
13-04 02:40:37,0.500,0.250,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2206392320.0,847216640.0,2703409152.0,27862056960.0,3039392.0,158670.0
13-04 02:40:38,0.418,0.418,98.747,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2206273536.0,847216640.0,2706862080.0,27858722816.0,3782606.0,157393.0
13-04 02:40:39,0.251,0.335,99.331,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2206343168.0,847216640.0,2709426176.0,27856089088.0,2928973.0,125354.0
13-04 02:40:40,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206224384.0,847216640.0,2712719360.0,27852914688.0,3781737.0,161607.0
13-04 02:40:41,0.167,0.502,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206052352.0,847216640.0,2716098560.0,27849707520.0,3563770.0,154582.0
13-04 02:40:42,0.502,0.251,99.079,0.0,0.0,0.167,0.0,103436288.0,0.0,105.0,2205790208.0,847216640.0,2719154176.0,27846914048.0,3301486.0,148668.0
13-04 02:40:43,0.417,0.334,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2205814784.0,847216640.0,2722566144.0,27843477504.0,3823525.0,165334.0
13-04 02:40:44,0.251,0.334,99.081,0.167,0.0,0.167,0.0,114688.0,0.0,10.0,2206326784.0,847216640.0,2724941824.0,27840589824.0,3026794.0,137240.0
13-04 02:40:45,0.417,0.500,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2206285824.0,847216640.0,2728284160.0,27837288448.0,3865292.0,171400.0
13-04 02:40:46,0.251,0.418,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206617600.0,847216640.0,2731032576.0,27834208256.0,3169440.0,144883.0
13-04 02:40:47,0.335,0.167,99.247,0.0,0.0,0.251,0.0,49152.0,0.0,11.0,2206253056.0,847216640.0,2734538752.0,27831066624.0,3591380.0,161010.0
13-04 02:40:48,0.168,0.252,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2206273536.0,847216640.0,2737565696.0,27828019200.0,3442609.0,150862.0
13-04 02:40:49,0.667,0.250,98.833,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2206662656.0,847216640.0,2740383744.0,27824812032.0,3538243.0,157287.0
13-04 02:40:50,0.250,0.501,98.831,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2206253056.0,847216640.0,2743713792.0,27821891584.0,3287702.0,151699.0
13-04 02:40:51,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206490624.0,847216640.0,2746617856.0,27818749952.0,3616878.0,165126.0
13-04 02:40:52,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206384128.0,847216640.0,2749517824.0,27815956480.0,3292003.0,146539.0
13-04 02:40:53,0.250,0.417,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206498816.0,847216640.0,2752958464.0,27812401152.0,3766436.0,164443.0
13-04 02:40:54,0.500,0.416,98.918,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2206003200.0,847216640.0,2756120576.0,27809734656.0,3284645.0,166435.0
13-04 02:40:55,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206121984.0,847216640.0,2758160384.0,27807576064.0,2525034.0,102269.0
13-04 02:40:56,0.167,0.250,99.500,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2206474240.0,847216640.0,2758230016.0,27807154176.0,4587.0,3867.0
13-04 02:40:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,6466.0,5213.0
13-04 02:40:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,4984.0,4830.0
13-04 02:40:59,0.083,0.167,99.667,0.083,0.0,0.0,0.0,90112.0,0.0,6.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,4632.0,4092.0
13-04 02:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,8020.0,8380.0
13-04 02:41:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,5498.0,5807.0
13-04 02:41:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2206568448.0,847216640.0,2758230016.0,27807059968.0,4556.0,3891.0
13-04 02:41:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206564352.0,847216640.0,2758234112.0,27807059968.0,7382.0,7294.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2206564352.0,847216640.0,2758234112.0,27807059968.0,5610.0,4547.0
13-04 02:41:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206564352.0,847216640.0,2758234112.0,27807059968.0,5601.0,4625.0
13-04 02:41:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206564352.0,847216640.0,2758234112.0,27807059968.0,5529.0,4632.0
13-04 02:41:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206564352.0,847216640.0,2758234112.0,27807059968.0,41167.0,40733.0
13-04 02:41:08,0.334,0.250,99.165,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2206302208.0,847216640.0,2760019968.0,27805536256.0,1943467.0,96489.0
13-04 02:41:09,0.334,0.251,99.332,0.0,0.0,0.084,0.0,143360.0,0.0,11.0,2206818304.0,847216640.0,2762719232.0,27802320896.0,3283979.0,156161.0
13-04 02:41:10,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206547968.0,847216640.0,2765369344.0,27799941120.0,2891534.0,130480.0
13-04 02:41:11,0.333,0.167,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2206502912.0,847216640.0,2768715776.0,27796639744.0,3562966.0,151535.0
13-04 02:41:12,0.334,0.250,99.332,0.0,0.0,0.083,0.0,53141504.0,0.0,54.0,2206629888.0,847216640.0,2772017152.0,27793211392.0,4060093.0,152905.0
13-04 02:41:13,0.502,0.084,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206130176.0,847216640.0,2775461888.0,27790266368.0,3519739.0,147583.0
13-04 02:41:14,3.589,1.252,94.741,0.167,0.0,0.250,0.0,94208.0,0.0,8.0,2211016704.0,847216640.0,2779344896.0,27781496832.0,4351147.0,186687.0
13-04 02:41:15,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2210488320.0,847216640.0,2781818880.0,27779551232.0,3100460.0,137754.0
13-04 02:41:16,0.417,0.583,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2210459648.0,847216640.0,2785808384.0,27775590400.0,4452833.0,191047.0
13-04 02:41:17,0.334,0.250,98.998,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2210299904.0,847216640.0,2788896768.0,27772661760.0,3195116.0,143238.0
13-04 02:41:18,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210275328.0,847216640.0,2791936000.0,27769647104.0,3613746.0,155986.0
13-04 02:41:19,0.084,0.335,99.413,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2210242560.0,847216640.0,2795683840.0,27765932032.0,3852446.0,153048.0
13-04 02:41:20,0.251,0.335,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2210279424.0,847216640.0,2798534656.0,27763044352.0,3631520.0,163570.0
13-04 02:41:21,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2209931264.0,847216640.0,2802208768.0,27759718400.0,3887899.0,167207.0
13-04 02:41:22,0.335,0.168,99.330,0.0,0.0,0.168,0.0,45056.0,0.0,10.0,2210144256.0,847216640.0,2805264384.0,27756449792.0,3739727.0,169481.0
13-04 02:41:23,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2210127872.0,847216640.0,2808709120.0,27753021440.0,3925767.0,173473.0
13-04 02:41:24,0.335,0.335,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2210369536.0,847216640.0,2812055552.0,27749433344.0,3509894.0,165707.0
13-04 02:41:25,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2210045952.0,847216640.0,2815807488.0,27746004992.0,4034848.0,186055.0
13-04 02:41:26,0.417,0.334,98.831,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2210086912.0,847216640.0,2818813952.0,27742957568.0,3486427.0,158102.0
13-04 02:41:27,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210168832.0,847216640.0,2821873664.0,27739815936.0,3793987.0,183348.0
13-04 02:41:28,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210136064.0,847216640.0,2825113600.0,27736608768.0,3635378.0,167824.0
13-04 02:41:29,0.335,0.251,99.331,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2210074624.0,847216640.0,2828562432.0,27733221376.0,3979905.0,179648.0
13-04 02:41:30,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2210091008.0,847216640.0,2831847424.0,27729920000.0,3572347.0,159646.0
13-04 02:41:31,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210066432.0,847216640.0,2835079168.0,27726712832.0,3808292.0,169476.0
13-04 02:41:32,0.334,0.501,98.914,0.084,0.0,0.167,0.0,40960.0,0.0,4.0,2209955840.0,847216640.0,2838458368.0,27723444224.0,3835648.0,167011.0
13-04 02:41:33,0.336,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2209976320.0,847216640.0,2841739264.0,27720142848.0,3584187.0,175142.0
13-04 02:41:34,0.251,0.335,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,6.0,2209955840.0,847216640.0,2845196288.0,27716706304.0,4023008.0,190357.0
13-04 02:41:35,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210164736.0,847216640.0,2848194560.0,27713499136.0,3516332.0,160970.0
13-04 02:41:36,0.586,0.335,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210377728.0,847216640.0,2852114432.0,27709366272.0,4261688.0,194480.0
13-04 02:41:37,0.168,0.168,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210185216.0,847216640.0,2854920192.0,27706753024.0,3267368.0,168676.0
13-04 02:41:38,0.418,0.251,98.912,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2210095104.0,847216640.0,2858786816.0,27702976512.0,4017937.0,182365.0
13-04 02:41:39,0.334,0.334,99.248,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2210168832.0,847216640.0,2861760512.0,27699929088.0,3576863.0,165445.0
13-04 02:41:40,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210217984.0,847216640.0,2864885760.0,27696754688.0,3798343.0,171407.0
13-04 02:41:41,0.168,0.335,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210217984.0,847216640.0,2868346880.0,27693293568.0,3704397.0,161978.0
13-04 02:41:42,0.335,0.335,99.079,0.0,0.0,0.251,0.0,80846848.0,0.0,83.0,2210058240.0,847216640.0,2871648256.0,27690151936.0,3890212.0,197282.0
13-04 02:41:43,0.335,0.251,99.163,0.0,0.0,0.251,0.0,18620416.0,0.0,18.0,2209624064.0,847216640.0,2875359232.0,27686875136.0,3805346.0,168346.0
13-04 02:41:44,0.335,0.168,99.079,0.168,0.0,0.251,0.0,110592.0,0.0,10.0,2210189312.0,847216640.0,2877968384.0,27683700736.0,3581967.0,167391.0
13-04 02:41:45,0.335,0.251,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2210004992.0,847216640.0,2881200128.0,27680653312.0,3498341.0,158705.0
13-04 02:41:46,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2209968128.0,847216640.0,2884759552.0,27677130752.0,3868507.0,177798.0
13-04 02:41:47,0.418,0.251,99.247,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,2209914880.0,847216640.0,2887987200.0,27673956352.0,3634310.0,154106.0
13-04 02:41:48,0.335,0.251,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2209611776.0,847216640.0,2891497472.0,27670749184.0,3744989.0,169207.0
13-04 02:41:49,0.419,0.251,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2209984512.0,847216640.0,2894774272.0,27667099648.0,3916266.0,200845.0
13-04 02:41:50,0.585,0.334,98.829,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2209968128.0,847216640.0,2897973248.0,27663917056.0,3743483.0,169898.0
13-04 02:41:51,0.418,0.167,98.997,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2209947648.0,847216640.0,2901487616.0,27660423168.0,3975108.0,184749.0
13-04 02:41:52,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2209837056.0,847216640.0,2904612864.0,27657408512.0,3499890.0,151089.0
13-04 02:41:53,0.251,0.502,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2210250752.0,847216640.0,2907848704.0,27653758976.0,3901599.0,180438.0
13-04 02:41:54,0.334,0.167,99.415,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2210205696.0,847216640.0,2911068160.0,27650584576.0,3631877.0,165496.0
13-04 02:41:55,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2209755136.0,847216640.0,2914758656.0,27647344640.0,3720946.0,190131.0
13-04 02:41:56,0.335,0.251,99.078,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2209394688.0,847216640.0,2917654528.0,27644809216.0,3672478.0,163637.0
13-04 02:41:57,0.335,0.418,99.247,0.0,0.0,0.0,0.0,49152.0,0.0,10.0,2209239040.0,847216640.0,2921066496.0,27641552896.0,3660462.0,173430.0
13-04 02:41:58,0.668,0.334,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2209411072.0,847216640.0,2924355584.0,27638091776.0,3814028.0,180973.0
13-04 02:41:59,0.335,0.251,99.163,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2209730560.0,847216640.0,2927296512.0,27634831360.0,3627709.0,185452.0
13-04 02:42:00,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2209918976.0,847216640.0,2930790400.0,27631149056.0,3940667.0,188409.0
13-04 02:42:01,0.336,0.168,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2209529856.0,847216640.0,2934640640.0,27627687936.0,4221639.0,191203.0
13-04 02:42:02,0.168,0.168,99.413,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2209562624.0,847216640.0,2937622528.0,27624673280.0,3281970.0,150242.0
13-04 02:42:03,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2209361920.0,847216640.0,2941284352.0,27621212160.0,3984677.0,180315.0
13-04 02:42:04,0.501,0.418,98.914,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2209337344.0,847216640.0,2944483328.0,27618037760.0,3669664.0,166128.0
13-04 02:42:05,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2209054720.0,847216640.0,2947813376.0,27614990336.0,3724760.0,175506.0
13-04 02:42:06,1.006,0.671,98.072,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2223607808.0,847216640.0,2950803456.0,27597447168.0,3428206.0,163736.0
13-04 02:42:07,3.005,0.835,95.826,0.0,0.0,0.334,0.0,32768.0,0.0,3.0,2223104000.0,847216640.0,2954162176.0,27594592256.0,3917868.0,209000.0
13-04 02:42:08,0.418,0.167,98.996,0.251,0.0,0.167,0.0,45056.0,0.0,3.0,2222325760.0,847216640.0,2957934592.0,27591598080.0,4034817.0,182924.0
13-04 02:42:09,0.838,0.251,98.743,0.0,0.0,0.168,0.0,151552.0,0.0,10.0,2221772800.0,847216640.0,2960957440.0,27589128192.0,3646213.0,167821.0
13-04 02:42:10,0.585,0.418,98.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221535232.0,847216640.0,2964459520.0,27585863680.0,4113845.0,185588.0
13-04 02:42:11,0.250,0.501,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221473792.0,847216640.0,2967605248.0,27582779392.0,3282785.0,153758.0
13-04 02:42:12,0.418,0.334,98.997,0.0,0.0,0.251,0.0,62271488.0,0.0,61.0,2221441024.0,847216640.0,2970660864.0,27579756544.0,3723063.0,172277.0
13-04 02:42:13,0.334,0.334,99.248,0.0,0.0,0.084,0.0,37093376.0,0.0,37.0,2221809664.0,847216640.0,2973855744.0,27576193024.0,3813191.0,170183.0
13-04 02:42:14,0.251,0.251,99.163,0.084,0.0,0.251,0.0,98304.0,0.0,8.0,2221400064.0,847216640.0,2977779712.0,27572678656.0,3916245.0,175176.0
13-04 02:42:15,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2221420544.0,847216640.0,2980933632.0,27569504256.0,3728759.0,171876.0
13-04 02:42:16,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2221842432.0,847216640.0,2984050688.0,27565965312.0,3702827.0,162398.0
13-04 02:42:17,4.770,0.753,94.142,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2282840064.0,847216640.0,2986831872.0,27502186496.0,3806794.0,338654.0
13-04 02:42:18,27.129,2.170,70.451,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2593472512.0,847216640.0,2989617152.0,27188768768.0,3865181.0,1064962.0
13-04 02:42:19,33.528,0.167,66.138,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2633068544.0,847216640.0,2991812608.0,27146977280.0,2438665.0,112580.0
13-04 02:42:20,7.429,0.668,91.569,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2642780160.0,847216640.0,2994573312.0,27134504960.0,3819083.0,287837.0
13-04 02:42:21,2.017,0.252,97.563,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2646851584.0,847216640.0,2998882304.0,27126124544.0,4913711.0,345524.0
13-04 02:42:22,2.167,0.667,96.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2665820160.0,847216640.0,3002966016.0,27103072256.0,4990355.0,371630.0
13-04 02:42:23,2.256,0.418,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2693713920.0,847216640.0,3006779392.0,27071365120.0,4417926.0,340818.0
13-04 02:42:24,1.832,0.500,97.336,0.0,0.0,0.333,0.0,73728.0,0.0,5.0,2696167424.0,847216640.0,3010424832.0,27065266176.0,4625005.0,353849.0
13-04 02:42:25,2.002,0.334,97.164,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,2712965120.0,847216640.0,3013636096.0,27045257216.0,4169146.0,342791.0
13-04 02:42:26,2.101,0.168,97.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2738036736.0,847216640.0,3017060352.0,27016761344.0,4368316.0,339315.0
13-04 02:42:27,1.920,0.250,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2740396032.0,847216640.0,3020570624.0,27010891776.0,3851408.0,321761.0
13-04 02:42:28,2.924,0.418,96.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2587533312.0,847216640.0,3023462400.0,27160862720.0,4008929.0,328856.0
13-04 02:42:29,3.833,0.500,95.500,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2584698880.0,847216640.0,3027116032.0,27160043520.0,4339509.0,339877.0
13-04 02:42:30,2.411,0.582,96.758,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,2589556736.0,847216640.0,3029831680.0,27152470016.0,3924608.0,326816.0
13-04 02:42:31,1.923,0.334,97.492,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2590875648.0,847216640.0,3033743360.0,27147239424.0,4264820.0,340277.0
13-04 02:42:32,1.754,0.418,97.577,0.0,0.0,0.251,0.0,69632.0,0.0,17.0,2601811968.0,847216640.0,3036782592.0,27133263872.0,4291769.0,341225.0
13-04 02:42:33,2.345,0.335,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2613342208.0,847216640.0,3040120832.0,27118395392.0,4071919.0,333805.0
13-04 02:42:34,1.839,0.418,97.492,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2616008704.0,847216640.0,3043487744.0,27112361984.0,4207625.0,334991.0
13-04 02:42:35,1.506,0.251,97.908,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2618269696.0,847216640.0,3046776832.0,27106811904.0,3794895.0,316237.0
13-04 02:42:36,2.172,0.251,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2621378560.0,847216640.0,3050217472.0,27100262400.0,4345150.0,341937.0
13-04 02:42:37,2.585,0.417,96.747,0.0,0.0,0.250,0.0,4096.0,0.0,1.0,2624155648.0,847216640.0,3053060096.0,27094642688.0,4104552.0,348268.0
13-04 02:42:38,1.426,0.252,98.070,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2633764864.0,847216640.0,3056529408.0,27081564160.0,4105808.0,325236.0
13-04 02:42:39,1.669,0.584,97.579,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2640195584.0,847216640.0,3060097024.0,27071565824.0,4258069.0,344677.0
13-04 02:42:40,1.338,0.334,97.910,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2656624640.0,847216640.0,3062452224.0,27052781568.0,4098107.0,333500.0
13-04 02:42:41,1.508,0.419,98.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2658357248.0,847216640.0,3066404864.0,27047096320.0,4359583.0,340200.0
13-04 02:42:42,1.672,0.502,97.742,0.0,0.0,0.084,0.0,49168384.0,0.0,53.0,2658648064.0,847216640.0,3069919232.0,27043291136.0,3918996.0,318489.0
13-04 02:42:43,1.506,0.251,98.075,0.0,0.0,0.167,0.0,50405376.0,0.0,54.0,2658861056.0,847216640.0,3073519616.0,27039477760.0,4127066.0,335539.0
13-04 02:42:44,2.089,0.334,97.410,0.0,0.0,0.167,0.0,126976.0,0.0,9.0,2659147776.0,847216640.0,3076661248.0,27036049408.0,4051141.0,331798.0
13-04 02:42:45,1.833,0.333,97.167,0.417,0.0,0.250,0.0,45056.0,0.0,4.0,2659868672.0,847216640.0,3080192000.0,27031797760.0,4408117.0,345756.0
13-04 02:42:46,2.417,0.250,97.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2660016128.0,847216640.0,3083505664.0,27028336640.0,4369322.0,345794.0
13-04 02:42:47,1.417,0.500,97.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2661154816.0,847216640.0,3086905344.0,27023798272.0,3896332.0,319310.0
13-04 02:42:48,2.750,0.250,96.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2666094592.0,847216640.0,3089711104.0,27016052736.0,3807163.0,313800.0
13-04 02:42:49,1.505,0.502,97.826,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2666246144.0,847216640.0,3093176320.0,27012435968.0,4310402.0,346987.0
13-04 02:42:50,1.506,0.335,97.824,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2678611968.0,847216640.0,3096428544.0,26996817920.0,4045680.0,331321.0
13-04 02:42:51,1.503,0.501,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2694651904.0,847216640.0,3099688960.0,26977517568.0,4135473.0,335688.0
13-04 02:42:52,1.506,0.251,98.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2699083776.0,847216640.0,3102941184.0,26969833472.0,4308636.0,341782.0
13-04 02:42:53,1.095,0.084,98.568,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2703089664.0,847216640.0,3106205696.0,26962563072.0,4170721.0,335818.0
13-04 02:42:54,1.336,0.584,97.830,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2718236672.0,847216640.0,3109310464.0,26944311296.0,3888160.0,317923.0
13-04 02:42:55,1.675,0.251,97.822,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2731917312.0,847216640.0,3112939520.0,26927001600.0,4269939.0,343149.0
13-04 02:42:56,1.586,0.501,97.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2733187072.0,847216640.0,3116376064.0,26922295296.0,4201003.0,338321.0
13-04 02:42:57,1.258,0.336,98.238,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2733375488.0,847216640.0,3119644672.0,26918838272.0,4297963.0,344076.0
13-04 02:42:58,1.504,0.418,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733531136.0,847216640.0,3122946048.0,26915381248.0,4046535.0,320974.0
13-04 02:42:59,1.593,0.251,98.072,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2735616000.0,847216640.0,3126226944.0,26910015488.0,4235075.0,338018.0
13-04 02:43:00,1.838,0.251,97.494,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2736844800.0,847216640.0,3129536512.0,26905477120.0,4179765.0,341438.0
13-04 02:43:01,1.336,0.501,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2735783936.0,847216640.0,3133263872.0,26902810624.0,4032987.0,332297.0
13-04 02:43:02,1.007,0.419,98.574,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2736959488.0,847216640.0,3136180224.0,26898718720.0,4006880.0,323780.0
13-04 02:43:03,1.256,0.251,98.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2742112256.0,847216640.0,3139284992.0,26890461184.0,3820921.0,322897.0
13-04 02:43:04,1.092,0.336,98.403,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2743230464.0,847216640.0,3142418432.0,26886209536.0,4636412.0,353595.0
13-04 02:43:05,2.0,0.250,97.500,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2742943744.0,847216640.0,3146457088.0,26882457600.0,4191943.0,331691.0
13-04 02:43:06,1.998,0.416,97.252,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2744905728.0,847216640.0,3149533184.0,26877419520.0,4009274.0,326586.0
13-04 02:43:07,1.339,0.251,98.243,0.0,0.0,0.167,0.0,69632.0,0.0,16.0,2746433536.0,847216640.0,3152707584.0,26872717312.0,4187699.0,345953.0
13-04 02:43:08,1.168,0.250,98.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2746281984.0,847216640.0,3155427328.0,26870149120.0,3103633.0,260096.0
13-04 02:43:09,1.747,0.250,98.003,0.0,0.0,0.0,0.0,122880.0,0.0,9.0,2746396672.0,847216640.0,3155501056.0,26869960704.0,474248.0,174204.0
13-04 02:43:10,2.075,0.166,97.593,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,2746396672.0,847220736.0,3155496960.0,26869960704.0,398953.0,163714.0
13-04 02:43:11,1.585,0.250,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2746515456.0,847220736.0,3155505152.0,26869833728.0,385553.0,161070.0
13-04 02:43:12,1.336,0.417,98.164,0.0,0.0,0.083,0.0,33570816.0,0.0,34.0,2746515456.0,847220736.0,3155505152.0,26869833728.0,411016.0,165599.0
13-04 02:43:13,1.254,0.167,98.495,0.0,0.0,0.084,0.0,52248576.0,0.0,52.0,2746638336.0,847220736.0,3155509248.0,26869706752.0,398137.0,163409.0
13-04 02:43:14,2.007,0.251,97.742,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,2699177984.0,847220736.0,3155517440.0,26917158912.0,395771.0,160150.0
13-04 02:43:15,1.757,0.251,97.824,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2671837184.0,847220736.0,3155517440.0,26944499712.0,382627.0,161290.0
13-04 02:43:16,1.173,0.168,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2671665152.0,847220736.0,3155521536.0,26944667648.0,397156.0,165864.0
13-04 02:43:17,1.915,0.167,97.918,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2675773440.0,847220736.0,3155521536.0,26940559360.0,422684.0,181491.0
13-04 02:43:18,1.417,0.167,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2677039104.0,847220736.0,3155525632.0,26939289600.0,332780.0,158044.0
13-04 02:43:19,1.500,0.250,98.250,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2681864192.0,847220736.0,3155525632.0,26934464512.0,471662.0,171978.0
13-04 02:43:20,1.504,0.167,97.995,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,2689986560.0,847220736.0,3155529728.0,26926338048.0,379924.0,161152.0
13-04 02:43:21,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2692206592.0,847220736.0,3155533824.0,26924113920.0,414789.0,167059.0
13-04 02:43:22,1.249,0.250,98.418,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2692395008.0,847220736.0,3155533824.0,26923925504.0,376611.0,160356.0
13-04 02:43:23,1.003,0.418,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2693279744.0,847220736.0,3155537920.0,26923036672.0,379385.0,160835.0
13-04 02:43:24,2.008,0.084,97.908,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2696708096.0,847220736.0,3155537920.0,26919608320.0,433118.0,165620.0
13-04 02:43:25,1.086,0.084,98.747,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2703814656.0,847220736.0,3155542016.0,26912497664.0,375699.0,158532.0
13-04 02:43:26,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2706309120.0,847220736.0,3155542016.0,26910003200.0,378645.0,162105.0
13-04 02:43:27,1.090,0.168,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2713837568.0,847220736.0,3155550208.0,26902466560.0,429948.0,171354.0
13-04 02:43:28,1.912,0.083,97.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2714726400.0,847220736.0,3155550208.0,26901577728.0,406229.0,164206.0
13-04 02:43:29,1.338,0.167,98.495,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2714722304.0,847220736.0,3155554304.0,26901577728.0,396010.0,160022.0
13-04 02:43:30,1.334,0.417,98.082,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2714845184.0,847220736.0,3155558400.0,26901450752.0,385323.0,162106.0
13-04 02:43:31,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2714972160.0,847220736.0,3155558400.0,26901323776.0,399302.0,160992.0
13-04 02:43:32,2.335,0.250,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2632364032.0,847220736.0,3155562496.0,26983927808.0,397823.0,163371.0
13-04 02:43:33,2.172,0.167,97.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2632642560.0,847220736.0,3156901888.0,26982309888.0,1893916.0,235894.0
13-04 02:43:34,1.843,0.335,97.655,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2635563008.0,847220736.0,3159601152.0,26976690176.0,3511952.0,303468.0
13-04 02:43:35,2.337,0.417,96.995,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2640277504.0,847220736.0,3162701824.0,26968875008.0,3954061.0,307544.0
13-04 02:43:36,1.591,0.419,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2643173376.0,847220736.0,3165642752.0,26963038208.0,3947170.0,317518.0
13-04 02:43:37,1.510,0.252,98.154,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2652733440.0,847220736.0,3168796672.0,26950324224.0,4289903.0,349788.0
13-04 02:43:38,1.920,0.167,97.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2664148992.0,847220736.0,3173085184.0,26934620160.0,4548258.0,330233.0
13-04 02:43:39,1.509,0.503,97.737,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2670133248.0,847220736.0,3176382464.0,26925338624.0,4435383.0,344003.0
13-04 02:43:40,1.590,0.502,97.741,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2673422336.0,847220736.0,3179331584.0,26919100416.0,4238394.0,339459.0
13-04 02:43:41,1.759,0.168,97.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2683047936.0,847220736.0,3183210496.0,26905595904.0,4416360.0,339706.0
13-04 02:43:42,1.918,0.500,97.415,0.0,0.0,0.167,0.0,73728.0,0.0,13.0,2691584000.0,847220736.0,3186663424.0,26893606912.0,4464043.0,346711.0
13-04 02:43:43,2.007,0.334,97.492,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2694238208.0,847220736.0,3190841344.0,26886774784.0,4456639.0,349409.0
13-04 02:43:44,1.255,0.335,98.243,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2698575872.0,847220736.0,3193802752.0,26879475712.0,4120513.0,335891.0
13-04 02:43:45,1.586,0.501,97.496,0.250,0.0,0.167,0.0,16384.0,0.0,2.0,2703024128.0,847220736.0,3197018112.0,26871812096.0,4500115.0,350504.0
13-04 02:43:46,1.595,0.084,98.153,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2707738624.0,847220736.0,3201175552.0,26862940160.0,4539309.0,349019.0
13-04 02:43:47,1.339,0.335,98.075,0.0,0.0,0.251,0.0,77824.0,0.0,2.0,2708701184.0,847220736.0,3204534272.0,26858618880.0,4521732.0,354055.0
13-04 02:43:48,1.669,0.334,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2708545536.0,847220736.0,3208568832.0,26854739968.0,4195517.0,333345.0
13-04 02:43:49,1.589,0.334,97.910,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2709577728.0,847220736.0,3211657216.0,26850619392.0,4422542.0,349912.0
13-04 02:43:50,1.587,0.251,97.661,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2710671360.0,847220736.0,3215990784.0,26845192192.0,4809577.0,357003.0
13-04 02:43:51,1.508,0.335,97.906,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2712350720.0,847220736.0,3218853888.0,26840649728.0,4015418.0,323115.0
13-04 02:43:52,1.676,0.503,97.737,0.0,0.0,0.084,0.0,24576.0,0.0,2.0,2712612864.0,847220736.0,3222302720.0,26836938752.0,4272819.0,343954.0
13-04 02:43:53,2.003,0.417,97.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2714447872.0,847220736.0,3226439680.0,26830966784.0,4691766.0,353536.0
13-04 02:43:54,2.080,0.166,97.671,0.0,0.0,0.083,0.0,81920.0,0.0,6.0,2715582464.0,847220736.0,3227078656.0,26829193216.0,1419499.0,208185.0
13-04 02:43:55,1.003,0.084,98.662,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,2718478336.0,847220736.0,3227312128.0,26826063872.0,372213.0,159874.0
13-04 02:43:56,1.586,0.417,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2725306368.0,847220736.0,3228901376.0,26817646592.0,2338273.0,248996.0
13-04 02:43:57,1.341,0.335,98.156,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2728861696.0,847220736.0,3233132544.0,26809860096.0,4905585.0,359039.0
13-04 02:43:58,1.832,0.250,97.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2732507136.0,847220736.0,3235581952.0,26803765248.0,3288689.0,305610.0
13-04 02:43:59,1.674,0.335,97.908,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2737709056.0,847220736.0,3240632320.0,26793512960.0,6401842.0,372886.0
13-04 02:44:00,2.003,0.501,97.162,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2745933824.0,847220736.0,3246440448.0,26779480064.0,6638616.0,390712.0
13-04 02:44:01,1.172,0.502,97.992,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2749165568.0,847220736.0,3251716096.0,26770972672.0,6452730.0,384117.0
13-04 02:44:02,1.590,0.251,97.908,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2750218240.0,847220736.0,3256946688.0,26764689408.0,5884629.0,367069.0
13-04 02:44:03,1.419,0.417,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2750935040.0,847220736.0,3260899328.0,26760019968.0,4997187.0,339939.0
13-04 02:44:04,1.665,0.583,97.669,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2752327680.0,847220736.0,3264839680.0,26754686976.0,4704625.0,346381.0
13-04 02:44:05,1.751,0.334,97.581,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2752843776.0,847220736.0,3268005888.0,26751004672.0,4273415.0,343853.0
13-04 02:44:06,1.255,0.251,98.243,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2754347008.0,847220736.0,3272183808.0,26745323520.0,4885818.0,359312.0
13-04 02:44:07,1.088,0.586,98.075,0.0,0.0,0.251,0.0,8704000.0,0.0,11.0,2755854336.0,847220736.0,3275563008.0,26740436992.0,4403363.0,346669.0
13-04 02:44:08,1.586,0.417,97.913,0.0,0.0,0.083,0.0,111550464.0,0.0,108.0,2757386240.0,847220736.0,3279056896.0,26735411200.0,4221913.0,334802.0
13-04 02:44:09,1.423,0.167,98.159,0.0,0.0,0.251,0.0,151552.0,0.0,12.0,2758377472.0,847220736.0,3282382848.0,26731094016.0,4387782.0,351571.0
13-04 02:44:10,2.005,0.501,97.327,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2760282112.0,847220736.0,3286065152.0,26725507072.0,4611321.0,351837.0
13-04 02:44:11,1.506,0.251,97.992,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2761900032.0,847220736.0,3289808896.0,26720145408.0,4453403.0,345206.0
13-04 02:44:12,1.340,0.251,98.241,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,2761973760.0,847220736.0,3293073408.0,26716807168.0,4036752.0,324031.0
13-04 02:44:13,1.669,0.417,97.663,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2764300288.0,847220736.0,3296350208.0,26711203840.0,4689687.0,363712.0
13-04 02:44:14,0.923,0.503,98.406,0.0,0.0,0.168,0.0,57344.0,0.0,3.0,2763874304.0,847220736.0,3300151296.0,26707828736.0,4368240.0,336471.0
13-04 02:44:15,1.338,0.334,98.161,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2763362304.0,847220736.0,3304058880.0,26704433152.0,4646612.0,349591.0
13-04 02:44:16,1.338,0.418,98.077,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2765643776.0,847220736.0,3307446272.0,26698764288.0,4037271.0,317535.0
13-04 02:44:17,1.173,0.335,98.241,0.0,0.0,0.251,0.0,114688.0,0.0,12.0,2764767232.0,847220736.0,3311284224.0,26695802880.0,4572467.0,490896.0
13-04 02:44:18,1.762,0.0,98.070,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2723450880.0,847220736.0,3314892800.0,26733510656.0,4633036.0,350824.0
13-04 02:44:19,2.250,0.417,97.083,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2686078976.0,847220736.0,3318476800.0,26767298560.0,4384054.0,343833.0
13-04 02:44:20,1.257,0.419,97.904,0.335,0.0,0.084,0.0,28672.0,0.0,3.0,2686734336.0,847220736.0,3321606144.0,26763513856.0,3873885.0,320648.0
13-04 02:44:21,1.589,0.334,97.826,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2689785856.0,847220736.0,3325325312.0,26756743168.0,4766442.0,340211.0
13-04 02:44:22,1.424,0.335,97.990,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2691305472.0,847220736.0,3328851968.0,26751696896.0,4578265.0,354432.0
13-04 02:44:23,1.339,0.335,98.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2692640768.0,847220736.0,3332661248.0,26746552320.0,4230524.0,330926.0
13-04 02:44:24,1.513,0.252,98.151,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2697203712.0,847220736.0,3336130560.0,26738520064.0,4310174.0,340322.0
13-04 02:44:25,1.338,0.418,97.826,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2703826944.0,847220736.0,3338842112.0,26729185280.0,4332473.0,343839.0
13-04 02:44:26,1.177,0.168,98.486,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2704248832.0,847220736.0,3343282176.0,26724323328.0,4793638.0,363479.0
13-04 02:44:27,1.587,0.334,97.911,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2705334272.0,847220736.0,3346477056.0,26720043008.0,4325674.0,332841.0
13-04 02:44:28,1.841,0.084,98.075,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2708250624.0,847220736.0,3346919424.0,26716684288.0,458588.0,164136.0
13-04 02:44:29,1.421,0.084,98.495,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2711769088.0,847220736.0,3346923520.0,26713161728.0,400952.0,165634.0
13-04 02:44:30,1.085,0.501,98.080,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2716848128.0,847220736.0,3348262912.0,26706743296.0,2181923.0,250438.0
13-04 02:44:31,1.757,0.502,97.657,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2723975168.0,847220736.0,3352756224.0,26695122944.0,5933430.0,378955.0
13-04 02:44:32,1.753,0.334,97.579,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2726969344.0,847220736.0,3358945280.0,26685939712.0,7229861.0,362396.0
13-04 02:44:33,1.339,0.502,97.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2727903232.0,847220736.0,3365490688.0,26678460416.0,7268134.0,402427.0
13-04 02:44:34,1.423,0.251,98.159,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2727858176.0,847220736.0,3370102784.0,26673893376.0,5015929.0,351371.0
13-04 02:44:35,1.418,0.500,97.748,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2728792064.0,847220736.0,3373199360.0,26669862912.0,4334029.0,327976.0
13-04 02:44:36,1.508,0.335,97.990,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2730229760.0,847220736.0,3378364416.0,26663260160.0,5863820.0,357988.0
13-04 02:44:37,1.258,0.252,98.406,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2731196416.0,847220736.0,3381968896.0,26658689024.0,4460411.0,360989.0
13-04 02:44:38,1.424,0.251,98.241,0.0,0.0,0.084,0.0,106115072.0,0.0,110.0,2732560384.0,847220736.0,3384987648.0,26654306304.0,4177642.0,327224.0
13-04 02:44:39,2.431,0.335,97.150,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,2692517888.0,847220736.0,3389009920.0,26690326528.0,4592782.0,350861.0
13-04 02:44:40,1.920,0.250,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2694635520.0,847220736.0,3392720896.0,26684497920.0,4403136.0,329678.0
13-04 02:44:41,1.998,0.416,97.002,0.167,0.0,0.416,0.0,16384.0,0.0,2.0,2694959104.0,847220736.0,3396407296.0,26680487936.0,4604393.0,355324.0
13-04 02:44:42,1.505,0.502,97.742,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2703790080.0,847220736.0,3399757824.0,26668306432.0,4274869.0,338120.0
13-04 02:44:43,1.756,0.167,97.826,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2712690688.0,847220736.0,3403046912.0,26656116736.0,4188809.0,327150.0
13-04 02:44:44,1.586,0.334,97.830,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2714214400.0,847220736.0,3406446592.0,26651193344.0,4127951.0,336810.0
13-04 02:44:45,1.338,0.334,98.161,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2720468992.0,847220736.0,3409965056.0,26641420288.0,4770211.0,342456.0
13-04 02:44:46,1.257,0.335,97.904,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,2730483712.0,847220736.0,3413643264.0,26627727360.0,4521698.0,351642.0
13-04 02:44:47,2.259,0.251,97.406,0.0,0.0,0.084,0.0,69632.0,0.0,1.0,2738061312.0,847220736.0,3416383488.0,26617409536.0,4281500.0,336232.0
13-04 02:44:48,1.510,0.168,98.154,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2738135040.0,847220736.0,3420999680.0,26612719616.0,4455427.0,338332.0
13-04 02:44:49,1.008,0.252,98.571,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2738425856.0,847220736.0,3424776192.0,26608652288.0,4539519.0,345955.0
13-04 02:44:50,1.674,0.335,97.741,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2741080064.0,847220736.0,3427639296.0,26603134976.0,4205354.0,330542.0
13-04 02:44:51,1.586,0.417,97.579,0.334,0.0,0.083,0.0,28672.0,0.0,3.0,2744545280.0,847224832.0,3430907904.0,26596397056.0,4636704.0,358851.0
13-04 02:44:52,1.341,0.168,98.324,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2745503744.0,847224832.0,3435347968.0,26590998528.0,4415627.0,347636.0
13-04 02:44:53,1.498,0.582,97.671,0.0,0.0,0.250,0.0,40960.0,0.0,9.0,2748948480.0,847224832.0,3438841856.0,26584059904.0,4378769.0,347591.0
13-04 02:44:54,1.255,0.418,98.159,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2751983616.0,847224832.0,3441713152.0,26578153472.0,3938258.0,320815.0
13-04 02:44:55,1.846,0.252,97.903,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2714415104.0,847224832.0,3445116928.0,26612318208.0,4617866.0,331932.0
13-04 02:44:56,2.345,0.335,97.069,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2712932352.0,847224832.0,3449311232.0,26609606656.0,4656391.0,357555.0
13-04 02:44:57,2.174,0.334,97.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2714091520.0,847224832.0,3452895232.0,26604863488.0,4609506.0,357158.0
13-04 02:44:58,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2714980352.0,847224832.0,3454361600.0,26602508288.0,1666208.0,222460.0
13-04 02:44:59,1.503,0.167,98.331,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2716114944.0,847224832.0,3454398464.0,26601336832.0,411004.0,163912.0
13-04 02:45:00,1.499,0.167,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2717192192.0,847224832.0,3454844928.0,26599813120.0,1173793.0,205299.0
13-04 02:45:01,2.0,0.667,96.833,0.083,0.0,0.417,0.0,16384.0,0.0,2.0,2721923072.0,847224832.0,3459780608.0,26590146560.0,5846422.0,378223.0
13-04 02:45:02,1.757,0.502,97.573,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2723434496.0,847224832.0,3465818112.0,26582597632.0,7184800.0,419081.0
13-04 02:45:03,1.425,0.335,98.072,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2726432768.0,847224832.0,3471351808.0,26574065664.0,6725267.0,403218.0
13-04 02:45:04,1.762,0.336,97.735,0.0,0.0,0.168,0.0,102400.0,0.0,5.0,2732318720.0,847224832.0,3476987904.0,26562543616.0,6458306.0,391811.0
13-04 02:45:05,1.586,0.167,97.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2734489600.0,847224832.0,3480817664.0,26556542976.0,4735052.0,334960.0
13-04 02:45:06,1.334,0.500,97.832,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,2737430528.0,847224832.0,3484069888.0,26550349824.0,4113247.0,323857.0
13-04 02:45:07,1.503,0.501,97.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2742792192.0,847224832.0,3488034816.0,26541023232.0,4733861.0,365950.0
13-04 02:45:08,1.343,0.504,97.985,0.0,0.0,0.168,0.0,106262528.0,0.0,111.0,2750574592.0,847224832.0,3491794944.0,26529480704.0,4591136.0,351835.0
13-04 02:45:09,1.499,0.583,97.669,0.0,0.0,0.250,0.0,172032.0,0.0,12.0,2752069632.0,847224832.0,3495124992.0,26524655616.0,4127926.0,328374.0
13-04 02:45:10,1.424,0.419,97.990,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2752258048.0,847224832.0,3498680320.0,26520911872.0,4441132.0,350603.0
13-04 02:45:11,1.663,0.582,97.423,0.083,0.0,0.249,0.0,16384.0,0.0,2.0,2753171456.0,847224832.0,3502596096.0,26516082688.0,4723084.0,354269.0
13-04 02:45:12,1.586,0.417,97.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2757419008.0,847224832.0,3505930240.0,26508500992.0,4395303.0,351097.0
13-04 02:45:13,1.259,0.168,98.321,0.0,0.0,0.252,0.0,20480.0,0.0,1.0,2757890048.0,847224832.0,3509968896.0,26503991296.0,4609691.0,358851.0
13-04 02:45:14,1.339,0.335,98.159,0.0,0.0,0.167,0.0,57344.0,0.0,3.0,2758610944.0,847224832.0,3513057280.0,26500182016.0,4051495.0,332293.0
13-04 02:45:15,2.094,0.335,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2760781824.0,847224832.0,3516776448.0,26494291968.0,4559550.0,348414.0
13-04 02:45:16,1.759,0.251,97.739,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2764746752.0,847224832.0,3520036864.0,26487066624.0,4389437.0,347276.0
13-04 02:45:17,1.341,0.168,98.156,0.0,0.0,0.335,0.0,69632.0,0.0,1.0,2764550144.0,847224832.0,3523469312.0,26483830784.0,4401621.0,343300.0
13-04 02:45:18,1.505,0.334,97.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2766848000.0,847224832.0,3527241728.0,26477760512.0,4307040.0,332372.0
13-04 02:45:19,1.423,0.251,98.075,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2771832832.0,847224832.0,3530485760.0,26469531648.0,4540836.0,355324.0
13-04 02:45:20,1.339,0.335,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2772574208.0,847224832.0,3533971456.0,26465304576.0,4150873.0,336660.0
13-04 02:45:21,1.506,0.251,97.908,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,2773544960.0,847224832.0,3537616896.0,26460688384.0,4476661.0,348636.0
13-04 02:45:22,1.170,0.418,98.246,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2777423872.0,847224832.0,3541508096.0,26452918272.0,4420348.0,345851.0
13-04 02:45:23,2.736,0.415,96.517,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2731937792.0,847224832.0,3544449024.0,26495463424.0,4157091.0,331880.0
13-04 02:45:24,1.923,0.585,97.324,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2702340096.0,847224832.0,3548160000.0,26521350144.0,4723616.0,349766.0
13-04 02:45:25,1.844,0.335,97.569,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2664992768.0,847224832.0,3552051200.0,26554806272.0,4377849.0,352116.0
13-04 02:45:26,2.002,0.167,97.581,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2667040768.0,847224832.0,3555033088.0,26549776384.0,4004429.0,318616.0
13-04 02:45:27,1.836,0.417,97.579,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2666872832.0,847224832.0,3558326272.0,26546651136.0,4405828.0,329950.0
13-04 02:45:28,1.591,0.419,97.822,0.0,0.0,0.168,0.0,69632.0,0.0,16.0,2671505408.0,847224832.0,3562672128.0,26537672704.0,4781341.0,359761.0
13-04 02:45:29,1.591,0.168,98.157,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2678427648.0,847224832.0,3565842432.0,26527580160.0,3991609.0,329193.0
13-04 02:45:30,1.675,0.335,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2680336384.0,847224832.0,3569745920.0,26521767936.0,4747212.0,335259.0
13-04 02:45:31,1.337,0.418,97.911,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2685984768.0,847224832.0,3573428224.0,26512437248.0,4646520.0,357760.0
13-04 02:45:32,1.339,0.251,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2689454080.0,847224832.0,3574845440.0,26507550720.0,1962481.0,222756.0
13-04 02:45:33,2.089,0.167,97.744,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2691870720.0,847224832.0,3575128064.0,26504851456.0,546443.0,190125.0
13-04 02:45:34,1.418,0.083,98.415,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2696249344.0,847224832.0,3575574528.0,26500026368.0,1086748.0,202630.0
13-04 02:45:35,1.754,0.251,97.661,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2702299136.0,847224832.0,3580162048.0,26489389056.0,5987974.0,330521.0
13-04 02:45:36,1.003,0.084,98.662,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2708897792.0,847224832.0,3580755968.0,26482196480.0,388004.0,160695.0
13-04 02:45:37,1.089,0.168,98.660,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2714562560.0,847224832.0,3580760064.0,26476527616.0,414788.0,179574.0
13-04 02:45:38,1.173,0.251,98.576,0.0,0.0,0.0,0.0,92274688.0,0.0,96.0,2716708864.0,847224832.0,3580764160.0,26474377216.0,389688.0,162328.0
13-04 02:45:39,1.083,0.083,98.750,0.0,0.0,0.083,0.0,98304.0,0.0,6.0,2719244288.0,847224832.0,3580768256.0,26471837696.0,180108.0,136641.0
13-04 02:45:40,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2720948224.0,847224832.0,3580776448.0,26470125568.0,435475.0,118243.0
13-04 02:45:41,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2721587200.0,847224832.0,3580776448.0,26469486592.0,48247.0,126727.0
13-04 02:45:42,0.500,0.167,99.083,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,2721681408.0,847224832.0,3580776448.0,26469392384.0,24567.0,39851.0
13-04 02:45:43,0.501,0.0,99.499,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2721681408.0,847224832.0,3580776448.0,26469392384.0,21437.0,34917.0
13-04 02:45:44,0.500,0.250,99.251,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2721681408.0,847224832.0,3580776448.0,26469392384.0,21602.0,34974.0
13-04 02:45:45,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2721808384.0,847224832.0,3580776448.0,26469265408.0,22662.0,36950.0
13-04 02:45:46,1.830,0.333,97.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2721591296.0,847224832.0,3580776448.0,26469482496.0,269081.0,152475.0
13-04 02:45:47,3.756,0.167,95.910,0.0,0.0,0.167,0.0,61440.0,0.0,1.0,2723454976.0,847224832.0,3580780544.0,26467614720.0,1079489.0,337413.0
13-04 02:45:48,4.413,0.167,95.171,0.167,0.0,0.083,0.0,32768.0,0.0,4.0,2729955328.0,847224832.0,3580788736.0,26461106176.0,1305183.0,362757.0
13-04 02:45:49,2.181,0.252,97.483,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2746388480.0,847224832.0,3580796928.0,26444664832.0,1056307.0,345894.0
13-04 02:45:50,2.601,0.336,97.064,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2766254080.0,847224832.0,3580805120.0,26424791040.0,1354917.0,364591.0
13-04 02:45:51,3.744,0.166,96.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2779709440.0,847224832.0,3580809216.0,26411331584.0,1305757.0,374165.0
13-04 02:45:52,2.685,0.252,97.064,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2784366592.0,847224832.0,3580817408.0,26406666240.0,1387152.0,362375.0
13-04 02:45:53,3.339,0.250,96.244,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2786357248.0,847228928.0,3580821504.0,26404667392.0,1250833.0,350529.0
13-04 02:45:54,2.433,0.252,97.315,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2790191104.0,847228928.0,3580829696.0,26400825344.0,1288136.0,373476.0
13-04 02:45:55,3.580,0.167,96.087,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2792886272.0,847228928.0,3580833792.0,26398126080.0,1361657.0,391395.0
13-04 02:45:56,2.596,0.335,97.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2793959424.0,847228928.0,3580841984.0,26397044736.0,1137700.0,352184.0
13-04 02:45:57,2.427,0.167,97.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2794840064.0,847228928.0,3580846080.0,26396160000.0,1154746.0,348660.0
13-04 02:45:58,3.005,0.250,96.578,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2795851776.0,847228928.0,3580850176.0,26395144192.0,1460703.0,382120.0
13-04 02:45:59,3.078,0.250,96.423,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2797907968.0,847228928.0,3580858368.0,26393079808.0,1349872.0,364999.0
13-04 02:46:00,2.429,0.251,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2799394816.0,847228928.0,3580862464.0,26391588864.0,1407355.0,369563.0
13-04 02:46:01,3.175,0.084,96.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2802212864.0,847228928.0,3580870656.0,26388762624.0,1305717.0,363080.0
13-04 02:46:02,3.167,0.167,96.583,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2804109312.0,847228928.0,3580878848.0,26386857984.0,1327696.0,361843.0
13-04 02:46:03,2.752,0.250,96.831,0.167,0.0,0.0,0.0,57344.0,0.0,11.0,2805149696.0,847228928.0,3580887040.0,26385809408.0,1314582.0,364052.0
13-04 02:46:04,2.421,0.250,97.245,0.0,0.0,0.083,0.0,61440.0,0.0,5.0,2806509568.0,847228928.0,3580891136.0,26384445440.0,768984.0,330985.0
13-04 02:46:05,2.510,0.335,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2807644160.0,847228928.0,3580899328.0,26383302656.0,1435300.0,390186.0
13-04 02:46:06,2.850,0.168,96.982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2809753600.0,847228928.0,3580903424.0,26381189120.0,1528119.0,402369.0
13-04 02:46:07,3.159,0.333,96.342,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2810425344.0,847228928.0,3580911616.0,26380509184.0,1393519.0,397693.0
13-04 02:46:08,3.405,0.332,95.847,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,2811564032.0,847228928.0,3580915712.0,26379366400.0,1489800.0,365437.0
13-04 02:46:09,2.768,0.336,96.812,0.0,0.0,0.084,0.0,135168.0,0.0,11.0,2812198912.0,847228928.0,3582963712.0,26376683520.0,3681008.0,471712.0
13-04 02:46:10,2.263,0.503,96.982,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2812805120.0,847228928.0,3587141632.0,26371899392.0,5684463.0,552358.0
13-04 02:46:11,2.673,0.251,96.742,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2812661760.0,847228928.0,3589304320.0,26369880064.0,4274716.0,500812.0
13-04 02:46:12,2.347,0.419,96.815,0.0,0.0,0.419,0.0,8192.0,0.0,1.0,2813607936.0,847228928.0,3592941568.0,26365296640.0,5434678.0,556664.0
13-04 02:46:13,2.022,0.421,96.967,0.253,0.0,0.337,0.0,73728.0,0.0,5.0,2813702144.0,847228928.0,3596980224.0,26361163776.0,5429934.0,558698.0
13-04 02:46:14,2.110,0.422,97.300,0.0,0.0,0.169,0.0,77824.0,0.0,4.0,2814894080.0,847228928.0,3600900096.0,26356051968.0,5972208.0,583113.0
13-04 02:46:15,3.339,0.334,96.077,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2815660032.0,847228928.0,3604299776.0,26351886336.0,5304597.0,545945.0
13-04 02:46:16,2.185,0.504,96.975,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2816847872.0,847228928.0,3608133632.0,26346864640.0,5643288.0,557530.0
13-04 02:46:17,2.687,0.336,96.725,0.0,0.0,0.252,0.0,180224.0,0.0,1.0,2818785280.0,847228928.0,3611521024.0,26341539840.0,5447105.0,551730.0
13-04 02:46:18,2.020,0.589,96.970,0.084,0.0,0.337,0.0,28672.0,0.0,3.0,2819186688.0,847228928.0,3615846400.0,26336813056.0,5679491.0,568096.0
13-04 02:46:19,2.506,0.752,96.491,0.0,0.0,0.251,0.0,81920.0,0.0,5.0,2821296128.0,847228928.0,3619299328.0,26331250688.0,5630270.0,566211.0
13-04 02:46:20,3.661,0.333,95.757,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2822168576.0,847228928.0,3622932480.0,26326745088.0,5970266.0,570970.0
13-04 02:46:21,2.097,0.503,97.232,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2824368128.0,847228928.0,3626528768.0,26320949248.0,5132447.0,536184.0
13-04 02:46:22,2.341,0.585,96.823,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2825191424.0,847228928.0,3630256128.0,26316398592.0,5698187.0,570476.0
13-04 02:46:23,3.420,0.334,95.913,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2827247616.0,847228928.0,3633983488.0,26310615040.0,5312627.0,548900.0
13-04 02:46:24,2.840,0.585,96.491,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2826878976.0,847228928.0,3638255616.0,26306711552.0,5814977.0,566807.0
13-04 02:46:25,2.594,0.335,96.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2827378688.0,847228928.0,3641602048.0,26302865408.0,5389344.0,544687.0
13-04 02:46:26,2.326,0.831,96.595,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2828083200.0,847228928.0,3645308928.0,26298454016.0,5733225.0,492304.0
13-04 02:46:27,0.919,0.501,98.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2828914688.0,847228928.0,3649671168.0,26293260288.0,4582278.0,335571.0
13-04 02:46:28,0.670,0.335,98.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2828816384.0,847228928.0,3653640192.0,26289389568.0,4346623.0,261365.0
13-04 02:46:29,1.671,0.251,97.494,0.167,0.0,0.418,0.0,86016.0,0.0,7.0,2786185216.0,847228928.0,3657236480.0,26328424448.0,4404798.0,263570.0
13-04 02:46:30,0.840,0.252,98.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783318016.0,847228928.0,3660812288.0,26327715840.0,4111026.0,249692.0
13-04 02:46:31,3.088,0.835,95.910,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2755694592.0,847228928.0,3664990208.0,26351161344.0,4440660.0,260542.0
13-04 02:46:32,2.929,0.502,96.402,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2654711808.0,847228928.0,3668557824.0,26448576512.0,4520740.0,363839.0
13-04 02:46:33,5.013,0.334,94.319,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2662535168.0,847228928.0,3671347200.0,26437963776.0,5609395.0,579896.0
13-04 02:46:34,4.264,0.669,94.983,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2679250944.0,847228928.0,3675467776.0,26417127424.0,5781452.0,601328.0
13-04 02:46:35,5.268,0.753,93.645,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2688438272.0,847228928.0,3678949376.0,26404458496.0,6153934.0,611166.0
13-04 02:46:36,4.587,0.417,94.829,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2712444928.0,847228928.0,3682820096.0,26376581120.0,6220858.0,626320.0
13-04 02:46:37,4.163,0.666,94.921,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,2716749824.0,847228928.0,3686928384.0,26368167936.0,6491162.0,654970.0
13-04 02:46:38,4.682,0.334,94.900,0.0,0.0,0.084,0.0,32768.0,0.0,8.0,2721128448.0,847228928.0,3690512384.0,26360205312.0,5791515.0,603242.0
13-04 02:46:39,3.589,0.668,84.140,11.436,0.0,0.167,0.0,110047232.0,0.0,126.0,2740457472.0,847228928.0,3694366720.0,26337021952.0,5180462.0,497827.0
13-04 02:46:40,3.336,0.417,95.830,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,2759622656.0,847228928.0,3698311168.0,26313912320.0,4730408.0,511178.0
13-04 02:46:41,3.350,0.419,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2781921280.0,847228928.0,3701563392.0,26288361472.0,5183327.0,595836.0
13-04 02:46:42,4.100,0.502,94.895,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2787516416.0,847228928.0,3705729024.0,26278600704.0,6935138.0,695991.0
13-04 02:46:43,4.450,0.420,95.046,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2787848192.0,847228928.0,3710443520.0,26273554432.0,6228731.0,680396.0
13-04 02:46:44,5.250,0.417,93.833,0.0,0.0,0.500,0.0,45056.0,0.0,3.0,2791940096.0,847228928.0,3714174976.0,26265731072.0,5928913.0,691104.0
13-04 02:46:45,4.348,0.585,94.732,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2792960000.0,847228928.0,3717201920.0,26261684224.0,6643847.0,722974.0
13-04 02:46:46,3.445,0.252,96.050,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2792710144.0,847228928.0,3720904704.0,26258231296.0,5501038.0,635207.0
13-04 02:46:47,3.601,0.670,95.394,0.0,0.0,0.335,0.0,155648.0,0.0,2.0,2793754624.0,847228928.0,3724984320.0,26253107200.0,7057824.0,740110.0
13-04 02:46:48,3.425,0.501,95.823,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2795433984.0,847228928.0,3728625664.0,26247786496.0,4951485.0,603076.0
13-04 02:46:49,4.209,0.421,95.202,0.0,0.0,0.168,0.0,86016.0,0.0,6.0,2802323456.0,847228928.0,3732434944.0,26237087744.0,6767972.0,715417.0
13-04 02:46:50,3.769,0.335,95.394,0.168,0.0,0.335,0.0,36864.0,0.0,4.0,2803191808.0,847228928.0,3735744512.0,26232909824.0,5808129.0,666781.0
13-04 02:46:51,3.769,0.586,95.310,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2802839552.0,847228928.0,3740237824.0,26228768768.0,7011945.0,745901.0
13-04 02:46:52,3.172,0.668,95.743,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2805252096.0,847228928.0,3743621120.0,26222972928.0,5794545.0,663075.0
13-04 02:46:53,3.763,0.334,95.569,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2810449920.0,847228928.0,3747536896.0,26213859328.0,6446200.0,705261.0
13-04 02:46:54,4.0,0.500,95.0,0.0,0.0,0.500,0.0,73728.0,0.0,5.0,2812534784.0,847228928.0,3750539264.0,26208772096.0,5586762.0,638216.0
13-04 02:46:55,3.837,0.667,95.079,0.083,0.0,0.334,0.0,16384.0,0.0,2.0,2812907520.0,847228928.0,3755274240.0,26203664384.0,6225379.0,698748.0
13-04 02:46:56,3.766,0.251,95.732,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2815172608.0,847228928.0,3758522368.0,26198151168.0,5949761.0,680558.0
13-04 02:46:57,2.852,0.587,96.225,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2815893504.0,847228928.0,3762483200.0,26193469440.0,5998962.0,689470.0
13-04 02:46:58,3.107,0.420,96.054,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2818056192.0,847228928.0,3765936128.0,26187853824.0,6609141.0,721779.0
13-04 02:46:59,4.591,0.501,94.574,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2820145152.0,847228928.0,3770572800.0,26181128192.0,5871058.0,697488.0
13-04 02:47:00,3.769,0.251,95.561,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2820554752.0,847228928.0,3773726720.0,26177564672.0,6750526.0,748135.0
13-04 02:47:01,3.101,0.503,96.060,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2821914624.0,847228928.0,3777875968.0,26172055552.0,6035108.0,688051.0
13-04 02:47:02,2.949,0.253,96.293,0.0,0.0,0.505,0.0,0.0,0.0,0.0,2822397952.0,847228928.0,3781832704.0,26167615488.0,6687108.0,744849.0
13-04 02:47:03,3.114,0.253,96.296,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2823172096.0,847228928.0,3785646080.0,26163027968.0,6156312.0,691707.0
13-04 02:47:04,4.530,0.419,94.715,0.0,0.0,0.336,0.0,77824.0,0.0,5.0,2829250560.0,847228928.0,3789279232.0,26153316352.0,6041028.0,702434.0
13-04 02:47:05,3.521,0.251,95.809,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2829742080.0,847228928.0,3792494592.0,26149609472.0,5738695.0,676263.0
13-04 02:47:06,3.347,0.502,95.816,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2830548992.0,847228928.0,3796742144.0,26144555008.0,6295886.0,693519.0
13-04 02:47:07,3.506,0.584,95.576,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2831818752.0,847228928.0,3800264704.0,26139762688.0,6438939.0,717459.0
13-04 02:47:08,3.526,0.504,95.634,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2833420288.0,847228928.0,3804405760.0,26134020096.0,6571890.0,692213.0
13-04 02:47:09,4.177,0.418,95.071,0.0,0.0,0.334,0.0,126976.0,0.0,9.0,2834616320.0,847228928.0,3807977472.0,26129252352.0,6811707.0,696477.0
13-04 02:47:10,3.993,0.582,95.092,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2834665472.0,847228928.0,3811639296.0,26125541376.0,6259653.0,675202.0
13-04 02:47:11,2.506,0.585,96.575,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2834604032.0,847228928.0,3815378944.0,26121863168.0,4725884.0,566522.0
13-04 02:47:12,3.083,0.333,96.500,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2834264064.0,847228928.0,3817938944.0,26119643136.0,4419779.0,538184.0
13-04 02:47:13,2.172,0.418,97.327,0.0,0.0,0.084,0.0,127434752.0,0.0,138.0,2834976768.0,847228928.0,3818299392.0,26118569984.0,3309075.0,400493.0
13-04 02:47:14,1.002,0.167,98.831,0.0,0.0,0.0,0.0,69632.0,0.0,3.0,2835677184.0,847228928.0,3818299392.0,26117869568.0,515014.0,200215.0
13-04 02:47:15,0.922,0.251,98.659,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2836525056.0,847228928.0,3820912640.0,26114408448.0,2806832.0,231642.0
13-04 02:47:16,0.925,0.252,98.402,0.084,0.0,0.336,0.0,16384.0,0.0,2.0,2838622208.0,847228928.0,3824443392.0,26108780544.0,4490376.0,289801.0
13-04 02:47:17,3.437,1.006,95.390,0.0,0.0,0.168,0.0,151552.0,0.0,1.0,2692608000.0,847228928.0,3831951360.0,26247286784.0,8634465.0,399826.0
13-04 02:47:18,2.168,0.334,97.248,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2654564352.0,847228928.0,3837333504.0,26279948288.0,5189623.0,304006.0
13-04 02:47:19,2.926,0.334,96.488,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2659184640.0,847228928.0,3842834432.0,26269827072.0,6501654.0,434415.0
13-04 02:47:20,4.758,0.584,94.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2676871168.0,847228928.0,3849019392.0,26245955584.0,8462056.0,681365.0
13-04 02:47:21,5.690,0.502,93.640,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2692681728.0,847228928.0,3852754944.0,26226409472.0,6861025.0,663853.0
13-04 02:47:22,5.736,0.665,92.934,0.333,0.0,0.333,0.0,36864.0,0.0,5.0,2721902592.0,847228928.0,3856547840.0,26193395712.0,6863496.0,659640.0
13-04 02:47:23,3.950,0.336,95.378,0.0,0.0,0.336,0.0,20480.0,0.0,1.0,2729816064.0,847228928.0,3860008960.0,26182021120.0,6761418.0,686035.0
13-04 02:47:24,5.126,0.336,94.202,0.0,0.0,0.336,0.0,98304.0,0.0,5.0,2733072384.0,847228928.0,3864698880.0,26174074880.0,7539918.0,692929.0
13-04 02:47:25,4.282,0.588,94.962,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2765963264.0,847228928.0,3868205056.0,26137677824.0,6473317.0,675515.0
13-04 02:47:26,4.181,0.836,94.900,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2796843008.0,847228928.0,3871956992.0,26103046144.0,6797950.0,681815.0
13-04 02:47:27,4.188,0.586,94.640,0.251,0.0,0.335,0.0,32768.0,0.0,3.0,2797473792.0,847228928.0,3876052992.0,26098319360.0,6727523.0,684354.0
13-04 02:47:28,4.845,0.334,94.236,0.0,0.0,0.585,0.0,0.0,0.0,0.0,2803355648.0,847228928.0,3880009728.0,26088480768.0,6646718.0,683467.0
13-04 02:47:29,4.094,0.418,95.238,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2804056064.0,847228928.0,3883790336.0,26083999744.0,6576333.0,681760.0
13-04 02:47:30,3.607,0.587,95.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2804776960.0,847228928.0,3887357952.0,26079711232.0,7073328.0,690636.0
13-04 02:47:31,4.174,0.668,94.908,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2806525952.0,847228928.0,3891355648.0,26073964544.0,6434656.0,671663.0
13-04 02:47:32,4.254,0.500,94.829,0.083,0.0,0.334,0.0,16384.0,0.0,2.0,2809049088.0,847228928.0,3895336960.0,26067460096.0,6964919.0,695329.0
13-04 02:47:33,4.742,0.832,94.176,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2810621952.0,847228928.0,3899117568.0,26062106624.0,6256442.0,658419.0
13-04 02:47:34,3.180,0.669,95.816,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2810966016.0,847228928.0,3902672896.0,26058207232.0,6664657.0,670384.0
13-04 02:47:35,3.607,0.419,95.721,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2812891136.0,847228928.0,3905699840.0,26053255168.0,6846220.0,711887.0
13-04 02:47:36,3.437,0.503,95.809,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2812768256.0,847228928.0,3910713344.0,26048364544.0,6763874.0,689128.0
13-04 02:47:37,4.511,0.668,94.486,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2814554112.0,847228928.0,3913900032.0,26043392000.0,6641690.0,682502.0
13-04 02:47:38,2.596,0.251,97.069,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2814652416.0,847228928.0,3918217216.0,26038976512.0,5040653.0,538251.0
13-04 02:47:39,3.353,0.335,96.060,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2814988288.0,847228928.0,3921944576.0,26034913280.0,7040775.0,729272.0
13-04 02:47:40,3.670,0.667,95.329,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2815201280.0,847228928.0,3925569536.0,26031075328.0,7065981.0,734422.0
13-04 02:47:41,4.094,0.585,95.071,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2815533056.0,847228928.0,3929260032.0,26027053056.0,6626535.0,720666.0
13-04 02:47:42,3.766,0.586,95.146,0.167,0.0,0.335,0.0,16384.0,0.0,2.0,2818560000.0,847228928.0,3932913664.0,26020372480.0,6057613.0,651127.0
13-04 02:47:43,3.930,0.418,95.318,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2818256896.0,847228928.0,3936616448.0,26016972800.0,6194313.0,686155.0
13-04 02:47:44,3.775,0.419,95.470,0.0,0.0,0.336,0.0,90112.0,0.0,5.0,2818715648.0,847228928.0,3940564992.0,26012565504.0,6969273.0,740698.0
13-04 02:47:45,2.924,0.585,96.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2820550656.0,847228928.0,3940663296.0,26010632192.0,2343437.0,513281.0
13-04 02:47:46,4.163,0.250,95.587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2823741440.0,847228928.0,3940667392.0,26007437312.0,2487281.0,535707.0
13-04 02:47:47,4.163,0.500,95.004,0.167,0.0,0.167,0.0,32768.0,0.0,6.0,2827567104.0,847228928.0,3942948864.0,26001330176.0,4624677.0,612832.0
13-04 02:47:48,3.856,0.503,95.306,0.0,0.0,0.335,0.0,125804544.0,0.0,139.0,2828353536.0,847228928.0,3946209280.0,25997283328.0,7589673.0,784943.0
13-04 02:47:49,3.673,0.668,95.326,0.0,0.0,0.334,0.0,98304.0,0.0,8.0,2829467648.0,847228928.0,3950559232.0,25991819264.0,6640321.0,702844.0
13-04 02:47:50,3.629,0.253,95.781,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2831228928.0,847228928.0,3956625408.0,25983991808.0,9592840.0,810179.0
13-04 02:47:51,4.519,0.418,94.561,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2835931136.0,847228928.0,3961884672.0,25974030336.0,8355987.0,755587.0
13-04 02:47:52,3.428,0.585,95.234,0.167,0.0,0.585,0.0,225280.0,0.0,4.0,2836484096.0,847228928.0,3967418368.0,25967943680.0,8654281.0,748563.0
13-04 02:47:53,3.940,0.419,95.390,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2837749760.0,847228928.0,3973177344.0,25960919040.0,9198586.0,789955.0
13-04 02:47:54,3.515,0.586,95.397,0.0,0.0,0.502,0.0,77824.0,0.0,5.0,2838024192.0,847228928.0,3976716288.0,25957105664.0,5551472.0,661281.0
13-04 02:47:55,4.674,0.501,94.324,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2840256512.0,847228928.0,3981328384.0,25950261248.0,7871115.0,750402.0
13-04 02:47:56,3.454,0.421,95.872,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2840416256.0,847228928.0,3984695296.0,25946734592.0,6620076.0,706736.0
13-04 02:47:57,3.849,0.335,95.063,0.418,0.0,0.335,0.0,36864.0,0.0,4.0,2842603520.0,847228928.0,3988803584.0,25940439040.0,7274257.0,740047.0
13-04 02:47:58,3.028,0.336,96.047,0.0,0.0,0.589,0.0,16384.0,0.0,1.0,2841767936.0,847228928.0,3993067520.0,25937010688.0,6646792.0,716911.0
13-04 02:47:59,3.940,0.503,95.306,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2844606464.0,847228928.0,3996811264.0,25930428416.0,6705760.0,683037.0
13-04 02:48:00,1.838,0.585,97.160,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2843443200.0,847228928.0,4001665024.0,25926737920.0,7274060.0,561061.0
13-04 02:48:01,1.170,0.334,98.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2844811264.0,847228928.0,4005171200.0,25921863680.0,4732545.0,396468.0
13-04 02:48:02,1.006,0.419,98.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2844749824.0,847228928.0,4009484288.0,25917612032.0,4751882.0,332954.0
13-04 02:48:03,0.838,0.168,98.491,0.335,0.0,0.168,0.0,32768.0,0.0,3.0,2844975104.0,847228928.0,4012367872.0,25914503168.0,3427070.0,280498.0
13-04 02:48:04,1.253,0.334,98.162,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2844966912.0,847228928.0,4016472064.0,25910407168.0,4623032.0,321807.0
13-04 02:48:05,0.920,0.502,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2845433856.0,847228928.0,4020289536.0,25906122752.0,4541054.0,325704.0
13-04 02:48:06,2.254,0.501,96.828,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2845302784.0,847228928.0,4023820288.0,25902723072.0,4743360.0,516617.0
13-04 02:48:07,8.732,2.519,88.497,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2661081088.0,847228928.0,4027281408.0,26083483648.0,6928364.0,738301.0
13-04 02:48:08,5.961,0.756,93.031,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2660564992.0,847228928.0,4030681088.0,26080600064.0,6891993.0,719618.0
13-04 02:48:09,5.088,0.500,93.995,0.167,0.0,0.250,0.0,159744.0,0.0,13.0,2680389632.0,847228928.0,4035026944.0,26056429568.0,6257228.0,647084.0
13-04 02:48:10,6.255,0.334,93.328,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2703454208.0,847228928.0,4034846720.0,26033545216.0,3125954.0,563606.0
13-04 02:48:11,4.261,0.501,95.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2721828864.0,847228928.0,4034854912.0,26015162368.0,2880525.0,539031.0
13-04 02:48:12,3.946,0.084,95.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2727047168.0,847228928.0,4034859008.0,26009939968.0,1085574.0,429888.0
13-04 02:48:13,4.750,0.667,94.417,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,2752102400.0,847228928.0,4034867200.0,25984876544.0,2339307.0,539941.0
13-04 02:48:14,4.774,0.335,94.640,0.168,0.0,0.084,0.0,73728.0,0.0,5.0,2792030208.0,847228928.0,4034871296.0,25944944640.0,3466482.0,581832.0
13-04 02:48:15,4.858,0.419,94.640,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2804125696.0,847228928.0,4034879488.0,25932840960.0,3992435.0,667398.0
13-04 02:48:16,5.113,0.251,94.552,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2805620736.0,847228928.0,4034883584.0,25931341824.0,2948813.0,588485.0
13-04 02:48:17,4.667,0.333,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2805800960.0,847228928.0,4034891776.0,25931153408.0,3105230.0,595460.0
13-04 02:48:18,4.344,0.418,95.071,0.0,0.0,0.167,0.0,90226688.0,0.0,89.0,2806554624.0,847228928.0,4034895872.0,25930395648.0,3549200.0,627031.0
13-04 02:48:19,4.177,0.334,95.322,0.084,0.0,0.084,0.0,98304.0,0.0,7.0,2808254464.0,847228928.0,4034908160.0,25928683520.0,3294358.0,625150.0
13-04 02:48:20,4.858,0.419,94.556,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2816315392.0,847228928.0,4034912256.0,25920618496.0,3126350.0,597931.0
13-04 02:48:21,3.448,0.336,96.215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816749568.0,847228928.0,4034920448.0,25920176128.0,3368860.0,606993.0
13-04 02:48:22,3.523,0.336,96.057,0.0,0.0,0.084,0.0,155648.0,0.0,4.0,2818301952.0,847228928.0,4034924544.0,25918619648.0,3307123.0,580308.0
13-04 02:48:23,4.355,0.503,94.975,0.0,0.0,0.168,0.0,45056.0,0.0,7.0,2819944448.0,847228928.0,4034932736.0,25916968960.0,3594864.0,604224.0
13-04 02:48:24,3.096,0.335,96.234,0.167,0.0,0.167,0.0,98304.0,0.0,8.0,2820161536.0,847228928.0,4034936832.0,25916747776.0,3185258.0,572701.0
13-04 02:48:25,3.763,0.167,95.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2820087808.0,847228928.0,4034945024.0,25916813312.0,3253277.0,582670.0
13-04 02:48:26,3.913,0.333,95.670,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2820177920.0,847228928.0,4034949120.0,25916719104.0,3110190.0,568764.0
13-04 02:48:27,4.746,0.500,94.671,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2823827456.0,847228928.0,4034957312.0,25913061376.0,3049465.0,564542.0
13-04 02:48:28,3.255,0.417,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2825416704.0,847228928.0,4034965504.0,25911463936.0,3042726.0,562546.0
13-04 02:48:29,4.250,0.250,95.083,0.167,0.0,0.250,0.0,81920.0,0.0,7.0,2826391552.0,847228928.0,4034973696.0,25910480896.0,3039715.0,571733.0
13-04 02:48:30,3.658,0.582,95.511,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2827120640.0,847228928.0,4034977792.0,25909747712.0,3225632.0,583666.0
13-04 02:48:31,4.428,0.418,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2830635008.0,847228928.0,4034985984.0,25906225152.0,2895785.0,556647.0
13-04 02:48:32,2.771,0.336,96.809,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2831454208.0,847228928.0,4034990080.0,25905401856.0,3077831.0,553604.0
13-04 02:48:33,3.417,0.667,95.750,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2832400384.0,847228928.0,4034998272.0,25904447488.0,3132420.0,584029.0
13-04 02:48:34,3.515,0.167,96.151,0.167,0.0,0.0,0.0,114688.0,0.0,9.0,2833121280.0,847228928.0,4035006464.0,25903718400.0,3007817.0,559012.0
13-04 02:48:35,5.008,0.250,94.741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2834280448.0,847228928.0,4035010560.0,25902555136.0,3032619.0,564886.0
13-04 02:48:36,3.328,0.250,96.339,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2836242432.0,847228928.0,4035014656.0,25900589056.0,1848450.0,482948.0
13-04 02:48:37,2.431,0.419,97.066,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2836627456.0,847228928.0,4035022848.0,25900195840.0,1808692.0,525674.0
13-04 02:48:38,3.589,0.250,96.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2836840448.0,847228928.0,4035031040.0,25899974656.0,3234342.0,598454.0
13-04 02:48:39,5.643,0.332,93.776,0.083,0.0,0.166,0.0,81920.0,0.0,7.0,2839126016.0,847228928.0,4035043328.0,25897676800.0,3738349.0,655205.0
13-04 02:48:40,3.258,0.251,96.241,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2839617536.0,847228928.0,4035047424.0,25897181184.0,2930753.0,567571.0
13-04 02:48:41,3.583,0.333,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2841128960.0,847228928.0,4035055616.0,25895661568.0,2743200.0,566012.0
13-04 02:48:42,4.020,0.335,95.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2842574848.0,847228928.0,4035063808.0,25894207488.0,3414383.0,610392.0
13-04 02:48:43,3.512,0.167,96.321,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2845851648.0,847228928.0,4035067904.0,25890926592.0,1339785.0,473948.0
13-04 02:48:44,3.506,0.417,95.826,0.083,0.0,0.167,0.0,86016.0,0.0,7.0,2846064640.0,847228928.0,4035076096.0,25890705408.0,3619058.0,608289.0
13-04 02:48:45,3.620,0.505,95.707,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2847141888.0,847228928.0,4037525504.0,25887178752.0,6536439.0,791431.0
13-04 02:48:46,4.250,0.500,94.833,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2847531008.0,847228928.0,4040441856.0,25883873280.0,7317914.0,707228.0
13-04 02:48:47,1.846,0.336,97.567,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2846056448.0,847228928.0,4044865536.0,25880924160.0,5457377.0,474286.0
13-04 02:48:48,1.090,0.335,98.407,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2846617600.0,847228928.0,4048240640.0,25876987904.0,4604917.0,425267.0
13-04 02:48:49,1.419,0.334,98.080,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2845921280.0,847228928.0,4052307968.0,25873616896.0,4578449.0,361437.0
13-04 02:48:50,1.089,0.419,97.990,0.251,0.0,0.251,0.0,16384.0,0.0,2.0,2846392320.0,847228928.0,4055842816.0,25869611008.0,4398193.0,362778.0
13-04 02:48:51,1.171,0.418,98.161,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2846244864.0,847228928.0,4059803648.0,25865797632.0,4227123.0,346937.0
13-04 02:48:52,0.919,0.167,98.914,0.0,0.0,0.0,0.0,147456.0,0.0,1.0,2846064640.0,847228928.0,4060250112.0,25865531392.0,94238.0,166982.0
13-04 02:48:53,1.501,0.167,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2846064640.0,847228928.0,4060250112.0,25865531392.0,178030.0,227899.0
13-04 02:48:54,8.809,3.020,88.003,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2769301504.0,847228928.0,4061593600.0,25940951040.0,3953044.0,621201.0
13-04 02:48:55,5.887,0.673,93.019,0.0,0.0,0.421,0.0,24576.0,0.0,2.0,2682593280.0,847228928.0,4065325056.0,26023927808.0,7414956.0,779466.0
13-04 02:48:56,7.513,0.751,91.068,0.167,0.0,0.501,0.0,4096.0,0.0,1.0,2701357056.0,847228928.0,4071383040.0,25999106048.0,10809935.0,843585.0
13-04 02:48:57,4.694,0.587,94.384,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2720759808.0,847228928.0,4073885696.0,25977200640.0,5802185.0,690085.0
13-04 02:48:58,6.172,0.584,92.911,0.0,0.0,0.334,0.0,20480.0,0.0,5.0,2738561024.0,847228928.0,4077133824.0,25956151296.0,7376680.0,800811.0
13-04 02:48:59,5.532,0.922,93.210,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2772967424.0,847228928.0,4081037312.0,25917841408.0,8098302.0,837493.0
13-04 02:49:00,5.171,0.667,93.828,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2792747008.0,847228928.0,4086378496.0,25892720640.0,9152128.0,801190.0
13-04 02:49:01,5.917,0.750,92.917,0.250,0.0,0.167,0.0,16384.0,0.0,2.0,2803122176.0,847228928.0,4093497344.0,25875226624.0,10081167.0,848503.0
13-04 02:49:02,4.530,0.503,94.463,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2805743616.0,847228928.0,4098998272.0,25867104256.0,10037053.0,847885.0
13-04 02:49:03,4.384,0.506,94.772,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2806280192.0,847228928.0,4104404992.0,25861160960.0,9509551.0,875874.0
13-04 02:49:04,5.750,0.750,93.250,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2811961344.0,847228928.0,4109283328.0,25850601472.0,9541654.0,874448.0
13-04 02:49:05,4.370,0.504,94.706,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2815397888.0,847228928.0,4114612224.0,25841836032.0,9009721.0,854012.0
13-04 02:49:06,5.029,0.587,93.881,0.084,0.0,0.419,0.0,16384.0,0.0,2.0,2817798144.0,847228928.0,4119990272.0,25834057728.0,9297262.0,912776.0
13-04 02:49:07,4.370,0.588,94.790,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,2819211264.0,847228928.0,4123951104.0,25828683776.0,8498321.0,888880.0
13-04 02:49:08,5.338,0.334,93.995,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2821447680.0,847228928.0,4128178176.0,25822220288.0,7355869.0,805142.0
13-04 02:49:09,3.960,0.590,95.198,0.0,0.0,0.253,0.0,151552.0,0.0,10.0,2822373376.0,847228928.0,4131266560.0,25818206208.0,8281394.0,875175.0
13-04 02:49:10,3.532,0.505,95.795,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2822397952.0,847228928.0,4135546880.0,25813901312.0,7695702.0,834576.0
13-04 02:49:11,4.667,0.750,93.667,0.250,0.0,0.667,0.0,32768.0,0.0,3.0,2824519680.0,847228928.0,4139360256.0,25807966208.0,8840152.0,884399.0
13-04 02:49:12,4.268,0.502,94.895,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2824781824.0,847228928.0,4144173056.0,25802891264.0,8133402.0,857782.0
13-04 02:49:13,4.500,0.667,94.333,0.0,0.0,0.500,0.0,20480.0,0.0,1.0,2828406784.0,847228928.0,4148047872.0,25795391488.0,8322789.0,874966.0
13-04 02:49:14,3.775,0.503,95.470,0.0,0.0,0.252,0.0,61440.0,0.0,3.0,2828636160.0,847228928.0,4151279616.0,25791930368.0,6853359.0,797631.0
13-04 02:49:15,5.268,0.167,94.231,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2829545472.0,847228928.0,4155703296.0,25786597376.0,9182704.0,922582.0
13-04 02:49:16,4.770,0.418,94.477,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2831818752.0,847228928.0,4159434752.0,25780592640.0,8632955.0,864274.0
13-04 02:49:17,4.603,0.669,94.226,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2832220160.0,847228928.0,4164087808.0,25775538176.0,8672909.0,883620.0
13-04 02:49:18,4.595,0.501,94.570,0.0,0.0,0.334,0.0,130797568.0,0.0,128.0,2832084992.0,847228928.0,4168118272.0,25771642880.0,8400517.0,861653.0
13-04 02:49:19,4.261,0.752,94.570,0.0,0.0,0.418,0.0,106496.0,0.0,8.0,2834509824.0,847228928.0,4171358208.0,25765978112.0,8137709.0,857072.0
13-04 02:49:20,3.691,0.503,95.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2833809408.0,847228928.0,4175581184.0,25762455552.0,6874129.0,760081.0
13-04 02:49:21,5.150,0.498,93.605,0.249,0.0,0.498,0.0,16384.0,0.0,2.0,2837368832.0,847228928.0,4179914752.0,25754562560.0,9296022.0,873301.0
13-04 02:49:22,4.337,0.584,94.662,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2837475328.0,847228928.0,4183666688.0,25750704128.0,8255165.0,863782.0
13-04 02:49:23,4.160,0.666,94.925,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2836955136.0,847228928.0,4188385280.0,25746505728.0,8218445.0,845617.0
13-04 02:49:24,4.782,0.419,94.631,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2839797760.0,847228928.0,4188995584.0,25743052800.0,4975478.0,710052.0
13-04 02:49:25,3.833,0.250,95.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2841268224.0,847228928.0,4189159424.0,25741418496.0,3878386.0,648978.0
13-04 02:49:26,3.361,0.504,95.882,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2843365376.0,847228928.0,4189822976.0,25738657792.0,4321281.0,667881.0
13-04 02:49:27,4.417,0.583,94.500,0.0,0.0,0.500,0.0,212992.0,0.0,1.0,2843254784.0,847228928.0,4193980416.0,25734610944.0,8283071.0,819713.0
13-04 02:49:28,3.541,0.506,95.616,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2847612928.0,847228928.0,4200017920.0,25724215296.0,10825524.0,866217.0
13-04 02:49:29,3.454,0.337,96.125,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2847744000.0,847228928.0,4201467904.0,25722634240.0,5328961.0,727910.0
13-04 02:49:30,4.167,0.500,94.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2849431552.0,847228928.0,4204814336.0,25717600256.0,7193179.0,785383.0
13-04 02:49:31,4.770,0.418,94.059,0.167,0.0,0.586,0.0,28672.0,0.0,3.0,2851147776.0,847228928.0,4210024448.0,25710673920.0,10035304.0,877103.0
13-04 02:49:32,4.023,0.587,95.138,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2850861056.0,847228928.0,4216655872.0,25704329216.0,11108429.0,883462.0
13-04 02:49:33,3.610,0.504,95.718,0.0,0.0,0.168,0.0,40960.0,0.0,9.0,2851569664.0,847228928.0,4222803968.0,25697472512.0,10104987.0,841715.0
13-04 02:49:34,1.838,0.501,97.327,0.0,0.0,0.334,0.0,86016.0,0.0,5.0,2852708352.0,847228928.0,4228481024.0,25690656768.0,7925751.0,585556.0
13-04 02:49:35,1.995,0.499,97.174,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2853052416.0,847228928.0,4233916416.0,25684877312.0,6310360.0,425695.0
13-04 02:49:36,1.174,0.335,98.156,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2854477824.0,847228928.0,4237836288.0,25679532032.0,4652151.0,384065.0
13-04 02:49:37,1.171,0.502,98.077,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2854404096.0,847228928.0,4243320832.0,25674121216.0,5616779.0,429829.0
13-04 02:49:38,1.091,0.252,98.406,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2854277120.0,847228928.0,4248240128.0,25669328896.0,5524068.0,413353.0
13-04 02:49:39,1.920,0.417,97.496,0.083,0.0,0.083,0.0,65536.0,0.0,5.0,2856771584.0,847228928.0,4252155904.0,25662918656.0,5042287.0,418428.0
13-04 02:49:40,4.706,1.008,93.866,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2812444672.0,847228928.0,4256215040.0,25703186432.0,7331569.0,794943.0
13-04 02:49:41,5.421,0.334,93.912,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2810093568.0,847228928.0,4259725312.0,25702027264.0,8074658.0,874481.0
13-04 02:49:42,3.691,0.503,95.470,0.084,0.0,0.252,0.0,24576.0,0.0,3.0,2812817408.0,847228928.0,4263817216.0,25695211520.0,6505631.0,734705.0
13-04 02:49:43,5.154,0.416,94.015,0.0,0.0,0.416,0.0,40960.0,0.0,2.0,2773671936.0,847228928.0,4267524096.0,25730650112.0,5454515.0,676509.0
13-04 02:49:44,6.349,0.835,92.481,0.0,0.0,0.334,0.0,86016.0,0.0,5.0,2791120896.0,847228928.0,4272017408.0,25708707840.0,9645046.0,987849.0
13-04 02:49:45,3.936,0.419,95.310,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2800664576.0,847228928.0,4276527104.0,25694654464.0,5201889.0,693603.0
13-04 02:49:46,4.663,0.666,94.421,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2811637760.0,847228928.0,4280537088.0,25679671296.0,6881557.0,800651.0
13-04 02:49:47,6.444,0.669,92.218,0.167,0.0,0.502,0.0,32768.0,0.0,3.0,2807410688.0,847228928.0,4284284928.0,25680150528.0,10569750.0,1015702.0
13-04 02:49:48,4.606,0.503,94.640,0.0,0.0,0.251,0.0,114728960.0,0.0,111.0,2819293184.0,847228928.0,4288430080.0,25664122880.0,6816151.0,794412.0
13-04 02:49:49,4.614,0.419,94.715,0.084,0.0,0.168,0.0,5959680.0,0.0,16.0,2819764224.0,847228928.0,4291805184.0,25660276736.0,7166049.0,832892.0
13-04 02:49:50,6.355,0.753,92.726,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2821804032.0,847228928.0,4296114176.0,25653927936.0,10520728.0,1051423.0
13-04 02:49:51,4.849,0.418,94.314,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2822967296.0,847228928.0,4300247040.0,25648631808.0,7756295.0,885715.0
13-04 02:49:52,4.443,0.335,94.719,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,2823192576.0,847228928.0,4304281600.0,25644371968.0,8305705.0,914904.0
13-04 02:49:53,5.537,0.671,93.289,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2825089024.0,847228928.0,4308299776.0,25638457344.0,10377251.0,1056103.0
13-04 02:49:54,3.685,0.335,95.812,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2825744384.0,847228928.0,4312096768.0,25634004992.0,5557430.0,751784.0
13-04 02:49:55,4.766,0.585,94.147,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2827673600.0,847228928.0,4316192768.0,25627979776.0,8621083.0,965353.0
13-04 02:49:56,6.328,0.500,92.673,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2832838656.0,847228928.0,4319166464.0,25619841024.0,8564083.0,1001600.0
13-04 02:49:57,4.678,0.501,94.737,0.0,0.0,0.084,0.0,172032.0,0.0,3.0,2833612800.0,847228928.0,4320280576.0,25617952768.0,3780463.0,743717.0
13-04 02:49:58,6.078,0.333,93.339,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2834620416.0,847228928.0,4320763904.0,25616461824.0,6632407.0,970642.0
13-04 02:49:59,6.355,0.753,92.475,0.0,0.0,0.418,0.0,65536.0,0.0,5.0,2834001920.0,847228928.0,4323659776.0,25614184448.0,10421465.0,1251269.0
13-04 02:50:00,6.250,0.417,92.667,0.0,0.0,0.667,0.0,0.0,0.0,0.0,2834546688.0,847228928.0,4330110976.0,25607188480.0,11901847.0,1205257.0
13-04 02:50:01,6.005,0.751,92.994,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2838310912.0,847228928.0,4331110400.0,25602424832.0,6088700.0,1015864.0
13-04 02:50:02,4.714,0.589,94.276,0.168,0.0,0.253,0.0,28672.0,0.0,3.0,2839597056.0,847228928.0,4333125632.0,25599123456.0,5724713.0,1001363.0
13-04 02:50:03,6.104,0.502,92.977,0.0,0.0,0.418,0.0,4096.0,0.0,1.0,2841620480.0,847228928.0,4335362048.0,25594863616.0,6072453.0,1060562.0
13-04 02:50:04,5.657,0.666,93.095,0.0,0.0,0.582,0.0,69632.0,0.0,5.0,2840825856.0,847228928.0,4342145024.0,25588875264.0,10163652.0,1170979.0
13-04 02:50:05,6.516,0.752,92.481,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2844045312.0,847228928.0,4347817984.0,25579982848.0,10532335.0,1172162.0
13-04 02:50:06,6.061,1.010,92.677,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2845245440.0,847228928.0,4355067904.0,25571532800.0,11110854.0,1264423.0
13-04 02:50:07,5.719,0.505,93.103,0.168,0.0,0.505,0.0,32768.0,0.0,6.0,2847285248.0,847228928.0,4359516160.0,25565044736.0,8240215.0,1264220.0
13-04 02:50:08,6.773,0.585,92.308,0.0,0.0,0.334,0.0,40960.0,0.0,9.0,2851360768.0,847228928.0,4365205504.0,25555279872.0,9790156.0,1334406.0
13-04 02:50:09,6.392,0.505,92.851,0.0,0.0,0.252,0.0,143360.0,0.0,9.0,2853224448.0,847228928.0,4369100800.0,25549520896.0,7547613.0,1339046.0
13-04 02:50:10,6.333,0.667,92.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2855469056.0,847228928.0,4369788928.0,25546588160.0,3131658.0,1181950.0
13-04 02:50:11,7.107,0.334,92.308,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2857955328.0,847228928.0,4369805312.0,25544085504.0,3712616.0,1262488.0
13-04 02:50:12,6.040,0.336,93.289,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2859372544.0,847228928.0,4369809408.0,25542664192.0,3511595.0,1264293.0
13-04 02:50:13,6.689,0.334,92.893,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2864742400.0,847228928.0,4369821696.0,25537282048.0,1800334.0,1176545.0
13-04 02:50:14,6.339,0.500,92.661,0.0,0.0,0.500,0.0,61440.0,0.0,3.0,2866655232.0,847228928.0,4369829888.0,25535361024.0,1298117.0,1208331.0
13-04 02:50:15,6.850,0.501,92.147,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2867200000.0,847228928.0,4369838080.0,25534808064.0,5113658.0,1557128.0
13-04 02:50:16,8.298,0.587,90.780,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2871119872.0,847228928.0,4369846272.0,25530880000.0,5376516.0,1609204.0
13-04 02:50:17,6.969,0.420,92.359,0.084,0.0,0.168,0.0,16384.0,0.0,3.0,2873507840.0,847228928.0,4369854464.0,25528483840.0,4263800.0,1552007.0
13-04 02:50:18,7.725,0.420,91.436,0.0,0.0,0.420,0.0,82747392.0,0.0,82.0,2876891136.0,847228928.0,4369862656.0,25525092352.0,3426715.0,1523516.0
13-04 02:50:19,6.150,0.674,92.923,0.0,0.0,0.253,0.0,102400.0,0.0,5.0,2878062592.0,847228928.0,4369870848.0,25523912704.0,3428440.0,1545838.0
13-04 02:50:20,7.333,0.417,92.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2881216512.0,847228928.0,4369883136.0,25520746496.0,2242325.0,1369147.0
13-04 02:50:21,4.534,0.672,94.710,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2883031040.0,847228928.0,4369883136.0,25518931968.0,589111.0,1227184.0
13-04 02:50:22,4.682,0.418,94.482,0.251,0.0,0.167,0.0,32768.0,0.0,3.0,2883403776.0,847228928.0,4369887232.0,25518555136.0,607561.0,1246947.0
13-04 02:50:23,4.837,0.417,94.495,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2885054464.0,847228928.0,4369887232.0,25516904448.0,588331.0,1229183.0
13-04 02:50:24,4.297,0.674,94.945,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2885304320.0,847228928.0,4369891328.0,25516650496.0,590656.0,1230933.0
13-04 02:50:25,5.505,0.500,93.745,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2886131712.0,847228928.0,4369891328.0,25515823104.0,589841.0,1232979.0
13-04 02:50:26,4.530,0.419,94.799,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2885808128.0,847228928.0,4369895424.0,25516142592.0,591527.0,1234930.0
13-04 02:50:27,3.960,0.421,95.366,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2885967872.0,847228928.0,4369895424.0,25515982848.0,592927.0,1238411.0
13-04 02:50:28,3.940,0.671,95.222,0.0,0.0,0.168,0.0,184320.0,0.0,1.0,2886152192.0,847228928.0,4369899520.0,25515794432.0,594879.0,1240043.0
13-04 02:50:29,5.378,0.420,94.118,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2886692864.0,847228928.0,4369899520.0,25515253760.0,593156.0,1246458.0
13-04 02:50:30,5.088,0.417,94.162,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2886701056.0,847228928.0,4369907712.0,25515237376.0,592562.0,1261757.0
13-04 02:50:31,4.519,0.502,94.812,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2887491584.0,847228928.0,4369907712.0,25514446848.0,591658.0,1242316.0
13-04 02:50:32,4.128,0.337,95.366,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2887553024.0,847228928.0,4369907712.0,25514385408.0,592921.0,1246325.0
13-04 02:50:33,4.686,0.753,94.226,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2887614464.0,847228928.0,4369907712.0,25514323968.0,594760.0,1250273.0
13-04 02:50:34,4.678,0.501,94.653,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2888060928.0,847228928.0,4369907712.0,25513877504.0,591981.0,1249416.0
13-04 02:50:35,5.360,0.503,93.719,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2888282112.0,847228928.0,4369907712.0,25513656320.0,1053005.0,1404174.0
13-04 02:50:36,7.364,0.753,91.548,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2889310208.0,847228928.0,4369915904.0,25512620032.0,3484275.0,1729609.0
13-04 02:50:37,7.519,0.752,91.395,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2888908800.0,847228928.0,4369924096.0,25513013248.0,4060129.0,1808161.0
13-04 02:50:38,7.047,1.007,91.611,0.0,0.0,0.336,0.0,4096.0,0.0,1.0,2888716288.0,847228928.0,4369928192.0,25513201664.0,4169074.0,1823333.0
13-04 02:50:39,8.347,0.751,90.484,0.083,0.0,0.334,0.0,81920.0,0.0,7.0,2889207808.0,847228928.0,4369936384.0,25512701952.0,4235981.0,1874197.0
13-04 02:50:40,7.833,0.833,91.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2892668928.0,847228928.0,4369940480.0,25509236736.0,3696071.0,1851204.0
13-04 02:50:41,7.569,0.673,91.169,0.0,0.0,0.589,0.0,0.0,0.0,0.0,2893180928.0,847228928.0,4369948672.0,25508716544.0,4224630.0,1938200.0
13-04 02:50:42,8.811,0.998,89.859,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2895466496.0,847228928.0,4369956864.0,25506422784.0,4814371.0,2017521.0
13-04 02:50:43,9.318,0.749,89.601,0.0,0.0,0.333,0.0,73728.0,0.0,14.0,2896621568.0,847228928.0,4369965056.0,25505259520.0,4342885.0,2009641.0
13-04 02:50:44,8.187,0.835,90.476,0.167,0.0,0.334,0.0,86016.0,0.0,7.0,2897100800.0,847228928.0,4369973248.0,25504772096.0,3385337.0,1979075.0
13-04 02:50:45,8.801,0.922,89.941,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2901000192.0,847228928.0,4369977344.0,25500868608.0,5032132.0,2170200.0
13-04 02:50:46,9.393,0.748,89.443,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2904645632.0,847228928.0,4369985536.0,25497214976.0,4429046.0,2162343.0
13-04 02:50:47,8.445,1.003,90.134,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2906984448.0,847228928.0,4369993728.0,25494867968.0,4402175.0,2203532.0
13-04 02:50:48,8.900,0.756,90.008,0.0,0.0,0.336,0.0,8192.0,0.0,1.0,2909544448.0,847228928.0,4370001920.0,25492299776.0,4584943.0,2245583.0
13-04 02:50:49,9.106,0.919,89.641,0.167,0.0,0.167,0.0,98304.0,0.0,8.0,2914537472.0,847228928.0,4370010112.0,25487298560.0,3215096.0,2169767.0
13-04 02:50:50,9.975,1.006,88.768,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2916843520.0,847228928.0,4370018304.0,25484984320.0,5348461.0,2373094.0
13-04 02:50:51,9.258,1.001,89.324,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2918043648.0,847228928.0,4370026496.0,25483776000.0,4424571.0,2331917.0
13-04 02:50:52,8.615,0.676,90.287,0.0,0.0,0.422,0.0,0.0,0.0,0.0,2918297600.0,847228928.0,4370034688.0,25483513856.0,4461948.0,2376910.0
13-04 02:50:53,10.042,0.753,88.954,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2919333888.0,847228928.0,4370046976.0,25482465280.0,4420464.0,2410521.0
13-04 02:50:54,9.114,1.003,89.130,0.251,0.0,0.502,0.0,98304.0,0.0,7.0,2922856448.0,847228928.0,4370055168.0,25478934528.0,4395724.0,2438918.0
13-04 02:50:55,10.126,0.837,88.787,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2925985792.0,847228928.0,4370063360.0,25475796992.0,4687116.0,2532661.0
13-04 02:50:56,9.472,0.838,89.271,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2928328704.0,847228928.0,4370071552.0,25473445888.0,4365338.0,2564747.0
13-04 02:50:57,9.583,0.917,88.917,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2928918528.0,847228928.0,4370079744.0,25472847872.0,4262203.0,2585691.0
13-04 02:50:58,9.596,0.842,89.057,0.0,0.0,0.505,0.0,172032.0,0.0,2.0,2929168384.0,847233024.0,4370092032.0,25472581632.0,4161512.0,2580479.0
13-04 02:50:59,9.030,0.759,89.873,0.0,0.0,0.338,0.0,110592.0,0.0,8.0,2929274880.0,847233024.0,4370100224.0,25472466944.0,4551190.0,2666356.0
13-04 02:51:00,9.672,1.009,88.982,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2930368512.0,847233024.0,4370108416.0,25471365120.0,4780999.0,2742003.0
13-04 02:51:01,9.229,0.931,89.585,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2931523584.0,847233024.0,4370116608.0,25470201856.0,4302077.0,2739369.0
13-04 02:51:02,10.425,0.917,88.157,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2934976512.0,847233024.0,4370124800.0,25466740736.0,4498324.0,2784206.0
13-04 02:51:03,10.460,0.837,88.368,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2937143296.0,847233024.0,4370132992.0,25464565760.0,4445302.0,2810566.0
13-04 02:51:04,10.491,0.999,87.927,0.167,0.0,0.416,0.0,90112.0,0.0,7.0,2939179008.0,847233024.0,4370141184.0,25462521856.0,4535475.0,2860851.0
13-04 02:51:05,10.750,0.833,87.833,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2940760064.0,847233024.0,4370153472.0,25460928512.0,4631850.0,2886140.0
13-04 02:51:06,9.648,1.007,89.094,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2941362176.0,847233024.0,4370165760.0,25460314112.0,3281256.0,2786080.0
13-04 02:51:07,9.380,1.089,89.112,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2942484480.0,847233024.0,4370173952.0,25459183616.0,2886881.0,2849233.0
13-04 02:51:08,12.240,0.833,86.345,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2944507904.0,847233024.0,4370182144.0,25457152000.0,6505350.0,3156576.0
13-04 02:51:09,10.906,1.091,87.416,0.168,0.0,0.419,0.0,163840.0,0.0,13.0,2946691072.0,847233024.0,4370198528.0,25454952448.0,5345290.0,3078261.0
13-04 02:51:10,10.645,0.838,88.097,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2953875456.0,847233024.0,4370214912.0,25447751680.0,4320165.0,2979251.0
13-04 02:51:11,10.592,1.001,87.823,0.0,0.0,0.584,0.0,0.0,0.0,0.0,2957815808.0,847233024.0,4370239488.0,25443786752.0,5159800.0,3137294.0
13-04 02:51:12,10.575,0.508,88.409,0.0,0.0,0.508,0.0,0.0,0.0,0.0,2960736256.0,847233024.0,4370259968.0,25440845824.0,4304381.0,3092370.0
13-04 02:51:13,10.226,1.090,88.433,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2963742720.0,847233024.0,4370280448.0,25437818880.0,4397407.0,3116380.0
13-04 02:51:14,10.628,1.172,87.950,0.084,0.0,0.167,0.0,73728.0,0.0,5.0,2968031232.0,847233024.0,4370296832.0,25433513984.0,3265499.0,3068042.0
13-04 02:51:15,10.849,0.757,87.805,0.0,0.0,0.589,0.0,0.0,0.0,0.0,2969350144.0,847233024.0,4370321408.0,25432170496.0,6024250.0,3274075.0
13-04 02:51:16,9.983,0.755,88.926,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2972848128.0,847233024.0,4370337792.0,25428656128.0,3171196.0,3142934.0
13-04 02:51:17,9.699,0.753,89.047,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2972692480.0,847233024.0,4370354176.0,25428795392.0,2666808.0,3065796.0
13-04 02:51:18,9.900,0.998,88.852,0.0,0.0,0.250,0.0,61440.0,0.0,15.0,2972938240.0,847233024.0,4370370560.0,25428533248.0,2561333.0,3058981.0
13-04 02:51:19,8.900,0.840,89.673,0.252,0.0,0.336,0.0,81920.0,0.0,7.0,2972495872.0,847233024.0,4370386944.0,25428959232.0,2688263.0,3080422.0
13-04 02:51:20,9.540,1.172,88.703,0.0,0.0,0.586,0.0,0.0,0.0,0.0,2972811264.0,847233024.0,4370399232.0,25428631552.0,2637291.0,3063874.0
13-04 02:51:21,9.992,0.999,88.593,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2970021888.0,847233024.0,4370419712.0,25431400448.0,2599482.0,3047381.0
13-04 02:51:22,9.296,0.921,89.531,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2969141248.0,847233024.0,4370432000.0,25432268800.0,2686629.0,3086639.0
13-04 02:51:23,9.925,0.751,88.907,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2968084480.0,847233024.0,4370448384.0,25433309184.0,2569373.0,3053081.0
13-04 02:51:24,9.349,1.002,89.065,0.167,0.0,0.417,0.0,102400.0,0.0,8.0,2967826432.0,847233024.0,4370460672.0,25433554944.0,2576487.0,3054440.0
13-04 02:51:25,10.192,0.835,88.388,0.0,0.0,0.585,0.0,0.0,0.0,0.0,2966564864.0,847233024.0,4370477056.0,25434800128.0,2713889.0,3082064.0
13-04 02:51:26,8.389,0.923,90.352,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2967486464.0,847233024.0,4370489344.0,25433866240.0,2488140.0,3036391.0
13-04 02:51:27,10.359,0.835,88.304,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2958000128.0,847233024.0,4370505728.0,25443336192.0,2745133.0,3085521.0
13-04 02:51:28,7.943,1.087,90.468,0.0,0.0,0.502,0.0,430080.0,0.0,2.0,2957799424.0,847233024.0,4370518016.0,25443524608.0,2490517.0,3040676.0
13-04 02:51:29,8.725,0.839,89.681,0.336,0.0,0.419,0.0,131072.0,0.0,9.0,2957094912.0,847233024.0,4370530304.0,25444216832.0,1615009.0,2857266.0
13-04 02:51:30,8.797,0.747,90.456,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2956263424.0,847233024.0,4370554880.0,25445023744.0,1294824.0,2794468.0
13-04 02:51:31,7.873,0.754,91.122,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2955882496.0,847233024.0,4370583552.0,25445376000.0,1295380.0,2796215.0
13-04 02:51:32,8.841,0.751,89.908,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2956681216.0,847233024.0,4370604032.0,25444556800.0,1302263.0,2801410.0
13-04 02:51:33,7.615,0.753,91.297,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2955386880.0,847233024.0,4370624512.0,25445830656.0,1292331.0,2790851.0
13-04 02:51:34,8.459,0.754,90.369,0.084,0.0,0.335,0.0,94208.0,0.0,7.0,2955018240.0,847233024.0,4370649088.0,25446174720.0,1297642.0,2797336.0
13-04 02:51:35,6.723,0.924,92.017,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2954612736.0,847233024.0,4370669568.0,25446559744.0,1294758.0,2795759.0
13-04 02:51:36,8.389,0.755,90.520,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2955177984.0,847233024.0,4370694144.0,25445969920.0,1290481.0,2787509.0
13-04 02:51:37,8.264,0.751,90.484,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2955563008.0,847233024.0,4370714624.0,25445564416.0,1312301.0,2812014.0
13-04 02:51:38,8.452,0.753,90.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2947403776.0,847233024.0,4370735104.0,25453703168.0,1289794.0,2787013.0
13-04 02:51:39,8.688,0.585,90.226,0.084,0.0,0.418,0.0,81920.0,0.0,7.0,2947276800.0,847233024.0,4370759680.0,25453805568.0,1317012.0,2819350.0
13-04 02:51:40,8.027,0.669,90.886,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2946019328.0,847233024.0,4370784256.0,25455038464.0,1294723.0,2795773.0
13-04 02:51:41,7.956,0.586,91.122,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2942251008.0,847233024.0,4370804736.0,25458786304.0,1285088.0,2780256.0
13-04 02:51:42,8.097,0.835,90.735,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2941878272.0,847233024.0,4370812928.0,25459150848.0,1292352.0,2793982.0
13-04 02:51:43,7.744,0.589,91.414,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,2942271488.0,847233024.0,4370812928.0,25458757632.0,1289684.0,2790394.0
13-04 02:51:44,7.963,0.754,91.115,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2942337024.0,847233024.0,4370812928.0,25458692096.0,1294025.0,2796406.0
13-04 02:51:45,7.647,0.756,91.261,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,2942074880.0,847233024.0,4370812928.0,25458954240.0,1290894.0,2793053.0
13-04 02:51:46,7.782,0.669,91.130,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2941976576.0,847233024.0,4370812928.0,25459052544.0,1288584.0,2785742.0
13-04 02:51:47,8.562,0.665,90.441,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2940305408.0,847233024.0,4370812928.0,25460723712.0,1289590.0,2790262.0
13-04 02:51:48,7.629,0.829,91.128,0.0,0.0,0.415,0.0,0.0,0.0,0.0,2939879424.0,847233024.0,4370812928.0,25461149696.0,1292682.0,2796271.0
13-04 02:51:49,8.158,0.841,90.664,0.0,0.0,0.336,0.0,69632.0,0.0,5.0,2939584512.0,847233024.0,4370812928.0,25461444608.0,1289246.0,2789282.0
13-04 02:51:50,7.776,0.753,91.054,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2939740160.0,847233024.0,4370812928.0,25461288960.0,1291410.0,2793107.0
13-04 02:51:51,7.191,0.836,91.555,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2938896384.0,847233024.0,4370812928.0,25462132736.0,1291552.0,2794473.0
13-04 02:51:52,7.930,1.002,90.902,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2939121664.0,847233024.0,4370817024.0,25461903360.0,1289122.0,2786928.0
13-04 02:51:53,7.776,1.003,91.054,0.0,0.0,0.167,0.0,45056.0,0.0,11.0,2938957824.0,847233024.0,4370817024.0,25462067200.0,1290808.0,2793273.0
13-04 02:51:54,7.776,0.836,91.054,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2938695680.0,847233024.0,4370817024.0,25462329344.0,1284118.0,2777179.0
13-04 02:51:55,7.628,0.922,91.282,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2938925056.0,847233024.0,4370817024.0,25462099968.0,1297478.0,2802326.0
13-04 02:51:56,7.699,0.837,91.046,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2938621952.0,847233024.0,4370817024.0,25462403072.0,1287806.0,2791150.0
13-04 02:51:57,7.203,1.005,91.122,0.168,0.0,0.503,0.0,12288.0,0.0,2.0,2938961920.0,847233024.0,4370817024.0,25462063104.0,1290878.0,2788774.0
13-04 02:51:58,7.448,0.753,91.381,0.0,0.0,0.418,0.0,307200.0,0.0,3.0,2938929152.0,847233024.0,4370817024.0,25462095872.0,1288778.0,2786521.0
13-04 02:51:59,7.937,1.086,90.643,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2939125760.0,847233024.0,4370817024.0,25461899264.0,1291312.0,2793771.0
13-04 02:52:00,7.538,1.005,91.206,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2938798080.0,847233024.0,4370817024.0,25462226944.0,1288933.0,2788616.0
13-04 02:52:01,7.364,0.753,91.632,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2938621952.0,847233024.0,4370817024.0,25462403072.0,1292572.0,2795664.0
13-04 02:52:02,8.354,0.752,90.560,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2938675200.0,847233024.0,4370817024.0,25462349824.0,1287374.0,2786063.0
13-04 02:52:03,6.885,0.672,91.856,0.252,0.0,0.336,0.0,36864.0,0.0,3.0,2938863616.0,847233024.0,4370817024.0,25462161408.0,1296811.0,2801458.0
13-04 02:52:04,7.389,1.008,91.184,0.0,0.0,0.420,0.0,69632.0,0.0,5.0,2938761216.0,847233024.0,4370821120.0,25462259712.0,1289734.0,2789419.0
13-04 02:52:05,8.804,0.748,90.116,0.0,0.0,0.332,0.0,0.0,0.0,0.0,2939076608.0,847233024.0,4370825216.0,25461940224.0,1291550.0,2791406.0
13-04 02:52:06,11.853,2.087,85.726,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2959679488.0,847233024.0,4370825216.0,25441337344.0,1325409.0,2831052.0
13-04 02:52:07,11.445,2.172,85.380,0.418,0.0,0.585,0.0,0.0,0.0,0.0,2265157632.0,847233024.0,4370853888.0,26135830528.0,1356730.0,2789537.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-kafka-slave-35.csv <==
13-04 02:31:15,1.109,0.222,98.615,0.023,0.0,0.030,2102.876,496130.361,0.364,2.394,2112663552.0,864485376.0,1694408704.0,28947517440.0,0.0,0.0
13-04 02:31:16,1.002,0.083,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113536000.0,864485376.0,1694412800.0,28946640896.0,2512843.0,50304.0
13-04 02:31:17,0.584,0.083,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113662976.0,864485376.0,1694412800.0,28946513920.0,1785405.0,45212.0
13-04 02:31:18,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113789952.0,864485376.0,1694412800.0,28946386944.0,12967.0,22683.0
13-04 02:31:19,0.250,0.083,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2114465792.0,864485376.0,1694412800.0,28945711104.0,11061.0,33003.0
13-04 02:31:20,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2114424832.0,864485376.0,1694412800.0,28945752064.0,12062.0,22543.0
13-04 02:31:21,0.250,0.167,99.333,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,2114424832.0,864485376.0,1694412800.0,28945752064.0,12263.0,21322.0
13-04 02:31:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2114420736.0,864485376.0,1694416896.0,28945752064.0,12534.0,21669.0
13-04 02:31:23,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2114420736.0,864485376.0,1694416896.0,28945752064.0,12010.0,21817.0
13-04 02:31:24,4.671,0.083,95.163,0.0,0.0,0.083,0.0,188416.0,0.0,29.0,2114424832.0,864485376.0,1694420992.0,28945743872.0,2319489.0,216322.0
13-04 02:31:25,2.339,0.167,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2114678784.0,864485376.0,1694420992.0,28945489920.0,5682375.0,381861.0
13-04 02:31:26,3.086,0.250,96.497,0.0,0.0,0.167,0.0,32768.0,0.0,8.0,2115059712.0,864485376.0,1694420992.0,28945108992.0,8994735.0,387127.0
13-04 02:31:27,6.940,0.251,92.642,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2116329472.0,864485376.0,1694420992.0,28943839232.0,8441658.0,397794.0
13-04 02:31:28,5.593,0.167,94.157,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2119028736.0,864485376.0,1694420992.0,28941139968.0,9548159.0,402027.0
13-04 02:31:29,3.592,0.334,95.990,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2114297856.0,864485376.0,1694420992.0,28945870848.0,10095121.0,410764.0
13-04 02:31:30,3.172,0.334,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2114424832.0,864485376.0,1694420992.0,28945743872.0,9701724.0,405276.0
13-04 02:31:31,6.778,0.084,93.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2127724544.0,864485376.0,1694420992.0,28932444160.0,9354404.0,410850.0
13-04 02:31:32,12.521,0.334,87.145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2140389376.0,864485376.0,1694425088.0,28919775232.0,9243519.0,404219.0
13-04 02:31:33,8.173,0.334,91.243,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2140831744.0,864485376.0,1694425088.0,28919332864.0,9680618.0,410539.0
13-04 02:31:34,3.422,0.250,96.244,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2134482944.0,864485376.0,1694425088.0,28925681664.0,9683581.0,413061.0
13-04 02:31:35,2.926,0.251,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2134515712.0,864485376.0,1694425088.0,28925648896.0,8954961.0,412978.0
13-04 02:31:36,3.744,0.499,95.674,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2134736896.0,864485376.0,1694425088.0,28925427712.0,9569370.0,425779.0
13-04 02:31:37,3.425,0.251,96.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2134990848.0,864485376.0,1694425088.0,28925173760.0,9482955.0,400929.0
13-04 02:31:38,3.255,0.417,96.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2134990848.0,864485376.0,1694425088.0,28925173760.0,8909768.0,410389.0
13-04 02:31:39,3.503,0.334,95.746,0.250,0.0,0.167,0.0,118784.0,0.0,9.0,2135539712.0,864485376.0,1694425088.0,28924624896.0,9759848.0,398960.0
13-04 02:31:40,3.013,0.167,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2135625728.0,864485376.0,1694425088.0,28924538880.0,9191043.0,432389.0
13-04 02:31:41,3.595,0.084,96.321,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2134052864.0,864485376.0,1694425088.0,28926111744.0,10211351.0,408178.0
13-04 02:31:42,2.755,0.250,96.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2133938176.0,864485376.0,1694429184.0,28926222336.0,8321707.0,389420.0
13-04 02:31:43,2.596,0.168,97.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2133966848.0,864485376.0,1694433280.0,28926189568.0,7547538.0,398419.0
13-04 02:31:44,2.855,0.252,96.809,0.0,0.0,0.084,0.0,122880.0,0.0,7.0,2134183936.0,864485376.0,1694437376.0,28925968384.0,9935502.0,400042.0
13-04 02:31:45,4.243,0.166,95.507,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2134437888.0,864485376.0,1694437376.0,28925714432.0,9220320.0,416549.0
13-04 02:31:46,3.091,0.251,96.575,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2134437888.0,864485376.0,1694437376.0,28925714432.0,9931810.0,389798.0
13-04 02:31:47,3.408,0.333,96.093,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2134663168.0,864485376.0,1694437376.0,28925489152.0,9604133.0,429979.0
13-04 02:31:48,3.350,0.335,96.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2131562496.0,864485376.0,1694437376.0,28928589824.0,9801092.0,411032.0
13-04 02:31:49,2.755,0.417,96.745,0.0,0.0,0.083,0.0,118784.0,0.0,16.0,2131628032.0,864485376.0,1694437376.0,28928524288.0,8866353.0,411125.0
13-04 02:31:50,3.180,0.251,96.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2131595264.0,864485376.0,1694437376.0,28928557056.0,8375465.0,387856.0
13-04 02:31:51,3.503,0.250,96.080,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2131849216.0,864485376.0,1694437376.0,28928303104.0,10396433.0,423329.0
13-04 02:31:52,3.094,0.251,96.488,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2132135936.0,864485376.0,1694437376.0,28928016384.0,9368041.0,388625.0
13-04 02:31:53,3.094,0.251,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2132357120.0,864485376.0,1694437376.0,28927795200.0,9416750.0,411688.0
13-04 02:31:54,2.931,0.251,96.817,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2132480000.0,864485376.0,1694441472.0,28927668224.0,8990980.0,409282.0
13-04 02:31:55,2.248,0.167,97.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2132480000.0,864485376.0,1694441472.0,28927668224.0,4578948.0,346410.0
13-04 02:31:56,1.667,0.083,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2132353024.0,864485376.0,1694441472.0,28927795200.0,2357991.0,318836.0
13-04 02:31:57,3.661,0.333,95.674,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,2132680704.0,864485376.0,1694441472.0,28927467520.0,10889750.0,434334.0
13-04 02:31:58,3.577,0.250,96.090,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2132418560.0,864485376.0,1694441472.0,28927729664.0,9291712.0,412247.0
13-04 02:31:59,2.934,0.168,96.899,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2132983808.0,864485376.0,1694441472.0,28927164416.0,9540503.0,409914.0
13-04 02:32:00,3.099,0.251,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2133241856.0,864485376.0,1694441472.0,28926906368.0,10027110.0,392495.0
13-04 02:32:01,3.261,0.418,96.321,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2133307392.0,864485376.0,1694441472.0,28926840832.0,10155975.0,425457.0
13-04 02:32:02,2.845,0.167,96.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2133250048.0,864485376.0,1694441472.0,28926898176.0,9649786.0,383690.0
13-04 02:32:03,3.088,0.334,96.327,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2133250048.0,864485376.0,1694441472.0,28926898176.0,9955950.0,428442.0
13-04 02:32:04,3.183,0.251,96.482,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2130202624.0,864485376.0,1694441472.0,28929945600.0,10732046.0,329649.0
13-04 02:32:05,1.921,0.084,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2130325504.0,864485376.0,1694445568.0,28929818624.0,7031687.0,94352.0
13-04 02:32:06,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2131214336.0,864485376.0,1694445568.0,28928929792.0,4632224.0,69580.0
13-04 02:32:07,4.515,0.167,95.318,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,2145992704.0,864485376.0,1694494720.0,28914102272.0,62412.0,419037.0
13-04 02:32:08,0.832,0.166,99.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2146119680.0,864485376.0,1694494720.0,28913975296.0,13754.0,36747.0
13-04 02:32:09,1.253,0.0,98.663,0.084,0.0,0.0,0.0,69632.0,0.0,5.0,2146119680.0,864485376.0,1694494720.0,28913975296.0,14113.0,24017.0
13-04 02:32:10,0.667,0.083,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2146119680.0,864485376.0,1694494720.0,28913975296.0,26123.0,35074.0
13-04 02:32:11,2.759,0.084,97.157,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2147643392.0,864485376.0,1694494720.0,28912451584.0,14138.0,23679.0
13-04 02:32:12,1.747,0.083,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2148016128.0,864485376.0,1694502912.0,28912070656.0,12786.0,21462.0
13-04 02:32:13,5.175,0.250,94.491,0.0,0.0,0.083,0.0,98304.0,0.0,24.0,2146234368.0,864485376.0,1694507008.0,28913848320.0,972041.0,197104.0
13-04 02:32:14,6.395,0.498,93.023,0.0,0.0,0.083,0.0,155648.0,0.0,10.0,2138484736.0,864485376.0,1694507008.0,28921597952.0,8960924.0,402589.0
13-04 02:32:15,3.013,0.251,96.485,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2136457216.0,864485376.0,1694507008.0,28923625472.0,8986248.0,408940.0
13-04 02:32:16,2.689,0.252,97.059,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2136678400.0,864485376.0,1694507008.0,28923404288.0,9393266.0,398591.0
13-04 02:32:17,3.336,0.334,96.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2136645632.0,864485376.0,1694507008.0,28923437056.0,10176247.0,407883.0
13-04 02:32:18,3.651,0.498,95.602,0.083,0.0,0.166,0.0,176128.0,0.0,40.0,2136821760.0,864485376.0,1694523392.0,28923244544.0,9674707.0,454309.0
13-04 02:32:19,3.685,0.168,96.147,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2137235456.0,864485376.0,1694531584.0,28922822656.0,8987616.0,424108.0
13-04 02:32:20,3.494,0.333,96.090,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2137387008.0,864485376.0,1694531584.0,28922671104.0,9263869.0,412664.0
13-04 02:32:21,3.509,0.251,96.157,0.084,0.0,0.0,0.0,200704.0,0.0,43.0,2137038848.0,864485376.0,1694814208.0,28922736640.0,9724522.0,475784.0
13-04 02:32:22,3.990,0.166,95.677,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2137026560.0,864485376.0,1694826496.0,28922736640.0,9355107.0,409076.0
13-04 02:32:23,2.845,0.418,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137214976.0,864485376.0,1694826496.0,28922548224.0,9650894.0,420043.0
13-04 02:32:24,3.180,0.167,96.485,0.0,0.0,0.167,0.0,282624.0,0.0,61.0,2137231360.0,864485376.0,1694842880.0,28922515456.0,9056212.0,448661.0
13-04 02:32:25,2.417,0.417,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137636864.0,864485376.0,1694851072.0,28922101760.0,6199213.0,356438.0
13-04 02:32:26,3.239,0.249,96.429,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2137636864.0,864485376.0,1694851072.0,28922101760.0,3230821.0,310095.0
13-04 02:32:27,2.752,0.334,96.580,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,2137600000.0,864489472.0,1694851072.0,28922134528.0,6750784.0,457584.0
13-04 02:32:28,3.253,0.334,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2137632768.0,864489472.0,1694851072.0,28922101760.0,9958273.0,414709.0
13-04 02:32:29,3.509,0.167,96.324,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2138329088.0,864489472.0,1694851072.0,28921405440.0,9908283.0,433931.0
13-04 02:32:30,3.420,0.334,96.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2138521600.0,864489472.0,1694851072.0,28921212928.0,9966000.0,417575.0
13-04 02:32:31,3.169,0.250,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2138517504.0,864489472.0,1694855168.0,28921212928.0,9423296.0,378538.0
13-04 02:32:32,3.096,0.335,96.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2138517504.0,864489472.0,1694855168.0,28921212928.0,9971718.0,409942.0
13-04 02:32:33,3.856,0.168,95.557,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2138005504.0,864489472.0,1695748096.0,28920832000.0,9289668.0,463682.0
13-04 02:32:34,6.911,0.666,92.173,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2138001408.0,864489472.0,1697558528.0,28919025664.0,12160978.0,490315.0
13-04 02:32:35,4.837,0.417,94.662,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2138644480.0,864489472.0,1699426304.0,28916514816.0,11192634.0,516056.0
13-04 02:32:36,4.833,0.500,94.500,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2138808320.0,864489472.0,1701322752.0,28914454528.0,13054426.0,510771.0
13-04 02:32:37,4.080,0.333,95.420,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2139295744.0,864489472.0,1703219200.0,28912070656.0,11988341.0,514192.0
13-04 02:32:38,5.034,0.336,94.379,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2139246592.0,864489472.0,1705078784.0,28910260224.0,11664367.0,528527.0
13-04 02:32:39,3.670,0.500,95.496,0.083,0.0,0.250,0.0,11657216.0,0.0,28.0,2140344320.0,864489472.0,1706946560.0,28907294720.0,13207205.0,505668.0
13-04 02:32:40,3.598,0.418,95.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2140024832.0,864489472.0,1708863488.0,28905697280.0,11430472.0,527019.0
13-04 02:32:41,3.266,0.335,96.231,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2139754496.0,864489472.0,1710751744.0,28904079360.0,11587516.0,527003.0
13-04 02:32:42,4.170,0.500,95.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2140073984.0,864489472.0,1712631808.0,28901879808.0,11613706.0,471606.0
13-04 02:32:43,3.506,0.250,95.910,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2139770880.0,864489472.0,1714532352.0,28900282368.0,12386060.0,525911.0
13-04 02:32:44,3.589,0.334,95.910,0.0,0.0,0.167,0.0,110592.0,0.0,6.0,2140168192.0,864489472.0,1716428800.0,28897988608.0,11619295.0,520834.0
13-04 02:32:45,3.183,0.251,96.147,0.168,0.0,0.251,0.0,16384.0,0.0,2.0,2140057600.0,864489472.0,1718280192.0,28896247808.0,11686425.0,486989.0
13-04 02:32:46,3.440,0.336,95.973,0.0,0.0,0.252,0.0,8192.0,0.0,2.0,2139586560.0,864489472.0,1720197120.0,28894801920.0,11144365.0,518783.0
13-04 02:32:47,3.859,0.503,95.554,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2139815936.0,864489472.0,1722060800.0,28892708864.0,12644654.0,509731.0
13-04 02:32:48,3.428,0.418,96.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2140295168.0,864489472.0,1723985920.0,28890304512.0,11329532.0,541149.0
13-04 02:32:49,3.437,0.335,96.060,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2140704768.0,864489472.0,1725452288.0,28888428544.0,11563890.0,532945.0
13-04 02:32:50,5.588,0.500,93.745,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2148417536.0,864489472.0,1727729664.0,28878438400.0,11430221.0,494170.0
13-04 02:32:51,3.595,0.334,95.652,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,2148642816.0,864489472.0,1729191936.0,28876750848.0,12263068.0,523724.0
13-04 02:32:52,3.099,0.503,96.315,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2146840576.0,864489472.0,1731534848.0,28876210176.0,11447802.0,515926.0
13-04 02:32:53,3.005,0.417,96.244,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2147409920.0,864489472.0,1733406720.0,28873768960.0,12187748.0,409984.0
13-04 02:32:54,1.835,0.250,97.832,0.0,0.0,0.083,0.0,131072.0,0.0,13.0,2143870976.0,864489472.0,1735294976.0,28875419648.0,7166013.0,184030.0
13-04 02:32:55,1.088,0.167,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2144858112.0,864489472.0,1737228288.0,28872499200.0,5642351.0,164829.0
13-04 02:32:56,0.251,0.167,99.582,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2144796672.0,864489472.0,1739067392.0,28870721536.0,2157743.0,139742.0
13-04 02:32:57,0.502,0.502,98.662,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,1750044672.0,864489472.0,1740967936.0,29263572992.0,2180834.0,130290.0
13-04 02:32:58,0.667,0.167,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1749372928.0,864489472.0,1743093760.0,29262118912.0,2187768.0,122521.0
13-04 02:32:59,1.251,0.417,98.249,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,1755336704.0,864489472.0,1744752640.0,29254496256.0,2147103.0,124543.0
13-04 02:33:00,1.505,0.167,98.161,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1754832896.0,864489472.0,1746710528.0,29253042176.0,2165852.0,123225.0
13-04 02:33:01,5.246,0.416,94.255,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1754902528.0,864489472.0,1748545536.0,29251137536.0,2145375.0,126290.0
13-04 02:33:02,0.417,0.500,98.832,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1754869760.0,864489472.0,1750425600.0,29249290240.0,2197687.0,123714.0
13-04 02:33:03,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1754779648.0,864489472.0,1752293376.0,29247512576.0,2089789.0,117886.0
13-04 02:33:04,0.835,0.167,98.914,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,1755025408.0,864489472.0,1754202112.0,29245358080.0,2251165.0,126585.0
13-04 02:33:05,1.674,0.502,97.741,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1775591424.0,864489472.0,1756090368.0,29222903808.0,2102196.0,127227.0
13-04 02:33:06,9.540,1.590,88.870,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1744887808.0,864489472.0,1757859840.0,29251837952.0,2210888.0,129949.0
13-04 02:33:07,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744777216.0,864489472.0,1759813632.0,29249994752.0,2189534.0,129964.0
13-04 02:33:08,0.250,0.334,98.998,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,1744453632.0,864489472.0,1761722368.0,29248409600.0,2156355.0,121420.0
13-04 02:33:09,0.417,0.417,98.998,0.0,0.0,0.167,0.0,56926208.0,0.0,88.0,1744478208.0,864489472.0,1763610624.0,29246496768.0,2168005.0,122290.0
13-04 02:33:10,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1744384000.0,864489472.0,1765482496.0,29244719104.0,2206424.0,144565.0
13-04 02:33:11,0.251,0.251,99.415,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1743990784.0,864489472.0,1767399424.0,29243195392.0,2133857.0,122934.0
13-04 02:33:12,7.500,0.167,92.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1744142336.0,864489472.0,1769279488.0,29241163776.0,2167738.0,125174.0
13-04 02:33:13,0.921,0.167,98.745,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1745825792.0,864489472.0,1771151360.0,29237608448.0,2199452.0,122344.0
13-04 02:33:14,0.501,0.334,98.915,0.167,0.0,0.083,0.0,167936.0,0.0,12.0,1745805312.0,864489472.0,1773027328.0,29235752960.0,2136450.0,123285.0
13-04 02:33:15,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1745928192.0,864489472.0,1774968832.0,29233688576.0,2178185.0,124106.0
13-04 02:33:16,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1745829888.0,864489472.0,1776812032.0,29231943680.0,2176053.0,121543.0
13-04 02:33:17,0.168,0.252,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745825792.0,864489472.0,1778720768.0,29230039040.0,2168256.0,125406.0
13-04 02:33:18,0.334,0.500,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1746112512.0,864489472.0,1780592640.0,29227880448.0,2189971.0,129080.0
13-04 02:33:19,0.168,0.335,99.413,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1745625088.0,864489472.0,1782472704.0,29226487808.0,2146309.0,123006.0
13-04 02:33:20,0.417,0.334,99.165,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1745653760.0,864489472.0,1784360960.0,29224570880.0,2175085.0,121695.0
13-04 02:33:21,0.335,0.084,99.497,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,1745661952.0,864489472.0,1786257408.0,29222666240.0,2180328.0,128378.0
13-04 02:33:22,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1745625088.0,864489472.0,1788579840.0,29220380672.0,2145345.0,121827.0
13-04 02:33:23,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1745555456.0,864489472.0,1790173184.0,29218856960.0,2144564.0,120884.0
13-04 02:33:24,0.334,0.334,99.082,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,1745584128.0,864489472.0,1792049152.0,29216952320.0,2176574.0,120566.0
13-04 02:33:25,0.250,0.250,99.083,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1745727488.0,864489472.0,1793937408.0,29214920704.0,2159152.0,127782.0
13-04 02:33:26,0.251,0.251,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1745731584.0,864489472.0,1795837952.0,29213016064.0,2177469.0,122793.0
13-04 02:33:27,0.250,0.500,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1747038208.0,864489472.0,1797705728.0,29209841664.0,2187267.0,119543.0
13-04 02:33:28,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1749938176.0,864489472.0,1799630848.0,29205016576.0,2166889.0,123240.0
13-04 02:33:29,0.334,0.334,99.165,0.0,0.0,0.167,0.0,147456.0,0.0,15.0,1753559040.0,864489472.0,1801748480.0,29199278080.0,2164896.0,122486.0
13-04 02:33:30,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1757712384.0,864489472.0,1803403264.0,29193469952.0,2178514.0,120672.0
13-04 02:33:31,0.251,0.251,99.497,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1761423360.0,864489472.0,1805279232.0,29187883008.0,2125664.0,120814.0
13-04 02:33:32,0.335,0.168,99.162,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,1765511168.0,864489472.0,1807159296.0,29181915136.0,2122519.0,116559.0
13-04 02:33:33,0.417,0.334,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1769590784.0,864489472.0,1809047552.0,29175947264.0,2238222.0,122337.0
13-04 02:33:34,0.417,0.250,99.082,0.083,0.0,0.167,0.0,69632.0,0.0,5.0,1773309952.0,864489472.0,1811202048.0,29170073600.0,2100357.0,118756.0
13-04 02:33:35,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1777868800.0,864489472.0,1812832256.0,29163884544.0,2246190.0,140961.0
13-04 02:33:36,0.418,0.167,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1781862400.0,864489472.0,1814839296.0,29157883904.0,2101123.0,119524.0
13-04 02:33:37,0.501,0.250,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1785634816.0,864489472.0,1816748032.0,29152202752.0,2157321.0,123831.0
13-04 02:33:38,1.002,0.334,98.414,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1789636608.0,864489472.0,1818587136.0,29146361856.0,2241062.0,121000.0
13-04 02:33:39,0.584,0.250,98.831,0.0,0.0,0.334,0.0,56930304.0,0.0,119.0,1794801664.0,864489472.0,1820905472.0,29138878464.0,2167183.0,122712.0
13-04 02:33:40,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1799036928.0,864489472.0,1822527488.0,29133021184.0,2181900.0,136540.0
13-04 02:33:41,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1803333632.0,864489472.0,1824444416.0,29126807552.0,2158588.0,124333.0
13-04 02:33:42,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1807409152.0,864489472.0,1826336768.0,29120839680.0,2177529.0,119277.0
13-04 02:33:43,0.167,0.167,99.331,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1811476480.0,864489472.0,1828175872.0,29114933248.0,2175624.0,120881.0
13-04 02:33:44,0.167,0.167,99.080,0.251,0.0,0.334,0.0,114688.0,0.0,9.0,1815715840.0,864489472.0,1830092800.0,29108776960.0,2155651.0,119537.0
13-04 02:33:45,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1819951104.0,864489472.0,1831952384.0,29102682112.0,2145968.0,125145.0
13-04 02:33:46,0.418,0.334,99.248,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1824129024.0,864489472.0,1833869312.0,29096587264.0,2167506.0,119122.0
13-04 02:33:47,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1828483072.0,864489472.0,1835737088.0,29090365440.0,2146003.0,122019.0
13-04 02:33:48,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1832062976.0,864489472.0,1837883392.0,29084639232.0,2192961.0,128995.0
13-04 02:33:49,0.333,0.583,98.918,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1836728320.0,864489472.0,1839534080.0,29078323200.0,2167151.0,128035.0
13-04 02:33:50,0.334,0.250,99.165,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,1840922624.0,864489472.0,1841434624.0,29072228352.0,2196608.0,122272.0
13-04 02:33:51,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1844994048.0,864489472.0,1843331072.0,29066260480.0,2124523.0,118049.0
13-04 02:33:52,0.333,0.500,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1849221120.0,864489472.0,1845198848.0,29060165632.0,2198620.0,121687.0
13-04 02:33:53,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1853329408.0,864489472.0,1847345152.0,29053911040.0,2177716.0,120357.0
13-04 02:33:54,0.167,0.334,99.249,0.083,0.0,0.167,0.0,73728.0,0.0,5.0,1857769472.0,864489472.0,1848967168.0,29047848960.0,2094668.0,116210.0
13-04 02:33:55,0.418,0.334,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1861873664.0,864489472.0,1850863616.0,29041848320.0,2226246.0,127609.0
13-04 02:33:56,0.251,0.334,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1865760768.0,864489472.0,1853198336.0,29035626496.0,2137221.0,123899.0
13-04 02:33:57,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1870278656.0,864489472.0,1854742528.0,29029564416.0,2152927.0,117485.0
13-04 02:33:58,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1874399232.0,864489472.0,1856909312.0,29023277056.0,2186273.0,117726.0
13-04 02:33:59,0.418,0.335,99.163,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1878953984.0,864489472.0,1858535424.0,29017096192.0,2187823.0,121459.0
13-04 02:34:00,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1882935296.0,864489472.0,1860665344.0,29010984960.0,2166839.0,120771.0
13-04 02:34:01,0.333,0.583,98.918,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1887240192.0,864489472.0,1862287360.0,29005058048.0,2167760.0,124613.0
13-04 02:34:02,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1891057664.0,864489472.0,1864183808.0,28999344128.0,2059354.0,116212.0
13-04 02:34:03,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1895878656.0,864489472.0,1866092544.0,28992614400.0,2262356.0,123802.0
13-04 02:34:04,0.418,0.251,99.165,0.0,0.0,0.167,0.0,135168.0,0.0,13.0,1900077056.0,864489472.0,1867988992.0,28986519552.0,2178163.0,119815.0
13-04 02:34:05,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1904181248.0,864489472.0,1869885440.0,28980518912.0,2192223.0,126096.0
13-04 02:34:06,0.334,0.251,99.247,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1908330496.0,864489472.0,1871736832.0,28974518272.0,2102290.0,119189.0
13-04 02:34:07,0.333,0.500,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1912586240.0,864489472.0,1873670144.0,28968329216.0,2209485.0,125813.0
13-04 02:34:08,0.251,0.334,98.997,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,1916284928.0,864489472.0,1875558400.0,28962742272.0,2090721.0,114091.0
13-04 02:34:09,0.251,0.335,99.247,0.0,0.0,0.167,0.0,56946688.0,0.0,118.0,1921110016.0,864489472.0,1877430272.0,28956045312.0,2251080.0,125050.0
13-04 02:34:10,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1925062656.0,864489472.0,1879318528.0,28950204416.0,2188199.0,145372.0
13-04 02:34:11,0.251,0.334,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1929637888.0,864489472.0,1881219072.0,28943728640.0,2168248.0,121134.0
13-04 02:34:12,0.919,0.251,98.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936658432.0,864489472.0,1883340800.0,28934586368.0,2130972.0,137086.0
13-04 02:34:13,0.500,0.250,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1938444288.0,864489472.0,1884983296.0,28931158016.0,2210676.0,125549.0
13-04 02:34:14,0.501,0.334,98.915,0.167,0.0,0.083,0.0,143360.0,0.0,10.0,1938440192.0,864493568.0,1886887936.0,28929253376.0,2154388.0,117418.0
13-04 02:34:15,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1938632704.0,864493568.0,1888759808.0,28927188992.0,2145942.0,128014.0
13-04 02:34:16,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1938362368.0,864493568.0,1890648064.0,28925571072.0,2197986.0,121280.0
13-04 02:34:17,0.502,0.084,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1938255872.0,864493568.0,1892532224.0,28923793408.0,2144556.0,121684.0
13-04 02:34:18,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1938280448.0,864493568.0,1894412288.0,28921888768.0,2178256.0,127247.0
13-04 02:34:19,0.250,0.500,98.999,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,1939378176.0,864493568.0,1896325120.0,28918878208.0,2189992.0,123416.0
13-04 02:34:20,0.251,0.167,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1939177472.0,864493568.0,1898254336.0,28917149696.0,2153625.0,120363.0
13-04 02:34:21,0.417,0.250,99.165,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1939107840.0,864493568.0,1900068864.0,28915404800.0,2154620.0,120273.0
13-04 02:34:22,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1939095552.0,864493568.0,1901977600.0,28913508352.0,2189647.0,122557.0
13-04 02:34:23,0.417,0.334,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1939095552.0,864493568.0,1903882240.0,28911603712.0,2134071.0,120161.0
13-04 02:34:24,0.334,0.334,99.247,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,1939013632.0,864493568.0,1905741824.0,28909826048.0,2165023.0,120472.0
13-04 02:34:25,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1939017728.0,864493568.0,1907642368.0,28907921408.0,2166498.0,123290.0
13-04 02:34:26,1.090,0.251,98.407,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1938960384.0,864497664.0,1909600256.0,28906016768.0,2188317.0,124487.0
13-04 02:34:27,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1939091456.0,864497664.0,1911406592.0,28904079360.0,2112484.0,121248.0
13-04 02:34:28,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1939054592.0,864497664.0,1913315328.0,28902207488.0,2220575.0,124787.0
13-04 02:34:29,0.583,0.250,98.917,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,1939836928.0,864497664.0,1915199488.0,28899540992.0,2158132.0,124518.0
13-04 02:34:30,0.500,0.334,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1941889024.0,864497664.0,1917083648.0,28895604736.0,1908982.0,110281.0
13-04 02:34:31,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1942233088.0,864497664.0,1919025152.0,28893319168.0,2425330.0,128538.0
13-04 02:34:32,0.334,0.334,99.247,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1942278144.0,864501760.0,1920880640.0,28891414528.0,2143542.0,121486.0
13-04 02:34:33,0.334,0.167,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1942450176.0,864501760.0,1921978368.0,28890144768.0,1058320.0,71172.0
13-04 02:34:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1942450176.0,864501760.0,1921978368.0,28890144768.0,11936.0,20921.0
13-04 02:34:35,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1942446080.0,864501760.0,1921982464.0,28890144768.0,14498.0,22475.0
13-04 02:34:36,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1942446080.0,864501760.0,1921982464.0,28890144768.0,13244.0,23259.0
13-04 02:34:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1936732160.0,864501760.0,1921982464.0,28895858688.0,12876.0,22544.0
13-04 02:34:38,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1936732160.0,864501760.0,1921982464.0,28895858688.0,11820.0,20985.0
13-04 02:34:39,0.251,0.167,99.582,0.0,0.0,0.0,0.0,45244416.0,0.0,72.0,1937281024.0,864501760.0,1921982464.0,28895309824.0,13596.0,23528.0
13-04 02:34:40,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1937121280.0,864501760.0,1921982464.0,28895469568.0,30202.0,39460.0
13-04 02:34:41,0.671,0.251,98.910,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1937649664.0,864501760.0,1923858432.0,28893065216.0,2381895.0,134924.0
13-04 02:34:42,0.666,0.333,98.751,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,1937592320.0,864501760.0,1926012928.0,28890968064.0,2546472.0,135100.0
13-04 02:34:43,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1936568320.0,864501760.0,1928876032.0,28889128960.0,2802477.0,147833.0
13-04 02:34:44,0.502,0.418,98.829,0.167,0.0,0.084,0.0,126976.0,0.0,11.0,1936777216.0,864501760.0,1931206656.0,28886589440.0,2834642.0,150531.0
13-04 02:34:45,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1937154048.0,864501760.0,1933242368.0,28884176896.0,2594338.0,142524.0
13-04 02:34:46,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1937027072.0,864501760.0,1935654912.0,28881891328.0,2610940.0,136825.0
13-04 02:34:47,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936977920.0,864501760.0,1937928192.0,28879667200.0,2635350.0,145524.0
13-04 02:34:48,0.501,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936855040.0,864501760.0,1940652032.0,28877066240.0,2953755.0,152147.0
13-04 02:34:49,0.418,0.167,99.247,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1937223680.0,864501760.0,1942695936.0,28874653696.0,2587933.0,137629.0
13-04 02:34:50,0.583,0.333,98.750,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1936863232.0,864501760.0,1945214976.0,28872495104.0,2630508.0,138493.0
13-04 02:34:51,0.336,0.0,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1936822272.0,864501760.0,1947414528.0,28870336512.0,2588656.0,135385.0
13-04 02:34:52,0.751,0.167,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936732160.0,864501760.0,1950203904.0,28867637248.0,2971163.0,167420.0
13-04 02:34:53,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936932864.0,864501760.0,1952256000.0,28865384448.0,2578872.0,138022.0
13-04 02:34:54,0.582,0.416,98.669,0.0,0.0,0.333,0.0,73728.0,0.0,5.0,1936936960.0,864501760.0,1954664448.0,28862971904.0,2578815.0,137000.0
13-04 02:34:55,0.501,0.417,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1937268736.0,864501760.0,1956872192.0,28860432384.0,2735777.0,140045.0
13-04 02:34:56,0.335,0.168,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1936969728.0,864501760.0,1959583744.0,28858019840.0,2901929.0,151943.0
13-04 02:34:57,0.251,0.251,99.331,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1937174528.0,864501760.0,1961664512.0,28855734272.0,2576882.0,135245.0
13-04 02:34:58,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1937281024.0,864501760.0,1964097536.0,28853194752.0,2635686.0,140672.0
13-04 02:34:59,0.252,0.252,99.328,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,1938198528.0,864501760.0,1966333952.0,28850040832.0,2657092.0,142802.0
13-04 02:35:00,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1937772544.0,864501760.0,1969090560.0,28847710208.0,2911403.0,151902.0
13-04 02:35:01,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1937879040.0,864501760.0,1971109888.0,28845584384.0,2588849.0,140249.0
13-04 02:35:02,0.923,0.084,98.742,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1938243584.0,864505856.0,1973534720.0,28842790912.0,2633328.0,138822.0
13-04 02:35:03,3.428,0.334,96.070,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1940447232.0,864505856.0,1975767040.0,28838354944.0,2677946.0,147754.0
13-04 02:35:04,0.251,0.335,99.247,0.0,0.0,0.167,0.0,94208.0,0.0,5.0,1940385792.0,864505856.0,1978560512.0,28835622912.0,2884873.0,151412.0
13-04 02:35:05,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1940598784.0,864505856.0,1980567552.0,28833402880.0,2589862.0,133815.0
13-04 02:35:06,0.336,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1940348928.0,864505856.0,1982976000.0,28831244288.0,2593074.0,139802.0
13-04 02:35:07,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1940652032.0,864505856.0,1985212416.0,28828704768.0,2786347.0,151138.0
13-04 02:35:08,0.418,0.251,98.997,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,1940348928.0,864509952.0,1987923968.0,28826292224.0,2824280.0,150857.0
13-04 02:35:09,0.251,0.251,99.413,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1940733952.0,864509952.0,1990238208.0,28823592960.0,2602844.0,136827.0
13-04 02:35:10,0.837,0.251,98.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1940594688.0,864509952.0,1992376320.0,28821594112.0,2632369.0,161807.0
13-04 02:35:11,0.998,0.416,98.254,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1940975616.0,864509952.0,1994661888.0,28818927616.0,2659420.0,142137.0
13-04 02:35:12,0.333,0.166,99.334,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,1940709376.0,864509952.0,1995436032.0,28818419712.0,656625.0,49577.0
13-04 02:35:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1940709376.0,864509952.0,1995436032.0,28818419712.0,15957.0,24646.0
13-04 02:35:14,0.335,0.251,98.241,1.089,0.0,0.084,0.0,66093056.0,0.0,82.0,1941229568.0,864514048.0,1997103104.0,28816228352.0,2182971.0,111988.0
13-04 02:35:15,0.586,0.502,98.410,0.335,0.0,0.167,0.0,8724480.0,0.0,18.0,1942896640.0,864514048.0,2003148800.0,28808515584.0,6387807.0,195645.0
13-04 02:35:16,0.583,0.417,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1949106176.0,864514048.0,2006429696.0,28799025152.0,4025229.0,168617.0
13-04 02:35:17,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1954115584.0,864514048.0,2008723456.0,28791721984.0,2706996.0,143834.0
13-04 02:35:18,0.251,0.502,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1958592512.0,864514048.0,2011070464.0,28784898048.0,2598052.0,134745.0
13-04 02:35:19,0.334,0.501,98.831,0.0,0.0,0.334,0.0,57344.0,0.0,3.0,1963577344.0,864514048.0,2013790208.0,28777193472.0,2779644.0,142454.0
13-04 02:35:20,0.417,0.500,98.832,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,1969053696.0,864514048.0,2015793152.0,28769714176.0,2664827.0,140862.0
13-04 02:35:21,0.501,0.167,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1973624832.0,864514048.0,2018512896.0,28762423296.0,2757529.0,142585.0
13-04 02:35:22,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1978662912.0,864514048.0,2020872192.0,28755025920.0,2631449.0,135944.0
13-04 02:35:23,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1983643648.0,864514048.0,2023477248.0,28747440128.0,2857713.0,146334.0
13-04 02:35:24,0.501,0.250,98.915,0.083,0.0,0.250,0.0,69632.0,0.0,5.0,1989087232.0,864514048.0,2025684992.0,28739788800.0,2751286.0,144489.0
13-04 02:35:25,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1993551872.0,864514048.0,2027917312.0,28733091840.0,2544797.0,136353.0
13-04 02:35:26,0.335,0.251,99.079,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,1998327808.0,864514048.0,2030411776.0,28725821440.0,2656777.0,148029.0
13-04 02:35:27,0.584,0.334,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2003947520.0,864514048.0,2032885760.0,28717727744.0,2885024.0,147120.0
13-04 02:35:28,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2008571904.0,864514048.0,2035150848.0,28710838272.0,2708542.0,139343.0
13-04 02:35:29,0.500,0.500,98.750,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2013581312.0,864514048.0,2037346304.0,28703633408.0,2544771.0,136262.0
13-04 02:35:30,0.501,0.334,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2018082816.0,864514048.0,2039861248.0,28696616960.0,2608008.0,137831.0
13-04 02:35:31,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2023976960.0,864514048.0,2042314752.0,28688269312.0,2915525.0,148167.0
13-04 02:35:32,0.837,0.167,98.828,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,2032824320.0,864514048.0,2044768256.0,28676968448.0,2717055.0,141280.0
13-04 02:35:33,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2033590272.0,864514048.0,2046795776.0,28674174976.0,2516286.0,136679.0
13-04 02:35:34,0.251,0.418,99.080,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2033623040.0,864514048.0,2049048576.0,28671889408.0,2676542.0,143975.0
13-04 02:35:35,0.419,0.251,99.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2033926144.0,864514048.0,2051604480.0,28669030400.0,2900275.0,149228.0
13-04 02:35:36,0.502,0.167,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2033524736.0,864514048.0,2054225920.0,28666810368.0,2701635.0,144952.0
13-04 02:35:37,0.251,0.251,99.081,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2033549312.0,864514048.0,2056232960.0,28664778752.0,2496606.0,136449.0
13-04 02:35:38,0.418,0.251,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2033598464.0,864514048.0,2058469376.0,28662493184.0,2656141.0,142878.0
13-04 02:35:39,0.418,0.502,98.997,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2034405376.0,864514048.0,2061189120.0,28658966528.0,2951002.0,147202.0
13-04 02:35:40,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2034356224.0,864514048.0,2063577088.0,28656627712.0,2707125.0,166452.0
13-04 02:35:41,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2034409472.0,864514048.0,2065674240.0,28654477312.0,2439061.0,133157.0
13-04 02:35:42,0.416,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2034479104.0,864514048.0,2065731584.0,28654350336.0,325174.0,36936.0
13-04 02:35:43,1.841,0.335,97.657,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2034364416.0,864514048.0,2070577152.0,28649619456.0,5085247.0,191347.0
13-04 02:35:44,0.251,0.418,97.071,2.008,0.0,0.251,0.0,50266112.0,0.0,86.0,2034352128.0,864514048.0,2073001984.0,28647206912.0,2661980.0,139290.0
13-04 02:35:45,0.416,0.416,97.419,1.415,0.0,0.333,0.0,25686016.0,0.0,35.0,2034483200.0,864514048.0,2074996736.0,28645081088.0,2711859.0,142608.0
13-04 02:35:46,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2034544640.0,864514048.0,2077347840.0,28642668544.0,2624276.0,133460.0
13-04 02:35:47,0.251,0.334,99.081,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2034868224.0,864514048.0,2079690752.0,28640002048.0,2742283.0,144576.0
13-04 02:35:48,0.418,0.418,99.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2034561024.0,864514048.0,2082062336.0,28637937664.0,2742916.0,148097.0
13-04 02:35:49,0.502,0.334,99.080,0.0,0.0,0.084,0.0,122880.0,0.0,10.0,2034712576.0,864514048.0,2084323328.0,28635525120.0,2539088.0,140160.0
13-04 02:35:50,0.501,0.250,98.748,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2034769920.0,864518144.0,2086895616.0,28632891392.0,2801328.0,144806.0
13-04 02:35:51,0.417,0.417,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2034413568.0,864518144.0,2089664512.0,28630478848.0,2757632.0,143210.0
13-04 02:35:52,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2034376704.0,864518144.0,2092113920.0,28628066304.0,2838162.0,151394.0
13-04 02:35:53,0.835,0.251,98.580,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2034372608.0,864518144.0,2094342144.0,28625842176.0,2543191.0,154831.0
13-04 02:35:54,0.335,0.251,99.246,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2034442240.0,864518144.0,2096365568.0,28623749120.0,2627906.0,143046.0
13-04 02:35:55,2.750,0.333,96.583,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2034425856.0,864518144.0,2099048448.0,28621082624.0,2929039.0,151500.0
13-04 02:35:56,0.168,0.251,99.329,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2034421760.0,864518144.0,2101465088.0,28618670080.0,2713122.0,146973.0
13-04 02:35:57,0.084,0.168,99.413,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2034499584.0,864518144.0,2103545856.0,28616511488.0,2491663.0,135065.0
13-04 02:35:58,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2034536448.0,864518144.0,2105794560.0,28614225920.0,2679643.0,146484.0
13-04 02:35:59,0.502,0.418,98.997,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2035212288.0,864518144.0,2108506112.0,28610838528.0,2887525.0,151886.0
13-04 02:36:00,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2035056640.0,864518144.0,2110996480.0,28608503808.0,2719468.0,144258.0
13-04 02:36:01,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2035294208.0,864518144.0,2112983040.0,28606279680.0,2512493.0,132365.0
13-04 02:36:02,0.503,0.419,98.827,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2035187712.0,864518144.0,2115215360.0,28604153856.0,2728183.0,147178.0
13-04 02:36:03,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2035208192.0,864518144.0,2117955584.0,28601393152.0,2838216.0,146876.0
13-04 02:36:04,0.167,0.251,99.164,0.0,0.0,0.418,0.0,73728.0,0.0,6.0,2034991104.0,864518144.0,2120331264.0,28599234560.0,2709798.0,144904.0
13-04 02:36:05,0.334,0.334,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2035183616.0,864518144.0,2122424320.0,28596948992.0,2514033.0,134083.0
13-04 02:36:06,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2035195904.0,864518144.0,2124730368.0,28594630656.0,2696198.0,143231.0
13-04 02:36:07,0.335,0.084,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2035179520.0,864518144.0,2127380480.0,28591996928.0,2875899.0,147355.0
13-04 02:36:08,0.335,0.251,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2035007488.0,864518144.0,2129854464.0,28589694976.0,2677667.0,143355.0
13-04 02:36:09,0.335,0.168,99.413,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2035068928.0,864518144.0,2131857408.0,28587630592.0,2512139.0,128951.0
13-04 02:36:10,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2035159040.0,864518144.0,2134114304.0,28585283584.0,2662802.0,159076.0
13-04 02:36:11,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2034712576.0,864518144.0,2136879104.0,28582965248.0,2951601.0,156598.0
13-04 02:36:12,0.251,0.335,99.247,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2035036160.0,864518144.0,2139316224.0,28580204544.0,2687159.0,141911.0
13-04 02:36:13,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2035081216.0,864518144.0,2141302784.0,28578172928.0,2557160.0,138220.0
13-04 02:36:14,0.417,0.501,97.830,1.169,0.0,0.083,0.0,35475456.0,0.0,40.0,2035171328.0,864518144.0,2143617024.0,28575768576.0,2658195.0,138641.0
13-04 02:36:15,0.335,0.335,98.157,1.005,0.0,0.168,0.0,35762176.0,0.0,42.0,2035392512.0,864518144.0,2145841152.0,28573323264.0,2714315.0,148657.0
13-04 02:36:16,0.582,0.499,98.669,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2035015680.0,864518144.0,2148630528.0,28570910720.0,2867822.0,151640.0
13-04 02:36:17,0.335,0.168,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2035126272.0,864518144.0,2150645760.0,28568784896.0,2527062.0,135062.0
13-04 02:36:18,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2035265536.0,864518144.0,2152919040.0,28566372352.0,2633451.0,140926.0
13-04 02:36:19,0.335,0.418,99.079,0.0,0.0,0.167,0.0,69632.0,0.0,4.0,2035220480.0,864518144.0,2155720704.0,28563615744.0,2771084.0,146986.0
13-04 02:36:20,0.333,0.583,98.667,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2035122176.0,864518144.0,2157633536.0,28561801216.0,2653689.0,141902.0
13-04 02:36:21,0.500,0.333,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2034819072.0,864518144.0,2159906816.0,28559831040.0,2729558.0,147830.0
13-04 02:36:22,0.585,0.167,98.997,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2034810880.0,864518144.0,2162454528.0,28557291520.0,2706796.0,158243.0
13-04 02:36:23,0.084,0.252,99.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2034348032.0,864518144.0,2165137408.0,28555071488.0,2875386.0,151167.0
13-04 02:36:24,0.501,0.250,98.998,0.0,0.0,0.250,0.0,147456.0,0.0,15.0,2034667520.0,864518144.0,2167644160.0,28552245248.0,2697616.0,142318.0
13-04 02:36:25,0.417,0.334,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2036342784.0,864518144.0,2169618432.0,28548595712.0,2527614.0,133002.0
13-04 02:36:26,1.088,0.418,98.159,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2039676928.0,864518144.0,2171871232.0,28543008768.0,2643198.0,142162.0
13-04 02:36:27,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2040504320.0,864518144.0,2174603264.0,28539449344.0,2922528.0,155478.0
13-04 02:36:28,0.419,0.084,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2040348672.0,864518144.0,2177040384.0,28537167872.0,2700716.0,142625.0
13-04 02:36:29,0.501,0.334,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2040492032.0,864518144.0,2179055616.0,28535009280.0,2494751.0,137350.0
13-04 02:36:30,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2040532992.0,864518144.0,2181300224.0,28532723712.0,2642605.0,140641.0
13-04 02:36:31,0.250,0.334,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2040455168.0,864518144.0,2184044544.0,28530057216.0,2917614.0,141707.0
13-04 02:36:32,0.419,0.168,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2040676352.0,864518144.0,2186268672.0,28527611904.0,2710458.0,142445.0
13-04 02:36:33,0.500,0.250,98.917,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2040700928.0,864518144.0,2188496896.0,28525359104.0,2525788.0,131926.0
13-04 02:36:34,0.502,0.334,99.080,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2040610816.0,864518144.0,2190872576.0,28523073536.0,2654478.0,141598.0
13-04 02:36:35,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2040258560.0,864518144.0,2193547264.0,28520751104.0,2921453.0,156252.0
13-04 02:36:36,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2040352768.0,864518144.0,2195955712.0,28518248448.0,2698332.0,144178.0
13-04 02:36:37,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2040274944.0,864518144.0,2198065152.0,28516216832.0,2557645.0,157371.0
13-04 02:36:38,0.418,0.167,99.080,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2040303616.0,864518144.0,2200322048.0,28513931264.0,2636541.0,145943.0
13-04 02:36:39,0.585,0.334,98.830,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2041446400.0,864518144.0,2202615808.0,28510494720.0,2932233.0,152501.0
13-04 02:36:40,0.584,0.334,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2041339904.0,864518144.0,2205036544.0,28508180480.0,2707897.0,163115.0
13-04 02:36:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041159680.0,864518144.0,2205687808.0,28507709440.0,301933.0,34380.0
13-04 02:36:42,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041159680.0,864518144.0,2205687808.0,28507709440.0,14985.0,23362.0
13-04 02:36:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041286656.0,864518144.0,2205687808.0,28507582464.0,12354.0,21351.0
13-04 02:36:44,0.084,0.167,99.666,0.084,0.0,0.0,0.0,25346048.0,0.0,31.0,2041286656.0,864518144.0,2205687808.0,28507582464.0,12850.0,22338.0
13-04 02:36:45,0.167,0.083,99.667,0.0,0.0,0.083,0.0,36929536.0,0.0,37.0,2041278464.0,864518144.0,2205687808.0,28507590656.0,11327.0,20037.0
13-04 02:36:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2041278464.0,864518144.0,2205687808.0,28507590656.0,13482.0,23171.0
13-04 02:36:47,0.083,0.167,99.667,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2041278464.0,864518144.0,2205687808.0,28507590656.0,12122.0,21349.0
13-04 02:36:48,0.669,0.084,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2040991744.0,864518144.0,2206769152.0,28506796032.0,1204799.0,77420.0
13-04 02:36:49,0.419,0.251,99.246,0.0,0.0,0.084,0.0,122880.0,0.0,9.0,2041221120.0,864518144.0,2209587200.0,28503748608.0,3189030.0,154015.0
13-04 02:36:50,0.334,0.334,98.916,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2041860096.0,864518144.0,2211962880.0,28500733952.0,2810731.0,137342.0
13-04 02:36:51,0.417,0.584,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2047352832.0,864518144.0,2214502400.0,28492701696.0,3083284.0,149718.0
13-04 02:36:52,0.585,0.334,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2052669440.0,864518144.0,2217660416.0,28484227072.0,3360490.0,159959.0
13-04 02:36:53,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2058084352.0,864518144.0,2220498944.0,28475973632.0,3234124.0,154412.0
13-04 02:36:54,0.168,0.252,99.412,0.0,0.0,0.168,0.0,131072.0,0.0,15.0,2063937536.0,864518144.0,2223407104.0,28467212288.0,3184060.0,156228.0
13-04 02:36:55,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2069340160.0,864518144.0,2226384896.0,28458831872.0,3243591.0,156883.0
13-04 02:36:56,0.334,0.501,98.664,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2074976256.0,864518144.0,2228908032.0,28450672640.0,3209435.0,153102.0
13-04 02:36:57,0.502,0.251,99.080,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2080804864.0,864518144.0,2231934976.0,28441817088.0,3151078.0,174726.0
13-04 02:36:58,0.167,0.335,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2087395328.0,864518144.0,2234679296.0,28432482304.0,3470537.0,159682.0
13-04 02:36:59,0.334,0.502,98.997,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2092994560.0,864518144.0,2237308928.0,28424253440.0,2849331.0,141314.0
13-04 02:37:00,0.336,0.252,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2098896896.0,864518144.0,2240262144.0,28415397888.0,3473886.0,158865.0
13-04 02:37:01,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2104066048.0,864518144.0,2243502080.0,28406988800.0,3299932.0,155346.0
13-04 02:37:02,0.168,0.336,99.161,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2110038016.0,864518144.0,2245881856.0,28398637056.0,3029337.0,150767.0
13-04 02:37:03,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2115624960.0,864518144.0,2248867840.0,28390064128.0,3264638.0,152331.0
13-04 02:37:04,0.251,0.419,99.162,0.0,0.0,0.168,0.0,102400.0,0.0,6.0,2120921088.0,864518144.0,2251792384.0,28381843456.0,3204028.0,144989.0
13-04 02:37:05,0.502,0.334,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2126954496.0,864518144.0,2254544896.0,28373057536.0,3372113.0,163008.0
13-04 02:37:06,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2132889600.0,864518144.0,2257473536.0,28364193792.0,3139506.0,148846.0
13-04 02:37:07,0.500,0.417,98.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2136805376.0,864518144.0,2260254720.0,28357496832.0,3182019.0,155763.0
13-04 02:37:08,0.418,0.334,98.913,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2142482432.0,864518144.0,2262736896.0,28349337600.0,3200365.0,139387.0
13-04 02:37:09,0.503,0.251,99.162,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2148106240.0,864518144.0,2265874432.0,28340576256.0,3287951.0,156559.0
13-04 02:37:10,0.502,0.251,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2153074688.0,864518144.0,2268491776.0,28332990464.0,3028526.0,163792.0
13-04 02:37:11,1.087,0.251,98.411,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2167091200.0,864518144.0,2271608832.0,28315856896.0,3336552.0,158257.0
13-04 02:37:12,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168356864.0,864518144.0,2274533376.0,28311666688.0,3244954.0,151199.0
13-04 02:37:13,0.667,0.250,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2168393728.0,864518144.0,2277163008.0,28309000192.0,3250271.0,154729.0
13-04 02:37:14,0.502,0.335,98.996,0.084,0.0,0.084,0.0,131072.0,0.0,9.0,2168369152.0,864518144.0,2280108032.0,28306079744.0,3207596.0,156938.0
13-04 02:37:15,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2168283136.0,864518144.0,2282860544.0,28303413248.0,3115370.0,153317.0
13-04 02:37:16,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2168692736.0,864518144.0,2285498368.0,28300365824.0,3322508.0,156591.0
13-04 02:37:17,0.584,0.167,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2168307712.0,864518144.0,2288549888.0,28297699328.0,3199279.0,158763.0
13-04 02:37:18,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168700928.0,864518144.0,2291204096.0,28294651904.0,3223511.0,154235.0
13-04 02:37:19,0.335,0.587,99.078,0.0,0.0,0.0,0.0,9363456.0,0.0,17.0,2169053184.0,864518144.0,2294276096.0,28291227648.0,3086234.0,149686.0
13-04 02:37:20,0.251,0.251,99.248,0.167,0.0,0.084,0.0,79077376.0,0.0,113.0,2169569280.0,864518144.0,2296909824.0,28288077824.0,3455318.0,181024.0
13-04 02:37:21,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2168954880.0,864518144.0,2300243968.0,28285358080.0,3306832.0,160845.0
13-04 02:37:22,0.335,0.335,99.330,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2168999936.0,864518144.0,2302865408.0,28282691584.0,3020431.0,144803.0
13-04 02:37:23,0.334,0.417,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2169073664.0,864518144.0,2305077248.0,28280406016.0,2909194.0,144203.0
13-04 02:37:24,0.335,0.335,99.162,0.0,0.0,0.168,0.0,122880.0,0.0,8.0,2168909824.0,864518144.0,2308669440.0,28276977664.0,3643253.0,175575.0
13-04 02:37:25,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2169339904.0,864518144.0,2311032832.0,28274184192.0,3046808.0,142089.0
13-04 02:37:26,0.335,0.168,98.995,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,2169036800.0,864518144.0,2313748480.0,28271771648.0,3128585.0,156393.0
13-04 02:37:27,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2169012224.0,864518144.0,2316693504.0,28268851200.0,3260700.0,158470.0
13-04 02:37:28,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169090048.0,864518144.0,2319663104.0,28265803776.0,3187787.0,155903.0
13-04 02:37:29,0.251,0.168,99.330,0.0,0.0,0.251,0.0,131072.0,0.0,17.0,2169024512.0,864518144.0,2322522112.0,28263010304.0,3145566.0,156384.0
13-04 02:37:30,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169098240.0,864518144.0,2325241856.0,28260216832.0,3374252.0,165090.0
13-04 02:37:31,0.167,0.502,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168979456.0,864518144.0,2328027136.0,28257550336.0,3085638.0,154649.0
13-04 02:37:32,0.418,0.251,98.914,0.167,0.0,0.251,0.0,20480.0,0.0,3.0,2169077760.0,864518144.0,2330722304.0,28254756864.0,3107647.0,148808.0
13-04 02:37:33,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2169065472.0,864518144.0,2333782016.0,28251709440.0,3468482.0,170452.0
13-04 02:37:34,0.335,0.419,99.162,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2169065472.0,864518144.0,2336575488.0,28248915968.0,3147734.0,157853.0
13-04 02:37:35,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2169151488.0,864518144.0,2339536896.0,28245868544.0,3270881.0,155716.0
13-04 02:37:36,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169040896.0,864518144.0,2342187008.0,28243329024.0,3219094.0,155820.0
13-04 02:37:37,0.335,0.335,98.995,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2169122816.0,864518144.0,2345152512.0,28240281600.0,3211266.0,178516.0
13-04 02:37:38,0.251,0.418,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2169139200.0,864518144.0,2348056576.0,28237361152.0,3271623.0,160822.0
13-04 02:37:39,0.586,0.251,98.996,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2170503168.0,864518144.0,2350346240.0,28233707520.0,3063653.0,156219.0
13-04 02:37:40,0.417,0.501,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170208256.0,864518144.0,2353369088.0,28230979584.0,3524243.0,190514.0
13-04 02:37:41,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2170011648.0,864518144.0,2356580352.0,28227964928.0,3142809.0,152063.0
13-04 02:37:42,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2169962496.0,864518144.0,2359296000.0,28225298432.0,3248905.0,150732.0
13-04 02:37:43,0.502,0.167,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2170064896.0,864518144.0,2361860096.0,28222631936.0,3099029.0,150823.0
13-04 02:37:44,0.335,0.167,99.163,0.0,0.0,0.335,0.0,77824.0,0.0,5.0,2169937920.0,864518144.0,2365100032.0,28219518976.0,3230261.0,152219.0
13-04 02:37:45,0.502,0.334,98.997,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2169962496.0,864518144.0,2367836160.0,28216758272.0,3332809.0,163571.0
13-04 02:37:46,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2170032128.0,864518144.0,2370654208.0,28213870592.0,3008208.0,142572.0
13-04 02:37:47,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2169966592.0,864518144.0,2373513216.0,28211077120.0,3262870.0,161299.0
13-04 02:37:48,0.751,0.417,98.664,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170134528.0,864518144.0,2376491008.0,28207931392.0,3388116.0,155215.0
13-04 02:37:49,0.585,0.334,98.746,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2170093568.0,864518144.0,2379210752.0,28205252608.0,3001577.0,147140.0
13-04 02:37:50,0.168,0.252,99.328,0.0,0.0,0.252,0.0,85250048.0,0.0,85.0,2170351616.0,864518144.0,2382135296.0,28202070016.0,3398710.0,158834.0
13-04 02:37:51,0.335,0.168,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2170040320.0,864518144.0,2385113088.0,28199403520.0,3033467.0,147331.0
13-04 02:37:52,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170339328.0,864518144.0,2387673088.0,28196544512.0,3221386.0,156637.0
13-04 02:37:53,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2170044416.0,864518144.0,2390822912.0,28193689600.0,3481594.0,164757.0
13-04 02:37:54,0.417,0.417,98.915,0.0,0.0,0.250,0.0,122880.0,0.0,8.0,2170380288.0,864518144.0,2393358336.0,28190818304.0,3056511.0,151564.0
13-04 02:37:55,0.168,0.336,99.245,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2170003456.0,864518144.0,2396274688.0,28188278784.0,3267610.0,156126.0
13-04 02:37:56,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2169974784.0,864518144.0,2398748672.0,28185833472.0,2986442.0,150850.0
13-04 02:37:57,0.334,0.334,99.081,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2169933824.0,864518144.0,2401677312.0,28182945792.0,3142857.0,155193.0
13-04 02:37:58,0.417,0.417,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2169921536.0,864518144.0,2404737024.0,28179898368.0,3434435.0,171623.0
13-04 02:37:59,0.251,0.419,99.079,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2170617856.0,864518144.0,2407448576.0,28176490496.0,3010260.0,151561.0
13-04 02:38:00,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2170347520.0,864518144.0,2410541056.0,28173668352.0,3278085.0,159314.0
13-04 02:38:01,0.419,0.168,99.079,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2170396672.0,864518144.0,2413285376.0,28170874880.0,3510707.0,173256.0
13-04 02:38:02,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170355712.0,864518144.0,2416119808.0,28168081408.0,3050066.0,153932.0
13-04 02:38:03,0.417,0.501,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170298368.0,864518144.0,2419003392.0,28165255168.0,3079729.0,153080.0
13-04 02:38:04,0.335,0.251,99.246,0.0,0.0,0.168,0.0,81920.0,0.0,5.0,2170372096.0,864518144.0,2421817344.0,28162367488.0,3414142.0,170434.0
13-04 02:38:05,0.501,0.334,98.997,0.0,0.0,0.167,0.0,53248.0,0.0,12.0,2170273792.0,864518144.0,2424582144.0,28159700992.0,3123614.0,152642.0
13-04 02:38:06,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170716160.0,864518144.0,2427170816.0,28156669952.0,3227032.0,156586.0
13-04 02:38:07,0.419,0.168,99.078,0.168,0.0,0.168,0.0,20480.0,0.0,3.0,2170466304.0,864518144.0,2430062592.0,28154028032.0,3083814.0,156660.0
13-04 02:38:08,0.584,0.417,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2170208256.0,864518144.0,2433081344.0,28151267328.0,3446542.0,171970.0
13-04 02:38:09,0.335,0.335,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2170712064.0,864518144.0,2435624960.0,28148219904.0,3094481.0,158323.0
13-04 02:38:10,0.419,0.252,99.245,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2170208256.0,864518144.0,2438668288.0,28145680384.0,3282198.0,176533.0
13-04 02:38:11,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170417152.0,864518144.0,2441539584.0,28142600192.0,3207033.0,155872.0
13-04 02:38:12,0.418,0.334,98.829,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2170302464.0,864518144.0,2444541952.0,28139712512.0,3452471.0,164526.0
13-04 02:38:13,0.502,0.251,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2170257408.0,864518144.0,2446999552.0,28137299968.0,2901203.0,139352.0
13-04 02:38:14,0.418,0.418,98.997,0.0,0.0,0.167,0.0,135168.0,0.0,8.0,2170662912.0,864518144.0,2449928192.0,28133965824.0,3401491.0,150568.0
13-04 02:38:15,0.251,0.251,99.329,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2171793408.0,864518144.0,2452385792.0,28130377728.0,2970004.0,144136.0
13-04 02:38:16,0.669,0.251,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173923328.0,864518144.0,2455777280.0,28124856320.0,3508423.0,164726.0
13-04 02:38:17,0.418,0.501,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2174328832.0,864518144.0,2458673152.0,28121554944.0,3307340.0,162881.0
13-04 02:38:18,0.251,0.334,99.080,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2174312448.0,864518144.0,2461167616.0,28119076864.0,3093752.0,154082.0
13-04 02:38:19,2.178,0.251,97.487,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2173784064.0,864518144.0,2464247808.0,28116525056.0,3274067.0,163058.0
13-04 02:38:20,0.503,0.251,99.079,0.0,0.0,0.168,0.0,85360640.0,0.0,85.0,2173652992.0,864518144.0,2467221504.0,28113682432.0,3270122.0,160691.0
13-04 02:38:21,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173964288.0,864518144.0,2469482496.0,28111110144.0,2798416.0,145248.0
13-04 02:38:22,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173427712.0,864518144.0,2473033728.0,28108095488.0,3610853.0,171317.0
13-04 02:38:23,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2173583360.0,864518144.0,2475290624.0,28105682944.0,2936464.0,150088.0
13-04 02:38:24,0.335,0.168,99.162,0.168,0.0,0.168,0.0,135168.0,0.0,10.0,2173456384.0,864518144.0,2478465024.0,28102635520.0,3371132.0,160843.0
13-04 02:38:25,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173505536.0,864518144.0,2481274880.0,28099776512.0,3333088.0,162745.0
13-04 02:38:26,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2173530112.0,864518144.0,2484551680.0,28096475136.0,3462343.0,166105.0
13-04 02:38:27,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173603840.0,864518144.0,2486951936.0,28094001152.0,2872741.0,147444.0
13-04 02:38:28,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173681664.0,864518144.0,2489413632.0,28091461632.0,3003178.0,144526.0
13-04 02:38:29,0.501,0.417,98.831,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2173587456.0,864518144.0,2492555264.0,28088414208.0,3458110.0,163095.0
13-04 02:38:30,0.251,0.335,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2173558784.0,864518144.0,2495377408.0,28085620736.0,3025228.0,148044.0
13-04 02:38:31,0.335,0.503,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173571072.0,864518144.0,2498158592.0,28082827264.0,3217810.0,155067.0
13-04 02:38:32,0.335,0.335,99.246,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2173452288.0,864518144.0,2501070848.0,28080033792.0,3420151.0,172637.0
13-04 02:38:33,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2173513728.0,864518144.0,2503929856.0,28077113344.0,3022908.0,151919.0
13-04 02:38:34,0.335,0.168,99.329,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2173542400.0,864518144.0,2506694656.0,28074319872.0,3187704.0,157960.0
13-04 02:38:35,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2173915136.0,864518144.0,2509496320.0,28071145472.0,3422749.0,161191.0
13-04 02:38:36,0.251,0.334,98.913,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2174513152.0,864518144.0,2511945728.0,28068098048.0,2948184.0,152603.0
13-04 02:38:37,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2178428928.0,864518144.0,2514919424.0,28061208576.0,3298674.0,152238.0
13-04 02:38:38,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2183811072.0,864518144.0,2518011904.0,28052733952.0,3469557.0,161183.0
13-04 02:38:39,0.334,0.502,98.829,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2189086720.0,864518144.0,2520842240.0,28044627968.0,2927760.0,143687.0
13-04 02:38:40,0.584,0.417,98.831,0.0,0.0,0.167,0.0,61440.0,0.0,12.0,2195152896.0,864518144.0,2523496448.0,28035907584.0,3332621.0,180350.0
13-04 02:38:41,0.585,0.167,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200915968.0,864518144.0,2526461952.0,28027179008.0,3317260.0,164851.0
13-04 02:38:42,0.335,0.418,99.079,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2206167040.0,864518144.0,2529304576.0,28019085312.0,3109676.0,147431.0
13-04 02:38:43,0.168,0.168,99.329,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2211622912.0,864518144.0,2532229120.0,28010704896.0,3226963.0,156242.0
13-04 02:38:44,0.335,0.502,98.996,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2217492480.0,864518144.0,2535247872.0,28001816576.0,3404805.0,163263.0
13-04 02:38:45,0.417,0.417,98.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2223054848.0,864518144.0,2537590784.0,27993911296.0,2899264.0,141095.0
13-04 02:38:46,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229317632.0,864518144.0,2541199360.0,27984039936.0,3651330.0,169974.0
13-04 02:38:47,0.418,0.335,98.912,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2234404864.0,864518144.0,2543509504.0,27976642560.0,2793595.0,142671.0
13-04 02:38:48,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2239234048.0,864518144.0,2545631232.0,27969691648.0,2706508.0,123805.0
13-04 02:38:49,0.835,0.0,99.082,0.083,0.0,0.0,0.0,73728.0,0.0,5.0,2251014144.0,864518144.0,2545913856.0,27957628928.0,12990.0,22876.0
13-04 02:38:50,0.084,0.084,99.833,0.0,0.0,0.0,0.0,81268736.0,0.0,81.0,2253041664.0,864518144.0,2545917952.0,27955597312.0,13751.0,22443.0
13-04 02:38:51,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2253041664.0,864518144.0,2545917952.0,27955597312.0,12918.0,22404.0
13-04 02:38:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2253041664.0,864518144.0,2545917952.0,27955597312.0,11585.0,19530.0
13-04 02:38:53,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2253041664.0,864518144.0,2545917952.0,27955597312.0,12666.0,21963.0
13-04 02:38:54,0.167,0.084,99.749,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2253037568.0,864518144.0,2545922048.0,27955597312.0,13314.0,23437.0
13-04 02:38:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2253037568.0,864518144.0,2545922048.0,27955597312.0,11784.0,20363.0
13-04 02:38:56,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2252812288.0,864518144.0,2548051968.0,27953692672.0,2341361.0,129720.0
13-04 02:38:57,0.417,0.417,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2252947456.0,864518144.0,2550583296.0,27951026176.0,3036666.0,140440.0
13-04 02:38:58,0.501,0.417,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2252906496.0,864518144.0,2554052608.0,27947597824.0,3726524.0,167363.0
13-04 02:38:59,0.418,0.334,98.830,0.167,0.0,0.251,0.0,81920.0,0.0,7.0,2253893632.0,864518144.0,2556837888.0,27943825408.0,3147012.0,153499.0
13-04 02:39:00,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2253594624.0,864518144.0,2559848448.0,27941113856.0,3506039.0,162297.0
13-04 02:39:01,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253557760.0,864518144.0,2562768896.0,27938230272.0,3225052.0,156708.0
13-04 02:39:02,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2253930496.0,864518144.0,2565853184.0,27934773248.0,3723862.0,181750.0
13-04 02:39:03,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2253615104.0,864518144.0,2568962048.0,27931979776.0,3148383.0,152146.0
13-04 02:39:04,0.251,0.334,99.080,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2253537280.0,864518144.0,2571960320.0,27929059328.0,3567750.0,164911.0
13-04 02:39:05,0.501,0.417,98.748,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2253598720.0,864518144.0,2575200256.0,27925757952.0,3669275.0,168795.0
13-04 02:39:06,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253545472.0,864518144.0,2578173952.0,27922837504.0,3285332.0,154852.0
13-04 02:39:07,0.251,0.251,99.246,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2254065664.0,864518144.0,2581209088.0,27919282176.0,3727593.0,169557.0
13-04 02:39:08,0.250,0.584,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2253709312.0,864518144.0,2584137728.0,27916709888.0,3307004.0,157969.0
13-04 02:39:09,0.501,0.418,98.914,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2253631488.0,864518144.0,2587357184.0,27913568256.0,3495581.0,167895.0
13-04 02:39:10,0.419,0.084,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2253639680.0,864518144.0,2590523392.0,27910393856.0,3502803.0,186842.0
13-04 02:39:11,0.252,0.336,99.245,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2253549568.0,864518144.0,2593599488.0,27907407872.0,3600539.0,172914.0
13-04 02:39:12,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253475840.0,864518144.0,2596560896.0,27904520192.0,3278670.0,165252.0
13-04 02:39:13,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2253873152.0,864518144.0,2599559168.0,27901124608.0,3659157.0,171616.0
13-04 02:39:14,0.502,0.418,98.829,0.0,0.0,0.251,0.0,114688.0,0.0,7.0,2253860864.0,864518144.0,2602557440.0,27898138624.0,3481441.0,162499.0
13-04 02:39:15,0.417,0.417,98.916,0.0,0.0,0.250,0.0,40960.0,0.0,7.0,2253418496.0,864518144.0,2605727744.0,27895410688.0,3429842.0,159549.0
13-04 02:39:16,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2253438976.0,864518144.0,2608754688.0,27892363264.0,3486813.0,162457.0
13-04 02:39:17,0.418,0.251,98.912,0.167,0.0,0.251,0.0,20480.0,0.0,4.0,2253406208.0,864518144.0,2611961856.0,27889188864.0,3367371.0,168238.0
13-04 02:39:18,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2253393920.0,864518144.0,2614894592.0,27886268416.0,3507439.0,185660.0
13-04 02:39:19,0.503,0.251,98.995,0.0,0.0,0.251,0.0,106496.0,0.0,6.0,2254680064.0,864518144.0,2617688064.0,27882188800.0,3425950.0,166293.0
13-04 02:39:20,0.335,0.418,99.079,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2254442496.0,864518144.0,2621083648.0,27879030784.0,3720717.0,170954.0
13-04 02:39:21,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254430208.0,864518144.0,2623705088.0,27876421632.0,3326127.0,163318.0
13-04 02:39:22,0.501,0.251,98.830,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2254086144.0,864518144.0,2627346432.0,27873124352.0,3518273.0,172124.0
13-04 02:39:23,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254618624.0,864518144.0,2630176768.0,27869761536.0,3560713.0,170759.0
13-04 02:39:24,0.251,0.167,99.331,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2254213120.0,864518144.0,2633375744.0,27866968064.0,3239873.0,164673.0
13-04 02:39:25,0.335,0.419,99.079,0.0,0.0,0.168,0.0,87969792.0,0.0,87.0,2254262272.0,864518144.0,2636374016.0,27863920640.0,3658666.0,171234.0
13-04 02:39:26,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2254553088.0,864518144.0,2639290368.0,27860713472.0,3396193.0,163510.0
13-04 02:39:27,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2254561280.0,864518144.0,2642550784.0,27857444864.0,3763046.0,186891.0
13-04 02:39:28,0.666,0.416,98.585,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2254184448.0,864518144.0,2645721088.0,27854651392.0,3249655.0,155884.0
13-04 02:39:29,0.251,0.251,99.162,0.0,0.0,0.335,0.0,122880.0,0.0,8.0,2254487552.0,864518144.0,2648719360.0,27851350016.0,3781875.0,169840.0
13-04 02:39:30,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254069760.0,864518144.0,2651930624.0,27848556544.0,3274091.0,147564.0
13-04 02:39:31,0.334,0.584,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2254491648.0,864518144.0,2654810112.0,27845255168.0,3628384.0,169682.0
13-04 02:39:32,0.251,0.334,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2254106624.0,864518144.0,2657988608.0,27842461696.0,3214873.0,148242.0
13-04 02:39:33,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2254045184.0,864518144.0,2660970496.0,27839541248.0,3521915.0,166950.0
13-04 02:39:34,0.419,0.251,99.079,0.084,0.0,0.168,0.0,98304.0,0.0,7.0,2254516224.0,864518144.0,2663927808.0,27836112896.0,3496810.0,165292.0
13-04 02:39:35,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254434304.0,864518144.0,2666930176.0,27833192448.0,3405622.0,165389.0
13-04 02:39:36,0.585,0.334,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2254102528.0,864518144.0,2670182400.0,27830272000.0,3343735.0,160695.0
13-04 02:39:37,0.417,0.584,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2235846656.0,864518144.0,2673045504.0,27845664768.0,3545998.0,164206.0
13-04 02:39:38,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2235891712.0,864518144.0,2676150272.0,27842514944.0,3444260.0,171841.0
13-04 02:39:39,0.585,0.418,98.830,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2236358656.0,864518144.0,2679078912.0,27839119360.0,3345912.0,154398.0
13-04 02:39:40,0.668,0.334,98.830,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2236223488.0,864518144.0,2682380288.0,27835953152.0,3839908.0,193891.0
13-04 02:39:41,0.251,0.335,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2236227584.0,864518144.0,2685136896.0,27833192448.0,3218393.0,150161.0
13-04 02:39:42,0.501,0.334,98.830,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2236035072.0,864518144.0,2688884736.0,27829637120.0,3819018.0,175993.0
13-04 02:39:43,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2236006400.0,864518144.0,2691579904.0,27826970624.0,3162699.0,154352.0
13-04 02:39:44,0.334,0.584,98.915,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2235936768.0,864518144.0,2694569984.0,27824050176.0,3594856.0,174645.0
13-04 02:39:45,0.418,0.251,99.163,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2235990016.0,864518144.0,2697691136.0,27820875776.0,3395832.0,162527.0
13-04 02:39:46,0.335,0.335,98.994,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2236317696.0,864518144.0,2700791808.0,27817447424.0,3606651.0,177020.0
13-04 02:39:47,0.501,0.417,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235932672.0,864518144.0,2703970304.0,27814653952.0,3500806.0,161963.0
13-04 02:39:48,0.585,0.334,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2235961344.0,864518144.0,2706989056.0,27811606528.0,3389278.0,169404.0
13-04 02:39:49,0.668,0.250,98.748,0.0,0.0,0.334,0.0,86016.0,0.0,6.0,2235568128.0,864518144.0,2709929984.0,27809058816.0,3489007.0,163117.0
13-04 02:39:50,0.252,0.252,99.329,0.0,0.0,0.168,0.0,49152.0,0.0,10.0,2235412480.0,864518144.0,2713001984.0,27806142464.0,3418455.0,166972.0
13-04 02:39:51,0.418,0.501,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235392000.0,864518144.0,2716192768.0,27802972160.0,3628031.0,171396.0
13-04 02:39:52,0.417,0.417,98.831,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2235375616.0,864518144.0,2719256576.0,27799924736.0,3425778.0,165753.0
13-04 02:39:53,0.168,0.419,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235486208.0,864518144.0,2722447360.0,27796623360.0,3421422.0,166666.0
13-04 02:39:54,0.419,0.251,99.162,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2235416576.0,864518144.0,2725437440.0,27793702912.0,3461636.0,166524.0
13-04 02:39:55,0.419,0.336,99.161,0.0,0.0,0.084,0.0,92319744.0,0.0,103.0,2235346944.0,864518144.0,2728808448.0,27790401536.0,3562111.0,168138.0
13-04 02:39:56,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235404288.0,864518144.0,2731671552.0,27787481088.0,3539026.0,169110.0
13-04 02:39:57,0.335,0.502,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2235379712.0,864518144.0,2734616576.0,27784560640.0,3375130.0,159475.0
13-04 02:39:58,0.418,0.418,98.747,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2235588608.0,864518144.0,2737709056.0,27781259264.0,3626368.0,172393.0
13-04 02:39:59,0.501,0.501,98.831,0.0,0.0,0.167,0.0,114688.0,0.0,8.0,2236149760.0,864518144.0,2740461568.0,27777945600.0,3223129.0,156877.0
13-04 02:40:00,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235797504.0,864518144.0,2743857152.0,27774902272.0,3561282.0,167835.0
13-04 02:40:01,0.418,0.585,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2235789312.0,864518144.0,2746912768.0,27771854848.0,3600738.0,169444.0
13-04 02:40:02,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235772928.0,864518144.0,2750230528.0,27768553472.0,3500952.0,162031.0
13-04 02:40:03,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2235740160.0,864518144.0,2753056768.0,27765760000.0,3361152.0,156492.0
13-04 02:40:04,0.418,0.418,98.996,0.084,0.0,0.084,0.0,86016.0,0.0,7.0,2236100608.0,864518144.0,2755997696.0,27762458624.0,3541762.0,164708.0
13-04 02:40:05,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2236121088.0,864518144.0,2758889472.0,27759546368.0,3206104.0,151107.0
13-04 02:40:06,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2235813888.0,864518144.0,2762371072.0,27756371968.0,3585777.0,163585.0
13-04 02:40:07,0.335,0.502,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235715584.0,864518144.0,2765770752.0,27753070592.0,3847483.0,184706.0
13-04 02:40:08,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2235863040.0,864518144.0,2768289792.0,27750404096.0,3160109.0,153379.0
13-04 02:40:09,0.419,0.335,96.312,2.850,0.0,0.084,0.0,44642304.0,0.0,54.0,2236198912.0,864518144.0,2770558976.0,27747799040.0,3033495.0,141017.0
13-04 02:40:10,0.584,0.584,98.581,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2236010496.0,864518144.0,2774491136.0,27744055296.0,3934787.0,202667.0
13-04 02:40:11,0.501,0.334,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2235916288.0,864518144.0,2777477120.0,27741163520.0,3724292.0,177891.0
13-04 02:40:12,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2236436480.0,864518144.0,2780286976.0,27737833472.0,3273872.0,163293.0
13-04 02:40:13,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2236293120.0,864518144.0,2783637504.0,27734626304.0,3614338.0,177346.0
13-04 02:40:14,0.750,0.417,98.667,0.0,0.0,0.167,0.0,102400.0,0.0,7.0,2236059648.0,864518144.0,2786603008.0,27731894272.0,3293162.0,161676.0
13-04 02:40:15,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2236080128.0,864518144.0,2789658624.0,27728818176.0,3530142.0,165088.0
13-04 02:40:16,0.417,0.334,98.831,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2236182528.0,864518144.0,2792701952.0,27725672448.0,3390944.0,158138.0
13-04 02:40:17,0.335,0.418,99.079,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2235392000.0,864518144.0,2795872256.0,27723292672.0,3550170.0,167768.0
13-04 02:40:18,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2236940288.0,864518144.0,2798452736.0,27719163904.0,3460795.0,171051.0
13-04 02:40:19,0.585,0.418,98.829,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2241232896.0,864518144.0,2802049024.0,27711275008.0,3532655.0,173002.0
13-04 02:40:20,0.334,0.418,98.914,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,2241413120.0,864518144.0,2804936704.0,27708207104.0,3485893.0,168184.0
13-04 02:40:21,0.419,0.168,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241089536.0,864518144.0,2808266752.0,27705200640.0,3447649.0,162713.0
13-04 02:40:22,0.419,0.168,98.995,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2241024000.0,864518144.0,2811412480.0,27702120448.0,3615793.0,176459.0
13-04 02:40:23,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2241118208.0,864518144.0,2814332928.0,27699105792.0,3313356.0,160308.0
13-04 02:40:24,0.419,0.336,99.245,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2241093632.0,864518144.0,2817277952.0,27696185344.0,3532083.0,164015.0
13-04 02:40:25,0.501,0.251,98.914,0.0,0.0,0.334,0.0,77824.0,0.0,14.0,2240995328.0,864518144.0,2820677632.0,27692883968.0,3705556.0,196017.0
13-04 02:40:26,1.753,0.250,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2240991232.0,864518144.0,2823540736.0,27690024960.0,3189452.0,151524.0
13-04 02:40:27,0.417,0.500,98.666,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2241093632.0,864518144.0,2826547200.0,27686916096.0,3645294.0,174547.0
13-04 02:40:28,1.172,0.335,98.159,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2241159168.0,864518144.0,2829529088.0,27683868672.0,3376117.0,164081.0
13-04 02:40:29,2.924,0.167,96.742,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2244079616.0,864518144.0,2832609280.0,27677868032.0,3476241.0,174181.0
13-04 02:40:30,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2245328896.0,864518144.0,2835677184.0,27673550848.0,3448507.0,171336.0
13-04 02:40:31,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2251210752.0,864518144.0,2838781952.0,27664564224.0,3648108.0,166505.0
13-04 02:40:32,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2257281024.0,864518144.0,2841505792.0,27655770112.0,3385715.0,160726.0
13-04 02:40:33,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2263085056.0,864518144.0,2844934144.0,27646537728.0,3728337.0,166497.0
13-04 02:40:34,0.336,0.252,99.077,0.168,0.0,0.168,0.0,94208.0,0.0,7.0,2269249536.0,864518144.0,2848231424.0,27637075968.0,3717400.0,167841.0
13-04 02:40:35,0.417,0.417,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2273751040.0,864518144.0,2851028992.0,27629776896.0,2814454.0,123038.0
13-04 02:40:36,0.750,0.417,98.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2279739392.0,864518144.0,2854182912.0,27620634624.0,3528633.0,162165.0
13-04 02:40:37,0.334,0.585,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2286075904.0,864518144.0,2856988672.0,27611492352.0,3522858.0,152368.0
13-04 02:40:38,1.253,0.418,98.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303283200.0,864518144.0,2860224512.0,27591049216.0,3611472.0,169935.0
13-04 02:40:39,0.251,0.502,99.079,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2304167936.0,864518144.0,2862956544.0,27587432448.0,3192390.0,143769.0
13-04 02:40:40,0.250,0.751,98.664,0.083,0.0,0.250,0.0,93663232.0,0.0,97.0,2303819776.0,864518144.0,2866425856.0,27584311296.0,3668357.0,176172.0
13-04 02:40:41,0.502,0.251,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2303987712.0,864518144.0,2869153792.0,27581415424.0,3337792.0,150875.0
13-04 02:40:42,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2303852544.0,864518144.0,2872733696.0,27577970688.0,3671073.0,167415.0
13-04 02:40:43,0.419,0.335,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304024576.0,864518144.0,2875609088.0,27574923264.0,3241854.0,155887.0
13-04 02:40:44,0.168,0.503,99.162,0.0,0.0,0.168,0.0,126976.0,0.0,8.0,2303967232.0,864518144.0,2878619648.0,27571970048.0,3681284.0,165204.0
13-04 02:40:45,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2304008192.0,864518144.0,2881720320.0,27568828416.0,3394147.0,180571.0
13-04 02:40:46,0.501,0.251,98.914,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2303979520.0,864518144.0,2884796416.0,27565780992.0,3542523.0,168921.0
13-04 02:40:47,0.668,0.417,98.748,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304413696.0,864518144.0,2887823360.0,27562319872.0,3650855.0,167936.0
13-04 02:40:48,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303959040.0,864518144.0,2890657792.0,27559940096.0,3189790.0,156619.0
13-04 02:40:49,0.418,0.335,98.996,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2304184320.0,864518144.0,2894020608.0,27556352000.0,3799893.0,175281.0
13-04 02:40:50,0.667,0.334,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303995904.0,864518144.0,2896842752.0,27553718272.0,3069067.0,152538.0
13-04 02:40:51,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304524288.0,864518144.0,2900221952.0,27549810688.0,3841877.0,179825.0
13-04 02:40:52,0.501,0.418,98.830,0.084,0.0,0.167,0.0,24576.0,0.0,5.0,2304016384.0,864518144.0,2903330816.0,27547209728.0,3264036.0,162033.0
13-04 02:40:53,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2304053248.0,864518144.0,2906308608.0,27544195072.0,3549136.0,167300.0
13-04 02:40:54,0.418,0.334,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2304094208.0,864518144.0,2909442048.0,27541020672.0,3439328.0,165220.0
13-04 02:40:55,0.335,0.335,99.079,0.0,0.0,0.251,0.0,32768.0,0.0,2.0,2304061440.0,864518144.0,2912301056.0,27538194432.0,3454284.0,163030.0
13-04 02:40:56,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304065536.0,864518144.0,2914168832.0,27536322560.0,1858635.0,88860.0
13-04 02:40:57,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304065536.0,864518144.0,2914168832.0,27536322560.0,13076.0,22726.0
13-04 02:40:58,0.084,0.084,99.582,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2304065536.0,864518144.0,2914168832.0,27536322560.0,14801.0,23583.0
13-04 02:40:59,0.167,0.167,99.583,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,2304233472.0,864518144.0,2914168832.0,27536154624.0,12576.0,21764.0
13-04 02:41:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,2304200704.0,864518144.0,2914168832.0,27536187392.0,11704.0,21015.0
13-04 02:41:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304200704.0,864518144.0,2914168832.0,27536187392.0,12408.0,22256.0
13-04 02:41:02,0.167,0.250,99.583,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2304200704.0,864518144.0,2914168832.0,27536187392.0,12807.0,22176.0
13-04 02:41:03,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2304200704.0,864518144.0,2914168832.0,27536187392.0,12254.0,21194.0
13-04 02:41:04,0.083,0.083,99.583,0.250,0.0,0.0,0.0,98304.0,0.0,8.0,2304200704.0,864518144.0,2914168832.0,27536187392.0,12335.0,21496.0
13-04 02:41:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304188416.0,864518144.0,2914172928.0,27536195584.0,13762.0,22900.0
13-04 02:41:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304188416.0,864518144.0,2914172928.0,27536195584.0,13557.0,22773.0
13-04 02:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304188416.0,864518144.0,2914172928.0,27536195584.0,13465.0,22741.0
13-04 02:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2304188416.0,864518144.0,2914172928.0,27536195584.0,13440.0,22603.0
13-04 02:41:09,0.419,0.251,99.246,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2304077824.0,864518144.0,2916315136.0,27534163968.0,2425429.0,136123.0
13-04 02:41:10,0.335,0.251,99.079,0.084,0.0,0.251,0.0,52752384.0,0.0,56.0,2304225280.0,864518144.0,2918961152.0,27531370496.0,3095896.0,186690.0
13-04 02:41:11,0.251,0.251,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2304049152.0,864518144.0,2922184704.0,27528323072.0,3420023.0,156204.0
13-04 02:41:12,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2304458752.0,864518144.0,2925584384.0,27524513792.0,4078695.0,175337.0
13-04 02:41:13,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2303963136.0,864518144.0,2928619520.0,27521974272.0,3091712.0,139683.0
13-04 02:41:14,0.335,0.503,98.995,0.0,0.0,0.168,0.0,131072.0,0.0,10.0,2304303104.0,864518144.0,2932281344.0,27517972480.0,4420504.0,181939.0
13-04 02:41:15,2.343,0.586,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2350317568.0,864518144.0,2935267328.0,27468972032.0,3424004.0,175901.0
13-04 02:41:16,1.675,0.670,97.487,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2309697536.0,864518144.0,2939162624.0,27505696768.0,4273000.0,189081.0
13-04 02:41:17,0.334,0.417,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2309464064.0,864518144.0,2942275584.0,27502817280.0,3429994.0,153372.0
13-04 02:41:18,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2309406720.0,864518144.0,2945380352.0,27499769856.0,3447277.0,158914.0
13-04 02:41:19,0.502,0.335,98.996,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2310324224.0,864518144.0,2948751360.0,27495481344.0,4009865.0,167308.0
13-04 02:41:20,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2310234112.0,864518144.0,2951663616.0,27492659200.0,3346660.0,157535.0
13-04 02:41:21,0.667,0.500,98.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309742592.0,864518144.0,2955583488.0,27489230848.0,4255606.0,177665.0
13-04 02:41:22,0.418,0.251,98.996,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2309812224.0,864518144.0,2958721024.0,27486023680.0,3514165.0,164832.0
13-04 02:41:23,0.417,0.500,98.582,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2310107136.0,864518144.0,2961948672.0,27482501120.0,3903390.0,187721.0
13-04 02:41:24,0.334,0.585,98.830,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2309922816.0,864518144.0,2965213184.0,27479420928.0,3648143.0,172458.0
13-04 02:41:25,0.668,0.250,98.831,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2309976064.0,864518144.0,2968428544.0,27476152320.0,3556050.0,166780.0
13-04 02:41:26,0.585,0.418,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309509120.0,864518144.0,2972069888.0,27472977920.0,3912487.0,199846.0
13-04 02:41:27,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309513216.0,864518144.0,2975240192.0,27469803520.0,3654096.0,193004.0
13-04 02:41:28,0.502,0.334,98.746,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2309423104.0,864518144.0,2978885632.0,27466248192.0,4060559.0,189766.0
13-04 02:41:29,0.336,0.252,99.161,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,2309718016.0,864518144.0,2981957632.0,27462881280.0,3521502.0,172152.0
13-04 02:41:30,0.335,0.419,99.079,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2309517312.0,864518144.0,2985140224.0,27459899392.0,3741688.0,177204.0
13-04 02:41:31,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309521408.0,864518144.0,2988564480.0,27456471040.0,3601306.0,170893.0
13-04 02:41:32,0.501,0.501,98.914,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2309763072.0,864518144.0,2991656960.0,27453136896.0,3933599.0,180615.0
13-04 02:41:33,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309918720.0,864518144.0,2994769920.0,27449868288.0,3568169.0,167645.0
13-04 02:41:34,0.584,0.417,98.581,0.083,0.0,0.334,0.0,110592.0,0.0,8.0,2309361664.0,864518144.0,2998755328.0,27446439936.0,4162652.0,205288.0
13-04 02:41:35,0.503,0.084,99.246,0.0,0.0,0.168,0.0,40960.0,0.0,9.0,2309476352.0,864518144.0,3001942016.0,27443138560.0,3543344.0,178619.0
13-04 02:41:36,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2309689344.0,864518144.0,3005063168.0,27439804416.0,3705646.0,184995.0
13-04 02:41:37,0.500,0.333,98.917,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2309410816.0,864518144.0,3008229376.0,27436916736.0,3710939.0,175721.0
13-04 02:41:38,0.669,0.251,98.829,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309742592.0,864518144.0,3011452928.0,27433361408.0,3803205.0,183907.0
13-04 02:41:39,0.500,0.584,98.499,0.083,0.0,0.334,0.0,69632.0,0.0,5.0,2309935104.0,864518144.0,3015249920.0,27429371904.0,3925680.0,188997.0
13-04 02:41:40,0.419,0.168,98.911,0.168,0.0,0.335,0.0,99233792.0,0.0,102.0,2309795840.0,864522240.0,3018260480.0,27426496512.0,3492444.0,188706.0
13-04 02:41:41,0.585,0.418,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309545984.0,864522240.0,3021844480.0,27423162368.0,4108222.0,187894.0
13-04 02:41:42,0.669,0.084,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2309701632.0,864522240.0,3025117184.0,27419734016.0,3742834.0,170584.0
13-04 02:41:43,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309713920.0,864522240.0,3028119552.0,27416719360.0,3570481.0,172590.0
13-04 02:41:44,0.502,0.502,98.829,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2309738496.0,864522240.0,3031396352.0,27413417984.0,3852797.0,179083.0
13-04 02:41:45,0.500,0.583,98.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2309525504.0,864522240.0,3035037696.0,27409989632.0,3790469.0,172108.0
13-04 02:41:46,0.335,0.251,99.078,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2309517312.0,864522240.0,3038093312.0,27406942208.0,3512897.0,171747.0
13-04 02:41:47,0.502,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309615616.0,864522240.0,3041550336.0,27403386880.0,3923195.0,186888.0
13-04 02:41:48,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2308845568.0,864522240.0,3044675584.0,27401031680.0,3582851.0,164300.0
13-04 02:41:49,0.334,0.584,98.749,0.083,0.0,0.250,0.0,73728.0,0.0,5.0,2308964352.0,864522240.0,3048132608.0,27397455872.0,3799350.0,175570.0
13-04 02:41:50,0.335,0.251,99.078,0.0,0.0,0.335,0.0,4096.0,0.0,1.0,2308894720.0,864522240.0,3051278336.0,27394379776.0,3747584.0,183998.0
13-04 02:41:51,0.418,0.334,98.830,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2308841472.0,864522240.0,3054538752.0,27391172608.0,3780872.0,184769.0
13-04 02:41:52,0.667,0.500,98.582,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2308915200.0,864522240.0,3057766400.0,27387871232.0,3741754.0,172725.0
13-04 02:41:53,0.584,0.334,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2309017600.0,864522240.0,3061059584.0,27384475648.0,3649192.0,171989.0
13-04 02:41:54,0.668,0.167,98.914,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2309312512.0,864522240.0,3064066048.0,27381174272.0,3620655.0,173865.0
13-04 02:41:55,0.252,0.252,99.327,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2308800512.0,864522240.0,3068006400.0,27377745920.0,4012362.0,191203.0
13-04 02:41:56,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2308788224.0,864522240.0,3070971904.0,27374792704.0,3752882.0,176544.0
13-04 02:41:57,0.584,0.334,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2308681728.0,864522240.0,3074473984.0,27371397120.0,3702219.0,189983.0
13-04 02:41:58,0.419,0.336,99.077,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2308710400.0,864522240.0,3077492736.0,27368349696.0,3695989.0,181061.0
13-04 02:41:59,0.419,0.419,99.077,0.0,0.0,0.084,0.0,90112.0,0.0,5.0,2309410816.0,864522240.0,3080986624.0,27364155392.0,3922829.0,191831.0
13-04 02:42:00,0.585,0.167,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309107712.0,864522240.0,3084214272.0,27361230848.0,3482421.0,173871.0
13-04 02:42:01,0.168,0.251,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2309189632.0,864522240.0,3087806464.0,27357556736.0,4023375.0,196246.0
13-04 02:42:02,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2309312512.0,864522240.0,3090923520.0,27354316800.0,3716292.0,171239.0
13-04 02:42:03,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2309758976.0,864522240.0,3094093824.0,27350700032.0,3807682.0,180352.0
13-04 02:42:04,0.251,0.419,98.911,0.168,0.0,0.251,0.0,81920.0,0.0,7.0,2309398528.0,864522240.0,3097501696.0,27347652608.0,3608230.0,171190.0
13-04 02:42:05,0.252,0.252,99.328,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2309320704.0,864522240.0,3100753920.0,27344478208.0,3830708.0,176508.0
13-04 02:42:06,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2309283840.0,864522240.0,3103965184.0,27341303808.0,3694387.0,182743.0
13-04 02:42:07,0.336,0.252,99.328,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2309193728.0,864522240.0,3107229696.0,27338129408.0,3554765.0,173250.0
13-04 02:42:08,3.769,1.173,94.807,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2323341312.0,864522240.0,3110715392.0,27320496128.0,4064209.0,213545.0
13-04 02:42:09,0.583,0.417,98.750,0.0,0.0,0.250,0.0,94208.0,0.0,6.0,2322386944.0,864522240.0,3114192896.0,27317972992.0,3735535.0,184315.0
13-04 02:42:10,0.503,0.335,98.910,0.168,0.0,0.084,0.0,99557376.0,0.0,108.0,2322382848.0,864522240.0,3117428736.0,27314741248.0,3653111.0,195018.0
13-04 02:42:11,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322759680.0,864522240.0,3120668672.0,27311124480.0,3882899.0,176635.0
13-04 02:42:12,0.335,0.502,99.079,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2322341888.0,864522240.0,3124006912.0,27308204032.0,3521313.0,170362.0
13-04 02:42:13,0.585,0.418,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322419712.0,864522240.0,3127738368.0,27304394752.0,4254118.0,199402.0
13-04 02:42:14,0.334,0.418,98.997,0.0,0.0,0.251,0.0,151552.0,0.0,10.0,2322530304.0,864522240.0,3130802176.0,27301220352.0,3383766.0,170241.0
13-04 02:42:15,0.585,0.502,98.829,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2322587648.0,864522240.0,3134173184.0,27297792000.0,4109881.0,187833.0
13-04 02:42:16,0.418,0.251,98.745,0.251,0.0,0.335,0.0,24576.0,0.0,3.0,2322911232.0,864522240.0,3137277952.0,27294363648.0,3698097.0,177275.0
13-04 02:42:17,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322477056.0,864522240.0,3140411392.0,27291664384.0,3493977.0,156651.0
13-04 02:42:18,8.969,1.509,89.271,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2428964864.0,864522240.0,3143786496.0,27181801472.0,4051729.0,595784.0
13-04 02:42:19,27.258,2.090,70.485,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2703011840.0,864522240.0,3146149888.0,26905391104.0,3828731.0,913608.0
13-04 02:42:20,33.862,0.584,65.388,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2739073024.0,864522240.0,3148591104.0,26866888704.0,2481724.0,135737.0
13-04 02:42:21,3.185,0.251,96.312,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2745430016.0,864522240.0,3151056896.0,26858065920.0,3561279.0,309468.0
13-04 02:42:22,2.667,0.417,96.667,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2754482176.0,864522240.0,3155980288.0,26844090368.0,5643713.0,377003.0
13-04 02:42:23,2.583,0.583,96.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2772537344.0,864522240.0,3159252992.0,26822762496.0,4333984.0,353996.0
13-04 02:42:24,2.252,0.500,96.997,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2799136768.0,864522240.0,3163549696.0,26791866368.0,5094142.0,374473.0
13-04 02:42:25,2.596,0.251,96.901,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2804936704.0,864522240.0,3166404608.0,26783211520.0,4030052.0,340196.0
13-04 02:42:26,2.766,0.503,96.563,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2823585792.0,864522240.0,3170230272.0,26760736768.0,4226143.0,350283.0
13-04 02:42:27,1.921,0.418,97.327,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2844004352.0,864522240.0,3173871616.0,26736676864.0,4292064.0,347381.0
13-04 02:42:28,1.509,0.335,97.904,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2845540352.0,864522240.0,3177136128.0,26731876352.0,4130082.0,344450.0
13-04 02:42:29,2.931,0.419,96.482,0.0,0.0,0.168,0.0,90112.0,0.0,5.0,2692247552.0,864522240.0,3180617728.0,26881687552.0,4226391.0,349632.0
13-04 02:42:30,2.934,0.335,96.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2689228800.0,864522240.0,3183165440.0,26882158592.0,3814323.0,326944.0
13-04 02:42:31,1.928,0.419,97.402,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2695426048.0,864522240.0,3186843648.0,26872283136.0,4396363.0,358007.0
13-04 02:42:32,1.926,0.168,97.571,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2698321920.0,864522240.0,3189952512.0,26866278400.0,4295120.0,349409.0
13-04 02:42:33,2.083,0.500,97.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2706284544.0,864522240.0,3193286656.0,26854981632.0,3874276.0,332879.0
13-04 02:42:34,2.013,0.503,97.483,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2718846976.0,864522240.0,3196719104.0,26838986752.0,4186240.0,343815.0
13-04 02:42:35,2.007,0.585,97.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2721579008.0,864522240.0,3200081920.0,26832891904.0,4236875.0,343514.0
13-04 02:42:36,1.915,0.583,97.336,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2724200448.0,864522240.0,3202928640.0,26827423744.0,4140604.0,341506.0
13-04 02:42:37,2.002,0.334,97.415,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2725543936.0,864522240.0,3206881280.0,26822127616.0,4170279.0,347113.0
13-04 02:42:38,2.671,0.417,96.661,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2729197568.0,864522240.0,3210080256.0,26815275008.0,3871183.0,334302.0
13-04 02:42:39,2.085,0.417,97.248,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2741301248.0,864522240.0,3213254656.0,26799996928.0,4390073.0,345716.0
13-04 02:42:40,1.671,0.418,97.577,0.0,0.0,0.334,0.0,99225600.0,0.0,103.0,2746511360.0,864522240.0,3216216064.0,26791825408.0,4072271.0,359468.0
13-04 02:42:41,1.672,0.334,97.826,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2759430144.0,864522240.0,3220369408.0,26774753280.0,4432648.0,347202.0
13-04 02:42:42,1.590,0.167,97.908,0.167,0.0,0.167,0.0,90112.0,0.0,7.0,2761723904.0,864522240.0,3223121920.0,26769707008.0,3838915.0,335627.0
13-04 02:42:43,1.915,0.500,97.419,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2762788864.0,864522240.0,3226566656.0,26765197312.0,4335133.0,341863.0
13-04 02:42:44,1.674,0.502,97.657,0.0,0.0,0.167,0.0,118784.0,0.0,9.0,2763005952.0,864522240.0,3230064640.0,26761482240.0,4012059.0,336916.0
13-04 02:42:45,1.759,0.251,97.822,0.0,0.0,0.168,0.0,53248.0,0.0,12.0,2763456512.0,864522240.0,3232944128.0,26758152192.0,3812507.0,326264.0
13-04 02:42:46,1.591,0.419,97.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2763784192.0,864522240.0,3236425728.0,26754342912.0,4478157.0,351283.0
13-04 02:42:47,2.258,0.334,97.157,0.167,0.0,0.084,0.0,36864.0,0.0,4.0,2764374016.0,864522240.0,3240153088.0,26750025728.0,4496584.0,358620.0
13-04 02:42:48,1.838,0.334,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2766012416.0,864522240.0,3242991616.0,26745548800.0,3749436.0,322954.0
13-04 02:42:49,2.660,0.333,96.675,0.0,0.0,0.333,0.0,86016.0,0.0,5.0,2770907136.0,864522240.0,3246317568.0,26737328128.0,4036564.0,328540.0
13-04 02:42:50,1.841,0.335,97.657,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2771226624.0,864522240.0,3249680384.0,26733645824.0,4335536.0,357581.0
13-04 02:42:51,1.669,0.250,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2784055296.0,864522240.0,3252379648.0,26718117888.0,3892738.0,332612.0
13-04 02:42:52,1.830,0.416,97.338,0.166,0.0,0.250,0.0,28672.0,0.0,3.0,2799058944.0,864522240.0,3256037376.0,26699456512.0,4155752.0,349867.0
13-04 02:42:53,1.749,0.666,97.419,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2803802112.0,864522240.0,3259387904.0,26691362816.0,4222974.0,347522.0
13-04 02:42:54,1.756,0.418,97.492,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2808258560.0,864522240.0,3263090688.0,26683203584.0,4356605.0,349010.0
13-04 02:42:55,1.255,0.418,98.159,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2824019968.0,864522240.0,3265835008.0,26664697856.0,3716089.0,320921.0
13-04 02:42:56,1.590,0.335,97.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2836791296.0,864522240.0,3269382144.0,26648379392.0,4549614.0,359927.0
13-04 02:42:57,1.423,0.335,97.992,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,2838425600.0,864522240.0,3272916992.0,26643210240.0,4266956.0,344577.0
13-04 02:42:58,1.750,0.667,97.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2838323200.0,864522240.0,3276292096.0,26639937536.0,3913454.0,333746.0
13-04 02:42:59,1.339,0.418,97.992,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,2839560192.0,864522240.0,3279446016.0,26635546624.0,3991583.0,325445.0
13-04 02:43:00,2.005,0.418,97.327,0.0,0.0,0.251,0.0,4096.0,0.0,1.0,2841292800.0,864522240.0,3282214912.0,26631045120.0,4260181.0,364897.0
13-04 02:43:01,1.841,0.167,97.824,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2840633344.0,864522240.0,3286171648.0,26627747840.0,4164730.0,347696.0
13-04 02:43:02,1.506,0.335,97.908,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2840911872.0,864522240.0,3289575424.0,26624065536.0,4096567.0,340742.0
13-04 02:43:03,1.915,0.250,97.585,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2842214400.0,864522240.0,3292971008.0,26619367424.0,4368496.0,351692.0
13-04 02:43:04,1.424,0.168,98.074,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2847055872.0,864522240.0,3296641024.0,26610855936.0,4162380.0,333454.0
13-04 02:43:05,1.838,0.334,97.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2847453184.0,864522240.0,3299512320.0,26607587328.0,4013248.0,337906.0
13-04 02:43:06,0.838,0.251,98.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2847858688.0,864522240.0,3302694912.0,26603999232.0,4144030.0,341119.0
13-04 02:43:07,2.174,0.251,97.157,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2850361344.0,864522240.0,3306061824.0,26598129664.0,4146537.0,345906.0
13-04 02:43:08,1.671,0.167,97.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2852233216.0,864522240.0,3309301760.0,26593017856.0,3836325.0,316567.0
13-04 02:43:09,1.254,0.251,98.328,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2852442112.0,864522240.0,3311439872.0,26590670848.0,2823396.0,259980.0
13-04 02:43:10,1.419,0.250,98.164,0.0,0.0,0.167,0.0,96235520.0,0.0,94.0,2852438016.0,864522240.0,3311443968.0,26590670848.0,495488.0,207662.0
13-04 02:43:11,1.750,0.250,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2852433920.0,864522240.0,3311448064.0,26590670848.0,408320.0,178938.0
13-04 02:43:12,1.993,0.249,97.508,0.166,0.0,0.083,0.0,81920.0,0.0,3.0,2852560896.0,864522240.0,3311448064.0,26590543872.0,405780.0,180098.0
13-04 02:43:13,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2853572608.0,864522240.0,3311452160.0,26589528064.0,401065.0,177338.0
13-04 02:43:14,1.257,0.168,98.575,0.0,0.0,0.0,0.0,147456.0,0.0,10.0,2853826560.0,864522240.0,3311452160.0,26589274112.0,406881.0,178064.0
13-04 02:43:15,2.083,0.250,97.583,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2814193664.0,864522240.0,3311456256.0,26628902912.0,405203.0,179495.0
13-04 02:43:16,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816950272.0,864522240.0,3311460352.0,26626142208.0,404843.0,179816.0
13-04 02:43:17,1.827,0.415,97.508,0.249,0.0,0.0,0.0,49152.0,0.0,8.0,2817212416.0,864522240.0,3311464448.0,26625875968.0,399609.0,180302.0
13-04 02:43:18,1.253,0.167,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2819145728.0,864522240.0,3311468544.0,26623938560.0,413339.0,184467.0
13-04 02:43:19,1.250,0.333,98.333,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2821009408.0,864522240.0,3311468544.0,26622074880.0,293093.0,169673.0
13-04 02:43:20,1.667,0.167,98.167,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,2823426048.0,864522240.0,3311472640.0,26619654144.0,518278.0,193816.0
13-04 02:43:21,1.419,0.334,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2827141120.0,864522240.0,3311472640.0,26615939072.0,403691.0,177556.0
13-04 02:43:22,1.505,0.167,98.161,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2828025856.0,864522240.0,3311476736.0,26615050240.0,402745.0,179800.0
13-04 02:43:23,1.418,0.250,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2828910592.0,864522240.0,3311480832.0,26614161408.0,406972.0,179117.0
13-04 02:43:24,1.590,0.251,98.159,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2830561280.0,864522240.0,3311480832.0,26612510720.0,400767.0,180160.0
13-04 02:43:25,1.333,0.167,98.417,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2831319040.0,864522240.0,3311484928.0,26611748864.0,410977.0,181996.0
13-04 02:43:26,2.005,0.167,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2836652032.0,864522240.0,3311484928.0,26606415872.0,406425.0,180465.0
13-04 02:43:27,1.251,0.250,98.165,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2838167552.0,864522240.0,3311493120.0,26604892160.0,419118.0,197840.0
13-04 02:43:28,1.340,0.251,98.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2841976832.0,864522240.0,3311493120.0,26601082880.0,412444.0,180962.0
13-04 02:43:29,1.668,0.250,97.915,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2842607616.0,864522240.0,3311497216.0,26600448000.0,403264.0,177216.0
13-04 02:43:30,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2842861568.0,864522240.0,3311497216.0,26600194048.0,399404.0,177428.0
13-04 02:43:31,1.501,0.334,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2842857472.0,864522240.0,3311501312.0,26600194048.0,404923.0,179558.0
13-04 02:43:32,2.0,0.333,97.500,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2801033216.0,864522240.0,3311505408.0,26642014208.0,405695.0,180900.0
13-04 02:43:33,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2801606656.0,864522240.0,3311505408.0,26641440768.0,406358.0,182301.0
13-04 02:43:34,2.339,0.334,97.327,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2753536000.0,864522240.0,3313250304.0,26687766528.0,2626821.0,285700.0
13-04 02:43:35,2.577,0.582,96.592,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2724806656.0,864522240.0,3316178944.0,26713567232.0,3773864.0,310332.0
13-04 02:43:36,2.002,0.250,97.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2727358464.0,864522240.0,3319070720.0,26708123648.0,3478281.0,297110.0
13-04 02:43:37,2.252,0.500,96.997,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2728202240.0,864522240.0,3322544128.0,26703806464.0,4089626.0,327141.0
13-04 02:43:38,2.002,0.167,97.498,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2737696768.0,864522240.0,3326255104.0,26690600960.0,4605543.0,340901.0
13-04 02:43:39,1.923,0.334,97.659,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2745372672.0,864522240.0,3329331200.0,26679848960.0,4131241.0,308816.0
13-04 02:43:40,2.089,0.334,97.410,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2749526016.0,864522240.0,3332784128.0,26672242688.0,4390451.0,369543.0
13-04 02:43:41,1.675,0.503,97.571,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2754760704.0,864522240.0,3336110080.0,26663682048.0,4202904.0,345730.0
13-04 02:43:42,1.920,0.668,97.078,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2762190848.0,864522240.0,3340267520.0,26652094464.0,4921668.0,369073.0
13-04 02:43:43,1.754,0.334,97.661,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2768916480.0,864522240.0,3343540224.0,26642096128.0,4104985.0,341668.0
13-04 02:43:44,1.678,0.252,97.903,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,2772619264.0,864522240.0,3347234816.0,26634698752.0,4398028.0,346451.0
13-04 02:43:45,1.756,0.418,97.575,0.0,0.0,0.251,0.0,38146048.0,0.0,42.0,2778767360.0,864522240.0,3350720512.0,26625064960.0,4401736.0,371445.0
13-04 02:43:46,1.510,0.168,98.154,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2784202752.0,864522240.0,3354062848.0,26616287232.0,4603627.0,358456.0
13-04 02:43:47,1.672,0.334,97.659,0.167,0.0,0.167,0.0,98304.0,0.0,3.0,2790076416.0,864522240.0,3357745152.0,26606731264.0,4380088.0,355585.0
13-04 02:43:48,1.423,0.335,97.908,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2794524672.0,864522240.0,3361484800.0,26598543360.0,4567930.0,368312.0
13-04 02:43:49,1.669,0.501,97.746,0.0,0.0,0.083,0.0,114688.0,0.0,8.0,2795270144.0,864522240.0,3364929536.0,26594353152.0,4138077.0,335883.0
13-04 02:43:50,1.501,0.751,97.498,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,2796191744.0,864522240.0,3368464384.0,26589896704.0,4924193.0,531261.0
13-04 02:43:51,1.830,0.499,97.338,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2797776896.0,864522240.0,3372048384.0,26584727552.0,4086332.0,342069.0
13-04 02:43:52,1.261,0.336,97.899,0.252,0.0,0.252,0.0,40960.0,0.0,6.0,2797916160.0,864522240.0,3375529984.0,26581106688.0,4347273.0,359742.0
13-04 02:43:53,1.595,0.252,98.069,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2800328704.0,864522240.0,3379212288.0,26575011840.0,4382849.0,353747.0
13-04 02:43:54,1.754,0.418,97.661,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2800381952.0,864522240.0,3383001088.0,26571169792.0,4792402.0,353343.0
13-04 02:43:55,1.665,0.333,98.002,0.0,0.0,0.0,0.0,57344.0,0.0,11.0,2804035584.0,864522240.0,3383250944.0,26567266304.0,587743.0,186418.0
13-04 02:43:56,1.750,0.083,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2808733696.0,864522240.0,3383250944.0,26562568192.0,418229.0,182327.0
13-04 02:43:57,1.669,0.334,97.746,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2814554112.0,864522240.0,3385430016.0,26554568704.0,3118676.0,302881.0
13-04 02:43:58,1.334,0.417,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2819473408.0,864522240.0,3389272064.0,26545807360.0,4471491.0,344650.0
13-04 02:43:59,1.510,0.252,98.070,0.0,0.0,0.168,0.0,90112.0,0.0,5.0,2830303232.0,864522240.0,3391893504.0,26532356096.0,3760274.0,323176.0
13-04 02:44:00,1.500,0.667,97.583,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2835804160.0,864522240.0,3397480448.0,26521268224.0,6431375.0,356574.0
13-04 02:44:01,1.589,0.418,97.575,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2841870336.0,864522240.0,3403128832.0,26509553664.0,6958069.0,384237.0
13-04 02:44:02,1.421,0.502,97.492,0.334,0.0,0.251,0.0,28672.0,0.0,3.0,2848763904.0,864522240.0,3408646144.0,26497142784.0,6136513.0,357901.0
13-04 02:44:03,1.586,0.501,97.663,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2853613568.0,864522240.0,3412840448.0,26488098816.0,5436908.0,346369.0
13-04 02:44:04,1.256,0.335,98.325,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2853679104.0,864522240.0,3416973312.0,26483900416.0,4804753.0,317611.0
13-04 02:44:05,1.258,0.419,98.070,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2854776832.0,864522240.0,3421331456.0,26478444544.0,5023894.0,376880.0
13-04 02:44:06,1.590,0.335,97.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2856153088.0,864522240.0,3425222656.0,26473177088.0,4857619.0,372840.0
13-04 02:44:07,1.337,0.668,97.744,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2857947136.0,864522240.0,3428446208.0,26468159488.0,4713520.0,360970.0
13-04 02:44:08,1.088,0.335,98.326,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2860265472.0,864522240.0,3431768064.0,26462519296.0,3771145.0,305990.0
13-04 02:44:09,1.254,0.418,98.161,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2860015616.0,864522240.0,3435487232.0,26459049984.0,4470492.0,362264.0
13-04 02:44:10,2.349,0.168,97.315,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2861637632.0,864522240.0,3439165440.0,26453749760.0,4621906.0,387301.0
13-04 02:44:11,1.258,0.419,98.070,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2862759936.0,864522240.0,3443187712.0,26448605184.0,4695508.0,365743.0
13-04 02:44:12,2.244,0.665,96.841,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,2866135040.0,864522240.0,3446353920.0,26442063872.0,4072567.0,336119.0
13-04 02:44:13,1.337,0.501,97.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2866647040.0,864522240.0,3449618432.0,26438287360.0,4328573.0,345643.0
13-04 02:44:14,1.594,0.168,98.070,0.0,0.0,0.168,0.0,118784.0,0.0,7.0,2866368512.0,864522240.0,3453194240.0,26434990080.0,4545153.0,358828.0
13-04 02:44:15,1.174,0.419,98.156,0.0,0.0,0.251,0.0,81768448.0,0.0,78.0,2866130944.0,864522240.0,3457183744.0,26431238144.0,4723378.0,347864.0
13-04 02:44:16,1.585,0.751,97.665,0.0,0.0,0.0,0.0,24465408.0,0.0,25.0,2866118656.0,864522240.0,3460493312.0,26427940864.0,4142666.0,333444.0
13-04 02:44:17,1.830,0.333,97.421,0.083,0.0,0.333,0.0,86016.0,0.0,3.0,2865790976.0,864522240.0,3463868416.0,26424893440.0,4331857.0,341897.0
13-04 02:44:18,1.172,0.335,98.159,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2865614848.0,864522240.0,3467980800.0,26420957184.0,4643861.0,359985.0
13-04 02:44:19,1.506,0.418,97.908,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2866380800.0,864522240.0,3471347712.0,26416824320.0,4394264.0,360344.0
13-04 02:44:20,2.174,0.418,97.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2788540416.0,864522240.0,3474907136.0,26491105280.0,4308660.0,358110.0
13-04 02:44:21,2.500,0.250,97.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2786136064.0,864522240.0,3478102016.0,26490314752.0,4042574.0,336113.0
13-04 02:44:22,1.593,0.335,97.653,0.335,0.0,0.084,0.0,28672.0,0.0,3.0,2791276544.0,864522240.0,3482255360.0,26481020928.0,5044474.0,357809.0
13-04 02:44:23,1.833,0.417,97.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2793410560.0,864522240.0,3485143040.0,26475999232.0,4031670.0,342353.0
13-04 02:44:24,1.420,0.501,97.828,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2794672128.0,864522240.0,3488669696.0,26471211008.0,4352186.0,341870.0
13-04 02:44:25,1.753,0.501,97.663,0.0,0.0,0.083,0.0,36864.0,0.0,2.0,2800877568.0,864522240.0,3492237312.0,26461437952.0,4276131.0,355810.0
13-04 02:44:26,2.917,0.583,96.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2805264384.0,864522240.0,3496042496.0,26453245952.0,4755468.0,362933.0
13-04 02:44:27,1.679,0.252,97.901,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,2807947264.0,864522240.0,3499556864.0,26447048704.0,4239686.0,350590.0
13-04 02:44:28,2.170,0.167,97.496,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2810294272.0,864522240.0,3502948352.0,26441310208.0,3993355.0,332677.0
13-04 02:44:29,1.334,0.250,98.415,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2811678720.0,864522240.0,3502866432.0,26440007680.0,406236.0,181669.0
13-04 02:44:30,1.585,0.250,98.165,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,2813042688.0,864522240.0,3502866432.0,26438643712.0,406348.0,179331.0
13-04 02:44:31,1.092,0.336,98.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2819829760.0,864522240.0,3505315840.0,26429407232.0,3344631.0,313532.0
13-04 02:44:32,1.751,0.500,97.331,0.250,0.0,0.167,0.0,24576.0,0.0,3.0,2821320704.0,864522240.0,3510366208.0,26422865920.0,5677955.0,354044.0
13-04 02:44:33,1.675,0.335,97.739,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2829561856.0,864522240.0,3515904000.0,26409086976.0,6986366.0,344548.0
13-04 02:44:34,1.671,0.334,97.828,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2830589952.0,864522240.0,3521323008.0,26402639872.0,6868696.0,351297.0
13-04 02:44:35,2.172,0.418,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2791063552.0,864522240.0,3526488064.0,26437001216.0,5600289.0,376317.0
13-04 02:44:36,1.849,0.336,97.647,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2783236096.0,864522240.0,3530629120.0,26440687616.0,5258815.0,342285.0
13-04 02:44:37,2.583,0.417,96.583,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2751311872.0,864522240.0,3534782464.0,26468458496.0,4734944.0,346551.0
13-04 02:44:38,1.757,0.251,97.741,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2751983616.0,864522240.0,3538403328.0,26464165888.0,4302775.0,343882.0
13-04 02:44:39,1.749,0.500,97.419,0.0,0.0,0.333,0.0,69632.0,0.0,5.0,2755416064.0,864522240.0,3541884928.0,26457251840.0,4351500.0,338414.0
13-04 02:44:40,2.258,0.418,97.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2756395008.0,864522240.0,3545612288.0,26452545536.0,4605237.0,376903.0
13-04 02:44:41,2.335,0.334,96.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2762264576.0,864522240.0,3548889088.0,26443399168.0,4749521.0,362713.0
13-04 02:44:42,1.675,0.335,97.739,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2767208448.0,864522240.0,3552763904.0,26434580480.0,4216084.0,342933.0
13-04 02:44:43,1.921,0.334,97.410,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2775453696.0,864522240.0,3555725312.0,26423373824.0,4152284.0,344064.0
13-04 02:44:44,1.838,0.334,97.744,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2784157696.0,864522240.0,3559878656.0,26410516480.0,4490354.0,349697.0
13-04 02:44:45,2.329,0.666,96.755,0.0,0.0,0.250,0.0,63762432.0,0.0,67.0,2788843520.0,864522240.0,3563126784.0,26402582528.0,4522956.0,369186.0
13-04 02:44:46,1.839,0.334,97.742,0.0,0.0,0.084,0.0,42422272.0,0.0,47.0,2792943616.0,864522240.0,3567026176.0,26394583040.0,4572395.0,350099.0
13-04 02:44:47,1.424,0.168,98.157,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2803458048.0,864522240.0,3570610176.0,26380484608.0,4261806.0,346276.0
13-04 02:44:48,1.750,0.667,97.333,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2818510848.0,864522240.0,3573776384.0,26362265600.0,4307350.0,342204.0
13-04 02:44:49,1.591,0.168,97.990,0.0,0.0,0.251,0.0,135168.0,0.0,8.0,2821857280.0,864522240.0,3577511936.0,26355183616.0,4714186.0,353724.0
13-04 02:44:50,1.419,0.501,97.830,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2825576448.0,864522240.0,3580358656.0,26348617728.0,4233962.0,359735.0
13-04 02:44:51,1.835,0.417,97.498,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2825445376.0,864522240.0,3584651264.0,26344456192.0,4666372.0,360932.0
13-04 02:44:52,1.582,0.333,97.502,0.083,0.0,0.500,0.0,98304.0,0.0,3.0,2827780096.0,864522240.0,3588124672.0,26338648064.0,4108477.0,344734.0
13-04 02:44:53,1.259,0.336,98.237,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2827874304.0,864522240.0,3591684096.0,26334994432.0,4470086.0,364480.0
13-04 02:44:54,1.751,0.167,97.832,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2828161024.0,864522240.0,3595169792.0,26331222016.0,4113368.0,339249.0
13-04 02:44:55,1.008,0.252,98.487,0.0,0.0,0.252,0.0,20480.0,0.0,1.0,2827718656.0,864522240.0,3598565376.0,26328268800.0,4305047.0,348151.0
13-04 02:44:56,2.085,0.417,97.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2832695296.0,864522240.0,3602350080.0,26319507456.0,4694564.0,361113.0
13-04 02:44:57,1.920,0.417,97.245,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,2834219008.0,864522240.0,3605848064.0,26314485760.0,4681936.0,379426.0
13-04 02:44:58,1.425,0.419,98.072,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2835030016.0,864522240.0,3609133056.0,26310389760.0,4214029.0,351835.0
13-04 02:44:59,1.504,0.167,98.246,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2841137152.0,864522240.0,3610341376.0,26303074304.0,1364829.0,221873.0
13-04 02:45:00,1.415,0.167,98.335,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,2848165888.0,864522240.0,3610345472.0,26296041472.0,407134.0,181677.0
13-04 02:45:01,1.257,0.168,98.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2851192832.0,864522240.0,3611627520.0,26291732480.0,1821647.0,245850.0
13-04 02:45:02,1.839,0.251,97.324,0.167,0.0,0.418,0.0,28672.0,0.0,5.0,2854948864.0,864522240.0,3616489472.0,26283114496.0,6719517.0,385398.0
13-04 02:45:03,1.508,0.503,97.739,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2861244416.0,864522240.0,3622432768.0,26270875648.0,6420752.0,385717.0
13-04 02:45:04,1.343,0.336,98.237,0.0,0.0,0.084,0.0,110592.0,0.0,6.0,2866270208.0,864522240.0,3628167168.0,26260115456.0,6453637.0,368500.0
13-04 02:45:05,1.500,0.583,97.500,0.0,0.0,0.417,0.0,69632.0,0.0,16.0,2869055488.0,864522240.0,3633389568.0,26252107776.0,6177023.0,371198.0
13-04 02:45:06,1.340,0.335,98.074,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2870513664.0,864522240.0,3637108736.0,26246930432.0,4955053.0,347765.0
13-04 02:45:07,1.254,0.251,98.077,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,2870374400.0,864522240.0,3640897536.0,26243280896.0,4523643.0,337889.0
13-04 02:45:08,1.177,0.421,98.402,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2871549952.0,864522240.0,3644641280.0,26238361600.0,4748320.0,355675.0
13-04 02:45:09,1.751,0.167,97.748,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2873249792.0,864522240.0,3648561152.0,26232741888.0,4548571.0,354909.0
13-04 02:45:10,1.667,0.333,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2873864192.0,864522240.0,3651629056.0,26229059584.0,3956868.0,346778.0
13-04 02:45:11,1.336,0.584,97.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2875727872.0,864522240.0,3655286784.0,26223538176.0,4819270.0,374237.0
13-04 02:45:12,1.007,0.419,98.154,0.336,0.0,0.084,0.0,28672.0,0.0,3.0,2876772352.0,864522240.0,3659067392.0,26218713088.0,4399088.0,347956.0
13-04 02:45:13,1.259,0.336,98.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2879897600.0,864522240.0,3662544896.0,26212110336.0,4461644.0,353734.0
13-04 02:45:14,1.257,0.084,98.324,0.0,0.0,0.335,0.0,131072.0,0.0,9.0,2879971328.0,864522240.0,3665805312.0,26208776192.0,4195649.0,339107.0
13-04 02:45:15,1.921,0.501,97.327,0.0,0.0,0.251,0.0,46841856.0,0.0,45.0,2882777088.0,864522240.0,3669569536.0,26202206208.0,4562909.0,363678.0
13-04 02:45:16,1.843,0.419,97.655,0.0,0.0,0.084,0.0,59822080.0,0.0,59.0,2883760128.0,864522240.0,3673481216.0,26197311488.0,4466259.0,364715.0
13-04 02:45:17,1.836,0.584,97.245,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,2886426624.0,864522240.0,3676786688.0,26191339520.0,4353017.0,346253.0
13-04 02:45:18,1.254,0.334,98.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2886635520.0,864522240.0,3680219136.0,26187698176.0,4055803.0,330893.0
13-04 02:45:19,1.338,0.585,97.910,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2888216576.0,864522240.0,3683770368.0,26182565888.0,4780940.0,362171.0
13-04 02:45:20,1.501,0.417,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2887766016.0,864522240.0,3687612416.0,26179174400.0,4478783.0,377957.0
13-04 02:45:21,1.506,0.335,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2887745536.0,864522240.0,3690754048.0,26176053248.0,4237000.0,342426.0
13-04 02:45:22,1.583,0.500,97.667,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2887819264.0,864522240.0,3694301184.0,26172432384.0,4242085.0,347330.0
13-04 02:45:23,1.920,0.501,97.412,0.0,0.0,0.167,0.0,69632.0,0.0,1.0,2847862784.0,864522240.0,3697786880.0,26208903168.0,4589608.0,365662.0
13-04 02:45:24,1.841,0.335,97.573,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2846724096.0,864522240.0,3701530624.0,26206298112.0,4441246.0,346858.0
13-04 02:45:25,2.329,0.666,96.755,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2766589952.0,864522240.0,3705159680.0,26282803200.0,4569601.0,354091.0
13-04 02:45:26,2.258,0.334,97.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2765094912.0,864522240.0,3708243968.0,26281213952.0,3950809.0,361403.0
13-04 02:45:27,1.833,0.500,97.167,0.333,0.0,0.167,0.0,28672.0,0.0,3.0,2769911808.0,864522240.0,3711963136.0,26272677888.0,4421057.0,347455.0
13-04 02:45:28,1.424,0.503,97.906,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2773004288.0,864522240.0,3715473408.0,26266075136.0,4599703.0,338327.0
13-04 02:45:29,1.757,0.418,97.573,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,2776641536.0,864522240.0,3719454720.0,26258456576.0,4476870.0,351967.0
13-04 02:45:30,1.257,0.251,98.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2782470144.0,864522240.0,3722293248.0,26249789440.0,4127383.0,359297.0
13-04 02:45:31,1.759,0.335,97.655,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2788675584.0,864522240.0,3726213120.0,26239664128.0,4715078.0,345219.0
13-04 02:45:32,2.508,0.418,96.823,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2790289408.0,864522240.0,3729379328.0,26234884096.0,4325758.0,353294.0
13-04 02:45:33,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2791833600.0,864522240.0,3731070976.0,26231648256.0,1479400.0,210221.0
13-04 02:45:34,2.161,0.249,97.506,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2796244992.0,864522240.0,3731070976.0,26227236864.0,624919.0,210545.0
13-04 02:45:35,1.998,0.500,97.419,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,2801197056.0,864522240.0,3732307968.0,26221047808.0,2062466.0,254506.0
13-04 02:45:36,1.503,0.417,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2810077184.0,864522240.0,3736698880.0,26207776768.0,5000594.0,290778.0
13-04 02:45:37,1.249,0.333,98.251,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2814771200.0,864522240.0,3736702976.0,26203078656.0,432541.0,199649.0
13-04 02:45:38,1.089,0.084,98.827,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2819596288.0,864522240.0,3736702976.0,26198253568.0,396876.0,180638.0
13-04 02:45:39,1.419,0.250,98.247,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2821148672.0,864522240.0,3736715264.0,26196688896.0,402967.0,180148.0
13-04 02:45:40,1.252,0.250,98.497,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,2820976640.0,864522240.0,3736719360.0,26196856832.0,145313.0,166575.0
13-04 02:45:41,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2822881280.0,864522240.0,3736719360.0,26194952192.0,442382.0,206292.0
13-04 02:45:42,0.917,0.167,98.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2822643712.0,864522240.0,3736719360.0,26195189760.0,45307.0,58743.0
13-04 02:45:43,0.749,0.333,98.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2779217920.0,864522240.0,3736719360.0,26238615552.0,30742.0,54516.0
13-04 02:45:44,0.833,0.167,99.001,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2779344896.0,864522240.0,3736719360.0,26238488576.0,29722.0,53509.0
13-04 02:45:45,0.417,0.083,99.500,0.0,0.0,0.0,0.0,29089792.0,0.0,29.0,2779725824.0,864522240.0,3736719360.0,26238107648.0,32566.0,56912.0
13-04 02:45:46,0.500,0.250,99.167,0.0,0.0,0.083,0.0,38576128.0,0.0,44.0,2780233728.0,864522240.0,3736719360.0,26237599744.0,29908.0,53507.0
13-04 02:45:47,2.583,0.333,97.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2783531008.0,864522240.0,3736723456.0,26234298368.0,440134.0,221851.0
13-04 02:45:48,4.254,0.167,95.329,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,2792161280.0,864522240.0,3736727552.0,26225664000.0,1209589.0,367454.0
13-04 02:45:49,3.428,0.334,96.237,0.0,0.0,0.0,0.0,86016.0,0.0,5.0,2809421824.0,864522240.0,3736735744.0,26208395264.0,1190696.0,368515.0
13-04 02:45:50,3.0,0.250,96.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2823127040.0,864522240.0,3736743936.0,26194681856.0,1160292.0,361756.0
13-04 02:45:51,3.172,0.167,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2851815424.0,864522240.0,3736752128.0,26165985280.0,1371113.0,378884.0
13-04 02:45:52,3.247,0.333,96.420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2856923136.0,864522240.0,3736756224.0,26160873472.0,1251671.0,373070.0
13-04 02:45:53,3.172,0.334,96.327,0.083,0.0,0.083,0.0,94208.0,0.0,3.0,2859929600.0,864522240.0,3736764416.0,26157858816.0,1363920.0,378638.0
13-04 02:45:54,2.691,0.168,97.056,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2864689152.0,864522240.0,3736768512.0,26153095168.0,1365282.0,382081.0
13-04 02:45:55,3.830,0.250,95.837,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2874425344.0,864522240.0,3736776704.0,26143350784.0,1300750.0,380875.0
13-04 02:45:56,2.919,0.417,96.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2881404928.0,864522240.0,3736780800.0,26136367104.0,1252424.0,380200.0
13-04 02:45:57,2.676,0.418,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2884538368.0,864522240.0,3736788992.0,26133225472.0,1168794.0,368533.0
13-04 02:45:58,2.017,0.336,97.143,0.420,0.0,0.084,0.0,28672.0,0.0,3.0,2885296128.0,864522240.0,3736793088.0,26132463616.0,1272739.0,376396.0
13-04 02:45:59,3.342,0.334,96.324,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2888093696.0,864522240.0,3736801280.0,26129657856.0,1446763.0,391390.0
13-04 02:46:00,2.929,0.167,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2889854976.0,864522240.0,3736805376.0,26127892480.0,1311320.0,378032.0
13-04 02:46:01,3.164,0.167,96.586,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2892767232.0,864522240.0,3736813568.0,26124972032.0,1402204.0,385186.0
13-04 02:46:02,2.759,0.251,96.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2895126528.0,864522240.0,3736821760.0,26122604544.0,1284140.0,378660.0
13-04 02:46:03,3.094,0.251,96.572,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2897072128.0,864522240.0,3736825856.0,26120654848.0,1287242.0,375623.0
13-04 02:46:04,2.833,0.333,96.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2897571840.0,864522240.0,3736834048.0,26120146944.0,1374230.0,382378.0
13-04 02:46:05,2.259,0.084,97.657,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2897694720.0,864522240.0,3736838144.0,26120019968.0,768108.0,349482.0
13-04 02:46:06,2.588,0.250,96.995,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2900099072.0,864522240.0,3736846336.0,26117607424.0,1501349.0,407544.0
13-04 02:46:07,2.513,0.168,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2900475904.0,864522240.0,3736850432.0,26117226496.0,1312862.0,398461.0
13-04 02:46:08,3.003,0.167,96.664,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2900594688.0,864522240.0,3736858624.0,26117099520.0,1603119.0,410600.0
13-04 02:46:09,3.253,0.083,96.414,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2901979136.0,864522240.0,3736870912.0,26115702784.0,1419941.0,385878.0
13-04 02:46:10,2.766,0.419,96.563,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2903728128.0,864522240.0,3739533312.0,26111291392.0,4139707.0,525171.0
13-04 02:46:11,2.840,0.585,96.408,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2904797184.0,864522240.0,3742941184.0,26106814464.0,5655018.0,564762.0
13-04 02:46:12,2.848,0.335,96.650,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2907336704.0,864522240.0,3745988608.0,26101227520.0,4804129.0,520252.0
13-04 02:46:13,2.508,0.251,96.488,0.334,0.0,0.418,0.0,32768.0,0.0,3.0,2908037120.0,864522240.0,3749289984.0,26097225728.0,5203016.0,537455.0
13-04 02:46:14,2.607,0.421,96.720,0.0,0.0,0.252,0.0,159744.0,0.0,10.0,2909786112.0,864522240.0,3753697280.0,26091069440.0,5949884.0,576924.0
13-04 02:46:15,2.922,0.417,96.494,0.0,0.0,0.167,0.0,40960.0,0.0,10.0,2911338496.0,864522240.0,3757416448.0,26085797888.0,5486746.0,563697.0
13-04 02:46:16,2.680,0.419,96.566,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2913181696.0,864522240.0,3760656384.0,26080714752.0,5248574.0,560127.0
13-04 02:46:17,2.845,0.251,96.485,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2915434496.0,864522240.0,3764453376.0,26074664960.0,5801733.0,595596.0
13-04 02:46:18,2.840,0.585,96.074,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,2913103872.0,864522240.0,3768852480.0,26072596480.0,5858785.0,577204.0
13-04 02:46:19,2.924,0.501,96.324,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2913492992.0,864522240.0,3772547072.0,26068512768.0,5559191.0,569458.0
13-04 02:46:20,2.263,0.671,96.815,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2915205120.0,864522240.0,3775234048.0,26064113664.0,5383223.0,561878.0
13-04 02:46:21,2.671,0.584,96.244,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2915549184.0,864522240.0,3779051520.0,26059952128.0,5488677.0,558245.0
13-04 02:46:22,2.521,0.168,96.975,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2916532224.0,864522240.0,3783454720.0,26054565888.0,5562872.0,561677.0
13-04 02:46:23,2.261,0.503,96.566,0.251,0.0,0.419,0.0,208896.0,0.0,4.0,2917625856.0,864522240.0,3786874880.0,26050052096.0,5505164.0,564162.0
13-04 02:46:24,3.247,0.666,95.670,0.0,0.0,0.416,0.0,81920.0,0.0,5.0,2920730624.0,864522240.0,3790917632.0,26042904576.0,5723133.0,579186.0
13-04 02:46:25,3.028,0.336,96.468,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2921476096.0,864522240.0,3794743296.0,26038333440.0,5609584.0,575022.0
13-04 02:46:26,2.768,0.503,96.141,0.0,0.0,0.587,0.0,0.0,0.0,0.0,2921123840.0,864522240.0,3799015424.0,26034413568.0,5706754.0,570292.0
13-04 02:46:27,1.923,0.502,97.324,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2923462656.0,864522240.0,3802423296.0,26028666880.0,5611974.0,449650.0
13-04 02:46:28,0.921,0.335,98.492,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2922430464.0,864522240.0,3806420992.0,26025701376.0,4173439.0,326271.0
13-04 02:46:29,0.918,0.668,98.164,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2915790848.0,864522240.0,3809984512.0,26028777472.0,4251115.0,268938.0
13-04 02:46:30,0.922,0.419,98.491,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2878468096.0,864522240.0,3813855232.0,26062229504.0,4520235.0,278240.0
13-04 02:46:31,0.923,0.252,98.658,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2878480384.0,864522240.0,3817684992.0,26058387456.0,3961944.0,256395.0
13-04 02:46:32,1.257,0.671,97.904,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2830733312.0,864522240.0,3821449216.0,26102370304.0,4489261.0,279079.0
13-04 02:46:33,5.421,1.084,93.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2745200640.0,864522240.0,3824791552.0,26184560640.0,4663737.0,438704.0
13-04 02:46:34,4.937,0.502,93.975,0.167,0.0,0.418,0.0,94208.0,0.0,7.0,2750271488.0,864522240.0,3828367360.0,26175913984.0,5916638.0,597108.0
13-04 02:46:35,5.403,0.333,94.015,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2764816384.0,864522240.0,3832004608.0,26157731840.0,6052737.0,616453.0
13-04 02:46:36,5.025,0.503,94.305,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2778595328.0,864522240.0,3836157952.0,26139799552.0,6328949.0,628598.0
13-04 02:46:37,4.504,0.667,94.412,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2798133248.0,864522240.0,3840020480.0,26116399104.0,6003583.0,628509.0
13-04 02:46:38,4.271,0.419,94.975,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2808205312.0,864522240.0,3843817472.0,26102530048.0,6345343.0,634854.0
13-04 02:46:39,3.682,0.502,92.552,3.096,0.0,0.167,0.0,45776896.0,0.0,46.0,2812514304.0,864522240.0,3846631424.0,26095407104.0,5200020.0,577709.0
13-04 02:46:40,4.279,0.336,89.597,5.705,0.0,0.084,0.0,64311296.0,0.0,81.0,2822750208.0,864522240.0,3851309056.0,26080493568.0,5803031.0,529907.0
13-04 02:46:41,2.926,0.502,96.321,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2849501184.0,864522240.0,3855429632.0,26049622016.0,4629779.0,515363.0
13-04 02:46:42,4.090,0.417,95.159,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2865713152.0,864522240.0,3859251200.0,26029588480.0,5716396.0,649204.0
13-04 02:46:43,4.500,0.583,94.667,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,2881159168.0,864522240.0,3862982656.0,26010411008.0,6322536.0,662922.0
13-04 02:46:44,4.921,0.584,94.078,0.167,0.0,0.250,0.0,61440.0,0.0,5.0,2884198400.0,864522240.0,3866705920.0,26003648512.0,6330737.0,684466.0
13-04 02:46:45,4.271,0.586,94.975,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2890354688.0,864522240.0,3870543872.0,25993654272.0,6288715.0,693049.0
13-04 02:46:46,4.344,0.585,94.820,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2889990144.0,864522240.0,3873800192.0,25990762496.0,5560764.0,679526.0
13-04 02:46:47,3.853,0.251,95.477,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2890338304.0,864522240.0,3877068800.0,25987145728.0,6151110.0,688448.0
13-04 02:46:48,4.027,0.419,95.302,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,2892480512.0,864522240.0,3881730048.0,25980342272.0,7035076.0,743250.0
13-04 02:46:49,3.769,0.419,95.477,0.0,0.0,0.335,0.0,114688.0,0.0,9.0,2896949248.0,864522240.0,3885236224.0,25972367360.0,5497482.0,646689.0
13-04 02:46:50,4.195,0.503,94.883,0.0,0.0,0.419,0.0,53248.0,0.0,12.0,2901258240.0,864522240.0,3889369088.0,25963925504.0,6310694.0,715316.0
13-04 02:46:51,3.691,0.503,95.554,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2901975040.0,864522240.0,3893129216.0,25959448576.0,5832969.0,691256.0
13-04 02:46:52,4.496,0.500,94.588,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2902712320.0,864522240.0,3895984128.0,25955856384.0,6736939.0,753993.0
13-04 02:46:53,2.939,0.336,96.306,0.0,0.0,0.420,0.0,151552.0,0.0,1.0,2903138304.0,864522240.0,3900071936.0,25951342592.0,5480057.0,653402.0
13-04 02:46:54,4.275,0.251,94.887,0.168,0.0,0.419,0.0,114688.0,0.0,8.0,2904662016.0,864522240.0,3904319488.0,25945571328.0,7041343.0,743637.0
13-04 02:46:55,3.859,0.587,95.218,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2908102656.0,864522240.0,3907878912.0,25938571264.0,5777026.0,675460.0
13-04 02:46:56,3.350,0.419,95.812,0.0,0.0,0.419,0.0,20480.0,0.0,1.0,2907168768.0,864522240.0,3912138752.0,25935245312.0,6154975.0,700150.0
13-04 02:46:57,3.266,0.586,95.896,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2908504064.0,864522240.0,3915653120.0,25930395648.0,5947731.0,676724.0
13-04 02:46:58,3.667,0.500,95.333,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2909184000.0,864522240.0,3918958592.0,25926410240.0,6178892.0,716585.0
13-04 02:46:59,4.146,0.663,94.444,0.249,0.0,0.498,0.0,106496.0,0.0,7.0,2911531008.0,864522240.0,3922857984.0,25920163840.0,6047434.0,703913.0
13-04 02:47:00,4.013,0.753,94.900,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2913918976.0,864522240.0,3926794240.0,25913839616.0,5898795.0,709217.0
13-04 02:47:01,3.604,0.503,95.390,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2914091008.0,864522240.0,3930685440.0,25909776384.0,6762670.0,756714.0
13-04 02:47:02,3.428,0.418,95.652,0.0,0.0,0.502,0.0,0.0,0.0,0.0,2914390016.0,864522240.0,3934990336.0,25905172480.0,6269016.0,710153.0
13-04 02:47:03,3.833,0.500,95.083,0.0,0.0,0.583,0.0,0.0,0.0,0.0,2916683776.0,864522240.0,3937816576.0,25900052480.0,6657615.0,749670.0
13-04 02:47:04,3.843,0.501,95.155,0.084,0.0,0.418,0.0,90112.0,0.0,7.0,2917715968.0,864522240.0,3942170624.0,25894666240.0,6008054.0,692458.0
13-04 02:47:05,3.601,0.670,95.226,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2919559168.0,864522240.0,3945918464.0,25889075200.0,6105185.0,700084.0
13-04 02:47:06,3.185,0.419,96.144,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2920747008.0,864522240.0,3949432832.0,25884372992.0,5966650.0,683348.0
13-04 02:47:07,3.096,0.586,95.900,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2922106880.0,864522240.0,3953164288.0,25879281664.0,6334345.0,700083.0
13-04 02:47:08,2.944,0.673,96.047,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2923499520.0,864522240.0,3957379072.0,25873674240.0,6755022.0,713727.0
13-04 02:47:09,4.742,0.499,94.176,0.083,0.0,0.499,0.0,102400.0,0.0,7.0,2926108672.0,864522240.0,3960713216.0,25867730944.0,6454259.0,699451.0
13-04 02:47:10,3.437,0.168,95.893,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2928394240.0,864522240.0,3964739584.0,25861419008.0,6512127.0,706467.0
13-04 02:47:11,2.941,0.504,96.303,0.0,0.0,0.252,0.0,118226944.0,0.0,118.0,2929053696.0,864522240.0,3968249856.0,25857249280.0,6224710.0,675727.0
13-04 02:47:12,2.099,0.588,96.893,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2929795072.0,864522240.0,3972136960.0,25852620800.0,4543810.0,561556.0
13-04 02:47:13,2.423,0.501,96.742,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2930466816.0,864522240.0,3974225920.0,25849860096.0,4113851.0,520299.0
13-04 02:47:14,1.756,0.334,97.492,0.251,0.0,0.167,0.0,159744.0,0.0,12.0,2931290112.0,864522240.0,3974225920.0,25849036800.0,2877306.0,383895.0
13-04 02:47:15,1.001,0.250,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2932043776.0,864522240.0,3974488064.0,25848020992.0,669585.0,209237.0
13-04 02:47:16,1.753,0.751,97.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2932629504.0,864522240.0,3976798208.0,25845125120.0,2962011.0,253291.0
13-04 02:47:17,4.181,2.007,93.645,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2881142784.0,864522240.0,3981672448.0,25891737600.0,5176109.0,320396.0
13-04 02:47:18,2.343,0.418,96.987,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2795941888.0,864522240.0,3988983808.0,25969627136.0,8489068.0,359845.0
13-04 02:47:19,2.425,0.334,96.906,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2747916288.0,864522240.0,3994812416.0,26011824128.0,6193260.0,322881.0
13-04 02:47:20,3.679,0.502,95.569,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2754191360.0,864522240.0,3999576064.0,26000785408.0,5763421.0,444022.0
13-04 02:47:21,4.275,0.335,94.971,0.0,0.0,0.419,0.0,16384.0,0.0,1.0,2775158784.0,864522240.0,4004802560.0,25974591488.0,7825921.0,634399.0
13-04 02:47:22,7.066,0.416,92.186,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2787282944.0,864522240.0,4009742336.0,25957527552.0,7729162.0,702251.0
13-04 02:47:23,5.430,0.585,93.484,0.0,0.0,0.501,0.0,151552.0,0.0,3.0,2820370432.0,864522240.0,4013809664.0,25920372736.0,6905526.0,666086.0
13-04 02:47:24,3.701,0.673,95.374,0.0,0.0,0.252,0.0,102400.0,0.0,6.0,2825125888.0,864522240.0,4017565696.0,25911861248.0,6715031.0,682676.0
13-04 02:47:25,5.518,0.502,93.311,0.251,0.0,0.418,0.0,45056.0,0.0,4.0,2822754304.0,864522240.0,4021010432.0,25910788096.0,7055491.0,673127.0
13-04 02:47:26,4.913,0.416,94.421,0.0,0.0,0.250,0.0,65536.0,0.0,12.0,2854408192.0,864522240.0,4025077760.0,25875066880.0,6738773.0,686416.0
13-04 02:47:27,4.431,0.585,94.732,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2886873088.0,864522240.0,4029050880.0,25838628864.0,6703772.0,683249.0
13-04 02:47:28,4.435,0.502,94.644,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2887905280.0,864522240.0,4032520192.0,25834127360.0,6659613.0,678798.0
13-04 02:47:29,4.671,0.751,93.912,0.0,0.0,0.667,0.0,90112.0,0.0,5.0,2893869056.0,864522240.0,4036157440.0,25824526336.0,6753116.0,679435.0
13-04 02:47:30,3.936,0.503,95.310,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2893758464.0,864522240.0,4040294400.0,25820499968.0,6549552.0,686969.0
13-04 02:47:31,4.160,0.499,94.925,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2894786560.0,864522240.0,4043542528.0,25816223744.0,6873884.0,682973.0
13-04 02:47:32,3.604,0.671,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2894336000.0,864522240.0,4048257024.0,25811959808.0,6996195.0,690040.0
13-04 02:47:33,4.007,0.417,95.242,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2895335424.0,864522240.0,4051795968.0,25807421440.0,6377886.0,666572.0
13-04 02:47:34,4.790,0.252,94.790,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2898960384.0,864522240.0,4055683072.0,25799909376.0,6602972.0,674221.0
13-04 02:47:35,3.833,0.750,95.0,0.083,0.0,0.333,0.0,16384.0,0.0,2.0,2898849792.0,864522240.0,4059340800.0,25796362240.0,6916588.0,701930.0
13-04 02:47:36,3.595,0.669,95.318,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2899902464.0,864522240.0,4063744000.0,25790906368.0,6952358.0,702057.0
13-04 02:47:37,3.685,0.419,95.561,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2899619840.0,864522240.0,4067069952.0,25787863040.0,6558936.0,671641.0
13-04 02:47:38,4.829,0.583,94.172,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2906222592.0,864522240.0,4070465536.0,25777864704.0,6159462.0,660116.0
13-04 02:47:39,2.667,0.667,96.333,0.0,0.0,0.333,0.0,73728.0,0.0,5.0,2907385856.0,864522240.0,4074807296.0,25772359680.0,5251662.0,556398.0
13-04 02:47:40,3.431,0.669,95.481,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,2906456064.0,864522240.0,4078620672.0,25769476096.0,6884903.0,731824.0
13-04 02:47:41,3.532,0.589,95.627,0.0,0.0,0.252,0.0,113504256.0,0.0,124.0,2908147712.0,864522240.0,4082208768.0,25764196352.0,7292596.0,743635.0
13-04 02:47:42,3.532,0.421,95.795,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2908491776.0,864522240.0,4086190080.0,25759870976.0,6740143.0,728670.0
13-04 02:47:43,4.603,0.669,94.393,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2912980992.0,864522240.0,4089507840.0,25752064000.0,6414823.0,683629.0
13-04 02:47:44,3.526,0.336,95.802,0.0,0.0,0.336,0.0,110592.0,0.0,8.0,2912612352.0,864522240.0,4093865984.0,25748074496.0,6460645.0,703926.0
13-04 02:47:45,3.180,0.418,95.816,0.0,0.0,0.586,0.0,16384.0,0.0,2.0,2913681408.0,864522240.0,4096225280.0,25744646144.0,5196970.0,660619.0
13-04 02:47:46,3.353,0.335,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2914295808.0,864522240.0,4096593920.0,25743663104.0,2948211.0,566884.0
13-04 02:47:47,4.983,0.249,94.601,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2919714816.0,864522240.0,4096602112.0,25738235904.0,2064122.0,509295.0
13-04 02:47:48,3.356,0.336,95.973,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2919841792.0,864522240.0,4099756032.0,25734955008.0,6062254.0,697050.0
13-04 02:47:49,3.920,0.500,95.246,0.0,0.0,0.334,0.0,86016.0,0.0,5.0,2921095168.0,864522240.0,4102717440.0,25730740224.0,6489034.0,718140.0
13-04 02:47:50,3.437,0.671,95.390,0.084,0.0,0.419,0.0,16384.0,0.0,2.0,2921189376.0,864522240.0,4107534336.0,25725829120.0,8722945.0,759060.0
13-04 02:47:51,4.454,0.588,94.622,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2926088192.0,864522240.0,4114329600.0,25714135040.0,9285949.0,788834.0
13-04 02:47:52,3.107,0.420,96.222,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2926477312.0,864522240.0,4119339008.0,25708736512.0,7991855.0,727082.0
13-04 02:47:53,3.437,0.335,95.893,0.0,0.0,0.335,0.0,204800.0,0.0,7.0,2928603136.0,864522240.0,4124282880.0,25701666816.0,8161274.0,713736.0
13-04 02:47:54,3.679,0.836,95.318,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2929680384.0,864522240.0,4129525760.0,25695346688.0,8349804.0,753894.0
13-04 02:47:55,4.500,0.583,94.250,0.333,0.0,0.333,0.0,28672.0,0.0,3.0,2932097024.0,864522240.0,4134223872.0,25688231936.0,7082412.0,710411.0
13-04 02:47:56,3.778,0.588,95.298,0.0,0.0,0.336,0.0,45056.0,0.0,3.0,2934145024.0,864522240.0,4137738240.0,25682669568.0,7153701.0,743719.0
13-04 02:47:57,3.598,0.669,95.481,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2933841920.0,864522240.0,4142260224.0,25678450688.0,7122792.0,715779.0
13-04 02:47:58,3.589,0.584,95.409,0.0,0.0,0.417,0.0,8192.0,0.0,1.0,2935160832.0,864522240.0,4146118656.0,25673273344.0,6901528.0,719048.0
13-04 02:47:59,3.598,0.502,95.565,0.0,0.0,0.335,0.0,114688.0,0.0,6.0,2936422400.0,864522240.0,4149706752.0,25668423680.0,6678003.0,730135.0
13-04 02:48:00,4.572,0.831,94.181,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2940469248.0,864522240.0,4153888768.0,25660194816.0,6923370.0,660404.0
13-04 02:48:01,2.090,0.502,96.990,0.167,0.0,0.251,0.0,81920.0,0.0,14.0,2939777024.0,864522240.0,4158345216.0,25656430592.0,6852217.0,564184.0
13-04 02:48:02,1.003,0.418,98.244,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2940170240.0,864522240.0,4161736704.0,25652645888.0,4575600.0,346010.0
13-04 02:48:03,1.003,0.418,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2939375616.0,864522240.0,4165603328.0,25649573888.0,3889030.0,306943.0
13-04 02:48:04,1.087,0.334,98.411,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2939670528.0,864522240.0,4169117696.0,25645764608.0,4172764.0,303691.0
13-04 02:48:05,0.836,0.502,98.328,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2939490304.0,864522240.0,4172886016.0,25642176512.0,4458460.0,322795.0
13-04 02:48:06,0.838,0.419,98.407,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2940985344.0,864522240.0,4176945152.0,25636622336.0,4567109.0,336645.0
13-04 02:48:07,2.848,0.251,96.650,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2941722624.0,864522240.0,4180525056.0,25632305152.0,4915970.0,574251.0
13-04 02:48:08,5.700,0.251,93.881,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2805248000.0,864522240.0,4184186880.0,25765117952.0,6811788.0,736283.0
13-04 02:48:09,6.833,0.667,92.250,0.0,0.0,0.250,0.0,86016.0,0.0,5.0,2756939776.0,864522240.0,4187877376.0,25809735680.0,7056002.0,726509.0
13-04 02:48:10,6.177,0.501,93.239,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2769772544.0,864522240.0,4190773248.0,25794007040.0,5668686.0,641604.0
13-04 02:48:11,5.514,0.418,93.901,0.0,0.0,0.167,0.0,111611904.0,0.0,113.0,2796048384.0,864522240.0,4190777344.0,25767727104.0,3162762.0,575613.0
13-04 02:48:12,4.519,0.335,94.979,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2811916288.0,864522240.0,4190785536.0,25751851008.0,2946196.0,563992.0
13-04 02:48:13,3.913,0.333,95.587,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2817560576.0,864522240.0,4190789632.0,25746202624.0,635225.0,429106.0
13-04 02:48:14,5.985,0.416,93.516,0.0,0.0,0.083,0.0,139264.0,0.0,10.0,2846089216.0,864522240.0,4190797824.0,25717665792.0,3033444.0,605591.0
13-04 02:48:15,4.678,0.501,94.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2881196032.0,864522240.0,4190801920.0,25682554880.0,3262120.0,599506.0
13-04 02:48:16,4.862,0.335,94.635,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2889027584.0,864522240.0,4190810112.0,25674715136.0,3763231.0,663241.0
13-04 02:48:17,5.514,0.334,93.818,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2897592320.0,864522240.0,4190818304.0,25666142208.0,3226562.0,616504.0
13-04 02:48:18,4.837,0.417,94.495,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2898153472.0,864522240.0,4190826496.0,25665572864.0,3289925.0,635588.0
13-04 02:48:19,4.519,0.335,95.146,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2902224896.0,864522240.0,4190830592.0,25661497344.0,3449672.0,635046.0
13-04 02:48:20,4.595,0.418,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2906648576.0,864522240.0,4190838784.0,25657065472.0,3258316.0,619779.0
13-04 02:48:21,4.500,0.333,95.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2907660288.0,864522240.0,4190842880.0,25656049664.0,3174825.0,602043.0
13-04 02:48:22,3.356,0.503,95.889,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,2907873280.0,864522240.0,4190851072.0,25655828480.0,3346505.0,615823.0
13-04 02:48:23,4.587,0.250,95.079,0.0,0.0,0.083,0.0,147456.0,0.0,1.0,2908151808.0,864522240.0,4190859264.0,25655541760.0,3443086.0,620093.0
13-04 02:48:24,4.686,0.418,94.812,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2910814208.0,864522240.0,4190863360.0,25652875264.0,3343799.0,597118.0
13-04 02:48:25,3.183,0.503,96.147,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2910806016.0,864522240.0,4190871552.0,25652875264.0,3161891.0,612952.0
13-04 02:48:26,4.279,0.336,95.386,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2910928896.0,864522240.0,4190875648.0,25652748288.0,3205584.0,592157.0
13-04 02:48:27,4.0,0.500,95.083,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,2911813632.0,864522240.0,4190879744.0,25651859456.0,3143769.0,584297.0
13-04 02:48:28,4.428,0.167,95.322,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2913234944.0,864522240.0,4190887936.0,25650429952.0,2977079.0,582088.0
13-04 02:48:29,3.342,0.501,95.990,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2913189888.0,864522240.0,4190900224.0,25650462720.0,3246288.0,595623.0
13-04 02:48:30,3.428,0.167,96.154,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2913439744.0,864522240.0,4190904320.0,25650208768.0,2938171.0,574914.0
13-04 02:48:31,3.028,0.336,96.468,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2915659776.0,864522240.0,4190908416.0,25647984640.0,3158749.0,591409.0
13-04 02:48:32,4.428,0.334,94.987,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2919141376.0,864522240.0,4190916608.0,25644494848.0,3088350.0,583973.0
13-04 02:48:33,3.020,0.336,96.560,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2919706624.0,864522240.0,4190924800.0,25643921408.0,3175466.0,584788.0
13-04 02:48:34,3.350,0.335,96.231,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2920304640.0,864522240.0,4190928896.0,25643319296.0,3050004.0,585707.0
13-04 02:48:35,3.688,0.419,95.893,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2921500672.0,864522240.0,4190937088.0,25642115072.0,2902508.0,579647.0
13-04 02:48:36,4.500,0.417,95.0,0.0,0.0,0.083,0.0,32768.0,0.0,7.0,2925719552.0,864522240.0,4190941184.0,25637892096.0,3069234.0,575245.0
13-04 02:48:37,2.919,0.250,96.580,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,2925711360.0,864522240.0,4190949376.0,25637892096.0,1337473.0,462521.0
13-04 02:48:38,3.255,0.417,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2927259648.0,864522240.0,4190957568.0,25636335616.0,2473869.0,562445.0
13-04 02:48:39,4.659,0.333,94.925,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2929418240.0,864522240.0,4190965760.0,25634168832.0,3343290.0,627707.0
13-04 02:48:40,4.599,0.585,94.649,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2930257920.0,864522240.0,4190973952.0,25633320960.0,3674897.0,682039.0
13-04 02:48:41,3.183,0.335,96.399,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2930282496.0,864522240.0,4190982144.0,25633288192.0,2828637.0,572235.0
13-04 02:48:42,3.353,0.335,96.228,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,2931961856.0,864522240.0,4190986240.0,25631604736.0,2833386.0,578204.0
13-04 02:48:43,4.090,0.417,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2934775808.0,864522240.0,4190994432.0,25628782592.0,2879947.0,601380.0
13-04 02:48:44,3.904,0.332,95.598,0.0,0.0,0.166,0.0,69632.0,0.0,5.0,2936963072.0,864522240.0,4190998528.0,25626591232.0,1893566.0,521671.0
13-04 02:48:45,3.437,0.251,96.060,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2937307136.0,864522240.0,4191006720.0,25626238976.0,3647558.0,631839.0
13-04 02:48:46,4.017,0.418,95.230,0.0,0.0,0.335,0.0,708608.0,0.0,3.0,2937303040.0,864522240.0,4193779712.0,25623470080.0,6484627.0,775866.0
13-04 02:48:47,4.500,0.417,94.583,0.167,0.0,0.333,0.0,16384.0,0.0,2.0,2937470976.0,864522240.0,4197761024.0,25619320832.0,8265027.0,738959.0
13-04 02:48:48,1.918,0.334,97.498,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2938277888.0,864522240.0,4200984576.0,25615290368.0,4518488.0,425106.0
13-04 02:48:49,1.087,0.418,98.244,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2938396672.0,864522240.0,4204990464.0,25611165696.0,4538113.0,418218.0
13-04 02:48:50,1.252,0.584,97.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2938175488.0,864522240.0,4208803840.0,25607573504.0,4638289.0,392627.0
13-04 02:48:51,1.254,0.251,98.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2938085376.0,864522240.0,4212858880.0,25603608576.0,4342852.0,359925.0
13-04 02:48:52,0.920,0.502,98.328,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,2938429440.0,864522240.0,4215894016.0,25600229376.0,3668803.0,336567.0
13-04 02:48:53,1.003,0.167,98.747,0.0,0.0,0.084,0.0,147456.0,0.0,1.0,2938400768.0,864522240.0,4216176640.0,25599975424.0,100996.0,182361.0
13-04 02:48:54,2.664,0.416,96.836,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2938716160.0,864522240.0,4216180736.0,25599655936.0,541556.0,309581.0
13-04 02:48:55,7.149,1.934,90.749,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2802544640.0,864522240.0,4218269696.0,25733738496.0,5314286.0,680742.0
13-04 02:48:56,6.454,0.922,92.288,0.0,0.0,0.335,0.0,20480.0,0.0,1.0,2769895424.0,864522240.0,4221644800.0,25763012608.0,7039173.0,786428.0
13-04 02:48:57,6.689,0.920,92.057,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2794975232.0,864522240.0,4228689920.0,25730887680.0,11678650.0,861912.0
13-04 02:48:58,5.593,0.167,93.907,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2812026880.0,864522240.0,4230242304.0,25712283648.0,4566241.0,670789.0
13-04 02:48:59,5.769,0.585,93.311,0.0,0.0,0.334,0.0,90112.0,0.0,5.0,2825736192.0,864522240.0,4233826304.0,25694990336.0,7732130.0,796474.0
13-04 02:49:00,6.156,0.749,92.762,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2861252608.0,864522240.0,4238184448.0,25655115776.0,8156924.0,812946.0
13-04 02:49:01,5.740,0.666,93.261,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2889633792.0,864522240.0,4244062208.0,25620856832.0,9876936.0,830662.0
13-04 02:49:02,5.532,0.419,93.546,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2894577664.0,864522240.0,4250112000.0,25609863168.0,10304498.0,855569.0
13-04 02:49:03,4.862,0.838,93.965,0.084,0.0,0.251,0.0,32768.0,0.0,6.0,2895802368.0,864522240.0,4256468992.0,25602281472.0,10301005.0,855111.0
13-04 02:49:04,4.511,0.668,94.236,0.0,0.0,0.585,0.0,69632.0,0.0,5.0,2896588800.0,864522240.0,4262215680.0,25595748352.0,9903148.0,866199.0
13-04 02:49:05,4.671,0.751,94.245,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2898833408.0,864522240.0,4265787392.0,25589932032.0,7954150.0,829122.0
13-04 02:49:06,5.853,0.502,93.227,0.0,0.0,0.418,0.0,16384.0,0.0,1.0,2908168192.0,864522240.0,4271013888.0,25575370752.0,9383399.0,853454.0
13-04 02:49:07,5.868,0.335,93.294,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2909331456.0,864522240.0,4276113408.0,25569107968.0,9077585.0,901315.0
13-04 02:49:08,4.682,0.585,94.147,0.084,0.0,0.502,0.0,28672.0,0.0,3.0,2911739904.0,864522240.0,4279914496.0,25562898432.0,8238866.0,870208.0
13-04 02:49:09,4.519,0.669,94.393,0.0,0.0,0.418,0.0,90112.0,0.0,6.0,2913050624.0,864522240.0,4284575744.0,25556926464.0,7386110.0,802313.0
13-04 02:49:10,4.523,0.586,94.472,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2912997376.0,864522240.0,4289036288.0,25552519168.0,8463146.0,898109.0
13-04 02:49:11,4.496,0.833,94.255,0.0,0.0,0.416,0.0,32768.0,0.0,8.0,2914430976.0,864522240.0,4293197824.0,25546924032.0,8724841.0,895216.0
13-04 02:49:12,4.530,0.503,94.379,0.0,0.0,0.587,0.0,0.0,0.0,0.0,2914668544.0,864522240.0,4297187328.0,25542696960.0,8653920.0,884623.0
13-04 02:49:13,4.118,0.504,94.454,0.588,0.0,0.336,0.0,32768.0,0.0,3.0,2915483648.0,864522240.0,4301094912.0,25537974272.0,7685528.0,842200.0
13-04 02:49:14,3.849,0.669,95.146,0.0,0.0,0.335,0.0,131072.0,0.0,9.0,2916106240.0,864522240.0,4304953344.0,25533493248.0,7902056.0,859853.0
13-04 02:49:15,3.940,0.419,95.222,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2916708352.0,864522240.0,4309299200.0,25528545280.0,7422466.0,840656.0
13-04 02:49:16,5.109,0.921,93.802,0.0,0.0,0.168,0.0,118484992.0,0.0,118.0,2921078784.0,864522240.0,4312584192.0,25520889856.0,8138750.0,871560.0
13-04 02:49:17,4.667,0.917,94.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2921140224.0,864522240.0,4316905472.0,25516507136.0,8991062.0,906696.0
13-04 02:49:18,4.198,0.588,94.878,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,2921947136.0,864522240.0,4320444416.0,25512161280.0,8820071.0,876001.0
13-04 02:49:19,4.882,0.337,94.697,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2924068864.0,864522240.0,4325031936.0,25505452032.0,8688415.0,877568.0
13-04 02:49:20,3.772,0.503,95.306,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2924777472.0,864522240.0,4329332736.0,25500442624.0,8026431.0,818618.0
13-04 02:49:21,3.610,0.504,95.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2925146112.0,864522240.0,4332965888.0,25496440832.0,7084874.0,770266.0
13-04 02:49:22,5.444,0.335,93.970,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2929954816.0,864522240.0,4337008640.0,25487589376.0,9238844.0,901528.0
13-04 02:49:23,3.862,0.588,95.046,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,2929881088.0,864522240.0,4341248000.0,25483423744.0,8388524.0,863656.0
13-04 02:49:24,4.583,0.417,94.750,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2930892800.0,864522240.0,4344483840.0,25479176192.0,7775233.0,849339.0
13-04 02:49:25,4.925,0.250,94.741,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2931650560.0,864522240.0,4345085952.0,25477816320.0,4139217.0,682449.0
13-04 02:49:26,4.097,0.502,95.151,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2933358592.0,864522240.0,4345090048.0,25476104192.0,4016602.0,665264.0
13-04 02:49:27,3.595,0.334,95.736,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2933116928.0,864522240.0,4346482688.0,25474953216.0,5335147.0,719840.0
13-04 02:49:28,4.195,0.671,94.715,0.0,0.0,0.419,0.0,229376.0,0.0,3.0,2936459264.0,864522240.0,4351168512.0,25466925056.0,9031841.0,851983.0
13-04 02:49:29,4.794,0.336,94.533,0.0,0.0,0.336,0.0,73728.0,0.0,5.0,2943107072.0,864522240.0,4356767744.0,25454678016.0,9898244.0,841804.0
13-04 02:49:30,4.007,0.417,95.242,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2944012288.0,864522240.0,4358410240.0,25452130304.0,5330209.0,735582.0
13-04 02:49:31,3.283,0.421,95.960,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2946289664.0,864522240.0,4361252864.0,25447010304.0,7563011.0,811951.0
13-04 02:49:32,5.113,0.251,94.300,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2939363328.0,864522240.0,4366905344.0,25448284160.0,9994991.0,884041.0
13-04 02:49:33,3.956,0.505,94.949,0.168,0.0,0.421,0.0,28672.0,0.0,3.0,2935816192.0,864522240.0,4374548480.0,25444188160.0,12073659.0,859407.0
13-04 02:49:34,3.685,0.503,95.477,0.0,0.0,0.335,0.0,81920.0,0.0,5.0,2935857152.0,864522240.0,4379992064.0,25438703616.0,9757601.0,817077.0
13-04 02:49:35,1.503,0.501,97.412,0.0,0.0,0.584,0.0,0.0,0.0,0.0,2935533568.0,864522240.0,4385263616.0,25433755648.0,6100616.0,485061.0
13-04 02:49:36,1.340,0.419,97.990,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2937561088.0,864522240.0,4391141376.0,25425850368.0,6395159.0,423177.0
13-04 02:49:37,1.253,0.418,97.995,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2937634816.0,864522240.0,4395700224.0,25421217792.0,5315776.0,398143.0
13-04 02:49:38,1.423,0.335,97.741,0.251,0.0,0.251,0.0,28672.0,0.0,5.0,2939269120.0,864522240.0,4399812608.0,25415471104.0,5046867.0,401726.0
13-04 02:49:39,1.675,0.419,97.571,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2940895232.0,864522240.0,4405116928.0,25408540672.0,5625948.0,418728.0
13-04 02:49:40,2.092,0.418,97.155,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2941784064.0,864522240.0,4408639488.0,25404129280.0,4984185.0,503236.0
13-04 02:49:41,4.114,0.672,94.878,0.0,0.0,0.336,0.0,20480.0,0.0,2.0,2901135360.0,864522240.0,4413071360.0,25440346112.0,8002649.0,829706.0
13-04 02:49:42,5.495,0.999,93.172,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2898153472.0,864522240.0,4417167360.0,25439232000.0,8799744.0,891078.0
13-04 02:49:43,4.007,0.751,94.908,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2902986752.0,864522240.0,4420292608.0,25431273472.0,5077028.0,682300.0
13-04 02:49:44,4.655,0.333,94.015,0.166,0.0,0.831,0.0,135168.0,0.0,9.0,2896416768.0,864522240.0,4424667136.0,25433468928.0,5795490.0,714038.0
13-04 02:49:45,6.213,0.672,92.695,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2915188736.0,864522240.0,4428496896.0,25410867200.0,8664186.0,953453.0
13-04 02:49:46,4.261,0.585,94.820,0.0,0.0,0.334,0.0,120381440.0,0.0,127.0,2919895040.0,864522240.0,4432932864.0,25401724928.0,5313745.0,729323.0
13-04 02:49:47,3.635,0.507,95.435,0.0,0.0,0.423,0.0,0.0,0.0,0.0,2928549888.0,864522240.0,4437331968.0,25388670976.0,8006481.0,879410.0
13-04 02:49:48,5.951,0.587,93.210,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2919596032.0,864522240.0,4441116672.0,25393840128.0,10307017.0,1010086.0
13-04 02:49:49,3.526,0.588,95.382,0.168,0.0,0.336,0.0,122880.0,0.0,10.0,2919260160.0,864522240.0,4445544448.0,25389748224.0,6791226.0,789758.0
13-04 02:49:50,5.408,0.666,93.428,0.0,0.0,0.499,0.0,0.0,0.0,0.0,2923171840.0,864522240.0,4448714752.0,25382666240.0,8090172.0,911386.0
13-04 02:49:51,5.210,0.588,93.866,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2926686208.0,864522240.0,4452823040.0,25375043584.0,9447906.0,1018623.0
13-04 02:49:52,4.858,0.586,94.137,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2926825472.0,864522240.0,4456734720.0,25370992640.0,8299628.0,957712.0
13-04 02:49:53,4.587,0.417,94.329,0.0,0.0,0.667,0.0,0.0,0.0,0.0,2927980544.0,864522240.0,4460941312.0,25365630976.0,8170059.0,932925.0
13-04 02:49:54,5.458,0.756,93.451,0.084,0.0,0.252,0.0,90112.0,0.0,7.0,2929213440.0,864522240.0,4465303552.0,25360035840.0,9793194.0,1033812.0
13-04 02:49:55,4.431,0.753,94.565,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2931367936.0,864522240.0,4469407744.0,25353777152.0,6833974.0,876349.0
13-04 02:49:56,4.254,0.751,94.662,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2931208192.0,864522240.0,4473036800.0,25350307840.0,7484717.0,901621.0
13-04 02:49:57,6.411,0.749,92.590,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2936250368.0,864522240.0,4476321792.0,25341980672.0,8749810.0,1067531.0
13-04 02:49:58,4.279,0.336,95.218,0.0,0.0,0.168,0.0,151552.0,0.0,1.0,2937090048.0,864522240.0,4476239872.0,25341222912.0,3735789.0,751977.0
13-04 02:49:59,6.281,0.419,92.714,0.168,0.0,0.419,0.0,118784.0,0.0,8.0,2937417728.0,864522240.0,4477194240.0,25339940864.0,7664790.0,1086524.0
13-04 02:50:00,5.523,0.837,93.389,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2936877056.0,864522240.0,4481282048.0,25336393728.0,10595445.0,1215611.0
13-04 02:50:01,5.769,0.502,93.144,0.0,0.0,0.585,0.0,0.0,0.0,0.0,2939432960.0,864522240.0,4485865472.0,25329254400.0,10541409.0,1062149.0
13-04 02:50:02,4.216,0.590,94.941,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2941427712.0,864522240.0,4487753728.0,25325371392.0,7031642.0,950427.0
13-04 02:50:03,4.439,0.419,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2942738432.0,864522240.0,4490088448.0,25321725952.0,5586773.0,836239.0
13-04 02:50:04,4.996,0.500,93.922,0.167,0.0,0.416,0.0,90112.0,0.0,7.0,2943954944.0,864522240.0,4492435456.0,25318162432.0,6190098.0,839406.0
13-04 02:50:05,4.431,0.585,94.565,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2943922176.0,864522240.0,4499677184.0,25310953472.0,11154328.0,893227.0
13-04 02:50:06,4.519,0.586,94.561,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2946891776.0,864522240.0,4505137152.0,25302523904.0,9418823.0,878725.0
13-04 02:50:07,5.588,0.584,93.161,0.0,0.0,0.667,0.0,0.0,0.0,0.0,2955743232.0,864522240.0,4512550912.0,25286258688.0,11469648.0,902595.0
13-04 02:50:08,4.271,0.586,94.640,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2957766656.0,864522240.0,4517158912.0,25279627264.0,8792455.0,896376.0
13-04 02:50:09,4.034,0.504,94.790,0.168,0.0,0.504,0.0,90112.0,0.0,7.0,2957701120.0,864522240.0,4522233856.0,25274617856.0,8501470.0,882611.0
13-04 02:50:10,4.257,0.501,94.992,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2957844480.0,864522240.0,4525584384.0,25271123968.0,6630594.0,839607.0
13-04 02:50:11,4.754,0.417,94.579,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2959908864.0,864522240.0,4525588480.0,25269055488.0,3103005.0,693637.0
13-04 02:50:12,4.097,0.418,95.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2960465920.0,864522240.0,4525596672.0,25268490240.0,3476912.0,754916.0
13-04 02:50:13,4.261,0.334,95.155,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2961637376.0,864522240.0,4525600768.0,25267314688.0,3274413.0,715304.0
13-04 02:50:14,3.846,0.084,95.819,0.167,0.0,0.084,0.0,139264.0,0.0,9.0,2964549632.0,864522240.0,4525608960.0,25264394240.0,1002985.0,521097.0
13-04 02:50:15,3.910,0.333,95.258,0.0,0.0,0.499,0.0,0.0,0.0,0.0,2964164608.0,864522240.0,4525613056.0,25264775168.0,1877682.0,628159.0
13-04 02:50:16,4.933,0.669,94.398,0.0,0.0,0.0,0.0,94572544.0,0.0,95.0,2964885504.0,864522240.0,4525621248.0,25264046080.0,5253168.0,900616.0
13-04 02:50:17,5.034,0.587,94.211,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2965004288.0,864522240.0,4525625344.0,25263923200.0,4577458.0,867811.0
13-04 02:50:18,4.576,0.416,94.759,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,2966151168.0,864522240.0,4525633536.0,25262768128.0,3899421.0,764157.0
13-04 02:50:19,4.107,0.419,95.054,0.168,0.0,0.251,0.0,139264.0,0.0,9.0,2970120192.0,864522240.0,4525641728.0,25258790912.0,3216496.0,713287.0
13-04 02:50:20,4.017,0.251,95.732,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2971152384.0,864522240.0,4525649920.0,25257750528.0,2994176.0,655421.0
13-04 02:50:21,2.087,0.250,97.579,0.0,0.0,0.083,0.0,49152.0,0.0,11.0,2972770304.0,864522240.0,4525649920.0,25256132608.0,1358395.0,420375.0
13-04 02:50:22,1.332,0.333,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2973151232.0,864522240.0,4525649920.0,25255751680.0,135049.0,243579.0
13-04 02:50:23,1.171,0.084,98.662,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2973278208.0,864522240.0,4525649920.0,25255624704.0,134947.0,244871.0
13-04 02:50:24,1.256,0.168,98.492,0.084,0.0,0.0,0.0,86016.0,0.0,7.0,2973278208.0,864522240.0,4525649920.0,25255624704.0,135973.0,246457.0
13-04 02:50:25,1.255,0.167,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2973278208.0,864522240.0,4525649920.0,25255624704.0,139110.0,252109.0
13-04 02:50:26,2.592,0.251,97.074,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2973278208.0,864522240.0,4525649920.0,25255624704.0,135877.0,246094.0
13-04 02:50:27,1.171,0.167,98.495,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2973278208.0,864522240.0,4525649920.0,25255624704.0,136003.0,246343.0
13-04 02:50:28,2.082,0.583,97.252,0.0,0.0,0.083,0.0,139264.0,0.0,1.0,2958352384.0,864522240.0,4525649920.0,25270550528.0,134065.0,243300.0
13-04 02:50:29,2.329,0.250,97.338,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2881888256.0,864522240.0,4525649920.0,25347014656.0,134917.0,244548.0
13-04 02:50:30,2.012,0.335,97.569,0.084,0.0,0.0,0.0,24576.0,0.0,2.0,2835890176.0,864522240.0,4525649920.0,25393012736.0,133676.0,242176.0
13-04 02:50:31,2.423,0.251,97.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2792267776.0,864522240.0,4525649920.0,25436635136.0,131758.0,238769.0
13-04 02:50:32,1.995,0.249,97.672,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2798051328.0,864522240.0,4525649920.0,25430851584.0,136708.0,248154.0
13-04 02:50:33,1.923,0.334,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2799697920.0,864522240.0,4525654016.0,25429200896.0,139000.0,251591.0
13-04 02:50:34,1.921,0.334,97.661,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2802237440.0,864522240.0,4525654016.0,25426661376.0,134355.0,243407.0
13-04 02:50:35,1.757,0.167,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2808078336.0,864522240.0,4525654016.0,25420820480.0,136074.0,246591.0
13-04 02:50:36,4.730,0.415,94.523,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2822463488.0,864522240.0,4525658112.0,25406431232.0,988086.0,465561.0
13-04 02:50:37,8.043,0.498,91.294,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2854543360.0,864522240.0,4525670400.0,25374339072.0,3419270.0,759614.0
13-04 02:50:38,5.365,0.503,94.049,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2862637056.0,864522240.0,4525674496.0,25366241280.0,3691536.0,773297.0
13-04 02:50:39,7.161,0.500,92.256,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2894479360.0,864522240.0,4525682688.0,25334390784.0,3943108.0,790784.0
13-04 02:50:40,5.892,0.249,93.610,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2928816128.0,864522240.0,4525686784.0,25300049920.0,3562346.0,780221.0
13-04 02:50:41,4.854,0.335,94.477,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,2929340416.0,864522240.0,4525694976.0,25299517440.0,3092241.0,723388.0
13-04 02:50:42,6.549,0.336,92.947,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2933198848.0,864522240.0,4525707264.0,25295646720.0,4412870.0,838886.0
13-04 02:50:43,5.004,0.584,94.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2934243328.0,864522240.0,4525711360.0,25294598144.0,4017413.0,808083.0
13-04 02:50:44,5.021,0.418,94.393,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2936107008.0,864522240.0,4525719552.0,25292726272.0,3799538.0,781817.0
13-04 02:50:45,4.603,0.335,94.728,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2938548224.0,864522240.0,4525723648.0,25290280960.0,3088051.0,729825.0
13-04 02:50:46,4.606,0.251,94.891,0.084,0.0,0.168,0.0,28672.0,0.0,3.0,2939969536.0,864522240.0,4525731840.0,25288851456.0,4283360.0,823068.0
13-04 02:50:47,4.690,0.586,94.556,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2942124032.0,864522240.0,4525735936.0,25286692864.0,3800787.0,778796.0
13-04 02:50:48,5.004,0.334,94.495,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2942750720.0,864522240.0,4525744128.0,25286057984.0,3971210.0,801570.0
13-04 02:50:49,3.936,0.670,95.310,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,2944176128.0,864522240.0,4525748224.0,25284628480.0,3714069.0,778782.0
13-04 02:50:50,5.096,0.418,94.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2944864256.0,864522240.0,4525756416.0,25283932160.0,3214928.0,728815.0
13-04 02:50:51,5.495,0.250,93.922,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2945875968.0,864522240.0,4525760512.0,25282916352.0,4280899.0,832557.0
13-04 02:50:52,4.243,0.666,94.925,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2946699264.0,864522240.0,4525768704.0,25282084864.0,3765503.0,779015.0
13-04 02:50:53,6.156,0.416,93.261,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,2947203072.0,864522240.0,4525776896.0,25281572864.0,3876576.0,788665.0
13-04 02:50:54,4.181,0.167,95.485,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2947670016.0,864522240.0,4525785088.0,25281097728.0,3631475.0,774570.0
13-04 02:50:55,4.107,0.251,95.390,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2948644864.0,864522240.0,4525793280.0,25280114688.0,3937695.0,791381.0
13-04 02:50:56,5.500,0.417,93.500,0.167,0.0,0.417,0.0,77824.0,0.0,10.0,2951655424.0,864522240.0,4525797376.0,25277100032.0,3564232.0,766660.0
13-04 02:50:57,4.821,0.582,94.514,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2952474624.0,864522240.0,4525805568.0,25276272640.0,3766069.0,782149.0
13-04 02:50:58,4.337,0.584,94.829,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2954342400.0,864522240.0,4525809664.0,25274400768.0,3534247.0,768969.0
13-04 02:50:59,6.234,0.582,93.017,0.0,0.0,0.166,0.0,73728.0,0.0,5.0,2956406784.0,864522240.0,4525817856.0,25272328192.0,3636970.0,774233.0
13-04 02:51:00,4.188,0.335,95.310,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2956328960.0,864522240.0,4525821952.0,25272401920.0,3759939.0,785478.0
13-04 02:51:01,4.443,0.335,95.054,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2957029376.0,864522240.0,4525830144.0,25271693312.0,3809253.0,791069.0
13-04 02:51:02,5.342,0.501,93.907,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2961182720.0,864522240.0,4525834240.0,25267535872.0,3396700.0,750711.0
13-04 02:51:03,3.595,0.669,95.401,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2962165760.0,864522240.0,4525842432.0,25266544640.0,3814207.0,785778.0
13-04 02:51:04,4.023,0.335,95.557,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2962825216.0,864522240.0,4525850624.0,25265876992.0,3604759.0,767713.0
13-04 02:51:05,5.017,0.334,94.314,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2967261184.0,864522240.0,4525858816.0,25261432832.0,3559710.0,772809.0
13-04 02:51:06,4.279,0.336,95.218,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,2969169920.0,864522240.0,4525862912.0,25259520000.0,3507911.0,764087.0
13-04 02:51:07,3.512,0.334,95.987,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2970554368.0,864522240.0,4525875200.0,25258123264.0,2285227.0,662306.0
13-04 02:51:08,4.174,0.501,95.242,0.0,0.0,0.083,0.0,208896.0,0.0,1.0,2972389376.0,864522240.0,4525883392.0,25256280064.0,2959927.0,733288.0
13-04 02:51:09,6.583,0.333,92.833,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2972581888.0,864522240.0,4525887488.0,25256083456.0,5853550.0,966125.0
13-04 02:51:10,4.087,0.584,95.246,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2972954624.0,864522240.0,4525895680.0,25255702528.0,3358018.0,766200.0
13-04 02:51:11,4.181,0.418,95.151,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2975105024.0,864522240.0,4525903872.0,25253543936.0,3418981.0,750658.0
13-04 02:51:12,5.602,0.167,94.064,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2977779712.0,864522240.0,4525912064.0,25250861056.0,4305545.0,847799.0
13-04 02:51:13,4.087,0.417,95.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2978959360.0,864522240.0,4525916160.0,25249677312.0,3078466.0,731722.0
13-04 02:51:14,4.341,0.668,94.825,0.0,0.0,0.167,0.0,114688.0,0.0,7.0,2979504128.0,864522240.0,4525924352.0,25249124352.0,3713585.0,775406.0
13-04 02:51:15,4.330,0.416,95.171,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2980614144.0,864522240.0,4525928448.0,25248010240.0,2075653.0,647407.0
13-04 02:51:16,3.936,0.503,95.142,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,2981060608.0,864522240.0,4525932544.0,25247559680.0,5299128.0,895532.0
13-04 02:51:17,2.515,0.335,97.066,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2980356096.0,864522240.0,4525932544.0,25248264192.0,1520292.0,575008.0
13-04 02:51:18,3.500,0.417,95.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2981445632.0,864522240.0,4525932544.0,25247174656.0,1638825.0,594820.0
13-04 02:51:19,2.425,0.334,97.241,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2981961728.0,864522240.0,4525932544.0,25246658560.0,1371295.0,538739.0
13-04 02:51:20,2.590,0.251,96.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2982588416.0,864522240.0,4525932544.0,25246031872.0,1541074.0,573353.0
13-04 02:51:21,2.750,0.250,96.667,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,2982535168.0,864522240.0,4525953024.0,25246064640.0,1492960.0,555888.0
13-04 02:51:22,2.588,0.417,96.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2982645760.0,864522240.0,4525977600.0,25245929472.0,1578756.0,571378.0
13-04 02:51:23,2.766,0.419,96.647,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2982244352.0,864522240.0,4525998080.0,25246310400.0,1377168.0,525246.0
13-04 02:51:24,3.574,0.333,96.010,0.0,0.0,0.083,0.0,86016.0,0.0,6.0,2982191104.0,864522240.0,4526018560.0,25246343168.0,1424740.0,538009.0
13-04 02:51:25,2.099,0.420,97.313,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2982211584.0,864522240.0,4526039040.0,25246302208.0,1608588.0,575148.0
13-04 02:51:26,2.750,0.250,96.667,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,2982195200.0,864522240.0,4526055424.0,25246302208.0,1483804.0,550135.0
13-04 02:51:27,2.421,0.334,97.078,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2982141952.0,864522240.0,4526075904.0,25246334976.0,1483849.0,550726.0
13-04 02:51:28,3.258,0.334,96.241,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2981933056.0,864522240.0,4526096384.0,25246523392.0,1478996.0,548791.0
13-04 02:51:29,3.003,0.417,96.414,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2981892096.0,864522240.0,4526112768.0,25246547968.0,1427858.0,540230.0
13-04 02:51:30,1.833,0.083,97.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2982014976.0,864522240.0,4526116864.0,25246420992.0,197726.0,290345.0
13-04 02:51:31,1.170,0.418,98.413,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,2982010880.0,864522240.0,4526120960.0,25246420992.0,154090.0,278316.0
13-04 02:51:32,1.415,0.333,97.835,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,2982010880.0,864522240.0,4526120960.0,25246420992.0,154096.0,279221.0
13-04 02:51:33,1.585,0.334,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2982010880.0,864522240.0,4526120960.0,25246420992.0,154264.0,278805.0
13-04 02:51:34,1.589,0.084,98.244,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2982010880.0,864522240.0,4526120960.0,25246420992.0,152975.0,277138.0
13-04 02:51:35,1.838,0.585,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2982010880.0,864522240.0,4526120960.0,25246420992.0,157126.0,281006.0
13-04 02:51:36,2.833,0.833,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2888921088.0,864522240.0,4526120960.0,25339510784.0,154556.0,279477.0
13-04 02:51:37,2.755,0.167,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2867798016.0,864522240.0,4526125056.0,25360629760.0,152108.0,273980.0
13-04 02:51:38,3.255,0.167,96.494,0.083,0.0,0.0,0.0,241664.0,0.0,3.0,2823421952.0,864522240.0,4526125056.0,25405005824.0,151510.0,274110.0
13-04 02:51:39,2.671,0.250,96.912,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2793488384.0,864522240.0,4526125056.0,25434939392.0,153448.0,277376.0
13-04 02:51:40,2.007,0.251,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2798145536.0,864522240.0,4526125056.0,25430282240.0,170854.0,294866.0
13-04 02:51:41,2.331,0.167,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2801446912.0,864522240.0,4526125056.0,25426980864.0,153696.0,278391.0
13-04 02:51:42,2.254,0.167,97.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2806521856.0,864522240.0,4526129152.0,25421901824.0,154368.0,279269.0
13-04 02:51:43,1.921,0.251,97.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2815537152.0,864522240.0,4526129152.0,25412886528.0,153073.0,277281.0
13-04 02:51:44,2.337,0.334,97.162,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,2820489216.0,864522240.0,4526129152.0,25407934464.0,155248.0,280800.0
13-04 02:51:45,2.246,0.166,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2823663616.0,864522240.0,4526129152.0,25404760064.0,153748.0,277740.0
13-04 02:51:46,2.085,0.417,97.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2825187328.0,864522240.0,4526129152.0,25403236352.0,154190.0,279162.0
13-04 02:51:47,2.087,0.250,97.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2827472896.0,864522240.0,4526129152.0,25400950784.0,153399.0,278565.0
13-04 02:51:48,3.081,0.083,96.753,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2824806400.0,864522240.0,4526129152.0,25403617280.0,155305.0,278309.0
13-04 02:51:49,1.760,0.168,98.072,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2833186816.0,864522240.0,4526129152.0,25395236864.0,153778.0,278557.0
13-04 02:51:50,1.835,0.167,97.748,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2839916544.0,864522240.0,4526129152.0,25388507136.0,153468.0,277618.0
13-04 02:51:51,1.586,0.167,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2850963456.0,864522240.0,4526129152.0,25377460224.0,152824.0,276708.0
13-04 02:51:52,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2856550400.0,864522240.0,4526129152.0,25371873280.0,153929.0,278492.0
13-04 02:51:53,1.839,0.167,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2858070016.0,864522240.0,4526133248.0,25370349568.0,152414.0,275172.0
13-04 02:51:54,2.167,0.250,97.500,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2858577920.0,864522240.0,4526133248.0,25369841664.0,155459.0,281786.0
13-04 02:51:55,2.498,0.250,97.169,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2859593728.0,864522240.0,4526133248.0,25368825856.0,155046.0,280427.0
13-04 02:51:56,2.094,0.251,97.571,0.084,0.0,0.0,0.0,49152.0,0.0,4.0,2859974656.0,864522240.0,4526133248.0,25368444928.0,152687.0,277259.0
13-04 02:51:57,1.762,0.168,97.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2860228608.0,864522240.0,4526133248.0,25368190976.0,154060.0,278785.0
13-04 02:51:58,2.002,0.500,97.415,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,2861735936.0,864522240.0,4526133248.0,25366683648.0,154372.0,279517.0
13-04 02:51:59,2.083,0.250,97.500,0.0,0.0,0.167,0.0,90112.0,0.0,6.0,2864480256.0,864522240.0,4526133248.0,25363939328.0,152218.0,275423.0
13-04 02:52:00,2.337,0.250,97.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2866958336.0,864522240.0,4526133248.0,25361461248.0,154694.0,280078.0
13-04 02:52:01,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2869276672.0,864522240.0,4526133248.0,25359142912.0,154227.0,278997.0
13-04 02:52:02,1.583,0.333,97.833,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2874445824.0,864522240.0,4526137344.0,25353969664.0,154072.0,278503.0
13-04 02:52:03,1.667,0.333,98.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2889048064.0,864522240.0,4526137344.0,25339367424.0,153894.0,278895.0
13-04 02:52:04,1.913,0.166,97.837,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,2899333120.0,864522240.0,4526137344.0,25329082368.0,153020.0,276607.0
13-04 02:52:05,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2902380544.0,864522240.0,4526137344.0,25326034944.0,154143.0,277841.0
13-04 02:52:06,1.337,0.334,98.246,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,2914316288.0,864522240.0,4526137344.0,25314099200.0,154779.0,279185.0
13-04 02:52:07,5.597,1.587,92.648,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2946887680.0,864522240.0,4526170112.0,25281495040.0,250971.0,371542.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-kafka-slave-36.csv <==
13-04 02:31:15,0.537,0.151,99.283,0.008,0.0,0.022,1957.609,374831.609,0.352,1.931,2061455360.0,1299070976.0,2131410944.0,28127137792.0,0.0,0.0
13-04 02:31:16,0.333,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062086144.0,1299070976.0,2131419136.0,28126498816.0,1107843.0,17082.0
13-04 02:31:17,0.418,0.084,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062340096.0,1299070976.0,2131419136.0,28126244864.0,1776591.0,21676.0
13-04 02:31:18,0.250,0.083,99.666,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2062336000.0,1299070976.0,2131423232.0,28126244864.0,9700.0,12092.0
13-04 02:31:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2062331904.0,1299070976.0,2131427328.0,28126244864.0,5784.0,19462.0
13-04 02:31:20,0.167,0.167,99.583,0.083,0.0,0.0,0.0,32768.0,0.0,1.0,2062336000.0,1299070976.0,2131423232.0,28126244864.0,3871.0,3156.0
13-04 02:31:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,6.0,2062336000.0,1299070976.0,2131423232.0,28126244864.0,5348.0,4631.0
13-04 02:31:22,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062852096.0,1299070976.0,2131423232.0,28125728768.0,5959.0,5195.0
13-04 02:31:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062843904.0,1299070976.0,2131423232.0,28125736960.0,3565.0,2362.0
13-04 02:31:24,4.439,0.335,95.142,0.0,0.0,0.084,0.0,188416.0,0.0,29.0,2061750272.0,1299070976.0,2131419136.0,28126834688.0,2574761.0,195097.0
13-04 02:31:25,3.331,0.167,96.420,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2061434880.0,1299070976.0,2131431424.0,28127137792.0,7075969.0,385546.0
13-04 02:31:26,2.850,0.251,96.731,0.084,0.0,0.084,0.0,69632.0,0.0,15.0,2061660160.0,1299070976.0,2131431424.0,28126912512.0,8997625.0,373705.0
13-04 02:31:27,3.177,0.251,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2061692928.0,1299070976.0,2131431424.0,28126879744.0,9144456.0,383565.0
13-04 02:31:28,3.667,0.333,95.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2062114816.0,1299070976.0,2131431424.0,28126457856.0,9474524.0,386039.0
13-04 02:31:29,3.846,0.167,95.903,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2062434304.0,1299070976.0,2131431424.0,28126138368.0,10534595.0,417924.0
13-04 02:31:30,3.350,0.168,96.482,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062172160.0,1299070976.0,2131431424.0,28126400512.0,8982964.0,398204.0
13-04 02:31:31,3.277,0.168,96.471,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2062139392.0,1299070976.0,2131431424.0,28126433280.0,9233838.0,365168.0
13-04 02:31:32,2.848,0.335,96.566,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2061905920.0,1299075072.0,2131431424.0,28126662656.0,10102453.0,396272.0
13-04 02:31:33,3.339,0.250,96.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2061869056.0,1299075072.0,2131435520.0,28126695424.0,9344070.0,400190.0
13-04 02:31:34,3.191,0.168,96.641,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2062196736.0,1299075072.0,2131435520.0,28126367744.0,9420031.0,406458.0
13-04 02:31:35,2.843,0.334,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2062356480.0,1299075072.0,2131435520.0,28126208000.0,8502196.0,356400.0
13-04 02:31:36,4.250,0.250,95.417,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,2062520320.0,1299075072.0,2131435520.0,28126044160.0,9624441.0,403489.0
13-04 02:31:37,3.428,0.167,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2062159872.0,1299075072.0,2131435520.0,28126404608.0,9391496.0,398163.0
13-04 02:31:38,3.414,0.167,96.253,0.083,0.0,0.083,0.0,24576.0,0.0,2.0,2062323712.0,1299075072.0,2131435520.0,28126240768.0,8630119.0,358149.0
13-04 02:31:39,3.255,0.668,95.993,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2062520320.0,1299075072.0,2131435520.0,28126044160.0,9874173.0,407040.0
13-04 02:31:40,3.417,0.250,96.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2062217216.0,1299075072.0,2131439616.0,28126343168.0,9213880.0,371474.0
13-04 02:31:41,4.007,0.250,95.743,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2062831616.0,1299075072.0,2131439616.0,28125728768.0,10386732.0,416968.0
13-04 02:31:42,2.929,0.335,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2063167488.0,1299075072.0,2131443712.0,28125388800.0,8130184.0,363656.0
13-04 02:31:43,3.322,0.332,96.262,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2063200256.0,1299075072.0,2131443712.0,28125356032.0,7236100.0,384061.0
13-04 02:31:44,3.434,0.335,95.980,0.168,0.0,0.084,0.0,94208.0,0.0,8.0,2063101952.0,1299075072.0,2131439616.0,28125458432.0,9939036.0,388593.0
13-04 02:31:45,3.347,0.251,96.318,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2064236544.0,1299075072.0,2131447808.0,28124315648.0,9603561.0,391554.0
13-04 02:31:46,3.018,0.419,96.479,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2064162816.0,1299075072.0,2131447808.0,28124389376.0,10244014.0,388137.0
13-04 02:31:47,3.580,0.500,95.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2064334848.0,1299075072.0,2131447808.0,28124217344.0,9828693.0,385503.0
13-04 02:31:48,3.604,0.084,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2064945152.0,1299075072.0,2131447808.0,28123607040.0,9614310.0,406442.0
13-04 02:31:49,3.076,0.249,96.509,0.083,0.0,0.083,0.0,69632.0,0.0,5.0,2064875520.0,1299075072.0,2131447808.0,28123676672.0,8248519.0,349939.0
13-04 02:31:50,3.913,0.500,95.337,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,2065420288.0,1299075072.0,2131447808.0,28123131904.0,9815781.0,414110.0
13-04 02:31:51,3.015,0.251,96.734,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2065223680.0,1299075072.0,2131447808.0,28123328512.0,9370884.0,372577.0
13-04 02:31:52,3.759,0.251,95.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2065346560.0,1299075072.0,2131451904.0,28123201536.0,10096357.0,409962.0
13-04 02:31:53,3.010,0.502,96.237,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2065575936.0,1299075072.0,2131451904.0,28122972160.0,9516268.0,371550.0
13-04 02:31:54,3.253,0.334,96.247,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2065731584.0,1299075072.0,2131451904.0,28122816512.0,9141528.0,383513.0
13-04 02:31:55,2.250,0.167,97.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2065321984.0,1299075072.0,2131451904.0,28123226112.0,2220004.0,337414.0
13-04 02:31:56,2.337,0.250,97.245,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,2065125376.0,1299075072.0,2131451904.0,28123422720.0,4935859.0,310295.0
13-04 02:31:57,4.007,0.083,95.826,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2065321984.0,1299075072.0,2131451904.0,28123226112.0,10262356.0,414188.0
13-04 02:31:58,3.420,0.334,96.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2065100800.0,1299075072.0,2131451904.0,28123447296.0,9347008.0,360916.0
13-04 02:31:59,3.258,0.334,96.241,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2065612800.0,1299075072.0,2131451904.0,28122935296.0,10311206.0,406352.0
13-04 02:32:00,3.763,0.251,95.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2065895424.0,1299075072.0,2131451904.0,28122652672.0,10038339.0,386500.0
13-04 02:32:01,4.229,0.580,95.108,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2067206144.0,1299075072.0,2131456000.0,28121337856.0,9926697.0,397253.0
13-04 02:32:02,4.417,0.250,95.083,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,2070175744.0,1299075072.0,2131456000.0,28118368256.0,9815998.0,381230.0
13-04 02:32:03,3.425,0.418,96.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2068045824.0,1299075072.0,2131456000.0,28120498176.0,9395892.0,390152.0
13-04 02:32:04,3.083,0.500,96.417,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2067927040.0,1299075072.0,2131456000.0,28120616960.0,11108567.0,293928.0
13-04 02:32:05,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2067992576.0,1299075072.0,2131456000.0,28120551424.0,6614462.0,77801.0
13-04 02:32:06,0.584,0.083,99.332,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2068246528.0,1299075072.0,2131456000.0,28120297472.0,1868231.0,25674.0
13-04 02:32:07,8.590,0.334,91.076,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,2124025856.0,1299075072.0,2131464192.0,28064509952.0,79530.0,44507.0
13-04 02:32:08,0.833,0.167,98.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2092519424.0,1299075072.0,2131509248.0,28095971328.0,17456.0,40915.0
13-04 02:32:09,0.584,0.167,99.249,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2092601344.0,1299075072.0,2131513344.0,28095885312.0,15039.0,24304.0
13-04 02:32:10,0.417,0.167,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2092732416.0,1299075072.0,2131509248.0,28095758336.0,13354.0,21303.0
13-04 02:32:11,0.501,0.083,99.332,0.0,0.0,0.083,0.0,24576.0,0.0,1.0,2092986368.0,1299075072.0,2131509248.0,28095504384.0,13899.0,22309.0
13-04 02:32:12,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2093105152.0,1299075072.0,2131517440.0,28095377408.0,27063.0,35207.0
13-04 02:32:13,4.996,0.416,94.505,0.0,0.0,0.083,0.0,86016.0,0.0,21.0,2083409920.0,1299075072.0,2131513344.0,28105076736.0,974117.0,200189.0
13-04 02:32:14,3.926,0.334,95.572,0.167,0.0,0.0,0.0,114688.0,0.0,8.0,2084282368.0,1299075072.0,2131525632.0,28104192000.0,9094810.0,403403.0
13-04 02:32:15,3.420,0.250,96.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2084380672.0,1299075072.0,2131521536.0,28104097792.0,9073546.0,389002.0
13-04 02:32:16,3.515,0.251,96.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2084823040.0,1299075072.0,2131521536.0,28103655424.0,10537618.0,418161.0
13-04 02:32:17,4.077,0.250,95.424,0.0,0.0,0.250,0.0,139264.0,0.0,34.0,2084909056.0,1299075072.0,2131525632.0,28103565312.0,9520243.0,450982.0
13-04 02:32:18,3.993,0.416,95.591,0.0,0.0,0.0,0.0,90112.0,0.0,10.0,2085376000.0,1299075072.0,2131537920.0,28103086080.0,9040183.0,383572.0
13-04 02:32:19,3.930,0.334,95.736,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2085326848.0,1299075072.0,2131550208.0,28103122944.0,9427012.0,547363.0
13-04 02:32:20,5.034,0.084,94.715,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2089811968.0,1299075072.0,2131550208.0,28098637824.0,10164780.0,419688.0
13-04 02:32:21,3.604,0.335,95.977,0.0,0.0,0.084,0.0,204800.0,0.0,43.0,2089996288.0,1299075072.0,2131550208.0,28098453504.0,9594134.0,465627.0
13-04 02:32:22,4.610,0.168,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2090831872.0,1299075072.0,2131828736.0,28097339392.0,9057268.0,547113.0
13-04 02:32:23,4.010,0.251,95.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2090819584.0,1299075072.0,2131841024.0,28097339392.0,9006223.0,396848.0
13-04 02:32:24,3.923,0.250,95.659,0.0,0.0,0.167,0.0,192512.0,0.0,43.0,2091384832.0,1299075072.0,2131849216.0,28096765952.0,9051219.0,578685.0
13-04 02:32:25,2.261,0.084,97.487,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2091462656.0,1299075072.0,2131865600.0,28096671744.0,5816643.0,367687.0
13-04 02:32:26,2.085,0.167,97.415,0.250,0.0,0.083,0.0,32768.0,0.0,5.0,2091520000.0,1299075072.0,2131869696.0,28096610304.0,2993034.0,314530.0
13-04 02:32:27,4.083,0.417,95.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2091712512.0,1299075072.0,2131869696.0,28096417792.0,8839098.0,491599.0
13-04 02:32:28,3.099,0.335,96.399,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2091778048.0,1299075072.0,2131869696.0,28096352256.0,9281789.0,410286.0
13-04 02:32:29,5.676,0.334,93.823,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2103709696.0,1299075072.0,2131869696.0,28084420608.0,10396471.0,426315.0
13-04 02:32:30,3.428,0.251,96.154,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2103705600.0,1299075072.0,2131869696.0,28084424704.0,9613616.0,438426.0
13-04 02:32:31,4.170,0.334,95.496,0.0,0.0,0.0,0.0,49152.0,0.0,10.0,2104123392.0,1299075072.0,2131869696.0,28084006912.0,11098038.0,411686.0
13-04 02:32:32,4.080,0.333,95.337,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,2104385536.0,1299075072.0,2131869696.0,28083744768.0,9006717.0,394214.0
13-04 02:32:33,15.436,1.091,82.550,0.0,0.0,0.923,0.0,0.0,0.0,0.0,2105970688.0,1299075072.0,2132082688.0,28081946624.0,9697571.0,13746435.0
13-04 02:32:34,22.502,1.427,74.391,0.0,0.0,1.679,0.0,73728.0,0.0,5.0,2122977280.0,1299075072.0,2134822912.0,28062199808.0,13233431.0,21957057.0
13-04 02:32:35,19.750,1.333,77.167,0.0,0.0,1.750,0.0,0.0,0.0,0.0,2131513344.0,1299075072.0,2136502272.0,28051984384.0,12775469.0,21980968.0
13-04 02:32:36,18.719,1.830,77.870,0.0,0.0,1.581,0.0,0.0,0.0,0.0,2133114880.0,1299075072.0,2138644480.0,28048240640.0,13635952.0,21965883.0
13-04 02:32:37,7.686,1.253,89.390,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2145730560.0,1299075072.0,2140233728.0,28034035712.0,12890714.0,21944531.0
13-04 02:32:38,9.220,1.593,87.678,0.168,0.0,1.341,0.0,12288.0,0.0,2.0,2165444608.0,1299075072.0,2141810688.0,28012744704.0,12734245.0,21852825.0
13-04 02:32:39,8.878,1.675,88.107,0.0,0.0,1.340,0.0,73728.0,0.0,5.0,2217066496.0,1299075072.0,2144407552.0,27958525952.0,13984984.0,22088792.0
13-04 02:32:40,6.417,1.500,90.583,0.0,0.0,1.500,0.0,0.0,0.0,0.0,2263486464.0,1299075072.0,2145419264.0,27911094272.0,13191087.0,21956193.0
13-04 02:32:41,5.607,1.255,91.967,0.0,0.0,1.172,0.0,16265216.0,0.0,24.0,2263130112.0,1299075072.0,2148249600.0,27908620288.0,12369148.0,21939340.0
13-04 02:32:42,6.722,1.245,90.207,0.0,0.0,1.826,0.0,0.0,0.0,0.0,2266533888.0,1299075072.0,2149826560.0,27903639552.0,13741599.0,21962764.0
13-04 02:32:43,6.018,1.649,90.354,0.0,0.0,1.979,0.0,0.0,0.0,0.0,2267762688.0,1299075072.0,2151956480.0,27900280832.0,12388834.0,21951492.0
13-04 02:32:44,5.731,2.159,90.781,0.166,0.0,1.163,0.0,110592.0,0.0,10.0,2300338176.0,1299075072.0,2153902080.0,27865759744.0,12768905.0,21937556.0
13-04 02:32:45,5.667,1.417,91.333,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2353815552.0,1299075072.0,2155724800.0,27810459648.0,12977845.0,21998440.0
13-04 02:32:46,7.023,1.338,90.385,0.0,0.0,1.254,0.0,24576.0,0.0,1.0,2373533696.0,1299075072.0,2157215744.0,27789250560.0,12749617.0,21965259.0
13-04 02:32:47,5.351,1.338,91.890,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2373644288.0,1299075072.0,2159652864.0,27786702848.0,13062469.0,21873159.0
13-04 02:32:48,5.276,2.226,91.096,0.0,0.0,1.401,0.0,0.0,0.0,0.0,2373742592.0,1299075072.0,2161430528.0,27784826880.0,12393563.0,22104761.0
13-04 02:32:49,5.546,1.656,91.308,0.0,0.0,1.490,0.0,86016.0,0.0,6.0,2375610368.0,1299075072.0,2163380224.0,27781009408.0,12013037.0,21866292.0
13-04 02:32:50,5.338,1.418,91.827,0.167,0.0,1.251,0.0,16384.0,0.0,2.0,2378731520.0,1299075072.0,2164228096.0,27777040384.0,13577478.0,21984138.0
13-04 02:32:51,5.556,1.741,91.128,0.0,0.0,1.575,0.0,20480.0,0.0,1.0,2381012992.0,1299075072.0,2167070720.0,27771916288.0,12273215.0,21958573.0
13-04 02:32:52,5.008,1.336,92.321,0.0,0.0,1.336,0.0,0.0,0.0,0.0,2431700992.0,1299075072.0,2168860672.0,27719438336.0,12619338.0,21943824.0
13-04 02:32:53,4.937,1.088,92.552,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2484445184.0,1299075072.0,2170368000.0,27665186816.0,13184884.0,21827845.0
13-04 02:32:54,2.897,1.407,94.040,0.0,0.0,1.656,0.0,73728.0,0.0,5.0,2534244352.0,1299075072.0,2172465152.0,27613290496.0,6746619.0,21603007.0
13-04 02:32:55,2.343,0.921,95.230,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2548555776.0,1299075072.0,2174259200.0,27597185024.0,4654679.0,21623366.0
13-04 02:32:56,2.165,0.916,95.254,0.250,0.0,1.415,0.0,24576.0,0.0,4.0,2548367360.0,1299075072.0,2176184320.0,27595448320.0,3116329.0,21521745.0
13-04 02:32:57,2.007,1.254,95.569,0.0,0.0,1.171,0.0,0.0,0.0,0.0,2140102656.0,1299075072.0,2178318336.0,28001579008.0,3126458.0,21539443.0
13-04 02:32:58,2.667,1.333,94.667,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2140082176.0,1299075072.0,2180247552.0,27999670272.0,3140503.0,21742645.0
13-04 02:32:59,6.561,0.914,90.864,0.0,0.0,1.661,0.0,77824.0,0.0,5.0,2139926528.0,1299075072.0,2181607424.0,27998466048.0,3052004.0,21035269.0
13-04 02:33:00,3.078,0.915,94.509,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2140889088.0,1299075072.0,2183979008.0,27995131904.0,3169871.0,22072408.0
13-04 02:33:01,9.045,1.005,88.777,0.0,0.0,1.173,0.0,0.0,0.0,0.0,2142584832.0,1299075072.0,2185809920.0,27991605248.0,3083333.0,21349399.0
13-04 02:33:02,2.149,1.653,94.545,0.165,0.0,1.488,0.0,28672.0,0.0,3.0,2142949376.0,1299075072.0,2187616256.0,27989434368.0,3155805.0,21850839.0
13-04 02:33:03,2.490,1.162,95.519,0.0,0.0,0.830,0.0,0.0,0.0,0.0,2142314496.0,1299075072.0,2189664256.0,27988021248.0,3022363.0,20869243.0
13-04 02:33:04,2.667,1.250,94.917,0.0,0.0,1.167,0.0,86016.0,0.0,5.0,2182606848.0,1299075072.0,2191368192.0,27946024960.0,3199474.0,22203476.0
13-04 02:33:05,1.586,1.085,95.826,0.0,0.0,1.503,0.0,0.0,0.0,0.0,2233225216.0,1299075072.0,2193223680.0,27893551104.0,3075913.0,21359690.0
13-04 02:33:06,8.641,2.768,87.668,0.0,0.0,0.923,0.0,32768.0,0.0,6.0,2275557376.0,1299075072.0,2194751488.0,27849691136.0,3043338.0,21046845.0
13-04 02:33:07,2.791,1.806,93.760,0.0,0.0,1.642,0.0,0.0,0.0,0.0,2295336960.0,1299075072.0,2197041152.0,27827621888.0,3232317.0,22363787.0
13-04 02:33:08,2.0,1.167,95.583,0.167,0.0,1.083,0.0,12288.0,0.0,2.0,2295402496.0,1299075072.0,2198933504.0,27825664000.0,3143740.0,21597622.0
13-04 02:33:09,1.757,1.004,95.732,0.0,0.0,1.506,0.0,114688.0,0.0,6.0,2295537664.0,1299075072.0,2200686592.0,27823775744.0,3132740.0,21643150.0
13-04 02:33:10,1.427,1.175,96.390,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2295750656.0,1299075072.0,2202570752.0,27821678592.0,3099208.0,21521383.0
13-04 02:33:11,1.583,1.167,96.250,0.0,0.0,1.0,0.0,6909952.0,0.0,8.0,2295545856.0,1299075072.0,2204504064.0,27819950080.0,3107838.0,21573180.0
13-04 02:33:12,1.678,0.755,96.477,0.0,0.0,1.091,0.0,49946624.0,0.0,76.0,2295652352.0,1299075072.0,2206253056.0,27818094592.0,3142731.0,21611941.0
13-04 02:33:13,1.427,1.092,96.474,0.0,0.0,1.008,0.0,0.0,0.0,0.0,2295615488.0,1299075072.0,2208194560.0,27816189952.0,3124593.0,21595126.0
13-04 02:33:14,1.259,0.840,96.306,0.168,0.0,1.427,0.0,110592.0,0.0,10.0,2295914496.0,1299075072.0,2209800192.0,27814285312.0,3108690.0,21582465.0
13-04 02:33:15,1.921,0.919,96.074,0.0,0.0,1.086,0.0,0.0,0.0,0.0,2295398400.0,1299075072.0,2212093952.0,27812507648.0,3118714.0,21615170.0
13-04 02:33:16,1.424,0.921,96.399,0.0,0.0,1.256,0.0,12288.0,0.0,3.0,2297683968.0,1299075072.0,2214035456.0,27808280576.0,3086579.0,21596143.0
13-04 02:33:17,2.172,0.668,95.906,0.0,0.0,1.253,0.0,0.0,0.0,0.0,2297958400.0,1299075072.0,2215886848.0,27806154752.0,3121668.0,21589229.0
13-04 02:33:18,1.756,1.003,95.987,0.0,0.0,1.254,0.0,53248.0,0.0,4.0,2298372096.0,1299075072.0,2217914368.0,27803713536.0,3103247.0,21552616.0
13-04 02:33:19,2.003,1.169,95.743,0.0,0.0,1.085,0.0,53248.0,0.0,3.0,2298789888.0,1299075072.0,2219655168.0,27801554944.0,3086131.0,21550448.0
13-04 02:33:20,1.348,0.758,96.714,0.168,0.0,1.011,0.0,12288.0,0.0,2.0,2299068416.0,1299075072.0,2221600768.0,27799330816.0,3108561.0,21637904.0
13-04 02:33:21,1.433,1.012,96.880,0.0,0.0,0.675,0.0,45056.0,0.0,2.0,2298167296.0,1299075072.0,2223673344.0,27798159360.0,3103931.0,21530918.0
13-04 02:33:22,1.820,1.654,95.037,0.0,0.0,1.489,0.0,0.0,0.0,0.0,2299437056.0,1299075072.0,2225332224.0,27795230720.0,3101772.0,21613675.0
13-04 02:33:23,2.329,1.248,95.341,0.0,0.0,1.082,0.0,0.0,0.0,0.0,2299232256.0,1299075072.0,2227527680.0,27793240064.0,3083260.0,21629003.0
13-04 02:33:24,1.347,0.673,96.886,0.0,0.0,1.094,0.0,98304.0,0.0,6.0,2300014592.0,1299075072.0,2228555776.0,27791429632.0,3079980.0,21501846.0
13-04 02:33:25,1.425,1.257,96.312,0.0,0.0,1.006,0.0,0.0,0.0,0.0,2298986496.0,1299075072.0,2231296000.0,27789717504.0,3116732.0,21651881.0
13-04 02:33:26,2.510,1.088,95.397,0.084,0.0,0.921,0.0,12288.0,0.0,2.0,2299670528.0,1299079168.0,2232545280.0,27787780096.0,3094070.0,21594128.0
13-04 02:33:27,1.262,0.925,96.552,0.0,0.0,1.262,0.0,0.0,0.0,0.0,2298413056.0,1299079168.0,2234757120.0,27786825728.0,3092733.0,21499852.0
13-04 02:33:28,1.421,1.589,96.070,0.0,0.0,0.920,0.0,0.0,0.0,0.0,2298327040.0,1299079168.0,2236268544.0,27785400320.0,3125570.0,21639378.0
13-04 02:33:29,1.511,0.924,96.558,0.0,0.0,1.008,0.0,86016.0,0.0,5.0,2298552320.0,1299079168.0,2238869504.0,27782574080.0,3078128.0,21523998.0
13-04 02:33:30,1.838,1.170,95.823,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2298527744.0,1299079168.0,2240704512.0,27780763648.0,3108021.0,21588901.0
13-04 02:33:31,1.923,1.087,95.987,0.0,0.0,1.003,0.0,8192.0,0.0,1.0,2298920960.0,1299079168.0,2242596864.0,27778478080.0,3020287.0,21153970.0
13-04 02:33:32,1.913,0.998,95.507,0.250,0.0,1.331,0.0,24576.0,0.0,3.0,2298593280.0,1299079168.0,2243780608.0,27777622016.0,3112290.0,21784157.0
13-04 02:33:33,1.763,1.008,96.390,0.0,0.0,0.840,0.0,0.0,0.0,0.0,2298527744.0,1299079168.0,2246291456.0,27775176704.0,3113293.0,21768310.0
13-04 02:33:34,1.593,0.838,96.563,0.0,0.0,1.006,0.0,73728.0,0.0,5.0,2298605568.0,1299079168.0,2248085504.0,27773304832.0,3025114.0,21102418.0
13-04 02:33:35,1.833,1.667,95.750,0.0,0.0,0.750,0.0,0.0,0.0,0.0,2298580992.0,1299079168.0,2250207232.0,27771207680.0,3133580.0,22025979.0
13-04 02:33:36,1.988,1.077,95.360,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2298249216.0,1299079168.0,2252124160.0,27769622528.0,2992305.0,20938464.0
13-04 02:33:37,1.830,1.498,95.591,0.0,0.0,1.082,0.0,4096.0,0.0,1.0,2298621952.0,1299079168.0,2253877248.0,27767496704.0,3183475.0,22146208.0
13-04 02:33:38,1.671,0.919,95.906,0.084,0.0,1.420,0.0,12288.0,0.0,2.0,2298519552.0,1299079168.0,2255884288.0,27765592064.0,3095949.0,21661167.0
13-04 02:33:39,1.258,0.839,96.560,0.0,0.0,1.342,0.0,86016.0,0.0,5.0,2298408960.0,1299079168.0,2257838080.0,27763748864.0,3110192.0,21588527.0
13-04 02:33:40,1.100,0.761,97.293,0.0,0.0,0.846,0.0,0.0,0.0,0.0,2298470400.0,1299079168.0,2259648512.0,27761876992.0,3081155.0,21599656.0
13-04 02:33:41,1.756,1.087,96.070,0.0,0.0,1.087,0.0,0.0,0.0,0.0,2298642432.0,1299079168.0,2261635072.0,27759718400.0,3095088.0,21564364.0
13-04 02:33:42,1.587,1.170,95.906,0.0,0.0,1.337,0.0,56872960.0,0.0,114.0,2298871808.0,1299079168.0,2263769088.0,27757355008.0,3137929.0,21603047.0
13-04 02:33:43,1.343,0.756,96.558,0.0,0.0,1.343,0.0,0.0,0.0,0.0,2298286080.0,1299079168.0,2265387008.0,27756322816.0,3070025.0,21569639.0
13-04 02:33:44,1.844,1.006,96.060,0.168,0.0,0.922,0.0,114688.0,0.0,11.0,2298609664.0,1299079168.0,2267348992.0,27754037248.0,3083515.0,21539712.0
13-04 02:33:45,1.823,1.491,95.278,0.0,0.0,1.408,0.0,0.0,0.0,0.0,2298769408.0,1299079168.0,2269286400.0,27751940096.0,3117080.0,21619802.0
13-04 02:33:46,1.835,0.917,95.830,0.0,0.0,1.418,0.0,0.0,0.0,0.0,2298769408.0,1299079168.0,2271158272.0,27750068224.0,3104535.0,21662832.0
13-04 02:33:47,1.505,1.087,96.237,0.0,0.0,1.171,0.0,0.0,0.0,0.0,2298691584.0,1299079168.0,2272514048.0,27748790272.0,3111642.0,21534919.0
13-04 02:33:48,1.506,1.088,96.067,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2298515456.0,1299079168.0,2274689024.0,27746791424.0,3112502.0,21646151.0
13-04 02:33:49,1.174,1.341,96.312,0.0,0.0,1.174,0.0,69632.0,0.0,5.0,2298834944.0,1299079168.0,2276597760.0,27744563200.0,3098793.0,21503242.0
13-04 02:33:50,3.078,0.998,94.592,0.166,0.0,1.165,0.0,12288.0,0.0,2.0,2298605568.0,1299079168.0,2278440960.0,27742949376.0,3088123.0,21580778.0
13-04 02:33:51,1.585,1.251,95.913,0.0,0.0,1.251,0.0,8192.0,0.0,2.0,2298073088.0,1299079168.0,2280529920.0,27741392896.0,3099807.0,21640819.0
13-04 02:33:52,1.918,1.251,95.997,0.0,0.0,0.834,0.0,20480.0,0.0,1.0,2298290176.0,1299079168.0,2282504192.0,27739201536.0,3086509.0,21592852.0
13-04 02:33:53,1.993,1.163,95.432,0.0,0.0,1.412,0.0,0.0,0.0,0.0,2298216448.0,1299079168.0,2284417024.0,27737362432.0,3063472.0,21518298.0
13-04 02:33:54,1.591,0.670,96.315,0.0,0.0,1.424,0.0,77824.0,0.0,5.0,2298023936.0,1299079168.0,2286325760.0,27735646208.0,3078873.0,21569912.0
13-04 02:33:55,1.500,1.333,95.833,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2298118144.0,1299079168.0,2288103424.0,27733774336.0,3095258.0,21578985.0
13-04 02:33:56,1.339,1.088,95.732,0.251,0.0,1.590,0.0,12288.0,0.0,2.0,2298564608.0,1299079168.0,2290036736.0,27731394560.0,3123181.0,21660725.0
13-04 02:33:57,1.262,1.009,96.888,0.0,0.0,0.841,0.0,24576.0,0.0,1.0,2298687488.0,1299079168.0,2292043776.0,27729264640.0,3074460.0,21547093.0
13-04 02:33:58,2.156,1.410,95.274,0.0,0.0,1.161,0.0,0.0,0.0,0.0,2298933248.0,1299079168.0,2293510144.0,27727552512.0,3081424.0,21576823.0
13-04 02:33:59,1.757,1.004,96.234,0.0,0.0,1.004,0.0,102400.0,0.0,6.0,2298703872.0,1299079168.0,2295070720.0,27726221312.0,3080480.0,21519003.0
13-04 02:34:00,1.340,1.256,96.231,0.0,0.0,1.173,0.0,0.0,0.0,0.0,2298757120.0,1299079168.0,2297307136.0,27723931648.0,3102477.0,21591889.0
13-04 02:34:01,1.669,1.419,95.826,0.0,0.0,1.085,0.0,0.0,0.0,0.0,2298417152.0,1299079168.0,2299486208.0,27722092544.0,3102318.0,21619576.0
13-04 02:34:02,1.508,0.921,96.147,0.168,0.0,1.256,0.0,12288.0,0.0,2.0,2299363328.0,1299079168.0,2301243392.0,27719389184.0,2947750.0,20506620.0
13-04 02:34:03,1.907,1.327,95.274,0.0,0.0,1.493,0.0,0.0,0.0,0.0,2298793984.0,1299079168.0,2303361024.0,27717840896.0,3208629.0,22670744.0
13-04 02:34:04,1.915,1.332,95.754,0.0,0.0,0.999,0.0,69632.0,0.0,5.0,2298654720.0,1299079168.0,2305249280.0,27716091904.0,3074653.0,21575086.0
13-04 02:34:05,1.839,1.087,96.070,0.0,0.0,1.003,0.0,0.0,0.0,0.0,2298695680.0,1299079168.0,2306826240.0,27714473984.0,3085368.0,21543279.0
13-04 02:34:06,1.510,0.671,96.477,0.0,0.0,1.342,0.0,8192.0,0.0,2.0,2297999360.0,1299079168.0,2308698112.0,27713298432.0,2978368.0,20908254.0
13-04 02:34:07,1.506,1.172,95.983,0.0,0.0,1.339,0.0,0.0,0.0,0.0,2297962496.0,1299079168.0,2310733824.0,27711299584.0,3213649.0,22250415.0
13-04 02:34:08,1.506,1.004,95.983,0.167,0.0,1.339,0.0,24576.0,0.0,3.0,2297520128.0,1299079168.0,2312916992.0,27709558784.0,2966405.0,20829843.0
13-04 02:34:09,1.747,1.331,95.507,0.0,0.0,1.414,0.0,73728.0,0.0,5.0,2297450496.0,1299079168.0,2314715136.0,27707830272.0,3185549.0,22372966.0
13-04 02:34:10,1.917,0.917,95.833,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2297774080.0,1299079168.0,2316308480.0,27705913344.0,3083099.0,21519436.0
13-04 02:34:11,1.585,1.334,95.746,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2297741312.0,1299079168.0,2318594048.0,27703660544.0,3105989.0,21654111.0
13-04 02:34:12,1.762,0.839,96.477,0.0,0.0,0.923,0.0,56832000.0,0.0,106.0,2297643008.0,1299079168.0,2320310272.0,27702042624.0,3100757.0,21560493.0
13-04 02:34:13,1.685,0.758,96.630,0.0,0.0,0.927,0.0,0.0,0.0,0.0,2297675776.0,1299079168.0,2322309120.0,27700011008.0,3071397.0,21560384.0
13-04 02:34:14,1.750,1.500,95.750,0.083,0.0,0.917,0.0,118784.0,0.0,10.0,2297516032.0,1299083264.0,2324275200.0,27698200576.0,3091607.0,21615827.0
13-04 02:34:15,1.671,1.170,95.990,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2297929728.0,1299083264.0,2326175744.0,27695886336.0,3117144.0,21646222.0
13-04 02:34:16,1.749,1.499,95.670,0.0,0.0,1.082,0.0,0.0,0.0,0.0,2297651200.0,1299083264.0,2328076288.0,27694264320.0,3082527.0,21486829.0
13-04 02:34:17,1.672,0.920,96.154,0.0,0.0,1.254,0.0,24576.0,0.0,5.0,2297618432.0,1299083264.0,2330013696.0,27692359680.0,3080147.0,21614197.0
13-04 02:34:18,1.750,1.250,95.833,0.0,0.0,1.167,0.0,77824.0,0.0,6.0,2298093568.0,1299083264.0,2331127808.0,27690770432.0,3071312.0,21571462.0
13-04 02:34:19,1.676,1.174,95.977,0.0,0.0,1.174,0.0,49152.0,0.0,3.0,2297937920.0,1299083264.0,2333597696.0,27688456192.0,3094780.0,21553332.0
13-04 02:34:20,1.923,1.171,95.736,0.084,0.0,1.087,0.0,12288.0,0.0,2.0,2299068416.0,1299087360.0,2335576064.0,27685343232.0,3096395.0,21610184.0
13-04 02:34:21,1.586,0.835,95.993,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2298830848.0,1299087360.0,2337083392.0,27684073472.0,3059965.0,21457385.0
13-04 02:34:22,1.427,1.175,96.222,0.0,0.0,1.175,0.0,20480.0,0.0,1.0,2300010496.0,1299087360.0,2338988032.0,27680989184.0,3098334.0,21656132.0
13-04 02:34:23,1.347,0.673,96.801,0.0,0.0,1.178,0.0,0.0,0.0,0.0,2299539456.0,1299087360.0,2341142528.0,27679305728.0,3092508.0,21604363.0
13-04 02:34:24,1.090,1.174,96.396,0.0,0.0,1.341,0.0,73728.0,0.0,5.0,2299523072.0,1299087360.0,2343157760.0,27677306880.0,3083514.0,21605339.0
13-04 02:34:25,1.765,1.008,96.471,0.0,0.0,0.756,0.0,0.0,0.0,0.0,2299228160.0,1299087360.0,2344660992.0,27676098560.0,3092602.0,21537030.0
13-04 02:34:26,1.827,1.495,95.349,0.166,0.0,1.163,0.0,24576.0,0.0,5.0,2299187200.0,1299091456.0,2347077632.0,27673718784.0,3126608.0,21667991.0
13-04 02:34:27,1.740,1.326,95.360,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2299781120.0,1299091456.0,2348421120.0,27671781376.0,3087223.0,21545684.0
13-04 02:34:28,1.915,0.999,95.754,0.0,0.0,1.332,0.0,0.0,0.0,0.0,2299691008.0,1299091456.0,2350383104.0,27669909504.0,3078251.0,21611656.0
13-04 02:34:29,1.503,0.835,95.910,0.0,0.0,1.753,0.0,69632.0,0.0,5.0,2300043264.0,1299091456.0,2351587328.0,27668353024.0,3084903.0,21530180.0
13-04 02:34:30,1.347,1.010,96.886,0.0,0.0,0.758,0.0,0.0,0.0,0.0,2299396096.0,1299091456.0,2354073600.0,27666513920.0,3052113.0,21499739.0
13-04 02:34:31,1.738,1.325,95.199,0.0,0.0,1.738,0.0,0.0,0.0,0.0,2298941440.0,1299091456.0,2356346880.0,27664695296.0,3106621.0,21630244.0
13-04 02:34:32,1.509,1.090,96.060,0.168,0.0,1.174,0.0,36864.0,0.0,3.0,2298712064.0,1299095552.0,2358333440.0,27662934016.0,3102715.0,21532932.0
13-04 02:34:33,0.752,0.585,98.162,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2299215872.0,1299095552.0,2358718464.0,27662045184.0,1256246.0,8752742.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,2299531264.0,1299095552.0,2359037952.0,27661410304.0,14527.0,24359.0
13-04 02:34:35,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2299531264.0,1299095552.0,2359037952.0,27661410304.0,22632.0,41746.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2299527168.0,1299095552.0,2359042048.0,27661410304.0,14225.0,23728.0
13-04 02:34:37,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297733120.0,1299095552.0,2359042048.0,27663204352.0,14482.0,22778.0
13-04 02:34:38,0.167,0.167,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2297618432.0,1299095552.0,2359046144.0,27663314944.0,12812.0,21411.0
13-04 02:34:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2297618432.0,1299095552.0,2359046144.0,27663314944.0,14206.0,23321.0
13-04 02:34:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297618432.0,1299095552.0,2359046144.0,27663314944.0,13302.0,22483.0
13-04 02:34:41,2.189,1.263,95.286,0.0,0.0,1.263,0.0,8192.0,0.0,1.0,2296967168.0,1299095552.0,2360840192.0,27662172160.0,3548247.0,24816110.0
13-04 02:34:42,1.759,1.256,95.477,0.0,0.0,1.508,0.0,42713088.0,0.0,79.0,2297139200.0,1299095552.0,2363219968.0,27659620352.0,3740766.0,26377872.0
13-04 02:34:43,2.003,1.085,95.075,0.0,0.0,1.836,0.0,0.0,0.0,0.0,2297556992.0,1299095552.0,2365583360.0,27656839168.0,4066465.0,28661710.0
13-04 02:34:44,1.843,1.089,95.142,0.251,0.0,1.675,0.0,131072.0,0.0,11.0,2297077760.0,1299095552.0,2368303104.0,27654598656.0,3893113.0,27496371.0
13-04 02:34:45,2.013,1.091,95.973,0.0,0.0,0.923,0.0,0.0,0.0,0.0,2297094144.0,1299095552.0,2370605056.0,27652280320.0,3568028.0,25279887.0
13-04 02:34:46,1.995,1.746,94.846,0.0,0.0,1.413,0.0,0.0,0.0,0.0,2296987648.0,1299095552.0,2372902912.0,27650088960.0,3679026.0,26047070.0
13-04 02:34:47,1.992,1.992,94.606,0.0,0.0,1.411,0.0,0.0,0.0,0.0,2296995840.0,1299095552.0,2375081984.0,27647901696.0,3986713.0,28357819.0
13-04 02:34:48,1.603,1.013,96.203,0.0,0.0,1.181,0.0,0.0,0.0,0.0,2296844288.0,1299095552.0,2377674752.0,27645460480.0,3952612.0,27890113.0
13-04 02:34:49,1.753,1.419,95.492,0.0,0.0,1.336,0.0,69632.0,0.0,5.0,2296725504.0,1299095552.0,2379730944.0,27643523072.0,3500322.0,24745886.0
13-04 02:34:50,1.685,0.927,95.788,0.084,0.0,1.516,0.0,12288.0,0.0,2.0,2297274368.0,1299095552.0,2382196736.0,27640508416.0,3790371.0,26867731.0
13-04 02:34:51,1.835,1.334,95.246,0.0,0.0,1.585,0.0,0.0,0.0,0.0,2298007552.0,1299095552.0,2384424960.0,27637547008.0,3960785.0,28317880.0
13-04 02:34:52,2.172,1.086,95.405,0.0,0.0,1.337,0.0,45056.0,0.0,6.0,2297434112.0,1299095552.0,2386964480.0,27635580928.0,3901102.0,27513503.0
13-04 02:34:53,2.167,1.250,95.250,0.0,0.0,1.333,0.0,0.0,0.0,0.0,2297405440.0,1299095552.0,2389303296.0,27633270784.0,3585173.0,25283097.0
13-04 02:34:54,2.486,1.491,94.698,0.0,0.0,1.326,0.0,102400.0,0.0,5.0,2297667584.0,1299095552.0,2391740416.0,27630571520.0,3668772.0,25908476.0
13-04 02:34:55,2.481,1.654,94.210,0.0,0.0,1.654,0.0,0.0,0.0,0.0,2297618432.0,1299095552.0,2393792512.0,27628568576.0,4068156.0,29058039.0
13-04 02:34:56,2.017,1.261,95.462,0.252,0.0,1.008,0.0,12288.0,0.0,2.0,2297171968.0,1299095552.0,2396549120.0,27626258432.0,3865195.0,27289583.0
13-04 02:34:57,1.262,1.177,96.215,0.0,0.0,1.346,0.0,0.0,0.0,0.0,2297401344.0,1299095552.0,2399084544.0,27623493632.0,3539484.0,25063535.0
13-04 02:34:58,1.751,1.668,95.163,0.0,0.0,1.418,0.0,0.0,0.0,0.0,2297614336.0,1299095552.0,2400808960.0,27621556224.0,3764840.0,26604129.0
13-04 02:34:59,2.314,1.901,94.050,0.0,0.0,1.736,0.0,69632.0,0.0,5.0,2297712640.0,1299095552.0,2403569664.0,27618697216.0,3996194.0,28211688.0
13-04 02:35:00,2.725,1.652,93.972,0.0,0.0,1.652,0.0,0.0,0.0,0.0,2297782272.0,1299095552.0,2406096896.0,27616100352.0,3902898.0,27736528.0
13-04 02:35:01,1.843,1.340,95.729,0.0,0.0,1.089,0.0,0.0,0.0,0.0,2298445824.0,1299095552.0,2408423424.0,27613110272.0,3565240.0,25185409.0
13-04 02:35:02,1.925,1.255,95.314,0.084,0.0,1.423,0.0,12288.0,0.0,2.0,2299719680.0,1299095552.0,2410881024.0,27609378816.0,3767797.0,26692857.0
13-04 02:35:03,1.835,1.668,94.996,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2299695104.0,1299095552.0,2413207552.0,27607076864.0,4013263.0,28421639.0
13-04 02:35:04,2.328,1.579,94.763,0.0,0.0,1.330,0.0,106496.0,0.0,5.0,2299600896.0,1299095552.0,2415681536.0,27604697088.0,3838420.0,27246900.0
13-04 02:35:05,1.594,1.091,95.973,0.0,0.0,1.342,0.0,0.0,0.0,0.0,2299822080.0,1299095552.0,2418032640.0,27602124800.0,3544618.0,25051501.0
13-04 02:35:06,1.587,1.170,95.322,0.0,0.0,1.921,0.0,8192.0,0.0,2.0,2299645952.0,1299095552.0,2419818496.0,27600515072.0,3764577.0,26500852.0
13-04 02:35:07,2.090,1.505,95.151,0.0,0.0,1.254,0.0,20480.0,0.0,1.0,2299617280.0,1299095552.0,2422677504.0,27597684736.0,4040090.0,28605069.0
13-04 02:35:08,1.915,1.582,94.671,0.250,0.0,1.582,0.0,12288.0,0.0,2.0,2299596800.0,1299095552.0,2425176064.0,27595206656.0,3871115.0,27433536.0
13-04 02:35:09,1.920,1.085,95.576,0.0,0.0,1.419,0.0,81920.0,0.0,6.0,2299912192.0,1299095552.0,2426671104.0,27593396224.0,3527506.0,24874239.0
13-04 02:35:10,2.417,1.250,94.917,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2299338752.0,1299095552.0,2429816832.0,27590823936.0,3814122.0,26706610.0
13-04 02:35:11,2.248,1.249,95.087,0.0,0.0,1.415,0.0,0.0,0.0,0.0,2299609088.0,1299095552.0,2431926272.0,27588444160.0,3722359.0,26504025.0
13-04 02:35:12,0.418,0.334,98.997,0.0,0.0,0.251,0.0,71049216.0,0.0,96.0,2299719680.0,1299095552.0,2432413696.0,27587846144.0,711928.0,4874058.0
13-04 02:35:13,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2299785216.0,1299095552.0,2432507904.0,27587686400.0,21912.0,38820.0
13-04 02:35:14,2.566,1.490,93.543,0.083,0.0,2.318,0.0,110592.0,0.0,10.0,2299138048.0,1299095552.0,2434363392.0,27586478080.0,3816774.0,26916697.0
13-04 02:35:15,4.344,1.587,91.646,0.0,0.0,2.423,0.0,0.0,0.0,0.0,2300391424.0,1299095552.0,2440019968.0,27579568128.0,8267015.0,65756547.0
13-04 02:35:16,3.859,1.091,93.289,0.0,0.0,1.762,0.0,8192.0,0.0,1.0,2299711488.0,1299095552.0,2443612160.0,27576655872.0,4744082.0,34730361.0
13-04 02:35:17,2.486,1.408,94.615,0.0,0.0,1.491,0.0,0.0,0.0,0.0,2300231680.0,1299095552.0,2445795328.0,27573952512.0,3886418.0,27365841.0
13-04 02:35:18,1.918,1.418,95.163,0.0,0.0,1.501,0.0,53248.0,0.0,4.0,2299654144.0,1299095552.0,2448400384.0,27571924992.0,3717644.0,26251316.0
13-04 02:35:19,2.705,1.967,93.689,0.0,0.0,1.639,0.0,49152.0,0.0,3.0,2300153856.0,1299095552.0,2450952192.0,27568873472.0,3794102.0,26985268.0
13-04 02:35:20,1.832,1.749,94.838,0.250,0.0,1.332,0.0,24576.0,0.0,3.0,2299940864.0,1299095552.0,2453196800.0,27566841856.0,3844900.0,27182736.0
13-04 02:35:21,2.237,1.326,94.698,0.0,0.0,1.740,0.0,0.0,0.0,0.0,2299936768.0,1299095552.0,2455736320.0,27564306432.0,3807458.0,26988204.0
13-04 02:35:22,2.510,0.837,95.314,0.0,0.0,1.339,0.0,20480.0,0.0,1.0,2300919808.0,1299095552.0,2457956352.0,27561103360.0,3744562.0,26408209.0
13-04 02:35:23,2.413,1.498,94.592,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2301059072.0,1299095552.0,2460299264.0,27558621184.0,4117915.0,29173639.0
13-04 02:35:24,1.594,1.258,96.057,0.0,0.0,1.091,0.0,73728.0,0.0,5.0,2300653568.0,1299095552.0,2462797824.0,27556528128.0,3665458.0,25826064.0
13-04 02:35:25,2.070,1.490,94.536,0.0,0.0,1.904,0.0,0.0,0.0,0.0,2300928000.0,1299095552.0,2464874496.0,27554177024.0,3743913.0,26267027.0
13-04 02:35:26,1.995,1.746,94.846,0.083,0.0,1.330,0.0,12288.0,0.0,2.0,2300936192.0,1299095552.0,2467311616.0,27551731712.0,3813566.0,26787601.0
13-04 02:35:27,2.808,1.569,94.055,0.0,0.0,1.569,0.0,53248.0,0.0,11.0,2301136896.0,1299095552.0,2469650432.0,27549192192.0,4007841.0,28508856.0
13-04 02:35:28,1.749,1.582,95.254,0.0,0.0,1.415,0.0,0.0,0.0,0.0,2300768256.0,1299095552.0,2472304640.0,27546906624.0,3686639.0,26045071.0
13-04 02:35:29,2.002,1.334,95.079,0.083,0.0,1.501,0.0,73728.0,0.0,5.0,2300366848.0,1299095552.0,2474414080.0,27545198592.0,3749235.0,26290480.0
13-04 02:35:30,2.235,1.573,94.619,0.0,0.0,1.573,0.0,0.0,0.0,0.0,2299867136.0,1299095552.0,2477109248.0,27543003136.0,3798067.0,26922718.0
13-04 02:35:31,2.796,1.809,93.668,0.0,0.0,1.727,0.0,0.0,0.0,0.0,2300416000.0,1299095552.0,2479452160.0,27540111360.0,4017640.0,28497652.0
13-04 02:35:32,2.007,1.254,95.401,0.084,0.0,1.254,0.0,24576.0,0.0,4.0,2300329984.0,1299095552.0,2481754112.0,27537895424.0,3676771.0,25852583.0
13-04 02:35:33,1.751,1.334,95.246,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2300555264.0,1299095552.0,2483851264.0,27535572992.0,3701527.0,25933339.0
13-04 02:35:34,2.566,1.490,94.454,0.0,0.0,1.490,0.0,98304.0,0.0,6.0,2300338176.0,1299095552.0,2486099968.0,27533541376.0,3841435.0,27122872.0
13-04 02:35:35,2.730,1.572,94.127,0.0,0.0,1.572,0.0,0.0,0.0,0.0,2300276736.0,1299095552.0,2488823808.0,27530878976.0,4078907.0,28728692.0
13-04 02:35:36,2.256,1.420,95.322,0.0,0.0,1.003,0.0,0.0,0.0,0.0,2299998208.0,1299095552.0,2490974208.0,27529007104.0,3718037.0,25964212.0
13-04 02:35:37,1.835,1.585,95.329,0.0,0.0,1.251,0.0,4096.0,0.0,1.0,2300661760.0,1299095552.0,2493071360.0,27526246400.0,3575139.0,25010858.0
13-04 02:35:38,1.753,1.586,94.908,0.083,0.0,1.669,0.0,12288.0,0.0,2.0,2300624896.0,1299095552.0,2495942656.0,27523411968.0,3951410.0,27966173.0
13-04 02:35:39,2.566,1.821,94.123,0.0,0.0,1.490,0.0,86016.0,0.0,5.0,2300669952.0,1299095552.0,2498183168.0,27521126400.0,4062345.0,28708399.0
13-04 02:35:40,2.078,1.663,94.929,0.0,0.0,1.330,0.0,0.0,0.0,0.0,2300588032.0,1299095552.0,2500546560.0,27518844928.0,3658963.0,25641962.0
13-04 02:35:41,1.985,1.572,95.037,0.0,0.0,1.406,0.0,8192.0,0.0,2.0,2300248064.0,1299095552.0,2502660096.0,27517071360.0,3351303.0,23656584.0
13-04 02:35:42,0.831,0.498,98.422,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,2301464576.0,1299095552.0,2502967296.0,27515547648.0,546320.0,3692310.0
13-04 02:35:43,2.689,1.345,93.950,0.0,0.0,2.017,0.0,0.0,0.0,0.0,2302406656.0,1299095552.0,2507587584.0,27509985280.0,6880188.0,52216751.0
13-04 02:35:44,1.760,1.006,95.725,0.168,0.0,1.341,0.0,98304.0,0.0,8.0,2302676992.0,1299095552.0,2509664256.0,27507638272.0,3712804.0,26313237.0
13-04 02:35:45,2.085,1.168,95.413,0.0,0.0,1.334,0.0,0.0,0.0,0.0,2302803968.0,1299095552.0,2511855616.0,27505319936.0,3791342.0,26835746.0
13-04 02:35:46,2.003,1.753,95.159,0.0,0.0,1.085,0.0,0.0,0.0,0.0,2301886464.0,1299095552.0,2514481152.0,27503611904.0,3788365.0,26772045.0
13-04 02:35:47,1.844,1.257,95.306,0.0,0.0,1.593,0.0,82784256.0,0.0,81.0,2302382080.0,1299095552.0,2516779008.0,27500818432.0,3852904.0,27027961.0
13-04 02:35:48,2.082,1.582,95.004,0.0,0.0,1.332,0.0,0.0,0.0,0.0,2302304256.0,1299095552.0,2519277568.0,27498397696.0,3851985.0,27255899.0
13-04 02:35:49,1.972,2.219,94.002,0.0,0.0,1.808,0.0,106496.0,0.0,8.0,2301841408.0,1299095552.0,2521673728.0,27496464384.0,3655675.0,25721649.0
13-04 02:35:50,2.934,1.174,94.635,0.084,0.0,1.174,0.0,12288.0,0.0,2.0,2301575168.0,1299095552.0,2524131328.0,27494273024.0,3879466.0,27420210.0
13-04 02:35:51,2.007,1.505,95.067,0.0,0.0,1.421,0.0,8192.0,0.0,1.0,2301915136.0,1299095552.0,2526261248.0,27491803136.0,4040839.0,28646397.0
13-04 02:35:52,2.005,1.003,95.405,0.0,0.0,1.587,0.0,20480.0,0.0,1.0,2301599744.0,1299095552.0,2528956416.0,27489423360.0,3738170.0,26299744.0
13-04 02:35:53,2.498,1.582,94.921,0.0,0.0,0.999,0.0,0.0,0.0,0.0,2301771776.0,1299095552.0,2531418112.0,27486789632.0,3754914.0,26330614.0
13-04 02:35:54,2.158,1.743,94.523,0.0,0.0,1.577,0.0,90112.0,0.0,5.0,2301673472.0,1299095552.0,2533777408.0,27484528640.0,3860484.0,27093628.0
13-04 02:35:55,1.754,1.170,95.322,0.0,0.0,1.754,0.0,0.0,0.0,0.0,2302238720.0,1299095552.0,2535813120.0,27481927680.0,3993331.0,28347629.0
13-04 02:35:56,2.250,1.500,95.0,0.250,0.0,1.0,0.0,24576.0,0.0,3.0,2301997056.0,1299095552.0,2538504192.0,27479478272.0,3691620.0,25956882.0
13-04 02:35:57,2.331,0.999,95.337,0.0,0.0,1.332,0.0,0.0,0.0,0.0,2301788160.0,1299095552.0,2540769280.0,27477422080.0,3596370.0,25282781.0
13-04 02:35:58,2.316,1.985,94.210,0.0,0.0,1.489,0.0,0.0,0.0,0.0,2302087168.0,1299095552.0,2542948352.0,27474944000.0,3950132.0,27667833.0
13-04 02:35:59,2.094,1.089,95.394,0.0,0.0,1.424,0.0,90112.0,0.0,5.0,2301972480.0,1299095552.0,2545442816.0,27472564224.0,4051289.0,28698319.0
13-04 02:36:00,1.669,1.169,95.409,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2302119936.0,1299095552.0,2547806208.0,27470053376.0,3666961.0,25819920.0
13-04 02:36:01,1.983,1.983,94.545,0.0,0.0,1.488,0.0,0.0,0.0,0.0,2301804544.0,1299095552.0,2549641216.0,27468533760.0,3661441.0,25802645.0
13-04 02:36:02,2.803,1.731,93.817,0.082,0.0,1.566,0.0,36864.0,0.0,8.0,2303115264.0,1299095552.0,2552406016.0,27464458240.0,3907898.0,27488567.0
13-04 02:36:03,2.345,1.005,95.059,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2303483904.0,1299095552.0,2554916864.0,27461578752.0,4022492.0,28445939.0
13-04 02:36:04,2.326,1.246,94.850,0.0,0.0,1.578,0.0,73728.0,0.0,5.0,2303295488.0,1299095552.0,2557005824.0,27459678208.0,3672943.0,25917416.0
13-04 02:36:05,2.005,1.086,95.405,0.0,0.0,1.504,0.0,0.0,0.0,0.0,2303254528.0,1299095552.0,2559684608.0,27457040384.0,3697807.0,26037399.0
13-04 02:36:06,1.749,1.582,95.087,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2303287296.0,1299095552.0,2561744896.0,27454947328.0,3767806.0,26661235.0
13-04 02:36:07,2.168,1.251,95.079,0.0,0.0,1.501,0.0,8192.0,0.0,2.0,2303430656.0,1299095552.0,2564255744.0,27452293120.0,4072346.0,28884852.0
13-04 02:36:08,1.847,1.008,95.634,0.168,0.0,1.343,0.0,12288.0,0.0,2.0,2303373312.0,1299095552.0,2566533120.0,27450073088.0,3627315.0,25622006.0
13-04 02:36:09,2.003,1.002,95.492,0.0,0.0,1.503,0.0,94208.0,0.0,5.0,2303016960.0,1299095552.0,2568884224.0,27448078336.0,3695799.0,26181400.0
13-04 02:36:10,2.261,0.838,95.477,0.0,0.0,1.424,0.0,0.0,0.0,0.0,2302914560.0,1299095552.0,2571436032.0,27445628928.0,3826701.0,26907720.0
13-04 02:36:11,2.167,1.333,95.083,0.0,0.0,1.417,0.0,0.0,0.0,0.0,2303037440.0,1299095552.0,2573541376.0,27443400704.0,4047342.0,28809175.0
13-04 02:36:12,2.0,1.167,95.250,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2302926848.0,1299095552.0,2576084992.0,27440967680.0,3692421.0,25956554.0
13-04 02:36:13,2.810,1.405,94.215,0.0,0.0,1.570,0.0,0.0,0.0,0.0,2303012864.0,1299095552.0,2578378752.0,27438587904.0,3651825.0,25805649.0
13-04 02:36:14,2.905,0.996,94.606,0.083,0.0,1.411,0.0,86016.0,0.0,7.0,2303578112.0,1299095552.0,2580836352.0,27435565056.0,3770169.0,26758501.0
13-04 02:36:15,1.915,1.749,94.754,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2302906368.0,1299095552.0,2583379968.0,27433693184.0,3898087.0,27167623.0
13-04 02:36:16,2.324,1.577,94.606,0.0,0.0,1.494,0.0,8192.0,0.0,2.0,2303406080.0,1299095552.0,2585640960.0,27430932480.0,3899728.0,27664681.0
13-04 02:36:17,1.853,0.842,95.956,0.0,0.0,1.348,0.0,71065600.0,0.0,71.0,2303594496.0,1299095552.0,2587963392.0,27428421632.0,3717914.0,26299490.0
13-04 02:36:18,2.007,0.920,95.569,0.0,0.0,1.505,0.0,126976.0,0.0,10.0,2303475712.0,1299095552.0,2590175232.0,27426328576.0,3650519.0,25720054.0
13-04 02:36:19,1.839,1.338,95.318,0.0,0.0,1.505,0.0,49152.0,0.0,3.0,2303533056.0,1299095552.0,2592813056.0,27423633408.0,3923994.0,27721794.0
13-04 02:36:20,2.002,1.501,94.912,0.167,0.0,1.418,0.0,12288.0,0.0,2.0,2303463424.0,1299095552.0,2594852864.0,27421663232.0,3796888.0,26714431.0
13-04 02:36:21,2.071,1.823,94.532,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2303762432.0,1299095552.0,2597281792.0,27418935296.0,3909743.0,27553315.0
13-04 02:36:22,2.632,1.974,93.914,0.0,0.0,1.480,0.0,20480.0,0.0,1.0,2303692800.0,1299095552.0,2599555072.0,27416731648.0,3662981.0,25824659.0
13-04 02:36:23,2.415,1.415,94.505,0.0,0.0,1.665,0.0,0.0,0.0,0.0,2304409600.0,1299095552.0,2602000384.0,27413569536.0,4156930.0,29525714.0
13-04 02:36:24,1.599,1.094,96.128,0.0,0.0,1.178,0.0,73728.0,0.0,5.0,2304901120.0,1299095552.0,2604396544.0,27410681856.0,3671380.0,25835911.0
13-04 02:36:25,2.092,0.837,95.816,0.0,0.0,1.255,0.0,0.0,0.0,0.0,2305081344.0,1299095552.0,2606821376.0,27408076800.0,3751427.0,26272112.0
13-04 02:36:26,1.843,1.173,95.477,0.168,0.0,1.340,0.0,20480.0,0.0,3.0,2304675840.0,1299099648.0,2608873472.0,27406426112.0,3762621.0,26507281.0
13-04 02:36:27,2.500,1.083,94.750,0.0,0.0,1.667,0.0,0.0,0.0,0.0,2304765952.0,1299099648.0,2611322880.0,27403886592.0,4093959.0,28982488.0
13-04 02:36:28,2.320,1.574,94.615,0.0,0.0,1.491,0.0,0.0,0.0,0.0,2304540672.0,1299099648.0,2613862400.0,27401572352.0,3672491.0,25857764.0
13-04 02:36:29,1.846,1.174,95.554,0.0,0.0,1.426,0.0,90112.0,0.0,5.0,2304835584.0,1299099648.0,2615570432.0,27399569408.0,3741510.0,26310558.0
13-04 02:36:30,1.674,1.004,95.816,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2304516096.0,1299099648.0,2618679296.0,27396780032.0,3588218.0,25304075.0
13-04 02:36:31,1.838,1.504,94.987,0.167,0.0,1.504,0.0,24576.0,0.0,2.0,2304356352.0,1299099648.0,2621194240.0,27394424832.0,4162814.0,29984537.0
13-04 02:36:32,2.331,1.166,95.171,0.0,0.0,1.332,0.0,0.0,0.0,1.0,2304471040.0,1299099648.0,2623594496.0,27391909888.0,3639680.0,25732698.0
13-04 02:36:33,1.754,1.253,95.322,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2304790528.0,1299099648.0,2625548288.0,27389636608.0,3742306.0,26172647.0
13-04 02:36:34,2.575,1.744,94.518,0.0,0.0,1.163,0.0,86016.0,0.0,5.0,2305167360.0,1299099648.0,2627870720.0,27386937344.0,3782344.0,26746870.0
13-04 02:36:35,2.085,1.418,94.829,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2304528384.0,1299099648.0,2630475776.0,27384971264.0,4113176.0,28954811.0
13-04 02:36:36,2.005,1.253,95.405,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2304643072.0,1299099648.0,2632871936.0,27382460416.0,3663320.0,25814170.0
13-04 02:36:37,2.080,1.498,94.759,0.083,0.0,1.581,0.0,40960.0,0.0,8.0,2304331776.0,1299099648.0,2635407360.0,27380236288.0,3715851.0,26069262.0
13-04 02:36:38,2.085,1.501,95.163,0.0,0.0,1.251,0.0,0.0,0.0,0.0,2305126400.0,1299099648.0,2637312000.0,27377537024.0,3738187.0,26183716.0
13-04 02:36:39,2.174,1.171,94.900,0.0,0.0,1.756,0.0,86016.0,0.0,5.0,2304765952.0,1299099648.0,2640146432.0,27375063040.0,4180643.0,29567588.0
13-04 02:36:40,2.154,1.657,94.698,0.0,0.0,1.491,0.0,0.0,0.0,0.0,2304843776.0,1299099648.0,2642546688.0,27372584960.0,3692574.0,25861875.0
13-04 02:36:41,0.167,0.083,99.499,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2304856064.0,1299099648.0,2642751488.0,27372367872.0,299677.0,2056473.0
13-04 02:36:42,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2305470464.0,1299099648.0,2642784256.0,27371720704.0,41930.0,62255.0
13-04 02:36:43,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2305708032.0,1299099648.0,2642788352.0,27371479040.0,13158.0,21787.0
13-04 02:36:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2305708032.0,1299099648.0,2642788352.0,27371479040.0,13988.0,23095.0
13-04 02:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2305708032.0,1299099648.0,2642788352.0,27371479040.0,13696.0,22914.0
13-04 02:36:46,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2305708032.0,1299099648.0,2642788352.0,27371479040.0,13022.0,21434.0
13-04 02:36:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,56389632.0,0.0,59.0,2305708032.0,1299099648.0,2642788352.0,27371479040.0,17159.0,27261.0
13-04 02:36:48,1.170,0.919,96.909,0.0,0.0,1.003,0.0,0.0,0.0,0.0,2305273856.0,1299099648.0,2643320832.0,27371380736.0,1991008.0,14172096.0
13-04 02:36:49,2.256,1.170,94.570,0.167,0.0,1.838,0.0,135168.0,0.0,11.0,2304806912.0,1299099648.0,2646482944.0,27368685568.0,4279470.0,30883604.0
13-04 02:36:50,1.839,1.421,95.569,0.0,0.0,1.171,0.0,0.0,0.0,0.0,2305212416.0,1299099648.0,2648879104.0,27365883904.0,4048273.0,29095203.0
13-04 02:36:51,2.743,1.330,94.431,0.0,0.0,1.496,0.0,8192.0,0.0,2.0,2305425408.0,1299099648.0,2651799552.0,27362750464.0,4271804.0,30814987.0
13-04 02:36:52,2.094,1.340,95.226,0.0,0.0,1.340,0.0,20480.0,0.0,1.0,2306129920.0,1299099648.0,2654564352.0,27359281152.0,4558603.0,32728994.0
13-04 02:36:53,1.838,1.420,94.904,0.0,0.0,1.838,0.0,0.0,0.0,0.0,2305904640.0,1299099648.0,2657611776.0,27356459008.0,4503049.0,32107049.0
13-04 02:36:54,1.853,1.011,95.535,0.0,0.0,1.601,0.0,90112.0,0.0,5.0,2305839104.0,1299099648.0,2660061184.0,27354075136.0,4503097.0,32092016.0
13-04 02:36:55,2.415,1.415,94.421,0.167,0.0,1.582,0.0,12288.0,0.0,2.0,2306093056.0,1299099648.0,2663010304.0,27350872064.0,4533617.0,32380491.0
13-04 02:36:56,2.005,1.504,94.820,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2305839104.0,1299099648.0,2666090496.0,27348045824.0,4365101.0,31233379.0
13-04 02:36:57,2.741,1.246,94.020,0.0,0.0,1.993,0.0,0.0,0.0,0.0,2305986560.0,1299099648.0,2668675072.0,27345313792.0,4762793.0,34048156.0
13-04 02:36:58,2.167,1.083,94.833,0.0,0.0,1.917,0.0,0.0,0.0,0.0,2305712128.0,1299099648.0,2671837184.0,27342426112.0,4381722.0,31972017.0
13-04 02:36:59,1.998,1.582,94.505,0.0,0.0,1.915,0.0,69632.0,0.0,5.0,2305703936.0,1299099648.0,2674417664.0,27339853824.0,4476956.0,32086989.0
13-04 02:37:00,2.254,1.085,94.908,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2306015232.0,1299099648.0,2677149696.0,27336810496.0,4318641.0,31221755.0
13-04 02:37:01,2.087,1.669,94.240,0.167,0.0,1.836,0.0,20480.0,0.0,3.0,2305986560.0,1299099648.0,2680578048.0,27333410816.0,4940711.0,35782275.0
13-04 02:37:02,1.508,1.173,95.561,0.0,0.0,1.759,0.0,0.0,0.0,0.0,2306293760.0,1299099648.0,2682929152.0,27330752512.0,3947179.0,28240836.0
13-04 02:37:03,1.990,1.658,94.279,0.0,0.0,2.073,0.0,0.0,0.0,0.0,2306179072.0,1299099648.0,2686156800.0,27327639552.0,4676154.0,34060883.0
13-04 02:37:04,1.839,1.087,95.485,0.0,0.0,1.589,0.0,81920.0,0.0,5.0,2306560000.0,1299099648.0,2688376832.0,27325038592.0,4074914.0,29556745.0
13-04 02:37:05,2.271,1.346,94.701,0.0,0.0,1.682,0.0,0.0,0.0,0.0,2306129920.0,1299099648.0,2691465216.0,27322380288.0,5061660.0,36242682.0
13-04 02:37:06,2.0,1.250,94.917,0.250,0.0,1.583,0.0,24576.0,0.0,3.0,2306068480.0,1299103744.0,2694541312.0,27319361536.0,3946496.0,28578269.0
13-04 02:37:07,2.496,1.664,94.260,0.0,0.0,1.581,0.0,0.0,0.0,0.0,2305904640.0,1299103744.0,2697056256.0,27317010432.0,4818425.0,35056306.0
13-04 02:37:08,1.686,1.012,96.459,0.0,0.0,0.843,0.0,0.0,0.0,0.0,2305908736.0,1299103744.0,2700070912.0,27313991680.0,3985276.0,29004368.0
13-04 02:37:09,2.421,1.252,94.324,0.0,0.0,2.003,0.0,73728.0,0.0,5.0,2307387392.0,1299103744.0,2702495744.0,27310088192.0,4895681.0,35501877.0
13-04 02:37:10,1.995,0.914,95.345,0.0,0.0,1.746,0.0,0.0,0.0,0.0,2306228224.0,1299103744.0,2705965056.0,27307778048.0,3679707.0,26730504.0
13-04 02:37:11,2.647,2.233,93.631,0.0,0.0,1.489,0.0,0.0,0.0,0.0,2307366912.0,1299103744.0,2708201472.0,27304402944.0,4895101.0,35143043.0
13-04 02:37:12,2.085,1.585,94.662,0.167,0.0,1.501,0.0,45056.0,0.0,10.0,2307014656.0,1299107840.0,2711339008.0,27301613568.0,4429253.0,31917740.0
13-04 02:37:13,2.252,1.668,94.579,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2307330048.0,1299107840.0,2714075136.0,27298562048.0,4833659.0,34969382.0
13-04 02:37:14,2.492,1.495,94.601,0.0,0.0,1.412,0.0,65536.0,0.0,5.0,2306621440.0,1299107840.0,2716905472.0,27296440320.0,4053467.0,28660836.0
13-04 02:37:15,2.741,1.661,94.186,0.0,0.0,1.412,0.0,0.0,0.0,0.0,2306678784.0,1299107840.0,2719924224.0,27293364224.0,4892087.0,35136842.0
13-04 02:37:16,2.005,1.420,95.322,0.0,0.0,1.253,0.0,0.0,0.0,0.0,2306281472.0,1299107840.0,2722484224.0,27291201536.0,4009333.0,29049428.0
13-04 02:37:17,2.419,2.085,94.245,0.0,0.0,1.251,0.0,0.0,0.0,0.0,2306486272.0,1299107840.0,2725969920.0,27287511040.0,4782222.0,34444245.0
13-04 02:37:18,2.183,1.427,95.214,0.084,0.0,1.092,0.0,73728.0,0.0,6.0,2306490368.0,1299107840.0,2728460288.0,27285016576.0,4122676.0,29768617.0
13-04 02:37:19,2.003,1.336,94.574,0.0,0.0,2.087,0.0,53248.0,0.0,3.0,2306707456.0,1299107840.0,2731544576.0,27281715200.0,4823749.0,35109060.0
13-04 02:37:20,2.097,1.510,95.302,0.0,0.0,1.091,0.0,0.0,0.0,0.0,2306613248.0,1299107840.0,2734272512.0,27279081472.0,4210633.0,29981615.0
13-04 02:37:21,2.403,2.237,93.786,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2306998272.0,1299107840.0,2737164288.0,27275804672.0,4638758.0,33210756.0
13-04 02:37:22,2.419,1.835,94.495,0.0,0.0,1.251,0.0,95961088.0,0.0,98.0,2307514368.0,1299107840.0,2739847168.0,27272605696.0,4603672.0,32994805.0
13-04 02:37:23,1.833,1.583,95.583,0.0,0.0,1.0,0.0,0.0,0.0,0.0,2307407872.0,1299107840.0,2742296576.0,27270262784.0,3598523.0,25558776.0
13-04 02:37:24,2.075,2.075,93.610,0.083,0.0,2.158,0.0,151552.0,0.0,11.0,2307125248.0,1299107840.0,2745372672.0,27267469312.0,5010957.0,36110012.0
13-04 02:37:25,2.167,1.167,94.833,0.0,0.0,1.833,0.0,0.0,0.0,0.0,2307452928.0,1299107840.0,2747879424.0,27264634880.0,4551012.0,33127153.0
13-04 02:37:26,1.597,1.429,95.546,0.0,0.0,1.429,0.0,8192.0,0.0,2.0,2306588672.0,1299107840.0,2750955520.0,27262423040.0,4220621.0,30098356.0
13-04 02:37:27,2.817,1.740,93.869,0.0,0.0,1.574,0.0,0.0,0.0,0.0,2307432448.0,1299107840.0,2753671168.0,27258863616.0,4393361.0,31478214.0
13-04 02:37:28,2.510,1.088,94.644,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2307522560.0,1299107840.0,2756501504.0,27255943168.0,4639415.0,33540467.0
13-04 02:37:29,2.331,1.249,94.754,0.0,0.0,1.665,0.0,69632.0,0.0,5.0,2307842048.0,1299107840.0,2759294976.0,27252830208.0,4275267.0,30560151.0
13-04 02:37:30,2.008,1.590,94.728,0.167,0.0,1.506,0.0,12288.0,0.0,2.0,2307715072.0,1299107840.0,2762309632.0,27249942528.0,4569348.0,32596827.0
13-04 02:37:31,2.554,2.059,93.328,0.0,0.0,2.059,0.0,0.0,0.0,0.0,2307915776.0,1299107840.0,2765217792.0,27246833664.0,4728958.0,33909027.0
13-04 02:37:32,2.158,1.826,94.523,0.0,0.0,1.494,0.0,0.0,0.0,0.0,2307444736.0,1299107840.0,2768035840.0,27244486656.0,4117413.0,29703680.0
13-04 02:37:33,2.083,1.667,94.583,0.0,0.0,1.667,0.0,0.0,0.0,0.0,2307411968.0,1299107840.0,2770833408.0,27241721856.0,4585486.0,32794944.0
13-04 02:37:34,2.564,1.820,93.879,0.0,0.0,1.737,0.0,73728.0,0.0,5.0,2307559424.0,1299107840.0,2773540864.0,27238866944.0,4708866.0,33316286.0
13-04 02:37:35,1.672,1.338,95.401,0.0,0.0,1.589,0.0,0.0,0.0,0.0,2307866624.0,1299107840.0,2776248320.0,27235852288.0,4164865.0,30335786.0
13-04 02:37:36,2.265,1.174,94.631,0.168,0.0,1.762,0.0,20480.0,0.0,3.0,2308472832.0,1299107840.0,2778882048.0,27232612352.0,4658392.0,33421337.0
13-04 02:37:37,2.335,1.418,94.579,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2308345856.0,1299107840.0,2781868032.0,27229753344.0,4640294.0,33071155.0
13-04 02:37:38,2.248,1.582,94.754,0.0,0.0,1.415,0.0,0.0,0.0,0.0,2308206592.0,1299107840.0,2785054720.0,27226705920.0,4311607.0,31109664.0
13-04 02:37:39,1.923,1.505,94.900,0.0,0.0,1.672,0.0,73728.0,0.0,5.0,2308395008.0,1299107840.0,2787811328.0,27223760896.0,4528473.0,32572887.0
13-04 02:37:40,1.930,1.342,95.302,0.0,0.0,1.426,0.0,0.0,0.0,0.0,2308714496.0,1299107840.0,2790518784.0,27220733952.0,4556657.0,32761929.0
13-04 02:37:41,2.335,1.251,94.912,0.083,0.0,1.418,0.0,24576.0,0.0,3.0,2308227072.0,1299111936.0,2793414656.0,27218321408.0,4277158.0,30735720.0
13-04 02:37:42,2.020,0.842,95.707,0.0,0.0,1.431,0.0,0.0,0.0,0.0,2309238784.0,1299111936.0,2796683264.0,27214041088.0,4549651.0,32891606.0
13-04 02:37:43,2.096,1.174,94.971,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2309480448.0,1299111936.0,2799333376.0,27211149312.0,4799723.0,34465216.0
13-04 02:37:44,1.582,1.249,95.337,0.0,0.0,1.832,0.0,73728.0,0.0,5.0,2309271552.0,1299111936.0,2802053120.0,27208638464.0,3915739.0,28545501.0
13-04 02:37:45,2.515,1.174,94.635,0.0,0.0,1.676,0.0,0.0,0.0,0.0,2309898240.0,1299111936.0,2805039104.0,27205025792.0,5036988.0,36600981.0
13-04 02:37:46,1.589,1.171,95.736,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2309566464.0,1299111936.0,2807746560.0,27202650112.0,3808131.0,27173680.0
13-04 02:37:47,2.411,1.579,93.849,0.166,0.0,1.995,0.0,45056.0,0.0,8.0,2309234688.0,1299111936.0,2811002880.0,27199725568.0,4899180.0,35216517.0
13-04 02:37:48,2.174,1.171,95.151,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2309398528.0,1299111936.0,2813702144.0,27196862464.0,4249905.0,30915653.0
13-04 02:37:49,2.965,2.389,93.081,0.0,0.0,1.565,0.0,94208.0,0.0,5.0,2310311936.0,1299111936.0,2816344064.0,27193307136.0,4662725.0,33298303.0
13-04 02:37:50,3.175,0.835,94.403,0.0,0.0,1.587,0.0,0.0,0.0,0.0,2309652480.0,1299111936.0,2819186688.0,27191123968.0,4212396.0,30406811.0
13-04 02:37:51,2.161,1.579,94.264,0.0,0.0,1.995,0.0,0.0,0.0,0.0,2309320704.0,1299111936.0,2822123520.0,27188518912.0,4687734.0,34130922.0
13-04 02:37:52,2.181,1.091,95.554,0.0,0.0,1.174,0.0,84758528.0,0.0,84.0,2309246976.0,1299111936.0,2825138176.0,27185577984.0,4007538.0,28920040.0
13-04 02:37:53,2.647,2.151,93.218,0.165,0.0,1.820,0.0,12288.0,0.0,2.0,2309943296.0,1299116032.0,2827649024.0,27182366720.0,5074088.0,36930400.0
13-04 02:37:54,2.502,1.168,94.829,0.0,0.0,1.501,0.0,110592.0,0.0,8.0,2310860800.0,1299116032.0,2830389248.0,27178708992.0,3895127.0,27784778.0
13-04 02:37:55,2.019,1.262,95.290,0.0,0.0,1.430,0.0,0.0,0.0,0.0,2310352896.0,1299116032.0,2833362944.0,27176243200.0,4637733.0,33328476.0
13-04 02:37:56,2.013,0.923,95.386,0.0,0.0,1.678,0.0,0.0,0.0,0.0,2310189056.0,1299116032.0,2836353024.0,27173416960.0,4527231.0,32643109.0
13-04 02:37:57,1.934,1.262,95.542,0.0,0.0,1.262,0.0,28672.0,0.0,3.0,2310279168.0,1299116032.0,2838994944.0,27170684928.0,4173673.0,29732950.0
13-04 02:37:58,1.925,1.757,94.812,0.0,0.0,1.506,0.0,0.0,0.0,0.0,2310197248.0,1299116032.0,2841927680.0,27167834112.0,4565369.0,32336732.0
13-04 02:37:59,2.345,1.424,94.724,0.084,0.0,1.424,0.0,102400.0,0.0,8.0,2309898240.0,1299116032.0,2844733440.0,27165327360.0,4712061.0,33682370.0
13-04 02:38:00,2.158,1.660,94.606,0.0,0.0,1.577,0.0,0.0,0.0,0.0,2310283264.0,1299116032.0,2847309824.0,27162365952.0,4170416.0,29725493.0
13-04 02:38:01,2.658,1.910,94.103,0.0,0.0,1.329,0.0,8192.0,0.0,2.0,2310225920.0,1299116032.0,2850185216.0,27159547904.0,4763271.0,34269043.0
13-04 02:38:02,2.490,1.494,94.274,0.0,0.0,1.743,0.0,0.0,0.0,0.0,2310557696.0,1299116032.0,2852470784.0,27156930560.0,4300106.0,30649543.0
13-04 02:38:03,2.353,1.092,94.958,0.0,0.0,1.597,0.0,0.0,0.0,0.0,2311262208.0,1299116032.0,2856071168.0,27152625664.0,4461898.0,31967902.0
13-04 02:38:04,2.176,1.339,94.728,0.0,0.0,1.757,0.0,69632.0,0.0,5.0,2311446528.0,1299116032.0,2858999808.0,27149512704.0,4687965.0,33537262.0
13-04 02:38:05,1.995,1.663,94.347,0.249,0.0,1.746,0.0,12288.0,0.0,2.0,2311458816.0,1299116032.0,2861625344.0,27146874880.0,4368888.0,31052584.0
13-04 02:38:06,2.149,1.901,93.802,0.0,0.0,2.149,0.0,0.0,0.0,0.0,2311983104.0,1299116032.0,2864340992.0,27143634944.0,4448197.0,32062648.0
13-04 02:38:07,2.178,1.173,95.142,0.0,0.0,1.508,0.0,0.0,0.0,0.0,2311208960.0,1299116032.0,2867236864.0,27141513216.0,4535352.0,32340883.0
13-04 02:38:08,2.909,1.413,93.849,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2311528448.0,1299116032.0,2870038528.0,27138392064.0,4626335.0,32913926.0
13-04 02:38:09,2.172,1.671,94.987,0.0,0.0,1.170,0.0,73728.0,0.0,5.0,2311528448.0,1299116032.0,2872930304.0,27135500288.0,4311018.0,30854329.0
13-04 02:38:10,2.409,1.827,94.186,0.0,0.0,1.578,0.0,0.0,0.0,0.0,2311315456.0,1299116032.0,2875871232.0,27132772352.0,4580959.0,32783059.0
13-04 02:38:11,2.335,1.918,93.912,0.167,0.0,1.668,0.0,20480.0,0.0,3.0,2312118272.0,1299116032.0,2878943232.0,27128897536.0,4731521.0,34368308.0
13-04 02:38:12,1.928,1.425,95.306,0.0,0.0,1.341,0.0,0.0,0.0,0.0,2312470528.0,1299116032.0,2881130496.0,27126358016.0,4317007.0,30810528.0
13-04 02:38:13,1.763,1.092,95.634,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2311897088.0,1299116032.0,2884378624.0,27123683328.0,4275035.0,30732392.0
13-04 02:38:14,2.588,1.169,94.992,0.0,0.0,1.252,0.0,86016.0,0.0,5.0,2312118272.0,1299116032.0,2887000064.0,27120840704.0,4372966.0,32271611.0
13-04 02:38:15,1.921,1.420,94.737,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2312105984.0,1299116032.0,2889621504.0,27118231552.0,4512898.0,32178119.0
13-04 02:38:16,2.020,0.842,95.539,0.168,0.0,1.431,0.0,24576.0,0.0,3.0,2311917568.0,1299116032.0,2892853248.0,27115188224.0,4455962.0,32570747.0
13-04 02:38:17,2.671,1.503,94.491,0.0,0.0,1.336,0.0,0.0,0.0,0.0,2311565312.0,1299116032.0,2895360000.0,27113033728.0,4839759.0,34691707.0
13-04 02:38:18,1.681,1.092,95.714,0.0,0.0,1.513,0.0,73728.0,0.0,6.0,2311880704.0,1299116032.0,2898448384.0,27109629952.0,4116119.0,29469239.0
13-04 02:38:19,2.259,1.423,94.728,0.0,0.0,1.590,0.0,53248.0,0.0,3.0,2311786496.0,1299116032.0,2901209088.0,27106963456.0,4731248.0,33923941.0
13-04 02:38:20,2.030,0.846,95.939,0.0,0.0,1.184,0.0,0.0,0.0,0.0,2311991296.0,1299116032.0,2904244224.0,27103723520.0,4322886.0,31151005.0
13-04 02:38:21,1.348,0.927,96.125,0.0,0.0,1.601,0.0,0.0,0.0,0.0,2311802880.0,1299116032.0,2906648576.0,27101507584.0,3933694.0,27869758.0
13-04 02:38:22,1.751,1.668,94.495,0.083,0.0,2.002,0.0,85184512.0,0.0,94.0,2312364032.0,1299116032.0,2909700096.0,27097894912.0,4865064.0,35929742.0
13-04 02:38:23,1.765,1.176,95.462,0.0,0.0,1.597,0.0,0.0,0.0,0.0,2312626176.0,1299116032.0,2912534528.0,27094798336.0,4316064.0,30776563.0
13-04 02:38:24,2.329,1.331,94.676,0.083,0.0,1.581,0.0,114688.0,0.0,8.0,2312740864.0,1299116032.0,2915119104.0,27092099072.0,4472398.0,32463371.0
13-04 02:38:25,2.506,1.337,94.820,0.0,0.0,1.337,0.0,0.0,0.0,0.0,2312175616.0,1299116032.0,2918281216.0,27089502208.0,4672901.0,33569956.0
13-04 02:38:26,2.732,1.821,94.040,0.0,0.0,1.407,0.0,0.0,0.0,0.0,2312040448.0,1299116032.0,2921431040.0,27086487552.0,4654989.0,33710120.0
13-04 02:38:27,2.486,1.740,94.283,0.0,0.0,1.491,0.0,0.0,0.0,0.0,2311974912.0,1299116032.0,2923687936.0,27084296192.0,4132423.0,29507049.0
13-04 02:38:28,2.564,1.737,94.045,0.083,0.0,1.572,0.0,12288.0,0.0,2.0,2312327168.0,1299116032.0,2926800896.0,27080830976.0,4206983.0,30252358.0
13-04 02:38:29,2.596,1.424,94.640,0.0,0.0,1.340,0.0,86016.0,0.0,5.0,2312986624.0,1299116032.0,2929672192.0,27077300224.0,4614079.0,33391685.0
13-04 02:38:30,2.638,2.391,93.405,0.0,0.0,1.566,0.0,0.0,0.0,0.0,2312974336.0,1299116032.0,2932412416.0,27074572288.0,4642309.0,33269961.0
13-04 02:38:31,2.158,1.494,94.440,0.0,0.0,1.909,0.0,0.0,0.0,0.0,2312962048.0,1299116032.0,2935324672.0,27071672320.0,4175046.0,30117950.0
13-04 02:38:32,2.401,1.821,93.626,0.0,0.0,2.152,0.0,24576.0,0.0,1.0,2312368128.0,1299116032.0,2938232832.0,27069358080.0,4659678.0,33256319.0
13-04 02:38:33,2.328,1.663,94.181,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2312581120.0,1299116032.0,2940624896.0,27066753024.0,4455356.0,31595315.0
13-04 02:38:34,2.094,0.838,94.891,0.084,0.0,2.094,0.0,98304.0,0.0,8.0,2312691712.0,1299120128.0,2943459328.0,27063803904.0,4412455.0,31775674.0
13-04 02:38:35,2.494,1.663,94.347,0.0,0.0,1.496,0.0,0.0,0.0,0.0,2312699904.0,1299120128.0,2946433024.0,27060822016.0,4653382.0,33796274.0
13-04 02:38:36,2.333,1.500,94.583,0.0,0.0,1.583,0.0,8192.0,0.0,2.0,2312904704.0,1299120128.0,2949025792.0,27058024448.0,4235830.0,30305998.0
13-04 02:38:37,1.682,1.093,95.627,0.0,0.0,1.598,0.0,12288.0,0.0,2.0,2312527872.0,1299120128.0,2952101888.0,27055325184.0,4495023.0,32446315.0
13-04 02:38:38,3.408,0.914,93.849,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2313146368.0,1299120128.0,2955194368.0,27051614208.0,4681062.0,33906516.0
13-04 02:38:39,2.080,1.498,94.509,0.0,0.0,1.913,0.0,86016.0,0.0,6.0,2313109504.0,1299120128.0,2957582336.0,27049263104.0,4215203.0,29992379.0
13-04 02:38:40,1.846,1.342,95.050,0.168,0.0,1.594,0.0,12288.0,0.0,2.0,2312921088.0,1299120128.0,2960531456.0,27046502400.0,4526836.0,32251986.0
13-04 02:38:41,2.427,1.339,94.979,0.0,0.0,1.255,0.0,0.0,0.0,0.0,2313715712.0,1299120128.0,2963423232.0,27042816000.0,4532684.0,32443193.0
13-04 02:38:42,2.479,1.653,93.967,0.0,0.0,1.901,0.0,0.0,0.0,0.0,2313646080.0,1299120128.0,2965995520.0,27040313344.0,4395554.0,31489036.0
13-04 02:38:43,2.341,1.171,95.067,0.0,0.0,1.421,0.0,0.0,0.0,0.0,2313703424.0,1299120128.0,2969022464.0,27037229056.0,4364924.0,31523042.0
13-04 02:38:44,2.092,1.339,94.895,0.0,0.0,1.674,0.0,86016.0,0.0,5.0,2314240000.0,1299120128.0,2972012544.0,27033702400.0,4776050.0,34590639.0
13-04 02:38:45,1.522,0.761,96.365,0.0,0.0,1.352,0.0,0.0,0.0,0.0,2313826304.0,1299120128.0,2974613504.0,27031515136.0,4144002.0,29771569.0
13-04 02:38:46,2.087,1.085,94.574,0.167,0.0,2.087,0.0,20480.0,0.0,4.0,2314268672.0,1299120128.0,2977697792.0,27027988480.0,4862582.0,35295764.0
13-04 02:38:47,1.928,1.174,94.971,0.0,0.0,1.928,0.0,0.0,0.0,0.0,2314047488.0,1299120128.0,2980519936.0,27025387520.0,4330799.0,31239427.0
13-04 02:38:48,1.337,0.835,96.825,0.0,0.0,1.003,0.0,0.0,0.0,0.0,2314047488.0,1299120128.0,2982744064.0,27023163392.0,3023219.0,22398760.0
13-04 02:38:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2313748480.0,1299120128.0,2983063552.0,27023142912.0,12441.0,20577.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313752576.0,1299120128.0,2983059456.0,27023142912.0,17670.0,32855.0
13-04 02:38:51,0.334,0.083,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2313752576.0,1299120128.0,2983059456.0,27023142912.0,15452.0,25317.0
13-04 02:38:52,0.167,0.167,99.333,0.250,0.0,0.083,0.0,74473472.0,0.0,77.0,2313752576.0,1299120128.0,2983059456.0,27023142912.0,12596.0,20806.0
13-04 02:38:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313748480.0,1299120128.0,2983063552.0,27023142912.0,13536.0,22757.0
13-04 02:38:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,5.0,2313748480.0,1299120128.0,2983063552.0,27023142912.0,12098.0,20242.0
13-04 02:38:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2313748480.0,1299120128.0,2983063552.0,27023142912.0,15695.0,26440.0
13-04 02:38:56,1.425,1.006,95.725,0.0,0.0,1.844,0.0,0.0,0.0,0.0,2313428992.0,1299120128.0,2984849408.0,27021676544.0,3469816.0,24505159.0
13-04 02:38:57,2.329,0.998,95.175,0.0,0.0,1.498,0.0,28672.0,0.0,5.0,2313785344.0,1299120128.0,2987696128.0,27018473472.0,4232793.0,31031357.0
13-04 02:38:58,2.094,1.089,94.975,0.168,0.0,1.675,0.0,12288.0,0.0,2.0,2313805824.0,1299120128.0,2991009792.0,27015139328.0,5088502.0,37597639.0
13-04 02:38:59,2.405,1.575,94.610,0.0,0.0,1.410,0.0,73728.0,0.0,5.0,2313703424.0,1299120128.0,2993885184.0,27012366336.0,4145331.0,29920060.0
13-04 02:39:00,2.163,1.830,94.093,0.0,0.0,1.913,0.0,0.0,0.0,0.0,2313920512.0,1299120128.0,2996961280.0,27009073152.0,5195430.0,37920386.0
13-04 02:39:01,2.805,1.980,93.729,0.0,0.0,1.485,0.0,0.0,0.0,0.0,2313728000.0,1299120128.0,2999472128.0,27006754816.0,4363349.0,31231264.0
13-04 02:39:02,2.836,2.168,93.912,0.0,0.0,1.084,0.0,0.0,0.0,0.0,2313584640.0,1299120128.0,3003097088.0,27003273216.0,5137098.0,36806066.0
13-04 02:39:03,2.320,1.574,94.283,0.0,0.0,1.823,0.0,0.0,0.0,0.0,2314170368.0,1299120128.0,3005378560.0,27000406016.0,4618359.0,33256507.0
13-04 02:39:04,2.577,1.413,93.849,0.083,0.0,2.078,0.0,86016.0,0.0,7.0,2314260480.0,1299120128.0,3008942080.0,26996752384.0,4702413.0,34540336.0
13-04 02:39:05,2.267,1.427,94.878,0.0,0.0,1.427,0.0,0.0,0.0,0.0,2314629120.0,1299120128.0,3012083712.0,26993242112.0,5186220.0,37902894.0
13-04 02:39:06,2.005,1.253,95.572,0.0,0.0,1.170,0.0,0.0,0.0,0.0,2314272768.0,1299120128.0,3014955008.0,26990727168.0,4071636.0,29441888.0
13-04 02:39:07,2.161,1.995,93.932,0.0,0.0,1.912,0.0,24576.0,0.0,1.0,2314678272.0,1299120128.0,3018117120.0,26987159552.0,5358897.0,38989501.0
13-04 02:39:08,1.849,1.176,95.462,0.0,0.0,1.513,0.0,0.0,0.0,0.0,2314158080.0,1299120128.0,3020652544.0,26985144320.0,4459853.0,32075408.0
13-04 02:39:09,1.682,1.009,95.458,0.0,0.0,1.850,0.0,98304.0,0.0,6.0,2314174464.0,1299120128.0,3024740352.0,26981040128.0,4762348.0,34552983.0
13-04 02:39:10,3.063,1.159,93.626,0.083,0.0,2.070,0.0,12288.0,0.0,2.0,2314022912.0,1299120128.0,3027619840.0,26978312192.0,4751635.0,34195074.0
13-04 02:39:11,2.822,1.660,93.610,0.0,0.0,1.909,0.0,20480.0,0.0,5.0,2314092544.0,1299120128.0,3030691840.0,26975170560.0,5136796.0,37050104.0
13-04 02:39:12,3.426,2.692,92.088,0.0,0.0,1.794,0.0,8192.0,0.0,1.0,2314584064.0,1299120128.0,3033124864.0,26972246016.0,4768363.0,33842966.0
13-04 02:39:13,2.592,1.087,94.649,0.0,0.0,1.672,0.0,0.0,0.0,0.0,2314850304.0,1299120128.0,3036540928.0,26968563712.0,4775781.0,34509574.0
13-04 02:39:14,2.328,1.496,94.015,0.0,0.0,2.161,0.0,86016.0,0.0,6.0,2314551296.0,1299120128.0,3039498240.0,26965905408.0,4904465.0,35321332.0
13-04 02:39:15,1.766,1.177,95.542,0.0,0.0,1.514,0.0,0.0,0.0,0.0,2314153984.0,1299120128.0,3042906112.0,26962894848.0,4703103.0,33923694.0
13-04 02:39:16,2.159,1.578,94.020,0.249,0.0,1.993,0.0,12288.0,0.0,2.0,2314305536.0,1299120128.0,3045584896.0,26960064512.0,4906797.0,35638201.0
13-04 02:39:17,2.345,1.340,94.640,0.0,0.0,1.675,0.0,0.0,0.0,0.0,2314719232.0,1299120128.0,3048947712.0,26956288000.0,4832121.0,34744846.0
13-04 02:39:18,2.577,1.663,94.098,0.0,0.0,1.663,0.0,53248.0,0.0,4.0,2314473472.0,1299120128.0,3052306432.0,26953175040.0,4970347.0,35995242.0
13-04 02:39:19,2.099,1.343,95.130,0.0,0.0,1.427,0.0,53248.0,0.0,3.0,2314420224.0,1299120128.0,3054997504.0,26950537216.0,4611667.0,33102442.0
13-04 02:39:20,2.258,1.338,95.067,0.0,0.0,1.338,0.0,0.0,0.0,0.0,2314383360.0,1299120128.0,3058147328.0,26947424256.0,4691408.0,34128956.0
13-04 02:39:21,2.764,1.256,94.054,0.0,0.0,1.926,0.0,8192.0,0.0,2.0,2314473472.0,1299120128.0,3061358592.0,26944122880.0,4948720.0,35546457.0
13-04 02:39:22,2.443,1.179,94.945,0.253,0.0,1.179,0.0,49152.0,0.0,4.0,2315923456.0,1299120128.0,3064295424.0,26939736064.0,4668380.0,33137906.0
13-04 02:39:23,2.645,2.149,93.554,0.0,0.0,1.653,0.0,0.0,0.0,0.0,2316021760.0,1299120128.0,3067301888.0,26936631296.0,5065914.0,36625859.0
13-04 02:39:24,2.656,1.494,94.357,0.0,0.0,1.494,0.0,77824.0,0.0,5.0,2316058624.0,1299120128.0,3070218240.0,26933678080.0,4377531.0,31520445.0
13-04 02:39:25,2.263,1.509,94.719,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2315378688.0,1299120128.0,3073458176.0,26931118080.0,5088788.0,36744845.0
13-04 02:39:26,1.857,1.013,95.781,0.0,0.0,1.350,0.0,0.0,0.0,0.0,2315837440.0,1299120128.0,3075899392.0,26928218112.0,4652374.0,33656786.0
13-04 02:39:27,3.055,1.982,93.311,0.0,0.0,1.652,0.0,95748096.0,0.0,94.0,2315538432.0,1299120128.0,3079819264.0,26924597248.0,5166748.0,37709671.0
13-04 02:39:28,2.337,1.503,94.407,0.083,0.0,1.669,0.0,12288.0,0.0,2.0,2315501568.0,1299120128.0,3082514432.0,26921938944.0,4774461.0,34425189.0
13-04 02:39:29,2.669,1.334,94.495,0.0,0.0,1.501,0.0,98304.0,0.0,8.0,2315886592.0,1299120128.0,3085619200.0,26918449152.0,4718915.0,34676844.0
13-04 02:39:30,2.425,1.171,94.900,0.0,0.0,1.505,0.0,0.0,0.0,0.0,2315476992.0,1299120128.0,3088887808.0,26915590144.0,5042041.0,36929847.0
13-04 02:39:31,2.573,1.743,93.859,0.0,0.0,1.826,0.0,0.0,0.0,0.0,2316083200.0,1299120128.0,3092250624.0,26911621120.0,4707912.0,33985588.0
13-04 02:39:32,2.007,1.003,95.318,0.0,0.0,1.672,0.0,40960.0,0.0,7.0,2315558912.0,1299120128.0,3094994944.0,26909401088.0,4454289.0,32438398.0
13-04 02:39:33,2.647,1.572,93.962,0.0,0.0,1.820,0.0,0.0,0.0,0.0,2315907072.0,1299120128.0,3098189824.0,26905858048.0,4571017.0,33235910.0
13-04 02:39:34,2.314,1.736,93.719,0.083,0.0,2.149,0.0,98304.0,0.0,7.0,2315595776.0,1299120128.0,3101163520.0,26903195648.0,4812547.0,34959845.0
13-04 02:39:35,2.570,1.907,93.864,0.0,0.0,1.658,0.0,0.0,0.0,0.0,2316054528.0,1299120128.0,3104010240.0,26899890176.0,4888592.0,35439103.0
13-04 02:39:36,2.579,1.664,94.260,0.0,0.0,1.498,0.0,0.0,0.0,0.0,2316734464.0,1299120128.0,3106848768.0,26896371712.0,4861080.0,35119663.0
13-04 02:39:37,2.490,1.162,94.523,0.0,0.0,1.826,0.0,0.0,0.0,0.0,2305785856.0,1299120128.0,3110109184.0,26904059904.0,4408925.0,32119712.0
13-04 02:39:38,2.598,1.760,94.132,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2305007616.0,1299120128.0,3113086976.0,26901860352.0,5078467.0,36687196.0
13-04 02:39:39,2.415,1.249,94.671,0.0,0.0,1.665,0.0,73728.0,0.0,5.0,2305003520.0,1299120128.0,3116228608.0,26898722816.0,4590051.0,33276616.0
13-04 02:39:40,2.337,1.586,94.324,0.167,0.0,1.586,0.0,12288.0,0.0,2.0,2305404928.0,1299120128.0,3119263744.0,26895286272.0,5042033.0,36740666.0
13-04 02:39:41,1.847,1.259,95.382,0.0,0.0,1.511,0.0,0.0,0.0,0.0,2305134592.0,1299120128.0,3122487296.0,26892333056.0,4725753.0,34099737.0
13-04 02:39:42,1.850,1.346,95.038,0.0,0.0,1.766,0.0,32768.0,0.0,2.0,2306215936.0,1299120128.0,3125530624.0,26888208384.0,4887460.0,35288351.0
13-04 02:39:43,2.579,1.414,94.176,0.0,0.0,1.830,0.0,0.0,0.0,0.0,2305880064.0,1299120128.0,3128254464.0,26885820416.0,4644330.0,33481297.0
13-04 02:39:44,2.417,1.917,94.333,0.0,0.0,1.333,0.0,94208.0,0.0,6.0,2305683456.0,1299120128.0,3131768832.0,26882502656.0,4829600.0,34987586.0
13-04 02:39:45,2.808,2.064,93.476,0.0,0.0,1.652,0.0,0.0,0.0,0.0,2306146304.0,1299120128.0,3134840832.0,26878967808.0,4802285.0,34728885.0
13-04 02:39:46,3.311,2.070,92.881,0.166,0.0,1.573,0.0,28672.0,0.0,6.0,2306699264.0,1299120128.0,3137961984.0,26875293696.0,4872864.0,34977395.0
13-04 02:39:47,2.179,1.174,94.887,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2306134016.0,1299120128.0,3141353472.0,26872467456.0,4960469.0,36159213.0
13-04 02:39:48,2.185,1.176,95.378,0.0,0.0,1.261,0.0,0.0,0.0,0.0,2305875968.0,1299120128.0,3144310784.0,26869768192.0,4527353.0,32621433.0
13-04 02:39:49,2.415,1.665,94.088,0.0,0.0,1.832,0.0,90112.0,0.0,5.0,2306138112.0,1299120128.0,3147169792.0,26866647040.0,5010087.0,36186360.0
13-04 02:39:50,3.485,1.992,93.278,0.0,0.0,1.245,0.0,0.0,0.0,0.0,2306248704.0,1299120128.0,3150286848.0,26863419392.0,4748399.0,34294593.0
13-04 02:39:51,2.101,1.176,95.294,0.0,0.0,1.429,0.0,0.0,0.0,0.0,2306686976.0,1299120128.0,3152994304.0,26860273664.0,4681989.0,33750694.0
13-04 02:39:52,2.176,1.255,94.812,0.167,0.0,1.590,0.0,32768.0,0.0,3.0,2306002944.0,1299120128.0,3156373504.0,26857578496.0,4801466.0,34658946.0
13-04 02:39:53,1.921,1.587,94.570,0.0,0.0,1.921,0.0,0.0,0.0,0.0,2305712128.0,1299120128.0,3159486464.0,26854756352.0,4814954.0,34714542.0
13-04 02:39:54,2.345,1.675,94.472,0.0,0.0,1.508,0.0,90112.0,0.0,5.0,2306191360.0,1299120128.0,3162345472.0,26851418112.0,4739234.0,34117828.0
13-04 02:39:55,2.174,1.338,94.732,0.0,0.0,1.756,0.0,0.0,0.0,0.0,2306031616.0,1299120128.0,3165609984.0,26848313344.0,4996756.0,36146653.0
13-04 02:39:56,1.754,1.587,94.653,0.0,0.0,2.005,0.0,8192.0,0.0,1.0,2306494464.0,1299120128.0,3168235520.0,26845224960.0,4875454.0,35187881.0
13-04 02:39:57,2.106,1.011,95.451,0.0,0.0,1.432,0.0,92188672.0,0.0,98.0,2305904640.0,1299120128.0,3171291136.0,26842759168.0,4666766.0,33649810.0
13-04 02:39:58,2.413,1.664,93.927,0.250,0.0,1.747,0.0,28672.0,0.0,3.0,2306134016.0,1299120128.0,3174846464.0,26838974464.0,4972269.0,36052671.0
13-04 02:39:59,2.734,1.326,93.952,0.0,0.0,1.988,0.0,110592.0,0.0,8.0,2306019328.0,1299120128.0,3177758720.0,26836176896.0,4734883.0,34211434.0
13-04 02:40:00,2.181,1.426,95.218,0.0,0.0,1.174,0.0,0.0,0.0,0.0,2306027520.0,1299120128.0,3180851200.0,26833076224.0,4737493.0,34226834.0
13-04 02:40:01,1.939,1.349,95.194,0.0,0.0,1.518,0.0,0.0,0.0,0.0,2306519040.0,1299120128.0,3183988736.0,26829447168.0,4972800.0,35875818.0
13-04 02:40:02,2.085,1.585,94.829,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2306899968.0,1299120128.0,3187134464.0,26825920512.0,4615558.0,33724355.0
13-04 02:40:03,3.083,1.083,93.833,0.0,0.0,2.0,0.0,0.0,0.0,0.0,2307096576.0,1299120128.0,3189981184.0,26822877184.0,4776810.0,34544766.0
13-04 02:40:04,2.008,1.757,94.644,0.084,0.0,1.506,0.0,98304.0,0.0,7.0,2307428352.0,1299120128.0,3192983552.0,26819543040.0,4721790.0,34193248.0
13-04 02:40:05,1.925,1.172,95.063,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2307084288.0,1299120128.0,3196309504.0,26816561152.0,4859197.0,35178123.0
13-04 02:40:06,1.595,1.595,95.466,0.0,0.0,1.343,0.0,0.0,0.0,0.0,2307330048.0,1299120128.0,3199270912.0,26813353984.0,4629146.0,34021045.0
13-04 02:40:07,2.907,1.910,93.771,0.0,0.0,1.412,0.0,40960.0,0.0,9.0,2306764800.0,1299120128.0,3202179072.0,26811011072.0,5331364.0,38647068.0
13-04 02:40:08,2.101,1.092,95.546,0.0,0.0,1.261,0.0,0.0,0.0,0.0,2306727936.0,1299120128.0,3205648384.0,26807578624.0,4398178.0,31574793.0
13-04 02:40:09,2.504,1.419,93.239,1.586,0.0,1.252,0.0,36950016.0,0.0,46.0,2307842048.0,1299120128.0,3207876608.0,26804236288.0,4348727.0,31565182.0
13-04 02:40:10,4.975,2.156,91.459,0.083,0.0,1.327,0.0,12288.0,0.0,2.0,2307092480.0,1299120128.0,3211350016.0,26801512448.0,5221776.0,37657456.0
13-04 02:40:11,2.912,1.997,93.261,0.0,0.0,1.830,0.0,0.0,0.0,0.0,2308042752.0,1299120128.0,3214307328.0,26797604864.0,5000154.0,36148756.0
13-04 02:40:12,2.013,1.426,95.134,0.0,0.0,1.426,0.0,20480.0,0.0,1.0,2307522560.0,1299120128.0,3217457152.0,26794975232.0,4656509.0,33238561.0
13-04 02:40:13,2.741,1.827,93.605,0.0,0.0,1.827,0.0,0.0,0.0,0.0,2307362816.0,1299120128.0,3220815872.0,26791776256.0,4937415.0,35604906.0
13-04 02:40:14,2.667,1.250,94.333,0.0,0.0,1.750,0.0,61440.0,0.0,4.0,2308493312.0,1299120128.0,3223658496.0,26787803136.0,4882558.0,34858846.0
13-04 02:40:15,2.241,1.909,94.274,0.0,0.0,1.577,0.0,0.0,0.0,0.0,2307592192.0,1299120128.0,3226873856.0,26785488896.0,4523809.0,33035150.0
13-04 02:40:16,3.271,2.535,92.314,0.245,0.0,1.635,0.0,12288.0,0.0,2.0,2307756032.0,1299120128.0,3229564928.0,26782633984.0,5136224.0,37140181.0
13-04 02:40:17,2.924,1.337,94.653,0.0,0.0,1.086,0.0,12288.0,0.0,1.0,2307788800.0,1299120128.0,3232874496.0,26779291648.0,4664413.0,33810616.0
13-04 02:40:18,2.172,1.170,94.737,0.0,0.0,1.921,0.0,90112.0,0.0,6.0,2307907584.0,1299120128.0,3235930112.0,26776117248.0,4568152.0,32774254.0
13-04 02:40:19,2.504,1.419,94.324,0.0,0.0,1.753,0.0,49152.0,0.0,3.0,2307911680.0,1299120128.0,3239223296.0,26772819968.0,5028686.0,36479100.0
13-04 02:40:20,3.172,1.419,93.823,0.0,0.0,1.586,0.0,0.0,0.0,0.0,2308415488.0,1299120128.0,3241984000.0,26769555456.0,4907677.0,35209450.0
13-04 02:40:21,2.090,1.003,94.816,0.0,0.0,2.090,0.0,0.0,0.0,0.0,2308534272.0,1299120128.0,3245015040.0,26766405632.0,4607592.0,33286347.0
13-04 02:40:22,3.295,2.059,92.669,0.082,0.0,1.895,0.0,32768.0,0.0,3.0,2308460544.0,1299120128.0,3248525312.0,26762969088.0,5098613.0,36448485.0
13-04 02:40:23,2.570,2.073,93.615,0.0,0.0,1.741,0.0,0.0,0.0,0.0,2308362240.0,1299120128.0,3251535872.0,26760056832.0,4904003.0,35269036.0
13-04 02:40:24,2.248,1.582,94.338,0.0,0.0,1.832,0.0,77824.0,0.0,5.0,2308513792.0,1299120128.0,3254341632.0,26757099520.0,4617007.0,33262808.0
13-04 02:40:25,2.431,1.341,94.468,0.0,0.0,1.760,0.0,0.0,0.0,0.0,2308403200.0,1299120128.0,3257614336.0,26753937408.0,4996721.0,35943723.0
13-04 02:40:26,1.769,0.674,95.872,0.0,0.0,1.685,0.0,12288.0,0.0,3.0,2308603904.0,1299120128.0,3260624896.0,26750726144.0,4414373.0,31872233.0
13-04 02:40:27,2.564,2.068,93.631,0.0,0.0,1.737,0.0,0.0,0.0,0.0,2308820992.0,1299120128.0,3263553536.0,26747580416.0,5024638.0,36419842.0
13-04 02:40:28,3.344,1.505,93.478,0.167,0.0,1.505,0.0,12288.0,0.0,2.0,2308370432.0,1299120128.0,3266768896.0,26744815616.0,4737022.0,34037221.0
13-04 02:40:29,2.558,2.063,93.317,0.0,0.0,2.063,0.0,81920.0,0.0,5.0,2308558848.0,1299120128.0,3269558272.0,26741837824.0,5008962.0,35767262.0
13-04 02:40:30,2.326,1.744,94.020,0.0,0.0,1.910,0.0,0.0,0.0,0.0,2308321280.0,1299120128.0,3272744960.0,26738888704.0,4754262.0,33610245.0
13-04 02:40:31,2.878,2.056,93.092,0.0,0.0,1.974,0.0,12288.0,0.0,1.0,2308141056.0,1299120128.0,3275747328.0,26736066560.0,4854057.0,35190389.0
13-04 02:40:32,2.732,1.573,93.709,0.0,0.0,1.987,0.0,0.0,0.0,0.0,2307780608.0,1299120128.0,3279212544.0,26732961792.0,4705907.0,33751102.0
13-04 02:40:33,1.925,1.339,94.477,0.0,0.0,2.259,0.0,0.0,0.0,0.0,2308808704.0,1299120128.0,3282092032.0,26729054208.0,5144826.0,37584093.0
13-04 02:40:34,2.579,1.498,93.927,0.166,0.0,1.830,0.0,114688.0,0.0,8.0,2308648960.0,1299120128.0,3285483520.0,26725822464.0,5208464.0,38048057.0
13-04 02:40:35,1.339,1.004,96.234,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2308251648.0,1299120128.0,3288133632.0,26723569664.0,3771906.0,27896406.0
13-04 02:40:36,2.239,2.322,93.615,0.0,0.0,1.824,0.0,0.0,0.0,0.0,2308575232.0,1299120128.0,3291369472.0,26720010240.0,5340859.0,37952796.0
13-04 02:40:37,2.734,1.243,94.035,0.0,0.0,1.988,0.0,0.0,0.0,0.0,2309341184.0,1299120128.0,3294404608.0,26716209152.0,4485046.0,33808824.0
13-04 02:40:38,2.363,0.928,95.274,0.0,0.0,1.435,0.0,0.0,0.0,0.0,2309623808.0,1299120128.0,3297628160.0,26712702976.0,5203378.0,37766759.0
13-04 02:40:39,1.663,1.330,95.511,0.0,0.0,1.496,0.0,69632.0,0.0,5.0,2309476352.0,1299120128.0,3300212736.0,26710265856.0,3831017.0,28050226.0
13-04 02:40:40,1.762,1.426,94.966,0.168,0.0,1.678,0.0,12288.0,0.0,2.0,2309181440.0,1299120128.0,3303321600.0,26707451904.0,5323300.0,39594615.0
13-04 02:40:41,1.843,1.424,95.142,0.0,0.0,1.591,0.0,0.0,0.0,0.0,2309562368.0,1299120128.0,3306479616.0,26703912960.0,4524724.0,32676373.0
13-04 02:40:42,2.010,1.340,94.975,0.0,0.0,1.675,0.0,71471104.0,0.0,72.0,2309722112.0,1299120128.0,3309039616.0,26701193216.0,4615531.0,33636616.0
13-04 02:40:43,2.003,1.836,94.658,0.0,0.0,1.503,0.0,30191616.0,0.0,40.0,2308993024.0,1299120128.0,3312484352.0,26698477568.0,4944928.0,35836886.0
13-04 02:40:44,2.409,1.246,94.352,0.0,0.0,1.993,0.0,94208.0,0.0,8.0,2309238784.0,1299120128.0,3315580928.0,26695135232.0,4679148.0,34098436.0
13-04 02:40:45,2.361,1.265,94.857,0.0,0.0,1.518,0.0,0.0,0.0,0.0,2309148672.0,1299120128.0,3318431744.0,26692374528.0,4948407.0,35734767.0
13-04 02:40:46,2.012,1.090,94.971,0.0,0.0,1.928,0.0,12288.0,0.0,2.0,2309255168.0,1299120128.0,3321683968.0,26689015808.0,4474254.0,32325782.0
13-04 02:40:47,2.739,1.494,93.527,0.0,0.0,2.241,0.0,20480.0,0.0,1.0,2309779456.0,1299120128.0,3324682240.0,26685493248.0,5335235.0,38638241.0
13-04 02:40:48,2.259,1.423,94.895,0.0,0.0,1.423,0.0,0.0,0.0,0.0,2309001216.0,1299120128.0,3327770624.0,26683183104.0,4463946.0,31994500.0
13-04 02:40:49,2.269,1.092,95.126,0.0,0.0,1.513,0.0,86016.0,0.0,6.0,2309251072.0,1299120128.0,3330953216.0,26679750656.0,4907338.0,35621644.0
13-04 02:40:50,2.725,1.734,93.724,0.0,0.0,1.817,0.0,0.0,0.0,0.0,2308870144.0,1299120128.0,3334160384.0,26676924416.0,4372447.0,31320562.0
13-04 02:40:51,2.097,1.678,94.463,0.0,0.0,1.762,0.0,0.0,0.0,0.0,2309091328.0,1299120128.0,3337474048.0,26673389568.0,5293104.0,38347956.0
13-04 02:40:52,2.151,2.481,93.797,0.165,0.0,1.406,0.0,40960.0,0.0,4.0,2309718016.0,1299120128.0,3340238848.0,26669998080.0,4490534.0,32098612.0
13-04 02:40:53,2.271,1.262,94.870,0.0,0.0,1.598,0.0,0.0,0.0,0.0,2309726208.0,1299120128.0,3343376384.0,26666852352.0,5242803.0,38256143.0
13-04 02:40:54,2.673,1.253,94.403,0.0,0.0,1.671,0.0,94208.0,0.0,6.0,2309595136.0,1299120128.0,3346231296.0,26664128512.0,4557954.0,32716547.0
13-04 02:40:55,2.161,1.746,94.181,0.0,0.0,1.912,0.0,0.0,0.0,0.0,2310266880.0,1299120128.0,3349819392.0,26659868672.0,4911344.0,35713094.0
13-04 02:40:56,0.915,0.749,97.587,0.0,0.0,0.749,0.0,0.0,0.0,0.0,2310012928.0,1299120128.0,3351109632.0,26658832384.0,2023119.0,15222360.0
13-04 02:40:57,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310094848.0,1299120128.0,3351502848.0,26658357248.0,12981.0,21679.0
13-04 02:40:58,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2310086656.0,1299124224.0,3351506944.0,26658357248.0,19894.0,36841.0
13-04 02:40:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2310086656.0,1299124224.0,3351506944.0,26658357248.0,16299.0,26064.0
13-04 02:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310086656.0,1299124224.0,3351506944.0,26658357248.0,14095.0,23277.0
13-04 02:41:01,0.250,0.083,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2310086656.0,1299124224.0,3351506944.0,26658357248.0,13887.0,22904.0
13-04 02:41:02,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310918144.0,1299124224.0,3351506944.0,26657525760.0,13599.0,22760.0
13-04 02:41:03,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,12427.0,20668.0
13-04 02:41:04,0.0,0.084,99.749,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,12921.0,21458.0
13-04 02:41:05,0.250,0.166,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,14782.0,23660.0
13-04 02:41:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,15294.0,24130.0
13-04 02:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,13382.0,21112.0
13-04 02:41:08,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2310590464.0,1299124224.0,3351511040.0,26657849344.0,14299.0,22998.0
13-04 02:41:09,2.092,1.506,95.146,0.0,0.0,1.255,0.0,69632.0,0.0,5.0,2311159808.0,1299124224.0,3352850432.0,26655940608.0,3601299.0,25257127.0
13-04 02:41:10,1.998,1.499,94.671,0.167,0.0,1.665,0.0,28672.0,0.0,3.0,2310680576.0,1299124224.0,3355807744.0,26653462528.0,4243353.0,30469184.0
13-04 02:41:11,2.502,1.501,94.412,0.0,0.0,1.585,0.0,0.0,0.0,0.0,2310533120.0,1299124224.0,3358806016.0,26650611712.0,4947311.0,36085772.0
13-04 02:41:12,1.667,1.417,95.167,0.0,0.0,1.750,0.0,52707328.0,0.0,53.0,2310676480.0,1299124224.0,3362729984.0,26646544384.0,5121694.0,38834020.0
13-04 02:41:13,2.407,1.577,94.606,0.0,0.0,1.411,0.0,0.0,0.0,0.0,2310590464.0,1299124224.0,3365552128.0,26643808256.0,4555304.0,33449034.0
13-04 02:41:14,2.494,1.746,93.766,0.0,0.0,1.995,0.0,102400.0,0.0,8.0,2310496256.0,1299124224.0,3369132032.0,26640322560.0,5878340.0,43958305.0
13-04 02:41:15,2.817,1.740,93.786,0.0,0.0,1.657,0.0,0.0,0.0,0.0,2310676480.0,1299124224.0,3372470272.0,26636804096.0,4376524.0,31705055.0
13-04 02:41:16,5.210,2.269,90.252,0.168,0.0,2.101,0.0,12288.0,0.0,2.0,2316816384.0,1299124224.0,3376410624.0,26626723840.0,6073958.0,44761252.0
13-04 02:41:17,2.010,0.921,95.310,0.0,0.0,1.759,0.0,28672.0,0.0,6.0,2315386880.0,1299124224.0,3379400704.0,26625163264.0,4349955.0,31519016.0
13-04 02:41:18,2.345,1.340,94.389,0.0,0.0,1.926,0.0,69632.0,0.0,4.0,2315128832.0,1299124224.0,3382460416.0,26622361600.0,5291537.0,38437456.0
13-04 02:41:19,2.092,1.004,95.481,0.0,0.0,1.423,0.0,57344.0,0.0,3.0,2314231808.0,1299124224.0,3386404864.0,26619314176.0,4836790.0,36290484.0
13-04 02:41:20,1.431,0.926,95.623,0.0,0.0,2.020,0.0,0.0,0.0,0.0,2314788864.0,1299124224.0,3388895232.0,26616266752.0,4626555.0,33627175.0
13-04 02:41:21,2.339,1.587,93.985,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2315124736.0,1299124224.0,3392143360.0,26612682752.0,5824247.0,42891843.0
13-04 02:41:22,2.885,2.061,93.157,0.082,0.0,1.814,0.0,57344.0,0.0,4.0,2314862592.0,1299124224.0,3395543040.0,26609545216.0,4907769.0,35498898.0
13-04 02:41:23,2.445,1.433,94.013,0.0,0.0,2.108,0.0,0.0,0.0,0.0,2314436608.0,1299124224.0,3399016448.0,26606497792.0,5566727.0,40102542.0
13-04 02:41:24,2.015,1.175,94.962,0.0,0.0,1.847,0.0,98304.0,0.0,6.0,2314280960.0,1299124224.0,3402194944.0,26603474944.0,4729307.0,33879249.0
13-04 02:41:25,2.506,1.587,93.901,0.0,0.0,2.005,0.0,0.0,0.0,0.0,2313617408.0,1299124224.0,3405262848.0,26601070592.0,5386308.0,38539628.0
13-04 02:41:26,1.928,1.425,94.635,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2314088448.0,1299124224.0,3409117184.0,26596745216.0,5048875.0,36371705.0
13-04 02:41:27,2.922,1.586,93.656,0.0,0.0,1.836,0.0,4096.0,0.0,1.0,2313486336.0,1299124224.0,3412447232.0,26594017280.0,5458454.0,39312270.0
13-04 02:41:28,2.029,1.352,95.097,0.085,0.0,1.437,0.0,12288.0,0.0,2.0,2313310208.0,1299124224.0,3415789568.0,26590851072.0,5191406.0,37269950.0
13-04 02:41:29,2.647,2.068,93.218,0.0,0.0,2.068,0.0,94208.0,0.0,5.0,2312884224.0,1299124224.0,3419136000.0,26587930624.0,5136728.0,36887255.0
13-04 02:41:30,2.085,1.835,93.745,0.0,0.0,2.335,0.0,0.0,0.0,0.0,2313232384.0,1299124224.0,3422384128.0,26584334336.0,5263354.0,37547900.0
13-04 02:41:31,3.964,1.982,92.320,0.0,0.0,1.734,0.0,0.0,0.0,0.0,2315956224.0,1299124224.0,3425153024.0,26578841600.0,4936373.0,35539795.0
13-04 02:41:32,2.439,1.514,94.449,0.0,0.0,1.598,0.0,0.0,0.0,0.0,2316648448.0,1299124224.0,3428683776.0,26574618624.0,5362670.0,38740474.0
13-04 02:41:33,2.504,1.419,93.907,0.083,0.0,2.087,0.0,12288.0,0.0,2.0,2316234752.0,1299128320.0,3432325120.0,26571386880.0,5213476.0,37467785.0
13-04 02:41:34,2.680,1.675,93.719,0.0,0.0,1.926,0.0,86016.0,0.0,5.0,2316046336.0,1299128320.0,3435429888.0,26568470528.0,5750913.0,41101242.0
13-04 02:41:35,2.748,1.915,94.005,0.0,0.0,1.332,0.0,0.0,0.0,0.0,2316369920.0,1299128320.0,3438477312.0,26565099520.0,4834572.0,34342949.0
13-04 02:41:36,2.664,1.915,93.256,0.0,0.0,2.165,0.0,0.0,0.0,0.0,2315902976.0,1299128320.0,3442003968.0,26562039808.0,5546849.0,39395088.0
13-04 02:41:37,2.087,1.336,94.658,0.0,0.0,1.920,0.0,12288.0,0.0,3.0,2315784192.0,1299128320.0,3445665792.0,26558496768.0,4929169.0,35492818.0
13-04 02:41:38,2.263,1.844,94.384,0.0,0.0,1.509,0.0,0.0,0.0,0.0,2316906496.0,1299128320.0,3448066048.0,26554974208.0,5164105.0,37022103.0
13-04 02:41:39,2.780,0.927,94.524,0.168,0.0,1.601,0.0,86016.0,0.0,7.0,2316419072.0,1299128320.0,3451375616.0,26552152064.0,5397965.0,38692145.0
13-04 02:41:40,2.443,1.179,94.861,0.0,0.0,1.516,0.0,0.0,0.0,0.0,2316124160.0,1299128320.0,3455479808.0,26548342784.0,4975822.0,35384177.0
13-04 02:41:41,2.588,1.503,93.740,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2316853248.0,1299128320.0,3458899968.0,26544193536.0,5654962.0,40887113.0
13-04 02:41:42,3.317,1.990,93.201,0.0,0.0,1.493,0.0,46354432.0,0.0,53.0,2318217216.0,1299128320.0,3462299648.0,26539429888.0,5365819.0,38739619.0
13-04 02:41:43,3.215,1.896,93.157,0.0,0.0,1.731,0.0,53231616.0,0.0,51.0,2318282752.0,1299128320.0,3465330688.0,26536333312.0,4790534.0,34387318.0
13-04 02:41:44,2.669,1.334,94.162,0.0,0.0,1.835,0.0,110592.0,0.0,8.0,2317467648.0,1299128320.0,3468795904.0,26533683200.0,5191978.0,37562063.0
13-04 02:41:45,2.513,1.424,94.137,0.251,0.0,1.675,0.0,28672.0,0.0,3.0,2317824000.0,1299128320.0,3471835136.0,26530287616.0,5200710.0,37323043.0
13-04 02:41:46,2.594,1.590,93.975,0.0,0.0,1.841,0.0,0.0,0.0,0.0,2317848576.0,1299128320.0,3474862080.0,26527236096.0,5397887.0,38205553.0
13-04 02:41:47,2.506,1.671,94.069,0.0,0.0,1.754,0.0,8192.0,0.0,1.0,2317365248.0,1299128320.0,3478519808.0,26524061696.0,4986081.0,35834608.0
13-04 02:41:48,2.669,1.751,94.078,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2317950976.0,1299128320.0,3481432064.0,26520563712.0,5155160.0,37199156.0
13-04 02:41:49,2.174,1.589,94.231,0.0,0.0,2.007,0.0,86016.0,0.0,5.0,2318073856.0,1299128320.0,3484737536.0,26517135360.0,5231430.0,37804220.0
13-04 02:41:50,3.987,1.661,92.276,0.0,0.0,2.076,0.0,0.0,0.0,0.0,2318254080.0,1299128320.0,3488063488.0,26513629184.0,5470587.0,38964865.0
13-04 02:41:51,2.716,2.305,92.428,0.165,0.0,2.387,0.0,12288.0,0.0,2.0,2317795328.0,1299128320.0,3491500032.0,26510651392.0,5443967.0,39037323.0
13-04 02:41:52,2.673,1.337,94.236,0.0,0.0,1.754,0.0,81920.0,0.0,13.0,2318028800.0,1299128320.0,3494924288.0,26506993664.0,5013772.0,35981784.0
13-04 02:41:53,2.099,1.511,94.710,0.0,0.0,1.679,0.0,0.0,0.0,0.0,2318393344.0,1299128320.0,3498151936.0,26503401472.0,5184273.0,37595301.0
13-04 02:41:54,2.759,1.338,94.482,0.0,0.0,1.421,0.0,69632.0,0.0,5.0,2318344192.0,1299128320.0,3501309952.0,26500292608.0,4982013.0,35583491.0
13-04 02:41:55,2.676,1.338,93.645,0.0,0.0,2.341,0.0,0.0,0.0,0.0,2317520896.0,1299128320.0,3505082368.0,26497343488.0,5320018.0,37983179.0
13-04 02:41:56,2.990,1.993,93.355,0.0,0.0,1.661,0.0,0.0,0.0,0.0,2318696448.0,1299128320.0,3507605504.0,26493644800.0,5433693.0,39055473.0
13-04 02:41:57,2.401,2.070,93.543,0.166,0.0,1.821,0.0,36864.0,0.0,3.0,2317959168.0,1299128320.0,3511500800.0,26490486784.0,4880285.0,34904246.0
13-04 02:41:58,3.053,2.228,92.739,0.0,0.0,1.980,0.0,0.0,0.0,0.0,2318880768.0,1299128320.0,3514347520.0,26486718464.0,5390534.0,38513899.0
13-04 02:41:59,2.433,1.510,94.295,0.0,0.0,1.762,0.0,102400.0,0.0,6.0,2318233600.0,1299128320.0,3518005248.0,26483707904.0,5237155.0,37317581.0
13-04 02:42:00,2.819,2.073,93.367,0.0,0.0,1.741,0.0,0.0,0.0,0.0,2317918208.0,1299128320.0,3521400832.0,26480627712.0,5171320.0,36601774.0
13-04 02:42:01,2.658,2.159,92.857,0.0,0.0,2.326,0.0,0.0,0.0,0.0,2318352384.0,1299128320.0,3524771840.0,26476822528.0,5539806.0,39554203.0
13-04 02:42:02,2.577,1.746,93.849,0.0,0.0,1.829,0.0,16384.0,0.0,1.0,2319118336.0,1299128320.0,3527786496.0,26473041920.0,5068175.0,36492551.0
13-04 02:42:03,3.477,2.235,92.301,0.166,0.0,1.821,0.0,12288.0,0.0,2.0,2319290368.0,1299128320.0,3531309056.0,26469347328.0,5671444.0,40879911.0
13-04 02:42:04,1.933,1.345,94.958,0.0,0.0,1.765,0.0,86016.0,0.0,6.0,2318323712.0,1299128320.0,3534807040.0,26466816000.0,4736065.0,33899224.0
13-04 02:42:05,2.419,1.334,93.828,0.0,0.0,2.419,0.0,0.0,0.0,0.0,2318680064.0,1299128320.0,3538006016.0,26463260672.0,5363666.0,38540372.0
13-04 02:42:06,2.271,1.682,94.533,0.0,0.0,1.514,0.0,0.0,0.0,0.0,2318475264.0,1299128320.0,3541286912.0,26460184576.0,5219296.0,37211172.0
13-04 02:42:07,3.086,1.585,93.661,0.0,0.0,1.668,0.0,0.0,0.0,0.0,2319155200.0,1299128320.0,3544772608.0,26456018944.0,4960636.0,35509523.0
13-04 02:42:08,4.659,2.329,90.849,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2363715584.0,1299128320.0,3547664384.0,26408566784.0,5593705.0,40213828.0
13-04 02:42:09,4.104,1.675,92.295,0.084,0.0,1.843,0.0,86016.0,0.0,7.0,2332110848.0,1299132416.0,3551043584.0,26436788224.0,4986650.0,35590066.0
13-04 02:42:10,2.845,1.590,93.556,0.0,0.0,2.008,0.0,0.0,0.0,0.0,2331000832.0,1299132416.0,3554488320.0,26434453504.0,5465776.0,39046969.0
13-04 02:42:11,2.165,1.582,94.338,0.0,0.0,1.915,0.0,0.0,0.0,0.0,2331070464.0,1299132416.0,3558076416.0,26430795776.0,4954451.0,35952339.0
13-04 02:42:12,2.441,1.515,94.529,0.0,0.0,1.515,0.0,30814208.0,0.0,34.0,2330935296.0,1299132416.0,3560763392.0,26428243968.0,5181740.0,36998220.0
13-04 02:42:13,2.417,1.833,93.500,0.0,0.0,2.250,0.0,68456448.0,0.0,68.0,2330722304.0,1299132416.0,3564408832.0,26424811520.0,5589283.0,39986163.0
13-04 02:42:14,2.345,1.424,94.221,0.251,0.0,1.759,0.0,122880.0,0.0,10.0,2330705920.0,1299132416.0,3567759360.0,26421477376.0,5269471.0,38000142.0
13-04 02:42:15,2.577,1.579,93.766,0.0,0.0,2.078,0.0,0.0,0.0,0.0,2330959872.0,1299132416.0,3570933760.0,26418049024.0,5202981.0,37549947.0
13-04 02:42:16,2.106,1.432,94.777,0.0,0.0,1.685,0.0,0.0,0.0,0.0,2330992640.0,1299132416.0,3574370304.0,26414579712.0,5361653.0,38430381.0
13-04 02:42:17,2.090,1.589,94.649,0.0,0.0,1.672,0.0,8192.0,0.0,1.0,2330886144.0,1299132416.0,3577700352.0,26411356160.0,4849342.0,35081679.0
13-04 02:42:18,12.543,2.304,83.703,0.0,0.0,1.451,0.0,57344.0,0.0,4.0,2451496960.0,1299132416.0,3581009920.0,26287435776.0,5348166.0,35218069.0
13-04 02:42:19,27.903,3.175,66.834,0.0,0.0,2.089,0.0,53248.0,0.0,3.0,2715029504.0,1299132416.0,3583569920.0,26021343232.0,4698611.0,29145880.0
13-04 02:42:20,35.131,1.264,61.752,0.168,0.0,1.685,0.0,32768.0,0.0,3.0,2751205376.0,1299132416.0,3585998848.0,25982738432.0,3733048.0,26380339.0
13-04 02:42:21,6.767,2.172,89.390,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2760433664.0,1299132416.0,3588698112.0,25970810880.0,4938285.0,33614547.0
13-04 02:42:22,4.667,2.167,90.417,0.0,0.0,2.750,0.0,20480.0,0.0,1.0,2768064512.0,1299132416.0,3593568256.0,25958309888.0,7466441.0,52335286.0
13-04 02:42:23,4.667,2.167,91.083,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2785820672.0,1299132416.0,3596460032.0,25937661952.0,5924624.0,39748539.0
13-04 02:42:24,4.275,1.509,91.869,0.0,0.0,2.347,0.0,90112.0,0.0,5.0,2812067840.0,1299132416.0,3601297408.0,25906577408.0,6646263.0,45575346.0
13-04 02:42:25,3.679,1.923,92.224,0.167,0.0,2.007,0.0,16384.0,0.0,2.0,2818768896.0,1299132416.0,3604017152.0,25897156608.0,5696353.0,37883993.0
13-04 02:42:26,4.896,2.324,90.788,0.0,0.0,1.992,0.0,0.0,0.0,0.0,2837766144.0,1299132416.0,3607146496.0,25875030016.0,5822006.0,38845007.0
13-04 02:42:27,4.530,2.306,91.021,0.0,0.0,2.142,0.0,32768.0,0.0,8.0,2859491328.0,1299132416.0,3610673152.0,25849778176.0,5455812.0,36398349.0
13-04 02:42:28,3.616,1.682,92.851,0.0,0.0,1.850,0.0,0.0,0.0,0.0,2853101568.0,1299132416.0,3614539776.0,25852301312.0,5685557.0,38064246.0
13-04 02:42:29,5.546,2.401,90.232,0.0,0.0,1.821,0.0,90112.0,0.0,5.0,2707587072.0,1299132416.0,3617566720.0,25994788864.0,5764181.0,38490088.0
13-04 02:42:30,5.629,2.070,90.066,0.166,0.0,2.070,0.0,16384.0,0.0,2.0,2702983168.0,1299132416.0,3620528128.0,25996431360.0,5611475.0,37423614.0
13-04 02:42:31,4.225,2.237,91.549,0.0,0.0,1.988,0.0,0.0,0.0,0.0,2709200896.0,1299132416.0,3623833600.0,25986908160.0,5417164.0,36213330.0
13-04 02:42:32,4.782,2.473,90.602,0.0,0.0,2.143,0.0,24576.0,0.0,1.0,2711240704.0,1299132416.0,3627278336.0,25981423616.0,5850552.0,39284620.0
13-04 02:42:33,4.682,1.505,92.057,0.0,0.0,1.756,0.0,0.0,0.0,0.0,2720145408.0,1299132416.0,3630551040.0,25969246208.0,5619112.0,37424094.0
13-04 02:42:34,4.762,1.587,91.646,0.0,0.0,2.005,0.0,102400.0,0.0,6.0,2732437504.0,1299132416.0,3633913856.0,25953591296.0,5688263.0,38067129.0
13-04 02:42:35,4.489,1.746,91.687,0.166,0.0,1.912,0.0,16384.0,0.0,2.0,2735407104.0,1299132416.0,3637149696.0,25947385856.0,5513365.0,36880247.0
13-04 02:42:36,3.428,1.923,92.726,0.0,0.0,1.923,0.0,0.0,0.0,0.0,2738266112.0,1299132416.0,3640369152.0,25941307392.0,5791865.0,39300340.0
13-04 02:42:37,3.840,1.753,92.571,0.0,0.0,1.836,0.0,8192.0,0.0,1.0,2740002816.0,1299132416.0,3643744256.0,25936195584.0,5434080.0,36150116.0
13-04 02:42:38,4.384,2.108,92.074,0.0,0.0,1.433,0.0,0.0,0.0,0.0,2742562816.0,1299132416.0,3647242240.0,25930137600.0,5579262.0,36956940.0
13-04 02:42:39,3.589,2.588,92.404,0.0,0.0,1.419,0.0,81920.0,0.0,5.0,2754174976.0,1299132416.0,3650551808.0,25915215872.0,5665099.0,38330388.0
13-04 02:42:40,3.987,2.409,92.027,0.166,0.0,1.412,0.0,16384.0,0.0,2.0,2759888896.0,1299132416.0,3653406720.0,25906647040.0,5467745.0,36448362.0
13-04 02:42:41,4.441,2.467,90.707,0.0,0.0,2.385,0.0,0.0,0.0,0.0,2774253568.0,1299132416.0,3657269248.0,25888419840.0,5947672.0,40327952.0
13-04 02:42:42,3.523,1.678,92.953,0.0,0.0,1.846,0.0,13541376.0,0.0,17.0,2776788992.0,1299132416.0,3660337152.0,25882816512.0,5436964.0,35712314.0
13-04 02:42:43,3.750,2.0,92.417,0.0,0.0,1.833,0.0,86011904.0,0.0,88.0,2777423872.0,1299132416.0,3663577088.0,25878941696.0,5590195.0,37925887.0
13-04 02:42:44,3.199,1.768,93.266,0.0,0.0,1.768,0.0,114688.0,0.0,8.0,2777755648.0,1299132416.0,3666788352.0,25875398656.0,5470232.0,36304499.0
13-04 02:42:45,4.163,1.832,92.173,0.0,0.0,1.832,0.0,0.0,0.0,0.0,2778841088.0,1299132416.0,3669807104.0,25871294464.0,5581860.0,37333294.0
13-04 02:42:46,3.526,1.175,92.863,0.168,0.0,2.267,0.0,28672.0,0.0,3.0,2779013120.0,1299132416.0,3673231360.0,25867698176.0,5874888.0,39860991.0
13-04 02:42:47,4.489,2.244,91.438,0.0,0.0,1.829,0.0,24576.0,0.0,6.0,2779287552.0,1299132416.0,3677581312.0,25863073792.0,5819692.0,39001984.0
13-04 02:42:48,4.180,2.377,91.311,0.0,0.0,2.131,0.0,0.0,0.0,0.0,2780766208.0,1299132416.0,3680002048.0,25859174400.0,5455773.0,36440943.0
13-04 02:42:49,4.774,1.759,91.876,0.0,0.0,1.591,0.0,73728.0,0.0,5.0,2785808384.0,1299132416.0,3683463168.0,25850671104.0,5139316.0,34791438.0
13-04 02:42:50,3.920,1.918,91.910,0.0,0.0,2.252,0.0,0.0,0.0,0.0,2785808384.0,1299132416.0,3686789120.0,25847345152.0,6032985.0,39851812.0
13-04 02:42:51,3.554,2.149,91.653,0.165,0.0,2.479,0.0,16384.0,0.0,2.0,2798841856.0,1299132416.0,3689877504.0,25831223296.0,5434652.0,36350653.0
13-04 02:42:52,3.833,1.833,92.333,0.0,0.0,2.0,0.0,28672.0,0.0,2.0,2815062016.0,1299132416.0,3692994560.0,25811886080.0,5458981.0,36198546.0
13-04 02:42:53,4.174,1.836,92.154,0.0,0.0,1.836,0.0,0.0,0.0,0.0,2819403776.0,1299132416.0,3696865280.0,25803673600.0,5992570.0,40198929.0
13-04 02:42:54,4.333,1.833,92.167,0.0,0.0,1.667,0.0,73728.0,0.0,5.0,2823114752.0,1299132416.0,3700158464.0,25796669440.0,5678240.0,38048167.0
13-04 02:42:55,3.109,1.597,93.697,0.0,0.0,1.597,0.0,0.0,0.0,0.0,2838913024.0,1299132416.0,3703078912.0,25777950720.0,5415315.0,35967586.0
13-04 02:42:56,4.730,2.075,90.954,0.249,0.0,1.992,0.0,32768.0,0.0,3.0,2853367808.0,1299132416.0,3706912768.0,25759662080.0,5902031.0,39875482.0
13-04 02:42:57,4.218,1.820,92.142,0.0,0.0,1.820,0.0,0.0,0.0,0.0,2854854656.0,1299132416.0,3709870080.0,25755217920.0,5562889.0,37140032.0
13-04 02:42:58,3.670,2.002,92.577,0.0,0.0,1.751,0.0,0.0,0.0,0.0,2855272448.0,1299132416.0,3713388544.0,25751281664.0,5418876.0,35938664.0
13-04 02:42:59,3.428,1.589,93.311,0.0,0.0,1.672,0.0,77824.0,0.0,5.0,2855972864.0,1299132416.0,3716513792.0,25747456000.0,5629877.0,38144408.0
13-04 02:43:00,4.319,2.243,91.611,0.0,0.0,1.827,0.0,0.0,0.0,0.0,2857529344.0,1299132416.0,3719921664.0,25742491648.0,5688078.0,38019634.0
13-04 02:43:01,3.515,2.008,92.469,0.084,0.0,1.925,0.0,16384.0,0.0,2.0,2858422272.0,1299132416.0,3723010048.0,25738510336.0,5469471.0,35860708.0
13-04 02:43:02,3.325,1.995,92.602,0.0,0.0,2.078,0.0,28672.0,0.0,7.0,2858401792.0,1299132416.0,3726241792.0,25735299072.0,5395788.0,36622413.0
13-04 02:43:03,3.993,2.246,92.013,0.0,0.0,1.747,0.0,0.0,0.0,0.0,2859950080.0,1299132416.0,3729866752.0,25730125824.0,6083368.0,40851077.0
13-04 02:43:04,3.827,1.830,92.512,0.0,0.0,1.830,0.0,90112.0,0.0,5.0,2864451584.0,1299132416.0,3732856832.0,25722634240.0,5566716.0,37605222.0
13-04 02:43:05,3.983,1.992,91.867,0.0,0.0,2.158,0.0,0.0,0.0,0.0,2864689152.0,1299132416.0,3736580096.0,25718673408.0,5844259.0,39229848.0
13-04 02:43:06,3.633,2.395,92.073,0.165,0.0,1.734,0.0,16384.0,0.0,2.0,2864898048.0,1299132416.0,3739869184.0,25715175424.0,5406686.0,35844568.0
13-04 02:43:07,4.020,1.508,92.462,0.0,0.0,2.010,0.0,20480.0,0.0,1.0,2868166656.0,1299132416.0,3742613504.0,25709162496.0,5469709.0,36558448.0
13-04 02:43:08,3.840,1.085,93.406,0.0,0.0,1.669,0.0,0.0,0.0,0.0,2870120448.0,1299132416.0,3746254848.0,25703567360.0,5109571.0,34531466.0
13-04 02:43:09,2.638,1.072,94.971,0.0,0.0,1.319,0.0,81920.0,0.0,6.0,2870190080.0,1299132416.0,3748540416.0,25701212160.0,3370370.0,23405959.0
13-04 02:43:10,1.088,0.084,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2870112256.0,1299132416.0,3748696064.0,25701134336.0,458031.0,187012.0
13-04 02:43:11,1.251,0.167,98.415,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2870394880.0,1299132416.0,3748700160.0,25700847616.0,422756.0,190336.0
13-04 02:43:12,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2870394880.0,1299132416.0,3748700160.0,25700847616.0,419633.0,195603.0
13-04 02:43:13,1.175,0.252,98.489,0.0,0.0,0.084,0.0,87887872.0,0.0,87.0,2870722560.0,1299132416.0,3748704256.0,25700515840.0,402939.0,179541.0
13-04 02:43:14,1.419,0.167,98.331,0.0,0.0,0.083,0.0,102400.0,0.0,5.0,2870878208.0,1299132416.0,3748708352.0,25700356096.0,411331.0,178692.0
13-04 02:43:15,1.424,0.168,98.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2871476224.0,1299132416.0,3748712448.0,25699753984.0,401885.0,178282.0
13-04 02:43:16,1.419,0.167,98.247,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2871795712.0,1299132416.0,3748712448.0,25699434496.0,401852.0,178371.0
13-04 02:43:17,1.337,0.334,98.246,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,2872266752.0,1299132416.0,3748716544.0,25698959360.0,409021.0,187122.0
13-04 02:43:18,1.669,0.167,98.164,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2872639488.0,1299132416.0,3748724736.0,25698578432.0,402454.0,176794.0
13-04 02:43:19,1.172,0.167,98.661,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2873024512.0,1299132416.0,3748720640.0,25698197504.0,286186.0,167007.0
13-04 02:43:20,1.254,0.251,98.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2873499648.0,1299132416.0,3748720640.0,25697722368.0,533091.0,193428.0
13-04 02:43:21,1.337,0.167,98.246,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2875174912.0,1299132416.0,3748728832.0,25696038912.0,405071.0,178552.0
13-04 02:43:22,1.583,0.250,98.0,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2877337600.0,1299132416.0,3748732928.0,25693872128.0,405076.0,179425.0
13-04 02:43:23,1.420,0.084,98.496,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2877968384.0,1299132416.0,3748737024.0,25693237248.0,391257.0,178573.0
13-04 02:43:24,1.505,0.334,98.161,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2879709184.0,1299132416.0,3748741120.0,25691492352.0,403535.0,182085.0
13-04 02:43:25,1.500,0.250,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2879860736.0,1299132416.0,3748741120.0,25691340800.0,422468.0,182108.0
13-04 02:43:26,1.917,0.500,97.333,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,2883133440.0,1299132416.0,3748745216.0,25688064000.0,392370.0,178627.0
13-04 02:43:27,1.087,0.167,98.746,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2883547136.0,1299132416.0,3748745216.0,25687650304.0,404492.0,178404.0
13-04 02:43:28,1.337,0.251,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2883624960.0,1299132416.0,3748749312.0,25687568384.0,417252.0,181076.0
13-04 02:43:29,1.339,0.167,98.410,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2883530752.0,1299132416.0,3748761600.0,25687650304.0,407737.0,181261.0
13-04 02:43:30,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2883469312.0,1299132416.0,3748757504.0,25687715840.0,404464.0,177743.0
13-04 02:43:31,1.338,0.084,98.411,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,2883657728.0,1299136512.0,3748757504.0,25687523328.0,393686.0,182625.0
13-04 02:43:32,1.751,0.334,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2875514880.0,1299136512.0,3748761600.0,25695662080.0,417178.0,181258.0
13-04 02:43:33,1.832,0.500,97.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2843426816.0,1299136512.0,3748765696.0,25727746048.0,392852.0,175074.0
13-04 02:43:34,4.275,1.174,93.210,0.0,0.0,1.341,0.0,90112.0,0.0,5.0,2720550912.0,1299136512.0,3750387712.0,25848999936.0,3744245.0,23730158.0
13-04 02:43:35,3.950,1.345,93.361,0.0,0.0,1.345,0.0,0.0,0.0,0.0,2722672640.0,1299136512.0,3753369600.0,25843896320.0,4895885.0,33385707.0
13-04 02:43:36,3.356,1.091,93.792,0.084,0.0,1.678,0.0,16384.0,0.0,2.0,2726322176.0,1299136512.0,3756167168.0,25837449216.0,4668494.0,31433658.0
13-04 02:43:37,5.302,1.491,91.301,0.0,0.0,1.906,0.0,0.0,0.0,0.0,2733117440.0,1299136512.0,3759276032.0,25827545088.0,5795521.0,39534818.0
13-04 02:43:38,4.181,1.338,92.224,0.0,0.0,2.258,0.0,57344.0,0.0,9.0,2737352704.0,1299136512.0,3763879936.0,25818705920.0,6348680.0,44517617.0
13-04 02:43:39,3.269,1.341,93.713,0.0,0.0,1.676,0.0,86016.0,0.0,6.0,2743627776.0,1299136512.0,3766779904.0,25809530880.0,5106430.0,35459123.0
13-04 02:43:40,3.810,1.693,93.226,0.0,0.0,1.270,0.0,0.0,0.0,0.0,2754834432.0,1299136512.0,3770081280.0,25795022848.0,5899117.0,38951722.0
13-04 02:43:41,4.636,2.152,90.894,0.166,0.0,2.152,0.0,16384.0,0.0,2.0,2756993024.0,1299136512.0,3773349888.0,25789595648.0,5899025.0,39509347.0
13-04 02:43:42,5.078,2.375,90.008,0.0,0.0,2.539,0.0,0.0,0.0,0.0,2759577600.0,1299136512.0,3777241088.0,25783119872.0,6157575.0,42050111.0
13-04 02:43:43,4.149,2.241,91.535,0.0,0.0,2.075,0.0,0.0,0.0,0.0,2764230656.0,1299136512.0,3780636672.0,25775071232.0,5828108.0,38925210.0
13-04 02:43:44,4.359,1.760,91.869,0.0,0.0,2.012,0.0,81920.0,0.0,5.0,2767155200.0,1299136512.0,3784601600.0,25768181760.0,6023377.0,40626457.0
13-04 02:43:45,4.913,1.332,91.341,0.0,0.0,2.415,0.0,0.0,0.0,0.0,2779791360.0,1299136512.0,3787677696.0,25752469504.0,6167144.0,41197632.0
13-04 02:43:46,4.591,1.669,91.820,0.0,0.0,1.920,0.0,16384.0,0.0,2.0,2784411648.0,1299144704.0,3791634432.0,25743884288.0,6038715.0,40951547.0
13-04 02:43:47,3.370,1.685,93.176,0.0,0.0,1.769,0.0,69632.0,0.0,1.0,2794217472.0,1299144704.0,3794800640.0,25730912256.0,5796170.0,38869341.0
13-04 02:43:48,3.753,2.335,91.743,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2797568000.0,1299144704.0,3798212608.0,25724149760.0,6242034.0,41927760.0
13-04 02:43:49,4.362,2.058,91.029,0.0,0.0,2.551,0.0,73728.0,0.0,5.0,2797998080.0,1299144704.0,3802415104.0,25719517184.0,5890627.0,40384532.0
13-04 02:43:50,5.403,1.912,90.690,0.0,0.0,1.995,0.0,0.0,0.0,0.0,2799513600.0,1299144704.0,3805741056.0,25714675712.0,6367282.0,42410690.0
13-04 02:43:51,3.946,1.343,92.779,0.252,0.0,1.679,0.0,28672.0,0.0,3.0,2801213440.0,1299144704.0,3809411072.0,25709305856.0,5645773.0,37809472.0
13-04 02:43:52,4.942,1.730,90.774,0.0,0.0,2.554,0.0,0.0,0.0,0.0,2801905664.0,1299144704.0,3812528128.0,25705496576.0,5798796.0,39014054.0
13-04 02:43:53,3.881,2.642,91.495,0.0,0.0,1.982,0.0,20480.0,0.0,1.0,2806321152.0,1299144704.0,3815763968.0,25697845248.0,6061028.0,40883293.0
13-04 02:43:54,4.553,2.152,91.225,0.0,0.0,2.070,0.0,73728.0,0.0,5.0,2811805696.0,1299144704.0,3819544576.0,25688580096.0,6113014.0,41956700.0
13-04 02:43:55,2.168,0.083,97.665,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2814308352.0,1299144704.0,3820515328.0,25685106688.0,403835.0,180949.0
13-04 02:43:56,1.664,0.416,97.754,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,2815528960.0,1299144704.0,3820519424.0,25683881984.0,458180.0,422931.0
13-04 02:43:57,3.548,2.063,92.739,0.0,0.0,1.650,0.0,12288.0,0.0,3.0,2828242944.0,1299144704.0,3822592000.0,25669095424.0,4594234.0,30254224.0
13-04 02:43:58,3.756,1.669,92.821,0.0,0.0,1.753,0.0,0.0,0.0,0.0,2842570752.0,1299144704.0,3826024448.0,25651335168.0,5734614.0,39263244.0
13-04 02:43:59,3.344,1.505,93.311,0.0,0.0,1.839,0.0,73728.0,0.0,5.0,2846814208.0,1299144704.0,3829084160.0,25644032000.0,5069025.0,33274688.0
13-04 02:44:00,3.827,1.581,91.930,0.0,0.0,2.662,0.0,0.0,0.0,0.0,2849017856.0,1299144704.0,3834335232.0,25636577280.0,8296806.0,61663819.0
13-04 02:44:01,5.268,1.756,90.217,0.167,0.0,2.592,0.0,16384.0,0.0,2.0,2861711360.0,1299144704.0,3840212992.0,25618006016.0,9448398.0,69565339.0
13-04 02:44:02,3.598,1.674,92.469,0.0,0.0,2.259,0.0,8192.0,0.0,1.0,2871578624.0,1299144704.0,3845586944.0,25602764800.0,7379443.0,53952604.0
13-04 02:44:03,4.017,1.172,92.636,0.0,0.0,2.176,0.0,0.0,0.0,0.0,2874679296.0,1299144704.0,3849875456.0,25595375616.0,7046019.0,50901409.0
13-04 02:44:04,3.356,1.342,93.289,0.0,0.0,2.013,0.0,73728.0,0.0,5.0,2875281408.0,1299144704.0,3853938688.0,25590710272.0,6481782.0,47080210.0
13-04 02:44:05,4.087,1.835,92.577,0.0,0.0,1.501,0.0,0.0,0.0,0.0,2875322368.0,1299144704.0,3857965056.0,25586642944.0,6491794.0,43774257.0
13-04 02:44:06,3.808,2.566,90.977,0.166,0.0,2.483,0.0,32768.0,0.0,3.0,2880729088.0,1299144704.0,3861401600.0,25577799680.0,6490264.0,44233269.0
13-04 02:44:07,4.283,2.718,90.939,0.0,0.0,2.059,0.0,0.0,0.0,0.0,2880954368.0,1299144704.0,3865948160.0,25573027840.0,6268161.0,42857664.0
13-04 02:44:08,4.060,2.403,91.798,0.0,0.0,1.740,0.0,117706752.0,0.0,123.0,2881363968.0,1299144704.0,3869110272.0,25569456128.0,5333195.0,37447562.0
13-04 02:44:09,3.670,1.918,92.327,0.0,0.0,2.085,0.0,114688.0,0.0,9.0,2881523712.0,1299144704.0,3873157120.0,25565249536.0,6108331.0,41390994.0
13-04 02:44:10,4.305,2.070,91.556,0.0,0.0,2.070,0.0,0.0,0.0,0.0,2885935104.0,1299144704.0,3876597760.0,25557397504.0,6245291.0,40592148.0
13-04 02:44:11,3.568,2.656,91.950,0.083,0.0,1.743,0.0,16384.0,0.0,2.0,2886438912.0,1299144704.0,3880308736.0,25553182720.0,6008624.0,40751299.0
13-04 02:44:12,3.275,1.175,93.367,0.0,0.0,2.183,0.0,0.0,0.0,0.0,2886823936.0,1299144704.0,3883220992.0,25549885440.0,5620941.0,37837637.0
13-04 02:44:13,4.111,1.594,92.030,0.0,0.0,2.265,0.0,53248.0,0.0,7.0,2888548352.0,1299144704.0,3887181824.0,25544200192.0,6152614.0,41605942.0
13-04 02:44:14,3.759,1.838,92.314,0.0,0.0,2.089,0.0,81920.0,0.0,6.0,2889342976.0,1299144704.0,3890319360.0,25540268032.0,5976321.0,40069651.0
13-04 02:44:15,3.691,1.426,92.953,0.0,0.0,1.930,0.0,0.0,0.0,0.0,2890301440.0,1299144704.0,3894452224.0,25535176704.0,6181866.0,42697679.0
13-04 02:44:16,3.331,1.749,93.089,0.083,0.0,1.749,0.0,16384.0,0.0,2.0,2890121216.0,1299144704.0,3897823232.0,25531985920.0,5415610.0,36545050.0
13-04 02:44:17,3.849,1.841,92.552,0.0,0.0,1.757,0.0,0.0,0.0,0.0,2890543104.0,1299144704.0,3901091840.0,25528295424.0,6190518.0,42271726.0
13-04 02:44:18,4.362,2.634,91.193,0.0,0.0,1.811,0.0,81920.0,0.0,6.0,2890678272.0,1299144704.0,3905118208.0,25524133888.0,6256681.0,42725398.0
13-04 02:44:19,4.053,2.233,91.977,0.0,0.0,1.737,0.0,49152.0,0.0,3.0,2891096064.0,1299144704.0,3908673536.0,25520160768.0,5630835.0,37468819.0
13-04 02:44:20,3.967,2.314,91.653,0.0,0.0,2.066,0.0,0.0,0.0,0.0,2891206656.0,1299144704.0,3911577600.0,25517146112.0,5890556.0,39396735.0
13-04 02:44:21,4.043,2.145,91.749,0.165,0.0,1.898,0.0,16384.0,0.0,2.0,2893316096.0,1299144704.0,3914989568.0,25511624704.0,5474914.0,37083370.0
13-04 02:44:22,4.066,2.075,91.867,0.0,0.0,1.992,0.0,77824.0,0.0,1.0,2894995456.0,1299144704.0,3919441920.0,25505492992.0,6640339.0,46209407.0
13-04 02:44:23,3.795,2.723,91.254,0.0,0.0,2.228,0.0,20480.0,0.0,1.0,2895863808.0,1299144704.0,3922767872.0,25501298688.0,5595563.0,37210535.0
13-04 02:44:24,3.247,1.998,92.590,0.0,0.0,2.165,0.0,90112.0,0.0,5.0,2896203776.0,1299144704.0,3926319104.0,25497407488.0,5816599.0,39627648.0
13-04 02:44:25,4.459,2.312,91.412,0.0,0.0,1.817,0.0,0.0,0.0,0.0,2897096704.0,1299144704.0,3929501696.0,25493331968.0,6128541.0,41315209.0
13-04 02:44:26,4.060,2.568,91.218,0.166,0.0,1.988,0.0,28672.0,0.0,3.0,2896916480.0,1299148800.0,3933683712.0,25489326080.0,6468330.0,44035545.0
13-04 02:44:27,3.808,1.821,92.384,0.0,0.0,1.987,0.0,0.0,0.0,0.0,2896961536.0,1299148800.0,3936493568.0,25486471168.0,5292775.0,34964250.0
13-04 02:44:28,3.808,1.904,92.301,0.0,0.0,1.987,0.0,0.0,0.0,0.0,2902306816.0,1299148800.0,3939848192.0,25477771264.0,5126369.0,34742511.0
13-04 02:44:29,1.087,0.167,98.746,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2902102016.0,1299148800.0,3940147200.0,25477677056.0,421273.0,185541.0
13-04 02:44:30,1.420,0.167,98.246,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2902261760.0,1299148800.0,3940147200.0,25477517312.0,468716.0,616938.0
13-04 02:44:31,3.258,1.170,93.734,0.084,0.0,1.754,0.0,16384.0,0.0,2.0,2902614016.0,1299148800.0,3941883904.0,25475428352.0,5156842.0,34362449.0
13-04 02:44:32,4.060,1.988,91.549,0.0,0.0,2.403,0.0,12288.0,0.0,3.0,2903404544.0,1299148800.0,3947261952.0,25469259776.0,7088062.0,50959358.0
13-04 02:44:33,3.167,1.583,92.917,0.0,0.0,2.333,0.0,0.0,0.0,0.0,2903117824.0,1299148800.0,3953274880.0,25463533568.0,8289056.0,63627766.0
13-04 02:44:34,3.688,1.593,92.707,0.0,0.0,2.012,0.0,90112.0,0.0,5.0,2904301568.0,1299148800.0,3958894592.0,25456730112.0,8695828.0,66018450.0
13-04 02:44:35,4.023,1.593,91.869,0.0,0.0,2.515,0.0,0.0,0.0,0.0,2904543232.0,1299148800.0,3963613184.0,25451769856.0,8083435.0,57017945.0
13-04 02:44:36,4.167,1.750,92.250,0.167,0.0,1.667,0.0,16384.0,0.0,2.0,2827603968.0,1299148800.0,3968843776.0,25523478528.0,6348434.0,45562041.0
13-04 02:44:37,4.632,2.151,91.398,0.0,0.0,1.820,0.0,8192.0,0.0,1.0,2825293824.0,1299148800.0,3971530752.0,25523101696.0,5986871.0,41268663.0
13-04 02:44:38,4.519,1.674,91.883,0.0,0.0,1.925,0.0,105943040.0,0.0,108.0,2827411456.0,1299148800.0,3975213056.0,25517301760.0,5949518.0,40162078.0
13-04 02:44:39,3.950,1.597,92.437,0.0,0.0,2.017,0.0,118784.0,0.0,8.0,2829369344.0,1299148800.0,3979104256.0,25511452672.0,6042983.0,41914758.0
13-04 02:44:40,3.837,1.918,92.327,0.0,0.0,1.918,0.0,0.0,0.0,0.0,2830913536.0,1299148800.0,3982499840.0,25506512896.0,6011762.0,40189502.0
13-04 02:44:41,4.0,2.333,91.583,0.250,0.0,1.833,0.0,32768.0,0.0,3.0,2835734528.0,1299152896.0,3986612224.0,25497575424.0,6628773.0,45340104.0
13-04 02:44:42,4.384,1.985,91.481,0.0,0.0,2.151,0.0,0.0,0.0,0.0,2840924160.0,1299152896.0,3989921792.0,25489076224.0,5759204.0,38462085.0
13-04 02:44:43,4.046,2.147,91.742,0.0,0.0,2.064,0.0,28672.0,0.0,2.0,2844532736.0,1299152896.0,3993567232.0,25481822208.0,5572761.0,37488972.0
13-04 02:44:44,2.951,1.855,93.339,0.0,0.0,1.855,0.0,110592.0,0.0,6.0,2845483008.0,1299152896.0,3996880896.0,25477558272.0,6033432.0,41310119.0
13-04 02:44:45,3.440,2.181,92.701,0.0,0.0,1.678,0.0,0.0,0.0,0.0,2849378304.0,1299152896.0,4001005568.0,25469538304.0,6215311.0,42220759.0
13-04 02:44:46,4.239,1.413,91.854,0.083,0.0,2.411,0.0,16384.0,0.0,2.0,2851389440.0,1299152896.0,4004143104.0,25464389632.0,5722303.0,39105351.0
13-04 02:44:47,4.395,1.658,91.376,0.0,0.0,2.570,0.0,0.0,0.0,0.0,2857734144.0,1299152896.0,4007219200.0,25454968832.0,5928993.0,39874495.0
13-04 02:44:48,3.420,2.085,92.577,0.0,0.0,1.918,0.0,36864.0,0.0,8.0,2861125632.0,1299152896.0,4010840064.0,25447956480.0,6054130.0,39892049.0
13-04 02:44:49,4.050,2.149,91.157,0.0,0.0,2.645,0.0,90112.0,0.0,5.0,2868432896.0,1299152896.0,4014796800.0,25436692480.0,5870803.0,40928296.0
13-04 02:44:50,3.568,2.158,92.365,0.0,0.0,1.909,0.0,0.0,0.0,0.0,2869846016.0,1299152896.0,4018044928.0,25432031232.0,5827061.0,39526975.0
13-04 02:44:51,4.762,2.135,90.312,0.164,0.0,2.627,0.0,16384.0,0.0,2.0,2870276096.0,1299156992.0,4022362112.0,25427279872.0,6320535.0,42817923.0
13-04 02:44:52,4.146,2.405,91.708,0.0,0.0,1.741,0.0,69632.0,0.0,1.0,2871234560.0,1299156992.0,4025188352.0,25423495168.0,5875504.0,39092117.0
13-04 02:44:53,4.268,1.339,92.552,0.0,0.0,1.841,0.0,20480.0,0.0,1.0,2831368192.0,1299156992.0,4028911616.0,25459638272.0,5906291.0,39506631.0
13-04 02:44:54,4.282,1.595,92.275,0.0,0.0,1.847,0.0,73728.0,0.0,5.0,2830692352.0,1299156992.0,4032086016.0,25457139712.0,5672686.0,38052665.0
13-04 02:44:55,3.747,1.998,92.673,0.0,0.0,1.582,0.0,0.0,0.0,0.0,2833051648.0,1299156992.0,4035121152.0,25451745280.0,5511822.0,37392412.0
13-04 02:44:56,3.830,1.665,92.340,0.167,0.0,1.998,0.0,28672.0,0.0,3.0,2833985536.0,1299156992.0,4039041024.0,25446891520.0,6379259.0,44307914.0
13-04 02:44:57,4.149,1.439,92.464,0.0,0.0,1.948,0.0,0.0,0.0,0.0,2796855296.0,1299156992.0,4042764288.0,25480298496.0,5952888.0,40318053.0
13-04 02:44:58,3.913,1.499,91.840,0.0,0.0,2.748,0.0,0.0,0.0,0.0,2799042560.0,1299156992.0,4046188544.0,25474686976.0,5945326.0,39872021.0
13-04 02:44:59,2.339,0.251,96.992,0.0,0.0,0.418,0.0,73728.0,0.0,5.0,2807029760.0,1299156992.0,4047454208.0,25465434112.0,1395219.0,7423751.0
13-04 02:45:00,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2816245760.0,1299156992.0,4047634432.0,25456037888.0,420714.0,199508.0
13-04 02:45:01,3.488,1.080,94.601,0.166,0.0,0.664,0.0,16384.0,0.0,2.0,2820894720.0,1299156992.0,4049084416.0,25449938944.0,3087934.0,19471474.0
13-04 02:45:02,5.410,3.033,89.098,0.0,0.0,2.459,0.0,0.0,0.0,0.0,2826182656.0,1299156992.0,4054343680.0,25439391744.0,8584872.0,62150137.0
13-04 02:45:03,5.606,2.308,89.860,0.0,0.0,2.226,0.0,0.0,0.0,0.0,2836480000.0,1299156992.0,4059811840.0,25423626240.0,7918441.0,56984897.0
13-04 02:45:04,4.963,2.564,90.323,0.0,0.0,2.151,0.0,98304.0,0.0,5.0,2847862784.0,1299156992.0,4065329152.0,25406726144.0,8894627.0,65326633.0
13-04 02:45:05,3.750,1.750,92.083,0.0,0.0,2.417,0.0,0.0,0.0,0.0,2851930112.0,1299156992.0,4070686720.0,25397301248.0,7515095.0,54238735.0
13-04 02:45:06,4.003,1.501,92.494,0.167,0.0,1.835,0.0,16384.0,0.0,2.0,2856484864.0,1299161088.0,4074168320.0,25389260800.0,6552228.0,46158361.0
13-04 02:45:07,4.290,1.980,91.254,0.0,0.0,2.475,0.0,12288.0,0.0,3.0,2857332736.0,1299161088.0,4077965312.0,25384615936.0,6336415.0,43828480.0
13-04 02:45:08,3.574,2.411,92.103,0.0,0.0,1.912,0.0,106770432.0,0.0,114.0,2861555712.0,1299161088.0,4081225728.0,25377132544.0,5971852.0,40685360.0
13-04 02:45:09,4.672,2.541,90.0,0.0,0.0,2.787,0.0,114688.0,0.0,8.0,2863366144.0,1299161088.0,4085620736.0,25370927104.0,6477074.0,44415627.0
13-04 02:45:10,4.315,1.494,92.282,0.0,0.0,1.909,0.0,0.0,0.0,0.0,2867892224.0,1299161088.0,4088913920.0,25363107840.0,5316725.0,35635695.0
13-04 02:45:11,3.664,2.248,91.590,0.167,0.0,2.331,0.0,16384.0,0.0,2.0,2868813824.0,1299161088.0,4092915712.0,25358184448.0,6571425.0,44143959.0
13-04 02:45:12,3.933,1.423,92.803,0.0,0.0,1.841,0.0,8192.0,0.0,1.0,2873487360.0,1299161088.0,4095795200.0,25350631424.0,5811356.0,39378084.0
13-04 02:45:13,4.424,1.503,91.903,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2874302464.0,1299161088.0,4099981312.0,25345630208.0,6140539.0,41649929.0
13-04 02:45:14,3.980,1.990,92.206,0.0,0.0,1.824,0.0,86016.0,0.0,5.0,2875076608.0,1299161088.0,4102598656.0,25342238720.0,5463861.0,36788311.0
13-04 02:45:15,4.538,2.475,90.512,0.0,0.0,2.475,0.0,0.0,0.0,0.0,2874998784.0,1299161088.0,4107169792.0,25337745408.0,6516548.0,43791487.0
13-04 02:45:16,4.523,2.549,90.378,0.247,0.0,2.303,0.0,32768.0,0.0,3.0,2879602688.0,1299161088.0,4110557184.0,25329754112.0,5948766.0,39953281.0
13-04 02:45:17,4.594,3.035,90.484,0.0,0.0,1.887,0.0,0.0,0.0,0.0,2883706880.0,1299161088.0,4113719296.0,25322487808.0,5799958.0,38506525.0
13-04 02:45:18,4.132,2.149,92.149,0.0,0.0,1.570,0.0,131072.0,0.0,8.0,2885439488.0,1299161088.0,4117241856.0,25317232640.0,5591848.0,37668604.0
13-04 02:45:19,4.366,2.142,90.939,0.0,0.0,2.554,0.0,53248.0,0.0,3.0,2887786496.0,1299161088.0,4121014272.0,25311113216.0,6530164.0,44837952.0
13-04 02:45:20,4.094,1.671,92.565,0.0,0.0,1.671,0.0,0.0,0.0,0.0,2894036992.0,1299161088.0,4124356608.0,25301520384.0,5953928.0,39255202.0
13-04 02:45:21,3.673,1.753,92.988,0.083,0.0,1.503,0.0,16384.0,0.0,2.0,2900385792.0,1299165184.0,4128518144.0,25291005952.0,5597922.0,37339833.0
13-04 02:45:22,4.294,2.312,90.999,0.0,0.0,2.395,0.0,0.0,0.0,0.0,2903343104.0,1299165184.0,4131164160.0,25285402624.0,5936985.0,39798402.0
13-04 02:45:23,4.609,2.551,90.864,0.0,0.0,1.975,0.0,81920.0,0.0,15.0,2903302144.0,1299165184.0,4135141376.0,25281466368.0,6233482.0,42126249.0
13-04 02:45:24,4.437,2.547,90.633,0.0,0.0,2.383,0.0,90112.0,0.0,5.0,2905870336.0,1299165184.0,4138827776.0,25275211776.0,6099409.0,41721116.0
13-04 02:45:25,3.474,2.399,91.894,0.0,0.0,2.233,0.0,0.0,0.0,0.0,2914594816.0,1299165184.0,4142014464.0,25263300608.0,5887905.0,39929301.0
13-04 02:45:26,3.175,2.256,92.565,0.167,0.0,1.838,0.0,16384.0,0.0,2.0,2916298752.0,1299165184.0,4145377280.0,25258233856.0,5428255.0,35803331.0
13-04 02:45:27,3.477,2.401,92.053,0.0,0.0,2.070,0.0,81920.0,0.0,1.0,2916749312.0,1299165184.0,4148989952.0,25254170624.0,5935099.0,40385976.0
13-04 02:45:28,3.577,2.080,92.346,0.0,0.0,1.997,0.0,0.0,0.0,0.0,2918080512.0,1299165184.0,4152745984.0,25249083392.0,6417239.0,44534445.0
13-04 02:45:29,4.516,2.135,91.379,0.0,0.0,1.970,0.0,90112.0,0.0,5.0,2923159552.0,1299165184.0,4155973632.0,25240776704.0,5752772.0,38603309.0
13-04 02:45:30,3.983,1.743,92.531,0.0,0.0,1.743,0.0,0.0,0.0,0.0,2922815488.0,1299165184.0,4159762432.0,25237331968.0,5524856.0,37050611.0
13-04 02:45:31,3.654,2.243,91.944,0.332,0.0,1.827,0.0,28672.0,0.0,3.0,2923405312.0,1299169280.0,4163502080.0,25232998400.0,6288050.0,43374465.0
13-04 02:45:32,4.942,2.718,90.280,0.0,0.0,2.059,0.0,0.0,0.0,0.0,2924937216.0,1299169280.0,4167118848.0,25227849728.0,6004040.0,39897860.0
13-04 02:45:33,1.841,0.502,96.987,0.0,0.0,0.669,0.0,4096.0,0.0,1.0,2928365568.0,1299169280.0,4168105984.0,25223434240.0,1629880.0,11097034.0
13-04 02:45:34,1.751,0.167,98.082,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2928156672.0,1299169280.0,4168507392.0,25223241728.0,685720.0,244751.0
13-04 02:45:35,2.669,1.001,95.413,0.0,0.0,0.917,0.0,0.0,0.0,0.0,2928050176.0,1299169280.0,4169986048.0,25221869568.0,2963579.0,18941036.0
13-04 02:45:36,2.172,0.668,95.656,0.167,0.0,1.337,0.0,16384.0,0.0,2.0,2929147904.0,1299169280.0,4173860864.0,25216897024.0,5651341.0,43649298.0
13-04 02:45:37,1.418,0.167,98.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2930487296.0,1299169280.0,4174139392.0,25215279104.0,414700.0,179834.0
13-04 02:45:38,1.173,0.251,98.576,0.0,0.0,0.0,0.0,94486528.0,0.0,93.0,2930606080.0,1299169280.0,4174143488.0,25215156224.0,403727.0,189684.0
13-04 02:45:39,1.173,0.168,98.660,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2930728960.0,1299169280.0,4174147584.0,25215029248.0,400692.0,178307.0
13-04 02:45:40,1.583,0.417,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2849501184.0,1299169280.0,4174151680.0,25296252928.0,96831.0,143577.0
13-04 02:45:41,1.917,0.167,97.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2808709120.0,1299173376.0,4174147584.0,25337044992.0,457506.0,210621.0
13-04 02:45:42,1.250,0.083,98.583,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2803703808.0,1299173376.0,4174151680.0,25342046208.0,58583.0,75765.0
13-04 02:45:43,0.834,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2805174272.0,1299173376.0,4174151680.0,25340575744.0,31617.0,55084.0
13-04 02:45:44,0.334,0.0,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2806571008.0,1299173376.0,4174151680.0,25339179008.0,29526.0,51930.0
13-04 02:45:45,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2799259648.0,1299173376.0,4174151680.0,25346490368.0,31265.0,54513.0
13-04 02:45:46,0.750,0.167,98.917,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2767007744.0,1299173376.0,4174155776.0,25378738176.0,31820.0,55484.0
13-04 02:45:47,3.164,0.333,96.420,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2785742848.0,1299173376.0,4174155776.0,25360003072.0,504066.0,233623.0
13-04 02:45:48,3.920,0.250,95.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2800734208.0,1299173376.0,4174163968.0,25345003520.0,1199591.0,367396.0
13-04 02:45:49,3.849,0.167,95.983,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2813931520.0,1299173376.0,4174172160.0,25331798016.0,1187283.0,372781.0
13-04 02:45:50,5.686,0.084,94.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2813755392.0,1299173376.0,4174180352.0,25331965952.0,1222630.0,372329.0
13-04 02:45:51,3.258,0.418,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2842136576.0,1299173376.0,4174188544.0,25303576576.0,1343129.0,378363.0
13-04 02:45:52,2.850,0.168,96.731,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,2844315648.0,1299173376.0,4174196736.0,25301389312.0,1283254.0,373571.0
13-04 02:45:53,3.250,0.333,96.417,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,2846658560.0,1299173376.0,4174204928.0,25299038208.0,1398250.0,383655.0
13-04 02:45:54,4.904,0.249,94.763,0.0,0.0,0.083,0.0,98304.0,0.0,6.0,2852868096.0,1299173376.0,4174217216.0,25292816384.0,1242465.0,373833.0
13-04 02:45:55,2.934,0.251,96.731,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2883981312.0,1299173376.0,4174213120.0,25261707264.0,1309218.0,378536.0
13-04 02:45:56,3.088,0.250,96.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2909237248.0,1299173376.0,4174225408.0,25236439040.0,1328178.0,380573.0
13-04 02:45:57,2.845,0.251,96.904,0.0,0.0,0.0,0.0,110592.0,0.0,3.0,2919010304.0,1299173376.0,4174229504.0,25226661888.0,1174451.0,360352.0
13-04 02:45:58,3.247,0.167,96.586,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,2923192320.0,1299173376.0,4174237696.0,25222471680.0,1273765.0,380321.0
13-04 02:45:59,2.936,0.084,96.896,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2923503616.0,1299173376.0,4174241792.0,25222156288.0,1422555.0,393065.0
13-04 02:46:00,3.920,0.167,95.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2930614272.0,1299173376.0,4174245888.0,25215041536.0,1336867.0,375822.0
13-04 02:46:01,3.342,0.167,96.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2935201792.0,1299173376.0,4174258176.0,25210441728.0,1350092.0,379990.0
13-04 02:46:02,2.588,0.250,96.828,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2936311808.0,1299173376.0,4174262272.0,25209327616.0,1262021.0,373980.0
13-04 02:46:03,3.088,0.250,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2936872960.0,1299173376.0,4174270464.0,25208758272.0,1353974.0,382100.0
13-04 02:46:04,2.682,0.251,96.982,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2938265600.0,1299173376.0,4174274560.0,25207361536.0,1334735.0,384081.0
13-04 02:46:05,2.429,0.168,97.320,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2939625472.0,1299173376.0,4174278656.0,25205997568.0,802854.0,350367.0
13-04 02:46:06,3.913,0.333,95.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2940321792.0,1299173376.0,4174282752.0,25205297152.0,1446179.0,411721.0
13-04 02:46:07,3.185,0.084,96.479,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2941865984.0,1299173376.0,4174295040.0,25203740672.0,1417306.0,406149.0
13-04 02:46:08,3.183,0.084,96.734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2942521344.0,1299173376.0,4174303232.0,25203077120.0,1506097.0,401769.0
13-04 02:46:09,2.755,0.334,96.745,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2942578688.0,1299173376.0,4174311424.0,25203011584.0,1539898.0,1376178.0
13-04 02:46:10,4.992,1.664,91.597,0.0,0.0,1.747,0.0,0.0,0.0,0.0,2943102976.0,1299173376.0,4176633856.0,25200164864.0,5407309.0,30524841.0
13-04 02:46:11,5.579,1.998,90.591,0.0,0.0,1.832,0.0,0.0,0.0,0.0,2944147456.0,1299173376.0,4180008960.0,25195745280.0,6931197.0,40652404.0
13-04 02:46:12,4.341,2.087,91.569,0.083,0.0,1.920,0.0,16384.0,0.0,2.0,2944352256.0,1299173376.0,4183191552.0,25192357888.0,6393186.0,37557053.0
13-04 02:46:13,4.798,2.104,91.498,0.0,0.0,1.599,0.0,11137024.0,0.0,13.0,2945241088.0,1299173376.0,4187410432.0,25187250176.0,7192486.0,44715771.0
13-04 02:46:14,6.420,2.387,88.971,0.0,0.0,2.222,0.0,98304.0,0.0,8.0,2947526656.0,1299173376.0,4191191040.0,25181184000.0,7205328.0,42495986.0
13-04 02:46:15,6.073,1.913,89.933,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2948816896.0,1299173376.0,4194557952.0,25176526848.0,6989959.0,39494964.0
13-04 02:46:16,6.018,2.308,89.530,0.0,0.0,2.143,0.0,0.0,0.0,0.0,2949607424.0,1299173376.0,4198825984.0,25171468288.0,7281734.0,42439097.0
13-04 02:46:17,5.372,2.314,89.339,0.083,0.0,2.893,0.0,32768.0,0.0,6.0,2949451776.0,1299173376.0,4202164224.0,25168285696.0,7297854.0,43559042.0
13-04 02:46:18,5.583,1.917,90.167,0.0,0.0,2.333,0.0,57344.0,0.0,4.0,2951254016.0,1299173376.0,4205731840.0,25162915840.0,7395671.0,44557210.0
13-04 02:46:19,5.034,1.930,91.275,0.0,0.0,1.762,0.0,49152.0,0.0,3.0,2951266304.0,1299173376.0,4209922048.0,25158713344.0,7006382.0,40638375.0
13-04 02:46:20,5.464,2.235,89.901,0.0,0.0,2.401,0.0,0.0,0.0,0.0,2954891264.0,1299173376.0,4213370880.0,25151639552.0,7125287.0,41395491.0
13-04 02:46:21,5.755,1.918,90.158,0.0,0.0,2.168,0.0,0.0,0.0,0.0,2959581184.0,1299173376.0,4216913920.0,25143406592.0,6974879.0,40770152.0
13-04 02:46:22,6.444,1.925,89.623,0.167,0.0,1.841,0.0,24576.0,0.0,3.0,2959585280.0,1299173376.0,4220772352.0,25139544064.0,7304122.0,44715951.0
13-04 02:46:23,5.941,1.757,90.042,0.0,0.0,2.259,0.0,20480.0,0.0,1.0,2960953344.0,1299173376.0,4224692224.0,25134256128.0,7716437.0,45657974.0
13-04 02:46:24,5.629,2.318,89.404,0.0,0.0,2.649,0.0,90112.0,0.0,5.0,2960203776.0,1299173376.0,4228485120.0,25131212800.0,7332080.0,42935364.0
13-04 02:46:25,5.514,2.551,89.053,0.0,0.0,2.881,0.0,0.0,0.0,0.0,2960523264.0,1299173376.0,4232409088.0,25126969344.0,7344995.0,43250595.0
13-04 02:46:26,5.376,2.564,90.074,0.0,0.0,1.985,0.0,0.0,0.0,0.0,2961326080.0,1299173376.0,4236046336.0,25122529280.0,6857598.0,40476598.0
13-04 02:46:27,4.290,2.640,90.264,0.248,0.0,2.558,0.0,212992.0,0.0,4.0,2962051072.0,1299173376.0,4239687680.0,25118162944.0,7494915.0,47254236.0
13-04 02:46:28,3.954,2.554,91.104,0.0,0.0,2.389,0.0,24576.0,0.0,1.0,2963816448.0,1299173376.0,4243329024.0,25112756224.0,5960447.0,42289080.0
13-04 02:46:29,3.560,2.566,91.805,0.0,0.0,2.070,0.0,86016.0,0.0,6.0,2956337152.0,1299173376.0,4247691264.0,25115873280.0,5926529.0,42680400.0
13-04 02:46:30,4.470,2.318,91.142,0.0,0.0,2.070,0.0,0.0,0.0,0.0,2877493248.0,1299173376.0,4251459584.0,25190948864.0,5967775.0,42798945.0
13-04 02:46:31,5.350,2.140,90.453,0.0,0.0,2.058,0.0,0.0,0.0,0.0,2819964928.0,1299173376.0,4254875648.0,25245061120.0,5468863.0,39128906.0
13-04 02:46:32,4.474,2.320,90.555,0.083,0.0,2.568,0.0,24576.0,0.0,2.0,2787655680.0,1299173376.0,4258967552.0,25273278464.0,6746833.0,48502245.0
13-04 02:46:33,6.639,1.992,88.963,0.249,0.0,2.158,0.0,36864.0,0.0,9.0,2796056576.0,1299173376.0,4262162432.0,25261682688.0,6228072.0,40117413.0
13-04 02:46:34,6.549,1.931,89.589,0.0,0.0,1.931,0.0,86016.0,0.0,5.0,2812825600.0,1299173376.0,4266168320.0,25240907776.0,7423963.0,41040063.0
13-04 02:46:35,8.186,1.688,88.017,0.0,0.0,2.110,0.0,0.0,0.0,0.0,2826932224.0,1299173376.0,4270006272.0,25222963200.0,7900301.0,44407608.0
13-04 02:46:36,7.602,2.339,87.970,0.0,0.0,2.089,0.0,0.0,0.0,0.0,2844430336.0,1299173376.0,4273606656.0,25201864704.0,7780563.0,42713278.0
13-04 02:46:37,6.616,1.759,89.698,0.0,0.0,1.926,0.0,0.0,0.0,0.0,2860978176.0,1299173376.0,4277157888.0,25181765632.0,7681123.0,41717436.0
13-04 02:46:38,7.769,2.231,87.769,0.083,0.0,2.149,0.0,16384.0,0.0,2.0,2863591424.0,1299173376.0,4280983552.0,25175326720.0,7877274.0,43360921.0
13-04 02:46:39,6.931,2.145,84.901,4.043,0.0,1.980,0.0,62959616.0,0.0,61.0,2868629504.0,1299173376.0,4284608512.0,25166663680.0,6277181.0,32788921.0
13-04 02:46:40,5.486,1.829,87.282,3.159,0.0,2.244,0.0,35962880.0,0.0,58.0,2893086720.0,1299173376.0,4289126400.0,25137688576.0,7406121.0,53775206.0
13-04 02:46:41,5.268,1.923,90.803,0.0,0.0,2.007,0.0,0.0,0.0,0.0,2909667328.0,1299173376.0,4292534272.0,25117700096.0,6296824.0,45354694.0
13-04 02:46:42,7.090,2.885,87.387,0.0,0.0,2.638,0.0,0.0,0.0,0.0,2928996352.0,1299173376.0,4296978432.0,25093926912.0,7636996.0,43775665.0
13-04 02:46:43,10.164,2.623,85.164,0.164,0.0,1.885,0.0,16384.0,0.0,2.0,2930749440.0,1299173376.0,4300480512.0,25088671744.0,7807372.0,44308709.0
13-04 02:46:44,6.700,2.233,88.007,0.0,0.0,3.060,0.0,53248.0,0.0,3.0,2936709120.0,1299173376.0,4304519168.0,25078673408.0,8199845.0,44736788.0
13-04 02:46:45,7.125,2.012,88.852,0.0,0.0,2.012,0.0,0.0,0.0,0.0,2937122816.0,1299173376.0,4308164608.0,25074614272.0,7645250.0,41670355.0
13-04 02:46:46,6.323,2.163,89.434,0.0,0.0,2.080,0.0,0.0,0.0,0.0,2937737216.0,1299173376.0,4311191552.0,25070972928.0,7181869.0,39493418.0
13-04 02:46:47,6.015,1.838,89.808,0.0,0.0,2.339,0.0,0.0,0.0,0.0,2938564608.0,1299173376.0,4315103232.0,25066233856.0,7696976.0,41254598.0
13-04 02:46:48,6.203,2.179,89.355,0.084,0.0,2.179,0.0,28672.0,0.0,3.0,2939416576.0,1299173376.0,4318765056.0,25061720064.0,8351221.0,44706173.0
13-04 02:46:49,6.877,2.900,88.484,0.0,0.0,1.740,0.0,98304.0,0.0,5.0,2945417216.0,1299173376.0,4322582528.0,25051901952.0,7576140.0,45290044.0
13-04 02:46:50,7.262,2.087,88.314,0.0,0.0,2.337,0.0,0.0,0.0,0.0,2950729728.0,1299173376.0,4326305792.0,25042866176.0,7841967.0,40912988.0
13-04 02:46:51,6.441,2.312,88.687,0.0,0.0,2.560,0.0,0.0,0.0,0.0,2950017024.0,1299173376.0,4330094592.0,25039790080.0,7500621.0,41879768.0
13-04 02:46:52,7.547,2.707,87.285,0.0,0.0,2.461,0.0,12288.0,0.0,3.0,2951266304.0,1299173376.0,4333555712.0,25035079680.0,8571146.0,42583478.0
13-04 02:46:53,6.441,1.982,88.935,0.165,0.0,2.477,0.0,36864.0,0.0,3.0,2951688192.0,1299173376.0,4337557504.0,25030656000.0,7252234.0,45598353.0
13-04 02:46:54,7.888,2.794,87.017,0.0,0.0,2.301,0.0,77824.0,0.0,5.0,2955505664.0,1299173376.0,4341780480.0,25022615552.0,8689261.0,42881574.0
13-04 02:46:55,6.694,1.736,89.256,0.0,0.0,2.314,0.0,0.0,0.0,0.0,2956251136.0,1299173376.0,4345073664.0,25018576896.0,6986238.0,42415235.0
13-04 02:46:56,6.524,2.312,88.770,0.0,0.0,2.395,0.0,0.0,0.0,0.0,2956722176.0,1299173376.0,4348858368.0,25014321152.0,7963400.0,43406766.0
13-04 02:46:57,6.193,2.560,89.100,0.0,0.0,2.147,0.0,8192.0,0.0,2.0,2958041088.0,1299173376.0,4352622592.0,25009238016.0,7191819.0,40524665.0
13-04 02:46:58,6.369,2.895,88.420,0.165,0.0,2.151,0.0,32768.0,0.0,3.0,2961227776.0,1299173376.0,4356608000.0,25002065920.0,7983500.0,44966778.0
13-04 02:46:59,7.368,3.063,88.079,0.0,0.0,1.490,0.0,81920.0,0.0,5.0,2962927616.0,1299173376.0,4360884224.0,24996089856.0,7599153.0,43948237.0
13-04 02:47:00,6.385,2.653,88.557,0.0,0.0,2.405,0.0,0.0,0.0,0.0,2965086208.0,1299173376.0,4364419072.0,24990396416.0,7907722.0,43123715.0
13-04 02:47:01,6.355,2.090,89.381,0.0,0.0,2.174,0.0,0.0,0.0,0.0,2965549056.0,1299173376.0,4367650816.0,24986701824.0,8186242.0,42164768.0
13-04 02:47:02,5.828,2.165,89.592,0.0,0.0,2.415,0.0,184320.0,0.0,1.0,2966994944.0,1299173376.0,4371542016.0,24981364736.0,8033397.0,45818213.0
13-04 02:47:03,7.196,1.820,88.089,0.248,0.0,2.647,0.0,53248.0,0.0,4.0,2967072768.0,1299173376.0,4376027136.0,24976801792.0,8346213.0,43701756.0
13-04 02:47:04,8.033,2.623,86.475,0.0,0.0,2.869,0.0,102400.0,0.0,6.0,2971209728.0,1299173376.0,4379287552.0,24969404416.0,7591436.0,42760885.0
13-04 02:47:05,6.579,2.632,88.487,0.0,0.0,2.303,0.0,0.0,0.0,0.0,2970587136.0,1299173376.0,4383387648.0,24965926912.0,7931562.0,42878492.0
13-04 02:47:06,5.726,2.822,89.461,0.0,0.0,1.992,0.0,0.0,0.0,0.0,2971955200.0,1299173376.0,4387454976.0,24960491520.0,7862939.0,43496206.0
13-04 02:47:07,6.491,2.301,89.071,0.0,0.0,2.136,0.0,0.0,0.0,0.0,2972356608.0,1299173376.0,4390682624.0,24956862464.0,7554449.0,41004121.0
13-04 02:47:08,6.502,2.881,88.066,0.082,0.0,2.469,0.0,69632.0,0.0,14.0,2973220864.0,1299173376.0,4394328064.0,24952352768.0,8330428.0,44229679.0
13-04 02:47:09,7.238,1.913,88.769,0.0,0.0,2.080,0.0,94208.0,0.0,6.0,2974597120.0,1299173376.0,4398239744.0,24947064832.0,8102620.0,42769925.0
13-04 02:47:10,6.545,2.237,89.064,0.0,0.0,2.154,0.0,0.0,0.0,0.0,2974593024.0,1299173376.0,4402089984.0,24943218688.0,8100604.0,42979155.0
13-04 02:47:11,6.457,2.566,88.907,0.0,0.0,2.070,0.0,0.0,0.0,0.0,2976137216.0,1299173376.0,4405899264.0,24937865216.0,7708864.0,42725962.0
13-04 02:47:12,5.385,2.237,90.389,0.0,0.0,1.988,0.0,0.0,0.0,0.0,2976944128.0,1299173376.0,4409294848.0,24933662720.0,6139720.0,43086171.0
13-04 02:47:13,4.090,0.835,94.157,0.167,0.0,0.751,0.0,127356928.0,0.0,129.0,2977062912.0,1299173376.0,4411461632.0,24931377152.0,4732391.0,17083104.0
13-04 02:47:14,3.003,0.250,96.580,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2979188736.0,1299173376.0,4411600896.0,24929112064.0,2668174.0,368755.0
13-04 02:47:15,1.168,0.417,97.832,0.0,0.0,0.584,0.0,0.0,0.0,0.0,2979020800.0,1299173376.0,4411871232.0,24929009664.0,1151472.0,7407429.0
13-04 02:47:16,2.417,1.917,94.083,0.0,0.0,1.583,0.0,0.0,0.0,0.0,2977783808.0,1299173376.0,4414439424.0,24927678464.0,4491715.0,31587608.0
13-04 02:47:17,3.950,1.513,92.521,0.0,0.0,2.017,0.0,0.0,0.0,0.0,2937942016.0,1299173376.0,4418846720.0,24963112960.0,7218000.0,52629338.0
13-04 02:47:18,4.315,2.407,89.959,0.083,0.0,3.237,0.0,73728.0,0.0,6.0,2935721984.0,1299173376.0,4426571776.0,24957607936.0,10701026.0,83291924.0
13-04 02:47:19,4.271,2.010,91.206,0.0,0.0,2.513,0.0,53248.0,0.0,3.0,2934763520.0,1299173376.0,4431921152.0,24953217024.0,8194193.0,61185440.0
13-04 02:47:20,5.071,2.078,90.856,0.0,0.0,1.995,0.0,0.0,0.0,0.0,2938155008.0,1299173376.0,4436598784.0,24945147904.0,7454541.0,52007644.0
13-04 02:47:21,5.780,2.560,89.678,0.0,0.0,1.982,0.0,0.0,0.0,0.0,2944950272.0,1299173376.0,4442259456.0,24932691968.0,9370173.0,57571688.0
13-04 02:47:22,8.948,2.983,85.584,0.0,0.0,2.486,0.0,0.0,0.0,0.0,2858508288.0,1299173376.0,4446855168.0,25014538240.0,9340399.0,54119904.0
13-04 02:47:23,7.544,2.598,88.013,0.0,0.0,1.844,0.0,32768.0,0.0,2.0,2821881856.0,1299173376.0,4450902016.0,25047117824.0,8788003.0,47016232.0
13-04 02:47:24,7.513,2.003,87.980,0.167,0.0,2.337,0.0,114688.0,0.0,7.0,2835988480.0,1299173376.0,4454715392.0,25029197824.0,8281710.0,42103557.0
13-04 02:47:25,8.167,1.917,87.833,0.0,0.0,2.083,0.0,0.0,0.0,0.0,2852200448.0,1299173376.0,4458496000.0,25009205248.0,8509283.0,45349497.0
13-04 02:47:26,7.801,1.909,87.884,0.0,0.0,2.407,0.0,0.0,0.0,0.0,2877661184.0,1299173376.0,4462206976.0,24980033536.0,8313566.0,41908524.0
13-04 02:47:27,7.546,2.073,88.226,0.0,0.0,2.156,0.0,12288.0,0.0,3.0,2889351168.0,1299173376.0,4466233344.0,24964317184.0,8413883.0,44248183.0
13-04 02:47:28,6.983,2.577,88.612,0.0,0.0,1.829,0.0,0.0,0.0,0.0,2904850432.0,1299173376.0,4470079488.0,24944971776.0,8031218.0,40582003.0
13-04 02:47:29,8.036,2.486,86.993,0.166,0.0,2.320,0.0,110592.0,0.0,7.0,2929606656.0,1299173376.0,4473638912.0,24916656128.0,8945300.0,47141989.0
13-04 02:47:30,6.811,1.993,88.870,0.0,0.0,2.326,0.0,0.0,0.0,0.0,2941698048.0,1299173376.0,4477415424.0,24900788224.0,8146369.0,42335222.0
13-04 02:47:31,6.894,2.409,89.037,0.0,0.0,1.661,0.0,0.0,0.0,0.0,2949435392.0,1299173376.0,4481466368.0,24888999936.0,8248269.0,42728042.0
13-04 02:47:32,7.762,2.395,87.614,0.0,0.0,2.230,0.0,151552.0,0.0,2.0,2954260480.0,1299173376.0,4485607424.0,24880033792.0,8422857.0,44025529.0
13-04 02:47:33,7.107,2.810,88.099,0.0,0.0,1.983,0.0,24576.0,0.0,1.0,2955137024.0,1299173376.0,4489457664.0,24875307008.0,7927993.0,41130069.0
13-04 02:47:34,7.539,1.988,88.401,0.331,0.0,1.740,0.0,122880.0,0.0,10.0,2955972608.0,1299173376.0,4492722176.0,24871206912.0,8156643.0,43264061.0
13-04 02:47:35,5.990,2.329,89.517,0.0,0.0,2.163,0.0,0.0,0.0,0.0,2958196736.0,1299173376.0,4496666624.0,24865038336.0,8702660.0,44927300.0
13-04 02:47:36,7.699,2.867,86.814,0.0,0.0,2.621,0.0,0.0,0.0,0.0,2960891904.0,1299173376.0,4500123648.0,24858886144.0,8475653.0,43559631.0
13-04 02:47:37,6.131,2.403,89.395,0.0,0.0,2.071,0.0,0.0,0.0,0.0,2962153472.0,1299173376.0,4504223744.0,24853524480.0,8111844.0,41730874.0
13-04 02:47:38,5.705,1.342,91.359,0.0,0.0,1.594,0.0,0.0,0.0,0.0,2962227200.0,1299173376.0,4507430912.0,24850243584.0,7178258.0,37634917.0
13-04 02:47:39,4.845,2.172,90.810,0.167,0.0,2.005,0.0,106496.0,0.0,7.0,2962423808.0,1299181568.0,4512088064.0,24845381632.0,7283228.0,48806248.0
13-04 02:47:40,6.689,2.642,88.522,0.0,0.0,2.147,0.0,0.0,0.0,0.0,2963505152.0,1299181568.0,4515590144.0,24840798208.0,8723446.0,44891506.0
13-04 02:47:41,7.832,2.885,86.727,0.0,0.0,2.556,0.0,0.0,0.0,0.0,2964021248.0,1299181568.0,4519673856.0,24836198400.0,8986967.0,46457081.0
13-04 02:47:42,7.267,2.395,88.274,0.0,0.0,2.064,0.0,0.0,0.0,0.0,2965045248.0,1299181568.0,4523462656.0,24831385600.0,8085579.0,40894824.0
13-04 02:47:43,7.261,2.310,88.366,0.0,0.0,2.063,0.0,113405952.0,0.0,124.0,2965655552.0,1299181568.0,4526796800.0,24827441152.0,8560752.0,44369545.0
13-04 02:47:44,6.121,2.564,88.916,0.083,0.0,2.316,0.0,135168.0,0.0,10.0,2965319680.0,1299181568.0,4531150848.0,24823422976.0,7827804.0,43525196.0
13-04 02:47:45,5.626,1.092,92.107,0.0,0.0,1.175,0.0,0.0,0.0,0.0,2968342528.0,1299181568.0,4533833728.0,24817717248.0,5651273.0,25229212.0
13-04 02:47:46,3.753,0.417,95.580,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2970824704.0,1299181568.0,4533981184.0,24815087616.0,3079298.0,582849.0
13-04 02:47:47,3.261,0.334,96.154,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2972999680.0,1299181568.0,4533997568.0,24812896256.0,1738772.0,930804.0
13-04 02:47:48,5.356,2.008,90.042,0.0,0.0,2.594,0.0,0.0,0.0,0.0,2975092736.0,1299181568.0,4536950784.0,24807849984.0,8159639.0,41888022.0
13-04 02:47:49,6.406,2.080,89.434,0.083,0.0,1.997,0.0,114688.0,0.0,7.0,2976231424.0,1299181568.0,4540637184.0,24803024896.0,8006231.0,36425625.0
13-04 02:47:50,8.933,2.647,85.773,0.0,0.0,2.647,0.0,0.0,0.0,0.0,2980048896.0,1299181568.0,4545527808.0,24794316800.0,10957642.0,61287582.0
13-04 02:47:51,6.971,2.324,87.552,0.0,0.0,3.154,0.0,0.0,0.0,0.0,2981949440.0,1299181568.0,4551917568.0,24786026496.0,11535171.0,69406118.0
13-04 02:47:52,6.307,2.573,88.631,0.0,0.0,2.490,0.0,0.0,0.0,0.0,2982748160.0,1299181568.0,4556361728.0,24780783616.0,9528149.0,55397571.0
13-04 02:47:53,6.468,1.824,89.635,0.0,0.0,2.073,0.0,20480.0,0.0,1.0,2982887424.0,1299181568.0,4561838080.0,24775168000.0,9430727.0,55172607.0
13-04 02:47:54,7.718,2.874,86.453,0.164,0.0,2.791,0.0,94208.0,0.0,7.0,2987380736.0,1299181568.0,4567183360.0,24765329408.0,10277355.0,60076735.0
13-04 02:47:55,6.484,2.161,89.027,0.0,0.0,2.328,0.0,0.0,0.0,0.0,2986414080.0,1299181568.0,4571660288.0,24761819136.0,9100730.0,52161860.0
13-04 02:47:56,6.897,1.850,89.487,0.0,0.0,1.766,0.0,0.0,0.0,0.0,2988810240.0,1299181568.0,4576079872.0,24755003392.0,8897828.0,46274879.0
13-04 02:47:57,6.307,2.324,89.046,0.0,0.0,2.324,0.0,0.0,0.0,0.0,2989281280.0,1299181568.0,4579770368.0,24750841856.0,8565284.0,45867545.0
13-04 02:47:58,7.463,2.156,88.474,0.0,0.0,1.907,0.0,12288.0,0.0,1.0,2992283648.0,1299181568.0,4583518208.0,24744091648.0,8866330.0,46611802.0
13-04 02:47:59,6.711,2.320,88.650,0.166,0.0,2.154,0.0,114688.0,0.0,7.0,2992549888.0,1299181568.0,4588048384.0,24739295232.0,8316859.0,44843146.0
13-04 02:48:00,5.021,2.008,90.460,0.0,0.0,2.510,0.0,0.0,0.0,0.0,2995245056.0,1299181568.0,4591222784.0,24733425664.0,8481134.0,43378562.0
13-04 02:48:01,4.678,1.671,91.228,0.0,0.0,2.423,0.0,0.0,0.0,0.0,2995474432.0,1299181568.0,4595621888.0,24728797184.0,8246758.0,45540366.0
13-04 02:48:02,3.331,1.749,92.590,0.0,0.0,2.331,0.0,184320.0,0.0,5.0,2996662272.0,1299181568.0,4599193600.0,24724037632.0,5706961.0,41004273.0
13-04 02:48:03,4.056,2.152,91.970,0.0,0.0,1.821,0.0,0.0,0.0,0.0,2996899840.0,1299181568.0,4602699776.0,24720293888.0,5455331.0,38817766.0
13-04 02:48:04,3.497,1.582,92.590,0.167,0.0,2.165,0.0,102400.0,0.0,7.0,2997587968.0,1299181568.0,4606582784.0,24715722752.0,6155506.0,45216563.0
13-04 02:48:05,3.013,1.255,93.556,0.0,0.0,2.176,0.0,0.0,0.0,0.0,2997075968.0,1299181568.0,4610498560.0,24712318976.0,5672845.0,40989217.0
13-04 02:48:06,4.013,1.923,91.722,0.0,0.0,2.341,0.0,0.0,0.0,0.0,2937552896.0,1299181568.0,4613914624.0,24768425984.0,6240626.0,44874018.0
13-04 02:48:07,8.170,3.186,86.765,0.0,0.0,1.879,0.0,8192.0,0.0,1.0,2866704384.0,1299181568.0,4617814016.0,24835375104.0,7003704.0,41385500.0
13-04 02:48:08,9.241,2.475,86.221,0.0,0.0,2.063,0.0,24576.0,0.0,1.0,2835607552.0,1299181568.0,4621475840.0,24862810112.0,8484262.0,42271140.0
13-04 02:48:09,8.692,2.318,86.507,0.0,0.0,2.483,0.0,126976.0,0.0,8.0,2854600704.0,1299181568.0,4625158144.0,24840134656.0,8316359.0,40286856.0
13-04 02:48:10,4.946,0.838,92.707,0.251,0.0,1.257,0.0,4096.0,0.0,1.0,2867912704.0,1299181568.0,4627972096.0,24824008704.0,5991747.0,28798995.0
13-04 02:48:11,5.671,0.417,93.828,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2878562304.0,1299181568.0,4628168704.0,24813162496.0,3272979.0,584987.0
13-04 02:48:12,5.096,0.334,94.486,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2909634560.0,1299181568.0,4628172800.0,24782086144.0,2964804.0,592499.0
13-04 02:48:13,3.769,0.335,95.812,0.0,0.0,0.084,0.0,102645760.0,0.0,107.0,2926288896.0,1299181568.0,4628185088.0,24765419520.0,620245.0,420580.0
13-04 02:48:14,5.105,0.167,94.561,0.0,0.0,0.167,0.0,98304.0,0.0,6.0,2940149760.0,1299181568.0,4628197376.0,24751546368.0,3174907.0,613555.0
13-04 02:48:15,7.280,0.167,92.469,0.084,0.0,0.0,0.0,4096.0,0.0,1.0,2952433664.0,1299181568.0,4628201472.0,24739258368.0,3302568.0,607664.0
13-04 02:48:16,4.837,0.500,94.495,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2957029376.0,1299181568.0,4628205568.0,24734658560.0,3504886.0,642651.0
13-04 02:48:17,5.013,0.334,94.570,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2957561856.0,1299181568.0,4628213760.0,24734117888.0,3550187.0,651465.0
13-04 02:48:18,4.690,0.251,94.975,0.0,0.0,0.084,0.0,102400.0,0.0,13.0,2963386368.0,1299181568.0,4628226048.0,24728281088.0,3121447.0,619845.0
13-04 02:48:19,4.047,0.337,95.447,0.0,0.0,0.169,0.0,65536.0,0.0,4.0,2967474176.0,1299181568.0,4628238336.0,24724180992.0,3582098.0,647527.0
13-04 02:48:20,3.866,0.252,95.630,0.084,0.0,0.168,0.0,4096.0,0.0,1.0,2970488832.0,1299181568.0,4628242432.0,24721162240.0,3199102.0,614078.0
13-04 02:48:21,3.679,0.502,95.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2970791936.0,1299181568.0,4628246528.0,24720855040.0,3070342.0,595819.0
13-04 02:48:22,4.121,0.336,95.458,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2973466624.0,1299181568.0,4628250624.0,24718176256.0,3360270.0,624070.0
13-04 02:48:23,4.271,0.251,95.310,0.0,0.0,0.168,0.0,28672.0,0.0,2.0,2973585408.0,1299181568.0,4628254720.0,24718053376.0,3340063.0,606644.0
13-04 02:48:24,4.167,0.500,95.167,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2972614656.0,1299181568.0,4628271104.0,24719007744.0,3450415.0,613276.0
13-04 02:48:25,3.837,0.417,95.413,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2972864512.0,1299181568.0,4628271104.0,24718757888.0,3211255.0,586347.0
13-04 02:48:26,4.104,0.335,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2976067584.0,1299181568.0,4628279296.0,24715546624.0,3147372.0,592387.0
13-04 02:48:27,3.756,0.334,95.743,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2976215040.0,1299181568.0,4628287488.0,24715390976.0,3142521.0,594452.0
13-04 02:48:28,4.319,0.415,95.100,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2978238464.0,1299181568.0,4628295680.0,24713359360.0,3070796.0,582223.0
13-04 02:48:29,3.694,0.252,95.970,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2980036608.0,1299181568.0,4628303872.0,24711553024.0,3177656.0,593736.0
13-04 02:48:30,4.170,0.167,95.329,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,2981908480.0,1299181568.0,4628307968.0,24709677056.0,2911673.0,562357.0
13-04 02:48:31,3.843,0.251,95.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2982830080.0,1299181568.0,4628312064.0,24708751360.0,3055140.0,584265.0
13-04 02:48:32,4.003,0.417,95.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2984722432.0,1299181568.0,4628320256.0,24706850816.0,3180485.0,593542.0
13-04 02:48:33,4.030,0.252,95.634,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2985824256.0,1299181568.0,4628324352.0,24705744896.0,3117452.0,574993.0
13-04 02:48:34,3.679,0.502,95.736,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2987405312.0,1299181568.0,4628328448.0,24704159744.0,3160587.0,598231.0
13-04 02:48:35,3.359,0.252,96.138,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,2988314624.0,1299185664.0,4628340736.0,24703234048.0,2820038.0,564051.0
13-04 02:48:36,3.679,0.334,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2989355008.0,1299185664.0,4628348928.0,24702185472.0,3086135.0,579535.0
13-04 02:48:37,3.336,0.167,96.330,0.0,0.0,0.167,0.0,208896.0,0.0,4.0,2990653440.0,1299185664.0,4628353024.0,24700882944.0,1237358.0,482939.0
13-04 02:48:38,4.177,0.167,95.489,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2992459776.0,1299185664.0,4628353024.0,24699076608.0,2868093.0,582048.0
13-04 02:48:39,4.515,0.334,94.983,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2994229248.0,1299185664.0,4628365312.0,24697294848.0,3264087.0,632667.0
13-04 02:48:40,4.236,0.498,94.684,0.249,0.0,0.332,0.0,28672.0,0.0,3.0,2994724864.0,1299185664.0,4628373504.0,24696791040.0,3652414.0,641245.0
13-04 02:48:41,4.406,0.333,94.929,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2997420032.0,1299185664.0,4628381696.0,24694087680.0,2598162.0,559788.0
13-04 02:48:42,3.769,0.251,95.812,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2999410688.0,1299185664.0,4628389888.0,24692088832.0,3025778.0,606005.0
13-04 02:48:43,3.595,0.418,95.819,0.0,0.0,0.167,0.0,24576.0,0.0,1.0,3002040320.0,1299185664.0,4628393984.0,24689455104.0,2756678.0,587677.0
13-04 02:48:44,3.020,0.252,96.728,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,3002163200.0,1299185664.0,4628398080.0,24689328128.0,2112606.0,545419.0
13-04 02:48:45,4.854,0.502,93.724,0.251,0.0,0.669,0.0,32768.0,0.0,3.0,3003613184.0,1299185664.0,4628430848.0,24687845376.0,3965267.0,4891266.0
13-04 02:48:46,7.031,2.316,88.916,0.0,0.0,1.737,0.0,0.0,0.0,0.0,3003183104.0,1299185664.0,4631322624.0,24685383680.0,7663001.0,34438129.0
13-04 02:48:47,6.068,2.078,89.609,0.0,0.0,2.244,0.0,0.0,0.0,0.0,3004571648.0,1299185664.0,4635295744.0,24680022016.0,9817744.0,41182399.0
13-04 02:48:48,4.441,2.961,90.625,0.0,0.0,1.974,0.0,8192.0,0.0,2.0,3005370368.0,1299185664.0,4638257152.0,24676261888.0,6379983.0,42870696.0
13-04 02:48:49,3.964,2.477,91.329,0.0,0.0,2.230,0.0,77824.0,0.0,5.0,3005161472.0,1299185664.0,4642148352.0,24672579584.0,6134691.0,43380183.0
13-04 02:48:50,3.974,2.483,91.308,0.0,0.0,2.235,0.0,0.0,0.0,0.0,3005939712.0,1299185664.0,4646178816.0,24667770880.0,6268713.0,44309649.0
13-04 02:48:51,4.122,2.721,90.849,0.165,0.0,2.143,0.0,16384.0,0.0,2.0,3006689280.0,1299189760.0,4650192896.0,24663003136.0,6315670.0,45358249.0
13-04 02:48:52,3.566,1.575,93.367,0.0,0.0,1.493,0.0,0.0,0.0,0.0,3006566400.0,1299189760.0,4653068288.0,24660250624.0,4408532.0,31428681.0
13-04 02:48:53,1.589,0.0,98.411,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2993111040.0,1299189760.0,4653580288.0,24673193984.0,101040.0,181807.0
13-04 02:48:54,3.756,0.501,95.659,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2878574592.0,1299189760.0,4653580288.0,24787730432.0,705503.0,448253.0
13-04 02:48:55,8.887,1.744,87.791,0.0,0.0,1.578,0.0,0.0,0.0,0.0,2836979712.0,1299189760.0,4655689728.0,24827215872.0,6383727.0,27871383.0
13-04 02:48:56,10.684,1.669,85.476,0.0,0.0,2.170,0.0,0.0,0.0,0.0,2852683776.0,1299189760.0,4659138560.0,24808062976.0,9387381.0,43418568.0
13-04 02:48:57,8.754,1.852,85.943,0.084,0.0,3.367,0.0,16384.0,0.0,2.0,2883440640.0,1299189760.0,4666482688.0,24769961984.0,13575113.0,80447212.0
13-04 02:48:58,6.015,0.668,92.732,0.0,0.0,0.585,0.0,0.0,0.0,0.0,2889912320.0,1299189760.0,4667478016.0,24762494976.0,4556852.0,10428047.0
13-04 02:48:59,8.816,1.763,86.818,0.0,0.0,2.603,0.0,98304.0,0.0,5.0,2924539904.0,1299189760.0,4671545344.0,24723800064.0,9868901.0,47333679.0
13-04 02:49:00,8.292,2.239,87.313,0.0,0.0,2.156,0.0,0.0,0.0,0.0,2954833920.0,1299189760.0,4675756032.0,24689295360.0,9854675.0,49836785.0
13-04 02:49:01,8.063,2.411,86.866,0.0,0.0,2.660,0.0,0.0,0.0,0.0,2963456000.0,1299189760.0,4681969664.0,24674459648.0,12420397.0,67144675.0
13-04 02:49:02,9.106,2.815,85.265,0.166,0.0,2.649,0.0,16384.0,0.0,2.0,2965487616.0,1299189760.0,4687765504.0,24666632192.0,11872594.0,66733942.0
13-04 02:49:03,7.506,2.419,87.573,0.0,0.0,2.502,0.0,0.0,0.0,0.0,2965815296.0,1299189760.0,4693782528.0,24660287488.0,12033742.0,69125500.0
13-04 02:49:04,7.364,2.427,87.364,0.0,0.0,2.845,0.0,77824.0,0.0,5.0,2970750976.0,1299189760.0,4700119040.0,24649015296.0,12513523.0,70058101.0
13-04 02:49:05,8.525,2.787,86.475,0.0,0.0,2.213,0.0,0.0,0.0,0.0,2976292864.0,1299189760.0,4703887360.0,24639705088.0,9001234.0,39736028.0
13-04 02:49:06,8.079,2.308,86.974,0.0,0.0,2.638,0.0,0.0,0.0,0.0,2976165888.0,1299189760.0,4709224448.0,24634494976.0,11024777.0,56303928.0
13-04 02:49:07,7.923,2.585,87.239,0.083,0.0,2.168,0.0,159744.0,0.0,3.0,2978426880.0,1299189760.0,4713402368.0,24628056064.0,10736452.0,53808683.0
13-04 02:49:08,8.882,2.385,86.513,0.0,0.0,2.220,0.0,0.0,0.0,0.0,2978631680.0,1299189760.0,4717776896.0,24623476736.0,10080246.0,46679662.0
13-04 02:49:09,7.202,2.980,87.914,0.0,0.0,1.904,0.0,77824.0,0.0,5.0,2981380096.0,1299189760.0,4721930240.0,24616574976.0,8970328.0,47795946.0
13-04 02:49:10,7.591,2.145,87.459,0.0,0.0,2.805,0.0,0.0,0.0,0.0,2981416960.0,1299189760.0,4726272000.0,24612196352.0,10076137.0,48610262.0
13-04 02:49:11,7.921,2.228,87.459,0.0,0.0,2.393,0.0,0.0,0.0,0.0,2982727680.0,1299189760.0,4730380288.0,24606777344.0,10256418.0,47116549.0
13-04 02:49:12,8.410,2.331,87.177,0.167,0.0,1.915,0.0,45056.0,0.0,7.0,2982588416.0,1299189760.0,4734513152.0,24602783744.0,10668095.0,48161929.0
13-04 02:49:13,6.728,2.409,88.538,0.0,0.0,2.326,0.0,0.0,0.0,0.0,2981888000.0,1299189760.0,4738371584.0,24599625728.0,9695813.0,45015815.0
13-04 02:49:14,7.107,2.149,88.017,0.0,0.0,2.727,0.0,77824.0,0.0,5.0,2983669760.0,1299189760.0,4742430720.0,24593784832.0,9221939.0,44338256.0
13-04 02:49:15,8.285,2.817,86.993,0.0,0.0,1.906,0.0,0.0,0.0,0.0,2987626496.0,1299189760.0,4745826304.0,24586432512.0,9093561.0,44570000.0
13-04 02:49:16,7.718,2.407,88.216,0.0,0.0,1.660,0.0,0.0,0.0,0.0,2987794432.0,1299189760.0,4750094336.0,24581996544.0,9728876.0,43280649.0
13-04 02:49:17,7.0,1.583,88.667,0.167,0.0,2.583,0.0,28672.0,0.0,3.0,2989760512.0,1299189760.0,4754006016.0,24576118784.0,10829399.0,44733657.0
13-04 02:49:18,7.686,2.810,87.686,0.0,0.0,1.818,0.0,89206784.0,0.0,95.0,2992635904.0,1299189760.0,4758073344.0,24569176064.0,9642490.0,46504061.0
13-04 02:49:19,8.783,3.546,84.932,0.0,0.0,2.740,0.0,40083456.0,0.0,50.0,2993516544.0,1299189760.0,4762501120.0,24563867648.0,10709816.0,48626796.0
13-04 02:49:20,7.331,2.718,87.644,0.0,0.0,2.306,0.0,0.0,0.0,0.0,2993643520.0,1299189760.0,4766851072.0,24559390720.0,9585382.0,47693778.0
13-04 02:49:21,6.705,2.401,88.493,0.0,0.0,2.401,0.0,0.0,0.0,0.0,2994589696.0,1299189760.0,4770422784.0,24554872832.0,9243932.0,44077423.0
13-04 02:49:22,8.785,3.038,85.140,0.328,0.0,2.709,0.0,32768.0,0.0,3.0,2996203520.0,1299189760.0,4774436864.0,24549244928.0,10912768.0,48697933.0
13-04 02:49:23,7.261,2.723,87.789,0.0,0.0,2.228,0.0,53248.0,0.0,8.0,2997940224.0,1299189760.0,4778348544.0,24543596544.0,9946549.0,46613794.0
13-04 02:49:24,7.420,1.979,88.211,0.0,0.0,2.391,0.0,77824.0,0.0,5.0,2997354496.0,1299189760.0,4782153728.0,24540377088.0,8973698.0,37617701.0
13-04 02:49:25,4.678,0.334,94.570,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2998685696.0,1299189760.0,4782489600.0,24538710016.0,4180750.0,898359.0
13-04 02:49:26,3.532,0.421,95.879,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2998902784.0,1299189760.0,4782592000.0,24538390528.0,4032664.0,3261722.0
13-04 02:49:27,5.021,0.921,92.971,0.251,0.0,0.837,0.0,16384.0,0.0,2.0,2999201792.0,1299189760.0,4783722496.0,24536961024.0,6077155.0,18342723.0
13-04 02:49:28,7.059,1.597,88.655,0.0,0.0,2.689,0.0,0.0,0.0,0.0,3004592128.0,1299189760.0,4788932608.0,24526360576.0,10953708.0,56584189.0
13-04 02:49:29,6.639,1.429,89.832,0.0,0.0,2.101,0.0,77824.0,0.0,5.0,3008745472.0,1299189760.0,4793757696.0,24517382144.0,10937583.0,58202944.0
13-04 02:49:30,5.374,1.175,92.779,0.0,0.0,0.672,0.0,0.0,0.0,0.0,3009445888.0,1299189760.0,4795498496.0,24514940928.0,6493005.0,18519844.0
13-04 02:49:31,7.686,2.066,88.017,0.0,0.0,2.231,0.0,0.0,0.0,0.0,3009994752.0,1299189760.0,4799467520.0,24510423040.0,9438493.0,42720942.0
13-04 02:49:32,8.785,3.038,85.222,0.0,0.0,2.956,0.0,16384.0,0.0,2.0,3011964928.0,1299189760.0,4804526080.0,24503394304.0,11961887.0,61751955.0
13-04 02:49:33,6.623,2.649,87.997,0.0,0.0,2.732,0.0,0.0,0.0,0.0,3011321856.0,1299189760.0,4812861440.0,24495702016.0,14465830.0,86965909.0
13-04 02:49:34,6.733,2.743,87.947,0.0,0.0,2.577,0.0,77824.0,0.0,5.0,3011153920.0,1299189760.0,4817838080.0,24490893312.0,11751590.0,59368243.0
13-04 02:49:35,4.967,2.070,91.225,0.0,0.0,1.738,0.0,0.0,0.0,0.0,3012624384.0,1299189760.0,4822454272.0,24484806656.0,7209339.0,53958414.0
13-04 02:49:36,4.553,2.649,90.315,0.0,0.0,2.483,0.0,0.0,0.0,0.0,3013791744.0,1299189760.0,4828327936.0,24477765632.0,8596484.0,64711448.0
13-04 02:49:37,4.628,1.570,90.909,0.413,0.0,2.479,0.0,188416.0,0.0,3.0,3013730304.0,1299189760.0,4833398784.0,24472756224.0,7045188.0,52577018.0
13-04 02:49:38,4.243,1.747,91.764,0.0,0.0,2.246,0.0,0.0,0.0,0.0,3014438912.0,1299189760.0,4837486592.0,24467959808.0,6800880.0,50044463.0
13-04 02:49:39,4.054,1.267,92.568,0.0,0.0,2.111,0.0,77824.0,0.0,5.0,3016429568.0,1299189760.0,4842409984.0,24461045760.0,7198575.0,52988658.0
13-04 02:49:40,4.480,1.437,92.054,0.0,0.0,2.029,0.0,0.0,0.0,0.0,3018330112.0,1299189760.0,4846551040.0,24455004160.0,6868158.0,47210592.0
13-04 02:49:41,6.297,1.679,89.505,0.0,0.0,2.519,0.0,0.0,0.0,0.0,3019882496.0,1299189760.0,4850196480.0,24449806336.0,9832540.0,49056450.0
13-04 02:49:42,7.041,1.844,88.600,0.168,0.0,2.347,0.0,16384.0,0.0,2.0,3020795904.0,1299189760.0,4854513664.0,24444575744.0,10659295.0,46767418.0
13-04 02:49:43,6.606,2.230,88.935,0.0,0.0,2.230,0.0,0.0,0.0,0.0,3020156928.0,1299189760.0,4857782272.0,24441946112.0,6719089.0,42046397.0
13-04 02:49:44,7.119,2.401,87.997,0.0,0.0,2.483,0.0,90112.0,0.0,5.0,3020931072.0,1299189760.0,4862443520.0,24436510720.0,7249669.0,43720953.0
13-04 02:49:45,8.039,2.625,86.628,0.0,0.0,2.707,0.0,0.0,0.0,0.0,3021320192.0,1299189760.0,4866211840.0,24432353280.0,11000716.0,46675782.0
13-04 02:49:46,5.853,2.885,89.035,0.0,0.0,2.226,0.0,0.0,0.0,0.0,3022299136.0,1299189760.0,4870033408.0,24427552768.0,6472399.0,45676917.0
13-04 02:49:47,8.175,2.808,86.623,0.165,0.0,2.230,0.0,28672.0,0.0,5.0,3007807488.0,1299193856.0,4874219520.0,24437854208.0,9955854.0,46736148.0
13-04 02:49:48,9.406,2.475,85.891,0.0,0.0,2.228,0.0,73465856.0,0.0,71.0,2982543360.0,1299193856.0,4878565376.0,24458772480.0,12383777.0,46957636.0
13-04 02:49:49,6.302,2.570,89.552,0.0,0.0,1.575,0.0,47132672.0,0.0,56.0,2981347328.0,1299193856.0,4882841600.0,24455692288.0,7432915.0,46683353.0
13-04 02:49:50,8.215,2.179,87.427,0.0,0.0,2.179,0.0,0.0,0.0,0.0,2981195776.0,1299193856.0,4886372352.0,24452313088.0,10581974.0,42779549.0
13-04 02:49:51,8.326,1.998,87.177,0.0,0.0,2.498,0.0,0.0,0.0,0.0,2983067648.0,1299193856.0,4890710016.0,24446103552.0,10661204.0,45649960.0
13-04 02:49:52,7.125,1.844,88.852,0.084,0.0,2.096,0.0,36864.0,0.0,3.0,2984345600.0,1299193856.0,4893949952.0,24441585664.0,10198925.0,43824046.0
13-04 02:49:53,7.360,1.354,89.002,0.0,0.0,2.284,0.0,32768.0,0.0,2.0,2987663360.0,1299193856.0,4898693120.0,24433524736.0,9869185.0,48780244.0
13-04 02:49:54,8.119,2.071,86.827,0.0,0.0,2.983,0.0,98304.0,0.0,5.0,2987696128.0,1299193856.0,4902993920.0,24429191168.0,11278670.0,50135297.0
13-04 02:49:55,7.255,2.721,87.716,0.0,0.0,2.308,0.0,0.0,0.0,0.0,2989371392.0,1299193856.0,4906831872.0,24423677952.0,9288716.0,46332958.0
13-04 02:49:56,7.267,2.312,88.109,0.0,0.0,2.312,0.0,0.0,0.0,0.0,2989461504.0,1299193856.0,4910903296.0,24419516416.0,8440332.0,44109970.0
13-04 02:49:57,8.133,1.494,88.382,0.166,0.0,1.826,0.0,16384.0,0.0,2.0,2992234496.0,1299193856.0,4913377280.0,24414269440.0,9643447.0,26374091.0
13-04 02:49:58,4.580,0.333,94.921,0.0,0.0,0.167,0.0,40960.0,0.0,9.0,2993098752.0,1299193856.0,4913676288.0,24413106176.0,3227876.0,710518.0
13-04 02:49:59,7.479,1.092,90.336,0.0,0.0,1.092,0.0,86016.0,0.0,5.0,2994106368.0,1299193856.0,4914241536.0,24411533312.0,8703676.0,16643000.0
13-04 02:50:00,8.655,2.185,86.723,0.0,0.0,2.437,0.0,0.0,0.0,0.0,2994671616.0,1299193856.0,4918431744.0,24406777856.0,12449008.0,47029920.0
13-04 02:50:01,8.681,1.252,87.980,0.0,0.0,2.087,0.0,0.0,0.0,0.0,3000770560.0,1299193856.0,4923469824.0,24395640832.0,11488894.0,50374073.0
13-04 02:50:02,7.743,1.483,89.044,0.082,0.0,1.647,0.0,16384.0,0.0,2.0,3002736640.0,1299197952.0,4925644800.0,24391495680.0,7939036.0,25883634.0
13-04 02:50:03,6.733,1.829,90.191,0.0,0.0,1.247,0.0,0.0,0.0,0.0,3004702720.0,1299197952.0,4926922752.0,24388251648.0,6018624.0,19688146.0
13-04 02:50:04,8.656,2.308,86.974,0.0,0.0,2.061,0.0,77824.0,0.0,5.0,3004067840.0,1299197952.0,4930244608.0,24385564672.0,8136121.0,35364199.0
13-04 02:50:05,7.398,2.078,87.781,0.0,0.0,2.743,0.0,0.0,0.0,0.0,3004436480.0,1299197952.0,4938305536.0,24377135104.0,14131551.0,86870373.0
13-04 02:50:06,8.985,1.997,86.855,0.0,0.0,2.163,0.0,0.0,0.0,0.0,3022368768.0,1299197952.0,4943101952.0,24354406400.0,9646762.0,53756090.0
13-04 02:50:07,8.659,1.915,86.095,0.167,0.0,3.164,0.0,16384.0,0.0,2.0,3024281600.0,1299197952.0,4950188032.0,24345407488.0,13675075.0,84255928.0
13-04 02:50:08,8.638,2.492,86.296,0.0,0.0,2.575,0.0,0.0,0.0,0.0,3025571840.0,1299197952.0,4955213824.0,24339091456.0,10906595.0,58476457.0
13-04 02:50:09,10.265,2.152,84.934,0.0,0.0,2.649,0.0,73728.0,0.0,5.0,3028701184.0,1299197952.0,4959956992.0,24331218944.0,9655775.0,49358160.0
13-04 02:50:10,8.099,1.901,88.182,0.0,0.0,1.818,0.0,0.0,0.0,0.0,3028668416.0,1299197952.0,4963241984.0,24327966720.0,7542420.0,33239130.0
13-04 02:50:11,7.250,0.500,92.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3030835200.0,1299197952.0,4963160064.0,24325881856.0,3297816.0,1230165.0
13-04 02:50:12,7.119,0.586,91.792,0.251,0.0,0.251,0.0,253952.0,0.0,4.0,3033972736.0,1299197952.0,4963176448.0,24322727936.0,3695799.0,1344446.0
13-04 02:50:13,6.661,0.500,92.506,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3035512832.0,1299197952.0,4963184640.0,24321179648.0,3262469.0,1302313.0
13-04 02:50:14,7.018,0.501,92.314,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,3042238464.0,1299197952.0,4963196928.0,24314441728.0,1254863.0,1158480.0
13-04 02:50:15,6.433,0.752,92.648,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3044646912.0,1299197952.0,4963201024.0,24312029184.0,2344924.0,1298176.0
13-04 02:50:16,7.209,0.754,91.785,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3049365504.0,1299197952.0,4963213312.0,24307298304.0,5515451.0,1552909.0
13-04 02:50:17,8.271,0.752,90.309,0.167,0.0,0.501,0.0,16384.0,0.0,1.0,3050020864.0,1299197952.0,4963225600.0,24306630656.0,4712631.0,1537689.0
13-04 02:50:18,8.056,0.664,91.030,0.0,0.0,0.249,0.0,56995840.0,0.0,62.0,3052355584.0,1299197952.0,4963237888.0,24304283648.0,4212195.0,1518590.0
13-04 02:50:19,8.750,0.750,90.250,0.0,0.0,0.250,0.0,27672576.0,0.0,31.0,3053809664.0,1299197952.0,4963241984.0,24302825472.0,3516315.0,1571056.0
13-04 02:50:20,6.522,1.003,92.140,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3054219264.0,1299197952.0,4963250176.0,24302407680.0,3545768.0,1608663.0
13-04 02:50:21,5.435,0.502,93.896,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3055489024.0,1299197952.0,4963250176.0,24301137920.0,1380379.0,1340553.0
13-04 02:50:22,5.621,0.755,93.205,0.0,0.0,0.419,0.0,12288.0,0.0,3.0,3058806784.0,1299197952.0,4963250176.0,24297820160.0,596824.0,1268172.0
13-04 02:50:23,4.610,0.587,94.300,0.168,0.0,0.335,0.0,65536.0,0.0,4.0,3059384320.0,1299197952.0,4963254272.0,24297238528.0,600916.0,1272982.0
13-04 02:50:24,4.603,0.502,94.644,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,3060207616.0,1299197952.0,4963262464.0,24296407040.0,599402.0,1271085.0
13-04 02:50:25,5.184,0.502,94.064,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3060080640.0,1299197952.0,4963262464.0,24296534016.0,596807.0,1266198.0
13-04 02:50:26,5.092,0.668,93.907,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3059974144.0,1299197952.0,4963266560.0,24296636416.0,602457.0,1276330.0
13-04 02:50:27,4.946,0.754,94.132,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,3060109312.0,1299197952.0,4963266560.0,24296501248.0,602500.0,1274309.0
13-04 02:50:28,4.188,0.754,94.389,0.168,0.0,0.503,0.0,32768.0,0.0,3.0,3060203520.0,1299197952.0,4963270656.0,24296402944.0,602810.0,1273813.0
13-04 02:50:29,4.606,0.503,94.640,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,3060269056.0,1299197952.0,4963270656.0,24296337408.0,601082.0,1271590.0
13-04 02:50:30,5.750,0.583,93.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3060518912.0,1299197952.0,4963274752.0,24296083456.0,601263.0,1271159.0
13-04 02:50:31,4.511,0.501,94.653,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3060195328.0,1299197952.0,4963278848.0,24296402944.0,601517.0,1289404.0
13-04 02:50:32,5.175,0.584,93.823,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3060228096.0,1299197952.0,4963278848.0,24296370176.0,599055.0,1268165.0
13-04 02:50:33,4.351,0.586,94.561,0.167,0.0,0.335,0.0,57344.0,0.0,11.0,3060129792.0,1299197952.0,4963278848.0,24296468480.0,603641.0,1275959.0
13-04 02:50:34,4.508,0.501,94.407,0.0,0.0,0.584,0.0,81920.0,0.0,5.0,3060514816.0,1299197952.0,4963278848.0,24296083456.0,602626.0,1274663.0
13-04 02:50:35,5.838,0.417,93.578,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3059359744.0,1299197952.0,4963278848.0,24297238528.0,600105.0,1270381.0
13-04 02:50:36,6.862,0.418,92.385,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3059466240.0,1299197952.0,4963282944.0,24297127936.0,1547310.0,1515153.0
13-04 02:50:37,7.769,1.253,90.560,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3060559872.0,1299197952.0,4963295232.0,24296022016.0,4055533.0,1798303.0
13-04 02:50:38,7.789,0.586,91.290,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3057889280.0,1299197952.0,4963299328.0,24298688512.0,3910061.0,1807301.0
13-04 02:50:39,7.686,0.591,91.047,0.253,0.0,0.422,0.0,86016.0,0.0,7.0,3058380800.0,1299197952.0,4963311616.0,24298184704.0,4345659.0,1874528.0
13-04 02:50:40,7.185,1.014,91.462,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3059748864.0,1299197952.0,4963311616.0,24296816640.0,3951630.0,1868228.0
13-04 02:50:41,8.954,0.669,89.958,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3063558144.0,1299197952.0,4963319808.0,24292999168.0,3586810.0,1867615.0
13-04 02:50:42,8.681,0.918,90.067,0.0,0.0,0.334,0.0,135168.0,0.0,1.0,3065610240.0,1299197952.0,4963328000.0,24290938880.0,4798079.0,2033354.0
13-04 02:50:43,9.228,0.755,89.513,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3068522496.0,1299197952.0,4963336192.0,24288018432.0,4581278.0,2022072.0
13-04 02:50:44,7.653,0.673,90.917,0.252,0.0,0.505,0.0,98304.0,0.0,8.0,3071594496.0,1299197952.0,4963348480.0,24284934144.0,4304350.0,2052418.0
13-04 02:50:45,9.631,1.005,89.112,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3072864256.0,1299197952.0,4963352576.0,24283660288.0,3726985.0,2036644.0
13-04 02:50:46,8.969,0.671,90.025,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3075084288.0,1299197952.0,4963352576.0,24281440256.0,4751591.0,2168814.0
13-04 02:50:47,9.842,0.751,88.907,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3077992448.0,1299197952.0,4963368960.0,24278515712.0,4347188.0,2177225.0
13-04 02:50:48,9.220,1.090,89.355,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3079168000.0,1299197952.0,4963373056.0,24277336064.0,4445770.0,2215857.0
13-04 02:50:49,9.508,0.917,88.907,0.167,0.0,0.500,0.0,86016.0,0.0,7.0,3082280960.0,1299197952.0,4963385344.0,24274210816.0,4419836.0,2284511.0
13-04 02:50:50,10.034,0.843,88.702,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3086684160.0,1299197952.0,4963389440.0,24269803520.0,3988358.0,2286567.0
13-04 02:50:51,10.133,0.914,88.538,0.0,0.0,0.415,0.0,0.0,0.0,0.0,3087024128.0,1299197952.0,4963405824.0,24269447168.0,4876443.0,2373640.0
13-04 02:50:52,10.500,0.833,88.0,0.0,0.0,0.667,0.0,0.0,0.0,0.0,3090632704.0,1299197952.0,4963409920.0,24265834496.0,4374094.0,2380409.0
13-04 02:50:53,9.540,1.004,89.121,0.0,0.0,0.335,0.0,20480.0,0.0,1.0,3091533824.0,1299197952.0,4963418112.0,24264925184.0,4553575.0,2434968.0
13-04 02:50:54,10.151,0.839,88.423,0.084,0.0,0.503,0.0,102400.0,0.0,7.0,3094986752.0,1299197952.0,4963430400.0,24261459968.0,4337761.0,2457443.0
13-04 02:50:55,10.879,0.837,87.699,0.0,0.0,0.586,0.0,0.0,0.0,0.0,3102572544.0,1299197952.0,4963438592.0,24253865984.0,4551259.0,2516956.0
13-04 02:50:56,11.065,0.749,87.854,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3103485952.0,1299197952.0,4963446784.0,24252944384.0,4309716.0,2537415.0
13-04 02:50:57,10.676,0.917,87.990,0.0,0.0,0.417,0.0,12288.0,0.0,3.0,3101745152.0,1299197952.0,4963454976.0,24254676992.0,4539525.0,2588439.0
13-04 02:50:58,9.572,0.672,89.169,0.0,0.0,0.588,0.0,20480.0,0.0,1.0,3102810112.0,1299197952.0,4963463168.0,24253603840.0,4262831.0,2601152.0
13-04 02:50:59,11.661,0.503,87.248,0.252,0.0,0.336,0.0,102400.0,0.0,8.0,3105861632.0,1299206144.0,4963475456.0,24250531840.0,4372438.0,2641698.0
13-04 02:51:00,10.531,0.927,88.037,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3107328000.0,1299206144.0,4963487744.0,24249053184.0,4594410.0,2697593.0
13-04 02:51:01,9.848,0.842,88.636,0.0,0.0,0.673,0.0,0.0,0.0,0.0,3110965248.0,1299206144.0,4963491840.0,24245411840.0,4699575.0,2754582.0
13-04 02:51:02,11.222,1.413,86.866,0.0,0.0,0.499,0.0,8192.0,0.0,1.0,3116699648.0,1299206144.0,4963504128.0,24239665152.0,4209547.0,2725110.0
13-04 02:51:03,10.645,0.922,87.678,0.0,0.0,0.754,0.0,0.0,0.0,0.0,3120123904.0,1299206144.0,4963508224.0,24236236800.0,4636943.0,2812365.0
13-04 02:51:04,11.074,1.166,86.928,0.167,0.0,0.666,0.0,106496.0,0.0,8.0,3124858880.0,1299206144.0,4963516416.0,24231493632.0,4544325.0,2831650.0
13-04 02:51:05,11.120,0.753,87.625,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3131920384.0,1299206144.0,4963528704.0,24224419840.0,4472282.0,2877870.0
13-04 02:51:06,10.944,1.253,87.385,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3131269120.0,1299206144.0,4963536896.0,24225062912.0,4176107.0,2868160.0
13-04 02:51:07,10.417,1.167,87.833,0.0,0.0,0.583,0.0,0.0,0.0,0.0,3128684544.0,1299206144.0,4963549184.0,24227635200.0,3273614.0,2832033.0
13-04 02:51:08,11.326,0.755,87.248,0.0,0.0,0.671,0.0,20480.0,0.0,5.0,3123949568.0,1299206144.0,4963557376.0,24232361984.0,4204701.0,2959327.0
13-04 02:51:09,11.622,1.254,86.371,0.167,0.0,0.585,0.0,86016.0,0.0,7.0,3126833152.0,1299206144.0,4963565568.0,24229470208.0,6006991.0,3120941.0
13-04 02:51:10,12.773,0.756,85.882,0.0,0.0,0.588,0.0,0.0,0.0,0.0,3130327040.0,1299206144.0,4963598336.0,24225943552.0,4869864.0,3093299.0
13-04 02:51:11,11.706,0.836,86.957,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3132510208.0,1299206144.0,4963610624.0,24223748096.0,4340100.0,3065327.0
13-04 02:51:12,11.923,1.008,86.566,0.0,0.0,0.504,0.0,286720.0,0.0,1.0,3134881792.0,1299206144.0,4963631104.0,24221356032.0,5445565.0,3206342.0
13-04 02:51:13,10.822,1.174,87.332,0.0,0.0,0.671,0.0,0.0,0.0,0.0,3143589888.0,1299206144.0,4963655680.0,24212623360.0,3983077.0,3095130.0
13-04 02:51:14,11.977,1.005,86.348,0.168,0.0,0.503,0.0,98304.0,0.0,8.0,3148746752.0,1299206144.0,4963672064.0,24207450112.0,4766726.0,3213615.0
13-04 02:51:15,11.204,0.836,87.375,0.0,0.0,0.585,0.0,0.0,0.0,0.0,3151085568.0,1299206144.0,4963692544.0,24205090816.0,2866417.0,3056493.0
13-04 02:51:16,12.228,1.005,86.181,0.0,0.0,0.586,0.0,0.0,0.0,0.0,3153235968.0,1299206144.0,4963708928.0,24202924032.0,6485170.0,3396940.0
13-04 02:51:17,11.037,0.836,87.625,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3153944576.0,1299206144.0,4963733504.0,24202190848.0,2621846.0,3077062.0
13-04 02:51:18,9.958,1.004,88.452,0.0,0.0,0.586,0.0,73728.0,0.0,6.0,3154325504.0,1299206144.0,4963753984.0,24201789440.0,2632282.0,3055541.0
13-04 02:51:19,10.452,1.003,88.127,0.167,0.0,0.251,0.0,69632.0,0.0,5.0,3155042304.0,1299206144.0,4963770368.0,24201056256.0,2510188.0,3038446.0
13-04 02:51:20,10.184,1.419,87.896,0.0,0.0,0.501,0.0,0.0,0.0,0.0,3154743296.0,1299206144.0,4963774464.0,24201351168.0,2762926.0,3114735.0
13-04 02:51:21,10.566,1.082,87.687,0.0,0.0,0.666,0.0,0.0,0.0,0.0,3145986048.0,1299206144.0,4963794944.0,24210087936.0,2615095.0,3079343.0
13-04 02:51:22,9.536,1.097,88.861,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3135528960.0,1299206144.0,4963811328.0,24220528640.0,2583497.0,3070649.0
13-04 02:51:23,10.359,0.835,88.304,0.0,0.0,0.501,0.0,20480.0,0.0,1.0,3135852544.0,1299206144.0,4963815424.0,24220200960.0,2603737.0,3067631.0
13-04 02:51:24,9.832,1.092,88.655,0.084,0.0,0.336,0.0,90112.0,0.0,7.0,3134078976.0,1299206144.0,4963835904.0,24221954048.0,2594876.0,3073916.0
13-04 02:51:25,10.259,0.834,88.407,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3134349312.0,1299206144.0,4963856384.0,24221663232.0,2608984.0,3075219.0
13-04 02:51:26,10.575,1.332,87.760,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3134472192.0,1299206144.0,4963872768.0,24221523968.0,2768029.0,3118564.0
13-04 02:51:27,9.707,0.921,88.787,0.0,0.0,0.586,0.0,0.0,0.0,0.0,3135139840.0,1299206144.0,4963885056.0,24220844032.0,2595097.0,3074018.0
13-04 02:51:28,10.226,0.838,88.516,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3133132800.0,1299206144.0,4963897344.0,24222838784.0,2618160.0,3083010.0
13-04 02:51:29,9.766,1.085,88.397,0.167,0.0,0.584,0.0,90112.0,0.0,7.0,3133046784.0,1299206144.0,4963913728.0,24222908416.0,2537349.0,3065798.0
13-04 02:51:30,9.030,0.753,89.883,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3130716160.0,1299206144.0,4963942400.0,24225210368.0,1301144.0,2810013.0
13-04 02:51:31,8.285,1.088,90.377,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3130441728.0,1299206144.0,4963950592.0,24225476608.0,1299542.0,2807168.0
13-04 02:51:32,8.703,0.837,89.958,0.0,0.0,0.502,0.0,0.0,0.0,0.0,3130765312.0,1299206144.0,4963983360.0,24225120256.0,1303935.0,2815258.0
13-04 02:51:33,8.094,0.675,90.894,0.0,0.0,0.337,0.0,45056.0,0.0,5.0,3130933248.0,1299206144.0,4964007936.0,24224927744.0,1297929.0,2802252.0
13-04 02:51:34,8.459,1.424,89.531,0.251,0.0,0.335,0.0,114688.0,0.0,9.0,3128025088.0,1299206144.0,4964028416.0,24227815424.0,1298433.0,2805618.0
13-04 02:51:35,8.612,0.418,90.635,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3127611392.0,1299206144.0,4964052992.0,24228204544.0,1305251.0,2814829.0
13-04 02:51:36,9.098,1.085,89.482,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3127857152.0,1299206144.0,4964069376.0,24227942400.0,1303650.0,2814742.0
13-04 02:51:37,7.820,1.165,90.516,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3127824384.0,1299206144.0,4964093952.0,24227950592.0,1318575.0,2828562.0
13-04 02:51:38,9.308,1.565,88.550,0.0,0.0,0.577,0.0,0.0,0.0,0.0,3126988800.0,1299206144.0,4964106240.0,24228773888.0,1302831.0,2813564.0
13-04 02:51:39,8.389,1.174,89.933,0.168,0.0,0.336,0.0,90112.0,0.0,7.0,3127214080.0,1299206144.0,4964139008.0,24228515840.0,1299466.0,2808369.0
13-04 02:51:40,8.466,1.090,89.941,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3124183040.0,1299206144.0,4964163584.0,24231522304.0,1298135.0,2805342.0
13-04 02:51:41,8.841,0.917,89.825,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3123863552.0,1299206144.0,4964184064.0,24231821312.0,1301693.0,2811898.0
13-04 02:51:42,8.878,1.089,89.866,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3124076544.0,1299206144.0,4964192256.0,24231600128.0,1309564.0,2809549.0
13-04 02:51:43,8.067,0.504,91.176,0.0,0.0,0.252,0.0,552960.0,0.0,5.0,3123523584.0,1299206144.0,4964200448.0,24232144896.0,1301163.0,2815007.0
13-04 02:51:44,9.236,0.840,89.337,0.168,0.0,0.420,0.0,94208.0,0.0,7.0,3123322880.0,1299210240.0,4964200448.0,24232341504.0,1299819.0,2805657.0
13-04 02:51:45,7.053,1.175,91.436,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3123097600.0,1299210240.0,4964200448.0,24232566784.0,1300158.0,2813216.0
13-04 02:51:46,8.754,0.926,89.815,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3118379008.0,1299210240.0,4964200448.0,24237285376.0,1298232.0,2807868.0
13-04 02:51:47,7.673,1.001,90.742,0.0,0.0,0.584,0.0,0.0,0.0,0.0,3118333952.0,1299210240.0,4964204544.0,24237326336.0,1300401.0,2811618.0
13-04 02:51:48,8.389,1.342,89.849,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3118465024.0,1299210240.0,4964204544.0,24237195264.0,1302293.0,2814356.0
13-04 02:51:49,8.013,0.918,90.484,0.0,0.0,0.584,0.0,69632.0,0.0,5.0,3118198784.0,1299210240.0,4964204544.0,24237461504.0,1296209.0,2803902.0
13-04 02:51:50,9.480,1.007,88.926,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,3118395392.0,1299210240.0,4964204544.0,24237264896.0,1300362.0,2812757.0
13-04 02:51:51,8.074,0.673,90.917,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3117613056.0,1299210240.0,4964204544.0,24238047232.0,1300572.0,2810784.0
13-04 02:51:52,9.235,1.082,89.185,0.0,0.0,0.499,0.0,0.0,0.0,0.0,3113164800.0,1299210240.0,4964204544.0,24242495488.0,1298468.0,2808425.0
13-04 02:51:53,8.292,1.078,90.133,0.0,0.0,0.498,0.0,20480.0,0.0,1.0,3113066496.0,1299210240.0,4964204544.0,24242593792.0,1301398.0,2813776.0
13-04 02:51:54,10.299,0.914,88.289,0.0,0.0,0.498,0.0,73728.0,0.0,5.0,3113201664.0,1299210240.0,4964204544.0,24242458624.0,1299538.0,2809170.0
13-04 02:51:55,7.833,0.833,90.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3112935424.0,1299210240.0,4964208640.0,24242720768.0,1314358.0,2822289.0
13-04 02:51:56,9.758,0.917,88.824,0.083,0.0,0.417,0.0,12288.0,0.0,2.0,3113148416.0,1299210240.0,4964208640.0,24242507776.0,1303111.0,2817020.0
13-04 02:51:57,7.460,0.922,91.282,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3112984576.0,1299210240.0,4964208640.0,24242671616.0,1299370.0,2810943.0
13-04 02:51:58,8.340,0.758,90.396,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3113181184.0,1299210240.0,4964208640.0,24242475008.0,1297357.0,2804200.0
13-04 02:51:59,8.298,0.587,90.612,0.0,0.0,0.503,0.0,73728.0,0.0,5.0,3112984576.0,1299210240.0,4964212736.0,24242667520.0,1302469.0,2814092.0
13-04 02:52:00,9.060,0.839,89.681,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3113246720.0,1299210240.0,4964212736.0,24242405376.0,1297840.0,2807322.0
13-04 02:52:01,8.431,1.002,90.317,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3113279488.0,1299210240.0,4964212736.0,24242372608.0,1285983.0,2780731.0
13-04 02:52:02,8.714,1.162,89.627,0.166,0.0,0.332,0.0,12288.0,0.0,2.0,3112574976.0,1299210240.0,4964212736.0,24243077120.0,1302957.0,2816461.0
13-04 02:52:03,8.624,0.663,90.216,0.0,0.0,0.498,0.0,0.0,0.0,0.0,3112857600.0,1299210240.0,4964212736.0,24242794496.0,1297902.0,2807256.0
13-04 02:52:04,9.667,0.583,89.333,0.0,0.0,0.417,0.0,69632.0,0.0,5.0,3113115648.0,1299210240.0,4964216832.0,24242532352.0,1299514.0,2810784.0
13-04 02:52:05,8.543,0.754,90.536,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3113377792.0,1299210240.0,4964212736.0,24242274304.0,1301765.0,2811860.0
13-04 02:52:06,9.023,0.835,89.724,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3114188800.0,1299210240.0,4964216832.0,24241459200.0,1302836.0,2813352.0
13-04 02:52:07,12.865,2.339,84.461,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3132526592.0,1299210240.0,4964212736.0,24223125504.0,1365803.0,2876173.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-kafka-slave-37.csv <==
13-04 02:31:18,0.198,0.135,99.652,0.005,0.0,0.010,1984.363,362672.691,0.345,1.868,1553756160.0,1185665024.0,1959161856.0,28920492032.0,0.0,0.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1554161664.0,1185665024.0,1959165952.0,28920082432.0,3378.0,3486.0
13-04 02:31:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554161664.0,1185665024.0,1959165952.0,28920082432.0,3853.0,4500.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554157568.0,1185665024.0,1959170048.0,28920082432.0,3309.0,1960.0
13-04 02:31:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1554157568.0,1185665024.0,1959170048.0,28920082432.0,17789.0,17267.0
13-04 02:31:23,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1554157568.0,1185665024.0,1959170048.0,28920082432.0,3277.0,3108.0
13-04 02:31:24,0.167,0.167,99.417,0.250,0.0,0.0,0.0,73728.0,0.0,5.0,1554608128.0,1185665024.0,1959170048.0,28919631872.0,2800.0,2319.0
13-04 02:31:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554522112.0,1185665024.0,1959170048.0,28919717888.0,2538.0,2033.0
13-04 02:31:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554649088.0,1185665024.0,1959170048.0,28919590912.0,18114.0,19208.0
13-04 02:31:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1554649088.0,1185665024.0,1959170048.0,28919590912.0,3107.0,2701.0
13-04 02:31:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554649088.0,1185665024.0,1959170048.0,28919590912.0,2931.0,2386.0
13-04 02:31:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1554649088.0,1185665024.0,1959170048.0,28919590912.0,3229.0,3136.0
13-04 02:31:30,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1554644992.0,1185669120.0,1959170048.0,28919590912.0,4962.0,5942.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554644992.0,1185669120.0,1959170048.0,28919590912.0,2764.0,2166.0
13-04 02:31:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1554644992.0,1185669120.0,1959170048.0,28919590912.0,2674.0,2277.0
13-04 02:31:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554644992.0,1185669120.0,1959170048.0,28919590912.0,4066.0,4121.0
13-04 02:31:34,0.166,0.166,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1554649088.0,1185669120.0,1959165952.0,28919590912.0,3947.0,4562.0
13-04 02:31:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554644992.0,1185669120.0,1959170048.0,28919590912.0,2996.0,2352.0
13-04 02:31:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1554640896.0,1185673216.0,1959170048.0,28919590912.0,3554.0,3578.0
13-04 02:31:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1554767872.0,1185673216.0,1959170048.0,28919463936.0,2787.0,2411.0
13-04 02:31:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554767872.0,1185673216.0,1959170048.0,28919463936.0,5918.0,6417.0
13-04 02:31:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1554767872.0,1185673216.0,1959170048.0,28919463936.0,3092.0,3045.0
13-04 02:31:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554767872.0,1185673216.0,1959170048.0,28919463936.0,2860.0,2361.0
13-04 02:31:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554767872.0,1185673216.0,1959170048.0,28919463936.0,3812.0,4321.0
13-04 02:31:42,0.083,0.083,99.750,0.083,0.0,0.0,0.0,53248.0,0.0,10.0,1554755584.0,1185681408.0,1959174144.0,28919463936.0,3029.0,2704.0
13-04 02:31:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554755584.0,1185681408.0,1959174144.0,28919463936.0,3158.0,3153.0
13-04 02:31:44,0.998,0.249,98.670,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,1559031808.0,1185681408.0,1959174144.0,28915187712.0,2604.0,2344.0
13-04 02:31:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559293952.0,1185681408.0,1959174144.0,28914925568.0,16526.0,16536.0
13-04 02:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559289856.0,1185681408.0,1959178240.0,28914925568.0,3334.0,3446.0
13-04 02:31:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559248896.0,1185681408.0,1959178240.0,28914966528.0,3595.0,3651.0
13-04 02:31:48,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,3205.0,3223.0
13-04 02:31:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,3097.0,3149.0
13-04 02:31:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,3294.0,3330.0
13-04 02:31:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,2415.0,1876.0
13-04 02:31:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,2419.0,2091.0
13-04 02:31:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559228416.0,1185685504.0,1959178240.0,28914982912.0,4266.0,4833.0
13-04 02:31:54,0.083,0.083,99.583,0.250,0.0,0.0,0.0,102400.0,0.0,9.0,1559220224.0,1185689600.0,1959182336.0,28914982912.0,3365.0,3423.0
13-04 02:31:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,3203.0,3227.0
13-04 02:31:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,16597.0,16673.0
13-04 02:31:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,2444.0,2008.0
13-04 02:31:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,3838.0,4009.0
13-04 02:31:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,3037.0,3106.0
13-04 02:32:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,2671.0,2204.0
13-04 02:32:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,2543.0,2071.0
13-04 02:32:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559224320.0,1185689600.0,1959178240.0,28914982912.0,4956.0,6122.0
13-04 02:32:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559220224.0,1185689600.0,1959182336.0,28914982912.0,3152.0,3129.0
13-04 02:32:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1559769088.0,1185689600.0,1959182336.0,28914434048.0,3490.0,2676.0
13-04 02:32:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559482368.0,1185689600.0,1959182336.0,28914720768.0,4376.0,4055.0
13-04 02:32:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1559482368.0,1185689600.0,1959182336.0,28914720768.0,4964.0,5104.0
13-04 02:32:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1559449600.0,1185689600.0,1959215104.0,28914720768.0,43158.0,3113.0
13-04 02:32:08,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1559449600.0,1185689600.0,1959215104.0,28914720768.0,5985.0,5329.0
13-04 02:32:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1559449600.0,1185689600.0,1959215104.0,28914720768.0,4122.0,3895.0
13-04 02:32:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559449600.0,1185689600.0,1959215104.0,28914720768.0,4078.0,3844.0
13-04 02:32:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559449600.0,1185689600.0,1959215104.0,28914720768.0,3952.0,3622.0
13-04 02:32:12,0.500,0.0,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559445504.0,1185693696.0,1959215104.0,28914720768.0,4278.0,4026.0
13-04 02:32:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559695360.0,1185693696.0,1959219200.0,28914466816.0,3660.0,2967.0
13-04 02:32:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1559695360.0,1185693696.0,1959219200.0,28914466816.0,3068.0,3084.0
13-04 02:32:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559695360.0,1185693696.0,1959219200.0,28914466816.0,16618.0,16738.0
13-04 02:32:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542316032.0,1185693696.0,1959219200.0,28931846144.0,3252.0,3220.0
13-04 02:32:17,0.250,0.0,99.750,0.0,0.0,0.0,0.0,135168.0,0.0,35.0,1541980160.0,1185693696.0,1959219200.0,28932182016.0,37168.0,31296.0
13-04 02:32:18,0.167,0.250,99.417,0.167,0.0,0.0,0.0,69632.0,0.0,11.0,1541959680.0,1185697792.0,1959235584.0,28932182016.0,24716.0,17338.0
13-04 02:32:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1541955584.0,1185697792.0,1959239680.0,28932182016.0,15845.0,19348.0
13-04 02:32:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541955584.0,1185697792.0,1959239680.0,28932182016.0,22894.0,18550.0
13-04 02:32:21,0.167,0.250,99.583,0.0,0.0,0.0,0.0,172032.0,0.0,40.0,1541955584.0,1185697792.0,1959239680.0,28932182016.0,62761.0,47825.0
13-04 02:32:22,1.082,0.083,98.835,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1541943296.0,1185697792.0,1959251968.0,28932182016.0,34228.0,33654.0
13-04 02:32:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541931008.0,1185697792.0,1959256064.0,28932190208.0,18246.0,20187.0
13-04 02:32:24,0.250,0.416,99.002,0.333,0.0,0.0,0.0,229376.0,0.0,46.0,1541451776.0,1185701888.0,1959264256.0,28932657152.0,71888.0,49383.0
13-04 02:32:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185701888.0,1959272448.0,28932571136.0,17473.0,18039.0
13-04 02:32:26,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1541529600.0,1185701888.0,1959272448.0,28932571136.0,27664.0,22838.0
13-04 02:32:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1541529600.0,1185701888.0,1959272448.0,28932571136.0,20721.0,18008.0
13-04 02:32:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185701888.0,1959272448.0,28932571136.0,18525.0,18554.0
13-04 02:32:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1541529600.0,1185701888.0,1959272448.0,28932571136.0,16047.0,17329.0
13-04 02:32:30,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1543938048.0,1185705984.0,1959272448.0,28930158592.0,4033.0,2124.0
13-04 02:32:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543938048.0,1185705984.0,1959272448.0,28930158592.0,3942.0,4543.0
13-04 02:32:32,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543933952.0,1185705984.0,1959276544.0,28930158592.0,3292.0,3241.0
13-04 02:32:33,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543933952.0,1185705984.0,1959276544.0,28930158592.0,3488.0,3650.0
13-04 02:32:34,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1543933952.0,1185705984.0,1959276544.0,28930158592.0,3264.0,3174.0
13-04 02:32:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543933952.0,1185705984.0,1959276544.0,28930158592.0,3534.0,3562.0
13-04 02:32:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,3169.0,3135.0
13-04 02:32:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,3727.0,4427.0
13-04 02:32:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,5022.0,4522.0
13-04 02:32:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,3494.0,3578.0
13-04 02:32:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,3103.0,3107.0
13-04 02:32:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543929856.0,1185710080.0,1959276544.0,28930158592.0,3428.0,3580.0
13-04 02:32:42,0.167,0.0,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,8.0,1543925760.0,1185714176.0,1959276544.0,28930158592.0,2544.0,1974.0
13-04 02:32:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543925760.0,1185714176.0,1959276544.0,28930158592.0,3258.0,2988.0
13-04 02:32:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1544089600.0,1185714176.0,1959276544.0,28929994752.0,3164.0,3111.0
13-04 02:32:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543950336.0,1185714176.0,1959276544.0,28930134016.0,56334.0,71895.0
13-04 02:32:46,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543811072.0,1185714176.0,1959276544.0,28930273280.0,2570.0,1984.0
13-04 02:32:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543811072.0,1185714176.0,1959276544.0,28930273280.0,20708.0,20895.0
13-04 02:32:48,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1543806976.0,1185718272.0,1959276544.0,28930273280.0,2852.0,2478.0
13-04 02:32:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1543802880.0,1185718272.0,1959280640.0,28930273280.0,3727.0,4429.0
13-04 02:32:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543802880.0,1185718272.0,1959280640.0,28930273280.0,2638.0,2166.0
13-04 02:32:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543802880.0,1185718272.0,1959280640.0,28930273280.0,2780.0,2368.0
13-04 02:32:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543770112.0,1185718272.0,1959280640.0,28930306048.0,3258.0,3245.0
13-04 02:32:53,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543770112.0,1185718272.0,1959280640.0,28930306048.0,4856.0,6096.0
13-04 02:32:54,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,9.0,1543741440.0,1185726464.0,1959284736.0,28930322432.0,2578.0,2095.0
13-04 02:32:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543741440.0,1185726464.0,1959284736.0,28930322432.0,3414.0,3416.0
13-04 02:32:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543741440.0,1185726464.0,1959284736.0,28930322432.0,2730.0,2117.0
13-04 02:32:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1543741440.0,1185726464.0,1959284736.0,28930322432.0,3173.0,3285.0
13-04 02:32:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,3675.0,3749.0
13-04 02:32:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,2640.0,2162.0
13-04 02:33:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,3264.0,3202.0
13-04 02:33:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,4802.0,5849.0
13-04 02:33:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,2409.0,1889.0
13-04 02:33:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543868416.0,1185726464.0,1959284736.0,28930195456.0,3118.0,2841.0
13-04 02:33:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1544814592.0,1185726464.0,1959284736.0,28929249280.0,3887.0,3563.0
13-04 02:33:05,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1544626176.0,1185730560.0,1959284736.0,28929433600.0,4078.0,3845.0
13-04 02:33:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1544626176.0,1185730560.0,1959284736.0,28929433600.0,3288.0,2432.0
13-04 02:33:07,0.668,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545007104.0,1185730560.0,1959284736.0,28929052672.0,4732.0,4948.0
13-04 02:33:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545261056.0,1185730560.0,1959284736.0,28928798720.0,6732.0,6846.0
13-04 02:33:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1545256960.0,1185730560.0,1959288832.0,28928798720.0,4742.0,4711.0
13-04 02:33:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545256960.0,1185730560.0,1959288832.0,28928798720.0,3294.0,2324.0
13-04 02:33:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1545252864.0,1185734656.0,1959288832.0,28928798720.0,3300.0,2522.0
13-04 02:33:12,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545252864.0,1185734656.0,1959288832.0,28928798720.0,3038.0,2229.0
13-04 02:33:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545252864.0,1185734656.0,1959288832.0,28928798720.0,4244.0,3936.0
13-04 02:33:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1545252864.0,1185734656.0,1959288832.0,28928798720.0,4350.0,4846.0
13-04 02:33:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545252864.0,1185734656.0,1959288832.0,28928798720.0,20940.0,21031.0
13-04 02:33:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545379840.0,1185734656.0,1959288832.0,28928671744.0,3318.0,3202.0
13-04 02:33:17,0.083,0.250,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1544179712.0,1185738752.0,1959288832.0,28929867776.0,3922.0,4519.0
13-04 02:33:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543979008.0,1185738752.0,1959288832.0,28930068480.0,2882.0,2506.0
13-04 02:33:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1543979008.0,1185738752.0,1959288832.0,28930068480.0,2940.0,2501.0
13-04 02:33:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543974912.0,1185738752.0,1959292928.0,28930068480.0,2904.0,2348.0
13-04 02:33:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543974912.0,1185738752.0,1959292928.0,28930068480.0,2780.0,2368.0
13-04 02:33:22,0.418,0.0,99.582,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1545146368.0,1185738752.0,1959292928.0,28928897024.0,4460.0,5402.0
13-04 02:33:23,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1545113600.0,1185742848.0,1959292928.0,28928925696.0,3888.0,4522.0
13-04 02:33:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1545388032.0,1185742848.0,1959297024.0,28928647168.0,3736.0,3791.0
13-04 02:33:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1545363456.0,1185742848.0,1959297024.0,28928671744.0,3514.0,3572.0
13-04 02:33:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545363456.0,1185742848.0,1959297024.0,28928671744.0,2735.0,2142.0
13-04 02:33:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1545363456.0,1185742848.0,1959297024.0,28928671744.0,2740.0,2319.0
13-04 02:33:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545363456.0,1185742848.0,1959297024.0,28928671744.0,2283.0,1781.0
13-04 02:33:29,0.083,0.083,99.666,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,1545359360.0,1185746944.0,1959297024.0,28928671744.0,3872.0,4072.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1545359360.0,1185746944.0,1959297024.0,28928671744.0,4340.0,5448.0
13-04 02:33:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545359360.0,1185746944.0,1959297024.0,28928671744.0,2671.0,2204.0
13-04 02:33:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545359360.0,1185746944.0,1959297024.0,28928671744.0,4217.0,4681.0
13-04 02:33:33,1.832,0.083,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554882560.0,1185746944.0,1959297024.0,28919148544.0,3365.0,3356.0
13-04 02:33:34,0.166,0.333,99.501,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1554882560.0,1185746944.0,1959297024.0,28919148544.0,3154.0,2712.0
13-04 02:33:35,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1554882560.0,1185746944.0,1959297024.0,28919148544.0,3173.0,3284.0
13-04 02:33:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1555009536.0,1185746944.0,1959297024.0,28919021568.0,2443.0,1980.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1548021760.0,1185746944.0,1959297024.0,28926009344.0,2771.0,2295.0
13-04 02:33:38,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,4990.0,5076.0
13-04 02:33:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,3838.0,4082.0
13-04 02:33:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,3258.0,3177.0
13-04 02:33:41,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,3927.0,4610.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,3063.0,3058.0
13-04 02:33:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547771904.0,1185746944.0,1959297024.0,28926259200.0,2580.0,2186.0
13-04 02:33:44,0.250,0.166,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1547722752.0,1185746944.0,1959297024.0,28926308352.0,3642.0,3665.0
13-04 02:33:45,0.585,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,20706.0,20521.0
13-04 02:33:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,2498.0,1997.0
13-04 02:33:47,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,3798.0,4456.0
13-04 02:33:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,3475.0,3604.0
13-04 02:33:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,3139.0,3260.0
13-04 02:33:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,3972.0,4323.0
13-04 02:33:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548021760.0,1185746944.0,1959301120.0,28926005248.0,3228.0,3367.0
13-04 02:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1546522624.0,1185746944.0,1959305216.0,28927500288.0,2544.0,2033.0
13-04 02:33:53,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,3029.0,2711.0
13-04 02:33:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,2444.0,1942.0
13-04 02:33:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,4802.0,5916.0
13-04 02:33:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,22867.0,22846.0
13-04 02:33:57,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,3460.0,3488.0
13-04 02:33:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,3510.0,3665.0
13-04 02:33:59,0.0,0.084,99.749,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,2740.0,2319.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,3229.0,3177.0
13-04 02:34:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,2610.0,2200.0
13-04 02:34:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,2835.0,2233.0
13-04 02:34:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185746944.0,1959305216.0,28927782912.0,3649.0,3811.0
13-04 02:34:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546407936.0,1185746944.0,1959305216.0,28927614976.0,4375.0,4501.0
13-04 02:34:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,5618.0,6142.0
13-04 02:34:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,3353.0,2470.0
13-04 02:34:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,3523.0,2805.0
13-04 02:34:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,6033.0,5242.0
13-04 02:34:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,4078.0,3779.0
13-04 02:34:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546240000.0,1185751040.0,1959309312.0,28927774720.0,4062.0,3786.0
13-04 02:34:11,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1546235904.0,1185755136.0,1959309312.0,28927774720.0,4924.0,4924.0
13-04 02:34:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1546235904.0,1185755136.0,1959309312.0,28927774720.0,4974.0,5292.0
13-04 02:34:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546235904.0,1185755136.0,1959309312.0,28927774720.0,4304.0,3978.0
13-04 02:34:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1546231808.0,1185755136.0,1959313408.0,28927774720.0,4697.0,4108.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546231808.0,1185755136.0,1959313408.0,28927774720.0,20316.0,19797.0
13-04 02:34:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546231808.0,1185755136.0,1959313408.0,28927774720.0,2583.0,2120.0
13-04 02:34:17,0.083,0.083,98.999,0.834,0.0,0.0,0.0,12288.0,0.0,2.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,4566.0,5254.0
13-04 02:34:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,3298.0,3294.0
13-04 02:34:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,2674.0,2290.0
13-04 02:34:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,4606.0,5563.0
13-04 02:34:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,2800.0,2361.0
13-04 02:34:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1546227712.0,1185759232.0,1959313408.0,28927774720.0,2976.0,2610.0
13-04 02:34:23,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1546219520.0,1185763328.0,1959317504.0,28927774720.0,3919.0,4499.0
13-04 02:34:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1545256960.0,1185763328.0,1959317504.0,28928737280.0,2475.0,1918.0
13-04 02:34:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545203712.0,1185763328.0,1959317504.0,28928790528.0,2640.0,2228.0
13-04 02:34:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545203712.0,1185763328.0,1959317504.0,28928790528.0,3098.0,3045.0
13-04 02:34:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1545203712.0,1185763328.0,1959317504.0,28928790528.0,3423.0,3072.0
13-04 02:34:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545203712.0,1185763328.0,1959317504.0,28928790528.0,3203.0,3199.0
13-04 02:34:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,4476.0,5693.0
13-04 02:34:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,3229.0,3178.0
13-04 02:34:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,2746.0,2277.0
13-04 02:34:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,2947.0,2506.0
13-04 02:34:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,3328.0,3423.0
13-04 02:34:34,0.0,0.0,99.917,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,1545199616.0,1185767424.0,1959317504.0,28928790528.0,3264.0,3268.0
13-04 02:34:35,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1545195520.0,1185771520.0,1959317504.0,28928790528.0,3265.0,3331.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545191424.0,1185771520.0,1959321600.0,28928790528.0,4566.0,5648.0
13-04 02:34:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545191424.0,1185771520.0,1959321600.0,28928790528.0,3123.0,2837.0
13-04 02:34:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545191424.0,1185771520.0,1959321600.0,28928790528.0,4574.0,4063.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1545191424.0,1185771520.0,1959321600.0,28928790528.0,3360.0,3403.0
13-04 02:34:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1545187328.0,1185775616.0,1959321600.0,28928790528.0,2670.0,2075.0
13-04 02:34:41,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545187328.0,1185775616.0,1959321600.0,28928790528.0,2640.0,2228.0
13-04 02:34:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545179136.0,1185775616.0,1959321600.0,28928798720.0,4626.0,5626.0
13-04 02:34:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545179136.0,1185775616.0,1959321600.0,28928798720.0,3184.0,2775.0
13-04 02:34:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1545728000.0,1185775616.0,1959321600.0,28928249856.0,3752.0,4213.0
13-04 02:34:45,0.166,0.166,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1545433088.0,1185775616.0,1959321600.0,28928544768.0,21084.0,21318.0
13-04 02:34:46,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1540943872.0,1185779712.0,1959321600.0,28933029888.0,2538.0,2075.0
13-04 02:34:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1540681728.0,1185779712.0,1959321600.0,28933292032.0,20580.0,20132.0
13-04 02:34:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540681728.0,1185779712.0,1959321600.0,28933292032.0,3736.0,3790.0
13-04 02:34:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1540681728.0,1185779712.0,1959321600.0,28933292032.0,2574.0,2228.0
13-04 02:34:50,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540681728.0,1185779712.0,1959321600.0,28933292032.0,2374.0,1865.0
13-04 02:34:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540681728.0,1185779712.0,1959321600.0,28933292032.0,4736.0,5917.0
13-04 02:34:52,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1540677632.0,1185783808.0,1959321600.0,28933292032.0,4476.0,5019.0
13-04 02:34:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540677632.0,1185783808.0,1959321600.0,28933292032.0,3494.0,3579.0
13-04 02:34:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1540677632.0,1185783808.0,1959321600.0,28933292032.0,2609.0,2071.0
13-04 02:34:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540673536.0,1185783808.0,1959325696.0,28933292032.0,2490.0,2116.0
13-04 02:34:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540673536.0,1185783808.0,1959325696.0,28933292032.0,3129.0,3088.0
13-04 02:34:57,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1540673536.0,1185783808.0,1959325696.0,28933292032.0,2994.0,2642.0
13-04 02:34:58,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1540669440.0,1185787904.0,1959325696.0,28933292032.0,3197.0,3241.0
13-04 02:34:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1540665344.0,1185787904.0,1959329792.0,28933292032.0,3822.0,4458.0
13-04 02:35:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540665344.0,1185787904.0,1959329792.0,28933292032.0,4766.0,5700.0
13-04 02:35:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540665344.0,1185787904.0,1959329792.0,28933292032.0,2580.0,2186.0
13-04 02:35:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541046272.0,1185787904.0,1959329792.0,28932911104.0,2858.0,2436.0
13-04 02:35:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541562368.0,1185787904.0,1959329792.0,28932395008.0,2679.0,2315.0
13-04 02:35:04,0.250,0.167,99.334,0.167,0.0,0.083,0.0,98304.0,0.0,7.0,1541148672.0,1185792000.0,1959325696.0,28932808704.0,3982.0,3650.0
13-04 02:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541177344.0,1185792000.0,1959329792.0,28932775936.0,3395.0,2610.0
13-04 02:35:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541177344.0,1185792000.0,1959329792.0,28932775936.0,4114.0,3585.0
13-04 02:35:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541177344.0,1185792000.0,1959329792.0,28932775936.0,5609.0,6566.0
13-04 02:35:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541177344.0,1185792000.0,1959329792.0,28932775936.0,6593.0,6720.0
13-04 02:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541177344.0,1185792000.0,1959329792.0,28932775936.0,3464.0,2725.0
13-04 02:35:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1541169152.0,1185796096.0,1959333888.0,28932775936.0,3534.0,2726.0
13-04 02:35:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541169152.0,1185796096.0,1959333888.0,28932775936.0,3690.0,2858.0
13-04 02:35:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541169152.0,1185796096.0,1959333888.0,28932775936.0,4486.0,4148.0
13-04 02:35:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541169152.0,1185796096.0,1959333888.0,28932775936.0,3489.0,2714.0
13-04 02:35:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541169152.0,1185796096.0,1959333888.0,28932775936.0,2504.0,1984.0
13-04 02:35:15,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1541165056.0,1185804288.0,1959329792.0,28932775936.0,21238.0,21942.0
13-04 02:35:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541160960.0,1185804288.0,1959333888.0,28932775936.0,3903.0,4273.0
13-04 02:35:17,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541160960.0,1185804288.0,1959333888.0,28932775936.0,4476.0,5258.0
13-04 02:35:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541160960.0,1185804288.0,1959333888.0,28932775936.0,2438.0,1984.0
13-04 02:35:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541160960.0,1185804288.0,1959333888.0,28932775936.0,2514.0,2186.0
13-04 02:35:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541160960.0,1185804288.0,1959333888.0,28932775936.0,2504.0,1918.0
13-04 02:35:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541156864.0,1185808384.0,1959333888.0,28932775936.0,3173.0,3350.0
13-04 02:35:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,1541152768.0,1185808384.0,1959337984.0,28932775936.0,4220.0,4859.0
13-04 02:35:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541156864.0,1185808384.0,1959333888.0,28932775936.0,3560.0,3578.0
13-04 02:35:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1541754880.0,1185808384.0,1959333888.0,28932177920.0,2604.0,2075.0
13-04 02:35:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541537792.0,1185808384.0,1959333888.0,28932395008.0,3893.0,4454.0
13-04 02:35:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541533696.0,1185808384.0,1959337984.0,28932395008.0,3435.0,3621.0
13-04 02:35:27,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,3.0,1541533696.0,1185808384.0,1959337984.0,28932395008.0,2650.0,2249.0
13-04 02:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541533696.0,1185808384.0,1959337984.0,28932395008.0,2443.0,1980.0
13-04 02:35:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541533696.0,1185808384.0,1959337984.0,28932395008.0,3882.0,4565.0
13-04 02:35:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,2257.0,2624.0
13-04 02:35:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3023.0,2746.0
13-04 02:35:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3218.0,3194.0
13-04 02:35:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3265.0,3265.0
13-04 02:35:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3728.0,4275.0
13-04 02:35:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3284.0,2866.0
13-04 02:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,4112.0,4661.0
13-04 02:35:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,2590.0,2207.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,5079.0,5097.0
13-04 02:35:39,0.0,0.0,99.916,0.084,0.0,0.0,0.0,77824.0,0.0,7.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,2770.0,2333.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,4112.0,4531.0
13-04 02:35:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3158.0,2861.0
13-04 02:35:42,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3224.0,3152.0
13-04 02:35:43,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,3244.0,3377.0
13-04 02:35:44,0.084,0.084,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541689344.0,1185808384.0,1959342080.0,28932235264.0,2997.0,2992.0
13-04 02:35:45,0.751,0.0,99.083,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1541529600.0,1185808384.0,1959342080.0,28932395008.0,21250.0,21350.0
13-04 02:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185808384.0,1959342080.0,28932403200.0,3375.0,3514.0
13-04 02:35:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185808384.0,1959342080.0,28932403200.0,2580.0,2186.0
13-04 02:35:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185808384.0,1959342080.0,28932403200.0,2710.0,2124.0
13-04 02:35:49,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541521408.0,1185808384.0,1959342080.0,28932403200.0,3882.0,4499.0
13-04 02:35:50,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1541513216.0,1185812480.0,1959346176.0,28932403200.0,3297.0,3331.0
13-04 02:35:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1541513216.0,1185812480.0,1959346176.0,28932403200.0,4365.0,5071.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541513216.0,1185812480.0,1959346176.0,28932403200.0,3198.0,3269.0
13-04 02:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541513216.0,1185812480.0,1959346176.0,28932403200.0,3104.0,3236.0
13-04 02:35:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541513216.0,1185812480.0,1959346176.0,28932403200.0,2575.0,2009.0
13-04 02:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541640192.0,1185812480.0,1959346176.0,28932276224.0,2639.0,2266.0
13-04 02:35:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541636096.0,1185816576.0,1959346176.0,28932276224.0,7108.0,6756.0
13-04 02:35:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1541636096.0,1185816576.0,1959346176.0,28932276224.0,3288.0,3411.0
13-04 02:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541632000.0,1185816576.0,1959350272.0,28932276224.0,3918.0,4306.0
13-04 02:35:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1541632000.0,1185816576.0,1959350272.0,28932276224.0,3793.0,4429.0
13-04 02:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541632000.0,1185816576.0,1959350272.0,28932276224.0,3132.0,3173.0
13-04 02:36:01,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541632000.0,1185816576.0,1959350272.0,28932276224.0,2780.0,2368.0
13-04 02:36:02,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541627904.0,1185820672.0,1959350272.0,28932276224.0,3474.0,3671.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541627904.0,1185820672.0,1959350272.0,28932276224.0,2651.0,2211.0
13-04 02:36:04,0.167,0.250,99.583,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541623808.0,1185820672.0,1959350272.0,28932280320.0,21030.0,20158.0
13-04 02:36:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541500928.0,1185820672.0,1959350272.0,28932403200.0,4903.0,5035.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541500928.0,1185820672.0,1959350272.0,28932403200.0,3233.0,2393.0
13-04 02:36:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541500928.0,1185820672.0,1959350272.0,28932403200.0,22638.0,22996.0
13-04 02:36:08,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541459968.0,1185824768.0,1959354368.0,28932435968.0,7287.0,7942.0
13-04 02:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541423104.0,1185824768.0,1959358464.0,28932468736.0,3358.0,2676.0
13-04 02:36:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541427200.0,1185824768.0,1959354368.0,28932468736.0,3474.0,2684.0
13-04 02:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541427200.0,1185824768.0,1959354368.0,28932468736.0,3694.0,2921.0
13-04 02:36:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1541427200.0,1185824768.0,1959354368.0,28932468736.0,4923.0,5243.0
13-04 02:36:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541427200.0,1185824768.0,1959354368.0,28932468736.0,3424.0,2610.0
13-04 02:36:14,0.0,0.167,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,2483.0,2029.0
13-04 02:36:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,23021.0,24581.0
13-04 02:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,3478.0,3419.0
13-04 02:36:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,3314.0,2908.0
13-04 02:36:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,4338.0,3922.0
13-04 02:36:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541423104.0,1185828864.0,1959354368.0,28932468736.0,2645.0,2253.0
13-04 02:36:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1541419008.0,1185832960.0,1959354368.0,28932468736.0,3363.0,3331.0
13-04 02:36:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541414912.0,1185832960.0,1959358464.0,28932468736.0,3460.0,3553.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1541410816.0,1185832960.0,1959362560.0,28932468736.0,4125.0,4725.0
13-04 02:36:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541414912.0,1185832960.0,1959358464.0,28932468736.0,3205.0,3222.0
13-04 02:36:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1541664768.0,1185832960.0,1959358464.0,28932218880.0,3912.0,4383.0
13-04 02:36:25,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,2.0,1541410816.0,1185837056.0,1959358464.0,28932468736.0,2490.0,2116.0
13-04 02:36:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1541410816.0,1185837056.0,1959358464.0,28932468736.0,2554.0,2054.0
13-04 02:36:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1541410816.0,1185837056.0,1959358464.0,28932468736.0,2896.0,2704.0
13-04 02:36:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541410816.0,1185837056.0,1959358464.0,28932468736.0,2704.0,2166.0
13-04 02:36:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541410816.0,1185837056.0,1959358464.0,28932468736.0,3234.0,3288.0
13-04 02:36:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541533696.0,1185837056.0,1959362560.0,28932341760.0,3723.0,4213.0
13-04 02:36:31,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,4078.0,4630.0
13-04 02:36:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,4375.0,4819.0
13-04 02:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,2640.0,2186.0
13-04 02:36:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,2707.0,2033.0
13-04 02:36:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,2450.0,2025.0
13-04 02:36:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541529600.0,1185841152.0,1959362560.0,28932341760.0,3516.0,3352.0
13-04 02:36:37,0.083,0.083,99.500,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,1541525504.0,1185845248.0,1959362560.0,28932341760.0,4556.0,5110.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541525504.0,1185845248.0,1959362560.0,28932341760.0,5279.0,5200.0
13-04 02:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541525504.0,1185845248.0,1959362560.0,28932341760.0,4113.0,4616.0
13-04 02:36:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185845248.0,1959366656.0,28932341760.0,3158.0,3110.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185845248.0,1959366656.0,28932341760.0,2800.0,2319.0
13-04 02:36:42,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541521408.0,1185845248.0,1959366656.0,28932341760.0,2764.0,2166.0
13-04 02:36:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541517312.0,1185849344.0,1959366656.0,28932341760.0,3712.0,3939.0
13-04 02:36:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541595136.0,1185849344.0,1959366656.0,28932263936.0,2695.0,2051.0
13-04 02:36:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541390336.0,1185849344.0,1959366656.0,28932468736.0,21738.0,22387.0
13-04 02:36:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541390336.0,1185849344.0,1959366656.0,28932468736.0,4138.0,4504.0
13-04 02:36:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1541390336.0,1185849344.0,1959366656.0,28932468736.0,3731.0,3824.0
13-04 02:36:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541390336.0,1185849344.0,1959366656.0,28932468736.0,2538.0,2004.0
13-04 02:36:49,0.084,0.0,99.833,0.084,0.0,0.0,0.0,73728.0,0.0,7.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,3354.0,3395.0
13-04 02:36:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,2743.0,2253.0
13-04 02:36:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,3290.0,2067.0
13-04 02:36:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,4561.0,3496.0
13-04 02:36:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,3353.0,3501.0
13-04 02:36:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541386240.0,1185853440.0,1959366656.0,28932468736.0,4531.0,5486.0
13-04 02:36:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1541382144.0,1185857536.0,1959366656.0,28932468736.0,3459.0,3483.0
13-04 02:36:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541382144.0,1185857536.0,1959366656.0,28932468736.0,2438.0,1847.0
13-04 02:36:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1541382144.0,1185857536.0,1959366656.0,28932468736.0,20380.0,19839.0
13-04 02:36:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541382144.0,1185857536.0,1959366656.0,28932468736.0,3636.0,3725.0
13-04 02:36:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541378048.0,1185857536.0,1959370752.0,28932468736.0,2579.0,2182.0
13-04 02:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1541378048.0,1185861632.0,1959366656.0,28932468736.0,2475.0,1876.0
13-04 02:37:01,0.333,0.167,99.333,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,4696.0,5826.0
13-04 02:37:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,3562.0,4118.0
13-04 02:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,3089.0,2733.0
13-04 02:37:04,0.167,0.083,99.666,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,1541537792.0,1185861632.0,1959374848.0,28932300800.0,3841.0,3440.0
13-04 02:37:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,3424.0,2568.0
13-04 02:37:06,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,3098.0,2229.0
13-04 02:37:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,4249.0,3919.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,6426.0,6208.0
13-04 02:37:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,4155.0,3761.0
13-04 02:37:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541369856.0,1185861632.0,1959374848.0,28932468736.0,5640.0,6327.0
13-04 02:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541365760.0,1185861632.0,1959378944.0,28932468736.0,3689.0,2854.0
13-04 02:37:12,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541365760.0,1185861632.0,1959378944.0,28932468736.0,3872.0,3481.0
13-04 02:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541365760.0,1185861632.0,1959378944.0,28932468736.0,3832.0,3174.0
13-04 02:37:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541365760.0,1185861632.0,1959378944.0,28932468736.0,4599.0,4128.0
13-04 02:37:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541365760.0,1185861632.0,1959378944.0,28932468736.0,21001.0,21112.0
13-04 02:37:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540767744.0,1185861632.0,1959378944.0,28933066752.0,3751.0,4252.0
13-04 02:37:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,3294.0,3397.0
13-04 02:37:18,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,3968.0,4707.0
13-04 02:37:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,2810.0,2382.0
13-04 02:37:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,3037.0,3107.0
13-04 02:37:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,2550.0,2158.0
13-04 02:37:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,9.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,2908.0,2951.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,3334.0,3445.0
13-04 02:37:24,0.167,0.167,99.250,0.417,0.0,0.0,0.0,57344.0,0.0,5.0,1541025792.0,1185861632.0,1959378944.0,28932808704.0,3044.0,2615.0
13-04 02:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,5135.0,6791.0
13-04 02:37:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,2449.0,1938.0
13-04 02:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1540730880.0,1185861632.0,1959378944.0,28933103616.0,3328.0,3459.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540726784.0,1185861632.0,1959383040.0,28933103616.0,2918.0,2440.0
13-04 02:37:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1540726784.0,1185861632.0,1959383040.0,28933103616.0,2650.0,2249.0
13-04 02:37:30,0.083,0.166,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,1540726784.0,1185861632.0,1959383040.0,28933103616.0,2609.0,2071.0
13-04 02:37:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540726784.0,1185861632.0,1959383040.0,28933103616.0,4447.0,5466.0
13-04 02:37:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540726784.0,1185861632.0,1959383040.0,28933103616.0,3098.0,3045.0
13-04 02:37:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540722688.0,1185861632.0,1959387136.0,28933103616.0,3233.0,3393.0
13-04 02:37:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1540722688.0,1185861632.0,1959387136.0,28933103616.0,3706.0,3763.0
13-04 02:37:35,0.083,0.167,99.666,0.083,0.0,0.0,0.0,20480.0,0.0,2.0,1540718592.0,1185865728.0,1959387136.0,28933103616.0,3494.0,3579.0
13-04 02:37:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1540718592.0,1185865728.0,1959387136.0,28933103616.0,2478.0,2004.0
13-04 02:37:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540718592.0,1185865728.0,1959387136.0,28933103616.0,2580.0,2186.0
13-04 02:37:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540718592.0,1185865728.0,1959387136.0,28933103616.0,4662.0,4161.0
13-04 02:37:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1540718592.0,1185865728.0,1959387136.0,28933103616.0,5139.0,6389.0
13-04 02:37:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1540845568.0,1185865728.0,1959387136.0,28932976640.0,2549.0,2029.0
13-04 02:37:41,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1540841472.0,1185869824.0,1959387136.0,28932976640.0,3568.0,3652.0
13-04 02:37:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1540841472.0,1185869824.0,1959387136.0,28932976640.0,3008.0,3041.0
13-04 02:37:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540841472.0,1185869824.0,1959387136.0,28932976640.0,3205.0,3223.0
13-04 02:37:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1541529600.0,1185869824.0,1959387136.0,28932288512.0,3536.0,3676.0
13-04 02:37:45,0.751,0.0,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541095424.0,1185869824.0,1959387136.0,28932722688.0,38063.0,37700.0
13-04 02:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541079040.0,1185869824.0,1959387136.0,28932739072.0,2483.0,1963.0
13-04 02:37:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541074944.0,1185873920.0,1959387136.0,28932739072.0,3988.0,4550.0
13-04 02:37:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541074944.0,1185873920.0,1959387136.0,28932739072.0,3098.0,3112.0
13-04 02:37:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541074944.0,1185873920.0,1959387136.0,28932739072.0,3588.0,3807.0
13-04 02:37:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541070848.0,1185873920.0,1959391232.0,28932739072.0,3157.0,3190.0
13-04 02:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541070848.0,1185873920.0,1959391232.0,28932739072.0,3399.0,3485.0
13-04 02:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1541070848.0,1185873920.0,1959391232.0,28932739072.0,3358.0,3335.0
13-04 02:37:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541062656.0,1185878016.0,1959395328.0,28932739072.0,2580.0,2186.0
13-04 02:37:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1541058560.0,1185878016.0,1959399424.0,28932739072.0,4199.0,4867.0
13-04 02:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541062656.0,1185878016.0,1959395328.0,28932739072.0,2640.0,2228.0
13-04 02:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541062656.0,1185878016.0,1959395328.0,28932739072.0,4658.0,4128.0
13-04 02:37:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1541062656.0,1185878016.0,1959395328.0,28932739072.0,3520.0,3529.0
13-04 02:37:58,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1541062656.0,1185878016.0,1959395328.0,28932739072.0,3752.0,4280.0
13-04 02:37:59,0.250,0.083,99.584,0.083,0.0,0.0,0.0,81920.0,0.0,7.0,1541058560.0,1185882112.0,1959395328.0,28932739072.0,3672.0,3920.0
13-04 02:38:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541058560.0,1185882112.0,1959395328.0,28932739072.0,3169.0,3071.0
13-04 02:38:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541058560.0,1185882112.0,1959395328.0,28932739072.0,3294.0,3397.0
13-04 02:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541058560.0,1185882112.0,1959395328.0,28932739072.0,3063.0,3057.0
13-04 02:38:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541058560.0,1185882112.0,1959395328.0,28932739072.0,2779.0,2406.0
13-04 02:38:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541599232.0,1185882112.0,1959403520.0,28932190208.0,4575.0,4748.0
13-04 02:38:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1541431296.0,1185886208.0,1959399424.0,28932358144.0,4034.0,3289.0
13-04 02:38:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541431296.0,1185886208.0,1959399424.0,28932358144.0,3919.0,3558.0
13-04 02:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541427200.0,1185886208.0,1959403520.0,28932358144.0,4055.0,3738.0
13-04 02:38:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541427200.0,1185886208.0,1959403520.0,28932358144.0,6320.0,5907.0
13-04 02:38:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1541550080.0,1185886208.0,1959407616.0,28932231168.0,4456.0,4367.0
13-04 02:38:10,0.083,0.250,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,3568.0,2817.0
13-04 02:38:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,0.0,0.0,1.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,5136.0,5980.0
13-04 02:38:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,3359.0,2428.0
13-04 02:38:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,3630.0,2816.0
13-04 02:38:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,3003.0,3016.0
13-04 02:38:15,0.083,0.166,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1541550080.0,1185890304.0,1959403520.0,28932231168.0,21803.0,22180.0
13-04 02:38:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541545984.0,1185894400.0,1959403520.0,28932231168.0,3037.0,2975.0
13-04 02:38:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1541545984.0,1185894400.0,1959403520.0,28932231168.0,2740.0,2253.0
13-04 02:38:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541545984.0,1185894400.0,1959403520.0,28932231168.0,6462.0,7542.0
13-04 02:38:19,0.0,0.083,99.833,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,1541541888.0,1185894400.0,1959407616.0,28932231168.0,5483.0,5597.0
13-04 02:38:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541541888.0,1185894400.0,1959407616.0,28932231168.0,2852.0,2478.0
13-04 02:38:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541541888.0,1185894400.0,1959407616.0,28932231168.0,2550.0,2158.0
13-04 02:38:22,0.0,0.084,99.833,0.084,0.0,0.0,0.0,57344.0,0.0,6.0,1541541888.0,1185898496.0,1959403520.0,28932231168.0,2615.0,2058.0
13-04 02:38:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541537792.0,1185898496.0,1959407616.0,28932231168.0,3393.0,3526.0
13-04 02:38:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1541980160.0,1185898496.0,1959407616.0,28931788800.0,3132.0,3203.0
13-04 02:38:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541664768.0,1185898496.0,1959407616.0,28932104192.0,4271.0,5042.0
13-04 02:38:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541664768.0,1185898496.0,1959407616.0,28932104192.0,3912.0,4237.0
13-04 02:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,1541664768.0,1185898496.0,1959407616.0,28932104192.0,2840.0,2410.0
13-04 02:38:28,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,3163.0,3150.0
13-04 02:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,2940.0,2501.0
13-04 02:38:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,2981.0,2597.0
13-04 02:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,3580.0,3487.0
13-04 02:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,4597.0,5559.0
13-04 02:38:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1185902592.0,1959407616.0,28932104192.0,3354.0,3372.0
13-04 02:38:34,0.083,0.0,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1541656576.0,1185906688.0,1959407616.0,28932104192.0,3292.0,3335.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541656576.0,1185906688.0,1959407616.0,28932104192.0,2989.0,2684.0
13-04 02:38:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541652480.0,1185906688.0,1959411712.0,28932104192.0,2515.0,2033.0
13-04 02:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541652480.0,1185906688.0,1959411712.0,28932104192.0,3294.0,3331.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541652480.0,1185906688.0,1959411712.0,28932104192.0,4999.0,5081.0
13-04 02:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541648384.0,1185906688.0,1959415808.0,28932104192.0,2580.0,2186.0
13-04 02:38:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1541648384.0,1185910784.0,1959411712.0,28932104192.0,3032.0,3015.0
13-04 02:38:41,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541648384.0,1185910784.0,1959411712.0,28932104192.0,4884.0,5962.0
13-04 02:38:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541644288.0,1185910784.0,1959415808.0,28932104192.0,2937.0,2950.0
13-04 02:38:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541644288.0,1185910784.0,1959415808.0,28932104192.0,2700.0,2241.0
13-04 02:38:44,2.502,0.083,97.415,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1554608128.0,1185910784.0,1959415808.0,28919140352.0,3032.0,3111.0
13-04 02:38:45,0.0,0.250,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,2.0,1554731008.0,1185914880.0,1959411712.0,28919017472.0,20448.0,20020.0
13-04 02:38:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,0.0,0.0,1.0,1554726912.0,1185914880.0,1959415808.0,28919017472.0,3890.0,4068.0
13-04 02:38:47,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1554726912.0,1185914880.0,1959415808.0,28919017472.0,3273.0,3442.0
13-04 02:38:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546354688.0,1185914880.0,1959415808.0,28927389696.0,3203.0,3199.0
13-04 02:38:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1546096640.0,1185914880.0,1959411712.0,28927651840.0,4724.0,4326.0
13-04 02:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1546092544.0,1185914880.0,1959415808.0,28927651840.0,3812.0,4191.0
13-04 02:38:51,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1546092544.0,1185914880.0,1959415808.0,28927651840.0,3771.0,4009.0
13-04 02:38:52,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,2503.0,2022.0
13-04 02:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,3388.0,3435.0
13-04 02:38:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,3644.0,3444.0
13-04 02:38:55,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,2651.0,2211.0
13-04 02:38:56,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,3447.0,3566.0
13-04 02:38:57,0.167,0.083,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,21120.0,21172.0
13-04 02:38:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,3852.0,4370.0
13-04 02:38:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546088448.0,1185914880.0,1959411712.0,28927660032.0,3204.0,3326.0
13-04 02:39:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,2349.0,1847.0
13-04 02:39:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185914880.0,1959415808.0,28927660032.0,3749.0,3903.0
13-04 02:39:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1546080256.0,1185914880.0,1959419904.0,28927660032.0,3198.0,3202.0
13-04 02:39:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1546080256.0,1185914880.0,1959419904.0,28927660032.0,2640.0,2228.0
13-04 02:39:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1546182656.0,1185914880.0,1959419904.0,28927557632.0,4242.0,3809.0
13-04 02:39:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546096640.0,1185914880.0,1959419904.0,28927643648.0,3857.0,3707.0
13-04 02:39:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546096640.0,1185914880.0,1959419904.0,28927643648.0,5139.0,5288.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,4112.0,3871.0
13-04 02:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,5933.0,5531.0
13-04 02:39:09,0.083,0.0,99.750,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,4249.0,3962.0
13-04 02:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,3760.0,2859.0
13-04 02:39:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,4062.0,3356.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,4042.0,3692.0
13-04 02:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546092544.0,1185914880.0,1959424000.0,28927643648.0,4057.0,3889.0
13-04 02:39:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,3324.0,3245.0
13-04 02:39:15,0.083,0.083,99.666,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,21325.0,21256.0
13-04 02:39:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,3702.0,3737.0
13-04 02:39:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,3727.0,4364.0
13-04 02:39:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,2670.0,2075.0
13-04 02:39:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1546088448.0,1185914880.0,1959428096.0,28927643648.0,3144.0,3284.0
13-04 02:39:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,2.0,1545957376.0,1185918976.0,1959428096.0,28927770624.0,3198.0,3135.0
13-04 02:39:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1546084352.0,1185918976.0,1959428096.0,28927643648.0,3554.0,3621.0
13-04 02:39:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1546084352.0,1185918976.0,1959428096.0,28927643648.0,2855.0,2460.0
13-04 02:39:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546084352.0,1185918976.0,1959428096.0,28927643648.0,2450.0,2001.0
13-04 02:39:24,0.333,0.166,99.501,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1546252288.0,1185918976.0,1959428096.0,28927475712.0,3651.0,4160.0
13-04 02:39:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1545965568.0,1185918976.0,1959428096.0,28927762432.0,3727.0,4429.0
13-04 02:39:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,2474.0,1956.0
13-04 02:39:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,3155.0,2782.0
13-04 02:39:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,3008.0,3041.0
13-04 02:39:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,3888.0,4459.0
13-04 02:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,2544.0,2033.0
13-04 02:39:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545961472.0,1185923072.0,1959428096.0,28927762432.0,2590.0,2207.0
13-04 02:39:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1545957376.0,1185927168.0,1959428096.0,28927762432.0,3375.0,3579.0
13-04 02:39:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545957376.0,1185927168.0,1959428096.0,28927762432.0,4913.0,5992.0
13-04 02:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1545953280.0,1185927168.0,1959432192.0,28927762432.0,2378.0,1942.0
13-04 02:39:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545953280.0,1185927168.0,1959432192.0,28927762432.0,3433.0,3576.0
13-04 02:39:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545953280.0,1185927168.0,1959432192.0,28927762432.0,3364.0,3292.0
13-04 02:39:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1545953280.0,1185927168.0,1959432192.0,28927762432.0,3843.0,3939.0
13-04 02:39:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1545949184.0,1185931264.0,1959432192.0,28927762432.0,4887.0,4258.0
13-04 02:39:39,0.250,0.0,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1545940992.0,1185931264.0,1959440384.0,28927762432.0,3988.0,4549.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545945088.0,1185931264.0,1959436288.0,28927762432.0,2343.0,1889.0
13-04 02:39:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545945088.0,1185931264.0,1959436288.0,28927762432.0,3265.0,3266.0
13-04 02:39:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545945088.0,1185931264.0,1959436288.0,28927762432.0,3757.0,4307.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545945088.0,1185931264.0,1959436288.0,28927762432.0,3703.0,3896.0
13-04 02:39:44,0.084,0.0,99.666,0.251,0.0,0.0,0.0,77824.0,0.0,7.0,1545883648.0,1185935360.0,1959436288.0,28927819776.0,2343.0,1889.0
13-04 02:39:45,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545932800.0,1185935360.0,1959436288.0,28927770624.0,20719.0,20953.0
13-04 02:39:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539354624.0,1185935360.0,1959436288.0,28934348800.0,3478.0,3588.0
13-04 02:39:47,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539203072.0,1185935360.0,1959436288.0,28934500352.0,2674.0,2319.0
13-04 02:39:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539203072.0,1185935360.0,1959436288.0,28934500352.0,3547.0,3630.0
13-04 02:39:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1539203072.0,1185935360.0,1959436288.0,28934500352.0,2740.0,2319.0
13-04 02:39:50,0.083,0.166,99.501,0.166,0.0,0.083,0.0,20480.0,0.0,4.0,1539198976.0,1185939456.0,1959436288.0,28934500352.0,4425.0,5481.0
13-04 02:39:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539198976.0,1185939456.0,1959436288.0,28934500352.0,2832.0,2431.0
13-04 02:39:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539325952.0,1185939456.0,1959436288.0,28934373376.0,3158.0,3152.0
13-04 02:39:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,4098.0,4234.0
13-04 02:39:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3098.0,2978.0
13-04 02:39:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,2.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3044.0,3195.0
13-04 02:39:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,2549.0,2029.0
13-04 02:39:57,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3727.0,4429.0
13-04 02:39:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3042.0,2639.0
13-04 02:39:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3888.0,4574.0
13-04 02:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1539321856.0,1185939456.0,1959440384.0,28934373376.0,3467.0,3132.0
13-04 02:40:01,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1539317760.0,1185943552.0,1959440384.0,28934373376.0,3796.0,3422.0
13-04 02:40:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1539317760.0,1185943552.0,1959440384.0,28934373376.0,2504.0,1942.0
13-04 02:40:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539317760.0,1185943552.0,1959440384.0,28934373376.0,3117.0,2841.0
13-04 02:40:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1539866624.0,1185943552.0,1959440384.0,28933824512.0,5036.0,5050.0
13-04 02:40:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539698688.0,1185943552.0,1959440384.0,28933992448.0,3983.0,3751.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539698688.0,1185943552.0,1959440384.0,28933992448.0,3913.0,3534.0
13-04 02:40:07,0.0,0.083,98.831,1.085,0.0,0.0,0.0,12288.0,0.0,2.0,1539694592.0,1185947648.0,1959440384.0,28933992448.0,4154.0,3800.0
13-04 02:40:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539694592.0,1185947648.0,1959440384.0,28933992448.0,5533.0,4859.0
13-04 02:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1539686400.0,1185947648.0,1959448576.0,28933992448.0,4992.0,5238.0
13-04 02:40:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539686400.0,1185947648.0,1959448576.0,28933992448.0,3199.0,2295.0
13-04 02:40:11,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539686400.0,1185947648.0,1959448576.0,28933992448.0,3544.0,2862.0
13-04 02:40:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1539686400.0,1185947648.0,1959448576.0,28933992448.0,3356.0,3210.0
13-04 02:40:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,5146.0,5469.0
13-04 02:40:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,3298.0,3227.0
13-04 02:40:15,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,20887.0,20993.0
13-04 02:40:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,2570.0,1984.0
13-04 02:40:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,3617.0,3808.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539682304.0,1185951744.0,1959448576.0,28933992448.0,3329.0,3334.0
13-04 02:40:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1539678208.0,1185955840.0,1959448576.0,28933992448.0,2811.0,2344.0
13-04 02:40:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539678208.0,1185955840.0,1959448576.0,28933992448.0,3258.0,3178.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539678208.0,1185955840.0,1959448576.0,28933992448.0,3133.0,3302.0
13-04 02:40:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1539670016.0,1185955840.0,1959456768.0,28933992448.0,4289.0,4936.0
13-04 02:40:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539674112.0,1185955840.0,1959452672.0,28933992448.0,3305.0,3379.0
13-04 02:40:24,0.167,0.167,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1539887104.0,1185955840.0,1959452672.0,28933779456.0,2603.0,2113.0
13-04 02:40:25,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1539796992.0,1185959936.0,1959452672.0,28933865472.0,2851.0,2393.0
13-04 02:40:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539796992.0,1185959936.0,1959452672.0,28933865472.0,21559.0,22044.0
13-04 02:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1539796992.0,1185959936.0,1959452672.0,28933865472.0,3355.0,2957.0
13-04 02:40:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539796992.0,1185959936.0,1959452672.0,28933865472.0,3123.0,3100.0
13-04 02:40:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1539796992.0,1185959936.0,1959452672.0,28933865472.0,3988.0,4614.0
13-04 02:40:30,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1539796992.0,1185964032.0,1959448576.0,28933865472.0,3289.0,3219.0
13-04 02:40:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539792896.0,1185964032.0,1959452672.0,28933865472.0,2539.0,2175.0
13-04 02:40:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539792896.0,1185964032.0,1959452672.0,28933865472.0,4266.0,4865.0
13-04 02:40:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539792896.0,1185964032.0,1959452672.0,28933865472.0,2490.0,2116.0
13-04 02:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1539792896.0,1185964032.0,1959452672.0,28933865472.0,2604.0,2075.0
13-04 02:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1539792896.0,1185964032.0,1959452672.0,28933865472.0,2651.0,2211.0
13-04 02:40:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1539788800.0,1185968128.0,1959452672.0,28933865472.0,3129.0,3088.0
13-04 02:40:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1539788800.0,1185968128.0,1959452672.0,28933865472.0,5573.0,7385.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539788800.0,1185968128.0,1959452672.0,28933865472.0,4336.0,3912.0
13-04 02:40:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1539788800.0,1185968128.0,1959452672.0,28933865472.0,3044.0,3129.0
13-04 02:40:40,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541312512.0,1185968128.0,1959452672.0,28932341760.0,2509.0,1980.0
13-04 02:40:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541439488.0,1185968128.0,1959452672.0,28932214784.0,3173.0,3285.0
13-04 02:40:42,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1541431296.0,1185972224.0,1959456768.0,28932214784.0,3410.0,3633.0
13-04 02:40:43,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541431296.0,1185972224.0,1959456768.0,28932214784.0,2550.0,2158.0
13-04 02:40:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542164480.0,1185972224.0,1959456768.0,28931481600.0,2514.0,2005.0
13-04 02:40:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541939200.0,1185972224.0,1959456768.0,28931706880.0,20780.0,20921.0
13-04 02:40:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541935104.0,1185972224.0,1959460864.0,28931706880.0,5411.0,7028.0
13-04 02:40:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1541935104.0,1185972224.0,1959460864.0,28931706880.0,3094.0,2771.0
13-04 02:40:48,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,2343.0,1889.0
13-04 02:40:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,61440.0,0.0,5.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,3525.0,3556.0
13-04 02:40:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,3008.0,3041.0
13-04 02:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,2900.0,2452.0
13-04 02:40:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,3409.0,3633.0
13-04 02:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542057984.0,1185976320.0,1959460864.0,28931579904.0,3787.0,4472.0
13-04 02:40:54,0.167,0.083,99.667,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1542057984.0,1185980416.0,1959456768.0,28931579904.0,3757.0,4306.0
13-04 02:40:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542053888.0,1185980416.0,1959460864.0,28931579904.0,2650.0,2249.0
13-04 02:40:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542053888.0,1185980416.0,1959460864.0,28931579904.0,5256.0,5248.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1542053888.0,1185980416.0,1959460864.0,28931579904.0,3294.0,3264.0
13-04 02:40:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542053888.0,1185980416.0,1959460864.0,28931579904.0,2893.0,2489.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1542053888.0,1185980416.0,1959460864.0,28931579904.0,2479.0,2133.0
13-04 02:41:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1542049792.0,1185984512.0,1959460864.0,28931579904.0,2535.0,1960.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542049792.0,1185984512.0,1959460864.0,28931579904.0,4512.0,5666.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542049792.0,1185984512.0,1959460864.0,28931579904.0,3641.0,3658.0
13-04 02:41:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542049792.0,1185984512.0,1959460864.0,28931579904.0,2740.0,2319.0
13-04 02:41:04,0.083,0.167,99.667,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1542045696.0,1185984512.0,1959460864.0,28931584000.0,3820.0,3423.0
13-04 02:41:05,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1541918720.0,1185988608.0,1959460864.0,28931706880.0,3328.0,2610.0
13-04 02:41:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541914624.0,1185988608.0,1959464960.0,28931706880.0,4630.0,4860.0
13-04 02:41:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541914624.0,1185988608.0,1959464960.0,28931706880.0,3902.0,3289.0
13-04 02:41:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541914624.0,1185988608.0,1959464960.0,28931706880.0,5469.0,4640.0
13-04 02:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541914624.0,1185988608.0,1959464960.0,28931706880.0,4117.0,3932.0
13-04 02:41:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1541914624.0,1185988608.0,1959464960.0,28931706880.0,5327.0,5921.0
13-04 02:41:11,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1542037504.0,1185992704.0,1959464960.0,28931579904.0,4358.0,4134.0
13-04 02:41:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542037504.0,1185992704.0,1959464960.0,28931579904.0,3604.0,2950.0
13-04 02:41:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1542037504.0,1185992704.0,1959464960.0,28931579904.0,4048.0,3817.0
13-04 02:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1542033408.0,1185992704.0,1959469056.0,28931579904.0,3223.0,3190.0
13-04 02:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542033408.0,1185992704.0,1959469056.0,28931579904.0,20276.0,19863.0
13-04 02:41:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542033408.0,1185992704.0,1959469056.0,28931579904.0,4046.0,4568.0
13-04 02:41:17,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,5363.0,4986.0
13-04 02:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,3008.0,3040.0
13-04 02:41:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,4019.0,4527.0
13-04 02:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,2383.0,1938.0
13-04 02:41:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,2539.0,2175.0
13-04 02:41:22,0.083,0.167,99.667,0.0,0.0,0.083,0.0,45056.0,0.0,4.0,1542025216.0,1185996800.0,1959473152.0,28931579904.0,4160.0,4751.0
13-04 02:41:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1542021120.0,1186000896.0,1959473152.0,28931579904.0,3494.0,3579.0
13-04 02:41:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1542553600.0,1186000896.0,1959473152.0,28931047424.0,3389.0,3245.0
13-04 02:41:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542537216.0,1186000896.0,1959473152.0,28931063808.0,2646.0,2186.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542537216.0,1186000896.0,1959473152.0,28931063808.0,3037.0,3108.0
13-04 02:41:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542537216.0,1186000896.0,1959473152.0,28931063808.0,3434.0,3537.0
13-04 02:41:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1542537216.0,1186000896.0,1959473152.0,28931063808.0,4064.0,4733.0
13-04 02:41:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1542529024.0,1186004992.0,1959477248.0,28931063808.0,2490.0,2116.0
13-04 02:41:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542533120.0,1186004992.0,1959473152.0,28931063808.0,3198.0,3201.0
13-04 02:41:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542533120.0,1186004992.0,1959473152.0,28931063808.0,2490.0,2116.0
13-04 02:41:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542533120.0,1186004992.0,1959473152.0,28931063808.0,3952.0,4397.0
13-04 02:41:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542533120.0,1186004992.0,1959473152.0,28931063808.0,3838.0,4009.0
13-04 02:41:34,0.0,0.333,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1542533120.0,1186004992.0,1959473152.0,28931063808.0,3068.0,3018.0
13-04 02:41:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1542524928.0,1186009088.0,1959477248.0,28931063808.0,20954.0,21081.0
13-04 02:41:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542524928.0,1186009088.0,1959477248.0,28931063808.0,3657.0,4184.0
13-04 02:41:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542524928.0,1186009088.0,1959477248.0,28931063808.0,2800.0,2361.0
13-04 02:41:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542524928.0,1186009088.0,1959477248.0,28931063808.0,5050.0,4676.0
13-04 02:41:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542524928.0,1186009088.0,1959477248.0,28931063808.0,2479.0,2133.0
13-04 02:41:40,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1542516736.0,1186013184.0,1959473152.0,28931072000.0,4345.0,5379.0
13-04 02:41:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542512640.0,1186013184.0,1959477248.0,28931072000.0,2650.0,2249.0
13-04 02:41:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542512640.0,1186013184.0,1959477248.0,28931072000.0,3218.0,3195.0
13-04 02:41:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542512640.0,1186013184.0,1959477248.0,28931072000.0,3827.0,4519.0
13-04 02:41:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542664192.0,1186013184.0,1959477248.0,28930920448.0,2787.0,2440.0
13-04 02:41:45,0.667,0.083,99.249,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1542508544.0,1186013184.0,1959481344.0,28931072000.0,20714.0,20892.0
13-04 02:41:46,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1542504448.0,1186017280.0,1959481344.0,28931072000.0,2595.0,2170.0
13-04 02:41:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542504448.0,1186017280.0,1959481344.0,28931072000.0,2579.0,2224.0
13-04 02:41:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1542504448.0,1186017280.0,1959481344.0,28931072000.0,3158.0,3219.0
13-04 02:41:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1542508544.0,1186017280.0,1959477248.0,28931072000.0,4200.0,4979.0
13-04 02:41:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542504448.0,1186017280.0,1959481344.0,28931072000.0,3329.0,3270.0
13-04 02:41:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542500352.0,1186017280.0,1959485440.0,28931072000.0,4119.0,4681.0
13-04 02:41:52,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,3129.0,3087.0
13-04 02:41:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,2450.0,2067.0
13-04 02:41:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,3021.0,2646.0
13-04 02:41:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,3333.0,3485.0
13-04 02:41:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,3883.0,4346.0
13-04 02:41:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542496256.0,1186021376.0,1959485440.0,28931072000.0,3173.0,3351.0
13-04 02:41:58,0.0,0.083,99.833,0.083,0.0,0.0,0.0,45056.0,0.0,6.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,5001.0,5078.0
13-04 02:41:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,3194.0,2862.0
13-04 02:42:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,4072.0,4413.0
13-04 02:42:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,3360.0,2204.0
13-04 02:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,4083.0,3057.0
13-04 02:42:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542492160.0,1186025472.0,1959485440.0,28931072000.0,3445.0,3330.0
13-04 02:42:04,0.167,0.167,99.500,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1541787648.0,1186029568.0,1959485440.0,28931772416.0,4486.0,4172.0
13-04 02:42:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541853184.0,1186029568.0,1959485440.0,28931706880.0,4304.0,3870.0
13-04 02:42:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541853184.0,1186029568.0,1959485440.0,28931706880.0,3253.0,2337.0
13-04 02:42:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541853184.0,1186029568.0,1959485440.0,28931706880.0,4165.0,3852.0
13-04 02:42:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541853184.0,1186029568.0,1959485440.0,28931706880.0,6204.0,5845.0
13-04 02:42:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541853184.0,1186029568.0,1959485440.0,28931706880.0,4244.0,3894.0
13-04 02:42:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1541840896.0,1186037760.0,1959489536.0,28931706880.0,3699.0,2974.0
13-04 02:42:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541840896.0,1186037760.0,1959489536.0,28931706880.0,5766.0,6550.0
13-04 02:42:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541840896.0,1186037760.0,1959489536.0,28931706880.0,4128.0,3644.0
13-04 02:42:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541840896.0,1186037760.0,1959489536.0,28931706880.0,3861.0,2974.0
13-04 02:42:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1541840896.0,1186037760.0,1959489536.0,28931706880.0,2564.0,1984.0
13-04 02:42:15,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1541840896.0,1186041856.0,1959485440.0,28931706880.0,20661.0,20310.0
13-04 02:42:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540820992.0,1186041856.0,1959489536.0,28932722688.0,4496.0,5399.0
13-04 02:42:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540816896.0,1186041856.0,1959493632.0,28932722688.0,2646.0,2186.0
13-04 02:42:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540816896.0,1186041856.0,1959493632.0,28932722688.0,4103.0,4415.0
13-04 02:42:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1540816896.0,1186041856.0,1959493632.0,28932722688.0,3104.0,3194.0
13-04 02:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1540816896.0,1186041856.0,1959493632.0,28932722688.0,3656.0,3717.0
13-04 02:42:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1540812800.0,1186045952.0,1959493632.0,28932722688.0,2800.0,2319.0
13-04 02:42:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1540808704.0,1186045952.0,1959497728.0,28932722688.0,2443.0,1938.0
13-04 02:42:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1540812800.0,1186045952.0,1959493632.0,28932722688.0,3333.0,3376.0
13-04 02:42:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1541357568.0,1186045952.0,1959497728.0,28932173824.0,3197.0,3197.0
13-04 02:42:25,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1541316608.0,1186045952.0,1959497728.0,28932214784.0,4396.0,5072.0
13-04 02:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541316608.0,1186045952.0,1959497728.0,28932214784.0,3529.0,3410.0
13-04 02:42:27,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541312512.0,1186050048.0,1959497728.0,28932214784.0,3164.0,3236.0
13-04 02:42:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1541312512.0,1186050048.0,1959497728.0,28932214784.0,2574.0,2005.0
13-04 02:42:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541316608.0,1186050048.0,1959493632.0,28932214784.0,3294.0,3355.0
13-04 02:42:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541312512.0,1186050048.0,1959497728.0,28932214784.0,2847.0,2440.0
13-04 02:42:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541312512.0,1186050048.0,1959497728.0,28932214784.0,3265.0,3289.0
13-04 02:42:32,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541312512.0,1186050048.0,1959497728.0,28932214784.0,2443.0,1872.0
13-04 02:42:33,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,4762.0,5866.0
13-04 02:42:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,2835.0,2191.0
13-04 02:42:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,4265.0,5042.0
13-04 02:42:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,3289.0,3112.0
13-04 02:42:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,2550.0,2158.0
13-04 02:42:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541308416.0,1186054144.0,1959497728.0,28932214784.0,4562.0,4014.0
13-04 02:42:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1541304320.0,1186058240.0,1959497728.0,28932214784.0,3207.0,2855.0
13-04 02:42:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541304320.0,1186058240.0,1959497728.0,28932214784.0,3257.0,3240.0
13-04 02:42:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541304320.0,1186058240.0,1959497728.0,28932214784.0,3953.0,4563.0
13-04 02:42:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541304320.0,1186058240.0,1959497728.0,28932214784.0,4572.0,5473.0
13-04 02:42:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541300224.0,1186058240.0,1959501824.0,28932214784.0,2550.0,2158.0
13-04 02:42:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541849088.0,1186058240.0,1959501824.0,28931665920.0,3575.0,3696.0
13-04 02:42:45,0.084,0.0,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1541681152.0,1186066432.0,1959501824.0,28931825664.0,37697.0,37388.0
13-04 02:42:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541681152.0,1186066432.0,1959501824.0,28931825664.0,2884.0,2460.0
13-04 02:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541681152.0,1186066432.0,1959501824.0,28931825664.0,2539.0,2175.0
13-04 02:42:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541677056.0,1186066432.0,1959505920.0,28931825664.0,4449.0,4002.0
13-04 02:42:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1541668864.0,1186066432.0,1959505920.0,28931833856.0,4990.0,6211.0
13-04 02:42:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541668864.0,1186066432.0,1959505920.0,28931833856.0,3752.0,4213.0
13-04 02:42:51,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,3424.0,3437.0
13-04 02:42:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,3369.0,3319.0
13-04 02:42:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,2580.0,2186.0
13-04 02:42:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,2438.0,1984.0
13-04 02:42:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,3189.0,2866.0
13-04 02:42:56,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541664768.0,1186070528.0,1959505920.0,28931833856.0,4406.0,5382.0
13-04 02:42:57,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,3264.0,3303.0
13-04 02:42:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,2349.0,1847.0
13-04 02:42:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,4352.0,5531.0
13-04 02:43:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,2988.0,2555.0
13-04 02:43:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,2679.0,2315.0
13-04 02:43:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541660672.0,1186074624.0,1959505920.0,28931833856.0,2630.0,2026.0
13-04 02:43:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541656576.0,1186078720.0,1959505920.0,28931833856.0,3044.0,3194.0
13-04 02:43:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542557696.0,1186078720.0,1959514112.0,28930924544.0,5184.0,5941.0
13-04 02:43:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542295552.0,1186078720.0,1959510016.0,28931190784.0,3836.0,3289.0
13-04 02:43:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542295552.0,1186078720.0,1959510016.0,28931190784.0,3393.0,2519.0
13-04 02:43:07,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542295552.0,1186078720.0,1959510016.0,28931190784.0,22224.0,22603.0
13-04 02:43:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1542295552.0,1186078720.0,1959510016.0,28931190784.0,6086.0,5746.0
13-04 02:43:09,0.167,0.083,99.584,0.167,0.0,0.0,0.0,73728.0,0.0,7.0,1542291456.0,1186082816.0,1959510016.0,28931190784.0,3564.0,2816.0
13-04 02:43:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542291456.0,1186082816.0,1959510016.0,28931190784.0,3972.0,3119.0
13-04 02:43:11,1.085,0.083,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543434240.0,1186082816.0,1959510016.0,28930048000.0,5600.0,6539.0
13-04 02:43:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543561216.0,1186082816.0,1959510016.0,28929921024.0,3692.0,3332.0
13-04 02:43:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543561216.0,1186082816.0,1959510016.0,28929921024.0,3655.0,2834.0
13-04 02:43:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1543561216.0,1186082816.0,1959510016.0,28929921024.0,2449.0,1967.0
13-04 02:43:15,0.167,0.0,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1543553024.0,1186086912.0,1959514112.0,28929921024.0,21504.0,21853.0
13-04 02:43:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543553024.0,1186086912.0,1959514112.0,28929921024.0,3097.0,3083.0
13-04 02:43:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543553024.0,1186086912.0,1959514112.0,28929921024.0,4254.0,4891.0
13-04 02:43:18,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1543553024.0,1186086912.0,1959514112.0,28929921024.0,3662.0,4209.0
13-04 02:43:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1543544832.0,1186086912.0,1959514112.0,28929929216.0,3294.0,3331.0
13-04 02:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543540736.0,1186086912.0,1959518208.0,28929929216.0,2544.0,2033.0
13-04 02:43:21,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1543536640.0,1186091008.0,1959518208.0,28929929216.0,2928.0,2613.0
13-04 02:43:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1543540736.0,1186091008.0,1959514112.0,28929929216.0,3283.0,3233.0
13-04 02:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543536640.0,1186091008.0,1959518208.0,28929929216.0,2740.0,2253.0
13-04 02:43:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1542852608.0,1186091008.0,1959518208.0,28930613248.0,4605.0,5670.0
13-04 02:43:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543036928.0,1186091008.0,1959518208.0,28930428928.0,4668.0,5698.0
13-04 02:43:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543036928.0,1186091008.0,1959518208.0,28930428928.0,2727.0,2485.0
13-04 02:43:27,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,2611.0,2162.0
13-04 02:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,2443.0,1980.0
13-04 02:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,4753.0,4248.0
13-04 02:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,2378.0,1942.0
13-04 02:43:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,4266.0,4950.0
13-04 02:43:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543032832.0,1186095104.0,1959518208.0,28930428928.0,3164.0,3111.0
13-04 02:43:33,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,1543028736.0,1186099200.0,1959518208.0,28930428928.0,4381.0,5533.0
13-04 02:43:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1543016448.0,1186099200.0,1959522304.0,28930437120.0,4986.0,5074.0
13-04 02:43:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1543016448.0,1186099200.0,1959522304.0,28930437120.0,2479.0,2133.0
13-04 02:43:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543016448.0,1186099200.0,1959522304.0,28930437120.0,2982.0,2597.0
13-04 02:43:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543016448.0,1186099200.0,1959522304.0,28930437120.0,2614.0,2277.0
13-04 02:43:38,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543016448.0,1186099200.0,1959522304.0,28930437120.0,7416.0,7346.0
13-04 02:43:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1543008256.0,1186103296.0,1959526400.0,28930437120.0,2579.0,2224.0
13-04 02:43:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543012352.0,1186103296.0,1959522304.0,28930437120.0,3912.0,4415.0
13-04 02:43:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543012352.0,1186103296.0,1959522304.0,28930437120.0,3612.0,3848.0
13-04 02:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543012352.0,1186103296.0,1959522304.0,28930437120.0,3368.0,3357.0
13-04 02:43:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1543012352.0,1186103296.0,1959522304.0,28930437120.0,3798.0,4455.0
13-04 02:43:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1543163904.0,1186103296.0,1959522304.0,28930285568.0,2604.0,2075.0
13-04 02:43:45,0.584,0.167,99.165,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,20336.0,19905.0
13-04 02:43:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,2872.0,2597.0
13-04 02:43:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,4048.0,4591.0
13-04 02:43:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,3752.0,4216.0
13-04 02:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,3333.0,3484.0
13-04 02:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543135232.0,1186107392.0,1959522304.0,28930310144.0,3369.0,3319.0
13-04 02:43:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1543122944.0,1186115584.0,1959526400.0,28930310144.0,3052.0,2812.0
13-04 02:43:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543122944.0,1186115584.0,1959526400.0,28930310144.0,3289.0,3220.0
13-04 02:43:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543122944.0,1186115584.0,1959526400.0,28930310144.0,2880.0,2459.0
13-04 02:43:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1543122944.0,1186115584.0,1959526400.0,28930310144.0,2374.0,1865.0
13-04 02:43:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543122944.0,1186115584.0,1959526400.0,28930310144.0,3576.0,3825.0
13-04 02:43:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543118848.0,1186115584.0,1959530496.0,28930310144.0,4605.0,5670.0
13-04 02:43:57,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,3073.0,3259.0
13-04 02:43:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,2698.0,2179.0
13-04 02:43:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,3927.0,4547.0
13-04 02:44:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,2283.0,1847.0
13-04 02:44:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,3078.0,2792.0
13-04 02:44:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543114752.0,1186119680.0,1959530496.0,28930310144.0,2254.0,1781.0
13-04 02:44:03,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1543110656.0,1186123776.0,1959530496.0,28930310144.0,4636.0,5826.0
13-04 02:44:04,0.250,0.167,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542905856.0,1186123776.0,1959530496.0,28930514944.0,3982.0,3651.0
13-04 02:44:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542721536.0,1186123776.0,1959530496.0,28930699264.0,3773.0,3132.0
13-04 02:44:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1542721536.0,1186123776.0,1959530496.0,28930699264.0,4087.0,3671.0
13-04 02:44:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542721536.0,1186123776.0,1959530496.0,28930699264.0,4743.0,4929.0
13-04 02:44:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1542721536.0,1186123776.0,1959530496.0,28930699264.0,5306.0,4428.0
13-04 02:44:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,90112.0,0.0,8.0,1542717440.0,1186127872.0,1959530496.0,28930699264.0,4338.0,4069.0
13-04 02:44:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542713344.0,1186127872.0,1959534592.0,28930699264.0,3766.0,3016.0
13-04 02:44:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542713344.0,1186127872.0,1959534592.0,28930699264.0,4957.0,5286.0
13-04 02:44:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542713344.0,1186127872.0,1959534592.0,28930699264.0,3881.0,3530.0
13-04 02:44:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542705152.0,1186127872.0,1959534592.0,28930707456.0,3495.0,2701.0
13-04 02:44:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542705152.0,1186127872.0,1959534592.0,28930707456.0,3872.0,4363.0
13-04 02:44:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,20712.0,20409.0
13-04 02:44:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,3218.0,3195.0
13-04 02:44:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,3434.0,3470.0
13-04 02:44:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,3192.0,3244.0
13-04 02:44:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,3244.0,3376.0
13-04 02:44:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542701056.0,1186131968.0,1959534592.0,28930707456.0,3702.0,3831.0
13-04 02:44:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1542696960.0,1186136064.0,1959534592.0,28930707456.0,3434.0,3471.0
13-04 02:44:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1542696960.0,1186136064.0,1959534592.0,28930707456.0,2443.0,1980.0
13-04 02:44:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542692864.0,1186136064.0,1959538688.0,28930707456.0,2610.0,2200.0
13-04 02:44:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1542561792.0,1186136064.0,1959538688.0,28930838528.0,3922.0,4367.0
13-04 02:44:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542828032.0,1186136064.0,1959538688.0,28930572288.0,3743.0,3916.0
13-04 02:44:26,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1542823936.0,1186144256.0,1959534592.0,28930572288.0,5316.0,5308.0
13-04 02:44:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1542815744.0,1186144256.0,1959542784.0,28930572288.0,3104.0,3236.0
13-04 02:44:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1542815744.0,1186144256.0,1959542784.0,28930572288.0,4640.0,4066.0
13-04 02:44:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542815744.0,1186144256.0,1959542784.0,28930572288.0,3323.0,3397.0
13-04 02:44:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542815744.0,1186144256.0,1959542784.0,28930572288.0,3646.0,3749.0
13-04 02:44:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542815744.0,1186144256.0,1959542784.0,28930572288.0,2640.0,2228.0
13-04 02:44:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,3198.0,3201.0
13-04 02:44:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,5066.0,6611.0
13-04 02:44:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,2383.0,1938.0
13-04 02:44:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,3115.0,2726.0
13-04 02:44:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,2414.0,1914.0
13-04 02:44:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542811648.0,1186148352.0,1959542784.0,28930572288.0,2651.0,2211.0
13-04 02:44:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,5037.0,5117.0
13-04 02:44:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,3843.0,4041.0
13-04 02:44:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,20878.0,20996.0
13-04 02:44:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,4542.0,5627.0
13-04 02:44:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,3008.0,2974.0
13-04 02:44:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1542807552.0,1186152448.0,1959542784.0,28930572288.0,2580.0,2186.0
13-04 02:44:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,1543364608.0,1186156544.0,1959538688.0,28930015232.0,2835.0,2233.0
13-04 02:44:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543192576.0,1186156544.0,1959542784.0,28930183168.0,20598.0,20339.0
13-04 02:44:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542594560.0,1186156544.0,1959542784.0,28930781184.0,2481.0,1942.0
13-04 02:44:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542557696.0,1186156544.0,1959542784.0,28930818048.0,4133.0,4818.0
13-04 02:44:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542545408.0,1186156544.0,1959546880.0,28930826240.0,3717.0,4256.0
13-04 02:44:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1542545408.0,1186156544.0,1959546880.0,28930826240.0,3454.0,3529.0
13-04 02:44:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1542541312.0,1186160640.0,1959546880.0,28930826240.0,4362.0,4827.0
13-04 02:44:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542541312.0,1186160640.0,1959546880.0,28930826240.0,2840.0,2410.0
13-04 02:44:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542541312.0,1186160640.0,1959546880.0,28930826240.0,2610.0,2033.0
13-04 02:44:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1542541312.0,1186160640.0,1959546880.0,28930826240.0,2680.0,2277.0
13-04 02:44:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542541312.0,1186160640.0,1959546880.0,28930826240.0,2478.0,2033.0
13-04 02:44:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542537216.0,1186160640.0,1959550976.0,28930826240.0,22756.0,23894.0
13-04 02:44:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1542549504.0,1186164736.0,1959550976.0,28930809856.0,3871.0,4403.0
13-04 02:44:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542549504.0,1186164736.0,1959550976.0,28930809856.0,3434.0,3471.0
13-04 02:44:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1542549504.0,1186164736.0,1959550976.0,28930809856.0,3158.0,3088.0
13-04 02:44:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1542549504.0,1186164736.0,1959550976.0,28930809856.0,2590.0,2207.0
13-04 02:45:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542549504.0,1186164736.0,1959550976.0,28930809856.0,2661.0,2274.0
13-04 02:45:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1542549504.0,1186172928.0,1959542784.0,28930809856.0,2680.0,2277.0
13-04 02:45:02,0.083,0.167,99.500,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,1543081984.0,1186172928.0,1959550976.0,28930269184.0,2769.0,2204.0
13-04 02:45:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543049216.0,1186172928.0,1959550976.0,28930301952.0,2619.0,2273.0
13-04 02:45:04,0.250,0.083,99.666,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,1543217152.0,1186172928.0,1959550976.0,28930134016.0,5160.0,5868.0
13-04 02:45:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543049216.0,1186172928.0,1959550976.0,28930301952.0,21994.0,21846.0
13-04 02:45:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543045120.0,1186172928.0,1959555072.0,28930301952.0,5250.0,5873.0
13-04 02:45:07,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,3690.0,2858.0
13-04 02:45:08,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,5413.0,4514.0
13-04 02:45:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,3203.0,2539.0
13-04 02:45:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,3665.0,2954.0
13-04 02:45:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,3809.0,3148.0
13-04 02:45:12,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543041024.0,1186177024.0,1959555072.0,28930301952.0,3752.0,3441.0
13-04 02:45:13,0.083,0.083,99.666,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1543036928.0,1186181120.0,1959555072.0,28930301952.0,6739.0,8500.0
13-04 02:45:14,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,1543036928.0,1186181120.0,1959555072.0,28930301952.0,5050.0,5043.0
13-04 02:45:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543032832.0,1186181120.0,1959559168.0,28930301952.0,20247.0,19912.0
13-04 02:45:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1543032832.0,1186181120.0,1959559168.0,28930301952.0,3202.0,2743.0
13-04 02:45:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543032832.0,1186181120.0,1959559168.0,28930301952.0,2746.0,2277.0
13-04 02:45:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1543032832.0,1186181120.0,1959559168.0,28930301952.0,2664.0,2117.0
13-04 02:45:19,0.0,0.084,99.749,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1543028736.0,1186185216.0,1959559168.0,28930301952.0,2419.0,2091.0
13-04 02:45:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543028736.0,1186185216.0,1959559168.0,28930301952.0,4400.0,5491.0
13-04 02:45:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543028736.0,1186185216.0,1959559168.0,28930301952.0,3832.0,4052.0
13-04 02:45:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1543032832.0,1186185216.0,1959555072.0,28930301952.0,4471.0,5488.0
13-04 02:45:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543028736.0,1186185216.0,1959559168.0,28930301952.0,2585.0,2182.0
13-04 02:45:24,0.250,0.167,99.583,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1543208960.0,1186185216.0,1959559168.0,28930121728.0,2615.0,2058.0
13-04 02:45:25,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1543024640.0,1186189312.0,1959559168.0,28930301952.0,2611.0,2162.0
13-04 02:45:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543020544.0,1186189312.0,1959563264.0,28930301952.0,3088.0,2646.0
13-04 02:45:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543020544.0,1186189312.0,1959563264.0,28930301952.0,20925.0,21064.0
13-04 02:45:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,1543020544.0,1186189312.0,1959563264.0,28930301952.0,3129.0,3088.0
13-04 02:45:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1543020544.0,1186189312.0,1959563264.0,28930301952.0,4542.0,5629.0
13-04 02:45:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543020544.0,1186189312.0,1959563264.0,28930301952.0,3542.0,3634.0
13-04 02:45:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1543016448.0,1186193408.0,1959563264.0,28930301952.0,3425.0,3463.0
13-04 02:45:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543016448.0,1186193408.0,1959563264.0,28930301952.0,2569.0,2022.0
13-04 02:45:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1543016448.0,1186193408.0,1959563264.0,28930301952.0,2580.0,2186.0
13-04 02:45:34,0.084,0.0,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1543020544.0,1186193408.0,1959559168.0,28930301952.0,2515.0,1967.0
13-04 02:45:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543008256.0,1186193408.0,1959563264.0,28930310144.0,3510.0,3757.0
13-04 02:45:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543008256.0,1186193408.0,1959563264.0,28930310144.0,4666.0,5604.0
13-04 02:45:37,0.0,0.167,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,4347.0,4966.0
13-04 02:45:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,3796.0,3663.0
13-04 02:45:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,2450.0,2067.0
13-04 02:45:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,3676.0,3683.0
13-04 02:45:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,2700.0,2270.0
13-04 02:45:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543000064.0,1186197504.0,1959567360.0,28930310144.0,20118.0,19661.0
13-04 02:45:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1542995968.0,1186201600.0,1959567360.0,28930310144.0,4381.0,5598.0
13-04 02:45:44,2.585,0.083,97.331,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546358784.0,1186201600.0,1959567360.0,28926947328.0,3198.0,3135.0
13-04 02:45:45,0.585,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546551296.0,1186201600.0,1959567360.0,28926754816.0,22060.0,22719.0
13-04 02:45:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546805248.0,1186201600.0,1959567360.0,28926500864.0,3329.0,3268.0
13-04 02:45:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546805248.0,1186201600.0,1959567360.0,28926500864.0,2630.0,2361.0
13-04 02:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546805248.0,1186201600.0,1959567360.0,28926500864.0,2654.0,2145.0
13-04 02:45:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,2551.0,2120.0
13-04 02:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,3936.0,3908.0
13-04 02:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,4277.0,4840.0
13-04 02:45:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,3943.0,4390.0
13-04 02:45:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,2634.0,2241.0
13-04 02:45:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1546801152.0,1186205696.0,1959567360.0,28926500864.0,3752.0,4214.0
13-04 02:45:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1546797056.0,1186209792.0,1959567360.0,28926500864.0,2967.0,2729.0
13-04 02:45:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546797056.0,1186209792.0,1959567360.0,28926500864.0,2403.0,1931.0
13-04 02:45:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546797056.0,1186209792.0,1959567360.0,28926500864.0,2740.0,2319.0
13-04 02:45:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1546792960.0,1186209792.0,1959571456.0,28926500864.0,4444.0,3985.0
13-04 02:45:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1546792960.0,1186209792.0,1959571456.0,28926500864.0,2780.0,2368.0
13-04 02:46:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546792960.0,1186209792.0,1959571456.0,28926500864.0,4815.0,5947.0
13-04 02:46:01,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1546784768.0,1186213888.0,1959575552.0,28926500864.0,4602.0,5735.0
13-04 02:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546784768.0,1186213888.0,1959575552.0,28926500864.0,3189.0,3129.0
13-04 02:46:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1546784768.0,1186213888.0,1959575552.0,28926500864.0,2740.0,2253.0
13-04 02:46:04,0.167,0.250,99.584,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1547227136.0,1186213888.0,1959571456.0,28926062592.0,5649.0,4699.0
13-04 02:46:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547300864.0,1186213888.0,1959575552.0,28925984768.0,21462.0,20853.0
13-04 02:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1547300864.0,1186213888.0,1959575552.0,28925984768.0,3394.0,2481.0
13-04 02:46:07,0.167,0.0,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1547292672.0,1186222080.0,1959575552.0,28925984768.0,4838.0,4997.0
13-04 02:46:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547292672.0,1186222080.0,1959575552.0,28925984768.0,5923.0,5634.0
13-04 02:46:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1547292672.0,1186222080.0,1959575552.0,28925984768.0,4052.0,3799.0
13-04 02:46:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547292672.0,1186222080.0,1959575552.0,28925984768.0,4541.0,4724.0
13-04 02:46:11,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547288576.0,1186222080.0,1959579648.0,28925984768.0,4556.0,4391.0
13-04 02:46:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547288576.0,1186222080.0,1959579648.0,28925984768.0,21149.0,20490.0
13-04 02:46:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,2700.0,2270.0
13-04 02:46:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,2454.0,1963.0
13-04 02:46:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,21459.0,21693.0
13-04 02:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,3782.0,4293.0
13-04 02:46:17,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,2545.0,2162.0
13-04 02:46:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547284480.0,1186226176.0,1959579648.0,28925984768.0,4316.0,5312.0
13-04 02:46:19,0.083,0.083,99.667,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1547280384.0,1186230272.0,1959579648.0,28925984768.0,3233.0,3392.0
13-04 02:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547280384.0,1186230272.0,1959579648.0,28925984768.0,2692.0,2345.0
13-04 02:46:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547280384.0,1186230272.0,1959579648.0,28925984768.0,2419.0,2091.0
13-04 02:46:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1547280384.0,1186230272.0,1959579648.0,28925984768.0,3823.0,4306.0
13-04 02:46:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547280384.0,1186230272.0,1959579648.0,28925984768.0,2740.0,2319.0
13-04 02:46:24,0.167,0.333,99.500,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1547821056.0,1186230272.0,1959579648.0,28925444096.0,2544.0,2033.0
13-04 02:46:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1547665408.0,1186234368.0,1959579648.0,28925595648.0,5046.0,6124.0
13-04 02:46:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1547665408.0,1186234368.0,1959579648.0,28925595648.0,3823.0,4238.0
13-04 02:46:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547665408.0,1186234368.0,1959579648.0,28925595648.0,2634.0,2241.0
13-04 02:46:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1547657216.0,1186234368.0,1959579648.0,28925603840.0,2343.0,1889.0
13-04 02:46:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1547657216.0,1186234368.0,1959579648.0,28925603840.0,2419.0,2025.0
13-04 02:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547653120.0,1186234368.0,1959583744.0,28925603840.0,3715.0,3807.0
13-04 02:46:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,3859.0,4460.0
13-04 02:46:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,3757.0,4212.0
13-04 02:46:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,3993.0,4573.0
13-04 02:46:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,2604.0,2075.0
13-04 02:46:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,3088.0,2775.0
13-04 02:46:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547644928.0,1186238464.0,1959587840.0,28925603840.0,2538.0,2075.0
13-04 02:46:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,2740.0,2319.0
13-04 02:46:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,5198.0,5243.0
13-04 02:46:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,4613.0,5651.0
13-04 02:46:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,3696.0,3742.0
13-04 02:46:41,0.166,0.166,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,3264.0,3436.0
13-04 02:46:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547640832.0,1186242560.0,1959587840.0,28925603840.0,3369.0,3317.0
13-04 02:46:43,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1547632640.0,1186250752.0,1959587840.0,28925603840.0,2639.0,2266.0
13-04 02:46:44,0.167,0.167,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1547870208.0,1186250752.0,1959583744.0,28925370368.0,2504.0,1984.0
13-04 02:46:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547632640.0,1186250752.0,1959587840.0,28925603840.0,20501.0,20255.0
13-04 02:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547632640.0,1186250752.0,1959587840.0,28925603840.0,2504.0,1918.0
13-04 02:46:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547632640.0,1186250752.0,1959587840.0,28925603840.0,23171.0,24924.0
13-04 02:46:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547628544.0,1186250752.0,1959591936.0,28925603840.0,3786.0,4304.0
13-04 02:46:49,0.0,0.0,99.916,0.084,0.0,0.0,0.0,73728.0,0.0,7.0,1547628544.0,1186254848.0,1959587840.0,28925603840.0,4856.0,4376.0
13-04 02:46:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547624448.0,1186254848.0,1959591936.0,28925603840.0,2821.0,2473.0
13-04 02:46:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547624448.0,1186254848.0,1959591936.0,28925603840.0,3305.0,3379.0
13-04 02:46:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547624448.0,1186254848.0,1959591936.0,28925603840.0,2343.0,1889.0
13-04 02:46:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547624448.0,1186254848.0,1959591936.0,28925603840.0,2479.0,2133.0
13-04 02:46:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1547624448.0,1186254848.0,1959591936.0,28925603840.0,3108.0,3066.0
13-04 02:46:55,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1547620352.0,1186258944.0,1959591936.0,28925603840.0,4331.0,5083.0
13-04 02:46:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547620352.0,1186258944.0,1959591936.0,28925603840.0,3922.0,4434.0
13-04 02:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547620352.0,1186258944.0,1959591936.0,28925603840.0,20914.0,20967.0
13-04 02:46:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1547620352.0,1186258944.0,1959591936.0,28925603840.0,4872.0,4294.0
13-04 02:46:59,0.0,0.084,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1547616256.0,1186258944.0,1959596032.0,28925603840.0,2679.0,2315.0
13-04 02:47:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547620352.0,1186258944.0,1959591936.0,28925603840.0,2997.0,3057.0
13-04 02:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1547612160.0,1186263040.0,1959596032.0,28925603840.0,3088.0,2813.0
13-04 02:47:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547612160.0,1186263040.0,1959596032.0,28925603840.0,2544.0,2004.0
13-04 02:47:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1547612160.0,1186263040.0,1959596032.0,28925603840.0,5135.0,6792.0
13-04 02:47:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,1548087296.0,1186263040.0,1959600128.0,28925124608.0,3953.0,3518.0
13-04 02:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547866112.0,1186263040.0,1959596032.0,28925349888.0,4467.0,4254.0
13-04 02:47:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547862016.0,1186263040.0,1959600128.0,28925349888.0,3259.0,2432.0
13-04 02:47:07,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,3334.0,2606.0
13-04 02:47:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,7830.0,7562.0
13-04 02:47:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,3524.0,2767.0
13-04 02:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,4170.0,4010.0
13-04 02:47:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,4018.0,3803.0
13-04 02:47:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547857920.0,1186267136.0,1959600128.0,28925349888.0,5535.0,6254.0
13-04 02:47:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1547853824.0,1186271232.0,1959600128.0,28925349888.0,3954.0,3684.0
13-04 02:47:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1547857920.0,1186271232.0,1959596032.0,28925349888.0,2414.0,1914.0
13-04 02:47:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547853824.0,1186271232.0,1959600128.0,28925349888.0,20791.0,20319.0
13-04 02:47:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1547853824.0,1186271232.0,1959600128.0,28925349888.0,2763.0,1781.0
13-04 02:47:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547853824.0,1186271232.0,1959600128.0,28925349888.0,4762.0,4657.0
13-04 02:47:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547853824.0,1186271232.0,1959600128.0,28925349888.0,2438.0,1984.0
13-04 02:47:19,0.0,0.084,99.666,0.251,0.0,0.0,0.0,90112.0,0.0,8.0,1547837440.0,1186275328.0,1959604224.0,28925358080.0,3993.0,4575.0
13-04 02:47:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547837440.0,1186275328.0,1959604224.0,28925358080.0,4200.0,4800.0
13-04 02:47:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547837440.0,1186275328.0,1959604224.0,28925358080.0,3239.0,3220.0
13-04 02:47:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1547833344.0,1186275328.0,1959608320.0,28925358080.0,2314.0,1757.0
13-04 02:47:23,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547837440.0,1186275328.0,1959604224.0,28925358080.0,2740.0,2319.0
13-04 02:47:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1548374016.0,1186275328.0,1959600128.0,28924825600.0,3042.0,2639.0
13-04 02:47:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1548349440.0,1186279424.0,1959604224.0,28924841984.0,2614.0,2277.0
13-04 02:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548349440.0,1186279424.0,1959604224.0,28924841984.0,3028.0,3033.0
13-04 02:47:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548349440.0,1186279424.0,1959604224.0,28924841984.0,5167.0,6798.0
13-04 02:47:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1548349440.0,1186279424.0,1959604224.0,28924841984.0,3722.0,4250.0
13-04 02:47:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1548345344.0,1186279424.0,1959608320.0,28924841984.0,3167.0,2911.0
13-04 02:47:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548349440.0,1186279424.0,1959604224.0,28924841984.0,2604.0,2033.0
13-04 02:47:31,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1548345344.0,1186283520.0,1959604224.0,28924841984.0,2539.0,2133.0
13-04 02:47:32,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548341248.0,1186283520.0,1959608320.0,28924841984.0,3097.0,3107.0
13-04 02:47:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1548341248.0,1186283520.0,1959608320.0,28924841984.0,2674.0,2290.0
13-04 02:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1548308480.0,1186283520.0,1959608320.0,28924874752.0,4696.0,5646.0
13-04 02:47:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548341248.0,1186283520.0,1959608320.0,28924841984.0,3671.0,3877.0
13-04 02:47:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548341248.0,1186283520.0,1959608320.0,28924841984.0,2964.0,2348.0
13-04 02:47:37,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1548337152.0,1186287616.0,1959608320.0,28924841984.0,4108.0,4657.0
13-04 02:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548333056.0,1186287616.0,1959612416.0,28924841984.0,4635.0,4093.0
13-04 02:47:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548333056.0,1186287616.0,1959612416.0,28924841984.0,2670.0,2200.0
13-04 02:47:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548333056.0,1186287616.0,1959612416.0,28924841984.0,3696.0,3767.0
13-04 02:47:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1548333056.0,1186287616.0,1959612416.0,28924841984.0,2665.0,2175.0
13-04 02:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548333056.0,1186287616.0,1959612416.0,28924841984.0,2968.0,2950.0
13-04 02:47:43,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1548328960.0,1186291712.0,1959612416.0,28924841984.0,3858.0,4430.0
13-04 02:47:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548496896.0,1186291712.0,1959612416.0,28924674048.0,4400.0,4938.0
13-04 02:47:45,0.833,0.083,99.084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548709888.0,1186291712.0,1959612416.0,28924461056.0,21225.0,21124.0
13-04 02:47:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548701696.0,1186291712.0,1959612416.0,28924469248.0,3168.0,3131.0
13-04 02:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548701696.0,1186291712.0,1959612416.0,28924469248.0,4885.0,4536.0
13-04 02:47:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1548701696.0,1186291712.0,1959612416.0,28924469248.0,4801.0,4141.0
13-04 02:47:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1548701696.0,1186295808.0,1959608320.0,28924469248.0,4053.0,4119.0
13-04 02:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548697600.0,1186295808.0,1959612416.0,28924469248.0,3008.0,3042.0
13-04 02:47:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1548697600.0,1186295808.0,1959612416.0,28924469248.0,4068.0,4476.0
13-04 02:47:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548697600.0,1186295808.0,1959612416.0,28924469248.0,3378.0,3286.0
13-04 02:47:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548697600.0,1186295808.0,1959612416.0,28924469248.0,3133.0,3194.0
13-04 02:47:54,0.0,0.084,99.916,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1548693504.0,1186295808.0,1959616512.0,28924469248.0,3048.0,2621.0
13-04 02:47:55,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1548693504.0,1186299904.0,1959612416.0,28924469248.0,3193.0,3302.0
13-04 02:47:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548693504.0,1186299904.0,1959612416.0,28924469248.0,4761.0,4122.0
13-04 02:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548693504.0,1186299904.0,1959612416.0,28924469248.0,4008.0,4567.0
13-04 02:47:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1548693504.0,1186299904.0,1959612416.0,28924469248.0,5283.0,5186.0
13-04 02:47:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1548689408.0,1186299904.0,1959616512.0,28924469248.0,3732.0,3758.0
13-04 02:48:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548689408.0,1186299904.0,1959616512.0,28924469248.0,4046.0,4487.0
13-04 02:48:01,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1548685312.0,1186304000.0,1959616512.0,28924469248.0,2695.0,2051.0
13-04 02:48:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548685312.0,1186304000.0,1959616512.0,28924469248.0,2579.0,2182.0
13-04 02:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548685312.0,1186304000.0,1959616512.0,28924469248.0,2921.0,2593.0
13-04 02:48:04,0.249,0.249,99.418,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1549529088.0,1186304000.0,1959620608.0,28923621376.0,6266.0,5905.0
13-04 02:48:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549189120.0,1186304000.0,1959620608.0,28923961344.0,21401.0,21033.0
13-04 02:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549189120.0,1186304000.0,1959620608.0,28923961344.0,4898.0,4930.0
13-04 02:48:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,22018.0,22135.0
13-04 02:48:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,6092.0,5286.0
13-04 02:48:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,3358.0,2453.0
13-04 02:48:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,3828.0,3643.0
13-04 02:48:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,3299.0,2386.0
13-04 02:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549185024.0,1186308096.0,1959620608.0,28923961344.0,4103.0,4003.0
13-04 02:48:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,4364.0,5010.0
13-04 02:48:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,3944.0,3597.0
13-04 02:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,21154.0,21366.0
13-04 02:48:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,3294.0,3397.0
13-04 02:48:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,2670.0,2075.0
13-04 02:48:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549176832.0,1186312192.0,1959624704.0,28923961344.0,2619.0,2273.0
13-04 02:48:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1549172736.0,1186316288.0,1959624704.0,28923961344.0,4134.0,4797.0
13-04 02:48:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549172736.0,1186316288.0,1959624704.0,28923961344.0,3714.0,3754.0
13-04 02:48:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549172736.0,1186316288.0,1959624704.0,28923961344.0,2937.0,3016.0
13-04 02:48:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,1549172736.0,1186316288.0,1959624704.0,28923961344.0,2390.0,2025.0
13-04 02:48:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1549172736.0,1186316288.0,1959624704.0,28923961344.0,2254.0,1781.0
13-04 02:48:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1548263424.0,1186316288.0,1959624704.0,28924870656.0,5157.0,6266.0
13-04 02:48:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1548414976.0,1186320384.0,1959624704.0,28924715008.0,2864.0,2233.0
13-04 02:48:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1548414976.0,1186320384.0,1959624704.0,28924715008.0,2651.0,2211.0
13-04 02:48:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548414976.0,1186320384.0,1959624704.0,28924715008.0,3812.0,4256.0
13-04 02:48:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1548414976.0,1186320384.0,1959624704.0,28924715008.0,3858.0,4497.0
13-04 02:48:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548414976.0,1186320384.0,1959624704.0,28924715008.0,3014.0,2506.0
13-04 02:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548410880.0,1186320384.0,1959628800.0,28924715008.0,2679.0,2315.0
13-04 02:48:31,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1548406784.0,1186324480.0,1959628800.0,28924715008.0,3591.0,4117.0
13-04 02:48:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548406784.0,1186324480.0,1959628800.0,28924715008.0,3234.0,3355.0
13-04 02:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548406784.0,1186324480.0,1959628800.0,28924715008.0,3082.0,2688.0
13-04 02:48:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548406784.0,1186324480.0,1959628800.0,28924715008.0,2419.0,2091.0
13-04 02:48:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548406784.0,1186324480.0,1959628800.0,28924715008.0,5060.0,6616.0
13-04 02:48:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548402688.0,1186324480.0,1959632896.0,28924715008.0,2851.0,2393.0
13-04 02:48:37,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,2604.0,2075.0
13-04 02:48:38,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,4887.0,4481.0
13-04 02:48:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,3736.0,3790.0
13-04 02:48:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,3698.0,4362.0
13-04 02:48:41,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,2529.0,1973.0
13-04 02:48:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548398592.0,1186328576.0,1959632896.0,28924715008.0,4019.0,4591.0
13-04 02:48:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1548394496.0,1186332672.0,1959632896.0,28924715008.0,4249.0,4822.0
13-04 02:48:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1549029376.0,1186332672.0,1959632896.0,28924080128.0,2619.0,2273.0
13-04 02:48:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548902400.0,1186332672.0,1959632896.0,28924207104.0,19881.0,19454.0
13-04 02:48:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548902400.0,1186332672.0,1959632896.0,28924207104.0,3434.0,3537.0
13-04 02:48:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548902400.0,1186332672.0,1959632896.0,28924207104.0,2724.0,2327.0
13-04 02:48:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548902400.0,1186332672.0,1959632896.0,28924207104.0,4176.0,4978.0
13-04 02:48:49,0.083,0.250,99.584,0.083,0.0,0.0,0.0,73728.0,0.0,7.0,1548902400.0,1186336768.0,1959628800.0,28924207104.0,5940.0,6442.0
13-04 02:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548894208.0,1186336768.0,1959636992.0,28924207104.0,3328.0,3489.0
13-04 02:48:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1548894208.0,1186336768.0,1959636992.0,28924207104.0,2703.0,2204.0
13-04 02:48:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548767232.0,1186336768.0,1959636992.0,28924334080.0,3228.0,3330.0
13-04 02:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548767232.0,1186336768.0,1959636992.0,28924334080.0,3541.0,3672.0
13-04 02:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1548767232.0,1186336768.0,1959636992.0,28924334080.0,2645.0,2224.0
13-04 02:48:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1548763136.0,1186340864.0,1959636992.0,28924334080.0,2615.0,2058.0
13-04 02:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548763136.0,1186340864.0,1959636992.0,28924334080.0,4840.0,4355.0
13-04 02:48:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548763136.0,1186340864.0,1959636992.0,28924334080.0,5160.0,6710.0
13-04 02:48:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1548763136.0,1186340864.0,1959636992.0,28924334080.0,5482.0,5771.0
13-04 02:48:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548767232.0,1186340864.0,1959632896.0,28924334080.0,3032.0,3111.0
13-04 02:49:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548763136.0,1186340864.0,1959636992.0,28924334080.0,2800.0,2295.0
13-04 02:49:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1548759040.0,1186344960.0,1959636992.0,28924334080.0,2735.0,2058.0
13-04 02:49:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548759040.0,1186344960.0,1959636992.0,28924334080.0,3465.0,3512.0
13-04 02:49:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548759040.0,1186344960.0,1959636992.0,28924334080.0,3047.0,2597.0
13-04 02:49:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549053952.0,1186344960.0,1959636992.0,28924039168.0,4118.0,3828.0
13-04 02:49:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549012992.0,1186344960.0,1959636992.0,28924080128.0,5242.0,4412.0
13-04 02:49:06,0.0,0.0,99.666,0.334,0.0,0.0,0.0,28672.0,0.0,3.0,1549012992.0,1186349056.0,1959632896.0,28924080128.0,5486.0,6273.0
13-04 02:49:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549000704.0,1186349056.0,1959645184.0,28924080128.0,3852.0,3530.0
13-04 02:49:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549000704.0,1186349056.0,1959645184.0,28924080128.0,6640.0,6493.0
13-04 02:49:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549000704.0,1186349056.0,1959645184.0,28924080128.0,3228.0,2390.0
13-04 02:49:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549000704.0,1186349056.0,1959645184.0,28924080128.0,4410.0,4028.0
13-04 02:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549000704.0,1186349056.0,1959645184.0,28924080128.0,3199.0,2324.0
13-04 02:49:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,21717.0,21774.0
13-04 02:49:13,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,4505.0,4208.0
13-04 02:49:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,4608.0,5627.0
13-04 02:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,20120.0,19627.0
13-04 02:49:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,3334.0,3446.0
13-04 02:49:17,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1548996608.0,1186353152.0,1959645184.0,28924080128.0,3158.0,3154.0
13-04 02:49:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1548992512.0,1186357248.0,1959645184.0,28924080128.0,2868.0,2638.0
13-04 02:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1548992512.0,1186357248.0,1959645184.0,28924080128.0,4481.0,3930.0
13-04 02:49:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548992512.0,1186357248.0,1959645184.0,28924080128.0,3787.0,4470.0
13-04 02:49:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548992512.0,1186357248.0,1959645184.0,28924080128.0,2554.0,2054.0
13-04 02:49:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1548996608.0,1186357248.0,1959641088.0,28924080128.0,4219.0,4772.0
13-04 02:49:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548988416.0,1186357248.0,1959649280.0,28924080128.0,3736.0,3792.0
13-04 02:49:24,0.083,0.167,99.666,0.083,0.0,0.0,0.0,57344.0,0.0,5.0,1549541376.0,1186361344.0,1959645184.0,28923527168.0,3993.0,4546.0
13-04 02:49:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549238272.0,1186361344.0,1959649280.0,28923826176.0,20120.0,19553.0
13-04 02:49:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549238272.0,1186361344.0,1959649280.0,28923826176.0,2550.0,2158.0
13-04 02:49:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549238272.0,1186361344.0,1959649280.0,28923826176.0,3228.0,3216.0
13-04 02:49:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1549230080.0,1186361344.0,1959649280.0,28923834368.0,3238.0,2896.0
13-04 02:49:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1549225984.0,1186361344.0,1959653376.0,28923834368.0,3812.0,4320.0
13-04 02:49:30,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549225984.0,1186365440.0,1959649280.0,28923834368.0,3234.0,3355.0
13-04 02:49:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549225984.0,1186365440.0,1959649280.0,28923834368.0,3324.0,3177.0
13-04 02:49:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549225984.0,1186365440.0,1959649280.0,28923834368.0,3898.0,4547.0
13-04 02:49:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549225984.0,1186365440.0,1959649280.0,28923834368.0,2726.0,2303.0
13-04 02:49:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549230080.0,1186365440.0,1959645184.0,28923834368.0,2880.0,2459.0
13-04 02:49:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549225984.0,1186365440.0,1959649280.0,28923834368.0,2908.0,2951.0
13-04 02:49:36,0.0,0.083,99.667,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,1549221888.0,1186369536.0,1959649280.0,28923834368.0,3265.0,3331.0
13-04 02:49:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549221888.0,1186369536.0,1959649280.0,28923834368.0,3168.0,3174.0
13-04 02:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549221888.0,1186369536.0,1959649280.0,28923834368.0,5113.0,5245.0
13-04 02:49:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549221888.0,1186369536.0,1959649280.0,28923834368.0,2761.0,2460.0
13-04 02:49:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549217792.0,1186369536.0,1959653376.0,28923834368.0,3988.0,4549.0
13-04 02:49:41,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1549217792.0,1186373632.0,1959649280.0,28923834368.0,2354.0,1872.0
13-04 02:49:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549213696.0,1186373632.0,1959653376.0,28923834368.0,3354.0,3439.0
13-04 02:49:43,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549209600.0,1186373632.0,1959657472.0,28923834368.0,3358.0,3335.0
13-04 02:49:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549758464.0,1186373632.0,1959657472.0,28923285504.0,3897.0,4051.0
13-04 02:49:45,0.583,0.167,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549590528.0,1186373632.0,1959657472.0,28923453440.0,20960.0,20920.0
13-04 02:49:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549590528.0,1186373632.0,1959657472.0,28923453440.0,3073.0,3195.0
13-04 02:49:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,2534.0,2166.0
13-04 02:49:48,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,3534.0,3627.0
13-04 02:49:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,4424.0,5050.0
13-04 02:49:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,2519.0,2182.0
13-04 02:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,2314.0,1823.0
13-04 02:49:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549586432.0,1186377728.0,1959657472.0,28923453440.0,4008.0,4609.0
13-04 02:49:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1549582336.0,1186381824.0,1959657472.0,28923453440.0,3742.0,4244.0
13-04 02:49:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1549582336.0,1186381824.0,1959657472.0,28923453440.0,3000.0,2543.0
13-04 02:49:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549582336.0,1186381824.0,1959657472.0,28923453440.0,3551.0,3653.0
13-04 02:49:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549582336.0,1186381824.0,1959657472.0,28923453440.0,2550.0,2158.0
13-04 02:49:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549565952.0,1186381824.0,1959657472.0,28923469824.0,2349.0,1876.0
13-04 02:49:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1549565952.0,1186381824.0,1959657472.0,28923469824.0,3922.0,4586.0
13-04 02:49:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,81920.0,0.0,7.0,1549561856.0,1186385920.0,1959657472.0,28923469824.0,3092.0,3058.0
13-04 02:50:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549561856.0,1186385920.0,1959657472.0,28923469824.0,4922.0,5203.0
13-04 02:50:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549574144.0,1186385920.0,1959661568.0,28923453440.0,3072.0,2141.0
13-04 02:50:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549574144.0,1186385920.0,1959661568.0,28923453440.0,4208.0,4746.0
13-04 02:50:03,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549574144.0,1186385920.0,1959661568.0,28923453440.0,2704.0,2166.0
13-04 02:50:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549742080.0,1186385920.0,1959661568.0,28923285504.0,3802.0,3169.0
13-04 02:50:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549578240.0,1186390016.0,1959661568.0,28923445248.0,3913.0,3534.0
13-04 02:50:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549578240.0,1186390016.0,1959661568.0,28923445248.0,4542.0,4853.0
13-04 02:50:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549570048.0,1186390016.0,1959661568.0,28923453440.0,3199.0,2324.0
13-04 02:50:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549570048.0,1186390016.0,1959661568.0,28923453440.0,6127.0,5959.0
13-04 02:50:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549570048.0,1186390016.0,1959661568.0,28923453440.0,3516.0,2849.0
13-04 02:50:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549565952.0,1186390016.0,1959665664.0,28923453440.0,5038.0,5179.0
13-04 02:50:11,0.167,0.250,99.500,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1549557760.0,1186398208.0,1959665664.0,28923453440.0,4696.0,4796.0
13-04 02:50:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549557760.0,1186398208.0,1959665664.0,28923453440.0,4263.0,4135.0
13-04 02:50:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549553664.0,1186398208.0,1959669760.0,28923453440.0,3393.0,2519.0
13-04 02:50:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549553664.0,1186398208.0,1959669760.0,28923453440.0,2956.0,2746.0
13-04 02:50:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549553664.0,1186398208.0,1959669760.0,28923453440.0,21343.0,21838.0
13-04 02:50:16,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1549553664.0,1186402304.0,1959665664.0,28923453440.0,3405.0,3470.0
13-04 02:50:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549549568.0,1186402304.0,1959669760.0,28923453440.0,3258.0,3245.0
13-04 02:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549549568.0,1186402304.0,1959669760.0,28923453440.0,2640.0,2228.0
13-04 02:50:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549549568.0,1186402304.0,1959669760.0,28923453440.0,2981.0,2597.0
13-04 02:50:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549549568.0,1186402304.0,1959669760.0,28923453440.0,3954.0,4522.0
13-04 02:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549549568.0,1186402304.0,1959669760.0,28923453440.0,3289.0,3285.0
13-04 02:50:22,0.167,0.333,99.334,0.167,0.0,0.0,0.0,81920.0,0.0,8.0,1549447168.0,1186406400.0,1959673856.0,28923547648.0,2779.0,2340.0
13-04 02:50:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549418496.0,1186406400.0,1959669760.0,28923580416.0,3562.0,4118.0
13-04 02:50:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1549586432.0,1186406400.0,1959669760.0,28923412480.0,3058.0,2799.0
13-04 02:50:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549426688.0,1186406400.0,1959669760.0,28923572224.0,3008.0,3040.0
13-04 02:50:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549426688.0,1186406400.0,1959669760.0,28923572224.0,3388.0,3531.0
13-04 02:50:27,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549426688.0,1186406400.0,1959669760.0,28923572224.0,2968.0,2926.0
13-04 02:50:28,0.083,0.167,99.584,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,1549422592.0,1186410496.0,1959669760.0,28923572224.0,3434.0,3538.0
13-04 02:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1549422592.0,1186410496.0,1959669760.0,28923572224.0,3541.0,3736.0
13-04 02:50:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549414400.0,1186410496.0,1959669760.0,28923580416.0,2800.0,2295.0
13-04 02:50:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549414400.0,1186410496.0,1959669760.0,28923580416.0,4123.0,4510.0
13-04 02:50:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549414400.0,1186410496.0,1959669760.0,28923580416.0,3073.0,3259.0
13-04 02:50:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549410304.0,1186410496.0,1959673856.0,28923580416.0,2443.0,1980.0
13-04 02:50:34,0.0,0.083,99.833,0.083,0.0,0.0,0.0,77824.0,0.0,7.0,1549406208.0,1186414592.0,1959673856.0,28923580416.0,2958.0,2708.0
13-04 02:50:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549406208.0,1186414592.0,1959673856.0,28923580416.0,3224.0,3154.0
13-04 02:50:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549406208.0,1186414592.0,1959673856.0,28923580416.0,3620.0,3555.0
13-04 02:50:37,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549406208.0,1186414592.0,1959673856.0,28923580416.0,4245.0,5353.0
13-04 02:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549406208.0,1186414592.0,1959673856.0,28923580416.0,5264.0,5277.0
13-04 02:50:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549402112.0,1186414592.0,1959677952.0,28923580416.0,2792.0,2436.0
13-04 02:50:40,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1549402112.0,1186418688.0,1959673856.0,28923580416.0,3173.0,3285.0
13-04 02:50:41,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1549402112.0,1186418688.0,1959673856.0,28923580416.0,3137.0,3199.0
13-04 02:50:42,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549398016.0,1186418688.0,1959677952.0,28923580416.0,2580.0,2120.0
13-04 02:50:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1549398016.0,1186418688.0,1959677952.0,28923580416.0,3203.0,3133.0
13-04 02:50:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549692928.0,1186418688.0,1959677952.0,28923285504.0,4265.0,5018.0
13-04 02:50:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549651968.0,1186418688.0,1959677952.0,28923326464.0,37599.0,37169.0
13-04 02:50:46,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1549643776.0,1186426880.0,1959677952.0,28923326464.0,4174.0,4635.0
13-04 02:50:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549643776.0,1186426880.0,1959677952.0,28923326464.0,2444.0,2008.0
13-04 02:50:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549643776.0,1186426880.0,1959677952.0,28923326464.0,2719.0,2432.0
13-04 02:50:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549643776.0,1186426880.0,1959677952.0,28923326464.0,3709.0,3877.0
13-04 02:50:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549643776.0,1186426880.0,1959677952.0,28923326464.0,3294.0,3398.0
13-04 02:50:51,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1549643776.0,1186430976.0,1959673856.0,28923326464.0,2644.0,2124.0
13-04 02:50:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549639680.0,1186430976.0,1959677952.0,28923326464.0,3454.0,3595.0
13-04 02:50:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549639680.0,1186430976.0,1959677952.0,28923326464.0,4305.0,5329.0
13-04 02:50:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549635584.0,1186430976.0,1959682048.0,28923326464.0,3897.0,4102.0
13-04 02:50:55,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549635584.0,1186430976.0,1959682048.0,28923326464.0,2343.0,1889.0
13-04 02:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549635584.0,1186430976.0,1959682048.0,28923326464.0,20322.0,19912.0
13-04 02:50:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,2422.0,1836.0
13-04 02:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,3452.0,4405.0
13-04 02:50:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,3801.0,3857.0
13-04 02:51:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,2580.0,2186.0
13-04 02:51:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,3562.0,4054.0
13-04 02:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549631488.0,1186435072.0,1959682048.0,28923326464.0,3660.0,3669.0
13-04 02:51:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1549627392.0,1186439168.0,1959682048.0,28923326464.0,3158.0,3087.0
13-04 02:51:04,0.167,0.084,99.749,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,1549754368.0,1186439168.0,1959682048.0,28923199488.0,21570.0,20941.0
13-04 02:51:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549635584.0,1186439168.0,1959682048.0,28923318272.0,3882.0,3559.0
13-04 02:51:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549635584.0,1186439168.0,1959682048.0,28923318272.0,3403.0,2721.0
13-04 02:51:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549627392.0,1186439168.0,1959682048.0,28923326464.0,3882.0,3492.0
13-04 02:51:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549627392.0,1186439168.0,1959682048.0,28923326464.0,5945.0,5786.0
13-04 02:51:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,1549623296.0,1186443264.0,1959682048.0,28923326464.0,5080.0,5341.0
13-04 02:51:10,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1549619200.0,1186443264.0,1959686144.0,28923326464.0,4312.0,4118.0
13-04 02:51:11,0.334,0.0,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549619200.0,1186443264.0,1959686144.0,28923326464.0,3388.0,2523.0
13-04 02:51:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549619200.0,1186443264.0,1959686144.0,28923326464.0,4458.0,4255.0
13-04 02:51:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549619200.0,1186443264.0,1959686144.0,28923326464.0,3098.0,3111.0
13-04 02:51:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549615104.0,1186443264.0,1959690240.0,28923326464.0,3284.0,2932.0
13-04 02:51:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,20779.0,20722.0
13-04 02:51:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,3405.0,3472.0
13-04 02:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,4012.0,4436.0
13-04 02:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,3394.0,3422.0
13-04 02:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,3862.0,3905.0
13-04 02:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549606912.0,1186451456.0,1959690240.0,28923326464.0,2514.0,2186.0
13-04 02:51:21,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1549602816.0,1186455552.0,1959690240.0,28923326464.0,2343.0,1889.0
13-04 02:51:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1549602816.0,1186455552.0,1959690240.0,28923326464.0,4082.0,4749.0
13-04 02:51:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549602816.0,1186455552.0,1959690240.0,28923326464.0,3163.0,3179.0
13-04 02:51:24,0.084,0.084,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1549770752.0,1186455552.0,1959690240.0,28923158528.0,3068.0,2791.0
13-04 02:51:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549737984.0,1186455552.0,1959690240.0,28923191296.0,4072.0,4478.0
13-04 02:51:26,0.084,0.0,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1549733888.0,1186459648.0,1959690240.0,28923191296.0,20618.0,20790.0
13-04 02:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549729792.0,1186459648.0,1959694336.0,28923191296.0,2444.0,1942.0
13-04 02:51:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1549729792.0,1186459648.0,1959694336.0,28923191296.0,5385.0,5506.0
13-04 02:51:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549729792.0,1186459648.0,1959694336.0,28923191296.0,3072.0,2586.0
13-04 02:51:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549729792.0,1186459648.0,1959694336.0,28923191296.0,2700.0,2270.0
13-04 02:51:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549729792.0,1186459648.0,1959694336.0,28923191296.0,3822.0,4277.0
13-04 02:51:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,4019.0,4592.0
13-04 02:51:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,2804.0,2257.0
13-04 02:51:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,4326.0,5059.0
13-04 02:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,2283.0,1847.0
13-04 02:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,3560.0,3579.0
13-04 02:51:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549725696.0,1186463744.0,1959694336.0,28923191296.0,20128.0,19577.0
13-04 02:51:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,5441.0,5537.0
13-04 02:51:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,94208.0,0.0,7.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,3657.0,4082.0
13-04 02:51:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,2796.0,2547.0
13-04 02:51:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,3258.0,3245.0
13-04 02:51:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,3434.0,3652.0
13-04 02:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549721600.0,1186467840.0,1959694336.0,28923191296.0,3069.0,3046.0
13-04 02:51:44,0.167,0.083,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1549926400.0,1186471936.0,1959694336.0,28922982400.0,2651.0,2211.0
13-04 02:51:45,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549701120.0,1186471936.0,1959702528.0,28923199488.0,21943.0,22395.0
13-04 02:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1549701120.0,1186471936.0,1959702528.0,28923199488.0,3044.0,3194.0
13-04 02:51:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549701120.0,1186471936.0,1959702528.0,28923199488.0,3444.0,3394.0
13-04 02:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549701120.0,1186471936.0,1959702528.0,28923199488.0,3418.0,3647.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549701120.0,1186471936.0,1959702528.0,28923199488.0,3264.0,3201.0
13-04 02:51:50,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,3250.0,2841.0
13-04 02:51:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,3132.0,3203.0
13-04 02:51:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,3400.0,3380.0
13-04 02:51:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,2709.0,2191.0
13-04 02:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,8.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,3299.0,3392.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549692928.0,1186480128.0,1959702528.0,28923199488.0,3601.0,3675.0
13-04 02:51:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1549688832.0,1186484224.0,1959702528.0,28923199488.0,4079.0,4632.0
13-04 02:51:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549688832.0,1186484224.0,1959702528.0,28923199488.0,3098.0,3112.0
13-04 02:51:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549688832.0,1186484224.0,1959702528.0,28923199488.0,5514.0,5511.0
13-04 02:51:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,90112.0,0.0,6.0,1549688832.0,1186484224.0,1959702528.0,28923199488.0,3198.0,3137.0
13-04 02:52:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549688832.0,1186484224.0,1959702528.0,28923199488.0,3183.0,2879.0
13-04 02:52:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1549688832.0,1186488320.0,1959698432.0,28923199488.0,3132.0,3201.0
13-04 02:52:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549684736.0,1186488320.0,1959702528.0,28923199488.0,3294.0,3398.0
13-04 02:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549684736.0,1186488320.0,1959702528.0,28923199488.0,2469.0,1960.0
13-04 02:52:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1549254656.0,1186488320.0,1959702528.0,28923629568.0,4218.0,3984.0
13-04 02:52:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549443072.0,1186488320.0,1959706624.0,28923437056.0,5200.0,5491.0
13-04 02:52:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549443072.0,1186488320.0,1959706624.0,28923437056.0,6126.0,5692.0
13-04 02:52:07,3.833,1.667,94.333,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1570521088.0,1186492416.0,1959706624.0,28902354944.0,100676.0,96189.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-kafka-slave-38.csv <==
13-04 02:31:15,0.184,0.129,99.668,0.005,0.0,0.014,2017.286,356113.426,0.358,1.853,1539735552.0,1202270208.0,1914142720.0,28962926592.0,0.0,0.0
13-04 02:31:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1540653056.0,1202270208.0,1914142720.0,28962009088.0,2820.0,2578.0
13-04 02:31:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1540636672.0,1202270208.0,1914142720.0,28962025472.0,17948.0,18434.0
13-04 02:31:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540763648.0,1202270208.0,1914142720.0,28961898496.0,4108.0,4591.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1540763648.0,1202270208.0,1914142720.0,28961898496.0,17264.0,17705.0
13-04 02:31:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540759552.0,1202270208.0,1914146816.0,28961898496.0,2514.0,2186.0
13-04 02:31:21,0.167,0.0,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1540759552.0,1202270208.0,1914146816.0,28961898496.0,3724.0,2124.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540759552.0,1202270208.0,1914146816.0,28961898496.0,3844.0,2890.0
13-04 02:31:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540759552.0,1202270208.0,1914146816.0,28961898496.0,3343.0,3106.0
13-04 02:31:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1540886528.0,1202270208.0,1914146816.0,28961771520.0,4008.0,4436.0
13-04 02:31:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540878336.0,1202270208.0,1914146816.0,28961779712.0,3165.0,3110.0
13-04 02:31:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1540878336.0,1202270208.0,1914146816.0,28961779712.0,4008.0,4633.0
13-04 02:31:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541296128.0,1202274304.0,1914146816.0,28961357824.0,5320.0,4781.0
13-04 02:31:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541263360.0,1202274304.0,1914146816.0,28961390592.0,3494.0,3537.0
13-04 02:31:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1541263360.0,1202274304.0,1914146816.0,28961390592.0,2604.0,2033.0
13-04 02:31:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541263360.0,1202274304.0,1914146816.0,28961390592.0,16119.0,15677.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1541263360.0,1202274304.0,1914146816.0,28961390592.0,2504.0,1942.0
13-04 02:31:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541255168.0,1202274304.0,1914146816.0,28961398784.0,4386.0,5022.0
13-04 02:31:33,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,4632.0,5516.0
13-04 02:31:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,3520.0,3488.0
13-04 02:31:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,3218.0,3124.0
13-04 02:31:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,2700.0,2228.0
13-04 02:31:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,3179.0,2688.0
13-04 02:31:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541251072.0,1202278400.0,1914146816.0,28961398784.0,3066.0,2501.0
13-04 02:31:39,0.083,0.167,99.584,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1541246976.0,1202282496.0,1914146816.0,28961398784.0,3812.0,4280.0
13-04 02:31:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541246976.0,1202282496.0,1914146816.0,28961398784.0,3948.0,4565.0
13-04 02:31:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541242880.0,1202282496.0,1914150912.0,28961398784.0,2538.0,1980.0
13-04 02:31:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541242880.0,1202282496.0,1914150912.0,28961398784.0,3706.0,3981.0
13-04 02:31:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541238784.0,1202282496.0,1914155008.0,28961398784.0,3746.0,4256.0
13-04 02:31:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541238784.0,1202282496.0,1914155008.0,28961398784.0,2685.0,2302.0
13-04 02:31:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1541234688.0,1202286592.0,1914155008.0,28961398784.0,2544.0,2033.0
13-04 02:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1541234688.0,1202286592.0,1914155008.0,28961398784.0,3494.0,3579.0
13-04 02:31:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541537792.0,1202286592.0,1914155008.0,28961095680.0,17589.0,18138.0
13-04 02:31:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541488640.0,1202286592.0,1914155008.0,28961144832.0,2619.0,2273.0
13-04 02:31:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1541455872.0,1202286592.0,1914155008.0,28961177600.0,3057.0,3034.0
13-04 02:31:50,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541439488.0,1202286592.0,1914155008.0,28961193984.0,4248.0,4839.0
13-04 02:31:51,0.083,0.083,99.583,0.250,0.0,0.0,0.0,32768.0,0.0,4.0,1541419008.0,1202290688.0,1914155008.0,28961210368.0,3218.0,3195.0
13-04 02:31:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541435392.0,1202290688.0,1914155008.0,28961193984.0,2797.0,2613.0
13-04 02:31:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541435392.0,1202290688.0,1914155008.0,28961193984.0,3303.0,3357.0
13-04 02:31:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1541435392.0,1202290688.0,1914155008.0,28961193984.0,3208.0,4133.0
13-04 02:31:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541435392.0,1202290688.0,1914155008.0,28961193984.0,4810.0,4268.0
13-04 02:31:56,0.501,0.167,99.332,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1544482816.0,1202290688.0,1914155008.0,28958146560.0,2840.0,2410.0
13-04 02:31:57,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1545748480.0,1202294784.0,1914155008.0,28956876800.0,5557.0,5704.0
13-04 02:31:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545748480.0,1202294784.0,1914155008.0,28956876800.0,3401.0,3357.0
13-04 02:31:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1545744384.0,1202294784.0,1914159104.0,28956876800.0,3358.0,3204.0
13-04 02:32:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545744384.0,1202294784.0,1914159104.0,28956876800.0,4068.0,4583.0
13-04 02:32:01,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1545744384.0,1202294784.0,1914159104.0,28956876800.0,2469.0,1960.0
13-04 02:32:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545744384.0,1202294784.0,1914159104.0,28956876800.0,2545.0,2133.0
13-04 02:32:03,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1545740288.0,1202298880.0,1914159104.0,28956876800.0,4123.0,4816.0
13-04 02:32:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1545740288.0,1202298880.0,1914159104.0,28956876800.0,3463.0,2763.0
13-04 02:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545740288.0,1202298880.0,1914159104.0,28956876800.0,3528.0,2663.0
13-04 02:32:06,0.333,0.250,99.417,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1546121216.0,1202298880.0,1914159104.0,28956495872.0,46938.0,7576.0
13-04 02:32:07,1.168,0.250,98.582,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,1550368768.0,1202298880.0,1914208256.0,28952199168.0,12998.0,10441.0
13-04 02:32:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1550299136.0,1202298880.0,1914212352.0,28952264704.0,5052.0,3966.0
13-04 02:32:09,0.167,0.167,99.500,0.167,0.0,0.0,0.0,61440.0,0.0,5.0,1550295040.0,1202302976.0,1914212352.0,28952264704.0,6204.0,5762.0
13-04 02:32:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1550422016.0,1202302976.0,1914212352.0,28952137728.0,4657.0,3105.0
13-04 02:32:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1548926976.0,1202302976.0,1914212352.0,28953632768.0,4661.0,3320.0
13-04 02:32:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548894208.0,1202302976.0,1914216448.0,28953661440.0,5460.0,4425.0
13-04 02:32:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548894208.0,1202302976.0,1914216448.0,28953661440.0,5220.0,3996.0
13-04 02:32:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1548890112.0,1202302976.0,1914220544.0,28953661440.0,3836.0,2723.0
13-04 02:32:15,0.750,0.083,99.083,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1548886016.0,1202307072.0,1914220544.0,28953661440.0,5191.0,5234.0
13-04 02:32:16,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549012992.0,1202307072.0,1914220544.0,28953534464.0,6452.0,7265.0
13-04 02:32:17,0.251,0.084,99.666,0.0,0.0,0.0,0.0,172032.0,0.0,40.0,1549012992.0,1202307072.0,1914220544.0,28953534464.0,62258.0,46410.0
13-04 02:32:18,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1533456384.0,1202307072.0,1914236928.0,28969074688.0,26347.0,18074.0
13-04 02:32:19,0.584,0.083,99.333,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1533431808.0,1202307072.0,1914245120.0,28969091072.0,21958.0,17933.0
13-04 02:32:20,0.251,0.084,99.666,0.0,0.0,0.0,0.0,147456.0,0.0,37.0,1533423616.0,1202307072.0,1914245120.0,28969099264.0,60117.0,46831.0
13-04 02:32:21,0.167,0.083,99.583,0.167,0.0,0.0,0.0,40960.0,0.0,6.0,1533390848.0,1202315264.0,1914523648.0,28968845312.0,39831.0,21794.0
13-04 02:32:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1533378560.0,1202315264.0,1914535936.0,28968845312.0,21737.0,18758.0
13-04 02:32:23,0.249,0.333,99.418,0.0,0.0,0.0,0.0,57344.0,0.0,17.0,1533378560.0,1202315264.0,1914535936.0,28968845312.0,36563.0,36045.0
13-04 02:32:24,0.250,0.0,99.750,0.0,0.0,0.0,0.0,126976.0,0.0,26.0,1533366272.0,1202315264.0,1914548224.0,28968845312.0,63793.0,37121.0
13-04 02:32:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1533480960.0,1202315264.0,1914560512.0,28968718336.0,18917.0,19420.0
13-04 02:32:26,0.167,0.083,99.583,0.167,0.0,0.0,0.0,110592.0,0.0,9.0,1533480960.0,1202315264.0,1914560512.0,28968718336.0,23182.0,18590.0
13-04 02:32:27,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1534251008.0,1202315264.0,1914560512.0,28967948288.0,20659.0,20342.0
13-04 02:32:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1534251008.0,1202315264.0,1914560512.0,28967948288.0,18440.0,20502.0
13-04 02:32:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1534251008.0,1202315264.0,1914560512.0,28967948288.0,16342.0,13942.0
13-04 02:32:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1534251008.0,1202315264.0,1914560512.0,28967948288.0,4596.0,4057.0
13-04 02:32:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1534246912.0,1202315264.0,1914564608.0,28967948288.0,4732.0,4119.0
13-04 02:32:32,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1534242816.0,1202319360.0,1914564608.0,28967948288.0,6429.0,7293.0
13-04 02:32:33,1.586,0.250,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1534808064.0,1202319360.0,1915904000.0,28966043648.0,1845568.0,77796.0
13-04 02:32:34,3.005,0.167,96.745,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,1538408448.0,1202319360.0,1918009344.0,28960337920.0,2168266.0,102378.0
13-04 02:32:35,2.343,0.167,97.490,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1544400896.0,1202319360.0,1919889408.0,28952465408.0,2156309.0,106886.0
13-04 02:32:36,3.833,0.167,95.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1559085056.0,1202319360.0,1921777664.0,28935892992.0,2146623.0,106312.0
13-04 02:32:37,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556623360.0,1202319360.0,1923665920.0,28936466432.0,2165919.0,103786.0
13-04 02:32:38,0.167,0.251,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1556635648.0,1202323456.0,1925365760.0,28934750208.0,2158935.0,105402.0
13-04 02:32:39,0.836,0.167,98.913,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1556353024.0,1202323456.0,1927241728.0,28933156864.0,2158055.0,109173.0
13-04 02:32:40,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1556774912.0,1202323456.0,1928880128.0,28931096576.0,2158040.0,107076.0
13-04 02:32:41,0.753,0.167,98.913,0.0,0.0,0.167,0.0,16183296.0,0.0,28.0,1549979648.0,1202323456.0,1931186176.0,28935585792.0,2156495.0,104023.0
13-04 02:32:42,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1550213120.0,1202323456.0,1933119488.0,28933419008.0,2154486.0,102455.0
13-04 02:32:43,1.082,0.333,98.418,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1550155776.0,1202323456.0,1934987264.0,28931608576.0,2156000.0,107150.0
13-04 02:32:44,0.918,0.334,98.414,0.167,0.0,0.167,0.0,118784.0,0.0,10.0,1550540800.0,1202327552.0,1936502784.0,28929703936.0,2144813.0,103363.0
13-04 02:32:45,0.667,0.333,98.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1550467072.0,1202327552.0,1938767872.0,28927512576.0,2170864.0,112339.0
13-04 02:32:46,0.501,0.334,99.082,0.0,0.0,0.083,0.0,32768.0,0.0,8.0,1550548992.0,1202327552.0,1940209664.0,28925988864.0,2157326.0,107162.0
13-04 02:32:47,0.419,0.168,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1551048704.0,1202327552.0,1942564864.0,28923133952.0,2175994.0,124308.0
13-04 02:32:48,0.919,0.167,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1551343616.0,1202327552.0,1944428544.0,28920975360.0,2159179.0,106671.0
13-04 02:32:49,0.334,0.167,99.331,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1551085568.0,1202327552.0,1946370048.0,28919291904.0,2157551.0,103859.0
13-04 02:32:50,0.417,0.334,98.916,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1551265792.0,1202335744.0,1948213248.0,28917260288.0,2156013.0,105605.0
13-04 02:32:51,0.502,0.167,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1550872576.0,1202335744.0,1950105600.0,28915761152.0,2145927.0,106429.0
13-04 02:32:52,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1550888960.0,1202335744.0,1951985664.0,28913864704.0,2173318.0,120780.0
13-04 02:32:53,2.752,0.167,96.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1563402240.0,1202335744.0,1953894400.0,28899442688.0,2166299.0,107798.0
13-04 02:32:54,0.334,0.251,99.331,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1563987968.0,1202335744.0,1955774464.0,28896976896.0,2158021.0,108941.0
13-04 02:32:55,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1564016640.0,1202335744.0,1957650432.0,28895072256.0,2175555.0,124130.0
13-04 02:32:56,1.424,0.335,98.074,0.084,0.0,0.084,0.0,40960.0,0.0,4.0,1560100864.0,1202339840.0,1959403520.0,28897230848.0,2159835.0,106668.0
13-04 02:32:57,3.088,0.083,96.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1560141824.0,1202339840.0,1961426944.0,28895166464.0,2160990.0,107395.0
13-04 02:32:58,3.425,0.167,96.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560154112.0,1202339840.0,1963286528.0,28893294592.0,2156698.0,104021.0
13-04 02:32:59,0.584,0.167,99.165,0.0,0.0,0.083,0.0,73728.0,0.0,5.0,1560432640.0,1202339840.0,1964752896.0,28891549696.0,2084703.0,101701.0
13-04 02:33:00,0.585,0.167,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1560678400.0,1202339840.0,1966575616.0,28889481216.0,2154994.0,104402.0
13-04 02:33:01,0.252,0.084,99.329,0.252,0.0,0.084,0.0,36864.0,0.0,4.0,1560076288.0,1202339840.0,1969205248.0,28887453696.0,2230633.0,109536.0
13-04 02:33:02,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1560379392.0,1202339840.0,1970872320.0,28885483520.0,2146681.0,107471.0
13-04 02:33:03,1.839,0.084,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1560301568.0,1202339840.0,1972535296.0,28883898368.0,2168251.0,103897.0
13-04 02:33:04,3.592,0.084,96.324,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,1566347264.0,1202339840.0,1974648832.0,28875739136.0,2160549.0,108422.0
13-04 02:33:05,1.334,0.250,98.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1566478336.0,1202339840.0,1975947264.0,28874309632.0,2083836.0,101692.0
13-04 02:33:06,1.499,0.333,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1561362432.0,1202339840.0,1978445824.0,28876926976.0,2231390.0,110148.0
13-04 02:33:07,0.167,0.418,99.164,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1561862144.0,1202343936.0,1979977728.0,28874891264.0,2158993.0,108098.0
13-04 02:33:08,0.167,0.167,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1561980928.0,1202343936.0,1982205952.0,28872544256.0,2193434.0,151480.0
13-04 02:33:09,4.188,0.084,95.645,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1565372416.0,1202343936.0,1984081920.0,28867276800.0,2148938.0,107333.0
13-04 02:33:10,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1565249536.0,1202343936.0,1985982464.0,28865499136.0,2168564.0,103288.0
13-04 02:33:11,0.419,0.168,99.246,0.0,0.0,0.168,0.0,56823808.0,0.0,57.0,1565278208.0,1202343936.0,1987858432.0,28863594496.0,2158997.0,109145.0
13-04 02:33:12,0.084,0.251,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1565540352.0,1202343936.0,1989754880.0,28861435904.0,2158646.0,108456.0
13-04 02:33:13,0.167,0.251,99.332,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1565687808.0,1202348032.0,1991634944.0,28859404288.0,2158853.0,107690.0
13-04 02:33:14,0.334,0.250,99.249,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,1565904896.0,1202348032.0,1993134080.0,28857688064.0,2147368.0,104595.0
13-04 02:33:15,0.167,0.418,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1565724672.0,1202348032.0,1995407360.0,28855595008.0,2169651.0,107606.0
13-04 02:33:16,0.669,0.084,99.164,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1566019584.0,1202348032.0,1997303808.0,28853403648.0,2157726.0,104549.0
13-04 02:33:17,0.250,0.167,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1565843456.0,1202348032.0,1999257600.0,28851625984.0,2176686.0,127483.0
13-04 02:33:18,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1566265344.0,1202348032.0,2001088512.0,28849373184.0,2157351.0,103789.0
13-04 02:33:19,0.334,0.167,99.249,0.167,0.0,0.083,0.0,94208.0,0.0,8.0,1566023680.0,1202352128.0,2002976768.0,28847722496.0,2160104.0,104084.0
13-04 02:33:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1565892608.0,1202352128.0,2004918272.0,28845912064.0,2157753.0,105054.0
13-04 02:33:21,0.167,0.167,99.582,0.0,0.0,0.084,0.0,24576.0,0.0,6.0,1566310400.0,1202352128.0,2006753280.0,28843659264.0,2159698.0,103212.0
13-04 02:33:22,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566449664.0,1202352128.0,2008645632.0,28841627648.0,2158885.0,104802.0
13-04 02:33:23,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566093312.0,1202352128.0,2010652672.0,28839976960.0,2146556.0,102385.0
13-04 02:33:24,0.417,0.333,99.083,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1566269440.0,1202352128.0,2012540928.0,28837912576.0,2169131.0,106561.0
13-04 02:33:25,0.334,0.250,99.249,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1566601216.0,1202360320.0,2014232576.0,28835880960.0,2159761.0,101331.0
13-04 02:33:26,0.921,0.084,98.996,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1566736384.0,1202360320.0,2016129024.0,28833849344.0,2157216.0,104969.0
13-04 02:33:27,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1567322112.0,1202360320.0,2018193408.0,28831199232.0,2159687.0,110892.0
13-04 02:33:28,0.250,0.334,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1567428608.0,1202360320.0,2020102144.0,28829184000.0,2158506.0,107993.0
13-04 02:33:29,0.334,0.167,99.415,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,1567444992.0,1202360320.0,2021990400.0,28827279360.0,2148681.0,103994.0
13-04 02:33:30,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1567461376.0,1202360320.0,2023911424.0,28825341952.0,2186130.0,119288.0
13-04 02:33:31,0.251,0.251,99.247,0.167,0.0,0.084,0.0,20480.0,0.0,3.0,1570648064.0,1202364416.0,2025766912.0,28820295680.0,2158817.0,103392.0
13-04 02:33:32,0.417,0.250,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1574854656.0,1202364416.0,2027655168.0,28814200832.0,2143701.0,100243.0
13-04 02:33:33,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1580986368.0,1202364416.0,2029334528.0,28806389760.0,2167792.0,105352.0
13-04 02:33:34,0.334,0.250,99.416,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,1581363200.0,1202364416.0,2031431680.0,28803915776.0,2101947.0,100785.0
13-04 02:33:35,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1581678592.0,1202364416.0,2033274880.0,28801757184.0,2211346.0,106343.0
13-04 02:33:36,0.250,0.417,99.0,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,1581391872.0,1202364416.0,2035339264.0,28799979520.0,2071333.0,98389.0
13-04 02:33:37,0.250,0.417,99.249,0.0,0.0,0.083,0.0,0.0,0.0,1.0,1581457408.0,1202364416.0,2037465088.0,28797788160.0,2245347.0,111600.0
13-04 02:33:38,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1581838336.0,1202364416.0,2039115776.0,28795756544.0,2138347.0,105256.0
13-04 02:33:39,0.334,0.167,99.415,0.0,0.0,0.084,0.0,90112.0,0.0,6.0,1581973504.0,1202364416.0,2041106432.0,28793630720.0,2181071.0,103150.0
13-04 02:33:40,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1581961216.0,1202364416.0,2043023360.0,28791726080.0,2156080.0,98455.0
13-04 02:33:41,0.334,0.251,99.248,0.0,0.0,0.167,0.0,56860672.0,0.0,57.0,1582104576.0,1202364416.0,2044911616.0,28789694464.0,2159036.0,104474.0
13-04 02:33:42,0.334,0.167,99.248,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1581748224.0,1202368512.0,2046787584.0,28788170752.0,2159216.0,107096.0
13-04 02:33:43,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1582444544.0,1202368512.0,2048282624.0,28785979392.0,2145921.0,103335.0
13-04 02:33:44,0.334,0.334,99.248,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,1582157824.0,1202368512.0,2050568192.0,28783980544.0,2169059.0,107836.0
13-04 02:33:45,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1582297088.0,1202368512.0,2052460544.0,28781948928.0,2157148.0,102177.0
13-04 02:33:46,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1582313472.0,1202368512.0,2054348800.0,28780044288.0,2160589.0,103640.0
13-04 02:33:47,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1582407680.0,1202368512.0,2056290304.0,28778008576.0,2166737.0,125369.0
13-04 02:33:48,0.167,0.334,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1583144960.0,1202372608.0,2058133504.0,28775424000.0,2168215.0,102468.0
13-04 02:33:49,0.167,0.084,99.582,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1584152576.0,1202372608.0,2060013568.0,28772536320.0,2158061.0,105261.0
13-04 02:33:50,0.334,0.250,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1584398336.0,1202372608.0,2061910016.0,28770394112.0,2135724.0,101790.0
13-04 02:33:51,0.334,0.250,99.332,0.0,0.0,0.083,0.0,16384.0,0.0,3.0,1584427008.0,1202372608.0,2063785984.0,28768489472.0,2179467.0,104400.0
13-04 02:33:52,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1588342784.0,1202372608.0,2065489920.0,28762869760.0,2158177.0,101092.0
13-04 02:33:53,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1592479744.0,1202372608.0,2067574784.0,28756647936.0,2158711.0,102968.0
13-04 02:33:54,0.334,0.334,98.997,0.251,0.0,0.084,0.0,98304.0,0.0,7.0,1595928576.0,1202376704.0,2069708800.0,28751060992.0,2158313.0,106069.0
13-04 02:33:55,0.250,0.334,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600036864.0,1202376704.0,2071347200.0,28745314304.0,2157538.0,101616.0
13-04 02:33:56,0.334,0.250,99.166,0.0,0.0,0.250,0.0,49152.0,0.0,7.0,1604304896.0,1202376704.0,2073235456.0,28739158016.0,2159333.0,101331.0
13-04 02:33:57,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1608097792.0,1202376704.0,2075062272.0,28733538304.0,2155117.0,102901.0
13-04 02:33:58,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1611706368.0,1202376704.0,2077134848.0,28727857152.0,2160101.0,101291.0
13-04 02:33:59,0.167,0.417,99.249,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,1615650816.0,1202376704.0,2079031296.0,28722016256.0,2157879.0,103300.0
13-04 02:34:00,0.168,0.084,99.414,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1619410944.0,1202384896.0,2081169408.0,28716109824.0,2158926.0,104805.0
13-04 02:34:01,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1623715840.0,1202384896.0,2082799616.0,28710174720.0,2159783.0,107476.0
13-04 02:34:02,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1627856896.0,1202384896.0,2084499456.0,28704333824.0,2158178.0,102063.0
13-04 02:34:03,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1631485952.0,1202384896.0,2086584320.0,28698619904.0,2102858.0,98919.0
13-04 02:34:04,0.250,0.334,99.249,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1635729408.0,1202384896.0,2088435712.0,28692525056.0,2212464.0,105344.0
13-04 02:34:05,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1639976960.0,1202384896.0,2090156032.0,28686557184.0,2116123.0,99632.0
13-04 02:34:06,0.251,0.084,99.246,0.251,0.0,0.168,0.0,20480.0,0.0,3.0,1643753472.0,1202388992.0,2092183552.0,28680749056.0,2125200.0,103235.0
13-04 02:34:07,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1648074752.0,1202388992.0,2094350336.0,28674260992.0,2181749.0,105939.0
13-04 02:34:08,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1652260864.0,1202388992.0,2095951872.0,28668473344.0,2161017.0,106982.0
13-04 02:34:09,0.167,0.084,99.666,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1656262656.0,1202388992.0,2097680384.0,28662743040.0,2210625.0,104515.0
13-04 02:34:10,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1660329984.0,1202388992.0,2099793920.0,28656562176.0,2160097.0,109547.0
13-04 02:34:11,0.334,0.334,99.083,0.167,0.0,0.083,0.0,52985856.0,0.0,56.0,1664274432.0,1202388992.0,2101690368.0,28650721280.0,2160177.0,105475.0
13-04 02:34:12,0.333,0.333,99.167,0.0,0.0,0.167,0.0,3870720.0,0.0,5.0,1668231168.0,1202388992.0,2103369728.0,28645085184.0,2158509.0,104262.0
13-04 02:34:13,0.501,0.167,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1671720960.0,1202388992.0,2105466880.0,28639498240.0,2158852.0,102580.0
13-04 02:34:14,0.250,0.250,99.332,0.083,0.0,0.083,0.0,106496.0,0.0,9.0,1675993088.0,1202388992.0,2107162624.0,28633530368.0,2157841.0,104402.0
13-04 02:34:15,0.084,0.167,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1679847424.0,1202388992.0,2109243392.0,28627595264.0,2158740.0,103864.0
13-04 02:34:16,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1683386368.0,1202388992.0,2111131648.0,28622168064.0,2156704.0,100129.0
13-04 02:34:17,0.084,0.168,99.664,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1687691264.0,1202393088.0,2112823296.0,28616167424.0,2175355.0,121828.0
13-04 02:34:18,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1691283456.0,1202393088.0,2114912256.0,28610486272.0,2158626.0,103019.0
13-04 02:34:19,0.167,0.417,99.333,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,1695473664.0,1202393088.0,2116595712.0,28604612608.0,2159837.0,103920.0
13-04 02:34:20,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1699442688.0,1202393088.0,2118688768.0,28598550528.0,2155668.0,99565.0
13-04 02:34:21,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703395328.0,1202393088.0,2120577024.0,28592709632.0,2156132.0,103256.0
13-04 02:34:22,0.334,0.417,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1707229184.0,1202393088.0,2122268672.0,28587184128.0,2159040.0,100911.0
13-04 02:34:23,0.334,0.250,99.165,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1711468544.0,1202397184.0,2124341248.0,28580868096.0,2158161.0,102004.0
13-04 02:34:24,0.167,0.251,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,1715236864.0,1202397184.0,2126032896.0,28575408128.0,2157541.0,103639.0
13-04 02:34:25,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1719332864.0,1202397184.0,2128125952.0,28569219072.0,2158165.0,107428.0
13-04 02:34:26,0.167,0.417,99.249,0.0,0.0,0.167,0.0,114688.0,0.0,9.0,1723031552.0,1202397184.0,2130014208.0,28563632128.0,2159076.0,106359.0
13-04 02:34:27,0.167,0.501,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1727668224.0,1202397184.0,2131902464.0,28557107200.0,2159657.0,110333.0
13-04 02:34:28,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1731571712.0,1202397184.0,2133790720.0,28551315456.0,2158965.0,99706.0
13-04 02:34:29,0.168,0.168,99.414,0.168,0.0,0.084,0.0,61440.0,0.0,5.0,1735380992.0,1202401280.0,2135470080.0,28545822720.0,2158465.0,105272.0
13-04 02:34:30,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1738878976.0,1202401280.0,2137559040.0,28540235776.0,2147647.0,97105.0
13-04 02:34:31,0.168,0.168,99.581,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1743273984.0,1202401280.0,2139258880.0,28534140928.0,2158165.0,104162.0
13-04 02:34:32,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1747009536.0,1202401280.0,2141331456.0,28528332800.0,2158655.0,107217.0
13-04 02:34:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747910656.0,1202401280.0,2141446144.0,28527316992.0,359381.0,20171.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1747767296.0,1202401280.0,2141716480.0,28527190016.0,4973.0,4434.0
13-04 02:34:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1747759104.0,1202409472.0,2141716480.0,28527190016.0,7762.0,7078.0
13-04 02:34:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747877888.0,1202409472.0,2141724672.0,28527063040.0,3905.0,2743.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747877888.0,1202409472.0,2141724672.0,28527063040.0,4537.0,3999.0
13-04 02:34:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747877888.0,1202409472.0,2141724672.0,28527063040.0,3813.0,2615.0
13-04 02:34:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1747877888.0,1202409472.0,2141724672.0,28527063040.0,5110.0,4641.0
13-04 02:34:40,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1749069824.0,1202409472.0,2142183424.0,28525412352.0,585912.0,30523.0
13-04 02:34:41,0.420,0.252,99.160,0.084,0.0,0.084,0.0,42786816.0,0.0,48.0,1753178112.0,1202413568.0,2144325632.0,28519157760.0,2406664.0,116785.0
13-04 02:34:42,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1758552064.0,1202413568.0,2146664448.0,28511444992.0,2964347.0,136689.0
13-04 02:34:43,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1763328000.0,1202413568.0,2149031936.0,28504301568.0,2714416.0,121662.0
13-04 02:34:44,0.334,0.334,99.165,0.0,0.0,0.167,0.0,106496.0,0.0,9.0,1767378944.0,1202413568.0,2151583744.0,28497698816.0,2495980.0,115498.0
13-04 02:34:45,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1772544000.0,1202413568.0,2153783296.0,28490334208.0,2645113.0,117280.0
13-04 02:34:46,0.336,0.084,99.413,0.168,0.0,0.0,0.0,24576.0,0.0,3.0,1778003968.0,1202413568.0,2156134400.0,28482523136.0,2878362.0,129179.0
13-04 02:34:47,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1783144448.0,1202413568.0,2158485504.0,28475031552.0,2733678.0,145162.0
13-04 02:34:48,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1783836672.0,1202413568.0,2161029120.0,28471795712.0,2503382.0,113788.0
13-04 02:34:49,0.168,0.084,99.664,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1788190720.0,1202413568.0,2163040256.0,28465430528.0,2667438.0,116624.0
13-04 02:34:50,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1793335296.0,1202413568.0,2166005760.0,28457320448.0,2900977.0,129949.0
13-04 02:34:51,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1798156288.0,1202413568.0,2168041472.0,28450463744.0,2683804.0,118588.0
13-04 02:34:52,0.251,0.167,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1802428416.0,1202417664.0,2170589184.0,28443639808.0,2533893.0,115590.0
13-04 02:34:53,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1807552512.0,1202417664.0,2172608512.0,28436496384.0,2592874.0,118433.0
13-04 02:34:54,0.334,0.250,99.249,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1812492288.0,1202417664.0,2175127552.0,28429037568.0,2861963.0,127235.0
13-04 02:34:55,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1817620480.0,1202417664.0,2177429504.0,28421607424.0,2757039.0,128254.0
13-04 02:34:56,0.167,0.335,99.414,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,1821495296.0,1202417664.0,2180030464.0,28415131648.0,2537156.0,113315.0
13-04 02:34:57,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1826799616.0,1202417664.0,2182057984.0,28407799808.0,2646590.0,124529.0
13-04 02:34:58,0.335,0.168,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1831493632.0,1202421760.0,2184564736.0,28400594944.0,2884613.0,133588.0
13-04 02:34:59,0.418,0.418,99.081,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1836412928.0,1202421760.0,2186915840.0,28393324544.0,2691489.0,125256.0
13-04 02:35:00,0.251,0.084,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1840689152.0,1202421760.0,2189463552.0,28386500608.0,2527958.0,115952.0
13-04 02:35:01,0.335,0.251,99.331,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1845633024.0,1202421760.0,2191663104.0,28379357184.0,2624657.0,119629.0
13-04 02:35:02,0.336,0.336,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1850937344.0,1202421760.0,2193985536.0,28371730432.0,2867206.0,132417.0
13-04 02:35:03,0.586,0.335,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1855664128.0,1202421760.0,2196361216.0,28364627968.0,2732526.0,126179.0
13-04 02:35:04,0.167,0.251,99.331,0.167,0.0,0.084,0.0,110592.0,0.0,7.0,1860063232.0,1202425856.0,2198908928.0,28357677056.0,2516507.0,112832.0
13-04 02:35:05,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1864753152.0,1202425856.0,2201108480.0,28350787584.0,2647514.0,128268.0
13-04 02:35:06,0.335,0.335,99.330,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,1870200832.0,1202425856.0,2203439104.0,28343009280.0,2854552.0,134321.0
13-04 02:35:07,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1875300352.0,1202425856.0,2205769728.0,28335579136.0,2743784.0,124750.0
13-04 02:35:08,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1879228416.0,1202425856.0,2208346112.0,28329074688.0,2548638.0,116859.0
13-04 02:35:09,0.168,0.168,99.581,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1883938816.0,1202425856.0,2210365440.0,28322344960.0,2606679.0,121250.0
13-04 02:35:10,0.084,0.334,99.247,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,1889128448.0,1202434048.0,2212880384.0,28314632192.0,2793802.0,126590.0
13-04 02:35:11,0.333,0.416,98.918,0.0,0.0,0.333,0.0,27967488.0,0.0,27.0,1892737024.0,1202434048.0,2215145472.0,28308758528.0,2415911.0,107029.0
13-04 02:35:12,0.083,0.250,99.666,0.0,0.0,0.0,0.0,43089920.0,0.0,43.0,1893191680.0,1202434048.0,2215165952.0,28308283392.0,6848.0,6830.0
13-04 02:35:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1893572608.0,1202434048.0,2215165952.0,28307902464.0,168960.0,12623.0
13-04 02:35:14,0.251,0.167,99.414,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,1901293568.0,1202434048.0,2219794432.0,28295553024.0,5078720.0,186462.0
13-04 02:35:15,0.334,0.084,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1908535296.0,1202434048.0,2224234496.0,28283871232.0,5125376.0,178432.0
13-04 02:35:16,0.167,0.251,99.331,0.167,0.0,0.084,0.0,32768.0,0.0,4.0,1913626624.0,1202438144.0,2227011584.0,28275998720.0,3063465.0,132289.0
13-04 02:35:17,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1918566400.0,1202438144.0,2229403648.0,28268666880.0,2690763.0,140558.0
13-04 02:35:18,0.084,0.335,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1923026944.0,1202438144.0,2231992320.0,28261617664.0,2771441.0,122556.0
13-04 02:35:19,0.334,0.0,99.498,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,1928015872.0,1202438144.0,2234175488.0,28254445568.0,2663435.0,121740.0
13-04 02:35:20,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1933131776.0,1202438144.0,2236329984.0,28247175168.0,2640038.0,130333.0
13-04 02:35:21,0.084,0.251,99.331,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,1937309696.0,1202438144.0,2238849024.0,28240478208.0,2635120.0,118383.0
13-04 02:35:22,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1942495232.0,1202438144.0,2241441792.0,28232699904.0,2893936.0,132489.0
13-04 02:35:23,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1947017216.0,1202438144.0,2243870720.0,28225748992.0,2574828.0,119785.0
13-04 02:35:24,0.251,0.168,99.497,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1952034816.0,1202438144.0,2245869568.0,28218732544.0,2624090.0,120432.0
13-04 02:35:25,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1957085184.0,1202438144.0,2248404992.0,28211146752.0,2831070.0,131546.0
13-04 02:35:26,0.168,0.252,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1962041344.0,1202438144.0,2250719232.0,28203876352.0,2755712.0,126040.0
13-04 02:35:27,0.501,0.334,98.997,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1966587904.0,1202442240.0,2253287424.0,28196757504.0,2527583.0,116551.0
13-04 02:35:28,0.501,0.167,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1971539968.0,1202442240.0,2255319040.0,28189773824.0,2625814.0,123002.0
13-04 02:35:29,0.499,0.416,98.752,0.0,0.0,0.333,0.0,49152.0,0.0,3.0,1976627200.0,1202442240.0,2257817600.0,28182188032.0,2881271.0,131884.0
13-04 02:35:30,0.334,0.417,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1981829120.0,1202442240.0,2260131840.0,28174671872.0,2721009.0,124126.0
13-04 02:35:31,0.586,0.168,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1984274432.0,1202442240.0,2262732800.0,28169625600.0,2551341.0,122570.0
13-04 02:35:32,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1985245184.0,1202442240.0,2264748032.0,28166639616.0,2632804.0,120121.0
13-04 02:35:33,0.250,0.334,98.999,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,1985802240.0,1202446336.0,2267074560.0,28163751936.0,2771755.0,126082.0
13-04 02:35:34,0.168,0.168,99.664,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,1985392640.0,1202446336.0,2269736960.0,28161499136.0,2786131.0,129002.0
13-04 02:35:35,0.501,0.167,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1985400832.0,1202446336.0,2272141312.0,28159086592.0,2583499.0,143452.0
13-04 02:35:36,0.250,0.417,99.166,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1985576960.0,1202446336.0,2274377728.0,28156674048.0,2639228.0,125029.0
13-04 02:35:37,0.084,0.084,99.748,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1985458176.0,1202446336.0,2277023744.0,28154146816.0,2701879.0,124682.0
13-04 02:35:38,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1985716224.0,1202446336.0,2279145472.0,28151767040.0,2868256.0,127087.0
13-04 02:35:39,0.251,0.251,99.165,0.251,0.0,0.084,0.0,77824.0,0.0,7.0,1985859584.0,1202450432.0,2281598976.0,28149166080.0,2552293.0,122081.0
13-04 02:35:40,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1985937408.0,1202450432.0,2283823104.0,28146864128.0,2605996.0,121926.0
13-04 02:35:41,0.167,0.084,99.666,0.0,0.0,0.084,0.0,18927616.0,0.0,23.0,1986195456.0,1202450432.0,2285215744.0,28145213440.0,1829745.0,87606.0
13-04 02:35:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,51412992.0,0.0,51.0,1986207744.0,1202450432.0,2286346240.0,28144070656.0,1085739.0,50242.0
13-04 02:35:43,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1986035712.0,1202450432.0,2290757632.0,28139831296.0,5102066.0,183155.0
13-04 02:35:44,0.417,0.417,99.083,0.0,0.0,0.083,0.0,94208.0,0.0,8.0,1986199552.0,1202450432.0,2293227520.0,28137197568.0,2605905.0,120571.0
13-04 02:35:45,0.251,0.251,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1986289664.0,1202458624.0,2295541760.0,28134785024.0,2738955.0,124676.0
13-04 02:35:46,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1986658304.0,1202458624.0,2297921536.0,28132036608.0,2615907.0,122841.0
13-04 02:35:47,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1988980736.0,1202458624.0,2300280832.0,28127354880.0,2699849.0,143923.0
13-04 02:35:48,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1989558272.0,1202458624.0,2302574592.0,28124483584.0,2753371.0,126705.0
13-04 02:35:49,0.335,0.084,99.414,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1989357568.0,1202458624.0,2304856064.0,28122402816.0,2663345.0,122005.0
13-04 02:35:50,0.334,0.417,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1989689344.0,1202458624.0,2307317760.0,28119609344.0,2776770.0,128594.0
13-04 02:35:51,0.334,0.167,99.165,0.084,0.0,0.251,0.0,32768.0,0.0,4.0,1989722112.0,1202462720.0,2309914624.0,28116975616.0,2710771.0,123602.0
13-04 02:35:52,0.335,0.084,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1989664768.0,1202462720.0,2312273920.0,28114673664.0,2591472.0,123989.0
13-04 02:35:53,0.418,0.251,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1989914624.0,1202462720.0,2314563584.0,28112134144.0,2821650.0,133694.0
13-04 02:35:54,0.251,0.334,99.248,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,1989861376.0,1202462720.0,2317062144.0,28109688832.0,2787252.0,127334.0
13-04 02:35:55,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1989836800.0,1202462720.0,2319482880.0,28107292672.0,2538207.0,118106.0
13-04 02:35:56,0.251,0.334,99.081,0.251,0.0,0.084,0.0,45056.0,0.0,3.0,1989779456.0,1202462720.0,2321698816.0,28105134080.0,2510739.0,120936.0
13-04 02:35:57,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,1.0,1990062080.0,1202462720.0,2324336640.0,28102213632.0,2964690.0,136336.0
13-04 02:35:58,0.250,0.334,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1990529024.0,1202462720.0,2326585344.0,28099497984.0,2724238.0,126964.0
13-04 02:35:59,0.334,0.334,99.165,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1990684672.0,1202462720.0,2328461312.0,28097466368.0,2571891.0,122079.0
13-04 02:36:00,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1990635520.0,1202462720.0,2331144192.0,28094832640.0,2604334.0,124780.0
13-04 02:36:01,0.251,0.334,99.080,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,1990705152.0,1202462720.0,2333409280.0,28092497920.0,2814930.0,130397.0
13-04 02:36:02,0.250,0.250,99.165,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,1990774784.0,1202466816.0,2335969280.0,28089864192.0,2781917.0,124952.0
13-04 02:36:03,0.418,0.251,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1991233536.0,1202466816.0,2338209792.0,28087164928.0,2541720.0,123544.0
13-04 02:36:04,0.167,0.167,99.415,0.084,0.0,0.167,0.0,65536.0,0.0,5.0,1991020544.0,1202466816.0,2340564992.0,28085022720.0,2579931.0,119482.0
13-04 02:36:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1991303168.0,1202466816.0,2342821888.0,28082483200.0,2900454.0,135670.0
13-04 02:36:06,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1991602176.0,1202466816.0,2345349120.0,28079656960.0,2732377.0,127815.0
13-04 02:36:07,0.417,0.250,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1992110080.0,1202466816.0,2347642880.0,28076855296.0,2536790.0,117560.0
13-04 02:36:08,0.334,0.084,99.331,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1991856128.0,1202470912.0,2349993984.0,28074754048.0,2615102.0,124718.0
13-04 02:36:09,0.335,0.167,99.414,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,1991958528.0,1202470912.0,2352304128.0,28072341504.0,2793203.0,132395.0
13-04 02:36:10,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1991913472.0,1202470912.0,2354778112.0,28069912576.0,2797415.0,131299.0
13-04 02:36:11,0.334,0.084,99.415,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1992011776.0,1202470912.0,2357219328.0,28067373056.0,2537507.0,120776.0
13-04 02:36:12,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1991786496.0,1202470912.0,2359508992.0,28065308672.0,2614133.0,124151.0
13-04 02:36:13,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1992056832.0,1202470912.0,2361745408.0,28062801920.0,2769807.0,127853.0
13-04 02:36:14,0.335,0.168,99.246,0.168,0.0,0.084,0.0,86016.0,0.0,7.0,1992257536.0,1202479104.0,2364190720.0,28060147712.0,2753087.0,128738.0
13-04 02:36:15,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1992081408.0,1202479104.0,2366586880.0,28057927680.0,2660495.0,127751.0
13-04 02:36:16,0.335,0.251,99.247,0.0,0.0,0.167,0.0,2097152.0,0.0,2.0,1992466432.0,1202479104.0,2368950272.0,28055179264.0,2612711.0,121648.0
13-04 02:36:17,0.335,0.251,99.331,0.0,0.0,0.084,0.0,81391616.0,0.0,81.0,1992429568.0,1202479104.0,2371207168.0,28052959232.0,2697565.0,145241.0
13-04 02:36:18,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1992589312.0,1202479104.0,2373554176.0,28050452480.0,2740256.0,125270.0
13-04 02:36:19,0.251,0.334,99.248,0.0,0.0,0.167,0.0,118784.0,0.0,8.0,1992613888.0,1202479104.0,2375942144.0,28048039936.0,2612837.0,120076.0
13-04 02:36:20,0.334,0.250,99.082,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1992552448.0,1202483200.0,2378301440.0,28045737984.0,2734836.0,126614.0
13-04 02:36:21,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1992585216.0,1202483200.0,2380713984.0,28043292672.0,2700764.0,124984.0
13-04 02:36:22,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1992994816.0,1202483200.0,2383065088.0,28040531968.0,2842494.0,128367.0
13-04 02:36:23,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1992962048.0,1202483200.0,2385526784.0,28038103040.0,2527525.0,118637.0
13-04 02:36:24,0.168,0.168,99.581,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1993125888.0,1202483200.0,2387746816.0,28035719168.0,2658485.0,121041.0
13-04 02:36:25,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1993363456.0,1202483200.0,2390077440.0,28033150976.0,2795627.0,131239.0
13-04 02:36:26,0.251,0.334,98.997,0.084,0.0,0.334,0.0,69632.0,0.0,7.0,1993134080.0,1202487296.0,2392576000.0,28030877696.0,2775666.0,130303.0
13-04 02:36:27,0.251,0.251,99.331,0.0,0.0,0.167,0.0,32768.0,0.0,2.0,1993400320.0,1202487296.0,2394984448.0,28028203008.0,2551626.0,121159.0
13-04 02:36:28,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1993506816.0,1202487296.0,2397192192.0,28025888768.0,2662762.0,126477.0
13-04 02:36:29,0.251,0.334,99.332,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,1993363456.0,1202487296.0,2399830016.0,28023394304.0,2844224.0,131994.0
13-04 02:36:30,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1993777152.0,1202487296.0,2402009088.0,28020801536.0,2684346.0,118275.0
13-04 02:36:31,0.335,0.335,99.079,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,1993805824.0,1202487296.0,2404392960.0,28018388992.0,2560981.0,119980.0
13-04 02:36:32,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1993723904.0,1202487296.0,2406649856.0,28016214016.0,2636644.0,121595.0
13-04 02:36:33,0.084,0.418,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1993961472.0,1202487296.0,2408951808.0,28013674496.0,2825885.0,129157.0
13-04 02:36:34,0.334,0.250,99.165,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,1994317824.0,1202487296.0,2411327488.0,28010942464.0,2722419.0,129884.0
13-04 02:36:35,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1994055680.0,1202487296.0,2413953024.0,28008579072.0,2551085.0,119604.0
13-04 02:36:36,0.250,0.0,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1994211328.0,1202487296.0,2416209920.0,28006166528.0,2613692.0,124173.0
13-04 02:36:37,0.167,0.167,99.415,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1994223616.0,1202491392.0,2418511872.0,28003848192.0,2840139.0,130864.0
13-04 02:36:38,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1994342400.0,1202491392.0,2421043200.0,28001198080.0,2778967.0,127429.0
13-04 02:36:39,0.251,0.084,99.581,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1994797056.0,1202491392.0,2423033856.0,27998752768.0,2539581.0,117937.0
13-04 02:36:40,0.250,0.334,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1994641408.0,1202491392.0,2425188352.0,27996753920.0,2303353.0,105781.0
13-04 02:36:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1994682368.0,1202491392.0,2425401344.0,27996499968.0,5572.0,5461.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1994682368.0,1202491392.0,2425401344.0,27996499968.0,6367.0,4577.0
13-04 02:36:43,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1994674176.0,1202495488.0,2425405440.0,27996499968.0,3938.0,2810.0
13-04 02:36:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1994674176.0,1202495488.0,2425405440.0,27996499968.0,5588.0,5540.0
13-04 02:36:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1994674176.0,1202495488.0,2425405440.0,27996499968.0,4203.0,3083.0
13-04 02:36:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1994674176.0,1202495488.0,2425405440.0,27996499968.0,4681.0,3929.0
13-04 02:36:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,56418304.0,0.0,56.0,1995071488.0,1202495488.0,2425405440.0,27996102656.0,21697.0,20458.0
13-04 02:36:48,0.333,0.333,99.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1995317248.0,1202495488.0,2427191296.0,27994071040.0,2170517.0,100492.0
13-04 02:36:49,0.168,0.168,99.497,0.168,0.0,0.0,0.0,118784.0,0.0,10.0,1995300864.0,1202503680.0,2429612032.0,27991658496.0,2809102.0,122386.0
13-04 02:36:50,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1995304960.0,1202503680.0,2432561152.0,27988705280.0,3247205.0,139712.0
13-04 02:36:51,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1995165696.0,1202503680.0,2435350528.0,27986055168.0,3143846.0,132810.0
13-04 02:36:52,0.502,0.251,99.164,0.0,0.0,0.084,0.0,32768.0,0.0,7.0,1995022336.0,1202503680.0,2438160384.0,27983388672.0,3061428.0,134501.0
13-04 02:36:53,0.417,0.417,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1995370496.0,1202503680.0,2440970240.0,27980230656.0,3359991.0,154378.0
13-04 02:36:54,0.167,0.334,99.331,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,1995776000.0,1202503680.0,2443567104.0,27977228288.0,2930083.0,136739.0
13-04 02:36:55,0.167,0.251,99.331,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1995378688.0,1202507776.0,2447069184.0,27974119424.0,3572629.0,156563.0
13-04 02:36:56,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1995804672.0,1202507776.0,2449326080.0,27971436544.0,3045824.0,137418.0
13-04 02:36:57,0.335,0.251,99.330,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,1995530240.0,1202507776.0,2452393984.0,27968643072.0,3161825.0,138875.0
13-04 02:36:58,0.418,0.418,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1995612160.0,1202507776.0,2455265280.0,27965689856.0,3292725.0,143670.0
13-04 02:36:59,0.334,0.251,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,1996013568.0,1202507776.0,2458021888.0,27962531840.0,3344895.0,145446.0
13-04 02:37:00,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1995444224.0,1202507776.0,2461003776.0,27960119296.0,2970726.0,127753.0
13-04 02:37:01,0.252,0.252,99.412,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1996038144.0,1202511872.0,2463723520.0,27956801536.0,3491711.0,153137.0
13-04 02:37:02,0.250,0.500,99.083,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,1996234752.0,1202511872.0,2466545664.0,27953782784.0,3065414.0,136822.0
13-04 02:37:03,0.753,0.251,98.912,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1995984896.0,1202511872.0,2469490688.0,27951087616.0,3204865.0,135296.0
13-04 02:37:04,0.335,0.251,99.247,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,1996029952.0,1202511872.0,2472255488.0,27948277760.0,3127664.0,141787.0
13-04 02:37:05,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1996447744.0,1202511872.0,2475044864.0,27945070592.0,3361813.0,147978.0
13-04 02:37:06,0.084,0.252,99.329,0.168,0.0,0.168,0.0,24576.0,0.0,2.0,1996193792.0,1202511872.0,2478014464.0,27942354944.0,3247919.0,140272.0
13-04 02:37:07,0.335,0.168,99.329,0.084,0.0,0.084,0.0,0.0,0.0,1.0,1996849152.0,1202511872.0,2480914432.0,27938799616.0,3257563.0,137318.0
13-04 02:37:08,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1996783616.0,1202511872.0,2483716096.0,27936063488.0,3041883.0,129940.0
13-04 02:37:09,0.251,0.335,99.331,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,1997496320.0,1202511872.0,2486259712.0,27932807168.0,3241768.0,146238.0
13-04 02:37:10,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1997082624.0,1202511872.0,2489266176.0,27930214400.0,3255328.0,135263.0
13-04 02:37:11,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1997553664.0,1202511872.0,2492223488.0,27926786048.0,3267308.0,134670.0
13-04 02:37:12,0.251,0.251,99.246,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1997500416.0,1202515968.0,2494799872.0,27924258816.0,3098782.0,136367.0
13-04 02:37:13,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1997656064.0,1202515968.0,2497626112.0,27921276928.0,3248618.0,137989.0
13-04 02:37:14,0.167,0.418,99.247,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1997582336.0,1202515968.0,2500603904.0,27918372864.0,2971217.0,134927.0
13-04 02:37:15,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2001952768.0,1202515968.0,2503344128.0,27911262208.0,3490802.0,146091.0
13-04 02:37:16,0.667,0.250,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2007400448.0,1202515968.0,2506563584.0,27902595072.0,3226814.0,145076.0
13-04 02:37:17,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2012651520.0,1202515968.0,2508947456.0,27894960128.0,3045565.0,151158.0
13-04 02:37:18,0.418,0.334,98.914,0.251,0.0,0.084,0.0,12288.0,0.0,2.0,2016849920.0,1202520064.0,2511814656.0,27887890432.0,3102366.0,135099.0
13-04 02:37:19,0.418,0.084,99.331,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2022793216.0,1202520064.0,2514817024.0,27878944768.0,3476687.0,145403.0
13-04 02:37:20,0.334,0.501,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2028609536.0,1202520064.0,2517602304.0,27870343168.0,3229551.0,143782.0
13-04 02:37:21,0.336,0.084,99.497,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2033528832.0,1202520064.0,2520334336.0,27862691840.0,3019966.0,132034.0
13-04 02:37:22,0.417,0.417,98.833,0.0,0.0,0.333,0.0,95469568.0,0.0,93.0,2039230464.0,1202520064.0,2523123712.0,27854200832.0,3290889.0,141115.0
13-04 02:37:23,0.167,0.335,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2044829696.0,1202520064.0,2525843456.0,27845881856.0,3233316.0,143052.0
13-04 02:37:24,0.167,0.167,99.247,0.167,0.0,0.251,0.0,110592.0,0.0,10.0,2049761280.0,1202528256.0,2528886784.0,27837898752.0,3038893.0,135922.0
13-04 02:37:25,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2055475200.0,1202528256.0,2531807232.0,27829264384.0,3295957.0,132944.0
13-04 02:37:26,0.335,0.251,99.247,0.0,0.0,0.167,0.0,49152.0,0.0,4.0,2061217792.0,1202528256.0,2534731776.0,27820597248.0,3353717.0,153057.0
13-04 02:37:27,0.251,0.335,99.247,0.0,0.0,0.167,0.0,49152.0,0.0,7.0,2066796544.0,1202528256.0,2537033728.0,27812716544.0,2892615.0,128834.0
13-04 02:37:28,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2072334336.0,1202528256.0,2540240896.0,27803971584.0,3434782.0,147652.0
13-04 02:37:29,0.583,0.500,98.750,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2077970432.0,1202528256.0,2543239168.0,27795337216.0,3311261.0,145543.0
13-04 02:37:30,0.251,0.168,99.330,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2083311616.0,1202532352.0,2545909760.0,27787321344.0,2993411.0,132947.0
13-04 02:37:31,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2089041920.0,1202532352.0,2548404224.0,27779096576.0,3265926.0,143082.0
13-04 02:37:32,0.168,0.251,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2094481408.0,1202532352.0,2551476224.0,27770585088.0,3366651.0,145406.0
13-04 02:37:33,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2100056064.0,1202532352.0,2554204160.0,27762282496.0,3052114.0,133786.0
13-04 02:37:34,0.417,0.334,98.999,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2104991744.0,1202532352.0,2557108224.0,27754442752.0,3167382.0,138825.0
13-04 02:37:35,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2111320064.0,1202532352.0,2560131072.0,27745091584.0,3544821.0,154078.0
13-04 02:37:36,0.417,0.417,98.833,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2116722688.0,1202536448.0,2562531328.0,27737284608.0,2843370.0,125626.0
13-04 02:37:37,0.251,0.335,99.331,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2121936896.0,1202536448.0,2565746688.0,27728855040.0,3279917.0,143437.0
13-04 02:37:38,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2128384000.0,1202536448.0,2568187904.0,27719966720.0,3167007.0,134356.0
13-04 02:37:39,0.168,0.251,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2133860352.0,1202536448.0,2571186176.0,27711492096.0,3337217.0,145895.0
13-04 02:37:40,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2139082752.0,1202536448.0,2573885440.0,27703570432.0,3088907.0,136984.0
13-04 02:37:41,0.335,0.251,98.996,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,2144935936.0,1202536448.0,2577301504.0,27694301184.0,3559796.0,144829.0
13-04 02:37:42,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2149781504.0,1202536448.0,2579329024.0,27687428096.0,2723099.0,119602.0
13-04 02:37:43,0.167,0.501,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2155057152.0,1202536448.0,2582908928.0,27678572544.0,3530167.0,144794.0
13-04 02:37:44,0.502,0.251,99.164,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2159624192.0,1202536448.0,2585739264.0,27671175168.0,3249695.0,142705.0
13-04 02:37:45,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2160730112.0,1202536448.0,2588426240.0,27667382272.0,3160061.0,131863.0
13-04 02:37:46,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2161152000.0,1202536448.0,2590703616.0,27664683008.0,2894870.0,135222.0
13-04 02:37:47,0.252,0.252,99.412,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2162470912.0,1202540544.0,2593755136.0,27660308480.0,3426138.0,164999.0
13-04 02:37:48,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2162237440.0,1202540544.0,2596716544.0,27657580544.0,3042922.0,126064.0
13-04 02:37:49,0.251,0.168,99.497,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2162425856.0,1202540544.0,2599862272.0,27654246400.0,3478617.0,149802.0
13-04 02:37:50,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2162544640.0,1202540544.0,2602418176.0,27651571712.0,2875412.0,123902.0
13-04 02:37:51,0.500,0.333,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2162270208.0,1202540544.0,2605740032.0,27648524288.0,3555193.0,144879.0
13-04 02:37:52,0.084,0.084,99.832,0.0,0.0,0.0,0.0,84975616.0,0.0,83.0,2162814976.0,1202540544.0,2608005120.0,27645714432.0,2886770.0,120610.0
13-04 02:37:53,0.167,0.334,98.998,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2163015680.0,1202544640.0,2611073024.0,27642441728.0,3468457.0,145046.0
13-04 02:37:54,0.167,0.251,99.415,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2162601984.0,1202544640.0,2614087680.0,27639840768.0,3357933.0,143390.0
13-04 02:37:55,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162982912.0,1202544640.0,2616578048.0,27636969472.0,2842465.0,129307.0
13-04 02:37:56,0.417,0.167,99.083,0.0,0.0,0.333,0.0,8192.0,0.0,2.0,2162622464.0,1202544640.0,2619478016.0,27634429952.0,3290086.0,142532.0
13-04 02:37:57,0.336,0.252,99.244,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2162659328.0,1202544640.0,2622918656.0,27630952448.0,3527185.0,160812.0
13-04 02:37:58,0.582,0.499,98.753,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2162802688.0,1202544640.0,2625060864.0,27628666880.0,2851590.0,134602.0
13-04 02:37:59,0.417,0.334,99.083,0.167,0.0,0.0,0.0,86016.0,0.0,7.0,2163232768.0,1202552832.0,2628018176.0,27625271296.0,3339327.0,147536.0
13-04 02:38:00,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2163220480.0,1202552832.0,2630967296.0,27622334464.0,3412680.0,149843.0
13-04 02:38:01,0.167,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2163265536.0,1202552832.0,2633560064.0,27619696640.0,2862182.0,127143.0
13-04 02:38:02,0.084,0.167,99.582,0.0,0.0,0.167,0.0,32768.0,0.0,7.0,2163011584.0,1202552832.0,2636607488.0,27616903168.0,3339260.0,148430.0
13-04 02:38:03,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162970624.0,1202552832.0,2639392768.0,27614158848.0,3172123.0,133818.0
13-04 02:38:04,0.250,0.334,99.082,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2163499008.0,1202552832.0,2642259968.0,27610763264.0,3374740.0,151013.0
13-04 02:38:05,0.251,0.334,99.165,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,2163240960.0,1202556928.0,2645196800.0,27608080384.0,3063918.0,138833.0
13-04 02:38:06,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2163376128.0,1202556928.0,2648014848.0,27605127168.0,3274521.0,142957.0
13-04 02:38:07,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2163933184.0,1202556928.0,2650783744.0,27601801216.0,3159886.0,139893.0
13-04 02:38:08,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2164510720.0,1202556928.0,2653159424.0,27598848000.0,3165761.0,145611.0
13-04 02:38:09,0.334,0.418,99.081,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2164154368.0,1202556928.0,2656403456.0,27595960320.0,3377454.0,148381.0
13-04 02:38:10,0.167,0.584,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2164293632.0,1202556928.0,2658906112.0,27593318400.0,2916992.0,131308.0
13-04 02:38:11,0.334,0.334,98.997,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2164277248.0,1202561024.0,2661916672.0,27590320128.0,3444694.0,148586.0
13-04 02:38:12,0.334,0.167,99.248,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2164645888.0,1202561024.0,2664595456.0,27587272704.0,3027271.0,132397.0
13-04 02:38:13,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2164150272.0,1202561024.0,2667933696.0,27584430080.0,3477423.0,142450.0
13-04 02:38:14,0.250,0.167,99.332,0.0,0.0,0.250,0.0,90112.0,0.0,6.0,2164387840.0,1202561024.0,2670235648.0,27581890560.0,2671025.0,112985.0
13-04 02:38:15,0.500,0.500,98.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2164871168.0,1202561024.0,2673545216.0,27578097664.0,3769703.0,162854.0
13-04 02:38:16,0.334,0.251,98.997,0.251,0.0,0.167,0.0,20480.0,0.0,2.0,2164740096.0,1202561024.0,2676342784.0,27575431168.0,3003793.0,126641.0
13-04 02:38:17,0.167,0.335,99.331,0.084,0.0,0.084,0.0,12288.0,0.0,3.0,2165080064.0,1202561024.0,2678702080.0,27572731904.0,3162344.0,154003.0
13-04 02:38:18,0.500,0.417,98.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2164756480.0,1202561024.0,2681802752.0,27569954816.0,3224783.0,141601.0
13-04 02:38:19,0.334,0.251,99.248,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2164867072.0,1202561024.0,2684739584.0,27566907392.0,3317293.0,142133.0
13-04 02:38:20,0.334,0.0,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2164985856.0,1202561024.0,2687541248.0,27563986944.0,3209249.0,141885.0
13-04 02:38:21,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2165448704.0,1202561024.0,2690334720.0,27560730624.0,3273682.0,135417.0
13-04 02:38:22,0.251,0.418,99.081,0.167,0.0,0.084,0.0,85188608.0,0.0,85.0,2165088256.0,1202565120.0,2693038080.0,27558383616.0,3008188.0,130227.0
13-04 02:38:23,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2164932608.0,1202565120.0,2696384512.0,27555192832.0,3491505.0,148393.0
13-04 02:38:24,0.168,0.084,99.748,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2164953088.0,1202565120.0,2699030528.0,27552526336.0,2957929.0,135529.0
13-04 02:38:25,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2165080064.0,1202565120.0,2701983744.0,27549446144.0,3425636.0,147197.0
13-04 02:38:26,0.417,0.250,99.165,0.0,0.0,0.167,0.0,49152.0,0.0,4.0,2165284864.0,1202565120.0,2704683008.0,27546542080.0,3163246.0,138813.0
13-04 02:38:27,0.168,0.252,99.496,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2165358592.0,1202565120.0,2707435520.0,27543715840.0,3135332.0,136795.0
13-04 02:38:28,0.334,0.418,98.997,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2165555200.0,1202569216.0,2710306816.0,27540643840.0,3433378.0,148299.0
13-04 02:38:29,0.168,0.084,99.581,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,2165796864.0,1202569216.0,2712825856.0,27537883136.0,2741376.0,121492.0
13-04 02:38:30,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2166042624.0,1202569216.0,2715660288.0,27534802944.0,3403345.0,146058.0
13-04 02:38:31,0.335,0.251,99.331,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2166030336.0,1202569216.0,2718736384.0,27531739136.0,3405019.0,151946.0
13-04 02:38:32,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2165858304.0,1202569216.0,2721312768.0,27529334784.0,2919309.0,130430.0
13-04 02:38:33,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2165899264.0,1202569216.0,2724302848.0,27526303744.0,3300761.0,144771.0
13-04 02:38:34,0.419,0.251,99.079,0.168,0.0,0.084,0.0,90112.0,0.0,7.0,2166272000.0,1202577408.0,2727129088.0,27523096576.0,3200278.0,139056.0
13-04 02:38:35,0.167,0.334,99.164,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2166005760.0,1202577408.0,2730094592.0,27520397312.0,3271996.0,142784.0
13-04 02:38:36,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2165878784.0,1202577408.0,2733125632.0,27517493248.0,3248577.0,139855.0
13-04 02:38:37,0.418,0.251,99.165,0.0,0.0,0.167,0.0,24576.0,0.0,6.0,2166190080.0,1202577408.0,2735702016.0,27514605568.0,3068825.0,138679.0
13-04 02:38:38,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2166267904.0,1202577408.0,2738434048.0,27511795712.0,3182894.0,132839.0
13-04 02:38:39,0.335,0.168,99.414,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2166312960.0,1202577408.0,2741215232.0,27508969472.0,3286858.0,143266.0
13-04 02:38:40,0.334,0.418,99.080,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2166571008.0,1202581504.0,2744193024.0,27505729536.0,3236791.0,143138.0
13-04 02:38:41,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2166484992.0,1202581504.0,2746990592.0,27503017984.0,3170301.0,139102.0
13-04 02:38:42,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2166534144.0,1202581504.0,2749734912.0,27500224512.0,3264937.0,154534.0
13-04 02:38:43,0.418,0.084,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2166665216.0,1202581504.0,2752651264.0,27497177088.0,3241236.0,137557.0
13-04 02:38:44,0.334,0.167,99.415,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2166931456.0,1202581504.0,2755227648.0,27494334464.0,3010525.0,137547.0
13-04 02:38:45,0.500,0.417,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2166714368.0,1202581504.0,2758586368.0,27491192832.0,3526183.0,142875.0
13-04 02:38:46,0.335,0.167,99.247,0.084,0.0,0.167,0.0,20480.0,0.0,3.0,2167173120.0,1202585600.0,2761252864.0,27488063488.0,3072919.0,136057.0
13-04 02:38:47,0.585,0.418,98.830,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2167406592.0,1202585600.0,2764423168.0,27484659712.0,3378157.0,161152.0
13-04 02:38:48,0.084,0.084,99.666,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167336960.0,1202585600.0,2765729792.0,27483422720.0,1422292.0,55585.0
13-04 02:38:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,3878.0,2834.0
13-04 02:38:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,5545.0,4167.0
13-04 02:38:51,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,4506.0,4779.0
13-04 02:38:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,74539008.0,0.0,73.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,22061.0,20991.0
13-04 02:38:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,4532.0,4004.0
13-04 02:38:54,0.083,0.250,99.584,0.0,0.0,0.083,0.0,86016.0,0.0,5.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,4676.0,4144.0
13-04 02:38:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2167570432.0,1202585600.0,2765615104.0,27483303936.0,4437.0,3907.0
13-04 02:38:56,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167693312.0,1202585600.0,2768048128.0,27480748032.0,2698455.0,126198.0
13-04 02:38:57,0.168,0.335,99.246,0.084,0.0,0.168,0.0,32768.0,0.0,3.0,2167578624.0,1202589696.0,2771587072.0,27477319680.0,4076756.0,153370.0
13-04 02:38:58,0.417,0.250,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167463936.0,1202589696.0,2774306816.0,27474714624.0,2926554.0,129754.0
13-04 02:38:59,0.334,0.500,98.916,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2167779328.0,1202589696.0,2777370624.0,27471335424.0,3560827.0,148478.0
13-04 02:39:00,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2167877632.0,1202589696.0,2780192768.0,27468414976.0,3317747.0,143209.0
13-04 02:39:01,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2168332288.0,1202589696.0,2783436800.0,27464716288.0,3605021.0,156293.0
13-04 02:39:02,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2168381440.0,1202589696.0,2786340864.0,27461763072.0,3307746.0,145058.0
13-04 02:39:03,0.336,0.252,99.243,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2168487936.0,1202593792.0,2789261312.0,27458732032.0,3396998.0,138590.0
13-04 02:39:04,0.335,0.251,99.247,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2168647680.0,1202593792.0,2792275968.0,27455557632.0,3421737.0,143431.0
13-04 02:39:05,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168745984.0,1202593792.0,2795732992.0,27452002304.0,3825978.0,158840.0
13-04 02:39:06,0.502,0.251,99.164,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2168287232.0,1202593792.0,2798907392.0,27449286656.0,3243277.0,136117.0
13-04 02:39:07,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168741888.0,1202593792.0,2801594368.0,27446145024.0,3319451.0,142314.0
13-04 02:39:08,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169147392.0,1202593792.0,2804920320.0,27442413568.0,3913288.0,169480.0
13-04 02:39:09,0.167,0.251,99.332,0.167,0.0,0.084,0.0,90112.0,0.0,7.0,2168950784.0,1202601984.0,2807902208.0,27439620096.0,3088776.0,130190.0
13-04 02:39:10,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2169143296.0,1202601984.0,2811121664.0,27436208128.0,3570415.0,155215.0
13-04 02:39:11,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2169077760.0,1202601984.0,2814234624.0,27433160704.0,3510678.0,152623.0
13-04 02:39:12,0.251,0.167,99.415,0.0,0.0,0.167,0.0,24576.0,0.0,5.0,2169864192.0,1202601984.0,2816909312.0,27429699584.0,3609375.0,164639.0
13-04 02:39:13,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169389056.0,1202601984.0,2820034560.0,27427049472.0,3265084.0,137417.0
13-04 02:39:14,0.167,0.334,99.331,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2169344000.0,1202601984.0,2823380992.0,27423748096.0,3544043.0,150340.0
13-04 02:39:15,0.250,0.250,99.249,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2169298944.0,1202606080.0,2826485760.0,27420684288.0,3464079.0,142133.0
13-04 02:39:16,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169679872.0,1202606080.0,2829185024.0,27417604096.0,3464100.0,149514.0
13-04 02:39:17,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2169921536.0,1202606080.0,2832261120.0,27414286336.0,3503111.0,168570.0
13-04 02:39:18,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170781696.0,1202606080.0,2835337216.0,27410350080.0,3437093.0,149285.0
13-04 02:39:19,0.335,0.335,99.163,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2173804544.0,1202606080.0,2838536192.0,27404128256.0,3587291.0,151898.0
13-04 02:39:20,0.500,0.500,98.834,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173538304.0,1202606080.0,2841579520.0,27401351168.0,3405403.0,146017.0
13-04 02:39:21,0.251,0.418,98.996,0.251,0.0,0.084,0.0,20480.0,0.0,4.0,2173591552.0,1202610176.0,2844950528.0,27397922816.0,3469719.0,151931.0
13-04 02:39:22,0.334,0.334,99.081,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,2173632512.0,1202610176.0,2848006144.0,27394826240.0,3540263.0,156944.0
13-04 02:39:23,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2173816832.0,1202610176.0,2850996224.0,27391651840.0,3342949.0,141049.0
13-04 02:39:24,0.335,0.084,99.414,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2173882368.0,1202610176.0,2854072320.0,27388510208.0,3553320.0,152595.0
13-04 02:39:25,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2174357504.0,1202610176.0,2856820736.0,27385286656.0,3474866.0,152018.0
13-04 02:39:26,0.418,0.335,98.912,0.167,0.0,0.167,0.0,73728.0,0.0,6.0,2174107648.0,1202610176.0,2860118016.0,27382239232.0,3643043.0,152961.0
13-04 02:39:27,0.501,0.418,98.914,0.084,0.0,0.084,0.0,95461376.0,0.0,96.0,2174033920.0,1202610176.0,2863017984.0,27379412992.0,3290423.0,138821.0
13-04 02:39:28,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2174173184.0,1202610176.0,2866384896.0,27375906816.0,3781560.0,156176.0
13-04 02:39:29,0.334,0.334,99.165,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2174296064.0,1202610176.0,2868883456.0,27373285376.0,3078016.0,129067.0
13-04 02:39:30,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2174619648.0,1202610176.0,2872496128.0,27369349120.0,3805864.0,155509.0
13-04 02:39:31,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2174447616.0,1202610176.0,2875396096.0,27366621184.0,2932397.0,130340.0
13-04 02:39:32,0.335,0.251,99.162,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2174418944.0,1202614272.0,2878484480.0,27363557376.0,3852376.0,158301.0
13-04 02:39:33,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2174865408.0,1202614272.0,2881437696.0,27360157696.0,3378290.0,138716.0
13-04 02:39:34,0.084,0.251,99.581,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2174676992.0,1202614272.0,2884845568.0,27356938240.0,3476822.0,144853.0
13-04 02:39:35,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175238144.0,1202614272.0,2887458816.0,27353763840.0,3368935.0,151559.0
13-04 02:39:36,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2174885888.0,1202614272.0,2890719232.0,27350855680.0,3329160.0,140008.0
13-04 02:39:37,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175016960.0,1202614272.0,2893697024.0,27347746816.0,3518989.0,143197.0
13-04 02:39:38,0.251,0.251,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2175561728.0,1202622464.0,2896539648.0,27344351232.0,3436031.0,147994.0
13-04 02:39:39,0.168,0.168,99.664,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2175205376.0,1202622464.0,2899959808.0,27341287424.0,3730840.0,151162.0
13-04 02:39:40,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175148032.0,1202622464.0,2903162880.0,27338141696.0,3349843.0,157498.0
13-04 02:39:41,0.418,0.251,99.080,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2175422464.0,1202622464.0,2906234880.0,27334795264.0,3507727.0,155388.0
13-04 02:39:42,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2175639552.0,1202622464.0,2908938240.0,27331874816.0,3287561.0,137980.0
13-04 02:39:43,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175602688.0,1202622464.0,2912276480.0,27328573440.0,3624923.0,156301.0
13-04 02:39:44,0.167,0.335,99.247,0.167,0.0,0.084,0.0,90112.0,0.0,7.0,2175819776.0,1202626560.0,2915024896.0,27325603840.0,3532605.0,143229.0
13-04 02:39:45,0.250,0.167,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2176151552.0,1202626560.0,2918121472.0,27322175488.0,3409012.0,146138.0
13-04 02:39:46,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2175922176.0,1202626560.0,2921541632.0,27318984704.0,3440908.0,144053.0
13-04 02:39:47,0.334,0.417,98.999,0.0,0.0,0.250,0.0,24576.0,0.0,6.0,2176618496.0,1202626560.0,2924306432.0,27315523584.0,3555359.0,183010.0
13-04 02:39:48,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2174955520.0,1202626560.0,2927345664.0,27314147328.0,3369737.0,147337.0
13-04 02:39:49,0.334,0.167,99.248,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2174353408.0,1202626560.0,2930839552.0,27311255552.0,3509358.0,146952.0
13-04 02:39:50,0.251,0.334,99.247,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2174554112.0,1202630656.0,2933747712.0,27308142592.0,3473971.0,151884.0
13-04 02:39:51,0.084,0.335,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2174627840.0,1202630656.0,2937053184.0,27304763392.0,3536176.0,153615.0
13-04 02:39:52,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2174648320.0,1202630656.0,2940080128.0,27301715968.0,3505372.0,146526.0
13-04 02:39:53,0.335,0.335,99.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2174582784.0,1202630656.0,2943209472.0,27298652160.0,3460805.0,148993.0
13-04 02:39:54,0.334,0.334,99.164,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2174767104.0,1202630656.0,2946105344.0,27295571968.0,3486962.0,150161.0
13-04 02:39:55,0.418,0.084,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2174857216.0,1202630656.0,2948952064.0,27292635136.0,3369164.0,141912.0
13-04 02:39:56,0.251,0.168,99.413,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2174885888.0,1202634752.0,2952347648.0,27289206784.0,3514501.0,152379.0
13-04 02:39:57,0.252,0.336,99.412,0.0,0.0,0.0,0.0,92237824.0,0.0,93.0,2174926848.0,1202634752.0,2955448320.0,27286065152.0,3484139.0,149937.0
13-04 02:39:58,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175102976.0,1202634752.0,2958368768.0,27282968576.0,3502478.0,148078.0
13-04 02:39:59,0.251,0.334,99.331,0.0,0.0,0.084,0.0,114688.0,0.0,9.0,2175180800.0,1202634752.0,2961559552.0,27279699968.0,3621306.0,155691.0
13-04 02:40:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2175885312.0,1202634752.0,2964299776.0,27276255232.0,3321109.0,144734.0
13-04 02:40:01,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2175590400.0,1202634752.0,2967547904.0,27273302016.0,3582867.0,149291.0
13-04 02:40:02,0.168,0.084,99.412,0.252,0.0,0.084,0.0,24576.0,0.0,3.0,2176204800.0,1202634752.0,2970632192.0,27269603328.0,3342199.0,143325.0
13-04 02:40:03,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2176086016.0,1202634752.0,2973892608.0,27266461696.0,3637938.0,149600.0
13-04 02:40:04,0.418,0.251,99.165,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2176450560.0,1202634752.0,2976575488.0,27263414272.0,3213812.0,146122.0
13-04 02:40:05,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2176655360.0,1202634752.0,2979627008.0,27260157952.0,3581097.0,149859.0
13-04 02:40:06,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2176688128.0,1202634752.0,2982707200.0,27257044992.0,3395293.0,143275.0
13-04 02:40:07,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2176139264.0,1202634752.0,2986246144.0,27254054912.0,3534016.0,152583.0
13-04 02:40:08,0.168,0.084,99.580,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2176913408.0,1202638848.0,2988879872.0,27250642944.0,3611550.0,157771.0
13-04 02:40:09,4.678,0.585,92.982,1.671,0.0,0.084,0.0,37236736.0,0.0,47.0,2193977344.0,1202638848.0,2991640576.0,27230818304.0,3140977.0,131463.0
13-04 02:40:10,0.418,0.084,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2194010112.0,1202638848.0,2994933760.0,27227492352.0,3388981.0,164809.0
13-04 02:40:11,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2194481152.0,1202638848.0,2997985280.0,27223969792.0,3651772.0,157232.0
13-04 02:40:12,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2190114816.0,1202638848.0,3001360384.0,27224961024.0,3751777.0,166043.0
13-04 02:40:13,0.334,0.167,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2189623296.0,1202638848.0,3004129280.0,27222683648.0,3105726.0,138569.0
13-04 02:40:14,0.418,0.251,99.079,0.167,0.0,0.084,0.0,53248.0,0.0,5.0,2189766656.0,1202647040.0,3007168512.0,27219492864.0,3609966.0,152860.0
13-04 02:40:15,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2190278656.0,1202647040.0,3010052096.0,27216097280.0,3375911.0,144627.0
13-04 02:40:16,0.418,0.334,98.997,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2190135296.0,1202647040.0,3013595136.0,27212697600.0,3599308.0,147305.0
13-04 02:40:17,0.252,0.252,99.413,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,2190028800.0,1202647040.0,3016667136.0,27209732096.0,3574961.0,168196.0
13-04 02:40:18,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2190508032.0,1202647040.0,3019395072.0,27206524928.0,3281532.0,141073.0
13-04 02:40:19,0.334,0.251,99.165,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2190368768.0,1202647040.0,3022692352.0,27203366912.0,3530227.0,155584.0
13-04 02:40:20,0.585,0.167,98.830,0.251,0.0,0.167,0.0,12288.0,0.0,2.0,2190852096.0,1202651136.0,3025379328.0,27200192512.0,3370699.0,146207.0
13-04 02:40:21,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2190188544.0,1202651136.0,3028836352.0,27197399040.0,3524520.0,149939.0
13-04 02:40:22,0.667,0.417,98.833,0.0,0.0,0.083,0.0,36864.0,0.0,8.0,2190524416.0,1202651136.0,3031851008.0,27194048512.0,3595640.0,160578.0
13-04 02:40:23,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2190671872.0,1202651136.0,3035099136.0,27190652928.0,3482691.0,147878.0
13-04 02:40:24,0.084,0.335,99.414,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2190893056.0,1202651136.0,3037687808.0,27187843072.0,3391027.0,151278.0
13-04 02:40:25,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2191097856.0,1202651136.0,3040817152.0,27184508928.0,3594148.0,160452.0
13-04 02:40:26,0.334,0.167,99.165,0.167,0.0,0.167,0.0,65536.0,0.0,6.0,2191007744.0,1202655232.0,3044347904.0,27181064192.0,3457306.0,150800.0
13-04 02:40:27,0.167,0.418,99.331,0.0,0.0,0.084,0.0,28672.0,0.0,2.0,2191552512.0,1202655232.0,3046952960.0,27177914368.0,3342610.0,143224.0
13-04 02:40:28,2.176,0.167,97.573,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2191515648.0,1202655232.0,3050070016.0,27174834176.0,3567513.0,157320.0
13-04 02:40:29,0.251,0.167,99.415,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2191527936.0,1202655232.0,3053473792.0,27171418112.0,3523736.0,158757.0
13-04 02:40:30,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2191671296.0,1202655232.0,3056111616.0,27168636928.0,3371279.0,150079.0
13-04 02:40:31,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2191941632.0,1202655232.0,3059159040.0,27165319168.0,3421893.0,150263.0
13-04 02:40:32,0.335,0.251,99.246,0.168,0.0,0.0,0.0,36864.0,0.0,4.0,2181451776.0,1202655232.0,3062153216.0,27172814848.0,3566386.0,155558.0
13-04 02:40:33,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181185536.0,1202655232.0,3065344000.0,27169890304.0,3465850.0,142201.0
13-04 02:40:34,0.167,0.251,99.415,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2181427200.0,1202655232.0,3068420096.0,27166572544.0,3469888.0,143652.0
13-04 02:40:35,0.084,0.334,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181259264.0,1202655232.0,3071381504.0,27163779072.0,3259646.0,131095.0
13-04 02:40:36,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181603328.0,1202655232.0,3074641920.0,27160174592.0,3569539.0,142989.0
13-04 02:40:37,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181996544.0,1202655232.0,3077898240.0,27156525056.0,3758614.0,156342.0
13-04 02:40:38,0.250,0.334,99.166,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2181574656.0,1202659328.0,3080871936.0,27153969152.0,3137264.0,136350.0
13-04 02:40:39,0.334,0.251,99.415,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2181746688.0,1202659328.0,3083653120.0,27151015936.0,3237978.0,134474.0
13-04 02:40:40,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181648384.0,1202659328.0,3086925824.0,27147841536.0,3577698.0,138141.0
13-04 02:40:41,0.167,0.669,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2181955584.0,1202659328.0,3090063360.0,27144396800.0,3895671.0,161221.0
13-04 02:40:42,0.167,0.335,99.331,0.0,0.0,0.167,0.0,101195776.0,0.0,102.0,2181816320.0,1202659328.0,3093028864.0,27141570560.0,3016320.0,123274.0
13-04 02:40:43,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2181824512.0,1202659328.0,3096076288.0,27138514944.0,3636936.0,153408.0
13-04 02:40:44,0.084,0.084,99.665,0.168,0.0,0.0,0.0,106496.0,0.0,10.0,2182234112.0,1202663424.0,3098931200.0,27135246336.0,3157413.0,132339.0
13-04 02:40:45,0.334,0.084,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2182258688.0,1202663424.0,3102208000.0,27131944960.0,3714839.0,163022.0
13-04 02:40:46,0.667,0.417,98.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2182205440.0,1202663424.0,3105452032.0,27128754176.0,3542614.0,157688.0
13-04 02:40:47,0.503,0.168,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2183520256.0,1202663424.0,3108241408.0,27124649984.0,3490237.0,165633.0
13-04 02:40:48,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2183581696.0,1202663424.0,3111718912.0,27121111040.0,3639500.0,157824.0
13-04 02:40:49,0.084,0.084,99.749,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2183946240.0,1202663424.0,3114561536.0,27117903872.0,3232632.0,137531.0
13-04 02:40:50,0.251,0.251,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2183823360.0,1202671616.0,3117858816.0,27114721280.0,3542885.0,155344.0
13-04 02:40:51,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2184167424.0,1202671616.0,3120656384.0,27111579648.0,3439737.0,149248.0
13-04 02:40:52,0.167,0.251,99.331,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2184216576.0,1202671616.0,3124035584.0,27108151296.0,3604379.0,158613.0
13-04 02:40:53,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2184167424.0,1202671616.0,3127054336.0,27105181696.0,3351076.0,144313.0
13-04 02:40:54,0.335,0.251,99.414,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2184278016.0,1202671616.0,3130212352.0,27101913088.0,3503341.0,154428.0
13-04 02:40:55,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2184187904.0,1202671616.0,3133239296.0,27098976256.0,3421871.0,147890.0
13-04 02:40:56,0.083,0.167,99.499,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2184429568.0,1202675712.0,3133628416.0,27098341376.0,809830.0,28999.0
13-04 02:40:57,0.166,0.166,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,7.0,2184474624.0,1202675712.0,3133837312.0,27098087424.0,4466.0,3974.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184474624.0,1202675712.0,3133837312.0,27098087424.0,7970.0,5884.0
13-04 02:40:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2184474624.0,1202675712.0,3133837312.0,27098087424.0,5012.0,4469.0
13-04 02:41:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184474624.0,1202675712.0,3133837312.0,27098087424.0,3841.0,2719.0
13-04 02:41:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184474624.0,1202675712.0,3133837312.0,27098087424.0,4537.0,3933.0
13-04 02:41:02,0.668,0.083,99.165,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2184470528.0,1202679808.0,3133837312.0,27098087424.0,22189.0,21460.0
13-04 02:41:03,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184851456.0,1202679808.0,3133837312.0,27097706496.0,5630.0,5724.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2184851456.0,1202679808.0,3133837312.0,27097706496.0,5279.0,4298.0
13-04 02:41:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184851456.0,1202679808.0,3133837312.0,27097706496.0,5346.0,4427.0
13-04 02:41:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184847360.0,1202679808.0,3133841408.0,27097706496.0,5214.0,4232.0
13-04 02:41:07,0.167,0.083,99.500,0.250,0.0,0.0,0.0,36864.0,0.0,4.0,2185531392.0,1202679808.0,3133841408.0,27097022464.0,4722.0,3324.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2185498624.0,1202679808.0,3133841408.0,27097055232.0,5751.0,4924.0
13-04 02:41:09,0.334,0.334,99.165,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2185555968.0,1202679808.0,3136569344.0,27094269952.0,2937122.0,141388.0
13-04 02:41:10,0.334,0.251,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2185486336.0,1202679808.0,3139694592.0,27091214336.0,3659019.0,157099.0
13-04 02:41:11,0.584,0.167,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2185617408.0,1202679808.0,3142991872.0,27087785984.0,3743944.0,138869.0
13-04 02:41:12,0.251,0.251,99.414,0.0,0.0,0.084,0.0,52678656.0,0.0,53.0,2185871360.0,1202679808.0,3145691136.0,27084832768.0,3089769.0,114105.0
13-04 02:41:13,0.585,0.251,98.830,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2186047488.0,1202683904.0,3149590528.0,27080753152.0,4557901.0,170315.0
13-04 02:41:14,0.334,0.334,99.248,0.0,0.0,0.084,0.0,98304.0,0.0,8.0,2186027008.0,1202683904.0,3152625664.0,27077738496.0,3185838.0,131682.0
13-04 02:41:15,0.168,0.252,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2186100736.0,1202683904.0,3156410368.0,27073880064.0,4051560.0,169498.0
13-04 02:41:16,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2186059776.0,1202683904.0,3159719936.0,27070611456.0,3557377.0,140289.0
13-04 02:41:17,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2186469376.0,1202683904.0,3162755072.0,27067166720.0,3669773.0,171956.0
13-04 02:41:18,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2186481664.0,1202683904.0,3166523392.0,27063386112.0,4052913.0,160150.0
13-04 02:41:19,0.168,0.168,99.414,0.168,0.0,0.084,0.0,77824.0,0.0,7.0,2186506240.0,1202688000.0,3168985088.0,27060895744.0,2998731.0,114797.0
13-04 02:41:20,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2186801152.0,1202688000.0,3172720640.0,27056865280.0,4411919.0,174629.0
13-04 02:41:21,0.168,0.252,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2186989568.0,1202688000.0,3175755776.0,27053641728.0,3428012.0,143681.0
13-04 02:41:22,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2186678272.0,1202688000.0,3179495424.0,27050213376.0,3919673.0,159873.0
13-04 02:41:23,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2186571776.0,1202688000.0,3182759936.0,27047055360.0,3554589.0,156548.0
13-04 02:41:24,0.417,0.334,98.998,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2187177984.0,1202688000.0,3185836032.0,27043373056.0,3903489.0,171335.0
13-04 02:41:25,0.251,0.084,99.331,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2187018240.0,1202696192.0,3189211136.0,27040149504.0,3461126.0,151529.0
13-04 02:41:26,0.084,0.168,99.748,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,2187243520.0,1202696192.0,3192795136.0,27036340224.0,4085442.0,174621.0
13-04 02:41:27,0.501,0.250,98.915,0.0,0.0,0.334,0.0,28672.0,0.0,3.0,2187386880.0,1202696192.0,3196080128.0,27032911872.0,3751653.0,161918.0
13-04 02:41:28,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2187841536.0,1202696192.0,3198943232.0,27029594112.0,3615465.0,163488.0
13-04 02:41:29,0.168,0.251,99.581,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2187649024.0,1202696192.0,3202531328.0,27026198528.0,3861926.0,166563.0
13-04 02:41:30,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2187239424.0,1202696192.0,3206004736.0,27023134720.0,3595095.0,157852.0
13-04 02:41:31,0.167,0.335,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2187833344.0,1202700288.0,3209089024.0,27019452416.0,3753104.0,164040.0
13-04 02:41:32,0.335,0.251,99.247,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,2187653120.0,1202700288.0,3212238848.0,27016482816.0,3573327.0,147528.0
13-04 02:41:33,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2187534336.0,1202700288.0,3216007168.0,27012833280.0,4091664.0,180112.0
13-04 02:41:34,0.167,0.251,99.415,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2187808768.0,1202700288.0,3219210240.0,27009355776.0,3606512.0,158569.0
13-04 02:41:35,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2187845632.0,1202700288.0,3222220800.0,27006308352.0,3753530.0,174299.0
13-04 02:41:36,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2187927552.0,1202700288.0,3225677824.0,27002769408.0,3727430.0,168928.0
13-04 02:41:37,0.252,0.252,99.329,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2188267520.0,1202704384.0,3228921856.0,26999181312.0,3746811.0,164440.0
13-04 02:41:38,0.502,0.167,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2188242944.0,1202704384.0,3232358400.0,26995769344.0,3864395.0,170353.0
13-04 02:41:39,0.251,0.251,99.248,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2188558336.0,1202704384.0,3235250176.0,26992562176.0,3508761.0,161103.0
13-04 02:41:40,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2188406784.0,1202704384.0,3239178240.0,26988785664.0,4264392.0,187347.0
13-04 02:41:41,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2188890112.0,1202704384.0,3242012672.0,26985467904.0,3327989.0,145016.0
13-04 02:41:42,0.168,0.252,99.243,0.168,0.0,0.168,0.0,99794944.0,0.0,101.0,2189099008.0,1202704384.0,3245457408.0,26981814272.0,4098907.0,176388.0
13-04 02:41:43,0.251,0.334,99.081,0.084,0.0,0.251,0.0,0.0,0.0,1.0,2188722176.0,1202704384.0,3249053696.0,26978594816.0,3575685.0,154485.0
13-04 02:41:44,0.251,0.335,99.246,0.0,0.0,0.168,0.0,106496.0,0.0,9.0,2189000704.0,1202704384.0,3252203520.0,26975166464.0,3836046.0,170714.0
13-04 02:41:45,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2188726272.0,1202704384.0,3255160832.0,26972483584.0,3319148.0,146563.0
13-04 02:41:46,0.419,0.335,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2188877824.0,1202704384.0,3258912768.0,26968580096.0,4092172.0,183653.0
13-04 02:41:47,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2189742080.0,1202704384.0,3261493248.0,26965135360.0,3310526.0,160951.0
13-04 02:41:48,0.335,0.168,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2189291520.0,1202708480.0,3265331200.0,26961743872.0,3847393.0,161995.0
13-04 02:41:49,0.334,0.334,99.249,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2189844480.0,1202708480.0,3268427776.0,26958094336.0,3791187.0,165568.0
13-04 02:41:50,0.168,0.335,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2189602816.0,1202708480.0,3271843840.0,26954919936.0,3863469.0,181026.0
13-04 02:41:51,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2189885440.0,1202708480.0,3275071488.0,26951409664.0,3776189.0,164223.0
13-04 02:41:52,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2190147584.0,1202708480.0,3278135296.0,26948083712.0,3608787.0,161444.0
13-04 02:41:53,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2189967360.0,1202708480.0,3281694720.0,26944704512.0,3659353.0,153210.0
13-04 02:41:54,0.167,0.335,99.163,0.167,0.0,0.167,0.0,86016.0,0.0,7.0,2189787136.0,1202712576.0,3285012480.0,26941562880.0,3789578.0,169040.0
13-04 02:41:55,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2189881344.0,1202712576.0,3288141824.0,26938339328.0,3699085.0,166844.0
13-04 02:41:56,0.501,0.501,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2190024704.0,1202712576.0,3291521024.0,26934816768.0,3828125.0,161680.0
13-04 02:41:57,0.335,0.418,99.079,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2189942784.0,1202712576.0,3295301632.0,26931118080.0,3975449.0,171125.0
13-04 02:41:58,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2190811136.0,1202712576.0,3297927168.0,26927624192.0,3409400.0,162909.0
13-04 02:41:59,0.334,0.334,99.247,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2190409728.0,1202712576.0,3301470208.0,26924482560.0,3733195.0,170332.0
13-04 02:42:00,0.335,0.251,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2190155776.0,1202720768.0,3305127936.0,26921070592.0,3995500.0,177676.0
13-04 02:42:01,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2190835712.0,1202720768.0,3308163072.0,26917355520.0,3735690.0,168033.0
13-04 02:42:02,0.584,0.334,98.915,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2190827520.0,1202720768.0,3311108096.0,26914418688.0,3642085.0,152619.0
13-04 02:42:03,0.501,0.167,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2190761984.0,1202720768.0,3314823168.0,26910769152.0,3774847.0,160352.0
13-04 02:42:04,0.168,0.251,99.329,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2191167488.0,1202720768.0,3318022144.0,26907164672.0,3750618.0,165310.0
13-04 02:42:05,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2190925824.0,1202720768.0,3321692160.0,26903736320.0,3933367.0,173925.0
13-04 02:42:06,0.418,0.334,98.913,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2191278080.0,1202724864.0,3324747776.0,26900324352.0,3545051.0,161466.0
13-04 02:42:07,0.251,0.585,98.913,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,2192035840.0,1202724864.0,3327946752.0,26896367616.0,3829297.0,166615.0
13-04 02:42:08,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2192429056.0,1202724864.0,3331424256.0,26892496896.0,3836652.0,162509.0
13-04 02:42:09,0.418,0.251,99.163,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2192162816.0,1202724864.0,3334832128.0,26889355264.0,3661486.0,161731.0
13-04 02:42:10,0.836,0.334,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2192420864.0,1202724864.0,3338129408.0,26885799936.0,3780604.0,168388.0
13-04 02:42:11,0.168,0.335,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2192904192.0,1202724864.0,3340963840.0,26882482176.0,3623508.0,159865.0
13-04 02:42:12,0.418,0.418,98.746,0.084,0.0,0.334,0.0,99336192.0,0.0,100.0,2192351232.0,1202728960.0,3344605184.0,26879389696.0,3913760.0,176553.0
13-04 02:42:13,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2192613376.0,1202728960.0,3347963904.0,26875768832.0,3643465.0,164494.0
13-04 02:42:14,0.334,0.251,99.247,0.0,0.0,0.167,0.0,106496.0,0.0,8.0,2192728064.0,1202728960.0,3351277568.0,26872340480.0,3892759.0,171471.0
13-04 02:42:15,0.251,0.167,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2192539648.0,1202728960.0,3354529792.0,26869276672.0,3726287.0,167617.0
13-04 02:42:16,0.418,0.334,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2193076224.0,1202728960.0,3357642752.0,26865627136.0,3580212.0,154703.0
13-04 02:42:17,0.084,0.252,99.328,0.252,0.0,0.084,0.0,40960.0,0.0,5.0,2192998400.0,1202728960.0,3361165312.0,26862182400.0,3824672.0,178797.0
13-04 02:42:18,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2192822272.0,1202728960.0,3363913728.0,26859610112.0,3148637.0,137110.0
13-04 02:42:19,0.333,0.250,99.250,0.083,0.0,0.083,0.0,77824.0,0.0,6.0,2191872000.0,1202728960.0,3366354944.0,26858119168.0,2655315.0,117893.0
13-04 02:42:20,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2192293888.0,1202728960.0,3368648704.0,26855403520.0,2854910.0,133755.0
13-04 02:42:21,0.251,0.335,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2192093184.0,1202728960.0,3372498944.0,26851753984.0,3963295.0,164729.0
13-04 02:42:22,0.418,0.335,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2191872000.0,1202728960.0,3376721920.0,26847752192.0,4915381.0,195740.0
13-04 02:42:23,0.168,0.252,99.412,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2192015360.0,1202733056.0,3380588544.0,26843738112.0,4410903.0,180210.0
13-04 02:42:24,0.418,0.167,99.247,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2191568896.0,1202733056.0,3384479744.0,26840293376.0,4010416.0,177601.0
13-04 02:42:25,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2191851520.0,1202733056.0,3387912192.0,26836578304.0,3927983.0,192126.0
13-04 02:42:26,0.250,0.501,99.082,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2192142336.0,1202733056.0,3391033344.0,26833166336.0,3897443.0,172293.0
13-04 02:42:27,0.251,0.502,98.997,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2192244736.0,1202733056.0,3394392064.0,26829705216.0,3673078.0,161229.0
13-04 02:42:28,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2192293888.0,1202733056.0,3397931008.0,26826117120.0,3802803.0,169462.0
13-04 02:42:29,0.502,0.251,98.829,0.251,0.0,0.167,0.0,65536.0,0.0,5.0,2192343040.0,1202741248.0,3401015296.0,26822975488.0,3528577.0,158791.0
13-04 02:42:30,0.250,0.417,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2192506880.0,1202741248.0,3404152832.0,26819674112.0,3584182.0,156721.0
13-04 02:42:31,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2192433152.0,1202741248.0,3407577088.0,26816323584.0,3937701.0,169805.0
13-04 02:42:32,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2192986112.0,1202741248.0,3410784256.0,26812563456.0,3812698.0,166762.0
13-04 02:42:33,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2192564224.0,1202741248.0,3414126592.0,26809643008.0,3701806.0,158737.0
13-04 02:42:34,0.167,0.335,99.414,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2193055744.0,1202741248.0,3417444352.0,26805833728.0,3857150.0,173046.0
13-04 02:42:35,0.418,0.167,99.164,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2192941056.0,1202745344.0,3420651520.0,26802737152.0,3635487.0,160396.0
13-04 02:42:36,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2193424384.0,1202745344.0,3423944704.0,26798960640.0,3836136.0,155874.0
13-04 02:42:37,0.335,0.251,99.246,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2192982016.0,1202745344.0,3427323904.0,26796023808.0,3492414.0,152742.0
13-04 02:42:38,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2193117184.0,1202745344.0,3430776832.0,26792435712.0,3960012.0,172539.0
13-04 02:42:39,0.251,0.335,99.414,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2193416192.0,1202745344.0,3433889792.0,26789023744.0,3670201.0,161947.0
13-04 02:42:40,0.084,0.167,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2193661952.0,1202745344.0,3445645312.0,26777022464.0,3856561.0,169384.0
13-04 02:42:41,0.418,0.167,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2193600512.0,1202749440.0,3448971264.0,26773753856.0,3709445.0,158309.0
13-04 02:42:42,0.335,0.335,99.079,0.0,0.0,0.251,0.0,99360768.0,0.0,103.0,2193637376.0,1202749440.0,3452252160.0,26770436096.0,3538719.0,158633.0
13-04 02:42:43,0.168,0.252,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2193883136.0,1202749440.0,3455373312.0,26767069184.0,3845876.0,163437.0
13-04 02:42:44,0.500,0.500,98.832,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2193977344.0,1202749440.0,3459198976.0,26763149312.0,4031057.0,175460.0
13-04 02:42:45,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2194345984.0,1202749440.0,3461844992.0,26760134656.0,3411086.0,153708.0
13-04 02:42:46,0.335,0.418,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2193903616.0,1202749440.0,3465478144.0,26756943872.0,3751810.0,154538.0
13-04 02:42:47,0.417,0.417,98.916,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,2194894848.0,1202753536.0,3468611584.0,26752815104.0,3881522.0,185515.0
13-04 02:42:48,0.335,0.251,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2194448384.0,1202753536.0,3472453632.0,26749419520.0,3955806.0,169973.0
13-04 02:42:49,0.167,0.251,99.415,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2195091456.0,1202753536.0,3475144704.0,26746085376.0,3683310.0,154018.0
13-04 02:42:50,0.418,0.335,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2194616320.0,1202753536.0,3478802432.0,26742902784.0,3473597.0,155412.0
13-04 02:42:51,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2195288064.0,1202753536.0,3481907200.0,26739126272.0,3910966.0,176373.0
13-04 02:42:52,0.336,0.252,99.161,0.168,0.0,0.084,0.0,36864.0,0.0,3.0,2194989056.0,1202753536.0,3485245440.0,26736087040.0,3728142.0,167174.0
13-04 02:42:53,0.084,0.168,99.664,0.0,0.0,0.084,0.0,0.0,0.0,1.0,2195296256.0,1202753536.0,3488415744.0,26732609536.0,3566154.0,159759.0
13-04 02:42:54,0.251,0.334,99.164,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2195562496.0,1202753536.0,3491672064.0,26729086976.0,3767487.0,159625.0
13-04 02:42:55,0.167,0.167,99.416,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2195365888.0,1202753536.0,3495059456.0,26725896192.0,3772042.0,167322.0
13-04 02:42:56,0.419,0.168,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2195451904.0,1202753536.0,3498434560.0,26722435072.0,3861748.0,174434.0
13-04 02:42:57,0.418,0.418,98.997,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,2195709952.0,1202753536.0,3501842432.0,26718769152.0,3796043.0,159461.0
13-04 02:42:58,0.334,0.585,98.830,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2195865600.0,1202761728.0,3505106944.0,26715340800.0,3907723.0,163823.0
13-04 02:42:59,0.167,0.167,99.666,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2195640320.0,1202761728.0,3508523008.0,26712150016.0,3547939.0,149393.0
13-04 02:43:00,0.250,0.250,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2195927040.0,1202761728.0,3511951360.0,26708434944.0,3811404.0,166000.0
13-04 02:43:01,0.419,0.084,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2196148224.0,1202761728.0,3515142144.0,26705022976.0,3655383.0,164948.0
13-04 02:43:02,1.003,0.167,98.662,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2196041728.0,1202761728.0,3518550016.0,26701721600.0,3839956.0,159502.0
13-04 02:43:03,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2196385792.0,1202761728.0,3521335296.0,26698592256.0,3550461.0,157986.0
13-04 02:43:04,0.418,0.334,98.746,0.418,0.0,0.084,0.0,81920.0,0.0,7.0,2196062208.0,1202765824.0,3525050368.0,26695196672.0,3674550.0,150425.0
13-04 02:43:05,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2196582400.0,1202765824.0,3528179712.0,26691547136.0,3895562.0,169728.0
13-04 02:43:06,0.336,0.252,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2196529152.0,1202765824.0,3531456512.0,26688323584.0,3676268.0,157735.0
13-04 02:43:07,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2196901888.0,1202765824.0,3534839808.0,26684567552.0,3873634.0,162549.0
13-04 02:43:08,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2196574208.0,1202765824.0,3538259968.0,26681475072.0,3533196.0,150605.0
13-04 02:43:09,0.0,0.083,99.750,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2196996096.0,1202765824.0,3539107840.0,26680205312.0,1215172.0,33461.0
13-04 02:43:10,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2196905984.0,1202769920.0,3539312640.0,26680086528.0,6014.0,5668.0
13-04 02:43:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2196905984.0,1202769920.0,3539312640.0,26680086528.0,6581.0,5091.0
13-04 02:43:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,87375872.0,0.0,86.0,2196905984.0,1202769920.0,3539312640.0,26680086528.0,22683.0,21233.0
13-04 02:43:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,868352.0,0.0,3.0,2196905984.0,1202769920.0,3539312640.0,26680086528.0,4922.0,3440.0
13-04 02:43:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,5.0,2196905984.0,1202769920.0,3539312640.0,26680086528.0,3942.0,2772.0
13-04 02:43:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197032960.0,1202769920.0,3539312640.0,26679959552.0,5217.0,5148.0
13-04 02:43:16,0.083,0.167,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2197028864.0,1202774016.0,3539312640.0,26679959552.0,4016.0,2849.0
13-04 02:43:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,2197028864.0,1202774016.0,3539312640.0,26679959552.0,23699.0,24380.0
13-04 02:43:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197028864.0,1202774016.0,3539312640.0,26679959552.0,3912.0,2744.0
13-04 02:43:19,0.083,0.250,99.667,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2197028864.0,1202774016.0,3539312640.0,26679959552.0,6582.0,6061.0
13-04 02:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197028864.0,1202774016.0,3539312640.0,26679959552.0,4396.0,3758.0
13-04 02:43:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197024768.0,1202774016.0,3539316736.0,26679959552.0,3978.0,2925.0
13-04 02:43:22,0.0,0.084,99.833,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2197020672.0,1202778112.0,3539316736.0,26679959552.0,4030.0,3042.0
13-04 02:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197020672.0,1202778112.0,3539316736.0,26679959552.0,5246.0,5214.0
13-04 02:43:24,0.167,0.0,99.833,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,2197020672.0,1202778112.0,3539316736.0,26679959552.0,5189.0,4974.0
13-04 02:43:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197020672.0,1202778112.0,3539316736.0,26679959552.0,6206.0,5139.0
13-04 02:43:26,0.083,0.250,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,2197020672.0,1202778112.0,3539316736.0,26679959552.0,3612.0,2471.0
13-04 02:43:27,0.167,0.083,99.500,0.250,0.0,0.0,0.0,57344.0,0.0,5.0,2197671936.0,1202778112.0,3539316736.0,26679308288.0,5830.0,5744.0
13-04 02:43:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197655552.0,1202778112.0,3539316736.0,26679324672.0,5863.0,4722.0
13-04 02:43:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,4.0,2197655552.0,1202778112.0,3539316736.0,26679324672.0,4532.0,4002.0
13-04 02:43:30,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197655552.0,1202778112.0,3539316736.0,26679324672.0,3908.0,2681.0
13-04 02:43:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197655552.0,1202778112.0,3539316736.0,26679324672.0,5905.0,6410.0
13-04 02:43:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197655552.0,1202778112.0,3539316736.0,26679324672.0,4390.0,3801.0
13-04 02:43:33,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2197647360.0,1202786304.0,3539316736.0,26679324672.0,4416.0,3460.0
13-04 02:43:34,0.251,0.334,99.248,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2197700608.0,1202786304.0,3541549056.0,26677039104.0,2728864.0,144252.0
13-04 02:43:35,0.418,0.084,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2197512192.0,1202786304.0,3544420352.0,26674356224.0,3115856.0,117866.0
13-04 02:43:36,0.501,0.251,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2197635072.0,1202786304.0,3547598848.0,26671054848.0,3798903.0,152833.0
13-04 02:43:37,0.501,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2197848064.0,1202786304.0,3552006144.0,26666434560.0,4614231.0,172715.0
13-04 02:43:38,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2197729280.0,1202786304.0,3555139584.0,26663419904.0,3555230.0,146057.0
13-04 02:43:39,0.251,0.334,99.080,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2197782528.0,1202790400.0,3558273024.0,26660229120.0,3694607.0,153156.0
13-04 02:43:40,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2198454272.0,1202790400.0,3561824256.0,26656006144.0,4100224.0,171372.0
13-04 02:43:41,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2198286336.0,1202790400.0,3565658112.0,26652340224.0,4030438.0,165360.0
13-04 02:43:42,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2198216704.0,1202790400.0,3569156096.0,26648911872.0,4040700.0,170156.0
13-04 02:43:43,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2198507520.0,1202790400.0,3572596736.0,26645180416.0,3790539.0,170248.0
13-04 02:43:44,0.251,0.335,99.247,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2198257664.0,1202790400.0,3576242176.0,26641784832.0,4162551.0,182387.0
13-04 02:43:45,0.416,0.666,98.669,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,2198675456.0,1202794496.0,3579899904.0,26637705216.0,4197383.0,185887.0
13-04 02:43:46,0.251,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2198511616.0,1202794496.0,3583397888.0,26634371072.0,3787023.0,161299.0
13-04 02:43:47,0.418,0.334,98.997,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2198700032.0,1202794496.0,3586899968.0,26630680576.0,3967087.0,192037.0
13-04 02:43:48,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2198884352.0,1202794496.0,3590381568.0,26627014656.0,3980730.0,172867.0
13-04 02:43:49,0.419,0.503,98.995,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2199113728.0,1202794496.0,3594010624.0,26623156224.0,4462276.0,191029.0
13-04 02:43:50,0.668,0.334,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2199203840.0,1202794496.0,3597434880.0,26619641856.0,3857464.0,182624.0
13-04 02:43:51,0.167,0.084,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2199216128.0,1202798592.0,3600769024.0,26616291328.0,3726385.0,167246.0
13-04 02:43:52,0.335,0.335,99.247,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,2199560192.0,1202798592.0,3604615168.0,26612101120.0,4473119.0,183671.0
13-04 02:43:53,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2199404544.0,1202798592.0,3608088576.0,26608783360.0,3647356.0,157447.0
13-04 02:43:54,0.418,0.167,99.331,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2199326720.0,1202798592.0,3610800128.0,26606149632.0,3289743.0,135518.0
13-04 02:43:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2199371776.0,1202798592.0,3611009024.0,26605895680.0,4837.0,4493.0
13-04 02:43:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2199371776.0,1202798592.0,3611009024.0,26605895680.0,167970.0,12031.0
13-04 02:43:57,0.501,0.251,98.997,0.084,0.0,0.167,0.0,40960.0,0.0,4.0,2198994944.0,1202802688.0,3614208000.0,26603069440.0,3329754.0,148825.0
13-04 02:43:58,0.168,0.419,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2199740416.0,1202802688.0,3617255424.0,26599276544.0,3763144.0,155258.0
13-04 02:43:59,0.336,0.084,99.497,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2199695360.0,1202802688.0,3620601856.0,26595975168.0,3780102.0,167070.0
13-04 02:44:00,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2199814144.0,1202802688.0,3627388928.0,26589069312.0,7603371.0,226185.0
13-04 02:44:01,0.419,0.503,98.911,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2200023040.0,1202802688.0,3633577984.0,26582671360.0,6651095.0,235451.0
13-04 02:44:02,0.419,0.084,99.162,0.168,0.0,0.168,0.0,36864.0,0.0,3.0,2200199168.0,1202802688.0,3637768192.0,26578305024.0,4509040.0,158992.0
13-04 02:44:03,0.168,0.251,99.246,0.084,0.0,0.251,0.0,0.0,0.0,1.0,2200272896.0,1202802688.0,3642138624.0,26573860864.0,5102066.0,168125.0
13-04 02:44:04,0.168,0.419,99.246,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,2200612864.0,1202802688.0,3646795776.0,26568863744.0,5197669.0,184298.0
13-04 02:44:05,0.417,0.500,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2200510464.0,1202802688.0,3650613248.0,26565148672.0,4299467.0,179323.0
13-04 02:44:06,0.168,0.336,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2200854528.0,1202802688.0,3653808128.0,26561609728.0,3961884.0,169385.0
13-04 02:44:07,0.418,0.502,98.996,0.0,0.0,0.084,0.0,63229952.0,0.0,61.0,2200113152.0,1202802688.0,3657584640.0,26558574592.0,3838837.0,164992.0
13-04 02:44:08,0.251,0.251,99.162,0.168,0.0,0.168,0.0,54349824.0,0.0,56.0,2200084480.0,1202810880.0,3661119488.0,26555060224.0,4011543.0,167982.0
13-04 02:44:09,0.417,0.417,98.916,0.0,0.0,0.250,0.0,94208.0,0.0,8.0,2200682496.0,1202810880.0,3664678912.0,26550902784.0,4320209.0,184862.0
13-04 02:44:10,0.167,0.250,99.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200686592.0,1202810880.0,3668500480.0,26547077120.0,4062693.0,179769.0
13-04 02:44:11,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2201313280.0,1202810880.0,3671207936.0,26543742976.0,3583345.0,158336.0
13-04 02:44:12,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200670208.0,1202810880.0,3675246592.0,26540347392.0,4034960.0,169543.0
13-04 02:44:13,0.502,0.334,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2200625152.0,1202810880.0,3679227904.0,26536411136.0,4453116.0,193310.0
13-04 02:44:14,0.667,0.333,98.833,0.083,0.0,0.083,0.0,77824.0,0.0,7.0,2201559040.0,1202814976.0,3681894400.0,26532806656.0,3607846.0,146347.0
13-04 02:44:15,0.418,0.334,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2200952832.0,1202814976.0,3685896192.0,26529411072.0,4096129.0,193886.0
13-04 02:44:16,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2201460736.0,1202814976.0,3689119744.0,26525679616.0,3752829.0,154567.0
13-04 02:44:17,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2201600000.0,1202814976.0,3693170688.0,26521489408.0,4520129.0,220399.0
13-04 02:44:18,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2201964544.0,1202814976.0,3696472064.0,26517823488.0,3705258.0,154192.0
13-04 02:44:19,0.585,0.251,98.997,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2201735168.0,1202814976.0,3700256768.0,26514268160.0,4052277.0,178011.0
13-04 02:44:20,0.335,0.251,98.996,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2202112000.0,1202819072.0,3703640064.0,26510503936.0,4121678.0,192966.0
13-04 02:44:21,0.500,0.334,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2201812992.0,1202819072.0,3707527168.0,26506915840.0,4099820.0,151360.0
13-04 02:44:22,0.335,0.251,99.163,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,2201837568.0,1202819072.0,3710722048.0,26503696384.0,3578274.0,163147.0
13-04 02:44:23,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2202210304.0,1202819072.0,3714224128.0,26499821568.0,4110826.0,182452.0
13-04 02:44:24,0.418,0.167,99.079,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2202329088.0,1202819072.0,3717677056.0,26496249856.0,4180946.0,168933.0
13-04 02:44:25,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2202128384.0,1202819072.0,3721621504.0,26492506112.0,4162362.0,177267.0
13-04 02:44:26,0.417,0.167,99.082,0.167,0.0,0.167,0.0,90112.0,0.0,8.0,2202550272.0,1202823168.0,3724767232.0,26488934400.0,3861464.0,165966.0
13-04 02:44:27,0.585,0.251,99.080,0.0,0.0,0.084,0.0,45056.0,0.0,7.0,2202370048.0,1202823168.0,3728646144.0,26485235712.0,4004869.0,195521.0
13-04 02:44:28,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2202976256.0,1202823168.0,3730325504.0,26482950144.0,2264578.0,89773.0
13-04 02:44:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2202894336.0,1202823168.0,3730534400.0,26482823168.0,4532.0,3937.0
13-04 02:44:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2202750976.0,1202823168.0,3730980864.0,26482520064.0,509191.0,28178.0
13-04 02:44:31,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2202828800.0,1202823168.0,3734155264.0,26479267840.0,3672442.0,154174.0
13-04 02:44:32,0.251,0.251,99.078,0.084,0.0,0.335,0.0,32768.0,0.0,4.0,2203103232.0,1202827264.0,3740782592.0,26472361984.0,7225363.0,199136.0
13-04 02:44:33,0.667,0.584,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2203291648.0,1202827264.0,3745292288.0,26467663872.0,5002397.0,168354.0
13-04 02:44:34,0.252,0.168,99.497,0.0,0.0,0.084,0.0,81920.0,0.0,6.0,2203930624.0,1202827264.0,3750383616.0,26461933568.0,6094238.0,188967.0
13-04 02:44:35,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2203504640.0,1202827264.0,3755237376.0,26457505792.0,5047513.0,188058.0
13-04 02:44:36,0.084,0.418,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2203668480.0,1202827264.0,3759169536.0,26453409792.0,4693875.0,160561.0
13-04 02:44:37,0.417,0.500,98.666,0.250,0.0,0.167,0.0,45457408.0,0.0,46.0,2203721728.0,1202831360.0,3763032064.0,26449489920.0,4211381.0,165443.0
13-04 02:44:38,0.251,0.335,99.163,0.084,0.0,0.167,0.0,60387328.0,0.0,61.0,2203582464.0,1202831360.0,3767234560.0,26445426688.0,4462526.0,187075.0
13-04 02:44:39,0.167,0.585,99.164,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,2203930624.0,1202831360.0,3770363904.0,26441949184.0,3942160.0,161918.0
13-04 02:44:40,0.501,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2203770880.0,1202831360.0,3774300160.0,26438172672.0,4201366.0,171910.0
13-04 02:44:41,0.333,0.583,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2204200960.0,1202831360.0,3777949696.0,26434093056.0,4061242.0,165725.0
13-04 02:44:42,0.253,0.0,99.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2204065792.0,1202831360.0,3781165056.0,26431012864.0,3988970.0,189392.0
13-04 02:44:43,0.251,0.251,99.162,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2203901952.0,1202835456.0,3785023488.0,26427314176.0,4010299.0,166964.0
13-04 02:44:44,0.500,0.417,98.916,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2204471296.0,1202835456.0,3788357632.0,26423410688.0,4009860.0,165439.0
13-04 02:44:45,0.168,0.168,99.496,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2204524544.0,1202835456.0,3792257024.0,26419458048.0,4049287.0,157448.0
13-04 02:44:46,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2204491776.0,1202835456.0,3795750912.0,26415996928.0,3831837.0,169635.0
13-04 02:44:47,0.670,0.419,98.660,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2204729344.0,1202835456.0,3799277568.0,26412232704.0,4063041.0,194039.0
13-04 02:44:48,0.334,0.250,98.999,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2204823552.0,1202835456.0,3802927104.0,26408488960.0,4356989.0,182980.0
13-04 02:44:49,0.334,0.418,98.997,0.084,0.0,0.167,0.0,86016.0,0.0,7.0,2205073408.0,1202839552.0,3806212096.0,26404950016.0,3702992.0,153881.0
13-04 02:44:50,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2205089792.0,1202839552.0,3809910784.0,26401234944.0,4078033.0,165614.0
13-04 02:44:51,0.419,0.084,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2205339648.0,1202839552.0,3813359616.0,26397536256.0,4100265.0,180877.0
13-04 02:44:52,0.167,0.417,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2205048832.0,1202839552.0,3816792064.0,26394394624.0,3749877.0,164892.0
13-04 02:44:53,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205298688.0,1202839552.0,3820494848.0,26390441984.0,4221515.0,188047.0
13-04 02:44:54,0.251,0.335,99.247,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2205597696.0,1202839552.0,3823751168.0,26386886656.0,3867968.0,162181.0
13-04 02:44:55,0.418,0.167,99.079,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2205511680.0,1202843648.0,3827691520.0,26383028224.0,4358160.0,170305.0
13-04 02:44:56,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205347840.0,1202843648.0,3831123968.0,26379759616.0,3720568.0,147894.0
13-04 02:44:57,0.334,0.334,99.248,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,2205687808.0,1202843648.0,3834736640.0,26375806976.0,4081090.0,180054.0
13-04 02:44:58,0.252,0.168,99.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2205765632.0,1202843648.0,3837865984.0,26372599808.0,3605306.0,157650.0
13-04 02:44:59,0.0,0.167,99.750,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2205786112.0,1202843648.0,3837939712.0,26372505600.0,3808.0,2873.0
13-04 02:45:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2205786112.0,1202843648.0,3837939712.0,26372505600.0,6975.0,5706.0
13-04 02:45:01,0.083,0.334,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2206040064.0,1202847744.0,3840618496.0,26369568768.0,3152506.0,132008.0
13-04 02:45:02,0.335,0.502,99.079,0.0,0.0,0.084,0.0,32768.0,0.0,7.0,2206318592.0,1202847744.0,3845763072.0,26364145664.0,5814720.0,209187.0
13-04 02:45:03,0.336,0.336,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206195712.0,1202847744.0,3852075008.0,26357956608.0,6730939.0,231768.0
13-04 02:45:04,0.251,0.335,99.246,0.0,0.0,0.168,0.0,86016.0,0.0,5.0,2206687232.0,1202847744.0,3856646144.0,26352893952.0,5453375.0,185601.0
13-04 02:45:05,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206179328.0,1202847744.0,3861630976.0,26348417024.0,5178648.0,183484.0
13-04 02:45:06,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206625792.0,1202847744.0,3865485312.0,26344116224.0,4707045.0,175361.0
13-04 02:45:07,0.503,0.419,98.827,0.168,0.0,0.084,0.0,29958144.0,0.0,33.0,2206588928.0,1202851840.0,3869638656.0,26339995648.0,4587710.0,192010.0
13-04 02:45:08,0.335,0.168,99.162,0.0,0.0,0.335,0.0,76873728.0,0.0,75.0,2206961664.0,1202851840.0,3873312768.0,26335948800.0,4147221.0,174188.0
13-04 02:45:09,0.251,0.335,99.247,0.0,0.0,0.167,0.0,110592.0,0.0,9.0,2207006720.0,1202851840.0,3876966400.0,26332250112.0,4072298.0,180013.0
13-04 02:45:10,0.167,0.418,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2206883840.0,1202851840.0,3880517632.0,26328821760.0,4137584.0,176477.0
13-04 02:45:11,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2206842880.0,1202851840.0,3884224512.0,26325155840.0,3907531.0,174756.0
13-04 02:45:12,0.503,0.251,98.995,0.168,0.0,0.084,0.0,24576.0,0.0,2.0,2207428608.0,1202855936.0,3887816704.0,26320973824.0,4147118.0,170828.0
13-04 02:45:13,0.334,0.334,98.915,0.083,0.0,0.334,0.0,0.0,0.0,1.0,2207207424.0,1202855936.0,3890880512.0,26318131200.0,3657751.0,159009.0
13-04 02:45:14,0.501,0.418,98.914,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2207563776.0,1202855936.0,3894808576.0,26313846784.0,4341118.0,185342.0
13-04 02:45:15,0.417,0.417,98.832,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2207768576.0,1202855936.0,3898548224.0,26309902336.0,4073069.0,178252.0
13-04 02:45:16,0.419,0.251,98.995,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2207821824.0,1202855936.0,3901829120.0,26306568192.0,3907568.0,177516.0
13-04 02:45:17,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2207940608.0,1202855936.0,3905155072.0,26303123456.0,3684727.0,173777.0
13-04 02:45:18,0.251,0.419,98.911,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2208112640.0,1202860032.0,3908882432.0,26299219968.0,4389943.0,176327.0
13-04 02:45:19,0.335,0.167,99.331,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2207789056.0,1202860032.0,3912589312.0,26295836672.0,4001865.0,175065.0
13-04 02:45:20,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2207719424.0,1202860032.0,3916308480.0,26292187136.0,3994452.0,175636.0
13-04 02:45:21,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2208534528.0,1202860032.0,3919302656.0,26288377856.0,3870792.0,160596.0
13-04 02:45:22,0.252,0.252,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2207866880.0,1202860032.0,3923255296.0,26285092864.0,4074715.0,183257.0
13-04 02:45:23,0.586,0.167,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2208649216.0,1202860032.0,3926441984.0,26281123840.0,4108038.0,174279.0
13-04 02:45:24,0.335,0.167,99.331,0.084,0.0,0.084,0.0,81920.0,0.0,7.0,2208542720.0,1202864128.0,3930021888.0,26277646336.0,3948334.0,162801.0
13-04 02:45:25,0.417,0.083,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2208690176.0,1202864128.0,3933491200.0,26274029568.0,3926417.0,175207.0
13-04 02:45:26,0.251,0.251,99.332,0.0,0.0,0.167,0.0,69632.0,0.0,6.0,2208350208.0,1202864128.0,3937308672.0,26270552064.0,4015469.0,180011.0
13-04 02:45:27,0.251,0.251,99.330,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2208628736.0,1202864128.0,3940966400.0,26266615808.0,4209063.0,164210.0
13-04 02:45:28,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2208694272.0,1202864128.0,3944140800.0,26263375872.0,3633859.0,149896.0
13-04 02:45:29,0.669,0.167,98.996,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2208681984.0,1202864128.0,3947929600.0,26259599360.0,3963608.0,169256.0
13-04 02:45:30,0.168,0.0,99.581,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2209214464.0,1202868224.0,3951423488.0,26255568896.0,4119386.0,155714.0
13-04 02:45:31,0.586,0.084,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2209337344.0,1202868224.0,3954634752.0,26252234752.0,3807604.0,166547.0
13-04 02:45:32,0.252,0.168,99.328,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,2209591296.0,1202868224.0,3958112256.0,26248503296.0,4234669.0,184210.0
13-04 02:45:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209366016.0,1202868224.0,3958525952.0,26248314880.0,66943.0,5781.0
13-04 02:45:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2209435648.0,1202868224.0,3958583296.0,26248187904.0,9477.0,7227.0
13-04 02:45:35,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209423360.0,1202868224.0,3961262080.0,26245521408.0,3170945.0,118774.0
13-04 02:45:36,0.167,0.167,99.416,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2209595392.0,1202872320.0,3964149760.0,26242457600.0,3053983.0,67061.0
13-04 02:45:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12447744.0,0.0,24.0,2209538048.0,1202872320.0,3964207104.0,26242457600.0,3878.0,2834.0
13-04 02:45:38,0.083,0.333,99.583,0.0,0.0,0.0,0.0,82296832.0,0.0,81.0,2209538048.0,1202872320.0,3964207104.0,26242457600.0,3966.0,2652.0
13-04 02:45:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,7.0,2209538048.0,1202872320.0,3964207104.0,26242457600.0,5460.0,5365.0
13-04 02:45:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209533952.0,1202872320.0,3964211200.0,26242457600.0,5544.0,5329.0
13-04 02:45:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209533952.0,1202872320.0,3964211200.0,26242457600.0,4732.0,4119.0
13-04 02:45:42,0.083,0.083,99.583,0.250,0.0,0.0,0.0,32768.0,0.0,4.0,2209525760.0,1202876416.0,3964215296.0,26242457600.0,5433.0,5313.0
13-04 02:45:43,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209525760.0,1202876416.0,3964215296.0,26242457600.0,3817.0,2830.0
13-04 02:45:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2209525760.0,1202876416.0,3964215296.0,26242457600.0,3902.0,2723.0
13-04 02:45:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209525760.0,1202876416.0,3964215296.0,26242457600.0,3992.0,2960.0
13-04 02:45:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209525760.0,1202876416.0,3964215296.0,26242457600.0,4813.0,4303.0
13-04 02:45:47,0.167,0.250,99.333,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,2209964032.0,1202884608.0,3964207104.0,26242019328.0,22173.0,21676.0
13-04 02:45:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,1.0,2209906688.0,1202884608.0,3964215296.0,26242068480.0,4306.0,3689.0
13-04 02:45:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2209898496.0,1202884608.0,3964215296.0,26242076672.0,4892.0,4433.0
13-04 02:45:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209898496.0,1202884608.0,3964215296.0,26242076672.0,5250.0,5174.0
13-04 02:45:51,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209898496.0,1202884608.0,3964215296.0,26242076672.0,4915.0,4454.0
13-04 02:45:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209898496.0,1202884608.0,3964215296.0,26242076672.0,3833.0,2608.0
13-04 02:45:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2209894400.0,1202888704.0,3964215296.0,26242076672.0,4532.0,3937.0
13-04 02:45:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2209894400.0,1202888704.0,3964215296.0,26242076672.0,3862.0,2674.0
13-04 02:45:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209894400.0,1202888704.0,3964215296.0,26242076672.0,4551.0,4202.0
13-04 02:45:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209894400.0,1202888704.0,3964215296.0,26242076672.0,4739.0,4294.0
13-04 02:45:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2209910784.0,1202888704.0,3964215296.0,26242060288.0,23470.0,24064.0
13-04 02:45:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209910784.0,1202888704.0,3964215296.0,26242060288.0,6282.0,5725.0
13-04 02:45:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2209906688.0,1202892800.0,3964215296.0,26242060288.0,3812.0,2834.0
13-04 02:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209906688.0,1202892800.0,3964215296.0,26242060288.0,3767.0,2608.0
13-04 02:46:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209906688.0,1202892800.0,3964215296.0,26242060288.0,4969.0,4405.0
13-04 02:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2209906688.0,1202892800.0,3964215296.0,26242060288.0,4596.0,3940.0
13-04 02:46:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209902592.0,1202892800.0,3964219392.0,26242060288.0,3878.0,2834.0
13-04 02:46:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2209902592.0,1202892800.0,3964219392.0,26242060288.0,6194.0,5691.0
13-04 02:46:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2209898496.0,1202896896.0,3964219392.0,26242060288.0,4799.0,3307.0
13-04 02:46:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2209898496.0,1202896896.0,3964219392.0,26242060288.0,6765.0,6879.0
13-04 02:46:07,0.083,0.250,99.583,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,2210414592.0,1202896896.0,3964219392.0,26241544192.0,4722.0,3324.0
13-04 02:46:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2210414592.0,1202896896.0,3964219392.0,26241544192.0,4620.0,3171.0
13-04 02:46:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2209902592.0,1202896896.0,3965112320.0,26241163264.0,1224623.0,57885.0
13-04 02:46:10,0.167,0.084,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210160640.0,1202896896.0,3967258624.0,26238758912.0,2485776.0,117066.0
13-04 02:46:11,0.503,0.335,98.827,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2210136064.0,1202900992.0,3971993600.0,26234044416.0,5043610.0,185046.0
13-04 02:46:12,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2209972224.0,1202900992.0,3974762496.0,26231439360.0,3427189.0,141473.0
13-04 02:46:13,0.168,0.168,99.496,0.0,0.0,0.168,0.0,10829824.0,0.0,15.0,2209660928.0,1202900992.0,3978612736.0,26227900416.0,3980310.0,166273.0
13-04 02:46:14,0.335,0.168,99.414,0.0,0.0,0.084,0.0,110592.0,0.0,8.0,2210123776.0,1202900992.0,3982180352.0,26223869952.0,4174247.0,174165.0
13-04 02:46:15,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2210185216.0,1202900992.0,3985723392.0,26220265472.0,3965481.0,165161.0
13-04 02:46:16,0.251,0.335,99.079,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2210406400.0,1202905088.0,3989401600.0,26216361984.0,4363540.0,189869.0
13-04 02:46:17,0.251,0.251,99.414,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2210320384.0,1202905088.0,3993186304.0,26212663296.0,4175318.0,196208.0
13-04 02:46:18,0.168,0.335,99.329,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2210549760.0,1202905088.0,3996831744.0,26208788480.0,4095065.0,175455.0
13-04 02:46:19,0.251,0.251,99.413,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,2210533376.0,1202905088.0,4000608256.0,26205028352.0,4215037.0,189958.0
13-04 02:46:20,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2210607104.0,1202905088.0,4004343808.0,26201219072.0,4366011.0,207179.0
13-04 02:46:21,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210648064.0,1202905088.0,4008448000.0,26197073920.0,4515604.0,191299.0
13-04 02:46:22,0.335,0.251,98.995,0.251,0.0,0.168,0.0,24576.0,0.0,3.0,2210877440.0,1202913280.0,4012240896.0,26193043456.0,4180003.0,181070.0
13-04 02:46:23,0.418,0.251,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2210619392.0,1202913280.0,4015910912.0,26189631488.0,4269875.0,186408.0
13-04 02:46:24,0.168,0.252,99.328,0.0,0.0,0.252,0.0,73728.0,0.0,5.0,2211127296.0,1202913280.0,4019912704.0,26185121792.0,4454431.0,190222.0
13-04 02:46:25,0.417,0.417,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2210795520.0,1202913280.0,4023496704.0,26181869568.0,3983945.0,176757.0
13-04 02:46:26,0.335,0.335,99.246,0.0,0.0,0.084,0.0,49152.0,0.0,4.0,2211020800.0,1202913280.0,4027080704.0,26178060288.0,4301824.0,182286.0
13-04 02:46:27,0.419,0.335,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2210811904.0,1202913280.0,4030902272.0,26174447616.0,4478313.0,185727.0
13-04 02:46:28,0.418,0.251,98.913,0.084,0.0,0.334,0.0,32768.0,0.0,3.0,2210893824.0,1202917376.0,4034850816.0,26170413056.0,4362187.0,184447.0
13-04 02:46:29,0.251,0.335,99.079,0.0,0.0,0.335,0.0,53248.0,0.0,3.0,2210697216.0,1202917376.0,4038520832.0,26166939648.0,4164822.0,179937.0
13-04 02:46:30,0.168,0.084,99.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2210955264.0,1202917376.0,4042326016.0,26162876416.0,4397872.0,192077.0
13-04 02:46:31,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2210832384.0,1202917376.0,4046307328.0,26159017984.0,4220112.0,179827.0
13-04 02:46:32,0.168,0.251,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2211061760.0,1202917376.0,4049592320.0,26155503616.0,4094678.0,179571.0
13-04 02:46:33,0.418,0.418,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2211340288.0,1202917376.0,4053647360.0,26151170048.0,4328790.0,185154.0
13-04 02:46:34,0.167,0.251,99.164,0.251,0.0,0.167,0.0,90112.0,0.0,7.0,2211123200.0,1202921472.0,4057382912.0,26147647488.0,3942612.0,169013.0
13-04 02:46:35,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2211151872.0,1202921472.0,4061212672.0,26143789056.0,4345689.0,192775.0
13-04 02:46:36,0.251,0.585,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2211389440.0,1202921472.0,4064751616.0,26140012544.0,4021374.0,177910.0
13-04 02:46:37,0.417,0.500,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2211491840.0,1202921472.0,4068728832.0,26135932928.0,4467831.0,185817.0
13-04 02:46:38,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2211663872.0,1202921472.0,4072288256.0,26132201472.0,4172345.0,169967.0
13-04 02:46:39,0.251,0.251,91.625,7.705,0.0,0.168,0.0,99225600.0,0.0,106.0,2212724736.0,1202921472.0,4074749952.0,26128678912.0,3033651.0,117159.0
13-04 02:46:40,0.084,0.251,99.414,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2212937728.0,1202925568.0,4079554560.0,26123657216.0,5508807.0,176118.0
13-04 02:46:41,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2213011456.0,1202925568.0,4083523584.0,26119614464.0,4313499.0,174037.0
13-04 02:46:42,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2213146624.0,1202925568.0,4088307712.0,26114695168.0,5274849.0,205655.0
13-04 02:46:43,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2212814848.0,1202925568.0,4091957248.0,26111377408.0,3929064.0,166261.0
13-04 02:46:44,0.335,0.335,99.163,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2213306368.0,1202925568.0,4095340544.0,26107502592.0,3983060.0,161238.0
13-04 02:46:45,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2213572608.0,1202925568.0,4098994176.0,26103582720.0,4244496.0,183416.0
13-04 02:46:46,0.418,0.418,98.829,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2213228544.0,1202929664.0,4102729728.0,26100187136.0,4049715.0,172326.0
13-04 02:46:47,0.923,0.252,98.742,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2213658624.0,1202929664.0,4106285056.0,26096201728.0,4349215.0,193169.0
13-04 02:46:48,0.084,0.334,99.415,0.0,0.0,0.167,0.0,36864.0,0.0,8.0,2213912576.0,1202929664.0,4110188544.0,26092044288.0,4219487.0,180485.0
13-04 02:46:49,0.502,0.167,99.164,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,2213720064.0,1202929664.0,4113858560.0,26088566784.0,4176880.0,186450.0
13-04 02:46:50,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2214064128.0,1202929664.0,4117544960.0,26084536320.0,4212190.0,173938.0
13-04 02:46:51,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2214133760.0,1202929664.0,4121300992.0,26080710656.0,4320232.0,186373.0
13-04 02:46:52,0.334,0.501,98.663,0.251,0.0,0.251,0.0,20480.0,0.0,3.0,2213974016.0,1202933760.0,4125171712.0,26076995584.0,4059988.0,176537.0
13-04 02:46:53,0.335,0.418,99.163,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2214531072.0,1202933760.0,4128473088.0,26073137152.0,4150380.0,169977.0
13-04 02:46:54,0.335,0.168,99.330,0.0,0.0,0.168,0.0,90112.0,0.0,6.0,2214391808.0,1202933760.0,4132356096.0,26069393408.0,4372596.0,189040.0
13-04 02:46:55,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2213969920.0,1202933760.0,4136542208.0,26065629184.0,4212610.0,175958.0
13-04 02:46:56,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2214375424.0,1202933760.0,4140040192.0,26061725696.0,4217305.0,173959.0
13-04 02:46:57,0.252,0.084,99.497,0.168,0.0,0.0,0.0,24576.0,0.0,3.0,2214776832.0,1202941952.0,4143677440.0,26057678848.0,4386243.0,172692.0
13-04 02:46:58,0.586,0.168,99.162,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2214776832.0,1202941952.0,4147855360.0,26053500928.0,4487323.0,186477.0
13-04 02:46:59,0.250,0.500,98.999,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2214592512.0,1202941952.0,4151910400.0,26049630208.0,4531292.0,200311.0
13-04 02:47:00,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2214866944.0,1202941952.0,4155555840.0,26045710336.0,4150592.0,181871.0
13-04 02:47:01,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2215006208.0,1202941952.0,4159225856.0,26041901056.0,4051325.0,185948.0
13-04 02:47:02,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2215002112.0,1202941952.0,4163088384.0,26038042624.0,4272548.0,168374.0
13-04 02:47:03,0.419,0.251,99.078,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2215550976.0,1202946048.0,4166565888.0,26034012160.0,4408517.0,191169.0
13-04 02:47:04,0.251,0.251,99.162,0.0,0.0,0.335,0.0,73728.0,0.0,5.0,2215079936.0,1202946048.0,4170481664.0,26030567424.0,4086651.0,169506.0
13-04 02:47:05,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2215686144.0,1202946048.0,4174098432.0,26026344448.0,4449343.0,186606.0
13-04 02:47:06,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2215460864.0,1202946048.0,4177989632.0,26022678528.0,3961164.0,160485.0
13-04 02:47:07,0.336,0.336,99.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2216488960.0,1202946048.0,4181614592.0,26018025472.0,4537979.0,185686.0
13-04 02:47:08,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2216472576.0,1202946048.0,4185518080.0,26014138368.0,4212298.0,176874.0
13-04 02:47:09,0.501,0.417,98.748,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2216693760.0,1202950144.0,4189220864.0,26010210304.0,4221437.0,171641.0
13-04 02:47:10,0.335,0.335,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2216673280.0,1202950144.0,4192624640.0,26006827008.0,3804796.0,163988.0
13-04 02:47:11,0.501,0.418,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2216812544.0,1202950144.0,4196356096.0,26002956288.0,4420336.0,182289.0
13-04 02:47:12,0.586,0.168,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2216759296.0,1202950144.0,4200734720.0,25998630912.0,4475461.0,178378.0
13-04 02:47:13,0.083,0.250,99.666,0.0,0.0,0.0,0.0,127053824.0,0.0,126.0,2216722432.0,1202950144.0,4201152512.0,25998249984.0,684657.0,30644.0
13-04 02:47:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2216779776.0,1202950144.0,4201222144.0,25998123008.0,5248.0,4012.0
13-04 02:47:15,0.083,0.167,99.416,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2216685568.0,1202954240.0,4202614784.0,25996820480.0,1381510.0,67452.0
13-04 02:47:16,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217005056.0,1202954240.0,4205678592.0,25993437184.0,3897543.0,167931.0
13-04 02:47:17,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2217381888.0,1202954240.0,4211298304.0,25987440640.0,6335342.0,241727.0
13-04 02:47:18,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2217218048.0,1202954240.0,4217479168.0,25981423616.0,6757515.0,222981.0
13-04 02:47:19,0.168,0.419,99.330,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2217222144.0,1202954240.0,4223459328.0,25975439360.0,6416813.0,233604.0
13-04 02:47:20,0.167,0.417,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2217611264.0,1202954240.0,4227911680.0,25970597888.0,5039204.0,190572.0
13-04 02:47:21,0.252,0.252,99.412,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2217680896.0,1202958336.0,4233138176.0,25965297664.0,5580672.0,176196.0
13-04 02:47:22,0.252,0.252,99.327,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2218246144.0,1202958336.0,4237352960.0,25960517632.0,5167947.0,188403.0
13-04 02:47:23,0.334,0.418,98.997,0.0,0.0,0.251,0.0,24576.0,0.0,5.0,2218397696.0,1202958336.0,4241534976.0,25956184064.0,4768949.0,183124.0
13-04 02:47:24,0.084,0.084,99.832,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2218004480.0,1202958336.0,4245544960.0,25952567296.0,3985742.0,156364.0
13-04 02:47:25,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2218385408.0,1202958336.0,4249309184.0,25948422144.0,4764651.0,167003.0
13-04 02:47:26,0.251,0.251,99.331,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2218328064.0,1202958336.0,4253556736.0,25944231936.0,4253850.0,168404.0
13-04 02:47:27,0.418,0.335,98.996,0.167,0.0,0.084,0.0,20480.0,0.0,4.0,2218958848.0,1202962432.0,4257087488.0,25940066304.0,4409843.0,196103.0
13-04 02:47:28,0.250,0.250,99.416,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,2218680320.0,1202962432.0,4260810752.0,25936621568.0,3915461.0,175692.0
13-04 02:47:29,0.167,0.167,99.582,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2219044864.0,1202962432.0,4264873984.0,25932193792.0,4660220.0,184046.0
13-04 02:47:30,0.084,0.084,99.749,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2218909696.0,1202962432.0,4268564480.0,25928638464.0,3996322.0,159186.0
13-04 02:47:31,0.334,0.251,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2219216896.0,1202962432.0,4272402432.0,25924493312.0,4365573.0,176096.0
13-04 02:47:32,0.251,0.335,99.162,0.168,0.0,0.084,0.0,24576.0,0.0,2.0,2219139072.0,1202966528.0,4276092928.0,25920876544.0,4121981.0,175610.0
13-04 02:47:33,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,1.0,2219511808.0,1202966528.0,4279291904.0,25917304832.0,3854828.0,156386.0
13-04 02:47:34,0.418,0.334,98.914,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2219479040.0,1202966528.0,4283547648.0,25913081856.0,4482014.0,178715.0
13-04 02:47:35,0.251,0.502,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2219569152.0,1202966528.0,4287631360.0,25908908032.0,4617221.0,189377.0
13-04 02:47:36,0.252,0.336,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2219962368.0,1202966528.0,4291428352.0,25904717824.0,4461634.0,187277.0
13-04 02:47:37,0.420,0.168,99.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2219618304.0,1202966528.0,4295757824.0,25900732416.0,4460706.0,171690.0
13-04 02:47:38,0.167,0.334,99.249,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2219999232.0,1202970624.0,4298379264.0,25897725952.0,3136348.0,123630.0
13-04 02:47:39,0.418,0.251,99.331,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2220032000.0,1202970624.0,4303441920.0,25892630528.0,5433611.0,191679.0
13-04 02:47:40,0.501,0.167,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2220580864.0,1202970624.0,4306497536.0,25889026048.0,3925715.0,165345.0
13-04 02:47:41,0.418,0.251,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2220191744.0,1202970624.0,4310917120.0,25884995584.0,4621301.0,206478.0
13-04 02:47:42,0.251,0.251,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220617728.0,1202970624.0,4314443776.0,25881042944.0,4132296.0,179584.0
13-04 02:47:43,0.084,0.420,99.412,0.0,0.0,0.084,0.0,113467392.0,0.0,110.0,2220638208.0,1202970624.0,4318392320.0,25877073920.0,4218588.0,161163.0
13-04 02:47:44,0.334,0.334,99.080,0.084,0.0,0.167,0.0,122880.0,0.0,9.0,2220978176.0,1202974720.0,4321841152.0,25873281024.0,4221652.0,174579.0
13-04 02:47:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220752896.0,1202974720.0,4323336192.0,25872011264.0,1617318.0,74188.0
13-04 02:47:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220924928.0,1202974720.0,4323418112.0,25871757312.0,3843.0,2652.0
13-04 02:47:47,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2220781568.0,1202974720.0,4323864576.0,25871454208.0,389486.0,37702.0
13-04 02:47:48,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2220699648.0,1202974720.0,4327366656.0,25868034048.0,4274194.0,184205.0
13-04 02:47:49,0.251,0.503,99.162,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2220998656.0,1202974720.0,4331114496.0,25863987200.0,4342141.0,173153.0
13-04 02:47:50,0.251,0.335,98.745,0.251,0.0,0.418,0.0,12288.0,0.0,2.0,2220888064.0,1202978816.0,4336857088.0,25858351104.0,6054019.0,216952.0
13-04 02:47:51,0.668,0.501,98.497,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2221576192.0,1202978816.0,4342788096.0,25851731968.0,6980451.0,226159.0
13-04 02:47:52,0.503,0.335,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2221326336.0,1202978816.0,4348497920.0,25846272000.0,6186025.0,204395.0
13-04 02:47:53,0.502,0.251,99.163,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221248512.0,1202978816.0,4352782336.0,25842065408.0,4811917.0,163669.0
13-04 02:47:54,0.334,0.501,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2221408256.0,1202978816.0,4357939200.0,25836748800.0,5573184.0,198436.0
13-04 02:47:55,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2221793280.0,1202978816.0,4362190848.0,25832112128.0,4935889.0,180637.0
13-04 02:47:56,0.168,0.251,99.329,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2221776896.0,1202982912.0,4366344192.0,25827971072.0,4791603.0,183263.0
13-04 02:47:57,0.084,0.503,99.414,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2221981696.0,1202982912.0,4370583552.0,25823526912.0,4708894.0,187606.0
13-04 02:47:58,0.500,0.333,99.0,0.0,0.0,0.167,0.0,40960.0,0.0,4.0,2222043136.0,1202982912.0,4374413312.0,25819635712.0,4224866.0,168180.0
13-04 02:47:59,0.502,0.334,98.997,0.0,0.0,0.167,0.0,90112.0,0.0,5.0,2221830144.0,1202982912.0,4378546176.0,25815715840.0,4445853.0,183540.0
13-04 02:48:00,0.168,0.335,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2221961216.0,1202982912.0,4382445568.0,25811685376.0,4456135.0,174601.0
13-04 02:48:01,0.418,0.334,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222587904.0,1202982912.0,4385804288.0,25807699968.0,3948202.0,165570.0
13-04 02:48:02,0.251,0.335,98.996,0.167,0.0,0.251,0.0,20480.0,0.0,3.0,2222243840.0,1202987008.0,4389920768.0,25803923456.0,4568912.0,181782.0
13-04 02:48:03,0.168,0.419,99.246,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2222444544.0,1202987008.0,4393037824.0,25800605696.0,3568406.0,154491.0
13-04 02:48:04,0.418,0.334,99.165,0.0,0.0,0.084,0.0,94208.0,0.0,6.0,2222825472.0,1202987008.0,4397387776.0,25795874816.0,4840233.0,189688.0
13-04 02:48:05,0.251,0.084,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2222624768.0,1202987008.0,4401000448.0,25792462848.0,3997497.0,162711.0
13-04 02:48:06,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222858240.0,1202987008.0,4404957184.0,25788272640.0,4466661.0,185919.0
13-04 02:48:07,0.502,0.418,98.829,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2223095808.0,1202987008.0,4408967168.0,25784025088.0,4515737.0,210374.0
13-04 02:48:08,0.168,0.252,99.077,0.336,0.0,0.168,0.0,28672.0,0.0,4.0,2223087616.0,1202991104.0,4412477440.0,25780518912.0,4133926.0,169920.0
13-04 02:48:09,0.334,0.251,99.247,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2223472640.0,1202991104.0,4416458752.0,25776152576.0,4623279.0,173776.0
13-04 02:48:10,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2223263744.0,1202991104.0,4417523712.0,25775296512.0,966401.0,33654.0
13-04 02:48:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223435776.0,1202991104.0,4417478656.0,25775169536.0,6385.0,4646.0
13-04 02:48:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223435776.0,1202991104.0,4417478656.0,25775169536.0,6080.0,5501.0
13-04 02:48:13,0.0,0.0,99.916,0.0,0.0,0.084,0.0,102830080.0,0.0,100.0,2223431680.0,1202991104.0,4417482752.0,25775169536.0,4762.0,3344.0
13-04 02:48:14,0.083,0.083,99.750,0.083,0.0,0.0,0.0,98304.0,0.0,7.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,4430.0,3900.0
13-04 02:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,5096.0,5102.0
13-04 02:48:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,3767.0,2579.0
13-04 02:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,23208.0,23389.0
13-04 02:48:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,3936.0,2785.0
13-04 02:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2223427584.0,1202995200.0,4417482752.0,25775169536.0,4038.0,2967.0
13-04 02:48:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,3581.0,2495.0
13-04 02:48:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,6034.0,6431.0
13-04 02:48:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,4613.0,4091.0
13-04 02:48:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,4431.0,3950.0
13-04 02:48:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,3712.0,2562.0
13-04 02:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223550464.0,1202999296.0,4417482752.0,25775042560.0,4038.0,2967.0
13-04 02:48:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,65536.0,0.0,6.0,2223546368.0,1203003392.0,4417482752.0,25775042560.0,5840.0,5602.0
13-04 02:48:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223165440.0,1203003392.0,4417482752.0,25775423488.0,3877.0,2806.0
13-04 02:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2223165440.0,1203003392.0,4417482752.0,25775423488.0,6388.0,5794.0
13-04 02:48:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2223165440.0,1203003392.0,4417482752.0,25775423488.0,4723.0,4046.0
13-04 02:48:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223165440.0,1203003392.0,4417482752.0,25775423488.0,5144.0,5062.0
13-04 02:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223165440.0,1203003392.0,4417482752.0,25775423488.0,4691.0,4108.0
13-04 02:48:32,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,4250.0,3179.0
13-04 02:48:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,4366.0,3666.0
13-04 02:48:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,4666.0,4185.0
13-04 02:48:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,3836.0,2723.0
13-04 02:48:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,4762.0,4199.0
13-04 02:48:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2223157248.0,1203007488.0,4417486848.0,25775423488.0,5459.0,5475.0
13-04 02:48:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,2223149056.0,1203015680.0,4417486848.0,25775423488.0,4038.0,2967.0
13-04 02:48:39,0.167,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2223149056.0,1203015680.0,4417486848.0,25775423488.0,5170.0,5012.0
13-04 02:48:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223149056.0,1203015680.0,4417486848.0,25775423488.0,4537.0,4027.0
13-04 02:48:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223144960.0,1203015680.0,4417490944.0,25775423488.0,4219.0,3241.0
13-04 02:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223144960.0,1203015680.0,4417490944.0,25775423488.0,3912.0,2896.0
13-04 02:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223144960.0,1203015680.0,4417490944.0,25775423488.0,4456.0,3735.0
13-04 02:48:44,0.083,0.083,99.667,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2223140864.0,1203019776.0,4417490944.0,25775423488.0,4671.0,4115.0
13-04 02:48:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2223009792.0,1203019776.0,4418383872.0,25774661632.0,1012922.0,47584.0
13-04 02:48:46,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2223054848.0,1203019776.0,4421513216.0,25771487232.0,3679142.0,167616.0
13-04 02:48:47,0.838,0.419,98.576,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2224041984.0,1203019776.0,4425281536.0,25766731776.0,4232013.0,197863.0
13-04 02:48:48,0.500,0.417,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2224349184.0,1203019776.0,4429004800.0,25762701312.0,4329915.0,190822.0
13-04 02:48:49,0.251,0.251,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2224447488.0,1203019776.0,4432637952.0,25758969856.0,4084446.0,176463.0
13-04 02:48:50,0.502,0.084,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2224103424.0,1203023872.0,4436905984.0,25755041792.0,4630840.0,197726.0
13-04 02:48:51,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2224406528.0,1203023872.0,4440903680.0,25750740992.0,4628723.0,192131.0
13-04 02:48:52,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224312320.0,1203023872.0,4442775552.0,25748963328.0,1932106.0,82983.0
13-04 02:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2224693248.0,1203023872.0,4442648576.0,25748709376.0,4421.0,3749.0
13-04 02:48:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2224689152.0,1203023872.0,4442652672.0,25748709376.0,79229.0,6581.0
13-04 02:48:55,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2224521216.0,1203023872.0,4446203904.0,25745326080.0,3996796.0,166218.0
13-04 02:48:56,0.335,0.251,98.996,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2224996352.0,1203027968.0,4449976320.0,25741074432.0,4474614.0,178862.0
13-04 02:48:57,0.336,0.168,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2224955392.0,1203027968.0,4456509440.0,25734582272.0,7141222.0,215029.0
13-04 02:48:58,0.083,0.250,99.583,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2224934912.0,1203027968.0,4457545728.0,25733566464.0,939160.0,47723.0
13-04 02:48:59,0.334,0.251,99.332,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2224766976.0,1203027968.0,4461539328.0,25729740800.0,4464442.0,179992.0
13-04 02:49:00,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225348608.0,1203027968.0,4467228672.0,25723469824.0,6735497.0,227829.0
13-04 02:49:01,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2225512448.0,1203027968.0,4472905728.0,25717628928.0,6353335.0,198207.0
13-04 02:49:02,0.251,0.335,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2225516544.0,1203032064.0,4478214144.0,25712312320.0,5562142.0,197852.0
13-04 02:49:03,0.335,0.503,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2225782784.0,1203032064.0,4484345856.0,25705914368.0,6773575.0,208310.0
13-04 02:49:04,0.419,0.335,98.994,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2226307072.0,1203032064.0,4490661888.0,25699074048.0,7139504.0,217080.0
13-04 02:49:05,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2225926144.0,1203032064.0,4495138816.0,25694978048.0,4936893.0,190814.0
13-04 02:49:06,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2226511872.0,1203032064.0,4498980864.0,25690550272.0,4517606.0,177243.0
13-04 02:49:07,0.503,0.251,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2226618368.0,1203032064.0,4503621632.0,25685803008.0,5214652.0,213707.0
13-04 02:49:08,0.251,0.251,98.830,0.167,0.0,0.501,0.0,32768.0,0.0,6.0,2226495488.0,1203036160.0,4508024832.0,25681518592.0,4719217.0,176538.0
13-04 02:49:09,0.335,0.419,99.162,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2226872320.0,1203036160.0,4511887360.0,25677279232.0,4530100.0,176414.0
13-04 02:49:10,0.749,0.416,98.585,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2226274304.0,1203036160.0,4516421632.0,25673342976.0,4786700.0,191270.0
13-04 02:49:11,0.418,0.251,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2226868224.0,1203036160.0,4520128512.0,25669042176.0,4478892.0,177862.0
13-04 02:49:12,0.168,0.336,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2226614272.0,1203036160.0,4524351488.0,25665073152.0,4438316.0,170480.0
13-04 02:49:13,0.666,0.499,98.586,0.0,0.0,0.250,0.0,12288.0,0.0,1.0,2226839552.0,1203036160.0,4528427008.0,25660772352.0,4737380.0,188735.0
13-04 02:49:14,0.419,0.503,98.660,0.168,0.0,0.251,0.0,110592.0,0.0,9.0,2227027968.0,1203044352.0,4533071872.0,25655930880.0,5059619.0,211517.0
13-04 02:49:15,0.335,0.335,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2226884608.0,1203044352.0,4536930304.0,25652215808.0,4347485.0,180234.0
13-04 02:49:16,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2226946048.0,1203044352.0,4540661760.0,25648422912.0,4153257.0,163001.0
13-04 02:49:17,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2227699712.0,1203044352.0,4544225280.0,25644105728.0,4365375.0,182283.0
13-04 02:49:18,0.252,0.336,99.412,0.0,0.0,0.0,0.0,128884736.0,0.0,126.0,2227589120.0,1203044352.0,4548132864.0,25640308736.0,4192286.0,159071.0
13-04 02:49:19,0.502,0.167,99.080,0.0,0.0,0.251,0.0,98304.0,0.0,8.0,2227904512.0,1203044352.0,4552323072.0,25635803136.0,4835964.0,191115.0
13-04 02:49:20,0.251,0.335,99.079,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2227863552.0,1203048448.0,4556566528.0,25631596544.0,4662529.0,187109.0
13-04 02:49:21,0.417,0.417,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228178944.0,1203048448.0,4560523264.0,25627324416.0,4638862.0,171923.0
13-04 02:49:22,0.334,0.418,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2228277248.0,1203048448.0,4564803584.0,25622945792.0,4876111.0,186791.0
13-04 02:49:23,0.586,0.251,98.995,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2228404224.0,1203048448.0,4569137152.0,25618485248.0,4759515.0,198519.0
13-04 02:49:24,0.417,0.167,99.249,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2228051968.0,1203048448.0,4571426816.0,25616547840.0,2354429.0,108950.0
13-04 02:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2228338688.0,1203048448.0,4571361280.0,25616326656.0,4920.0,4925.0
13-04 02:49:26,0.083,0.0,99.666,0.167,0.0,0.083,0.0,65536.0,0.0,6.0,2228269056.0,1203052544.0,4571807744.0,25615945728.0,373584.0,22030.0
13-04 02:49:27,0.334,0.417,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2228547584.0,1203052544.0,4573474816.0,25614000128.0,2180697.0,85984.0
13-04 02:49:28,0.421,0.168,99.159,0.0,0.0,0.252,0.0,16384.0,0.0,1.0,2228686848.0,1203052544.0,4579954688.0,25607380992.0,7458255.0,244874.0
13-04 02:49:29,0.334,0.167,99.331,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2228879360.0,1203052544.0,4583174144.0,25603969024.0,3491024.0,110835.0
13-04 02:49:30,0.250,0.167,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2228625408.0,1203052544.0,4585230336.0,25602166784.0,2066330.0,96722.0
13-04 02:49:31,0.168,0.336,99.244,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2228781056.0,1203052544.0,4590043136.0,25597198336.0,5708502.0,206676.0
13-04 02:49:32,0.419,0.335,98.911,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2228621312.0,1203056640.0,4595150848.0,25592246272.0,5690246.0,217871.0
13-04 02:49:33,0.336,0.252,99.077,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2229223424.0,1203056640.0,4602691584.0,25584103424.0,8277027.0,227622.0
13-04 02:49:34,0.503,0.251,98.911,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2229018624.0,1203056640.0,4607959040.0,25579040768.0,5685599.0,215612.0
13-04 02:49:35,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2229301248.0,1203056640.0,4612550656.0,25574166528.0,5228641.0,172465.0
13-04 02:49:36,0.336,0.252,99.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2229485568.0,1203056640.0,4618604544.0,25567928320.0,6919273.0,223428.0
13-04 02:49:37,0.419,0.168,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2229448704.0,1203056640.0,4623339520.0,25563230208.0,5067707.0,195508.0
13-04 02:49:38,0.251,0.335,98.995,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2229600256.0,1203060736.0,4628279296.0,25558134784.0,5504879.0,193461.0
13-04 02:49:39,0.335,0.251,99.163,0.0,0.0,0.251,0.0,77824.0,0.0,6.0,2229760000.0,1203060736.0,4632436736.0,25553817600.0,4831281.0,196409.0
13-04 02:49:40,0.419,0.084,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2229882880.0,1203060736.0,4636233728.0,25549897728.0,4356668.0,178292.0
13-04 02:49:41,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2229911552.0,1203060736.0,4640825344.0,25545277440.0,4966408.0,195727.0
13-04 02:49:42,0.502,0.418,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2230214656.0,1203060736.0,4644933632.0,25540866048.0,4595786.0,203572.0
13-04 02:49:43,0.335,0.335,99.246,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,2230554624.0,1203060736.0,4648579072.0,25536880640.0,4458184.0,179870.0
13-04 02:49:44,0.585,0.418,98.580,0.251,0.0,0.167,0.0,118784.0,0.0,11.0,2230296576.0,1203064832.0,4652769280.0,25532944384.0,4479587.0,177121.0
13-04 02:49:45,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2230566912.0,1203064832.0,4656578560.0,25528864768.0,4382542.0,178298.0
13-04 02:49:46,0.667,0.417,98.749,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2230681600.0,1203064832.0,4660400128.0,25524928512.0,4245544.0,174695.0
13-04 02:49:47,0.419,0.252,99.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2231091200.0,1203064832.0,4664610816.0,25520308224.0,4622775.0,198232.0
13-04 02:49:48,0.0,0.504,99.328,0.0,0.0,0.168,0.0,120188928.0,0.0,117.0,2230947840.0,1203064832.0,4668624896.0,25516437504.0,4557888.0,187837.0
13-04 02:49:49,0.585,0.418,98.914,0.0,0.0,0.084,0.0,135168.0,0.0,9.0,2230865920.0,1203064832.0,4672991232.0,25512153088.0,4934359.0,182047.0
13-04 02:49:50,0.336,0.168,99.161,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2231148544.0,1203068928.0,4676603904.0,25508253696.0,4291636.0,177065.0
13-04 02:49:51,0.501,0.585,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2230996992.0,1203068928.0,4680757248.0,25504251904.0,4529430.0,178988.0
13-04 02:49:52,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2231422976.0,1203068928.0,4684251136.0,25500332032.0,4259866.0,173452.0
13-04 02:49:53,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2231582720.0,1203068928.0,4688248832.0,25496174592.0,4449114.0,180557.0
13-04 02:49:54,0.084,0.335,99.413,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2231676928.0,1203068928.0,4692410368.0,25491918848.0,4590575.0,179190.0
13-04 02:49:55,0.167,0.502,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2231693312.0,1203068928.0,4696457216.0,25487855616.0,4586700.0,172830.0
13-04 02:49:56,0.418,0.418,98.830,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2231623680.0,1203073024.0,4700762112.0,25483616256.0,4625175.0,185180.0
13-04 02:49:57,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2231816192.0,1203073024.0,4702314496.0,25481871360.0,1605104.0,70248.0
13-04 02:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2231881728.0,1203073024.0,4702343168.0,25481777152.0,29163.0,8250.0
13-04 02:49:59,0.251,0.251,99.248,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2231955456.0,1203073024.0,4704460800.0,25479585792.0,2531086.0,118809.0
13-04 02:50:00,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2231902208.0,1203073024.0,4709195776.0,25474904064.0,5358180.0,206866.0
13-04 02:50:01,0.333,0.167,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2232324096.0,1203073024.0,4712075264.0,25471602688.0,3187763.0,80128.0
13-04 02:50:02,0.168,0.251,99.413,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2231783424.0,1203077120.0,4714913792.0,25469300736.0,2938432.0,138454.0
13-04 02:50:03,0.334,0.167,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2232164352.0,1203077120.0,4716249088.0,25467584512.0,1751863.0,83062.0
13-04 02:50:04,0.586,0.084,99.079,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2232172544.0,1203077120.0,4720033792.0,25463791616.0,4296865.0,172498.0
13-04 02:50:05,0.335,0.503,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2232791040.0,1203077120.0,4729843712.0,25453363200.0,10544468.0,216447.0
13-04 02:50:06,0.501,0.167,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2232758272.0,1203077120.0,4732956672.0,25450283008.0,3434950.0,136267.0
13-04 02:50:07,0.418,0.502,98.828,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2233421824.0,1203077120.0,4740018176.0,25442557952.0,7819391.0,194758.0
13-04 02:50:08,0.252,0.252,99.328,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2233700352.0,1203081216.0,4745826304.0,25436467200.0,6552016.0,209515.0
13-04 02:50:09,0.251,0.334,99.248,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2233683968.0,1203081216.0,4749320192.0,25432989696.0,4012150.0,144559.0
13-04 02:50:10,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233839616.0,1203081216.0,4751409152.0,25430745088.0,2412732.0,71981.0
13-04 02:50:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233901056.0,1203081216.0,4751601664.0,25430491136.0,5365.0,4498.0
13-04 02:50:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233901056.0,1203081216.0,4751601664.0,25430491136.0,7294.0,5232.0
13-04 02:50:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233901056.0,1203081216.0,4751601664.0,25430491136.0,6527.0,6500.0
13-04 02:50:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2233896960.0,1203085312.0,4751601664.0,25430491136.0,4843.0,4525.0
13-04 02:50:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233892864.0,1203085312.0,4751605760.0,25430491136.0,4595.0,3914.0
13-04 02:50:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233892864.0,1203085312.0,4751605760.0,25430491136.0,3748.0,2715.0
13-04 02:50:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233892864.0,1203085312.0,4751605760.0,25430491136.0,21960.0,21370.0
13-04 02:50:18,0.083,0.250,99.667,0.0,0.0,0.0,0.0,85057536.0,0.0,93.0,2233892864.0,1203085312.0,4751605760.0,25430491136.0,3972.0,2938.0
13-04 02:50:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,131072.0,0.0,8.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,4153.0,3203.0
13-04 02:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,3848.0,2806.0
13-04 02:50:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,6168.0,7105.0
13-04 02:50:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,5220.0,5379.0
13-04 02:50:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,3852.0,2702.0
13-04 02:50:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2233856000.0,1203089408.0,4751605760.0,25430523904.0,4874.0,4479.0
13-04 02:50:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2233851904.0,1203093504.0,4751605760.0,25430523904.0,5796.0,4674.0
13-04 02:50:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,6.0,2233851904.0,1203093504.0,4751605760.0,25430523904.0,3948.0,2897.0
13-04 02:50:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234376192.0,1203093504.0,4751605760.0,25429999616.0,3802.0,2603.0
13-04 02:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2234376192.0,1203093504.0,4751605760.0,25429999616.0,5813.0,4762.0
13-04 02:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,2234368000.0,1203093504.0,4751605760.0,25430007808.0,4119.0,3149.0
13-04 02:50:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234368000.0,1203093504.0,4751605760.0,25430007808.0,6594.0,7603.0
13-04 02:50:31,0.249,0.166,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,5336.0,5168.0
13-04 02:50:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,4342.0,3843.0
13-04 02:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,4022.0,2807.0
13-04 02:50:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,6093.0,4984.0
13-04 02:50:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,4520.0,3476.0
13-04 02:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234363904.0,1203097600.0,4751605760.0,25430007808.0,3938.0,2810.0
13-04 02:50:37,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2234359808.0,1203101696.0,4751605760.0,25430007808.0,4395.0,3796.0
13-04 02:50:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234355712.0,1203101696.0,4751609856.0,25430007808.0,4996.0,5011.0
13-04 02:50:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2234355712.0,1203101696.0,4751609856.0,25430007808.0,7255.0,8237.0
13-04 02:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234355712.0,1203101696.0,4751609856.0,25430007808.0,3877.0,2806.0
13-04 02:50:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234355712.0,1203101696.0,4751609856.0,25430007808.0,3736.0,2603.0
13-04 02:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234351616.0,1203101696.0,4751613952.0,25430007808.0,3872.0,2876.0
13-04 02:50:43,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2234347520.0,1203105792.0,4751613952.0,25430007808.0,3647.0,2495.0
13-04 02:50:44,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2234347520.0,1203105792.0,4751613952.0,25430007808.0,5329.0,4882.0
13-04 02:50:45,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234347520.0,1203105792.0,4751613952.0,25430007808.0,4556.0,3892.0
13-04 02:50:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234347520.0,1203105792.0,4751613952.0,25430007808.0,4566.0,4094.0
13-04 02:50:47,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234236928.0,1203105792.0,4751613952.0,25430118400.0,22623.0,22562.0
13-04 02:50:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234339328.0,1203105792.0,4751613952.0,25430016000.0,4703.0,4118.0
13-04 02:50:49,0.167,0.083,99.583,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2234335232.0,1203109888.0,4751613952.0,25430016000.0,5031.0,4324.0
13-04 02:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234335232.0,1203109888.0,4751613952.0,25430016000.0,3983.0,2950.0
13-04 02:50:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234335232.0,1203109888.0,4751613952.0,25430016000.0,3902.0,2723.0
13-04 02:50:52,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234335232.0,1203109888.0,4751613952.0,25430016000.0,3878.0,2834.0
13-04 02:50:53,0.083,0.250,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,2234335232.0,1203109888.0,4751613952.0,25430016000.0,5069.0,4958.0
13-04 02:50:54,0.167,0.167,99.500,0.167,0.0,0.0,0.0,94208.0,0.0,7.0,2234331136.0,1203118080.0,4751609856.0,25430016000.0,4944.0,4586.0
13-04 02:50:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,1.0,2234327040.0,1203118080.0,4751613952.0,25430016000.0,5210.0,4995.0
13-04 02:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234322944.0,1203118080.0,4751618048.0,25430016000.0,3997.0,3124.0
13-04 02:50:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234306560.0,1203118080.0,4751618048.0,25430032384.0,3808.0,2590.0
13-04 02:50:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2234306560.0,1203118080.0,4751618048.0,25430032384.0,7241.0,7297.0
13-04 02:50:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,8.0,2234306560.0,1203118080.0,4751618048.0,25430032384.0,5915.0,4731.0
13-04 02:51:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,4422.0,3447.0
13-04 02:51:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,3936.0,2814.0
13-04 02:51:02,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,5186.0,5173.0
13-04 02:51:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,5898.0,6320.0
13-04 02:51:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,4627.0,3258.0
13-04 02:51:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234302464.0,1203122176.0,4751618048.0,25430032384.0,22618.0,21365.0
13-04 02:51:06,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2234298368.0,1203126272.0,4751618048.0,25430032384.0,5116.0,3730.0
13-04 02:51:07,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233806848.0,1203126272.0,4751618048.0,25430523904.0,5934.0,5467.0
13-04 02:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233790464.0,1203126272.0,4751618048.0,25430540288.0,4782.0,3366.0
13-04 02:51:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2233790464.0,1203126272.0,4751618048.0,25430540288.0,5036.0,3560.0
13-04 02:51:10,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233663488.0,1203126272.0,4751618048.0,25430667264.0,5350.0,4542.0
13-04 02:51:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233663488.0,1203126272.0,4751618048.0,25430667264.0,7487.0,8135.0
13-04 02:51:12,0.083,0.083,99.584,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2233655296.0,1203130368.0,4751622144.0,25430667264.0,4722.0,3324.0
13-04 02:51:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233655296.0,1203130368.0,4751622144.0,25430667264.0,3776.0,2652.0
13-04 02:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2233651200.0,1203130368.0,4751626240.0,25430667264.0,5044.0,4641.0
13-04 02:51:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233651200.0,1203130368.0,4751626240.0,25430667264.0,3973.0,2748.0
13-04 02:51:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233651200.0,1203130368.0,4751626240.0,25430667264.0,6557.0,6049.0
13-04 02:51:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233651200.0,1203130368.0,4751626240.0,25430667264.0,39689.0,39029.0
13-04 02:51:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,4752.0,4228.0
13-04 02:51:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,5665.0,5499.0
13-04 02:51:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,4603.0,4028.0
13-04 02:51:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,4456.0,3802.0
13-04 02:51:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,4118.0,3002.0
13-04 02:51:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233647104.0,1203134464.0,4751626240.0,25430667264.0,4257.0,3137.0
13-04 02:51:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,86016.0,0.0,8.0,2233643008.0,1203138560.0,4751626240.0,25430667264.0,4763.0,4161.0
13-04 02:51:25,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233643008.0,1203138560.0,4751626240.0,25430667264.0,24076.0,23393.0
13-04 02:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2233643008.0,1203138560.0,4751626240.0,25430667264.0,3978.0,2925.0
13-04 02:51:27,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234191872.0,1203138560.0,4751626240.0,25430118400.0,5084.0,4955.0
13-04 02:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2234159104.0,1203138560.0,4751626240.0,25430151168.0,6630.0,6151.0
13-04 02:51:29,0.083,0.083,99.583,0.250,0.0,0.0,0.0,77824.0,0.0,6.0,2234146816.0,1203146752.0,4751622144.0,25430159360.0,5428.0,5536.0
13-04 02:51:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234138624.0,1203146752.0,4751630336.0,25430159360.0,23869.0,22755.0
13-04 02:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234138624.0,1203146752.0,4751630336.0,25430159360.0,4274.0,3476.0
13-04 02:51:32,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234138624.0,1203146752.0,4751630336.0,25430159360.0,4217.0,4178.0
13-04 02:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2234138624.0,1203146752.0,4751630336.0,25430159360.0,3873.0,2657.0
13-04 02:51:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,7.0,2234138624.0,1203146752.0,4751630336.0,25430159360.0,4356.0,3418.0
13-04 02:51:35,0.250,0.0,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,4556.0,3893.0
13-04 02:51:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,5386.0,5353.0
13-04 02:51:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,4656.0,3916.0
13-04 02:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,3883.0,2859.0
13-04 02:51:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,4467.0,3784.0
13-04 02:51:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234134528.0,1203150848.0,4751630336.0,25430159360.0,5170.0,4720.0
13-04 02:51:41,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2234130432.0,1203154944.0,4751630336.0,25430159360.0,5081.0,4838.0
13-04 02:51:42,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234130432.0,1203154944.0,4751630336.0,25430159360.0,4812.0,4221.0
13-04 02:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234130432.0,1203154944.0,4751630336.0,25430159360.0,4396.0,3759.0
13-04 02:51:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2234130432.0,1203154944.0,4751630336.0,25430159360.0,3943.0,2901.0
13-04 02:51:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234130432.0,1203154944.0,4751630336.0,25430159360.0,4345.0,3245.0
13-04 02:51:46,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2234126336.0,1203154944.0,4751634432.0,25430159360.0,4537.0,3999.0
13-04 02:51:47,0.167,0.084,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2233655296.0,1203159040.0,4751634432.0,25430626304.0,22789.0,22652.0
13-04 02:51:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233622528.0,1203159040.0,4751634432.0,25430659072.0,4566.0,4064.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2233618432.0,1203159040.0,4751638528.0,25430659072.0,6097.0,4843.0
13-04 02:51:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233618432.0,1203159040.0,4751638528.0,25430659072.0,5241.0,4707.0
13-04 02:51:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233618432.0,1203159040.0,4751638528.0,25430659072.0,5044.0,4970.0
13-04 02:51:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233610240.0,1203159040.0,4751638528.0,25430667264.0,4132.0,3034.0
13-04 02:51:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,3647.0,2524.0
13-04 02:51:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,5286.0,5263.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,5300.0,4687.0
13-04 02:51:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,4706.0,4274.0
13-04 02:51:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,3868.0,2632.0
13-04 02:51:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2233622528.0,1203163136.0,4751638528.0,25430650880.0,7240.0,7149.0
13-04 02:51:59,0.167,0.0,99.667,0.167,0.0,0.0,0.0,90112.0,0.0,8.0,2233618432.0,1203167232.0,4751638528.0,25430650880.0,4430.0,3850.0
13-04 02:52:00,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233618432.0,1203167232.0,4751638528.0,25430650880.0,22280.0,21142.0
13-04 02:52:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233745408.0,1203167232.0,4751638528.0,25430523904.0,3967.0,2856.0
13-04 02:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2233745408.0,1203167232.0,4751638528.0,25430523904.0,4532.0,4003.0
13-04 02:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2233745408.0,1203167232.0,4751638528.0,25430523904.0,5504.0,5310.0
13-04 02:52:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,2233741312.0,1203175424.0,4751634432.0,25430523904.0,4627.0,3258.0
13-04 02:52:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,1.0,2233737216.0,1203175424.0,4751638528.0,25430523904.0,5805.0,5311.0
13-04 02:52:06,1.168,0.417,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2264813568.0,1203175424.0,4751638528.0,25399447552.0,11471.0,10296.0
13-04 02:52:07,3.083,1.0,95.0,0.750,0.0,0.167,0.0,0.0,0.0,0.0,2255749120.0,1203175424.0,4751675392.0,25408475136.0,123300.0,117072.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-kafka-slave-39.csv <==
13-04 02:31:15,0.204,0.128,99.636,0.015,0.0,0.017,2053.042,351913.759,0.361,1.828,1499250688.0,1231065088.0,1945501696.0,28943257600.0,0.0,0.0
13-04 02:31:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,1231065088.0,1945509888.0,28943142912.0,3218.0,3352.0
13-04 02:31:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,1231065088.0,1945509888.0,28943142912.0,3882.0,4524.0
13-04 02:31:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,1231065088.0,1945509888.0,28943142912.0,3636.0,3694.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1499357184.0,1231065088.0,1945509888.0,28943142912.0,2640.0,2186.0
13-04 02:31:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,1231065088.0,1945509888.0,28943142912.0,29086.0,28684.0
13-04 02:31:21,0.167,0.167,99.584,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1499348992.0,1231073280.0,1945509888.0,28943142912.0,3853.0,3259.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499348992.0,1231073280.0,1945509888.0,28943142912.0,4198.0,3292.0
13-04 02:31:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499348992.0,1231073280.0,1945509888.0,28943142912.0,3923.0,3874.0
13-04 02:31:24,0.250,0.083,99.667,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1499602944.0,1231073280.0,1945509888.0,28942888960.0,3972.0,4412.0
13-04 02:31:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499602944.0,1231073280.0,1945509888.0,28942888960.0,2740.0,2277.0
13-04 02:31:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499602944.0,1231073280.0,1945509888.0,28942888960.0,3252.0,3178.0
13-04 02:31:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1499598848.0,1231077376.0,1945509888.0,28942888960.0,3514.0,3529.0
13-04 02:31:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499598848.0,1231077376.0,1945509888.0,28942888960.0,2876.0,2477.0
13-04 02:31:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,5.0,1500106752.0,1231077376.0,1945509888.0,28942381056.0,3354.0,3397.0
13-04 02:31:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1500098560.0,1231077376.0,1945509888.0,28942389248.0,2498.0,1984.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500098560.0,1231077376.0,1945509888.0,28942389248.0,3882.0,4524.0
13-04 02:31:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500098560.0,1231077376.0,1945509888.0,28942389248.0,2538.0,2033.0
13-04 02:31:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1500094464.0,1231081472.0,1945509888.0,28942389248.0,4400.0,5198.0
13-04 02:31:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,1500094464.0,1231081472.0,1945509888.0,28942389248.0,3675.0,3403.0
13-04 02:31:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500094464.0,1231081472.0,1945509888.0,28942389248.0,3011.0,3307.0
13-04 02:31:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500094464.0,1231081472.0,1945509888.0,28942389248.0,2770.0,2124.0
13-04 02:31:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500090368.0,1231081472.0,1945513984.0,28942389248.0,5288.0,5439.0
13-04 02:31:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500090368.0,1231081472.0,1945513984.0,28942389248.0,3822.0,3808.0
13-04 02:31:39,0.0,0.167,99.583,0.250,0.0,0.0,0.0,135168.0,0.0,15.0,1500086272.0,1231085568.0,1945513984.0,28942389248.0,3360.0,3355.0
13-04 02:31:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500086272.0,1231085568.0,1945513984.0,28942389248.0,3352.0,3313.0
13-04 02:31:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500086272.0,1231085568.0,1945513984.0,28942389248.0,2780.0,2368.0
13-04 02:31:42,0.0,0.250,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1500086272.0,1231085568.0,1945513984.0,28942389248.0,4032.0,4366.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500082176.0,1231085568.0,1945518080.0,28942389248.0,3772.0,3915.0
13-04 02:31:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1500082176.0,1231085568.0,1945518080.0,28942389248.0,2604.0,2075.0
13-04 02:31:45,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1500078080.0,1231089664.0,1945518080.0,28942389248.0,2693.0,2452.0
13-04 02:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500078080.0,1231089664.0,1945518080.0,28942389248.0,2438.0,1984.0
13-04 02:31:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500078080.0,1231089664.0,1945518080.0,28942389248.0,4492.0,5092.0
13-04 02:31:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500078080.0,1231089664.0,1945518080.0,28942389248.0,3132.0,3203.0
13-04 02:31:49,0.586,0.167,99.247,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,1502760960.0,1231089664.0,1945518080.0,28939706368.0,3588.0,3646.0
13-04 02:31:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503125504.0,1231089664.0,1945518080.0,28939341824.0,17061.0,17660.0
13-04 02:31:51,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1503088640.0,1231093760.0,1945518080.0,28939374592.0,2590.0,2207.0
13-04 02:31:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503039488.0,1231093760.0,1945518080.0,28939423744.0,3198.0,3202.0
13-04 02:31:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503023104.0,1231093760.0,1945518080.0,28939440128.0,2957.0,2708.0
13-04 02:31:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,1503023104.0,1231093760.0,1945518080.0,28939440128.0,2809.0,2282.0
13-04 02:31:55,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503023104.0,1231093760.0,1945518080.0,28939440128.0,3888.0,4459.0
13-04 02:31:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503019008.0,1231093760.0,1945522176.0,28939440128.0,3164.0,3111.0
13-04 02:31:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,3882.0,4567.0
13-04 02:31:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,2756.0,2435.0
13-04 02:31:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,2834.0,2452.0
13-04 02:32:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,3192.0,3178.0
13-04 02:32:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,4995.0,4486.0
13-04 02:32:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503014912.0,1231097856.0,1945522176.0,28939440128.0,4406.0,5448.0
13-04 02:32:03,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1503010816.0,1231101952.0,1945522176.0,28939440128.0,3084.0,2684.0
13-04 02:32:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,1503010816.0,1231101952.0,1945522176.0,28939440128.0,3572.0,3625.0
13-04 02:32:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503010816.0,1231101952.0,1945522176.0,28939440128.0,4732.0,4947.0
13-04 02:32:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503010816.0,1231101952.0,1945522176.0,28939440128.0,3394.0,2415.0
13-04 02:32:07,1.001,0.167,98.832,0.0,0.0,0.0,0.0,61440.0,0.0,3.0,1509720064.0,1231101952.0,1945575424.0,28932677632.0,49428.0,8972.0
13-04 02:32:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1509720064.0,1231101952.0,1945575424.0,28932677632.0,4526.0,3038.0
13-04 02:32:09,0.167,0.167,99.500,0.167,0.0,0.0,0.0,98304.0,0.0,14.0,1509986304.0,1231106048.0,1945575424.0,28932407296.0,7547.0,6660.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505976320.0,1231106048.0,1945579520.0,28936413184.0,5934.0,5402.0
13-04 02:32:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505783808.0,1231106048.0,1945579520.0,28936605696.0,5576.0,4675.0
13-04 02:32:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505783808.0,1231106048.0,1945579520.0,28936605696.0,19729.0,19268.0
13-04 02:32:13,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505775616.0,1231106048.0,1945579520.0,28936613888.0,5321.0,4592.0
13-04 02:32:14,0.084,0.0,99.916,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1505775616.0,1231106048.0,1945579520.0,28936613888.0,4460.0,3038.0
13-04 02:32:15,0.501,0.167,99.249,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1506402304.0,1231110144.0,1945583616.0,28935979008.0,3949.0,2859.0
13-04 02:32:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506529280.0,1231110144.0,1945583616.0,28935852032.0,3962.0,2765.0
13-04 02:32:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506402304.0,1231110144.0,1945583616.0,28935979008.0,5176.0,4708.0
13-04 02:32:18,0.334,0.167,99.500,0.0,0.0,0.0,0.0,172032.0,0.0,40.0,1508798464.0,1231110144.0,1945600000.0,28933566464.0,60066.0,46727.0
13-04 02:32:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,5.0,1508790272.0,1231110144.0,1945608192.0,28933566464.0,31848.0,19440.0
13-04 02:32:20,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1508782080.0,1231118336.0,1945608192.0,28933566464.0,35998.0,32581.0
13-04 02:32:21,0.333,0.083,99.500,0.0,0.0,0.083,0.0,167936.0,0.0,40.0,1508884480.0,1231118336.0,1945886720.0,28933185536.0,58588.0,49501.0
13-04 02:32:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508872192.0,1231118336.0,1945899008.0,28933185536.0,28325.0,19109.0
13-04 02:32:23,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508872192.0,1231118336.0,1945899008.0,28933185536.0,17732.0,18738.0
13-04 02:32:24,0.334,0.167,99.500,0.0,0.0,0.0,0.0,200704.0,0.0,45.0,1508855808.0,1231118336.0,1945915392.0,28933185536.0,78873.0,50150.0
13-04 02:32:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508847616.0,1231118336.0,1945923584.0,28933185536.0,18723.0,20898.0
13-04 02:32:26,0.167,0.083,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1508966400.0,1231122432.0,1945927680.0,28933058560.0,35288.0,38540.0
13-04 02:32:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508966400.0,1231122432.0,1945927680.0,28933058560.0,20339.0,19422.0
13-04 02:32:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508966400.0,1231122432.0,1945927680.0,28933058560.0,22166.0,19910.0
13-04 02:32:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1509617664.0,1231122432.0,1945927680.0,28932407296.0,18822.0,18729.0
13-04 02:32:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1509601280.0,1231122432.0,1945927680.0,28932423680.0,4828.0,4070.0
13-04 02:32:31,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1509601280.0,1231122432.0,1945927680.0,28932423680.0,6683.0,6004.0
13-04 02:32:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1509601280.0,1231122432.0,1945927680.0,28932423680.0,4596.0,3940.0
13-04 02:32:33,1.086,0.167,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1509003264.0,1231122432.0,1946906624.0,28932042752.0,1253669.0,55811.0
13-04 02:32:34,3.096,0.251,96.485,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,1511809024.0,1231122432.0,1948798976.0,28927344640.0,2135812.0,110370.0
13-04 02:32:35,2.425,0.167,97.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1519579136.0,1231122432.0,1950679040.0,28917694464.0,2146304.0,124147.0
13-04 02:32:36,4.094,0.251,95.489,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1526726656.0,1231122432.0,1952546816.0,28908679168.0,2166786.0,127614.0
13-04 02:32:37,0.418,0.251,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1526968320.0,1231122432.0,1954463744.0,28906520576.0,2167661.0,122781.0
13-04 02:32:38,0.584,0.167,98.916,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1526501376.0,1231122432.0,1956454400.0,28904996864.0,2115717.0,121608.0
13-04 02:32:39,0.587,0.084,99.162,0.0,0.0,0.168,0.0,12181504.0,0.0,26.0,1527119872.0,1231122432.0,1957810176.0,28903022592.0,2200352.0,129072.0
13-04 02:32:40,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1523085312.0,1231122432.0,1960181760.0,28904685568.0,2152845.0,141667.0
13-04 02:32:41,0.502,0.167,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1522978816.0,1231122432.0,1961631744.0,28903342080.0,2179139.0,126548.0
13-04 02:32:42,0.999,0.167,98.668,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1522122752.0,1231122432.0,1963880448.0,28901949440.0,2132965.0,128269.0
13-04 02:32:43,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1522221056.0,1231122432.0,1965813760.0,28899917824.0,2175201.0,126923.0
13-04 02:32:44,1.170,0.251,98.162,0.251,0.0,0.167,0.0,110592.0,0.0,14.0,1522139136.0,1231122432.0,1967673344.0,28898140160.0,2147247.0,118066.0
13-04 02:32:45,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1521778688.0,1231122432.0,1969651712.0,28896522240.0,2169270.0,129128.0
13-04 02:32:46,1.415,0.416,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1521840128.0,1231122432.0,1971556352.0,28894556160.0,2202575.0,179469.0
13-04 02:32:47,0.586,0.251,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1522024448.0,1231122432.0,1973465088.0,28892463104.0,2151012.0,124310.0
13-04 02:32:48,2.924,0.084,96.742,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1542160384.0,1231122432.0,1975205888.0,28870586368.0,2152418.0,130105.0
13-04 02:32:49,0.251,0.167,99.415,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1542537216.0,1231122432.0,1977131008.0,28868284416.0,2146854.0,129291.0
13-04 02:32:50,0.251,0.251,99.330,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1541992448.0,1231122432.0,1979256832.0,28866703360.0,2172975.0,144919.0
13-04 02:32:51,0.417,0.250,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1539444736.0,1231122432.0,1980534784.0,28867973120.0,2169349.0,138847.0
13-04 02:32:52,0.334,0.334,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1539051520.0,1231122432.0,1982767104.0,28866134016.0,2145249.0,124106.0
13-04 02:32:53,0.667,0.167,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1539186688.0,1231122432.0,1984663552.0,28864102400.0,2187325.0,127352.0
13-04 02:32:54,0.502,0.251,99.163,0.084,0.0,0.0,0.0,86016.0,0.0,7.0,1539313664.0,1231122432.0,1986568192.0,28862070784.0,2148948.0,118776.0
13-04 02:32:55,0.334,0.084,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1539317760.0,1231122432.0,1988468736.0,28860166144.0,2164733.0,120186.0
13-04 02:32:56,0.668,0.250,98.831,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,1539678208.0,1231126528.0,1989881856.0,28858388480.0,2160235.0,129272.0
13-04 02:32:57,3.344,0.251,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1540263936.0,1231126528.0,1991835648.0,28855848960.0,2125866.0,129923.0
13-04 02:32:58,1.253,0.167,98.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1545535488.0,1231126528.0,1994121216.0,28848291840.0,2166428.0,127911.0
13-04 02:32:59,3.255,0.167,96.411,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,1546362880.0,1231126528.0,1995579392.0,28846006272.0,2171761.0,130951.0
13-04 02:33:00,0.501,0.418,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1545863168.0,1231126528.0,1997680640.0,28844404736.0,2135610.0,116452.0
13-04 02:33:01,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1542336512.0,1231126528.0,1999335424.0,28846276608.0,2144234.0,122646.0
13-04 02:33:02,0.335,0.167,99.163,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,1541959680.0,1231134720.0,2001670144.0,28844310528.0,2199620.0,126820.0
13-04 02:33:03,0.418,0.418,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541967872.0,1231134720.0,2003566592.0,28842405888.0,2061476.0,123956.0
13-04 02:33:04,1.675,0.168,97.906,0.0,0.0,0.251,0.0,94208.0,0.0,6.0,1541799936.0,1231134720.0,2005561344.0,28840579072.0,2252894.0,130138.0
13-04 02:33:05,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1541726208.0,1231134720.0,2007384064.0,28838830080.0,2042043.0,118856.0
13-04 02:33:06,1.001,0.334,98.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1541890048.0,1231134720.0,2009214976.0,28836835328.0,2219398.0,127167.0
13-04 02:33:07,0.501,0.418,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1521090560.0,1231134720.0,2011095040.0,28855754752.0,2214405.0,129371.0
13-04 02:33:08,0.501,0.334,98.998,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1521086464.0,1231138816.0,2012667904.0,28854181888.0,2148640.0,131568.0
13-04 02:33:09,7.460,0.335,91.282,0.922,0.0,0.0,0.0,38453248.0,0.0,40.0,1528045568.0,1231138816.0,2014568448.0,28845322240.0,2169512.0,132564.0
13-04 02:33:10,0.167,0.167,98.916,0.584,0.0,0.167,0.0,18518016.0,0.0,28.0,1527578624.0,1231138816.0,2016780288.0,28843577344.0,2158065.0,132851.0
13-04 02:33:11,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1523851264.0,1231138816.0,2018762752.0,28845322240.0,2152631.0,124670.0
13-04 02:33:12,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1523941376.0,1231138816.0,2020544512.0,28843450368.0,2143617.0,123788.0
13-04 02:33:13,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1524338688.0,1231138816.0,2022432768.0,28841164800.0,2180902.0,121124.0
13-04 02:33:14,0.584,0.250,98.915,0.167,0.0,0.083,0.0,73728.0,0.0,8.0,1524232192.0,1231142912.0,2024312832.0,28839387136.0,2158658.0,118401.0
13-04 02:33:15,0.167,0.250,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1524457472.0,1231142912.0,2026024960.0,28837449728.0,2147636.0,126774.0
13-04 02:33:16,0.585,0.334,99.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1524236288.0,1231142912.0,2028118016.0,28835577856.0,2169362.0,118134.0
13-04 02:33:17,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1524269056.0,1231142912.0,2029989888.0,28833673216.0,2158587.0,120576.0
13-04 02:33:18,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1524412416.0,1231142912.0,2031878144.0,28831641600.0,2146346.0,111276.0
13-04 02:33:19,0.251,0.251,99.331,0.0,0.0,0.167,0.0,65536.0,0.0,7.0,1524428800.0,1231142912.0,2033766400.0,28829736960.0,2169928.0,119177.0
13-04 02:33:20,0.251,0.251,99.247,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1524568064.0,1231147008.0,2035654656.0,28827705344.0,2174826.0,133075.0
13-04 02:33:21,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1524801536.0,1231147008.0,2037358592.0,28825767936.0,2148333.0,115578.0
13-04 02:33:22,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1524834304.0,1231147008.0,2039451648.0,28823642112.0,2170296.0,120218.0
13-04 02:33:23,0.500,0.333,99.001,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1524604928.0,1231147008.0,2041458688.0,28821864448.0,2148049.0,113581.0
13-04 02:33:24,0.251,0.251,99.332,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1524621312.0,1231147008.0,2043346944.0,28819959808.0,2168303.0,118393.0
13-04 02:33:25,0.417,0.167,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1524744192.0,1231147008.0,2045255680.0,28817928192.0,2148365.0,116525.0
13-04 02:33:26,0.251,0.168,99.330,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1524666368.0,1231151104.0,2047107072.0,28816150528.0,2167124.0,116516.0
13-04 02:33:27,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1524613120.0,1231151104.0,2049003520.0,28814307328.0,2176264.0,138264.0
13-04 02:33:28,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1526849536.0,1231151104.0,2050891776.0,28810182656.0,2148157.0,114859.0
13-04 02:33:29,0.335,0.335,99.330,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,1531211776.0,1231151104.0,2052767744.0,28803944448.0,2168339.0,118329.0
13-04 02:33:30,1.253,0.167,98.413,0.0,0.0,0.167,0.0,49152.0,0.0,4.0,1536397312.0,1231151104.0,2054684672.0,28796841984.0,2159137.0,121916.0
13-04 02:33:31,0.335,0.084,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1536946176.0,1231151104.0,2056548352.0,28794429440.0,2104493.0,116760.0
13-04 02:33:32,0.084,0.084,99.497,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1537056768.0,1231155200.0,2058465280.0,28792397824.0,2199157.0,114547.0
13-04 02:33:33,0.250,0.167,99.249,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1537265664.0,1231155200.0,2060353536.0,28790300672.0,2156839.0,116475.0
13-04 02:33:34,0.168,0.168,99.497,0.0,0.0,0.168,0.0,77824.0,0.0,6.0,1537110016.0,1231155200.0,2062221312.0,28788588544.0,2071197.0,110190.0
13-04 02:33:35,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1537126400.0,1231155200.0,2064109568.0,28786683904.0,2250517.0,118552.0
13-04 02:33:36,0.417,0.167,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1537249280.0,1231155200.0,2066145280.0,28784525312.0,2073462.0,110210.0
13-04 02:33:37,0.168,0.251,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537273856.0,1231155200.0,2068017152.0,28782628864.0,2173255.0,149583.0
13-04 02:33:38,0.084,0.334,99.164,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,1537286144.0,1231159296.0,2069905408.0,28780724224.0,2267780.0,122252.0
13-04 02:33:39,0.334,0.334,99.331,0.0,0.0,0.0,0.0,27807744.0,0.0,32.0,1537437696.0,1231159296.0,2071912448.0,28778565632.0,2159317.0,121843.0
13-04 02:33:40,0.167,0.251,99.332,0.0,0.0,0.251,0.0,29175808.0,0.0,30.0,1537429504.0,1231159296.0,2073825280.0,28776660992.0,2146974.0,117512.0
13-04 02:33:41,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1537437696.0,1231159296.0,2075721728.0,28774756352.0,2170200.0,117786.0
13-04 02:33:42,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1537617920.0,1231159296.0,2077573120.0,28772724736.0,2158432.0,121088.0
13-04 02:33:43,0.250,0.167,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1537589248.0,1231159296.0,2079506432.0,28770820096.0,2156629.0,116357.0
13-04 02:33:44,0.168,0.168,99.414,0.084,0.0,0.168,0.0,131072.0,0.0,13.0,1537753088.0,1231163392.0,2081370112.0,28768788480.0,2157997.0,116753.0
13-04 02:33:45,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1537896448.0,1231163392.0,2083258368.0,28766756864.0,2157109.0,119535.0
13-04 02:33:46,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1537847296.0,1231163392.0,2085404672.0,28764659712.0,2160248.0,119958.0
13-04 02:33:47,0.416,0.333,99.001,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1539006464.0,1231163392.0,2087034880.0,28761870336.0,2158926.0,117424.0
13-04 02:33:48,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1543151616.0,1231163392.0,2088923136.0,28755836928.0,2158955.0,120623.0
13-04 02:33:49,0.335,0.251,99.247,0.084,0.0,0.084,0.0,98304.0,0.0,11.0,1547788288.0,1231163392.0,2090811392.0,28749312000.0,2147121.0,117254.0
13-04 02:33:50,0.168,0.251,99.414,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1551806464.0,1231167488.0,2092716032.0,28743385088.0,2174429.0,134815.0
13-04 02:33:51,0.250,0.417,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1555873792.0,1231167488.0,2094387200.0,28737646592.0,2126858.0,112986.0
13-04 02:33:52,0.251,0.418,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1559724032.0,1231167488.0,2096472064.0,28731711488.0,2190664.0,114111.0
13-04 02:33:53,0.084,0.084,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1563656192.0,1231167488.0,2098380800.0,28725870592.0,2167869.0,113206.0
13-04 02:33:54,0.251,0.167,99.415,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1567617024.0,1231167488.0,2100260864.0,28720029696.0,2156011.0,110589.0
13-04 02:33:55,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1571454976.0,1231167488.0,2102136832.0,28714315776.0,2147253.0,116286.0
13-04 02:33:56,0.084,0.168,99.497,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1575772160.0,1231171584.0,2103848960.0,28708282368.0,2175190.0,123726.0
13-04 02:33:57,0.167,0.167,99.332,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1579360256.0,1231171584.0,2106036224.0,28702507008.0,2143725.0,109076.0
13-04 02:33:58,0.250,0.417,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1583169536.0,1231171584.0,2107940864.0,28696793088.0,2167785.0,116062.0
13-04 02:33:59,0.334,0.167,99.415,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1587376128.0,1231171584.0,2109829120.0,28690698240.0,2158494.0,113914.0
13-04 02:34:00,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1591197696.0,1231171584.0,2111721472.0,28684984320.0,2158956.0,112951.0
13-04 02:34:01,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1595084800.0,1231171584.0,2113581056.0,28679237632.0,2159192.0,118034.0
13-04 02:34:02,0.250,0.500,99.083,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1599111168.0,1231175680.0,2115485696.0,28673302528.0,2061872.0,107937.0
13-04 02:34:03,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1603096576.0,1231175680.0,2117373952.0,28667428864.0,2253085.0,123293.0
13-04 02:34:04,0.251,0.167,99.498,0.0,0.0,0.084,0.0,106496.0,0.0,8.0,1606909952.0,1231175680.0,2119274496.0,28661714944.0,2142685.0,130629.0
13-04 02:34:05,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1611087872.0,1231175680.0,2121158656.0,28655652864.0,2182073.0,122084.0
13-04 02:34:06,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1614667776.0,1231175680.0,2123038720.0,28650192896.0,2092676.0,109509.0
13-04 02:34:07,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1618853888.0,1231175680.0,2124947456.0,28644098048.0,2236393.0,118194.0
13-04 02:34:08,0.250,0.250,99.082,0.250,0.0,0.167,0.0,12288.0,0.0,2.0,1622863872.0,1231179776.0,2126807040.0,28638224384.0,2073909.0,116134.0
13-04 02:34:09,0.168,0.335,99.414,0.0,0.0,0.084,0.0,11911168.0,0.0,18.0,1627230208.0,1231179776.0,2128711680.0,28631953408.0,2242966.0,122958.0
13-04 02:34:10,0.251,0.084,99.247,0.0,0.0,0.418,0.0,44974080.0,0.0,45.0,1631412224.0,1231179776.0,2130591744.0,28625891328.0,2158310.0,114771.0
13-04 02:34:11,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1635213312.0,1231179776.0,2132496384.0,28620185600.0,2159493.0,115688.0
13-04 02:34:12,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1639137280.0,1231179776.0,2134380544.0,28614377472.0,2149007.0,115805.0
13-04 02:34:13,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1643200512.0,1231179776.0,2136285184.0,28608409600.0,2159951.0,117060.0
13-04 02:34:14,0.251,0.418,99.081,0.167,0.0,0.084,0.0,122880.0,0.0,11.0,1646993408.0,1231183872.0,2138140672.0,28602757120.0,2157357.0,114633.0
13-04 02:34:15,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1651118080.0,1231183872.0,2140045312.0,28596727808.0,2141899.0,134424.0
13-04 02:34:16,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1655201792.0,1231183872.0,2141708288.0,28590981120.0,2190201.0,115773.0
13-04 02:34:17,0.335,0.251,99.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1659056128.0,1231183872.0,2143821824.0,28585013248.0,2171002.0,119741.0
13-04 02:34:18,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1662971904.0,1231183872.0,2145714176.0,28579205120.0,2134734.0,111350.0
13-04 02:34:19,0.417,0.167,99.083,0.0,0.0,0.334,0.0,90112.0,0.0,6.0,1667162112.0,1231183872.0,2147618816.0,28573110272.0,2181432.0,118688.0
13-04 02:34:20,0.334,0.334,99.165,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1671127040.0,1231183872.0,2149494784.0,28567269376.0,2171138.0,133773.0
13-04 02:34:21,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1675210752.0,1231183872.0,2151157760.0,28561522688.0,2159506.0,114303.0
13-04 02:34:22,0.084,0.251,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1679159296.0,1231183872.0,2153271296.0,28555460608.0,2149232.0,113125.0
13-04 02:34:23,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1682993152.0,1231183872.0,2155151360.0,28549746688.0,2175765.0,134838.0
13-04 02:34:24,0.250,0.334,99.166,0.0,0.0,0.250,0.0,102400.0,0.0,12.0,1687220224.0,1231183872.0,2157019136.0,28543651840.0,2167962.0,115853.0
13-04 02:34:25,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691144192.0,1231183872.0,2158936064.0,28537810944.0,2158036.0,129847.0
13-04 02:34:26,0.167,0.167,99.331,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,1695150080.0,1231183872.0,2160803840.0,28531937280.0,2161654.0,122612.0
13-04 02:34:27,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1699090432.0,1231183872.0,2162671616.0,28526129152.0,2148297.0,114046.0
13-04 02:34:28,0.168,0.168,99.581,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1703276544.0,1231183872.0,2164580352.0,28520034304.0,2168005.0,113633.0
13-04 02:34:29,0.334,0.251,99.331,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1707962368.0,1231183872.0,2166497280.0,28513431552.0,2148095.0,118287.0
13-04 02:34:30,0.167,0.083,99.666,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,1711284224.0,1231183872.0,2168373248.0,28508233728.0,1900667.0,116921.0
13-04 02:34:31,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716006912.0,1231183872.0,2170253312.0,28501630976.0,2397555.0,140626.0
13-04 02:34:32,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1720098816.0,1231183872.0,2172129280.0,28495663104.0,2180295.0,122463.0
13-04 02:34:33,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1722064896.0,1231183872.0,2173083648.0,28492742656.0,952682.0,53111.0
13-04 02:34:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,1722064896.0,1231183872.0,2173083648.0,28492742656.0,5864.0,6098.0
13-04 02:34:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722187776.0,1231183872.0,2173087744.0,28492615680.0,6353.0,4804.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722187776.0,1231183872.0,2173087744.0,28492615680.0,3802.0,2632.0
13-04 02:34:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722314752.0,1231183872.0,2173087744.0,28492488704.0,6382.0,5388.0
13-04 02:34:38,0.584,0.167,99.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1722314752.0,1231183872.0,2173087744.0,28492488704.0,4562.0,3850.0
13-04 02:34:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,7.0,1722314752.0,1231183872.0,2173087744.0,28492488704.0,6111.0,5015.0
13-04 02:34:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,44466176.0,0.0,44.0,1722314752.0,1231183872.0,2173087744.0,28492488704.0,39630.0,39008.0
13-04 02:34:41,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1726459904.0,1231183872.0,2175164416.0,28486266880.0,2406323.0,128665.0
13-04 02:34:42,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1731051520.0,1231183872.0,2177429504.0,28479410176.0,2539897.0,129193.0
13-04 02:34:43,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1736388608.0,1231183872.0,2179743744.0,28471758848.0,2954392.0,149838.0
13-04 02:34:44,0.168,0.168,99.413,0.168,0.0,0.084,0.0,114688.0,0.0,11.0,1741058048.0,1231183872.0,2182533120.0,28464300032.0,2712206.0,138975.0
13-04 02:34:45,0.168,0.168,99.330,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1746198528.0,1231183872.0,2184409088.0,28457283584.0,2538076.0,127422.0
13-04 02:34:46,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1750618112.0,1231183872.0,2186891264.0,28450381824.0,2615472.0,132094.0
13-04 02:34:47,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1755795456.0,1231183872.0,2189365248.0,28442730496.0,2823035.0,139395.0
13-04 02:34:48,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1760813056.0,1231183872.0,2191552512.0,28435525632.0,2767546.0,143155.0
13-04 02:34:49,0.334,0.334,99.165,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1765830656.0,1231183872.0,2194059264.0,28428001280.0,2549671.0,131964.0
13-04 02:34:50,0.167,0.418,98.829,0.418,0.0,0.167,0.0,24576.0,0.0,3.0,1770778624.0,1231187968.0,2196447232.0,28420661248.0,2649145.0,156139.0
13-04 02:34:51,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1775226880.0,1231187968.0,2199109632.0,28413550592.0,2842056.0,143649.0
13-04 02:34:52,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780330496.0,1231187968.0,2201497600.0,28406059008.0,2716312.0,135975.0
13-04 02:34:53,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1785106432.0,1231187968.0,2203611136.0,28399169536.0,2561055.0,132778.0
13-04 02:34:54,0.250,0.500,99.083,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1789779968.0,1231187968.0,2205888512.0,28392218624.0,2622608.0,133253.0
13-04 02:34:55,0.251,0.418,99.163,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,1794891776.0,1231187968.0,2208428032.0,28384567296.0,2843768.0,145206.0
13-04 02:34:56,0.251,0.334,99.080,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1799720960.0,1231192064.0,2210926592.0,28377235456.0,2733926.0,144253.0
13-04 02:34:57,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1804431360.0,1231192064.0,2212851712.0,28370599936.0,2533822.0,131662.0
13-04 02:34:58,0.250,0.334,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1809293312.0,1231192064.0,2215321600.0,28363268096.0,2652938.0,132412.0
13-04 02:34:59,0.251,0.334,99.247,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,1814167552.0,1231192064.0,2217549824.0,28356165632.0,2764742.0,140547.0
13-04 02:35:00,0.251,0.251,99.247,0.0,0.0,0.251,0.0,32768.0,0.0,6.0,1819086848.0,1231192064.0,2220376064.0,28348420096.0,2805524.0,136229.0
13-04 02:35:01,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1823834112.0,1231192064.0,2222485504.0,28341563392.0,2560970.0,132053.0
13-04 02:35:02,0.251,0.418,99.079,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1828413440.0,1231196160.0,2224758784.0,28334706688.0,2646582.0,133726.0
13-04 02:35:03,0.417,0.250,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1833402368.0,1231196160.0,2227302400.0,28327174144.0,2824371.0,140567.0
13-04 02:35:04,0.251,0.167,99.331,0.0,0.0,0.251,0.0,90112.0,0.0,5.0,1838125056.0,1231196160.0,2229784576.0,28319969280.0,2719305.0,138948.0
13-04 02:35:05,0.250,0.334,99.083,0.0,0.0,0.334,0.0,16384.0,0.0,1.0,1843224576.0,1231196160.0,2231922688.0,28312731648.0,2571095.0,134737.0
13-04 02:35:06,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1847554048.0,1231196160.0,2234195968.0,28306128896.0,2575098.0,131264.0
13-04 02:35:07,0.167,0.502,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1852878848.0,1231196160.0,2236481536.0,28298518528.0,2850914.0,167591.0
13-04 02:35:08,0.501,0.167,99.165,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1857601536.0,1231200256.0,2239246336.0,28291026944.0,2782137.0,139008.0
13-04 02:35:09,0.419,0.168,99.246,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,1862967296.0,1231200256.0,2241167360.0,28283740160.0,2554877.0,136609.0
13-04 02:35:10,0.500,0.416,98.918,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1867939840.0,1231200256.0,2243645440.0,28276289536.0,2636522.0,142553.0
13-04 02:35:11,0.084,0.251,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1872576512.0,1231200256.0,2245771264.0,28269527040.0,2574924.0,129426.0
13-04 02:35:12,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873563648.0,1231200256.0,2246529024.0,28267782144.0,650296.0,38558.0
13-04 02:35:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873563648.0,1231200256.0,2246529024.0,28267782144.0,7598.0,6041.0
13-04 02:35:14,0.084,0.335,99.331,0.084,0.0,0.167,0.0,90112.0,0.0,10.0,1877360640.0,1231204352.0,2248568832.0,28261941248.0,2316165.0,114390.0
13-04 02:35:15,0.421,0.421,98.991,0.0,0.0,0.168,0.0,75980800.0,0.0,75.0,1887498240.0,1231204352.0,2254295040.0,28246077440.0,6525675.0,227059.0
13-04 02:35:16,0.417,0.167,98.915,0.0,0.0,0.501,0.0,0.0,0.0,0.0,1888034816.0,1231204352.0,2257313792.0,28242522112.0,3767599.0,177596.0
13-04 02:35:17,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1887989760.0,1231204352.0,2259894272.0,28239986688.0,2729390.0,150977.0
13-04 02:35:18,0.167,0.418,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1888133120.0,1231204352.0,2262421504.0,28237316096.0,2598509.0,134480.0
13-04 02:35:19,0.250,0.334,99.165,0.0,0.0,0.250,0.0,106496.0,0.0,9.0,1888174080.0,1231204352.0,2264793088.0,28234903552.0,2759836.0,140144.0
13-04 02:35:20,0.168,0.168,99.162,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,1888239616.0,1231204352.0,2267140096.0,28232491008.0,2684634.0,160588.0
13-04 02:35:21,0.418,0.251,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1888448512.0,1231204352.0,2269536256.0,28229885952.0,2759991.0,142436.0
13-04 02:35:22,0.334,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1888325632.0,1231204352.0,2271879168.0,28227665920.0,2602097.0,137159.0
13-04 02:35:23,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1888374784.0,1231204352.0,2274750464.0,28224745472.0,2922507.0,152272.0
13-04 02:35:24,0.335,0.167,99.414,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,1888432128.0,1231204352.0,2276851712.0,28222586880.0,2646631.0,137230.0
13-04 02:35:25,0.251,0.334,99.247,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,1888620544.0,1231204352.0,2279202816.0,28220047360.0,2575418.0,143420.0
13-04 02:35:26,0.251,0.167,99.164,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,1888428032.0,1231212544.0,2281451520.0,28217982976.0,2633048.0,138527.0
13-04 02:35:27,0.334,0.334,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1888485376.0,1231212544.0,2284093440.0,28215283712.0,2912293.0,146008.0
13-04 02:35:28,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1888591872.0,1231212544.0,2286206976.0,28213063680.0,2637530.0,138763.0
13-04 02:35:29,0.335,0.335,99.247,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,1889583104.0,1231212544.0,2288660480.0,28209618944.0,2542079.0,140350.0
13-04 02:35:30,0.334,0.417,99.166,0.0,0.0,0.083,0.0,57344.0,0.0,4.0,1892192256.0,1231212544.0,2290868224.0,28204802048.0,2623223.0,146154.0
13-04 02:35:31,0.252,0.168,99.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1892315136.0,1231212544.0,2293538816.0,28202008576.0,2952781.0,150416.0
13-04 02:35:32,0.334,0.167,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1892417536.0,1231216640.0,2295734272.0,28199706624.0,2635668.0,139117.0
13-04 02:35:33,0.417,0.167,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1892409344.0,1231216640.0,2298093568.0,28197355520.0,2528803.0,134746.0
13-04 02:35:34,0.501,0.251,99.081,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,1892507648.0,1231216640.0,2300534784.0,28194816000.0,2711686.0,141868.0
13-04 02:35:35,0.167,0.250,99.416,0.0,0.0,0.167,0.0,73728.0,0.0,14.0,1892179968.0,1231216640.0,2303098880.0,28192579584.0,2883128.0,157917.0
13-04 02:35:36,0.417,0.417,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1892728832.0,1231216640.0,2305089536.0,28190040064.0,2627732.0,139121.0
13-04 02:35:37,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1889099776.0,1231216640.0,2307543040.0,28191215616.0,2534608.0,135618.0
13-04 02:35:38,0.334,0.250,98.915,0.250,0.0,0.250,0.0,12288.0,0.0,2.0,1888944128.0,1231220736.0,2309767168.0,28189143040.0,2658180.0,140758.0
13-04 02:35:39,0.418,0.418,99.081,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,1889087488.0,1231220736.0,2312323072.0,28186443776.0,2921381.0,148795.0
13-04 02:35:40,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1888972800.0,1231220736.0,2314563584.0,28184317952.0,2660040.0,140508.0
13-04 02:35:41,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1889157120.0,1231220736.0,2316521472.0,28182175744.0,2396927.0,124434.0
13-04 02:35:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1889120256.0,1231220736.0,2316845056.0,28181889024.0,358343.0,20075.0
13-04 02:35:43,0.502,0.251,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1889533952.0,1231220736.0,2321448960.0,28176871424.0,5113359.0,206455.0
13-04 02:35:44,0.251,0.251,99.164,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,1889243136.0,1231224832.0,2324037632.0,28174569472.0,2675380.0,137438.0
13-04 02:35:45,0.251,0.251,99.414,0.0,0.0,0.084,0.0,75177984.0,0.0,74.0,1889611776.0,1231224832.0,2326396928.0,28171841536.0,2668940.0,139135.0
13-04 02:35:46,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1889542144.0,1231224832.0,2328625152.0,28169682944.0,2618541.0,135888.0
13-04 02:35:47,0.418,0.167,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1889689600.0,1231224832.0,2330972160.0,28167188480.0,2789702.0,150481.0
13-04 02:35:48,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1889660928.0,1231224832.0,2333347840.0,28164841472.0,2698021.0,138026.0
13-04 02:35:49,0.334,0.334,98.998,0.0,0.0,0.334,0.0,106496.0,0.0,8.0,1889660928.0,1231224832.0,2335649792.0,28162539520.0,2519316.0,134541.0
13-04 02:35:50,0.334,0.501,98.831,0.167,0.0,0.167,0.0,24576.0,0.0,5.0,1889665024.0,1231228928.0,2338197504.0,28159983616.0,2807819.0,179654.0
13-04 02:35:51,0.250,0.501,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1889959936.0,1231228928.0,2340499456.0,28157386752.0,2782000.0,137819.0
13-04 02:35:52,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1889521664.0,1231228928.0,2343030784.0,28155293696.0,2763314.0,145903.0
13-04 02:35:53,0.418,0.334,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1889771520.0,1231228928.0,2345209856.0,28152864768.0,2552434.0,134972.0
13-04 02:35:54,0.251,0.251,99.165,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,1889640448.0,1231228928.0,2347626496.0,28150579200.0,2669105.0,142008.0
13-04 02:35:55,0.418,0.251,98.997,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,1889628160.0,1231237120.0,2350297088.0,28147912704.0,2900564.0,150560.0
13-04 02:35:56,0.500,0.333,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1890033664.0,1231237120.0,2352447488.0,28145356800.0,2657604.0,156835.0
13-04 02:35:57,0.418,0.334,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1889796096.0,1231237120.0,2354843648.0,28143198208.0,2533872.0,146923.0
13-04 02:35:58,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1890086912.0,1231237120.0,2356903936.0,28140847104.0,2701084.0,140251.0
13-04 02:35:59,0.251,0.335,99.331,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,1890119680.0,1231237120.0,2359394304.0,28138323968.0,2900279.0,146655.0
13-04 02:36:00,0.168,0.168,99.497,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,1889992704.0,1231237120.0,2361901056.0,28135944192.0,2625306.0,140137.0
13-04 02:36:01,0.417,0.334,98.832,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,1890021376.0,1231241216.0,2364280832.0,28133531648.0,2540020.0,134480.0
13-04 02:36:02,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1890070528.0,1231241216.0,2366517248.0,28131246080.0,2689687.0,138075.0
13-04 02:36:03,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1890217984.0,1231241216.0,2369179648.0,28128436224.0,2902699.0,148586.0
13-04 02:36:04,0.334,0.334,99.165,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,1890467840.0,1231241216.0,2371358720.0,28126007296.0,2633837.0,138676.0
13-04 02:36:05,0.333,0.250,99.084,0.0,0.0,0.333,0.0,20480.0,0.0,1.0,1890648064.0,1231241216.0,2373718016.0,28123467776.0,2549207.0,139271.0
13-04 02:36:06,0.334,0.418,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1890709504.0,1231241216.0,2375958528.0,28121165824.0,2666123.0,135228.0
13-04 02:36:07,0.251,0.418,99.164,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1890742272.0,1231241216.0,2378686464.0,28118405120.0,2891777.0,149325.0
13-04 02:36:08,0.251,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1890902016.0,1231241216.0,2380779520.0,28116152320.0,2614769.0,136386.0
13-04 02:36:09,0.583,0.333,98.917,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,1891303424.0,1231241216.0,2383155200.0,28113375232.0,2559754.0,134347.0
13-04 02:36:10,0.251,0.334,99.332,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,1891250176.0,1231241216.0,2385383424.0,28111200256.0,2636559.0,146317.0
13-04 02:36:11,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1891123200.0,1231241216.0,2388131840.0,28108578816.0,2951874.0,148415.0
13-04 02:36:12,0.334,0.334,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1891512320.0,1231241216.0,2390233088.0,28106088448.0,2625863.0,132954.0
13-04 02:36:13,0.251,0.168,99.413,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,1891454976.0,1231241216.0,2392576000.0,28103802880.0,2602373.0,137394.0
13-04 02:36:14,0.417,0.250,99.166,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1891610624.0,1231241216.0,2394832896.0,28101390336.0,2643811.0,136562.0
13-04 02:36:15,0.167,0.251,99.414,0.0,0.0,0.167,0.0,71049216.0,0.0,70.0,1891631104.0,1231241216.0,2397114368.0,28099088384.0,2682718.0,150389.0
13-04 02:36:16,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1891643392.0,1231241216.0,2399834112.0,28096356352.0,2839173.0,148946.0
13-04 02:36:17,0.251,0.251,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1891618816.0,1231241216.0,2401951744.0,28094263296.0,2538167.0,126245.0
13-04 02:36:18,0.167,0.334,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1891737600.0,1231241216.0,2404245504.0,28091850752.0,2651000.0,156190.0
13-04 02:36:19,0.251,0.251,99.164,0.084,0.0,0.251,0.0,114688.0,0.0,10.0,1891934208.0,1231241216.0,2406604800.0,28089294848.0,2710910.0,143302.0
13-04 02:36:20,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1891991552.0,1231241216.0,2408992768.0,28086849536.0,2706227.0,156997.0
13-04 02:36:21,0.502,0.251,99.247,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1891995648.0,1231241216.0,2411368448.0,28084469760.0,2756057.0,146284.0
13-04 02:36:22,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1892294656.0,1231241216.0,2413690880.0,28081848320.0,2646420.0,137834.0
13-04 02:36:23,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1891885056.0,1231241216.0,2416447488.0,28079501312.0,2899690.0,149940.0
13-04 02:36:24,0.416,0.333,99.001,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,1892114432.0,1231241216.0,2418503680.0,28077215744.0,2636640.0,140072.0
13-04 02:36:25,0.251,0.167,99.163,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,1892151296.0,1231245312.0,2420891648.0,28074786816.0,2573755.0,141490.0
13-04 02:36:26,0.504,0.252,99.076,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,1892212736.0,1231245312.0,2423107584.0,28072509440.0,2624904.0,140157.0
13-04 02:36:27,0.084,0.501,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1892225024.0,1231245312.0,2425888768.0,28069715968.0,2923888.0,150292.0
13-04 02:36:28,0.250,0.417,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1892454400.0,1231245312.0,2427961344.0,28067414016.0,2638468.0,139568.0
13-04 02:36:29,0.167,0.418,99.165,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,1892884480.0,1231245312.0,2430349312.0,28064595968.0,2551543.0,135705.0
13-04 02:36:30,0.250,0.167,99.416,0.0,0.0,0.167,0.0,65536.0,0.0,6.0,1893040128.0,1231245312.0,2432589824.0,28062199808.0,2603339.0,151768.0
13-04 02:36:31,0.084,0.251,99.247,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1892921344.0,1231249408.0,2435325952.0,28059578368.0,2954828.0,149606.0
13-04 02:36:32,0.334,0.250,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1893068800.0,1231249408.0,2437398528.0,28057358336.0,2615828.0,134777.0
13-04 02:36:33,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1893220352.0,1231249408.0,2439786496.0,28054818816.0,2571987.0,133304.0
13-04 02:36:34,0.583,0.250,98.917,0.0,0.0,0.250,0.0,53248.0,0.0,3.0,1893154816.0,1231249408.0,2442153984.0,28052516864.0,2645453.0,133255.0
13-04 02:36:35,0.251,0.168,99.414,0.0,0.0,0.168,0.0,32768.0,0.0,2.0,1893601280.0,1231249408.0,2444660736.0,28049563648.0,2913593.0,148915.0
13-04 02:36:36,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1893736448.0,1231249408.0,2446970880.0,28047118336.0,2646747.0,137496.0
13-04 02:36:37,0.251,0.251,99.080,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1893703680.0,1231257600.0,2449358848.0,28044754944.0,2560939.0,154061.0
13-04 02:36:38,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1893654528.0,1231257600.0,2451566592.0,28042596352.0,2651471.0,144189.0
13-04 02:36:39,0.251,0.167,99.331,0.0,0.0,0.251,0.0,86016.0,0.0,6.0,1893879808.0,1231257600.0,2454261760.0,28039675904.0,2934086.0,152903.0
13-04 02:36:40,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1894260736.0,1231257600.0,2456342528.0,28037214208.0,2629301.0,145665.0
13-04 02:36:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1893933056.0,1231257600.0,2456764416.0,28037120000.0,271440.0,17311.0
13-04 02:36:42,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1893933056.0,1231257600.0,2456764416.0,28037120000.0,7028.0,4962.0
13-04 02:36:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1893924864.0,1231261696.0,2456768512.0,28037120000.0,4652.0,4021.0
13-04 02:36:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,1893924864.0,1231261696.0,2456768512.0,28037120000.0,6919.0,6323.0
13-04 02:36:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,61415424.0,0.0,68.0,1893924864.0,1231261696.0,2456768512.0,28037120000.0,4069.0,2901.0
13-04 02:36:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1893924864.0,1231261696.0,2456768512.0,28037120000.0,4635.0,4090.0
13-04 02:36:47,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1893916672.0,1231261696.0,2456768512.0,28037128192.0,6000.0,6474.0
13-04 02:36:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1893879808.0,1231261696.0,2457821184.0,28036112384.0,1299857.0,64053.0
13-04 02:36:49,0.334,0.250,98.748,0.501,0.0,0.167,0.0,106496.0,0.0,10.0,1898946560.0,1231265792.0,2460798976.0,28028063744.0,3204827.0,155593.0
13-04 02:36:50,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1903763456.0,1231265792.0,2463195136.0,28020850688.0,2713408.0,159615.0
13-04 02:36:51,0.250,0.501,99.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1909379072.0,1231265792.0,2465705984.0,28012724224.0,3196117.0,151792.0
13-04 02:36:52,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1914605568.0,1231265792.0,2468732928.0,28004470784.0,3305413.0,155021.0
13-04 02:36:53,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1920548864.0,1231265792.0,2471538688.0,27995721728.0,3173024.0,159916.0
13-04 02:36:54,0.251,0.168,99.413,0.0,0.0,0.168,0.0,73728.0,0.0,5.0,1926131712.0,1231265792.0,2474364928.0,27987312640.0,3237895.0,161838.0
13-04 02:36:55,0.585,0.167,98.914,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1931563008.0,1231269888.0,2477232128.0,27979010048.0,3201528.0,158955.0
13-04 02:36:56,0.251,0.418,99.163,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1936875520.0,1231269888.0,2480021504.0,27970908160.0,3197352.0,168929.0
13-04 02:36:57,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1942581248.0,1231269888.0,2482831360.0,27962392576.0,3196345.0,156417.0
13-04 02:36:58,0.833,0.417,98.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1947754496.0,1231269888.0,2486165504.0,27953885184.0,3371184.0,152894.0
13-04 02:36:59,0.168,0.335,99.246,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,1953497088.0,1231269888.0,2488557568.0,27945750528.0,2946120.0,142230.0
13-04 02:37:00,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1958899712.0,1231269888.0,2491789312.0,27937116160.0,3341699.0,174698.0
13-04 02:37:01,0.501,0.334,98.831,0.167,0.0,0.167,0.0,36864.0,0.0,6.0,1965023232.0,1231269888.0,2494570496.0,27928211456.0,3505527.0,164038.0
13-04 02:37:02,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1969709056.0,1231269888.0,2497409024.0,27920687104.0,2863322.0,133870.0
13-04 02:37:03,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1976229888.0,1231269888.0,2499743744.0,27911831552.0,3192817.0,151809.0
13-04 02:37:04,0.167,0.334,99.416,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,1981337600.0,1231269888.0,2502778880.0,27903688704.0,3220555.0,156709.0
13-04 02:37:05,0.334,0.251,99.247,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,1987317760.0,1231269888.0,2505814016.0,27894673408.0,3503759.0,175449.0
13-04 02:37:06,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1992122368.0,1231269888.0,2508627968.0,27887054848.0,2993482.0,136730.0
13-04 02:37:07,0.251,0.418,98.914,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1997582336.0,1231273984.0,2511433728.0,27878785024.0,3197480.0,153511.0
13-04 02:37:08,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2003333120.0,1231273984.0,2513936384.0,27870531584.0,3160944.0,140652.0
13-04 02:37:09,0.584,0.250,98.915,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2008088576.0,1231273984.0,2517094400.0,27862618112.0,3466944.0,157368.0
13-04 02:37:10,0.252,0.168,99.497,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,2012618752.0,1231273984.0,2519904256.0,27855278080.0,2840559.0,147511.0
13-04 02:37:11,0.419,0.335,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2018942976.0,1231273984.0,2522468352.0,27846389760.0,3360813.0,163769.0
13-04 02:37:12,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2024161280.0,1231273984.0,2525646848.0,27837992960.0,3269455.0,155065.0
13-04 02:37:13,0.334,0.167,98.997,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2029993984.0,1231282176.0,2528440320.0,27829358592.0,3308316.0,163182.0
13-04 02:37:14,0.501,0.250,99.082,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2035490816.0,1231282176.0,2531086336.0,27821215744.0,3085149.0,153807.0
13-04 02:37:15,0.251,0.084,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2040819712.0,1231282176.0,2534137856.0,27812835328.0,3263859.0,168730.0
13-04 02:37:16,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2046750720.0,1231282176.0,2536747008.0,27804295168.0,3177649.0,153813.0
13-04 02:37:17,0.583,0.333,98.751,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2052427776.0,1231282176.0,2539814912.0,27795550208.0,3296333.0,160712.0
13-04 02:37:18,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2057650176.0,1231282176.0,2542592000.0,27787550720.0,3107594.0,144124.0
13-04 02:37:19,0.251,0.251,99.163,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2063233024.0,1231286272.0,2545528832.0,27779026944.0,3248609.0,150596.0
13-04 02:37:20,0.251,0.251,99.330,0.0,0.0,0.168,0.0,89456640.0,0.0,92.0,2068897792.0,1231286272.0,2548244480.0,27770646528.0,3267692.0,188418.0
13-04 02:37:21,0.334,0.501,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2074615808.0,1231286272.0,2551287808.0,27761885184.0,3319299.0,163708.0
13-04 02:37:22,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2079940608.0,1231286272.0,2553827328.0,27754020864.0,3078311.0,155253.0
13-04 02:37:23,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2085249024.0,1231286272.0,2556145664.0,27746394112.0,2805775.0,140887.0
13-04 02:37:24,0.417,0.500,98.916,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2091302912.0,1231286272.0,2559397888.0,27737088000.0,3606416.0,173799.0
13-04 02:37:25,0.417,0.417,98.916,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2097238016.0,1231290368.0,2561867776.0,27728678912.0,3220971.0,155307.0
13-04 02:37:26,0.585,0.251,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2102366208.0,1231290368.0,2564706304.0,27720712192.0,3025946.0,158696.0
13-04 02:37:27,0.418,0.251,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2107219968.0,1231290368.0,2567938048.0,27712626688.0,3206558.0,161709.0
13-04 02:37:28,0.502,0.502,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2115559424.0,1231290368.0,2570940416.0,27701284864.0,3291421.0,155961.0
13-04 02:37:29,0.334,0.334,99.248,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2117369856.0,1231290368.0,2573402112.0,27697012736.0,3025186.0,159113.0
13-04 02:37:30,0.250,0.250,99.333,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2117410816.0,1231290368.0,2576216064.0,27694157824.0,3358708.0,181450.0
13-04 02:37:31,0.418,0.251,98.997,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2117709824.0,1231294464.0,2579009536.0,27691061248.0,3202466.0,162487.0
13-04 02:37:32,0.334,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2117619712.0,1231294464.0,2581987328.0,27688173568.0,3108038.0,145569.0
13-04 02:37:33,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2117517312.0,1231294464.0,2585010176.0,27685253120.0,3342908.0,176587.0
13-04 02:37:34,0.168,0.168,99.497,0.0,0.0,0.168,0.0,45056.0,0.0,3.0,2117615616.0,1231294464.0,2587848704.0,27682316288.0,3183196.0,161092.0
13-04 02:37:35,0.335,0.251,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2118004736.0,1231294464.0,2590412800.0,27679363072.0,3228632.0,176122.0
13-04 02:37:36,0.417,0.334,98.749,0.250,0.0,0.250,0.0,24576.0,0.0,3.0,2117771264.0,1231298560.0,2593435648.0,27676569600.0,3223970.0,158528.0
13-04 02:37:37,0.252,0.252,99.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2118172672.0,1231298560.0,2596065280.0,27673538560.0,3281856.0,167711.0
13-04 02:37:38,0.167,0.418,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2118283264.0,1231298560.0,2598875136.0,27670618112.0,3192331.0,159812.0
13-04 02:37:39,0.500,0.333,99.0,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2117922816.0,1231298560.0,2601791488.0,27668062208.0,3086128.0,148978.0
13-04 02:37:40,0.167,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2117849088.0,1231298560.0,2604978176.0,27664949248.0,3466549.0,168842.0
13-04 02:37:41,0.251,0.168,99.497,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2118434816.0,1231298560.0,2607374336.0,27661967360.0,3104572.0,151821.0
13-04 02:37:42,0.335,0.167,99.163,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2118307840.0,1231298560.0,2610311168.0,27659157504.0,3243319.0,149157.0
13-04 02:37:43,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2118545408.0,1231298560.0,2613501952.0,27655729152.0,3265940.0,160373.0
13-04 02:37:44,0.251,0.167,99.414,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2118676480.0,1231298560.0,2616180736.0,27652919296.0,3046588.0,136810.0
13-04 02:37:45,0.335,0.251,99.163,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2118803456.0,1231298560.0,2619039744.0,27649933312.0,3594893.0,168531.0
13-04 02:37:46,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2118909952.0,1231298560.0,2621468672.0,27647397888.0,2741661.0,145774.0
13-04 02:37:47,0.251,0.419,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2118791168.0,1231298560.0,2624380928.0,27644604416.0,3357022.0,165268.0
13-04 02:37:48,0.251,0.251,99.164,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2118774784.0,1231302656.0,2627567616.0,27641430016.0,3236975.0,156563.0
13-04 02:37:49,0.252,0.252,99.412,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2118283264.0,1231302656.0,2630512640.0,27638976512.0,3103844.0,162515.0
13-04 02:37:50,0.251,0.168,99.329,0.0,0.0,0.251,0.0,85073920.0,0.0,84.0,2119200768.0,1231302656.0,2633150464.0,27635421184.0,3312570.0,170391.0
13-04 02:37:51,0.418,0.334,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2119065600.0,1231302656.0,2635952128.0,27632754688.0,3154963.0,150540.0
13-04 02:37:52,0.084,0.168,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2119098368.0,1231302656.0,2638856192.0,27629817856.0,3148656.0,148610.0
13-04 02:37:53,0.168,0.419,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2119446528.0,1231302656.0,2642063360.0,27626262528.0,3663888.0,168428.0
13-04 02:37:54,0.334,0.334,99.080,0.167,0.0,0.084,0.0,106496.0,0.0,10.0,2119102464.0,1231306752.0,2644578304.0,27624087552.0,2784210.0,137558.0
13-04 02:37:55,0.167,0.251,99.499,0.0,0.0,0.084,0.0,32768.0,0.0,7.0,2119217152.0,1231306752.0,2647638016.0,27620913152.0,3333835.0,195352.0
13-04 02:37:56,0.500,0.334,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2119536640.0,1231306752.0,2650271744.0,27617959936.0,3163599.0,153183.0
13-04 02:37:57,0.335,0.167,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2119421952.0,1231306752.0,2652909568.0,27615436800.0,2959427.0,145521.0
13-04 02:37:58,0.418,0.167,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2119294976.0,1231306752.0,2656083968.0,27612389376.0,3415823.0,176146.0
13-04 02:37:59,0.334,0.334,99.248,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2119491584.0,1231306752.0,2658856960.0,27609419776.0,3118092.0,159665.0
13-04 02:38:00,0.251,0.334,98.997,0.251,0.0,0.167,0.0,20480.0,0.0,4.0,2119737344.0,1231306752.0,2661531648.0,27606499328.0,3155443.0,151077.0
13-04 02:38:01,0.585,0.334,98.747,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2119610368.0,1231306752.0,2664611840.0,27603546112.0,3466157.0,171377.0
13-04 02:38:02,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2119524352.0,1231306752.0,2667442176.0,27600801792.0,3085396.0,150144.0
13-04 02:38:03,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2119634944.0,1231306752.0,2669989888.0,27598143488.0,3040662.0,155704.0
13-04 02:38:04,0.835,0.334,98.664,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2119868416.0,1231306752.0,2672955392.0,27594944512.0,3458889.0,177227.0
13-04 02:38:05,0.084,0.252,99.497,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2119823360.0,1231306752.0,2675548160.0,27592396800.0,3107931.0,163317.0
13-04 02:38:06,0.335,0.168,99.246,0.168,0.0,0.084,0.0,20480.0,0.0,3.0,2119831552.0,1231306752.0,2678546432.0,27589390336.0,3166468.0,152432.0
13-04 02:38:07,0.334,0.418,99.164,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2119852032.0,1231306752.0,2681143296.0,27586772992.0,3193100.0,154907.0
13-04 02:38:08,0.417,0.500,98.916,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2119274496.0,1231306752.0,2684096512.0,27584397312.0,3389631.0,173220.0
13-04 02:38:09,0.336,0.084,99.497,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2119647232.0,1231306752.0,2686914560.0,27581206528.0,3008242.0,149878.0
13-04 02:38:10,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2119241728.0,1231306752.0,2689994752.0,27578531840.0,3253375.0,177422.0
13-04 02:38:11,0.418,0.501,98.747,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2119757824.0,1231310848.0,2692640768.0,27575365632.0,3355651.0,161257.0
13-04 02:38:12,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2119700480.0,1231310848.0,2695761920.0,27572301824.0,3334607.0,158733.0
13-04 02:38:13,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2119880704.0,1231310848.0,2698248192.0,27569635328.0,3011550.0,140664.0
13-04 02:38:14,0.334,0.334,99.164,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2119831552.0,1231310848.0,2701344768.0,27566587904.0,3233442.0,144471.0
13-04 02:38:15,0.334,0.418,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2119503872.0,1231310848.0,2703896576.0,27564363776.0,3066718.0,180160.0
13-04 02:38:16,0.335,0.251,99.163,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2119507968.0,1231310848.0,2707017728.0,27561238528.0,3434976.0,162579.0
13-04 02:38:17,0.918,0.250,98.331,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2119806976.0,1231314944.0,2709921792.0,27558031360.0,3447210.0,170251.0
13-04 02:38:18,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2119753728.0,1231314944.0,2712608768.0,27555397632.0,2946597.0,142241.0
13-04 02:38:19,0.334,0.418,98.997,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2119720960.0,1231314944.0,2715451392.0,27552587776.0,3341543.0,168418.0
13-04 02:38:20,0.418,0.335,99.079,0.0,0.0,0.167,0.0,84996096.0,0.0,84.0,2119970816.0,1231314944.0,2718248960.0,27549540352.0,3201821.0,172465.0
13-04 02:38:21,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2119909376.0,1231314944.0,2720739328.0,27547111424.0,2778630.0,140551.0
13-04 02:38:22,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2119933952.0,1231314944.0,2724016128.0,27543810048.0,3619355.0,159331.0
13-04 02:38:23,0.334,0.251,99.164,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2120081408.0,1231319040.0,2726531072.0,27541143552.0,2939267.0,144312.0
13-04 02:38:24,0.251,0.335,99.329,0.0,0.0,0.084,0.0,114688.0,0.0,9.0,2120212480.0,1231319040.0,2729590784.0,27537952768.0,3350048.0,160677.0
13-04 02:38:25,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2120212480.0,1231319040.0,2732257280.0,27535286272.0,3325823.0,173303.0
13-04 02:38:26,0.501,0.251,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2120531968.0,1231319040.0,2735382528.0,27531841536.0,3422299.0,162981.0
13-04 02:38:27,0.251,0.168,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2120683520.0,1231319040.0,2737803264.0,27529269248.0,2864608.0,140030.0
13-04 02:38:28,0.251,0.335,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2120417280.0,1231319040.0,2740830208.0,27526508544.0,3048310.0,149063.0
13-04 02:38:29,0.250,0.334,98.916,0.167,0.0,0.334,0.0,77824.0,0.0,7.0,2120458240.0,1231327232.0,2743926784.0,27523362816.0,3451056.0,167281.0
13-04 02:38:30,0.419,0.084,99.330,0.0,0.0,0.168,0.0,86016.0,0.0,12.0,2120683520.0,1231327232.0,2746548224.0,27520516096.0,3077351.0,169096.0
13-04 02:38:31,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2120744960.0,1231327232.0,2749280256.0,27517722624.0,3147448.0,151929.0
13-04 02:38:32,0.167,0.251,99.164,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2120749056.0,1231327232.0,2752339968.0,27514658816.0,3394384.0,180743.0
13-04 02:38:33,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2121302016.0,1231327232.0,2754699264.0,27511746560.0,3090956.0,154606.0
13-04 02:38:34,0.250,0.417,99.082,0.0,0.0,0.250,0.0,53248.0,0.0,3.0,2120896512.0,1231327232.0,2757660672.0,27509190656.0,3159658.0,152640.0
13-04 02:38:35,0.335,0.251,99.079,0.167,0.0,0.167,0.0,40960.0,0.0,5.0,2121105408.0,1231331328.0,2760749056.0,27505889280.0,3383136.0,158099.0
13-04 02:38:36,0.167,0.251,99.164,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2121535488.0,1231331328.0,2763177984.0,27503030272.0,3090089.0,152680.0
13-04 02:38:37,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2121408512.0,1231331328.0,2766176256.0,27500158976.0,3165192.0,155031.0
13-04 02:38:38,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2121248768.0,1231331328.0,2769383424.0,27497111552.0,3473457.0,162803.0
13-04 02:38:39,0.251,0.168,99.414,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2121486336.0,1231331328.0,2771701760.0,27494555648.0,2969847.0,152547.0
13-04 02:38:40,0.251,0.0,99.666,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2121453568.0,1231331328.0,2774654976.0,27491635200.0,3248647.0,179248.0
13-04 02:38:41,0.084,0.084,99.665,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2121871360.0,1231335424.0,2777407488.0,27488460800.0,3254955.0,173217.0
13-04 02:38:42,0.167,0.251,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2121502720.0,1231335424.0,2780585984.0,27485650944.0,3167653.0,159174.0
13-04 02:38:43,0.251,0.251,99.165,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2121682944.0,1231335424.0,2783072256.0,27482984448.0,3132657.0,149449.0
13-04 02:38:44,0.334,0.418,98.997,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2122936320.0,1231335424.0,2786058240.0,27478745088.0,3515365.0,170722.0
13-04 02:38:45,0.250,0.500,99.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2125848576.0,1231335424.0,2788827136.0,27473063936.0,2854598.0,136048.0
13-04 02:38:46,0.334,0.418,98.746,0.251,0.0,0.251,0.0,24576.0,0.0,3.0,2125971456.0,1231335424.0,2792005632.0,27469762560.0,3621262.0,171820.0
13-04 02:38:47,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2125893632.0,1231335424.0,2794893312.0,27466952704.0,2915765.0,138675.0
13-04 02:38:48,0.251,0.251,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2126348288.0,1231335424.0,2796978176.0,27464413184.0,2511672.0,116701.0
13-04 02:38:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2127126528.0,1231335424.0,2796978176.0,27463634944.0,4004.0,2876.0
13-04 02:38:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,80662528.0,0.0,79.0,2127118336.0,1231335424.0,2796978176.0,27463643136.0,23123.0,21659.0
13-04 02:38:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2127118336.0,1231335424.0,2796978176.0,27463643136.0,5472.0,5347.0
13-04 02:38:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2127114240.0,1231339520.0,2796978176.0,27463643136.0,4879.0,4368.0
13-04 02:38:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2127114240.0,1231339520.0,2796978176.0,27463643136.0,4532.0,4003.0
13-04 02:38:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,8.0,2127114240.0,1231339520.0,2796978176.0,27463643136.0,3842.0,2681.0
13-04 02:38:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2127106048.0,1231339520.0,2796978176.0,27463651328.0,5480.0,5487.0
13-04 02:38:56,0.501,0.250,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2127011840.0,1231339520.0,2799104000.0,27461619712.0,2385107.0,126897.0
13-04 02:38:57,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2126991360.0,1231339520.0,2801790976.0,27458953216.0,3081268.0,137934.0
13-04 02:38:58,0.334,0.334,98.913,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2127372288.0,1231347712.0,2804879360.0,27455475712.0,3801432.0,168421.0
13-04 02:38:59,0.417,0.417,98.999,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2127060992.0,1231347712.0,2807824384.0,27452841984.0,2992456.0,147351.0
13-04 02:39:00,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2127085568.0,1231347712.0,2810863616.0,27449778176.0,3541006.0,173858.0
13-04 02:39:01,0.334,0.334,99.082,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2127142912.0,1231347712.0,2813980672.0,27446603776.0,3249594.0,163061.0
13-04 02:39:02,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2127122432.0,1231347712.0,2817224704.0,27443380224.0,3726527.0,186285.0
13-04 02:39:03,0.334,0.251,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2127478784.0,1231347712.0,2819883008.0,27440365568.0,3157519.0,148011.0
13-04 02:39:04,0.335,0.335,98.996,0.167,0.0,0.167,0.0,90112.0,0.0,7.0,2127937536.0,1231351808.0,2822991872.0,27436793856.0,3658251.0,170935.0
13-04 02:39:05,0.334,0.334,99.164,0.0,0.0,0.167,0.0,45056.0,0.0,7.0,2128056320.0,1231351808.0,2826428416.0,27433238528.0,3565076.0,165820.0
13-04 02:39:06,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2128048128.0,1231351808.0,2829103104.0,27430572032.0,3161027.0,153038.0
13-04 02:39:07,0.335,0.419,99.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2128453632.0,1231351808.0,2832396288.0,27426873344.0,3899595.0,182644.0
13-04 02:39:08,0.167,0.418,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2128261120.0,1231351808.0,2835509248.0,27423952896.0,3183884.0,154690.0
13-04 02:39:09,0.419,0.168,99.162,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2129211392.0,1231351808.0,2838646784.0,27419865088.0,3487856.0,162139.0
13-04 02:39:10,0.250,0.417,98.916,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2129494016.0,1231355904.0,2841407488.0,27416817664.0,3434640.0,172949.0
13-04 02:39:11,0.335,0.335,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2129403904.0,1231355904.0,2844798976.0,27413516288.0,3656316.0,175160.0
13-04 02:39:12,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2129559552.0,1231355904.0,2847834112.0,27410325504.0,3323112.0,166612.0
13-04 02:39:13,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2129674240.0,1231355904.0,2850832384.0,27407212544.0,3526157.0,166646.0
13-04 02:39:14,0.251,0.501,99.081,0.0,0.0,0.167,0.0,73728.0,0.0,5.0,2130022400.0,1231355904.0,2853801984.0,27403894784.0,3529099.0,178004.0
13-04 02:39:15,0.333,0.250,99.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2129874944.0,1231355904.0,2857058304.0,27400785920.0,3412143.0,174081.0
13-04 02:39:16,0.417,0.500,98.750,0.167,0.0,0.167,0.0,20480.0,0.0,3.0,2129924096.0,1231360000.0,2860085248.0,27397705728.0,3434776.0,159886.0
13-04 02:39:17,0.167,0.502,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2130382848.0,1231360000.0,2862911488.0,27394420736.0,3528417.0,171672.0
13-04 02:39:18,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2129993728.0,1231360000.0,2866348032.0,27391373312.0,3479256.0,164379.0
13-04 02:39:19,0.168,0.084,99.664,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2130243584.0,1231360000.0,2868908032.0,27388563456.0,3345950.0,160653.0
13-04 02:39:20,0.084,0.502,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2130808832.0,1231360000.0,2872123392.0,27384782848.0,3624246.0,185951.0
13-04 02:39:21,0.418,0.502,98.746,0.251,0.0,0.084,0.0,36864.0,0.0,3.0,2130391040.0,1231364096.0,2875408384.0,27381911552.0,3459533.0,169472.0
13-04 02:39:22,0.334,0.417,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2130698240.0,1231364096.0,2878115840.0,27378896896.0,3371999.0,162052.0
13-04 02:39:23,0.501,0.250,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2130673664.0,1231364096.0,2881568768.0,27375468544.0,3569971.0,182237.0
13-04 02:39:24,0.335,0.251,99.330,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2131210240.0,1231364096.0,2884255744.0,27372244992.0,3260053.0,157352.0
13-04 02:39:25,0.334,0.418,98.914,0.0,0.0,0.334,0.0,88915968.0,0.0,88.0,2131075072.0,1231364096.0,2887364608.0,27369271296.0,3640369.0,171112.0
13-04 02:39:26,0.419,0.168,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,5.0,2131136512.0,1231364096.0,2890653696.0,27365920768.0,3430078.0,165540.0
13-04 02:39:27,0.418,0.502,98.913,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2131329024.0,1231368192.0,2893885440.0,27362492416.0,3736505.0,169903.0
13-04 02:39:28,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2131341312.0,1231368192.0,2896904192.0,27359461376.0,3262681.0,156711.0
13-04 02:39:29,0.834,0.334,98.666,0.0,0.0,0.167,0.0,98304.0,0.0,8.0,2131329024.0,1231368192.0,2899963904.0,27356413952.0,3698674.0,165158.0
13-04 02:39:30,0.167,0.167,99.582,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2131251200.0,1231368192.0,2903080960.0,27353374720.0,3426693.0,165608.0
13-04 02:39:31,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2131488768.0,1231368192.0,2906415104.0,27349803008.0,3575072.0,164842.0
13-04 02:39:32,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2131550208.0,1231368192.0,2909147136.0,27347009536.0,3246279.0,145116.0
13-04 02:39:33,0.334,0.251,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2131623936.0,1231372288.0,2912133120.0,27343945728.0,3328016.0,153023.0
13-04 02:39:34,0.582,0.416,98.669,0.0,0.0,0.333,0.0,49152.0,0.0,3.0,2131881984.0,1231372288.0,2914922496.0,27340898304.0,3510984.0,164226.0
13-04 02:39:35,0.417,0.501,98.915,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2131767296.0,1231372288.0,2918338560.0,27337596928.0,3531629.0,165735.0
13-04 02:39:36,0.334,0.418,99.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2131750912.0,1231372288.0,2921357312.0,27334594560.0,3418555.0,159549.0
13-04 02:39:37,0.252,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2131873792.0,1231372288.0,2924089344.0,27331739648.0,3307224.0,151795.0
13-04 02:39:38,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2132348928.0,1231372288.0,2927058944.0,27328294912.0,3496635.0,168987.0
13-04 02:39:39,0.417,0.417,98.832,0.167,0.0,0.167,0.0,77824.0,0.0,7.0,2132025344.0,1231372288.0,2930302976.0,27325374464.0,3320867.0,154545.0
13-04 02:39:40,0.084,0.251,99.497,0.0,0.0,0.168,0.0,36864.0,0.0,7.0,2132467712.0,1231372288.0,2933559296.0,27321675776.0,3864664.0,182788.0
13-04 02:39:41,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2132426752.0,1231372288.0,2936266752.0,27319009280.0,3235088.0,154230.0
13-04 02:39:42,0.501,0.334,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2132951040.0,1231372288.0,2939457536.0,27315294208.0,3684803.0,173588.0
13-04 02:39:43,0.250,0.501,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2132488192.0,1231372288.0,2942824448.0,27312390144.0,3241785.0,153797.0
13-04 02:39:44,0.334,0.251,99.164,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2132389888.0,1231372288.0,2945908736.0,27309404160.0,3564748.0,163367.0
13-04 02:39:45,0.419,0.168,99.245,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,2132676608.0,1231372288.0,2948620288.0,27306405888.0,3366471.0,156982.0
13-04 02:39:46,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2132606976.0,1231372288.0,2952183808.0,27302912000.0,3596820.0,174898.0
13-04 02:39:47,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2133000192.0,1231372288.0,2955169792.0,27299532800.0,3522997.0,160499.0
13-04 02:39:48,0.334,0.418,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2132881408.0,1231372288.0,2958336000.0,27296485376.0,3401801.0,163472.0
13-04 02:39:49,0.418,0.502,98.997,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2133868544.0,1231372288.0,2961461248.0,27292372992.0,3492049.0,167100.0
13-04 02:39:50,0.251,0.168,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2134228992.0,1231372288.0,2964131840.0,27289341952.0,3383717.0,180870.0
13-04 02:39:51,0.168,0.420,99.328,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,2134507520.0,1231372288.0,2967138304.0,27286056960.0,3579548.0,172011.0
13-04 02:39:52,0.167,0.418,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2134175744.0,1231372288.0,2970533888.0,27282993152.0,3471370.0,162464.0
13-04 02:39:53,0.251,0.334,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2134880256.0,1231372288.0,2973257728.0,27279564800.0,3377661.0,164460.0
13-04 02:39:54,0.418,0.251,99.164,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2134851584.0,1231372288.0,2976256000.0,27276595200.0,3421173.0,162538.0
13-04 02:39:55,0.336,0.252,99.328,0.0,0.0,0.084,0.0,92192768.0,0.0,91.0,2134614016.0,1231372288.0,2979889152.0,27273199616.0,3661120.0,173356.0
13-04 02:39:56,0.250,0.501,98.748,0.250,0.0,0.250,0.0,28672.0,0.0,3.0,2134523904.0,1231372288.0,2982899712.0,27270279168.0,3455952.0,161627.0
13-04 02:39:57,0.335,0.084,99.330,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2134626304.0,1231372288.0,2985861120.0,27267215360.0,3389949.0,161151.0
13-04 02:39:58,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2134605824.0,1231372288.0,2989056000.0,27264040960.0,3586874.0,168335.0
13-04 02:39:59,0.334,0.334,99.081,0.0,0.0,0.251,0.0,94208.0,0.0,8.0,2134622208.0,1231372288.0,2991849472.0,27261231104.0,3299300.0,157188.0
13-04 02:40:00,0.333,0.333,99.250,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,2135031808.0,1231372288.0,2994741248.0,27257929728.0,3491749.0,181238.0
13-04 02:40:01,0.334,0.334,99.080,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2135072768.0,1231372288.0,2997874688.0,27254755328.0,3572052.0,175032.0
13-04 02:40:02,0.417,0.250,98.832,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2135199744.0,1231376384.0,3001315328.0,27251183616.0,3480557.0,153308.0
13-04 02:40:03,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2135576576.0,1231376384.0,3003858944.0,27248263168.0,3341273.0,155520.0
13-04 02:40:04,0.251,0.251,99.330,0.0,0.0,0.168,0.0,77824.0,0.0,5.0,2135306240.0,1231376384.0,3007098880.0,27245293568.0,3587801.0,166031.0
13-04 02:40:05,0.251,0.334,99.247,0.0,0.0,0.167,0.0,28672.0,0.0,2.0,2135715840.0,1231376384.0,3010084864.0,27241897984.0,3301116.0,152924.0
13-04 02:40:06,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2135453696.0,1231376384.0,3013410816.0,27238834176.0,3489006.0,162681.0
13-04 02:40:07,0.667,0.334,98.749,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2135445504.0,1231376384.0,3017101312.0,27235151872.0,3987076.0,192321.0
13-04 02:40:08,0.418,0.418,98.997,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2135666688.0,1231380480.0,3019542528.0,27232485376.0,3072033.0,146997.0
13-04 02:40:09,0.500,0.500,96.250,2.417,0.0,0.333,0.0,43773952.0,0.0,54.0,2136088576.0,1231380480.0,3021955072.0,27229650944.0,3015412.0,141763.0
13-04 02:40:10,1.172,0.418,98.243,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2135773184.0,1231380480.0,3025485824.0,27226435584.0,3962967.0,205350.0
13-04 02:40:11,0.500,0.250,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2135072768.0,1231380480.0,3028606976.0,27224014848.0,3616541.0,177411.0
13-04 02:40:12,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2134908928.0,1231380480.0,3031498752.0,27221286912.0,3235864.0,166809.0
13-04 02:40:13,0.251,0.168,99.246,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2135486464.0,1231380480.0,3034619904.0,27217588224.0,3614555.0,172569.0
13-04 02:40:14,0.500,0.417,98.749,0.083,0.0,0.250,0.0,53248.0,0.0,5.0,2134974464.0,1231380480.0,3037925376.0,27214794752.0,3328165.0,159667.0
13-04 02:40:15,0.502,0.251,99.080,0.0,0.0,0.167,0.0,45056.0,0.0,9.0,2135441408.0,1231380480.0,3040759808.0,27211493376.0,3472809.0,169360.0
13-04 02:40:16,0.584,0.334,98.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2135379968.0,1231380480.0,3044139008.0,27208175616.0,3522875.0,166475.0
13-04 02:40:17,0.754,0.251,98.744,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2136080384.0,1231380480.0,3046797312.0,27204816896.0,3479286.0,161785.0
13-04 02:40:18,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2135674880.0,1231380480.0,3050201088.0,27201818624.0,3368099.0,163829.0
13-04 02:40:19,0.168,0.335,99.329,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2135949312.0,1231380480.0,3052974080.0,27198771200.0,3540804.0,165185.0
13-04 02:40:20,0.168,0.335,99.162,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2135965696.0,1231380480.0,3056259072.0,27195469824.0,3530906.0,191179.0
13-04 02:40:21,0.583,0.500,98.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2136027136.0,1231380480.0,3059150848.0,27192516608.0,3448946.0,162273.0
13-04 02:40:22,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2136317952.0,1231380480.0,3062161408.0,27189215232.0,3597794.0,173411.0
13-04 02:40:23,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2136223744.0,1231380480.0,3065573376.0,27185897472.0,3388774.0,158903.0
13-04 02:40:24,0.418,0.334,99.081,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2136276992.0,1231380480.0,3068694528.0,27182723072.0,3462428.0,162125.0
13-04 02:40:25,0.251,0.586,99.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2136535040.0,1231380480.0,3071627264.0,27179532288.0,3667532.0,178969.0
13-04 02:40:26,0.167,0.417,98.915,0.083,0.0,0.417,0.0,20480.0,0.0,3.0,2136649728.0,1231380480.0,3074371584.0,27176673280.0,3131032.0,149341.0
13-04 02:40:27,0.418,0.251,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2136592384.0,1231380480.0,3077664768.0,27173437440.0,3613928.0,166419.0
13-04 02:40:28,2.090,0.167,97.575,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2139582464.0,1231380480.0,3080785920.0,27167326208.0,3451963.0,168952.0
13-04 02:40:29,0.839,0.084,98.993,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2141147136.0,1231380480.0,3083546624.0,27163000832.0,3404826.0,174533.0
13-04 02:40:30,0.167,0.167,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,6.0,2141474816.0,1231380480.0,3086594048.0,27159625728.0,3394733.0,182306.0
13-04 02:40:31,0.250,0.334,99.083,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2135846912.0,1231380480.0,3090075648.0,27161772032.0,3663802.0,190384.0
13-04 02:40:32,0.335,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2136600576.0,1231380480.0,3092533248.0,27158560768.0,3345007.0,164244.0
13-04 02:40:33,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2135932928.0,1231380480.0,3096403968.0,27155357696.0,3742561.0,169620.0
13-04 02:40:34,0.418,0.335,99.079,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,2136035328.0,1231380480.0,3099602944.0,27152056320.0,3803772.0,177847.0
13-04 02:40:35,0.334,0.334,99.083,0.0,0.0,0.250,0.0,28672.0,0.0,2.0,2136133632.0,1231380480.0,3102187520.0,27149373440.0,2735907.0,119149.0
13-04 02:40:36,0.083,0.584,98.915,0.0,0.0,0.417,0.0,12288.0,0.0,3.0,2136469504.0,1231380480.0,3104931840.0,27146293248.0,3660679.0,174402.0
13-04 02:40:37,0.416,0.500,98.751,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2136354816.0,1231384576.0,3108327424.0,27143008256.0,3390622.0,151435.0
13-04 02:40:38,0.584,0.334,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2136367104.0,1231384576.0,3111489536.0,27139833856.0,3721781.0,178609.0
13-04 02:40:39,0.334,0.251,99.331,0.0,0.0,0.084,0.0,73728.0,0.0,6.0,2136444928.0,1231384576.0,3114397696.0,27136847872.0,3026803.0,132766.0
13-04 02:40:40,0.251,0.503,99.079,0.0,0.0,0.168,0.0,94654464.0,0.0,95.0,2136698880.0,1231384576.0,3117301760.0,27133689856.0,3807818.0,185782.0
13-04 02:40:41,0.335,0.084,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2136948736.0,1231384576.0,3120353280.0,27130388480.0,3260899.0,148729.0
13-04 02:40:42,0.334,0.334,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2136514560.0,1231384576.0,3123818496.0,27127357440.0,3587571.0,165297.0
13-04 02:40:43,0.251,0.251,99.246,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2136555520.0,1231388672.0,3126759424.0,27124371456.0,3273866.0,154045.0
13-04 02:40:44,0.334,0.417,99.082,0.0,0.0,0.167,0.0,90112.0,0.0,8.0,2136862720.0,1231388672.0,3129831424.0,27120992256.0,3696754.0,170498.0
13-04 02:40:45,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2136932352.0,1231388672.0,3132936192.0,27117817856.0,3420714.0,174812.0
13-04 02:40:46,0.333,0.333,99.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2137059328.0,1231388672.0,3135856640.0,27114770432.0,3409551.0,162487.0
13-04 02:40:47,0.417,0.500,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2137382912.0,1231388672.0,3139104768.0,27111198720.0,3791566.0,181072.0
13-04 02:40:48,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2137161728.0,1231388672.0,3141865472.0,27108659200.0,3094317.0,153053.0
13-04 02:40:49,0.503,0.168,98.994,0.168,0.0,0.168,0.0,77824.0,0.0,7.0,2137337856.0,1231388672.0,3145342976.0,27105005568.0,3740653.0,186695.0
13-04 02:40:50,0.334,0.250,99.416,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,2137137152.0,1231388672.0,3148136448.0,27102412800.0,3101076.0,180824.0
13-04 02:40:51,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2137264128.0,1231388672.0,3151486976.0,27098935296.0,3822852.0,181802.0
13-04 02:40:52,0.417,0.167,98.916,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2137423872.0,1231388672.0,3154214912.0,27096047616.0,3294554.0,175571.0
13-04 02:40:53,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2137407488.0,1231388672.0,3157532672.0,27092746240.0,3586070.0,163220.0
13-04 02:40:54,0.084,0.168,99.664,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,2137542656.0,1231388672.0,3160461312.0,27089682432.0,3385207.0,164551.0
13-04 02:40:55,0.251,0.418,99.080,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2137640960.0,1231388672.0,3163664384.0,27086381056.0,3499823.0,170408.0
13-04 02:40:56,0.333,0.167,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,1745178.0,74118.0
13-04 02:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,4692.0,4136.0
13-04 02:40:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,6777.0,5704.0
13-04 02:40:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,4532.0,4003.0
13-04 02:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,4054.0,3228.0
13-04 02:41:01,0.166,0.166,99.584,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,5440.0,5554.0
13-04 02:41:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,4002.0,2814.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137755648.0,1231388672.0,3165200384.0,27084730368.0,3972.0,2967.0
13-04 02:41:04,0.0,0.250,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2137751552.0,1231388672.0,3165204480.0,27084730368.0,3745.0,3432.0
13-04 02:41:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2137751552.0,1231388672.0,3165204480.0,27084730368.0,5924.0,5284.0
13-04 02:41:06,0.167,0.0,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2137751552.0,1231388672.0,3165204480.0,27084730368.0,4744.0,3419.0
13-04 02:41:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137751552.0,1231388672.0,3165204480.0,27084730368.0,8198.0,7803.0
13-04 02:41:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137751552.0,1231388672.0,3165204480.0,27084730368.0,7979.0,7560.0
13-04 02:41:09,0.251,0.334,99.248,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2137726976.0,1231388672.0,3167531008.0,27082428416.0,2438208.0,126382.0
13-04 02:41:10,0.417,0.334,99.165,0.0,0.0,0.083,0.0,53039104.0,0.0,54.0,2137481216.0,1231388672.0,3170246656.0,27079958528.0,3084281.0,151497.0
13-04 02:41:11,0.418,0.334,98.997,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,2137354240.0,1231388672.0,3173355520.0,27076976640.0,3530551.0,169474.0
13-04 02:41:12,0.501,0.334,98.915,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2137870336.0,1231392768.0,3176079360.0,27073732608.0,3937463.0,156745.0
13-04 02:41:13,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2137378816.0,1231392768.0,3179675648.0,27070627840.0,3211560.0,143430.0
13-04 02:41:14,0.418,0.251,98.997,0.0,0.0,0.334,0.0,102400.0,0.0,9.0,2137272320.0,1231392768.0,3183607808.0,27066802176.0,4304023.0,184737.0
13-04 02:41:15,0.167,0.333,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2137690112.0,1231392768.0,3186237440.0,27063754752.0,3365996.0,169133.0
13-04 02:41:16,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2138177536.0,1231392768.0,3190337536.0,27059167232.0,4495071.0,201946.0
13-04 02:41:17,0.418,0.251,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2138120192.0,1231392768.0,3193253888.0,27056308224.0,3162593.0,150836.0
13-04 02:41:18,0.334,0.418,98.914,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2137964544.0,1231396864.0,3196547072.0,27053166592.0,3620269.0,171765.0
13-04 02:41:19,0.334,0.334,99.081,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2137534464.0,1231396864.0,3200135168.0,27050008576.0,3851826.0,158615.0
13-04 02:41:20,0.250,0.250,98.998,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2138284032.0,1231396864.0,3202813952.0,27046580224.0,3378675.0,171598.0
13-04 02:41:21,0.419,0.335,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2138390528.0,1231396864.0,3206565888.0,27042721792.0,4240815.0,186017.0
13-04 02:41:22,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2138632192.0,1231396864.0,3209592832.0,27039453184.0,3534361.0,167824.0
13-04 02:41:23,0.503,0.251,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2138349568.0,1231396864.0,3213193216.0,27036135424.0,4007893.0,194934.0
13-04 02:41:24,0.584,0.417,98.749,0.083,0.0,0.167,0.0,86016.0,0.0,7.0,2138386432.0,1231396864.0,3216330752.0,27032961024.0,3481433.0,172510.0
13-04 02:41:25,0.417,0.334,99.082,0.0,0.0,0.167,0.0,24576.0,0.0,5.0,2138419200.0,1231396864.0,3219869696.0,27029389312.0,3645600.0,182285.0
13-04 02:41:26,0.335,0.335,99.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2137907200.0,1231396864.0,3223265280.0,27026505728.0,3773413.0,186635.0
13-04 02:41:27,0.251,0.335,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2138456064.0,1231396864.0,3226435584.0,27022786560.0,3679398.0,176879.0
13-04 02:41:28,0.335,0.419,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2138845184.0,1231396864.0,3229683712.0,27019149312.0,4034027.0,192926.0
13-04 02:41:29,0.503,0.251,98.994,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2139361280.0,1231396864.0,3233038336.0,27015278592.0,3609961.0,176669.0
13-04 02:41:30,0.418,0.167,99.248,0.167,0.0,0.0,0.0,69632.0,0.0,6.0,2140094464.0,1231396864.0,3236122624.0,27011461120.0,3780849.0,201147.0
13-04 02:41:31,0.417,0.417,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2139172864.0,1231396864.0,3239460864.0,27009044480.0,3509421.0,176908.0
13-04 02:41:32,0.336,0.168,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2139275264.0,1231396864.0,3242807296.0,27005595648.0,3938207.0,194763.0
13-04 02:41:33,0.334,0.418,99.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2139504640.0,1231396864.0,3246014464.0,27002159104.0,3582386.0,180120.0
13-04 02:41:34,0.418,0.418,98.912,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2139316224.0,1231396864.0,3249664000.0,26998697984.0,4150011.0,208686.0
13-04 02:41:35,0.586,0.251,99.079,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2139271168.0,1231396864.0,3252740096.0,26995666944.0,3570442.0,181995.0
13-04 02:41:36,0.168,0.252,99.412,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,2139377664.0,1231396864.0,3256188928.0,26992111616.0,3691777.0,182967.0
13-04 02:41:37,0.334,0.417,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2139521024.0,1231396864.0,3259363328.0,26988793856.0,3662707.0,189140.0
13-04 02:41:38,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2139459584.0,1231396864.0,3262726144.0,26985492480.0,3761844.0,192181.0
13-04 02:41:39,0.586,0.251,98.995,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2139553792.0,1231396864.0,3266330624.0,26981793792.0,3918581.0,199247.0
13-04 02:41:40,0.167,0.167,99.665,0.0,0.0,0.0,0.0,88485888.0,0.0,85.0,2139631616.0,1231396864.0,3269140480.0,26978906112.0,3416330.0,184826.0
13-04 02:41:41,0.251,0.418,98.828,0.335,0.0,0.167,0.0,10498048.0,0.0,15.0,2139918336.0,1231396864.0,3272806400.0,26974953472.0,4125973.0,199563.0
13-04 02:41:42,0.252,0.252,99.328,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2139885568.0,1231396864.0,3276267520.0,26971525120.0,3943501.0,207312.0
13-04 02:41:43,0.334,0.250,98.999,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2139955200.0,1231396864.0,3279245312.0,26968477696.0,3393934.0,167460.0
13-04 02:41:44,0.335,0.251,99.163,0.0,0.0,0.251,0.0,102400.0,0.0,8.0,2139983872.0,1231396864.0,3282948096.0,26964746240.0,3850055.0,185306.0
13-04 02:41:45,0.250,0.250,99.332,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2140635136.0,1231396864.0,3285868544.0,26961174528.0,3728407.0,194811.0
13-04 02:41:46,0.418,0.167,99.247,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2140409856.0,1231396864.0,3289251840.0,26958016512.0,3623405.0,189854.0
13-04 02:41:47,0.417,0.250,99.167,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2140479488.0,1231400960.0,3292606464.0,26954588160.0,3825068.0,205256.0
13-04 02:41:48,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2140454912.0,1231400960.0,3295821824.0,26951397376.0,3585695.0,187995.0
13-04 02:41:49,0.418,0.335,99.163,0.0,0.0,0.084,0.0,86016.0,0.0,6.0,2141372416.0,1231400960.0,3299143680.0,26947158016.0,3804003.0,181250.0
13-04 02:41:50,0.251,0.418,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2141528064.0,1231400960.0,3302502400.0,26943643648.0,3777977.0,216011.0
13-04 02:41:51,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2141417472.0,1231400960.0,3305930752.0,26940325888.0,3919523.0,195363.0
13-04 02:41:52,0.334,0.334,98.915,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2141556736.0,1231400960.0,3309092864.0,26937024512.0,3695029.0,186914.0
13-04 02:41:53,0.335,0.335,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2141933568.0,1231405056.0,3312029696.0,26933706752.0,3526673.0,170299.0
13-04 02:41:54,0.418,0.418,99.081,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2141638656.0,1231405056.0,3315372032.0,26930659328.0,3639105.0,179280.0
13-04 02:41:55,0.417,0.083,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2141716480.0,1231405056.0,3318837248.0,26927116288.0,3939817.0,207310.0
13-04 02:41:56,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2141986816.0,1231405056.0,3322310656.0,26923372544.0,3954380.0,202268.0
13-04 02:41:57,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2141962240.0,1231405056.0,3325620224.0,26920087552.0,3532842.0,175183.0
13-04 02:41:58,0.251,0.251,99.163,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2142101504.0,1231405056.0,3328782336.0,26916786176.0,3707033.0,188416.0
13-04 02:41:59,0.417,0.417,98.582,0.167,0.0,0.417,0.0,77824.0,0.0,7.0,2142470144.0,1231405056.0,3332104192.0,26913095680.0,3893053.0,198020.0
13-04 02:42:00,0.335,0.419,99.162,0.0,0.0,0.084,0.0,36864.0,0.0,7.0,2142302208.0,1231405056.0,3335319552.0,26910048256.0,3441989.0,179620.0
13-04 02:42:01,0.418,0.335,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2142760960.0,1231405056.0,3338670080.0,26906238976.0,4013561.0,202919.0
13-04 02:42:02,0.168,0.335,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2142609408.0,1231405056.0,3341885440.0,26903175168.0,3741558.0,186524.0
13-04 02:42:03,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2142789632.0,1231405056.0,3345387520.0,26899492864.0,3894746.0,191900.0
13-04 02:42:04,0.334,0.417,98.998,0.0,0.0,0.250,0.0,69632.0,0.0,5.0,2143244288.0,1231405056.0,3348377600.0,26896048128.0,3531357.0,175108.0
13-04 02:42:05,0.418,0.335,98.912,0.084,0.0,0.251,0.0,28672.0,0.0,3.0,2142953472.0,1231405056.0,3352096768.0,26892619776.0,3792531.0,191593.0
13-04 02:42:06,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2142801920.0,1231405056.0,3355312128.0,26889555968.0,3746515.0,186977.0
13-04 02:42:07,0.585,0.251,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2143006720.0,1231405056.0,3358535680.0,26886127616.0,3467039.0,187082.0
13-04 02:42:08,0.418,0.502,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2143207424.0,1231405056.0,3362033664.0,26882428928.0,4083982.0,198790.0
13-04 02:42:09,1.169,0.417,98.164,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2144870400.0,1231405056.0,3365089280.0,26877710336.0,3662985.0,186637.0
13-04 02:42:10,0.334,0.418,98.913,0.0,0.0,0.334,0.0,75653120.0,0.0,72.0,2144305152.0,1231405056.0,3368587264.0,26874777600.0,3699556.0,186858.0
13-04 02:42:11,0.335,0.168,99.246,0.084,0.0,0.168,0.0,23592960.0,0.0,28.0,2144628736.0,1231405056.0,3371819008.0,26871222272.0,3838289.0,183766.0
13-04 02:42:12,0.417,0.334,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2144964608.0,1231405056.0,3374800896.0,26867904512.0,3545676.0,178488.0
13-04 02:42:13,0.168,0.336,99.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2144722944.0,1231405056.0,3378851840.0,26864095232.0,4168678.0,218386.0
13-04 02:42:14,0.251,0.501,98.997,0.0,0.0,0.251,0.0,98304.0,0.0,8.0,2144976896.0,1231405056.0,3381518336.0,26861174784.0,3518181.0,186796.0
13-04 02:42:15,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2144886784.0,1231405056.0,3385434112.0,26857349120.0,3998371.0,198307.0
13-04 02:42:16,0.838,0.251,98.492,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2145214464.0,1231405056.0,3388559360.0,26853896192.0,3814109.0,191137.0
13-04 02:42:17,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2145140736.0,1231405056.0,3391537152.0,26850992128.0,3366132.0,156824.0
13-04 02:42:18,0.252,0.168,99.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2145185792.0,1231405056.0,3394666496.0,26847817728.0,3563068.0,172841.0
13-04 02:42:19,0.418,0.251,99.331,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2145222656.0,1231405056.0,3397566464.0,26844880896.0,2943197.0,146444.0
13-04 02:42:20,0.167,0.083,99.583,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2145423360.0,1231405056.0,3399557120.0,26842689536.0,2593074.0,160571.0
13-04 02:42:21,0.334,0.500,99.083,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2145366016.0,1231405056.0,3402629120.0,26839674880.0,3322162.0,167120.0
13-04 02:42:22,0.335,0.335,98.910,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2145755136.0,1231409152.0,3407077376.0,26834833408.0,5196656.0,224518.0
13-04 02:42:23,0.168,0.251,99.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2145853440.0,1231409152.0,3410534400.0,26831278080.0,3918282.0,194940.0
13-04 02:42:24,0.585,0.418,98.830,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2145857536.0,1231409152.0,3414802432.0,26827005952.0,4616336.0,224305.0
13-04 02:42:25,0.250,0.250,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2145775616.0,1231409152.0,3418062848.0,26823827456.0,3688714.0,194848.0
13-04 02:42:26,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2145968128.0,1231409152.0,3421364224.0,26820333568.0,3897445.0,193055.0
13-04 02:42:27,0.335,0.168,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2145955840.0,1231409152.0,3424591872.0,26817118208.0,3704447.0,186206.0
13-04 02:42:28,0.251,0.503,98.995,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2145792000.0,1231413248.0,3428274176.0,26813595648.0,3786891.0,179737.0
13-04 02:42:29,0.418,0.418,98.997,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2146684928.0,1231413248.0,3431510016.0,26809466880.0,3784336.0,190561.0
13-04 02:42:30,0.251,0.168,99.414,0.084,0.0,0.084,0.0,57344.0,0.0,4.0,2146488320.0,1231413248.0,3434840064.0,26806333440.0,3616842.0,187892.0
13-04 02:42:31,0.418,0.084,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2146381824.0,1231413248.0,3438010368.0,26803269632.0,3807792.0,195583.0
13-04 02:42:32,0.583,0.416,98.585,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2146594816.0,1231413248.0,3441471488.0,26799595520.0,3927940.0,191649.0
13-04 02:42:33,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2147078144.0,1231413248.0,3444465664.0,26796118016.0,3511711.0,175419.0
13-04 02:42:34,0.501,0.251,98.747,0.084,0.0,0.418,0.0,65536.0,0.0,5.0,2147115008.0,1231413248.0,3447697408.0,26792849408.0,3786289.0,181157.0
13-04 02:42:35,0.251,0.335,99.329,0.0,0.0,0.084,0.0,53248.0,0.0,9.0,2146783232.0,1231413248.0,3451396096.0,26789482496.0,3781630.0,187692.0
13-04 02:42:36,0.418,0.251,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2147164160.0,1231413248.0,3454521344.0,26785976320.0,3972075.0,181100.0
13-04 02:42:37,0.251,0.334,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2147192832.0,1231413248.0,3457953792.0,26782515200.0,3577397.0,180283.0
13-04 02:42:38,0.417,0.250,98.915,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2147315712.0,1231413248.0,3460734976.0,26779611136.0,3466620.0,171381.0
13-04 02:42:39,0.419,0.335,99.079,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2147196928.0,1231413248.0,3464409088.0,26776055808.0,4028201.0,195604.0
13-04 02:42:40,0.333,0.500,98.667,0.083,0.0,0.417,0.0,61521920.0,0.0,61.0,2147635200.0,1231413248.0,3467472896.0,26772553728.0,3605834.0,183748.0
13-04 02:42:41,0.417,0.668,98.748,0.0,0.0,0.167,0.0,37916672.0,0.0,38.0,2147721216.0,1231413248.0,3471138816.0,26768801792.0,4020979.0,192360.0
13-04 02:42:42,0.334,0.501,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2147766272.0,1231413248.0,3474063360.0,26765832192.0,3497720.0,174221.0
13-04 02:42:43,0.335,0.418,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2147635200.0,1231413248.0,3477716992.0,26762309632.0,3831097.0,178035.0
13-04 02:42:44,0.334,0.418,99.080,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2147909632.0,1231413248.0,3480649728.0,26759102464.0,3592457.0,183805.0
13-04 02:42:45,0.167,0.335,99.163,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2147807232.0,1231413248.0,3483910144.0,26755944448.0,3565779.0,180314.0
13-04 02:42:46,0.334,0.585,98.913,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2147885056.0,1231413248.0,3487641600.0,26752135168.0,4086160.0,192854.0
13-04 02:42:47,0.335,0.168,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2148253696.0,1231413248.0,3490656256.0,26748751872.0,3967619.0,198752.0
13-04 02:42:48,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2148184064.0,1231413248.0,3494088704.0,26745389056.0,3413418.0,163072.0
13-04 02:42:49,0.418,0.334,98.914,0.0,0.0,0.334,0.0,77824.0,0.0,5.0,2148818944.0,1231413248.0,3497422848.0,26741420032.0,3686332.0,179577.0
13-04 02:42:50,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2148864000.0,1231413248.0,3500576768.0,26738221056.0,3979198.0,213489.0
13-04 02:42:51,0.501,0.334,98.830,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2148610048.0,1231417344.0,3504111616.0,26734936064.0,3457337.0,168596.0
13-04 02:42:52,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2149134336.0,1231417344.0,3506827264.0,26731696128.0,3691269.0,187295.0
13-04 02:42:53,0.501,0.501,98.831,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2148028416.0,1231417344.0,3510534144.0,26729095168.0,3950629.0,206297.0
13-04 02:42:54,0.334,0.501,98.831,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2148454400.0,1231417344.0,3513761792.0,26725441536.0,3850623.0,189209.0
13-04 02:42:55,0.334,0.251,99.164,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2148179968.0,1231417344.0,3517255680.0,26722222080.0,3398413.0,165696.0
13-04 02:42:56,0.335,0.335,98.995,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2148372480.0,1231417344.0,3520745472.0,26718539776.0,4134347.0,207863.0
13-04 02:42:57,0.251,0.251,98.996,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,2148405248.0,1231421440.0,3524177920.0,26715070464.0,3756741.0,185738.0
13-04 02:42:58,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2148573184.0,1231421440.0,3527024640.0,26712055808.0,3504689.0,175096.0
13-04 02:42:59,0.335,0.251,99.079,0.0,0.0,0.335,0.0,73728.0,0.0,6.0,2148818944.0,1231421440.0,3530588160.0,26708246528.0,3690421.0,177691.0
13-04 02:43:00,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2148589568.0,1231421440.0,3533770752.0,26705293312.0,3898955.0,203636.0
13-04 02:43:01,0.751,0.417,98.749,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2149019648.0,1231421440.0,3536785408.0,26701848576.0,3603317.0,195247.0
13-04 02:43:02,0.666,0.499,98.586,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2149076992.0,1231421440.0,3540156416.0,26698420224.0,3724550.0,171522.0
13-04 02:43:03,0.419,0.251,99.078,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2148823040.0,1231421440.0,3543982080.0,26694848512.0,3940190.0,195728.0
13-04 02:43:04,0.334,0.417,98.916,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2148769792.0,1231421440.0,3547336704.0,26691547136.0,3765592.0,176675.0
13-04 02:43:05,0.334,0.418,98.913,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2148859904.0,1231421440.0,3550691328.0,26688102400.0,3760457.0,184834.0
13-04 02:43:06,0.584,0.250,98.915,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2148921344.0,1231421440.0,3553931264.0,26684801024.0,3667593.0,176241.0
13-04 02:43:07,0.500,0.500,98.832,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2149625856.0,1231421440.0,3556831232.0,26681196544.0,3696545.0,182783.0
13-04 02:43:08,0.503,0.168,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2149605376.0,1231421440.0,3560026112.0,26678022144.0,3435571.0,161860.0
13-04 02:43:09,0.250,0.167,99.249,0.167,0.0,0.167,0.0,77824.0,0.0,7.0,2149871616.0,1231421440.0,3562291200.0,26675490816.0,2443723.0,101826.0
13-04 02:43:10,0.084,0.0,99.916,0.0,0.0,0.0,0.0,48234496.0,0.0,50.0,2149855232.0,1231421440.0,3562291200.0,26675507200.0,5720.0,4639.0
13-04 02:43:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,47013888.0,0.0,47.0,2149855232.0,1231421440.0,3562291200.0,26675507200.0,5681.0,3732.0
13-04 02:43:12,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149855232.0,1231421440.0,3562291200.0,26675507200.0,6025.0,5418.0
13-04 02:43:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,6230.0,5778.0
13-04 02:43:14,0.0,0.084,99.916,0.0,0.0,0.0,0.0,98304.0,0.0,8.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,5411.0,4364.0
13-04 02:43:15,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,4256.0,3356.0
13-04 02:43:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,3612.0,2471.0
13-04 02:43:17,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,4626.0,4040.0
13-04 02:43:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,4550.0,3935.0
13-04 02:43:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,4892.0,4435.0
13-04 02:43:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,22038.0,21401.0
13-04 02:43:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,5634.0,5729.0
13-04 02:43:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,3981.0,2859.0
13-04 02:43:23,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,5280.0,5305.0
13-04 02:43:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,3956.0,2807.0
13-04 02:43:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149851136.0,1231421440.0,3562295296.0,26675507200.0,4356.0,3454.0
13-04 02:43:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2149847040.0,1231425536.0,3562295296.0,26675507200.0,3907.0,3568.0
13-04 02:43:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149847040.0,1231425536.0,3562295296.0,26675507200.0,4298.0,3191.0
13-04 02:43:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149847040.0,1231425536.0,3562295296.0,26675507200.0,5316.0,5044.0
13-04 02:43:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2150109184.0,1231425536.0,3562295296.0,26675245056.0,5120.0,5174.0
13-04 02:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,7.0,2150100992.0,1231425536.0,3562295296.0,26675253248.0,4774.0,4375.0
13-04 02:43:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2150100992.0,1231425536.0,3562295296.0,26675253248.0,3978.0,2859.0
13-04 02:43:32,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2150096896.0,1231429632.0,3562295296.0,26675253248.0,5084.0,5018.0
13-04 02:43:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2150092800.0,1231429632.0,3562299392.0,26675253248.0,3938.0,2876.0
13-04 02:43:34,0.167,0.167,99.415,0.0,0.0,0.251,0.0,53248.0,0.0,3.0,2149978112.0,1231429632.0,3564335104.0,26673332224.0,2302580.0,118295.0
13-04 02:43:35,0.334,0.418,99.081,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2150113280.0,1231429632.0,3567374336.0,26670157824.0,3311386.0,147484.0
13-04 02:43:36,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2150223872.0,1231429632.0,3569930240.0,26667491328.0,3093579.0,141403.0
13-04 02:43:37,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2150682624.0,1231429632.0,3573043200.0,26663919616.0,3751160.0,174671.0
13-04 02:43:38,0.251,0.418,98.829,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2150449152.0,1231429632.0,3577118720.0,26660077568.0,4484922.0,203100.0
13-04 02:43:39,0.501,0.250,99.082,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2150498304.0,1231429632.0,3580227584.0,26656919552.0,3488494.0,153844.0
13-04 02:43:40,0.418,0.167,99.332,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2150596608.0,1231429632.0,3583803392.0,26653245440.0,3982114.0,205073.0
13-04 02:43:41,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2150817792.0,1231429632.0,3587153920.0,26649673728.0,3867664.0,195664.0
13-04 02:43:42,0.251,0.418,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2150866944.0,1231429632.0,3591041024.0,26645737472.0,4390549.0,201872.0
13-04 02:43:43,0.500,0.417,98.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2151366656.0,1231429632.0,3594432512.0,26641846272.0,3754053.0,178497.0
13-04 02:43:44,0.168,0.252,99.161,0.084,0.0,0.336,0.0,94208.0,0.0,7.0,2151174144.0,1231429632.0,3597987840.0,26638483456.0,4021193.0,195338.0
13-04 02:43:45,0.418,0.335,99.079,0.0,0.0,0.167,0.0,33869824.0,0.0,33.0,2151391232.0,1231429632.0,3601518592.0,26634735616.0,4002373.0,207133.0
13-04 02:43:46,0.336,0.252,99.245,0.0,0.0,0.168,0.0,5087232.0,0.0,14.0,2151157760.0,1231429632.0,3605274624.0,26631213056.0,4173464.0,200825.0
13-04 02:43:47,0.585,0.251,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2151329792.0,1231429632.0,3608801280.0,26627514368.0,3938272.0,191402.0
13-04 02:43:48,0.417,0.417,98.749,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2151170048.0,1231429632.0,3612643328.0,26623832064.0,4153146.0,203810.0
13-04 02:43:49,0.418,0.335,98.828,0.0,0.0,0.418,0.0,102400.0,0.0,8.0,2151960576.0,1231429632.0,3616075776.0,26619609088.0,3947755.0,197816.0
13-04 02:43:50,0.168,0.503,98.995,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2151837696.0,1231429632.0,3619680256.0,26616127488.0,4281770.0,233030.0
13-04 02:43:51,0.334,0.417,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2152431616.0,1231429632.0,3622866944.0,26612346880.0,3679450.0,176876.0
13-04 02:43:52,0.335,0.168,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2152300544.0,1231429632.0,3626536960.0,26608807936.0,3916920.0,182039.0
13-04 02:43:53,0.335,0.418,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2152407040.0,1231429632.0,3630112768.0,26605125632.0,3966266.0,193406.0
13-04 02:43:54,0.668,0.251,98.830,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2152558592.0,1231429632.0,3633819648.0,26601267200.0,4418962.0,214207.0
13-04 02:43:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2152738816.0,1231429632.0,3633987584.0,26600919040.0,78780.0,7144.0
13-04 02:43:56,0.083,0.083,99.666,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,2152738816.0,1231429632.0,3633987584.0,26600919040.0,28041.0,4724.0
13-04 02:43:57,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2152669184.0,1231429632.0,3636215808.0,26598760448.0,2793001.0,137970.0
13-04 02:43:58,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2152443904.0,1231429632.0,3640139776.0,26595061760.0,4062322.0,190123.0
13-04 02:43:59,0.251,0.335,99.247,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2153029632.0,1231429632.0,3642974208.0,26591641600.0,3340468.0,162382.0
13-04 02:44:00,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2152767488.0,1231429632.0,3648458752.0,26586419200.0,6072177.0,222935.0
13-04 02:44:01,0.503,0.419,98.659,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,2153107456.0,1231433728.0,3654479872.0,26580054016.0,6720057.0,256039.0
13-04 02:44:02,0.335,0.418,98.996,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2153562112.0,1231433728.0,3659485184.0,26574594048.0,5643768.0,213212.0
13-04 02:44:03,0.334,0.502,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2153730048.0,1231433728.0,3663904768.0,26570006528.0,4966660.0,193061.0
13-04 02:44:04,0.501,0.417,98.748,0.0,0.0,0.334,0.0,65536.0,0.0,5.0,2153472000.0,1231433728.0,3668148224.0,26566021120.0,4622031.0,200079.0
13-04 02:44:05,0.502,0.335,98.996,0.0,0.0,0.167,0.0,32768.0,0.0,2.0,2153607168.0,1231433728.0,3671916544.0,26562117632.0,4426352.0,198320.0
13-04 02:44:06,0.167,0.502,98.913,0.0,0.0,0.418,0.0,12288.0,0.0,3.0,2153385984.0,1231433728.0,3675693056.0,26558562304.0,4430567.0,202607.0
13-04 02:44:07,0.417,0.500,98.832,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2153410560.0,1231437824.0,3679617024.0,26554609664.0,4367478.0,218071.0
13-04 02:44:08,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2153299968.0,1231437824.0,3682902016.0,26551435264.0,3590691.0,175946.0
13-04 02:44:09,0.417,0.417,98.748,0.0,0.0,0.417,0.0,73728.0,0.0,6.0,2154033152.0,1231437824.0,3686383616.0,26547220480.0,4110728.0,202232.0
13-04 02:44:10,0.335,0.419,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2153885696.0,1231437824.0,3689824256.0,26543927296.0,3986012.0,197076.0
13-04 02:44:11,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2153394176.0,1231437824.0,3693580288.0,26540662784.0,4190768.0,203157.0
13-04 02:44:12,0.168,0.252,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2153570304.0,1231437824.0,3697012736.0,26537054208.0,3709494.0,178553.0
13-04 02:44:13,0.251,0.251,98.996,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,2153721856.0,1231437824.0,3700543488.0,26533371904.0,4042402.0,196913.0
13-04 02:44:14,0.335,0.251,99.078,0.0,0.0,0.335,0.0,65536.0,0.0,5.0,2153906176.0,1231437824.0,3704438784.0,26529292288.0,4108855.0,197910.0
13-04 02:44:15,0.334,0.502,98.829,0.0,0.0,0.334,0.0,22265856.0,0.0,21.0,2154299392.0,1231437824.0,3707854848.0,26525483008.0,4338543.0,199465.0
13-04 02:44:16,0.999,0.500,98.251,0.0,0.0,0.250,0.0,84512768.0,0.0,83.0,2154106880.0,1231437824.0,3711365120.0,26522165248.0,3628440.0,167355.0
13-04 02:44:17,0.418,0.334,98.997,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2154147840.0,1231437824.0,3714912256.0,26518577152.0,4048616.0,189233.0
13-04 02:44:18,0.252,0.168,99.328,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2154360832.0,1231437824.0,3718619136.0,26514657280.0,4224250.0,201395.0
13-04 02:44:19,0.502,0.251,98.828,0.251,0.0,0.167,0.0,118784.0,0.0,10.0,2154196992.0,1231437824.0,3722338304.0,26511101952.0,3921196.0,198469.0
13-04 02:44:20,0.251,0.503,99.162,0.0,0.0,0.084,0.0,28672.0,0.0,6.0,2154700800.0,1231437824.0,3725533184.0,26507403264.0,3922657.0,217158.0
13-04 02:44:21,0.500,0.417,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2154409984.0,1231437824.0,3728998400.0,26504228864.0,3690277.0,174284.0
13-04 02:44:22,0.586,0.251,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2154737664.0,1231437824.0,3732783104.0,26500116480.0,4593295.0,198754.0
13-04 02:44:23,0.500,0.333,98.833,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2155122688.0,1231437824.0,3736047616.0,26496466944.0,3659668.0,181039.0
13-04 02:44:24,0.417,0.417,98.915,0.0,0.0,0.250,0.0,65536.0,0.0,5.0,2155319296.0,1231437824.0,3739533312.0,26492784640.0,3888999.0,180565.0
13-04 02:44:25,0.251,0.335,98.995,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2155032576.0,1231437824.0,3743391744.0,26489212928.0,4117029.0,199292.0
13-04 02:44:26,0.501,0.501,98.748,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2155147264.0,1231437824.0,3746832384.0,26485657600.0,4153989.0,202223.0
13-04 02:44:27,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2155446272.0,1231437824.0,3750010880.0,26482180096.0,3772639.0,186582.0
13-04 02:44:28,0.417,0.250,98.998,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2155311104.0,1231437824.0,3753287680.0,26479038464.0,3580699.0,167327.0
13-04 02:44:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2155372544.0,1231437824.0,3753512960.0,26478751744.0,4120.0,3046.0
13-04 02:44:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2155347968.0,1231437824.0,3753512960.0,26478776320.0,4133.0,2901.0
13-04 02:44:31,0.168,0.168,99.412,0.168,0.0,0.084,0.0,20480.0,0.0,3.0,2155401216.0,1231437824.0,3756269568.0,26475966464.0,3084406.0,149179.0
13-04 02:44:32,0.418,0.418,98.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2155270144.0,1231437824.0,3761131520.0,26471235584.0,5347396.0,209498.0
13-04 02:44:33,0.335,0.335,99.078,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2155552768.0,1231437824.0,3766927360.0,26465157120.0,6406748.0,205673.0
13-04 02:44:34,0.334,0.334,99.165,0.0,0.0,0.167,0.0,49152.0,0.0,3.0,2156015616.0,1231437824.0,3772641280.0,26458980352.0,6562896.0,242440.0
13-04 02:44:35,0.418,0.501,98.914,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2156142592.0,1231437824.0,3777163264.0,26454331392.0,5326894.0,231973.0
13-04 02:44:36,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2156027904.0,1231437824.0,3781865472.0,26449743872.0,4917067.0,194789.0
13-04 02:44:37,0.334,0.418,98.913,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,2156146688.0,1231441920.0,3785297920.0,26446188544.0,4139543.0,201716.0
13-04 02:44:38,0.418,0.335,99.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2156515328.0,1231441920.0,3788881920.0,26442235904.0,3986801.0,190222.0
13-04 02:44:39,0.419,0.084,99.245,0.0,0.0,0.252,0.0,65536.0,0.0,5.0,2156093440.0,1231441920.0,3792670720.0,26438868992.0,3957117.0,184825.0
13-04 02:44:40,0.168,0.252,99.413,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,2156396544.0,1231441920.0,3796033536.0,26435203072.0,4081027.0,195452.0
13-04 02:44:41,0.167,0.167,99.500,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2156646400.0,1231441920.0,3799941120.0,26431045632.0,4474935.0,229847.0
13-04 02:44:42,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2156371968.0,1231441920.0,3803533312.0,26427727872.0,3830884.0,192741.0
13-04 02:44:43,0.585,0.084,98.997,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2156535808.0,1231446016.0,3806793728.0,26424299520.0,3692726.0,173774.0
13-04 02:44:44,0.334,0.501,98.914,0.0,0.0,0.251,0.0,81920.0,0.0,6.0,2156511232.0,1231446016.0,3810516992.0,26420600832.0,4136828.0,193592.0
13-04 02:44:45,0.167,0.251,99.498,0.0,0.0,0.084,0.0,4755456.0,0.0,5.0,2156650496.0,1231446016.0,3814313984.0,26416664576.0,4267766.0,209674.0
13-04 02:44:46,0.418,0.334,98.997,0.0,0.0,0.251,0.0,101392384.0,0.0,99.0,2156904448.0,1231446016.0,3817766912.0,26412957696.0,3923059.0,185533.0
13-04 02:44:47,0.334,0.501,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2157445120.0,1231446016.0,3821195264.0,26408988672.0,3959714.0,195035.0
13-04 02:44:48,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2157174784.0,1231446016.0,3824750592.0,26405703680.0,3805795.0,184413.0
13-04 02:44:49,0.419,0.336,98.993,0.084,0.0,0.168,0.0,106496.0,0.0,10.0,2157191168.0,1231446016.0,3828424704.0,26402013184.0,4336512.0,206112.0
13-04 02:44:50,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2157154304.0,1231446016.0,3831898112.0,26398576640.0,3869222.0,214986.0
13-04 02:44:51,0.500,0.500,98.667,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2157158400.0,1231446016.0,3835822080.0,26394648576.0,4286310.0,209166.0
13-04 02:44:52,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2157432832.0,1231446016.0,3838992384.0,26391203840.0,3763345.0,188139.0
13-04 02:44:53,0.251,0.251,99.246,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2157457408.0,1231446016.0,3842555904.0,26387615744.0,3916453.0,191212.0
13-04 02:44:54,0.251,0.251,99.246,0.0,0.0,0.251,0.0,65536.0,0.0,5.0,2158026752.0,1231446016.0,3845525504.0,26384076800.0,3816756.0,185578.0
13-04 02:44:55,0.334,0.334,98.913,0.167,0.0,0.251,0.0,49152.0,0.0,10.0,2157633536.0,1231446016.0,3849347072.0,26380648448.0,3868232.0,177992.0
13-04 02:44:56,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2158231552.0,1231446016.0,3852894208.0,26376503296.0,4268934.0,183301.0
13-04 02:44:57,0.584,0.417,98.666,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2158030848.0,1231446016.0,3856711680.0,26372886528.0,4188080.0,201831.0
13-04 02:44:58,0.584,0.417,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2158325760.0,1231446016.0,3860037632.0,26369265664.0,3851014.0,192808.0
13-04 02:44:59,0.250,0.167,99.500,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2158178304.0,1231446016.0,3860914176.0,26368536576.0,901414.0,48250.0
13-04 02:45:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2158178304.0,1231446016.0,3860914176.0,26368536576.0,6257.0,4647.0
13-04 02:45:01,0.251,0.167,99.498,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2158084096.0,1231446016.0,3862532096.0,26367012864.0,1709372.0,83344.0
13-04 02:45:02,0.585,0.334,98.663,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2158718976.0,1231446016.0,3868033024.0,26360877056.0,6273660.0,250930.0
13-04 02:45:03,0.334,0.585,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2158632960.0,1231446016.0,3873153024.0,26355843072.0,5803796.0,242872.0
13-04 02:45:04,0.586,0.251,98.828,0.0,0.0,0.335,0.0,90112.0,0.0,5.0,2158039040.0,1231446016.0,3878576128.0,26351013888.0,6331981.0,247244.0
13-04 02:45:05,0.419,0.419,98.994,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2158338048.0,1231446016.0,3883663360.0,26345627648.0,5549746.0,227376.0
13-04 02:45:06,0.335,0.251,99.163,0.0,0.0,0.251,0.0,24576.0,0.0,2.0,2158419968.0,1231446016.0,3887996928.0,26341212160.0,4545975.0,194344.0
13-04 02:45:07,0.334,0.584,98.666,0.167,0.0,0.250,0.0,28672.0,0.0,3.0,2158800896.0,1231446016.0,3891539968.0,26337288192.0,4209786.0,190906.0
13-04 02:45:08,0.418,0.251,98.913,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2158489600.0,1231446016.0,3895435264.0,26333704192.0,4305506.0,198098.0
13-04 02:45:09,0.336,0.336,99.327,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2159476736.0,1231446016.0,3899138048.0,26329014272.0,4203926.0,204183.0
13-04 02:45:10,0.417,0.334,98.916,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2159276032.0,1231446016.0,3902418944.0,26325934080.0,3547689.0,160981.0
13-04 02:45:11,0.503,0.251,99.079,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2159366144.0,1231446016.0,3906011136.0,26322251776.0,4376881.0,222659.0
13-04 02:45:12,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2159415296.0,1231446016.0,3909836800.0,26318376960.0,3956419.0,189655.0
13-04 02:45:13,0.335,0.335,98.994,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2159517696.0,1231450112.0,3913490432.0,26314616832.0,4189335.0,196340.0
13-04 02:45:14,0.168,0.251,99.413,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2160066560.0,1231450112.0,3916496896.0,26311061504.0,3704562.0,174489.0
13-04 02:45:15,0.335,0.418,98.912,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2159779840.0,1231450112.0,3920355328.0,26307489792.0,4271936.0,201570.0
13-04 02:45:16,0.336,0.252,99.244,0.0,0.0,0.168,0.0,106467328.0,0.0,108.0,2160148480.0,1231450112.0,3923963904.0,26303512576.0,4019148.0,203980.0
13-04 02:45:17,0.502,0.167,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2160218112.0,1231450112.0,3927560192.0,26299846656.0,3965767.0,193036.0
13-04 02:45:18,0.084,0.251,99.247,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2160230400.0,1231450112.0,3930722304.0,26296672256.0,3531157.0,158425.0
13-04 02:45:19,0.251,0.335,98.911,0.168,0.0,0.335,0.0,126976.0,0.0,11.0,2160214016.0,1231454208.0,3934593024.0,26292813824.0,4494970.0,209565.0
13-04 02:45:20,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2160353280.0,1231454208.0,3938103296.0,26289164288.0,4008406.0,238850.0
13-04 02:45:21,0.500,0.250,98.917,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2160480256.0,1231454208.0,3941548032.0,26285592576.0,3750360.0,186606.0
13-04 02:45:22,0.251,0.251,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2160967680.0,1231454208.0,3944775680.0,26281877504.0,3875156.0,187250.0
13-04 02:45:23,0.419,0.168,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2160775168.0,1231454208.0,3948634112.0,26278211584.0,4226831.0,200168.0
13-04 02:45:24,0.667,0.500,98.583,0.0,0.0,0.250,0.0,77824.0,0.0,5.0,2160705536.0,1231454208.0,3952132096.0,26274783232.0,4054576.0,187530.0
13-04 02:45:25,0.419,0.0,99.162,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2161111040.0,1231454208.0,3955744768.0,26270765056.0,4169576.0,198038.0
13-04 02:45:26,0.502,0.334,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2161074176.0,1231454208.0,3958890496.0,26267656192.0,3541943.0,176801.0
13-04 02:45:27,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2160967680.0,1231454208.0,3962601472.0,26264051712.0,4031825.0,187354.0
13-04 02:45:28,0.584,0.334,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2161057792.0,1231454208.0,3966099456.0,26260463616.0,4285147.0,194305.0
13-04 02:45:29,0.251,0.586,98.996,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2161332224.0,1231454208.0,3969990656.0,26256297984.0,4004509.0,200692.0
13-04 02:45:30,0.084,0.251,99.499,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2161774592.0,1231454208.0,3973189632.0,26252656640.0,3639189.0,183830.0
13-04 02:45:31,0.251,0.167,99.415,0.167,0.0,0.0,0.0,65536.0,0.0,14.0,2161872896.0,1231454208.0,3977043968.0,26248704000.0,4337378.0,217047.0
13-04 02:45:32,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2161668096.0,1231454208.0,3980578816.0,26245373952.0,3927892.0,200254.0
13-04 02:45:33,0.250,0.250,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2162184192.0,1231454208.0,3981557760.0,26243878912.0,1253750.0,68352.0
13-04 02:45:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2162184192.0,1231454208.0,3981557760.0,26243878912.0,5804.0,3507.0
13-04 02:45:35,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2162507776.0,1231454208.0,3982884864.0,26242228224.0,1747488.0,79196.0
13-04 02:45:36,0.334,0.334,99.249,0.0,0.0,0.083,0.0,24576.0,0.0,2.0,2162417664.0,1231454208.0,3987181568.0,26238021632.0,4479458.0,128792.0
13-04 02:45:37,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2162417664.0,1231454208.0,3987181568.0,26238021632.0,5859.0,4619.0
13-04 02:45:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162413568.0,1231454208.0,3987185664.0,26238021632.0,5436.0,4364.0
13-04 02:45:39,0.083,0.250,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,5110.0,4970.0
13-04 02:45:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,4909.0,4468.0
13-04 02:45:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,3802.0,2566.0
13-04 02:45:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,4731.0,4157.0
13-04 02:45:43,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,4042.0,2863.0
13-04 02:45:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,5286.0,5262.0
13-04 02:45:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162409472.0,1231454208.0,3987189760.0,26238021632.0,4119.0,3150.0
13-04 02:45:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,66592768.0,0.0,67.0,2162417664.0,1231454208.0,3987189760.0,26238013440.0,4371.0,3841.0
13-04 02:45:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162417664.0,1231454208.0,3987189760.0,26238013440.0,4435.0,3846.0
13-04 02:45:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162417664.0,1231454208.0,3987189760.0,26238013440.0,22512.0,21997.0
13-04 02:45:49,0.167,0.0,99.666,0.167,0.0,0.0,0.0,90112.0,0.0,7.0,2162937856.0,1231458304.0,3987189760.0,26237489152.0,4905.0,4348.0
13-04 02:45:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162929664.0,1231458304.0,3987189760.0,26237497344.0,21345.0,20324.0
13-04 02:45:51,0.083,0.250,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2162929664.0,1231458304.0,3987189760.0,26237497344.0,5184.0,4950.0
13-04 02:45:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2162929664.0,1231458304.0,3987189760.0,26237497344.0,4442.0,3932.0
13-04 02:45:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162929664.0,1231458304.0,3987189760.0,26237497344.0,4556.0,4008.0
13-04 02:45:54,0.083,0.250,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2162929664.0,1231458304.0,3987189760.0,26237497344.0,4315.0,3369.0
13-04 02:45:55,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2162925568.0,1231462400.0,3987189760.0,26237497344.0,5116.0,4928.0
13-04 02:45:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162925568.0,1231462400.0,3987189760.0,26237497344.0,3983.0,2928.0
13-04 02:45:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162925568.0,1231462400.0,3987189760.0,26237497344.0,22147.0,21438.0
13-04 02:45:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162921472.0,1231462400.0,3987193856.0,26237497344.0,5025.0,4878.0
13-04 02:45:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,4320.0,3228.0
13-04 02:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,4532.0,4003.0
13-04 02:46:01,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,5144.0,5032.0
13-04 02:46:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,3883.0,2859.0
13-04 02:46:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,4042.0,2863.0
13-04 02:46:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,4732.0,4186.0
13-04 02:46:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,6212.0,5868.0
13-04 02:46:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,4967.0,3656.0
13-04 02:46:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,7300.0,6238.0
13-04 02:46:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2162913280.0,1231462400.0,3987193856.0,26237505536.0,5476.0,4583.0
13-04 02:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2163437568.0,1231462400.0,3987193856.0,26236981248.0,5280.0,4166.0
13-04 02:46:10,0.334,0.334,99.080,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2163113984.0,1231462400.0,3990040576.0,26234458112.0,3071686.0,155978.0
13-04 02:46:11,0.251,0.418,99.079,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2163286016.0,1231462400.0,3993567232.0,26230759424.0,3974545.0,173133.0
13-04 02:46:12,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2163752960.0,1231462400.0,3996561408.0,26227298304.0,3680180.0,172493.0
13-04 02:46:13,0.335,0.251,98.910,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2163527680.0,1231462400.0,4000325632.0,26223759360.0,4143171.0,192526.0
13-04 02:46:14,0.419,0.251,99.162,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2164109312.0,1231462400.0,4004061184.0,26219442176.0,4464659.0,198643.0
13-04 02:46:15,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2164015104.0,1231462400.0,4007792640.0,26215804928.0,3982759.0,190579.0
13-04 02:46:16,1.003,0.501,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2163904512.0,1231462400.0,4011520000.0,26212188160.0,3899083.0,185948.0
13-04 02:46:17,0.501,0.334,98.748,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2164019200.0,1231462400.0,4015357952.0,26208235520.0,4537682.0,218003.0
13-04 02:46:18,0.251,0.418,98.996,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2164264960.0,1231462400.0,4019351552.0,26203996160.0,4467939.0,215684.0
13-04 02:46:19,0.418,0.418,98.830,0.084,0.0,0.251,0.0,77824.0,0.0,7.0,2164375552.0,1231462400.0,4023160832.0,26200076288.0,4138196.0,195458.0
13-04 02:46:20,0.417,0.500,98.749,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2164572160.0,1231462400.0,4026519552.0,26196520960.0,4013476.0,209364.0
13-04 02:46:21,0.168,0.586,99.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2164842496.0,1231462400.0,4030201856.0,26192568320.0,4082657.0,200422.0
13-04 02:46:22,0.251,0.419,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2165014528.0,1231462400.0,4033712128.0,26188886016.0,4378271.0,226627.0
13-04 02:46:23,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2164633600.0,1231462400.0,4037857280.0,26185121792.0,4329070.0,205196.0
13-04 02:46:24,0.419,0.335,99.078,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2165194752.0,1231462400.0,4041469952.0,26180947968.0,4300290.0,214499.0
13-04 02:46:25,0.334,0.501,98.329,0.418,0.0,0.418,0.0,12288.0,0.0,2.0,2165149696.0,1231466496.0,4045320192.0,26177138688.0,4345596.0,213318.0
13-04 02:46:26,0.835,0.167,98.748,0.0,0.0,0.250,0.0,12288.0,0.0,1.0,2165207040.0,1231466496.0,4049055744.0,26173345792.0,4231071.0,202311.0
13-04 02:46:27,0.584,0.334,98.748,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,2165108736.0,1231466496.0,4053217280.0,26169282560.0,4581571.0,210985.0
13-04 02:46:28,0.336,0.252,99.245,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2165239808.0,1231466496.0,4056784896.0,26165583872.0,4108577.0,202559.0
13-04 02:46:29,0.418,0.418,98.829,0.0,0.0,0.334,0.0,73728.0,0.0,6.0,2165460992.0,1231466496.0,4060737536.0,26161410048.0,4279264.0,205516.0
13-04 02:46:30,0.419,0.419,98.995,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2165518336.0,1231466496.0,4064468992.0,26157621248.0,4369728.0,208566.0
13-04 02:46:31,0.584,0.417,98.664,0.083,0.0,0.250,0.0,12288.0,0.0,2.0,2165747712.0,1231470592.0,4067725312.0,26154131456.0,3916546.0,187160.0
13-04 02:46:32,0.418,0.334,98.829,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2166026240.0,1231470592.0,4071907328.0,26149670912.0,4659453.0,232735.0
13-04 02:46:33,0.334,0.584,98.664,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2165837824.0,1231470592.0,4075429888.0,26146336768.0,4012457.0,204335.0
13-04 02:46:34,0.417,0.583,98.667,0.0,0.0,0.333,0.0,53248.0,0.0,3.0,2165788672.0,1231470592.0,4079255552.0,26142560256.0,4196291.0,203680.0
13-04 02:46:35,0.418,0.418,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2166337536.0,1231470592.0,4082802688.0,26138464256.0,4292740.0,209291.0
13-04 02:46:36,0.584,0.584,98.666,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2166349824.0,1231470592.0,4086853632.0,26134401024.0,4395084.0,212420.0
13-04 02:46:37,0.418,0.334,98.746,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2166042624.0,1231470592.0,4090732544.0,26130829312.0,4056354.0,195727.0
13-04 02:46:38,0.499,0.499,98.586,0.0,0.0,0.416,0.0,0.0,0.0,0.0,2166255616.0,1231470592.0,4094140416.0,26127208448.0,4277500.0,204785.0
13-04 02:46:39,0.670,0.503,96.231,2.429,0.0,0.168,0.0,51003392.0,0.0,49.0,2166423552.0,1231470592.0,4097105920.0,26124075008.0,3441587.0,167492.0
13-04 02:46:40,0.418,0.167,95.649,3.515,0.0,0.251,0.0,59031552.0,0.0,69.0,2167590912.0,1231470592.0,4101611520.0,26118402048.0,5170485.0,183305.0
13-04 02:46:41,0.501,0.334,98.831,0.0,0.0,0.334,0.0,73728.0,0.0,17.0,2167291904.0,1231470592.0,4105707520.0,26114605056.0,4469779.0,202000.0
13-04 02:46:42,0.418,0.418,98.996,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2167095296.0,1231470592.0,4109443072.0,26111066112.0,4192547.0,211256.0
13-04 02:46:43,0.502,0.334,98.746,0.251,0.0,0.167,0.0,28672.0,0.0,3.0,2167144448.0,1231470592.0,4113559552.0,26106900480.0,4531735.0,198763.0
13-04 02:46:44,0.668,0.334,98.830,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,2167111680.0,1231470592.0,4117450752.0,26103042048.0,4324922.0,209210.0
13-04 02:46:45,0.418,0.418,98.830,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2167787520.0,1231470592.0,4120932352.0,26098884608.0,4229122.0,193660.0
13-04 02:46:46,0.335,0.335,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2167488512.0,1231470592.0,4124405760.0,26095710208.0,3684335.0,185827.0
13-04 02:46:47,0.334,0.334,98.914,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2167463936.0,1231470592.0,4128256000.0,26091884544.0,4329356.0,199903.0
13-04 02:46:48,0.419,0.335,98.995,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2167541760.0,1231470592.0,4132163584.0,26087899136.0,4441905.0,205873.0
13-04 02:46:49,0.504,0.168,99.076,0.084,0.0,0.168,0.0,94208.0,0.0,7.0,2167390208.0,1231470592.0,4136157184.0,26084057088.0,4461766.0,224233.0
13-04 02:46:50,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167214080.0,1231470592.0,4139720704.0,26080669696.0,4016129.0,217297.0
13-04 02:46:51,0.251,0.251,99.162,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2167480320.0,1231470592.0,4142850048.0,26077274112.0,4031148.0,212221.0
13-04 02:46:52,0.251,0.419,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2167152640.0,1231470592.0,4146802688.0,26073649152.0,4173520.0,215842.0
13-04 02:46:53,0.335,0.419,99.078,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2167275520.0,1231470592.0,4150992896.0,26069336064.0,4518358.0,196323.0
13-04 02:46:54,0.334,0.417,98.831,0.0,0.0,0.417,0.0,77824.0,0.0,5.0,2167500800.0,1231470592.0,4154482688.0,26065620992.0,4292213.0,205390.0
13-04 02:46:55,0.418,0.418,98.913,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2167377920.0,1231474688.0,4158545920.0,26061676544.0,4281824.0,207980.0
13-04 02:46:56,1.506,0.335,97.908,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2167861248.0,1231474688.0,4162355200.0,26057383936.0,4253272.0,226105.0
13-04 02:46:57,0.335,0.251,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2167824384.0,1231474688.0,4165996544.0,26053779456.0,4133447.0,180925.0
13-04 02:46:58,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2168033280.0,1231474688.0,4169691136.0,26049875968.0,4368856.0,201524.0
13-04 02:46:59,0.502,0.167,98.913,0.084,0.0,0.334,0.0,69632.0,0.0,5.0,2168008704.0,1231474688.0,4173541376.0,26046050304.0,4189588.0,201412.0
13-04 02:47:00,0.502,0.418,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168627200.0,1231474688.0,4177272832.0,26041700352.0,4333937.0,211128.0
13-04 02:47:01,0.501,0.501,98.663,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2168451072.0,1231478784.0,4181041152.0,26038104064.0,4207047.0,210160.0
13-04 02:47:02,0.419,0.251,99.162,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,2168528896.0,1231478784.0,4184842240.0,26034225152.0,4427495.0,205533.0
13-04 02:47:03,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2168561664.0,1231478784.0,4188745728.0,26030288896.0,4339822.0,212875.0
13-04 02:47:04,0.251,0.502,99.079,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2168643584.0,1231478784.0,4192522240.0,26026430464.0,4224656.0,208311.0
13-04 02:47:05,0.167,0.167,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2168700928.0,1231478784.0,4196114432.0,26022780928.0,4189711.0,223253.0
13-04 02:47:06,0.667,0.417,98.750,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2169192448.0,1231478784.0,4199702528.0,26018701312.0,4277920.0,209081.0
13-04 02:47:07,0.335,0.419,98.911,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2169671680.0,1231478784.0,4203446272.0,26014478336.0,4178687.0,195579.0
13-04 02:47:08,0.502,0.251,99.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2169200640.0,1231478784.0,4207710208.0,26010685440.0,4407228.0,196748.0
13-04 02:47:09,0.335,0.335,99.078,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2169454592.0,1231478784.0,4211195904.0,26006945792.0,4285238.0,199752.0
13-04 02:47:10,0.334,0.167,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2169581568.0,1231478784.0,4214972416.0,26003042304.0,4160983.0,210722.0
13-04 02:47:11,0.502,0.418,98.913,0.0,0.0,0.167,0.0,118706176.0,0.0,118.0,2169778176.0,1231478784.0,4218585088.0,25999233024.0,4231028.0,203461.0
13-04 02:47:12,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2169589760.0,1231478784.0,4222599168.0,25995407360.0,4249989.0,208714.0
13-04 02:47:13,0.083,0.0,99.750,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2169769984.0,1231478784.0,4224196608.0,25993629696.0,1860535.0,96231.0
13-04 02:47:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,90112.0,0.0,8.0,2169769984.0,1231478784.0,4224196608.0,25993629696.0,4816.0,3457.0
13-04 02:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2169864192.0,1231478784.0,4224483328.0,25993248768.0,648359.0,56555.0
13-04 02:47:16,0.168,0.084,99.497,0.0,0.0,0.251,0.0,24576.0,0.0,5.0,2169843712.0,1231478784.0,4227297280.0,25990455296.0,2930073.0,148044.0
13-04 02:47:17,0.503,0.419,98.827,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,2170212352.0,1231478784.0,4231634944.0,25985748992.0,5145766.0,228320.0
13-04 02:47:18,0.419,0.587,98.658,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2170544128.0,1231478784.0,4239192064.0,25977860096.0,8431074.0,305110.0
13-04 02:47:19,0.503,0.335,98.826,0.251,0.0,0.084,0.0,114688.0,0.0,8.0,2170429440.0,1231478784.0,4245164032.0,25972002816.0,6224217.0,262189.0
13-04 02:47:20,0.252,0.336,99.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2170318848.0,1231478784.0,4249718784.0,25967558656.0,5287359.0,245300.0
13-04 02:47:21,0.418,0.501,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170490880.0,1231478784.0,4255023104.0,25962082304.0,5717853.0,199834.0
13-04 02:47:22,0.501,0.417,98.581,0.0,0.0,0.501,0.0,0.0,0.0,0.0,2170736640.0,1231478784.0,4259651584.0,25957208064.0,5349139.0,229934.0
13-04 02:47:23,0.252,0.252,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2170736640.0,1231478784.0,4263809024.0,25953050624.0,4609885.0,196975.0
13-04 02:47:24,0.418,0.251,98.997,0.0,0.0,0.334,0.0,69632.0,0.0,5.0,2170912768.0,1231478784.0,4267618304.0,25949065216.0,4177136.0,187675.0
13-04 02:47:25,0.251,0.168,99.162,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2171244544.0,1231478784.0,4271443968.0,25944907776.0,4513942.0,194369.0
13-04 02:47:26,0.502,0.418,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170978304.0,1231478784.0,4275474432.0,25941143552.0,4139510.0,189558.0
13-04 02:47:27,0.418,0.418,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2171117568.0,1231478784.0,4279332864.0,25937145856.0,4301651.0,195967.0
13-04 02:47:28,0.502,0.167,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2171420672.0,1231478784.0,4282601472.0,25933574144.0,4110176.0,187221.0
13-04 02:47:29,0.335,0.418,98.996,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2171613184.0,1231478784.0,4286791680.0,25929191424.0,4427677.0,202571.0
13-04 02:47:30,0.084,0.167,99.665,0.0,0.0,0.084,0.0,53248.0,0.0,4.0,2171744256.0,1231478784.0,4290428928.0,25925423104.0,4074135.0,208794.0
13-04 02:47:31,0.335,0.335,98.996,0.167,0.0,0.167,0.0,24576.0,0.0,3.0,2172170240.0,1231482880.0,4293951488.0,25921470464.0,4360761.0,186135.0
13-04 02:47:32,0.335,0.251,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2172014592.0,1231482880.0,4298170368.0,25917407232.0,4494975.0,209519.0
13-04 02:47:33,0.584,0.334,98.832,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2172182528.0,1231482880.0,4301701120.0,25913708544.0,3931644.0,180608.0
13-04 02:47:34,0.251,0.502,98.996,0.0,0.0,0.251,0.0,65536.0,0.0,4.0,2172436480.0,1231482880.0,4305289216.0,25909866496.0,4319634.0,191733.0
13-04 02:47:35,0.585,0.251,98.913,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2172342272.0,1231482880.0,4309557248.0,25905692672.0,4362814.0,208649.0
13-04 02:47:36,0.420,0.084,99.328,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2172444672.0,1231482880.0,4313391104.0,25901756416.0,4491284.0,224384.0
13-04 02:47:37,0.417,0.417,98.748,0.083,0.0,0.334,0.0,28672.0,0.0,6.0,2172596224.0,1231486976.0,4316999680.0,25897992192.0,4127096.0,186873.0
13-04 02:47:38,0.251,0.335,99.246,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2172698624.0,1231486976.0,4320514048.0,25894375424.0,3779619.0,167227.0
13-04 02:47:39,0.335,0.251,99.163,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2172624896.0,1231486976.0,4324921344.0,25890041856.0,4690994.0,190744.0
13-04 02:47:40,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2172887040.0,1231486976.0,4328468480.0,25886232576.0,4402612.0,212151.0
13-04 02:47:41,0.251,0.251,99.331,0.0,0.0,0.167,0.0,113876992.0,0.0,111.0,2172796928.0,1231486976.0,4332892160.0,25881899008.0,4574535.0,241253.0
13-04 02:47:42,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2173140992.0,1231486976.0,4336357376.0,25878089728.0,4118117.0,206203.0
13-04 02:47:43,0.167,0.584,98.831,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2172985344.0,1231486976.0,4340211712.0,25874391040.0,4326619.0,199119.0
13-04 02:47:44,0.251,0.335,99.079,0.0,0.0,0.335,0.0,94208.0,0.0,8.0,2173186048.0,1231486976.0,4343963648.0,25870438400.0,4224511.0,192514.0
13-04 02:47:45,0.250,0.167,99.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2173419520.0,1231486976.0,4346396672.0,25867771904.0,2761673.0,151249.0
13-04 02:47:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173419520.0,1231486976.0,4346396672.0,25867771904.0,5077.0,4588.0
13-04 02:47:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173390848.0,1231486976.0,4346425344.0,25867771904.0,49426.0,6817.0
13-04 02:47:48,0.251,0.335,99.162,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2173300736.0,1231486976.0,4349816832.0,25864470528.0,3942296.0,186390.0
13-04 02:47:49,0.418,0.251,98.996,0.167,0.0,0.167,0.0,81920.0,0.0,7.0,2174152704.0,1231486976.0,4353069056.0,25860366336.0,3577045.0,172533.0
13-04 02:47:50,0.501,0.334,98.831,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2174423040.0,1231486976.0,4358504448.0,25854660608.0,6129613.0,274578.0
13-04 02:47:51,0.502,0.167,98.828,0.0,0.0,0.502,0.0,32768.0,0.0,6.0,2174173184.0,1231486976.0,4364754944.0,25848659968.0,6965911.0,270102.0
13-04 02:47:52,0.418,0.585,98.913,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,2174525440.0,1231486976.0,4369498112.0,25843564544.0,5235158.0,217091.0
13-04 02:47:53,0.418,0.418,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2174828544.0,1231486976.0,4374384640.0,25838374912.0,5746602.0,211368.0
13-04 02:47:54,0.586,0.335,98.828,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2174664704.0,1231486976.0,4379754496.0,25833168896.0,5885061.0,231684.0
13-04 02:47:55,0.418,0.251,98.828,0.167,0.0,0.335,0.0,28672.0,0.0,3.0,2175037440.0,1231486976.0,4384350208.0,25828200448.0,5193987.0,217057.0
13-04 02:47:56,0.335,0.335,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2175377408.0,1231486976.0,4388249600.0,25823961088.0,4426747.0,188040.0
13-04 02:47:57,0.168,0.503,99.245,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2175090688.0,1231486976.0,4392439808.0,25820057600.0,4562685.0,210319.0
13-04 02:47:58,0.418,0.334,98.913,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2175467520.0,1231486976.0,4396429312.0,25815691264.0,4528235.0,199782.0
13-04 02:47:59,0.418,0.334,99.080,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2175262720.0,1231486976.0,4400308224.0,25812017152.0,4372017.0,200079.0
13-04 02:48:00,0.167,0.333,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2175193088.0,1231486976.0,4404281344.0,25808113664.0,4359062.0,210041.0
13-04 02:48:01,0.251,0.419,99.079,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2175369216.0,1231491072.0,4408037376.0,25804177408.0,4479725.0,218088.0
13-04 02:48:02,0.251,0.334,99.080,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2175479808.0,1231491072.0,4411912192.0,25800192000.0,4370879.0,201136.0
13-04 02:48:03,0.503,0.0,99.329,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2175655936.0,1231491072.0,4415385600.0,25796542464.0,3878862.0,188447.0
13-04 02:48:04,0.251,0.335,99.329,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2176020480.0,1231491072.0,4418973696.0,25792589824.0,4243662.0,182589.0
13-04 02:48:05,0.418,0.251,98.913,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2175668224.0,1231491072.0,4423041024.0,25788874752.0,4255364.0,191347.0
13-04 02:48:06,0.502,0.418,98.913,0.0,0.0,0.167,0.0,28672.0,0.0,2.0,2176290816.0,1231491072.0,4426846208.0,25784446976.0,4513027.0,216207.0
13-04 02:48:07,0.335,0.418,98.828,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2175426560.0,1231495168.0,4430581760.0,25781571584.0,3886149.0,196629.0
13-04 02:48:08,0.501,0.418,98.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2176270336.0,1231495168.0,4433768448.0,25777541120.0,4088101.0,203307.0
13-04 02:48:09,1.002,0.584,98.164,0.0,0.0,0.250,0.0,77824.0,0.0,6.0,2176466944.0,1231495168.0,4437475328.0,25773637632.0,4199790.0,196988.0
13-04 02:48:10,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2176294912.0,1231495168.0,4440457216.0,25770827776.0,2987412.0,110431.0
13-04 02:48:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,110764032.0,0.0,108.0,2176294912.0,1231495168.0,4440457216.0,25770827776.0,4975.0,3585.0
13-04 02:48:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176294912.0,1231495168.0,4440457216.0,25770827776.0,5686.0,4511.0
13-04 02:48:13,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,5400.0,4316.0
13-04 02:48:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,5350.0,4542.0
13-04 02:48:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,3808.0,2590.0
13-04 02:48:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,5630.0,5693.0
13-04 02:48:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4796.0,4124.0
13-04 02:48:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4038.0,2967.0
13-04 02:48:19,0.083,0.083,99.666,0.167,0.0,0.0,0.0,81920.0,0.0,7.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4596.0,3941.0
13-04 02:48:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,22055.0,21109.0
13-04 02:48:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4456.0,3801.0
13-04 02:48:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,5211.0,5161.0
13-04 02:48:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4395.0,3796.0
13-04 02:48:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4958.0,4252.0
13-04 02:48:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,3742.0,2590.0
13-04 02:48:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4980.0,4550.0
13-04 02:48:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,22116.0,21492.0
13-04 02:48:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231495168.0,4440461312.0,25770827776.0,4692.0,4136.0
13-04 02:48:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2176303104.0,1231495168.0,4440465408.0,25770811392.0,5324.0,5186.0
13-04 02:48:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,4571.0,4089.0
13-04 02:48:31,0.083,0.167,99.332,0.417,0.0,0.0,0.0,36864.0,0.0,5.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,4240.0,3312.0
13-04 02:48:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,22357.0,21685.0
13-04 02:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,3581.0,2495.0
13-04 02:48:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,4537.0,3999.0
13-04 02:48:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,5110.0,4904.0
13-04 02:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2176294912.0,1231495168.0,4440465408.0,25770819584.0,4460.0,3534.0
13-04 02:48:37,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2176290816.0,1231499264.0,4440465408.0,25770819584.0,6640.0,5925.0
13-04 02:48:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176290816.0,1231499264.0,4440465408.0,25770819584.0,5486.0,5445.0
13-04 02:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2176290816.0,1231499264.0,4440465408.0,25770819584.0,3842.0,2681.0
13-04 02:48:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176286720.0,1231499264.0,4440469504.0,25770819584.0,4342.0,3842.0
13-04 02:48:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2176286720.0,1231499264.0,4440469504.0,25770819584.0,4154.0,3108.0
13-04 02:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176286720.0,1231499264.0,4440469504.0,25770819584.0,4038.0,2967.0
13-04 02:48:43,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2176282624.0,1231503360.0,4440469504.0,25770819584.0,5536.0,5219.0
13-04 02:48:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2176282624.0,1231503360.0,4440469504.0,25770819584.0,5220.0,5235.0
13-04 02:48:45,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2176315392.0,1231503360.0,4440563712.0,25770692608.0,338558.0,23629.0
13-04 02:48:46,0.251,0.251,99.331,0.0,0.0,0.167,0.0,1224704.0,0.0,3.0,2176278528.0,1231503360.0,4443521024.0,25767772160.0,3369195.0,177506.0
13-04 02:48:47,0.502,0.335,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2176847872.0,1231503360.0,4447031296.0,25763692544.0,4061737.0,201566.0
13-04 02:48:48,0.501,0.418,98.830,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2176319488.0,1231503360.0,4451049472.0,25760202752.0,4077241.0,196581.0
13-04 02:48:49,0.417,0.584,98.497,0.250,0.0,0.250,0.0,98304.0,0.0,9.0,2176110592.0,1231503360.0,4454920192.0,25756540928.0,4495340.0,224365.0
13-04 02:48:50,0.084,0.084,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2176266240.0,1231503360.0,4458463232.0,25752842240.0,4418768.0,243647.0
13-04 02:48:51,0.419,0.251,99.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2176057344.0,1231503360.0,4462657536.0,25748856832.0,4411898.0,217931.0
13-04 02:48:52,0.501,0.501,98.998,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2176352256.0,1231503360.0,4465631232.0,25745588224.0,3359912.0,159030.0
13-04 02:48:53,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2176352256.0,1231503360.0,4465631232.0,25745588224.0,3962.0,2699.0
13-04 02:48:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2176352256.0,1231503360.0,4465631232.0,25745588224.0,5186.0,4944.0
13-04 02:48:55,0.168,0.168,99.413,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2176356352.0,1231503360.0,4468166656.0,25743048704.0,2716273.0,131306.0
13-04 02:48:56,0.335,0.251,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2176770048.0,1231503360.0,4471197696.0,25739603968.0,3899890.0,187212.0
13-04 02:48:57,0.588,0.336,98.741,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2177118208.0,1231503360.0,4478644224.0,25731809280.0,8093535.0,297151.0
13-04 02:48:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2176864256.0,1231503360.0,4479754240.0,25730953216.0,1226210.0,53814.0
13-04 02:48:59,0.418,0.334,98.997,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2177294336.0,1231503360.0,4483727360.0,25726550016.0,4601857.0,221354.0
13-04 02:49:00,0.251,0.167,99.332,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2177105920.0,1231503360.0,4488011776.0,25722454016.0,4814526.0,217483.0
13-04 02:49:01,0.251,0.503,98.994,0.084,0.0,0.168,0.0,32768.0,0.0,7.0,2177290240.0,1231503360.0,4494098432.0,25716183040.0,6703928.0,241358.0
13-04 02:49:02,0.419,0.336,99.077,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,2177515520.0,1231503360.0,4499824640.0,25710231552.0,6557041.0,250711.0
13-04 02:49:03,0.419,0.335,98.911,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2177466368.0,1231503360.0,4506525696.0,25703579648.0,6918652.0,235058.0
13-04 02:49:04,0.502,0.335,98.828,0.084,0.0,0.251,0.0,69632.0,0.0,5.0,2177761280.0,1231503360.0,4512358400.0,25697452032.0,6684567.0,252123.0
13-04 02:49:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2177519616.0,1231503360.0,4516106240.0,25693945856.0,3927523.0,191016.0
13-04 02:49:06,0.335,0.418,98.996,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2177662976.0,1231503360.0,4521058304.0,25688850432.0,5769518.0,234350.0
13-04 02:49:07,0.585,0.585,98.329,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2178244608.0,1231503360.0,4525555712.0,25683771392.0,5413977.0,268751.0
13-04 02:49:08,0.586,0.251,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2177933312.0,1231503360.0,4529819648.0,25679818752.0,4445238.0,197239.0
13-04 02:49:09,0.335,0.335,98.995,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2178269184.0,1231503360.0,4533944320.0,25675358208.0,4835276.0,215666.0
13-04 02:49:10,0.252,0.419,98.993,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2178338816.0,1231503360.0,4538327040.0,25670905856.0,4739184.0,221335.0
13-04 02:49:11,0.502,0.418,98.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2178629632.0,1231503360.0,4542480384.0,25666461696.0,4781925.0,205950.0
13-04 02:49:12,0.419,0.084,99.079,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2178760704.0,1231503360.0,4546682880.0,25662128128.0,4723693.0,207041.0
13-04 02:49:13,0.250,0.417,98.915,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2178482176.0,1231507456.0,4550705152.0,25658380288.0,4242205.0,199815.0
13-04 02:49:14,0.335,0.251,99.162,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2178650112.0,1231507456.0,4554678272.0,25654239232.0,4380346.0,203940.0
13-04 02:49:15,0.501,0.167,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2178650112.0,1231507456.0,4558487552.0,25650429952.0,4485288.0,229727.0
13-04 02:49:16,0.168,0.503,99.162,0.0,0.0,0.168,0.0,118874112.0,0.0,117.0,2178867200.0,1231507456.0,4562104320.0,25646596096.0,4109800.0,188210.0
13-04 02:49:17,0.334,0.584,98.831,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2178908160.0,1231507456.0,4566175744.0,25642483712.0,4500644.0,191451.0
13-04 02:49:18,0.084,0.586,99.079,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2179186688.0,1231507456.0,4570165248.0,25638215680.0,4753364.0,194236.0
13-04 02:49:19,0.168,0.336,99.161,0.168,0.0,0.168,0.0,118784.0,0.0,11.0,2179342336.0,1231511552.0,4574220288.0,25634000896.0,4624494.0,208167.0
13-04 02:49:20,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2179522560.0,1231511552.0,4578611200.0,25629429760.0,4871200.0,255696.0
13-04 02:49:21,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2179772416.0,1231511552.0,4582473728.0,25625317376.0,4281296.0,188004.0
13-04 02:49:22,0.251,0.335,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2179629056.0,1231511552.0,4586647552.0,25621286912.0,4618504.0,210825.0
13-04 02:49:23,0.418,0.501,98.747,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2179698688.0,1231511552.0,4590784512.0,25617080320.0,4599417.0,206706.0
13-04 02:49:24,0.837,0.251,98.912,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2179932160.0,1231511552.0,4594098176.0,25613533184.0,3989814.0,194703.0
13-04 02:49:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2179944448.0,1231511552.0,4594339840.0,25613279232.0,36479.0,5816.0
13-04 02:49:26,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2179928064.0,1231511552.0,4594356224.0,25613279232.0,267904.0,19705.0
13-04 02:49:27,0.250,0.250,99.416,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2179956736.0,1231511552.0,4595994624.0,25611612160.0,1704069.0,89461.0
13-04 02:49:28,0.418,0.585,98.747,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2180239360.0,1231511552.0,4600791040.0,25606533120.0,5396915.0,224016.0
13-04 02:49:29,0.668,0.501,98.664,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2181042176.0,1231511552.0,4605980672.0,25600540672.0,5993144.0,212002.0
13-04 02:49:30,0.083,0.167,99.666,0.0,0.0,0.083,0.0,77824.0,0.0,6.0,2180874240.0,1231511552.0,4607918080.0,25598771200.0,1809811.0,107475.0
13-04 02:49:31,0.335,0.251,99.162,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2181271552.0,1231511552.0,4610965504.0,25595326464.0,3825462.0,173652.0
13-04 02:49:32,0.420,0.252,99.076,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2181525504.0,1231511552.0,4616585216.0,25589452800.0,6300838.0,247671.0
13-04 02:49:33,0.251,0.670,98.744,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2181242880.0,1231511552.0,4624519168.0,25581801472.0,8486813.0,265283.0
13-04 02:49:34,0.418,0.334,98.913,0.0,0.0,0.334,0.0,53248.0,0.0,3.0,2181672960.0,1231511552.0,4629676032.0,25576214528.0,5941891.0,257416.0
13-04 02:49:35,0.252,0.252,99.245,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2181763072.0,1231511552.0,4634648576.0,25571151872.0,5540133.0,216766.0
13-04 02:49:36,0.586,0.335,98.911,0.0,0.0,0.168,0.0,45056.0,0.0,6.0,2181320704.0,1231511552.0,4640567296.0,25565675520.0,6381117.0,246213.0
13-04 02:49:37,0.419,0.335,98.827,0.168,0.0,0.251,0.0,20480.0,0.0,3.0,2182037504.0,1231511552.0,4644937728.0,25560588288.0,5221738.0,215961.0
13-04 02:49:38,0.502,0.418,98.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2181492736.0,1231511552.0,4649721856.0,25556348928.0,4868097.0,204619.0
13-04 02:49:39,0.168,0.336,99.161,0.0,0.0,0.336,0.0,81920.0,0.0,5.0,2182569984.0,1231511552.0,4654215168.0,25550778368.0,5542391.0,233365.0
13-04 02:49:40,0.418,0.585,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2182602752.0,1231511552.0,4658245632.0,25546715136.0,4559103.0,213141.0
13-04 02:49:41,0.168,0.420,99.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2182737920.0,1231511552.0,4662697984.0,25542127616.0,4925270.0,217548.0
13-04 02:49:42,0.501,0.334,98.580,0.251,0.0,0.334,0.0,28672.0,0.0,3.0,2182668288.0,1231511552.0,4666863616.0,25538031616.0,4562927.0,228697.0
13-04 02:49:43,0.418,0.418,98.914,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2182692864.0,1231511552.0,4670251008.0,25534619648.0,3938675.0,184780.0
13-04 02:49:44,0.251,0.251,99.162,0.0,0.0,0.335,0.0,69632.0,0.0,5.0,2182942720.0,1231511552.0,4674097152.0,25530523648.0,4495209.0,208536.0
13-04 02:49:45,0.167,0.084,99.498,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2182672384.0,1231511552.0,4678414336.0,25526476800.0,4616705.0,229619.0
13-04 02:49:46,0.335,0.418,98.996,0.0,0.0,0.251,0.0,120504320.0,0.0,117.0,2183184384.0,1231511552.0,4682268672.0,25522110464.0,4490580.0,210731.0
13-04 02:49:47,0.667,0.500,98.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2183004160.0,1231511552.0,4686544896.0,25518014464.0,4709652.0,210812.0
13-04 02:49:48,0.335,0.419,98.911,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2183221248.0,1231515648.0,4690718720.0,25513619456.0,4507326.0,207338.0
13-04 02:49:49,0.502,0.335,98.996,0.0,0.0,0.167,0.0,102400.0,0.0,8.0,2183471104.0,1231515648.0,4694450176.0,25509638144.0,4747496.0,202531.0
13-04 02:49:50,0.334,0.584,98.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2183262208.0,1231515648.0,4698480640.0,25505816576.0,4098490.0,230778.0
13-04 02:49:51,0.418,0.334,98.829,0.0,0.0,0.418,0.0,12288.0,0.0,1.0,2183577600.0,1231515648.0,4702482432.0,25501499392.0,4582472.0,210370.0
13-04 02:49:52,0.418,0.418,99.080,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2183774208.0,1231515648.0,4706189312.0,25497595904.0,4227895.0,192405.0
13-04 02:49:53,0.502,0.418,98.746,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2183802880.0,1231515648.0,4710494208.0,25493262336.0,4895993.0,223230.0
13-04 02:49:54,0.335,0.503,98.911,0.084,0.0,0.168,0.0,102400.0,0.0,8.0,2184171520.0,1231519744.0,4714708992.0,25488674816.0,4983921.0,214180.0
13-04 02:49:55,0.419,0.251,99.162,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2184155136.0,1231519744.0,4718694400.0,25484705792.0,4395258.0,206556.0
13-04 02:49:56,0.334,0.334,98.913,0.0,0.0,0.418,0.0,4096.0,0.0,1.0,2184282112.0,1231519744.0,4722663424.0,25480609792.0,4261554.0,192028.0
13-04 02:49:57,0.084,0.251,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2184241152.0,1231519744.0,4725239808.0,25478074368.0,2815392.0,134801.0
13-04 02:49:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2184261632.0,1231519744.0,4725317632.0,25477976064.0,19376.0,2992.0
13-04 02:49:59,0.167,0.167,99.583,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,2184626176.0,1231519744.0,4726349824.0,25476579328.0,1458156.0,79522.0
13-04 02:50:00,0.168,0.419,99.077,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2184306688.0,1231519744.0,4730384384.0,25472864256.0,4355988.0,208959.0
13-04 02:50:01,0.334,0.334,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2184454144.0,1231519744.0,4735172608.0,25467928576.0,5289609.0,178180.0
13-04 02:50:02,0.167,0.167,99.498,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,2184708096.0,1231519744.0,4737077248.0,25465769984.0,2416578.0,112364.0
13-04 02:50:03,0.669,0.251,98.997,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2184540160.0,1231519744.0,4738904064.0,25464111104.0,1945193.0,103856.0
13-04 02:50:04,0.083,0.417,99.165,0.0,0.0,0.334,0.0,81920.0,0.0,5.0,2184704000.0,1231519744.0,4741599232.0,25461252096.0,3156624.0,157707.0
13-04 02:50:05,0.419,0.503,98.743,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2184613888.0,1231519744.0,4750020608.0,25452920832.0,8896737.0,249693.0
13-04 02:50:06,0.418,0.418,98.914,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,2186047488.0,1231519744.0,4754509824.0,25446998016.0,5083512.0,163072.0
13-04 02:50:07,0.753,0.418,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2187620352.0,1231519744.0,4761776128.0,25438158848.0,8135726.0,243508.0
13-04 02:50:08,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2188345344.0,1231519744.0,4767051776.0,25432158208.0,5748284.0,223772.0
13-04 02:50:09,0.668,0.167,98.997,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2188951552.0,1231519744.0,4771295232.0,25427308544.0,4996701.0,197487.0
13-04 02:50:10,0.084,0.084,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2189074432.0,1231519744.0,4774576128.0,25423904768.0,3388259.0,137258.0
13-04 02:50:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2189074432.0,1231519744.0,4774576128.0,25423904768.0,5379.0,4361.0
13-04 02:50:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2189074432.0,1231519744.0,4774576128.0,25423904768.0,7535.0,4909.0
13-04 02:50:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,6100.0,5558.0
13-04 02:50:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4601.0,3278.0
13-04 02:50:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,21382.0,20161.0
13-04 02:50:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,93483008.0,0.0,91.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4482.0,3489.0
13-04 02:50:17,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4430.0,3851.0
13-04 02:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4663.0,4071.0
13-04 02:50:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,5.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,5830.0,6138.0
13-04 02:50:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,21234.0,20307.0
13-04 02:50:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4119.0,3150.0
13-04 02:50:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189070336.0,1231519744.0,4774580224.0,25423904768.0,4431.0,3951.0
13-04 02:50:23,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,4335.0,3689.0
13-04 02:50:24,0.0,0.167,99.750,0.083,0.0,0.0,0.0,69632.0,0.0,5.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,3717.0,2739.0
13-04 02:50:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,22206.0,21528.0
13-04 02:50:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,6154.0,6743.0
13-04 02:50:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,3802.0,2632.0
13-04 02:50:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189066240.0,1231523840.0,4774580224.0,25423904768.0,3948.0,2897.0
13-04 02:50:29,0.417,0.083,99.416,0.083,0.0,0.0,0.0,90112.0,0.0,8.0,2189324288.0,1231527936.0,4774580224.0,25423642624.0,4466.0,3823.0
13-04 02:50:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2189316096.0,1231527936.0,4774580224.0,25423650816.0,5380.0,5328.0
13-04 02:50:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189316096.0,1231527936.0,4774580224.0,25423650816.0,4085.0,3088.0
13-04 02:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189316096.0,1231527936.0,4774580224.0,25423650816.0,4043.0,2992.0
13-04 02:50:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189316096.0,1231527936.0,4774580224.0,25423650816.0,4562.0,3849.0
13-04 02:50:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,4732.0,4184.0
13-04 02:50:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,5210.0,5061.0
13-04 02:50:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,4094.0,3261.0
13-04 02:50:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,6104.0,4850.0
13-04 02:50:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,4526.0,3979.0
13-04 02:50:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,5210.0,4996.0
13-04 02:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189312000.0,1231527936.0,4774584320.0,25423650816.0,4557.0,3993.0
13-04 02:50:41,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,4620.0,3574.0
13-04 02:50:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,5145.0,5160.0
13-04 02:50:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,4206.0,3597.0
13-04 02:50:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,3977.0,2963.0
13-04 02:50:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,3747.0,2586.0
13-04 02:50:46,0.0,0.084,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,6003.0,6044.0
13-04 02:50:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,4889.0,4832.0
13-04 02:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189307904.0,1231527936.0,4774588416.0,25423650816.0,3944.0,2900.0
13-04 02:50:49,0.250,0.167,99.584,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189721600.0,1231527936.0,4774588416.0,25423237120.0,4481.0,3920.0
13-04 02:50:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189697024.0,1231527936.0,4774588416.0,25423261696.0,21728.0,20672.0
13-04 02:50:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189697024.0,1231527936.0,4774588416.0,25423261696.0,4934.0,4318.0
13-04 02:50:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2189697024.0,1231527936.0,4774588416.0,25423261696.0,4563.0,3978.0
13-04 02:50:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189697024.0,1231527936.0,4774588416.0,25423261696.0,3741.0,2562.0
13-04 02:50:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189697024.0,1231527936.0,4774588416.0,25423261696.0,5346.0,5306.0
13-04 02:50:55,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189692928.0,1231527936.0,4774592512.0,25423261696.0,5281.0,5087.0
13-04 02:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189692928.0,1231527936.0,4774592512.0,25423261696.0,4286.0,3303.0
13-04 02:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189692928.0,1231527936.0,4774592512.0,25423261696.0,3907.0,2719.0
13-04 02:50:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189688832.0,1231532032.0,4774592512.0,25423261696.0,4309.0,3174.0
13-04 02:50:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189688832.0,1231532032.0,4774592512.0,25423261696.0,5704.0,6096.0
13-04 02:51:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189680640.0,1231532032.0,4774592512.0,25423269888.0,4626.0,4137.0
13-04 02:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,2189680640.0,1231532032.0,4774592512.0,25423269888.0,4151.0,3059.0
13-04 02:51:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189680640.0,1231532032.0,4774592512.0,25423269888.0,4597.0,4070.0
13-04 02:51:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189680640.0,1231532032.0,4774592512.0,25423269888.0,4616.0,3933.0
13-04 02:51:04,0.167,0.083,99.666,0.083,0.0,0.0,0.0,86016.0,0.0,8.0,2189676544.0,1231536128.0,4774592512.0,25423269888.0,4592.0,4045.0
13-04 02:51:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189676544.0,1231536128.0,4774592512.0,25423269888.0,5085.0,4142.0
13-04 02:51:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2189676544.0,1231536128.0,4774592512.0,25423269888.0,5140.0,3895.0
13-04 02:51:07,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2189676544.0,1231536128.0,4774592512.0,25423269888.0,7480.0,6604.0
13-04 02:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189676544.0,1231536128.0,4774592512.0,25423269888.0,5441.0,4530.0
13-04 02:51:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189557760.0,1231536128.0,4774592512.0,25423388672.0,5174.0,4182.0
13-04 02:51:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2189553664.0,1231536128.0,4774596608.0,25423388672.0,6030.0,5581.0
13-04 02:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189553664.0,1231536128.0,4774596608.0,25423388672.0,5728.0,4845.0
13-04 02:51:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4816.0,3457.0
13-04 02:51:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4760.0,3282.0
13-04 02:51:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4732.0,4185.0
13-04 02:51:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4396.0,3759.0
13-04 02:51:16,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,5535.0,5598.0
13-04 02:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4496.0,3851.0
13-04 02:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4832.0,4276.0
13-04 02:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,3956.0,2807.0
13-04 02:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,22251.0,21785.0
13-04 02:51:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,5493.0,5386.0
13-04 02:51:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4078.0,3016.0
13-04 02:51:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,3993.0,2741.0
13-04 02:51:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,4698.0,4095.0
13-04 02:51:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189557760.0,1231536128.0,4774600704.0,25423380480.0,3907.0,2748.0
13-04 02:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189680640.0,1231536128.0,4774604800.0,25423253504.0,5186.0,5107.0
13-04 02:51:27,0.167,0.167,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2189676544.0,1231540224.0,4774604800.0,25423253504.0,5494.0,5514.0
13-04 02:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189676544.0,1231540224.0,4774604800.0,25423253504.0,4726.0,4228.0
13-04 02:51:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2189565952.0,1231540224.0,4774604800.0,25423364096.0,4456.0,3736.0
13-04 02:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2189549568.0,1231540224.0,4774604800.0,25423380480.0,4032.0,3009.0
13-04 02:51:31,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189422592.0,1231540224.0,4774604800.0,25423507456.0,3841.0,2719.0
13-04 02:51:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189422592.0,1231540224.0,4774604800.0,25423507456.0,4321.0,3327.0
13-04 02:51:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,5115.0,4994.0
13-04 02:51:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,3938.0,2876.0
13-04 02:51:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,5310.0,5087.0
13-04 02:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,4723.0,4111.0
13-04 02:51:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,7512.0,7545.0
13-04 02:51:38,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,3938.0,2876.0
13-04 02:51:39,0.083,0.083,99.583,0.250,0.0,0.0,0.0,90112.0,0.0,8.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,3836.0,2723.0
13-04 02:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,4503.0,3936.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,3942.0,2772.0
13-04 02:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,5090.0,4651.0
13-04 02:51:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189418496.0,1231544320.0,4774604800.0,25423507456.0,5044.0,4875.0
13-04 02:51:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189414400.0,1231544320.0,4774608896.0,25423507456.0,4692.0,4069.0
13-04 02:51:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189414400.0,1231544320.0,4774608896.0,25423507456.0,4396.0,3758.0
13-04 02:51:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189414400.0,1231544320.0,4774608896.0,25423507456.0,4698.0,4094.0
13-04 02:51:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4254.0,3265.0
13-04 02:51:48,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,21598.0,20566.0
13-04 02:51:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4630.0,4071.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,22631.0,21984.0
13-04 02:51:51,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4708.0,4252.0
13-04 02:51:52,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,5440.0,5439.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4461.0,3826.0
13-04 02:51:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4597.0,4070.0
13-04 02:51:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,3902.0,2723.0
13-04 02:51:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,6106.0,5029.0
13-04 02:51:57,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,4224.0,3199.0
13-04 02:51:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189410304.0,1231544320.0,4774612992.0,25423507456.0,5346.0,5173.0
13-04 02:51:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189402112.0,1231544320.0,4774612992.0,25423515648.0,5144.0,5061.0
13-04 02:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189402112.0,1231544320.0,4774612992.0,25423515648.0,5220.0,5380.0
13-04 02:52:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189402112.0,1231544320.0,4774612992.0,25423515648.0,3933.0,2699.0
13-04 02:52:02,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2189398016.0,1231548416.0,4774612992.0,25423515648.0,5110.0,4612.0
13-04 02:52:03,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189398016.0,1231548416.0,4774612992.0,25423515648.0,3802.0,2632.0
13-04 02:52:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2189398016.0,1231548416.0,4774612992.0,25423515648.0,6053.0,5000.0
13-04 02:52:05,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189393920.0,1231548416.0,4774617088.0,25423515648.0,5214.0,4204.0
13-04 02:52:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2189393920.0,1231548416.0,4774617088.0,25423515648.0,5250.0,4385.0
13-04 02:52:07,3.926,1.420,94.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2212069376.0,1231548416.0,4774645760.0,25400811520.0,115985.0,110971.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-kafka-slave-40.csv <==
13-04 02:31:15,0.274,0.122,99.437,0.135,0.0,0.033,3504.052,547857.796,0.631,6.568,2896920576.0,1486389248.0,2224017408.0,27011747840.0,0.0,0.0
13-04 02:31:16,0.500,0.083,99.0,0.417,0.0,0.0,0.0,114688.0,0.0,16.0,2896740352.0,1486389248.0,2224865280.0,27011080192.0,39262.0,42494.0
13-04 02:31:17,0.167,0.167,99.001,0.666,0.0,0.0,0.0,106496.0,0.0,15.0,2896850944.0,1486389248.0,2224873472.0,27010961408.0,41348.0,46155.0
13-04 02:31:18,0.084,0.0,99.332,0.585,0.0,0.0,0.0,122880.0,0.0,25.0,2896838656.0,1486389248.0,2224885760.0,27010961408.0,50483.0,53224.0
13-04 02:31:19,0.501,0.167,98.998,0.334,0.0,0.0,0.0,294912.0,0.0,10.0,2896625664.0,1486389248.0,2225098752.0,27010961408.0,451618.0,456013.0
13-04 02:31:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,2896625664.0,1486389248.0,2225098752.0,27010961408.0,6702.0,8076.0
13-04 02:31:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2896752640.0,1486389248.0,2225098752.0,27010834432.0,7434.0,8032.0
13-04 02:31:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2896748544.0,1486389248.0,2225102848.0,27010834432.0,21390.0,21421.0
13-04 02:31:23,0.083,0.167,99.500,0.250,0.0,0.0,0.0,73728.0,0.0,6.0,2896748544.0,1486389248.0,2225102848.0,27010834432.0,8860.0,10627.0
13-04 02:31:24,1.093,0.336,97.897,0.589,0.0,0.084,0.0,139264.0,0.0,19.0,2898141184.0,1486389248.0,2225995776.0,27008548864.0,1426420.0,4865591.0
13-04 02:31:25,1.253,0.668,97.828,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2898100224.0,1486389248.0,2227687424.0,27006898176.0,2723783.0,9655035.0
13-04 02:31:26,0.920,0.585,97.659,0.418,0.0,0.418,0.0,159744.0,0.0,31.0,2898137088.0,1486389248.0,2229903360.0,27004645376.0,2483049.0,8738062.0
13-04 02:31:27,1.669,0.584,96.995,0.501,0.0,0.250,0.0,94208.0,0.0,18.0,2897780736.0,1486389248.0,2232037376.0,27002867712.0,2876186.0,10071225.0
13-04 02:31:28,1.337,0.752,96.575,1.003,0.0,0.334,0.0,176128.0,0.0,22.0,2897571840.0,1486389248.0,2234183680.0,27000930304.0,2583297.0,9036309.0
13-04 02:31:29,2.078,0.914,96.176,0.499,0.0,0.333,0.0,110592.0,0.0,16.0,2898022400.0,1486389248.0,2236211200.0,26998452224.0,2837787.0,9894100.0
13-04 02:31:30,1.172,0.669,97.322,0.502,0.0,0.335,0.0,98304.0,0.0,18.0,2897412096.0,1486389248.0,2238693376.0,26996580352.0,2710619.0,9496319.0
13-04 02:31:31,1.508,0.586,97.487,0.335,0.0,0.084,0.0,56258560.0,0.0,88.0,2897448960.0,1486389248.0,2240806912.0,26994429952.0,2586926.0,9003842.0
13-04 02:31:32,1.672,0.669,96.656,0.753,0.0,0.251,0.0,110592.0,0.0,13.0,2898231296.0,1486389248.0,2243014656.0,26991439872.0,2701680.0,9423665.0
13-04 02:31:33,1.589,0.502,96.572,1.003,0.0,0.334,0.0,159744.0,0.0,20.0,2897825792.0,1486389248.0,2245476352.0,26989383680.0,2862894.0,9978615.0
13-04 02:31:34,1.420,0.752,96.992,0.501,0.0,0.334,0.0,126976.0,0.0,18.0,2897661952.0,1486389248.0,2247417856.0,26987606016.0,2707855.0,9440239.0
13-04 02:31:35,1.827,0.748,96.512,0.498,0.0,0.415,0.0,110592.0,0.0,18.0,2897715200.0,1486389248.0,2249650176.0,26985320448.0,2754121.0,9557867.0
13-04 02:31:36,1.176,0.420,97.731,0.504,0.0,0.168,0.0,94208.0,0.0,18.0,2897551360.0,1486389248.0,2251812864.0,26983321600.0,2602017.0,9109735.0
13-04 02:31:37,1.255,0.502,97.490,0.502,0.0,0.251,0.0,90112.0,0.0,14.0,2897559552.0,1486389248.0,2253996032.0,26981130240.0,2774286.0,9705505.0
13-04 02:31:38,1.501,0.917,96.497,0.751,0.0,0.334,0.0,159744.0,0.0,22.0,2897416192.0,1486389248.0,2256171008.0,26979098624.0,2632150.0,9168796.0
13-04 02:31:39,2.002,0.667,96.747,0.417,0.0,0.167,0.0,131072.0,0.0,18.0,2897543168.0,1486389248.0,2258616320.0,26976526336.0,2858887.0,10033078.0
13-04 02:31:40,1.668,0.584,96.997,0.500,0.0,0.250,0.0,577536.0,0.0,87.0,2897338368.0,1486389248.0,2260566016.0,26974781440.0,2554470.0,8915611.0
13-04 02:31:41,1.174,0.419,97.735,0.503,0.0,0.168,0.0,94208.0,0.0,18.0,2897301504.0,1486389248.0,2262761472.0,26972622848.0,2801641.0,9813363.0
13-04 02:31:42,1.005,0.586,97.487,0.586,0.0,0.335,0.0,122880.0,0.0,19.0,2897489920.0,1486389248.0,2265051136.0,26970144768.0,2538925.0,8861608.0
13-04 02:31:43,1.582,0.583,96.836,0.583,0.0,0.416,0.0,135168.0,0.0,21.0,2897473536.0,1486389248.0,2267160576.0,26968051712.0,2746506.0,9639353.0
13-04 02:31:44,1.252,1.002,97.078,0.334,0.0,0.334,0.0,118784.0,0.0,16.0,2897485824.0,1486389248.0,2269466624.0,26965733376.0,2756550.0,9612484.0
13-04 02:31:45,1.671,0.585,96.992,0.418,0.0,0.334,0.0,98304.0,0.0,18.0,2897825792.0,1486389248.0,2271854592.0,26963005440.0,2681310.0,9383892.0
13-04 02:31:46,1.171,0.836,97.324,0.418,0.0,0.251,0.0,110592.0,0.0,17.0,2898653184.0,1486389248.0,2273759232.0,26960273408.0,2638422.0,9224435.0
13-04 02:31:47,0.923,0.587,97.651,0.419,0.0,0.419,0.0,94208.0,0.0,18.0,2898399232.0,1486389248.0,2276139008.0,26958147584.0,2792239.0,9760403.0
13-04 02:31:48,1.171,0.502,97.157,0.753,0.0,0.418,0.0,163840.0,0.0,24.0,2898223104.0,1486389248.0,2278346752.0,26956115968.0,2801581.0,9878183.0
13-04 02:31:49,1.090,0.587,97.402,0.671,0.0,0.251,0.0,143360.0,0.0,17.0,2898325504.0,1486389248.0,2280689664.0,26953670656.0,2537310.0,8888687.0
13-04 02:31:50,1.509,0.335,97.402,0.503,0.0,0.251,0.0,122880.0,0.0,19.0,2898034688.0,1486389248.0,2283298816.0,26951352320.0,2716254.0,9457585.0
13-04 02:31:51,1.751,0.500,96.997,0.500,0.0,0.250,0.0,114688.0,0.0,16.0,2898108416.0,1486389248.0,2285572096.0,26949005312.0,2704587.0,9422572.0
13-04 02:31:52,1.587,0.668,96.742,0.752,0.0,0.251,0.0,163840.0,0.0,20.0,2898972672.0,1486389248.0,2287247360.0,26946465792.0,2769600.0,9679148.0
13-04 02:31:53,1.419,0.835,96.661,0.835,0.0,0.250,0.0,159744.0,0.0,20.0,2898644992.0,1486389248.0,2289352704.0,26944688128.0,2865863.0,9973047.0
13-04 02:31:54,1.173,0.754,97.152,0.754,0.0,0.168,0.0,143360.0,0.0,17.0,2898513920.0,1486389248.0,2291707904.0,26942464000.0,2515119.0,8843234.0
13-04 02:31:55,1.582,0.916,96.669,0.500,0.0,0.333,0.0,126976.0,0.0,20.0,2898108416.0,1486389248.0,2294300672.0,26940276736.0,2921075.0,10171917.0
13-04 02:31:56,1.505,0.418,97.157,0.753,0.0,0.167,0.0,118784.0,0.0,19.0,2898100224.0,1486389248.0,2296467456.0,26938118144.0,2515902.0,8809917.0
13-04 02:31:57,1.591,0.586,96.985,0.503,0.0,0.335,0.0,122880.0,0.0,21.0,2898141184.0,1486389248.0,2298232832.0,26936311808.0,2844437.0,9890047.0
13-04 02:31:58,1.420,0.418,97.076,0.752,0.0,0.334,0.0,131072.0,0.0,21.0,2898280448.0,1486389248.0,2300444672.0,26933960704.0,2534389.0,8807234.0
13-04 02:31:59,1.420,0.835,96.742,0.668,0.0,0.334,0.0,143360.0,0.0,19.0,2898259968.0,1486389248.0,2302656512.0,26931769344.0,2848608.0,9939850.0
13-04 02:32:00,1.671,0.501,97.243,0.418,0.0,0.167,0.0,98304.0,0.0,20.0,2897874944.0,1486389248.0,2304884736.0,26929926144.0,2769594.0,9692484.0
13-04 02:32:01,1.835,0.667,96.247,0.834,0.0,0.417,0.0,66023424.0,0.0,86.0,2898214912.0,1486389248.0,2307051520.0,26927419392.0,2591909.0,9096891.0
13-04 02:32:02,1.750,0.583,96.833,0.583,0.0,0.250,0.0,139264.0,0.0,21.0,2898493440.0,1486389248.0,2309345280.0,26924847104.0,2659597.0,9274348.0
13-04 02:32:03,1.415,0.833,96.669,0.583,0.0,0.500,0.0,131072.0,0.0,19.0,2898608128.0,1486389248.0,2311356416.0,26922721280.0,2639761.0,9209272.0
13-04 02:32:04,1.003,0.334,97.993,0.585,0.0,0.084,0.0,147456.0,0.0,19.0,2898595840.0,1486389248.0,2312638464.0,26921451520.0,1664252.0,5759768.0
13-04 02:32:05,0.167,0.0,99.416,0.417,0.0,0.0,0.0,110592.0,0.0,19.0,2898759680.0,1486389248.0,2313490432.0,26920435712.0,40094.0,42921.0
13-04 02:32:06,0.250,0.083,99.083,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,2898747392.0,1486389248.0,2313502720.0,26920435712.0,43345.0,47502.0
13-04 02:32:07,3.008,0.251,96.074,0.668,0.0,0.0,0.0,356352.0,0.0,71.0,2906116096.0,1486393344.0,2313510912.0,26913054720.0,67542.0,69230.0
13-04 02:32:08,0.083,0.167,97.667,2.0,0.0,0.083,0.0,503808.0,0.0,43.0,2891849728.0,1486393344.0,2313674752.0,26927157248.0,475844.0,483261.0
13-04 02:32:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2889838592.0,1486393344.0,2313773056.0,26929070080.0,7984.0,7734.0
13-04 02:32:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2889728000.0,1486393344.0,2313773056.0,26929180672.0,8396.0,8830.0
13-04 02:32:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2889728000.0,1486393344.0,2313773056.0,26929180672.0,8361.0,8262.0
13-04 02:32:12,0.333,0.083,99.583,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2890113024.0,1486393344.0,2313777152.0,26928791552.0,8502.0,8880.0
13-04 02:32:13,0.915,0.666,97.754,0.499,0.0,0.166,0.0,126976.0,0.0,16.0,2889658368.0,1486393344.0,2314223616.0,26928799744.0,1274353.0,4403201.0
13-04 02:32:14,1.833,0.833,96.917,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2888060928.0,1486393344.0,2316328960.0,26928291840.0,2820119.0,10039651.0
13-04 02:32:15,1.341,0.671,97.569,0.168,0.0,0.251,0.0,86016.0,0.0,13.0,2888421376.0,1486393344.0,2318381056.0,26925879296.0,2508620.0,8855345.0
13-04 02:32:16,1.342,0.503,97.232,0.671,0.0,0.252,0.0,98304.0,0.0,11.0,2888409088.0,1486393344.0,2320551936.0,26923720704.0,2850067.0,10045808.0
13-04 02:32:17,1.586,0.668,97.329,0.167,0.0,0.250,0.0,258048.0,0.0,50.0,2888065024.0,1486393344.0,2322862080.0,26921754624.0,2889686.0,10081358.0
13-04 02:32:18,1.340,0.419,97.320,0.670,0.0,0.251,0.0,167936.0,0.0,23.0,2887917568.0,1486393344.0,2325184512.0,26919579648.0,2563950.0,8906079.0
13-04 02:32:19,1.578,0.997,96.262,0.748,0.0,0.415,0.0,135168.0,0.0,13.0,2888208384.0,1486393344.0,2327465984.0,26917007360.0,2843981.0,9938120.0
13-04 02:32:20,1.591,0.335,97.404,0.503,0.0,0.168,0.0,188416.0,0.0,35.0,2888130560.0,1486393344.0,2330021888.0,26914529280.0,2725485.0,9477228.0
13-04 02:32:21,1.839,0.585,96.656,0.585,0.0,0.334,0.0,278528.0,0.0,54.0,2887954432.0,1486393344.0,2331725824.0,26913001472.0,2907965.0,9987293.0
13-04 02:32:22,2.092,0.502,96.736,0.251,0.0,0.418,0.0,106496.0,0.0,16.0,2888626176.0,1486393344.0,2334420992.0,26909634560.0,2781472.0,9647366.0
13-04 02:32:23,1.501,0.584,96.580,0.917,0.0,0.417,0.0,155648.0,0.0,18.0,2887979008.0,1486393344.0,2336686080.0,26908016640.0,2743607.0,9567091.0
13-04 02:32:24,1.340,0.586,97.404,0.251,0.0,0.419,0.0,253952.0,0.0,53.0,2887782400.0,1486393344.0,2338881536.0,26906017792.0,2861518.0,9835000.0
13-04 02:32:25,1.333,0.417,97.583,0.500,0.0,0.167,0.0,102400.0,0.0,11.0,2887143424.0,1486393344.0,2341076992.0,26904461312.0,1941534.0,6692478.0
13-04 02:32:26,1.245,0.664,97.759,0.249,0.0,0.083,0.0,61440.0,0.0,13.0,2888187904.0,1486393344.0,2342445056.0,26902048768.0,1996810.0,7154668.0
13-04 02:32:27,1.668,0.834,96.580,0.751,0.0,0.167,0.0,151552.0,0.0,14.0,2889289728.0,1486393344.0,2345545728.0,26897846272.0,3890874.0,14426430.0
13-04 02:32:28,1.759,0.503,96.566,0.754,0.0,0.419,0.0,118784.0,0.0,15.0,2888912896.0,1486393344.0,2347847680.0,26895921152.0,2739099.0,9499829.0
13-04 02:32:29,1.912,0.831,96.176,0.748,0.0,0.333,0.0,139264.0,0.0,15.0,2888609792.0,1486393344.0,2349989888.0,26894082048.0,2674258.0,9289087.0
13-04 02:32:30,1.585,0.584,96.997,0.417,0.0,0.417,0.0,102400.0,0.0,15.0,2888056832.0,1486393344.0,2352701440.0,26891923456.0,2803512.0,9837229.0
13-04 02:32:31,1.254,0.669,97.074,0.502,0.0,0.502,0.0,46981120.0,0.0,77.0,2888880128.0,1486393344.0,2354339840.0,26889461760.0,2879277.0,10110893.0
13-04 02:32:32,1.582,0.833,97.086,0.250,0.0,0.250,0.0,143360.0,0.0,19.0,2889388032.0,1486393344.0,2357211136.0,26886082560.0,2680129.0,9426152.0
13-04 02:32:33,3.101,0.587,95.222,0.754,0.0,0.335,0.0,151552.0,0.0,16.0,2895138816.0,1486393344.0,2359713792.0,26877829120.0,3853128.0,8738021.0
13-04 02:32:34,3.264,0.921,95.063,0.167,0.0,0.586,0.0,139264.0,0.0,15.0,2896216064.0,1486393344.0,2364608512.0,26871857152.0,5186992.0,10754825.0
13-04 02:32:35,6.633,0.580,91.874,0.415,0.0,0.498,0.0,102400.0,0.0,11.0,2906288128.0,1486393344.0,2368241664.0,26858151936.0,4663948.0,8888750.0
13-04 02:32:36,1.933,0.672,96.387,0.588,0.0,0.420,0.0,155648.0,0.0,25.0,2906619904.0,1486393344.0,2372395008.0,26853666816.0,5012128.0,10144853.0
13-04 02:32:37,5.071,0.748,93.017,0.499,0.0,0.665,0.0,131072.0,0.0,17.0,2907623424.0,1486393344.0,2375958528.0,26849099776.0,4686033.0,9011565.0
13-04 02:32:38,2.0,0.750,96.0,0.583,0.0,0.667,0.0,126976.0,0.0,17.0,2907033600.0,1486393344.0,2380644352.0,26845003776.0,4970708.0,10006178.0
13-04 02:32:39,2.660,0.831,96.093,0.166,0.0,0.249,0.0,86016.0,0.0,13.0,2907463680.0,1486393344.0,2384408576.0,26840809472.0,5019253.0,10138792.0
13-04 02:32:40,2.243,0.831,95.930,0.581,0.0,0.415,0.0,13320192.0,0.0,32.0,2906939392.0,1486393344.0,2389254144.0,26836488192.0,4905983.0,9741906.0
13-04 02:32:41,1.909,0.913,96.100,0.415,0.0,0.664,0.0,90112.0,0.0,14.0,2907226112.0,1486393344.0,2392899584.0,26832556032.0,4713679.0,9079702.0
13-04 02:32:42,1.756,0.669,96.405,0.418,0.0,0.753,0.0,184320.0,0.0,22.0,2908295168.0,1486393344.0,2396147712.0,26828238848.0,4839781.0,9488637.0
13-04 02:32:43,2.581,0.833,95.587,0.666,0.0,0.333,0.0,131072.0,0.0,17.0,2908725248.0,1486393344.0,2401181696.0,26822774784.0,5023201.0,10209292.0
13-04 02:32:44,1.421,0.753,96.739,0.418,0.0,0.669,0.0,110592.0,0.0,14.0,2908332032.0,1486393344.0,2405404672.0,26818945024.0,4785235.0,9389067.0
13-04 02:32:45,1.669,0.835,96.578,0.417,0.0,0.501,0.0,81920.0,0.0,10.0,2907541504.0,1486393344.0,2410340352.0,26814799872.0,4788235.0,9267943.0
13-04 02:32:46,2.089,0.919,95.990,0.501,0.0,0.501,0.0,86016.0,0.0,12.0,2908684288.0,1486393344.0,2413105152.0,26810892288.0,4923699.0,9805300.0
13-04 02:32:47,2.002,1.001,95.997,0.500,0.0,0.500,0.0,147456.0,0.0,19.0,2907504640.0,1486393344.0,2418286592.0,26806890496.0,4980755.0,10004606.0
13-04 02:32:48,1.421,0.669,96.823,0.585,0.0,0.502,0.0,122880.0,0.0,15.0,2908893184.0,1486393344.0,2421649408.0,26802139136.0,4898132.0,9868691.0
13-04 02:32:49,1.420,1.086,96.658,0.501,0.0,0.334,0.0,106496.0,0.0,12.0,2908475392.0,1486393344.0,2425606144.0,26798600192.0,4654387.0,8815046.0
13-04 02:32:50,3.946,0.756,94.458,0.504,0.0,0.336,0.0,131072.0,0.0,16.0,2926977024.0,1486393344.0,2430074880.0,26775629824.0,5000649.0,10076654.0
13-04 02:32:51,1.676,0.671,96.815,0.503,0.0,0.335,0.0,77824.0,0.0,10.0,2927255552.0,1486393344.0,2433806336.0,26771619840.0,4810981.0,9388102.0
13-04 02:32:52,1.915,1.166,95.754,0.916,0.0,0.250,0.0,237568.0,0.0,17.0,2927988736.0,1486393344.0,2437865472.0,26766827520.0,4881428.0,9625250.0
13-04 02:32:53,0.998,1.082,96.755,0.915,0.0,0.250,0.0,147456.0,0.0,14.0,2926772224.0,1486393344.0,2441928704.0,26763980800.0,3787407.0,5803647.0
13-04 02:32:54,0.668,0.250,98.748,0.250,0.0,0.083,0.0,81920.0,0.0,11.0,2926968832.0,1486393344.0,2444238848.0,26761474048.0,2185027.0,168909.0
13-04 02:32:55,0.418,0.167,98.495,0.753,0.0,0.167,0.0,147456.0,0.0,19.0,2927427584.0,1486393344.0,2446102528.0,26759151616.0,2207225.0,172869.0
13-04 02:32:56,0.419,0.168,97.737,1.509,0.0,0.168,0.0,282624.0,0.0,36.0,2927599616.0,1486393344.0,2447556608.0,26757525504.0,2345257.0,331249.0
13-04 02:32:57,0.750,0.333,97.583,1.083,0.0,0.250,0.0,376832.0,0.0,36.0,2927329280.0,1486393344.0,2450165760.0,26755186688.0,2519251.0,488331.0
13-04 02:32:58,0.335,0.251,99.079,0.168,0.0,0.168,0.0,40960.0,0.0,3.0,2927562752.0,1486393344.0,2451881984.0,26753236992.0,2159247.0,127920.0
13-04 02:32:59,0.753,0.251,98.912,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2927915008.0,1486393344.0,2453438464.0,26751328256.0,2091132.0,133867.0
13-04 02:33:00,2.176,0.167,97.573,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2927276032.0,1486393344.0,2455797760.0,26749607936.0,2235746.0,135253.0
13-04 02:33:01,5.676,0.334,93.990,0.0,0.0,0.0,0.0,49586176.0,0.0,51.0,2936365056.0,1486393344.0,2457657344.0,26738659328.0,2149153.0,128379.0
13-04 02:33:02,0.251,0.251,99.247,0.0,0.0,0.251,0.0,73728.0,0.0,7.0,2936864768.0,1486393344.0,2459549696.0,26736267264.0,2188454.0,148989.0
13-04 02:33:03,0.334,0.167,99.164,0.251,0.0,0.084,0.0,69632.0,0.0,3.0,2937135104.0,1486393344.0,2461523968.0,26734022656.0,2095998.0,126844.0
13-04 02:33:04,0.584,0.417,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2920448000.0,1486393344.0,2463277056.0,26748956672.0,2214967.0,134353.0
13-04 02:33:05,0.669,0.167,98.996,0.0,0.0,0.167,0.0,45056.0,0.0,4.0,2920710144.0,1486393344.0,2465218560.0,26746753024.0,2164843.0,132645.0
13-04 02:33:06,0.667,0.334,98.916,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2920689664.0,1486393344.0,2467049472.0,26744942592.0,2103632.0,125675.0
13-04 02:33:07,2.003,0.334,97.663,0.0,0.0,0.0,0.0,98304.0,0.0,7.0,2920427520.0,1486393344.0,2468835328.0,26743418880.0,2251852.0,187556.0
13-04 02:33:08,0.417,0.334,98.748,0.250,0.0,0.250,0.0,49152.0,0.0,3.0,2922766336.0,1486393344.0,2470907904.0,26739007488.0,2177654.0,137815.0
13-04 02:33:09,3.018,1.174,95.222,0.419,0.0,0.168,0.0,0.0,0.0,0.0,1726783488.0,1486393344.0,2472837120.0,27933061120.0,2179224.0,184296.0
13-04 02:33:10,0.417,0.334,99.166,0.0,0.0,0.083,0.0,56832000.0,0.0,58.0,1724899328.0,1486393344.0,2474635264.0,27933147136.0,2148032.0,124260.0
13-04 02:33:11,3.592,0.835,95.405,0.0,0.0,0.167,0.0,24576.0,0.0,5.0,1727430656.0,1486393344.0,2476556288.0,27928694784.0,2173344.0,132491.0
13-04 02:33:12,6.678,0.167,93.072,0.0,0.0,0.083,0.0,86016.0,0.0,8.0,1730637824.0,1486393344.0,2478411776.0,27923632128.0,2149274.0,131363.0
13-04 02:33:13,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731051520.0,1486393344.0,2480304128.0,27921326080.0,2169214.0,132109.0
13-04 02:33:14,0.250,0.334,99.166,0.167,0.0,0.083,0.0,45056.0,0.0,2.0,1730686976.0,1486393344.0,2482192384.0,27919802368.0,2147265.0,118451.0
13-04 02:33:15,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1731059712.0,1486393344.0,2483875840.0,27917746176.0,2158675.0,122499.0
13-04 02:33:16,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730965504.0,1486393344.0,2485968896.0,27915747328.0,2156201.0,120071.0
13-04 02:33:17,2.590,0.167,97.160,0.0,0.0,0.084,0.0,73728.0,0.0,5.0,1731362816.0,1486393344.0,2487857152.0,27913461760.0,2158227.0,134222.0
13-04 02:33:18,0.418,0.084,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1731301376.0,1486393344.0,2489753600.0,27911626752.0,2159324.0,123862.0
13-04 02:33:19,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1731010560.0,1486393344.0,2491629568.0,27910041600.0,2157211.0,121277.0
13-04 02:33:20,0.251,0.167,99.414,0.084,0.0,0.084,0.0,49152.0,0.0,5.0,1731026944.0,1486393344.0,2493517824.0,27908136960.0,2175582.0,140822.0
13-04 02:33:21,0.417,0.250,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1731526656.0,1486393344.0,2495209472.0,27905945600.0,2170262.0,122410.0
13-04 02:33:22,0.334,0.0,99.499,0.0,0.0,0.167,0.0,86016.0,0.0,5.0,1731440640.0,1486393344.0,2497294336.0,27903946752.0,2176089.0,144397.0
13-04 02:33:23,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731067904.0,1486393344.0,2499317760.0,27902296064.0,2157581.0,118568.0
13-04 02:33:24,0.251,0.084,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1731346432.0,1486393344.0,2501197824.0,27900137472.0,2149066.0,113386.0
13-04 02:33:25,0.333,0.582,98.836,0.0,0.0,0.249,0.0,20480.0,0.0,1.0,1731354624.0,1486393344.0,2503094272.0,27898232832.0,2166935.0,123274.0
13-04 02:33:26,0.251,0.167,99.332,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1731276800.0,1486393344.0,2504982528.0,27896422400.0,2158982.0,125809.0
13-04 02:33:27,0.167,0.084,99.666,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,1731194880.0,1486393344.0,2506715136.0,27894771712.0,2147096.0,124758.0
13-04 02:33:28,0.250,0.167,99.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1731149824.0,1486393344.0,2508759040.0,27892772864.0,2159479.0,126369.0
13-04 02:33:29,0.838,0.168,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731166208.0,1486393344.0,2510647296.0,27890868224.0,2168488.0,119872.0
13-04 02:33:30,0.251,0.084,99.498,0.0,0.0,0.167,0.0,32768.0,0.0,8.0,1731457024.0,1486393344.0,2512515072.0,27888709632.0,2157299.0,118850.0
13-04 02:33:31,0.251,0.167,99.415,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1731076096.0,1486393344.0,2514419712.0,27887185920.0,2094549.0,114539.0
13-04 02:33:32,0.417,0.250,99.083,0.167,0.0,0.083,0.0,94208.0,0.0,8.0,1734127616.0,1486393344.0,2516115456.0,27882438656.0,2220295.0,132621.0
13-04 02:33:33,0.0,0.167,99.582,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1737707520.0,1486393344.0,2518200320.0,27876773888.0,2156658.0,117403.0
13-04 02:33:34,0.666,0.333,98.918,0.0,0.0,0.083,0.0,57344.0,0.0,4.0,1740615680.0,1486393344.0,2520150016.0,27871916032.0,2103755.0,122626.0
13-04 02:33:35,0.251,0.251,99.332,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,1741848576.0,1486393344.0,2521931776.0,27868901376.0,2209731.0,120716.0
13-04 02:33:36,0.251,0.251,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1741811712.0,1486393344.0,2523873280.0,27866996736.0,2072572.0,113375.0
13-04 02:33:37,0.167,0.250,99.416,0.0,0.0,0.167,0.0,53248.0,0.0,3.0,1741885440.0,1486393344.0,2525831168.0,27864965120.0,2231598.0,133745.0
13-04 02:33:38,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1741836288.0,1486393344.0,2527784960.0,27863060480.0,2169088.0,120001.0
13-04 02:33:39,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1741877248.0,1486393344.0,2529775616.0,27861028864.0,2160261.0,124587.0
13-04 02:33:40,0.251,0.167,99.498,0.0,0.0,0.084,0.0,56832000.0,0.0,114.0,1741877248.0,1486393344.0,2531491840.0,27859312640.0,2145857.0,119310.0
13-04 02:33:41,0.334,0.250,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1741647872.0,1486393344.0,2533584896.0,27857448960.0,2170007.0,121493.0
13-04 02:33:42,0.500,0.250,99.083,0.0,0.0,0.167,0.0,106496.0,0.0,9.0,1741934592.0,1486393344.0,2535456768.0,27855290368.0,2158924.0,131630.0
13-04 02:33:43,0.167,0.084,99.582,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1741942784.0,1486393344.0,2537353216.0,27853385728.0,2146043.0,118877.0
13-04 02:33:44,0.334,0.251,99.248,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1741578240.0,1486393344.0,2539241472.0,27851862016.0,2158795.0,122731.0
13-04 02:33:45,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1741627392.0,1486393344.0,2541129728.0,27849924608.0,2166991.0,117954.0
13-04 02:33:46,0.167,0.251,99.415,0.0,0.0,0.167,0.0,32768.0,0.0,7.0,1741668352.0,1486393344.0,2542866432.0,27848146944.0,2157865.0,122858.0
13-04 02:33:47,0.250,0.167,99.499,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,1741627392.0,1486393344.0,2544906240.0,27846148096.0,2149938.0,130776.0
13-04 02:33:48,0.084,0.167,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1741836288.0,1486393344.0,2546794496.0,27844050944.0,2156723.0,118797.0
13-04 02:33:49,0.167,0.167,99.331,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1742577664.0,1486393344.0,2548686848.0,27841417216.0,2168516.0,124417.0
13-04 02:33:50,0.167,0.084,99.415,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,1742299136.0,1486393344.0,2550583296.0,27839799296.0,2153604.0,118953.0
13-04 02:33:51,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1742602240.0,1486393344.0,2552471552.0,27837607936.0,2164013.0,126574.0
13-04 02:33:52,1.253,0.251,98.329,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,1746616320.0,1486393344.0,2554347520.0,27831717888.0,2173698.0,134376.0
13-04 02:33:53,0.250,0.334,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1750474752.0,1486393344.0,2556248064.0,27825958912.0,2156782.0,118285.0
13-04 02:33:54,0.250,0.500,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1754349568.0,1486393344.0,2558373888.0,27819958272.0,2154977.0,112306.0
13-04 02:33:55,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1758138368.0,1486393344.0,2560012288.0,27814531072.0,2158010.0,121870.0
13-04 02:33:56,0.251,0.0,99.415,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1761873920.0,1486393344.0,2562150400.0,27808657408.0,2150913.0,126775.0
13-04 02:33:57,0.083,0.334,99.416,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,1766047744.0,1486393344.0,2563911680.0,27802722304.0,2156375.0,129782.0
13-04 02:33:58,0.250,0.083,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1769988096.0,1486393344.0,2565812224.0,27796881408.0,2155404.0,118695.0
13-04 02:33:59,0.251,0.334,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1774043136.0,1486393344.0,2567503872.0,27791134720.0,2169201.0,117575.0
13-04 02:34:00,0.334,0.083,99.332,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1777639424.0,1486393344.0,2569588736.0,27785453568.0,2157997.0,117813.0
13-04 02:34:01,0.333,0.333,99.084,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1781465088.0,1486393344.0,2571476992.0,27779739648.0,2147646.0,119069.0
13-04 02:34:02,0.167,0.334,99.248,0.084,0.0,0.167,0.0,77824.0,0.0,7.0,1785233408.0,1486393344.0,2573361152.0,27774087168.0,2079971.0,107495.0
13-04 02:34:03,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1789501440.0,1486393344.0,2575249408.0,27767930880.0,2231595.0,120644.0
13-04 02:34:04,0.334,0.334,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1793380352.0,1486393344.0,2576904192.0,27762397184.0,2159850.0,121048.0
13-04 02:34:05,0.167,0.167,99.498,0.0,0.0,0.167,0.0,57344.0,0.0,9.0,1797160960.0,1486393344.0,2579025920.0,27756494848.0,2170099.0,116243.0
13-04 02:34:06,0.167,0.167,99.415,0.0,0.0,0.251,0.0,12288.0,0.0,1.0,1800912896.0,1486393344.0,2580860928.0,27750907904.0,2081357.0,112149.0
13-04 02:34:07,0.167,0.250,99.500,0.0,0.0,0.083,0.0,81920.0,0.0,5.0,1805168640.0,1486393344.0,2582573056.0,27744940032.0,2224489.0,132635.0
13-04 02:34:08,0.250,0.334,99.165,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1808740352.0,1486393344.0,2584633344.0,27739308032.0,2084717.0,114688.0
13-04 02:34:09,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1812951040.0,1486393344.0,2586550272.0,27733180416.0,2229014.0,117573.0
13-04 02:34:10,0.334,0.251,99.248,0.0,0.0,0.167,0.0,56807424.0,0.0,110.0,1816453120.0,1486393344.0,2588475392.0,27727753216.0,2158229.0,119436.0
13-04 02:34:11,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1820389376.0,1486393344.0,2590363648.0,27721928704.0,2152555.0,121015.0
13-04 02:34:12,0.251,0.334,99.165,0.0,0.0,0.251,0.0,98304.0,0.0,8.0,1824964608.0,1486393344.0,2592247808.0,27715469312.0,2175462.0,115730.0
13-04 02:34:13,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1828782080.0,1486393344.0,2594136064.0,27709763584.0,2154590.0,117902.0
13-04 02:34:14,0.251,0.251,99.331,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1832828928.0,1486393344.0,2595827712.0,27704025088.0,2161772.0,118230.0
13-04 02:34:15,0.417,0.250,99.333,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1836810240.0,1486393344.0,2597916672.0,27697954816.0,2147134.0,118603.0
13-04 02:34:16,0.084,0.084,99.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1840381952.0,1486393344.0,2599804928.0,27692494848.0,2157477.0,117343.0
13-04 02:34:17,0.251,0.251,99.332,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,1844240384.0,1486393344.0,2601693184.0,27686748160.0,2168046.0,116653.0
13-04 02:34:18,0.417,0.333,99.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1848414208.0,1486393344.0,2603581440.0,27680686080.0,2151393.0,116825.0
13-04 02:34:19,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1852502016.0,1486393344.0,2605273088.0,27674906624.0,2154389.0,120987.0
13-04 02:34:20,0.167,0.251,99.248,0.167,0.0,0.167,0.0,24576.0,0.0,4.0,1856192512.0,1486393344.0,2607357952.0,27669131264.0,2154219.0,117695.0
13-04 02:34:21,0.167,0.334,99.416,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1860018176.0,1486393344.0,2609246208.0,27663417344.0,2156036.0,112652.0
13-04 02:34:22,0.251,0.167,99.415,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,1863856128.0,1486393344.0,2610933760.0,27657891840.0,2188491.0,143070.0
13-04 02:34:23,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1867673600.0,1486393344.0,2613018624.0,27651989504.0,2156680.0,117548.0
13-04 02:34:24,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1871687680.0,1486393344.0,2614910976.0,27646083072.0,2146626.0,111403.0
13-04 02:34:25,0.334,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1875566592.0,1486393344.0,2616807424.0,27640307712.0,2163183.0,115504.0
13-04 02:34:26,0.334,0.167,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1879298048.0,1486393344.0,2618687488.0,27634696192.0,2168053.0,121599.0
13-04 02:34:27,0.334,0.083,99.499,0.0,0.0,0.083,0.0,86016.0,0.0,5.0,1883447296.0,1486393344.0,2620379136.0,27628855296.0,2158564.0,129211.0
13-04 02:34:28,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1887170560.0,1486393344.0,2622464000.0,27623047168.0,2146824.0,115828.0
13-04 02:34:29,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1890996224.0,1486393344.0,2624352256.0,27617333248.0,2168124.0,116115.0
13-04 02:34:30,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1894854656.0,1486393344.0,2626240512.0,27611586560.0,2129872.0,116024.0
13-04 02:34:31,0.333,0.250,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1898516480.0,1486393344.0,2628132864.0,27606032384.0,2178645.0,119324.0
13-04 02:34:32,0.167,0.251,99.331,0.251,0.0,0.0,0.0,90112.0,0.0,7.0,1902764032.0,1486393344.0,2630266880.0,27599650816.0,2158126.0,128185.0
13-04 02:34:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1904717824.0,1486393344.0,2630565888.0,27597398016.0,812030.0,47845.0
13-04 02:34:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,1904562176.0,1486393344.0,2630848512.0,27597271040.0,4107.0,3873.0
13-04 02:34:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1904562176.0,1486393344.0,2630848512.0,27597271040.0,7896.0,7595.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1904680960.0,1486393344.0,2630856704.0,27597144064.0,4807.0,5155.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1904680960.0,1486393344.0,2630856704.0,27597144064.0,3557.0,2724.0
13-04 02:34:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1901056000.0,1486393344.0,2630856704.0,27600769024.0,5320.0,6117.0
13-04 02:34:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1900744704.0,1486393344.0,2630856704.0,27601080320.0,5585.0,6284.0
13-04 02:34:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,43454464.0,0.0,92.0,1900740608.0,1486393344.0,2630860800.0,27601080320.0,14230.0,3122.0
13-04 02:34:41,1.002,0.334,98.581,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1905958912.0,1486393344.0,2632753152.0,27593969664.0,2502900.0,134309.0
13-04 02:34:42,0.417,0.250,99.0,0.0,0.0,0.333,0.0,102400.0,0.0,8.0,1910128640.0,1486393344.0,2635345920.0,27587207168.0,2634185.0,141717.0
13-04 02:34:43,0.500,0.500,98.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1915277312.0,1486393344.0,2637910016.0,27579494400.0,2923128.0,152593.0
13-04 02:34:44,0.336,0.168,99.245,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,1920028672.0,1486393344.0,2640269312.0,27572383744.0,2717709.0,145933.0
13-04 02:34:45,0.417,0.167,99.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1924820992.0,1486393344.0,2642460672.0,27565400064.0,2518269.0,133210.0
13-04 02:34:46,0.084,0.168,99.497,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1929420800.0,1486393344.0,2644623360.0,27558637568.0,2603226.0,133109.0
13-04 02:34:47,0.167,0.418,99.165,0.0,0.0,0.251,0.0,73728.0,0.0,5.0,1934307328.0,1486393344.0,2647355392.0,27551019008.0,2834864.0,140024.0
13-04 02:34:48,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1939390464.0,1486393344.0,2649509888.0,27543781376.0,2796409.0,147712.0
13-04 02:34:49,0.667,0.250,99.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1943670784.0,1486393344.0,2651926528.0,27537084416.0,2485664.0,133683.0
13-04 02:34:50,0.334,0.334,99.164,0.084,0.0,0.084,0.0,45056.0,0.0,5.0,1948368896.0,1486393344.0,2654498816.0,27529814016.0,2676580.0,137578.0
13-04 02:34:51,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1953144832.0,1486393344.0,2656927744.0,27522609152.0,2839987.0,136322.0
13-04 02:34:52,0.251,0.251,99.415,0.0,0.0,0.084,0.0,77824.0,0.0,6.0,1957191680.0,1486393344.0,2659278848.0,27516211200.0,2754363.0,171189.0
13-04 02:34:53,0.250,0.250,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1961910272.0,1486393344.0,2661494784.0,27509276672.0,2515091.0,137492.0
13-04 02:34:54,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1966493696.0,1486393344.0,2663817216.0,27502370816.0,2568039.0,136409.0
13-04 02:34:55,0.334,0.334,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1971613696.0,1486393344.0,2666315776.0,27494752256.0,2968293.0,166350.0
13-04 02:34:56,0.250,0.417,99.082,0.083,0.0,0.167,0.0,24576.0,0.0,5.0,1977032704.0,1486393344.0,2668515328.0,27487133696.0,2725907.0,148322.0
13-04 02:34:57,0.250,0.250,99.249,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,1981186048.0,1486393344.0,2670931968.0,27480563712.0,2471492.0,122871.0
13-04 02:34:58,0.584,0.250,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1986080768.0,1486393344.0,2673053696.0,27473547264.0,2682354.0,143545.0
13-04 02:34:59,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1991180288.0,1486393344.0,2675802112.0,27465699328.0,2870501.0,150151.0
13-04 02:35:00,0.333,0.416,98.918,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1996169216.0,1486393344.0,2677956608.0,27458555904.0,2720135.0,138558.0
13-04 02:35:01,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2000470016.0,1486393344.0,2680352768.0,27451858944.0,2507966.0,133390.0
13-04 02:35:02,0.500,0.334,98.749,0.167,0.0,0.250,0.0,77824.0,0.0,7.0,2005331968.0,1486393344.0,2682912768.0,27444436992.0,2667527.0,135743.0
13-04 02:35:03,3.512,0.167,96.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2015162368.0,1486393344.0,2685026304.0,27432493056.0,2834355.0,154291.0
13-04 02:35:04,0.167,0.250,99.249,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2020048896.0,1486393344.0,2687590400.0,27425042432.0,2751264.0,141612.0
13-04 02:35:05,0.334,0.251,99.247,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2024349696.0,1486393344.0,2689798144.0,27418533888.0,2503000.0,148894.0
13-04 02:35:06,0.250,0.417,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2028847104.0,1486393344.0,2692124672.0,27411709952.0,2629788.0,142223.0
13-04 02:35:07,0.334,0.250,99.082,0.0,0.0,0.334,0.0,102400.0,0.0,5.0,2033922048.0,1486393344.0,2694656000.0,27404103680.0,2901705.0,164351.0
13-04 02:35:08,0.334,0.334,98.998,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2038743040.0,1486393344.0,2697043968.0,27396894720.0,2751763.0,141004.0
13-04 02:35:09,0.500,0.333,99.001,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2043105280.0,1486393344.0,2699251712.0,27390324736.0,2433633.0,129313.0
13-04 02:35:10,0.335,0.251,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2048249856.0,1486393344.0,2701377536.0,27383054336.0,2734836.0,146993.0
13-04 02:35:11,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2052575232.0,1486393344.0,2704035840.0,27376070656.0,2702028.0,132060.0
13-04 02:35:12,0.083,0.250,99.666,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2053677056.0,1486393344.0,2704306176.0,27374698496.0,348229.0,22238.0
13-04 02:35:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2053668864.0,1486393344.0,2704306176.0,27374706688.0,8808.0,8458.0
13-04 02:35:14,0.250,0.250,99.165,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2058637312.0,1486393344.0,2706702336.0,27367342080.0,2995643.0,133145.0
13-04 02:35:15,0.252,0.336,99.244,0.0,0.0,0.168,0.0,79839232.0,0.0,156.0,2067144704.0,1486393344.0,2712481792.0,27353055232.0,6389579.0,205640.0
13-04 02:35:16,0.167,0.334,99.331,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2073083904.0,1486393344.0,2715684864.0,27343912960.0,3452653.0,158877.0
13-04 02:35:17,0.168,0.168,99.665,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,2077876224.0,1486393344.0,2718097408.0,27336708096.0,2705101.0,149704.0
13-04 02:35:18,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2082717696.0,1486393344.0,2720239616.0,27329724416.0,2642391.0,138463.0
13-04 02:35:19,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2086944768.0,1486393344.0,2722869248.0,27322867712.0,2633620.0,136549.0
13-04 02:35:20,0.336,0.168,99.329,0.168,0.0,0.0,0.0,57344.0,0.0,6.0,2091745280.0,1486393344.0,2725212160.0,27315724288.0,2739217.0,144507.0
13-04 02:35:21,0.333,0.333,99.083,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2096746496.0,1486393344.0,2727542784.0,27308392448.0,2740512.0,150675.0
13-04 02:35:22,0.417,0.250,99.167,0.0,0.0,0.167,0.0,77824.0,0.0,6.0,2101399552.0,1486393344.0,2729873408.0,27301408768.0,2607981.0,159056.0
13-04 02:35:23,0.083,0.334,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2106597376.0,1486393344.0,2732539904.0,27293544448.0,2922844.0,157548.0
13-04 02:35:24,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2110976000.0,1486393344.0,2734764032.0,27286941696.0,2548681.0,134323.0
13-04 02:35:25,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2116136960.0,1486393344.0,2736906240.0,27279638528.0,2669372.0,140215.0
13-04 02:35:26,0.167,0.167,99.165,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2120921088.0,1486393344.0,2739613696.0,27272146944.0,2766515.0,154727.0
13-04 02:35:27,0.167,0.251,99.332,0.0,0.0,0.251,0.0,77824.0,0.0,5.0,2125701120.0,1486393344.0,2741784576.0,27265196032.0,2759907.0,146558.0
13-04 02:35:28,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2130100224.0,1486393344.0,2744209408.0,27258372096.0,2581985.0,135602.0
13-04 02:35:29,0.084,0.168,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2135011328.0,1486393344.0,2746314752.0,27251355648.0,2627726.0,138541.0
13-04 02:35:30,0.334,0.250,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2139381760.0,1486393344.0,2749022208.0,27244277760.0,2726941.0,134511.0
13-04 02:35:31,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2144452608.0,1486393344.0,2751221760.0,27237007360.0,2836965.0,142206.0
13-04 02:35:32,0.251,0.251,99.248,0.084,0.0,0.167,0.0,77824.0,0.0,7.0,2149748736.0,1486393344.0,2753646592.0,27229286400.0,2559994.0,150058.0
13-04 02:35:33,0.250,0.250,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2154700800.0,1486393344.0,2755768320.0,27222212608.0,2603001.0,139776.0
13-04 02:35:34,0.167,0.334,99.248,0.0,0.0,0.251,0.0,57344.0,0.0,4.0,2159300608.0,1486393344.0,2758434816.0,27214946304.0,2794119.0,143928.0
13-04 02:35:35,0.334,0.167,99.331,0.0,0.0,0.167,0.0,24576.0,0.0,2.0,2164486144.0,1486393344.0,2760646656.0,27207548928.0,2799702.0,148835.0
13-04 02:35:36,0.251,0.084,99.498,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2167480320.0,1486393344.0,2763079680.0,27202121728.0,2562985.0,150123.0
13-04 02:35:37,0.251,0.084,99.415,0.0,0.0,0.251,0.0,49152.0,0.0,3.0,2167169024.0,1486393344.0,2765422592.0,27200090112.0,2569127.0,146540.0
13-04 02:35:38,0.251,0.167,99.164,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2167640064.0,1486393344.0,2767650816.0,27197390848.0,2859964.0,145378.0
13-04 02:35:39,0.168,0.168,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2167562240.0,1486393344.0,2770300928.0,27194818560.0,2772124.0,145825.0
13-04 02:35:40,0.167,0.167,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167693312.0,1486393344.0,2772516864.0,27192471552.0,2542211.0,144039.0
13-04 02:35:41,0.333,0.333,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167754752.0,1486393344.0,2774360064.0,27190566912.0,2321627.0,120774.0
13-04 02:35:42,0.167,0.083,99.666,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2167570432.0,1486393344.0,2775052288.0,27190059008.0,423477.0,25890.0
13-04 02:35:43,1.002,0.417,98.331,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2167894016.0,1486393344.0,2779459584.0,27185328128.0,5195371.0,197888.0
13-04 02:35:44,0.167,0.167,99.331,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2167422976.0,1486393344.0,2781929472.0,27183329280.0,2650847.0,135235.0
13-04 02:35:45,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2167693312.0,1486393344.0,2784239616.0,27180748800.0,2672532.0,137448.0
13-04 02:35:46,0.416,0.416,99.001,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167611392.0,1486393344.0,2786607104.0,27178463232.0,2690944.0,139472.0
13-04 02:35:47,0.335,0.167,99.414,0.0,0.0,0.084,0.0,77824.0,0.0,5.0,2167377920.0,1486393344.0,2788966400.0,27176337408.0,2700753.0,146774.0
13-04 02:35:48,0.167,0.334,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2167361536.0,1486393344.0,2791555072.0,27173765120.0,2730210.0,142011.0
13-04 02:35:49,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2167734272.0,1486393344.0,2793697280.0,27171250176.0,2645947.0,137714.0
13-04 02:35:50,0.251,0.501,96.658,2.590,0.0,0.0,0.0,84602880.0,0.0,135.0,2167828480.0,1486393344.0,2796015616.0,27168837632.0,2654370.0,136903.0
13-04 02:35:51,0.334,0.250,99.082,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,2168881152.0,1486393344.0,2798612480.0,27165188096.0,2908036.0,148131.0
13-04 02:35:52,1.414,0.250,98.170,0.0,0.0,0.166,0.0,110592.0,0.0,8.0,2171101184.0,1486393344.0,2800971776.0,27160608768.0,2602959.0,173555.0
13-04 02:35:53,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2170839040.0,1486393344.0,2803257344.0,27158585344.0,2616605.0,142536.0
13-04 02:35:54,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171179008.0,1486393344.0,2805710848.0,27155791872.0,2777168.0,148658.0
13-04 02:35:55,0.334,0.417,99.165,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2170871808.0,1486393344.0,2808176640.0,27153633280.0,2789531.0,144421.0
13-04 02:35:56,0.334,0.167,99.081,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2171236352.0,1486393344.0,2810257408.0,27151187968.0,2563903.0,137005.0
13-04 02:35:57,0.250,0.417,99.333,0.0,0.0,0.0,0.0,73728.0,0.0,6.0,2171420672.0,1486393344.0,2812579840.0,27148681216.0,2569629.0,149545.0
13-04 02:35:58,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2171224064.0,1486393344.0,2815221760.0,27146235904.0,2827536.0,162206.0
13-04 02:35:59,0.334,0.167,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171351040.0,1486393344.0,2817601536.0,27143729152.0,2784772.0,149563.0
13-04 02:36:00,0.250,0.334,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171011072.0,1486393344.0,2819846144.0,27141824512.0,2558759.0,135259.0
13-04 02:36:01,0.417,0.083,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171461632.0,1486393344.0,2821967872.0,27139252224.0,2621491.0,134805.0
13-04 02:36:02,0.250,0.250,99.082,0.083,0.0,0.334,0.0,94208.0,0.0,7.0,2171392000.0,1486393344.0,2824671232.0,27136618496.0,2827059.0,156530.0
13-04 02:36:03,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171162624.0,1486393344.0,2827059200.0,27134459904.0,2751965.0,146450.0
13-04 02:36:04,0.167,0.167,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2171428864.0,1486393344.0,2829271040.0,27131981824.0,2559670.0,138381.0
13-04 02:36:05,0.334,0.084,99.332,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,2171518976.0,1486393344.0,2831527936.0,27129634816.0,2612197.0,135356.0
13-04 02:36:06,0.417,0.417,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171613184.0,1486393344.0,2833911808.0,27127156736.0,2784687.0,150911.0
13-04 02:36:07,0.251,0.167,99.415,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2171379712.0,1486393344.0,2836492288.0,27124809728.0,2780018.0,147560.0
13-04 02:36:08,0.500,0.334,98.832,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2171043840.0,1486393344.0,2838700032.0,27122937856.0,2562752.0,133542.0
13-04 02:36:09,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171314176.0,1486393344.0,2841001984.0,27120365568.0,2613836.0,138966.0
13-04 02:36:10,0.334,0.084,99.248,0.0,0.0,0.334,0.0,4096.0,0.0,1.0,2171199488.0,1486393344.0,2843496448.0,27117985792.0,2732925.0,138764.0
13-04 02:36:11,0.417,0.334,99.249,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2171101184.0,1486393344.0,2845786112.0,27115794432.0,2853968.0,142938.0
13-04 02:36:12,0.418,0.334,99.081,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2171998208.0,1486393344.0,2848165888.0,27112517632.0,2592409.0,135092.0
13-04 02:36:13,0.167,0.500,99.166,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171744256.0,1486393344.0,2850451456.0,27110486016.0,2580528.0,137549.0
13-04 02:36:14,0.251,0.167,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2171723776.0,1486393344.0,2852884480.0,27108073472.0,2674455.0,130549.0
13-04 02:36:15,0.416,0.416,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171740160.0,1486393344.0,2855346176.0,27105595392.0,2762784.0,164890.0
13-04 02:36:16,0.334,0.084,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2172084224.0,1486393344.0,2857603072.0,27102994432.0,2698982.0,139551.0
13-04 02:36:17,0.251,0.167,99.582,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2172194816.0,1486393344.0,2859905024.0,27100581888.0,2613487.0,139831.0
13-04 02:36:18,0.250,0.333,99.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171887616.0,1486393344.0,2862252032.0,27098542080.0,2643575.0,137988.0
13-04 02:36:19,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2171904000.0,1486393344.0,2864648192.0,27096129536.0,2739771.0,139443.0
13-04 02:36:20,0.251,0.167,99.247,0.167,0.0,0.167,0.0,71061504.0,0.0,72.0,2172211200.0,1486393344.0,2866851840.0,27093618688.0,2689280.0,139627.0
13-04 02:36:21,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171994112.0,1486393344.0,2869354496.0,27091333120.0,2722744.0,145086.0
13-04 02:36:22,0.250,0.167,99.499,0.0,0.0,0.083,0.0,86016.0,0.0,8.0,2171990016.0,1486393344.0,2871771136.0,27088920576.0,2565954.0,162690.0
13-04 02:36:23,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2171940864.0,1486393344.0,2874232832.0,27086508032.0,2994662.0,163216.0
13-04 02:36:24,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2172174336.0,1486393344.0,2876444672.0,27084062720.0,2571762.0,138641.0
13-04 02:36:25,0.417,0.167,99.249,0.0,0.0,0.167,0.0,45056.0,0.0,9.0,2172272640.0,1486393344.0,2878631936.0,27081777152.0,2666403.0,165809.0
13-04 02:36:26,0.251,0.251,99.331,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2171801600.0,1486393344.0,2881228800.0,27079651328.0,2738782.0,150017.0
13-04 02:36:27,0.167,0.084,99.499,0.0,0.0,0.251,0.0,86016.0,0.0,5.0,2171887616.0,1486393344.0,2883682304.0,27077111808.0,2814808.0,150179.0
13-04 02:36:28,0.250,0.083,99.332,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2172211200.0,1486393344.0,2885898240.0,27074572288.0,2563775.0,135895.0
13-04 02:36:29,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2171904000.0,1486393344.0,2888237056.0,27072540672.0,2647208.0,136167.0
13-04 02:36:30,0.334,0.250,99.249,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2171883520.0,1486393344.0,2890575872.0,27070222336.0,2492127.0,125032.0
13-04 02:36:31,0.334,0.417,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2171990016.0,1486393344.0,2893103104.0,27067588608.0,3027392.0,145327.0
13-04 02:36:32,0.251,0.335,99.163,0.167,0.0,0.084,0.0,98304.0,0.0,9.0,2172018688.0,1486393344.0,2895360000.0,27065303040.0,2562776.0,136880.0
13-04 02:36:33,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2172256256.0,1486393344.0,2897661952.0,27062763520.0,2614733.0,138900.0
13-04 02:36:34,0.167,0.167,99.499,0.0,0.0,0.167,0.0,73728.0,0.0,6.0,2172952576.0,1486393344.0,2900172800.0,27059556352.0,2774013.0,154240.0
13-04 02:36:35,0.167,0.251,99.499,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2173087744.0,1486393344.0,2902671360.0,27056922624.0,2820358.0,165425.0
13-04 02:36:36,0.251,0.084,99.498,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173124608.0,1486393344.0,2904920064.0,27054637056.0,2538444.0,134762.0
13-04 02:36:37,0.417,0.417,99.083,0.0,0.0,0.083,0.0,57344.0,0.0,3.0,2173235200.0,1486393344.0,2907222016.0,27052224512.0,2658967.0,139818.0
13-04 02:36:38,0.334,0.251,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2172882944.0,1486393344.0,2909544448.0,27050254336.0,2700664.0,141582.0
13-04 02:36:39,0.250,0.334,99.082,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2173173760.0,1486393344.0,2912141312.0,27047366656.0,2858536.0,147376.0
13-04 02:36:40,0.416,0.333,99.001,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2173218816.0,1486393344.0,2914349056.0,27045113856.0,2531419.0,136377.0
13-04 02:36:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173132800.0,1486393344.0,2914562048.0,27044986880.0,196792.0,14689.0
13-04 02:36:42,0.166,0.083,99.667,0.083,0.0,0.0,0.0,65536.0,0.0,5.0,2173132800.0,1486393344.0,2914562048.0,27044986880.0,26395.0,27023.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173128704.0,1486393344.0,2914566144.0,27044986880.0,4969.0,5767.0
13-04 02:36:44,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2173128704.0,1486393344.0,2914566144.0,27044986880.0,3406.0,3244.0
13-04 02:36:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173128704.0,1486393344.0,2914566144.0,27044986880.0,3127.0,2301.0
13-04 02:36:46,0.250,0.0,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2173128704.0,1486393344.0,2914566144.0,27044986880.0,2846.0,2141.0
13-04 02:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2173128704.0,1486393344.0,2914566144.0,27044986880.0,23097.0,24014.0
13-04 02:36:48,0.833,0.250,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2172932096.0,1486393344.0,2915905536.0,27043844096.0,1513208.0,71706.0
13-04 02:36:49,0.335,0.167,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173288448.0,1486393344.0,2918342656.0,27041050624.0,3043354.0,141307.0
13-04 02:36:50,0.334,0.251,99.080,0.167,0.0,0.167,0.0,54226944.0,0.0,56.0,2172821504.0,1486393344.0,2921222144.0,27038638080.0,2908336.0,142294.0
13-04 02:36:51,0.084,0.084,99.748,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173059072.0,1486393344.0,2923618304.0,27036004352.0,3143141.0,148117.0
13-04 02:36:52,0.334,0.334,99.082,0.0,0.0,0.250,0.0,102400.0,0.0,8.0,2173341696.0,1486393344.0,2926874624.0,27032465408.0,3217598.0,188943.0
13-04 02:36:53,0.084,0.251,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173607936.0,1486393344.0,2929680384.0,27029393408.0,3204008.0,161302.0
13-04 02:36:54,0.251,0.251,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2173218816.0,1486393344.0,2932600832.0,27026862080.0,3227113.0,159496.0
13-04 02:36:55,0.251,0.251,99.331,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2173771776.0,1486393344.0,2935349248.0,27023560704.0,3264956.0,155144.0
13-04 02:36:56,0.334,0.251,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2173837312.0,1486393344.0,2938044416.0,27020800000.0,3119810.0,162044.0
13-04 02:36:57,0.334,0.334,99.081,0.0,0.0,0.251,0.0,69632.0,0.0,5.0,2173825024.0,1486393344.0,2941104128.0,27017752576.0,3407149.0,167724.0
13-04 02:36:58,0.333,0.500,98.918,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2173857792.0,1486393344.0,2943770624.0,27015053312.0,3199840.0,146749.0
13-04 02:36:59,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2173915136.0,1486393344.0,2946727936.0,27012038656.0,3159425.0,162038.0
13-04 02:37:00,0.418,0.167,99.247,0.0,0.0,0.167,0.0,36864.0,0.0,8.0,2173923328.0,1486393344.0,2949259264.0,27009499136.0,3126070.0,144222.0
13-04 02:37:01,0.502,0.251,99.080,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,2173386752.0,1486393344.0,2952843264.0,27006451712.0,3630177.0,166783.0
13-04 02:37:02,0.251,0.168,99.330,0.168,0.0,0.084,0.0,94208.0,0.0,8.0,2173792256.0,1486393344.0,2955010048.0,27003879424.0,2725041.0,134245.0
13-04 02:37:03,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173874176.0,1486393344.0,2958196736.0,27000610816.0,3523117.0,155588.0
13-04 02:37:04,0.167,0.251,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173849600.0,1486393344.0,2960953344.0,26997878784.0,2928224.0,140754.0
13-04 02:37:05,0.419,0.084,99.413,0.0,0.0,0.084,0.0,40960.0,0.0,2.0,2173747200.0,1486393344.0,2964197376.0,26994737152.0,3638309.0,179047.0
13-04 02:37:06,0.417,0.334,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2173865984.0,1486393344.0,2966237184.0,26992578560.0,2766319.0,132103.0
13-04 02:37:07,0.250,0.417,99.166,0.0,0.0,0.167,0.0,86016.0,0.0,6.0,2173796352.0,1486393344.0,2969608192.0,26989277184.0,3613561.0,179822.0
13-04 02:37:08,0.417,0.167,99.0,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2174058496.0,1486393344.0,2971979776.0,26986643456.0,2809147.0,130547.0
13-04 02:37:09,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2173960192.0,1486393344.0,2975125504.0,26983596032.0,3540139.0,165724.0
13-04 02:37:10,0.250,0.334,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2174087168.0,1486393344.0,2977538048.0,26981056512.0,2685584.0,129750.0
13-04 02:37:11,0.584,0.334,98.748,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2176090112.0,1486393344.0,2980552704.0,26976038912.0,3724429.0,169246.0
13-04 02:37:12,0.418,0.167,99.415,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2175836160.0,1486393344.0,2983710720.0,26973134848.0,2979997.0,167034.0
13-04 02:37:13,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2176126976.0,1486393344.0,2986586112.0,26969968640.0,3544923.0,177263.0
13-04 02:37:14,0.333,0.333,98.917,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,2175770624.0,1486393344.0,2989322240.0,26967588864.0,2812945.0,149622.0
13-04 02:37:15,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2175692800.0,1486393344.0,2992480256.0,26964508672.0,3611448.0,170298.0
13-04 02:37:16,0.416,0.333,99.001,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2176102400.0,1486393344.0,2994577408.0,26962001920.0,2796672.0,136880.0
13-04 02:37:17,0.084,0.168,99.665,0.0,0.0,0.084,0.0,81920.0,0.0,5.0,2176110592.0,1486393344.0,2997862400.0,26958708736.0,3551561.0,179984.0
13-04 02:37:18,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2175705088.0,1486393344.0,3000586240.0,26956390400.0,2865080.0,141678.0
13-04 02:37:19,0.168,0.251,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2175959040.0,1486393344.0,3003727872.0,26952994816.0,3552272.0,160057.0
13-04 02:37:20,0.501,0.167,98.915,0.083,0.0,0.334,0.0,65179648.0,0.0,64.0,2175967232.0,1486397440.0,3006320640.0,26950389760.0,2943024.0,152416.0
13-04 02:37:21,0.251,0.334,99.331,0.0,0.0,0.084,0.0,20029440.0,0.0,23.0,2175840256.0,1486397440.0,3009241088.0,26947596288.0,3296107.0,155776.0
13-04 02:37:22,0.417,0.167,99.333,0.0,0.0,0.083,0.0,106496.0,0.0,8.0,2176266240.0,1486397440.0,3012149248.0,26944262144.0,3359804.0,188675.0
13-04 02:37:23,0.167,0.250,99.416,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2178269184.0,1486397440.0,3014303744.0,26940104704.0,2638154.0,143850.0
13-04 02:37:24,0.334,0.250,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2184589312.0,1486397440.0,3017412608.0,26930675712.0,3517520.0,168125.0
13-04 02:37:25,0.251,0.168,99.414,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2190069760.0,1486397440.0,3020279808.0,26922328064.0,3325473.0,149674.0
13-04 02:37:26,0.418,0.334,98.997,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2194993152.0,1486397440.0,3023007744.0,26914676736.0,2992486.0,144216.0
13-04 02:37:27,0.251,0.168,99.413,0.0,0.0,0.168,0.0,69632.0,0.0,5.0,2200592384.0,1486397440.0,3025756160.0,26906329088.0,3342885.0,173969.0
13-04 02:37:28,0.251,0.167,99.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2206117888.0,1486397440.0,3028516864.0,26898042880.0,3167304.0,150939.0
13-04 02:37:29,0.335,0.168,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2211205120.0,1486397440.0,3031269376.0,26890203136.0,3066555.0,150647.0
13-04 02:37:30,0.334,0.167,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2216525824.0,1486397440.0,3034435584.0,26881716224.0,3258174.0,157324.0
13-04 02:37:31,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2222452736.0,1486397440.0,3037331456.0,26872893440.0,3425569.0,162674.0
13-04 02:37:32,0.251,0.334,98.914,0.167,0.0,0.334,0.0,81920.0,0.0,7.0,2227372032.0,1486397440.0,3039752192.0,26865553408.0,2951003.0,137217.0
13-04 02:37:33,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2232864768.0,1486397440.0,3042918400.0,26856894464.0,3288898.0,160055.0
13-04 02:37:34,0.251,0.251,99.247,0.0,0.0,0.251,0.0,65536.0,0.0,4.0,2238423040.0,1486397440.0,3045834752.0,26848419840.0,3391401.0,158223.0
13-04 02:37:35,0.251,0.251,99.414,0.0,0.0,0.084,0.0,53248.0,0.0,9.0,2243878912.0,1486397440.0,3048411136.0,26840387584.0,2946336.0,143985.0
13-04 02:37:36,0.167,0.251,99.415,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,2249756672.0,1486397440.0,3051261952.0,26831659008.0,3364496.0,175686.0
13-04 02:37:37,0.333,0.417,98.833,0.0,0.0,0.417,0.0,61440.0,0.0,3.0,2255294464.0,1486397440.0,3054010368.0,26823372800.0,3298342.0,183373.0
13-04 02:37:38,0.251,0.334,98.997,0.167,0.0,0.251,0.0,24576.0,0.0,3.0,2260537344.0,1486397440.0,3057115136.0,26815025152.0,3124277.0,146414.0
13-04 02:37:39,0.417,0.417,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2265800704.0,1486397440.0,3059916800.0,26806960128.0,3212881.0,150146.0
13-04 02:37:40,0.334,0.167,99.164,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,2271576064.0,1486397440.0,3062616064.0,26798485504.0,3294451.0,158439.0
13-04 02:37:41,0.418,0.167,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2276319232.0,1486397440.0,3065585664.0,26790772736.0,3049378.0,144296.0
13-04 02:37:42,0.250,0.167,99.499,0.0,0.0,0.083,0.0,73728.0,0.0,6.0,2281721856.0,1486397440.0,3068502016.0,26782453760.0,3301148.0,178767.0
13-04 02:37:43,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2288058368.0,1486397440.0,3071623168.0,26772996096.0,3639860.0,176386.0
13-04 02:37:44,0.500,0.250,99.083,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2292547584.0,1486397440.0,3074023424.0,26766106624.0,2693265.0,125572.0
13-04 02:37:45,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2298408960.0,1486397440.0,3077144576.0,26757124096.0,3667586.0,168305.0
13-04 02:37:46,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2303176704.0,1486397440.0,3079680000.0,26749820928.0,2699008.0,132294.0
13-04 02:37:47,0.167,0.417,99.166,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2309005312.0,1486397440.0,3082928128.0,26740744192.0,3591547.0,175086.0
13-04 02:37:48,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2314018816.0,1486397440.0,3085692928.0,26732965888.0,2976059.0,134797.0
13-04 02:37:49,0.750,0.083,99.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316922880.0,1486397440.0,3088343040.0,26727411712.0,3438245.0,166977.0
13-04 02:37:50,0.335,0.168,99.246,0.168,0.0,0.084,0.0,49332224.0,0.0,49.0,2316894208.0,1486397440.0,3091197952.0,26724585472.0,2966206.0,140034.0
13-04 02:37:51,0.418,0.334,99.165,0.0,0.0,0.084,0.0,35819520.0,0.0,36.0,2316873728.0,1486397440.0,3094454272.0,26721349632.0,3468872.0,158066.0
13-04 02:37:52,1.084,0.250,98.499,0.0,0.0,0.167,0.0,94208.0,0.0,8.0,2317463552.0,1486397440.0,3096731648.0,26718482432.0,2841672.0,165840.0
13-04 02:37:53,0.418,0.167,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317176832.0,1486397440.0,3100057600.0,26715443200.0,3668943.0,174575.0
13-04 02:37:54,0.168,0.251,99.414,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2317520896.0,1486397440.0,3102314496.0,26712842240.0,2777505.0,139709.0
13-04 02:37:55,0.250,0.334,99.165,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,2317479936.0,1486397440.0,3105308672.0,26709889024.0,3346474.0,158358.0
13-04 02:37:56,0.418,0.251,99.164,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,2317467648.0,1486397440.0,3108208640.0,26707001344.0,3311468.0,153927.0
13-04 02:37:57,0.084,0.251,99.582,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2317074432.0,1486397440.0,3111141376.0,26704461824.0,2961191.0,165993.0
13-04 02:37:58,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317586432.0,1486397440.0,3113582592.0,26701508608.0,3208773.0,167926.0
13-04 02:37:59,0.251,0.335,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317561856.0,1486397440.0,3116748800.0,26698366976.0,3422728.0,169188.0
13-04 02:38:00,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317598720.0,1486397440.0,3119251456.0,26695827456.0,2903312.0,146469.0
13-04 02:38:01,0.251,0.168,99.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317627392.0,1486397440.0,3122270208.0,26692780032.0,3421973.0,167199.0
13-04 02:38:02,0.167,0.167,99.165,0.418,0.0,0.084,0.0,81920.0,0.0,7.0,2317234176.0,1486397440.0,3125141504.0,26690301952.0,3073969.0,168730.0
13-04 02:38:03,0.167,0.334,99.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317234176.0,1486397440.0,3128123392.0,26687320064.0,3188656.0,165211.0
13-04 02:38:04,0.335,0.251,99.330,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317541376.0,1486397440.0,3130990592.0,26684145664.0,3350392.0,159825.0
13-04 02:38:05,0.335,0.168,99.330,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2317258752.0,1486397440.0,3133939712.0,26681479168.0,3160243.0,154374.0
13-04 02:38:06,0.167,0.334,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317209600.0,1486397440.0,3136561152.0,26678906880.0,3124297.0,153931.0
13-04 02:38:07,0.335,0.167,99.331,0.0,0.0,0.167,0.0,69632.0,0.0,5.0,2317475840.0,1486397440.0,3139514368.0,26675687424.0,3356469.0,159112.0
13-04 02:38:08,0.752,0.334,98.663,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2317193216.0,1486397440.0,3142336512.0,26673147904.0,3195353.0,168346.0
13-04 02:38:09,0.334,0.334,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2317107200.0,1486397440.0,3145089024.0,26670481408.0,3085066.0,152437.0
13-04 02:38:10,0.334,0.167,99.248,0.0,0.0,0.251,0.0,45056.0,0.0,11.0,2317545472.0,1486397440.0,3147698176.0,26667433984.0,3351134.0,162286.0
13-04 02:38:11,0.250,0.333,99.251,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2317471744.0,1486397440.0,3150659584.0,26664546304.0,3367330.0,176869.0
13-04 02:38:12,0.334,0.334,99.249,0.0,0.0,0.083,0.0,65536.0,0.0,5.0,2317287424.0,1486397440.0,3153780736.0,26661609472.0,3062447.0,164187.0
13-04 02:38:13,0.084,0.084,99.665,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317717504.0,1486397440.0,3156357120.0,26658603008.0,3119422.0,155669.0
13-04 02:38:14,0.334,0.251,99.080,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,2317303808.0,1486397440.0,3159216128.0,26656157696.0,3166407.0,140940.0
13-04 02:38:15,0.250,0.417,98.916,0.0,0.0,0.417,0.0,20480.0,0.0,1.0,2317410304.0,1486397440.0,3162284032.0,26652983296.0,3417480.0,161677.0
13-04 02:38:16,0.417,0.417,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2317692928.0,1486397440.0,3164635136.0,26650349568.0,3041883.0,146883.0
13-04 02:38:17,0.417,0.083,99.249,0.0,0.0,0.250,0.0,90112.0,0.0,6.0,2317557760.0,1486397440.0,3167817728.0,26647302144.0,3518666.0,177492.0
13-04 02:38:18,0.167,0.334,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317709312.0,1486397440.0,3170398208.0,26644570112.0,2893802.0,145864.0
13-04 02:38:19,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317590528.0,1486397440.0,3173498880.0,26641588224.0,3456611.0,167881.0
13-04 02:38:20,0.752,0.251,98.747,0.084,0.0,0.167,0.0,35631104.0,0.0,38.0,2317217792.0,1486397440.0,3176284160.0,26639175680.0,3088188.0,179962.0
13-04 02:38:21,0.251,0.334,99.247,0.0,0.0,0.167,0.0,49508352.0,0.0,49.0,2317533184.0,1486397440.0,3178762240.0,26636382208.0,2830703.0,140589.0
13-04 02:38:22,1.836,0.083,97.997,0.0,0.0,0.083,0.0,94208.0,0.0,8.0,2317070336.0,1486397440.0,3181625344.0,26633981952.0,3594513.0,185604.0
13-04 02:38:23,0.167,0.417,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2317221888.0,1486397440.0,3184676864.0,26630778880.0,3127291.0,161371.0
13-04 02:38:24,0.334,0.250,99.249,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317426688.0,1486397440.0,3187331072.0,26627919872.0,3139981.0,150337.0
13-04 02:38:25,0.167,0.335,99.247,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,2317328384.0,1486397440.0,3190411264.0,26624937984.0,3370578.0,177695.0
13-04 02:38:26,0.418,0.251,99.164,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2317357056.0,1486397440.0,3193462784.0,26621857792.0,3402449.0,158372.0
13-04 02:38:27,0.167,0.167,99.415,0.084,0.0,0.167,0.0,73728.0,0.0,5.0,2317533184.0,1486397440.0,3196174336.0,26618970112.0,3094935.0,150133.0
13-04 02:38:28,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2317127680.0,1486397440.0,3198992384.0,26616557568.0,2994106.0,139425.0
13-04 02:38:29,0.418,0.334,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2317750272.0,1486397440.0,3201576960.0,26613350400.0,3197254.0,156535.0
13-04 02:38:30,0.500,0.334,98.999,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2317938688.0,1486397440.0,3204403200.0,26610335744.0,3484480.0,164135.0
13-04 02:38:31,0.251,0.084,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2317627392.0,1486397440.0,3207032832.0,26608017408.0,2859736.0,138738.0
13-04 02:38:32,0.334,0.417,99.082,0.083,0.0,0.083,0.0,94208.0,0.0,7.0,2318299136.0,1486397440.0,3210002432.0,26604376064.0,3367356.0,187207.0
13-04 02:38:33,0.334,0.167,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2318426112.0,1486397440.0,3213049856.0,26601201664.0,3209083.0,175717.0
13-04 02:38:34,0.418,0.167,99.247,0.0,0.0,0.167,0.0,53248.0,0.0,4.0,2318491648.0,1486397440.0,3215683584.0,26598502400.0,3096118.0,154401.0
13-04 02:38:35,0.251,0.334,99.248,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,2318229504.0,1486397440.0,3218833408.0,26595614720.0,3369408.0,153651.0
13-04 02:38:36,0.251,0.167,99.414,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2318299136.0,1486397440.0,3221557248.0,26592821248.0,3035144.0,150555.0
13-04 02:38:37,0.334,0.334,99.083,0.0,0.0,0.250,0.0,65536.0,0.0,3.0,2318716928.0,1486397440.0,3224440832.0,26589519872.0,3302525.0,159968.0
13-04 02:38:38,0.251,0.167,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2318884864.0,1486397440.0,3227258880.0,26586533888.0,3356226.0,157147.0
13-04 02:38:39,0.418,0.167,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2318778368.0,1486397440.0,3229966336.0,26583932928.0,2961001.0,151466.0
13-04 02:38:40,0.417,0.250,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2318520320.0,1486397440.0,3232890880.0,26581266432.0,3264189.0,162239.0
13-04 02:38:41,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2318864384.0,1486397440.0,3235721216.0,26578092032.0,3245443.0,161993.0
13-04 02:38:42,0.251,0.167,99.415,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2318688256.0,1486397440.0,3238342656.0,26575646720.0,3123094.0,159963.0
13-04 02:38:43,0.418,0.251,99.248,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319302656.0,1486397440.0,3240935424.0,26572439552.0,3157070.0,149077.0
13-04 02:38:44,0.335,0.251,99.246,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2318622720.0,1486397440.0,3244343296.0,26569711616.0,3406111.0,162268.0
13-04 02:38:45,0.334,0.250,99.332,0.0,0.0,0.083,0.0,40960.0,0.0,9.0,2319384576.0,1486397440.0,3246882816.0,26566410240.0,3294687.0,153509.0
13-04 02:38:46,0.334,0.167,99.416,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2319380480.0,1486397440.0,3249840128.0,26563457024.0,3233144.0,167294.0
13-04 02:38:47,0.167,0.418,99.331,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2319253504.0,1486397440.0,3252854784.0,26560569344.0,3163853.0,145874.0
13-04 02:38:48,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2319216640.0,1486397440.0,3254923264.0,26558537728.0,2153874.0,92981.0
13-04 02:38:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319331328.0,1486397440.0,3254808576.0,26558537728.0,4898.0,5666.0
13-04 02:38:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20926464.0,0.0,24.0,2319331328.0,1486397440.0,3254808576.0,26558537728.0,4446.0,3605.0
13-04 02:38:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,57802752.0,0.0,57.0,2319364096.0,1486397440.0,3254808576.0,26558504960.0,4958.0,5706.0
13-04 02:38:52,0.250,0.083,99.667,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2319728640.0,1486397440.0,3254808576.0,26558140416.0,21085.0,20920.0
13-04 02:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319720448.0,1486397440.0,3254808576.0,26558148608.0,5447.0,6438.0
13-04 02:38:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319720448.0,1486397440.0,3254808576.0,26558148608.0,4100.0,4384.0
13-04 02:38:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2319712256.0,1486397440.0,3254808576.0,26558156800.0,2967.0,2198.0
13-04 02:38:56,0.418,0.167,99.081,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2319806464.0,1486397440.0,3256745984.0,26556125184.0,2454354.0,133099.0
13-04 02:38:57,0.250,0.083,99.583,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2319761408.0,1486397440.0,3259744256.0,26553171968.0,3177097.0,150928.0
13-04 02:38:58,0.167,0.334,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2319831040.0,1486397440.0,3263197184.0,26549649408.0,3706237.0,170040.0
13-04 02:38:59,0.250,0.417,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2319638528.0,1486397440.0,3265675264.0,26547363840.0,2978747.0,141097.0
13-04 02:39:00,0.167,0.335,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2319953920.0,1486397440.0,3268915200.0,26543808512.0,3843232.0,175030.0
13-04 02:39:01,0.501,0.251,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2320293888.0,1486397440.0,3271528448.0,26540855296.0,3125949.0,149838.0
13-04 02:39:02,0.335,0.251,99.162,0.084,0.0,0.168,0.0,81920.0,0.0,7.0,2320449536.0,1486397440.0,3274895360.0,26537332736.0,3619617.0,176889.0
13-04 02:39:03,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320441344.0,1486397440.0,3278458880.0,26533777408.0,3593413.0,164899.0
13-04 02:39:04,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2320523264.0,1486397440.0,3281268736.0,26530885632.0,3238427.0,150222.0
13-04 02:39:05,0.418,0.334,99.164,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2320629760.0,1486397440.0,3284492288.0,26527555584.0,3807609.0,177111.0
13-04 02:39:06,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2320879616.0,1486397440.0,3286908928.0,26524889088.0,2885259.0,136985.0
13-04 02:39:07,0.167,0.417,99.332,0.0,0.0,0.083,0.0,69632.0,0.0,5.0,2320687104.0,1486397440.0,3290783744.0,26521206784.0,4010852.0,213874.0
13-04 02:39:08,0.251,0.167,99.247,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2320515072.0,1486397440.0,3293433856.0,26518728704.0,3122268.0,151888.0
13-04 02:39:09,0.251,0.084,99.497,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2320789504.0,1486397440.0,3296649216.0,26515238912.0,3548343.0,165290.0
13-04 02:39:10,0.251,0.251,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321055744.0,1486397440.0,3299430400.0,26512191488.0,3431692.0,162501.0
13-04 02:39:11,0.334,0.251,99.080,0.0,0.0,0.334,0.0,8192.0,0.0,2.0,2321149952.0,1486397440.0,3302543360.0,26508984320.0,3603231.0,171261.0
13-04 02:39:12,0.250,0.334,99.249,0.0,0.0,0.167,0.0,77824.0,0.0,5.0,2322006016.0,1486397440.0,3305598976.0,26505072640.0,3412799.0,197340.0
13-04 02:39:13,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322112512.0,1486397440.0,3308785664.0,26501779456.0,3388258.0,168658.0
13-04 02:39:14,0.417,0.250,99.083,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2322165760.0,1486397440.0,3311685632.0,26498826240.0,3564048.0,185814.0
13-04 02:39:15,0.251,0.251,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2322153472.0,1486397440.0,3315093504.0,26495430656.0,3562319.0,164562.0
13-04 02:39:16,0.251,0.167,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2322411520.0,1486397440.0,3317882880.0,26492383232.0,3434247.0,166598.0
13-04 02:39:17,0.167,0.167,99.499,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2322354176.0,1486397440.0,3320995840.0,26489327616.0,3456272.0,180958.0
13-04 02:39:18,0.251,0.084,99.415,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2322554880.0,1486397440.0,3324096512.0,26486026240.0,3572643.0,170245.0
13-04 02:39:19,0.168,0.084,99.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2322264064.0,1486397440.0,3327340544.0,26483073024.0,3389123.0,161848.0
13-04 02:39:20,0.334,0.250,98.998,0.167,0.0,0.250,0.0,40960.0,0.0,8.0,2322542592.0,1486397440.0,3330330624.0,26479804416.0,3357699.0,155178.0
13-04 02:39:21,0.167,0.251,99.331,0.0,0.0,0.251,0.0,8192.0,0.0,2.0,2322673664.0,1486397440.0,3333255168.0,26476748800.0,3512398.0,167877.0
13-04 02:39:22,0.251,0.0,99.582,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2322792448.0,1486397440.0,3336310784.0,26473574400.0,3413038.0,201949.0
13-04 02:39:23,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323148800.0,1486397440.0,3339288576.0,26470240256.0,3615545.0,177461.0
13-04 02:39:24,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322845696.0,1486397440.0,3342352384.0,26467479552.0,3228547.0,153975.0
13-04 02:39:25,0.502,0.335,99.079,0.0,0.0,0.084,0.0,40960.0,0.0,2.0,2322931712.0,1486397440.0,3345567744.0,26464178176.0,3671564.0,173409.0
13-04 02:39:26,0.418,0.251,99.081,0.167,0.0,0.084,0.0,36864.0,0.0,3.0,2323869696.0,1486397440.0,3348566016.0,26460241920.0,3322101.0,156358.0
13-04 02:39:27,0.168,0.168,99.665,0.0,0.0,0.0,0.0,77824.0,0.0,6.0,2326364160.0,1486397440.0,3351564288.0,26454749184.0,3759681.0,182991.0
13-04 02:39:28,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2326122496.0,1486397440.0,3354693632.0,26451861504.0,3408802.0,170983.0
13-04 02:39:29,0.251,0.418,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2326093824.0,1486397440.0,3358023680.0,26448560128.0,3421122.0,147765.0
13-04 02:39:30,0.334,0.417,98.998,0.0,0.0,0.250,0.0,6279168.0,0.0,6.0,2325766144.0,1486397440.0,3361304576.0,26445606912.0,3874164.0,166832.0
13-04 02:39:31,0.335,0.084,99.247,0.0,0.0,0.335,0.0,100253696.0,0.0,99.0,2326478848.0,1486397440.0,3364151296.0,26442047488.0,3202674.0,156759.0
13-04 02:39:32,0.250,0.334,99.166,0.250,0.0,0.0,0.0,118784.0,0.0,10.0,2326691840.0,1486397440.0,3367243776.0,26438742016.0,3246391.0,160709.0
13-04 02:39:33,0.167,0.334,99.166,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2326683648.0,1486397440.0,3369951232.0,26436042752.0,3371675.0,166297.0
13-04 02:39:34,0.502,0.335,99.163,0.0,0.0,0.0,0.0,65536.0,0.0,4.0,2327011328.0,1486397440.0,3373146112.0,26432520192.0,3540537.0,164454.0
13-04 02:39:35,0.333,0.250,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2326859776.0,1486397440.0,3376218112.0,26429599744.0,3455858.0,162839.0
13-04 02:39:36,0.251,0.251,99.413,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,2327150592.0,1486397440.0,3379228672.0,26426298368.0,3505949.0,168005.0
13-04 02:39:37,0.417,0.334,99.165,0.0,0.0,0.083,0.0,53248.0,0.0,3.0,2327646208.0,1486397440.0,3381813248.0,26423218176.0,3233085.0,153474.0
13-04 02:39:38,0.251,0.251,99.080,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,2321874944.0,1486397440.0,3385298944.0,26425503744.0,3791152.0,177624.0
13-04 02:39:39,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321534976.0,1486397440.0,3388272640.0,26422870016.0,3338772.0,154057.0
13-04 02:39:40,0.418,0.084,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2321518592.0,1486397440.0,3391623168.0,26419535872.0,3598939.0,165127.0
13-04 02:39:41,0.167,0.417,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2321223680.0,1486397440.0,3394838528.0,26416615424.0,3350978.0,159000.0
13-04 02:39:42,0.334,0.334,99.248,0.0,0.0,0.084,0.0,65536.0,0.0,5.0,2321661952.0,1486397440.0,3397668864.0,26413346816.0,3556458.0,173850.0
13-04 02:39:43,0.251,0.334,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2321670144.0,1486397440.0,3400581120.0,26410426368.0,3314032.0,157124.0
13-04 02:39:44,0.167,0.418,99.247,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2321821696.0,1486397440.0,3403730944.0,26407124992.0,3490443.0,165091.0
13-04 02:39:45,0.417,0.417,98.916,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2322022400.0,1486397440.0,3406737408.0,26403917824.0,3493069.0,162758.0
13-04 02:39:46,0.167,0.418,99.164,0.0,0.0,0.251,0.0,20480.0,0.0,5.0,2321920000.0,1486397440.0,3409854464.0,26400903168.0,3425453.0,168514.0
13-04 02:39:47,0.334,0.167,99.498,0.0,0.0,0.0,0.0,77824.0,0.0,5.0,2322063360.0,1486397440.0,3413012480.0,26397601792.0,3706258.0,179972.0
13-04 02:39:48,0.168,0.084,99.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2322272256.0,1486397440.0,3416104960.0,26394300416.0,3249087.0,153568.0
13-04 02:39:49,0.334,0.251,99.081,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2322272256.0,1486397440.0,3419185152.0,26391220224.0,3599312.0,171384.0
13-04 02:39:50,0.168,0.168,99.246,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,2322534400.0,1486397440.0,3422191616.0,26387951616.0,3414776.0,168606.0
13-04 02:39:51,0.167,0.418,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322534400.0,1486397440.0,3425357824.0,26384785408.0,3461654.0,165312.0
13-04 02:39:52,1.330,0.083,98.254,0.0,0.0,0.333,0.0,65536.0,0.0,5.0,2322923520.0,1486397440.0,3428192256.0,26381561856.0,3394679.0,200064.0
13-04 02:39:53,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2322849792.0,1486397440.0,3431518208.0,26378309632.0,3552171.0,168864.0
13-04 02:39:54,0.417,0.334,98.998,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2322976768.0,1486397440.0,3434565632.0,26375135232.0,3402910.0,164554.0
13-04 02:39:55,0.168,0.335,99.414,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2322751488.0,1486397440.0,3437694976.0,26372231168.0,3515268.0,170457.0
13-04 02:39:56,0.334,0.167,99.333,0.083,0.0,0.083,0.0,94208.0,0.0,16.0,2323369984.0,1486397440.0,3440664576.0,26368643072.0,3576548.0,185238.0
13-04 02:39:57,0.167,0.334,99.331,0.0,0.0,0.167,0.0,94208.0,0.0,6.0,2323161088.0,1486397440.0,3443761152.0,26365755392.0,3398389.0,167368.0
13-04 02:39:58,0.251,0.251,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2323136512.0,1486397440.0,3446833152.0,26362707968.0,3510330.0,166219.0
13-04 02:39:59,0.334,0.334,99.165,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2323628032.0,1486397440.0,3449675776.0,26359373824.0,3448444.0,165574.0
13-04 02:40:00,0.167,0.251,99.247,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2323427328.0,1486397440.0,3453050880.0,26356199424.0,3459576.0,165693.0
13-04 02:40:01,0.251,0.251,99.246,0.0,0.0,0.251,0.0,91971584.0,0.0,91.0,2323656704.0,1486397440.0,3456061440.0,26352959488.0,3664352.0,181864.0
13-04 02:40:02,0.333,0.250,98.833,0.250,0.0,0.333,0.0,139264.0,0.0,11.0,2323836928.0,1486397440.0,3459149824.0,26349690880.0,3295631.0,145551.0
13-04 02:40:03,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324004864.0,1486397440.0,3462062080.0,26346610688.0,3485256.0,168030.0
13-04 02:40:04,0.334,0.167,99.248,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2323611648.0,1486397440.0,3465342976.0,26343723008.0,3331255.0,154824.0
13-04 02:40:05,0.334,0.501,98.998,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324307968.0,1486397440.0,3468201984.0,26340167680.0,3610770.0,167325.0
13-04 02:40:06,0.251,0.084,99.498,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,2324082688.0,1486397440.0,3471474688.0,26337120256.0,3355535.0,153646.0
13-04 02:40:07,0.167,0.418,99.332,0.0,0.0,0.084,0.0,86016.0,0.0,5.0,2324033536.0,1486397440.0,3474857984.0,26333786112.0,3803371.0,192375.0
13-04 02:40:08,0.334,0.084,99.332,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2324439040.0,1486397440.0,3477594112.0,26330644480.0,3135332.0,154429.0
13-04 02:40:09,3.099,0.251,95.561,0.754,0.0,0.335,0.0,26324992.0,0.0,33.0,2327060480.0,1486397440.0,3480412160.0,26325204992.0,3343604.0,154795.0
13-04 02:40:10,1.339,0.084,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324647936.0,1486397440.0,3483394048.0,26324635648.0,3691332.0,201910.0
13-04 02:40:11,0.335,0.335,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2324226048.0,1486397440.0,3486928896.0,26321522688.0,3577259.0,169153.0
13-04 02:40:12,0.335,0.335,99.163,0.0,0.0,0.167,0.0,40960.0,0.0,3.0,2324783104.0,1486397440.0,3489648640.0,26318245888.0,3349290.0,156051.0
13-04 02:40:13,0.251,0.334,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2324889600.0,1486397440.0,3492491264.0,26315296768.0,3453139.0,161437.0
13-04 02:40:14,0.251,0.167,99.079,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,2324779008.0,1486397440.0,3496058880.0,26311839744.0,3737184.0,171788.0
13-04 02:40:15,0.168,0.168,99.414,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2324946944.0,1486397440.0,3498811392.0,26308919296.0,3072269.0,154258.0
13-04 02:40:16,0.335,0.167,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2325184512.0,1486397440.0,3501907968.0,26305585152.0,3843818.0,177281.0
13-04 02:40:17,0.250,0.250,99.416,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2325000192.0,1486397440.0,3504979968.0,26302697472.0,3269512.0,167268.0
13-04 02:40:18,0.417,0.167,99.165,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2325053440.0,1486397440.0,3508101120.0,26299523072.0,3429956.0,161865.0
13-04 02:40:19,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325544960.0,1486397440.0,3511005184.0,26296127488.0,3526242.0,167801.0
13-04 02:40:20,0.334,0.334,98.997,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2324893696.0,1486397440.0,3514388480.0,26293395456.0,3604961.0,176932.0
13-04 02:40:21,0.334,0.251,99.247,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,2325381120.0,1486397440.0,3517136896.0,26290159616.0,3299079.0,159148.0
13-04 02:40:22,0.500,0.167,99.249,0.0,0.0,0.083,0.0,77824.0,0.0,5.0,2325520384.0,1486397440.0,3520299008.0,26286858240.0,3541817.0,207118.0
13-04 02:40:23,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2325708800.0,1486397440.0,3523411968.0,26283556864.0,3645522.0,182794.0
13-04 02:40:24,0.251,0.334,99.331,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2325696512.0,1486397440.0,3526250496.0,26280730624.0,3227774.0,155326.0
13-04 02:40:25,0.334,0.251,99.164,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2325819392.0,1486397440.0,3529523200.0,26277335040.0,3613959.0,177504.0
13-04 02:40:26,0.168,0.084,99.413,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,2326212608.0,1486397440.0,3532210176.0,26274254848.0,3152548.0,148062.0
13-04 02:40:27,0.167,0.251,99.415,0.0,0.0,0.167,0.0,81920.0,0.0,5.0,2325860352.0,1486397440.0,3535704064.0,26271113216.0,3742319.0,187403.0
13-04 02:40:28,2.254,0.167,97.412,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327302144.0,1486397440.0,3538579456.0,26266796032.0,3333551.0,167873.0
13-04 02:40:29,1.086,0.334,98.329,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2329280512.0,1486397440.0,3541807104.0,26261590016.0,3574934.0,179967.0
13-04 02:40:30,0.417,0.334,98.999,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2329423872.0,1486397440.0,3544870912.0,26258382848.0,3513414.0,187801.0
13-04 02:40:31,0.250,0.333,99.251,0.0,0.0,0.167,0.0,61440.0,0.0,10.0,2329378816.0,1486397440.0,3547963392.0,26255335424.0,3391035.0,179764.0
13-04 02:40:32,0.666,0.250,98.751,0.167,0.0,0.167,0.0,122880.0,0.0,9.0,2329382912.0,1486397440.0,3550855168.0,26252439552.0,3474116.0,184610.0
13-04 02:40:33,0.167,0.417,99.083,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2329432064.0,1486397440.0,3554099200.0,26249146368.0,3591535.0,170032.0
13-04 02:40:34,0.334,0.250,99.082,0.0,0.0,0.334,0.0,53248.0,0.0,4.0,2329657344.0,1486397440.0,3557240832.0,26245779456.0,3800554.0,167858.0
13-04 02:40:35,0.334,0.084,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2329415680.0,1486397440.0,3560148992.0,26243112960.0,2917163.0,125094.0
13-04 02:40:36,0.334,0.417,98.998,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,2329890816.0,1486397440.0,3563552768.0,26239234048.0,3966108.0,175225.0
13-04 02:40:37,0.501,0.167,99.165,0.0,0.0,0.167,0.0,61440.0,0.0,3.0,2329763840.0,1486397440.0,3566219264.0,26236694528.0,3182261.0,144072.0
13-04 02:40:38,0.417,0.250,98.831,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,2329374720.0,1486397440.0,3569942528.0,26233360384.0,3666106.0,165727.0
13-04 02:40:39,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2329591808.0,1486397440.0,3572359168.0,26230726656.0,2816632.0,125470.0
13-04 02:40:40,0.334,0.251,99.248,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2329845760.0,1486397440.0,3575660544.0,26227171328.0,3993709.0,163347.0
13-04 02:40:41,0.335,0.251,99.163,0.0,0.0,0.251,0.0,96641024.0,0.0,97.0,2330177536.0,1486397440.0,3578380288.0,26224119808.0,3248294.0,154859.0
13-04 02:40:42,0.334,0.167,99.416,0.0,0.0,0.083,0.0,94208.0,0.0,8.0,2330329088.0,1486397440.0,3581403136.0,26220945408.0,3328676.0,157814.0
13-04 02:40:43,0.168,0.168,99.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2330140672.0,1486397440.0,3584987136.0,26217549824.0,3696732.0,174722.0
13-04 02:40:44,0.334,0.251,99.164,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2330349568.0,1486397440.0,3587698688.0,26214629376.0,3390680.0,159041.0
13-04 02:40:45,0.250,0.334,99.083,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2326659072.0,1486397440.0,3590975488.0,26215043072.0,3510649.0,159541.0
13-04 02:40:46,0.251,0.167,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326163456.0,1486397440.0,3594076160.0,26212438016.0,3283766.0,154402.0
13-04 02:40:47,0.418,0.251,98.997,0.0,0.0,0.334,0.0,57344.0,0.0,3.0,2326495232.0,1486397440.0,3597426688.0,26208755712.0,3833737.0,179227.0
13-04 02:40:48,0.251,0.251,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327187456.0,1486397440.0,3600035840.0,26205454336.0,3274431.0,161875.0
13-04 02:40:49,0.418,0.251,99.081,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2326974464.0,1486397440.0,3603075072.0,26202628096.0,3439987.0,165051.0
13-04 02:40:50,0.334,0.251,98.997,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2326982656.0,1486397440.0,3606175744.0,26199519232.0,3183489.0,154106.0
13-04 02:40:51,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327048192.0,1486397440.0,3609411584.0,26196217856.0,3796062.0,174596.0
13-04 02:40:52,0.417,0.500,98.832,0.0,0.0,0.250,0.0,81920.0,0.0,5.0,2326216704.0,1486397440.0,3612151808.0,26194309120.0,3240499.0,186398.0
13-04 02:40:53,0.251,0.418,99.247,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2327035904.0,1486397440.0,3615518720.0,26190123008.0,3814014.0,174191.0
13-04 02:40:54,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327117824.0,1486397440.0,3618516992.0,26187042816.0,3304868.0,157713.0
13-04 02:40:55,0.583,0.333,99.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2326962176.0,1486397440.0,3621560320.0,26184155136.0,3516891.0,165562.0
13-04 02:40:56,0.083,0.167,99.583,0.083,0.0,0.083,0.0,45056.0,0.0,8.0,2327121920.0,1486397440.0,3622830080.0,26182725632.0,1470004.0,61367.0
13-04 02:40:57,0.166,0.083,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2326867968.0,1486397440.0,3623051264.0,26182758400.0,4881.0,5288.0
13-04 02:40:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326867968.0,1486397440.0,3623051264.0,26182758400.0,6382.0,6452.0
13-04 02:40:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326867968.0,1486397440.0,3623051264.0,26182758400.0,3036.0,2247.0
13-04 02:41:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2326867968.0,1486397440.0,3623051264.0,26182758400.0,21029.0,20920.0
13-04 02:41:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2326867968.0,1486397440.0,3623051264.0,26182758400.0,3429.0,3297.0
13-04 02:41:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,94208.0,0.0,8.0,2326863872.0,1486397440.0,3623055360.0,26182758400.0,4443.0,5013.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327113728.0,1486397440.0,3623059456.0,26182504448.0,5772.0,7011.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327113728.0,1486397440.0,3623059456.0,26182504448.0,4788.0,4870.0
13-04 02:41:05,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327113728.0,1486397440.0,3623059456.0,26182504448.0,4639.0,4021.0
13-04 02:41:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,10.0,2327130112.0,1486397440.0,3623059456.0,26182488064.0,4190.0,3746.0
13-04 02:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2327130112.0,1486397440.0,3623059456.0,26182488064.0,4782.0,4462.0
13-04 02:41:08,0.083,0.0,99.584,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,2327130112.0,1486397440.0,3623059456.0,26182488064.0,5124.0,5302.0
13-04 02:41:09,0.334,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327244800.0,1486397440.0,3625390080.0,26180042752.0,2589007.0,138540.0
13-04 02:41:10,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2327252992.0,1486397440.0,3628015616.0,26177409024.0,3019095.0,145898.0
13-04 02:41:11,0.584,0.167,98.915,0.0,0.0,0.334,0.0,52465664.0,0.0,52.0,2327158784.0,1486397440.0,3631316992.0,26174201856.0,3685486.0,170451.0
13-04 02:41:12,0.333,0.333,99.167,0.0,0.0,0.167,0.0,90112.0,0.0,8.0,2327187456.0,1486397440.0,3634888704.0,26170601472.0,3875223.0,159578.0
13-04 02:41:13,0.083,0.167,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2326802432.0,1486397440.0,3637907456.0,26167967744.0,3288314.0,164147.0
13-04 02:41:14,0.501,0.167,98.997,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,2327535616.0,1486397440.0,3641389056.0,26163752960.0,4402025.0,186890.0
13-04 02:41:15,0.168,0.335,99.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2327449600.0,1486397440.0,3644235776.0,26160992256.0,3200780.0,148174.0
13-04 02:41:16,0.500,0.500,98.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327478272.0,1486397440.0,3648491520.0,26156707840.0,4407624.0,190061.0
13-04 02:41:17,0.168,0.168,99.497,0.0,0.0,0.168,0.0,65536.0,0.0,5.0,2327486464.0,1486397440.0,3651530752.0,26153660416.0,3214880.0,153819.0
13-04 02:41:18,0.334,0.167,98.999,0.0,0.0,0.500,0.0,0.0,0.0,0.0,2327429120.0,1486397440.0,3654819840.0,26150428672.0,3868493.0,174122.0
13-04 02:41:19,0.335,0.251,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2327916544.0,1486397440.0,3657760768.0,26147000320.0,3533107.0,147276.0
13-04 02:41:20,0.250,0.334,99.165,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2327625728.0,1486397440.0,3661033472.0,26144018432.0,3419854.0,158318.0
13-04 02:41:21,1.424,0.503,97.906,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2358865920.0,1486397440.0,3664527360.0,26109284352.0,4217442.0,193236.0
13-04 02:41:22,1.920,0.918,96.912,0.0,0.0,0.250,0.0,73728.0,0.0,5.0,2330705920.0,1486397440.0,3667984384.0,26133987328.0,3626686.0,202337.0
13-04 02:41:23,0.419,0.168,99.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330431488.0,1486397440.0,3671142400.0,26131103744.0,3950045.0,195277.0
13-04 02:41:24,0.417,0.334,99.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2330431488.0,1486397440.0,3674157056.0,26128089088.0,3392755.0,161873.0
13-04 02:41:25,0.252,0.168,99.413,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330402816.0,1486397440.0,3677986816.0,26124288000.0,3949575.0,182978.0
13-04 02:41:26,0.418,0.167,99.080,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,2330759168.0,1486397440.0,3680870400.0,26121048064.0,3637006.0,172645.0
13-04 02:41:27,0.334,0.334,99.249,0.0,0.0,0.083,0.0,86016.0,0.0,5.0,2330533888.0,1486397440.0,3684839424.0,26117304320.0,3950248.0,197273.0
13-04 02:41:28,0.417,0.083,99.249,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2331017216.0,1486397440.0,3687657472.0,26114002944.0,3612526.0,190031.0
13-04 02:41:29,0.334,0.418,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2330664960.0,1486397440.0,3691311104.0,26110701568.0,3768889.0,185578.0
13-04 02:41:30,0.251,0.251,99.330,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2330677248.0,1486397440.0,3694632960.0,26107367424.0,3691158.0,176571.0
13-04 02:41:31,0.250,0.417,98.999,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2330910720.0,1486397440.0,3697414144.0,26104352768.0,3561089.0,169691.0
13-04 02:41:32,0.418,0.167,99.247,0.167,0.0,0.0,0.0,106496.0,0.0,11.0,2331328512.0,1486397440.0,3700719616.0,26100629504.0,3980438.0,201455.0
13-04 02:41:33,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330869760.0,1486397440.0,3704336384.0,26097471488.0,3743661.0,184834.0
13-04 02:41:34,0.503,0.168,99.246,0.0,0.0,0.084,0.0,57344.0,0.0,4.0,2331115520.0,1486397440.0,3707994112.0,26093568000.0,3957138.0,196846.0
13-04 02:41:35,0.167,0.251,99.331,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2331324416.0,1486397440.0,3710705664.0,26090647552.0,3442211.0,174463.0
13-04 02:41:36,0.418,0.251,98.914,0.0,0.0,0.418,0.0,45056.0,0.0,2.0,2331308032.0,1486397440.0,3714310144.0,26087059456.0,4041894.0,199056.0
13-04 02:41:37,0.418,0.251,99.165,0.0,0.0,0.167,0.0,65536.0,0.0,5.0,2331336704.0,1486397440.0,3717709824.0,26083631104.0,3522222.0,165497.0
13-04 02:41:38,1.087,0.418,97.993,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,2344157184.0,1486397440.0,3720687616.0,26067832832.0,3816044.0,185747.0
13-04 02:41:39,5.365,1.425,93.127,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336739328.0,1486397440.0,3717951488.0,26077986816.0,3701032.0,211167.0
13-04 02:41:40,5.774,1.255,92.720,0.167,0.0,0.084,0.0,0.0,0.0,0.0,2333478912.0,1486397440.0,3721183232.0,26078015488.0,3590211.0,193568.0
13-04 02:41:41,0.335,0.419,99.079,0.084,0.0,0.084,0.0,99844096.0,0.0,110.0,2331684864.0,1486397440.0,3724632064.0,26076360704.0,4015963.0,189486.0
13-04 02:41:42,0.335,0.084,99.582,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2331725824.0,1486397440.0,3728277504.0,26072674304.0,3863518.0,192272.0
13-04 02:41:43,0.251,0.167,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2331873280.0,1486397440.0,3731230720.0,26069573632.0,3520847.0,172591.0
13-04 02:41:44,0.500,0.500,98.585,0.167,0.0,0.250,0.0,94208.0,0.0,2.0,2331910144.0,1486397440.0,3734368256.0,26066399232.0,3760448.0,176377.0
13-04 02:41:45,3.010,1.087,95.485,0.167,0.0,0.251,0.0,0.0,0.0,0.0,2334044160.0,1486397440.0,3737784320.0,26060849152.0,3708941.0,195409.0
13-04 02:41:46,5.760,1.419,92.321,0.334,0.0,0.167,0.0,0.0,0.0,0.0,2335043584.0,1486397440.0,3740778496.0,26056855552.0,3835025.0,218570.0
13-04 02:41:47,0.670,0.084,98.911,0.168,0.0,0.168,0.0,69632.0,0.0,5.0,2333065216.0,1486397440.0,3744382976.0,26055229440.0,3529526.0,172025.0
13-04 02:41:48,0.503,0.084,99.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2333528064.0,1486397440.0,3747680256.0,26051469312.0,3785478.0,174870.0
13-04 02:41:49,0.501,0.251,98.914,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2333741056.0,1486397440.0,3751055360.0,26047881216.0,3812563.0,180658.0
13-04 02:41:50,3.342,0.668,95.739,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,2337169408.0,1486397440.0,3754024960.0,26041483264.0,3877652.0,213092.0
13-04 02:41:51,3.759,0.501,94.987,0.668,0.0,0.084,0.0,98304.0,0.0,6.0,2365149184.0,1486397440.0,3757867008.0,26009661440.0,3891734.0,206200.0
13-04 02:41:52,0.751,0.250,98.666,0.0,0.0,0.334,0.0,94208.0,0.0,5.0,2365661184.0,1486397440.0,3760717824.0,26006298624.0,3552693.0,197132.0
13-04 02:41:53,1.508,0.251,97.822,0.335,0.0,0.084,0.0,98304.0,0.0,6.0,2367795200.0,1486397440.0,3764363264.0,26000519168.0,3841654.0,173399.0
13-04 02:41:54,0.334,0.501,99.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2368471040.0,1486397440.0,3767607296.0,25996599296.0,3643434.0,180328.0
13-04 02:41:55,0.167,0.418,99.165,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2368135168.0,1486397440.0,3770896384.0,25993646080.0,3621517.0,178184.0
13-04 02:41:56,0.251,0.168,99.330,0.0,0.0,0.251,0.0,24576.0,0.0,3.0,2368589824.0,1486397440.0,3774124032.0,25989963776.0,3878029.0,187702.0
13-04 02:41:57,0.251,0.251,99.415,0.0,0.0,0.084,0.0,94208.0,0.0,5.0,2368507904.0,1486397440.0,3777323008.0,25986846720.0,3530471.0,183741.0
13-04 02:41:58,0.167,0.251,99.415,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2368942080.0,1486397440.0,3780538368.0,25983197184.0,3964991.0,201025.0
13-04 02:41:59,0.335,0.251,99.079,0.084,0.0,0.251,0.0,49152.0,0.0,2.0,2368811008.0,1486397440.0,3784003584.0,25979863040.0,3635623.0,179932.0
13-04 02:42:00,0.753,0.084,98.662,0.334,0.0,0.167,0.0,69632.0,0.0,14.0,2369945600.0,1486397440.0,3787280384.0,25975451648.0,3813437.0,193582.0
13-04 02:42:01,0.251,0.335,99.246,0.0,0.0,0.168,0.0,16384.0,0.0,8.0,2370633728.0,1486397440.0,3790782464.0,25971261440.0,3836077.0,198534.0
13-04 02:42:02,0.334,0.418,99.247,0.0,0.0,0.0,0.0,102400.0,0.0,21.0,2370793472.0,1486397440.0,3793670144.0,25968214016.0,3615910.0,190379.0
13-04 02:42:03,0.417,0.501,98.831,0.0,0.0,0.250,0.0,32768.0,0.0,16.0,2372284416.0,1486397440.0,3797438464.0,25962954752.0,4033014.0,194755.0
13-04 02:42:04,0.418,0.418,98.997,0.0,0.0,0.167,0.0,32768.0,0.0,16.0,2372493312.0,1486397440.0,3800256512.0,25959927808.0,3547754.0,168891.0
13-04 02:42:05,0.418,0.418,98.746,0.251,0.0,0.167,0.0,49152.0,0.0,10.0,2372157440.0,1486397440.0,3803987968.0,25956532224.0,3792724.0,190179.0
13-04 02:42:06,0.503,0.251,99.079,0.0,0.0,0.168,0.0,49152.0,0.0,16.0,2372894720.0,1486397440.0,3806932992.0,25952849920.0,3705342.0,188603.0
13-04 02:42:07,0.668,0.334,98.830,0.0,0.0,0.167,0.0,114688.0,0.0,21.0,2372812800.0,1486397440.0,3810127872.0,25949736960.0,3655455.0,188091.0
13-04 02:42:08,0.501,0.501,98.915,0.0,0.0,0.083,0.0,118784.0,0.0,32.0,2370973696.0,1486397440.0,3814006784.0,25947697152.0,4020469.0,200607.0
13-04 02:42:09,0.418,0.251,98.997,0.084,0.0,0.251,0.0,16384.0,0.0,8.0,2370998272.0,1486397440.0,3817021440.0,25944657920.0,3501430.0,175410.0
13-04 02:42:10,0.921,0.335,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2370781184.0,1486397440.0,3820761088.0,25941135360.0,4021478.0,191087.0
13-04 02:42:11,0.418,0.418,98.829,0.167,0.0,0.167,0.0,98971648.0,0.0,109.0,2370609152.0,1486397440.0,3823853568.0,25938214912.0,3355150.0,160891.0
13-04 02:42:12,0.419,0.168,99.246,0.0,0.0,0.168,0.0,110592.0,0.0,9.0,2371780608.0,1486397440.0,3826794496.0,25934102528.0,3857067.0,187556.0
13-04 02:42:13,0.335,0.251,99.246,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2372132864.0,1486397440.0,3830206464.0,25930338304.0,3886738.0,182970.0
13-04 02:42:14,0.418,0.167,99.163,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2371694592.0,1486397440.0,3833913344.0,25927069696.0,3765149.0,175583.0
13-04 02:42:15,0.334,0.334,99.164,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2371792896.0,1486397440.0,3837337600.0,25923547136.0,3842131.0,196340.0
13-04 02:42:16,0.417,0.167,99.166,0.0,0.0,0.250,0.0,57344.0,0.0,13.0,2372386816.0,1486397440.0,3840266240.0,25920024576.0,3756538.0,194624.0
13-04 02:42:17,0.251,0.167,99.332,0.167,0.0,0.084,0.0,94208.0,0.0,7.0,2372464640.0,1486397440.0,3843649536.0,25916563456.0,3679026.0,184507.0
13-04 02:42:18,0.502,0.167,98.745,0.502,0.0,0.084,0.0,106496.0,0.0,14.0,2373140480.0,1486397440.0,3846688768.0,25912848384.0,3425576.0,265232.0
13-04 02:42:19,0.334,0.250,99.166,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2373464064.0,1486397440.0,3849031680.0,25910181888.0,2845947.0,138360.0
13-04 02:42:20,0.334,0.167,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2373390336.0,1486397440.0,3851771904.0,25907515392.0,2672144.0,133328.0
13-04 02:42:21,0.334,0.334,98.999,0.0,0.0,0.334,0.0,36864.0,0.0,2.0,2373718016.0,1486397440.0,3854336000.0,25904623616.0,3409649.0,161209.0
13-04 02:42:22,0.751,0.668,97.997,0.501,0.0,0.083,0.0,180224.0,0.0,21.0,2374062080.0,1486397440.0,3859353600.0,25899261952.0,5133477.0,270786.0
13-04 02:42:23,0.419,0.336,98.909,0.252,0.0,0.084,0.0,73728.0,0.0,14.0,2379423744.0,1486397440.0,3862818816.0,25890435072.0,4127806.0,241431.0
13-04 02:42:24,0.749,0.333,98.002,0.583,0.0,0.333,0.0,77824.0,0.0,12.0,2379636736.0,1486397440.0,3866730496.0,25886310400.0,4467194.0,241078.0
13-04 02:42:25,0.503,0.335,98.491,0.503,0.0,0.168,0.0,81920.0,0.0,14.0,2380398592.0,1486397440.0,3870318592.0,25881960448.0,3931025.0,230307.0
13-04 02:42:26,0.502,0.586,98.577,0.251,0.0,0.084,0.0,69632.0,0.0,15.0,2382094336.0,1486397440.0,3873353728.0,25877229568.0,3891079.0,256990.0
13-04 02:42:27,0.251,0.251,98.912,0.418,0.0,0.167,0.0,159744.0,0.0,15.0,2382897152.0,1486397440.0,3876675584.0,25873104896.0,3554034.0,216627.0
13-04 02:42:28,0.418,0.334,98.495,0.502,0.0,0.251,0.0,98304.0,0.0,15.0,2383495168.0,1486397440.0,3879919616.0,25869262848.0,3800776.0,223395.0
13-04 02:42:29,0.501,0.417,98.331,0.501,0.0,0.250,0.0,81920.0,0.0,14.0,2384244736.0,1486397440.0,3883614208.0,25864818688.0,3881351.0,224532.0
13-04 02:42:30,0.501,0.418,98.747,0.167,0.0,0.167,0.0,53248.0,0.0,11.0,2384732160.0,1486397440.0,3886903296.0,25861042176.0,3872919.0,223350.0
13-04 02:42:31,0.334,0.334,98.413,0.585,0.0,0.334,0.0,102400.0,0.0,15.0,2385551360.0,1486397440.0,3890053120.0,25857073152.0,3585577.0,213781.0
13-04 02:42:32,0.419,0.335,98.576,0.586,0.0,0.084,0.0,167936.0,0.0,18.0,2386862080.0,1486397440.0,3893575680.0,25852239872.0,3909470.0,238409.0
13-04 02:42:33,0.335,0.335,98.912,0.167,0.0,0.251,0.0,65536.0,0.0,17.0,2387537920.0,1486397440.0,3896922112.0,25848217600.0,3789791.0,217689.0
13-04 02:42:34,0.502,0.251,98.579,0.418,0.0,0.251,0.0,147456.0,0.0,18.0,2388164608.0,1486397440.0,3900297216.0,25844215808.0,3855741.0,221045.0
13-04 02:42:35,0.335,0.418,98.494,0.586,0.0,0.167,0.0,98304.0,0.0,13.0,2389790720.0,1486397440.0,3903176704.0,25839710208.0,3651903.0,215155.0
13-04 02:42:36,0.584,0.250,98.664,0.250,0.0,0.250,0.0,86016.0,0.0,18.0,2390372352.0,1486397440.0,3906785280.0,25835520000.0,3881383.0,217199.0
13-04 02:42:37,0.418,0.251,98.746,0.334,0.0,0.251,0.0,126976.0,0.0,17.0,2391113728.0,1486397440.0,3909726208.0,25831837696.0,3674886.0,220211.0
13-04 02:42:38,0.335,0.335,98.491,0.671,0.0,0.168,0.0,110592.0,0.0,19.0,2391801856.0,1486397440.0,3913388032.0,25827487744.0,3840065.0,229525.0
13-04 02:42:39,0.668,0.334,98.247,0.584,0.0,0.167,0.0,106496.0,0.0,17.0,2392522752.0,1486397440.0,3916316672.0,25823838208.0,3646972.0,213327.0
13-04 02:42:40,0.335,0.251,98.995,0.168,0.0,0.251,0.0,65536.0,0.0,17.0,2393812992.0,1486397440.0,3919630336.0,25819234304.0,3714658.0,218312.0
13-04 02:42:41,0.335,0.251,98.491,0.587,0.0,0.335,0.0,99610624.0,0.0,110.0,2394808320.0,1486397440.0,3923079168.0,25814790144.0,4037183.0,225660.0
13-04 02:42:42,0.501,0.167,97.830,1.252,0.0,0.250,0.0,204800.0,0.0,23.0,2390138880.0,1486397440.0,3926319104.0,25816219648.0,3784518.0,353180.0
13-04 02:42:43,0.168,0.168,99.162,0.251,0.0,0.251,0.0,102400.0,0.0,23.0,2390192128.0,1486397440.0,3929821184.0,25812664320.0,3855301.0,217577.0
13-04 02:42:44,0.251,0.502,98.410,0.586,0.0,0.251,0.0,102400.0,0.0,15.0,2390851584.0,1486397440.0,3932860416.0,25808965632.0,3497847.0,212863.0
13-04 02:42:45,0.251,0.335,98.494,0.586,0.0,0.335,0.0,106496.0,0.0,17.0,2391408640.0,1486397440.0,3936366592.0,25804902400.0,3919515.0,221758.0
13-04 02:42:46,0.418,0.335,98.410,0.669,0.0,0.167,0.0,131072.0,0.0,20.0,2392084480.0,1486397440.0,3939975168.0,25800617984.0,3842177.0,213682.0
13-04 02:42:47,0.418,0.334,98.997,0.167,0.0,0.084,0.0,163840.0,0.0,25.0,2392309760.0,1486397440.0,3943211008.0,25797156864.0,3923062.0,249837.0
13-04 02:42:48,0.418,0.167,98.494,0.753,0.0,0.167,0.0,114688.0,0.0,21.0,2393624576.0,1486397440.0,3946561536.0,25792491520.0,3861575.0,217386.0
13-04 02:42:49,0.419,0.251,98.659,0.587,0.0,0.084,0.0,106496.0,0.0,17.0,2393931776.0,1486397440.0,3949654016.0,25789091840.0,3292377.0,199197.0
13-04 02:42:50,0.583,0.416,98.168,0.500,0.0,0.333,0.0,86016.0,0.0,18.0,2394411008.0,1486397440.0,3952984064.0,25785282560.0,4077646.0,234924.0
13-04 02:42:51,0.418,0.334,98.411,0.585,0.0,0.251,0.0,159744.0,0.0,28.0,2395004928.0,1486397440.0,3956482048.0,25781190656.0,3731284.0,221266.0
13-04 02:42:52,0.669,0.335,98.159,0.753,0.0,0.084,0.0,192512.0,0.0,22.0,2397130752.0,1486397440.0,3959201792.0,25776345088.0,3616776.0,239650.0
13-04 02:42:53,0.501,0.334,98.414,0.501,0.0,0.250,0.0,77824.0,0.0,14.0,2398031872.0,1486397440.0,3962724352.0,25771921408.0,3940843.0,236342.0
13-04 02:42:54,0.501,0.418,98.246,0.501,0.0,0.334,0.0,81920.0,0.0,14.0,2398654464.0,1486397440.0,3966291968.0,25767731200.0,3811133.0,222293.0
13-04 02:42:55,0.419,0.251,98.324,0.754,0.0,0.251,0.0,106496.0,0.0,17.0,2399817728.0,1486397440.0,3969290240.0,25763569664.0,3785952.0,227632.0
13-04 02:42:56,0.751,0.334,97.997,0.751,0.0,0.167,0.0,126976.0,0.0,18.0,2401710080.0,1486397440.0,3973013504.0,25757954048.0,3854778.0,232775.0
13-04 02:42:57,0.583,0.333,98.583,0.250,0.0,0.250,0.0,139264.0,0.0,24.0,2403311616.0,1486397440.0,3976015872.0,25753350144.0,3737448.0,226596.0
13-04 02:42:58,0.417,0.334,98.082,0.751,0.0,0.417,0.0,106496.0,0.0,17.0,2403512320.0,1486397440.0,3979370496.0,25749794816.0,3671742.0,226686.0
13-04 02:42:59,0.502,0.502,98.244,0.753,0.0,0.0,0.0,106496.0,0.0,17.0,2404343808.0,1486397440.0,3983204352.0,25745129472.0,3972535.0,217397.0
13-04 02:43:00,0.417,0.334,98.331,0.584,0.0,0.334,0.0,90112.0,0.0,20.0,2405011456.0,1486397440.0,3986124800.0,25741541376.0,3637813.0,217771.0
13-04 02:43:01,0.334,0.501,98.164,0.835,0.0,0.167,0.0,94208.0,0.0,11.0,2405810176.0,1486397440.0,3989200896.0,25737666560.0,3614976.0,215694.0
13-04 02:43:02,0.418,0.501,98.246,0.752,0.0,0.084,0.0,176128.0,0.0,22.0,2406305792.0,1486397440.0,3992797184.0,25733574656.0,3672433.0,204391.0
13-04 02:43:03,0.168,0.336,98.489,0.756,0.0,0.252,0.0,110592.0,0.0,19.0,2407411712.0,1486397440.0,3996008448.0,25729257472.0,4068840.0,236393.0
13-04 02:43:04,0.251,0.585,98.579,0.418,0.0,0.167,0.0,98304.0,0.0,24.0,2408370176.0,1486397440.0,3999399936.0,25724907520.0,3852669.0,213713.0
13-04 02:43:05,0.334,0.501,98.246,0.668,0.0,0.251,0.0,110592.0,0.0,19.0,2408488960.0,1486397440.0,4002930688.0,25721257984.0,3918922.0,231869.0
13-04 02:43:06,0.418,0.251,98.328,0.669,0.0,0.334,0.0,135168.0,0.0,22.0,2409107456.0,1486397440.0,4006408192.0,25717161984.0,3625437.0,213649.0
13-04 02:43:07,0.584,0.417,98.249,0.417,0.0,0.334,0.0,172032.0,0.0,29.0,2410278912.0,1486397440.0,4009140224.0,25713258496.0,3557591.0,205002.0
13-04 02:43:08,0.588,0.168,98.573,0.588,0.0,0.084,0.0,110592.0,0.0,19.0,2411524096.0,1486397440.0,4012593152.0,25708560384.0,3612082.0,203229.0
13-04 02:43:09,0.333,0.416,98.502,0.582,0.0,0.166,0.0,114688.0,0.0,21.0,2412806144.0,1486397440.0,4014342144.0,25705529344.0,2217836.0,119035.0
13-04 02:43:10,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,24.0,2413223936.0,1486397440.0,4014559232.0,25704894464.0,39516.0,44003.0
13-04 02:43:11,0.167,0.167,99.083,0.584,0.0,0.0,0.0,93278208.0,0.0,109.0,2413973504.0,1486401536.0,4014567424.0,25704132608.0,41429.0,42915.0
13-04 02:43:12,0.250,0.250,98.834,0.666,0.0,0.0,0.0,212992.0,0.0,29.0,2415370240.0,1486401536.0,4014583808.0,25702719488.0,42933.0,47691.0
13-04 02:43:13,0.083,0.083,99.165,0.668,0.0,0.0,0.0,114688.0,0.0,21.0,2415722496.0,1486401536.0,4014596096.0,25702354944.0,40058.0,42320.0
13-04 02:43:14,0.167,0.167,99.251,0.416,0.0,0.0,0.0,94208.0,0.0,22.0,2416472064.0,1486401536.0,4014608384.0,25701593088.0,39897.0,43284.0
13-04 02:43:15,0.083,0.167,99.166,0.584,0.0,0.0,0.0,106496.0,0.0,17.0,2416971776.0,1486401536.0,4014616576.0,25701085184.0,40142.0,42457.0
13-04 02:43:16,0.167,0.083,99.084,0.666,0.0,0.0,0.0,122880.0,0.0,23.0,2417213440.0,1486401536.0,4014628864.0,25700831232.0,38660.0,42376.0
13-04 02:43:17,0.167,0.083,99.333,0.417,0.0,0.0,0.0,151552.0,0.0,23.0,2418089984.0,1486401536.0,4014641152.0,25699942400.0,39846.0,43519.0
13-04 02:43:18,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,24.0,2418716672.0,1486401536.0,4014649344.0,25699307520.0,37943.0,40441.0
13-04 02:43:19,0.083,0.167,99.083,0.667,0.0,0.0,0.0,110592.0,0.0,19.0,2419339264.0,1486401536.0,4014661632.0,25698672640.0,40514.0,43024.0
13-04 02:43:20,0.250,0.0,99.250,0.417,0.0,0.083,0.0,86016.0,0.0,18.0,2419957760.0,1486401536.0,4014678016.0,25698037760.0,38512.0,43281.0
13-04 02:43:21,0.250,0.083,99.166,0.500,0.0,0.0,0.0,135168.0,0.0,22.0,2420965376.0,1486401536.0,4014686208.0,25697021952.0,42246.0,45855.0
13-04 02:43:22,0.083,0.0,99.249,0.668,0.0,0.0,0.0,192512.0,0.0,27.0,2421841920.0,1486401536.0,4014698496.0,25696133120.0,57012.0,59595.0
13-04 02:43:23,0.167,0.083,98.999,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,2422464512.0,1486401536.0,4014710784.0,25695498240.0,39126.0,41895.0
13-04 02:43:24,0.250,0.0,99.167,0.583,0.0,0.0,0.0,98304.0,0.0,24.0,2422706176.0,1486401536.0,4014723072.0,25695244288.0,40203.0,44229.0
13-04 02:43:25,0.167,0.167,98.999,0.667,0.0,0.0,0.0,114688.0,0.0,21.0,2423713792.0,1486401536.0,4014731264.0,25694228480.0,38975.0,41514.0
13-04 02:43:26,0.167,0.083,99.001,0.749,0.0,0.0,0.0,163840.0,0.0,30.0,2424336384.0,1486401536.0,4014743552.0,25693593600.0,41157.0,43631.0
13-04 02:43:27,3.164,0.167,96.087,0.583,0.0,0.0,0.0,159744.0,0.0,25.0,2440196096.0,1486401536.0,4014755840.0,25677721600.0,58594.0,63665.0
13-04 02:43:28,8.681,0.083,90.568,0.668,0.0,0.0,0.0,114688.0,0.0,21.0,2453008384.0,1486401536.0,4014768128.0,25664897024.0,41680.0,45313.0
13-04 02:43:29,8.333,0.083,90.750,0.833,0.0,0.0,0.0,114688.0,0.0,21.0,2454007808.0,1486401536.0,4014784512.0,25663881216.0,40216.0,43016.0
13-04 02:43:30,8.500,0.083,90.667,0.750,0.0,0.0,0.0,114688.0,0.0,21.0,2458820608.0,1486401536.0,4014796800.0,25659056128.0,40151.0,42640.0
13-04 02:43:31,1.252,0.0,98.164,0.584,0.0,0.0,0.0,98304.0,0.0,24.0,2457284608.0,1486401536.0,4014809088.0,25660579840.0,41570.0,45043.0
13-04 02:43:32,0.250,0.250,98.750,0.750,0.0,0.0,0.0,184320.0,0.0,26.0,2458705920.0,1486401536.0,4014817280.0,25659150336.0,39908.0,42137.0
13-04 02:43:33,0.167,0.083,98.999,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,2459295744.0,1486401536.0,4014829568.0,25658548224.0,39855.0,42057.0
13-04 02:43:34,0.417,0.250,98.748,0.501,0.0,0.083,0.0,159744.0,0.0,24.0,2459975680.0,1486401536.0,4016627712.0,25656070144.0,2423155.0,167245.0
13-04 02:43:35,0.334,0.251,98.579,0.669,0.0,0.167,0.0,118784.0,0.0,23.0,2460295168.0,1486401536.0,4019924992.0,25652453376.0,3352009.0,199118.0
13-04 02:43:36,0.417,0.334,98.497,0.501,0.0,0.250,0.0,147456.0,0.0,28.0,2460606464.0,1486401536.0,4022505472.0,25649561600.0,3194182.0,183719.0
13-04 02:43:37,0.334,0.334,98.663,0.418,0.0,0.251,0.0,163840.0,0.0,29.0,2461831168.0,1486401536.0,4026167296.0,25644675072.0,4083584.0,253254.0
13-04 02:43:38,0.251,0.334,98.329,0.668,0.0,0.418,0.0,118784.0,0.0,23.0,2462146560.0,1486401536.0,4030263296.0,25640263680.0,4473206.0,229444.0
13-04 02:43:39,0.418,0.251,98.413,0.585,0.0,0.334,0.0,118784.0,0.0,23.0,2463105024.0,1486401536.0,4033273856.0,25636294656.0,3522427.0,192977.0
13-04 02:43:40,0.335,0.251,98.910,0.335,0.0,0.168,0.0,90112.0,0.0,20.0,2463363072.0,1486401536.0,4036665344.0,25632645120.0,3926589.0,218654.0
13-04 02:43:41,0.335,0.251,98.743,0.419,0.0,0.251,0.0,23719936.0,0.0,45.0,2463764480.0,1486401536.0,4040359936.0,25628549120.0,4119066.0,226447.0
13-04 02:43:42,0.500,0.250,98.332,0.584,0.0,0.334,0.0,217088.0,0.0,29.0,2464428032.0,1486401536.0,4043923456.0,25624322048.0,4026296.0,231439.0
13-04 02:43:43,0.334,0.251,98.495,0.669,0.0,0.251,0.0,118784.0,0.0,23.0,2465558528.0,1486401536.0,4047458304.0,25619656704.0,3961827.0,234234.0
13-04 02:43:44,0.250,0.250,98.915,0.501,0.0,0.083,0.0,106496.0,0.0,28.0,2466222080.0,1486401536.0,4050857984.0,25615593472.0,4044068.0,247460.0
13-04 02:43:45,0.334,0.334,98.664,0.584,0.0,0.083,0.0,122880.0,0.0,25.0,2467233792.0,1486401536.0,4054704128.0,25610735616.0,4216478.0,253799.0
13-04 02:43:46,0.168,0.335,98.744,0.586,0.0,0.168,0.0,122880.0,0.0,25.0,2467663872.0,1486401536.0,4058304512.0,25606705152.0,4005400.0,228569.0
13-04 02:43:47,0.334,0.334,98.332,0.667,0.0,0.334,0.0,200704.0,0.0,30.0,2468618240.0,1486401536.0,4061667328.0,25602387968.0,3964703.0,243588.0
13-04 02:43:48,0.251,0.168,98.910,0.419,0.0,0.251,0.0,98304.0,0.0,24.0,2469089280.0,1486401536.0,4065419264.0,25598164992.0,4179682.0,240249.0
13-04 02:43:49,0.418,0.335,98.243,0.669,0.0,0.335,0.0,114688.0,0.0,21.0,2470166528.0,1486401536.0,4068753408.0,25593753600.0,4099037.0,233231.0
13-04 02:43:50,0.336,0.168,98.826,0.503,0.0,0.168,0.0,90112.0,0.0,20.0,2470842368.0,1486401536.0,4072681472.0,25589149696.0,4165055.0,230767.0
13-04 02:43:51,0.417,0.417,98.247,0.668,0.0,0.250,0.0,106496.0,0.0,17.0,2471571456.0,1486401536.0,4076081152.0,25585020928.0,3931468.0,222273.0
13-04 02:43:52,0.417,0.417,98.247,0.751,0.0,0.167,0.0,200704.0,0.0,28.0,2472382464.0,1486401536.0,4079378432.0,25580912640.0,3869932.0,248805.0
13-04 02:43:53,0.923,0.252,98.070,0.671,0.0,0.084,0.0,139264.0,0.0,25.0,2473627648.0,1486401536.0,4082819072.0,25576226816.0,4242454.0,247770.0
13-04 02:43:54,0.336,0.252,98.826,0.503,0.0,0.084,0.0,90112.0,0.0,20.0,2474450944.0,1486401536.0,4086349824.0,25571872768.0,3961461.0,229985.0
13-04 02:43:55,0.166,0.083,98.918,0.832,0.0,0.0,0.0,114688.0,0.0,21.0,2474627072.0,1486401536.0,4086767616.0,25571278848.0,39779.0,42501.0
13-04 02:43:56,0.167,0.250,98.917,0.667,0.0,0.0,0.0,159744.0,0.0,25.0,2475503616.0,1486401536.0,4086779904.0,25570390016.0,68036.0,49429.0
13-04 02:43:57,0.334,0.167,98.581,0.835,0.0,0.083,0.0,204800.0,0.0,31.0,2476441600.0,1486401536.0,4089180160.0,25567051776.0,3105208.0,195117.0
13-04 02:43:58,0.168,0.335,99.078,0.251,0.0,0.168,0.0,86016.0,0.0,27.0,2476601344.0,1486401536.0,4093046784.0,25563025408.0,3906110.0,221444.0
13-04 02:43:59,0.417,0.501,98.247,0.751,0.0,0.083,0.0,118784.0,0.0,23.0,2477219840.0,1486401536.0,4096016384.0,25559437312.0,3394619.0,199823.0
13-04 02:44:00,0.501,0.334,98.079,0.752,0.0,0.334,0.0,126976.0,0.0,27.0,2478501888.0,1486401536.0,4101558272.0,25552613376.0,6208439.0,245548.0
13-04 02:44:01,0.502,0.502,98.243,0.502,0.0,0.251,0.0,135168.0,0.0,33.0,2479026176.0,1486401536.0,4107862016.0,25545785344.0,7073682.0,299780.0
13-04 02:44:02,0.334,0.251,98.246,0.752,0.0,0.418,0.0,200704.0,0.0,26.0,2480074752.0,1486401536.0,4112146432.0,25540452352.0,5221169.0,225726.0
13-04 02:44:03,0.419,0.251,98.325,0.838,0.0,0.168,0.0,126976.0,0.0,27.0,2480467968.0,1486401536.0,4117147648.0,25535057920.0,5147298.0,229806.0
13-04 02:44:04,0.669,0.251,98.161,0.753,0.0,0.167,0.0,126976.0,0.0,27.0,2481139712.0,1486401536.0,4121300992.0,25530232832.0,4733991.0,232393.0
13-04 02:44:05,0.335,0.335,98.660,0.419,0.0,0.251,0.0,106496.0,0.0,28.0,2482274304.0,1486401536.0,4125085696.0,25525313536.0,4406492.0,221144.0
13-04 02:44:06,0.334,0.585,98.079,0.835,0.0,0.167,0.0,139264.0,0.0,24.0,2482388992.0,1486401536.0,4128845824.0,25521438720.0,4413651.0,236172.0
13-04 02:44:07,0.667,0.250,98.082,0.584,0.0,0.417,0.0,200704.0,0.0,36.0,2482954240.0,1486401536.0,4132786176.0,25516933120.0,4293271.0,237290.0
13-04 02:44:08,0.251,0.418,98.661,0.418,0.0,0.251,0.0,106496.0,0.0,28.0,2484199424.0,1486401536.0,4136083456.0,25512390656.0,3931510.0,218267.0
13-04 02:44:09,0.336,0.336,98.658,0.587,0.0,0.084,0.0,126976.0,0.0,27.0,2484789248.0,1486401536.0,4139745280.0,25508139008.0,4048535.0,227900.0
13-04 02:44:10,0.419,0.084,98.826,0.419,0.0,0.252,0.0,106496.0,0.0,28.0,2485325824.0,1486401536.0,4143525888.0,25503821824.0,4125179.0,233559.0
13-04 02:44:11,0.336,0.252,98.824,0.504,0.0,0.084,0.0,106319872.0,0.0,129.0,2486747136.0,1486401536.0,4146642944.0,25499283456.0,3963182.0,225802.0
13-04 02:44:12,0.585,0.251,98.329,0.585,0.0,0.251,0.0,229376.0,0.0,31.0,2487803904.0,1486401536.0,4150304768.0,25494564864.0,3897430.0,220466.0
13-04 02:44:13,0.419,0.503,98.409,0.586,0.0,0.084,0.0,122880.0,0.0,25.0,2488565760.0,1486401536.0,4153851904.0,25490255872.0,4129546.0,226925.0
13-04 02:44:14,0.501,0.250,98.497,0.501,0.0,0.250,0.0,110592.0,0.0,30.0,2489352192.0,1486401536.0,4157415424.0,25485905920.0,3967385.0,237024.0
13-04 02:44:15,0.251,0.251,98.826,0.503,0.0,0.168,0.0,122880.0,0.0,25.0,2489942016.0,1486401536.0,4160983040.0,25481748480.0,4243496.0,230357.0
13-04 02:44:16,0.251,0.418,98.413,0.668,0.0,0.251,0.0,126976.0,0.0,27.0,2490589184.0,1486401536.0,4164210688.0,25477873664.0,3705090.0,201889.0
13-04 02:44:17,0.502,0.334,98.411,0.669,0.0,0.084,0.0,208896.0,0.0,34.0,2490707968.0,1486401536.0,4168282112.0,25473683456.0,4273903.0,230301.0
13-04 02:44:18,0.251,0.335,98.743,0.419,0.0,0.251,0.0,110592.0,0.0,30.0,2491613184.0,1486401536.0,4172042240.0,25469018112.0,4257670.0,236815.0
13-04 02:44:19,0.418,0.335,98.410,0.669,0.0,0.167,0.0,135168.0,0.0,31.0,2492678144.0,1486401536.0,4175388672.0,25464606720.0,3787115.0,226697.0
13-04 02:44:20,0.335,0.335,98.492,0.670,0.0,0.168,0.0,126976.0,0.0,27.0,2493448192.0,1486401536.0,4178587648.0,25460637696.0,3928155.0,222378.0
13-04 02:44:21,0.335,0.168,98.994,0.419,0.0,0.084,0.0,114688.0,0.0,23.0,2493857792.0,1486401536.0,4182179840.0,25456635904.0,3716985.0,212398.0
13-04 02:44:22,0.582,0.499,98.005,0.665,0.0,0.249,0.0,196608.0,0.0,30.0,2494308352.0,1486401536.0,4186329088.0,25452036096.0,4619685.0,256268.0
13-04 02:44:23,0.335,0.335,98.492,0.670,0.0,0.168,0.0,118784.0,0.0,23.0,2495352832.0,1486401536.0,4189253632.0,25448067072.0,3823303.0,223278.0
13-04 02:44:24,0.418,0.334,98.413,0.668,0.0,0.167,0.0,126976.0,0.0,27.0,2495877120.0,1486401536.0,4193013760.0,25443782656.0,3933163.0,215344.0
13-04 02:44:25,0.335,0.335,98.575,0.503,0.0,0.251,0.0,98304.0,0.0,24.0,2496897024.0,1486401536.0,4196818944.0,25438957568.0,4289063.0,241213.0
13-04 02:44:26,0.501,0.334,98.246,0.752,0.0,0.167,0.0,147456.0,0.0,31.0,2497327104.0,1486401536.0,4200484864.0,25434861568.0,4390847.0,248968.0
13-04 02:44:27,0.250,0.334,98.331,0.751,0.0,0.334,0.0,208896.0,0.0,32.0,2498093056.0,1486401536.0,4203876352.0,25430704128.0,3533868.0,223254.0
13-04 02:44:28,0.335,0.168,98.910,0.503,0.0,0.084,0.0,135168.0,0.0,31.0,2499129344.0,1486401536.0,4206460928.0,25427083264.0,3322798.0,184269.0
13-04 02:44:29,0.167,0.167,98.999,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,2499862528.0,1486401536.0,4206678016.0,25426132992.0,40048.0,43813.0
13-04 02:44:30,0.083,0.167,98.917,0.833,0.0,0.0,0.0,122880.0,0.0,25.0,2500358144.0,1486401536.0,4206690304.0,25425625088.0,137364.0,47334.0
13-04 02:44:31,0.419,0.168,98.492,0.838,0.0,0.084,0.0,135168.0,0.0,22.0,2500521984.0,1486401536.0,4209893376.0,25422258176.0,3632717.0,204397.0
13-04 02:44:32,0.751,0.417,97.997,0.501,0.0,0.334,0.0,188416.0,0.0,36.0,2505498624.0,1486401536.0,4214480896.0,25412694016.0,5121866.0,240148.0
13-04 02:44:33,0.670,0.251,98.157,0.754,0.0,0.168,0.0,131072.0,0.0,29.0,2506649600.0,1486401536.0,4219953152.0,25406070784.0,6241178.0,229024.0
13-04 02:44:34,0.334,0.501,98.164,0.668,0.0,0.334,0.0,188416.0,0.0,29.0,2506477568.0,1486401536.0,4225597440.0,25400598528.0,6624164.0,281918.0
13-04 02:44:35,0.335,0.335,98.576,0.419,0.0,0.335,0.0,106496.0,0.0,28.0,2507247616.0,1486401536.0,4230529024.0,25394896896.0,5642813.0,273203.0
13-04 02:44:36,0.335,0.168,98.659,0.671,0.0,0.168,0.0,180224.0,0.0,41.0,2507771904.0,1486401536.0,4235087872.0,25389813760.0,4634007.0,219983.0
13-04 02:44:37,0.417,0.334,98.415,0.667,0.0,0.167,0.0,184320.0,0.0,34.0,2508804096.0,1486401536.0,4237983744.0,25385885696.0,4088972.0,221212.0
13-04 02:44:38,0.418,0.334,98.580,0.418,0.0,0.251,0.0,110592.0,0.0,30.0,2509017088.0,1486401536.0,4242030592.0,25381625856.0,4010201.0,228491.0
13-04 02:44:39,0.585,0.418,98.162,0.585,0.0,0.251,0.0,126976.0,0.0,27.0,2509692928.0,1486401536.0,4245639168.0,25377341440.0,4328173.0,238145.0
13-04 02:44:40,0.251,0.502,98.495,0.585,0.0,0.167,0.0,135168.0,0.0,31.0,2509623296.0,1486401536.0,4249518080.0,25373532160.0,3921752.0,212800.0
13-04 02:44:41,0.419,0.251,98.409,0.586,0.0,0.335,0.0,106475520.0,0.0,133.0,2510417920.0,1486401536.0,4253769728.0,25368485888.0,4660595.0,253281.0
13-04 02:44:42,0.334,0.334,98.664,0.417,0.0,0.250,0.0,217088.0,0.0,38.0,2510548992.0,1486401536.0,4256948224.0,25365176320.0,3856137.0,235771.0
13-04 02:44:43,0.251,0.251,98.743,0.587,0.0,0.168,0.0,135168.0,0.0,31.0,2510921728.0,1486401536.0,4260036608.0,25361715200.0,3717610.0,211877.0
13-04 02:44:44,0.502,0.251,98.411,0.585,0.0,0.251,0.0,139264.0,0.0,33.0,2510917632.0,1486401536.0,4264071168.0,25357684736.0,4283716.0,229713.0
13-04 02:44:45,0.167,0.585,98.580,0.418,0.0,0.251,0.0,106496.0,0.0,28.0,2510868480.0,1486401536.0,4268122112.0,25353682944.0,4270290.0,222796.0
13-04 02:44:46,0.418,0.334,98.495,0.669,0.0,0.084,0.0,131072.0,0.0,29.0,2511020032.0,1486401536.0,4271333376.0,25350320128.0,3723212.0,217515.0
13-04 02:44:47,0.833,0.416,97.918,0.666,0.0,0.167,0.0,188416.0,0.0,28.0,2511187968.0,1486401536.0,4274720768.0,25346764800.0,4062267.0,254618.0
13-04 02:44:48,0.252,0.252,98.992,0.336,0.0,0.168,0.0,106496.0,0.0,28.0,2511384576.0,1486401536.0,4278333440.0,25342955520.0,4160226.0,229926.0
13-04 02:44:49,0.251,0.335,98.577,0.669,0.0,0.167,0.0,126976.0,0.0,27.0,2511843328.0,1486401536.0,4281683968.0,25339146240.0,3902117.0,224670.0
13-04 02:44:50,0.251,0.335,98.494,0.669,0.0,0.251,0.0,139264.0,0.0,33.0,2511790080.0,1486401536.0,4285452288.0,25335431168.0,3979719.0,218561.0
13-04 02:44:51,0.418,0.335,98.410,0.586,0.0,0.251,0.0,139264.0,0.0,24.0,2513539072.0,1486401536.0,4289003520.0,25330130944.0,4295267.0,235407.0
13-04 02:44:52,0.418,0.585,98.328,0.502,0.0,0.167,0.0,192512.0,0.0,35.0,2513727488.0,1486401536.0,4293054464.0,25325891584.0,4164424.0,259352.0
13-04 02:44:53,0.418,0.418,98.244,0.753,0.0,0.167,0.0,118784.0,0.0,23.0,2514808832.0,1486401536.0,4295995392.0,25321869312.0,3837225.0,220691.0
13-04 02:44:54,0.252,0.252,98.658,0.671,0.0,0.168,0.0,131072.0,0.0,29.0,2515079168.0,1486401536.0,4299272192.0,25318322176.0,3819762.0,223771.0
13-04 02:44:55,0.500,0.500,98.251,0.500,0.0,0.250,0.0,110592.0,0.0,30.0,2515156992.0,1486401536.0,4302782464.0,25314734080.0,3814219.0,206292.0
13-04 02:44:56,0.501,0.334,98.164,0.751,0.0,0.250,0.0,135168.0,0.0,27.0,2515611648.0,1486401536.0,4306677760.0,25310384128.0,4358022.0,222102.0
13-04 02:44:57,0.335,0.335,98.326,0.753,0.0,0.251,0.0,200704.0,0.0,32.0,2515603456.0,1486401536.0,4310302720.0,25306767360.0,4008137.0,233959.0
13-04 02:44:58,0.417,0.500,97.998,0.834,0.0,0.250,0.0,131072.0,0.0,29.0,2516123648.0,1486401536.0,4313624576.0,25302925312.0,4109562.0,235110.0
13-04 02:44:59,0.167,0.0,99.165,0.501,0.0,0.167,0.0,118784.0,0.0,34.0,2516303872.0,1486401536.0,4314427392.0,25301942272.0,602766.0,67535.0
13-04 02:45:00,0.167,0.083,98.999,0.751,0.0,0.0,0.0,131072.0,0.0,29.0,2516422656.0,1486401536.0,4314435584.0,25301815296.0,58666.0,60286.0
13-04 02:45:01,0.416,0.167,98.501,0.749,0.0,0.167,0.0,139264.0,0.0,33.0,2516783104.0,1486401536.0,4316233728.0,25299656704.0,2078298.0,139103.0
13-04 02:45:02,0.251,0.502,98.579,0.502,0.0,0.167,0.0,176128.0,0.0,33.0,2517303296.0,1486401536.0,4321808384.0,25293561856.0,6217227.0,284729.0
13-04 02:45:03,0.419,0.335,98.241,0.838,0.0,0.168,0.0,159744.0,0.0,35.0,2518331392.0,1486401536.0,4326559744.0,25287782400.0,5666033.0,259877.0
13-04 02:45:04,1.424,0.251,97.069,0.754,0.0,0.503,0.0,139264.0,0.0,33.0,2526584832.0,1486401536.0,4332748800.0,25273339904.0,6579152.0,279541.0
13-04 02:45:05,0.335,0.335,98.661,0.335,0.0,0.335,0.0,114688.0,0.0,32.0,2527580160.0,1486401536.0,4337434624.0,25267658752.0,5385417.0,243389.0
13-04 02:45:06,0.668,0.501,97.913,0.668,0.0,0.250,0.0,167936.0,0.0,31.0,2523598848.0,1486401536.0,4341456896.0,25267617792.0,4684606.0,228916.0
13-04 02:45:07,0.419,0.168,98.659,0.671,0.0,0.084,0.0,245760.0,0.0,39.0,2523766784.0,1486401536.0,4345384960.0,25263521792.0,4402733.0,243712.0
13-04 02:45:08,0.167,0.502,98.579,0.585,0.0,0.167,0.0,135168.0,0.0,31.0,2524266496.0,1486401536.0,4349009920.0,25259397120.0,4065018.0,225569.0
13-04 02:45:09,0.502,0.502,98.411,0.418,0.0,0.167,0.0,110592.0,0.0,30.0,2525278208.0,1486401536.0,4352729088.0,25254666240.0,4404031.0,249029.0
13-04 02:45:10,0.335,0.251,98.577,0.586,0.0,0.251,0.0,139264.0,0.0,33.0,2525614080.0,1486401536.0,4356362240.0,25250697216.0,3723237.0,212613.0
13-04 02:45:11,0.334,0.585,98.328,0.585,0.0,0.167,0.0,106799104.0,0.0,148.0,2526662656.0,1486401536.0,4359946240.0,25246064640.0,4387662.0,254305.0
13-04 02:45:12,0.336,0.168,98.993,0.419,0.0,0.084,0.0,208896.0,0.0,36.0,2527264768.0,1486401536.0,4363542528.0,25241866240.0,3943579.0,231919.0
13-04 02:45:13,0.502,0.418,98.244,0.585,0.0,0.251,0.0,135168.0,0.0,31.0,2528161792.0,1486401536.0,4367216640.0,25237295104.0,4117654.0,243884.0
13-04 02:45:14,0.583,0.416,98.168,0.666,0.0,0.167,0.0,151552.0,0.0,39.0,2529013760.0,1486401536.0,4370620416.0,25233039360.0,3768611.0,214616.0
13-04 02:45:15,0.419,0.251,98.659,0.419,0.0,0.251,0.0,110592.0,0.0,30.0,2529456128.0,1486401536.0,4374302720.0,25228914688.0,4410611.0,244774.0
13-04 02:45:16,0.418,0.418,98.410,0.586,0.0,0.167,0.0,122880.0,0.0,25.0,2530074624.0,1486401536.0,4378001408.0,25224597504.0,4004111.0,239235.0
13-04 02:45:17,0.584,0.417,98.165,0.584,0.0,0.250,0.0,192512.0,0.0,32.0,2530881536.0,1486401536.0,4381196288.0,25220595712.0,3779680.0,220365.0
13-04 02:45:18,0.335,0.335,98.494,0.669,0.0,0.167,0.0,139264.0,0.0,33.0,2531409920.0,1486401536.0,4384665600.0,25216598016.0,3958651.0,211478.0
13-04 02:45:19,0.084,0.168,98.992,0.420,0.0,0.336,0.0,110592.0,0.0,30.0,2531917824.0,1486401536.0,4388601856.0,25212153856.0,4418978.0,242469.0
13-04 02:45:20,0.251,0.251,98.575,0.754,0.0,0.168,0.0,139264.0,0.0,33.0,2532737024.0,1486401536.0,4392132608.0,25207803904.0,3895966.0,240403.0
13-04 02:45:21,0.503,0.168,98.409,0.670,0.0,0.251,0.0,172032.0,0.0,40.0,2533314560.0,1486401536.0,4395585536.0,25203773440.0,3908809.0,223251.0
13-04 02:45:22,0.335,0.168,98.911,0.503,0.0,0.084,0.0,176128.0,0.0,33.0,2534088704.0,1486401536.0,4398653440.0,25199931392.0,3813862.0,269392.0
13-04 02:45:23,0.334,0.502,98.077,0.753,0.0,0.334,0.0,126976.0,0.0,27.0,2534432768.0,1486401536.0,4402499584.0,25195741184.0,4404208.0,247021.0
13-04 02:45:24,0.168,0.335,98.409,0.754,0.0,0.335,0.0,143360.0,0.0,36.0,2534400000.0,1486401536.0,4406341632.0,25191931904.0,4192727.0,228182.0
13-04 02:45:25,0.418,0.334,98.413,0.668,0.0,0.167,0.0,135168.0,0.0,31.0,2534948864.0,1486401536.0,4409823232.0,25187901440.0,3815298.0,215641.0
13-04 02:45:26,0.418,0.418,98.579,0.418,0.0,0.167,0.0,114688.0,0.0,26.0,2535460864.0,1486401536.0,4412899328.0,25184313344.0,3781379.0,231709.0
13-04 02:45:27,0.335,0.419,98.409,0.754,0.0,0.084,0.0,217088.0,0.0,36.0,2535616512.0,1486401536.0,4416425984.0,25180631040.0,3885191.0,220173.0
13-04 02:45:28,0.251,0.503,98.575,0.671,0.0,0.0,0.0,131072.0,0.0,29.0,2535792640.0,1486401536.0,4420694016.0,25176186880.0,4759374.0,234433.0
13-04 02:45:29,0.669,0.334,98.328,0.502,0.0,0.167,0.0,102400.0,0.0,26.0,2536361984.0,1486401536.0,4423806976.0,25172504576.0,3670025.0,219194.0
13-04 02:45:30,0.335,0.168,98.492,0.670,0.0,0.335,0.0,131072.0,0.0,29.0,2536501248.0,1486401536.0,4426969088.0,25169203200.0,3738230.0,217425.0
13-04 02:45:31,0.418,0.335,98.326,0.753,0.0,0.167,0.0,143360.0,0.0,35.0,2536595456.0,1486401536.0,4431032320.0,25165045760.0,4292533.0,228186.0
13-04 02:45:32,0.669,0.251,98.495,0.502,0.0,0.084,0.0,192512.0,0.0,31.0,2537267200.0,1486401536.0,4434718720.0,25160687616.0,4048103.0,248681.0
13-04 02:45:33,0.167,0.083,98.749,0.834,0.0,0.167,0.0,122880.0,0.0,25.0,2537312256.0,1486401536.0,4435394560.0,25159966720.0,1031604.0,92838.0
13-04 02:45:34,0.084,0.084,99.332,0.501,0.0,0.0,0.0,180224.0,0.0,36.0,2537369600.0,1486401536.0,4435464192.0,25159839744.0,37147.0,38833.0
13-04 02:45:35,0.167,0.250,98.333,1.0,0.0,0.250,0.0,151552.0,0.0,28.0,2537005056.0,1486401536.0,4437258240.0,25158410240.0,1951869.0,129046.0
13-04 02:45:36,0.335,0.084,98.995,0.419,0.0,0.168,0.0,135168.0,0.0,32.0,2537590784.0,1486401536.0,4441116672.0,25153966080.0,4351892.0,153628.0
13-04 02:45:37,0.167,0.167,98.834,0.833,0.0,0.0,0.0,188416.0,0.0,38.0,2537680896.0,1486401536.0,4441120768.0,25153871872.0,40785.0,43319.0
13-04 02:45:38,0.084,0.084,99.081,0.752,0.0,0.0,0.0,167936.0,0.0,38.0,2537668608.0,1486401536.0,4441133056.0,25153871872.0,42260.0,45257.0
13-04 02:45:39,0.0,0.084,99.415,0.501,0.0,0.0,0.0,102400.0,0.0,26.0,2537656320.0,1486401536.0,4441145344.0,25153871872.0,39011.0,40680.0
13-04 02:45:40,0.167,0.0,99.083,0.751,0.0,0.0,0.0,143360.0,0.0,35.0,2537775104.0,1486401536.0,4441153536.0,25153744896.0,41347.0,45890.0
13-04 02:45:41,0.583,0.250,97.333,1.833,0.0,0.0,0.0,83623936.0,0.0,119.0,2537918464.0,1486401536.0,4442062848.0,25152692224.0,2611904.0,2311066.0
13-04 02:45:42,0.500,0.0,99.416,0.083,0.0,0.0,0.0,98304.0,0.0,10.0,2537918464.0,1486401536.0,4442402816.0,25152352256.0,7619.0,327109.0
13-04 02:45:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537918464.0,1486401536.0,4442402816.0,25152352256.0,4439.0,4669.0
13-04 02:45:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537918464.0,1486401536.0,4442402816.0,25152352256.0,4051.0,4417.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537918464.0,1486401536.0,4442402816.0,25152352256.0,3226.0,2424.0
13-04 02:45:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,2537918464.0,1486401536.0,4442402816.0,25152352256.0,4020.0,3913.0
13-04 02:45:47,0.417,0.0,98.999,0.584,0.0,0.0,0.0,180224.0,0.0,19.0,2537914368.0,1486401536.0,4442406912.0,25152352256.0,101354.0,104809.0
13-04 02:45:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2537881600.0,1486401536.0,4442439680.0,25152352256.0,3681.0,3760.0
13-04 02:45:49,0.167,0.0,99.415,0.418,0.0,0.0,0.0,77824.0,0.0,12.0,2538262528.0,1486401536.0,4442439680.0,25151971328.0,45418.0,49072.0
13-04 02:45:50,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,2538373120.0,1486401536.0,4442456064.0,25151844352.0,48104.0,51600.0
13-04 02:45:51,0.166,0.083,99.334,0.416,0.0,0.0,0.0,98304.0,0.0,13.0,2538356736.0,1486401536.0,4442472448.0,25151844352.0,46790.0,50288.0
13-04 02:45:52,0.250,0.167,99.083,0.500,0.0,0.0,0.0,143360.0,0.0,13.0,2539110400.0,1486401536.0,4442488832.0,25151074304.0,65130.0,67565.0
13-04 02:45:53,1.248,0.083,98.253,0.416,0.0,0.0,0.0,77824.0,0.0,10.0,2539085824.0,1486401536.0,4442505216.0,25151082496.0,49844.0,53052.0
13-04 02:45:54,0.083,0.0,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,10.0,2539069440.0,1486401536.0,4442521600.0,25151082496.0,46648.0,49108.0
13-04 02:45:55,0.166,0.166,99.168,0.499,0.0,0.0,0.0,86016.0,0.0,14.0,2539053056.0,1486401536.0,4442537984.0,25151082496.0,48581.0,51937.0
13-04 02:45:56,0.084,0.0,99.582,0.334,0.0,0.0,0.0,98304.0,0.0,16.0,2539036672.0,1486401536.0,4442554368.0,25151082496.0,51665.0,54719.0
13-04 02:45:57,0.083,0.083,99.001,0.749,0.0,0.083,0.0,176128.0,0.0,18.0,2539020288.0,1486401536.0,4442570752.0,25151082496.0,49210.0,52888.0
13-04 02:45:58,0.083,0.083,99.166,0.667,0.0,0.0,0.0,102400.0,0.0,13.0,2539130880.0,1486401536.0,4442587136.0,25150955520.0,50310.0,55283.0
13-04 02:45:59,0.167,0.083,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,2539245568.0,1486401536.0,4442607616.0,25150820352.0,44782.0,46573.0
13-04 02:46:00,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,2539233280.0,1486401536.0,4442619904.0,25150820352.0,52710.0,56229.0
13-04 02:46:01,0.083,0.167,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,10.0,2539216896.0,1486401536.0,4442636288.0,25150820352.0,47618.0,50465.0
13-04 02:46:02,0.167,0.0,99.332,0.501,0.0,0.0,0.0,155648.0,0.0,19.0,2539200512.0,1486401536.0,4442652672.0,25150820352.0,49095.0,51377.0
13-04 02:46:03,0.167,0.0,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,2539184128.0,1486401536.0,4442669056.0,25150820352.0,48891.0,51753.0
13-04 02:46:04,0.250,0.167,99.084,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,2539167744.0,1486401536.0,4442685440.0,25150820352.0,49888.0,52960.0
13-04 02:46:05,0.250,0.0,99.249,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,2539151360.0,1486401536.0,4442701824.0,25150820352.0,52929.0,57111.0
13-04 02:46:06,0.0,0.0,99.166,0.751,0.0,0.083,0.0,131072.0,0.0,17.0,2539134976.0,1486401536.0,4442718208.0,25150820352.0,47435.0,50461.0
13-04 02:46:07,0.250,0.166,99.002,0.582,0.0,0.0,0.0,147456.0,0.0,19.0,2539102208.0,1486401536.0,4442734592.0,25150836736.0,46912.0,49270.0
13-04 02:46:08,0.084,0.0,99.415,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,2539085824.0,1486401536.0,4442750976.0,25150836736.0,51969.0,55557.0
13-04 02:46:09,0.084,0.0,99.247,0.669,0.0,0.0,0.0,102400.0,0.0,11.0,2539085824.0,1486401536.0,4442767360.0,25150820352.0,266682.0,65910.0
13-04 02:46:10,0.251,0.167,98.913,0.502,0.0,0.167,0.0,90112.0,0.0,16.0,2539261952.0,1486401536.0,4445257728.0,25148153856.0,2979688.0,202075.0
13-04 02:46:11,0.167,0.502,98.661,0.502,0.0,0.167,0.0,90112.0,0.0,16.0,2539012096.0,1486401536.0,4449222656.0,25144438784.0,4069364.0,221229.0
13-04 02:46:12,0.335,0.335,98.660,0.503,0.0,0.168,0.0,151552.0,0.0,19.0,2539606016.0,1486401536.0,4452413440.0,25140654080.0,3818300.0,228107.0
13-04 02:46:13,0.335,0.168,98.826,0.419,0.0,0.251,0.0,110592.0,0.0,19.0,2539618304.0,1486401536.0,4456329216.0,25136726016.0,4494654.0,243946.0
13-04 02:46:14,0.418,0.585,98.580,0.251,0.0,0.167,0.0,69632.0,0.0,14.0,2539941888.0,1486401536.0,4459913216.0,25132818432.0,4144210.0,238342.0
13-04 02:46:15,0.334,0.417,98.415,0.500,0.0,0.334,0.0,77824.0,0.0,10.0,2539880448.0,1486401536.0,4463210496.0,25129582592.0,3962908.0,235690.0
13-04 02:46:16,0.335,0.335,98.325,0.838,0.0,0.168,0.0,122880.0,0.0,12.0,2539634688.0,1486401536.0,4467613696.0,25125425152.0,4442727.0,267672.0
13-04 02:46:17,0.418,0.251,98.579,0.502,0.0,0.251,0.0,155648.0,0.0,19.0,2539765760.0,1486401536.0,4471418880.0,25121488896.0,4321788.0,264190.0
13-04 02:46:18,0.335,0.251,98.577,0.502,0.0,0.335,0.0,86016.0,0.0,14.0,2539511808.0,1486401536.0,4475387904.0,25117773824.0,4353481.0,260734.0
13-04 02:46:19,0.417,0.501,98.581,0.250,0.0,0.250,0.0,61440.0,0.0,13.0,2539851776.0,1486401536.0,4478857216.0,25113964544.0,4038329.0,235951.0
13-04 02:46:20,0.418,0.334,98.495,0.418,0.0,0.334,0.0,77824.0,0.0,10.0,2540945408.0,1486401536.0,4482174976.0,25109553152.0,4190881.0,254277.0
13-04 02:46:21,0.335,0.251,98.494,0.669,0.0,0.251,0.0,106496.0,0.0,12.0,2541109248.0,1486401536.0,4485853184.0,25105711104.0,4105087.0,255936.0
13-04 02:46:22,0.586,0.335,98.241,0.586,0.0,0.251,0.0,147456.0,0.0,15.0,2541539328.0,1486401536.0,4490088448.0,25101045760.0,4564114.0,293880.0
13-04 02:46:23,0.251,0.418,98.495,0.585,0.0,0.251,0.0,77824.0,0.0,10.0,2542403584.0,1486401536.0,4493795328.0,25096474624.0,4530703.0,270016.0
13-04 02:46:24,0.417,0.501,98.414,0.334,0.0,0.334,0.0,86016.0,0.0,14.0,2542354432.0,1486401536.0,4497813504.0,25092505600.0,4353122.0,275000.0
13-04 02:46:25,0.419,0.251,98.744,0.503,0.0,0.084,0.0,86016.0,0.0,14.0,2542366720.0,1486401536.0,4501417984.0,25088888832.0,4273224.0,255899.0
13-04 02:46:26,0.335,0.418,98.494,0.586,0.0,0.167,0.0,118784.0,0.0,17.0,2542481408.0,1486401536.0,4505018368.0,25085173760.0,3976528.0,238969.0
13-04 02:46:27,0.584,0.250,97.579,1.252,0.0,0.334,0.0,294912.0,0.0,41.0,2543030272.0,1486401536.0,4509167616.0,25080475648.0,4853757.0,315470.0
13-04 02:46:28,0.418,0.418,97.824,1.088,0.0,0.251,0.0,786432.0,0.0,21.0,2543329280.0,1486401536.0,4513914880.0,25075429376.0,5697761.0,1577678.0
13-04 02:46:29,0.334,0.334,98.997,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2543763456.0,1486401536.0,4517289984.0,25071620096.0,4131766.0,196826.0
13-04 02:46:30,0.416,0.666,98.668,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2543505408.0,1486401536.0,4521263104.0,25067905024.0,4222208.0,196541.0
13-04 02:46:31,0.417,0.334,98.831,0.0,0.0,0.417,0.0,0.0,0.0,0.0,2544197632.0,1486401536.0,4524482560.0,25063993344.0,4057775.0,196446.0
13-04 02:46:32,0.335,0.335,99.246,0.0,0.0,0.084,0.0,69632.0,0.0,5.0,2543747072.0,1486401536.0,4528910336.0,25060016128.0,4735985.0,243720.0
13-04 02:46:33,0.167,0.334,98.496,0.752,0.0,0.251,0.0,126976.0,0.0,15.0,2544148480.0,1486401536.0,4532277248.0,25056247808.0,4076591.0,299033.0
13-04 02:46:34,0.334,0.502,99.080,0.0,0.0,0.084,0.0,61440.0,0.0,4.0,2544177152.0,1486401536.0,4536057856.0,25052438528.0,4118772.0,189534.0
13-04 02:46:35,0.501,0.167,98.414,0.501,0.0,0.417,0.0,77824.0,0.0,12.0,2544451584.0,1486401536.0,4539879424.0,25048342528.0,4391763.0,244424.0
13-04 02:46:36,0.670,0.335,98.325,0.503,0.0,0.168,0.0,102400.0,0.0,13.0,2544644096.0,1486401536.0,4543434752.0,25044594688.0,4271507.0,256182.0
13-04 02:46:37,0.250,0.167,98.916,0.500,0.0,0.167,0.0,147456.0,0.0,15.0,2545258496.0,1486401536.0,4547420160.0,25039994880.0,4120791.0,264414.0
13-04 02:46:38,0.168,0.336,98.826,0.503,0.0,0.168,0.0,81920.0,0.0,12.0,2545573888.0,1486401536.0,4551200768.0,25035898880.0,4290677.0,245837.0
13-04 02:46:39,0.752,0.418,96.324,2.256,0.0,0.251,0.0,68890624.0,0.0,79.0,2545381376.0,1486401536.0,4553900032.0,25033392128.0,3294784.0,208572.0
13-04 02:46:40,0.668,0.417,96.745,1.920,0.0,0.250,0.0,41267200.0,0.0,64.0,2547625984.0,1486401536.0,4558741504.0,25026306048.0,5392042.0,230878.0
13-04 02:46:41,0.585,0.418,98.079,0.835,0.0,0.084,0.0,106496.0,0.0,15.0,2547716096.0,1486401536.0,4562526208.0,25022431232.0,4546660.0,255445.0
13-04 02:46:42,0.502,0.418,98.494,0.502,0.0,0.084,0.0,131072.0,0.0,17.0,2547544064.0,1486401536.0,4567080960.0,25018048512.0,4707612.0,238978.0
13-04 02:46:43,0.501,0.501,98.414,0.417,0.0,0.167,0.0,77824.0,0.0,14.0,2547875840.0,1486401536.0,4570746880.0,25014050816.0,4178205.0,222404.0
13-04 02:46:44,0.419,0.251,98.826,0.335,0.0,0.168,0.0,90112.0,0.0,16.0,2547978240.0,1486401536.0,4574326784.0,25010368512.0,4467751.0,247526.0
13-04 02:46:45,0.585,0.334,98.496,0.418,0.0,0.167,0.0,86016.0,0.0,14.0,2548342784.0,1486401536.0,4578246656.0,25006084096.0,4084411.0,240174.0
13-04 02:46:46,0.168,0.503,98.994,0.168,0.0,0.168,0.0,65536.0,0.0,13.0,2549428224.0,1486401536.0,4581552128.0,25001693184.0,4186406.0,245725.0
13-04 02:46:47,0.418,0.334,98.496,0.501,0.0,0.251,0.0,167936.0,0.0,19.0,2549944320.0,1486401536.0,4585177088.0,24997552128.0,3907601.0,238821.0
13-04 02:46:48,0.501,0.417,98.164,0.668,0.0,0.250,0.0,114688.0,0.0,16.0,2550218752.0,1486401536.0,4589043712.0,24993411072.0,4385934.0,249779.0
13-04 02:46:49,0.501,0.501,97.997,0.584,0.0,0.417,0.0,118784.0,0.0,18.0,2550964224.0,1486401536.0,4592869376.0,24988839936.0,4532538.0,267519.0
13-04 02:46:50,0.503,0.335,98.407,0.587,0.0,0.168,0.0,114688.0,0.0,19.0,2550571008.0,1486401536.0,4596740096.0,24985362432.0,4095376.0,231969.0
13-04 02:46:51,0.168,0.252,98.909,0.419,0.0,0.252,0.0,131072.0,0.0,20.0,2551324672.0,1486401536.0,4600209408.0,24981139456.0,4314267.0,253680.0
13-04 02:46:52,0.502,0.334,97.993,0.753,0.0,0.418,0.0,163840.0,0.0,17.0,2551500800.0,1486401536.0,4604096512.0,24977076224.0,4259861.0,267134.0
13-04 02:46:53,0.502,0.251,98.662,0.418,0.0,0.167,0.0,98304.0,0.0,20.0,2551808000.0,1486401536.0,4608057344.0,24972808192.0,4541829.0,244209.0
13-04 02:46:54,0.251,0.335,98.659,0.587,0.0,0.168,0.0,106496.0,0.0,15.0,2554097664.0,1486401536.0,4611751936.0,24966823936.0,4242811.0,242450.0
13-04 02:46:55,0.419,0.251,98.409,0.670,0.0,0.251,0.0,106496.0,0.0,15.0,2555305984.0,1486401536.0,4615307264.0,24962060288.0,4161939.0,241408.0
13-04 02:46:56,1.500,0.417,97.0,0.667,0.0,0.417,0.0,188416.0,0.0,32.0,2554822656.0,1486401536.0,4619423744.0,24958427136.0,4315221.0,252420.0
13-04 02:46:57,0.500,0.417,98.249,0.584,0.0,0.250,0.0,200704.0,0.0,24.0,2555039744.0,1486401536.0,4622671872.0,24954961920.0,4127486.0,216927.0
13-04 02:46:58,0.417,0.417,98.164,0.668,0.0,0.334,0.0,114688.0,0.0,17.0,2555023360.0,1486401536.0,4626907136.0,24950743040.0,4448378.0,248741.0
13-04 02:46:59,0.503,0.335,98.659,0.419,0.0,0.084,0.0,94208.0,0.0,20.0,2555269120.0,1486401536.0,4630691840.0,24946712576.0,4479337.0,247902.0
13-04 02:47:00,0.585,0.167,98.328,0.669,0.0,0.251,0.0,114688.0,0.0,19.0,2556067840.0,1486401536.0,4634607616.0,24941998080.0,4202670.0,248863.0
13-04 02:47:01,0.335,0.335,98.409,0.670,0.0,0.251,0.0,110592.0,0.0,17.0,2556936192.0,1486401536.0,4638089216.0,24937648128.0,4360650.0,247128.0
13-04 02:47:02,0.417,0.417,98.247,0.668,0.0,0.250,0.0,188416.0,0.0,24.0,2557108224.0,1486401536.0,4642316288.0,24933249024.0,4522117.0,251449.0
13-04 02:47:03,0.501,0.501,98.080,0.668,0.0,0.250,0.0,118784.0,0.0,21.0,2557214720.0,1486401536.0,4646096896.0,24929361920.0,4242091.0,247296.0
13-04 02:47:04,4.770,0.418,93.891,0.837,0.0,0.084,0.0,110592.0,0.0,17.0,2570608640.0,1486401536.0,4649590784.0,24912474112.0,4386088.0,282249.0
13-04 02:47:05,0.921,0.251,98.074,0.754,0.0,0.0,0.0,110592.0,0.0,17.0,2576211968.0,1486401536.0,4653621248.0,24902840320.0,4300150.0,263429.0
13-04 02:47:06,0.419,0.251,98.407,0.754,0.0,0.168,0.0,126976.0,0.0,16.0,2568372224.0,1486401536.0,4657590272.0,24906711040.0,4287171.0,236585.0
13-04 02:47:07,0.334,0.334,98.328,0.836,0.0,0.167,0.0,184320.0,0.0,22.0,2568499200.0,1486401536.0,4661035008.0,24903139328.0,4045806.0,231707.0
13-04 02:47:08,0.335,0.335,98.410,0.753,0.0,0.167,0.0,110592.0,0.0,17.0,2568830976.0,1486401536.0,4664700928.0,24899141632.0,4382478.0,235141.0
13-04 02:47:09,0.501,0.334,98.079,0.752,0.0,0.334,0.0,114688.0,0.0,19.0,2568777728.0,1486401536.0,4668866560.0,24895029248.0,4310149.0,236054.0
13-04 02:47:10,0.502,0.418,98.328,0.585,0.0,0.167,0.0,94208.0,0.0,18.0,2570043392.0,1486401536.0,4671700992.0,24890929152.0,4238544.0,264398.0
13-04 02:47:11,0.335,0.502,98.243,0.753,0.0,0.167,0.0,49569792.0,0.0,66.0,2569048064.0,1486401536.0,4676026368.0,24887599104.0,4255207.0,247175.0
13-04 02:47:12,0.668,0.334,97.911,0.835,0.0,0.251,0.0,72212480.0,0.0,93.0,2570010624.0,1486401536.0,4679520256.0,24883142656.0,4452678.0,258496.0
13-04 02:47:13,0.167,0.084,99.164,0.502,0.0,0.084,0.0,98304.0,0.0,22.0,2569977856.0,1486401536.0,4681248768.0,24881446912.0,1535220.0,117851.0
13-04 02:47:14,0.250,0.167,98.585,0.999,0.0,0.0,0.0,155648.0,0.0,25.0,2569924608.0,1486401536.0,4681396224.0,24881352704.0,94287.0,71732.0
13-04 02:47:15,0.167,0.084,98.494,1.255,0.0,0.0,0.0,823296.0,0.0,32.0,2569818112.0,1486401536.0,4682895360.0,24879960064.0,2227301.0,1474088.0
13-04 02:47:16,0.167,0.334,99.247,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2570006528.0,1486401536.0,4685647872.0,24877019136.0,3227006.0,161578.0
13-04 02:47:17,0.417,0.583,98.583,0.0,0.0,0.417,0.0,73728.0,0.0,5.0,2569756672.0,1486401536.0,4690370560.0,24872546304.0,5275061.0,219197.0
13-04 02:47:18,0.670,0.419,98.744,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2570575872.0,1486401536.0,4697403392.0,24864694272.0,8193756.0,270812.0
13-04 02:47:19,0.419,0.419,98.911,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2570457088.0,1486401536.0,4703285248.0,24858931200.0,6171097.0,237302.0
13-04 02:47:20,0.335,0.168,98.241,0.838,0.0,0.419,0.0,139264.0,0.0,17.0,2570752000.0,1486401536.0,4707577856.0,24854343680.0,5148503.0,304279.0
13-04 02:47:21,0.419,0.168,99.246,0.0,0.0,0.168,0.0,20480.0,0.0,1.0,2570432512.0,1486401536.0,4713197568.0,24849043456.0,5789092.0,182695.0
13-04 02:47:22,0.334,0.667,97.915,0.751,0.0,0.334,0.0,196608.0,0.0,22.0,2571112448.0,1486401536.0,4717678592.0,24843882496.0,5291631.0,273157.0
13-04 02:47:23,0.503,0.335,98.241,0.754,0.0,0.168,0.0,126976.0,0.0,16.0,2570956800.0,1486401536.0,4722200576.0,24839516160.0,4833303.0,246253.0
13-04 02:47:24,0.417,0.250,98.414,0.584,0.0,0.334,0.0,86016.0,0.0,16.0,2571296768.0,1486401536.0,4725637120.0,24835739648.0,4243912.0,233319.0
13-04 02:47:25,0.334,0.334,98.077,1.003,0.0,0.251,0.0,131072.0,0.0,16.0,2571407360.0,1486401536.0,4729556992.0,24831709184.0,4344862.0,221833.0
13-04 02:47:26,0.418,0.251,98.328,0.669,0.0,0.334,0.0,155648.0,0.0,21.0,2571395072.0,1486401536.0,4733378560.0,24827899904.0,4204979.0,231526.0
13-04 02:47:27,0.334,0.167,98.495,0.753,0.0,0.251,0.0,200704.0,0.0,25.0,2571874304.0,1486401536.0,4737171456.0,24823627776.0,4408618.0,251423.0
13-04 02:47:28,0.168,0.251,98.576,0.754,0.0,0.251,0.0,114688.0,0.0,19.0,2571599872.0,1486401536.0,4741062656.0,24820011008.0,4093760.0,230472.0
13-04 02:47:29,0.502,0.334,98.244,0.753,0.0,0.167,0.0,114688.0,0.0,19.0,2571522048.0,1486401536.0,4744998912.0,24816152576.0,4672141.0,254730.0
13-04 02:47:30,0.419,0.168,98.576,0.586,0.0,0.251,0.0,90112.0,0.0,18.0,2571845632.0,1486401536.0,4748705792.0,24812122112.0,4283547.0,239145.0
13-04 02:47:31,0.251,0.418,98.328,0.836,0.0,0.167,0.0,135168.0,0.0,21.0,2571718656.0,1486401536.0,4752691200.0,24808263680.0,4232202.0,227920.0
13-04 02:47:32,0.584,0.417,97.998,0.834,0.0,0.167,0.0,192512.0,0.0,20.0,2572632064.0,1486401536.0,4756713472.0,24803328000.0,4474959.0,262630.0
13-04 02:47:33,0.251,0.251,98.492,0.838,0.0,0.168,0.0,102400.0,0.0,13.0,2572853248.0,1486401536.0,4760215552.0,24799604736.0,4081240.0,232439.0
13-04 02:47:34,0.418,0.501,98.079,0.752,0.0,0.251,0.0,155648.0,0.0,17.0,2573340672.0,1486401536.0,4763885568.0,24795447296.0,4320215.0,234475.0
13-04 02:47:35,0.418,0.334,98.328,0.585,0.0,0.334,0.0,122880.0,0.0,23.0,2573357056.0,1486401536.0,4767846400.0,24791470080.0,4517232.0,248241.0
13-04 02:47:36,0.336,0.252,98.490,0.671,0.0,0.252,0.0,135168.0,0.0,20.0,2573434880.0,1486401536.0,4771704832.0,24787533824.0,4237340.0,243107.0
13-04 02:47:37,0.501,0.251,98.413,0.668,0.0,0.167,0.0,172032.0,0.0,22.0,2573414400.0,1486401536.0,4775256064.0,24784003072.0,4165607.0,228871.0
13-04 02:47:38,0.251,0.168,98.826,0.671,0.0,0.084,0.0,114688.0,0.0,19.0,2573463552.0,1486401536.0,4778651648.0,24780558336.0,3740213.0,207509.0
13-04 02:47:39,0.503,0.251,98.659,0.503,0.0,0.084,0.0,114688.0,0.0,19.0,2573606912.0,1486401536.0,4783128576.0,24775938048.0,4954223.0,234942.0
13-04 02:47:40,0.667,0.500,98.0,0.500,0.0,0.333,0.0,90112.0,0.0,20.0,2573574144.0,1486401536.0,4787191808.0,24771907584.0,4457264.0,230476.0
13-04 02:47:41,0.502,0.335,98.410,0.502,0.0,0.251,0.0,31023104.0,0.0,51.0,2573815808.0,1486401536.0,4791222272.0,24767635456.0,4639901.0,266862.0
13-04 02:47:42,0.335,0.335,98.157,1.089,0.0,0.084,0.0,83152896.0,0.0,106.0,2573914112.0,1486401536.0,4794630144.0,24764129280.0,4102565.0,247300.0
13-04 02:47:43,0.335,0.251,98.577,0.586,0.0,0.251,0.0,114688.0,0.0,19.0,2573660160.0,1486401536.0,4798881792.0,24760131584.0,4410711.0,239606.0
13-04 02:47:44,0.419,0.168,98.492,0.754,0.0,0.168,0.0,126976.0,0.0,16.0,2573844480.0,1486401536.0,4802650112.0,24756178944.0,4367042.0,238272.0
13-04 02:47:45,0.167,0.250,98.664,0.668,0.0,0.250,0.0,114688.0,0.0,19.0,2574172160.0,1486401536.0,4804608000.0,24753893376.0,2398938.0,163201.0
13-04 02:47:46,0.083,0.083,99.0,0.833,0.0,0.0,0.0,135168.0,0.0,20.0,2574073856.0,1486401536.0,4804706304.0,24753893376.0,50279.0,53604.0
13-04 02:47:47,0.167,0.167,99.083,0.583,0.0,0.0,0.0,176128.0,0.0,24.0,2574053376.0,1486401536.0,4804726784.0,24753893376.0,96781.0,58421.0
13-04 02:47:48,0.334,0.418,98.246,0.752,0.0,0.251,0.0,118784.0,0.0,21.0,2574348288.0,1486401536.0,4808273920.0,24750051328.0,4220330.0,242414.0
13-04 02:47:49,0.418,0.418,98.411,0.585,0.0,0.167,0.0,114688.0,0.0,21.0,2574471168.0,1486401536.0,4811563008.0,24746639360.0,3706007.0,210893.0
13-04 02:47:50,0.418,0.418,98.244,0.585,0.0,0.334,0.0,98304.0,0.0,20.0,2574405632.0,1486401536.0,4817264640.0,24741003264.0,6247980.0,290615.0
13-04 02:47:51,0.586,0.418,98.243,0.586,0.0,0.167,0.0,131072.0,0.0,21.0,2574667776.0,1486401536.0,4823257088.0,24734748672.0,6764548.0,286341.0
13-04 02:47:52,0.668,0.501,97.494,1.086,0.0,0.251,0.0,208896.0,0.0,17.0,2574540800.0,1486401536.0,4828336128.0,24729796608.0,5630653.0,283271.0
13-04 02:47:53,1.173,0.251,97.487,0.754,0.0,0.335,0.0,135168.0,0.0,24.0,2575327232.0,1486401536.0,4832849920.0,24724496384.0,5408611.0,227215.0
13-04 02:47:54,0.501,0.584,98.164,0.501,0.0,0.250,0.0,86016.0,0.0,16.0,2574622720.0,1486401536.0,4837580800.0,24720470016.0,5972984.0,280395.0
13-04 02:47:55,0.419,0.335,98.407,0.754,0.0,0.084,0.0,102400.0,0.0,13.0,2574303232.0,1486401536.0,4842872832.0,24715497472.0,5247412.0,258619.0
13-04 02:47:56,0.252,0.252,98.574,0.755,0.0,0.168,0.0,122880.0,0.0,19.0,2574221312.0,1486401536.0,4846460928.0,24711991296.0,4682407.0,250303.0
13-04 02:47:57,0.168,0.251,98.659,0.838,0.0,0.084,0.0,196608.0,0.0,24.0,2574008320.0,1486401536.0,4851216384.0,24707448832.0,4657108.0,253561.0
13-04 02:47:58,0.334,0.584,98.080,0.751,0.0,0.250,0.0,118784.0,0.0,18.0,2574012416.0,1486401536.0,4855402496.0,24703258624.0,4672125.0,247793.0
13-04 02:47:59,1.332,0.583,97.169,0.500,0.0,0.416,0.0,106496.0,0.0,21.0,2577133568.0,1486401536.0,4859154432.0,24696385536.0,4337053.0,244592.0
13-04 02:48:00,0.334,0.418,98.246,0.752,0.0,0.251,0.0,110592.0,0.0,17.0,2576498688.0,1486401536.0,4863377408.0,24692797440.0,4402914.0,232536.0
13-04 02:48:01,0.419,0.252,97.651,1.594,0.0,0.084,0.0,876544.0,0.0,33.0,2577010688.0,1486401536.0,4867485696.0,24688177152.0,5812669.0,1654709.0
13-04 02:48:02,0.334,0.084,99.582,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,2577186816.0,1486401536.0,4871245824.0,24684240896.0,4043375.0,196769.0
13-04 02:48:03,0.083,0.250,99.499,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2577383424.0,1486401536.0,4874809344.0,24680480768.0,3952900.0,208570.0
13-04 02:48:04,0.168,0.0,99.497,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2577321984.0,1486401536.0,4878856192.0,24676495360.0,4538090.0,201175.0
13-04 02:48:05,0.167,0.251,99.164,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2577629184.0,1486401536.0,4882325504.0,24672718848.0,4125421.0,179208.0
13-04 02:48:06,0.168,0.419,99.246,0.0,0.0,0.168,0.0,65536.0,0.0,11.0,2577776640.0,1486401536.0,4886323200.0,24668573696.0,4541728.0,208904.0
13-04 02:48:07,0.501,0.334,98.164,0.751,0.0,0.250,0.0,229376.0,0.0,23.0,2577801216.0,1486401536.0,4890296320.0,24664576000.0,4129300.0,299062.0
13-04 02:48:08,0.501,0.250,98.915,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2577838080.0,1486401536.0,4893831168.0,24661004288.0,4301009.0,196431.0
13-04 02:48:09,0.167,0.418,98.494,0.669,0.0,0.251,0.0,106496.0,0.0,17.0,2577915904.0,1486401536.0,4897374208.0,24657383424.0,3909976.0,218068.0
13-04 02:48:10,0.167,0.167,98.748,0.751,0.0,0.167,0.0,106496.0,0.0,15.0,2578092032.0,1486401536.0,4899799040.0,24654782464.0,2651227.0,134851.0
13-04 02:48:11,0.083,0.250,99.250,0.417,0.0,0.0,0.0,15863808.0,0.0,35.0,2578116608.0,1486409728.0,4899766272.0,24654782464.0,49873.0,52582.0
13-04 02:48:12,0.251,0.0,97.911,1.838,0.0,0.0,0.0,92495872.0,0.0,107.0,2578649088.0,1486409728.0,4899790848.0,24654225408.0,48107.0,50238.0
13-04 02:48:13,0.083,0.083,99.083,0.750,0.0,0.0,0.0,114688.0,0.0,19.0,2578624512.0,1486409728.0,4899807232.0,24654233600.0,50594.0,52731.0
13-04 02:48:14,0.167,0.0,99.082,0.751,0.0,0.0,0.0,114688.0,0.0,19.0,2578608128.0,1486409728.0,4899823616.0,24654233600.0,47760.0,50407.0
13-04 02:48:15,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,2578599936.0,1486409728.0,4899831808.0,24654233600.0,38286.0,41549.0
13-04 02:48:16,0.083,0.083,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,12.0,2578706432.0,1486409728.0,4899852288.0,24654106624.0,50714.0,54439.0
13-04 02:48:17,0.083,0.083,99.333,0.500,0.0,0.0,0.0,135168.0,0.0,19.0,2578808832.0,1486409728.0,4899868672.0,24653987840.0,49769.0,52695.0
13-04 02:48:18,0.333,0.0,99.167,0.500,0.0,0.0,0.0,94208.0,0.0,18.0,2578792448.0,1486409728.0,4899885056.0,24653987840.0,50623.0,53148.0
13-04 02:48:19,0.251,0.084,98.830,0.835,0.0,0.0,0.0,106496.0,0.0,13.0,2578776064.0,1486409728.0,4899901440.0,24653987840.0,54766.0,56285.0
13-04 02:48:20,0.250,0.250,98.668,0.833,0.0,0.0,0.0,106496.0,0.0,15.0,2578751488.0,1486409728.0,4899926016.0,24653987840.0,70340.0,73457.0
13-04 02:48:21,0.083,0.167,98.918,0.833,0.0,0.0,0.0,135168.0,0.0,20.0,2578735104.0,1486409728.0,4899942400.0,24653987840.0,50153.0,53261.0
13-04 02:48:22,0.250,0.083,98.833,0.833,0.0,0.0,0.0,184320.0,0.0,24.0,2578718720.0,1486409728.0,4899958784.0,24653987840.0,86533.0,89180.0
13-04 02:48:23,0.083,0.083,99.165,0.668,0.0,0.0,0.0,114688.0,0.0,19.0,2578833408.0,1486409728.0,4899971072.0,24653860864.0,48363.0,50844.0
13-04 02:48:24,0.083,0.0,99.083,0.834,0.0,0.0,0.0,114688.0,0.0,19.0,2578812928.0,1486409728.0,4899991552.0,24653860864.0,54384.0,58934.0
13-04 02:48:25,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,19.0,2578796544.0,1486409728.0,4900007936.0,24653860864.0,51534.0,53196.0
13-04 02:48:26,0.167,0.083,98.832,0.917,0.0,0.0,0.0,143360.0,0.0,18.0,2578780160.0,1486409728.0,4900024320.0,24653860864.0,53683.0,55366.0
13-04 02:48:27,0.083,0.167,99.001,0.666,0.0,0.083,0.0,184320.0,0.0,24.0,2578763776.0,1486409728.0,4900040704.0,24653860864.0,52819.0,56038.0
13-04 02:48:28,0.083,0.0,99.333,0.584,0.0,0.0,0.0,135168.0,0.0,25.0,2578755584.0,1486409728.0,4900057088.0,24653852672.0,51206.0,53998.0
13-04 02:48:29,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,21.0,2578862080.0,1486409728.0,4900077568.0,24653725696.0,51000.0,53691.0
13-04 02:48:30,0.250,0.083,99.084,0.583,0.0,0.0,0.0,106496.0,0.0,15.0,2578845696.0,1486409728.0,4900093952.0,24653725696.0,51515.0,54066.0
13-04 02:48:31,0.0,0.084,99.332,0.585,0.0,0.0,0.0,114688.0,0.0,19.0,2578829312.0,1486409728.0,4900110336.0,24653725696.0,50330.0,53895.0
13-04 02:48:32,0.167,0.167,98.999,0.584,0.0,0.083,0.0,180224.0,0.0,22.0,2579320832.0,1486409728.0,4900126720.0,24653217792.0,51047.0,53403.0
13-04 02:48:33,0.166,0.166,99.085,0.582,0.0,0.0,0.0,122880.0,0.0,20.0,2579177472.0,1486409728.0,4900143104.0,24653344768.0,50171.0,52746.0
13-04 02:48:34,0.083,0.083,99.165,0.668,0.0,0.0,0.0,180224.0,0.0,24.0,2579156992.0,1486409728.0,4900163584.0,24653344768.0,53741.0,55790.0
13-04 02:48:35,0.083,0.083,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,2579140608.0,1486409728.0,4900179968.0,24653344768.0,51383.0,54750.0
13-04 02:48:36,0.083,0.083,99.249,0.584,0.0,0.0,0.0,167936.0,0.0,23.0,2579120128.0,1486409728.0,4900200448.0,24653344768.0,49703.0,52119.0
13-04 02:48:37,0.250,0.083,99.002,0.666,0.0,0.0,0.0,176128.0,0.0,23.0,2579107840.0,1486409728.0,4900212736.0,24653344768.0,50452.0,53189.0
13-04 02:48:38,0.0,0.083,99.416,0.417,0.0,0.083,0.0,90112.0,0.0,18.0,2579091456.0,1486409728.0,4900229120.0,24653344768.0,47099.0,48731.0
13-04 02:48:39,0.167,0.083,99.167,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,2579079168.0,1486409728.0,4900241408.0,24653344768.0,40137.0,42574.0
13-04 02:48:40,0.083,0.083,98.999,0.834,0.0,0.0,0.0,126976.0,0.0,14.0,2579062784.0,1486409728.0,4900257792.0,24653344768.0,52787.0,56337.0
13-04 02:48:41,0.083,0.167,99.001,0.749,0.0,0.0,0.0,110592.0,0.0,17.0,2579046400.0,1486409728.0,4900274176.0,24653344768.0,49283.0,51248.0
13-04 02:48:42,0.083,0.250,99.167,0.500,0.0,0.0,0.0,196608.0,0.0,31.0,2579156992.0,1486409728.0,4900290560.0,24653217792.0,49438.0,52960.0
13-04 02:48:43,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,2579140608.0,1486409728.0,4900306944.0,24653217792.0,47777.0,49674.0
13-04 02:48:44,0.083,0.083,99.251,0.583,0.0,0.0,0.0,86016.0,0.0,14.0,2579124224.0,1486409728.0,4900323328.0,24653217792.0,49279.0,51716.0
13-04 02:48:45,0.167,0.083,99.0,0.750,0.0,0.0,0.0,110592.0,0.0,17.0,2579042304.0,1486409728.0,4900597760.0,24653025280.0,504919.0,81807.0
13-04 02:48:46,0.166,0.333,98.253,0.832,0.0,0.416,0.0,110592.0,0.0,17.0,2579136512.0,1486409728.0,4903501824.0,24650027008.0,3476982.0,228280.0
13-04 02:48:47,0.418,0.334,98.411,0.669,0.0,0.167,0.0,3715072.0,0.0,32.0,2579087360.0,1486409728.0,4907233280.0,24646344704.0,4118598.0,242193.0
13-04 02:48:48,0.501,0.417,97.663,1.085,0.0,0.334,0.0,167936.0,0.0,31.0,2579357696.0,1486409728.0,4911013888.0,24642293760.0,4457378.0,289734.0
13-04 02:48:49,0.418,0.585,96.742,2.089,0.0,0.167,0.0,888832.0,0.0,36.0,2578919424.0,1486409728.0,4915843072.0,24637902848.0,5581329.0,1638195.0
13-04 02:48:50,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2578890752.0,1486409728.0,4919566336.0,24634208256.0,4497164.0,239890.0
13-04 02:48:51,0.251,0.335,99.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2579496960.0,1486409728.0,4923396096.0,24629772288.0,4486910.0,212299.0
13-04 02:48:52,0.334,0.250,99.165,0.0,0.0,0.250,0.0,98304.0,0.0,7.0,2579439616.0,1486409728.0,4926357504.0,24626868224.0,3029138.0,162014.0
13-04 02:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2579812352.0,1486409728.0,4926230528.0,24626622464.0,3044.0,2354.0
13-04 02:48:54,0.083,0.083,99.082,0.751,0.0,0.0,0.0,114688.0,0.0,14.0,2579804160.0,1486409728.0,4926230528.0,24626630656.0,108933.0,102202.0
13-04 02:48:55,0.250,0.250,99.332,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2579722240.0,1486409728.0,4928614400.0,24624328704.0,2905961.0,127408.0
13-04 02:48:56,0.586,0.167,98.326,0.753,0.0,0.167,0.0,94208.0,0.0,11.0,2579886080.0,1486409728.0,4932546560.0,24620232704.0,4368001.0,254808.0
13-04 02:48:57,0.335,0.586,98.326,0.502,0.0,0.251,0.0,176128.0,0.0,21.0,2580205568.0,1486409728.0,4939837440.0,24612622336.0,8011764.0,351792.0
13-04 02:48:58,0.167,0.167,99.167,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,2580127744.0,1486409728.0,4940296192.0,24612241408.0,864687.0,83069.0
13-04 02:48:59,0.418,0.418,98.410,0.586,0.0,0.167,0.0,86016.0,0.0,14.0,2580303872.0,1486409728.0,4944359424.0,24608002048.0,4686771.0,253826.0
13-04 02:49:00,0.419,0.251,98.325,0.754,0.0,0.251,0.0,106496.0,0.0,15.0,2580606976.0,1486409728.0,4949118976.0,24602939392.0,5264567.0,268002.0
13-04 02:49:01,0.418,0.251,98.244,0.669,0.0,0.418,0.0,106496.0,0.0,15.0,2580488192.0,1486409728.0,4955205632.0,24596971520.0,6587634.0,263114.0
13-04 02:49:02,0.418,0.502,98.077,0.836,0.0,0.167,0.0,180224.0,0.0,20.0,2580668416.0,1486409728.0,4961009664.0,24590987264.0,6598762.0,284207.0
13-04 02:49:03,0.335,0.335,98.409,0.503,0.0,0.419,0.0,94208.0,0.0,16.0,2580848640.0,1486409728.0,4967321600.0,24584495104.0,6898392.0,259501.0
13-04 02:49:04,0.502,0.502,98.243,0.502,0.0,0.251,0.0,73728.0,0.0,8.0,2581057536.0,1486409728.0,4973797376.0,24577810432.0,7078569.0,283225.0
13-04 02:49:05,0.501,0.334,98.414,0.584,0.0,0.167,0.0,77824.0,0.0,10.0,2581000192.0,1486409728.0,4977250304.0,24574414848.0,3938464.0,218981.0
13-04 02:49:06,0.503,0.335,98.576,0.419,0.0,0.168,0.0,81920.0,0.0,12.0,2581434368.0,1486409728.0,4982165504.0,24569065472.0,5637421.0,261110.0
13-04 02:49:07,0.418,0.335,98.661,0.418,0.0,0.167,0.0,184320.0,0.0,18.0,2581745664.0,1486409728.0,4986662912.0,24564256768.0,5227074.0,282454.0
13-04 02:49:08,0.251,0.251,98.660,0.586,0.0,0.251,0.0,114688.0,0.0,16.0,2581794816.0,1486409728.0,4990939136.0,24559931392.0,4607856.0,232535.0
13-04 02:49:09,0.251,0.418,98.246,0.668,0.0,0.418,0.0,114688.0,0.0,16.0,2581594112.0,1486409728.0,4995317760.0,24555753472.0,4728183.0,244668.0
13-04 02:49:10,0.418,0.501,98.413,0.334,0.0,0.334,0.0,81920.0,0.0,14.0,2582089728.0,1486409728.0,4999548928.0,24551026688.0,4830096.0,258796.0
13-04 02:49:11,0.334,0.418,98.580,0.418,0.0,0.251,0.0,86016.0,0.0,14.0,2582704128.0,1486409728.0,5003395072.0,24546566144.0,4666467.0,243209.0
13-04 02:49:12,0.669,0.418,98.244,0.585,0.0,0.084,0.0,212992.0,0.0,20.0,2582249472.0,1486409728.0,5007908864.0,24542507008.0,4776649.0,258592.0
13-04 02:49:13,0.418,0.334,97.995,1.003,0.0,0.251,0.0,122880.0,0.0,12.0,2582286336.0,1486409728.0,5011853312.0,24538525696.0,4511190.0,252621.0
13-04 02:49:14,0.336,0.419,98.490,0.587,0.0,0.168,0.0,98304.0,0.0,11.0,2582806528.0,1486409728.0,5015937024.0,24533921792.0,4489957.0,254656.0
13-04 02:49:15,0.419,0.335,98.744,0.419,0.0,0.084,0.0,81920.0,0.0,14.0,2583379968.0,1486409728.0,5019656192.0,24529629184.0,4464310.0,247667.0
13-04 02:49:16,0.251,0.251,98.495,0.585,0.0,0.418,0.0,106496.0,0.0,15.0,2583334912.0,1486409728.0,5023256576.0,24526073856.0,4239382.0,239556.0
13-04 02:49:17,0.420,0.168,95.298,4.030,0.0,0.084,0.0,118992896.0,0.0,145.0,2583339008.0,1486409728.0,5027336192.0,24521990144.0,4565478.0,233154.0
13-04 02:49:18,0.251,0.335,98.410,0.753,0.0,0.251,0.0,131072.0,0.0,16.0,2583322624.0,1486409728.0,5031600128.0,24517742592.0,4432171.0,223507.0
13-04 02:49:19,0.502,0.502,98.494,0.418,0.0,0.084,0.0,86016.0,0.0,14.0,2583646208.0,1486409728.0,5035864064.0,24513155072.0,4902216.0,266086.0
13-04 02:49:20,0.501,0.418,98.246,0.668,0.0,0.167,0.0,106496.0,0.0,15.0,2583822336.0,1486409728.0,5039656960.0,24509186048.0,4744809.0,273863.0
13-04 02:49:21,0.418,0.167,98.745,0.418,0.0,0.251,0.0,81920.0,0.0,12.0,2583732224.0,1486409728.0,5043793920.0,24505139200.0,4420071.0,233000.0
13-04 02:49:22,0.666,0.250,97.918,0.666,0.0,0.500,0.0,180224.0,0.0,17.0,2584084480.0,1486409728.0,5048188928.0,24500391936.0,5127886.0,270698.0
13-04 02:49:23,0.336,0.336,98.657,0.588,0.0,0.084,0.0,106496.0,0.0,15.0,2584129536.0,1486409728.0,5052301312.0,24496234496.0,4314551.0,251679.0
13-04 02:49:24,0.334,0.251,98.495,0.753,0.0,0.167,0.0,106496.0,0.0,15.0,2584547328.0,1486409728.0,5055184896.0,24492933120.0,3673444.0,221920.0
13-04 02:49:25,0.167,0.083,99.416,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,2584539136.0,1486409728.0,5055447040.0,24492679168.0,74704.0,58014.0
13-04 02:49:26,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,2584649728.0,1486409728.0,5055463424.0,24492552192.0,316495.0,74791.0
13-04 02:49:27,0.334,0.084,98.830,0.585,0.0,0.167,0.0,188416.0,0.0,22.0,2585022464.0,1486409728.0,5057138688.0,24490504192.0,1849934.0,126323.0
13-04 02:49:28,0.252,0.252,98.741,0.588,0.0,0.168,0.0,102400.0,0.0,13.0,2585100288.0,1486409728.0,5062553600.0,24485011456.0,5934568.0,269411.0
13-04 02:49:29,0.584,0.250,98.080,0.835,0.0,0.250,0.0,106496.0,0.0,15.0,2585645056.0,1486409728.0,5067325440.0,24479694848.0,5472161.0,228033.0
13-04 02:49:30,0.251,0.167,98.663,0.752,0.0,0.167,0.0,106496.0,0.0,15.0,2585702400.0,1486409728.0,5068951552.0,24478011392.0,1929908.0,150735.0
13-04 02:49:31,0.335,0.168,98.492,0.754,0.0,0.251,0.0,106496.0,0.0,15.0,2585694208.0,1486409728.0,5072691200.0,24474279936.0,4317976.0,232533.0
13-04 02:49:32,0.418,0.334,98.162,0.835,0.0,0.251,0.0,180224.0,0.0,20.0,2586435584.0,1486409728.0,5078163456.0,24468066304.0,6055974.0,294756.0
13-04 02:49:33,0.251,0.670,97.990,1.005,0.0,0.084,0.0,131072.0,0.0,16.0,2586996736.0,1486409728.0,5085999104.0,24459669504.0,8691060.0,302447.0
13-04 02:49:34,0.251,0.335,97.988,1.006,0.0,0.419,0.0,184320.0,0.0,18.0,2587021312.0,1486409728.0,5091307520.0,24454336512.0,5932421.0,301553.0
13-04 02:49:35,0.334,0.334,97.329,1.669,0.0,0.334,0.0,860160.0,0.0,32.0,2587254784.0,1486409728.0,5096681472.0,24448729088.0,6781665.0,1665274.0
13-04 02:49:36,0.335,0.335,98.912,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2586968064.0,1486409728.0,5103042560.0,24442654720.0,6689470.0,245080.0
13-04 02:49:37,0.419,0.335,99.079,0.0,0.0,0.168,0.0,77824.0,0.0,4.0,2587389952.0,1486409728.0,5107240960.0,24438034432.0,5092695.0,201452.0
13-04 02:49:38,0.251,0.168,99.246,0.0,0.0,0.335,0.0,12288.0,0.0,3.0,2587332608.0,1486409728.0,5111996416.0,24433336320.0,4932972.0,203558.0
13-04 02:49:39,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2585829376.0,1486409728.0,5116342272.0,24430493696.0,5213263.0,210655.0
13-04 02:49:40,0.585,0.334,98.244,0.669,0.0,0.167,0.0,118784.0,0.0,16.0,2585862144.0,1486409728.0,5120720896.0,24426082304.0,4804703.0,325406.0
13-04 02:49:41,0.335,0.251,99.079,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2586095616.0,1486409728.0,5125042176.0,24421527552.0,4910867.0,204934.0
13-04 02:49:42,0.501,0.334,98.329,0.501,0.0,0.334,0.0,172032.0,0.0,18.0,2585923584.0,1486409728.0,5129310208.0,24417431552.0,4675375.0,244095.0
13-04 02:49:43,0.500,0.500,98.415,0.500,0.0,0.083,0.0,94208.0,0.0,13.0,2586603520.0,1486409728.0,5132677120.0,24413384704.0,4192515.0,230590.0
13-04 02:49:44,0.502,0.335,98.410,0.586,0.0,0.167,0.0,86016.0,0.0,13.0,2586386432.0,1486409728.0,5136576512.0,24409702400.0,4312946.0,238597.0
13-04 02:49:45,0.335,0.335,98.743,0.503,0.0,0.084,0.0,77824.0,0.0,14.0,2586767360.0,1486409728.0,5140307968.0,24405590016.0,4642833.0,239180.0
13-04 02:49:46,0.335,0.419,98.576,0.586,0.0,0.084,0.0,98304.0,0.0,11.0,2586451968.0,1486409728.0,5144526848.0,24401686528.0,4519886.0,247436.0
13-04 02:49:47,0.334,0.418,93.645,5.184,0.0,0.418,0.0,120647680.0,0.0,139.0,2586578944.0,1486409728.0,5148745728.0,24397340672.0,4600443.0,238260.0
13-04 02:49:48,0.584,0.334,98.331,0.501,0.0,0.250,0.0,86016.0,0.0,16.0,2586791936.0,1486409728.0,5153087488.0,24392785920.0,4755977.0,255136.0
13-04 02:49:49,0.586,0.335,98.157,0.754,0.0,0.168,0.0,110592.0,0.0,15.0,2587058176.0,1486409728.0,5156851712.0,24388755456.0,4632840.0,242274.0
13-04 02:49:50,0.418,0.335,98.661,0.502,0.0,0.084,0.0,81920.0,0.0,14.0,2587566080.0,1486409728.0,5160796160.0,24384303104.0,4223729.0,235524.0
13-04 02:49:51,0.336,0.168,98.574,0.755,0.0,0.168,0.0,98304.0,0.0,11.0,2587963392.0,1486409728.0,5164748800.0,24379953152.0,4537929.0,241512.0
13-04 02:49:52,0.502,0.418,98.411,0.502,0.0,0.167,0.0,212992.0,0.0,31.0,2588725248.0,1486409728.0,5168668672.0,24375271424.0,4327029.0,254350.0
13-04 02:49:53,1.336,0.417,97.245,0.751,0.0,0.250,0.0,106496.0,0.0,15.0,2588512256.0,1486409728.0,5172977664.0,24371175424.0,4842256.0,259043.0
13-04 02:49:54,0.420,0.252,98.739,0.504,0.0,0.084,0.0,77824.0,0.0,12.0,2589245440.0,1486409728.0,5177307136.0,24366112768.0,4982631.0,250670.0
13-04 02:49:55,0.251,0.418,98.496,0.585,0.0,0.251,0.0,86016.0,0.0,12.0,2589552640.0,1486409728.0,5181366272.0,24361746432.0,4517822.0,253735.0
13-04 02:49:56,0.335,0.251,98.660,0.503,0.0,0.251,0.0,81920.0,0.0,14.0,2589364224.0,1486409728.0,5185490944.0,24357810176.0,4578670.0,234004.0
13-04 02:49:57,0.167,0.334,98.579,0.753,0.0,0.167,0.0,212992.0,0.0,22.0,2589290496.0,1486409728.0,5187506176.0,24355868672.0,2367426.0,157145.0
13-04 02:49:58,0.167,0.0,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,2589556736.0,1486409728.0,5187551232.0,24355557376.0,53315.0,56747.0
13-04 02:49:59,0.250,0.167,98.750,0.583,0.0,0.250,0.0,86016.0,0.0,14.0,2589437952.0,1486409728.0,5188939776.0,24354287616.0,1719838.0,141805.0
13-04 02:50:00,0.585,0.418,97.995,0.668,0.0,0.334,0.0,106496.0,0.0,13.0,2589429760.0,1486409728.0,5193064448.0,24350171136.0,4849696.0,271078.0
13-04 02:50:01,0.251,0.167,98.914,0.585,0.0,0.084,0.0,81920.0,0.0,12.0,2589306880.0,1486409728.0,5197643776.0,24345714688.0,4674830.0,195548.0
13-04 02:50:02,0.501,0.250,98.331,0.751,0.0,0.167,0.0,180224.0,0.0,18.0,2589581312.0,1486409728.0,5199749120.0,24343334912.0,2605366.0,170611.0
13-04 02:50:03,0.250,0.250,98.667,0.583,0.0,0.250,0.0,106496.0,0.0,15.0,2589642752.0,1486409728.0,5201498112.0,24341524480.0,1860429.0,139602.0
13-04 02:50:04,0.502,0.251,98.828,0.335,0.0,0.084,0.0,81920.0,0.0,14.0,2590085120.0,1486409728.0,5204475904.0,24338104320.0,3610977.0,213976.0
13-04 02:50:05,0.251,0.502,98.494,0.418,0.0,0.335,0.0,86016.0,0.0,16.0,2589954048.0,1486409728.0,5212942336.0,24329768960.0,9310960.0,255729.0
13-04 02:50:06,0.418,0.334,98.580,0.334,0.0,0.334,0.0,81920.0,0.0,14.0,2590572544.0,1486409728.0,5216956416.0,24325136384.0,4696885.0,201790.0
13-04 02:50:07,0.252,0.168,98.825,0.672,0.0,0.084,0.0,200704.0,0.0,19.0,2591289344.0,1486409728.0,5224923136.0,24316452864.0,8566664.0,267511.0
13-04 02:50:08,0.335,0.251,98.911,0.419,0.0,0.084,0.0,81920.0,0.0,14.0,2592919552.0,1486409728.0,5229912064.0,24309833728.0,5652904.0,247144.0
13-04 02:50:09,0.336,0.084,99.076,0.420,0.0,0.084,0.0,81920.0,0.0,14.0,2592931840.0,1486409728.0,5233946624.0,24305786880.0,4624843.0,218748.0
13-04 02:50:10,0.417,0.167,98.582,0.667,0.0,0.167,0.0,102400.0,0.0,13.0,2593255424.0,1486409728.0,5236797440.0,24302612480.0,3189834.0,154090.0
13-04 02:50:11,0.167,0.0,99.500,0.334,0.0,0.0,0.0,77824.0,0.0,12.0,2593042432.0,1486409728.0,5237010432.0,24302612480.0,45488.0,48223.0
13-04 02:50:12,0.250,0.167,99.167,0.417,0.0,0.0,0.0,155648.0,0.0,19.0,2593550336.0,1486409728.0,5237026816.0,24302088192.0,46880.0,46790.0
13-04 02:50:13,0.167,0.083,99.084,0.583,0.0,0.083,0.0,122880.0,0.0,18.0,2593521664.0,1486409728.0,5237039104.0,24302104576.0,46812.0,50364.0
13-04 02:50:14,0.167,0.167,99.167,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,2593501184.0,1486409728.0,5237059584.0,24302104576.0,41951.0,44145.0
13-04 02:50:15,0.083,0.083,99.417,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,2593488896.0,1486409728.0,5237071872.0,24302104576.0,36934.0,39300.0
13-04 02:50:16,0.084,0.0,99.415,0.502,0.0,0.0,0.0,81920.0,0.0,14.0,2593480704.0,1486409728.0,5237080064.0,24302104576.0,39854.0,41808.0
13-04 02:50:17,0.083,0.083,95.500,4.333,0.0,0.0,0.0,91594752.0,0.0,109.0,2593468416.0,1486409728.0,5237092352.0,24302104576.0,49168.0,50887.0
13-04 02:50:18,0.083,0.167,99.332,0.417,0.0,0.0,0.0,94208.0,0.0,15.0,2593386496.0,1486409728.0,5237108736.0,24302170112.0,51220.0,52915.0
13-04 02:50:19,0.167,0.0,99.334,0.500,0.0,0.0,0.0,90112.0,0.0,15.0,2593370112.0,1486409728.0,5237125120.0,24302170112.0,45892.0,48771.0
13-04 02:50:20,0.083,0.083,99.249,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,2593357824.0,1486409728.0,5237137408.0,24302170112.0,43556.0,46864.0
13-04 02:50:21,0.083,0.083,98.080,1.753,0.0,0.0,0.0,679936.0,0.0,46.0,2593689600.0,1486409728.0,5237153792.0,24301821952.0,934304.0,944491.0
13-04 02:50:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,15.0,2593288192.0,1486409728.0,5237587968.0,24301789184.0,33720.0,35731.0
13-04 02:50:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,57344.0,0.0,15.0,2593288192.0,1486409728.0,5237587968.0,24301789184.0,13758.0,13949.0
13-04 02:50:24,0.0,0.083,99.666,0.250,0.0,0.0,0.0,49152.0,0.0,11.0,2593284096.0,1486409728.0,5237592064.0,24301789184.0,15121.0,16518.0
13-04 02:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,2593280000.0,1486409728.0,5237596160.0,24301789184.0,14103.0,14475.0
13-04 02:50:26,0.167,0.083,99.500,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,2593275904.0,1486409728.0,5237600256.0,24301789184.0,17471.0,19221.0
13-04 02:50:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,188416.0,0.0,29.0,2593271808.0,1486409728.0,5237604352.0,24301789184.0,15656.0,17971.0
13-04 02:50:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,2593267712.0,1486409728.0,5237608448.0,24301789184.0,17225.0,18678.0
13-04 02:50:29,0.167,0.083,99.500,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,2593267712.0,1486409728.0,5237608448.0,24301789184.0,15843.0,17903.0
13-04 02:50:30,0.083,0.166,99.501,0.250,0.0,0.0,0.0,69632.0,0.0,21.0,2593263616.0,1486409728.0,5237612544.0,24301789184.0,23321.0,24791.0
13-04 02:50:31,0.083,0.167,99.333,0.417,0.0,0.0,0.0,180224.0,0.0,10.0,2593267712.0,1486409728.0,5237735424.0,24301662208.0,261852.0,263619.0
13-04 02:50:32,0.499,0.083,99.418,0.0,0.0,0.0,0.0,73728.0,0.0,5.0,2593792000.0,1486409728.0,5237735424.0,24301137920.0,3858.0,3012.0
13-04 02:50:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2593910784.0,1486409728.0,5237735424.0,24301019136.0,3929.0,3670.0
13-04 02:50:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2593898496.0,1486409728.0,5237739520.0,24301027328.0,5101.0,5128.0
13-04 02:50:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2593898496.0,1486409728.0,5237739520.0,24301027328.0,5845.0,6648.0
13-04 02:50:36,0.167,0.167,99.084,0.583,0.0,0.0,0.0,118784.0,0.0,16.0,2593894400.0,1486409728.0,5237743616.0,24301027328.0,99032.0,103127.0
13-04 02:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,4.0,2593861632.0,1486409728.0,5237776384.0,24301027328.0,4269.0,3863.0
13-04 02:50:38,0.083,0.167,99.333,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2593861632.0,1486409728.0,5237776384.0,24301027328.0,39439.0,42709.0
13-04 02:50:39,0.083,0.083,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,2593849344.0,1486409728.0,5237788672.0,24301027328.0,42547.0,44774.0
13-04 02:50:40,0.083,0.083,99.417,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,2593837056.0,1486409728.0,5237800960.0,24301027328.0,43046.0,45494.0
13-04 02:50:41,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,11.0,2593824768.0,1486409728.0,5237813248.0,24301027328.0,42598.0,45851.0
13-04 02:50:42,0.0,0.083,99.416,0.500,0.0,0.0,0.0,151552.0,0.0,19.0,2593804288.0,1486409728.0,5237833728.0,24301027328.0,44620.0,48058.0
13-04 02:50:43,0.250,0.0,99.334,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,2593787904.0,1486409728.0,5237850112.0,24301027328.0,41999.0,44945.0
13-04 02:50:44,0.083,0.083,99.249,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,2593902592.0,1486409728.0,5237862400.0,24300900352.0,47076.0,49596.0
13-04 02:50:45,0.083,0.083,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,16.0,2593886208.0,1486409728.0,5237878784.0,24300900352.0,45215.0,49191.0
13-04 02:50:46,0.0,0.083,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,2593873920.0,1486409728.0,5237891072.0,24300900352.0,44073.0,46699.0
13-04 02:50:47,0.083,0.083,99.416,0.417,0.0,0.0,0.0,147456.0,0.0,19.0,2593861632.0,1486409728.0,5237903360.0,24300900352.0,43206.0,45479.0
13-04 02:50:48,0.167,0.083,99.084,0.666,0.0,0.0,0.0,118784.0,0.0,16.0,2593976320.0,1486409728.0,5237915648.0,24300773376.0,44216.0,47093.0
13-04 02:50:49,0.083,0.167,99.333,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2593959936.0,1486409728.0,5237932032.0,24300773376.0,42772.0,45675.0
13-04 02:50:50,0.083,0.0,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,2593947648.0,1486409728.0,5237944320.0,24300773376.0,47242.0,50469.0
13-04 02:50:51,0.167,0.083,99.167,0.583,0.0,0.0,0.0,102400.0,0.0,13.0,2593935360.0,1486409728.0,5237956608.0,24300773376.0,43080.0,46089.0
13-04 02:50:52,0.167,0.083,99.166,0.584,0.0,0.0,0.0,188416.0,0.0,22.0,2594430976.0,1486409728.0,5237977088.0,24300257280.0,62722.0,65719.0
13-04 02:50:53,0.083,0.249,99.086,0.499,0.0,0.083,0.0,90112.0,0.0,15.0,2594410496.0,1486409728.0,5237989376.0,24300265472.0,47349.0,50869.0
13-04 02:50:54,0.0,0.167,98.998,0.835,0.0,0.0,0.0,102400.0,0.0,10.0,2594398208.0,1486409728.0,5238001664.0,24300265472.0,44248.0,46673.0
13-04 02:50:55,0.083,0.167,99.251,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,2594508800.0,1486409728.0,5238018048.0,24300138496.0,43324.0,45319.0
13-04 02:50:56,0.167,0.083,99.250,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,2594496512.0,1486409728.0,5238030336.0,24300138496.0,46635.0,49217.0
13-04 02:50:57,0.083,0.0,99.166,0.751,0.0,0.0,0.0,188416.0,0.0,18.0,2594484224.0,1486409728.0,5238042624.0,24300138496.0,44240.0,47695.0
13-04 02:50:58,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,14.0,2594594816.0,1486409728.0,5238059008.0,24300011520.0,44000.0,46816.0
13-04 02:50:59,0.083,0.250,99.167,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,2594582528.0,1486409728.0,5238071296.0,24300011520.0,44060.0,46868.0
13-04 02:51:00,0.250,0.0,99.167,0.583,0.0,0.0,0.0,73728.0,0.0,10.0,2594570240.0,1486409728.0,5238083584.0,24300011520.0,42660.0,45597.0
13-04 02:51:01,0.083,0.0,99.166,0.751,0.0,0.0,0.0,98304.0,0.0,11.0,2594557952.0,1486409728.0,5238095872.0,24300011520.0,42689.0,46233.0
13-04 02:51:02,0.167,0.083,99.167,0.583,0.0,0.0,0.0,184320.0,0.0,27.0,2594541568.0,1486409728.0,5238112256.0,24300011520.0,45150.0,48365.0
13-04 02:51:03,0.083,0.083,99.332,0.501,0.0,0.0,0.0,81920.0,0.0,14.0,2594652160.0,1486409728.0,5238128640.0,24299884544.0,44402.0,48198.0
13-04 02:51:04,0.0,0.167,99.082,0.751,0.0,0.0,0.0,98304.0,0.0,11.0,2594639872.0,1486409728.0,5238140928.0,24299884544.0,43273.0,45027.0
13-04 02:51:05,0.167,0.083,99.167,0.583,0.0,0.0,0.0,77824.0,0.0,12.0,2594623488.0,1486409728.0,5238157312.0,24299884544.0,46578.0,49655.0
13-04 02:51:06,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2594611200.0,1486409728.0,5238169600.0,24299884544.0,46447.0,49003.0
13-04 02:51:07,0.083,0.083,99.084,0.749,0.0,0.0,0.0,184320.0,0.0,17.0,2594607104.0,1486409728.0,5238181888.0,24299876352.0,42936.0,45552.0
13-04 02:51:08,0.167,0.0,99.332,0.417,0.0,0.083,0.0,77824.0,0.0,14.0,2594590720.0,1486409728.0,5238198272.0,24299876352.0,40128.0,43118.0
13-04 02:51:09,0.083,0.083,99.417,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2594582528.0,1486409728.0,5238206464.0,24299876352.0,41184.0,43300.0
13-04 02:51:10,0.0,0.083,99.249,0.584,0.0,0.083,0.0,106496.0,0.0,15.0,2594549760.0,1486409728.0,5238222848.0,24299892736.0,48446.0,50656.0
13-04 02:51:11,0.083,0.167,99.334,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,2594529280.0,1486409728.0,5238243328.0,24299892736.0,46286.0,47999.0
13-04 02:51:12,0.167,0.083,99.165,0.584,0.0,0.0,0.0,167936.0,0.0,16.0,2595041280.0,1486409728.0,5238255616.0,24299368448.0,45177.0,47406.0
13-04 02:51:13,0.166,0.166,99.251,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,2595016704.0,1486409728.0,5238272000.0,24299376640.0,46174.0,50081.0
13-04 02:51:14,0.167,0.083,99.333,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2595004416.0,1486409728.0,5238284288.0,24299376640.0,43195.0,46449.0
13-04 02:51:15,0.083,0.167,99.417,0.333,0.0,0.0,0.0,73728.0,0.0,10.0,2594992128.0,1486409728.0,5238296576.0,24299376640.0,42044.0,44333.0
13-04 02:51:16,0.084,0.0,99.499,0.418,0.0,0.0,0.0,77824.0,0.0,12.0,2594979840.0,1486409728.0,5238308864.0,24299376640.0,42269.0,45605.0
13-04 02:51:17,0.166,0.333,97.922,1.579,0.0,0.0,0.0,593920.0,0.0,53.0,2594983936.0,1486409728.0,5238329344.0,24299352064.0,582672.0,588063.0
13-04 02:51:18,0.167,0.083,99.500,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,2594689024.0,1486409728.0,5238591488.0,24299384832.0,24398.0,26454.0
13-04 02:51:19,0.083,0.083,99.583,0.250,0.0,0.0,0.0,61440.0,0.0,17.0,2594680832.0,1486409728.0,5238599680.0,24299384832.0,22733.0,23627.0
13-04 02:51:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,57344.0,0.0,15.0,2594676736.0,1486409728.0,5238603776.0,24299384832.0,21365.0,22551.0
13-04 02:51:21,0.083,0.0,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,2594672640.0,1486409728.0,5238607872.0,24299384832.0,23486.0,25995.0
13-04 02:51:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,19.0,2594664448.0,1486409728.0,5238616064.0,24299384832.0,35979.0,36221.0
13-04 02:51:23,0.250,0.0,99.583,0.167,0.0,0.0,0.0,61440.0,0.0,13.0,2594664448.0,1486409728.0,5238616064.0,24299384832.0,16296.0,18635.0
13-04 02:51:24,0.249,0.166,99.335,0.249,0.0,0.0,0.0,53248.0,0.0,13.0,2594660352.0,1486409728.0,5238620160.0,24299384832.0,14716.0,15442.0
13-04 02:51:25,0.167,0.083,99.583,0.167,0.0,0.0,0.0,53248.0,0.0,13.0,2595799040.0,1486409728.0,5238624256.0,24298242048.0,15783.0,17515.0
13-04 02:51:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,2596048896.0,1486409728.0,5238628352.0,24297988096.0,17288.0,18175.0
13-04 02:51:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,118784.0,0.0,11.0,2596048896.0,1486409728.0,5238628352.0,24297988096.0,6608.0,6591.0
13-04 02:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2596175872.0,1486409728.0,5238628352.0,24297861120.0,3802.0,3604.0
13-04 02:51:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596175872.0,1486409728.0,5238628352.0,24297861120.0,3776.0,3611.0
13-04 02:51:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596171776.0,1486409728.0,5238632448.0,24297861120.0,4481.0,4116.0
13-04 02:51:31,0.083,0.083,99.584,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,2596171776.0,1486409728.0,5238632448.0,24297861120.0,7606.0,9252.0
13-04 02:51:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,12.0,2596315136.0,1486409728.0,5238632448.0,24297717760.0,6043.0,6599.0
13-04 02:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596306944.0,1486409728.0,5238632448.0,24297725952.0,3929.0,3658.0
13-04 02:51:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,6.0,2596306944.0,1486409728.0,5238632448.0,24297725952.0,4547.0,4126.0
13-04 02:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596306944.0,1486409728.0,5238632448.0,24297725952.0,3549.0,2694.0
13-04 02:51:36,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596323328.0,1486409728.0,5238632448.0,24297709568.0,6025.0,6057.0
13-04 02:51:37,0.0,0.084,99.833,0.084,0.0,0.0,0.0,94208.0,0.0,6.0,2596319232.0,1486409728.0,5238636544.0,24297709568.0,5145.0,4610.0
13-04 02:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238636544.0,24297709568.0,7660.0,8324.0
13-04 02:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238636544.0,24297709568.0,5268.0,5497.0
13-04 02:51:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238636544.0,24297709568.0,6326.0,7670.0
13-04 02:51:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238636544.0,24297709568.0,3880.0,3646.0
13-04 02:51:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,5.0,2596323328.0,1486409728.0,5238640640.0,24297701376.0,4234.0,3850.0
13-04 02:51:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2596323328.0,1486409728.0,5238640640.0,24297701376.0,2815.0,2094.0
13-04 02:51:44,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596323328.0,1486409728.0,5238640640.0,24297701376.0,5480.0,4593.0
13-04 02:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596323328.0,1486409728.0,5238640640.0,24297701376.0,5399.0,6171.0
13-04 02:51:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,4827.0,4267.0
13-04 02:51:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,5.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,24507.0,25390.0
13-04 02:51:48,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,5804.0,7026.0
13-04 02:51:49,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,3642.0,3361.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,4460.0,4166.0
13-04 02:51:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596319232.0,1486409728.0,5238644736.0,24297701376.0,3203.0,2369.0
13-04 02:51:52,0.250,0.166,99.501,0.0,0.0,0.083,0.0,81920.0,0.0,7.0,2596708352.0,1486409728.0,5238644736.0,24297312256.0,22397.0,22617.0
13-04 02:51:53,0.999,0.083,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596700160.0,1486409728.0,5238644736.0,24297320448.0,3864.0,3698.0
13-04 02:51:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596691968.0,1486409728.0,5238644736.0,24297328640.0,5354.0,5993.0
13-04 02:51:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2596515840.0,1486409728.0,5238648832.0,24297500672.0,5428.0,6274.0
13-04 02:51:56,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,7966.0,8477.0
13-04 02:51:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,6.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,5536.0,5476.0
13-04 02:51:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,3148.0,2362.0
13-04 02:51:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,3498.0,3330.0
13-04 02:52:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,3908.0,3647.0
13-04 02:52:01,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,4422.0,4133.0
13-04 02:52:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,8.0,2596306944.0,1486409728.0,5238648832.0,24297709568.0,5744.0,6206.0
13-04 02:52:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596302848.0,1486409728.0,5238652928.0,24297709568.0,5170.0,5959.0
13-04 02:52:04,0.249,0.166,99.501,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,2596298752.0,1486409728.0,5238657024.0,24297709568.0,6691.0,7579.0
13-04 02:52:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596298752.0,1486409728.0,5238657024.0,24297709568.0,3860.0,2765.0
13-04 02:52:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2596601856.0,1486409728.0,5238657024.0,24297406464.0,8849.0,8961.0
13-04 02:52:07,3.923,1.336,94.407,0.250,0.0,0.083,0.0,163840.0,0.0,18.0,2620301312.0,1486409728.0,5238693888.0,24273670144.0,113852.0,108026.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-orderer-slave-10.csv <==
13-04 02:31:14,1.062,0.348,98.218,0.295,0.0,0.077,5993.181,1590412.068,0.809,4.997,1798885376.0,525328384.0,15758819328.0,15536041984.0,0.0,0.0
13-04 02:31:15,1.178,3.199,90.825,4.630,0.0,0.168,0.0,16384.0,0.0,2.0,1805770752.0,525328384.0,15744303104.0,15543672832.0,267184.0,18167642.0
13-04 02:31:16,0.672,3.107,96.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1808474112.0,525328384.0,15729840128.0,15555432448.0,207806.0,17690211.0
13-04 02:31:17,0.670,2.764,96.399,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1808994304.0,525328384.0,15715352576.0,15569399808.0,180371.0,14915234.0
13-04 02:31:18,0.756,3.191,96.054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810399232.0,525328384.0,15700979712.0,15582367744.0,163696.0,16895563.0
13-04 02:31:19,0.754,2.682,96.479,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1809797120.0,525328384.0,15686492160.0,15597457408.0,164782.0,15702134.0
13-04 02:31:20,0.587,3.188,96.057,0.084,0.0,0.084,0.0,28672.0,0.0,2.0,1810857984.0,525328384.0,15671889920.0,15610998784.0,189672.0,16433158.0
13-04 02:31:21,0.419,3.104,96.309,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1810771968.0,525332480.0,15657512960.0,15625457664.0,146336.0,16241561.0
13-04 02:31:22,0.754,2.680,96.399,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1810034688.0,525332480.0,15643029504.0,15640678400.0,176152.0,15838668.0
13-04 02:31:23,0.504,2.605,96.723,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1809186816.0,525332480.0,15628541952.0,15656013824.0,165405.0,15174059.0
13-04 02:31:24,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808736256.0,525332480.0,15628197888.0,15656808448.0,12242.0,5941.0
13-04 02:31:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808449536.0,525332480.0,15628197888.0,15657095168.0,26882.0,21676.0
13-04 02:31:26,0.0,0.083,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1808412672.0,525332480.0,15628201984.0,15657127936.0,16361.0,11724.0
13-04 02:31:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808412672.0,525332480.0,15628201984.0,15657127936.0,11522.0,4903.0
13-04 02:31:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1808408576.0,525336576.0,15628201984.0,15657127936.0,13039.0,7282.0
13-04 02:31:29,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,1808392192.0,525336576.0,15628201984.0,15657144320.0,12869.0,5904.0
13-04 02:31:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808392192.0,525336576.0,15628201984.0,15657144320.0,12665.0,5603.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808392192.0,525336576.0,15628201984.0,15657144320.0,15202.0,8722.0
13-04 02:31:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1808392192.0,525336576.0,15628201984.0,15657144320.0,12049.0,5260.0
13-04 02:31:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1809186816.0,525336576.0,15628201984.0,15656349696.0,20589.0,15670.0
13-04 02:31:34,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809178624.0,525336576.0,15628201984.0,15656357888.0,15525.0,10857.0
13-04 02:31:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,17145.0,11306.0
13-04 02:31:36,0.083,0.167,99.667,0.0,0.0,0.083,0.0,45056.0,0.0,11.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,12544.0,5820.0
13-04 02:31:37,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,14019.0,6935.0
13-04 02:31:38,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,13991.0,7460.0
13-04 02:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,13045.0,6189.0
13-04 02:31:40,0.834,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809174528.0,525336576.0,15628206080.0,15656357888.0,12948.0,6612.0
13-04 02:31:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809170432.0,525336576.0,15628210176.0,15656357888.0,17255.0,14368.0
13-04 02:31:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809170432.0,525336576.0,15628210176.0,15656357888.0,14792.0,10150.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809166336.0,525336576.0,15628214272.0,15656357888.0,12775.0,6227.0
13-04 02:31:44,0.167,0.167,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1809547264.0,525336576.0,15628214272.0,15655976960.0,12293.0,5849.0
13-04 02:31:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,26406.0,19689.0
13-04 02:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,21742.0,151327.0
13-04 02:31:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,13006.0,7001.0
13-04 02:31:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,14682.0,9385.0
13-04 02:31:49,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,13419.0,7984.0
13-04 02:31:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,15226.0,10547.0
13-04 02:31:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,15171.0,9626.0
13-04 02:31:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,19486.0,12854.0
13-04 02:31:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1809293312.0,525336576.0,15628214272.0,15656230912.0,15807.0,9298.0
13-04 02:31:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809391616.0,525336576.0,15628242944.0,15656103936.0,12059.0,5558.0
13-04 02:31:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809293312.0,525336576.0,15628341248.0,15656103936.0,28750.0,23147.0
13-04 02:31:56,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1809264640.0,525336576.0,15628369920.0,15656103936.0,13732.0,7539.0
13-04 02:31:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809264640.0,525336576.0,15628369920.0,15656103936.0,13389.0,7741.0
13-04 02:31:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809260544.0,525336576.0,15628374016.0,15656103936.0,16540.0,11024.0
13-04 02:31:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809256448.0,525336576.0,15628378112.0,15656103936.0,15666.0,10163.0
13-04 02:32:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1809256448.0,525336576.0,15628378112.0,15656103936.0,12881.0,7484.0
13-04 02:32:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809256448.0,525336576.0,15628378112.0,15656103936.0,11723.0,5330.0
13-04 02:32:02,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1809256448.0,525336576.0,15628378112.0,15656103936.0,12948.0,6955.0
13-04 02:32:03,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809256448.0,525336576.0,15628378112.0,15656103936.0,12692.0,6825.0
13-04 02:32:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1810104320.0,525336576.0,15628378112.0,15655256064.0,14248.0,8326.0
13-04 02:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809764352.0,525336576.0,15628378112.0,15655596032.0,14692.0,7719.0
13-04 02:32:06,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1809764352.0,525336576.0,15628378112.0,15655596032.0,20642.0,15393.0
13-04 02:32:07,1.912,0.748,97.340,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810083840.0,525336576.0,15629197312.0,15654457344.0,85599.0,87391.0
13-04 02:32:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,1810083840.0,525336576.0,15629205504.0,15654449152.0,17943.0,10189.0
13-04 02:32:09,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810079744.0,525336576.0,15629209600.0,15654449152.0,15442.0,7684.0
13-04 02:32:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810079744.0,525336576.0,15629209600.0,15654449152.0,28803.0,21001.0
13-04 02:32:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1810079744.0,525336576.0,15629209600.0,15654449152.0,15521.0,7818.0
13-04 02:32:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1810071552.0,525336576.0,15629250560.0,15654416384.0,92510.0,52819.0
13-04 02:32:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1810071552.0,525340672.0,15629246464.0,15654416384.0,15959.0,8323.0
13-04 02:32:14,0.0,0.083,99.500,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,1810067456.0,525340672.0,15629250560.0,15654416384.0,15412.0,8465.0
13-04 02:32:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810067456.0,525340672.0,15629250560.0,15654416384.0,15816.0,9330.0
13-04 02:32:16,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810067456.0,525340672.0,15629250560.0,15654416384.0,23506.0,271179.0
13-04 02:32:17,0.250,0.167,99.583,0.0,0.0,0.0,0.0,122880.0,0.0,37.0,1805369344.0,525340672.0,15629250560.0,15659114496.0,61243.0,43470.0
13-04 02:32:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1805352960.0,525340672.0,15629266944.0,15659114496.0,59648.0,56117.0
13-04 02:32:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1805262848.0,525340672.0,15629357056.0,15659114496.0,29340.0,23773.0
13-04 02:32:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1805262848.0,525340672.0,15629357056.0,15659114496.0,38283.0,38021.0
13-04 02:32:21,0.250,0.0,99.750,0.0,0.0,0.0,0.0,151552.0,0.0,40.0,1805238272.0,525348864.0,15629373440.0,15659114496.0,83297.0,55025.0
13-04 02:32:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805217792.0,525348864.0,15629426688.0,15659081728.0,54985.0,58535.0
13-04 02:32:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805217792.0,525348864.0,15629426688.0,15659081728.0,25726.0,21523.0
13-04 02:32:24,0.334,0.167,99.499,0.0,0.0,0.0,0.0,147456.0,0.0,40.0,1805590528.0,525357056.0,15629438976.0,15658688512.0,102096.0,103178.0
13-04 02:32:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805565952.0,525357056.0,15629500416.0,15658651648.0,49821.0,40143.0
13-04 02:32:26,0.083,0.167,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1805557760.0,525357056.0,15629500416.0,15658659840.0,31053.0,39167.0
13-04 02:32:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805574144.0,525357056.0,15629508608.0,15658635264.0,32249.0,23239.0
13-04 02:32:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805574144.0,525357056.0,15629508608.0,15658635264.0,30454.0,25034.0
13-04 02:32:29,0.751,0.083,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805574144.0,525357056.0,15629508608.0,15658635264.0,30261.0,22217.0
13-04 02:32:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1805570048.0,525361152.0,15629508608.0,15658635264.0,16133.0,11044.0
13-04 02:32:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805565952.0,525361152.0,15629512704.0,15658635264.0,16849.0,9778.0
13-04 02:32:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1805565952.0,525361152.0,15629512704.0,15658635264.0,16386.0,9508.0
13-04 02:32:33,2.530,2.108,95.194,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1805189120.0,525361152.0,15633530880.0,15654993920.0,1989410.0,1242837.0
13-04 02:32:34,4.275,3.521,92.121,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1815003136.0,525361152.0,15640444928.0,15638265856.0,2828621.0,3810689.0
13-04 02:32:35,4.686,3.180,92.050,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1820196864.0,525361152.0,15646113792.0,15627403264.0,2841346.0,3885739.0
13-04 02:32:36,4.766,3.010,92.140,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1826037760.0,525361152.0,15652851712.0,15614824448.0,2792171.0,3742744.0
13-04 02:32:37,4.293,3.030,92.593,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1826263040.0,525361152.0,15659163648.0,15608287232.0,2780961.0,3730158.0
13-04 02:32:38,3.946,3.359,92.527,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1833742336.0,525361152.0,15666163712.0,15593807872.0,2844237.0,3842794.0
13-04 02:32:39,3.810,2.625,93.480,0.0,0.0,0.085,0.0,41402368.0,0.0,82.0,1838952448.0,525361152.0,15672041472.0,15582720000.0,2757376.0,3648302.0
13-04 02:32:40,4.904,3.408,91.604,0.0,0.0,0.083,0.0,40960.0,0.0,4.0,1839239168.0,525361152.0,15678386176.0,15576088576.0,2796118.0,3760617.0
13-04 02:32:41,4.275,3.018,92.456,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1843609600.0,525361152.0,15685255168.0,15564849152.0,2803888.0,3794139.0
13-04 02:32:42,4.504,3.753,91.660,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1847316480.0,525361152.0,15692062720.0,15554334720.0,2843114.0,3849358.0
13-04 02:32:43,3.804,2.451,93.660,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1852596224.0,525361152.0,15698288640.0,15542829056.0,2720426.0,3570422.0
13-04 02:32:44,3.797,2.869,93.080,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,1858576384.0,525361152.0,15705534464.0,15529603072.0,2771440.0,3703396.0
13-04 02:32:45,4.135,2.616,93.080,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,1858396160.0,525365248.0,15711793152.0,15523520512.0,2803092.0,3768866.0
13-04 02:32:46,4.097,3.261,92.642,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1863221248.0,525365248.0,15718494208.0,15511994368.0,2717876.0,3762405.0
13-04 02:32:47,4.580,3.414,91.840,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1865867264.0,525365248.0,15724617728.0,15503224832.0,2783952.0,3760474.0
13-04 02:32:48,3.788,3.030,93.013,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1869996032.0,525365248.0,15731212288.0,15492501504.0,2845340.0,3860694.0
13-04 02:32:49,3.460,3.122,93.165,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1878290432.0,525365248.0,15737266176.0,15478153216.0,2825990.0,3853767.0
13-04 02:32:50,4.424,3.339,91.903,0.250,0.0,0.083,0.0,28672.0,0.0,4.0,1879818240.0,525369344.0,15743352832.0,15470534656.0,2822598.0,3848162.0
13-04 02:32:51,3.297,3.212,92.730,0.592,0.0,0.169,0.0,0.0,0.0,0.0,1881137152.0,525369344.0,15751528448.0,15461040128.0,2814795.0,3852348.0
13-04 02:32:52,3.946,2.855,92.947,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1887211520.0,525369344.0,15757586432.0,15448907776.0,2749186.0,3640806.0
13-04 02:32:53,4.406,3.658,91.687,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1893023744.0,525369344.0,15763451904.0,15437230080.0,2827293.0,3882835.0
13-04 02:32:54,4.663,3.497,91.757,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1897230336.0,525369344.0,15770537984.0,15425937408.0,2813054.0,3774622.0
13-04 02:32:55,3.853,3.266,92.797,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1900253184.0,525369344.0,15777263616.0,15416188928.0,2797727.0,3745303.0
13-04 02:32:56,3.562,2.460,93.893,0.0,0.0,0.085,0.0,20480.0,0.0,3.0,1904594944.0,525369344.0,15782993920.0,15406116864.0,2748032.0,3642763.0
13-04 02:32:57,3.882,3.038,93.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1907716096.0,525369344.0,15789768704.0,15396220928.0,2845774.0,3890349.0
13-04 02:32:58,4.087,3.753,92.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1906884608.0,525369344.0,15797039104.0,15389782016.0,2829355.0,3854755.0
13-04 02:32:59,4.073,4.073,91.854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1916674048.0,525369344.0,15803064320.0,15373967360.0,2699869.0,3636874.0
13-04 02:33:00,4.469,2.951,92.411,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,1918738432.0,525369344.0,15810555904.0,15364411392.0,2953996.0,4079106.0
13-04 02:33:01,4.097,2.926,92.893,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1919320064.0,525369344.0,15816605696.0,15357779968.0,2685304.0,3451234.0
13-04 02:33:02,2.874,3.043,93.407,0.507,0.0,0.169,0.0,24576.0,0.0,3.0,1920356352.0,525369344.0,15822802944.0,15350546432.0,2687399.0,3511108.0
13-04 02:33:03,3.393,2.969,93.469,0.0,0.0,0.170,0.0,0.0,0.0,0.0,1921527808.0,525369344.0,15829696512.0,15342481408.0,2857594.0,3897465.0
13-04 02:33:04,3.869,3.532,92.515,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1923547136.0,525369344.0,15835475968.0,15334682624.0,2805470.0,3792058.0
13-04 02:33:05,4.254,3.253,92.327,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1936732160.0,525369344.0,15842209792.0,15314763776.0,2713464.0,3547854.0
13-04 02:33:06,4.435,2.845,92.552,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1937874944.0,525369344.0,15848906752.0,15306924032.0,2821318.0,3832039.0
13-04 02:33:07,4.097,3.344,92.475,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1936756736.0,525369344.0,15855452160.0,15301496832.0,2797681.0,3768644.0
13-04 02:33:08,4.406,4.073,91.272,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1944469504.0,525369344.0,15862652928.0,15286583296.0,2853178.0,3918149.0
13-04 02:33:09,4.413,3.497,88.510,3.247,0.0,0.333,0.0,130469888.0,0.0,249.0,1949167616.0,525369344.0,15869087744.0,15275450368.0,2771516.0,3678726.0
13-04 02:33:10,3.872,3.367,91.077,1.599,0.0,0.084,0.0,69431296.0,0.0,136.0,1950113792.0,525369344.0,15874867200.0,15268724736.0,2873200.0,3936889.0
13-04 02:33:11,4.023,2.850,92.875,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1950683136.0,525369344.0,15882371072.0,15260651520.0,2736334.0,3606061.0
13-04 02:33:12,4.439,3.434,91.960,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1950801920.0,525369344.0,15888527360.0,15254376448.0,2764738.0,3633124.0
13-04 02:33:13,3.976,2.453,93.401,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1954844672.0,525369344.0,15894974464.0,15243886592.0,2819739.0,3829573.0
13-04 02:33:14,3.610,3.526,92.611,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1957773312.0,525369344.0,15902457856.0,15233474560.0,2796051.0,3765748.0
13-04 02:33:15,4.174,3.422,92.321,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1961328640.0,525369344.0,15908491264.0,15223885824.0,2845611.0,3852264.0
13-04 02:33:16,3.559,2.458,93.814,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1965015040.0,525369344.0,15915597824.0,15213092864.0,2770504.0,3700882.0
13-04 02:33:17,3.559,2.458,93.898,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1970372608.0,525369344.0,15921897472.0,15201435648.0,2711061.0,3544355.0
13-04 02:33:18,3.791,3.201,92.839,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1974562816.0,525369344.0,15928315904.0,15190827008.0,2876590.0,3962697.0
13-04 02:33:19,4.017,3.515,92.385,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1978531840.0,525369344.0,15935553536.0,15179620352.0,2821474.0,3828737.0
13-04 02:33:20,4.500,3.583,91.750,0.083,0.0,0.083,0.0,28672.0,0.0,4.0,1983815680.0,525369344.0,15941304320.0,15168585728.0,2849894.0,3917281.0
13-04 02:33:21,4.013,3.261,92.642,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1988784128.0,525369344.0,15947010048.0,15157911552.0,2738801.0,3663573.0
13-04 02:33:22,4.107,2.934,92.959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1992286208.0,525369344.0,15953281024.0,15148138496.0,2713403.0,3545502.0
13-04 02:33:23,3.888,2.705,93.322,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1992433664.0,525369344.0,15960952832.0,15140319232.0,2815903.0,3820603.0
13-04 02:33:24,4.034,3.109,92.857,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1998909440.0,525369344.0,15966982144.0,15127814144.0,2720545.0,3554403.0
13-04 02:33:25,4.118,3.361,92.521,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2002452480.0,525369344.0,15974227968.0,15117025280.0,2848247.0,3880453.0
13-04 02:33:26,3.726,2.456,93.565,0.254,0.0,0.0,0.0,12288.0,0.0,2.0,2007449600.0,525369344.0,15980433408.0,15105822720.0,2762248.0,3800835.0
13-04 02:33:27,3.466,2.790,93.407,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2010578944.0,525369344.0,15986573312.0,15096553472.0,2815861.0,3803609.0
13-04 02:33:28,3.578,2.385,93.952,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2011660288.0,525369344.0,15993692160.0,15088353280.0,2830245.0,3854873.0
13-04 02:33:29,3.775,3.523,92.617,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,2015342592.0,525369344.0,16001646592.0,15076716544.0,2792176.0,3760230.0
13-04 02:33:30,3.794,3.204,92.917,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2020773888.0,525369344.0,16007675904.0,15065255936.0,2822832.0,3827872.0
13-04 02:33:31,3.778,3.191,93.031,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2026201088.0,525369344.0,16013139968.0,15054364672.0,2673380.0,3665018.0
13-04 02:33:32,3.866,3.277,92.605,0.168,0.0,0.084,0.0,24576.0,0.0,3.0,2029785088.0,525369344.0,16019329024.0,15044591616.0,2887521.0,3794659.0
13-04 02:33:33,4.100,3.431,92.301,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2031202304.0,525369344.0,16026714112.0,15035789312.0,2825226.0,3834909.0
13-04 02:33:34,3.623,2.780,93.513,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2037997568.0,525369344.0,16032624640.0,15023083520.0,2664292.0,3549156.0
13-04 02:33:35,4.409,3.827,91.597,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,2048040960.0,525369344.0,16039841792.0,15005822976.0,2906392.0,3921198.0
13-04 02:33:36,3.610,2.771,93.367,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2048040960.0,525369344.0,16046452736.0,14999212032.0,2621367.0,3546709.0
13-04 02:33:37,4.114,3.191,92.527,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2052100096.0,525369344.0,16053174272.0,14988431360.0,2902395.0,3798343.0
13-04 02:33:38,3.936,3.434,92.379,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2057396224.0,525369344.0,16059293696.0,14977015808.0,2817656.0,3822158.0
13-04 02:33:39,3.626,3.120,93.086,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2060038144.0,525369344.0,16066097152.0,14967570432.0,2851626.0,3900164.0
13-04 02:33:40,4.236,4.319,83.223,8.056,0.0,0.166,0.0,199647232.0,0.0,384.0,2061725696.0,525369344.0,16072626176.0,14959353856.0,2805712.0,3791507.0
13-04 02:33:41,3.866,3.025,93.025,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2066182144.0,525369344.0,16079249408.0,14948274176.0,2819065.0,3829588.0
13-04 02:33:42,4.198,3.107,92.611,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2069581824.0,525369344.0,16086470656.0,14937653248.0,2816143.0,3805721.0
13-04 02:33:43,3.215,3.299,93.401,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2078584832.0,525369344.0,16091938816.0,14923182080.0,2757810.0,3668793.0
13-04 02:33:44,4.132,2.867,92.833,0.169,0.0,0.0,0.0,12288.0,0.0,2.0,2079207424.0,525369344.0,16098365440.0,14916132864.0,2745813.0,3635167.0
13-04 02:33:45,3.716,2.703,93.328,0.0,0.0,0.253,0.0,40960.0,0.0,4.0,2078912512.0,525369344.0,16105193472.0,14909599744.0,2855279.0,3883819.0
13-04 02:33:46,4.493,3.494,91.930,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2086907904.0,525369344.0,16111874048.0,14894923776.0,2806524.0,3792816.0
13-04 02:33:47,4.020,3.518,92.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2089500672.0,525369344.0,16118124544.0,14886080512.0,2768619.0,3699372.0
13-04 02:33:48,3.936,3.518,92.211,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2090815488.0,525369344.0,16125231104.0,14877659136.0,2815364.0,3805485.0
13-04 02:33:49,4.040,2.778,93.098,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2091036672.0,525369344.0,16131723264.0,14870945792.0,2780856.0,3731322.0
13-04 02:33:50,3.691,3.523,92.450,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,2097340416.0,525369344.0,16137871360.0,14858493952.0,2814831.0,3822197.0
13-04 02:33:51,3.794,2.361,93.761,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2100031488.0,525369344.0,16144973824.0,14848700416.0,2735584.0,3645285.0
13-04 02:33:52,3.138,2.884,93.808,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2106462208.0,525369344.0,16151744512.0,14835499008.0,2736377.0,3608499.0
13-04 02:33:53,4.454,2.857,92.605,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2110951424.0,525369344.0,16157798400.0,14824955904.0,2836767.0,3885179.0
13-04 02:33:54,3.288,3.204,93.255,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2110943232.0,525369344.0,16165679104.0,14817083392.0,2791502.0,3744563.0
13-04 02:33:55,4.153,2.966,92.797,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2118590464.0,525373440.0,16171778048.0,14803333120.0,2812560.0,3778712.0
13-04 02:33:56,4.275,3.018,92.540,0.084,0.0,0.084,0.0,24576.0,0.0,5.0,2119008256.0,525373440.0,16177819648.0,14796873728.0,2766769.0,3779365.0
13-04 02:33:57,4.557,3.811,91.301,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2122928128.0,525373440.0,16185348096.0,14785425408.0,2786196.0,3737555.0
13-04 02:33:58,4.034,2.941,92.857,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2123841536.0,525373440.0,16191668224.0,14778191872.0,2842635.0,3887773.0
13-04 02:33:59,4.037,2.944,92.935,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2132217856.0,525373440.0,16198656000.0,14762827776.0,2732868.0,3606848.0
13-04 02:34:00,3.726,2.540,93.480,0.0,0.0,0.254,0.0,36864.0,0.0,6.0,2132754432.0,525373440.0,16205463552.0,14755483648.0,2836593.0,3868895.0
13-04 02:34:01,3.862,3.526,92.611,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2138583040.0,525373440.0,16212418560.0,14742700032.0,2760909.0,3674422.0
13-04 02:34:02,3.926,3.425,92.314,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2140352512.0,525373440.0,16218992640.0,14734356480.0,2685166.0,3480727.0
13-04 02:34:03,4.139,2.449,93.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2147926016.0,525373440.0,16224649216.0,14721126400.0,2793455.0,3888159.0
13-04 02:34:04,3.620,3.535,92.677,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2149572608.0,525373440.0,16231043072.0,14713085952.0,2885429.0,3861291.0
13-04 02:34:05,4.435,3.598,91.967,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2155147264.0,525373440.0,16238325760.0,14700228608.0,2890206.0,4015630.0
13-04 02:34:06,4.020,2.931,92.965,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2154766336.0,525373440.0,16244715520.0,14694219776.0,2710329.0,3675516.0
13-04 02:34:07,3.644,2.712,93.559,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2163875840.0,525373440.0,16251375616.0,14678450176.0,2802501.0,3645069.0
13-04 02:34:08,3.785,3.028,92.851,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2163900416.0,525373440.0,16258179072.0,14671622144.0,2761903.0,3789835.0
13-04 02:34:09,3.682,3.682,92.469,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2166140928.0,525373440.0,16264380416.0,14663180288.0,2770738.0,3587517.0
13-04 02:34:10,4.205,3.280,89.319,3.112,0.0,0.084,0.0,143310848.0,0.0,275.0,2173714432.0,525373440.0,16271433728.0,14648553472.0,2844590.0,3890776.0
13-04 02:34:11,4.020,3.266,92.546,0.0,0.0,0.168,0.0,58535936.0,0.0,112.0,2176180224.0,525373440.0,16277438464.0,14640082944.0,2750861.0,3648350.0
13-04 02:34:12,3.626,2.530,93.761,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2180083712.0,525373440.0,16283807744.0,14629810176.0,2709977.0,3527304.0
13-04 02:34:13,3.859,3.691,92.366,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2179481600.0,525373440.0,16290521088.0,14623698944.0,2796775.0,3764440.0
13-04 02:34:14,3.885,3.125,92.821,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2191286272.0,525373440.0,16296579072.0,14605836288.0,2793370.0,3764607.0
13-04 02:34:15,3.685,3.685,92.462,0.0,0.0,0.168,0.0,61440.0,0.0,4.0,2190585856.0,525373440.0,16304492544.0,14598623232.0,2839010.0,3872358.0
13-04 02:34:16,3.980,2.879,93.141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2197909504.0,525373440.0,16311443456.0,14584348672.0,2795791.0,3767236.0
13-04 02:34:17,3.457,3.035,93.508,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2198712320.0,525373440.0,16316866560.0,14578122752.0,2783459.0,3734709.0
13-04 02:34:18,4.097,3.595,92.224,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2197929984.0,525373440.0,16324030464.0,14571741184.0,2881154.0,3984282.0
13-04 02:34:19,4.030,2.687,93.199,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2208419840.0,525373440.0,16329670656.0,14555611136.0,2750467.0,3642890.0
13-04 02:34:20,3.933,3.849,92.050,0.084,0.0,0.084,0.0,45056.0,0.0,5.0,2209030144.0,525373440.0,16336990208.0,14547681280.0,2836381.0,3885069.0
13-04 02:34:21,3.775,3.272,92.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2218205184.0,525373440.0,16343527424.0,14531969024.0,2768599.0,3784655.0
13-04 02:34:22,3.885,2.872,93.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2219085824.0,525373440.0,16349118464.0,14525497344.0,2798669.0,3766632.0
13-04 02:34:23,3.632,2.956,93.243,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2218852352.0,525373440.0,16356278272.0,14518571008.0,2879163.0,3983551.0
13-04 02:34:24,3.778,3.610,92.527,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2229055488.0,525373440.0,16363241472.0,14501404672.0,2767554.0,3734586.0
13-04 02:34:25,3.364,3.616,92.851,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2230489088.0,525373440.0,16368996352.0,14494216192.0,2884480.0,3921292.0
13-04 02:34:26,4.508,3.422,91.903,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2242985984.0,525373440.0,16376487936.0,14474227712.0,2753418.0,3815165.0
13-04 02:34:27,3.943,3.104,92.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2243760128.0,525373440.0,16383430656.0,14466510848.0,2812098.0,3808676.0
13-04 02:34:28,3.146,2.891,93.878,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2244169728.0,525373440.0,16389304320.0,14460227584.0,2881984.0,3986861.0
13-04 02:34:29,3.732,2.545,93.723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2246938624.0,525373440.0,16396468224.0,14450294784.0,2775243.0,3708365.0
13-04 02:34:30,4.463,3.802,91.570,0.0,0.0,0.165,0.0,16384.0,0.0,2.0,2248826880.0,525373440.0,16402391040.0,14442483712.0,2732120.0,3638124.0
13-04 02:34:31,4.044,2.949,93.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2247516160.0,525373440.0,16409808896.0,14436376576.0,2806154.0,3762444.0
13-04 02:34:32,3.629,3.122,92.996,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,2257850368.0,525373440.0,16414892032.0,14420959232.0,2796883.0,3767121.0
13-04 02:34:33,1.173,0.921,97.822,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2257207296.0,525373440.0,16418062336.0,14418432000.0,978793.0,2791801.0
13-04 02:34:34,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257440768.0,525373440.0,16419106816.0,14417154048.0,15427.0,7450.0
13-04 02:34:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,8.0,2257440768.0,525377536.0,16419102720.0,14417154048.0,22360.0,66885.0
13-04 02:34:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2257428480.0,525377536.0,16419115008.0,14417154048.0,15928.0,8514.0
13-04 02:34:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2257428480.0,525377536.0,16419115008.0,14417154048.0,16171.0,9182.0
13-04 02:34:38,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2257424384.0,525377536.0,16419119104.0,14417154048.0,15597.0,8180.0
13-04 02:34:39,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2257346560.0,525377536.0,16419147776.0,14417203200.0,16636.0,10087.0
13-04 02:34:40,0.418,0.418,98.913,0.167,0.0,0.084,0.0,10506240.0,0.0,22.0,2257375232.0,525377536.0,16419246080.0,14417076224.0,286334.0,212887.0
13-04 02:34:41,4.610,3.856,89.774,1.509,0.0,0.251,0.0,139370496.0,0.0,268.0,2265804800.0,525377536.0,16425742336.0,14402150400.0,3191292.0,3938556.0
13-04 02:34:42,4.854,4.017,90.879,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2264711168.0,525377536.0,16433086464.0,14395899904.0,3369465.0,4115421.0
13-04 02:34:43,5.936,4.599,89.214,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2265276416.0,525377536.0,16443097088.0,14385324032.0,3742463.0,4150791.0
13-04 02:34:44,4.798,4.040,90.741,0.253,0.0,0.168,0.0,36864.0,0.0,3.0,2279907328.0,525377536.0,16449560576.0,14364229632.0,3463210.0,6283246.0
13-04 02:34:45,4.450,3.442,91.940,0.0,0.0,0.168,0.0,36864.0,0.0,3.0,2278600704.0,525377536.0,16458014720.0,14357082112.0,3112373.0,3599861.0
13-04 02:34:46,5.152,3.632,91.132,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2287943680.0,525377536.0,16467312640.0,14338441216.0,3480216.0,4246456.0
13-04 02:34:47,5.316,4.051,90.633,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2284605440.0,525377536.0,16475426816.0,14333665280.0,3688080.0,4170453.0
13-04 02:34:48,4.778,4.191,90.863,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2287845376.0,525377536.0,16484593664.0,14321258496.0,3415103.0,6184796.0
13-04 02:34:49,4.606,3.685,91.457,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2296696832.0,525377536.0,16490934272.0,14306066432.0,3152970.0,3654563.0
13-04 02:34:50,4.782,3.775,91.107,0.084,0.0,0.252,0.0,28672.0,0.0,4.0,2296205312.0,525377536.0,16499716096.0,14297776128.0,3391221.0,4008996.0
13-04 02:34:51,4.992,4.315,90.525,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2307883008.0,525377536.0,16507052032.0,14278762496.0,3704035.0,4328787.0
13-04 02:34:52,5.430,3.843,90.560,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2307715072.0,525377536.0,16517083136.0,14268899328.0,3465946.0,6319660.0
13-04 02:34:53,4.710,3.112,92.094,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2310615040.0,525377536.0,16522936320.0,14260146176.0,3162084.0,3744518.0
13-04 02:34:54,4.718,3.791,91.323,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2318237696.0,525377536.0,16533663744.0,14241796096.0,3398152.0,4193547.0
13-04 02:34:55,5.254,3.644,90.932,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,2319962112.0,525377536.0,16541679616.0,14232055808.0,3790988.0,4214862.0
13-04 02:34:56,4.653,3.299,91.794,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,2332418048.0,525377536.0,16548556800.0,14212722688.0,3329283.0,6091982.0
13-04 02:34:57,4.282,3.862,91.688,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331885568.0,525377536.0,16555823104.0,14205988864.0,3277525.0,4012071.0
13-04 02:34:58,4.454,4.370,91.008,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2331639808.0,525377536.0,16565145600.0,14196912128.0,3444529.0,4097013.0
13-04 02:34:59,5.356,4.351,90.126,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2344751104.0,525377536.0,16572694528.0,14176251904.0,3650444.0,4078665.0
13-04 02:35:00,5.268,3.679,90.886,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2345050112.0,525381632.0,16580554752.0,14168088576.0,3440067.0,6219765.0
13-04 02:35:01,4.946,4.023,90.947,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2354737152.0,525381632.0,16589344768.0,14149611520.0,3358437.0,4239997.0
13-04 02:35:02,5.686,3.512,90.385,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2355822592.0,525381632.0,16598089728.0,14139781120.0,3402276.0,3945897.0
13-04 02:35:03,5.130,3.869,90.833,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2357821440.0,525381632.0,16605929472.0,14129942528.0,3595143.0,4036627.0
13-04 02:35:04,5.383,4.037,90.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2375876608.0,525381632.0,16613937152.0,14103879680.0,3497600.0,6427489.0
13-04 02:35:05,4.351,4.017,91.381,0.0,0.0,0.251,0.0,45056.0,0.0,2.0,2375655424.0,525381632.0,16620834816.0,14097203200.0,3264963.0,3859227.0
13-04 02:35:06,4.937,4.184,90.711,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2376581120.0,525381632.0,16628486144.0,14088626176.0,3401088.0,4151574.0
13-04 02:35:07,5.365,4.526,90.025,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2383876096.0,525381632.0,16639270912.0,14070546432.0,3687013.0,4160661.0
13-04 02:35:08,5.046,3.701,90.917,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2383802368.0,525381632.0,16647311360.0,14062579712.0,3393114.0,6155770.0
13-04 02:35:09,4.678,3.676,91.479,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2385092608.0,525381632.0,16654979072.0,14053621760.0,3150256.0,3782388.0
13-04 02:35:10,4.469,3.710,91.568,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,2399768576.0,525385728.0,16661790720.0,14032130048.0,3328069.0,3793464.0
13-04 02:35:11,4.480,3.888,86.729,4.734,0.0,0.169,0.0,200454144.0,0.0,399.0,2399711232.0,525385728.0,16670752768.0,14023225344.0,3519725.0,4006506.0
13-04 02:35:12,0.168,0.168,99.665,0.0,0.0,0.0,0.0,48025600.0,0.0,91.0,2400223232.0,525385728.0,16671895552.0,14021570560.0,220385.0,157466.0
13-04 02:35:13,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2399924224.0,525385728.0,16671895552.0,14021869568.0,29378.0,1717870.0
13-04 02:35:14,6.266,5.504,87.638,0.169,0.0,0.423,0.0,12288.0,0.0,2.0,2408177664.0,525385728.0,16681926656.0,14003585024.0,5239343.0,6226636.0
13-04 02:35:15,11.293,8.276,80.086,0.0,0.0,0.345,0.0,40960.0,0.0,3.0,2412068864.0,525389824.0,16701870080.0,13979746304.0,8001212.0,10854507.0
13-04 02:35:16,5.589,3.869,90.542,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2428362752.0,525389824.0,16711725056.0,13953597440.0,3857601.0,6291395.0
13-04 02:35:17,4.849,4.933,90.050,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2428346368.0,525389824.0,16721555456.0,13943783424.0,3529136.0,4207659.0
13-04 02:35:18,5.197,3.604,91.115,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2435428352.0,525389824.0,16728313856.0,13929943040.0,3208539.0,3986279.0
13-04 02:35:19,5.259,3.562,91.094,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2445246464.0,525389824.0,16737316864.0,13911121920.0,3592478.0,4585708.0
13-04 02:35:20,4.418,3.229,92.014,0.170,0.0,0.170,0.0,45056.0,0.0,5.0,2446671872.0,525389824.0,16745103360.0,13901910016.0,3501366.0,6186830.0
13-04 02:35:21,4.669,3.480,91.681,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2446913536.0,525389824.0,16753369088.0,13893402624.0,3563131.0,4374397.0
13-04 02:35:22,5.180,4.177,90.309,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2453327872.0,525389824.0,16762826752.0,13877530624.0,3438951.0,3888013.0
13-04 02:35:23,5.804,4.561,89.469,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2454482944.0,525389824.0,16770174976.0,13869027328.0,3605648.0,4229407.0
13-04 02:35:24,4.411,2.714,92.791,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2456080384.0,525389824.0,16777699328.0,13859905536.0,3209104.0,5867468.0
13-04 02:35:25,5.579,3.043,91.124,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,2468564992.0,525389824.0,16786657280.0,13838462976.0,3479099.0,4363917.0
13-04 02:35:26,5.616,4.191,89.941,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2469650432.0,525389824.0,16795443200.0,13828591616.0,3704516.0,4320455.0
13-04 02:35:27,4.392,3.885,91.470,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2468937728.0,525389824.0,16803782656.0,13820964864.0,3474514.0,4112171.0
13-04 02:35:28,4.694,3.604,91.618,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2486415360.0,525389824.0,16810721280.0,13796548608.0,3122861.0,5774003.0
13-04 02:35:29,4.718,3.791,91.238,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2486198272.0,525389824.0,16818720768.0,13788766208.0,3477652.0,4145557.0
13-04 02:35:30,4.814,4.223,90.878,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2486644736.0,525389824.0,16827789312.0,13779251200.0,3698988.0,4442829.0
13-04 02:35:31,5.193,4.355,90.369,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2501160960.0,525389824.0,16836349952.0,13756174336.0,3470878.0,4010659.0
13-04 02:35:32,4.706,3.866,91.261,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2502057984.0,525389824.0,16843587584.0,13748039680.0,3429832.0,6389471.0
13-04 02:35:33,4.734,3.381,91.631,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2501742592.0,525389824.0,16852160512.0,13739782144.0,3334749.0,4062390.0
13-04 02:35:34,5.294,3.866,90.588,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2502115328.0,525389824.0,16860798976.0,13730770944.0,3730304.0,4317453.0
13-04 02:35:35,5.565,4.651,89.618,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,2517823488.0,525389824.0,16868638720.0,13707223040.0,3561106.0,4325580.0
13-04 02:35:36,4.626,3.532,91.674,0.0,0.0,0.168,0.0,4096.0,0.0,1.0,2516578304.0,525389824.0,16877568000.0,13699538944.0,3251507.0,6057037.0
13-04 02:35:37,5.100,3.930,90.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2517995520.0,525389824.0,16884850688.0,13690839040.0,3358526.0,3944182.0
13-04 02:35:38,4.928,4.163,90.654,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,2534625280.0,525389824.0,16893456384.0,13665603584.0,3844897.0,4652771.0
13-04 02:35:39,5.324,4.243,90.349,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2535362560.0,525389824.0,16901828608.0,13656494080.0,3408301.0,3999728.0
13-04 02:35:40,5.167,3.833,90.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2535051264.0,525389824.0,16910356480.0,13648277504.0,3232632.0,6027703.0
13-04 02:35:41,4.257,3.589,91.653,0.501,0.0,0.0,0.0,16986112.0,0.0,32.0,2536914944.0,525389824.0,16916238336.0,13640531968.0,2891913.0,3909560.0
13-04 02:35:42,1.175,0.672,93.451,4.618,0.0,0.084,0.0,230428672.0,0.0,438.0,2536423424.0,525389824.0,16918556672.0,13638705152.0,725615.0,370804.0
13-04 02:35:43,9.958,7.257,82.532,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2549735424.0,525389824.0,16933564416.0,13610385408.0,6785790.0,8350000.0
13-04 02:35:44,4.340,2.894,92.255,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,2551320576.0,525389824.0,16942211072.0,13600153600.0,3447108.0,6159847.0
13-04 02:35:45,4.730,3.885,91.385,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2566406144.0,525393920.0,16951148544.0,13576126464.0,3395018.0,2409115.0
13-04 02:35:46,5.089,3.053,91.603,0.0,0.0,0.254,0.0,12288.0,0.0,3.0,2566660096.0,525393920.0,16959975424.0,13567045632.0,3611275.0,5955827.0
13-04 02:35:47,4.422,2.551,92.857,0.0,0.0,0.170,0.0,36864.0,0.0,5.0,2567925760.0,525393920.0,16965922816.0,13559832576.0,3171668.0,3813579.0
13-04 02:35:48,5.021,4.686,90.042,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2568544256.0,525393920.0,16974770176.0,13550366720.0,3631109.0,6375924.0
13-04 02:35:49,5.122,4.534,90.260,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2592874496.0,525393920.0,16982724608.0,13518082048.0,3534936.0,4256597.0
13-04 02:35:50,5.008,3.226,91.596,0.085,0.0,0.085,0.0,28672.0,0.0,4.0,2591866880.0,525398016.0,16991817728.0,13509992448.0,3579522.0,4394341.0
13-04 02:35:51,5.085,3.305,91.441,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,2591567872.0,525398016.0,17001095168.0,13501014016.0,3602221.0,4207366.0
13-04 02:35:52,4.572,2.964,92.295,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2593083392.0,525398016.0,17007964160.0,13492629504.0,3227794.0,5965123.0
13-04 02:35:53,6.544,3.859,89.346,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2605363200.0,525398016.0,17017683968.0,13470629888.0,3568728.0,4534567.0
13-04 02:35:54,5.339,3.814,90.678,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2606223360.0,525398016.0,17025929216.0,13461524480.0,3841834.0,4743517.0
13-04 02:35:55,4.580,3.562,91.773,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2606637056.0,525398016.0,17034469376.0,13452570624.0,3555057.0,4204119.0
13-04 02:35:56,5.482,3.821,90.365,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,2607226880.0,525398016.0,17042673664.0,13443776512.0,3171847.0,6001935.0
13-04 02:35:57,4.996,3.556,91.279,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2618130432.0,525398016.0,17051103232.0,13424443392.0,3510100.0,4278108.0
13-04 02:35:58,4.492,4.068,91.356,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2618757120.0,525398016.0,17059049472.0,13415870464.0,3614281.0,4159731.0
13-04 02:35:59,5.143,3.879,90.894,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2621579264.0,525398016.0,17067876352.0,13404221440.0,3597926.0,4346788.0
13-04 02:36:00,5.372,4.380,90.083,0.0,0.0,0.165,0.0,32768.0,0.0,3.0,2631618560.0,525398016.0,17074278400.0,13387780096.0,3280390.0,6050209.0
13-04 02:36:01,4.411,3.478,92.112,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2637656064.0,525398016.0,17083801600.0,13372219392.0,3239175.0,3736170.0
13-04 02:36:02,5.405,4.054,90.203,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,2638139392.0,525398016.0,17092579328.0,13362958336.0,3776747.0,4587322.0
13-04 02:36:03,4.750,3.308,91.773,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2638520320.0,525398016.0,17099964416.0,13355192320.0,3537574.0,4197610.0
13-04 02:36:04,4.191,3.856,91.702,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2644217856.0,525398016.0,17108307968.0,13341151232.0,3176860.0,5868678.0
13-04 02:36:05,5.272,4.017,90.544,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2658226176.0,525398016.0,17116213248.0,13319237632.0,3453661.0,4153465.0
13-04 02:36:06,5.629,4.719,89.487,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2658439168.0,525398016.0,17124917248.0,13310320640.0,3644947.0,4271295.0
13-04 02:36:07,4.730,3.885,91.216,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2658746368.0,525398016.0,17133137920.0,13301792768.0,3622555.0,4446754.0
13-04 02:36:08,5.421,4.504,89.825,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2659586048.0,525398016.0,17140965376.0,13293125632.0,3295421.0,6120460.0
13-04 02:36:09,4.718,3.623,91.491,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2678829056.0,525398016.0,17147813888.0,13267034112.0,3346582.0,4017705.0
13-04 02:36:10,5.158,4.659,90.017,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,2678411264.0,525398016.0,17157185536.0,13258080256.0,3607452.0,4340109.0
13-04 02:36:11,5.392,3.707,90.733,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2679492608.0,525398016.0,17165557760.0,13248626688.0,3638108.0,4227371.0
13-04 02:36:12,5.671,4.087,87.323,2.669,0.0,0.250,0.0,106082304.0,0.0,200.0,2680180736.0,525398016.0,17174360064.0,13239136256.0,3431242.0,6342634.0
13-04 02:36:13,4.874,4.034,88.235,2.773,0.0,0.084,0.0,153206784.0,0.0,290.0,2697916416.0,525398016.0,17181798400.0,13213962240.0,3356765.0,4117913.0
13-04 02:36:14,4.802,4.212,90.649,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2697629696.0,525398016.0,17190551552.0,13205495808.0,3597665.0,4305412.0
13-04 02:36:15,5.042,4.118,90.672,0.0,0.0,0.168,0.0,40960.0,0.0,3.0,2699923456.0,525398016.0,17198866432.0,13194887168.0,3530828.0,4380864.0
13-04 02:36:16,4.469,3.626,91.821,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2699829248.0,525398016.0,17207545856.0,13186301952.0,3305810.0,4118815.0
13-04 02:36:17,5.546,4.553,89.652,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2719498240.0,525398016.0,17214500864.0,13159677952.0,3364000.0,5731160.0
13-04 02:36:18,4.941,4.523,90.452,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2719567872.0,525398016.0,17223294976.0,13150814208.0,3552949.0,4339425.0
13-04 02:36:19,4.156,3.986,91.688,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2719178752.0,525398016.0,17232883712.0,13141614592.0,3483124.0,4155663.0
13-04 02:36:20,4.492,3.644,91.610,0.085,0.0,0.169,0.0,28672.0,0.0,4.0,2720595968.0,525398016.0,17239633920.0,13133447168.0,3537072.0,6274963.0
13-04 02:36:21,4.950,3.607,91.191,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,2720026624.0,525398016.0,17247977472.0,13125672960.0,3444287.0,4225561.0
13-04 02:36:22,5.634,4.805,89.478,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2739032064.0,525398016.0,17256759296.0,13097885696.0,3480566.0,3964210.0
13-04 02:36:23,5.294,3.782,90.756,0.0,0.0,0.168,0.0,28672.0,0.0,5.0,2740998144.0,525398016.0,17264873472.0,13087805440.0,3516775.0,4068751.0
13-04 02:36:24,4.858,3.936,91.122,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2742190080.0,525398016.0,17272709120.0,13078777856.0,3261323.0,6090142.0
13-04 02:36:25,4.286,3.529,92.017,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2740539392.0,525398016.0,17279168512.0,13073969152.0,3259493.0,3770316.0
13-04 02:36:26,5.630,4.286,89.832,0.252,0.0,0.0,0.0,20480.0,0.0,4.0,2760572928.0,525398016.0,17288474624.0,13044629504.0,3759083.0,4603744.0
13-04 02:36:27,4.333,3.314,92.184,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2761658368.0,525398016.0,17296633856.0,13035384832.0,3455235.0,3982094.0
13-04 02:36:28,4.493,4.576,90.765,0.0,0.0,0.166,0.0,16384.0,0.0,1.0,2761728000.0,525398016.0,17304408064.0,13027540992.0,3224180.0,5994790.0
13-04 02:36:29,5.528,4.104,90.117,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2760994816.0,525398016.0,17313624064.0,13019058176.0,3366358.0,4000364.0
13-04 02:36:30,4.118,3.866,91.933,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2760826880.0,525398016.0,17320415232.0,13012434944.0,3159414.0,3933632.0
13-04 02:36:31,6.119,5.113,88.684,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2783477760.0,525398016.0,17330044928.0,12980154368.0,4103646.0,4690071.0
13-04 02:36:32,4.293,3.956,91.498,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2785316864.0,525398016.0,17338331136.0,12970029056.0,3298027.0,6039095.0
13-04 02:36:33,4.817,4.651,90.449,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2785677312.0,525398016.0,17345884160.0,12962115584.0,3308488.0,3996470.0
13-04 02:36:34,5.374,4.282,90.092,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2785366016.0,525398016.0,17353961472.0,12954349568.0,3763105.0,4653387.0
13-04 02:36:35,4.928,3.483,91.589,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2786443264.0,525398016.0,17362702336.0,12944531456.0,3615593.0,4262240.0
13-04 02:36:36,4.561,3.463,91.807,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2805256192.0,525398016.0,17370497024.0,12917923840.0,3235596.0,6114804.0
13-04 02:36:37,5.180,4.511,90.142,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2805399552.0,525398016.0,17379344384.0,12908933120.0,3553382.0,4321151.0
13-04 02:36:38,5.551,4.037,90.160,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2805366784.0,525398016.0,17388363776.0,12899946496.0,3805651.0,4714756.0
13-04 02:36:39,6.146,3.987,89.618,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2807504896.0,525398016.0,17395019776.0,12891152384.0,3589892.0,4327654.0
13-04 02:36:40,5.505,4.337,89.992,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2829684736.0,525406208.0,17403199488.0,12860784640.0,3446310.0,6464731.0
13-04 02:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829086720.0,525406208.0,17405607936.0,12858974208.0,15908.0,8560.0
13-04 02:36:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829086720.0,525406208.0,17405607936.0,12858974208.0,19206.0,385478.0
13-04 02:36:43,0.0,0.084,95.405,4.511,0.0,0.0,0.0,178225152.0,0.0,338.0,2828451840.0,525406208.0,17405644800.0,12859572224.0,16520.0,9145.0
13-04 02:36:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,50257920.0,0.0,97.0,2829107200.0,525406208.0,17405743104.0,12858818560.0,15956.0,9041.0
13-04 02:36:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829090816.0,525406208.0,17405771776.0,12858806272.0,16734.0,10362.0
13-04 02:36:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2829082624.0,525406208.0,17405771776.0,12858814464.0,15836.0,8969.0
13-04 02:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2829074432.0,525406208.0,17405779968.0,12858814464.0,14434.0,6478.0
13-04 02:36:48,3.043,1.944,95.013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2828148736.0,525406208.0,17409404928.0,12856115200.0,2225529.0,1393023.0
13-04 02:36:49,5.017,3.571,91.241,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2828079104.0,525406208.0,17418838016.0,12846751744.0,3779516.0,6246386.0
13-04 02:36:50,5.299,4.121,90.328,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2827796480.0,525406208.0,17428492288.0,12837380096.0,3827928.0,4434307.0
13-04 02:36:51,5.731,3.764,90.334,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,2832482304.0,525406208.0,17437671424.0,12823515136.0,4224986.0,6658279.0
13-04 02:36:52,5.738,4.726,89.367,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2851651584.0,525406208.0,17447038976.0,12794978304.0,3974885.0,4592779.0
13-04 02:36:53,6.297,4.702,89.001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2854469632.0,525406208.0,17457405952.0,12781793280.0,4235233.0,6795417.0
13-04 02:36:54,5.214,4.017,90.427,0.0,0.0,0.342,0.0,0.0,0.0,0.0,2853765120.0,525406208.0,17467502592.0,12772401152.0,4116252.0,4579787.0
13-04 02:36:55,6.427,5.259,88.147,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2854633472.0,525406208.0,17476702208.0,12762333184.0,4226591.0,6780053.0
13-04 02:36:56,6.805,5.145,87.635,0.083,0.0,0.332,0.0,45056.0,0.0,8.0,2876735488.0,525406208.0,17487826944.0,12729106432.0,4185035.0,4684113.0
13-04 02:36:57,6.387,5.210,88.151,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2877095936.0,525406208.0,17498673152.0,12717899776.0,4349492.0,7031759.0
13-04 02:36:58,5.560,4.886,89.385,0.0,0.0,0.168,0.0,36864.0,0.0,6.0,2877521920.0,525406208.0,17508081664.0,12708065280.0,4131502.0,4378897.0
13-04 02:36:59,6.417,5.250,88.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2879500288.0,525406208.0,17518051328.0,12696117248.0,4103407.0,6380328.0
13-04 02:37:00,4.511,3.660,91.660,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2878894080.0,525406208.0,17526644736.0,12688130048.0,3720875.0,4019687.0
13-04 02:37:01,6.577,5.481,87.437,0.0,0.0,0.506,0.0,40960.0,0.0,5.0,2905952256.0,525410304.0,17537196032.0,12650516480.0,4663611.0,7102156.0
13-04 02:37:02,5.330,3.469,90.863,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,2904813568.0,525410304.0,17547198464.0,12641652736.0,3737455.0,4427537.0
13-04 02:37:03,5.758,5.080,88.908,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2906324992.0,525410304.0,17556983808.0,12630355968.0,4467699.0,6747526.0
13-04 02:37:04,5.579,4.829,89.509,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2906890240.0,525410304.0,17565409280.0,12621365248.0,3716960.0,4196552.0
13-04 02:37:05,7.470,4.754,87.776,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2932912128.0,525410304.0,17577893888.0,12582858752.0,4695065.0,7028296.0
13-04 02:37:06,5.736,4.239,89.776,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,2933592064.0,525410304.0,17587056640.0,12573016064.0,3623308.0,4171936.0
13-04 02:37:07,6.345,5.161,88.409,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2932719616.0,525410304.0,17597915136.0,12563030016.0,4708435.0,7118802.0
13-04 02:37:08,5.774,4.435,89.456,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2934542336.0,525410304.0,17604325376.0,12554797056.0,3672557.0,4481530.0
13-04 02:37:09,6.140,4.962,88.562,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2935054336.0,525410304.0,17615712256.0,12542898176.0,4410092.0,6426461.0
13-04 02:37:10,4.610,4.359,90.863,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2955300864.0,525410304.0,17623977984.0,12514385920.0,3376579.0,4013990.0
13-04 02:37:11,7.021,4.709,88.185,0.0,0.0,0.086,0.0,16384.0,0.0,2.0,2955997184.0,525410304.0,17635930112.0,12501737472.0,5025553.0,7102559.0
13-04 02:37:12,5.126,3.950,90.924,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2955616256.0,525410304.0,17644486656.0,12493561856.0,3542179.0,4214524.0
13-04 02:37:13,6.293,4.762,88.605,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,2956013568.0,525410304.0,17655230464.0,12482420736.0,4549878.0,6703305.0
13-04 02:37:14,5.126,4.874,89.748,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2979876864.0,525410304.0,17664536576.0,12449251328.0,3744191.0,4435535.0
13-04 02:37:15,7.083,5.059,87.690,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2981388288.0,525410304.0,17676136448.0,12436140032.0,4789824.0,7339815.0
13-04 02:37:16,5.980,4.485,89.203,0.0,0.0,0.332,0.0,16384.0,0.0,2.0,2981974016.0,525410304.0,17684029440.0,12427661312.0,3688070.0,4338945.0
13-04 02:37:17,6.495,5.495,87.760,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2979975168.0,525410304.0,17694507008.0,12419182592.0,4460612.0,6694529.0
13-04 02:37:18,5.063,4.641,89.958,0.169,0.0,0.169,0.0,10575872.0,0.0,20.0,2980827136.0,525410304.0,17703677952.0,12409159680.0,3833345.0,4675402.0
13-04 02:37:19,6.957,5.951,81.475,5.365,0.0,0.251,0.0,270544896.0,0.0,512.0,3006955520.0,525410304.0,17715032064.0,12371677184.0,4615384.0,5142578.0
13-04 02:37:20,5.219,4.040,90.657,0.0,0.0,0.084,0.0,25882624.0,0.0,48.0,3006713856.0,525410304.0,17724030976.0,12362919936.0,3683998.0,2191261.0
13-04 02:37:21,6.086,3.888,89.856,0.0,0.0,0.169,0.0,45056.0,0.0,3.0,3006963712.0,525410304.0,17734021120.0,12352679936.0,4146778.0,10036673.0
13-04 02:37:22,5.719,4.878,89.235,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3008028672.0,525410304.0,17743433728.0,12342202368.0,4195082.0,4411545.0
13-04 02:37:23,4.484,3.469,91.963,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3008286720.0,525410304.0,17751748608.0,12333629440.0,3479989.0,4143079.0
13-04 02:37:24,6.638,4.255,88.851,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3036618752.0,525410304.0,17761472512.0,12295573504.0,4410673.0,6667496.0
13-04 02:37:25,6.218,4.003,89.608,0.0,0.0,0.170,0.0,12288.0,0.0,2.0,3034578944.0,525410304.0,17773617152.0,12285468672.0,4404432.0,6646982.0
13-04 02:37:26,5.135,3.872,90.741,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3036581888.0,525414400.0,17781362688.0,12275716096.0,3652476.0,4395488.0
13-04 02:37:27,5.992,4.979,88.270,0.591,0.0,0.169,0.0,0.0,0.0,0.0,3036196864.0,525414400.0,17792184320.0,12265279488.0,4447751.0,6803205.0
13-04 02:37:28,5.818,4.384,89.545,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3035955200.0,525414400.0,17801863168.0,12255842304.0,4200999.0,4623294.0
13-04 02:37:29,6.119,4.443,89.103,0.0,0.0,0.335,0.0,12288.0,0.0,1.0,3071631360.0,525414400.0,17810300928.0,12211728384.0,3949113.0,6449588.0
13-04 02:37:30,4.992,4.230,90.440,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3070922752.0,525414400.0,17820094464.0,12202643456.0,4086792.0,4873723.0
13-04 02:37:31,5.997,5.321,88.345,0.084,0.0,0.253,0.0,45056.0,0.0,5.0,3071942656.0,525414400.0,17831092224.0,12190625792.0,4523606.0,6669340.0
13-04 02:37:32,5.0,3.475,91.356,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,3071266816.0,525414400.0,17840254976.0,12182138880.0,3617227.0,3972248.0
13-04 02:37:33,6.492,4.469,88.786,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3072409600.0,525414400.0,17848766464.0,12172484608.0,4283133.0,6763791.0
13-04 02:37:34,6.531,4.495,88.804,0.0,0.0,0.170,0.0,32768.0,0.0,6.0,3092967424.0,525414400.0,17861541888.0,12139151360.0,4437161.0,4889684.0
13-04 02:37:35,6.411,4.829,88.426,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3094863872.0,525414400.0,17869516800.0,12129280000.0,4072233.0,6726763.0
13-04 02:37:36,5.334,4.488,89.924,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,3095228416.0,525418496.0,17878839296.0,12119588864.0,4125204.0,4570841.0
13-04 02:37:37,6.214,5.634,87.904,0.249,0.0,0.0,0.0,28672.0,0.0,3.0,3094568960.0,525418496.0,17889550336.0,12109537280.0,4091014.0,6403090.0
13-04 02:37:38,5.494,3.691,90.644,0.0,0.0,0.172,0.0,0.0,0.0,0.0,3095121920.0,525418496.0,17899921408.0,12098613248.0,4228051.0,4670058.0
13-04 02:37:39,7.149,4.848,87.839,0.0,0.0,0.164,0.0,0.0,0.0,0.0,3123068928.0,525418496.0,17908494336.0,12062093312.0,3922592.0,4557133.0
13-04 02:37:40,6.388,3.918,89.523,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3123732480.0,525418496.0,17918377984.0,12051546112.0,4157481.0,6204089.0
13-04 02:37:41,6.344,4.841,88.397,0.0,0.0,0.417,0.0,16384.0,0.0,2.0,3123789824.0,525426688.0,17928769536.0,12041089024.0,4323781.0,6823186.0
13-04 02:37:42,5.902,4.384,89.545,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3122028544.0,525426688.0,17938984960.0,12032634880.0,4043324.0,4796746.0
13-04 02:37:43,6.542,4.843,88.360,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,3120271360.0,525426688.0,17950982144.0,12022394880.0,4709553.0,6944828.0
13-04 02:37:44,5.220,4.971,89.644,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3126579200.0,525426688.0,17958363136.0,12008706048.0,3420053.0,3902682.0
13-04 02:37:45,5.882,4.945,88.917,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3160948736.0,525426688.0,17968463872.0,11964235776.0,4495428.0,6484030.0
13-04 02:37:46,5.021,4.351,90.460,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3160121344.0,525426688.0,17977757696.0,11955769344.0,3520222.0,3878892.0
13-04 02:37:47,5.697,4.592,89.626,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3161231360.0,525426688.0,17988321280.0,11944095744.0,4481221.0,6721751.0
13-04 02:37:48,5.433,3.820,90.662,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3161165824.0,525426688.0,17996926976.0,11935555584.0,4028603.0,4792886.0
13-04 02:37:49,6.424,4.987,87.067,1.183,0.0,0.338,0.0,44384256.0,0.0,85.0,3161210880.0,525426688.0,18009292800.0,11923144704.0,4604769.0,7209928.0
13-04 02:37:50,4.911,4.403,85.267,5.165,0.0,0.254,0.0,257187840.0,0.0,400.0,3188105216.0,525426688.0,18017181696.0,11888361472.0,3690662.0,4352314.0
13-04 02:37:51,6.610,4.746,88.390,0.0,0.0,0.254,0.0,45056.0,0.0,3.0,3187974144.0,525426688.0,18029752320.0,11875921920.0,4690613.0,5378576.0
13-04 02:37:52,5.638,4.561,89.635,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3187712000.0,525426688.0,18037121024.0,11868815360.0,3507308.0,2303203.0
13-04 02:37:53,6.387,5.798,87.647,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3189968896.0,525426688.0,18047049728.0,11856629760.0,4615128.0,10318888.0
13-04 02:37:54,4.987,3.973,90.871,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3188621312.0,525426688.0,18057768960.0,11847258112.0,3777931.0,4438402.0
13-04 02:37:55,5.299,5.130,89.235,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,3191582720.0,525426688.0,18067058688.0,11835006976.0,4064659.0,6366746.0
13-04 02:37:56,5.937,4.411,89.228,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,3218042880.0,525426688.0,18076172288.0,11799433216.0,4195145.0,4392016.0
13-04 02:37:57,5.882,4.706,89.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3220869120.0,525426688.0,18086162432.0,11786616832.0,4062438.0,6751061.0
13-04 02:37:58,5.570,4.304,89.958,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3220508672.0,525426688.0,18095702016.0,11777437696.0,3977598.0,4378813.0
13-04 02:37:59,5.570,5.401,88.776,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3220807680.0,525426688.0,18106929152.0,11765911552.0,4392034.0,6606492.0
13-04 02:38:00,4.730,4.392,90.794,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,3220148224.0,525426688.0,18115485696.0,11758014464.0,3691473.0,4002549.0
13-04 02:38:01,5.957,4.426,89.277,0.170,0.0,0.170,0.0,40960.0,0.0,4.0,3249037312.0,525426688.0,18125615104.0,11718995968.0,4267979.0,6701610.0
13-04 02:38:02,5.927,4.826,88.992,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3250626560.0,525426688.0,18135674880.0,11707346944.0,4360668.0,4696925.0
13-04 02:38:03,4.572,3.980,91.194,0.0,0.0,0.254,0.0,8192.0,0.0,2.0,3250655232.0,525426688.0,18145382400.0,11697610752.0,3707883.0,6096856.0
13-04 02:38:04,5.631,4.096,89.932,0.0,0.0,0.341,0.0,0.0,0.0,0.0,3250491392.0,525426688.0,18155528192.0,11687628800.0,4219096.0,4502665.0
13-04 02:38:05,6.370,4.946,88.516,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3249102848.0,525426688.0,18165788672.0,11678756864.0,4201224.0,6004425.0
13-04 02:38:06,5.823,5.232,88.692,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3250323456.0,525426688.0,18174795776.0,11668529152.0,4426725.0,6339524.0
13-04 02:38:07,6.155,4.469,89.123,0.169,0.0,0.084,0.0,28672.0,0.0,3.0,3285004288.0,525426688.0,18185568256.0,11623075840.0,4091507.0,6301717.0
13-04 02:38:08,6.271,3.814,89.661,0.0,0.0,0.254,0.0,12288.0,0.0,3.0,3285725184.0,525426688.0,18194661376.0,11613261824.0,4202470.0,4888032.0
13-04 02:38:09,6.276,5.021,88.536,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3286835200.0,525426688.0,18205368320.0,11601444864.0,4203612.0,5382189.0
13-04 02:38:10,5.148,5.148,89.536,0.0,0.0,0.169,0.0,32768.0,0.0,5.0,3285987328.0,525426688.0,18215485440.0,11592175616.0,4231069.0,5978215.0
13-04 02:38:11,6.509,4.396,88.842,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,3285651456.0,525426688.0,18224812032.0,11583184896.0,4320078.0,6689006.0
13-04 02:38:12,5.976,4.293,89.226,0.168,0.0,0.337,0.0,12288.0,0.0,2.0,3285975040.0,525426688.0,18234662912.0,11573010432.0,4017999.0,4653021.0
13-04 02:38:13,6.050,4.790,88.908,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3314909184.0,525426688.0,18244042752.0,11534696448.0,4078034.0,5209818.0
13-04 02:38:14,5.738,4.388,89.620,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3315658752.0,525426688.0,18254471168.0,11523518464.0,4204940.0,6487073.0
13-04 02:38:15,7.463,6.053,86.484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3316469760.0,525426688.0,18265796608.0,11511382016.0,4642249.0,6939374.0
13-04 02:38:16,5.303,3.872,90.657,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3316355072.0,525426688.0,18274119680.0,11503173632.0,3690808.0,4330688.0
13-04 02:38:17,6.728,5.482,87.542,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3315974144.0,525426688.0,18284908544.0,11492765696.0,4369592.0,6391771.0
13-04 02:38:18,5.068,4.476,90.203,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,3316166656.0,525426688.0,18293989376.0,11483492352.0,3766499.0,4310914.0
13-04 02:38:19,6.633,4.592,88.605,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3352043520.0,525426688.0,18304233472.0,11437371392.0,4523275.0,6693249.0
13-04 02:38:20,5.303,3.956,88.215,2.273,0.0,0.253,0.0,87793664.0,0.0,128.0,3352031232.0,525426688.0,18313609216.0,11428007936.0,3708029.0,4144990.0
13-04 02:38:21,5.174,4.326,84.563,5.683,0.0,0.254,0.0,216961024.0,0.0,303.0,3352158208.0,525426688.0,18323316736.0,11418173440.0,3917643.0,4800554.0
13-04 02:38:22,6.383,5.191,88.255,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3352043520.0,525426688.0,18334515200.0,11407089664.0,4846674.0,7638479.0
13-04 02:38:23,5.644,5.055,88.964,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3352580096.0,525426688.0,18345336832.0,11395731456.0,4338624.0,4847523.0
13-04 02:38:24,5.853,4.013,89.632,0.251,0.0,0.251,0.0,12288.0,0.0,2.0,3352182784.0,525426688.0,18355752960.0,11385712640.0,3704388.0,2399248.0
13-04 02:38:25,6.414,5.232,88.101,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3384889344.0,525426688.0,18365206528.0,11343552512.0,4474818.0,10907847.0
13-04 02:38:26,6.066,5.055,88.543,0.0,0.0,0.337,0.0,32768.0,0.0,3.0,3385245696.0,525426688.0,18376859648.0,11331543040.0,4417354.0,4841982.0
13-04 02:38:27,5.263,4.584,89.898,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3387691008.0,525426688.0,18385522688.0,11320434688.0,4191687.0,6761048.0
13-04 02:38:28,5.419,3.556,90.771,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3387056128.0,525426688.0,18394566656.0,11312025600.0,3830238.0,4575380.0
13-04 02:38:29,4.565,4.565,90.702,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3388030976.0,525426688.0,18403176448.0,11302440960.0,3932303.0,4246219.0
13-04 02:38:30,6.086,4.987,88.588,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,3389231104.0,525426688.0,18413989888.0,11290427392.0,4527812.0,6757310.0
13-04 02:38:31,5.206,4.618,89.924,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3389878272.0,525430784.0,18423296000.0,11280470016.0,3809428.0,4592288.0
13-04 02:38:32,6.850,5.347,87.636,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3428483072.0,525430784.0,18433908736.0,11231252480.0,4196821.0,6420541.0
13-04 02:38:33,6.160,4.473,89.198,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3430264832.0,525430784.0,18443472896.0,11219906560.0,4384920.0,6854922.0
13-04 02:38:34,4.924,3.735,91.002,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3429122048.0,525430784.0,18453241856.0,11211280384.0,3880545.0,4528362.0
13-04 02:38:35,6.260,5.175,88.314,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3430199296.0,525430784.0,18462257152.0,11201187840.0,4174845.0,6488634.0
13-04 02:38:36,5.348,4.499,89.643,0.170,0.0,0.340,0.0,49152.0,0.0,5.0,3429777408.0,525438976.0,18473451520.0,11190407168.0,4252424.0,4426928.0
13-04 02:38:37,5.325,4.565,89.772,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3430678528.0,525438976.0,18482675712.0,11180281856.0,3973139.0,6196542.0
13-04 02:38:38,6.706,4.778,88.265,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,3457654784.0,525438976.0,18493865984.0,11142115328.0,4171849.0,5050912.0
13-04 02:38:39,5.617,3.574,90.638,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3459112960.0,525438976.0,18502762496.0,11131760640.0,3998638.0,4417120.0
13-04 02:38:40,5.523,5.021,89.038,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3458899968.0,525438976.0,18513739776.0,11120996352.0,4083450.0,6320547.0
13-04 02:38:41,5.268,4.673,89.720,0.170,0.0,0.170,0.0,94208.0,0.0,12.0,3460665344.0,525438976.0,18522640384.0,11110330368.0,4291721.0,5574056.0
13-04 02:38:42,5.241,4.565,90.025,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3460452352.0,525438976.0,18532610048.0,11100573696.0,4160517.0,6110823.0
13-04 02:38:43,6.566,4.545,88.805,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3463131136.0,525438976.0,18540961792.0,11089543168.0,4070753.0,4656913.0
13-04 02:38:44,6.229,4.882,88.636,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3462725632.0,525438976.0,18552406016.0,11078504448.0,4316189.0,6656621.0
13-04 02:38:45,7.179,5.008,87.730,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3495174144.0,525438976.0,18562420736.0,11036041216.0,4323726.0,6717178.0
13-04 02:38:46,5.089,3.902,90.925,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3494522880.0,525438976.0,18572169216.0,11026944000.0,3836698.0,3884119.0
13-04 02:38:47,6.387,4.790,88.571,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3495505920.0,525438976.0,18582646784.0,11015483392.0,4319107.0,6234717.0
13-04 02:38:48,3.707,2.696,93.345,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3495071744.0,525438976.0,18589339648.0,11009224704.0,2675209.0,4775843.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3496075264.0,525438976.0,18589790208.0,11007770624.0,14473.0,6512.0
13-04 02:38:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3496075264.0,525438976.0,18589790208.0,11007770624.0,35507.0,80035.0
13-04 02:38:51,0.0,0.502,91.388,8.110,0.0,0.0,0.0,140509184.0,0.0,197.0,3496067072.0,525438976.0,18589798400.0,11007770624.0,14686.0,6817.0
13-04 02:38:52,0.167,0.083,92.911,6.839,0.0,0.0,0.0,129732608.0,0.0,182.0,3496128512.0,525443072.0,18589798400.0,11007705088.0,20158.0,84819.0
13-04 02:38:53,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3496062976.0,525443072.0,18589798400.0,11007770624.0,16170.0,9734.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3496062976.0,525443072.0,18589798400.0,11007770624.0,14922.0,7503.0
13-04 02:38:55,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3496062976.0,525443072.0,18589798400.0,11007770624.0,32523.0,24811.0
13-04 02:38:56,3.823,3.229,92.778,0.0,0.0,0.170,0.0,40960.0,0.0,3.0,3496484864.0,525443072.0,18594803712.0,11002343424.0,3136756.0,3784150.0
13-04 02:38:57,5.932,4.407,89.492,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3497709568.0,525443072.0,18606440448.0,10989481984.0,4276991.0,4999629.0
13-04 02:38:58,6.797,4.418,88.530,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3498610688.0,525443072.0,18617638912.0,10977382400.0,4623776.0,6494258.0
13-04 02:38:59,5.438,4.503,89.720,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,3534028800.0,525443072.0,18627395584.0,10932207616.0,4059550.0,4776273.0
13-04 02:39:00,6.544,4.866,88.423,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3534512128.0,525443072.0,18638438400.0,10920681472.0,4491714.0,6179806.0
13-04 02:39:01,6.734,4.545,88.384,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,3534630912.0,525447168.0,18649456640.0,10909540352.0,4483647.0,6944611.0
13-04 02:39:02,5.128,4.872,89.658,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3534540800.0,525447168.0,18660438016.0,10898649088.0,4497630.0,4661818.0
13-04 02:39:03,6.277,4.326,89.059,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3535663104.0,525447168.0,18670006272.0,10887958528.0,4627421.0,7082181.0
13-04 02:39:04,6.468,5.556,87.811,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3535982592.0,525447168.0,18680127488.0,10877517824.0,4116048.0,4651522.0
13-04 02:39:05,6.762,6.171,86.813,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,3563405312.0,525447168.0,18691657728.0,10838564864.0,4919460.0,7044810.0
13-04 02:39:06,5.956,4.446,89.430,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3576143872.0,525447168.0,18701295616.0,10816188416.0,3779283.0,6337452.0
13-04 02:39:07,6.293,4.762,88.605,0.0,0.0,0.340,0.0,12288.0,0.0,1.0,3575705600.0,525447168.0,18713161728.0,10804760576.0,4829130.0,4600046.0
13-04 02:39:08,5.387,4.545,89.815,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3576184832.0,525447168.0,18722721792.0,10794721280.0,3994161.0,6229512.0
13-04 02:39:09,6.245,5.133,88.452,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3576766464.0,525447168.0,18734968832.0,10781892608.0,4911694.0,7314090.0
13-04 02:39:10,6.588,4.561,88.682,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3577335808.0,525447168.0,18744520704.0,10771771392.0,4453919.0,5092434.0
13-04 02:39:11,5.897,4.718,89.132,0.168,0.0,0.084,0.0,45056.0,0.0,5.0,3577212928.0,525447168.0,18755657728.0,10760757248.0,4175656.0,6207234.0
13-04 02:39:12,6.672,5.671,87.239,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3616489472.0,525447168.0,18765697024.0,10711441408.0,4576861.0,6620503.0
13-04 02:39:13,5.784,5.532,88.265,0.0,0.0,0.419,0.0,8192.0,0.0,2.0,3616882688.0,525447168.0,18775859200.0,10700886016.0,4348512.0,4602489.0
13-04 02:39:14,5.813,4.802,88.964,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3617107968.0,525447168.0,18787217408.0,10689302528.0,4340436.0,6483445.0
13-04 02:39:15,6.355,5.435,88.043,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3617259520.0,525447168.0,18798047232.0,10678321152.0,4350878.0,4594192.0
13-04 02:39:16,6.902,5.724,87.290,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3616980992.0,525447168.0,18809823232.0,10666823680.0,4863366.0,7295895.0
13-04 02:39:17,5.644,4.886,89.048,0.168,0.0,0.253,0.0,57344.0,0.0,8.0,3618287616.0,525447168.0,18818879488.0,10656460800.0,4243227.0,6534381.0
13-04 02:39:18,5.992,4.979,88.776,0.0,0.0,0.253,0.0,12288.0,0.0,3.0,3617316864.0,525447168.0,18828726272.0,10647584768.0,4451976.0,4928188.0
13-04 02:39:19,6.582,5.401,87.764,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3656146944.0,525447168.0,18840240128.0,10597240832.0,4541788.0,6865828.0
13-04 02:39:20,7.149,4.170,88.511,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3657359360.0,525447168.0,18851991552.0,10584276992.0,4521627.0,7125678.0
13-04 02:39:21,6.318,4.886,88.711,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3657773056.0,525447168.0,18860503040.0,10575351808.0,4478156.0,4553384.0
13-04 02:39:22,5.641,4.274,89.915,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3658227712.0,525447168.0,18871607296.0,10563792896.0,4373071.0,6435420.0
13-04 02:39:23,6.160,5.316,88.017,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,3658129408.0,525447168.0,18882203648.0,10553294848.0,4812032.0,5445982.0
13-04 02:39:24,5.612,4.337,89.881,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3660808192.0,525447168.0,18892808192.0,10540011520.0,4159367.0,6473314.0
13-04 02:39:25,6.740,4.886,88.037,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3661635584.0,525447168.0,18903429120.0,10528563200.0,4581027.0,6933626.0
13-04 02:39:26,6.723,4.958,88.235,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3700830208.0,525447168.0,18914451456.0,10478346240.0,4370530.0,4658639.0
13-04 02:39:27,5.584,5.415,82.910,5.922,0.0,0.169,0.0,235331584.0,0.0,334.0,3702263808.0,525447168.0,18925043712.0,10466320384.0,4554659.0,6624477.0
13-04 02:39:28,6.505,5.671,87.656,0.0,0.0,0.167,0.0,100507648.0,0.0,139.0,3703726080.0,525447168.0,18935062528.0,10454839296.0,4446693.0,2767210.0
13-04 02:39:29,6.061,3.956,89.731,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3703607296.0,525447168.0,18944430080.0,10445590528.0,3870509.0,7778860.0
13-04 02:39:30,6.695,4.893,88.155,0.0,0.0,0.258,0.0,0.0,0.0,0.0,3703980032.0,525447168.0,18957295616.0,10432352256.0,5187365.0,7072171.0
13-04 02:39:31,5.892,4.040,89.983,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,3702214656.0,525447168.0,18968035328.0,10423377920.0,3984525.0,4710862.0
13-04 02:39:32,5.490,4.476,89.780,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3702456320.0,525447168.0,18977513472.0,10413658112.0,4133168.0,6005433.0
13-04 02:39:33,6.672,4.814,88.260,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3743588352.0,525447168.0,18987450368.0,10362589184.0,4394884.0,6855791.0
13-04 02:39:34,7.203,5.528,87.186,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3744698368.0,525447168.0,18998185984.0,10350743552.0,4854419.0,4875083.0
13-04 02:39:35,5.626,4.618,89.505,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3745312768.0,525447168.0,19007635456.0,10340679680.0,3900119.0,6275828.0
13-04 02:39:36,6.700,5.444,87.605,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3745443840.0,525447168.0,19018989568.0,10329194496.0,4486829.0,6576025.0
13-04 02:39:37,6.578,5.412,87.760,0.0,0.0,0.250,0.0,12288.0,0.0,1.0,3744813056.0,525447168.0,19029938176.0,10318876672.0,4447529.0,4824718.0
13-04 02:39:38,7.309,5.482,87.043,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3745001472.0,525447168.0,19040505856.0,10308120576.0,4479599.0,6690205.0
13-04 02:39:39,5.055,5.307,89.469,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3745824768.0,525447168.0,19050545152.0,10297257984.0,4252765.0,4399413.0
13-04 02:39:40,6.932,4.987,87.743,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3791839232.0,525447168.0,19062648832.0,10239139840.0,4709186.0,7127244.0
13-04 02:39:41,6.870,4.580,88.380,0.085,0.0,0.085,0.0,45056.0,0.0,5.0,3792879616.0,525447168.0,19072946176.0,10227802112.0,4585672.0,7272176.0
13-04 02:39:42,6.160,4.979,88.608,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3792089088.0,525447168.0,19084214272.0,10217324544.0,4495258.0,4721994.0
13-04 02:39:43,5.912,5.068,89.020,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3790626816.0,525447168.0,19094818816.0,10208182272.0,4378649.0,6696396.0
13-04 02:39:44,5.763,5.424,88.475,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3795501056.0,525447168.0,19104567296.0,10193559552.0,4568207.0,6904478.0
13-04 02:39:45,5.551,4.441,89.838,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3795165184.0,525447168.0,19115618304.0,10182844416.0,4465795.0,4487702.0
13-04 02:39:46,5.490,4.223,90.034,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3794874368.0,525447168.0,19124957184.0,10173796352.0,4036395.0,6430932.0
13-04 02:39:47,5.660,4.889,89.022,0.172,0.0,0.257,0.0,12288.0,0.0,2.0,3801976832.0,525447168.0,19136770048.0,10154881024.0,4690064.0,4817570.0
13-04 02:39:48,6.223,5.115,88.321,0.0,0.0,0.341,0.0,8192.0,0.0,1.0,3837100032.0,525447168.0,19148312576.0,10108215296.0,4548211.0,6973569.0
13-04 02:39:49,6.773,5.268,87.625,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3836710912.0,525447168.0,19159265280.0,10097651712.0,4534419.0,7031552.0
13-04 02:39:50,6.408,4.722,88.533,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3837206528.0,525447168.0,19168845824.0,10087575552.0,4222086.0,4152020.0
13-04 02:39:51,6.717,4.870,88.161,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3837636608.0,525451264.0,19179388928.0,10076598272.0,4381158.0,6549706.0
13-04 02:39:52,5.688,4.414,89.813,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3837997056.0,525451264.0,19190145024.0,10065481728.0,4330442.0,4865165.0
13-04 02:39:53,6.471,5.462,87.563,0.252,0.0,0.252,0.0,73728.0,0.0,12.0,3837030400.0,525451264.0,19201392640.0,10055200768.0,4714795.0,6685919.0
13-04 02:39:54,6.324,4.975,88.449,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3838976000.0,525451264.0,19212238848.0,10042408960.0,4444917.0,6758836.0
13-04 02:39:55,5.966,5.294,88.655,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3881889792.0,525451264.0,19221651456.0,9990082560.0,4186389.0,4582156.0
13-04 02:39:56,6.444,5.774,87.615,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3883692032.0,525451264.0,19232768000.0,9977163776.0,4694566.0,7096856.0
13-04 02:39:57,6.566,5.640,87.458,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3885142016.0,525451264.0,19243339776.0,9965142016.0,4852380.0,7433649.0
13-04 02:39:58,5.980,5.399,81.811,6.561,0.0,0.249,0.0,263348224.0,0.0,367.0,3884363776.0,525451264.0,19253862400.0,9955397632.0,4109803.0,4527893.0
13-04 02:39:59,6.186,5.339,88.136,0.169,0.0,0.169,0.0,63434752.0,0.0,92.0,3885285376.0,525451264.0,19264643072.0,9943695360.0,4752881.0,7257861.0
13-04 02:40:00,5.751,3.948,90.129,0.0,0.0,0.172,0.0,0.0,0.0,0.0,3884883968.0,525451264.0,19275710464.0,9933029376.0,4511520.0,3045561.0
13-04 02:40:01,5.782,4.677,89.286,0.0,0.0,0.255,0.0,45056.0,0.0,3.0,3885576192.0,525451264.0,19286884352.0,9921163264.0,4636828.0,8277956.0
13-04 02:40:02,5.659,4.054,90.118,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3886170112.0,525451264.0,19295944704.0,9911508992.0,3924366.0,6338163.0
13-04 02:40:03,7.770,4.645,87.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3929419776.0,525451264.0,19307450368.0,9856753664.0,4903386.0,5126057.0
13-04 02:40:04,5.504,3.980,90.347,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3930816512.0,525451264.0,19316178944.0,9846628352.0,3914068.0,6153775.0
13-04 02:40:05,6.171,5.495,87.912,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,3930222592.0,525451264.0,19327729664.0,9835671552.0,4756544.0,6588707.0
13-04 02:40:06,5.504,4.064,90.347,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3929784320.0,525451264.0,19336859648.0,9826979840.0,3947051.0,4513729.0
13-04 02:40:07,6.559,4.770,88.501,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3930603520.0,525451264.0,19348361216.0,9814659072.0,4787557.0,6762136.0
13-04 02:40:08,5.588,4.657,89.585,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,3929997312.0,525451264.0,19359158272.0,9804468224.0,4124776.0,4700472.0
13-04 02:40:09,6.460,4.950,88.507,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3931820032.0,525451264.0,19368984576.0,9792819200.0,4492285.0,6431682.0
13-04 02:40:10,6.361,4.580,88.634,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,3933233152.0,525451264.0,19380326400.0,9780064256.0,4513462.0,6945402.0
13-04 02:40:11,6.224,5.214,88.394,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,3978469376.0,525451264.0,19390775296.0,9724379136.0,4297837.0,4297349.0
13-04 02:40:12,6.717,5.290,87.741,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3978334208.0,525451264.0,19401707520.0,9713582080.0,4523981.0,6944261.0
13-04 02:40:13,5.838,4.653,89.509,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3978018816.0,525451264.0,19411472384.0,9704132608.0,4181898.0,6389637.0
13-04 02:40:14,6.683,6.349,86.717,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3979153408.0,525451264.0,19422306304.0,9692164096.0,4910841.0,5042404.0
13-04 02:40:15,5.611,4.606,89.531,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3980181504.0,525451264.0,19432382464.0,9681059840.0,3951802.0,6606419.0
13-04 02:40:16,6.593,5.495,87.658,0.085,0.0,0.169,0.0,28672.0,0.0,4.0,3981201408.0,525451264.0,19444379648.0,9668042752.0,4832326.0,6904133.0
13-04 02:40:17,5.907,4.051,89.789,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3982295040.0,525451264.0,19453325312.0,9658003456.0,4185338.0,4586818.0
13-04 02:40:18,6.271,4.831,88.729,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3981860864.0,525451264.0,19464556544.0,9647206400.0,4658055.0,6695823.0
13-04 02:40:19,6.071,5.228,88.449,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4029546496.0,525451264.0,19474800640.0,9589276672.0,4474348.0,5147215.0
13-04 02:40:20,7.517,4.814,87.500,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4029935616.0,525451264.0,19485151232.0,9578536960.0,4675680.0,7041520.0
13-04 02:40:21,6.957,4.946,87.762,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,4029677568.0,525451264.0,19496628224.0,9567318016.0,4514407.0,7095170.0
13-04 02:40:22,5.951,5.281,88.433,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,4029345792.0,525451264.0,19507642368.0,9556635648.0,4301210.0,4723309.0
13-04 02:40:23,7.191,4.484,88.156,0.0,0.0,0.169,0.0,8192.0,0.0,1.0,4029784064.0,525451264.0,19517702144.0,9546137600.0,4698785.0,6991452.0
13-04 02:40:24,6.099,5.263,88.555,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4031311872.0,525451264.0,19528196096.0,9534115840.0,4134367.0,4230334.0
13-04 02:40:25,5.579,5.410,88.926,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4032065536.0,525451264.0,19537649664.0,9523908608.0,4511489.0,6570509.0
13-04 02:40:26,5.495,4.480,90.025,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4031459328.0,525455360.0,19548389376.0,9513771008.0,4069758.0,6526835.0
13-04 02:40:27,6.644,5.887,87.216,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4071489536.0,525455360.0,19559919616.0,9462210560.0,4858990.0,4949132.0
13-04 02:40:28,5.882,4.263,89.088,0.597,0.0,0.171,0.0,18427904.0,0.0,28.0,4085661696.0,525455360.0,19568836608.0,9439121408.0,4158908.0,6170161.0
13-04 02:40:29,6.533,5.946,83.166,4.020,0.0,0.335,0.0,273625088.0,0.0,301.0,4084719616.0,525455360.0,19580059648.0,9428840448.0,4568908.0,7014821.0
13-04 02:40:30,7.197,4.318,88.400,0.0,0.0,0.085,0.0,32096256.0,0.0,33.0,4083273728.0,525455360.0,19592830976.0,9417515008.0,4649200.0,4919977.0
13-04 02:40:31,5.931,5.013,88.722,0.0,0.0,0.334,0.0,69632.0,0.0,3.0,4083965952.0,525459456.0,19601637376.0,9408012288.0,4070151.0,6290280.0
13-04 02:40:32,6.414,5.316,88.101,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4085071872.0,525459456.0,19611791360.0,9396752384.0,4677967.0,5229728.0
13-04 02:40:33,6.172,5.421,88.240,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,4086095872.0,525459456.0,19622825984.0,9384693760.0,4188674.0,2451982.0
13-04 02:40:34,6.859,4.996,87.638,0.254,0.0,0.254,0.0,12288.0,0.0,2.0,4085637120.0,525459456.0,19634561024.0,9373417472.0,4791208.0,10314972.0
13-04 02:40:35,5.059,4.300,90.388,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4086304768.0,525459456.0,19643600896.0,9363709952.0,3815631.0,4107923.0
13-04 02:40:36,8.138,5.285,86.326,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4140822528.0,525459456.0,19655491584.0,9297301504.0,4862865.0,6777511.0
13-04 02:40:37,5.607,4.588,89.720,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4141559808.0,525459456.0,19665797120.0,9286258688.0,4227930.0,7048872.0
13-04 02:40:38,6.186,4.576,88.983,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4141711360.0,525459456.0,19675303936.0,9276600320.0,4610006.0,4574363.0
13-04 02:40:39,5.719,4.037,89.907,0.084,0.0,0.252,0.0,28672.0,0.0,3.0,4141871104.0,525459456.0,19685433344.0,9266311168.0,3887463.0,6586963.0
13-04 02:40:40,6.197,4.244,89.304,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4141735936.0,525459456.0,19696357376.0,9255522304.0,4592601.0,6148031.0
13-04 02:40:41,5.763,4.746,89.322,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,4141207552.0,525463552.0,19707015168.0,9245388800.0,4482939.0,4894326.0
13-04 02:40:42,6.208,4.782,89.010,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4142436352.0,525463552.0,19716976640.0,9234198528.0,4223144.0,6796413.0
13-04 02:40:43,5.827,5.141,88.689,0.0,0.0,0.343,0.0,0.0,0.0,0.0,4142395392.0,525463552.0,19728617472.0,9222598656.0,4939839.0,6683087.0
13-04 02:40:44,5.668,4.315,89.848,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4144943104.0,525463552.0,19738120192.0,9210548224.0,4059234.0,4849185.0
13-04 02:40:45,6.803,4.847,88.095,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,4191346688.0,525463552.0,19749048320.0,9153216512.0,4712166.0,6909558.0
13-04 02:40:46,6.076,4.473,89.283,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4192526336.0,525463552.0,19758759936.0,9142325248.0,4190169.0,4473489.0
13-04 02:40:47,6.548,4.762,88.265,0.0,0.0,0.425,0.0,0.0,0.0,0.0,4192108544.0,525463552.0,19770765312.0,9130737664.0,4841782.0,7297861.0
13-04 02:40:48,5.817,3.764,90.334,0.0,0.0,0.086,0.0,0.0,0.0,0.0,4194467840.0,525463552.0,19780329472.0,9118814208.0,4369772.0,6733122.0
13-04 02:40:49,6.234,4.549,89.048,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4194398208.0,525463552.0,19791331328.0,9107881984.0,4217377.0,4443978.0
13-04 02:40:50,7.364,4.770,87.531,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4195803136.0,525463552.0,19801522176.0,9096286208.0,4272137.0,6448241.0
13-04 02:40:51,6.446,5.004,88.295,0.085,0.0,0.170,0.0,28672.0,0.0,4.0,4195782656.0,525463552.0,19812655104.0,9085173760.0,4793997.0,5235267.0
13-04 02:40:52,6.056,5.130,88.562,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4195573760.0,525463552.0,19823116288.0,9074921472.0,4415747.0,6763546.0
13-04 02:40:53,5.998,4.884,88.775,0.0,0.0,0.343,0.0,0.0,0.0,0.0,4224528384.0,525463552.0,19835768832.0,9033314304.0,4826214.0,7336286.0
13-04 02:40:54,6.387,4.622,88.824,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4246745088.0,525463552.0,19843993600.0,9002872832.0,4233741.0,4714944.0
13-04 02:40:55,7.179,5.574,87.078,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4245639168.0,525463552.0,19857334272.0,8990638080.0,4878672.0,7559348.0
13-04 02:40:56,2.964,2.710,94.327,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4246953984.0,525463552.0,19863744512.0,8982913024.0,2416580.0,5132950.0
13-04 02:40:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4246536192.0,525463552.0,19864674304.0,8982401024.0,21531.0,128703.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4246536192.0,525463552.0,19864674304.0,8982401024.0,17334.0,61379.0
13-04 02:40:59,0.0,0.250,96.912,2.838,0.0,0.0,0.0,99028992.0,0.0,113.0,4246962176.0,525463552.0,19864678400.0,8981970944.0,14460.0,6651.0
13-04 02:41:00,0.0,0.084,98.579,1.338,0.0,0.0,0.0,188612608.0,0.0,205.0,4246913024.0,525463552.0,19864678400.0,8982020096.0,16075.0,9220.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4246708224.0,525463552.0,19864678400.0,8982224896.0,14769.0,6942.0
13-04 02:41:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,4246708224.0,525463552.0,19864678400.0,8982224896.0,14740.0,7291.0
13-04 02:41:03,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4246708224.0,525463552.0,19864678400.0,8982224896.0,17372.0,10444.0
13-04 02:41:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4247547904.0,525463552.0,19864686592.0,8981377024.0,33777.0,26532.0
13-04 02:41:05,3.247,0.916,95.670,0.0,0.0,0.167,0.0,69632.0,0.0,8.0,4256718848.0,525463552.0,19864686592.0,8972206080.0,40700.0,34842.0
13-04 02:41:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4253626368.0,525463552.0,19864690688.0,8975294464.0,16364.0,8607.0
13-04 02:41:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4253626368.0,525463552.0,19864690688.0,8975294464.0,20027.0,13683.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4253622272.0,525463552.0,19864694784.0,8975294464.0,15392.0,7175.0
13-04 02:41:09,5.152,3.547,90.878,0.084,0.0,0.338,0.0,12288.0,0.0,2.0,4249387008.0,525463552.0,19871629312.0,8972595200.0,3484099.0,4134056.0
13-04 02:41:10,5.004,4.241,90.585,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4247121920.0,525463552.0,19881066496.0,8965423104.0,3917529.0,4533496.0
13-04 02:41:11,7.795,5.616,86.337,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4246917120.0,525463552.0,19893624832.0,8953069568.0,5177688.0,6883332.0
13-04 02:41:12,6.360,5.272,88.117,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4249358336.0,525463552.0,19903524864.0,8940728320.0,4295321.0,6581109.0
13-04 02:41:13,6.667,5.833,87.167,0.0,0.0,0.333,0.0,12288.0,0.0,3.0,4248244224.0,525463552.0,19915165696.0,8930201600.0,4568488.0,4975161.0
13-04 02:41:14,7.679,5.992,86.076,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,4248219648.0,525463552.0,19929034752.0,8916357120.0,5364810.0,7217823.0
13-04 02:41:15,6.329,4.979,88.186,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,4303503360.0,525463552.0,19939418112.0,8850690048.0,4325415.0,6531351.0
13-04 02:41:16,8.033,6.360,85.356,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4305633280.0,525463552.0,19951661056.0,8836317184.0,5476419.0,7516418.0
13-04 02:41:17,5.622,3.578,90.716,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4306640896.0,525463552.0,19961819136.0,8825151488.0,4049735.0,4367418.0
13-04 02:41:18,7.336,6.155,86.256,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4306956288.0,525463552.0,19973296128.0,8813359104.0,5297953.0,7428259.0
13-04 02:41:19,5.932,3.814,90.169,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,4308148224.0,525463552.0,19983699968.0,8801763328.0,4172943.0,6288650.0
13-04 02:41:20,7.264,5.152,87.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4308205568.0,525463552.0,19995750400.0,8789655552.0,5045537.0,7341926.0
13-04 02:41:21,7.519,5.681,86.633,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,4308463616.0,525463552.0,20007251968.0,8777895936.0,4802619.0,5014668.0
13-04 02:41:22,6.277,5.852,87.701,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4309057536.0,525463552.0,20018274304.0,8766279680.0,4837781.0,6966715.0
13-04 02:41:23,7.574,5.277,86.979,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4335316992.0,525463552.0,20032229376.0,8726065152.0,5262056.0,7875417.0
13-04 02:41:24,6.549,5.709,87.406,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,4363292672.0,525463552.0,20042956800.0,8687362048.0,4565809.0,6735738.0
13-04 02:41:25,6.967,5.268,87.511,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4363231232.0,525463552.0,20054106112.0,8676274176.0,5174635.0,7114702.0
13-04 02:41:26,6.414,4.895,88.523,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4365033472.0,525463552.0,20064382976.0,8664195072.0,4451326.0,4579873.0
13-04 02:41:27,7.342,5.063,86.245,0.928,0.0,0.422,0.0,12288.0,0.0,2.0,4364881920.0,525463552.0,20075839488.0,8652890112.0,4751201.0,6995103.0
13-04 02:41:28,6.683,5.514,87.636,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4364034048.0,525463552.0,20086505472.0,8643072000.0,4686660.0,7022331.0
13-04 02:41:29,7.485,5.887,86.375,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4364513280.0,525463552.0,20099178496.0,8629919744.0,5044098.0,6961957.0
13-04 02:41:30,7.358,5.518,86.957,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4366389248.0,525463552.0,20110716928.0,8616505344.0,4765278.0,5380558.0
13-04 02:41:31,6.309,4.774,88.832,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4366233600.0,525463552.0,20121755648.0,8605622272.0,4605614.0,6651259.0
13-04 02:41:32,7.209,6.119,86.588,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4414656512.0,525463552.0,20133670912.0,8545284096.0,5046708.0,6835654.0
13-04 02:41:33,7.420,5.649,86.594,0.084,0.0,0.253,0.0,20480.0,0.0,3.0,4420898816.0,525463552.0,20145917952.0,8526794752.0,4777554.0,6802634.0
13-04 02:41:34,5.988,5.304,88.452,0.086,0.0,0.171,0.0,16384.0,0.0,2.0,4420521984.0,525467648.0,20157779968.0,8515305472.0,4949941.0,5465290.0
13-04 02:41:35,7.029,5.690,87.029,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4419670016.0,525467648.0,20169682944.0,8504254464.0,4629891.0,6692763.0
13-04 02:41:36,6.955,5.344,87.532,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4421210112.0,525467648.0,20180180992.0,8492216320.0,4983555.0,6796798.0
13-04 02:41:37,5.927,4.488,89.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4421505024.0,525467648.0,20191608832.0,8480493568.0,4379259.0,4581696.0
13-04 02:41:38,6.888,5.187,87.585,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4421632000.0,525467648.0,20203843584.0,8468131840.0,5129084.0,7082420.0
13-04 02:41:39,6.007,4.653,89.002,0.169,0.0,0.169,0.0,45056.0,0.0,5.0,4421472256.0,525467648.0,20214435840.0,8457699328.0,4319316.0,6741427.0
13-04 02:41:40,6.718,6.122,81.888,5.017,0.0,0.255,0.0,210919424.0,0.0,243.0,4425056256.0,525467648.0,20226134016.0,8442417152.0,5252549.0,7687428.0
13-04 02:41:41,6.454,4.733,88.038,0.430,0.0,0.344,0.0,153448448.0,0.0,172.0,4476710912.0,525467648.0,20238311424.0,8378585088.0,4955883.0,3712397.0
13-04 02:41:42,7.137,5.961,86.650,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4484874240.0,525467648.0,20250624000.0,8358109184.0,4800726.0,2579604.0
13-04 02:41:43,7.358,5.936,86.455,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4484612096.0,525467648.0,20261613568.0,8347381760.0,4994774.0,12841584.0
13-04 02:41:44,6.487,5.476,87.784,0.0,0.0,0.253,0.0,69632.0,0.0,3.0,4486017024.0,525467648.0,20273053696.0,8334536704.0,4741785.0,7209058.0
13-04 02:41:45,6.566,4.882,88.047,0.168,0.0,0.337,0.0,12288.0,0.0,2.0,4486344704.0,525467648.0,20283002880.0,8324259840.0,4586771.0,5242866.0
13-04 02:41:46,6.112,5.433,88.200,0.0,0.0,0.255,0.0,16384.0,0.0,1.0,4486246400.0,525467648.0,20294311936.0,8313049088.0,4817995.0,6407119.0
13-04 02:41:47,6.885,4.366,88.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4486418432.0,525467648.0,20305588224.0,8301600768.0,4389696.0,6727072.0
13-04 02:41:48,7.647,5.714,86.387,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,4487110656.0,525467648.0,20317368320.0,8289128448.0,5150137.0,7164110.0
13-04 02:41:49,6.717,5.877,87.154,0.0,0.0,0.252,0.0,32768.0,0.0,3.0,4487049216.0,525471744.0,20329848832.0,8276705280.0,4794471.0,4947931.0
13-04 02:41:50,7.022,5.245,87.563,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4499853312.0,525471744.0,20341288960.0,8252461056.0,4780307.0,6757047.0
13-04 02:41:51,7.383,6.040,86.158,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,4552273920.0,525471744.0,20353294336.0,8188035072.0,5044581.0,7094653.0
13-04 02:41:52,6.740,5.055,88.037,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4554448896.0,525471744.0,20363128832.0,8176025600.0,4671821.0,7262763.0
13-04 02:41:53,6.229,5.461,88.140,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4553854976.0,525471744.0,20375859200.0,8163889152.0,5090053.0,7287926.0
13-04 02:41:54,6.577,5.059,88.027,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,4554862592.0,525475840.0,20385955840.0,8152780800.0,4745436.0,4812177.0
13-04 02:41:55,6.487,4.718,88.543,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4554670080.0,525475840.0,20397715456.0,8141213696.0,4477087.0,6938826.0
13-04 02:41:56,7.294,5.259,87.277,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4556099584.0,525475840.0,20407697408.0,8129802240.0,4938479.0,6929108.0
13-04 02:41:57,6.774,4.572,88.146,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,4555423744.0,525475840.0,20420952064.0,8117223424.0,4709978.0,5258437.0
13-04 02:41:58,7.251,5.902,86.594,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4554608640.0,525475840.0,20432658432.0,8106332160.0,5122099.0,7343229.0
13-04 02:41:59,6.319,4.611,88.728,0.0,0.0,0.342,0.0,16384.0,0.0,2.0,4555255808.0,525475840.0,20444000256.0,8094343168.0,4701631.0,7067230.0
13-04 02:42:00,7.542,5.932,86.271,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4613304320.0,525475840.0,20455940096.0,8024354816.0,5065363.0,7059571.0
13-04 02:42:01,6.213,4.085,89.617,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4614119424.0,525475840.0,20467355648.0,8012124160.0,4474937.0,4614857.0
13-04 02:42:02,6.838,4.615,88.205,0.0,0.0,0.342,0.0,0.0,0.0,0.0,4615028736.0,525475840.0,20478164992.0,8000405504.0,4849069.0,7068796.0
13-04 02:42:03,6.957,6.454,86.169,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,4616765440.0,525475840.0,20490346496.0,7986487296.0,5087903.0,6998936.0
13-04 02:42:04,6.605,5.165,88.061,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4616114176.0,525479936.0,20502056960.0,7975424000.0,4819848.0,7061737.0
13-04 02:42:05,5.978,5.038,88.813,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4616716288.0,525479936.0,20513005568.0,7963873280.0,4788149.0,6714532.0
13-04 02:42:06,7.065,5.299,87.553,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4618301440.0,525479936.0,20523233280.0,7952060416.0,4654700.0,4977282.0
13-04 02:42:07,6.897,4.794,88.141,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4616884224.0,525479936.0,20535537664.0,7941173248.0,4557788.0,6475997.0
13-04 02:42:08,6.706,5.603,87.606,0.0,0.0,0.085,0.0,8192.0,0.0,1.0,4619517952.0,525479936.0,20546510848.0,7927566336.0,4941842.0,6898001.0
13-04 02:42:09,6.414,4.810,88.354,0.253,0.0,0.169,0.0,45056.0,0.0,5.0,4619677696.0,525479936.0,20558196736.0,7915720704.0,4541572.0,4852674.0
13-04 02:42:10,7.432,6.081,86.318,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4680376320.0,525479936.0,20570112000.0,7843106816.0,5128541.0,7232142.0
13-04 02:42:11,7.143,5.042,82.521,5.042,0.0,0.252,0.0,237670400.0,0.0,261.0,4682276864.0,525479936.0,20580368384.0,7830949888.0,4649095.0,6976840.0
13-04 02:42:12,7.383,5.872,86.409,0.0,0.0,0.336,0.0,113676288.0,0.0,124.0,4681957376.0,525479936.0,20593094656.0,7818543104.0,4994700.0,6971666.0
13-04 02:42:13,6.255,5.755,87.740,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4681691136.0,525479936.0,20603269120.0,7808634880.0,4414594.0,4668741.0
13-04 02:42:14,6.501,4.534,88.879,0.0,0.0,0.086,0.0,45056.0,0.0,3.0,4681863168.0,525479936.0,20614615040.0,7797116928.0,4867000.0,3358475.0
13-04 02:42:15,7.251,5.481,86.931,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,4682932224.0,525479936.0,20627169280.0,7783493632.0,5072386.0,10980381.0
13-04 02:42:16,7.022,4.822,87.902,0.0,0.0,0.254,0.0,69632.0,0.0,11.0,4682477568.0,525479936.0,20640026624.0,7771090944.0,4640612.0,6625894.0
13-04 02:42:17,6.757,5.743,87.162,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4685094912.0,525479936.0,20650590208.0,7757910016.0,5030083.0,7375568.0
13-04 02:42:18,5.013,4.163,90.654,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4688670720.0,525479936.0,20658597888.0,7746326528.0,4057986.0,4198447.0
13-04 02:42:19,5.184,4.599,90.134,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4686704640.0,525488128.0,20669001728.0,7737880576.0,3535900.0,4106490.0
13-04 02:42:20,5.542,4.030,90.176,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4747821056.0,525488128.0,20678029312.0,7667736576.0,3456603.0,5990486.0
13-04 02:42:21,6.616,5.863,87.102,0.084,0.0,0.335,0.0,28672.0,0.0,3.0,4750520320.0,525488128.0,20688670720.0,7654395904.0,4688130.0,4716041.0
13-04 02:42:22,9.336,7.149,83.095,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4751474688.0,525488128.0,20703903744.0,7638208512.0,6418952.0,10144009.0
13-04 02:42:23,6.979,5.702,86.979,0.0,0.0,0.340,0.0,12288.0,0.0,3.0,4753735680.0,525488128.0,20716339200.0,7623512064.0,5214895.0,7121695.0
13-04 02:42:24,8.040,5.779,85.762,0.0,0.0,0.419,0.0,32768.0,0.0,3.0,4755062784.0,525488128.0,20728717312.0,7609806848.0,5289400.0,7230503.0
13-04 02:42:25,8.410,6.560,84.609,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4753489920.0,525488128.0,20742840320.0,7597256704.0,5516936.0,5894257.0
13-04 02:42:26,7.614,4.822,87.479,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4754980864.0,525488128.0,20754329600.0,7584276480.0,4900098.0,7242918.0
13-04 02:42:27,5.115,5.286,89.173,0.256,0.0,0.171,0.0,12288.0,0.0,2.0,4756000768.0,525488128.0,20765315072.0,7572271104.0,4556530.0,6761248.0
13-04 02:42:28,6.378,5.272,88.095,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4756185088.0,525488128.0,20776624128.0,7560777728.0,4840394.0,7180469.0
13-04 02:42:29,7.029,6.192,86.695,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4755243008.0,525488128.0,20788539392.0,7549804544.0,4819688.0,4654380.0
13-04 02:42:30,8.074,5.635,85.955,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4819501056.0,525488128.0,20800614400.0,7473471488.0,4834944.0,6923401.0
13-04 02:42:31,7.407,5.640,86.785,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4820725760.0,525488128.0,20811993088.0,7460868096.0,4970646.0,7540699.0
13-04 02:42:32,7.113,6.617,86.104,0.0,0.0,0.165,0.0,0.0,0.0,0.0,4821463040.0,525488128.0,20823724032.0,7448399872.0,4815583.0,7272516.0
13-04 02:42:33,6.514,5.415,87.733,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4821528576.0,525488128.0,20834631680.0,7437426688.0,4845574.0,5104122.0
13-04 02:42:34,8.263,5.649,85.666,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,4822183936.0,525488128.0,20847910912.0,7423492096.0,5429626.0,7649060.0
13-04 02:42:35,5.912,5.152,88.682,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4821676032.0,525488128.0,20858699776.0,7413211136.0,4464261.0,6637239.0
13-04 02:42:36,6.282,5.093,88.370,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4823203840.0,525488128.0,20869718016.0,7400665088.0,4766974.0,6985443.0
13-04 02:42:37,5.917,5.917,87.912,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4822568960.0,525488128.0,20881489920.0,7389528064.0,4814241.0,4920050.0
13-04 02:42:38,6.501,5.389,87.682,0.171,0.0,0.257,0.0,12288.0,0.0,2.0,4823392256.0,525488128.0,20894101504.0,7376093184.0,5166236.0,7304477.0
13-04 02:42:39,6.030,4.774,88.945,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,4824215552.0,525488128.0,20904415232.0,7364956160.0,4185117.0,6315176.0
13-04 02:42:40,7.458,5.254,87.034,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4890759168.0,525488128.0,20915998720.0,7286829056.0,4846160.0,6975103.0
13-04 02:42:41,7.203,5.763,86.441,0.508,0.0,0.085,0.0,20496384.0,0.0,25.0,4893085696.0,525488128.0,20927889408.0,7272611840.0,5065744.0,6629005.0
13-04 02:42:42,6.356,5.424,82.203,5.763,0.0,0.254,0.0,272674816.0,0.0,301.0,4893319168.0,525488128.0,20938637312.0,7261630464.0,4706777.0,5666186.0
13-04 02:42:43,7.479,6.050,86.218,0.0,0.0,0.252,0.0,63586304.0,0.0,68.0,4892200960.0,525488128.0,20951752704.0,7249633280.0,5220467.0,7805478.0
13-04 02:42:44,6.920,5.316,87.342,0.169,0.0,0.253,0.0,69632.0,0.0,6.0,4893298688.0,525488128.0,20963381248.0,7236907008.0,4787984.0,7187829.0
13-04 02:42:45,7.016,4.987,87.912,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4894142464.0,525488128.0,20974968832.0,7224475648.0,4722371.0,4786722.0
13-04 02:42:46,7.439,5.579,86.813,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4894105600.0,525488128.0,20987809792.0,7211671552.0,4941229.0,5486892.0
13-04 02:42:47,6.325,5.043,88.547,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4897325056.0,525488128.0,20998590464.0,7197671424.0,4922283.0,8771247.0
13-04 02:42:48,7.313,5.017,87.500,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4897259520.0,525488128.0,21011378176.0,7184949248.0,5086693.0,7437781.0
13-04 02:42:49,5.702,3.915,90.298,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,4896960512.0,525488128.0,21020610560.0,7176015872.0,4340776.0,4677593.0
13-04 02:42:50,8.067,5.882,85.714,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,4950016000.0,525488128.0,21032935424.0,7110635520.0,5121615.0,7219946.0
13-04 02:42:51,7.360,5.161,87.310,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4966604800.0,525488128.0,21044260864.0,7082721280.0,4682181.0,6679182.0
13-04 02:42:52,7.107,5.076,87.563,0.0,0.0,0.254,0.0,40960.0,0.0,6.0,4967206912.0,525488128.0,21055520768.0,7070859264.0,4717111.0,7132287.0
13-04 02:42:53,7.053,5.374,87.406,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4968087552.0,525488128.0,21066256384.0,7059243008.0,4787574.0,4911101.0
13-04 02:42:54,7.209,4.835,87.701,0.0,0.0,0.254,0.0,28672.0,0.0,2.0,4967374848.0,525492224.0,21078085632.0,7048122368.0,4845960.0,6907021.0
13-04 02:42:55,6.809,5.021,87.830,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4969361408.0,525492224.0,21090304000.0,7033917440.0,5039884.0,7603452.0
13-04 02:42:56,7.660,5.808,86.027,0.168,0.0,0.337,0.0,12288.0,0.0,2.0,4969664512.0,525492224.0,21102419968.0,7021498368.0,5055103.0,7661793.0
13-04 02:42:57,6.507,4.966,88.271,0.0,0.0,0.257,0.0,0.0,0.0,0.0,4970385408.0,525492224.0,21114855424.0,7008342016.0,5103222.0,6326582.0
13-04 02:42:58,6.761,5.676,87.229,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,4969558016.0,525492224.0,21126496256.0,6997528576.0,4630555.0,5875512.0
13-04 02:42:59,7.569,5.635,86.627,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4970967040.0,525496320.0,21138477056.0,6984134656.0,5105808.0,7340103.0
13-04 02:43:00,6.297,5.374,88.077,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4972445696.0,525496320.0,21149495296.0,6971637760.0,4410355.0,6775486.0
13-04 02:43:01,7.460,6.370,86.002,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5040779264.0,525496320.0,21160529920.0,6892269568.0,4956568.0,5096667.0
13-04 02:43:02,6.520,5.080,88.146,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5041098752.0,525496320.0,21172371456.0,6880108544.0,4724874.0,6855344.0
13-04 02:43:03,7.492,5.471,86.785,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5041917952.0,525496320.0,21184028672.0,6867632128.0,4825143.0,7019599.0
13-04 02:43:04,6.876,5.178,87.521,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5043142656.0,525496320.0,21196525568.0,6853910528.0,5150836.0,7516119.0
13-04 02:43:05,6.807,5.966,86.891,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5043859456.0,525496320.0,21206593536.0,6843125760.0,4988516.0,7086443.0
13-04 02:43:06,6.812,5.383,87.637,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5041713152.0,525496320.0,21218836480.0,6833029120.0,4863624.0,5445127.0
13-04 02:43:07,5.541,5.456,88.832,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5043113984.0,525496320.0,21229047808.0,6821416960.0,4764535.0,6802405.0
13-04 02:43:08,6.768,4.653,88.325,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,5044002816.0,525496320.0,21240184832.0,6809391104.0,4671773.0,6915777.0
13-04 02:43:09,5.113,4.107,90.780,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5044236288.0,525496320.0,21248585728.0,6800756736.0,3503643.0,6074569.0
13-04 02:43:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044350976.0,525496320.0,21249646592.0,6799581184.0,63469.0,57634.0
13-04 02:43:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044350976.0,525496320.0,21249646592.0,6799581184.0,16903.0,60395.0
13-04 02:43:12,0.083,0.083,98.415,1.334,0.0,0.083,0.0,46522368.0,0.0,61.0,5044346880.0,525496320.0,21249650688.0,6799581184.0,16303.0,8626.0
13-04 02:43:13,0.084,0.334,95.238,4.344,0.0,0.0,0.0,265453568.0,0.0,300.0,5043945472.0,525496320.0,21249650688.0,6799982592.0,17082.0,10346.0
13-04 02:43:14,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5043359744.0,525496320.0,21249650688.0,6800568320.0,15521.0,8429.0
13-04 02:43:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5043355648.0,525500416.0,21249650688.0,6800568320.0,31916.0,24007.0
13-04 02:43:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5043355648.0,525500416.0,21249650688.0,6800568320.0,14984.0,7834.0
13-04 02:43:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,16756.0,11098.0
13-04 02:43:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,15041.0,7642.0
13-04 02:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,15000.0,7604.0
13-04 02:43:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,33040.0,26347.0
13-04 02:43:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,15613.0,8815.0
13-04 02:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,18238.0,88793.0
13-04 02:43:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5043351552.0,525500416.0,21249654784.0,6800568320.0,14410.0,6532.0
13-04 02:43:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044461568.0,525500416.0,21249654784.0,6799458304.0,16137.0,9920.0
13-04 02:43:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044113408.0,525500416.0,21249654784.0,6799806464.0,32599.0,25275.0
13-04 02:43:26,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5044113408.0,525500416.0,21249654784.0,6799806464.0,14969.0,7605.0
13-04 02:43:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044113408.0,525500416.0,21249654784.0,6799806464.0,23449.0,113247.0
13-04 02:43:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,69632.0,0.0,9.0,5044113408.0,525500416.0,21249654784.0,6799806464.0,18258.0,12393.0
13-04 02:43:29,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5044109312.0,525500416.0,21249658880.0,6799806464.0,15075.0,7801.0
13-04 02:43:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044109312.0,525500416.0,21249658880.0,6799806464.0,33443.0,25789.0
13-04 02:43:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5044109312.0,525500416.0,21249658880.0,6799806464.0,14777.0,6690.0
13-04 02:43:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5044109312.0,525500416.0,21249658880.0,6799806464.0,17414.0,11175.0
13-04 02:43:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,5044109312.0,525500416.0,21249658880.0,6799806464.0,15663.0,8161.0
13-04 02:43:34,4.899,3.209,91.723,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5043093504.0,525500416.0,21257252864.0,6793228288.0,3251932.0,4035810.0
13-04 02:43:35,6.020,5.017,88.796,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5045899264.0,525500416.0,21266124800.0,6781550592.0,4091624.0,4399301.0
13-04 02:43:36,6.255,5.254,88.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5046837248.0,525500416.0,21276078080.0,6770659328.0,4085316.0,6292936.0
13-04 02:43:37,8.010,5.818,85.919,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5115781120.0,525500416.0,21288304640.0,6689488896.0,5162441.0,6954577.0
13-04 02:43:38,7.485,7.149,84.945,0.168,0.0,0.252,0.0,28672.0,0.0,4.0,5117554688.0,525500416.0,21301833728.0,6674186240.0,5678843.0,7419444.0
13-04 02:43:39,6.446,5.513,87.871,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5116047360.0,525500416.0,21313306624.0,6664220672.0,4688004.0,5148496.0
13-04 02:43:40,7.401,5.214,87.216,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5117034496.0,525500416.0,21324476416.0,6652063744.0,4866584.0,6953153.0
13-04 02:43:41,7.082,5.461,87.116,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5117272064.0,525500416.0,21338710016.0,6637592576.0,5348428.0,7209368.0
13-04 02:43:42,7.010,5.405,87.247,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5117476864.0,525500416.0,21350633472.0,6625464320.0,5016638.0,7129679.0
13-04 02:43:43,7.544,5.700,86.588,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5117317120.0,525504512.0,21361967104.0,6614286336.0,5019563.0,7315333.0
13-04 02:43:44,7.373,5.424,86.949,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,5119254528.0,525504512.0,21373870080.0,6600445952.0,5150285.0,6890185.0
13-04 02:43:45,7.791,5.137,86.901,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5119471616.0,525504512.0,21387415552.0,6586683392.0,5485035.0,7731526.0
13-04 02:43:46,6.303,5.111,88.330,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5122007040.0,525504512.0,21399138304.0,6572425216.0,4955975.0,5030237.0
13-04 02:43:47,7.053,5.458,87.154,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5130555392.0,525504512.0,21409669120.0,6553346048.0,5036086.0,6786302.0
13-04 02:43:48,7.798,4.970,86.889,0.0,0.0,0.343,0.0,16384.0,0.0,2.0,5195149312.0,525504512.0,21421752320.0,6476668928.0,5273318.0,7526734.0
13-04 02:43:49,7.483,5.442,86.820,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5193981952.0,525504512.0,21435764736.0,6463823872.0,5379644.0,7133578.0
13-04 02:43:50,7.234,4.936,87.574,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5194895360.0,525504512.0,21446688768.0,6451986432.0,5089041.0,7147674.0
13-04 02:43:51,7.367,5.334,86.960,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5195276288.0,525504512.0,21459836928.0,6438457344.0,5152350.0,7241464.0
13-04 02:43:52,6.446,5.937,87.447,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5194805248.0,525504512.0,21471592448.0,6427172864.0,4946965.0,7355745.0
13-04 02:43:53,7.589,6.155,86.088,0.0,0.0,0.169,0.0,24576.0,0.0,3.0,5195583488.0,525504512.0,21484015616.0,6413971456.0,5420073.0,7164191.0
13-04 02:43:54,6.245,4.979,88.608,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5197815808.0,525504512.0,21496045568.0,6399709184.0,4659986.0,4780078.0
13-04 02:43:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5198843904.0,525504512.0,21496606720.0,6398119936.0,32339.0,24491.0
13-04 02:43:56,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5198843904.0,525504512.0,21496606720.0,6398119936.0,75566.0,1935931.0
13-04 02:43:57,5.882,4.874,89.076,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5199831040.0,525504512.0,21504741376.0,6388998144.0,4217669.0,5101570.0
13-04 02:43:58,7.203,5.611,86.935,0.0,0.0,0.251,0.0,28672.0,0.0,3.0,5198872576.0,525504512.0,21517660160.0,6377037824.0,4887851.0,7001705.0
13-04 02:43:59,7.047,4.950,87.836,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5200470016.0,525504512.0,21526855680.0,6366244864.0,4686119.0,5095446.0
13-04 02:44:00,11.235,8.919,79.588,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5275377664.0,525504512.0,21547716608.0,6270476288.0,8234654.0,10934823.0
13-04 02:44:01,13.732,9.941,75.906,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5277962240.0,525504512.0,21568147456.0,6247460864.0,8886638.0,13225248.0
13-04 02:44:02,9.436,6.403,83.741,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5277753344.0,525504512.0,21584986112.0,6230831104.0,5915401.0,7159044.0
13-04 02:44:03,9.645,6.853,83.080,0.0,0.0,0.423,0.0,49152.0,0.0,7.0,5279125504.0,525504512.0,21600714752.0,6213730304.0,6551689.0,10176478.0
13-04 02:44:04,9.917,7.250,82.500,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5279780864.0,525504512.0,21615407104.0,6198382592.0,6115073.0,7983906.0
13-04 02:44:05,8.113,6.319,85.141,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5279633408.0,525504512.0,21629628416.0,6184308736.0,6065269.0,7785887.0
13-04 02:44:06,7.783,6.345,85.448,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5281611776.0,525504512.0,21642092544.0,6169866240.0,5515984.0,7261627.0
13-04 02:44:07,7.294,5.768,86.938,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5281243136.0,525504512.0,21656072192.0,6156255232.0,5142656.0,7264254.0
13-04 02:44:08,6.814,5.366,86.371,1.107,0.0,0.341,0.0,46022656.0,0.0,55.0,5282742272.0,525504512.0,21667778560.0,6143049728.0,5051403.0,6686027.0
13-04 02:44:09,6.438,5.322,81.974,6.009,0.0,0.258,0.0,273678336.0,0.0,274.0,5325312000.0,525504512.0,21680652288.0,6087606272.0,5137846.0,6999637.0
13-04 02:44:10,8.199,6.086,85.376,0.0,0.0,0.338,0.0,110583808.0,0.0,114.0,5359423488.0,525504512.0,21692907520.0,6041239552.0,5455785.0,7405334.0
13-04 02:44:11,6.405,4.953,88.471,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5361418240.0,525504512.0,21704810496.0,6027341824.0,4729235.0,5106147.0
13-04 02:44:12,6.079,4.452,89.384,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5362188288.0,525504512.0,21716680704.0,6014701568.0,4788593.0,6617188.0
13-04 02:44:13,6.876,5.688,87.097,0.0,0.0,0.340,0.0,45056.0,0.0,3.0,5361995776.0,525504512.0,21728546816.0,6003027968.0,5319271.0,7268864.0
13-04 02:44:14,7.855,5.997,85.895,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5362511872.0,525504512.0,21741109248.0,5989949440.0,5433357.0,7781423.0
13-04 02:44:15,7.458,5.932,86.271,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5363486720.0,525504512.0,21754675200.0,5975408640.0,5242935.0,7592725.0
13-04 02:44:16,7.389,5.374,86.902,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5363732480.0,525504512.0,21765902336.0,5963935744.0,4944295.0,7230462.0
13-04 02:44:17,7.125,5.683,86.853,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5364813824.0,525504512.0,21778989056.0,5949767680.0,5367049.0,7162490.0
13-04 02:44:18,7.789,6.281,85.595,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,5364776960.0,525508608.0,21792202752.0,5936586752.0,5317302.0,7381914.0
13-04 02:44:19,6.830,4.806,88.027,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5364981760.0,525508608.0,21803438080.0,5925146624.0,4726447.0,4831446.0
13-04 02:44:20,7.460,5.700,86.588,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5364457472.0,525508608.0,21816205312.0,5912903680.0,4937856.0,6504341.0
13-04 02:44:21,7.028,5.504,87.299,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5441818624.0,525508608.0,21826760704.0,5824987136.0,4594548.0,6837514.0
13-04 02:44:22,7.027,5.741,86.804,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5443465216.0,525508608.0,21840875520.0,5809225728.0,5669940.0,7176307.0
13-04 02:44:23,7.251,5.649,86.762,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,5445632000.0,525508608.0,21852557312.0,5795377152.0,5110631.0,7133509.0
13-04 02:44:24,7.083,5.818,86.931,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5445406720.0,525508608.0,21865877504.0,5782282240.0,4920677.0,6990751.0
13-04 02:44:25,7.568,5.442,86.735,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5446189056.0,525508608.0,21877284864.0,5770092544.0,5456054.0,7344757.0
13-04 02:44:26,6.454,4.905,88.296,0.086,0.0,0.258,0.0,12288.0,0.0,2.0,5447913472.0,525508608.0,21890048000.0,5755604992.0,5234276.0,5510323.0
13-04 02:44:27,7.389,5.374,87.070,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5446701056.0,525508608.0,21901287424.0,5745577984.0,4918354.0,3128932.0
13-04 02:44:28,4.333,3.398,92.014,0.0,0.0,0.255,0.0,24576.0,0.0,3.0,5447839744.0,525508608.0,21911117824.0,5734608896.0,3506731.0,7729532.0
13-04 02:44:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,5448024064.0,525508608.0,21911511040.0,5734031360.0,26656.0,1604550.0
13-04 02:44:30,0.418,0.335,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5448024064.0,525508608.0,21911511040.0,5734031360.0,414038.0,854907.0
13-04 02:44:31,6.345,5.076,88.325,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5448011776.0,525508608.0,21922607104.0,5722947584.0,4647712.0,4872674.0
13-04 02:44:32,10.278,7.414,81.803,0.168,0.0,0.337,0.0,28672.0,0.0,3.0,5448216576.0,525508608.0,21939060736.0,5706289152.0,7284475.0,11095544.0
13-04 02:44:33,10.508,8.305,81.017,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,5448622080.0,525512704.0,21957091328.0,5687848960.0,7000758.0,9390142.0
13-04 02:44:34,13.574,8.505,77.405,0.0,0.0,0.515,0.0,0.0,0.0,0.0,5529575424.0,525512704.0,21977116672.0,5586870272.0,8342364.0,10749058.0
13-04 02:44:35,9.122,7.246,83.461,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5530812416.0,525512704.0,21994438656.0,5568311296.0,6768837.0,7984529.0
13-04 02:44:36,7.759,5.948,86.121,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5529477120.0,525512704.0,22009516032.0,5554569216.0,6042013.0,9817550.0
13-04 02:44:37,7.959,5.588,86.283,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5531754496.0,525512704.0,22021734400.0,5540073472.0,5284703.0,7288234.0
13-04 02:44:38,6.932,5.664,86.898,0.169,0.0,0.338,0.0,28672.0,0.0,4.0,5530963968.0,525512704.0,22034726912.0,5527871488.0,5158516.0,5336712.0
13-04 02:44:39,8.201,6.695,84.268,0.502,0.0,0.335,0.0,19472384.0,0.0,27.0,5532655616.0,525512704.0,22047186944.0,5513719808.0,5509343.0,7402712.0
13-04 02:44:40,7.274,6.187,81.355,5.100,0.0,0.084,0.0,273678336.0,0.0,279.0,5532401664.0,525512704.0,22059487232.0,5501673472.0,4941631.0,6596122.0
13-04 02:44:41,8.017,6.245,85.485,0.0,0.0,0.253,0.0,84258816.0,0.0,84.0,5532610560.0,525512704.0,22073561088.0,5487390720.0,5588590.0,7304404.0
13-04 02:44:42,6.460,6.711,86.577,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5532717056.0,525512704.0,22085595136.0,5475250176.0,4921056.0,7066821.0
13-04 02:44:43,7.101,5.325,87.320,0.0,0.0,0.254,0.0,45056.0,0.0,3.0,5535690752.0,525512704.0,22095929344.0,5461942272.0,4808116.0,6549254.0
13-04 02:44:44,8.557,5.537,85.403,0.252,0.0,0.252,0.0,12288.0,0.0,2.0,5582356480.0,525512704.0,22109261824.0,5401944064.0,5317781.0,7051574.0
13-04 02:44:45,8.622,5.410,85.799,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5616136192.0,525512704.0,22122319872.0,5355106304.0,5149855.0,6842941.0
13-04 02:44:46,7.065,5.299,87.384,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5617999872.0,525512704.0,22133379072.0,5342183424.0,4668050.0,6918710.0
13-04 02:44:47,7.699,6.109,85.858,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5617217536.0,525512704.0,22146412544.0,5329932288.0,5198532.0,6810218.0
13-04 02:44:48,7.124,5.579,86.953,0.0,0.0,0.343,0.0,28672.0,0.0,5.0,5618200576.0,525516800.0,22159900672.0,5315457024.0,5516614.0,7878433.0
13-04 02:44:49,6.864,4.576,88.305,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5619806208.0,525516800.0,22169616384.0,5304135680.0,4910235.0,4739677.0
13-04 02:44:50,7.028,5.419,87.130,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5619146752.0,525516800.0,22183063552.0,5291347968.0,5107430.0,7067576.0
13-04 02:44:51,7.602,6.683,85.631,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5620039680.0,525516800.0,22193975296.0,5279543296.0,5399484.0,7487970.0
13-04 02:44:52,7.549,5.852,86.344,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5619621888.0,525516800.0,22207717376.0,5266219008.0,5569614.0,7760106.0
13-04 02:44:53,7.423,3.925,88.225,0.0,0.0,0.427,0.0,16384.0,0.0,2.0,5621833728.0,525516800.0,22220238848.0,5251485696.0,4992527.0,6940395.0
13-04 02:44:54,6.490,5.209,88.044,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5622312960.0,525516800.0,22231490560.0,5239754752.0,5093931.0,6919726.0
13-04 02:44:55,6.112,5.263,88.370,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5624680448.0,525516800.0,22243082240.0,5225795584.0,4788815.0,4641167.0
13-04 02:44:56,7.589,6.071,85.919,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5643186176.0,525516800.0,22255046656.0,5195325440.0,5335567.0,6951309.0
13-04 02:44:57,8.165,5.640,85.859,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5715943424.0,525516800.0,22268379136.0,5109235712.0,5079107.0,7279172.0
13-04 02:44:58,7.692,6.255,85.799,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5716725760.0,525516800.0,22280740864.0,5096091648.0,5691541.0,7767283.0
13-04 02:44:59,0.502,0.335,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5717430272.0,525516800.0,22283112448.0,5093015552.0,570140.0,514434.0
13-04 02:45:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,5717401600.0,525516800.0,22283141120.0,5093015552.0,220390.0,638639.0
13-04 02:45:01,3.641,3.218,92.972,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5717393408.0,525516800.0,22288855040.0,5087309824.0,3216011.0,5349605.0
13-04 02:45:02,12.257,9.298,77.937,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5717295104.0,525516800.0,22308716544.0,5067546624.0,8398831.0,10164721.0
13-04 02:45:03,11.243,8.538,79.882,0.0,0.0,0.338,0.0,73728.0,0.0,4.0,5722394624.0,525516800.0,22327242752.0,5043920896.0,7956994.0,11722564.0
13-04 02:45:04,11.370,9.216,78.898,0.0,0.0,0.517,0.0,0.0,0.0,0.0,5720453120.0,525516800.0,22348750848.0,5024354304.0,8561393.0,11219982.0
13-04 02:45:05,9.014,7.143,83.418,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5721419776.0,525516800.0,22363373568.0,5008764928.0,6752424.0,10193925.0
13-04 02:45:06,8.172,7.245,84.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5722808320.0,525516800.0,22377730048.0,4993019904.0,6175209.0,7792433.0
13-04 02:45:07,7.107,6.937,85.618,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5721485312.0,525516800.0,22392152064.0,4979920896.0,5857219.0,7477132.0
13-04 02:45:08,7.089,6.245,86.245,0.169,0.0,0.253,0.0,45056.0,0.0,5.0,5723746304.0,525516800.0,22403559424.0,4966252544.0,5371792.0,7023344.0
13-04 02:45:09,8.010,6.324,85.413,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5748506624.0,525516800.0,22416883712.0,4928167936.0,5377626.0,7472391.0
13-04 02:45:10,7.059,7.059,84.118,1.513,0.0,0.252,0.0,61493248.0,0.0,63.0,5749112832.0,525516800.0,22429937664.0,4914507776.0,5581278.0,8034382.0
13-04 02:45:11,8.291,5.584,80.711,5.076,0.0,0.338,0.0,271581184.0,0.0,277.0,5750550528.0,525516800.0,22442332160.0,4900675584.0,5489337.0,7495399.0
13-04 02:45:12,7.367,6.181,86.283,0.0,0.0,0.169,0.0,48324608.0,0.0,50.0,5750095872.0,525516800.0,22455541760.0,4887920640.0,5583080.0,7374976.0
13-04 02:45:13,6.487,5.307,87.784,0.0,0.0,0.421,0.0,45056.0,0.0,3.0,5749448704.0,525516800.0,22466424832.0,4877684736.0,4836166.0,4812513.0
13-04 02:45:14,7.840,5.838,85.905,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,5750951936.0,525516800.0,22478221312.0,4864385024.0,5192008.0,6850439.0
13-04 02:45:15,7.855,6.081,85.726,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5750587392.0,525516800.0,22491820032.0,4851150848.0,5734457.0,7826799.0
13-04 02:45:16,6.955,6.446,86.429,0.0,0.0,0.170,0.0,73728.0,0.0,13.0,5751316480.0,525516800.0,22503849984.0,4838391808.0,5524089.0,7534385.0
13-04 02:45:17,5.947,4.843,88.955,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5752360960.0,525516800.0,22515077120.0,4826120192.0,4716650.0,7226221.0
13-04 02:45:18,6.566,6.818,86.364,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5753602048.0,525516800.0,22526824448.0,4813131776.0,5314828.0,6742906.0
13-04 02:45:19,7.118,5.660,87.050,0.0,0.0,0.172,0.0,0.0,0.0,0.0,5752729600.0,525516800.0,22540292096.0,4800536576.0,5840382.0,7912376.0
13-04 02:45:20,7.028,5.504,87.130,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5753905152.0,525516800.0,22551502848.0,4788150272.0,5184731.0,7449257.0
13-04 02:45:21,7.926,5.734,86.088,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5754114048.0,525516800.0,22564126720.0,4775317504.0,5339332.0,5549088.0
13-04 02:45:22,7.469,6.805,85.311,0.0,0.0,0.415,0.0,0.0,0.0,0.0,5754818560.0,525516800.0,22575575040.0,4763164672.0,5134627.0,7542412.0
13-04 02:45:23,8.619,6.695,84.519,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,5755686912.0,525516800.0,22588768256.0,4749103104.0,5795575.0,7624216.0
13-04 02:45:24,7.058,5.867,86.905,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5755609088.0,525516800.0,22601961472.0,4735987712.0,5489153.0,7157985.0
13-04 02:45:25,6.192,4.665,88.804,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5755531264.0,525516800.0,22612795392.0,4725231616.0,4634888.0,6741755.0
13-04 02:45:26,7.149,5.447,86.979,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5755617280.0,525516800.0,22625689600.0,4712251392.0,5336543.0,7318549.0
13-04 02:45:27,6.334,4.983,88.429,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5756780544.0,525516800.0,22635794432.0,4700983296.0,4868044.0,4947209.0
13-04 02:45:28,7.890,6.432,85.420,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5756071936.0,525516800.0,22650626048.0,4686860288.0,6035148.0,9619238.0
13-04 02:45:29,6.621,5.857,87.351,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5756649472.0,525516800.0,22662246400.0,4674662400.0,5364431.0,5791306.0
13-04 02:45:30,6.553,5.021,88.255,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5757292544.0,525516800.0,22674182144.0,4662083584.0,5159119.0,6795455.0
13-04 02:45:31,7.383,6.376,86.158,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,5757407232.0,525516800.0,22686310400.0,4649840640.0,5042117.0,5314941.0
13-04 02:45:32,6.599,5.922,87.056,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5758038016.0,525516800.0,22698565632.0,4636954624.0,5328426.0,3369614.0
13-04 02:45:33,1.668,1.334,96.914,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22701391872.0,4633305088.0,1164204.0,6496803.0
13-04 02:45:34,0.251,0.167,99.582,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5758799872.0,525516800.0,22701580288.0,4633178112.0,253514.0,2064773.0
13-04 02:45:35,6.981,6.056,86.712,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5757595648.0,525516800.0,22712307712.0,4623654912.0,4764931.0,6704488.0
13-04 02:45:36,13.379,9.177,77.101,0.0,0.0,0.343,0.0,4096.0,0.0,1.0,5758304256.0,525516800.0,22732955648.0,4602298368.0,8588201.0,16082986.0
13-04 02:45:37,0.0,0.251,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5759131648.0,525516800.0,22733402112.0,4601024512.0,227886.0,222581.0
13-04 02:45:38,0.167,0.084,99.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5759131648.0,525516800.0,22733402112.0,4601024512.0,246255.0,2241939.0
13-04 02:45:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5759127552.0,525516800.0,22733406208.0,4601024512.0,233432.0,229465.0
13-04 02:45:40,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5759127552.0,525516800.0,22733406208.0,4601024512.0,230715.0,226329.0
13-04 02:45:41,0.167,0.417,97.579,1.836,0.0,0.0,0.0,62824448.0,0.0,63.0,5759426560.0,525516800.0,22733434880.0,4600696832.0,232643.0,228641.0
13-04 02:45:42,0.168,0.335,96.647,2.850,0.0,0.0,0.0,231362560.0,0.0,243.0,5759414272.0,525516800.0,22733533184.0,4600610816.0,233451.0,228529.0
13-04 02:45:43,0.083,0.250,99.332,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,5758345216.0,525516800.0,22733561856.0,4601651200.0,229566.0,223783.0
13-04 02:45:44,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5759152128.0,525516800.0,22733565952.0,4600840192.0,229015.0,222374.0
13-04 02:45:45,0.167,0.417,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,230760.0,224141.0
13-04 02:45:46,0.167,0.583,99.167,0.0,0.0,0.083,0.0,36864.0,0.0,2.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,229990.0,224648.0
13-04 02:45:47,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,231791.0,225302.0
13-04 02:45:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,229726.0,225191.0
13-04 02:45:49,0.167,0.251,99.415,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,229379.0,223441.0
13-04 02:45:50,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,235300.0,230811.0
13-04 02:45:51,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,228924.0,223846.0
13-04 02:45:52,0.084,0.167,99.749,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,232873.0,286029.0
13-04 02:45:53,0.333,0.333,99.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,219164.0,212679.0
13-04 02:45:54,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,199502.0,191392.0
13-04 02:45:55,0.167,0.417,99.332,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,213164.0,205346.0
13-04 02:45:56,0.084,0.251,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,192262.0,184836.0
13-04 02:45:57,0.084,0.334,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5758861312.0,525516800.0,22733570048.0,4601126912.0,183901.0,337324.0
13-04 02:45:58,0.417,0.167,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5758791680.0,525516800.0,22733574144.0,4601192448.0,165645.0,158845.0
13-04 02:45:59,0.084,0.251,99.666,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5758791680.0,525516800.0,22733574144.0,4601192448.0,162988.0,159665.0
13-04 02:46:00,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5758791680.0,525516800.0,22733574144.0,4601192448.0,137879.0,131307.0
13-04 02:46:01,0.083,0.334,99.332,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5758791680.0,525516800.0,22733574144.0,4601192448.0,127404.0,122674.0
13-04 02:46:02,0.250,0.417,99.333,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5758787584.0,525516800.0,22733578240.0,4601192448.0,128226.0,130074.0
13-04 02:46:03,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5758787584.0,525516800.0,22733578240.0,4601192448.0,120226.0,115013.0
13-04 02:46:04,0.167,0.250,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5759627264.0,525516800.0,22733578240.0,4600352768.0,63930.0,56307.0
13-04 02:46:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5759557632.0,525516800.0,22733578240.0,4600422400.0,17942.0,10048.0
13-04 02:46:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5759557632.0,525516800.0,22733578240.0,4600422400.0,15780.0,7966.0
13-04 02:46:07,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5759492096.0,525516800.0,22733578240.0,4600487936.0,16332.0,8721.0
13-04 02:46:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5759488000.0,525516800.0,22733582336.0,4600487936.0,16362.0,9177.0
13-04 02:46:09,1.091,0.923,97.903,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5759422464.0,525516800.0,22734028800.0,4600107008.0,808684.0,537337.0
13-04 02:46:10,4.446,4.195,91.275,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5758410752.0,525516800.0,22742683648.0,4592463872.0,3310951.0,4056730.0
13-04 02:46:11,6.967,5.862,86.831,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5758984192.0,525516800.0,22755119104.0,4579454976.0,5329816.0,6763887.0
13-04 02:46:12,6.797,5.353,87.681,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5759885312.0,525516800.0,22767353856.0,4566319104.0,4997199.0,7335804.0
13-04 02:46:13,6.843,5.304,87.511,0.086,0.0,0.257,0.0,20480.0,0.0,3.0,5759176704.0,525516800.0,22780641280.0,4553740288.0,5266280.0,7021128.0
13-04 02:46:14,7.137,6.457,85.981,0.0,0.0,0.425,0.0,16384.0,0.0,2.0,5759574016.0,525516800.0,22794305536.0,4539678720.0,5498962.0,7449826.0
13-04 02:46:15,6.650,4.177,89.003,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5760094208.0,525516800.0,22805622784.0,4527841280.0,4641162.0,6491053.0
13-04 02:46:16,7.203,7.034,85.508,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5761052672.0,525516800.0,22819835904.0,4512669696.0,5687136.0,7016012.0
13-04 02:46:17,8.044,5.673,85.944,0.0,0.0,0.339,0.0,91172864.0,0.0,100.0,5761708032.0,525516800.0,22832033792.0,4499816448.0,5438264.0,7371656.0
13-04 02:46:18,8.249,5.808,85.606,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5761134592.0,525516800.0,22845906944.0,4486516736.0,5437038.0,7406914.0
13-04 02:46:19,7.270,5.495,86.729,0.169,0.0,0.338,0.0,77824.0,0.0,7.0,5762818048.0,525524992.0,22857175040.0,4473556992.0,5105858.0,6240062.0
13-04 02:46:20,7.653,5.357,86.480,0.0,0.0,0.510,0.0,0.0,0.0,0.0,5762113536.0,525524992.0,22870544384.0,4460892160.0,5181466.0,5923749.0
13-04 02:46:21,8.108,6.926,84.713,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5763821568.0,525524992.0,22883913728.0,4445814784.0,5780359.0,7856255.0
13-04 02:46:22,8.460,6.514,84.941,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5764964352.0,525524992.0,22897250304.0,4431335424.0,5555230.0,8574433.0
13-04 02:46:23,7.660,7.071,85.017,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5763391488.0,525524992.0,22911791104.0,4418367488.0,5681360.0,8239189.0
13-04 02:46:24,8.165,6.145,85.354,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5764235264.0,525524992.0,22924357632.0,4404957184.0,5587388.0,7288596.0
13-04 02:46:25,7.234,5.362,87.064,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5765017600.0,525524992.0,22937382912.0,4391149568.0,5184573.0,6924050.0
13-04 02:46:26,7.358,5.351,87.040,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5765132288.0,525524992.0,22948229120.0,4380188672.0,4788738.0,4832181.0
13-04 02:46:27,8.390,6.935,84.418,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5764780032.0,525524992.0,22964752384.0,4364017664.0,6348592.0,10329570.0
13-04 02:46:28,8.257,7.006,84.320,0.0,0.0,0.417,0.0,0.0,0.0,0.0,5765836800.0,525524992.0,22978088960.0,4349624320.0,5730290.0,7534913.0
13-04 02:46:29,7.119,5.254,87.458,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5765591040.0,525524992.0,22990229504.0,4337729536.0,5004582.0,6915945.0
13-04 02:46:30,7.881,6.017,85.678,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5765873664.0,525524992.0,23003041792.0,4324634624.0,5443528.0,7397889.0
13-04 02:46:31,7.809,6.465,85.306,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5765988352.0,525524992.0,23016480768.0,4311080960.0,5772454.0,7457183.0
13-04 02:46:32,9.551,6.977,83.223,0.0,0.0,0.249,0.0,0.0,0.0,0.0,5766955008.0,525524992.0,23030321152.0,4296273920.0,5314958.0,7042296.0
13-04 02:46:33,7.354,5.579,86.729,0.0,0.0,0.338,0.0,12288.0,0.0,3.0,5767647232.0,525524992.0,23042207744.0,4283695104.0,5221557.0,7209967.0
13-04 02:46:34,7.549,5.428,86.853,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5767778304.0,525524992.0,23054741504.0,4271030272.0,5243564.0,6095013.0
13-04 02:46:35,7.423,6.058,86.348,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5767045120.0,525524992.0,23069155328.0,4257349632.0,5507957.0,6469589.0
13-04 02:46:36,6.967,5.777,87.086,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5767839744.0,525524992.0,23081402368.0,4244307968.0,5300056.0,7050664.0
13-04 02:46:37,6.293,6.207,87.075,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5768384512.0,525524992.0,23093575680.0,4231589888.0,5360811.0,7238139.0
13-04 02:46:38,7.712,5.593,86.356,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5768556544.0,525524992.0,23107395584.0,4217597952.0,5384721.0,7370239.0
13-04 02:46:39,5.803,4.542,89.403,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5769338880.0,525524992.0,23116869632.0,4207341568.0,4048298.0,6772373.0
13-04 02:46:40,9.899,7.215,82.550,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5769142272.0,525524992.0,23133356032.0,4191051776.0,6619569.0,7488076.0
13-04 02:46:41,7.282,6.943,85.521,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5770067968.0,525524992.0,23146618880.0,4176863232.0,5727733.0,3704501.0
13-04 02:46:42,8.975,6.351,80.948,3.302,0.0,0.423,0.0,149348352.0,0.0,153.0,5769891840.0,525524992.0,23162335232.0,4161323008.0,6032539.0,4237466.0
13-04 02:46:43,9.168,5.942,83.616,0.934,0.0,0.340,0.0,191471616.0,0.0,190.0,5770321920.0,525524992.0,23175090176.0,4148137984.0,5720986.0,16727755.0
13-04 02:46:44,7.040,7.209,85.327,0.0,0.0,0.424,0.0,49152.0,0.0,3.0,5771628544.0,525524992.0,23189037056.0,4132884480.0,5699499.0,7681011.0
13-04 02:46:45,6.678,4.966,88.185,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5772001280.0,525524992.0,23201206272.0,4120342528.0,4910625.0,6892108.0
13-04 02:46:46,7.070,5.707,86.882,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5771255808.0,525524992.0,23214870528.0,4107423744.0,5459962.0,7544642.0
13-04 02:46:47,8.855,6.099,84.795,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5771694080.0,525524992.0,23227236352.0,4094619648.0,5321751.0,5900458.0
13-04 02:46:48,7.976,6.885,84.803,0.0,0.0,0.336,0.0,8192.0,0.0,1.0,5772746752.0,525524992.0,23239589888.0,4081213440.0,5564631.0,8880746.0
13-04 02:46:49,7.234,6.298,85.872,0.170,0.0,0.426,0.0,45056.0,0.0,5.0,5773578240.0,525524992.0,23253532672.0,4066439168.0,5604101.0,8211257.0
13-04 02:46:50,7.270,5.917,86.729,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5772406784.0,525524992.0,23267086336.0,4054056960.0,5125072.0,4861710.0
13-04 02:46:51,7.942,6.405,85.226,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5773778944.0,525524992.0,23281434624.0,4038336512.0,5976314.0,9531747.0
13-04 02:46:52,8.124,5.946,85.678,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5774045184.0,525524992.0,23293317120.0,4026187776.0,5291747.0,6874293.0
13-04 02:46:53,8.368,5.858,85.439,0.0,0.0,0.335,0.0,45056.0,0.0,5.0,5773946880.0,525524992.0,23306514432.0,4013088768.0,5307006.0,7858214.0
13-04 02:46:54,7.483,5.272,87.160,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,5774012416.0,525524992.0,23318556672.0,4000980992.0,5299713.0,5156537.0
13-04 02:46:55,8.466,6.454,84.661,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,5776306176.0,525524992.0,23331184640.0,3986059264.0,5296567.0,7482449.0
13-04 02:46:56,7.589,6.998,85.245,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5777231872.0,525524992.0,23344291840.0,3972026368.0,5559392.0,7444764.0
13-04 02:46:57,7.458,6.525,85.508,0.339,0.0,0.169,0.0,0.0,0.0,0.0,5777498112.0,525524992.0,23358341120.0,3957710848.0,5596506.0,7751451.0
13-04 02:46:58,7.915,5.957,84.596,1.277,0.0,0.255,0.0,0.0,0.0,0.0,5778075648.0,525524992.0,23372328960.0,3943145472.0,5739913.0,7767146.0
13-04 02:46:59,6.780,6.695,86.186,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5777158144.0,525524992.0,23385710592.0,3930681344.0,5451553.0,8851002.0
13-04 02:47:00,7.990,6.056,85.618,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5778219008.0,525524992.0,23399047168.0,3916283904.0,5514147.0,7006570.0
13-04 02:47:01,8.097,6.511,84.975,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,5778837504.0,525524992.0,23411732480.0,3902980096.0,5413345.0,7239182.0
13-04 02:47:02,7.517,6.250,86.149,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5779914752.0,525524992.0,23424409600.0,3889225728.0,5222545.0,7165283.0
13-04 02:47:03,8.144,5.709,85.810,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5780393984.0,525524992.0,23437860864.0,3875295232.0,5391811.0,5969553.0
13-04 02:47:04,8.194,6.773,84.866,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5779845120.0,525524992.0,23451471872.0,3862233088.0,5501828.0,8812360.0
13-04 02:47:05,7.627,6.780,85.424,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5780025344.0,525524992.0,23464808448.0,3848716288.0,6071829.0,8183329.0
13-04 02:47:06,8.930,5.139,85.678,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5779632128.0,525524992.0,23477428224.0,3836489728.0,5161817.0,7153995.0
13-04 02:47:07,8.208,5.360,86.013,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,5781565440.0,525524992.0,23489232896.0,3822751744.0,5362718.0,5613527.0
13-04 02:47:08,7.101,5.156,87.574,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5780004864.0,525524992.0,23502598144.0,3810947072.0,4929830.0,6121856.0
13-04 02:47:09,8.376,5.812,85.385,0.0,0.0,0.427,0.0,16384.0,0.0,2.0,5782155264.0,525524992.0,23515181056.0,3796213760.0,5917517.0,9123604.0
13-04 02:47:10,6.797,5.353,87.426,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5782335488.0,525524992.0,23527821312.0,3783393280.0,5217989.0,6343569.0
13-04 02:47:11,7.363,6.421,86.045,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5782122496.0,525524992.0,23541555200.0,3769872384.0,5907725.0,8102048.0
13-04 02:47:12,8.013,6.928,84.808,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5781565440.0,525524992.0,23554695168.0,3757289472.0,5639823.0,7563643.0
13-04 02:47:13,3.196,2.187,87.973,6.560,0.0,0.084,0.0,217497600.0,0.0,222.0,5783347200.0,525524992.0,23558463488.0,3751739392.0,2117677.0,3681284.0
13-04 02:47:14,1.083,0.333,97.333,1.250,0.0,0.0,0.0,176422912.0,0.0,177.0,5782306816.0,525524992.0,23559798784.0,3751444480.0,177928.0,173465.0
13-04 02:47:15,1.756,2.007,96.154,0.0,0.0,0.084,0.0,45056.0,0.0,3.0,5781786624.0,525524992.0,23562039296.0,3749724160.0,1547193.0,2326873.0
13-04 02:47:16,5.161,4.738,90.017,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5781504000.0,525524992.0,23572258816.0,3739787264.0,4300452.0,4310430.0
13-04 02:47:17,9.686,8.411,81.648,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5783191552.0,525524992.0,23588773888.0,3721584640.0,7527756.0,11000007.0
13-04 02:47:18,15.745,11.149,72.596,0.0,0.0,0.511,0.0,0.0,0.0,0.0,5783261184.0,525524992.0,23615008768.0,3695280128.0,10476428.0,9674357.0
13-04 02:47:19,12.595,9.129,77.768,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5784051712.0,525524992.0,23633518592.0,3675979776.0,8327736.0,15404664.0
13-04 02:47:20,9.277,7.149,83.234,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5784068096.0,525529088.0,23650390016.0,3659087872.0,6729779.0,9968655.0
13-04 02:47:21,10.0,8.034,81.624,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5786001408.0,525529088.0,23666552832.0,3640991744.0,7578915.0,10242739.0
13-04 02:47:22,10.566,7.155,81.947,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5785935872.0,525529088.0,23683039232.0,3624570880.0,6590732.0,7994941.0
13-04 02:47:23,8.170,6.809,84.681,0.0,0.0,0.340,0.0,8192.0,0.0,2.0,5786066944.0,525529088.0,23698284544.0,3609194496.0,6389103.0,9902558.0
13-04 02:47:24,6.672,5.574,87.500,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,5787418624.0,525529088.0,23709278208.0,3596849152.0,5128206.0,6442759.0
13-04 02:47:25,7.725,6.197,85.739,0.085,0.0,0.255,0.0,61440.0,0.0,6.0,5786193920.0,525529088.0,23723864064.0,3583488000.0,5906695.0,7695014.0
13-04 02:47:26,6.655,5.717,87.457,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5787103232.0,525529088.0,23735693312.0,3570749440.0,5428552.0,7138537.0
13-04 02:47:27,8.298,6.119,85.247,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5787914240.0,525529088.0,23748784128.0,3556847616.0,5714791.0,7527908.0
13-04 02:47:28,7.376,6.454,85.834,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5787430912.0,525529088.0,23761850368.0,3544264704.0,5451955.0,7283535.0
13-04 02:47:29,9.153,6.610,83.814,0.0,0.0,0.424,0.0,36864.0,0.0,5.0,5787734016.0,525529088.0,23775977472.0,3529834496.0,6179498.0,8171603.0
13-04 02:47:30,8.242,6.812,84.693,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5788352512.0,525529088.0,23789821952.0,3515371520.0,5924859.0,7925539.0
13-04 02:47:31,6.997,5.717,86.945,0.171,0.0,0.171,0.0,12288.0,0.0,2.0,5787582464.0,525529088.0,23802212352.0,3503751168.0,5537881.0,7184532.0
13-04 02:47:32,7.016,6.509,86.137,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5788266496.0,525529088.0,23815749632.0,3489529856.0,5528675.0,6984399.0
13-04 02:47:33,7.346,6.093,86.227,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5788614656.0,525529088.0,23827075072.0,3477856256.0,5127232.0,7232367.0
13-04 02:47:34,7.458,6.356,86.017,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5790658560.0,525529088.0,23839846400.0,3463041024.0,5823976.0,7616574.0
13-04 02:47:35,7.980,7.046,84.550,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5789757440.0,525529088.0,23854616576.0,3449171968.0,6190846.0,8044757.0
13-04 02:47:36,7.082,4.949,87.713,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5791469568.0,525529088.0,23866429440.0,3435646976.0,5227476.0,7290140.0
13-04 02:47:37,7.342,6.160,85.992,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,5791219712.0,525529088.0,23879221248.0,3423105024.0,5691950.0,7514146.0
13-04 02:47:38,5.807,5.209,88.984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5791408128.0,525529088.0,23890436096.0,3411701760.0,4872958.0,5267186.0
13-04 02:47:39,9.316,7.179,83.162,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5790756864.0,525529088.0,23907713024.0,3395076096.0,6926132.0,10192711.0
13-04 02:47:40,9.508,6.005,84.153,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5790760960.0,525529088.0,23921475584.0,3381309440.0,5845064.0,7901206.0
13-04 02:47:41,8.369,6.002,85.207,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5791498240.0,525529088.0,23933448192.0,3368599552.0,5473071.0,6787643.0
13-04 02:47:42,7.939,5.912,85.811,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5792718848.0,525529088.0,23946686464.0,3354140672.0,5714986.0,7538258.0
13-04 02:47:43,8.131,6.287,85.247,0.084,0.0,0.251,0.0,28672.0,0.0,6.0,5791670272.0,525529088.0,23960264704.0,3341611008.0,5460134.0,7474909.0
13-04 02:47:44,8.913,7.046,83.871,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5793878016.0,525529088.0,23974596608.0,3325071360.0,6410734.0,9096678.0
13-04 02:47:45,4.027,3.020,92.785,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5793366016.0,525529088.0,23981740032.0,3318439936.0,2967443.0,3887665.0
13-04 02:47:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5794140160.0,525529088.0,23982325760.0,3317080064.0,246639.0,243165.0
13-04 02:47:47,0.333,0.333,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5794238464.0,525529088.0,23982354432.0,3316953088.0,330623.0,1396442.0
13-04 02:47:48,7.626,5.998,86.204,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5793599488.0,525529088.0,23996035072.0,3303911424.0,6036813.0,7208939.0
13-04 02:47:49,6.678,6.340,80.811,6.002,0.0,0.169,0.0,212615168.0,0.0,220.0,5795151872.0,525529088.0,24007086080.0,3291308032.0,5174426.0,6507008.0
13-04 02:47:50,11.319,7.830,72.851,7.660,0.0,0.340,0.0,241397760.0,0.0,245.0,5795274752.0,525529088.0,24026447872.0,3271823360.0,8179051.0,9841656.0
13-04 02:47:51,11.790,9.669,78.202,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5796159488.0,525529088.0,24045846528.0,3251539968.0,8511601.0,11890085.0
13-04 02:47:52,10.820,8.284,80.558,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5797330944.0,525529088.0,24063348736.0,3232866304.0,8128843.0,12077126.0
13-04 02:47:53,11.715,8.368,79.582,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5796913152.0,525529088.0,24080543744.0,3216089088.0,6905618.0,10954788.0
13-04 02:47:54,11.470,8.581,79.779,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5796945920.0,525529088.0,24099704832.0,3196895232.0,8066998.0,9329860.0
13-04 02:47:55,8.688,7.496,83.220,0.341,0.0,0.256,0.0,65536.0,0.0,6.0,5798924288.0,525529088.0,24114728960.0,3179892736.0,6737731.0,9645178.0
13-04 02:47:56,7.777,6.086,85.883,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5797302272.0,525529088.0,24130260992.0,3165982720.0,5751911.0,7246108.0
13-04 02:47:57,8.495,7.569,83.768,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5797806080.0,525529088.0,24144441344.0,3151298560.0,6350473.0,7829670.0
13-04 02:47:58,8.212,5.988,85.458,0.0,0.0,0.342,0.0,8192.0,0.0,1.0,5799428096.0,525529088.0,24158130176.0,3135987712.0,6198825.0,8694646.0
13-04 02:47:59,8.060,6.549,85.390,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5799428096.0,525529088.0,24172204032.0,3121913856.0,5458807.0,7322503.0
13-04 02:48:00,8.581,6.372,84.877,0.0,0.0,0.170,0.0,77824.0,0.0,9.0,5800157184.0,525533184.0,24185790464.0,3107594240.0,6210121.0,10466834.0
13-04 02:48:01,7.660,5.724,86.111,0.168,0.0,0.337,0.0,28672.0,0.0,3.0,5799989248.0,525533184.0,24198311936.0,3095240704.0,5555903.0,5452207.0
13-04 02:48:02,7.125,5.768,86.684,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5800554496.0,525533184.0,24211542016.0,3081445376.0,5552203.0,7264727.0
13-04 02:48:03,6.512,4.284,88.946,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5800435712.0,525533184.0,24223330304.0,3069775872.0,5106249.0,7122666.0
13-04 02:48:04,9.832,6.975,82.857,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5808435200.0,525533184.0,24236285952.0,3048820736.0,6126238.0,7489607.0
13-04 02:48:05,6.991,5.712,86.957,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5808234496.0,525533184.0,24248905728.0,3036401664.0,5455292.0,7657794.0
13-04 02:48:06,8.048,5.993,85.616,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5808717824.0,525533184.0,24263024640.0,3021799424.0,6093759.0,9857539.0
13-04 02:48:07,7.216,5.688,87.012,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5809111040.0,525533184.0,24275898368.0,3008532480.0,5512716.0,5181985.0
13-04 02:48:08,8.017,6.160,85.485,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5809991680.0,525533184.0,24288432128.0,2995118080.0,5661215.0,7498598.0
13-04 02:48:09,7.725,6.282,85.654,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5809471488.0,525533184.0,24301981696.0,2982088704.0,6023313.0,9075557.0
13-04 02:48:10,5.971,4.542,89.235,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5809664000.0,525533184.0,24312315904.0,2971561984.0,4013574.0,7069949.0
13-04 02:48:11,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810192384.0,525533184.0,24312971264.0,2970378240.0,244325.0,234975.0
13-04 02:48:12,0.083,0.167,99.500,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,5810188288.0,525533184.0,24312975360.0,2970378240.0,256775.0,2058600.0
13-04 02:48:13,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5809590272.0,525533184.0,24312975360.0,2970976256.0,248176.0,241523.0
13-04 02:48:14,0.083,0.417,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5809553408.0,525533184.0,24312975360.0,2971013120.0,243245.0,235838.0
13-04 02:48:15,0.167,0.334,99.499,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5809553408.0,525533184.0,24312975360.0,2971013120.0,247626.0,238743.0
13-04 02:48:16,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5809676288.0,525533184.0,24312979456.0,2970886144.0,243624.0,237746.0
13-04 02:48:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5809676288.0,525533184.0,24312979456.0,2970886144.0,261958.0,253931.0
13-04 02:48:18,0.084,0.251,99.498,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5809676288.0,525533184.0,24312979456.0,2970886144.0,242321.0,234218.0
13-04 02:48:19,0.167,0.417,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5809676288.0,525533184.0,24312979456.0,2970886144.0,244692.0,239320.0
13-04 02:48:20,0.167,0.751,91.152,7.930,0.0,0.0,0.0,155004928.0,0.0,157.0,5809676288.0,525533184.0,24312979456.0,2970886144.0,243932.0,237590.0
13-04 02:48:21,0.167,0.334,94.987,4.511,0.0,0.0,0.0,144060416.0,0.0,150.0,5809897472.0,525533184.0,24312979456.0,2970664960.0,242950.0,234306.0
13-04 02:48:22,0.250,0.333,99.334,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5809733632.0,525533184.0,24312979456.0,2970828800.0,244456.0,234822.0
13-04 02:48:23,0.084,0.418,99.415,0.084,0.0,0.0,0.0,0.0,0.0,0.0,5809668096.0,525533184.0,24312979456.0,2970894336.0,250057.0,288835.0
13-04 02:48:24,0.250,0.501,99.082,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5810515968.0,525533184.0,24312979456.0,2970046464.0,244106.0,235569.0
13-04 02:48:25,0.167,0.417,99.333,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,5810184192.0,525533184.0,24312979456.0,2970378240.0,259772.0,251714.0
13-04 02:48:26,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810184192.0,525533184.0,24312979456.0,2970378240.0,244199.0,236319.0
13-04 02:48:27,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810159616.0,525533184.0,24313004032.0,2970378240.0,248986.0,241027.0
13-04 02:48:28,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810151424.0,525533184.0,24313106432.0,2970284032.0,252641.0,363350.0
13-04 02:48:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,5810118656.0,525533184.0,24313139200.0,2970284032.0,243596.0,235689.0
13-04 02:48:30,0.084,0.334,99.332,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,5810118656.0,525533184.0,24313139200.0,2970284032.0,243205.0,236494.0
13-04 02:48:31,0.251,0.167,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5810110464.0,525533184.0,24313147392.0,2970284032.0,248013.0,239371.0
13-04 02:48:32,0.0,0.251,99.666,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,5810110464.0,525533184.0,24313147392.0,2970284032.0,244325.0,238520.0
13-04 02:48:33,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810110464.0,525533184.0,24313147392.0,2970284032.0,239353.0,237064.0
13-04 02:48:34,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810110464.0,525533184.0,24313147392.0,2970284032.0,250962.0,247612.0
13-04 02:48:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810102272.0,525533184.0,24313147392.0,2970292224.0,247257.0,242348.0
13-04 02:48:36,0.083,0.167,99.500,0.250,0.0,0.0,0.0,49152.0,0.0,8.0,5810102272.0,525533184.0,24313147392.0,2970292224.0,245825.0,240432.0
13-04 02:48:37,0.083,0.250,99.584,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,245107.0,239859.0
13-04 02:48:38,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,245233.0,238101.0
13-04 02:48:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,212465.0,205358.0
13-04 02:48:40,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,17671.0,11341.0
13-04 02:48:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,14809.0,7820.0
13-04 02:48:42,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,15495.0,8580.0
13-04 02:48:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5810225152.0,525533184.0,24313151488.0,2970165248.0,15213.0,8214.0
13-04 02:48:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810647040.0,525533184.0,24313151488.0,2969743360.0,16842.0,9699.0
13-04 02:48:45,1.089,0.921,97.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5810237440.0,525533184.0,24314044416.0,2969260032.0,842169.0,483668.0
13-04 02:48:46,5.947,4.588,89.380,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5809811456.0,525533184.0,24325390336.0,2958340096.0,4391143.0,4792958.0
13-04 02:48:47,7.679,5.546,86.604,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5811359744.0,525533184.0,24337940480.0,2944241664.0,5555210.0,7394896.0
13-04 02:48:48,7.167,5.546,86.945,0.085,0.0,0.256,0.0,28672.0,0.0,4.0,5811470336.0,525533184.0,24351723520.0,2930348032.0,5208093.0,7067391.0
13-04 02:48:49,8.0,6.250,85.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5812379648.0,525533184.0,24363114496.0,2918047744.0,5234067.0,6995508.0
13-04 02:48:50,8.776,6.245,84.557,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5811261440.0,525533184.0,24377880576.0,2904399872.0,5711792.0,6990826.0
13-04 02:48:51,8.241,5.862,85.472,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5812064256.0,525533184.0,24391344128.0,2890133504.0,5773819.0,9416141.0
13-04 02:48:52,4.333,3.398,92.099,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5812719616.0,525533184.0,24399368192.0,2881454080.0,3443837.0,4242912.0
13-04 02:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5813346304.0,525533184.0,24400269312.0,2879926272.0,20275.0,90750.0
13-04 02:48:54,0.0,0.0,99.750,0.167,0.0,0.083,0.0,28672.0,0.0,6.0,5813346304.0,525533184.0,24400269312.0,2879926272.0,30177.0,689636.0
13-04 02:48:55,5.456,4.348,90.026,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5812748288.0,525533184.0,24410374144.0,2870419456.0,4274042.0,4606518.0
13-04 02:48:56,7.803,6.277,85.835,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5813829632.0,525533184.0,24423563264.0,2856148992.0,5674670.0,4412535.0
13-04 02:48:57,15.339,10.847,73.220,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5814222848.0,525533184.0,24448135168.0,2831183872.0,10198013.0,17514637.0
13-04 02:48:58,1.495,1.163,96.096,1.246,0.0,0.0,0.0,16384.0,0.0,2.0,5814865920.0,525537280.0,24449396736.0,2829275136.0,589241.0,544018.0
13-04 02:48:59,8.586,7.492,83.586,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5814538240.0,525537280.0,24464855040.0,2814144512.0,6134286.0,8137244.0
13-04 02:49:00,9.754,7.718,81.934,0.170,0.0,0.424,0.0,12288.0,0.0,2.0,5815357440.0,525537280.0,24481312768.0,2796867584.0,7047958.0,9888679.0
13-04 02:49:01,10.772,8.142,80.746,0.0,0.0,0.339,0.0,12288.0,0.0,1.0,5816225792.0,525537280.0,24500056064.0,2777255936.0,8036629.0,10235358.0
13-04 02:49:02,11.790,9.075,78.880,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5816225792.0,525537280.0,24519999488.0,2757312512.0,7668031.0,9920347.0
13-04 02:49:03,13.299,8.610,77.749,0.0,0.0,0.341,0.0,32768.0,0.0,3.0,5817204736.0,525537280.0,24540573696.0,2735759360.0,8529385.0,10762297.0
13-04 02:49:04,11.834,9.214,78.529,0.0,0.0,0.423,0.0,12288.0,0.0,1.0,5817954304.0,525537280.0,24560365568.0,2715217920.0,9423218.0,11947251.0
13-04 02:49:05,8.092,6.985,84.583,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5818355712.0,525537280.0,24575123456.0,2700058624.0,4968563.0,9052573.0
13-04 02:49:06,9.873,8.017,81.603,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,5819105280.0,525537280.0,24591781888.0,2682650624.0,6895194.0,8142388.0
13-04 02:49:07,8.938,7.336,83.558,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5819625472.0,525537280.0,24607678464.0,2666233856.0,6312128.0,9684680.0
13-04 02:49:08,8.340,5.957,85.447,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5819437056.0,525537280.0,24622280704.0,2651820032.0,5922041.0,6827677.0
13-04 02:49:09,7.197,6.097,86.113,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5819838464.0,525537280.0,24635383808.0,2638315520.0,5560331.0,7505594.0
13-04 02:49:10,8.184,6.650,84.910,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5819568128.0,525537280.0,24650919936.0,2623049728.0,6264574.0,7811177.0
13-04 02:49:11,7.745,6.128,85.872,0.0,0.0,0.255,0.0,12288.0,0.0,3.0,5820694528.0,525537280.0,24664272896.0,2608570368.0,5775640.0,7279079.0
13-04 02:49:12,9.508,6.621,83.616,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5820846080.0,525537280.0,24678998016.0,2593693696.0,5860760.0,9515264.0
13-04 02:49:13,8.298,5.646,85.800,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5820137472.0,525537280.0,24693809152.0,2579591168.0,5904966.0,7554155.0
13-04 02:49:14,9.401,7.238,83.028,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5822660608.0,525537280.0,24707706880.0,2563170304.0,6015442.0,7839142.0
13-04 02:49:15,7.332,5.200,87.042,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5822992384.0,525537280.0,24720236544.0,2550308864.0,5222387.0,6888036.0
13-04 02:49:16,8.124,6.951,78.643,6.030,0.0,0.251,0.0,243949568.0,0.0,242.0,5823000576.0,525537280.0,24734138368.0,2536398848.0,5533451.0,7573572.0
13-04 02:49:17,6.655,5.717,85.324,2.218,0.0,0.085,0.0,178778112.0,0.0,179.0,5822013440.0,525537280.0,24747212800.0,2524311552.0,5438317.0,6819375.0
13-04 02:49:18,8.248,6.122,85.204,0.085,0.0,0.340,0.0,61440.0,0.0,5.0,5824086016.0,525537280.0,24760074240.0,2509377536.0,5868965.0,7981676.0
13-04 02:49:19,9.656,7.725,82.368,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5822750720.0,525537280.0,24777461760.0,2493325312.0,6625933.0,8238040.0
13-04 02:49:20,8.898,7.034,83.814,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5824311296.0,525537280.0,24790786048.0,2478440448.0,6078511.0,9845986.0
13-04 02:49:21,7.973,5.259,86.514,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5824184320.0,525537280.0,24804540416.0,2464813056.0,5555261.0,7141347.0
13-04 02:49:22,8.433,6.899,84.327,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5824548864.0,525537280.0,24819761152.0,2449227776.0,6434724.0,7751782.0
13-04 02:49:23,9.296,7.538,82.747,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,5825953792.0,525537280.0,24833081344.0,2434502656.0,5929635.0,7775838.0
13-04 02:49:24,5.760,5.342,88.731,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5826588672.0,525537280.0,24842608640.0,2424340480.0,4025462.0,6221371.0
13-04 02:49:25,0.414,0.579,99.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5826621440.0,525537280.0,24843796480.0,2423119872.0,201200.0,188275.0
13-04 02:49:26,0.582,0.832,98.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5826940928.0,525537280.0,24843796480.0,2422800384.0,487272.0,793620.0
13-04 02:49:27,3.930,2.926,93.060,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5825638400.0,525537280.0,24849731584.0,2418167808.0,2681288.0,1820344.0
13-04 02:49:28,11.854,8.975,79.001,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5826727936.0,525537280.0,24869310464.0,2397499392.0,8424700.0,8125957.0
13-04 02:49:29,8.913,6.621,84.126,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5827866624.0,525537280.0,24883654656.0,2382016512.0,6077710.0,12492113.0
13-04 02:49:30,3.204,2.951,93.592,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,5827436544.0,525537280.0,24889884672.0,2376216576.0,2698621.0,3695200.0
13-04 02:49:31,8.215,6.706,84.744,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5828272128.0,525537280.0,24903770112.0,2361495552.0,6053493.0,7382335.0
13-04 02:49:32,11.740,9.254,78.663,0.0,0.0,0.343,0.0,16384.0,0.0,1.0,5828501504.0,525537280.0,24924172288.0,2340864000.0,8282323.0,12595343.0
13-04 02:49:33,13.445,11.345,74.790,0.0,0.0,0.420,0.0,32768.0,0.0,3.0,5829648384.0,525537280.0,24946724864.0,2317164544.0,10472316.0,10924837.0
13-04 02:49:34,11.710,9.604,78.180,0.0,0.0,0.505,0.0,12288.0,0.0,3.0,5830098944.0,525537280.0,24966774784.0,2296664064.0,7737457.0,11751251.0
13-04 02:49:35,10.711,8.033,80.837,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5829664768.0,525537280.0,24983224320.0,2280648704.0,6948234.0,9579245.0
13-04 02:49:36,13.225,9.898,76.280,0.085,0.0,0.512,0.0,12288.0,0.0,2.0,5830111232.0,525537280.0,25005551616.0,2257874944.0,9653457.0,12736581.0
13-04 02:49:37,8.936,6.638,84.170,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5830303744.0,525537280.0,25021210624.0,2242023424.0,6216084.0,9695775.0
13-04 02:49:38,8.859,7.836,83.135,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5831172096.0,525537280.0,25037205504.0,2225160192.0,6835792.0,8815181.0
13-04 02:49:39,8.796,7.003,83.945,0.0,0.0,0.256,0.0,8192.0,0.0,1.0,5832859648.0,525537280.0,25051979776.0,2208698368.0,6795280.0,8272562.0
13-04 02:49:40,7.855,7.010,84.713,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5832183808.0,525537280.0,25066618880.0,2194735104.0,6140936.0,9792280.0
13-04 02:49:41,9.091,6.967,83.687,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5832175616.0,525537280.0,25082650624.0,2178711552.0,6652208.0,8504725.0
13-04 02:49:42,8.227,6.192,84.987,0.170,0.0,0.424,0.0,28672.0,0.0,3.0,5833109504.0,525537280.0,25096007680.0,2164420608.0,6084161.0,7452643.0
13-04 02:49:43,7.113,6.012,86.706,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5832511488.0,525537280.0,25108488192.0,2152538112.0,5516402.0,7164427.0
13-04 02:49:44,8.291,6.068,85.385,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5834792960.0,525537280.0,25121378304.0,2137366528.0,5753883.0,7675984.0
13-04 02:49:45,8.240,6.781,84.635,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5834313728.0,525537280.0,25136001024.0,2123223040.0,6267929.0,8249946.0
13-04 02:49:46,8.088,6.655,84.836,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5833580544.0,525537280.0,25150509056.0,2109448192.0,5877541.0,7735676.0
13-04 02:49:47,7.492,7.323,79.209,5.724,0.0,0.253,0.0,209235968.0,0.0,211.0,5836824576.0,525537280.0,25162936320.0,2093776896.0,5850426.0,7709236.0
13-04 02:49:48,9.428,6.734,80.892,2.525,0.0,0.421,0.0,222601216.0,0.0,229.0,5835186176.0,525537280.0,25178378240.0,2079973376.0,6320401.0,9160602.0
13-04 02:49:49,7.113,6.351,86.113,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5834735616.0,525537280.0,25192267776.0,2066534400.0,5694660.0,7242134.0
13-04 02:49:50,8.769,6.745,84.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5835272192.0,525537280.0,25206550528.0,2051715072.0,6090108.0,8315790.0
13-04 02:49:51,8.403,6.134,85.210,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5836259328.0,525537280.0,25219272704.0,2038005760.0,5906279.0,7080620.0
13-04 02:49:52,8.424,6.589,84.737,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5837025280.0,525537280.0,25232502784.0,2024009728.0,5538419.0,7649963.0
13-04 02:49:53,9.292,6.223,84.143,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5837512704.0,525537280.0,25247334400.0,2008690688.0,6365961.0,8572597.0
13-04 02:49:54,9.114,7.776,82.692,0.084,0.0,0.334,0.0,12288.0,0.0,2.0,5836652544.0,525537280.0,25263345664.0,1993539584.0,6361774.0,9804021.0
13-04 02:49:55,8.503,6.037,85.119,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5839323136.0,525537280.0,25276293120.0,1977921536.0,6292970.0,8460645.0
13-04 02:49:56,9.500,6.955,83.291,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5838684160.0,525537280.0,25291812864.0,1963040768.0,6132109.0,7690901.0
13-04 02:49:57,3.598,3.264,93.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5838262272.0,525537280.0,25298391040.0,1956884480.0,2731926.0,3604058.0
13-04 02:49:58,0.331,0.497,99.171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5838991360.0,525537280.0,25298698240.0,1955848192.0,257324.0,345598.0
13-04 02:49:59,3.204,2.951,93.508,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,5840072704.0,525537280.0,25302810624.0,1950654464.0,2775675.0,3020254.0
13-04 02:50:00,8.893,7.634,83.054,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5839331328.0,525537280.0,25318625280.0,1935581184.0,6815631.0,5027250.0
13-04 02:50:01,9.388,5.868,84.493,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5840908288.0,525537280.0,25333088256.0,1919541248.0,5643451.0,13288685.0
13-04 02:50:02,4.874,4.118,90.840,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5840072704.0,525537280.0,25341145088.0,1912320000.0,3752535.0,4670799.0
13-04 02:50:03,3.500,3.417,92.833,0.0,0.0,0.250,0.0,12288.0,0.0,1.0,5839925248.0,525537280.0,25347182592.0,1906429952.0,2597531.0,2534048.0
13-04 02:50:04,7.018,6.182,86.550,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5840449536.0,525537280.0,25358974976.0,1894113280.0,5004393.0,6689163.0
13-04 02:50:05,14.177,10.187,75.212,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5840867328.0,525537280.0,25381494784.0,1871175680.0,11937705.0,10262192.0
13-04 02:50:06,11.525,9.576,78.644,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5842116608.0,525537280.0,25402286080.0,1849135104.0,6374655.0,14749009.0
13-04 02:50:07,14.031,10.969,74.660,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5842698240.0,525537280.0,25426051072.0,1824788480.0,10879531.0,14901659.0
13-04 02:50:08,12.085,8.340,79.149,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5842837504.0,525537280.0,25445683200.0,1805017088.0,7781719.0,9292316.0
13-04 02:50:09,9.552,6.424,83.770,0.0,0.0,0.254,0.0,28672.0,0.0,5.0,5842276352.0,525537280.0,25460617216.0,1790644224.0,5719213.0,8698065.0
13-04 02:50:10,6.381,5.374,88.077,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5844344832.0,525537280.0,25470132224.0,1779060736.0,4464030.0,6025937.0
13-04 02:50:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5844045824.0,525537280.0,25472159744.0,1777332224.0,16107.0,8835.0
13-04 02:50:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5844045824.0,525537280.0,25472159744.0,1777332224.0,28555.0,1928793.0
13-04 02:50:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843439616.0,525537280.0,25472167936.0,1777930240.0,15387.0,7636.0
13-04 02:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5843144704.0,525537280.0,25472172032.0,1778221056.0,15091.0,8384.0
13-04 02:50:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843144704.0,525537280.0,25472172032.0,1778221056.0,31578.0,23810.0
13-04 02:50:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843144704.0,525537280.0,25472172032.0,1778221056.0,15257.0,8351.0
13-04 02:50:17,0.166,0.332,99.252,0.249,0.0,0.0,0.0,28672.0,0.0,3.0,5843144704.0,525537280.0,25472172032.0,1778221056.0,15064.0,7942.0
13-04 02:50:18,0.0,0.334,94.653,5.013,0.0,0.0,4096.0,171724800.0,1.0,170.0,5843144704.0,525545472.0,25472163840.0,1778221056.0,14737.0,7926.0
13-04 02:50:19,0.084,0.0,97.659,2.258,0.0,0.0,4096.0,132530176.0,1.0,141.0,5843333120.0,525545472.0,25472188416.0,1778008064.0,15252.0,8478.0
13-04 02:50:20,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5843095552.0,525545472.0,25472188416.0,1778245632.0,32824.0,25925.0
13-04 02:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843095552.0,525545472.0,25472188416.0,1778245632.0,15137.0,7608.0
13-04 02:50:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843095552.0,525545472.0,25472188416.0,1778245632.0,15295.0,7981.0
13-04 02:50:23,0.083,0.0,99.332,0.584,0.0,0.0,0.0,12288.0,0.0,2.0,5843095552.0,525545472.0,25472188416.0,1778245632.0,17756.0,49728.0
13-04 02:50:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843644416.0,525545472.0,25472188416.0,1777696768.0,15291.0,8449.0
13-04 02:50:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5843357696.0,525545472.0,25472188416.0,1777983488.0,49786.0,42491.0
13-04 02:50:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843349504.0,525545472.0,25472188416.0,1777991680.0,15223.0,8295.0
13-04 02:50:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843345408.0,525545472.0,25472192512.0,1777991680.0,15069.0,7934.0
13-04 02:50:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843345408.0,525545472.0,25472192512.0,1777991680.0,20310.0,86491.0
13-04 02:50:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5843345408.0,525545472.0,25472192512.0,1777991680.0,14633.0,8079.0
13-04 02:50:30,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5843345408.0,525545472.0,25472192512.0,1777991680.0,15319.0,7940.0
13-04 02:50:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5843312640.0,525549568.0,25472221184.0,1777991680.0,17314.0,9931.0
13-04 02:50:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843210240.0,525549568.0,25472323584.0,1777991680.0,32892.0,25348.0
13-04 02:50:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843181568.0,525549568.0,25472352256.0,1777991680.0,20204.0,57733.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5843181568.0,525549568.0,25472352256.0,1777991680.0,16533.0,9980.0
13-04 02:50:35,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5843431424.0,525549568.0,25472356352.0,1777737728.0,17211.0,9739.0
13-04 02:50:36,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,15196.0,7575.0
13-04 02:50:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,14344.0,6377.0
13-04 02:50:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,16295.0,9352.0
13-04 02:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,14437.0,7098.0
13-04 02:50:40,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,14174.0,6220.0
13-04 02:50:41,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,16120.0,9902.0
13-04 02:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,16006.0,9968.0
13-04 02:50:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5843427328.0,525549568.0,25472360448.0,1777737728.0,14947.0,7736.0
13-04 02:50:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5843976192.0,525549568.0,25472360448.0,1777188864.0,14763.0,7555.0
13-04 02:50:45,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843816448.0,525549568.0,25472360448.0,1777348608.0,13983.0,6161.0
13-04 02:50:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843816448.0,525549568.0,25472360448.0,1777348608.0,15337.0,8563.0
13-04 02:50:47,0.166,0.083,99.419,0.249,0.0,0.083,0.0,12288.0,0.0,2.0,5843808256.0,525549568.0,25472360448.0,1777356800.0,14758.0,7260.0
13-04 02:50:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,14975.0,8064.0
13-04 02:50:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,15246.0,8375.0
13-04 02:50:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,15252.0,8479.0
13-04 02:50:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,16878.0,10148.0
13-04 02:50:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,15325.0,8182.0
13-04 02:50:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,17775.0,83716.0
13-04 02:50:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,8.0,5843804160.0,525549568.0,25472364544.0,1777356800.0,14598.0,7200.0
13-04 02:50:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5842907136.0,525549568.0,25472364544.0,1778253824.0,33980.0,27366.0
13-04 02:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5842890752.0,525549568.0,25472364544.0,1778270208.0,16679.0,8755.0
13-04 02:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5842890752.0,525549568.0,25472364544.0,1778270208.0,14901.0,7510.0
13-04 02:50:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5842890752.0,525549568.0,25472364544.0,1778270208.0,20436.0,139659.0
13-04 02:50:59,0.249,0.083,99.335,0.249,0.0,0.083,0.0,12288.0,0.0,2.0,5843787776.0,525549568.0,25472364544.0,1777373184.0,35994.0,13046.0
13-04 02:51:00,0.250,0.167,99.333,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5846966272.0,525549568.0,25472368640.0,1774190592.0,53025.0,33575.0
13-04 02:51:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847359488.0,525549568.0,25472372736.0,1773793280.0,16886.0,9663.0
13-04 02:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847355392.0,525549568.0,25472376832.0,1773793280.0,15045.0,7525.0
13-04 02:51:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847355392.0,525549568.0,25472376832.0,1773793280.0,17763.0,47091.0
13-04 02:51:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,5847904256.0,525549568.0,25472376832.0,1773244416.0,15316.0,7612.0
13-04 02:51:05,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5847736320.0,525549568.0,25472376832.0,1773412352.0,17169.0,8953.0
13-04 02:51:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5847736320.0,525549568.0,25472376832.0,1773412352.0,17420.0,10813.0
13-04 02:51:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847728128.0,525549568.0,25472376832.0,1773420544.0,16246.0,8608.0
13-04 02:51:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847728128.0,525549568.0,25472376832.0,1773420544.0,17635.0,10822.0
13-04 02:51:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847728128.0,525549568.0,25472376832.0,1773420544.0,15588.0,7984.0
13-04 02:51:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847724032.0,525549568.0,25472380928.0,1773420544.0,32552.0,24309.0
13-04 02:51:11,0.0,0.167,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,5847724032.0,525549568.0,25472380928.0,1773420544.0,16096.0,9108.0
13-04 02:51:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847695360.0,525549568.0,25472409600.0,1773420544.0,33002.0,25389.0
13-04 02:51:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847597056.0,525549568.0,25472507904.0,1773420544.0,16384.0,10146.0
13-04 02:51:14,0.0,0.0,99.666,0.334,0.0,0.0,0.0,0.0,0.0,0.0,5847568384.0,525549568.0,25472536576.0,1773420544.0,14410.0,19168.0
13-04 02:51:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847687168.0,525549568.0,25472544768.0,1773293568.0,15277.0,8467.0
13-04 02:51:16,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,13949.0,6020.0
13-04 02:51:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,15252.0,8362.0
13-04 02:51:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,15879.0,8921.0
13-04 02:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,15151.0,8541.0
13-04 02:51:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,14078.0,6206.0
13-04 02:51:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847683072.0,525549568.0,25472548864.0,1773293568.0,13783.0,5929.0
13-04 02:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,16560.0,10635.0
13-04 02:51:23,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,17957.0,70445.0
13-04 02:51:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5847846912.0,525549568.0,25472552960.0,1773125632.0,15346.0,8610.0
13-04 02:51:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,32671.0,25206.0
13-04 02:51:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,15474.0,8511.0
13-04 02:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,50203.0,42982.0
13-04 02:51:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,19019.0,116858.0
13-04 02:51:29,0.0,0.0,99.666,0.334,0.0,0.0,0.0,53248.0,0.0,8.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,14632.0,7285.0
13-04 02:51:30,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,16283.0,9458.0
13-04 02:51:31,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5847678976.0,525549568.0,25472552960.0,1773293568.0,16603.0,9358.0
13-04 02:51:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847674880.0,525549568.0,25472557056.0,1773293568.0,18026.0,11413.0
13-04 02:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847674880.0,525549568.0,25472557056.0,1773293568.0,18442.0,73745.0
13-04 02:51:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847670784.0,525549568.0,25472561152.0,1773293568.0,33211.0,25759.0
13-04 02:51:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5847670784.0,525549568.0,25472561152.0,1773293568.0,17162.0,9153.0
13-04 02:51:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847670784.0,525549568.0,25472561152.0,1773293568.0,15966.0,8314.0
13-04 02:51:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847670784.0,525549568.0,25472561152.0,1773293568.0,17571.0,11049.0
13-04 02:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847670784.0,525549568.0,25472561152.0,1773293568.0,16560.0,9144.0
13-04 02:51:39,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,1.0,5847666688.0,525549568.0,25472565248.0,1773293568.0,17580.0,19070.0
13-04 02:51:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847666688.0,525549568.0,25472565248.0,1773293568.0,16346.0,9646.0
13-04 02:51:41,0.0,0.167,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,5847666688.0,525549568.0,25472565248.0,1773293568.0,15810.0,9053.0
13-04 02:51:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847666688.0,525549568.0,25472565248.0,1773293568.0,32987.0,25176.0
13-04 02:51:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847666688.0,525549568.0,25472565248.0,1773293568.0,13914.0,5996.0
13-04 02:51:44,0.250,0.083,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5848133632.0,525549568.0,25472565248.0,1772826624.0,14288.0,6396.0
13-04 02:51:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,16968.0,10641.0
13-04 02:51:46,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,15498.0,8721.0
13-04 02:51:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,15564.0,8904.0
13-04 02:51:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,14882.0,7989.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,15638.0,8285.0
13-04 02:51:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,16468.0,9576.0
13-04 02:51:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847793664.0,525549568.0,25472565248.0,1773166592.0,14319.0,6536.0
13-04 02:51:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5847793664.0,525553664.0,25472561152.0,1773166592.0,16017.0,9384.0
13-04 02:51:53,0.083,0.083,99.500,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,5847756800.0,525553664.0,25472598016.0,1773166592.0,19888.0,69603.0
13-04 02:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5847658496.0,525553664.0,25472696320.0,1773166592.0,16044.0,9461.0
13-04 02:51:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847756800.0,525553664.0,25472724992.0,1773039616.0,32153.0,24209.0
13-04 02:51:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847756800.0,525553664.0,25472724992.0,1773039616.0,17353.0,10231.0
13-04 02:51:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847752704.0,525553664.0,25472729088.0,1773039616.0,33558.0,27003.0
13-04 02:51:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5847752704.0,525553664.0,25472729088.0,1773039616.0,20866.0,98505.0
13-04 02:51:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5847752704.0,525553664.0,25472729088.0,1773039616.0,15552.0,8190.0
13-04 02:52:00,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847752704.0,525553664.0,25472729088.0,1773039616.0,15627.0,8761.0
13-04 02:52:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5847752704.0,525553664.0,25472729088.0,1773039616.0,15567.0,8945.0
13-04 02:52:02,0.667,0.167,98.417,0.750,0.0,0.0,0.0,0.0,0.0,0.0,5844762624.0,525553664.0,25472729088.0,1776029696.0,24624.0,47234.0
13-04 02:52:03,0.083,0.167,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5844566016.0,525557760.0,25472712704.0,1776238592.0,17246.0,61179.0
13-04 02:52:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5844729856.0,525557760.0,25472716800.0,1776070656.0,15881.0,9192.0
13-04 02:52:05,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5844553728.0,525557760.0,25472724992.0,1776238592.0,19114.0,11712.0
13-04 02:52:06,3.015,1.173,95.729,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5890576384.0,525557760.0,25472724992.0,1730215936.0,120001.0,145132.0
13-04 02:52:07,3.667,1.500,94.083,0.667,0.0,0.083,0.0,0.0,0.0,0.0,5905874944.0,525557760.0,25472757760.0,1714884608.0,173478.0,125507.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-orderer-slave-11.csv <==
13-04 02:31:14,0.885,0.326,98.447,0.276,0.0,0.065,3860.558,1540750.432,0.517,4.816,1655042048.0,519147520.0,15327604736.0,16117280768.0,0.0,0.0
13-04 02:31:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655255040.0,519147520.0,15327608832.0,16117063680.0,4933.0,5063.0
13-04 02:31:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,5328.0,5166.0
13-04 02:31:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,4984.0,4430.0
13-04 02:31:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,3726.0,2444.0
13-04 02:31:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,6714.0,5957.0
13-04 02:31:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,4813.0,4623.0
13-04 02:31:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,5994.0,4869.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,5688.0,4851.0
13-04 02:31:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,5009.0,4199.0
13-04 02:31:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655230464.0,519147520.0,15327608832.0,16117088256.0,4440.0,3656.0
13-04 02:31:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1655226368.0,519147520.0,15327612928.0,16117088256.0,5194.0,4966.0
13-04 02:31:26,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1655226368.0,519147520.0,15327612928.0,16117088256.0,3857.0,2577.0
13-04 02:31:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655394304.0,519147520.0,15327612928.0,16116920320.0,17576.0,16920.0
13-04 02:31:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655455744.0,519147520.0,15327612928.0,16116858880.0,4568.0,4018.0
13-04 02:31:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655709696.0,519147520.0,15327612928.0,16116604928.0,5914.0,6152.0
13-04 02:31:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1655709696.0,519151616.0,15327608832.0,16116604928.0,5895.0,5573.0
13-04 02:31:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655705600.0,519151616.0,15327612928.0,16116604928.0,7690.0,7263.0
13-04 02:31:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1655705600.0,519151616.0,15327612928.0,16116604928.0,4753.0,4382.0
13-04 02:31:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,4613.0,3224.0
13-04 02:31:34,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,6431.0,5151.0
13-04 02:31:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,11.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,4851.0,4058.0
13-04 02:31:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,5955.0,5595.0
13-04 02:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,6531.0,6944.0
13-04 02:31:38,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,5629.0,5296.0
13-04 02:31:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655701504.0,519151616.0,15327617024.0,16116604928.0,4453.0,3049.0
13-04 02:31:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655693312.0,519151616.0,15327617024.0,16116613120.0,5105.0,4926.0
13-04 02:31:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655693312.0,519151616.0,15327617024.0,16116613120.0,4012.0,2727.0
13-04 02:31:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1655689216.0,519151616.0,15327621120.0,16116613120.0,5523.0,5501.0
13-04 02:31:43,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1655689216.0,519151616.0,15327621120.0,16116613120.0,4454.0,3796.0
13-04 02:31:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1655685120.0,519151616.0,15327625216.0,16116613120.0,3972.0,2846.0
13-04 02:31:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1655685120.0,519151616.0,15327625216.0,16116613120.0,5100.0,4827.0
13-04 02:31:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655676928.0,519151616.0,15327625216.0,16116621312.0,5034.0,4893.0
13-04 02:31:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1656225792.0,519151616.0,15327625216.0,16116072448.0,6191.0,6558.0
13-04 02:31:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,4606.0,3856.0
13-04 02:31:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,6698.0,6035.0
13-04 02:31:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,5034.0,4892.0
13-04 02:31:51,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,4746.0,4111.0
13-04 02:31:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,4110.0,3032.0
13-04 02:31:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,5954.0,6242.0
13-04 02:31:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,4380.0,3722.0
13-04 02:31:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656066048.0,519151616.0,15327625216.0,16116232192.0,5728.0,6110.0
13-04 02:31:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1656061952.0,519151616.0,15327629312.0,16116232192.0,4120.0,2892.0
13-04 02:31:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1656061952.0,519151616.0,15327629312.0,16116232192.0,18075.0,17668.0
13-04 02:31:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,5022.0,5012.0
13-04 02:31:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,4414.0,3747.0
13-04 02:32:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,4580.0,3837.0
13-04 02:32:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,6551.0,5911.0
13-04 02:32:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,17965.0,17672.0
13-04 02:32:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,5848.0,6311.0
13-04 02:32:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,5863.0,5348.0
13-04 02:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,4510.0,3000.0
13-04 02:32:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656053760.0,519151616.0,15327629312.0,16116240384.0,5958.0,5529.0
13-04 02:32:07,0.754,0.251,98.994,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658544128.0,519151616.0,15328079872.0,16113299456.0,49633.0,8384.0
13-04 02:32:08,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,7022.0,5129.0
13-04 02:32:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,8274.0,6510.0
13-04 02:32:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,8080.0,5745.0
13-04 02:32:11,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,8268.0,6552.0
13-04 02:32:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,8717.0,7031.0
13-04 02:32:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658380288.0,519151616.0,15328092160.0,16113451008.0,8740.0,6872.0
13-04 02:32:14,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1658376192.0,519151616.0,15328096256.0,16113451008.0,6121.0,3652.0
13-04 02:32:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658376192.0,519151616.0,15328096256.0,16113451008.0,20388.0,18503.0
13-04 02:32:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658376192.0,519151616.0,15328096256.0,16113451008.0,7556.0,5997.0
13-04 02:32:17,0.250,0.167,99.584,0.0,0.0,0.0,0.0,126976.0,0.0,37.0,1658372096.0,519151616.0,15328100352.0,16113451008.0,39345.0,31582.0
13-04 02:32:18,0.084,0.0,99.916,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1658314752.0,519151616.0,15328157696.0,16113451008.0,52968.0,24127.0
13-04 02:32:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658253312.0,519151616.0,15328243712.0,16113426432.0,18436.0,19967.0
13-04 02:32:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1658253312.0,519151616.0,15328243712.0,16113426432.0,29296.0,76806.0
13-04 02:32:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,151552.0,0.0,40.0,1658363904.0,519151616.0,15328264192.0,16113295360.0,71222.0,53888.0
13-04 02:32:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658347520.0,519151616.0,15328280576.0,16113295360.0,32256.0,21815.0
13-04 02:32:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658347520.0,519151616.0,15328280576.0,16113295360.0,19232.0,20990.0
13-04 02:32:24,0.167,0.167,99.667,0.0,0.0,0.0,0.0,147456.0,0.0,40.0,1658552320.0,519151616.0,15328301056.0,16113070080.0,83120.0,104717.0
13-04 02:32:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658662912.0,519151616.0,15328317440.0,16112943104.0,26994.0,21887.0
13-04 02:32:26,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1658662912.0,519151616.0,15328317440.0,16112943104.0,28588.0,74565.0
13-04 02:32:27,0.586,0.084,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658523648.0,519151616.0,15328325632.0,16113074176.0,39374.0,38442.0
13-04 02:32:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658466304.0,519151616.0,15328325632.0,16113131520.0,25524.0,20942.0
13-04 02:32:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658462208.0,519151616.0,15328329728.0,16113131520.0,22442.0,20540.0
13-04 02:32:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1658589184.0,519151616.0,15328329728.0,16113004544.0,8585.0,5680.0
13-04 02:32:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658716160.0,519151616.0,15328329728.0,16112877568.0,10854.0,9814.0
13-04 02:32:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,1658716160.0,519151616.0,15328329728.0,16112877568.0,7879.0,5921.0
13-04 02:32:33,3.018,2.096,94.803,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1659252736.0,519151616.0,15332831232.0,16107839488.0,1837307.0,1142487.0
13-04 02:32:34,4.890,2.951,92.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1688322048.0,519151616.0,15338278912.0,16073322496.0,2813932.0,9681724.0
13-04 02:32:35,3.980,3.048,92.972,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1695162368.0,519151616.0,15345242112.0,16059518976.0,2815815.0,9722974.0
13-04 02:32:36,5.079,3.247,91.424,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1701064704.0,519151616.0,15351623680.0,16047235072.0,2846512.0,9807153.0
13-04 02:32:37,3.976,3.299,92.555,0.0,0.0,0.169,0.0,28094464.0,0.0,56.0,1702809600.0,519151616.0,15358738432.0,16038375424.0,2817992.0,9724877.0
13-04 02:32:38,4.282,3.107,92.527,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1707810816.0,519151616.0,15364055040.0,16028057600.0,2784588.0,9649121.0
13-04 02:32:39,3.729,3.051,93.051,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1707560960.0,519151616.0,15370850304.0,16021512192.0,2824545.0,9776945.0
13-04 02:32:40,4.355,3.601,91.876,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,1714511872.0,519151616.0,15377477632.0,16007933952.0,2834842.0,9799169.0
13-04 02:32:41,4.304,2.785,92.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1721700352.0,519151616.0,15382757376.0,15995465728.0,2753740.0,9611417.0
13-04 02:32:42,3.381,3.043,93.322,0.0,0.0,0.254,0.0,0.0,0.0,0.0,1727868928.0,519151616.0,15390433280.0,15981621248.0,2751440.0,9566021.0
13-04 02:32:43,4.603,3.431,91.883,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1732112384.0,519151616.0,15396970496.0,15970840576.0,2881886.0,9940085.0
13-04 02:32:44,4.643,3.980,91.294,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1735553024.0,519151616.0,15403536384.0,15960834048.0,2767464.0,9660958.0
13-04 02:32:45,4.209,3.367,92.340,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,1740369920.0,519151616.0,15409930240.0,15949623296.0,2861819.0,9836201.0
13-04 02:32:46,4.047,2.867,93.002,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1745793024.0,519151616.0,15416659968.0,15937470464.0,2787180.0,9698932.0
13-04 02:32:47,3.336,2.310,94.183,0.0,0.0,0.171,0.0,12288.0,0.0,1.0,1748926464.0,519151616.0,15422889984.0,15928107008.0,2777378.0,9647831.0
13-04 02:32:48,4.216,2.867,92.833,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1750503424.0,519151616.0,15428743168.0,15920676864.0,2807767.0,9733479.0
13-04 02:32:49,3.905,2.716,93.294,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1756192768.0,519151616.0,15434993664.0,15908737024.0,2740945.0,9562676.0
13-04 02:32:50,4.003,2.385,93.356,0.170,0.0,0.085,0.0,45056.0,0.0,5.0,1761517568.0,519151616.0,15442051072.0,15896354816.0,2832843.0,9810834.0
13-04 02:32:51,4.181,3.679,92.057,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1773535232.0,519151616.0,15449530368.0,15876857856.0,2798207.0,9720593.0
13-04 02:32:52,3.918,2.555,93.526,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774592000.0,519151616.0,15456112640.0,15869218816.0,2824018.0,9775414.0
13-04 02:32:53,4.686,3.180,92.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1776156672.0,519151616.0,15462649856.0,15861116928.0,2879125.0,9927376.0
13-04 02:32:54,3.885,2.956,92.990,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1775554560.0,519151616.0,15469670400.0,15854698496.0,2856267.0,9856105.0
13-04 02:32:55,3.562,3.223,93.130,0.0,0.0,0.085,0.0,24576.0,0.0,4.0,1778130944.0,519155712.0,15475789824.0,15845998592.0,2825571.0,9775334.0
13-04 02:32:56,4.373,3.196,92.010,0.336,0.0,0.084,0.0,24576.0,0.0,3.0,1785565184.0,519155712.0,15482097664.0,15832256512.0,2903850.0,10011060.0
13-04 02:32:57,3.553,2.623,93.739,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1787822080.0,519155712.0,15488028672.0,15824068608.0,2733493.0,9502432.0
13-04 02:32:58,4.341,3.840,91.736,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1788334080.0,519155712.0,15494467584.0,15817117696.0,2868563.0,9862318.0
13-04 02:32:59,4.223,2.618,93.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787596800.0,519155712.0,15501418496.0,15810904064.0,2737755.0,9706584.0
13-04 02:33:00,3.574,2.638,93.702,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,1787777024.0,519155712.0,15507427328.0,15804715008.0,2915935.0,9868237.0
13-04 02:33:01,4.044,3.201,92.586,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1795436544.0,519155712.0,15514652672.0,15789830144.0,2814497.0,9749965.0
13-04 02:33:02,4.348,3.512,91.973,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1812656128.0,519155712.0,15520665600.0,15766597632.0,2806229.0,9752734.0
13-04 02:33:03,4.892,3.980,91.045,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1817554944.0,519155712.0,15528206336.0,15754158080.0,2834909.0,9928915.0
13-04 02:33:04,3.489,2.809,93.617,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1821814784.0,519155712.0,15534592000.0,15743512576.0,2871452.0,9803325.0
13-04 02:33:05,4.212,2.780,93.008,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1825546240.0,519155712.0,15540621312.0,15733751808.0,2799467.0,9776476.0
13-04 02:33:06,4.261,4.094,91.562,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1826140160.0,519155712.0,15546155008.0,15727624192.0,2944076.0,10049980.0
13-04 02:33:07,3.804,2.790,89.941,3.212,0.0,0.254,0.0,118251520.0,0.0,229.0,1825869824.0,519155712.0,15553585152.0,15720464384.0,2791838.0,9674954.0
13-04 02:33:08,4.359,2.850,92.456,0.084,0.0,0.251,0.0,80605184.0,0.0,156.0,1824927744.0,519155712.0,15558647808.0,15716343808.0,2798224.0,9732345.0
13-04 02:33:09,3.859,3.691,92.282,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1836351488.0,519155712.0,15566061568.0,15697506304.0,2907768.0,9984591.0
13-04 02:33:10,3.869,3.112,92.851,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,1842540544.0,519155712.0,15573069824.0,15684308992.0,2789164.0,9710018.0
13-04 02:33:11,4.726,3.648,91.459,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1843335168.0,519155712.0,15578558464.0,15678025728.0,2784307.0,9697976.0
13-04 02:33:12,3.794,3.457,92.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1842647040.0,519155712.0,15586127872.0,15671144448.0,2797120.0,9712073.0
13-04 02:33:13,5.068,2.872,91.892,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1842634752.0,519155712.0,15592394752.0,15664889856.0,2819239.0,9760188.0
13-04 02:33:14,4.202,3.109,92.353,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1847242752.0,519155712.0,15598456832.0,15654219776.0,2847247.0,9867810.0
13-04 02:33:15,4.223,2.787,92.905,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1845993472.0,519155712.0,15605997568.0,15647928320.0,2876684.0,9907868.0
13-04 02:33:16,3.879,3.035,92.833,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1847521280.0,519155712.0,15611658240.0,15640739840.0,2864301.0,9896590.0
13-04 02:33:17,4.651,3.821,91.528,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850806272.0,519155712.0,15618809856.0,15630303232.0,2822078.0,9795011.0
13-04 02:33:18,3.980,2.540,93.395,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1850277888.0,519155712.0,15625080832.0,15624560640.0,2766311.0,9627226.0
13-04 02:33:19,3.475,3.136,93.220,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,1851043840.0,519155712.0,15631720448.0,15617155072.0,2797642.0,9735754.0
13-04 02:33:20,4.013,3.679,92.140,0.0,0.0,0.167,0.0,24576.0,0.0,4.0,1861545984.0,519155712.0,15637958656.0,15600414720.0,2812699.0,9754949.0
13-04 02:33:21,3.875,3.201,92.839,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1868582912.0,519155712.0,15644987392.0,15586349056.0,2818261.0,9779465.0
13-04 02:33:22,4.632,4.218,90.984,0.0,0.0,0.165,0.0,0.0,0.0,0.0,1868820480.0,519155712.0,15651414016.0,15579684864.0,2877503.0,9929703.0
13-04 02:33:23,4.297,2.864,92.755,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,1868902400.0,519155712.0,15657766912.0,15573250048.0,2819264.0,9784357.0
13-04 02:33:24,4.351,3.515,92.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1878155264.0,519155712.0,15664553984.0,15557210112.0,2829122.0,9798253.0
13-04 02:33:25,4.738,3.824,91.272,0.083,0.0,0.083,0.0,45056.0,0.0,5.0,1879674880.0,519155712.0,15670677504.0,15549566976.0,2869844.0,9912723.0
13-04 02:33:26,3.882,3.376,92.574,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1879273472.0,519155712.0,15677644800.0,15543001088.0,2925816.0,10044566.0
13-04 02:33:27,4.195,3.691,92.030,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1881591808.0,519155712.0,15683686400.0,15534641152.0,2852806.0,9825889.0
13-04 02:33:28,3.726,3.133,93.057,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1879777280.0,519155712.0,15690928128.0,15529213952.0,2861301.0,9887983.0
13-04 02:33:29,4.047,2.867,93.002,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1882787840.0,519155712.0,15696887808.0,15520243712.0,2842015.0,9835954.0
13-04 02:33:30,4.454,3.109,92.353,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,1891041280.0,519155712.0,15703756800.0,15505121280.0,2852420.0,9869104.0
13-04 02:33:31,3.716,3.125,92.736,0.253,0.0,0.169,0.0,24576.0,0.0,3.0,1895026688.0,519155712.0,15710646272.0,15494246400.0,2815816.0,9866044.0
13-04 02:33:32,4.392,3.209,92.399,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1896394752.0,519155712.0,15717601280.0,15485923328.0,2935532.0,9973508.0
13-04 02:33:33,4.142,2.959,92.815,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1900158976.0,519155712.0,15724527616.0,15475232768.0,2876296.0,9923017.0
13-04 02:33:34,4.107,3.269,92.372,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1902649344.0,519155712.0,15729913856.0,15467356160.0,2800263.0,9844175.0
13-04 02:33:35,3.428,2.656,93.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1905123328.0,519155712.0,15737982976.0,15456813056.0,2870635.0,9816365.0
13-04 02:33:36,3.940,3.269,92.624,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1906802688.0,519155712.0,15743885312.0,15449231360.0,2734180.0,9800964.0
13-04 02:33:37,4.234,2.794,92.718,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,1906708480.0,519155712.0,15750746112.0,15442464768.0,2970088.0,9915244.0
13-04 02:33:38,3.872,3.283,89.310,3.283,0.0,0.253,0.0,199602176.0,0.0,381.0,1908375552.0,519155712.0,15756820480.0,15434723328.0,2888147.0,9947185.0
13-04 02:33:39,3.311,2.632,93.888,0.0,0.0,0.170,0.0,0.0,0.0,0.0,1911291904.0,519155712.0,15763947520.0,15424679936.0,2799524.0,9714756.0
13-04 02:33:40,4.219,2.869,92.827,0.0,0.0,0.084,0.0,40960.0,0.0,3.0,1916153856.0,519155712.0,15769755648.0,15414009856.0,2849680.0,9864769.0
13-04 02:33:41,3.902,2.629,93.384,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1915895808.0,519155712.0,15775518720.0,15408504832.0,2799635.0,9741365.0
13-04 02:33:42,4.443,3.018,92.288,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1924112384.0,519155712.0,15782973440.0,15392833536.0,2811566.0,9740838.0
13-04 02:33:43,3.869,2.944,92.935,0.084,0.0,0.168,0.0,57344.0,0.0,9.0,1926418432.0,519155712.0,15789178880.0,15384322048.0,2870474.0,9922320.0
13-04 02:33:44,4.508,3.589,91.820,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1930162176.0,519155712.0,15795486720.0,15374270464.0,2841098.0,9827823.0
13-04 02:33:45,3.849,1.882,94.098,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,1933922304.0,519155712.0,15802359808.0,15363637248.0,2837522.0,9841443.0
13-04 02:33:46,4.647,3.734,91.452,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1942994944.0,519155712.0,15808782336.0,15348142080.0,2820808.0,9775871.0
13-04 02:33:47,4.431,3.679,91.806,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1959333888.0,519155712.0,15815389184.0,15325196288.0,2845607.0,9863271.0
13-04 02:33:48,4.424,3.506,91.903,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1960972288.0,519155712.0,15821389824.0,15317557248.0,2768123.0,9633577.0
13-04 02:33:49,4.188,3.518,92.127,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1961635840.0,519155712.0,15828152320.0,15310131200.0,2820930.0,9801138.0
13-04 02:33:50,3.946,3.191,92.779,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1962037248.0,519155712.0,15834865664.0,15303016448.0,2823835.0,9801295.0
13-04 02:33:51,3.983,2.712,93.305,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1962610688.0,519155712.0,15840534528.0,15296774144.0,2860707.0,9869036.0
13-04 02:33:52,4.282,3.191,92.443,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1970991104.0,519155712.0,15847837696.0,15281090560.0,2874275.0,9924293.0
13-04 02:33:53,4.603,3.013,92.385,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1985761280.0,519155712.0,15854784512.0,15259373568.0,2806538.0,9751506.0
13-04 02:33:54,4.599,3.344,91.806,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,1989357568.0,519155712.0,15860305920.0,15250255872.0,2908606.0,10011902.0
13-04 02:33:55,3.396,2.886,93.548,0.0,0.0,0.170,0.0,40960.0,0.0,5.0,1988976640.0,519155712.0,15866916864.0,15244025856.0,2822971.0,9784418.0
13-04 02:33:56,4.027,3.272,92.617,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1989599232.0,519155712.0,15872745472.0,15237574656.0,2848362.0,9864007.0
13-04 02:33:57,3.788,3.283,92.761,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2005364736.0,519155712.0,15880085504.0,15214469120.0,2866058.0,9874470.0
13-04 02:33:58,4.409,3.577,91.847,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2006335488.0,519155712.0,15886213120.0,15207370752.0,2797647.0,9739770.0
13-04 02:33:59,3.620,3.283,92.929,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2005344256.0,519155712.0,15892738048.0,15201837056.0,2815048.0,9760799.0
13-04 02:34:00,4.409,3.577,91.597,0.166,0.0,0.250,0.0,28672.0,0.0,4.0,2016870400.0,519155712.0,15898046464.0,15185002496.0,2847074.0,9852081.0
13-04 02:34:01,5.579,3.414,90.841,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2015965184.0,519155712.0,15905861632.0,15178092544.0,2844278.0,9848131.0
13-04 02:34:02,4.097,3.177,92.642,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2022686720.0,519155712.0,15910289408.0,15166943232.0,2708509.0,9551509.0
13-04 02:34:03,4.030,3.275,92.359,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2021470208.0,519155712.0,15918800896.0,15159648256.0,2921026.0,9967079.0
13-04 02:34:04,4.370,3.109,92.521,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2028785664.0,519155712.0,15923957760.0,15147175936.0,2842227.0,9838749.0
13-04 02:34:05,3.325,2.558,93.947,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,2033000448.0,519155712.0,15931969536.0,15134949376.0,2821540.0,9781326.0
13-04 02:34:06,3.875,3.201,92.586,0.168,0.0,0.168,0.0,24576.0,0.0,3.0,2034139136.0,519155712.0,15937667072.0,15128113152.0,2758962.0,9757029.0
13-04 02:34:07,4.655,3.824,91.355,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2050150400.0,519155712.0,15943688192.0,15106080768.0,2943783.0,9951756.0
13-04 02:34:08,4.163,2.039,90.314,3.483,0.0,0.0,0.0,130158592.0,0.0,248.0,2049757184.0,519155712.0,15950176256.0,15099985920.0,2711903.0,9681413.0
13-04 02:34:09,4.111,3.943,91.779,0.0,0.0,0.168,0.0,66916352.0,0.0,128.0,2053197824.0,519155712.0,15956893696.0,15089827840.0,3004790.0,10104199.0
13-04 02:34:10,3.616,3.616,92.599,0.0,0.0,0.168,0.0,49152.0,0.0,3.0,2067173376.0,519155712.0,15963987968.0,15068758016.0,2844482.0,9840963.0
13-04 02:34:11,3.950,3.025,92.941,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2067058688.0,519155712.0,15970349056.0,15062511616.0,2810465.0,9758990.0
13-04 02:34:12,4.921,3.336,91.576,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2067996672.0,519155712.0,15975960576.0,15055962112.0,2863077.0,9903930.0
13-04 02:34:13,4.027,3.188,92.617,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2066825216.0,519155712.0,15983583232.0,15049510912.0,2846698.0,9829744.0
13-04 02:34:14,3.869,3.196,92.767,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2066137088.0,519155712.0,15990042624.0,15043739648.0,2812051.0,9781939.0
13-04 02:34:15,3.568,2.719,93.458,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,2068496384.0,519155712.0,15996235776.0,15035187200.0,2778023.0,9656360.0
13-04 02:34:16,4.508,3.422,91.987,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2068475904.0,519155712.0,16002596864.0,15028846592.0,2832629.0,9824233.0
13-04 02:34:17,3.872,3.367,92.593,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2069237760.0,519155712.0,16009531392.0,15021150208.0,2828589.0,9822080.0
13-04 02:34:18,4.170,3.420,92.160,0.167,0.0,0.083,0.0,49152.0,0.0,8.0,2075590656.0,519155712.0,16015028224.0,15009300480.0,2812597.0,9761809.0
13-04 02:34:19,4.107,3.353,92.372,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2077196288.0,519155712.0,16022298624.0,15000424448.0,2812129.0,9751404.0
13-04 02:34:20,4.184,3.347,92.301,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2080989184.0,519155712.0,16028864512.0,14990065664.0,2838409.0,9816417.0
13-04 02:34:21,3.553,3.046,93.316,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2081132544.0,519155712.0,16034832384.0,14983954432.0,2826085.0,9793023.0
13-04 02:34:22,4.848,4.437,90.633,0.0,0.0,0.082,0.0,0.0,0.0,0.0,2083549184.0,519155712.0,16041218048.0,14975152128.0,2838816.0,9827453.0
13-04 02:34:23,4.132,2.867,92.833,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2086612992.0,519155712.0,16047501312.0,14965805056.0,2835843.0,9826394.0
13-04 02:34:24,3.562,2.884,93.215,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,2085470208.0,519155712.0,16054706176.0,14959742976.0,2922355.0,10046514.0
13-04 02:34:25,3.653,2.719,93.458,0.0,0.0,0.170,0.0,32768.0,0.0,3.0,2093588480.0,519155712.0,16060203008.0,14946127872.0,2823547.0,9790811.0
13-04 02:34:26,3.160,2.647,94.022,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2094182400.0,519155712.0,16066781184.0,14938955776.0,2820012.0,9791133.0
13-04 02:34:27,4.366,3.275,92.191,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2112061440.0,519155712.0,16073998336.0,14913859584.0,2877486.0,9893312.0
13-04 02:34:28,3.788,3.199,92.677,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2111885312.0,519155712.0,16080748544.0,14907285504.0,2800167.0,9740970.0
13-04 02:34:29,4.663,3.331,91.923,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2112774144.0,519155712.0,16087072768.0,14900072448.0,2785134.0,9698498.0
13-04 02:34:30,4.097,2.926,92.726,0.084,0.0,0.167,0.0,28672.0,0.0,4.0,2112692224.0,519155712.0,16092983296.0,14894243840.0,2743115.0,9563161.0
13-04 02:34:31,4.362,3.272,92.198,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,2112671744.0,519155712.0,16098603008.0,14888644608.0,2838412.0,9827909.0
13-04 02:34:32,3.559,2.712,93.559,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2115502080.0,519155712.0,16106254336.0,14878162944.0,2817862.0,9783930.0
13-04 02:34:33,1.425,1.174,97.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2117562368.0,519155712.0,16108318720.0,14874038272.0,1053324.0,8668699.0
13-04 02:34:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2117124096.0,519155712.0,16109256704.0,14873538560.0,9313.0,6775.0
13-04 02:34:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2117124096.0,519155712.0,16109256704.0,14873538560.0,13019.0,217286.0
13-04 02:34:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,2117115904.0,519155712.0,16109264896.0,14873538560.0,7985.0,6510.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2117111808.0,519155712.0,16109268992.0,14873538560.0,9283.0,8318.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2117111808.0,519155712.0,16109268992.0,14873538560.0,8051.0,6510.0
13-04 02:34:39,0.0,0.167,97.410,2.339,0.0,0.084,0.0,157917184.0,0.0,299.0,2117120000.0,519155712.0,16109268992.0,14873530368.0,8205.0,6736.0
13-04 02:34:40,0.167,0.167,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2117095424.0,519155712.0,16109268992.0,14873554944.0,85655.0,42997.0
13-04 02:34:41,4.174,3.237,92.249,0.170,0.0,0.170,0.0,36864.0,0.0,3.0,2121547776.0,519155712.0,16116199424.0,14862172160.0,3296808.0,10167341.0
13-04 02:34:42,5.392,3.623,90.817,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2120859648.0,519155712.0,16124153856.0,14854905856.0,3548074.0,10492866.0
13-04 02:34:43,4.697,3.928,91.204,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2131775488.0,519155712.0,16132427776.0,14835716096.0,3897929.0,10570068.0
13-04 02:34:44,4.754,3.650,91.426,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2145574912.0,519155712.0,16140902400.0,14813442048.0,3521300.0,11527872.0
13-04 02:34:45,4.924,3.396,91.596,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2150203392.0,519155712.0,16149282816.0,14800433152.0,3459794.0,17176302.0
13-04 02:34:46,4.202,3.173,92.453,0.0,0.0,0.172,0.0,0.0,0.0,0.0,2150404096.0,519155712.0,16157691904.0,14791823360.0,3566415.0,10484289.0
13-04 02:34:47,5.148,4.219,90.295,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,2151964672.0,519155712.0,16165273600.0,14782681088.0,3685264.0,10308374.0
13-04 02:34:48,5.936,4.348,89.381,0.0,0.0,0.334,0.0,0.0,0.0,0.0,2169929728.0,519155712.0,16173768704.0,14756220928.0,3621203.0,11624933.0
13-04 02:34:49,4.954,4.030,90.680,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2172882944.0,519155712.0,16181379072.0,14745657344.0,3423323.0,17185795.0
13-04 02:34:50,5.671,4.003,90.075,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,2172047360.0,519155712.0,16190226432.0,14737645568.0,3514226.0,10244719.0
13-04 02:34:51,5.626,4.450,89.673,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2172420096.0,519155712.0,16199315456.0,14728183808.0,3885778.0,10791753.0
13-04 02:34:52,5.952,3.486,90.391,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2173120512.0,519155712.0,16207691776.0,14719107072.0,3544697.0,11366435.0
13-04 02:34:53,4.971,3.707,90.901,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,2175414272.0,519155712.0,16215904256.0,14708600832.0,3436254.0,17295065.0
13-04 02:34:54,4.530,4.362,91.023,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,2176180224.0,519155712.0,16222965760.0,14700773376.0,3399872.0,10242029.0
13-04 02:34:55,6.198,4.858,88.777,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2183491584.0,519159808.0,16233058304.0,14683365376.0,4092680.0,11034279.0
13-04 02:34:56,4.604,3.410,91.645,0.0,0.0,0.341,0.0,0.0,0.0,0.0,2192560128.0,519159808.0,16240967680.0,14666387456.0,3571814.0,11628374.0
13-04 02:34:57,4.878,3.785,91.085,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2192154624.0,519159808.0,16249163776.0,14658596864.0,3390340.0,17051504.0
13-04 02:34:58,5.365,4.443,90.025,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2199711744.0,519159808.0,16256598016.0,14643605504.0,3649858.0,10606524.0
13-04 02:34:59,5.779,4.439,89.196,0.168,0.0,0.419,0.0,28672.0,0.0,3.0,2201747456.0,519159808.0,16265461760.0,14632706048.0,3898587.0,10739845.0
13-04 02:35:00,5.401,3.544,90.886,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,2209198080.0,519163904.0,16273936384.0,14616776704.0,3462145.0,11166190.0
13-04 02:35:01,4.618,4.198,90.764,0.0,0.0,0.420,0.0,0.0,0.0,0.0,2233569280.0,519163904.0,16281530368.0,14584811520.0,3441803.0,17398724.0
13-04 02:35:02,5.038,4.282,90.512,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2234028032.0,519163904.0,16288727040.0,14577156096.0,3599147.0,10456866.0
13-04 02:35:03,5.183,4.078,90.399,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2243072000.0,519163904.0,16298622976.0,14558216192.0,3871981.0,10682069.0
13-04 02:35:04,4.352,3.840,91.724,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2248519680.0,519163904.0,16306032640.0,14545358848.0,3482756.0,11703885.0
13-04 02:35:05,4.958,4.034,90.756,0.084,0.0,0.168,0.0,57344.0,0.0,4.0,2246119424.0,519163904.0,16315031552.0,14538760192.0,3390982.0,16738245.0
13-04 02:35:06,4.584,3.480,91.596,0.0,0.0,0.340,0.0,20480.0,0.0,5.0,2246815744.0,519163904.0,16321892352.0,14531203072.0,3526868.0,10408278.0
13-04 02:35:07,5.250,3.810,90.771,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2256994304.0,519163904.0,16332185600.0,14510731264.0,3680093.0,10203564.0
13-04 02:35:08,5.644,3.623,90.480,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2258300928.0,519163904.0,16340008960.0,14501601280.0,3627015.0,11745180.0
13-04 02:35:09,4.263,3.581,91.986,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2268504064.0,519163904.0,16347205632.0,14484201472.0,3491973.0,15593707.0
13-04 02:35:10,4.441,3.501,91.887,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,2268864512.0,519168000.0,16356253696.0,14474788864.0,3666880.0,12369292.0
13-04 02:35:11,5.228,3.794,90.472,0.253,0.0,0.253,0.0,20480.0,0.0,4.0,2293338112.0,519168000.0,16364457984.0,14442110976.0,3549352.0,10268984.0
13-04 02:35:12,0.417,0.500,98.999,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2293465088.0,519168000.0,16366563328.0,14439878656.0,380682.0,209754.0
13-04 02:35:13,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2293334016.0,519168000.0,16366563328.0,14440009728.0,81672.0,6843800.0
13-04 02:35:14,5.688,3.735,85.823,4.414,0.0,0.340,0.0,166289408.0,0.0,314.0,2294194176.0,519168000.0,16374018048.0,14431694848.0,4067948.0,10503145.0
13-04 02:35:15,12.786,8.637,77.477,0.508,0.0,0.593,0.0,102334464.0,0.0,197.0,2291630080.0,519168000.0,16394285056.0,14413991936.0,8298638.0,21968102.0
13-04 02:35:16,7.873,5.611,86.097,0.168,0.0,0.251,0.0,28672.0,0.0,3.0,2293370880.0,519168000.0,16406249472.0,14400286720.0,4656553.0,24942576.0
13-04 02:35:17,5.325,3.719,90.786,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2301079552.0,519168000.0,16413405184.0,14385422336.0,3601851.0,12286375.0
13-04 02:35:18,5.272,4.519,90.126,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2301108224.0,519168000.0,16422125568.0,14376673280.0,3599642.0,10582600.0
13-04 02:35:19,5.588,4.587,89.658,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2316869632.0,519168000.0,16430252032.0,14352785408.0,3494818.0,10279366.0
13-04 02:35:20,5.719,4.121,89.992,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2319556608.0,519172096.0,16437903360.0,14342443008.0,3689688.0,17543943.0
13-04 02:35:21,4.726,4.304,90.886,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2328174592.0,519172096.0,16447131648.0,14324596736.0,3510726.0,11123757.0
13-04 02:35:22,5.051,3.535,91.330,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2328399872.0,519172096.0,16454328320.0,14317174784.0,3371779.0,10119669.0
13-04 02:35:23,5.0,4.576,90.169,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2334068736.0,519172096.0,16464457728.0,14301376512.0,3901964.0,10597276.0
13-04 02:35:24,5.034,3.943,90.856,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2334507008.0,519172096.0,16471834624.0,14293561344.0,3294949.0,17975291.0
13-04 02:35:25,5.072,3.888,90.871,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,2336964608.0,519172096.0,16479440896.0,14283497472.0,3518450.0,10323642.0
13-04 02:35:26,4.113,3.171,92.545,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2337812480.0,519172096.0,16487227392.0,14274863104.0,3586127.0,10129762.0
13-04 02:35:27,4.851,3.404,91.489,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2342182912.0,519172096.0,16495890432.0,14261829632.0,3616613.0,10323643.0
13-04 02:35:28,5.569,4.489,89.609,0.166,0.0,0.166,0.0,12288.0,0.0,2.0,2352578560.0,519172096.0,16503820288.0,14243504128.0,3383951.0,18188952.0
13-04 02:35:29,5.412,4.580,89.925,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2352566272.0,519172096.0,16512069632.0,14235267072.0,3510553.0,10380101.0
13-04 02:35:30,5.750,4.750,89.417,0.0,0.0,0.083,0.0,102400.0,0.0,15.0,2370932736.0,519176192.0,16520089600.0,14208876544.0,3578649.0,10072317.0
13-04 02:35:31,4.518,3.069,92.242,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2371133440.0,519176192.0,16528744448.0,14200020992.0,3531601.0,10098694.0
13-04 02:35:32,6.162,4.080,89.509,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2373472256.0,519176192.0,16536801280.0,14189625344.0,3265083.0,17919142.0
13-04 02:35:33,5.214,4.037,90.664,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2374959104.0,519176192.0,16544358400.0,14180581376.0,3425571.0,10125902.0
13-04 02:35:34,4.511,3.489,91.660,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,2375487488.0,519176192.0,16552312832.0,14172098560.0,3669211.0,10242178.0
13-04 02:35:35,5.089,3.732,90.925,0.0,0.0,0.254,0.0,20480.0,0.0,3.0,2382155776.0,519176192.0,16560558080.0,14157185024.0,3625316.0,10400341.0
13-04 02:35:36,5.621,3.356,90.772,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2386255872.0,519176192.0,16568098816.0,14145544192.0,3336007.0,18049913.0
13-04 02:35:37,5.139,3.538,91.154,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2394759168.0,519176192.0,16575565824.0,14129573888.0,3388293.0,10123493.0
13-04 02:35:38,5.236,3.970,90.625,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2394288128.0,519176192.0,16584634368.0,14120976384.0,3712609.0,10195768.0
13-04 02:35:39,5.347,4.261,90.142,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2401230848.0,519176192.0,16592945152.0,14105722880.0,3529606.0,10283804.0
13-04 02:35:40,4.645,3.632,91.470,0.084,0.0,0.169,0.0,28672.0,0.0,4.0,2405474304.0,519184384.0,16600424448.0,14093991936.0,3296868.0,17986226.0
13-04 02:35:41,5.071,3.741,91.106,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2410967040.0,519184384.0,16607031296.0,14081892352.0,3038350.0,8283007.0
13-04 02:35:42,0.753,0.335,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2410676224.0,519184384.0,16608456704.0,14080757760.0,494632.0,1935419.0
13-04 02:35:43,9.597,7.455,82.519,0.0,0.0,0.428,0.0,0.0,0.0,0.0,2415329280.0,519184384.0,16624054272.0,14060507136.0,6848803.0,20334449.0
13-04 02:35:44,5.897,3.791,90.059,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2428899328.0,519184384.0,16633319424.0,14037671936.0,3684428.0,16967488.0
13-04 02:35:45,4.983,3.378,86.233,5.321,0.0,0.084,0.0,243736576.0,0.0,458.0,2427129856.0,519184384.0,16641191936.0,14031568896.0,3343311.0,11621929.0
13-04 02:35:46,5.004,4.087,89.908,0.584,0.0,0.417,0.0,19210240.0,0.0,41.0,2427592704.0,519184384.0,16648634368.0,14023663616.0,3357021.0,9812007.0
13-04 02:35:47,4.572,3.980,91.194,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2449584128.0,519184384.0,16656781312.0,13993525248.0,3507805.0,10295608.0
13-04 02:35:48,5.059,3.710,90.894,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2451066880.0,519184384.0,16664113152.0,13984710656.0,3552582.0,18246481.0
13-04 02:35:49,5.122,4.030,90.512,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2462842880.0,519184384.0,16671924224.0,13965123584.0,3489973.0,10137836.0
13-04 02:35:50,5.417,3.917,90.500,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2465484800.0,519184384.0,16680263680.0,13954142208.0,3388899.0,10087808.0
13-04 02:35:51,5.206,4.534,89.840,0.168,0.0,0.252,0.0,28672.0,0.0,3.0,2466836480.0,519184384.0,16688807936.0,13944246272.0,3787918.0,10431542.0
13-04 02:35:52,4.584,3.650,91.596,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2468380672.0,519184384.0,16697147392.0,13934362624.0,3382672.0,18099888.0
13-04 02:35:53,4.746,3.051,92.034,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2470350848.0,519184384.0,16704036864.0,13925502976.0,3323707.0,9996013.0
13-04 02:35:54,5.046,4.121,90.664,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2468769792.0,519184384.0,16713424896.0,13917696000.0,3690182.0,10233600.0
13-04 02:35:55,4.311,4.565,90.955,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,2473639936.0,519188480.0,16721301504.0,13904945152.0,3524637.0,10182702.0
13-04 02:35:56,5.263,4.344,90.226,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2473291776.0,519188480.0,16729104384.0,13897490432.0,3470546.0,18473263.0
13-04 02:35:57,4.886,3.791,90.986,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2495508480.0,519188480.0,16735383552.0,13868994560.0,3392867.0,10220340.0
13-04 02:35:58,5.458,4.030,90.344,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2494320640.0,519188480.0,16745168896.0,13860397056.0,3701813.0,10200181.0
13-04 02:35:59,5.263,4.428,90.142,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2494926848.0,519188480.0,16752967680.0,13851992064.0,3601273.0,10319236.0
13-04 02:36:00,5.228,3.457,91.147,0.0,0.0,0.169,0.0,45056.0,0.0,3.0,2504744960.0,519192576.0,16760430592.0,13834706944.0,3289159.0,18035484.0
13-04 02:36:01,4.802,3.707,91.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2504798208.0,519192576.0,16768565248.0,13826519040.0,3519017.0,10345628.0
13-04 02:36:02,5.415,3.384,91.117,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2504224768.0,519192576.0,16777003008.0,13818654720.0,3640560.0,10097080.0
13-04 02:36:03,5.607,4.017,89.958,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,2522345472.0,519192576.0,16784994304.0,13792542720.0,3550142.0,10317758.0
13-04 02:36:04,4.399,3.553,91.624,0.0,0.0,0.423,0.0,0.0,0.0,0.0,2524827648.0,519192576.0,16793255936.0,13781798912.0,3368453.0,18176641.0
13-04 02:36:05,4.966,3.620,91.246,0.0,0.0,0.168,0.0,49152.0,0.0,7.0,2525351936.0,519196672.0,16800993280.0,13773533184.0,3339157.0,9883603.0
13-04 02:36:06,6.076,3.629,90.127,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2542178304.0,519196672.0,16809050112.0,13748649984.0,3618729.0,10161037.0
13-04 02:36:07,4.903,4.057,91.040,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2543153152.0,519196672.0,16818630656.0,13738094592.0,3446060.0,9968053.0
13-04 02:36:08,4.117,3.002,92.796,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2558459904.0,519196672.0,16825229312.0,13716189184.0,3361350.0,18129630.0
13-04 02:36:09,4.979,3.544,91.224,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,2557542400.0,519196672.0,16832835584.0,13709500416.0,3319074.0,9930774.0
13-04 02:36:10,4.702,4.450,90.764,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2558197760.0,519200768.0,16842027008.0,13699649536.0,3593122.0,10274889.0
13-04 02:36:11,5.588,5.171,89.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2557345792.0,519200768.0,16850485248.0,13692043264.0,3716859.0,10435499.0
13-04 02:36:12,4.469,3.794,91.400,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2558947328.0,519200768.0,16858189824.0,13682737152.0,3319621.0,18002441.0
13-04 02:36:13,4.518,2.984,92.327,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2563538944.0,519200768.0,16865914880.0,13670420480.0,3404813.0,8584193.0
13-04 02:36:14,6.182,4.261,89.307,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2565279744.0,519200768.0,16874229760.0,13660364800.0,3502615.0,11842473.0
13-04 02:36:15,5.509,4.174,89.065,1.169,0.0,0.083,0.0,40493056.0,0.0,77.0,2568409088.0,519200768.0,16881483776.0,13649981440.0,3477735.0,10007710.0
13-04 02:36:16,5.008,3.990,80.815,9.932,0.0,0.255,0.0,205033472.0,0.0,383.0,2566926336.0,519200768.0,16890470400.0,13642477568.0,3645901.0,17690047.0
13-04 02:36:17,4.794,3.953,91.001,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2579746816.0,519200768.0,16898240512.0,13621886976.0,3378583.0,10896554.0
13-04 02:36:18,4.746,3.644,91.271,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2581356544.0,519200768.0,16905682944.0,13612834816.0,3570762.0,10482695.0
13-04 02:36:19,5.312,3.457,91.062,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2581135360.0,519200768.0,16914894848.0,13603844096.0,3522988.0,10195402.0
13-04 02:36:20,5.063,4.388,90.380,0.0,0.0,0.169,0.0,36864.0,0.0,3.0,2602192896.0,519200768.0,16922464256.0,13575217152.0,3571428.0,17441665.0
13-04 02:36:21,4.950,4.279,90.352,0.168,0.0,0.252,0.0,20480.0,0.0,4.0,2602041344.0,519200768.0,16930078720.0,13567754240.0,3581294.0,11260537.0
13-04 02:36:22,4.329,3.565,92.020,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2601320448.0,519200768.0,16938991616.0,13559562240.0,3292965.0,9996286.0
13-04 02:36:23,5.942,3.650,90.238,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2607759360.0,519200768.0,16947941376.0,13544173568.0,4074436.0,10985052.0
13-04 02:36:24,4.514,3.407,91.823,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2627403776.0,519200768.0,16955228160.0,13517242368.0,3369030.0,18216299.0
13-04 02:36:25,5.392,3.454,90.986,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2627846144.0,519204864.0,16963665920.0,13508358144.0,3471158.0,10220560.0
13-04 02:36:26,4.966,4.461,90.404,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2628632576.0,519204864.0,16972660736.0,13498576896.0,3747028.0,10408346.0
13-04 02:36:27,5.068,4.476,90.034,0.253,0.0,0.169,0.0,28672.0,0.0,3.0,2631356416.0,519204864.0,16981196800.0,13487316992.0,3604970.0,10425846.0
13-04 02:36:28,4.746,3.475,91.695,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2632323072.0,519204864.0,16988815360.0,13478731776.0,3311202.0,18039463.0
13-04 02:36:29,4.244,3.650,91.851,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2632200192.0,519204864.0,16997314560.0,13470355456.0,3476933.0,10153952.0
13-04 02:36:30,4.388,3.797,91.730,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2636406784.0,519204864.0,17004154880.0,13459308544.0,3195766.0,9998182.0
13-04 02:36:31,5.537,4.782,89.513,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,2637135872.0,519204864.0,17013202944.0,13449531392.0,3891082.0,10285280.0
13-04 02:36:32,5.369,3.691,90.688,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2639458304.0,519204864.0,17021128704.0,13439283200.0,3333686.0,18096889.0
13-04 02:36:33,5.430,4.344,89.975,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,2655539200.0,519204864.0,17028493312.0,13415837696.0,3388992.0,10126685.0
13-04 02:36:34,4.758,3.738,91.334,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2655776768.0,519204864.0,17038184448.0,13405908992.0,3598534.0,10094385.0
13-04 02:36:35,4.742,3.726,91.363,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,2656419840.0,519204864.0,17045655552.0,13397794816.0,3610536.0,10310763.0
13-04 02:36:36,4.263,3.581,91.901,0.0,0.0,0.256,0.0,32768.0,0.0,5.0,2668470272.0,519204864.0,17052962816.0,13378437120.0,3304916.0,18083899.0
13-04 02:36:37,4.418,3.144,92.268,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2672041984.0,519204864.0,17061253120.0,13366575104.0,3402119.0,10076893.0
13-04 02:36:38,5.223,3.960,90.733,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2671562752.0,519204864.0,17069039616.0,13359267840.0,3566834.0,10128807.0
13-04 02:36:39,5.430,4.094,90.309,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,2673573888.0,519204864.0,17077399552.0,13348896768.0,3598155.0,10188442.0
13-04 02:36:40,5.347,4.261,90.226,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2687991808.0,519204864.0,17085931520.0,13325946880.0,3338980.0,18101991.0
13-04 02:36:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2688106496.0,519204864.0,17086693376.0,13325070336.0,144373.0,10298.0
13-04 02:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2688434176.0,519204864.0,17086693376.0,13324742656.0,26521.0,1516020.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2688098304.0,519204864.0,17086701568.0,13325070336.0,7036.0,5140.0
13-04 02:36:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2688098304.0,519204864.0,17086701568.0,13325070336.0,6835.0,4821.0
13-04 02:36:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2687500288.0,519204864.0,17086701568.0,13325668352.0,7336.0,5476.0
13-04 02:36:46,0.083,0.250,96.661,3.005,0.0,0.0,0.0,125468672.0,0.0,236.0,2687336448.0,519204864.0,17086701568.0,13325832192.0,6975.0,4964.0
13-04 02:36:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,74981376.0,0.0,137.0,2688028672.0,519204864.0,17086701568.0,13325139968.0,8304.0,7321.0
13-04 02:36:48,2.931,2.261,94.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2687664128.0,519204864.0,17090277376.0,13321928704.0,1966978.0,1123886.0
13-04 02:36:49,5.401,4.388,89.789,0.0,0.0,0.422,0.0,0.0,0.0,0.0,2688835584.0,519204864.0,17099411456.0,13311623168.0,3943525.0,18418501.0
13-04 02:36:50,5.570,4.388,89.620,0.0,0.0,0.422,0.0,0.0,0.0,0.0,2708975616.0,519204864.0,17107632128.0,13283262464.0,3825475.0,10545457.0
13-04 02:36:51,5.508,3.814,90.169,0.169,0.0,0.339,0.0,65536.0,0.0,9.0,2708140032.0,519204864.0,17117888512.0,13273841664.0,3912041.0,10091938.0
13-04 02:36:52,5.743,4.561,89.443,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2709106688.0,519204864.0,17126961152.0,13263802368.0,4088294.0,18366700.0
13-04 02:36:53,6.795,4.530,88.339,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2723246080.0,519204864.0,17137127424.0,13239496704.0,4085226.0,10322685.0
13-04 02:36:54,7.095,4.424,88.230,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2727505920.0,519204864.0,17146896384.0,13225467904.0,4121785.0,18584955.0
13-04 02:36:55,6.207,4.167,89.541,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2727456768.0,519204864.0,17156792320.0,13215621120.0,4267583.0,10722062.0
13-04 02:36:56,6.717,4.954,88.245,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,2745339904.0,519204864.0,17166950400.0,13187579904.0,4197952.0,18770803.0
13-04 02:36:57,6.250,5.490,87.753,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,2749595648.0,519204864.0,17177530368.0,13172744192.0,4506644.0,13527066.0
13-04 02:36:58,6.145,4.714,88.805,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2747990016.0,519204864.0,17186484224.0,13165395968.0,4330829.0,16483856.0
13-04 02:36:59,4.701,3.932,91.197,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2754281472.0,519204864.0,17196703744.0,13148884992.0,3796750.0,10523418.0
13-04 02:37:00,6.129,5.038,88.665,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2752962560.0,519204864.0,17205858304.0,13141049344.0,4044864.0,17794034.0
13-04 02:37:01,6.908,5.139,87.447,0.0,0.0,0.505,0.0,16384.0,0.0,2.0,2765856768.0,519204864.0,17216626688.0,13117386752.0,4723584.0,19027145.0
13-04 02:37:02,5.294,4.454,90.0,0.0,0.0,0.252,0.0,12288.0,0.0,1.0,2774409216.0,519204864.0,17224798208.0,13100662784.0,3683133.0,10449971.0
13-04 02:37:03,6.471,4.790,88.403,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2776035328.0,519204864.0,17235628032.0,13088206848.0,4271772.0,12938678.0
13-04 02:37:04,6.109,4.770,88.870,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2776731648.0,519204864.0,17244532736.0,13078605824.0,4052767.0,16167444.0
13-04 02:37:05,7.276,5.245,87.225,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2789076992.0,519204864.0,17255026688.0,13055766528.0,4747440.0,19022381.0
13-04 02:37:06,4.661,4.153,91.017,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,2787586048.0,519204864.0,17263656960.0,13048627200.0,3733066.0,10569006.0
13-04 02:37:07,7.782,6.025,85.858,0.0,0.0,0.335,0.0,0.0,0.0,0.0,2791260160.0,519204864.0,17275367424.0,13033242624.0,5043921.0,15834359.0
13-04 02:37:08,4.600,3.663,91.482,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2809393152.0,519204864.0,17283461120.0,13007015936.0,3534861.0,14010250.0
13-04 02:37:09,6.570,4.949,88.140,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,2812354560.0,519204864.0,17294766080.0,12992749568.0,4741773.0,18163547.0
13-04 02:37:10,4.992,3.469,91.455,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2813902848.0,519204864.0,17302941696.0,12983025664.0,3418970.0,11118339.0
13-04 02:37:11,7.686,6.349,85.714,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2831822848.0,519204864.0,17314377728.0,12953669632.0,5082021.0,13801546.0
13-04 02:37:12,5.191,3.660,90.894,0.0,0.0,0.255,0.0,28672.0,0.0,5.0,2828496896.0,519204864.0,17324359680.0,12947013632.0,3675213.0,15729946.0
13-04 02:37:13,6.853,4.907,87.733,0.0,0.0,0.508,0.0,0.0,0.0,0.0,2830114816.0,519204864.0,17333862400.0,12935892992.0,4725992.0,18409430.0
13-04 02:37:14,5.616,4.443,89.690,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2862542848.0,519204864.0,17341599744.0,12895727616.0,3573573.0,10816090.0
13-04 02:37:15,7.113,4.657,87.892,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2862632960.0,519204864.0,17354182656.0,12883054592.0,4637275.0,16526210.0
13-04 02:37:16,4.318,3.895,91.363,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,2861195264.0,519204864.0,17363279872.0,12875395072.0,3596655.0,12398740.0
13-04 02:37:17,6.379,4.483,88.793,0.0,0.0,0.345,0.0,0.0,0.0,0.0,2879287296.0,519204864.0,17372856320.0,12847726592.0,4752220.0,17590790.0
13-04 02:37:18,5.471,3.872,90.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2878947328.0,519204864.0,17382191104.0,12838731776.0,3658638.0,11778461.0
13-04 02:37:19,7.479,4.958,87.311,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2879934464.0,519204864.0,17392697344.0,12827238400.0,4642365.0,16867885.0
13-04 02:37:20,5.640,4.040,90.067,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2879234048.0,519204864.0,17401204736.0,12819431424.0,3761119.0,9421770.0
13-04 02:37:21,6.465,5.290,87.909,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,2891313152.0,519204864.0,17412972544.0,12795584512.0,4311688.0,14596281.0
13-04 02:37:22,6.112,4.669,82.428,6.367,0.0,0.424,0.0,260562944.0,0.0,486.0,2892021760.0,519204864.0,17422835712.0,12785012736.0,4382015.0,16334248.0
13-04 02:37:23,5.360,3.936,90.620,0.0,0.0,0.084,0.0,75382784.0,0.0,100.0,2892472320.0,519204864.0,17430536192.0,12776861696.0,3394042.0,11789229.0
13-04 02:37:24,6.690,3.688,89.194,0.0,0.0,0.429,0.0,0.0,0.0,0.0,2904326144.0,519204864.0,17441218560.0,12754325504.0,4504376.0,18708729.0
13-04 02:37:25,6.460,5.537,87.668,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2905350144.0,519204864.0,17451892736.0,12742627328.0,4455171.0,17433930.0
13-04 02:37:26,5.931,4.428,89.307,0.167,0.0,0.167,0.0,57344.0,0.0,5.0,2896986112.0,519204864.0,17460215808.0,12742668288.0,3809819.0,11821124.0
13-04 02:37:27,6.017,4.746,89.068,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,2919927808.0,519204864.0,17470148608.0,12709793792.0,4197047.0,10266909.0
13-04 02:37:28,6.318,4.549,88.880,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2920394752.0,519204864.0,17479516160.0,12699959296.0,4318949.0,18741361.0
13-04 02:37:29,5.532,4.526,89.774,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2919555072.0,519204864.0,17488371712.0,12691943424.0,3689383.0,10008228.0
13-04 02:37:30,6.186,4.153,89.492,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2920599552.0,519204864.0,17498537984.0,12680732672.0,4160844.0,18444186.0
13-04 02:37:31,6.336,4.366,89.041,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,2942943232.0,519204864.0,17509167104.0,12647759872.0,4546514.0,13736356.0
13-04 02:37:32,4.987,3.719,90.786,0.169,0.0,0.338,0.0,45056.0,0.0,4.0,2941575168.0,519204864.0,17517723648.0,12640571392.0,3695356.0,15373354.0
13-04 02:37:33,5.937,4.580,89.483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2940145664.0,519204864.0,17527287808.0,12632436736.0,4217729.0,10450292.0
13-04 02:37:34,6.218,4.706,88.824,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2956439552.0,519204864.0,17536524288.0,12606906368.0,4176414.0,18174638.0
13-04 02:37:35,6.549,4.702,88.413,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2964373504.0,519204864.0,17546285056.0,12589211648.0,4011866.0,10677445.0
13-04 02:37:36,6.818,4.798,88.131,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,2965803008.0,519204864.0,17556250624.0,12577816576.0,4371028.0,18798798.0
13-04 02:37:37,6.790,5.029,87.930,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2966966272.0,519204864.0,17567186944.0,12565716992.0,4302231.0,12709659.0
13-04 02:37:38,5.527,4.167,89.881,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,2971598848.0,519204864.0,17575559168.0,12552712192.0,4077408.0,16840591.0
13-04 02:37:39,5.709,4.870,89.085,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2971054080.0,519204864.0,17585672192.0,12543143936.0,4118360.0,10477820.0
13-04 02:37:40,7.161,5.162,87.344,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2972573696.0,519204864.0,17594777600.0,12532518912.0,4364401.0,18779287.0
13-04 02:37:41,5.808,4.293,89.815,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2973249536.0,519204864.0,17603788800.0,12522831872.0,3904646.0,10426343.0
13-04 02:37:42,7.029,5.272,87.448,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2999046144.0,519204864.0,17614082048.0,12486742016.0,4379929.0,18892894.0
13-04 02:37:43,7.282,4.742,87.807,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2998927360.0,519204864.0,17625395200.0,12475547648.0,4726586.0,17050521.0
13-04 02:37:44,4.946,4.023,90.612,0.084,0.0,0.335,0.0,12288.0,0.0,2.0,2999259136.0,519204864.0,17633554432.0,12467056640.0,3492295.0,12041256.0
13-04 02:37:45,7.797,4.831,87.119,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3026767872.0,519204864.0,17644322816.0,12428779520.0,4909709.0,18330077.0
13-04 02:37:46,4.774,4.188,90.536,0.084,0.0,0.419,0.0,16384.0,0.0,2.0,3023966208.0,519204864.0,17654259712.0,12421644288.0,3558609.0,11277576.0
13-04 02:37:47,7.107,5.076,87.479,0.0,0.0,0.338,0.0,36864.0,0.0,5.0,3028549632.0,519204864.0,17663823872.0,12407496704.0,4761448.0,16700311.0
13-04 02:37:48,5.504,4.064,90.008,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3028082688.0,519204864.0,17673674752.0,12398112768.0,4001878.0,13173648.0
13-04 02:37:49,6.593,4.818,88.504,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3033841664.0,519204864.0,17684004864.0,12382023680.0,4427851.0,15415558.0
13-04 02:37:50,5.798,4.202,89.580,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,3031793664.0,519204864.0,17692520448.0,12375556096.0,3957364.0,14072449.0
13-04 02:37:51,5.957,4.936,88.681,0.0,0.0,0.426,0.0,16384.0,0.0,2.0,3033612288.0,519204864.0,17702404096.0,12363853824.0,4587756.0,15938864.0
13-04 02:37:52,4.782,2.989,91.802,0.256,0.0,0.171,0.0,10600448.0,0.0,15.0,3035299840.0,519204864.0,17711566848.0,12353003520.0,3585367.0,10240309.0
13-04 02:37:53,6.741,5.119,83.362,4.522,0.0,0.256,0.0,272629760.0,0.0,388.0,3060609024.0,519204864.0,17722355712.0,12316905472.0,4684861.0,18547131.0
13-04 02:37:54,4.599,4.431,90.719,0.0,0.0,0.251,0.0,13631488.0,0.0,15.0,3059703808.0,519204864.0,17731543040.0,12308623360.0,3470771.0,4301815.0
13-04 02:37:55,6.020,5.184,88.462,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3061886976.0,519204864.0,17740120064.0,12297863168.0,4174796.0,18878350.0
13-04 02:37:56,6.891,4.286,88.487,0.084,0.0,0.252,0.0,65536.0,0.0,5.0,3060633600.0,519204864.0,17749504000.0,12289732608.0,4344258.0,19163499.0
13-04 02:37:57,5.622,4.089,89.949,0.0,0.0,0.341,0.0,0.0,0.0,0.0,3093311488.0,519204864.0,17759830016.0,12246728704.0,4021872.0,10679515.0
13-04 02:37:58,5.877,5.122,88.665,0.0,0.0,0.336,0.0,8192.0,0.0,2.0,3094073344.0,519204864.0,17769078784.0,12236718080.0,4143167.0,18513306.0
13-04 02:37:59,6.058,4.608,89.078,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3095224320.0,519204864.0,17779929088.0,12224716800.0,4475319.0,13187160.0
13-04 02:38:00,5.004,3.817,91.009,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3095846912.0,519204864.0,17787342848.0,12216680448.0,3718930.0,16034021.0
13-04 02:38:01,7.274,5.017,87.458,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3106156544.0,519204864.0,17798914048.0,12194799616.0,4356797.0,10651823.0
13-04 02:38:02,5.748,4.734,89.011,0.169,0.0,0.338,0.0,28672.0,0.0,3.0,3105759232.0,519204864.0,17808326656.0,12185784320.0,4204414.0,18701937.0
13-04 02:38:03,5.617,4.340,89.872,0.0,0.0,0.170,0.0,24576.0,0.0,4.0,3105828864.0,519204864.0,17818112000.0,12175929344.0,4090827.0,10514330.0
13-04 02:38:04,6.066,5.139,88.374,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3118374912.0,519204864.0,17828261888.0,12153233408.0,4330972.0,18681499.0
13-04 02:38:05,6.356,4.322,89.153,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3120668672.0,519204864.0,17838194688.0,12141006848.0,4197605.0,11020896.0
13-04 02:38:06,6.478,5.150,87.874,0.083,0.0,0.415,0.0,32768.0,0.0,3.0,3124412416.0,519204864.0,17846562816.0,12128894976.0,4151055.0,18594143.0
13-04 02:38:07,5.772,5.008,89.049,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3122704384.0,519204864.0,17858011136.0,12119154688.0,4421321.0,10983972.0
13-04 02:38:08,6.313,5.135,88.300,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,3141566464.0,519204864.0,17867014144.0,12091289600.0,4049471.0,18310340.0
13-04 02:38:09,5.700,4.694,89.522,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3139768320.0,519204864.0,17876996096.0,12083105792.0,3877395.0,10198203.0
13-04 02:38:10,6.356,4.915,88.559,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3144245248.0,519204864.0,17887981568.0,12067643392.0,4552075.0,19049662.0
13-04 02:38:11,7.595,5.232,87.004,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3147231232.0,519204864.0,17898106880.0,12054532096.0,4399815.0,15318504.0
13-04 02:38:12,5.316,3.966,90.549,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3158200320.0,519204864.0,17906688000.0,12034981888.0,3806192.0,13645941.0
13-04 02:38:13,5.813,4.297,89.553,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3161800704.0,519204864.0,17915850752.0,12022218752.0,3991938.0,10432121.0
13-04 02:38:14,6.828,4.829,87.927,0.083,0.0,0.333,0.0,12288.0,0.0,2.0,3166412800.0,519204864.0,17925664768.0,12007792640.0,4072031.0,18384411.0
13-04 02:38:15,6.876,4.414,88.285,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3168026624.0,519204864.0,17935585280.0,11996258304.0,4556766.0,11688531.0
13-04 02:38:16,6.124,3.859,89.765,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3168768000.0,519204864.0,17945841664.0,11985260544.0,3927481.0,17838680.0
13-04 02:38:17,6.911,4.778,88.055,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3193335808.0,519204864.0,17955733504.0,11950800896.0,4695341.0,19047471.0
13-04 02:38:18,5.223,3.875,90.564,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3191627776.0,519204864.0,17966190592.0,11942051840.0,3739510.0,10418818.0
13-04 02:38:19,6.969,5.626,87.154,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3193167872.0,519204864.0,17975422976.0,11931279360.0,4699706.0,17675842.0
13-04 02:38:20,4.919,3.817,90.925,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,3193364480.0,519204864.0,17984126976.0,11922378752.0,3911383.0,12051865.0
13-04 02:38:21,5.853,4.849,89.047,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3218317312.0,519204864.0,17992769536.0,11888783360.0,3758474.0,10397096.0
13-04 02:38:22,6.885,5.038,87.741,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3218763776.0,519204864.0,18003496960.0,11877609472.0,4488938.0,18489812.0
13-04 02:38:23,6.025,4.854,86.360,2.427,0.0,0.335,0.0,87076864.0,0.0,131.0,3219488768.0,519204864.0,18012532736.0,11867848704.0,4159611.0,10544498.0
13-04 02:38:24,6.481,3.872,86.785,2.694,0.0,0.168,0.0,211251200.0,0.0,286.0,3219034112.0,519204864.0,18021900288.0,11858935808.0,3788574.0,15048138.0
13-04 02:38:25,6.791,4.924,88.031,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3251245056.0,519204864.0,18033270784.0,11815354368.0,4499162.0,16864461.0
13-04 02:38:26,5.748,4.396,89.518,0.0,0.0,0.338,0.0,69632.0,0.0,5.0,3248918528.0,519208960.0,18043502592.0,11807444992.0,4317015.0,8635132.0
13-04 02:38:27,5.424,4.153,89.831,0.0,0.0,0.593,0.0,0.0,0.0,0.0,3251802112.0,519208960.0,18052116480.0,11795947520.0,4103864.0,18189595.0
13-04 02:38:28,6.303,4.034,89.412,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3249627136.0,519208960.0,18061029376.0,11789209600.0,3997563.0,18266016.0
13-04 02:38:29,5.387,4.966,89.394,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3250348032.0,519208960.0,18070368256.0,11779149824.0,3949160.0,10248704.0
13-04 02:38:30,7.352,6.266,86.216,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3272953856.0,519208960.0,18079817728.0,11747094528.0,4708267.0,19255492.0
13-04 02:38:31,4.337,3.401,91.922,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,3271970816.0,519208960.0,18090496000.0,11737399296.0,3639716.0,10150193.0
13-04 02:38:32,6.812,4.878,87.973,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3272507392.0,519208960.0,18099892224.0,11727466496.0,4436630.0,18827319.0
13-04 02:38:33,5.093,3.990,90.577,0.0,0.0,0.340,0.0,8192.0,0.0,2.0,3273867264.0,519208960.0,18109194240.0,11716804608.0,4009809.0,10073324.0
13-04 02:38:34,6.081,4.730,88.936,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,3300634624.0,519208960.0,18117980160.0,11681251328.0,4063527.0,18753250.0
13-04 02:38:35,5.817,3.678,90.248,0.0,0.0,0.257,0.0,0.0,0.0,0.0,3301318656.0,519208960.0,18128060416.0,11670487040.0,4226599.0,10485388.0
13-04 02:38:36,6.166,5.068,88.598,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,3300806656.0,519213056.0,18138341376.0,11660713984.0,4318866.0,19225738.0
13-04 02:38:37,6.097,4.318,89.416,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3301093376.0,519213056.0,18149072896.0,11649695744.0,4291345.0,10812400.0
13-04 02:38:38,5.922,4.653,89.086,0.169,0.0,0.169,0.0,45056.0,0.0,7.0,3313864704.0,519213056.0,18157854720.0,11628142592.0,4189437.0,18355646.0
13-04 02:38:39,5.008,4.075,90.662,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3313930240.0,519213056.0,18167324672.0,11618607104.0,3909046.0,10524950.0
13-04 02:38:40,6.856,4.599,88.127,0.0,0.0,0.418,0.0,0.0,0.0,0.0,3314040832.0,519213056.0,18177437696.0,11608383488.0,4312286.0,18879420.0
13-04 02:38:41,6.345,4.569,88.917,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3314290688.0,519213056.0,18186387456.0,11599183872.0,4300790.0,10812672.0
13-04 02:38:42,5.541,4.092,90.111,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3316711424.0,519213056.0,18196455424.0,11586695168.0,4112315.0,18657621.0
13-04 02:38:43,6.186,3.898,89.661,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3345227776.0,519213056.0,18206617600.0,11548016640.0,4093286.0,10567124.0
13-04 02:38:44,5.664,4.987,88.588,0.169,0.0,0.592,0.0,12288.0,0.0,2.0,3346522112.0,519213056.0,18216378368.0,11536961536.0,4417388.0,18778570.0
13-04 02:38:45,6.124,5.117,88.507,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3346436096.0,519213056.0,18225926144.0,11527499776.0,4311517.0,10649895.0
13-04 02:38:46,5.537,5.285,88.842,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,3347369984.0,519213056.0,18234277888.0,11518214144.0,4072753.0,18356092.0
13-04 02:38:47,6.593,4.818,88.250,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3391057920.0,519213056.0,18243690496.0,11465113600.0,4297469.0,10987240.0
13-04 02:38:48,3.778,3.023,93.031,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3388067840.0,519213056.0,18250637312.0,11461156864.0,2556714.0,17204635.0
13-04 02:38:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3388039168.0,519213056.0,18252185600.0,11459637248.0,9955.0,10251.0
13-04 02:38:50,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3388039168.0,519213056.0,18252185600.0,11459637248.0,11244.0,216462.0
13-04 02:38:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3388035072.0,519213056.0,18252189696.0,11459637248.0,6830.0,4935.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3388035072.0,519213056.0,18252189696.0,11459637248.0,6996.0,5025.0
13-04 02:38:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3388035072.0,519213056.0,18252189696.0,11459637248.0,6213.0,3698.0
13-04 02:38:54,0.084,0.251,95.739,3.926,0.0,0.0,0.0,157847552.0,0.0,222.0,3388035072.0,519213056.0,18252189696.0,11459637248.0,8268.0,6919.0
13-04 02:38:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,76484608.0,0.0,110.0,3388092416.0,519213056.0,18252189696.0,11459579904.0,7621.0,6062.0
13-04 02:38:56,5.175,4.174,90.234,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,3387523072.0,519213056.0,18259169280.0,11453169664.0,3314690.0,10304205.0
13-04 02:38:57,4.949,4.096,90.785,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3387863040.0,519213056.0,18268102656.0,11443896320.0,4073232.0,10392163.0
13-04 02:38:58,7.488,5.990,86.273,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3387838464.0,519213056.0,18279010304.0,11433013248.0,4874037.0,18246436.0
13-04 02:38:59,5.093,3.735,91.002,0.0,0.0,0.170,0.0,126976.0,0.0,11.0,3388293120.0,519213056.0,18287742976.0,11423825920.0,3764942.0,11109838.0
13-04 02:39:00,7.401,6.140,86.207,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3413946368.0,519213056.0,18299453440.0,11386462208.0,4941048.0,19042315.0
13-04 02:39:01,5.734,4.806,89.292,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3417948160.0,519213056.0,18308259840.0,11373654016.0,4084332.0,15187610.0
13-04 02:39:02,6.751,5.654,87.257,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,3415494656.0,519213056.0,18320531456.0,11363835904.0,4819194.0,14509616.0
13-04 02:39:03,6.920,4.895,87.932,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3416829952.0,519213056.0,18330947584.0,11352084480.0,4637393.0,18789760.0
13-04 02:39:04,5.952,4.082,89.881,0.0,0.0,0.085,0.0,28672.0,0.0,3.0,3430162432.0,519213056.0,18340532224.0,11329167360.0,4149162.0,10612252.0
13-04 02:39:05,7.956,5.193,86.432,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3432919040.0,519213056.0,18351996928.0,11314946048.0,4960854.0,19173445.0
13-04 02:39:06,5.808,4.461,89.562,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3433025536.0,519213056.0,18361421824.0,11305414656.0,3956022.0,18756365.0
13-04 02:39:07,7.718,5.621,86.493,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3432517632.0,519213056.0,18372460544.0,11294883840.0,4957936.0,10810753.0
13-04 02:39:08,5.451,4.514,89.608,0.256,0.0,0.170,0.0,20480.0,0.0,3.0,3437109248.0,519213056.0,18382680064.0,11280072704.0,4046303.0,18497694.0
13-04 02:39:09,7.209,5.448,86.840,0.0,0.0,0.503,0.0,32768.0,0.0,3.0,3453612032.0,519217152.0,18393346048.0,11252899840.0,4811635.0,16513074.0
13-04 02:39:10,6.053,4.092,89.685,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3453452288.0,519217152.0,18402672640.0,11243732992.0,4444377.0,13580160.0
13-04 02:39:11,6.334,4.645,88.598,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3452801024.0,519217152.0,18413764608.0,11233292288.0,4518644.0,18596486.0
13-04 02:39:12,5.475,5.304,88.879,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3452743680.0,519217152.0,18426171392.0,11220942848.0,4559715.0,10994444.0
13-04 02:39:13,7.149,5.046,87.300,0.252,0.0,0.252,0.0,28672.0,0.0,3.0,3483623424.0,519217152.0,18435186688.0,11181047808.0,4413928.0,18754671.0
13-04 02:39:14,7.873,5.611,86.348,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3485556736.0,519217152.0,18446274560.0,11168026624.0,4896135.0,19657200.0
13-04 02:39:15,6.383,4.511,88.936,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3484397568.0,519217152.0,18457726976.0,11157733376.0,4580257.0,10808817.0
13-04 02:39:16,5.470,4.615,89.573,0.0,0.0,0.342,0.0,0.0,0.0,0.0,3485204480.0,519217152.0,18467106816.0,11147546624.0,4336394.0,18445572.0
13-04 02:39:17,6.955,4.411,88.210,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3498741760.0,519217152.0,18478153728.0,11122962432.0,4591687.0,19102152.0
13-04 02:39:18,6.757,5.236,87.922,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,3524575232.0,519217152.0,18489708544.0,11085574144.0,4510962.0,10639897.0
13-04 02:39:19,6.293,4.677,88.435,0.170,0.0,0.425,0.0,28672.0,0.0,4.0,3525812224.0,519217152.0,18500726784.0,11073318912.0,4512384.0,18951615.0
13-04 02:39:20,6.218,4.958,88.487,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3526053888.0,519217152.0,18510073856.0,11063730176.0,4361982.0,10682874.0
13-04 02:39:21,6.897,4.962,87.721,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3526619136.0,519217152.0,18519851008.0,11053387776.0,4508284.0,18770744.0
13-04 02:39:22,7.006,5.838,86.656,0.0,0.0,0.500,0.0,0.0,0.0,0.0,3541581824.0,519217152.0,18530390016.0,11027886080.0,4617692.0,19079259.0
13-04 02:39:23,6.099,5.848,87.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3541512192.0,519217152.0,18540826624.0,11017519104.0,4276312.0,10110735.0
13-04 02:39:24,7.018,5.263,87.469,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3540029440.0,519217152.0,18552438784.0,11007389696.0,4444957.0,19022839.0
13-04 02:39:25,7.197,5.419,87.214,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,3542822912.0,519217152.0,18562330624.0,10994704384.0,4914274.0,17048908.0
13-04 02:39:26,5.753,4.653,89.509,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3540860928.0,519217152.0,18573737984.0,10985259008.0,4175179.0,12751278.0
13-04 02:39:27,8.432,6.155,85.160,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3576619008.0,519217152.0,18584236032.0,10939002880.0,5070406.0,19587809.0
13-04 02:39:28,6.973,3.912,88.776,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3579191296.0,519217152.0,18595352576.0,10925314048.0,4541962.0,10547635.0
13-04 02:39:29,6.487,4.718,88.543,0.084,0.0,0.168,0.0,5320704.0,0.0,11.0,3576811520.0,519217152.0,18606141440.0,10916904960.0,4388062.0,16467882.0
13-04 02:39:30,6.949,5.847,80.593,6.271,0.0,0.339,0.0,274726912.0,0.0,301.0,3576930304.0,519217152.0,18618961920.0,10903965696.0,5098842.0,10170227.0
13-04 02:39:31,6.555,3.950,88.992,0.168,0.0,0.336,0.0,83623936.0,0.0,93.0,3579703296.0,519217152.0,18627739648.0,10892414976.0,4050862.0,19471486.0
13-04 02:39:32,6.616,5.025,88.023,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3600084992.0,519217152.0,18638090240.0,10861682688.0,4209282.0,21590896.0
13-04 02:39:33,6.718,4.507,88.520,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3600769024.0,519217152.0,18647719936.0,10851368960.0,4548914.0,17271508.0
13-04 02:39:34,6.250,4.983,88.514,0.0,0.0,0.253,0.0,61440.0,0.0,3.0,3600072704.0,519217152.0,18658648064.0,10841137152.0,4534757.0,12370489.0
13-04 02:39:35,5.812,4.188,89.829,0.0,0.0,0.171,0.0,69632.0,0.0,6.0,3601231872.0,519217152.0,18668433408.0,10830192640.0,4239483.0,18388860.0
13-04 02:39:36,6.022,4.835,88.974,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3601317888.0,519217152.0,18678947840.0,10819592192.0,4528748.0,10801803.0
13-04 02:39:37,7.167,4.806,87.605,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,3624779776.0,519217152.0,18688786432.0,10786291712.0,4432696.0,19007697.0
13-04 02:39:38,6.207,5.272,88.180,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3626962944.0,519217152.0,18701139968.0,10771755008.0,4780071.0,18838773.0
13-04 02:39:39,5.987,5.312,88.364,0.0,0.0,0.337,0.0,32768.0,0.0,3.0,3629551616.0,519217152.0,18710622208.0,10759684096.0,4428140.0,10804658.0
13-04 02:39:40,6.492,5.228,88.027,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3629334528.0,519217152.0,18721284096.0,10749239296.0,4588534.0,18819707.0
13-04 02:39:41,7.029,4.351,88.285,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3632435200.0,519217152.0,18730299392.0,10737123328.0,4262853.0,15181808.0
13-04 02:39:42,7.550,5.537,86.745,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3653337088.0,519217152.0,18742407168.0,10704113664.0,4686472.0,14474801.0
13-04 02:39:43,6.351,4.742,88.315,0.169,0.0,0.423,0.0,20480.0,0.0,3.0,3654508544.0,519217152.0,18753216512.0,10692132864.0,4387367.0,18907370.0
13-04 02:39:44,6.678,4.734,88.419,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3654684672.0,519221248.0,18763726848.0,10681442304.0,4650285.0,11006975.0
13-04 02:39:45,7.517,4.730,87.416,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3655741440.0,519221248.0,18774036480.0,10670075904.0,4816415.0,19599758.0
13-04 02:39:46,6.281,5.360,88.023,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3660034048.0,519221248.0,18784591872.0,10655227904.0,4353254.0,18614958.0
13-04 02:39:47,7.769,6.015,86.048,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3688968192.0,519221248.0,18795974656.0,10614910976.0,4667651.0,10660405.0
13-04 02:39:48,5.963,4.600,89.097,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,3689664512.0,519221248.0,18806546432.0,10603642880.0,4475247.0,18987373.0
13-04 02:39:49,7.053,5.122,87.490,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,3690954752.0,519225344.0,18816495616.0,10592399360.0,4570120.0,18640207.0
13-04 02:39:50,7.564,5.320,86.866,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3690246144.0,519225344.0,18827403264.0,10582200320.0,4573785.0,11426527.0
13-04 02:39:51,7.564,5.653,86.367,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3692412928.0,519225344.0,18837139456.0,10570297344.0,4577313.0,18895597.0
13-04 02:39:52,6.773,5.268,87.793,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3723583488.0,519225344.0,18847203328.0,10529062912.0,4350834.0,10849234.0
13-04 02:39:53,7.018,5.848,86.884,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,3722616832.0,519225344.0,18859454464.0,10517778432.0,4894012.0,19253548.0
13-04 02:39:54,6.818,4.966,87.710,0.084,0.0,0.421,0.0,28672.0,0.0,4.0,3724460032.0,519225344.0,18869022720.0,10506366976.0,4473753.0,18963013.0
13-04 02:39:55,6.555,4.958,88.235,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3723870208.0,519225344.0,18879520768.0,10496458752.0,4353519.0,10564807.0
13-04 02:39:56,6.818,5.640,87.374,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3722203136.0,519225344.0,18890915840.0,10486730752.0,4799400.0,19221000.0
13-04 02:39:57,6.638,4.681,88.340,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3761442816.0,519225344.0,18900779008.0,10437627904.0,4443840.0,14146705.0
13-04 02:39:58,5.872,5.369,88.591,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3760562176.0,519225344.0,18910445568.0,10428841984.0,4275023.0,14768781.0
13-04 02:39:59,6.435,4.996,88.315,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,3760615424.0,519225344.0,18921791488.0,10417442816.0,4589526.0,18987197.0
13-04 02:40:00,6.594,5.927,86.394,0.751,0.0,0.334,0.0,27549696.0,0.0,32.0,3762020352.0,519225344.0,18932277248.0,10405552128.0,4491732.0,9800127.0
13-04 02:40:01,7.470,4.924,83.531,3.905,0.0,0.170,0.0,274558976.0,0.0,295.0,3765321728.0,519225344.0,18942316544.0,10392211456.0,4964939.0,19625012.0
13-04 02:40:02,7.197,4.234,88.230,0.0,0.0,0.339,0.0,22020096.0,0.0,24.0,3789099008.0,519225344.0,18954190848.0,10356559872.0,4152864.0,12546850.0
13-04 02:40:03,6.582,4.810,88.523,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3790811136.0,519225344.0,18962989056.0,10346049536.0,4433938.0,16445646.0
13-04 02:40:04,6.538,5.365,87.762,0.0,0.0,0.335,0.0,65536.0,0.0,3.0,3789787136.0,519225344.0,18974994432.0,10335068160.0,4411488.0,19899641.0
13-04 02:40:05,6.797,4.673,88.360,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3792506880.0,519225344.0,18985123840.0,10322219008.0,4587360.0,14562125.0
13-04 02:40:06,5.966,5.378,88.235,0.084,0.0,0.336,0.0,24576.0,0.0,3.0,3790798848.0,519225344.0,18994495488.0,10314555392.0,4396152.0,15112938.0
13-04 02:40:07,7.317,5.635,86.627,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3793596416.0,519225344.0,19006476288.0,10299777024.0,4979237.0,19079743.0
13-04 02:40:08,6.975,4.622,88.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3845476352.0,519225344.0,19016036352.0,10238337024.0,4104843.0,10658517.0
13-04 02:40:09,6.992,4.634,88.121,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,3845980160.0,519225344.0,19025944576.0,10227924992.0,4496371.0,18900448.0
13-04 02:40:10,7.960,6.136,85.655,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3844734976.0,519225344.0,19039518720.0,10215596032.0,4663764.0,18889142.0
13-04 02:40:11,7.028,4.826,87.807,0.0,0.0,0.339,0.0,57344.0,0.0,8.0,3847225344.0,519225344.0,19049852928.0,10202771456.0,4729303.0,11188579.0
13-04 02:40:12,5.787,4.596,89.277,0.255,0.0,0.085,0.0,12288.0,0.0,2.0,3850657792.0,519225344.0,19058302976.0,10190888960.0,4366735.0,18617786.0
13-04 02:40:13,7.143,5.126,87.479,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3865186304.0,519225344.0,19069157376.0,10165506048.0,4473864.0,18943491.0
13-04 02:40:14,7.173,5.654,86.920,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3866816512.0,519225344.0,19081048064.0,10151985152.0,5055577.0,11483942.0
13-04 02:40:15,6.328,5.079,88.343,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3865452544.0,519225344.0,19091775488.0,10142621696.0,3951017.0,18234040.0
13-04 02:40:16,6.632,4.479,88.544,0.0,0.0,0.345,0.0,0.0,0.0,0.0,3868205056.0,519225344.0,19103297536.0,10128347136.0,4861770.0,13248102.0
13-04 02:40:17,6.397,4.966,88.384,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3865923584.0,519225344.0,19114020864.0,10119905280.0,4375458.0,16763936.0
13-04 02:40:18,6.566,5.303,87.795,0.084,0.0,0.253,0.0,20480.0,0.0,3.0,3868123136.0,519225344.0,19123736576.0,10107990016.0,4517841.0,18878101.0
13-04 02:40:19,7.191,5.351,87.207,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3891232768.0,519225344.0,19133497344.0,10075119616.0,4425234.0,10537571.0
13-04 02:40:20,7.191,6.020,86.455,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3890647040.0,519225344.0,19146149888.0,10063052800.0,4802696.0,19102315.0
13-04 02:40:21,6.706,5.113,88.013,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3894276096.0,519225344.0,19155345408.0,10050228224.0,4345487.0,13864929.0
13-04 02:40:22,6.328,5.662,87.760,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3890577408.0,519225344.0,19165929472.0,10043342848.0,4353814.0,15426746.0
13-04 02:40:23,7.705,5.863,86.181,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3891777536.0,519225344.0,19176845312.0,10031226880.0,4913268.0,19450344.0
13-04 02:40:24,6.444,5.356,87.866,0.167,0.0,0.167,0.0,45056.0,0.0,5.0,3923472384.0,519225344.0,19187150848.0,9989226496.0,4132457.0,10467727.0
13-04 02:40:25,8.010,6.771,84.806,0.0,0.0,0.413,0.0,0.0,0.0,0.0,3923349504.0,519225344.0,19198517248.0,9977982976.0,4875198.0,19382878.0
13-04 02:40:26,5.927,4.403,89.500,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3925340160.0,519225344.0,19207573504.0,9966936064.0,4154721.0,18746476.0
13-04 02:40:27,7.065,5.635,86.880,0.0,0.0,0.421,0.0,0.0,0.0,0.0,3924697088.0,519225344.0,19219984384.0,9955168256.0,4939226.0,11084503.0
13-04 02:40:28,6.266,4.034,89.442,0.0,0.0,0.258,0.0,12288.0,0.0,3.0,3924639744.0,519225344.0,19230564352.0,9944645632.0,4423654.0,19056410.0
13-04 02:40:29,6.186,5.254,88.220,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,3926552576.0,519225344.0,19240804352.0,9932492800.0,4676590.0,16404296.0
13-04 02:40:30,7.557,5.122,86.818,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,3958325248.0,519225344.0,19251634176.0,9889890304.0,4628817.0,13690909.0
13-04 02:40:31,6.678,4.987,85.630,2.620,0.0,0.085,0.0,105025536.0,0.0,113.0,3958132736.0,519225344.0,19262353408.0,9879363584.0,4463143.0,18907709.0
13-04 02:40:32,5.997,5.321,84.882,3.463,0.0,0.338,0.0,221499392.0,0.0,241.0,3957645312.0,519225344.0,19273342976.0,9868861440.0,4557474.0,10651174.0
13-04 02:40:33,7.077,5.307,87.447,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3960352768.0,519225344.0,19284160512.0,9855336448.0,4673220.0,16262314.0
13-04 02:40:34,6.581,4.872,88.205,0.0,0.0,0.342,0.0,65536.0,0.0,3.0,3959611392.0,519225344.0,19297112064.0,9843126272.0,4878095.0,15457293.0
13-04 02:40:35,6.711,3.943,89.178,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3959595008.0,519225344.0,19305766912.0,9834487808.0,3808999.0,15956748.0
13-04 02:40:36,7.608,5.664,86.391,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,3992162304.0,519225344.0,19317112832.0,9790574592.0,4978628.0,19861336.0
13-04 02:40:37,7.426,3.882,88.439,0.0,0.0,0.253,0.0,16384.0,0.0,1.0,3997356032.0,519225344.0,19326275584.0,9776218112.0,4293715.0,16993513.0
13-04 02:40:38,7.053,5.458,87.238,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3994865664.0,519225344.0,19338399744.0,9766584320.0,4646846.0,12758121.0
13-04 02:40:39,5.268,3.738,90.909,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,3999805440.0,519225344.0,19347185664.0,9752858624.0,3678244.0,18336276.0
13-04 02:40:40,7.095,5.574,87.078,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4001628160.0,519225344.0,19359027200.0,9739194368.0,4957082.0,14877025.0
13-04 02:40:41,6.828,5.329,87.594,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4003389440.0,519225344.0,19369365504.0,9727094784.0,4237976.0,14357328.0
13-04 02:40:42,6.266,3.691,89.528,0.172,0.0,0.343,0.0,12288.0,0.0,2.0,4039897088.0,519225344.0,19379527680.0,9680424960.0,4299840.0,18632231.0
13-04 02:40:43,6.723,5.210,87.899,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4039094272.0,519225344.0,19390242816.0,9670512640.0,4634947.0,10267542.0
13-04 02:40:44,5.748,5.072,88.842,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,4039897088.0,519229440.0,19400355840.0,9659592704.0,4317133.0,18863725.0
13-04 02:40:45,6.701,5.683,87.362,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4041420800.0,519229440.0,19411083264.0,9647341568.0,4864178.0,17444755.0
13-04 02:40:46,6.888,5.477,87.469,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4039176192.0,519229440.0,19422248960.0,9638420480.0,4322706.0,12825282.0
13-04 02:40:47,7.245,5.476,86.942,0.0,0.0,0.337,0.0,57344.0,0.0,6.0,4061229056.0,519229440.0,19432349696.0,9606266880.0,4745336.0,18705705.0
13-04 02:40:48,6.007,5.668,87.986,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4065124352.0,519229440.0,19443658752.0,9591062528.0,4433405.0,11066113.0
13-04 02:40:49,6.672,4.899,88.091,0.0,0.0,0.338,0.0,20480.0,0.0,3.0,4067868672.0,519229440.0,19453841408.0,9578135552.0,4470374.0,18859094.0
13-04 02:40:50,6.381,5.038,88.329,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4068605952.0,519229440.0,19463557120.0,9567682560.0,4365902.0,17904486.0
13-04 02:40:51,6.667,5.232,87.848,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4069011456.0,519229440.0,19474972672.0,9555861504.0,4676336.0,11685951.0
13-04 02:40:52,5.527,4.507,89.541,0.0,0.0,0.425,0.0,0.0,0.0,0.0,4075642880.0,519229440.0,19484721152.0,9539481600.0,4313743.0,18864802.0
13-04 02:40:53,8.459,5.779,85.511,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,4101873664.0,519229440.0,19498008576.0,9499963392.0,5146342.0,18623523.0
13-04 02:40:54,6.767,5.597,87.135,0.167,0.0,0.334,0.0,45056.0,0.0,5.0,4103200768.0,519229440.0,19507298304.0,9489346560.0,4399288.0,12079982.0
13-04 02:40:55,6.824,5.392,87.363,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4104318976.0,519229440.0,19517947904.0,9477578752.0,4678348.0,18945853.0
13-04 02:40:56,2.585,1.835,95.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4105289728.0,519229440.0,19521835008.0,9472720896.0,1560070.0,8464822.0
13-04 02:40:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4104642560.0,519229440.0,19523371008.0,9471832064.0,25416.0,24132.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4104638464.0,519229440.0,19523375104.0,9471832064.0,12382.0,217854.0
13-04 02:40:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4104634368.0,519229440.0,19523379200.0,9471832064.0,8009.0,6970.0
13-04 02:41:00,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4104634368.0,519229440.0,19523379200.0,9471832064.0,6927.0,4910.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4104634368.0,519229440.0,19523379200.0,9471832064.0,8756.0,6770.0
13-04 02:41:02,0.0,0.167,96.157,3.676,0.0,0.0,0.0,155987968.0,0.0,164.0,4104634368.0,519229440.0,19523379200.0,9471832064.0,7994.0,6494.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,100864000.0,0.0,108.0,4104695808.0,519229440.0,19523383296.0,9471766528.0,6836.0,4825.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4104630272.0,519229440.0,19523383296.0,9471832064.0,8433.0,6577.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,4104630272.0,519229440.0,19523383296.0,9471832064.0,8844.0,7610.0
13-04 02:41:06,2.836,1.251,95.663,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,4112777216.0,519229440.0,19523444736.0,9463623680.0,30978.0,30780.0
13-04 02:41:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,4112502784.0,519229440.0,19523387392.0,9463955456.0,6966.0,4170.0
13-04 02:41:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4112191488.0,519229440.0,19523387392.0,9464266752.0,7719.0,5402.0
13-04 02:41:09,5.046,4.037,90.664,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4107763712.0,519229440.0,19529502720.0,9462579200.0,3395023.0,10131346.0
13-04 02:41:10,5.236,4.307,90.203,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4106031104.0,519229440.0,19539206144.0,9454608384.0,3868808.0,10354048.0
13-04 02:41:11,6.627,5.523,87.511,0.0,0.0,0.340,0.0,36864.0,0.0,3.0,4105093120.0,519229440.0,19551326208.0,9443426304.0,5046449.0,19416171.0
13-04 02:41:12,7.089,4.979,87.511,0.084,0.0,0.338,0.0,12288.0,0.0,2.0,4149714944.0,519229440.0,19561570304.0,9388560384.0,4590663.0,18197608.0
13-04 02:41:13,6.376,5.201,88.255,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4149051392.0,519229440.0,19572068352.0,9378725888.0,4321385.0,10772469.0
13-04 02:41:14,8.010,6.745,84.823,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4150931456.0,519229440.0,19586138112.0,9362776064.0,5664497.0,19561421.0
13-04 02:41:15,6.378,4.507,88.946,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4150456320.0,519229440.0,19596382208.0,9353007104.0,4473806.0,19230049.0
13-04 02:41:16,8.131,7.293,84.241,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,4151685120.0,519229440.0,19609411584.0,9338748928.0,5716275.0,19711414.0
13-04 02:41:17,6.166,4.476,88.936,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4155715584.0,519229440.0,19619991552.0,9324138496.0,4372687.0,11141848.0
13-04 02:41:18,8.376,5.299,85.897,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,4177731584.0,519229440.0,19632173056.0,9289940992.0,5193150.0,19511241.0
13-04 02:41:19,6.378,4.847,88.435,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4181176320.0,519229440.0,19642515456.0,9276153856.0,4552039.0,18811973.0
13-04 02:41:20,6.667,4.979,88.101,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4181405696.0,519229440.0,19653099520.0,9265340416.0,4523515.0,10781738.0
13-04 02:41:21,7.966,5.763,85.847,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,4181364736.0,519229440.0,19666677760.0,9251803136.0,5361437.0,19395304.0
13-04 02:41:22,6.873,6.287,86.588,0.0,0.0,0.251,0.0,40960.0,0.0,6.0,4182294528.0,519229440.0,19678081024.0,9239470080.0,4796074.0,19111209.0
13-04 02:41:23,6.003,5.317,88.250,0.0,0.0,0.429,0.0,0.0,0.0,0.0,4185141248.0,519229440.0,19688083456.0,9226620928.0,5014804.0,18901053.0
13-04 02:41:24,7.549,4.241,87.786,0.170,0.0,0.254,0.0,12288.0,0.0,2.0,4223102976.0,519229440.0,19698872320.0,9177870336.0,4537728.0,18913277.0
13-04 02:41:25,6.780,5.932,87.034,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4224020480.0,519229440.0,19711836160.0,9163988992.0,5167934.0,11202733.0
13-04 02:41:26,7.089,4.979,87.595,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,4224372736.0,519229440.0,19722694656.0,9152778240.0,4654335.0,18910232.0
13-04 02:41:27,6.941,5.056,87.661,0.0,0.0,0.343,0.0,0.0,0.0,0.0,4227563520.0,519229440.0,19735044096.0,9137238016.0,5017167.0,19124831.0
13-04 02:41:28,5.842,4.811,88.918,0.0,0.0,0.430,0.0,8192.0,0.0,1.0,4229730304.0,519229440.0,19745996800.0,9124118528.0,4827473.0,19207285.0
13-04 02:41:29,6.599,5.245,87.902,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4229459968.0,519229440.0,19756838912.0,9113546752.0,4863639.0,10810373.0
13-04 02:41:30,6.498,5.654,87.511,0.084,0.0,0.253,0.0,28672.0,0.0,3.0,4270874624.0,519229440.0,19766849536.0,9062121472.0,4565301.0,18498087.0
13-04 02:41:31,6.920,5.316,87.511,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,4270698496.0,519229440.0,19778289664.0,9050857472.0,4822261.0,19316148.0
13-04 02:41:32,6.923,5.299,87.521,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4271292416.0,519229440.0,19790360576.0,9038192640.0,5074385.0,19006006.0
13-04 02:41:33,6.593,5.495,87.743,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4270956544.0,519229440.0,19801993216.0,9026895872.0,4847296.0,11193634.0
13-04 02:41:34,8.710,5.695,85.176,0.0,0.0,0.419,0.0,0.0,0.0,0.0,4271947776.0,519229440.0,19813269504.0,9014628352.0,5249181.0,19488689.0
13-04 02:41:35,7.071,5.219,87.458,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4272128000.0,519229440.0,19825078272.0,9002639360.0,4703668.0,19300470.0
13-04 02:41:36,7.797,6.356,85.424,0.169,0.0,0.254,0.0,28672.0,0.0,4.0,4330676224.0,519229440.0,19836780544.0,8932388864.0,5225735.0,19223524.0
13-04 02:41:37,5.340,4.565,89.750,0.0,0.0,0.345,0.0,15564800.0,0.0,29.0,4331593728.0,519229440.0,19848019968.0,8920231936.0,4616610.0,11047196.0
13-04 02:41:38,6.797,5.013,87.766,0.0,0.0,0.425,0.0,122880000.0,0.0,133.0,4331139072.0,519229440.0,19859570688.0,8909135872.0,4946097.0,18907394.0
13-04 02:41:39,7.654,6.156,85.940,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4331388928.0,519229440.0,19869716480.0,8898740224.0,4773514.0,18167187.0
13-04 02:41:40,7.264,5.152,87.331,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4333191168.0,519229440.0,19882106880.0,8884547584.0,4818640.0,18470529.0
13-04 02:41:41,7.395,5.966,86.303,0.0,0.0,0.336,0.0,49152.0,0.0,3.0,4333817856.0,519229440.0,19893534720.0,8872493056.0,4980864.0,12592141.0
13-04 02:41:42,7.815,5.630,85.966,0.168,0.0,0.420,0.0,7168000.0,0.0,9.0,4346359808.0,519229440.0,19905699840.0,8847785984.0,5153905.0,16279448.0
13-04 02:41:43,7.458,5.169,84.068,2.881,0.0,0.424,0.0,242028544.0,0.0,261.0,4361043968.0,519229440.0,19915497472.0,8823304192.0,4876644.0,16005630.0
13-04 02:41:44,6.164,5.223,88.442,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4362227712.0,519229440.0,19928133632.0,8809484288.0,4821340.0,19162309.0
13-04 02:41:45,6.689,4.911,87.807,0.0,0.0,0.593,0.0,0.0,0.0,0.0,4360167424.0,519229440.0,19938861056.0,8800817152.0,4796585.0,17623887.0
13-04 02:41:46,6.388,5.537,87.564,0.0,0.0,0.511,0.0,40960.0,0.0,3.0,4361609216.0,519229440.0,19950837760.0,8787398656.0,4998934.0,19277055.0
13-04 02:41:47,6.847,4.818,87.912,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4362727424.0,519229440.0,19961184256.0,8775933952.0,4633924.0,19030988.0
13-04 02:41:48,7.367,5.588,86.706,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4365385728.0,519229440.0,19972837376.0,8761622528.0,5197922.0,18262338.0
13-04 02:41:49,8.390,5.169,86.017,0.0,0.0,0.424,0.0,0.0,0.0,0.0,4401639424.0,519229440.0,19984605184.0,8713601024.0,4922558.0,12379710.0
13-04 02:41:50,7.861,5.495,86.306,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4402016256.0,519229440.0,19996827648.0,8701001728.0,5225026.0,19798430.0
13-04 02:41:51,6.847,5.833,87.067,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,4402339840.0,519229440.0,20008095744.0,8689410048.0,4965435.0,18823210.0
13-04 02:41:52,6.245,5.232,88.354,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4403572736.0,519229440.0,20018847744.0,8677425152.0,4473346.0,18761166.0
13-04 02:41:53,7.107,5.838,86.717,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4403388416.0,519229440.0,20031643648.0,8664813568.0,5124100.0,11288599.0
13-04 02:41:54,6.926,5.152,87.331,0.169,0.0,0.422,0.0,12288.0,0.0,2.0,4404518912.0,519229440.0,20041097216.0,8654229504.0,4783886.0,19166221.0
13-04 02:41:55,8.285,6.109,85.523,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4441415680.0,519229440.0,20053458944.0,8604971008.0,4762146.0,19229100.0
13-04 02:41:56,7.010,5.997,86.571,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,4443226112.0,519229440.0,20064075776.0,8592543744.0,5006299.0,19128495.0
13-04 02:41:57,6.723,5.630,87.479,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4443504640.0,519229440.0,20075429888.0,8580911104.0,4649659.0,10987961.0
13-04 02:41:58,7.119,6.102,86.525,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4442120192.0,519229440.0,20088725504.0,8568999936.0,5188959.0,19222764.0
13-04 02:41:59,7.101,5.931,86.633,0.0,0.0,0.334,0.0,0.0,0.0,0.0,4444577792.0,519229440.0,20098547712.0,8556720128.0,4735852.0,19058596.0
13-04 02:42:00,7.983,5.714,86.050,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,4447330304.0,519229440.0,20110581760.0,8541933568.0,5117331.0,16609914.0
13-04 02:42:01,6.859,5.673,87.214,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,4454428672.0,519229440.0,20122345472.0,8523071488.0,4861790.0,13817614.0
13-04 02:42:02,8.389,4.866,86.409,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4490342400.0,519229440.0,20132978688.0,8476524544.0,4725577.0,18895899.0
13-04 02:42:03,8.439,5.823,85.401,0.0,0.0,0.338,0.0,12288.0,0.0,1.0,4490489856.0,519229440.0,20146855936.0,8462499840.0,5297917.0,19597913.0
13-04 02:42:04,6.079,4.709,88.870,0.0,0.0,0.342,0.0,0.0,0.0,0.0,4490203136.0,519229440.0,20158345216.0,8451297280.0,4614531.0,18824554.0
13-04 02:42:05,7.479,5.798,86.555,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4490993664.0,519229440.0,20168888320.0,8439963648.0,5000731.0,11269218.0
13-04 02:42:06,6.864,4.746,88.051,0.169,0.0,0.169,0.0,45056.0,0.0,5.0,4491853824.0,519229440.0,20180439040.0,8427552768.0,4640064.0,18606742.0
13-04 02:42:07,7.034,5.085,87.712,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4492754944.0,519229440.0,20190318592.0,8416772096.0,4810861.0,18952898.0
13-04 02:42:08,8.298,6.012,85.521,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,4538929152.0,519229440.0,20203401216.0,8357515264.0,5294066.0,19592492.0
13-04 02:42:09,6.661,4.806,88.364,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4541865984.0,519229440.0,20213145600.0,8344834048.0,4415231.0,10572070.0
13-04 02:42:10,7.489,5.532,86.638,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4541186048.0,519229440.0,20226404352.0,8332255232.0,5297496.0,19522942.0
13-04 02:42:11,6.160,4.641,88.861,0.0,0.0,0.338,0.0,32768.0,0.0,3.0,4542341120.0,519229440.0,20236541952.0,8320962560.0,4267500.0,15442884.0
13-04 02:42:12,7.119,5.0,87.542,0.0,0.0,0.339,0.0,12288.0,0.0,2.0,4543582208.0,519229440.0,20247281664.0,8308981760.0,4951693.0,13923879.0
13-04 02:42:13,6.234,5.551,84.031,4.014,0.0,0.171,0.0,147042304.0,0.0,173.0,4543942656.0,519229440.0,20257665024.0,8298237952.0,4947537.0,19219780.0
13-04 02:42:14,6.803,5.442,85.714,1.701,0.0,0.340,0.0,204820480.0,0.0,218.0,4545638400.0,519229440.0,20270026752.0,8284180480.0,5001417.0,18344701.0
13-04 02:42:15,8.487,5.546,85.630,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4580012032.0,519229440.0,20281843712.0,8237989888.0,4977866.0,12465642.0
13-04 02:42:16,6.525,5.254,87.712,0.0,0.0,0.508,0.0,40960.0,0.0,3.0,4581244928.0,519229440.0,20293779456.0,8224821248.0,4886120.0,18226010.0
13-04 02:42:17,6.091,5.922,87.817,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4583223296.0,519229440.0,20304007168.0,8212615168.0,4719465.0,19252138.0
13-04 02:42:18,6.171,4.818,88.335,0.423,0.0,0.254,0.0,12288.0,0.0,2.0,4582432768.0,519229440.0,20315131904.0,8202280960.0,4325659.0,18917879.0
13-04 02:42:19,5.245,3.638,90.948,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4583092224.0,519229440.0,20323368960.0,8193384448.0,3660227.0,10137750.0
13-04 02:42:20,4.907,3.892,91.032,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4585545728.0,519229440.0,20332011520.0,8182288384.0,3536995.0,16638590.0
13-04 02:42:21,5.882,4.689,89.173,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,4582793216.0,519233536.0,20343136256.0,8173912064.0,4511303.0,12631261.0
13-04 02:42:22,11.340,6.615,81.615,0.0,0.0,0.430,0.0,0.0,0.0,0.0,4646539264.0,519233536.0,20357099520.0,8096202752.0,6699943.0,26553414.0
13-04 02:42:23,7.370,6.784,85.511,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4643450880.0,519233536.0,20370202624.0,8086188032.0,5374621.0,13212118.0
13-04 02:42:24,8.460,7.191,84.010,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4643692544.0,519233536.0,20384657408.0,8071491584.0,5916171.0,28226609.0
13-04 02:42:25,6.501,4.619,88.708,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4644098048.0,519233536.0,20396474368.0,8059269120.0,4971115.0,10954386.0
13-04 02:42:26,7.137,4.041,88.650,0.0,0.0,0.172,0.0,16384.0,0.0,2.0,4645277696.0,519237632.0,20406956032.0,8047603712.0,5016524.0,19062224.0
13-04 02:42:27,7.293,5.448,87.008,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4646088704.0,519237632.0,20418220032.0,8035528704.0,4612929.0,18987525.0
13-04 02:42:28,7.731,5.798,86.303,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4692074496.0,519237632.0,20428902400.0,7978860544.0,4860862.0,19055520.0
13-04 02:42:29,7.113,5.250,87.130,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,4690784256.0,519237632.0,20441948160.0,7967105024.0,4946168.0,10964614.0
13-04 02:42:30,7.679,5.654,86.160,0.0,0.0,0.506,0.0,0.0,0.0,0.0,4692205568.0,519237632.0,20452843520.0,7954788352.0,5123029.0,19332240.0
13-04 02:42:31,6.266,4.996,88.315,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,4692369408.0,519237632.0,20464316416.0,7943151616.0,4501157.0,18743970.0
13-04 02:42:32,7.233,5.551,86.712,0.0,0.0,0.505,0.0,0.0,0.0,0.0,4692807680.0,519237632.0,20475576320.0,7931453440.0,4932070.0,18962816.0
13-04 02:42:33,6.943,5.334,87.638,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4694044672.0,519237632.0,20486316032.0,7919476736.0,4808910.0,10857013.0
13-04 02:42:34,7.257,5.570,86.920,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4693307392.0,519237632.0,20498485248.0,7908044800.0,4987441.0,18961438.0
13-04 02:42:35,7.673,6.339,85.405,0.167,0.0,0.417,0.0,12288.0,0.0,2.0,4735725568.0,519237632.0,20510179328.0,7853932544.0,4724537.0,19149638.0
13-04 02:42:36,7.173,5.992,86.329,0.0,0.0,0.506,0.0,16384.0,0.0,2.0,4738502656.0,519241728.0,20520660992.0,7840669696.0,5080131.0,19490664.0
13-04 02:42:37,6.266,4.893,88.584,0.0,0.0,0.258,0.0,0.0,0.0,0.0,4736942080.0,519241728.0,20533227520.0,7829663744.0,4857694.0,11302651.0
13-04 02:42:38,8.313,5.985,85.536,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,4737077248.0,519241728.0,20544831488.0,7817924608.0,4950746.0,19047046.0
13-04 02:42:39,7.113,5.523,87.197,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,4739862528.0,519241728.0,20555034624.0,7804936192.0,4583905.0,18583253.0
13-04 02:42:40,7.100,4.534,88.109,0.0,0.0,0.257,0.0,0.0,0.0,0.0,4741259264.0,519241728.0,20566462464.0,7792111616.0,4922206.0,19256437.0
13-04 02:42:41,6.723,5.447,87.660,0.170,0.0,0.0,0.0,61440.0,0.0,6.0,4742950912.0,519241728.0,20579004416.0,7777878016.0,5070365.0,11138842.0
13-04 02:42:42,6.908,5.644,87.279,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4766859264.0,519241728.0,20589817856.0,7743156224.0,4738426.0,19024385.0
13-04 02:42:43,6.496,4.786,88.205,0.0,0.0,0.513,0.0,0.0,0.0,0.0,4772311040.0,519241728.0,20600057856.0,7727464448.0,4759489.0,17492548.0
13-04 02:42:44,5.787,5.106,84.085,4.766,0.0,0.255,0.0,199913472.0,0.0,203.0,4773236736.0,519241728.0,20610748416.0,7715848192.0,4544095.0,15116866.0
13-04 02:42:45,6.650,4.604,88.491,0.0,0.0,0.256,0.0,148721664.0,0.0,150.0,4773449728.0,519241728.0,20620869632.0,7705513984.0,4916834.0,15674063.0
13-04 02:42:46,6.718,5.102,87.925,0.0,0.0,0.255,0.0,45056.0,0.0,3.0,4772392960.0,519241728.0,20632936448.0,7694503936.0,4741031.0,17780391.0
13-04 02:42:47,7.937,6.433,85.464,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,4773765120.0,519241728.0,20645179392.0,7680888832.0,5102463.0,12686731.0
13-04 02:42:48,7.119,5.508,87.203,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,4774531072.0,519241728.0,20656087040.0,7669215232.0,5086910.0,16549060.0
13-04 02:42:49,5.617,4.511,89.617,0.0,0.0,0.255,0.0,45056.0,0.0,6.0,4774649856.0,519241728.0,20666847232.0,7658336256.0,4231364.0,21388149.0
13-04 02:42:50,8.446,5.659,85.726,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4814622720.0,519241728.0,20678451200.0,7606759424.0,5222746.0,19192790.0
13-04 02:42:51,6.514,5.753,87.394,0.085,0.0,0.254,0.0,16384.0,0.0,2.0,4817108992.0,519241728.0,20689772544.0,7592951808.0,4840228.0,18896841.0
13-04 02:42:52,6.176,4.822,88.748,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4823322624.0,519241728.0,20699385856.0,7577124864.0,4436361.0,11936216.0
13-04 02:42:53,7.046,4.839,87.776,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,4820058112.0,519241728.0,20712189952.0,7567585280.0,4865554.0,17386684.0
13-04 02:42:54,8.129,5.504,85.944,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4822310912.0,519241728.0,20723937280.0,7553585152.0,5076908.0,19352754.0
13-04 02:42:55,6.768,5.161,87.648,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4824080384.0,519241728.0,20734402560.0,7541350400.0,4705917.0,18769171.0
13-04 02:42:56,6.729,5.281,87.649,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,4827107328.0,519241728.0,20746027008.0,7526699008.0,4977494.0,19092183.0
13-04 02:42:57,6.873,6.035,86.924,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4869652480.0,519241728.0,20757467136.0,7472713728.0,4549327.0,10437676.0
13-04 02:42:58,7.601,5.236,86.655,0.0,0.0,0.507,0.0,0.0,0.0,0.0,4871614464.0,519241728.0,20767834112.0,7460384768.0,4960869.0,19302434.0
13-04 02:42:59,6.405,5.892,87.532,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,4871782400.0,519241728.0,20781318144.0,7446732800.0,5188825.0,19256942.0
13-04 02:43:00,7.059,4.874,87.731,0.0,0.0,0.336,0.0,0.0,0.0,0.0,4872679424.0,519241728.0,20792352768.0,7434801152.0,4515640.0,18862751.0
13-04 02:43:01,7.089,4.810,87.679,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,4873588736.0,519241728.0,20802973696.0,7423270912.0,4746508.0,11007146.0
13-04 02:43:02,7.268,6.182,86.299,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4878184448.0,519241728.0,20813160448.0,7408488448.0,4895605.0,19342498.0
13-04 02:43:03,7.065,6.392,86.291,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4879724544.0,519241728.0,20826292224.0,7393816576.0,5114729.0,19281721.0
13-04 02:43:04,7.313,5.612,86.820,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4925534208.0,519241728.0,20837347328.0,7336951808.0,5058685.0,18955935.0
13-04 02:43:05,7.582,5.139,87.026,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,4926754816.0,519241728.0,20849442816.0,7323635712.0,4806961.0,10799728.0
13-04 02:43:06,6.452,4.669,88.625,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,4926525440.0,519245824.0,20859437056.0,7313866752.0,4494961.0,18612165.0
13-04 02:43:07,7.420,5.565,86.847,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4928856064.0,519245824.0,20869951488.0,7301021696.0,4844238.0,19364081.0
13-04 02:43:08,6.661,4.868,88.301,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4927840256.0,519245824.0,20883460096.0,7288528896.0,4725767.0,11170110.0
13-04 02:43:09,3.523,2.601,93.708,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4929630208.0,519245824.0,20889096192.0,7281102848.0,2507975.0,17056898.0
13-04 02:43:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,4929196032.0,519245824.0,20889686016.0,7280947200.0,24917.0,22058.0
13-04 02:43:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,4929196032.0,519245824.0,20889686016.0,7280947200.0,12958.0,218535.0
13-04 02:43:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4929191936.0,519245824.0,20889690112.0,7280947200.0,8767.0,7701.0
13-04 02:43:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,4929187840.0,519245824.0,20889694208.0,7280947200.0,9059.0,7767.0
13-04 02:43:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4929187840.0,519245824.0,20889694208.0,7280947200.0,7336.0,5487.0
13-04 02:43:15,0.084,0.334,96.074,3.509,0.0,0.0,0.0,266530816.0,0.0,269.0,4928696320.0,519245824.0,20889694208.0,7281438720.0,6282.0,3929.0
13-04 02:43:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,11669504.0,0.0,12.0,4928503808.0,519245824.0,20889694208.0,7281631232.0,7179.0,5360.0
13-04 02:43:17,0.0,0.083,99.666,0.250,0.0,0.0,0.0,65536.0,0.0,5.0,4928503808.0,519245824.0,20889694208.0,7281631232.0,7036.0,5074.0
13-04 02:43:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928503808.0,519245824.0,20889694208.0,7281631232.0,7650.0,6196.0
13-04 02:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,7690.0,6112.0
13-04 02:43:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,8958.0,8470.0
13-04 02:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,6000.0,3935.0
13-04 02:43:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,7680.0,6015.0
13-04 02:43:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,6936.0,4983.0
13-04 02:43:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928512000.0,519245824.0,20889694208.0,7281623040.0,7781.0,6262.0
13-04 02:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,6.0,4928507904.0,519245824.0,20889698304.0,7281623040.0,6962.0,5000.0
13-04 02:43:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928507904.0,519245824.0,20889698304.0,7281623040.0,9907.0,8546.0
13-04 02:43:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4929056768.0,519245824.0,20889698304.0,7281074176.0,24051.0,21741.0
13-04 02:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4928897024.0,519245824.0,20889698304.0,7281233920.0,7595.0,6150.0
13-04 02:43:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4928897024.0,519245824.0,20889698304.0,7281233920.0,8169.0,7154.0
13-04 02:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928897024.0,519245824.0,20889698304.0,7281233920.0,7468.0,5298.0
13-04 02:43:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928897024.0,519245824.0,20889698304.0,7281233920.0,9341.0,6834.0
13-04 02:43:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928892928.0,519245824.0,20889702400.0,7281233920.0,8705.0,7614.0
13-04 02:43:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4928892928.0,519245824.0,20889702400.0,7281233920.0,6642.0,4051.0
13-04 02:43:34,4.311,3.635,91.885,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,4930863104.0,519245824.0,20896399360.0,7272566784.0,3124361.0,9924688.0
13-04 02:43:35,5.818,4.469,89.376,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,4931239936.0,519245824.0,20905230336.0,7263358976.0,4173018.0,10404085.0
13-04 02:43:36,5.912,4.392,89.443,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4932227072.0,519245824.0,20915343360.0,7252258816.0,4180352.0,18674596.0
13-04 02:43:37,8.769,5.987,84.992,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4978802688.0,519245824.0,20927299584.0,7193726976.0,5280172.0,12826352.0
13-04 02:43:38,8.291,6.496,85.043,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4977455104.0,519245824.0,20942426112.0,7179948032.0,6071694.0,23853196.0
13-04 02:43:39,6.417,5.667,87.500,0.0,0.0,0.417,0.0,16384.0,0.0,2.0,4975865856.0,519245824.0,20951904256.0,7172059136.0,4469870.0,13827024.0
13-04 02:43:40,7.997,5.976,85.690,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4974915584.0,519245824.0,20964843520.0,7160070144.0,5299048.0,19697719.0
13-04 02:43:41,7.731,6.387,85.630,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,4976795648.0,519245824.0,20976877568.0,7146156032.0,5310719.0,19426705.0
13-04 02:43:42,7.919,5.981,85.762,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4978614272.0,519245824.0,20988338176.0,7132876800.0,5280967.0,19617713.0
13-04 02:43:43,7.634,6.628,85.487,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4978868224.0,519245824.0,21000798208.0,7120162816.0,5282806.0,19598713.0
13-04 02:43:44,9.122,5.743,84.797,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5030338560.0,519249920.0,21013946368.0,7055540224.0,5279016.0,17548067.0
13-04 02:43:45,8.586,6.061,85.101,0.0,0.0,0.253,0.0,20480.0,0.0,1.0,5033115648.0,519249920.0,21026668544.0,7040040960.0,5202322.0,14949148.0
13-04 02:43:46,7.185,5.748,86.813,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5029552128.0,519249920.0,21037264896.0,7033008128.0,5072349.0,16910595.0
13-04 02:43:47,8.571,5.462,85.546,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5030535168.0,519249920.0,21049970688.0,7019319296.0,5141008.0,19178786.0
13-04 02:43:48,8.878,6.030,84.925,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,5033684992.0,519249920.0,21062225920.0,7003914240.0,5427224.0,19540145.0
13-04 02:43:49,8.138,7.047,84.480,0.0,0.0,0.336,0.0,32768.0,0.0,3.0,5034024960.0,519249920.0,21075636224.0,6990163968.0,5574200.0,19896528.0
13-04 02:43:50,7.401,6.644,85.450,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5034217472.0,519249920.0,21088837632.0,6976770048.0,5335829.0,19346054.0
13-04 02:43:51,8.298,6.203,85.080,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5087318016.0,519249920.0,21100306432.0,6912200704.0,5186378.0,19465312.0
13-04 02:43:52,7.392,4.758,87.596,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5087715328.0,519249920.0,21112451072.0,6899658752.0,4797733.0,17074678.0
13-04 02:43:53,7.576,6.481,85.522,0.168,0.0,0.253,0.0,28672.0,0.0,3.0,5090504704.0,519249920.0,21125042176.0,6884278272.0,5521112.0,11734160.0
13-04 02:43:54,6.644,5.877,87.223,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5088292864.0,519249920.0,21137485824.0,6874046464.0,4911241.0,20522453.0
13-04 02:43:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5089361920.0,519249920.0,21138092032.0,6872371200.0,7745.0,6387.0
13-04 02:43:56,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5089361920.0,519249920.0,21138092032.0,6872371200.0,123755.0,7601179.0
13-04 02:43:57,4.880,4.110,90.753,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5090693120.0,519249920.0,21146714112.0,6862417920.0,3975626.0,7701875.0
13-04 02:43:58,7.264,5.659,86.824,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5090254848.0,519249920.0,21158924288.0,6850646016.0,5104435.0,22157880.0
13-04 02:43:59,6.566,5.219,87.879,0.084,0.0,0.253,0.0,28672.0,0.0,4.0,5089562624.0,519249920.0,21168685056.0,6841577472.0,4493101.0,10910801.0
13-04 02:44:00,12.595,9.383,77.515,0.0,0.0,0.507,0.0,12288.0,0.0,3.0,5118570496.0,519249920.0,21188313088.0,6792941568.0,8344822.0,29797473.0
13-04 02:44:01,15.240,10.616,73.716,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5159010304.0,519249920.0,21212704768.0,6728110080.0,9613633.0,30916453.0
13-04 02:44:02,10.009,7.357,82.036,0.0,0.0,0.599,0.0,0.0,0.0,0.0,5160689664.0,519249920.0,21228638208.0,6710497280.0,6854819.0,28820067.0
13-04 02:44:03,9.520,7.582,82.561,0.0,0.0,0.337,0.0,12288.0,0.0,3.0,5164851200.0,519249920.0,21244006400.0,6690967552.0,6416766.0,22923504.0
13-04 02:44:04,8.269,6.820,84.484,0.0,0.0,0.426,0.0,16384.0,0.0,2.0,5161627648.0,519249920.0,21258936320.0,6679261184.0,6110466.0,24448476.0
13-04 02:44:05,8.791,6.678,80.811,3.466,0.0,0.254,0.0,116273152.0,0.0,124.0,5163921408.0,519249920.0,21272883200.0,6663020544.0,5907298.0,20040435.0
13-04 02:44:06,8.692,7.257,80.169,3.291,0.0,0.591,0.0,271581184.0,0.0,281.0,5212016640.0,519249920.0,21286866944.0,6600941568.0,5765521.0,19581035.0
13-04 02:44:07,8.065,5.942,85.654,0.0,0.0,0.340,0.0,3551232.0,0.0,5.0,5214253056.0,519249920.0,21299916800.0,6585655296.0,5584033.0,19849427.0
13-04 02:44:08,7.186,5.304,87.254,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5215383552.0,519249920.0,21311688704.0,6572752896.0,5334727.0,18668904.0
13-04 02:44:09,7.594,5.119,86.945,0.0,0.0,0.341,0.0,45056.0,0.0,3.0,5216514048.0,519249920.0,21324271616.0,6559039488.0,5110847.0,15790269.0
13-04 02:44:10,7.530,5.499,86.633,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5215277056.0,519249920.0,21335994368.0,6548553728.0,5210897.0,15373754.0
13-04 02:44:11,7.233,6.056,86.291,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5214412800.0,519249920.0,21348364288.0,6537048064.0,4921763.0,18825521.0
13-04 02:44:12,7.245,6.066,86.268,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5215653888.0,519249920.0,21359984640.0,6524186624.0,5025011.0,19057597.0
13-04 02:44:13,7.600,5.978,86.251,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5216571392.0,519249920.0,21372481536.0,6510772224.0,5434789.0,19690784.0
13-04 02:44:14,9.007,6.061,84.512,0.084,0.0,0.337,0.0,16384.0,0.0,2.0,5267496960.0,519258112.0,21385183232.0,6447136768.0,5076968.0,19087524.0
13-04 02:44:15,7.823,4.507,87.415,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5266804736.0,519258112.0,21397282816.0,6435729408.0,5085025.0,18431894.0
13-04 02:44:16,7.414,4.971,87.195,0.0,0.0,0.421,0.0,16384.0,0.0,1.0,5269798912.0,519258112.0,21407936512.0,6422081536.0,4726003.0,18630690.0
13-04 02:44:17,7.521,5.128,86.923,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,5270618112.0,519258112.0,21421060096.0,6408138752.0,5335032.0,16338242.0
13-04 02:44:18,7.385,6.282,86.078,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5271719936.0,519258112.0,21432819712.0,6395277312.0,5449360.0,18619870.0
13-04 02:44:19,6.920,5.570,87.257,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,5269749760.0,519258112.0,21444685824.0,6385381376.0,4722102.0,14374436.0
13-04 02:44:20,7.498,5.897,86.352,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5269880832.0,519258112.0,21456965632.0,6372970496.0,5154271.0,19258268.0
13-04 02:44:21,6.463,4.677,88.690,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5276315648.0,519258112.0,21466963968.0,6356537344.0,4694078.0,18852326.0
13-04 02:44:22,10.101,7.071,82.660,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5323337728.0,519258112.0,21481975808.0,6294503424.0,6109354.0,20194681.0
13-04 02:44:23,7.608,6.171,85.799,0.169,0.0,0.254,0.0,20480.0,0.0,3.0,5324345344.0,519258112.0,21493940224.0,6281531392.0,5198575.0,19578526.0
13-04 02:44:24,7.828,5.387,86.616,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5325946880.0,519258112.0,21504499712.0,6269370368.0,5016893.0,18976833.0
13-04 02:44:25,8.186,6.582,84.726,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5328637952.0,519258112.0,21518454784.0,6252724224.0,5673423.0,15270151.0
13-04 02:44:26,7.861,5.748,85.883,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5330636800.0,519258112.0,21531086848.0,6238093312.0,5403762.0,20042293.0
13-04 02:44:27,6.981,5.299,87.384,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5329461248.0,519258112.0,21542522880.0,6227832832.0,4647171.0,14743255.0
13-04 02:44:28,5.897,4.128,89.469,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5329489920.0,519258112.0,21551685632.0,6218641408.0,4105619.0,15953118.0
13-04 02:44:29,0.083,0.167,99.584,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,5329321984.0,519262208.0,21553184768.0,6217306112.0,15843.0,1133342.0
13-04 02:44:30,0.502,0.251,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5329342464.0,519262208.0,21553192960.0,6217277440.0,226283.0,4122502.0
13-04 02:44:31,6.081,5.574,88.260,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5329268736.0,519262208.0,21563060224.0,6207483904.0,4634489.0,10840740.0
13-04 02:44:32,10.239,6.911,82.509,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5380050944.0,519262208.0,21578731520.0,6141030400.0,6636682.0,24395802.0
13-04 02:44:33,11.795,7.863,79.915,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5379764224.0,519262208.0,21597548544.0,6122500096.0,7842982.0,32178490.0
13-04 02:44:34,11.679,9.719,78.261,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5380464640.0,519262208.0,21617152000.0,6102196224.0,8267756.0,28503575.0
13-04 02:44:35,10.401,7.928,81.245,0.171,0.0,0.256,0.0,12288.0,0.0,2.0,5380464640.0,519262208.0,21634703360.0,6084644864.0,7223267.0,20541112.0
13-04 02:44:36,8.496,6.287,81.648,3.059,0.0,0.510,0.0,133849088.0,0.0,139.0,5383675904.0,519262208.0,21648891904.0,6067245056.0,5869193.0,23981158.0
13-04 02:44:37,8.010,6.830,82.378,2.614,0.0,0.169,0.0,237137920.0,0.0,230.0,5448388608.0,519262208.0,21661511680.0,5989912576.0,5390128.0,22760899.0
13-04 02:44:38,7.385,5.263,86.672,0.0,0.0,0.679,0.0,12288.0,0.0,3.0,5449162752.0,519262208.0,21673467904.0,5977182208.0,5202328.0,11668947.0
13-04 02:44:39,8.390,6.271,85.085,0.0,0.0,0.254,0.0,45056.0,0.0,3.0,5449904128.0,519262208.0,21686218752.0,5963689984.0,5715487.0,19742054.0
13-04 02:44:40,7.155,5.281,87.308,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5450084352.0,519262208.0,21697888256.0,5951840256.0,5073854.0,19284578.0
13-04 02:44:41,8.961,7.705,82.831,0.168,0.0,0.335,0.0,12288.0,0.0,2.0,5450526720.0,519262208.0,21713690624.0,5935595520.0,6162680.0,20127400.0
13-04 02:44:42,6.514,5.499,87.394,0.0,0.0,0.592,0.0,0.0,0.0,0.0,5450702848.0,519262208.0,21725638656.0,5923471360.0,4768965.0,18686376.0
13-04 02:44:43,7.504,5.396,86.847,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5451272192.0,519262208.0,21736161280.0,5912379392.0,5005764.0,19308801.0
13-04 02:44:44,7.922,5.963,85.945,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5453373440.0,519270400.0,21748822016.0,5897609216.0,5585504.0,19774043.0
13-04 02:44:45,8.773,4.855,85.945,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5496803328.0,519270400.0,21761056768.0,5841944576.0,5198589.0,18766627.0
13-04 02:44:46,7.764,6.245,85.823,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5498945536.0,519270400.0,21773074432.0,5827784704.0,4980341.0,19444041.0
13-04 02:44:47,8.030,5.410,86.221,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5502300160.0,519270400.0,21784682496.0,5812822016.0,5268219.0,11531247.0
13-04 02:44:48,6.859,5.927,86.876,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5501313024.0,519270400.0,21797036032.0,5801455616.0,5128336.0,18657788.0
13-04 02:44:49,7.064,5.362,87.404,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5502017536.0,519270400.0,21809635328.0,5788151808.0,5015578.0,19224759.0
13-04 02:44:50,7.498,6.150,86.015,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5501497344.0,519270400.0,21821513728.0,5776793600.0,5140763.0,19164256.0
13-04 02:44:51,8.058,6.107,85.666,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5501652992.0,519270400.0,21834604544.0,5763547136.0,5647954.0,19792019.0
13-04 02:44:52,7.477,5.777,86.661,0.0,0.0,0.085,0.0,16384.0,0.0,1.0,5503004672.0,519270400.0,21847568384.0,5749231616.0,5139217.0,18822679.0
13-04 02:44:53,7.251,5.734,86.341,0.169,0.0,0.506,0.0,12288.0,0.0,2.0,5520220160.0,519270400.0,21859082240.0,5720502272.0,5047416.0,19358546.0
13-04 02:44:54,8.051,5.508,85.932,0.0,0.0,0.508,0.0,32768.0,0.0,3.0,5555929088.0,519270400.0,21871071232.0,5672804352.0,5087008.0,13281900.0
13-04 02:44:55,6.729,5.281,87.649,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5554069504.0,519270400.0,21884203008.0,5661532160.0,5021764.0,17499891.0
13-04 02:44:56,8.170,6.043,85.277,0.0,0.0,0.511,0.0,0.0,0.0,0.0,5556330496.0,519270400.0,21896794112.0,5646680064.0,5675681.0,19898565.0
13-04 02:44:57,7.392,5.438,86.831,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5555601408.0,519270400.0,21909069824.0,5635133440.0,5198063.0,16386398.0
13-04 02:44:58,7.498,5.560,86.605,0.0,0.0,0.337,0.0,8192.0,0.0,1.0,5557923840.0,519270400.0,21921067008.0,5620813824.0,5100108.0,16792163.0
13-04 02:44:59,1.169,0.751,97.913,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5557911552.0,519270400.0,21923753984.0,5618139136.0,662062.0,5533978.0
13-04 02:45:00,0.250,0.083,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5557911552.0,519270400.0,21923753984.0,5618139136.0,73248.0,7241995.0
13-04 02:45:01,3.196,3.112,93.608,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5557653504.0,519270400.0,21928230912.0,5613920256.0,2591081.0,1499866.0
13-04 02:45:02,11.045,7.962,80.394,0.0,0.0,0.599,0.0,0.0,0.0,0.0,5562257408.0,519270400.0,21946503168.0,5591044096.0,7652685.0,24686125.0
13-04 02:45:03,11.111,8.376,79.915,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5584846848.0,519270400.0,21965578240.0,5549379584.0,7465509.0,32324188.0
13-04 02:45:04,13.062,9.839,76.506,0.0,0.0,0.594,0.0,0.0,0.0,0.0,5583843328.0,519270400.0,21986385920.0,5529575424.0,8846045.0,29964983.0
13-04 02:45:05,10.535,7.986,80.969,0.0,0.0,0.510,0.0,57344.0,0.0,4.0,5585723392.0,519270400.0,22002786304.0,5511294976.0,7055682.0,28815209.0
13-04 02:45:06,7.942,6.405,85.312,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5586460672.0,519270400.0,22015946752.0,5497397248.0,5975512.0,19494188.0
13-04 02:45:07,7.959,6.097,81.118,4.318,0.0,0.508,0.0,163418112.0,0.0,163.0,5587992576.0,519270400.0,22028423168.0,5483388928.0,5413701.0,18939690.0
13-04 02:45:08,8.667,6.333,83.083,1.583,0.0,0.333,0.0,218423296.0,0.0,216.0,5586587648.0,519270400.0,22042402816.0,5470814208.0,5423783.0,19575461.0
13-04 02:45:09,7.389,6.885,85.223,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5587386368.0,519270400.0,22054891520.0,5457526784.0,5541326.0,19415053.0
13-04 02:45:10,7.474,5.069,86.942,0.0,0.0,0.515,0.0,40960.0,0.0,3.0,5595414528.0,519274496.0,22066028544.0,5438357504.0,5068984.0,17954324.0
13-04 02:45:11,8.945,5.738,85.063,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,5593837568.0,519274496.0,22079954944.0,5426008064.0,5556502.0,20897731.0
13-04 02:45:12,7.305,5.626,86.818,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5597134848.0,519274496.0,22091223040.0,5411442688.0,4892937.0,11199250.0
13-04 02:45:13,6.605,6.435,86.537,0.0,0.0,0.423,0.0,81920.0,0.0,14.0,5594439680.0,519274496.0,22103592960.0,5401767936.0,5199156.0,18807957.0
13-04 02:45:14,8.010,5.649,86.003,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5595856896.0,519274496.0,22114701312.0,5389242368.0,5235836.0,19799603.0
13-04 02:45:15,9.330,6.531,83.800,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5593227264.0,519274496.0,22129549312.0,5377024000.0,5768362.0,19853368.0
13-04 02:45:16,7.496,5.111,87.138,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5595348992.0,519274496.0,22140530688.0,5363920896.0,5141078.0,19129099.0
13-04 02:45:17,6.963,5.285,87.332,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5596786688.0,519274496.0,22152957952.0,5350055936.0,4615534.0,18530058.0
13-04 02:45:18,7.841,5.987,85.919,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5599252480.0,519274496.0,22164275200.0,5336272896.0,5096212.0,16655642.0
13-04 02:45:19,8.298,5.304,85.885,0.0,0.0,0.513,0.0,0.0,0.0,0.0,5597843456.0,519274496.0,22176960512.0,5324996608.0,5680403.0,21934689.0
13-04 02:45:20,7.589,5.818,86.172,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,5601468416.0,519274496.0,22188863488.0,5309468672.0,5071391.0,13396728.0
13-04 02:45:21,7.358,5.518,86.789,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5597839360.0,519274496.0,22200926208.0,5301035008.0,4844917.0,16568429.0
13-04 02:45:22,6.797,5.523,87.426,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5599772672.0,519274496.0,22211416064.0,5288611840.0,4965446.0,19336315.0
13-04 02:45:23,8.659,6.027,84.890,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5599973376.0,519274496.0,22224683008.0,5275144192.0,5842174.0,20088235.0
13-04 02:45:24,8.523,6.582,84.473,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5600067584.0,519274496.0,22239375360.0,5260357632.0,5847008.0,20460023.0
13-04 02:45:25,6.953,3.948,88.841,0.0,0.0,0.258,0.0,16384.0,0.0,2.0,5601263616.0,519274496.0,22249545728.0,5248991232.0,4870478.0,19179677.0
13-04 02:45:26,7.525,5.853,86.288,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5603663872.0,519274496.0,22261231616.0,5234905088.0,4898878.0,13782770.0
13-04 02:45:27,7.307,5.777,86.831,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5603106816.0,519274496.0,22273187840.0,5223505920.0,5004576.0,16449957.0
13-04 02:45:28,9.520,7.751,82.561,0.0,0.0,0.168,0.0,16384.0,0.0,1.0,5608996864.0,519274496.0,22287626240.0,5203177472.0,6341055.0,22586805.0
13-04 02:45:29,7.305,5.122,87.154,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,5604397056.0,519274496.0,22299676672.0,5195726848.0,4805048.0,15851843.0
13-04 02:45:30,7.692,5.435,86.622,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5604929536.0,519278592.0,22310518784.0,5184348160.0,4993955.0,15318406.0
13-04 02:45:31,7.932,6.751,84.895,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5605560320.0,519278592.0,22324015104.0,5170221056.0,5478085.0,24909643.0
13-04 02:45:32,7.589,5.902,86.341,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5604970496.0,519278592.0,22336831488.0,5157994496.0,5198842.0,18863240.0
13-04 02:45:33,1.675,1.340,96.985,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5606027264.0,519278592.0,22340141056.0,5153628160.0,1175251.0,606591.0
13-04 02:45:34,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606625280.0,519278592.0,22340321280.0,5152849920.0,76425.0,7669352.0
13-04 02:45:35,2.759,2.007,94.983,0.167,0.0,0.084,0.0,45056.0,0.0,5.0,5604925440.0,519278592.0,22345240576.0,5149630464.0,1938707.0,82622.0
13-04 02:45:36,6.303,5.042,88.487,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5604888576.0,519278592.0,22355537920.0,5139369984.0,4423211.0,16347228.0
13-04 02:45:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606199296.0,519278592.0,22355763200.0,5137833984.0,8710.0,7820.0
13-04 02:45:38,0.250,0.250,94.574,4.925,0.0,0.0,0.0,194715648.0,0.0,189.0,5606182912.0,519278592.0,22355763200.0,5137850368.0,77019.0,8053651.0
13-04 02:45:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,127107072.0,0.0,125.0,5606338560.0,519278592.0,22355771392.0,5137686528.0,8335.0,6931.0
13-04 02:45:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,5606273024.0,519278592.0,22355771392.0,5137752064.0,7346.0,5447.0
13-04 02:45:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5606273024.0,519278592.0,22355771392.0,5137752064.0,6081.0,3603.0
13-04 02:45:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606273024.0,519278592.0,22355771392.0,5137752064.0,7051.0,5103.0
13-04 02:45:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606268928.0,519278592.0,22355775488.0,5137752064.0,7360.0,5942.0
13-04 02:45:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606268928.0,519278592.0,22355775488.0,5137752064.0,7873.0,6513.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5605670912.0,519278592.0,22355775488.0,5138350080.0,7561.0,6089.0
13-04 02:45:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5605507072.0,519278592.0,22355775488.0,5138513920.0,7741.0,6561.0
13-04 02:45:47,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5606137856.0,519278592.0,22355775488.0,5137883136.0,6287.0,3809.0
13-04 02:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,12.0,5606023168.0,519282688.0,22355771392.0,5137997824.0,7656.0,6155.0
13-04 02:45:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,6726.0,4451.0
13-04 02:45:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,24408.0,22576.0
13-04 02:45:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,8103.0,7220.0
13-04 02:45:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,6967.0,5075.0
13-04 02:45:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,7521.0,5973.0
13-04 02:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5606019072.0,519282688.0,22355775488.0,5137997824.0,7599.0,5680.0
13-04 02:45:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,6935.0,5020.0
13-04 02:45:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,6487.0,3991.0
13-04 02:45:57,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,24407.0,22393.0
13-04 02:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,6646.0,4848.0
13-04 02:45:59,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,8582.0,7729.0
13-04 02:46:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,25020.0,23876.0
13-04 02:46:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5606014976.0,519282688.0,22355779584.0,5137997824.0,9650.0,8256.0
13-04 02:46:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606010880.0,519282688.0,22355783680.0,5137997824.0,6936.0,4954.0
13-04 02:46:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606010880.0,519282688.0,22355783680.0,5137997824.0,6936.0,4983.0
13-04 02:46:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606010880.0,519282688.0,22355783680.0,5137997824.0,8358.0,6265.0
13-04 02:46:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,5606010880.0,519282688.0,22355783680.0,5137997824.0,7226.0,4394.0
13-04 02:46:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606010880.0,519282688.0,22355783680.0,5137997824.0,7811.0,5564.0
13-04 02:46:07,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606588416.0,519282688.0,22355783680.0,5137420288.0,7620.0,5341.0
13-04 02:46:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5606330368.0,519282688.0,22355787776.0,5137674240.0,10614.0,10546.0
13-04 02:46:09,0.168,0.336,99.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5606338560.0,519282688.0,22355787776.0,5137666048.0,455847.0,282324.0
13-04 02:46:10,4.915,3.898,90.847,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5605818368.0,519282688.0,22364364800.0,5129609216.0,3587462.0,10121271.0
13-04 02:46:11,8.728,6.650,84.040,0.249,0.0,0.333,0.0,45056.0,0.0,5.0,5609189376.0,519282688.0,22376927232.0,5113675776.0,5314063.0,18082989.0
13-04 02:46:12,7.445,4.653,87.479,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5609807872.0,519282688.0,22386937856.0,5103046656.0,4933754.0,20368901.0
13-04 02:46:13,8.411,6.202,85.132,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5611163648.0,519282688.0,22401675264.0,5086953472.0,5751180.0,18149470.0
13-04 02:46:14,8.136,5.763,85.763,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5612085248.0,519282688.0,22412238848.0,5075468288.0,5138371.0,20366123.0
13-04 02:46:15,8.291,5.528,85.846,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5608898560.0,519282688.0,22425874432.0,5065019392.0,5145072.0,11406464.0
13-04 02:46:16,8.540,6.149,84.799,0.0,0.0,0.512,0.0,16384.0,0.0,2.0,5615919104.0,519282688.0,22438961152.0,5044912128.0,6012499.0,20733625.0
13-04 02:46:17,8.564,6.381,84.803,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5614637056.0,519282688.0,22453067776.0,5032087552.0,5516196.0,21085644.0
13-04 02:46:18,7.436,5.983,86.325,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5612888064.0,519282688.0,22465249280.0,5021655040.0,5580564.0,23706663.0
13-04 02:46:19,8.067,5.798,85.882,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5619310592.0,519282688.0,22476808192.0,5003673600.0,4941884.0,12162445.0
13-04 02:46:20,8.411,5.862,85.472,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5620858880.0,519282688.0,22490710016.0,4988223488.0,5503535.0,19551311.0
13-04 02:46:21,7.692,5.917,85.883,0.0,0.0,0.507,0.0,16384.0,0.0,2.0,5620047872.0,519282688.0,22503464960.0,4976279552.0,5379095.0,19558718.0
13-04 02:46:22,8.390,6.525,84.576,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5621248000.0,519282688.0,22517645312.0,4960899072.0,5801346.0,19581919.0
13-04 02:46:23,7.712,7.203,84.746,0.085,0.0,0.254,0.0,28672.0,0.0,6.0,5621981184.0,519282688.0,22530494464.0,4947316736.0,5859603.0,19688483.0
13-04 02:46:24,9.359,6.155,84.148,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5622394880.0,519282688.0,22544470016.0,4932927488.0,5780038.0,20185486.0
13-04 02:46:25,7.568,6.293,85.799,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5622366208.0,519282688.0,22557310976.0,4920115200.0,5709191.0,19714738.0
13-04 02:46:26,8.389,6.124,85.403,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5622497280.0,519286784.0,22569889792.0,4907401216.0,5134428.0,19511214.0
13-04 02:46:27,9.463,6.820,83.291,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5628198912.0,519286784.0,22583373824.0,4888215552.0,6264265.0,22519865.0
13-04 02:46:28,8.276,6.058,85.410,0.0,0.0,0.256,0.0,12288.0,0.0,3.0,5628854272.0,519286784.0,22597210112.0,4873723904.0,5888480.0,19887354.0
13-04 02:46:29,8.530,5.659,85.304,0.169,0.0,0.338,0.0,12288.0,0.0,2.0,5629505536.0,519286784.0,22609948672.0,4860334080.0,5380759.0,18362241.0
13-04 02:46:30,8.227,5.768,85.835,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5623709696.0,519286784.0,22624079872.0,4851998720.0,5539293.0,18578398.0
13-04 02:46:31,7.271,5.988,86.313,0.0,0.0,0.428,0.0,16384.0,0.0,2.0,5624897536.0,519286784.0,22636331008.0,4838559744.0,5595403.0,19839808.0
13-04 02:46:32,9.593,6.621,83.277,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5629743104.0,519286784.0,22650466304.0,4819578880.0,6219750.0,24612492.0
13-04 02:46:33,7.064,5.277,87.489,0.0,0.0,0.170,0.0,16384.0,0.0,1.0,5625892864.0,519286784.0,22663102464.0,4810792960.0,5102566.0,14706901.0
13-04 02:46:34,9.228,6.292,84.144,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5626363904.0,519286784.0,22675525632.0,4797898752.0,5522307.0,19683747.0
13-04 02:46:35,8.500,6.333,84.500,0.167,0.0,0.500,0.0,12288.0,0.0,2.0,5626544128.0,519286784.0,22688727040.0,4784517120.0,5512982.0,19340859.0
13-04 02:46:36,8.472,7.392,83.804,0.0,0.0,0.332,0.0,32768.0,0.0,3.0,5626875904.0,519286784.0,22701432832.0,4771479552.0,5632347.0,19750640.0
13-04 02:46:37,7.963,6.119,85.583,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5627064320.0,519286784.0,22713450496.0,4759273472.0,5240259.0,19153934.0
13-04 02:46:38,8.648,6.297,84.803,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5627912192.0,519286784.0,22726193152.0,4745682944.0,5622208.0,19677076.0
13-04 02:46:39,5.622,4.429,89.608,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5628907520.0,519286784.0,22736060416.0,4734820352.0,4274632.0,15886226.0
13-04 02:46:40,9.732,7.886,82.047,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5628510208.0,519286784.0,22753103872.0,4718174208.0,6661060.0,22574132.0
13-04 02:46:41,8.010,6.492,84.992,0.084,0.0,0.422,0.0,28672.0,0.0,4.0,5629337600.0,519290880.0,22765326336.0,4705120256.0,5647582.0,19117023.0
13-04 02:46:42,9.183,7.077,83.319,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5630926848.0,519290880.0,22779502592.0,4689354752.0,6169769.0,18193368.0
13-04 02:46:43,10.134,6.616,82.831,0.0,0.0,0.419,0.0,8192.0,0.0,1.0,5632679936.0,519290880.0,22792720384.0,4674383872.0,5608171.0,19967584.0
13-04 02:46:44,8.220,7.203,77.373,6.695,0.0,0.508,0.0,267161600.0,0.0,266.0,5631078400.0,519290880.0,22807355392.0,4661350400.0,5857594.0,29422597.0
13-04 02:46:45,7.757,5.649,85.666,0.759,0.0,0.169,0.0,186703872.0,0.0,185.0,5630402560.0,519290880.0,22819844096.0,4649537536.0,5144125.0,19398094.0
13-04 02:46:46,7.764,6.160,85.654,0.0,0.0,0.422,0.0,49152.0,0.0,3.0,5630365696.0,519290880.0,22832394240.0,4637024256.0,5470283.0,11509593.0
13-04 02:46:47,6.752,5.385,87.436,0.171,0.0,0.256,0.0,28672.0,0.0,3.0,5630767104.0,519290880.0,22844510208.0,4624506880.0,4927743.0,19052616.0
13-04 02:46:48,8.248,6.122,85.459,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5631225856.0,519290880.0,22857826304.0,4610732032.0,5557629.0,19231417.0
13-04 02:46:49,9.281,6.355,84.030,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5632016384.0,519290880.0,22870605824.0,4597161984.0,5845042.0,19738358.0
13-04 02:46:50,9.144,6.816,83.707,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5633024000.0,519290880.0,22882971648.0,4583788544.0,5469049.0,19868132.0
13-04 02:46:51,7.567,5.417,86.672,0.0,0.0,0.344,0.0,16384.0,0.0,2.0,5631594496.0,519294976.0,22897463296.0,4570722304.0,5525615.0,19310384.0
13-04 02:46:52,7.881,5.593,86.102,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5634646016.0,519294976.0,22907867136.0,4557266944.0,5505449.0,19309507.0
13-04 02:46:53,6.995,6.218,86.269,0.086,0.0,0.432,0.0,12288.0,0.0,2.0,5632712704.0,519294976.0,22923108352.0,4543959040.0,5683698.0,19514635.0
13-04 02:46:54,8.298,5.758,85.690,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5633785856.0,519294976.0,22935416832.0,4530577408.0,5548172.0,19785328.0
13-04 02:46:55,8.312,6.465,84.719,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5635469312.0,519294976.0,22948032512.0,4516278272.0,5407085.0,19454649.0
13-04 02:46:56,8.552,5.419,85.351,0.0,0.0,0.677,0.0,16384.0,0.0,2.0,5634093056.0,519294976.0,22961946624.0,4503740416.0,5636361.0,19731140.0
13-04 02:46:57,7.568,5.612,86.650,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5634514944.0,519294976.0,22973992960.0,4491272192.0,5178943.0,18845279.0
13-04 02:46:58,9.857,6.571,83.319,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5634330624.0,519294976.0,22988922880.0,4476526592.0,5784710.0,19808340.0
13-04 02:46:59,9.045,6.509,84.193,0.0,0.0,0.254,0.0,12288.0,0.0,2.0,5634781184.0,519294976.0,23002644480.0,4462354432.0,5970797.0,19850743.0
13-04 02:47:00,7.967,7.054,84.647,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5636001792.0,519294976.0,23014203392.0,4449574912.0,5271701.0,19242370.0
13-04 02:47:01,8.397,6.277,84.733,0.0,0.0,0.594,0.0,16384.0,0.0,2.0,5636132864.0,519294976.0,23028092928.0,4435554304.0,5758809.0,19792705.0
13-04 02:47:02,8.284,7.101,84.362,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5636669440.0,519294976.0,23042113536.0,4420997120.0,5878018.0,20042381.0
13-04 02:47:03,8.291,6.700,84.506,0.0,0.0,0.503,0.0,12288.0,0.0,3.0,5636890624.0,519294976.0,23055937536.0,4406951936.0,5565332.0,19808992.0
13-04 02:47:04,7.912,7.239,84.343,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5637615616.0,519294976.0,23068721152.0,4393443328.0,5758242.0,19802986.0
13-04 02:47:05,9.144,6.460,83.893,0.168,0.0,0.336,0.0,65536.0,0.0,8.0,5654757376.0,519294976.0,23082577920.0,4362444800.0,5499619.0,19276694.0
13-04 02:47:06,8.131,6.119,85.499,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5656227840.0,519294976.0,23094259712.0,4349292544.0,5320958.0,18890593.0
13-04 02:47:07,7.398,5.527,86.820,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5656436736.0,519294976.0,23106428928.0,4336914432.0,5253516.0,19155980.0
13-04 02:47:08,8.692,6.414,84.641,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5656850432.0,519294976.0,23120314368.0,4322615296.0,5608588.0,19872570.0
13-04 02:47:09,8.172,6.403,85.004,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5657436160.0,519294976.0,23132823552.0,4309520384.0,5660339.0,19624798.0
13-04 02:47:10,8.503,5.527,85.714,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5658656768.0,519294976.0,23145336832.0,4295786496.0,5207138.0,17927730.0
13-04 02:47:11,7.576,6.734,85.101,0.168,0.0,0.421,0.0,28672.0,0.0,4.0,5658030080.0,519294976.0,23158382592.0,4283367424.0,5502423.0,15609451.0
13-04 02:47:12,8.942,5.159,85.469,0.0,0.0,0.430,0.0,0.0,0.0,0.0,5658152960.0,519294976.0,23173148672.0,4268478464.0,5973053.0,25297075.0
13-04 02:47:13,2.523,2.187,95.206,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5658955776.0,519294976.0,23176716288.0,4264108032.0,1921357.0,9173137.0
13-04 02:47:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5659037696.0,519294976.0,23178444800.0,4262297600.0,6654.0,4282.0
13-04 02:47:15,2.671,1.753,89.065,6.427,0.0,0.083,0.0,233775104.0,0.0,227.0,5658812416.0,519294976.0,23179345920.0,4261621760.0,1127151.0,5446393.0
13-04 02:47:16,6.533,5.611,85.511,2.094,0.0,0.251,0.0,137641984.0,0.0,137.0,5658939392.0,519294976.0,23190515712.0,4250324992.0,4345503.0,11005122.0
13-04 02:47:17,9.316,7.692,82.479,0.085,0.0,0.427,0.0,12288.0,0.0,2.0,5658861568.0,519294976.0,23207129088.0,4233789440.0,6878414.0,25544565.0
13-04 02:47:18,15.167,11.911,72.322,0.0,0.0,0.600,0.0,8192.0,0.0,1.0,5661593600.0,519294976.0,23231950848.0,4206235648.0,10639511.0,40017872.0
13-04 02:47:19,12.384,8.762,78.433,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5661372416.0,519294976.0,23250079744.0,4188327936.0,8137522.0,22747686.0
13-04 02:47:20,10.289,6.718,82.483,0.0,0.0,0.510,0.0,0.0,0.0,0.0,5662920704.0,519294976.0,23266902016.0,4169957376.0,6560318.0,28182154.0
13-04 02:47:21,12.287,8.276,79.010,0.0,0.0,0.427,0.0,16384.0,0.0,2.0,5665988608.0,519303168.0,23285178368.0,4148604928.0,7644275.0,28942001.0
13-04 02:47:22,9.612,7.841,81.956,0.0,0.0,0.590,0.0,0.0,0.0,0.0,5665906688.0,519303168.0,23301529600.0,4132335616.0,6873654.0,20520235.0
13-04 02:47:23,9.106,7.167,83.052,0.253,0.0,0.422,0.0,28672.0,0.0,3.0,5668114432.0,519303168.0,23315886080.0,4115771392.0,6203176.0,25397241.0
13-04 02:47:24,7.883,6.170,85.604,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5670686720.0,519303168.0,23329013760.0,4100071424.0,5986838.0,18567158.0
13-04 02:47:25,7.640,6.282,85.654,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5667409920.0,519303168.0,23343132672.0,4089229312.0,5547426.0,24038545.0
13-04 02:47:26,7.836,5.963,85.690,0.0,0.0,0.511,0.0,16384.0,0.0,2.0,5665947648.0,519303168.0,23356604416.0,4077219840.0,5694034.0,20208648.0
13-04 02:47:27,7.897,5.837,85.837,0.0,0.0,0.429,0.0,0.0,0.0,0.0,5667733504.0,519303168.0,23369990144.0,4062048256.0,5854927.0,19894628.0
13-04 02:47:28,8.312,5.513,85.751,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5670932480.0,519303168.0,23383171072.0,4045668352.0,5246088.0,12397248.0
13-04 02:47:29,9.137,6.234,84.031,0.085,0.0,0.512,0.0,12288.0,0.0,2.0,5667901440.0,519303168.0,23396597760.0,4035272704.0,6092969.0,26910023.0
13-04 02:47:30,8.277,5.236,86.233,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5669789696.0,519303168.0,23409291264.0,4020690944.0,5308374.0,17376345.0
13-04 02:47:31,8.078,5.527,86.054,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5668818944.0,519303168.0,23422652416.0,4008300544.0,5476264.0,20639383.0
13-04 02:47:32,8.923,6.229,84.512,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5669429248.0,519303168.0,23436054528.0,3994288128.0,5664473.0,19629913.0
13-04 02:47:33,7.679,5.570,86.414,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5671264256.0,519303168.0,23447572480.0,3980935168.0,5079747.0,17217951.0
13-04 02:47:34,8.142,6.361,84.987,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5668569088.0,519303168.0,23461789696.0,3969413120.0,5677564.0,21438361.0
13-04 02:47:35,8.891,6.859,83.912,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5670531072.0,519303168.0,23475757056.0,3953483776.0,6056426.0,20259534.0
13-04 02:47:36,8.048,5.394,86.301,0.0,0.0,0.257,0.0,49152.0,0.0,4.0,5670567936.0,519303168.0,23488495616.0,3940708352.0,5377823.0,19522261.0
13-04 02:47:37,8.939,6.516,84.211,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5669711872.0,519303168.0,23502413824.0,3927646208.0,5572939.0,19701167.0
13-04 02:47:38,6.701,5.174,87.956,0.0,0.0,0.170,0.0,12288.0,0.0,3.0,5670330368.0,519303168.0,23512625152.0,3916816384.0,4574078.0,10612074.0
13-04 02:47:39,9.933,7.912,81.818,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5670662144.0,519303168.0,23528583168.0,3900526592.0,6561507.0,28167595.0
13-04 02:47:40,7.980,6.282,85.569,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5672349696.0,519303168.0,23541932032.0,3885490176.0,5591783.0,19203102.0
13-04 02:47:41,8.821,6.446,84.139,0.170,0.0,0.424,0.0,65536.0,0.0,9.0,5672095744.0,519303168.0,23555833856.0,3871842304.0,5978522.0,19992217.0
13-04 02:47:42,7.798,5.570,86.290,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5672153088.0,519303168.0,23569420288.0,3858198528.0,5516541.0,18755485.0
13-04 02:47:43,7.647,5.268,86.831,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5672218624.0,519303168.0,23581925376.0,3845627904.0,5332078.0,14972278.0
13-04 02:47:44,8.610,5.968,84.825,0.0,0.0,0.597,0.0,0.0,0.0,0.0,5672382464.0,519303168.0,23596277760.0,3831111680.0,5568507.0,23351827.0
13-04 02:47:45,4.261,3.342,92.063,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5671968768.0,519303168.0,23602798592.0,3825004544.0,2899256.0,10675576.0
13-04 02:47:46,0.084,0.418,86.288,13.211,0.0,0.0,0.0,259813376.0,0.0,257.0,5672624128.0,519303168.0,23603085312.0,3824062464.0,7625.0,6259.0
13-04 02:47:47,0.334,0.250,93.072,6.344,0.0,0.0,4096.0,162246656.0,1.0,166.0,5673123840.0,519307264.0,23603093504.0,3823550464.0,105544.0,4391418.0
13-04 02:47:48,8.081,6.313,85.438,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5672398848.0,519307264.0,23615328256.0,3812040704.0,5438105.0,11023492.0
13-04 02:47:49,7.492,5.556,86.616,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5673693184.0,519307264.0,23626973184.0,3799101440.0,5073504.0,20085577.0
13-04 02:47:50,11.509,7.843,80.222,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5673877504.0,519307264.0,23645962240.0,3779928064.0,8165873.0,29394466.0
13-04 02:47:51,12.735,9.829,76.667,0.0,0.0,0.769,0.0,40960.0,0.0,3.0,5675200512.0,519311360.0,23666905088.0,3757658112.0,8647500.0,29185745.0
13-04 02:47:52,11.271,9.492,78.814,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5675585536.0,519311360.0,23685738496.0,3738439680.0,7481374.0,29084893.0
13-04 02:47:53,10.450,6.627,82.243,0.085,0.0,0.595,0.0,20480.0,0.0,3.0,5680205824.0,519311360.0,23701483520.0,3718074368.0,6442839.0,22149031.0
13-04 02:47:54,10.094,9.068,80.325,0.0,0.0,0.513,0.0,0.0,0.0,0.0,5675479040.0,519311360.0,23720103936.0,3704180736.0,7639223.0,25557003.0
13-04 02:47:55,9.386,8.020,82.167,0.0,0.0,0.427,0.0,0.0,0.0,0.0,5677977600.0,519311360.0,23736463360.0,3685322752.0,7072431.0,28718820.0
13-04 02:47:56,8.523,6.667,84.388,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,5676134400.0,519311360.0,23751221248.0,3672408064.0,5816181.0,19670623.0
13-04 02:47:57,8.776,6.667,84.051,0.0,0.0,0.506,0.0,0.0,0.0,0.0,5678354432.0,519311360.0,23764148224.0,3657261056.0,5922416.0,19498421.0
13-04 02:47:58,8.552,6.605,84.674,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5677989888.0,519311360.0,23778308096.0,3643465728.0,6055289.0,19509910.0
13-04 02:47:59,9.415,5.004,84.818,0.254,0.0,0.509,0.0,28672.0,0.0,3.0,5679042560.0,519311360.0,23790526464.0,3630194688.0,5372954.0,19265353.0
13-04 02:48:00,7.906,6.308,85.282,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5678809088.0,519311360.0,23803846656.0,3617107968.0,5523666.0,19105062.0
13-04 02:48:01,8.482,5.768,85.411,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5678604288.0,519311360.0,23817355264.0,3603804160.0,5678372.0,19779706.0
13-04 02:48:02,8.099,5.627,86.019,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5679030272.0,519311360.0,23831560192.0,3589173248.0,5565198.0,20044331.0
13-04 02:48:03,7.385,5.942,86.333,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5679132672.0,519311360.0,23843594240.0,3577036800.0,5402067.0,19876748.0
13-04 02:48:04,7.928,6.309,85.337,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5679058944.0,519311360.0,23857070080.0,3563634688.0,5782632.0,19353167.0
13-04 02:48:05,7.822,6.392,85.450,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5681152000.0,519311360.0,23869132800.0,3549478912.0,5335239.0,19408885.0
13-04 02:48:06,8.426,7.319,84.085,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5680185344.0,519311360.0,23884861440.0,3534716928.0,6113610.0,20056541.0
13-04 02:48:07,8.454,5.551,85.653,0.0,0.0,0.342,0.0,16384.0,0.0,1.0,5681569792.0,519311360.0,23896006656.0,3522187264.0,5102397.0,19114153.0
13-04 02:48:08,7.816,6.032,85.811,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5681319936.0,519311360.0,23909838848.0,3508604928.0,5657155.0,19691301.0
13-04 02:48:09,6.941,4.542,88.089,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5682556928.0,519311360.0,23920332800.0,3496873984.0,5041230.0,18901021.0
13-04 02:48:10,3.682,3.013,93.138,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5682356224.0,519311360.0,23926198272.0,3491209216.0,2590489.0,8226599.0
13-04 02:48:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,5682610176.0,519311360.0,23927848960.0,3489304576.0,7152.0,4254.0
13-04 02:48:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,5682573312.0,519311360.0,23927853056.0,3489337344.0,87837.0,7298332.0
13-04 02:48:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5682573312.0,519311360.0,23927853056.0,3489337344.0,8454.0,7589.0
13-04 02:48:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5682573312.0,519311360.0,23927853056.0,3489337344.0,6871.0,4104.0
13-04 02:48:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681975296.0,519311360.0,23927853056.0,3489935360.0,9802.0,8380.0
13-04 02:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,7874.0,6508.0
13-04 02:48:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,6841.0,4888.0
13-04 02:48:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,6841.0,4889.0
13-04 02:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,6248.0,3722.0
13-04 02:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,7399.0,5535.0
13-04 02:48:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681680384.0,519311360.0,23927857152.0,3490226176.0,7016.0,5019.0
13-04 02:48:22,0.0,0.419,89.941,9.640,0.0,0.0,8192.0,204800000.0,2.0,202.0,5681680384.0,519319552.0,23927857152.0,3490217984.0,7590.0,6021.0
13-04 02:48:23,0.0,0.167,96.247,3.586,0.0,0.0,0.0,119988224.0,0.0,125.0,5681721344.0,519319552.0,23927873536.0,3490160640.0,7124.0,5833.0
13-04 02:48:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5681688576.0,519319552.0,23927873536.0,3490193408.0,8188.0,7202.0
13-04 02:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681688576.0,519319552.0,23927873536.0,3490193408.0,8165.0,6770.0
13-04 02:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5681815552.0,519319552.0,23927873536.0,3490066432.0,6242.0,3764.0
13-04 02:48:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682364416.0,519319552.0,23927873536.0,3489517568.0,24181.0,21735.0
13-04 02:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5682466816.0,519319552.0,23927873536.0,3489415168.0,6646.0,4665.0
13-04 02:48:29,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5682458624.0,519319552.0,23927873536.0,3489423360.0,6807.0,4825.0
13-04 02:48:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682454528.0,519319552.0,23927877632.0,3489423360.0,8629.0,7185.0
13-04 02:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682450432.0,519319552.0,23927881728.0,3489423360.0,11874.0,11315.0
13-04 02:48:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682450432.0,519319552.0,23927881728.0,3489423360.0,7538.0,5449.0
13-04 02:48:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682450432.0,519319552.0,23927881728.0,3489423360.0,6803.0,4212.0
13-04 02:48:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5682446336.0,519323648.0,23927881728.0,3489423360.0,25853.0,24282.0
13-04 02:48:35,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5682446336.0,519323648.0,23927881728.0,3489423360.0,8107.0,6043.0
13-04 02:48:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682446336.0,519323648.0,23927881728.0,3489423360.0,7236.0,5246.0
13-04 02:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5682442240.0,519323648.0,23927885824.0,3489423360.0,7267.0,5221.0
13-04 02:48:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682442240.0,519323648.0,23927885824.0,3489423360.0,8145.0,6730.0
13-04 02:48:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5682442240.0,519327744.0,23927881728.0,3489423360.0,7468.0,5364.0
13-04 02:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,7939.0,6660.0
13-04 02:48:41,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,7329.0,5900.0
13-04 02:48:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,7656.0,6152.0
13-04 02:48:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,6413.0,3880.0
13-04 02:48:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,6241.0,3802.0
13-04 02:48:45,0.754,0.587,98.659,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5682438144.0,519327744.0,23927885824.0,3489423360.0,604135.0,349932.0
13-04 02:48:46,7.161,5.495,87.011,0.0,0.0,0.333,0.0,0.0,0.0,0.0,5681537024.0,519327744.0,23939047424.0,3479162880.0,4601128.0,11010070.0
13-04 02:48:47,8.586,5.976,84.848,0.084,0.0,0.505,0.0,12288.0,0.0,2.0,5682700288.0,519327744.0,23952408576.0,3464638464.0,5410721.0,19637186.0
13-04 02:48:48,8.739,6.471,84.370,0.0,0.0,0.420,0.0,32768.0,0.0,5.0,5683798016.0,519327744.0,23965282304.0,3450667008.0,5599527.0,19443651.0
13-04 02:48:49,8.127,5.133,86.313,0.0,0.0,0.428,0.0,12288.0,0.0,3.0,5683855360.0,519327744.0,23977975808.0,3437916160.0,5545062.0,19625761.0
13-04 02:48:50,8.898,6.017,84.661,0.0,0.0,0.424,0.0,16384.0,0.0,2.0,5684727808.0,519327744.0,23991566336.0,3423453184.0,5837436.0,19573845.0
13-04 02:48:51,8.751,6.967,83.857,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5684666368.0,519327744.0,24005484544.0,3409596416.0,5912093.0,19641113.0
13-04 02:48:52,5.951,3.940,89.774,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5685350400.0,519327744.0,24014868480.0,3399528448.0,3759555.0,17438506.0
13-04 02:48:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5685338112.0,519327744.0,24015740928.0,3398668288.0,7370.0,5759.0
13-04 02:48:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5685338112.0,519327744.0,24015740928.0,3398668288.0,53662.0,3816140.0
13-04 02:48:55,4.802,4.297,90.733,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5685747712.0,519331840.0,24023027712.0,3390967808.0,3682812.0,9822302.0
13-04 02:48:56,8.142,5.344,86.260,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5685334016.0,519331840.0,24036446208.0,3377963008.0,5443917.0,13067054.0
13-04 02:48:57,14.322,10.720,74.357,0.0,0.0,0.600,0.0,0.0,0.0,0.0,5687336960.0,519331840.0,24060686336.0,3351719936.0,10277625.0,26282565.0
13-04 02:48:58,1.423,1.339,97.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5686861824.0,519331840.0,24062763008.0,3350118400.0,863298.0,18647989.0
13-04 02:48:59,8.991,6.616,83.800,0.170,0.0,0.424,0.0,20480.0,0.0,3.0,5687840768.0,519331840.0,24076267520.0,3335634944.0,6037896.0,19041562.0
13-04 02:49:00,10.119,7.738,81.888,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,5688254464.0,519335936.0,24093769728.0,3317714944.0,7042847.0,28388082.0
13-04 02:49:01,11.624,8.974,78.803,0.0,0.0,0.598,0.0,0.0,0.0,0.0,5691609088.0,519335936.0,24112676864.0,3295453184.0,8545403.0,22904068.0
13-04 02:49:02,13.749,10.845,74.893,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5688250368.0,519335936.0,24136425472.0,3275063296.0,8791817.0,37641093.0
13-04 02:49:03,12.651,8.778,76.162,1.635,0.0,0.775,8192.0,138424320.0,2.0,139.0,5689409536.0,519344128.0,24156532736.0,3253788672.0,9278465.0,30687898.0
13-04 02:49:04,12.587,9.201,77.344,0.260,0.0,0.608,0.0,28672.0,0.0,3.0,5688700928.0,519344128.0,24178331648.0,3232698368.0,8969681.0,29213407.0
13-04 02:49:05,8.433,6.133,85.009,0.0,0.0,0.426,0.0,53248.0,0.0,3.0,5691039744.0,519344128.0,24191324160.0,3217367040.0,5017598.0,18966548.0
13-04 02:49:06,11.963,8.762,78.770,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5691392000.0,519344128.0,24209477632.0,3198861312.0,7392716.0,28923542.0
13-04 02:49:07,10.944,7.853,80.702,0.0,0.0,0.501,0.0,0.0,0.0,0.0,5695000576.0,519344128.0,24226349056.0,3178381312.0,6717916.0,22017307.0
13-04 02:49:08,8.736,6.785,82.612,1.442,0.0,0.424,4096.0,164454400.0,1.0,170.0,5691805696.0,519348224.0,24240439296.0,3167481856.0,6175987.0,26410167.0
13-04 02:49:09,8.390,6.250,84.932,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5691478016.0,519348224.0,24255008768.0,3153240064.0,6035226.0,19979275.0
13-04 02:49:10,8.696,7.076,83.632,0.171,0.0,0.426,0.0,49152.0,0.0,5.0,5693046784.0,519348224.0,24269975552.0,3136704512.0,6340511.0,20064198.0
13-04 02:49:11,8.769,6.155,84.907,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5691908096.0,519348224.0,24283594752.0,3124224000.0,5691166.0,19004666.0
13-04 02:49:12,10.093,6.812,82.843,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5695516672.0,519348224.0,24298053632.0,3106156544.0,6111097.0,27704806.0
13-04 02:49:13,9.182,6.678,83.472,0.0,0.0,0.668,0.0,0.0,0.0,0.0,5697331200.0,519348224.0,24311664640.0,3090731008.0,5771587.0,18064599.0
13-04 02:49:14,8.482,5.598,85.496,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5696405504.0,519348224.0,24324530176.0,3078791168.0,5765238.0,20808236.0
13-04 02:49:15,8.861,6.835,84.051,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5696077824.0,519352320.0,24338608128.0,3065036800.0,5797047.0,19857047.0
13-04 02:49:16,7.248,5.695,86.540,0.086,0.0,0.431,0.0,12288.0,0.0,2.0,5698097152.0,519352320.0,24352407552.0,3049218048.0,5650518.0,20037311.0
13-04 02:49:17,8.814,6.864,83.983,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5699444736.0,519352320.0,24365780992.0,3034497024.0,5967126.0,20099806.0
13-04 02:49:18,8.567,5.598,85.666,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5699809280.0,519352320.0,24380006400.0,3019907072.0,5711431.0,19564900.0
13-04 02:49:19,8.740,6.598,84.233,0.0,0.0,0.428,0.0,0.0,0.0,0.0,5699354624.0,519352320.0,24395210752.0,3005157376.0,6354139.0,20007081.0
13-04 02:49:20,9.669,7.040,82.952,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5701001216.0,519352320.0,24408997888.0,2989723648.0,6162080.0,20036795.0
13-04 02:49:21,8.440,6.820,84.484,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5705420800.0,519352320.0,24424148992.0,2970152960.0,5951240.0,21415074.0
13-04 02:49:22,9.306,7.360,82.910,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5702184960.0,519352320.0,24438329344.0,2959208448.0,6753729.0,27318922.0
13-04 02:49:23,9.030,7.525,83.110,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5701505024.0,519352320.0,24453488640.0,2944729088.0,5534563.0,19422313.0
13-04 02:49:24,8.124,5.025,86.600,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5702004736.0,519352320.0,24464683008.0,2933035008.0,4660557.0,18321395.0
13-04 02:49:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5701885952.0,519352320.0,24465793024.0,2932043776.0,52123.0,68762.0
13-04 02:49:26,0.501,0.334,99.081,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5702365184.0,519352320.0,24465793024.0,2931564544.0,365155.0,3096408.0
13-04 02:49:27,3.277,2.437,94.118,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5701230592.0,519352320.0,24471449600.0,2927042560.0,2263950.0,1243673.0
13-04 02:49:28,10.283,7.798,81.234,0.171,0.0,0.514,0.0,12288.0,0.0,2.0,5701550080.0,519352320.0,24489119744.0,2909052928.0,7841970.0,25390734.0
13-04 02:49:29,12.383,8.058,79.220,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5701881856.0,519352320.0,24507920384.0,2889920512.0,7129353.0,22194858.0
13-04 02:49:30,3.393,2.120,94.148,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5704937472.0,519352320.0,24512262144.0,2882523136.0,2603049.0,20441379.0
13-04 02:49:31,8.983,5.593,85.339,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5706416128.0,519352320.0,24525897728.0,2867408896.0,5817294.0,15642112.0
13-04 02:49:32,12.247,8.193,79.139,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5707231232.0,519352320.0,24544362496.0,2848129024.0,7512737.0,20812973.0
13-04 02:49:33,13.793,11.552,74.310,0.0,0.0,0.345,0.0,0.0,0.0,0.0,5705207808.0,519352320.0,24567926784.0,2826588160.0,11105548.0,42599341.0
13-04 02:49:34,12.479,8.547,78.205,0.171,0.0,0.598,0.0,20480.0,0.0,3.0,5705105408.0,519352320.0,24588578816.0,2806038528.0,7484242.0,26169506.0
13-04 02:49:35,11.610,8.475,79.492,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5724729344.0,519352320.0,24607399936.0,2767593472.0,7048500.0,30968629.0
13-04 02:49:36,12.733,9.423,77.165,0.0,0.0,0.679,0.0,16384.0,0.0,2.0,5726347264.0,519352320.0,24627290112.0,2746085376.0,8917193.0,29685680.0
13-04 02:49:37,9.924,7.549,82.019,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5730701312.0,519352320.0,24643715072.0,2725306368.0,6555141.0,22348638.0
13-04 02:49:38,8.482,5.937,81.934,3.308,0.0,0.339,8192.0,132984832.0,2.0,136.0,5728874496.0,519360512.0,24657670144.0,2713169920.0,6235138.0,25367070.0
13-04 02:49:39,10.693,8.855,76.107,3.926,0.0,0.418,4096.0,265318400.0,1.0,262.0,5729394688.0,519364608.0,24674328576.0,2695987200.0,6912361.0,20807932.0
13-04 02:49:40,9.083,6.512,84.147,0.0,0.0,0.257,0.0,40849408.0,0.0,40.0,5731598336.0,519364608.0,24688848896.0,2679263232.0,6333193.0,25585461.0
13-04 02:49:41,9.560,6.684,83.333,0.0,0.0,0.423,0.0,61440.0,0.0,4.0,5730680832.0,519368704.0,24703610880.0,2665414656.0,6253902.0,22437372.0
13-04 02:49:42,9.864,6.803,82.908,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5731176448.0,519368704.0,24718471168.0,2650058752.0,6274514.0,20374230.0
13-04 02:49:43,8.460,6.599,84.602,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5730811904.0,519368704.0,24732360704.0,2636533760.0,5748961.0,20334600.0
13-04 02:49:44,8.876,5.664,85.292,0.0,0.0,0.169,0.0,40960.0,0.0,5.0,5732352000.0,519368704.0,24745164800.0,2622189568.0,5562760.0,19552646.0
13-04 02:49:45,8.754,7.155,83.333,0.253,0.0,0.505,0.0,12288.0,0.0,2.0,5731090432.0,519368704.0,24760115200.0,2608500736.0,6024148.0,19916635.0
13-04 02:49:46,8.376,6.599,84.687,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5732651008.0,519368704.0,24773324800.0,2593730560.0,5827620.0,19709413.0
13-04 02:49:47,8.844,6.207,84.609,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5732868096.0,519368704.0,24787255296.0,2579582976.0,5906056.0,19599299.0
13-04 02:49:48,10.059,7.209,82.397,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5733765120.0,519368704.0,24803106816.0,2562834432.0,6279299.0,27822255.0
13-04 02:49:49,10.433,6.785,82.273,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5733634048.0,519368704.0,24818135040.0,2547937280.0,6290786.0,20917773.0
13-04 02:49:50,7.621,5.588,86.367,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5734383616.0,519368704.0,24830328832.0,2534993920.0,5339389.0,19142830.0
13-04 02:49:51,8.376,6.430,84.772,0.085,0.0,0.338,0.0,28672.0,0.0,4.0,5734072320.0,519368704.0,24843710464.0,2521923584.0,5862124.0,19713768.0
13-04 02:49:52,7.816,6.202,85.556,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5735002112.0,519368704.0,24856498176.0,2508206080.0,5802205.0,20063317.0
13-04 02:49:53,8.462,6.581,84.786,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5736321024.0,519368704.0,24871251968.0,2492133376.0,6166016.0,19731744.0
13-04 02:49:54,9.415,6.785,83.291,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5735178240.0,519368704.0,24887468032.0,2477060096.0,6450841.0,20361470.0
13-04 02:49:55,9.620,6.835,83.376,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5736878080.0,519368704.0,24900935680.0,2461892608.0,5894445.0,26540700.0
13-04 02:49:56,9.975,6.762,83.009,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5737074688.0,519368704.0,24915419136.0,2447212544.0,6086743.0,20427251.0
13-04 02:49:57,3.538,3.201,93.008,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,5736402944.0,519368704.0,24921747456.0,2441555968.0,2774829.0,9278465.0
13-04 02:49:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5736718336.0,519368704.0,24922566656.0,2440421376.0,13711.0,1056034.0
13-04 02:49:59,2.797,1.780,95.254,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,5736988672.0,519368704.0,24926306304.0,2436411392.0,2228021.0,5684652.0
13-04 02:50:00,8.936,6.298,84.511,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5737521152.0,519368704.0,24940449792.0,2421735424.0,6372446.0,18828663.0
13-04 02:50:01,8.177,5.622,85.860,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5737861120.0,519368704.0,24954855424.0,2406989824.0,5427630.0,13354681.0
13-04 02:50:02,4.366,3.862,91.688,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5738082304.0,519368704.0,24962928640.0,2398695424.0,3162424.0,11270638.0
13-04 02:50:03,3.350,3.183,93.132,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5738577920.0,519368704.0,24968163328.0,2392965120.0,2465359.0,22806043.0
13-04 02:50:04,5.245,4.213,90.198,0.0,0.0,0.344,0.0,0.0,0.0,0.0,5738401792.0,519368704.0,24977936384.0,2383368192.0,4503609.0,10063121.0
13-04 02:50:05,12.939,10.283,76.435,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5738471424.0,519368704.0,25000513536.0,2360721408.0,11204924.0,32048358.0
13-04 02:50:06,13.322,9.394,76.687,0.0,0.0,0.598,0.0,16384.0,0.0,2.0,5739581440.0,519368704.0,25021652992.0,2338471936.0,6566018.0,32140241.0
13-04 02:50:07,15.326,10.246,74.005,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5739765760.0,519368704.0,25045794816.0,2314145792.0,11052336.0,33503135.0
13-04 02:50:08,11.111,8.096,80.534,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5740294144.0,519368704.0,25064296448.0,2295115776.0,7489037.0,28759579.0
13-04 02:50:09,9.362,6.638,81.277,2.553,0.0,0.170,8192.0,94453760.0,2.0,95.0,5743140864.0,519376896.0,25078689792.0,2277867520.0,5422197.0,26491086.0
13-04 02:50:10,5.714,5.294,84.034,4.706,0.0,0.252,4096.0,266338304.0,1.0,255.0,5742129152.0,519380992.0,25090138112.0,2267426816.0,4402598.0,11548370.0
13-04 02:50:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,60469248.0,0.0,63.0,5741756416.0,519380992.0,25091108864.0,2266828800.0,8395.0,6043.0
13-04 02:50:12,0.417,0.0,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5742469120.0,519380992.0,25091117056.0,2266107904.0,78119.0,7690955.0
13-04 02:50:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741748224.0,519380992.0,25091117056.0,2266828800.0,7026.0,4212.0
13-04 02:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741744128.0,519380992.0,25091121152.0,2266828800.0,6870.0,4953.0
13-04 02:50:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5740847104.0,519380992.0,25091121152.0,2267725824.0,6875.0,4979.0
13-04 02:50:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,8547.0,7742.0
13-04 02:50:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6021.0,3627.0
13-04 02:50:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6282.0,3813.0
13-04 02:50:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,8364.0,7406.0
13-04 02:50:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,40960.0,0.0,6.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,8054.0,7164.0
13-04 02:50:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6436.0,4083.0
13-04 02:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6735.0,4839.0
13-04 02:50:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6746.0,4755.0
13-04 02:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6962.0,4934.0
13-04 02:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,7724.0,6304.0
13-04 02:50:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5740728320.0,519380992.0,25091121152.0,2267844608.0,6749.0,4377.0
13-04 02:50:27,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5741576192.0,519380992.0,25091121152.0,2266996736.0,43489.0,42578.0
13-04 02:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741367296.0,519380992.0,25091125248.0,2267201536.0,8818.0,6878.0
13-04 02:50:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741367296.0,519380992.0,25091125248.0,2267201536.0,8109.0,7115.0
13-04 02:50:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741367296.0,519380992.0,25091125248.0,2267201536.0,6863.0,4188.0
13-04 02:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741363200.0,519380992.0,25091129344.0,2267201536.0,9968.0,7967.0
13-04 02:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741363200.0,519380992.0,25091129344.0,2267201536.0,7528.0,5408.0
13-04 02:50:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5741363200.0,519380992.0,25091129344.0,2267201536.0,8337.0,6686.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5741363200.0,519380992.0,25091129344.0,2267201536.0,6843.0,4261.0
13-04 02:50:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741363200.0,519380992.0,25091129344.0,2267201536.0,10216.0,8651.0
13-04 02:50:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,8939.0,7976.0
13-04 02:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,7157.0,4664.0
13-04 02:50:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,8865.0,7747.0
13-04 02:50:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,6181.0,3760.0
13-04 02:50:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,6152.0,3694.0
13-04 02:50:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,7724.0,6305.0
13-04 02:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741359104.0,519380992.0,25091133440.0,2267201536.0,8032.0,6713.0
13-04 02:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5741355008.0,519385088.0,25091133440.0,2267201536.0,6646.0,4731.0
13-04 02:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5741355008.0,519385088.0,25091133440.0,2267201536.0,7710.0,6238.0
13-04 02:50:45,0.083,0.083,99.584,0.250,0.0,0.0,0.0,40960.0,0.0,4.0,5741355008.0,519385088.0,25091133440.0,2267201536.0,7490.0,6034.0
13-04 02:50:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741346816.0,519385088.0,25091133440.0,2267209728.0,6930.0,4997.0
13-04 02:50:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741596672.0,519385088.0,25091133440.0,2266959872.0,7328.0,5708.0
13-04 02:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741608960.0,519385088.0,25091133440.0,2266947584.0,6316.0,3904.0
13-04 02:50:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,5741604864.0,519389184.0,25091133440.0,2266947584.0,7027.0,5001.0
13-04 02:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,7461.0,5864.0
13-04 02:50:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,7713.0,7042.0
13-04 02:50:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,25092.0,23048.0
13-04 02:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,7650.0,6195.0
13-04 02:50:54,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,6896.0,4934.0
13-04 02:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,9.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,23887.0,21403.0
13-04 02:50:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,7490.0,6063.0
13-04 02:50:57,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,25504.0,24346.0
13-04 02:50:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,9157.0,7104.0
13-04 02:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741600768.0,519389184.0,25091137536.0,2266947584.0,6153.0,3656.0
13-04 02:51:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741592576.0,519389184.0,25091137536.0,2266955776.0,6996.0,4959.0
13-04 02:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741588480.0,519389184.0,25091141632.0,2266955776.0,11778.0,12128.0
13-04 02:51:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741588480.0,519389184.0,25091141632.0,2266955776.0,6819.0,4439.0
13-04 02:51:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5741584384.0,519389184.0,25091145728.0,2266955776.0,7036.0,5008.0
13-04 02:51:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741584384.0,519389184.0,25091145728.0,2266955776.0,7886.0,5523.0
13-04 02:51:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741584384.0,519389184.0,25091145728.0,2266955776.0,8208.0,6480.0
13-04 02:51:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741584384.0,519389184.0,25091145728.0,2266955776.0,7226.0,4394.0
13-04 02:51:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741535232.0,519389184.0,25091145728.0,2267004928.0,8224.0,5995.0
13-04 02:51:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741838336.0,519389184.0,25091145728.0,2266701824.0,9968.0,9049.0
13-04 02:51:09,0.833,0.0,99.0,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,5741838336.0,519389184.0,25091145728.0,2266701824.0,6900.0,4286.0
13-04 02:51:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741838336.0,519389184.0,25091145728.0,2266701824.0,8313.0,6400.0
13-04 02:51:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741834240.0,519389184.0,25091149824.0,2266701824.0,7026.0,4328.0
13-04 02:51:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741834240.0,519393280.0,25091145728.0,2266701824.0,7636.0,4825.0
13-04 02:51:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,8737.0,8397.0
13-04 02:51:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,8887.0,6953.0
13-04 02:51:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,7360.0,5993.0
13-04 02:51:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,6746.0,4823.0
13-04 02:51:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,7968.0,6645.0
13-04 02:51:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,7238.0,4760.0
13-04 02:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,6081.0,3669.0
13-04 02:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,8344.0,7532.0
13-04 02:51:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5741830144.0,519393280.0,25091149824.0,2266701824.0,6342.0,3971.0
13-04 02:51:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741826048.0,519393280.0,25091153920.0,2266701824.0,8522.0,7593.0
13-04 02:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741826048.0,519393280.0,25091153920.0,2266701824.0,7529.0,6330.0
13-04 02:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741826048.0,519393280.0,25091153920.0,2266701824.0,7631.0,6263.0
13-04 02:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741826048.0,519393280.0,25091153920.0,2266701824.0,6247.0,3789.0
13-04 02:51:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741826048.0,519393280.0,25091153920.0,2266701824.0,6996.0,5074.0
13-04 02:51:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5742026752.0,519393280.0,25091153920.0,2266501120.0,24296.0,21863.0
13-04 02:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742039040.0,519393280.0,25091153920.0,2266488832.0,10201.0,9228.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742039040.0,519393280.0,25091153920.0,2266488832.0,6121.0,3834.0
13-04 02:51:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742039040.0,519393280.0,25091153920.0,2266488832.0,8905.0,7979.0
13-04 02:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742039040.0,519393280.0,25091153920.0,2266488832.0,9395.0,7507.0
13-04 02:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742026752.0,519393280.0,25091158016.0,2266497024.0,8095.0,6129.0
13-04 02:51:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5742026752.0,519393280.0,25091158016.0,2266497024.0,7397.0,5340.0
13-04 02:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742026752.0,519393280.0,25091158016.0,2266497024.0,8865.0,7744.0
13-04 02:51:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5742022656.0,519393280.0,25091162112.0,2266497024.0,7557.0,5474.0
13-04 02:51:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742022656.0,519393280.0,25091162112.0,2266497024.0,7528.0,5456.0
13-04 02:51:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742022656.0,519393280.0,25091162112.0,2266497024.0,8721.0,7280.0
13-04 02:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742022656.0,519393280.0,25091162112.0,2266497024.0,7663.0,5506.0
13-04 02:51:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742022656.0,519393280.0,25091162112.0,2266497024.0,8145.0,6875.0
13-04 02:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,6896.0,4868.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,6021.0,3627.0
13-04 02:51:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,7898.0,6530.0
13-04 02:51:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,7067.0,5051.0
13-04 02:51:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,8109.0,7229.0
13-04 02:51:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5742018560.0,519393280.0,25091166208.0,2266497024.0,6936.0,5100.0
13-04 02:51:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5741891584.0,519393280.0,25091166208.0,2266624000.0,7850.0,6376.0
13-04 02:51:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741842432.0,519393280.0,25091166208.0,2266673152.0,9274.0,7485.0
13-04 02:51:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5741899776.0,519393280.0,25091166208.0,2266615808.0,6002.0,3937.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5741899776.0,519393280.0,25091166208.0,2266615808.0,7490.0,5995.0
13-04 02:51:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741891584.0,519393280.0,25091166208.0,2266624000.0,25217.0,23739.0
13-04 02:51:51,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5741891584.0,519393280.0,25091166208.0,2266624000.0,7810.0,6260.0
13-04 02:51:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741891584.0,519393280.0,25091166208.0,2266624000.0,6396.0,3939.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741891584.0,519393280.0,25091166208.0,2266624000.0,7868.0,6636.0
13-04 02:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,7484.0,6219.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,6896.0,4869.0
13-04 02:51:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,6282.0,3813.0
13-04 02:51:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,25223.0,23720.0
13-04 02:51:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,8622.0,7751.0
13-04 02:51:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,8969.0,6992.0
13-04 02:52:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,6901.0,4864.0
13-04 02:52:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,9231.0,7362.0
13-04 02:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,7296.0,5480.0
13-04 02:52:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,7560.0,5565.0
13-04 02:52:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,7620.0,5339.0
13-04 02:52:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5741887488.0,519393280.0,25091170304.0,2266624000.0,8440.0,6718.0
13-04 02:52:06,0.501,0.084,99.415,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5742702592.0,519393280.0,25091174400.0,2265804800.0,14943.0,13481.0
13-04 02:52:07,3.930,1.171,94.231,0.585,0.0,0.084,0.0,0.0,0.0,0.0,5765820416.0,519393280.0,25091215360.0,2242646016.0,149275.0,140416.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-orderer-slave-12.csv <==
13-04 02:31:14,0.651,0.290,98.862,0.145,0.0,0.052,4041.162,1082528.577,0.525,3.078,1609342976.0,484384768.0,15155929088.0,16369418240.0,0.0,0.0
13-04 02:31:15,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1610010624.0,484384768.0,15155937280.0,16368742400.0,5028.0,5127.0
13-04 02:31:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610125312.0,484384768.0,15155941376.0,16368623616.0,6788.0,5962.0
13-04 02:31:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610125312.0,484384768.0,15155941376.0,16368623616.0,3897.0,2626.0
13-04 02:31:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610117120.0,484384768.0,15155941376.0,16368631808.0,5115.0,3571.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610117120.0,484384768.0,15155941376.0,16368631808.0,6008.0,6283.0
13-04 02:31:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,4.0,1610117120.0,484388864.0,15155937280.0,16368631808.0,5722.0,6151.0
13-04 02:31:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610113024.0,484388864.0,15155941376.0,16368631808.0,5909.0,3042.0
13-04 02:31:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610113024.0,484388864.0,15155941376.0,16368631808.0,4974.0,3763.0
13-04 02:31:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610113024.0,484388864.0,15155941376.0,16368631808.0,5773.0,6038.0
13-04 02:31:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610113024.0,484388864.0,15155941376.0,16368631808.0,4104.0,3003.0
13-04 02:31:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610113024.0,484388864.0,15155941376.0,16368631808.0,4314.0,3680.0
13-04 02:31:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1610108928.0,484392960.0,15155941376.0,16368631808.0,5388.0,4217.0
13-04 02:31:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610108928.0,484392960.0,15155941376.0,16368631808.0,5199.0,4976.0
13-04 02:31:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610108928.0,484392960.0,15155941376.0,16368631808.0,4480.0,3703.0
13-04 02:31:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610272768.0,484392960.0,15155945472.0,16368463872.0,5517.0,5465.0
13-04 02:31:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610240000.0,484392960.0,15155945472.0,16368496640.0,18267.0,17442.0
13-04 02:31:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610207232.0,484397056.0,15155941376.0,16368529408.0,5167.0,4376.0
13-04 02:31:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,65536.0,0.0,15.0,1610203136.0,484397056.0,15155945472.0,16368529408.0,6766.0,6018.0
13-04 02:31:33,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1610203136.0,484397056.0,15155945472.0,16368529408.0,5429.0,3606.0
13-04 02:31:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1610186752.0,484397056.0,15155945472.0,16368545792.0,6188.0,6394.0
13-04 02:31:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610182656.0,484397056.0,15155949568.0,16368545792.0,6650.0,5541.0
13-04 02:31:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610182656.0,484397056.0,15155949568.0,16368545792.0,6475.0,6596.0
13-04 02:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1610194944.0,484401152.0,15155949568.0,16368529408.0,17615.0,16331.0
13-04 02:31:38,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1610194944.0,484401152.0,15155949568.0,16368529408.0,5915.0,5495.0
13-04 02:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1610194944.0,484401152.0,15155949568.0,16368529408.0,4695.0,3572.0
13-04 02:31:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610194944.0,484401152.0,15155949568.0,16368529408.0,5350.0,4352.0
13-04 02:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610194944.0,484401152.0,15155949568.0,16368529408.0,5231.0,4062.0
13-04 02:31:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610190848.0,484401152.0,15155953664.0,16368529408.0,6011.0,5271.0
13-04 02:31:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1610190848.0,484401152.0,15155953664.0,16368529408.0,7379.0,7834.0
13-04 02:31:44,0.0,0.083,99.750,0.083,0.0,0.083,0.0,40960.0,0.0,9.0,1610186752.0,484401152.0,15155957760.0,16368529408.0,5920.0,4980.0
13-04 02:31:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610186752.0,484401152.0,15155957760.0,16368529408.0,4351.0,3655.0
13-04 02:31:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610186752.0,484401152.0,15155957760.0,16368529408.0,7372.0,6271.0
13-04 02:31:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1610186752.0,484401152.0,15155957760.0,16368529408.0,5985.0,5554.0
13-04 02:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610186752.0,484401152.0,15155957760.0,16368529408.0,3866.0,2808.0
13-04 02:31:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610489856.0,484401152.0,15155957760.0,16368226304.0,5304.0,3759.0
13-04 02:31:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1610305536.0,484401152.0,15155957760.0,16368410624.0,4320.0,3679.0
13-04 02:31:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610305536.0,484401152.0,15155957760.0,16368410624.0,6442.0,6369.0
13-04 02:31:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610248192.0,484401152.0,15155957760.0,16368467968.0,6042.0,5314.0
13-04 02:31:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,6576.0,6398.0
13-04 02:31:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,5869.0,4852.0
13-04 02:31:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,3860.0,2734.0
13-04 02:31:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,4420.0,3704.0
13-04 02:31:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,4746.0,3045.0
13-04 02:31:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,5165.0,4060.0
13-04 02:31:59,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,8450.0,9345.0
13-04 02:32:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,17157.0,16011.0
13-04 02:32:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610244096.0,484401152.0,15155961856.0,16368467968.0,5474.0,5167.0
13-04 02:32:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610240000.0,484401152.0,15155965952.0,16368467968.0,5226.0,4397.0
13-04 02:32:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610240000.0,484401152.0,15155965952.0,16368467968.0,4546.0,3746.0
13-04 02:32:04,0.500,0.167,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610240000.0,484401152.0,15155965952.0,16368467968.0,6489.0,5130.0
13-04 02:32:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610240000.0,484401152.0,15155965952.0,16368467968.0,4741.0,3129.0
13-04 02:32:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610240000.0,484401152.0,15155965952.0,16368467968.0,5918.0,5362.0
13-04 02:32:07,0.502,0.586,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611386880.0,484401152.0,15156424704.0,16366862336.0,50658.0,10294.0
13-04 02:32:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1611390976.0,484401152.0,15156436992.0,16366845952.0,8465.0,6733.0
13-04 02:32:09,0.250,0.167,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1611341824.0,484401152.0,15156436992.0,16366895104.0,8906.0,6243.0
13-04 02:32:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1611522048.0,484401152.0,15156441088.0,16366710784.0,8031.0,4764.0
13-04 02:32:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611522048.0,484401152.0,15156441088.0,16366710784.0,9219.0,7048.0
13-04 02:32:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1611522048.0,484401152.0,15156441088.0,16366710784.0,8531.0,5904.0
13-04 02:32:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611522048.0,484401152.0,15156441088.0,16366710784.0,9371.0,7039.0
13-04 02:32:14,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1611771904.0,484401152.0,15156445184.0,16366456832.0,6885.0,4439.0
13-04 02:32:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611771904.0,484401152.0,15156445184.0,16366456832.0,8498.0,6505.0
13-04 02:32:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1611771904.0,484401152.0,15156445184.0,16366456832.0,8932.0,6981.0
13-04 02:32:17,0.084,0.084,99.833,0.0,0.0,0.0,0.0,118784.0,0.0,37.0,1611771904.0,484401152.0,15156445184.0,16366456832.0,46715.0,34133.0
13-04 02:32:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1611751424.0,484401152.0,15156465664.0,16366456832.0,41406.0,22937.0
13-04 02:32:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1611677696.0,484401152.0,15156531200.0,16366465024.0,25080.0,22708.0
13-04 02:32:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,114688.0,0.0,36.0,1611677696.0,484401152.0,15156531200.0,16366465024.0,50049.0,73872.0
13-04 02:32:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,1611718656.0,484405248.0,15156551680.0,16366399488.0,35786.0,26736.0
13-04 02:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1601699840.0,484405248.0,15156563968.0,16376406016.0,31183.0,20414.0
13-04 02:32:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601482752.0,484405248.0,15156563968.0,16376623104.0,32385.0,21281.0
13-04 02:32:24,0.167,0.083,99.667,0.083,0.0,0.0,0.0,143360.0,0.0,40.0,1601495040.0,484409344.0,15156580352.0,16376590336.0,76133.0,79761.0
13-04 02:32:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601478656.0,484409344.0,15156596736.0,16376590336.0,30678.0,23622.0
13-04 02:32:26,0.083,0.083,99.583,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,1601474560.0,484409344.0,15156600832.0,16376590336.0,17406.0,49217.0
13-04 02:32:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601470464.0,484409344.0,15156604928.0,16376590336.0,23841.0,19957.0
13-04 02:32:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601470464.0,484409344.0,15156604928.0,16376590336.0,31355.0,22529.0
13-04 02:32:29,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601781760.0,484409344.0,15156604928.0,16376279040.0,17725.0,18428.0
13-04 02:32:30,0.083,0.0,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1601994752.0,484409344.0,15156604928.0,16376066048.0,25411.0,22752.0
13-04 02:32:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601994752.0,484409344.0,15156604928.0,16376066048.0,8965.0,7032.0
13-04 02:32:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1601994752.0,484409344.0,15156604928.0,16376066048.0,6843.0,4311.0
13-04 02:32:33,3.201,1.516,95.198,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1603297280.0,484409344.0,15160184832.0,16371183616.0,2048460.0,1213685.0
13-04 02:32:34,4.606,2.345,92.881,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1617281024.0,484409344.0,15166140416.0,16351244288.0,2816938.0,5757067.0
13-04 02:32:35,3.856,2.598,93.546,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1623887872.0,484409344.0,15170994176.0,16339783680.0,2811475.0,5728934.0
13-04 02:32:36,3.778,2.435,93.619,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1630060544.0,484409344.0,15176445952.0,16328159232.0,2810887.0,5764047.0
13-04 02:32:37,3.943,2.685,93.289,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1637441536.0,484409344.0,15181627392.0,16315596800.0,2908649.0,5988842.0
13-04 02:32:38,3.442,2.771,93.451,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,1639968768.0,484409344.0,15187681280.0,16307015680.0,2855737.0,5847561.0
13-04 02:32:39,3.616,2.439,93.860,0.0,0.0,0.084,0.0,33886208.0,0.0,67.0,1644318720.0,484409344.0,15192563712.0,16297783296.0,2875363.0,5924257.0
13-04 02:32:40,3.434,2.848,93.635,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1649143808.0,484409344.0,15198371840.0,16287150080.0,2885730.0,5881024.0
13-04 02:32:41,4.077,2.995,92.845,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1652076544.0,484409344.0,15202467840.0,16280121344.0,2812167.0,5756917.0
13-04 02:32:42,3.667,3.333,92.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1653657600.0,484409344.0,15209000960.0,16272007168.0,2841668.0,5830481.0
13-04 02:32:43,3.920,2.669,93.328,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1657790464.0,484409344.0,15214338048.0,16262537216.0,2777561.0,5695593.0
13-04 02:32:44,3.291,2.447,94.008,0.084,0.0,0.169,0.0,32768.0,0.0,3.0,1666002944.0,484409344.0,15218876416.0,16249786368.0,2858463.0,5854763.0
13-04 02:32:45,3.125,2.280,94.510,0.0,0.0,0.084,0.0,28672.0,0.0,2.0,1666940928.0,484413440.0,15223103488.0,16244617216.0,2835294.0,5799813.0
13-04 02:32:46,4.323,2.993,92.602,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1668325376.0,484413440.0,15230926848.0,16235409408.0,2848053.0,5882152.0
13-04 02:32:47,3.506,3.172,93.155,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1673465856.0,484413440.0,15235186688.0,16226009088.0,2845157.0,5819890.0
13-04 02:32:48,3.933,2.510,93.473,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1674354688.0,484413440.0,15241093120.0,16219213824.0,2855773.0,5858697.0
13-04 02:32:49,4.326,2.829,92.596,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1684496384.0,484413440.0,15247167488.0,16202997760.0,2802290.0,5757805.0
13-04 02:32:50,3.448,2.439,93.776,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,1686118400.0,484417536.0,15250948096.0,16197591040.0,2777595.0,5695347.0
13-04 02:32:51,4.010,2.590,93.317,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1692209152.0,484417536.0,15258128384.0,16184320000.0,2830489.0,5739835.0
13-04 02:32:52,3.518,2.931,93.551,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1693745152.0,484417536.0,15261954048.0,16178958336.0,2847487.0,5848132.0
13-04 02:32:53,3.425,3.008,93.484,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1693204480.0,484417536.0,15267966976.0,16173486080.0,2758626.0,5631568.0
13-04 02:32:54,3.904,2.990,93.023,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1695907840.0,484417536.0,15273148416.0,16165601280.0,2775937.0,5644156.0
13-04 02:32:55,3.685,2.680,93.467,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1704960000.0,484421632.0,15279271936.0,16150421504.0,2826639.0,5792876.0
13-04 02:32:56,4.337,2.585,92.911,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1711165440.0,484421632.0,15284420608.0,16139067392.0,2825238.0,5794644.0
13-04 02:32:57,3.750,2.917,93.333,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1716719616.0,484421632.0,15289823232.0,16128110592.0,2835003.0,5828618.0
13-04 02:32:58,3.676,2.757,93.400,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1720680448.0,484421632.0,15294300160.0,16119672832.0,2798552.0,5725396.0
13-04 02:32:59,3.104,2.685,94.044,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1720938496.0,484421632.0,15300083712.0,16113631232.0,2756580.0,5724971.0
13-04 02:33:00,3.025,2.689,94.118,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1722363904.0,484421632.0,15303487488.0,16108802048.0,2795118.0,5648798.0
13-04 02:33:01,3.604,2.934,93.378,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1726341120.0,484421632.0,15309819904.0,16098492416.0,2911976.0,5926356.0
13-04 02:33:02,3.122,2.532,94.093,0.169,0.0,0.084,0.0,24576.0,0.0,3.0,1725272064.0,484421632.0,15316414464.0,16092966912.0,2870052.0,5917632.0
13-04 02:33:03,3.685,2.513,93.635,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1734455296.0,484421632.0,15321661440.0,16078536704.0,2785766.0,5733974.0
13-04 02:33:04,2.627,2.288,94.915,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1738743808.0,484421632.0,15326679040.0,16069230592.0,2804451.0,5653445.0
13-04 02:33:05,3.283,2.525,94.108,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1738625024.0,484421632.0,15332110336.0,16063918080.0,2873871.0,5943989.0
13-04 02:33:06,3.940,2.179,93.630,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1738637312.0,484421632.0,15337545728.0,16058470400.0,2804258.0,5699399.0
13-04 02:33:07,4.315,2.905,92.780,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1740263424.0,484421632.0,15342829568.0,16051560448.0,2848253.0,5850042.0
13-04 02:33:08,3.053,1.781,94.911,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,1740390400.0,484421632.0,15348240384.0,16046022656.0,2764902.0,5664735.0
13-04 02:33:09,3.442,2.603,91.604,2.183,0.0,0.168,0.0,131674112.0,0.0,251.0,1751224320.0,484421632.0,15352872960.0,16030556160.0,2761394.0,5579080.0
13-04 02:33:10,3.866,2.521,93.613,0.0,0.0,0.0,0.0,31424512.0,0.0,63.0,1754058752.0,484425728.0,15358263296.0,16022327296.0,2755060.0,5602681.0
13-04 02:33:11,3.532,2.271,94.197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1754128384.0,484425728.0,15363239936.0,16017281024.0,2825346.0,5824475.0
13-04 02:33:12,3.701,2.355,93.776,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1753812992.0,484425728.0,15368675328.0,16012161024.0,2848154.0,5835411.0
13-04 02:33:13,3.521,2.850,93.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1754234880.0,484425728.0,15374946304.0,16005468160.0,2826292.0,5761539.0
13-04 02:33:14,3.440,2.768,93.624,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1764446208.0,484425728.0,15380008960.0,15990194176.0,2812459.0,5761254.0
13-04 02:33:15,3.272,2.768,93.876,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1768718336.0,484425728.0,15384932352.0,15980998656.0,2783543.0,5673345.0
13-04 02:33:16,3.442,2.519,94.039,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774759936.0,484425728.0,15390437376.0,15969452032.0,2764516.0,5666888.0
13-04 02:33:17,3.445,2.521,93.950,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781743616.0,484425728.0,15396421632.0,15956484096.0,2810082.0,5727315.0
13-04 02:33:18,2.954,2.616,94.346,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780989952.0,484425728.0,15400878080.0,15952781312.0,2831417.0,5827564.0
13-04 02:33:19,3.437,2.850,93.546,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,1782710272.0,484425728.0,15405936640.0,15946002432.0,2871152.0,5886294.0
13-04 02:33:20,3.196,2.439,94.197,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,1781633024.0,484425728.0,15412183040.0,15940833280.0,2787141.0,5698308.0
13-04 02:33:21,3.199,2.525,94.024,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1781792768.0,484425728.0,15417380864.0,15935475712.0,2838430.0,5834719.0
13-04 02:33:22,3.122,2.194,94.515,0.0,0.0,0.169,0.0,8192.0,0.0,2.0,1786298368.0,484425728.0,15422717952.0,15925633024.0,2823602.0,5759122.0
13-04 02:33:23,2.632,2.037,95.161,0.0,0.0,0.170,0.0,0.0,0.0,0.0,1791250432.0,484425728.0,15427293184.0,15916105728.0,2774836.0,5661262.0
13-04 02:33:24,2.901,1.706,95.392,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1791229952.0,484425728.0,15432302592.0,15911116800.0,2831463.0,5798500.0
13-04 02:33:25,3.364,2.019,94.197,0.168,0.0,0.252,0.0,28672.0,0.0,4.0,1796734976.0,484425728.0,15438770176.0,15899144192.0,2738852.0,5558769.0
13-04 02:33:26,3.283,2.609,94.024,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1801379840.0,484425728.0,15443394560.0,15889874944.0,2800630.0,5728857.0
13-04 02:33:27,2.869,2.869,94.093,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1815334912.0,484425728.0,15448354816.0,15870959616.0,2819759.0,5741704.0
13-04 02:33:28,2.966,2.119,94.746,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1818341376.0,484425728.0,15454138368.0,15862169600.0,2730699.0,5573127.0
13-04 02:33:29,3.193,2.689,93.950,0.0,0.0,0.168,0.0,20480.0,0.0,4.0,1820020736.0,484425728.0,15458512896.0,15856115712.0,2785706.0,5667800.0
13-04 02:33:30,3.286,2.359,94.356,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1821511680.0,484425728.0,15464595456.0,15848542208.0,2852283.0,5816350.0
13-04 02:33:31,3.518,2.680,93.467,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1820880896.0,484425728.0,15469928448.0,15843840000.0,2718152.0,5544052.0
13-04 02:33:32,3.275,2.855,93.787,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1842008064.0,484425728.0,15474794496.0,15817846784.0,2788687.0,5699209.0
13-04 02:33:33,2.881,2.288,94.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842429952.0,484425728.0,15480664064.0,15811555328.0,2759670.0,5580436.0
13-04 02:33:34,3.056,1.528,95.331,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1842954240.0,484425728.0,15485575168.0,15806119936.0,2717317.0,5790891.0
13-04 02:33:35,3.393,1.951,94.487,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,1842970624.0,484425728.0,15491215360.0,15800463360.0,2866917.0,5634483.0
13-04 02:33:36,3.023,2.855,94.039,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1855406080.0,484425728.0,15496200192.0,15783043072.0,2756955.0,5830541.0
13-04 02:33:37,3.434,2.848,93.300,0.168,0.0,0.251,0.0,24576.0,0.0,3.0,1856253952.0,484425728.0,15501447168.0,15776948224.0,2923914.0,5862253.0
13-04 02:33:38,2.627,2.373,94.915,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1855672320.0,484425728.0,15507779584.0,15771197440.0,2811259.0,5760008.0
13-04 02:33:39,3.506,2.671,92.738,0.835,0.0,0.250,0.0,29425664.0,0.0,56.0,1866977280.0,484425728.0,15512788992.0,15754883072.0,2798881.0,5683185.0
13-04 02:33:40,3.373,2.867,90.219,3.541,0.0,0.0,0.0,131903488.0,0.0,255.0,1868382208.0,484425728.0,15517167616.0,15749099520.0,2790308.0,5735582.0
13-04 02:33:41,2.881,2.203,94.831,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1867149312.0,484425728.0,15522816000.0,15744684032.0,2801990.0,5702549.0
13-04 02:33:42,2.872,2.196,94.764,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1879343104.0,484425728.0,15528439808.0,15726866432.0,2749505.0,5585156.0
13-04 02:33:43,3.177,2.676,93.813,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1879425024.0,484425728.0,15533309952.0,15721914368.0,2773949.0,5666343.0
13-04 02:33:44,3.376,2.363,94.177,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1880408064.0,484425728.0,15537975296.0,15716265984.0,2824806.0,5825126.0
13-04 02:33:45,3.030,2.525,94.276,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1892470784.0,484433920.0,15544512512.0,15697657856.0,2806279.0,5707308.0
13-04 02:33:46,3.350,2.848,93.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1892925440.0,484433920.0,15549366272.0,15692349440.0,2807224.0,5739113.0
13-04 02:33:47,3.125,2.280,94.510,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1891082240.0,484433920.0,15555043328.0,15688515584.0,2818809.0,5748413.0
13-04 02:33:48,3.448,2.523,93.692,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,1892012032.0,484433920.0,15559954432.0,15682674688.0,2867583.0,5923943.0
13-04 02:33:49,3.311,2.122,94.312,0.0,0.0,0.255,0.0,0.0,0.0,0.0,1894948864.0,484433920.0,15564496896.0,15675195392.0,2802574.0,5704588.0
13-04 02:33:50,2.809,1.872,95.234,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,1897426944.0,484433920.0,15570546688.0,15666667520.0,2777820.0,5670084.0
13-04 02:33:51,3.175,3.091,93.567,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1896218624.0,484433920.0,15576330240.0,15662092288.0,2786883.0,5680242.0
13-04 02:33:52,3.763,2.508,93.729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1903525888.0,484433920.0,15581151232.0,15649964032.0,2765388.0,5636967.0
13-04 02:33:53,3.448,2.019,94.365,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1904386048.0,484433920.0,15586770944.0,15643484160.0,2800040.0,5729604.0
13-04 02:33:54,3.196,2.187,94.365,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1914396672.0,484433920.0,15590916096.0,15629328384.0,2725799.0,5519623.0
13-04 02:33:55,2.716,2.122,94.992,0.0,0.0,0.170,0.0,32768.0,0.0,3.0,1916821504.0,484438016.0,15595560960.0,15622254592.0,2793582.0,5739513.0
13-04 02:33:56,3.196,2.523,94.197,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1918738432.0,484438016.0,15601422336.0,15614476288.0,2775431.0,5638180.0
13-04 02:33:57,3.913,2.664,93.172,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,1921904640.0,484438016.0,15606669312.0,15606063104.0,2809057.0,5723072.0
13-04 02:33:58,3.344,2.843,93.729,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1922154496.0,484438016.0,15611371520.0,15601111040.0,2800521.0,5731614.0
13-04 02:33:59,3.685,2.429,93.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1925709824.0,484438016.0,15616929792.0,15591997440.0,2836010.0,5825267.0
13-04 02:34:00,2.483,1.627,95.548,0.171,0.0,0.171,0.0,53248.0,0.0,9.0,1926168576.0,484438016.0,15622156288.0,15586312192.0,2833598.0,5782380.0
13-04 02:34:01,3.595,2.759,93.562,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1933303808.0,484438016.0,15627362304.0,15573970944.0,2801130.0,5759938.0
13-04 02:34:02,3.112,2.860,93.944,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1932869632.0,484438016.0,15633100800.0,15568666624.0,2845079.0,5855397.0
13-04 02:34:03,3.122,1.941,94.852,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1941606400.0,484438016.0,15637499904.0,15555530752.0,2668921.0,5519792.0
13-04 02:34:04,2.627,2.458,94.831,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1943035904.0,484438016.0,15642292224.0,15549308928.0,2818370.0,5607644.0
13-04 02:34:05,4.215,3.140,92.479,0.0,0.0,0.165,0.0,16384.0,0.0,2.0,1945890816.0,484438016.0,15647309824.0,15541436416.0,2819336.0,5801553.0
13-04 02:34:06,3.920,2.752,93.161,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1949450240.0,484438016.0,15653376000.0,15531810816.0,2716371.0,5609873.0
13-04 02:34:07,3.741,3.242,92.851,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,1957240832.0,484438016.0,15659364352.0,15518031872.0,2832446.0,5675435.0
13-04 02:34:08,2.300,2.044,95.486,0.0,0.0,0.170,0.0,0.0,0.0,0.0,1956417536.0,484438016.0,15665115136.0,15513104384.0,2734086.0,5729726.0
13-04 02:34:09,3.454,2.696,93.682,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1965875200.0,484438016.0,15669825536.0,15498936320.0,2932096.0,5899245.0
13-04 02:34:10,3.529,2.521,91.597,2.269,0.0,0.084,0.0,159039488.0,0.0,305.0,1967034368.0,484438016.0,15675400192.0,15492202496.0,2815337.0,5767410.0
13-04 02:34:11,3.431,2.762,93.724,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1971449856.0,484438016.0,15680548864.0,15482638336.0,2846804.0,5852210.0
13-04 02:34:12,3.344,2.843,93.395,0.251,0.0,0.167,0.0,24576.0,0.0,3.0,1974603776.0,484438016.0,15685640192.0,15474393088.0,2798426.0,5739463.0
13-04 02:34:13,3.350,2.513,94.054,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1977237504.0,484438016.0,15690375168.0,15467024384.0,2813641.0,5734837.0
13-04 02:34:14,3.361,2.773,93.782,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1982689280.0,484438016.0,15696633856.0,15455313920.0,2822067.0,5791150.0
13-04 02:34:15,2.794,2.710,94.327,0.0,0.0,0.169,0.0,45056.0,0.0,3.0,1983844352.0,484438016.0,15699959808.0,15450832896.0,2865266.0,5893915.0
13-04 02:34:16,3.376,2.363,94.093,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1989210112.0,484438016.0,15707361280.0,15438065664.0,2848544.0,5852404.0
13-04 02:34:17,3.359,2.519,94.123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1992384512.0,484438016.0,15712452608.0,15429799936.0,2740338.0,5604236.0
13-04 02:34:18,3.280,2.439,93.944,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,2009755648.0,484438016.0,15717597184.0,15407284224.0,2770192.0,5617724.0
13-04 02:34:19,3.697,2.353,93.866,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2010099712.0,484438016.0,15723634688.0,15400902656.0,2816286.0,5796830.0
13-04 02:34:20,3.114,2.525,94.192,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,2012221440.0,484438016.0,15728279552.0,15394136064.0,2822448.0,5796817.0
13-04 02:34:21,3.437,2.682,93.713,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2013736960.0,484438016.0,15732604928.0,15388295168.0,2850913.0,5834849.0
13-04 02:34:22,3.373,2.024,94.435,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2013368320.0,484438016.0,15739355136.0,15381913600.0,2773185.0,5679036.0
13-04 02:34:23,3.361,2.605,93.950,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2018762752.0,484438016.0,15744266240.0,15371608064.0,2773599.0,5638229.0
13-04 02:34:24,3.356,2.433,94.128,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2019430400.0,484438016.0,15749193728.0,15366012928.0,2749067.0,5579567.0
13-04 02:34:25,2.723,2.128,94.979,0.0,0.0,0.170,0.0,32768.0,0.0,3.0,2027216896.0,484438016.0,15754420224.0,15352999936.0,2834254.0,5784693.0
13-04 02:34:26,3.422,3.088,93.406,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2027126784.0,484438016.0,15760424960.0,15347085312.0,2763905.0,5636651.0
13-04 02:34:27,2.790,2.113,94.844,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2027298816.0,484438016.0,15765143552.0,15342194688.0,2780140.0,5677988.0
13-04 02:34:28,3.756,3.172,92.988,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2036178944.0,484438016.0,15770628096.0,15327830016.0,2788422.0,5697116.0
13-04 02:34:29,3.353,2.934,93.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2037649408.0,484438016.0,15776673792.0,15320313856.0,2836606.0,5826339.0
13-04 02:34:30,3.632,1.943,94.257,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,2053111808.0,484438016.0,15781670912.0,15299854336.0,2919346.0,6081105.0
13-04 02:34:31,3.291,2.110,94.430,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2052943872.0,484438016.0,15786950656.0,15294742528.0,2817724.0,5704655.0
13-04 02:34:32,2.787,2.534,94.595,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,2053447680.0,484438016.0,15790874624.0,15290314752.0,2834267.0,5821194.0
13-04 02:34:33,1.005,0.754,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059153408.0,484438016.0,15793500160.0,15281983488.0,816769.0,4540119.0
13-04 02:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059337728.0,484438016.0,15794266112.0,15281033216.0,7873.0,4998.0
13-04 02:34:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,2059333632.0,484438016.0,15794270208.0,15281033216.0,11943.0,112775.0
13-04 02:34:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2059325440.0,484438016.0,15794278400.0,15281033216.0,9353.0,8890.0
13-04 02:34:37,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2059325440.0,484438016.0,15794278400.0,15281033216.0,26021.0,24319.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059325440.0,484438016.0,15794278400.0,15281033216.0,7465.0,4457.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059325440.0,484438016.0,15794278400.0,15281033216.0,7985.0,6712.0
13-04 02:34:40,0.500,0.917,92.661,5.838,0.0,0.083,0.0,105467904.0,0.0,201.0,2059325440.0,484438016.0,15794278400.0,15281033216.0,364564.0,212489.0
13-04 02:34:41,3.936,2.931,92.127,0.838,0.0,0.168,0.0,15462400.0,0.0,31.0,2058723328.0,484438016.0,15800451072.0,15275462656.0,3157857.0,5935833.0
13-04 02:34:42,4.722,2.867,92.074,0.0,0.0,0.337,0.0,20480.0,0.0,4.0,2078375936.0,484438016.0,15806312448.0,15249948672.0,3622520.0,6224655.0
13-04 02:34:43,3.895,3.133,92.718,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2079043584.0,484438016.0,15814021120.0,15241572352.0,3749687.0,6473825.0
13-04 02:34:44,3.641,2.879,93.395,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2079277056.0,484438016.0,15820029952.0,15235330048.0,3353067.0,10002881.0
13-04 02:34:45,4.017,3.682,92.218,0.0,0.0,0.084,0.0,36864.0,0.0,3.0,2079420416.0,484438016.0,15826898944.0,15228317696.0,3311210.0,6088576.0
13-04 02:34:46,4.034,3.193,92.689,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2079555584.0,484438016.0,15833690112.0,15221391360.0,3440745.0,5755951.0
13-04 02:34:47,4.326,3.053,92.451,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2091970560.0,484438016.0,15840677888.0,15201988608.0,3812381.0,6678677.0
13-04 02:34:48,3.593,2.224,93.841,0.171,0.0,0.171,0.0,36864.0,0.0,3.0,2093948928.0,484438016.0,15847104512.0,15193583616.0,3391300.0,10064981.0
13-04 02:34:49,3.950,3.361,92.437,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2103205888.0,484438016.0,15853494272.0,15177936896.0,3399913.0,6300673.0
13-04 02:34:50,4.198,3.359,92.191,0.0,0.0,0.252,0.0,36864.0,0.0,3.0,2103623680.0,484438016.0,15860162560.0,15170850816.0,3560679.0,6193310.0
13-04 02:34:51,4.377,3.199,92.256,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2104344576.0,484438016.0,15866761216.0,15163531264.0,3667630.0,6220712.0
13-04 02:34:52,4.805,3.563,91.301,0.0,0.0,0.331,0.0,0.0,0.0,0.0,2101608448.0,484438016.0,15874093056.0,15158935552.0,3372877.0,10020661.0
13-04 02:34:53,4.239,3.741,91.937,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2106241024.0,484438016.0,15879450624.0,15148945408.0,3349489.0,5996246.0
13-04 02:34:54,4.489,3.491,91.854,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2113355776.0,484438016.0,15885979648.0,15135301632.0,3339561.0,5969691.0
13-04 02:34:55,4.344,4.344,91.145,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,2115653632.0,484442112.0,15892811776.0,15126167552.0,3792032.0,6372874.0
13-04 02:34:56,4.359,3.018,92.456,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2124861440.0,484442112.0,15899533312.0,15110238208.0,3351531.0,10026401.0
13-04 02:34:57,3.574,2.553,93.702,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2127036416.0,484442112.0,15906291712.0,15101304832.0,3412858.0,6218445.0
13-04 02:34:58,4.293,2.862,92.845,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2127245312.0,484442112.0,15912148992.0,15095238656.0,3478898.0,5968971.0
13-04 02:34:59,5.316,3.904,90.532,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2136481792.0,484442112.0,15919788032.0,15078363136.0,3787646.0,6597527.0
13-04 02:35:00,3.960,3.286,92.586,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,2138800128.0,484442112.0,15925747712.0,15070085120.0,3395755.0,10113560.0
13-04 02:35:01,3.723,3.215,93.063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2149244928.0,484442112.0,15932055552.0,15053332480.0,3399626.0,6154717.0
13-04 02:35:02,3.794,3.120,92.833,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2150969344.0,484442112.0,15939436544.0,15044227072.0,3527074.0,6218169.0
13-04 02:35:03,4.884,4.470,90.480,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2153185280.0,484442112.0,15945768960.0,15035678720.0,3717536.0,6313726.0
13-04 02:35:04,4.034,3.277,92.521,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2164187136.0,484442112.0,15952740352.0,15017705472.0,3384411.0,10089888.0
13-04 02:35:05,5.029,2.934,91.869,0.0,0.0,0.168,0.0,45056.0,0.0,2.0,2163703808.0,484442112.0,15959433216.0,15011495936.0,3473360.0,6300514.0
13-04 02:35:06,3.862,3.275,92.443,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,2178035712.0,484442112.0,15965704192.0,14990893056.0,3337551.0,5847307.0
13-04 02:35:07,4.886,3.201,91.744,0.0,0.0,0.168,0.0,20480.0,0.0,5.0,2177613824.0,484442112.0,15973765120.0,14983254016.0,3896930.0,6777965.0
13-04 02:35:08,3.872,3.199,92.845,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2179125248.0,484442112.0,15979339776.0,14976167936.0,3364067.0,10058152.0
13-04 02:35:09,3.801,3.125,92.905,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2188234752.0,484442112.0,15985369088.0,14961029120.0,3361150.0,6096957.0
13-04 02:35:10,3.785,3.196,92.767,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2188083200.0,484442112.0,15991660544.0,14954889216.0,3436034.0,5998222.0
13-04 02:35:11,4.149,3.048,92.803,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2188255232.0,484442112.0,15998935040.0,14947442688.0,3596723.0,6302306.0
13-04 02:35:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2188955648.0,484442112.0,16000487424.0,14945189888.0,61256.0,8376.0
13-04 02:35:13,0.417,0.250,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2206621696.0,484442112.0,16000487424.0,14927523840.0,106747.0,3487843.0
13-04 02:35:14,6.056,4.121,89.571,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2206597120.0,484442112.0,16009248768.0,14918787072.0,5008268.0,6644823.0
13-04 02:35:15,9.114,7.325,82.112,0.937,0.0,0.511,0.0,40157184.0,0.0,78.0,2228203520.0,484442112.0,16024043520.0,14882385920.0,7717756.0,14896435.0
13-04 02:35:16,4.473,3.797,88.017,3.460,0.0,0.253,0.0,195686400.0,0.0,381.0,2232766464.0,484442112.0,16033001472.0,14868865024.0,3956885.0,12322623.0
13-04 02:35:17,4.010,3.676,91.980,0.084,0.0,0.251,0.0,20480.0,0.0,3.0,2241703936.0,484442112.0,16038756352.0,14854172672.0,3478624.0,5964724.0
13-04 02:35:18,3.480,2.716,93.718,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2246074368.0,484442112.0,16044929024.0,14843629568.0,3296716.0,5894283.0
13-04 02:35:19,4.195,3.272,92.450,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2246770688.0,484442112.0,16051126272.0,14836736000.0,3441830.0,6051313.0
13-04 02:35:20,4.511,3.592,91.562,0.0,0.0,0.334,0.0,40960.0,0.0,3.0,2251448320.0,484442112.0,16058073088.0,14825111552.0,3579936.0,10406838.0
13-04 02:35:21,3.882,2.954,93.080,0.0,0.0,0.084,0.0,16384.0,0.0,1.0,2250678272.0,484442112.0,16064901120.0,14819053568.0,3392298.0,5902113.0
13-04 02:35:22,4.297,2.780,92.755,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2249990144.0,484442112.0,16071864320.0,14812778496.0,3599202.0,6205200.0
13-04 02:35:23,4.384,3.288,92.074,0.253,0.0,0.0,0.0,28672.0,0.0,3.0,2261680128.0,484442112.0,16077705216.0,14795247616.0,3559757.0,9421273.0
13-04 02:35:24,4.040,2.946,92.845,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2262667264.0,484442112.0,16084455424.0,14787510272.0,3281071.0,6683585.0
13-04 02:35:25,4.678,3.008,92.231,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2261549056.0,484442112.0,16091729920.0,14781353984.0,3327564.0,5921931.0
13-04 02:35:26,4.139,3.632,92.061,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2271240192.0,484442112.0,16098639872.0,14764752896.0,3783346.0,6312837.0
13-04 02:35:27,5.281,3.795,90.677,0.0,0.0,0.248,0.0,0.0,0.0,0.0,2273275904.0,484442112.0,16106045440.0,14755311616.0,3501229.0,9485677.0
13-04 02:35:28,3.970,2.534,93.412,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2273411072.0,484442112.0,16111104000.0,14750117888.0,3294959.0,6943938.0
13-04 02:35:29,4.882,2.862,92.088,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2284208128.0,484442112.0,16117686272.0,14732738560.0,3502357.0,6063871.0
13-04 02:35:30,4.698,3.523,91.695,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2285760512.0,484442112.0,16124825600.0,14724046848.0,3722984.0,6322273.0
13-04 02:35:31,4.523,3.518,91.876,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2286571520.0,484442112.0,16131100672.0,14716960768.0,3587849.0,9388227.0
13-04 02:35:32,3.930,3.512,92.475,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2293858304.0,484442112.0,16137994240.0,14702780416.0,3314229.0,7083330.0
13-04 02:35:33,4.111,3.356,92.366,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2299310080.0,484442112.0,16145027072.0,14690295808.0,3382765.0,6119033.0
13-04 02:35:34,4.160,2.886,92.784,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2300358656.0,484442112.0,16151822336.0,14682451968.0,3726390.0,6136557.0
13-04 02:35:35,4.493,3.577,91.514,0.083,0.0,0.333,0.0,28672.0,0.0,4.0,2301460480.0,484442112.0,16158744576.0,14674427904.0,3519019.0,9253230.0
13-04 02:35:36,3.475,3.051,93.305,0.0,0.0,0.169,0.0,4096.0,0.0,1.0,2315472896.0,484442112.0,16164958208.0,14654201856.0,3309671.0,7001171.0
13-04 02:35:37,3.729,2.966,93.220,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2315747328.0,484442112.0,16170754048.0,14648131584.0,3437583.0,6216348.0
13-04 02:35:38,4.071,2.629,93.299,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2316181504.0,484442112.0,16177446912.0,14641004544.0,3617459.0,5906052.0
13-04 02:35:39,4.626,3.280,92.010,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2332307456.0,484442112.0,16184684544.0,14617640960.0,3538422.0,8688892.0
13-04 02:35:40,3.641,2.710,93.395,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,2332450816.0,484442112.0,16190705664.0,14611476480.0,3262690.0,7621916.0
13-04 02:35:41,3.266,2.680,93.970,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2332622848.0,484442112.0,16196304896.0,14605705216.0,2671565.0,5530600.0
13-04 02:35:42,0.923,0.755,98.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2332946432.0,484442112.0,16197386240.0,14604300288.0,953912.0,547478.0
13-04 02:35:43,8.440,5.627,85.678,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2348961792.0,484442112.0,16211279872.0,14574391296.0,6690714.0,12250013.0
13-04 02:35:44,3.660,2.468,93.702,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2349891584.0,484442112.0,16217616384.0,14567124992.0,3450253.0,9994947.0
13-04 02:35:45,3.396,2.886,93.633,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2350256128.0,484442112.0,16224591872.0,14559784960.0,3458339.0,6300708.0
13-04 02:35:46,4.326,2.799,89.567,3.223,0.0,0.085,0.0,124170240.0,0.0,236.0,2365374464.0,484442112.0,16231342080.0,14537916416.0,3560816.0,6187260.0
13-04 02:35:47,4.030,3.275,92.443,0.084,0.0,0.168,0.0,77828096.0,0.0,152.0,2364993536.0,484442112.0,16237580288.0,14532059136.0,3407424.0,6364060.0
13-04 02:35:48,4.782,3.104,92.030,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2364706816.0,484442112.0,16245112832.0,14524813312.0,3610824.0,10253446.0
13-04 02:35:49,4.565,2.536,92.730,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2369564672.0,484442112.0,16251015168.0,14514053120.0,3608069.0,6399805.0
13-04 02:35:50,3.905,2.632,93.379,0.0,0.0,0.085,0.0,40960.0,0.0,3.0,2382540800.0,484442112.0,16257703936.0,14494388224.0,3559061.0,6278661.0
13-04 02:35:51,4.734,3.128,91.970,0.0,0.0,0.169,0.0,36864.0,0.0,5.0,2384314368.0,484442112.0,16264298496.0,14486020096.0,3789447.0,9268602.0
13-04 02:35:52,4.181,3.261,92.391,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2384834560.0,484442112.0,16271204352.0,14478594048.0,3229621.0,7100775.0
13-04 02:35:53,3.866,3.025,92.857,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,2401587200.0,484442112.0,16277057536.0,14455988224.0,3205660.0,5627342.0
13-04 02:35:54,4.813,3.568,91.452,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2400206848.0,484442112.0,16283688960.0,14450737152.0,3552045.0,5854093.0
13-04 02:35:55,4.789,4.129,90.751,0.0,0.0,0.330,0.0,16384.0,0.0,2.0,2401349632.0,484442112.0,16290213888.0,14443069440.0,3475557.0,9135836.0
13-04 02:35:56,3.933,3.013,92.803,0.0,0.0,0.251,0.0,16384.0,0.0,1.0,2400681984.0,484442112.0,16297177088.0,14436773888.0,3202627.0,6746271.0
13-04 02:35:57,4.297,3.286,92.334,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2424029184.0,484442112.0,16302784512.0,14407819264.0,3420597.0,5995029.0
13-04 02:35:58,3.697,3.529,92.521,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2424565760.0,484442112.0,16309235712.0,14400831488.0,3667624.0,6285214.0
13-04 02:35:59,4.377,3.030,92.256,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2426032128.0,484442112.0,16315289600.0,14393311232.0,3502531.0,8652746.0
13-04 02:36:00,4.191,3.018,92.707,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2425786368.0,484442112.0,16321712128.0,14387134464.0,3405110.0,7797355.0
13-04 02:36:01,5.079,3.580,91.091,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2440003584.0,484442112.0,16328495104.0,14366134272.0,3621380.0,6515459.0
13-04 02:36:02,4.304,3.038,92.489,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2438729728.0,484442112.0,16336191488.0,14359711744.0,3729265.0,6312104.0
13-04 02:36:03,3.565,2.716,93.463,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2441433088.0,484442112.0,16342781952.0,14350417920.0,3519946.0,9419788.0
13-04 02:36:04,3.888,2.620,93.407,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2440605696.0,484442112.0,16349081600.0,14344945664.0,3256636.0,6768483.0
13-04 02:36:05,4.121,3.532,92.094,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,2452910080.0,484442112.0,16355749888.0,14325972992.0,3557312.0,6330376.0
13-04 02:36:06,3.990,2.971,92.869,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2453524480.0,484442112.0,16362946560.0,14318161920.0,3687546.0,6258306.0
13-04 02:36:07,4.209,3.367,92.340,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2455105536.0,484442112.0,16368865280.0,14310662144.0,3504042.0,9231980.0
13-04 02:36:08,3.682,3.264,92.887,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2458464256.0,484442112.0,16374710272.0,14301458432.0,3211602.0,6795894.0
13-04 02:36:09,4.373,3.112,92.347,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2472681472.0,484442112.0,16381493248.0,14280458240.0,3349317.0,6053597.0
13-04 02:36:10,4.149,2.964,92.718,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,2472415232.0,484442112.0,16388329472.0,14273888256.0,3637515.0,6086541.0
13-04 02:36:11,4.318,2.879,92.549,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,2473168896.0,484442112.0,16395673600.0,14265790464.0,3576041.0,9414399.0
13-04 02:36:12,4.198,2.687,93.031,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2475298816.0,484442112.0,16401969152.0,14257364992.0,3273349.0,6723458.0
13-04 02:36:13,4.348,3.679,91.890,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2491162624.0,484442112.0,16407867392.0,14235602944.0,3391176.0,6120331.0
13-04 02:36:14,3.976,3.299,92.470,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2492268544.0,484442112.0,16415285248.0,14227079168.0,3657498.0,6193449.0
13-04 02:36:15,4.075,2.971,92.615,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,2491920384.0,484442112.0,16422645760.0,14220066816.0,3666185.0,6798136.0
13-04 02:36:16,4.917,3.417,91.417,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,2492981248.0,484442112.0,16428847104.0,14212804608.0,3489261.0,10143935.0
13-04 02:36:17,3.486,2.636,90.476,3.231,0.0,0.170,0.0,201101312.0,0.0,376.0,2508591104.0,484442112.0,16434790400.0,14191251456.0,3313342.0,5992238.0
13-04 02:36:18,3.956,3.199,92.761,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2508947456.0,484442112.0,16441937920.0,14183747584.0,3424662.0,5785711.0
13-04 02:36:19,4.202,3.361,92.269,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2508783616.0,484442112.0,16448643072.0,14177206272.0,3554181.0,6399241.0
13-04 02:36:20,4.030,3.694,91.940,0.0,0.0,0.336,0.0,36864.0,0.0,3.0,2512121856.0,484442112.0,16455344128.0,14167166976.0,3563969.0,10157936.0
13-04 02:36:21,4.184,3.598,92.050,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2530664448.0,484442112.0,16462360576.0,14141607936.0,3357127.0,6052554.0
13-04 02:36:22,4.212,3.117,92.418,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2530746368.0,484442112.0,16469315584.0,14134571008.0,3606184.0,6146831.0
13-04 02:36:23,3.963,3.035,92.749,0.0,0.0,0.253,0.0,8192.0,0.0,2.0,2532667392.0,484442112.0,16474746880.0,14127218688.0,3577359.0,9429431.0
13-04 02:36:24,3.647,2.290,93.978,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2531471360.0,484442112.0,16481210368.0,14121951232.0,3195479.0,6592583.0
13-04 02:36:25,4.534,2.771,92.443,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2551451648.0,484442112.0,16487530496.0,14095650816.0,3362980.0,6113313.0
13-04 02:36:26,4.362,3.356,92.030,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2552307712.0,484442112.0,16495181824.0,14087143424.0,3615107.0,5924711.0
13-04 02:36:27,4.219,3.207,92.405,0.0,0.0,0.169,0.0,45056.0,0.0,6.0,2553618432.0,484442112.0,16501764096.0,14079250432.0,3557813.0,9092997.0
13-04 02:36:28,3.535,3.030,93.098,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,2551795712.0,484442112.0,16508809216.0,14074028032.0,3281009.0,7125249.0
13-04 02:36:29,4.538,3.361,91.933,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2554212352.0,484442112.0,16514764800.0,14065655808.0,3609214.0,6490229.0
13-04 02:36:30,3.538,3.117,93.260,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2570915840.0,484442112.0,16521023488.0,14042693632.0,3050100.0,5699554.0
13-04 02:36:31,4.750,3.138,91.942,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2572853248.0,484442112.0,16528879616.0,14032900096.0,4055317.0,9436172.0
13-04 02:36:32,4.205,2.944,92.767,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2572443648.0,484442112.0,16535298048.0,14026891264.0,3302261.0,7095772.0
13-04 02:36:33,4.191,3.185,92.456,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2573357056.0,484442112.0,16541564928.0,14019710976.0,3427707.0,6155742.0
13-04 02:36:34,3.757,2.733,93.168,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,2591772672.0,484442112.0,16548761600.0,13994098688.0,3565333.0,5842422.0
13-04 02:36:35,3.892,2.623,93.232,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,2593480704.0,484442112.0,16555499520.0,13985652736.0,3484034.0,9288478.0
13-04 02:36:36,3.294,3.125,93.412,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2593841152.0,484442112.0,16560943104.0,13979848704.0,3259615.0,6871560.0
13-04 02:36:37,4.428,3.091,92.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2593333248.0,484442112.0,16567234560.0,13974065152.0,3464820.0,6183108.0
13-04 02:36:38,3.738,2.804,93.373,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2592800768.0,484442112.0,16574676992.0,13967155200.0,3566436.0,5909521.0
13-04 02:36:39,4.212,3.117,92.418,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2618089472.0,484442112.0,16581398528.0,13935144960.0,3553860.0,8833674.0
13-04 02:36:40,4.333,3.333,92.167,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2618155008.0,484442112.0,16587620352.0,13928857600.0,3214338.0,7403825.0
13-04 02:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2618155008.0,484442112.0,16588316672.0,13928161280.0,7769.0,6725.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2618155008.0,484442112.0,16588316672.0,13928161280.0,18103.0,762243.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2618146816.0,484442112.0,16588324864.0,13928161280.0,7584.0,6425.0
13-04 02:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2618146816.0,484442112.0,16588324864.0,13928161280.0,7066.0,5298.0
13-04 02:36:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2618146816.0,484442112.0,16588324864.0,13928161280.0,7076.0,5186.0
13-04 02:36:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2618146816.0,484442112.0,16588324864.0,13928161280.0,9832.0,8284.0
13-04 02:36:47,0.0,0.167,97.744,2.089,0.0,0.0,0.0,128995328.0,0.0,241.0,2617249792.0,484442112.0,16588324864.0,13929058304.0,9058.0,7269.0
13-04 02:36:48,2.926,2.508,94.482,0.0,0.0,0.084,0.0,26112000.0,0.0,46.0,2616406016.0,484442112.0,16591896576.0,13926330368.0,2319030.0,1369665.0
13-04 02:36:49,4.064,3.641,92.125,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2618040320.0,484442112.0,16599461888.0,13917130752.0,3823198.0,10389579.0
13-04 02:36:50,5.281,3.018,91.534,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2626904064.0,484442112.0,16606646272.0,13901082624.0,3705080.0,6172331.0
13-04 02:36:51,6.050,4.118,89.412,0.168,0.0,0.252,0.0,49152.0,0.0,5.0,2650124288.0,484442112.0,16614273024.0,13870235648.0,4608881.0,11058179.0
13-04 02:36:52,4.244,2.632,93.039,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2647797760.0,484442112.0,16622448640.0,13864386560.0,3649957.0,6153638.0
13-04 02:36:53,5.789,3.691,90.017,0.0,0.0,0.503,0.0,0.0,0.0,0.0,2649174016.0,484442112.0,16631078912.0,13854380032.0,4338042.0,10543746.0
13-04 02:36:54,3.997,3.231,92.602,0.0,0.0,0.170,0.0,8192.0,0.0,2.0,2648645632.0,484442112.0,16638222336.0,13847764992.0,3832058.0,6213020.0
13-04 02:36:55,4.907,3.892,91.032,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2661941248.0,484442112.0,16646959104.0,13825732608.0,4171718.0,10346519.0
13-04 02:36:56,4.802,3.791,91.154,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,2662727680.0,484442112.0,16654352384.0,13817552896.0,4083163.0,6408765.0
13-04 02:36:57,4.962,4.205,90.664,0.084,0.0,0.084,0.0,45056.0,0.0,4.0,2662273024.0,484442112.0,16663023616.0,13809336320.0,4210798.0,10589868.0
13-04 02:36:58,4.992,3.299,91.540,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2663555072.0,484442112.0,16671072256.0,13800005632.0,4141658.0,6369049.0
13-04 02:36:59,5.383,4.542,89.823,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,2688348160.0,484442112.0,16679477248.0,13766807552.0,4490202.0,11100958.0
13-04 02:37:00,4.702,3.275,91.856,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2687225856.0,484442112.0,16686993408.0,13760413696.0,3808574.0,6389916.0
13-04 02:37:01,6.005,4.504,89.074,0.0,0.0,0.417,0.0,32768.0,0.0,3.0,2688278528.0,484442112.0,16695349248.0,13751005184.0,4702224.0,10877940.0
13-04 02:37:02,3.791,3.370,92.586,0.0,0.0,0.253,0.0,24576.0,0.0,6.0,2688700416.0,484442112.0,16701353984.0,13744578560.0,3558621.0,6071831.0
13-04 02:37:03,6.140,4.794,88.562,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,2718339072.0,484442112.0,16710725632.0,13705568256.0,4890218.0,11545857.0
13-04 02:37:04,3.794,3.373,92.664,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2717786112.0,484442112.0,16718233600.0,13698613248.0,3583254.0,6075515.0
13-04 02:37:05,5.387,4.293,89.899,0.0,0.0,0.421,0.0,0.0,0.0,0.0,2717949952.0,484442112.0,16726736896.0,13689946112.0,4598623.0,10677997.0
13-04 02:37:06,3.741,2.976,93.197,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2718199808.0,484442112.0,16733880320.0,13682552832.0,3756124.0,6392205.0
13-04 02:37:07,5.877,4.618,89.253,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2739216384.0,484442112.0,16742531072.0,13652885504.0,4649733.0,10870456.0
13-04 02:37:08,3.328,2.645,94.027,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2739224576.0,484442112.0,16750440448.0,13644967936.0,3464834.0,5996291.0
13-04 02:37:09,5.649,4.722,89.376,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,2741612544.0,484442112.0,16758190080.0,13634830336.0,4720120.0,11159896.0
13-04 02:37:10,4.135,3.122,92.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2740834304.0,484442112.0,16765906944.0,13627891712.0,3470884.0,5879644.0
13-04 02:37:11,6.818,4.125,88.805,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,2758029312.0,484442112.0,16775610368.0,13600993280.0,5048057.0,11413955.0
13-04 02:37:12,4.289,2.860,92.683,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2757894144.0,484442112.0,16782135296.0,13594603520.0,3417401.0,5677125.0
13-04 02:37:13,5.833,3.635,90.279,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2758864896.0,484442112.0,16790589440.0,13585178624.0,4576711.0,10837479.0
13-04 02:37:14,4.428,3.759,91.562,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2758516736.0,484442112.0,16797835264.0,13578280960.0,3626569.0,5983453.0
13-04 02:37:15,4.971,4.381,90.143,0.168,0.0,0.337,0.0,12288.0,0.0,2.0,2758848512.0,484442112.0,16806920192.0,13568864256.0,4559375.0,10689395.0
13-04 02:37:16,4.170,2.979,92.681,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,2792562688.0,484442112.0,16813719552.0,13528350720.0,3675447.0,6273558.0
13-04 02:37:17,5.072,3.973,90.702,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2792366080.0,484442112.0,16822394880.0,13519872000.0,4563079.0,10932935.0
13-04 02:37:18,4.047,3.541,92.243,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2793385984.0,484442112.0,16829091840.0,13512155136.0,3837490.0,6597497.0
13-04 02:37:19,4.572,4.234,90.855,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2793582592.0,484442112.0,16837836800.0,13503213568.0,4508772.0,10533216.0
13-04 02:37:20,4.538,3.950,91.345,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2794377216.0,484442112.0,16846442496.0,13493813248.0,3859919.0,6391081.0
13-04 02:37:21,5.223,4.381,90.059,0.084,0.0,0.253,0.0,28672.0,0.0,4.0,2815627264.0,484442112.0,16854515712.0,13464489984.0,4325169.0,5684970.0
13-04 02:37:22,4.718,4.128,89.975,1.011,0.0,0.168,0.0,43094016.0,0.0,80.0,2816028672.0,484442112.0,16863375360.0,13455228928.0,4251344.0,11846987.0
13-04 02:37:23,4.738,3.046,87.563,4.399,0.0,0.254,0.0,236994560.0,0.0,444.0,2817900544.0,484442112.0,16869048320.0,13447684096.0,3642762.0,7239308.0
13-04 02:37:24,5.798,4.118,89.748,0.0,0.0,0.336,0.0,0.0,0.0,0.0,2816184320.0,484442112.0,16878686208.0,13439762432.0,4531558.0,10122387.0
13-04 02:37:25,5.316,3.966,90.464,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2836373504.0,484442112.0,16885841920.0,13412417536.0,4349449.0,10623855.0
13-04 02:37:26,3.422,2.823,93.755,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2836111360.0,484442112.0,16894537728.0,13403983872.0,3649688.0,5907026.0
13-04 02:37:27,6.484,4.406,88.612,0.083,0.0,0.416,0.0,12288.0,0.0,2.0,2836586496.0,484442112.0,16902017024.0,13396029440.0,4560188.0,11457806.0
13-04 02:37:28,4.572,4.064,91.025,0.0,0.0,0.339,0.0,16384.0,0.0,1.0,2837417984.0,484442112.0,16910733312.0,13386481664.0,4409518.0,6997456.0
13-04 02:37:29,5.514,4.344,89.975,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,2838032384.0,484442112.0,16919171072.0,13377429504.0,4163321.0,10862591.0
13-04 02:37:30,4.027,3.085,92.716,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2863255552.0,484442112.0,16926830592.0,13344546816.0,3934501.0,6326503.0
13-04 02:37:31,5.250,3.726,90.940,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,2864484352.0,484442112.0,16934694912.0,13335453696.0,4531479.0,10672877.0
13-04 02:37:32,5.167,3.583,91.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2863267840.0,484442112.0,16942780416.0,13328584704.0,3900726.0,6362109.0
13-04 02:37:33,4.706,4.118,90.672,0.168,0.0,0.336,0.0,28672.0,0.0,3.0,2864054272.0,484442112.0,16950579200.0,13319999488.0,4143308.0,10708216.0
13-04 02:37:34,4.580,4.071,91.179,0.0,0.0,0.170,0.0,12288.0,0.0,3.0,2866020352.0,484442112.0,16958332928.0,13310279680.0,4435962.0,6822747.0
13-04 02:37:35,4.626,4.037,91.253,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2891960320.0,484442112.0,16967172096.0,13275500544.0,3974724.0,10210051.0
13-04 02:37:36,4.714,3.788,91.330,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2891984896.0,484442112.0,16974499840.0,13268148224.0,4033511.0,6343428.0
13-04 02:37:37,4.580,3.478,91.603,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2893238272.0,484442112.0,16981868544.0,13259526144.0,4128987.0,10429154.0
13-04 02:37:38,5.154,4.489,90.191,0.0,0.0,0.166,0.0,28672.0,0.0,5.0,2893590528.0,484442112.0,16990515200.0,13250527232.0,4169585.0,6477346.0
13-04 02:37:39,5.021,4.686,89.958,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2899255296.0,484442112.0,16998141952.0,13237235712.0,4358118.0,10985053.0
13-04 02:37:40,5.356,3.347,90.879,0.0,0.0,0.418,0.0,0.0,0.0,0.0,2924187648.0,484442112.0,17005301760.0,13205143552.0,3930032.0,6163454.0
13-04 02:37:41,4.992,4.230,90.525,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,2927644672.0,484442112.0,17013473280.0,13193515008.0,4603769.0,11065403.0
13-04 02:37:42,4.366,3.275,92.107,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2926747648.0,484442112.0,17021517824.0,13186367488.0,3567886.0,5986162.0
13-04 02:37:43,5.523,3.993,90.144,0.0,0.0,0.340,0.0,0.0,0.0,0.0,2926948352.0,484442112.0,17030426624.0,13177257984.0,4945335.0,11507350.0
13-04 02:37:44,4.526,3.269,92.037,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2927009792.0,484442112.0,17037922304.0,13169700864.0,3559211.0,6332419.0
13-04 02:37:45,5.833,4.311,89.603,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2952269824.0,484442112.0,17046736896.0,13135626240.0,4820342.0,11201955.0
13-04 02:37:46,4.469,3.457,91.990,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2952306688.0,484442112.0,17054408704.0,13127917568.0,3890597.0,6854940.0
13-04 02:37:47,5.584,3.807,90.355,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2953760768.0,484442112.0,17062117376.0,13118754816.0,4606842.0,10861059.0
13-04 02:37:48,4.523,3.266,91.792,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2952777728.0,484442112.0,17069395968.0,13112459264.0,3627395.0,5785237.0
13-04 02:37:49,4.762,3.741,91.327,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2956431360.0,484442112.0,17077223424.0,13100978176.0,4368814.0,10432970.0
13-04 02:37:50,5.417,3.417,90.750,0.167,0.0,0.250,0.0,12288.0,0.0,2.0,2989654016.0,484442112.0,17084829696.0,13060149248.0,3753245.0,6438267.0
13-04 02:37:51,5.941,4.351,89.540,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2991841280.0,484442112.0,17094389760.0,13048401920.0,4600890.0,10863532.0
13-04 02:37:52,4.064,3.048,92.718,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2991775744.0,484442112.0,17099599872.0,13043257344.0,3550586.0,6119095.0
13-04 02:37:53,6.134,4.622,86.471,2.185,0.0,0.588,0.0,95404032.0,0.0,178.0,2992168960.0,484442112.0,17110118400.0,13032345600.0,4947977.0,8549916.0
13-04 02:37:54,4.216,3.710,90.556,1.518,0.0,0.0,0.0,148738048.0,0.0,249.0,2991874048.0,484442112.0,17117396992.0,13025361920.0,3920090.0,2263359.0
13-04 02:37:55,5.281,4.275,90.193,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3011665920.0,484442112.0,17125646336.0,12997320704.0,4134603.0,17960830.0
13-04 02:37:56,5.378,3.193,90.840,0.168,0.0,0.420,0.0,53248.0,0.0,5.0,3012550656.0,484442112.0,17132789760.0,12989292544.0,4227191.0,6553875.0
13-04 02:37:57,5.017,4.348,90.552,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3012759552.0,484442112.0,17140514816.0,12981358592.0,4077387.0,10628296.0
13-04 02:37:58,3.748,3.578,92.504,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3012259840.0,484442112.0,17148870656.0,12973502464.0,4057424.0,6438134.0
13-04 02:37:59,5.676,4.758,89.316,0.0,0.0,0.250,0.0,16384.0,0.0,1.0,3012997120.0,484442112.0,17156583424.0,12965052416.0,4537242.0,10815185.0
13-04 02:38:00,4.388,3.376,92.068,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3012681728.0,484442112.0,17164623872.0,12957327360.0,3868758.0,6572678.0
13-04 02:38:01,6.119,3.856,89.941,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,3048300544.0,484442112.0,17172516864.0,12913815552.0,4315097.0,10873368.0
13-04 02:38:02,5.085,3.814,90.678,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,3047747584.0,484442112.0,17182388224.0,12904497152.0,4418603.0,6755029.0
13-04 02:38:03,5.109,4.020,90.620,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3048865792.0,484442112.0,17189457920.0,12896309248.0,4039478.0,10533809.0
13-04 02:38:04,4.895,3.966,90.886,0.0,0.0,0.253,0.0,8192.0,0.0,2.0,3048873984.0,484442112.0,17198051328.0,12887707648.0,4154374.0,6624243.0
13-04 02:38:05,4.618,4.114,91.184,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3049619456.0,484442112.0,17205231616.0,12879781888.0,4095447.0,10178929.0
13-04 02:38:06,5.360,3.434,90.955,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3073437696.0,484442112.0,17212297216.0,12848898048.0,3812186.0,6058491.0
13-04 02:38:07,5.193,4.606,90.117,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3074273280.0,484442112.0,17221820416.0,12838539264.0,4260172.0,10589144.0
13-04 02:38:08,5.197,3.353,91.031,0.251,0.0,0.168,0.0,28672.0,0.0,3.0,3073429504.0,484442112.0,17228947456.0,12832256000.0,3886348.0,6196935.0
13-04 02:38:09,4.798,3.872,90.993,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3074646016.0,484442112.0,17237131264.0,12822855680.0,4189365.0,10534881.0
13-04 02:38:10,4.734,3.888,91.124,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3073384448.0,484442112.0,17245696000.0,12815552512.0,4222583.0,6594143.0
13-04 02:38:11,5.705,4.362,89.765,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3078193152.0,484442112.0,17254035456.0,12802404352.0,4376026.0,10723273.0
13-04 02:38:12,5.790,4.218,89.661,0.0,0.0,0.331,0.0,0.0,0.0,0.0,3104940032.0,484442112.0,17261658112.0,12768034816.0,4088531.0,6651224.0
13-04 02:38:13,4.895,3.207,91.730,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3105640448.0,484442112.0,17269080064.0,12759912448.0,3989215.0,10427461.0
13-04 02:38:14,4.465,3.791,91.575,0.084,0.0,0.084,0.0,57344.0,0.0,11.0,3104731136.0,484442112.0,17275965440.0,12753936384.0,3841884.0,6215676.0
13-04 02:38:15,5.654,3.882,90.380,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3105595392.0,484442112.0,17286307840.0,12742729728.0,4662505.0,10696903.0
13-04 02:38:16,3.980,3.048,92.549,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,3105648640.0,484442112.0,17292636160.0,12736348160.0,3674765.0,6348289.0
13-04 02:38:17,4.992,4.146,90.778,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3110866944.0,484442112.0,17301762048.0,12722003968.0,4467247.0,10699201.0
13-04 02:38:18,5.394,4.232,90.124,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3137298432.0,484442112.0,17308725248.0,12688609280.0,3933520.0,6495753.0
13-04 02:38:19,5.165,3.556,90.940,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3138674688.0,484442112.0,17316601856.0,12679356416.0,4509716.0,10753649.0
13-04 02:38:20,4.318,2.964,92.379,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3140096000.0,484442112.0,17323851776.0,12670685184.0,3862258.0,6454861.0
13-04 02:38:21,4.778,3.101,91.618,0.0,0.0,0.503,0.0,16384.0,0.0,2.0,3140268032.0,484442112.0,17331064832.0,12663300096.0,3784234.0,6182742.0
13-04 02:38:22,5.448,4.694,89.606,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3140743168.0,484442112.0,17340424192.0,12653465600.0,4367357.0,10389242.0
13-04 02:38:23,5.106,4.426,90.213,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3157413888.0,484442112.0,17349349376.0,12627869696.0,4790539.0,11279683.0
13-04 02:38:24,4.904,3.824,86.949,3.907,0.0,0.416,0.0,201416704.0,0.0,301.0,3165761536.0,484442112.0,17354485760.0,12614385664.0,3491192.0,6053216.0
13-04 02:38:25,5.055,3.538,91.154,0.0,0.0,0.253,0.0,42156032.0,0.0,62.0,3168821248.0,484442112.0,17363509248.0,12602302464.0,4073538.0,7102942.0
13-04 02:38:26,4.750,3.647,91.349,0.085,0.0,0.170,0.0,53248.0,0.0,5.0,3167866880.0,484442112.0,17372319744.0,12594446336.0,4403720.0,2710345.0
13-04 02:38:27,4.223,3.801,91.554,0.0,0.0,0.422,0.0,0.0,0.0,0.0,3168628736.0,484442112.0,17379655680.0,12586348544.0,4193184.0,17687707.0
13-04 02:38:28,3.707,3.791,92.249,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3169263616.0,484442112.0,17386287104.0,12579082240.0,3646559.0,6110544.0
13-04 02:38:29,5.008,4.758,89.983,0.0,0.0,0.250,0.0,20480.0,0.0,1.0,3176747008.0,484442112.0,17394405376.0,12563480576.0,4146203.0,10837819.0
13-04 02:38:30,6.208,4.362,89.094,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3198816256.0,484442112.0,17403944960.0,12531871744.0,4603542.0,6649992.0
13-04 02:38:31,4.268,3.347,92.218,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,3203121152.0,484442112.0,17410383872.0,12521127936.0,3624250.0,8426864.0
13-04 02:38:32,5.029,3.940,90.612,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,3204042752.0,484442112.0,17418399744.0,12512190464.0,4229037.0,8073413.0
13-04 02:38:33,5.178,3.650,90.917,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3203096576.0,484442112.0,17427099648.0,12504436736.0,4512819.0,11141769.0
13-04 02:38:34,4.523,3.685,91.541,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3204227072.0,484442112.0,17434554368.0,12495851520.0,3762786.0,5874735.0
13-04 02:38:35,4.750,3.393,91.603,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3204558848.0,484442112.0,17442701312.0,12487372800.0,4142657.0,10579510.0
13-04 02:38:36,5.818,3.879,89.966,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,3239018496.0,484442112.0,17451008000.0,12444606464.0,4481766.0,6876256.0
13-04 02:38:37,4.946,3.353,91.366,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3240349696.0,484442112.0,17457766400.0,12436516864.0,3902382.0,10525749.0
13-04 02:38:38,4.403,3.810,91.363,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,3239309312.0,484442112.0,17465610240.0,12429713408.0,4251043.0,6873584.0
13-04 02:38:39,4.730,3.463,91.385,0.0,0.0,0.422,0.0,12288.0,0.0,2.0,3241558016.0,484442112.0,17472933888.0,12420141056.0,4185068.0,9854934.0
13-04 02:38:40,4.806,4.132,90.556,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3239673856.0,484442112.0,17482252288.0,12412706816.0,4430117.0,7677009.0
13-04 02:38:41,4.641,3.207,91.730,0.0,0.0,0.422,0.0,16384.0,0.0,2.0,3241353216.0,484442112.0,17489469440.0,12403810304.0,3902572.0,9891995.0
13-04 02:38:42,5.109,4.104,90.285,0.0,0.0,0.503,0.0,0.0,0.0,0.0,3274838016.0,484442112.0,17498173440.0,12361621504.0,4099125.0,6529597.0
13-04 02:38:43,4.837,3.920,90.575,0.167,0.0,0.500,0.0,28672.0,0.0,3.0,3273908224.0,484442112.0,17504636928.0,12356087808.0,3925868.0,6578266.0
13-04 02:38:44,5.214,3.448,90.833,0.0,0.0,0.505,0.0,0.0,0.0,0.0,3275972608.0,484442112.0,17512083456.0,12346576896.0,4280023.0,10409805.0
13-04 02:38:45,4.826,4.318,90.601,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3275640832.0,484442112.0,17521430528.0,12337561600.0,4445964.0,10953807.0
13-04 02:38:46,5.676,3.339,90.484,0.0,0.0,0.501,0.0,16384.0,0.0,2.0,3277246464.0,484442112.0,17530249216.0,12327137280.0,4219261.0,6925222.0
13-04 02:38:47,5.843,4.508,89.232,0.0,0.0,0.417,0.0,0.0,0.0,0.0,3276599296.0,484442112.0,17538453504.0,12319580160.0,4568688.0,10899694.0
13-04 02:38:48,1.674,2.092,95.983,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3276455936.0,484442112.0,17542799360.0,12315377664.0,1891974.0,4785442.0
13-04 02:38:49,0.167,0.0,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,7.0,3276922880.0,484442112.0,17543954432.0,12313755648.0,6187.0,3747.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3276980224.0,484442112.0,17543954432.0,12313698304.0,12262.0,115111.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3276967936.0,484442112.0,17543958528.0,12313706496.0,6342.0,4203.0
13-04 02:38:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3276967936.0,484442112.0,17543958528.0,12313706496.0,7847.0,5662.0
13-04 02:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3276967936.0,484442112.0,17543958528.0,12313706496.0,6996.0,5024.0
13-04 02:38:54,0.0,0.084,98.914,1.003,0.0,0.0,0.0,33423360.0,0.0,52.0,3277094912.0,484442112.0,17543958528.0,12313579520.0,8687.0,6616.0
13-04 02:38:55,0.083,0.167,98.083,1.667,0.0,0.0,0.0,154357760.0,0.0,230.0,3277086720.0,484442112.0,17543958528.0,12313587712.0,7868.0,6420.0
13-04 02:38:56,3.827,2.891,93.112,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3310571520.0,484442112.0,17548959744.0,12275101696.0,3316730.0,6099104.0
13-04 02:38:57,5.021,4.017,90.711,0.0,0.0,0.251,0.0,36864.0,0.0,3.0,3311972352.0,484442112.0,17556688896.0,12265971712.0,4164029.0,6410338.0
13-04 02:38:58,6.571,3.623,89.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3312996352.0,484442112.0,17566105600.0,12255531008.0,4712463.0,10798094.0
13-04 02:38:59,4.417,4.167,91.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3312185344.0,484442112.0,17573027840.0,12249419776.0,3831269.0,5742896.0
13-04 02:39:00,5.504,4.234,89.924,0.0,0.0,0.339,0.0,16384.0,0.0,1.0,3313881088.0,484442112.0,17582018560.0,12238733312.0,4864565.0,11348216.0
13-04 02:39:01,6.136,4.809,88.723,0.083,0.0,0.249,0.0,12288.0,0.0,2.0,3312877568.0,484442112.0,17591017472.0,12230737920.0,4628230.0,10893497.0
13-04 02:39:02,4.907,3.892,91.032,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,3347808256.0,484442112.0,17598816256.0,12188008448.0,4295723.0,6625240.0
13-04 02:39:03,6.297,3.862,89.589,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3350253568.0,484442112.0,17608572928.0,12175806464.0,4516710.0,10617196.0
13-04 02:39:04,4.596,3.149,91.915,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3351474176.0,484442112.0,17616035840.0,12167122944.0,4285838.0,10795472.0
13-04 02:39:05,6.010,4.674,89.065,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3351339008.0,484442112.0,17624588288.0,12158705664.0,4819977.0,6810021.0
13-04 02:39:06,4.971,3.370,91.407,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3350839296.0,484442112.0,17633230848.0,12150562816.0,3937633.0,10378708.0
13-04 02:39:07,6.628,4.698,88.255,0.252,0.0,0.168,0.0,28672.0,0.0,4.0,3354218496.0,484442112.0,17641758720.0,12138655744.0,4984918.0,10924431.0
13-04 02:39:08,5.764,4.344,89.557,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3368370176.0,484442112.0,17650552832.0,12115709952.0,4508489.0,7472426.0
13-04 02:39:09,5.819,5.320,88.612,0.0,0.0,0.249,0.0,0.0,0.0,0.0,3388448768.0,484442112.0,17658908672.0,12087275520.0,4564554.0,10834136.0
13-04 02:39:10,5.542,3.778,90.596,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3387494400.0,484442112.0,17667047424.0,12080091136.0,4351641.0,6295044.0
13-04 02:39:11,4.418,3.568,91.929,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3387133952.0,484442112.0,17675468800.0,12072030208.0,4227526.0,10419532.0
13-04 02:39:12,6.040,4.950,88.842,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3387662336.0,484442112.0,17685258240.0,12061712384.0,4791700.0,11050082.0
13-04 02:39:13,5.143,4.300,90.219,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,3387682816.0,484442112.0,17693564928.0,12053385216.0,4467576.0,6782905.0
13-04 02:39:14,5.657,4.742,89.434,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,3389460480.0,484442112.0,17702871040.0,12042301440.0,4398167.0,10502969.0
13-04 02:39:15,5.004,3.223,91.603,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3430318080.0,484442112.0,17709821952.0,11994492928.0,4075721.0,6284589.0
13-04 02:39:16,5.748,4.480,89.349,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3430371328.0,484442112.0,17720049664.0,11984211968.0,4885978.0,11298720.0
13-04 02:39:17,6.141,5.145,88.548,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,3430334464.0,484442112.0,17729175552.0,11975122944.0,4678926.0,11168863.0
13-04 02:39:18,4.806,3.963,91.062,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3429318656.0,484442112.0,17737261056.0,11968053248.0,4164332.0,6525454.0
13-04 02:39:19,4.460,3.774,91.509,0.172,0.0,0.086,0.0,28672.0,0.0,3.0,3429875712.0,484442112.0,17746063360.0,11958693888.0,4571958.0,10982674.0
13-04 02:39:20,5.193,4.523,90.034,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3431366656.0,484442112.0,17754308608.0,11948957696.0,4397847.0,10350808.0
13-04 02:39:21,6.097,4.234,89.585,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3469815808.0,484442112.0,17763332096.0,11901485056.0,4769774.0,7233693.0
13-04 02:39:22,5.828,4.054,89.865,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3472740352.0,484442112.0,17771859968.0,11890032640.0,4641577.0,11101218.0
13-04 02:39:23,4.592,3.827,91.412,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3471544320.0,484442112.0,17781358592.0,11881730048.0,4456628.0,9943278.0
13-04 02:39:24,5.374,4.366,90.092,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3471863808.0,484442112.0,17789136896.0,11873632256.0,4473041.0,7589061.0
13-04 02:39:25,5.584,4.146,89.848,0.085,0.0,0.338,0.0,36864.0,0.0,7.0,3472777216.0,484442112.0,17798221824.0,11863633920.0,4734378.0,11299086.0
13-04 02:39:26,5.228,4.216,90.219,0.0,0.0,0.337,0.0,0.0,0.0,0.0,3471646720.0,484442112.0,17808617472.0,11854368768.0,4428309.0,6933629.0
13-04 02:39:27,6.086,3.550,90.110,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,3474812928.0,484442112.0,17816117248.0,11843702784.0,4698528.0,10962753.0
13-04 02:39:28,6.988,5.158,87.438,0.0,0.0,0.416,0.0,0.0,0.0,0.0,3509223424.0,484442112.0,17826390016.0,11799019520.0,4946587.0,10973376.0
13-04 02:39:29,4.710,3.280,91.842,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3510784000.0,484442112.0,17832779776.0,11791069184.0,3686521.0,3407679.0
13-04 02:39:30,5.763,5.085,83.559,5.254,0.0,0.339,0.0,203218944.0,0.0,290.0,3509161984.0,484442112.0,17844248576.0,11781222400.0,5191673.0,3094261.0
13-04 02:39:31,4.396,3.466,91.547,0.254,0.0,0.338,0.0,97730560.0,0.0,141.0,3508936704.0,484442112.0,17851011072.0,11774685184.0,3976076.0,17570573.0
13-04 02:39:32,5.843,4.234,89.670,0.0,0.0,0.254,0.0,57344.0,0.0,4.0,3510378496.0,484442112.0,17859915776.0,11764338688.0,4956367.0,11642753.0
13-04 02:39:33,6.219,4.395,89.303,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3510706176.0,484442112.0,17868451840.0,11755474944.0,4221386.0,10743749.0
13-04 02:39:34,6.022,4.326,89.398,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3541549056.0,484442112.0,17878437888.0,11714646016.0,5168361.0,7522841.0
13-04 02:39:35,4.899,3.547,91.385,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3558215680.0,484442112.0,17886093312.0,11690323968.0,3993275.0,10466797.0
13-04 02:39:36,4.766,3.489,91.574,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3560636416.0,484442112.0,17893900288.0,11680096256.0,4592084.0,10970734.0
13-04 02:39:37,5.169,3.983,90.508,0.085,0.0,0.254,0.0,28672.0,0.0,4.0,3559698432.0,484442112.0,17903566848.0,11671367680.0,4555330.0,6872165.0
13-04 02:39:38,5.695,4.941,89.196,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3561467904.0,484442112.0,17912242176.0,11660922880.0,4621071.0,11161684.0
13-04 02:39:39,4.412,2.682,92.734,0.0,0.0,0.173,0.0,0.0,0.0,0.0,3560263680.0,484442112.0,17920991232.0,11653378048.0,4430345.0,6710097.0
13-04 02:39:40,5.098,3.908,90.824,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3560280064.0,484442112.0,17930629120.0,11643723776.0,4621281.0,10943054.0
13-04 02:39:41,5.093,3.905,90.662,0.0,0.0,0.340,0.0,0.0,0.0,0.0,3598856192.0,484442112.0,17937809408.0,11597967360.0,4462325.0,10697668.0
13-04 02:39:42,5.232,3.966,90.464,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,3598184448.0,484442112.0,17947992064.0,11588456448.0,4468611.0,6650684.0
13-04 02:39:43,4.685,3.833,91.312,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3598663680.0,484442112.0,17957105664.0,11578863616.0,4494626.0,10726722.0
13-04 02:39:44,5.241,3.550,90.871,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3599728640.0,484442112.0,17964130304.0,11570774016.0,4347389.0,10391955.0
13-04 02:39:45,5.518,3.650,90.662,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3599306752.0,484442112.0,17973288960.0,11562037248.0,4700070.0,7048801.0
13-04 02:39:46,5.281,4.107,90.360,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3598786560.0,484442112.0,17981186048.0,11554660352.0,4335702.0,10665462.0
13-04 02:39:47,5.471,4.545,89.815,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3598516224.0,484442112.0,17991696384.0,11544420352.0,4602812.0,7024937.0
13-04 02:39:48,6.104,4.013,89.381,0.167,0.0,0.334,0.0,12288.0,0.0,2.0,3623329792.0,484442112.0,17998979072.0,11512324096.0,4515559.0,10901442.0
13-04 02:39:49,5.877,3.862,89.924,0.0,0.0,0.336,0.0,8192.0,0.0,1.0,3632832512.0,484442112.0,18007642112.0,11494158336.0,4459289.0,10364357.0
13-04 02:39:50,5.0,4.237,90.508,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3630518272.0,484442112.0,18016747520.0,11487367168.0,4558653.0,7125676.0
13-04 02:39:51,5.161,4.061,90.525,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3632279552.0,484442112.0,18024517632.0,11477835776.0,4549821.0,10822288.0
13-04 02:39:52,4.702,4.198,90.932,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3631685632.0,484442112.0,18031820800.0,11471126528.0,4192994.0,7878067.0
13-04 02:39:53,5.987,4.300,89.629,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3630215168.0,484442112.0,18041319424.0,11463098368.0,4792150.0,9696039.0
13-04 02:39:54,5.495,3.635,90.448,0.169,0.0,0.254,0.0,28672.0,0.0,3.0,3630297088.0,484442112.0,18050338816.0,11453997056.0,4501799.0,10733241.0
13-04 02:39:55,5.042,3.866,90.840,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3633512448.0,484442112.0,18057945088.0,11443175424.0,4192362.0,6680229.0
13-04 02:39:56,5.259,4.241,90.331,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3674947584.0,484442112.0,18066616320.0,11393069056.0,4524868.0,10577255.0
13-04 02:39:57,5.250,4.488,89.924,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,3675320320.0,484442112.0,18076139520.0,11383173120.0,4741953.0,10828163.0
13-04 02:39:58,4.975,3.541,91.400,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3676639232.0,484442112.0,18084462592.0,11373531136.0,4190574.0,6659619.0
13-04 02:39:59,5.784,4.610,89.522,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3676299264.0,484442112.0,18093338624.0,11364995072.0,4587804.0,10725825.0
13-04 02:40:00,5.843,3.980,89.754,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,3678822400.0,484442112.0,18101096448.0,11354714112.0,4817758.0,11301842.0
13-04 02:40:01,5.551,4.014,86.763,3.501,0.0,0.171,0.0,252559360.0,0.0,310.0,3679870976.0,484442112.0,18111832064.0,11342929920.0,4977730.0,7418203.0
13-04 02:40:02,4.230,3.553,92.132,0.0,0.0,0.085,0.0,11165696.0,0.0,18.0,3678838784.0,484442112.0,18119884800.0,11335909376.0,3891638.0,3328164.0
13-04 02:40:03,6.360,4.854,88.536,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3721412608.0,484442112.0,18128936960.0,11284283392.0,4912261.0,17686199.0
13-04 02:40:04,4.746,3.305,91.780,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,3720658944.0,484442112.0,18136547328.0,11277426688.0,4027998.0,6776416.0
13-04 02:40:05,5.612,4.422,89.796,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3722948608.0,484442112.0,18146660352.0,11265024000.0,5158416.0,11540184.0
13-04 02:40:06,4.637,3.373,91.737,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,3723063296.0,484442112.0,18153463808.0,11258105856.0,3942516.0,6428368.0
13-04 02:40:07,5.389,4.021,90.505,0.0,0.0,0.086,0.0,16384.0,0.0,2.0,3723128832.0,484446208.0,18163630080.0,11247869952.0,4987018.0,11364469.0
13-04 02:40:08,4.146,4.230,91.624,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3726544896.0,484446208.0,18170302464.0,11237781504.0,4150361.0,9664635.0
13-04 02:40:09,6.005,5.088,88.741,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3725103104.0,484446208.0,18181713920.0,11227811840.0,4838553.0,8186179.0
13-04 02:40:10,6.444,4.435,88.787,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3768025088.0,484446208.0,18189160448.0,11177443328.0,4418570.0,10859614.0
13-04 02:40:11,5.729,3.623,90.227,0.168,0.0,0.253,0.0,12288.0,0.0,2.0,3767296000.0,484446208.0,18198941696.0,11168391168.0,4515808.0,6845326.0
13-04 02:40:12,5.0,4.068,90.763,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3767422976.0,484446208.0,18207674368.0,11159531520.0,4609248.0,10852304.0
13-04 02:40:13,5.760,4.591,89.399,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3768909824.0,484446208.0,18215464960.0,11150254080.0,4431406.0,10928136.0
13-04 02:40:14,5.115,3.836,90.963,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3768029184.0,484446208.0,18224680960.0,11141918720.0,4799404.0,6923791.0
13-04 02:40:15,5.333,4.250,90.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3768885248.0,484446208.0,18231975936.0,11133767680.0,4039405.0,10595520.0
13-04 02:40:16,6.471,5.042,88.151,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3768602624.0,484446208.0,18242949120.0,11123077120.0,5185412.0,11428023.0
13-04 02:40:17,4.979,3.629,91.055,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,3769417728.0,484446208.0,18251407360.0,11113803776.0,4024618.0,6477824.0
13-04 02:40:18,6.081,3.801,89.865,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3811737600.0,484446208.0,18260230144.0,11062661120.0,4560785.0,10453537.0
13-04 02:40:19,4.503,3.738,91.504,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3812552704.0,484446208.0,18268209152.0,11053867008.0,4349397.0,6507544.0
13-04 02:40:20,5.481,4.047,90.219,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3812999168.0,484446208.0,18277277696.0,11044352000.0,4451668.0,10662879.0
13-04 02:40:21,5.828,4.163,89.675,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3813175296.0,484446208.0,18285096960.0,11036356608.0,4377412.0,10667748.0
13-04 02:40:22,5.106,3.660,91.064,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,3813613568.0,484446208.0,18293014528.0,11028000768.0,4453855.0,6936595.0
13-04 02:40:23,5.813,4.549,89.385,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3815661568.0,484446208.0,18303504384.0,11015462912.0,4745817.0,11015456.0
13-04 02:40:24,5.570,3.713,90.380,0.0,0.0,0.338,0.0,8192.0,0.0,1.0,3818201088.0,484446208.0,18311839744.0,11004588032.0,4537989.0,10412964.0
13-04 02:40:25,5.798,4.286,89.748,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3818156032.0,484446208.0,18319544320.0,10996928512.0,4556940.0,7586014.0
13-04 02:40:26,6.465,3.946,89.421,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3862351872.0,484446208.0,18328481792.0,10943795200.0,4474848.0,11142422.0
13-04 02:40:27,5.981,3.791,89.806,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,3862482944.0,484446208.0,18338955264.0,10933190656.0,4733068.0,6873578.0
13-04 02:40:28,5.753,4.146,89.679,0.0,0.0,0.423,0.0,0.0,0.0,0.0,3863687168.0,484446208.0,18347429888.0,10923511808.0,4826281.0,11448077.0
13-04 02:40:29,4.798,4.461,90.404,0.084,0.0,0.253,0.0,28672.0,0.0,3.0,3864973312.0,484446208.0,18356903936.0,10912751616.0,4390611.0,10556756.0
13-04 02:40:30,4.839,3.396,91.511,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3864244224.0,484446208.0,18364088320.0,10906296320.0,4335747.0,6067507.0
13-04 02:40:31,4.604,3.410,89.088,2.728,0.0,0.171,0.0,103219200.0,0.0,122.0,3865817088.0,484446208.0,18371452928.0,10897358848.0,4265588.0,10659942.0
13-04 02:40:32,4.811,3.608,87.887,3.351,0.0,0.344,0.0,162869248.0,0.0,185.0,3867209728.0,484446208.0,18380914688.0,10886504448.0,4758527.0,11253074.0
13-04 02:40:33,4.665,4.326,90.925,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3866599424.0,484446208.0,18390495232.0,10877534208.0,4463208.0,6971738.0
13-04 02:40:34,7.107,4.515,88.127,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3911938048.0,484446208.0,18398748672.0,10823942144.0,4863424.0,6073370.0
13-04 02:40:35,4.503,3.398,91.844,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,3911450624.0,484446208.0,18408267776.0,10814910464.0,4185295.0,11818032.0
13-04 02:40:36,5.808,5.135,88.805,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3912945664.0,484446208.0,18417037312.0,10804645888.0,5044384.0,11572098.0
13-04 02:40:37,4.908,4.659,90.183,0.0,0.0,0.250,0.0,53248.0,0.0,8.0,3915849728.0,484446208.0,18424516608.0,10794262528.0,3976339.0,10166201.0
13-04 02:40:38,6.516,4.511,88.805,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3913580544.0,484446208.0,18436034560.0,10785013760.0,4744741.0,6970919.0
13-04 02:40:39,4.673,3.483,91.674,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3915071488.0,484446208.0,18441601024.0,10777956352.0,3982435.0,10437740.0
13-04 02:40:40,6.397,4.882,88.636,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3916591104.0,484446208.0,18452848640.0,10765189120.0,5173172.0,11954911.0
13-04 02:40:41,5.428,4.241,89.992,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,3919319040.0,484446208.0,18462453760.0,10752856064.0,4696061.0,7025739.0
13-04 02:40:42,5.528,4.271,90.034,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3965714432.0,484446208.0,18470498304.0,10698416128.0,4100164.0,10439379.0
13-04 02:40:43,5.021,4.511,90.298,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3967946752.0,484446208.0,18479316992.0,10687365120.0,4908309.0,11130658.0
13-04 02:40:44,5.021,4.100,90.711,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,3967090688.0,484446208.0,18487762944.0,10679775232.0,4175956.0,6644752.0
13-04 02:40:45,5.518,3.990,90.407,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3967270912.0,484446208.0,18496913408.0,10670444544.0,4704341.0,10787422.0
13-04 02:40:46,5.760,4.090,89.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3967197184.0,484446208.0,18504708096.0,10662723584.0,4275779.0,6692350.0
13-04 02:40:47,6.010,4.925,88.564,0.167,0.0,0.334,0.0,28672.0,0.0,4.0,3965587456.0,484446208.0,18515005440.0,10654035968.0,4742927.0,11098949.0
13-04 02:40:48,5.0,3.983,90.847,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3967246336.0,484446208.0,18522685440.0,10644697088.0,4449634.0,10647919.0
13-04 02:40:49,5.504,3.980,90.178,0.0,0.0,0.339,0.0,0.0,0.0,0.0,3968360448.0,484446208.0,18532397056.0,10633871360.0,4553149.0,7228479.0
13-04 02:40:50,5.398,3.085,91.431,0.0,0.0,0.086,0.0,0.0,0.0,0.0,4012396544.0,484446208.0,18539536384.0,10582695936.0,4494159.0,10890786.0
13-04 02:40:51,5.428,3.562,90.585,0.0,0.0,0.424,0.0,0.0,0.0,0.0,4013064192.0,484446208.0,18549469184.0,10572095488.0,4702428.0,6878759.0
13-04 02:40:52,4.742,3.980,91.194,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,4013989888.0,484446208.0,18555973632.0,10564665344.0,4341444.0,10512873.0
13-04 02:40:53,5.698,5.450,88.522,0.083,0.0,0.248,0.0,12288.0,0.0,2.0,4012875776.0,484446208.0,18565738496.0,10556014592.0,4353128.0,10231765.0
13-04 02:40:54,5.616,3.688,90.612,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4015083520.0,484446208.0,18573963264.0,10545582080.0,4219732.0,6338639.0
13-04 02:40:55,4.915,3.559,91.441,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4015398912.0,484446208.0,18581131264.0,10538098688.0,4185989.0,10139707.0
13-04 02:40:56,1.667,1.333,96.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4015251456.0,484446208.0,18585075712.0,10534301696.0,1359810.0,4263054.0
13-04 02:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4015247360.0,484446208.0,18585911296.0,10533470208.0,6412.0,3873.0
13-04 02:40:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4015247360.0,484446208.0,18585911296.0,10533470208.0,12474.0,115046.0
13-04 02:40:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4015243264.0,484446208.0,18585915392.0,10533470208.0,10235.0,7774.0
13-04 02:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4015243264.0,484446208.0,18585915392.0,10533470208.0,26311.0,24075.0
13-04 02:41:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4015243264.0,484446208.0,18585915392.0,10533470208.0,6901.0,4958.0
13-04 02:41:02,0.0,0.084,97.322,2.594,0.0,0.0,0.0,211341312.0,0.0,236.0,4015087616.0,484446208.0,18585915392.0,10533625856.0,8393.0,6595.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,4015177728.0,484446208.0,18585915392.0,10533535744.0,8496.0,6599.0
13-04 02:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4015185920.0,484446208.0,18585915392.0,10533527552.0,7056.0,4304.0
13-04 02:41:05,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4015181824.0,484446208.0,18585919488.0,10533527552.0,9054.0,6426.0
13-04 02:41:06,2.924,0.501,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4024094720.0,484446208.0,18585923584.0,10524610560.0,16740.0,13906.0
13-04 02:41:07,0.417,0.250,99.333,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,4022751232.0,484446208.0,18585923584.0,10525954048.0,23892.0,24090.0
13-04 02:41:08,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4022751232.0,484450304.0,18585919488.0,10525954048.0,8628.0,6951.0
13-04 02:41:09,4.858,3.434,91.457,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4021571584.0,484450304.0,18591461376.0,10521591808.0,3629800.0,6298974.0
13-04 02:41:10,4.454,4.034,91.345,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4018073600.0,484450304.0,18600480768.0,10516070400.0,3907656.0,6236384.0
13-04 02:41:11,6.559,4.429,88.671,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,4055240704.0,484450304.0,18609029120.0,10470354944.0,5436599.0,11492407.0
13-04 02:41:12,4.975,4.047,90.725,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4067876864.0,484450304.0,18618368000.0,10448379904.0,4102150.0,10295316.0
13-04 02:41:13,6.318,3.875,89.638,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4067426304.0,484450304.0,18626818048.0,10440380416.0,4837447.0,6984026.0
13-04 02:41:14,5.380,4.355,90.094,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4067528704.0,484450304.0,18636464128.0,10430631936.0,5094911.0,10986755.0
13-04 02:41:15,5.042,4.202,90.504,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4067524608.0,484450304.0,18644951040.0,10422149120.0,4414250.0,10532352.0
13-04 02:41:16,6.250,4.645,89.020,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4066684928.0,484450304.0,18655793152.0,10412146688.0,5210861.0,11030642.0
13-04 02:41:17,4.411,3.647,91.518,0.170,0.0,0.254,0.0,12288.0,0.0,2.0,4066234368.0,484450304.0,18664177664.0,10404212736.0,4205810.0,6639525.0
13-04 02:41:18,7.264,3.801,88.598,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,4065984512.0,484450304.0,18673487872.0,10395152384.0,5580173.0,11471407.0
13-04 02:41:19,5.838,4.003,90.075,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,4074004480.0,484450304.0,18682732544.0,10377887744.0,4101393.0,10674135.0
13-04 02:41:20,6.351,4.742,88.315,0.0,0.0,0.593,0.0,0.0,0.0,0.0,4122689536.0,484450304.0,18692386816.0,10319548416.0,5224281.0,11074890.0
13-04 02:41:21,5.250,3.980,90.517,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4123172864.0,484450304.0,18701619200.0,10309832704.0,4541955.0,7598462.0
13-04 02:41:22,5.847,4.068,89.746,0.0,0.0,0.339,0.0,0.0,0.0,0.0,4122529792.0,484450304.0,18711203840.0,10300891136.0,4997228.0,10614506.0
13-04 02:41:23,5.617,4.255,89.787,0.085,0.0,0.255,0.0,28672.0,0.0,4.0,4123619328.0,484450304.0,18720616448.0,10290388992.0,4956722.0,10875645.0
13-04 02:41:24,4.962,4.106,90.676,0.0,0.0,0.257,0.0,0.0,0.0,0.0,4122849280.0,484450304.0,18730467328.0,10281308160.0,4907972.0,11038413.0
13-04 02:41:25,6.411,5.329,88.093,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4124663808.0,484450304.0,18739515392.0,10270445568.0,4898665.0,11019603.0
13-04 02:41:26,6.351,4.064,89.500,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4123410432.0,484450304.0,18750296064.0,10260918272.0,4920533.0,7377332.0
13-04 02:41:27,6.224,4.121,89.235,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4124872704.0,484450304.0,18759389184.0,10250362880.0,4634896.0,10444790.0
13-04 02:41:28,4.754,4.329,90.747,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,4182814720.0,484450304.0,18766524416.0,10185285632.0,4437805.0,10588755.0
13-04 02:41:29,6.308,4.962,88.141,0.168,0.0,0.421,0.0,12288.0,0.0,2.0,4184485888.0,484450304.0,18776580096.0,10173558784.0,5258937.0,11511309.0
13-04 02:41:30,5.453,4.362,90.017,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4187697152.0,484450304.0,18785832960.0,10161094656.0,4531178.0,6775620.0
13-04 02:41:31,5.824,5.324,88.602,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4188270592.0,484450304.0,18793431040.0,10152923136.0,4930670.0,10960027.0
13-04 02:41:32,5.952,4.592,89.031,0.0,0.0,0.425,0.0,20480.0,0.0,1.0,4187054080.0,484450304.0,18804383744.0,10143186944.0,5160520.0,11263051.0
13-04 02:41:33,5.621,4.195,89.765,0.0,0.0,0.419,0.0,32768.0,0.0,3.0,4187574272.0,484450304.0,18813665280.0,10133385216.0,4678383.0,10619412.0
13-04 02:41:34,5.111,4.259,90.545,0.0,0.0,0.085,0.0,4096.0,0.0,1.0,4187414528.0,484450304.0,18822844416.0,10124365824.0,4754974.0,6743419.0
13-04 02:41:35,5.504,4.064,90.008,0.169,0.0,0.254,0.0,28672.0,0.0,3.0,4186873856.0,484450304.0,18831646720.0,10116104192.0,4690352.0,10901856.0
13-04 02:41:36,6.920,4.895,87.932,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4230799360.0,484450304.0,18841960448.0,10061864960.0,5261193.0,11375242.0
13-04 02:41:37,5.528,4.690,89.698,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,4233089024.0,484450304.0,18850545664.0,10050990080.0,4506404.0,9752328.0
13-04 02:41:38,5.987,4.469,89.292,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,4233551872.0,484450304.0,18859307008.0,10041765888.0,5154592.0,7966382.0
13-04 02:41:39,4.958,4.034,90.756,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4232712192.0,484450304.0,18867310592.0,10034601984.0,4246199.0,10394475.0
13-04 02:41:40,5.777,4.078,89.805,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,4232962048.0,484450304.0,18877747200.0,10023915520.0,4982749.0,10707611.0
13-04 02:41:41,5.148,4.304,90.380,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4232622080.0,484450304.0,18886758400.0,10015244288.0,4488842.0,10310088.0
13-04 02:41:42,5.803,4.794,86.123,2.860,0.0,0.421,0.0,113467392.0,0.0,146.0,4232810496.0,484450304.0,18895491072.0,10006323200.0,4825898.0,6915998.0
13-04 02:41:43,5.630,4.790,87.647,1.681,0.0,0.252,0.0,200556544.0,0.0,229.0,4234772480.0,484450304.0,18905288704.0,9994563584.0,4806551.0,5552403.0
13-04 02:41:44,5.093,4.160,90.407,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4235223040.0,484450304.0,18914062336.0,9985339392.0,4701365.0,7993005.0
13-04 02:41:45,5.902,4.384,89.629,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4290088960.0,484450304.0,18922766336.0,9921769472.0,4491118.0,18549893.0
13-04 02:41:46,5.428,4.326,89.822,0.170,0.0,0.254,0.0,12288.0,0.0,2.0,4292595712.0,484450304.0,18931720192.0,9910308864.0,4991676.0,7179562.0
13-04 02:41:47,5.995,4.246,89.592,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4292956160.0,484450304.0,18939805696.0,9901862912.0,4386587.0,10921870.0
13-04 02:41:48,6.899,5.237,87.697,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,4291280896.0,484450304.0,18950991872.0,9892352000.0,5233241.0,10803782.0
13-04 02:41:49,6.484,4.655,88.695,0.0,0.0,0.166,0.0,0.0,0.0,0.0,4292685824.0,484450304.0,18959896576.0,9882042368.0,4613323.0,8106580.0
13-04 02:41:50,5.013,4.248,90.569,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4292972544.0,484450304.0,18968199168.0,9873453056.0,4765818.0,9310812.0
13-04 02:41:51,6.071,4.890,88.617,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4291837952.0,484450304.0,18977992704.0,9864794112.0,5114506.0,11366622.0
13-04 02:41:52,5.481,4.384,89.966,0.0,0.0,0.169,0.0,12288.0,0.0,2.0,4292521984.0,484450304.0,18986504192.0,9855598592.0,4597441.0,10679543.0
13-04 02:41:53,6.213,5.038,88.497,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4296769536.0,484450304.0,18996764672.0,9841090560.0,4866904.0,10615575.0
13-04 02:41:54,6.276,4.937,88.703,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,4347641856.0,484450304.0,19005448192.0,9781534720.0,4743031.0,6986208.0
13-04 02:41:55,5.228,4.132,90.219,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4348383232.0,484450304.0,19014418432.0,9771823104.0,4382006.0,10428309.0
13-04 02:41:56,7.083,5.167,87.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4349366272.0,484450304.0,19023921152.0,9761337344.0,5252185.0,11254836.0
13-04 02:41:57,5.509,4.341,89.649,0.0,0.0,0.501,0.0,0.0,0.0,0.0,4349190144.0,484450304.0,19033522176.0,9751912448.0,4376838.0,6401573.0
13-04 02:41:58,5.119,4.522,89.932,0.171,0.0,0.256,0.0,28672.0,0.0,4.0,4348293120.0,484450304.0,19042160640.0,9744171008.0,5003383.0,11237952.0
13-04 02:41:59,5.017,4.082,90.731,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4347961344.0,484450304.0,19052167168.0,9734496256.0,4723525.0,10894154.0
13-04 02:42:00,5.707,4.344,89.693,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4348502016.0,484450304.0,19060940800.0,9725181952.0,5205597.0,11229876.0
13-04 02:42:01,5.072,4.057,90.617,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4347928576.0,484450304.0,19071574016.0,9715122176.0,4508948.0,6727566.0
13-04 02:42:02,5.115,4.177,90.537,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4350337024.0,484450304.0,19079974912.0,9704312832.0,4851211.0,11157757.0
13-04 02:42:03,7.161,6.578,85.845,0.0,0.0,0.416,0.0,49152.0,0.0,4.0,4411256832.0,484450304.0,19090436096.0,9632931840.0,5358887.0,11366730.0
13-04 02:42:04,6.150,4.044,89.469,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,4411760640.0,484450304.0,19100692480.0,9622171648.0,4803780.0,11083573.0
13-04 02:42:05,5.357,4.592,89.881,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4413202432.0,484450304.0,19109003264.0,9612419072.0,4909084.0,10828560.0
13-04 02:42:06,5.268,3.738,90.909,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4411609088.0,484450304.0,19118944256.0,9604071424.0,4635733.0,6901591.0
13-04 02:42:07,5.433,4.075,90.238,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4412485632.0,484450304.0,19128389632.0,9593749504.0,4872708.0,11208451.0
13-04 02:42:08,5.952,4.167,89.626,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,4414296064.0,484450304.0,19137060864.0,9583267840.0,5093480.0,11434224.0
13-04 02:42:09,5.210,4.454,89.832,0.084,0.0,0.420,0.0,20480.0,0.0,3.0,4415074304.0,484450304.0,19145019392.0,9574531072.0,4496281.0,6780411.0
13-04 02:42:10,6.717,4.702,88.161,0.0,0.0,0.420,0.0,0.0,0.0,0.0,4415070208.0,484450304.0,19156144128.0,9563410432.0,5190490.0,11158605.0
13-04 02:42:11,5.523,3.908,90.229,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4416499712.0,484450304.0,19165302784.0,9552822272.0,4803455.0,11140430.0
13-04 02:42:12,6.553,4.511,88.681,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4480552960.0,484450304.0,19174940672.0,9479131136.0,5284904.0,11305120.0
13-04 02:42:13,4.710,4.205,85.282,5.635,0.0,0.168,0.0,186396672.0,0.0,213.0,4480516096.0,484450304.0,19183431680.0,9470676992.0,4144433.0,6318246.0
13-04 02:42:14,5.089,4.326,87.786,2.460,0.0,0.339,0.0,97705984.0,0.0,119.0,4481597440.0,484450304.0,19192033280.0,9460994048.0,4730004.0,10598172.0
13-04 02:42:15,6.239,4.469,88.786,0.253,0.0,0.253,0.0,28672.0,0.0,3.0,4480917504.0,484450304.0,19202326528.0,9451380736.0,5109851.0,8207919.0
13-04 02:42:16,5.357,4.082,90.476,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4482232320.0,484450304.0,19211046912.0,9441345536.0,4738762.0,3226589.0
13-04 02:42:17,6.048,4.344,89.353,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4481757184.0,484450304.0,19221082112.0,9431785472.0,5273313.0,22470079.0
13-04 02:42:18,4.962,3.869,90.917,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4480782336.0,484450304.0,19229577216.0,9424265216.0,4176636.0,6677929.0
13-04 02:42:19,3.840,2.560,93.345,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4480897024.0,484450304.0,19236737024.0,9416990720.0,3605962.0,6298427.0
13-04 02:42:20,5.276,3.434,91.122,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4481482752.0,484450304.0,19243941888.0,9409200128.0,3670396.0,10467963.0
13-04 02:42:21,5.697,3.827,90.136,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,4481634304.0,484450304.0,19252174848.0,9400815616.0,4901947.0,7122618.0
13-04 02:42:22,7.803,5.937,85.835,0.0,0.0,0.424,0.0,0.0,0.0,0.0,4543217664.0,484450304.0,19265282048.0,9326125056.0,6280214.0,15570906.0
13-04 02:42:23,6.533,5.109,87.940,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,4543246336.0,484450304.0,19276005376.0,9315373056.0,5285354.0,11209131.0
13-04 02:42:24,6.086,5.156,88.588,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4544585728.0,484450304.0,19285069824.0,9304969216.0,5207250.0,11136790.0
13-04 02:42:25,6.487,4.718,88.374,0.0,0.0,0.421,0.0,0.0,0.0,0.0,4546940928.0,484450304.0,19295514624.0,9292169216.0,5365541.0,11511894.0
13-04 02:42:26,6.107,4.411,89.228,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4546105344.0,484450304.0,19305959424.0,9282560000.0,5306670.0,7873548.0
13-04 02:42:27,5.833,3.888,89.856,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,4546031616.0,484450304.0,19315736576.0,9272856576.0,4779970.0,10909106.0
13-04 02:42:28,5.724,4.377,89.731,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4548739072.0,484450304.0,19323740160.0,9262145536.0,4736665.0,10873797.0
13-04 02:42:29,6.276,4.100,89.205,0.0,0.0,0.418,0.0,12288.0,0.0,3.0,4550631424.0,484450304.0,19333124096.0,9250869248.0,4679440.0,9374079.0
13-04 02:42:30,5.111,4.344,90.460,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4548984832.0,484450304.0,19341680640.0,9243959296.0,4703612.0,7984825.0
13-04 02:42:31,5.828,4.392,89.274,0.0,0.0,0.507,0.0,0.0,0.0,0.0,4595097600.0,484450304.0,19352068096.0,9187459072.0,4716142.0,10581981.0
13-04 02:42:32,5.303,4.209,90.320,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4597403648.0,484450304.0,19359428608.0,9177792512.0,4501865.0,10488482.0
13-04 02:42:33,5.664,4.142,89.772,0.169,0.0,0.254,0.0,49152.0,0.0,5.0,4597252096.0,484450304.0,19369443328.0,9167929344.0,4757049.0,6762896.0
13-04 02:42:34,6.441,4.153,89.237,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4598996992.0,484450304.0,19379798016.0,9155829760.0,5236806.0,11109209.0
13-04 02:42:35,4.795,3.510,91.524,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4598964224.0,484450304.0,19388207104.0,9147453440.0,4535523.0,10460482.0
13-04 02:42:36,5.659,4.392,89.527,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4599754752.0,484450304.0,19397603328.0,9137266688.0,4787299.0,10820898.0
13-04 02:42:37,5.686,4.515,89.632,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4601094144.0,484450304.0,19405611008.0,9127919616.0,4449503.0,9202774.0
13-04 02:42:38,6.706,4.778,88.265,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,4600954880.0,484450304.0,19416051712.0,9117618176.0,5177376.0,8429341.0
13-04 02:42:39,5.178,4.329,90.153,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,4603289600.0,484450304.0,19425136640.0,9106198528.0,4675652.0,11161889.0
13-04 02:42:40,5.843,3.895,89.924,0.0,0.0,0.339,0.0,0.0,0.0,0.0,4603887616.0,484450304.0,19434385408.0,9096351744.0,4785744.0,10954531.0
13-04 02:42:41,7.072,4.908,87.937,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4663894016.0,484450304.0,19443154944.0,9027575808.0,4874562.0,10839637.0
13-04 02:42:42,5.241,4.565,90.025,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4664131584.0,484450304.0,19452936192.0,9017556992.0,4804843.0,6832394.0
13-04 02:42:43,6.650,4.988,88.196,0.0,0.0,0.166,0.0,3104768.0,0.0,5.0,4663963648.0,484450304.0,19461890048.0,9008771072.0,4936644.0,10823177.0
13-04 02:42:44,5.424,3.729,86.610,3.898,0.0,0.339,0.0,271536128.0,0.0,294.0,4665171968.0,484450304.0,19469688832.0,8999763968.0,4629674.0,10693901.0
13-04 02:42:45,5.410,3.888,90.194,0.169,0.0,0.338,0.0,9007104.0,0.0,20.0,4666269696.0,484450304.0,19478450176.0,8989904896.0,4652687.0,7068082.0
13-04 02:42:46,5.183,4.248,90.059,0.0,0.0,0.510,0.0,0.0,0.0,0.0,4668067840.0,484450304.0,19487920128.0,8978636800.0,4975394.0,10916699.0
13-04 02:42:47,6.533,4.690,88.610,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4668235776.0,484450304.0,19496525824.0,8969863168.0,4919597.0,7864471.0
13-04 02:42:48,4.859,4.092,90.708,0.0,0.0,0.341,0.0,40960.0,0.0,3.0,4667887616.0,484450304.0,19507400704.0,8959336448.0,4820655.0,2791859.0
13-04 02:42:49,5.808,4.040,89.815,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4670914560.0,484450304.0,19515367424.0,8948342784.0,4525857.0,17873789.0
13-04 02:42:50,5.932,3.644,89.915,0.0,0.0,0.508,0.0,0.0,0.0,0.0,4670574592.0,484450304.0,19524657152.0,8939393024.0,4983818.0,11341953.0
13-04 02:42:51,6.940,5.268,87.458,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,4730863616.0,484450304.0,19536130048.0,8867631104.0,5088615.0,11413994.0
13-04 02:42:52,5.738,3.966,90.042,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4733939712.0,484450304.0,19552145408.0,8848539648.0,4603996.0,10607042.0
13-04 02:42:53,5.927,4.403,89.500,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4733808640.0,484450304.0,19562217472.0,8838598656.0,4964526.0,8179090.0
13-04 02:42:54,5.985,5.071,88.529,0.0,0.0,0.416,0.0,0.0,0.0,0.0,4735209472.0,484450304.0,19571027968.0,8828387328.0,4918550.0,10307607.0
13-04 02:42:55,5.734,4.300,89.713,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4735225856.0,484450304.0,19581427712.0,8817971200.0,4780882.0,10829948.0
13-04 02:42:56,5.344,4.411,89.907,0.0,0.0,0.339,0.0,0.0,0.0,0.0,4736528384.0,484450304.0,19589447680.0,8808648704.0,4936075.0,11021058.0
13-04 02:42:57,5.907,4.051,89.620,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,4737765376.0,484450304.0,19599060992.0,8797798400.0,4928034.0,10798579.0
13-04 02:42:58,6.061,3.956,89.731,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,4738359296.0,484450304.0,19608031232.0,8788234240.0,4444607.0,6630168.0
13-04 02:42:59,6.481,4.882,88.468,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4737544192.0,484450304.0,19619385344.0,8777695232.0,5196596.0,11388571.0
13-04 02:43:00,5.169,3.559,91.017,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4741455872.0,484450304.0,19626860544.0,8766308352.0,4463266.0,10718991.0
13-04 02:43:01,5.490,4.899,89.358,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4781916160.0,484450304.0,19636711424.0,8715997184.0,4968040.0,8563110.0
13-04 02:43:02,6.593,4.227,89.011,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4806586368.0,484450304.0,19644751872.0,8683286528.0,4943511.0,9488244.0
13-04 02:43:03,5.664,3.973,90.194,0.0,0.0,0.169,0.0,28672.0,0.0,4.0,4808466432.0,484450304.0,19653599232.0,8672559104.0,4667183.0,10942042.0
13-04 02:43:04,6.109,4.937,88.703,0.0,0.0,0.251,0.0,28672.0,0.0,4.0,4807929856.0,484450304.0,19664601088.0,8662093824.0,4783398.0,10701200.0
13-04 02:43:05,6.444,4.854,88.536,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4809904128.0,484450304.0,19672162304.0,8652558336.0,5041454.0,11263180.0
13-04 02:43:06,5.148,4.219,90.211,0.0,0.0,0.422,0.0,0.0,0.0,0.0,4808650752.0,484450304.0,19682586624.0,8643387392.0,4572887.0,6695517.0
13-04 02:43:07,5.060,3.602,91.081,0.0,0.0,0.257,0.0,0.0,0.0,0.0,4809162752.0,484450304.0,19691888640.0,8633573376.0,4870878.0,10945965.0
13-04 02:43:08,6.308,4.373,88.898,0.168,0.0,0.252,0.0,45056.0,0.0,5.0,4810174464.0,484450304.0,19701469184.0,8622981120.0,4859772.0,11087214.0
13-04 02:43:09,2.087,1.586,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4811309056.0,484450304.0,19704729600.0,8618586112.0,1660822.0,4172944.0
13-04 02:43:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4810248192.0,484450304.0,19706077184.0,8618299392.0,9202.0,6441.0
13-04 02:43:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4810248192.0,484450304.0,19706077184.0,8618299392.0,11228.0,113510.0
13-04 02:43:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4810227712.0,484450304.0,19706081280.0,8618315776.0,8184.0,6437.0
13-04 02:43:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4810227712.0,484450304.0,19706081280.0,8618315776.0,7031.0,4208.0
13-04 02:43:14,0.0,0.084,97.320,2.596,0.0,0.0,0.0,107458560.0,0.0,130.0,4810227712.0,484450304.0,19706081280.0,8618315776.0,9935.0,8912.0
13-04 02:43:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,122683392.0,0.0,132.0,4810350592.0,484450304.0,19706081280.0,8618192896.0,25579.0,23161.0
13-04 02:43:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4810252288.0,484450304.0,19706081280.0,8618291200.0,8287.0,5830.0
13-04 02:43:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809351168.0,484450304.0,19706085376.0,8619188224.0,8601.0,6667.0
13-04 02:43:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809232384.0,484450304.0,19706085376.0,8619307008.0,7248.0,5084.0
13-04 02:43:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,9.0,4809232384.0,484454400.0,19706081280.0,8619307008.0,8094.0,6879.0
13-04 02:43:20,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,8847.0,6816.0
13-04 02:43:21,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,6432.0,4234.0
13-04 02:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,8307.0,6012.0
13-04 02:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,8662.0,6730.0
13-04 02:43:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,9027.0,7581.0
13-04 02:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,6620.0,4336.0
13-04 02:43:26,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,4809228288.0,484454400.0,19706085376.0,8619307008.0,7520.0,6074.0
13-04 02:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809351168.0,484454400.0,19706089472.0,8619180032.0,8138.0,7410.0
13-04 02:43:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809351168.0,484454400.0,19706089472.0,8619180032.0,6342.0,3789.0
13-04 02:43:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809519104.0,484454400.0,19706089472.0,8619012096.0,8086.0,5915.0
13-04 02:43:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809367552.0,484454400.0,19706089472.0,8619163648.0,25626.0,22565.0
13-04 02:43:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4809367552.0,484454400.0,19706089472.0,8619163648.0,8705.0,7676.0
13-04 02:43:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,4809367552.0,484454400.0,19706089472.0,8619163648.0,8505.0,5854.0
13-04 02:43:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4809367552.0,484454400.0,19706089472.0,8619163648.0,8573.0,6123.0
13-04 02:43:34,3.794,3.035,92.833,0.0,0.0,0.337,0.0,16384.0,0.0,1.0,4809244672.0,484454400.0,19710361600.0,8615014400.0,3285441.0,5976005.0
13-04 02:43:35,4.698,4.027,91.191,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4810063872.0,484454400.0,19719020544.0,8605536256.0,4047125.0,6328663.0
13-04 02:43:36,4.890,4.047,90.809,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,4811337728.0,484454400.0,19726868480.0,8596414464.0,4411984.0,10781338.0
13-04 02:43:37,6.712,4.673,88.360,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4881326080.0,484454400.0,19736801280.0,8516493312.0,5360589.0,11434548.0
13-04 02:43:38,6.414,4.979,88.354,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,4881420288.0,484454400.0,19748528128.0,8504672256.0,5517983.0,11061569.0
13-04 02:43:39,5.981,4.128,89.722,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,4883181568.0,484454400.0,19757375488.0,8494063616.0,4761115.0,7292249.0
13-04 02:43:40,4.738,4.484,90.440,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4882657280.0,484454400.0,19765448704.0,8486514688.0,4852166.0,10592739.0
13-04 02:43:41,6.435,5.334,87.976,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,4882018304.0,484454400.0,19777081344.0,8475521024.0,5669701.0,11761837.0
13-04 02:43:42,6.076,4.135,89.283,0.0,0.0,0.506,0.0,0.0,0.0,0.0,4885946368.0,484454400.0,19786162176.0,8462512128.0,5049262.0,11416229.0
13-04 02:43:43,5.758,4.318,89.754,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4885549056.0,484454400.0,19795111936.0,8453959680.0,4827137.0,10916591.0
13-04 02:43:44,6.463,4.847,88.180,0.340,0.0,0.170,0.0,12288.0,0.0,2.0,4885229568.0,484454400.0,19806760960.0,8442630144.0,5577272.0,11712887.0
13-04 02:43:45,6.181,4.234,89.162,0.0,0.0,0.423,0.0,0.0,0.0,0.0,4885610496.0,484454400.0,19817373696.0,8431636480.0,5271543.0,11027766.0
13-04 02:43:46,5.758,4.318,89.585,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,4889427968.0,484454400.0,19825393664.0,8419799040.0,4977065.0,7406667.0
13-04 02:43:47,6.449,6.449,86.935,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4959662080.0,484454400.0,19837698048.0,8337260544.0,5396407.0,11089998.0
13-04 02:43:48,6.198,4.858,88.610,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4961464320.0,484454400.0,19846606848.0,8326549504.0,4760939.0,10573519.0
13-04 02:43:49,6.229,4.608,88.993,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4963782656.0,484454400.0,19856252928.0,8314585088.0,5526227.0,11312888.0
13-04 02:43:50,6.527,4.770,88.452,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,4963622912.0,484454400.0,19866050560.0,8304947200.0,4964405.0,10803486.0
13-04 02:43:51,5.268,4.418,90.144,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,4962926592.0,484454400.0,19876495360.0,8295198720.0,4962074.0,10864638.0
13-04 02:43:52,6.027,4.329,89.389,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4964569088.0,484454400.0,19885625344.0,8284426240.0,5121685.0,11083271.0
13-04 02:43:53,6.234,4.886,88.543,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4963844096.0,484454400.0,19896844288.0,8273932288.0,5161896.0,11020254.0
13-04 02:43:54,6.358,5.450,87.944,0.0,0.0,0.248,0.0,20480.0,0.0,4.0,4966121472.0,484454400.0,19903971328.0,8264527872.0,4752711.0,6973091.0
13-04 02:43:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4965384192.0,484454400.0,19906605056.0,8262631424.0,7535.0,5862.0
13-04 02:43:56,0.167,0.083,99.583,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,4965711872.0,484454400.0,19906605056.0,8262303744.0,94687.0,3791825.0
13-04 02:43:57,4.557,3.797,91.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4965756928.0,484454400.0,19912650752.0,8256212992.0,3926442.0,4653647.0
13-04 02:43:58,6.349,5.013,88.388,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4969406464.0,484454400.0,19923136512.0,8242077696.0,5044966.0,12842219.0
13-04 02:43:59,6.281,4.188,89.196,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4970008576.0,484454400.0,19931774976.0,8232837120.0,4532229.0,6595883.0
13-04 02:44:00,11.216,7.363,80.908,0.0,0.0,0.514,0.0,0.0,0.0,0.0,5036314624.0,484454400.0,19948904448.0,8149401600.0,8489056.0,21185844.0
13-04 02:44:01,10.154,7.850,81.485,0.0,0.0,0.512,0.0,16384.0,0.0,2.0,5036421120.0,484454400.0,19966873600.0,8131325952.0,8540604.0,14276606.0
13-04 02:44:02,6.847,5.495,87.151,0.085,0.0,0.423,0.0,12288.0,0.0,2.0,5037965312.0,484454400.0,19977240576.0,8119414784.0,6041091.0,13264982.0
13-04 02:44:03,8.487,6.218,85.042,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5037907968.0,484454400.0,19991293952.0,8105418752.0,6674592.0,16753054.0
13-04 02:44:04,7.451,5.588,86.622,0.085,0.0,0.254,0.0,6295552.0,0.0,11.0,5038260224.0,484454400.0,20002889728.0,8093470720.0,6248775.0,11734348.0
13-04 02:44:05,7.149,4.996,83.635,3.876,0.0,0.345,0.0,271577088.0,0.0,275.0,5038039040.0,484454400.0,20015403008.0,8081178624.0,6402603.0,12275914.0
13-04 02:44:06,6.954,6.043,86.755,0.0,0.0,0.248,0.0,28332032.0,0.0,32.0,5038448640.0,484454400.0,20026290176.0,8069881856.0,5340572.0,11149525.0
13-04 02:44:07,5.574,4.730,89.358,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5038616576.0,484454400.0,20035465216.0,8060538880.0,4945519.0,10959705.0
13-04 02:44:08,6.897,5.467,87.132,0.084,0.0,0.421,0.0,12288.0,0.0,2.0,5119848448.0,484454400.0,20045242368.0,7969529856.0,5358352.0,11420561.0
13-04 02:44:09,6.122,5.017,88.520,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5121359872.0,484454400.0,20056338432.0,7956922368.0,5524346.0,11848604.0
13-04 02:44:10,6.955,4.835,88.041,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5121421312.0,484454400.0,20067205120.0,7945994240.0,5550443.0,11615335.0
13-04 02:44:11,5.941,4.519,89.289,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5122007040.0,484454400.0,20075425792.0,7937187840.0,4708952.0,6812588.0
13-04 02:44:12,6.245,4.726,88.861,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5120999424.0,484454400.0,20087095296.0,7926525952.0,4995583.0,11107807.0
13-04 02:44:13,6.303,4.600,89.012,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5123297280.0,484454400.0,20096811008.0,7914512384.0,5394176.0,11233955.0
13-04 02:44:14,5.763,4.407,89.492,0.085,0.0,0.254,0.0,28672.0,0.0,6.0,5122715648.0,484454400.0,20107608064.0,7904296960.0,4883508.0,10789517.0
13-04 02:44:15,6.324,4.975,88.280,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5125578752.0,484454400.0,20116643840.0,7892398080.0,5499770.0,12075465.0
13-04 02:44:16,6.716,5.473,87.479,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5124710400.0,484454400.0,20127457280.0,7882452992.0,5053322.0,11465627.0
13-04 02:44:17,6.943,4.826,87.722,0.0,0.0,0.508,0.0,16384.0,0.0,2.0,5125787648.0,484454400.0,20137721856.0,7871111168.0,5790684.0,11752778.0
13-04 02:44:18,6.086,4.227,89.265,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5158801408.0,484454400.0,20147671040.0,7828148224.0,5085738.0,11038756.0
13-04 02:44:19,7.023,5.268,87.458,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5186015232.0,484454400.0,20156997632.0,7791607808.0,4941190.0,7247934.0
13-04 02:44:20,5.927,4.234,89.246,0.169,0.0,0.423,0.0,12288.0,0.0,2.0,5187133440.0,484454400.0,20165939200.0,7781548032.0,5260260.0,11388194.0
13-04 02:44:21,5.387,4.714,89.478,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5186068480.0,484454400.0,20176211968.0,7772340224.0,5085936.0,11648378.0
13-04 02:44:22,6.628,5.285,87.332,0.0,0.0,0.755,0.0,16384.0,0.0,2.0,5186195456.0,484454400.0,20187607040.0,7760818176.0,5576593.0,11340158.0
13-04 02:44:23,6.621,4.160,88.710,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5187866624.0,484454400.0,20197326848.0,7749427200.0,5307479.0,11124871.0
13-04 02:44:24,5.664,4.818,89.096,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5188165632.0,484454400.0,20207046656.0,7739408384.0,5128617.0,11775342.0
13-04 02:44:25,6.078,5.828,87.594,0.0,0.0,0.500,0.0,0.0,0.0,0.0,5189349376.0,484454400.0,20217237504.0,7728033792.0,5243707.0,10723415.0
13-04 02:44:26,7.042,5.717,86.578,0.166,0.0,0.497,0.0,12288.0,0.0,2.0,5190012928.0,484454400.0,20227723264.0,7716884480.0,5414674.0,11666577.0
13-04 02:44:27,6.292,5.034,88.003,0.0,0.0,0.671,0.0,16384.0,0.0,2.0,5191122944.0,484454400.0,20237570048.0,7705927680.0,5257323.0,8620503.0
13-04 02:44:28,4.428,3.592,91.646,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5194149888.0,484454400.0,20244934656.0,7695536128.0,3692822.0,9542202.0
13-04 02:44:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5194551296.0,484454400.0,20246228992.0,7693840384.0,8195.0,5851.0
13-04 02:44:30,0.668,0.501,98.747,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,5194891264.0,484454400.0,20246228992.0,7693500416.0,531739.0,1666927.0
13-04 02:44:31,4.911,3.472,91.109,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5195427840.0,484454400.0,20253777920.0,7685414912.0,4614227.0,6645297.0
13-04 02:44:32,10.118,7.420,82.040,0.169,0.0,0.253,0.0,45056.0,0.0,5.0,5270061056.0,484454400.0,20269101056.0,7595458560.0,7717978.0,17783106.0
13-04 02:44:33,8.718,7.125,83.571,0.0,0.0,0.587,0.0,0.0,0.0,0.0,5270548480.0,484454400.0,20283056128.0,7581016064.0,7104501.0,15926339.0
13-04 02:44:34,10.357,8.489,80.730,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5270401024.0,484454400.0,20301221888.0,7562997760.0,8885275.0,17904918.0
13-04 02:44:35,8.037,6.091,82.826,2.453,0.0,0.592,0.0,108056576.0,0.0,109.0,5270925312.0,484454400.0,20314836992.0,7548858368.0,6826788.0,12383049.0
13-04 02:44:36,7.835,5.223,85.341,1.348,0.0,0.253,0.0,196796416.0,0.0,202.0,5271367680.0,484454400.0,20326449152.0,7536803840.0,6085365.0,15938012.0
13-04 02:44:37,5.838,4.569,89.340,0.0,0.0,0.254,0.0,57344.0,0.0,4.0,5273853952.0,484454400.0,20336291840.0,7524474880.0,5187759.0,10813567.0
13-04 02:44:38,6.639,4.874,88.151,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5275570176.0,484454400.0,20345843712.0,7513206784.0,5276516.0,9250539.0
13-04 02:44:39,7.256,5.505,86.989,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5274931200.0,484454400.0,20358148096.0,7501541376.0,5552032.0,13386026.0
13-04 02:44:40,6.492,5.059,88.280,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5308903424.0,484454400.0,20367347712.0,7458369536.0,5496365.0,7594494.0
13-04 02:44:41,6.797,4.248,88.700,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5356679168.0,484454400.0,20377251840.0,7400689664.0,5123411.0,10829689.0
13-04 02:44:42,5.603,4.924,89.134,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,5356793856.0,484454400.0,20388380672.0,7389446144.0,5164015.0,11532412.0
13-04 02:44:43,6.879,5.369,87.416,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5358575616.0,484454400.0,20397830144.0,7378214912.0,5503804.0,12022092.0
13-04 02:44:44,6.213,5.458,87.825,0.084,0.0,0.420,0.0,12288.0,0.0,2.0,5357826048.0,484454400.0,20409753600.0,7367041024.0,5430253.0,11122836.0
13-04 02:44:45,5.748,4.903,89.180,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5360140288.0,484454400.0,20417900544.0,7356579840.0,5115872.0,11199580.0
13-04 02:44:46,5.753,4.146,89.763,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5359996928.0,484454400.0,20427808768.0,7346814976.0,4861918.0,10921678.0
13-04 02:44:47,6.186,5.0,88.559,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5359333376.0,484454400.0,20438736896.0,7336550400.0,5337326.0,11669930.0
13-04 02:44:48,6.181,4.996,88.569,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5359820800.0,484454400.0,20448485376.0,7326314496.0,5510482.0,11664379.0
13-04 02:44:49,6.655,3.960,89.301,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5360992256.0,484454400.0,20458835968.0,7314792448.0,4757253.0,6480526.0
13-04 02:44:50,6.818,4.714,88.131,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,5362855936.0,484454400.0,20468666368.0,7303098368.0,5304166.0,11417884.0
13-04 02:44:51,5.584,4.738,89.340,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5362417664.0,484454400.0,20478767104.0,7293435904.0,5083986.0,10987362.0
13-04 02:44:52,8.326,5.828,85.512,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5429805056.0,484454400.0,20490055680.0,7214759936.0,5516655.0,11847036.0
13-04 02:44:53,6.239,4.553,89.039,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5431697408.0,484454400.0,20499402752.0,7203520512.0,5087268.0,11060408.0
13-04 02:44:54,5.612,4.507,89.626,0.0,0.0,0.255,0.0,12288.0,0.0,3.0,5433815040.0,484454400.0,20509253632.0,7191552000.0,5113408.0,10767209.0
13-04 02:44:55,5.135,4.461,90.236,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5434363904.0,484454400.0,20517761024.0,7182495744.0,4636870.0,9878531.0
13-04 02:44:56,5.712,4.433,89.429,0.171,0.0,0.256,0.0,12288.0,0.0,2.0,5435924480.0,484454400.0,20528336896.0,7170359296.0,5259526.0,11213388.0
13-04 02:44:57,5.490,4.392,89.865,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5435359232.0,484454400.0,20537454592.0,7161806848.0,4862312.0,7313643.0
13-04 02:44:58,7.203,5.779,86.851,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5436018688.0,484454400.0,20548722688.0,7149879296.0,5623838.0,11772777.0
13-04 02:44:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5436657664.0,484454400.0,20550270976.0,7147692032.0,148327.0,101653.0
13-04 02:45:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5436985344.0,484454400.0,20550270976.0,7147364352.0,67745.0,3645402.0
13-04 02:45:01,4.202,2.521,93.193,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5436862464.0,484454400.0,20555190272.0,7142567936.0,3244961.0,4022480.0
13-04 02:45:02,8.806,6.859,83.997,0.085,0.0,0.254,0.0,28672.0,0.0,4.0,5437476864.0,484454400.0,20570681344.0,7126462464.0,7211739.0,11105934.0
13-04 02:45:03,8.889,6.496,84.274,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5438554112.0,484454400.0,20585500672.0,7110565888.0,7765143.0,19059348.0
13-04 02:45:04,10.093,7.040,82.358,0.0,0.0,0.509,0.0,12288.0,0.0,1.0,5491265536.0,484454400.0,20601085952.0,7042269184.0,8188919.0,16878308.0
13-04 02:45:05,8.608,6.076,84.557,0.0,0.0,0.759,0.0,0.0,0.0,0.0,5495472128.0,484454400.0,20614758400.0,7024390144.0,6561185.0,15858446.0
13-04 02:45:06,7.234,5.702,82.468,4.340,0.0,0.255,0.0,210100224.0,0.0,225.0,5496803328.0,484454400.0,20625522688.0,7012294656.0,6133079.0,12322760.0
13-04 02:45:07,7.783,4.738,85.025,2.030,0.0,0.423,0.0,99569664.0,0.0,111.0,5495349248.0,484454400.0,20638523392.0,7000748032.0,6165423.0,12128154.0
13-04 02:45:08,5.968,4.433,89.088,0.171,0.0,0.341,0.0,28672.0,0.0,3.0,5497004032.0,484454400.0,20648239104.0,6989377536.0,5433813.0,11384942.0
13-04 02:45:09,5.714,5.294,88.739,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5498331136.0,484454400.0,20657373184.0,6978916352.0,5019200.0,11465650.0
13-04 02:45:10,6.155,4.300,89.123,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5499207680.0,484454400.0,20668026880.0,6967386112.0,5201197.0,10652004.0
13-04 02:45:11,6.611,4.854,88.285,0.0,0.0,0.251,0.0,20480.0,0.0,1.0,5500612608.0,484454400.0,20676939776.0,6957068288.0,4973644.0,10895943.0
13-04 02:45:12,6.537,5.518,87.606,0.0,0.0,0.340,0.0,32768.0,0.0,3.0,5499478016.0,484454400.0,20689350656.0,6945792000.0,5815168.0,11905797.0
13-04 02:45:13,6.239,3.794,89.713,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5499764736.0,484454400.0,20696621056.0,6938234880.0,4568264.0,6721314.0
13-04 02:45:14,6.298,4.766,88.511,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,5501911040.0,484454400.0,20709130240.0,6923579392.0,5480910.0,11736652.0
13-04 02:45:15,6.955,4.580,88.210,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5502373888.0,484454400.0,20719546368.0,6912700416.0,5318091.0,11087249.0
13-04 02:45:16,6.801,5.206,87.825,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5505097728.0,484454400.0,20727971840.0,6901551104.0,5423050.0,11403642.0
13-04 02:45:17,5.887,4.975,88.972,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5503856640.0,484454400.0,20736557056.0,6894206976.0,4408823.0,10461713.0
13-04 02:45:18,7.016,4.480,88.166,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5502545920.0,484454400.0,20749283328.0,6882791424.0,5611070.0,11841800.0
13-04 02:45:19,7.238,5.491,87.105,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5504036864.0,484454400.0,20758138880.0,6872444928.0,5415604.0,11325034.0
13-04 02:45:20,6.572,5.075,88.103,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,5505699840.0,484454400.0,20766797824.0,6862123008.0,4973361.0,11047506.0
13-04 02:45:21,5.927,4.403,89.585,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5505040384.0,484454400.0,20778033152.0,6851547136.0,4918186.0,7001614.0
13-04 02:45:22,6.533,4.355,88.861,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5507555328.0,484454400.0,20786352128.0,6840713216.0,4913225.0,10674506.0
13-04 02:45:23,6.076,5.401,88.270,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5506723840.0,484454400.0,20797059072.0,6830837760.0,5347185.0,11082361.0
13-04 02:45:24,6.181,4.572,88.992,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5507379200.0,484454400.0,20806975488.0,6820265984.0,5305507.0,10835935.0
13-04 02:45:25,5.763,4.153,89.746,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5507280896.0,484454400.0,20816113664.0,6811226112.0,4871856.0,11404896.0
13-04 02:45:26,6.297,4.954,88.413,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5508268032.0,484454400.0,20826558464.0,6799794176.0,5159932.0,11147378.0
13-04 02:45:27,6.192,4.750,88.719,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5508554752.0,484454400.0,20835491840.0,6790574080.0,4920082.0,10502470.0
13-04 02:45:28,6.891,4.622,88.151,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5509779456.0,484454400.0,20845289472.0,6779551744.0,5441457.0,11483299.0
13-04 02:45:29,6.650,4.904,88.196,0.0,0.0,0.249,0.0,12288.0,0.0,3.0,5510344704.0,484454400.0,20855951360.0,6768324608.0,4918765.0,9746789.0
13-04 02:45:30,5.987,4.553,89.123,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5509787648.0,484454400.0,20864339968.0,6760493056.0,5068656.0,7816987.0
13-04 02:45:31,6.303,3.918,89.523,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5508612096.0,484454400.0,20875878400.0,6750130176.0,5240997.0,11647956.0
13-04 02:45:32,6.186,4.915,88.559,0.169,0.0,0.169,0.0,28672.0,0.0,4.0,5509087232.0,484454400.0,20885950464.0,6739582976.0,5462118.0,11626013.0
13-04 02:45:33,0.669,0.502,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509484544.0,484454400.0,20888178688.0,6736957440.0,625891.0,484779.0
13-04 02:45:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509787648.0,484454400.0,20888326144.0,6736506880.0,29050.0,2316609.0
13-04 02:45:35,2.439,1.766,95.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5509931008.0,484454400.0,20892348416.0,6732341248.0,2315712.0,5316748.0
13-04 02:45:36,4.473,3.460,91.730,0.338,0.0,0.0,0.0,14766080.0,0.0,17.0,5509111808.0,484454400.0,20900667392.0,6724841472.0,4003968.0,4308888.0
13-04 02:45:37,0.084,0.167,88.201,11.548,0.0,0.0,0.0,259440640.0,0.0,279.0,5510066176.0,484454400.0,20900823040.0,6723731456.0,10317.0,9225.0
13-04 02:45:38,0.084,0.084,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5510311936.0,484454400.0,20900823040.0,6723485696.0,54297.0,4034776.0
13-04 02:45:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5509980160.0,484454400.0,20900827136.0,6723813376.0,9081.0,6494.0
13-04 02:45:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509980160.0,484454400.0,20900827136.0,6723813376.0,24123.0,21725.0
13-04 02:45:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509980160.0,484454400.0,20900827136.0,6723813376.0,7455.0,5875.0
13-04 02:45:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,4.0,5509976064.0,484454400.0,20900831232.0,6723813376.0,8083.0,6793.0
13-04 02:45:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509976064.0,484454400.0,20900831232.0,6723813376.0,6742.0,4302.0
13-04 02:45:44,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5509976064.0,484454400.0,20900831232.0,6723813376.0,9776.0,8902.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509976064.0,484454400.0,20900831232.0,6723813376.0,6895.0,4971.0
13-04 02:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509976064.0,484454400.0,20900831232.0,6723813376.0,9640.0,8312.0
13-04 02:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509378048.0,484454400.0,20900831232.0,6724411392.0,6654.0,4369.0
13-04 02:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5509087232.0,484454400.0,20900831232.0,6724702208.0,8829.0,7061.0
13-04 02:45:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5509038080.0,484454400.0,20900831232.0,6724751360.0,6835.0,5162.0
13-04 02:45:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5508968448.0,484454400.0,20900831232.0,6724820992.0,7489.0,6329.0
13-04 02:45:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508968448.0,484454400.0,20900831232.0,6724820992.0,8748.0,6726.0
13-04 02:45:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508964352.0,484454400.0,20900835328.0,6724820992.0,7980.0,5545.0
13-04 02:45:53,0.667,0.0,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5508964352.0,484454400.0,20900835328.0,6724820992.0,9155.0,8055.0
13-04 02:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508956160.0,484454400.0,20900835328.0,6724829184.0,6212.0,3852.0
13-04 02:45:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,7400.0,5924.0
13-04 02:45:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,7059.0,4233.0
13-04 02:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,9078.0,7121.0
13-04 02:45:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,8404.0,6554.0
13-04 02:45:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,9875.0,7331.0
13-04 02:46:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508857856.0,484454400.0,20900835328.0,6724927488.0,24842.0,21848.0
13-04 02:46:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508853760.0,484454400.0,20900839424.0,6724927488.0,9688.0,8067.0
13-04 02:46:02,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5508853760.0,484454400.0,20900839424.0,6724927488.0,7908.0,5790.0
13-04 02:46:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508853760.0,484454400.0,20900839424.0,6724927488.0,7148.0,5385.0
13-04 02:46:04,0.083,0.0,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,5.0,5508849664.0,484454400.0,20900843520.0,6724927488.0,8769.0,6251.0
13-04 02:46:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508849664.0,484454400.0,20900843520.0,6724927488.0,8274.0,6492.0
13-04 02:46:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508849664.0,484454400.0,20900843520.0,6724927488.0,8514.0,6676.0
13-04 02:46:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5508849664.0,484454400.0,20900843520.0,6724927488.0,10047.0,7802.0
13-04 02:46:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5508833280.0,484454400.0,20900843520.0,6724943872.0,10068.0,8255.0
13-04 02:46:09,1.092,0.504,98.319,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5509345280.0,484454400.0,20900847616.0,6724427776.0,987790.0,599263.0
13-04 02:46:10,3.532,3.028,93.272,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5507915776.0,484454400.0,20907778048.0,6718926848.0,3118249.0,5743187.0
13-04 02:46:11,5.837,4.206,89.442,0.0,0.0,0.515,0.0,0.0,0.0,0.0,5509537792.0,484454400.0,20917940224.0,6707142656.0,5758991.0,8259901.0
13-04 02:46:12,5.584,4.315,89.932,0.0,0.0,0.169,0.0,23248896.0,0.0,31.0,5509001216.0,484454400.0,20928208896.0,6697410560.0,4885460.0,14096373.0
13-04 02:46:13,5.787,4.255,89.702,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5509279744.0,484454400.0,20938272768.0,6687068160.0,5109231.0,11099283.0
13-04 02:46:14,6.537,4.669,88.540,0.085,0.0,0.170,0.0,53248.0,0.0,6.0,5509435392.0,484454400.0,20947693568.0,6677491712.0,5271797.0,10810600.0
13-04 02:46:15,6.234,4.971,88.711,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5510922240.0,484454400.0,20957892608.0,6665805824.0,5207798.0,11464986.0
13-04 02:46:16,6.975,5.294,87.311,0.0,0.0,0.420,0.0,0.0,0.0,0.0,5510041600.0,484454400.0,20969361408.0,6655217664.0,5771246.0,11320532.0
13-04 02:46:17,7.107,5.435,87.124,0.0,0.0,0.334,0.0,20480.0,0.0,1.0,5511139328.0,484454400.0,20979007488.0,6644473856.0,5594848.0,11687815.0
13-04 02:46:18,6.022,4.241,89.483,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5509681152.0,484454400.0,20989251584.0,6635687936.0,5227746.0,10870731.0
13-04 02:46:19,6.926,4.223,88.682,0.0,0.0,0.169,0.0,28672.0,0.0,2.0,5511667712.0,484454400.0,20999282688.0,6623670272.0,5204836.0,11215013.0
13-04 02:46:20,6.381,5.122,87.825,0.252,0.0,0.420,0.0,28672.0,0.0,3.0,5512118272.0,484454400.0,21009948672.0,6612553728.0,5263718.0,7417345.0
13-04 02:46:21,6.661,5.143,87.858,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5513003008.0,484454400.0,21020155904.0,6601461760.0,5566811.0,14326038.0
13-04 02:46:22,6.987,5.219,87.374,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5513519104.0,484454400.0,21030891520.0,6590210048.0,5595578.0,11858085.0
13-04 02:46:23,6.383,4.766,88.511,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5513707520.0,484454400.0,21041672192.0,6579240960.0,5679026.0,11433566.0
13-04 02:46:24,6.416,4.534,88.879,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5514461184.0,484454400.0,21052518400.0,6567641088.0,5682479.0,11440689.0
13-04 02:46:25,6.757,5.068,87.753,0.0,0.0,0.422,0.0,0.0,0.0,0.0,5514518528.0,484454400.0,21062692864.0,6557409280.0,5365089.0,11176960.0
13-04 02:46:26,5.210,4.790,89.832,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5514674176.0,484454400.0,21072068608.0,6547877888.0,4616589.0,6484613.0
13-04 02:46:27,7.354,5.748,86.391,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5515530240.0,484454400.0,21084102656.0,6534987776.0,6352125.0,16029176.0
13-04 02:46:28,6.457,4.758,88.615,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5515730944.0,484454400.0,21093605376.0,6525284352.0,5537696.0,11092359.0
13-04 02:46:29,6.650,5.051,88.131,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5516152832.0,484454400.0,21104377856.0,6514089984.0,5236501.0,11329609.0
13-04 02:46:30,7.021,3.596,89.127,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5515362304.0,484454400.0,21116227584.0,6503030784.0,5400512.0,10997584.0
13-04 02:46:31,6.446,5.089,88.380,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5516845056.0,484454400.0,21126172672.0,6491602944.0,5770121.0,11369686.0
13-04 02:46:32,7.435,5.013,87.218,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5516705792.0,484454400.0,21135769600.0,6482145280.0,5176218.0,11034454.0
13-04 02:46:33,6.667,5.316,87.764,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5516226560.0,484454400.0,21147832320.0,6470561792.0,5717799.0,11793289.0
13-04 02:46:34,5.753,4.907,89.086,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5517815808.0,484454400.0,21156802560.0,6460002304.0,5116286.0,11040746.0
13-04 02:46:35,6.891,4.790,88.151,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5517893632.0,484454400.0,21166366720.0,6450360320.0,5437766.0,10878555.0
13-04 02:46:36,6.441,4.661,88.729,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5518348288.0,484454400.0,21175996416.0,6440275968.0,5154668.0,8180665.0
13-04 02:46:37,6.914,5.734,84.739,2.277,0.0,0.337,0.0,97042432.0,0.0,98.0,5519106048.0,484454400.0,21188489216.0,6427025408.0,5862686.0,12050687.0
13-04 02:46:38,6.955,4.580,86.429,1.866,0.0,0.170,0.0,41402368.0,0.0,48.0,5519060992.0,484454400.0,21198192640.0,6417367040.0,5682679.0,11334612.0
13-04 02:46:39,4.599,4.181,90.886,0.0,0.0,0.334,0.0,61440.0,0.0,6.0,5518364672.0,484454400.0,21206675456.0,6409580544.0,3828450.0,10492213.0
13-04 02:46:40,8.071,6.117,85.556,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5518155776.0,484454400.0,21219885056.0,6396579840.0,6914916.0,12110850.0
13-04 02:46:41,7.221,6.213,86.230,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5519384576.0,484454400.0,21231546368.0,6383689728.0,6182619.0,16376244.0
13-04 02:46:42,7.376,6.790,85.583,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5520171008.0,484454400.0,21243793408.0,6370656256.0,6344235.0,9165464.0
13-04 02:46:43,6.452,4.669,87.606,1.019,0.0,0.255,0.0,185806848.0,0.0,184.0,5518290944.0,484454400.0,21254930432.0,6361399296.0,5461748.0,2980417.0
13-04 02:46:44,6.932,4.649,87.828,0.169,0.0,0.423,0.0,49152.0,0.0,5.0,5519003648.0,484454400.0,21266055168.0,6349561856.0,5479803.0,22454159.0
13-04 02:46:45,6.150,4.381,89.132,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5520814080.0,484454400.0,21275635712.0,6338170880.0,5078978.0,11072002.0
13-04 02:46:46,5.923,4.034,89.614,0.0,0.0,0.429,0.0,0.0,0.0,0.0,5520474112.0,484454400.0,21286170624.0,6327975936.0,5495854.0,11468029.0
13-04 02:46:47,7.191,5.518,87.207,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5528227840.0,484454400.0,21294997504.0,6311395328.0,5121907.0,10273166.0
13-04 02:46:48,5.227,4.627,89.889,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5528035328.0,484454400.0,21305802752.0,6300782592.0,5370586.0,12030913.0
13-04 02:46:49,6.891,5.630,87.227,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5529174016.0,484454400.0,21315293184.0,6290153472.0,5612505.0,11253974.0
13-04 02:46:50,5.124,4.355,89.838,0.171,0.0,0.512,0.0,20480.0,0.0,3.0,5528662016.0,484454400.0,21326315520.0,6279643136.0,5102381.0,8938419.0
13-04 02:46:51,7.376,5.868,86.421,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5529006080.0,484454400.0,21337165824.0,6268448768.0,5869972.0,13634109.0
13-04 02:46:52,6.234,5.644,87.869,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5529395200.0,484454400.0,21348589568.0,6256635904.0,5551751.0,11752807.0
13-04 02:46:53,6.650,4.263,88.917,0.0,0.0,0.171,0.0,8192.0,0.0,1.0,5529063424.0,484454400.0,21359390720.0,6246166528.0,5400342.0,11436275.0
13-04 02:46:54,7.113,5.021,87.615,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,5530710016.0,484454400.0,21369298944.0,6234611712.0,5281358.0,8201571.0
13-04 02:46:55,5.951,5.532,87.846,0.335,0.0,0.335,0.0,28672.0,0.0,3.0,5528522752.0,484454400.0,21380648960.0,6225448960.0,5264802.0,10073648.0
13-04 02:46:56,6.807,5.798,87.059,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5529460736.0,484454400.0,21391462400.0,6213697536.0,5677440.0,11829309.0
13-04 02:46:57,7.264,5.743,86.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5531451392.0,484454400.0,21402288128.0,6200881152.0,5890818.0,12498923.0
13-04 02:46:58,6.734,5.808,87.205,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5539328000.0,484454400.0,21413449728.0,6181842944.0,5285635.0,12924743.0
13-04 02:46:59,7.185,5.664,86.813,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5538582528.0,484454400.0,21425119232.0,6170918912.0,6011007.0,13113126.0
13-04 02:47:00,6.334,5.321,88.091,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5539295232.0,484454400.0,21435445248.0,6159880192.0,5582319.0,11398669.0
13-04 02:47:01,6.583,5.833,87.250,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5539057664.0,484454400.0,21446721536.0,6148841472.0,5274504.0,11043644.0
13-04 02:47:02,6.706,5.093,88.031,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5540442112.0,484454400.0,21456986112.0,6137192448.0,5711973.0,11976685.0
13-04 02:47:03,6.022,4.919,88.719,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5540368384.0,484454400.0,21468364800.0,6125887488.0,5405932.0,11391079.0
13-04 02:47:04,6.471,5.378,87.899,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5540646912.0,484458496.0,21478072320.0,6115897344.0,5574311.0,11435297.0
13-04 02:47:05,7.738,5.383,86.543,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5540982784.0,484458496.0,21489897472.0,6103736320.0,5898545.0,11723759.0
13-04 02:47:06,5.484,4.113,90.060,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5541294080.0,484458496.0,21500248064.0,6093074432.0,5224099.0,11511664.0
13-04 02:47:07,5.786,4.231,89.810,0.086,0.0,0.086,0.0,12288.0,0.0,2.0,5541654528.0,484458496.0,21511155712.0,6081806336.0,5598801.0,11514063.0
13-04 02:47:08,6.509,4.311,88.926,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5541777408.0,484458496.0,21521698816.0,6071140352.0,5241745.0,7184037.0
13-04 02:47:09,7.395,5.210,86.891,0.0,0.0,0.504,0.0,16384.0,0.0,2.0,5544730624.0,484458496.0,21531009024.0,6058876928.0,5547545.0,15051390.0
13-04 02:47:10,5.428,4.156,90.076,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5542400000.0,484458496.0,21541158912.0,6051057664.0,4833174.0,6840121.0
13-04 02:47:11,6.191,4.729,88.822,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5543559168.0,484458496.0,21552336896.0,6038720512.0,5804481.0,11574306.0
13-04 02:47:12,6.818,5.219,87.879,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5543784448.0,484458496.0,21563289600.0,6027542528.0,5369509.0,11214602.0
13-04 02:47:13,1.682,1.430,91.842,4.962,0.0,0.084,0.0,181813248.0,0.0,184.0,5544062976.0,484458496.0,21566390272.0,6024163328.0,1601480.0,4799741.0
13-04 02:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,137465856.0,0.0,140.0,5544124416.0,484458496.0,21567557632.0,6022934528.0,8217.0,5844.0
13-04 02:47:15,2.083,1.500,96.333,0.0,0.0,0.083,0.0,53248.0,0.0,6.0,5543464960.0,484458496.0,21569798144.0,6021353472.0,1513634.0,3487281.0
13-04 02:47:16,5.853,4.515,89.381,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5545041920.0,484458496.0,21577285632.0,6012289024.0,4500672.0,11089870.0
13-04 02:47:17,8.829,6.452,84.380,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5543260160.0,484458496.0,21592809472.0,5998546944.0,7553851.0,12547899.0
13-04 02:47:18,10.838,8.891,79.678,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5544484864.0,484458496.0,21610848256.0,5979283456.0,9290877.0,21145779.0
13-04 02:47:19,9.648,8.305,81.460,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,5545041920.0,484458496.0,21626617856.0,5962956800.0,7893781.0,16341216.0
13-04 02:47:20,7.679,5.316,86.920,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5545938944.0,484458496.0,21638451200.0,5950226432.0,6114086.0,11137918.0
13-04 02:47:21,9.958,7.089,82.616,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5544873984.0,484458496.0,21654249472.0,5935493120.0,7655323.0,16392822.0
13-04 02:47:22,6.864,5.678,87.119,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5547020288.0,484458496.0,21665128448.0,5922467840.0,6291071.0,11778940.0
13-04 02:47:23,6.638,5.021,88.0,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5546549248.0,484458496.0,21677113344.0,5910953984.0,5933253.0,14782653.0
13-04 02:47:24,5.992,4.473,89.367,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5546758144.0,484458496.0,21687099392.0,5900759040.0,5140542.0,10917706.0
13-04 02:47:25,6.967,5.013,87.766,0.170,0.0,0.085,0.0,36864.0,0.0,5.0,5548130304.0,484458496.0,21697196032.0,5889290240.0,5777595.0,11450202.0
13-04 02:47:26,6.430,4.230,89.086,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5546967040.0,484458496.0,21708869632.0,5878779904.0,5222405.0,10788030.0
13-04 02:47:27,7.569,5.214,86.964,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5548380160.0,484458496.0,21719670784.0,5866565632.0,5878678.0,12241150.0
13-04 02:47:28,6.549,5.374,87.741,0.0,0.0,0.336,0.0,20480.0,0.0,1.0,5548498944.0,484458496.0,21730398208.0,5855719424.0,5403897.0,11462184.0
13-04 02:47:29,6.684,5.076,87.986,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5549248512.0,484458496.0,21741490176.0,5843877888.0,5611773.0,11005292.0
13-04 02:47:30,6.963,5.369,87.081,0.168,0.0,0.419,0.0,61440.0,0.0,6.0,5549400064.0,484458496.0,21752078336.0,5833138176.0,5624032.0,11597905.0
13-04 02:47:31,7.901,5.183,86.491,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5548969984.0,484458496.0,21764075520.0,5821571072.0,5894521.0,11940465.0
13-04 02:47:32,6.091,4.653,89.002,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5549555712.0,484458496.0,21774381056.0,5810679808.0,5270445.0,11006542.0
13-04 02:47:33,6.171,4.480,89.265,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5551202304.0,484458496.0,21782679552.0,5800734720.0,4974885.0,11236085.0
13-04 02:47:34,7.294,4.835,87.447,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5550776320.0,484458496.0,21794983936.0,5788856320.0,5827061.0,11722284.0
13-04 02:47:35,5.993,4.623,89.041,0.0,0.0,0.342,0.0,16384.0,0.0,2.0,5550571520.0,484458496.0,21806612480.0,5777432576.0,5652234.0,11013421.0
13-04 02:47:36,6.449,4.774,88.107,0.168,0.0,0.503,0.0,12288.0,0.0,2.0,5551722496.0,484458496.0,21815574528.0,5767319552.0,5153724.0,11356806.0
13-04 02:47:37,7.119,5.444,87.102,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5551546368.0,484458496.0,21827100672.0,5755969536.0,5639062.0,11022588.0
13-04 02:47:38,5.268,4.348,90.217,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5551964160.0,484458496.0,21834981376.0,5747671040.0,4257183.0,6619584.0
13-04 02:47:39,8.502,5.892,85.017,0.0,0.0,0.589,0.0,0.0,0.0,0.0,5552599040.0,484458496.0,21848383488.0,5733634048.0,6742387.0,15567967.0
13-04 02:47:40,6.577,4.975,88.196,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5551415296.0,484458496.0,21859344384.0,5723856896.0,5464217.0,11189802.0
13-04 02:47:41,6.468,5.021,88.255,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5552148480.0,484458496.0,21869920256.0,5712547840.0,5348043.0,11249767.0
13-04 02:47:42,7.502,4.945,87.212,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,5553627136.0,484458496.0,21881163776.0,5699825664.0,5924470.0,11991031.0
13-04 02:47:43,6.218,5.042,88.403,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5552398336.0,484458496.0,21892182016.0,5690036224.0,5126541.0,11236242.0
13-04 02:47:44,6.176,5.668,87.648,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5553340416.0,484458496.0,21902786560.0,5678489600.0,5673573.0,11441374.0
13-04 02:47:45,3.756,3.005,93.155,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,5552816128.0,484458496.0,21908967424.0,5672833024.0,2906664.0,6208819.0
13-04 02:47:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5553876992.0,484458496.0,21909401600.0,5671337984.0,10134.0,7842.0
13-04 02:47:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5553635328.0,484458496.0,21909401600.0,5671579648.0,219339.0,2334384.0
13-04 02:47:48,5.787,4.766,89.106,0.085,0.0,0.255,0.0,1060864.0,0.0,3.0,5553688576.0,484458496.0,21918752768.0,5662175232.0,5360137.0,10832009.0
13-04 02:47:49,6.114,4.690,82.915,6.030,0.0,0.251,0.0,269385728.0,0.0,267.0,5553729536.0,484458496.0,21928423424.0,5652463616.0,4790379.0,6620965.0
13-04 02:47:50,10.152,7.107,80.288,2.030,0.0,0.423,0.0,89874432.0,0.0,99.0,5553926144.0,484458496.0,21944737792.0,5635952640.0,7947947.0,16590514.0
13-04 02:47:51,9.388,6.804,83.463,0.0,0.0,0.345,0.0,0.0,0.0,0.0,5555621888.0,484458496.0,21961175040.0,5617819648.0,8185999.0,18679041.0
13-04 02:47:52,7.861,6.847,84.954,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5553942528.0,484458496.0,21975724032.0,5604950016.0,7098894.0,12378507.0
13-04 02:47:53,8.333,6.061,85.354,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5556330496.0,484458496.0,21986639872.0,5591646208.0,6149021.0,15642830.0
13-04 02:47:54,9.842,7.840,81.651,0.167,0.0,0.500,0.0,12288.0,0.0,2.0,5556858880.0,484458496.0,22002765824.0,5574991872.0,7792405.0,16347371.0
13-04 02:47:55,8.410,6.560,84.777,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5557501952.0,484458496.0,22014779392.0,5562335232.0,6823813.0,12869864.0
13-04 02:47:56,6.535,4.815,88.392,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5557411840.0,484458496.0,22027358208.0,5549846528.0,6141191.0,12277337.0
13-04 02:47:57,8.824,6.218,84.790,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5557706752.0,484458496.0,22040633344.0,5536276480.0,6596564.0,12615452.0
13-04 02:47:58,7.311,5.042,87.395,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5558841344.0,484458496.0,22052343808.0,5523431424.0,5550581.0,13194320.0
13-04 02:47:59,6.277,4.495,88.804,0.0,0.0,0.424,0.0,20480.0,0.0,1.0,5558083584.0,484458496.0,22062329856.0,5514203136.0,5491643.0,9714774.0
13-04 02:48:00,7.336,5.565,86.678,0.084,0.0,0.337,0.0,49152.0,0.0,5.0,5558169600.0,484458496.0,22074798080.0,5501648896.0,5951100.0,15879757.0
13-04 02:48:01,5.971,4.289,89.319,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5558444032.0,484458496.0,22083665920.0,5492506624.0,4881554.0,6761936.0
13-04 02:48:02,7.197,5.188,87.197,0.0,0.0,0.418,0.0,0.0,0.0,0.0,5559734272.0,484458496.0,22094909440.0,5479972864.0,5443042.0,11496615.0
13-04 02:48:03,7.203,4.858,87.772,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5557567488.0,484458496.0,22105387008.0,5471662080.0,5007800.0,10380578.0
13-04 02:48:04,7.841,5.818,86.088,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5559644160.0,484458496.0,22117163008.0,5457809408.0,6437000.0,15965661.0
13-04 02:48:05,5.362,4.596,89.617,0.255,0.0,0.170,0.0,45056.0,0.0,5.0,5560598528.0,484458496.0,22125785088.0,5448232960.0,5056361.0,7695575.0
13-04 02:48:06,7.950,6.276,85.690,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5560606720.0,484458496.0,22138068992.0,5435940864.0,5965913.0,15823108.0
13-04 02:48:07,7.364,5.607,86.946,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5561380864.0,484458496.0,22149115904.0,5424119808.0,5622377.0,11158477.0
13-04 02:48:08,6.229,4.010,89.420,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5560627200.0,484458496.0,22159630336.0,5414359040.0,5527152.0,11223112.0
13-04 02:48:09,5.892,4.798,88.973,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5561143296.0,484458496.0,22168621056.0,5404852224.0,5057952.0,7275041.0
13-04 02:48:10,2.087,1.669,96.077,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,5561896960.0,484458496.0,22171598848.0,5401120768.0,1830836.0,4114143.0
13-04 02:48:11,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5561839616.0,484458496.0,22173306880.0,5399470080.0,7192.0,4419.0
13-04 02:48:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561835520.0,484458496.0,22173310976.0,5399470080.0,48564.0,3646533.0
13-04 02:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561835520.0,484458496.0,22173310976.0,5399470080.0,8844.0,6531.0
13-04 02:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561835520.0,484458496.0,22173310976.0,5399470080.0,7408.0,5752.0
13-04 02:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5561835520.0,484458496.0,22173310976.0,5399470080.0,9058.0,8682.0
13-04 02:48:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561831424.0,484458496.0,22173315072.0,5399470080.0,9770.0,7281.0
13-04 02:48:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5560635392.0,484458496.0,22173315072.0,5400666112.0,8468.0,6665.0
13-04 02:48:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560561664.0,484458496.0,22173315072.0,5400739840.0,7070.0,5252.0
13-04 02:48:19,0.083,0.083,99.0,0.750,0.0,0.083,0.0,29736960.0,0.0,30.0,5560561664.0,484458496.0,22173315072.0,5400739840.0,7340.0,5455.0
13-04 02:48:20,0.0,0.084,97.659,2.258,0.0,0.0,0.0,215752704.0,0.0,214.0,5560520704.0,484458496.0,22173315072.0,5400780800.0,7059.0,4283.0
13-04 02:48:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,5560516608.0,484462592.0,22173315072.0,5400780800.0,7159.0,4208.0
13-04 02:48:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560516608.0,484462592.0,22173315072.0,5400780800.0,10458.0,10353.0
13-04 02:48:23,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5560516608.0,484462592.0,22173315072.0,5400780800.0,7354.0,4626.0
13-04 02:48:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560516608.0,484462592.0,22173315072.0,5400780800.0,9270.0,9218.0
13-04 02:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,57344.0,0.0,10.0,5560512512.0,484462592.0,22173319168.0,5400780800.0,7036.0,5240.0
13-04 02:48:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5560512512.0,484462592.0,22173319168.0,5400780800.0,7214.0,4420.0
13-04 02:48:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560512512.0,484462592.0,22173319168.0,5400780800.0,7443.0,4591.0
13-04 02:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560512512.0,484462592.0,22173319168.0,5400780800.0,7216.0,4366.0
13-04 02:48:29,0.167,0.0,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5561061376.0,484462592.0,22173319168.0,5400231936.0,9633.0,8498.0
13-04 02:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,5560909824.0,484462592.0,22173319168.0,5400383488.0,25759.0,24278.0
13-04 02:48:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5560901632.0,484462592.0,22173319168.0,5400391680.0,10426.0,9645.0
13-04 02:48:32,0.0,0.0,99.917,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,5560897536.0,484462592.0,22173323264.0,5400391680.0,9370.0,7362.0
13-04 02:48:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,6677.0,4257.0
13-04 02:48:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,7357.0,5156.0
13-04 02:48:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,25110.0,22230.0
13-04 02:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,7528.0,5589.0
13-04 02:48:37,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,9183.0,7064.0
13-04 02:48:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,7557.0,5705.0
13-04 02:48:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561020416.0,484462592.0,22173327360.0,5400264704.0,10617.0,10836.0
13-04 02:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561016320.0,484462592.0,22173331456.0,5400264704.0,8356.0,6808.0
13-04 02:48:41,0.083,0.083,99.583,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5561016320.0,484462592.0,22173331456.0,5400264704.0,5987.0,3922.0
13-04 02:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561016320.0,484462592.0,22173331456.0,5400264704.0,23873.0,21511.0
13-04 02:48:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5561016320.0,484462592.0,22173331456.0,5400264704.0,6674.0,4509.0
13-04 02:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561008128.0,484462592.0,22173331456.0,5400272896.0,7716.0,6423.0
13-04 02:48:45,1.333,1.083,97.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5561360384.0,484462592.0,22173331456.0,5399920640.0,953778.0,543786.0
13-04 02:48:46,4.565,4.057,91.209,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5559693312.0,484462592.0,22182461440.0,5392457728.0,4312569.0,6397209.0
13-04 02:48:47,6.197,4.839,88.540,0.085,0.0,0.340,0.0,12288.0,0.0,2.0,5560168448.0,484462592.0,22193586176.0,5380857856.0,5406688.0,11091384.0
13-04 02:48:48,6.992,4.718,88.206,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5560299520.0,484462592.0,22203822080.0,5370490880.0,5403397.0,11449635.0
13-04 02:48:49,6.879,5.285,87.668,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,5562667008.0,484462592.0,22213644288.0,5358301184.0,5449981.0,11328410.0
13-04 02:48:50,8.249,5.976,85.354,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5563158528.0,484462592.0,22226747392.0,5344706560.0,6227103.0,13846013.0
13-04 02:48:51,7.595,5.823,86.245,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5562306560.0,484462592.0,22238568448.0,5333737472.0,6029799.0,14462356.0
13-04 02:48:52,3.598,3.013,93.222,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5563121664.0,484462592.0,22244720640.0,5326770176.0,3181224.0,5960736.0
13-04 02:48:53,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5563088896.0,484462592.0,22245220352.0,5326303232.0,8256.0,6902.0
13-04 02:48:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5563416576.0,484462592.0,22245220352.0,5325975552.0,50264.0,1408576.0
13-04 02:48:55,5.714,4.202,89.832,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5561901056.0,484462592.0,22253785088.0,5318926336.0,4707820.0,7203417.0
13-04 02:48:56,6.605,4.826,88.315,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5562945536.0,484462592.0,22264008704.0,5307658240.0,5615816.0,8352874.0
13-04 02:48:57,12.955,9.314,77.392,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5564166144.0,484462592.0,22284734464.0,5285711872.0,10169082.0,6776137.0
13-04 02:48:58,0.921,0.754,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5564936192.0,484462592.0,22285701120.0,5283975168.0,778369.0,19796847.0
13-04 02:48:59,6.672,4.962,87.853,0.086,0.0,0.428,0.0,28672.0,0.0,4.0,5565161472.0,484462592.0,22296666112.0,5272784896.0,5880252.0,11529213.0
13-04 02:49:00,10.460,6.695,82.427,0.0,0.0,0.418,0.0,24576.0,0.0,6.0,5563969536.0,484462592.0,22313078784.0,5257564160.0,7742303.0,16900812.0
13-04 02:49:01,9.777,7.290,82.590,0.0,0.0,0.343,0.0,0.0,0.0,0.0,5565632512.0,484462592.0,22329143296.0,5239836672.0,8644168.0,17371231.0
13-04 02:49:02,10.999,7.305,81.192,0.0,0.0,0.504,0.0,0.0,0.0,0.0,5565415424.0,484462592.0,22345056256.0,5224140800.0,7779917.0,16676638.0
13-04 02:49:03,11.679,7.758,80.222,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5565898752.0,484462592.0,22363959296.0,5204754432.0,8887097.0,17607605.0
13-04 02:49:04,11.244,8.007,80.239,0.0,0.0,0.511,0.0,16384.0,0.0,2.0,5567500288.0,484462592.0,22381674496.0,5185437696.0,9676717.0,22363741.0
13-04 02:49:05,6.627,4.758,88.190,0.170,0.0,0.255,0.0,28672.0,0.0,3.0,5567537152.0,484462592.0,22392963072.0,5174112256.0,5170703.0,11447922.0
13-04 02:49:06,7.830,5.957,86.043,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5567483904.0,484462592.0,22406254592.0,5160873984.0,6651505.0,11944148.0
13-04 02:49:07,8.249,5.976,85.438,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5567991808.0,484462592.0,22419070976.0,5147549696.0,6490639.0,15833711.0
13-04 02:49:08,8.347,6.761,84.641,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5568708608.0,484462592.0,22431358976.0,5134544896.0,6576545.0,12594351.0
13-04 02:49:09,7.071,5.471,87.121,0.0,0.0,0.337,0.0,32768.0,0.0,3.0,5569323008.0,484462592.0,22442950656.0,5122338816.0,5704849.0,11635857.0
13-04 02:49:10,7.822,5.635,86.291,0.0,0.0,0.252,0.0,8192.0,0.0,1.0,5568303104.0,484462592.0,22454538240.0,5111771136.0,5844058.0,10792008.0
13-04 02:49:11,7.906,6.140,85.534,0.084,0.0,0.336,0.0,28672.0,0.0,3.0,5568991232.0,484462592.0,22467440640.0,5098180608.0,6344490.0,12659092.0
13-04 02:49:12,6.987,5.556,87.121,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5569937408.0,484462592.0,22478839808.0,5085835264.0,5888344.0,15704939.0
13-04 02:49:13,7.319,5.872,86.553,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5569777664.0,484462592.0,22491430912.0,5073403904.0,6345687.0,12174504.0
13-04 02:49:14,7.634,5.872,86.242,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,5570306048.0,484466688.0,22502096896.0,5062205440.0,6100329.0,11797461.0
13-04 02:49:15,6.560,4.878,88.310,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5571502080.0,484466688.0,22512242688.0,5050863616.0,5173736.0,10761064.0
13-04 02:49:16,7.435,4.762,87.552,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5570850816.0,484466688.0,22522953728.0,5040803840.0,5264038.0,10849895.0
13-04 02:49:17,6.847,4.987,87.997,0.169,0.0,0.0,0.0,12288.0,0.0,2.0,5569540096.0,484466688.0,22534512640.0,5030555648.0,5493337.0,11198798.0
13-04 02:49:18,5.968,4.604,89.173,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5570813952.0,484466688.0,22544842752.0,5018951680.0,5724653.0,11670986.0
13-04 02:49:19,7.270,6.171,86.137,0.0,0.0,0.423,0.0,16384.0,0.0,2.0,5572091904.0,484470784.0,22556688384.0,5005824000.0,6360677.0,11933050.0
13-04 02:49:20,7.751,5.622,82.198,4.003,0.0,0.426,0.0,170127360.0,0.0,173.0,5572317184.0,484470784.0,22569005056.0,4993282048.0,6009863.0,15515009.0
13-04 02:49:21,5.852,4.750,86.514,2.545,0.0,0.339,0.0,229101568.0,0.0,226.0,5572198400.0,484470784.0,22579441664.0,4982964224.0,5267575.0,10810866.0
13-04 02:49:22,8.618,5.375,85.666,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5573406720.0,484470784.0,22592126976.0,4969070592.0,6872869.0,12600335.0
13-04 02:49:23,7.276,5.838,86.464,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,5572923392.0,484470784.0,22605570048.0,4956110848.0,6001760.0,11962066.0
13-04 02:49:24,5.055,3.201,91.575,0.0,0.0,0.168,0.0,45056.0,0.0,3.0,5573853184.0,484470784.0,22612811776.0,4947939328.0,3841605.0,10512418.0
13-04 02:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5573824512.0,484470784.0,22613671936.0,4947107840.0,8197.0,6169.0
13-04 02:49:26,0.584,0.501,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5574152192.0,484470784.0,22613671936.0,4946780160.0,391124.0,1266174.0
13-04 02:49:27,2.435,2.351,95.046,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5573984256.0,484470784.0,22618214400.0,4942405632.0,2399941.0,1188683.0
13-04 02:49:28,9.650,7.686,82.323,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5574688768.0,484470784.0,22634758144.0,4925157376.0,8902596.0,10864398.0
13-04 02:49:29,7.185,5.430,87.218,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,5574832128.0,484470784.0,22647070720.0,4912701440.0,5283482.0,2408366.0
13-04 02:49:30,3.020,2.601,94.128,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5574971392.0,484470784.0,22651731968.0,4907900928.0,2719923.0,25056397.0
13-04 02:49:31,7.058,5.527,87.330,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5574967296.0,484470784.0,22663233536.0,4896403456.0,6146513.0,7750455.0
13-04 02:49:32,8.220,5.593,85.678,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5575434240.0,484470784.0,22677078016.0,4882092032.0,6842179.0,18656145.0
13-04 02:49:33,15.169,11.186,73.051,0.0,0.0,0.593,0.0,0.0,0.0,0.0,5576048640.0,484470784.0,22699806720.0,4858748928.0,11948135.0,19624255.0
13-04 02:49:34,8.239,6.418,84.735,0.087,0.0,0.520,0.0,16384.0,0.0,2.0,5576232960.0,484470784.0,22715682816.0,4842688512.0,7374613.0,22107371.0
13-04 02:49:35,8.354,5.738,85.485,0.084,0.0,0.338,0.0,28672.0,0.0,6.0,5576314880.0,484470784.0,22728720384.0,4829569024.0,6545463.0,11688023.0
13-04 02:49:36,10.920,7.825,80.911,0.0,0.0,0.344,0.0,49152.0,0.0,6.0,5575651328.0,484470784.0,22747840512.0,4811112448.0,9270378.0,16481876.0
13-04 02:49:37,8.593,4.971,86.015,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5577277440.0,484470784.0,22759743488.0,4797583360.0,6162488.0,17127348.0
13-04 02:49:38,7.614,4.992,87.056,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5577850880.0,484470784.0,22771814400.0,4784939008.0,6298680.0,11425475.0
13-04 02:49:39,7.608,5.833,86.306,0.0,0.0,0.254,0.0,32768.0,0.0,3.0,5579034624.0,484470784.0,22783934464.0,4771635200.0,6289948.0,12057835.0
13-04 02:49:40,6.885,5.542,87.238,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5579935744.0,484470784.0,22793842688.0,4760825856.0,5724508.0,14358823.0
13-04 02:49:41,8.438,5.931,84.879,0.167,0.0,0.585,0.0,12288.0,0.0,2.0,5578620928.0,484470784.0,22806372352.0,4749611008.0,6148044.0,11384506.0
13-04 02:49:42,8.285,5.523,85.941,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5580390400.0,484470784.0,22818156544.0,4736057344.0,5885348.0,11383546.0
13-04 02:49:43,6.457,5.523,87.850,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5579436032.0,484470784.0,22829826048.0,4725342208.0,5619227.0,11425320.0
13-04 02:49:44,7.173,5.922,86.656,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,5579456512.0,484470784.0,22840832000.0,4714315776.0,5703980.0,11845113.0
13-04 02:49:45,6.577,5.143,87.943,0.0,0.0,0.337,0.0,8192.0,0.0,1.0,5578973184.0,484470784.0,22852829184.0,4702801920.0,5599420.0,10808665.0
13-04 02:49:46,6.133,4.514,89.012,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5580197888.0,484470784.0,22862209024.0,4692197376.0,5472276.0,11238637.0
13-04 02:49:47,8.424,6.505,84.821,0.083,0.0,0.167,0.0,28672.0,0.0,3.0,5581266944.0,484470784.0,22874148864.0,4679188480.0,6243728.0,16617062.0
13-04 02:49:48,7.744,6.145,86.027,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5581344768.0,484470784.0,22886584320.0,4666675200.0,6391431.0,12040951.0
13-04 02:49:49,7.311,5.546,87.059,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,5582409728.0,484474880.0,22898139136.0,4654051328.0,5659666.0,11428593.0
13-04 02:49:50,7.215,6.376,86.074,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5581578240.0,484474880.0,22910595072.0,4642426880.0,6260934.0,12581463.0
13-04 02:49:51,7.660,5.362,82.553,3.915,0.0,0.511,0.0,163065856.0,0.0,159.0,5582290944.0,484474880.0,22922395648.0,4629913600.0,6028746.0,12185828.0
13-04 02:49:52,5.917,4.565,88.419,0.930,0.0,0.169,0.0,188854272.0,0.0,188.0,5581103104.0,484474880.0,22933164032.0,4620333056.0,5152721.0,10724777.0
13-04 02:49:53,7.107,4.907,87.648,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5583036416.0,484474880.0,22942490624.0,4609073152.0,5744133.0,11469699.0
13-04 02:49:54,7.888,4.835,86.768,0.0,0.0,0.509,0.0,45056.0,0.0,3.0,5583171584.0,484474880.0,22954754048.0,4596674560.0,6161821.0,15865308.0
13-04 02:49:55,6.367,5.857,87.606,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5583249408.0,484474880.0,22966378496.0,4584972288.0,6093464.0,11524984.0
13-04 02:49:56,7.161,5.560,87.110,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5583593472.0,484474880.0,22978199552.0,4572807168.0,5728734.0,11625058.0
13-04 02:49:57,3.480,2.734,93.621,0.0,0.0,0.166,0.0,0.0,0.0,0.0,5584416768.0,484474880.0,22982557696.0,4567625728.0,2524186.0,5499919.0
13-04 02:49:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5584211968.0,484474880.0,22983892992.0,4566495232.0,10978.0,10608.0
13-04 02:49:59,2.864,2.443,94.608,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,5583572992.0,484474880.0,22988083200.0,4562944000.0,2658496.0,3863342.0
13-04 02:50:00,8.736,5.259,85.666,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5584297984.0,484474880.0,23000813568.0,4549488640.0,6791553.0,8979129.0
13-04 02:50:01,5.686,4.348,89.883,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5583790080.0,484474880.0,23010103296.0,4540706816.0,4427260.0,1889240.0
13-04 02:50:02,4.121,3.448,92.262,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5584752640.0,484474880.0,23016873984.0,4532973568.0,3557745.0,21439202.0
13-04 02:50:03,2.521,1.765,95.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5585403904.0,484474880.0,23020683264.0,4528513024.0,2332669.0,5581180.0
13-04 02:50:04,5.736,5.237,88.861,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,5585248256.0,484474880.0,23030280192.0,4519071744.0,4757602.0,6591015.0
13-04 02:50:05,14.590,9.044,75.768,0.085,0.0,0.512,0.0,12288.0,0.0,2.0,5586763776.0,484474880.0,23050928128.0,4496908288.0,12230738.0,24593974.0
13-04 02:50:06,8.593,8.172,83.067,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5585408000.0,484474880.0,23067734016.0,4481458176.0,5988822.0,9557633.0
13-04 02:50:07,13.714,8.688,77.002,0.0,0.0,0.596,0.0,16384.0,0.0,1.0,5586870272.0,484474880.0,23087996928.0,4459732992.0,10448759.0,27575128.0
13-04 02:50:08,8.576,6.604,84.563,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5587931136.0,484474880.0,23102771200.0,4443897856.0,7859269.0,17022198.0
13-04 02:50:09,7.197,4.996,87.638,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,5589299200.0,484474880.0,23113809920.0,4431491072.0,5776761.0,12023851.0
13-04 02:50:10,3.704,2.189,93.855,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5587972096.0,484474880.0,23120646144.0,4425981952.0,3144172.0,4828089.0
13-04 02:50:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588279296.0,484474880.0,23121620992.0,4424699904.0,8483.0,5231.0
13-04 02:50:12,0.167,0.083,99.666,0.0,0.0,0.083,0.0,32768.0,0.0,5.0,5588504576.0,484474880.0,23121625088.0,4424470528.0,52975.0,3852704.0
13-04 02:50:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588275200.0,484474880.0,23121625088.0,4424699904.0,9419.0,7159.0
13-04 02:50:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5588275200.0,484474880.0,23121625088.0,4424699904.0,9091.0,7696.0
13-04 02:50:15,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,5588275200.0,484474880.0,23121625088.0,4424699904.0,8558.0,6640.0
13-04 02:50:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588271104.0,484474880.0,23121629184.0,4424699904.0,11184.0,9239.0
13-04 02:50:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5587374080.0,484474880.0,23121629184.0,4425596928.0,6021.0,3627.0
13-04 02:50:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587255296.0,484474880.0,23121629184.0,4425715712.0,7379.0,4461.0
13-04 02:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587255296.0,484474880.0,23121629184.0,4425715712.0,6830.0,4934.0
13-04 02:50:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,5587255296.0,484474880.0,23121629184.0,4425715712.0,6352.0,3876.0
13-04 02:50:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587255296.0,484474880.0,23121629184.0,4425715712.0,7474.0,5608.0
13-04 02:50:22,0.167,0.250,97.665,1.918,0.0,0.0,0.0,197095424.0,0.0,195.0,5587435520.0,484474880.0,23121629184.0,4425535488.0,9776.0,8765.0
13-04 02:50:23,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5587189760.0,484474880.0,23121629184.0,4425781248.0,8275.0,7347.0
13-04 02:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587189760.0,484474880.0,23121629184.0,4425781248.0,6282.0,3813.0
13-04 02:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587189760.0,484474880.0,23121629184.0,4425781248.0,8808.0,7092.0
13-04 02:50:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587185664.0,484474880.0,23121633280.0,4425781248.0,8337.0,5875.0
13-04 02:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,5587185664.0,484474880.0,23121633280.0,4425781248.0,6353.0,3838.0
13-04 02:50:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587185664.0,484474880.0,23121633280.0,4425781248.0,7913.0,5402.0
13-04 02:50:29,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5587435520.0,484474880.0,23121633280.0,4425531392.0,6116.0,3838.0
13-04 02:50:30,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587582976.0,484474880.0,23121633280.0,4425383936.0,28673.0,27907.0
13-04 02:50:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587582976.0,484474880.0,23121633280.0,4425383936.0,8747.0,6322.0
13-04 02:50:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587582976.0,484474880.0,23121633280.0,4425383936.0,8871.0,7820.0
13-04 02:50:33,0.0,0.166,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5587582976.0,484478976.0,23121629184.0,4425383936.0,7649.0,4747.0
13-04 02:50:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587574784.0,484478976.0,23121637376.0,4425383936.0,8669.0,5970.0
13-04 02:50:35,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,7272.0,4723.0
13-04 02:50:36,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,7755.0,4709.0
13-04 02:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,8176.0,6703.0
13-04 02:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,9787.0,8146.0
13-04 02:50:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,11008.0,9835.0
13-04 02:50:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,7653.0,5251.0
13-04 02:50:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5587570688.0,484478976.0,23121641472.0,4425383936.0,8128.0,6843.0
13-04 02:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,6440.0,3913.0
13-04 02:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,6392.0,4030.0
13-04 02:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,7841.0,5354.0
13-04 02:50:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,8960.0,7748.0
13-04 02:50:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,9943.0,8580.0
13-04 02:50:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,40960.0,0.0,8.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,7273.0,4696.0
13-04 02:50:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587558400.0,484478976.0,23121645568.0,4425392128.0,8456.0,6824.0
13-04 02:50:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587505152.0,484478976.0,23121645568.0,4425445376.0,9644.0,8132.0
13-04 02:50:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5587566592.0,484478976.0,23121645568.0,4425383936.0,8014.0,5454.0
13-04 02:50:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587566592.0,484478976.0,23121645568.0,4425383936.0,7664.0,4800.0
13-04 02:50:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7968.0,5447.0
13-04 02:50:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,9127.0,7933.0
13-04 02:50:54,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,8522.0,6680.0
13-04 02:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7937.0,5444.0
13-04 02:50:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7214.0,5347.0
13-04 02:50:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7982.0,5843.0
13-04 02:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7550.0,6101.0
13-04 02:50:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,7036.0,5189.0
13-04 02:51:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587689472.0,484478976.0,23121649664.0,4425256960.0,25864.0,23766.0
13-04 02:51:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5587685376.0,484478976.0,23121653760.0,4425256960.0,8378.0,6374.0
13-04 02:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587685376.0,484478976.0,23121653760.0,4425256960.0,7868.0,5393.0
13-04 02:51:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587685376.0,484478976.0,23121653760.0,4425256960.0,6896.0,5098.0
13-04 02:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587685376.0,484478976.0,23121653760.0,4425256960.0,10634.0,9120.0
13-04 02:51:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5587685376.0,484478976.0,23121653760.0,4425256960.0,8494.0,6798.0
13-04 02:51:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5587681280.0,484478976.0,23121657856.0,4425256960.0,8123.0,6173.0
13-04 02:51:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587681280.0,484478976.0,23121657856.0,4425256960.0,8592.0,5829.0
13-04 02:51:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5587681280.0,484478976.0,23121657856.0,4425256960.0,7786.0,5430.0
13-04 02:51:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588226048.0,484478976.0,23121661952.0,4424708096.0,8628.0,7147.0
13-04 02:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588066304.0,484478976.0,23121661952.0,4424867840.0,8591.0,5734.0
13-04 02:51:11,0.0,0.083,99.750,0.083,0.0,0.083,0.0,24576.0,0.0,4.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,10484.0,8943.0
13-04 02:51:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,7944.0,4705.0
13-04 02:51:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,7584.0,6194.0
13-04 02:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,8210.0,7461.0
13-04 02:51:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,23917.0,21577.0
13-04 02:51:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121661952.0,4424876032.0,9571.0,6661.0
13-04 02:51:17,0.0,0.083,99.750,0.083,0.0,0.083,0.0,45056.0,0.0,5.0,5588054016.0,484478976.0,23121666048.0,4424876032.0,7948.0,5803.0
13-04 02:51:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588054016.0,484478976.0,23121666048.0,4424876032.0,9980.0,8491.0
13-04 02:51:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,7229.0,4233.0
13-04 02:51:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,43922.0,43836.0
13-04 02:51:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,7909.0,5646.0
13-04 02:51:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,7088.0,4183.0
13-04 02:51:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,7742.0,5286.0
13-04 02:51:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588062208.0,484478976.0,23121666048.0,4424867840.0,8528.0,6599.0
13-04 02:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5588058112.0,484478976.0,23121670144.0,4424867840.0,7062.0,4959.0
13-04 02:51:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121670144.0,4424867840.0,10418.0,8102.0
13-04 02:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588058112.0,484478976.0,23121670144.0,4424867840.0,8990.0,7545.0
13-04 02:51:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5588058112.0,484478976.0,23121670144.0,4424867840.0,7753.0,5430.0
13-04 02:51:29,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588307968.0,484478976.0,23121670144.0,4424617984.0,8628.0,6576.0
13-04 02:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5588193280.0,484478976.0,23121670144.0,4424732672.0,26170.0,23763.0
13-04 02:51:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588185088.0,484478976.0,23121670144.0,4424740864.0,8321.0,5427.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588180992.0,484478976.0,23121674240.0,4424740864.0,7468.0,5479.0
13-04 02:51:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5588180992.0,484478976.0,23121674240.0,4424740864.0,8710.0,7817.0
13-04 02:51:34,0.500,0.0,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5588180992.0,484478976.0,23121674240.0,4424740864.0,8526.0,5895.0
13-04 02:51:35,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5588172800.0,484478976.0,23121674240.0,4424749056.0,8513.0,5966.0
13-04 02:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588172800.0,484478976.0,23121674240.0,4424749056.0,9243.0,8419.0
13-04 02:51:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588172800.0,484478976.0,23121674240.0,4424749056.0,7497.0,5431.0
13-04 02:51:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588168704.0,484478976.0,23121678336.0,4424749056.0,9531.0,6515.0
13-04 02:51:39,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,7462.0,5376.0
13-04 02:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,8954.0,7493.0
13-04 02:51:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,6276.0,3760.0
13-04 02:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,8654.0,6225.0
13-04 02:51:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,8578.0,6803.0
13-04 02:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,7610.0,6145.0
13-04 02:51:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,25451.0,23998.0
13-04 02:51:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,10122.0,7834.0
13-04 02:51:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588164608.0,484478976.0,23121682432.0,4424749056.0,8504.0,7649.0
13-04 02:51:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588160512.0,484478976.0,23121686528.0,4424749056.0,7284.0,4481.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588410368.0,484478976.0,23121686528.0,4424499200.0,6770.0,4979.0
13-04 02:51:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5588295680.0,484483072.0,23121682432.0,4424613888.0,8697.0,6803.0
13-04 02:51:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588283392.0,484483072.0,23121686528.0,4424622080.0,8908.0,7068.0
13-04 02:51:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,5588283392.0,484483072.0,23121686528.0,4424622080.0,6927.0,5025.0
13-04 02:51:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,5588283392.0,484483072.0,23121686528.0,4424622080.0,6282.0,3813.0
13-04 02:51:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588283392.0,484483072.0,23121686528.0,4424622080.0,6870.0,4886.0
13-04 02:51:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588283392.0,484483072.0,23121686528.0,4424622080.0,9270.0,7919.0
13-04 02:51:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5588291584.0,484483072.0,23121686528.0,4424613888.0,8274.0,6151.0
13-04 02:51:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588291584.0,484483072.0,23121686528.0,4424613888.0,8564.0,6533.0
13-04 02:51:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,7036.0,5072.0
13-04 02:51:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,9318.0,7975.0
13-04 02:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,23656.0,21471.0
13-04 02:52:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,6597.0,4178.0
13-04 02:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,7096.0,5048.0
13-04 02:52:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,8898.0,8537.0
13-04 02:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,7780.0,5589.0
13-04 02:52:05,0.750,0.0,99.083,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,5588287488.0,484483072.0,23121690624.0,4424613888.0,6937.0,4220.0
13-04 02:52:06,0.584,0.250,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600030720.0,484483072.0,23121690624.0,4412870656.0,14463.0,12810.0
13-04 02:52:07,3.169,1.334,94.662,0.751,0.0,0.083,0.0,20480.0,0.0,2.0,5611278336.0,484483072.0,23121727488.0,4401586176.0,128710.0,120560.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-orderer-slave-13.csv <==
13-04 02:31:14,0.598,0.284,98.933,0.139,0.0,0.046,3851.800,1085367.990,0.549,2.928,1559506944.0,736006144.0,15093702656.0,16229863424.0,0.0,0.0
13-04 02:31:15,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559351296.0,736006144.0,15093710848.0,16230010880.0,4993.0,4677.0
13-04 02:31:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559470080.0,736006144.0,15093710848.0,16229892096.0,5264.0,5018.0
13-04 02:31:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,19564.0,19738.0
13-04 02:31:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,9602.0,10305.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,4422.0,3195.0
13-04 02:31:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,4657.0,3556.0
13-04 02:31:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,5028.0,2852.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,4648.0,2943.0
13-04 02:31:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,5596.0,5282.0
13-04 02:31:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559592960.0,736006144.0,15093714944.0,16229765120.0,6012.0,5701.0
13-04 02:31:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559719936.0,736006144.0,15093714944.0,16229638144.0,8668.0,9033.0
13-04 02:31:26,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1559719936.0,736006144.0,15093714944.0,16229638144.0,7702.0,7484.0
13-04 02:31:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559719936.0,736006144.0,15093714944.0,16229638144.0,5390.0,5242.0
13-04 02:31:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559715840.0,736006144.0,15093719040.0,16229638144.0,3832.0,2649.0
13-04 02:31:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1559715840.0,736006144.0,15093719040.0,16229638144.0,5328.0,4446.0
13-04 02:31:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1559715840.0,736006144.0,15093719040.0,16229638144.0,5076.0,4267.0
13-04 02:31:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559707648.0,736006144.0,15093719040.0,16229646336.0,5287.0,4004.0
13-04 02:31:32,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559957504.0,736006144.0,15093719040.0,16229396480.0,18294.0,17050.0
13-04 02:31:33,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1559826432.0,736006144.0,15093719040.0,16229527552.0,8650.0,10400.0
13-04 02:31:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1559810048.0,736006144.0,15093719040.0,16229543936.0,5468.0,4585.0
13-04 02:31:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1559760896.0,736006144.0,15093719040.0,16229593088.0,4709.0,3300.0
13-04 02:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,6033.0,5775.0
13-04 02:31:37,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,4963.0,3566.0
13-04 02:31:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,5334.0,4403.0
13-04 02:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,4581.0,3914.0
13-04 02:31:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,94208.0,0.0,14.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,20686.0,21969.0
13-04 02:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559756800.0,736006144.0,15093723136.0,16229593088.0,5470.0,5266.0
13-04 02:31:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,4504.0,3468.0
13-04 02:31:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,4830.0,4365.0
13-04 02:31:44,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,7453.0,7329.0
13-04 02:31:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,3927.0,2786.0
13-04 02:31:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,3962.0,2810.0
13-04 02:31:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,5253.0,4725.0
13-04 02:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559752704.0,736006144.0,15093727232.0,16229593088.0,4515.0,3861.0
13-04 02:31:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559748608.0,736006144.0,15093731328.0,16229593088.0,6204.0,6535.0
13-04 02:31:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1559748608.0,736006144.0,15093731328.0,16229593088.0,5924.0,6122.0
13-04 02:31:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559748608.0,736006144.0,15093731328.0,16229593088.0,4581.0,3927.0
13-04 02:31:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1559314432.0,736006144.0,15093731328.0,16230027264.0,5919.0,5791.0
13-04 02:31:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559375872.0,736006144.0,15093731328.0,16229965824.0,3766.0,2601.0
13-04 02:31:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559375872.0,736006144.0,15093731328.0,16229965824.0,4358.0,3294.0
13-04 02:31:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559375872.0,736006144.0,15093731328.0,16229965824.0,5430.0,5281.0
13-04 02:31:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559375872.0,736006144.0,15093731328.0,16229965824.0,8026.0,8328.0
13-04 02:31:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559384064.0,736006144.0,15093731328.0,16229957632.0,18358.0,17666.0
13-04 02:31:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559384064.0,736006144.0,15093731328.0,16229957632.0,5984.0,6411.0
13-04 02:31:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559379968.0,736006144.0,15093735424.0,16229957632.0,4710.0,4113.0
13-04 02:32:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559379968.0,736006144.0,15093735424.0,16229957632.0,4715.0,4042.0
13-04 02:32:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1559379968.0,736006144.0,15093735424.0,16229957632.0,4196.0,3054.0
13-04 02:32:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1559379968.0,736006144.0,15093735424.0,16229957632.0,18249.0,17632.0
13-04 02:32:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559379968.0,736006144.0,15093735424.0,16229957632.0,5730.0,5622.0
13-04 02:32:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559498752.0,736006144.0,15093735424.0,16229838848.0,5394.0,4470.0
13-04 02:32:05,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1559498752.0,736006144.0,15093735424.0,16229838848.0,5334.0,4429.0
13-04 02:32:06,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559879680.0,736006144.0,15093735424.0,16229457920.0,47079.0,8711.0
13-04 02:32:07,0.334,0.334,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559994368.0,736006144.0,15094185984.0,16228892672.0,11747.0,9332.0
13-04 02:32:08,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1559982080.0,736006144.0,15094198272.0,16228892672.0,12024.0,9975.0
13-04 02:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559982080.0,736006144.0,15094198272.0,16228892672.0,7254.0,4470.0
13-04 02:32:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559977984.0,736006144.0,15094202368.0,16228892672.0,7254.0,4470.0
13-04 02:32:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559977984.0,736006144.0,15094202368.0,16228892672.0,9282.0,7914.0
13-04 02:32:12,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560453120.0,736006144.0,15094202368.0,16228417536.0,8008.0,5847.0
13-04 02:32:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1560358912.0,736006144.0,15094202368.0,16228511744.0,7693.0,4977.0
13-04 02:32:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1560354816.0,736006144.0,15094206464.0,16228511744.0,7683.0,6266.0
13-04 02:32:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1560354816.0,736006144.0,15094206464.0,16228511744.0,9020.0,8540.0
13-04 02:32:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560354816.0,736006144.0,15094206464.0,16228511744.0,7326.0,5416.0
13-04 02:32:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,143360.0,0.0,38.0,1560354816.0,736006144.0,15094206464.0,16228511744.0,46429.0,34167.0
13-04 02:32:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1560338432.0,736006144.0,15094222848.0,16228511744.0,39689.0,20492.0
13-04 02:32:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548730368.0,736006144.0,15094276096.0,16240066560.0,30125.0,23648.0
13-04 02:32:20,0.167,0.167,99.500,0.167,0.0,0.0,0.0,147456.0,0.0,40.0,1548730368.0,736006144.0,15094276096.0,16240066560.0,66629.0,62514.0
13-04 02:32:21,0.585,0.0,99.415,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1548746752.0,736006144.0,15094292480.0,16240033792.0,42398.0,24016.0
13-04 02:32:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548722176.0,736006144.0,15094317056.0,16240033792.0,26666.0,22308.0
13-04 02:32:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548722176.0,736006144.0,15094317056.0,16240033792.0,21776.0,35380.0
13-04 02:32:24,0.0,0.084,99.916,0.0,0.0,0.0,0.0,155648.0,0.0,40.0,1548738560.0,736010240.0,15094329344.0,16240001024.0,83089.0,53377.0
13-04 02:32:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548713984.0,736010240.0,15094353920.0,16240001024.0,18558.0,20774.0
13-04 02:32:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1548713984.0,736010240.0,15094353920.0,16240001024.0,28254.0,38061.0
13-04 02:32:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548709888.0,736010240.0,15094358016.0,16240001024.0,23271.0,19566.0
13-04 02:32:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548709888.0,736010240.0,15094358016.0,16240001024.0,23656.0,22595.0
13-04 02:32:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1548709888.0,736010240.0,15094358016.0,16240001024.0,19880.0,21282.0
13-04 02:32:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548709888.0,736010240.0,15094358016.0,16240001024.0,8935.0,7827.0
13-04 02:32:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548705792.0,736010240.0,15094362112.0,16240001024.0,7431.0,5480.0
13-04 02:32:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1549467648.0,736010240.0,15094362112.0,16239239168.0,59384.0,72324.0
13-04 02:32:33,2.956,2.449,94.426,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1550938112.0,736010240.0,15098048512.0,16234082304.0,2219635.0,1301931.0
13-04 02:32:34,4.392,2.787,92.736,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1561747456.0,736010240.0,15105810432.0,16215511040.0,2760518.0,3677854.0
13-04 02:32:35,3.872,3.030,92.929,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1567731712.0,736010240.0,15110721536.0,16204615680.0,2750071.0,3652022.0
13-04 02:32:36,3.544,3.122,93.249,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1571528704.0,736010240.0,15118077952.0,16193462272.0,2746522.0,3628097.0
13-04 02:32:37,3.713,3.038,93.165,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1572945920.0,736010240.0,15124627456.0,16185495552.0,2700224.0,3547971.0
13-04 02:32:38,4.275,3.185,92.372,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1578856448.0,736010240.0,15131086848.0,16173125632.0,2724495.0,3621088.0
13-04 02:32:39,4.177,3.509,92.314,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1584328704.0,736010240.0,15137361920.0,16161378304.0,2742462.0,3605917.0
13-04 02:32:40,2.749,2.062,95.103,0.0,0.0,0.086,0.0,46600192.0,0.0,94.0,1584455680.0,736010240.0,15143882752.0,16154730496.0,2726410.0,3591713.0
13-04 02:32:41,3.694,3.526,92.611,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1593065472.0,736010240.0,15150354432.0,16139649024.0,2784752.0,3767443.0
13-04 02:32:42,5.211,3.474,91.232,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1592545280.0,736010240.0,15157059584.0,16133464064.0,2776445.0,3719504.0
13-04 02:32:43,3.960,2.864,93.008,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1596215296.0,736010240.0,15163641856.0,16123211776.0,2762625.0,3702067.0
13-04 02:32:44,3.862,3.359,92.443,0.168,0.0,0.168,0.0,45056.0,0.0,5.0,1603256320.0,736010240.0,15170465792.0,16109346816.0,2787207.0,3747968.0
13-04 02:32:45,4.111,2.936,92.953,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1602895872.0,736010240.0,15177277440.0,16102895616.0,2724882.0,3578393.0
13-04 02:32:46,4.366,2.855,92.611,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1607999488.0,736010240.0,15183216640.0,16091852800.0,2801043.0,3789547.0
13-04 02:32:47,3.547,2.703,93.497,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1609678848.0,736010240.0,15190360064.0,16083030016.0,2733197.0,3680612.0
13-04 02:32:48,3.466,2.705,93.576,0.0,0.0,0.254,0.0,0.0,0.0,0.0,1615024128.0,736010240.0,15196635136.0,16071409664.0,2741178.0,3563458.0
13-04 02:32:49,4.606,3.183,92.211,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1621733376.0,736010240.0,15202820096.0,16058515456.0,2783039.0,3752082.0
13-04 02:32:50,3.862,3.191,92.695,0.168,0.0,0.084,0.0,24576.0,0.0,5.0,1621610496.0,736010240.0,15208873984.0,16052584448.0,2713467.0,3573121.0
13-04 02:32:51,3.616,3.196,92.935,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1625309184.0,736010240.0,15215181824.0,16042577920.0,2759289.0,3682180.0
13-04 02:32:52,4.348,3.344,92.224,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1631952896.0,736010240.0,15222771712.0,16028344320.0,2773211.0,3717514.0
13-04 02:32:53,4.243,3.411,92.263,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1634254848.0,736010240.0,15229739008.0,16019075072.0,2691726.0,3511411.0
13-04 02:32:54,3.529,3.445,92.857,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1639763968.0,736010240.0,15234891776.0,16008413184.0,2772858.0,3706415.0
13-04 02:32:55,4.934,4.359,90.543,0.0,0.0,0.164,0.0,8192.0,0.0,2.0,1643053056.0,736010240.0,15242366976.0,15997648896.0,2736978.0,3635082.0
13-04 02:32:56,4.511,3.175,92.063,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,1648435200.0,736010240.0,15247970304.0,15986663424.0,2690419.0,3516643.0
13-04 02:32:57,3.970,2.449,93.497,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1647775744.0,736010240.0,15255203840.0,15980089344.0,2791824.0,3733767.0
13-04 02:32:58,4.406,3.491,92.103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1648967680.0,736010240.0,15260954624.0,15973146624.0,2705068.0,3555122.0
13-04 02:32:59,3.538,2.949,93.260,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,1658904576.0,736010240.0,15267733504.0,15956430848.0,2734233.0,3757746.0
13-04 02:33:00,3.613,3.025,93.277,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1658183680.0,736010240.0,15273852928.0,15951032320.0,2708371.0,3534055.0
13-04 02:33:01,3.953,3.448,92.515,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1667530752.0,736010240.0,15280439296.0,15935098880.0,2842324.0,3774111.0
13-04 02:33:02,3.526,3.442,92.863,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1667469312.0,736010240.0,15286935552.0,15928664064.0,2814641.0,3788193.0
13-04 02:33:03,3.846,3.512,92.642,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673519104.0,736010240.0,15293968384.0,15915581440.0,2650336.0,3394368.0
13-04 02:33:04,3.316,2.721,93.878,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,1672925184.0,736010240.0,15299518464.0,15910625280.0,2767304.0,3722037.0
13-04 02:33:05,3.074,2.477,94.364,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1673084928.0,736010240.0,15306850304.0,15903133696.0,2725731.0,3601295.0
13-04 02:33:06,3.635,2.367,93.914,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1687728128.0,736010240.0,15312580608.0,15882760192.0,2696129.0,3494068.0
13-04 02:33:07,3.535,2.946,93.266,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1687437312.0,736010240.0,15318360064.0,15877271552.0,2752705.0,3661855.0
13-04 02:33:08,2.238,2.151,95.267,0.086,0.0,0.258,0.0,12288.0,0.0,2.0,1687846912.0,736010240.0,15325589504.0,15869632512.0,2696221.0,3533379.0
13-04 02:33:09,4.268,3.515,92.218,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1687330816.0,736010240.0,15331778560.0,15863959552.0,2824624.0,3827265.0
13-04 02:33:10,3.895,2.540,90.262,3.218,0.0,0.085,0.0,187817984.0,0.0,358.0,1688178688.0,736010240.0,15338647552.0,15856242688.0,2773252.0,3716100.0
13-04 02:33:11,4.443,2.934,92.456,0.0,0.0,0.168,0.0,9703424.0,0.0,19.0,1698287616.0,736010240.0,15344844800.0,15839936512.0,2788707.0,3765460.0
13-04 02:33:12,4.017,3.598,92.218,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1700319232.0,736010240.0,15351910400.0,15830839296.0,2822491.0,3829434.0
13-04 02:33:13,3.472,2.879,93.480,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1701531648.0,736010240.0,15359344640.0,15822192640.0,2740341.0,3624424.0
13-04 02:33:14,4.511,3.008,92.231,0.084,0.0,0.167,0.0,45056.0,0.0,5.0,1704579072.0,736010240.0,15365406720.0,15813083136.0,2691742.0,3520661.0
13-04 02:33:15,4.439,2.848,92.630,0.0,0.0,0.084,0.0,45056.0,0.0,5.0,1707159552.0,736010240.0,15371554816.0,15804354560.0,2699987.0,3527175.0
13-04 02:33:16,3.862,3.107,92.863,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1711820800.0,736010240.0,15378194432.0,15793053696.0,2775462.0,3716548.0
13-04 02:33:17,4.174,3.673,92.070,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1715781632.0,736010240.0,15384940544.0,15782346752.0,2823480.0,3854081.0
13-04 02:33:18,3.833,3.583,92.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1717903360.0,736010240.0,15390429184.0,15774736384.0,2738241.0,3609681.0
13-04 02:33:19,4.409,3.245,92.013,0.166,0.0,0.166,0.0,45056.0,0.0,5.0,1719668736.0,736010240.0,15397507072.0,15765893120.0,2691740.0,3509107.0
13-04 02:33:20,3.704,2.694,93.266,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1724223488.0,736010240.0,15403155456.0,15755689984.0,2681630.0,3501671.0
13-04 02:33:21,3.478,2.799,93.723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730715648.0,736010240.0,15410442240.0,15741911040.0,2820744.0,3820030.0
13-04 02:33:22,3.398,2.549,94.053,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737052160.0,736010240.0,15417032704.0,15728984064.0,2785173.0,3743983.0
13-04 02:33:23,3.859,3.020,93.037,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1738244096.0,736010240.0,15423049728.0,15721775104.0,2728242.0,3618287.0
13-04 02:33:24,3.859,3.356,92.617,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1742860288.0,736010240.0,15429218304.0,15710990336.0,2811671.0,3809259.0
13-04 02:33:25,3.726,2.540,93.649,0.0,0.0,0.085,0.0,12288.0,0.0,2.0,1743151104.0,736010240.0,15435915264.0,15704002560.0,2748226.0,3665867.0
13-04 02:33:26,4.146,3.731,91.957,0.0,0.0,0.166,0.0,8192.0,0.0,2.0,1746845696.0,736010240.0,15442288640.0,15693934592.0,2704734.0,3535308.0
13-04 02:33:27,3.641,2.964,93.311,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1756385280.0,736010240.0,15449141248.0,15677542400.0,2755410.0,3630888.0
13-04 02:33:28,3.923,3.589,92.404,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1762299904.0,736010240.0,15455002624.0,15665766400.0,2747647.0,3652772.0
13-04 02:33:29,4.344,3.258,92.231,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1763303424.0,736010240.0,15462252544.0,15657512960.0,2728003.0,3642952.0
13-04 02:33:30,3.299,2.707,93.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1763000320.0,736010240.0,15468236800.0,15651831808.0,2694535.0,3481194.0
13-04 02:33:31,3.950,3.193,92.437,0.252,0.0,0.168,0.0,24576.0,0.0,3.0,1768099840.0,736010240.0,15475048448.0,15639920640.0,2792491.0,3774095.0
13-04 02:33:32,3.879,2.951,93.002,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1773404160.0,736010240.0,15481901056.0,15627763712.0,2733646.0,3592850.0
13-04 02:33:33,3.713,3.122,93.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1778290688.0,736010240.0,15487295488.0,15617482752.0,2734262.0,3622960.0
13-04 02:33:34,3.704,2.694,93.434,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1777995776.0,736010240.0,15494733824.0,15610339328.0,2642167.0,3657547.0
13-04 02:33:35,3.697,3.782,92.437,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788813312.0,736010240.0,15501438976.0,15592816640.0,2864489.0,3699202.0
13-04 02:33:36,3.856,2.766,93.210,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1789198336.0,736010240.0,15507722240.0,15586148352.0,2644633.0,3515460.0
13-04 02:33:37,3.688,3.269,92.624,0.251,0.0,0.168,0.0,12288.0,0.0,2.0,1790824448.0,736010240.0,15513616384.0,15578628096.0,2782066.0,3601135.0
13-04 02:33:38,4.071,2.290,93.554,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1802776576.0,736010240.0,15520378880.0,15559913472.0,2678828.0,3465978.0
13-04 02:33:39,4.308,4.060,91.549,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1802891264.0,736010240.0,15526932480.0,15553245184.0,2761814.0,3676573.0
13-04 02:33:40,3.801,2.787,91.976,1.351,0.0,0.084,0.0,55308288.0,0.0,105.0,1803755520.0,736010240.0,15533228032.0,15546085376.0,2717616.0,3574780.0
13-04 02:33:41,3.074,2.647,92.314,1.793,0.0,0.171,0.0,142848000.0,0.0,273.0,1814560768.0,736014336.0,15540207616.0,15528296448.0,2754637.0,3681663.0
13-04 02:33:42,3.149,2.553,94.298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1814601728.0,736014336.0,15546683392.0,15521779712.0,2809235.0,3810901.0
13-04 02:33:43,4.959,3.388,91.488,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1814405120.0,736014336.0,15552614400.0,15516045312.0,2770823.0,3719532.0
13-04 02:33:44,4.205,2.775,92.935,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,1828745216.0,736014336.0,15559065600.0,15495254016.0,2753540.0,3668144.0
13-04 02:33:45,3.933,3.347,92.720,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1828130816.0,736014336.0,15566069760.0,15488864256.0,2717448.0,3564246.0
13-04 02:33:46,4.279,2.768,92.785,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,1828417536.0,736014336.0,15572570112.0,15482077184.0,2743784.0,3641985.0
13-04 02:33:47,3.694,3.359,92.863,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1828544512.0,736014336.0,15579168768.0,15475351552.0,2751289.0,3656870.0
13-04 02:33:48,3.875,2.864,93.176,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1833791488.0,736014336.0,15585669120.0,15463604224.0,2729048.0,3613061.0
13-04 02:33:49,3.791,3.286,92.839,0.084,0.0,0.0,0.0,45056.0,0.0,5.0,1838653440.0,736014336.0,15592624128.0,15451787264.0,2782599.0,3749877.0
13-04 02:33:50,3.299,2.707,93.824,0.0,0.0,0.169,0.0,0.0,0.0,0.0,1839644672.0,736014336.0,15598514176.0,15444905984.0,2737611.0,3633807.0
13-04 02:33:51,4.534,3.023,92.443,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,1844600832.0,736014336.0,15605313536.0,15433150464.0,2833274.0,3864185.0
13-04 02:33:52,4.243,3.494,92.097,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1848254464.0,736014336.0,15611490304.0,15423320064.0,2815116.0,3798268.0
13-04 02:33:53,3.390,2.797,93.814,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1852399616.0,736014336.0,15618052096.0,15412613120.0,2702720.0,3554342.0
13-04 02:33:54,3.613,3.025,93.109,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,1853566976.0,736014336.0,15624945664.0,15404552192.0,2786300.0,3745211.0
13-04 02:33:55,3.885,2.449,93.412,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,1861730304.0,736014336.0,15630721024.0,15390613504.0,2757581.0,3683220.0
13-04 02:33:56,3.066,2.555,94.378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1865027584.0,736014336.0,15637991424.0,15380045824.0,2781176.0,3750027.0
13-04 02:33:57,4.271,2.931,92.630,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,1866092544.0,736014336.0,15644069888.0,15372902400.0,2756611.0,3674590.0
13-04 02:33:58,3.574,4.156,92.269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1866498048.0,736014336.0,15650086912.0,15366479872.0,2726427.0,3611063.0
13-04 02:33:59,3.130,2.876,93.739,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,1873997824.0,736014336.0,15656742912.0,15352324096.0,2798515.0,3768620.0
13-04 02:34:00,3.601,3.183,92.881,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1874354176.0,736014336.0,15662452736.0,15346257920.0,2690782.0,3501823.0
13-04 02:34:01,2.806,3.231,93.793,0.170,0.0,0.0,0.0,24576.0,0.0,3.0,1882329088.0,736014336.0,15670091776.0,15330643968.0,2751033.0,3665277.0
13-04 02:34:02,3.766,3.598,92.469,0.0,0.0,0.167,0.0,8192.0,0.0,2.0,1884377088.0,736014336.0,15676170240.0,15322517504.0,2873465.0,3971360.0
13-04 02:34:03,3.226,2.632,94.058,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1891962880.0,736014336.0,15682043904.0,15309058048.0,2679358.0,3576896.0
13-04 02:34:04,3.538,3.286,93.092,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1895104512.0,736014336.0,15687479296.0,15300481024.0,2830774.0,3759440.0
13-04 02:34:05,4.380,3.471,91.901,0.0,0.0,0.248,0.0,0.0,0.0,0.0,1899659264.0,736014336.0,15695073280.0,15288332288.0,2633642.0,3351245.0
13-04 02:34:06,3.483,2.719,93.713,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1900400640.0,736014336.0,15701377024.0,15281287168.0,2762150.0,3828123.0
13-04 02:34:07,4.184,3.431,92.134,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1908154368.0,736014336.0,15708237824.0,15266672640.0,2871374.0,3805920.0
13-04 02:34:08,3.472,2.371,94.073,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1907765248.0,736014336.0,15715061760.0,15260237824.0,2670098.0,3563618.0
13-04 02:34:09,3.804,2.705,93.407,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,1911455744.0,736014336.0,15721562112.0,15250046976.0,2765468.0,3573170.0
13-04 02:34:10,3.997,3.414,92.506,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1916964864.0,736014336.0,15727386624.0,15238713344.0,2672452.0,3456423.0
13-04 02:34:11,3.541,3.120,90.051,3.204,0.0,0.084,0.0,189911040.0,0.0,362.0,1917595648.0,736014336.0,15733215232.0,15232253952.0,2785716.0,3739837.0
13-04 02:34:12,3.856,3.688,92.372,0.0,0.0,0.084,0.0,6905856.0,0.0,13.0,1926365184.0,736014336.0,15740489728.0,15216209920.0,2793880.0,3776371.0
13-04 02:34:13,3.623,2.949,93.260,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1924800512.0,736014336.0,15746949120.0,15211315200.0,2738218.0,3630980.0
13-04 02:34:14,4.599,2.759,92.475,0.0,0.0,0.167,0.0,36864.0,0.0,3.0,1933361152.0,736014336.0,15753273344.0,15196430336.0,2702778.0,3549991.0
13-04 02:34:15,3.778,3.107,93.031,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1933414400.0,736014336.0,15760613376.0,15189037056.0,2745053.0,3621344.0
13-04 02:34:16,3.869,2.691,93.356,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1934692352.0,736014336.0,15766368256.0,15182004224.0,2696004.0,3531561.0
13-04 02:34:17,3.882,2.785,93.249,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1943539712.0,736014336.0,15772524544.0,15167000576.0,2800802.0,3764174.0
13-04 02:34:18,3.772,3.018,92.875,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,1943752704.0,736014336.0,15778848768.0,15160463360.0,2719824.0,3586242.0
13-04 02:34:19,4.191,3.353,92.288,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1950683136.0,736018432.0,15785693184.0,15146684416.0,2813037.0,3813601.0
13-04 02:34:20,4.107,2.766,93.043,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1950777344.0,736018432.0,15792074752.0,15140208640.0,2675451.0,3475553.0
13-04 02:34:21,3.966,3.122,92.743,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,1960075264.0,736018432.0,15797850112.0,15125135360.0,2757746.0,3675197.0
13-04 02:34:22,4.070,3.904,91.860,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1961635840.0,736018432.0,15804334080.0,15117090816.0,2755121.0,3664689.0
13-04 02:34:23,3.541,2.867,93.592,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1962336256.0,736018432.0,15810859008.0,15109865472.0,2690177.0,3507704.0
13-04 02:34:24,3.846,3.428,92.475,0.084,0.0,0.167,0.0,45056.0,0.0,5.0,1970315264.0,736018432.0,15817580544.0,15095164928.0,2758640.0,3668251.0
13-04 02:34:25,3.466,2.705,93.745,0.0,0.0,0.085,0.0,0.0,0.0,0.0,1970774016.0,736018432.0,15823802368.0,15088484352.0,2686425.0,3495627.0
13-04 02:34:26,4.275,3.101,92.540,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,1971605504.0,736018432.0,15830581248.0,15080873984.0,2827885.0,3858895.0
13-04 02:34:27,3.772,3.353,92.707,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1983217664.0,736018432.0,15836114944.0,15063728128.0,2755363.0,3653292.0
13-04 02:34:28,3.442,3.359,93.115,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1983856640.0,736018432.0,15843741696.0,15055462400.0,2683958.0,3492825.0
13-04 02:34:29,4.104,3.183,92.546,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1992458240.0,736018432.0,15849861120.0,15040741376.0,2789448.0,3763415.0
13-04 02:34:30,3.632,2.618,93.581,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1992740864.0,736018432.0,15855804416.0,15034515456.0,2742819.0,3659913.0
13-04 02:34:31,3.778,3.359,92.779,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1993199616.0,736018432.0,15862620160.0,15027240960.0,2756253.0,3674198.0
13-04 02:34:32,3.396,2.547,93.973,0.0,0.0,0.085,0.0,8192.0,0.0,1.0,2002542592.0,736018432.0,15869034496.0,15011483648.0,2754422.0,3642093.0
13-04 02:34:33,0.586,0.586,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2003398656.0,736018432.0,15870328832.0,15009333248.0,544453.0,2238485.0
13-04 02:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2003443712.0,736018432.0,15871012864.0,15008604160.0,9184.0,7672.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2003443712.0,736018432.0,15871012864.0,15008604160.0,9355.0,58276.0
13-04 02:34:36,0.166,0.083,99.501,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,2003435520.0,736018432.0,15871021056.0,15008604160.0,7643.0,5399.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2003562496.0,736018432.0,15871021056.0,15008477184.0,6862.0,4292.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2003562496.0,736018432.0,15871021056.0,15008477184.0,8085.0,6600.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2003689472.0,736018432.0,15871021056.0,15008350208.0,7380.0,5506.0
13-04 02:34:40,0.997,1.329,97.591,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2003619840.0,736018432.0,15871471616.0,15007969280.0,596081.0,348970.0
13-04 02:34:41,4.841,3.589,89.816,1.503,0.0,0.250,0.0,56803328.0,0.0,108.0,2003566592.0,736018432.0,15878799360.0,15000694784.0,3105162.0,3859557.0
13-04 02:34:42,4.806,4.216,90.388,0.506,0.0,0.084,0.0,90259456.0,0.0,174.0,2013507584.0,736018432.0,15887126528.0,14982426624.0,3575649.0,3886742.0
13-04 02:34:43,4.975,3.541,91.231,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2013302784.0,736018432.0,15895937024.0,14973820928.0,3469160.0,4092980.0
13-04 02:34:44,4.718,3.370,91.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2027307008.0,736018432.0,15903072256.0,14952681472.0,3244485.0,5953710.0
13-04 02:34:45,5.088,4.170,90.409,0.0,0.0,0.334,0.0,36864.0,0.0,3.0,2026864640.0,736018432.0,15911706624.0,14944489472.0,3400352.0,4183510.0
13-04 02:34:46,5.193,4.104,90.536,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2026786816.0,736018432.0,15919439872.0,14936834048.0,3592512.0,4152968.0
13-04 02:34:47,5.197,3.940,90.612,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2040389632.0,736018432.0,15928487936.0,14914183168.0,3513346.0,4056221.0
13-04 02:34:48,3.820,3.480,92.530,0.0,0.0,0.170,0.0,12288.0,0.0,2.0,2040659968.0,736018432.0,15935934464.0,14906466304.0,3188852.0,5801680.0
13-04 02:34:49,4.946,3.772,91.115,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2054717440.0,736018432.0,15943196672.0,14885146624.0,3307579.0,4028904.0
13-04 02:34:50,5.046,4.205,90.580,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2054356992.0,736018432.0,15952023552.0,14876680192.0,3635960.0,4085283.0
13-04 02:34:51,4.714,3.620,91.498,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2053652480.0,736018432.0,15960596480.0,14868811776.0,3423918.0,3943305.0
13-04 02:34:52,4.702,3.862,91.268,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2067255296.0,736018432.0,15966851072.0,14848954368.0,3202229.0,5856400.0
13-04 02:34:53,5.624,4.384,89.826,0.0,0.0,0.165,0.0,0.0,0.0,0.0,2065858560.0,736018432.0,15975612416.0,14841589760.0,3417423.0,4193584.0
13-04 02:34:54,5.117,4.111,90.436,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,2072432640.0,736018432.0,15983763456.0,14826864640.0,3514780.0,3931577.0
13-04 02:34:55,5.013,4.010,90.727,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,2072051712.0,736018432.0,15991582720.0,14819426304.0,3401671.0,3908355.0
13-04 02:34:56,4.174,2.385,93.186,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2072903680.0,736018432.0,15998394368.0,14811762688.0,3205147.0,6013331.0
13-04 02:34:57,4.584,3.311,91.935,0.0,0.0,0.170,0.0,16384.0,0.0,1.0,2085167104.0,736018432.0,16006619136.0,14791274496.0,3427665.0,3968782.0
13-04 02:34:58,4.637,3.879,91.315,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2085535744.0,736018432.0,16015138816.0,14782386176.0,3518810.0,3908208.0
13-04 02:34:59,4.366,4.282,91.184,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2091339776.0,736018432.0,16023072768.0,14768648192.0,3368146.0,3813649.0
13-04 02:35:00,4.686,4.017,91.046,0.084,0.0,0.167,0.0,45056.0,0.0,5.0,2098909184.0,736018432.0,16031727616.0,14752423936.0,3192069.0,5890292.0
13-04 02:35:01,3.578,3.237,93.186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2099068928.0,736018432.0,16039723008.0,14744268800.0,3149830.0,3583533.0
13-04 02:35:02,5.093,3.565,91.171,0.0,0.0,0.170,0.0,24576.0,0.0,5.0,2116165632.0,736018432.0,16046886912.0,14720008192.0,3673101.0,4137681.0
13-04 02:35:03,5.505,4.087,90.242,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2117201920.0,736018432.0,16055021568.0,14710837248.0,3486571.0,4088958.0
13-04 02:35:04,4.610,3.353,91.869,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2117296128.0,736018432.0,16063651840.0,14702112768.0,3112204.0,5678571.0
13-04 02:35:05,5.897,3.286,90.649,0.0,0.0,0.168,0.0,45056.0,0.0,2.0,2124386304.0,736018432.0,16071458816.0,14687215616.0,3397941.0,4116568.0
13-04 02:35:06,5.459,5.128,89.247,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,2124308480.0,736018432.0,16079732736.0,14679019520.0,3559050.0,4156867.0
13-04 02:35:07,4.503,3.483,91.759,0.0,0.0,0.255,0.0,8192.0,0.0,1.0,2124767232.0,736018432.0,16087347200.0,14670946304.0,3499260.0,3972521.0
13-04 02:35:08,4.219,3.544,92.152,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2137497600.0,736018432.0,16096215040.0,14649348096.0,3186189.0,5798920.0
13-04 02:35:09,4.682,3.930,91.221,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2138865664.0,736018432.0,16102256640.0,14641938432.0,3253944.0,3755604.0
13-04 02:35:10,4.958,4.370,90.588,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2139422720.0,736018432.0,16110804992.0,14632833024.0,3628020.0,4275298.0
13-04 02:35:11,4.718,3.370,91.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2152779776.0,736018432.0,16118779904.0,14611501056.0,3228421.0,4048119.0
13-04 02:35:12,0.0,0.250,94.908,4.841,0.0,0.0,0.0,240263168.0,0.0,463.0,2154246144.0,736018432.0,16120242176.0,14608572416.0,7680.0,5549.0
13-04 02:35:13,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2154225664.0,736018432.0,16120246272.0,14608588800.0,163253.0,1784688.0
13-04 02:35:14,6.514,6.345,86.802,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2153615360.0,736018432.0,16132333568.0,14597111808.0,5628894.0,4968604.0
13-04 02:35:15,10.102,8.149,81.324,0.0,0.0,0.424,0.0,40960.0,0.0,3.0,2173206528.0,736018432.0,16150003712.0,14559850496.0,6894072.0,9770317.0
13-04 02:35:16,4.855,4.259,90.886,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2173575168.0,736018432.0,16159817728.0,14549667840.0,3917758.0,6405002.0
13-04 02:35:17,4.706,3.613,91.429,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,2188886016.0,736018432.0,16167227392.0,14526947328.0,3341263.0,3772401.0
13-04 02:35:18,5.509,3.840,90.401,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2188107776.0,736018432.0,16176246784.0,14518706176.0,3391816.0,4144944.0
13-04 02:35:19,4.153,3.729,91.949,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2188513280.0,736018432.0,16183341056.0,14511206400.0,3368477.0,5735083.0
13-04 02:35:20,4.710,3.448,91.758,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2194878464.0,736018432.0,16191127552.0,14497054720.0,3202675.0,3809552.0
13-04 02:35:21,4.674,4.674,90.401,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2196656128.0,736018432.0,16199524352.0,14486880256.0,3568513.0,4298621.0
13-04 02:35:22,5.285,3.859,90.688,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2196123648.0,736018432.0,16207200256.0,14479736832.0,3651763.0,4455145.0
13-04 02:35:23,5.629,4.884,89.238,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,2211758080.0,736018432.0,16215568384.0,14455734272.0,3470647.0,6184936.0
13-04 02:35:24,5.537,3.691,90.688,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2211123200.0,736018432.0,16224702464.0,14447235072.0,3411856.0,4328148.0
13-04 02:35:25,4.870,3.946,91.016,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2211414016.0,736018432.0,16232538112.0,14439108608.0,3450937.0,4038630.0
13-04 02:35:26,6.255,4.254,89.408,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2226266112.0,736018432.0,16240480256.0,14416314368.0,3733997.0,4433722.0
13-04 02:35:27,4.557,3.629,91.646,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2225803264.0,736018432.0,16249405440.0,14407852032.0,3311838.0,6046234.0
13-04 02:35:28,4.326,3.223,92.366,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2226987008.0,736018432.0,16256532480.0,14399541248.0,3291446.0,3961172.0
13-04 02:35:29,4.937,4.435,90.293,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,2227515392.0,736018432.0,16265302016.0,14390243328.0,3536425.0,4242865.0
13-04 02:35:30,5.602,4.097,90.050,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,2241454080.0,736018432.0,16273604608.0,14368002048.0,3596552.0,4096670.0
13-04 02:35:31,6.153,4.758,88.925,0.0,0.0,0.164,0.0,0.0,0.0,0.0,2242621440.0,736018432.0,16282226688.0,14358212608.0,3423847.0,6272123.0
13-04 02:35:32,5.188,3.766,90.879,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,2242969600.0,736018432.0,16289718272.0,14350372864.0,3324984.0,3917783.0
13-04 02:35:33,4.433,3.069,92.413,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2257907712.0,736018432.0,16298328064.0,14326824960.0,3348968.0,4115134.0
13-04 02:35:34,5.219,4.461,90.320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2256621568.0,736018432.0,16307265536.0,14319173632.0,3783644.0,4435250.0
13-04 02:35:35,4.377,3.788,91.582,0.084,0.0,0.168,0.0,28672.0,0.0,4.0,2256896000.0,736018432.0,16315203584.0,14310961152.0,3294192.0,5944027.0
13-04 02:35:36,3.928,3.330,92.485,0.0,0.0,0.256,0.0,0.0,0.0,0.0,2272681984.0,736018432.0,16322850816.0,14287527936.0,3370203.0,4145549.0
13-04 02:35:37,4.092,3.325,92.498,0.0,0.0,0.085,0.0,57344.0,0.0,12.0,2272837632.0,736018432.0,16330186752.0,14280036352.0,3390932.0,4158730.0
13-04 02:35:38,5.055,4.465,90.312,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2273214464.0,736018432.0,16338931712.0,14270914560.0,3807553.0,4409421.0
13-04 02:35:39,4.634,3.623,91.575,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2273337344.0,736018432.0,16347848704.0,14261874688.0,3334411.0,6000328.0
13-04 02:35:40,4.099,3.245,92.485,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,2290438144.0,736018432.0,16355897344.0,14236725248.0,3429771.0,4369811.0
13-04 02:35:41,3.107,2.687,93.955,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,2290413568.0,736018432.0,16361779200.0,14230867968.0,2359615.0,3237681.0
13-04 02:35:42,1.679,1.679,96.641,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2290958336.0,736018432.0,16365080576.0,14227021824.0,1336044.0,922624.0
13-04 02:35:43,9.846,5.993,84.075,0.0,0.0,0.086,0.0,0.0,0.0,0.0,2309906432.0,736018432.0,16379531264.0,14193623040.0,6271275.0,7594859.0
13-04 02:35:44,4.681,3.404,91.830,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2308681728.0,736018432.0,16388173824.0,14186205184.0,3521484.0,6177369.0
13-04 02:35:45,4.786,3.526,91.520,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2309591040.0,736018432.0,16396361728.0,14177107968.0,3333388.0,3893059.0
13-04 02:35:46,4.495,3.902,91.518,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2308177920.0,736018432.0,16405073920.0,14169808896.0,3540846.0,4311445.0
13-04 02:35:47,4.149,3.810,90.008,1.778,0.0,0.254,0.0,58658816.0,0.0,120.0,2331021312.0,736018432.0,16411930624.0,14140108800.0,3265190.0,3966824.0
13-04 02:35:48,4.907,3.723,86.971,4.315,0.0,0.085,0.0,239628288.0,0.0,454.0,2332041216.0,736018432.0,16420130816.0,14130888704.0,3539043.0,6122468.0
13-04 02:35:49,4.304,3.713,91.899,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2330234880.0,736018432.0,16428355584.0,14124470272.0,3352696.0,3903262.0
13-04 02:35:50,4.248,3.398,92.184,0.0,0.0,0.170,0.0,40960.0,0.0,3.0,2331013120.0,736018432.0,16435654656.0,14116392960.0,3442347.0,3835510.0
13-04 02:35:51,5.228,3.457,91.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2341621760.0,736018432.0,16443777024.0,14097661952.0,3450180.0,6025978.0
13-04 02:35:52,5.021,4.100,90.711,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2341617664.0,736018432.0,16452169728.0,14089273344.0,3401883.0,4364294.0
13-04 02:35:53,4.396,3.973,91.209,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,2341924864.0,736018432.0,16461053952.0,14080081920.0,3520076.0,4251397.0
13-04 02:35:54,5.046,4.037,90.664,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2342760448.0,736018432.0,16469577728.0,14070722560.0,3721659.0,4343207.0
13-04 02:35:55,5.505,4.170,90.158,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2360078336.0,736018432.0,16477908992.0,14045073408.0,3447524.0,6426274.0
13-04 02:35:56,4.054,3.632,92.230,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2361806848.0,736018432.0,16484593664.0,14036660224.0,3139371.0,3835070.0
13-04 02:35:57,5.518,4.264,90.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2361356288.0,736018432.0,16493551616.0,14028152832.0,3559051.0,4122846.0
13-04 02:35:58,5.038,3.074,91.887,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2361233408.0,736018432.0,16502657024.0,14019170304.0,3763598.0,4439633.0
13-04 02:35:59,5.017,4.431,90.385,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2379984896.0,736018432.0,16509616128.0,13993459712.0,3363342.0,6088110.0
13-04 02:36:00,4.040,3.451,92.424,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2380316672.0,736018432.0,16517349376.0,13985394688.0,3102335.0,3640900.0
13-04 02:36:01,4.698,4.027,91.107,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2379366400.0,736018432.0,16526077952.0,13977616384.0,3404770.0,3990369.0
13-04 02:36:02,4.851,3.319,91.745,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2381819904.0,736018432.0,16534310912.0,13966929920.0,3678885.0,4140227.0
13-04 02:36:03,3.925,3.584,92.406,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2399956992.0,736018432.0,16542400512.0,13940703232.0,3357108.0,6094175.0
13-04 02:36:04,4.866,4.279,90.856,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400579584.0,736018432.0,16550641664.0,13931839488.0,3417488.0,4325302.0
13-04 02:36:05,4.992,3.299,91.540,0.085,0.0,0.085,0.0,28672.0,0.0,4.0,2401046528.0,736018432.0,16558014464.0,13923999744.0,3489935.0,4149620.0
13-04 02:36:06,5.026,3.407,91.397,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2401685504.0,736018432.0,16567308288.0,13914066944.0,3695751.0,4369902.0
13-04 02:36:07,5.523,3.933,90.293,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2420330496.0,736018432.0,16575397888.0,13887332352.0,3368634.0,6116251.0
13-04 02:36:08,4.359,4.023,91.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2422411264.0,736018432.0,16582668288.0,13877981184.0,3301192.0,4118123.0
13-04 02:36:09,4.572,3.810,91.279,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2421833728.0,736018432.0,16591302656.0,13869924352.0,3504722.0,4388954.0
13-04 02:36:10,4.971,4.297,90.312,0.0,0.0,0.421,0.0,16384.0,0.0,2.0,2422341632.0,736018432.0,16600793088.0,13859926016.0,3756657.0,4249054.0
13-04 02:36:11,4.645,3.801,91.132,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,2439278592.0,736018432.0,16609300480.0,13834481664.0,3347659.0,6115077.0
13-04 02:36:12,4.068,3.559,92.203,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2440179712.0,736018432.0,16616566784.0,13826314240.0,3339365.0,4085283.0
13-04 02:36:13,4.829,4.496,90.508,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,2439770112.0,736018432.0,16624570368.0,13818720256.0,3363740.0,3958250.0
13-04 02:36:14,4.259,3.918,91.738,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2440544256.0,736018432.0,16632807424.0,13809709056.0,3609093.0,2473481.0
13-04 02:36:15,3.836,2.728,93.350,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2459852800.0,736018432.0,16640618496.0,13782589440.0,3183656.0,7305020.0
13-04 02:36:16,5.302,4.557,89.892,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,2460966912.0,736018432.0,16648511488.0,13773582336.0,3355480.0,3989914.0
13-04 02:36:17,4.132,4.132,91.484,0.0,0.0,0.253,0.0,8192.0,0.0,2.0,2460577792.0,736018432.0,16656773120.0,13765709824.0,3468158.0,4266371.0
13-04 02:36:18,4.738,3.976,88.748,2.453,0.0,0.085,0.0,91922432.0,0.0,169.0,2461577216.0,736018432.0,16665047040.0,13756436480.0,3458675.0,4067623.0
13-04 02:36:19,4.637,3.541,88.954,2.698,0.0,0.169,0.0,157880320.0,0.0,290.0,2460860416.0,736018432.0,16673652736.0,13748547584.0,3336035.0,5018264.0
13-04 02:36:20,5.401,4.473,90.127,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,2483392512.0,736018432.0,16681664512.0,13718003712.0,3485790.0,4897568.0
13-04 02:36:21,4.653,3.553,91.709,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2483953664.0,736018432.0,16690626560.0,13708480512.0,3367005.0,4178784.0
13-04 02:36:22,4.534,3.336,91.788,0.171,0.0,0.171,0.0,28672.0,0.0,3.0,2485219328.0,736018432.0,16698286080.0,13699555328.0,3763307.0,4361477.0
13-04 02:36:23,4.227,3.466,92.223,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2485305344.0,736018432.0,16706633728.0,13691121664.0,3242732.0,5844180.0
13-04 02:36:24,4.794,4.037,91.001,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2502049792.0,736018432.0,16713510912.0,13667500032.0,3367933.0,4136447.0
13-04 02:36:25,4.946,4.778,90.193,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2500931584.0,736018432.0,16723873792.0,13658255360.0,3544009.0,4345939.0
13-04 02:36:26,4.810,4.304,90.717,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2501677056.0,736018432.0,16731791360.0,13649592320.0,3707852.0,4348114.0
13-04 02:36:27,5.819,3.990,90.108,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,2502758400.0,736018432.0,16738885632.0,13641416704.0,3410018.0,6303979.0
13-04 02:36:28,4.557,3.713,91.561,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2502782976.0,736018432.0,16747753472.0,13632524288.0,3331019.0,4084612.0
13-04 02:36:29,4.806,3.710,91.315,0.0,0.0,0.169,0.0,16384.0,0.0,1.0,2526326784.0,736018432.0,16755105792.0,13601628160.0,3359864.0,3895828.0
13-04 02:36:30,5.135,3.872,90.909,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,2527215616.0,736018432.0,16764354560.0,13591490560.0,3588215.0,4633496.0
13-04 02:36:31,5.223,4.044,90.480,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2525941760.0,736018432.0,16773582848.0,13583536128.0,3634191.0,6158277.0
13-04 02:36:32,5.417,3.917,90.333,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2527666176.0,736018432.0,16780845056.0,13574549504.0,3378363.0,4132414.0
13-04 02:36:33,4.657,3.641,91.533,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2528980992.0,736018432.0,16789463040.0,13564616704.0,3457895.0,4208363.0
13-04 02:36:34,5.892,4.040,89.899,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,2549227520.0,736018432.0,16798744576.0,13535088640.0,3742356.0,4435362.0
13-04 02:36:35,4.762,4.010,91.145,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2550935552.0,736018432.0,16806326272.0,13525798912.0,3299019.0,6033099.0
13-04 02:36:36,4.858,4.104,90.871,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2550112256.0,736018432.0,16815165440.0,13517783040.0,3353443.0,4022363.0
13-04 02:36:37,5.154,4.073,90.441,0.0,0.0,0.333,0.0,0.0,0.0,0.0,2550218752.0,736018432.0,16822480896.0,13510361088.0,3406116.0,3976390.0
13-04 02:36:38,5.232,3.713,90.886,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2565955584.0,736018432.0,16830676992.0,13486428160.0,3669535.0,4285642.0
13-04 02:36:39,4.954,3.694,91.352,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570760192.0,736018432.0,16838496256.0,13473804288.0,3306113.0,6088302.0
13-04 02:36:40,3.791,3.201,92.586,0.253,0.0,0.168,0.0,28672.0,0.0,4.0,2570412032.0,736018432.0,16845459456.0,13467189248.0,2967312.0,3579818.0
13-04 02:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570596352.0,736018432.0,16846635008.0,13465829376.0,7196.0,5165.0
13-04 02:36:42,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2570596352.0,736018432.0,16846635008.0,13465829376.0,30650.0,402586.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570842112.0,736018432.0,16846643200.0,13465575424.0,7096.0,5116.0
13-04 02:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570842112.0,736018432.0,16846643200.0,13465575424.0,8893.0,8123.0
13-04 02:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570842112.0,736018432.0,16846643200.0,13465575424.0,7056.0,4958.0
13-04 02:36:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2570842112.0,736018432.0,16846643200.0,13465575424.0,6302.0,3764.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2570842112.0,736018432.0,16846643200.0,13465575424.0,7096.0,5008.0
13-04 02:36:48,3.445,3.193,93.277,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2570629120.0,736018432.0,16852000768.0,13460430848.0,2614408.0,1567044.0
13-04 02:36:49,5.858,4.603,86.946,2.343,0.0,0.251,0.0,172482560.0,0.0,323.0,2570207232.0,736018432.0,16860622848.0,13452230656.0,3792904.0,6638940.0
13-04 02:36:50,6.281,4.774,88.610,0.0,0.0,0.335,0.0,19652608.0,0.0,36.0,2587131904.0,736018432.0,16871325696.0,13424603136.0,4118728.0,4533294.0
13-04 02:36:51,5.603,4.499,89.728,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2594004992.0,736018432.0,16880381952.0,13408673792.0,4138535.0,6683684.0
13-04 02:36:52,5.055,4.044,90.480,0.168,0.0,0.253,0.0,65536.0,0.0,7.0,2595704832.0,736018432.0,16889016320.0,13398339584.0,3758603.0,4495028.0
13-04 02:36:53,5.917,5.156,88.673,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2594869248.0,736018432.0,16900476928.0,13387714560.0,4521099.0,6789864.0
13-04 02:36:54,5.570,4.388,89.705,0.0,0.0,0.338,0.0,0.0,0.0,0.0,2596368384.0,736018432.0,16910532608.0,13376159744.0,3907823.0,4716854.0
13-04 02:36:55,6.056,5.467,88.225,0.0,0.0,0.252,0.0,0.0,0.0,0.0,2619342848.0,736018432.0,16920322048.0,13343395840.0,4271711.0,6561051.0
13-04 02:36:56,5.719,4.878,89.235,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2618892288.0,736018432.0,16930516992.0,13333651456.0,4143279.0,4565241.0
13-04 02:36:57,6.167,4.750,88.917,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,2618507264.0,736018432.0,16941531136.0,13323022336.0,3916552.0,6129121.0
13-04 02:36:58,6.071,4.469,88.954,0.169,0.0,0.337,0.0,28672.0,0.0,3.0,2621251584.0,736018432.0,16949661696.0,13312147456.0,4170858.0,4619112.0
13-04 02:36:59,6.287,5.013,88.615,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2644434944.0,736018432.0,16960757760.0,13277868032.0,4570579.0,7125926.0
13-04 02:37:00,5.158,5.324,89.351,0.0,0.0,0.166,0.0,0.0,0.0,0.0,2645090304.0,736018432.0,16969207808.0,13268762624.0,3840376.0,4600458.0
13-04 02:37:01,6.298,4.596,88.851,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2645237760.0,736018432.0,16980037632.0,13257785344.0,4375354.0,6470259.0
13-04 02:37:02,5.051,4.125,90.488,0.0,0.0,0.337,0.0,28672.0,0.0,5.0,2645028864.0,736018432.0,16988573696.0,13249458176.0,3733431.0,4260025.0
13-04 02:37:03,6.102,4.746,88.814,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2670419968.0,736018432.0,16999075840.0,13213564928.0,4423162.0,6792720.0
13-04 02:37:04,4.669,3.735,91.256,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,2669895680.0,736018432.0,17007890432.0,13205274624.0,3673900.0,4031647.0
13-04 02:37:05,6.740,4.718,88.374,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2670755840.0,736018432.0,17017622528.0,13194682368.0,4581677.0,6882186.0
13-04 02:37:06,5.259,4.424,90.150,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2670764032.0,736018432.0,17027575808.0,13184720896.0,3611526.0,3735011.0
13-04 02:37:07,5.668,4.230,89.932,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,2671046656.0,736018432.0,17037602816.0,13174411264.0,4154219.0,5976163.0
13-04 02:37:08,5.334,3.556,91.025,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2698989568.0,736018432.0,17047117824.0,13136953344.0,3599174.0,4170449.0
13-04 02:37:09,5.902,5.143,88.702,0.0,0.0,0.253,0.0,0.0,0.0,0.0,2701852672.0,736018432.0,17056632832.0,13124575232.0,4427795.0,6762808.0
13-04 02:37:10,5.115,4.007,90.708,0.0,0.0,0.171,0.0,12288.0,0.0,2.0,2700734464.0,736018432.0,17066708992.0,13115617280.0,3964713.0,4700518.0
13-04 02:37:11,5.668,5.161,88.917,0.0,0.0,0.254,0.0,0.0,0.0,0.0,2701565952.0,736018432.0,17077833728.0,13103661056.0,4446172.0,6443846.0
13-04 02:37:12,5.165,4.064,90.686,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,2702139392.0,736018432.0,17086185472.0,13094735872.0,3833464.0,4701272.0
13-04 02:37:13,6.282,4.075,89.389,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2726924288.0,736018432.0,17096847360.0,13059289088.0,4395148.0,6624698.0
13-04 02:37:14,5.462,4.790,89.580,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2728681472.0,736018432.0,17105772544.0,13048606720.0,3885230.0,4665154.0
13-04 02:37:15,5.942,5.093,88.795,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2728222720.0,736018432.0,17117433856.0,13037404160.0,4596462.0,6959766.0
13-04 02:37:16,4.987,3.804,90.955,0.169,0.0,0.085,0.0,12288.0,0.0,2.0,2727927808.0,736018432.0,17125224448.0,13029908480.0,3737345.0,3997491.0
13-04 02:37:17,6.245,4.388,89.114,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,2751406080.0,736018432.0,17134985216.0,12996669440.0,4137229.0,6489480.0
13-04 02:37:18,4.549,3.791,91.323,0.0,0.0,0.337,0.0,0.0,0.0,0.0,2750849024.0,736018432.0,17144528896.0,12987682816.0,3562256.0,3680741.0
13-04 02:37:19,5.983,5.128,87.436,1.282,0.0,0.171,0.0,55844864.0,0.0,105.0,2751078400.0,736018432.0,17154600960.0,12977381376.0,4694190.0,7214109.0
13-04 02:37:20,5.424,4.492,85.169,4.746,0.0,0.169,0.0,246272000.0,0.0,446.0,2751463424.0,736018432.0,17164906496.0,12966690816.0,4046458.0,4432210.0
13-04 02:37:21,5.877,4.870,89.085,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2753028096.0,736018432.0,17174142976.0,12955889664.0,4033106.0,6587840.0
13-04 02:37:22,6.926,4.223,88.598,0.169,0.0,0.084,0.0,53248.0,0.0,5.0,2779004928.0,736018432.0,17185185792.0,12918870016.0,4253085.0,3235224.0
13-04 02:37:23,5.321,4.899,89.611,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2778906624.0,736018432.0,17196527616.0,12907626496.0,4081023.0,2590550.0
13-04 02:37:24,4.697,3.928,91.204,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2778763264.0,736018432.0,17204822016.0,12899475456.0,3856937.0,9763112.0
13-04 02:37:25,6.365,5.611,87.940,0.0,0.0,0.084,0.0,40960.0,0.0,6.0,2780626944.0,736018432.0,17214746624.0,12887687168.0,4421220.0,6896486.0
13-04 02:37:26,5.627,4.177,90.026,0.0,0.0,0.171,0.0,0.0,0.0,0.0,2780139520.0,736018432.0,17225596928.0,12877324288.0,4294289.0,4865509.0
13-04 02:37:27,5.223,4.634,90.059,0.0,0.0,0.084,0.0,24576.0,0.0,3.0,2808332288.0,736018432.0,17234522112.0,12840206336.0,3701745.0,6081066.0
13-04 02:37:28,5.838,4.230,89.679,0.169,0.0,0.085,0.0,28672.0,0.0,3.0,2808643584.0,736018432.0,17244450816.0,12829966336.0,4120008.0,4155244.0
13-04 02:37:29,5.872,5.285,88.758,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2808463360.0,736018432.0,17253982208.0,12820615168.0,4160859.0,6506076.0
13-04 02:37:30,5.178,4.160,90.492,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2810220544.0,736018432.0,17263620096.0,12809220096.0,3961601.0,4560412.0
13-04 02:37:31,6.728,5.316,87.708,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2808901632.0,736018432.0,17274572800.0,12799586304.0,4268863.0,6746333.0
13-04 02:37:32,6.932,5.241,87.658,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,2832285696.0,736018432.0,17284513792.0,12766261248.0,4525343.0,5203797.0
13-04 02:37:33,6.365,4.188,89.280,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2831859712.0,736018432.0,17293897728.0,12757303296.0,3952622.0,6515133.0
13-04 02:37:34,6.056,4.373,89.066,0.168,0.0,0.336,0.0,12288.0,0.0,2.0,2832060416.0,736018432.0,17303638016.0,12747362304.0,4161701.0,4609543.0
13-04 02:37:35,5.692,4.588,89.635,0.0,0.0,0.085,0.0,16384.0,0.0,1.0,2833010688.0,736018432.0,17313792000.0,12736258048.0,4404308.0,6786476.0
13-04 02:37:36,5.259,4.071,90.500,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2833727488.0,736018432.0,17323970560.0,12725362688.0,3846357.0,4456756.0
13-04 02:37:37,6.734,4.461,88.468,0.0,0.0,0.337,0.0,45056.0,0.0,6.0,2862559232.0,736018432.0,17333702656.0,12686798848.0,4206709.0,6546155.0
13-04 02:37:38,5.565,5.565,88.621,0.0,0.0,0.249,0.0,0.0,0.0,0.0,2863890432.0,736018432.0,17342185472.0,12676984832.0,4005311.0,4467537.0
13-04 02:37:39,6.166,4.814,88.851,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2863099904.0,736018432.0,17352998912.0,12666961920.0,4326548.0,6790420.0
13-04 02:37:40,5.156,4.480,90.025,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,2862297088.0,736018432.0,17363902464.0,12656861184.0,4034767.0,4533705.0
13-04 02:37:41,5.537,4.685,89.693,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2865090560.0,736018432.0,17372950528.0,12645019648.0,4435123.0,6422191.0
13-04 02:37:42,4.790,3.866,91.092,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,2865115136.0,736018432.0,17380315136.0,12637630464.0,3420191.0,4080759.0
13-04 02:37:43,6.599,4.907,88.409,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2897453056.0,736018432.0,17392082944.0,12593524736.0,4417688.0,6358124.0
13-04 02:37:44,4.798,4.293,90.741,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2898001920.0,736018432.0,17400860672.0,12584198144.0,3738957.0,4182700.0
13-04 02:37:45,5.236,4.292,90.215,0.086,0.0,0.172,0.0,12288.0,0.0,2.0,2898415616.0,736018432.0,17411428352.0,12573216768.0,4453631.0,6781438.0
13-04 02:37:46,5.356,3.347,91.213,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2897920000.0,736018432.0,17419673600.0,12565467136.0,3385999.0,3798154.0
13-04 02:37:47,6.002,4.987,88.757,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,2898255872.0,736018432.0,17429872640.0,12554932224.0,4529163.0,6622647.0
13-04 02:37:48,5.877,4.198,89.840,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2928058368.0,736018432.0,17439313920.0,12515688448.0,3719678.0,4228801.0
13-04 02:37:49,5.753,4.569,89.509,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2928574464.0,736018432.0,17449275392.0,12505210880.0,4408566.0,6561779.0
13-04 02:37:50,4.933,4.264,88.127,2.425,0.0,0.251,0.0,88223744.0,0.0,134.0,2928709632.0,736018432.0,17457070080.0,12497281024.0,3476010.0,3681804.0
13-04 02:37:51,6.071,5.902,84.992,2.782,0.0,0.253,0.0,212701184.0,0.0,303.0,2929430528.0,736018432.0,17468542976.0,12485087232.0,4571409.0,6775928.0
13-04 02:37:52,4.726,3.544,91.561,0.0,0.0,0.169,0.0,40960.0,0.0,3.0,2929930240.0,736018432.0,17476640768.0,12476489728.0,3332356.0,3880750.0
13-04 02:37:53,6.862,5.523,87.448,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2929954816.0,736018432.0,17487167488.0,12465938432.0,4699648.0,6890542.0
13-04 02:37:54,6.667,6.0,87.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2954530816.0,736018432.0,17499029504.0,12429500416.0,4481584.0,4931799.0
13-04 02:37:55,4.495,3.902,91.518,0.0,0.0,0.085,0.0,0.0,0.0,0.0,2955132928.0,736018432.0,17506656256.0,12421271552.0,3630318.0,2780353.0
13-04 02:37:56,6.527,4.937,88.452,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2956275712.0,736018432.0,17517060096.0,12409724928.0,4343746.0,8415073.0
13-04 02:37:57,6.076,4.219,89.451,0.084,0.0,0.169,0.0,28672.0,0.0,4.0,2956435456.0,736018432.0,17526468608.0,12400156672.0,4181289.0,6253127.0
13-04 02:37:58,4.770,4.089,90.971,0.0,0.0,0.170,0.0,0.0,0.0,0.0,2955919360.0,736018432.0,17537425408.0,12389715968.0,3890622.0,4656141.0
13-04 02:37:59,6.689,5.686,87.542,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2988560384.0,736018432.0,17546551296.0,12347949056.0,4455130.0,7023604.0
13-04 02:38:00,5.430,5.263,89.056,0.0,0.0,0.251,0.0,0.0,0.0,0.0,2990440448.0,736018432.0,17555427328.0,12337192960.0,3943425.0,4314163.0
13-04 02:38:01,5.597,4.762,89.390,0.0,0.0,0.251,0.0,28672.0,0.0,5.0,2989211648.0,736018432.0,17565368320.0,12328480768.0,3860875.0,6332415.0
13-04 02:38:02,5.428,5.344,89.059,0.0,0.0,0.170,0.0,24576.0,0.0,4.0,2989948928.0,736018432.0,17576546304.0,12316565504.0,4378767.0,4613976.0
13-04 02:38:03,5.828,4.392,89.358,0.169,0.0,0.253,0.0,28672.0,0.0,3.0,2991046656.0,736018432.0,17585401856.0,12306612224.0,4038734.0,6467422.0
13-04 02:38:04,6.511,5.175,88.147,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2990178304.0,736018432.0,17596657664.0,12296224768.0,4243715.0,4715751.0
13-04 02:38:05,6.071,4.637,89.123,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3024588800.0,736018432.0,17605406720.0,12253065216.0,3843305.0,5951772.0
13-04 02:38:06,4.975,4.806,90.051,0.0,0.0,0.169,0.0,12288.0,0.0,1.0,3025387520.0,736018432.0,17614266368.0,12243406848.0,4060288.0,4338640.0
13-04 02:38:07,5.897,4.718,89.132,0.0,0.0,0.253,0.0,32768.0,0.0,3.0,3024752640.0,736018432.0,17625505792.0,12232802304.0,4092449.0,6566980.0
13-04 02:38:08,5.683,4.241,89.907,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3024400384.0,736018432.0,17635545088.0,12223115264.0,4141883.0,4788480.0
13-04 02:38:09,6.740,4.802,88.121,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3025104896.0,736018432.0,17645531136.0,12212424704.0,4516524.0,7031545.0
13-04 02:38:10,5.197,4.443,90.025,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3025047552.0,736018432.0,17654861824.0,12203151360.0,3654518.0,3931712.0
13-04 02:38:11,6.756,5.254,87.656,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3061366784.0,736018432.0,17664860160.0,12156833792.0,4222495.0,6405892.0
13-04 02:38:12,5.579,4.057,90.194,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3060948992.0,736018432.0,17674526720.0,12147585024.0,3970492.0,4558701.0
13-04 02:38:13,6.198,5.611,87.940,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3061354496.0,736018432.0,17684455424.0,12137250816.0,4570717.0,6920473.0
13-04 02:38:14,4.829,4.746,90.175,0.083,0.0,0.167,0.0,12288.0,0.0,2.0,3061616640.0,736018432.0,17693466624.0,12127977472.0,3291270.0,3756686.0
13-04 02:38:15,6.027,5.433,88.115,0.0,0.0,0.424,0.0,0.0,0.0,0.0,3061665792.0,736018432.0,17704615936.0,12116779008.0,4767469.0,6779178.0
13-04 02:38:16,5.312,4.132,90.472,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3062538240.0,736018432.0,17712705536.0,12107816960.0,3729255.0,4386355.0
13-04 02:38:17,5.902,4.021,89.991,0.0,0.0,0.086,0.0,28672.0,0.0,5.0,3093262336.0,736022528.0,17722978304.0,12066816000.0,4280525.0,6840126.0
13-04 02:38:18,4.822,4.399,90.609,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3092819968.0,736022528.0,17733660672.0,12056576000.0,3880084.0,4155335.0
13-04 02:38:19,5.102,4.422,90.221,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3093409792.0,736022528.0,17742082048.0,12047564800.0,4232357.0,6462932.0
13-04 02:38:20,5.316,4.135,90.295,0.084,0.0,0.169,0.0,12288.0,0.0,2.0,3092295680.0,736022528.0,17751703552.0,12039057408.0,3884816.0,4324372.0
13-04 02:38:21,5.760,4.841,85.392,3.840,0.0,0.167,0.0,141672448.0,0.0,203.0,3094257664.0,736022528.0,17760305152.0,12028493824.0,3929964.0,6510469.0
13-04 02:38:22,6.544,5.034,85.990,2.265,0.0,0.168,0.0,159895552.0,0.0,222.0,3094470656.0,736022528.0,17771155456.0,12017430528.0,4403323.0,4694900.0
13-04 02:38:23,6.582,4.557,88.608,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3120562176.0,736022528.0,17782128640.0,11980365824.0,4405489.0,6567960.0
13-04 02:38:24,5.690,4.770,89.372,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3128303616.0,736022528.0,17791381504.0,11963371520.0,3771963.0,4500162.0
13-04 02:38:25,5.678,4.407,89.831,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3129589760.0,736022528.0,17800527872.0,11952939008.0,4134420.0,6168743.0
13-04 02:38:26,5.912,3.970,89.780,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,3128758272.0,736022528.0,17811136512.0,11943161856.0,4152882.0,4479592.0
13-04 02:38:27,4.992,4.569,90.271,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3130228736.0,736022528.0,17820397568.0,11932430336.0,4071683.0,2896792.0
13-04 02:38:28,5.602,4.682,89.465,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3131568128.0,736022528.0,17829601280.0,11921887232.0,4035914.0,8071903.0
13-04 02:38:29,5.630,4.034,90.168,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3131514880.0,736022528.0,17838358528.0,11913183232.0,3664508.0,6305291.0
13-04 02:38:30,7.053,5.961,86.818,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3162968064.0,736022528.0,17849790464.0,11870298112.0,4643875.0,4969471.0
13-04 02:38:31,5.951,4.443,89.438,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3165179904.0,736022528.0,17858555904.0,11859320832.0,4050808.0,6676562.0
13-04 02:38:32,5.489,3.688,90.652,0.086,0.0,0.086,0.0,28672.0,0.0,4.0,3165745152.0,736022528.0,17868660736.0,11848650752.0,4247135.0,4821180.0
13-04 02:38:33,6.397,4.461,88.973,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3164823552.0,736022528.0,17879228416.0,11839004672.0,4164195.0,6509138.0
13-04 02:38:34,5.245,4.907,89.763,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3165507584.0,736022528.0,17887920128.0,11829628928.0,4088116.0,4679738.0
13-04 02:38:35,6.287,4.862,88.516,0.0,0.0,0.335,0.0,0.0,0.0,0.0,3164389376.0,736022528.0,17899896832.0,11818770432.0,4237730.0,6744495.0
13-04 02:38:36,6.010,5.008,88.731,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3196620800.0,736022528.0,17907945472.0,11778490368.0,4018508.0,3973706.0
13-04 02:38:37,6.778,4.519,88.452,0.0,0.0,0.251,0.0,90112.0,0.0,11.0,3208564736.0,736022528.0,17918066688.0,11756425216.0,3878053.0,6192937.0
13-04 02:38:38,5.504,4.064,90.178,0.169,0.0,0.085,0.0,28672.0,0.0,3.0,3208228864.0,736022528.0,17926754304.0,11748073472.0,4114507.0,4491696.0
13-04 02:38:39,4.987,4.987,89.687,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3208491008.0,736022528.0,17937215488.0,11737350144.0,4135347.0,6477373.0
13-04 02:38:40,5.165,4.234,90.432,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3208486912.0,736022528.0,17946087424.0,11728482304.0,4025346.0,4287272.0
13-04 02:38:41,5.396,4.975,89.460,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3208335360.0,736022528.0,17957048320.0,11717672960.0,4020773.0,6447377.0
13-04 02:38:42,6.177,5.008,88.648,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3209142272.0,736022528.0,17966665728.0,11707248640.0,4189348.0,4473801.0
13-04 02:38:43,5.877,4.450,89.505,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3240980480.0,736022528.0,17973829632.0,11668246528.0,3802750.0,6448318.0
13-04 02:38:44,6.071,4.300,89.376,0.169,0.0,0.084,0.0,12288.0,0.0,2.0,3241193472.0,736022528.0,17984536576.0,11657326592.0,4154408.0,4697710.0
13-04 02:38:45,6.007,5.330,88.409,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3241402368.0,736022528.0,17996255232.0,11645399040.0,4519058.0,6801181.0
13-04 02:38:46,5.537,4.446,89.597,0.0,0.0,0.419,0.0,0.0,0.0,0.0,3241672704.0,736022528.0,18006069248.0,11635314688.0,4026203.0,4704643.0
13-04 02:38:47,6.340,4.565,88.926,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,3241820160.0,736022528.0,18015801344.0,11625435136.0,4520211.0,6995198.0
13-04 02:38:48,2.433,1.762,95.638,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3242192896.0,736022528.0,18020012032.0,11620851712.0,1728859.0,2717037.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3241705472.0,736022528.0,18021085184.0,11620265984.0,6176.0,3764.0
13-04 02:38:50,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3241668608.0,736022528.0,18021085184.0,11620302848.0,9088.0,58725.0
13-04 02:38:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3241660416.0,736022528.0,18021093376.0,11620302848.0,7314.0,5561.0
13-04 02:38:52,0.167,0.251,93.400,6.182,0.0,0.0,0.0,192516096.0,0.0,276.0,3242209280.0,736022528.0,18021093376.0,11619753984.0,7484.0,6076.0
13-04 02:38:53,0.0,0.083,97.997,1.920,0.0,0.0,0.0,63610880.0,0.0,92.0,3242467328.0,736022528.0,18021093376.0,11619495936.0,6746.0,4756.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3242303488.0,736022528.0,18021093376.0,11619659776.0,7296.0,5297.0
13-04 02:38:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3242303488.0,736022528.0,18021093376.0,11619659776.0,7550.0,6105.0
13-04 02:38:56,4.396,3.888,91.547,0.169,0.0,0.0,0.0,12288.0,0.0,2.0,3240505344.0,736022528.0,18027827200.0,11614724096.0,3381028.0,4042902.0
13-04 02:38:57,6.048,4.940,88.756,0.0,0.0,0.256,0.0,36864.0,0.0,3.0,3255152640.0,736022528.0,18038935552.0,11588968448.0,4822259.0,5142749.0
13-04 02:38:58,6.967,3.653,89.380,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3283914752.0,736022528.0,18049597440.0,11549544448.0,4315006.0,6813094.0
13-04 02:38:59,6.234,5.729,87.784,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3284566016.0,736022528.0,18060402688.0,11538087936.0,4693483.0,7380599.0
13-04 02:39:00,6.465,4.786,88.581,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3285520384.0,736022528.0,18070192128.0,11527344128.0,4381490.0,4995185.0
13-04 02:39:01,7.571,5.408,86.855,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3286118400.0,736022528.0,18080956416.0,11515981824.0,4739528.0,7066425.0
13-04 02:39:02,5.458,4.702,89.337,0.168,0.0,0.336,0.0,28672.0,0.0,4.0,3285987328.0,736022528.0,18091843584.0,11505225728.0,4071020.0,4297992.0
13-04 02:39:03,6.066,5.307,88.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3285528576.0,736022528.0,18102681600.0,11494846464.0,4471642.0,6768559.0
13-04 02:39:04,5.734,5.312,88.786,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3322347520.0,736022528.0,18111479808.0,11449229312.0,4268997.0,6306284.0
13-04 02:39:05,5.631,5.119,89.078,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3321896960.0,736022528.0,18123870208.0,11437289472.0,4792067.0,5236594.0
13-04 02:39:06,5.013,3.993,90.824,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3323256832.0,736022528.0,18132451328.0,11427348480.0,3941287.0,6245671.0
13-04 02:39:07,7.197,5.690,86.946,0.0,0.0,0.167,0.0,45056.0,0.0,5.0,3322544128.0,736022528.0,18143780864.0,11416731648.0,4747902.0,7141126.0
13-04 02:39:08,6.150,5.139,88.458,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,3322490880.0,736022528.0,18155909120.0,11404656640.0,4524858.0,4542089.0
13-04 02:39:09,5.768,3.902,90.161,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3324776448.0,736022528.0,18163994624.0,11394285568.0,4202818.0,6486748.0
13-04 02:39:10,6.940,5.351,87.458,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3323731968.0,736022528.0,18175455232.0,11383869440.0,4671786.0,5049013.0
13-04 02:39:11,6.084,4.884,88.689,0.0,0.0,0.343,0.0,0.0,0.0,0.0,3358965760.0,736022528.0,18186608640.0,11337482240.0,4725337.0,7456755.0
13-04 02:39:12,6.678,5.843,87.312,0.0,0.0,0.167,0.0,45056.0,0.0,5.0,3360624640.0,736022528.0,18197929984.0,11324502016.0,4528136.0,6903386.0
13-04 02:39:13,6.639,4.874,88.319,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3360587776.0,736022528.0,18208129024.0,11314339840.0,4364427.0,4637914.0
13-04 02:39:14,7.660,5.135,86.785,0.253,0.0,0.168,0.0,28672.0,0.0,3.0,3360829440.0,736022528.0,18219425792.0,11302801408.0,4663823.0,6972018.0
13-04 02:39:15,5.451,4.940,89.523,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3361583104.0,736022528.0,18229751808.0,11291721728.0,4418794.0,6681212.0
13-04 02:39:16,6.081,5.068,88.682,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3362877440.0,736022528.0,18241007616.0,11279171584.0,4422695.0,4659170.0
13-04 02:39:17,6.885,4.534,88.497,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3402846208.0,736022528.0,18252263424.0,11227947008.0,4183483.0,6135449.0
13-04 02:39:18,5.981,4.886,89.048,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3405283328.0,736022528.0,18260058112.0,11217715200.0,4241921.0,4582536.0
13-04 02:39:19,6.229,4.630,88.973,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3403096064.0,736022528.0,18272366592.0,11207593984.0,4312311.0,6323631.0
13-04 02:39:20,6.303,5.026,88.330,0.085,0.0,0.256,0.0,12288.0,0.0,2.0,3403395072.0,736022528.0,18284126208.0,11195535360.0,4789704.0,7240591.0
13-04 02:39:21,5.763,4.661,89.322,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3403804672.0,736022528.0,18293972992.0,11185278976.0,4385001.0,4732980.0
13-04 02:39:22,5.707,4.855,89.182,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,3405271040.0,736022528.0,18304704512.0,11173081088.0,4443754.0,6545596.0
13-04 02:39:23,6.424,4.818,88.419,0.0,0.0,0.338,0.0,0.0,0.0,0.0,3405168640.0,736022528.0,18315333632.0,11162554368.0,4507749.0,6971448.0
13-04 02:39:24,6.218,4.958,88.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3443654656.0,736022528.0,18325704704.0,11113697280.0,4200662.0,4204163.0
13-04 02:39:25,5.932,4.576,89.322,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3444252672.0,736022528.0,18336186368.0,11102617600.0,4212753.0,6057015.0
13-04 02:39:26,6.807,5.546,87.227,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,3445100544.0,736022528.0,18347188224.0,11090767872.0,4825499.0,5278496.0
13-04 02:39:27,5.649,4.384,89.376,0.422,0.0,0.169,0.0,18264064.0,0.0,33.0,3445645312.0,736022528.0,18355720192.0,11081691136.0,3955853.0,5828045.0
13-04 02:39:28,6.564,5.371,83.120,4.774,0.0,0.171,0.0,269443072.0,0.0,303.0,3444797440.0,736022528.0,18368786432.0,11069472768.0,5002549.0,7156640.0
13-04 02:39:29,5.453,4.279,90.101,0.0,0.0,0.168,0.0,55844864.0,0.0,57.0,3444756480.0,736022528.0,18377920512.0,11060379648.0,3818796.0,4643102.0
13-04 02:39:30,7.274,6.605,85.953,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3447726080.0,736022528.0,18390048768.0,11045281792.0,5148245.0,5719010.0
13-04 02:39:31,5.635,3.953,90.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3470655488.0,736022528.0,18398420992.0,11013980160.0,3679742.0,1962847.0
13-04 02:39:32,7.034,5.678,86.864,0.169,0.0,0.254,0.0,53248.0,0.0,5.0,3491799040.0,736022528.0,18410422272.0,10980835328.0,4984881.0,10795481.0
13-04 02:39:33,5.433,3.820,90.577,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3491553280.0,736022528.0,18419949568.0,10971553792.0,3976246.0,6269661.0
13-04 02:39:34,6.873,5.365,87.594,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3491864576.0,736022528.0,18430218240.0,10960973824.0,4621140.0,6597655.0
13-04 02:39:35,6.076,4.726,89.030,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3491864576.0,736022528.0,18441400320.0,10949791744.0,4389735.0,5039113.0
13-04 02:39:36,6.218,4.538,88.908,0.0,0.0,0.336,0.0,0.0,0.0,0.0,3491270656.0,736022528.0,18452529152.0,10939256832.0,4290235.0,6863347.0
13-04 02:39:37,5.631,4.266,89.846,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,3490963456.0,736022528.0,18462621696.0,10929471488.0,4466704.0,4489670.0
13-04 02:39:38,5.927,5.334,88.400,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,3505758208.0,736022528.0,18473566208.0,10903732224.0,4476737.0,6902607.0
13-04 02:39:39,6.633,5.709,87.406,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3538026496.0,736022528.0,18483736576.0,10861293568.0,4486508.0,6146305.0
13-04 02:39:40,5.784,4.862,89.103,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3539808256.0,736022528.0,18493063168.0,10850185216.0,4173722.0,4788679.0
13-04 02:39:41,6.334,5.490,88.091,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3538493440.0,736022528.0,18505424896.0,10839138304.0,4712888.0,6942948.0
13-04 02:39:42,5.862,3.738,90.144,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,3538878464.0,736022528.0,18515169280.0,10829008896.0,4096766.0,4336901.0
13-04 02:39:43,6.622,5.951,87.259,0.084,0.0,0.084,0.0,45056.0,0.0,5.0,3539296256.0,736022528.0,18526064640.0,10817695744.0,4671357.0,6732392.0
13-04 02:39:44,7.113,4.937,87.782,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3539210240.0,736022528.0,18537025536.0,10806820864.0,4400913.0,6624168.0
13-04 02:39:45,5.541,4.518,89.855,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3540414464.0,736022528.0,18546491392.0,10796150784.0,4377833.0,4620057.0
13-04 02:39:46,6.133,5.366,88.160,0.0,0.0,0.341,0.0,0.0,0.0,0.0,3582021632.0,736022528.0,18558283776.0,10742751232.0,4637368.0,7163595.0
13-04 02:39:47,6.334,4.392,88.936,0.084,0.0,0.253,0.0,40960.0,0.0,4.0,3582500864.0,736022528.0,18568679424.0,10731876352.0,4367818.0,6589956.0
13-04 02:39:48,5.813,4.044,89.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3582189568.0,736022528.0,18578399232.0,10722467840.0,4076107.0,4127947.0
13-04 02:39:49,5.992,5.738,88.017,0.169,0.0,0.084,0.0,28672.0,0.0,3.0,3581968384.0,736022528.0,18588868608.0,10712219648.0,4668807.0,7050355.0
13-04 02:39:50,4.859,4.433,90.537,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3581583360.0,736022528.0,18599448576.0,10702024704.0,4160973.0,4249898.0
13-04 02:39:51,7.209,5.448,87.175,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3583090688.0,736022528.0,18609487872.0,10690478080.0,4766989.0,7058893.0
13-04 02:39:52,5.697,4.337,89.626,0.0,0.0,0.340,0.0,16384.0,0.0,2.0,3584413696.0,736022528.0,18620272640.0,10678370304.0,4298374.0,6502478.0
13-04 02:39:53,6.071,4.384,89.376,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3583971328.0,736022528.0,18629943296.0,10669142016.0,4380966.0,4749598.0
13-04 02:39:54,7.131,5.285,87.416,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3627364352.0,736022528.0,18641244160.0,10614448128.0,4526705.0,6849687.0
13-04 02:39:55,6.879,4.614,88.171,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3628908544.0,736022528.0,18650906624.0,10603241472.0,4291589.0,6192988.0
13-04 02:39:56,5.927,4.657,89.246,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3626733568.0,736022528.0,18662223872.0,10594099200.0,4447017.0,4994328.0
13-04 02:39:57,5.766,4.475,89.415,0.0,0.0,0.344,0.0,16384.0,0.0,2.0,3628130304.0,736022528.0,18673082368.0,10581843968.0,4714492.0,7306887.0
13-04 02:39:58,6.411,5.745,85.512,2.082,0.0,0.250,0.0,73170944.0,0.0,81.0,3628933120.0,736022528.0,18683838464.0,10570285056.0,4439225.0,4538827.0
13-04 02:39:59,6.313,5.387,84.596,3.704,0.0,0.0,0.0,251592704.0,0.0,274.0,3631992832.0,736022528.0,18693267456.0,10557796352.0,4467325.0,6720952.0
13-04 02:40:00,5.838,4.569,89.425,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3631304704.0,736022528.0,18704805888.0,10546946048.0,4223170.0,6244043.0
13-04 02:40:01,6.112,5.008,88.795,0.085,0.0,0.0,0.0,12288.0,0.0,2.0,3665506304.0,736022528.0,18716348416.0,10501201920.0,4579754.0,4615763.0
13-04 02:40:02,6.145,4.125,89.310,0.0,0.0,0.421,0.0,61440.0,0.0,7.0,3676983296.0,736022528.0,18724208640.0,10481864704.0,4032316.0,4927509.0
13-04 02:40:03,6.542,5.268,88.020,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3676901376.0,736022528.0,18737176576.0,10468978688.0,4980099.0,3101142.0
13-04 02:40:04,5.877,4.344,89.523,0.0,0.0,0.256,0.0,0.0,0.0,0.0,3677495296.0,736022528.0,18746769408.0,10458791936.0,4324020.0,10570533.0
13-04 02:40:05,6.271,5.254,88.305,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3678072832.0,736022528.0,18758410240.0,10446573568.0,4706043.0,7148929.0
13-04 02:40:06,5.089,3.647,91.009,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3678724096.0,736022528.0,18766499840.0,10437832704.0,3916737.0,3994677.0
13-04 02:40:07,6.566,5.303,87.795,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,3678035968.0,736022528.0,18778611712.0,10426408960.0,4606932.0,6780131.0
13-04 02:40:08,5.668,4.484,89.594,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3678105600.0,736022528.0,18788675584.0,10416275456.0,4203229.0,6167377.0
13-04 02:40:09,6.397,5.051,88.384,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3719380992.0,736022528.0,18799583232.0,10364092416.0,4341943.0,4657190.0
13-04 02:40:10,6.531,4.326,89.059,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3727257600.0,736022528.0,18809581568.0,10346217472.0,4242284.0,6593532.0
13-04 02:40:11,6.476,5.046,88.225,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3727736832.0,736022528.0,18820882432.0,10334437376.0,4494373.0,6329339.0
13-04 02:40:12,6.318,5.813,87.616,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,3726327808.0,736022528.0,18833092608.0,10323636224.0,4774140.0,5250871.0
13-04 02:40:13,5.348,4.754,89.643,0.0,0.0,0.255,0.0,12288.0,0.0,2.0,3727638528.0,736022528.0,18842189824.0,10313228288.0,4232767.0,6843445.0
13-04 02:40:14,5.882,4.348,89.599,0.0,0.0,0.171,0.0,16384.0,0.0,1.0,3726147584.0,736022528.0,18853117952.0,10303791104.0,4455105.0,4257501.0
13-04 02:40:15,5.560,4.886,89.385,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3728973824.0,736022528.0,18861785088.0,10292297728.0,4071998.0,6498192.0
13-04 02:40:16,7.315,6.401,86.118,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3728351232.0,736022528.0,18874068992.0,10280636416.0,4810281.0,6819008.0
13-04 02:40:17,6.282,4.584,89.049,0.0,0.0,0.085,0.0,32768.0,0.0,3.0,3757170688.0,736022528.0,18885324800.0,10240561152.0,4461966.0,4708512.0
13-04 02:40:18,6.859,5.080,87.892,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3777691648.0,736022528.0,18896097280.0,10209267712.0,4524563.0,7258432.0
13-04 02:40:19,5.556,5.051,88.805,0.168,0.0,0.421,0.0,45056.0,0.0,8.0,3778613248.0,736022528.0,18906783744.0,10197659648.0,4314301.0,6479034.0
13-04 02:40:20,5.963,3.918,89.949,0.0,0.0,0.170,0.0,0.0,0.0,0.0,3777544192.0,736022528.0,18916659200.0,10188853248.0,4296670.0,4488780.0
13-04 02:40:21,5.763,4.576,89.492,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3779293184.0,736022528.0,18926747648.0,10177015808.0,4367348.0,6415556.0
13-04 02:40:22,5.494,4.034,90.043,0.0,0.0,0.429,0.0,24576.0,0.0,3.0,3778686976.0,736022528.0,18938630144.0,10165739520.0,4511023.0,4798081.0
13-04 02:40:23,5.644,4.802,89.385,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3779731456.0,736022528.0,18947010560.0,10156314624.0,4122293.0,6096702.0
13-04 02:40:24,6.128,4.681,88.936,0.0,0.0,0.255,0.0,0.0,0.0,0.0,3778707456.0,736022528.0,18958307328.0,10146041856.0,4546829.0,6935143.0
13-04 02:40:25,5.722,4.526,89.240,0.171,0.0,0.342,0.0,28672.0,0.0,3.0,3779244032.0,736022528.0,18969362432.0,10134450176.0,4524641.0,4707424.0
13-04 02:40:26,6.229,4.798,88.721,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3829846016.0,736022528.0,18979831808.0,10073378816.0,4172651.0,6265378.0
13-04 02:40:27,5.470,4.786,89.658,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,3830992896.0,736022528.0,18998886400.0,10053177344.0,4451043.0,6625131.0
13-04 02:40:28,6.324,5.396,88.027,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3830767616.0,736022528.0,19009925120.0,10042363904.0,4637219.0,4875588.0
13-04 02:40:29,5.981,5.476,85.257,3.033,0.0,0.253,0.0,117506048.0,0.0,125.0,3831767040.0,736022528.0,19019329536.0,10031960064.0,4411605.0,6764185.0
13-04 02:40:30,5.565,4.452,86.729,3.168,0.0,0.086,0.0,208314368.0,0.0,234.0,3833901056.0,736022528.0,19030855680.0,10018299904.0,4493013.0,4924935.0
13-04 02:40:31,6.287,4.610,88.684,0.168,0.0,0.251,0.0,12288.0,0.0,2.0,3833311232.0,736022528.0,19041234944.0,10008510464.0,4289944.0,6502493.0
13-04 02:40:32,5.584,4.992,89.086,0.0,0.0,0.338,0.0,45056.0,0.0,3.0,3833155584.0,736022528.0,19050999808.0,9998901248.0,4363594.0,6592779.0
13-04 02:40:33,5.508,5.339,88.983,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3833843712.0,736022528.0,19061915648.0,9987297280.0,4425743.0,4646683.0
13-04 02:40:34,7.125,5.700,86.924,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3878092800.0,736022528.0,19072978944.0,9931984896.0,4535683.0,5135193.0
13-04 02:40:35,6.012,3.810,89.924,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3878821888.0,736022528.0,19083116544.0,9921118208.0,4171879.0,2681408.0
13-04 02:40:36,6.340,5.072,88.335,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3878838272.0,736022528.0,19093839872.0,9910378496.0,4676188.0,10373788.0
13-04 02:40:37,6.628,5.117,88.087,0.084,0.0,0.084,0.0,40960.0,0.0,7.0,3879444480.0,736022528.0,19105574912.0,9898037248.0,4395183.0,6435375.0
13-04 02:40:38,6.795,5.201,87.752,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3879247872.0,736022528.0,19116576768.0,9887232000.0,4468751.0,5091415.0
13-04 02:40:39,5.872,4.698,89.262,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3880275968.0,736022528.0,19125030912.0,9877749760.0,3937535.0,6104223.0
13-04 02:40:40,5.978,5.209,88.728,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3878817792.0,736022528.0,19138215936.0,9866022912.0,4920087.0,7506630.0
13-04 02:40:41,6.424,5.410,88.081,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3880706048.0,736022528.0,19148726272.0,9853624320.0,4781921.0,4923114.0
13-04 02:40:42,7.226,4.983,87.458,0.166,0.0,0.166,0.0,28672.0,0.0,4.0,3882917888.0,736022528.0,19157688320.0,9842450432.0,3994789.0,6586199.0
13-04 02:40:43,7.731,5.294,86.723,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3934171136.0,736022528.0,19171323904.0,9777561600.0,4756698.0,6990580.0
13-04 02:40:44,5.823,4.219,89.789,0.0,0.0,0.169,0.0,0.0,0.0,0.0,3935977472.0,736022528.0,19179122688.0,9767956480.0,4077235.0,4418367.0
13-04 02:40:45,6.864,4.915,88.136,0.0,0.0,0.085,0.0,12288.0,0.0,1.0,3935272960.0,736022528.0,19191926784.0,9755856896.0,4779625.0,6937278.0
13-04 02:40:46,6.155,4.300,89.292,0.0,0.0,0.253,0.0,0.0,0.0,0.0,3937755136.0,736022528.0,19201040384.0,9744261120.0,4197425.0,4402144.0
13-04 02:40:47,6.522,5.017,88.211,0.0,0.0,0.251,0.0,32768.0,0.0,3.0,3939016704.0,736022528.0,19211677696.0,9732362240.0,4355730.0,6348654.0
13-04 02:40:48,6.061,5.556,87.963,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,3937161216.0,736022528.0,19223785472.0,9722109952.0,4563880.0,6577723.0
13-04 02:40:49,5.295,4.014,90.521,0.0,0.0,0.171,0.0,0.0,0.0,0.0,3937656832.0,736022528.0,19234099200.0,9711300608.0,4149586.0,4308189.0
13-04 02:40:50,5.295,4.184,90.436,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3938209792.0,736022528.0,19243188224.0,9701658624.0,4294516.0,6486321.0
13-04 02:40:51,5.803,5.214,88.814,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3937718272.0,736022528.0,19254267904.0,9691070464.0,4378799.0,6478727.0
13-04 02:40:52,7.401,5.551,86.796,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3992899584.0,736022528.0,19265118208.0,9625038848.0,4737060.0,4950821.0
13-04 02:40:53,6.417,5.250,88.0,0.0,0.0,0.333,0.0,0.0,0.0,0.0,3993743360.0,736022528.0,19275358208.0,9613955072.0,4166244.0,6602850.0
13-04 02:40:54,6.050,5.630,87.983,0.168,0.0,0.168,0.0,12288.0,0.0,2.0,3993538560.0,736022528.0,19285647360.0,9603870720.0,4475837.0,4530743.0
13-04 02:40:55,5.438,4.758,89.635,0.0,0.0,0.170,0.0,32768.0,0.0,5.0,3993612288.0,736022528.0,19295559680.0,9593884672.0,4269880.0,6435015.0
13-04 02:40:56,1.172,1.255,97.573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3993296896.0,736022528.0,19298865152.0,9590894592.0,1008905.0,2160526.0
13-04 02:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3993370624.0,736022528.0,19299725312.0,9589960704.0,8275.0,7301.0
13-04 02:40:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3993370624.0,736022528.0,19299725312.0,9589960704.0,10247.0,59828.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,7840.0,6484.0
13-04 02:41:00,0.0,0.167,95.242,4.591,0.0,0.0,0.0,166055936.0,0.0,182.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,7057.0,5156.0
13-04 02:41:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,110055424.0,0.0,116.0,3993620480.0,736022528.0,19299737600.0,9589698560.0,6147.0,3698.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,25052.0,22534.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,10562.0,10004.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,10439.0,8839.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,10468.0,8773.0
13-04 02:41:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3993358336.0,736022528.0,19299737600.0,9589960704.0,7265.0,4855.0
13-04 02:41:07,2.843,0.753,96.405,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3999023104.0,736022528.0,19299770368.0,9584263168.0,30251.0,29549.0
13-04 02:41:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3998474240.0,736022528.0,19299741696.0,9584840704.0,9727.0,8507.0
13-04 02:41:09,5.542,4.198,90.176,0.0,0.0,0.084,0.0,20480.0,0.0,2.0,3994755072.0,736022528.0,19306545152.0,9581756416.0,3663025.0,4222130.0
13-04 02:41:10,6.476,4.626,88.646,0.0,0.0,0.252,0.0,0.0,0.0,0.0,3993923584.0,736022528.0,19317293056.0,9571840000.0,4318102.0,4790529.0
13-04 02:41:11,8.460,5.499,85.956,0.0,0.0,0.085,0.0,0.0,0.0,0.0,3995815936.0,736022528.0,19330281472.0,9556959232.0,5430808.0,7776689.0
13-04 02:41:12,5.734,4.469,89.292,0.169,0.0,0.337,0.0,28672.0,0.0,6.0,3994648576.0,736022528.0,19341033472.0,9547374592.0,4091221.0,6892435.0
13-04 02:41:13,7.264,5.828,86.740,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4016451584.0,736022528.0,19354304512.0,9512300544.0,5432002.0,6797918.0
13-04 02:41:14,7.756,5.588,86.405,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,4051091456.0,736022528.0,19364532224.0,9467432960.0,4411096.0,5015858.0
13-04 02:41:15,6.885,5.793,87.238,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,4050665472.0,736022528.0,19375779840.0,9456611328.0,4860463.0,6967748.0
13-04 02:41:16,7.113,5.774,86.778,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4051693568.0,736022528.0,19386875904.0,9444487168.0,4820115.0,6851972.0
13-04 02:41:17,5.635,5.214,88.982,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4052287488.0,736022528.0,19398086656.0,9432682496.0,4257622.0,6303451.0
13-04 02:41:18,6.803,6.122,86.735,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,4050915328.0,736022528.0,19410821120.0,9421320192.0,5258217.0,6957591.0
13-04 02:41:19,4.979,4.388,90.464,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,4051787776.0,736022528.0,19419463680.0,9411805184.0,3788730.0,4316603.0
13-04 02:41:20,7.803,6.616,85.157,0.0,0.0,0.424,0.0,0.0,0.0,0.0,4054802432.0,736022528.0,19434143744.0,9394110464.0,5660140.0,7543386.0
13-04 02:41:21,5.748,4.649,89.434,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4053508096.0,736022528.0,19444330496.0,9385218048.0,4172271.0,6135138.0
13-04 02:41:22,6.937,5.076,87.817,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4102209536.0,736022528.0,19456712704.0,9324134400.0,4807968.0,4804476.0
13-04 02:41:23,7.835,5.139,86.858,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4105031680.0,736022528.0,19466375168.0,9311649792.0,4558353.0,6545691.0
13-04 02:41:24,7.251,6.239,86.088,0.084,0.0,0.337,0.0,28672.0,0.0,4.0,4104495104.0,736022528.0,19480244224.0,9298317312.0,5277885.0,7459734.0
13-04 02:41:25,6.449,5.360,88.023,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4105625600.0,736022528.0,19490746368.0,9286684672.0,4443961.0,6755032.0
13-04 02:41:26,7.602,6.349,85.881,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4105617408.0,736022528.0,19502227456.0,9275211776.0,5110148.0,5353364.0
13-04 02:41:27,7.407,5.640,86.616,0.0,0.0,0.337,0.0,0.0,0.0,0.0,4107448320.0,736022528.0,19514785792.0,9260822528.0,5014917.0,7134315.0
13-04 02:41:28,5.631,4.352,89.761,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4107784192.0,736022528.0,19523919872.0,9251352576.0,4414031.0,6758071.0
13-04 02:41:29,6.992,5.055,87.700,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,4107329536.0,736022528.0,19536601088.0,9239126016.0,4878462.0,7047602.0
13-04 02:41:30,6.007,4.907,88.832,0.085,0.0,0.169,0.0,45056.0,0.0,8.0,4108697600.0,736022528.0,19547774976.0,9226584064.0,4529908.0,4811299.0
13-04 02:41:31,7.100,5.475,87.254,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4166717440.0,736022528.0,19558830080.0,9157509120.0,5189899.0,7308834.0
13-04 02:41:32,7.389,5.877,86.566,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,4168171520.0,736022528.0,19570098176.0,9144786944.0,4878896.0,7326895.0
13-04 02:41:33,6.441,5.424,87.966,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4167331840.0,736022528.0,19582021632.0,9133703168.0,4827853.0,6551571.0
13-04 02:41:34,6.633,4.592,88.520,0.0,0.0,0.255,0.0,16384.0,0.0,2.0,4167516160.0,736022528.0,19593314304.0,9122226176.0,4766623.0,4991066.0
13-04 02:41:35,7.077,5.828,86.844,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4167159808.0,736022528.0,19604557824.0,9111339008.0,4753903.0,6754607.0
13-04 02:41:36,8.104,5.430,85.965,0.251,0.0,0.251,0.0,28672.0,0.0,3.0,4167954432.0,736022528.0,19616669696.0,9098432512.0,4936199.0,7372294.0
13-04 02:41:37,6.086,5.664,88.081,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4169416704.0,736022528.0,19627245568.0,9086394368.0,4682376.0,7004084.0
13-04 02:41:38,8.153,6.156,85.441,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4170502144.0,736022528.0,19639459840.0,9073094656.0,5239208.0,7568871.0
13-04 02:41:39,5.640,5.976,88.300,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,4170825728.0,736022528.0,19651198976.0,9061031936.0,4434742.0,4869041.0
13-04 02:41:40,7.804,5.489,86.278,0.0,0.0,0.429,0.0,0.0,0.0,0.0,4226883584.0,736022528.0,19664027648.0,8992145408.0,5536823.0,7254724.0
13-04 02:41:41,7.178,6.188,79.043,7.261,0.0,0.330,0.0,264294400.0,0.0,309.0,4228505600.0,736022528.0,19674857472.0,8979693568.0,4430522.0,6903832.0
13-04 02:41:42,6.992,5.813,86.858,0.084,0.0,0.253,0.0,110018560.0,0.0,123.0,4229537792.0,736022528.0,19686633472.0,8966885376.0,5022250.0,5362182.0
13-04 02:41:43,6.728,5.299,87.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4229136384.0,736022528.0,19698929664.0,8954990592.0,4652662.0,6628770.0
13-04 02:41:44,7.485,5.214,87.048,0.0,0.0,0.252,0.0,49152.0,0.0,3.0,4231663616.0,736022528.0,19709370368.0,8942022656.0,4924124.0,5524461.0
13-04 02:41:45,6.160,4.473,89.283,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4231135232.0,736022528.0,19719655424.0,8932265984.0,4252391.0,2711369.0
13-04 02:41:46,8.133,5.726,85.892,0.0,0.0,0.249,0.0,12288.0,0.0,1.0,4231376896.0,736022528.0,19731197952.0,8920481792.0,5008171.0,10338322.0
13-04 02:41:47,6.333,4.833,88.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4232638464.0,736022528.0,19741048832.0,8909369344.0,4045168.0,6203884.0
13-04 02:41:48,6.446,5.937,87.362,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,4233756672.0,736022528.0,19753504768.0,8895795200.0,5179427.0,7306706.0
13-04 02:41:49,8.312,5.542,85.978,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,4297871360.0,736022528.0,19764404224.0,8820781056.0,5018457.0,7312585.0
13-04 02:41:50,6.830,4.806,88.196,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4299579392.0,736022528.0,19775877120.0,8807600128.0,4714741.0,4779712.0
13-04 02:41:51,8.528,5.518,85.702,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4300353536.0,736022528.0,19787739136.0,8794963968.0,4816492.0,6991763.0
13-04 02:41:52,6.926,5.152,87.753,0.0,0.0,0.169,0.0,12288.0,0.0,3.0,4302049280.0,736022528.0,19797467136.0,8783540224.0,4809796.0,7039451.0
13-04 02:41:53,6.672,6.339,86.739,0.0,0.0,0.250,0.0,0.0,0.0,0.0,4300775424.0,736022528.0,19810836480.0,8771444736.0,4745197.0,6874557.0
13-04 02:41:54,6.309,4.859,88.321,0.171,0.0,0.341,0.0,28672.0,0.0,4.0,4301713408.0,736022528.0,19821064192.0,8760279040.0,4806704.0,4952190.0
13-04 02:41:55,5.641,4.701,89.487,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4301168640.0,736022528.0,19834011648.0,8747876352.0,4538162.0,6701182.0
13-04 02:41:56,7.305,6.465,86.062,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4300447744.0,736022528.0,19846569984.0,8736038912.0,5215442.0,7486186.0
13-04 02:41:57,6.266,5.080,88.400,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4301856768.0,736022528.0,19856732160.0,8724467712.0,4653969.0,6647300.0
13-04 02:41:58,5.837,3.948,90.043,0.0,0.0,0.172,0.0,0.0,0.0,0.0,4303220736.0,736022528.0,19865894912.0,8713940992.0,4481195.0,4604819.0
13-04 02:41:59,7.161,5.813,86.858,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,4360343552.0,736022528.0,19879174144.0,8643538944.0,4706238.0,6648132.0
13-04 02:42:00,7.757,5.734,86.172,0.169,0.0,0.169,0.0,12288.0,0.0,2.0,4362244096.0,736022528.0,19891474432.0,8629338112.0,5230618.0,7301122.0
13-04 02:42:01,6.239,5.228,88.364,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4362551296.0,736022528.0,19901820928.0,8618684416.0,4490819.0,6670716.0
13-04 02:42:02,6.520,5.250,88.061,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4363313152.0,736022528.0,19912482816.0,8607260672.0,4725028.0,4889261.0
13-04 02:42:03,7.448,5.607,86.444,0.0,0.0,0.502,0.0,0.0,0.0,0.0,4363919360.0,736022528.0,19925114880.0,8594022400.0,4914124.0,6831493.0
13-04 02:42:04,7.173,4.355,88.386,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,4364763136.0,736022528.0,19937067008.0,8581226496.0,4865782.0,7077070.0
13-04 02:42:05,6.953,4.979,87.897,0.0,0.0,0.172,0.0,0.0,0.0,0.0,4363485184.0,736022528.0,19949940736.0,8569630720.0,5156773.0,7329732.0
13-04 02:42:06,6.091,4.569,89.002,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,4364177408.0,736022528.0,19960066048.0,8558813184.0,4449615.0,4814212.0
13-04 02:42:07,6.932,5.917,86.982,0.0,0.0,0.169,0.0,49152.0,0.0,6.0,4367302656.0,736022528.0,19971735552.0,8544018432.0,5089316.0,7373135.0
13-04 02:42:08,6.234,4.611,88.898,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4422418432.0,736022528.0,19984326656.0,8476311552.0,4661270.0,6522651.0
13-04 02:42:09,6.314,4.522,88.993,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,4426670080.0,736026624.0,19994513408.0,8461869056.0,4445660.0,6754871.0
13-04 02:42:10,6.559,5.026,88.160,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4427124736.0,736026624.0,20006002688.0,8449925120.0,4855256.0,4729514.0
13-04 02:42:11,6.932,5.241,87.574,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4426510336.0,736026624.0,20018233344.0,8438308864.0,4883462.0,7044850.0
13-04 02:42:12,7.562,5.353,81.478,5.353,0.0,0.255,0.0,264364032.0,0.0,285.0,4427673600.0,736026624.0,20029222912.0,8426156032.0,5159052.0,7510461.0
13-04 02:42:13,5.603,5.433,88.710,0.0,0.0,0.255,0.0,88895488.0,0.0,96.0,4429570048.0,736026624.0,20041048064.0,8412434432.0,4694472.0,6972121.0
13-04 02:42:14,7.333,6.0,86.417,0.0,0.0,0.250,0.0,40960.0,0.0,3.0,4429938688.0,736026624.0,20051955712.0,8401158144.0,4740441.0,4958078.0
13-04 02:42:15,6.531,5.089,88.210,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4431810560.0,736026624.0,20062539776.0,8388702208.0,4777018.0,6568445.0
13-04 02:42:16,5.772,4.839,89.219,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4431372288.0,736026624.0,20074463232.0,8377217024.0,4365744.0,5013519.0
13-04 02:42:17,6.457,5.607,87.681,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4431192064.0,736026624.0,20086607872.0,8365252608.0,5058673.0,3113394.0
13-04 02:42:18,5.941,5.272,88.285,0.167,0.0,0.335,0.0,12288.0,0.0,2.0,4483710976.0,736026624.0,20095832064.0,8303509504.0,4181691.0,10275260.0
13-04 02:42:19,5.396,3.963,90.472,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,4497371136.0,736026624.0,20105199616.0,8280481792.0,3513150.0,4168232.0
13-04 02:42:20,5.833,3.719,90.279,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4498190336.0,736026624.0,20114378752.0,8270483456.0,3660383.0,6296310.0
13-04 02:42:21,6.812,5.551,87.468,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4499476480.0,736026624.0,20125143040.0,8258433024.0,4773712.0,6732077.0
13-04 02:42:22,9.137,7.191,83.418,0.0,0.0,0.254,0.0,16384.0,0.0,1.0,4500295680.0,736026624.0,20140675072.0,8242081792.0,6415751.0,8116396.0
13-04 02:42:23,7.423,5.717,86.604,0.0,0.0,0.256,0.0,0.0,0.0,0.0,4499865600.0,736026624.0,20153896960.0,8229289984.0,5581598.0,7103365.0
13-04 02:42:24,6.372,5.607,87.850,0.085,0.0,0.085,0.0,45056.0,0.0,5.0,4501544960.0,736026624.0,20165304320.0,8216203264.0,4792018.0,6840278.0
13-04 02:42:25,7.712,5.197,86.924,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4502831104.0,736026624.0,20177473536.0,8202747904.0,4920803.0,6399189.0
13-04 02:42:26,6.117,4.333,89.295,0.0,0.0,0.255,0.0,0.0,0.0,0.0,4502319104.0,736026624.0,20188585984.0,8192147456.0,4549598.0,4246659.0
13-04 02:42:27,7.288,5.339,87.288,0.0,0.0,0.085,0.0,12288.0,0.0,3.0,4502831104.0,736026624.0,20200075264.0,8180146176.0,5029816.0,7264182.0
13-04 02:42:28,6.112,5.178,88.370,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4549181440.0,736026624.0,20210581504.0,8123289600.0,4847181.0,6917308.0
13-04 02:42:29,7.725,5.542,86.482,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,4568543232.0,736026624.0,20222394368.0,8092114944.0,4704528.0,7394875.0
13-04 02:42:30,6.784,5.779,87.186,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,4569018368.0,736026624.0,20234051584.0,8079982592.0,4637661.0,4932964.0
13-04 02:42:31,7.370,5.695,86.683,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4569653248.0,736026624.0,20245409792.0,8067989504.0,4946594.0,7070119.0
13-04 02:42:32,6.492,5.481,87.774,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4570406912.0,736026624.0,20256718848.0,8055926784.0,4761874.0,7139665.0
13-04 02:42:33,6.899,6.401,86.367,0.0,0.0,0.333,0.0,0.0,0.0,0.0,4570439680.0,736026624.0,20268335104.0,8044277760.0,4812239.0,7020172.0
13-04 02:42:34,6.408,6.239,87.015,0.0,0.0,0.337,0.0,16384.0,0.0,2.0,4570947584.0,736026624.0,20279767040.0,8032337920.0,5028020.0,5151163.0
13-04 02:42:35,6.610,5.932,87.203,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4571103232.0,736026624.0,20292116480.0,8019832832.0,5041349.0,7285008.0
13-04 02:42:36,7.113,5.080,87.553,0.085,0.0,0.169,0.0,12288.0,0.0,2.0,4573941760.0,736026624.0,20304265216.0,8004845568.0,4878541.0,7021340.0
13-04 02:42:37,6.723,4.874,88.151,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4573679616.0,736026624.0,20314447872.0,7994925056.0,4416315.0,6895354.0
13-04 02:42:38,7.010,5.997,86.824,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4578844672.0,736026624.0,20326060032.0,7978147840.0,5068184.0,5004011.0
13-04 02:42:39,6.961,5.433,87.436,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,4640296960.0,736026624.0,20338200576.0,7904555008.0,4732280.0,7062370.0
13-04 02:42:40,6.700,5.695,87.521,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4643328000.0,736026624.0,20348497920.0,7891226624.0,4594100.0,6751003.0
13-04 02:42:41,6.449,5.444,87.521,0.168,0.0,0.419,0.0,12288.0,0.0,2.0,4643766272.0,736026624.0,20360335360.0,7878950912.0,4789281.0,6860444.0
13-04 02:42:42,7.083,5.649,86.172,0.927,0.0,0.169,0.0,41164800.0,0.0,53.0,4643786752.0,736026624.0,20371959808.0,7867305984.0,4928835.0,5057235.0
13-04 02:42:43,6.882,4.673,83.687,4.503,0.0,0.255,0.0,267386880.0,0.0,268.0,4643528704.0,736026624.0,20383977472.0,7855546368.0,4926496.0,7123421.0
13-04 02:42:44,6.474,4.514,88.501,0.085,0.0,0.426,0.0,44818432.0,0.0,53.0,4643983360.0,736026624.0,20395339776.0,7843729408.0,4903840.0,7002559.0
13-04 02:42:45,5.927,4.826,89.077,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4645326848.0,736026624.0,20405514240.0,7832211456.0,4406732.0,6746799.0
13-04 02:42:46,7.149,4.766,88.0,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4645011456.0,736026624.0,20418236416.0,7819804672.0,5025608.0,5386665.0
13-04 02:42:47,7.022,5.753,86.887,0.169,0.0,0.169,0.0,28672.0,0.0,3.0,4645912576.0,736026624.0,20428640256.0,7808499712.0,4795479.0,6513479.0
13-04 02:42:48,6.672,5.321,87.753,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4646481920.0,736026624.0,20439674880.0,7796895744.0,4818775.0,5268596.0
13-04 02:42:49,6.593,4.818,88.250,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,4674297856.0,736026624.0,20449644544.0,7759110144.0,4560992.0,2726312.0
13-04 02:42:50,7.023,5.602,87.124,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4714827776.0,736026624.0,20461809664.0,7706415104.0,4467917.0,9898641.0
13-04 02:42:51,6.768,5.668,87.225,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4716273664.0,736026624.0,20474019840.0,7692759040.0,4981362.0,7289867.0
13-04 02:42:52,7.358,6.104,86.371,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4717137920.0,736026624.0,20484902912.0,7681011712.0,4966513.0,7395773.0
13-04 02:42:53,6.706,5.263,87.776,0.085,0.0,0.170,0.0,24576.0,0.0,3.0,4717551616.0,736026624.0,20496384000.0,7669116928.0,4832238.0,6939050.0
13-04 02:42:54,5.907,5.570,88.354,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,4717928448.0,736026624.0,20507344896.0,7657779200.0,4721481.0,4910657.0
13-04 02:42:55,6.372,4.843,88.615,0.0,0.0,0.170,0.0,0.0,0.0,0.0,4716834816.0,736026624.0,20519714816.0,7646502912.0,4653071.0,6484832.0
13-04 02:42:56,6.943,5.165,87.722,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4717600768.0,736026624.0,20530589696.0,7634862080.0,4752277.0,6793228.0
13-04 02:42:57,8.249,5.471,86.111,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4718501888.0,736026624.0,20543582208.0,7620968448.0,5172973.0,7346113.0
13-04 02:42:58,6.419,5.574,87.753,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4719194112.0,736026624.0,20554924032.0,7608934400.0,4737304.0,4900759.0
13-04 02:42:59,6.605,5.184,87.709,0.084,0.0,0.418,0.0,28672.0,0.0,4.0,4718764032.0,736026624.0,20565774336.0,7598514176.0,4493104.0,6543401.0
13-04 02:43:00,7.336,5.649,86.847,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4793401344.0,736026624.0,20577628160.0,7512023040.0,4815012.0,7050852.0
13-04 02:43:01,6.091,5.245,88.325,0.0,0.0,0.338,0.0,0.0,0.0,0.0,4795629568.0,736026624.0,20587687936.0,7499735040.0,4633512.0,6622533.0
13-04 02:43:02,6.841,5.659,87.162,0.0,0.0,0.338,0.0,12288.0,0.0,3.0,4796026880.0,736026624.0,20600053760.0,7486971904.0,5039422.0,5087562.0
13-04 02:43:03,6.124,4.782,89.010,0.0,0.0,0.084,0.0,0.0,0.0,0.0,4796129280.0,736026624.0,20609404928.0,7477518336.0,4224052.0,6172792.0
13-04 02:43:04,7.383,5.956,86.242,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,4796174336.0,736026624.0,20622512128.0,7464366080.0,4941567.0,7390587.0
13-04 02:43:05,7.352,5.848,86.466,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,4797448192.0,736026624.0,20633268224.0,7452336128.0,4923935.0,7036852.0
13-04 02:43:06,7.544,5.616,86.588,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4796452864.0,736026624.0,20646010880.0,7440588800.0,4897196.0,5011866.0
13-04 02:43:07,7.407,4.966,87.458,0.0,0.0,0.168,0.0,0.0,0.0,0.0,4796993536.0,736026624.0,20658049024.0,7428009984.0,4867289.0,6856424.0
13-04 02:43:08,7.167,5.583,87.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,4798156800.0,736026624.0,20668592128.0,7416303616.0,4587684.0,6834737.0
13-04 02:43:09,1.509,1.341,97.150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800286720.0,736026624.0,20672339968.0,7410425856.0,1308204.0,2101005.0
13-04 02:43:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,4800143360.0,736026624.0,20672913408.0,7409995776.0,8208.0,5838.0
13-04 02:43:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,4800143360.0,736026624.0,20672913408.0,7409995776.0,10168.0,59914.0
13-04 02:43:12,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4800987136.0,736026624.0,20672917504.0,7409147904.0,8919.0,7170.0
13-04 02:43:13,0.0,0.167,98.413,1.420,0.0,0.0,0.0,77914112.0,0.0,79.0,4800782336.0,736026624.0,20672917504.0,7409352704.0,9283.0,7928.0
13-04 02:43:14,0.083,0.083,97.496,2.254,0.0,0.083,0.0,214388736.0,0.0,222.0,4800741376.0,736026624.0,20672917504.0,7409393664.0,6449.0,4470.0
13-04 02:43:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,4800741376.0,736026624.0,20672917504.0,7409393664.0,7215.0,6033.0
13-04 02:43:16,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4800741376.0,736026624.0,20672917504.0,7409393664.0,6583.0,4138.0
13-04 02:43:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,4800741376.0,736026624.0,20672917504.0,7409393664.0,6549.0,4047.0
13-04 02:43:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800741376.0,736026624.0,20672917504.0,7409393664.0,7974.0,6723.0
13-04 02:43:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,7.0,4800139264.0,736026624.0,20672921600.0,7409991680.0,8017.0,6519.0
13-04 02:43:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,8600.0,7531.0
13-04 02:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,8075.0,6781.0
13-04 02:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,7471.0,5758.0
13-04 02:43:23,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,7188.0,4726.0
13-04 02:43:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,7231.0,5321.0
13-04 02:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,6412.0,4022.0
13-04 02:43:26,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,9757.0,8534.0
13-04 02:43:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,7590.0,6151.0
13-04 02:43:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,8229.0,6922.0
13-04 02:43:29,0.083,0.083,99.667,0.083,0.0,0.083,0.0,28672.0,0.0,3.0,4800102400.0,736026624.0,20672921600.0,7410028544.0,9173.0,8138.0
13-04 02:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800098304.0,736026624.0,20672925696.0,7410028544.0,7793.0,5732.0
13-04 02:43:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800098304.0,736026624.0,20672925696.0,7410028544.0,7233.0,4694.0
13-04 02:43:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,4800946176.0,736026624.0,20672925696.0,7409180672.0,25366.0,23480.0
13-04 02:43:33,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4800606208.0,736026624.0,20672925696.0,7409520640.0,7683.0,5145.0
13-04 02:43:34,4.557,4.557,90.717,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4799426560.0,736026624.0,20680515584.0,7403110400.0,3496449.0,4254405.0
13-04 02:43:35,5.004,4.495,90.161,0.170,0.0,0.170,0.0,12288.0,0.0,2.0,4799569920.0,736026624.0,20689321984.0,7394160640.0,4132692.0,4874754.0
13-04 02:43:36,6.791,5.008,87.861,0.0,0.0,0.340,0.0,0.0,0.0,0.0,4835016704.0,736026624.0,20700348416.0,7347687424.0,4683576.0,7053314.0
13-04 02:43:37,8.552,6.435,84.759,0.0,0.0,0.254,0.0,28672.0,0.0,5.0,4869353472.0,736026624.0,20713082880.0,7300616192.0,5657970.0,7527765.0
13-04 02:43:38,6.838,5.128,87.949,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4869091328.0,736026624.0,20726362112.0,7287599104.0,5006020.0,6890151.0
13-04 02:43:39,5.812,4.188,89.829,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4869902336.0,736026624.0,20737208320.0,7275941888.0,4560447.0,6576680.0
13-04 02:43:40,5.308,5.308,89.212,0.0,0.0,0.171,0.0,0.0,0.0,0.0,4870619136.0,736026624.0,20747755520.0,7264677888.0,4844004.0,4546926.0
13-04 02:43:41,7.550,6.124,85.906,0.168,0.0,0.252,0.0,12288.0,0.0,2.0,4870696960.0,736026624.0,20760768512.0,7251587072.0,5255000.0,7107999.0
13-04 02:43:42,5.631,5.290,88.823,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,4871532544.0,736026624.0,20771000320.0,7240519680.0,4763087.0,6302292.0
13-04 02:43:43,6.998,4.553,88.280,0.0,0.0,0.169,0.0,0.0,0.0,0.0,4871782400.0,736026624.0,20782301184.0,7228968960.0,4519113.0,6390643.0
13-04 02:43:44,7.686,5.997,86.064,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4873551872.0,736026624.0,20796186624.0,7213314048.0,5317573.0,7162498.0
13-04 02:43:45,7.344,6.063,86.507,0.0,0.0,0.085,0.0,0.0,0.0,0.0,4873637888.0,736026624.0,20808544256.0,7200870400.0,5524358.0,7628447.0
13-04 02:43:46,6.809,5.702,87.064,0.0,0.0,0.426,0.0,0.0,0.0,0.0,4874149888.0,736026624.0,20821200896.0,7187701760.0,5257456.0,7525398.0
13-04 02:43:47,7.928,5.371,86.445,0.085,0.0,0.171,0.0,36864.0,0.0,5.0,4948172800.0,736026624.0,20834349056.0,7100530688.0,5139919.0,7259130.0
13-04 02:43:48,6.751,5.654,87.342,0.0,0.0,0.253,0.0,0.0,0.0,0.0,4949372928.0,736026624.0,20845498368.0,7088181248.0,4826974.0,4847432.0
13-04 02:43:49,8.285,6.444,84.937,0.0,0.0,0.335,0.0,0.0,0.0,0.0,4948504576.0,736026624.0,20858785792.0,7075762176.0,5617920.0,7422049.0
13-04 02:43:50,7.448,6.444,85.858,0.0,0.0,0.251,0.0,0.0,0.0,0.0,4950052864.0,736026624.0,20870983680.0,7062016000.0,5173987.0,7556785.0
13-04 02:43:51,6.807,5.378,87.563,0.0,0.0,0.252,0.0,0.0,0.0,0.0,4950458368.0,736026624.0,20883099648.0,7049494528.0,4707519.0,6740521.0
13-04 02:43:52,7.797,6.441,85.508,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,4951523328.0,736026624.0,20894990336.0,7036538880.0,5808203.0,7654124.0
13-04 02:43:53,7.336,5.143,87.352,0.084,0.0,0.084,0.0,28672.0,0.0,3.0,4950519808.0,736026624.0,20908253184.0,7024279552.0,4844368.0,5574397.0
13-04 02:43:54,6.795,4.950,88.087,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,4953747456.0,736026624.0,20918386688.0,7010918400.0,4403200.0,6384356.0
13-04 02:43:55,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,4953669632.0,736026624.0,20920209408.0,7009173504.0,7482.0,5613.0
13-04 02:43:56,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4953669632.0,736026624.0,20920209408.0,7009173504.0,169352.0,2001464.0
13-04 02:43:57,6.146,5.565,88.040,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,4952756224.0,736026624.0,20930203648.0,7000092672.0,4129238.0,4431667.0
13-04 02:43:58,6.593,5.156,87.997,0.0,0.0,0.254,0.0,0.0,0.0,0.0,4954501120.0,736026624.0,20940722176.0,6987829248.0,4687862.0,6521299.0
13-04 02:43:59,6.548,4.422,88.605,0.170,0.0,0.255,0.0,12288.0,0.0,2.0,4955742208.0,736026624.0,20951822336.0,6975488000.0,4617370.0,6643353.0
13-04 02:44:00,12.383,10.248,76.857,0.0,0.0,0.512,0.0,0.0,0.0,0.0,5031788544.0,736026624.0,20973420544.0,6877843456.0,9302170.0,11687991.0
13-04 02:44:01,12.743,11.561,75.443,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5032439808.0,736026624.0,20995883008.0,6854729728.0,8538106.0,11465439.0
13-04 02:44:02,8.354,7.426,83.882,0.0,0.0,0.338,0.0,16384.0,0.0,2.0,5033357312.0,736026624.0,21010542592.0,6839152640.0,6175629.0,7811045.0
13-04 02:44:03,8.868,7.010,84.037,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5032800256.0,736026624.0,21025984512.0,6824267776.0,6111824.0,9548481.0
13-04 02:44:04,9.740,7.137,78.505,4.282,0.0,0.336,0.0,171507712.0,0.0,180.0,5034405888.0,736026624.0,21040783360.0,6807863296.0,6389489.0,7616073.0
13-04 02:44:05,7.949,6.068,83.077,2.650,0.0,0.256,0.0,202027008.0,0.0,212.0,5033877504.0,736026624.0,21054967808.0,6794207232.0,5909371.0,7274810.0
13-04 02:44:06,7.367,5.588,86.960,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5035057152.0,736026624.0,21068447744.0,6779547648.0,5018079.0,6774543.0
13-04 02:44:07,6.549,5.626,87.490,0.0,0.0,0.336,0.0,57344.0,0.0,4.0,5035536384.0,736026624.0,21078986752.0,6768529408.0,4842173.0,6842506.0
13-04 02:44:08,6.969,6.381,86.398,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5037064192.0,736026624.0,21090689024.0,6755299328.0,5043624.0,7118970.0
13-04 02:44:09,7.877,5.651,86.216,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5111820288.0,736026624.0,21103968256.0,6667264000.0,5312982.0,6939972.0
13-04 02:44:10,8.070,6.822,84.859,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5111922688.0,736026624.0,21117779968.0,6653349888.0,5348916.0,7522140.0
13-04 02:44:11,5.470,5.214,89.060,0.085,0.0,0.171,0.0,12288.0,0.0,2.0,5112537088.0,736026624.0,21128544256.0,6641971200.0,4668642.0,6731613.0
13-04 02:44:12,7.966,5.847,85.932,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5113405440.0,736026624.0,21140795392.0,6628851712.0,5351738.0,5715921.0
13-04 02:44:13,7.970,6.460,85.403,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5113712640.0,736026624.0,21154877440.0,6614462464.0,5294063.0,7094603.0
13-04 02:44:14,7.077,5.139,87.447,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5114863616.0,736026624.0,21165772800.0,6602416128.0,4741196.0,6818952.0
13-04 02:44:15,7.492,5.976,86.364,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5114540032.0,736026624.0,21179060224.0,6589452288.0,5171787.0,6918564.0
13-04 02:44:16,6.487,4.886,88.374,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5115088896.0,736026624.0,21189136384.0,6578827264.0,4561571.0,6602099.0
13-04 02:44:17,7.679,5.887,85.922,0.085,0.0,0.427,0.0,28672.0,0.0,4.0,5115805696.0,736026624.0,21202513920.0,6564732928.0,5677324.0,7333647.0
13-04 02:44:18,6.922,6.005,86.572,0.0,0.0,0.500,0.0,8192.0,0.0,1.0,5116477440.0,736026624.0,21214638080.0,6551937024.0,4856743.0,7272848.0
13-04 02:44:19,7.868,5.668,86.210,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5115838464.0,736026624.0,21226758144.0,6540455936.0,5250224.0,7328812.0
13-04 02:44:20,6.621,5.688,87.606,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5161676800.0,736026624.0,21239431168.0,6481944576.0,5233743.0,5423143.0
13-04 02:44:21,7.451,5.250,86.960,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5195755520.0,736026624.0,21251203072.0,6436093952.0,4921079.0,6911376.0
13-04 02:44:22,7.022,5.415,87.394,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5196849152.0,736026624.0,21263855616.0,6422347776.0,4948522.0,6872583.0
13-04 02:44:23,7.411,5.622,86.627,0.170,0.0,0.170,0.0,28672.0,0.0,3.0,5197164544.0,736026624.0,21276827648.0,6409060352.0,5400363.0,7234440.0
13-04 02:44:24,6.847,5.072,87.828,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5197971456.0,736026624.0,21287948288.0,6397132800.0,4824601.0,6508295.0
13-04 02:44:25,7.608,6.593,85.630,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5199368192.0,736026624.0,21300695040.0,6382989312.0,5504927.0,3914329.0
13-04 02:44:26,6.616,5.428,87.786,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5200252928.0,736026624.0,21312593920.0,6370205696.0,4991839.0,6280408.0
13-04 02:44:27,7.071,5.556,87.121,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5200556032.0,736026624.0,21324484608.0,6358011904.0,4950172.0,11209852.0
13-04 02:44:28,4.794,3.448,91.674,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5200130048.0,736026624.0,21331693568.0,6351228928.0,3257953.0,4213817.0
13-04 02:44:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5200367616.0,736026624.0,21333938176.0,6348746752.0,9268.0,7977.0
13-04 02:44:30,0.832,1.082,98.087,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,5200715776.0,736026624.0,21334384640.0,6347952128.0,552095.0,951203.0
13-04 02:44:31,6.150,5.392,88.374,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5200343040.0,736026624.0,21344968704.0,6337740800.0,4730944.0,4927677.0
13-04 02:44:32,11.679,8.866,79.284,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5203705856.0,736026624.0,21363879936.0,6315466752.0,8412237.0,11675643.0
13-04 02:44:33,10.571,8.099,81.074,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5249363968.0,736026624.0,21383208960.0,6250479616.0,6964848.0,10288835.0
13-04 02:44:34,13.497,9.762,76.231,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5284700160.0,736026624.0,21403746304.0,6194606080.0,8422030.0,11445412.0
13-04 02:44:35,8.913,6.961,79.032,4.754,0.0,0.340,0.0,184938496.0,0.0,186.0,5286719488.0,736026624.0,21417717760.0,6178615296.0,6257911.0,8958508.0
13-04 02:44:36,7.738,6.548,84.269,1.190,0.0,0.255,0.0,190001152.0,0.0,188.0,5286457344.0,736026624.0,21432238080.0,6164357120.0,5986262.0,8305054.0
13-04 02:44:37,7.895,5.603,86.163,0.0,0.0,0.340,0.0,57344.0,0.0,4.0,5288189952.0,736026624.0,21445238784.0,6149623808.0,5485589.0,7622763.0
13-04 02:44:38,6.741,5.973,87.116,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5287243776.0,736026624.0,21459312640.0,6136496128.0,5463783.0,7094912.0
13-04 02:44:39,6.768,6.176,86.887,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5288361984.0,736026624.0,21471625216.0,6123065344.0,5137453.0,7176440.0
13-04 02:44:40,8.634,6.538,84.577,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5288460288.0,736026624.0,21484388352.0,6110203904.0,5633175.0,7452561.0
13-04 02:44:41,6.250,5.405,88.007,0.084,0.0,0.253,0.0,12288.0,0.0,2.0,5288624128.0,736026624.0,21497245696.0,6097182720.0,4778014.0,5111587.0
13-04 02:44:42,6.838,5.385,87.436,0.0,0.0,0.342,0.0,16384.0,0.0,2.0,5288054784.0,736026624.0,21509689344.0,6085308416.0,5184415.0,6889247.0
13-04 02:44:43,6.758,5.047,87.938,0.0,0.0,0.257,0.0,0.0,0.0,0.0,5288206336.0,736026624.0,21521629184.0,6073217024.0,5023026.0,6782779.0
13-04 02:44:44,8.799,5.838,85.279,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5370970112.0,736026624.0,21534351360.0,5977731072.0,5313777.0,7456191.0
13-04 02:44:45,7.404,5.532,86.638,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5372764160.0,736026624.0,21547307008.0,5962981376.0,5440040.0,7926784.0
13-04 02:44:46,6.441,5.508,87.797,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5372444672.0,736026624.0,21559300096.0,5951307776.0,4848118.0,6820064.0
13-04 02:44:47,6.847,6.002,86.813,0.085,0.0,0.254,0.0,28672.0,0.0,4.0,5372702720.0,736026624.0,21571194880.0,5939154944.0,5039548.0,6899250.0
13-04 02:44:48,7.628,6.119,86.085,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,5374177280.0,736026624.0,21584023552.0,5924851712.0,5195805.0,6879520.0
13-04 02:44:49,7.473,5.961,86.398,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5374156800.0,736026624.0,21595340800.0,5913554944.0,5175273.0,7388315.0
13-04 02:44:50,7.795,6.119,85.918,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5374316544.0,736026624.0,21608648704.0,5900087296.0,5169773.0,5682350.0
13-04 02:44:51,7.782,6.109,85.941,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5373788160.0,736026624.0,21622362112.0,5886902272.0,5218704.0,6876967.0
13-04 02:44:52,6.689,5.758,87.468,0.0,0.0,0.085,0.0,16384.0,0.0,2.0,5376335872.0,736026624.0,21633773568.0,5872943104.0,4777885.0,6686550.0
13-04 02:44:53,7.542,5.763,86.356,0.169,0.0,0.169,0.0,20480.0,0.0,3.0,5376647168.0,736026624.0,21646315520.0,5860089856.0,5333275.0,7522642.0
13-04 02:44:54,8.033,6.444,85.188,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5376139264.0,736026624.0,21659107328.0,5847805952.0,5328451.0,7578910.0
13-04 02:44:55,7.679,5.717,86.519,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5377064960.0,736026624.0,21671817216.0,5834170368.0,5697687.0,8145199.0
13-04 02:44:56,8.094,5.734,85.919,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5463412736.0,736026624.0,21684293632.0,5735346176.0,4845011.0,7072336.0
13-04 02:44:57,6.336,5.137,88.271,0.0,0.0,0.257,0.0,16384.0,0.0,2.0,5463265280.0,736026624.0,21697007616.0,5722779648.0,5070415.0,5479011.0
13-04 02:44:58,7.294,5.428,87.023,0.170,0.0,0.085,0.0,28672.0,0.0,3.0,5464698880.0,736026624.0,21707993088.0,5710360576.0,4819696.0,2696541.0
13-04 02:44:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5464739840.0,736026624.0,21709565952.0,5708746752.0,33140.0,3616473.0
13-04 02:45:00,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5464739840.0,736026624.0,21709565952.0,5708746752.0,20755.0,1816468.0
13-04 02:45:01,6.594,4.174,89.149,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5465624576.0,736026624.0,21717610496.0,5699817472.0,3975051.0,4999498.0
13-04 02:45:02,10.572,7.799,81.109,0.0,0.0,0.520,0.0,45056.0,0.0,2.0,5466275840.0,736026624.0,21737041920.0,5679734784.0,7683260.0,11195848.0
13-04 02:45:03,10.570,9.144,79.950,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5465853952.0,736026624.0,21755764736.0,5661433856.0,7844743.0,9788920.0
13-04 02:45:04,10.119,8.588,80.867,0.0,0.0,0.425,0.0,12288.0,0.0,2.0,5468278784.0,736026624.0,21773197312.0,5641576448.0,7313292.0,8145470.0
13-04 02:45:05,8.799,7.953,82.910,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5470195712.0,736026624.0,21789761536.0,5623095296.0,6616650.0,9916710.0
13-04 02:45:06,7.502,6.053,80.904,5.286,0.0,0.256,0.0,211677184.0,0.0,227.0,5470220288.0,736026624.0,21804220416.0,5608611840.0,5610770.0,7221607.0
13-04 02:45:07,9.612,6.745,82.631,1.012,0.0,0.0,0.0,174993408.0,0.0,177.0,5471735808.0,736026624.0,21819191296.0,5592125440.0,6194457.0,7989859.0
13-04 02:45:08,8.235,5.630,85.798,0.0,0.0,0.336,0.0,57344.0,0.0,4.0,5496586240.0,736026624.0,21831127040.0,5555339264.0,5380753.0,7374218.0
13-04 02:45:09,7.705,3.938,88.271,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5503467520.0,736026624.0,21842649088.0,5536935936.0,4738389.0,6509337.0
13-04 02:45:10,7.282,6.435,85.775,0.169,0.0,0.339,0.0,12288.0,0.0,2.0,5504184320.0,736026624.0,21855694848.0,5523173376.0,5415864.0,7450441.0
13-04 02:45:11,7.286,5.528,86.851,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5503438848.0,736026624.0,21868105728.0,5511507968.0,4899068.0,7111633.0
13-04 02:45:12,6.987,7.660,85.101,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5504344064.0,736026624.0,21881962496.0,5496745984.0,5627994.0,7557574.0
13-04 02:45:13,6.071,5.396,88.364,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5504540672.0,736026624.0,21892358144.0,5486153728.0,4547346.0,6923709.0
13-04 02:45:14,6.678,6.762,86.306,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5504323584.0,736026624.0,21905813504.0,5472915456.0,5439149.0,6902364.0
13-04 02:45:15,5.842,5.155,88.918,0.0,0.0,0.086,0.0,0.0,0.0,0.0,5506039808.0,736026624.0,21916815360.0,5460197376.0,4971449.0,4857416.0
13-04 02:45:16,8.165,5.892,85.522,0.084,0.0,0.337,0.0,12288.0,0.0,2.0,5505699840.0,736026624.0,21930352640.0,5447000064.0,5409550.0,7533394.0
13-04 02:45:17,7.077,5.223,87.532,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5505658880.0,736026624.0,21941981184.0,5435412480.0,4789531.0,7402041.0
13-04 02:45:18,7.692,6.605,85.452,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5508468736.0,736026624.0,21953908736.0,5420675072.0,5459020.0,7187459.0
13-04 02:45:19,7.311,6.387,86.050,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5508165632.0,736026624.0,21967073280.0,5407813632.0,5296118.0,7334352.0
13-04 02:45:20,7.041,5.616,87.091,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5509005312.0,736026624.0,21978447872.0,5395599360.0,4849823.0,6644840.0
13-04 02:45:21,7.587,5.541,86.616,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5509406720.0,736026624.0,21990903808.0,5382742016.0,5154960.0,7579470.0
13-04 02:45:22,6.334,5.828,87.416,0.084,0.0,0.338,0.0,12288.0,0.0,2.0,5508849664.0,736026624.0,22002921472.0,5371281408.0,5048912.0,4913097.0
13-04 02:45:23,6.570,5.631,87.543,0.0,0.0,0.256,0.0,28672.0,0.0,5.0,5509906432.0,736026624.0,22015451136.0,5357694976.0,5107556.0,6966789.0
13-04 02:45:24,7.629,7.048,84.992,0.0,0.0,0.332,0.0,0.0,0.0,0.0,5510897664.0,736026624.0,22027284480.0,5344870400.0,5135472.0,7047051.0
13-04 02:45:25,7.589,5.565,86.678,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5509988352.0,736026624.0,22040125440.0,5332938752.0,4896787.0,6912590.0
13-04 02:45:26,6.905,5.456,87.383,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5511376896.0,736026624.0,22051921920.0,5319753728.0,5219645.0,7262133.0
13-04 02:45:27,7.414,5.897,86.352,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5511684096.0,736026624.0,22064709632.0,5306658816.0,5259481.0,7468691.0
13-04 02:45:28,6.621,5.433,87.606,0.085,0.0,0.255,0.0,36864.0,0.0,5.0,5512994816.0,736026624.0,22075932672.0,5294125056.0,4949062.0,7029656.0
13-04 02:45:29,6.605,5.588,87.468,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5511344128.0,736026624.0,22088253440.0,5283454976.0,5024229.0,5401633.0
13-04 02:45:30,7.511,6.245,86.076,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5512638464.0,736026624.0,22101803008.0,5268611072.0,5387948.0,3722290.0
13-04 02:45:31,6.181,5.419,88.230,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5513981952.0,736026624.0,22112120832.0,5256949760.0,4757179.0,10200371.0
13-04 02:45:32,7.338,5.802,86.519,0.0,0.0,0.341,0.0,0.0,0.0,0.0,5513371648.0,736026624.0,22125395968.0,5244284928.0,5502044.0,7109648.0
13-04 02:45:33,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5513289728.0,736026624.0,22126796800.0,5242966016.0,84011.0,40829.0
13-04 02:45:34,0.166,0.166,99.418,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5513592832.0,736026624.0,22127001600.0,5242458112.0,22301.0,1838024.0
13-04 02:45:35,3.830,2.383,93.702,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5513289728.0,736026624.0,22133260288.0,5236502528.0,2889970.0,2124992.0
13-04 02:45:36,4.866,4.111,91.023,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5514153984.0,736026624.0,22141349888.0,5227548672.0,3360587.0,2093577.0
13-04 02:45:37,0.0,0.167,93.901,5.931,0.0,0.0,0.0,210898944.0,0.0,211.0,5514125312.0,736026624.0,22142447616.0,5226479616.0,7038.0,4740.0
13-04 02:45:38,0.167,0.083,94.917,4.833,0.0,0.0,0.0,123621376.0,0.0,128.0,5514088448.0,736026624.0,22142451712.0,5226512384.0,23273.0,2022704.0
13-04 02:45:39,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,8130.0,6824.0
13-04 02:45:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,7779.0,6479.0
13-04 02:45:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,8832.0,6927.0
13-04 02:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,6.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,27810.0,26001.0
13-04 02:45:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,6974.0,4586.0
13-04 02:45:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,7424.0,5399.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,8068.0,6767.0
13-04 02:45:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,7838.0,6403.0
13-04 02:45:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,8073.0,6623.0
13-04 02:45:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513822208.0,736026624.0,22142455808.0,5226774528.0,7851.0,6135.0
13-04 02:45:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5513224192.0,736026624.0,22142455808.0,5227372544.0,26085.0,24927.0
13-04 02:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5512929280.0,736026624.0,22142459904.0,5227663360.0,6478.0,3956.0
13-04 02:45:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5512929280.0,736026624.0,22142459904.0,5227663360.0,6478.0,4022.0
13-04 02:45:52,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5513777152.0,736026624.0,22142459904.0,5226815488.0,23989.0,21619.0
13-04 02:45:53,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,9889.0,9847.0
13-04 02:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,7444.0,5618.0
13-04 02:45:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,7337.0,5420.0
13-04 02:45:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,9031.0,7149.0
13-04 02:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,8440.0,7399.0
13-04 02:45:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,6993.0,4503.0
13-04 02:45:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,6216.0,3784.0
13-04 02:46:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,6598.0,4106.0
13-04 02:46:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,8112.0,6704.0
13-04 02:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513453568.0,736026624.0,22142459904.0,5227139072.0,26767.0,26447.0
13-04 02:46:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5513449472.0,736026624.0,22142464000.0,5227139072.0,8234.0,6852.0
13-04 02:46:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5513449472.0,736026624.0,22142464000.0,5227139072.0,8890.0,7076.0
13-04 02:46:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513449472.0,736026624.0,22142464000.0,5227139072.0,7262.0,4404.0
13-04 02:46:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5513449472.0,736026624.0,22142464000.0,5227139072.0,7396.0,4652.0
13-04 02:46:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,5513445376.0,736026624.0,22142468096.0,5227139072.0,8136.0,5930.0
13-04 02:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5513445376.0,736026624.0,22142468096.0,5227139072.0,7982.0,5757.0
13-04 02:46:09,2.399,2.233,95.203,0.0,0.0,0.165,0.0,0.0,0.0,0.0,5513412608.0,736026624.0,22144700416.0,5224939520.0,1351170.0,798808.0
13-04 02:46:10,4.603,4.100,90.962,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,5513592832.0,736026624.0,22152073216.0,5217386496.0,3274083.0,4321527.0
13-04 02:46:11,9.428,7.155,83.081,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5515595776.0,736026624.0,22166990848.0,5200465920.0,6400025.0,8268063.0
13-04 02:46:12,6.435,5.419,87.976,0.0,0.0,0.169,0.0,32768.0,0.0,3.0,5515673600.0,736026624.0,22178680832.0,5188698112.0,4786847.0,7231816.0
13-04 02:46:13,7.364,5.690,86.695,0.0,0.0,0.251,0.0,37797888.0,0.0,40.0,5515845632.0,736026624.0,22190354432.0,5176852480.0,4876143.0,7081143.0
13-04 02:46:14,8.228,6.549,85.055,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5515776000.0,736026624.0,22204403712.0,5162872832.0,5664662.0,8097263.0
13-04 02:46:15,7.523,6.255,85.883,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5515612160.0,736026624.0,22218252288.0,5149188096.0,5490229.0,7372797.0
13-04 02:46:16,8.194,6.773,84.783,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,5516075008.0,736026624.0,22230560768.0,5136416768.0,5564512.0,7591449.0
13-04 02:46:17,7.976,6.381,85.474,0.0,0.0,0.168,0.0,32768.0,0.0,3.0,5517565952.0,736026624.0,22242947072.0,5122539520.0,5293427.0,7199086.0
13-04 02:46:18,8.172,6.150,85.257,0.0,0.0,0.421,0.0,24576.0,0.0,6.0,5517950976.0,736026624.0,22256254976.0,5108846592.0,5591742.0,8042414.0
13-04 02:46:19,6.147,4.935,88.658,0.0,0.0,0.260,0.0,0.0,0.0,0.0,5516677120.0,736026624.0,22269190144.0,5097185280.0,5285571.0,7499247.0
13-04 02:46:20,9.391,6.937,83.503,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5517357056.0,736026624.0,22283485184.0,5082210304.0,5763961.0,7700152.0
13-04 02:46:21,8.319,6.387,85.042,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5518569472.0,736026624.0,22296092672.0,5068390400.0,5525404.0,7341923.0
13-04 02:46:22,7.082,5.717,86.860,0.085,0.0,0.256,0.0,28672.0,0.0,4.0,5518389248.0,736026624.0,22310703104.0,5053960192.0,5491112.0,7281275.0
13-04 02:46:23,7.692,6.068,86.154,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5519192064.0,736026624.0,22323376128.0,5040484352.0,5710557.0,7707266.0
13-04 02:46:24,7.325,5.877,86.627,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5519331328.0,736026624.0,22336876544.0,5026844672.0,5538143.0,7129082.0
13-04 02:46:25,7.414,5.560,86.858,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5519527936.0,736026624.0,22348750848.0,5014773760.0,5069385.0,7251039.0
13-04 02:46:26,7.052,5.692,87.001,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5519745024.0,736026624.0,22361272320.0,5002035200.0,5292681.0,7388679.0
13-04 02:46:27,7.679,6.667,85.401,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5520572416.0,736026624.0,22374133760.0,4988346368.0,5650280.0,7148713.0
13-04 02:46:28,8.473,6.208,84.983,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5521584128.0,736026624.0,22387191808.0,4974276608.0,5623781.0,7277665.0
13-04 02:46:29,7.094,5.128,87.692,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5521547264.0,736026624.0,22400352256.0,4961153024.0,5265978.0,7268486.0
13-04 02:46:30,8.077,7.244,84.263,0.0,0.0,0.416,0.0,0.0,0.0,0.0,5521264640.0,736026624.0,22413959168.0,4947828736.0,5539702.0,7552427.0
13-04 02:46:31,7.354,6.509,85.714,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5521326080.0,736026624.0,22427996160.0,4933730304.0,5591329.0,7345819.0
13-04 02:46:32,8.977,6.040,84.648,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,5528412160.0,736026624.0,22440169472.0,4914470912.0,5319479.0,7292625.0
13-04 02:46:33,8.567,5.513,85.751,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5528850432.0,736026624.0,22453329920.0,4900872192.0,5602933.0,7540816.0
13-04 02:46:34,6.781,4.549,88.584,0.0,0.0,0.086,0.0,20480.0,0.0,3.0,5530738688.0,736026624.0,22464487424.0,4887826432.0,5029414.0,6987160.0
13-04 02:46:35,7.875,5.673,86.283,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5529509888.0,736026624.0,22477635584.0,4875907072.0,5565019.0,7422305.0
13-04 02:46:36,6.803,5.697,87.330,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5531566080.0,736026624.0,22489559040.0,4861927424.0,5236443.0,7564096.0
13-04 02:46:37,8.285,6.778,84.686,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,5531627520.0,736026624.0,22503870464.0,4847554560.0,5759845.0,7402267.0
13-04 02:46:38,6.492,5.902,87.437,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5529960448.0,736026624.0,22517067776.0,4836024320.0,4973501.0,4917594.0
13-04 02:46:39,4.907,3.723,90.778,0.169,0.0,0.423,0.0,28672.0,0.0,3.0,5531443200.0,736026624.0,22524211200.0,4827398144.0,3712944.0,3274229.0
13-04 02:46:40,10.134,8.291,81.240,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5530914816.0,736026624.0,22542217216.0,4809920512.0,6967235.0,10962916.0
13-04 02:46:41,8.277,6.841,84.628,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5531566080.0,736026624.0,22556459008.0,4795027456.0,5897102.0,9666163.0
13-04 02:46:42,8.482,6.701,84.478,0.0,0.0,0.339,0.0,16384.0,0.0,2.0,5532393472.0,736026624.0,22570827776.0,4779831296.0,6235549.0,7283273.0
13-04 02:46:43,8.757,7.006,77.898,6.172,0.0,0.167,0.0,253894656.0,0.0,256.0,5533364224.0,736026624.0,22582943744.0,4766744576.0,5199574.0,7235934.0
13-04 02:46:44,6.870,5.937,86.684,0.170,0.0,0.339,0.0,150392832.0,0.0,152.0,5532602368.0,736026624.0,22596005888.0,4754444288.0,5162661.0,6848523.0
13-04 02:46:45,8.067,6.134,85.462,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5534466048.0,736026624.0,22608310272.0,4740276224.0,5434308.0,7555979.0
13-04 02:46:46,6.810,4.741,88.190,0.0,0.0,0.259,0.0,0.0,0.0,0.0,5534605312.0,736026624.0,22620626944.0,4727820288.0,5075660.0,6704012.0
13-04 02:46:47,6.870,5.598,87.447,0.0,0.0,0.085,0.0,61440.0,0.0,4.0,5534244864.0,736026624.0,22633050112.0,4715757568.0,5022172.0,6526107.0
13-04 02:46:48,7.530,6.345,85.871,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5534605312.0,736026624.0,22646194176.0,4702253056.0,5440488.0,7605881.0
13-04 02:46:49,7.357,5.389,86.741,0.0,0.0,0.513,0.0,0.0,0.0,0.0,5533372416.0,736026624.0,22659690496.0,4689989632.0,5626731.0,7524572.0
13-04 02:46:50,6.828,4.494,88.505,0.0,0.0,0.173,0.0,0.0,0.0,0.0,5533782016.0,736026624.0,22672388096.0,4676882432.0,5355197.0,7323061.0
13-04 02:46:51,7.614,6.091,85.871,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,5535723520.0,736026624.0,22685270016.0,4662059008.0,5447502.0,7089094.0
13-04 02:46:52,7.536,5.673,86.537,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5535711232.0,736026624.0,22697971712.0,4649369600.0,5304012.0,7485597.0
13-04 02:46:53,6.862,6.862,85.941,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5535416320.0,736026624.0,22711128064.0,4636508160.0,5275591.0,7146734.0
13-04 02:46:54,7.058,5.442,87.245,0.0,0.0,0.255,0.0,36864.0,0.0,5.0,5536464896.0,736026624.0,22723706880.0,4622880768.0,5323295.0,7089564.0
13-04 02:46:55,8.583,7.167,84.0,0.0,0.0,0.250,0.0,0.0,0.0,0.0,5536460800.0,736026624.0,22736441344.0,4610150400.0,5470686.0,7114585.0
13-04 02:46:56,7.143,6.303,86.387,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5537419264.0,736026624.0,22748393472.0,4597239808.0,5100999.0,6512568.0
13-04 02:46:57,8.127,5.731,85.885,0.086,0.0,0.171,0.0,28672.0,0.0,4.0,5537288192.0,736026624.0,22763012096.0,4582752256.0,5686059.0,7658625.0
13-04 02:46:58,7.751,5.877,86.201,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5538373632.0,736026624.0,22776623104.0,4568055808.0,5492112.0,7244502.0
13-04 02:46:59,8.482,6.361,84.818,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5539766272.0,736026624.0,22790791168.0,4552495104.0,5923255.0,7906129.0
13-04 02:47:00,7.926,6.239,85.582,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5538209792.0,736026624.0,22804267008.0,4540575744.0,5450159.0,7386428.0
13-04 02:47:01,8.094,5.818,85.750,0.0,0.0,0.337,0.0,0.0,0.0,0.0,5538914304.0,736026624.0,22817124352.0,4527013888.0,5393031.0,7534305.0
13-04 02:47:02,7.191,5.922,86.633,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5540126720.0,736026624.0,22829436928.0,4513488896.0,5241715.0,6759169.0
13-04 02:47:03,6.598,5.484,87.404,0.171,0.0,0.343,0.0,12288.0,0.0,2.0,5539753984.0,736026624.0,22842724352.0,4500574208.0,5341215.0,7023156.0
13-04 02:47:04,7.034,5.678,87.119,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5540151296.0,736026624.0,22854254592.0,4488646656.0,5254385.0,6754434.0
13-04 02:47:05,8.361,6.419,84.966,0.0,0.0,0.253,0.0,4096.0,0.0,1.0,5540872192.0,736026624.0,22868275200.0,4473905152.0,5674787.0,7387981.0
13-04 02:47:06,6.977,6.395,86.213,0.0,0.0,0.415,0.0,0.0,0.0,0.0,5540241408.0,736026624.0,22880890880.0,4461920256.0,4921146.0,7113655.0
13-04 02:47:07,8.205,6.667,84.957,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5541306368.0,736026624.0,22894702592.0,4447043584.0,5803955.0,7841947.0
13-04 02:47:08,7.392,5.607,86.746,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5542150144.0,736026624.0,22907064320.0,4433838080.0,5427925.0,7247429.0
13-04 02:47:09,7.660,6.145,85.859,0.084,0.0,0.253,0.0,28672.0,0.0,3.0,5542805504.0,736026624.0,22919593984.0,4420653056.0,5429736.0,7262891.0
13-04 02:47:10,7.376,5.868,86.505,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,5542748160.0,736026624.0,22932787200.0,4407517184.0,4984927.0,5706726.0
13-04 02:47:11,7.653,6.392,85.702,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5543325696.0,736026624.0,22945796096.0,4393930752.0,5394945.0,4825031.0
13-04 02:47:12,9.114,5.451,85.179,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5543931904.0,736026624.0,22958620672.0,4380499968.0,5524975.0,10572819.0
13-04 02:47:13,1.255,1.088,97.657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5543473152.0,736026624.0,22961532928.0,4378046464.0,1033504.0,444951.0
13-04 02:47:14,0.084,0.251,93.896,5.769,0.0,0.0,0.0,254369792.0,0.0,255.0,5543907328.0,736026624.0,22962647040.0,4376498176.0,18655.0,1209315.0
13-04 02:47:15,1.435,1.772,96.540,0.169,0.0,0.084,0.0,123740160.0,0.0,127.0,5542969344.0,736026624.0,22965780480.0,4374302720.0,1482631.0,746627.0
13-04 02:47:16,7.311,5.630,86.807,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5544689664.0,736026624.0,22976397312.0,4361965568.0,4916532.0,6989724.0
13-04 02:47:17,9.402,7.949,82.479,0.0,0.0,0.171,0.0,57344.0,0.0,4.0,5544165376.0,736026624.0,22994055168.0,4344832000.0,7501439.0,8392787.0
13-04 02:47:18,13.010,9.694,76.871,0.0,0.0,0.425,0.0,0.0,0.0,0.0,5545664512.0,736026624.0,23016509440.0,4320878592.0,8703433.0,12653284.0
13-04 02:47:19,12.300,10.025,77.169,0.0,0.0,0.505,0.0,0.0,0.0,0.0,5543743488.0,736026624.0,23036633088.0,4302675968.0,8315569.0,11177282.0
13-04 02:47:20,9.183,7.245,83.151,0.0,0.0,0.421,0.0,0.0,0.0,0.0,5544488960.0,736026624.0,23052722176.0,4285841408.0,6430807.0,8475166.0
13-04 02:47:21,11.102,8.113,80.359,0.085,0.0,0.342,0.0,12288.0,0.0,2.0,5544898560.0,736026624.0,23071211520.0,4266942464.0,7760003.0,11081315.0
13-04 02:47:22,9.500,6.616,83.630,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5545365504.0,736026624.0,23087366144.0,4250320896.0,6499614.0,10102832.0
13-04 02:47:23,8.707,8.030,82.925,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5546643456.0,736026624.0,23102324736.0,4234084352.0,6615038.0,9137803.0
13-04 02:47:24,6.548,5.442,87.755,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5546430464.0,736026624.0,23114813440.0,4221808640.0,5112595.0,6946110.0
13-04 02:47:25,8.900,6.885,83.963,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5546917888.0,736026624.0,23129681920.0,4206452736.0,5913636.0,7864327.0
13-04 02:47:26,8.487,6.723,84.622,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5546819584.0,736026624.0,23143149568.0,4193083392.0,5826482.0,7662685.0
13-04 02:47:27,7.179,6.344,86.227,0.083,0.0,0.167,0.0,28672.0,0.0,4.0,5547606016.0,736026624.0,23155302400.0,4180144128.0,5043019.0,6591593.0
13-04 02:47:28,7.718,6.124,85.906,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5547843584.0,736026624.0,23167475712.0,4167733248.0,5251936.0,6964021.0
13-04 02:47:29,9.144,6.292,84.312,0.0,0.0,0.252,0.0,32768.0,0.0,5.0,5548716032.0,736026624.0,23181574144.0,4152762368.0,5779786.0,7673849.0
13-04 02:47:30,7.523,6.171,86.052,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5549506560.0,736026624.0,23194116096.0,4139429888.0,5217556.0,7093332.0
13-04 02:47:31,7.745,6.468,85.702,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5549457408.0,736026624.0,23208275968.0,4125319168.0,5742583.0,7858714.0
13-04 02:47:32,8.101,6.414,85.232,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5548859392.0,736026624.0,23221534720.0,4112658432.0,5649201.0,8100374.0
13-04 02:47:33,6.282,5.688,87.861,0.085,0.0,0.085,0.0,12288.0,0.0,2.0,5549862912.0,736026624.0,23233654784.0,4099534848.0,4909263.0,7208180.0
13-04 02:47:34,8.215,6.790,84.661,0.0,0.0,0.335,0.0,0.0,0.0,0.0,5550526464.0,736026624.0,23247290368.0,4085235712.0,5601582.0,7251460.0
13-04 02:47:35,8.312,5.598,85.581,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5550800896.0,736026624.0,23261339648.0,4070912000.0,5759197.0,7247001.0
13-04 02:47:36,7.504,5.565,86.762,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5551792128.0,736026624.0,23273123840.0,4058136576.0,5158349.0,6992812.0
13-04 02:47:37,9.607,7.686,82.373,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,5551091712.0,736026624.0,23288938496.0,4043022336.0,6286105.0,7996132.0
13-04 02:47:38,6.611,5.105,88.033,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5552652288.0,736026624.0,23299309568.0,4031090688.0,4171704.0,7179277.0
13-04 02:47:39,10.765,7.906,80.908,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,5551910912.0,736026624.0,23317073920.0,4014067712.0,7042377.0,8598986.0
13-04 02:47:40,7.634,5.852,86.090,0.0,0.0,0.424,0.0,8192.0,0.0,1.0,5552631808.0,736026624.0,23330295808.0,4000124928.0,5424295.0,7798632.0
13-04 02:47:41,8.721,6.689,84.251,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5554352128.0,736026624.0,23343751168.0,3984949248.0,5723984.0,7539967.0
13-04 02:47:42,7.058,5.357,87.415,0.0,0.0,0.170,0.0,16384.0,0.0,2.0,5554794496.0,736026624.0,23356182528.0,3972075520.0,5223562.0,6667723.0
13-04 02:47:43,7.329,5.897,86.605,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5554593792.0,736026624.0,23369293824.0,3959164928.0,5112587.0,5673953.0
13-04 02:47:44,7.173,5.380,87.190,0.0,0.0,0.256,0.0,12288.0,0.0,1.0,5554819072.0,736026624.0,23382380544.0,3945852928.0,5383429.0,2510560.0
13-04 02:47:45,2.792,1.777,95.178,0.169,0.0,0.085,0.0,45056.0,0.0,7.0,5556105216.0,736026624.0,23386750976.0,3940196352.0,2162544.0,8744980.0
13-04 02:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5556117504.0,736026624.0,23388139520.0,3938795520.0,7587.0,5725.0
13-04 02:47:47,0.335,0.251,99.414,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,5556113408.0,736026624.0,23388143616.0,3938795520.0,348475.0,1327666.0
13-04 02:47:48,7.718,5.428,86.684,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5556310016.0,736026624.0,23400980480.0,3925762048.0,5314558.0,6866304.0
13-04 02:47:49,7.569,5.719,86.123,0.252,0.0,0.336,0.0,12587008.0,0.0,13.0,5555384320.0,736026624.0,23413784576.0,3913883648.0,5158236.0,6542365.0
13-04 02:47:50,11.092,9.028,73.087,6.277,0.0,0.516,0.0,265289728.0,0.0,264.0,5556281344.0,736026624.0,23433211904.0,3893559296.0,8046586.0,9505662.0
13-04 02:47:51,13.495,11.316,73.345,1.341,0.0,0.503,0.0,197447680.0,0.0,196.0,5557575680.0,736026624.0,23456440320.0,3869036544.0,9583961.0,13859626.0
13-04 02:47:52,10.997,9.037,79.625,0.0,0.0,0.341,0.0,49152.0,0.0,3.0,5558906880.0,736026624.0,23475224576.0,3848921088.0,7597442.0,12631874.0
13-04 02:47:53,9.584,6.955,83.206,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5557424128.0,736026624.0,23491735552.0,3833892864.0,6209620.0,7658512.0
13-04 02:47:54,11.464,8.954,79.414,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5558231040.0,736026624.0,23509807104.0,3815014400.0,7408681.0,10429071.0
13-04 02:47:55,8.796,6.917,84.031,0.0,0.0,0.256,0.0,0.0,0.0,0.0,5559517184.0,736026624.0,23525580800.0,3797954560.0,6524143.0,8150664.0
13-04 02:47:56,8.794,7.370,83.585,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5559943168.0,736026624.0,23540477952.0,3782631424.0,6076539.0,7693239.0
13-04 02:47:57,8.644,5.932,85.0,0.169,0.0,0.254,0.0,28672.0,0.0,4.0,5560872960.0,736026624.0,23554113536.0,3768066048.0,5831178.0,9046998.0
13-04 02:47:58,5.913,5.827,88.089,0.0,0.0,0.171,0.0,0.0,0.0,0.0,5561716736.0,736026624.0,23566548992.0,3754786816.0,5197314.0,6737079.0
13-04 02:47:59,8.375,6.533,84.590,0.0,0.0,0.503,0.0,0.0,0.0,0.0,5561974784.0,736026624.0,23580012544.0,3741065216.0,5794820.0,7895125.0
13-04 02:48:00,7.458,6.102,86.102,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5560791040.0,736026624.0,23594708992.0,3727552512.0,5618304.0,7122125.0
13-04 02:48:01,7.071,5.724,87.037,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5561917440.0,736026624.0,23605862400.0,3715272704.0,5008382.0,7148753.0
13-04 02:48:02,9.401,6.572,83.694,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,5562687488.0,736026624.0,23619497984.0,3700867072.0,5624178.0,7267541.0
13-04 02:48:03,6.271,5.339,87.966,0.085,0.0,0.339,0.0,12288.0,0.0,2.0,5562642432.0,736026624.0,23630954496.0,3689455616.0,4780062.0,4932519.0
13-04 02:48:04,9.283,6.920,83.544,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5565235200.0,736026624.0,23644409856.0,3673407488.0,6012524.0,9514860.0
13-04 02:48:05,6.961,5.603,87.182,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5563523072.0,736026624.0,23658328064.0,3661201408.0,5114900.0,6954562.0
13-04 02:48:06,7.270,6.762,85.799,0.0,0.0,0.169,0.0,36864.0,0.0,5.0,5564366848.0,736026624.0,23671549952.0,3647135744.0,5533119.0,7133359.0
13-04 02:48:07,8.688,5.622,85.349,0.0,0.0,0.341,0.0,16384.0,0.0,2.0,5564850176.0,736026624.0,23685652480.0,3632549888.0,5806268.0,7821576.0
13-04 02:48:08,6.537,5.942,87.182,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5566144512.0,736026624.0,23697817600.0,3619090432.0,5245277.0,6896433.0
13-04 02:48:09,7.245,6.403,86.099,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,5566083072.0,736026624.0,23710998528.0,3605970944.0,5608353.0,7035211.0
13-04 02:48:10,1.676,1.844,96.396,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5565968384.0,736026624.0,23714635776.0,3602448384.0,1398633.0,700295.0
13-04 02:48:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566570496.0,736026624.0,23715123200.0,3601358848.0,20844.0,1827116.0
13-04 02:48:12,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,5567115264.0,736026624.0,23715127296.0,3600809984.0,8490.0,6230.0
13-04 02:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5567082496.0,736026624.0,23715127296.0,3600842752.0,9640.0,8402.0
13-04 02:48:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5567090688.0,736026624.0,23715127296.0,3600834560.0,6549.0,4047.0
13-04 02:48:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5567090688.0,736026624.0,23715127296.0,3600834560.0,6698.0,4324.0
13-04 02:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5567090688.0,736026624.0,23715127296.0,3600834560.0,6483.0,4018.0
13-04 02:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5567090688.0,736026624.0,23715127296.0,3600834560.0,9078.0,8365.0
13-04 02:48:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5567090688.0,736026624.0,23715127296.0,3600834560.0,7103.0,5127.0
13-04 02:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565894656.0,736026624.0,23715127296.0,3602030592.0,8442.0,5929.0
13-04 02:48:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565812736.0,736026624.0,23715127296.0,3602112512.0,7983.0,7071.0
13-04 02:48:21,0.0,0.251,96.074,3.676,0.0,0.0,0.0,200024064.0,0.0,200.0,5565808640.0,736026624.0,23715131392.0,3602112512.0,7231.0,5321.0
13-04 02:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77160448.0,0.0,77.0,5566005248.0,736026624.0,23715131392.0,3601915904.0,7320.0,5487.0
13-04 02:48:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,6971.0,5097.0
13-04 02:48:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,3.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,7363.0,5466.0
13-04 02:48:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,7780.0,6339.0
13-04 02:48:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,9416.0,7406.0
13-04 02:48:27,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,26434.0,25198.0
13-04 02:48:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,7857.0,6387.0
13-04 02:48:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,7953.0,5799.0
13-04 02:48:30,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,6782.0,4257.0
13-04 02:48:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5565906944.0,736026624.0,23715131392.0,3602014208.0,8473.0,7073.0
13-04 02:48:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566754816.0,736026624.0,23715131392.0,3601166336.0,26069.0,24293.0
13-04 02:48:33,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5566427136.0,736026624.0,23715135488.0,3601489920.0,8478.0,6876.0
13-04 02:48:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566427136.0,736026624.0,23715135488.0,3601489920.0,7919.0,5890.0
13-04 02:48:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5566427136.0,736026624.0,23715135488.0,3601489920.0,8058.0,6868.0
13-04 02:48:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566427136.0,736026624.0,23715135488.0,3601489920.0,8277.0,6732.0
13-04 02:48:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566423040.0,736026624.0,23715139584.0,3601489920.0,8307.0,6344.0
13-04 02:48:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566423040.0,736026624.0,23715139584.0,3601489920.0,8223.0,6649.0
13-04 02:48:39,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,5566423040.0,736026624.0,23715139584.0,3601489920.0,7483.0,5433.0
13-04 02:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566423040.0,736026624.0,23715139584.0,3601489920.0,5992.0,3561.0
13-04 02:48:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,5566423040.0,736026624.0,23715139584.0,3601489920.0,7720.0,6303.0
13-04 02:48:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566418944.0,736026624.0,23715143680.0,3601489920.0,7675.0,5922.0
13-04 02:48:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566418944.0,736026624.0,23715143680.0,3601489920.0,7103.0,5308.0
13-04 02:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5566418944.0,736026624.0,23715143680.0,3601489920.0,7745.0,6352.0
13-04 02:48:45,1.757,1.506,96.569,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,5565616128.0,736026624.0,23717376000.0,3600060416.0,1214960.0,866284.0
13-04 02:48:46,6.762,4.903,88.250,0.0,0.0,0.085,0.0,0.0,0.0,0.0,5565915136.0,736026624.0,23728508928.0,3588628480.0,4652384.0,6816031.0
13-04 02:48:47,7.179,5.299,87.350,0.0,0.0,0.171,0.0,16384.0,0.0,2.0,5568577536.0,736026624.0,23741050880.0,3573424128.0,5289673.0,7279979.0
13-04 02:48:48,8.263,5.902,85.582,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5567627264.0,736026624.0,23754498048.0,3560927232.0,5485244.0,5507527.0
13-04 02:48:49,8.598,6.177,84.891,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5569454080.0,736026624.0,23766925312.0,3546673152.0,5481396.0,8989806.0
13-04 02:48:50,8.447,6.570,84.727,0.0,0.0,0.256,0.0,8192.0,0.0,1.0,5569613824.0,736026624.0,23781597184.0,3531841536.0,6150175.0,8519360.0
13-04 02:48:51,9.198,6.667,83.713,0.169,0.0,0.253,0.0,40960.0,0.0,4.0,5569736704.0,736026624.0,23796088832.0,3517227008.0,5841560.0,7385685.0
13-04 02:48:52,3.107,3.023,93.703,0.0,0.0,0.168,0.0,28672.0,0.0,2.0,5570101248.0,736026624.0,23802675200.0,3510276096.0,2453740.0,1716440.0
13-04 02:48:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5570658304.0,736026624.0,23803301888.0,3509092352.0,7595.0,5787.0
13-04 02:48:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5570654208.0,736026624.0,23803305984.0,3509092352.0,34156.0,2266349.0
13-04 02:48:55,6.122,5.442,88.095,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5569331200.0,736026624.0,23814479872.0,3499241472.0,5052606.0,5371130.0
13-04 02:48:56,7.445,5.753,86.294,0.0,0.0,0.508,0.0,0.0,0.0,0.0,5569273856.0,736026624.0,23827562496.0,3486216192.0,5442933.0,3413376.0
13-04 02:48:57,13.710,9.597,76.093,0.171,0.0,0.428,0.0,28672.0,0.0,4.0,5571194880.0,736026624.0,23850012672.0,3461844992.0,9314131.0,16852115.0
13-04 02:48:58,1.420,1.086,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5570998272.0,736026624.0,23852769280.0,3459284992.0,1036025.0,679953.0
13-04 02:48:59,8.600,6.745,84.486,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5570695168.0,736026624.0,23867015168.0,3445342208.0,5600361.0,7183224.0
13-04 02:49:00,11.565,8.503,79.422,0.0,0.0,0.510,0.0,12288.0,0.0,3.0,5572763648.0,736026624.0,23885312000.0,3424976896.0,8274348.0,11300987.0
13-04 02:49:01,10.638,9.021,79.915,0.0,0.0,0.426,0.0,0.0,0.0,0.0,5573038080.0,736026624.0,23905034240.0,3404980224.0,8196652.0,10906490.0
13-04 02:49:02,12.383,8.906,78.456,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5573578752.0,736026624.0,23925334016.0,3384139776.0,7510085.0,10788065.0
13-04 02:49:03,13.373,9.455,76.661,0.170,0.0,0.341,0.0,12288.0,0.0,2.0,5574168576.0,736026624.0,23947726848.0,3361157120.0,8454479.0,12619542.0
13-04 02:49:04,12.595,9.890,77.008,0.0,0.0,0.507,0.0,0.0,0.0,0.0,5574545408.0,736026624.0,23968583680.0,3339923456.0,9162693.0,11552364.0
13-04 02:49:05,8.291,6.345,85.110,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5575172096.0,736026624.0,23982747648.0,3325132800.0,5374701.0,7068524.0
13-04 02:49:06,7.858,6.390,85.406,0.0,0.0,0.345,0.0,0.0,0.0,0.0,5575327744.0,736026624.0,23998373888.0,3309350912.0,6311666.0,7663303.0
13-04 02:49:07,10.190,5.959,83.592,0.0,0.0,0.259,0.0,16384.0,0.0,2.0,5575417856.0,736026624.0,24015417344.0,3292217344.0,6748951.0,10395385.0
13-04 02:49:08,8.425,7.666,83.741,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5575610368.0,736026624.0,24030920704.0,3276521472.0,6149902.0,7834864.0
13-04 02:49:09,7.137,6.287,86.321,0.085,0.0,0.170,0.0,12288.0,0.0,2.0,5577981952.0,736026624.0,24042872832.0,3262197760.0,5563220.0,6982808.0
13-04 02:49:10,9.832,7.059,82.857,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5576519680.0,736026624.0,24059564032.0,3246968832.0,6331716.0,8496239.0
13-04 02:49:11,8.824,6.639,84.202,0.0,0.0,0.336,0.0,0.0,0.0,0.0,5578240000.0,736026624.0,24072798208.0,3232014336.0,5874701.0,9706468.0
13-04 02:49:12,9.037,6.166,84.628,0.0,0.0,0.169,0.0,16384.0,0.0,2.0,5577818112.0,736026624.0,24086781952.0,3218452480.0,5827559.0,7776549.0
13-04 02:49:13,8.505,6.271,84.966,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5577445376.0,736026624.0,24101953536.0,3203653632.0,6036773.0,7656997.0
13-04 02:49:14,9.349,8.097,82.220,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5577949184.0,736026624.0,24117608448.0,3187494912.0,6429449.0,7872426.0
13-04 02:49:15,8.567,5.852,85.242,0.085,0.0,0.254,0.0,12288.0,0.0,2.0,5578604544.0,736026624.0,24131416064.0,3173031936.0,5686546.0,8050289.0
13-04 02:49:16,7.458,5.508,85.847,1.102,0.0,0.085,0.0,39235584.0,0.0,40.0,5578342400.0,736026624.0,24144183296.0,3160526848.0,5036482.0,6804072.0
13-04 02:49:17,7.699,5.646,75.620,10.778,0.0,0.257,0.0,264241152.0,0.0,260.0,5580640256.0,736026624.0,24157986816.0,3144425472.0,5600443.0,7709639.0
13-04 02:49:18,7.119,5.763,83.305,3.475,0.0,0.339,0.0,139730944.0,0.0,142.0,5579689984.0,736026624.0,24171151360.0,3132211200.0,5355018.0,6779936.0
13-04 02:49:19,8.369,7.270,84.108,0.0,0.0,0.254,0.0,0.0,0.0,0.0,5580640256.0,736026624.0,24185384960.0,3117027328.0,6148967.0,9482124.0
13-04 02:49:20,9.576,6.441,83.644,0.0,0.0,0.339,0.0,0.0,0.0,0.0,5582548992.0,736026624.0,24199888896.0,3100614656.0,6030593.0,7801771.0
13-04 02:49:21,7.470,6.027,85.993,0.170,0.0,0.340,0.0,12288.0,0.0,2.0,5582356480.0,736026624.0,24213393408.0,3087302656.0,5529789.0,7390898.0
13-04 02:49:22,8.432,8.010,83.305,0.0,0.0,0.253,0.0,53248.0,0.0,4.0,5582745600.0,736026624.0,24229425152.0,3070881792.0,6501025.0,7595638.0
13-04 02:49:23,8.692,7.004,84.219,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5583392768.0,736026624.0,24243785728.0,3055874048.0,5912816.0,7613629.0
13-04 02:49:24,5.439,3.933,90.460,0.0,0.0,0.167,0.0,0.0,0.0,0.0,5583732736.0,736026624.0,24251805696.0,3047514112.0,3199361.0,5861874.0
13-04 02:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,5584093184.0,736026624.0,24252559360.0,3046400000.0,7625.0,6268.0
13-04 02:49:26,0.502,0.669,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5584093184.0,736026624.0,24252559360.0,3046400000.0,468663.0,817589.0
13-04 02:49:27,3.638,2.707,93.401,0.169,0.0,0.085,0.0,61440.0,0.0,6.0,5584150528.0,736026624.0,24259489792.0,3039412224.0,2791272.0,3520414.0
13-04 02:49:28,11.650,9.269,78.741,0.0,0.0,0.340,0.0,0.0,0.0,0.0,5584732160.0,736026624.0,24279904256.0,3018416128.0,8813941.0,5391746.0
13-04 02:49:29,8.0,5.617,86.213,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5584326656.0,736026624.0,24294162432.0,3004563456.0,5125110.0,13219956.0
13-04 02:49:30,3.376,2.532,94.008,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5585084416.0,736026624.0,24299536384.0,2998431744.0,2553315.0,3610362.0
13-04 02:49:31,9.447,7.915,82.468,0.0,0.0,0.170,0.0,0.0,0.0,0.0,5585055744.0,736026624.0,24316784640.0,2981212160.0,7127261.0,8988152.0
13-04 02:49:32,9.455,7.922,82.368,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5585354752.0,736026624.0,24333246464.0,2964451328.0,7024640.0,10040020.0
13-04 02:49:33,14.213,12.085,73.021,0.170,0.0,0.511,0.0,12288.0,0.0,2.0,5586071552.0,736026624.0,24359325696.0,2937655296.0,10947280.0,14484845.0
13-04 02:49:34,11.664,8.576,79.245,0.0,0.0,0.515,0.0,0.0,0.0,0.0,5586722816.0,736026624.0,24379834368.0,2916495360.0,7361542.0,10764383.0
13-04 02:49:35,9.269,7.568,82.908,0.0,0.0,0.255,0.0,12288.0,0.0,3.0,5586305024.0,736026624.0,24396980224.0,2899767296.0,6610937.0,7849149.0
13-04 02:49:36,12.831,8.811,78.015,0.0,0.0,0.342,0.0,0.0,0.0,0.0,5588090880.0,736026624.0,24416727040.0,2878234624.0,8420226.0,12177387.0
13-04 02:49:37,9.528,7.336,82.884,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5588058112.0,736026624.0,24432291840.0,2862702592.0,6407974.0,8127110.0
13-04 02:49:38,10.076,7.893,81.780,0.0,0.0,0.252,0.0,0.0,0.0,0.0,5589983232.0,736026624.0,24448462848.0,2844606464.0,7104930.0,8437299.0
13-04 02:49:39,8.868,7.095,83.615,0.169,0.0,0.253,0.0,12288.0,0.0,2.0,5589540864.0,736026624.0,24464306176.0,2829205504.0,6167768.0,9945745.0
13-04 02:49:40,8.641,6.628,84.312,0.0,0.0,0.419,0.0,0.0,0.0,0.0,5591576576.0,736026624.0,24476893184.0,2814582784.0,5728256.0,7517129.0
13-04 02:49:41,10.059,6.932,82.671,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5589401600.0,736026624.0,24494473216.0,2799177728.0,6510825.0,8448056.0
13-04 02:49:42,7.857,6.405,85.482,0.0,0.0,0.256,0.0,16384.0,0.0,2.0,5590605824.0,736026624.0,24509136896.0,2783309824.0,5788049.0,7528162.0
13-04 02:49:43,7.385,6.112,86.248,0.0,0.0,0.255,0.0,0.0,0.0,0.0,5591764992.0,736026624.0,24521662464.0,2769625088.0,5504213.0,7165477.0
13-04 02:49:44,8.074,6.308,85.450,0.0,0.0,0.168,0.0,0.0,0.0,0.0,5591027712.0,736026624.0,24535801856.0,2756222976.0,5560950.0,6921500.0
13-04 02:49:45,9.748,6.891,83.025,0.084,0.0,0.252,0.0,12288.0,0.0,2.0,5592522752.0,736026624.0,24548655104.0,2741874688.0,5655572.0,9563875.0
13-04 02:49:46,7.673,6.756,85.238,0.0,0.0,0.334,0.0,0.0,0.0,0.0,5593509888.0,736026624.0,24561729536.0,2727813120.0,5383483.0,7168727.0
13-04 02:49:47,8.179,6.745,84.823,0.0,0.0,0.253,0.0,16384.0,0.0,2.0,5593276416.0,736026624.0,24575934464.0,2713841664.0,5866563.0,7643914.0
13-04 02:49:48,8.073,5.642,79.427,6.771,0.0,0.087,0.0,256679936.0,0.0,253.0,5592625152.0,736026624.0,24591093760.0,2699333632.0,6035646.0,7608656.0
13-04 02:49:49,8.608,6.835,83.122,1.013,0.0,0.422,0.0,177864704.0,0.0,182.0,5592416256.0,736026624.0,24605392896.0,2685243392.0,6010172.0,7502820.0
13-04 02:49:50,7.448,5.607,86.695,0.0,0.0,0.251,0.0,0.0,0.0,0.0,5593501696.0,736026624.0,24617869312.0,2671681536.0,5027575.0,6190629.0
13-04 02:49:51,7.890,5.660,86.106,0.086,0.0,0.257,0.0,12288.0,0.0,2.0,5594574848.0,736026624.0,24631566336.0,2656911360.0,5959716.0,7692549.0
13-04 02:49:52,7.660,5.808,86.279,0.0,0.0,0.253,0.0,49152.0,0.0,3.0,5594726400.0,736026624.0,24644132864.0,2644193280.0,5281480.0,6910628.0
13-04 02:49:53,7.185,6.171,86.306,0.0,0.0,0.338,0.0,0.0,0.0,0.0,5594091520.0,736026624.0,24657846272.0,2631114752.0,5404024.0,6939892.0
13-04 02:49:54,8.571,7.227,83.950,0.0,0.0,0.252,0.0,12288.0,0.0,1.0,5594877952.0,736026624.0,24672083968.0,2616090624.0,5944415.0,9508069.0
13-04 02:49:55,8.037,6.261,85.279,0.0,0.0,0.423,0.0,0.0,0.0,0.0,5595758592.0,736026624.0,24685670400.0,2601623552.0,5738512.0,6964768.0
13-04 02:49:56,9.512,6.818,83.418,0.0,0.0,0.253,0.0,0.0,0.0,0.0,5595774976.0,736026624.0,24699342848.0,2587934720.0,5866166.0,7641452.0
13-04 02:49:57,3.277,2.353,94.118,0.168,0.0,0.084,0.0,45056.0,0.0,5.0,5595283456.0,736026624.0,24705683456.0,2582085632.0,2365795.0,2335630.0
13-04 02:49:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5596131328.0,736026624.0,24706457600.0,2580463616.0,17384.0,1580059.0
13-04 02:49:59,4.381,2.864,92.671,0.0,0.0,0.084,0.0,0.0,0.0,0.0,5595492352.0,736026624.0,24712826880.0,2574733312.0,2979008.0,2804674.0
13-04 02:50:00,9.950,7.609,82.191,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,5594955776.0,736026624.0,24728195072.0,2559901696.0,6589128.0,6130945.0
13-04 02:50:01,7.208,6.462,85.998,0.0,0.0,0.331,0.0,0.0,0.0,0.0,5597253632.0,736026624.0,24740429824.0,2545369088.0,4917579.0,11670637.0
13-04 02:50:02,5.259,3.393,91.094,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,5597085696.0,736026624.0,24749559808.0,2536407040.0,3716738.0,4439403.0
13-04 02:50:03,2.532,1.688,95.527,0.0,0.0,0.253,0.0,28672.0,0.0,3.0,5597667328.0,736026624.0,24753418240.0,2531966976.0,2034941.0,3075848.0
13-04 02:50:04,7.028,5.758,87.045,0.0,0.0,0.169,0.0,0.0,0.0,0.0,5597356032.0,736026624.0,24767172608.0,2518523904.0,5300788.0,6963472.0
13-04 02:50:05,14.686,9.508,75.297,0.0,0.0,0.509,0.0,0.0,0.0,0.0,5597941760.0,736026624.0,24788983808.0,2496126976.0,11736980.0,14302170.0
13-04 02:50:06,13.391,9.700,76.652,0.0,0.0,0.258,0.0,0.0,0.0,0.0,5598351360.0,736026624.0,24814235648.0,2470465536.0,6782354.0,10744161.0
13-04 02:50:07,13.640,11.168,74.766,0.085,0.0,0.341,0.0,16384.0,0.0,2.0,5598822400.0,736026624.0,24837984256.0,2446245888.0,9716405.0,12993358.0
13-04 02:50:08,11.525,7.881,80.169,0.0,0.0,0.424,0.0,0.0,0.0,0.0,5600157696.0,736026624.0,24855711744.0,2427183104.0,8040620.0,9031633.0
13-04 02:50:09,8.936,6.383,84.340,0.085,0.0,0.255,0.0,12288.0,0.0,2.0,5600690176.0,736026624.0,24870506496.0,2411855872.0,5568958.0,9864048.0
13-04 02:50:10,3.936,3.518,92.462,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,5601423360.0,736026624.0,24877187072.0,2404442112.0,2889171.0,2664247.0
13-04 02:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600956416.0,736026624.0,24878411776.0,2403684352.0,8055.0,5723.0
13-04 02:50:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,5601800192.0,736026624.0,24878415872.0,2402836480.0,23668.0,1930509.0
13-04 02:50:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,8284.0,5971.0
13-04 02:50:14,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,7728.0,6378.0
13-04 02:50:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,7833.0,6465.0
13-04 02:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,6021.0,3627.0
13-04 02:50:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,6998.0,4742.0
13-04 02:50:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5601591296.0,736026624.0,24878419968.0,2403041280.0,8174.0,6686.0
13-04 02:50:19,0.084,0.167,95.903,3.846,0.0,0.0,0.0,216424448.0,0.0,211.0,5600993280.0,736026624.0,24878419968.0,2403639296.0,9141.0,8740.0
13-04 02:50:20,0.0,0.083,99.833,0.0,0.0,0.083,0.0,69132288.0,0.0,72.0,5600890880.0,736026624.0,24878424064.0,2403737600.0,6356.0,3919.0
13-04 02:50:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,9843.0,8816.0
13-04 02:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,6963.0,4660.0
13-04 02:50:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,6449.0,3956.0
13-04 02:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,8.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,7917.0,6546.0
13-04 02:50:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,9252.0,7298.0
13-04 02:50:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,9900.0,8577.0
13-04 02:50:27,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,8074.0,6931.0
13-04 02:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,7142.0,5148.0
13-04 02:50:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,8407.0,6720.0
13-04 02:50:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600792576.0,736026624.0,24878424064.0,2403835904.0,8518.0,7041.0
13-04 02:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5600788480.0,736026624.0,24878428160.0,2403835904.0,10229.0,7597.0
13-04 02:50:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601636352.0,736026624.0,24878428160.0,2402988032.0,25860.0,23924.0
13-04 02:50:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5601431552.0,736026624.0,24878428160.0,2403192832.0,7811.0,5682.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5601431552.0,736026624.0,24878428160.0,2403192832.0,25427.0,23381.0
13-04 02:50:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,5601431552.0,736026624.0,24878428160.0,2403192832.0,8515.0,7141.0
13-04 02:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601431552.0,736026624.0,24878428160.0,2403192832.0,8989.0,7892.0
13-04 02:50:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601431552.0,736026624.0,24878428160.0,2403192832.0,10428.0,8683.0
13-04 02:50:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601427456.0,736026624.0,24878432256.0,2403192832.0,7717.0,6358.0
13-04 02:50:39,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5601427456.0,736026624.0,24878432256.0,2403192832.0,7366.0,5340.0
13-04 02:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,7310.0,5361.0
13-04 02:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,6486.0,4038.0
13-04 02:50:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,7638.0,5930.0
13-04 02:50:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,9012.0,8581.0
13-04 02:50:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,7200.0,5433.0
13-04 02:50:45,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,6425.0,4034.0
13-04 02:50:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,8489.0,7285.0
13-04 02:50:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,7334.0,5483.0
13-04 02:50:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601423360.0,736026624.0,24878436352.0,2403192832.0,7311.0,5439.0
13-04 02:50:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601431552.0,736026624.0,24878436352.0,2403184640.0,7111.0,5143.0
13-04 02:50:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601431552.0,736026624.0,24878436352.0,2403184640.0,6396.0,3968.0
13-04 02:50:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5601431552.0,736026624.0,24878436352.0,2403184640.0,9162.0,8759.0
13-04 02:50:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601980416.0,736026624.0,24878436352.0,2402635776.0,7650.0,5852.0
13-04 02:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5601820672.0,736026624.0,24878436352.0,2402795520.0,6795.0,4882.0
13-04 02:50:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601816576.0,736026624.0,24878440448.0,2402795520.0,8328.0,6877.0
13-04 02:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601816576.0,736026624.0,24878440448.0,2402795520.0,7400.0,5431.0
13-04 02:50:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601816576.0,736026624.0,24878440448.0,2402795520.0,10544.0,8167.0
13-04 02:50:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5601816576.0,736026624.0,24878440448.0,2402795520.0,8238.0,7038.0
13-04 02:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5601816576.0,736030720.0,24878436352.0,2402795520.0,7266.0,5184.0
13-04 02:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5601812480.0,736030720.0,24878440448.0,2402795520.0,7925.0,6445.0
13-04 02:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601812480.0,736030720.0,24878440448.0,2402795520.0,7360.0,5382.0
13-04 02:51:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601812480.0,736030720.0,24878440448.0,2402795520.0,8674.0,7796.0
13-04 02:51:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601812480.0,736030720.0,24878440448.0,2402795520.0,25276.0,24290.0
13-04 02:51:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5601812480.0,736030720.0,24878440448.0,2402795520.0,6457.0,3972.0
13-04 02:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,5601812480.0,736034816.0,24878436352.0,2402795520.0,7524.0,4752.0
13-04 02:51:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601800192.0,736034816.0,24878440448.0,2402803712.0,8844.0,7008.0
13-04 02:51:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601796096.0,736034816.0,24878444544.0,2402803712.0,8477.0,6773.0
13-04 02:51:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601796096.0,736034816.0,24878444544.0,2402803712.0,8468.0,6268.0
13-04 02:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601796096.0,736034816.0,24878444544.0,2402803712.0,9098.0,7390.0
13-04 02:51:09,0.083,0.0,99.833,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,5601796096.0,736034816.0,24878444544.0,2402803712.0,7329.0,5445.0
13-04 02:51:10,0.0,0.0,99.917,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,5601796096.0,736034816.0,24878444544.0,2402803712.0,7983.0,5852.0
13-04 02:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5601783808.0,736034816.0,24878448640.0,2402811904.0,8889.0,7348.0
13-04 02:51:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602631680.0,736034816.0,24878448640.0,2401964032.0,8310.0,6153.0
13-04 02:51:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602426880.0,736034816.0,24878448640.0,2402168832.0,7549.0,6141.0
13-04 02:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7200.0,5250.0
13-04 02:51:15,0.083,0.0,99.583,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,25629.0,24144.0
13-04 02:51:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,10132.0,8872.0
13-04 02:51:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7658.0,5233.0
13-04 02:51:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,8163.0,6645.0
13-04 02:51:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,9355.0,7422.0
13-04 02:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7397.0,5441.0
13-04 02:51:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7071.0,5187.0
13-04 02:51:22,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,8977.0,8093.0
13-04 02:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7691.0,6296.0
13-04 02:51:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,6478.0,4022.0
13-04 02:51:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7132.0,5191.0
13-04 02:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,9387.0,7368.0
13-04 02:51:27,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,5602422784.0,736034816.0,24878452736.0,2402168832.0,7414.0,5647.0
13-04 02:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602418688.0,736034816.0,24878456832.0,2402168832.0,8869.0,8360.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602418688.0,736034816.0,24878456832.0,2402168832.0,7793.0,5847.0
13-04 02:51:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602418688.0,736034816.0,24878456832.0,2402168832.0,7819.0,5682.0
13-04 02:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602418688.0,736034816.0,24878456832.0,2402168832.0,8573.0,6943.0
13-04 02:51:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603266560.0,736034816.0,24878456832.0,2401320960.0,26053.0,24204.0
13-04 02:51:33,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5602934784.0,736034816.0,24878456832.0,2401652736.0,7693.0,5611.0
13-04 02:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,5602934784.0,736034816.0,24878456832.0,2401652736.0,7139.0,4495.0
13-04 02:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602926592.0,736034816.0,24878456832.0,2401660928.0,8067.0,6158.0
13-04 02:51:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,8347.0,6810.0
13-04 02:51:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,9739.0,8656.0
13-04 02:51:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,9140.0,8159.0
13-04 02:51:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,6678.0,4204.0
13-04 02:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,7091.0,5182.0
13-04 02:51:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,6922.0,4610.0
13-04 02:51:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,5602922496.0,736034816.0,24878460928.0,2401660928.0,7905.0,6352.0
13-04 02:51:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602918400.0,736034816.0,24878465024.0,2401660928.0,8177.0,6654.0
13-04 02:51:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602918400.0,736034816.0,24878465024.0,2401660928.0,6538.0,3998.0
13-04 02:51:45,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,5602918400.0,736034816.0,24878465024.0,2401660928.0,7232.0,5217.0
13-04 02:51:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602918400.0,736034816.0,24878465024.0,2401660928.0,10041.0,10365.0
13-04 02:51:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5602914304.0,736034816.0,24878469120.0,2401660928.0,7103.0,5242.0
13-04 02:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602914304.0,736034816.0,24878469120.0,2401660928.0,6443.0,3998.0
13-04 02:51:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602914304.0,736034816.0,24878469120.0,2401660928.0,7298.0,5283.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5602914304.0,736034816.0,24878469120.0,2401660928.0,7846.0,6404.0
13-04 02:51:51,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,5602914304.0,736034816.0,24878469120.0,2401660928.0,7614.0,5772.0
13-04 02:51:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603463168.0,736034816.0,24878469120.0,2401112064.0,7326.0,5350.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603422208.0,736034816.0,24878469120.0,2401153024.0,7132.0,5191.0
13-04 02:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603422208.0,736034816.0,24878469120.0,2401153024.0,7386.0,5459.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,5603422208.0,736034816.0,24878469120.0,2401153024.0,24774.0,22841.0
13-04 02:51:56,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5603422208.0,736034816.0,24878469120.0,2401153024.0,11247.0,10321.0
13-04 02:51:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,5603422208.0,736034816.0,24878469120.0,2401153024.0,7650.0,5714.0
13-04 02:51:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,7650.0,6194.0
13-04 02:51:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,7136.0,5165.0
13-04 02:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,7096.0,5115.0
13-04 02:52:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,7274.0,5521.0
13-04 02:52:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,25125.0,23629.0
13-04 02:52:03,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,7424.0,5998.0
13-04 02:52:04,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,10238.0,8492.0
13-04 02:52:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5603418112.0,736034816.0,24878473216.0,2401153024.0,25953.0,24176.0
13-04 02:52:06,0.835,0.250,98.831,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,5624094720.0,736034816.0,24878473216.0,2380476416.0,12649.0,9411.0
13-04 02:52:07,2.922,1.169,95.159,0.751,0.0,0.0,0.0,0.0,0.0,0.0,5624229888.0,736034816.0,24878510080.0,2380304384.0,123393.0,115394.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-orderer-slave-14.csv <==
13-04 02:31:14,0.924,0.048,98.972,0.040,0.0,0.015,2865.585,221325.984,0.518,1.038,902586368.0,1239650304.0,2157211648.0,29319626752.0,0.0,0.0
13-04 02:31:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1239650304.0,2157219840.0,29319544832.0,126.0,472.0
13-04 02:31:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1239650304.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1239650304.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1239650304.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:20,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,66.0,206.0
13-04 02:31:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,1146.0,206.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,666.0,206.0
13-04 02:31:23,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,306.0,206.0
13-04 02:31:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1239658496.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1239666688.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,66.0,206.0
13-04 02:31:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1239670784.0,2157219840.0,29319544832.0,186.0,248.0
13-04 02:31:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902635520.0,1239674880.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1239674880.0,2157219840.0,29319544832.0,126.0,206.0
13-04 02:31:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1239674880.0,2157219840.0,29319544832.0,180.0,434.0
13-04 02:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,902627328.0,1239683072.0,2157219840.0,29319544832.0,66.0,206.0
13-04 02:31:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902627328.0,1239683072.0,2157219840.0,29319544832.0,66.0,206.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902623232.0,1239683072.0,2157223936.0,29319544832.0,246.0,500.0
13-04 02:31:44,0.250,0.0,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902619136.0,1239687168.0,2157223936.0,29319544832.0,66.0,206.0
13-04 02:31:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,126.0,248.0
13-04 02:31:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1239687168.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:56,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:31:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,126.0,248.0
13-04 02:32:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1239691264.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902590464.0,1239699456.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:09,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902586368.0,1239703552.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:14,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902582272.0,1239707648.0,2157223936.0,29319561216.0,132.0,272.0
13-04 02:32:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902582272.0,1239707648.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902582272.0,1239707648.0,2157223936.0,29319561216.0,66.0,206.0
13-04 02:32:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902578176.0,1239707648.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902578176.0,1239707648.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902578176.0,1239707648.0,2157228032.0,29319561216.0,126.0,248.0
13-04 02:32:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,126.0,248.0
13-04 02:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902574080.0,1239711744.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902569984.0,1239715840.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,34506.0,49790.0
13-04 02:32:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902561792.0,1239724032.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:43,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,306.0,542.0
13-04 02:32:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902557696.0,1239728128.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902553600.0,1239732224.0,2157228032.0,29319561216.0,66.0,206.0
13-04 02:32:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902549504.0,1239732224.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902549504.0,1239732224.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902549504.0,1239732224.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902549504.0,1239732224.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902549504.0,1239732224.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:55,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:32:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,126.0,248.0
13-04 02:33:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902545408.0,1239736320.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902541312.0,1239740416.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,132.0,272.0
13-04 02:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,186.0,206.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902533120.0,1239748608.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902529024.0,1239752704.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902529024.0,1239752704.0,2157232128.0,29319561216.0,126.0,248.0
13-04 02:33:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902529024.0,1239752704.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902529024.0,1239752704.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902529024.0,1239752704.0,2157232128.0,29319561216.0,66.0,206.0
13-04 02:33:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902524928.0,1239752704.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:25,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902520832.0,1239756800.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902520832.0,1239756800.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902520832.0,1239756800.0,2157236224.0,29319561216.0,126.0,248.0
13-04 02:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902393856.0,1239756800.0,2157236224.0,29319688192.0,66.0,206.0
13-04 02:33:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,246.0,500.0
13-04 02:33:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239760896.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,246.0,500.0
13-04 02:33:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239764992.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,126.0,248.0
13-04 02:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239773184.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902500352.0,1239777280.0,2157236224.0,29319561216.0,66.0,206.0
13-04 02:33:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902516736.0,1239777280.0,2157236224.0,29319544832.0,66.0,206.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239777280.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239777280.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239777280.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902512640.0,1239777280.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:09,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902508544.0,1239781376.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,132.0,272.0
13-04 02:34:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902504448.0,1239785472.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,126.0,248.0
13-04 02:34:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,126.0,248.0
13-04 02:34:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902500352.0,1239789568.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902492160.0,1239797760.0,2157240320.0,29319544832.0,66.0,206.0
13-04 02:34:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902483968.0,1239801856.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,246.0,500.0
13-04 02:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,132.0,272.0
13-04 02:34:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,180.0,434.0
13-04 02:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,126.0,248.0
13-04 02:34:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902479872.0,1239805952.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902475776.0,1239810048.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:34:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:35:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902471680.0,1239814144.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:35:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902463488.0,1239822336.0,2157244416.0,29319544832.0,66.0,206.0
13-04 02:35:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902868992.0,1239822336.0,2157244416.0,29319139328.0,66.0,206.0
13-04 02:35:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902860800.0,1239822336.0,2157244416.0,29319147520.0,66.0,206.0
13-04 02:35:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902856704.0,1239822336.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902856704.0,1239822336.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902856704.0,1239822336.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902852608.0,1239826432.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:08,0.0,0.166,99.834,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,902844416.0,1239834624.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902844416.0,1239834624.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902844416.0,1239834624.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:11,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902844416.0,1239834624.0,2157248512.0,29319147520.0,126.0,248.0
13-04 02:35:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902844416.0,1239834624.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,132.0,272.0
13-04 02:35:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,126.0,248.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239838720.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239842816.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:31,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239846912.0,2157248512.0,29319147520.0,66.0,206.0
13-04 02:35:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902823936.0,1239855104.0,2157248512.0,29319147520.0,126.0,248.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,902815744.0,1239859200.0,2157252608.0,29319147520.0,66.0,206.0
13-04 02:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902815744.0,1239859200.0,2157252608.0,29319147520.0,66.0,206.0
13-04 02:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902815744.0,1239859200.0,2157252608.0,29319147520.0,246.0,500.0
13-04 02:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902815744.0,1239859200.0,2157252608.0,29319147520.0,66.0,206.0
13-04 02:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,902815744.0,1239859200.0,2157252608.0,29319147520.0,66.0,206.0
13-04 02:35:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902811648.0,1239863296.0,2157252608.0,29319147520.0,66.0,206.0
13-04 02:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239863296.0,2157252608.0,29319147520.0,246.0,500.0
13-04 02:35:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1239863296.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1239863296.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1239863296.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1239863296.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1239867392.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:01,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,126.0,248.0
13-04 02:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1239871488.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902782976.0,1239875584.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1239875584.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1239875584.0,2157252608.0,29319163904.0,66.0,206.0
13-04 02:36:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1239875584.0,2157252608.0,29319180288.0,66.0,206.0
13-04 02:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1239875584.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1239875584.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,264.0,338.0
13-04 02:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1239883776.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239887872.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,248.0
13-04 02:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,66.0,206.0
13-04 02:36:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239891968.0,2157256704.0,29319196672.0,126.0,206.0
13-04 02:36:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,126.0,206.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,126.0,206.0
13-04 02:36:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,126.0,206.0
13-04 02:36:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,192.0,272.0
13-04 02:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,240.0,434.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902852608.0,1239896064.0,2157256704.0,29319069696.0,126.0,206.0
13-04 02:36:43,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902844416.0,1239904256.0,2157256704.0,29319069696.0,66.0,206.0
13-04 02:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902844416.0,1239904256.0,2157256704.0,29319069696.0,306.0,500.0
13-04 02:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239904256.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239904256.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239904256.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902840320.0,1239904256.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:36:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,1206.0,206.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,846.0,206.0
13-04 02:36:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902836224.0,1239908352.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,186.0,248.0
13-04 02:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:01,0.083,0.083,99.501,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902832128.0,1239912448.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902828032.0,1239916544.0,2157260800.0,29319069696.0,126.0,206.0
13-04 02:37:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902823936.0,1239920640.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902823936.0,1239920640.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902823936.0,1239920640.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902823936.0,1239920640.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902823936.0,1239920640.0,2157260800.0,29319069696.0,66.0,206.0
13-04 02:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902819840.0,1239920640.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:19,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,126.0,248.0
13-04 02:37:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902811648.0,1239928832.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902807552.0,1239932928.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:37,0.0,0.083,99.500,0.417,0.0,0.0,0.0,24576.0,0.0,3.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,246.0,500.0
13-04 02:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1239937024.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902799360.0,1239941120.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1239941120.0,2157264896.0,29319069696.0,246.0,500.0
13-04 02:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1239941120.0,2157264896.0,29319069696.0,66.0,206.0
13-04 02:37:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1239941120.0,2157264896.0,29319102464.0,126.0,248.0
13-04 02:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1239941120.0,2157264896.0,29319118848.0,126.0,248.0
13-04 02:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1239941120.0,2157264896.0,29319118848.0,66.0,206.0
13-04 02:37:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902746112.0,1239945216.0,2157264896.0,29319118848.0,66.0,206.0
13-04 02:37:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1239945216.0,2157264896.0,29319118848.0,66.0,206.0
13-04 02:37:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1239945216.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1239945216.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1239945216.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1239945216.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:37:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1239953408.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:04,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1239957504.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:13,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,126.0,248.0
13-04 02:38:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1239961600.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1239965696.0,2157268992.0,29319118848.0,66.0,206.0
13-04 02:38:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,126.0,206.0
13-04 02:38:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1239969792.0,2157273088.0,29319118848.0,186.0,206.0
13-04 02:38:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1239977984.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,126.0,248.0
13-04 02:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,246.0,500.0
13-04 02:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1239982080.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,246.0,500.0
13-04 02:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,126.0,248.0
13-04 02:38:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:53,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1239986176.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902692864.0,1239990272.0,2157273088.0,29319118848.0,66.0,206.0
13-04 02:38:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1239990272.0,2157273088.0,29319135232.0,66.0,206.0
13-04 02:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1239990272.0,2157273088.0,29319135232.0,66.0,206.0
13-04 02:38:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1239990272.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:38:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1239990272.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1239990272.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1239994368.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240002560.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240006656.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:19,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,126.0,248.0
13-04 02:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240010752.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:31,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902647808.0,1240014848.0,2157277184.0,29319135232.0,66.0,206.0
13-04 02:39:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240014848.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240014848.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:34,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240014848.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240014848.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240014848.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:41,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,246.0,500.0
13-04 02:39:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240023040.0,2157281280.0,29319135232.0,66.0,206.0
13-04 02:39:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,246.0,500.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,126.0,248.0
13-04 02:39:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240027136.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240031232.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,126.0,248.0
13-04 02:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,66.0,206.0
13-04 02:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,425.0,206.0
13-04 02:40:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902750208.0,1240035328.0,2157281280.0,29319008256.0,468.0,206.0
13-04 02:40:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240035328.0,2157281280.0,29318991872.0,126.0,206.0
13-04 02:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240035328.0,2157281280.0,29318991872.0,66.0,206.0
13-04 02:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240035328.0,2157281280.0,29318991872.0,66.0,206.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240035328.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240035328.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:09,0.416,0.0,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240039424.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240047616.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240051712.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:25,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:31,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240055808.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902737920.0,1240059904.0,2157285376.0,29318991872.0,126.0,248.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1240059904.0,2157285376.0,29318991872.0,66.0,206.0
13-04 02:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240059904.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240059904.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240059904.0,2157289472.0,29318991872.0,246.0,500.0
13-04 02:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240059904.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,132.0,272.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,180.0,434.0
13-04 02:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,126.0,248.0
13-04 02:40:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240064000.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240072192.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240076288.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:03,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240080384.0,2157289472.0,29318991872.0,66.0,206.0
13-04 02:41:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240084480.0,2157293568.0,29318991872.0,126.0,248.0
13-04 02:41:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240088576.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240096768.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:36,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240100864.0,2157293568.0,29318991872.0,246.0,500.0
13-04 02:41:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902684672.0,1240104960.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240104960.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240104960.0,2157293568.0,29318991872.0,66.0,206.0
13-04 02:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240104960.0,2157293568.0,29318991872.0,246.0,500.0
13-04 02:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240104960.0,2157297664.0,29318991872.0,126.0,248.0
13-04 02:41:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240104960.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240109056.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,126.0,248.0
13-04 02:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:41:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240113152.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:42:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:42:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,906.0,206.0
13-04 02:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,906.0,206.0
13-04 02:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,246.0,206.0
13-04 02:42:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240121344.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:09,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:12,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,6.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:13,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,66.0,206.0
13-04 02:42:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240125440.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902656000.0,1240129536.0,2157297664.0,29318991872.0,126.0,206.0
13-04 02:42:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240129536.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240129536.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240129536.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240129536.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240129536.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240133632.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240137728.0,2157301760.0,29318991872.0,186.0,248.0
13-04 02:42:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,126.0,206.0
13-04 02:42:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240145920.0,2157301760.0,29318991872.0,132.0,272.0
13-04 02:42:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,180.0,434.0
13-04 02:42:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,246.0,500.0
13-04 02:42:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,126.0,248.0
13-04 02:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902631424.0,1240150016.0,2157301760.0,29318991872.0,66.0,206.0
13-04 02:42:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902627328.0,1240150016.0,2157305856.0,29318991872.0,66.0,206.0
13-04 02:42:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:42:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:42:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:42:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:42:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240154112.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240158208.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240162304.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,126.0,248.0
13-04 02:43:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240170496.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902729728.0,1240174592.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240174592.0,2157305856.0,29318864896.0,66.0,206.0
13-04 02:43:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240174592.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902725632.0,1240174592.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240174592.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240174592.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240178688.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240182784.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,246.0,500.0
13-04 02:43:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,246.0,500.0
13-04 02:43:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,126.0,206.0
13-04 02:43:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240186880.0,2157309952.0,29318864896.0,126.0,248.0
13-04 02:43:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,126.0,248.0
13-04 02:43:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:43:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240195072.0,2157309952.0,29318864896.0,66.0,206.0
13-04 02:44:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240199168.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:06,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:09,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240203264.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240207360.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,126.0,248.0
13-04 02:44:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240211456.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:30,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902676480.0,1240219648.0,2157314048.0,29318864896.0,66.0,206.0
13-04 02:44:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240219648.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:34,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240219648.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240219648.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:36,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240223744.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,246.0,500.0
13-04 02:44:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,126.0,248.0
13-04 02:44:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,246.0,500.0
13-04 02:44:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:47,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240227840.0,2157318144.0,29318864896.0,126.0,248.0
13-04 02:44:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240231936.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:55,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:44:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240236032.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:45:00,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,902647808.0,1240244224.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:45:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240244224.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:45:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902647808.0,1240244224.0,2157318144.0,29318864896.0,66.0,206.0
13-04 02:45:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240244224.0,2157318144.0,29318746112.0,66.0,206.0
13-04 02:45:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240244224.0,2157318144.0,29318746112.0,66.0,206.0
13-04 02:45:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240244224.0,2157318144.0,29318746112.0,66.0,206.0
13-04 02:45:06,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902766592.0,1240244224.0,2157318144.0,29318746112.0,66.0,206.0
13-04 02:45:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240244224.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,902758400.0,1240248320.0,2157322240.0,29318746112.0,126.0,248.0
13-04 02:45:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240248320.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:10,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240248320.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240248320.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240252416.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:18,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240256512.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902746112.0,1240260608.0,2157322240.0,29318746112.0,66.0,206.0
13-04 02:45:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902619136.0,1240260608.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902619136.0,1240260608.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902619136.0,1240260608.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902619136.0,1240260608.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902619136.0,1240260608.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,126.0,248.0
13-04 02:45:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902615040.0,1240264704.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902606848.0,1240272896.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902606848.0,1240272896.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,902606848.0,1240272896.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902606848.0,1240272896.0,2157322240.0,29318873088.0,66.0,206.0
13-04 02:45:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:42,0.0,0.0,99.750,0.250,0.0,0.0,0.0,57344.0,0.0,11.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,246.0,500.0
13-04 02:45:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,246.0,500.0
13-04 02:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902602752.0,1240272896.0,2157326336.0,29318873088.0,126.0,248.0
13-04 02:45:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902598656.0,1240276992.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,126.0,248.0
13-04 02:45:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902594560.0,1240281088.0,2157326336.0,29318873088.0,66.0,206.0
13-04 02:46:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:01,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902717440.0,1240285184.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:06,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902709248.0,1240293376.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240293376.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240293376.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240293376.0,2157326336.0,29318746112.0,66.0,206.0
13-04 02:46:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240293376.0,2157326336.0,29318754304.0,66.0,206.0
13-04 02:46:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240293376.0,2157326336.0,29318754304.0,66.0,206.0
13-04 02:46:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,902696960.0,1240297472.0,2157326336.0,29318754304.0,66.0,206.0
13-04 02:46:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:18,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240297472.0,2157330432.0,29318754304.0,126.0,248.0
13-04 02:46:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240301568.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240305664.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902680576.0,1240309760.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:42,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902672384.0,1240317952.0,2157330432.0,29318754304.0,246.0,500.0
13-04 02:46:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240317952.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240317952.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240317952.0,2157330432.0,29318754304.0,246.0,500.0
13-04 02:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902672384.0,1240317952.0,2157330432.0,29318754304.0,66.0,206.0
13-04 02:46:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,126.0,248.0
13-04 02:46:48,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,126.0,248.0
13-04 02:46:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902668288.0,1240317952.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:54,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:46:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,156.0,296.0
13-04 02:46:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902664192.0,1240322048.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902660096.0,1240326144.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:06,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902656000.0,1240330240.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,126.0,248.0
13-04 02:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,726.0,206.0
13-04 02:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902651904.0,1240334336.0,2157334528.0,29318754304.0,666.0,206.0
13-04 02:47:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902647808.0,1240338432.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902647808.0,1240338432.0,2157334528.0,29318754304.0,66.0,206.0
13-04 02:47:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240338432.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240338432.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902643712.0,1240338432.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902643712.0,1240338432.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,186.0,248.0
13-04 02:47:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902639616.0,1240342528.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902635520.0,1240346624.0,2157338624.0,29318754304.0,306.0,500.0
13-04 02:47:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240346624.0,2157338624.0,29318754304.0,66.0,206.0
13-04 02:47:44,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902635520.0,1240346624.0,2157338624.0,29318754304.0,126.0,206.0
13-04 02:47:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240346624.0,2157338624.0,29318627328.0,294.0,338.0
13-04 02:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240346624.0,2157338624.0,29318627328.0,240.0,434.0
13-04 02:47:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240346624.0,2157338624.0,29318627328.0,186.0,248.0
13-04 02:47:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,186.0,206.0
13-04 02:47:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,126.0,206.0
13-04 02:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,126.0,206.0
13-04 02:47:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,126.0,206.0
13-04 02:47:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,126.0,206.0
13-04 02:47:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240350720.0,2157338624.0,29318627328.0,66.0,206.0
13-04 02:47:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:47:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:47:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:47:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:47:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240354816.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:09,0.333,0.083,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,206.0
13-04 02:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:11,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,126.0,248.0
13-04 02:48:12,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902746112.0,1240358912.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:18,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902742016.0,1240363008.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902737920.0,1240367104.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1240367104.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902737920.0,1240367104.0,2157342720.0,29318627328.0,66.0,206.0
13-04 02:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240367104.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240367104.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902733824.0,1240367104.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902729728.0,1240371200.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,126.0,248.0
13-04 02:48:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:42,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,246.0,500.0
13-04 02:48:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,246.0,500.0
13-04 02:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,126.0,248.0
13-04 02:48:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902725632.0,1240375296.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:48:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902721536.0,1240379392.0,2157346816.0,29318627328.0,66.0,206.0
13-04 02:49:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,186.0,206.0
13-04 02:49:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902713344.0,1240383488.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902709248.0,1240387584.0,2157350912.0,29318627328.0,126.0,248.0
13-04 02:49:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:18,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902705152.0,1240391680.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902701056.0,1240395776.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240395776.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240395776.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902701056.0,1240395776.0,2157350912.0,29318627328.0,66.0,206.0
13-04 02:49:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240395776.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902696960.0,1240395776.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902692864.0,1240399872.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:42,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,132.0,272.0
13-04 02:49:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,180.0,434.0
13-04 02:49:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,306.0,542.0
13-04 02:49:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902688768.0,1240403968.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:48,0.083,0.083,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,126.0,248.0
13-04 02:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:58,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:49:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:50:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,425.0,206.0
13-04 02:50:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,468.0,206.0
13-04 02:50:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,126.0,206.0
13-04 02:50:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:50:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:50:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902684672.0,1240408064.0,2157355008.0,29318627328.0,66.0,206.0
13-04 02:50:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902807552.0,1240412160.0,2157355008.0,29318500352.0,66.0,206.0
13-04 02:50:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1240412160.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1240412160.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:09,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1240412160.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1240412160.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902803456.0,1240412160.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902799360.0,1240416256.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:18,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,126.0,248.0
13-04 02:50:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:36,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902795264.0,1240420352.0,2157359104.0,29318500352.0,66.0,206.0
13-04 02:50:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902791168.0,1240420352.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,246.0,500.0
13-04 02:50:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,246.0,500.0
13-04 02:50:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902787072.0,1240424448.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,126.0,248.0
13-04 02:50:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902782976.0,1240428544.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,126.0,248.0
13-04 02:50:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902778880.0,1240432640.0,2157363200.0,29318500352.0,66.0,206.0
13-04 02:51:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902774784.0,1240432640.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902774784.0,1240432640.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902774784.0,1240432640.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902774784.0,1240432640.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902770688.0,1240436736.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902766592.0,1240440832.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:30,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,126.0,248.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:42,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,246.0,500.0
13-04 02:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,246.0,500.0
13-04 02:51:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902762496.0,1240444928.0,2157367296.0,29318500352.0,66.0,206.0
13-04 02:51:48,0.083,0.083,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,5.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,126.0,248.0
13-04 02:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902758400.0,1240444928.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:51:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902754304.0,1240449024.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,902750208.0,1240453120.0,2157371392.0,29318500352.0,66.0,206.0
13-04 02:52:06,0.417,0.333,99.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,913059840.0,1240453120.0,2157371392.0,29308190720.0,5427.0,4971.0
13-04 02:52:07,3.494,1.331,94.509,0.666,0.0,0.0,0.0,0.0,0.0,0.0,926531584.0,1240453120.0,2157404160.0,29294686208.0,115896.0,111056.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-16.csv <==
13-04 02:31:14,1.678,0.783,97.451,0.049,0.0,0.039,5221.128,1534321.306,0.754,14.136,2037948416.0,436588544.0,766746624.0,30377791488.0,0.0,0.0
13-04 02:31:15,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2037800960.0,436588544.0,766758912.0,30377926656.0,36796.0,36720.0
13-04 02:31:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,2037903360.0,436588544.0,766758912.0,30377824256.0,23509.0,23769.0
13-04 02:31:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038173696.0,436588544.0,766758912.0,30377553920.0,24431.0,24252.0
13-04 02:31:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,53248.0,0.0,11.0,2038169600.0,436588544.0,766763008.0,30377553920.0,22549.0,23328.0
13-04 02:31:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038169600.0,436588544.0,766763008.0,30377553920.0,22768.0,24149.0
13-04 02:31:20,0.0,0.333,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,2.0,2038161408.0,436592640.0,766767104.0,30377553920.0,23565.0,23703.0
13-04 02:31:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2038161408.0,436592640.0,766767104.0,30377553920.0,24175.0,22748.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038157312.0,436592640.0,766771200.0,30377553920.0,25428.0,24673.0
13-04 02:31:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038157312.0,436592640.0,766771200.0,30377553920.0,23849.0,25451.0
13-04 02:31:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038325248.0,436592640.0,766771200.0,30377385984.0,21454.0,21544.0
13-04 02:31:25,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038284288.0,436592640.0,766771200.0,30377426944.0,24331.0,24569.0
13-04 02:31:26,0.167,0.167,99.583,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,2038280192.0,436596736.0,766771200.0,30377426944.0,25599.0,24863.0
13-04 02:31:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038276096.0,436596736.0,766775296.0,30377426944.0,25355.0,25683.0
13-04 02:31:28,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038276096.0,436596736.0,766775296.0,30377426944.0,24249.0,25778.0
13-04 02:31:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038276096.0,436596736.0,766775296.0,30377426944.0,21790.0,21782.0
13-04 02:31:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038276096.0,436596736.0,766775296.0,30377426944.0,24363.0,24703.0
13-04 02:31:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2038272000.0,436600832.0,766775296.0,30377426944.0,25601.0,25065.0
13-04 02:31:32,0.0,0.167,99.500,0.250,0.0,0.083,0.0,12288.0,0.0,2.0,2038267904.0,436600832.0,766779392.0,30377426944.0,24701.0,24304.0
13-04 02:31:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038267904.0,436600832.0,766779392.0,30377426944.0,22159.0,22769.0
13-04 02:31:34,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038263808.0,436600832.0,766783488.0,30377426944.0,38950.0,39821.0
13-04 02:31:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038263808.0,436600832.0,766783488.0,30377426944.0,24619.0,23860.0
13-04 02:31:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2038263808.0,436604928.0,766779392.0,30377426944.0,22444.0,22051.0
13-04 02:31:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038259712.0,436604928.0,766783488.0,30377426944.0,26624.0,27020.0
13-04 02:31:38,0.0,0.084,99.833,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,2038255616.0,436604928.0,766787584.0,30377426944.0,23748.0,25347.0
13-04 02:31:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038251520.0,436604928.0,766791680.0,30377426944.0,23312.0,23325.0
13-04 02:31:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038251520.0,436604928.0,766791680.0,30377426944.0,23277.0,22326.0
13-04 02:31:41,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2038251520.0,436604928.0,766791680.0,30377426944.0,22482.0,23100.0
13-04 02:31:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038243328.0,436604928.0,766799872.0,30377426944.0,26055.0,26208.0
13-04 02:31:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038243328.0,436604928.0,766799872.0,30377426944.0,21691.0,22243.0
13-04 02:31:44,0.167,0.167,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2037862400.0,436604928.0,766799872.0,30377807872.0,22776.0,22360.0
13-04 02:31:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037735424.0,436604928.0,766799872.0,30377934848.0,23380.0,24056.0
13-04 02:31:46,0.250,0.250,99.418,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,2037735424.0,436604928.0,766799872.0,30377934848.0,23307.0,24274.0
13-04 02:31:47,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037735424.0,436604928.0,766799872.0,30377934848.0,26371.0,26296.0
13-04 02:31:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,2037735424.0,436604928.0,766799872.0,30377934848.0,21978.0,21162.0
13-04 02:31:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037735424.0,436604928.0,766799872.0,30377934848.0,23615.0,23251.0
13-04 02:31:50,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,2037727232.0,436609024.0,766803968.0,30377934848.0,23394.0,23093.0
13-04 02:31:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,2037723136.0,436609024.0,766808064.0,30377934848.0,25551.0,25364.0
13-04 02:31:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037723136.0,436609024.0,766808064.0,30377934848.0,23039.0,21896.0
13-04 02:31:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,2037723136.0,436609024.0,766808064.0,30377934848.0,25487.0,26051.0
13-04 02:31:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037719040.0,436609024.0,766812160.0,30377934848.0,24760.0,25471.0
13-04 02:31:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037719040.0,436609024.0,766812160.0,30377934848.0,23097.0,22021.0
13-04 02:31:56,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2037710848.0,436617216.0,766812160.0,30377934848.0,28329.0,28237.0
13-04 02:31:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037710848.0,436617216.0,766812160.0,30377934848.0,21668.0,21059.0
13-04 02:31:58,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2037706752.0,436617216.0,766816256.0,30377934848.0,23775.0,24046.0
13-04 02:31:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037800960.0,436617216.0,766816256.0,30377840640.0,22273.0,22055.0
13-04 02:32:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037796864.0,436617216.0,766820352.0,30377840640.0,22726.0,22855.0
13-04 02:32:01,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2037747712.0,436617216.0,766820352.0,30377889792.0,23454.0,23402.0
13-04 02:32:02,0.083,0.250,99.416,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2037743616.0,436621312.0,766820352.0,30377889792.0,24070.0,24692.0
13-04 02:32:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037997568.0,436621312.0,766820352.0,30377635840.0,24849.0,25527.0
13-04 02:32:04,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037567488.0,436621312.0,766820352.0,30378065920.0,34959.0,34214.0
13-04 02:32:05,0.501,0.084,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037870592.0,436621312.0,766820352.0,30377762816.0,25002.0,26275.0
13-04 02:32:06,0.334,0.167,99.500,0.0,0.0,0.0,0.0,163840.0,0.0,17.0,2037977088.0,436625408.0,766824448.0,30377648128.0,30879.0,27889.0
13-04 02:32:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037977088.0,436625408.0,766824448.0,30377648128.0,23715.0,23438.0
13-04 02:32:08,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2037972992.0,436629504.0,766824448.0,30377648128.0,25588.0,25730.0
13-04 02:32:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2037972992.0,436629504.0,766824448.0,30377648128.0,24162.0,25143.0
13-04 02:32:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038091776.0,436629504.0,766832640.0,30377521152.0,24239.0,24642.0
13-04 02:32:11,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2038091776.0,436629504.0,766832640.0,30377521152.0,24776.0,24774.0
13-04 02:32:12,0.251,0.334,99.415,0.0,0.0,0.0,0.0,380928.0,0.0,30.0,2042822656.0,436637696.0,767180800.0,30372433920.0,67497.0,103795.0
13-04 02:32:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2042814464.0,436637696.0,767188992.0,30372433920.0,25161.0,24863.0
13-04 02:32:14,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2042937344.0,436641792.0,767188992.0,30372306944.0,22596.0,22604.0
13-04 02:32:15,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2042937344.0,436641792.0,767188992.0,30372306944.0,22794.0,23077.0
13-04 02:32:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2042937344.0,436641792.0,767188992.0,30372306944.0,25224.0,25058.0
13-04 02:32:17,1.747,0.749,97.338,0.0,0.0,0.166,0.0,655360.0,0.0,55.0,2044084224.0,436649984.0,767184896.0,30371155968.0,674433.0,898130.0
13-04 02:32:18,4.545,1.599,93.771,0.0,0.0,0.084,0.0,839680.0,0.0,141.0,2097782784.0,436654080.0,767488000.0,30317150208.0,100529.0,196242.0
13-04 02:32:19,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2097762304.0,436654080.0,767692800.0,30316965888.0,38170.0,39178.0
13-04 02:32:20,1.835,0.751,97.164,0.167,0.0,0.083,0.0,774144.0,0.0,71.0,2099064832.0,436674560.0,767676416.0,30315659264.0,600076.0,703960.0
13-04 02:32:21,5.197,1.509,93.210,0.0,0.0,0.084,0.0,839680.0,0.0,146.0,2151395328.0,436682752.0,767909888.0,30263087104.0,136066.0,315765.0
13-04 02:32:22,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2151481344.0,436682752.0,768167936.0,30262743040.0,37211.0,41157.0
13-04 02:32:23,0.0,0.084,99.916,0.0,0.0,0.0,0.0,614400.0,0.0,3.0,2151608320.0,436682752.0,768167936.0,30262616064.0,32770.0,38779.0
13-04 02:32:24,3.454,1.601,94.861,0.0,0.0,0.084,0.0,1536000.0,0.0,214.0,2161000448.0,436690944.0,768339968.0,30253043712.0,718694.0,1009253.0
13-04 02:32:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2160852992.0,436690944.0,768491520.0,30253039616.0,41589.0,41807.0
13-04 02:32:26,0.084,0.167,99.498,0.251,0.0,0.0,0.0,208896.0,0.0,22.0,2161360896.0,436695040.0,768487424.0,30252531712.0,53489.0,40482.0
13-04 02:32:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2161672192.0,436695040.0,768557056.0,30252150784.0,34470.0,39650.0
13-04 02:32:28,0.167,0.167,99.666,0.0,0.0,0.0,0.0,540672.0,0.0,59.0,2161668096.0,436695040.0,768561152.0,30252150784.0,34773.0,37322.0
13-04 02:32:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2161676288.0,436695040.0,768561152.0,30252142592.0,38315.0,33202.0
13-04 02:32:30,10.184,0.167,89.649,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2161803264.0,436695040.0,768561152.0,30252015616.0,22508.0,22374.0
13-04 02:32:31,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2161803264.0,436695040.0,768561152.0,30252015616.0,25157.0,25215.0
13-04 02:32:32,0.835,0.417,98.497,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,2171265024.0,436703232.0,768565248.0,30242541568.0,2653510.0,1449738.0
13-04 02:32:33,8.806,4.996,86.029,0.0,0.0,0.169,0.0,0.0,0.0,0.0,2183610368.0,436703232.0,773169152.0,30225592320.0,9774818.0,5627824.0
13-04 02:32:34,19.289,10.321,69.797,0.085,0.0,0.508,0.0,2154496.0,0.0,22.0,2224685056.0,436715520.0,789647360.0,30168027136.0,3164568.0,1072419.0
13-04 02:32:35,19.527,10.059,70.076,0.0,0.0,0.338,0.0,2154496.0,0.0,22.0,2236198912.0,436715520.0,805482496.0,30140678144.0,3142320.0,1045963.0
13-04 02:32:36,20.493,9.014,70.068,0.0,0.0,0.425,0.0,2170880.0,0.0,22.0,2249748480.0,436715520.0,820457472.0,30112153600.0,3146369.0,1049944.0
13-04 02:32:37,19.523,9.633,70.418,0.0,0.0,0.426,0.0,2162688.0,0.0,20.0,2258534400.0,436719616.0,836808704.0,30087012352.0,3146217.0,1050449.0
13-04 02:32:38,18.697,10.575,69.882,0.169,0.0,0.677,0.0,2183168.0,0.0,23.0,2274992128.0,436731904.0,850591744.0,30056759296.0,3147118.0,1050171.0
13-04 02:32:39,19.932,8.944,70.698,0.085,0.0,0.341,0.0,2162688.0,0.0,20.0,2285830144.0,436731904.0,866451456.0,30030061568.0,3141929.0,1042426.0
13-04 02:32:40,19.610,9.508,70.374,0.085,0.0,0.424,0.0,2158592.0,0.0,19.0,2294034432.0,436740096.0,882843648.0,30005456896.0,3148910.0,1048515.0
13-04 02:32:41,19.554,9.262,70.840,0.0,0.0,0.343,0.0,2162688.0,0.0,19.0,2302963712.0,436740096.0,897073152.0,29982298112.0,3181740.0,1099381.0
13-04 02:32:42,19.660,9.362,70.468,0.0,0.0,0.511,0.0,2162688.0,0.0,20.0,2312577024.0,436740096.0,914268160.0,29955489792.0,3148695.0,1050018.0
13-04 02:32:43,19.660,9.532,70.298,0.085,0.0,0.426,0.0,2195456.0,0.0,22.0,2320449536.0,436740096.0,928743424.0,29933142016.0,3143129.0,1042511.0
13-04 02:32:44,18.857,10.410,70.392,0.085,0.0,0.256,0.0,2170880.0,0.0,21.0,2324873216.0,436744192.0,944553984.0,29912903680.0,3142841.0,1045345.0
13-04 02:32:45,19.576,9.492,70.339,0.085,0.0,0.508,0.0,2154496.0,0.0,19.0,2335420416.0,436744192.0,960196608.0,29886713856.0,3142365.0,1045089.0
13-04 02:32:46,19.562,10.287,69.646,0.084,0.0,0.422,0.0,2179072.0,0.0,20.0,2343374848.0,436744192.0,975749120.0,29863206912.0,3143695.0,1045081.0
13-04 02:32:47,19.881,9.386,70.392,0.0,0.0,0.341,0.0,2162688.0,0.0,19.0,2355286016.0,436748288.0,991498240.0,29835542528.0,3146352.0,1047750.0
13-04 02:32:48,19.145,9.316,71.026,0.0,0.0,0.513,0.0,2277376.0,0.0,27.0,2364096512.0,436748288.0,1005629440.0,29812600832.0,3145235.0,1045833.0
13-04 02:32:49,19.023,9.769,70.780,0.0,0.0,0.428,0.0,2170880.0,0.0,19.0,2371481600.0,436752384.0,1020899328.0,29789941760.0,3145165.0,1043786.0
13-04 02:32:50,19.227,9.614,70.730,0.172,0.0,0.258,0.0,2179072.0,0.0,21.0,2373656576.0,436760576.0,1036017664.0,29772640256.0,3154554.0,1055029.0
13-04 02:32:51,19.336,9.796,70.443,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,2381746176.0,436760576.0,1052418048.0,29748150272.0,3152861.0,1054029.0
13-04 02:32:52,19.690,8.856,71.109,0.0,0.0,0.344,0.0,2170880.0,0.0,19.0,2393604096.0,436764672.0,1067634688.0,29721071616.0,3146595.0,1047074.0
13-04 02:32:53,19.064,9.872,70.468,0.170,0.0,0.426,0.0,2240512.0,0.0,26.0,2399166464.0,436764672.0,1082830848.0,29700313088.0,3144882.0,1046445.0
13-04 02:32:54,20.136,9.346,70.093,0.0,0.0,0.425,0.0,2166784.0,0.0,19.0,2403930112.0,436764672.0,1100181504.0,29678198784.0,3143753.0,1044181.0
13-04 02:32:55,19.452,9.083,70.865,0.086,0.0,0.514,0.0,2166784.0,0.0,19.0,2411560960.0,436768768.0,1114796032.0,29655949312.0,3145635.0,1046607.0
13-04 02:32:56,19.782,10.310,69.321,0.084,0.0,0.503,0.0,2183168.0,0.0,21.0,2421321728.0,436772864.0,1130078208.0,29630902272.0,3143724.0,1045254.0
13-04 02:32:57,20.135,9.560,69.797,0.0,0.0,0.508,0.0,2162688.0,0.0,19.0,2427654144.0,436772864.0,1146060800.0,29608587264.0,3149748.0,1050546.0
13-04 02:32:58,18.383,9.532,67.745,3.830,0.0,0.511,0.0,137572352.0,0.0,267.0,2427830272.0,436772864.0,1158782976.0,29595688960.0,2998236.0,967406.0
13-04 02:32:59,13.098,8.984,70.193,7.137,0.0,0.588,0.0,211963904.0,0.0,423.0,2446577664.0,436772864.0,1171177472.0,29564547072.0,3130190.0,1039178.0
13-04 02:33:00,26.780,12.458,60.169,0.085,0.0,0.508,0.0,4345856.0,0.0,41.0,2458632192.0,436785152.0,1191268352.0,29532389376.0,3306476.0,1132959.0
13-04 02:33:01,18.974,9.658,70.940,0.0,0.0,0.427,0.0,2162688.0,0.0,19.0,2458415104.0,436789248.0,1207414784.0,29516455936.0,3144126.0,1044084.0
13-04 02:33:02,19.421,9.455,70.187,0.256,0.0,0.681,0.0,2195456.0,0.0,22.0,2473476096.0,436797440.0,1222471680.0,29486329856.0,3145930.0,1046048.0
13-04 02:33:03,20.305,9.391,69.882,0.0,0.0,0.423,0.0,2170880.0,0.0,21.0,2475462656.0,436797440.0,1239277568.0,29467537408.0,3144831.0,1046075.0
13-04 02:33:04,19.459,10.321,69.712,0.085,0.0,0.423,0.0,2318336.0,0.0,40.0,2492203008.0,436797440.0,1253224448.0,29436850176.0,3164100.0,1065387.0
13-04 02:33:05,18.477,10.094,70.744,0.0,0.0,0.684,0.0,2166784.0,0.0,19.0,2490830848.0,436797440.0,1269923840.0,29421522944.0,3146564.0,1048561.0
13-04 02:33:06,19.162,10.094,70.402,0.086,0.0,0.257,0.0,2170880.0,0.0,19.0,2501042176.0,436809728.0,1284091904.0,29397131264.0,3147855.0,1048640.0
13-04 02:33:07,19.111,10.897,69.405,0.0,0.0,0.587,0.0,2162688.0,0.0,19.0,2506375168.0,436809728.0,1300078592.0,29375811584.0,3148222.0,1048321.0
13-04 02:33:08,19.289,10.321,69.882,0.169,0.0,0.338,0.0,2183168.0,0.0,21.0,2516549632.0,436813824.0,1316945920.0,29348765696.0,3140882.0,1041610.0
13-04 02:33:09,19.300,9.479,70.709,0.0,0.0,0.512,0.0,2203648.0,0.0,22.0,2519498752.0,436813824.0,1331613696.0,29331148800.0,3148740.0,1048032.0
13-04 02:33:10,19.388,10.119,70.068,0.085,0.0,0.340,0.0,2162688.0,0.0,19.0,2525007872.0,436813824.0,1346199552.0,29311053824.0,3147732.0,1045494.0
13-04 02:33:11,19.352,9.548,70.418,0.0,0.0,0.682,0.0,2166784.0,0.0,20.0,2535366656.0,436817920.0,1361772544.0,29285117952.0,3148851.0,1045973.0
13-04 02:33:12,19.142,9.442,70.730,0.086,0.0,0.601,0.0,2166784.0,0.0,20.0,2542608384.0,436817920.0,1378164736.0,29261484032.0,3148119.0,1046423.0
13-04 02:33:13,18.935,10.651,69.992,0.0,0.0,0.423,0.0,2162688.0,0.0,19.0,2547752960.0,436822016.0,1394794496.0,29239705600.0,3146097.0,1047399.0
13-04 02:33:14,19.761,9.284,70.528,0.085,0.0,0.341,0.0,2179072.0,0.0,21.0,2555842560.0,436822016.0,1408446464.0,29217964032.0,3146755.0,1047798.0
13-04 02:33:15,19.881,8.959,70.734,0.085,0.0,0.341,0.0,2162688.0,0.0,19.0,2563825664.0,436826112.0,1424998400.0,29193424896.0,3144207.0,1045527.0
13-04 02:33:16,18.659,9.372,71.367,0.086,0.0,0.516,0.0,2166784.0,0.0,19.0,2564833280.0,436826112.0,1439989760.0,29177425920.0,3142893.0,1044206.0
13-04 02:33:17,20.085,9.021,70.553,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,2570260480.0,436834304.0,1455439872.0,29156540416.0,3169124.0,1068650.0
13-04 02:33:18,19.175,9.372,71.109,0.0,0.0,0.344,0.0,2154496.0,0.0,19.0,2582827008.0,436846592.0,1470955520.0,29128445952.0,3144839.0,1046358.0
13-04 02:33:19,19.611,9.975,69.907,0.085,0.0,0.423,0.0,2166784.0,0.0,19.0,2594414592.0,436854784.0,1487454208.0,29100351488.0,3145161.0,1045484.0
13-04 02:33:20,18.641,9.233,71.777,0.087,0.0,0.261,0.0,2174976.0,0.0,21.0,2611126272.0,436854784.0,1501184000.0,29069910016.0,3146251.0,1045631.0
13-04 02:33:21,18.766,9.854,71.037,0.0,0.0,0.343,0.0,2179072.0,0.0,20.0,2615341056.0,436862976.0,1516982272.0,29049888768.0,3149597.0,1050091.0
13-04 02:33:22,19.611,9.975,69.653,0.085,0.0,0.676,0.0,2162688.0,0.0,19.0,2622599168.0,436867072.0,1532600320.0,29027008512.0,3146345.0,1046612.0
13-04 02:33:23,19.778,9.463,70.418,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,2633052160.0,436875264.0,1549533184.0,28999614464.0,3143863.0,1045180.0
13-04 02:33:24,19.273,10.313,70.245,0.0,0.0,0.169,0.0,2166784.0,0.0,19.0,2640740352.0,436875264.0,1563336704.0,28978122752.0,3146566.0,1046143.0
13-04 02:33:25,19.931,8.935,70.790,0.086,0.0,0.258,0.0,2166784.0,0.0,19.0,2647633920.0,436875264.0,1580662784.0,28953903104.0,3146803.0,1048543.0
13-04 02:33:26,20.356,9.075,70.144,0.085,0.0,0.339,0.0,2170880.0,0.0,22.0,2657447936.0,436883456.0,1595904000.0,28928839680.0,3149467.0,1048693.0
13-04 02:33:27,19.153,10.339,70.169,0.0,0.0,0.339,0.0,2162688.0,0.0,20.0,2667921408.0,436883456.0,1610334208.0,28903936000.0,3144018.0,1045405.0
13-04 02:33:28,18.966,9.224,71.466,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2673262592.0,436887552.0,1625718784.0,28883206144.0,3145092.0,1043912.0
13-04 02:33:29,18.220,10.339,66.441,4.407,0.0,0.593,0.0,119582720.0,0.0,228.0,2671964160.0,436887552.0,1640927232.0,28869296128.0,3002991.0,973051.0
13-04 02:33:30,8.249,6.987,71.465,12.963,0.0,0.337,0.0,269484032.0,0.0,514.0,2674094080.0,436887552.0,1646362624.0,28861730816.0,3001683.0,971389.0
13-04 02:33:31,29.721,14.479,54.445,0.931,0.0,0.423,0.0,37015552.0,0.0,104.0,2692743168.0,436895744.0,1670643712.0,28818792448.0,3289918.0,1123432.0
13-04 02:33:32,19.811,10.078,69.767,0.086,0.0,0.258,0.0,4345856.0,0.0,40.0,2718105600.0,436899840.0,1688354816.0,28775714816.0,3296478.0,1126114.0
13-04 02:33:33,18.745,9.630,71.023,0.086,0.0,0.516,0.0,2170880.0,0.0,21.0,2720342016.0,436908032.0,1702711296.0,28759113728.0,3145132.0,1044380.0
13-04 02:33:34,19.088,10.220,70.186,0.084,0.0,0.422,0.0,2162688.0,0.0,19.0,2719252480.0,436908032.0,1720180736.0,28742733824.0,3166901.0,1066587.0
13-04 02:33:35,18.739,10.392,70.358,0.085,0.0,0.426,0.0,2248704.0,0.0,33.0,2728161280.0,436912128.0,1735647232.0,28718354432.0,3147087.0,1044647.0
13-04 02:33:36,18.803,9.915,70.940,0.0,0.0,0.342,0.0,2162688.0,0.0,19.0,2729500672.0,436912128.0,1749549056.0,28703113216.0,3148005.0,1044999.0
13-04 02:33:37,19.407,9.576,70.339,0.085,0.0,0.593,0.0,2162688.0,0.0,19.0,2735165440.0,436912128.0,1764769792.0,28682227712.0,3149109.0,1051586.0
13-04 02:33:38,19.309,10.371,69.646,0.169,0.0,0.506,0.0,2203648.0,0.0,25.0,2738618368.0,436920320.0,1783209984.0,28660326400.0,3145690.0,1045116.0
13-04 02:33:39,19.031,10.280,70.433,0.0,0.0,0.255,0.0,2166784.0,0.0,19.0,2760642560.0,436924416.0,1796546560.0,28624961536.0,3149321.0,1046836.0
13-04 02:33:40,19.089,8.856,71.539,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,2764095488.0,436924416.0,1812422656.0,28605632512.0,3143743.0,1041223.0
13-04 02:33:41,19.349,9.418,70.719,0.086,0.0,0.428,0.0,2166784.0,0.0,19.0,2768003072.0,436924416.0,1828483072.0,28585664512.0,3146115.0,1044884.0
13-04 02:33:42,19.598,10.553,69.430,0.0,0.0,0.419,0.0,2154496.0,0.0,19.0,2774478848.0,436928512.0,1843302400.0,28564365312.0,3144834.0,1044639.0
13-04 02:33:43,18.190,10.504,70.965,0.085,0.0,0.256,0.0,2170880.0,0.0,19.0,2793336832.0,436928512.0,1858920448.0,28529889280.0,3144447.0,1040758.0
13-04 02:33:44,19.763,9.924,69.211,0.763,0.0,0.339,0.0,2211840.0,0.0,24.0,2803998720.0,436940800.0,1875173376.0,28502962176.0,3147891.0,1048407.0
13-04 02:33:45,19.452,9.597,70.437,0.086,0.0,0.428,0.0,5623808.0,0.0,29.0,2808049664.0,436944896.0,1889820672.0,28484259840.0,3151219.0,1047602.0
13-04 02:33:46,19.881,9.130,70.648,0.0,0.0,0.341,0.0,2211840.0,0.0,21.0,2811813888.0,436944896.0,1905786880.0,28464529408.0,3146790.0,1047035.0
13-04 02:33:47,18.905,9.495,71.001,0.086,0.0,0.513,0.0,2158592.0,0.0,19.0,2817974272.0,436948992.0,1920479232.0,28443672576.0,3147648.0,1044203.0
13-04 02:33:48,18.971,10.455,69.983,0.0,0.0,0.590,0.0,2158592.0,0.0,19.0,2824929280.0,436953088.0,1937358848.0,28419833856.0,3147592.0,1046130.0
13-04 02:33:49,19.316,9.487,70.855,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,2831695872.0,436953088.0,1951510528.0,28398915584.0,3147827.0,1047245.0
13-04 02:33:50,19.286,9.601,70.348,0.170,0.0,0.595,0.0,2179072.0,0.0,21.0,2835283968.0,436969472.0,1967939584.0,28378882048.0,3147279.0,1047498.0
13-04 02:33:51,19.693,9.548,70.418,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,2844479488.0,436973568.0,1982672896.0,28354949120.0,3144635.0,1043518.0
13-04 02:33:52,18.579,9.760,71.062,0.086,0.0,0.514,0.0,2154496.0,0.0,19.0,2858340352.0,436973568.0,1997705216.0,28326055936.0,3147272.0,1049122.0
13-04 02:33:53,18.994,8.846,71.899,0.0,0.0,0.260,0.0,2162688.0,0.0,19.0,2866647040.0,436973568.0,2012057600.0,28303396864.0,3148493.0,1048565.0
13-04 02:33:54,19.015,10.357,70.289,0.0,0.0,0.340,0.0,2162688.0,0.0,19.0,2866921472.0,436973568.0,2030354432.0,28284825600.0,3148177.0,1049234.0
13-04 02:33:55,18.836,9.675,70.890,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,2878717952.0,436977664.0,2044108800.0,28259270656.0,3148029.0,1048693.0
13-04 02:33:56,19.031,10.195,70.178,0.170,0.0,0.425,0.0,2174976.0,0.0,21.0,2884603904.0,436985856.0,2060115968.0,28237369344.0,3148060.0,1044644.0
13-04 02:33:57,19.129,9.650,70.965,0.0,0.0,0.256,0.0,2154496.0,0.0,19.0,2887757824.0,436989952.0,2076069888.0,28218257408.0,3152219.0,1049567.0
13-04 02:33:58,18.401,10.232,71.109,0.086,0.0,0.172,0.0,2166784.0,0.0,19.0,2891685888.0,436989952.0,2090119168.0,28200280064.0,3145572.0,1043805.0
13-04 02:33:59,18.615,9.351,71.688,0.0,0.0,0.346,0.0,2150400.0,0.0,19.0,2895495168.0,436989952.0,2105819136.0,28180770816.0,3145989.0,1047070.0
13-04 02:34:00,19.679,9.713,69.341,0.591,0.0,0.676,0.0,26173440.0,0.0,65.0,2902253568.0,436989952.0,2121949184.0,28157882368.0,3147376.0,1048683.0
13-04 02:34:01,18.112,10.034,63.690,7.313,0.0,0.850,0.0,266338304.0,0.0,505.0,2909835264.0,436989952.0,2135875584.0,28136374272.0,2998458.0,965762.0
13-04 02:34:02,20.153,9.779,63.776,5.952,0.0,0.340,0.0,142069760.0,0.0,304.0,2927419392.0,437006336.0,2153447424.0,28101201920.0,3292685.0,1122493.0
13-04 02:34:03,18.477,10.351,70.744,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2943963136.0,437006336.0,2167504896.0,28070600704.0,3146290.0,1048724.0
13-04 02:34:04,19.105,9.036,71.343,0.0,0.0,0.516,0.0,2162688.0,0.0,19.0,2943737856.0,437014528.0,2185465856.0,28052856832.0,3166146.0,1062462.0
13-04 02:34:05,19.881,9.431,70.178,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2945200128.0,437014528.0,2199535616.0,28037324800.0,3165167.0,1062204.0
13-04 02:34:06,18.512,9.256,71.799,0.087,0.0,0.346,0.0,2158592.0,0.0,19.0,2944843776.0,437018624.0,2215673856.0,28021538816.0,3142651.0,1044899.0
13-04 02:34:07,19.390,9.992,69.941,0.085,0.0,0.593,0.0,2281472.0,0.0,35.0,2950987776.0,437018624.0,2230480896.0,28000587776.0,3151076.0,1045017.0
13-04 02:34:08,18.027,10.544,70.918,0.085,0.0,0.425,0.0,2187264.0,0.0,23.0,2955558912.0,437030912.0,2246627328.0,27979857920.0,3145179.0,1044174.0
13-04 02:34:09,19.264,9.418,70.890,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,2963419136.0,437035008.0,2260729856.0,27957891072.0,3148035.0,1046327.0
13-04 02:34:10,19.244,9.278,71.220,0.0,0.0,0.258,0.0,2158592.0,0.0,19.0,2970615808.0,437035008.0,2277720064.0,27933704192.0,3148915.0,1047452.0
13-04 02:34:11,19.369,9.727,70.563,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,2976493568.0,437043200.0,2292756480.0,27912781824.0,3143314.0,1044483.0
13-04 02:34:12,19.221,10.246,70.110,0.085,0.0,0.339,0.0,2174976.0,0.0,20.0,2989096960.0,437043200.0,2309324800.0,27883610112.0,3153940.0,1049046.0
13-04 02:34:13,19.430,8.722,71.244,0.086,0.0,0.518,0.0,2183168.0,0.0,22.0,3002986496.0,437047296.0,2323398656.0,27855642624.0,3144910.0,1044930.0
13-04 02:34:14,18.462,10.085,70.855,0.085,0.0,0.513,0.0,2162688.0,0.0,19.0,3012435968.0,437051392.0,2339434496.0,27830153216.0,3147460.0,1045937.0
13-04 02:34:15,19.426,10.051,69.848,0.0,0.0,0.676,0.0,2158592.0,0.0,19.0,3023192064.0,437051392.0,2355851264.0,27802980352.0,3149499.0,1047347.0
13-04 02:34:16,19.591,9.625,70.187,0.085,0.0,0.511,0.0,4542464.0,0.0,29.0,3029278720.0,437055488.0,2368851968.0,27783888896.0,3144009.0,1042171.0
13-04 02:34:17,20.184,9.966,69.347,0.0,0.0,0.503,0.0,2211840.0,0.0,21.0,3029725184.0,437055488.0,2384138240.0,27768156160.0,3149160.0,1048943.0
13-04 02:34:18,20.152,9.738,69.856,0.085,0.0,0.169,0.0,2166784.0,0.0,21.0,3035951104.0,437055488.0,2399215616.0,27746852864.0,3147612.0,1045830.0
13-04 02:34:19,19.300,9.479,70.538,0.171,0.0,0.512,0.0,2195456.0,0.0,24.0,3036463104.0,437067776.0,2416021504.0,27729522688.0,3149395.0,1047246.0
13-04 02:34:20,18.534,10.0,71.121,0.0,0.0,0.345,0.0,2162688.0,0.0,20.0,3044892672.0,437075968.0,2431041536.0,27706064896.0,3142688.0,1044208.0
13-04 02:34:21,18.111,9.359,72.010,0.087,0.0,0.433,0.0,2154496.0,0.0,20.0,3045027840.0,437080064.0,2446270464.0,27690696704.0,3149654.0,1049595.0
13-04 02:34:22,19.015,9.932,70.289,0.0,0.0,0.764,0.0,2154496.0,0.0,20.0,3047243776.0,437088256.0,2460008448.0,27674734592.0,3145947.0,1046344.0
13-04 02:34:23,19.664,10.336,69.580,0.0,0.0,0.420,0.0,2162688.0,0.0,20.0,3047378944.0,437092352.0,2477297664.0,27657306112.0,3146245.0,1045147.0
13-04 02:34:24,19.693,9.719,70.247,0.0,0.0,0.341,0.0,2150400.0,0.0,19.0,3046387712.0,437096448.0,2493026304.0,27642564608.0,3146720.0,1045295.0
13-04 02:34:25,19.007,9.418,70.890,0.171,0.0,0.514,0.0,2174976.0,0.0,21.0,3046567936.0,437104640.0,2507714560.0,27627687936.0,3148506.0,1049511.0
13-04 02:34:26,19.234,10.043,70.298,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,3047378944.0,437108736.0,2523754496.0,27610832896.0,3147829.0,1044633.0
13-04 02:34:27,18.723,10.723,70.298,0.0,0.0,0.255,0.0,2154496.0,0.0,20.0,3045810176.0,437112832.0,2538684416.0,27597467648.0,3146603.0,1045174.0
13-04 02:34:28,19.643,9.864,70.323,0.0,0.0,0.170,0.0,2158592.0,0.0,19.0,3046006784.0,437112832.0,2555023360.0,27580932096.0,3144408.0,1041875.0
13-04 02:34:29,20.219,9.857,69.671,0.0,0.0,0.253,0.0,2158592.0,0.0,19.0,3054039040.0,437116928.0,2571243520.0,27556675584.0,3143893.0,1043751.0
13-04 02:34:30,29.966,8.733,60.616,0.171,0.0,0.514,0.0,2150400.0,0.0,19.0,3054833664.0,437121024.0,2585329664.0,27541790720.0,3150051.0,1047633.0
13-04 02:34:31,18.547,10.427,70.598,0.085,0.0,0.342,0.0,2170880.0,0.0,21.0,3054657536.0,437125120.0,2602262528.0,27525029888.0,3144653.0,1042916.0
13-04 02:34:32,18.089,9.642,68.259,3.413,0.0,0.597,0.0,188276736.0,0.0,356.0,3055063040.0,437125120.0,2613813248.0,27513073664.0,3002595.0,969950.0
13-04 02:34:33,6.803,3.231,80.442,9.439,0.0,0.085,0.0,233889792.0,0.0,455.0,3056467968.0,437125120.0,2622414848.0,27503067136.0,2453031.0,362938.0
13-04 02:34:34,6.218,2.185,91.597,0.0,0.0,0.0,0.0,2162688.0,0.0,19.0,3058409472.0,437125120.0,2626867200.0,27496673280.0,189012.0,119464.0
13-04 02:34:35,0.417,0.417,99.167,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,3038154752.0,437125120.0,2628710400.0,27515084800.0,81781.0,29877.0
13-04 02:34:36,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038167040.0,437125120.0,2628952064.0,27514830848.0,25972.0,27591.0
13-04 02:34:37,0.0,0.084,99.749,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3038158848.0,437129216.0,2628956160.0,27514830848.0,23085.0,22465.0
13-04 02:34:38,0.167,0.251,99.582,0.0,0.0,0.0,0.0,102400.0,0.0,18.0,3038154752.0,437129216.0,2628960256.0,27514830848.0,21323.0,21346.0
13-04 02:34:39,0.084,0.418,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3038154752.0,437129216.0,2628960256.0,27514830848.0,25293.0,25504.0
13-04 02:34:40,3.598,2.929,93.305,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,3037999104.0,437129216.0,2630299648.0,27513647104.0,11825850.0,6489335.0
13-04 02:34:41,15.273,9.215,74.915,0.0,0.0,0.597,0.0,0.0,0.0,0.0,3036385280.0,437129216.0,2641887232.0,27503673344.0,3207664.0,1187448.0
13-04 02:34:42,26.279,12.142,61.145,0.0,0.0,0.434,0.0,2158592.0,0.0,19.0,3036532736.0,437133312.0,2662780928.0,27482628096.0,3379358.0,1267859.0
13-04 02:34:43,23.017,11.034,65.086,0.259,0.0,0.603,0.0,4337664.0,0.0,43.0,3041976320.0,437149696.0,2682970112.0,27456978944.0,3553571.0,1372607.0
13-04 02:34:44,22.383,11.830,65.362,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,3042578432.0,437149696.0,2699657216.0,27439689728.0,5411408.0,1299263.0
13-04 02:34:45,25.497,13.137,60.761,0.086,0.0,0.519,0.0,2158592.0,0.0,19.0,3042369536.0,437166080.0,2720608256.0,27418931200.0,3369931.0,1267957.0
13-04 02:34:46,25.589,13.636,60.185,0.0,0.0,0.589,0.0,2166784.0,0.0,19.0,3042799616.0,437170176.0,2739662848.0,27399442432.0,3362806.0,1266322.0
13-04 02:34:47,24.340,11.149,63.660,0.085,0.0,0.766,0.0,4321280.0,0.0,38.0,3043454976.0,437178368.0,2760142848.0,27378298880.0,3572107.0,1375269.0
13-04 02:34:48,22.309,10.243,66.927,0.0,0.0,0.521,0.0,2162688.0,0.0,21.0,3044261888.0,437178368.0,2777567232.0,27360067584.0,5402060.0,1288349.0
13-04 02:34:49,25.0,12.719,61.579,0.175,0.0,0.526,0.0,2199552.0,0.0,22.0,3043426304.0,437194752.0,2797264896.0,27341189120.0,3368460.0,1265847.0
13-04 02:34:50,26.020,13.095,60.119,0.085,0.0,0.680,0.0,2158592.0,0.0,19.0,3043835904.0,437202944.0,2817953792.0,27320082432.0,3380426.0,1273004.0
13-04 02:34:51,23.444,11.765,64.365,0.0,0.0,0.426,0.0,4317184.0,0.0,38.0,3043102720.0,437207040.0,2836807680.0,27301957632.0,3560149.0,1372393.0
13-04 02:34:52,21.859,11.274,66.179,0.086,0.0,0.602,0.0,2162688.0,0.0,19.0,3044831232.0,437207040.0,2854453248.0,27282583552.0,5411456.0,1297684.0
13-04 02:34:53,26.644,12.468,60.461,0.0,0.0,0.427,0.0,2183168.0,0.0,24.0,3045597184.0,437211136.0,2874466304.0,27261800448.0,3351930.0,1260137.0
13-04 02:34:54,25.831,13.555,60.273,0.0,0.0,0.341,0.0,2158592.0,0.0,19.0,3043381248.0,437223424.0,2895081472.0,27243388928.0,3358828.0,1257705.0
13-04 02:34:55,22.892,10.929,65.146,0.258,0.0,0.775,0.0,4337664.0,0.0,40.0,3044724736.0,437231616.0,2914807808.0,27222310912.0,3583938.0,1383059.0
13-04 02:34:56,22.384,10.635,66.209,0.0,0.0,0.772,0.0,2158592.0,0.0,19.0,3043897344.0,437235712.0,2933002240.0,27204939776.0,5411359.0,1297849.0
13-04 02:34:57,25.771,13.271,60.445,0.0,0.0,0.514,0.0,2158592.0,0.0,19.0,3045756928.0,437243904.0,2951348224.0,27184726016.0,3355967.0,1259515.0
13-04 02:34:58,26.109,12.884,60.324,0.085,0.0,0.597,0.0,2191360.0,0.0,22.0,3044155392.0,437248000.0,2971865088.0,27165806592.0,3403677.0,1288647.0
13-04 02:34:59,23.534,11.466,64.483,0.086,0.0,0.431,0.0,7782400.0,0.0,49.0,3047645184.0,437252096.0,2992160768.0,27142017024.0,3544946.0,1363952.0
13-04 02:35:00,22.405,11.073,65.484,0.173,0.0,0.865,0.0,9154560.0,0.0,40.0,3052199936.0,437264384.0,3008413696.0,27121197056.0,5407462.0,1290572.0
13-04 02:35:01,25.387,12.737,61.102,0.086,0.0,0.688,0.0,2174976.0,0.0,22.0,3051962368.0,437268480.0,3028959232.0,27100884992.0,3356885.0,1262392.0
13-04 02:35:02,25.637,13.328,60.272,0.0,0.0,0.764,0.0,2154496.0,0.0,19.0,3051888640.0,437272576.0,3048792064.0,27081121792.0,3391788.0,1277468.0
13-04 02:35:03,22.990,10.977,65.341,0.086,0.0,0.605,0.0,4358144.0,0.0,39.0,3052126208.0,437288960.0,3068923904.0,27060736000.0,3553643.0,1366654.0
13-04 02:35:04,21.721,12.181,65.417,0.085,0.0,0.596,0.0,2166784.0,0.0,20.0,3051139072.0,437297152.0,3086868480.0,27043770368.0,5421735.0,1307811.0
13-04 02:35:05,25.216,12.953,61.313,0.0,0.0,0.518,0.0,2154496.0,0.0,19.0,3050987520.0,437297152.0,3106529280.0,27024261120.0,3372446.0,1268350.0
13-04 02:35:06,27.196,12.922,59.291,0.084,0.0,0.507,0.0,2154496.0,0.0,19.0,3050643456.0,437297152.0,3127189504.0,27003944960.0,3387244.0,1274155.0
13-04 02:35:07,22.592,12.191,64.280,0.171,0.0,0.767,0.0,4321280.0,0.0,40.0,3052699648.0,437309440.0,3148230656.0,26980835328.0,3551450.0,1367744.0
13-04 02:35:08,20.413,11.025,62.963,5.082,0.0,0.517,0.0,105095168.0,0.0,199.0,3053309952.0,437309440.0,3161821184.0,26966634496.0,5272213.0,1219203.0
13-04 02:35:09,11.046,7.841,67.285,13.322,0.0,0.506,0.0,268435456.0,0.0,498.0,3053203456.0,437309440.0,3172061184.0,26956500992.0,1454472.0,1182655.0
13-04 02:35:10,22.696,11.860,60.751,4.096,0.0,0.597,0.0,117112832.0,0.0,244.0,3058925568.0,437309440.0,3189891072.0,26932948992.0,5323706.0,1384693.0
13-04 02:35:11,31.973,15.816,51.616,0.085,0.0,0.510,0.0,4321280.0,0.0,38.0,3059367936.0,437309440.0,3215540224.0,26906857472.0,3524137.0,1344609.0
13-04 02:35:12,21.870,10.892,66.724,0.0,0.0,0.515,0.0,2162688.0,0.0,20.0,3061047296.0,437313536.0,3233792000.0,26886922240.0,1374645.0,1283651.0
13-04 02:35:13,20.118,11.364,67.845,0.168,0.0,0.505,0.0,1855488.0,0.0,21.0,3063681024.0,437313536.0,3248680960.0,26869399552.0,3035886.0,1262993.0
13-04 02:35:14,13.333,8.270,77.890,0.0,0.0,0.506,0.0,0.0,0.0,0.0,3063554048.0,437313536.0,3259699200.0,26858508288.0,3203239.0,1179627.0
13-04 02:35:15,31.611,15.418,52.110,0.0,0.0,0.861,0.0,4440064.0,0.0,62.0,3068592128.0,437321728.0,3284226048.0,26828935168.0,7594128.0,1383498.0
13-04 02:35:16,31.858,14.844,52.604,0.087,0.0,0.608,0.0,4321280.0,0.0,38.0,3068665856.0,437321728.0,3309510656.0,26803576832.0,5568102.0,1373030.0
13-04 02:35:17,31.732,14.837,52.744,0.086,0.0,0.600,0.0,4317184.0,0.0,38.0,3067691008.0,437334016.0,3334549504.0,26779500544.0,3434544.0,1314303.0
13-04 02:35:18,33.593,13.333,52.468,0.0,0.0,0.606,0.0,2166784.0,0.0,21.0,3068981248.0,437334016.0,3358212096.0,26754547712.0,3526575.0,1353707.0
13-04 02:35:19,21.379,12.241,65.517,0.259,0.0,0.603,0.0,4341760.0,0.0,41.0,3068211200.0,437338112.0,3378184192.0,26735341568.0,3528633.0,1352005.0
13-04 02:35:20,21.972,12.457,65.052,0.0,0.0,0.519,0.0,2158592.0,0.0,19.0,3069104128.0,437342208.0,3395801088.0,26716827648.0,5401292.0,1294277.0
13-04 02:35:21,27.483,12.842,58.990,0.086,0.0,0.599,0.0,2162688.0,0.0,19.0,3069882368.0,437342208.0,3416383488.0,26695467008.0,3363121.0,1263270.0
13-04 02:35:22,25.386,12.350,61.750,0.0,0.0,0.515,0.0,4317184.0,0.0,38.0,3070504960.0,437346304.0,3438297088.0,26672926720.0,3551334.0,1352309.0
13-04 02:35:23,21.928,11.519,65.956,0.085,0.0,0.512,0.0,2150400.0,0.0,19.0,3070394368.0,437346304.0,3456024576.0,26655309824.0,4030691.0,1306312.0
13-04 02:35:24,25.086,12.285,61.856,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3070304256.0,437346304.0,3475292160.0,26636132352.0,4766320.0,1272025.0
13-04 02:35:25,25.846,12.663,60.885,0.087,0.0,0.520,0.0,2174976.0,0.0,21.0,3071410176.0,437350400.0,3493638144.0,26616676352.0,3374760.0,1268621.0
13-04 02:35:26,25.257,12.329,61.901,0.086,0.0,0.428,0.0,4354048.0,0.0,41.0,3069931520.0,437358592.0,3516280832.0,26595504128.0,3562889.0,1373810.0
13-04 02:35:27,21.657,10.699,67.213,0.086,0.0,0.345,0.0,2158592.0,0.0,20.0,3069435904.0,437358592.0,3533664256.0,26578616320.0,3797523.0,1268738.0
13-04 02:35:28,24.548,12.920,61.929,0.0,0.0,0.603,0.0,2170880.0,0.0,22.0,3070443520.0,437358592.0,3553325056.0,26557947904.0,4964958.0,1276795.0
13-04 02:35:29,25.665,13.047,60.773,0.0,0.0,0.515,0.0,2162688.0,0.0,19.0,3071131648.0,437358592.0,3572219904.0,26538364928.0,3386232.0,1277205.0
13-04 02:35:30,23.863,12.876,62.833,0.086,0.0,0.343,0.0,4325376.0,0.0,40.0,3069800448.0,437362688.0,3593863168.0,26518048768.0,3551921.0,1361476.0
13-04 02:35:31,21.721,11.499,66.099,0.170,0.0,0.511,0.0,2166784.0,0.0,21.0,3070603264.0,437370880.0,3611590656.0,26499510272.0,3913265.0,1281704.0
13-04 02:35:32,25.0,12.543,61.689,0.085,0.0,0.683,0.0,2166784.0,0.0,19.0,3071668224.0,437370880.0,3630116864.0,26479919104.0,4858225.0,1272041.0
13-04 02:35:33,26.438,12.189,60.687,0.0,0.0,0.687,0.0,2158592.0,0.0,19.0,3071201280.0,437370880.0,3649847296.0,26460655616.0,3389556.0,1278026.0
13-04 02:35:34,24.589,12.294,62.771,0.0,0.0,0.346,0.0,4321280.0,0.0,38.0,3070578688.0,437387264.0,3671343104.0,26439766016.0,3560423.0,1376575.0
13-04 02:35:35,22.965,10.197,66.410,0.086,0.0,0.343,0.0,2187264.0,0.0,21.0,3070980096.0,437387264.0,3688919040.0,26421788672.0,3918949.0,1288421.0
13-04 02:35:36,24.892,11.886,62.446,0.086,0.0,0.689,0.0,2162688.0,0.0,19.0,3070971904.0,437387264.0,3707215872.0,26403500032.0,4850386.0,1271696.0
13-04 02:35:37,26.632,12.457,60.309,0.0,0.0,0.601,0.0,2170880.0,0.0,21.0,3072131072.0,437391360.0,3727884288.0,26381668352.0,3392751.0,1280098.0
13-04 02:35:38,25.298,12.181,62.095,0.085,0.0,0.341,0.0,4321280.0,0.0,38.0,3069157376.0,437391360.0,3749269504.0,26363256832.0,3553121.0,1363277.0
13-04 02:35:39,21.835,11.640,65.930,0.085,0.0,0.510,0.0,2150400.0,0.0,19.0,3070316544.0,437395456.0,3766743040.0,26344620032.0,3914050.0,1282972.0
13-04 02:35:40,21.030,10.815,59.742,7.639,0.0,0.773,0.0,213356544.0,0.0,384.0,3071410176.0,437395456.0,3780382720.0,26329886720.0,4737806.0,1211521.0
13-04 02:35:41,10.847,7.203,68.136,13.305,0.0,0.508,0.0,272629760.0,0.0,492.0,3071008768.0,437395456.0,3790229504.0,26320441344.0,1456898.0,1188464.0
13-04 02:35:42,28.411,13.126,56.477,1.468,0.0,0.518,0.0,55656448.0,0.0,136.0,3069378560.0,437403648.0,3813269504.0,26299023360.0,3235859.0,1318732.0
13-04 02:35:43,32.198,14.480,52.470,0.085,0.0,0.767,0.0,4333568.0,0.0,40.0,3070148608.0,437407744.0,3837796352.0,26273722368.0,5568798.0,1377485.0
13-04 02:35:44,31.261,15.162,52.726,0.170,0.0,0.681,0.0,4333568.0,0.0,39.0,3071254528.0,437411840.0,3861716992.0,26248691712.0,5550920.0,1362807.0
13-04 02:35:45,27.265,13.248,59.060,0.0,0.0,0.427,0.0,2166784.0,0.0,19.0,3072262144.0,437415936.0,3883130880.0,26226266112.0,3370622.0,1270323.0
13-04 02:35:46,24.744,12.287,62.372,0.0,0.0,0.597,0.0,4411392.0,0.0,53.0,3069927424.0,437415936.0,3904638976.0,26207092736.0,3569251.0,1375973.0
13-04 02:35:47,21.380,11.755,66.354,0.085,0.0,0.426,0.0,2154496.0,0.0,19.0,3070296064.0,437415936.0,3922079744.0,26189283328.0,3381058.0,1271581.0
13-04 02:35:48,24.570,11.340,63.230,0.086,0.0,0.773,0.0,5353472.0,0.0,29.0,3070808064.0,437424128.0,3938869248.0,26171973632.0,5392910.0,1275095.0
13-04 02:35:49,24.957,11.652,62.522,0.261,0.0,0.609,0.0,9375744.0,0.0,45.0,3071864832.0,437436416.0,3956428800.0,26153345024.0,3377765.0,1270079.0
13-04 02:35:50,27.226,12.892,59.118,0.085,0.0,0.679,0.0,4108288.0,0.0,28.0,3071131648.0,437436416.0,3977822208.0,26132684800.0,3399403.0,1278681.0
13-04 02:35:51,22.060,12.103,65.494,0.0,0.0,0.343,0.0,2375680.0,0.0,32.0,3069063168.0,437436416.0,3997323264.0,26115252224.0,3788329.0,1357043.0
13-04 02:35:52,25.869,12.299,61.323,0.0,0.0,0.509,0.0,2150400.0,0.0,19.0,3071090688.0,437436416.0,4015009792.0,26095538176.0,5145334.0,1277878.0
13-04 02:35:53,25.597,13.140,60.580,0.085,0.0,0.597,0.0,2166784.0,0.0,21.0,3071332352.0,437436416.0,4035141632.0,26075164672.0,3340710.0,1251345.0
13-04 02:35:54,24.957,12.479,61.966,0.085,0.0,0.513,0.0,4337664.0,0.0,42.0,3072851968.0,437440512.0,4056313856.0,26052468736.0,3589781.0,1384206.0
13-04 02:35:55,21.937,11.054,66.581,0.171,0.0,0.257,0.0,2179072.0,0.0,23.0,3072724992.0,437440512.0,4073742336.0,26035167232.0,3906293.0,1285092.0
13-04 02:35:56,25.517,12.069,61.552,0.086,0.0,0.776,0.0,5623808.0,0.0,29.0,3072212992.0,437448704.0,4093612032.0,26015801344.0,4870663.0,1276932.0
13-04 02:35:57,27.265,13.162,58.803,0.171,0.0,0.598,0.0,12623872.0,0.0,45.0,3074412544.0,437452800.0,4111982592.0,25995227136.0,3369458.0,1264948.0
13-04 02:35:58,25.623,11.350,62.339,0.086,0.0,0.602,0.0,4300800.0,0.0,38.0,3074527232.0,437452800.0,4133310464.0,25973784576.0,3560675.0,1368963.0
13-04 02:35:59,20.578,12.245,66.412,0.0,0.0,0.765,0.0,2146304.0,0.0,19.0,3079012352.0,437452800.0,4150853632.0,25951756288.0,4373201.0,1285379.0
13-04 02:36:00,24.076,13.070,62.167,0.086,0.0,0.602,0.0,2150400.0,0.0,19.0,3079462912.0,437452800.0,4170719232.0,25931440128.0,4391946.0,1263192.0
13-04 02:36:01,25.279,12.984,60.791,0.172,0.0,0.774,0.0,2158592.0,0.0,21.0,3079684096.0,437465088.0,4190769152.0,25911156736.0,3365097.0,1264750.0
13-04 02:36:02,23.585,13.293,62.521,0.086,0.0,0.515,0.0,4308992.0,0.0,38.0,3081166848.0,437469184.0,4211060736.0,25889378304.0,3570424.0,1377928.0
13-04 02:36:03,22.007,11.804,65.683,0.0,0.0,0.506,0.0,2162688.0,0.0,22.0,3082559488.0,437473280.0,4228714496.0,25870327808.0,4396171.0,1289197.0
13-04 02:36:04,24.638,13.384,61.211,0.085,0.0,0.682,0.0,2154496.0,0.0,19.0,3082981376.0,437473280.0,4247916544.0,25850703872.0,4394002.0,1286848.0
13-04 02:36:05,26.158,12.693,60.720,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,3084320768.0,437473280.0,4267642880.0,25829638144.0,3374936.0,1265627.0
13-04 02:36:06,25.534,12.212,61.571,0.085,0.0,0.598,0.0,4325376.0,0.0,39.0,3083382784.0,437473280.0,4289134592.0,25809084416.0,3556719.0,1367729.0
13-04 02:36:07,21.552,10.948,66.983,0.086,0.0,0.431,0.0,2166784.0,0.0,21.0,3085066240.0,437477376.0,4305367040.0,25791164416.0,3869534.0,1280669.0
13-04 02:36:08,24.894,13.254,61.342,0.0,0.0,0.510,0.0,2154496.0,0.0,19.0,3085287424.0,437485568.0,4325675008.0,25770627072.0,4893772.0,1266976.0
13-04 02:36:09,26.423,13.084,60.153,0.0,0.0,0.340,0.0,2150400.0,0.0,19.0,3085570048.0,437485568.0,4344795136.0,25751224320.0,3330654.0,1244980.0
13-04 02:36:10,24.352,12.435,62.694,0.086,0.0,0.432,0.0,4308992.0,0.0,38.0,3085725696.0,437485568.0,4367204352.0,25728659456.0,3599037.0,1381909.0
13-04 02:36:11,21.129,12.233,65.783,0.342,0.0,0.513,0.0,14815232.0,0.0,42.0,3086286848.0,437485568.0,4383412224.0,25711890432.0,3895998.0,1289686.0
13-04 02:36:12,20.887,11.850,58.568,8.014,0.0,0.682,0.0,267386880.0,0.0,498.0,3086528512.0,437485568.0,4399054848.0,25696006144.0,4769278.0,1209801.0
13-04 02:36:13,10.638,8.0,70.213,10.553,0.0,0.596,0.0,261722112.0,0.0,502.0,3087994880.0,437485568.0,4408918016.0,25684676608.0,2448997.0,1259946.0
13-04 02:36:14,32.368,15.162,51.789,0.170,0.0,0.511,0.0,2158592.0,0.0,19.0,3087577088.0,437485568.0,4433403904.0,25660608512.0,4305373.0,1276454.0
13-04 02:36:15,31.990,15.266,51.715,0.086,0.0,0.943,0.0,4308992.0,0.0,39.0,3088146432.0,437489664.0,4458733568.0,25634705408.0,3508186.0,1345398.0
13-04 02:36:16,26.050,13.796,59.640,0.0,0.0,0.514,0.0,4296704.0,0.0,38.0,3093516288.0,437514240.0,4479688704.0,25608355840.0,5559840.0,1367397.0
13-04 02:36:17,24.394,12.197,62.630,0.087,0.0,0.692,0.0,2150400.0,0.0,19.0,3097612288.0,437518336.0,4499902464.0,25584041984.0,3373492.0,1261375.0
13-04 02:36:18,25.360,13.740,60.390,0.0,0.0,0.509,0.0,4308992.0,0.0,54.0,3100422144.0,437518336.0,4521639936.0,25559494656.0,3411163.0,1291277.0
13-04 02:36:19,21.459,11.330,66.266,0.086,0.0,0.858,0.0,2281472.0,0.0,27.0,3103465472.0,437530624.0,4539146240.0,25538932736.0,3528113.0,1351187.0
13-04 02:36:20,23.248,12.308,63.932,0.085,0.0,0.427,0.0,2154496.0,0.0,19.0,3108728832.0,437530624.0,4557283328.0,25515532288.0,5390089.0,1277877.0
13-04 02:36:21,26.302,12.500,60.590,0.0,0.0,0.608,0.0,2154496.0,0.0,19.0,3110068224.0,437530624.0,4577206272.0,25494269952.0,3363791.0,1265600.0
13-04 02:36:22,25.926,13.384,60.017,0.084,0.0,0.589,0.0,4333568.0,0.0,41.0,3113394176.0,437534720.0,4598034432.0,25470111744.0,3558254.0,1358501.0
13-04 02:36:23,22.278,12.152,65.063,0.084,0.0,0.422,0.0,2158592.0,0.0,21.0,3115298816.0,437538816.0,4616916992.0,25449320448.0,3885730.0,1293127.0
13-04 02:36:24,24.659,13.737,61.092,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,3120934912.0,437538816.0,4637020160.0,25423581184.0,4890858.0,1271065.0
13-04 02:36:25,26.031,13.058,60.481,0.0,0.0,0.430,0.0,2179072.0,0.0,22.0,3128614912.0,437538816.0,4655603712.0,25397317632.0,3385711.0,1276277.0
13-04 02:36:26,24.936,12.255,61.957,0.085,0.0,0.766,0.0,4304896.0,0.0,39.0,3130912768.0,437551104.0,4676468736.0,25374142464.0,3550200.0,1359381.0
13-04 02:36:27,21.489,11.506,66.328,0.085,0.0,0.592,0.0,2142208.0,0.0,19.0,3136708608.0,437551104.0,4693942272.0,25350873088.0,4234846.0,1284682.0
13-04 02:36:28,25.107,13.242,61.049,0.0,0.0,0.602,0.0,2174976.0,0.0,23.0,3143409664.0,437555200.0,4712579072.0,25325531136.0,4533739.0,1269928.0
13-04 02:36:29,25.171,13.527,60.616,0.0,0.0,0.685,0.0,2154496.0,0.0,19.0,3146838016.0,437563392.0,4732768256.0,25301905408.0,3378608.0,1272933.0
13-04 02:36:30,32.735,11.453,55.128,0.085,0.0,0.598,0.0,2162688.0,0.0,19.0,3154558976.0,437563392.0,4749393920.0,25277558784.0,3300729.0,1235373.0
13-04 02:36:31,23.234,13.277,62.553,0.170,0.0,0.766,0.0,4337664.0,0.0,42.0,3154427904.0,437567488.0,4771586048.0,25255493632.0,4213563.0,1429880.0
13-04 02:36:32,24.552,12.958,61.552,0.085,0.0,0.853,8192.0,2154496.0,2.0,19.0,3154542592.0,437579776.0,4791685120.0,25235267584.0,4814564.0,1257488.0
13-04 02:36:33,26.325,12.735,60.342,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,3155419136.0,437583872.0,4811464704.0,25214607360.0,3353423.0,1256594.0
13-04 02:36:34,25.801,12.563,61.383,0.084,0.0,0.169,0.0,4308992.0,0.0,38.0,3156135936.0,437587968.0,4831313920.0,25194037248.0,3610572.0,1403375.0
13-04 02:36:35,21.832,11.130,66.610,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,3157184512.0,437596160.0,4849623040.0,25174671360.0,3871526.0,1281413.0
13-04 02:36:36,25.447,11.915,61.872,0.0,0.0,0.766,0.0,2146304.0,0.0,19.0,3156373504.0,437600256.0,4868239360.0,25156861952.0,4879616.0,1261810.0
13-04 02:36:37,26.848,13.424,59.048,0.085,0.0,0.595,0.0,2162688.0,0.0,21.0,3158274048.0,437608448.0,4887502848.0,25135689728.0,3392118.0,1277604.0
13-04 02:36:38,24.958,13.322,61.046,0.0,0.0,0.675,0.0,4349952.0,0.0,42.0,3157073920.0,437608448.0,4910637056.0,25113755648.0,3562418.0,1367209.0
13-04 02:36:39,21.521,10.545,67.243,0.086,0.0,0.605,0.0,2162688.0,0.0,19.0,3158790144.0,437608448.0,4925878272.0,25096798208.0,3872969.0,1277744.0
13-04 02:36:40,25.321,12.318,61.762,0.0,0.0,0.599,0.0,2150400.0,0.0,19.0,3163492352.0,437608448.0,4944388096.0,25073586176.0,4811759.0,1172376.0
13-04 02:36:41,5.268,2.341,92.308,0.084,0.0,0.0,0.0,2150400.0,0.0,19.0,3162157056.0,437608448.0,4951867392.0,25067442176.0,168423.0,100533.0
13-04 02:36:42,2.178,1.005,96.817,0.0,0.0,0.0,0.0,536576.0,0.0,18.0,3162513408.0,437608448.0,4953415680.0,25065537536.0,430382.0,44366.0
13-04 02:36:43,0.083,0.334,97.830,1.753,0.0,0.0,4096.0,70787072.0,1.0,135.0,3162349568.0,437616640.0,4954587136.0,25064521728.0,22956.0,22493.0
13-04 02:36:44,0.251,0.335,91.464,7.950,0.0,0.0,0.0,270532608.0,0.0,498.0,3163041792.0,437616640.0,4954599424.0,25063817216.0,24576.0,25166.0
13-04 02:36:45,0.0,0.251,98.157,1.591,0.0,0.0,0.0,133636096.0,0.0,244.0,3162972160.0,437616640.0,4954599424.0,25063886848.0,23633.0,24409.0
13-04 02:36:46,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162972160.0,437616640.0,4954599424.0,25063886848.0,22901.0,22329.0
13-04 02:36:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3162968064.0,437616640.0,4954603520.0,25063886848.0,25332.0,25030.0
13-04 02:36:48,10.169,6.102,83.220,0.0,0.0,0.508,0.0,57344.0,0.0,3.0,3162267648.0,437616640.0,4961746944.0,25057443840.0,12527574.0,7165217.0
13-04 02:36:49,27.758,12.522,59.107,0.175,0.0,0.438,0.0,2158592.0,0.0,21.0,3162210304.0,437616640.0,4981141504.0,25038106624.0,5605930.0,1501369.0
13-04 02:36:50,30.303,14.199,54.632,0.087,0.0,0.779,0.0,2260992.0,0.0,33.0,3162710016.0,437616640.0,5003595776.0,25015152640.0,3550396.0,1467197.0
13-04 02:36:51,27.304,13.396,58.532,0.085,0.0,0.683,0.0,4317184.0,0.0,38.0,3164119040.0,437624832.0,5025165312.0,24992165888.0,5888852.0,1645712.0
13-04 02:36:52,30.835,15.676,52.713,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,3162746880.0,437624832.0,5050150912.0,24968552448.0,3491791.0,1437576.0
13-04 02:36:53,28.114,15.152,56.061,0.0,0.0,0.673,0.0,4317184.0,0.0,39.0,3164876800.0,437624832.0,5072478208.0,24944095232.0,5958424.0,1682694.0
13-04 02:36:54,30.981,14.974,53.270,0.086,0.0,0.688,0.0,2154496.0,0.0,19.0,3165687808.0,437628928.0,5095108608.0,24920649728.0,3499797.0,1435298.0
13-04 02:36:55,28.719,14.617,55.632,0.086,0.0,0.946,0.0,4329472.0,0.0,40.0,3164540928.0,437628928.0,5120548864.0,24896356352.0,5910840.0,1657539.0
13-04 02:36:56,29.052,15.690,54.483,0.0,0.0,0.776,0.0,2179072.0,0.0,22.0,3166404608.0,437628928.0,5141880832.0,24873160704.0,3549521.0,1459865.0
13-04 02:36:57,30.370,13.380,55.458,0.088,0.0,0.704,0.0,4308992.0,0.0,39.0,3167944704.0,437637120.0,5165301760.0,24848191488.0,5836991.0,1620194.0
13-04 02:36:58,30.009,14.703,54.514,0.0,0.0,0.774,0.0,2154496.0,0.0,19.0,3167907840.0,437637120.0,5188911104.0,24824619008.0,3559981.0,1472186.0
13-04 02:36:59,29.181,15.785,53.754,0.341,0.0,0.939,0.0,21782528.0,0.0,81.0,3171852288.0,437641216.0,5211656192.0,24797925376.0,5827963.0,1604312.0
13-04 02:37:00,32.343,15.195,51.783,0.0,0.0,0.679,0.0,2154496.0,0.0,19.0,3170922496.0,437641216.0,5235765248.0,24774746112.0,3501547.0,1443867.0
13-04 02:37:01,29.270,15.193,54.421,0.172,0.0,0.944,0.0,4325376.0,0.0,41.0,3173122048.0,437641216.0,5258911744.0,24749400064.0,5898797.0,1646765.0
13-04 02:37:02,30.471,16.246,52.525,0.0,0.0,0.758,0.0,2142208.0,0.0,19.0,3174547456.0,437645312.0,5281501184.0,24725381120.0,3529431.0,1452847.0
13-04 02:37:03,27.607,14.444,56.923,0.085,0.0,0.940,0.0,4317184.0,0.0,40.0,3173384192.0,437645312.0,5304975360.0,24703070208.0,5886807.0,1636269.0
13-04 02:37:04,31.224,15.274,52.574,0.0,0.0,0.928,0.0,2150400.0,0.0,19.0,3177979904.0,437645312.0,5327990784.0,24675459072.0,3544552.0,1469032.0
13-04 02:37:05,30.408,13.467,54.909,0.087,0.0,1.129,0.0,4308992.0,0.0,38.0,3177111552.0,437653504.0,5352423424.0,24651886592.0,5883166.0,1642210.0
13-04 02:37:06,31.396,14.224,53.946,0.0,0.0,0.434,0.0,2158592.0,0.0,19.0,3177844736.0,437653504.0,5375029248.0,24628547584.0,3537472.0,1460474.0
13-04 02:37:07,28.109,14.736,56.133,0.170,0.0,0.852,0.0,4321280.0,0.0,41.0,3178471424.0,437661696.0,5398814720.0,24604127232.0,5876396.0,1631299.0
13-04 02:37:08,31.197,14.017,54.017,0.0,0.0,0.769,0.0,2174976.0,0.0,20.0,3180351488.0,437673984.0,5421088768.0,24579960832.0,3523808.0,1450257.0
13-04 02:37:09,29.239,14.792,55.190,0.0,0.0,0.779,0.0,4304896.0,0.0,38.0,3180929024.0,437682176.0,5444083712.0,24556380160.0,5868220.0,1627552.0
13-04 02:37:10,30.181,14.789,54.256,0.086,0.0,0.688,0.0,2183168.0,0.0,21.0,3181522944.0,437682176.0,5467418624.0,24532451328.0,3549498.0,1468443.0
13-04 02:37:11,29.248,13.863,56.128,0.085,0.0,0.676,0.0,4300800.0,0.0,38.0,3181629440.0,437686272.0,5491949568.0,24507809792.0,5877312.0,1634926.0
13-04 02:37:12,32.106,14.127,52.740,0.086,0.0,0.942,0.0,2150400.0,0.0,19.0,3182182400.0,437686272.0,5515673600.0,24483532800.0,3494370.0,1435282.0
13-04 02:37:13,29.639,14.347,55.069,0.172,0.0,0.773,0.0,6660096.0,0.0,48.0,3184250880.0,437694464.0,5537103872.0,24460025856.0,5887571.0,1641153.0
13-04 02:37:14,30.498,14.347,54.296,0.172,0.0,0.687,0.0,9347072.0,0.0,44.0,3183263744.0,437702656.0,5559562240.0,24438546432.0,3507144.0,1437263.0
13-04 02:37:15,29.482,15.123,54.291,0.085,0.0,1.020,0.0,4317184.0,0.0,39.0,3183169536.0,437706752.0,5583671296.0,24414527488.0,5905049.0,1649788.0
13-04 02:37:16,31.735,14.385,53.095,0.0,0.0,0.785,0.0,2158592.0,0.0,19.0,3185041408.0,437710848.0,5606109184.0,24390213632.0,3503017.0,1440676.0
13-04 02:37:17,27.787,13.937,57.578,0.0,0.0,0.697,0.0,4325376.0,0.0,38.0,3186397184.0,437710848.0,5629145088.0,24365821952.0,5895511.0,1642823.0
13-04 02:37:18,30.750,15.417,52.811,0.0,0.0,1.022,0.0,2162688.0,0.0,19.0,3186696192.0,437719040.0,5653049344.0,24341610496.0,3497225.0,1438819.0
13-04 02:37:19,29.820,14.139,55.356,0.171,0.0,0.514,0.0,4362240.0,0.0,43.0,3187617792.0,437723136.0,5676785664.0,24316948480.0,5920475.0,1653955.0
13-04 02:37:20,21.514,12.500,58.418,7.058,0.0,0.510,4096.0,196665344.0,1.0,365.0,3187396608.0,437727232.0,5692637184.0,24301314048.0,3491229.0,1436255.0
13-04 02:37:21,13.652,8.618,62.884,14.164,0.0,0.683,0.0,270532608.0,0.0,496.0,3188944896.0,437727232.0,5702688768.0,24289714176.0,1947779.0,1422341.0
13-04 02:37:22,18.980,11.288,58.612,10.452,0.0,0.669,0.0,200044544.0,0.0,406.0,3196968960.0,437727232.0,5717938176.0,24266440704.0,7106863.0,1481523.0
13-04 02:37:23,32.296,15.728,51.220,0.0,0.0,0.757,0.0,4296704.0,0.0,39.0,3197390848.0,437731328.0,5742817280.0,24241135616.0,3939146.0,1596619.0
13-04 02:37:24,33.936,14.040,51.421,0.0,0.0,0.603,0.0,2154496.0,0.0,19.0,3199049728.0,437731328.0,5766762496.0,24215531520.0,5391920.0,1443934.0
13-04 02:37:25,32.398,15.136,51.276,0.170,0.0,1.020,0.0,4317184.0,0.0,40.0,3199287296.0,437751808.0,5790756864.0,24191279104.0,5853928.0,1628556.0
13-04 02:37:26,30.990,15.972,52.170,0.174,0.0,0.694,0.0,4308992.0,0.0,39.0,3200905216.0,437751808.0,5817425920.0,24162992128.0,3818482.0,1602891.0
13-04 02:37:27,32.798,15.976,50.380,0.0,0.0,0.845,0.0,2154496.0,0.0,19.0,3201572864.0,437751808.0,5839802368.0,24139948032.0,5528377.0,1459634.0
13-04 02:37:28,31.920,14.706,52.595,0.087,0.0,0.692,0.0,4304896.0,0.0,38.0,3200561152.0,437751808.0,5866819584.0,24113942528.0,3838247.0,1619808.0
13-04 02:37:29,32.038,15.285,52.159,0.0,0.0,0.518,0.0,4304896.0,0.0,38.0,3202834432.0,437751808.0,5891379200.0,24087109632.0,5066517.0,1602707.0
13-04 02:37:30,32.365,15.542,51.238,0.0,0.0,0.854,0.0,2166784.0,0.0,21.0,3204251648.0,437751808.0,5914972160.0,24062099456.0,4233307.0,1425336.0
13-04 02:37:31,32.140,15.090,52.003,0.085,0.0,0.682,0.0,4308992.0,0.0,38.0,3203158016.0,437751808.0,5940543488.0,24037621760.0,5892792.0,1643239.0
13-04 02:37:32,32.878,14.859,51.580,0.0,0.0,0.683,0.0,4325376.0,0.0,40.0,3203272704.0,437755904.0,5966598144.0,24011448320.0,3796074.0,1594914.0
13-04 02:37:33,30.891,15.799,52.515,0.088,0.0,0.706,0.0,2146304.0,0.0,19.0,3204993024.0,437760000.0,5989408768.0,23986913280.0,5278636.0,1476966.0
13-04 02:37:34,31.752,15.444,51.769,0.0,0.0,1.035,0.0,4325376.0,0.0,39.0,3205500928.0,437768192.0,6014943232.0,23960862720.0,4067300.0,1601649.0
13-04 02:37:35,32.261,15.495,51.143,0.085,0.0,1.016,0.0,4304896.0,0.0,38.0,3206934528.0,437772288.0,6040723456.0,23933644800.0,5436446.0,1618729.0
13-04 02:37:36,33.472,16.070,49.709,0.083,0.0,0.666,0.0,2183168.0,0.0,22.0,3206795264.0,437772288.0,6064508928.0,23909998592.0,4089870.0,1538648.0
13-04 02:37:37,31.245,15.622,52.275,0.086,0.0,0.773,0.0,4313088.0,0.0,38.0,3207708672.0,437776384.0,6090141696.0,23883448320.0,5689968.0,1540889.0
13-04 02:37:38,32.216,15.120,51.976,0.086,0.0,0.601,0.0,4313088.0,0.0,38.0,3208519680.0,437776384.0,6115295232.0,23857483776.0,3835449.0,1615984.0
13-04 02:37:39,31.728,16.165,51.247,0.0,0.0,0.860,0.0,2150400.0,0.0,19.0,3209445376.0,437776384.0,6139768832.0,23832084480.0,4081565.0,1518670.0
13-04 02:37:40,33.194,15.217,50.669,0.084,0.0,0.836,0.0,4304896.0,0.0,38.0,3210477568.0,437784576.0,6163902464.0,23806910464.0,5241977.0,1527526.0
13-04 02:37:41,28.848,15.307,54.836,0.0,0.0,1.009,0.0,4300800.0,0.0,38.0,3211137024.0,437784576.0,6187323392.0,23782830080.0,4942337.0,1650260.0
13-04 02:37:42,31.325,15.232,52.668,0.172,0.0,0.602,0.0,2203648.0,0.0,23.0,3210682368.0,437784576.0,6211584000.0,23759024128.0,4421955.0,1418593.0
13-04 02:37:43,30.311,14.162,54.577,0.086,0.0,0.864,0.0,4341760.0,0.0,41.0,3212627968.0,437784576.0,6234243072.0,23734419456.0,5929203.0,1665712.0
13-04 02:37:44,31.206,14.336,53.671,0.087,0.0,0.699,0.0,2154496.0,0.0,20.0,3212558336.0,437784576.0,6258548736.0,23710183424.0,3521708.0,1451702.0
13-04 02:37:45,30.084,14.622,54.706,0.0,0.0,0.588,0.0,4308992.0,0.0,38.0,3213205504.0,437796864.0,6282055680.0,23686017024.0,5904082.0,1652679.0
13-04 02:37:46,30.610,15.649,52.794,0.258,0.0,0.688,0.0,14319616.0,0.0,45.0,3214520320.0,437796864.0,6314872832.0,23651885056.0,3511009.0,1445892.0
13-04 02:37:47,29.170,15.312,54.577,0.086,0.0,0.855,0.0,13144064.0,0.0,65.0,3215949824.0,437800960.0,6327619584.0,23637704704.0,5868251.0,1629436.0
13-04 02:37:48,31.913,13.304,53.826,0.087,0.0,0.870,0.0,2166784.0,0.0,23.0,3216064512.0,437805056.0,6350802944.0,23614402560.0,3565831.0,1469867.0
13-04 02:37:49,28.881,14.571,55.594,0.0,0.0,0.954,0.0,4317184.0,0.0,41.0,3216461824.0,437805056.0,6375899136.0,23588909056.0,5864417.0,1628207.0
13-04 02:37:50,30.051,15.411,53.853,0.086,0.0,0.599,0.0,2162688.0,0.0,19.0,3217514496.0,437805056.0,6397353984.0,23566401536.0,3547712.0,1466137.0
13-04 02:37:51,31.347,13.126,54.922,0.086,0.0,0.518,0.0,4313088.0,0.0,38.0,3217625088.0,437809152.0,6421331968.0,23542308864.0,5858653.0,1623586.0
13-04 02:37:52,30.077,15.853,51.757,1.799,0.0,0.514,4096.0,131571712.0,1.0,257.0,3220152320.0,437813248.0,6443278336.0,23517831168.0,3488436.0,1428923.0
13-04 02:37:53,16.358,10.287,63.069,9.781,0.0,0.506,0.0,266338304.0,0.0,463.0,3218866176.0,437813248.0,6457245696.0,23505149952.0,4151510.0,1528320.0
13-04 02:37:54,13.802,8.806,65.622,10.669,0.0,1.101,0.0,265420800.0,0.0,499.0,3218640896.0,437821440.0,6470234112.0,23492378624.0,1430115.0,1404036.0
13-04 02:37:55,32.328,15.517,51.293,0.086,0.0,0.776,0.0,2207744.0,0.0,22.0,3221106688.0,437833728.0,6492377088.0,23467757568.0,9234963.0,1548950.0
13-04 02:37:56,31.877,15.424,51.585,0.086,0.0,1.028,0.0,4317184.0,0.0,39.0,3221676032.0,437837824.0,6518157312.0,23441403904.0,3827220.0,1610795.0
13-04 02:37:57,31.676,15.838,51.559,0.084,0.0,0.842,0.0,4079616.0,0.0,26.0,3222077440.0,437837824.0,6544789504.0,23414370304.0,5708229.0,1552209.0
13-04 02:37:58,32.297,15.717,51.382,0.0,0.0,0.604,0.0,2387968.0,0.0,31.0,3222544384.0,437841920.0,6568075264.0,23390613504.0,3660261.0,1525619.0
13-04 02:37:59,33.080,15.228,51.015,0.085,0.0,0.592,0.0,4304896.0,0.0,38.0,3224977408.0,437841920.0,6591668224.0,23364587520.0,5828800.0,1609405.0
13-04 02:38:00,32.355,14.495,52.200,0.173,0.0,0.777,0.0,4317184.0,0.0,40.0,3225690112.0,437846016.0,6617636864.0,23337902080.0,3814894.0,1600418.0
13-04 02:38:01,32.335,15.825,51.069,0.0,0.0,0.770,0.0,2162688.0,0.0,19.0,3224748032.0,437846016.0,6641741824.0,23314739200.0,5502972.0,1439622.0
13-04 02:38:02,32.827,15.359,50.970,0.169,0.0,0.675,0.0,4304896.0,0.0,38.0,3225915392.0,437846016.0,6667792384.0,23287521280.0,3831304.0,1614806.0
13-04 02:38:03,32.470,14.853,51.900,0.086,0.0,0.691,0.0,4300800.0,0.0,38.0,3227729920.0,437850112.0,6692638720.0,23260856320.0,5263913.0,1625176.0
13-04 02:38:04,32.489,15.109,51.790,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,3227570176.0,437858304.0,6717317120.0,23236329472.0,4100778.0,1448821.0
13-04 02:38:05,31.175,16.014,51.874,0.085,0.0,0.852,0.0,4308992.0,0.0,38.0,3229536256.0,437866496.0,6740967424.0,23210704896.0,4962335.0,1625969.0
13-04 02:38:06,31.304,15.391,52.522,0.0,0.0,0.783,0.0,4354048.0,0.0,43.0,3229171712.0,437866496.0,6767562752.0,23184474112.0,4726906.0,1615275.0
13-04 02:38:07,32.788,14.888,51.549,0.086,0.0,0.688,0.0,2150400.0,0.0,19.0,3231047680.0,437870592.0,6790856704.0,23159300096.0,5566430.0,1479603.0
13-04 02:38:08,34.041,14.261,51.104,0.0,0.0,0.594,0.0,4317184.0,0.0,39.0,3231809536.0,437878784.0,6816342016.0,23133044736.0,3769743.0,1583910.0
13-04 02:38:09,30.491,16.021,52.885,0.0,0.0,0.603,0.0,4317184.0,0.0,40.0,3232993280.0,437878784.0,6840045568.0,23108157440.0,4841044.0,1636297.0
13-04 02:38:10,29.541,14.198,55.556,0.088,0.0,0.617,0.0,2158592.0,0.0,19.0,3233689600.0,437878784.0,6863183872.0,23084322816.0,4580146.0,1468978.0
13-04 02:38:11,31.791,14.139,53.299,0.171,0.0,0.600,0.0,4304896.0,0.0,39.0,3233914880.0,437891072.0,6888157184.0,23059111936.0,5848482.0,1622335.0
13-04 02:38:12,30.510,13.310,55.575,0.086,0.0,0.519,0.0,2183168.0,0.0,22.0,3236712448.0,437895168.0,6909321216.0,23035146240.0,3529738.0,1460737.0
13-04 02:38:13,28.571,15.051,55.782,0.085,0.0,0.510,0.0,4321280.0,0.0,38.0,3236704256.0,437899264.0,6933389312.0,23011082240.0,4679992.0,1620223.0
13-04 02:38:14,31.117,14.663,53.623,0.0,0.0,0.597,0.0,2162688.0,0.0,20.0,3235483648.0,437907456.0,6957084672.0,22988599296.0,4689586.0,1442391.0
13-04 02:38:15,31.023,15.469,52.747,0.085,0.0,0.676,0.0,4321280.0,0.0,39.0,3238133760.0,437907456.0,6980206592.0,22962827264.0,5921099.0,1647122.0
13-04 02:38:16,30.783,15.217,53.217,0.087,0.0,0.696,0.0,2174976.0,0.0,20.0,3236605952.0,437919744.0,7005069312.0,22939480064.0,3518345.0,1458151.0
13-04 02:38:17,29.793,14.940,54.577,0.0,0.0,0.691,0.0,4317184.0,0.0,38.0,3244691456.0,437932032.0,7028883456.0,22907568128.0,5884400.0,1643322.0
13-04 02:38:18,30.155,14.261,54.639,0.172,0.0,0.773,0.0,2166784.0,0.0,21.0,3249008640.0,437936128.0,7050764288.0,22881366016.0,3515751.0,1444101.0
13-04 02:38:19,30.026,13.925,55.091,0.087,0.0,0.870,0.0,7553024.0,0.0,49.0,3254792192.0,437940224.0,7074320384.0,22852022272.0,5886115.0,1628795.0
13-04 02:38:20,30.243,14.038,54.853,0.087,0.0,0.780,0.0,2150400.0,0.0,19.0,3261124608.0,437940224.0,7095676928.0,22824333312.0,3487777.0,1429254.0
13-04 02:38:21,38.827,13.201,47.023,0.173,0.0,0.777,0.0,15855616.0,0.0,61.0,3266281472.0,437952512.0,7117221888.0,22797619200.0,3659675.0,1506832.0
13-04 02:38:22,29.754,15.933,53.873,0.0,0.0,0.440,0.0,2375680.0,0.0,32.0,3267452928.0,437960704.0,7140593664.0,22773067776.0,5804766.0,1607764.0
13-04 02:38:23,30.331,15.208,53.781,0.085,0.0,0.595,0.0,4300800.0,0.0,39.0,3269767168.0,437968896.0,7164362752.0,22746976256.0,5881292.0,1635530.0
13-04 02:38:24,32.072,14.617,51.419,0.946,0.0,0.946,0.0,69308416.0,0.0,139.0,3268780032.0,437985280.0,7187988480.0,22724321280.0,3480467.0,1428050.0
13-04 02:38:25,17.145,10.304,60.811,11.149,0.0,0.591,0.0,272629760.0,0.0,481.0,3268272128.0,437985280.0,7202050048.0,22710767616.0,4116600.0,1512097.0
13-04 02:38:26,13.225,8.447,65.444,12.116,0.0,0.768,0.0,271581184.0,0.0,486.0,3269402624.0,437985280.0,7211610112.0,22700077056.0,1442702.0,1415722.0
13-04 02:38:27,30.484,13.385,54.145,1.123,0.0,0.864,0.0,47087616.0,0.0,128.0,3272683520.0,437989376.0,7234265088.0,22674137088.0,9288475.0,1575495.0
13-04 02:38:28,32.435,13.913,52.783,0.087,0.0,0.783,0.0,4300800.0,0.0,38.0,3272462336.0,437993472.0,7260401664.0,22648217600.0,3820518.0,1608148.0
13-04 02:38:29,32.785,15.052,51.557,0.087,0.0,0.519,0.0,2150400.0,0.0,20.0,3273453568.0,437993472.0,7284596736.0,22623031296.0,3993448.0,1434617.0
13-04 02:38:30,31.245,15.405,52.480,0.087,0.0,0.783,0.0,4308992.0,0.0,40.0,3275100160.0,437997568.0,7309250560.0,22596726784.0,5332250.0,1612252.0
13-04 02:38:31,32.624,15.332,51.107,0.085,0.0,0.852,0.0,4341760.0,0.0,41.0,3274616832.0,438005760.0,7335755776.0,22570696704.0,4318935.0,1619093.0
13-04 02:38:32,31.583,16.351,51.205,0.086,0.0,0.775,0.0,2158592.0,0.0,20.0,3277164544.0,438005760.0,7356846080.0,22547058688.0,5033636.0,1447086.0
13-04 02:38:33,31.583,16.265,51.635,0.0,0.0,0.516,0.0,4304896.0,0.0,38.0,3277115392.0,438009856.0,7385128960.0,22518820864.0,5834805.0,1620516.0
13-04 02:38:34,32.470,15.285,51.382,0.173,0.0,0.691,0.0,7790592.0,0.0,48.0,3278655488.0,438026240.0,7409356800.0,22493036544.0,3850196.0,1633483.0
13-04 02:38:35,35.017,14.726,48.973,0.257,0.0,1.027,0.0,23101440.0,0.0,63.0,3281014784.0,438026240.0,7432388608.0,22467645440.0,5529138.0,1453810.0
13-04 02:38:36,32.031,16.398,50.892,0.170,0.0,0.510,0.0,4358144.0,0.0,41.0,3280281600.0,438030336.0,7458574336.0,22442188800.0,3826422.0,1611875.0
13-04 02:38:37,31.212,14.996,52.746,0.087,0.0,0.959,0.0,4308992.0,0.0,38.0,3281690624.0,438030336.0,7483461632.0,22415892480.0,4651775.0,1615028.0
13-04 02:38:38,31.714,16.454,51.151,0.0,0.0,0.682,0.0,2150400.0,0.0,19.0,3281526784.0,438034432.0,7508168704.0,22391345152.0,4746291.0,1471937.0
13-04 02:38:39,33.218,14.236,51.855,0.086,0.0,0.604,0.0,4304896.0,0.0,38.0,3281883136.0,438038528.0,7533326336.0,22365827072.0,4286869.0,1608901.0
13-04 02:38:40,31.521,16.568,51.402,0.0,0.0,0.510,0.0,4304896.0,0.0,38.0,3282067456.0,438042624.0,7559110656.0,22339854336.0,5326667.0,1600345.0
13-04 02:38:41,32.391,15.167,51.500,0.086,0.0,0.857,0.0,2150400.0,0.0,19.0,3284082688.0,438046720.0,7581642752.0,22315302912.0,4524305.0,1468148.0
13-04 02:38:42,32.007,14.533,52.336,0.087,0.0,1.038,0.0,4313088.0,0.0,40.0,3283296256.0,438046720.0,7608496128.0,22289235968.0,4849276.0,1608747.0
13-04 02:38:43,30.051,13.955,55.137,0.086,0.0,0.771,0.0,4304896.0,0.0,38.0,3284488192.0,438050816.0,7631601664.0,22264934400.0,3799755.0,1580008.0
13-04 02:38:44,31.845,13.820,53.734,0.0,0.0,0.601,0.0,2154496.0,0.0,21.0,3285798912.0,438050816.0,7654133760.0,22241091584.0,5570777.0,1485698.0
13-04 02:38:45,29.922,14.831,54.293,0.0,0.0,0.954,0.0,4308992.0,0.0,38.0,3286745088.0,438054912.0,7678681088.0,22215593984.0,5895919.0,1646434.0
13-04 02:38:46,29.227,15.803,54.291,0.085,0.0,0.595,0.0,2170880.0,0.0,20.0,3287486464.0,438054912.0,7700680704.0,22192852992.0,3532031.0,1454197.0
13-04 02:38:47,30.488,13.937,54.791,0.087,0.0,0.697,0.0,4313088.0,0.0,38.0,3288481792.0,438063104.0,7725260800.0,22167269376.0,5876724.0,1629167.0
13-04 02:38:48,27.212,12.187,60.017,0.167,0.0,0.417,0.0,4333568.0,0.0,41.0,3289702400.0,438067200.0,7747342336.0,22143963136.0,2977223.0,802092.0
13-04 02:38:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3289526272.0,438067200.0,7748534272.0,22142947328.0,25252.0,25631.0
13-04 02:38:50,0.584,0.417,98.999,0.0,0.0,0.0,0.0,208896.0,0.0,19.0,3289522176.0,438067200.0,7748538368.0,22142947328.0,96125.0,43921.0
13-04 02:38:51,0.167,0.334,99.498,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3288940544.0,438067200.0,7748775936.0,22143291392.0,24921.0,24135.0
13-04 02:38:52,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288772608.0,438067200.0,7748780032.0,22143455232.0,24682.0,24234.0
13-04 02:38:53,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3288772608.0,438067200.0,7748780032.0,22143455232.0,24025.0,23685.0
13-04 02:38:54,0.250,0.250,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3288768512.0,438067200.0,7748784128.0,22143455232.0,24029.0,25515.0
13-04 02:38:55,1.917,1.333,96.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3289243648.0,438067200.0,7748784128.0,22142980096.0,7599145.0,4104399.0
13-04 02:38:56,16.996,10.129,72.103,0.172,0.0,0.601,0.0,14954496.0,0.0,25.0,3289698304.0,438067200.0,7761424384.0,22129885184.0,7468200.0,3623999.0
13-04 02:38:57,21.392,11.942,56.873,9.021,0.0,0.773,0.0,272691200.0,0.0,466.0,3290161152.0,438067200.0,7776083968.0,22114762752.0,3667774.0,1585222.0
13-04 02:38:58,18.024,10.225,62.478,8.232,0.0,1.040,0.0,213643264.0,0.0,413.0,3290087424.0,438075392.0,7792668672.0,22098243584.0,5694183.0,1586901.0
13-04 02:38:59,31.217,16.348,51.565,0.0,0.0,0.870,0.0,2158592.0,0.0,19.0,3290673152.0,438075392.0,7815950336.0,22074376192.0,3698346.0,1588249.0
13-04 02:39:00,32.308,15.299,51.538,0.171,0.0,0.684,0.0,4313088.0,0.0,40.0,3290828800.0,438083584.0,7841484800.0,22048677888.0,5847337.0,1667316.0
13-04 02:39:01,31.282,15.858,51.906,0.087,0.0,0.867,0.0,4112384.0,0.0,29.0,3291140096.0,438091776.0,7868084224.0,22021758976.0,5904651.0,1700015.0
13-04 02:39:02,32.678,15.398,51.069,0.086,0.0,0.770,0.0,2375680.0,0.0,31.0,3293851648.0,438095872.0,7890309120.0,21996818432.0,3740155.0,1625137.0
13-04 02:39:03,31.760,15.794,51.674,0.086,0.0,0.687,0.0,4300800.0,0.0,39.0,3294908416.0,438104064.0,7915884544.0,21970178048.0,6030277.0,1761507.0
13-04 02:39:04,32.236,16.540,50.549,0.0,0.0,0.675,0.0,2162688.0,0.0,23.0,3294613504.0,438108160.0,7939694592.0,21946658816.0,4302107.0,1560064.0
13-04 02:39:05,31.466,16.207,51.207,0.086,0.0,1.034,0.0,4300800.0,0.0,38.0,3294863360.0,438116352.0,7966449664.0,21919645696.0,5318345.0,1763406.0
13-04 02:39:06,31.893,14.866,52.290,0.086,0.0,0.864,0.0,2158592.0,0.0,21.0,3295043584.0,438120448.0,7988088832.0,21897822208.0,5548145.0,1506002.0
13-04 02:39:07,32.737,15.260,51.236,0.0,0.0,0.767,0.0,4313088.0,0.0,40.0,3295989760.0,438128640.0,8013488128.0,21871468544.0,4429536.0,1766206.0
13-04 02:39:08,32.272,16.179,50.775,0.0,0.0,0.775,0.0,2158592.0,0.0,20.0,3295035392.0,438128640.0,8038330368.0,21847580672.0,5310592.0,1602519.0
13-04 02:39:09,31.870,15.013,52.502,0.088,0.0,0.527,0.0,4296704.0,0.0,38.0,3296182272.0,438128640.0,8063119360.0,21821644800.0,5951903.0,1727308.0
13-04 02:39:10,30.836,15.854,52.178,0.0,0.0,1.132,0.0,4075520.0,0.0,26.0,3296251904.0,438128640.0,8088604672.0,21796089856.0,3806660.0,1666373.0
13-04 02:39:11,33.132,14.668,51.165,0.086,0.0,0.949,0.0,2375680.0,0.0,31.0,3298344960.0,438128640.0,8111865856.0,21770735616.0,5820948.0,1659996.0
13-04 02:39:12,30.736,16.450,51.775,0.087,0.0,0.952,0.0,4313088.0,0.0,40.0,3300405248.0,438145024.0,8137519104.0,21743005696.0,6029629.0,1768296.0
13-04 02:39:13,32.038,15.371,51.641,0.0,0.0,0.950,0.0,2154496.0,0.0,19.0,3300720640.0,438149120.0,8162021376.0,21718183936.0,3618095.0,1551930.0
13-04 02:39:14,31.778,14.701,52.465,0.088,0.0,0.968,0.0,4300800.0,0.0,38.0,3300950016.0,438149120.0,8187166720.0,21692809216.0,5991261.0,1747907.0
13-04 02:39:15,33.016,15.338,50.780,0.087,0.0,0.780,0.0,2150400.0,0.0,19.0,3302682624.0,438149120.0,8211472384.0,21666770944.0,3599815.0,1535922.0
13-04 02:39:16,32.350,16.259,50.800,0.0,0.0,0.590,0.0,4292608.0,0.0,38.0,3302297600.0,438149120.0,8236597248.0,21642031104.0,5996499.0,1757084.0
13-04 02:39:17,32.264,15.351,51.865,0.0,0.0,0.520,0.0,2158592.0,0.0,19.0,3302490112.0,438153216.0,8261099520.0,21617332224.0,5823223.0,1660994.0
13-04 02:39:18,31.882,15.331,51.916,0.174,0.0,0.697,0.0,4341760.0,0.0,41.0,3302731776.0,438161408.0,8287600640.0,21590581248.0,3736792.0,1615892.0
13-04 02:39:19,32.592,15.654,50.898,0.0,0.0,0.855,0.0,4304896.0,0.0,40.0,3302653952.0,438165504.0,8312832000.0,21565423616.0,6048949.0,1783838.0
13-04 02:39:20,32.674,15.563,51.075,0.0,0.0,0.688,0.0,2150400.0,0.0,19.0,3306553344.0,438165504.0,8335683584.0,21538672640.0,5621358.0,1550525.0
13-04 02:39:21,31.638,15.517,51.897,0.086,0.0,0.862,0.0,4304896.0,0.0,38.0,3305254912.0,438165504.0,8361058304.0,21514596352.0,3983179.0,1748116.0
13-04 02:39:22,33.050,15.293,50.977,0.0,0.0,0.680,0.0,2154496.0,0.0,19.0,3305992192.0,438165504.0,8385773568.0,21489143808.0,5654331.0,1572345.0
13-04 02:39:23,33.474,15.177,50.253,0.084,0.0,1.012,0.0,4296704.0,0.0,38.0,3306151936.0,438165504.0,8411516928.0,21463240704.0,4568353.0,1732015.0
13-04 02:39:24,32.442,15.531,51.251,0.173,0.0,0.604,0.0,2215936.0,0.0,25.0,3307544576.0,438165504.0,8433565696.0,21439799296.0,5070823.0,1582128.0
13-04 02:39:25,31.638,16.034,51.552,0.0,0.0,0.776,0.0,4308992.0,0.0,39.0,3309056000.0,438165504.0,8458883072.0,21412970496.0,5987703.0,1749459.0
13-04 02:39:26,32.738,15.646,50.850,0.085,0.0,0.680,0.0,2179072.0,0.0,22.0,3309469696.0,438169600.0,8483254272.0,21388181504.0,3804065.0,1645083.0
13-04 02:39:27,32.437,14.744,51.865,0.087,0.0,0.867,4096.0,4280320.0,1.0,35.0,3310665728.0,438177792.0,8509132800.0,21361098752.0,5794023.0,1648512.0
13-04 02:39:28,30.809,14.447,51.001,2.611,0.0,1.131,0.0,122142720.0,0.0,236.0,3312414720.0,438181888.0,8531423232.0,21337055232.0,5882309.0,1692417.0
13-04 02:39:29,14.444,9.601,64.061,10.790,0.0,1.105,0.0,273678336.0,0.0,486.0,3311833088.0,438181888.0,8543997952.0,21325062144.0,2369088.0,1535886.0
13-04 02:39:30,13.601,9.324,66.125,10.009,0.0,0.941,4096.0,272568320.0,1.0,498.0,3313070080.0,438185984.0,8553922560.0,21313896448.0,1549304.0,1516760.0
13-04 02:39:31,33.738,15.265,49.696,0.520,0.0,0.781,0.0,41160704.0,0.0,122.0,3313860608.0,438185984.0,8577597440.0,21289431040.0,9049725.0,1653718.0
13-04 02:39:32,32.530,15.318,51.291,0.086,0.0,0.775,0.0,2195456.0,0.0,19.0,3313446912.0,438185984.0,8601489408.0,21265952768.0,5763836.0,1627443.0
13-04 02:39:33,32.618,15.193,51.245,0.086,0.0,0.858,0.0,4321280.0,0.0,39.0,3315769344.0,438185984.0,8626065408.0,21239054336.0,5896932.0,1701899.0
13-04 02:39:34,31.583,16.609,51.033,0.0,0.0,0.775,0.0,4190208.0,0.0,32.0,3315253248.0,438185984.0,8652361728.0,21213274112.0,3883468.0,1703641.0
13-04 02:39:35,31.858,15.191,52.083,0.0,0.0,0.868,0.0,2273280.0,0.0,25.0,3316559872.0,438198272.0,8675155968.0,21189160960.0,5792556.0,1638486.0
13-04 02:39:36,32.335,15.825,50.642,0.171,0.0,1.027,0.0,4321280.0,0.0,40.0,3317563392.0,438214656.0,8701501440.0,21161795584.0,5966788.0,1738737.0
13-04 02:39:37,32.353,14.533,52.163,0.0,0.0,0.952,0.0,2146304.0,0.0,19.0,3316994048.0,438218752.0,8725684224.0,21138178048.0,3622762.0,1551414.0
13-04 02:39:38,33.503,16.200,49.279,0.254,0.0,0.763,0.0,18382848.0,0.0,78.0,3318460416.0,438226944.0,8749412352.0,21112975360.0,6000436.0,1756919.0
13-04 02:39:39,31.709,16.239,51.368,0.0,0.0,0.684,0.0,2166784.0,0.0,22.0,3319869440.0,438235136.0,8772792320.0,21088178176.0,3597053.0,1541634.0
13-04 02:39:40,31.728,16.251,51.161,0.086,0.0,0.774,0.0,4321280.0,0.0,38.0,3321020416.0,438235136.0,8797458432.0,21062361088.0,6043037.0,1780135.0
13-04 02:39:41,32.308,16.410,50.513,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,3321044992.0,438235136.0,8821411840.0,21038383104.0,5667382.0,1579437.0
13-04 02:39:42,32.343,15.789,51.019,0.170,0.0,0.679,0.0,4325376.0,0.0,40.0,3321618432.0,438247424.0,8846540800.0,21012668416.0,3908484.0,1697870.0
13-04 02:39:43,31.164,16.524,51.199,0.0,0.0,1.113,0.0,2158592.0,0.0,19.0,3322494976.0,438247424.0,8870801408.0,20987531264.0,5820237.0,1657332.0
13-04 02:39:44,33.448,14.828,51.034,0.0,0.0,0.690,0.0,4313088.0,0.0,38.0,3324911616.0,438251520.0,8895148032.0,20960763904.0,5362859.0,1664689.0
13-04 02:39:45,32.506,14.970,51.240,0.086,0.0,1.198,0.0,4304896.0,0.0,39.0,3323265024.0,438251520.0,8922136576.0,20935421952.0,4473333.0,1763411.0
13-04 02:39:46,31.288,15.425,52.235,0.0,0.0,1.052,0.0,2158592.0,0.0,19.0,3324739584.0,438255616.0,8945995776.0,20910084096.0,5632547.0,1563993.0
13-04 02:39:47,30.044,16.507,52.576,0.087,0.0,0.786,0.0,4313088.0,0.0,38.0,3325259776.0,438255616.0,8971153408.0,20884406272.0,3966354.0,1740667.0
13-04 02:39:48,32.851,16.085,50.043,0.085,0.0,0.936,0.0,2162688.0,0.0,21.0,3325132800.0,438259712.0,8995450880.0,20860231680.0,5582928.0,1529687.0
13-04 02:39:49,31.444,14.792,53.056,0.0,0.0,0.709,0.0,4333568.0,0.0,41.0,3328102400.0,438267904.0,9019625472.0,20833079296.0,6037186.0,1779185.0
13-04 02:39:50,31.229,16.468,51.109,0.085,0.0,1.109,0.0,2162688.0,0.0,21.0,3328499712.0,438276096.0,9042862080.0,20809437184.0,3677341.0,1580547.0
13-04 02:39:51,32.841,15.117,51.347,0.087,0.0,0.608,0.0,4317184.0,0.0,38.0,3327971328.0,438284288.0,9069502464.0,20783316992.0,5920370.0,1709364.0
13-04 02:39:52,31.525,15.762,51.938,0.0,0.0,0.775,0.0,4304896.0,0.0,38.0,3330265088.0,438288384.0,9094258688.0,20756262912.0,3992924.0,1688088.0
13-04 02:39:53,32.814,14.805,51.688,0.087,0.0,0.606,0.0,2150400.0,0.0,19.0,3330494464.0,438296576.0,9119289344.0,20730994688.0,5668324.0,1639830.0
13-04 02:39:54,31.638,15.345,51.983,0.086,0.0,0.948,0.0,4321280.0,0.0,41.0,3331862528.0,438300672.0,9142550528.0,20706361344.0,5992269.0,1750224.0
13-04 02:39:55,32.066,15.903,51.513,0.0,0.0,0.519,0.0,2166784.0,0.0,20.0,3331973120.0,438300672.0,9167949824.0,20680851456.0,3577263.0,1531285.0
13-04 02:39:56,31.620,16.115,51.568,0.0,0.0,0.697,0.0,4304896.0,0.0,38.0,3334189056.0,438300672.0,9192525824.0,20654059520.0,6028709.0,1776414.0
13-04 02:39:57,31.716,15.771,51.560,0.087,0.0,0.867,0.0,2154496.0,0.0,19.0,3334066176.0,438300672.0,9215762432.0,20630945792.0,5656404.0,1571746.0
13-04 02:39:58,31.272,14.929,53.004,0.0,0.0,0.795,0.0,4300800.0,0.0,38.0,3334361088.0,438300672.0,9242435584.0,20603977728.0,3967867.0,1727865.0
13-04 02:39:59,32.161,15.352,51.801,0.086,0.0,0.600,0.0,2150400.0,0.0,19.0,3335983104.0,438300672.0,9265848320.0,20578942976.0,5669463.0,1588249.0
13-04 02:40:00,32.302,15.550,50.172,1.031,0.0,0.945,0.0,57491456.0,0.0,135.0,3334975488.0,438304768.0,9291350016.0,20554444800.0,5985655.0,1747960.0
13-04 02:40:01,20.773,12.618,58.026,7.639,0.0,0.944,0.0,267386880.0,0.0,484.0,3337019392.0,438304768.0,9305030656.0,20538720256.0,3686580.0,1593131.0
13-04 02:40:02,14.382,10.513,62.069,12.363,0.0,0.673,0.0,273805312.0,0.0,509.0,3336040448.0,438304768.0,9317720064.0,20527009792.0,2365894.0,1534945.0
13-04 02:40:03,26.910,13.413,56.537,2.122,0.0,1.019,0.0,84721664.0,0.0,181.0,3338813440.0,438308864.0,9338368000.0,20503584768.0,8602129.0,1641664.0
13-04 02:40:04,32.906,14.872,51.282,0.0,0.0,0.940,0.0,2195456.0,0.0,22.0,3339153408.0,438308864.0,9362112512.0,20479500288.0,4163094.0,1631420.0
13-04 02:40:05,32.669,15.078,51.127,0.0,0.0,1.127,0.0,4308992.0,0.0,38.0,3339325440.0,438312960.0,9388969984.0,20452466688.0,6016698.0,1758791.0
13-04 02:40:06,32.836,13.608,52.502,0.176,0.0,0.878,0.0,2162688.0,0.0,21.0,3338498048.0,438312960.0,9413050368.0,20429213696.0,3573657.0,1527899.0
13-04 02:40:07,33.135,15.718,50.212,0.0,0.0,0.935,0.0,4325376.0,0.0,39.0,3340382208.0,438321152.0,9437356032.0,20403015680.0,6043479.0,1781144.0
13-04 02:40:08,32.594,15.785,50.853,0.085,0.0,0.683,0.0,2146304.0,0.0,19.0,3340251136.0,438321152.0,9461719040.0,20378783744.0,4145420.0,1555906.0
13-04 02:40:09,38.954,15.599,44.351,0.0,0.0,1.096,0.0,4308992.0,0.0,38.0,3343446016.0,438329344.0,9484546048.0,20352753664.0,5517871.0,1772807.0
13-04 02:40:10,33.020,15.227,50.984,0.086,0.0,0.684,0.0,2150400.0,0.0,19.0,3344080896.0,438329344.0,9508470784.0,20328194048.0,5583155.0,1534649.0
13-04 02:40:11,32.904,15.550,50.601,0.086,0.0,0.859,4096.0,4313088.0,1.0,38.0,3344953344.0,438337536.0,9533476864.0,20302307328.0,4031505.0,1771141.0
13-04 02:40:12,32.476,15.938,50.728,0.086,0.0,0.771,0.0,2162688.0,0.0,21.0,3344748544.0,438349824.0,9558097920.0,20277878784.0,5653792.0,1573349.0
13-04 02:40:13,30.431,17.069,51.638,0.0,0.0,0.862,0.0,4358144.0,0.0,44.0,3345580032.0,438353920.0,9583546368.0,20251594752.0,6006389.0,1750192.0
13-04 02:40:14,31.670,15.921,51.721,0.0,0.0,0.688,0.0,2170880.0,0.0,23.0,3346632704.0,438353920.0,9606209536.0,20227878912.0,3654411.0,1582039.0
13-04 02:40:15,32.737,14.834,51.236,0.171,0.0,1.023,0.0,4300800.0,0.0,39.0,3347906560.0,438366208.0,9631338496.0,20201463808.0,5975264.0,1740589.0
13-04 02:40:16,32.338,15.700,51.109,0.0,0.0,0.853,0.0,2154496.0,0.0,19.0,3346771968.0,438366208.0,9655988224.0,20177948672.0,5746799.0,1623059.0
13-04 02:40:17,31.814,15.907,51.763,0.0,0.0,0.516,0.0,4300800.0,0.0,38.0,3350896640.0,438366208.0,9680187392.0,20149624832.0,3840018.0,1665763.0
13-04 02:40:18,32.059,15.899,51.260,0.174,0.0,0.608,0.0,4284416.0,0.0,37.0,3351392256.0,438370304.0,9708466176.0,20120846336.0,5875826.0,1692136.0
13-04 02:40:19,34.821,15.223,48.906,0.437,0.0,0.612,0.0,33579008.0,0.0,86.0,3352944640.0,438378496.0,9729327104.0,20098424832.0,3756391.0,1616370.0
13-04 02:40:20,32.007,15.744,51.384,0.0,0.0,0.865,0.0,4337664.0,0.0,38.0,3354034176.0,438378496.0,9754578944.0,20072083456.0,6035385.0,1776895.0
13-04 02:40:21,32.879,15.503,50.681,0.085,0.0,0.852,0.0,2154496.0,0.0,19.0,3353055232.0,438378496.0,9779404800.0,20048236544.0,5636574.0,1550822.0
13-04 02:40:22,33.109,15.249,50.716,0.084,0.0,0.842,0.0,4304896.0,0.0,38.0,3354312704.0,438378496.0,9803522048.0,20022861824.0,3951378.0,1741315.0
13-04 02:40:23,32.233,14.857,51.955,0.0,0.0,0.956,0.0,2183168.0,0.0,20.0,3355062272.0,438378496.0,9828274176.0,19997360128.0,5605812.0,1539153.0
13-04 02:40:24,32.137,16.068,50.855,0.085,0.0,0.855,0.0,4308992.0,0.0,40.0,3355332608.0,438386688.0,9853497344.0,19971858432.0,4434760.0,1777171.0
13-04 02:40:25,32.127,14.298,52.780,0.088,0.0,0.706,0.0,2150400.0,0.0,19.0,3354894336.0,438394880.0,9877987328.0,19947798528.0,5242559.0,1567373.0
13-04 02:40:26,31.779,16.408,50.864,0.086,0.0,0.864,0.0,4300800.0,0.0,38.0,3357978624.0,438398976.0,9901916160.0,19920781312.0,5984930.0,1740988.0
13-04 02:40:27,31.795,16.239,51.368,0.0,0.0,0.598,0.0,4079616.0,0.0,26.0,3357380608.0,438398976.0,9928196096.0,19895099392.0,3796429.0,1653627.0
13-04 02:40:28,33.333,15.567,50.169,0.0,0.0,0.931,0.0,2379776.0,0.0,31.0,3358285824.0,438398976.0,9951592448.0,19870797824.0,5776531.0,1636667.0
13-04 02:40:29,31.076,15.625,51.997,0.087,0.0,1.215,0.0,4313088.0,0.0,39.0,3360206848.0,438398976.0,9976283136.0,19844186112.0,6059344.0,1791889.0
13-04 02:40:30,32.192,15.325,51.627,0.171,0.0,0.685,0.0,2187264.0,0.0,22.0,3360722944.0,438403072.0,10001022976.0,19818926080.0,3562688.0,1521399.0
13-04 02:40:31,32.592,15.825,50.556,0.086,0.0,0.941,0.0,4296704.0,0.0,38.0,3361853440.0,438403072.0,10026311680.0,19792506880.0,6024828.0,1771895.0
13-04 02:40:32,32.098,15.838,51.137,0.0,0.0,0.927,0.0,2154496.0,0.0,19.0,3362570240.0,438419456.0,10050568192.0,19767517184.0,5602501.0,1544135.0
13-04 02:40:33,18.228,10.633,60.675,9.451,0.0,1.013,0.0,253034496.0,0.0,451.0,3363328000.0,438419456.0,10063491072.0,19753836544.0,3796938.0,1654544.0
13-04 02:40:34,14.585,11.148,62.531,11.065,0.0,0.671,4096.0,270536704.0,1.0,488.0,3363631104.0,438423552.0,10073214976.0,19743805440.0,2381844.0,1546815.0
13-04 02:40:35,22.867,12.372,58.959,5.119,0.0,0.683,4096.0,147316736.0,1.0,294.0,3363524608.0,438427648.0,10092371968.0,19724750848.0,6811045.0,1534379.0
13-04 02:40:36,32.386,15.676,51.249,0.086,0.0,0.603,0.0,4325376.0,0.0,40.0,3364630528.0,438427648.0,10116894720.0,19699122176.0,6000035.0,1739979.0
13-04 02:40:37,32.024,15.884,51.067,0.085,0.0,0.939,0.0,2154496.0,0.0,19.0,3364839424.0,438427648.0,10140880896.0,19674927104.0,5660924.0,1570771.0
13-04 02:40:38,31.810,15.948,51.466,0.086,0.0,0.690,0.0,4337664.0,0.0,41.0,3365707776.0,438431744.0,10166005760.0,19648929792.0,3907873.0,1698909.0
13-04 02:40:39,32.704,15.279,51.159,0.0,0.0,0.858,0.0,2158592.0,0.0,20.0,3365208064.0,438431744.0,10190725120.0,19624710144.0,5741842.0,1591393.0
13-04 02:40:40,32.760,15.047,51.419,0.0,0.0,0.774,0.0,4296704.0,0.0,39.0,3368132608.0,438435840.0,10215444480.0,19597062144.0,5881639.0,1692117.0
13-04 02:40:41,32.146,15.691,51.145,0.085,0.0,0.933,0.0,4079616.0,0.0,26.0,3368620032.0,438439936.0,10240450560.0,19571564544.0,3834857.0,1647290.0
13-04 02:40:42,32.906,14.530,51.368,0.171,0.0,1.026,0.0,2408448.0,0.0,34.0,3369889792.0,438439936.0,10263990272.0,19546755072.0,5810180.0,1654598.0
13-04 02:40:43,33.078,16.071,50.170,0.0,0.0,0.680,0.0,4300800.0,0.0,38.0,3370643456.0,438444032.0,10290987008.0,19519000576.0,5373086.0,1777034.0
13-04 02:40:44,32.363,14.897,52.055,0.086,0.0,0.599,0.0,2154496.0,0.0,19.0,3371495424.0,438448128.0,10313265152.0,19495866368.0,4165883.0,1490160.0
13-04 02:40:45,32.481,15.857,50.725,0.085,0.0,0.853,0.0,7544832.0,0.0,50.0,3371814912.0,438452224.0,10337861632.0,19470946304.0,6104079.0,1806646.0
13-04 02:40:46,32.480,14.916,51.721,0.0,0.0,0.883,0.0,2150400.0,0.0,19.0,3372490752.0,438456320.0,10361470976.0,19446657024.0,3542420.0,1515236.0
13-04 02:40:47,30.635,16.797,51.697,0.087,0.0,0.783,0.0,6639616.0,0.0,48.0,3375362048.0,438460416.0,10385162240.0,19420090368.0,6064903.0,1785147.0
13-04 02:40:48,32.506,16.595,49.444,0.257,0.0,1.198,0.0,16228352.0,0.0,54.0,3375226880.0,438464512.0,10410106880.0,19395276800.0,5627298.0,1560487.0
13-04 02:40:49,32.909,15.437,50.551,0.0,0.0,1.103,0.0,4325376.0,0.0,43.0,3376295936.0,438464512.0,10434924544.0,19369390080.0,3972029.0,1738929.0
13-04 02:40:50,31.547,15.385,52.031,0.086,0.0,0.951,0.0,4104192.0,0.0,28.0,3375919104.0,438468608.0,10460045312.0,19344642048.0,5704697.0,1589596.0
13-04 02:40:51,32.103,15.279,51.588,0.086,0.0,0.944,0.0,2383872.0,0.0,32.0,3376365568.0,438472704.0,10484101120.0,19320135680.0,3839638.0,1670193.0
13-04 02:40:52,32.121,14.978,51.602,0.0,0.0,1.299,0.0,4259840.0,0.0,35.0,3377410048.0,438476800.0,10509484032.0,19293704192.0,5930639.0,1713368.0
13-04 02:40:53,32.496,15.165,51.473,0.0,0.0,0.867,0.0,2224128.0,0.0,23.0,3377475584.0,438476800.0,10533441536.0,19269681152.0,5777371.0,1629566.0
13-04 02:40:54,31.218,16.295,51.630,0.086,0.0,0.772,0.0,4337664.0,0.0,40.0,3376529408.0,438484992.0,10559418368.0,19244642304.0,3967018.0,1739797.0
13-04 02:40:55,31.926,17.061,50.0,0.0,0.0,1.014,0.0,2187264.0,0.0,20.0,3378417664.0,438484992.0,10582908928.0,19219263488.0,5636719.0,1564905.0
13-04 02:40:56,33.559,12.680,53.423,0.085,0.0,0.254,0.0,6475776.0,0.0,57.0,3380699136.0,438489088.0,10609004544.0,19190882304.0,2832122.0,517988.0
13-04 02:40:57,33.161,11.197,55.469,0.172,0.0,0.0,0.0,6479872.0,0.0,57.0,3380961280.0,438493184.0,10636218368.0,19163402240.0,460989.0,253347.0
13-04 02:40:58,31.873,11.942,56.100,0.086,0.0,0.0,0.0,6504448.0,0.0,60.0,3381964800.0,438509568.0,10662592512.0,19136008192.0,514187.0,254830.0
13-04 02:40:59,32.269,10.526,56.859,0.259,0.0,0.086,0.0,8609792.0,0.0,77.0,3382906880.0,438521856.0,10691305472.0,19106340864.0,607997.0,330237.0
13-04 02:41:00,31.524,11.646,56.655,0.175,0.0,0.0,0.0,6471680.0,0.0,59.0,3384594432.0,438521856.0,10717888512.0,19078070272.0,460797.0,253051.0
13-04 02:41:01,32.674,12.210,54.944,0.172,0.0,0.0,0.0,9977856.0,0.0,68.0,3385524224.0,438530048.0,10746642432.0,19048378368.0,461074.0,254499.0
13-04 02:41:02,34.155,12.744,52.506,0.595,0.0,0.0,4096.0,37916672.0,1.0,121.0,3386478592.0,438558720.0,10772103168.0,19021934592.0,463098.0,254956.0
13-04 02:41:03,6.902,2.525,90.572,0.0,0.0,0.0,0.0,2334720.0,0.0,37.0,3387285504.0,438562816.0,10777649152.0,19015577600.0,176907.0,106958.0
13-04 02:41:04,0.167,0.167,99.665,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3388108800.0,438562816.0,10779959296.0,19012444160.0,40596.0,40137.0
13-04 02:41:05,0.084,0.335,94.468,5.113,0.0,0.0,0.0,178995200.0,0.0,318.0,3387895808.0,438562816.0,10779959296.0,19012657152.0,22831.0,22667.0
13-04 02:41:06,0.0,0.503,91.611,7.886,0.0,0.0,0.0,269533184.0,0.0,477.0,3387891712.0,438566912.0,10779959296.0,19012657152.0,24345.0,24197.0
13-04 02:41:07,0.168,0.419,98.743,0.671,0.0,0.0,4096.0,147427328.0,1.0,201.0,3387875328.0,438566912.0,10779975680.0,19012657152.0,24754.0,24739.0
13-04 02:41:08,1.255,1.172,97.490,0.0,0.0,0.084,0.0,81920.0,0.0,3.0,3387863040.0,438566912.0,10779975680.0,19012669440.0,6431257.0,3495987.0
13-04 02:41:09,18.782,10.463,70.069,0.0,0.0,0.686,0.0,0.0,0.0,0.0,3386945536.0,438566912.0,10794332160.0,18999230464.0,8669025.0,4284061.0
13-04 02:41:10,32.414,14.914,51.552,0.086,0.0,1.034,0.0,2162688.0,0.0,19.0,3386351616.0,438566912.0,10816765952.0,18977390592.0,3678574.0,1629834.0
13-04 02:41:11,31.255,15.931,52.121,0.0,0.0,0.693,0.0,4317184.0,0.0,39.0,3387645952.0,438566912.0,10843115520.0,18949746688.0,6146398.0,1869180.0
13-04 02:41:12,32.596,15.404,50.894,0.170,0.0,0.936,0.0,2170880.0,0.0,21.0,3390201856.0,438566912.0,10864668672.0,18925637632.0,5723456.0,1643384.0
13-04 02:41:13,31.791,16.195,50.985,0.0,0.0,1.028,0.0,4325376.0,0.0,39.0,3389288448.0,438571008.0,10891747328.0,18899468288.0,4192664.0,1876503.0
13-04 02:41:14,33.863,15.468,50.167,0.084,0.0,0.418,0.0,2154496.0,0.0,19.0,3392118784.0,438575104.0,10913689600.0,18874691584.0,5693040.0,1641754.0
13-04 02:41:15,32.463,15.579,51.262,0.0,0.0,0.696,0.0,4108288.0,0.0,26.0,3390853120.0,438575104.0,10941210624.0,18848436224.0,5929072.0,1758542.0
13-04 02:41:16,31.764,16.267,51.113,0.0,0.0,0.856,0.0,2387968.0,0.0,31.0,3392372736.0,438579200.0,10963996672.0,18824126464.0,6084734.0,1850653.0
13-04 02:41:17,33.043,14.560,51.874,0.0,0.0,0.523,0.0,2162688.0,0.0,20.0,3393921024.0,438579200.0,10987917312.0,18798657536.0,3658838.0,1618779.0
13-04 02:41:18,32.605,16.387,49.664,0.084,0.0,1.261,0.0,4317184.0,0.0,41.0,3393486848.0,438583296.0,11013701632.0,18773303296.0,6204883.0,1906598.0
13-04 02:41:19,32.393,16.239,50.769,0.0,0.0,0.598,0.0,2162688.0,0.0,20.0,3395694592.0,438587392.0,11036692480.0,18748100608.0,5610798.0,1591044.0
13-04 02:41:20,32.705,15.411,50.942,0.086,0.0,0.856,0.0,4317184.0,0.0,38.0,3396378624.0,438591488.0,11062493184.0,18721611776.0,6315594.0,1958138.0
13-04 02:41:21,32.990,15.120,51.117,0.0,0.0,0.773,0.0,2154496.0,0.0,20.0,3395817472.0,438595584.0,11086319616.0,18698342400.0,3710819.0,1658689.0
13-04 02:41:22,31.288,16.076,51.599,0.086,0.0,0.951,0.0,4091904.0,0.0,27.0,3396063232.0,438595584.0,11112394752.0,18672021504.0,6004144.0,1811537.0
13-04 02:41:23,32.239,15.990,50.994,0.0,0.0,0.778,0.0,2375680.0,0.0,31.0,3398049792.0,438595584.0,11136126976.0,18646302720.0,5914309.0,1759504.0
13-04 02:41:24,33.276,15.785,49.744,0.085,0.0,1.109,0.0,2215936.0,0.0,28.0,3397656576.0,438603776.0,11159166976.0,18623647744.0,5810022.0,1699383.0
13-04 02:41:25,32.381,14.978,51.688,0.087,0.0,0.866,0.0,4308992.0,0.0,39.0,3400626176.0,438607872.0,11183681536.0,18596159488.0,6152964.0,1888007.0
13-04 02:41:26,31.266,16.279,51.507,0.086,0.0,0.861,0.0,2158592.0,0.0,19.0,3399782400.0,438611968.0,11208323072.0,18572357632.0,3711358.0,1656958.0
13-04 02:41:27,32.322,15.251,51.300,0.0,0.0,1.127,0.0,4341760.0,0.0,39.0,3401805824.0,438611968.0,11233370112.0,18545287168.0,6208377.0,1911020.0
13-04 02:41:28,30.983,16.188,51.958,0.0,0.0,0.870,0.0,2162688.0,0.0,19.0,3402850304.0,438611968.0,11256410112.0,18521202688.0,5755048.0,1675490.0
13-04 02:41:29,32.353,15.917,50.952,0.0,0.0,0.779,0.0,4313088.0,0.0,39.0,3402166272.0,438611968.0,11284180992.0,18494115840.0,6001504.0,1908609.0
13-04 02:41:30,31.506,15.927,51.523,0.174,0.0,0.870,0.0,2170880.0,0.0,21.0,3403440128.0,438616064.0,11306131456.0,18470887424.0,3796085.0,1594507.0
13-04 02:41:31,32.705,15.497,50.685,0.086,0.0,1.027,0.0,4194304.0,0.0,32.0,3403689984.0,438616064.0,11332710400.0,18444058624.0,5949732.0,1752973.0
13-04 02:41:32,32.325,15.212,51.513,0.086,0.0,0.864,0.0,2293760.0,0.0,27.0,3404824576.0,438616064.0,11356348416.0,18419286016.0,6027013.0,1829963.0
13-04 02:41:33,33.564,15.052,50.519,0.0,0.0,0.865,0.0,2166784.0,0.0,19.0,3405414400.0,438616064.0,11380375552.0,18394669056.0,4669244.0,1689823.0
13-04 02:41:34,31.347,16.580,51.123,0.0,0.0,0.950,0.0,4317184.0,0.0,38.0,3407491072.0,438616064.0,11405287424.0,18367680512.0,5270226.0,1894676.0
13-04 02:41:35,32.732,15.292,51.031,0.0,0.0,0.945,0.0,2166784.0,0.0,19.0,3407142912.0,438616064.0,11429986304.0,18343329792.0,5695459.0,1646551.0
13-04 02:41:36,32.143,15.244,51.568,0.174,0.0,0.871,0.0,4341760.0,0.0,41.0,3410231296.0,438616064.0,11455082496.0,18315145216.0,6191838.0,1902230.0
13-04 02:41:37,32.393,15.812,51.111,0.0,0.0,0.684,0.0,2154496.0,0.0,19.0,3410165760.0,438620160.0,11479715840.0,18290573312.0,4749381.0,1689400.0
13-04 02:41:38,32.470,15.371,51.123,0.0,0.0,1.036,0.0,4325376.0,0.0,38.0,3409149952.0,438620160.0,11505164288.0,18266140672.0,5203293.0,1898861.0
13-04 02:41:39,33.532,15.529,50.0,0.0,0.0,0.939,0.0,2166784.0,0.0,20.0,3410423808.0,438624256.0,11529207808.0,18240819200.0,5719958.0,1644336.0
13-04 02:41:40,31.261,16.408,51.036,0.086,0.0,1.209,0.0,4198400.0,0.0,32.0,3412037632.0,438628352.0,11553546240.0,18214862848.0,5930203.0,1774337.0
13-04 02:41:41,31.655,16.724,50.683,0.0,0.0,0.939,0.0,2281472.0,0.0,25.0,3411623936.0,438628352.0,11578941440.0,18189881344.0,4744673.0,1797243.0
13-04 02:41:42,21.106,13.617,56.085,8.340,0.0,0.851,8192.0,227119104.0,2.0,394.0,3413192704.0,438636544.0,11593805824.0,18173440000.0,5106129.0,1741647.0
13-04 02:41:43,15.300,10.482,62.553,11.074,0.0,0.592,4096.0,273801216.0,1.0,491.0,3412541440.0,438640640.0,11606831104.0,18161061888.0,2428436.0,1647048.0
13-04 02:41:44,18.544,11.346,60.542,8.637,0.0,0.931,0.0,243900416.0,0.0,436.0,3416403968.0,438640640.0,11620827136.0,18143203328.0,9125407.0,1706386.0
13-04 02:41:45,31.873,16.065,51.375,0.0,0.0,0.687,0.0,2162688.0,0.0,19.0,3416141824.0,438640640.0,11645255680.0,18119036928.0,4364764.0,1606988.0
13-04 02:41:46,32.697,15.698,50.737,0.087,0.0,0.781,0.0,4325376.0,0.0,38.0,3417899008.0,438644736.0,11670622208.0,18091909120.0,5552159.0,1963923.0
13-04 02:41:47,32.550,15.318,51.349,0.0,0.0,0.783,0.0,2162688.0,0.0,19.0,3418144768.0,438652928.0,11695439872.0,18066837504.0,5677966.0,1625354.0
13-04 02:41:48,30.909,16.623,51.342,0.173,0.0,0.952,0.0,4091904.0,0.0,28.0,3419615232.0,438652928.0,11719503872.0,18041303040.0,5986717.0,1795905.0
13-04 02:41:49,33.305,15.843,50.341,0.0,0.0,0.511,0.0,2404352.0,0.0,31.0,3419467776.0,438661120.0,11744395264.0,18016550912.0,4154127.0,1766535.0
13-04 02:41:50,33.505,14.089,51.117,0.0,0.0,1.289,0.0,2154496.0,0.0,19.0,3421179904.0,438661120.0,11767459840.0,17991774208.0,5573583.0,1692825.0
13-04 02:41:51,31.931,16.052,50.987,0.0,0.0,1.030,0.0,4378624.0,0.0,42.0,3420733440.0,438665216.0,11792748544.0,17966927872.0,6130023.0,1873818.0
13-04 02:41:52,33.016,15.471,50.475,0.0,0.0,1.037,0.0,2150400.0,0.0,20.0,3422928896.0,438665216.0,11816161280.0,17941319680.0,5743371.0,1682457.0
13-04 02:41:53,32.027,16.525,50.426,0.085,0.0,0.937,0.0,4325376.0,0.0,38.0,3424161792.0,438665216.0,11842764800.0,17913483264.0,6257970.0,1942365.0
13-04 02:41:54,37.575,15.030,46.627,0.085,0.0,0.683,0.0,2183168.0,0.0,21.0,3425480704.0,438665216.0,11863519232.0,17891409920.0,3635862.0,1618286.0
13-04 02:41:55,33.419,16.325,49.487,0.0,0.0,0.769,0.0,2158592.0,0.0,19.0,3425021952.0,438665216.0,11887079424.0,17868308480.0,5777447.0,1678143.0
13-04 02:41:56,32.614,16.307,49.698,0.086,0.0,1.294,0.0,4317184.0,0.0,38.0,3427610624.0,438669312.0,11912589312.0,17840205824.0,6324162.0,1975508.0
13-04 02:41:57,33.558,15.728,49.958,0.0,0.0,0.757,0.0,2158592.0,0.0,19.0,3427344384.0,438669312.0,11936915456.0,17816145920.0,3734779.0,1669477.0
13-04 02:41:58,35.102,16.180,47.303,0.619,0.0,0.796,0.0,52416512.0,0.0,137.0,3429703680.0,438689792.0,11986395136.0,17764286464.0,5960312.0,1787431.0
13-04 02:41:59,32.902,15.717,50.345,0.173,0.0,0.864,0.0,11304960.0,0.0,53.0,3430764544.0,438697984.0,11982430208.0,17767182336.0,5960418.0,1783451.0
13-04 02:42:00,33.249,15.949,49.873,0.169,0.0,0.759,0.0,2179072.0,0.0,21.0,3429789696.0,438706176.0,12007829504.0,17742749696.0,5765220.0,1691029.0
13-04 02:42:01,32.358,15.663,51.119,0.0,0.0,0.861,0.0,4304896.0,0.0,39.0,3429818368.0,438710272.0,12033351680.0,17717194752.0,4186282.0,1904389.0
13-04 02:42:02,32.959,15.531,50.647,0.0,0.0,0.863,0.0,2158592.0,0.0,20.0,3431297024.0,438710272.0,12056748032.0,17692319744.0,5681589.0,1636088.0
13-04 02:42:03,32.118,15.799,51.215,0.087,0.0,0.781,0.0,4313088.0,0.0,38.0,3432714240.0,438710272.0,12081553408.0,17666097152.0,6246237.0,1933462.0
13-04 02:42:04,32.672,15.345,51.293,0.0,0.0,0.690,0.0,2166784.0,0.0,22.0,3433263104.0,438710272.0,12105506816.0,17641594880.0,5730646.0,1664869.0
13-04 02:42:05,31.448,15.938,51.585,0.0,0.0,1.028,0.0,4198400.0,0.0,32.0,3435298816.0,438722560.0,12130123776.0,17614929920.0,5322122.0,1803513.0
13-04 02:42:06,33.702,15.660,49.957,0.170,0.0,0.511,0.0,2277376.0,0.0,27.0,3435638784.0,438726656.0,12154150912.0,17590558720.0,4593252.0,1778853.0
13-04 02:42:07,31.741,16.724,50.597,0.0,0.0,0.939,0.0,2158592.0,0.0,19.0,3435601920.0,438726656.0,12177702912.0,17567043584.0,5765414.0,1670814.0
13-04 02:42:08,32.355,15.444,51.424,0.086,0.0,0.690,0.0,4321280.0,0.0,38.0,3436879872.0,438730752.0,12203556864.0,17539907584.0,6161231.0,1892762.0
13-04 02:42:09,32.378,16.695,50.253,0.084,0.0,0.590,0.0,2162688.0,0.0,19.0,3439493120.0,438734848.0,12226433024.0,17514414080.0,3631924.0,1609267.0
13-04 02:42:10,32.704,16.481,50.043,0.0,0.0,0.773,0.0,4308992.0,0.0,38.0,3439034368.0,438734848.0,12252176384.0,17489129472.0,6305509.0,1968760.0
13-04 02:42:11,31.735,15.344,52.049,0.087,0.0,0.785,0.0,2154496.0,0.0,19.0,3438743552.0,438743040.0,12277903360.0,17463685120.0,5741998.0,1668394.0
13-04 02:42:12,30.861,16.709,51.407,0.171,0.0,0.853,0.0,4206592.0,0.0,34.0,3439972352.0,438747136.0,12301709312.0,17438646272.0,6024014.0,1828514.0
13-04 02:42:13,32.164,15.483,51.155,0.0,0.0,1.198,0.0,2273280.0,0.0,25.0,3441721344.0,438747136.0,12325158912.0,17413447680.0,3928254.0,1755086.0
13-04 02:42:14,31.316,15.702,50.351,1.842,0.0,0.789,0.0,114937856.0,0.0,212.0,3443249152.0,438747136.0,12347981824.0,17389096960.0,5709747.0,1651505.0
13-04 02:42:15,17.150,12.031,60.239,9.727,0.0,0.853,0.0,269484032.0,0.0,475.0,3441778688.0,438747136.0,12362706944.0,17375842304.0,4761596.0,1824861.0
13-04 02:42:16,15.286,10.504,62.596,10.589,0.0,1.025,0.0,272470016.0,0.0,472.0,3443859456.0,438747136.0,12374073344.0,17362395136.0,1677997.0,1646043.0
13-04 02:42:17,31.606,14.868,51.742,0.425,0.0,1.359,0.0,26320896.0,0.0,103.0,3463929856.0,438751232.0,12398563328.0,17317830656.0,11272568.0,1793127.0
13-04 02:42:18,31.662,15.128,52.419,0.176,0.0,0.616,0.0,2191360.0,0.0,22.0,3464974336.0,438755328.0,12422029312.0,17293316096.0,3688052.0,1631605.0
13-04 02:42:19,32.127,15.848,50.991,0.086,0.0,0.947,0.0,4304896.0,0.0,39.0,3466604544.0,438767616.0,12446670848.0,17267032064.0,4205764.0,1925875.0
13-04 02:42:20,32.957,14.870,51.304,0.087,0.0,0.783,0.0,2154496.0,0.0,19.0,3467841536.0,438775808.0,12470317056.0,17242140672.0,5705670.0,1657256.0
13-04 02:42:21,30.928,16.753,51.632,0.0,0.0,0.687,0.0,4317184.0,0.0,38.0,3467218944.0,438775808.0,12497268736.0,17215811584.0,4110234.0,1833457.0
13-04 02:42:22,31.369,15.598,52.166,0.087,0.0,0.780,0.0,2154496.0,0.0,19.0,3467825152.0,438775808.0,12520726528.0,17191747584.0,7754619.0,1697291.0
13-04 02:42:23,31.461,15.990,51.513,0.0,0.0,1.037,0.0,2158592.0,0.0,19.0,3469950976.0,438775808.0,12543504384.0,17166843904.0,5858308.0,1715671.0
13-04 02:42:24,31.478,16.174,51.217,0.087,0.0,1.043,0.0,4321280.0,0.0,40.0,3470610432.0,438779904.0,12569223168.0,17140461568.0,6233585.0,1947233.0
13-04 02:42:25,32.103,15.880,51.073,0.0,0.0,0.944,0.0,2158592.0,0.0,19.0,3469672448.0,438796288.0,12593795072.0,17116811264.0,4431290.0,1653880.0
13-04 02:42:26,32.174,15.913,51.217,0.0,0.0,0.696,0.0,4313088.0,0.0,39.0,3470884864.0,438796288.0,12619710464.0,17089683456.0,5466160.0,1911311.0
13-04 02:42:27,32.705,15.668,50.942,0.0,0.0,0.685,0.0,2154496.0,0.0,19.0,3472920576.0,438796288.0,12642156544.0,17065201664.0,5744896.0,1676276.0
13-04 02:42:28,30.906,15.719,52.664,0.089,0.0,0.622,0.0,4083712.0,0.0,26.0,3474030592.0,438800384.0,12667236352.0,17039007744.0,5868751.0,1736337.0
13-04 02:42:29,32.373,16.271,50.339,0.085,0.0,0.932,0.0,2396160.0,0.0,33.0,3474522112.0,438808576.0,12691234816.0,17014509568.0,4492052.0,1835972.0
13-04 02:42:30,32.550,15.753,50.653,0.087,0.0,0.957,0.0,2170880.0,0.0,21.0,3476008960.0,438812672.0,12715905024.0,16988348416.0,5359220.0,1691595.0
13-04 02:42:31,31.421,16.524,50.942,0.0,0.0,1.113,0.0,4345856.0,0.0,42.0,3476148224.0,438812672.0,12741160960.0,16962953216.0,6122967.0,1871334.0
13-04 02:42:32,32.152,16.540,50.380,0.084,0.0,0.844,0.0,2179072.0,0.0,20.0,3478532096.0,438812672.0,12764590080.0,16937140224.0,5805347.0,1718001.0
13-04 02:42:33,32.075,16.295,50.772,0.0,0.0,0.858,0.0,4317184.0,0.0,38.0,3477594112.0,438812672.0,12789923840.0,16912744448.0,4125809.0,1866600.0
13-04 02:42:34,32.710,15.803,50.552,0.085,0.0,0.850,0.0,2150400.0,0.0,19.0,3478982656.0,438816768.0,12813434880.0,16887840768.0,5754213.0,1686541.0
13-04 02:42:35,32.292,15.451,51.476,0.087,0.0,0.694,0.0,4096000.0,0.0,26.0,3479986176.0,438820864.0,12839235584.0,16861032448.0,6006716.0,1802714.0
13-04 02:42:36,32.550,15.405,50.827,0.087,0.0,1.131,0.0,2408448.0,0.0,34.0,3480227840.0,438833152.0,12862275584.0,16837738496.0,5919788.0,1756715.0
13-04 02:42:37,31.928,16.265,51.033,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3482554368.0,438833152.0,12886024192.0,16811663360.0,4070291.0,1714320.0
13-04 02:42:38,32.874,15.318,51.033,0.0,0.0,0.775,0.0,4317184.0,0.0,38.0,3481509888.0,438837248.0,12912967680.0,16785760256.0,5859392.0,1864863.0
13-04 02:42:39,31.997,15.083,52.223,0.0,0.0,0.697,0.0,2162688.0,0.0,22.0,3485200384.0,438845440.0,12934414336.0,16760614912.0,5700864.0,1650729.0
13-04 02:42:40,31.743,16.392,50.564,0.087,0.0,1.214,0.0,4308992.0,0.0,38.0,3485220864.0,438845440.0,12961030144.0,16733978624.0,6252944.0,1924214.0
13-04 02:42:41,32.300,15.935,50.991,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,3486457856.0,438849536.0,12985327616.0,16708440064.0,5317714.0,1657940.0
13-04 02:42:42,31.802,15.771,51.560,0.173,0.0,0.693,0.0,4362240.0,0.0,43.0,3485376512.0,438853632.0,13010862080.0,16683982848.0,4589490.0,1910254.0
13-04 02:42:43,32.737,16.454,49.957,0.085,0.0,0.767,0.0,2158592.0,0.0,20.0,3486531584.0,438857728.0,13035671552.0,16658014208.0,5709547.0,1651465.0
13-04 02:42:44,31.570,15.785,51.605,0.0,0.0,1.041,0.0,2150400.0,0.0,19.0,3487088640.0,438857728.0,13058269184.0,16634859520.0,5944066.0,1764871.0
13-04 02:42:45,31.752,15.789,51.510,0.0,0.0,0.949,0.0,4313088.0,0.0,38.0,3489312768.0,438857728.0,13083480064.0,16607424512.0,3991193.0,1777890.0
13-04 02:42:46,33.133,14.936,50.472,0.515,0.0,0.944,0.0,35069952.0,0.0,72.0,3489738752.0,438857728.0,13107687424.0,16582791168.0,5693935.0,1648846.0
13-04 02:42:47,17.622,11.463,58.768,10.864,0.0,1.283,4096.0,273580032.0,1.0,479.0,3490304000.0,438861824.0,13120098304.0,16569810944.0,4755783.0,1835162.0
13-04 02:42:48,14.903,11.008,61.812,11.516,0.0,0.762,4096.0,269660160.0,1.0,482.0,3490250752.0,438865920.0,13132681216.0,16557277184.0,1668623.0,1636923.0
13-04 02:42:49,26.039,14.504,56.319,2.290,0.0,0.848,0.0,101777408.0,0.0,203.0,3490541568.0,438865920.0,13152227328.0,16537440256.0,8922398.0,1604127.0
13-04 02:42:50,31.034,16.552,51.466,0.0,0.0,0.948,0.0,4292608.0,0.0,36.0,3498725376.0,438865920.0,13178519552.0,16502964224.0,6174872.0,1876526.0
13-04 02:42:51,31.959,16.323,50.945,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3499782144.0,438870016.0,13201080320.0,16479342592.0,5707813.0,1650302.0
13-04 02:42:52,34.605,16.045,48.135,0.520,0.0,0.694,0.0,40329216.0,0.0,105.0,3503067136.0,438882304.0,13258428416.0,16418697216.0,6231550.0,1925893.0
13-04 02:42:53,32.811,15.057,51.088,0.174,0.0,0.870,0.0,8138752.0,0.0,37.0,3502120960.0,438886400.0,13248901120.0,16429166592.0,3959905.0,1671974.0
13-04 02:42:54,31.877,16.624,50.557,0.086,0.0,0.857,0.0,2179072.0,0.0,22.0,3502542848.0,438890496.0,13272899584.0,16404742144.0,5630879.0,1726672.0
13-04 02:42:55,32.201,15.888,50.892,0.085,0.0,0.935,0.0,4317184.0,0.0,38.0,3502473216.0,438894592.0,13300195328.0,16377511936.0,6095952.0,1842915.0
13-04 02:42:56,31.771,15.625,51.476,0.0,0.0,1.128,0.0,2154496.0,0.0,19.0,3504119808.0,438894592.0,13322256384.0,16353804288.0,5742351.0,1651211.0
13-04 02:42:57,32.283,16.525,50.085,0.0,0.0,1.107,0.0,4317184.0,0.0,38.0,3505586176.0,438906880.0,13346844672.0,16327737344.0,5085528.0,1944900.0
13-04 02:42:58,31.885,15.204,51.781,0.0,0.0,1.129,0.0,2154496.0,0.0,19.0,3504979968.0,438906880.0,13371080704.0,16304107520.0,4900837.0,1669992.0
13-04 02:42:59,31.972,15.639,51.260,0.087,0.0,1.043,0.0,4308992.0,0.0,38.0,3505381376.0,438910976.0,13397819392.0,16276963328.0,6089264.0,1857129.0
13-04 02:43:00,32.483,15.986,50.510,0.085,0.0,0.935,0.0,2166784.0,0.0,21.0,3507105792.0,438915072.0,13420544000.0,16252510208.0,5784145.0,1693725.0
13-04 02:43:01,32.513,15.705,50.934,0.085,0.0,0.764,0.0,2154496.0,0.0,19.0,3507179520.0,438915072.0,13444239360.0,16228741120.0,4012319.0,1679424.0
13-04 02:43:02,30.749,16.710,51.421,0.086,0.0,1.034,0.0,4317184.0,0.0,38.0,3507331072.0,438915072.0,13470564352.0,16202264576.0,5909728.0,1887845.0
13-04 02:43:03,32.444,15.921,50.947,0.0,0.0,0.688,0.0,2158592.0,0.0,19.0,3510673408.0,438915072.0,13492666368.0,16176820224.0,5745051.0,1619401.0
13-04 02:43:04,32.072,17.197,50.129,0.0,0.0,0.602,0.0,4341760.0,0.0,39.0,3509587968.0,438919168.0,13518790656.0,16151777280.0,6214248.0,1970719.0
13-04 02:43:05,31.893,16.076,51.253,0.173,0.0,0.605,0.0,2170880.0,0.0,21.0,3510874112.0,438931456.0,13542580224.0,16126689280.0,5733633.0,1673100.0
13-04 02:43:06,32.239,15.730,51.167,0.0,0.0,0.864,0.0,4329472.0,0.0,39.0,3512557568.0,438943744.0,13566959616.0,16100614144.0,4160093.0,1884804.0
13-04 02:43:07,32.127,16.451,50.904,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,3511533568.0,438943744.0,13592825856.0,16075771904.0,5720640.0,1652542.0
13-04 02:43:08,32.435,15.478,51.391,0.0,0.0,0.696,0.0,4222976.0,0.0,35.0,3513798656.0,438943744.0,13618511872.0,16047820800.0,5772830.0,1674383.0
13-04 02:43:09,33.362,13.500,52.623,0.344,0.0,0.172,0.0,20537344.0,0.0,85.0,3514703872.0,438951936.0,13641920512.0,16023498752.0,2953528.0,602028.0
13-04 02:43:10,32.994,11.705,55.216,0.085,0.0,0.0,0.0,6455296.0,0.0,59.0,3514785792.0,438960128.0,13669556224.0,15995772928.0,461472.0,252850.0
13-04 02:43:11,32.987,11.255,54.978,0.779,0.0,0.0,0.0,29347840.0,0.0,117.0,3517284352.0,438972416.0,13694636032.0,15968182272.0,514381.0,254515.0
13-04 02:43:12,31.379,11.897,56.638,0.086,0.0,0.0,0.0,6680576.0,0.0,69.0,3517132800.0,438988800.0,13722513408.0,15940440064.0,610376.0,333020.0
13-04 02:43:13,32.421,12.147,55.346,0.086,0.0,0.0,0.0,6455296.0,0.0,58.0,3516977152.0,438992896.0,13750476800.0,15912628224.0,461709.0,253311.0
13-04 02:43:14,32.143,11.990,55.612,0.170,0.0,0.085,0.0,6451200.0,0.0,60.0,3517812736.0,438996992.0,13775826944.0,15886438400.0,459753.0,251817.0
13-04 02:43:15,31.913,12.087,55.913,0.087,0.0,0.0,0.0,6447104.0,0.0,57.0,3518033920.0,439001088.0,13804949504.0,15857090560.0,461738.0,254842.0
13-04 02:43:16,32.222,12.735,54.957,0.085,0.0,0.0,0.0,6447104.0,0.0,57.0,3518464000.0,439001088.0,13830742016.0,15830867968.0,462439.0,256258.0
13-04 02:43:17,31.935,12.072,55.565,0.342,0.0,0.086,0.0,6463488.0,0.0,59.0,3519897600.0,439021568.0,13857939456.0,15802216448.0,464112.0,256356.0
13-04 02:43:18,32.325,11.409,56.180,0.086,0.0,0.0,0.0,6455296.0,0.0,57.0,3521499136.0,439033856.0,13883674624.0,15774867456.0,464249.0,257705.0
13-04 02:43:19,10.076,4.318,74.259,11.346,0.0,0.0,0.0,242364416.0,0.0,439.0,3520634880.0,439033856.0,13893976064.0,15765430272.0,169420.0,100426.0
13-04 02:43:20,0.084,0.419,83.557,15.940,0.0,0.0,4096.0,269488128.0,1.0,446.0,3521650688.0,439037952.0,13894733824.0,15763652608.0,39649.0,40604.0
13-04 02:43:21,16.145,5.917,72.527,5.410,0.0,0.0,0.0,138371072.0,0.0,225.0,3520782336.0,439037952.0,13907496960.0,15751757824.0,314762.0,175391.0
13-04 02:43:22,31.201,12.532,56.093,0.173,0.0,0.0,0.0,6479872.0,0.0,60.0,3521433600.0,439046144.0,13935157248.0,15723438080.0,462676.0,254288.0
13-04 02:43:23,32.460,12.511,54.945,0.085,0.0,0.0,0.0,6455296.0,0.0,60.0,3522576384.0,439050240.0,13962186752.0,15695261696.0,461071.0,252296.0
13-04 02:43:24,32.195,12.468,55.167,0.171,0.0,0.0,0.0,6455296.0,0.0,58.0,3524739072.0,439050240.0,13988171776.0,15667113984.0,461541.0,255109.0
13-04 02:43:25,32.088,11.460,56.197,0.170,0.0,0.085,0.0,8548352.0,0.0,73.0,3524952064.0,439058432.0,14016864256.0,15638200320.0,461457.0,253911.0
13-04 02:43:26,33.333,11.836,54.308,0.522,0.0,0.0,0.0,29745152.0,0.0,126.0,3525709824.0,439074816.0,14063964160.0,15590326272.0,613787.0,334534.0
13-04 02:43:27,1.669,0.417,97.579,0.334,0.0,0.0,0.0,22339584.0,0.0,47.0,3527303168.0,439078912.0,14044987392.0,15607705600.0,25558.0,26953.0
13-04 02:43:28,0.167,0.418,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527647232.0,439078912.0,14044676096.0,15607672832.0,25296.0,25546.0
13-04 02:43:29,0.251,0.334,99.165,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,3527647232.0,439078912.0,14044676096.0,15607672832.0,22711.0,23632.0
13-04 02:43:30,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527647232.0,439078912.0,14044676096.0,15607672832.0,22187.0,22656.0
13-04 02:43:31,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527655424.0,439078912.0,14044676096.0,15607664640.0,22662.0,22632.0
13-04 02:43:32,0.0,0.418,99.498,0.0,0.0,0.084,0.0,69632.0,0.0,2.0,3527651328.0,439078912.0,14044680192.0,15607664640.0,25327.0,24644.0
13-04 02:43:33,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3527651328.0,439078912.0,14044680192.0,15607664640.0,24516.0,25564.0
13-04 02:43:34,17.065,9.812,72.355,0.0,0.0,0.768,0.0,0.0,0.0,0.0,3526082560.0,439078912.0,14055018496.0,15598895104.0,14959029.0,7633192.0
13-04 02:43:35,31.434,14.335,53.195,0.086,0.0,0.950,0.0,2183168.0,0.0,21.0,3525771264.0,439087104.0,14078742528.0,15575474176.0,3725931.0,1700943.0
13-04 02:43:36,32.455,16.313,50.552,0.0,0.0,0.680,0.0,2179072.0,0.0,20.0,3526868992.0,439091200.0,14101630976.0,15551483904.0,5897165.0,1794910.0
13-04 02:43:37,31.401,15.830,51.644,0.0,0.0,1.125,0.0,4296704.0,0.0,39.0,3528441856.0,439103488.0,14126759936.0,15524769792.0,6401300.0,2036109.0
13-04 02:43:38,32.305,16.195,50.900,0.0,0.0,0.600,0.0,2150400.0,0.0,19.0,3529056256.0,439103488.0,14150406144.0,15500509184.0,5823545.0,1767465.0
13-04 02:43:39,31.709,15.983,51.453,0.0,0.0,0.855,0.0,2154496.0,0.0,19.0,3529748480.0,439103488.0,14174666752.0,15475556352.0,4223633.0,1770391.0
13-04 02:43:40,31.186,17.440,50.515,0.086,0.0,0.773,0.0,4182016.0,0.0,33.0,3530280960.0,439103488.0,14200147968.0,15449542656.0,5903842.0,1995027.0
13-04 02:43:41,32.034,16.695,50.169,0.169,0.0,0.932,0.0,2285568.0,0.0,30.0,3530436608.0,439111680.0,14225190912.0,15424335872.0,6018360.0,1857819.0
13-04 02:43:42,39.827,13.853,45.714,0.0,0.0,0.606,0.0,2138112.0,0.0,19.0,3531067392.0,439111680.0,14245117952.0,15403778048.0,5800721.0,1742890.0
13-04 02:43:43,32.189,15.880,51.073,0.086,0.0,0.773,0.0,2158592.0,0.0,19.0,3532730368.0,439111680.0,14268313600.0,15378919424.0,5912558.0,1816127.0
13-04 02:43:44,31.473,16.042,51.700,0.0,0.0,0.785,0.0,4182016.0,0.0,32.0,3532128256.0,439111680.0,14295220224.0,15352614912.0,6158936.0,1939176.0
13-04 02:43:45,31.850,15.009,52.094,0.0,0.0,1.047,0.0,2273280.0,0.0,25.0,3533688832.0,439111680.0,14317666304.0,15328608256.0,6254243.0,1979041.0
13-04 02:43:46,32.0,15.391,52.0,0.0,0.0,0.609,0.0,2142208.0,0.0,19.0,3533918208.0,439111680.0,14341644288.0,15304400896.0,3867468.0,1771162.0
13-04 02:43:47,32.127,15.676,50.904,0.086,0.0,1.206,0.0,2162688.0,0.0,21.0,3534503936.0,439111680.0,14366248960.0,15279210496.0,5838258.0,1785612.0
13-04 02:43:48,32.500,15.690,50.603,0.086,0.0,1.121,0.0,4304896.0,0.0,38.0,3535622144.0,439111680.0,14392102912.0,15252238336.0,6458454.0,2101508.0
13-04 02:43:49,32.186,15.921,51.033,0.0,0.0,0.861,0.0,2174976.0,0.0,22.0,3537084416.0,439111680.0,14414229504.0,15228649472.0,5851107.0,1779772.0
13-04 02:43:50,32.021,16.438,50.514,0.086,0.0,0.942,0.0,2154496.0,0.0,19.0,3537403904.0,439119872.0,14438019072.0,15204532224.0,5833871.0,1771543.0
13-04 02:43:51,31.136,17.086,50.824,0.0,0.0,0.954,0.0,4337664.0,0.0,42.0,3536719872.0,439132160.0,14463787008.0,15179436032.0,6487109.0,2115629.0
13-04 02:43:52,31.794,15.679,51.481,0.087,0.0,0.958,0.0,2154496.0,0.0,20.0,3538792448.0,439132160.0,14487306240.0,15153844224.0,5803573.0,1743171.0
13-04 02:43:53,31.735,15.780,51.526,0.087,0.0,0.872,0.0,2166784.0,0.0,21.0,3538313216.0,439132160.0,14512115712.0,15129513984.0,5799069.0,1741289.0
13-04 02:43:54,31.164,17.808,50.514,0.086,0.0,0.428,0.0,4194304.0,0.0,32.0,3540242432.0,439136256.0,14536249344.0,15103447040.0,4180065.0,1952242.0
13-04 02:43:55,31.611,16.021,51.766,0.0,0.0,0.603,0.0,2269184.0,0.0,25.0,3540103168.0,439140352.0,14561845248.0,15077986304.0,2167091.0,1952537.0
13-04 02:43:56,26.700,15.755,49.917,6.799,0.0,0.829,4096.0,214372352.0,1.0,329.0,3540250624.0,439144448.0,14588145664.0,15051534336.0,3856393.0,1868810.0
13-04 02:43:57,15.338,11.311,60.240,12.168,0.0,0.943,0.0,268435456.0,0.0,462.0,3541114880.0,439144448.0,14599475200.0,15039340544.0,2491338.0,1756307.0
13-04 02:43:58,24.957,12.991,56.752,4.103,0.0,1.197,0.0,130895872.0,0.0,247.0,3541811200.0,439144448.0,14619721728.0,15018397696.0,7028012.0,1701863.0
13-04 02:43:59,31.889,15.251,51.646,0.087,0.0,1.127,0.0,4341760.0,0.0,42.0,3541499904.0,439144448.0,14645129216.0,14993301504.0,4314527.0,2024404.0
13-04 02:44:00,33.759,15.051,50.340,0.085,0.0,0.765,0.0,2158592.0,0.0,19.0,3542470656.0,439152640.0,14669152256.0,14968299520.0,7836148.0,1697469.0
13-04 02:44:01,31.633,17.177,50.170,0.0,0.0,1.020,0.0,2154496.0,0.0,19.0,3543375872.0,439152640.0,14692945920.0,14943600640.0,9814716.0,1774199.0
13-04 02:44:02,30.235,17.463,51.520,0.0,0.0,0.782,0.0,2183168.0,0.0,22.0,3544289280.0,439152640.0,14715510784.0,14920122368.0,6139282.0,1930696.0
13-04 02:44:03,33.362,15.495,50.042,0.0,0.0,1.101,0.0,4292608.0,0.0,35.0,3545079808.0,439156736.0,14740619264.0,14894219264.0,8261791.0,1955388.0
13-04 02:44:04,32.644,15.935,50.732,0.086,0.0,0.603,0.0,2158592.0,0.0,20.0,3545403392.0,439156736.0,14764797952.0,14869716992.0,5877082.0,1815636.0
13-04 02:44:05,31.451,16.334,51.347,0.087,0.0,0.782,0.0,3989504.0,0.0,30.0,3546042368.0,439160832.0,14790909952.0,14842961920.0,5903584.0,1796316.0
13-04 02:44:06,29.665,17.606,51.761,0.088,0.0,0.880,0.0,2375680.0,0.0,31.0,3547189248.0,439160832.0,14813974528.0,14818750464.0,6286948.0,1982079.0
13-04 02:44:07,32.556,15.544,50.950,0.086,0.0,0.864,0.0,2150400.0,0.0,19.0,3547193344.0,439160832.0,14837391360.0,14795329536.0,5840969.0,1787887.0
13-04 02:44:08,31.364,15.725,52.042,0.0,0.0,0.869,0.0,2183168.0,0.0,20.0,3548184576.0,439160832.0,14861004800.0,14770724864.0,5889970.0,1791348.0
13-04 02:44:09,30.146,17.227,51.507,0.0,0.0,1.120,0.0,4321280.0,0.0,38.0,3549614080.0,439164928.0,14886895616.0,14743400448.0,6373344.0,2052290.0
13-04 02:44:10,32.902,16.149,50.0,0.086,0.0,0.864,0.0,2162688.0,0.0,19.0,3549270016.0,439164928.0,14910480384.0,14720159744.0,5976370.0,1841969.0
13-04 02:44:11,32.620,14.897,51.370,0.086,0.0,1.027,0.0,2166784.0,0.0,21.0,3550683136.0,439169024.0,14932779008.0,14696443904.0,3769602.0,1727766.0
13-04 02:44:12,31.017,16.594,51.347,0.087,0.0,0.956,0.0,4190208.0,0.0,32.0,3552026624.0,439173120.0,14958796800.0,14669078528.0,6105668.0,1910899.0
13-04 02:44:13,31.834,15.744,51.384,0.0,0.0,1.038,0.0,2293760.0,0.0,25.0,3550494720.0,439173120.0,14983872512.0,14645534720.0,6257166.0,1983264.0
13-04 02:44:14,32.024,15.794,51.571,0.0,0.0,0.611,0.0,2162688.0,0.0,19.0,3551703040.0,439177216.0,15006355456.0,14621839360.0,5789736.0,1709044.0
13-04 02:44:15,31.458,16.368,50.639,0.085,0.0,1.449,0.0,2158592.0,0.0,19.0,3554492416.0,439177216.0,15028486144.0,14596919296.0,5967821.0,1853069.0
13-04 02:44:16,31.960,17.494,49.790,0.0,0.0,0.757,0.0,4313088.0,0.0,38.0,3554291712.0,439189504.0,15055011840.0,14570582016.0,6419836.0,2080524.0
13-04 02:44:17,32.474,15.292,51.117,0.172,0.0,0.945,0.0,2166784.0,0.0,21.0,3554660352.0,439205888.0,15079182336.0,14546026496.0,5841344.0,1768393.0
13-04 02:44:18,32.241,15.862,50.948,0.0,0.0,0.948,0.0,2162688.0,0.0,19.0,3555758080.0,439214080.0,15102033920.0,14522068992.0,5784253.0,1732260.0
13-04 02:44:19,30.776,16.552,51.552,0.0,0.0,1.121,0.0,4214784.0,0.0,35.0,3556511744.0,439222272.0,15126089728.0,14497251328.0,4205495.0,1968017.0
13-04 02:44:20,31.239,16.808,50.679,0.085,0.0,1.188,0.0,2273280.0,0.0,25.0,3556577280.0,439222272.0,15150993408.0,14472282112.0,6226718.0,1978026.0
13-04 02:44:21,33.419,16.537,48.751,0.258,0.0,1.034,4096.0,20807680.0,1.0,63.0,3558113280.0,439246848.0,15189602304.0,14432112640.0,5793782.0,1689168.0
13-04 02:44:22,31.565,16.938,50.385,0.0,0.0,1.112,0.0,6729728.0,0.0,35.0,3558731776.0,439246848.0,15195688960.0,14425407488.0,5953006.0,1881967.0
13-04 02:44:23,31.756,17.126,49.914,0.172,0.0,1.033,0.0,4325376.0,0.0,40.0,3558912000.0,439246848.0,15222661120.0,14398255104.0,6398428.0,2070149.0
13-04 02:44:24,32.383,15.458,51.123,0.0,0.0,1.036,0.0,2170880.0,0.0,22.0,3558932480.0,439250944.0,15246368768.0,14374522880.0,5857624.0,1779178.0
13-04 02:44:25,31.779,16.408,50.864,0.0,0.0,0.950,0.0,2146304.0,0.0,19.0,3559903232.0,439259136.0,15268757504.0,14351155200.0,5826084.0,1749007.0
13-04 02:44:26,30.284,16.075,52.398,0.089,0.0,1.155,0.0,4308992.0,0.0,38.0,3560759296.0,439263232.0,15295213568.0,14323838976.0,6461856.0,2106758.0
13-04 02:44:27,32.568,16.412,50.340,0.0,0.0,0.680,0.0,2150400.0,0.0,19.0,3560833024.0,439263232.0,15318380544.0,14300598272.0,4166172.0,1756503.0
13-04 02:44:28,23.966,14.828,52.759,7.500,0.0,0.948,0.0,218386432.0,0.0,384.0,3562102784.0,439263232.0,15336738816.0,14280970240.0,5774662.0,1933288.0
13-04 02:44:29,15.901,11.139,61.224,10.799,0.0,0.935,4096.0,271597568.0,1.0,471.0,3561365504.0,439267328.0,15349350400.0,14269091840.0,1790642.0,1756061.0
13-04 02:44:30,21.311,12.942,58.844,6.212,0.0,0.690,0.0,188805120.0,0.0,364.0,3561959424.0,439267328.0,15367204864.0,14250643456.0,2400320.0,1736326.0
13-04 02:44:31,31.217,16.435,51.739,0.087,0.0,0.522,0.0,2154496.0,0.0,19.0,3564945408.0,439271424.0,15389995008.0,14224863232.0,3741437.0,1717224.0
13-04 02:44:32,34.061,16.943,47.249,0.524,0.0,1.223,0.0,47869952.0,0.0,120.0,3566239744.0,439275520.0,15454797824.0,14158761984.0,8348430.0,1986934.0
13-04 02:44:33,32.258,15.693,51.351,0.0,0.0,0.697,0.0,5357568.0,0.0,32.0,3565617152.0,439279616.0,15439233024.0,14174945280.0,7917016.0,1812895.0
13-04 02:44:34,32.421,16.082,50.642,0.0,0.0,0.855,0.0,2158592.0,0.0,20.0,3566645248.0,439279616.0,15461666816.0,14151483392.0,7766443.0,1718162.0
13-04 02:44:35,31.168,15.628,51.975,0.176,0.0,1.054,0.0,4227072.0,0.0,36.0,3566120960.0,439279616.0,15487418368.0,14126256128.0,6128435.0,1917381.0
13-04 02:44:36,30.796,16.623,51.444,0.087,0.0,1.050,0.0,2273280.0,0.0,25.0,3566510080.0,439283712.0,15511502848.0,14101778432.0,8338797.0,2011717.0
13-04 02:44:37,31.123,14.854,53.316,0.0,0.0,0.707,0.0,2162688.0,0.0,19.0,3567996928.0,439283712.0,15535362048.0,14076432384.0,5867626.0,1790136.0
13-04 02:44:38,31.606,16.235,51.468,0.0,0.0,0.691,0.0,2158592.0,0.0,19.0,3566923776.0,439291904.0,15559225344.0,14053634048.0,4049261.0,1737683.0
13-04 02:44:39,31.638,17.241,50.086,0.086,0.0,0.948,0.0,4317184.0,0.0,38.0,3568541696.0,439291904.0,15584743424.0,14026498048.0,6991409.0,2088838.0
13-04 02:44:40,31.657,16.479,50.997,0.087,0.0,0.781,0.0,2187264.0,0.0,20.0,3568963584.0,439291904.0,15608135680.0,14002683904.0,5047238.0,1749621.0
13-04 02:44:41,31.381,15.734,51.923,0.175,0.0,0.787,0.0,2170880.0,0.0,21.0,3570585600.0,439291904.0,15631110144.0,13978087424.0,5874307.0,1802632.0
13-04 02:44:42,31.973,16.412,50.765,0.085,0.0,0.765,0.0,4194304.0,0.0,32.0,3571142656.0,439291904.0,15656972288.0,13951668224.0,6192689.0,1956614.0
13-04 02:44:43,31.393,15.785,52.293,0.0,0.0,0.529,0.0,2277376.0,0.0,25.0,3571376128.0,439300096.0,15680925696.0,13927473152.0,6119161.0,1911697.0
13-04 02:44:44,32.294,15.844,50.649,0.0,0.0,1.212,0.0,2150400.0,0.0,19.0,3571982336.0,439304192.0,15703498752.0,13904289792.0,5754891.0,1723360.0
13-04 02:44:45,31.261,16.667,50.864,0.0,0.0,1.209,0.0,4190208.0,0.0,32.0,3572797440.0,439304192.0,15729516544.0,13877456896.0,6039723.0,1859253.0
13-04 02:44:46,30.876,16.912,51.344,0.0,0.0,0.867,0.0,2273280.0,0.0,25.0,3573215232.0,439304192.0,15752249344.0,13854306304.0,6265242.0,1997127.0
13-04 02:44:47,31.652,15.826,51.739,0.087,0.0,0.696,0.0,2174976.0,0.0,21.0,3575234560.0,439308288.0,15776157696.0,13828374528.0,5837804.0,1776324.0
13-04 02:44:48,32.241,16.207,50.603,0.086,0.0,0.862,0.0,2162688.0,0.0,19.0,3575013376.0,439320576.0,15800705024.0,13804036096.0,5705835.0,1797647.0
13-04 02:44:49,32.220,16.694,50.083,0.0,0.0,1.002,0.0,4333568.0,0.0,41.0,3576422400.0,439324672.0,15825039360.0,13778288640.0,4603134.0,2054915.0
13-04 02:44:50,30.790,16.060,52.351,0.089,0.0,0.710,0.0,2158592.0,0.0,20.0,3576238080.0,439328768.0,15850209280.0,13753298944.0,5876192.0,1778588.0
13-04 02:44:51,32.485,15.776,50.806,0.0,0.0,0.933,0.0,2154496.0,0.0,19.0,3576680448.0,439328768.0,15873523712.0,13729542144.0,5932476.0,1825461.0
13-04 02:44:52,31.136,16.999,50.650,0.087,0.0,1.127,0.0,4087808.0,0.0,26.0,3577929728.0,439328768.0,15897608192.0,13704208384.0,5993771.0,1848363.0
13-04 02:44:53,31.885,16.160,51.173,0.087,0.0,0.695,0.0,2396160.0,0.0,33.0,3579879424.0,439336960.0,15920484352.0,13679374336.0,6272741.0,1999942.0
13-04 02:44:54,30.882,16.782,51.384,0.0,0.0,0.952,0.0,2146304.0,0.0,19.0,3579711488.0,439336960.0,15945834496.0,13654192128.0,5846243.0,1767088.0
13-04 02:44:55,30.560,16.375,52.277,0.0,0.0,0.788,0.0,2174976.0,0.0,20.0,3580354560.0,439341056.0,15969091584.0,13630287872.0,4030310.0,1782463.0
13-04 02:44:56,32.474,16.409,50.086,0.086,0.0,0.945,0.0,4308992.0,0.0,38.0,3581108224.0,439349248.0,15994560512.0,13604057088.0,6969635.0,2041454.0
13-04 02:44:57,32.230,15.418,51.394,0.0,0.0,0.958,0.0,2940928.0,0.0,37.0,3582066688.0,439349248.0,16018276352.0,13579382784.0,5295437.0,1874562.0
13-04 02:44:58,32.168,14.860,52.098,0.0,0.0,0.874,0.0,2150400.0,0.0,19.0,3582431232.0,439349248.0,16042004480.0,13555290112.0,5818672.0,1753356.0
13-04 02:44:59,31.584,15.748,52.318,0.087,0.0,0.262,0.0,2174976.0,0.0,25.0,3582427136.0,439349248.0,16065867776.0,13531430912.0,1777383.0,1738360.0
13-04 02:45:00,30.901,16.996,48.412,2.833,0.0,0.858,0.0,154349568.0,0.0,287.0,3582758912.0,439349248.0,16089468928.0,13507497984.0,4032796.0,1986412.0
13-04 02:45:01,17.096,11.082,59.192,11.684,0.0,0.945,0.0,273678336.0,0.0,466.0,3584425984.0,439349248.0,16101265408.0,13494034432.0,3930153.0,1812987.0
13-04 02:45:02,17.672,10.345,58.534,12.328,0.0,1.121,8192.0,254943232.0,2.0,477.0,3585335296.0,439365632.0,16118579200.0,13475794944.0,3987690.0,1850117.0
13-04 02:45:03,31.791,17.224,50.129,0.086,0.0,0.771,0.0,2150400.0,0.0,19.0,3585789952.0,439365632.0,16140705792.0,13453213696.0,9750020.0,1689100.0
13-04 02:45:04,32.991,15.812,50.342,0.0,0.0,0.855,0.0,2158592.0,0.0,19.0,3587080192.0,439365632.0,16164245504.0,13428383744.0,7912288.0,1802000.0
13-04 02:45:05,31.893,16.508,50.130,0.086,0.0,1.383,0.0,4325376.0,0.0,41.0,3587010560.0,439365632.0,16190431232.0,13402267648.0,8450301.0,2094336.0
13-04 02:45:06,32.199,16.230,50.785,0.087,0.0,0.698,0.0,2154496.0,0.0,19.0,3587153920.0,439365632.0,16214777856.0,13377777664.0,5767677.0,1719522.0
13-04 02:45:07,31.506,15.579,52.045,0.0,0.0,0.870,0.0,2154496.0,0.0,19.0,3588501504.0,439369728.0,16238280704.0,13352923136.0,5835257.0,1745991.0
13-04 02:45:08,31.401,15.917,51.384,0.0,0.0,1.298,0.0,4186112.0,0.0,32.0,3588489216.0,439373824.0,16264896512.0,13326315520.0,6376518.0,2050488.0
13-04 02:45:09,34.264,15.313,49.831,0.0,0.0,0.592,0.0,2277376.0,0.0,26.0,3590324224.0,439382016.0,16286359552.0,13303009280.0,5985242.0,1841731.0
13-04 02:45:10,31.889,16.291,51.213,0.0,0.0,0.607,0.0,2154496.0,0.0,19.0,3590406144.0,439382016.0,16311246848.0,13278040064.0,5847707.0,1770065.0
13-04 02:45:11,32.205,15.972,50.955,0.087,0.0,0.781,0.0,2183168.0,0.0,22.0,3590086656.0,439386112.0,16334204928.0,13255397376.0,5982456.0,1840649.0
13-04 02:45:12,31.731,15.909,51.399,0.087,0.0,0.874,0.0,4325376.0,0.0,39.0,3591725056.0,439398400.0,16360443904.0,13227507712.0,6299926.0,2001388.0
13-04 02:45:13,32.681,16.085,50.553,0.0,0.0,0.681,0.0,2166784.0,0.0,20.0,3592278016.0,439402496.0,16382533632.0,13204860928.0,3771035.0,1733199.0
13-04 02:45:14,31.638,16.121,51.293,0.086,0.0,0.862,0.0,2146304.0,0.0,19.0,3592953856.0,439406592.0,16407777280.0,13178937344.0,5907665.0,1788859.0
13-04 02:45:15,31.674,16.481,51.073,0.086,0.0,0.687,0.0,4308992.0,0.0,38.0,3593674752.0,439410688.0,16431624192.0,13154365440.0,6468791.0,2095671.0
13-04 02:45:16,32.062,16.031,51.473,0.0,0.0,0.433,0.0,2154496.0,0.0,19.0,3593572352.0,439410688.0,16456822784.0,13129269248.0,5845469.0,1765821.0
13-04 02:45:17,31.763,15.532,51.658,0.087,0.0,0.960,0.0,2166784.0,0.0,21.0,3594027008.0,439414784.0,16479354880.0,13106278400.0,5774002.0,1714435.0
13-04 02:45:18,32.167,17.065,49.915,0.0,0.0,0.853,0.0,4218880.0,0.0,35.0,3595456512.0,439422976.0,16504696832.0,13079498752.0,6150882.0,1915325.0
13-04 02:45:19,30.923,16.551,51.742,0.087,0.0,0.697,0.0,2260992.0,0.0,26.0,3595882496.0,439427072.0,16529203200.0,13054562304.0,6184484.0,1951781.0
13-04 02:45:20,32.651,15.516,50.980,0.0,0.0,0.853,0.0,2154496.0,0.0,19.0,3597746176.0,439427072.0,16551960576.0,13029941248.0,5840813.0,1758110.0
13-04 02:45:21,33.101,15.070,51.220,0.0,0.0,0.610,0.0,2150400.0,0.0,19.0,3596673024.0,439427072.0,16575672320.0,13007302656.0,3870295.0,1785252.0
13-04 02:45:22,39.354,14.049,45.724,0.0,0.0,0.873,0.0,4190208.0,0.0,32.0,3599421440.0,439427072.0,16599019520.0,12981207040.0,5928757.0,1815408.0
13-04 02:45:23,31.488,16.263,51.384,0.173,0.0,0.692,0.0,2273280.0,0.0,27.0,3600506880.0,439431168.0,16622235648.0,12956901376.0,6426001.0,2063311.0
13-04 02:45:24,32.934,15.483,50.813,0.0,0.0,0.770,0.0,2146304.0,0.0,19.0,3601129472.0,439431168.0,16645992448.0,12932521984.0,5756118.0,1710162.0
13-04 02:45:25,31.483,16.912,50.737,0.0,0.0,0.867,0.0,2158592.0,0.0,19.0,3600371712.0,439431168.0,16670318592.0,12908953600.0,5908768.0,1805902.0
13-04 02:45:26,31.113,16.301,51.621,0.088,0.0,0.876,0.0,4304896.0,0.0,38.0,3603189760.0,439435264.0,16695287808.0,12881162240.0,6482594.0,2103590.0
13-04 02:45:27,31.217,15.913,52.0,0.087,0.0,0.783,0.0,2150400.0,0.0,19.0,3601317888.0,439439360.0,16720748544.0,12857569280.0,4076909.0,1755598.0
13-04 02:45:28,34.068,16.780,48.220,0.254,0.0,0.678,0.0,22974464.0,0.0,61.0,3603660800.0,439439360.0,16760877056.0,12815097856.0,7550325.0,1736220.0
13-04 02:45:29,33.967,16.076,48.487,0.519,0.0,0.951,0.0,33570816.0,0.0,95.0,3603722240.0,439455744.0,16768057344.0,12807839744.0,4761336.0,1867340.0
13-04 02:45:30,32.487,15.149,51.751,0.0,0.0,0.613,0.0,2277376.0,0.0,25.0,3604176896.0,439455744.0,16792649728.0,12782792704.0,5443305.0,1915707.0
13-04 02:45:31,31.849,16.781,50.599,0.086,0.0,0.685,0.0,2150400.0,0.0,20.0,3603464192.0,439455744.0,16815833088.0,12760322048.0,5896897.0,1798139.0
13-04 02:45:32,32.409,16.638,50.520,0.0,0.0,0.433,0.0,7520256.0,0.0,29.0,3607814144.0,439455744.0,16837582848.0,12734222336.0,5962518.0,1833032.0
13-04 02:45:33,18.878,12.585,56.888,10.884,0.0,0.765,4096.0,263225344.0,1.0,464.0,3606142976.0,439459840.0,16853782528.0,12719689728.0,2194629.0,1966633.0
13-04 02:45:34,4.886,3.454,76.832,14.575,0.0,0.253,0.0,273678336.0,0.0,462.0,3607228416.0,439459840.0,16856793088.0,12715593728.0,2379924.0,528991.0
13-04 02:45:35,16.412,6.378,71.429,5.782,0.0,0.0,0.0,131538944.0,0.0,280.0,3606863872.0,439459840.0,16872747008.0,12700004352.0,762846.0,184156.0
13-04 02:45:36,33.049,12.126,54.483,0.171,0.0,0.171,0.0,6492160.0,0.0,57.0,3607085056.0,439463936.0,16899080192.0,12673445888.0,4083152.0,278946.0
13-04 02:45:37,32.442,11.648,55.824,0.086,0.0,0.0,0.0,6455296.0,0.0,57.0,3609657344.0,439472128.0,16926339072.0,12643606528.0,461684.0,253926.0
13-04 02:45:38,32.158,11.178,56.492,0.172,0.0,0.0,0.0,11644928.0,0.0,75.0,3611201536.0,439476224.0,16953126912.0,12615270400.0,2475668.0,272419.0
13-04 02:45:39,31.799,12.702,55.413,0.085,0.0,0.0,0.0,8798208.0,0.0,82.0,3612499968.0,439476224.0,16979058688.0,12588040192.0,592359.0,322374.0
13-04 02:45:40,34.668,12.521,52.385,0.426,0.0,0.0,0.0,29687808.0,0.0,107.0,3614343168.0,439500800.0,17005346816.0,12559884288.0,462595.0,254582.0
13-04 02:45:41,31.771,11.545,56.510,0.174,0.0,0.0,0.0,6459392.0,0.0,60.0,3613499392.0,439504896.0,17032179712.0,12533891072.0,460415.0,253141.0
13-04 02:45:42,31.931,12.017,55.880,0.172,0.0,0.0,0.0,6451200.0,0.0,58.0,3614871552.0,439508992.0,17059553280.0,12505141248.0,461224.0,254265.0
13-04 02:45:43,32.449,12.072,55.223,0.171,0.0,0.086,0.0,6455296.0,0.0,57.0,3617628160.0,439508992.0,17084698624.0,12477239296.0,462722.0,255671.0
13-04 02:45:44,32.328,11.638,55.948,0.086,0.0,0.0,0.0,6463488.0,0.0,59.0,3617472512.0,439508992.0,17113235456.0,12448858112.0,463374.0,256492.0
13-04 02:45:45,31.497,11.962,56.368,0.172,0.0,0.0,0.0,6479872.0,0.0,59.0,3617619968.0,439508992.0,17140723712.0,12421222400.0,460810.0,252585.0
13-04 02:45:46,31.718,12.160,55.952,0.170,0.0,0.0,0.0,8593408.0,0.0,77.0,3618426880.0,439508992.0,17168900096.0,12392239104.0,607293.0,330408.0
13-04 02:45:47,32.069,11.810,55.862,0.172,0.0,0.086,0.0,6492160.0,0.0,60.0,3620253696.0,439517184.0,17195032576.0,12364271616.0,463082.0,255813.0
13-04 02:45:48,31.565,12.0,56.348,0.087,0.0,0.0,0.0,6459392.0,0.0,57.0,3620982784.0,439521280.0,17222569984.0,12336001024.0,462665.0,254570.0
13-04 02:45:49,32.572,12.267,54.992,0.169,0.0,0.0,0.0,6447104.0,0.0,57.0,3623976960.0,439525376.0,17248112640.0,12307460096.0,465556.0,258652.0
13-04 02:45:50,32.991,12.308,54.615,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,3623264256.0,439529472.0,17277677568.0,12278603776.0,462500.0,254087.0
13-04 02:45:51,32.444,11.790,55.680,0.086,0.0,0.0,0.0,6488064.0,0.0,60.0,3624296448.0,439541760.0,17304379392.0,12250857472.0,462539.0,255977.0
13-04 02:45:52,30.983,12.533,56.397,0.087,0.0,0.0,0.0,6479872.0,0.0,59.0,3626033152.0,439549952.0,17331380224.0,12222111744.0,462280.0,255444.0
13-04 02:45:53,31.772,11.584,56.303,0.256,0.0,0.085,0.0,8568832.0,0.0,75.0,3625644032.0,439566336.0,17360531456.0,12193333248.0,462983.0,255427.0
13-04 02:45:54,31.884,12.532,55.413,0.171,0.0,0.0,0.0,6500352.0,0.0,60.0,3627143168.0,439578624.0,17386917888.0,12165435392.0,609744.0,332191.0
13-04 02:45:55,31.394,13.088,55.346,0.171,0.0,0.0,0.0,6459392.0,0.0,57.0,3628720128.0,439582720.0,17413496832.0,12137275392.0,463412.0,254234.0
13-04 02:45:56,33.761,12.991,52.650,0.513,0.0,0.085,0.0,36974592.0,0.0,114.0,3631169536.0,439590912.0,17467482112.0,12080832512.0,464173.0,256984.0
13-04 02:45:57,34.014,12.500,53.061,0.425,0.0,0.0,0.0,29618176.0,0.0,112.0,3631857664.0,439595008.0,17466261504.0,12081360896.0,461675.0,254156.0
13-04 02:45:58,32.476,12.339,55.013,0.171,0.0,0.0,0.0,6467584.0,0.0,57.0,3632668672.0,439607296.0,17492381696.0,12054417408.0,461184.0,253592.0
13-04 02:45:59,32.504,12.521,54.889,0.086,0.0,0.0,0.0,6483968.0,0.0,60.0,3633831936.0,439623680.0,17521168384.0,12024451072.0,463336.0,256177.0
13-04 02:46:00,32.189,11.760,55.880,0.172,0.0,0.0,0.0,6287360.0,0.0,59.0,3635249152.0,439627776.0,17547128832.0,11997069312.0,448367.0,248260.0
13-04 02:46:01,1.251,0.667,98.082,0.0,0.0,0.0,0.0,2138112.0,0.0,19.0,3635433472.0,439631872.0,17551163392.0,11992846336.0,168165.0,100892.0
13-04 02:46:02,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3635433472.0,439631872.0,17551163392.0,11992846336.0,22051.0,22143.0
13-04 02:46:03,0.167,0.251,99.499,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3635433472.0,439631872.0,17551163392.0,11992846336.0,23710.0,23499.0
13-04 02:46:04,0.083,0.250,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3636305920.0,439631872.0,17551167488.0,11991969792.0,42853.0,43737.0
13-04 02:46:05,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3636441088.0,439635968.0,17551167488.0,11991830528.0,24693.0,25636.0
13-04 02:46:06,0.582,0.333,99.085,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3636580352.0,439635968.0,17551171584.0,11991687168.0,23884.0,23648.0
13-04 02:46:07,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3636576256.0,439635968.0,17551175680.0,11991687168.0,24623.0,23946.0
13-04 02:46:08,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3636576256.0,439635968.0,17551175680.0,11991687168.0,23263.0,23142.0
13-04 02:46:09,5.833,3.043,90.871,0.0,0.0,0.254,0.0,0.0,0.0,0.0,3636383744.0,439635968.0,17554300928.0,11988754432.0,12185239.0,6782818.0
13-04 02:46:10,24.052,13.017,58.621,3.362,0.0,0.948,4096.0,190816256.0,1.0,252.0,3635585024.0,439640064.0,17571475456.0,11972374528.0,3424839.0,1603515.0
13-04 02:46:11,20.823,13.710,53.042,11.397,0.0,1.028,8192.0,267415552.0,2.0,312.0,3636178944.0,439648256.0,17588252672.0,11954995200.0,5188280.0,2137167.0
13-04 02:46:12,26.388,14.688,55.594,2.477,0.0,0.854,0.0,117219328.0,0.0,163.0,3637637120.0,439648256.0,17607970816.0,11933818880.0,7022393.0,1746980.0
13-04 02:46:13,31.076,16.146,51.736,0.0,0.0,1.042,0.0,4194304.0,0.0,32.0,3637256192.0,439652352.0,17634717696.0,11907448832.0,6227225.0,2050811.0
13-04 02:46:14,32.766,16.0,50.128,0.0,0.0,1.106,0.0,2285568.0,0.0,28.0,3637129216.0,439652352.0,17657798656.0,11884494848.0,6153133.0,1987100.0
13-04 02:46:15,32.350,15.872,51.084,0.087,0.0,0.607,0.0,2162688.0,0.0,19.0,3638235136.0,439652352.0,17681534976.0,11859652608.0,5730575.0,1882989.0
13-04 02:46:16,31.470,17.025,50.817,0.0,0.0,0.688,0.0,2187264.0,0.0,22.0,3639906304.0,439652352.0,17705246720.0,11834269696.0,6227015.0,1918380.0
13-04 02:46:17,31.369,15.771,51.906,0.087,0.0,0.867,0.0,4096000.0,0.0,30.0,3641417728.0,439656448.0,17729191936.0,11808808960.0,6094031.0,1959810.0
13-04 02:46:18,31.419,15.753,51.697,0.087,0.0,1.044,0.0,2256896.0,0.0,25.0,3641233408.0,439656448.0,17753505792.0,11784679424.0,6284606.0,2068596.0
13-04 02:46:19,32.211,15.976,50.864,0.0,0.0,0.950,0.0,2281472.0,0.0,26.0,3641139200.0,439656448.0,17778638848.0,11759640576.0,5724410.0,2113447.0
13-04 02:46:20,31.775,15.758,51.602,0.087,0.0,0.779,0.0,2146304.0,0.0,19.0,3641872384.0,439660544.0,17801449472.0,11736092672.0,4577167.0,1849815.0
13-04 02:46:21,32.010,16.480,50.647,0.0,0.0,0.863,0.0,2179072.0,0.0,20.0,3643060224.0,439660544.0,17824899072.0,11711455232.0,6222840.0,1920690.0
13-04 02:46:22,31.376,15.951,51.709,0.088,0.0,0.876,0.0,2179072.0,0.0,22.0,3643645952.0,439660544.0,17848811520.0,11686957056.0,7089581.0,1926053.0
13-04 02:46:23,31.461,16.681,50.821,0.086,0.0,0.951,0.0,4186112.0,0.0,32.0,3643985920.0,439660544.0,17875480576.0,11659948032.0,6901954.0,1998628.0
13-04 02:46:24,31.893,16.162,51.340,0.0,0.0,0.605,0.0,2277376.0,0.0,25.0,3646185472.0,439660544.0,17898139648.0,11635089408.0,6575333.0,2210406.0
13-04 02:46:25,31.561,15.780,51.787,0.0,0.0,0.872,0.0,2158592.0,0.0,19.0,3647283200.0,439660544.0,17920774144.0,11611357184.0,6043193.0,1953214.0
13-04 02:46:26,30.634,15.845,52.729,0.088,0.0,0.704,0.0,2142208.0,0.0,19.0,3645956096.0,439660544.0,17944715264.0,11588743168.0,3918429.0,1860607.0
13-04 02:46:27,31.218,17.174,50.508,0.0,0.0,1.100,0.0,2150400.0,0.0,19.0,3648348160.0,439660544.0,17968795648.0,11562270720.0,8028226.0,1919204.0
13-04 02:46:28,31.496,15.311,52.318,0.087,0.0,0.787,0.0,2158592.0,0.0,21.0,3648991232.0,439664640.0,17991426048.0,11538993152.0,6073746.0,1944092.0
13-04 02:46:29,31.245,16.536,51.175,0.087,0.0,0.957,0.0,4190208.0,0.0,32.0,3650949120.0,439664640.0,18016342016.0,11512119296.0,6052356.0,1933891.0
13-04 02:46:30,32.167,15.700,51.024,0.0,0.0,1.109,0.0,2150400.0,0.0,20.0,3649671168.0,439664640.0,18040487936.0,11489251328.0,6301970.0,2079122.0
13-04 02:46:31,32.542,16.271,50.169,0.0,0.0,1.017,0.0,2293760.0,0.0,25.0,3650506752.0,439664640.0,18064130048.0,11464773632.0,6181207.0,2139960.0
13-04 02:46:32,32.532,15.794,50.730,0.0,0.0,0.944,0.0,2146304.0,0.0,19.0,3652902912.0,439668736.0,18086178816.0,11440324608.0,6262280.0,1920407.0
13-04 02:46:33,31.528,15.721,51.965,0.087,0.0,0.699,0.0,2154496.0,0.0,19.0,3652825088.0,439676928.0,18111651840.0,11414921216.0,5925288.0,1899443.0
13-04 02:46:34,31.861,16.104,51.082,0.087,0.0,0.866,0.0,2170880.0,0.0,21.0,3654430720.0,439681024.0,18134142976.0,11390820352.0,5135791.0,1903044.0
13-04 02:46:35,32.511,17.021,49.532,0.085,0.0,0.851,0.0,4100096.0,0.0,26.0,3654152192.0,439681024.0,18161266688.0,11363975168.0,6230821.0,1941855.0
13-04 02:46:36,29.675,16.769,52.502,0.0,0.0,1.054,0.0,2265088.0,0.0,25.0,3655061504.0,439681024.0,18183397376.0,11340935168.0,5103740.0,2093908.0
13-04 02:46:37,32.363,16.182,50.685,0.086,0.0,0.685,0.0,2277376.0,0.0,25.0,3654381568.0,439685120.0,18207461376.0,11317547008.0,6684998.0,2072796.0
13-04 02:46:38,31.659,14.529,53.184,0.0,0.0,0.628,0.0,2154496.0,0.0,19.0,3655929856.0,439685120.0,18231017472.0,11292442624.0,5599794.0,1877341.0
13-04 02:46:39,31.678,15.753,51.370,0.0,0.0,1.199,0.0,2174976.0,0.0,20.0,3657232384.0,439685120.0,18255302656.0,11266854912.0,6021946.0,1903941.0
13-04 02:46:40,31.908,16.766,50.642,0.0,0.0,0.684,0.0,2170880.0,0.0,21.0,3656482816.0,439689216.0,18278318080.0,11244584960.0,6021375.0,1912595.0
13-04 02:46:41,34.063,15.937,48.862,0.263,0.0,0.876,0.0,29913088.0,0.0,82.0,3658575872.0,439689216.0,18300211200.0,11220598784.0,8075524.0,1960082.0
13-04 02:46:42,21.538,15.043,52.137,10.085,0.0,1.197,0.0,266563584.0,0.0,455.0,3659616256.0,439689216.0,18318131200.0,11201638400.0,6240622.0,2240031.0
13-04 02:46:43,18.228,11.814,57.806,11.139,0.0,1.013,0.0,275775488.0,0.0,457.0,3659239424.0,439689216.0,18331627520.0,11188518912.0,1867629.0,1829148.0
13-04 02:46:44,26.307,12.718,55.401,4.791,0.0,0.784,0.0,138498048.0,0.0,275.0,3659575296.0,439689216.0,18349432832.0,11170377728.0,10261096.0,1832266.0
13-04 02:46:45,31.911,17.065,50.0,0.085,0.0,0.939,0.0,4202496.0,0.0,32.0,3659661312.0,439689216.0,18376040448.0,11143684096.0,5974588.0,1892017.0
13-04 02:46:46,32.498,15.557,50.821,0.086,0.0,1.037,0.0,2301952.0,0.0,27.0,3660812288.0,439693312.0,18399588352.0,11118981120.0,6466642.0,2162969.0
13-04 02:46:47,32.106,16.438,50.514,0.086,0.0,0.856,0.0,2158592.0,0.0,19.0,3660955648.0,439693312.0,18422661120.0,11095764992.0,4497784.0,1857479.0
13-04 02:46:48,31.680,15.579,51.958,0.0,0.0,0.783,0.0,2191360.0,0.0,22.0,3662675968.0,439693312.0,18445832192.0,11070873600.0,6966010.0,1878992.0
13-04 02:46:49,32.653,16.071,50.255,0.085,0.0,0.935,0.0,2154496.0,0.0,19.0,3662688256.0,439697408.0,18469777408.0,11046912000.0,6496509.0,1953909.0
13-04 02:46:50,31.579,16.566,51.165,0.0,0.0,0.690,0.0,4194304.0,0.0,34.0,3664236544.0,439705600.0,18495766528.0,11019366400.0,4404705.0,1896693.0
13-04 02:46:51,31.688,16.537,50.996,0.087,0.0,0.693,0.0,2154496.0,0.0,19.0,3664605184.0,439705600.0,18519117824.0,10995646464.0,7955305.0,2149725.0
13-04 02:46:52,31.869,16.624,50.388,0.172,0.0,0.947,0.0,2314240.0,0.0,28.0,3664859136.0,439717888.0,18542530560.0,10971967488.0,5555495.0,2043083.0
13-04 02:46:53,32.993,15.646,50.425,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,3665235968.0,439717888.0,18566361088.0,10947760128.0,6782919.0,1891705.0
13-04 02:46:54,30.695,15.919,52.507,0.0,0.0,0.880,0.0,2183168.0,0.0,20.0,3666477056.0,439721984.0,18590572544.0,10922303488.0,4122400.0,1895056.0
13-04 02:46:55,31.169,16.537,51.342,0.0,0.0,0.952,0.0,2162688.0,0.0,22.0,3668144128.0,439726080.0,18612678656.0,10898526208.0,5916520.0,1920581.0
13-04 02:46:56,31.475,16.724,50.600,0.086,0.0,1.115,0.0,4079616.0,0.0,26.0,3669692416.0,439726080.0,18637508608.0,10872147968.0,6023357.0,1903716.0
13-04 02:46:57,30.556,16.753,51.823,0.0,0.0,0.868,0.0,2265088.0,0.0,25.0,3667644416.0,439726080.0,18662510592.0,10849193984.0,6292231.0,2043066.0
13-04 02:46:58,31.185,16.202,51.220,0.174,0.0,1.220,0.0,2293760.0,0.0,27.0,3669716992.0,439730176.0,18685820928.0,10823806976.0,6700214.0,2128383.0
13-04 02:46:59,31.930,15.0,52.018,0.0,0.0,1.053,0.0,2154496.0,0.0,19.0,3669659648.0,439730176.0,18709098496.0,10800586752.0,7690928.0,1891798.0
13-04 02:47:00,31.169,16.190,51.775,0.0,0.0,0.866,0.0,2154496.0,0.0,19.0,3671240704.0,439734272.0,18732597248.0,10775502848.0,5121537.0,1901896.0
13-04 02:47:01,32.489,16.943,49.432,0.349,0.0,0.786,4096.0,27299840.0,1.0,70.0,3673165824.0,439738368.0,18776006656.0,10730164224.0,6322213.0,1879476.0
13-04 02:47:02,33.910,16.349,48.789,0.519,0.0,0.433,0.0,34078720.0,0.0,83.0,3672297472.0,439738368.0,18777849856.0,10729189376.0,6540013.0,1908950.0
13-04 02:47:03,32.115,15.231,51.523,0.087,0.0,1.044,0.0,4214784.0,0.0,30.0,3673792512.0,439742464.0,18803052544.0,10702487552.0,5365065.0,1954661.0
13-04 02:47:04,31.261,16.839,51.123,0.0,0.0,0.777,0.0,2195456.0,0.0,24.0,3674300416.0,439742464.0,18827460608.0,10677571584.0,6964295.0,2042022.0
13-04 02:47:05,31.034,15.208,53.050,0.0,0.0,0.707,0.0,2277376.0,0.0,25.0,3675914240.0,439750656.0,18849538048.0,10653872128.0,6548663.0,2190725.0
13-04 02:47:06,31.330,16.567,51.245,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,3676241920.0,439750656.0,18872754176.0,10630328320.0,6009166.0,1874568.0
13-04 02:47:07,31.904,16.209,51.115,0.0,0.0,0.772,0.0,2150400.0,0.0,19.0,3677331456.0,439750656.0,18896830464.0,10605162496.0,5267492.0,1919720.0
13-04 02:47:08,31.542,15.598,52.166,0.0,0.0,0.693,0.0,2158592.0,0.0,19.0,3676422144.0,439750656.0,18919948288.0,10582953984.0,4757729.0,1899839.0
13-04 02:47:09,32.526,15.744,50.865,0.087,0.0,0.779,0.0,2158592.0,0.0,19.0,3677962240.0,439750656.0,18943135744.0,10558226432.0,7493791.0,1941349.0
13-04 02:47:10,32.879,15.758,50.341,0.0,0.0,1.022,0.0,2170880.0,0.0,21.0,3677536256.0,439767040.0,18966532096.0,10535239680.0,4618691.0,1923904.0
13-04 02:47:11,39.326,14.002,45.722,0.086,0.0,0.864,0.0,2158592.0,0.0,19.0,3679653888.0,439767040.0,18987937792.0,10511716352.0,5903173.0,1831735.0
13-04 02:47:12,31.997,16.894,50.085,0.085,0.0,0.939,0.0,4182016.0,0.0,32.0,3678633984.0,439767040.0,19014037504.0,10486636544.0,6043610.0,1923702.0
13-04 02:47:13,30.981,16.954,51.205,0.0,0.0,0.861,0.0,2150400.0,0.0,19.0,3681067008.0,439767040.0,19037622272.0,10460618752.0,4312797.0,2078060.0
13-04 02:47:14,31.483,15.958,48.569,3.296,0.0,0.694,0.0,184975360.0,0.0,319.0,3682144256.0,439767040.0,19057995776.0,10439168000.0,2325231.0,2079585.0
13-04 02:47:15,19.162,12.404,57.827,9.666,0.0,0.941,0.0,273678336.0,0.0,471.0,3680165888.0,439767040.0,19075076096.0,10424066048.0,3344731.0,2009128.0
13-04 02:47:16,20.468,11.709,60.364,6.765,0.0,0.694,0.0,221728768.0,0.0,417.0,3681615872.0,439771136.0,19090624512.0,10407063552.0,5061383.0,1890460.0
13-04 02:47:17,33.189,14.944,51.260,0.0,0.0,0.608,0.0,2162688.0,0.0,19.0,3683266560.0,439783424.0,19113947136.0,10382077952.0,6642393.0,1704153.0
13-04 02:47:18,33.189,15.030,51.086,0.0,0.0,0.695,0.0,2150400.0,0.0,19.0,3684970496.0,439791616.0,19137540096.0,10356772864.0,9973617.0,1888365.0
13-04 02:47:19,31.534,16.881,50.471,0.086,0.0,1.028,0.0,4206592.0,0.0,32.0,3684474880.0,439795712.0,19162914816.0,10331889664.0,8173448.0,2002666.0
13-04 02:47:20,29.366,16.855,52.476,0.087,0.0,1.216,4096.0,2244608.0,1.0,26.0,3685871616.0,439799808.0,19185512448.0,10307891200.0,6334918.0,2068208.0
13-04 02:47:21,30.889,17.084,51.337,0.0,0.0,0.690,4096.0,2215936.0,1.0,22.0,3686019072.0,439803904.0,19210211328.0,10283040768.0,8302574.0,2049957.0
13-04 02:47:22,31.146,16.098,51.969,0.087,0.0,0.700,0.0,2166784.0,0.0,22.0,3686703104.0,439803904.0,19233300480.0,10259267584.0,5966143.0,1868768.0
13-04 02:47:23,33.501,15.869,49.622,0.0,0.0,1.008,0.0,2158592.0,0.0,19.0,3686670336.0,439808000.0,19256381440.0,10236215296.0,7994973.0,1887264.0
13-04 02:47:24,31.384,16.681,51.419,0.0,0.0,0.516,0.0,2154496.0,0.0,19.0,3688742912.0,439808000.0,19279802368.0,10210721792.0,5942142.0,1807426.0
13-04 02:47:25,30.374,16.710,51.958,0.0,0.0,0.957,0.0,4198400.0,0.0,33.0,3689152512.0,439808000.0,19305930752.0,10184183808.0,6090876.0,1966763.0
13-04 02:47:26,31.497,16.351,51.463,0.0,0.0,0.688,0.0,2187264.0,0.0,21.0,3689627648.0,439808000.0,19329040384.0,10160599040.0,6169812.0,1994924.0
13-04 02:47:27,32.735,15.983,50.427,0.0,0.0,0.855,0.0,2277376.0,0.0,25.0,3690729472.0,439808000.0,19351203840.0,10137333760.0,6562414.0,2184604.0
13-04 02:47:28,32.253,16.126,50.683,0.171,0.0,0.768,0.0,2179072.0,0.0,22.0,3690553344.0,439808000.0,19376652288.0,10112061440.0,5990073.0,1895826.0
13-04 02:47:29,31.201,16.595,51.253,0.0,0.0,0.951,0.0,2150400.0,0.0,19.0,3690504192.0,439812096.0,19400749056.0,10088009728.0,5985290.0,1901966.0
13-04 02:47:30,31.076,16.146,51.997,0.0,0.0,0.781,0.0,2170880.0,0.0,23.0,3692240896.0,439812096.0,19423850496.0,10063171584.0,5885976.0,1809430.0
13-04 02:47:31,31.100,16.323,51.632,0.0,0.0,0.945,0.0,2162688.0,0.0,21.0,3694084096.0,439812096.0,19445583872.0,10039595008.0,6031143.0,1929462.0
13-04 02:47:32,32.905,15.510,50.300,0.086,0.0,1.200,0.0,4202496.0,0.0,32.0,3695083520.0,439812096.0,19470761984.0,10013417472.0,6174827.0,1983301.0
13-04 02:47:33,31.976,15.338,51.733,0.087,0.0,0.867,0.0,2228224.0,0.0,22.0,3696558080.0,439812096.0,19495108608.0,9987596288.0,6307088.0,2076422.0
13-04 02:47:34,32.705,16.267,50.171,0.0,0.0,0.856,0.0,2224128.0,0.0,24.0,3694931968.0,439812096.0,19519610880.0,9964720128.0,6359731.0,2099173.0
13-04 02:47:35,31.146,16.360,51.619,0.0,0.0,0.875,0.0,2154496.0,0.0,19.0,3695566848.0,439812096.0,19543339008.0,9940357120.0,5979279.0,1887897.0
13-04 02:47:36,31.602,15.405,52.025,0.0,0.0,0.968,0.0,2162688.0,0.0,20.0,3696738304.0,439816192.0,19566718976.0,9915801600.0,6036484.0,1913649.0
13-04 02:47:37,31.900,16.165,50.645,0.086,0.0,1.204,0.0,2154496.0,0.0,19.0,3697561600.0,439816192.0,19589431296.0,9892265984.0,5926346.0,1870804.0
13-04 02:47:38,31.687,17.206,50.341,0.085,0.0,0.681,0.0,4313088.0,0.0,38.0,3698962432.0,439820288.0,19615997952.0,9864294400.0,4388260.0,2010423.0
13-04 02:47:39,32.021,15.398,51.794,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,3698417664.0,439824384.0,19638894592.0,9841938432.0,8231841.0,2039319.0
13-04 02:47:40,31.315,16.436,51.298,0.087,0.0,0.865,0.0,2170880.0,0.0,21.0,3700404224.0,439824384.0,19662422016.0,9816424448.0,5978763.0,1899117.0
13-04 02:47:41,32.264,15.878,50.507,0.084,0.0,1.267,0.0,2154496.0,0.0,19.0,3700068352.0,439824384.0,19687055360.0,9792126976.0,6040257.0,1928441.0
13-04 02:47:42,31.504,15.398,52.212,0.0,0.0,0.885,0.0,2162688.0,0.0,19.0,3701620736.0,439824384.0,19709747200.0,9767882752.0,5995608.0,1885507.0
13-04 02:47:43,32.453,16.269,50.596,0.0,0.0,0.681,0.0,2150400.0,0.0,19.0,3702312960.0,439824384.0,19733790720.0,9743147008.0,5958812.0,1843880.0
13-04 02:47:44,30.610,16.595,51.763,0.0,0.0,1.032,0.0,4075520.0,0.0,26.0,3703754752.0,439828480.0,19757907968.0,9717583872.0,6104906.0,1941849.0
13-04 02:47:45,31.651,16.082,51.155,0.086,0.0,1.027,0.0,2269184.0,0.0,27.0,3703390208.0,439832576.0,19782402048.0,9693450240.0,4209572.0,2031965.0
13-04 02:47:46,31.772,16.014,48.893,2.470,0.0,0.852,4096.0,114159616.0,1.0,196.0,3704487936.0,439836672.0,19802427392.0,9672323072.0,2313730.0,2072700.0
13-04 02:47:47,18.766,11.990,58.732,9.644,0.0,0.869,0.0,273678336.0,0.0,470.0,3706658816.0,439836672.0,19817885696.0,9654693888.0,3224028.0,2002074.0
13-04 02:47:48,17.206,11.840,60.562,9.625,0.0,0.767,0.0,269484032.0,0.0,456.0,3706331136.0,439836672.0,19832176640.0,9640730624.0,3486541.0,1863344.0
13-04 02:47:49,31.525,15.762,51.421,0.345,0.0,0.947,0.0,24330240.0,0.0,89.0,3706040320.0,439836672.0,19856191488.0,9617006592.0,6449101.0,1899807.0
13-04 02:47:50,33.878,14.617,50.559,0.086,0.0,0.860,0.0,2158592.0,0.0,19.0,3708219392.0,439836672.0,19878756352.0,9592262656.0,7923670.0,1843034.0
13-04 02:47:51,30.763,17.052,51.071,0.086,0.0,1.028,0.0,2166784.0,0.0,21.0,3707940864.0,439840768.0,19902853120.0,9568440320.0,7947805.0,1833815.0
13-04 02:47:52,31.201,16.422,51.513,0.0,0.0,0.864,0.0,2158592.0,0.0,19.0,3709296640.0,439844864.0,19926110208.0,9543823360.0,8026383.0,1879827.0
13-04 02:47:53,33.043,15.478,50.609,0.0,0.0,0.870,0.0,4227072.0,0.0,35.0,3710066688.0,439844864.0,19952353280.0,9516810240.0,8196958.0,1987719.0
13-04 02:47:54,31.528,15.546,51.965,0.087,0.0,0.873,0.0,2277376.0,0.0,26.0,3711741952.0,439844864.0,19974946816.0,9492541440.0,7666304.0,2157432.0
13-04 02:47:55,31.332,15.666,52.045,0.087,0.0,0.870,0.0,2162688.0,0.0,19.0,3710734336.0,439844864.0,20000239616.0,9468256256.0,6835340.0,1889603.0
13-04 02:47:56,32.798,16.737,49.873,0.0,0.0,0.592,0.0,2154496.0,0.0,19.0,3712430080.0,439848960.0,20022460416.0,9444335616.0,5970455.0,1835555.0
13-04 02:47:57,31.132,16.552,51.286,0.086,0.0,0.943,0.0,2174976.0,0.0,21.0,3712368640.0,439848960.0,20045365248.0,9421492224.0,6069633.0,1950589.0
13-04 02:47:58,33.220,15.932,50.085,0.0,0.0,0.763,0.0,2170880.0,0.0,20.0,3713753088.0,439848960.0,20069019648.0,9396453376.0,6482277.0,1892349.0
13-04 02:47:59,31.597,16.406,51.128,0.0,0.0,0.868,0.0,2170880.0,0.0,19.0,3714813952.0,439848960.0,20093460480.0,9370951680.0,5570567.0,1925310.0
13-04 02:48:00,31.466,16.810,50.603,0.086,0.0,1.034,0.0,4190208.0,0.0,33.0,3715452928.0,439853056.0,20118540288.0,9345228800.0,8275563.0,2054660.0
13-04 02:48:01,30.822,17.466,51.113,0.0,0.0,0.599,0.0,2273280.0,0.0,25.0,3715485696.0,439853056.0,20142796800.0,9320939520.0,4435329.0,2120081.0
13-04 02:48:02,31.388,16.180,51.724,0.0,0.0,0.707,0.0,2162688.0,0.0,19.0,3715883008.0,439853056.0,20166479872.0,9296859136.0,5990620.0,1872097.0
13-04 02:48:03,31.707,15.157,51.916,0.174,0.0,1.045,0.0,2187264.0,0.0,22.0,3717447680.0,439853056.0,20189978624.0,9271795712.0,5838051.0,1802328.0
13-04 02:48:04,30.889,16.739,51.337,0.0,0.0,1.035,0.0,2158592.0,0.0,19.0,3718230016.0,439853056.0,20213018624.0,9247973376.0,6678367.0,2010512.0
13-04 02:48:05,30.343,16.623,52.155,0.0,0.0,0.880,0.0,3514368.0,0.0,40.0,3719405568.0,439853056.0,20236980224.0,9222836224.0,5944453.0,2131876.0
13-04 02:48:06,33.190,16.467,49.485,0.086,0.0,0.772,0.0,8851456.0,0.0,34.0,3719626752.0,439853056.0,20265959424.0,9193635840.0,7917302.0,1857295.0
13-04 02:48:07,36.372,15.278,46.962,0.694,0.0,0.694,4096.0,55967744.0,1.0,122.0,3720445952.0,439861248.0,20284239872.0,9174528000.0,4613174.0,1920739.0
13-04 02:48:08,30.517,17.759,50.776,0.086,0.0,0.862,0.0,2211840.0,0.0,19.0,3721203712.0,439861248.0,20307652608.0,9150357504.0,5761282.0,1880739.0
13-04 02:48:09,31.913,16.174,50.957,0.174,0.0,0.783,0.0,7438336.0,0.0,44.0,3721003008.0,439861248.0,20331819008.0,9126391808.0,5743607.0,1800156.0
13-04 02:48:10,31.979,11.841,55.920,0.173,0.0,0.086,0.0,6565888.0,0.0,66.0,3722117120.0,439861248.0,20358705152.0,9098391552.0,2871198.0,469672.0
13-04 02:48:11,33.051,12.712,54.153,0.085,0.0,0.0,0.0,8765440.0,0.0,66.0,3724161024.0,439865344.0,20383719424.0,9071329280.0,463574.0,256202.0
13-04 02:48:12,34.286,11.515,53.506,0.519,0.0,0.173,4096.0,34201600.0,1.0,112.0,3723640832.0,439877632.0,20410925056.0,9044631552.0,2298402.0,286837.0
13-04 02:48:13,32.794,11.244,55.707,0.170,0.0,0.085,0.0,6451200.0,0.0,58.0,3725762560.0,439881728.0,20436992000.0,9016438784.0,461642.0,254589.0
13-04 02:48:14,31.739,12.261,55.913,0.087,0.0,0.0,0.0,6459392.0,0.0,58.0,3726270464.0,439881728.0,20464754688.0,8988168192.0,463337.0,256105.0
13-04 02:48:15,32.149,11.525,56.153,0.173,0.0,0.0,0.0,6488064.0,0.0,63.0,3726381056.0,439881728.0,20492136448.0,8960675840.0,459936.0,251396.0
13-04 02:48:16,32.463,11.488,55.875,0.174,0.0,0.0,0.0,6459392.0,0.0,57.0,3728470016.0,439885824.0,20518645760.0,8932073472.0,461760.0,255277.0
13-04 02:48:17,32.079,12.062,55.860,0.0,0.0,0.0,0.0,6443008.0,0.0,57.0,3726557184.0,439885824.0,20545986560.0,8906645504.0,462023.0,254389.0
13-04 02:48:18,31.516,11.329,55.963,1.193,0.0,0.0,0.0,44134400.0,0.0,121.0,3729367040.0,439885824.0,20571455488.0,8878366720.0,462092.0,256341.0
13-04 02:48:19,0.167,0.417,83.055,16.277,0.0,0.083,0.0,270643200.0,0.0,465.0,3729760256.0,439885824.0,20572966912.0,8876462080.0,25652.0,26695.0
13-04 02:48:20,0.0,0.419,85.499,14.082,0.0,0.0,4096.0,271630336.0,1.0,404.0,3729743872.0,439889920.0,20572962816.0,8876478464.0,22220.0,21130.0
13-04 02:48:21,24.199,9.781,63.912,2.108,0.0,0.0,0.0,68980736.0,0.0,139.0,3729526784.0,439898112.0,20593061888.0,8856588288.0,461068.0,253488.0
13-04 02:48:22,32.511,12.511,54.894,0.085,0.0,0.0,0.0,6447104.0,0.0,57.0,3729088512.0,439910400.0,20620599296.0,8829476864.0,459781.0,251624.0
13-04 02:48:23,31.190,12.250,56.386,0.087,0.0,0.087,0.0,6455296.0,0.0,58.0,3733016576.0,439910400.0,20645957632.0,8800190464.0,462313.0,255238.0
13-04 02:48:24,33.192,11.715,54.924,0.170,0.0,0.0,0.0,6451200.0,0.0,57.0,3732525056.0,439914496.0,20673847296.0,8772788224.0,462073.0,254242.0
13-04 02:48:25,31.406,12.425,56.083,0.086,0.0,0.0,0.0,6443008.0,0.0,57.0,3733835776.0,439914496.0,20700626944.0,8744697856.0,463461.0,257248.0
13-04 02:48:26,32.0,11.915,56.0,0.085,0.0,0.0,0.0,8384512.0,0.0,64.0,3734155264.0,439914496.0,20729909248.0,8715096064.0,464259.0,256857.0
13-04 02:48:27,31.960,13.120,54.752,0.168,0.0,0.0,0.0,6680576.0,0.0,71.0,3733889024.0,439918592.0,20757204992.0,8688062464.0,607791.0,331192.0
13-04 02:48:28,33.191,11.292,55.346,0.086,0.0,0.086,0.0,6500352.0,0.0,61.0,3735633920.0,439918592.0,20784062464.0,8659460096.0,460910.0,253445.0
13-04 02:48:29,31.384,12.984,55.546,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,3737358336.0,439926784.0,20810203136.0,8631586816.0,463525.0,255311.0
13-04 02:48:30,32.845,11.552,55.431,0.172,0.0,0.0,0.0,6500352.0,0.0,59.0,3737333760.0,439930880.0,20839206912.0,8602603520.0,462506.0,256164.0
13-04 02:48:31,31.399,11.604,56.826,0.171,0.0,0.0,0.0,7696384.0,0.0,75.0,3737837568.0,439930880.0,20865069056.0,8576237568.0,540102.0,295530.0
13-04 02:48:32,31.394,11.891,56.459,0.171,0.0,0.086,4096.0,6467584.0,1.0,58.0,3739779072.0,439939072.0,20892262400.0,8547094528.0,461546.0,253531.0
13-04 02:48:33,31.842,12.478,55.336,0.344,0.0,0.0,0.0,9977856.0,0.0,70.0,3740614656.0,439947264.0,20920492032.0,8518021120.0,461202.0,251999.0
13-04 02:48:34,34.303,13.858,50.984,0.770,0.0,0.086,0.0,67051520.0,0.0,175.0,3743232000.0,439947264.0,20944388096.0,8491507712.0,482789.0,275694.0
13-04 02:48:35,32.644,11.714,55.556,0.086,0.0,0.0,0.0,6496256.0,0.0,59.0,3743215616.0,439947264.0,20971503616.0,8464408576.0,463513.0,257329.0
13-04 02:48:36,32.513,12.224,55.093,0.170,0.0,0.0,0.0,6483968.0,0.0,57.0,3743186944.0,439955456.0,20998078464.0,8437854208.0,460920.0,253215.0
13-04 02:48:37,30.957,12.087,56.783,0.174,0.0,0.0,0.0,6475776.0,0.0,57.0,3744018432.0,439963648.0,21024980992.0,8410112000.0,463583.0,257151.0
13-04 02:48:38,32.449,11.301,55.993,0.171,0.0,0.086,0.0,6483968.0,0.0,57.0,3744653312.0,439963648.0,21052268544.0,8382189568.0,463364.0,255682.0
13-04 02:48:39,32.137,12.137,55.556,0.171,0.0,0.0,0.0,6508544.0,0.0,60.0,3746783232.0,439967744.0,21078294528.0,8354029568.0,465435.0,258841.0
13-04 02:48:40,29.427,11.806,58.594,0.174,0.0,0.0,0.0,8622080.0,0.0,83.0,3747860480.0,439975936.0,21107478528.0,8323760128.0,20871.0,20462.0
13-04 02:48:41,30.216,11.948,57.662,0.173,0.0,0.0,0.0,6512640.0,0.0,60.0,3747594240.0,439975936.0,21134938112.0,8296566784.0,22046.0,22464.0
13-04 02:48:42,30.544,11.648,57.722,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,3748327424.0,439975936.0,21162266624.0,8268505088.0,22563.0,23013.0
13-04 02:48:43,30.337,12.360,57.217,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,3750993920.0,439975936.0,21189378048.0,8238727168.0,24943.0,25874.0
13-04 02:48:44,31.543,12.276,56.095,0.085,0.0,0.0,0.0,6451200.0,0.0,57.0,3750486016.0,439984128.0,21216759808.0,8211845120.0,21570.0,21561.0
13-04 02:48:45,31.728,13.328,54.428,0.172,0.0,0.344,0.0,4325376.0,0.0,42.0,3752038400.0,439988224.0,21241737216.0,8185311232.0,12386260.0,7146836.0
13-04 02:48:46,31.079,17.209,51.027,0.0,0.0,0.685,0.0,2195456.0,0.0,21.0,3752083456.0,439988224.0,21264896000.0,8162107392.0,3914409.0,1907348.0
13-04 02:48:47,32.021,16.610,50.257,0.086,0.0,1.027,0.0,4198400.0,0.0,32.0,3752955904.0,439988224.0,21290344448.0,8135786496.0,6289005.0,2111360.0
13-04 02:48:48,31.142,16.609,51.298,0.0,0.0,0.952,0.0,4632576.0,0.0,35.0,3753992192.0,439988224.0,21313032192.0,8112062464.0,6516336.0,2232080.0
13-04 02:48:49,32.682,15.808,50.089,0.355,0.0,1.066,0.0,32210944.0,0.0,81.0,3755704320.0,439996416.0,21335257088.0,8088117248.0,6313412.0,2107530.0
13-04 02:48:50,31.606,16.235,51.295,0.086,0.0,0.777,0.0,1953792.0,0.0,19.0,3755712512.0,439996416.0,21358960640.0,8064405504.0,6421959.0,2028183.0
13-04 02:48:51,31.584,15.223,52.056,0.087,0.0,1.050,0.0,2179072.0,0.0,21.0,3755614208.0,439996416.0,21383221248.0,8040243200.0,7823017.0,2024329.0
13-04 02:48:52,31.697,15.848,51.507,0.0,0.0,0.947,0.0,2166784.0,0.0,19.0,3756744704.0,439996416.0,21406261248.0,8016072704.0,4146061.0,2044301.0
13-04 02:48:53,31.512,16.311,51.238,0.0,0.0,0.939,0.0,2162688.0,0.0,19.0,3757428736.0,440004608.0,21430218752.0,7991422976.0,2134568.0,2038635.0
13-04 02:48:54,39.489,14.128,45.191,0.0,0.0,1.191,0.0,2162688.0,0.0,19.0,3758051328.0,440004608.0,21452611584.0,7968407552.0,2739327.0,2003961.0
13-04 02:48:55,30.830,15.724,51.767,0.795,0.0,0.883,0.0,58445824.0,0.0,102.0,3760291840.0,440004608.0,21475008512.0,7943770112.0,4292994.0,2112438.0
13-04 02:48:56,29.737,17.105,45.175,6.842,0.0,1.140,0.0,264241152.0,0.0,307.0,3760754688.0,440004608.0,21497946112.0,7920369664.0,6432893.0,2134062.0
13-04 02:48:57,20.478,13.311,54.181,10.751,0.0,1.280,4096.0,272646144.0,1.0,359.0,3760840704.0,440012800.0,21512847360.0,7905374208.0,3604484.0,2117131.0
13-04 02:48:58,24.746,13.729,55.763,4.915,0.0,0.847,0.0,184033280.0,0.0,322.0,3762065408.0,440016896.0,21531783168.0,7885209600.0,8642051.0,1930916.0
13-04 02:48:59,32.845,16.293,50.086,0.0,0.0,0.776,0.0,2158592.0,0.0,19.0,3763494912.0,440016896.0,21554339840.0,7861223424.0,5888186.0,1904881.0
13-04 02:49:00,30.292,16.032,52.702,0.089,0.0,0.886,0.0,2170880.0,0.0,19.0,3763281920.0,440020992.0,21579796480.0,7835975680.0,8232067.0,2035849.0
13-04 02:49:01,31.965,16.157,51.092,0.0,0.0,0.786,0.0,4173824.0,0.0,29.0,3763154944.0,440020992.0,21604745216.0,7811153920.0,7965543.0,1899789.0
13-04 02:49:02,31.411,16.351,51.205,0.0,0.0,1.033,0.0,2183168.0,0.0,22.0,3764305920.0,440037376.0,21628026880.0,7786704896.0,8414156.0,2074022.0
13-04 02:49:03,29.991,17.175,51.787,0.174,0.0,0.872,0.0,2232320.0,0.0,25.0,3765583872.0,440041472.0,21650427904.0,7763021824.0,8107346.0,2031381.0
13-04 02:49:04,32.149,15.511,51.127,0.0,0.0,1.213,0.0,2162688.0,0.0,19.0,3765207040.0,440041472.0,21674987520.0,7738839040.0,8285282.0,2105171.0
13-04 02:49:05,31.008,17.140,51.249,0.0,0.0,0.603,0.0,966656.0,0.0,25.0,3767595008.0,440041472.0,21697548288.0,7713890304.0,8202202.0,2137945.0
13-04 02:49:06,32.152,15.903,51.253,0.0,0.0,0.691,0.0,2166784.0,0.0,19.0,3766771712.0,440041472.0,21721055232.0,7691206656.0,6199996.0,1992312.0
13-04 02:49:07,31.125,15.867,51.962,0.0,0.0,1.046,0.0,2158592.0,0.0,19.0,3767672832.0,440041472.0,21745156096.0,7666204672.0,8150373.0,2046983.0
13-04 02:49:08,30.300,17.082,51.502,0.086,0.0,1.030,0.0,2158592.0,0.0,20.0,3766976512.0,440041472.0,21767897088.0,7644160000.0,6378783.0,2140591.0
13-04 02:49:09,32.058,16.922,50.085,0.085,0.0,0.850,0.0,4210688.0,0.0,34.0,3768463360.0,440041472.0,21793599488.0,7616970752.0,6025281.0,1968104.0
13-04 02:49:10,32.409,15.425,51.040,0.0,0.0,1.127,0.0,2179072.0,0.0,20.0,3768410112.0,440041472.0,21816827904.0,7593795584.0,6187805.0,2048791.0
13-04 02:49:11,32.193,15.789,51.579,0.088,0.0,0.351,0.0,2162688.0,0.0,19.0,3768942592.0,440041472.0,21841264640.0,7568826368.0,6251702.0,2080923.0
13-04 02:49:12,31.004,16.245,51.528,0.0,0.0,1.223,0.0,2166784.0,0.0,19.0,3770392576.0,440041472.0,21864271872.0,7544369152.0,8312345.0,2093092.0
13-04 02:49:13,32.230,15.244,51.916,0.0,0.0,0.610,0.0,2166784.0,0.0,19.0,3771445248.0,440041472.0,21886582784.0,7521005568.0,6305155.0,2115316.0
13-04 02:49:14,31.357,16.667,51.203,0.0,0.0,0.773,0.0,2277376.0,0.0,25.0,3772252160.0,440045568.0,21911171072.0,7495606272.0,6365154.0,2141356.0
13-04 02:49:15,31.190,16.247,51.086,0.174,0.0,1.303,0.0,2215936.0,0.0,26.0,3772973056.0,440045568.0,21935464448.0,7470592000.0,6344480.0,2123383.0
13-04 02:49:16,32.435,14.957,51.478,0.0,0.0,1.130,0.0,2158592.0,0.0,19.0,3773317120.0,440053760.0,21958254592.0,7447449600.0,6343073.0,2128916.0
13-04 02:49:17,30.356,16.479,52.298,0.0,0.0,0.867,0.0,2162688.0,0.0,19.0,3774513152.0,440061952.0,21981474816.0,7423025152.0,6148625.0,1993690.0
13-04 02:49:18,32.087,15.304,51.478,0.087,0.0,1.043,0.0,5644288.0,0.0,29.0,3775229952.0,440061952.0,22005026816.0,7398756352.0,6221443.0,2077669.0
13-04 02:49:19,37.553,16.595,44.226,0.770,0.0,0.855,0.0,66142208.0,0.0,143.0,3777187840.0,440070144.0,22026948608.0,7374868480.0,6102789.0,1997735.0
13-04 02:49:20,31.404,15.789,51.754,0.0,0.0,1.053,0.0,2220032.0,0.0,19.0,3777822720.0,440070144.0,22049677312.0,7351504896.0,8271190.0,2085909.0
13-04 02:49:21,31.834,16.176,51.125,0.173,0.0,0.692,0.0,2166784.0,0.0,21.0,3777630208.0,440070144.0,22073806848.0,7327567872.0,6092591.0,1972222.0
13-04 02:49:22,31.561,16.810,50.515,0.0,0.0,1.115,0.0,2158592.0,0.0,19.0,3778342912.0,440070144.0,22097276928.0,7303385088.0,6276702.0,2108465.0
13-04 02:49:23,30.977,16.928,51.309,0.0,0.0,0.785,0.0,2183168.0,0.0,21.0,3777900544.0,440070144.0,22121254912.0,7279849472.0,6175055.0,2040285.0
13-04 02:49:24,32.162,15.466,51.757,0.0,0.0,0.615,0.0,2154496.0,0.0,19.0,3780009984.0,440074240.0,22144151552.0,7254839296.0,6200159.0,2067868.0
13-04 02:49:25,31.383,14.628,53.103,0.0,0.0,0.887,0.0,2162688.0,0.0,19.0,3778506752.0,440074240.0,22170038272.0,7230455808.0,2097619.0,2008119.0
13-04 02:49:26,31.756,16.179,51.291,0.086,0.0,0.688,0.0,2162688.0,0.0,19.0,3780747264.0,440078336.0,22192443392.0,7205806080.0,2584141.0,1995316.0
13-04 02:49:27,30.431,17.069,51.466,0.172,0.0,0.862,0.0,2170880.0,0.0,21.0,3780505600.0,440078336.0,22216908800.0,7181582336.0,2135353.0,2004751.0
13-04 02:49:28,19.153,11.271,61.271,7.797,0.0,0.508,0.0,172498944.0,0.0,296.0,3781431296.0,440082432.0,22230454272.0,7167107072.0,7491036.0,1751022.0
13-04 02:49:29,4.030,2.603,77.666,15.617,0.0,0.084,4096.0,268513280.0,1.0,444.0,3781033984.0,440090624.0,22233968640.0,7163981824.0,745730.0,1307377.0
13-04 02:49:30,9.880,4.467,76.718,8.677,0.0,0.258,4096.0,215072768.0,1.0,393.0,3781193728.0,440090624.0,22242660352.0,7155130368.0,9358202.0,1430002.0
13-04 02:49:31,32.302,16.237,50.515,0.086,0.0,0.859,0.0,2039808.0,0.0,13.0,3781791744.0,440090624.0,22265892864.0,7131299840.0,5266649.0,1647294.0
13-04 02:49:32,28.792,18.252,51.671,0.0,0.0,1.285,0.0,0.0,0.0,0.0,3793346560.0,440090624.0,22286721024.0,7098916864.0,2289645.0,2012460.0
13-04 02:49:33,33.133,15.193,51.073,0.086,0.0,0.515,0.0,2174976.0,0.0,21.0,3794907136.0,440098816.0,22310457344.0,7073611776.0,15363211.0,2493949.0
13-04 02:49:34,28.397,19.599,50.871,0.0,0.0,1.132,0.0,122880.0,0.0,6.0,3796852736.0,440111104.0,22331318272.0,7050792960.0,7926441.0,2341609.0
13-04 02:49:35,30.630,16.307,52.028,0.086,0.0,0.949,0.0,2060288.0,0.0,14.0,3796242432.0,440111104.0,22354538496.0,7028183040.0,9076586.0,2007357.0
13-04 02:49:36,31.478,15.217,52.261,0.0,0.0,1.043,0.0,126976.0,0.0,6.0,3796828160.0,440115200.0,22377283584.0,7004848128.0,8638876.0,2291063.0
13-04 02:49:37,30.102,18.367,50.255,0.0,0.0,1.276,0.0,2166784.0,0.0,19.0,3798089728.0,440119296.0,22400135168.0,6980730880.0,8536790.0,2211807.0
13-04 02:49:38,30.922,17.227,51.077,0.0,0.0,0.775,0.0,2170880.0,0.0,21.0,3797872640.0,440123392.0,22424850432.0,6956228608.0,6289782.0,2062229.0
13-04 02:49:39,30.243,17.158,51.473,0.0,0.0,1.127,0.0,2035712.0,0.0,13.0,3798233088.0,440123392.0,22447239168.0,6933479424.0,6232001.0,2002348.0
13-04 02:49:40,32.090,16.132,51.171,0.0,0.0,0.607,0.0,2158592.0,0.0,19.0,3800096768.0,440123392.0,22469832704.0,6909022208.0,8063643.0,2029698.0
13-04 02:49:41,30.803,15.711,52.427,0.0,0.0,1.059,0.0,2158592.0,0.0,19.0,3801100288.0,440123392.0,22492676096.0,6885175296.0,6279381.0,2115138.0
13-04 02:49:42,31.017,16.942,51.086,0.0,0.0,0.956,0.0,2154496.0,0.0,19.0,3801530368.0,440123392.0,22516924416.0,6860496896.0,6283572.0,2104787.0
13-04 02:49:43,31.250,16.493,51.302,0.087,0.0,0.868,0.0,2199552.0,0.0,22.0,3801346048.0,440123392.0,22540779520.0,6836826112.0,6185209.0,1999949.0
13-04 02:49:44,32.524,15.178,51.258,0.087,0.0,0.954,0.0,2179072.0,0.0,21.0,3800948736.0,440127488.0,22565597184.0,6812401664.0,6255800.0,2079146.0
13-04 02:49:45,31.217,16.435,51.565,0.0,0.0,0.783,0.0,2162688.0,0.0,21.0,3803004928.0,440127488.0,22587985920.0,6787956736.0,6274084.0,2105384.0
13-04 02:49:46,31.369,15.858,51.993,0.0,0.0,0.780,0.0,2162688.0,0.0,20.0,3803873280.0,440127488.0,22611599360.0,6763474944.0,6246735.0,2075711.0
13-04 02:49:47,30.898,15.845,52.377,0.088,0.0,0.792,0.0,2154496.0,0.0,19.0,3804254208.0,440127488.0,22635044864.0,6739648512.0,7297348.0,2031653.0
13-04 02:49:48,32.817,16.193,50.043,0.0,0.0,0.947,0.0,2228224.0,0.0,22.0,3805069312.0,440127488.0,22659649536.0,6714228736.0,7284147.0,2153763.0
13-04 02:49:49,32.168,15.385,51.661,0.087,0.0,0.699,0.0,2215936.0,0.0,22.0,3805802496.0,440127488.0,22682750976.0,6690394112.0,6346126.0,2118141.0
13-04 02:49:50,31.678,16.695,50.856,0.086,0.0,0.685,0.0,2199552.0,0.0,24.0,3806076928.0,440127488.0,22706651136.0,6666219520.0,6423353.0,2178374.0
13-04 02:49:51,31.826,16.174,50.957,0.0,0.0,1.043,0.0,2170880.0,0.0,19.0,3805634560.0,440131584.0,22730833920.0,6642475008.0,6174768.0,2035830.0
13-04 02:49:52,31.701,16.581,50.859,0.0,0.0,0.859,0.0,2154496.0,0.0,19.0,3806965760.0,440135680.0,22754570240.0,6617403392.0,6103579.0,1997517.0
13-04 02:49:53,32.121,15.411,51.515,0.0,0.0,0.952,0.0,2162688.0,0.0,19.0,3807703040.0,440135680.0,22777237504.0,6593998848.0,6171233.0,2039140.0
13-04 02:49:54,32.530,15.663,50.861,0.086,0.0,0.861,0.0,2162688.0,0.0,19.0,3810070528.0,440135680.0,22800183296.0,6568685568.0,8236273.0,2074196.0
13-04 02:49:55,31.310,15.303,52.243,0.0,0.0,1.143,0.0,2166784.0,0.0,22.0,3809071104.0,440139776.0,22824300544.0,6545563648.0,6189263.0,2019363.0
13-04 02:49:56,31.972,15.986,51.347,0.174,0.0,0.521,0.0,2183168.0,0.0,21.0,3810144256.0,440139776.0,22847733760.0,6521057280.0,6197257.0,2005963.0
13-04 02:49:57,30.070,16.346,52.360,0.0,0.0,1.224,0.0,2150400.0,0.0,19.0,3811205120.0,440139776.0,22870724608.0,6497005568.0,4233664.0,2125469.0
13-04 02:49:58,31.287,16.454,51.321,0.085,0.0,0.853,0.0,2150400.0,0.0,19.0,3810115584.0,440139776.0,22894989312.0,6473830400.0,2114899.0,2021158.0
13-04 02:49:59,30.511,16.049,52.734,0.0,0.0,0.705,0.0,2166784.0,0.0,19.0,3812737024.0,440139776.0,22918717440.0,6447480832.0,3197022.0,2013975.0
13-04 02:50:00,19.324,12.218,61.525,6.066,0.0,0.867,0.0,128004096.0,0.0,219.0,3812941824.0,440139776.0,22934781952.0,6431211520.0,6222960.0,1872173.0
13-04 02:50:01,4.542,2.187,78.469,14.718,0.0,0.084,0.0,268435456.0,0.0,431.0,3813322752.0,440139776.0,22937202688.0,6428409856.0,1916331.0,1268912.0
13-04 02:50:02,6.329,2.785,79.409,11.308,0.0,0.169,0.0,255631360.0,0.0,447.0,3813335040.0,440139776.0,22943055872.0,6422544384.0,5358784.0,1375614.0
13-04 02:50:03,33.788,15.956,49.488,0.0,0.0,0.768,0.0,2039808.0,0.0,14.0,3813167104.0,440139776.0,22965391360.0,6400376832.0,5495646.0,1625419.0
13-04 02:50:04,28.922,18.843,50.920,0.0,0.0,1.315,0.0,0.0,0.0,0.0,3815088128.0,440139776.0,22986952704.0,6376894464.0,3733911.0,1977302.0
13-04 02:50:05,30.104,14.879,54.412,0.0,0.0,0.606,0.0,126976.0,0.0,6.0,3816554496.0,440139776.0,23007535104.0,6354845696.0,10213328.0,2564340.0
13-04 02:50:06,30.903,17.448,50.174,0.0,0.0,1.476,0.0,2027520.0,0.0,13.0,3816914944.0,440139776.0,23031308288.0,6330712064.0,6995000.0,1869656.0
13-04 02:50:07,30.247,14.815,54.321,0.0,0.0,0.617,0.0,2088960.0,0.0,15.0,3818094592.0,440139776.0,23055355904.0,6305484800.0,13476751.0,2428137.0
13-04 02:50:08,29.713,17.029,51.868,0.174,0.0,1.216,0.0,245760.0,0.0,14.0,3816505344.0,440152064.0,23077568512.0,6284849152.0,7201801.0,2271240.0
13-04 02:50:09,32.027,17.291,49.830,0.0,0.0,0.852,0.0,2035712.0,0.0,13.0,3818385408.0,440156160.0,23100424192.0,6260109312.0,7662498.0,2076459.0
13-04 02:50:10,31.135,15.040,53.298,0.0,0.0,0.528,0.0,2281472.0,0.0,25.0,3820220416.0,440160256.0,23124537344.0,6234157056.0,3245030.0,806728.0
13-04 02:50:11,30.539,12.062,57.228,0.171,0.0,0.0,0.0,6463488.0,0.0,57.0,3819528192.0,440168448.0,23151427584.0,6207950848.0,23945.0,24138.0
13-04 02:50:12,30.551,11.790,57.487,0.172,0.0,0.0,0.0,8597504.0,0.0,76.0,3820630016.0,440168448.0,23180120064.0,6178156544.0,1943081.0,37482.0
13-04 02:50:13,31.324,12.479,56.112,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,3822133248.0,440172544.0,23206166528.0,6150602752.0,21870.0,21499.0
13-04 02:50:14,31.373,12.020,56.351,0.256,0.0,0.0,0.0,7151616.0,0.0,80.0,3821912064.0,440176640.0,23234482176.0,6122504192.0,25062.0,23827.0
13-04 02:50:15,31.556,12.038,56.320,0.086,0.0,0.0,0.0,6471680.0,0.0,58.0,3822735360.0,440176640.0,23263150080.0,6093012992.0,19959.0,19683.0
13-04 02:50:16,31.207,12.759,55.948,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,3823824896.0,440180736.0,23290675200.0,6064394240.0,24353.0,24021.0
13-04 02:50:17,32.878,11.699,55.337,0.085,0.0,0.0,0.0,9711616.0,0.0,68.0,3823177728.0,440184832.0,23316729856.0,6038982656.0,23754.0,23915.0
13-04 02:50:18,31.997,11.689,56.229,0.085,0.0,0.0,0.0,6438912.0,0.0,58.0,3825549312.0,440184832.0,23343915008.0,6009425920.0,22070.0,22818.0
13-04 02:50:19,30.139,10.889,58.798,0.174,0.0,0.0,0.0,12079104.0,0.0,87.0,3826733056.0,440184832.0,23371550720.0,5980606464.0,27537.0,28295.0
13-04 02:50:20,38.593,12.693,46.569,2.058,0.0,0.086,0.0,104300544.0,0.0,223.0,3831345152.0,440193024.0,23491985408.0,5855551488.0,38091.0,38423.0
13-04 02:50:21,29.907,13.311,56.445,0.337,0.0,0.0,0.0,10764288.0,0.0,92.0,3830095872.0,440197120.0,23421743104.0,5927038976.0,20779.0,19786.0
13-04 02:50:22,32.064,12.437,55.415,0.085,0.0,0.0,0.0,6459392.0,0.0,59.0,3829035008.0,440197120.0,23450009600.0,5899833344.0,21354.0,20377.0
13-04 02:50:23,32.931,10.862,56.034,0.086,0.0,0.086,0.0,6451200.0,0.0,57.0,3830087680.0,440197120.0,23477747712.0,5871042560.0,21895.0,22156.0
13-04 02:50:24,31.352,12.231,56.245,0.172,0.0,0.0,0.0,6455296.0,0.0,58.0,3829694464.0,440201216.0,23505309696.0,5843869696.0,22577.0,21690.0
13-04 02:50:25,32.584,10.977,56.439,0.0,0.0,0.0,0.0,6443008.0,0.0,58.0,3833024512.0,440201216.0,23530819584.0,5815029760.0,22657.0,22128.0
13-04 02:50:26,29.417,11.314,59.095,0.174,0.0,0.0,0.0,8667136.0,0.0,84.0,3832139776.0,440201216.0,23561707520.0,5785026560.0,24702.0,26128.0
13-04 02:50:27,32.038,11.140,56.736,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,3834044416.0,440201216.0,23588929536.0,5755899904.0,24777.0,26083.0
13-04 02:50:28,30.495,11.642,57.776,0.087,0.0,0.0,0.0,6455296.0,0.0,58.0,3835637760.0,440209408.0,23614803968.0,5728423936.0,19748.0,19997.0
13-04 02:50:29,31.872,12.901,54.975,0.169,0.0,0.084,0.0,6443008.0,0.0,57.0,3835957248.0,440217600.0,23643619328.0,5699280896.0,23840.0,22739.0
13-04 02:50:30,31.741,12.457,55.717,0.085,0.0,0.0,0.0,6467584.0,0.0,60.0,3836510208.0,440221696.0,23669743616.0,5672599552.0,23050.0,22558.0
13-04 02:50:31,31.853,11.785,56.277,0.085,0.0,0.0,0.0,6479872.0,0.0,58.0,3837640704.0,440225792.0,23696928768.0,5644279808.0,22871.0,22249.0
13-04 02:50:32,29.683,11.206,57.228,1.882,0.0,0.0,0.0,89784320.0,0.0,198.0,3839836160.0,440229888.0,23723278336.0,5615730688.0,21685.0,21494.0
13-04 02:50:33,0.167,0.584,83.069,16.180,0.0,0.0,0.0,269484032.0,0.0,338.0,3839582208.0,440229888.0,23725096960.0,5614166016.0,22746.0,22851.0
13-04 02:50:34,0.250,0.668,85.810,13.272,0.0,0.0,4096.0,269545472.0,1.0,324.0,3839582208.0,440233984.0,23725092864.0,5614166016.0,43904.0,45414.0
13-04 02:50:35,29.337,11.224,58.503,0.935,0.0,0.0,0.0,24309760.0,0.0,94.0,3841290240.0,440250368.0,23748599808.0,5588934656.0,25620.0,24786.0
13-04 02:50:36,29.931,12.093,57.804,0.172,0.0,0.0,0.0,8654848.0,0.0,77.0,3840135168.0,440258560.0,23779254272.0,5559427072.0,24576.0,25535.0
13-04 02:50:37,31.088,11.744,57.081,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,3842015232.0,440258560.0,23806119936.0,5530681344.0,22559.0,22070.0
13-04 02:50:38,39.313,11.245,49.270,0.172,0.0,0.0,0.0,5586944.0,0.0,59.0,3841597440.0,440258560.0,23830822912.0,5506396160.0,21122.0,20485.0
13-04 02:50:39,31.588,12.017,56.309,0.086,0.0,0.0,0.0,6529024.0,0.0,61.0,3843043328.0,440262656.0,23857532928.0,5478236160.0,22873.0,21675.0
13-04 02:50:40,29.705,13.165,56.878,0.169,0.0,0.084,0.0,8499200.0,0.0,71.0,3844915200.0,440262656.0,23886471168.0,5447426048.0,20778.0,20437.0
13-04 02:50:41,31.146,10.849,57.918,0.087,0.0,0.0,0.0,6590464.0,0.0,63.0,3846254592.0,440270848.0,23914614784.0,5417934848.0,24904.0,25548.0
13-04 02:50:42,30.723,12.134,57.057,0.086,0.0,0.0,0.0,6471680.0,0.0,57.0,3846959104.0,440270848.0,23940816896.0,5391028224.0,22338.0,22250.0
13-04 02:50:43,32.095,12.162,55.659,0.084,0.0,0.0,0.0,6455296.0,0.0,57.0,3847364608.0,440274944.0,23968215040.0,5363220480.0,20774.0,20582.0
13-04 02:50:44,33.191,13.225,52.730,0.768,0.0,0.085,0.0,41361408.0,0.0,126.0,3849162752.0,440287232.0,24027025408.0,5302599680.0,25772.0,26494.0
13-04 02:50:45,33.650,12.597,53.063,0.690,0.0,0.0,0.0,46075904.0,0.0,136.0,3848544256.0,440295424.0,24022392832.0,5307842560.0,22966.0,22439.0
13-04 02:50:46,30.536,11.938,57.353,0.087,0.0,0.087,0.0,6451200.0,0.0,57.0,3851227136.0,440299520.0,24047554560.0,5279993856.0,22326.0,21666.0
13-04 02:50:47,0.919,0.668,98.329,0.084,0.0,0.0,0.0,2043904.0,0.0,20.0,3851821056.0,440303616.0,24052543488.0,5274406912.0,23594.0,23053.0
13-04 02:50:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851837440.0,440303616.0,24052654080.0,5274279936.0,22946.0,21848.0
13-04 02:50:49,0.167,0.333,99.500,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3851837440.0,440303616.0,24052654080.0,5274279936.0,25612.0,26059.0
13-04 02:50:50,0.167,0.250,99.499,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3851833344.0,440307712.0,24052654080.0,5274279936.0,23952.0,23335.0
13-04 02:50:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851231232.0,440307712.0,24052658176.0,5274877952.0,25084.0,25761.0
13-04 02:50:52,0.084,0.334,99.582,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,3851067392.0,440307712.0,24052658176.0,5275041792.0,23610.0,23322.0
13-04 02:50:53,0.167,0.500,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851067392.0,440307712.0,24052658176.0,5275041792.0,24283.0,24946.0
13-04 02:50:54,0.251,0.167,99.582,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,3851063296.0,440307712.0,24052662272.0,5275041792.0,25111.0,23816.0
13-04 02:50:55,0.167,0.167,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,3851059200.0,440307712.0,24052666368.0,5275041792.0,23538.0,22265.0
13-04 02:50:56,0.167,0.250,99.332,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,3851059200.0,440307712.0,24052666368.0,5275041792.0,25314.0,24995.0
13-04 02:50:57,0.084,0.167,99.749,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3851059200.0,440307712.0,24052666368.0,5275041792.0,24044.0,23460.0
13-04 02:50:58,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851059200.0,440307712.0,24052666368.0,5275041792.0,21226.0,21568.0
13-04 02:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851051008.0,440307712.0,24052674560.0,5275041792.0,25371.0,27403.0
13-04 02:51:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851051008.0,440307712.0,24052674560.0,5275041792.0,25930.0,26829.0
13-04 02:51:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851051008.0,440307712.0,24052674560.0,5275041792.0,21136.0,20913.0
13-04 02:51:02,0.083,0.417,99.416,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,3851051008.0,440307712.0,24052674560.0,5275041792.0,23412.0,23509.0
13-04 02:51:03,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851046912.0,440307712.0,24052678656.0,5275041792.0,21255.0,21730.0
13-04 02:51:04,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851595776.0,440307712.0,24052678656.0,5274492928.0,42331.0,41317.0
13-04 02:51:05,0.0,0.418,99.582,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3851558912.0,440307712.0,24052682752.0,5274525696.0,25543.0,24792.0
13-04 02:51:06,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851550720.0,440307712.0,24052682752.0,5274533888.0,22485.0,22718.0
13-04 02:51:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3851550720.0,440307712.0,24052682752.0,5274533888.0,42877.0,43441.0
13-04 02:51:08,0.084,0.251,99.582,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3851546624.0,440307712.0,24052686848.0,5274533888.0,24167.0,25069.0
13-04 02:51:09,0.167,0.335,97.155,2.343,0.0,0.0,0.0,81059840.0,0.0,107.0,3851546624.0,440307712.0,24052686848.0,5274533888.0,26606.0,26782.0
13-04 02:51:10,0.0,0.251,97.659,2.007,0.0,0.084,0.0,170528768.0,0.0,207.0,3851546624.0,440307712.0,24052686848.0,5274533888.0,22524.0,21341.0
13-04 02:51:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851546624.0,440307712.0,24052686848.0,5274533888.0,23703.0,22740.0
13-04 02:51:12,0.083,0.417,99.499,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,3851542528.0,440307712.0,24052690944.0,5274533888.0,23612.0,23630.0
13-04 02:51:13,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851538432.0,440307712.0,24052695040.0,5274533888.0,20803.0,20478.0
13-04 02:51:14,0.084,0.084,99.665,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,3851538432.0,440307712.0,24052695040.0,5274533888.0,25822.0,25687.0
13-04 02:51:15,0.084,0.251,99.666,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,3851534336.0,440307712.0,24052699136.0,5274533888.0,24529.0,26157.0
13-04 02:51:16,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851534336.0,440307712.0,24052699136.0,5274533888.0,21298.0,20355.0
13-04 02:51:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3851534336.0,440307712.0,24052699136.0,5274533888.0,23573.0,24559.0
13-04 02:51:18,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851534336.0,440307712.0,24052699136.0,5274533888.0,24061.0,25619.0
13-04 02:51:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851530240.0,440307712.0,24052703232.0,5274533888.0,23365.0,22715.0
13-04 02:51:20,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3851526144.0,440311808.0,24052703232.0,5274533888.0,23406.0,22978.0
13-04 02:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851526144.0,440311808.0,24052703232.0,5274533888.0,21405.0,21067.0
13-04 02:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3851653120.0,440311808.0,24052703232.0,5274406912.0,41416.0,42486.0
13-04 02:51:23,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851649024.0,440311808.0,24052707328.0,5274406912.0,22892.0,22668.0
13-04 02:51:24,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851939840.0,440311808.0,24052711424.0,5274112000.0,23947.0,24593.0
13-04 02:51:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851771904.0,440311808.0,24052711424.0,5274279936.0,23763.0,24366.0
13-04 02:51:26,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,3851767808.0,440315904.0,24052711424.0,5274279936.0,26136.0,27046.0
13-04 02:51:27,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3851763712.0,440315904.0,24052715520.0,5274279936.0,23326.0,23901.0
13-04 02:51:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851763712.0,440315904.0,24052715520.0,5274279936.0,21784.0,21286.0
13-04 02:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851763712.0,440315904.0,24052715520.0,5274279936.0,22302.0,21799.0
13-04 02:51:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3851759616.0,440315904.0,24052719616.0,5274279936.0,25144.0,26286.0
13-04 02:51:31,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851759616.0,440315904.0,24052719616.0,5274279936.0,23005.0,22746.0
13-04 02:51:32,0.0,0.250,99.500,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,3851759616.0,440315904.0,24052719616.0,5274279936.0,25105.0,24477.0
13-04 02:51:33,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851755520.0,440315904.0,24052723712.0,5274279936.0,24088.0,24471.0
13-04 02:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851755520.0,440315904.0,24052723712.0,5274279936.0,41405.0,42460.0
13-04 02:51:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851759616.0,440315904.0,24052727808.0,5274271744.0,25157.0,25299.0
13-04 02:51:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851759616.0,440315904.0,24052727808.0,5274271744.0,22707.0,23024.0
13-04 02:51:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3851755520.0,440320000.0,24052727808.0,5274271744.0,24308.0,24531.0
13-04 02:51:38,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,3851751424.0,440320000.0,24052731904.0,5274271744.0,22760.0,22608.0
13-04 02:51:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851747328.0,440320000.0,24052736000.0,5274271744.0,22399.0,23039.0
13-04 02:51:40,0.0,0.084,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,3851747328.0,440320000.0,24052736000.0,5274271744.0,23904.0,23085.0
13-04 02:51:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851747328.0,440320000.0,24052736000.0,5274271744.0,23048.0,23280.0
13-04 02:51:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3851747328.0,440320000.0,24052736000.0,5274271744.0,42787.0,43207.0
13-04 02:51:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3851743232.0,440320000.0,24052740096.0,5274271744.0,22615.0,23777.0
13-04 02:51:44,0.167,0.0,99.414,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,3852853248.0,440320000.0,24052744192.0,5273157632.0,22060.0,22571.0
13-04 02:51:45,0.083,0.333,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,3852500992.0,440320000.0,24052744192.0,5273509888.0,24343.0,24596.0
13-04 02:51:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852500992.0,440320000.0,24052744192.0,5273509888.0,22312.0,21933.0
13-04 02:51:47,0.083,0.167,99.666,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3852500992.0,440320000.0,24052744192.0,5273509888.0,25123.0,24685.0
13-04 02:51:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852496896.0,440320000.0,24052748288.0,5273509888.0,23867.0,23622.0
13-04 02:51:49,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3852496896.0,440320000.0,24052748288.0,5273509888.0,23018.0,22975.0
13-04 02:51:50,0.0,0.083,99.666,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,3852496896.0,440320000.0,24052748288.0,5273509888.0,25376.0,25472.0
13-04 02:51:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852496896.0,440320000.0,24052748288.0,5273509888.0,26295.0,26400.0
13-04 02:51:52,0.084,0.084,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3852496896.0,440320000.0,24052748288.0,5273509888.0,23570.0,23282.0
13-04 02:51:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852488704.0,440320000.0,24052756480.0,5273509888.0,23752.0,22907.0
13-04 02:51:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852488704.0,440320000.0,24052756480.0,5273509888.0,22562.0,21630.0
13-04 02:51:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852488704.0,440320000.0,24052756480.0,5273509888.0,24275.0,24694.0
13-04 02:51:56,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,3852484608.0,440324096.0,24052756480.0,5273509888.0,26235.0,25158.0
13-04 02:51:57,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3852484608.0,440324096.0,24052756480.0,5273509888.0,24525.0,25715.0
13-04 02:51:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852480512.0,440324096.0,24052760576.0,5273509888.0,24419.0,26033.0
13-04 02:51:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852480512.0,440324096.0,24052760576.0,5273509888.0,22914.0,23355.0
13-04 02:52:00,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852480512.0,440324096.0,24052760576.0,5273509888.0,22481.0,22429.0
13-04 02:52:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852476416.0,440324096.0,24052764672.0,5273509888.0,23865.0,23825.0
13-04 02:52:02,0.084,0.0,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3852468224.0,440328192.0,24052768768.0,5273509888.0,23934.0,23478.0
13-04 02:52:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852468224.0,440328192.0,24052768768.0,5273509888.0,21408.0,20987.0
13-04 02:52:04,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3852337152.0,440328192.0,24052768768.0,5273640960.0,41095.0,40550.0
13-04 02:52:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3852337152.0,440328192.0,24052772864.0,5273636864.0,25085.0,25719.0
13-04 02:52:06,0.502,0.251,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3863068672.0,440328192.0,24052772864.0,5262905344.0,30221.0,31408.0
13-04 02:52:07,3.347,1.255,94.728,0.669,0.0,0.0,0.0,20480.0,0.0,2.0,3874844672.0,440328192.0,24052813824.0,5251088384.0,137253.0,131882.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-17.csv <==
13-04 02:31:15,1.608,0.789,97.524,0.048,0.0,0.031,3602.207,1538877.221,0.398,13.528,817856512.0,349921280.0,754192384.0,31697104896.0,0.0,0.0
13-04 02:31:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818139136.0,349921280.0,754196480.0,31696818176.0,3074.0,4434.0
13-04 02:31:17,0.084,0.0,99.916,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,818139136.0,349921280.0,754196480.0,31696818176.0,15862.0,16801.0
13-04 02:31:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,818139136.0,349921280.0,754196480.0,31696818176.0,1362.0,1423.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818384896.0,349921280.0,754196480.0,31696572416.0,2930.0,3992.0
13-04 02:31:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818393088.0,349921280.0,754204672.0,31696556032.0,1433.0,1585.0
13-04 02:31:21,0.167,0.250,99.500,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,818384896.0,349929472.0,754204672.0,31696556032.0,3000.0,3072.0
13-04 02:31:22,0.0,0.250,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,818384896.0,349929472.0,754204672.0,31696556032.0,3570.0,3761.0
13-04 02:31:23,0.500,0.250,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,818511872.0,349929472.0,754204672.0,31696429056.0,3316.0,4083.0
13-04 02:31:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818651136.0,349929472.0,754208768.0,31696285696.0,1976.0,2543.0
13-04 02:31:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818651136.0,349929472.0,754208768.0,31696285696.0,3129.0,4708.0
13-04 02:31:26,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,818651136.0,349929472.0,754208768.0,31696285696.0,4678.0,5399.0
13-04 02:31:27,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,819191808.0,349937664.0,754208768.0,31695736832.0,15436.0,15944.0
13-04 02:31:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,819023872.0,349937664.0,754208768.0,31695904768.0,1388.0,1374.0
13-04 02:31:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819019776.0,349937664.0,754212864.0,31695904768.0,1922.0,2459.0
13-04 02:31:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819019776.0,349937664.0,754212864.0,31695904768.0,3011.0,4009.0
13-04 02:31:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819023872.0,349937664.0,754216960.0,31695896576.0,3222.0,4137.0
13-04 02:31:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819023872.0,349937664.0,754216960.0,31695896576.0,2433.0,2400.0
13-04 02:31:33,0.083,0.167,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,819019776.0,349941760.0,754216960.0,31695896576.0,3759.0,5203.0
13-04 02:31:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819019776.0,349941760.0,754216960.0,31695896576.0,16388.0,17399.0
13-04 02:31:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819027968.0,349941760.0,754216960.0,31695888384.0,1763.0,1738.0
13-04 02:31:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819023872.0,349941760.0,754221056.0,31695888384.0,3171.0,4101.0
13-04 02:31:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,819023872.0,349941760.0,754221056.0,31695888384.0,3848.0,5042.0
13-04 02:31:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,819023872.0,349941760.0,754221056.0,31695888384.0,15325.0,15164.0
13-04 02:31:39,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,819015680.0,349945856.0,754225152.0,31695888384.0,3790.0,5312.0
13-04 02:31:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819011584.0,349945856.0,754229248.0,31695888384.0,1333.0,1357.0
13-04 02:31:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,9.0,819011584.0,349945856.0,754229248.0,31695888384.0,2498.0,3856.0
13-04 02:31:42,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819011584.0,349945856.0,754229248.0,31695888384.0,2265.0,2970.0
13-04 02:31:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,819007488.0,349945856.0,754233344.0,31695888384.0,2067.0,2770.0
13-04 02:31:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819003392.0,349945856.0,754237440.0,31695888384.0,2260.0,3467.0
13-04 02:31:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,818999296.0,349949952.0,754237440.0,31695888384.0,2116.0,2724.0
13-04 02:31:46,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,818999296.0,349949952.0,754237440.0,31695888384.0,3270.0,4825.0
13-04 02:31:47,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819269632.0,349949952.0,754237440.0,31695618048.0,2663.0,2351.0
13-04 02:31:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,819126272.0,349949952.0,754237440.0,31695761408.0,3455.0,4210.0
13-04 02:31:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819126272.0,349949952.0,754237440.0,31695761408.0,2841.0,3059.0
13-04 02:31:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819122176.0,349949952.0,754241536.0,31695761408.0,3581.0,4253.0
13-04 02:31:51,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,819122176.0,349949952.0,754241536.0,31695761408.0,1958.0,1643.0
13-04 02:31:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,819118080.0,349949952.0,754245632.0,31695761408.0,2655.0,2431.0
13-04 02:31:53,0.250,0.083,99.666,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,819118080.0,349949952.0,754245632.0,31695761408.0,5255.0,7487.0
13-04 02:31:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819118080.0,349949952.0,754245632.0,31695761408.0,2708.0,2842.0
13-04 02:31:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819118080.0,349949952.0,754245632.0,31695761408.0,3399.0,4009.0
13-04 02:31:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819113984.0,349949952.0,754249728.0,31695761408.0,5189.0,5267.0
13-04 02:31:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,7.0,819109888.0,349954048.0,754249728.0,31695761408.0,1646.0,1920.0
13-04 02:31:58,0.167,0.167,99.583,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,819109888.0,349954048.0,754249728.0,31695761408.0,2096.0,2667.0
13-04 02:31:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819236864.0,349954048.0,754249728.0,31695634432.0,1861.0,2527.0
13-04 02:32:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819228672.0,349954048.0,754257920.0,31695634432.0,1296.0,1436.0
13-04 02:32:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819228672.0,349954048.0,754257920.0,31695634432.0,2409.0,3551.0
13-04 02:32:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819228672.0,349954048.0,754257920.0,31695634432.0,5649.0,8939.0
13-04 02:32:03,0.167,0.083,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,819171328.0,349962240.0,754257920.0,31695683584.0,1322.0,1416.0
13-04 02:32:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819154944.0,349962240.0,754257920.0,31695699968.0,1202.0,1332.0
13-04 02:32:05,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819154944.0,349962240.0,754257920.0,31695699968.0,3265.0,4053.0
13-04 02:32:06,0.583,0.250,99.167,0.0,0.0,0.0,0.0,163840.0,0.0,18.0,819195904.0,349962240.0,754257920.0,31695659008.0,9515.0,7950.0
13-04 02:32:07,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819490816.0,349962240.0,754257920.0,31695364096.0,3250.0,3562.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819445760.0,349962240.0,754262016.0,31695405056.0,15900.0,16174.0
13-04 02:32:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,819441664.0,349966336.0,754262016.0,31695405056.0,3694.0,4483.0
13-04 02:32:10,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,819437568.0,349966336.0,754266112.0,31695405056.0,4668.0,6457.0
13-04 02:32:11,0.167,0.0,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,819437568.0,349966336.0,754266112.0,31695405056.0,2681.0,2965.0
13-04 02:32:12,0.167,0.334,99.499,0.0,0.0,0.0,0.0,380928.0,0.0,30.0,823418880.0,349970432.0,754606080.0,31691079680.0,46180.0,82747.0
13-04 02:32:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,823406592.0,349970432.0,754618368.0,31691079680.0,2086.0,1871.0
13-04 02:32:14,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,823402496.0,349970432.0,754622464.0,31691079680.0,3614.0,4317.0
13-04 02:32:15,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,823398400.0,349974528.0,754622464.0,31691079680.0,1568.0,1671.0
13-04 02:32:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,823521280.0,349974528.0,754626560.0,31690952704.0,1796.0,2460.0
13-04 02:32:17,0.250,0.416,99.334,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,823521280.0,349974528.0,754626560.0,31690952704.0,27258.0,44328.0
13-04 02:32:18,4.454,1.429,93.950,0.0,0.0,0.168,0.0,1413120.0,0.0,196.0,872886272.0,349986816.0,754892800.0,31641309184.0,66370.0,53886.0
13-04 02:32:19,0.417,0.083,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,878231552.0,349986816.0,755085312.0,31635771392.0,28614.0,24003.0
13-04 02:32:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,878227456.0,349986816.0,755089408.0,31635771392.0,13081.0,18118.0
13-04 02:32:21,4.094,2.172,93.484,0.251,0.0,0.0,0.0,1560576.0,0.0,217.0,914518016.0,349999104.0,755298304.0,31599259648.0,84450.0,54883.0
13-04 02:32:22,1.167,0.333,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,931995648.0,349999104.0,755544064.0,31581536256.0,22054.0,23166.0
13-04 02:32:23,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,931987456.0,349999104.0,755544064.0,31581544448.0,20467.0,18288.0
13-04 02:32:24,1.762,1.846,96.393,0.0,0.0,0.0,0.0,1454080.0,0.0,208.0,940756992.0,350007296.0,755691520.0,31572619264.0,86327.0,63643.0
13-04 02:32:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,940392448.0,350007296.0,755826688.0,31572848640.0,25666.0,18125.0
13-04 02:32:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,940384256.0,350007296.0,755826688.0,31572856832.0,32929.0,21702.0
13-04 02:32:27,0.251,0.167,99.499,0.084,0.0,0.0,0.0,921600.0,0.0,25.0,941133824.0,350011392.0,755892224.0,31572037632.0,22573.0,21954.0
13-04 02:32:28,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,941072384.0,350011392.0,755896320.0,31572094976.0,15341.0,17785.0
13-04 02:32:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,941080576.0,350011392.0,755896320.0,31572086784.0,12492.0,16580.0
13-04 02:32:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,941080576.0,350011392.0,755896320.0,31572086784.0,4151.0,6007.0
13-04 02:32:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,941080576.0,350011392.0,755896320.0,31572086784.0,3005.0,4188.0
13-04 02:32:32,0.0,0.250,99.750,0.0,0.0,0.0,0.0,544768.0,0.0,61.0,941072384.0,350011392.0,755904512.0,31572086784.0,2768.0,3521.0
13-04 02:32:33,4.649,2.705,92.223,0.085,0.0,0.338,0.0,12288.0,0.0,2.0,956641280.0,350011392.0,759054336.0,31553368064.0,510900.0,509587.0
13-04 02:32:34,18.889,10.256,70.256,0.085,0.0,0.513,4096.0,2170880.0,1.0,23.0,1005850624.0,350019584.0,774348800.0,31488856064.0,3123384.0,1023680.0
13-04 02:32:35,19.388,9.949,70.068,0.0,0.0,0.595,0.0,2150400.0,0.0,22.0,1016971264.0,350019584.0,789217280.0,31462866944.0,3131236.0,1032006.0
13-04 02:32:36,19.390,10.161,70.195,0.0,0.0,0.254,0.0,2162688.0,0.0,22.0,1031307264.0,350019584.0,805138432.0,31432609792.0,3113599.0,1007637.0
13-04 02:32:37,19.660,9.532,70.128,0.085,0.0,0.596,0.0,2170880.0,0.0,21.0,1044393984.0,350019584.0,819408896.0,31405252608.0,3124261.0,1021228.0
13-04 02:32:38,18.933,9.552,71.084,0.0,0.0,0.430,0.0,2162688.0,0.0,20.0,1051201536.0,350019584.0,835911680.0,31381942272.0,3142834.0,1037877.0
13-04 02:32:39,18.910,10.221,70.187,0.170,0.0,0.511,0.0,2170880.0,0.0,22.0,1060708352.0,350023680.0,851542016.0,31356801024.0,3117827.0,1016218.0
13-04 02:32:40,19.761,9.540,70.273,0.0,0.0,0.426,0.0,2158592.0,0.0,20.0,1073491968.0,350023680.0,867201024.0,31328358400.0,3122494.0,1019565.0
13-04 02:32:41,19.558,9.779,70.153,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,1077682176.0,350023680.0,882171904.0,31309197312.0,3162192.0,1071651.0
13-04 02:32:42,19.966,8.912,70.780,0.086,0.0,0.257,0.0,2154496.0,0.0,19.0,1093378048.0,350023680.0,897048576.0,31278624768.0,3106410.0,1001862.0
13-04 02:32:43,20.336,10.084,69.160,0.0,0.0,0.420,0.0,2170880.0,0.0,20.0,1097695232.0,350027776.0,912293888.0,31259058176.0,3135028.0,1030980.0
13-04 02:32:44,19.080,10.051,70.443,0.085,0.0,0.341,0.0,2158592.0,0.0,19.0,1110568960.0,350027776.0,928882688.0,31229595648.0,3125123.0,1024377.0
13-04 02:32:45,19.816,10.870,68.896,0.167,0.0,0.251,0.0,2174976.0,0.0,21.0,1111777280.0,350031872.0,942923776.0,31214342144.0,3124535.0,1023059.0
13-04 02:32:46,19.732,10.786,69.064,0.0,0.0,0.418,0.0,2179072.0,0.0,20.0,1130344448.0,350031872.0,958545920.0,31180152832.0,3114709.0,1009369.0
13-04 02:32:47,19.763,10.263,69.550,0.0,0.0,0.424,0.0,2187264.0,0.0,21.0,1132376064.0,350031872.0,974798848.0,31161868288.0,3121257.0,1015950.0
13-04 02:32:48,19.591,10.392,69.676,0.0,0.0,0.341,0.0,2162688.0,0.0,19.0,1135763456.0,350044160.0,990273536.0,31142993920.0,3125072.0,1019178.0
13-04 02:32:49,18.949,9.647,71.232,0.0,0.0,0.172,0.0,2170880.0,0.0,19.0,1148456960.0,350048256.0,1005318144.0,31115251712.0,3120975.0,1019153.0
13-04 02:32:50,19.344,8.808,71.330,0.0,0.0,0.518,0.0,2166784.0,0.0,19.0,1157963776.0,350048256.0,1020784640.0,31090278400.0,3133397.0,1032637.0
13-04 02:32:51,20.218,9.815,69.379,0.168,0.0,0.419,0.0,2191360.0,0.0,24.0,1161469952.0,350048256.0,1036840960.0,31070715904.0,3120080.0,1014336.0
13-04 02:32:52,18.814,9.794,70.876,0.086,0.0,0.430,0.0,2330624.0,0.0,30.0,1171849216.0,350048256.0,1051348992.0,31045828608.0,3120047.0,1017137.0
13-04 02:32:53,19.966,9.560,70.135,0.0,0.0,0.338,0.0,2162688.0,0.0,20.0,1179713536.0,350048256.0,1067610112.0,31021703168.0,3125722.0,1020580.0
13-04 02:32:54,19.812,9.052,70.623,0.085,0.0,0.427,0.0,2162688.0,0.0,19.0,1185705984.0,350048256.0,1083092992.0,31000227840.0,3117602.0,1013689.0
13-04 02:32:55,19.880,8.826,70.780,0.0,0.0,0.514,0.0,2166784.0,0.0,19.0,1196838912.0,350048256.0,1098498048.0,30973689856.0,3118219.0,1014959.0
13-04 02:32:56,19.113,10.068,70.478,0.0,0.0,0.341,0.0,2179072.0,0.0,21.0,1207140352.0,350048256.0,1114480640.0,30947405824.0,3128731.0,1021983.0
13-04 02:32:57,18.496,9.421,71.478,0.173,0.0,0.432,0.0,2248704.0,0.0,26.0,1216233472.0,350052352.0,1129140224.0,30923649024.0,3124664.0,1022881.0
13-04 02:32:58,19.084,10.178,70.229,0.085,0.0,0.424,0.0,2166784.0,0.0,19.0,1215422464.0,350052352.0,1144954880.0,30908645376.0,3125422.0,1020482.0
13-04 02:32:59,19.201,10.110,70.433,0.0,0.0,0.255,0.0,2166784.0,0.0,20.0,1221808128.0,350056448.0,1161531392.0,30885679104.0,3126125.0,1024590.0
13-04 02:33:00,20.358,9.029,70.273,0.085,0.0,0.256,0.0,2170880.0,0.0,21.0,1231343616.0,350056448.0,1176137728.0,30861537280.0,2998010.0,965653.0
13-04 02:33:01,18.971,10.708,70.067,0.0,0.0,0.253,0.0,2080768.0,0.0,15.0,1238077440.0,350056448.0,1191514112.0,30839427072.0,3112026.0,1007764.0
13-04 02:33:02,18.601,9.556,66.980,4.352,0.0,0.512,4096.0,204455936.0,1.0,395.0,1243156480.0,350060544.0,1203359744.0,30822498304.0,3123918.0,1016869.0
13-04 02:33:03,15.378,8.581,67.715,7.901,0.0,0.425,4096.0,195547136.0,1.0,404.0,1251106816.0,350068736.0,1218043904.0,30799855616.0,3098389.0,1005118.0
13-04 02:33:04,25.150,10.901,63.519,0.086,0.0,0.343,0.0,4317184.0,0.0,38.0,1265221632.0,350072832.0,1237954560.0,30765826048.0,3297348.0,1112578.0
13-04 02:33:05,19.949,9.122,70.418,0.085,0.0,0.426,0.0,2183168.0,0.0,19.0,1266843648.0,350072832.0,1253728256.0,30748430336.0,3129341.0,1029036.0
13-04 02:33:06,19.136,10.415,70.110,0.0,0.0,0.339,0.0,2166784.0,0.0,19.0,1281552384.0,350081024.0,1268486144.0,30718955520.0,3117674.0,1011758.0
13-04 02:33:07,19.052,9.741,70.690,0.0,0.0,0.517,0.0,2166784.0,0.0,19.0,1296125952.0,350081024.0,1285148672.0,30687719424.0,3123383.0,1019391.0
13-04 02:33:08,19.374,10.237,70.135,0.0,0.0,0.254,0.0,2166784.0,0.0,19.0,1295273984.0,350081024.0,1300094976.0,30673625088.0,3136903.0,1035208.0
13-04 02:33:09,18.120,11.026,70.342,0.171,0.0,0.342,0.0,2215936.0,0.0,24.0,1300201472.0,350085120.0,1315352576.0,30653435904.0,3124498.0,1016842.0
13-04 02:33:10,20.017,9.455,70.102,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,1313001472.0,350085120.0,1331376128.0,30624612352.0,3137302.0,1033025.0
13-04 02:33:11,19.319,9.362,70.468,0.085,0.0,0.766,0.0,2166784.0,0.0,20.0,1319501824.0,350085120.0,1347223552.0,30602264576.0,3109494.0,1008879.0
13-04 02:33:12,19.712,10.491,69.374,0.0,0.0,0.423,0.0,2170880.0,0.0,20.0,1328308224.0,350085120.0,1362288640.0,30578393088.0,3127913.0,1018940.0
13-04 02:33:13,20.017,10.051,69.510,0.0,0.0,0.422,0.0,2162688.0,0.0,19.0,1336254464.0,350089216.0,1377320960.0,30555410432.0,3127971.0,1023731.0
13-04 02:33:14,19.409,10.464,69.789,0.0,0.0,0.338,0.0,2166784.0,0.0,19.0,1340047360.0,350089216.0,1392955392.0,30535983104.0,3120308.0,1017160.0
13-04 02:33:15,18.718,10.0,70.684,0.171,0.0,0.427,0.0,2174976.0,0.0,21.0,1343365120.0,350097408.0,1408421888.0,30517190656.0,3127774.0,1026698.0
13-04 02:33:16,19.626,9.601,70.348,0.0,0.0,0.425,0.0,2166784.0,0.0,19.0,1348993024.0,350101504.0,1424756736.0,30495223808.0,3123571.0,1016701.0
13-04 02:33:17,19.623,8.912,71.037,0.086,0.0,0.343,0.0,2162688.0,0.0,19.0,1357459456.0,350113792.0,1440276480.0,30471225344.0,3135425.0,1031051.0
13-04 02:33:18,19.380,9.216,71.146,0.0,0.0,0.258,0.0,2154496.0,0.0,19.0,1365512192.0,350121984.0,1455325184.0,30448115712.0,3122584.0,1018407.0
13-04 02:33:19,18.825,10.221,70.443,0.0,0.0,0.511,0.0,2170880.0,0.0,19.0,1377394688.0,350126080.0,1470992384.0,30420561920.0,3122000.0,1017700.0
13-04 02:33:20,18.477,10.265,70.830,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,1392820224.0,350134272.0,1485524992.0,30390595584.0,3133660.0,1030632.0
13-04 02:33:21,18.766,9.769,70.865,0.086,0.0,0.514,0.0,2191360.0,0.0,22.0,1395769344.0,350142464.0,1501868032.0,30371295232.0,3118441.0,1013867.0
13-04 02:33:22,18.579,9.846,70.976,0.086,0.0,0.514,0.0,2162688.0,0.0,19.0,1404272640.0,350142464.0,1517744128.0,30346915840.0,3125037.0,1022789.0
13-04 02:33:23,19.832,10.336,69.412,0.0,0.0,0.420,0.0,2158592.0,0.0,19.0,1415356416.0,350146560.0,1532051456.0,30321520640.0,3115461.0,1013780.0
13-04 02:33:24,18.691,9.302,71.748,0.086,0.0,0.172,0.0,2162688.0,0.0,19.0,1417703424.0,350146560.0,1547972608.0,30303252480.0,3123343.0,1016096.0
13-04 02:33:25,19.333,9.666,70.573,0.0,0.0,0.428,0.0,2166784.0,0.0,19.0,1423679488.0,350150656.0,1564467200.0,30280777728.0,3128149.0,1024159.0
13-04 02:33:26,18.937,9.854,70.694,0.086,0.0,0.428,0.0,2158592.0,0.0,19.0,1438916608.0,350150656.0,1579323392.0,30250684416.0,3127554.0,1023764.0
13-04 02:33:27,18.793,10.714,70.068,0.085,0.0,0.340,0.0,2195456.0,0.0,26.0,1446023168.0,350158848.0,1595080704.0,30227812352.0,3118413.0,1013889.0
13-04 02:33:28,18.879,9.138,71.552,0.086,0.0,0.345,0.0,2166784.0,0.0,19.0,1453830144.0,350162944.0,1609854976.0,30205227008.0,3124448.0,1021402.0
13-04 02:33:29,19.257,10.389,69.932,0.0,0.0,0.422,0.0,2162688.0,0.0,19.0,1458565120.0,350183424.0,1625923584.0,30184402944.0,3118083.0,1013886.0
13-04 02:33:30,19.261,9.630,70.851,0.0,0.0,0.258,0.0,2166784.0,0.0,19.0,1464700928.0,350183424.0,1642008576.0,30162182144.0,3137753.0,1035760.0
13-04 02:33:31,18.910,10.051,70.698,0.085,0.0,0.256,0.0,2166784.0,0.0,19.0,1466146816.0,350183424.0,1656156160.0,30146588672.0,3117777.0,1008282.0
13-04 02:33:32,18.408,10.103,70.890,0.171,0.0,0.428,0.0,2191360.0,0.0,22.0,1472770048.0,350183424.0,1671938048.0,30124183552.0,3119272.0,1017433.0
13-04 02:33:33,17.365,9.752,69.547,2.823,0.0,0.513,8192.0,130011136.0,2.0,249.0,1479540736.0,350191616.0,1685815296.0,30103527424.0,2984975.0,947134.0
13-04 02:33:34,8.099,5.882,72.890,12.617,0.0,0.512,8192.0,271654912.0,2.0,528.0,1480486912.0,350199808.0,1692999680.0,30095388672.0,2990273.0,953354.0
13-04 02:33:35,29.897,14.433,54.725,0.601,0.0,0.344,0.0,26202112.0,0.0,84.0,1497714688.0,350199808.0,1719255040.0,30051905536.0,3279648.0,1110125.0
13-04 02:33:36,19.794,9.597,70.351,0.0,0.0,0.257,0.0,2289664.0,0.0,25.0,1520664576.0,350199808.0,1735032832.0,30013177856.0,3261425.0,1085115.0
13-04 02:33:37,19.760,8.982,70.744,0.0,0.0,0.513,0.0,2158592.0,0.0,19.0,1530834944.0,350199808.0,1750130688.0,29987909632.0,3123580.0,1017785.0
13-04 02:33:38,18.991,10.009,70.488,0.171,0.0,0.342,0.0,2179072.0,0.0,21.0,1530220544.0,350208000.0,1765609472.0,29973037056.0,3148109.0,1044204.0
13-04 02:33:39,17.693,10.061,71.639,0.0,0.0,0.607,0.0,2166784.0,0.0,19.0,1543802880.0,350208000.0,1781612544.0,29943451648.0,3124664.0,1018606.0
13-04 02:33:40,19.169,10.008,70.399,0.0,0.0,0.424,0.0,2162688.0,0.0,19.0,1552064512.0,350212096.0,1796304896.0,29920493568.0,3118044.0,1016169.0
13-04 02:33:41,19.692,8.990,70.976,0.086,0.0,0.257,0.0,2166784.0,0.0,19.0,1556824064.0,350212096.0,1812680704.0,29899358208.0,3121775.0,1014884.0
13-04 02:33:42,19.003,10.389,70.101,0.084,0.0,0.422,0.0,2158592.0,0.0,19.0,1569198080.0,350212096.0,1828208640.0,29871456256.0,3124204.0,1016066.0
13-04 02:33:43,18.537,10.544,70.493,0.0,0.0,0.425,0.0,2170880.0,0.0,19.0,1569538048.0,350220288.0,1842716672.0,29856600064.0,3128149.0,1025628.0
13-04 02:33:44,18.621,9.569,71.379,0.086,0.0,0.345,0.0,2211840.0,0.0,24.0,1581060096.0,350224384.0,1859633152.0,29828157440.0,3120249.0,1014914.0
13-04 02:33:45,19.983,9.564,69.684,0.171,0.0,0.598,0.0,4280320.0,0.0,21.0,1589600256.0,350224384.0,1878519808.0,29800730624.0,3148412.0,1044062.0
13-04 02:33:46,18.841,9.974,70.844,0.085,0.0,0.256,0.0,3551232.0,0.0,27.0,1611075584.0,350228480.0,1889292288.0,29768478720.0,3119721.0,1010980.0
13-04 02:33:47,18.814,10.339,70.254,0.0,0.0,0.593,0.0,2158592.0,0.0,19.0,1611010048.0,350232576.0,1904934912.0,29752897536.0,3122183.0,1017765.0
13-04 02:33:48,19.283,9.471,70.648,0.085,0.0,0.512,0.0,2158592.0,0.0,19.0,1611608064.0,350232576.0,1920753664.0,29736480768.0,3130948.0,1022118.0
13-04 02:33:49,18.729,9.708,71.048,0.0,0.0,0.515,0.0,2158592.0,0.0,19.0,1618649088.0,350236672.0,1935294464.0,29714894848.0,3127889.0,1023313.0
13-04 02:33:50,19.023,10.197,70.351,0.086,0.0,0.343,0.0,2179072.0,0.0,21.0,1622216704.0,350240768.0,1950744576.0,29695873024.0,3120492.0,1018162.0
13-04 02:33:51,19.778,9.122,70.588,0.085,0.0,0.426,0.0,2158592.0,0.0,19.0,1623777280.0,350240768.0,1966477312.0,29678579712.0,3124144.0,1013036.0
13-04 02:33:52,19.211,9.262,71.184,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,1644609536.0,350240768.0,1982341120.0,29641883648.0,3125233.0,1019506.0
13-04 02:33:53,18.729,9.880,71.048,0.0,0.0,0.344,0.0,2162688.0,0.0,19.0,1654329344.0,350240768.0,1997938688.0,29616566272.0,3137074.0,1032280.0
13-04 02:33:54,18.569,10.307,70.613,0.0,0.0,0.511,0.0,2162688.0,0.0,19.0,1663459328.0,350240768.0,2012934144.0,29592440832.0,3110775.0,1004350.0
13-04 02:33:55,19.571,9.528,70.558,0.086,0.0,0.258,0.0,2158592.0,0.0,19.0,1664753664.0,350240768.0,2028941312.0,29575139328.0,3145602.0,1040358.0
13-04 02:33:56,18.803,9.316,71.111,0.171,0.0,0.598,0.0,2174976.0,0.0,21.0,1671168000.0,350248960.0,2043817984.0,29553840128.0,3114543.0,1007640.0
13-04 02:33:57,19.556,9.394,70.538,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,1673207808.0,350248960.0,2059554816.0,29536063488.0,3124001.0,1021421.0
13-04 02:33:58,19.508,9.839,70.314,0.0,0.0,0.339,0.0,2170880.0,0.0,21.0,1674293248.0,350248960.0,2075230208.0,29519302656.0,3129445.0,1019567.0
13-04 02:33:59,18.966,9.483,71.207,0.086,0.0,0.259,0.0,2154496.0,0.0,19.0,1685340160.0,350248960.0,2090975232.0,29492510720.0,3125891.0,1021526.0
13-04 02:34:00,20.338,9.789,69.620,0.0,0.0,0.253,0.0,2162688.0,0.0,19.0,1687334912.0,350253056.0,2105610240.0,29475876864.0,3150335.0,1046299.0
13-04 02:34:01,19.848,9.628,70.017,0.084,0.0,0.422,0.0,2162688.0,0.0,19.0,1690304512.0,350257152.0,2121936896.0,29456576512.0,3116572.0,1008418.0
13-04 02:34:02,19.280,9.597,70.608,0.171,0.0,0.343,0.0,2195456.0,0.0,22.0,1698758656.0,350265344.0,2138107904.0,29431943168.0,3125091.0,1019431.0
13-04 02:34:03,19.898,9.694,69.983,0.0,0.0,0.425,0.0,2174976.0,0.0,24.0,1723670528.0,350265344.0,2152812544.0,29392326656.0,3124421.0,1018072.0
13-04 02:34:04,18.352,9.261,71.198,0.850,0.0,0.340,0.0,24281088.0,0.0,47.0,1724620800.0,350269440.0,2165317632.0,29378867200.0,2984541.0,948094.0
13-04 02:34:05,8.446,6.503,71.199,13.345,0.0,0.507,12288.0,272666624.0,3.0,524.0,1731387392.0,350277632.0,2172448768.0,29364961280.0,2976409.0,943143.0
13-04 02:34:06,21.453,10.389,63.429,4.392,0.0,0.338,0.0,129376256.0,0.0,262.0,1739698176.0,350285824.0,2191282176.0,29337808896.0,3266341.0,1088356.0
13-04 02:34:07,27.554,15.193,56.824,0.0,0.0,0.429,0.0,4321280.0,0.0,38.0,1764401152.0,350285824.0,2216062976.0,29288325120.0,3277392.0,1098790.0
13-04 02:34:08,20.068,8.625,70.794,0.256,0.0,0.256,0.0,2174976.0,0.0,21.0,1768824832.0,350289920.0,2230046720.0,29269913600.0,3002576.0,965504.0
13-04 02:34:09,19.779,9.762,70.034,0.0,0.0,0.424,0.0,2162688.0,0.0,19.0,1769746432.0,350294016.0,2246168576.0,29252866048.0,3270272.0,1094818.0
13-04 02:34:10,19.477,10.624,69.562,0.084,0.0,0.253,0.0,2158592.0,0.0,19.0,1770364928.0,350294016.0,2261422080.0,29236994048.0,3132654.0,1027952.0
13-04 02:34:11,19.508,9.500,70.483,0.0,0.0,0.509,0.0,2158592.0,0.0,19.0,1773740032.0,350294016.0,2276712448.0,29218328576.0,3110045.0,1002428.0
13-04 02:34:12,19.286,9.856,70.433,0.0,0.0,0.425,0.0,2174976.0,0.0,19.0,1779621888.0,350294016.0,2292719616.0,29196439552.0,3126359.0,1019702.0
13-04 02:34:13,19.463,10.990,69.211,0.0,0.0,0.336,0.0,2158592.0,0.0,19.0,1789059072.0,350294016.0,2308329472.0,29171392512.0,3132705.0,1024987.0
13-04 02:34:14,19.254,9.924,69.975,0.254,0.0,0.594,0.0,2174976.0,0.0,21.0,1802399744.0,350294016.0,2323779584.0,29142601728.0,3119233.0,1015093.0
13-04 02:34:15,20.795,9.298,69.569,0.0,0.0,0.338,0.0,2158592.0,0.0,19.0,1811525632.0,350294016.0,2338271232.0,29118984192.0,3128088.0,1020311.0
13-04 02:34:16,19.056,9.442,71.073,0.086,0.0,0.343,0.0,4526080.0,0.0,27.0,1816903680.0,350294016.0,2352885760.0,29098991616.0,3123152.0,1019138.0
13-04 02:34:17,19.608,9.548,70.247,0.085,0.0,0.512,0.0,2203648.0,0.0,20.0,1818550272.0,350298112.0,2368237568.0,29081989120.0,3145446.0,1038511.0
13-04 02:34:18,20.219,9.941,69.587,0.0,0.0,0.253,0.0,2158592.0,0.0,19.0,1818148864.0,350298112.0,2383802368.0,29066825728.0,3125718.0,1019713.0
13-04 02:34:19,19.198,9.898,70.392,0.085,0.0,0.427,0.0,2187264.0,0.0,22.0,1833500672.0,350306304.0,2398564352.0,29036703744.0,3130628.0,1024563.0
13-04 02:34:20,19.169,10.008,70.144,0.170,0.0,0.509,4096.0,2183168.0,1.0,23.0,1836654592.0,350310400.0,2414452736.0,29017657344.0,3119966.0,1013189.0
13-04 02:34:21,18.654,10.051,70.869,0.0,0.0,0.426,0.0,2154496.0,0.0,20.0,1836564480.0,350310400.0,2429399040.0,29002801152.0,3125111.0,1018658.0
13-04 02:34:22,19.068,10.254,70.085,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,1837322240.0,350310400.0,2446036992.0,28985405440.0,3129997.0,1023417.0
13-04 02:34:23,19.068,10.424,70.085,0.0,0.0,0.424,0.0,2166784.0,0.0,20.0,1835585536.0,350314496.0,2461102080.0,28972072960.0,3118696.0,1014605.0
13-04 02:34:24,19.628,9.983,69.966,0.085,0.0,0.338,0.0,2154496.0,0.0,19.0,1836896256.0,350314496.0,2476171264.0,28955693056.0,3128104.0,1020389.0
13-04 02:34:25,18.917,9.716,70.851,0.0,0.0,0.516,0.0,2162688.0,0.0,19.0,1837273088.0,350314496.0,2492301312.0,28939186176.0,3133203.0,1029126.0
13-04 02:34:26,19.035,9.216,71.232,0.086,0.0,0.431,0.0,2158592.0,0.0,21.0,1836834816.0,350322688.0,2507333632.0,28924583936.0,3123067.0,1013507.0
13-04 02:34:27,19.319,9.957,70.298,0.085,0.0,0.340,0.0,2154496.0,0.0,20.0,1836670976.0,350326784.0,2524532736.0,28907544576.0,3113034.0,1008097.0
13-04 02:34:28,19.696,10.566,69.315,0.085,0.0,0.338,0.0,2158592.0,0.0,19.0,1836339200.0,350330880.0,2539311104.0,28893093888.0,3136159.0,1028096.0
13-04 02:34:29,19.562,10.708,69.477,0.0,0.0,0.253,0.0,2154496.0,0.0,19.0,1838338048.0,350330880.0,2553565184.0,28876840960.0,3116538.0,1011185.0
13-04 02:34:30,19.506,9.966,70.187,0.0,0.0,0.341,0.0,2154496.0,0.0,19.0,1842405376.0,350330880.0,2569687040.0,28856651776.0,3134023.0,1026761.0
13-04 02:34:31,19.019,10.313,70.161,0.0,0.0,0.507,0.0,2158592.0,0.0,19.0,1841373184.0,350330880.0,2585067520.0,28842303488.0,3126720.0,1022059.0
13-04 02:34:32,19.640,8.748,71.012,0.343,0.0,0.257,0.0,2166784.0,0.0,21.0,1841401856.0,350334976.0,2600017920.0,28827320320.0,3110664.0,1003714.0
13-04 02:34:33,14.261,6.961,78.608,0.0,0.0,0.170,0.0,2170880.0,0.0,21.0,1841688576.0,350334976.0,2613571584.0,28813479936.0,2685260.0,586318.0
13-04 02:34:34,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842626560.0,350334976.0,2614411264.0,28811702272.0,5234.0,7388.0
13-04 02:34:35,0.500,0.500,99.0,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,1842626560.0,350334976.0,2614411264.0,28811702272.0,58872.0,5859.0
13-04 02:34:36,0.167,0.583,93.089,6.162,0.0,0.0,8192.0,211660800.0,2.0,387.0,1842622464.0,350343168.0,2614652928.0,28811456512.0,2900.0,3520.0
13-04 02:34:37,0.084,0.418,96.653,2.762,0.0,0.084,4096.0,169926656.0,1.0,320.0,1842724864.0,350347264.0,2614673408.0,28811329536.0,3171.0,4210.0
13-04 02:34:38,0.167,0.167,99.415,0.251,0.0,0.0,0.0,45056.0,0.0,7.0,1842716672.0,350347264.0,2614681600.0,28811329536.0,20278.0,20833.0
13-04 02:34:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842712576.0,350347264.0,2614685696.0,28811329536.0,1863.0,1871.0
13-04 02:34:40,0.084,0.251,99.665,0.0,0.0,0.0,0.0,65536.0,0.0,4.0,1842712576.0,350347264.0,2614685696.0,28811329536.0,1860.0,2555.0
13-04 02:34:41,9.845,6.649,83.161,0.0,0.0,0.345,0.0,0.0,0.0,0.0,1842745344.0,350347264.0,2621603840.0,28804378624.0,3079527.0,1050875.0
13-04 02:34:42,25.430,13.918,60.223,0.0,0.0,0.430,0.0,2166784.0,0.0,19.0,1842020352.0,350351360.0,2641735680.0,28784967680.0,3340515.0,1241603.0
13-04 02:34:43,26.230,12.425,60.828,0.0,0.0,0.518,0.0,2158592.0,0.0,19.0,1842954240.0,350351360.0,2661371904.0,28764397568.0,3364461.0,1247695.0
13-04 02:34:44,23.103,11.379,65.086,0.086,0.0,0.345,0.0,4337664.0,0.0,41.0,1840967680.0,350351360.0,2681516032.0,28746240000.0,3538042.0,1344805.0
13-04 02:34:45,23.850,10.733,64.821,0.085,0.0,0.511,0.0,2158592.0,0.0,19.0,1842970624.0,350355456.0,2698723328.0,28727025664.0,5398012.0,1275681.0
13-04 02:34:46,25.818,13.167,60.499,0.0,0.0,0.516,0.0,2162688.0,0.0,19.0,1841508352.0,350355456.0,2718842880.0,28708368384.0,3349512.0,1241488.0
13-04 02:34:47,25.259,13.534,60.690,0.086,0.0,0.431,0.0,2166784.0,0.0,20.0,1842053120.0,350355456.0,2739171328.0,28687495168.0,3356411.0,1245140.0
13-04 02:34:48,22.840,11.805,64.500,0.086,0.0,0.770,0.0,4317184.0,0.0,39.0,1843576832.0,350355456.0,2758389760.0,28666753024.0,3537410.0,1344095.0
13-04 02:34:49,22.813,11.578,65.094,0.0,0.0,0.515,0.0,2166784.0,0.0,19.0,1843154944.0,350355456.0,2776788992.0,28648775680.0,5373631.0,1250097.0
13-04 02:34:50,26.034,12.241,61.034,0.172,0.0,0.517,0.0,2170880.0,0.0,21.0,1844191232.0,350355456.0,2796376064.0,28628152320.0,3341423.0,1237172.0
13-04 02:34:51,26.343,13.043,60.017,0.085,0.0,0.512,0.0,2162688.0,0.0,20.0,1845542912.0,350363648.0,2816348160.0,28606820352.0,3404085.0,1277802.0
13-04 02:34:52,21.883,11.072,66.696,0.0,0.0,0.349,0.0,4321280.0,0.0,38.0,1845739520.0,350363648.0,2836594688.0,28586377216.0,3507545.0,1324430.0
13-04 02:34:53,22.232,11.505,65.744,0.087,0.0,0.433,0.0,2158592.0,0.0,19.0,1844482048.0,350363648.0,2855006208.0,28569223168.0,5378697.0,1255732.0
13-04 02:34:54,24.913,13.149,61.419,0.0,0.0,0.519,0.0,2158592.0,0.0,19.0,1844490240.0,350363648.0,2873905152.0,28550316032.0,3334472.0,1227444.0
13-04 02:34:55,26.926,13.209,59.356,0.0,0.0,0.508,0.0,2158592.0,0.0,19.0,1844690944.0,350363648.0,2894401536.0,28529618944.0,3387178.0,1266711.0
13-04 02:34:56,22.528,11.780,65.090,0.172,0.0,0.430,0.0,4337664.0,0.0,40.0,1844977664.0,350363648.0,2914402304.0,28509331456.0,3529876.0,1342329.0
13-04 02:34:57,22.894,11.660,64.851,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,1844629504.0,350363648.0,2932981760.0,28491100160.0,5376222.0,1250075.0
13-04 02:34:58,25.852,12.052,61.659,0.0,0.0,0.437,0.0,2199552.0,0.0,22.0,1846738944.0,350363648.0,2951569408.0,28470403072.0,3339625.0,1239985.0
13-04 02:34:59,26.184,12.748,60.724,0.086,0.0,0.258,0.0,2150400.0,0.0,19.0,1846517760.0,350363648.0,2972475392.0,28449718272.0,3400528.0,1271408.0
13-04 02:35:00,23.368,11.426,64.347,0.258,0.0,0.601,0.0,14794752.0,0.0,68.0,1848487936.0,350367744.0,2990555136.0,28429664256.0,3504984.0,1324231.0
13-04 02:35:01,22.393,12.137,65.128,0.0,0.0,0.342,0.0,2158592.0,0.0,20.0,1846677504.0,350375936.0,3010437120.0,28411584512.0,5374318.0,1252684.0
13-04 02:35:02,26.881,13.102,59.341,0.169,0.0,0.507,0.0,2166784.0,0.0,21.0,1845149696.0,350380032.0,3029409792.0,28394135552.0,3350305.0,1240307.0
13-04 02:35:03,25.260,13.754,60.727,0.0,0.0,0.260,0.0,2179072.0,0.0,19.0,1846525952.0,350380032.0,3048730624.0,28373438464.0,3378600.0,1258970.0
13-04 02:35:04,22.146,11.931,65.408,0.086,0.0,0.429,0.0,4325376.0,0.0,39.0,1845547008.0,350384128.0,3068624896.0,28354519040.0,3523896.0,1335111.0
13-04 02:35:05,23.044,11.092,65.262,0.086,0.0,0.516,0.0,2154496.0,0.0,19.0,1845280768.0,350388224.0,3086704640.0,28336701440.0,5376841.0,1254799.0
13-04 02:35:06,25.722,13.752,60.017,0.0,0.0,0.509,0.0,2158592.0,0.0,19.0,1853198336.0,350392320.0,3106918400.0,28308566016.0,3351839.0,1247143.0
13-04 02:35:07,24.718,13.443,61.318,0.0,0.0,0.520,0.0,2170880.0,0.0,20.0,1853374464.0,350404608.0,3125702656.0,28289593344.0,3388461.0,1262325.0
13-04 02:35:08,22.881,11.864,64.492,0.169,0.0,0.593,0.0,4345856.0,0.0,41.0,1853616128.0,350412800.0,3146760192.0,28268285952.0,3530239.0,1347041.0
13-04 02:35:09,23.064,10.757,65.404,0.0,0.0,0.775,0.0,2154496.0,0.0,20.0,1854750720.0,350416896.0,3163312128.0,28250595328.0,5365758.0,1245369.0
13-04 02:35:10,25.345,12.500,61.552,0.086,0.0,0.517,0.0,2158592.0,0.0,19.0,1853833216.0,350420992.0,3183992832.0,28230828032.0,3357196.0,1246623.0
13-04 02:35:11,24.618,13.073,62.054,0.0,0.0,0.255,0.0,2154496.0,0.0,19.0,1853247488.0,350420992.0,3203371008.0,28212035584.0,3367500.0,1253165.0
13-04 02:35:12,12.965,7.347,75.627,3.717,0.0,0.346,16384.0,160575488.0,4.0,327.0,1853927424.0,350437376.0,3214737408.0,28199972864.0,1354880.0,1251516.0
13-04 02:35:13,17.346,9.714,66.956,5.551,0.0,0.434,8192.0,269549568.0,2.0,506.0,1853980672.0,350445568.0,3228786688.0,28185862144.0,2822826.0,1133866.0
13-04 02:35:14,12.585,7.568,76.361,2.976,0.0,0.510,0.0,115740672.0,0.0,221.0,1853874176.0,350449664.0,3239284736.0,28175466496.0,1374245.0,1265590.0
13-04 02:35:15,31.416,14.936,53.391,0.0,0.0,0.258,0.0,2150400.0,0.0,19.0,1854226432.0,350453760.0,3262799872.0,28151595008.0,7396975.0,1253257.0
13-04 02:35:16,31.948,14.545,52.814,0.087,0.0,0.606,0.0,4313088.0,0.0,39.0,1853521920.0,350457856.0,3288514560.0,28126580736.0,5535933.0,1334637.0
13-04 02:35:17,32.177,14.831,51.951,0.173,0.0,0.867,0.0,4304896.0,0.0,38.0,1857515520.0,350461952.0,3312881664.0,28098215936.0,5520582.0,1326697.0
13-04 02:35:18,29.896,15.338,53.813,0.087,0.0,0.867,0.0,4321280.0,0.0,41.0,1860321280.0,350461952.0,3338850304.0,28069441536.0,3775114.0,1313082.0
13-04 02:35:19,26.242,12.467,60.767,0.087,0.0,0.436,0.0,4321280.0,0.0,40.0,1870995456.0,350466048.0,3359821824.0,28037791744.0,3572532.0,1363306.0
13-04 02:35:20,21.974,10.901,66.695,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,1870266368.0,350466048.0,3378073600.0,28020269056.0,3356089.0,1246463.0
13-04 02:35:21,24.306,11.372,63.455,0.087,0.0,0.781,0.0,2158592.0,0.0,19.0,1871327232.0,350466048.0,3396882432.0,28000399360.0,5357003.0,1245393.0
13-04 02:35:22,26.672,12.521,60.292,0.086,0.0,0.429,0.0,2154496.0,0.0,19.0,1870893056.0,350470144.0,3416805376.0,27980906496.0,3356485.0,1250331.0
13-04 02:35:23,25.231,13.709,60.555,0.0,0.0,0.505,0.0,4313088.0,0.0,38.0,1870786560.0,350474240.0,3438211072.0,27959603200.0,3525604.0,1329338.0
13-04 02:35:24,21.210,12.266,66.014,0.0,0.0,0.511,0.0,2150400.0,0.0,19.0,1870827520.0,350474240.0,3455340544.0,27942432768.0,3368777.0,1257306.0
13-04 02:35:25,25.087,12.197,61.851,0.173,0.0,0.692,0.0,2166784.0,0.0,21.0,1871933440.0,350474240.0,3475185664.0,27921481728.0,5355176.0,1242766.0
13-04 02:35:26,26.598,12.263,60.449,0.0,0.0,0.691,0.0,2187264.0,0.0,22.0,1871425536.0,350478336.0,3495370752.0,27901800448.0,3368264.0,1253903.0
13-04 02:35:27,24.613,11.532,63.425,0.086,0.0,0.344,0.0,4304896.0,0.0,39.0,1870987264.0,350486528.0,3514814464.0,27882786816.0,3526745.0,1336888.0
13-04 02:35:28,22.050,10.939,66.322,0.086,0.0,0.603,0.0,2154496.0,0.0,19.0,1871155200.0,350490624.0,3533213696.0,27864215552.0,3365260.0,1258308.0
13-04 02:35:29,25.920,12.831,60.907,0.0,0.0,0.342,0.0,2162688.0,0.0,19.0,1873141760.0,350494720.0,3552174080.0,27843264512.0,5364455.0,1246856.0
13-04 02:35:30,25.850,13.265,60.289,0.085,0.0,0.510,0.0,2174976.0,0.0,20.0,1871835136.0,350494720.0,3573104640.0,27823640576.0,3337084.0,1236285.0
13-04 02:35:31,24.460,11.927,63.094,0.086,0.0,0.432,0.0,4325376.0,0.0,40.0,1872646144.0,350515200.0,3592531968.0,27803381760.0,3540402.0,1339832.0
13-04 02:35:32,21.429,11.990,65.986,0.0,0.0,0.595,0.0,2166784.0,0.0,20.0,1871286272.0,350515200.0,3610640384.0,27786633216.0,3367199.0,1257289.0
13-04 02:35:33,25.652,11.565,62.087,0.087,0.0,0.609,0.0,2158592.0,0.0,19.0,1872580608.0,350523392.0,3630735360.0,27765235712.0,5340367.0,1234146.0
13-04 02:35:34,25.812,13.504,60.085,0.0,0.0,0.598,0.0,2170880.0,0.0,21.0,1871077376.0,350523392.0,3650838528.0,27746635776.0,3371315.0,1256053.0
13-04 02:35:35,23.524,12.413,63.368,0.087,0.0,0.608,0.0,4317184.0,0.0,38.0,1871511552.0,350531584.0,3670585344.0,27726446592.0,3544030.0,1347031.0
13-04 02:35:36,21.635,11.499,66.354,0.0,0.0,0.511,0.0,2162688.0,0.0,19.0,1873014784.0,350531584.0,3687747584.0,27707781120.0,3361979.0,1251665.0
13-04 02:35:37,25.512,13.311,60.751,0.256,0.0,0.171,0.0,2170880.0,0.0,21.0,1872125952.0,350539776.0,3707682816.0,27688726528.0,5349866.0,1238832.0
13-04 02:35:38,26.128,13.447,59.915,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,1872138240.0,350539776.0,3728486400.0,27667910656.0,3401923.0,1281120.0
13-04 02:35:39,24.702,12.692,62.010,0.085,0.0,0.511,0.0,4345856.0,0.0,40.0,1873207296.0,350539776.0,3747860480.0,27647467520.0,3521288.0,1336633.0
13-04 02:35:40,21.843,11.007,66.468,0.0,0.0,0.683,0.0,2162688.0,0.0,19.0,1872764928.0,350539776.0,3766046720.0,27629723648.0,3360206.0,1246124.0
13-04 02:35:41,25.534,13.322,60.888,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,1872912384.0,350539776.0,3784757248.0,27610865664.0,5350626.0,1239237.0
13-04 02:35:42,18.036,10.076,71.296,0.085,0.0,0.508,0.0,2162688.0,0.0,19.0,1873494016.0,350539776.0,3800141824.0,27594899456.0,1380842.0,1270867.0
13-04 02:35:43,21.318,11.901,66.010,0.342,0.0,0.428,0.0,2191360.0,0.0,23.0,1872969728.0,350547968.0,3817234432.0,27578322944.0,5389721.0,1263989.0
13-04 02:35:44,20.382,10.321,60.538,8.239,0.0,0.520,8192.0,218542080.0,2.0,407.0,1873027072.0,350556160.0,3832717312.0,27562774528.0,3221355.0,1174912.0
13-04 02:35:45,10.445,7.106,69.949,12.158,0.0,0.342,8192.0,269545472.0,2.0,494.0,1872953344.0,350564352.0,3841527808.0,27554029568.0,3575316.0,1177557.0
13-04 02:35:46,28.484,12.621,56.705,1.315,0.0,0.876,0.0,47923200.0,0.0,117.0,1872531456.0,350564352.0,3864154112.0,27531825152.0,5143409.0,1317350.0
13-04 02:35:47,31.858,14.844,52.778,0.0,0.0,0.521,0.0,4329472.0,0.0,38.0,1873674240.0,350576640.0,3889324032.0,27505500160.0,3492913.0,1316682.0
13-04 02:35:48,32.222,15.128,51.880,0.171,0.0,0.598,0.0,4345856.0,0.0,40.0,1873104896.0,350576640.0,3914612736.0,27480780800.0,3545106.0,1356441.0
13-04 02:35:49,29.494,14.136,55.672,0.087,0.0,0.611,0.0,9945088.0,0.0,58.0,1875386368.0,350576640.0,3935539200.0,27457572864.0,5537418.0,1337436.0
13-04 02:35:50,28.331,13.997,57.167,0.084,0.0,0.422,0.0,6995968.0,0.0,37.0,1874366464.0,350580736.0,3956645888.0,27437481984.0,3354105.0,1244172.0
13-04 02:35:51,25.743,12.574,60.748,0.085,0.0,0.850,0.0,4317184.0,0.0,39.0,1874423808.0,350613504.0,3978776576.0,27415261184.0,3526649.0,1328696.0
13-04 02:35:52,21.803,11.245,66.524,0.0,0.0,0.429,0.0,2158592.0,0.0,19.0,1874878464.0,350613504.0,3995209728.0,27398373376.0,3391875.0,1279641.0
13-04 02:35:53,24.828,12.973,61.598,0.086,0.0,0.515,0.0,2179072.0,0.0,22.0,1874079744.0,350617600.0,4014964736.0,27379412992.0,5361168.0,1246579.0
13-04 02:35:54,25.413,12.446,61.706,0.087,0.0,0.348,0.0,2203648.0,0.0,24.0,1874591744.0,350625792.0,4035170304.0,27358687232.0,3337896.0,1234647.0
13-04 02:35:55,24.894,12.744,61.682,0.170,0.0,0.510,0.0,4304896.0,0.0,40.0,1875099648.0,350629888.0,4056117248.0,27337228288.0,3581325.0,1374801.0
13-04 02:35:56,22.0,10.435,67.304,0.0,0.0,0.261,0.0,5623808.0,0.0,29.0,1875243008.0,350629888.0,4072976384.0,27320225792.0,3366503.0,1250869.0
13-04 02:35:57,26.420,12.995,59.983,0.172,0.0,0.430,0.0,12660736.0,0.0,45.0,1875320832.0,350633984.0,4092776448.0,27300343808.0,5355615.0,1244979.0
13-04 02:35:58,26.672,12.607,59.949,0.086,0.0,0.686,0.0,2146304.0,0.0,19.0,1875496960.0,350638080.0,4113035264.0,27279904768.0,3343824.0,1237338.0
13-04 02:35:59,25.447,12.0,61.957,0.0,0.0,0.596,0.0,4300800.0,0.0,38.0,1875415040.0,350646272.0,4132712448.0,27260301312.0,3553164.0,1346204.0
13-04 02:36:00,22.155,10.690,66.724,0.086,0.0,0.345,0.0,2166784.0,0.0,21.0,1875128320.0,350654464.0,4151402496.0,27241889792.0,3367296.0,1257739.0
13-04 02:36:01,25.973,12.944,60.321,0.0,0.0,0.761,0.0,2150400.0,0.0,19.0,1877401600.0,350654464.0,4168855552.0,27222163456.0,5363479.0,1244265.0
13-04 02:36:02,25.734,12.608,60.967,0.086,0.0,0.604,0.0,2154496.0,0.0,19.0,1877303296.0,350654464.0,4190273536.0,27200843776.0,3357548.0,1247524.0
13-04 02:36:03,23.997,11.431,63.962,0.087,0.0,0.524,0.0,4296704.0,0.0,38.0,1878335488.0,350666752.0,4210180096.0,27179892736.0,3534040.0,1338545.0
13-04 02:36:04,22.402,10.818,66.184,0.0,0.0,0.596,0.0,2154496.0,0.0,19.0,1879019520.0,350666752.0,4227399680.0,27161989120.0,3362434.0,1249198.0
13-04 02:36:05,25.768,12.628,61.177,0.0,0.0,0.427,0.0,2154496.0,0.0,19.0,1880023040.0,350666752.0,4246429696.0,27141955584.0,5346216.0,1238779.0
13-04 02:36:06,25.365,13.328,60.705,0.172,0.0,0.430,0.0,2162688.0,0.0,21.0,1879420928.0,350674944.0,4268257280.0,27120721920.0,3372356.0,1254192.0
13-04 02:36:07,24.418,11.821,63.072,0.086,0.0,0.604,4096.0,4308992.0,1.0,39.0,1879166976.0,350683136.0,4288270336.0,27100954624.0,3560140.0,1362812.0
13-04 02:36:08,21.386,11.891,66.382,0.0,0.0,0.342,0.0,2154496.0,0.0,19.0,1880358912.0,350683136.0,4304388096.0,27083644928.0,3385357.0,1270732.0
13-04 02:36:09,25.776,12.500,60.948,0.086,0.0,0.690,0.0,2150400.0,0.0,19.0,1880186880.0,350683136.0,4325482496.0,27062722560.0,5361759.0,1244792.0
13-04 02:36:10,25.523,12.718,61.324,0.0,0.0,0.436,16384.0,2170880.0,4.0,20.0,1881575424.0,350683136.0,4344057856.0,27042758656.0,3316914.0,1226372.0
13-04 02:36:11,24.462,11.542,63.221,0.172,0.0,0.603,0.0,4321280.0,0.0,39.0,1882484736.0,350683136.0,4365623296.0,27020283904.0,3582962.0,1365306.0
13-04 02:36:12,22.097,10.312,66.898,0.087,0.0,0.607,0.0,2158592.0,0.0,21.0,1882103808.0,350691328.0,4383391744.0,27002888192.0,3364376.0,1251381.0
13-04 02:36:13,25.411,12.532,61.538,0.0,0.0,0.519,0.0,2158592.0,0.0,19.0,1882161152.0,350691328.0,4402864128.0,26983358464.0,5369165.0,1247440.0
13-04 02:36:14,24.555,12.955,61.812,0.085,0.0,0.593,0.0,2150400.0,0.0,19.0,1882308608.0,350691328.0,4420644864.0,26965430272.0,3336495.0,1235057.0
13-04 02:36:15,25.495,12.403,61.154,0.517,0.0,0.431,0.0,14209024.0,0.0,52.0,1883385856.0,350691328.0,4444073984.0,26940923904.0,3410895.0,1279303.0
13-04 02:36:16,10.017,7.363,69.178,12.757,0.0,0.685,8192.0,273698816.0,2.0,485.0,1884012544.0,350699520.0,4451733504.0,26932629504.0,3212884.0,1169202.0
13-04 02:36:17,12.031,8.362,68.601,10.495,0.0,0.512,8192.0,255332352.0,2.0,461.0,1885782016.0,350707712.0,4461748224.0,26920837120.0,5390057.0,1268665.0
13-04 02:36:18,31.799,15.857,51.492,0.171,0.0,0.682,0.0,4366336.0,0.0,42.0,1896873984.0,350711808.0,4485373952.0,26886115328.0,3514508.0,1329883.0
13-04 02:36:19,32.734,14.910,51.757,0.086,0.0,0.514,0.0,4263936.0,0.0,35.0,1897103360.0,350720000.0,4512624640.0,26858627072.0,3368540.0,1252454.0
13-04 02:36:20,32.451,15.542,51.494,0.085,0.0,0.427,0.0,2224128.0,0.0,25.0,1898713088.0,350720000.0,4537053184.0,26832588800.0,3527009.0,1343383.0
13-04 02:36:21,24.481,12.457,62.284,0.0,0.0,0.779,0.0,4288512.0,0.0,35.0,1899581440.0,350724096.0,4556017664.0,26812751872.0,5509327.0,1323255.0
13-04 02:36:22,27.524,12.166,59.879,0.0,0.0,0.431,0.0,2191360.0,0.0,23.0,1898237952.0,350724096.0,4578402304.0,26791710720.0,3357669.0,1247394.0
13-04 02:36:23,24.870,12.349,62.176,0.086,0.0,0.518,0.0,4300800.0,0.0,39.0,1899753472.0,350724096.0,4597456896.0,26771140608.0,3535115.0,1340845.0
13-04 02:36:24,21.404,11.815,66.353,0.086,0.0,0.342,0.0,2162688.0,0.0,21.0,1899569152.0,350724096.0,4616179712.0,26752602112.0,3367228.0,1256819.0
13-04 02:36:25,24.180,13.385,61.658,0.086,0.0,0.691,0.0,2162688.0,0.0,20.0,1900146688.0,350724096.0,4634783744.0,26733420544.0,5364718.0,1242659.0
13-04 02:36:26,25.621,12.768,60.925,0.086,0.0,0.600,0.0,2150400.0,0.0,19.0,1900318720.0,350724096.0,4655427584.0,26712604672.0,3355196.0,1247142.0
13-04 02:36:27,24.467,12.788,62.063,0.0,0.0,0.682,0.0,4304896.0,0.0,39.0,1902055424.0,350740480.0,4675899392.0,26690379776.0,3547161.0,1345309.0
13-04 02:36:28,22.222,11.535,65.903,0.085,0.0,0.254,0.0,2166784.0,0.0,22.0,1902321664.0,350740480.0,4693659648.0,26672353280.0,3366497.0,1254459.0
13-04 02:36:29,25.621,12.596,60.925,0.086,0.0,0.771,0.0,2150400.0,0.0,19.0,1902370816.0,350744576.0,4713934848.0,26652024832.0,5365185.0,1244746.0
13-04 02:36:30,25.957,13.362,60.085,0.170,0.0,0.426,0.0,2170880.0,0.0,21.0,1903083520.0,350748672.0,4732837888.0,26632404992.0,3359873.0,1251047.0
13-04 02:36:31,23.930,12.052,63.493,0.0,0.0,0.524,0.0,4308992.0,0.0,39.0,1903931392.0,350752768.0,4753907712.0,26610483200.0,3534716.0,1337798.0
13-04 02:36:32,21.792,10.680,66.925,0.086,0.0,0.517,0.0,2146304.0,0.0,19.0,1904447488.0,350752768.0,4771135488.0,26592739328.0,3374555.0,1260467.0
13-04 02:36:33,24.716,12.052,62.533,0.087,0.0,0.611,0.0,2154496.0,0.0,19.0,1906356224.0,350752768.0,4789899264.0,26572066816.0,5369295.0,1245140.0
13-04 02:36:34,26.266,12.446,60.601,0.0,0.0,0.687,0.0,2154496.0,0.0,19.0,1904496640.0,350765056.0,4810690560.0,26553122816.0,3336916.0,1234522.0
13-04 02:36:35,24.809,12.659,62.022,0.0,0.0,0.510,0.0,4313088.0,0.0,38.0,1905184768.0,350765056.0,4830953472.0,26532171776.0,3554372.0,1351386.0
13-04 02:36:36,21.750,11.470,65.930,0.170,0.0,0.680,0.0,2158592.0,0.0,21.0,1905897472.0,350769152.0,4849029120.0,26513379328.0,3366878.0,1255189.0
13-04 02:36:37,24.978,12.446,62.054,0.0,0.0,0.522,0.0,2150400.0,0.0,19.0,1905520640.0,350773248.0,4868833280.0,26493947904.0,5361747.0,1243290.0
13-04 02:36:38,25.436,12.282,61.847,0.0,0.0,0.436,0.0,2158592.0,0.0,19.0,1907679232.0,350777344.0,4887363584.0,26473254912.0,3375197.0,1266338.0
13-04 02:36:39,24.394,11.851,63.322,0.087,0.0,0.346,0.0,4317184.0,0.0,38.0,1908424704.0,350781440.0,4907692032.0,26452176896.0,3536661.0,1340663.0
13-04 02:36:40,20.823,12.682,66.153,0.0,0.0,0.343,0.0,2150400.0,0.0,19.0,1908441088.0,350785536.0,4926210048.0,26433638400.0,3388266.0,1272604.0
13-04 02:36:41,11.516,5.080,83.150,0.085,0.0,0.169,0.0,2150400.0,0.0,19.0,1909649408.0,350785536.0,4935921664.0,26422718464.0,2343192.0,250291.0
13-04 02:36:42,0.250,0.417,99.249,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1909862400.0,350785536.0,4937105408.0,26421321728.0,1642.0,1808.0
13-04 02:36:43,2.328,1.164,96.509,0.0,0.0,0.0,0.0,548864.0,0.0,18.0,1910018048.0,350789632.0,4938723328.0,26419544064.0,408470.0,21031.0
13-04 02:36:44,0.0,0.417,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1910013952.0,350789632.0,4938727424.0,26419544064.0,3998.0,6195.0
13-04 02:36:45,0.083,0.417,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1910013952.0,350789632.0,4938727424.0,26419544064.0,1706.0,1854.0
13-04 02:36:46,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1910013952.0,350789632.0,4938727424.0,26419544064.0,1666.0,2299.0
13-04 02:36:47,0.167,0.585,96.405,2.843,0.0,0.0,12288.0,95965184.0,3.0,164.0,1910562816.0,350801920.0,4938715136.0,26418995200.0,4070.0,5262.0
13-04 02:36:48,4.726,3.291,78.565,13.165,0.0,0.253,8192.0,273825792.0,2.0,485.0,1908674560.0,350814208.0,4941885440.0,26417700864.0,527794.0,516216.0
13-04 02:36:49,24.700,13.551,60.034,1.201,0.0,0.515,0.0,51871744.0,0.0,115.0,1910104064.0,350822400.0,4959428608.0,26398720000.0,3598413.0,1478376.0
13-04 02:36:50,29.826,13.913,55.565,0.0,0.0,0.696,0.0,2162688.0,0.0,19.0,1910337536.0,350822400.0,4982243328.0,26375671808.0,5541796.0,1455261.0
13-04 02:36:51,29.071,14.237,56.095,0.085,0.0,0.512,0.0,2154496.0,0.0,19.0,1910857728.0,350826496.0,5003239424.0,26354151424.0,3621983.0,1490004.0
13-04 02:36:52,29.655,14.655,55.086,0.0,0.0,0.603,0.0,4300800.0,0.0,38.0,1910943744.0,350826496.0,5028995072.0,26328309760.0,5788513.0,1569695.0
13-04 02:36:53,30.226,15.157,54.094,0.087,0.0,0.436,0.0,2162688.0,0.0,21.0,1912504320.0,350826496.0,5051113472.0,26304630784.0,3659220.0,1512676.0
13-04 02:36:54,28.229,14.286,56.715,0.171,0.0,0.599,0.0,4333568.0,0.0,42.0,1912713216.0,350830592.0,5073092608.0,26282438656.0,5712387.0,1533276.0
13-04 02:36:55,31.029,15.557,52.636,0.0,0.0,0.778,0.0,2154496.0,0.0,19.0,1914466304.0,350830592.0,5095239680.0,26258538496.0,3658098.0,1506763.0
13-04 02:36:56,28.792,13.710,56.898,0.086,0.0,0.514,0.0,4337664.0,0.0,41.0,1913462784.0,350830592.0,5120909312.0,26233872384.0,5719814.0,1542617.0
13-04 02:36:57,30.809,14.888,53.787,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,1915310080.0,350830592.0,5141872640.0,26211061760.0,3522729.0,1434281.0
13-04 02:36:58,30.487,14.091,54.825,0.085,0.0,0.512,0.0,4300800.0,0.0,39.0,1915207680.0,350830592.0,5166829568.0,26186207232.0,5854476.0,1610273.0
13-04 02:36:59,32.048,15.681,51.500,0.257,0.0,0.514,4096.0,19595264.0,1.0,61.0,1918332928.0,350838784.0,5188386816.0,26161516544.0,3529754.0,1442926.0
13-04 02:37:00,30.450,13.504,55.428,0.088,0.0,0.530,0.0,4349952.0,0.0,41.0,1918291968.0,350838784.0,5212590080.0,26137354240.0,5797815.0,1572523.0
13-04 02:37:01,30.290,16.724,52.560,0.0,0.0,0.427,0.0,2146304.0,0.0,19.0,1918787584.0,350838784.0,5236260864.0,26113187840.0,3681372.0,1523532.0
13-04 02:37:02,29.991,13.915,55.315,0.086,0.0,0.691,0.0,4304896.0,0.0,39.0,1918279680.0,350842880.0,5260890112.0,26089062400.0,5673903.0,1508614.0
13-04 02:37:03,30.370,13.820,55.018,0.088,0.0,0.704,0.0,4096000.0,0.0,29.0,1919275008.0,350842880.0,5284044800.0,26064912384.0,3691624.0,1526623.0
13-04 02:37:04,28.814,14.407,56.186,0.0,0.0,0.593,0.0,2371584.0,0.0,31.0,1921110016.0,350842880.0,5304946688.0,26042175488.0,5713352.0,1527493.0
13-04 02:37:05,32.532,14.506,52.275,0.086,0.0,0.601,0.0,2158592.0,0.0,19.0,1921257472.0,350842880.0,5329723392.0,26017251328.0,3640862.0,1501847.0
13-04 02:37:06,30.251,14.780,54.278,0.086,0.0,0.605,0.0,4321280.0,0.0,40.0,1921585152.0,350846976.0,5352660992.0,25993981952.0,5745850.0,1551161.0
13-04 02:37:07,30.527,14.881,53.997,0.085,0.0,0.510,0.0,4182016.0,0.0,32.0,1922543616.0,350855168.0,5378568192.0,25967108096.0,3632627.0,1488586.0
13-04 02:37:08,29.138,14.569,55.862,0.0,0.0,0.431,0.0,2293760.0,0.0,26.0,1921589248.0,350855168.0,5400358912.0,25946271744.0,5725287.0,1549806.0
13-04 02:37:09,31.421,14.897,53.082,0.0,0.0,0.599,0.0,2150400.0,0.0,19.0,1923428352.0,350855168.0,5422428160.0,25922363392.0,3665624.0,1505890.0
13-04 02:37:10,28.986,15.175,55.158,0.085,0.0,0.597,0.0,4313088.0,0.0,38.0,1924542464.0,350855168.0,5445001216.0,25898676224.0,5682897.0,1517837.0
13-04 02:37:11,31.463,16.071,51.956,0.085,0.0,0.425,0.0,4300800.0,0.0,39.0,1925115904.0,350855168.0,5471440896.0,25871663104.0,3838512.0,1601205.0
13-04 02:37:12,28.938,14.127,56.250,0.171,0.0,0.514,0.0,2162688.0,0.0,21.0,1925476352.0,350855168.0,5492850688.0,25849892864.0,5567701.0,1459891.0
13-04 02:37:13,30.450,15.138,53.979,0.0,0.0,0.433,0.0,4083712.0,0.0,26.0,1926627328.0,350859264.0,5518036992.0,25823551488.0,3645295.0,1496203.0
13-04 02:37:14,29.220,14.053,55.784,0.171,0.0,0.771,0.0,11902976.0,0.0,59.0,1928044544.0,350863360.0,5536452608.0,25803714560.0,5697670.0,1521995.0
13-04 02:37:15,32.618,15.107,51.845,0.0,0.0,0.429,0.0,2166784.0,0.0,20.0,1928404992.0,350863360.0,5560299520.0,25779507200.0,3671660.0,1522081.0
13-04 02:37:16,30.546,14.846,54.096,0.085,0.0,0.427,0.0,4304896.0,0.0,38.0,1927794688.0,350867456.0,5584302080.0,25756110848.0,5721610.0,1542310.0
13-04 02:37:17,28.647,14.499,56.327,0.0,0.0,0.527,0.0,2146304.0,0.0,19.0,1928884224.0,350867456.0,5607231488.0,25732091904.0,3654589.0,1500902.0
13-04 02:37:18,29.873,15.527,53.333,0.506,0.0,0.759,0.0,26050560.0,0.0,80.0,1930223616.0,350871552.0,5628882944.0,25709096960.0,5720041.0,1538853.0
13-04 02:37:19,18.605,10.508,61.585,8.613,0.0,0.689,8192.0,269484032.0,2.0,491.0,1930051584.0,350875648.0,5644410880.0,25693736960.0,3516811.0,1433019.0
13-04 02:37:20,12.511,8.569,66.581,11.825,0.0,0.514,8192.0,263585792.0,2.0,489.0,1932132352.0,350883840.0,5655904256.0,25680154624.0,1774879.0,1390181.0
13-04 02:37:21,27.759,13.362,55.862,2.414,0.0,0.603,0.0,79429632.0,0.0,165.0,1951350784.0,350883840.0,5676707840.0,25640132608.0,7423313.0,1564730.0
13-04 02:37:22,31.935,15.582,51.969,0.0,0.0,0.514,0.0,2154496.0,0.0,19.0,1953067008.0,350883840.0,5700993024.0,25614131200.0,5545669.0,1446444.0
13-04 02:37:23,32.534,15.240,51.541,0.171,0.0,0.514,0.0,4304896.0,0.0,39.0,1952350208.0,350883840.0,5726138368.0,25589702656.0,3683710.0,1520152.0
13-04 02:37:24,31.724,15.431,52.069,0.086,0.0,0.690,0.0,4313088.0,0.0,40.0,1953792000.0,350892032.0,5752037376.0,25562353664.0,5908754.0,1633498.0
13-04 02:37:25,32.430,14.685,52.098,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,1954709504.0,350892032.0,5775626240.0,25537847296.0,3501175.0,1421666.0
13-04 02:37:26,33.447,14.713,51.069,0.0,0.0,0.770,0.0,4304896.0,0.0,40.0,1956421632.0,350892032.0,5799755776.0,25512005632.0,5798980.0,1577088.0
13-04 02:37:27,31.915,15.745,51.319,0.170,0.0,0.851,0.0,4313088.0,0.0,38.0,1956556800.0,350892032.0,5826088960.0,25485537280.0,3780554.0,1575879.0
13-04 02:37:28,33.164,16.539,49.788,0.0,0.0,0.509,0.0,2162688.0,0.0,21.0,1957396480.0,350892032.0,5850353664.0,25460432896.0,5600212.0,1467735.0
13-04 02:37:29,29.991,15.955,53.269,0.0,0.0,0.785,0.0,4296704.0,0.0,38.0,1957994496.0,350892032.0,5873754112.0,25436434432.0,3696259.0,1530486.0
13-04 02:37:30,33.076,14.948,51.203,0.172,0.0,0.601,0.0,4354048.0,0.0,43.0,1960505344.0,350896128.0,5899587584.0,25408086016.0,5843609.0,1600467.0
13-04 02:37:31,30.856,16.249,52.118,0.086,0.0,0.691,0.0,2166784.0,0.0,19.0,1959260160.0,350904320.0,5924683776.0,25384226816.0,3636067.0,1500468.0
13-04 02:37:32,31.716,15.338,52.253,0.087,0.0,0.607,0.0,4304896.0,0.0,39.0,1961086976.0,350904320.0,5949476864.0,25357606912.0,5669854.0,1506896.0
13-04 02:37:33,30.983,15.840,52.567,0.0,0.0,0.609,0.0,4296704.0,0.0,38.0,1961144320.0,350924800.0,5973905408.0,25333100544.0,3800766.0,1585289.0
13-04 02:37:34,31.838,15.789,51.424,0.086,0.0,0.863,0.0,2158592.0,0.0,19.0,1961615360.0,350924800.0,5998374912.0,25308160000.0,5694618.0,1525765.0
13-04 02:37:35,33.072,14.485,51.832,0.087,0.0,0.524,0.0,4317184.0,0.0,38.0,1963933696.0,350924800.0,6022053888.0,25282162688.0,3632644.0,1495621.0
13-04 02:37:36,31.272,14.460,53.659,0.087,0.0,0.523,0.0,4317184.0,0.0,40.0,1962934272.0,350924800.0,6048403456.0,25256812544.0,5834964.0,1599171.0
13-04 02:37:37,31.993,15.483,51.839,0.086,0.0,0.599,0.0,2158592.0,0.0,19.0,1964158976.0,350928896.0,6071943168.0,25232044032.0,3588340.0,1472284.0
13-04 02:37:38,28.645,15.094,55.746,0.0,0.0,0.515,0.0,4321280.0,0.0,41.0,1964752896.0,350937088.0,6094962688.0,25208422400.0,5806471.0,1591160.0
13-04 02:37:39,29.956,13.974,55.459,0.0,0.0,0.611,0.0,2150400.0,0.0,19.0,1965416448.0,350937088.0,6116757504.0,25185964032.0,3496825.0,1424829.0
13-04 02:37:40,28.864,15.798,54.569,0.085,0.0,0.683,0.0,4308992.0,0.0,38.0,1966247936.0,350945280.0,6142337024.0,25159544832.0,5867058.0,1614709.0
13-04 02:37:41,32.430,14.248,52.622,0.0,0.0,0.699,0.0,2142208.0,0.0,19.0,1968168960.0,350949376.0,6164090880.0,25135865856.0,3578749.0,1470498.0
13-04 02:37:42,29.035,14.859,55.252,0.171,0.0,0.683,0.0,4337664.0,0.0,41.0,1967972352.0,350957568.0,6187851776.0,25112293376.0,5782431.0,1569501.0
13-04 02:37:43,29.561,14.561,55.175,0.0,0.0,0.702,0.0,2187264.0,0.0,22.0,1968861184.0,350961664.0,6211985408.0,25087266816.0,3587348.0,1475806.0
13-04 02:37:44,30.390,14.978,54.026,0.087,0.0,0.519,0.0,4308992.0,0.0,39.0,1968807936.0,350961664.0,6235508736.0,25063796736.0,5743520.0,1547115.0
13-04 02:37:45,30.156,14.038,55.026,0.087,0.0,0.693,0.0,2158592.0,0.0,19.0,1970229248.0,350961664.0,6259126272.0,25038757888.0,3694251.0,1527375.0
13-04 02:37:46,29.760,14.151,55.317,0.086,0.0,0.686,4096.0,7766016.0,1.0,47.0,1970565120.0,350978048.0,6281621504.0,25015910400.0,5650859.0,1499116.0
13-04 02:37:47,31.584,15.136,52.493,0.175,0.0,0.612,0.0,19677184.0,0.0,61.0,1970675712.0,350990336.0,6305988608.0,24991420416.0,3624161.0,1487284.0
13-04 02:37:48,29.559,14.607,55.229,0.173,0.0,0.432,0.0,4321280.0,0.0,42.0,1972203520.0,350998528.0,6328721408.0,24967151616.0,5801997.0,1578412.0
13-04 02:37:49,31.697,14.643,53.144,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,1974530048.0,351006720.0,6349922304.0,24943616000.0,3641642.0,1496148.0
13-04 02:37:50,29.013,14.421,55.966,0.086,0.0,0.515,0.0,4313088.0,0.0,38.0,1974378496.0,351014912.0,6374715392.0,24918966272.0,5729485.0,1538783.0
13-04 02:37:51,20.188,11.719,60.992,6.587,0.0,0.513,8192.0,270725120.0,2.0,483.0,1973239808.0,351023104.0,6390603776.0,24904208384.0,3519479.0,1439577.0
13-04 02:37:52,11.482,9.683,66.410,11.568,0.0,0.857,4096.0,265293824.0,1.0,488.0,1974214656.0,351027200.0,6400647168.0,24893186048.0,1765115.0,1382092.0
13-04 02:37:53,24.159,11.734,58.154,5.522,0.0,0.431,12288.0,117198848.0,3.0,234.0,1975324672.0,351039488.0,6419271680.0,24873439232.0,7282884.0,1486174.0
13-04 02:37:54,32.416,15.649,51.333,0.086,0.0,0.516,0.0,4341760.0,0.0,40.0,1980891136.0,351043584.0,6444736512.0,24842403840.0,5723056.0,1542311.0
13-04 02:37:55,31.528,15.371,52.664,0.0,0.0,0.437,0.0,4329472.0,0.0,38.0,1982357504.0,351043584.0,6469345280.0,24816328704.0,3782546.0,1575086.0
13-04 02:37:56,31.493,16.221,51.424,0.086,0.0,0.777,0.0,4169728.0,0.0,29.0,1981779968.0,351043584.0,6496657408.0,24789594112.0,5676762.0,1513474.0
13-04 02:37:57,31.464,14.987,53.024,0.0,0.0,0.526,0.0,2301952.0,0.0,28.0,1982857216.0,351047680.0,6520270848.0,24764899328.0,3604844.0,1472664.0
13-04 02:37:58,32.343,14.773,52.360,0.0,0.0,0.524,0.0,4325376.0,0.0,38.0,1984696320.0,351047680.0,6543626240.0,24739704832.0,5824469.0,1596526.0
13-04 02:37:59,31.510,15.538,52.431,0.087,0.0,0.434,0.0,4317184.0,0.0,38.0,1984626688.0,351051776.0,6570352640.0,24713043968.0,3805258.0,1585212.0
13-04 02:38:00,31.707,15.070,52.265,0.174,0.0,0.784,0.0,2158592.0,0.0,21.0,1986531328.0,351055872.0,6593388544.0,24688099328.0,5498032.0,1418255.0
13-04 02:38:01,32.650,15.983,50.684,0.085,0.0,0.598,0.0,4321280.0,0.0,38.0,1986125824.0,351064064.0,6620237824.0,24661647360.0,3821907.0,1591225.0
13-04 02:38:02,32.244,15.047,51.849,0.086,0.0,0.774,0.0,4317184.0,0.0,38.0,1987072000.0,351064064.0,6644244480.0,24636694528.0,5804442.0,1586011.0
13-04 02:38:03,32.155,16.034,51.207,0.0,0.0,0.603,0.0,2158592.0,0.0,21.0,1987674112.0,351064064.0,6668230656.0,24612106240.0,3523782.0,1440337.0
13-04 02:38:04,30.776,16.983,51.379,0.086,0.0,0.776,0.0,4313088.0,0.0,38.0,1988952064.0,351064064.0,6694162432.0,24584896512.0,5775147.0,1567338.0
13-04 02:38:05,32.594,15.444,51.365,0.085,0.0,0.512,0.0,4329472.0,0.0,38.0,1989406720.0,351064064.0,6719279104.0,24559325184.0,3794002.0,1575561.0
13-04 02:38:06,32.414,15.690,51.207,0.172,0.0,0.517,0.0,2183168.0,0.0,22.0,1989599232.0,351076352.0,6744367104.0,24534032384.0,5521687.0,1439341.0
13-04 02:38:07,32.821,15.812,50.940,0.085,0.0,0.342,0.0,4333568.0,0.0,41.0,1992089600.0,351080448.0,6768013312.0,24507891712.0,3802042.0,1596042.0
13-04 02:38:08,32.635,14.834,51.832,0.087,0.0,0.611,0.0,4317184.0,0.0,39.0,1991680000.0,351084544.0,6793322496.0,24482988032.0,5843342.0,1607182.0
13-04 02:38:09,30.314,16.202,52.700,0.0,0.0,0.784,0.0,2150400.0,0.0,19.0,1993023488.0,351084544.0,6816972800.0,24457994240.0,3548486.0,1456176.0
13-04 02:38:10,28.192,14.653,56.384,0.0,0.0,0.771,0.0,4308992.0,0.0,38.0,1993408512.0,351100928.0,6840799232.0,24433766400.0,5806611.0,1582166.0
13-04 02:38:11,32.483,15.731,51.020,0.085,0.0,0.680,0.0,2150400.0,0.0,19.0,1994194944.0,351105024.0,6864637952.0,24409137152.0,3567690.0,1463544.0
13-04 02:38:12,28.805,13.844,56.578,0.086,0.0,0.688,0.0,4333568.0,0.0,41.0,1994682368.0,351113216.0,6888615936.0,24384663552.0,5825005.0,1594370.0
13-04 02:38:13,30.716,15.186,53.581,0.0,0.0,0.518,0.0,2174976.0,0.0,22.0,1993756672.0,351121408.0,6912012288.0,24362184704.0,3535385.0,1445012.0
13-04 02:38:14,27.358,15.523,56.432,0.086,0.0,0.600,0.0,4308992.0,0.0,38.0,1995874304.0,351129600.0,6935121920.0,24336949248.0,5791611.0,1567324.0
13-04 02:38:15,31.384,15.391,52.451,0.086,0.0,0.688,0.0,2158592.0,0.0,19.0,1996627968.0,351133696.0,6957305856.0,24314007552.0,3493387.0,1419668.0
13-04 02:38:16,29.931,15.398,53.979,0.0,0.0,0.692,0.0,4333568.0,0.0,39.0,1998868480.0,351133696.0,6982815744.0,24286257152.0,5873496.0,1614194.0
13-04 02:38:17,30.621,14.348,54.243,0.087,0.0,0.700,0.0,3227648.0,0.0,23.0,1999253504.0,351133696.0,7006613504.0,24262074368.0,3676569.0,1518026.0
13-04 02:38:18,28.982,14.621,55.527,0.087,0.0,0.783,0.0,3256320.0,0.0,37.0,1999753216.0,351137792.0,7028199424.0,24239984640.0,5678865.0,1510537.0
13-04 02:38:19,30.915,14.853,53.627,0.086,0.0,0.518,0.0,5332992.0,0.0,27.0,2000064512.0,351137792.0,7051386880.0,24216485888.0,3631494.0,1495136.0
13-04 02:38:20,29.402,14.359,55.470,0.085,0.0,0.684,0.0,4358144.0,0.0,40.0,2000240640.0,351137792.0,7075266560.0,24192430080.0,5749356.0,1543701.0
13-04 02:38:21,32.850,16.212,50.0,0.171,0.0,0.768,4096.0,13881344.0,1.0,53.0,2002124800.0,351150080.0,7096418304.0,24169381888.0,3680089.0,1521432.0
13-04 02:38:22,26.339,13.817,59.154,0.173,0.0,0.518,0.0,4337664.0,0.0,39.0,2002178048.0,351150080.0,7119228928.0,24146518016.0,5694074.0,1515362.0
13-04 02:38:23,21.066,12.640,58.298,7.309,0.0,0.688,4096.0,178700288.0,1.0,317.0,2001793024.0,351154176.0,7134130176.0,24131997696.0,3511207.0,1432242.0
13-04 02:38:24,12.329,8.904,65.240,12.842,0.0,0.685,8192.0,269623296.0,2.0,498.0,2001522688.0,351162368.0,7145549824.0,24120840192.0,1770549.0,1386770.0
13-04 02:38:25,17.500,9.914,63.534,8.362,0.0,0.690,4096.0,210059264.0,1.0,386.0,2002817024.0,351170560.0,7160487936.0,24104599552.0,7234261.0,1457805.0
13-04 02:38:26,32.340,16.170,50.553,0.085,0.0,0.851,0.0,4308992.0,0.0,39.0,2004602880.0,351170560.0,7184310272.0,24078991360.0,5830848.0,1604262.0
13-04 02:38:27,32.288,16.017,50.932,0.085,0.0,0.678,0.0,2154496.0,0.0,19.0,2003079168.0,351170560.0,7209836544.0,24054988800.0,3507822.0,1420642.0
13-04 02:38:28,33.047,15.279,50.901,0.0,0.0,0.773,0.0,4304896.0,0.0,38.0,2003976192.0,351170560.0,7235764224.0,24028164096.0,5832281.0,1603513.0
13-04 02:38:29,31.674,16.137,51.674,0.0,0.0,0.515,4096.0,4300800.0,1.0,38.0,2007105536.0,351186944.0,7259103232.0,24001679360.0,3736379.0,1548502.0
13-04 02:38:30,31.401,16.090,51.730,0.173,0.0,0.606,0.0,2162688.0,0.0,21.0,2007949312.0,351191040.0,7281602560.0,23978332160.0,5536901.0,1438175.0
13-04 02:38:31,31.082,15.844,52.294,0.087,0.0,0.693,0.0,4341760.0,0.0,41.0,2007093248.0,351191040.0,7310000128.0,23950790656.0,3821466.0,1593731.0
13-04 02:38:32,32.421,15.227,51.411,0.086,0.0,0.855,0.0,4317184.0,0.0,40.0,2008555520.0,351191040.0,7333076992.0,23926251520.0,5825613.0,1592225.0
13-04 02:38:33,31.889,15.251,52.166,0.0,0.0,0.693,0.0,2150400.0,0.0,19.0,2009034752.0,351191040.0,7357931520.0,23900917760.0,3425851.0,1381673.0
13-04 02:38:34,30.641,15.891,52.941,0.0,0.0,0.527,0.0,4304896.0,0.0,38.0,2009985024.0,351191040.0,7382208512.0,23875690496.0,5866710.0,1621909.0
13-04 02:38:35,32.671,16.681,49.525,0.346,0.0,0.778,0.0,27230208.0,0.0,79.0,2011545600.0,351191040.0,7427231744.0,23829106688.0,3669295.0,1512705.0
13-04 02:38:36,31.629,16.118,51.646,0.173,0.0,0.433,0.0,3735552.0,0.0,35.0,2011058176.0,351203328.0,7431008256.0,23825805312.0,5672700.0,1515035.0
13-04 02:38:37,31.491,14.825,53.246,0.0,0.0,0.439,0.0,4300800.0,0.0,38.0,2013294592.0,351207424.0,7454863360.0,23799709696.0,3777956.0,1567788.0
13-04 02:38:38,31.386,15.519,52.223,0.087,0.0,0.785,0.0,4308992.0,0.0,40.0,2013773824.0,351207424.0,7482253312.0,23771840512.0,5711809.0,1545410.0
13-04 02:38:39,31.979,16.162,51.080,0.086,0.0,0.691,0.0,2158592.0,0.0,19.0,2012848128.0,351211520.0,7505608704.0,23749406720.0,3585460.0,1471040.0
13-04 02:38:40,32.236,14.645,52.426,0.0,0.0,0.693,0.0,4304896.0,0.0,38.0,2013491200.0,351219712.0,7531118592.0,23723245568.0,5839098.0,1600458.0
13-04 02:38:41,31.352,15.848,52.196,0.0,0.0,0.603,0.0,4300800.0,0.0,38.0,2014466048.0,351219712.0,7556743168.0,23696646144.0,3822243.0,1599488.0
13-04 02:38:42,31.850,15.794,51.745,0.087,0.0,0.524,0.0,2179072.0,0.0,22.0,2015338496.0,351223808.0,7581184000.0,23671328768.0,5538954.0,1439464.0
13-04 02:38:43,31.714,13.958,53.534,0.088,0.0,0.707,0.0,4304896.0,0.0,38.0,2017214464.0,351232000.0,7605096448.0,23645532160.0,3767069.0,1567506.0
13-04 02:38:44,31.642,16.165,51.333,0.172,0.0,0.688,0.0,4296704.0,0.0,38.0,2018177024.0,351244288.0,7630831616.0,23618822144.0,5812586.0,1579972.0
13-04 02:38:45,31.814,15.250,52.147,0.0,0.0,0.789,0.0,2154496.0,0.0,19.0,2019168256.0,351252480.0,7654297600.0,23594356736.0,3469283.0,1404884.0
13-04 02:38:46,28.276,15.0,55.948,0.086,0.0,0.690,0.0,4304896.0,0.0,38.0,2019450880.0,351264768.0,7679135744.0,23569223680.0,5868657.0,1619951.0
13-04 02:38:47,31.727,14.724,52.848,0.0,0.0,0.701,0.0,2150400.0,0.0,19.0,2022141952.0,351285248.0,7700959232.0,23544688640.0,3532537.0,1436935.0
13-04 02:38:48,28.346,12.073,59.143,0.087,0.0,0.350,0.0,4329472.0,0.0,44.0,2020790272.0,351293440.0,7724949504.0,23522041856.0,5428075.0,1173625.0
13-04 02:38:49,3.923,1.586,94.407,0.083,0.0,0.0,0.0,2154496.0,0.0,19.0,2020622336.0,351297536.0,7731097600.0,23516057600.0,149550.0,80139.0
13-04 02:38:50,0.501,0.417,99.082,0.0,0.0,0.0,0.0,208896.0,0.0,20.0,2020622336.0,351297536.0,7731097600.0,23516057600.0,57739.0,5719.0
13-04 02:38:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2020757504.0,351297536.0,7731343360.0,23515676672.0,2838.0,3088.0
13-04 02:38:52,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2020757504.0,351297536.0,7731343360.0,23515676672.0,3613.0,4342.0
13-04 02:38:53,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2019741696.0,351297536.0,7731343360.0,23516692480.0,3175.0,3447.0
13-04 02:38:54,0.249,0.498,99.086,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2019737600.0,351297536.0,7731347456.0,23516692480.0,3422.0,4052.0
13-04 02:38:55,0.250,0.584,93.912,5.171,0.0,0.083,8192.0,134008832.0,2.0,230.0,2019737600.0,351305728.0,7731339264.0,23516692480.0,2908.0,3089.0
13-04 02:38:56,9.083,7.470,70.034,12.903,0.0,0.509,8192.0,264241152.0,2.0,453.0,2019536896.0,351313920.0,7738150912.0,23510073344.0,3084276.0,1057432.0
13-04 02:38:57,31.661,14.360,50.952,2.336,0.0,0.692,0.0,115789824.0,0.0,219.0,2020732928.0,351313920.0,7761182720.0,23485845504.0,3600042.0,1528218.0
13-04 02:38:58,31.802,14.905,52.513,0.087,0.0,0.693,0.0,4325376.0,0.0,38.0,2021908480.0,351318016.0,7786037248.0,23459811328.0,5996111.0,1727784.0
13-04 02:38:59,31.196,15.425,52.600,0.0,0.0,0.780,0.0,2162688.0,0.0,19.0,2023473152.0,351322112.0,7808212992.0,23436066816.0,3571819.0,1523129.0
13-04 02:39:00,31.034,15.650,52.431,0.088,0.0,0.796,0.0,4349952.0,0.0,43.0,2023399424.0,351322112.0,7834877952.0,23409475584.0,6010439.0,1729090.0
13-04 02:39:01,32.472,15.504,51.335,0.0,0.0,0.689,0.0,2166784.0,0.0,20.0,2025082880.0,351330304.0,7858409472.0,23384252416.0,3551245.0,1516293.0
13-04 02:39:02,32.124,15.803,51.382,0.0,0.0,0.691,0.0,4313088.0,0.0,39.0,2024546304.0,351346688.0,7885148160.0,23358033920.0,6032686.0,1752445.0
13-04 02:39:03,32.140,15.371,51.878,0.087,0.0,0.524,0.0,2154496.0,0.0,20.0,2024361984.0,351346688.0,7908999168.0,23334367232.0,3571049.0,1513024.0
13-04 02:39:04,32.177,15.178,52.038,0.0,0.0,0.607,0.0,4313088.0,0.0,38.0,2027249664.0,351350784.0,7933837312.0,23306637312.0,5988905.0,1729447.0
13-04 02:39:05,31.547,15.554,52.197,0.0,0.0,0.703,0.0,2150400.0,0.0,19.0,2027827200.0,351350784.0,7957073920.0,23282823168.0,5799464.0,1632822.0
13-04 02:39:06,32.990,14.777,51.289,0.172,0.0,0.773,0.0,4333568.0,0.0,42.0,2027880448.0,351354880.0,7983980544.0,23255859200.0,3767147.0,1615281.0
13-04 02:39:07,32.838,15.022,51.441,0.0,0.0,0.699,0.0,4308992.0,0.0,39.0,2029649920.0,351354880.0,8007344128.0,23230726144.0,6005108.0,1733794.0
13-04 02:39:08,32.449,14.854,51.901,0.088,0.0,0.707,0.0,2154496.0,0.0,19.0,2029162496.0,351354880.0,8033517568.0,23205040128.0,5594016.0,1528032.0
13-04 02:39:09,32.655,15.691,50.891,0.0,0.0,0.763,0.0,4308992.0,0.0,38.0,2031525888.0,351354880.0,8058208256.0,23177986048.0,3949016.0,1721288.0
13-04 02:39:10,32.312,15.236,51.664,0.088,0.0,0.701,0.0,2162688.0,0.0,19.0,2031570944.0,351354880.0,8081956864.0,23154192384.0,5636241.0,1545056.0
13-04 02:39:11,33.105,14.923,51.544,0.0,0.0,0.429,4096.0,4313088.0,1.0,39.0,2031910912.0,351363072.0,8107184128.0,23128616960.0,5998915.0,1734114.0
13-04 02:39:12,31.179,15.983,52.140,0.087,0.0,0.611,0.0,4087808.0,0.0,28.0,2032992256.0,351367168.0,8132730880.0,23101984768.0,3684448.0,1574670.0
13-04 02:39:13,33.651,14.879,50.692,0.087,0.0,0.692,0.0,2396160.0,0.0,33.0,2033258496.0,351367168.0,8157138944.0,23077310464.0,5887387.0,1676240.0
13-04 02:39:14,31.639,15.250,52.323,0.088,0.0,0.701,0.0,4300800.0,0.0,38.0,2034720768.0,351367168.0,8181891072.0,23051096064.0,3957761.0,1719702.0
13-04 02:39:15,32.960,16.179,50.258,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,2034614272.0,351367168.0,8206299136.0,23026794496.0,5604494.0,1531060.0
13-04 02:39:16,31.814,16.681,50.731,0.086,0.0,0.688,0.0,4308992.0,0.0,38.0,2035314688.0,351371264.0,8232853504.0,22999535616.0,5974374.0,1718227.0
13-04 02:39:17,31.357,16.495,51.375,0.0,0.0,0.773,0.0,2154496.0,0.0,19.0,2037182464.0,351375360.0,8254738432.0,22975778816.0,3642433.0,1554778.0
13-04 02:39:18,33.189,15.298,50.735,0.173,0.0,0.605,0.0,4329472.0,0.0,41.0,2038738944.0,351375360.0,8281452544.0,22947508224.0,5946677.0,1700849.0
13-04 02:39:19,31.411,16.523,51.205,0.086,0.0,0.775,0.0,4165632.0,0.0,29.0,2037891072.0,351375360.0,8306925568.0,22922883072.0,5841986.0,1658002.0
13-04 02:39:20,34.010,15.313,49.831,0.0,0.0,0.846,0.0,2306048.0,0.0,28.0,2038423552.0,351375360.0,8330006528.0,22899269632.0,3711384.0,1589993.0
13-04 02:39:21,31.217,16.261,51.652,0.087,0.0,0.783,0.0,4304896.0,0.0,38.0,2039324672.0,351375360.0,8357314560.0,22871060480.0,5973245.0,1720768.0
13-04 02:39:22,32.821,15.897,50.513,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,2040938496.0,351379456.0,8379314176.0,22847442944.0,5649310.0,1553108.0
13-04 02:39:23,31.201,16.126,51.884,0.088,0.0,0.701,0.0,4341760.0,0.0,41.0,2041163776.0,351383552.0,8405766144.0,22820761600.0,3934345.0,1708697.0
13-04 02:39:24,31.352,16.882,50.732,0.086,0.0,0.947,0.0,2170880.0,0.0,22.0,2042703872.0,351387648.0,8428269568.0,22796713984.0,5763391.0,1614591.0
13-04 02:39:25,31.908,15.825,51.326,0.086,0.0,0.855,0.0,4308992.0,0.0,38.0,2042732544.0,351391744.0,8454553600.0,22770397184.0,3804343.0,1640445.0
13-04 02:39:26,30.904,15.979,52.414,0.0,0.0,0.702,0.0,4317184.0,0.0,38.0,2043994112.0,351391744.0,8481693696.0,22741995520.0,5994979.0,1735386.0
13-04 02:39:27,24.617,13.458,55.366,5.792,0.0,0.767,8192.0,221036544.0,2.0,385.0,2045272064.0,351399936.0,8497524736.0,22724878336.0,5612127.0,1533925.0
13-04 02:39:28,12.984,9.802,66.724,9.802,0.0,0.688,4096.0,265334784.0,1.0,468.0,2044227584.0,351404032.0,8510357504.0,22713085952.0,1958977.0,1508658.0
13-04 02:39:29,19.761,11.244,59.029,9.114,0.0,0.852,4096.0,199233536.0,1.0,373.0,2045124608.0,351412224.0,8525631488.0,22696906752.0,7258363.0,1570699.0
13-04 02:39:30,33.506,16.839,48.446,0.345,0.0,0.864,0.0,26656768.0,0.0,75.0,2049441792.0,351420416.0,8548048896.0,22670163968.0,3743684.0,1595918.0
13-04 02:39:31,32.956,15.432,51.351,0.0,0.0,0.262,0.0,4370432.0,0.0,39.0,2050727936.0,351424512.0,8575049728.0,22641872896.0,5840092.0,1649511.0
13-04 02:39:32,29.730,17.262,52.049,0.087,0.0,0.872,0.0,4313088.0,0.0,38.0,2051121152.0,351424512.0,8600657920.0,22615871488.0,5994597.0,1739690.0
13-04 02:39:33,31.818,15.122,52.535,0.0,0.0,0.524,0.0,2158592.0,0.0,19.0,2052755456.0,351424512.0,8622624768.0,22592270336.0,3558538.0,1510808.0
13-04 02:39:34,31.179,16.507,51.266,0.0,0.0,1.048,0.0,4308992.0,0.0,38.0,2053128192.0,351428608.0,8649138176.0,22565380096.0,5999971.0,1738657.0
13-04 02:39:35,32.205,15.104,51.910,0.087,0.0,0.694,0.0,2162688.0,0.0,19.0,2052616192.0,351436800.0,8673607680.0,22541414400.0,5606725.0,1524878.0
13-04 02:39:36,32.048,16.795,50.300,0.086,0.0,0.771,0.0,8839168.0,0.0,53.0,2054557696.0,351453184.0,8700010496.0,22513053696.0,3942199.0,1714222.0
13-04 02:39:37,31.818,16.346,50.787,0.262,0.0,0.787,0.0,11726848.0,0.0,46.0,2054623232.0,351453184.0,8719912960.0,22493085696.0,5672299.0,1560321.0
13-04 02:39:38,30.983,15.753,52.654,0.0,0.0,0.609,0.0,4317184.0,0.0,38.0,2056749056.0,351453184.0,8744849408.0,22466023424.0,3909894.0,1693913.0
13-04 02:39:39,32.699,15.830,50.606,0.087,0.0,0.779,0.0,2154496.0,0.0,19.0,2054569984.0,351453184.0,8770678784.0,22442373120.0,5849541.0,1661484.0
13-04 02:39:40,32.870,14.522,51.826,0.087,0.0,0.696,0.0,4308992.0,0.0,39.0,2058190848.0,351453184.0,8793399296.0,22416031744.0,5789531.0,1621210.0
13-04 02:39:41,30.689,15.955,52.659,0.087,0.0,0.610,4096.0,4325376.0,1.0,39.0,2057515008.0,351457280.0,8820842496.0,22389260288.0,3985891.0,1744710.0
13-04 02:39:42,33.812,15.807,49.789,0.0,0.0,0.592,0.0,2162688.0,0.0,21.0,2059042816.0,351461376.0,8842539008.0,22366031872.0,5628026.0,1535645.0
13-04 02:39:43,32.428,16.129,50.679,0.085,0.0,0.679,0.0,4308992.0,0.0,38.0,2059026432.0,351469568.0,8869634048.0,22338945024.0,5957510.0,1716946.0
13-04 02:39:44,32.517,15.210,51.748,0.0,0.0,0.524,0.0,2154496.0,0.0,19.0,2060115968.0,351469568.0,8892514304.0,22314975232.0,3595948.0,1527473.0
13-04 02:39:45,32.929,15.165,51.127,0.0,0.0,0.780,0.0,4313088.0,0.0,38.0,2059026432.0,351469568.0,8920186880.0,22288392192.0,5984306.0,1724743.0
13-04 02:39:46,31.680,15.579,52.219,0.0,0.0,0.522,0.0,2158592.0,0.0,19.0,2061611008.0,351473664.0,8940777472.0,22265212928.0,3593015.0,1529372.0
13-04 02:39:47,31.771,15.885,51.476,0.087,0.0,0.781,0.0,4341760.0,0.0,41.0,2062086144.0,351473664.0,8968011776.0,22237503488.0,5987760.0,1731928.0
13-04 02:39:48,31.534,16.795,50.386,0.171,0.0,1.114,0.0,4104192.0,0.0,30.0,2062995456.0,351477760.0,8993214464.0,22211387392.0,5830677.0,1649802.0
13-04 02:39:49,32.330,14.875,51.849,0.0,0.0,0.946,0.0,2383872.0,0.0,31.0,2062995456.0,351477760.0,9016102912.0,22188498944.0,3737316.0,1598370.0
13-04 02:39:50,32.028,15.057,52.045,0.087,0.0,0.783,0.0,4313088.0,0.0,38.0,2065088512.0,351477760.0,9042763776.0,22159745024.0,6006185.0,1739301.0
13-04 02:39:51,32.432,14.908,51.962,0.0,0.0,0.697,0.0,2162688.0,0.0,19.0,2065571840.0,351477760.0,9065672704.0,22136352768.0,5606906.0,1527482.0
13-04 02:39:52,31.634,15.466,52.197,0.088,0.0,0.615,0.0,4313088.0,0.0,38.0,2065866752.0,351481856.0,9090592768.0,22111133696.0,3952345.0,1718316.0
13-04 02:39:53,32.158,15.563,51.591,0.0,0.0,0.688,0.0,2150400.0,0.0,20.0,2064908288.0,351481856.0,9116155904.0,22086529024.0,5588403.0,1518351.0
13-04 02:39:54,32.873,15.617,50.733,0.259,0.0,0.518,0.0,4345856.0,0.0,42.0,2067582976.0,351481856.0,9139322880.0,22060687360.0,4017377.0,1754688.0
13-04 02:39:55,33.708,14.261,51.685,0.0,0.0,0.346,0.0,2158592.0,0.0,19.0,2067193856.0,351481856.0,9163444224.0,22036955136.0,5662338.0,1554905.0
13-04 02:39:56,32.411,15.990,50.908,0.0,0.0,0.691,0.0,4300800.0,0.0,38.0,2067202048.0,351481856.0,9189609472.0,22010781696.0,5922307.0,1699054.0
13-04 02:39:57,31.877,15.938,51.243,0.086,0.0,0.857,0.0,4087808.0,0.0,26.0,2068074496.0,351485952.0,9216540672.0,21982973952.0,3776531.0,1625624.0
13-04 02:39:58,33.045,15.225,51.211,0.0,0.0,0.519,0.0,2379776.0,0.0,31.0,2070212608.0,351485952.0,9238585344.0,21958791168.0,5832636.0,1652186.0
13-04 02:39:59,29.820,16.110,50.214,3.171,0.0,0.686,4096.0,137936896.0,1.0,262.0,2070319104.0,351494144.0,9262854144.0,21934407680.0,5871984.0,1670035.0
13-04 02:40:00,13.894,9.348,63.894,12.264,0.0,0.600,8192.0,265293824.0,2.0,464.0,2069204992.0,351498240.0,9273970688.0,21924401152.0,1945618.0,1495869.0
13-04 02:40:01,14.261,9.677,65.450,9.932,0.0,0.679,4096.0,261173248.0,1.0,478.0,2070401024.0,351502336.0,9286516736.0,21910654976.0,1549015.0,1517841.0
13-04 02:40:02,32.343,15.620,50.424,0.424,0.0,1.188,0.0,18485248.0,0.0,57.0,2071420928.0,351510528.0,9308610560.0,21887533056.0,11410400.0,1628921.0
13-04 02:40:03,32.272,16.093,50.947,0.0,0.0,0.688,0.0,4325376.0,0.0,41.0,2072793088.0,351514624.0,9335439360.0,21859328000.0,4014059.0,1735822.0
13-04 02:40:04,32.228,16.412,50.425,0.085,0.0,0.850,0.0,2150400.0,0.0,19.0,2072178688.0,351514624.0,9359953920.0,21835427840.0,5570312.0,1522355.0
13-04 02:40:05,31.486,15.567,52.243,0.0,0.0,0.704,0.0,4329472.0,0.0,39.0,2074791936.0,351514624.0,9384185856.0,21808582656.0,3998543.0,1743253.0
13-04 02:40:06,33.448,14.359,51.419,0.086,0.0,0.688,0.0,2174976.0,0.0,21.0,2074447872.0,351514624.0,9407463424.0,21785649152.0,5544490.0,1484691.0
13-04 02:40:07,32.821,15.983,50.171,0.085,0.0,0.940,0.0,4300800.0,0.0,38.0,2075881472.0,351518720.0,9432338432.0,21759336448.0,6052039.0,1773811.0
13-04 02:40:08,31.189,15.859,51.982,0.0,0.0,0.969,0.0,2162688.0,0.0,19.0,2074640384.0,351518720.0,9458397184.0,21734518784.0,3623726.0,1543076.0
13-04 02:40:09,32.283,15.673,51.193,0.085,0.0,0.767,0.0,4313088.0,0.0,38.0,2076512256.0,351518720.0,9483014144.0,21708029952.0,5971744.0,1724669.0
13-04 02:40:10,32.165,15.074,51.884,0.0,0.0,0.876,0.0,2158592.0,0.0,19.0,2077667328.0,351522816.0,9505681408.0,21684203520.0,3737522.0,1602067.0
13-04 02:40:11,33.275,14.448,51.576,0.0,0.0,0.701,0.0,4308992.0,0.0,40.0,2077495296.0,351531008.0,9532006400.0,21658042368.0,5861157.0,1663449.0
13-04 02:40:12,30.694,15.836,52.847,0.089,0.0,0.534,0.0,4403200.0,0.0,45.0,2078674944.0,351531008.0,9558417408.0,21630451712.0,5973384.0,1725027.0
13-04 02:40:13,33.277,15.660,50.298,0.085,0.0,0.681,0.0,2158592.0,0.0,20.0,2077663232.0,351531008.0,9582092288.0,21607788544.0,3568040.0,1511137.0
13-04 02:40:14,31.173,15.324,52.627,0.0,0.0,0.876,0.0,4325376.0,0.0,38.0,2079059968.0,351535104.0,9606881280.0,21581598720.0,5986499.0,1728054.0
13-04 02:40:15,32.616,15.318,51.033,0.086,0.0,0.947,0.0,2150400.0,0.0,19.0,2082291712.0,351535104.0,9628131328.0,21557116928.0,5614140.0,1540581.0
13-04 02:40:16,31.830,15.525,51.344,0.087,0.0,1.214,0.0,4325376.0,0.0,38.0,2081873920.0,351535104.0,9656147968.0,21529518080.0,3999234.0,1738910.0
13-04 02:40:17,34.513,15.444,48.921,0.345,0.0,0.777,4096.0,20824064.0,1.0,58.0,2082549760.0,351543296.0,9694887936.0,21490094080.0,5689615.0,1566901.0
13-04 02:40:18,34.798,14.643,49.699,0.172,0.0,0.689,0.0,17149952.0,0.0,70.0,2082414592.0,351559680.0,9705099264.0,21480001536.0,3887595.0,1690214.0
13-04 02:40:19,32.090,15.611,51.518,0.0,0.0,0.781,0.0,4079616.0,0.0,26.0,2084315136.0,351576064.0,9728643072.0,21454540800.0,5823964.0,1648021.0
13-04 02:40:20,32.879,15.843,50.426,0.085,0.0,0.767,0.0,2400256.0,0.0,31.0,2084184064.0,351576064.0,9754329088.0,21428985856.0,5730365.0,1591945.0
13-04 02:40:21,31.501,15.881,51.920,0.087,0.0,0.611,0.0,4321280.0,0.0,38.0,2084831232.0,351580160.0,9779884032.0,21402779648.0,4026603.0,1757770.0
13-04 02:40:22,32.164,15.997,50.898,0.086,0.0,0.855,0.0,2154496.0,0.0,19.0,2085814272.0,351592448.0,9802444800.0,21379223552.0,5600243.0,1525163.0
13-04 02:40:23,30.736,16.112,52.364,0.0,0.0,0.788,0.0,4325376.0,0.0,39.0,2086957056.0,351592448.0,9827336192.0,21353189376.0,5995592.0,1734907.0
13-04 02:40:24,32.823,16.327,49.830,0.170,0.0,0.850,0.0,2187264.0,0.0,22.0,2087993344.0,351600640.0,9851289600.0,21328191488.0,3547425.0,1498957.0
13-04 02:40:25,32.903,14.815,51.421,0.086,0.0,0.775,0.0,4321280.0,0.0,38.0,2088562688.0,351600640.0,9878904832.0,21300006912.0,5999386.0,1735742.0
13-04 02:40:26,31.986,15.821,51.333,0.0,0.0,0.860,0.0,2158592.0,0.0,19.0,2088939520.0,351600640.0,9901248512.0,21277286400.0,3646073.0,1554214.0
13-04 02:40:27,31.326,15.969,51.920,0.0,0.0,0.785,0.0,4317184.0,0.0,38.0,2089615360.0,351608832.0,9928032256.0,21249818624.0,5941296.0,1707993.0
13-04 02:40:28,31.466,16.121,51.466,0.086,0.0,0.862,0.0,2158592.0,0.0,19.0,2091040768.0,351608832.0,9949392896.0,21227032576.0,5839304.0,1662389.0
13-04 02:40:29,31.638,16.121,51.724,0.086,0.0,0.431,0.0,4325376.0,0.0,38.0,2091094016.0,351608832.0,9976688640.0,21199683584.0,3753112.0,1606539.0
13-04 02:40:30,30.977,16.579,51.483,0.087,0.0,0.873,0.0,4333568.0,0.0,40.0,2092425216.0,351608832.0,10001121280.0,21173919744.0,6008146.0,1746674.0
13-04 02:40:31,31.937,14.136,52.182,1.134,0.0,0.611,4096.0,61628416.0,1.0,137.0,2093789184.0,351621120.0,10024685568.0,21148979200.0,5581189.0,1511649.0
13-04 02:40:32,19.072,11.224,58.903,10.042,0.0,0.759,8192.0,266342400.0,2.0,465.0,2093625344.0,351629312.0,10039664640.0,21134155776.0,3742757.0,1609329.0
13-04 02:40:33,13.430,9.752,64.243,11.719,0.0,0.855,8192.0,271581184.0,2.0,475.0,2095665152.0,351637504.0,10051067904.0,21120704512.0,1954570.0,1498984.0
13-04 02:40:34,26.857,13.817,56.477,1.900,0.0,0.950,0.0,82259968.0,0.0,166.0,2096730112.0,351637504.0,10072190976.0,21098516480.0,9493272.0,1661472.0
13-04 02:40:35,31.607,15.716,51.975,0.0,0.0,0.702,0.0,2162688.0,0.0,19.0,2096365568.0,351637504.0,10096492544.0,21074579456.0,3532458.0,1513680.0
13-04 02:40:36,31.979,15.903,51.426,0.086,0.0,0.605,0.0,4370432.0,0.0,43.0,2096992256.0,351637504.0,10122395648.0,21048049664.0,6052107.0,1751596.0
13-04 02:40:37,31.657,16.045,51.605,0.0,0.0,0.694,0.0,2166784.0,0.0,19.0,2099052544.0,351637504.0,10145075200.0,21023309824.0,3567887.0,1518490.0
13-04 02:40:38,32.678,16.339,50.128,0.086,0.0,0.770,0.0,4329472.0,0.0,42.0,2099933184.0,351637504.0,10171322368.0,20996182016.0,6023838.0,1743168.0
13-04 02:40:39,32.449,16.353,50.342,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,2099834880.0,351637504.0,10195533824.0,20972068864.0,5699412.0,1586415.0
13-04 02:40:40,32.787,14.927,51.682,0.0,0.0,0.604,0.0,4341760.0,0.0,39.0,2100654080.0,351645696.0,10221133824.0,20945641472.0,3857077.0,1642021.0
13-04 02:40:41,33.247,14.729,51.163,0.086,0.0,0.775,0.0,4259840.0,0.0,35.0,2101465088.0,351649792.0,10245128192.0,20920832000.0,5832604.0,1660873.0
13-04 02:40:42,32.737,15.857,50.384,0.085,0.0,0.938,0.0,2220032.0,0.0,24.0,2103439360.0,351649792.0,10268774400.0,20895211520.0,5771777.0,1612996.0
13-04 02:40:43,32.578,15.767,51.132,0.174,0.0,0.348,0.0,7573504.0,0.0,50.0,2103398400.0,351653888.0,10295222272.0,20868800512.0,3929500.0,1703489.0
13-04 02:40:44,31.882,15.331,52.178,0.0,0.0,0.610,0.0,2154496.0,0.0,20.0,2104111104.0,351653888.0,10318073856.0,20845236224.0,5612549.0,1530059.0
13-04 02:40:45,32.277,15.839,51.113,0.086,0.0,0.685,4096.0,6619136.0,1.0,48.0,2104852480.0,351657984.0,10342932480.0,20819632128.0,3973867.0,1725070.0
13-04 02:40:46,33.685,14.688,50.660,0.176,0.0,0.792,0.0,16232448.0,0.0,52.0,2104786944.0,351662080.0,10364325888.0,20798300160.0,5617104.0,1533977.0
13-04 02:40:47,32.266,15.917,51.125,0.087,0.0,0.606,0.0,4300800.0,0.0,39.0,2106740736.0,351662080.0,10390990848.0,20769681408.0,5995037.0,1732407.0
13-04 02:40:48,32.381,16.017,50.823,0.087,0.0,0.693,0.0,2179072.0,0.0,23.0,2107215872.0,351662080.0,10414223360.0,20745973760.0,3677938.0,1569326.0
13-04 02:40:49,32.340,15.425,51.446,0.0,0.0,0.789,0.0,4308992.0,0.0,38.0,2107428864.0,351662080.0,10440863744.0,20719120384.0,5892563.0,1686766.0
13-04 02:40:50,31.928,15.577,51.377,0.086,0.0,1.033,0.0,4300800.0,0.0,38.0,2109681664.0,351666176.0,10465943552.0,20691783680.0,3990572.0,1737622.0
13-04 02:40:51,32.0,15.043,52.174,0.0,0.0,0.783,0.0,2158592.0,0.0,19.0,2109845504.0,351670272.0,10490236928.0,20667322368.0,5588890.0,1514625.0
13-04 02:40:52,32.609,15.130,51.217,0.0,0.0,1.043,0.0,4304896.0,0.0,38.0,2111483904.0,351674368.0,10515345408.0,20640571392.0,6014397.0,1746468.0
13-04 02:40:53,32.353,15.484,51.471,0.0,0.0,0.692,0.0,2154496.0,0.0,19.0,2111193088.0,351674368.0,10538741760.0,20617465856.0,3544478.0,1502854.0
13-04 02:40:54,32.247,15.066,51.806,0.176,0.0,0.705,0.0,4325376.0,0.0,40.0,2113372160.0,351686656.0,10565169152.0,20588847104.0,6037498.0,1760616.0
13-04 02:40:55,33.023,16.003,49.958,0.0,0.0,1.016,0.0,2146304.0,0.0,19.0,2114600960.0,351690752.0,10587279360.0,20565504000.0,5627675.0,1528316.0
13-04 02:40:56,32.196,11.986,55.293,0.175,0.0,0.350,0.0,6463488.0,0.0,57.0,2115293184.0,351698944.0,10615173120.0,20536909824.0,3164108.0,854373.0
13-04 02:40:57,32.622,12.212,55.081,0.085,0.0,0.0,0.0,6479872.0,0.0,60.0,2117099520.0,351698944.0,10640748544.0,20509528064.0,457698.0,250093.0
13-04 02:40:58,32.476,12.511,54.841,0.171,0.0,0.0,0.0,6451200.0,0.0,59.0,2117816320.0,351703040.0,10668900352.0,20480655360.0,493747.0,234415.0
13-04 02:40:59,32.502,12.382,55.030,0.086,0.0,0.0,0.0,6447104.0,0.0,57.0,2117713920.0,351707136.0,10696712192.0,20452941824.0,443481.0,236931.0
13-04 02:41:00,32.515,12.024,55.038,0.423,0.0,0.0,0.0,12091392.0,0.0,87.0,2120146944.0,351719424.0,10723356672.0,20423852032.0,441946.0,235672.0
13-04 02:41:01,34.459,12.121,52.641,0.693,0.0,0.087,4096.0,37974016.0,1.0,124.0,2120577024.0,351731712.0,10750799872.0,20395966464.0,587712.0,311965.0
13-04 02:41:02,10.615,3.875,85.510,0.0,0.0,0.0,0.0,2334720.0,0.0,37.0,2121453568.0,351731712.0,10760585216.0,20385304576.0,154502.0,85090.0
13-04 02:41:03,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2121609216.0,351731712.0,10760937472.0,20384796672.0,3874.0,5146.0
13-04 02:41:04,0.084,0.418,92.063,7.435,0.0,0.0,8192.0,271323136.0,2.0,479.0,2121625600.0,351739904.0,10760945664.0,20384763904.0,3392.0,3527.0
13-04 02:41:05,0.251,0.418,92.971,6.360,0.0,0.0,4096.0,268558336.0,1.0,450.0,2121572352.0,351744000.0,10760962048.0,20384796672.0,2633.0,2991.0
13-04 02:41:06,0.251,0.334,99.247,0.167,0.0,0.0,0.0,65847296.0,0.0,91.0,2121560064.0,351744000.0,10760974336.0,20384796672.0,2066.0,1847.0
13-04 02:41:07,0.417,0.334,99.249,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,2122407936.0,351744000.0,10760974336.0,20383948800.0,2514.0,2878.0
13-04 02:41:08,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2122317824.0,351744000.0,10760978432.0,20384034816.0,22666.0,24603.0
13-04 02:41:09,9.769,7.541,82.434,0.0,0.0,0.257,0.0,0.0,0.0,0.0,2121011200.0,351744000.0,10768646144.0,20377673728.0,3112220.0,1093983.0
13-04 02:41:10,31.325,15.749,52.065,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,2122014720.0,351744000.0,10791247872.0,20354068480.0,3645624.0,1601749.0
13-04 02:41:11,31.565,16.766,50.984,0.0,0.0,0.684,0.0,4186112.0,0.0,33.0,2122600448.0,351744000.0,10817667072.0,20327063552.0,5349941.0,1705403.0
13-04 02:41:12,31.944,15.278,51.736,0.087,0.0,0.955,0.0,2289664.0,0.0,27.0,2123415552.0,351744000.0,10839531520.0,20304384000.0,4482736.0,1749734.0
13-04 02:41:13,32.453,17.206,49.830,0.0,0.0,0.511,0.0,2162688.0,0.0,22.0,2123808768.0,351744000.0,10864533504.0,20278988800.0,5769075.0,1660115.0
13-04 02:41:14,31.037,15.955,52.223,0.087,0.0,0.697,0.0,4304896.0,0.0,39.0,2124865536.0,351744000.0,10889170944.0,20253294592.0,6149519.0,1826490.0
13-04 02:41:15,31.858,15.885,51.476,0.087,0.0,0.694,0.0,2158592.0,0.0,20.0,2126520320.0,351744000.0,10912731136.0,20228079616.0,5683785.0,1637128.0
13-04 02:41:16,32.444,16.179,50.688,0.0,0.0,0.688,0.0,4308992.0,0.0,38.0,2125905920.0,351748096.0,10939211776.0,20202209280.0,4200106.0,1893581.0
13-04 02:41:17,31.874,15.061,52.277,0.0,0.0,0.788,0.0,2154496.0,0.0,19.0,2127122432.0,351748096.0,10962247680.0,20177956864.0,5700451.0,1627479.0
13-04 02:41:18,31.917,15.611,51.258,0.173,0.0,1.041,0.0,4268032.0,0.0,37.0,2127892480.0,351748096.0,10988949504.0,20150484992.0,6027067.0,1803141.0
13-04 02:41:19,31.763,15.794,51.396,0.087,0.0,0.960,0.0,2220032.0,0.0,23.0,2128465920.0,351748096.0,11012771840.0,20126089216.0,5875101.0,1704549.0
13-04 02:41:20,32.314,15.459,51.441,0.0,0.0,0.786,0.0,4083712.0,0.0,27.0,2129678336.0,351748096.0,11037220864.0,20100427776.0,3773594.0,1682211.0
13-04 02:41:21,31.103,16.160,51.607,0.087,0.0,1.043,4096.0,2400256.0,1.0,32.0,2131492864.0,351756288.0,11060015104.0,20075810816.0,6053672.0,1810966.0
13-04 02:41:22,32.701,16.048,50.561,0.086,0.0,0.604,0.0,2150400.0,0.0,19.0,2130608128.0,351756288.0,11086012416.0,20050698240.0,5782257.0,1669941.0
13-04 02:41:23,32.186,15.663,51.205,0.086,0.0,0.861,0.0,4308992.0,0.0,38.0,2131935232.0,351764480.0,11111165952.0,20024209408.0,6148764.0,1863990.0
13-04 02:41:24,31.228,15.877,52.193,0.0,0.0,0.702,0.0,2203648.0,0.0,24.0,2131984384.0,351768576.0,11135447040.0,19999875072.0,3707439.0,1638770.0
13-04 02:41:25,31.588,16.824,50.558,0.0,0.0,1.030,0.0,4313088.0,0.0,39.0,2133770240.0,351784960.0,11159040000.0,19974479872.0,6163109.0,1862564.0
13-04 02:41:26,32.300,16.021,50.991,0.0,0.0,0.689,0.0,2154496.0,0.0,19.0,2134241280.0,351784960.0,11184447488.0,19948601344.0,5733499.0,1661686.0
13-04 02:41:27,32.055,16.283,50.554,0.085,0.0,1.023,0.0,4317184.0,0.0,38.0,2134736896.0,351789056.0,11210141696.0,19922407424.0,6002220.0,1780686.0
13-04 02:41:28,32.842,15.685,50.953,0.0,0.0,0.520,0.0,2158592.0,0.0,19.0,2135076864.0,351789056.0,11232190464.0,19900018688.0,3825044.0,1701162.0
13-04 02:41:29,32.087,15.391,51.739,0.087,0.0,0.696,0.0,4079616.0,0.0,26.0,2136051712.0,351789056.0,11259740160.0,19871494144.0,5790468.0,1679441.0
13-04 02:41:30,32.361,16.223,50.558,0.086,0.0,0.773,0.0,2400256.0,0.0,34.0,2137358336.0,351793152.0,11281813504.0,19848110080.0,6130308.0,1854320.0
13-04 02:41:31,32.927,14.808,51.481,0.0,0.0,0.784,0.0,2158592.0,0.0,19.0,2138058752.0,351793152.0,11306401792.0,19822821376.0,5653155.0,1596754.0
13-04 02:41:32,31.362,16.967,50.643,0.086,0.0,0.943,0.0,4313088.0,0.0,39.0,2138685440.0,351793152.0,11331817472.0,19796779008.0,4212679.0,1895156.0
13-04 02:41:33,32.162,15.114,51.845,0.0,0.0,0.879,0.0,2170880.0,0.0,20.0,2139369472.0,351793152.0,11355815936.0,19772096512.0,5668954.0,1615144.0
13-04 02:41:34,32.419,16.295,50.257,0.086,0.0,0.943,0.0,4308992.0,0.0,38.0,2139127808.0,351805440.0,11381223424.0,19746918400.0,6212069.0,1896514.0
13-04 02:41:35,31.924,16.307,50.906,0.086,0.0,0.777,0.0,2183168.0,0.0,20.0,2141315072.0,351805440.0,11404775424.0,19721179136.0,5711228.0,1636946.0
13-04 02:41:36,32.127,15.357,51.545,0.177,0.0,0.794,0.0,4358144.0,0.0,41.0,2141663232.0,351809536.0,11432030208.0,19693572096.0,4133863.0,1860098.0
13-04 02:41:37,32.302,16.151,50.773,0.0,0.0,0.773,0.0,2150400.0,0.0,19.0,2142277632.0,351809536.0,11454054400.0,19670933504.0,5737319.0,1650123.0
13-04 02:41:38,31.046,16.895,51.115,0.0,0.0,0.943,0.0,4091904.0,0.0,26.0,2143670272.0,351809536.0,11481059328.0,19642535936.0,5895532.0,1736180.0
13-04 02:41:39,32.986,15.451,50.781,0.0,0.0,0.781,0.0,2379776.0,0.0,31.0,2144837632.0,351809536.0,11503882240.0,19618545664.0,6030418.0,1804931.0
13-04 02:41:40,31.966,15.983,50.855,0.684,0.0,0.513,4096.0,40247296.0,1.0,103.0,2144059392.0,351813632.0,11527782400.0,19595419648.0,3714512.0,1637118.0
13-04 02:41:41,16.582,11.735,59.524,11.395,0.0,0.765,4096.0,268439552.0,1.0,475.0,2145710080.0,351817728.0,11540865024.0,19580682240.0,4274662.0,1741961.0
13-04 02:41:42,15.038,11.640,61.257,11.215,0.0,0.850,8192.0,275664896.0,2.0,489.0,2145202176.0,351825920.0,11553959936.0,19568087040.0,1669370.0,1638348.0
13-04 02:41:43,24.437,12.825,58.319,3.640,0.0,0.780,0.0,127778816.0,0.0,236.0,2146594816.0,351830016.0,11571384320.0,19549265920.0,11348124.0,1628206.0
13-04 02:41:44,32.423,16.212,50.683,0.0,0.0,0.683,0.0,4317184.0,0.0,39.0,2147745792.0,351834112.0,11596922880.0,19522572288.0,4165468.0,1877497.0
13-04 02:41:45,32.320,15.378,51.520,0.0,0.0,0.782,0.0,2162688.0,0.0,19.0,2146086912.0,351834112.0,11622518784.0,19498635264.0,5721522.0,1639154.0
13-04 02:41:46,32.905,16.795,49.529,0.0,0.0,0.771,0.0,4313088.0,0.0,38.0,2148970496.0,351834112.0,11647770624.0,19470499840.0,6186316.0,1887905.0
13-04 02:41:47,31.693,16.667,50.864,0.086,0.0,0.691,0.0,2158592.0,0.0,19.0,2149167104.0,351834112.0,11672424448.0,19445649408.0,5653752.0,1590246.0
13-04 02:41:48,31.163,16.667,51.215,0.087,0.0,0.868,0.0,4288512.0,0.0,41.0,2150871040.0,351834112.0,11697291264.0,19419078656.0,3983827.0,1787988.0
13-04 02:41:49,33.189,15.212,50.389,0.173,0.0,1.037,0.0,2207744.0,0.0,22.0,2151518208.0,351834112.0,11719438336.0,19396284416.0,5893676.0,1727072.0
13-04 02:41:50,31.217,16.609,51.391,0.0,0.0,0.783,0.0,4116480.0,0.0,29.0,2151784448.0,351834112.0,11745869824.0,19369586688.0,5821432.0,1693045.0
13-04 02:41:51,31.990,17.153,50.172,0.0,0.0,0.686,0.0,2404352.0,0.0,32.0,2154917888.0,351834112.0,11768803328.0,19343519744.0,6111309.0,1847443.0
13-04 02:41:52,31.570,16.894,50.683,0.0,0.0,0.853,0.0,2146304.0,0.0,20.0,2152960000.0,351838208.0,11794087936.0,19320188928.0,3655158.0,1610107.0
13-04 02:41:53,31.374,16.940,50.994,0.0,0.0,0.691,4096.0,4325376.0,1.0,38.0,2153902080.0,351842304.0,11818586112.0,19294744576.0,6218068.0,1905081.0
13-04 02:41:54,32.854,16.427,49.788,0.169,0.0,0.762,0.0,2170880.0,0.0,21.0,2156179456.0,351842304.0,11842768896.0,19268284416.0,5670336.0,1615780.0
13-04 02:41:55,31.838,16.652,50.561,0.0,0.0,0.949,0.0,4317184.0,0.0,38.0,2156670976.0,351842304.0,11869310976.0,19241250816.0,6231550.0,1906768.0
13-04 02:41:56,32.116,16.398,50.637,0.085,0.0,0.765,0.0,2154496.0,0.0,19.0,2157989888.0,351842304.0,11890929664.0,19218313216.0,3652619.0,1602598.0
13-04 02:41:57,31.429,16.277,50.909,0.087,0.0,1.299,0.0,4292608.0,0.0,35.0,2158030848.0,351846400.0,11921326080.0,19187871744.0,6017364.0,1805654.0
13-04 02:41:58,37.641,16.565,44.493,0.694,0.0,0.607,0.0,59228160.0,0.0,149.0,2159673344.0,351858688.0,11938410496.0,19169132544.0,5878264.0,1710264.0
13-04 02:41:59,32.599,16.511,50.127,0.0,0.0,0.762,0.0,2199552.0,0.0,19.0,2159079424.0,351858688.0,11961757696.0,19146379264.0,5773949.0,1673178.0
13-04 02:42:00,32.180,16.522,50.519,0.260,0.0,0.519,0.0,4321280.0,0.0,40.0,2159194112.0,351866880.0,11987873792.0,19120140288.0,4119380.0,1856424.0
13-04 02:42:01,31.485,16.638,50.768,0.0,0.0,1.109,0.0,2154496.0,0.0,19.0,2159521792.0,351866880.0,12012929024.0,19094757376.0,5695628.0,1627553.0
13-04 02:42:02,31.446,16.463,51.045,0.087,0.0,0.958,0.0,4313088.0,0.0,38.0,2159341568.0,351870976.0,12039008256.0,19068854272.0,6232932.0,1913385.0
13-04 02:42:03,31.920,16.176,51.384,0.0,0.0,0.519,0.0,2162688.0,0.0,19.0,2161483776.0,351870976.0,12062027776.0,19043692544.0,5708164.0,1627934.0
13-04 02:42:04,32.451,16.823,49.787,0.085,0.0,0.854,0.0,4313088.0,0.0,38.0,2162360320.0,351875072.0,12087906304.0,19016933376.0,4125424.0,1862720.0
13-04 02:42:05,32.255,16.766,50.298,0.0,0.0,0.681,0.0,2154496.0,0.0,19.0,2162450432.0,351883264.0,12110569472.0,18994171904.0,5702351.0,1627372.0
13-04 02:42:06,31.159,17.253,50.815,0.086,0.0,0.687,0.0,4096000.0,0.0,28.0,2164477952.0,351887360.0,12135546880.0,18967162880.0,5958066.0,1773605.0
13-04 02:42:07,32.407,15.986,50.652,0.087,0.0,0.869,0.0,2387968.0,0.0,31.0,2164350976.0,351887360.0,12159594496.0,18943242240.0,5989675.0,1780684.0
13-04 02:42:08,31.556,17.025,50.645,0.0,0.0,0.774,0.0,2203648.0,0.0,22.0,2163580928.0,351887360.0,12185198592.0,18918408192.0,3731971.0,1643721.0
13-04 02:42:09,32.233,15.552,51.173,0.087,0.0,0.956,8192.0,4317184.0,2.0,39.0,2165907456.0,351895552.0,12209037312.0,18892234752.0,6100878.0,1848625.0
13-04 02:42:10,32.021,15.398,51.881,0.0,0.0,0.700,0.0,2162688.0,0.0,19.0,2165846016.0,351895552.0,12234043392.0,18867290112.0,5656658.0,1597961.0
13-04 02:42:11,33.072,15.271,51.047,0.087,0.0,0.524,0.0,4317184.0,0.0,38.0,2165964800.0,351895552.0,12259860480.0,18841354240.0,6226261.0,1909854.0
13-04 02:42:12,32.328,15.345,51.466,0.086,0.0,0.776,0.0,2191360.0,0.0,22.0,2166968320.0,351895552.0,12283199488.0,18817011712.0,3672467.0,1620769.0
13-04 02:42:13,19.388,12.585,58.163,8.759,0.0,1.105,8192.0,222679040.0,2.0,408.0,2168168448.0,351907840.0,12297596928.0,18801401856.0,5967391.0,1775774.0
13-04 02:42:14,14.150,10.354,62.985,11.734,0.0,0.777,8192.0,260046848.0,2.0,459.0,2168389632.0,351916032.0,12308897792.0,18789871616.0,2019491.0,1616424.0
13-04 02:42:15,20.601,11.502,60.601,6.609,0.0,0.687,4096.0,196014080.0,1.0,369.0,2168201216.0,351916032.0,12326748160.0,18772209664.0,9416999.0,1664581.0
13-04 02:42:16,32.821,16.068,50.427,0.0,0.0,0.684,0.0,2158592.0,0.0,19.0,2171695104.0,351916032.0,12349800448.0,18745663488.0,3718474.0,1645048.0
13-04 02:42:17,31.814,16.767,50.559,0.086,0.0,0.774,0.0,4341760.0,0.0,41.0,2175033344.0,351916032.0,12374319104.0,18717806592.0,6184411.0,1885572.0
13-04 02:42:18,33.703,15.956,49.488,0.0,0.0,0.853,0.0,2170880.0,0.0,22.0,2174746624.0,351920128.0,12399763456.0,18692644864.0,5652973.0,1602906.0
13-04 02:42:19,32.734,16.367,50.214,0.086,0.0,0.600,4096.0,4313088.0,1.0,39.0,2176888832.0,351936512.0,12423983104.0,18666266624.0,4175083.0,1882005.0
13-04 02:42:20,32.648,15.767,50.814,0.0,0.0,0.771,0.0,2154496.0,0.0,19.0,2177548288.0,351940608.0,12447383552.0,18642202624.0,3665433.0,1623847.0
13-04 02:42:21,32.900,15.931,50.216,0.087,0.0,0.866,0.0,4317184.0,0.0,38.0,2176573440.0,351948800.0,12475924480.0,18614628352.0,6224554.0,1908298.0
13-04 02:42:22,33.018,15.047,51.161,0.0,0.0,0.774,0.0,2150400.0,0.0,19.0,2178203648.0,351948800.0,12498989056.0,18589933568.0,5656234.0,1586325.0
13-04 02:42:23,31.986,16.165,50.731,0.086,0.0,1.032,0.0,4313088.0,0.0,38.0,2178748416.0,351952896.0,12523171840.0,18565201920.0,6047818.0,1819169.0
13-04 02:42:24,32.314,15.459,51.179,0.087,0.0,0.961,0.0,2170880.0,0.0,21.0,2179203072.0,351952896.0,12548399104.0,18539520000.0,5865345.0,1708127.0
13-04 02:42:25,31.972,16.421,50.738,0.0,0.0,0.869,0.0,4079616.0,0.0,26.0,2179481600.0,351952896.0,12572774400.0,18514866176.0,5817667.0,1693392.0
13-04 02:42:26,33.474,15.638,49.789,0.085,0.0,1.014,0.0,2392064.0,0.0,32.0,2181885952.0,351952896.0,12597518336.0,18487717888.0,6091181.0,1834307.0
13-04 02:42:27,32.712,16.441,50.169,0.0,0.0,0.678,0.0,2158592.0,0.0,19.0,2181967872.0,351952896.0,12620386304.0,18464768000.0,5758300.0,1660869.0
13-04 02:42:28,31.352,17.140,50.560,0.086,0.0,0.861,0.0,4325376.0,0.0,41.0,2182770688.0,351952896.0,12646133760.0,18438217728.0,4110972.0,1855697.0
13-04 02:42:29,32.584,15.298,51.253,0.0,0.0,0.864,0.0,2166784.0,0.0,21.0,2183290880.0,351961088.0,12669673472.0,18414149632.0,5706190.0,1630615.0
13-04 02:42:30,32.103,16.395,50.730,0.172,0.0,0.601,0.0,4362240.0,0.0,43.0,2183733248.0,351961088.0,12695879680.0,18387501056.0,6213574.0,1903080.0
13-04 02:42:31,32.767,16.723,49.745,0.0,0.0,0.764,0.0,2158592.0,0.0,19.0,2184888320.0,351965184.0,12719517696.0,18362703872.0,5668545.0,1613472.0
13-04 02:42:32,32.239,16.249,50.821,0.086,0.0,0.605,0.0,4321280.0,0.0,38.0,2186022912.0,351973376.0,12745109504.0,18335969280.0,5860718.0,1813441.0
13-04 02:42:33,32.215,15.093,52.074,0.0,0.0,0.618,0.0,2158592.0,0.0,19.0,2186416128.0,351977472.0,12769284096.0,18311397376.0,4026469.0,1705849.0
13-04 02:42:34,32.272,16.954,50.172,0.0,0.0,0.602,0.0,4079616.0,0.0,26.0,2187386880.0,351977472.0,12795084800.0,18284625920.0,5828830.0,1695774.0
13-04 02:42:35,32.967,16.061,50.042,0.085,0.0,0.845,0.0,2387968.0,0.0,31.0,2188128256.0,351977472.0,12817838080.0,18261131264.0,6101529.0,1848566.0
13-04 02:42:36,32.158,16.423,50.473,0.172,0.0,0.774,0.0,2170880.0,0.0,21.0,2188152832.0,351981568.0,12841660416.0,18237280256.0,3766111.0,1652072.0
13-04 02:42:37,32.021,16.610,50.257,0.086,0.0,1.027,0.0,4313088.0,0.0,38.0,2188791808.0,351981568.0,12868132864.0,18210168832.0,6050828.0,1822547.0
13-04 02:42:38,32.500,15.259,51.638,0.0,0.0,0.603,0.0,2158592.0,0.0,19.0,2190934016.0,351981568.0,12890595328.0,18185564160.0,5770508.0,1676210.0
13-04 02:42:39,32.791,16.267,50.171,0.0,0.0,0.771,0.0,4300800.0,0.0,38.0,2190393344.0,351989760.0,12918718464.0,18157973504.0,6158544.0,1870273.0
13-04 02:42:40,32.522,16.0,50.957,0.0,0.0,0.522,0.0,2187264.0,0.0,20.0,2192109568.0,351993856.0,12940357632.0,18134614016.0,3623250.0,1588917.0
13-04 02:42:41,31.842,15.526,51.667,0.088,0.0,0.877,0.0,4358144.0,0.0,41.0,2193731584.0,352006144.0,12965961728.0,18107375616.0,6241114.0,1919637.0
13-04 02:42:42,32.214,16.193,50.732,0.086,0.0,0.775,0.0,2170880.0,0.0,22.0,2193285120.0,352010240.0,12990570496.0,18083209216.0,5679067.0,1614742.0
13-04 02:42:43,31.556,16.509,51.075,0.0,0.0,0.860,0.0,4194304.0,0.0,34.0,2193534976.0,352018432.0,13015625728.0,18057895936.0,5872202.0,1716095.0
13-04 02:42:44,31.633,17.602,49.915,0.0,0.0,0.850,0.0,2273280.0,0.0,25.0,2193506304.0,352018432.0,13040873472.0,18032676864.0,4042552.0,1804624.0
13-04 02:42:45,30.356,14.918,51.951,2.255,0.0,0.520,8192.0,149262336.0,2.0,268.0,2193924096.0,352026624.0,13061836800.0,18011287552.0,5615129.0,1589957.0
13-04 02:42:46,18.497,12.500,57.855,10.304,0.0,0.845,4096.0,264245248.0,1.0,467.0,2195726336.0,352034816.0,13076611072.0,17994702848.0,4406143.0,1815729.0
13-04 02:42:47,15.718,10.790,63.466,9.261,0.0,0.765,8192.0,269619200.0,2.0,467.0,2196688896.0,352038912.0,13088350208.0,17981997056.0,1665186.0,1632170.0
13-04 02:42:48,34.0,13.913,51.217,0.261,0.0,0.609,0.0,6078464.0,0.0,43.0,2196271104.0,352038912.0,13114978304.0,17955786752.0,9572016.0,1743946.0
13-04 02:42:49,33.190,15.094,50.600,0.0,0.0,1.115,0.0,2154496.0,0.0,20.0,2197807104.0,352038912.0,13136822272.0,17932406784.0,5756730.0,1653549.0
13-04 02:42:50,31.364,16.334,51.607,0.0,0.0,0.695,0.0,4325376.0,0.0,38.0,2196578304.0,352038912.0,13164404736.0,17906053120.0,6135950.0,1866630.0
13-04 02:42:51,34.251,15.663,49.053,0.172,0.0,0.861,0.0,14311424.0,0.0,41.0,2198093824.0,352038912.0,13197099008.0,17871843328.0,5692750.0,1625910.0
13-04 02:42:52,33.853,16.537,48.571,0.346,0.0,0.693,4096.0,34119680.0,1.0,99.0,2200756224.0,352047104.0,13210271744.0,17856000000.0,4145202.0,1867231.0
13-04 02:42:53,32.355,15.358,51.337,0.086,0.0,0.863,0.0,2150400.0,0.0,19.0,2200608768.0,352051200.0,13233139712.0,17833275392.0,5786068.0,1679630.0
13-04 02:42:54,32.411,15.385,51.253,0.086,0.0,0.864,0.0,2174976.0,0.0,21.0,2200674304.0,352051200.0,13259227136.0,17807122432.0,5804934.0,1686239.0
13-04 02:42:55,33.015,15.465,50.565,0.0,0.0,0.956,0.0,4308992.0,0.0,38.0,2201247744.0,352051200.0,13284925440.0,17780850688.0,4112062.0,1845912.0
13-04 02:42:56,31.037,15.955,51.874,0.0,0.0,1.133,0.0,2162688.0,0.0,19.0,2201456640.0,352051200.0,13309034496.0,17756532736.0,5680563.0,1616986.0
13-04 02:42:57,33.247,15.378,50.258,0.086,0.0,1.031,0.0,4313088.0,0.0,38.0,2201870336.0,352055296.0,13332774912.0,17732374528.0,6198471.0,1898989.0
13-04 02:42:58,31.212,16.391,51.700,0.0,0.0,0.697,0.0,2154496.0,0.0,19.0,2202636288.0,352055296.0,13358309376.0,17706074112.0,5752940.0,1653178.0
13-04 02:42:59,32.255,15.472,51.486,0.087,0.0,0.699,0.0,4313088.0,0.0,38.0,2204524544.0,352055296.0,13383626752.0,17678868480.0,6128883.0,1849761.0
13-04 02:43:00,30.642,16.580,52.083,0.087,0.0,0.608,0.0,2162688.0,0.0,21.0,2205782016.0,352055296.0,13405016064.0,17656221696.0,3669401.0,1617540.0
13-04 02:43:01,33.590,14.786,50.598,0.085,0.0,0.940,0.0,4083712.0,0.0,26.0,2205650944.0,352059392.0,13432442880.0,17628921856.0,5895053.0,1736709.0
13-04 02:43:02,32.388,16.753,50.172,0.0,0.0,0.687,0.0,2383872.0,0.0,31.0,2206437376.0,352059392.0,13455978496.0,17604599808.0,6072074.0,1822146.0
13-04 02:43:03,32.792,15.628,50.897,0.0,0.0,0.683,0.0,2162688.0,0.0,22.0,2206244864.0,352063488.0,13480640512.0,17580126208.0,5717196.0,1638293.0
13-04 02:43:04,31.670,16.265,51.033,0.172,0.0,0.861,0.0,4313088.0,0.0,38.0,2207932416.0,352067584.0,13505155072.0,17553920000.0,4054932.0,1806977.0
13-04 02:43:05,31.786,15.587,51.839,0.0,0.0,0.788,0.0,2154496.0,0.0,19.0,2208149504.0,352071680.0,13529235456.0,17529618432.0,5807379.0,1691209.0
13-04 02:43:06,32.532,16.652,50.043,0.086,0.0,0.687,0.0,4345856.0,0.0,41.0,2209734656.0,352079872.0,13553344512.0,17503916032.0,6170781.0,1866230.0
13-04 02:43:07,31.865,16.408,50.864,0.0,0.0,0.864,0.0,2154496.0,0.0,19.0,2209280000.0,352079872.0,13579587584.0,17478127616.0,5673987.0,1623540.0
13-04 02:43:08,32.474,16.151,50.515,0.086,0.0,0.773,0.0,4222976.0,0.0,35.0,2210758656.0,352083968.0,13604106240.0,17452126208.0,3963935.0,1773141.0
13-04 02:43:09,33.732,13.834,51.836,0.256,0.0,0.342,0.0,20516864.0,0.0,85.0,2215780352.0,352088064.0,13627207680.0,17423998976.0,5190774.0,880637.0
13-04 02:43:10,32.018,11.842,56.053,0.088,0.0,0.0,4096.0,8790016.0,1.0,68.0,2216574976.0,352100352.0,13654044672.0,17396355072.0,442943.0,236310.0
13-04 02:43:11,33.447,12.649,53.480,0.424,0.0,0.0,0.0,25083904.0,0.0,97.0,2217897984.0,352104448.0,13680009216.0,17369063424.0,495959.0,237431.0
13-04 02:43:12,32.616,12.478,54.733,0.172,0.0,0.0,0.0,6500352.0,0.0,60.0,2218643456.0,352112640.0,13706670080.0,17341648896.0,441979.0,235069.0
13-04 02:43:13,32.378,11.372,56.076,0.087,0.0,0.087,0.0,6455296.0,0.0,58.0,2219798528.0,352112640.0,13732990976.0,17314172928.0,442465.0,235595.0
13-04 02:43:14,31.803,12.330,55.612,0.255,0.0,0.0,0.0,8605696.0,0.0,76.0,2221199360.0,352112640.0,13760176128.0,17285586944.0,589188.0,313775.0
13-04 02:43:15,32.646,11.512,55.670,0.172,0.0,0.0,0.0,6447104.0,0.0,57.0,2221252608.0,352129024.0,13789392896.0,17256300544.0,441692.0,235602.0
13-04 02:43:16,32.211,12.176,55.527,0.086,0.0,0.0,0.0,6434816.0,0.0,57.0,2221395968.0,352137216.0,13815447552.0,17230094336.0,440320.0,232985.0
13-04 02:43:17,25.935,10.884,59.694,3.401,0.0,0.085,4096.0,85405696.0,1.0,188.0,2222104576.0,352153600.0,13837389824.0,17207427072.0,294790.0,157289.0
13-04 02:43:18,0.167,0.668,86.550,12.615,0.0,0.0,12288.0,268460032.0,3.0,473.0,2222620672.0,352174080.0,13839400960.0,17204879360.0,2399.0,3114.0
13-04 02:43:19,0.167,0.835,85.810,13.189,0.0,0.0,8192.0,264347648.0,2.0,407.0,2222592000.0,352178176.0,13839425536.0,17204879360.0,1896.0,2550.0
13-04 02:43:20,28.802,11.725,58.539,0.935,0.0,0.0,0.0,35729408.0,0.0,99.0,2221862912.0,352182272.0,13863960576.0,17181069312.0,441797.0,235756.0
13-04 02:43:21,32.644,11.800,55.383,0.086,0.0,0.086,0.0,6475776.0,0.0,57.0,2224394240.0,352182272.0,13889253376.0,17153245184.0,442270.0,236374.0
13-04 02:43:22,32.599,11.685,55.546,0.169,0.0,0.0,0.0,8642560.0,0.0,81.0,2224807936.0,352190464.0,13917786112.0,17124290560.0,440972.0,234301.0
13-04 02:43:23,31.752,11.993,56.169,0.086,0.0,0.0,0.0,6447104.0,0.0,57.0,2225213440.0,352190464.0,13945778176.0,17095892992.0,587863.0,312021.0
13-04 02:43:24,31.293,12.500,56.034,0.172,0.0,0.0,0.0,6508544.0,0.0,62.0,2227421184.0,352190464.0,13972426752.0,17067036672.0,442466.0,236790.0
13-04 02:43:25,32.066,11.668,56.007,0.173,0.0,0.086,0.0,6447104.0,0.0,57.0,2227847168.0,352190464.0,13998493696.0,17040543744.0,440868.0,233841.0
13-04 02:43:26,31.745,10.383,57.191,0.681,0.0,0.0,4096.0,38305792.0,1.0,134.0,2228129792.0,352202752.0,14051008512.0,16987734016.0,445665.0,236712.0
13-04 02:43:27,1.248,0.666,97.920,0.166,0.0,0.0,0.0,13701120.0,0.0,31.0,2230452224.0,352202752.0,14024126464.0,17012293632.0,3953.0,4619.0
13-04 02:43:28,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230411264.0,352202752.0,14024126464.0,17012334592.0,4064.0,5238.0
13-04 02:43:29,0.250,0.499,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230530048.0,352202752.0,14024134656.0,17012207616.0,2943.0,4702.0
13-04 02:43:30,0.167,0.334,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2230525952.0,352202752.0,14024138752.0,17012207616.0,3015.0,4027.0
13-04 02:43:31,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230525952.0,352202752.0,14024138752.0,17012207616.0,2677.0,3173.0
13-04 02:43:32,0.167,0.334,99.498,0.0,0.0,0.0,0.0,69632.0,0.0,2.0,2230525952.0,352202752.0,14024138752.0,17012207616.0,2735.0,3428.0
13-04 02:43:33,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2230652928.0,352202752.0,14024138752.0,17012080640.0,3050.0,4163.0
13-04 02:43:34,8.545,6.514,84.433,0.0,0.0,0.508,0.0,0.0,0.0,0.0,2229100544.0,352202752.0,14029500416.0,17008271360.0,941025.0,928967.0
13-04 02:43:35,30.051,15.839,53.596,0.0,0.0,0.514,0.0,2166784.0,0.0,19.0,2230145024.0,352202752.0,14050906112.0,16985821184.0,5846902.0,1748369.0
13-04 02:43:36,31.261,16.753,51.123,0.086,0.0,0.777,0.0,2166784.0,0.0,21.0,2230276096.0,352202752.0,14075826176.0,16960770048.0,5712313.0,1683751.0
13-04 02:43:37,32.790,16.738,49.700,0.0,0.0,0.773,0.0,4202496.0,0.0,33.0,2231271424.0,352206848.0,14100037632.0,16935559168.0,4057779.0,1878021.0
13-04 02:43:38,31.611,16.365,50.904,0.086,0.0,1.034,0.0,2277376.0,0.0,29.0,2232111104.0,352206848.0,14124912640.0,16909844480.0,6164481.0,1906866.0
13-04 02:43:39,31.878,16.594,51.092,0.0,0.0,0.437,0.0,2166784.0,0.0,20.0,2232061952.0,352206848.0,14147837952.0,16886968320.0,5737215.0,1705273.0
13-04 02:43:40,30.944,16.434,51.836,0.0,0.0,0.787,0.0,4190208.0,0.0,32.0,2233442304.0,352206848.0,14173978624.0,16859447296.0,6042798.0,1855519.0
13-04 02:43:41,31.826,16.174,51.304,0.0,0.0,0.696,0.0,2273280.0,0.0,26.0,2232827904.0,352206848.0,14197968896.0,16836071424.0,6295251.0,1994065.0
13-04 02:43:42,31.184,15.194,52.473,0.088,0.0,1.060,0.0,2158592.0,0.0,21.0,2235781120.0,352206848.0,14221021184.0,16810065920.0,5867252.0,1758798.0
13-04 02:43:43,31.935,16.096,51.113,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,2235072512.0,352206848.0,14244044800.0,16787750912.0,3811918.0,1746099.0
13-04 02:43:44,32.430,14.948,51.573,0.087,0.0,0.962,0.0,4349952.0,0.0,41.0,2235736064.0,352206848.0,14271016960.0,16760115200.0,6417127.0,2065113.0
13-04 02:43:45,30.495,16.768,52.042,0.0,0.0,0.695,0.0,2150400.0,0.0,19.0,2237194240.0,352210944.0,14294810624.0,16734859264.0,5772786.0,1711568.0
13-04 02:43:46,32.522,15.130,51.217,0.087,0.0,1.043,0.0,2154496.0,0.0,19.0,2238074880.0,352210944.0,14318153728.0,16710635520.0,5854550.0,1760303.0
13-04 02:43:47,30.628,16.928,51.396,0.087,0.0,0.960,0.0,4308992.0,0.0,39.0,2238337024.0,352210944.0,14344572928.0,16683954176.0,6467594.0,2084963.0
13-04 02:43:48,32.075,16.295,50.943,0.0,0.0,0.686,0.0,2166784.0,0.0,21.0,2238300160.0,352215040.0,14366896128.0,16661663744.0,5757764.0,1713545.0
13-04 02:43:49,32.536,15.201,51.238,0.0,0.0,1.025,0.0,2158592.0,0.0,19.0,2239188992.0,352219136.0,14391959552.0,16635707392.0,5940648.0,1801713.0
13-04 02:43:50,32.624,16.695,49.744,0.085,0.0,0.852,0.0,4222976.0,0.0,35.0,2240126976.0,352219136.0,14416478208.0,16610250752.0,6068118.0,1870866.0
13-04 02:43:51,31.673,15.125,52.313,0.0,0.0,0.890,0.0,2273280.0,0.0,25.0,2241392640.0,352219136.0,14441033728.0,16584429568.0,5329768.0,1950057.0
13-04 02:43:52,31.924,16.480,50.733,0.0,0.0,0.863,0.0,2150400.0,0.0,20.0,2241937408.0,352223232.0,14464049152.0,16560865280.0,4605018.0,1696873.0
13-04 02:43:53,31.574,15.830,51.557,0.087,0.0,0.952,0.0,4194304.0,0.0,33.0,2242678784.0,352223232.0,14489067520.0,16535105536.0,6064560.0,1855472.0
13-04 02:43:54,27.388,12.849,53.931,5.156,0.0,0.676,8192.0,81014784.0,2.0,115.0,2241970176.0,352239616.0,14512025600.0,16512839680.0,5955416.0,1812023.0
13-04 02:43:55,2.564,1.538,74.957,20.855,0.0,0.085,8192.0,266514432.0,2.0,454.0,2243596288.0,352247808.0,14512603136.0,16510627840.0,647930.0,1132457.0
13-04 02:43:56,7.027,2.999,78.578,11.311,0.0,0.086,4096.0,235585536.0,1.0,419.0,2243362816.0,352251904.0,14518288384.0,16505171968.0,2679314.0,1208872.0
13-04 02:43:57,33.563,16.007,49.570,0.086,0.0,0.775,0.0,2031616.0,0.0,13.0,2244132864.0,352251904.0,14542315520.0,16480374784.0,3634604.0,1645389.0
13-04 02:43:58,28.144,17.150,53.474,0.0,0.0,1.231,0.0,118784.0,0.0,6.0,2254413824.0,352251904.0,14563725312.0,16448684032.0,6856386.0,2291940.0
13-04 02:43:59,30.823,17.143,51.082,0.0,0.0,0.952,0.0,2027520.0,0.0,13.0,2255048704.0,352256000.0,14586609664.0,16425160704.0,4201326.0,1959227.0
13-04 02:44:00,32.931,15.086,50.948,0.086,0.0,0.948,0.0,2166784.0,0.0,22.0,2256506880.0,352256000.0,14611382272.0,16398929920.0,8226650.0,1916991.0
13-04 02:44:01,31.461,15.730,51.426,0.0,0.0,1.383,0.0,2150400.0,0.0,19.0,2257125376.0,352256000.0,14633472000.0,16376221696.0,8380839.0,2023354.0
13-04 02:44:02,30.612,17.942,50.510,0.085,0.0,0.850,0.0,2281472.0,0.0,25.0,2257575936.0,352256000.0,14658916352.0,16350326784.0,8650669.0,2176893.0
13-04 02:44:03,31.119,16.346,51.923,0.0,0.0,0.612,0.0,2150400.0,0.0,19.0,2258104320.0,352256000.0,14681587712.0,16327127040.0,5932466.0,1769306.0
13-04 02:44:04,32.841,16.073,50.304,0.0,0.0,0.782,0.0,2150400.0,0.0,19.0,2259075072.0,352256000.0,14704553984.0,16303190016.0,7781864.0,1707360.0
13-04 02:44:05,30.641,17.384,51.185,0.088,0.0,0.702,0.0,4190208.0,0.0,32.0,2260852736.0,352256000.0,14731386880.0,16274579456.0,6162299.0,1932989.0
13-04 02:44:06,32.264,15.785,51.084,0.087,0.0,0.781,0.0,2285568.0,0.0,28.0,2261192704.0,352256000.0,14754791424.0,16250834944.0,6262541.0,1955730.0
13-04 02:44:07,32.705,15.753,50.685,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,2260209664.0,352260096.0,14779047936.0,16227557376.0,5809073.0,1750258.0
13-04 02:44:08,32.052,16.070,50.917,0.0,0.0,0.961,0.0,3936256.0,0.0,27.0,2261696512.0,352264192.0,14803099648.0,16202014720.0,3996966.0,1849607.0
13-04 02:44:09,32.873,15.962,50.216,0.086,0.0,0.863,0.0,2375680.0,0.0,31.0,2262470656.0,352272384.0,14828683264.0,16175648768.0,6283801.0,1984874.0
13-04 02:44:10,30.694,15.658,52.580,0.0,0.0,1.068,0.0,2154496.0,0.0,19.0,2263531520.0,352272384.0,14851526656.0,16151744512.0,5819760.0,1740817.0
13-04 02:44:11,32.442,15.876,50.906,0.086,0.0,0.690,0.0,2158592.0,0.0,19.0,2264002560.0,352272384.0,14876090368.0,16126709760.0,5910797.0,1785669.0
13-04 02:44:12,33.103,15.603,49.828,0.172,0.0,1.293,0.0,4325376.0,0.0,40.0,2264281088.0,352272384.0,14900158464.0,16102363136.0,6256757.0,1977144.0
13-04 02:44:13,32.931,15.431,50.948,0.0,0.0,0.690,0.0,2150400.0,0.0,19.0,2265948160.0,352272384.0,14924222464.0,16076632064.0,5808177.0,1731147.0
13-04 02:44:14,32.849,16.510,49.957,0.0,0.0,0.684,0.0,2158592.0,0.0,22.0,2266898432.0,352272384.0,14949216256.0,16050688000.0,5870050.0,1770683.0
13-04 02:44:15,31.389,17.324,50.515,0.086,0.0,0.686,0.0,4321280.0,0.0,38.0,2266050560.0,352276480.0,14974189568.0,16026558464.0,6400148.0,2019373.0
13-04 02:44:16,31.163,15.799,52.170,0.0,0.0,0.868,0.0,2191360.0,0.0,20.0,2267299840.0,352284672.0,14996492288.0,16002998272.0,3803136.0,1733710.0
13-04 02:44:17,33.247,15.550,50.344,0.086,0.0,0.773,0.0,2150400.0,0.0,19.0,2268700672.0,352284672.0,15020060672.0,15978029056.0,5831945.0,1755893.0
13-04 02:44:18,30.511,16.314,51.940,0.176,0.0,1.058,0.0,4202496.0,0.0,34.0,2269708288.0,352284672.0,15045971968.0,15951110144.0,6206169.0,1935915.0
13-04 02:44:19,31.693,16.926,50.604,0.0,0.0,0.777,0.0,2269184.0,0.0,25.0,2270330880.0,352288768.0,15069933568.0,15926521856.0,6116711.0,1905106.0
13-04 02:44:20,31.451,15.899,51.868,0.0,0.0,0.782,0.0,2154496.0,0.0,19.0,2271830016.0,352296960.0,15092727808.0,15902220288.0,5886131.0,1769247.0
13-04 02:44:21,31.497,16.437,50.861,0.0,0.0,1.205,0.0,2211840.0,0.0,25.0,2271825920.0,352301056.0,15117750272.0,15877197824.0,5901595.0,1780109.0
13-04 02:44:22,33.249,16.074,49.831,0.0,0.0,0.846,0.0,4296704.0,0.0,36.0,2272600064.0,352301056.0,15141502976.0,15852670976.0,6273400.0,1964658.0
13-04 02:44:23,33.822,15.617,49.353,0.345,0.0,0.863,4096.0,17571840.0,1.0,53.0,2273366016.0,352313344.0,15176925184.0,15816470528.0,5871976.0,1769893.0
13-04 02:44:24,33.100,15.149,50.876,0.175,0.0,0.701,0.0,9973760.0,0.0,44.0,2273185792.0,352317440.0,15187447808.0,15806124032.0,3795095.0,1721805.0
13-04 02:44:25,30.382,17.535,51.215,0.0,0.0,0.868,0.0,4268032.0,0.0,37.0,2273816576.0,352329728.0,15213756416.0,15779172352.0,6290804.0,1990061.0
13-04 02:44:26,29.106,16.085,51.489,2.383,0.0,0.936,4096.0,114806784.0,1.0,194.0,2273886208.0,352333824.0,15234543616.0,15758311424.0,6102495.0,1891449.0
13-04 02:44:27,16.090,11.159,61.938,10.121,0.0,0.692,8192.0,268414976.0,2.0,481.0,2274312192.0,352342016.0,15246123008.0,15746297856.0,2200666.0,1740562.0
13-04 02:44:28,14.859,11.699,61.315,11.102,0.0,1.025,12288.0,269664256.0,3.0,490.0,2276290560.0,352354304.0,15258648576.0,15731781632.0,1769774.0,1737940.0
13-04 02:44:29,31.707,14.808,52.091,0.697,0.0,0.697,0.0,25690112.0,0.0,70.0,2274635776.0,352358400.0,15285243904.0,15706836992.0,9655549.0,1870134.0
13-04 02:44:30,33.391,15.060,50.688,0.0,0.0,0.861,0.0,2170880.0,0.0,20.0,2277838848.0,352362496.0,15307083776.0,15681789952.0,2329846.0,1681575.0
13-04 02:44:31,32.297,16.408,50.518,0.0,0.0,0.777,0.0,4198400.0,0.0,32.0,2277888000.0,352370688.0,15334154240.0,15654662144.0,4021807.0,1863591.0
13-04 02:44:32,31.724,16.121,51.379,0.086,0.0,0.690,0.0,2277376.0,0.0,25.0,2277412864.0,352374784.0,15357513728.0,15631773696.0,6134560.0,1855180.0
13-04 02:44:33,32.504,16.123,50.600,0.0,0.0,0.772,0.0,2154496.0,0.0,19.0,2277625856.0,352374784.0,15382446080.0,15606628352.0,8568601.0,1696010.0
13-04 02:44:34,34.579,16.073,48.045,0.348,0.0,0.956,0.0,37933056.0,0.0,92.0,2280853504.0,352378880.0,15436922880.0,15548919808.0,8872932.0,1783297.0
13-04 02:44:35,33.075,16.710,49.526,0.172,0.0,0.517,4096.0,15327232.0,1.0,62.0,2279981056.0,352382976.0,15429210112.0,15557500928.0,6692516.0,2037514.0
13-04 02:44:36,31.543,16.795,50.980,0.085,0.0,0.597,0.0,2158592.0,0.0,19.0,2280124416.0,352387072.0,15452848128.0,15533715456.0,5836836.0,1736784.0
13-04 02:44:37,32.244,15.477,51.333,0.086,0.0,0.860,0.0,2174976.0,0.0,20.0,2281566208.0,352387072.0,15476682752.0,15508439040.0,5843161.0,1756623.0
13-04 02:44:38,32.432,16.129,50.828,0.0,0.0,0.610,0.0,4202496.0,0.0,32.0,2281156608.0,352387072.0,15501697024.0,15483834368.0,6085240.0,1892442.0
13-04 02:44:39,33.333,15.556,50.342,0.0,0.0,0.769,0.0,2285568.0,0.0,25.0,2281988096.0,352387072.0,15525584896.0,15459115008.0,6214706.0,1946170.0
13-04 02:44:40,33.133,15.577,50.688,0.0,0.0,0.602,0.0,2158592.0,0.0,19.0,2283053056.0,352387072.0,15548719104.0,15434915840.0,5759317.0,1686350.0
13-04 02:44:41,32.874,16.523,49.484,0.172,0.0,0.947,0.0,4210688.0,0.0,34.0,2283765760.0,352391168.0,15574118400.0,15408799744.0,6004377.0,1847093.0
13-04 02:44:42,31.688,16.104,51.342,0.0,0.0,0.866,0.0,2277376.0,0.0,25.0,2284408832.0,352391168.0,15598579712.0,15383695360.0,6315510.0,2006808.0
13-04 02:44:43,31.234,16.739,51.079,0.086,0.0,0.863,0.0,2162688.0,0.0,19.0,2284097536.0,352391168.0,15622852608.0,15359733760.0,5771135.0,1712699.0
13-04 02:44:44,32.650,15.812,50.256,0.085,0.0,1.197,0.0,2162688.0,0.0,19.0,2287202304.0,352391168.0,15644381184.0,15335100416.0,5913669.0,1776329.0
13-04 02:44:45,32.496,15.858,50.780,0.0,0.0,0.867,0.0,4329472.0,0.0,38.0,2286452736.0,352391168.0,15671062528.0,15309168640.0,4304428.0,1964083.0
13-04 02:44:46,31.431,15.277,52.414,0.0,0.0,0.878,0.0,2154496.0,0.0,19.0,2287874048.0,352391168.0,15694196736.0,15284613120.0,5830860.0,1775168.0
13-04 02:44:47,32.872,15.571,50.260,0.087,0.0,1.211,0.0,2174976.0,0.0,21.0,2287857664.0,352391168.0,15718801408.0,15260024832.0,5812889.0,1735910.0
13-04 02:44:48,32.444,16.093,50.602,0.086,0.0,0.775,0.0,4358144.0,0.0,39.0,2288128000.0,352391168.0,15745404928.0,15233150976.0,6471742.0,2064360.0
13-04 02:44:49,33.390,15.582,50.171,0.0,0.0,0.856,0.0,2174976.0,0.0,22.0,2289573888.0,352391168.0,15766900736.0,15210209280.0,5754527.0,1699120.0
13-04 02:44:50,31.913,16.174,51.304,0.0,0.0,0.609,0.0,2162688.0,0.0,19.0,2289942528.0,352391168.0,15791452160.0,15185289216.0,5908197.0,1788241.0
13-04 02:44:51,30.026,17.032,51.888,0.088,0.0,0.966,0.0,4341760.0,0.0,41.0,2291916800.0,352399360.0,15816130560.0,15158628352.0,6223712.0,1950092.0
13-04 02:44:52,33.276,15.654,50.385,0.0,0.0,0.684,0.0,2158592.0,0.0,20.0,2291216384.0,352399360.0,15840718848.0,15134740480.0,5992930.0,1824816.0
13-04 02:44:53,32.442,16.307,50.388,0.173,0.0,0.690,0.0,2174976.0,0.0,22.0,2290843648.0,352399360.0,15865077760.0,15110754304.0,3740675.0,1699404.0
13-04 02:44:54,32.266,17.355,49.621,0.0,0.0,0.758,0.0,4190208.0,0.0,32.0,2292641792.0,352415744.0,15889326080.0,15084691456.0,6121787.0,1901184.0
13-04 02:44:55,33.362,15.870,50.341,0.0,0.0,0.427,0.0,2289664.0,0.0,25.0,2294071296.0,352419840.0,15913828352.0,15058755584.0,6156052.0,1844932.0
13-04 02:44:56,33.074,15.026,50.950,0.086,0.0,0.864,0.0,2146304.0,0.0,19.0,2294161408.0,352423936.0,15937576960.0,15034912768.0,5854603.0,1778531.0
13-04 02:44:57,32.921,14.298,51.898,0.0,0.0,0.883,0.0,2174976.0,0.0,19.0,2294083584.0,352423936.0,15961559040.0,15011008512.0,5998842.0,1856687.0
13-04 02:44:58,29.327,15.175,53.112,1.535,0.0,0.853,0.0,31125504.0,0.0,77.0,2295177216.0,352428032.0,15984328704.0,14987141120.0,6141683.0,1920451.0
13-04 02:44:59,3.963,1.855,79.342,14.755,0.0,0.084,8192.0,266227712.0,2.0,470.0,2295750656.0,352440320.0,15987478528.0,14983405568.0,639854.0,1121358.0
13-04 02:45:00,3.869,1.850,79.731,14.466,0.0,0.084,8192.0,265580544.0,2.0,487.0,2295562240.0,352448512.0,15989968896.0,14981095424.0,1059155.0,1114289.0
13-04 02:45:01,21.225,11.475,64.021,2.934,0.0,0.345,4096.0,97374208.0,1.0,175.0,2296258560.0,352456704.0,16005963776.0,14964396032.0,2577376.0,1412566.0
13-04 02:45:02,28.902,18.010,51.801,0.0,0.0,1.286,0.0,110592.0,0.0,6.0,2299248640.0,352456704.0,16027099136.0,14940270592.0,8524126.0,2100799.0
13-04 02:45:03,32.316,16.624,50.297,0.0,0.0,0.763,0.0,2039808.0,0.0,13.0,2298916864.0,352456704.0,16049848320.0,14917853184.0,8437023.0,2043979.0
13-04 02:45:04,29.896,16.984,51.820,0.087,0.0,1.213,0.0,151552.0,0.0,9.0,2297991168.0,352464896.0,16071450624.0,14897168384.0,8610075.0,2092371.0
13-04 02:45:05,30.990,16.840,50.694,0.087,0.0,1.389,0.0,2162688.0,0.0,19.0,2298425344.0,352464896.0,16096587776.0,14871597056.0,8486985.0,2119876.0
13-04 02:45:06,31.119,16.346,51.661,0.087,0.0,0.787,0.0,2179072.0,0.0,22.0,2299146240.0,352464896.0,16119005184.0,14848458752.0,6131225.0,1890283.0
13-04 02:45:07,31.722,15.290,52.373,0.0,0.0,0.615,0.0,2162688.0,0.0,19.0,2298757120.0,352464896.0,16143822848.0,14824030208.0,5969428.0,1796202.0
13-04 02:45:08,31.556,16.346,51.049,0.0,0.0,1.049,0.0,4202496.0,0.0,33.0,2301562880.0,352477184.0,16167088128.0,14797946880.0,6117935.0,1908110.0
13-04 02:45:09,31.814,16.681,50.731,0.086,0.0,0.688,0.0,2289664.0,0.0,25.0,2302668800.0,352477184.0,16191967232.0,14771961856.0,6357726.0,2015931.0
13-04 02:45:10,32.504,16.381,50.257,0.086,0.0,0.772,0.0,2187264.0,0.0,22.0,2303635456.0,352477184.0,16213868544.0,14749093888.0,3849050.0,1756996.0
13-04 02:45:11,31.913,16.261,51.217,0.0,0.0,0.609,0.0,2158592.0,0.0,19.0,2302324736.0,352477184.0,16240132096.0,14724141056.0,5812560.0,1729952.0
13-04 02:45:12,31.073,17.082,50.644,0.086,0.0,1.116,0.0,4325376.0,0.0,38.0,2302509056.0,352477184.0,16266199040.0,14697889792.0,6428196.0,2059873.0
13-04 02:45:13,31.288,16.076,51.513,0.0,0.0,1.124,0.0,2166784.0,0.0,19.0,2305077248.0,352477184.0,16287842304.0,14673678336.0,5855505.0,1753825.0
13-04 02:45:14,31.737,17.451,50.128,0.0,0.0,0.684,0.0,2154496.0,0.0,19.0,2304589824.0,352477184.0,16312713216.0,14649294848.0,5732648.0,1685029.0
13-04 02:45:15,31.510,16.580,50.694,0.087,0.0,1.128,0.0,4194304.0,0.0,32.0,2305880064.0,352477184.0,16337633280.0,14623084544.0,6170556.0,1911480.0
13-04 02:45:16,32.072,16.251,50.731,0.0,0.0,0.946,0.0,2297856.0,0.0,27.0,2305957888.0,352477184.0,16361656320.0,14598983680.0,6131949.0,1895949.0
13-04 02:45:17,32.783,15.565,50.783,0.087,0.0,0.783,0.0,2162688.0,0.0,19.0,2306678784.0,352477184.0,16384638976.0,14575280128.0,5866202.0,1734691.0
13-04 02:45:18,33.133,15.577,50.430,0.0,0.0,0.861,0.0,4198400.0,0.0,32.0,2307031040.0,352481280.0,16409931776.0,14549630976.0,3922390.0,1809020.0
13-04 02:45:19,32.560,15.979,50.515,0.0,0.0,0.945,0.0,2277376.0,0.0,25.0,2308714496.0,352489472.0,16434241536.0,14523629568.0,6261011.0,1964855.0
13-04 02:45:20,32.750,14.886,51.751,0.088,0.0,0.525,0.0,2158592.0,0.0,19.0,2308034560.0,352489472.0,16458809344.0,14499741696.0,5790577.0,1726995.0
13-04 02:45:21,30.769,16.180,51.547,0.0,0.0,1.503,0.0,4124672.0,0.0,28.0,2310012928.0,352489472.0,16483037184.0,14473535488.0,5895764.0,1752427.0
13-04 02:45:22,30.114,16.857,51.800,0.176,0.0,1.054,0.0,2408448.0,0.0,33.0,2310578176.0,352489472.0,16508092416.0,14447915008.0,6350071.0,2038171.0
13-04 02:45:23,31.509,16.064,51.809,0.0,0.0,0.618,0.0,2187264.0,0.0,22.0,2310414336.0,352489472.0,16530608128.0,14425563136.0,5890478.0,1771167.0
13-04 02:45:24,33.106,16.297,49.915,0.0,0.0,0.683,0.0,2166784.0,0.0,22.0,2311593984.0,352489472.0,16555474944.0,14399516672.0,5791870.0,1714628.0
13-04 02:45:25,32.116,16.907,49.873,0.085,0.0,1.020,0.0,4313088.0,0.0,39.0,2312200192.0,352493568.0,16581259264.0,14373122048.0,6400295.0,2041278.0
13-04 02:45:26,32.103,16.395,50.644,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,2313474048.0,352497664.0,16604647424.0,14348455936.0,3766580.0,1716788.0
13-04 02:45:27,32.216,15.464,51.289,0.086,0.0,0.945,0.0,2174976.0,0.0,21.0,2313060352.0,352497664.0,16627073024.0,14326444032.0,5839368.0,1708541.0
13-04 02:45:28,31.174,16.667,51.295,0.0,0.0,0.864,0.0,4182016.0,0.0,32.0,2313170944.0,352505856.0,16653688832.0,14299709440.0,6083824.0,1901402.0
13-04 02:45:29,33.162,16.581,49.402,0.0,0.0,0.855,0.0,2265088.0,0.0,25.0,2313789440.0,352509952.0,16677687296.0,14275088384.0,6096630.0,1876269.0
13-04 02:45:30,32.358,16.179,50.602,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,2314727424.0,352514048.0,16701153280.0,14250680320.0,5877911.0,1720344.0
13-04 02:45:31,19.724,14.298,55.728,9.733,0.0,0.517,12288.0,248414208.0,3.0,429.0,2315948032.0,352526336.0,16716914688.0,14233686016.0,4625084.0,1979966.0
13-04 02:45:32,17.432,10.629,60.799,10.374,0.0,0.765,8192.0,268546048.0,2.0,487.0,2317021184.0,352534528.0,16730001408.0,14219517952.0,1773754.0,1744006.0
13-04 02:45:33,23.650,13.025,55.784,6.598,0.0,0.943,0.0,164220928.0,0.0,305.0,2317639680.0,352538624.0,16748453888.0,14200442880.0,7335158.0,1709980.0
13-04 02:45:34,31.538,14.857,53.171,0.087,0.0,0.348,0.0,4317184.0,0.0,39.0,2319798272.0,352542720.0,16773373952.0,14173360128.0,3240677.0,1140769.0
13-04 02:45:35,36.223,11.931,51.073,0.773,0.0,0.0,4096.0,46780416.0,1.0,134.0,2320199680.0,352550912.0,16836734976.0,14109589504.0,440930.0,234301.0
13-04 02:45:36,32.558,12.489,54.522,0.258,0.0,0.172,0.0,16367616.0,0.0,81.0,2321534976.0,352550912.0,16825249792.0,14119739392.0,4511314.0,264468.0
13-04 02:45:37,32.216,11.684,55.928,0.172,0.0,0.0,0.0,6467584.0,0.0,57.0,2320986112.0,352559104.0,16852258816.0,14093271040.0,441951.0,235321.0
13-04 02:45:38,32.195,12.126,55.508,0.171,0.0,0.0,0.0,8634368.0,0.0,77.0,2322612224.0,352567296.0,16881893376.0,14062002176.0,2619454.0,342773.0
13-04 02:45:39,32.625,13.169,54.036,0.170,0.0,0.0,0.0,9744384.0,0.0,70.0,2323898368.0,352571392.0,16907534336.0,14035070976.0,442111.0,235389.0
13-04 02:45:40,32.106,12.414,55.223,0.171,0.0,0.086,0.0,6451200.0,0.0,59.0,2325229568.0,352575488.0,16933761024.0,14007508992.0,443396.0,238602.0
13-04 02:45:41,34.044,12.543,52.645,0.683,0.0,0.085,0.0,28200960.0,0.0,102.0,2326274048.0,352579584.0,16979251200.0,13960970240.0,426139.0,227730.0
13-04 02:45:42,31.234,12.770,55.910,0.086,0.0,0.0,0.0,10027008.0,0.0,73.0,2327752704.0,352583680.0,16985165824.0,13953572864.0,441884.0,235975.0
13-04 02:45:43,32.500,11.897,55.517,0.086,0.0,0.0,0.0,6463488.0,0.0,58.0,2328641536.0,352595968.0,17012297728.0,13925539840.0,440887.0,233903.0
13-04 02:45:44,31.741,12.287,55.802,0.085,0.0,0.085,0.0,6459392.0,0.0,57.0,2328993792.0,352604160.0,17039507456.0,13897969664.0,441358.0,234737.0
13-04 02:45:45,31.660,12.085,55.915,0.340,0.0,0.0,0.0,6479872.0,0.0,59.0,2329993216.0,352604160.0,17066508288.0,13869969408.0,441873.0,235575.0
13-04 02:45:46,32.095,12.669,54.983,0.253,0.0,0.0,0.0,8613888.0,0.0,76.0,2332413952.0,352604160.0,17093611520.0,13840445440.0,587803.0,312280.0
13-04 02:45:47,31.941,12.185,55.788,0.087,0.0,0.0,0.0,6475776.0,0.0,59.0,2332987392.0,352608256.0,17121366016.0,13812113408.0,443096.0,236905.0
13-04 02:45:48,32.641,11.775,55.584,0.0,0.0,0.0,0.0,6459392.0,0.0,57.0,2333597696.0,352624640.0,17148153856.0,13784698880.0,442164.0,235243.0
13-04 02:45:49,32.219,12.682,54.927,0.086,0.0,0.086,0.0,6475776.0,0.0,57.0,2335117312.0,352628736.0,17176137728.0,13755191296.0,444352.0,237069.0
13-04 02:45:50,32.678,11.976,55.090,0.257,0.0,0.0,0.0,6459392.0,0.0,57.0,2336776192.0,352628736.0,17201971200.0,13727698944.0,444076.0,238199.0
13-04 02:45:51,32.131,12.543,55.241,0.086,0.0,0.0,0.0,6483968.0,0.0,59.0,2337779712.0,352632832.0,17230073856.0,13698588672.0,443068.0,236942.0
13-04 02:45:52,32.552,11.285,55.990,0.174,0.0,0.0,0.0,6467584.0,0.0,57.0,2338861056.0,352641024.0,17257111552.0,13670461440.0,442247.0,235448.0
13-04 02:45:53,31.620,11.740,56.555,0.086,0.0,0.0,0.0,8454144.0,0.0,69.0,2339667968.0,352645120.0,17285316608.0,13641445376.0,441321.0,233384.0
13-04 02:45:54,32.302,12.371,55.155,0.172,0.0,0.0,0.0,6709248.0,0.0,69.0,2340622336.0,352645120.0,17312362496.0,13613445120.0,588117.0,311306.0
13-04 02:45:55,32.330,12.296,55.202,0.172,0.0,0.0,4096.0,6475776.0,1.0,58.0,2340982784.0,352657408.0,17339990016.0,13585444864.0,443078.0,236503.0
13-04 02:45:56,33.530,12.162,54.223,0.084,0.0,0.0,0.0,6471680.0,0.0,57.0,2342260736.0,352657408.0,17366982656.0,13557174272.0,443253.0,237088.0
13-04 02:45:57,32.797,12.966,53.814,0.339,0.0,0.085,0.0,9945088.0,0.0,69.0,2345000960.0,352661504.0,17393139712.0,13528272896.0,443990.0,237821.0
13-04 02:45:58,35.169,13.136,50.847,0.763,0.0,0.085,0.0,56627200.0,0.0,158.0,2347139072.0,352677888.0,17419345920.0,13499912192.0,441829.0,235929.0
13-04 02:45:59,32.090,11.969,55.854,0.087,0.0,0.0,0.0,6524928.0,0.0,60.0,2347216896.0,352677888.0,17446420480.0,13472759808.0,441458.0,234724.0
13-04 02:46:00,31.362,12.939,55.527,0.171,0.0,0.0,4096.0,6496256.0,1.0,58.0,2347765760.0,352681984.0,17473040384.0,13445586944.0,441807.0,235488.0
13-04 02:46:01,31.489,12.0,56.340,0.170,0.0,0.0,0.0,8421376.0,0.0,77.0,2348326912.0,352686080.0,17501110272.0,13416951808.0,572231.0,287642.0
13-04 02:46:02,20.558,7.360,71.997,0.085,0.0,0.0,0.0,4308992.0,0.0,38.0,2349268992.0,352694272.0,17519382528.0,13397729280.0,294294.0,173455.0
13-04 02:46:03,0.084,0.334,96.488,3.094,0.0,0.0,4096.0,104603648.0,1.0,167.0,2349744128.0,352698368.0,17520680960.0,13395951616.0,1236.0,1423.0
13-04 02:46:04,0.250,0.749,91.091,7.827,0.0,0.083,8192.0,269484032.0,2.0,326.0,2349715456.0,352706560.0,17520701440.0,13395951616.0,4381.0,5769.0
13-04 02:46:05,0.084,0.168,95.886,3.862,0.0,0.0,0.0,233500672.0,0.0,304.0,2349703168.0,352706560.0,17520713728.0,13395951616.0,3672.0,4486.0
13-04 02:46:06,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2349703168.0,352706560.0,17520713728.0,13395951616.0,3234.0,4078.0
13-04 02:46:07,0.251,0.334,99.415,0.0,0.0,0.0,0.0,69632.0,0.0,3.0,2350247936.0,352706560.0,17520717824.0,13395402752.0,3434.0,4324.0
13-04 02:46:08,0.333,0.416,99.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2350075904.0,352706560.0,17520721920.0,13395570688.0,19759.0,19580.0
13-04 02:46:09,0.0,0.251,99.582,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2350071808.0,352710656.0,17520721920.0,13395570688.0,3334.0,4168.0
13-04 02:46:10,23.288,13.356,62.757,0.0,0.0,0.599,0.0,4096.0,0.0,1.0,2349096960.0,352710656.0,17535938560.0,13381328896.0,3736373.0,1737333.0
13-04 02:46:11,32.183,15.789,51.337,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,2349092864.0,352710656.0,17559232512.0,13358039040.0,5971962.0,1863937.0
13-04 02:46:12,32.170,16.340,50.298,0.0,0.0,1.191,0.0,4325376.0,0.0,38.0,2350911488.0,352714752.0,17583640576.0,13331808256.0,4312432.0,2050951.0
13-04 02:46:13,33.110,16.429,49.371,0.084,0.0,1.006,0.0,2162688.0,0.0,19.0,2350776320.0,352714752.0,17609076736.0,13306507264.0,6075430.0,1917556.0
13-04 02:46:14,31.434,15.976,51.295,0.086,0.0,1.209,0.0,2195456.0,0.0,22.0,2351390720.0,352718848.0,17631776768.0,13283188736.0,5998863.0,1884831.0
13-04 02:46:15,31.846,15.573,51.531,0.0,0.0,1.050,0.0,2207744.0,0.0,24.0,2351755264.0,352718848.0,17656475648.0,13258125312.0,5899966.0,1838407.0
13-04 02:46:16,32.305,16.195,50.471,0.0,0.0,1.028,0.0,2158592.0,0.0,19.0,2353598464.0,352722944.0,17679405056.0,13233348608.0,6050972.0,1915632.0
13-04 02:46:17,31.105,17.138,50.214,0.086,0.0,1.457,0.0,4190208.0,0.0,33.0,2354008064.0,352727040.0,17704976384.0,13207363584.0,6209855.0,2002135.0
13-04 02:46:18,33.106,16.0,50.128,0.085,0.0,0.681,0.0,2277376.0,0.0,25.0,2354638848.0,352727040.0,17729155072.0,13182554112.0,6451822.0,2120933.0
13-04 02:46:19,33.189,14.607,51.080,0.086,0.0,1.037,0.0,2158592.0,0.0,19.0,2355224576.0,352727040.0,17752195072.0,13158928384.0,5901600.0,1830640.0
13-04 02:46:20,31.288,16.595,51.340,0.0,0.0,0.778,0.0,2174976.0,0.0,21.0,2356715520.0,352727040.0,17775935488.0,13133697024.0,5957709.0,1857599.0
13-04 02:46:21,31.966,16.581,50.256,0.085,0.0,1.111,0.0,2150400.0,0.0,19.0,2356920320.0,352731136.0,17798995968.0,13110427648.0,5987982.0,1886057.0
13-04 02:46:22,31.138,17.451,50.128,0.0,0.0,1.283,0.0,4190208.0,0.0,33.0,2357932032.0,352731136.0,17824305152.0,13084106752.0,6102452.0,1943261.0
13-04 02:46:23,31.304,17.238,50.343,0.0,0.0,1.115,0.0,2277376.0,0.0,25.0,2358169600.0,352743424.0,17847894016.0,13060268032.0,6554810.0,2182036.0
13-04 02:46:24,32.292,15.538,51.476,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,2359930880.0,352747520.0,17871953920.0,13034442752.0,6061722.0,1922042.0
13-04 02:46:25,30.776,17.069,51.034,0.086,0.0,1.034,0.0,2187264.0,0.0,20.0,2360807424.0,352747520.0,17896427520.0,13009092608.0,5973343.0,1865215.0
13-04 02:46:26,32.264,15.525,51.171,0.087,0.0,0.954,0.0,2166784.0,0.0,21.0,2360930304.0,352747520.0,17920114688.0,12985282560.0,5991701.0,1875700.0
13-04 02:46:27,33.105,15.911,50.299,0.0,0.0,0.684,0.0,2146304.0,0.0,19.0,2361561088.0,352747520.0,17942700032.0,12962066432.0,5974053.0,1872382.0
13-04 02:46:28,31.480,17.365,49.872,0.086,0.0,1.198,0.0,4190208.0,0.0,32.0,2361929728.0,352747520.0,17969369088.0,12935028736.0,6275594.0,2038552.0
13-04 02:46:29,32.465,16.146,50.434,0.0,0.0,0.955,0.0,2289664.0,0.0,27.0,2362413056.0,352751616.0,17993723904.0,12910186496.0,6377952.0,2086874.0
13-04 02:46:30,32.231,16.624,50.042,0.0,0.0,1.103,0.0,2183168.0,0.0,20.0,2362974208.0,352751616.0,18017153024.0,12886196224.0,6007650.0,1885280.0
13-04 02:46:31,31.861,16.190,51.082,0.0,0.0,0.866,0.0,2154496.0,0.0,19.0,2364637184.0,352751616.0,18040778752.0,12860907520.0,6017998.0,1900388.0
13-04 02:46:32,32.331,17.293,49.373,0.084,0.0,0.919,0.0,2183168.0,0.0,21.0,2365083648.0,352751616.0,18063044608.0,12838195200.0,6007668.0,1891755.0
13-04 02:46:33,32.234,17.174,49.746,0.0,0.0,0.846,0.0,4194304.0,0.0,32.0,2366906368.0,352755712.0,18088284160.0,12811128832.0,6068340.0,1922952.0
13-04 02:46:34,31.524,15.499,52.102,0.0,0.0,0.876,0.0,2301952.0,0.0,28.0,2366038016.0,352755712.0,18114023424.0,12786257920.0,6501850.0,2159207.0
13-04 02:46:35,33.192,15.535,50.170,0.085,0.0,1.019,0.0,2158592.0,0.0,19.0,2367705088.0,352755712.0,18136641536.0,12761972736.0,6087288.0,1917340.0
13-04 02:46:36,32.461,14.398,52.007,0.087,0.0,1.047,0.0,2162688.0,0.0,19.0,2369339392.0,352755712.0,18160087040.0,12736892928.0,5937903.0,1857270.0
13-04 02:46:37,32.616,15.232,51.205,0.0,0.0,0.947,0.0,2166784.0,0.0,19.0,2368856064.0,352755712.0,18183831552.0,12713631744.0,5964793.0,1864751.0
13-04 02:46:38,32.444,15.663,50.430,0.172,0.0,1.291,0.0,2183168.0,0.0,22.0,2368548864.0,352755712.0,18206351360.0,12691419136.0,6066716.0,1898143.0
13-04 02:46:39,31.791,17.914,49.117,0.084,0.0,1.093,0.0,4198400.0,0.0,32.0,2372706304.0,352759808.0,18230910976.0,12662697984.0,6135391.0,1975437.0
13-04 02:46:40,33.190,16.724,45.690,3.621,0.0,0.776,0.0,144113664.0,0.0,260.0,2372612096.0,352759808.0,18273198080.0,12620505088.0,6165123.0,1966023.0
13-04 02:46:41,20.358,12.606,47.956,17.802,0.0,1.278,0.0,269484032.0,0.0,477.0,2371731456.0,352759808.0,18287915008.0,12606668800.0,2750003.0,2078667.0
13-04 02:46:42,17.440,11.340,50.773,19.588,0.0,0.859,0.0,264241152.0,0.0,436.0,2372251648.0,352759808.0,18302648320.0,12591415296.0,1816411.0,1789270.0
13-04 02:46:43,32.250,15.825,49.187,1.882,0.0,0.855,0.0,46534656.0,0.0,134.0,2374414336.0,352759808.0,18304380928.0,12587520000.0,13911647.0,2057456.0
13-04 02:46:44,31.908,16.510,50.642,0.171,0.0,0.770,0.0,2179072.0,0.0,22.0,2373603328.0,352763904.0,18328961024.0,12563746816.0,5814727.0,1771711.0
13-04 02:46:45,31.337,17.448,50.608,0.0,0.0,0.608,0.0,2162688.0,0.0,19.0,2374037504.0,352763904.0,18351525888.0,12540747776.0,5924511.0,1850875.0
13-04 02:46:46,32.881,16.017,50.424,0.0,0.0,0.678,0.0,2158592.0,0.0,19.0,2376962048.0,352763904.0,18374443008.0,12514906112.0,6005868.0,1882329.0
13-04 02:46:47,31.411,17.040,50.516,0.086,0.0,0.947,0.0,4227072.0,0.0,36.0,2376560640.0,352763904.0,18399617024.0,12490133504.0,6050059.0,1924885.0
13-04 02:46:48,31.547,15.903,51.426,0.0,0.0,1.124,0.0,2232320.0,0.0,23.0,2377261056.0,352768000.0,18425552896.0,12463493120.0,6350552.0,2051440.0
13-04 02:46:49,32.396,16.368,50.043,0.171,0.0,1.023,0.0,2244608.0,0.0,25.0,2377744384.0,352776192.0,18448388096.0,12440166400.0,6265025.0,2020878.0
13-04 02:46:50,32.931,15.690,50.259,0.086,0.0,1.034,4096.0,2150400.0,1.0,19.0,2377641984.0,352780288.0,18472853504.0,12415799296.0,5990421.0,1885924.0
13-04 02:46:51,31.633,16.922,50.765,0.0,0.0,0.680,0.0,2158592.0,0.0,19.0,2378665984.0,352784384.0,18496167936.0,12391456768.0,6070836.0,1924874.0
13-04 02:46:52,31.011,17.927,50.212,0.0,0.0,0.850,0.0,2158592.0,0.0,19.0,2380009472.0,352784384.0,18517823488.0,12368457728.0,5950267.0,1859011.0
13-04 02:46:53,31.787,16.409,50.687,0.086,0.0,1.031,0.0,4190208.0,0.0,32.0,2381385728.0,352784384.0,18543079424.0,12341825536.0,6104761.0,1931045.0
13-04 02:46:54,32.258,15.867,51.177,0.0,0.0,0.697,0.0,2277376.0,0.0,25.0,2382082048.0,352784384.0,18568572928.0,12315635712.0,6419458.0,2111137.0
13-04 02:46:55,33.077,15.470,50.427,0.085,0.0,0.940,0.0,2174976.0,0.0,21.0,2382704640.0,352784384.0,18591080448.0,12292505600.0,6118344.0,1942668.0
13-04 02:46:56,30.690,16.638,51.724,0.0,0.0,0.948,0.0,2154496.0,0.0,19.0,2383187968.0,352784384.0,18615296000.0,12267806720.0,5923390.0,1833834.0
13-04 02:46:57,32.137,16.667,50.256,0.085,0.0,0.855,0.0,2179072.0,0.0,20.0,2383552512.0,352784384.0,18638839808.0,12243898368.0,5940229.0,1839764.0
13-04 02:46:58,32.414,16.034,50.776,0.0,0.0,0.776,0.0,2166784.0,0.0,19.0,2384592896.0,352784384.0,18662572032.0,12219125760.0,5969469.0,1854213.0
13-04 02:46:59,31.865,16.062,50.950,0.086,0.0,1.036,0.0,5242880.0,0.0,33.0,2384265216.0,352792576.0,18692542464.0,12189474816.0,6229363.0,1992579.0
13-04 02:47:00,35.678,16.123,46.398,0.515,0.0,1.286,0.0,52236288.0,0.0,117.0,2387156992.0,352796672.0,18758123520.0,12120997888.0,6186457.0,1998987.0
13-04 02:47:01,33.646,16.140,49.360,0.256,0.0,0.598,4096.0,8290304.0,1.0,44.0,2387308544.0,352808960.0,18734612480.0,12144345088.0,6461605.0,2123009.0
13-04 02:47:02,32.348,16.087,50.957,0.0,0.0,0.609,0.0,2162688.0,0.0,19.0,2387943424.0,352808960.0,18757267456.0,12121055232.0,5872954.0,1794912.0
13-04 02:47:03,32.821,15.812,50.598,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,2388135936.0,352808960.0,18782531584.0,12095598592.0,6034349.0,1905813.0
13-04 02:47:04,30.386,17.082,51.588,0.086,0.0,0.858,0.0,2158592.0,0.0,19.0,2389446656.0,352808960.0,18803982336.0,12072837120.0,6035274.0,1908370.0
13-04 02:47:05,32.077,16.126,50.833,0.0,0.0,0.964,0.0,4194304.0,0.0,32.0,2390622208.0,352813056.0,18829221888.0,12046417920.0,5985579.0,1871020.0
13-04 02:47:06,30.900,17.487,50.424,0.085,0.0,1.104,0.0,2158592.0,0.0,19.0,2390290432.0,352813056.0,18854821888.0,12021149696.0,6286525.0,2008931.0
13-04 02:47:07,31.424,16.059,51.562,0.260,0.0,0.694,0.0,2297856.0,0.0,27.0,2391891968.0,352813056.0,18876817408.0,11997552640.0,6338292.0,2042086.0
13-04 02:47:08,31.293,16.379,51.293,0.0,0.0,1.034,0.0,2158592.0,0.0,19.0,2393387008.0,352813056.0,18898956288.0,11973918720.0,6020305.0,1912847.0
13-04 02:47:09,33.477,15.232,50.688,0.0,0.0,0.602,0.0,2174976.0,0.0,22.0,2392227840.0,352813056.0,18925133824.0,11948900352.0,5902347.0,1814534.0
13-04 02:47:10,30.993,17.295,50.685,0.0,0.0,1.027,0.0,2158592.0,0.0,19.0,2393427968.0,352813056.0,18948042752.0,11924791296.0,5976439.0,1884674.0
13-04 02:47:11,32.283,17.121,49.830,0.0,0.0,0.767,0.0,4083712.0,0.0,26.0,2394247168.0,352813056.0,18973896704.0,11898118144.0,6029045.0,1890352.0
13-04 02:47:12,31.924,16.825,49.784,0.518,0.0,0.949,0.0,26783744.0,0.0,70.0,2394689536.0,352817152.0,18996994048.0,11874574336.0,6322368.0,2038910.0
13-04 02:47:13,4.223,2.196,78.125,15.287,0.0,0.169,8192.0,271638528.0,2.0,452.0,2394984448.0,352825344.0,19000229888.0,11871035392.0,2950334.0,1324808.0
13-04 02:47:14,4.174,2.838,77.629,15.275,0.0,0.083,12288.0,266403840.0,3.0,473.0,2395254784.0,352833536.0,19002888192.0,11868098560.0,682902.0,1193910.0
13-04 02:47:15,22.685,10.790,62.532,3.653,0.0,0.340,4096.0,90345472.0,1.0,160.0,2395365376.0,352837632.0,19017375744.0,11853496320.0,2224384.0,1374359.0
13-04 02:47:16,30.026,18.464,49.871,0.086,0.0,1.553,0.0,2043904.0,0.0,13.0,2399571968.0,352837632.0,19040964608.0,11825700864.0,3763571.0,1772372.0
13-04 02:47:17,29.315,15.872,53.859,0.0,0.0,0.954,0.0,122880.0,0.0,6.0,2399735808.0,352837632.0,19064037376.0,11802464256.0,7201316.0,2488030.0
13-04 02:47:18,29.607,18.690,50.480,0.0,0.0,1.223,0.0,2031616.0,0.0,13.0,2400120832.0,352837632.0,19087478784.0,11778637824.0,6740112.0,2016171.0
13-04 02:47:19,32.038,15.112,52.245,0.0,0.0,0.604,0.0,2191360.0,0.0,22.0,2403082240.0,352841728.0,19109732352.0,11753418752.0,12258293.0,2217719.0
13-04 02:47:20,30.366,17.016,52.007,0.0,0.0,0.611,0.0,126976.0,0.0,6.0,2404855808.0,352841728.0,19132153856.0,11729223680.0,8599933.0,2196130.0
13-04 02:47:21,30.546,16.197,52.201,0.0,0.0,1.056,0.0,2166784.0,0.0,19.0,2405072896.0,352845824.0,19156144128.0,11705012224.0,8450392.0,2093954.0
13-04 02:47:22,32.069,15.517,51.638,0.086,0.0,0.690,0.0,2191360.0,0.0,22.0,2406346752.0,352845824.0,19177824256.0,11682058240.0,6217825.0,1974709.0
13-04 02:47:23,31.570,16.980,50.512,0.0,0.0,0.939,0.0,2158592.0,0.0,20.0,2404204544.0,352845824.0,19201945600.0,11660079104.0,6165162.0,1943518.0
13-04 02:47:24,31.764,17.038,50.257,0.086,0.0,0.856,0.0,2154496.0,0.0,20.0,2406662144.0,352845824.0,19225477120.0,11634089984.0,5966668.0,1847237.0
13-04 02:47:25,31.959,15.808,51.460,0.086,0.0,0.687,0.0,2183168.0,0.0,22.0,2406522880.0,352849920.0,19249659904.0,11610042368.0,6001508.0,1857901.0
13-04 02:47:26,32.616,15.577,50.516,0.086,0.0,1.205,0.0,2150400.0,0.0,19.0,2408677376.0,352849920.0,19273490432.0,11584057344.0,5970128.0,1856521.0
13-04 02:47:27,31.201,17.113,50.735,0.0,0.0,0.951,0.0,4194304.0,0.0,32.0,2408595456.0,352854016.0,19299459072.0,11558166528.0,6226318.0,1996759.0
13-04 02:47:28,31.431,16.155,51.712,0.0,0.0,0.702,0.0,2273280.0,0.0,25.0,2410778624.0,352854016.0,19322036224.0,11533406208.0,6522368.0,2156833.0
13-04 02:47:29,31.818,15.210,51.923,0.0,0.0,1.049,0.0,2162688.0,0.0,19.0,2410553344.0,352854016.0,19345006592.0,11510661120.0,6057763.0,1911937.0
13-04 02:47:30,32.735,16.068,50.342,0.085,0.0,0.769,0.0,2207744.0,0.0,23.0,2410856448.0,352854016.0,19369435136.0,11485929472.0,5972547.0,1852843.0
13-04 02:47:31,31.958,15.013,52.327,0.088,0.0,0.615,0.0,2162688.0,0.0,21.0,2412920832.0,352854016.0,19393417216.0,11459883008.0,5986845.0,1840175.0
13-04 02:47:32,31.948,15.671,51.515,0.0,0.0,0.866,0.0,2162688.0,0.0,20.0,2412662784.0,352854016.0,19415453696.0,11438104576.0,6054103.0,1917673.0
13-04 02:47:33,33.304,15.693,49.956,0.0,0.0,1.046,0.0,4190208.0,0.0,32.0,2412548096.0,352854016.0,19440758784.0,11412914176.0,5969253.0,1873887.0
13-04 02:47:34,31.682,16.311,50.811,0.085,0.0,1.110,0.0,2277376.0,0.0,25.0,2413092864.0,352866304.0,19465203712.0,11387912192.0,6604955.0,2194692.0
13-04 02:47:35,31.854,15.753,51.523,0.0,0.0,0.870,0.0,2158592.0,0.0,19.0,2414292992.0,352874496.0,19488645120.0,11363262464.0,6005750.0,1887046.0
13-04 02:47:36,32.066,15.644,51.080,0.086,0.0,1.124,0.0,2154496.0,0.0,19.0,2414559232.0,352874496.0,19512012800.0,11339628544.0,5993780.0,1870810.0
13-04 02:47:37,31.983,18.059,49.283,0.0,0.0,0.675,0.0,2166784.0,0.0,21.0,2415939584.0,352874496.0,19536617472.0,11313643520.0,5936705.0,1836427.0
13-04 02:47:38,32.522,15.478,50.957,0.0,0.0,1.043,0.0,2166784.0,0.0,20.0,2416558080.0,352874496.0,19560046592.0,11289595904.0,5972699.0,1813430.0
13-04 02:47:39,32.109,16.823,50.128,0.085,0.0,0.854,0.0,4194304.0,0.0,32.0,2416156672.0,352874496.0,19584765952.0,11265277952.0,6167652.0,1989581.0
13-04 02:47:40,30.934,16.881,51.328,0.0,0.0,0.857,0.0,2277376.0,0.0,25.0,2417405952.0,352874496.0,19609960448.0,11238834176.0,6467485.0,2090521.0
13-04 02:47:41,30.519,16.095,52.595,0.0,0.0,0.792,0.0,2146304.0,0.0,19.0,2420273152.0,352874496.0,19631431680.0,11214495744.0,8034955.0,1908829.0
13-04 02:47:42,31.374,16.422,51.513,0.086,0.0,0.605,0.0,2158592.0,0.0,19.0,2420051968.0,352878592.0,19655168000.0,11190976512.0,3998259.0,1884576.0
13-04 02:47:43,33.760,15.857,49.787,0.085,0.0,0.512,0.0,2166784.0,0.0,21.0,2419855360.0,352882688.0,19679916032.0,11166420992.0,5961050.0,1816341.0
13-04 02:47:44,31.140,16.053,51.754,0.088,0.0,0.965,0.0,2170880.0,0.0,22.0,2421866496.0,352886784.0,19701874688.0,11142447104.0,6456652.0,1810513.0
13-04 02:47:45,10.615,6.487,71.441,11.120,0.0,0.337,4096.0,218071040.0,1.0,382.0,2421518336.0,352890880.0,19712118784.0,11132547072.0,4955888.0,1645575.0
13-04 02:47:46,3.704,2.273,79.125,14.815,0.0,0.084,0.0,264241152.0,0.0,457.0,2421596160.0,352890880.0,19714723840.0,11129864192.0,674768.0,1181249.0
13-04 02:47:47,14.912,6.571,65.459,12.637,0.0,0.421,0.0,171315200.0,0.0,324.0,2422571008.0,352890880.0,19723919360.0,11119693824.0,1925485.0,1276689.0
13-04 02:47:48,32.236,16.811,50.087,0.087,0.0,0.780,0.0,2031616.0,0.0,13.0,2422505472.0,352890880.0,19748638720.0,11095040000.0,3869103.0,1814261.0
13-04 02:47:49,30.394,17.123,51.113,0.086,0.0,1.284,0.0,135168.0,0.0,8.0,2422448128.0,352890880.0,19771019264.0,11072716800.0,6638884.0,2214666.0
13-04 02:47:50,31.330,16.481,51.416,0.0,0.0,0.773,0.0,2031616.0,0.0,13.0,2424283136.0,352890880.0,19793633280.0,11048267776.0,6593922.0,2175819.0
13-04 02:47:51,30.111,16.938,51.925,0.0,0.0,1.027,0.0,126976.0,0.0,6.0,2425106432.0,352894976.0,19814506496.0,11026567168.0,10901263.0,2299321.0
13-04 02:47:52,30.351,17.193,51.228,0.0,0.0,1.228,0.0,2158592.0,0.0,19.0,2426966016.0,352894976.0,19839180800.0,11000033280.0,6563802.0,2128325.0
13-04 02:47:53,30.277,17.647,51.125,0.087,0.0,0.865,0.0,2035712.0,0.0,13.0,2428141568.0,352894976.0,19860811776.0,10977226752.0,7801728.0,1776640.0
13-04 02:47:54,32.335,16.424,50.556,0.0,0.0,0.684,0.0,2183168.0,0.0,20.0,2428198912.0,352894976.0,19886362624.0,10951618560.0,8364806.0,2053652.0
13-04 02:47:55,32.823,15.901,50.255,0.170,0.0,0.850,0.0,2318336.0,0.0,28.0,2429546496.0,352894976.0,19909746688.0,10926886912.0,6589537.0,2136414.0
13-04 02:47:56,32.275,15.708,50.901,0.086,0.0,1.030,0.0,2158592.0,0.0,19.0,2430361600.0,352894976.0,19933106176.0,10902712320.0,8066004.0,1871464.0
13-04 02:47:57,32.285,16.822,50.212,0.0,0.0,0.680,0.0,2162688.0,0.0,19.0,2431246336.0,352894976.0,19955838976.0,10879094784.0,6060118.0,1934971.0
13-04 02:47:58,31.701,16.495,50.945,0.0,0.0,0.859,0.0,2187264.0,0.0,22.0,2432761856.0,352894976.0,19978715136.0,10854703104.0,6043074.0,1890807.0
13-04 02:47:59,32.646,15.206,50.859,0.0,0.0,1.289,0.0,2158592.0,0.0,19.0,2432913408.0,352894976.0,20003991552.0,10829275136.0,5927193.0,1845641.0
13-04 02:48:00,31.272,15.941,52.003,0.087,0.0,0.697,0.0,2150400.0,0.0,20.0,2433527808.0,352899072.0,20026560512.0,10806087680.0,6042075.0,1905275.0
13-04 02:48:01,32.590,16.381,50.257,0.086,0.0,0.686,0.0,3088384.0,0.0,25.0,2434105344.0,352899072.0,20051738624.0,10780332032.0,6024975.0,1884183.0
13-04 02:48:02,31.869,16.451,50.732,0.0,0.0,0.947,0.0,3420160.0,0.0,35.0,2435129344.0,352899072.0,20076052480.0,10754994176.0,6326116.0,2055828.0
13-04 02:48:03,31.684,15.972,51.302,0.0,0.0,1.042,0.0,2162688.0,0.0,19.0,2435035136.0,352899072.0,20099629056.0,10731511808.0,6317190.0,2042207.0
13-04 02:48:04,32.534,16.438,50.171,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,2437115904.0,352899072.0,20121755648.0,10707304448.0,5912924.0,1808744.0
13-04 02:48:05,32.177,16.219,50.911,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,2436583424.0,352899072.0,20147310592.0,10682281984.0,5917696.0,1826855.0
13-04 02:48:06,32.080,15.385,51.661,0.0,0.0,0.874,0.0,2158592.0,0.0,19.0,2438156288.0,352903168.0,20170407936.0,10657607680.0,6013101.0,1883634.0
13-04 02:48:07,32.084,15.867,51.003,0.174,0.0,0.872,0.0,4214784.0,0.0,34.0,2438123520.0,352911360.0,20195037184.0,10633003008.0,6116316.0,1947474.0
13-04 02:48:08,31.464,16.214,51.534,0.0,0.0,0.789,0.0,2277376.0,0.0,25.0,2438758400.0,352915456.0,20220514304.0,10606886912.0,6618137.0,2210255.0
13-04 02:48:09,32.909,16.200,49.873,0.085,0.0,0.933,0.0,2158592.0,0.0,19.0,2439413760.0,352919552.0,20244144128.0,10582597632.0,5966931.0,1850057.0
13-04 02:48:10,32.208,13.420,54.113,0.087,0.0,0.173,0.0,9129984.0,0.0,66.0,2449321984.0,352923648.0,20269547520.0,10547281920.0,2861543.0,505306.0
13-04 02:48:11,36.371,11.436,50.989,1.032,0.0,0.172,4096.0,61739008.0,1.0,160.0,2455867392.0,352944128.0,20343554048.0,10466709504.0,441970.0,235363.0
13-04 02:48:12,33.699,12.500,53.547,0.253,0.0,0.0,0.0,11599872.0,0.0,78.0,2455388160.0,352952320.0,20320067584.0,10490667008.0,2261628.0,247079.0
13-04 02:48:13,32.509,12.543,54.778,0.171,0.0,0.0,0.0,6455296.0,0.0,59.0,2454904832.0,352960512.0,20348096512.0,10463113216.0,441041.0,233416.0
13-04 02:48:14,33.132,12.942,53.322,0.518,0.0,0.086,4096.0,36544512.0,1.0,123.0,2458255360.0,352968704.0,20371120128.0,10436730880.0,442266.0,235276.0
13-04 02:48:15,32.847,11.835,55.232,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,2459115520.0,352976896.0,20398297088.0,10408685568.0,441409.0,234706.0
13-04 02:48:16,31.534,12.682,55.613,0.171,0.0,0.0,0.0,6467584.0,0.0,57.0,2458996736.0,352980992.0,20425506816.0,10381590528.0,441170.0,234632.0
13-04 02:48:17,20.847,7.542,65.085,6.441,0.0,0.085,4096.0,156250112.0,1.0,301.0,2458894336.0,352989184.0,20445220864.0,10361970688.0,295672.0,158509.0
13-04 02:48:18,0.168,0.587,83.236,16.010,0.0,0.0,8192.0,270536704.0,2.0,467.0,2460057600.0,352993280.0,20445220864.0,10360803328.0,1990.0,2588.0
13-04 02:48:19,5.907,2.363,81.435,10.295,0.0,0.0,0.0,222212096.0,0.0,357.0,2458443776.0,352993280.0,20451041280.0,10356596736.0,148376.0,79984.0
13-04 02:48:20,32.737,12.106,55.072,0.085,0.0,0.0,0.0,6455296.0,0.0,58.0,2459840512.0,353001472.0,20476968960.0,10329264128.0,442169.0,236055.0
13-04 02:48:21,32.323,12.626,54.882,0.168,0.0,0.0,0.0,6451200.0,0.0,57.0,2461646848.0,353001472.0,20502687744.0,10301739008.0,442214.0,236574.0
13-04 02:48:22,31.779,11.831,56.218,0.173,0.0,0.0,0.0,6451200.0,0.0,57.0,2462339072.0,353005568.0,20529721344.0,10274009088.0,440965.0,234245.0
13-04 02:48:23,30.763,11.872,57.192,0.173,0.0,0.0,0.0,8548352.0,0.0,73.0,2462580736.0,353009664.0,20558270464.0,10245214208.0,440610.0,233596.0
13-04 02:48:24,33.108,11.740,55.068,0.084,0.0,0.0,0.0,6504448.0,0.0,62.0,2462842880.0,353009664.0,20586848256.0,10216374272.0,589628.0,315257.0
13-04 02:48:25,31.794,12.195,55.923,0.087,0.0,0.0,0.0,6475776.0,0.0,60.0,2463637504.0,353009664.0,20613689344.0,10188738560.0,441686.0,235446.0
13-04 02:48:26,33.277,11.969,54.669,0.085,0.0,0.0,0.0,6443008.0,0.0,57.0,2464571392.0,353013760.0,20640067584.0,10161422336.0,440945.0,234252.0
13-04 02:48:27,31.709,12.821,55.299,0.171,0.0,0.0,0.0,6451200.0,0.0,57.0,2466086912.0,353013760.0,20666937344.0,10133037056.0,443054.0,236493.0
13-04 02:48:28,32.066,12.100,55.748,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2466693120.0,353017856.0,20692926464.0,10106437632.0,442377.0,236681.0
13-04 02:48:29,33.844,12.160,53.827,0.170,0.0,0.0,0.0,6467584.0,0.0,58.0,2468995072.0,353026048.0,20720918528.0,10076135424.0,441485.0,234887.0
13-04 02:48:30,31.606,11.572,56.649,0.173,0.0,0.0,0.0,6496256.0,0.0,61.0,2469818368.0,353026048.0,20747571200.0,10048659456.0,459833.0,253522.0
13-04 02:48:31,30.928,12.113,56.529,0.430,0.0,0.0,0.0,8597504.0,0.0,77.0,2472402944.0,353030144.0,20775776256.0,10017865728.0,442421.0,236354.0
13-04 02:48:32,32.048,12.082,55.784,0.086,0.0,0.0,0.0,6512640.0,0.0,61.0,2472423424.0,353038336.0,20801986560.0,9991626752.0,587557.0,311478.0
13-04 02:48:33,32.056,12.805,55.052,0.087,0.0,0.0,0.0,5537792.0,0.0,57.0,2472763392.0,353042432.0,20830134272.0,9963134976.0,375649.0,202753.0
13-04 02:48:34,32.007,11.419,56.401,0.087,0.0,0.087,0.0,6508544.0,0.0,59.0,2474340352.0,353046528.0,20855799808.0,9935888384.0,442799.0,236379.0
13-04 02:48:35,30.999,13.066,55.764,0.171,0.0,0.0,0.0,9912320.0,0.0,67.0,2476822528.0,353054720.0,20880986112.0,9908211712.0,441367.0,234104.0
13-04 02:48:36,36.703,13.084,49.108,1.020,0.0,0.085,0.0,67022848.0,0.0,172.0,2477228032.0,353058816.0,20907876352.0,9880911872.0,440910.0,233660.0
13-04 02:48:37,30.298,11.821,57.618,0.263,0.0,0.0,0.0,8695808.0,0.0,79.0,2476261376.0,353062912.0,20937293824.0,9852456960.0,443759.0,238719.0
13-04 02:48:38,31.915,12.596,55.404,0.085,0.0,0.0,0.0,6471680.0,0.0,57.0,2478034944.0,353067008.0,20963831808.0,9824141312.0,606572.0,331500.0
13-04 02:48:39,32.432,12.669,54.730,0.169,0.0,0.0,0.0,6455296.0,0.0,57.0,2478563328.0,353075200.0,20990214144.0,9797222400.0,441813.0,234830.0
13-04 02:48:40,32.442,11.044,56.428,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2480295936.0,353075200.0,21017817088.0,9767886848.0,4812.0,6307.0
13-04 02:48:41,31.174,12.090,56.563,0.173,0.0,0.0,0.0,6447104.0,0.0,58.0,2479702016.0,353075200.0,21044871168.0,9741426688.0,1113.0,1224.0
13-04 02:48:42,31.448,12.511,55.955,0.086,0.0,0.0,0.0,6479872.0,0.0,61.0,2480340992.0,353075200.0,21072707584.0,9712951296.0,1856.0,2435.0
13-04 02:48:43,30.244,13.311,56.276,0.168,0.0,0.0,0.0,6496256.0,0.0,62.0,2481426432.0,353075200.0,21101764608.0,9682808832.0,2609.0,3735.0
13-04 02:48:44,31.900,11.866,56.062,0.172,0.0,0.0,0.0,8646656.0,0.0,77.0,2482376704.0,353075200.0,21129576448.0,9654046720.0,3002.0,4422.0
13-04 02:48:45,32.292,12.326,55.035,0.0,0.0,0.347,0.0,4304896.0,0.0,38.0,2483200000.0,353075200.0,21155643392.0,9627156480.0,475908.0,483718.0
13-04 02:48:46,31.900,15.907,51.419,0.0,0.0,0.774,0.0,4313088.0,0.0,38.0,2485264384.0,353075200.0,21179752448.0,9600983040.0,4273702.0,2096531.0
13-04 02:48:47,32.723,15.183,51.222,0.087,0.0,0.785,0.0,2154496.0,0.0,19.0,2485383168.0,353075200.0,21203767296.0,9576849408.0,5986275.0,1924923.0
13-04 02:48:48,31.788,16.948,49.831,0.084,0.0,1.349,0.0,2158592.0,0.0,19.0,2485338112.0,353075200.0,21228765184.0,9551896576.0,6064571.0,1965217.0
13-04 02:48:49,32.044,17.830,49.453,0.084,0.0,0.589,0.0,2174976.0,0.0,21.0,2485366784.0,353075200.0,21252280320.0,9528352768.0,6147188.0,2011334.0
13-04 02:48:50,31.321,15.748,52.231,0.0,0.0,0.700,0.0,2154496.0,0.0,19.0,2485997568.0,353075200.0,21275672576.0,9504329728.0,6132077.0,2003614.0
13-04 02:48:51,33.190,15.266,50.858,0.0,0.0,0.686,0.0,2158592.0,0.0,21.0,2486112256.0,353075200.0,21299154944.0,9480732672.0,6175663.0,2027886.0
13-04 02:48:52,32.560,15.979,50.601,0.0,0.0,0.859,0.0,2150400.0,0.0,19.0,2488250368.0,353075200.0,21323563008.0,9454186496.0,6154881.0,2025367.0
13-04 02:48:53,31.543,16.795,50.554,0.0,0.0,1.108,0.0,2162688.0,0.0,19.0,2488700928.0,353075200.0,21345652736.0,9431646208.0,2015893.0,1969964.0
13-04 02:48:54,31.250,16.866,46.747,4.195,0.0,0.942,4096.0,130875392.0,1.0,221.0,2489901056.0,353083392.0,21368832000.0,9407258624.0,2801767.0,2022843.0
13-04 02:48:55,24.282,16.188,46.301,11.923,0.0,1.305,4096.0,261099520.0,1.0,323.0,2491678720.0,353091584.0,21387747328.0,9386557440.0,4945570.0,2454700.0
13-04 02:48:56,18.494,13.808,56.485,10.209,0.0,1.004,8192.0,256913408.0,2.0,349.0,2490945536.0,353095680.0,21403209728.0,9371824128.0,2797803.0,1952040.0
13-04 02:48:57,28.378,14.274,52.449,3.970,0.0,0.929,4096.0,166707200.0,1.0,310.0,2492768256.0,353107968.0,21420888064.0,9352310784.0,11090502.0,1830510.0
13-04 02:48:58,31.384,16.595,51.247,0.0,0.0,0.774,0.0,1998848.0,0.0,19.0,2492612608.0,353112064.0,21443760128.0,9329590272.0,3968524.0,1931511.0
13-04 02:48:59,32.963,16.396,49.787,0.0,0.0,0.854,0.0,4202496.0,0.0,35.0,2493108224.0,353112064.0,21469655040.0,9303199744.0,6068063.0,1979587.0
13-04 02:49:00,31.453,16.838,50.855,0.171,0.0,0.684,0.0,2289664.0,0.0,26.0,2494484480.0,353112064.0,21493358592.0,9278119936.0,6613941.0,2160502.0
13-04 02:49:01,33.191,15.870,50.0,0.085,0.0,0.853,0.0,2162688.0,0.0,21.0,2494197760.0,353124352.0,21517406208.0,9254346752.0,8117958.0,1946153.0
13-04 02:49:02,32.696,14.783,51.391,0.0,0.0,1.130,0.0,2162688.0,0.0,19.0,2495614976.0,353124352.0,21540007936.0,9230327808.0,8204659.0,2019567.0
13-04 02:49:03,31.955,15.848,51.249,0.0,0.0,0.947,0.0,2154496.0,0.0,19.0,2495430656.0,353124352.0,21564907520.0,9205612544.0,10076158.0,1952742.0
13-04 02:49:04,31.441,15.721,52.052,0.0,0.0,0.786,0.0,2166784.0,0.0,20.0,2497245184.0,353124352.0,21587247104.0,9181458432.0,6162776.0,1999789.0
13-04 02:49:05,31.497,16.695,51.033,0.0,0.0,0.775,0.0,2162688.0,0.0,19.0,2497048576.0,353124352.0,21611724800.0,9157177344.0,8238590.0,2049119.0
13-04 02:49:06,32.021,16.781,50.342,0.171,0.0,0.685,0.0,2154496.0,0.0,19.0,2498473984.0,353124352.0,21633683456.0,9133793280.0,8181118.0,2020260.0
13-04 02:49:07,32.678,15.740,50.128,0.086,0.0,1.369,0.0,2224128.0,0.0,23.0,2498555904.0,353128448.0,21658828800.0,9108561920.0,6159857.0,2021764.0
13-04 02:49:08,30.835,17.054,51.163,0.0,0.0,0.947,0.0,2154496.0,0.0,19.0,2500898816.0,353128448.0,21680680960.0,9084366848.0,6220021.0,2038425.0
13-04 02:49:09,32.003,16.045,50.911,0.0,0.0,1.041,0.0,2191360.0,0.0,22.0,2499735552.0,353128448.0,21705859072.0,9060352000.0,8201630.0,2027693.0
13-04 02:49:10,30.163,18.252,50.643,0.086,0.0,0.857,0.0,2990080.0,0.0,38.0,2500681728.0,353128448.0,21729529856.0,9035735040.0,6501625.0,2192313.0
13-04 02:49:11,32.233,15.204,51.434,0.0,0.0,1.129,0.0,2162688.0,0.0,19.0,2500841472.0,353128448.0,21753114624.0,9011990528.0,6154677.0,1984048.0
13-04 02:49:12,33.304,15.004,50.997,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,2501935104.0,353128448.0,21776797696.0,8987213824.0,6100010.0,1964932.0
13-04 02:49:13,31.915,17.191,49.957,0.085,0.0,0.851,0.0,2166784.0,0.0,22.0,2502692864.0,353128448.0,21800394752.0,8962859008.0,6155842.0,1999275.0
13-04 02:49:14,32.756,16.031,50.260,0.087,0.0,0.867,0.0,2158592.0,0.0,19.0,2504441856.0,353128448.0,21822947328.0,8938557440.0,6165317.0,2020826.0
13-04 02:49:15,32.072,16.509,50.473,0.0,0.0,0.946,0.0,2150400.0,0.0,19.0,2504933376.0,353132544.0,21848055808.0,8912953344.0,6143233.0,1999677.0
13-04 02:49:16,32.103,16.481,50.558,0.0,0.0,0.858,0.0,2166784.0,0.0,19.0,2504450048.0,353132544.0,21870284800.0,8891207680.0,6110884.0,1990491.0
13-04 02:49:17,31.298,16.509,51.161,0.086,0.0,0.946,0.0,2154496.0,0.0,19.0,2505117696.0,353132544.0,21895749632.0,8865075200.0,8162742.0,1984952.0
13-04 02:49:18,31.712,16.160,51.086,0.0,0.0,1.043,0.0,2154496.0,0.0,19.0,2505060352.0,353136640.0,21918699520.0,8842178560.0,6151706.0,1998707.0
13-04 02:49:19,33.447,15.273,50.341,0.085,0.0,0.853,0.0,2162688.0,0.0,21.0,2506211328.0,353140736.0,21940928512.0,8818794496.0,6116311.0,1975858.0
13-04 02:49:20,32.453,16.184,50.511,0.0,0.0,0.852,0.0,2150400.0,0.0,19.0,2508247040.0,353140736.0,21964316672.0,8793370624.0,6204565.0,2041676.0
13-04 02:49:21,31.838,16.135,50.561,0.086,0.0,1.381,0.0,4079616.0,0.0,26.0,2508283904.0,353140736.0,21991464960.0,8766185472.0,6016804.0,1891016.0
13-04 02:49:22,32.506,15.654,50.984,0.0,0.0,0.855,0.0,2256896.0,0.0,25.0,2509221888.0,353144832.0,22014476288.0,8742232064.0,6728919.0,2027124.0
13-04 02:49:23,32.250,16.339,50.470,0.0,0.0,0.941,0.0,2179072.0,0.0,19.0,2510114816.0,353144832.0,22038630400.0,8717185024.0,7696703.0,2077704.0
13-04 02:49:24,35.836,16.553,46.246,0.512,0.0,0.853,0.0,48836608.0,0.0,103.0,2510254080.0,353148928.0,22104272896.0,8651399168.0,6193562.0,2028978.0
13-04 02:49:25,33.217,15.432,49.695,0.349,0.0,1.308,0.0,22896640.0,0.0,65.0,2510569472.0,353157120.0,22083268608.0,8672079872.0,2185520.0,2051423.0
13-04 02:49:26,31.657,16.045,51.605,0.0,0.0,0.694,0.0,2256896.0,0.0,25.0,2512080896.0,353157120.0,22107668480.0,8646168576.0,2578881.0,1986253.0
13-04 02:49:27,10.441,5.348,71.647,11.885,0.0,0.679,0.0,211484672.0,0.0,358.0,2512674816.0,353157120.0,22115491840.0,8637751296.0,1653419.0,1748942.0
13-04 02:49:28,5.180,2.840,76.441,15.372,0.0,0.167,0.0,270532608.0,0.0,466.0,2512449536.0,353157120.0,22117756928.0,8635711488.0,3452670.0,1229876.0
13-04 02:49:29,14.467,6.514,69.205,9.391,0.0,0.423,0.0,171085824.0,0.0,314.0,2512576512.0,353161216.0,22128316416.0,8625020928.0,10364042.0,1400452.0
13-04 02:49:30,32.038,16.839,50.086,0.086,0.0,0.950,0.0,2039808.0,0.0,13.0,2511880192.0,353161216.0,22151852032.0,8602181632.0,1658860.0,1764346.0
13-04 02:49:31,28.840,19.198,50.597,0.085,0.0,1.280,0.0,12288.0,0.0,2.0,2513297408.0,353161216.0,22174040064.0,8578576384.0,5218905.0,2151727.0
13-04 02:49:32,32.371,14.611,52.406,0.0,0.0,0.612,0.0,2162688.0,0.0,19.0,2514755584.0,353161216.0,22197518336.0,8553639936.0,10108186.0,2272535.0
13-04 02:49:33,30.483,18.120,50.381,0.0,0.0,1.016,0.0,126976.0,0.0,6.0,2516869120.0,353161216.0,22218293248.0,8530751488.0,9290316.0,2209381.0
13-04 02:49:34,32.297,15.458,51.209,0.0,0.0,1.036,0.0,2043904.0,0.0,16.0,2522951680.0,353161216.0,22242406400.0,8500555776.0,9813751.0,2191954.0
13-04 02:49:35,30.454,16.579,52.269,0.0,0.0,0.698,0.0,122880.0,0.0,6.0,2523672576.0,353161216.0,22263177216.0,8479064064.0,8755169.0,2230916.0
13-04 02:49:36,30.129,18.541,50.215,0.0,0.0,1.116,0.0,2179072.0,0.0,20.0,2526416896.0,353161216.0,22287495168.0,8452001792.0,8702206.0,2315581.0
13-04 02:49:37,31.928,16.093,50.947,0.086,0.0,0.947,0.0,2134016.0,0.0,18.0,2525745152.0,353165312.0,22310920192.0,8429244416.0,5896124.0,1866702.0
13-04 02:49:38,31.935,16.781,50.257,0.0,0.0,1.027,0.0,2093056.0,0.0,16.0,2526363648.0,353165312.0,22334410752.0,8405135360.0,7683377.0,2026642.0
13-04 02:49:39,31.642,15.907,51.505,0.0,0.0,0.946,0.0,2203648.0,0.0,22.0,2527252480.0,353165312.0,22357962752.0,8380694528.0,6733689.0,2009982.0
13-04 02:49:40,31.521,16.907,50.552,0.085,0.0,0.935,0.0,2162688.0,0.0,19.0,2527399936.0,353165312.0,22381998080.0,8356511744.0,6178783.0,2016651.0
13-04 02:49:41,32.650,16.239,50.598,0.0,0.0,0.513,0.0,2158592.0,0.0,19.0,2527887360.0,353165312.0,22405267456.0,8332754944.0,8329017.0,2092074.0
13-04 02:49:42,33.078,16.327,49.745,0.0,0.0,0.850,0.0,2154496.0,0.0,19.0,2530697216.0,353165312.0,22427549696.0,8307662848.0,6238561.0,2046633.0
13-04 02:49:43,31.184,15.813,51.943,0.177,0.0,0.883,0.0,2191360.0,0.0,22.0,2529849344.0,353173504.0,22453260288.0,8282791936.0,6212967.0,2006047.0
13-04 02:49:44,32.509,16.468,50.0,0.085,0.0,0.939,0.0,2158592.0,0.0,19.0,2530258944.0,353173504.0,22477234176.0,8258408448.0,6224486.0,2044167.0
13-04 02:49:45,32.066,15.730,51.340,0.0,0.0,0.864,0.0,2150400.0,0.0,19.0,2531221504.0,353173504.0,22498467840.0,8236212224.0,6252800.0,2034406.0
13-04 02:49:46,32.590,16.295,50.429,0.0,0.0,0.686,0.0,2285568.0,0.0,25.0,2530910208.0,353173504.0,22524067840.0,8210923520.0,6309778.0,2082008.0
13-04 02:49:47,31.670,16.351,50.775,0.0,0.0,1.205,0.0,2162688.0,0.0,19.0,2532130816.0,353177600.0,22546255872.0,8187510784.0,6405728.0,2135298.0
13-04 02:49:48,33.333,15.476,50.085,0.0,0.0,1.105,0.0,2158592.0,0.0,19.0,2532233216.0,353181696.0,22571499520.0,8162160640.0,6265639.0,2069205.0
13-04 02:49:49,31.515,16.277,51.255,0.173,0.0,0.779,0.0,2203648.0,0.0,24.0,2533945344.0,353181696.0,22592806912.0,8139141120.0,7613353.0,2008599.0
13-04 02:49:50,31.570,15.958,51.431,0.0,0.0,1.041,0.0,2150400.0,0.0,19.0,2533949440.0,353181696.0,22616354816.0,8115589120.0,4679090.0,1985575.0
13-04 02:49:51,32.840,14.983,51.307,0.0,0.0,0.871,0.0,2158592.0,0.0,21.0,2536132608.0,353181696.0,22639628288.0,8090132480.0,8159385.0,1999289.0
13-04 02:49:52,31.724,16.466,50.862,0.086,0.0,0.862,0.0,2158592.0,0.0,19.0,2535636992.0,353185792.0,22663532544.0,8066719744.0,6154810.0,2001777.0
13-04 02:49:53,31.720,16.076,51.513,0.086,0.0,0.605,0.0,2162688.0,0.0,19.0,2535378944.0,353185792.0,22687645696.0,8042864640.0,6167895.0,2003874.0
13-04 02:49:54,32.219,16.624,50.300,0.0,0.0,0.857,0.0,2179072.0,0.0,21.0,2536640512.0,353185792.0,22711717888.0,8017530880.0,6149369.0,1995653.0
13-04 02:49:55,31.217,16.609,51.391,0.087,0.0,0.696,0.0,2179072.0,0.0,21.0,2537439232.0,353189888.0,22735319040.0,7993126912.0,6104056.0,1932504.0
13-04 02:49:56,31.667,15.439,52.193,0.0,0.0,0.702,0.0,2154496.0,0.0,19.0,2538663936.0,353189888.0,22759157760.0,7968063488.0,6182176.0,2030383.0
13-04 02:49:57,33.073,14.931,51.215,0.087,0.0,0.694,0.0,2158592.0,0.0,19.0,2537406464.0,353193984.0,22783299584.0,7945175040.0,6092391.0,1958293.0
13-04 02:49:58,32.641,15.411,51.169,0.0,0.0,0.779,0.0,2150400.0,0.0,19.0,2540326912.0,353193984.0,22806331392.0,7919222784.0,2151384.0,2057947.0
13-04 02:49:59,18.015,10.092,62.886,8.340,0.0,0.667,4096.0,157351936.0,1.0,269.0,2540621824.0,353198080.0,22819287040.0,7905968128.0,2859579.0,1819636.0
13-04 02:50:00,4.061,1.946,78.257,15.651,0.0,0.085,0.0,261095424.0,0.0,434.0,2540781568.0,353198080.0,22822674432.0,7902420992.0,1445548.0,1255175.0
13-04 02:50:01,6.814,3.237,78.024,11.755,0.0,0.170,4096.0,235864064.0,1.0,416.0,2541912064.0,353202176.0,22827720704.0,7896240128.0,6800413.0,1307497.0
13-04 02:50:02,31.529,17.354,50.344,0.086,0.0,0.687,0.0,2031616.0,0.0,13.0,2542702592.0,353202176.0,22849814528.0,7873355776.0,6951084.0,1686262.0
13-04 02:50:03,29.330,18.799,50.479,0.0,0.0,1.393,0.0,0.0,0.0,0.0,2543116288.0,353202176.0,22871867392.0,7850889216.0,2761851.0,1955299.0
13-04 02:50:04,30.782,15.643,52.817,0.0,0.0,0.757,0.0,126976.0,0.0,6.0,2545262592.0,353202176.0,22893203456.0,7827406848.0,6750758.0,2670321.0
13-04 02:50:05,30.548,18.277,50.044,0.0,0.0,1.131,0.0,2027520.0,0.0,13.0,2548219904.0,353206272.0,22916894720.0,7800754176.0,4541065.0,1749823.0
13-04 02:50:06,30.095,16.853,52.107,0.0,0.0,0.946,0.0,126976.0,0.0,6.0,2550370304.0,353206272.0,22938034176.0,7777464320.0,14231601.0,2423424.0
13-04 02:50:07,29.601,17.708,51.476,0.087,0.0,1.128,0.0,2183168.0,0.0,21.0,2550681600.0,353218560.0,22961860608.0,7753314304.0,8667703.0,2170972.0
13-04 02:50:08,31.771,16.233,50.955,0.0,0.0,1.042,0.0,2031616.0,0.0,13.0,2550476800.0,353218560.0,22986727424.0,7728652288.0,7967255.0,1929458.0
13-04 02:50:09,31.775,15.152,52.468,0.0,0.0,0.606,0.0,2060288.0,0.0,16.0,2550140928.0,353218560.0,23010250752.0,7705464832.0,8567080.0,2188803.0
13-04 02:50:10,29.767,16.480,52.977,0.0,0.0,0.777,0.0,2383872.0,0.0,31.0,2550886400.0,353218560.0,23032291328.0,7682678784.0,3890726.0,1340487.0
13-04 02:50:11,30.914,13.151,55.850,0.085,0.0,0.0,0.0,6492160.0,0.0,60.0,2551803904.0,353222656.0,23061131264.0,7652917248.0,2580.0,2907.0
13-04 02:50:12,30.600,13.018,56.213,0.169,0.0,0.0,0.0,6467584.0,0.0,57.0,2554146816.0,353230848.0,23086018560.0,7625678848.0,1923463.0,14433.0
13-04 02:50:13,31.601,13.203,55.026,0.170,0.0,0.0,0.0,6488064.0,0.0,59.0,2553774080.0,353243136.0,23114522624.0,7597535232.0,4541.0,6389.0
13-04 02:50:14,31.458,12.788,55.669,0.085,0.0,0.0,0.0,6475776.0,0.0,58.0,2553466880.0,353243136.0,23142686720.0,7569678336.0,2992.0,3520.0
13-04 02:50:15,30.536,12.370,57.007,0.087,0.0,0.0,0.0,6471680.0,0.0,57.0,2555367424.0,353251328.0,23168602112.0,7541854208.0,2349.0,3575.0
13-04 02:50:16,31.845,12.103,55.966,0.086,0.0,0.0,0.0,7118848.0,0.0,75.0,2555531264.0,353251328.0,23195963392.0,7514329088.0,1241.0,1419.0
13-04 02:50:17,30.682,11.014,58.129,0.175,0.0,0.0,0.0,6483968.0,0.0,61.0,2558136320.0,353251328.0,23223152640.0,7484534784.0,946.0,1076.0
13-04 02:50:18,30.670,12.027,57.216,0.086,0.0,0.0,0.0,8617984.0,0.0,76.0,2556993536.0,353259520.0,23252000768.0,7456821248.0,1996.0,2642.0
13-04 02:50:19,31.962,11.654,56.127,0.257,0.0,0.0,0.0,9736192.0,0.0,71.0,2558365696.0,353267712.0,23279128576.0,7428313088.0,2888.0,4190.0
13-04 02:50:20,32.300,11.800,55.814,0.086,0.0,0.0,0.0,6443008.0,0.0,59.0,2558636032.0,353267712.0,23306858496.0,7400312832.0,5368.0,6932.0
13-04 02:50:21,31.838,12.511,55.479,0.173,0.0,0.0,0.0,9908224.0,0.0,68.0,2559950848.0,353267712.0,23334313984.0,7371542528.0,1695.0,2341.0
13-04 02:50:22,34.477,13.465,50.086,1.887,0.0,0.086,0.0,85762048.0,0.0,201.0,2564534272.0,353271808.0,23434846208.0,7266422784.0,2420.0,3600.0
13-04 02:50:23,32.710,12.829,54.121,0.340,0.0,0.0,0.0,29282304.0,0.0,110.0,2563358720.0,353271808.0,23383138304.0,7319306240.0,1930.0,2640.0
13-04 02:50:24,31.239,12.995,55.680,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,2563145728.0,353284096.0,23411654656.0,7290990592.0,2207.0,3073.0
13-04 02:50:25,30.182,11.882,57.676,0.260,0.0,0.0,0.0,6471680.0,0.0,59.0,2563981312.0,353284096.0,23437864960.0,7263944704.0,1396.0,1556.0
13-04 02:50:26,28.952,12.457,58.419,0.172,0.0,0.0,0.0,8626176.0,0.0,76.0,2566340608.0,353292288.0,23465750528.0,7233691648.0,3104.0,4731.0
13-04 02:50:27,32.155,12.069,55.603,0.172,0.0,0.0,0.0,6459392.0,0.0,57.0,2565869568.0,353296384.0,23492767744.0,7207141376.0,3923.0,4551.0
13-04 02:50:28,31.611,11.800,56.503,0.086,0.0,0.0,0.0,6492160.0,0.0,62.0,2566930432.0,353300480.0,23519899648.0,7178944512.0,2056.0,2684.0
13-04 02:50:29,30.922,11.800,57.192,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,2567495680.0,353300480.0,23548596224.0,7149682688.0,2767.0,4147.0
13-04 02:50:30,30.789,12.779,56.261,0.086,0.0,0.086,0.0,6463488.0,0.0,57.0,2568622080.0,353300480.0,23574802432.0,7122350080.0,3071.0,4119.0
13-04 02:50:31,21.922,8.938,63.997,5.143,0.0,0.0,0.0,91688960.0,0.0,191.0,2568044544.0,353300480.0,23594094592.0,7103635456.0,3105.0,4211.0
13-04 02:50:32,0.083,0.834,85.738,13.344,0.0,0.0,8192.0,268439552.0,2.0,353.0,2568372224.0,353308672.0,23595696128.0,7101698048.0,2296.0,2903.0
13-04 02:50:33,0.251,0.502,88.619,10.628,0.0,0.0,0.0,266338304.0,0.0,324.0,2568359936.0,353308672.0,23595708416.0,7101698048.0,2447.0,2963.0
13-04 02:50:34,29.683,11.548,58.340,0.428,0.0,0.0,0.0,17584128.0,0.0,96.0,2569101312.0,353308672.0,23623086080.0,7073579008.0,2351.0,2949.0
13-04 02:50:35,30.750,13.227,55.855,0.168,0.0,0.0,0.0,8589312.0,0.0,73.0,2570502144.0,353308672.0,23649128448.0,7046135808.0,2252.0,2376.0
13-04 02:50:36,31.935,11.986,55.993,0.086,0.0,0.0,0.0,6496256.0,0.0,58.0,2570371072.0,353308672.0,23676211200.0,7019184128.0,3759.0,5377.0
13-04 02:50:37,31.889,11.525,56.499,0.087,0.0,0.0,0.0,6479872.0,0.0,59.0,2571042816.0,353308672.0,23704334336.0,6990389248.0,3804.0,5425.0
13-04 02:50:38,31.448,12.254,56.213,0.086,0.0,0.0,0.0,6471680.0,0.0,58.0,2571825152.0,353308672.0,23732043776.0,6961897472.0,19895.0,20471.0
13-04 02:50:39,31.678,11.986,56.164,0.171,0.0,0.0,0.0,6459392.0,0.0,57.0,2572607488.0,353308672.0,23757594624.0,6935564288.0,2168.0,2957.0
13-04 02:50:40,29.668,13.214,57.033,0.085,0.0,0.0,0.0,8474624.0,0.0,67.0,2573541376.0,353308672.0,23787708416.0,6904516608.0,18862.0,18916.0
13-04 02:50:41,31.895,13.198,54.738,0.169,0.0,0.0,0.0,5726208.0,0.0,69.0,2573520896.0,353312768.0,23815327744.0,6876913664.0,1796.0,2458.0
13-04 02:50:42,30.579,12.862,56.474,0.085,0.0,0.0,0.0,6459392.0,0.0,59.0,2575667200.0,353320960.0,23840935936.0,6849150976.0,2584.0,3743.0
13-04 02:50:43,30.659,12.669,56.419,0.253,0.0,0.0,0.0,6516736.0,0.0,63.0,2576097280.0,353325056.0,23868755968.0,6820896768.0,2389.0,3556.0
13-04 02:50:44,30.513,12.222,57.179,0.085,0.0,0.0,0.0,8597504.0,0.0,76.0,2577575936.0,353325056.0,23896928256.0,6791245824.0,3068.0,4487.0
13-04 02:50:45,30.948,12.328,56.638,0.086,0.0,0.0,0.0,6447104.0,0.0,57.0,2578481152.0,353325056.0,23925133312.0,6762135552.0,1293.0,1350.0
13-04 02:50:46,32.936,12.0,54.979,0.085,0.0,0.0,0.0,12115968.0,0.0,73.0,2578722816.0,353341440.0,23954620416.0,6732390400.0,3837.0,6208.0
13-04 02:50:47,34.107,13.488,51.031,1.289,0.0,0.086,0.0,75218944.0,0.0,184.0,2579890176.0,353353728.0,23977857024.0,6707974144.0,2280.0,1871.0
13-04 02:50:48,31.456,11.525,56.932,0.087,0.0,0.0,0.0,6524928.0,0.0,57.0,2581450752.0,353353728.0,24002838528.0,6681432064.0,5110.0,5123.0
13-04 02:50:49,12.405,5.401,82.025,0.169,0.0,0.0,0.0,4214784.0,0.0,42.0,2580971520.0,353357824.0,24017408000.0,6667337728.0,3237.0,3604.0
13-04 02:50:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580852736.0,353357824.0,24018796544.0,6666067968.0,2880.0,2998.0
13-04 02:50:51,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580852736.0,353357824.0,24018796544.0,6666067968.0,2999.0,3040.0
13-04 02:50:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580979712.0,353357824.0,24018796544.0,6665940992.0,3452.0,4064.0
13-04 02:50:53,0.084,0.168,99.749,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,2580090880.0,353357824.0,24018796544.0,6666829824.0,4399.0,5509.0
13-04 02:50:54,0.167,0.250,99.583,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2580086784.0,353357824.0,24018800640.0,6666829824.0,3968.0,4688.0
13-04 02:50:55,0.167,0.334,99.249,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2580221952.0,353357824.0,24018800640.0,6666694656.0,3007.0,3179.0
13-04 02:50:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580217856.0,353357824.0,24018804736.0,6666694656.0,2218.0,1896.0
13-04 02:50:57,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580217856.0,353357824.0,24018804736.0,6666694656.0,3790.0,4513.0
13-04 02:50:58,0.083,0.583,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580217856.0,353357824.0,24018804736.0,6666694656.0,1956.0,2657.0
13-04 02:50:59,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580213760.0,353357824.0,24018808832.0,6666694656.0,3054.0,4282.0
13-04 02:51:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580213760.0,353357824.0,24018808832.0,6666694656.0,1856.0,2501.0
13-04 02:51:01,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2580209664.0,353357824.0,24018812928.0,6666694656.0,2644.0,3850.0
13-04 02:51:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580209664.0,353357824.0,24018812928.0,6666694656.0,2016.0,2633.0
13-04 02:51:03,0.083,0.250,96.995,2.671,0.0,0.0,4096.0,90849280.0,1.0,98.0,2580217856.0,353361920.0,24018808832.0,6666686464.0,3330.0,4929.0
13-04 02:51:04,0.084,0.418,95.146,4.268,0.0,0.084,0.0,234369024.0,0.0,282.0,2580234240.0,353361920.0,24018825216.0,6666653696.0,2334.0,2960.0
13-04 02:51:05,0.167,0.250,99.583,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,2580176896.0,353361920.0,24018825216.0,6666711040.0,2126.0,1920.0
13-04 02:51:06,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580176896.0,353361920.0,24018825216.0,6666711040.0,3265.0,3985.0
13-04 02:51:07,0.333,0.417,99.083,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2580742144.0,353361920.0,24018825216.0,6666145792.0,2186.0,1896.0
13-04 02:51:08,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580574208.0,353361920.0,24018833408.0,6666305536.0,20847.0,21659.0
13-04 02:51:09,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580570112.0,353361920.0,24018837504.0,6666305536.0,3671.0,4611.0
13-04 02:51:10,0.083,0.417,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580561920.0,353361920.0,24018837504.0,6666313728.0,3239.0,4073.0
13-04 02:51:11,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580561920.0,353361920.0,24018837504.0,6666313728.0,3434.0,4258.0
13-04 02:51:12,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580561920.0,353361920.0,24018837504.0,6666313728.0,2665.0,2901.0
13-04 02:51:13,0.167,0.250,99.499,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2580561920.0,353361920.0,24018837504.0,6666313728.0,2514.0,2812.0
13-04 02:51:14,0.167,0.334,99.499,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2580557824.0,353361920.0,24018841600.0,6666313728.0,3087.0,4307.0
13-04 02:51:15,0.167,0.167,99.583,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,2580553728.0,353361920.0,24018845696.0,6666313728.0,1308.0,1388.0
13-04 02:51:16,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580553728.0,353361920.0,24018845696.0,6666313728.0,1336.0,1514.0
13-04 02:51:17,0.167,0.417,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580553728.0,353361920.0,24018845696.0,6666313728.0,4643.0,7160.0
13-04 02:51:18,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580680704.0,353361920.0,24018845696.0,6666186752.0,1929.0,2707.0
13-04 02:51:19,0.084,0.084,99.749,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,2580672512.0,353366016.0,24018849792.0,6666186752.0,2460.0,3156.0
13-04 02:51:20,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580672512.0,353366016.0,24018849792.0,6666186752.0,1796.0,2460.0
13-04 02:51:21,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580672512.0,353366016.0,24018849792.0,6666186752.0,1328.0,1374.0
13-04 02:51:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580672512.0,353366016.0,24018849792.0,6666186752.0,2541.0,3646.0
13-04 02:51:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580672512.0,353366016.0,24018849792.0,6666186752.0,1735.0,2388.0
13-04 02:51:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2580668416.0,353366016.0,24018853888.0,6666186752.0,2205.0,2957.0
13-04 02:51:25,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2580664320.0,353370112.0,24018853888.0,6666186752.0,3924.0,6059.0
13-04 02:51:26,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580664320.0,353370112.0,24018853888.0,6666186752.0,2750.0,3902.0
13-04 02:51:27,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580828160.0,353370112.0,24018857984.0,6666018816.0,3753.0,4460.0
13-04 02:51:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580799488.0,353370112.0,24018862080.0,6666043392.0,1081.0,1286.0
13-04 02:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580799488.0,353370112.0,24018862080.0,6666043392.0,2250.0,3001.0
13-04 02:51:30,0.083,0.333,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580799488.0,353370112.0,24018862080.0,6666043392.0,3271.0,4300.0
13-04 02:51:31,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2580799488.0,353370112.0,24018862080.0,6666043392.0,2703.0,3190.0
13-04 02:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580783104.0,353370112.0,24018870272.0,6666051584.0,2351.0,2854.0
13-04 02:51:33,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580783104.0,353370112.0,24018870272.0,6666051584.0,21059.0,22218.0
13-04 02:51:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580779008.0,353370112.0,24018874368.0,6666051584.0,3985.0,5448.0
13-04 02:51:35,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580901888.0,353370112.0,24018878464.0,6665924608.0,2677.0,3107.0
13-04 02:51:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580901888.0,353370112.0,24018878464.0,6665924608.0,3142.0,4142.0
13-04 02:51:37,0.083,0.333,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2580901888.0,353370112.0,24018878464.0,6665924608.0,1763.0,1780.0
13-04 02:51:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580901888.0,353370112.0,24018878464.0,6665924608.0,19916.0,20031.0
13-04 02:51:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,8.0,2580897792.0,353370112.0,24018882560.0,6665924608.0,2422.0,2975.0
13-04 02:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580897792.0,353370112.0,24018882560.0,6665924608.0,3817.0,6046.0
13-04 02:51:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580897792.0,353370112.0,24018882560.0,6665924608.0,2489.0,3647.0
13-04 02:51:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580897792.0,353370112.0,24018882560.0,6665924608.0,2450.0,3628.0
13-04 02:51:43,0.167,0.083,99.583,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2580897792.0,353370112.0,24018882560.0,6665924608.0,2299.0,3062.0
13-04 02:51:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580893696.0,353370112.0,24018886656.0,6665924608.0,2230.0,2954.0
13-04 02:51:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580893696.0,353370112.0,24018886656.0,6665924608.0,1208.0,1290.0
13-04 02:51:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580893696.0,353370112.0,24018886656.0,6665924608.0,1339.0,1423.0
13-04 02:51:47,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2581143552.0,353370112.0,24018886656.0,6665674752.0,4229.0,5470.0
13-04 02:51:48,0.166,0.333,99.501,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2581004288.0,353370112.0,24018894848.0,6665805824.0,3839.0,4690.0
13-04 02:51:49,0.0,0.084,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,2581004288.0,353370112.0,24018894848.0,6665805824.0,2366.0,1930.0
13-04 02:51:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2581004288.0,353370112.0,24018894848.0,6665805824.0,3362.0,4049.0
13-04 02:51:51,0.334,0.167,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2581004288.0,353370112.0,24018894848.0,6665805824.0,2934.0,2974.0
13-04 02:51:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2581000192.0,353370112.0,24018898944.0,6665805824.0,3788.0,4391.0
13-04 02:51:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2581008384.0,353370112.0,24018898944.0,6665797632.0,3167.0,3248.0
13-04 02:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2581008384.0,353370112.0,24018898944.0,6665797632.0,3274.0,3406.0
13-04 02:51:55,0.0,0.167,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2581000192.0,353374208.0,24018903040.0,6665797632.0,4141.0,5218.0
13-04 02:51:56,0.166,0.333,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580996096.0,353374208.0,24018907136.0,6665797632.0,2339.0,1913.0
13-04 02:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580996096.0,353374208.0,24018907136.0,6665797632.0,4575.0,5649.0
13-04 02:51:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580996096.0,353374208.0,24018907136.0,6665797632.0,2016.0,2633.0
13-04 02:51:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580996096.0,353374208.0,24018907136.0,6665797632.0,2079.0,2914.0
13-04 02:52:00,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2580992000.0,353378304.0,24018907136.0,6665797632.0,2384.0,3598.0
13-04 02:52:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580987904.0,353378304.0,24018911232.0,6665797632.0,4116.0,4699.0
13-04 02:52:02,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580987904.0,353378304.0,24018911232.0,6665797632.0,1796.0,2392.0
13-04 02:52:03,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2580987904.0,353378304.0,24018911232.0,6665797632.0,3164.0,4841.0
13-04 02:52:04,0.249,0.249,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580979712.0,353378304.0,24018919424.0,6665797632.0,1886.0,2151.0
13-04 02:52:05,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2580979712.0,353378304.0,24018919424.0,6665797632.0,2706.0,2882.0
13-04 02:52:06,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2580975616.0,353378304.0,24018923520.0,6665797632.0,3368.0,4256.0
13-04 02:52:07,4.090,1.419,94.407,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2608680960.0,353378304.0,24018956288.0,6638059520.0,120599.0,115210.0
13-04 02:52:08,0.0,0.0,99.247,0.753,0.0,0.0,0.0,20480.0,0.0,2.0,2608230400.0,353378304.0,24018960384.0,6638505984.0,25122.0,24993.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-18.csv <==
13-04 02:31:14,1.531,0.733,97.660,0.047,0.0,0.029,4982.892,1474879.596,0.736,12.149,996675584.0,442376192.0,607875072.0,31572148224.0,0.0,0.0
13-04 02:31:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997138432.0,442376192.0,607883264.0,31571677184.0,1910.0,2781.0
13-04 02:31:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997130240.0,442376192.0,607883264.0,31571685376.0,1673.0,1921.0
13-04 02:31:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997130240.0,442376192.0,607883264.0,31571685376.0,1947.0,2476.0
13-04 02:31:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,997130240.0,442376192.0,607883264.0,31571685376.0,1987.0,2526.0
13-04 02:31:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,997126144.0,442376192.0,607887360.0,31571685376.0,2415.0,3563.0
13-04 02:31:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,997117952.0,442380288.0,607891456.0,31571685376.0,3963.0,5939.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997117952.0,442380288.0,607891456.0,31571685376.0,2825.0,1903.0
13-04 02:31:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997117952.0,442380288.0,607891456.0,31571685376.0,3064.0,3810.0
13-04 02:31:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,997117952.0,442380288.0,607891456.0,31571685376.0,1915.0,2431.0
13-04 02:31:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997240832.0,442380288.0,607895552.0,31571558400.0,1136.0,1195.0
13-04 02:31:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997240832.0,442380288.0,607895552.0,31571558400.0,1761.0,2327.0
13-04 02:31:26,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,997228544.0,442384384.0,607895552.0,31571566592.0,4394.0,5182.0
13-04 02:31:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997228544.0,442384384.0,607895552.0,31571566592.0,3364.0,4847.0
13-04 02:31:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997228544.0,442384384.0,607895552.0,31571566592.0,3934.0,4475.0
13-04 02:31:29,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997486592.0,442384384.0,607899648.0,31571304448.0,3271.0,4259.0
13-04 02:31:30,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997474304.0,442384384.0,607903744.0,31571312640.0,2617.0,3156.0
13-04 02:31:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997474304.0,442384384.0,607903744.0,31571312640.0,2105.0,2273.0
13-04 02:31:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,997470208.0,442388480.0,607903744.0,31571312640.0,3071.0,4075.0
13-04 02:31:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997486592.0,442388480.0,607903744.0,31571296256.0,3131.0,4117.0
13-04 02:31:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997359616.0,442388480.0,607903744.0,31571423232.0,2577.0,3040.0
13-04 02:31:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997359616.0,442388480.0,607903744.0,31571423232.0,3291.0,4222.0
13-04 02:31:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997355520.0,442388480.0,607907840.0,31571423232.0,3200.0,3794.0
13-04 02:31:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997355520.0,442388480.0,607907840.0,31571423232.0,3357.0,4252.0
13-04 02:31:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,997347328.0,442392576.0,607911936.0,31571423232.0,2063.0,2011.0
13-04 02:31:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997347328.0,442392576.0,607911936.0,31571423232.0,29145.0,30293.0
13-04 02:31:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997343232.0,442392576.0,607916032.0,31571423232.0,1368.0,1423.0
13-04 02:31:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997343232.0,442392576.0,607916032.0,31571423232.0,2393.0,3156.0
13-04 02:31:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997343232.0,442392576.0,607916032.0,31571423232.0,4152.0,6372.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,997339136.0,442392576.0,607920128.0,31571423232.0,2850.0,4097.0
13-04 02:31:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,997330944.0,442396672.0,607924224.0,31571423232.0,1112.0,1262.0
13-04 02:31:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997330944.0,442396672.0,607924224.0,31571423232.0,1790.0,2501.0
13-04 02:31:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997330944.0,442396672.0,607924224.0,31571423232.0,3153.0,4375.0
13-04 02:31:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997330944.0,442396672.0,607924224.0,31571423232.0,2279.0,1812.0
13-04 02:31:48,0.250,0.083,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,997330944.0,442396672.0,607924224.0,31571423232.0,3641.0,4292.0
13-04 02:31:49,0.166,0.416,99.418,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997601280.0,442396672.0,607924224.0,31571152896.0,2413.0,1987.0
13-04 02:31:50,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,997588992.0,442400768.0,607924224.0,31571161088.0,2612.0,2812.0
13-04 02:31:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997584896.0,442400768.0,607928320.0,31571161088.0,4616.0,5719.0
13-04 02:31:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997580800.0,442400768.0,607932416.0,31571161088.0,2827.0,2991.0
13-04 02:31:53,0.500,0.167,99.334,0.0,0.0,0.0,0.0,53248.0,0.0,6.0,997580800.0,442400768.0,607932416.0,31571161088.0,2839.0,2907.0
13-04 02:31:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,997699584.0,442400768.0,607932416.0,31571042304.0,4015.0,5179.0
13-04 02:31:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997572608.0,442400768.0,607932416.0,31571169280.0,2059.0,1763.0
13-04 02:31:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,997695488.0,442400768.0,607936512.0,31571042304.0,3186.0,3557.0
13-04 02:31:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997695488.0,442400768.0,607936512.0,31571042304.0,1856.0,2501.0
13-04 02:31:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,997695488.0,442400768.0,607936512.0,31571042304.0,3968.0,4643.0
13-04 02:31:59,0.084,0.084,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997691392.0,442400768.0,607940608.0,31571042304.0,3198.0,4836.0
13-04 02:32:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997687296.0,442400768.0,607944704.0,31571042304.0,2510.0,3669.0
13-04 02:32:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997687296.0,442400768.0,607944704.0,31571042304.0,2928.0,4240.0
13-04 02:32:02,0.083,0.250,99.418,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,997687296.0,442400768.0,607944704.0,31571042304.0,1730.0,2393.0
13-04 02:32:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997687296.0,442400768.0,607944704.0,31571042304.0,1302.0,1423.0
13-04 02:32:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,997638144.0,442400768.0,607944704.0,31571091456.0,3173.0,3939.0
13-04 02:32:05,0.584,0.250,99.166,0.0,0.0,0.0,0.0,172032.0,0.0,17.0,997638144.0,442400768.0,607944704.0,31571091456.0,9879.0,8933.0
13-04 02:32:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997552128.0,442400768.0,607944704.0,31571177472.0,2364.0,2302.0
13-04 02:32:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,997552128.0,442400768.0,607944704.0,31571177472.0,4742.0,6598.0
13-04 02:32:08,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,997543936.0,442400768.0,607952896.0,31571177472.0,2846.0,3089.0
13-04 02:32:09,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,998060032.0,442400768.0,607952896.0,31570661376.0,16488.0,17366.0
13-04 02:32:10,0.083,0.333,99.584,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,998051840.0,442400768.0,607952896.0,31570669568.0,3414.0,3749.0
13-04 02:32:11,0.335,0.084,99.498,0.0,0.0,0.084,0.0,389120.0,0.0,30.0,1001861120.0,442408960.0,607944704.0,31566860288.0,45828.0,82168.0
13-04 02:32:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1002016768.0,442408960.0,608305152.0,31566344192.0,3554.0,4342.0
13-04 02:32:13,0.083,0.249,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1002270720.0,442408960.0,608305152.0,31566090240.0,2634.0,2992.0
13-04 02:32:14,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1002266624.0,442408960.0,608309248.0,31566090240.0,20446.0,28230.0
13-04 02:32:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1002278912.0,442408960.0,608313344.0,31566073856.0,2016.0,2569.0
13-04 02:32:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1002401792.0,442408960.0,608317440.0,31565946880.0,3486.0,5347.0
13-04 02:32:17,1.424,1.508,97.069,0.0,0.0,0.0,0.0,1179648.0,0.0,189.0,1019432960.0,442417152.0,608587776.0,31548637184.0,89971.0,96224.0
13-04 02:32:18,3.350,0.335,96.315,0.0,0.0,0.0,0.0,204800.0,0.0,10.0,1058398208.0,442417152.0,608808960.0,31509450752.0,25118.0,24530.0
13-04 02:32:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1058390016.0,442417152.0,608808960.0,31509458944.0,13576.0,18669.0
13-04 02:32:20,1.423,1.757,96.569,0.167,0.0,0.084,0.0,1294336.0,0.0,195.0,1100390400.0,442437632.0,608989184.0,31467257856.0,80021.0,56536.0
13-04 02:32:21,3.342,0.668,95.990,0.0,0.0,0.0,0.0,282624.0,0.0,23.0,1111502848.0,442437632.0,609296384.0,31455838208.0,24705.0,26451.0
13-04 02:32:22,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1111502848.0,442437632.0,609296384.0,31455838208.0,25836.0,18100.0
13-04 02:32:23,0.921,1.255,97.741,0.0,0.0,0.084,0.0,1249280.0,0.0,191.0,1143967744.0,442454016.0,609447936.0,31423205376.0,83982.0,56787.0
13-04 02:32:24,1.006,0.671,98.324,0.0,0.0,0.0,151552.0,196608.0,4.0,21.0,1121046528.0,442454016.0,609742848.0,31445831680.0,27067.0,24493.0
13-04 02:32:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121046528.0,442454016.0,609742848.0,31445831680.0,10603.0,18769.0
13-04 02:32:26,0.167,0.0,99.583,0.250,0.0,0.0,0.0,208896.0,0.0,22.0,1121095680.0,442466304.0,609808384.0,31445704704.0,37131.0,18877.0
13-04 02:32:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121095680.0,442466304.0,609808384.0,31445704704.0,35135.0,36135.0
13-04 02:32:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,696320.0,0.0,4.0,1121091584.0,442466304.0,609812480.0,31445704704.0,21243.0,21084.0
13-04 02:32:29,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121726464.0,442466304.0,609812480.0,31445069824.0,8080.0,8221.0
13-04 02:32:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121722368.0,442466304.0,609816576.0,31445069824.0,4269.0,5841.0
13-04 02:32:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1121722368.0,442466304.0,609816576.0,31445069824.0,3010.0,4113.0
13-04 02:32:32,1.747,1.414,96.672,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1131466752.0,442470400.0,609857536.0,31435280384.0,171350.0,176574.0
13-04 02:32:33,11.460,6.282,81.919,0.0,0.0,0.340,0.0,512000.0,0.0,58.0,1157738496.0,442470400.0,616591360.0,31402274816.0,2960641.0,945987.0
13-04 02:32:34,20.034,8.942,70.507,0.086,0.0,0.430,0.0,2170880.0,0.0,23.0,1185779712.0,442478592.0,634228736.0,31356588032.0,3118257.0,1027481.0
13-04 02:32:35,19.241,8.456,71.441,0.086,0.0,0.777,0.0,2150400.0,0.0,22.0,1194893312.0,442486784.0,649666560.0,31332028416.0,3123398.0,1027686.0
13-04 02:32:36,19.610,9.932,69.949,0.0,0.0,0.509,0.0,2166784.0,0.0,22.0,1210585088.0,442490880.0,663556096.0,31302443008.0,3129902.0,1034602.0
13-04 02:32:37,19.015,9.762,70.713,0.085,0.0,0.424,0.0,2166784.0,0.0,20.0,1222307840.0,442490880.0,680988672.0,31273287680.0,3120390.0,1029218.0
13-04 02:32:38,18.787,10.418,70.282,0.085,0.0,0.427,0.0,2179072.0,0.0,23.0,1232236544.0,442494976.0,696061952.0,31248281600.0,3120038.0,1028977.0
13-04 02:32:39,19.473,10.034,70.068,0.0,0.0,0.425,0.0,2158592.0,0.0,20.0,1243021312.0,442499072.0,712032256.0,31221522432.0,3136704.0,1044631.0
13-04 02:32:40,18.863,9.302,71.404,0.086,0.0,0.345,0.0,2158592.0,0.0,20.0,1254154240.0,442503168.0,727461888.0,31194955776.0,3129655.0,1031408.0
13-04 02:32:41,18.819,10.717,69.958,0.084,0.0,0.422,0.0,2162688.0,0.0,19.0,1260666880.0,442503168.0,743321600.0,31172583424.0,3122966.0,1026855.0
13-04 02:32:42,19.863,9.075,70.719,0.0,0.0,0.342,0.0,2154496.0,0.0,20.0,1271853056.0,442503168.0,757592064.0,31147126784.0,3114095.0,1025054.0
13-04 02:32:43,19.333,9.495,70.573,0.0,0.0,0.599,0.0,2183168.0,0.0,22.0,1277956096.0,442503168.0,773820416.0,31124795392.0,3129752.0,1031375.0
13-04 02:32:44,18.991,9.239,71.172,0.171,0.0,0.428,0.0,2191360.0,0.0,21.0,1285754880.0,442511360.0,789282816.0,31101526016.0,3117678.0,1024364.0
13-04 02:32:45,18.401,9.974,71.281,0.0,0.0,0.344,0.0,2162688.0,0.0,19.0,1298034688.0,442523648.0,801558528.0,31076958208.0,3122184.0,1028973.0
13-04 02:32:46,18.605,9.819,71.146,0.0,0.0,0.431,0.0,2183168.0,0.0,20.0,1302372352.0,442527744.0,819822592.0,31054352384.0,3125445.0,1034736.0
13-04 02:32:47,19.606,8.562,71.404,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,1310269440.0,442527744.0,834764800.0,31031513088.0,3121780.0,1026869.0
13-04 02:32:48,19.638,9.044,70.801,0.0,0.0,0.517,0.0,2224128.0,0.0,27.0,1322942464.0,442527744.0,850792448.0,31002812416.0,3123532.0,1029793.0
13-04 02:32:49,18.937,9.426,70.865,0.086,0.0,0.686,0.0,2232320.0,0.0,19.0,1326903296.0,442527744.0,863748096.0,30985895936.0,3122856.0,1028707.0
13-04 02:32:50,18.559,10.339,70.593,0.085,0.0,0.424,0.0,2179072.0,0.0,21.0,1335496704.0,442540032.0,881217536.0,30959820800.0,3121092.0,1025806.0
13-04 02:32:51,19.175,9.372,71.023,0.0,0.0,0.430,0.0,2166784.0,0.0,19.0,1337348096.0,442540032.0,896696320.0,30942490624.0,3121522.0,1029978.0
13-04 02:32:52,20.255,9.191,69.957,0.085,0.0,0.511,0.0,2170880.0,0.0,19.0,1354514432.0,442544128.0,912064512.0,30909952000.0,3120737.0,1024379.0
13-04 02:32:53,19.289,10.068,70.051,0.0,0.0,0.592,0.0,2166784.0,0.0,20.0,1363795968.0,442544128.0,927526912.0,30885208064.0,3128614.0,1035230.0
13-04 02:32:54,20.154,8.967,70.538,0.0,0.0,0.342,0.0,2301952.0,0.0,29.0,1365925888.0,442548224.0,942981120.0,30867619840.0,3125836.0,1030292.0
13-04 02:32:55,19.707,8.520,71.429,0.086,0.0,0.258,0.0,2166784.0,0.0,19.0,1374736384.0,442548224.0,958611456.0,30843179008.0,3117020.0,1026332.0
13-04 02:32:56,18.557,10.052,70.704,0.086,0.0,0.601,0.0,2183168.0,0.0,21.0,1383141376.0,442552320.0,974520320.0,30818861056.0,3120710.0,1024114.0
13-04 02:32:57,19.543,10.068,69.797,0.0,0.0,0.592,0.0,2162688.0,0.0,19.0,1397669888.0,442556416.0,990396416.0,30788452352.0,3126354.0,1032339.0
13-04 02:32:58,18.712,9.185,71.760,0.0,0.0,0.343,0.0,2174976.0,0.0,21.0,1400332288.0,442564608.0,1005461504.0,30770716672.0,3125024.0,1031259.0
13-04 02:32:59,19.095,10.134,70.017,0.084,0.0,0.670,0.0,2166784.0,0.0,20.0,1404203008.0,442568704.0,1021108224.0,30751195136.0,3124445.0,1028656.0
13-04 02:33:00,18.012,9.941,71.453,0.0,0.0,0.595,0.0,2170880.0,0.0,21.0,1417678848.0,442572800.0,1034805248.0,30724018176.0,3122248.0,1027288.0
13-04 02:33:01,21.240,10.280,68.139,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,1422872576.0,442576896.0,1052524544.0,30701101056.0,3120826.0,1029121.0
13-04 02:33:02,18.814,9.708,70.876,0.258,0.0,0.344,0.0,2199552.0,0.0,22.0,1433575424.0,442580992.0,1065369600.0,30677549056.0,3118279.0,1024793.0
13-04 02:33:03,19.608,9.463,70.418,0.085,0.0,0.426,0.0,2170880.0,0.0,21.0,1439166464.0,442580992.0,1083580416.0,30653747200.0,3117050.0,1023114.0
13-04 02:33:04,16.020,9.359,64.587,9.612,0.0,0.422,0.0,263290880.0,0.0,503.0,1439883264.0,442580992.0,1093177344.0,30643433472.0,3018827.0,987350.0
13-04 02:33:05,19.088,9.459,63.851,7.095,0.0,0.507,0.0,167059456.0,0.0,355.0,1440407552.0,442580992.0,1108578304.0,30627508224.0,3102760.0,1018103.0
13-04 02:33:06,23.934,10.705,64.926,0.087,0.0,0.348,0.0,4341760.0,0.0,38.0,1465708544.0,442589184.0,1128337408.0,30582439936.0,3271865.0,1106727.0
13-04 02:33:07,19.306,10.330,70.025,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,1465339904.0,442597376.0,1145192448.0,30565945344.0,3127079.0,1028306.0
13-04 02:33:08,20.0,9.060,70.427,0.171,0.0,0.342,0.0,2183168.0,0.0,21.0,1472974848.0,442601472.0,1160630272.0,30542868480.0,3123101.0,1027989.0
13-04 02:33:09,18.477,10.522,70.573,0.0,0.0,0.428,0.0,2203648.0,0.0,22.0,1487011840.0,442605568.0,1176264704.0,30513192960.0,3137808.0,1048763.0
13-04 02:33:10,18.244,10.241,71.084,0.086,0.0,0.344,0.0,2162688.0,0.0,19.0,1495658496.0,442605568.0,1192161280.0,30488649728.0,3129573.0,1032607.0
13-04 02:33:11,19.778,9.292,70.332,0.085,0.0,0.512,0.0,2166784.0,0.0,20.0,1500643328.0,442605568.0,1206792192.0,30469033984.0,3123431.0,1028716.0
13-04 02:33:12,19.814,9.738,69.687,0.085,0.0,0.677,0.0,2166784.0,0.0,20.0,1508257792.0,442609664.0,1220788224.0,30447419392.0,3120309.0,1027176.0
13-04 02:33:13,19.347,9.028,71.195,0.0,0.0,0.430,0.0,2162688.0,0.0,19.0,1515945984.0,442609664.0,1238183936.0,30422335488.0,3123864.0,1029575.0
13-04 02:33:14,19.412,10.168,69.580,0.168,0.0,0.672,0.0,2179072.0,0.0,21.0,1525440512.0,442617856.0,1253371904.0,30397644800.0,3125540.0,1029453.0
13-04 02:33:15,18.917,9.372,71.281,0.0,0.0,0.430,0.0,2162688.0,0.0,19.0,1528045568.0,442617856.0,1267060736.0,30381350912.0,3135790.0,1051523.0
13-04 02:33:16,20.455,9.764,69.360,0.0,0.0,0.421,0.0,2166784.0,0.0,19.0,1531879424.0,442617856.0,1284808704.0,30359769088.0,3131716.0,1032699.0
13-04 02:33:17,19.626,9.856,70.008,0.085,0.0,0.425,4096.0,2170880.0,1.0,20.0,1537519616.0,442626048.0,1299881984.0,30339047424.0,3113135.0,1022510.0
13-04 02:33:18,19.092,9.589,70.805,0.0,0.0,0.514,0.0,2154496.0,0.0,19.0,1553481728.0,442630144.0,1315885056.0,30307078144.0,3128851.0,1035207.0
13-04 02:33:19,18.857,9.898,70.563,0.0,0.0,0.683,0.0,2170880.0,0.0,19.0,1560350720.0,442642432.0,1330937856.0,30285144064.0,3125559.0,1030152.0
13-04 02:33:20,18.836,10.017,70.548,0.086,0.0,0.514,0.0,2174976.0,0.0,21.0,1571672064.0,442650624.0,1344249856.0,30260502528.0,3128738.0,1031545.0
13-04 02:33:21,19.303,9.694,70.663,0.085,0.0,0.255,0.0,2174976.0,0.0,20.0,1576075264.0,442658816.0,1362370560.0,30237970432.0,3114532.0,1020779.0
13-04 02:33:22,19.352,9.378,70.844,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,1586749440.0,442658816.0,1375313920.0,30214352896.0,3115189.0,1026615.0
13-04 02:33:23,19.932,9.966,69.932,0.0,0.0,0.169,0.0,2162688.0,0.0,19.0,1593122816.0,442658816.0,1393004544.0,30190288896.0,3134959.0,1035764.0
13-04 02:33:24,19.623,9.340,70.694,0.086,0.0,0.257,0.0,2166784.0,0.0,19.0,1606795264.0,442658816.0,1408757760.0,30160863232.0,3119781.0,1026955.0
13-04 02:33:25,19.539,9.386,70.563,0.0,0.0,0.512,0.0,2183168.0,0.0,20.0,1608220672.0,442658816.0,1422475264.0,30145720320.0,3126837.0,1031527.0
13-04 02:33:26,18.873,9.564,70.880,0.085,0.0,0.598,0.0,2187264.0,0.0,22.0,1616146432.0,442667008.0,1440247808.0,30120013824.0,3117132.0,1026246.0
13-04 02:33:27,18.401,9.888,71.453,0.086,0.0,0.172,0.0,2166784.0,0.0,20.0,1623822336.0,442667008.0,1455525888.0,30097059840.0,3127953.0,1029794.0
13-04 02:33:28,20.319,10.076,69.270,0.0,0.0,0.336,0.0,2158592.0,0.0,19.0,1623007232.0,442671104.0,1471414272.0,30081982464.0,3120546.0,1026303.0
13-04 02:33:29,18.322,10.017,71.233,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,1639202816.0,442671104.0,1486962688.0,30050238464.0,3127340.0,1031707.0
13-04 02:33:30,19.023,8.912,71.722,0.0,0.0,0.343,0.0,2166784.0,0.0,19.0,1639825408.0,442671104.0,1502052352.0,30034526208.0,3124679.0,1027115.0
13-04 02:33:31,20.136,9.686,69.499,0.0,0.0,0.680,0.0,2166784.0,0.0,19.0,1657978880.0,442671104.0,1515200512.0,30003224576.0,3118617.0,1031729.0
13-04 02:33:32,19.314,11.037,68.980,0.084,0.0,0.585,0.0,2174976.0,0.0,21.0,1655427072.0,442675200.0,1533427712.0,29987545088.0,3120987.0,1028013.0
13-04 02:33:33,18.579,9.675,71.233,0.086,0.0,0.428,0.0,2170880.0,0.0,21.0,1667391488.0,442683392.0,1545875456.0,29963124736.0,3127154.0,1031339.0
13-04 02:33:34,19.504,9.068,71.001,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,1684332544.0,442683392.0,1562263552.0,29929795584.0,3128037.0,1029726.0
13-04 02:33:35,20.384,10.860,64.829,3.592,0.0,0.334,0.0,150949888.0,0.0,301.0,1686196224.0,442683392.0,1579986944.0,29910208512.0,3115945.0,1027175.0
13-04 02:33:36,15.398,8.896,66.296,8.982,0.0,0.428,0.0,274726912.0,0.0,520.0,1696305152.0,442683392.0,1589596160.0,29890490368.0,2999724.0,964817.0
13-04 02:33:37,22.184,11.519,65.700,0.171,0.0,0.427,0.0,9838592.0,0.0,63.0,1704841216.0,442691584.0,1608318976.0,29863223296.0,3251098.0,1095178.0
13-04 02:33:38,18.793,10.374,70.323,0.170,0.0,0.340,0.0,2203648.0,0.0,25.0,1708421120.0,442699776.0,1625792512.0,29842161664.0,3130671.0,1032857.0
13-04 02:33:39,19.292,10.447,69.840,0.0,0.0,0.421,0.0,2166784.0,0.0,19.0,1726328832.0,442699776.0,1642483712.0,29807562752.0,3138698.0,1041913.0
13-04 02:33:40,19.831,9.661,70.169,0.0,0.0,0.339,0.0,2166784.0,0.0,19.0,1728131072.0,442699776.0,1654685696.0,29793558528.0,3121426.0,1028739.0
13-04 02:33:41,19.916,9.620,69.873,0.084,0.0,0.506,0.0,2166784.0,0.0,19.0,1728974848.0,442703872.0,1672630272.0,29774766080.0,3128009.0,1033358.0
13-04 02:33:42,19.473,9.609,70.578,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,1745149952.0,442703872.0,1687724032.0,29743497216.0,3124453.0,1026449.0
13-04 02:33:43,18.072,9.811,71.601,0.086,0.0,0.430,0.0,2170880.0,0.0,19.0,1758109696.0,442707968.0,1702690816.0,29715566592.0,3124245.0,1029751.0
13-04 02:33:44,20.221,9.771,69.584,0.085,0.0,0.340,0.0,2211840.0,0.0,24.0,1758240768.0,442712064.0,1719603200.0,29698519040.0,3125766.0,1031062.0
13-04 02:33:45,19.641,9.394,70.453,0.085,0.0,0.427,0.0,5627904.0,0.0,29.0,1759498240.0,442716160.0,1734623232.0,29682237440.0,3120246.0,1026191.0
13-04 02:33:46,19.306,9.822,70.449,0.085,0.0,0.339,0.0,2215936.0,0.0,21.0,1785782272.0,442720256.0,1750175744.0,29640396800.0,3123557.0,1028538.0
13-04 02:33:47,19.777,8.733,71.062,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,1787691008.0,442724352.0,1764831232.0,29623828480.0,3125171.0,1029527.0
13-04 02:33:48,18.259,10.324,70.734,0.085,0.0,0.597,0.0,2158592.0,0.0,19.0,1794506752.0,442724352.0,1780744192.0,29601099776.0,3123933.0,1027837.0
13-04 02:33:49,20.168,10.0,69.328,0.0,0.0,0.504,0.0,2158592.0,0.0,19.0,1794301952.0,442736640.0,1795801088.0,29586235392.0,3125951.0,1030745.0
13-04 02:33:50,18.509,9.512,71.380,0.086,0.0,0.514,0.0,2179072.0,0.0,21.0,1795190784.0,442744832.0,1812135936.0,29569003520.0,3120109.0,1028045.0
13-04 02:33:51,19.846,9.068,70.573,0.0,0.0,0.513,0.0,2158592.0,0.0,19.0,1800278016.0,442748928.0,1827393536.0,29548654592.0,3117989.0,1024147.0
13-04 02:33:52,18.547,10.256,70.855,0.0,0.0,0.342,0.0,2154496.0,0.0,19.0,1819488256.0,442753024.0,1842872320.0,29513961472.0,3138111.0,1036394.0
13-04 02:33:53,18.755,10.681,69.722,0.084,0.0,0.757,0.0,2162688.0,0.0,19.0,1833701376.0,442753024.0,1858404352.0,29484216320.0,3136698.0,1035189.0
13-04 02:33:54,18.830,10.263,70.314,0.085,0.0,0.509,0.0,2162688.0,0.0,19.0,1837559808.0,442757120.0,1873842176.0,29464915968.0,3112120.0,1021394.0
13-04 02:33:55,19.693,9.207,70.588,0.0,0.0,0.512,0.0,2158592.0,0.0,19.0,1844064256.0,442757120.0,1889812480.0,29442441216.0,3133497.0,1033717.0
13-04 02:33:56,19.814,9.653,70.279,0.085,0.0,0.169,0.0,2195456.0,0.0,22.0,1850744832.0,442769408.0,1901723648.0,29423837184.0,3113921.0,1020783.0
13-04 02:33:57,19.931,8.763,70.876,0.086,0.0,0.344,0.0,2166784.0,0.0,19.0,1853849600.0,442769408.0,1919979520.0,29402476544.0,3132464.0,1034697.0
13-04 02:33:58,19.714,9.520,70.093,0.0,0.0,0.674,0.0,2166784.0,0.0,19.0,1856851968.0,442773504.0,1935892480.0,29383557120.0,3129791.0,1029408.0
13-04 02:33:59,18.585,10.486,70.503,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,1859350528.0,442773504.0,1950986240.0,29365964800.0,3125202.0,1030414.0
13-04 02:34:00,18.362,9.655,71.552,0.0,0.0,0.431,0.0,2162688.0,0.0,19.0,1862172672.0,442773504.0,1966383104.0,29347745792.0,3119177.0,1026443.0
13-04 02:34:01,18.963,10.119,70.663,0.0,0.0,0.255,0.0,2162688.0,0.0,19.0,1866915840.0,442773504.0,1980682240.0,29328703488.0,3132749.0,1032733.0
13-04 02:34:02,18.417,9.725,71.256,0.172,0.0,0.430,0.0,2170880.0,0.0,21.0,1878228992.0,442777600.0,1998725120.0,29299343360.0,3120203.0,1028633.0
13-04 02:34:03,18.512,9.890,71.006,0.085,0.0,0.507,0.0,2158592.0,0.0,19.0,1888174080.0,442777600.0,2011672576.0,29276450816.0,3126943.0,1028816.0
13-04 02:34:04,18.685,10.381,70.502,0.0,0.0,0.433,0.0,2158592.0,0.0,20.0,1915146240.0,442777600.0,2029838336.0,29231312896.0,3130605.0,1034439.0
13-04 02:34:05,17.951,10.076,71.550,0.0,0.0,0.423,0.0,2158592.0,0.0,19.0,1923309568.0,442785792.0,2043101184.0,29209878528.0,3116545.0,1024238.0
13-04 02:34:06,20.270,10.473,67.905,0.929,0.0,0.422,4096.0,50229248.0,1.0,110.0,1922334720.0,442798080.0,2060414976.0,29193527296.0,3128916.0,1028650.0
13-04 02:34:07,15.980,9.420,63.246,10.934,0.0,0.421,4096.0,272633856.0,1.0,516.0,1924263936.0,442802176.0,2070016000.0,29181992960.0,2993523.0,962117.0
13-04 02:34:08,23.359,11.083,61.552,3.410,0.0,0.597,0.0,105332736.0,0.0,235.0,1942433792.0,442802176.0,2090483712.0,29143355392.0,3261909.0,1099692.0
13-04 02:34:09,18.666,11.149,69.679,0.084,0.0,0.422,0.0,2158592.0,0.0,19.0,1963528192.0,442802176.0,2106974208.0,29105770496.0,3142163.0,1045496.0
13-04 02:34:10,18.670,9.974,70.844,0.0,0.0,0.512,0.0,2162688.0,0.0,20.0,1964302336.0,442806272.0,2120445952.0,29091520512.0,3110539.0,1021408.0
13-04 02:34:11,19.300,9.564,70.623,0.085,0.0,0.427,0.0,2158592.0,0.0,19.0,1963839488.0,442810368.0,2136031232.0,29076393984.0,3135282.0,1035159.0
13-04 02:34:12,18.923,10.765,69.891,0.0,0.0,0.421,0.0,2174976.0,0.0,20.0,1966821376.0,442814464.0,2150821888.0,29058617344.0,3125004.0,1028564.0
13-04 02:34:13,19.916,9.705,69.705,0.253,0.0,0.422,0.0,2183168.0,0.0,22.0,1974583296.0,442822656.0,2169462784.0,29032206336.0,3128762.0,1031673.0
13-04 02:34:14,19.280,8.997,71.294,0.0,0.0,0.428,0.0,2162688.0,0.0,19.0,1984417792.0,442834944.0,2183704576.0,29008117760.0,3131760.0,1033522.0
13-04 02:34:15,19.426,10.389,69.848,0.0,0.0,0.338,0.0,2158592.0,0.0,19.0,1986613248.0,442839040.0,2200047616.0,28989575168.0,3120539.0,1025660.0
13-04 02:34:16,20.118,9.806,69.653,0.085,0.0,0.338,0.0,4521984.0,0.0,26.0,1992564736.0,442843136.0,2213392384.0,28970274816.0,3121988.0,1027450.0
13-04 02:34:17,18.423,10.197,71.037,0.086,0.0,0.257,0.0,2191360.0,0.0,20.0,1992482816.0,442847232.0,2228957184.0,28954787840.0,3119816.0,1024181.0
13-04 02:34:18,19.779,9.253,70.458,0.0,0.0,0.509,0.0,2170880.0,0.0,22.0,2005188608.0,442851328.0,2242031616.0,28929003520.0,3120367.0,1028531.0
13-04 02:34:19,18.644,10.424,70.593,0.085,0.0,0.254,0.0,2199552.0,0.0,24.0,2007957504.0,442859520.0,2259382272.0,28908875776.0,3150943.0,1050496.0
13-04 02:34:20,19.064,10.213,70.213,0.085,0.0,0.426,0.0,2162688.0,0.0,20.0,2010669056.0,442863616.0,2275491840.0,28890050560.0,3129542.0,1030325.0
13-04 02:34:21,19.129,9.991,70.709,0.0,0.0,0.171,0.0,2150400.0,0.0,20.0,2011447296.0,442863616.0,2289147904.0,28875616256.0,3124436.0,1031503.0
13-04 02:34:22,19.007,10.017,70.548,0.0,0.0,0.428,0.0,2150400.0,0.0,19.0,2012299264.0,442863616.0,2304262144.0,28859650048.0,3142418.0,1045962.0
13-04 02:34:23,18.846,10.187,70.628,0.085,0.0,0.255,0.0,2154496.0,0.0,19.0,2010767360.0,442863616.0,2322333696.0,28843110400.0,3124437.0,1027827.0
13-04 02:34:24,19.333,9.837,70.573,0.0,0.0,0.257,0.0,2150400.0,0.0,19.0,2010140672.0,442863616.0,2337472512.0,28828598272.0,3131711.0,1033489.0
13-04 02:34:25,19.369,9.386,70.648,0.085,0.0,0.512,0.0,2166784.0,0.0,21.0,2011660288.0,442867712.0,2352136192.0,28812410880.0,3114173.0,1023666.0
13-04 02:34:26,19.270,9.932,70.289,0.0,0.0,0.509,0.0,2142208.0,0.0,19.0,2011074560.0,442871808.0,2369351680.0,28795777024.0,3129343.0,1030359.0
13-04 02:34:27,19.241,10.127,70.042,0.084,0.0,0.506,0.0,2150400.0,0.0,19.0,2010984448.0,442871808.0,2383536128.0,28781682688.0,3121418.0,1028796.0
13-04 02:34:28,18.974,9.744,70.598,0.0,0.0,0.684,0.0,2183168.0,0.0,20.0,2010578944.0,442880000.0,2399965184.0,28765650944.0,3132509.0,1033423.0
13-04 02:34:29,19.576,10.0,70.254,0.0,0.0,0.169,0.0,2150400.0,0.0,19.0,2015997952.0,442888192.0,2413264896.0,28746924032.0,3119915.0,1027128.0
13-04 02:34:30,20.391,8.836,70.178,0.085,0.0,0.510,0.0,2146304.0,0.0,19.0,2015862784.0,442892288.0,2428694528.0,28731625472.0,3138553.0,1037596.0
13-04 02:34:31,18.971,11.130,69.562,0.084,0.0,0.253,0.0,2166784.0,0.0,22.0,2015236096.0,442904576.0,2446036992.0,28714897408.0,3125366.0,1029200.0
13-04 02:34:32,18.587,9.588,71.405,0.084,0.0,0.336,0.0,2150400.0,0.0,19.0,2016563200.0,442908672.0,2459369472.0,28700233728.0,3011575.0,906060.0
13-04 02:34:33,6.981,2.775,90.244,0.0,0.0,0.0,0.0,2158592.0,0.0,19.0,2015805440.0,442912768.0,2468249600.0,28692107264.0,149168.0,80278.0
13-04 02:34:34,0.334,0.334,99.332,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,2016186368.0,442916864.0,2468245504.0,28691726336.0,60597.0,9135.0
13-04 02:34:35,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2016198656.0,442916864.0,2468487168.0,28691472384.0,2477.0,2991.0
13-04 02:34:36,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2016194560.0,442916864.0,2468491264.0,28691472384.0,2617.0,3065.0
13-04 02:34:37,0.167,0.167,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2016190464.0,442920960.0,2468491264.0,28691472384.0,1542.0,1584.0
13-04 02:34:38,0.084,0.503,93.043,6.370,0.0,0.0,4096.0,233635840.0,1.0,414.0,2016247808.0,442925056.0,2468503552.0,28691398656.0,4951.0,7136.0
13-04 02:34:39,0.250,0.334,97.915,1.501,0.0,0.0,0.0,110170112.0,0.0,215.0,2016186368.0,442925056.0,2468507648.0,28691456000.0,19701.0,20328.0
13-04 02:34:40,5.375,3.584,90.956,0.0,0.0,0.085,0.0,45056.0,0.0,3.0,2015608832.0,442925056.0,2471624704.0,28688916480.0,635182.0,628899.0
13-04 02:34:41,22.453,10.363,66.839,0.0,0.0,0.345,0.0,2146304.0,0.0,19.0,2015281152.0,442925056.0,2489729024.0,28671139840.0,3360332.0,1259330.0
13-04 02:34:42,23.402,11.226,64.940,0.0,0.0,0.432,0.0,2154496.0,0.0,19.0,2015612928.0,442929152.0,2507337728.0,28653195264.0,5389251.0,1287416.0
13-04 02:34:43,26.176,13.174,60.137,0.086,0.0,0.428,0.0,2170880.0,0.0,23.0,2015948800.0,442937344.0,2527395840.0,28632793088.0,3345704.0,1251224.0
13-04 02:34:44,25.731,12.909,60.929,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,2015334400.0,442941440.0,2547433472.0,28613365760.0,3395645.0,1277360.0
13-04 02:34:45,22.193,10.794,66.321,0.086,0.0,0.604,0.0,4300800.0,0.0,38.0,2014453760.0,442945536.0,2566213632.0,28595462144.0,3509331.0,1338798.0
13-04 02:34:46,22.290,11.535,65.568,0.087,0.0,0.520,0.0,2154496.0,0.0,19.0,2015617024.0,442945536.0,2585088000.0,28575424512.0,5364862.0,1268720.0
13-04 02:34:47,27.002,11.755,60.647,0.0,0.0,0.596,0.0,2150400.0,0.0,19.0,2021523456.0,442961920.0,2605322240.0,28549267456.0,3356001.0,1258698.0
13-04 02:34:48,25.175,12.150,62.238,0.087,0.0,0.350,0.0,2150400.0,0.0,20.0,2021773312.0,442974208.0,2624512000.0,28529815552.0,3395027.0,1275536.0
13-04 02:34:49,22.135,11.024,66.319,0.174,0.0,0.347,0.0,4337664.0,0.0,42.0,2020843520.0,442982400.0,2645241856.0,28510007296.0,3507310.0,1336793.0
13-04 02:34:50,23.190,11.552,64.655,0.0,0.0,0.603,0.0,2158592.0,0.0,20.0,2019622912.0,442982400.0,2662223872.0,28494245888.0,5367777.0,1269776.0
13-04 02:34:51,25.619,13.407,60.461,0.0,0.0,0.512,0.0,2146304.0,0.0,19.0,2018533376.0,442986496.0,2682593280.0,28474961920.0,3363332.0,1263519.0
13-04 02:34:52,25.559,12.823,61.188,0.086,0.0,0.344,0.0,2154496.0,0.0,19.0,2018103296.0,442986496.0,2702069760.0,28455915520.0,3394878.0,1279288.0
13-04 02:34:53,22.345,12.234,64.826,0.085,0.0,0.510,0.0,4317184.0,0.0,41.0,2017226752.0,442990592.0,2721480704.0,28437377024.0,3505299.0,1332420.0
13-04 02:34:54,22.845,11.724,64.914,0.0,0.0,0.517,0.0,2150400.0,0.0,19.0,2017714176.0,442990592.0,2740994048.0,28417376256.0,5371783.0,1272014.0
13-04 02:34:55,25.820,13.040,60.535,0.173,0.0,0.432,0.0,2166784.0,0.0,21.0,2018177024.0,442994688.0,2760146944.0,28397756416.0,3345823.0,1251243.0
13-04 02:34:56,26.182,13.007,60.051,0.084,0.0,0.676,0.0,2150400.0,0.0,19.0,2019729408.0,442998784.0,2779410432.0,28376936448.0,3394411.0,1275895.0
13-04 02:34:57,23.090,11.073,65.494,0.0,0.0,0.343,0.0,4345856.0,0.0,41.0,2020958208.0,443002880.0,2800017408.0,28355096576.0,3510361.0,1339734.0
13-04 02:34:58,23.359,12.191,63.939,0.085,0.0,0.426,0.0,2154496.0,0.0,19.0,2021556224.0,443006976.0,2815688704.0,28338823168.0,5373485.0,1270241.0
13-04 02:34:59,27.015,12.007,60.206,0.086,0.0,0.686,0.0,9977856.0,0.0,38.0,2021986304.0,443015168.0,2841640960.0,28312432640.0,3343521.0,1250971.0
13-04 02:35:00,26.460,12.629,60.309,0.086,0.0,0.515,0.0,4841472.0,0.0,32.0,2020712448.0,443019264.0,2856497152.0,28298846208.0,3402588.0,1283200.0
13-04 02:35:01,21.454,10.858,66.988,0.175,0.0,0.525,0.0,4354048.0,0.0,41.0,2021789696.0,443031552.0,2877755392.0,28276498432.0,3509217.0,1335165.0
13-04 02:35:02,23.270,10.986,65.138,0.0,0.0,0.606,0.0,2146304.0,0.0,19.0,2021986304.0,443039744.0,2894790656.0,28259258368.0,5379398.0,1274710.0
13-04 02:35:03,27.218,12.031,60.068,0.085,0.0,0.597,0.0,2154496.0,0.0,19.0,2023342080.0,443039744.0,2914287616.0,28238405632.0,3340167.0,1245910.0
13-04 02:35:04,26.280,13.266,59.782,0.0,0.0,0.672,0.0,4120576.0,0.0,29.0,2026852352.0,443052032.0,2935906304.0,28213264384.0,3395021.0,1278756.0
13-04 02:35:05,22.251,11.169,66.061,0.0,0.0,0.519,0.0,2383872.0,0.0,31.0,2030616576.0,443056128.0,2954358784.0,28191043584.0,3509454.0,1340968.0
13-04 02:35:06,22.470,11.750,65.266,0.0,0.0,0.515,0.0,2158592.0,0.0,19.0,2029809664.0,443060224.0,2972393472.0,28173811712.0,5370432.0,1270484.0
13-04 02:35:07,25.967,12.984,60.275,0.172,0.0,0.602,0.0,2166784.0,0.0,21.0,2030395392.0,443076608.0,2992414720.0,28153188352.0,3332304.0,1241341.0
13-04 02:35:08,25.554,13.118,60.903,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,2030837760.0,443080704.0,3011522560.0,28133634048.0,3409860.0,1286127.0
13-04 02:35:09,22.766,10.653,65.636,0.086,0.0,0.859,0.0,4313088.0,0.0,39.0,2030608384.0,443097088.0,3032432640.0,28112936960.0,3528464.0,1357540.0
13-04 02:35:10,21.385,10.909,67.186,0.0,0.0,0.519,0.0,2150400.0,0.0,19.0,2031480832.0,443097088.0,3048132608.0,28096364544.0,4229848.0,1266728.0
13-04 02:35:11,20.206,12.124,67.068,0.086,0.0,0.516,0.0,2158592.0,0.0,19.0,2031570944.0,443097088.0,3064958976.0,28079448064.0,2490255.0,1249676.0
13-04 02:35:12,10.413,6.454,82.788,0.0,0.0,0.344,0.0,0.0,0.0,0.0,2031046656.0,443097088.0,3074117632.0,28070813696.0,1595343.0,1167483.0
13-04 02:35:13,19.724,9.991,69.595,0.172,0.0,0.517,0.0,1851392.0,0.0,21.0,2032021504.0,443105280.0,3089006592.0,28054941696.0,2601351.0,1239660.0
13-04 02:35:14,21.864,11.356,62.627,3.814,0.0,0.339,4096.0,205533184.0,1.0,376.0,2033143808.0,443109376.0,3105812480.0,28037009408.0,7282024.0,1227399.0
13-04 02:35:15,10.155,6.627,68.503,14.200,0.0,0.516,0.0,270532608.0,0.0,493.0,2034253824.0,443109376.0,3113189376.0,28028522496.0,1527010.0,1151757.0
13-04 02:35:16,24.446,12.521,59.284,3.237,0.0,0.511,0.0,98881536.0,0.0,230.0,2033758208.0,443113472.0,3134488576.0,28007714816.0,7189198.0,1346394.0
13-04 02:35:17,31.699,14.623,53.065,0.088,0.0,0.525,0.0,4321280.0,0.0,39.0,2033594368.0,443113472.0,3159793664.0,27982573568.0,3514563.0,1340019.0
13-04 02:35:18,33.248,14.310,51.585,0.086,0.0,0.771,0.0,4317184.0,0.0,40.0,2039689216.0,443113472.0,3185418240.0,27950854144.0,5550816.0,1366140.0
13-04 02:35:19,31.293,15.603,52.328,0.086,0.0,0.690,0.0,4333568.0,0.0,41.0,2040262656.0,443117568.0,3211120640.0,27924574208.0,3537301.0,1359374.0
13-04 02:35:20,32.564,14.701,51.966,0.085,0.0,0.684,0.0,4136960.0,0.0,27.0,2038951936.0,443125760.0,3237466112.0,27899531264.0,3358237.0,1253907.0
13-04 02:35:21,32.763,15.227,51.326,0.0,0.0,0.684,0.0,2330624.0,0.0,30.0,2048659456.0,443129856.0,3260387328.0,27866898432.0,3506320.0,1335671.0
13-04 02:35:22,27.203,13.729,58.390,0.085,0.0,0.593,0.0,4313088.0,0.0,38.0,2049236992.0,443129856.0,3283050496.0,27843657728.0,5511450.0,1341117.0
13-04 02:35:23,26.451,12.628,60.324,0.085,0.0,0.512,0.0,2154496.0,0.0,19.0,2049933312.0,443129856.0,3302285312.0,27823726592.0,3358379.0,1258816.0
13-04 02:35:24,24.076,11.866,63.371,0.086,0.0,0.602,0.0,4304896.0,0.0,38.0,2049110016.0,443142144.0,3323412480.0,27803410432.0,3533592.0,1347145.0
13-04 02:35:25,21.843,11.348,66.297,0.085,0.0,0.427,0.0,2199552.0,0.0,24.0,2049204224.0,443150336.0,3340271616.0,27786448896.0,5380122.0,1287231.0
13-04 02:35:26,26.565,12.944,59.898,0.0,0.0,0.592,0.0,2154496.0,0.0,19.0,2049277952.0,443150336.0,3360710656.0,27765936128.0,3333063.0,1233037.0
13-04 02:35:27,25.567,11.693,62.129,0.087,0.0,0.524,0.0,2158592.0,0.0,20.0,2049609728.0,443150336.0,3379806208.0,27746508800.0,3351987.0,1252435.0
13-04 02:35:28,24.528,11.750,63.293,0.172,0.0,0.257,0.0,4321280.0,0.0,41.0,2049441792.0,443154432.0,3401682944.0,27724795904.0,3557879.0,1367156.0
13-04 02:35:29,22.759,10.0,66.638,0.086,0.0,0.517,0.0,2170880.0,0.0,20.0,2049482752.0,443154432.0,3417546752.0,27708891136.0,4816293.0,1273900.0
13-04 02:35:30,25.436,12.369,61.411,0.0,0.0,0.784,0.0,2158592.0,0.0,19.0,2049228800.0,443154432.0,3438219264.0,27688472576.0,3908123.0,1252925.0
13-04 02:35:31,25.771,13.099,60.445,0.171,0.0,0.514,0.0,2170880.0,0.0,22.0,2049826816.0,443162624.0,3457286144.0,27668799488.0,3326051.0,1235141.0
13-04 02:35:32,24.380,12.147,62.960,0.086,0.0,0.428,0.0,4325376.0,0.0,38.0,2049495040.0,443170816.0,3479068672.0,27647340544.0,3575071.0,1375600.0
13-04 02:35:33,22.392,11.196,65.903,0.0,0.0,0.509,0.0,2162688.0,0.0,19.0,2050482176.0,443170816.0,3495362560.0,27630059520.0,5367076.0,1283716.0
13-04 02:35:34,25.428,13.099,60.873,0.086,0.0,0.514,0.0,2158592.0,0.0,19.0,2049810432.0,443170816.0,3516243968.0,27609849856.0,3354321.0,1239340.0
13-04 02:35:35,26.638,11.616,61.223,0.0,0.0,0.524,0.0,2158592.0,0.0,19.0,2049925120.0,443170816.0,3535269888.0,27590709248.0,3373329.0,1266913.0
13-04 02:35:36,22.077,12.740,64.660,0.0,0.0,0.524,0.0,4358144.0,0.0,41.0,2049740800.0,443170816.0,3555516416.0,27570647040.0,3528683.0,1349099.0
13-04 02:35:37,21.569,11.509,66.411,0.171,0.0,0.341,0.0,2170880.0,0.0,21.0,2050609152.0,443174912.0,3572875264.0,27552415744.0,5394582.0,1283186.0
13-04 02:35:38,26.786,12.840,60.034,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,2050134016.0,443174912.0,3593846784.0,27531919360.0,3337292.0,1246878.0
13-04 02:35:39,26.735,12.254,60.411,0.0,0.0,0.600,0.0,2150400.0,0.0,19.0,2050781184.0,443174912.0,3612880896.0,27512238080.0,3363551.0,1265594.0
13-04 02:35:40,24.660,12.075,62.585,0.085,0.0,0.595,0.0,4321280.0,0.0,38.0,2050162688.0,443174912.0,3633942528.0,27491794944.0,3542759.0,1356199.0
13-04 02:35:41,22.354,11.008,66.046,0.085,0.0,0.508,0.0,2162688.0,0.0,19.0,2050195456.0,443174912.0,3649781760.0,27475922944.0,3361096.0,1260043.0
13-04 02:35:42,13.660,7.818,78.179,0.0,0.0,0.344,0.0,0.0,0.0,0.0,2049163264.0,443174912.0,3662659584.0,27464077312.0,3172119.0,1160021.0
13-04 02:35:43,32.458,15.508,51.441,0.085,0.0,0.508,0.0,4325376.0,0.0,40.0,2050674688.0,443179008.0,3686629376.0,27438592000.0,5555310.0,1366297.0
13-04 02:35:44,30.743,14.432,54.398,0.0,0.0,0.427,0.0,4337664.0,0.0,39.0,2051059712.0,443179008.0,3711004672.0,27413831680.0,3526846.0,1344414.0
13-04 02:35:45,22.693,11.262,65.707,0.085,0.0,0.254,0.0,2154496.0,0.0,19.0,2051264512.0,443183104.0,3727556608.0,27397070848.0,3368407.0,1270095.0
13-04 02:35:46,20.263,10.614,60.614,8.158,0.0,0.351,0.0,232726528.0,0.0,437.0,2052018176.0,443183104.0,3742531584.0,27381342208.0,5247102.0,1204100.0
13-04 02:35:47,10.911,6.615,69.502,12.715,0.0,0.258,4096.0,269516800.0,1.0,494.0,2052042752.0,443187200.0,3751010304.0,27372834816.0,1537984.0,1161664.0
13-04 02:35:48,28.831,12.814,56.277,1.472,0.0,0.606,0.0,54972416.0,0.0,141.0,2051911680.0,443191296.0,3774832640.0,27349139456.0,5153091.0,1332044.0
13-04 02:35:49,31.764,15.240,51.969,0.171,0.0,0.856,0.0,12169216.0,0.0,64.0,2053083136.0,443203584.0,3800244224.0,27322544128.0,3513974.0,1338732.0
13-04 02:35:50,31.434,15.112,52.159,0.086,0.0,1.209,0.0,6942720.0,0.0,53.0,2054234112.0,443215872.0,3822071808.0,27299553280.0,5536263.0,1356046.0
13-04 02:35:51,27.155,13.190,59.224,0.086,0.0,0.345,0.0,2154496.0,0.0,19.0,2054402048.0,443215872.0,3842281472.0,27279175680.0,3348846.0,1253251.0
13-04 02:35:52,23.969,12.113,63.574,0.0,0.0,0.344,0.0,4317184.0,0.0,38.0,2054385664.0,443215872.0,3864264704.0,27257208832.0,3550660.0,1361790.0
13-04 02:35:53,21.341,10.540,67.596,0.087,0.0,0.436,0.0,2199552.0,0.0,24.0,2056155136.0,443219968.0,3879772160.0,27239927808.0,5163775.0,1279542.0
13-04 02:35:54,26.032,13.395,59.899,0.084,0.0,0.590,0.0,2154496.0,0.0,20.0,2054172672.0,443224064.0,3901014016.0,27220664320.0,3557747.0,1242156.0
13-04 02:35:55,26.320,12.121,60.606,0.173,0.0,0.779,0.0,2183168.0,0.0,23.0,2055512064.0,443236352.0,3921018880.0,27199307776.0,3355730.0,1250948.0
13-04 02:35:56,26.005,12.062,61.078,0.257,0.0,0.599,0.0,18292736.0,0.0,74.0,2057035776.0,443244544.0,3940057088.0,27178737664.0,3539135.0,1353077.0
13-04 02:35:57,22.213,10.026,67.243,0.0,0.0,0.519,0.0,2150400.0,0.0,19.0,2057236480.0,443248640.0,3957407744.0,27161182208.0,4973703.0,1306155.0
13-04 02:35:58,26.012,12.317,61.068,0.0,0.0,0.603,0.0,2146304.0,0.0,19.0,2056437760.0,443252736.0,3978981376.0,27140403200.0,3771632.0,1241132.0
13-04 02:35:59,25.868,11.806,61.806,0.087,0.0,0.434,0.0,2146304.0,0.0,19.0,2058096640.0,443252736.0,3997065216.0,27120660480.0,3397266.0,1287522.0
13-04 02:36:00,24.017,12.051,63.248,0.0,0.0,0.684,0.0,4308992.0,0.0,38.0,2057527296.0,443256832.0,4018073600.0,27100217344.0,3527098.0,1347858.0
13-04 02:36:01,21.030,10.733,67.627,0.175,0.0,0.436,0.0,2166784.0,0.0,21.0,2058928128.0,443269120.0,4034764800.0,27082113024.0,5339905.0,1287761.0
13-04 02:36:02,26.207,12.672,60.603,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,2059431936.0,443273216.0,4055707648.0,27060662272.0,3395309.0,1251945.0
13-04 02:36:03,26.234,12.208,60.866,0.087,0.0,0.606,0.0,2154496.0,0.0,22.0,2060001280.0,443277312.0,4075257856.0,27040538624.0,3367080.0,1260536.0
13-04 02:36:04,24.597,11.705,63.274,0.085,0.0,0.339,0.0,4304896.0,0.0,38.0,2059509760.0,443277312.0,4096065536.0,27020222464.0,3541187.0,1356111.0
13-04 02:36:05,20.971,11.092,67.244,0.0,0.0,0.693,0.0,2150400.0,0.0,19.0,2061611008.0,443277312.0,4111249408.0,27002937344.0,5347646.0,1281012.0
13-04 02:36:06,26.244,13.036,60.377,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,2061139968.0,443277312.0,4133732352.0,26980925440.0,3364974.0,1235840.0
13-04 02:36:07,26.448,12.446,60.501,0.086,0.0,0.519,0.0,2174976.0,0.0,22.0,2061348864.0,443281408.0,4152946688.0,26961498112.0,3356210.0,1257888.0
13-04 02:36:08,24.450,11.675,63.029,0.085,0.0,0.761,0.0,4317184.0,0.0,38.0,2061385728.0,443289600.0,4174233600.0,26940166144.0,3561154.0,1368600.0
13-04 02:36:09,21.690,10.279,67.422,0.0,0.0,0.610,0.0,2154496.0,0.0,19.0,2062729216.0,443289600.0,4189466624.0,26923589632.0,5412646.0,1301383.0
13-04 02:36:10,25.639,13.458,60.392,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2062557184.0,443289600.0,4210806784.0,26902421504.0,3316460.0,1231991.0
13-04 02:36:11,25.670,12.705,61.366,0.0,0.0,0.259,0.0,2150400.0,0.0,19.0,2063396864.0,443297792.0,4230049792.0,26882330624.0,3372329.0,1265137.0
13-04 02:36:12,23.761,12.222,63.333,0.171,0.0,0.513,0.0,4304896.0,0.0,38.0,2063572992.0,443301888.0,4251074560.0,26861125632.0,3563691.0,1375678.0
13-04 02:36:13,22.451,10.711,66.324,0.171,0.0,0.343,0.0,2162688.0,0.0,21.0,2063314944.0,443310080.0,4268642304.0,26843807744.0,3360689.0,1258918.0
13-04 02:36:14,24.087,12.783,62.696,0.0,0.0,0.435,0.0,2154496.0,0.0,19.0,2065010688.0,443314176.0,4287553536.0,26823196672.0,5352163.0,1260075.0
13-04 02:36:15,25.859,12.973,60.739,0.0,0.0,0.430,0.0,2142208.0,0.0,19.0,2065584128.0,443314176.0,4307353600.0,26802823168.0,3344753.0,1250173.0
13-04 02:36:16,24.369,12.185,62.663,0.174,0.0,0.609,0.0,4308992.0,0.0,38.0,2065084416.0,443314176.0,4328931328.0,26781745152.0,3563131.0,1365348.0
13-04 02:36:17,21.251,11.482,66.667,0.257,0.0,0.343,0.0,14508032.0,0.0,39.0,2066472960.0,443322368.0,4345438208.0,26763841536.0,3360296.0,1259057.0
13-04 02:36:18,20.711,10.919,59.359,8.492,0.0,0.520,4096.0,273682432.0,1.0,478.0,2070003712.0,443326464.0,4360015872.0,26745729024.0,5246704.0,1202718.0
13-04 02:36:19,11.678,7.180,69.983,10.813,0.0,0.346,0.0,255307776.0,0.0,482.0,2069516288.0,443334656.0,4372180992.0,26734043136.0,3353877.0,1245636.0
13-04 02:36:20,31.159,16.137,52.446,0.086,0.0,0.172,0.0,4251648.0,0.0,35.0,2082623488.0,443334656.0,4396838912.0,26696278016.0,3364893.0,1263997.0
13-04 02:36:21,32.396,15.516,51.151,0.0,0.0,0.938,0.0,2199552.0,0.0,22.0,2083086336.0,443342848.0,4421509120.0,26671136768.0,3507807.0,1334509.0
13-04 02:36:22,26.890,13.058,59.364,0.086,0.0,0.601,0.0,4329472.0,0.0,41.0,2085531648.0,443346944.0,4443598848.0,26646597632.0,5487777.0,1330345.0
13-04 02:36:23,26.920,11.821,60.828,0.0,0.0,0.431,0.0,2154496.0,0.0,20.0,2086342656.0,443355136.0,4462809088.0,26626568192.0,3376610.0,1268853.0
13-04 02:36:24,23.818,11.866,63.715,0.172,0.0,0.430,0.0,4321280.0,0.0,40.0,2085912576.0,443359232.0,4483805184.0,26605998080.0,3539730.0,1350355.0
13-04 02:36:25,22.096,9.869,67.773,0.0,0.0,0.262,0.0,2166784.0,0.0,21.0,2087784448.0,443367424.0,4501172224.0,26586750976.0,5378370.0,1284730.0
13-04 02:36:26,27.018,12.404,59.983,0.085,0.0,0.510,0.0,2158592.0,0.0,20.0,2087813120.0,443367424.0,4520693760.0,26567200768.0,3356837.0,1248376.0
13-04 02:36:27,26.397,12.898,60.275,0.0,0.0,0.430,0.0,2142208.0,0.0,19.0,2088230912.0,443375616.0,4540387328.0,26547081216.0,3371752.0,1263355.0
13-04 02:36:28,23.917,11.612,63.778,0.087,0.0,0.607,0.0,4317184.0,0.0,41.0,2088808448.0,443379712.0,4562026496.0,26524860416.0,3527854.0,1349342.0
13-04 02:36:29,21.594,11.397,66.495,0.086,0.0,0.428,0.0,2162688.0,0.0,20.0,2089963520.0,443383808.0,4577062912.0,26508664832.0,5213084.0,1283088.0
13-04 02:36:30,25.130,12.998,61.265,0.0,0.0,0.607,0.0,2150400.0,0.0,20.0,2090364928.0,443392000.0,4598775808.0,26486542336.0,3524828.0,1250839.0
13-04 02:36:31,26.438,12.618,60.601,0.086,0.0,0.258,0.0,2183168.0,0.0,22.0,2091274240.0,443400192.0,4617695232.0,26466705408.0,3341549.0,1245826.0
13-04 02:36:32,23.660,12.851,62.979,0.085,0.0,0.426,0.0,4300800.0,0.0,38.0,2090500096.0,443400192.0,4639547392.0,26445627392.0,3546849.0,1357920.0
13-04 02:36:33,21.348,10.977,67.243,0.0,0.0,0.432,0.0,2158592.0,0.0,19.0,2091814912.0,443404288.0,4655951872.0,26427904000.0,5381360.0,1285079.0
13-04 02:36:34,27.397,10.959,60.702,0.086,0.0,0.856,0.0,2150400.0,0.0,19.0,2091749376.0,443404288.0,4675792896.0,26408128512.0,3341984.0,1238730.0
13-04 02:36:35,25.303,13.345,60.919,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,2092630016.0,443408384.0,4695945216.0,26387091456.0,3364402.0,1264050.0
13-04 02:36:36,24.165,11.311,64.010,0.0,0.0,0.514,0.0,4296704.0,0.0,38.0,2093015040.0,443424768.0,4715986944.0,26366648320.0,3545140.0,1354608.0
13-04 02:36:37,21.552,10.948,66.810,0.172,0.0,0.517,0.0,2166784.0,0.0,21.0,2094964736.0,443437056.0,4733210624.0,26347462656.0,5263603.0,1284957.0
13-04 02:36:38,26.151,12.076,61.077,0.0,0.0,0.695,0.0,2166784.0,0.0,22.0,2094223360.0,443437056.0,4754255872.0,26327158784.0,3468566.0,1246238.0
13-04 02:36:39,26.923,12.564,60.0,0.085,0.0,0.427,0.0,2174976.0,0.0,20.0,2095120384.0,443437056.0,4773048320.0,26307469312.0,3357638.0,1264197.0
13-04 02:36:40,17.990,8.277,73.311,0.253,0.0,0.169,0.0,4317184.0,0.0,39.0,2095738880.0,443445248.0,4789690368.0,26290200576.0,2964643.0,779187.0
13-04 02:36:41,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2095632384.0,443445248.0,4790812672.0,26289184768.0,2780.0,3895.0
13-04 02:36:42,2.329,1.581,96.090,0.0,0.0,0.0,0.0,532480.0,0.0,18.0,2095792128.0,443445248.0,4792430592.0,26287407104.0,409590.0,24894.0
13-04 02:36:43,0.084,0.084,99.665,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2095783936.0,443449344.0,4792434688.0,26287407104.0,2810.0,3941.0
13-04 02:36:44,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2095779840.0,443449344.0,4792438784.0,26287407104.0,2641.0,3695.0
13-04 02:36:45,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2095779840.0,443449344.0,4792438784.0,26287407104.0,1745.0,1969.0
13-04 02:36:46,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2095779840.0,443449344.0,4792438784.0,26287407104.0,1267.0,1370.0
13-04 02:36:47,0.084,0.251,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2095898624.0,443453440.0,4792442880.0,26287280128.0,3681.0,4364.0
13-04 02:36:48,17.851,11.337,70.220,0.0,0.0,0.592,0.0,0.0,0.0,0.0,2095652864.0,443453440.0,4804751360.0,26275217408.0,3402571.0,1390659.0
13-04 02:36:49,31.660,14.043,52.255,1.277,0.0,0.766,0.0,76271616.0,0.0,144.0,2096066560.0,443461632.0,4826542080.0,26253004800.0,3656659.0,1517568.0
13-04 02:36:50,13.640,9.456,64.435,11.632,0.0,0.837,0.0,268492800.0,0.0,461.0,2096869376.0,443461632.0,4835758080.0,26242985984.0,3818866.0,1429203.0
13-04 02:36:51,28.051,14.068,55.508,1.525,0.0,0.847,0.0,71417856.0,0.0,167.0,2096975872.0,443465728.0,4859265024.0,26219368448.0,5366046.0,1547135.0
13-04 02:36:52,31.343,14.750,53.029,0.0,0.0,0.878,0.0,2154496.0,0.0,19.0,2097786880.0,443465728.0,4882685952.0,26195136512.0,5604423.0,1495769.0
13-04 02:36:53,32.075,15.009,52.316,0.086,0.0,0.515,0.0,4304896.0,0.0,38.0,2098843648.0,443469824.0,4907929600.0,26168832000.0,3733647.0,1558358.0
13-04 02:36:54,33.565,14.310,51.518,0.087,0.0,0.520,0.0,4296704.0,0.0,39.0,2098032640.0,443473920.0,4933443584.0,26144124928.0,5811887.0,1602896.0
13-04 02:36:55,31.674,16.137,51.416,0.086,0.0,0.687,0.0,3235840.0,0.0,25.0,2100031488.0,443478016.0,4959047680.0,26116517888.0,3642573.0,1511473.0
13-04 02:36:56,33.076,14.948,51.203,0.086,0.0,0.687,0.0,3268608.0,0.0,37.0,2101063680.0,443478016.0,4982759424.0,26091773952.0,5657618.0,1522981.0
13-04 02:36:57,31.714,15.516,51.918,0.085,0.0,0.767,0.0,4304896.0,0.0,39.0,2100436992.0,443486208.0,5008797696.0,26066354176.0,3763584.0,1577982.0
13-04 02:36:58,32.642,14.249,52.332,0.086,0.0,0.691,0.0,4280320.0,0.0,35.0,2101489664.0,443486208.0,5034704896.0,26039394304.0,5716395.0,1552743.0
13-04 02:36:59,34.121,14.436,50.481,0.175,0.0,0.787,0.0,19677184.0,0.0,65.0,2102603776.0,443486208.0,5057294336.0,26015690752.0,3605738.0,1492379.0
13-04 02:37:00,32.343,14.941,51.952,0.0,0.0,0.764,0.0,4304896.0,0.0,38.0,2103173120.0,443494400.0,5082304512.0,25990103040.0,5854986.0,1629581.0
13-04 02:37:01,31.880,14.359,52.991,0.171,0.0,0.598,0.0,2174976.0,0.0,22.0,2103562240.0,443498496.0,5104828416.0,25967185920.0,3598242.0,1485391.0
13-04 02:37:02,30.034,13.875,55.245,0.085,0.0,0.761,0.0,4292608.0,0.0,38.0,2103767040.0,443502592.0,5128687616.0,25943117824.0,5806183.0,1606159.0
13-04 02:37:03,30.431,13.966,54.914,0.0,0.0,0.690,0.0,2158592.0,0.0,20.0,2104475648.0,443506688.0,5150760960.0,25920331776.0,3495832.0,1427812.0
13-04 02:37:04,30.717,14.249,54.352,0.085,0.0,0.597,0.0,4308992.0,0.0,38.0,2105868288.0,443506688.0,5175017472.0,25894682624.0,5800494.0,1595469.0
13-04 02:37:05,30.855,15.983,52.821,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,2106347520.0,443506688.0,5197914112.0,25871306752.0,3672702.0,1529032.0
13-04 02:37:06,30.809,13.447,54.894,0.085,0.0,0.766,0.0,4308992.0,0.0,38.0,2106445824.0,443506688.0,5222584320.0,25846538240.0,5756695.0,1573698.0
13-04 02:37:07,30.644,14.936,53.906,0.086,0.0,0.429,0.0,2170880.0,0.0,22.0,2106839040.0,443510784.0,5244784640.0,25823940608.0,3540737.0,1454425.0
13-04 02:37:08,29.432,13.941,55.594,0.086,0.0,0.947,0.0,4325376.0,0.0,39.0,2107699200.0,443514880.0,5268922368.0,25798938624.0,5779946.0,1584733.0
13-04 02:37:09,30.703,14.408,54.117,0.0,0.0,0.772,0.0,2158592.0,0.0,19.0,2107826176.0,443514880.0,5291347968.0,25776386048.0,3618441.0,1501093.0
13-04 02:37:10,29.336,14.409,55.306,0.086,0.0,0.863,0.0,4300800.0,0.0,38.0,2108461056.0,443514880.0,5315592192.0,25751506944.0,5780007.0,1589335.0
13-04 02:37:11,31.822,14.022,53.568,0.0,0.0,0.588,0.0,2183168.0,0.0,21.0,2109800448.0,443527168.0,5336981504.0,25728765952.0,3581984.0,1474831.0
13-04 02:37:12,28.771,14.124,56.321,0.174,0.0,0.610,0.0,4313088.0,0.0,38.0,2109337600.0,443531264.0,5361815552.0,25704390656.0,5769836.0,1584969.0
13-04 02:37:13,33.219,14.518,51.494,0.171,0.0,0.598,0.0,11665408.0,0.0,55.0,2110984192.0,443539456.0,5382103040.0,25682448384.0,3582433.0,1478528.0
13-04 02:37:14,28.571,13.760,56.880,0.0,0.0,0.789,0.0,4362240.0,0.0,40.0,2111111168.0,443539456.0,5406621696.0,25657802752.0,5809737.0,1599454.0
13-04 02:37:15,30.958,15.352,52.926,0.0,0.0,0.763,0.0,2150400.0,0.0,19.0,2112794624.0,443547648.0,5428744192.0,25633988608.0,3597034.0,1487275.0
13-04 02:37:16,29.771,13.316,55.810,0.170,0.0,0.933,0.0,4308992.0,0.0,38.0,2114105344.0,443547648.0,5451763712.0,25609658368.0,5769785.0,1579806.0
13-04 02:37:17,32.489,14.852,51.983,0.0,0.0,0.675,0.0,2150400.0,0.0,19.0,2116050944.0,443547648.0,5474947072.0,25584529408.0,3616244.0,1495799.0
13-04 02:37:18,27.929,15.280,55.942,0.085,0.0,0.764,0.0,4313088.0,0.0,38.0,2115977216.0,443551744.0,5498707968.0,25560838144.0,5780397.0,1585127.0
13-04 02:37:19,31.414,15.834,51.736,0.254,0.0,0.762,0.0,2203648.0,0.0,24.0,2117636096.0,443555840.0,5521702912.0,25536180224.0,3547428.0,1462543.0
13-04 02:37:20,30.051,14.941,54.075,0.085,0.0,0.849,0.0,4304896.0,0.0,40.0,2117193728.0,443555840.0,5546831872.0,25511493632.0,5820705.0,1609325.0
13-04 02:37:21,19.283,12.116,58.703,9.044,0.0,0.853,0.0,264347648.0,0.0,479.0,2118787072.0,443555840.0,5559726080.0,25497006080.0,3513697.0,1445821.0
13-04 02:37:22,13.946,8.248,64.541,12.415,0.0,0.850,0.0,272560128.0,0.0,480.0,2118799360.0,443555840.0,5569994752.0,25486725120.0,1761487.0,1388159.0
13-04 02:37:23,25.779,13.142,54.591,5.644,0.0,0.842,0.0,110297088.0,0.0,227.0,2133426176.0,443559936.0,5589315584.0,25452773376.0,7313466.0,1512690.0
13-04 02:37:24,32.620,15.497,51.370,0.086,0.0,0.428,0.0,4317184.0,0.0,38.0,2134777856.0,443559936.0,5614850048.0,25425887232.0,5623093.0,1503630.0
13-04 02:37:25,31.461,15.903,51.513,0.173,0.0,0.951,0.0,4313088.0,0.0,41.0,2135080960.0,443568128.0,5641224192.0,25399201792.0,3851007.0,1623369.0
13-04 02:37:26,32.091,16.003,50.974,0.0,0.0,0.931,0.0,4308992.0,0.0,38.0,2135126016.0,443568128.0,5666082816.0,25374298112.0,5815449.0,1608571.0
13-04 02:37:27,32.584,15.039,52.031,0.0,0.0,0.346,0.0,2158592.0,0.0,19.0,2136182784.0,443572224.0,5689991168.0,25349328896.0,3501312.0,1439555.0
13-04 02:37:28,32.961,14.335,51.845,0.086,0.0,0.773,0.0,4308992.0,0.0,38.0,2138402816.0,443592704.0,5714939904.0,25322139648.0,5802235.0,1597722.0
13-04 02:37:29,32.250,15.227,51.754,0.171,0.0,0.599,0.0,4296704.0,0.0,38.0,2138136576.0,443596800.0,5740535808.0,25296805888.0,3801477.0,1594976.0
13-04 02:37:30,31.987,16.498,50.589,0.0,0.0,0.926,0.0,2154496.0,0.0,19.0,2139660288.0,443596800.0,5763579904.0,25272238080.0,5465716.0,1423475.0
13-04 02:37:31,31.378,16.071,51.701,0.085,0.0,0.765,0.0,4325376.0,0.0,40.0,2138923008.0,443604992.0,5789421568.0,25247125504.0,3854254.0,1620423.0
13-04 02:37:32,33.390,15.115,50.640,0.085,0.0,0.769,0.0,4300800.0,0.0,38.0,2140753920.0,443604992.0,5814239232.0,25220476928.0,5824706.0,1615698.0
13-04 02:37:33,31.004,15.808,52.314,0.087,0.0,0.786,0.0,2179072.0,0.0,21.0,2140647424.0,443604992.0,5837729792.0,25197092864.0,3485271.0,1427226.0
13-04 02:37:34,32.556,14.853,51.641,0.086,0.0,0.864,0.0,4313088.0,0.0,38.0,2142162944.0,443609088.0,5863247872.0,25170055168.0,5777236.0,1589618.0
13-04 02:37:35,32.376,14.447,52.480,0.0,0.0,0.696,0.0,4308992.0,0.0,38.0,2141921280.0,443617280.0,5888737280.0,25144799232.0,3833989.0,1614138.0
13-04 02:37:36,31.822,14.821,52.572,0.0,0.0,0.785,0.0,2150400.0,0.0,19.0,2143903744.0,443621376.0,5912121344.0,25119428608.0,5537429.0,1462082.0
13-04 02:37:37,32.674,15.391,51.075,0.172,0.0,0.688,0.0,4321280.0,0.0,40.0,2144362496.0,443633664.0,5937786880.0,25093292032.0,3779682.0,1584467.0
13-04 02:37:38,31.401,16.176,51.644,0.087,0.0,0.692,0.0,4317184.0,0.0,40.0,2144206848.0,443641856.0,5963665408.0,25067560960.0,5816661.0,1609556.0
13-04 02:37:39,32.599,14.056,52.413,0.0,0.0,0.931,0.0,2158592.0,0.0,19.0,2144514048.0,443641856.0,5986357248.0,25044561920.0,3485445.0,1435474.0
13-04 02:37:40,30.691,14.578,53.453,0.085,0.0,1.194,0.0,4296704.0,0.0,38.0,2145099776.0,443641856.0,6011240448.0,25019092992.0,5874028.0,1641637.0
13-04 02:37:41,30.408,13.380,55.256,0.0,0.0,0.956,0.0,2158592.0,0.0,19.0,2146091008.0,443641856.0,6033096704.0,24996245504.0,3513958.0,1446982.0
13-04 02:37:42,30.241,14.433,54.210,0.086,0.0,1.031,0.0,4349952.0,0.0,42.0,2146447360.0,443641856.0,6058348544.0,24970637312.0,5868012.0,1637190.0
13-04 02:37:43,31.714,15.942,51.577,0.085,0.0,0.682,0.0,2215936.0,0.0,23.0,2147319808.0,443645952.0,6081150976.0,24946958336.0,3597760.0,1488248.0
13-04 02:37:44,28.830,13.941,56.196,0.086,0.0,0.947,0.0,4304896.0,0.0,39.0,2147639296.0,443645952.0,6105612288.0,24922177536.0,5777551.0,1585486.0
13-04 02:37:45,32.037,15.046,52.240,0.085,0.0,0.592,0.0,2154496.0,0.0,19.0,2149220352.0,443645952.0,6128107520.0,24898101248.0,3634579.0,1509205.0
13-04 02:37:46,30.756,14.519,53.694,0.172,0.0,0.859,0.0,25337856.0,0.0,90.0,2149584896.0,443650048.0,6151237632.0,24874602496.0,5723617.0,1552945.0
13-04 02:37:47,31.132,14.494,53.602,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,2149220352.0,443650048.0,6173626368.0,24852578304.0,3480820.0,1424456.0
13-04 02:37:48,30.285,13.201,55.565,0.086,0.0,0.863,0.0,4321280.0,0.0,41.0,2150674432.0,443650048.0,6197891072.0,24826859520.0,5861412.0,1625550.0
13-04 02:37:49,31.499,14.733,52.667,0.085,0.0,1.016,0.0,2162688.0,0.0,21.0,2151399424.0,443666432.0,6219640832.0,24804368384.0,3567637.0,1470219.0
13-04 02:37:50,28.978,15.410,54.606,0.084,0.0,0.921,0.0,4321280.0,0.0,38.0,2151280640.0,443670528.0,6244655104.0,24779468800.0,5805474.0,1598963.0
13-04 02:37:51,31.472,15.905,51.946,0.085,0.0,0.592,0.0,2154496.0,0.0,19.0,2152513536.0,443674624.0,6266834944.0,24756051968.0,3548474.0,1454836.0
13-04 02:37:52,30.828,14.865,53.885,0.0,0.0,0.422,0.0,4313088.0,0.0,38.0,2152984576.0,443674624.0,6291431424.0,24730984448.0,5862805.0,1631456.0
13-04 02:37:53,21.092,11.429,58.487,8.235,0.0,0.756,4096.0,216092672.0,1.0,373.0,2154614784.0,443678720.0,6304993280.0,24715788288.0,3477093.0,1417906.0
13-04 02:37:54,14.069,9.857,63.690,11.794,0.0,0.590,0.0,272642048.0,0.0,489.0,2154516480.0,443678720.0,6315122688.0,24705757184.0,1790728.0,1410177.0
13-04 02:37:55,20.034,11.780,61.049,6.363,0.0,0.774,0.0,166473728.0,0.0,334.0,2155552768.0,443682816.0,6332391424.0,24687448064.0,7196875.0,1438502.0
13-04 02:37:56,31.352,15.762,52.196,0.086,0.0,0.603,0.0,4313088.0,0.0,39.0,2154795008.0,443682816.0,6358245376.0,24662351872.0,5820438.0,1605751.0
13-04 02:37:57,32.358,14.802,52.238,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2155966464.0,443682816.0,6381428736.0,24637997056.0,3643228.0,1521161.0
13-04 02:37:58,32.738,14.881,51.276,0.085,0.0,1.020,0.0,4321280.0,0.0,38.0,2156232704.0,443682816.0,6407172096.0,24611987456.0,5700434.0,1544885.0
13-04 02:37:59,31.510,15.191,52.257,0.0,0.0,1.042,0.0,4304896.0,0.0,38.0,2157867008.0,443682816.0,6432464896.0,24585060352.0,3779092.0,1576801.0
13-04 02:38:00,32.653,16.071,50.170,0.0,0.0,1.105,0.0,2142208.0,0.0,19.0,2157928448.0,443682816.0,6456369152.0,24561094656.0,5642238.0,1520264.0
13-04 02:38:01,32.855,15.372,51.351,0.169,0.0,0.253,0.0,4329472.0,0.0,40.0,2159083520.0,443686912.0,6481514496.0,24534790144.0,3646946.0,1507984.0
13-04 02:38:02,32.906,15.385,50.940,0.085,0.0,0.684,0.0,4308992.0,0.0,38.0,2159923200.0,443686912.0,6506586112.0,24508878848.0,5833436.0,1619200.0
13-04 02:38:03,32.170,15.830,51.234,0.085,0.0,0.681,0.0,2150400.0,0.0,19.0,2160607232.0,443686912.0,6530338816.0,24484442112.0,3651404.0,1513370.0
13-04 02:38:04,31.915,15.915,51.404,0.0,0.0,0.766,0.0,4321280.0,0.0,38.0,2160140288.0,443686912.0,6555901952.0,24459345920.0,5702757.0,1549453.0
13-04 02:38:05,32.250,15.398,51.668,0.086,0.0,0.599,0.0,4313088.0,0.0,38.0,2162475008.0,443691008.0,6581706752.0,24431202304.0,3757620.0,1571796.0
13-04 02:38:06,31.795,15.897,51.453,0.171,0.0,0.684,0.0,4206592.0,0.0,34.0,2161983488.0,443699200.0,6607237120.0,24406155264.0,5694960.0,1545226.0
13-04 02:38:07,32.340,15.660,51.234,0.0,0.0,0.766,0.0,2301952.0,0.0,28.0,2163060736.0,443699200.0,6630907904.0,24381407232.0,3602037.0,1490402.0
13-04 02:38:08,31.955,15.332,51.852,0.086,0.0,0.775,0.0,4317184.0,0.0,39.0,2163834880.0,443703296.0,6655897600.0,24355639296.0,5844302.0,1617523.0
13-04 02:38:09,33.391,13.617,52.125,0.087,0.0,0.781,0.0,4317184.0,0.0,40.0,2164678656.0,443703296.0,6681268224.0,24329424896.0,3678727.0,1538560.0
13-04 02:38:10,33.504,14.872,50.855,0.0,0.0,0.769,0.0,2158592.0,0.0,19.0,2164768768.0,443703296.0,6705319936.0,24305283072.0,5598528.0,1486876.0
13-04 02:38:11,31.153,14.888,52.926,0.172,0.0,0.861,0.0,4313088.0,0.0,39.0,2165379072.0,443703296.0,6730600448.0,24279392256.0,3817589.0,1603333.0
13-04 02:38:12,31.228,15.830,51.990,0.087,0.0,0.865,0.0,4112384.0,0.0,29.0,2167525376.0,443707392.0,6755291136.0,24252551168.0,5722018.0,1558521.0
13-04 02:38:13,33.078,15.476,50.850,0.085,0.0,0.510,0.0,2392064.0,0.0,31.0,2167205888.0,443707392.0,6779564032.0,24228597760.0,3640735.0,1504005.0
13-04 02:38:14,30.704,14.843,53.690,0.0,0.0,0.763,0.0,4304896.0,0.0,38.0,2167808000.0,443715584.0,6803902464.0,24203649024.0,5791732.0,1585989.0
13-04 02:38:15,30.996,15.498,52.727,0.087,0.0,0.693,0.0,2187264.0,0.0,20.0,2168811520.0,443719680.0,6826643456.0,24179900416.0,3486043.0,1424083.0
13-04 02:38:16,31.293,14.201,53.656,0.085,0.0,0.765,0.0,4333568.0,0.0,39.0,2169446400.0,443740160.0,6850957312.0,24154931200.0,5861043.0,1632377.0
13-04 02:38:17,30.516,15.300,53.339,0.0,0.0,0.845,0.0,2154496.0,0.0,19.0,2170368000.0,443744256.0,6873792512.0,24131170304.0,3515840.0,1439144.0
13-04 02:38:18,30.736,14.212,54.452,0.171,0.0,0.428,0.0,7516160.0,0.0,50.0,2170515456.0,443756544.0,6897463296.0,24107339776.0,5849317.0,1616232.0
13-04 02:38:19,31.655,14.761,52.986,0.0,0.0,0.597,0.0,2207744.0,0.0,19.0,2171830272.0,443756544.0,6919237632.0,24084250624.0,3552701.0,1457157.0
13-04 02:38:20,29.092,15.776,54.368,0.085,0.0,0.679,0.0,8802304.0,0.0,52.0,2177523712.0,443756544.0,6945382400.0,24052412416.0,5831797.0,1612628.0
13-04 02:38:21,27.654,14.127,57.363,0.171,0.0,0.685,0.0,9400320.0,0.0,40.0,2177331200.0,443756544.0,6963150848.0,24034836480.0,3464014.0,1411695.0
13-04 02:38:22,32.283,14.348,52.756,0.087,0.0,0.525,0.0,4304896.0,0.0,38.0,2178039808.0,443756544.0,6988996608.0,24008282112.0,5895643.0,1644313.0
13-04 02:38:23,30.954,14.359,53.912,0.0,0.0,0.774,0.0,2154496.0,0.0,20.0,2179616768.0,443756544.0,7010594816.0,23985106944.0,3526372.0,1441684.0
13-04 02:38:24,30.052,14.286,54.965,0.174,0.0,0.523,0.0,4313088.0,0.0,40.0,2177941504.0,443764736.0,7035727872.0,23961640960.0,5860116.0,1627806.0
13-04 02:38:25,30.368,14.371,52.010,2.481,0.0,0.770,4096.0,154681344.0,1.0,283.0,2179264512.0,443772928.0,7058575360.0,23937462272.0,3535613.0,1456435.0
13-04 02:38:26,15.249,10.362,62.426,11.457,0.0,0.505,0.0,275652608.0,0.0,479.0,2179915776.0,443772928.0,7069003776.0,23926382592.0,4200298.0,1477133.0
13-04 02:38:27,16.454,9.292,64.621,8.951,0.0,0.682,0.0,234254336.0,0.0,442.0,2181832704.0,443777024.0,7081361408.0,23912103936.0,4951954.0,1470183.0
13-04 02:38:28,33.019,14.666,51.715,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2181275648.0,443785216.0,7106056192.0,23887958016.0,5522387.0,1449471.0
13-04 02:38:29,32.203,15.932,51.017,0.0,0.0,0.847,0.0,4313088.0,0.0,42.0,2182479872.0,443789312.0,7131475968.0,23861329920.0,3802073.0,1591193.0
13-04 02:38:30,32.743,16.203,50.211,0.169,0.0,0.675,0.0,4354048.0,0.0,43.0,2182955008.0,443793408.0,7157153792.0,23835172864.0,5804232.0,1601825.0
13-04 02:38:31,32.887,15.900,50.377,0.084,0.0,0.753,0.0,2154496.0,0.0,19.0,2183278592.0,443805696.0,7180914688.0,23811076096.0,3518803.0,1443788.0
13-04 02:38:32,31.842,15.749,51.463,0.0,0.0,0.947,0.0,4304896.0,0.0,39.0,2184777728.0,443813888.0,7206260736.0,23784222720.0,5788602.0,1592813.0
13-04 02:38:33,32.075,14.837,52.401,0.0,0.0,0.686,0.0,4304896.0,0.0,38.0,2184392704.0,443822080.0,7231483904.0,23759376384.0,3779742.0,1581952.0
13-04 02:38:34,32.870,15.391,50.609,0.174,0.0,0.957,0.0,16494592.0,0.0,49.0,2191020032.0,443826176.0,7265824768.0,23718404096.0,5530735.0,1451471.0
13-04 02:38:35,32.186,15.749,50.775,0.344,0.0,0.947,0.0,14467072.0,0.0,65.0,2191147008.0,443830272.0,7279579136.0,23704518656.0,3781127.0,1585174.0
13-04 02:38:36,32.750,16.333,50.250,0.0,0.0,0.667,0.0,4300800.0,0.0,38.0,2192052224.0,443830272.0,7304871936.0,23678320640.0,5827534.0,1610343.0
13-04 02:38:37,32.936,15.574,50.638,0.0,0.0,0.851,0.0,2154496.0,0.0,19.0,2192846848.0,443830272.0,7328751616.0,23653646336.0,3529893.0,1457299.0
13-04 02:38:38,32.624,15.417,51.193,0.085,0.0,0.681,0.0,4308992.0,0.0,38.0,2194223104.0,443834368.0,7354028032.0,23626989568.0,5801879.0,1599281.0
13-04 02:38:39,32.300,15.590,51.335,0.086,0.0,0.689,0.0,4304896.0,0.0,38.0,2192879616.0,443838464.0,7380971520.0,23601385472.0,3803180.0,1612572.0
13-04 02:38:40,32.370,15.803,51.147,0.085,0.0,0.595,0.0,2146304.0,0.0,19.0,2195255296.0,443838464.0,7403626496.0,23576354816.0,5592711.0,1490630.0
13-04 02:38:41,31.424,16.428,50.885,0.168,0.0,1.095,0.0,4317184.0,0.0,40.0,2194903040.0,443842560.0,7429500928.0,23550828544.0,3690343.0,1531387.0
13-04 02:38:42,30.424,16.017,53.051,0.0,0.0,0.508,0.0,4304896.0,0.0,38.0,2196221952.0,443842560.0,7454371840.0,23524638720.0,5876108.0,1642423.0
13-04 02:38:43,30.835,14.821,53.663,0.085,0.0,0.596,0.0,2150400.0,0.0,19.0,2196480000.0,443842560.0,7476162560.0,23502589952.0,3443105.0,1398837.0
13-04 02:38:44,29.809,15.685,53.726,0.0,0.0,0.780,0.0,4308992.0,0.0,40.0,2196475904.0,443850752.0,7502053376.0,23476695040.0,5913305.0,1657235.0
13-04 02:38:45,32.641,13.506,53.160,0.087,0.0,0.606,0.0,2154496.0,0.0,19.0,2197536768.0,443858944.0,7523962880.0,23453716480.0,3486705.0,1424357.0
13-04 02:38:46,29.512,14.542,55.090,0.086,0.0,0.770,0.0,4308992.0,0.0,38.0,2198601728.0,443863040.0,7547826176.0,23428784128.0,5834762.0,1616639.0
13-04 02:38:47,31.277,15.167,52.956,0.086,0.0,0.514,0.0,2195456.0,0.0,23.0,2199597056.0,443883520.0,7570497536.0,23405096960.0,3528570.0,1448893.0
13-04 02:38:48,12.922,4.814,82.095,0.084,0.0,0.084,0.0,4317184.0,0.0,38.0,2200223744.0,443891712.0,7584641024.0,23390318592.0,2506926.0,292716.0
13-04 02:38:49,0.250,0.334,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2201120768.0,443891712.0,7584641024.0,23389421568.0,2759.0,2962.0
13-04 02:38:50,0.500,0.334,99.166,0.0,0.0,0.0,0.0,204800.0,0.0,19.0,2201374720.0,443891712.0,7584886784.0,23388921856.0,57589.0,5384.0
13-04 02:38:51,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2201501696.0,443891712.0,7584886784.0,23388794880.0,2110.0,1780.0
13-04 02:38:52,0.0,0.252,99.748,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2201501696.0,443891712.0,7584886784.0,23388794880.0,2699.0,2855.0
13-04 02:38:53,0.250,0.334,99.249,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2201489408.0,443899904.0,7584890880.0,23388794880.0,4670.0,6351.0
13-04 02:38:54,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2200854528.0,443899904.0,7584890880.0,23389429760.0,2867.0,3041.0
13-04 02:38:55,4.606,4.355,90.871,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,2200518656.0,443899904.0,7587385344.0,23387271168.0,529214.0,525258.0
13-04 02:38:56,25.256,13.567,60.239,0.0,0.0,0.939,0.0,2158592.0,0.0,19.0,2200584192.0,443908096.0,7606374400.0,23368208384.0,3699157.0,1592603.0
13-04 02:38:57,25.214,13.419,56.496,4.359,0.0,0.513,0.0,102662144.0,0.0,181.0,2200162304.0,443908096.0,7625396224.0,23349608448.0,5589940.0,1535940.0
13-04 02:38:58,13.849,10.025,63.891,11.470,0.0,0.765,0.0,270532608.0,0.0,448.0,2200903680.0,443908096.0,7636135936.0,23338127360.0,2632231.0,1527542.0
13-04 02:38:59,25.448,12.980,56.789,4.099,0.0,0.683,4096.0,119742464.0,1.0,239.0,2201706496.0,443916288.0,7654576128.0,23318876160.0,6547534.0,1540521.0
13-04 02:39:00,31.845,16.052,51.245,0.0,0.0,0.858,0.0,4304896.0,0.0,38.0,2203521024.0,443924480.0,7680397312.0,23291232256.0,5900294.0,1701574.0
13-04 02:39:01,33.247,14.853,51.209,0.0,0.0,0.691,0.0,4333568.0,0.0,41.0,2204180480.0,443928576.0,7706083328.0,23264882688.0,3980773.0,1743232.0
13-04 02:39:02,31.937,15.096,52.007,0.087,0.0,0.873,0.0,2154496.0,0.0,19.0,2203041792.0,443928576.0,7729971200.0,23242133504.0,5556516.0,1518144.0
13-04 02:39:03,32.353,15.138,51.125,0.087,0.0,1.298,0.0,4296704.0,0.0,39.0,2205425664.0,443928576.0,7755866112.0,23213854720.0,6013557.0,1766714.0
13-04 02:39:04,32.388,16.237,50.344,0.0,0.0,1.031,0.0,2146304.0,0.0,20.0,2205007872.0,443932672.0,7780626432.0,23189508096.0,3550410.0,1508912.0
13-04 02:39:05,32.146,14.770,52.215,0.087,0.0,0.782,0.0,4317184.0,0.0,40.0,2205589504.0,443936768.0,7804993536.0,23164555264.0,6022692.0,1765113.0
13-04 02:39:06,33.190,15.133,50.817,0.086,0.0,0.774,0.0,2138112.0,0.0,19.0,2207440896.0,443940864.0,7828848640.0,23138844672.0,5758232.0,1626629.0
13-04 02:39:07,33.305,15.469,50.465,0.0,0.0,0.761,0.0,4313088.0,0.0,40.0,2206969856.0,443949056.0,7854759936.0,23113396224.0,3756283.0,1618841.0
13-04 02:39:08,31.186,16.753,51.117,0.086,0.0,0.859,0.0,4296704.0,0.0,38.0,2208665600.0,443953152.0,7879933952.0,23086522368.0,6024746.0,1771055.0
13-04 02:39:09,34.035,14.912,50.126,0.0,0.0,0.927,0.0,2166784.0,0.0,23.0,2207985664.0,443953152.0,7904669696.0,23062466560.0,3581864.0,1535354.0
13-04 02:39:10,32.446,15.536,51.245,0.086,0.0,0.687,0.0,4304896.0,0.0,38.0,2209673216.0,443961344.0,7930068992.0,23035371520.0,5991377.0,1753494.0
13-04 02:39:11,32.371,14.873,51.531,0.175,0.0,1.050,0.0,2174976.0,0.0,21.0,2211188736.0,443969536.0,7952982016.0,23010934784.0,5576464.0,1534113.0
13-04 02:39:12,31.456,16.291,51.473,0.0,0.0,0.780,0.0,4304896.0,0.0,38.0,2211024896.0,443969536.0,7979233280.0,22984847360.0,3993261.0,1743521.0
13-04 02:39:13,32.333,15.695,51.029,0.0,0.0,0.943,0.0,2154496.0,0.0,19.0,2212757504.0,443973632.0,8002879488.0,22959464448.0,5745163.0,1623485.0
13-04 02:39:14,32.844,15.125,51.167,0.086,0.0,0.778,0.0,4300800.0,0.0,38.0,2212605952.0,443973632.0,8028315648.0,22934179840.0,3795257.0,1643352.0
13-04 02:39:15,32.729,15.285,51.036,0.086,0.0,0.864,0.0,4292608.0,0.0,38.0,2211926016.0,443973632.0,8054140928.0,22909034496.0,5994044.0,1751714.0
13-04 02:39:16,31.354,14.847,52.664,0.0,0.0,1.135,0.0,2150400.0,0.0,19.0,2214268928.0,443973632.0,8077770752.0,22883061760.0,5624272.0,1554490.0
13-04 02:39:17,31.611,16.193,51.335,0.172,0.0,0.689,0.0,4313088.0,0.0,40.0,2213822464.0,443985920.0,8103022592.0,22858244096.0,3936451.0,1717553.0
13-04 02:39:18,33.562,15.582,50.342,0.0,0.0,0.514,0.0,2146304.0,0.0,19.0,2215530496.0,443985920.0,8127062016.0,22832496640.0,5594398.0,1540464.0
13-04 02:39:19,32.818,15.034,50.945,0.086,0.0,1.117,0.0,4345856.0,0.0,42.0,2216464384.0,443985920.0,8152715264.0,22805909504.0,6001460.0,1763742.0
13-04 02:39:20,33.076,15.081,51.157,0.0,0.0,0.686,0.0,4079616.0,0.0,26.0,2216337408.0,443985920.0,8179015680.0,22779736064.0,3811258.0,1649955.0
13-04 02:39:21,32.873,14.668,51.855,0.0,0.0,0.604,0.0,2371584.0,0.0,31.0,2217906176.0,443990016.0,8202489856.0,22754689024.0,5748310.0,1618414.0
13-04 02:39:22,33.672,15.313,50.338,0.085,0.0,0.592,0.0,4296704.0,0.0,38.0,2217947136.0,443994112.0,8228429824.0,22728704000.0,3965932.0,1736184.0
13-04 02:39:23,33.137,15.936,49.916,0.084,0.0,0.927,0.0,2174976.0,0.0,22.0,2218319872.0,443998208.0,8251846656.0,22704910336.0,5621369.0,1551089.0
13-04 02:39:24,33.561,14.518,50.897,0.085,0.0,0.939,0.0,4337664.0,0.0,41.0,2219044864.0,443998208.0,8277696512.0,22678335488.0,5950256.0,1731435.0
13-04 02:39:25,32.442,15.531,51.165,0.0,0.0,0.863,0.0,2154496.0,0.0,20.0,2218795008.0,443998208.0,8302403584.0,22653878272.0,3654071.0,1571782.0
13-04 02:39:26,32.414,15.431,51.121,0.172,0.0,0.862,0.0,4292608.0,0.0,38.0,2220859392.0,443998208.0,8327069696.0,22627147776.0,5896349.0,1702654.0
13-04 02:39:27,32.127,15.504,51.335,0.0,0.0,1.034,0.0,4259840.0,0.0,35.0,2221101056.0,443998208.0,8352776192.0,22601199616.0,5886315.0,1694445.0
13-04 02:39:28,32.953,13.972,51.933,0.088,0.0,1.054,0.0,5672960.0,0.0,32.0,2222403584.0,444002304.0,8377171968.0,22575497216.0,3676297.0,1579931.0
13-04 02:39:29,20.771,13.819,51.424,12.982,0.0,1.005,0.0,218746880.0,0.0,365.0,2224128000.0,444010496.0,8409022464.0,22541914112.0,5776491.0,1639889.0
13-04 02:39:30,14.237,9.889,58.397,17.136,0.0,0.341,0.0,271581184.0,0.0,476.0,2221932544.0,444010496.0,8421040128.0,22532091904.0,2622041.0,1518135.0
13-04 02:39:31,19.352,10.656,57.886,11.253,0.0,0.853,0.0,213053440.0,0.0,405.0,2223984640.0,444010496.0,8416894976.0,22534184960.0,6595075.0,1548423.0
13-04 02:39:32,32.051,16.410,50.684,0.0,0.0,0.855,0.0,2199552.0,0.0,19.0,2223505408.0,444010496.0,8440049664.0,22511509504.0,5623359.0,1561202.0
13-04 02:39:33,31.619,16.863,50.759,0.0,0.0,0.759,0.0,4321280.0,0.0,39.0,2225213440.0,444010496.0,8465108992.0,22484742144.0,3984433.0,1742926.0
13-04 02:39:34,32.936,15.660,50.468,0.085,0.0,0.851,0.0,2170880.0,0.0,22.0,2225152000.0,444014592.0,8490229760.0,22459678720.0,5786564.0,1648557.0
13-04 02:39:35,33.621,14.520,51.080,0.086,0.0,0.691,0.0,4296704.0,0.0,37.0,2225229824.0,444022784.0,8515497984.0,22434324480.0,5812280.0,1653501.0
13-04 02:39:36,33.503,15.606,49.958,0.085,0.0,0.848,0.0,4308992.0,0.0,38.0,2226614272.0,444022784.0,8540426240.0,22408011776.0,3928268.0,1714584.0
13-04 02:39:37,32.444,15.404,51.291,0.0,0.0,0.861,0.0,2146304.0,0.0,19.0,2227081216.0,444022784.0,8564150272.0,22383820800.0,5572937.0,1529320.0
13-04 02:39:38,32.493,15.725,50.652,0.261,0.0,0.869,0.0,18362368.0,0.0,79.0,2229407744.0,444026880.0,8587804672.0,22357835776.0,4009367.0,1745744.0
13-04 02:39:39,32.933,15.780,50.429,0.086,0.0,0.772,0.0,2146304.0,0.0,19.0,2228600832.0,444026880.0,8611340288.0,22335107072.0,5607724.0,1561917.0
13-04 02:39:40,31.687,16.695,50.852,0.0,0.0,0.767,0.0,4300800.0,0.0,38.0,2229051392.0,444030976.0,8636837888.0,22309154816.0,6002494.0,1755775.0
13-04 02:39:41,31.952,15.717,51.554,0.086,0.0,0.691,0.0,2158592.0,0.0,21.0,2229698560.0,444035072.0,8661061632.0,22284279808.0,3704836.0,1595846.0
13-04 02:39:42,33.333,14.940,50.864,0.086,0.0,0.777,0.0,4296704.0,0.0,39.0,2231586816.0,444043264.0,8686161920.0,22257283072.0,5804180.0,1649245.0
13-04 02:39:43,33.080,15.059,50.931,0.0,0.0,0.931,0.0,4296704.0,0.0,39.0,2232672256.0,444047360.0,8711712768.0,22230642688.0,5908878.0,1711527.0
13-04 02:39:44,32.644,15.332,51.507,0.0,0.0,0.517,0.0,2170880.0,0.0,22.0,2232303616.0,444047360.0,8735293440.0,22207430656.0,3697333.0,1585696.0
13-04 02:39:45,32.068,17.046,49.873,0.0,0.0,1.013,0.0,4296704.0,0.0,38.0,2233602048.0,444047360.0,8760934400.0,22180491264.0,6005589.0,1763683.0
13-04 02:39:46,32.322,14.731,52.166,0.0,0.0,0.780,0.0,2150400.0,0.0,20.0,2233868288.0,444047360.0,8783998976.0,22157160448.0,3710117.0,1522810.0
13-04 02:39:47,32.313,16.497,50.170,0.170,0.0,0.850,0.0,4321280.0,0.0,40.0,2234138624.0,444055552.0,8810704896.0,22130176000.0,5846619.0,1749313.0
13-04 02:39:48,34.039,15.241,49.873,0.085,0.0,0.762,0.0,2146304.0,0.0,19.0,2233991168.0,444055552.0,8834109440.0,22106918912.0,5659706.0,1572601.0
13-04 02:39:49,31.787,15.979,51.632,0.086,0.0,0.515,0.0,4341760.0,0.0,42.0,2235076608.0,444059648.0,8859492352.0,22080446464.0,3889865.0,1692884.0
13-04 02:39:50,33.219,14.812,50.942,0.086,0.0,0.942,0.0,2150400.0,0.0,20.0,2237313024.0,444059648.0,8882991104.0,22054711296.0,5835329.0,1666542.0
13-04 02:39:51,32.085,16.255,50.809,0.0,0.0,0.851,0.0,4337664.0,0.0,39.0,2237734912.0,444059648.0,8908922880.0,22028357632.0,4883689.0,1621628.0
13-04 02:39:52,32.861,16.681,49.291,0.167,0.0,1.001,0.0,4321280.0,0.0,40.0,2238078976.0,444067840.0,8934735872.0,22002192384.0,4839047.0,1740352.0
13-04 02:39:53,33.704,14.371,51.240,0.0,0.0,0.684,0.0,2150400.0,0.0,19.0,2238918656.0,444076032.0,8958099456.0,21977980928.0,5602635.0,1543328.0
13-04 02:39:54,33.164,15.691,50.551,0.085,0.0,0.509,0.0,4325376.0,0.0,40.0,2238586880.0,444076032.0,8983887872.0,21952524288.0,3961582.0,1727331.0
13-04 02:39:55,33.562,14.936,50.815,0.0,0.0,0.687,0.0,2162688.0,0.0,20.0,2239221760.0,444076032.0,9006923776.0,21928853504.0,5585501.0,1539606.0
13-04 02:39:56,33.219,15.371,50.726,0.085,0.0,0.598,0.0,4308992.0,0.0,38.0,2241003520.0,444084224.0,9032568832.0,21901418496.0,6009954.0,1755790.0
13-04 02:39:57,33.506,14.335,51.468,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,2240274432.0,444084224.0,9056366592.0,21878349824.0,3673343.0,1587371.0
13-04 02:39:58,31.900,16.165,50.989,0.172,0.0,0.774,0.0,4337664.0,0.0,41.0,2241757184.0,444088320.0,9082007552.0,21851222016.0,5950340.0,1733731.0
13-04 02:39:59,33.532,15.574,49.957,0.085,0.0,0.851,0.0,4259840.0,0.0,35.0,2242924544.0,444088320.0,9107406848.0,21824655360.0,5829636.0,1666354.0
13-04 02:40:00,32.760,15.477,51.075,0.0,0.0,0.688,0.0,2207744.0,0.0,22.0,2244075520.0,444088320.0,9131323392.0,21799587840.0,3685394.0,1582076.0
13-04 02:40:01,29.734,15.510,50.728,2.999,0.0,1.028,0.0,127717376.0,0.0,238.0,2242424832.0,444092416.0,9154015232.0,21778542592.0,5901871.0,1700061.0
13-04 02:40:02,15.190,10.295,61.013,12.827,0.0,0.675,0.0,270532608.0,0.0,452.0,2245296128.0,444092416.0,9163464704.0,21766221824.0,4664181.0,1548894.0
13-04 02:40:03,14.141,10.269,60.017,14.899,0.0,0.673,0.0,274726912.0,0.0,472.0,2243813376.0,444092416.0,9176764416.0,21754404864.0,1530059.0,1501311.0
13-04 02:40:04,31.117,16.283,51.151,0.597,0.0,0.853,0.0,9330688.0,0.0,70.0,2245488640.0,444104704.0,9201000448.0,21728481280.0,8703632.0,1624729.0
13-04 02:40:05,32.651,15.942,50.128,0.085,0.0,1.194,0.0,4186112.0,0.0,29.0,2245742592.0,444104704.0,9227010048.0,21702217728.0,3870317.0,1679121.0
13-04 02:40:06,32.072,15.993,51.247,0.0,0.0,0.688,0.0,2306048.0,0.0,28.0,2246434816.0,444104704.0,9250275328.0,21678260224.0,5732943.0,1613465.0
13-04 02:40:07,31.845,16.567,50.558,0.086,0.0,0.944,0.0,4345856.0,0.0,39.0,2248470528.0,444104704.0,9276239872.0,21650259968.0,6007844.0,1763028.0
13-04 02:40:08,32.570,15.776,50.891,0.085,0.0,0.679,0.0,2162688.0,0.0,21.0,2248474624.0,444104704.0,9299738624.0,21626757120.0,3505126.0,1485512.0
13-04 02:40:09,31.944,15.625,51.649,0.0,0.0,0.781,0.0,4329472.0,0.0,38.0,2249158656.0,444112896.0,9325338624.0,21600464896.0,6063290.0,1798302.0
13-04 02:40:10,31.271,16.409,51.546,0.086,0.0,0.687,0.0,2174976.0,0.0,21.0,2250534912.0,444116992.0,9348808704.0,21575614464.0,3605038.0,1539551.0
13-04 02:40:11,32.052,15.721,51.528,0.0,0.0,0.699,0.0,4321280.0,0.0,38.0,2249576448.0,444125184.0,9374015488.0,21551357952.0,5962407.0,1730703.0
13-04 02:40:12,33.133,14.458,51.635,0.086,0.0,0.688,0.0,2162688.0,0.0,19.0,2251628544.0,444133376.0,9397837824.0,21525475328.0,5717966.0,1608824.0
13-04 02:40:13,32.818,15.292,50.945,0.086,0.0,0.859,0.0,4345856.0,0.0,42.0,2251165696.0,444149760.0,9424130048.0,21499629568.0,3818563.0,1651960.0
13-04 02:40:14,32.905,15.510,50.643,0.086,0.0,0.857,0.0,4313088.0,0.0,40.0,2252509184.0,444153856.0,9448804352.0,21473607680.0,5890527.0,1696553.0
13-04 02:40:15,31.688,15.584,51.948,0.0,0.0,0.779,0.0,2158592.0,0.0,19.0,2253664256.0,444153856.0,9472618496.0,21448638464.0,5764578.0,1626302.0
13-04 02:40:16,32.627,15.932,50.424,0.169,0.0,0.847,0.0,4317184.0,0.0,40.0,2253881344.0,444157952.0,9497882624.0,21423153152.0,3949367.0,1727581.0
13-04 02:40:17,32.710,15.718,50.637,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,2254417920.0,444157952.0,9521713152.0,21398786048.0,5589720.0,1533982.0
13-04 02:40:18,30.890,15.707,52.443,0.175,0.0,0.785,0.0,7778304.0,0.0,48.0,2259148800.0,444157952.0,9546657792.0,21369110528.0,3965252.0,1733054.0
13-04 02:40:19,34.949,16.156,47.789,0.170,0.0,0.935,0.0,30076928.0,0.0,73.0,2259738624.0,444170240.0,9569968128.0,21345198080.0,5595486.0,1536179.0
13-04 02:40:20,33.135,14.991,50.937,0.085,0.0,0.852,0.0,4354048.0,0.0,38.0,2261168128.0,444174336.0,9594896384.0,21318836224.0,6001208.0,1745480.0
13-04 02:40:21,32.598,16.214,50.594,0.085,0.0,0.509,0.0,2154496.0,0.0,19.0,2260631552.0,444174336.0,9618751488.0,21295517696.0,3616342.0,1553033.0
13-04 02:40:22,32.0,16.0,51.217,0.087,0.0,0.696,0.0,4317184.0,0.0,40.0,2261315584.0,444182528.0,9644761088.0,21268815872.0,5939285.0,1722915.0
13-04 02:40:23,32.119,16.610,50.254,0.085,0.0,0.932,0.0,2215936.0,0.0,24.0,2262433792.0,444186624.0,9668812800.0,21243641856.0,5775146.0,1637118.0
13-04 02:40:24,32.592,15.997,50.813,0.0,0.0,0.599,0.0,4288512.0,0.0,38.0,2263101440.0,444198912.0,9693749248.0,21218025472.0,3790991.0,1638201.0
13-04 02:40:25,32.034,16.186,50.763,0.0,0.0,1.017,0.0,4313088.0,0.0,38.0,2264629248.0,444215296.0,9718763520.0,21191467008.0,6014892.0,1758472.0
13-04 02:40:26,31.810,16.920,50.677,0.085,0.0,0.508,0.0,2158592.0,0.0,19.0,2265718784.0,444219392.0,9742794752.0,21166342144.0,4259607.0,1525595.0
13-04 02:40:27,33.753,15.449,49.706,0.084,0.0,1.008,0.0,4300800.0,0.0,38.0,2265124864.0,444231680.0,9768632320.0,21141086208.0,5295092.0,1747264.0
13-04 02:40:28,32.735,15.726,50.427,0.171,0.0,0.940,0.0,2162688.0,0.0,21.0,2266562560.0,444239872.0,9792430080.0,21115842560.0,5607498.0,1546748.0
13-04 02:40:29,32.763,14.799,51.668,0.0,0.0,0.770,0.0,4308992.0,0.0,39.0,2267029504.0,444248064.0,9817341952.0,21090455552.0,3959140.0,1729479.0
13-04 02:40:30,33.192,15.535,50.424,0.0,0.0,0.849,4096.0,2162688.0,1.0,20.0,2265759744.0,444256256.0,9842270208.0,21066788864.0,5608831.0,1546947.0
13-04 02:40:31,32.051,16.239,51.026,0.0,0.0,0.684,0.0,4304896.0,0.0,38.0,2268229632.0,444256256.0,9867280384.0,21039308800.0,5952035.0,1727544.0
13-04 02:40:32,32.560,15.034,51.460,0.086,0.0,0.859,0.0,2154496.0,0.0,19.0,2268360704.0,444256256.0,9889964032.0,21016494080.0,3722490.0,1598621.0
13-04 02:40:33,33.074,15.199,50.432,0.691,0.0,0.604,0.0,51916800.0,0.0,121.0,2269757440.0,444260352.0,9916063744.0,20988993536.0,5849482.0,1677738.0
13-04 02:40:34,19.748,12.941,58.487,7.815,0.0,1.008,0.0,267415552.0,0.0,444.0,2269265920.0,444264448.0,9931386880.0,20974157824.0,4813494.0,1625083.0
13-04 02:40:35,14.899,10.774,64.562,9.259,0.0,0.505,0.0,270532608.0,0.0,461.0,2268598272.0,444264448.0,9942536192.0,20963676160.0,1546739.0,1514877.0
13-04 02:40:36,26.644,12.895,56.874,2.647,0.0,0.939,0.0,94543872.0,0.0,200.0,2270224384.0,444264448.0,9963618304.0,20940967936.0,8675484.0,1594533.0
13-04 02:40:37,32.562,15.167,51.500,0.086,0.0,0.686,0.0,2383872.0,0.0,31.0,2271309824.0,444268544.0,9986605056.0,20916891648.0,3753861.0,1618994.0
13-04 02:40:38,32.650,15.983,50.769,0.0,0.0,0.598,0.0,4345856.0,0.0,41.0,2272886784.0,444272640.0,10012626944.0,20889288704.0,5953713.0,1698917.0
13-04 02:40:39,32.594,15.102,51.451,0.085,0.0,0.768,0.0,2150400.0,0.0,20.0,2272882688.0,444272640.0,10035482624.0,20866437120.0,5591753.0,1547147.0
13-04 02:40:40,32.045,15.550,51.289,0.086,0.0,1.031,0.0,4325376.0,0.0,40.0,2273972224.0,444276736.0,10061029376.0,20839796736.0,4007251.0,1747223.0
13-04 02:40:41,32.275,15.622,51.330,0.086,0.0,0.687,0.0,2162688.0,0.0,19.0,2274091008.0,444276736.0,10084814848.0,20815892480.0,5524027.0,1501751.0
13-04 02:40:42,32.470,15.458,51.123,0.086,0.0,0.864,0.0,4329472.0,0.0,39.0,2275262464.0,444276736.0,10110435328.0,20789100544.0,6087750.0,1802203.0
13-04 02:40:43,33.333,15.391,50.680,0.0,0.0,0.595,0.0,2150400.0,0.0,19.0,2275426304.0,444284928.0,10134155264.0,20765208576.0,3574128.0,1522291.0
13-04 02:40:44,32.449,15.753,50.428,0.086,0.0,1.284,0.0,7495680.0,0.0,48.0,2276700160.0,444309504.0,10157772800.0,20740292608.0,5948821.0,1727049.0
13-04 02:40:45,32.174,15.217,51.913,0.0,0.0,0.696,0.0,2211840.0,0.0,20.0,2277511168.0,444309504.0,10182045696.0,20715208704.0,3682486.0,1578716.0
13-04 02:40:46,31.512,16.311,51.238,0.085,0.0,0.854,0.0,4325376.0,0.0,42.0,2277748736.0,444321792.0,10207535104.0,20689469440.0,5896563.0,1687290.0
13-04 02:40:47,35.239,14.932,48.805,0.171,0.0,0.853,0.0,18432000.0,0.0,59.0,2279677952.0,444321792.0,10228953088.0,20666122240.0,5793777.0,1654813.0
13-04 02:40:48,32.552,14.583,52.257,0.087,0.0,0.521,0.0,4345856.0,0.0,40.0,2279100416.0,444325888.0,10254172160.0,20641476608.0,3754086.0,1620903.0
13-04 02:40:49,32.124,15.803,51.209,0.086,0.0,0.777,0.0,4308992.0,0.0,40.0,2278633472.0,444325888.0,10280689664.0,20615426048.0,6006447.0,1735428.0
13-04 02:40:50,32.186,16.007,51.291,0.0,0.0,0.516,0.0,2146304.0,0.0,19.0,2280050688.0,444338176.0,10304274432.0,20590411776.0,4847231.0,1550910.0
13-04 02:40:51,32.266,15.138,51.817,0.087,0.0,0.692,0.0,4329472.0,0.0,41.0,2280349696.0,444338176.0,10329640960.0,20564746240.0,4737532.0,1740034.0
13-04 02:40:52,33.761,14.103,51.282,0.085,0.0,0.769,0.0,2154496.0,0.0,21.0,2280816640.0,444342272.0,10353328128.0,20540588032.0,5561041.0,1526386.0
13-04 02:40:53,33.219,15.798,50.213,0.085,0.0,0.683,0.0,4325376.0,0.0,39.0,2282024960.0,444346368.0,10378432512.0,20514271232.0,4002571.0,1752033.0
13-04 02:40:54,31.898,15.290,52.109,0.0,0.0,0.703,0.0,2158592.0,0.0,19.0,2281750528.0,444350464.0,10402156544.0,20490817536.0,5643274.0,1566510.0
13-04 02:40:55,32.014,15.663,51.549,0.086,0.0,0.688,0.0,4313088.0,0.0,38.0,2282840064.0,444350464.0,10428882944.0,20463001600.0,5605857.0,1337254.0
13-04 02:40:56,30.105,12.042,57.679,0.175,0.0,0.0,0.0,8536064.0,0.0,72.0,2284032000.0,444358656.0,10456969216.0,20433715200.0,442382.0,235102.0
13-04 02:40:57,32.528,11.044,56.342,0.086,0.0,0.0,0.0,6586368.0,0.0,63.0,2284367872.0,444387328.0,10483572736.0,20406747136.0,640885.0,313204.0
13-04 02:40:58,32.815,11.313,55.699,0.173,0.0,0.0,0.0,6512640.0,0.0,64.0,2284990464.0,444395520.0,10510737408.0,20378951680.0,443657.0,236887.0
13-04 02:40:59,32.095,12.753,54.983,0.169,0.0,0.0,0.0,6488064.0,0.0,61.0,2285350912.0,444399616.0,10538070016.0,20351254528.0,440161.0,232858.0
13-04 02:41:00,32.995,12.690,54.146,0.085,0.0,0.085,0.0,6475776.0,0.0,57.0,2285768704.0,444399616.0,10565271552.0,20323635200.0,441493.0,235114.0
13-04 02:41:01,34.757,12.553,52.092,0.512,0.0,0.085,0.0,40329216.0,0.0,121.0,2288398336.0,444411904.0,10620297216.0,20265967616.0,440845.0,234035.0
13-04 02:41:02,26.481,9.729,63.621,0.169,0.0,0.0,0.0,7798784.0,0.0,84.0,2288537600.0,444416000.0,10613551104.0,20272570368.0,445440.0,236348.0
13-04 02:41:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289283072.0,444416000.0,10614329344.0,20271046656.0,5210.0,7950.0
13-04 02:41:04,0.167,0.333,99.334,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2289278976.0,444420096.0,10614329344.0,20271046656.0,2469.0,2417.0
13-04 02:41:05,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2289274880.0,444420096.0,10614333440.0,20271046656.0,1830.0,1672.0
13-04 02:41:06,0.084,0.753,92.971,6.192,0.0,0.0,0.0,230563840.0,0.0,389.0,2289315840.0,444420096.0,10614333440.0,20271005696.0,4259.0,5541.0
13-04 02:41:07,0.168,0.503,91.282,8.047,0.0,0.0,0.0,273678336.0,0.0,428.0,2289344512.0,444420096.0,10614337536.0,20270972928.0,2740.0,2975.0
13-04 02:41:08,4.630,3.956,89.310,1.936,0.0,0.168,0.0,63930368.0,0.0,102.0,2288783360.0,444420096.0,10617532416.0,20268339200.0,519655.0,516761.0
13-04 02:41:09,25.872,15.234,57.957,0.170,0.0,0.766,0.0,2215936.0,0.0,23.0,2289635328.0,444428288.0,10636750848.0,20248260608.0,3673231.0,1632139.0
13-04 02:41:10,33.757,14.419,50.721,0.085,0.0,1.018,0.0,2158592.0,0.0,19.0,2290786304.0,444432384.0,10660151296.0,20223705088.0,5819800.0,1706227.0
13-04 02:41:11,32.876,15.708,50.644,0.0,0.0,0.773,0.0,2183168.0,0.0,20.0,2291834880.0,444436480.0,10683994112.0,20198809600.0,5790622.0,1686123.0
13-04 02:41:12,32.222,15.812,51.111,0.085,0.0,0.769,0.0,4333568.0,0.0,38.0,2291654656.0,444436480.0,10709741568.0,20173242368.0,6071834.0,1820027.0
13-04 02:41:13,31.250,15.799,52.344,0.0,0.0,0.608,0.0,2174976.0,0.0,20.0,2292559872.0,444436480.0,10733359104.0,20148719616.0,3685396.0,1628576.0
13-04 02:41:14,31.488,16.609,50.865,0.0,0.0,1.038,0.0,4333568.0,0.0,38.0,2292043776.0,444436480.0,10758672384.0,20123922432.0,6211525.0,1894219.0
13-04 02:41:15,32.691,15.162,51.446,0.088,0.0,0.613,0.0,2179072.0,0.0,21.0,2294013952.0,444440576.0,10782568448.0,20098052096.0,5696010.0,1648206.0
13-04 02:41:16,32.021,16.524,50.257,0.086,0.0,1.113,0.0,4325376.0,0.0,38.0,2293796864.0,444444672.0,10808287232.0,20072546304.0,4143434.0,1879714.0
13-04 02:41:17,31.607,15.013,52.678,0.088,0.0,0.615,0.0,2170880.0,0.0,21.0,2295087104.0,444444672.0,10832044032.0,20047499264.0,5757443.0,1674736.0
13-04 02:41:18,32.704,15.966,50.472,0.0,0.0,0.858,0.0,4091904.0,0.0,26.0,2294509568.0,444444672.0,10858844160.0,20021276672.0,5901360.0,1753079.0
13-04 02:41:19,33.218,15.444,50.647,0.0,0.0,0.690,0.0,2400256.0,0.0,31.0,2296807424.0,444448768.0,10881613824.0,19996205056.0,5932182.0,1761407.0
13-04 02:41:20,31.529,17.182,50.859,0.0,0.0,0.430,0.0,4096000.0,0.0,26.0,2296799232.0,444448768.0,10908098560.0,19969728512.0,3775044.0,1679941.0
13-04 02:41:21,33.162,15.120,50.859,0.086,0.0,0.773,0.0,2412544.0,0.0,34.0,2297999360.0,444452864.0,10931449856.0,19945172992.0,6036907.0,1825358.0
13-04 02:41:22,32.897,14.660,51.571,0.087,0.0,0.785,0.0,2162688.0,0.0,19.0,2298699776.0,444452864.0,10954969088.0,19920953344.0,5720165.0,1660888.0
13-04 02:41:23,32.744,16.498,49.663,0.084,0.0,1.010,0.0,4354048.0,0.0,41.0,2299678720.0,444461056.0,10980851712.0,19894083584.0,6217573.0,1917796.0
13-04 02:41:24,33.077,15.299,50.940,0.0,0.0,0.684,0.0,2154496.0,0.0,19.0,2299740160.0,444465152.0,11004264448.0,19870605312.0,5729727.0,1672569.0
13-04 02:41:25,32.544,16.653,49.789,0.085,0.0,0.930,0.0,4313088.0,0.0,39.0,2300833792.0,444465152.0,11029635072.0,19844141056.0,4155611.0,1883082.0
13-04 02:41:26,32.069,15.776,51.379,0.0,0.0,0.776,0.0,2158592.0,0.0,19.0,2300755968.0,444465152.0,11053449216.0,19820404736.0,5692084.0,1640933.0
13-04 02:41:27,31.806,15.990,51.340,0.173,0.0,0.691,0.0,4218880.0,0.0,32.0,2303238144.0,444469248.0,11078971392.0,19792396288.0,5953897.0,1780450.0
13-04 02:41:28,32.0,15.478,51.826,0.0,0.0,0.696,0.0,2310144.0,0.0,28.0,2302447616.0,444477440.0,11102822400.0,19769327616.0,4139168.0,1755537.0
13-04 02:41:29,32.432,16.892,49.747,0.0,0.0,0.929,0.0,2158592.0,0.0,19.0,2302713856.0,444481536.0,11127533568.0,19744346112.0,5521597.0,1671823.0
13-04 02:41:30,33.052,16.526,49.747,0.084,0.0,0.590,0.0,4329472.0,0.0,38.0,2304847872.0,444481536.0,11151769600.0,19717976064.0,6125898.0,1870066.0
13-04 02:41:31,32.538,16.184,50.511,0.0,0.0,0.767,0.0,2158592.0,0.0,19.0,2304532480.0,444481536.0,11175956480.0,19694104576.0,5692787.0,1640317.0
13-04 02:41:32,31.414,16.143,51.658,0.087,0.0,0.698,0.0,4333568.0,0.0,40.0,2306547712.0,444489728.0,11201052672.0,19666984960.0,5565357.0,1912929.0
13-04 02:41:33,32.909,16.031,50.212,0.170,0.0,0.679,0.0,2162688.0,0.0,21.0,2305323008.0,444497920.0,11225178112.0,19644076032.0,4309628.0,1619731.0
13-04 02:41:34,31.822,15.780,51.613,0.0,0.0,0.785,0.0,4337664.0,0.0,41.0,2306162688.0,444506112.0,11251097600.0,19617308672.0,6182061.0,1899288.0
13-04 02:41:35,32.590,15.180,51.544,0.086,0.0,0.600,0.0,2154496.0,0.0,19.0,2307088384.0,444506112.0,11274452992.0,19593027584.0,5715336.0,1649466.0
13-04 02:41:36,32.842,15.685,50.780,0.0,0.0,0.693,0.0,4087808.0,0.0,26.0,2308280320.0,444506112.0,11300532224.0,19565756416.0,3964273.0,1788730.0
13-04 02:41:37,32.669,16.118,50.347,0.347,0.0,0.520,0.0,27787264.0,0.0,74.0,2308325376.0,444506112.0,11324248064.0,19541995520.0,5883235.0,1745102.0
13-04 02:41:38,21.854,12.925,55.867,8.588,0.0,0.765,0.0,272629760.0,0.0,459.0,2308698112.0,444506112.0,11340480512.0,19525390336.0,5871418.0,1741446.0
13-04 02:41:39,17.460,10.610,60.317,11.028,0.0,0.585,0.0,273702912.0,0.0,476.0,2308628480.0,444510208.0,11353710592.0,19512225792.0,2705022.0,1648048.0
13-04 02:41:40,27.521,13.590,56.496,1.795,0.0,0.598,0.0,90640384.0,0.0,196.0,2309439488.0,444514304.0,11374776320.0,19490344960.0,6714732.0,1651777.0
13-04 02:41:41,33.642,16.526,49.073,0.084,0.0,0.675,0.0,2387968.0,0.0,31.0,2310115328.0,444518400.0,11398524928.0,19465916416.0,6020102.0,1812124.0
13-04 02:41:42,33.079,16.285,49.873,0.0,0.0,0.763,0.0,2146304.0,0.0,19.0,2311397376.0,444518400.0,11422011392.0,19441147904.0,5766190.0,1682327.0
13-04 02:41:43,32.498,15.557,50.908,0.086,0.0,0.951,0.0,4317184.0,0.0,38.0,2311909376.0,444518400.0,11447971840.0,19414675456.0,6108446.0,1849079.0
13-04 02:41:44,33.276,15.078,50.953,0.087,0.0,0.607,0.0,2195456.0,0.0,22.0,2312937472.0,444526592.0,11471806464.0,19389804544.0,3674080.0,1628286.0
13-04 02:41:45,31.510,16.319,51.215,0.087,0.0,0.868,0.0,4313088.0,0.0,38.0,2312916992.0,444530688.0,11496853504.0,19364773888.0,6168066.0,1898104.0
13-04 02:41:46,33.219,15.668,50.428,0.0,0.0,0.685,0.0,2162688.0,0.0,19.0,2314133504.0,444530688.0,11520860160.0,19339550720.0,5638366.0,1614988.0
13-04 02:41:47,31.557,17.428,50.169,0.085,0.0,0.761,0.0,4317184.0,0.0,38.0,2315010048.0,444534784.0,11546058752.0,19313471488.0,6257226.0,1935836.0
13-04 02:41:48,33.534,14.569,51.207,0.0,0.0,0.690,0.0,2166784.0,0.0,19.0,2316034048.0,444538880.0,11570065408.0,19288436736.0,3967313.0,1645366.0
13-04 02:41:49,33.109,16.471,49.412,0.084,0.0,0.924,0.0,4116480.0,0.0,29.0,2316263424.0,444538880.0,11596230656.0,19262042112.0,5540819.0,1696519.0
13-04 02:41:50,33.276,15.956,49.915,0.085,0.0,0.768,0.0,2424832.0,0.0,33.0,2317398016.0,444547072.0,11618881536.0,19238248448.0,6085959.0,1853117.0
13-04 02:41:51,31.915,17.362,50.128,0.0,0.0,0.596,0.0,2150400.0,0.0,20.0,2317701120.0,444551168.0,11643170816.0,19213651968.0,5746202.0,1668376.0
13-04 02:41:52,33.757,15.437,50.042,0.085,0.0,0.679,0.0,4317184.0,0.0,38.0,2319073280.0,444559360.0,11668971520.0,19186470912.0,4051674.0,1823626.0
13-04 02:41:53,32.550,15.666,51.175,0.0,0.0,0.609,0.0,2166784.0,0.0,19.0,2318565376.0,444559360.0,11692511232.0,19163439104.0,5760782.0,1677969.0
13-04 02:41:54,31.986,16.595,50.387,0.086,0.0,0.946,0.0,4313088.0,0.0,38.0,2319163392.0,444563456.0,11718533120.0,19136815104.0,6194361.0,1911469.0
13-04 02:41:55,32.087,15.043,51.913,0.0,0.0,0.957,0.0,2158592.0,0.0,19.0,2320687104.0,444567552.0,11742109696.0,19111710720.0,5686544.0,1640745.0
13-04 02:41:56,32.121,16.797,50.216,0.173,0.0,0.693,0.0,10178560.0,0.0,60.0,2323701760.0,444571648.0,11765469184.0,19085332480.0,6185374.0,1893829.0
13-04 02:41:57,37.436,16.044,45.331,0.509,0.0,0.679,0.0,53444608.0,0.0,128.0,2323476480.0,444571648.0,11788226560.0,19062800384.0,3677790.0,1632468.0
13-04 02:41:58,33.419,15.686,49.787,0.085,0.0,1.023,0.0,2203648.0,0.0,19.0,2322968576.0,444571648.0,11812114432.0,19039420416.0,5794964.0,1698168.0
13-04 02:41:59,32.470,15.630,50.691,0.086,0.0,1.123,0.0,4313088.0,0.0,39.0,2323722240.0,444575744.0,11838623744.0,19012153344.0,6142196.0,1880988.0
13-04 02:42:00,32.562,15.510,51.157,0.0,0.0,0.771,0.0,2187264.0,0.0,20.0,2324193280.0,444575744.0,11861061632.0,18989244416.0,3845915.0,1636053.0
13-04 02:42:01,31.381,16.696,51.224,0.087,0.0,0.612,0.0,4317184.0,0.0,39.0,2326110208.0,444596224.0,11886788608.0,18961580032.0,6000810.0,1887241.0
13-04 02:42:02,31.491,15.614,51.842,0.175,0.0,0.877,0.0,2170880.0,0.0,21.0,2325827584.0,444600320.0,11911069696.0,18937577472.0,5659693.0,1628546.0
13-04 02:42:03,31.806,16.249,51.080,0.086,0.0,0.778,0.0,4313088.0,0.0,38.0,2327076864.0,444600320.0,11937161216.0,18910236672.0,6228410.0,1925983.0
13-04 02:42:04,32.671,15.557,50.821,0.0,0.0,0.951,0.0,2154496.0,0.0,19.0,2328375296.0,444608512.0,11960606720.0,18885484544.0,5715472.0,1650519.0
13-04 02:42:05,33.277,16.255,49.617,0.0,0.0,0.851,0.0,4182016.0,0.0,32.0,2329288704.0,444608512.0,11985629184.0,18859548672.0,3945797.0,1776971.0
13-04 02:42:06,32.297,16.494,50.604,0.0,0.0,0.604,0.0,2285568.0,0.0,25.0,2329923584.0,444608512.0,12009660416.0,18834882560.0,5884723.0,1737497.0
13-04 02:42:07,31.976,16.031,51.040,0.173,0.0,0.780,0.0,4083712.0,0.0,26.0,2330230784.0,444616704.0,12035661824.0,18808565760.0,5801485.0,1700295.0
13-04 02:42:08,32.757,15.212,51.340,0.0,0.0,0.691,0.0,2392064.0,0.0,33.0,2331009024.0,444624896.0,12059066368.0,18784374784.0,4060421.0,1833511.0
13-04 02:42:09,31.703,15.983,51.616,0.087,0.0,0.611,0.0,2162688.0,0.0,19.0,2331193344.0,444624896.0,12083548160.0,18759708672.0,5743705.0,1679997.0
13-04 02:42:10,17.806,12.236,61.013,7.932,0.0,1.013,0.0,244772864.0,0.0,427.0,2333249536.0,444624896.0,12098453504.0,18742747136.0,4946967.0,1762357.0
13-04 02:42:11,15.660,10.553,61.957,11.319,0.0,0.511,0.0,270532608.0,0.0,464.0,2332471296.0,444624896.0,12111343616.0,18730635264.0,1674868.0,1645223.0
13-04 02:42:12,22.650,12.479,58.803,5.385,0.0,0.684,0.0,163115008.0,0.0,313.0,2334236672.0,444624896.0,12126236672.0,18713976832.0,8765950.0,1622044.0
13-04 02:42:13,32.051,16.410,50.855,0.0,0.0,0.684,0.0,4272128.0,0.0,35.0,2334035968.0,444628992.0,12151627776.0,18688782336.0,5932554.0,1804001.0
13-04 02:42:14,32.294,15.584,51.169,0.173,0.0,0.779,0.0,2228224.0,0.0,25.0,2334834688.0,444633088.0,12175450112.0,18664157184.0,5909598.0,1748008.0
13-04 02:42:15,32.432,15.606,51.351,0.0,0.0,0.610,0.0,2174976.0,0.0,22.0,2336026624.0,444633088.0,12198883328.0,18639532032.0,5737667.0,1668548.0
13-04 02:42:16,31.747,15.571,51.298,0.087,0.0,1.298,0.0,4341760.0,0.0,41.0,2336563200.0,444641280.0,12224856064.0,18613014528.0,5380352.0,1884170.0
13-04 02:42:17,33.898,15.424,50.0,0.0,0.0,0.678,0.0,2162688.0,0.0,19.0,2337296384.0,444645376.0,12248567808.0,18588565504.0,4415095.0,1618064.0
13-04 02:42:18,33.045,15.398,50.606,0.0,0.0,0.952,0.0,4308992.0,0.0,39.0,2338910208.0,444649472.0,12273803264.0,18561712128.0,6218651.0,1922219.0
13-04 02:42:19,32.131,15.550,51.460,0.086,0.0,0.773,0.0,2154496.0,0.0,19.0,2339053568.0,444649472.0,12297416704.0,18537955328.0,3694372.0,1651651.0
13-04 02:42:20,31.320,16.566,51.165,0.086,0.0,0.863,0.0,4325376.0,0.0,40.0,2341998592.0,444661760.0,12323119104.0,18509295616.0,4001431.0,1795147.0
13-04 02:42:21,32.093,15.744,51.298,0.087,0.0,0.779,0.0,2150400.0,0.0,19.0,2342346752.0,444665856.0,12347043840.0,18485018624.0,6896831.0,1724468.0
13-04 02:42:22,32.790,15.536,50.644,0.0,0.0,1.030,0.0,2162688.0,0.0,19.0,2343141376.0,444665856.0,12369776640.0,18461491200.0,6759338.0,1695712.0
13-04 02:42:23,31.861,15.844,51.429,0.087,0.0,0.779,0.0,4308992.0,0.0,38.0,2344947712.0,444674048.0,12395655168.0,18433798144.0,6122096.0,1863449.0
13-04 02:42:24,32.381,15.325,51.688,0.0,0.0,0.606,0.0,2158592.0,0.0,19.0,2344349696.0,444678144.0,12418863104.0,18411184128.0,3725948.0,1651019.0
13-04 02:42:25,31.579,16.911,50.561,0.086,0.0,0.863,0.0,4321280.0,0.0,39.0,2350829568.0,444682240.0,12444934144.0,18378629120.0,6142543.0,1884155.0
13-04 02:42:26,32.988,15.199,51.036,0.086,0.0,0.691,0.0,2170880.0,0.0,21.0,2351173632.0,444686336.0,12468412416.0,18354802688.0,5719718.0,1659405.0
13-04 02:42:27,31.529,16.924,50.773,0.086,0.0,0.687,0.0,4341760.0,0.0,41.0,2352214016.0,444686336.0,12493983744.0,18328190976.0,6045823.0,1827434.0
13-04 02:42:28,31.869,15.935,51.680,0.0,0.0,0.517,0.0,2166784.0,0.0,21.0,2352635904.0,444686336.0,12517728256.0,18304024576.0,3901592.0,1687127.0
13-04 02:42:29,33.646,15.713,49.957,0.0,0.0,0.683,0.0,2158592.0,0.0,19.0,2352472064.0,444686336.0,12541796352.0,18280120320.0,5707267.0,1709879.0
13-04 02:42:30,32.727,15.758,50.649,0.087,0.0,0.779,0.0,4313088.0,0.0,38.0,2354642944.0,444686336.0,12567101440.0,18252644352.0,6105817.0,1864200.0
13-04 02:42:31,32.051,16.410,50.855,0.0,0.0,0.684,0.0,2154496.0,0.0,19.0,2355462144.0,444686336.0,12590485504.0,18228441088.0,5694136.0,1639896.0
13-04 02:42:32,32.103,16.137,50.901,0.0,0.0,0.858,0.0,4362240.0,0.0,42.0,2354597888.0,444698624.0,12616929280.0,18202849280.0,4644990.0,1883028.0
13-04 02:42:33,31.579,15.703,51.596,0.086,0.0,1.035,0.0,2146304.0,0.0,19.0,2356609024.0,444702720.0,12640374784.0,18177388544.0,5269296.0,1674963.0
13-04 02:42:34,32.137,15.587,51.664,0.0,0.0,0.613,0.0,4317184.0,0.0,38.0,2357071872.0,444702720.0,12665470976.0,18151829504.0,6159832.0,1891384.0
13-04 02:42:35,33.134,15.582,50.685,0.0,0.0,0.599,0.0,2166784.0,0.0,20.0,2358792192.0,444702720.0,12689113088.0,18126467072.0,5696911.0,1648208.0
13-04 02:42:36,32.205,15.451,51.476,0.087,0.0,0.781,0.0,4079616.0,0.0,26.0,2359599104.0,444702720.0,12713750528.0,18101022720.0,3822447.0,1692852.0
13-04 02:42:37,32.562,15.938,50.643,0.086,0.0,0.771,0.0,2392064.0,0.0,31.0,2360123392.0,444702720.0,12737892352.0,18076356608.0,6049930.0,1833367.0
13-04 02:42:38,32.491,16.028,50.697,0.174,0.0,0.610,0.0,2166784.0,0.0,21.0,2360143872.0,444706816.0,12761939968.0,18052284416.0,5749484.0,1666093.0
13-04 02:42:39,31.565,16.424,50.898,0.0,0.0,1.112,0.0,4313088.0,0.0,38.0,2362470400.0,444706816.0,12787306496.0,18024591360.0,6173515.0,1916323.0
13-04 02:42:40,31.990,17.212,49.874,0.0,0.0,0.924,0.0,2162688.0,0.0,19.0,2363109376.0,444710912.0,12811288576.0,17999966208.0,4834961.0,1621111.0
13-04 02:42:41,32.902,15.458,50.950,0.0,0.0,0.691,0.0,4349952.0,0.0,41.0,2363998208.0,444710912.0,12837105664.0,17973260288.0,5062689.0,1932283.0
13-04 02:42:42,26.553,13.447,53.617,5.362,0.0,1.021,0.0,173867008.0,0.0,292.0,2363740160.0,444710912.0,12855836672.0,17954787328.0,5716409.0,1645116.0
13-04 02:42:43,16.358,10.708,62.057,10.202,0.0,0.675,0.0,271581184.0,0.0,454.0,2365079552.0,444710912.0,12867248128.0,17942036480.0,2668747.0,1621238.0
13-04 02:42:44,19.494,11.224,60.591,8.101,0.0,0.591,0.0,232873984.0,0.0,419.0,2365710336.0,444719104.0,12882845696.0,17925799936.0,7120364.0,1681458.0
13-04 02:42:45,31.667,15.263,52.281,0.0,0.0,0.789,0.0,2162688.0,0.0,20.0,2365038592.0,444719104.0,12905652224.0,17903665152.0,5337242.0,1627286.0
13-04 02:42:46,31.148,16.911,50.906,0.0,0.0,1.035,0.0,4321280.0,0.0,38.0,2366115840.0,444731392.0,12931231744.0,17876996096.0,6212892.0,1920020.0
13-04 02:42:47,33.247,14.508,51.382,0.086,0.0,0.777,0.0,2158592.0,0.0,19.0,2366849024.0,444731392.0,12955291648.0,17852203008.0,5732294.0,1648572.0
13-04 02:42:48,32.388,16.323,50.258,0.086,0.0,0.945,0.0,4087808.0,0.0,26.0,2368376832.0,444735488.0,12980576256.0,17825386496.0,5926415.0,1756345.0
13-04 02:42:49,32.607,16.848,49.623,0.084,0.0,0.838,0.0,2379776.0,0.0,31.0,2368905216.0,444747776.0,13004550144.0,17800871936.0,3989260.0,1803250.0
13-04 02:42:50,31.657,16.392,51.171,0.087,0.0,0.694,0.0,2203648.0,0.0,26.0,2367885312.0,444755968.0,13028352000.0,17778081792.0,5691738.0,1635791.0
13-04 02:42:51,36.348,15.504,46.684,0.603,0.0,0.861,0.0,42438656.0,0.0,107.0,2370457600.0,444764160.0,13087940608.0,17715912704.0,6185813.0,1908578.0
13-04 02:42:52,32.118,16.233,50.868,0.087,0.0,0.694,0.0,5959680.0,0.0,33.0,2371657728.0,444772352.0,13076262912.0,17726382080.0,3590771.0,1579615.0
13-04 02:42:53,32.045,16.409,50.687,0.086,0.0,0.773,0.0,4313088.0,0.0,38.0,2371485696.0,444776448.0,13101858816.0,17700954112.0,6265006.0,1945357.0
13-04 02:42:54,32.762,16.209,50.600,0.0,0.0,0.429,0.0,2162688.0,0.0,19.0,2373259264.0,444776448.0,13125197824.0,17675841536.0,5666142.0,1625552.0
13-04 02:42:55,32.211,15.976,50.777,0.0,0.0,1.036,0.0,4079616.0,0.0,26.0,2373840896.0,444784640.0,13151035392.0,17649414144.0,5857185.0,1726570.0
13-04 02:42:56,32.208,15.844,51.082,0.173,0.0,0.693,0.0,2400256.0,0.0,33.0,2375127040.0,444792832.0,13174599680.0,17624555520.0,4603895.0,1852637.0
13-04 02:42:57,32.648,16.110,50.643,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2374852608.0,444796928.0,13198757888.0,17600667648.0,5207396.0,1655396.0
13-04 02:42:58,32.358,16.093,50.516,0.172,0.0,0.861,0.0,4304896.0,0.0,38.0,2375983104.0,444817408.0,13224132608.0,17574141952.0,6099841.0,1834881.0
13-04 02:42:59,30.582,17.029,51.781,0.0,0.0,0.608,0.0,2154496.0,0.0,19.0,2377216000.0,444817408.0,13248495616.0,17548546048.0,5697735.0,1656416.0
13-04 02:43:00,32.769,16.765,49.450,0.0,0.0,1.016,0.0,4317184.0,0.0,38.0,2378145792.0,444833792.0,13273894912.0,17522200576.0,6201228.0,1902306.0
13-04 02:43:01,31.665,16.048,51.337,0.0,0.0,0.949,0.0,2158592.0,0.0,19.0,2378522624.0,444837888.0,13297586176.0,17498128384.0,3679237.0,1628198.0
13-04 02:43:02,32.611,15.525,50.911,0.173,0.0,0.781,0.0,4325376.0,0.0,40.0,2379681792.0,444850176.0,13322891264.0,17471651840.0,6161835.0,1908217.0
13-04 02:43:03,31.897,15.690,51.379,0.086,0.0,0.948,0.0,2162688.0,0.0,19.0,2380722176.0,444858368.0,13346582528.0,17446912000.0,5686757.0,1634529.0
13-04 02:43:04,31.810,16.379,51.207,0.0,0.0,0.603,0.0,2174976.0,0.0,20.0,2380468224.0,444858368.0,13369778176.0,17423970304.0,3860329.0,1710285.0
13-04 02:43:05,32.084,15.606,51.439,0.087,0.0,0.785,0.0,4341760.0,0.0,39.0,2382241792.0,444870656.0,13395849216.0,17396113408.0,6113612.0,1887456.0
13-04 02:43:06,31.429,16.537,51.169,0.0,0.0,0.866,0.0,2158592.0,0.0,19.0,2383523840.0,444870656.0,13419442176.0,17371238400.0,5692736.0,1635135.0
13-04 02:43:07,31.969,16.463,50.610,0.087,0.0,0.871,0.0,4358144.0,0.0,43.0,2383843328.0,444878848.0,13445074944.0,17345277952.0,6124598.0,1831298.0
13-04 02:43:08,32.320,15.117,51.781,0.261,0.0,0.521,0.0,20430848.0,0.0,80.0,2385121280.0,444887040.0,13470167040.0,17318899712.0,5621376.0,1409005.0
13-04 02:43:09,31.787,12.715,55.326,0.172,0.0,0.0,0.0,6463488.0,0.0,59.0,2386657280.0,444895232.0,13496094720.0,17291427840.0,459210.0,252011.0
13-04 02:43:10,34.704,11.654,53.213,0.428,0.0,0.0,0.0,27357184.0,0.0,107.0,2388590592.0,444899328.0,13521248256.0,17264336896.0,495681.0,236663.0
13-04 02:43:11,31.891,13.062,54.877,0.170,0.0,0.0,0.0,6455296.0,0.0,57.0,2387509248.0,444919808.0,13549359104.0,17237286912.0,442315.0,235524.0
13-04 02:43:12,32.620,12.072,55.137,0.086,0.0,0.086,0.0,6459392.0,0.0,58.0,2389069824.0,444932096.0,13574963200.0,17210109952.0,442504.0,235854.0
13-04 02:43:13,31.845,12.103,55.880,0.172,0.0,0.0,0.0,6467584.0,0.0,59.0,2390319104.0,444940288.0,13602418688.0,17181396992.0,442420.0,235321.0
13-04 02:43:14,22.289,9.394,65.329,2.989,0.0,0.0,0.0,109264896.0,0.0,206.0,2391425024.0,444956672.0,13622210560.0,17160482816.0,294075.0,155880.0
13-04 02:43:15,0.167,0.502,91.381,7.950,0.0,0.0,0.0,269484032.0,0.0,450.0,2391240704.0,444956672.0,13623046144.0,17159831552.0,1302.0,1423.0
13-04 02:43:16,0.750,0.667,84.0,14.583,0.0,0.0,0.0,273473536.0,0.0,431.0,2391429120.0,444956672.0,13624635392.0,17158053888.0,3410.0,5067.0
13-04 02:43:17,32.738,11.054,56.037,0.170,0.0,0.0,0.0,6594560.0,0.0,63.0,2392408064.0,444956672.0,13650481152.0,17131229184.0,588754.0,313680.0
13-04 02:43:18,32.594,12.543,54.778,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,2392641536.0,444968960.0,13677838336.0,17103626240.0,440626.0,233512.0
13-04 02:43:19,32.611,10.928,56.288,0.173,0.0,0.0,0.0,6471680.0,0.0,59.0,2394882048.0,444981248.0,13704601600.0,17074610176.0,442902.0,237565.0
13-04 02:43:20,32.511,12.085,55.319,0.085,0.0,0.0,0.0,6479872.0,0.0,58.0,2395029504.0,444997632.0,13731676160.0,17047371776.0,441852.0,235604.0
13-04 02:43:21,33.193,12.838,53.885,0.084,0.0,0.0,0.0,6512640.0,0.0,62.0,2396069888.0,445005824.0,13758009344.0,17019990016.0,439887.0,232354.0
13-04 02:43:22,33.563,10.958,55.393,0.086,0.0,0.0,0.0,6459392.0,0.0,59.0,2396966912.0,445018112.0,13786640384.0,16990449664.0,458116.0,250945.0
13-04 02:43:23,31.261,11.840,56.644,0.256,0.0,0.0,0.0,8359936.0,0.0,64.0,2398724096.0,445034496.0,13814628352.0,16960688128.0,440730.0,233548.0
13-04 02:43:24,31.787,12.629,55.498,0.086,0.0,0.0,0.0,6680576.0,0.0,69.0,2398498816.0,445050880.0,13843075072.0,16932450304.0,588430.0,313481.0
13-04 02:43:25,32.532,12.189,55.021,0.258,0.0,0.0,0.0,10018816.0,0.0,71.0,2401013760.0,445075456.0,13869441024.0,16903544832.0,441692.0,235668.0
13-04 02:43:26,11.917,3.750,83.583,0.750,0.0,0.0,0.0,44240896.0,0.0,121.0,2402615296.0,445083648.0,13877264384.0,16894111744.0,153034.0,82748.0
13-04 02:43:27,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2402611200.0,445083648.0,13877268480.0,16894111744.0,3482.0,5255.0
13-04 02:43:28,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2402611200.0,445083648.0,13877268480.0,16894111744.0,6207.0,7162.0
13-04 02:43:29,0.084,0.168,99.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2403627008.0,445083648.0,13877268480.0,16893095936.0,1963.0,1962.0
13-04 02:43:30,0.084,0.334,99.582,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2403622912.0,445083648.0,13877272576.0,16893095936.0,2296.0,2838.0
13-04 02:43:31,0.167,0.334,99.331,0.167,0.0,0.0,0.0,77824.0,0.0,4.0,2403610624.0,445091840.0,13877276672.0,16893095936.0,2717.0,3156.0
13-04 02:43:32,0.167,0.501,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2403610624.0,445091840.0,13877276672.0,16893095936.0,3549.0,4701.0
13-04 02:43:33,3.015,2.513,94.305,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2403610624.0,445091840.0,13877276672.0,16893095936.0,303603.0,306433.0
13-04 02:43:34,24.174,14.435,60.696,0.0,0.0,0.696,0.0,28672.0,0.0,3.0,2401308672.0,445091840.0,13896466432.0,16876208128.0,3503412.0,1595148.0
13-04 02:43:35,31.401,14.273,53.287,0.087,0.0,0.952,0.0,4292608.0,0.0,35.0,2402721792.0,445091840.0,13920370688.0,16850890752.0,6276025.0,1988507.0
13-04 02:43:36,32.300,16.107,50.818,0.0,0.0,0.775,0.0,2183168.0,0.0,21.0,2403184640.0,445091840.0,13944692736.0,16826105856.0,5808402.0,1760734.0
13-04 02:43:37,33.304,14.879,51.211,0.087,0.0,0.519,0.0,2174976.0,0.0,22.0,2403790848.0,445095936.0,13968596992.0,16801591296.0,3755038.0,1716928.0
13-04 02:43:38,32.348,15.739,51.043,0.0,0.0,0.870,0.0,4313088.0,0.0,38.0,2405126144.0,445100032.0,13993828352.0,16775020544.0,6446384.0,2080883.0
13-04 02:43:39,32.851,16.255,50.383,0.0,0.0,0.511,0.0,2154496.0,0.0,19.0,2405212160.0,445100032.0,14017585152.0,16751177728.0,5740524.0,1706820.0
13-04 02:43:40,33.391,14.936,50.987,0.0,0.0,0.687,0.0,2154496.0,0.0,19.0,2406105088.0,445104128.0,14041817088.0,16726048768.0,5843095.0,1778682.0
13-04 02:43:41,31.616,15.808,51.703,0.087,0.0,0.786,0.0,4313088.0,0.0,41.0,2407911424.0,445108224.0,14067392512.0,16698662912.0,6436199.0,2086965.0
13-04 02:43:42,32.817,15.590,50.732,0.0,0.0,0.861,0.0,2158592.0,0.0,19.0,2407362560.0,445116416.0,14091124736.0,16675471360.0,5755140.0,1721409.0
13-04 02:43:43,32.269,15.617,51.165,0.173,0.0,0.777,0.0,2166784.0,0.0,21.0,2408837120.0,445120512.0,14114582528.0,16650534912.0,5918351.0,1818227.0
13-04 02:43:44,30.789,18.289,49.832,0.168,0.0,0.923,0.0,4182016.0,0.0,32.0,2407940096.0,445120512.0,14140637184.0,16625377280.0,6184363.0,1957518.0
13-04 02:43:45,31.911,16.894,50.085,0.0,0.0,1.109,0.0,2281472.0,0.0,25.0,2410803200.0,445124608.0,14164135936.0,16599011328.0,4052328.0,1880993.0
13-04 02:43:46,31.347,16.235,51.554,0.0,0.0,0.864,0.0,2146304.0,0.0,19.0,2410823680.0,445124608.0,14187384832.0,16575741952.0,5742984.0,1720808.0
13-04 02:43:47,31.775,16.450,50.823,0.173,0.0,0.779,0.0,4194304.0,0.0,33.0,2411036672.0,445132800.0,14212988928.0,16549916672.0,6123182.0,1908632.0
13-04 02:43:48,32.090,15.785,51.084,0.0,0.0,1.041,0.0,2277376.0,0.0,25.0,2413072384.0,445140992.0,14236946432.0,16523915264.0,6177905.0,1953199.0
13-04 02:43:49,32.320,16.073,50.738,0.0,0.0,0.869,0.0,2170880.0,0.0,21.0,2412273664.0,445145088.0,14260969472.0,16500686848.0,5836090.0,1778286.0
13-04 02:43:50,32.028,15.840,51.262,0.087,0.0,0.783,0.0,4112384.0,0.0,29.0,2414370816.0,445145088.0,14286110720.0,16473448448.0,6008403.0,1862961.0
13-04 02:43:51,27.398,14.520,54.192,3.198,0.0,0.691,8192.0,90742784.0,2.0,112.0,2415759360.0,445153280.0,14306160640.0,16452001792.0,6010375.0,1857268.0
13-04 02:43:52,18.392,12.489,56.630,11.463,0.0,1.027,0.0,271581184.0,0.0,405.0,2416267264.0,445157376.0,14318632960.0,16439017472.0,3074543.0,1911988.0
13-04 02:43:53,19.479,12.091,60.369,7.305,0.0,0.756,4096.0,243335168.0,1.0,441.0,2417762304.0,445157376.0,14337282048.0,16418873344.0,6986916.0,1808751.0
13-04 02:43:54,31.396,15.698,51.778,0.087,0.0,1.041,0.0,2154496.0,0.0,19.0,2416771072.0,445157376.0,14359760896.0,16397385728.0,3750035.0,1716327.0
13-04 02:43:55,31.588,16.052,51.245,0.086,0.0,1.030,0.0,2174976.0,0.0,22.0,2417643520.0,445161472.0,14383820800.0,16372449280.0,1810363.0,1746453.0
13-04 02:43:56,32.856,16.512,49.789,0.084,0.0,0.758,0.0,4317184.0,0.0,38.0,2417995776.0,445161472.0,14409641984.0,16346275840.0,4142236.0,1999041.0
13-04 02:43:57,33.534,14.617,50.989,0.0,0.0,0.860,0.0,2158592.0,0.0,19.0,2419499008.0,445161472.0,14433005568.0,16321409024.0,5778555.0,1753537.0
13-04 02:43:58,32.162,15.641,51.670,0.0,0.0,0.527,0.0,2150400.0,0.0,20.0,2419957760.0,445161472.0,14456393728.0,16297562112.0,3797250.0,1746769.0
13-04 02:43:59,31.680,15.840,51.610,0.0,0.0,0.870,0.0,4317184.0,0.0,38.0,2420473856.0,445165568.0,14482096128.0,16271339520.0,6324328.0,1997955.0
13-04 02:44:00,32.854,16.257,49.704,0.085,0.0,1.101,0.0,2179072.0,0.0,22.0,2421899264.0,445173760.0,14505787392.0,16246214656.0,9864942.0,1746093.0
13-04 02:44:01,32.544,17.075,49.366,0.085,0.0,0.930,0.0,2150400.0,0.0,19.0,2422349824.0,445177856.0,14529372160.0,16222175232.0,7894983.0,1815373.0
13-04 02:44:02,31.429,16.450,50.996,0.0,0.0,1.126,0.0,4308992.0,0.0,38.0,2423545856.0,445181952.0,14554488832.0,16195858432.0,6336391.0,1972718.0
13-04 02:44:03,31.606,16.667,51.209,0.086,0.0,0.432,0.0,2154496.0,0.0,20.0,2424766464.0,445186048.0,14579122176.0,16170000384.0,7892607.0,1829181.0
13-04 02:44:04,32.048,16.624,50.557,0.0,0.0,0.771,0.0,2158592.0,0.0,19.0,2425421824.0,445194240.0,14602280960.0,16146178048.0,5825740.0,1756116.0
13-04 02:44:05,31.728,16.423,50.817,0.086,0.0,0.946,0.0,4124672.0,0.0,39.0,2425757696.0,445202432.0,14627581952.0,16120532992.0,6361637.0,2058956.0
13-04 02:44:06,33.677,15.378,50.172,0.086,0.0,0.687,0.0,2211840.0,0.0,24.0,2426814464.0,445206528.0,14651613184.0,16095440896.0,5986987.0,1843462.0
13-04 02:44:07,32.281,15.088,52.105,0.0,0.0,0.526,0.0,2154496.0,0.0,19.0,2427027456.0,445206528.0,14675546112.0,16071294976.0,5781175.0,1733406.0
13-04 02:44:08,31.771,16.406,50.955,0.087,0.0,0.781,0.0,4120576.0,0.0,28.0,2428088320.0,445206528.0,14701187072.0,16044593152.0,6047523.0,1892578.0
13-04 02:44:09,31.897,16.379,50.776,0.0,0.0,0.948,0.0,2392064.0,0.0,31.0,2428710912.0,445206528.0,14724108288.0,16021049344.0,6290772.0,2009598.0
13-04 02:44:10,32.492,17.088,49.495,0.0,0.0,0.926,0.0,2158592.0,0.0,19.0,2429382656.0,445206528.0,14748110848.0,15996375040.0,3782678.0,1737887.0
13-04 02:44:11,33.333,15.606,50.297,0.085,0.0,0.679,0.0,2154496.0,0.0,19.0,2430038016.0,445206528.0,14771109888.0,15972720640.0,5871246.0,1785125.0
13-04 02:44:12,31.634,16.422,50.994,0.086,0.0,0.864,0.0,4345856.0,0.0,40.0,2430021632.0,445210624.0,14797471744.0,15946371072.0,6351874.0,2031632.0
13-04 02:44:13,32.437,15.872,50.824,0.087,0.0,0.781,0.0,2166784.0,0.0,19.0,2431893504.0,445210624.0,14820708352.0,15921262592.0,5798030.0,1748858.0
13-04 02:44:14,33.105,16.038,50.086,0.0,0.0,0.772,0.0,2150400.0,0.0,19.0,2431352832.0,445210624.0,14844448768.0,15898062848.0,5851939.0,1762199.0
13-04 02:44:15,32.534,16.353,50.514,0.086,0.0,0.514,0.0,4313088.0,0.0,38.0,2433523712.0,445210624.0,14869942272.0,15870398464.0,6378422.0,2041487.0
13-04 02:44:16,33.770,14.311,51.134,0.0,0.0,0.785,0.0,2150400.0,0.0,19.0,2434244608.0,445210624.0,14894198784.0,15845421056.0,5792819.0,1742489.0
13-04 02:44:17,32.155,16.552,50.603,0.0,0.0,0.690,0.0,2158592.0,0.0,19.0,2434105344.0,445210624.0,14918057984.0,15821701120.0,4700149.0,1784384.0
13-04 02:44:18,30.934,17.395,50.728,0.086,0.0,0.857,0.0,4349952.0,0.0,43.0,2436325376.0,445214720.0,14942859264.0,15794675712.0,5552707.0,2037802.0
13-04 02:44:19,33.476,15.457,50.299,0.0,0.0,0.769,0.0,2162688.0,0.0,20.0,2436374528.0,445218816.0,14965747712.0,15771734016.0,5830025.0,1740515.0
13-04 02:44:20,34.816,15.398,48.589,0.257,0.0,0.941,0.0,25276416.0,0.0,75.0,2437537792.0,445235200.0,14988267520.0,15748034560.0,5855604.0,1809692.0
13-04 02:44:21,30.835,17.227,50.818,0.086,0.0,1.034,0.0,4206592.0,0.0,30.0,2437644288.0,445235200.0,15013568512.0,15722627072.0,5977803.0,1830837.0
13-04 02:44:22,32.261,15.565,51.130,0.0,0.0,1.043,0.0,2310144.0,0.0,28.0,2438737920.0,445235200.0,15037030400.0,15698071552.0,6282201.0,2002955.0
13-04 02:44:23,31.837,17.104,48.603,1.524,0.0,0.931,0.0,106131456.0,0.0,199.0,2438262784.0,445239296.0,15061598208.0,15673974784.0,5814305.0,1749959.0
13-04 02:44:24,22.461,14.114,52.926,9.380,0.0,1.119,0.0,270544896.0,0.0,446.0,2438000640.0,445243392.0,15078842368.0,15656988672.0,5128944.0,1950003.0
13-04 02:44:25,15.959,11.630,59.593,12.054,0.0,0.764,0.0,270532608.0,0.0,452.0,2439356416.0,445243392.0,15091269632.0,15643205632.0,1750666.0,1719546.0
13-04 02:44:26,31.461,14.261,52.377,0.951,0.0,0.951,0.0,42643456.0,0.0,125.0,2440376320.0,445247488.0,15114690560.0,15618760704.0,9085043.0,1857626.0
13-04 02:44:27,32.041,16.107,51.077,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,2440609792.0,445247488.0,15139045376.0,15594172416.0,5771157.0,1736193.0
13-04 02:44:28,32.435,15.478,51.304,0.0,0.0,0.783,0.0,2154496.0,0.0,19.0,2441568256.0,445251584.0,15162638336.0,15569616896.0,3851907.0,1776222.0
13-04 02:44:29,32.0,15.304,51.739,0.087,0.0,0.870,0.0,4308992.0,0.0,38.0,2441551872.0,445251584.0,15188082688.0,15544188928.0,2350730.0,2041429.0
13-04 02:44:30,32.817,15.848,50.646,0.172,0.0,0.517,0.0,7872512.0,0.0,36.0,2443329536.0,445255680.0,15213031424.0,15517458432.0,2341884.0,1694780.0
13-04 02:44:31,35.525,16.567,46.371,0.512,0.0,1.025,0.0,43180032.0,0.0,100.0,2444460032.0,445255680.0,15233421312.0,15495938048.0,5817940.0,1748928.0
13-04 02:44:32,31.849,17.899,49.244,0.0,0.0,1.008,0.0,4247552.0,0.0,32.0,2445606912.0,445255680.0,15259136000.0,15469076480.0,10108934.0,1875679.0
13-04 02:44:33,32.763,14.970,50.984,0.086,0.0,1.198,0.0,2297856.0,0.0,26.0,2445238272.0,445255680.0,15282855936.0,15445725184.0,6247686.0,1945903.0
13-04 02:44:34,33.389,16.737,48.949,0.084,0.0,0.841,0.0,2166784.0,0.0,19.0,2445983744.0,445255680.0,15306792960.0,15421042688.0,7830229.0,1765357.0
13-04 02:44:35,32.502,15.305,51.247,0.086,0.0,0.860,0.0,2183168.0,0.0,22.0,2446610432.0,445263872.0,15330017280.0,15397183488.0,5847912.0,1765939.0
13-04 02:44:36,30.957,16.522,51.478,0.0,0.0,1.043,0.0,4329472.0,0.0,38.0,2447597568.0,445267968.0,15355244544.0,15370964992.0,6401546.0,2058487.0
13-04 02:44:37,32.738,16.667,50.085,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,2448936960.0,445272064.0,15379042304.0,15345823744.0,7860538.0,1787717.0
13-04 02:44:38,33.219,15.969,49.957,0.0,0.0,0.854,0.0,2162688.0,0.0,19.0,2448564224.0,445272064.0,15402844160.0,15322394624.0,3806768.0,1731147.0
13-04 02:44:39,30.905,18.007,49.832,0.084,0.0,1.173,0.0,4202496.0,0.0,32.0,2449453056.0,445272064.0,15428734976.0,15295614976.0,6253946.0,2009311.0
13-04 02:44:40,33.818,15.240,50.171,0.0,0.0,0.771,0.0,2310144.0,0.0,29.0,2450087936.0,445284352.0,15452340224.0,15271362560.0,5991370.0,1841273.0
13-04 02:44:41,32.942,16.262,49.707,0.168,0.0,0.922,0.0,2187264.0,0.0,21.0,2450313216.0,445292544.0,15475650560.0,15247818752.0,5831812.0,1761924.0
13-04 02:44:42,31.261,16.550,51.138,0.0,0.0,1.051,0.0,4091904.0,0.0,26.0,2450640896.0,445292544.0,15501340672.0,15221800960.0,6037456.0,1873919.0
13-04 02:44:43,32.439,15.744,50.865,0.087,0.0,0.865,0.0,2387968.0,0.0,31.0,2453286912.0,445313024.0,15524573184.0,15195901952.0,6253563.0,1992367.0
13-04 02:44:44,31.007,15.989,52.208,0.088,0.0,0.707,0.0,2166784.0,0.0,19.0,2453319680.0,445313024.0,15548530688.0,15171911680.0,5793423.0,1737408.0
13-04 02:44:45,31.779,15.630,51.900,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,2454777856.0,445313024.0,15572250624.0,15146733568.0,5885129.0,1779032.0
13-04 02:44:46,32.646,16.409,50.172,0.0,0.0,0.773,0.0,4333568.0,0.0,38.0,2454405120.0,445313024.0,15597965312.0,15121391616.0,4889325.0,2032196.0
13-04 02:44:47,33.163,15.260,50.469,0.171,0.0,0.938,0.0,2199552.0,0.0,24.0,2455113728.0,445317120.0,15621361664.0,15097282560.0,5250876.0,1746896.0
13-04 02:44:48,31.768,16.909,50.555,0.0,0.0,0.769,0.0,2150400.0,0.0,19.0,2456526848.0,445321216.0,15645007872.0,15072219136.0,5832014.0,1745578.0
13-04 02:44:49,31.441,16.943,50.742,0.0,0.0,0.873,0.0,4304896.0,0.0,39.0,2457423872.0,445325312.0,15670439936.0,15045885952.0,6406737.0,2052022.0
13-04 02:44:50,33.679,15.544,49.741,0.0,0.0,1.036,0.0,2166784.0,0.0,20.0,2458116096.0,445325312.0,15694102528.0,15021531136.0,5837128.0,1772750.0
13-04 02:44:51,30.749,16.652,51.718,0.088,0.0,0.793,0.0,2158592.0,0.0,19.0,2457960448.0,445337600.0,15718289408.0,14997487616.0,5802032.0,1753461.0
13-04 02:44:52,32.119,16.695,50.0,0.085,0.0,1.102,0.0,4313088.0,0.0,38.0,2456944640.0,445341696.0,15744786432.0,14972002304.0,6452259.0,2078621.0
13-04 02:44:53,33.305,15.582,50.514,0.0,0.0,0.599,0.0,2183168.0,0.0,21.0,2458939392.0,445345792.0,15767810048.0,14946979840.0,5836686.0,1762868.0
13-04 02:44:54,32.550,14.883,51.523,0.0,0.0,1.044,0.0,2158592.0,0.0,19.0,2459623424.0,445345792.0,15791210496.0,14922895360.0,5772184.0,1730197.0
13-04 02:44:55,31.336,17.123,50.599,0.257,0.0,0.685,0.0,21303296.0,0.0,64.0,2460938240.0,445345792.0,15815471104.0,14897319936.0,3983246.0,1813805.0
13-04 02:44:56,21.085,12.161,55.818,9.799,0.0,1.137,0.0,268541952.0,0.0,454.0,2460307456.0,445345792.0,15832776704.0,14880645120.0,5142705.0,1957916.0
13-04 02:44:57,16.737,11.470,60.493,10.620,0.0,0.680,4096.0,271609856.0,1.0,464.0,2461949952.0,445349888.0,15844216832.0,14867558400.0,1767901.0,1733489.0
13-04 02:44:58,25.492,13.944,56.202,3.422,0.0,0.941,0.0,123465728.0,0.0,242.0,2466668544.0,445349888.0,15864909824.0,14842146816.0,8745987.0,1665787.0
13-04 02:44:59,30.762,16.301,51.972,0.175,0.0,0.789,0.0,4329472.0,0.0,41.0,2468003840.0,445358080.0,15889678336.0,14816034816.0,2274612.0,1996766.0
13-04 02:45:00,33.076,15.938,50.557,0.0,0.0,0.428,0.0,2154496.0,0.0,19.0,2469007360.0,445358080.0,15913738240.0,14790971392.0,3540702.0,1725149.0
13-04 02:45:01,32.905,15.767,50.728,0.0,0.0,0.600,0.0,2166784.0,0.0,20.0,2470592512.0,445362176.0,15936831488.0,14766288896.0,3804194.0,1726978.0
13-04 02:45:02,31.822,16.766,50.385,0.086,0.0,0.941,0.0,4214784.0,0.0,32.0,2471198720.0,445366272.0,15962521600.0,14739988480.0,9588768.0,1976833.0
13-04 02:45:03,31.849,16.353,50.428,0.086,0.0,1.284,0.0,2310144.0,0.0,27.0,2472071168.0,445366272.0,15985360896.0,14716276736.0,8719669.0,1866168.0
13-04 02:45:04,32.699,14.879,51.471,0.0,0.0,0.952,0.0,2150400.0,0.0,19.0,2472050688.0,445366272.0,16009199616.0,14692458496.0,5780905.0,1731693.0
13-04 02:45:05,30.973,16.106,51.681,0.088,0.0,1.150,0.0,4100096.0,0.0,29.0,2473279488.0,445370368.0,16034770944.0,14665654272.0,8034514.0,1853647.0
13-04 02:45:06,30.624,17.365,51.155,0.0,0.0,0.855,0.0,2387968.0,0.0,31.0,2473816064.0,445370368.0,16058052608.0,14641836032.0,6254260.0,1947108.0
13-04 02:45:07,32.280,16.140,50.897,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2474164224.0,445370368.0,16081494016.0,14618046464.0,5886180.0,1834459.0
13-04 02:45:08,32.219,16.110,50.728,0.0,0.0,0.943,0.0,2154496.0,0.0,19.0,2472792064.0,445370368.0,16105287680.0,14595624960.0,5774022.0,1730535.0
13-04 02:45:09,30.210,16.813,51.839,0.088,0.0,1.051,0.0,4255744.0,0.0,35.0,2475794432.0,445370368.0,16130535424.0,14567374848.0,6228678.0,1978042.0
13-04 02:45:10,32.929,15.251,50.953,0.087,0.0,0.780,0.0,2244608.0,0.0,25.0,2476789760.0,445374464.0,16154537984.0,14542372864.0,6088912.0,1897037.0
13-04 02:45:11,32.280,16.652,50.213,0.085,0.0,0.769,0.0,2154496.0,0.0,19.0,2477113344.0,445374464.0,16177917952.0,14518669312.0,3770047.0,1714294.0
13-04 02:45:12,32.500,16.121,50.345,0.086,0.0,0.948,0.0,4186112.0,0.0,32.0,2477981696.0,445386752.0,16203403264.0,14492303360.0,6069289.0,1886624.0
13-04 02:45:13,32.205,15.885,51.042,0.0,0.0,0.868,0.0,2306048.0,0.0,27.0,2477641728.0,445386752.0,16228171776.0,14467874816.0,6212820.0,1955313.0
13-04 02:45:14,32.203,16.271,50.678,0.0,0.0,0.847,0.0,2162688.0,0.0,19.0,2479144960.0,445386752.0,16251240448.0,14443302912.0,5887138.0,1761341.0
13-04 02:45:15,32.981,14.903,51.499,0.0,0.0,0.617,0.0,2191360.0,0.0,25.0,2479763456.0,445386752.0,16275611648.0,14418313216.0,5853766.0,1797547.0
13-04 02:45:16,31.759,15.398,51.619,0.175,0.0,1.050,0.0,4341760.0,0.0,40.0,2481401856.0,445390848.0,16300130304.0,14392152064.0,6282191.0,1977262.0
13-04 02:45:17,32.289,15.666,51.349,0.0,0.0,0.696,0.0,2150400.0,0.0,19.0,2482843648.0,445403136.0,16324014080.0,14366814208.0,5873026.0,1790923.0
13-04 02:45:18,32.255,15.472,51.486,0.0,0.0,0.787,0.0,2154496.0,0.0,20.0,2483773440.0,445415424.0,16348090368.0,14341795840.0,5854911.0,1774556.0
13-04 02:45:19,32.570,16.709,50.042,0.085,0.0,0.594,0.0,4313088.0,0.0,38.0,2483998720.0,445435904.0,16373338112.0,14316302336.0,6391494.0,2058836.0
13-04 02:45:20,30.975,16.393,51.682,0.0,0.0,0.949,0.0,2154496.0,0.0,19.0,2485243904.0,445435904.0,16396632064.0,14291763200.0,3777972.0,1722695.0
13-04 02:45:21,30.969,16.349,51.557,0.0,0.0,1.125,0.0,2158592.0,0.0,19.0,2484494336.0,445440000.0,16420519936.0,14268620800.0,5839890.0,1766361.0
13-04 02:45:22,31.661,16.263,50.865,0.173,0.0,1.038,0.0,4194304.0,0.0,34.0,2487017472.0,445444096.0,16445358080.0,14241255424.0,6095839.0,1899733.0
13-04 02:45:23,32.871,15.091,51.258,0.087,0.0,0.694,0.0,2281472.0,0.0,25.0,2487095296.0,445452288.0,16469991424.0,14216536064.0,6133754.0,1921613.0
13-04 02:45:24,33.079,15.946,50.127,0.0,0.0,0.848,0.0,2150400.0,0.0,19.0,2486595584.0,445456384.0,16493359104.0,14193664000.0,5834564.0,1753993.0
13-04 02:45:25,32.635,15.271,51.222,0.087,0.0,0.785,0.0,4075520.0,0.0,26.0,2488700928.0,445464576.0,16518270976.0,14166638592.0,5869532.0,1776098.0
13-04 02:45:26,30.977,16.667,51.396,0.087,0.0,0.873,0.0,5873664.0,0.0,41.0,2491125760.0,445464576.0,16541097984.0,14141386752.0,6344127.0,2026794.0
13-04 02:45:27,35.360,16.096,47.346,0.685,0.0,0.514,0.0,48852992.0,0.0,114.0,2489339904.0,445485056.0,16565149696.0,14119100416.0,3825032.0,1755971.0
13-04 02:45:28,25.323,14.212,51.938,7.235,0.0,1.292,0.0,220680192.0,0.0,366.0,2489597952.0,445485056.0,16582819840.0,14101172224.0,6129026.0,1922154.0
13-04 02:45:29,15.051,10.629,62.415,11.054,0.0,0.850,8192.0,269549568.0,2.0,464.0,2491121664.0,445493248.0,16594153472.0,14088306688.0,2632533.0,1655048.0
13-04 02:45:30,24.065,12.755,56.548,5.952,0.0,0.680,0.0,188342272.0,0.0,333.0,2497282048.0,445493248.0,16612454400.0,14063845376.0,8903514.0,1748813.0
13-04 02:45:31,31.469,15.997,51.486,0.0,0.0,1.049,0.0,2154496.0,0.0,19.0,2498158592.0,445493248.0,16635576320.0,14039846912.0,5709827.0,1698846.0
13-04 02:45:32,31.470,16.251,51.247,0.086,0.0,0.946,0.0,4317184.0,0.0,39.0,2498306048.0,445493248.0,16661807104.0,14013468672.0,4471638.0,2099695.0
13-04 02:45:33,32.391,15.596,51.071,0.086,0.0,0.857,0.0,2162688.0,0.0,21.0,2499588096.0,445497344.0,16685473792.0,13988515840.0,1694233.0,1577715.0
13-04 02:45:34,32.990,11.856,55.069,0.086,0.0,0.0,0.0,6479872.0,0.0,57.0,2500780032.0,445505536.0,16712146944.0,13960642560.0,2340110.0,290760.0
13-04 02:45:35,33.646,11.956,54.142,0.085,0.0,0.171,0.0,6467584.0,0.0,58.0,2503208960.0,445505536.0,16739213312.0,13931147264.0,4510611.0,280080.0
13-04 02:45:36,32.570,12.553,54.707,0.170,0.0,0.0,0.0,9719808.0,0.0,68.0,2506866688.0,445505536.0,16765980672.0,13900722176.0,442059.0,235733.0
13-04 02:45:37,32.128,12.447,55.172,0.168,0.0,0.084,0.0,8388608.0,0.0,78.0,2507087872.0,445521920.0,16794148864.0,13872316416.0,2585012.0,327669.0
13-04 02:45:38,34.639,11.749,53.090,0.522,0.0,0.0,0.0,31936512.0,0.0,116.0,2510065664.0,445530112.0,16818999296.0,13844480000.0,444016.0,237531.0
13-04 02:45:39,32.014,12.478,55.336,0.172,0.0,0.0,0.0,6459392.0,0.0,60.0,2509672448.0,445534208.0,16846274560.0,13817593856.0,459511.0,253440.0
13-04 02:45:40,32.155,11.897,55.776,0.172,0.0,0.0,0.0,6479872.0,0.0,59.0,2511269888.0,445542400.0,16873447424.0,13788815360.0,441212.0,234825.0
13-04 02:45:41,32.214,11.714,55.986,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,2511740928.0,445542400.0,16899817472.0,13761974272.0,440748.0,233950.0
13-04 02:45:42,32.446,12.361,55.021,0.172,0.0,0.0,0.0,6467584.0,0.0,58.0,2513711104.0,445546496.0,16927240192.0,13732577280.0,441030.0,234179.0
13-04 02:45:43,32.766,11.830,55.234,0.170,0.0,0.0,0.0,6463488.0,0.0,57.0,2513727488.0,445554688.0,16954294272.0,13705498624.0,442316.0,236513.0
13-04 02:45:44,31.373,12.447,56.095,0.085,0.0,0.0,0.0,8634368.0,0.0,78.0,2515009536.0,445558784.0,16983183360.0,13675323392.0,589514.0,315401.0
13-04 02:45:45,32.710,12.319,54.800,0.170,0.0,0.0,0.0,6520832.0,0.0,61.0,2516004864.0,445566976.0,17010290688.0,13647212544.0,441482.0,235322.0
13-04 02:45:46,34.182,11.026,54.623,0.170,0.0,0.0,0.0,6467584.0,0.0,57.0,2518593536.0,445571072.0,17036095488.0,13618814976.0,441235.0,234803.0
13-04 02:45:47,32.095,12.838,54.899,0.084,0.0,0.084,0.0,6467584.0,0.0,57.0,2519339008.0,445583360.0,17063686144.0,13590466560.0,442944.0,236455.0
13-04 02:45:48,32.028,12.010,55.875,0.087,0.0,0.0,0.0,6471680.0,0.0,57.0,2519523328.0,445591552.0,17091350528.0,13562609664.0,441720.0,234650.0
13-04 02:45:49,31.756,12.134,55.938,0.172,0.0,0.0,0.0,6459392.0,0.0,57.0,2521706496.0,445599744.0,17117810688.0,13533958144.0,442535.0,235717.0
13-04 02:45:50,31.948,12.121,55.844,0.087,0.0,0.0,0.0,6504448.0,0.0,64.0,2521227264.0,445603840.0,17145413632.0,13506830336.0,442766.0,235940.0
13-04 02:45:51,31.175,12.351,56.133,0.341,0.0,0.0,0.0,6512640.0,0.0,62.0,2523377664.0,445612032.0,17171349504.0,13478735872.0,443429.0,237517.0
13-04 02:45:52,32.735,11.111,55.983,0.171,0.0,0.0,0.0,8601600.0,0.0,73.0,2523828224.0,445612032.0,17200246784.0,13449388032.0,589925.0,314798.0
13-04 02:45:53,33.132,11.907,54.875,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2528452608.0,445612032.0,17228910592.0,13416099840.0,442540.0,236042.0
13-04 02:45:54,32.398,13.435,53.912,0.170,0.0,0.085,0.0,14311424.0,0.0,77.0,2529161216.0,445616128.0,17261006848.0,13383290880.0,443980.0,238342.0
13-04 02:45:55,34.172,13.010,52.038,0.781,0.0,0.0,0.0,52346880.0,0.0,145.0,2531381248.0,445624320.0,17280512000.0,13361557504.0,442613.0,235828.0
13-04 02:45:56,32.826,12.352,54.653,0.169,0.0,0.0,0.0,6463488.0,0.0,57.0,2531618816.0,445624320.0,17307447296.0,13334384640.0,442571.0,235658.0
13-04 02:45:57,31.857,12.692,55.196,0.256,0.0,0.0,0.0,6467584.0,0.0,59.0,2532270080.0,445628416.0,17334870016.0,13306306560.0,442336.0,236373.0
13-04 02:45:58,32.085,12.0,55.830,0.085,0.0,0.0,0.0,6283264.0,0.0,60.0,2533601280.0,445636608.0,17363451904.0,13276385280.0,429126.0,229646.0
13-04 02:45:59,10.389,4.223,85.304,0.084,0.0,0.0,0.0,4272128.0,0.0,35.0,2534363136.0,445644800.0,17373650944.0,13265416192.0,292526.0,154872.0
13-04 02:46:00,0.084,0.669,95.397,3.849,0.0,0.0,8192.0,154759168.0,2.0,222.0,2534322176.0,445652992.0,17373659136.0,13265440768.0,1915.0,2514.0
13-04 02:46:01,0.167,0.586,91.297,7.950,0.0,0.0,0.0,268435456.0,0.0,293.0,2534305792.0,445652992.0,17373675520.0,13265440768.0,1196.0,1279.0
13-04 02:46:02,0.084,0.419,96.985,2.513,0.0,0.0,0.0,184336384.0,0.0,236.0,2534305792.0,445652992.0,17373675520.0,13265440768.0,4035.0,6437.0
13-04 02:46:03,0.167,0.251,99.498,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2534297600.0,445657088.0,17373679616.0,13265440768.0,3963.0,4863.0
13-04 02:46:04,0.167,0.250,99.499,0.083,0.0,0.0,0.0,77824.0,0.0,3.0,2534420480.0,445657088.0,17373683712.0,13265313792.0,3948.0,5287.0
13-04 02:46:05,0.167,0.333,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2534420480.0,445657088.0,17373683712.0,13265313792.0,1926.0,1738.0
13-04 02:46:06,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2534420480.0,445657088.0,17373683712.0,13265313792.0,2514.0,2906.0
13-04 02:46:07,0.084,0.084,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2534547456.0,445657088.0,17373683712.0,13265186816.0,3064.0,3453.0
13-04 02:46:08,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2534543360.0,445657088.0,17373687808.0,13265186816.0,4250.0,3982.0
13-04 02:46:09,11.377,7.100,81.095,0.171,0.0,0.257,0.0,28672.0,0.0,4.0,2534621184.0,445661184.0,17381994496.0,13256798208.0,3334458.0,1249908.0
13-04 02:46:10,30.729,16.059,52.257,0.087,0.0,0.868,0.0,2154496.0,0.0,19.0,2534469632.0,445661184.0,17403805696.0,13235138560.0,3953889.0,1855214.0
13-04 02:46:11,32.762,15.094,51.201,0.0,0.0,0.943,0.0,2170880.0,0.0,19.0,2535612416.0,445661184.0,17427296256.0,13210505216.0,5809844.0,1818264.0
13-04 02:46:12,31.784,16.822,50.634,0.0,0.0,0.761,0.0,2179072.0,0.0,21.0,2535432192.0,445661184.0,17451941888.0,13186039808.0,5973997.0,1870892.0
13-04 02:46:13,30.908,17.466,50.342,0.086,0.0,1.199,0.0,4198400.0,0.0,32.0,2537754624.0,445673472.0,17476390912.0,13159256064.0,6028011.0,1921225.0
13-04 02:46:14,32.085,16.0,50.894,0.0,0.0,1.021,0.0,2318336.0,0.0,28.0,2537934848.0,445681664.0,17499983872.0,13135474688.0,4852343.0,2182361.0
13-04 02:46:15,32.097,16.135,50.992,0.086,0.0,0.690,0.0,2174976.0,0.0,22.0,2537906176.0,445685760.0,17524121600.0,13111361536.0,5624445.0,1866235.0
13-04 02:46:16,32.146,15.552,51.347,0.087,0.0,0.869,0.0,2154496.0,0.0,20.0,2538811392.0,445685760.0,17547628544.0,13086949376.0,5901416.0,1850211.0
13-04 02:46:17,32.423,15.870,50.939,0.0,0.0,0.768,0.0,2191360.0,0.0,20.0,2539167744.0,445685760.0,17571573760.0,13062647808.0,6043509.0,1929143.0
13-04 02:46:18,30.900,18.251,49.830,0.085,0.0,0.934,0.0,4083712.0,0.0,26.0,2540855296.0,445685760.0,17596456960.0,13036077056.0,6026759.0,1910209.0
13-04 02:46:19,32.586,14.828,51.552,0.086,0.0,0.948,0.0,2338816.0,0.0,28.0,2540699648.0,445685760.0,17620930560.0,13011759104.0,6299279.0,2068272.0
13-04 02:46:20,32.363,16.010,50.599,0.086,0.0,0.942,0.0,2236416.0,0.0,25.0,2542174208.0,445698048.0,17643335680.0,12987867136.0,6323364.0,2074440.0
13-04 02:46:21,32.737,15.260,50.810,0.0,0.0,1.194,0.0,2158592.0,0.0,19.0,2542784512.0,445702144.0,17667354624.0,12963233792.0,5970314.0,1891577.0
13-04 02:46:22,32.500,16.121,50.603,0.086,0.0,0.690,0.0,2158592.0,0.0,19.0,2542874624.0,445702144.0,17691820032.0,12938678272.0,5988404.0,1891024.0
13-04 02:46:23,30.208,17.101,51.736,0.0,0.0,0.955,0.0,2154496.0,0.0,19.0,2543837184.0,445702144.0,17714683904.0,12914851840.0,5898797.0,1858631.0
13-04 02:46:24,32.155,16.034,50.690,0.0,0.0,1.121,0.0,4186112.0,0.0,32.0,2544537600.0,445714432.0,17739272192.0,12889550848.0,6094300.0,1953855.0
13-04 02:46:25,31.174,16.494,51.554,0.0,0.0,0.777,0.0,2293760.0,0.0,28.0,2546057216.0,445714432.0,17763848192.0,12863455232.0,6430408.0,2129376.0
13-04 02:46:26,30.167,16.535,52.331,0.176,0.0,0.792,0.0,2174976.0,0.0,21.0,2546638848.0,445718528.0,17787961344.0,12838756352.0,6252200.0,2042946.0
13-04 02:46:27,31.552,17.303,50.042,0.085,0.0,1.018,0.0,2158592.0,0.0,19.0,2547146752.0,445718528.0,17811374080.0,12814835712.0,5975740.0,1880946.0
13-04 02:46:28,32.358,16.179,50.688,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,2548240384.0,445718528.0,17834979328.0,12790136832.0,7994493.0,1913086.0
13-04 02:46:29,30.950,17.001,51.439,0.0,0.0,0.610,0.0,2150400.0,0.0,20.0,2549489664.0,445718528.0,17858125824.0,12765741056.0,3899303.0,1847449.0
13-04 02:46:30,32.003,16.305,50.477,0.0,0.0,1.214,0.0,4210688.0,0.0,32.0,2549096448.0,445722624.0,17883803648.0,12740452352.0,6580455.0,2034384.0
13-04 02:46:31,31.049,16.912,51.258,0.087,0.0,0.694,0.0,2281472.0,0.0,25.0,2549714944.0,445726720.0,17907400704.0,12716232704.0,6188007.0,2185664.0
13-04 02:46:32,31.791,16.367,51.071,0.086,0.0,0.686,0.0,2170880.0,0.0,21.0,2550046720.0,445730816.0,17931128832.0,12692168704.0,5955906.0,1880447.0
13-04 02:46:33,31.059,16.010,51.969,0.087,0.0,0.875,0.0,2158592.0,0.0,19.0,2551451648.0,445730816.0,17954803712.0,12667088896.0,5956023.0,1887193.0
13-04 02:46:34,32.542,16.780,49.915,0.0,0.0,0.763,0.0,2158592.0,0.0,19.0,2551148544.0,445730816.0,17978773504.0,12643422208.0,6009314.0,1902894.0
13-04 02:46:35,31.570,16.809,50.683,0.085,0.0,0.853,0.0,2150400.0,0.0,19.0,2552344576.0,445730816.0,18002006016.0,12618993664.0,5941442.0,1866111.0
13-04 02:46:36,30.957,16.522,51.478,0.0,0.0,1.043,0.0,4194304.0,0.0,32.0,2552545280.0,445730816.0,18027900928.0,12592898048.0,6235068.0,2028053.0
13-04 02:46:37,31.310,16.045,48.309,3.382,0.0,0.954,0.0,165109760.0,0.0,285.0,2554470400.0,445730816.0,18048610304.0,12570263552.0,6346847.0,2093158.0
13-04 02:46:38,19.044,12.468,57.216,10.333,0.0,0.939,0.0,270544896.0,0.0,444.0,2555019264.0,445734912.0,18063806464.0,12554514432.0,5145780.0,2008475.0
13-04 02:46:39,22.466,12.922,57.264,6.672,0.0,0.676,0.0,200912896.0,0.0,368.0,2555408384.0,445734912.0,18081464320.0,12536467456.0,6984355.0,1863045.0
13-04 02:46:40,31.483,15.872,52.038,0.0,0.0,0.607,0.0,2158592.0,0.0,19.0,2555736064.0,445739008.0,18103746560.0,12513853440.0,5952433.0,1870100.0
13-04 02:46:41,33.562,17.339,47.725,0.343,0.0,1.030,0.0,29847552.0,0.0,83.0,2557190144.0,445747200.0,18125926400.0,12490211328.0,5759876.0,1770932.0
13-04 02:46:42,32.014,17.126,49.828,0.086,0.0,0.947,0.0,4247552.0,0.0,33.0,2558734336.0,445755392.0,18150539264.0,12464046080.0,8195103.0,1992515.0
13-04 02:46:43,31.190,15.986,51.694,0.0,0.0,1.129,0.0,2289664.0,0.0,25.0,2558111744.0,445759488.0,18175098880.0,12440104960.0,6574250.0,2189220.0
13-04 02:46:44,30.884,16.010,52.143,0.0,0.0,0.962,0.0,2174976.0,0.0,21.0,2558795776.0,445763584.0,18198605824.0,12415909888.0,5385155.0,1900802.0
13-04 02:46:45,33.390,15.843,49.915,0.085,0.0,0.767,0.0,2154496.0,0.0,19.0,2559139840.0,445763584.0,18221821952.0,12392349696.0,4528333.0,1861114.0
13-04 02:46:46,32.137,15.061,51.926,0.0,0.0,0.876,0.0,2187264.0,0.0,22.0,2560925696.0,445767680.0,18245619712.0,12366761984.0,5973542.0,1874248.0
13-04 02:46:47,31.826,16.894,50.341,0.0,0.0,0.939,0.0,2158592.0,0.0,19.0,2559787008.0,445767680.0,18269519872.0,12344000512.0,5954321.0,1878923.0
13-04 02:46:48,31.010,17.160,50.958,0.087,0.0,0.784,0.0,4202496.0,0.0,33.0,2561384448.0,445767680.0,18295033856.0,12316889088.0,6185072.0,1998995.0
13-04 02:46:49,32.358,15.577,51.205,0.0,0.0,0.861,0.0,2310144.0,0.0,26.0,2562154496.0,445767680.0,18318692352.0,12292460544.0,6479381.0,2161186.0
13-04 02:46:50,32.502,16.595,49.871,0.172,0.0,0.860,0.0,2174976.0,0.0,22.0,2562621440.0,445771776.0,18342125568.0,12268556288.0,6020046.0,1900263.0
13-04 02:46:51,32.021,16.695,50.599,0.0,0.0,0.685,0.0,2154496.0,0.0,19.0,2561961984.0,445771776.0,18366214144.0,12245127168.0,5977999.0,1892623.0
13-04 02:46:52,31.803,16.327,50.850,0.085,0.0,0.935,0.0,2158592.0,0.0,19.0,2563375104.0,445771776.0,18389135360.0,12220792832.0,6009493.0,1906020.0
13-04 02:46:53,31.497,16.265,51.205,0.0,0.0,1.033,0.0,2162688.0,0.0,19.0,2564255744.0,445771776.0,18412556288.0,12196491264.0,5929964.0,1865972.0
13-04 02:46:54,31.597,16.406,50.868,0.0,0.0,1.128,0.0,4186112.0,0.0,32.0,2565230592.0,445771776.0,18437881856.0,12170190848.0,6254263.0,2031727.0
13-04 02:46:55,31.634,16.681,50.735,0.086,0.0,0.864,0.0,2301952.0,0.0,28.0,2565853184.0,445775872.0,18461528064.0,12145917952.0,6442564.0,2098745.0
13-04 02:46:56,30.817,16.418,52.151,0.0,0.0,0.615,0.0,2158592.0,0.0,19.0,2566381568.0,445775872.0,18485334016.0,12121583616.0,5923520.0,1866892.0
13-04 02:46:57,31.325,16.351,51.291,0.086,0.0,0.947,0.0,2162688.0,0.0,19.0,2566991872.0,445775872.0,18508771328.0,12097536000.0,5998729.0,1886079.0
13-04 02:46:58,32.798,16.061,50.296,0.0,0.0,0.845,0.0,2150400.0,0.0,19.0,2568552448.0,445775872.0,18532274176.0,12072472576.0,6400244.0,1933861.0
13-04 02:46:59,32.760,17.627,48.409,0.430,0.0,0.774,0.0,31641600.0,0.0,77.0,2572685312.0,445784064.0,18581782528.0,12018823168.0,5617274.0,1875391.0
13-04 02:47:00,33.591,16.151,48.711,0.344,0.0,1.203,0.0,31768576.0,0.0,89.0,2573447168.0,445784064.0,18579611648.0,12020232192.0,6062424.0,1940750.0
13-04 02:47:01,31.207,17.092,50.425,0.170,0.0,1.105,0.0,2273280.0,0.0,27.0,2574536704.0,445788160.0,18603151360.0,11995598848.0,6314249.0,2028955.0
13-04 02:47:02,32.075,16.295,50.600,0.0,0.0,1.029,0.0,2277376.0,0.0,25.0,2574184448.0,445788160.0,18626867200.0,11972235264.0,6315611.0,2087646.0
13-04 02:47:03,32.709,15.673,50.937,0.0,0.0,0.681,0.0,2154496.0,0.0,19.0,2574950400.0,445792256.0,18650955776.0,11947376640.0,5947971.0,1870906.0
13-04 02:47:04,31.525,17.288,50.339,0.0,0.0,0.847,0.0,2154496.0,0.0,19.0,2574913536.0,445792256.0,18673913856.0,11924455424.0,5982129.0,1888348.0
13-04 02:47:05,32.474,15.808,50.859,0.0,0.0,0.859,0.0,2150400.0,0.0,19.0,2576064512.0,445796352.0,18697805824.0,11899408384.0,5949553.0,1864052.0
13-04 02:47:06,30.298,16.988,51.751,0.088,0.0,0.876,0.0,2183168.0,0.0,22.0,2576199680.0,445796352.0,18721828864.0,11875250176.0,6092810.0,1940819.0
13-04 02:47:07,31.697,16.021,50.991,0.086,0.0,1.206,0.0,4177920.0,0.0,31.0,2576285696.0,445808640.0,18746523648.0,11850457088.0,6151482.0,1977659.0
13-04 02:47:08,32.361,16.481,50.386,0.0,0.0,0.773,0.0,2281472.0,0.0,25.0,2577993728.0,445812736.0,18769891328.0,11825377280.0,6535337.0,2182193.0
13-04 02:47:09,31.728,16.509,47.291,3.267,0.0,1.204,0.0,126451712.0,0.0,221.0,2578280448.0,445812736.0,18791645184.0,11803336704.0,6124352.0,1975600.0
13-04 02:47:10,16.681,12.210,58.985,11.178,0.0,0.946,0.0,271581184.0,0.0,447.0,2578317312.0,445812736.0,18806386688.0,11788558336.0,2888960.0,1875690.0
13-04 02:47:11,17.869,11.082,60.309,10.223,0.0,0.515,0.0,267386880.0,0.0,452.0,2579161088.0,445812736.0,18819760128.0,11774341120.0,1857483.0,1810267.0
13-04 02:47:12,33.506,15.112,50.086,0.259,0.0,1.036,0.0,17596416.0,0.0,84.0,2594652160.0,445820928.0,18843996160.0,11734605824.0,13121850.0,1909577.0
13-04 02:47:13,32.368,15.843,51.107,0.085,0.0,0.596,0.0,2170880.0,0.0,21.0,2595262464.0,445833216.0,18867548160.0,11710431232.0,1906178.0,1870061.0
13-04 02:47:14,32.179,16.470,50.676,0.084,0.0,0.591,0.0,2154496.0,0.0,19.0,2596962304.0,445837312.0,18890956800.0,11685318656.0,3130799.0,1871391.0
13-04 02:47:15,33.277,16.132,49.662,0.0,0.0,0.929,0.0,2162688.0,0.0,19.0,2597543936.0,445841408.0,18914521088.0,11661168640.0,3933454.0,1868155.0
13-04 02:47:16,31.245,16.996,50.987,0.0,0.0,0.773,0.0,4255744.0,0.0,35.0,2598121472.0,445853696.0,18940035072.0,11635064832.0,6365111.0,2073156.0
13-04 02:47:17,32.616,15.835,50.688,0.0,0.0,0.861,0.0,2211840.0,0.0,22.0,2599907328.0,445853696.0,18963550208.0,11609763840.0,8157910.0,1959315.0
13-04 02:47:18,32.502,15.305,51.247,0.086,0.0,0.860,0.0,2187264.0,0.0,22.0,2598912000.0,445853696.0,18987311104.0,11586998272.0,7962723.0,1864573.0
13-04 02:47:19,31.873,16.667,50.430,0.086,0.0,0.945,0.0,2174976.0,0.0,21.0,2599284736.0,445857792.0,19010768896.0,11563163648.0,8025348.0,1904838.0
13-04 02:47:20,32.103,16.223,50.644,0.086,0.0,0.944,0.0,2162688.0,0.0,20.0,2601037824.0,445857792.0,19034271744.0,11537907712.0,5995626.0,1862005.0
13-04 02:47:21,31.688,16.710,50.476,0.087,0.0,1.039,0.0,4222976.0,0.0,33.0,2602098688.0,445857792.0,19058982912.0,11512135680.0,8072646.0,1942079.0
13-04 02:47:22,31.101,15.947,52.159,0.0,0.0,0.793,0.0,2154496.0,0.0,19.0,2601902080.0,445865984.0,19083177984.0,11488129024.0,6278090.0,2029653.0
13-04 02:47:23,31.915,16.426,50.894,0.0,0.0,0.766,0.0,2273280.0,0.0,25.0,2602557440.0,445874176.0,19107102720.0,11463540736.0,6633422.0,2052805.0
13-04 02:47:24,32.058,16.412,50.595,0.0,0.0,0.935,0.0,2154496.0,0.0,19.0,2602975232.0,445878272.0,19129696256.0,11440525312.0,5660186.0,1820189.0
13-04 02:47:25,31.987,17.256,49.747,0.084,0.0,0.926,0.0,2179072.0,0.0,22.0,2603352064.0,445882368.0,19153670144.0,11416170496.0,7986435.0,1927512.0
13-04 02:47:26,31.304,16.435,51.217,0.087,0.0,0.957,0.0,2146304.0,0.0,19.0,2605371392.0,445882368.0,19177615360.0,11390205952.0,5969473.0,1859090.0
13-04 02:47:27,32.222,16.154,50.855,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,2605359104.0,445882368.0,19201445888.0,11366387712.0,5979632.0,1905919.0
13-04 02:47:28,32.873,15.703,50.561,0.0,0.0,0.863,4096.0,4186112.0,1.0,33.0,2606206976.0,445886464.0,19226681344.0,11340300288.0,6233501.0,2006726.0
13-04 02:47:29,31.310,15.785,51.778,0.087,0.0,1.041,0.0,2297856.0,0.0,25.0,2606759936.0,445886464.0,19249680384.0,11316748288.0,6509272.0,2167735.0
13-04 02:47:30,32.069,15.948,50.862,0.172,0.0,0.948,0.0,2183168.0,0.0,22.0,2607022080.0,445890560.0,19273310208.0,11292852224.0,5901867.0,1823797.0
13-04 02:47:31,31.524,16.200,51.489,0.0,0.0,0.788,0.0,2170880.0,0.0,21.0,2608476160.0,445890560.0,19296792576.0,11267915776.0,5958288.0,1867155.0
13-04 02:47:32,31.202,16.709,50.980,0.085,0.0,1.023,0.0,2174976.0,0.0,19.0,2608361472.0,445890560.0,19320238080.0,11244584960.0,6061654.0,1951241.0
13-04 02:47:33,31.976,15.945,50.953,0.0,0.0,1.127,0.0,2154496.0,0.0,19.0,2608787456.0,445890560.0,19344125952.0,11220271104.0,5982628.0,1895049.0
13-04 02:47:34,31.364,16.421,51.260,0.0,0.0,0.956,0.0,4194304.0,0.0,33.0,2610311168.0,445890560.0,19369390080.0,11193483264.0,6087047.0,1936390.0
13-04 02:47:35,31.261,16.610,51.107,0.085,0.0,0.937,0.0,2240512.0,0.0,25.0,2611314688.0,445894656.0,19392634880.0,11169230848.0,6296929.0,2055085.0
13-04 02:47:36,31.802,16.464,50.780,0.0,0.0,0.953,0.0,2224128.0,0.0,24.0,2611298304.0,445898752.0,19416313856.0,11145564160.0,6311330.0,2059783.0
13-04 02:47:37,31.845,16.481,50.730,0.086,0.0,0.858,0.0,2146304.0,0.0,19.0,2611789824.0,445902848.0,19440095232.0,11121287168.0,5942341.0,1862682.0
13-04 02:47:38,31.515,15.758,51.688,0.0,0.0,1.039,0.0,2162688.0,0.0,19.0,2613116928.0,445902848.0,19463323648.0,11096731648.0,5837549.0,1763480.0
13-04 02:47:39,33.640,15.732,49.707,0.0,0.0,0.921,0.0,2150400.0,0.0,19.0,2612961280.0,445902848.0,19486699520.0,11073511424.0,6150180.0,1976575.0
13-04 02:47:40,32.127,16.451,50.474,0.086,0.0,0.861,0.0,4190208.0,0.0,32.0,2614542336.0,445902848.0,19512127488.0,11046502400.0,5893563.0,1827162.0
13-04 02:47:41,29.835,17.259,50.737,1.127,0.0,1.041,0.0,43642880.0,0.0,74.0,2614558720.0,445902848.0,19534893056.0,11023720448.0,6222449.0,2023234.0
13-04 02:47:42,20.190,11.734,56.687,10.613,0.0,0.777,0.0,268447744.0,0.0,436.0,2614583296.0,445906944.0,19548663808.0,11009921024.0,3276082.0,2053883.0
13-04 02:47:43,19.257,11.226,57.599,11.313,0.0,0.604,4096.0,269606912.0,1.0,466.0,2616008704.0,445911040.0,19560640512.0,10996514816.0,1961859.0,1876262.0
13-04 02:47:44,27.504,14.007,54.924,2.632,0.0,0.934,0.0,96739328.0,0.0,178.0,2616496128.0,445915136.0,19583410176.0,10973253632.0,12850342.0,1752769.0
13-04 02:47:45,30.881,17.280,50.984,0.0,0.0,0.855,0.0,4182016.0,0.0,32.0,2616209408.0,445915136.0,19609337856.0,10947612672.0,2217540.0,2012781.0
13-04 02:47:46,32.449,15.839,50.942,0.0,0.0,0.771,0.0,2285568.0,0.0,25.0,2618155008.0,445923328.0,19632074752.0,10922921984.0,3196543.0,1968984.0
13-04 02:47:47,32.325,15.385,51.513,0.086,0.0,0.691,0.0,2183168.0,0.0,21.0,2618646528.0,445935616.0,19655786496.0,10898706432.0,1834474.0,1795011.0
13-04 02:47:48,32.996,16.034,50.211,0.0,0.0,0.759,0.0,2162688.0,0.0,19.0,2618638336.0,445943808.0,19679309824.0,10875183104.0,5956121.0,1871331.0
13-04 02:47:49,33.044,15.525,50.737,0.0,0.0,0.694,0.0,2158592.0,0.0,19.0,2619330560.0,445943808.0,19702681600.0,10851119104.0,5983561.0,1869344.0
13-04 02:47:50,31.098,16.463,51.220,0.087,0.0,1.132,0.0,4235264.0,0.0,35.0,2620280832.0,445947904.0,19728711680.0,10824134656.0,8241959.0,1968097.0
13-04 02:47:51,31.810,14.675,52.460,0.088,0.0,0.967,0.0,2281472.0,0.0,25.0,2621022208.0,445947904.0,19751383040.0,10800721920.0,8306216.0,2099112.0
13-04 02:47:52,32.446,16.052,50.558,0.0,0.0,0.944,0.0,2158592.0,0.0,20.0,2621558784.0,445947904.0,19775139840.0,10776428544.0,10226371.0,2002508.0
13-04 02:47:53,31.665,16.911,50.475,0.173,0.0,0.777,0.0,2174976.0,0.0,21.0,2622816256.0,445952000.0,19798781952.0,10751524864.0,5899702.0,1802903.0
13-04 02:47:54,31.475,16.209,51.286,0.0,0.0,1.029,0.0,2187264.0,0.0,21.0,2622779392.0,445952000.0,19822178304.0,10728165376.0,5952242.0,1857978.0
13-04 02:47:55,32.644,15.848,50.732,0.0,0.0,0.775,0.0,2162688.0,0.0,19.0,2622885888.0,445956096.0,19846782976.0,10703450112.0,8007316.0,1909493.0
13-04 02:47:56,30.473,17.075,51.489,0.088,0.0,0.876,0.0,4198400.0,0.0,32.0,2624311296.0,445964288.0,19871305728.0,10677493760.0,6108912.0,1923888.0
13-04 02:47:57,30.670,17.182,50.859,0.086,0.0,1.203,0.0,2154496.0,0.0,19.0,2624237568.0,445968384.0,19895496704.0,10653372416.0,6201092.0,1973027.0
13-04 02:47:58,32.365,16.567,50.470,0.0,0.0,0.598,0.0,2277376.0,0.0,25.0,2625466368.0,445968384.0,19918475264.0,10629165056.0,6392165.0,2120444.0
13-04 02:47:59,31.944,15.625,51.736,0.087,0.0,0.608,0.0,2166784.0,0.0,21.0,2625245184.0,445972480.0,19941961728.0,10605895680.0,5966764.0,1876068.0
13-04 02:48:00,32.350,16.045,50.477,0.087,0.0,1.041,0.0,2166784.0,0.0,20.0,2627796992.0,445972480.0,19965218816.0,10580086784.0,5936116.0,1859805.0
13-04 02:48:01,33.130,15.478,50.783,0.0,0.0,0.609,0.0,2158592.0,0.0,19.0,2626973696.0,445972480.0,19988963328.0,10557165568.0,5978390.0,1885728.0
13-04 02:48:02,31.223,17.173,50.737,0.0,0.0,0.867,0.0,4190208.0,0.0,32.0,2627571712.0,445972480.0,20015079424.0,10530451456.0,5991340.0,1889671.0
13-04 02:48:03,31.806,15.039,52.290,0.0,0.0,0.864,0.0,1482752.0,0.0,24.0,2627858432.0,445972480.0,20037419008.0,10507825152.0,6330387.0,2021622.0
13-04 02:48:04,33.713,16.112,49.212,0.350,0.0,0.613,0.0,27295744.0,0.0,69.0,2629345280.0,445972480.0,20082577408.0,10461179904.0,5919813.0,1853139.0
13-04 02:48:05,34.450,16.924,47.251,0.515,0.0,0.859,4096.0,37588992.0,1.0,92.0,2630598656.0,445988864.0,20083470336.0,10459017216.0,6123680.0,1967880.0
13-04 02:48:06,33.020,16.510,49.444,0.0,0.0,1.027,0.0,4251648.0,0.0,32.0,2630074368.0,445988864.0,20109135872.0,10433875968.0,5987097.0,1904075.0
13-04 02:48:07,32.876,15.536,50.386,0.086,0.0,1.116,0.0,5541888.0,0.0,36.0,2631417856.0,445988864.0,20131790848.0,10409877504.0,6687310.0,2248087.0
13-04 02:48:08,32.316,17.133,49.958,0.0,0.0,0.594,0.0,2146304.0,0.0,20.0,2631921664.0,445988864.0,20155031552.0,10386132992.0,5985900.0,1903066.0
13-04 02:48:09,31.826,13.739,53.913,0.087,0.0,0.435,0.0,4313088.0,0.0,39.0,2632835072.0,446001152.0,20181471232.0,10358767616.0,5456431.0,1125206.0
13-04 02:48:10,32.451,12.383,54.996,0.171,0.0,0.0,0.0,8785920.0,0.0,69.0,2635161600.0,446001152.0,20206186496.0,10331725824.0,444406.0,239319.0
13-04 02:48:11,34.719,11.948,52.554,0.606,0.0,0.173,4096.0,34160640.0,1.0,116.0,2635399168.0,446017536.0,20232654848.0,10305003520.0,2260549.0,254348.0
13-04 02:48:12,32.195,12.383,55.252,0.171,0.0,0.0,0.0,6459392.0,0.0,58.0,2635227136.0,446017536.0,20260888576.0,10276941824.0,441764.0,234956.0
13-04 02:48:13,32.798,12.680,54.438,0.085,0.0,0.0,0.0,6459392.0,0.0,58.0,2635214848.0,446021632.0,20287594496.0,10250244096.0,442436.0,235315.0
13-04 02:48:14,10.799,4.762,74.660,9.779,0.0,0.0,4096.0,239968256.0,1.0,409.0,2637283328.0,446025728.0,20298125312.0,10237640704.0,147748.0,78899.0
13-04 02:48:15,0.251,0.752,83.124,15.873,0.0,0.0,0.0,273735680.0,0.0,460.0,2637266944.0,446029824.0,20298137600.0,10237640704.0,1181.0,1377.0
13-04 02:48:16,15.195,5.857,74.109,4.839,0.0,0.0,4096.0,142548992.0,1.0,237.0,2636685312.0,446029824.0,20311560192.0,10224799744.0,298260.0,161918.0
13-04 02:48:17,32.106,12.928,54.795,0.171,0.0,0.0,0.0,6471680.0,0.0,59.0,2637881344.0,446033920.0,20337725440.0,10197434368.0,442170.0,236317.0
13-04 02:48:18,31.795,12.735,55.299,0.171,0.0,0.0,0.0,6447104.0,0.0,57.0,2638516224.0,446038016.0,20364578816.0,10169942016.0,441086.0,234159.0
13-04 02:48:19,32.055,12.958,54.902,0.085,0.0,0.0,0.0,6459392.0,0.0,57.0,2638704640.0,446046208.0,20392382464.0,10141941760.0,442606.0,236930.0
13-04 02:48:20,31.534,12.168,56.213,0.086,0.0,0.0,0.0,6475776.0,0.0,60.0,2639163392.0,446046208.0,20420177920.0,10113687552.0,442764.0,237408.0
13-04 02:48:21,32.765,11.433,55.631,0.171,0.0,0.0,0.0,8585216.0,0.0,74.0,2640285696.0,446062592.0,20447563776.0,10085163008.0,587448.0,311428.0
13-04 02:48:22,32.330,11.608,55.976,0.086,0.0,0.0,0.0,6447104.0,0.0,57.0,2641465344.0,446062592.0,20474114048.0,10057433088.0,458375.0,251126.0
13-04 02:48:23,30.408,13.032,56.473,0.087,0.0,0.0,0.0,6455296.0,0.0,59.0,2640789504.0,446070784.0,20501098496.0,10031116288.0,440894.0,233985.0
13-04 02:48:24,32.713,13.018,54.100,0.169,0.0,0.0,0.0,6455296.0,0.0,57.0,2641494016.0,446074880.0,20529389568.0,10002116608.0,441892.0,235718.0
13-04 02:48:25,32.158,11.694,56.062,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,2643779584.0,446078976.0,20555292672.0,9973923840.0,443060.0,237919.0
13-04 02:48:26,32.208,11.255,56.364,0.087,0.0,0.087,0.0,6488064.0,0.0,58.0,2643365888.0,446078976.0,20582023168.0,9947607040.0,441920.0,235648.0
13-04 02:48:27,32.245,13.149,54.439,0.168,0.0,0.0,4096.0,6504448.0,1.0,62.0,2644123648.0,446091264.0,20608475136.0,9920385024.0,440900.0,234147.0
13-04 02:48:28,33.192,11.460,55.263,0.085,0.0,0.0,0.0,6467584.0,0.0,58.0,2645049344.0,446095360.0,20635561984.0,9892368384.0,443304.0,236749.0
13-04 02:48:29,31.745,12.0,55.915,0.255,0.0,0.085,0.0,8642560.0,0.0,80.0,2646646784.0,446099456.0,20664467456.0,9861861376.0,500879.0,266787.0
13-04 02:48:30,32.903,11.886,55.211,0.0,0.0,0.0,0.0,5537792.0,0.0,56.0,2646355968.0,446103552.0,20690595840.0,9836019712.0,461609.0,245598.0
13-04 02:48:31,32.570,12.299,54.962,0.170,0.0,0.0,0.0,6463488.0,0.0,57.0,2646835200.0,446111744.0,20717887488.0,9808240640.0,442877.0,236894.0
13-04 02:48:32,34.421,11.674,53.562,0.343,0.0,0.0,0.0,25157632.0,0.0,96.0,2647416832.0,446111744.0,20760559616.0,9764986880.0,442567.0,236161.0
13-04 02:48:33,34.182,13.995,51.145,0.679,0.0,0.0,4096.0,51929088.0,1.0,145.0,2649890816.0,446124032.0,20770172928.0,9752887296.0,441960.0,235687.0
13-04 02:48:34,31.865,11.313,56.649,0.173,0.0,0.0,0.0,8650752.0,0.0,77.0,2649903104.0,446124032.0,20799111168.0,9723936768.0,560323.0,299453.0
13-04 02:48:35,31.098,12.021,56.707,0.174,0.0,0.0,0.0,6508544.0,0.0,61.0,2651168768.0,446140416.0,20825890816.0,9695875072.0,470797.0,250059.0
13-04 02:48:36,33.049,12.095,54.770,0.085,0.0,0.0,0.0,6508544.0,0.0,59.0,2651598848.0,446140416.0,20852809728.0,9668526080.0,442647.0,236556.0
13-04 02:48:37,32.333,11.921,55.660,0.086,0.0,0.0,0.0,6483968.0,0.0,57.0,2652495872.0,446140416.0,20879691776.0,9640747008.0,442114.0,235598.0
13-04 02:48:38,32.594,12.116,55.034,0.256,0.0,0.0,0.0,6512640.0,0.0,60.0,2652663808.0,446148608.0,20907356160.0,9612906496.0,442723.0,237144.0
13-04 02:48:39,31.593,11.923,56.397,0.087,0.0,0.0,0.0,6463488.0,0.0,58.0,2653941760.0,446152704.0,20934074368.0,9584906240.0,167679.0,99811.0
13-04 02:48:40,30.697,12.415,56.548,0.340,0.0,0.0,0.0,6479872.0,0.0,60.0,2654728192.0,446164992.0,20962148352.0,9556033536.0,1996.0,2648.0
13-04 02:48:41,30.525,11.264,58.126,0.086,0.0,0.0,0.0,8650752.0,0.0,79.0,2655240192.0,446164992.0,20990889984.0,9526779904.0,2509.0,3708.0
13-04 02:48:42,31.142,11.419,57.353,0.087,0.0,0.0,0.0,6447104.0,0.0,57.0,2656047104.0,446164992.0,21017432064.0,9499430912.0,1654.0,1994.0
13-04 02:48:43,32.562,10.968,56.298,0.171,0.0,0.0,0.0,6455296.0,0.0,57.0,2657546240.0,446173184.0,21044576256.0,9470779392.0,2196.0,2824.0
13-04 02:48:44,31.158,11.488,57.267,0.087,0.0,0.0,0.0,6447104.0,0.0,59.0,2657730560.0,446177280.0,21072769024.0,9442398208.0,21364.0,23536.0
13-04 02:48:45,31.714,15.686,51.407,0.085,0.0,1.108,0.0,6676480.0,0.0,51.0,2660315136.0,446181376.0,21095403520.0,9417175040.0,4058174.0,1899367.0
13-04 02:48:46,33.476,17.506,47.737,0.427,0.0,0.854,4096.0,32165888.0,1.0,84.0,2659811328.0,446189568.0,21118681088.0,9394393088.0,4021985.0,1954772.0
13-04 02:48:47,31.705,15.853,51.414,0.086,0.0,0.943,0.0,1953792.0,0.0,19.0,2660868096.0,446193664.0,21142028288.0,9369985024.0,6008009.0,1964312.0
13-04 02:48:48,31.336,16.695,50.856,0.0,0.0,1.113,0.0,2158592.0,0.0,19.0,2659266560.0,446193664.0,21166096384.0,9347518464.0,6099204.0,2000411.0
13-04 02:48:49,31.972,16.160,50.912,0.0,0.0,0.956,0.0,2158592.0,0.0,19.0,2662506496.0,446193664.0,21189312512.0,9321062400.0,6146635.0,2023243.0
13-04 02:48:50,30.621,16.710,51.881,0.0,0.0,0.787,0.0,2158592.0,0.0,19.0,2661744640.0,446193664.0,21213454336.0,9297682432.0,6160850.0,2036774.0
13-04 02:48:51,27.672,16.724,48.017,6.638,0.0,0.948,8192.0,243806208.0,2.0,302.0,2663862272.0,446205952.0,21233426432.0,9275580416.0,6745853.0,2358523.0
13-04 02:48:52,18.912,11.831,56.995,11.572,0.0,0.691,4096.0,270594048.0,1.0,314.0,2664357888.0,446210048.0,21249118208.0,9259388928.0,2963959.0,1980446.0
13-04 02:48:53,19.897,12.521,58.662,8.319,0.0,0.600,4096.0,257855488.0,1.0,386.0,2668232704.0,446214144.0,21265252352.0,9239375872.0,3198379.0,2018613.0
13-04 02:48:54,32.542,15.932,50.763,0.0,0.0,0.763,0.0,2158592.0,0.0,19.0,2667679744.0,446218240.0,21288382464.0,9216794624.0,2570415.0,1915308.0
13-04 02:48:55,30.235,17.202,51.520,0.0,0.0,1.043,0.0,2154496.0,0.0,19.0,2669084672.0,446218240.0,21312245760.0,9191526400.0,6089787.0,2002597.0
13-04 02:48:56,32.244,15.563,51.333,0.0,0.0,0.860,0.0,2158592.0,0.0,19.0,2670927872.0,446222336.0,21335388160.0,9166536704.0,7979493.0,1925965.0
13-04 02:48:57,32.653,15.816,50.425,0.0,0.0,1.105,0.0,2166784.0,0.0,19.0,2670563328.0,446226432.0,21358776320.0,9143508992.0,6129660.0,1992152.0
13-04 02:48:58,31.728,17.025,50.473,0.172,0.0,0.602,0.0,2179072.0,0.0,22.0,2671390720.0,446230528.0,21382553600.0,9118900224.0,4115293.0,2014764.0
13-04 02:48:59,31.538,16.247,51.173,0.087,0.0,0.956,0.0,2174976.0,0.0,19.0,2672168960.0,446230528.0,21406547968.0,9094127616.0,6205690.0,2016250.0
13-04 02:49:00,30.783,16.435,52.0,0.0,0.0,0.783,0.0,4222976.0,0.0,35.0,2672840704.0,446230528.0,21431771136.0,9068232704.0,8058053.0,1994320.0
13-04 02:49:01,31.525,16.021,51.593,0.0,0.0,0.861,0.0,2158592.0,0.0,19.0,2674470912.0,446234624.0,21454897152.0,9043472384.0,8295938.0,2070639.0
13-04 02:49:02,30.503,16.811,51.646,0.0,0.0,1.040,0.0,962560.0,0.0,25.0,2673926144.0,446238720.0,21477351424.0,9021558784.0,8280124.0,1971549.0
13-04 02:49:03,32.483,15.646,50.850,0.0,0.0,1.020,0.0,2162688.0,0.0,19.0,2675933184.0,446238720.0,21500444672.0,8996458496.0,8222528.0,2095569.0
13-04 02:49:04,30.876,17.346,50.997,0.087,0.0,0.694,0.0,2170880.0,0.0,21.0,2676355072.0,446242816.0,21524271104.0,8972206080.0,8172876.0,2067357.0
13-04 02:49:05,32.014,15.128,51.803,0.0,0.0,1.055,0.0,2150400.0,0.0,20.0,2676359168.0,446242816.0,21548228608.0,8948244480.0,8146041.0,2008878.0
13-04 02:49:06,31.864,16.780,50.424,0.085,0.0,0.847,0.0,2162688.0,0.0,19.0,2677460992.0,446246912.0,21571629056.0,8923738112.0,6482322.0,2067113.0
13-04 02:49:07,31.510,16.319,51.302,0.0,0.0,0.868,0.0,2154496.0,0.0,19.0,2678427648.0,446246912.0,21595082752.0,8899317760.0,5866699.0,2002297.0
13-04 02:49:08,32.556,16.235,49.914,0.086,0.0,1.209,0.0,4194304.0,0.0,32.0,2677932032.0,446259200.0,21621379072.0,8873504768.0,8073398.0,2012297.0
13-04 02:49:09,30.837,16.388,51.894,0.0,0.0,0.881,0.0,2158592.0,0.0,19.0,2680905728.0,446267392.0,21644353536.0,8847548416.0,6286108.0,2092675.0
13-04 02:49:10,31.115,16.768,51.080,0.086,0.0,0.951,0.0,2187264.0,0.0,22.0,2680066048.0,446279680.0,21667872768.0,8824856576.0,6234123.0,2091796.0
13-04 02:49:11,30.078,16.827,52.136,0.0,0.0,0.959,0.0,2150400.0,0.0,19.0,2680131584.0,446279680.0,21691473920.0,8801189888.0,6234370.0,2037511.0
13-04 02:49:12,30.903,16.580,51.736,0.087,0.0,0.694,0.0,2158592.0,0.0,19.0,2681131008.0,446279680.0,21715791872.0,8775872512.0,6191479.0,2045337.0
13-04 02:49:13,31.271,16.924,51.031,0.086,0.0,0.687,0.0,2158592.0,0.0,19.0,2682064896.0,446283776.0,21738774528.0,8751951872.0,6360195.0,2101138.0
13-04 02:49:14,33.220,15.843,49.915,0.085,0.0,0.937,0.0,2285568.0,0.0,25.0,2683371520.0,446283776.0,21762441216.0,8726978560.0,8301344.0,2138383.0
13-04 02:49:15,32.599,14.714,51.894,0.0,0.0,0.793,0.0,5652480.0,0.0,29.0,2688274432.0,446291968.0,21785788416.0,8698720256.0,6442652.0,2175067.0
13-04 02:49:16,36.530,15.867,45.597,0.959,0.0,1.046,8192.0,66142208.0,2.0,145.0,2690932736.0,446304256.0,21857017856.0,8624820224.0,5970055.0,1884818.0
13-04 02:49:17,32.881,16.610,49.746,0.0,0.0,0.763,0.0,2220032.0,0.0,19.0,2689323008.0,446304256.0,21831802880.0,8651644928.0,6345419.0,2133165.0
13-04 02:49:18,32.189,16.309,50.730,0.0,0.0,0.773,0.0,2183168.0,0.0,21.0,2689966080.0,446304256.0,21856235520.0,8626569216.0,6133348.0,2000911.0
13-04 02:49:19,31.588,15.969,51.483,0.087,0.0,0.873,0.0,2162688.0,0.0,19.0,2690101248.0,446304256.0,21879259136.0,8603410432.0,6176062.0,2022965.0
13-04 02:49:20,31.747,16.176,51.211,0.0,0.0,0.865,0.0,2166784.0,0.0,22.0,2691166208.0,446304256.0,21902782464.0,8578822144.0,6213479.0,2064108.0
13-04 02:49:21,32.161,16.810,50.086,0.0,0.0,0.943,0.0,2150400.0,0.0,19.0,2691670016.0,446304256.0,21926580224.0,8554520576.0,6119941.0,1985912.0
13-04 02:49:22,32.350,16.045,50.824,0.173,0.0,0.607,0.0,2174976.0,0.0,21.0,2692816896.0,446308352.0,21950054400.0,8529895424.0,8145469.0,2037615.0
13-04 02:49:23,21.758,13.737,58.703,4.949,0.0,0.853,0.0,105009152.0,0.0,184.0,2694365184.0,446312448.0,21968191488.0,8510205952.0,5919368.0,1901074.0
13-04 02:49:24,5.565,2.824,75.914,15.615,0.0,0.083,0.0,271581184.0,0.0,438.0,2693136384.0,446312448.0,21971582976.0,8508043264.0,1900728.0,1272223.0
13-04 02:49:25,5.0,2.500,78.500,13.833,0.0,0.167,0.0,273678336.0,0.0,436.0,2693124096.0,446312448.0,21974642688.0,8504995840.0,712556.0,1252004.0
13-04 02:49:26,32.496,15.425,51.386,0.173,0.0,0.520,0.0,7127040.0,0.0,51.0,2693267456.0,446316544.0,21997670400.0,8481820672.0,2709048.0,1604234.0
13-04 02:49:27,29.192,18.332,50.738,0.0,0.0,1.738,0.0,0.0,0.0,0.0,2706104320.0,446316544.0,22019579904.0,8447074304.0,4266656.0,2043563.0
13-04 02:49:28,31.212,14.385,53.793,0.0,0.0,0.610,0.0,139264.0,0.0,8.0,2707161088.0,446320640.0,22040846336.0,8424747008.0,11264150.0,2548274.0
13-04 02:49:29,31.480,18.135,48.760,0.086,0.0,1.540,0.0,2027520.0,0.0,13.0,2707595264.0,446324736.0,22064906240.0,8400248832.0,4100464.0,2017789.0
13-04 02:49:30,31.521,15.633,51.997,0.0,0.0,0.850,0.0,2105344.0,0.0,15.0,2709254144.0,446324736.0,22087581696.0,8375914496.0,4677589.0,2237299.0
13-04 02:49:31,30.095,16.912,51.518,0.0,0.0,1.474,0.0,237568.0,0.0,12.0,2708799488.0,446324736.0,22109073408.0,8354877440.0,8752739.0,2344277.0
13-04 02:49:32,30.271,16.710,51.794,0.087,0.0,1.137,0.0,2039808.0,0.0,13.0,2709839872.0,446324736.0,22133137408.0,8329773056.0,7119597.0,1936661.0
13-04 02:49:33,32.624,17.036,49.744,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2710515712.0,446324736.0,22156726272.0,8305508352.0,11161260.0,2043236.0
13-04 02:49:34,32.383,15.717,51.036,0.0,0.0,0.864,0.0,2183168.0,0.0,21.0,2712289280.0,446328832.0,22180139008.0,8280317952.0,8414285.0,2102170.0
13-04 02:49:35,30.823,16.450,51.429,0.087,0.0,1.212,0.0,2056192.0,0.0,13.0,2712502272.0,446328832.0,22203731968.0,8256512000.0,6250108.0,2056841.0
13-04 02:49:36,31.320,15.703,51.941,0.086,0.0,0.949,0.0,225280.0,0.0,12.0,2712276992.0,446332928.0,22225534976.0,8234930176.0,8296047.0,2119565.0
13-04 02:49:37,31.004,16.157,51.965,0.0,0.0,0.873,0.0,2162688.0,0.0,19.0,2713358336.0,446332928.0,22248902656.0,8210481152.0,8222849.0,2028930.0
13-04 02:49:38,31.579,17.148,50.509,0.0,0.0,0.764,0.0,2166784.0,0.0,19.0,2713456640.0,446332928.0,22272720896.0,8186564608.0,6291735.0,2091044.0
13-04 02:49:39,32.991,16.068,50.342,0.0,0.0,0.598,0.0,2162688.0,0.0,19.0,2714157056.0,446332928.0,22296977408.0,8161607680.0,6842957.0,2075272.0
13-04 02:49:40,32.161,16.123,50.686,0.0,0.0,1.029,0.0,2174976.0,0.0,21.0,2716090368.0,446337024.0,22319448064.0,8137199616.0,7562636.0,2034312.0
13-04 02:49:41,32.738,16.327,50.085,0.085,0.0,0.765,0.0,2191360.0,0.0,22.0,2716553216.0,446337024.0,22342942720.0,8113242112.0,6224508.0,2069156.0
13-04 02:49:42,32.216,16.409,50.344,0.086,0.0,0.945,0.0,2154496.0,0.0,19.0,2716307456.0,446345216.0,22366830592.0,8089591808.0,6189500.0,2037344.0
13-04 02:49:43,30.882,17.042,51.384,0.0,0.0,0.692,0.0,4087808.0,0.0,28.0,2714767360.0,446345216.0,22393114624.0,8064847872.0,6087067.0,1966943.0
13-04 02:49:44,33.784,15.963,49.324,0.0,0.0,0.929,0.0,2265088.0,0.0,25.0,2717782016.0,446345216.0,22416003072.0,8038944768.0,6120815.0,1956543.0
13-04 02:49:45,32.502,16.165,50.215,0.0,0.0,1.118,0.0,2187264.0,0.0,22.0,2718277632.0,446345216.0,22439444480.0,8015007744.0,6260282.0,2110097.0
13-04 02:49:46,32.684,16.596,49.704,0.169,0.0,0.847,0.0,2183168.0,0.0,22.0,2718908416.0,446357504.0,22463119360.0,7990689792.0,6354351.0,2052527.0
13-04 02:49:47,31.732,17.153,50.515,0.0,0.0,0.600,0.0,2154496.0,0.0,19.0,2719498240.0,446357504.0,22487052288.0,7966167040.0,6174184.0,2088189.0
13-04 02:49:48,31.651,17.109,50.299,0.0,0.0,0.941,0.0,2228224.0,0.0,22.0,2720509952.0,446361600.0,22510624768.0,7941578752.0,6227033.0,2073992.0
13-04 02:49:49,32.189,16.738,50.300,0.086,0.0,0.687,0.0,2199552.0,0.0,22.0,2721591296.0,446361600.0,22533795840.0,7917326336.0,8355079.0,2124699.0
13-04 02:49:50,32.738,15.731,50.510,0.0,0.0,1.020,0.0,2154496.0,0.0,19.0,2721615872.0,446369792.0,22557847552.0,7893241856.0,6235960.0,2063859.0
13-04 02:49:51,32.542,16.186,50.0,0.0,0.0,1.271,0.0,2158592.0,0.0,19.0,2721681408.0,446377984.0,22581202944.0,7869812736.0,6353001.0,2112087.0
13-04 02:49:52,31.624,16.923,50.769,0.085,0.0,0.598,0.0,2162688.0,0.0,21.0,2723938304.0,446386176.0,22604271616.0,7844478976.0,6115166.0,1998116.0
13-04 02:49:53,31.979,15.730,51.253,0.0,0.0,1.037,0.0,2162688.0,0.0,19.0,2723586048.0,446390272.0,22627766272.0,7821332480.0,6163924.0,2031820.0
13-04 02:49:54,32.310,16.795,49.957,0.0,0.0,0.938,0.0,2154496.0,0.0,19.0,2723393536.0,446390272.0,22651793408.0,7797497856.0,6141891.0,2020979.0
13-04 02:49:55,33.076,15.550,49.656,0.687,0.0,1.031,0.0,59252736.0,0.0,112.0,2724847616.0,446390272.0,22675046400.0,7772790784.0,6111925.0,1987623.0
13-04 02:49:56,30.408,17.202,45.178,5.908,0.0,1.303,0.0,271581184.0,0.0,445.0,2725928960.0,446390272.0,22697095168.0,7749660672.0,7370572.0,2147637.0
13-04 02:49:57,20.958,12.489,56.715,9.239,0.0,0.599,0.0,269484032.0,0.0,431.0,2725187584.0,446390272.0,22713307136.0,7734190080.0,2215221.0,2068027.0
13-04 02:49:58,28.292,15.378,53.866,1.614,0.0,0.850,0.0,89518080.0,0.0,177.0,2726825984.0,446398464.0,22733627392.0,7712223232.0,3910275.0,1838214.0
13-04 02:49:59,32.167,16.212,50.512,0.085,0.0,1.024,0.0,4198400.0,0.0,34.0,2726645760.0,446402560.0,22759161856.0,7686864896.0,4116582.0,2009503.0
13-04 02:50:00,32.031,16.907,50.212,0.085,0.0,0.765,0.0,2273280.0,0.0,25.0,2728513536.0,446410752.0,22782435328.0,7661715456.0,8421802.0,2108575.0
13-04 02:50:01,31.426,16.652,50.897,0.085,0.0,0.939,0.0,2162688.0,0.0,19.0,2728542208.0,446410752.0,22806130688.0,7637991424.0,4091216.0,2004194.0
13-04 02:50:02,31.574,16.436,51.298,0.0,0.0,0.692,0.0,2166784.0,0.0,20.0,2729070592.0,446414848.0,22829596672.0,7613992960.0,4093734.0,2000302.0
13-04 02:50:03,32.328,16.499,50.084,0.0,0.0,1.089,0.0,2183168.0,0.0,20.0,2727510016.0,446414848.0,22854475776.0,7590674432.0,4086808.0,1978814.0
13-04 02:50:04,32.216,15.722,51.375,0.086,0.0,0.601,0.0,2183168.0,0.0,21.0,2730209280.0,446418944.0,22877630464.0,7564816384.0,5912375.0,1757244.0
13-04 02:50:05,32.642,16.149,50.432,0.0,0.0,0.777,0.0,2162688.0,0.0,19.0,2729938944.0,446418944.0,22900760576.0,7541956608.0,10167490.0,2052335.0
13-04 02:50:06,31.882,15.679,51.568,0.087,0.0,0.784,0.0,2162688.0,0.0,19.0,2731802624.0,446423040.0,22924574720.0,7516274688.0,8235774.0,2051481.0
13-04 02:50:07,33.420,15.065,50.216,0.0,0.0,1.299,0.0,2166784.0,0.0,19.0,2731696128.0,446423040.0,22947766272.0,7493189632.0,10188855.0,2031908.0
13-04 02:50:08,32.504,16.833,49.502,0.0,0.0,1.161,0.0,2150400.0,0.0,19.0,2732781568.0,446423040.0,22971486208.0,7468384256.0,8096084.0,1961671.0
13-04 02:50:09,33.103,15.517,50.603,0.0,0.0,0.776,0.0,2162688.0,0.0,19.0,2734022656.0,446427136.0,22994399232.0,7444226048.0,6045408.0,1756711.0
13-04 02:50:10,32.702,12.909,54.217,0.172,0.0,0.0,0.0,6492160.0,0.0,59.0,2734366720.0,446435328.0,23022059520.0,7416213504.0,56650.0,35453.0
13-04 02:50:11,31.911,11.945,55.973,0.171,0.0,0.0,0.0,7122944.0,0.0,75.0,2735747072.0,446439424.0,23050313728.0,7386574848.0,1923577.0,24987.0
13-04 02:50:12,30.345,11.983,57.586,0.086,0.0,0.0,0.0,6492160.0,0.0,61.0,2736340992.0,446447616.0,23077105664.0,7359180800.0,2694.0,3033.0
13-04 02:50:13,29.488,12.056,58.283,0.173,0.0,0.0,0.0,8622080.0,0.0,76.0,2736238592.0,446447616.0,23106478080.0,7329910784.0,3987.0,5373.0
13-04 02:50:14,31.040,12.210,56.664,0.086,0.0,0.0,0.0,9707520.0,0.0,68.0,2737717248.0,446455808.0,23132594176.0,7302307840.0,1367.0,1490.0
13-04 02:50:15,32.024,12.212,55.594,0.171,0.0,0.0,0.0,6434816.0,0.0,58.0,2738483200.0,446455808.0,23159320576.0,7274815488.0,2083.0,2911.0
13-04 02:50:16,31.682,11.956,56.106,0.256,0.0,0.0,0.0,9908224.0,0.0,69.0,2739310592.0,446476288.0,23186591744.0,7246696448.0,1896.0,2551.0
13-04 02:50:17,36.646,11.668,50.475,1.210,0.0,0.0,0.0,86880256.0,0.0,202.0,2741624832.0,446484480.0,23287246848.0,7143718912.0,20576.0,21634.0
13-04 02:50:18,32.994,12.299,53.944,0.763,0.0,0.0,0.0,28131328.0,0.0,108.0,2740473856.0,446484480.0,23236403200.0,7195713536.0,1985.0,2525.0
13-04 02:50:19,30.544,12.683,56.601,0.173,0.0,0.0,0.0,6467584.0,0.0,58.0,2741030912.0,446496768.0,23263895552.0,7167651840.0,1635.0,2364.0
13-04 02:50:20,31.756,11.446,56.713,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,2741907456.0,446500864.0,23290949632.0,7139717120.0,3133.0,4731.0
13-04 02:50:21,30.651,11.558,57.534,0.171,0.0,0.086,0.0,8605696.0,0.0,77.0,2743058432.0,446513152.0,23319642112.0,7109861376.0,2279.0,3096.0
13-04 02:50:22,32.225,12.447,55.158,0.171,0.0,0.0,0.0,6471680.0,0.0,60.0,2742575104.0,446521344.0,23347990528.0,7081988096.0,1875.0,2467.0
13-04 02:50:23,31.990,11.835,56.089,0.086,0.0,0.0,0.0,6483968.0,0.0,62.0,2743746560.0,446525440.0,23374655488.0,7054147584.0,1396.0,1556.0
13-04 02:50:24,31.538,12.479,55.812,0.171,0.0,0.0,0.0,6434816.0,0.0,57.0,2743652352.0,446525440.0,23401861120.0,7027036160.0,2294.0,3397.0
13-04 02:50:25,32.137,12.308,55.556,0.0,0.0,0.0,0.0,6447104.0,0.0,58.0,2745303040.0,446525440.0,23430098944.0,6997147648.0,2703.0,3989.0
13-04 02:50:26,29.658,11.795,58.376,0.171,0.0,0.0,0.0,8581120.0,0.0,76.0,2745708544.0,446537728.0,23458476032.0,6968352768.0,1956.0,2593.0
13-04 02:50:27,31.818,12.710,55.471,0.0,0.0,0.0,0.0,6443008.0,0.0,57.0,2747305984.0,446541824.0,23485747200.0,6939480064.0,20009.0,21176.0
13-04 02:50:28,7.550,3.188,75.755,13.507,0.0,0.0,0.0,258842624.0,0.0,411.0,2747969536.0,446545920.0,23492136960.0,6932422656.0,3291.0,3495.0
13-04 02:50:29,0.251,0.586,82.929,16.234,0.0,0.0,0.0,272629760.0,0.0,312.0,2748485632.0,446545920.0,23492136960.0,6931906560.0,3759.0,5378.0
13-04 02:50:30,18.591,7.555,69.779,4.075,0.0,0.0,0.0,115036160.0,0.0,193.0,2747277312.0,446545920.0,23508226048.0,6917025792.0,2861.0,3405.0
13-04 02:50:31,30.368,12.575,56.972,0.086,0.0,0.0,0.0,6488064.0,0.0,61.0,2749353984.0,446550016.0,23534383104.0,6888787968.0,1803.0,1829.0
13-04 02:50:32,29.585,11.851,58.478,0.087,0.0,0.0,0.0,8585216.0,0.0,73.0,2749546496.0,446562304.0,23563575296.0,6859390976.0,3081.0,4139.0
13-04 02:50:33,31.976,12.214,55.725,0.085,0.0,0.0,0.0,6463488.0,0.0,58.0,2749140992.0,446562304.0,23591346176.0,6832025600.0,3045.0,4101.0
13-04 02:50:34,32.767,11.715,55.348,0.170,0.0,0.0,0.0,6467584.0,0.0,59.0,2751086592.0,446570496.0,23618154496.0,6803263488.0,19977.0,20528.0
13-04 02:50:35,30.163,11.911,57.841,0.086,0.0,0.0,0.0,7753728.0,0.0,77.0,2750742528.0,446574592.0,23646494720.0,6775263232.0,2735.0,3430.0
13-04 02:50:36,31.959,12.027,55.928,0.086,0.0,0.0,0.0,6496256.0,0.0,60.0,2751832064.0,446574592.0,23673929728.0,6746738688.0,2688.0,3156.0
13-04 02:50:37,30.855,13.162,55.812,0.171,0.0,0.0,0.0,6463488.0,0.0,58.0,2753769472.0,446578688.0,23700717568.0,6718009344.0,2910.0,4023.0
13-04 02:50:38,31.310,11.795,56.808,0.087,0.0,0.0,0.0,6443008.0,0.0,57.0,2753794048.0,446582784.0,23727656960.0,6691041280.0,2581.0,3693.0
13-04 02:50:39,31.552,11.897,56.466,0.086,0.0,0.0,0.0,6455296.0,0.0,57.0,2753839104.0,446595072.0,23756394496.0,6662246400.0,19280.0,19986.0
13-04 02:50:40,30.034,11.790,57.917,0.258,0.0,0.0,0.0,8486912.0,0.0,72.0,2755117056.0,446611456.0,23785259008.0,6632087552.0,1679.0,1879.0
13-04 02:50:41,32.614,11.562,55.220,0.604,0.0,0.0,0.0,29609984.0,0.0,110.0,2756857856.0,446615552.0,23832244224.0,6583357440.0,3304.0,4978.0
13-04 02:50:42,35.269,11.352,52.426,0.867,0.0,0.087,0.0,57978880.0,0.0,155.0,2757808128.0,446623744.0,23837310976.0,6577332224.0,19438.0,20120.0
13-04 02:50:43,31.601,12.436,55.792,0.170,0.0,0.0,0.0,6459392.0,0.0,57.0,2758606848.0,446631936.0,23864467456.0,6549368832.0,2289.0,3468.0
13-04 02:50:44,5.546,1.933,92.521,0.0,0.0,0.0,0.0,2043904.0,0.0,20.0,2758766592.0,446636032.0,23871795200.0,6541877248.0,2509.0,3709.0
13-04 02:50:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2758762496.0,446636032.0,23871799296.0,6541877248.0,2374.0,3163.0
13-04 02:50:46,0.167,0.250,99.416,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2758758400.0,446640128.0,23871799296.0,6541877248.0,1221.0,1531.0
13-04 02:50:47,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758758400.0,446640128.0,23871799296.0,6541877248.0,20519.0,20503.0
13-04 02:50:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758754304.0,446640128.0,23871803392.0,6541877248.0,3405.0,4009.0
13-04 02:50:49,0.251,0.167,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759397376.0,446640128.0,23871803392.0,6541234176.0,20299.0,19984.0
13-04 02:50:50,0.084,0.334,99.582,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,2759397376.0,446640128.0,23871803392.0,6541234176.0,4220.0,5423.0
13-04 02:50:51,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759397376.0,446640128.0,23871803392.0,6541234176.0,3101.0,3285.0
13-04 02:50:52,0.084,0.167,99.665,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2759393280.0,446644224.0,23871803392.0,6541234176.0,4735.0,6414.0
13-04 02:50:53,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759385088.0,446644224.0,23871811584.0,6541234176.0,2122.0,1763.0
13-04 02:50:54,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758623232.0,446644224.0,23871811584.0,6541996032.0,3120.0,3364.0
13-04 02:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,2758619136.0,446644224.0,23871815680.0,6541996032.0,2279.0,1871.0
13-04 02:50:56,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758619136.0,446644224.0,23871815680.0,6541996032.0,3578.0,4119.0
13-04 02:50:57,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758619136.0,446644224.0,23871815680.0,6541996032.0,1790.0,2501.0
13-04 02:50:58,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2758610944.0,446652416.0,23871815680.0,6541996032.0,4559.0,5624.0
13-04 02:50:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758610944.0,446652416.0,23871815680.0,6541996032.0,1076.0,1261.0
13-04 02:51:00,0.250,0.167,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2758606848.0,446652416.0,23871819776.0,6541996032.0,4167.0,6368.0
13-04 02:51:01,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758606848.0,446652416.0,23871819776.0,6541996032.0,1861.0,2498.0
13-04 02:51:02,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758602752.0,446652416.0,23871823872.0,6541996032.0,1342.0,1472.0
13-04 02:51:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758602752.0,446652416.0,23871823872.0,6541996032.0,1827.0,2435.0
13-04 02:51:04,0.250,0.250,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2758594560.0,446656512.0,23871827968.0,6541996032.0,4471.0,5813.0
13-04 02:51:05,0.084,0.502,93.896,5.518,0.0,0.0,0.0,233639936.0,0.0,270.0,2758590464.0,446656512.0,23871832064.0,6541996032.0,2252.0,1962.0
13-04 02:51:06,0.084,0.167,99.749,0.0,0.0,0.0,0.0,58183680.0,0.0,82.0,2758582272.0,446656512.0,23871832064.0,6542004224.0,1860.0,1709.0
13-04 02:51:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758582272.0,446656512.0,23871832064.0,6542004224.0,4048.0,5314.0
13-04 02:51:08,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758582272.0,446656512.0,23871832064.0,6542004224.0,2220.0,2053.0
13-04 02:51:09,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759221248.0,446656512.0,23871836160.0,6541361152.0,22584.0,24504.0
13-04 02:51:10,0.084,0.167,99.582,0.167,0.0,0.0,0.0,73728.0,0.0,6.0,2759217152.0,446660608.0,23871836160.0,6541361152.0,1925.0,1776.0
13-04 02:51:11,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759340032.0,446660608.0,23871840256.0,6541234176.0,2580.0,2840.0
13-04 02:51:12,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759340032.0,446660608.0,23871840256.0,6541234176.0,2774.0,3035.0
13-04 02:51:13,0.250,0.250,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759335936.0,446660608.0,23871844352.0,6541234176.0,2710.0,3852.0
13-04 02:51:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759335936.0,446660608.0,23871844352.0,6541234176.0,1880.0,2098.0
13-04 02:51:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759335936.0,446660608.0,23871844352.0,6541234176.0,2615.0,3786.0
13-04 02:51:16,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2759331840.0,446664704.0,23871844352.0,6541234176.0,2289.0,3533.0
13-04 02:51:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759327744.0,446664704.0,23871848448.0,6541234176.0,2939.0,4215.0
13-04 02:51:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759327744.0,446664704.0,23871848448.0,6541234176.0,1850.0,2544.0
13-04 02:51:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759327744.0,446664704.0,23871848448.0,6541234176.0,1840.0,2049.0
13-04 02:51:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759323648.0,446664704.0,23871852544.0,6541234176.0,1850.0,2543.0
13-04 02:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759315456.0,446664704.0,23871852544.0,6541242368.0,1862.0,2459.0
13-04 02:51:22,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2759311360.0,446668800.0,23871852544.0,6541242368.0,3264.0,4864.0
13-04 02:51:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759311360.0,446668800.0,23871852544.0,6541242368.0,2715.0,3876.0
13-04 02:51:24,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759180288.0,446668800.0,23871856640.0,6541369344.0,3451.0,5196.0
13-04 02:51:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759176192.0,446668800.0,23871860736.0,6541369344.0,1796.0,2458.0
13-04 02:51:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759176192.0,446668800.0,23871860736.0,6541369344.0,1342.0,1472.0
13-04 02:51:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759176192.0,446668800.0,23871860736.0,6541369344.0,1236.0,1328.0
13-04 02:51:28,0.249,0.332,99.252,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2759172096.0,446672896.0,23871860736.0,6541369344.0,3262.0,3421.0
13-04 02:51:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760073216.0,446672896.0,23871864832.0,6540464128.0,3489.0,4689.0
13-04 02:51:30,0.0,0.084,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2760065024.0,446672896.0,23871864832.0,6540472320.0,3011.0,4011.0
13-04 02:51:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760065024.0,446672896.0,23871864832.0,6540472320.0,3170.0,4247.0
13-04 02:51:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760065024.0,446672896.0,23871864832.0,6540472320.0,4319.0,6415.0
13-04 02:51:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760048640.0,446672896.0,23871873024.0,6540480512.0,1763.0,1780.0
13-04 02:51:34,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2760163328.0,446681088.0,23871877120.0,6540353536.0,2795.0,3442.0
13-04 02:51:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2760163328.0,446681088.0,23871877120.0,6540353536.0,1929.0,1871.0
13-04 02:51:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760163328.0,446681088.0,23871877120.0,6540353536.0,1928.0,1909.0
13-04 02:51:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760159232.0,446681088.0,23871881216.0,6540353536.0,3137.0,4117.0
13-04 02:51:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760159232.0,446681088.0,23871881216.0,6540353536.0,2391.0,2866.0
13-04 02:51:39,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2760155136.0,446685184.0,23871881216.0,6540353536.0,20871.0,22460.0
13-04 02:51:40,0.250,0.083,99.667,0.0,0.0,0.0,0.0,90112.0,0.0,9.0,2760155136.0,446685184.0,23871881216.0,6540353536.0,2727.0,4030.0
13-04 02:51:41,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760151040.0,446685184.0,23871885312.0,6540353536.0,2550.0,3652.0
13-04 02:51:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760151040.0,446685184.0,23871885312.0,6540353536.0,1862.0,2459.0
13-04 02:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760151040.0,446685184.0,23871885312.0,6540353536.0,1347.0,1468.0
13-04 02:51:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760151040.0,446685184.0,23871885312.0,6540353536.0,1986.0,2110.0
13-04 02:51:45,0.083,0.083,99.584,0.250,0.0,0.0,0.0,61440.0,0.0,6.0,2760142848.0,446689280.0,23871889408.0,6540353536.0,1956.0,2592.0
13-04 02:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760138752.0,446689280.0,23871893504.0,6540353536.0,2661.0,3898.0
13-04 02:51:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760138752.0,446689280.0,23871893504.0,6540353536.0,4075.0,5287.0
13-04 02:51:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760138752.0,446689280.0,23871893504.0,6540353536.0,3291.0,3932.0
13-04 02:51:49,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760142848.0,446689280.0,23871897600.0,6540345344.0,3745.0,4564.0
13-04 02:51:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2760134656.0,446689280.0,23871897600.0,6540353536.0,2124.0,1763.0
13-04 02:51:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2760130560.0,446693376.0,23871897600.0,6540353536.0,2828.0,2991.0
13-04 02:51:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760130560.0,446693376.0,23871897600.0,6540353536.0,2934.0,2975.0
13-04 02:51:53,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760126464.0,446693376.0,23871901696.0,6540353536.0,2914.0,3089.0
13-04 02:51:54,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760122368.0,446693376.0,23871905792.0,6540353536.0,3467.0,3667.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2760122368.0,446693376.0,23871905792.0,6540353536.0,3392.0,4052.0
13-04 02:51:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760122368.0,446693376.0,23871905792.0,6540353536.0,2867.0,3039.0
13-04 02:51:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2760114176.0,446697472.0,23871909888.0,6540353536.0,3918.0,6035.0
13-04 02:51:58,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760114176.0,446697472.0,23871909888.0,6540353536.0,3449.0,3508.0
13-04 02:51:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760114176.0,446697472.0,23871909888.0,6540353536.0,1706.0,1896.0
13-04 02:52:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2760114176.0,446697472.0,23871909888.0,6540353536.0,1730.0,2429.0
13-04 02:52:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760110080.0,446697472.0,23871913984.0,6540353536.0,2090.0,2774.0
13-04 02:52:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760110080.0,446697472.0,23871913984.0,6540353536.0,3364.0,5021.0
13-04 02:52:03,0.083,0.083,99.583,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2760105984.0,446701568.0,23871913984.0,6540353536.0,2764.0,3871.0
13-04 02:52:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2760101888.0,446701568.0,23871918080.0,6540353536.0,4332.0,5714.0
13-04 02:52:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2760097792.0,446701568.0,23871922176.0,6540353536.0,2840.0,3132.0
13-04 02:52:06,2.931,0.754,96.315,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2773127168.0,446701568.0,23871963136.0,6527283200.0,16868.0,17688.0
13-04 02:52:07,0.919,0.585,97.828,0.668,0.0,0.0,0.0,0.0,0.0,0.0,2783797248.0,446701568.0,23871967232.0,6516609024.0,126948.0,120139.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-19.csv <==
13-04 02:31:14,1.530,0.737,97.657,0.046,0.0,0.030,4908.105,1474013.495,0.708,12.159,978157568.0,435142656.0,771006464.0,31434768384.0,0.0,0.0
13-04 02:31:15,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979091456.0,435142656.0,771010560.0,31433830400.0,1955.0,2789.0
13-04 02:31:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,979218432.0,435142656.0,771010560.0,31433703424.0,1790.0,2393.0
13-04 02:31:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979214336.0,435142656.0,771014656.0,31433703424.0,1872.0,2047.0
13-04 02:31:18,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979206144.0,435142656.0,771014656.0,31433711616.0,3164.0,4731.0
13-04 02:31:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979333120.0,435142656.0,771014656.0,31433584640.0,1956.0,2485.0
13-04 02:31:20,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,979333120.0,435142656.0,771014656.0,31433584640.0,3157.0,5021.0
13-04 02:31:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,5.0,979333120.0,435142656.0,771014656.0,31433584640.0,3142.0,2641.0
13-04 02:31:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979320832.0,435142656.0,771018752.0,31433592832.0,3787.0,4435.0
13-04 02:31:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979443712.0,435142656.0,771022848.0,31433465856.0,2162.0,2502.0
13-04 02:31:24,0.333,0.333,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979443712.0,435142656.0,771022848.0,31433465856.0,2056.0,2642.0
13-04 02:31:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979435520.0,435142656.0,771022848.0,31433474048.0,1436.0,1563.0
13-04 02:31:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,53248.0,0.0,10.0,979431424.0,435150848.0,771018752.0,31433474048.0,1856.0,2460.0
13-04 02:31:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979423232.0,435150848.0,771026944.0,31433474048.0,4321.0,6526.0
13-04 02:31:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979550208.0,435150848.0,771026944.0,31433347072.0,1207.0,1220.0
13-04 02:31:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979550208.0,435150848.0,771026944.0,31433347072.0,3337.0,4192.0
13-04 02:31:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979550208.0,435150848.0,771026944.0,31433347072.0,2471.0,2926.0
13-04 02:31:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,979550208.0,435150848.0,771026944.0,31433347072.0,2617.0,3088.0
13-04 02:31:32,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,980008960.0,435154944.0,771031040.0,31432880128.0,1863.0,1829.0
13-04 02:31:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979804160.0,435154944.0,771031040.0,31433084928.0,5480.0,6619.0
13-04 02:31:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979927040.0,435154944.0,771035136.0,31432957952.0,2471.0,2992.0
13-04 02:31:35,0.250,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979927040.0,435154944.0,771035136.0,31432957952.0,3719.0,5287.0
13-04 02:31:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,979927040.0,435154944.0,771035136.0,31432957952.0,3779.0,5262.0
13-04 02:31:37,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979927040.0,435154944.0,771035136.0,31432957952.0,1817.0,1822.0
13-04 02:31:38,0.167,0.083,99.584,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,979927040.0,435154944.0,771035136.0,31432957952.0,2141.0,2165.0
13-04 02:31:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979922944.0,435154944.0,771039232.0,31432957952.0,1956.0,2550.0
13-04 02:31:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979922944.0,435154944.0,771039232.0,31432957952.0,3103.0,4768.0
13-04 02:31:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,11.0,979922944.0,435154944.0,771039232.0,31432957952.0,1268.0,1332.0
13-04 02:31:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979914752.0,435154944.0,771039232.0,31432966144.0,16274.0,17495.0
13-04 02:31:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979906560.0,435154944.0,771047424.0,31432966144.0,2276.0,2960.0
13-04 02:31:44,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,979902464.0,435154944.0,771051520.0,31432966144.0,2610.0,3628.0
13-04 02:31:45,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979902464.0,435154944.0,771051520.0,31432966144.0,2056.0,2683.0
13-04 02:31:46,0.166,0.166,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,979902464.0,435154944.0,771051520.0,31432966144.0,1790.0,2472.0
13-04 02:31:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979898368.0,435154944.0,771055616.0,31432966144.0,16399.0,16453.0
13-04 02:31:48,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979898368.0,435154944.0,771055616.0,31432966144.0,4290.0,4898.0
13-04 02:31:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,979898368.0,435154944.0,771055616.0,31432966144.0,3326.0,4022.0
13-04 02:31:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,979894272.0,435159040.0,771055616.0,31432966144.0,16918.0,17530.0
13-04 02:31:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,979894272.0,435163136.0,771051520.0,31432966144.0,3392.0,3985.0
13-04 02:31:52,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980131840.0,435163136.0,771055616.0,31432724480.0,2273.0,1847.0
13-04 02:31:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980275200.0,435163136.0,771059712.0,31432577024.0,2788.0,2460.0
13-04 02:31:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980275200.0,435163136.0,771059712.0,31432577024.0,2808.0,2998.0
13-04 02:31:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980271104.0,435163136.0,771063808.0,31432577024.0,2767.0,2987.0
13-04 02:31:56,0.167,0.250,99.500,0.083,0.0,0.0,0.0,110592.0,0.0,8.0,980258816.0,435167232.0,771063808.0,31432585216.0,4015.0,5113.0
13-04 02:31:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980258816.0,435167232.0,771063808.0,31432585216.0,2928.0,4085.0
13-04 02:31:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980258816.0,435167232.0,771063808.0,31432585216.0,4918.0,6030.0
13-04 02:31:59,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980254720.0,435167232.0,771067904.0,31432585216.0,1296.0,1465.0
13-04 02:32:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980254720.0,435167232.0,771067904.0,31432585216.0,2450.0,3561.0
13-04 02:32:01,0.083,0.333,99.584,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,980254720.0,435167232.0,771067904.0,31432585216.0,1896.0,2551.0
13-04 02:32:02,0.0,0.250,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,980250624.0,435171328.0,771067904.0,31432585216.0,1268.0,1332.0
13-04 02:32:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980246528.0,435171328.0,771072000.0,31432585216.0,5807.0,7447.0
13-04 02:32:04,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,980242432.0,435171328.0,771076096.0,31432585216.0,3233.0,4049.0
13-04 02:32:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980242432.0,435171328.0,771076096.0,31432585216.0,2086.0,1871.0
13-04 02:32:06,0.584,0.167,99.249,0.0,0.0,0.0,0.0,151552.0,0.0,17.0,980242432.0,435175424.0,771072000.0,31432585216.0,10874.0,10321.0
13-04 02:32:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980365312.0,435175424.0,771076096.0,31432458240.0,1860.0,1709.0
13-04 02:32:08,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,980357120.0,435183616.0,771076096.0,31432458240.0,5352.0,5661.0
13-04 02:32:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980357120.0,435183616.0,771076096.0,31432458240.0,3494.0,4298.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980340736.0,435183616.0,771076096.0,31432474624.0,2774.0,3130.0
13-04 02:32:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,980336640.0,435183616.0,771080192.0,31432474624.0,3323.0,4192.0
13-04 02:32:12,0.334,0.500,99.166,0.0,0.0,0.0,36864.0,397312.0,2.0,30.0,984678400.0,435187712.0,771076096.0,31428132864.0,73933.0,111249.0
13-04 02:32:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,984543232.0,435187712.0,771473408.0,31427870720.0,4172.0,5380.0
13-04 02:32:14,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,984539136.0,435191808.0,771473408.0,31427870720.0,1730.0,2364.0
13-04 02:32:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,984535040.0,435191808.0,771477504.0,31427870720.0,1408.0,1538.0
13-04 02:32:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,984535040.0,435191808.0,771477504.0,31427870720.0,1767.0,2393.0
13-04 02:32:17,0.835,0.501,98.663,0.0,0.0,0.0,0.0,1163264.0,0.0,174.0,994172928.0,435195904.0,771493888.0,31418212352.0,75101.0,78936.0
13-04 02:32:18,4.431,1.171,94.314,0.084,0.0,0.0,0.0,258048.0,0.0,24.0,1036943360.0,435195904.0,771895296.0,31375040512.0,33143.0,28112.0
13-04 02:32:19,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1036873728.0,435195904.0,772001792.0,31375003648.0,17774.0,19064.0
13-04 02:32:20,0.335,0.167,99.331,0.167,0.0,0.0,0.0,753664.0,0.0,74.0,1037123584.0,435208192.0,771993600.0,31374749696.0,69579.0,52090.0
13-04 02:32:21,5.175,1.753,93.072,0.0,0.0,0.0,0.0,811008.0,0.0,144.0,1091633152.0,435216384.0,772231168.0,31319994368.0,62852.0,78271.0
13-04 02:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1092562944.0,435216384.0,772513792.0,31318781952.0,16064.0,18134.0
13-04 02:32:23,0.335,0.084,99.582,0.0,0.0,0.0,0.0,618496.0,0.0,44.0,1092562944.0,435216384.0,772513792.0,31318781952.0,42537.0,28845.0
13-04 02:32:24,1.425,1.509,96.899,0.084,0.0,0.084,0.0,839680.0,0.0,165.0,1100808192.0,435216384.0,772669440.0,31310381056.0,61054.0,50758.0
13-04 02:32:25,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1100988416.0,435216384.0,772820992.0,31310049280.0,20380.0,17776.0
13-04 02:32:26,0.167,0.167,99.417,0.250,0.0,0.0,0.0,229376.0,0.0,23.0,1100988416.0,435220480.0,772816896.0,31310049280.0,30121.0,19800.0
13-04 02:32:27,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1101041664.0,435220480.0,772890624.0,31309922304.0,11338.0,20045.0
13-04 02:32:28,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1101041664.0,435220480.0,772890624.0,31309922304.0,15516.0,20409.0
13-04 02:32:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1101168640.0,435220480.0,772890624.0,31309795328.0,14861.0,12124.0
13-04 02:32:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1101168640.0,435220480.0,772890624.0,31309795328.0,3231.0,4391.0
13-04 02:32:31,0.250,0.0,99.750,0.0,0.0,0.0,0.0,1212416.0,0.0,61.0,1101180928.0,435224576.0,772890624.0,31309778944.0,1763.0,1780.0
13-04 02:32:32,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1100959744.0,435228672.0,772894720.0,31309991936.0,1737.0,1829.0
13-04 02:32:33,7.294,5.004,87.447,0.0,0.0,0.254,0.0,0.0,0.0,0.0,1117020160.0,435228672.0,777912320.0,31288913920.0,829396.0,822411.0
13-04 02:32:34,20.051,9.556,69.881,0.0,0.0,0.512,0.0,2187264.0,0.0,24.0,1162833920.0,435228672.0,793497600.0,31227514880.0,3126731.0,1034762.0
13-04 02:32:35,20.0,10.295,69.451,0.0,0.0,0.253,0.0,2150400.0,0.0,22.0,1176481792.0,435236864.0,808751104.0,31198605312.0,3123971.0,1029972.0
13-04 02:32:36,18.750,10.017,70.719,0.086,0.0,0.428,0.0,2174976.0,0.0,23.0,1188257792.0,435236864.0,823599104.0,31171981312.0,3124761.0,1029325.0
13-04 02:32:37,20.455,9.596,69.529,0.0,0.0,0.421,0.0,2166784.0,0.0,20.0,1200259072.0,435236864.0,840327168.0,31143251968.0,3127213.0,1031115.0
13-04 02:32:38,19.247,9.752,70.145,0.171,0.0,0.684,0.0,2174976.0,0.0,22.0,1212846080.0,435240960.0,855502848.0,31115485184.0,3127081.0,1031987.0
13-04 02:32:39,20.455,9.680,69.444,0.0,0.0,0.421,0.0,2158592.0,0.0,20.0,1223712768.0,435245056.0,870772736.0,31089344512.0,3125031.0,1024543.0
13-04 02:32:40,19.795,9.471,70.392,0.0,0.0,0.341,0.0,2154496.0,0.0,20.0,1225551872.0,435249152.0,886325248.0,31071948800.0,3122126.0,1025214.0
13-04 02:32:41,20.067,10.202,69.309,0.0,0.0,0.422,0.0,2162688.0,0.0,19.0,1243918336.0,435249152.0,901513216.0,31038394368.0,3123270.0,1024993.0
13-04 02:32:42,18.127,10.739,70.790,0.086,0.0,0.258,0.0,2154496.0,0.0,19.0,1250152448.0,435249152.0,917168128.0,31016505344.0,3140575.0,1041707.0
13-04 02:32:43,19.631,10.570,69.295,0.084,0.0,0.419,0.0,2174976.0,0.0,20.0,1260077056.0,435249152.0,932782080.0,30990966784.0,3125105.0,1028716.0
13-04 02:32:44,20.506,9.620,69.451,0.084,0.0,0.338,0.0,2170880.0,0.0,21.0,1261322240.0,435257344.0,948289536.0,30974205952.0,3121746.0,1025865.0
13-04 02:32:45,19.679,10.135,69.764,0.084,0.0,0.338,0.0,2162688.0,0.0,19.0,1275367424.0,435257344.0,963448832.0,30945001472.0,3132210.0,1030652.0
13-04 02:32:46,20.068,9.568,69.941,0.0,0.0,0.423,0.0,2195456.0,0.0,22.0,1283059712.0,435257344.0,979120128.0,30921637888.0,3121486.0,1024424.0
13-04 02:32:47,20.017,10.261,69.302,0.0,0.0,0.421,0.0,2183168.0,0.0,19.0,1291079680.0,435261440.0,994848768.0,30897885184.0,3124570.0,1024782.0
13-04 02:32:48,19.064,10.298,70.128,0.085,0.0,0.426,0.0,2166784.0,0.0,19.0,1300762624.0,435269632.0,1010315264.0,30872727552.0,3126184.0,1025520.0
13-04 02:32:49,19.765,10.177,69.386,0.0,0.0,0.673,0.0,2170880.0,0.0,19.0,1309458432.0,435277824.0,1025101824.0,30849236992.0,3125240.0,1025478.0
13-04 02:32:50,18.946,10.450,70.008,0.085,0.0,0.510,0.0,2179072.0,0.0,21.0,1317158912.0,435281920.0,1040760832.0,30825873408.0,3125602.0,1026700.0
13-04 02:32:51,18.669,9.680,71.392,0.0,0.0,0.259,0.0,2260992.0,0.0,29.0,1324523520.0,435286016.0,1056137216.0,30803128320.0,3125442.0,1024545.0
13-04 02:32:52,20.085,9.702,69.532,0.085,0.0,0.596,0.0,2236416.0,0.0,19.0,1331027968.0,435286016.0,1071472640.0,30781288448.0,3126268.0,1027600.0
13-04 02:32:53,19.254,9.924,70.229,0.0,0.0,0.594,0.0,2166784.0,0.0,20.0,1333174272.0,435286016.0,1087356928.0,30763257856.0,3126934.0,1028140.0
13-04 02:32:54,19.881,10.025,69.669,0.0,0.0,0.425,0.0,2166784.0,0.0,19.0,1347616768.0,435290112.0,1102766080.0,30733402112.0,3125396.0,1026398.0
13-04 02:32:55,18.928,9.507,71.219,0.086,0.0,0.259,0.0,2166784.0,0.0,19.0,1347395584.0,435294208.0,1117855744.0,30718529536.0,3124071.0,1024825.0
13-04 02:32:56,20.805,9.480,69.128,0.168,0.0,0.419,0.0,2215936.0,0.0,25.0,1356070912.0,435298304.0,1134125056.0,30693580800.0,3130130.0,1030037.0
13-04 02:32:57,18.772,9.170,71.367,0.0,0.0,0.692,0.0,2195456.0,0.0,19.0,1363902464.0,435302400.0,1148547072.0,30671323136.0,3141216.0,1041523.0
13-04 02:32:58,18.430,10.580,70.478,0.0,0.0,0.512,0.0,2166784.0,0.0,19.0,1364217856.0,435306496.0,1165271040.0,30654279680.0,3125533.0,1025341.0
13-04 02:32:59,19.133,10.459,70.068,0.0,0.0,0.340,0.0,2166784.0,0.0,20.0,1382031360.0,435314688.0,1180446720.0,30621282304.0,3122975.0,1020385.0
13-04 02:33:00,20.085,9.191,70.128,0.085,0.0,0.511,0.0,2170880.0,0.0,20.0,1396097024.0,435318784.0,1195835392.0,30591823872.0,3128222.0,1028901.0
13-04 02:33:01,19.105,9.380,69.449,1.635,0.0,0.430,4096.0,61919232.0,1.0,153.0,1399783424.0,435331072.0,1210859520.0,30573101056.0,3126392.0,1025932.0
13-04 02:33:02,18.182,10.025,64.826,6.372,0.0,0.595,8192.0,266604544.0,2.0,512.0,1409318912.0,435339264.0,1224806400.0,30549610496.0,2977382.0,946849.0
13-04 02:33:03,20.339,10.339,66.949,1.864,0.0,0.508,0.0,74530816.0,0.0,169.0,1428660224.0,435347456.0,1242320896.0,30512746496.0,3270376.0,1102464.0
13-04 02:33:04,19.316,9.658,70.598,0.0,0.0,0.427,0.0,2166784.0,0.0,19.0,1432903680.0,435347456.0,1258012672.0,30492811264.0,3127172.0,1027946.0
13-04 02:33:05,19.461,10.447,69.419,0.084,0.0,0.590,4096.0,2174976.0,1.0,19.0,1433186304.0,435351552.0,1273376768.0,30477160448.0,3120250.0,1020717.0
13-04 02:33:06,20.153,9.439,69.898,0.0,0.0,0.510,0.0,2170880.0,0.0,19.0,1434259456.0,435355648.0,1289568256.0,30459891712.0,3122113.0,1023759.0
13-04 02:33:07,20.287,9.383,69.822,0.0,0.0,0.507,0.0,2162688.0,0.0,19.0,1446526976.0,435355648.0,1304219648.0,30432972800.0,3122112.0,1022954.0
13-04 02:33:08,18.723,10.638,70.043,0.170,0.0,0.426,0.0,2183168.0,0.0,21.0,1455607808.0,435363840.0,1320271872.0,30407831552.0,3127188.0,1026244.0
13-04 02:33:09,19.591,9.796,70.273,0.0,0.0,0.341,0.0,2203648.0,0.0,22.0,1464053760.0,435363840.0,1336078336.0,30383579136.0,3123122.0,1024442.0
13-04 02:33:10,18.412,11.571,69.510,0.084,0.0,0.422,0.0,2162688.0,0.0,19.0,1466535936.0,435367936.0,1351749632.0,30365421568.0,3122480.0,1024045.0
13-04 02:33:11,19.322,10.424,69.831,0.0,0.0,0.424,0.0,2170880.0,0.0,20.0,1473388544.0,435380224.0,1366597632.0,30343708672.0,3124047.0,1025827.0
13-04 02:33:12,19.525,10.102,69.694,0.085,0.0,0.594,0.0,2166784.0,0.0,20.0,1483382784.0,435384320.0,1381552128.0,30318755840.0,3158451.0,1060808.0
13-04 02:33:13,19.169,10.433,70.059,0.0,0.0,0.339,0.0,2162688.0,0.0,19.0,1490407424.0,435396608.0,1397719040.0,30295552000.0,3123128.0,1024048.0
13-04 02:33:14,19.072,10.549,69.620,0.253,0.0,0.506,0.0,2179072.0,0.0,21.0,1497522176.0,435400704.0,1412931584.0,30273220608.0,3121766.0,1022048.0
13-04 02:33:15,19.310,9.138,70.948,0.0,0.0,0.603,0.0,2158592.0,0.0,19.0,1503924224.0,435400704.0,1428623360.0,30251126784.0,3143525.0,1045253.0
13-04 02:33:16,19.863,8.990,70.634,0.086,0.0,0.428,0.0,2170880.0,0.0,19.0,1505992704.0,435408896.0,1444196352.0,30233477120.0,3118747.0,1020007.0
13-04 02:33:17,19.779,9.593,70.119,0.0,0.0,0.509,0.0,2162688.0,0.0,19.0,1514995712.0,435412992.0,1459060736.0,30209605632.0,3123018.0,1025894.0
13-04 02:33:18,17.863,10.940,70.684,0.085,0.0,0.427,0.0,2154496.0,0.0,19.0,1527013376.0,435412992.0,1474723840.0,30181924864.0,3123467.0,1023698.0
13-04 02:33:19,20.320,10.287,69.224,0.0,0.0,0.169,0.0,2170880.0,0.0,19.0,1542275072.0,435425280.0,1490939904.0,30150434816.0,3123540.0,1022916.0
13-04 02:33:20,19.234,10.383,69.872,0.085,0.0,0.426,0.0,2174976.0,0.0,21.0,1550065664.0,435433472.0,1506377728.0,30127198208.0,3122536.0,1024327.0
13-04 02:33:21,19.444,10.185,69.781,0.084,0.0,0.505,0.0,2179072.0,0.0,20.0,1554722816.0,435437568.0,1522110464.0,30106804224.0,3123184.0,1024564.0
13-04 02:33:22,18.991,10.009,70.488,0.086,0.0,0.428,0.0,2158592.0,0.0,19.0,1562603520.0,435441664.0,1537687552.0,30083342336.0,3142387.0,1041361.0
13-04 02:33:23,19.589,9.410,70.488,0.0,0.0,0.513,0.0,2162688.0,0.0,19.0,1573728256.0,435445760.0,1553379328.0,30056521728.0,3119365.0,1021851.0
13-04 02:33:24,19.475,9.738,70.279,0.0,0.0,0.508,0.0,2166784.0,0.0,19.0,1575518208.0,435449856.0,1567997952.0,30040109056.0,3127244.0,1029272.0
13-04 02:33:25,19.679,10.051,69.848,0.0,0.0,0.422,0.0,2166784.0,0.0,19.0,1586470912.0,435449856.0,1583075328.0,30014078976.0,3122240.0,1024164.0
13-04 02:33:26,19.205,10.406,69.882,0.254,0.0,0.254,0.0,2183168.0,0.0,24.0,1595932672.0,435453952.0,1598701568.0,29988986880.0,3122232.0,1022703.0
13-04 02:33:27,20.355,9.713,69.510,0.0,0.0,0.422,0.0,2166784.0,0.0,20.0,1605578752.0,435453952.0,1615179776.0,29962862592.0,3119629.0,1021426.0
13-04 02:33:28,18.127,10.309,71.048,0.086,0.0,0.430,0.0,2162688.0,0.0,19.0,1612984320.0,435458048.0,1629863936.0,29940768768.0,3124077.0,1026856.0
13-04 02:33:29,20.601,10.008,68.891,0.0,0.0,0.500,0.0,2162688.0,0.0,19.0,1626300416.0,435466240.0,1645363200.0,29911945216.0,3124855.0,1026611.0
13-04 02:33:30,18.852,9.769,70.780,0.086,0.0,0.514,0.0,2166784.0,0.0,19.0,1629249536.0,435470336.0,1661329408.0,29893025792.0,3126892.0,1027679.0
13-04 02:33:31,19.556,9.650,70.453,0.0,0.0,0.342,0.0,2174976.0,0.0,21.0,1638408192.0,435470336.0,1676042240.0,29869154304.0,3122671.0,1021961.0
13-04 02:33:32,18.127,10.395,70.704,0.258,0.0,0.515,0.0,2187264.0,0.0,22.0,1644474368.0,435482624.0,1692438528.0,29846679552.0,3115426.0,1020564.0
13-04 02:33:33,18.703,9.941,63.353,7.498,0.0,0.505,8192.0,262258688.0,2.0,500.0,1652023296.0,435490816.0,1705701376.0,29825859584.0,2984929.0,954565.0
13-04 02:33:34,18.455,8.841,66.009,6.180,0.0,0.515,4096.0,161607680.0,1.0,327.0,1653350400.0,435507200.0,1719775232.0,29810442240.0,3111484.0,1018227.0
13-04 02:33:35,21.053,9.491,68.939,0.086,0.0,0.431,90112.0,4333568.0,5.0,39.0,1663422464.0,435507200.0,1739235328.0,29780910080.0,3281187.0,1107804.0
13-04 02:33:36,19.363,10.813,69.405,0.0,0.0,0.419,0.0,2162688.0,0.0,19.0,1675825152.0,435507200.0,1753829376.0,29753913344.0,3128177.0,1025847.0
13-04 02:33:37,19.883,10.487,69.379,0.0,0.0,0.252,0.0,2158592.0,0.0,19.0,1679765504.0,435507200.0,1769697280.0,29734105088.0,3120470.0,1020358.0
13-04 02:33:38,19.052,10.500,69.771,0.169,0.0,0.508,0.0,2179072.0,0.0,21.0,1687396352.0,435515392.0,1786318848.0,29709844480.0,3127872.0,1028548.0
13-04 02:33:39,18.855,10.606,69.781,0.084,0.0,0.673,0.0,2166784.0,0.0,19.0,1701371904.0,435515392.0,1801039872.0,29681147904.0,3121353.0,1025267.0
13-04 02:33:40,19.593,9.839,70.144,0.0,0.0,0.424,0.0,2162688.0,0.0,19.0,1707925504.0,435523584.0,1816952832.0,29658673152.0,3123252.0,1026460.0
13-04 02:33:41,18.670,10.401,70.418,0.085,0.0,0.426,0.0,2166784.0,0.0,19.0,1715617792.0,435523584.0,1831481344.0,29636452352.0,3123068.0,1023325.0
13-04 02:33:42,18.793,10.034,70.493,0.0,0.0,0.680,0.0,2154496.0,0.0,19.0,1719226368.0,435527680.0,1846792192.0,29617528832.0,3140088.0,1040270.0
13-04 02:33:43,19.662,9.536,70.042,0.084,0.0,0.675,0.0,2170880.0,0.0,19.0,1731641344.0,435527680.0,1863847936.0,29588058112.0,3124408.0,1027415.0
13-04 02:33:44,20.017,9.628,69.764,0.169,0.0,0.422,0.0,2211840.0,0.0,24.0,1741934592.0,435531776.0,1877676032.0,29563932672.0,3125249.0,1024174.0
13-04 02:33:45,19.280,10.283,70.180,0.0,0.0,0.257,0.0,5607424.0,0.0,27.0,1744265216.0,435535872.0,1893810176.0,29545463808.0,3125798.0,1024700.0
13-04 02:33:46,20.508,8.898,70.0,0.085,0.0,0.508,0.0,2203648.0,0.0,21.0,1742745600.0,435535872.0,1908858880.0,29531934720.0,3124429.0,1025279.0
13-04 02:33:47,18.894,10.298,70.383,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,1763663872.0,435544064.0,1925390336.0,29494476800.0,3120206.0,1018298.0
13-04 02:33:48,18.622,10.459,70.493,0.0,0.0,0.425,0.0,2158592.0,0.0,19.0,1763463168.0,435548160.0,1939681280.0,29480382464.0,3132217.0,1029692.0
13-04 02:33:49,18.971,11.214,69.646,0.0,0.0,0.169,0.0,2158592.0,0.0,19.0,1771163648.0,435548160.0,1954930688.0,29457432576.0,3124154.0,1023248.0
13-04 02:33:50,18.723,9.750,71.009,0.173,0.0,0.345,0.0,2183168.0,0.0,21.0,1774178304.0,435552256.0,1971372032.0,29437972480.0,3115027.0,1019914.0
13-04 02:33:51,20.238,9.099,70.068,0.085,0.0,0.510,0.0,2158592.0,0.0,19.0,1781161984.0,435552256.0,1986834432.0,29415526400.0,3131961.0,1028587.0
13-04 02:33:52,19.473,9.949,70.068,0.0,0.0,0.510,0.0,2154496.0,0.0,19.0,1800351744.0,435552256.0,2001956864.0,29381214208.0,3124978.0,1023183.0
13-04 02:33:53,19.580,10.420,69.580,0.084,0.0,0.336,0.0,2162688.0,0.0,19.0,1807618048.0,435560448.0,2017792000.0,29358104576.0,3125739.0,1026162.0
13-04 02:33:54,18.942,9.983,70.563,0.0,0.0,0.512,0.0,2162688.0,0.0,19.0,1811189760.0,435568640.0,2033131520.0,29339185152.0,3124770.0,1021216.0
13-04 02:33:55,19.747,10.127,69.789,0.0,0.0,0.338,0.0,2158592.0,0.0,19.0,1819869184.0,435572736.0,2048319488.0,29315313664.0,3124629.0,1023414.0
13-04 02:33:56,18.547,10.171,70.513,0.171,0.0,0.598,0.0,2174976.0,0.0,21.0,1823277056.0,435585024.0,2063691776.0,29296521216.0,3127990.0,1027329.0
13-04 02:33:57,18.010,10.806,70.840,0.0,0.0,0.343,4096.0,2158592.0,1.0,19.0,1831555072.0,435593216.0,2079404032.0,29272522752.0,3120553.0,1021688.0
13-04 02:33:58,20.358,8.773,70.358,0.085,0.0,0.426,0.0,2166784.0,0.0,19.0,1835929600.0,435593216.0,2094710784.0,29252841472.0,3125285.0,1025674.0
13-04 02:33:59,19.657,9.013,70.987,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,1841389568.0,435597312.0,2110705664.0,29231382528.0,3125256.0,1023096.0
13-04 02:34:00,19.626,9.346,70.433,0.085,0.0,0.510,0.0,2162688.0,0.0,19.0,1846775808.0,435601408.0,2126393344.0,29210304512.0,3123726.0,1023424.0
13-04 02:34:01,19.896,8.651,71.194,0.0,0.0,0.260,0.0,2162688.0,0.0,19.0,1856270336.0,435609600.0,2142285824.0,29184909312.0,3125423.0,1026455.0
13-04 02:34:02,19.710,9.556,70.222,0.171,0.0,0.341,0.0,2179072.0,0.0,23.0,1858703360.0,435613696.0,2156609536.0,29168148480.0,3126919.0,1024656.0
13-04 02:34:03,19.338,10.008,70.144,0.085,0.0,0.424,0.0,2158592.0,0.0,19.0,1862340608.0,435613696.0,2173448192.0,29147672576.0,3127629.0,1024992.0
13-04 02:34:04,17.682,10.237,66.920,4.484,0.0,0.677,4096.0,172044288.0,1.0,327.0,1863450624.0,435617792.0,2185912320.0,29134094336.0,2979815.0,947988.0
13-04 02:34:05,10.110,6.740,72.452,10.278,0.0,0.421,8192.0,251469824.0,2.0,499.0,1876631552.0,435625984.0,2194821120.0,29111996416.0,3116845.0,1023455.0
13-04 02:34:06,30.565,13.185,55.565,0.086,0.0,0.599,0.0,4317184.0,0.0,38.0,1927610368.0,435630080.0,2219929600.0,29035905024.0,3277797.0,1105176.0
13-04 02:34:07,19.175,9.458,71.023,0.086,0.0,0.258,0.0,2183168.0,0.0,21.0,1931264000.0,435634176.0,2235285504.0,29016891392.0,3127591.0,1030901.0
13-04 02:34:08,19.088,10.304,70.101,0.169,0.0,0.338,0.0,2166784.0,0.0,20.0,1933729792.0,435638272.0,2249752576.0,28999954432.0,3129500.0,1026686.0
13-04 02:34:09,19.916,10.168,69.496,0.0,0.0,0.420,0.0,2162688.0,0.0,19.0,1937506304.0,435650560.0,2266152960.0,28979765248.0,3124247.0,1024624.0
13-04 02:34:10,18.010,10.635,71.012,0.0,0.0,0.343,0.0,2158592.0,0.0,19.0,1939226624.0,435658752.0,2282217472.0,28961972224.0,3141191.0,1045623.0
13-04 02:34:11,18.777,10.620,70.178,0.0,0.0,0.425,0.0,2158592.0,0.0,19.0,1940971520.0,435658752.0,2297315328.0,28945129472.0,3124944.0,1024182.0
13-04 02:34:12,18.127,9.714,71.726,0.087,0.0,0.347,0.0,2174976.0,0.0,19.0,1949650944.0,435666944.0,2312372224.0,28921384960.0,3142757.0,1041549.0
13-04 02:34:13,19.595,9.966,69.932,0.084,0.0,0.422,0.0,2170880.0,0.0,21.0,1952509952.0,435679232.0,2327023616.0,28903862272.0,3125631.0,1026033.0
13-04 02:34:14,19.039,9.605,70.669,0.086,0.0,0.600,0.0,2162688.0,0.0,19.0,1960816640.0,435683328.0,2342965248.0,28879609856.0,3125963.0,1027108.0
13-04 02:34:15,19.044,9.906,70.367,0.0,0.0,0.683,0.0,2162688.0,0.0,20.0,1966886912.0,435683328.0,2359369728.0,28857135104.0,3126716.0,1023699.0
13-04 02:34:16,19.113,10.154,70.392,0.085,0.0,0.256,0.0,4534272.0,0.0,28.0,1970171904.0,435687424.0,2373058560.0,28840157184.0,3127225.0,1026866.0
13-04 02:34:17,19.494,10.464,69.705,0.0,0.0,0.338,0.0,2199552.0,0.0,20.0,1972649984.0,435691520.0,2387533824.0,28823199744.0,3124183.0,1023452.0
13-04 02:34:18,19.798,10.278,69.503,0.084,0.0,0.337,0.0,2158592.0,0.0,19.0,1980178432.0,435691520.0,2404360192.0,28798844928.0,3127986.0,1025185.0
13-04 02:34:19,19.136,10.584,69.856,0.085,0.0,0.339,0.0,2199552.0,0.0,24.0,1986531328.0,435699712.0,2419331072.0,28777512960.0,3124496.0,1024589.0
13-04 02:34:20,19.729,10.161,69.856,0.0,0.0,0.254,0.0,2158592.0,0.0,20.0,1990205440.0,435703808.0,2435080192.0,28758085632.0,3125388.0,1023362.0
13-04 02:34:21,19.433,8.856,71.367,0.086,0.0,0.258,0.0,2150400.0,0.0,20.0,1991049216.0,435703808.0,2449952768.0,28742369280.0,3124485.0,1021965.0
13-04 02:34:22,18.914,10.602,70.059,0.0,0.0,0.424,0.0,2154496.0,0.0,19.0,1990049792.0,435707904.0,2466086912.0,28727230464.0,3127736.0,1023278.0
13-04 02:34:23,18.857,9.983,70.648,0.085,0.0,0.427,0.0,2154496.0,0.0,20.0,1990602752.0,435707904.0,2481152000.0,28711612416.0,3125203.0,1023103.0
13-04 02:34:24,19.402,9.744,70.513,0.0,0.0,0.342,0.0,2154496.0,0.0,19.0,1991294976.0,435707904.0,2496839680.0,28695232512.0,3123183.0,1024561.0
13-04 02:34:25,19.158,9.536,70.704,0.172,0.0,0.430,0.0,2174976.0,0.0,21.0,1991401472.0,435712000.0,2511974400.0,28679987200.0,3128108.0,1028166.0
13-04 02:34:26,19.156,10.211,69.789,0.084,0.0,0.759,0.0,2146304.0,0.0,19.0,1990770688.0,435712000.0,2527842304.0,28664750080.0,3121841.0,1024955.0
13-04 02:34:27,19.064,10.128,70.383,0.085,0.0,0.340,0.0,2154496.0,0.0,20.0,1990344704.0,435712000.0,2544410624.0,28648607744.0,3141505.0,1039759.0
13-04 02:34:28,19.344,9.499,70.984,0.0,0.0,0.173,0.0,2158592.0,0.0,19.0,1991417856.0,435712000.0,2558320640.0,28633624576.0,3125120.0,1026482.0
13-04 02:34:29,19.316,9.744,70.598,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,1994899456.0,435712000.0,2575028224.0,28613435392.0,3128454.0,1026372.0
13-04 02:34:30,19.231,9.915,70.342,0.085,0.0,0.427,0.0,2150400.0,0.0,19.0,1995833344.0,435712000.0,2589331456.0,28598198272.0,3124611.0,1024367.0
13-04 02:34:31,19.626,9.686,70.008,0.255,0.0,0.425,0.0,2170880.0,0.0,21.0,1999994880.0,435720192.0,2605731840.0,28577628160.0,3125898.0,1026077.0
13-04 02:34:32,19.456,9.261,70.603,0.0,0.0,0.680,0.0,2154496.0,0.0,19.0,2000175104.0,435728384.0,2620907520.0,28562264064.0,3131539.0,1029198.0
13-04 02:34:33,11.695,4.661,83.644,0.0,0.0,0.0,0.0,2170880.0,0.0,21.0,2001010688.0,435732480.0,2630868992.0,28551462912.0,2340927.0,255022.0
13-04 02:34:34,0.167,0.333,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2001395712.0,435732480.0,2631499776.0,28550447104.0,2700.0,2942.0
13-04 02:34:35,0.417,0.417,96.664,2.502,0.0,0.0,4096.0,86573056.0,1.0,174.0,2001375232.0,435748864.0,2631503872.0,28550447104.0,59753.0,8059.0
13-04 02:34:36,0.251,0.502,92.977,6.271,0.0,0.0,16384.0,266338304.0,4.0,487.0,2001391616.0,435761152.0,2631737344.0,28550184960.0,2617.0,3131.0
13-04 02:34:37,0.416,0.333,99.084,0.167,0.0,0.0,0.0,30490624.0,0.0,66.0,2001342464.0,435765248.0,2631782400.0,28550184960.0,20658.0,21710.0
13-04 02:34:38,0.250,0.250,99.500,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,2001342464.0,435765248.0,2631782400.0,28550184960.0,2291.0,2841.0
13-04 02:34:39,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2001342464.0,435765248.0,2631782400.0,28550184960.0,2300.0,3023.0
13-04 02:34:40,2.757,2.339,94.820,0.0,0.0,0.084,0.0,65536.0,0.0,4.0,2001342464.0,435765248.0,2631782400.0,28550184960.0,273782.0,275460.0
13-04 02:34:41,18.174,9.386,71.928,0.0,0.0,0.512,0.0,0.0,0.0,0.0,2001006592.0,435765248.0,2645516288.0,28536786944.0,3176495.0,1156452.0
13-04 02:34:42,25.739,11.739,61.826,0.087,0.0,0.609,0.0,4313088.0,0.0,39.0,2001731584.0,435765248.0,2666602496.0,28514975744.0,3558005.0,1366400.0
13-04 02:34:43,21.202,11.760,66.524,0.172,0.0,0.343,0.0,2162688.0,0.0,22.0,2001125376.0,435769344.0,2684309504.0,28497870848.0,3362645.0,1252920.0
13-04 02:34:44,24.871,11.492,62.864,0.086,0.0,0.686,0.0,2158592.0,0.0,19.0,2001674240.0,435769344.0,2702839808.0,28478791680.0,5348164.0,1250225.0
13-04 02:34:45,26.667,13.162,59.658,0.0,0.0,0.513,0.0,2154496.0,0.0,19.0,2001231872.0,435777536.0,2722955264.0,28459110400.0,3365762.0,1258211.0
13-04 02:34:46,25.884,11.475,61.950,0.086,0.0,0.604,0.0,4317184.0,0.0,39.0,2000879616.0,435781632.0,2744856576.0,28437557248.0,3544726.0,1352788.0
13-04 02:34:47,22.477,11.366,65.564,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,2000093184.0,435785728.0,2762526720.0,28420669440.0,3359003.0,1253068.0
13-04 02:34:48,24.808,12.489,62.275,0.0,0.0,0.428,0.0,2154496.0,0.0,20.0,2001174528.0,435785728.0,2780745728.0,28401369088.0,5355697.0,1257426.0
13-04 02:34:49,26.379,12.155,60.776,0.172,0.0,0.517,0.0,2174976.0,0.0,21.0,1998155776.0,435793920.0,2801262592.0,28383862784.0,3365678.0,1250394.0
13-04 02:34:50,24.329,12.900,62.165,0.087,0.0,0.519,0.0,4325376.0,0.0,39.0,1998757888.0,435818496.0,2822238208.0,28362260480.0,3546192.0,1357336.0
13-04 02:34:51,20.826,11.962,66.867,0.0,0.0,0.344,0.0,2154496.0,0.0,19.0,1997914112.0,435826688.0,2839674880.0,28345659392.0,3364017.0,1256923.0
13-04 02:34:52,23.447,12.336,63.605,0.087,0.0,0.525,0.0,2162688.0,0.0,19.0,1998503936.0,435826688.0,2857824256.0,28326920192.0,5359102.0,1254712.0
13-04 02:34:53,25.826,12.783,61.043,0.0,0.0,0.348,0.0,2162688.0,0.0,19.0,1998819328.0,435830784.0,2878414848.0,28306010112.0,3343588.0,1244852.0
13-04 02:34:54,25.064,12.660,61.677,0.086,0.0,0.513,0.0,4317184.0,0.0,38.0,1998245888.0,435838976.0,2899931136.0,28285059072.0,3545005.0,1344953.0
13-04 02:34:55,21.675,11.054,66.667,0.173,0.0,0.432,0.0,2174976.0,0.0,21.0,1998737408.0,435843072.0,2917212160.0,28267282432.0,3375292.0,1267472.0
13-04 02:34:56,23.938,12.056,63.226,0.0,0.0,0.781,0.0,2162688.0,0.0,19.0,1997271040.0,435851264.0,2936233984.0,28249718784.0,5359499.0,1253141.0
13-04 02:34:57,27.140,11.729,60.616,0.086,0.0,0.428,0.0,2158592.0,0.0,19.0,1998651392.0,435859456.0,2955374592.0,28229189632.0,3358907.0,1253747.0
13-04 02:34:58,24.485,12.887,62.113,0.0,0.0,0.515,0.0,4341760.0,0.0,41.0,1999687680.0,435875840.0,2977685504.0,28205826048.0,3546575.0,1353860.0
13-04 02:34:59,22.032,11.699,65.670,0.085,0.0,0.512,0.0,5627904.0,0.0,30.0,2004226048.0,435875840.0,2994315264.0,28184657920.0,3354558.0,1247662.0
13-04 02:35:00,25.385,12.991,61.111,0.085,0.0,0.427,0.0,9175040.0,0.0,40.0,2004070400.0,435888128.0,3012755456.0,28166361088.0,5358531.0,1255357.0
13-04 02:35:01,25.455,13.160,60.779,0.087,0.0,0.519,0.0,2174976.0,0.0,22.0,2002903040.0,435892224.0,3033497600.0,28146782208.0,3333544.0,1239187.0
13-04 02:35:02,25.448,12.895,61.059,0.0,0.0,0.598,0.0,4329472.0,0.0,38.0,2003980288.0,435892224.0,3053752320.0,28125450240.0,3563479.0,1360194.0
13-04 02:35:03,22.194,10.883,66.410,0.086,0.0,0.428,0.0,2158592.0,0.0,19.0,2003881984.0,435896320.0,3071750144.0,28107546624.0,3364372.0,1259048.0
13-04 02:35:04,25.063,12.321,62.025,0.0,0.0,0.591,0.0,2166784.0,0.0,20.0,2004340736.0,435896320.0,3090661376.0,28088176640.0,5380638.0,1266375.0
13-04 02:35:05,27.064,12.936,59.660,0.085,0.0,0.255,0.0,2154496.0,0.0,19.0,2006630400.0,435896320.0,3110395904.0,28066152448.0,3336799.0,1242542.0
13-04 02:35:06,25.583,11.755,62.230,0.086,0.0,0.346,0.0,4337664.0,0.0,39.0,2005504000.0,435896320.0,3132092416.0,28045582336.0,3544405.0,1350392.0
13-04 02:35:07,22.003,10.873,66.524,0.086,0.0,0.514,0.0,2162688.0,0.0,21.0,2007105536.0,435904512.0,3149148160.0,28026916864.0,3369102.0,1260166.0
13-04 02:35:08,25.239,10.966,63.359,0.0,0.0,0.435,0.0,2166784.0,0.0,20.0,2006876160.0,435908608.0,3167817728.0,28008472576.0,5366099.0,1260257.0
13-04 02:35:09,26.609,12.532,60.258,0.0,0.0,0.601,0.0,2150400.0,0.0,20.0,2006929408.0,435908608.0,3188047872.0,27988189184.0,3352111.0,1250955.0
13-04 02:35:10,24.617,13.458,61.329,0.085,0.0,0.511,0.0,4313088.0,0.0,38.0,2006949888.0,435908608.0,3209994240.0,27966222336.0,3401475.0,1277456.0
13-04 02:35:11,21.142,10.145,66.667,1.705,0.0,0.341,4096.0,38617088.0,1.0,81.0,2007121920.0,435912704.0,3225894912.0,27950145536.0,3255968.0,1197123.0
13-04 02:35:12,3.377,2.389,79.654,14.333,0.0,0.247,8192.0,269688832.0,2.0,510.0,2007973888.0,435920896.0,3227942912.0,27947237376.0,448144.0,768515.0
13-04 02:35:13,8.801,3.521,76.362,11.232,0.0,0.084,4096.0,216309760.0,1.0,431.0,2007375872.0,435929088.0,3233030144.0,27942739968.0,2327954.0,865060.0
13-04 02:35:14,30.148,17.116,51.868,0.0,0.0,0.869,0.0,1839104.0,0.0,19.0,2012442624.0,435929088.0,3256324096.0,27914379264.0,5091155.0,1711871.0
13-04 02:35:15,30.862,16.983,51.207,0.0,0.0,0.948,0.0,2150400.0,0.0,19.0,2029273088.0,435929088.0,3279904768.0,27873968128.0,7062579.0,1544484.0
13-04 02:35:16,30.598,16.581,52.222,0.085,0.0,0.513,0.0,4321280.0,0.0,39.0,2030231552.0,435949568.0,3305054208.0,27847839744.0,5658704.0,1414663.0
13-04 02:35:17,31.294,14.948,53.234,0.087,0.0,0.437,0.0,4308992.0,0.0,38.0,2031362048.0,435953664.0,3329536000.0,27822223360.0,3482814.0,1316429.0
13-04 02:35:18,31.196,14.905,53.206,0.087,0.0,0.607,0.0,4313088.0,0.0,38.0,2030383104.0,435961856.0,3355455488.0,27797274624.0,3526242.0,1339665.0
13-04 02:35:19,30.644,15.794,52.704,0.172,0.0,0.687,4096.0,4321280.0,1.0,41.0,2031378432.0,435970048.0,3380113408.0,27771613184.0,4969023.0,1281999.0
13-04 02:35:20,27.665,12.860,59.137,0.085,0.0,0.254,0.0,2154496.0,0.0,19.0,2031382528.0,435974144.0,3399774208.0,27751944192.0,3917309.0,1310994.0
13-04 02:35:21,26.293,13.534,59.655,0.0,0.0,0.517,0.0,2158592.0,0.0,19.0,2031169536.0,435978240.0,3420250112.0,27731677184.0,3336204.0,1242587.0
13-04 02:35:22,23.379,12.969,63.140,0.0,0.0,0.512,0.0,4313088.0,0.0,39.0,2030874624.0,435982336.0,3440857088.0,27711361024.0,3563855.0,1359015.0
13-04 02:35:23,24.141,11.082,64.175,0.086,0.0,0.515,0.0,2150400.0,0.0,19.0,2032128000.0,435982336.0,3458842624.0,27692122112.0,5375140.0,1262576.0
13-04 02:35:24,26.230,12.683,60.311,0.086,0.0,0.690,0.0,2154496.0,0.0,19.0,2031308800.0,435982336.0,3478642688.0,27673141248.0,3351761.0,1251478.0
13-04 02:35:25,24.804,12.620,62.141,0.0,0.0,0.435,0.0,2166784.0,0.0,21.0,2031505408.0,435986432.0,3498758144.0,27652825088.0,3385412.0,1266591.0
13-04 02:35:26,23.464,11.860,63.823,0.085,0.0,0.768,0.0,4341760.0,0.0,41.0,2030534656.0,435990528.0,3519279104.0,27633270784.0,3510914.0,1334519.0
13-04 02:35:27,22.578,11.505,65.225,0.087,0.0,0.606,0.0,2154496.0,0.0,20.0,2030841856.0,435994624.0,3536187392.0,27616051200.0,5370562.0,1261032.0
13-04 02:35:28,24.957,13.085,61.092,0.0,0.0,0.867,0.0,2154496.0,0.0,19.0,2031816704.0,435998720.0,3556335616.0,27594924032.0,3344687.0,1247187.0
13-04 02:35:29,25.734,12.522,60.967,0.0,0.0,0.777,0.0,2158592.0,0.0,19.0,2033254400.0,435998720.0,3575668736.0,27574153216.0,3396983.0,1277612.0
13-04 02:35:30,22.782,11.433,65.017,0.171,0.0,0.597,0.0,4313088.0,0.0,38.0,2031890432.0,436002816.0,3596414976.0,27554766848.0,3503047.0,1327741.0
13-04 02:35:31,22.164,11.867,65.358,0.087,0.0,0.524,0.0,2162688.0,0.0,21.0,2031587328.0,436023296.0,3614609408.0,27536855040.0,5365284.0,1259993.0
13-04 02:35:32,25.537,13.070,60.791,0.0,0.0,0.602,0.0,2162688.0,0.0,19.0,2032218112.0,436023296.0,3633971200.0,27516862464.0,3357370.0,1253251.0
13-04 02:35:33,27.009,11.966,60.427,0.085,0.0,0.513,0.0,2162688.0,0.0,21.0,2031480832.0,436023296.0,3653783552.0,27497787392.0,3392124.0,1269067.0
13-04 02:35:34,22.809,11.745,64.851,0.085,0.0,0.511,0.0,4308992.0,0.0,38.0,2032381952.0,436031488.0,3673444352.0,27477217280.0,3512546.0,1338423.0
13-04 02:35:35,22.985,12.436,63.722,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,2032500736.0,436031488.0,3691458560.0,27459084288.0,5366599.0,1258407.0
13-04 02:35:36,26.689,12.404,60.051,0.086,0.0,0.770,0.0,2158592.0,0.0,19.0,2032013312.0,436031488.0,3711905792.0,27439124480.0,3357791.0,1252123.0
13-04 02:35:37,25.804,12.685,60.990,0.0,0.0,0.521,0.0,2166784.0,0.0,21.0,2033074176.0,436043776.0,3730640896.0,27419316224.0,3388314.0,1271973.0
13-04 02:35:38,22.128,12.340,64.681,0.170,0.0,0.681,0.0,4358144.0,0.0,40.0,2032386048.0,436043776.0,3751772160.0,27398873088.0,3507688.0,1335227.0
13-04 02:35:39,22.470,12.007,64.751,0.0,0.0,0.772,0.0,2146304.0,0.0,19.0,2032992256.0,436047872.0,3769073664.0,27380961280.0,5371944.0,1261213.0
13-04 02:35:40,27.163,12.284,60.294,0.0,0.0,0.260,0.0,2158592.0,0.0,19.0,2033123328.0,436047872.0,3788869632.0,27361034240.0,3345103.0,1247412.0
13-04 02:35:41,26.992,11.654,60.754,0.0,0.0,0.600,0.0,2150400.0,0.0,19.0,2032877568.0,436051968.0,3808919552.0,27341225984.0,3394829.0,1271471.0
13-04 02:35:42,11.571,8.446,79.392,0.084,0.0,0.507,0.0,2158592.0,0.0,19.0,2032693248.0,436060160.0,3820904448.0,27329417216.0,1348505.0,1257074.0
13-04 02:35:43,20.172,10.644,63.605,5.064,0.0,0.515,4096.0,112148480.0,1.0,213.0,2035404800.0,436068352.0,3834318848.0,27313283072.0,5979592.0,1203457.0
13-04 02:35:44,10.481,7.560,67.612,13.918,0.0,0.430,8192.0,261124096.0,2.0,493.0,2034712576.0,436076544.0,3843604480.0,27304681472.0,2864872.0,1172740.0
13-04 02:35:45,19.341,10.304,62.753,7.010,0.0,0.591,4096.0,171810816.0,1.0,335.0,2035765248.0,436080640.0,3858157568.0,27289071616.0,4981387.0,1252504.0
13-04 02:35:46,32.530,14.028,52.754,0.172,0.0,0.516,0.0,4321280.0,0.0,39.0,2036387840.0,436097024.0,3883794432.0,27262795776.0,3482347.0,1319161.0
13-04 02:35:47,32.493,14.596,52.476,0.0,0.0,0.434,0.0,4317184.0,0.0,38.0,2036428800.0,436105216.0,3909775360.0,27236765696.0,3836960.0,1352884.0
13-04 02:35:48,32.0,15.064,52.170,0.170,0.0,0.596,0.0,4337664.0,0.0,41.0,2037497856.0,436117504.0,3934597120.0,27210862592.0,5228601.0,1331469.0
13-04 02:35:49,31.639,14.110,53.637,0.175,0.0,0.438,0.0,9895936.0,0.0,58.0,2041823232.0,436121600.0,3957465088.0,27183665152.0,3510745.0,1336393.0
13-04 02:35:50,31.552,13.879,53.879,0.086,0.0,0.603,0.0,9134080.0,0.0,57.0,2043052032.0,436121600.0,3981225984.0,27158675456.0,3535370.0,1346886.0
13-04 02:35:51,23.117,11.775,64.589,0.0,0.0,0.519,0.0,2150400.0,0.0,19.0,2043457536.0,436125696.0,3999428608.0,27140063232.0,5368124.0,1258385.0
13-04 02:35:52,26.598,13.129,59.506,0.085,0.0,0.682,0.0,2146304.0,0.0,19.0,2043977728.0,436125696.0,4019154944.0,27119816704.0,3336847.0,1240459.0
13-04 02:35:53,25.916,13.299,60.273,0.0,0.0,0.512,0.0,2170880.0,0.0,22.0,2044567552.0,436125696.0,4039385088.0,27098996736.0,3390669.0,1269904.0
13-04 02:35:54,22.723,12.085,64.511,0.170,0.0,0.511,0.0,4345856.0,0.0,44.0,2044899328.0,436154368.0,4059340800.0,27078680576.0,3513878.0,1335122.0
13-04 02:35:55,22.318,11.505,65.484,0.0,0.0,0.692,0.0,2150400.0,0.0,20.0,2045493248.0,436158464.0,4076687360.0,27060736000.0,5354964.0,1250734.0
13-04 02:35:56,27.783,11.562,59.620,0.259,0.0,0.777,0.0,8867840.0,0.0,34.0,2048495616.0,436158464.0,4099678208.0,27034742784.0,3350310.0,1246557.0
13-04 02:35:57,26.871,13.776,58.673,0.0,0.0,0.680,4096.0,9412608.0,1.0,41.0,2047987712.0,436170752.0,4116168704.0,27018747904.0,3397830.0,1277491.0
13-04 02:35:58,22.860,11.045,65.582,0.0,0.0,0.514,0.0,4296704.0,0.0,38.0,2048761856.0,436187136.0,4136251392.0,26997874688.0,3502164.0,1324080.0
13-04 02:35:59,22.089,12.500,64.384,0.086,0.0,0.942,0.0,2142208.0,0.0,19.0,2048696320.0,436187136.0,4154642432.0,26979549184.0,5378780.0,1259202.0
13-04 02:36:00,26.621,12.619,59.983,0.086,0.0,0.691,0.0,2162688.0,0.0,21.0,2048897024.0,436191232.0,4173824000.0,26960162816.0,3335513.0,1241107.0
13-04 02:36:01,24.978,12.920,61.499,0.086,0.0,0.517,0.0,2150400.0,0.0,19.0,2049888256.0,436195328.0,4193177600.0,26939813888.0,3387759.0,1265294.0
13-04 02:36:02,23.550,10.303,65.541,0.087,0.0,0.519,0.0,4308992.0,0.0,38.0,2050138112.0,436203520.0,4213997568.0,26918735872.0,3512303.0,1335741.0
13-04 02:36:03,22.405,11.678,65.398,0.0,0.0,0.519,0.0,2146304.0,0.0,19.0,2051334144.0,436203520.0,4231315456.0,26900221952.0,5365887.0,1254265.0
13-04 02:36:04,26.184,12.748,60.637,0.086,0.0,0.345,0.0,2154496.0,0.0,19.0,2051772416.0,436203520.0,4251090944.0,26880008192.0,3345495.0,1243655.0
13-04 02:36:05,25.973,13.367,60.237,0.0,0.0,0.423,0.0,2154496.0,0.0,19.0,2051620864.0,436203520.0,4271177728.0,26860072960.0,3407729.0,1286805.0
13-04 02:36:06,22.270,11.780,65.176,0.172,0.0,0.602,0.0,4317184.0,0.0,40.0,2051874816.0,436215808.0,4291244032.0,26839740416.0,3507366.0,1331523.0
13-04 02:36:07,23.322,11.446,64.802,0.0,0.0,0.430,0.0,2146304.0,0.0,19.0,2052534272.0,436215808.0,4309303296.0,26821021696.0,5356034.0,1249640.0
13-04 02:36:08,26.821,12.511,60.326,0.0,0.0,0.343,0.0,2154496.0,0.0,19.0,2052759552.0,436215808.0,4328943616.0,26801156096.0,3365811.0,1254317.0
13-04 02:36:09,25.820,12.694,60.881,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,2054111232.0,436224000.0,4348280832.0,26780459008.0,3374000.0,1258408.0
13-04 02:36:10,22.620,10.917,65.764,0.087,0.0,0.611,0.0,4345856.0,0.0,40.0,2054492160.0,436228096.0,4368973824.0,26759380992.0,3513335.0,1336556.0
13-04 02:36:11,23.545,10.860,65.074,0.0,0.0,0.521,0.0,2150400.0,0.0,19.0,2055094272.0,436228096.0,4386574336.0,26741178368.0,5372875.0,1265667.0
13-04 02:36:12,26.176,12.746,59.966,0.171,0.0,0.941,0.0,2158592.0,0.0,21.0,2054103040.0,436236288.0,4406603776.0,26722131968.0,3344386.0,1252823.0
13-04 02:36:13,25.967,12.812,60.533,0.086,0.0,0.602,0.0,2158592.0,0.0,19.0,2055180288.0,436240384.0,4426944512.0,26700709888.0,3402743.0,1273813.0
13-04 02:36:14,22.127,11.921,65.437,0.086,0.0,0.429,0.0,4308992.0,0.0,38.0,2056208384.0,436248576.0,4446732288.0,26679885824.0,3509153.0,1332889.0
13-04 02:36:15,21.773,9.811,62.478,5.422,0.0,0.516,8192.0,169111552.0,2.0,312.0,2056278016.0,436256768.0,4461543424.0,26664996864.0,5243327.0,1193552.0
13-04 02:36:16,9.463,7.843,69.054,12.958,0.0,0.682,8192.0,267390976.0,2.0,474.0,2056454144.0,436264960.0,4470120448.0,26656235520.0,2311920.0,1171461.0
13-04 02:36:17,23.057,13.007,58.784,4.814,0.0,0.338,4096.0,113717248.0,1.0,240.0,2057359360.0,436269056.0,4489265152.0,26636181504.0,4388114.0,1326544.0
13-04 02:36:18,32.061,15.946,51.484,0.085,0.0,0.424,0.0,4104192.0,0.0,29.0,2058137600.0,436277248.0,4515143680.0,26609516544.0,3366797.0,1259011.0
13-04 02:36:19,30.963,14.744,53.426,0.0,0.0,0.867,0.0,2375680.0,0.0,31.0,2059030528.0,436281344.0,4537782272.0,26585980928.0,5419856.0,1317037.0
13-04 02:36:20,28.063,12.598,58.645,0.087,0.0,0.608,0.0,4300800.0,0.0,38.0,2059218944.0,436285440.0,4560687104.0,26562883584.0,3577582.0,1332170.0
13-04 02:36:21,26.471,13.062,59.862,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,2058989568.0,436285440.0,4581072896.0,26542727168.0,3377101.0,1264099.0
13-04 02:36:22,23.489,11.572,64.249,0.086,0.0,0.604,0.0,4337664.0,0.0,42.0,2061111296.0,436293632.0,4601290752.0,26520379392.0,3525889.0,1339486.0
13-04 02:36:23,22.810,11.101,65.221,0.173,0.0,0.694,0.0,2183168.0,0.0,23.0,2061123584.0,436301824.0,4619337728.0,26502311936.0,5358916.0,1256324.0
13-04 02:36:24,26.792,12.799,59.983,0.085,0.0,0.341,0.0,2146304.0,0.0,19.0,2060763136.0,436301824.0,4639088640.0,26482921472.0,3358787.0,1249518.0
13-04 02:36:25,26.466,11.638,61.207,0.0,0.0,0.690,0.0,2179072.0,0.0,20.0,2062397440.0,436301824.0,4659040256.0,26461335552.0,3373856.0,1260309.0
13-04 02:36:26,23.057,10.967,65.544,0.0,0.0,0.432,0.0,4304896.0,0.0,39.0,2061484032.0,436301824.0,4679000064.0,26442289152.0,3519618.0,1337325.0
13-04 02:36:27,22.346,12.329,64.384,0.171,0.0,0.771,0.0,2146304.0,0.0,20.0,2062962688.0,436305920.0,4696956928.0,26422849536.0,5371253.0,1259022.0
13-04 02:36:28,25.964,13.453,60.154,0.0,0.0,0.428,0.0,2166784.0,0.0,23.0,2062508032.0,436305920.0,4717334528.0,26402926592.0,3341072.0,1244424.0
13-04 02:36:29,27.203,12.627,59.661,0.0,0.0,0.508,0.0,2170880.0,0.0,21.0,2063761408.0,436310016.0,4737282048.0,26381721600.0,3390867.0,1270675.0
13-04 02:36:30,22.203,11.275,65.915,0.0,0.0,0.607,0.0,4313088.0,0.0,39.0,2063114240.0,436310016.0,4757737472.0,26361913344.0,3507128.0,1329917.0
13-04 02:36:31,23.600,10.594,65.116,0.172,0.0,0.517,0.0,2154496.0,0.0,19.0,2065203200.0,436310016.0,4774547456.0,26343014400.0,5359740.0,1253214.0
13-04 02:36:32,25.467,14.856,58.913,0.0,0.0,0.764,0.0,2146304.0,0.0,19.0,2064572416.0,436310016.0,4794372096.0,26323820544.0,3343122.0,1244363.0
13-04 02:36:33,27.013,13.087,59.396,0.0,0.0,0.503,0.0,2154496.0,0.0,19.0,2066055168.0,436314112.0,4814090240.0,26302615552.0,3404035.0,1278887.0
13-04 02:36:34,21.924,11.525,65.945,0.087,0.0,0.520,0.0,4317184.0,0.0,40.0,2066157568.0,436318208.0,4834271232.0,26282328064.0,3500790.0,1322155.0
13-04 02:36:35,23.574,12.085,63.830,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,2066472960.0,436318208.0,4852625408.0,26263658496.0,5370820.0,1260319.0
13-04 02:36:36,25.519,12.457,61.246,0.087,0.0,0.692,0.0,2146304.0,0.0,19.0,2067496960.0,436322304.0,4871528448.0,26243727360.0,3359928.0,1254484.0
13-04 02:36:37,25.390,12.912,61.005,0.087,0.0,0.607,0.0,2150400.0,0.0,19.0,2067775488.0,436334592.0,4892344320.0,26222620672.0,3372177.0,1258990.0
13-04 02:36:38,23.854,11.121,64.431,0.085,0.0,0.509,0.0,4308992.0,0.0,38.0,2072236032.0,436338688.0,4911632384.0,26198867968.0,3515913.0,1339840.0
13-04 02:36:39,24.047,11.431,63.844,0.0,0.0,0.677,0.0,2158592.0,0.0,19.0,2072494080.0,436342784.0,4929880064.0,26180358144.0,5361367.0,1253518.0
13-04 02:36:40,26.121,13.103,60.431,0.172,0.0,0.172,0.0,2162688.0,0.0,21.0,2073653248.0,436350976.0,4949176320.0,26159894528.0,3153656.0,1035497.0
13-04 02:36:41,2.002,0.834,97.164,0.0,0.0,0.0,0.0,2150400.0,0.0,19.0,2073636864.0,436350976.0,4953763840.0,26155323392.0,147244.0,78157.0
13-04 02:36:42,2.411,1.330,96.093,0.0,0.0,0.166,0.0,561152.0,0.0,19.0,2073530368.0,436350976.0,4955267072.0,26153926656.0,426099.0,40385.0
13-04 02:36:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2073497600.0,436350976.0,4955807744.0,26153418752.0,2650.0,3744.0
13-04 02:36:44,0.333,0.416,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2073497600.0,436350976.0,4955807744.0,26153418752.0,3234.0,4468.0
13-04 02:36:45,0.167,0.500,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2073497600.0,436350976.0,4955807744.0,26153418752.0,2544.0,3718.0
13-04 02:36:46,0.084,0.251,99.499,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2073493504.0,436355072.0,4955807744.0,26153418752.0,2830.0,3894.0
13-04 02:36:47,0.251,0.669,91.388,7.692,0.0,0.0,4096.0,201093120.0,1.0,355.0,2073489408.0,436359168.0,4955807744.0,26153418752.0,2934.0,2998.0
13-04 02:36:48,8.480,7.389,74.475,9.320,0.0,0.336,4096.0,219348992.0,1.0,389.0,2074030080.0,436363264.0,4961341440.0,26147340288.0,995152.0,974512.0
13-04 02:36:49,28.874,16.257,54.276,0.0,0.0,0.593,0.0,2166784.0,0.0,20.0,2074710016.0,436367360.0,4983111680.0,26124886016.0,5543567.0,1456677.0
13-04 02:36:50,29.551,15.128,54.705,0.088,0.0,0.528,0.0,4087808.0,0.0,26.0,2074656768.0,436367360.0,5007691776.0,26100359168.0,3673887.0,1522443.0
13-04 02:36:51,27.949,13.077,58.632,0.085,0.0,0.256,0.0,2379776.0,0.0,31.0,2074918912.0,436371456.0,5028290560.0,26079494144.0,5736245.0,1551915.0
13-04 02:36:52,31.347,16.062,51.900,0.086,0.0,0.604,0.0,2158592.0,0.0,21.0,2076078080.0,436379648.0,5051498496.0,26055118848.0,3481169.0,1414839.0
13-04 02:36:53,29.099,13.476,56.652,0.0,0.0,0.773,0.0,4321280.0,0.0,41.0,2076336128.0,436400128.0,5074833408.0,26031505408.0,5889024.0,1644403.0
13-04 02:36:54,30.442,15.525,53.339,0.0,0.0,0.694,0.0,2150400.0,0.0,19.0,2076438528.0,436400128.0,5098442752.0,26007793664.0,3501068.0,1430368.0
13-04 02:36:55,28.376,15.043,55.726,0.171,0.0,0.684,0.0,4308992.0,0.0,38.0,2077765632.0,436408320.0,5121581056.0,25983320064.0,5837867.0,1607429.0
13-04 02:36:56,31.088,14.076,53.972,0.0,0.0,0.864,0.0,2183168.0,0.0,22.0,2078097408.0,436408320.0,5144334336.0,25960235008.0,3551082.0,1458896.0
13-04 02:36:57,30.026,14.840,54.616,0.0,0.0,0.518,0.0,4304896.0,0.0,39.0,2078507008.0,436408320.0,5168861184.0,25935298560.0,5812673.0,1595888.0
13-04 02:36:58,30.363,14.792,54.325,0.173,0.0,0.346,0.0,2183168.0,0.0,22.0,2080018432.0,436412416.0,5190344704.0,25912299520.0,3496216.0,1422129.0
13-04 02:36:59,31.489,14.809,52.596,0.426,0.0,0.681,4096.0,21786624.0,1.0,81.0,2080907264.0,436428800.0,5214130176.0,25887608832.0,5840334.0,1610853.0
13-04 02:37:00,30.736,15.587,52.890,0.0,0.0,0.788,0.0,2158592.0,0.0,19.0,2080870400.0,436428800.0,5237755904.0,25864019968.0,3551727.0,1455122.0
13-04 02:37:01,30.809,14.186,54.656,0.087,0.0,0.261,0.0,4308992.0,0.0,39.0,2080854016.0,436432896.0,5261934592.0,25839853568.0,5805945.0,1591441.0
13-04 02:37:02,29.725,15.550,54.124,0.0,0.0,0.601,0.0,2146304.0,0.0,19.0,2082811904.0,436432896.0,5283745792.0,25816084480.0,3563164.0,1457726.0
13-04 02:37:03,29.167,13.861,56.122,0.170,0.0,0.680,0.0,4325376.0,0.0,40.0,2082332672.0,436436992.0,5307682816.0,25792622592.0,5787650.0,1582993.0
13-04 02:37:04,29.381,14.956,54.779,0.0,0.0,0.885,0.0,2150400.0,0.0,19.0,2082963456.0,436436992.0,5330591744.0,25769082880.0,3524212.0,1441896.0
13-04 02:37:05,30.513,15.470,53.333,0.0,0.0,0.684,0.0,4308992.0,0.0,38.0,2084302848.0,436445184.0,5354967040.0,25743360000.0,5862565.0,1617235.0
13-04 02:37:06,29.417,15.405,54.395,0.087,0.0,0.696,0.0,2158592.0,0.0,19.0,2084892672.0,436449280.0,5377716224.0,25720016896.0,3606615.0,1481745.0
13-04 02:37:07,28.596,14.812,55.993,0.086,0.0,0.514,0.0,4292608.0,0.0,38.0,2089267200.0,436449280.0,5400473600.0,25692884992.0,5743990.0,1552340.0
13-04 02:37:08,31.633,14.371,53.401,0.0,0.0,0.595,0.0,2187264.0,0.0,23.0,2090422272.0,436449280.0,5423009792.0,25669193728.0,3537502.0,1452619.0
13-04 02:37:09,31.017,14.746,53.475,0.169,0.0,0.593,0.0,4321280.0,0.0,40.0,2090602496.0,436453376.0,5448007680.0,25644011520.0,5817560.0,1595338.0
13-04 02:37:10,29.716,15.676,53.747,0.086,0.0,0.775,0.0,2154496.0,0.0,19.0,2091630592.0,436453376.0,5470621696.0,25620369408.0,3580075.0,1468848.0
13-04 02:37:11,28.809,14.098,56.567,0.0,0.0,0.525,0.0,4300800.0,0.0,38.0,2090754048.0,436457472.0,5494685696.0,25597177856.0,5779383.0,1572534.0
13-04 02:37:12,30.901,15.365,52.961,0.086,0.0,0.687,0.0,2154496.0,0.0,19.0,2092589056.0,436461568.0,5516595200.0,25573429248.0,3589670.0,1483789.0
13-04 02:37:13,30.461,14.761,54.096,0.085,0.0,0.597,0.0,11038720.0,0.0,55.0,2093027328.0,436465664.0,5544800256.0,25544781824.0,5783545.0,1580482.0
13-04 02:37:14,29.877,14.323,55.185,0.0,0.0,0.615,0.0,4931584.0,0.0,32.0,2094657536.0,436469760.0,5561057280.0,25526890496.0,3546226.0,1453072.0
13-04 02:37:15,30.855,14.188,54.359,0.085,0.0,0.513,0.0,4329472.0,0.0,41.0,2094968832.0,436486144.0,5585108992.0,25502511104.0,5795720.0,1578885.0
13-04 02:37:16,31.520,14.853,53.022,0.086,0.0,0.518,0.0,2154496.0,0.0,19.0,2095177728.0,436486144.0,5608550400.0,25478860800.0,3638908.0,1498689.0
13-04 02:37:17,29.216,14.736,55.451,0.085,0.0,0.511,0.0,4308992.0,0.0,38.0,2095595520.0,436486144.0,5631582208.0,25455411200.0,5750125.0,1569985.0
13-04 02:37:18,29.569,14.483,52.845,2.155,0.0,0.948,4096.0,117432320.0,1.0,236.0,2096779264.0,436498432.0,5652889600.0,25432907776.0,3538256.0,1440106.0
13-04 02:37:19,14.383,9.362,65.702,9.787,0.0,0.766,8192.0,266342400.0,2.0,473.0,2098524160.0,436506624.0,5666181120.0,25417863168.0,4636043.0,1485337.0
13-04 02:37:20,13.978,9.060,65.833,10.440,0.0,0.690,8192.0,249225216.0,2.0,468.0,2109288448.0,436514816.0,5678084096.0,25395187712.0,4512429.0,1444192.0
13-04 02:37:21,32.250,15.997,50.984,0.086,0.0,0.684,0.0,2203648.0,0.0,24.0,2128875520.0,436523008.0,5702529024.0,25351147520.0,5519000.0,1458880.0
13-04 02:37:22,32.368,15.843,51.107,0.0,0.0,0.681,0.0,4300800.0,0.0,39.0,2129784832.0,436531200.0,5728071680.0,25324687360.0,3803996.0,1591053.0
13-04 02:37:23,30.848,15.938,52.442,0.171,0.0,0.600,0.0,4304896.0,0.0,39.0,2132090880.0,436539392.0,5752557568.0,25297887232.0,5812910.0,1581866.0
13-04 02:37:24,30.922,16.710,51.593,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,2132246528.0,436543488.0,5776281600.0,25274003456.0,3492356.0,1434381.0
13-04 02:37:25,31.561,15.432,52.485,0.0,0.0,0.523,0.0,4308992.0,0.0,39.0,2132369408.0,436543488.0,5801824256.0,25248337920.0,5794052.0,1583089.0
13-04 02:37:26,31.768,15.542,52.092,0.0,0.0,0.598,0.0,4308992.0,0.0,39.0,2132992000.0,436543488.0,5826383872.0,25223155712.0,3832993.0,1601633.0
13-04 02:37:27,33.305,14.651,51.193,0.170,0.0,0.681,0.0,2162688.0,0.0,21.0,2133700608.0,436547584.0,5849468928.0,25199357952.0,5524212.0,1444482.0
13-04 02:37:28,31.756,15.491,52.065,0.086,0.0,0.602,0.0,4313088.0,0.0,39.0,2135072768.0,436568064.0,5874675712.0,25172758528.0,3788427.0,1580341.0
13-04 02:37:29,31.615,15.808,51.804,0.0,0.0,0.773,0.0,4177920.0,0.0,32.0,2135797760.0,436576256.0,5900427264.0,25146273792.0,5671211.0,1524129.0
13-04 02:37:30,32.305,16.538,50.643,0.086,0.0,0.428,0.0,2281472.0,0.0,27.0,2137772032.0,436580352.0,5923536896.0,25121185792.0,3654002.0,1510689.0
13-04 02:37:31,31.646,16.793,50.549,0.0,0.0,1.013,0.0,4313088.0,0.0,38.0,2138554368.0,436584448.0,5949091840.0,25094844416.0,5783250.0,1578418.0
13-04 02:37:32,32.201,16.143,50.977,0.085,0.0,0.595,0.0,4186112.0,0.0,32.0,2138374144.0,436584448.0,5974454272.0,25069662208.0,3657878.0,1512515.0
13-04 02:37:33,32.618,15.193,51.245,0.086,0.0,0.858,0.0,2301952.0,0.0,28.0,2139074560.0,436588544.0,5998309376.0,25045102592.0,5671077.0,1523976.0
13-04 02:37:34,31.638,15.431,52.241,0.086,0.0,0.603,0.0,4304896.0,0.0,38.0,2140483584.0,436588544.0,6022959104.0,25019043840.0,3788821.0,1579772.0
13-04 02:37:35,32.847,15.437,51.115,0.086,0.0,0.515,0.0,4255744.0,0.0,35.0,2139914240.0,436592640.0,6049075200.0,24993492992.0,5671015.0,1522892.0
13-04 02:37:36,31.682,15.969,51.324,0.0,0.0,1.025,0.0,2203648.0,0.0,22.0,2140844032.0,436592640.0,6072500224.0,24969138176.0,3632758.0,1501643.0
13-04 02:37:37,31.369,14.991,52.686,0.087,0.0,0.867,0.0,4308992.0,0.0,38.0,2141630464.0,436592640.0,6097080320.0,24943771648.0,5821051.0,1601900.0
13-04 02:37:38,29.826,14.783,54.696,0.087,0.0,0.609,0.0,2162688.0,0.0,19.0,2142875648.0,436592640.0,6120001536.0,24919605248.0,3504816.0,1432229.0
13-04 02:37:39,28.780,14.433,56.186,0.086,0.0,0.515,0.0,4321280.0,0.0,40.0,2143256576.0,436596736.0,6143262720.0,24895959040.0,5869239.0,1628888.0
13-04 02:37:40,31.383,13.475,54.610,0.0,0.0,0.532,0.0,2146304.0,0.0,19.0,2143215616.0,436596736.0,6166212608.0,24873050112.0,3518916.0,1439711.0
13-04 02:37:41,30.356,14.050,54.900,0.087,0.0,0.607,0.0,4300800.0,0.0,38.0,2145112064.0,436596736.0,6189928448.0,24847437824.0,5857757.0,1618131.0
13-04 02:37:42,31.561,15.609,52.144,0.0,0.0,0.686,0.0,2166784.0,0.0,20.0,2145517568.0,436596736.0,6212943872.0,24824016896.0,3502639.0,1441067.0
13-04 02:37:43,31.352,14.040,54.005,0.086,0.0,0.517,0.0,4358144.0,0.0,44.0,2145456128.0,436600832.0,6237913088.0,24799105024.0,5850459.0,1617441.0
13-04 02:37:44,30.321,15.986,53.258,0.0,0.0,0.434,0.0,2154496.0,0.0,20.0,2147319808.0,436604928.0,6260084736.0,24775065600.0,3631313.0,1498988.0
13-04 02:37:45,29.776,13.769,55.508,0.258,0.0,0.688,4096.0,4333568.0,1.0,41.0,2147008512.0,436625408.0,6284488704.0,24750952448.0,5725780.0,1546755.0
13-04 02:37:46,31.720,14.952,52.550,0.259,0.0,0.519,4096.0,20819968.0,1.0,55.0,2148306944.0,436633600.0,6322294784.0,24711839744.0,3529201.0,1440511.0
13-04 02:37:47,29.774,14.757,54.774,0.087,0.0,0.608,0.0,6651904.0,0.0,52.0,2148560896.0,436645888.0,6330236928.0,24703631360.0,5811262.0,1594816.0
13-04 02:37:48,30.664,15.673,53.237,0.0,0.0,0.426,0.0,2158592.0,0.0,20.0,2150686720.0,436645888.0,6352265216.0,24679477248.0,3517507.0,1431162.0
13-04 02:37:49,29.508,14.754,55.047,0.086,0.0,0.604,0.0,4308992.0,0.0,38.0,2149679104.0,436658176.0,6377197568.0,24655540224.0,5867960.0,1619705.0
13-04 02:37:50,30.416,14.731,52.946,1.386,0.0,0.520,4096.0,89739264.0,1.0,177.0,2150793216.0,436662272.0,6399848448.0,24631771136.0,3454529.0,1396992.0
13-04 02:37:51,14.975,10.068,62.860,11.337,0.0,0.761,8192.0,270548992.0,2.0,503.0,2150891520.0,436678656.0,6411288576.0,24620216320.0,4709102.0,1522062.0
13-04 02:37:52,13.475,9.153,66.017,10.763,0.0,0.593,4096.0,262180864.0,1.0,483.0,2151895040.0,436682752.0,6421467136.0,24609030144.0,1414290.0,1382551.0
13-04 02:37:53,30.690,14.224,53.621,0.776,0.0,0.690,0.0,37867520.0,0.0,99.0,2156191744.0,436690944.0,6445912064.0,24580280320.0,8683762.0,1541213.0
13-04 02:37:54,31.330,15.966,51.845,0.086,0.0,0.773,0.0,4321280.0,0.0,38.0,2158571520.0,436719616.0,6470070272.0,24553713664.0,3814434.0,1592846.0
13-04 02:37:55,32.368,15.162,51.789,0.0,0.0,0.681,0.0,2158592.0,0.0,19.0,2158059520.0,436719616.0,6493995008.0,24530300928.0,5459858.0,1399662.0
13-04 02:37:56,31.074,15.229,53.081,0.088,0.0,0.528,0.0,4321280.0,0.0,38.0,2158239744.0,436723712.0,6518476800.0,24505634816.0,3842940.0,1606367.0
13-04 02:37:57,31.675,15.009,52.443,0.087,0.0,0.785,0.0,4206592.0,0.0,34.0,2159161344.0,436727808.0,6544130048.0,24479055872.0,5681093.0,1525425.0
13-04 02:37:58,32.216,15.893,51.031,0.086,0.0,0.773,0.0,2285568.0,0.0,25.0,2159669248.0,436731904.0,6568357888.0,24454316032.0,3582963.0,1471158.0
13-04 02:37:59,31.032,16.454,51.662,0.0,0.0,0.853,0.0,4317184.0,0.0,38.0,2160709632.0,436744192.0,6592942080.0,24428679168.0,5820862.0,1601509.0
13-04 02:38:00,30.870,15.478,52.870,0.087,0.0,0.696,0.0,2150400.0,0.0,19.0,2161438720.0,436744192.0,6616289280.0,24404602880.0,3634287.0,1495970.0
13-04 02:38:01,31.869,15.245,52.110,0.086,0.0,0.689,0.0,4325376.0,0.0,38.0,2162540544.0,436748288.0,6640447488.0,24379338752.0,5726987.0,1544899.0
13-04 02:38:02,31.085,16.311,51.836,0.085,0.0,0.683,0.0,4321280.0,0.0,38.0,2162745344.0,436756480.0,6666559488.0,24353013760.0,3802112.0,1597570.0
13-04 02:38:03,32.312,14.361,52.452,0.088,0.0,0.788,0.0,2174976.0,0.0,23.0,2163855360.0,436760576.0,6689456128.0,24329003008.0,5504918.0,1431621.0
13-04 02:38:04,30.928,15.636,52.491,0.086,0.0,0.859,0.0,4317184.0,0.0,38.0,2163732480.0,436764672.0,6714912768.0,24303665152.0,3833239.0,1613707.0
13-04 02:38:05,32.993,15.136,50.935,0.0,0.0,0.935,0.0,4325376.0,0.0,38.0,2164568064.0,436772864.0,6740152320.0,24277581824.0,5832614.0,1615210.0
13-04 02:38:06,32.098,16.175,51.053,0.0,0.0,0.674,0.0,2158592.0,0.0,19.0,2166218752.0,436772864.0,6763212800.0,24252870656.0,3477480.0,1417536.0
13-04 02:38:07,31.364,14.944,52.911,0.087,0.0,0.695,0.0,4341760.0,0.0,41.0,2166083584.0,436772864.0,6788337664.0,24227880960.0,5836230.0,1609526.0
13-04 02:38:08,31.834,15.398,52.336,0.0,0.0,0.433,0.0,2174976.0,0.0,23.0,2166243328.0,436781056.0,6812782592.0,24203268096.0,3637895.0,1494460.0
13-04 02:38:09,33.305,14.840,50.992,0.259,0.0,0.604,0.0,4317184.0,0.0,38.0,2167836672.0,436789248.0,6836903936.0,24177545216.0,5682078.0,1538773.0
13-04 02:38:10,31.917,14.744,52.819,0.087,0.0,0.434,0.0,4317184.0,0.0,38.0,2168393728.0,436789248.0,6862831616.0,24151060480.0,3787943.0,1573945.0
13-04 02:38:11,31.900,15.477,51.505,0.086,0.0,1.032,0.0,2150400.0,0.0,19.0,2170032128.0,436793344.0,6885146624.0,24127102976.0,5566658.0,1470693.0
13-04 02:38:12,30.397,16.494,52.418,0.0,0.0,0.691,0.0,4317184.0,0.0,39.0,2169040896.0,436793344.0,6911156224.0,24102084608.0,3775198.0,1581492.0
13-04 02:38:13,31.670,15.404,52.151,0.086,0.0,0.688,0.0,4325376.0,0.0,38.0,2170863616.0,436793344.0,6936186880.0,24075231232.0,5810441.0,1591157.0
13-04 02:38:14,30.009,14.651,54.810,0.0,0.0,0.530,0.0,2142208.0,0.0,19.0,2171117568.0,436793344.0,6959247360.0,24051916800.0,3462276.0,1407599.0
13-04 02:38:15,29.761,13.818,55.624,0.089,0.0,0.709,0.0,4329472.0,0.0,40.0,2171379712.0,436801536.0,6983524352.0,24027369472.0,5855063.0,1611978.0
13-04 02:38:16,32.041,15.073,52.196,0.0,0.0,0.689,0.0,2179072.0,0.0,20.0,2172420096.0,436801536.0,7006838784.0,24003014656.0,3552832.0,1452165.0
13-04 02:38:17,30.565,15.154,53.510,0.171,0.0,0.599,0.0,4317184.0,0.0,39.0,2172354560.0,436809728.0,7031439360.0,23978471424.0,5819395.0,1609505.0
13-04 02:38:18,30.060,14.643,54.694,0.0,0.0,0.603,0.0,2166784.0,0.0,22.0,2174115840.0,436809728.0,7053324288.0,23954825216.0,3544918.0,1449029.0
13-04 02:38:19,30.623,13.668,54.844,0.087,0.0,0.779,0.0,7536640.0,0.0,47.0,2174525440.0,436817920.0,7076458496.0,23931273216.0,5839428.0,1603525.0
13-04 02:38:20,29.870,14.805,54.545,0.087,0.0,0.693,0.0,2150400.0,0.0,20.0,2175328256.0,436817920.0,7098707968.0,23908220928.0,3549743.0,1449297.0
13-04 02:38:21,28.474,13.981,56.522,0.256,0.0,0.767,4096.0,16084992.0,1.0,77.0,2176258048.0,436826112.0,7120027648.0,23885963264.0,5850111.0,1609538.0
13-04 02:38:22,33.103,14.261,51.685,0.519,0.0,0.432,0.0,32718848.0,0.0,75.0,2177265664.0,436826112.0,7142031360.0,23862951936.0,3485519.0,1429607.0
13-04 02:38:23,16.337,10.146,62.081,11.092,0.0,0.344,8192.0,263196672.0,2.0,480.0,2176966656.0,436834304.0,7155531776.0,23849742336.0,4634071.0,1475361.0
13-04 02:38:24,13.185,8.562,65.582,12.158,0.0,0.514,8192.0,261185536.0,2.0,493.0,2176204800.0,436842496.0,7166013440.0,23840014336.0,1426438.0,1397929.0
13-04 02:38:25,24.786,12.693,58.233,3.516,0.0,0.772,0.0,100835328.0,0.0,189.0,2177339392.0,436846592.0,7184543744.0,23820345344.0,8613461.0,1508097.0
13-04 02:38:26,32.930,14.866,51.426,0.086,0.0,0.691,0.0,4304896.0,0.0,39.0,2178109440.0,436846592.0,7209627648.0,23794491392.0,3636181.0,1505699.0
13-04 02:38:27,32.651,15.686,51.066,0.085,0.0,0.512,0.0,4308992.0,0.0,40.0,2179289088.0,436858880.0,7234850816.0,23768076288.0,5816957.0,1592367.0
13-04 02:38:28,30.340,16.129,52.398,0.0,0.0,1.133,0.0,2150400.0,0.0,19.0,2180247552.0,436867072.0,7258484736.0,23743475712.0,3639508.0,1501392.0
13-04 02:38:29,32.522,14.522,52.261,0.087,0.0,0.609,4096.0,4304896.0,1.0,38.0,2179620864.0,436871168.0,7283863552.0,23718719488.0,5684254.0,1526774.0
13-04 02:38:30,31.947,13.805,53.274,0.177,0.0,0.796,0.0,4300800.0,0.0,38.0,2181763072.0,436883456.0,7309365248.0,23691063296.0,3776536.0,1578167.0
13-04 02:38:31,32.038,15.544,51.727,0.0,0.0,0.691,0.0,2187264.0,0.0,22.0,2181197824.0,436891648.0,7333441536.0,23667544064.0,5612309.0,1481325.0
13-04 02:38:32,33.391,13.775,52.223,0.0,0.0,0.610,0.0,4313088.0,0.0,40.0,2182049792.0,436895744.0,7358050304.0,23642079232.0,3693891.0,1537983.0
13-04 02:38:33,31.180,16.193,51.766,0.172,0.0,0.689,0.0,4313088.0,0.0,40.0,2183192576.0,436899840.0,7383781376.0,23615201280.0,5819430.0,1595179.0
13-04 02:38:34,31.565,15.652,52.261,0.0,0.0,0.522,0.0,2154496.0,0.0,19.0,2183434240.0,436899840.0,7407058944.0,23591682048.0,3533880.0,1444227.0
13-04 02:38:35,34.130,16.297,48.635,0.427,0.0,0.512,0.0,28729344.0,0.0,92.0,2185048064.0,436908032.0,7431471104.0,23565647872.0,5801415.0,1596384.0
13-04 02:38:36,32.007,14.965,52.336,0.087,0.0,0.606,0.0,4349952.0,0.0,39.0,2185543680.0,436920320.0,7457009664.0,23539601408.0,3793815.0,1581507.0
13-04 02:38:37,32.361,15.451,51.416,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,2186113024.0,436936704.0,7480160256.0,23515865088.0,5480829.0,1422737.0
13-04 02:38:38,31.451,15.465,52.302,0.174,0.0,0.608,0.0,4308992.0,0.0,39.0,2187575296.0,436940800.0,7505625088.0,23488933888.0,3832219.0,1604744.0
13-04 02:38:39,31.071,14.286,53.750,0.179,0.0,0.714,0.0,4337664.0,0.0,41.0,2187223040.0,436948992.0,7530860544.0,23464042496.0,5835273.0,1615909.0
13-04 02:38:40,32.365,16.225,51.067,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,2187517952.0,436948992.0,7554510848.0,23440097280.0,3450191.0,1400106.0
13-04 02:38:41,31.100,16.667,51.460,0.086,0.0,0.687,0.0,4300800.0,0.0,38.0,2188025856.0,436953088.0,7579860992.0,23414235136.0,5859136.0,1619792.0
13-04 02:38:42,31.741,15.956,51.365,0.085,0.0,0.853,0.0,4300800.0,0.0,38.0,2188218368.0,436953088.0,7605633024.0,23388270592.0,3805282.0,1600598.0
13-04 02:38:43,31.228,15.657,52.163,0.0,0.0,0.952,0.0,2158592.0,0.0,19.0,2190012416.0,436961280.0,7628337152.0,23363764224.0,5528937.0,1446334.0
13-04 02:38:44,31.720,15.644,51.858,0.086,0.0,0.691,0.0,4296704.0,0.0,38.0,2189598720.0,436961280.0,7654227968.0,23338287104.0,3757028.0,1573952.0
13-04 02:38:45,31.357,16.065,51.804,0.086,0.0,0.687,0.0,4198400.0,0.0,34.0,2191446016.0,436977664.0,7678640128.0,23312011264.0,5692017.0,1529440.0
13-04 02:38:46,31.196,15.858,52.253,0.0,0.0,0.693,0.0,2273280.0,0.0,25.0,2191269888.0,436977664.0,7703207936.0,23287619584.0,3610531.0,1490027.0
13-04 02:38:47,30.658,16.482,52.092,0.085,0.0,0.683,0.0,4304896.0,0.0,38.0,2192453632.0,436985856.0,7726968832.0,23262666752.0,5852780.0,1613176.0
13-04 02:38:48,23.428,9.130,67.183,0.086,0.0,0.172,0.0,4300800.0,0.0,38.0,2193293312.0,436985856.0,7747858432.0,23240937472.0,2852486.0,661695.0
13-04 02:38:49,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2193620992.0,436985856.0,7748165632.0,23240302592.0,2867.0,3040.0
13-04 02:38:50,0.417,0.500,99.083,0.0,0.0,0.0,0.0,212992.0,0.0,20.0,2193620992.0,436985856.0,7748165632.0,23240302592.0,56393.0,3602.0
13-04 02:38:51,0.0,0.500,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2193502208.0,436989952.0,7748407296.0,23240175616.0,4209.0,5470.0
13-04 02:38:52,0.417,0.417,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2194694144.0,436989952.0,7748411392.0,23238979584.0,2833.0,2884.0
13-04 02:38:53,0.167,0.417,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2194644992.0,436989952.0,7748415488.0,23239024640.0,3205.0,3446.0
13-04 02:38:54,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2194644992.0,436989952.0,7748415488.0,23239024640.0,3528.0,4168.0
13-04 02:38:55,0.503,0.419,87.762,11.316,0.0,0.0,12288.0,229482496.0,3.0,421.0,2194644992.0,437002240.0,7748403200.0,23239024640.0,35174.0,41850.0
13-04 02:38:56,19.711,12.234,57.264,10.280,0.0,0.510,4096.0,257019904.0,1.0,463.0,2193620992.0,437006336.0,7762104320.0,23226343424.0,3434050.0,1451050.0
13-04 02:38:57,30.603,16.121,52.241,0.517,0.0,0.517,0.0,30318592.0,0.0,81.0,2194968576.0,437010432.0,7786229760.0,23200866304.0,4082021.0,1653487.0
13-04 02:38:58,31.697,15.935,51.593,0.0,0.0,0.775,0.0,2387968.0,0.0,32.0,2195329024.0,437010432.0,7809884160.0,23176851456.0,5450557.0,1591881.0
13-04 02:38:59,32.155,15.345,51.638,0.086,0.0,0.776,0.0,4313088.0,0.0,38.0,2194821120.0,437014528.0,7835484160.0,23151755264.0,6043854.0,1758004.0
13-04 02:39:00,31.315,15.571,52.249,0.0,0.0,0.865,0.0,2187264.0,0.0,22.0,2196107264.0,437014528.0,7858737152.0,23127216128.0,3526912.0,1499939.0
13-04 02:39:01,31.347,16.321,51.295,0.086,0.0,0.950,0.0,4313088.0,0.0,40.0,2197299200.0,437022720.0,7884050432.0,23100702720.0,6061240.0,1772277.0
13-04 02:39:02,33.306,16.362,49.502,0.0,0.0,0.831,0.0,2158592.0,0.0,19.0,2197389312.0,437026816.0,7907889152.0,23076769792.0,3547437.0,1507566.0
13-04 02:39:03,30.983,15.927,52.393,0.087,0.0,0.609,4096.0,4321280.0,1.0,41.0,2198589440.0,437043200.0,7932944384.0,23050498048.0,6032739.0,1766214.0
13-04 02:39:04,32.072,15.907,51.247,0.0,0.0,0.774,0.0,2158592.0,0.0,19.0,2199445504.0,437047296.0,7956766720.0,23025815552.0,5577700.0,1528595.0
13-04 02:39:05,32.679,15.956,50.683,0.085,0.0,0.597,0.0,4308992.0,0.0,39.0,2200117248.0,437047296.0,7981551616.0,23000358912.0,4013235.0,1755298.0
13-04 02:39:06,32.404,15.244,51.742,0.087,0.0,0.523,0.0,2154496.0,0.0,21.0,2200031232.0,437047296.0,8005849088.0,22976147456.0,5629006.0,1539145.0
13-04 02:39:07,32.419,15.866,50.943,0.086,0.0,0.686,0.0,4317184.0,0.0,38.0,2201456640.0,437047296.0,8030740480.0,22949830656.0,5937037.0,1709397.0
13-04 02:39:08,30.863,15.955,52.485,0.0,0.0,0.697,0.0,2154496.0,0.0,19.0,2201616384.0,437047296.0,8054767616.0,22925643776.0,3726727.0,1602290.0
13-04 02:39:09,31.767,15.231,52.045,0.087,0.0,0.870,0.0,4321280.0,0.0,40.0,2201694208.0,437063680.0,8080625664.0,22899691520.0,5858436.0,1675201.0
13-04 02:39:10,31.179,15.721,51.965,0.087,0.0,1.048,0.0,4194304.0,0.0,32.0,2202382336.0,437071872.0,8105771008.0,22873849856.0,4012740.0,1666609.0
13-04 02:39:11,31.688,15.671,52.121,0.0,0.0,0.519,0.0,2269184.0,0.0,25.0,2203742208.0,437075968.0,8129486848.0,22848770048.0,5559352.0,1601402.0
13-04 02:39:12,31.787,16.495,50.945,0.086,0.0,0.687,0.0,4304896.0,0.0,38.0,2203287552.0,437075968.0,8155840512.0,22822871040.0,6025895.0,1771358.0
13-04 02:39:13,33.277,14.553,51.574,0.085,0.0,0.511,0.0,2158592.0,0.0,21.0,2204741632.0,437075968.0,8177950720.0,22799306752.0,3521582.0,1491599.0
13-04 02:39:14,32.570,16.285,50.466,0.0,0.0,0.679,0.0,4313088.0,0.0,38.0,2204852224.0,437075968.0,8204091392.0,22773055488.0,6060058.0,1782375.0
13-04 02:39:15,32.272,15.663,51.033,0.172,0.0,0.861,0.0,2187264.0,0.0,22.0,2205876224.0,437080064.0,8227889152.0,22748229632.0,5578026.0,1524181.0
13-04 02:39:16,32.437,15.091,51.431,0.0,0.0,1.041,0.0,4308992.0,0.0,38.0,2206806016.0,437088256.0,8252903424.0,22722277376.0,4020050.0,1758255.0
13-04 02:39:17,32.568,16.156,50.680,0.0,0.0,0.595,0.0,2154496.0,0.0,19.0,2207170560.0,437096448.0,8276119552.0,22698688512.0,5589671.0,1530573.0
13-04 02:39:18,31.661,15.744,51.817,0.087,0.0,0.692,0.0,4313088.0,0.0,38.0,2207748096.0,437096448.0,8301920256.0,22672310272.0,3938368.0,1722248.0
13-04 02:39:19,31.966,16.410,50.769,0.0,0.0,0.855,0.0,2154496.0,0.0,19.0,2209402880.0,437096448.0,8325267456.0,22647308288.0,5710117.0,1593282.0
13-04 02:39:20,32.513,16.214,50.509,0.085,0.0,0.679,0.0,4304896.0,0.0,38.0,2209443840.0,437104640.0,8350744576.0,22621782016.0,5927519.0,1713388.0
13-04 02:39:21,30.817,15.897,52.398,0.178,0.0,0.710,0.0,4194304.0,0.0,34.0,2210631680.0,437116928.0,8376406016.0,22594920448.0,3819590.0,1653552.0
13-04 02:39:22,32.361,15.708,51.330,0.0,0.0,0.601,0.0,2273280.0,0.0,25.0,2211303424.0,437121024.0,8399937536.0,22570713088.0,5747273.0,1618745.0
13-04 02:39:23,32.003,16.129,51.188,0.0,0.0,0.679,0.0,4341760.0,0.0,41.0,2212716544.0,437125120.0,8425123840.0,22544109568.0,6015620.0,1749541.0
13-04 02:39:24,33.904,14.212,51.370,0.0,0.0,0.514,0.0,2158592.0,0.0,20.0,2212438016.0,437125120.0,8449687552.0,22519824384.0,3575582.0,1530060.0
13-04 02:39:25,31.464,15.337,52.410,0.088,0.0,0.701,0.0,4308992.0,0.0,38.0,2213167104.0,437125120.0,8474296320.0,22494486528.0,6020476.0,1761598.0
13-04 02:39:26,32.378,15.430,50.759,0.759,0.0,0.675,4096.0,43237376.0,1.0,95.0,2213765120.0,437133312.0,8497631232.0,22470545408.0,4867013.0,1544626.0
13-04 02:39:27,18.213,11.319,59.915,9.872,0.0,0.681,8192.0,259002368.0,2.0,462.0,2213810176.0,437141504.0,8511324160.0,22456799232.0,4477595.0,1612096.0
13-04 02:39:28,12.762,8.566,65.385,12.413,0.0,0.874,8192.0,262189056.0,2.0,468.0,2214043648.0,437153792.0,8523067392.0,22444810240.0,2548732.0,1513927.0
13-04 02:39:29,23.773,14.126,58.226,3.445,0.0,0.431,0.0,114388992.0,0.0,210.0,2215231488.0,437161984.0,8540758016.0,22425923584.0,6571064.0,1501351.0
13-04 02:39:30,35.082,15.563,48.323,0.344,0.0,0.688,4096.0,32256000.0,1.0,101.0,2223718400.0,437178368.0,8565256192.0,22392922112.0,5988690.0,1749044.0
13-04 02:39:31,31.869,16.279,51.335,0.0,0.0,0.517,0.0,2199552.0,0.0,19.0,2224078848.0,437178368.0,8588972032.0,22368845824.0,5618024.0,1539499.0
13-04 02:39:32,31.592,15.753,51.627,0.086,0.0,0.942,0.0,4329472.0,0.0,39.0,2223689728.0,437178368.0,8614395904.0,22343811072.0,4009272.0,1758042.0
13-04 02:39:33,31.469,15.997,51.748,0.0,0.0,0.787,0.0,2166784.0,0.0,22.0,2224447488.0,437178368.0,8637165568.0,22320283648.0,5673557.0,1573714.0
13-04 02:39:34,31.745,16.766,50.809,0.255,0.0,0.426,0.0,4329472.0,0.0,40.0,2225430528.0,437182464.0,8663699456.0,22292762624.0,5902245.0,1696962.0
13-04 02:39:35,33.762,14.567,51.071,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2226049024.0,437186560.0,8686473216.0,22269366272.0,3778888.0,1629008.0
13-04 02:39:36,31.680,16.275,51.610,0.0,0.0,0.435,0.0,4308992.0,0.0,38.0,2227105792.0,437194752.0,8711766016.0,22243008512.0,5808015.0,1640968.0
13-04 02:39:37,32.014,16.265,50.861,0.172,0.0,0.688,0.0,16158720.0,0.0,58.0,2227318784.0,437202944.0,8733171712.0,22221381632.0,3786905.0,1631528.0
13-04 02:39:38,32.468,15.152,51.602,0.087,0.0,0.693,0.0,4366336.0,0.0,40.0,2229178368.0,437211136.0,8758878208.0,22193807360.0,5724549.0,1597944.0
13-04 02:39:39,31.293,16.983,50.690,0.086,0.0,0.948,0.0,4333568.0,0.0,38.0,2229153792.0,437219328.0,8783777792.0,22168924160.0,5294050.0,1794953.0
13-04 02:39:40,31.593,15.231,52.654,0.0,0.0,0.522,0.0,2166784.0,0.0,21.0,2228940800.0,437227520.0,8807669760.0,22145236992.0,4365704.0,1520317.0
13-04 02:39:41,31.456,15.685,51.820,0.087,0.0,0.953,0.0,4325376.0,0.0,39.0,2230501376.0,437243904.0,8832827392.0,22118502400.0,5984519.0,1720627.0
13-04 02:39:42,31.830,16.681,50.809,0.0,0.0,0.681,0.0,2162688.0,0.0,20.0,2231549952.0,437243904.0,8856109056.0,22094172160.0,3631588.0,1578317.0
13-04 02:39:43,32.699,14.533,51.990,0.087,0.0,0.692,0.0,4321280.0,0.0,38.0,2232553472.0,437243904.0,8881242112.0,22068035584.0,6002314.0,1741158.0
13-04 02:39:44,31.320,15.703,52.114,0.0,0.0,0.863,0.0,2150400.0,0.0,19.0,2232971264.0,437252096.0,8904642560.0,22044209152.0,5595083.0,1529123.0
13-04 02:39:45,33.130,14.647,51.351,0.174,0.0,0.697,0.0,4317184.0,0.0,39.0,2233401344.0,437260288.0,8929574912.0,22018838528.0,3987882.0,1742532.0
13-04 02:39:46,32.227,15.633,51.441,0.087,0.0,0.611,0.0,2174976.0,0.0,21.0,2233507840.0,437268480.0,8953778176.0,21994520576.0,5592301.0,1531542.0
13-04 02:39:47,31.288,16.508,51.340,0.086,0.0,0.778,0.0,4317184.0,0.0,38.0,2234793984.0,437268480.0,8979398656.0,21967613952.0,6003329.0,1745580.0
13-04 02:39:48,32.552,14.844,51.997,0.087,0.0,0.521,0.0,2207744.0,0.0,23.0,2235334656.0,437268480.0,9002442752.0,21944029184.0,3553030.0,1511875.0
13-04 02:39:49,32.320,15.378,51.434,0.0,0.0,0.869,0.0,4313088.0,0.0,40.0,2236665856.0,437268480.0,9027698688.0,21917442048.0,6038243.0,1766738.0
13-04 02:39:50,33.074,14.508,51.900,0.0,0.0,0.518,0.0,2158592.0,0.0,19.0,2237161472.0,437276672.0,9051611136.0,21893025792.0,3568262.0,1516940.0
13-04 02:39:51,31.125,15.693,52.310,0.174,0.0,0.697,0.0,4337664.0,0.0,41.0,2237964288.0,437280768.0,9076596736.0,21867233280.0,6013523.0,1756817.0
13-04 02:39:52,32.437,15.872,50.997,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,2238263296.0,437280768.0,9100099584.0,21843431424.0,5677620.0,1581309.0
13-04 02:39:53,31.002,16.062,52.073,0.0,0.0,0.864,0.0,4313088.0,0.0,38.0,2240180224.0,437293056.0,9124749312.0,21816852480.0,3880882.0,1678857.0
13-04 02:39:54,31.217,15.652,52.087,0.087,0.0,0.957,0.0,2158592.0,0.0,20.0,2240659456.0,437293056.0,9147793408.0,21793329152.0,5731744.0,1613227.0
13-04 02:39:55,32.011,14.727,52.469,0.0,0.0,0.794,0.0,4317184.0,0.0,39.0,2240659456.0,437305344.0,9174523904.0,21766586368.0,5701680.0,1703258.0
13-04 02:39:56,31.342,15.584,52.035,0.087,0.0,0.952,0.0,4096000.0,0.0,26.0,2240655360.0,437309440.0,9199525888.0,21741584384.0,3967440.0,1617534.0
13-04 02:39:57,30.882,16.522,51.730,0.087,0.0,0.779,0.0,2396160.0,0.0,33.0,2242428928.0,437317632.0,9222983680.0,21716344832.0,5849848.0,1667784.0
13-04 02:39:58,31.845,16.137,51.330,0.0,0.0,0.687,0.0,4198400.0,0.0,32.0,2242949120.0,437317632.0,9248149504.0,21690658816.0,4173208.0,1647912.0
13-04 02:39:59,25.897,13.077,55.299,5.043,0.0,0.684,8192.0,219357184.0,2.0,399.0,2243448832.0,437329920.0,9265762304.0,21672534016.0,5391183.0,1622551.0
13-04 02:40:00,14.444,9.060,61.197,14.530,0.0,0.769,12288.0,259002368.0,3.0,462.0,2243256320.0,437338112.0,9277628416.0,21660852224.0,2546352.0,1510213.0
13-04 02:40:01,19.023,10.797,61.011,8.483,0.0,0.686,4096.0,192618496.0,1.0,366.0,2244861952.0,437342208.0,9292845056.0,21644025856.0,6676804.0,1558621.0
13-04 02:40:02,31.414,15.620,52.269,0.0,0.0,0.698,0.0,2158592.0,0.0,19.0,2245386240.0,437346304.0,9315987456.0,21620355072.0,5639349.0,1557113.0
13-04 02:40:03,32.446,15.451,51.159,0.172,0.0,0.773,0.0,4337664.0,0.0,40.0,2246361088.0,437354496.0,9341693952.0,21593665536.0,5957723.0,1717375.0
13-04 02:40:04,30.648,16.287,52.189,0.0,0.0,0.876,0.0,2166784.0,0.0,19.0,2247036928.0,437354496.0,9364758528.0,21569925120.0,3706702.0,1589894.0
13-04 02:40:05,31.393,15.432,52.646,0.0,0.0,0.529,0.0,4325376.0,0.0,38.0,2248540160.0,437354496.0,9390571520.0,21542608896.0,5895670.0,1689664.0
13-04 02:40:06,31.406,15.272,52.286,0.0,0.0,1.035,0.0,4096000.0,0.0,26.0,2248204288.0,437358592.0,9415270400.0,21518241792.0,3760940.0,1618172.0
13-04 02:40:07,32.205,15.451,51.736,0.087,0.0,0.521,0.0,2412544.0,0.0,32.0,2249461760.0,437370880.0,9438765056.0,21493477376.0,5826465.0,1654003.0
13-04 02:40:08,32.062,15.598,51.300,0.087,0.0,0.953,0.0,4325376.0,0.0,41.0,2249850880.0,437370880.0,9463922688.0,21467930624.0,5967289.0,1718162.0
13-04 02:40:09,32.296,16.737,50.210,0.168,0.0,0.589,0.0,2170880.0,0.0,21.0,2250547200.0,437379072.0,9487810560.0,21443338240.0,3632991.0,1557476.0
13-04 02:40:10,31.838,15.391,52.155,0.0,0.0,0.616,4096.0,4337664.0,1.0,38.0,2251780096.0,437395456.0,9512767488.0,21417132032.0,5964354.0,1720432.0
13-04 02:40:11,32.353,16.090,51.125,0.0,0.0,0.433,0.0,2174976.0,0.0,21.0,2251853824.0,437399552.0,9536872448.0,21392949248.0,5044654.0,1517267.0
13-04 02:40:12,32.069,16.207,50.862,0.086,0.0,0.776,0.0,4321280.0,0.0,38.0,2252201984.0,437407744.0,9563017216.0,21366448128.0,4528463.0,1762643.0
13-04 02:40:13,32.474,15.722,51.289,0.0,0.0,0.515,0.0,2199552.0,0.0,23.0,2254024704.0,437407744.0,9585098752.0,21342543872.0,5589106.0,1524000.0
13-04 02:40:14,31.543,16.198,51.407,0.085,0.0,0.767,0.0,4325376.0,0.0,40.0,2254315520.0,437407744.0,9611399168.0,21315952640.0,4347415.0,1752874.0
13-04 02:40:15,30.922,15.935,52.283,0.086,0.0,0.775,0.0,2170880.0,0.0,21.0,2254442496.0,437415936.0,9634435072.0,21292781568.0,5258157.0,1527942.0
13-04 02:40:16,31.642,16.681,50.731,0.086,0.0,0.860,0.0,4313088.0,0.0,38.0,2255855616.0,437415936.0,9658855424.0,21266948096.0,6017605.0,1758756.0
13-04 02:40:17,31.786,15.061,52.802,0.0,0.0,0.350,0.0,2166784.0,0.0,19.0,2256224256.0,437415936.0,9682939904.0,21242494976.0,3599447.0,1529711.0
13-04 02:40:18,32.470,15.803,50.691,0.173,0.0,0.864,0.0,7778304.0,0.0,48.0,2257756160.0,437415936.0,9707827200.0,21216075776.0,5949930.0,1720210.0
13-04 02:40:19,34.966,16.132,47.804,0.338,0.0,0.760,0.0,30101504.0,0.0,75.0,2257440768.0,437436416.0,9730879488.0,21193318400.0,5633449.0,1537123.0
13-04 02:40:20,31.620,15.505,52.003,0.0,0.0,0.871,0.0,4366336.0,0.0,38.0,2258866176.0,437436416.0,9756069888.0,21166702592.0,3997781.0,1760745.0
13-04 02:40:21,32.622,15.628,50.897,0.085,0.0,0.769,0.0,2174976.0,0.0,21.0,2259599360.0,437444608.0,9779290112.0,21142740992.0,5595109.0,1532555.0
13-04 02:40:22,32.219,16.281,50.643,0.086,0.0,0.771,0.0,4321280.0,0.0,38.0,2260615168.0,437448704.0,9805246464.0,21115764736.0,3979167.0,1742213.0
13-04 02:40:23,31.771,15.451,52.344,0.0,0.0,0.434,0.0,2174976.0,0.0,20.0,2261336064.0,437452800.0,9827905536.0,21092380672.0,5643491.0,1559632.0
13-04 02:40:24,30.925,15.595,52.687,0.088,0.0,0.705,0.0,4313088.0,0.0,38.0,2262511616.0,437452800.0,9853022208.0,21066088448.0,5966918.0,1729424.0
13-04 02:40:25,32.990,15.378,50.945,0.0,0.0,0.687,0.0,2158592.0,0.0,19.0,2261516288.0,437456896.0,9877004288.0,21043097600.0,3682028.0,1580070.0
13-04 02:40:26,33.479,13.724,51.923,0.087,0.0,0.787,0.0,4317184.0,0.0,38.0,2262224896.0,437456896.0,9901867008.0,21017526272.0,5865883.0,1672430.0
13-04 02:40:27,31.779,16.149,51.123,0.173,0.0,0.777,0.0,4112384.0,0.0,29.0,2263732224.0,437460992.0,9927524352.0,20990357504.0,5882405.0,1689466.0
13-04 02:40:28,32.468,15.498,51.342,0.0,0.0,0.693,0.0,2396160.0,0.0,31.0,2264702976.0,437465088.0,9951412224.0,20965494784.0,3664709.0,1562230.0
13-04 02:40:29,30.756,16.160,52.042,0.087,0.0,0.956,0.0,4325376.0,0.0,38.0,2264879104.0,437465088.0,9976442880.0,20940288000.0,6066435.0,1790058.0
13-04 02:40:30,32.252,14.636,52.585,0.0,0.0,0.526,0.0,2166784.0,0.0,19.0,2265612288.0,437469184.0,10000347136.0,20915646464.0,4534543.0,1538344.0
13-04 02:40:31,30.669,15.204,50.391,3.041,0.0,0.695,4096.0,152793088.0,1.0,298.0,2267664384.0,437477376.0,10022903808.0,20891029504.0,4924316.0,1666749.0
13-04 02:40:32,13.811,10.230,63.001,12.447,0.0,0.512,8192.0,264245248.0,2.0,471.0,2268434432.0,437485568.0,10033586176.0,20879568896.0,4580979.0,1537366.0
13-04 02:40:33,13.151,11.272,65.670,9.223,0.0,0.683,4096.0,256049152.0,1.0,451.0,2267865088.0,437493760.0,10047463424.0,20866252800.0,1529221.0,1499439.0
13-04 02:40:34,33.018,14.789,51.505,0.0,0.0,0.688,0.0,2285568.0,0.0,25.0,2274041856.0,437497856.0,10070806528.0,20836728832.0,8775657.0,1616798.0
13-04 02:40:35,30.736,17.466,51.199,0.0,0.0,0.599,0.0,4329472.0,0.0,38.0,2275786752.0,437510144.0,10095415296.0,20810362880.0,5619632.0,1751843.0
13-04 02:40:36,32.082,16.468,50.683,0.0,0.0,0.768,0.0,2158592.0,0.0,19.0,2276352000.0,437510144.0,10119372800.0,20785840128.0,3930127.0,1488877.0
13-04 02:40:37,32.221,14.662,52.063,0.176,0.0,0.878,0.0,4325376.0,0.0,38.0,2277486592.0,437514240.0,10144063488.0,20760010752.0,6056465.0,1774891.0
13-04 02:40:38,32.966,15.424,50.932,0.0,0.0,0.678,4096.0,2195456.0,1.0,22.0,2277367808.0,437518336.0,10169094144.0,20735094784.0,3562845.0,1509800.0
13-04 02:40:39,31.849,16.524,51.027,0.086,0.0,0.514,0.0,4333568.0,0.0,41.0,2279096320.0,437526528.0,10193379328.0,20709072896.0,5945104.0,1674771.0
13-04 02:40:40,29.818,17.373,52.204,0.0,0.0,0.605,0.0,2162688.0,0.0,19.0,2278862848.0,437526528.0,10216869888.0,20685815808.0,5580478.0,1539737.0
13-04 02:40:41,31.658,14.550,53.175,0.088,0.0,0.529,0.0,4313088.0,0.0,38.0,2280984576.0,437526528.0,10241613824.0,20658950144.0,3991789.0,1734920.0
13-04 02:40:42,32.004,14.273,53.103,0.0,0.0,0.621,0.0,2183168.0,0.0,20.0,2280636416.0,437526528.0,10265849856.0,20635062272.0,5627569.0,1557753.0
13-04 02:40:43,32.937,15.535,50.509,0.085,0.0,0.934,0.0,4325376.0,0.0,41.0,2281398272.0,437530624.0,10290171904.0,20609974272.0,6055832.0,1775321.0
13-04 02:40:44,31.976,16.285,51.060,0.0,0.0,0.679,0.0,2166784.0,0.0,19.0,2282258432.0,437530624.0,10314113024.0,20585172992.0,3520015.0,1488546.0
13-04 02:40:45,33.083,17.167,48.917,0.250,0.0,0.583,0.0,7585792.0,0.0,52.0,2282508288.0,437534720.0,10338402304.0,20560629760.0,6037173.0,1763246.0
13-04 02:40:46,31.955,15.762,51.680,0.0,0.0,0.603,0.0,2154496.0,0.0,20.0,2283663360.0,437534720.0,10362433536.0,20535443456.0,3603913.0,1536639.0
13-04 02:40:47,32.140,15.633,51.528,0.087,0.0,0.611,0.0,10981376.0,0.0,57.0,2284015616.0,437534720.0,10389880832.0,20507643904.0,5975357.0,1728411.0
13-04 02:40:48,32.641,15.584,50.996,0.173,0.0,0.606,0.0,11800576.0,0.0,44.0,2285527040.0,437538816.0,10409484288.0,20486524928.0,5700149.0,1587684.0
13-04 02:40:49,32.124,15.458,51.986,0.0,0.0,0.432,0.0,4321280.0,0.0,41.0,2285789184.0,437538816.0,10434748416.0,20460998656.0,3925435.0,1707932.0
13-04 02:40:50,31.368,16.838,51.111,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2286759936.0,437542912.0,10457808896.0,20436963328.0,5754556.0,1604341.0
13-04 02:40:51,32.783,15.391,51.304,0.087,0.0,0.435,0.0,4317184.0,0.0,41.0,2288001024.0,437555200.0,10483392512.0,20410126336.0,5808499.0,1652962.0
13-04 02:40:52,31.458,16.624,51.236,0.085,0.0,0.597,0.0,4079616.0,0.0,26.0,2288410624.0,437563392.0,10508468224.0,20384632832.0,3808368.0,1634450.0
13-04 02:40:53,31.665,16.221,51.510,0.0,0.0,0.604,0.0,2416640.0,0.0,35.0,2289381376.0,437575680.0,10531278848.0,20360839168.0,5787859.0,1636966.0
13-04 02:40:54,32.131,15.893,51.289,0.172,0.0,0.515,0.0,4304896.0,0.0,38.0,2288652288.0,437583872.0,10557681664.0,20335157248.0,3998732.0,1658337.0
13-04 02:40:55,32.874,15.404,51.205,0.0,0.0,0.516,0.0,2158592.0,0.0,19.0,2290880512.0,437587968.0,10580131840.0,20310474752.0,5533914.0,1589570.0
13-04 02:40:56,32.007,13.294,54.615,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,2290319360.0,437592064.0,10607562752.0,20283600896.0,2680900.0,362436.0
13-04 02:40:57,31.088,12.435,56.304,0.173,0.0,0.0,0.0,6475776.0,0.0,59.0,2291306496.0,437604352.0,10634166272.0,20255997952.0,440251.0,232910.0
13-04 02:40:58,31.703,13.575,54.553,0.084,0.0,0.084,0.0,6500352.0,0.0,61.0,2293776384.0,437608448.0,10660962304.0,20226727936.0,493280.0,233435.0
13-04 02:40:59,32.100,11.532,56.282,0.086,0.0,0.0,0.0,6459392.0,0.0,59.0,2293059584.0,437620736.0,10688110592.0,20200284160.0,441475.0,234904.0
13-04 02:41:00,30.623,12.284,56.834,0.260,0.0,0.0,0.0,8638464.0,0.0,77.0,2295451648.0,437624832.0,10715906048.0,20170092544.0,587974.0,312708.0
13-04 02:41:01,32.305,12.768,54.756,0.171,0.0,0.0,0.0,9990144.0,0.0,68.0,2295341056.0,437633024.0,10743656448.0,20142444544.0,443071.0,238069.0
13-04 02:41:02,34.930,11.760,52.787,0.523,0.0,0.0,4096.0,37949440.0,1.0,122.0,2296922112.0,437645312.0,10769424384.0,20115083264.0,441782.0,235367.0
13-04 02:41:03,9.267,3.370,84.751,2.527,0.0,0.084,4096.0,83996672.0,1.0,192.0,2297286656.0,437657600.0,10778198016.0,20105932800.0,156937.0,86614.0
13-04 02:41:04,0.084,0.336,91.611,7.970,0.0,0.0,8192.0,258998272.0,2.0,449.0,2297577472.0,437665792.0,10778025984.0,20105805824.0,2478.0,2855.0
13-04 02:41:05,0.251,0.335,93.546,5.868,0.0,0.0,12288.0,261222400.0,3.0,423.0,2297552896.0,437678080.0,10778038272.0,20105805824.0,2645.0,2906.0
13-04 02:41:06,0.250,0.583,99.084,0.0,0.0,0.083,0.0,23883776.0,0.0,32.0,2297516032.0,437678080.0,10778075136.0,20105805824.0,1926.0,1833.0
13-04 02:41:07,0.167,0.418,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2297511936.0,437678080.0,10778079232.0,20105805824.0,1986.0,1714.0
13-04 02:41:08,0.167,0.251,99.582,0.0,0.0,0.0,0.0,73728.0,0.0,4.0,2297511936.0,437678080.0,10778079232.0,20105805824.0,8858.0,12795.0
13-04 02:41:09,20.470,11.585,67.160,0.0,0.0,0.784,0.0,0.0,0.0,0.0,2297450496.0,437678080.0,10791727104.0,20092219392.0,3506154.0,1544990.0
13-04 02:41:10,31.388,15.031,52.874,0.177,0.0,0.531,0.0,4112384.0,0.0,28.0,2299133952.0,437682176.0,10816581632.0,20065677312.0,3758472.0,1664763.0
13-04 02:41:11,31.239,15.881,52.007,0.0,0.0,0.873,0.0,2420736.0,0.0,32.0,2298703872.0,437686272.0,10840625152.0,20042059776.0,6058182.0,1801438.0
13-04 02:41:12,33.901,16.184,49.404,0.0,0.0,0.511,0.0,2166784.0,0.0,19.0,2299518976.0,437698560.0,10864295936.0,20017561600.0,5621344.0,1585584.0
13-04 02:41:13,31.694,15.101,52.327,0.088,0.0,0.790,0.0,4345856.0,0.0,39.0,2299265024.0,437698560.0,10890555392.0,19991556096.0,6264009.0,1918634.0
13-04 02:41:14,31.703,15.459,52.227,0.0,0.0,0.611,0.0,2162688.0,0.0,19.0,2300514304.0,437702656.0,10913542144.0,19967315968.0,3652982.0,1598210.0
13-04 02:41:15,31.229,17.065,50.683,0.171,0.0,0.853,0.0,4345856.0,0.0,41.0,2301431808.0,437706752.0,10938634240.0,19941302272.0,6051175.0,1794730.0
13-04 02:41:16,32.701,15.789,50.820,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,2301362176.0,437710848.0,10962530304.0,19917471744.0,5868245.0,1738907.0
13-04 02:41:17,31.935,16.524,50.771,0.0,0.0,0.771,0.0,2166784.0,0.0,19.0,2303860736.0,437714944.0,10985791488.0,19891707904.0,5824518.0,1706838.0
13-04 02:41:18,32.031,16.737,50.467,0.085,0.0,0.680,0.0,4337664.0,0.0,41.0,2303672320.0,437714944.0,11011604480.0,19866083328.0,6058099.0,1814387.0
13-04 02:41:19,32.206,16.314,50.634,0.085,0.0,0.761,0.0,2166784.0,0.0,19.0,2304585728.0,437714944.0,11034693632.0,19842080768.0,3575306.0,1552602.0
13-04 02:41:20,30.987,16.910,51.245,0.0,0.0,0.858,0.0,4337664.0,0.0,39.0,2304888832.0,437714944.0,11060355072.0,19816116224.0,6346156.0,1981809.0
13-04 02:41:21,31.902,15.425,52.235,0.0,0.0,0.438,0.0,2166784.0,0.0,20.0,2306187264.0,437714944.0,11083206656.0,19791966208.0,5622257.0,1596992.0
13-04 02:41:22,32.845,15.172,51.207,0.172,0.0,0.603,0.0,4100096.0,0.0,28.0,2307403776.0,437723136.0,11108438016.0,19765510144.0,3998943.0,1736369.0
13-04 02:41:23,32.353,15.571,51.384,0.0,0.0,0.692,0.0,2396160.0,0.0,31.0,2307481600.0,437723136.0,11132600320.0,19741270016.0,5960217.0,1837066.0
13-04 02:41:24,31.239,16.723,51.188,0.085,0.0,0.764,0.0,2187264.0,0.0,22.0,2307805184.0,437731328.0,11156602880.0,19716935680.0,5751858.0,1666437.0
13-04 02:41:25,32.103,16.738,50.558,0.086,0.0,0.515,0.0,4317184.0,0.0,39.0,2308292608.0,437731328.0,11181858816.0,19691192320.0,6217842.0,1917050.0
13-04 02:41:26,32.180,15.398,51.644,0.0,0.0,0.779,0.0,2158592.0,0.0,19.0,2309181440.0,437731328.0,11205242880.0,19666919424.0,4100309.0,1654232.0
13-04 02:41:27,31.948,15.671,51.688,0.0,0.0,0.693,0.0,4186112.0,0.0,32.0,2310352896.0,437739520.0,11230777344.0,19640205312.0,5530954.0,1740114.0
13-04 02:41:28,32.476,16.367,50.386,0.086,0.0,0.686,0.0,2301952.0,0.0,27.0,2311430144.0,437747712.0,11254501376.0,19615395840.0,5970978.0,1779128.0
13-04 02:41:29,31.551,16.039,51.446,0.088,0.0,0.876,0.0,2154496.0,0.0,19.0,2311450624.0,437747712.0,11278315520.0,19591561216.0,5741945.0,1663083.0
13-04 02:41:30,31.834,15.657,51.817,0.087,0.0,0.606,0.0,4317184.0,0.0,38.0,2312949760.0,437751808.0,11303325696.0,19565047808.0,4099407.0,1846387.0
13-04 02:41:31,31.404,15.702,52.368,0.0,0.0,0.526,0.0,2162688.0,0.0,19.0,2312810496.0,437751808.0,11327512576.0,19541000192.0,5677793.0,1625188.0
13-04 02:41:32,32.905,15.681,50.643,0.086,0.0,0.686,0.0,4321280.0,0.0,39.0,2313740288.0,437760000.0,11352449024.0,19515125760.0,6234135.0,1921226.0
13-04 02:41:33,32.899,14.236,51.910,0.0,0.0,0.955,0.0,2174976.0,0.0,20.0,2314821632.0,437760000.0,11376214016.0,19490279424.0,5690141.0,1637454.0
13-04 02:41:34,30.366,16.318,51.920,0.175,0.0,1.222,0.0,4198400.0,0.0,32.0,2315534336.0,437764096.0,11401650176.0,19464126464.0,3888491.0,1742836.0
13-04 02:41:35,32.794,15.928,50.341,0.0,0.0,0.937,0.0,2330624.0,0.0,30.0,2316357632.0,437764096.0,11425239040.0,19439714304.0,6011641.0,1803809.0
13-04 02:41:36,32.176,16.596,50.550,0.085,0.0,0.593,0.0,2170880.0,0.0,20.0,2316730368.0,437764096.0,11448549376.0,19416031232.0,5755156.0,1670612.0
13-04 02:41:37,31.607,15.364,52.063,0.0,0.0,0.966,0.0,4317184.0,0.0,38.0,2317357056.0,437764096.0,11474345984.0,19389607936.0,6184607.0,1908407.0
13-04 02:41:38,32.964,15.843,50.426,0.0,0.0,0.767,0.0,2166784.0,0.0,19.0,2319020032.0,437768192.0,11497545728.0,19364741120.0,5695004.0,1639018.0
13-04 02:41:39,30.715,15.799,52.868,0.088,0.0,0.530,0.0,4304896.0,0.0,38.0,2319302656.0,437768192.0,11522846720.0,19339157504.0,4032571.0,1811617.0
13-04 02:41:40,32.216,15.808,50.430,0.859,0.0,0.687,4096.0,57978880.0,1.0,121.0,2319290368.0,437780480.0,11545935872.0,19316068352.0,5900179.0,1743604.0
13-04 02:41:41,20.979,13.199,55.594,9.528,0.0,0.699,8192.0,261165056.0,2.0,490.0,2320834560.0,437788672.0,11562188800.0,19298263040.0,4781365.0,1720048.0
13-04 02:41:42,14.567,10.197,63.068,11.568,0.0,0.600,8192.0,262172672.0,2.0,481.0,2320465920.0,437796864.0,11574988800.0,19285823488.0,1664979.0,1634138.0
13-04 02:41:43,24.789,13.322,56.492,4.469,0.0,0.927,4096.0,134524928.0,1.0,241.0,2321821696.0,437809152.0,11592953856.0,19266490368.0,8747004.0,1621142.0
13-04 02:41:44,30.884,16.535,51.794,0.087,0.0,0.700,0.0,4321280.0,0.0,39.0,2326831104.0,437817344.0,11619049472.0,19235377152.0,6221669.0,1917661.0
13-04 02:41:45,32.421,16.339,50.470,0.0,0.0,0.770,0.0,2158592.0,0.0,19.0,2328502272.0,437821440.0,11642159104.0,19210592256.0,5698703.0,1633407.0
13-04 02:41:46,32.694,14.473,51.787,0.087,0.0,0.959,0.0,2170880.0,0.0,21.0,2328965120.0,437825536.0,11665477632.0,19186806784.0,4236476.0,1710078.0
13-04 02:41:47,32.599,16.257,50.127,0.0,0.0,1.016,0.0,4317184.0,0.0,38.0,2330083328.0,437825536.0,11691073536.0,19160092672.0,5619210.0,1804422.0
13-04 02:41:48,33.741,14.598,50.874,0.087,0.0,0.699,0.0,2154496.0,0.0,19.0,2330734592.0,437825536.0,11713978368.0,19136536576.0,5681231.0,1644970.0
13-04 02:41:49,31.705,16.452,51.157,0.0,0.0,0.686,0.0,4321280.0,0.0,38.0,2331025408.0,437829632.0,11740282880.0,19109937152.0,6291389.0,1964835.0
13-04 02:41:50,31.716,16.031,51.820,0.0,0.0,0.433,0.0,2158592.0,0.0,19.0,2331766784.0,437833728.0,11763318784.0,19086155776.0,3698287.0,1635382.0
13-04 02:41:51,31.294,16.259,51.486,0.087,0.0,0.874,0.0,2199552.0,0.0,22.0,2332344320.0,437833728.0,11786678272.0,19062218752.0,5842956.0,1716651.0
13-04 02:41:52,32.522,16.0,50.870,0.174,0.0,0.435,0.0,4337664.0,0.0,42.0,2334302208.0,437846016.0,11811897344.0,19035029504.0,6083722.0,1843000.0
13-04 02:41:53,32.596,16.426,50.383,0.085,0.0,0.511,0.0,2174976.0,0.0,22.0,2335006720.0,437846016.0,11834769408.0,19011452928.0,5640518.0,1609061.0
13-04 02:41:54,31.897,16.293,51.121,0.0,0.0,0.690,0.0,4321280.0,0.0,38.0,2334679040.0,437850112.0,11861295104.0,18985250816.0,4227222.0,1919273.0
13-04 02:41:55,32.201,16.653,50.212,0.0,0.0,0.935,0.0,2162688.0,0.0,19.0,2335981568.0,437854208.0,11884232704.0,18961006592.0,5656265.0,1615854.0
13-04 02:41:56,31.846,15.836,51.444,0.087,0.0,0.787,0.0,4194304.0,0.0,32.0,2335993856.0,437854208.0,11909722112.0,18935504896.0,6052545.0,1832230.0
13-04 02:41:57,32.102,14.952,52.331,0.0,0.0,0.616,0.0,2277376.0,0.0,25.0,2337779712.0,437854208.0,11933380608.0,18910060544.0,5903656.0,1741971.0
13-04 02:41:58,34.254,16.739,47.541,0.690,0.0,0.777,4096.0,41607168.0,1.0,107.0,2338869248.0,437866496.0,11971399680.0,18870939648.0,3653458.0,1617131.0
13-04 02:41:59,32.402,15.983,50.568,0.349,0.0,0.699,0.0,21970944.0,0.0,79.0,2338443264.0,437878784.0,11979321344.0,18863431680.0,6301362.0,1939468.0
13-04 02:42:00,32.121,15.671,51.429,0.0,0.0,0.779,0.0,2166784.0,0.0,19.0,2339897344.0,437878784.0,12002091008.0,18839207936.0,5664048.0,1630544.0
13-04 02:42:01,32.716,14.815,51.675,0.088,0.0,0.705,0.0,2150400.0,0.0,20.0,2340179968.0,437878784.0,12026007552.0,18815008768.0,5837679.0,1707627.0
13-04 02:42:02,31.747,15.917,51.817,0.0,0.0,0.519,0.0,4308992.0,0.0,39.0,2340507648.0,437891072.0,12051570688.0,18789105664.0,4135733.0,1858489.0
13-04 02:42:03,31.959,16.409,51.117,0.0,0.0,0.515,0.0,2154496.0,0.0,19.0,2341494784.0,437899264.0,12074655744.0,18765025280.0,5637504.0,1610655.0
13-04 02:42:04,31.889,16.464,50.347,0.087,0.0,1.213,0.0,4329472.0,0.0,40.0,2342346752.0,437915648.0,12100083712.0,18738728960.0,6302743.0,1969530.0
13-04 02:42:05,31.620,15.854,52.091,0.0,0.0,0.436,0.0,2158592.0,0.0,19.0,2342699008.0,437915648.0,12124274688.0,18714185728.0,5699547.0,1637404.0
13-04 02:42:06,31.682,16.909,50.726,0.085,0.0,0.598,0.0,2179072.0,0.0,22.0,2342903808.0,437915648.0,12149497856.0,18688757760.0,3824959.0,1721514.0
13-04 02:42:07,32.041,16.624,50.560,0.0,0.0,0.775,0.0,4292608.0,0.0,35.0,2344271872.0,437915648.0,12172337152.0,18664550400.0,6098942.0,1841694.0
13-04 02:42:08,32.056,15.679,51.481,0.087,0.0,0.697,0.0,2207744.0,0.0,22.0,2345472000.0,437915648.0,12195876864.0,18639810560.0,5705357.0,1644263.0
13-04 02:42:09,30.822,17.295,50.942,0.0,0.0,0.942,0.0,4321280.0,0.0,38.0,2346557440.0,437915648.0,12221534208.0,18613067776.0,6175501.0,1888819.0
13-04 02:42:10,33.018,15.219,50.989,0.172,0.0,0.602,0.0,2174976.0,0.0,22.0,2345701376.0,437923840.0,12244819968.0,18590629888.0,3658356.0,1617378.0
13-04 02:42:11,30.350,17.732,51.066,0.085,0.0,0.767,0.0,4194304.0,0.0,32.0,2346991616.0,437923840.0,12270657536.0,18563502080.0,6004345.0,1798537.0
13-04 02:42:12,32.097,16.048,51.079,0.0,0.0,0.777,0.0,2285568.0,0.0,25.0,2347053056.0,437923840.0,12293484544.0,18540613632.0,5963151.0,1781712.0
13-04 02:42:13,20.877,12.193,58.509,7.719,0.0,0.702,8192.0,191692800.0,2.0,351.0,2348478464.0,437932032.0,12309942272.0,18522722304.0,5829069.0,1695322.0
13-04 02:42:14,15.952,10.549,62.264,10.377,0.0,0.858,4096.0,255983616.0,1.0,474.0,2346782720.0,437936128.0,12322852864.0,18511503360.0,2631414.0,1654496.0
13-04 02:42:15,18.120,10.513,61.453,8.974,0.0,0.940,4096.0,225677312.0,1.0,426.0,2350964736.0,437940224.0,12337606656.0,18492563456.0,6893596.0,1706872.0
13-04 02:42:16,32.383,15.371,51.468,0.0,0.0,0.777,0.0,2162688.0,0.0,21.0,2351468544.0,437948416.0,12361179136.0,18468478976.0,5740822.0,1658602.0
13-04 02:42:17,31.037,16.478,51.787,0.087,0.0,0.610,0.0,4186112.0,0.0,32.0,2352517120.0,437948416.0,12385771520.0,18442838016.0,6005625.0,1812079.0
13-04 02:42:18,32.530,15.491,51.291,0.0,0.0,0.688,0.0,2306048.0,0.0,28.0,2353315840.0,437948416.0,12409679872.0,18418130944.0,3835779.0,1710237.0
13-04 02:42:19,32.010,15.531,51.596,0.0,0.0,0.863,0.0,2162688.0,0.0,19.0,2353680384.0,437948416.0,12432904192.0,18394542080.0,3743781.0,1662726.0
13-04 02:42:20,32.258,16.042,50.915,0.087,0.0,0.697,0.0,4313088.0,0.0,39.0,2354298880.0,437952512.0,12458754048.0,18368069632.0,6169991.0,1886181.0
13-04 02:42:21,30.915,16.321,51.986,0.0,0.0,0.777,0.0,2150400.0,0.0,19.0,2356269056.0,437952512.0,12481867776.0,18342985728.0,5703580.0,1629893.0
13-04 02:42:22,30.729,16.418,51.800,0.176,0.0,0.878,0.0,4325376.0,0.0,40.0,2356781056.0,437964800.0,12507607040.0,18316722176.0,6170153.0,1885370.0
13-04 02:42:23,31.834,16.090,51.471,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,2357936128.0,437964800.0,12530982912.0,18292191232.0,5699545.0,1635854.0
13-04 02:42:24,31.941,16.014,51.349,0.0,0.0,0.696,0.0,2162688.0,0.0,19.0,2355404800.0,437964800.0,12554084352.0,18271621120.0,5816099.0,1702109.0
13-04 02:42:25,31.480,16.852,50.813,0.086,0.0,0.770,0.0,4304896.0,0.0,38.0,2355376128.0,437964800.0,12579901440.0,18245832704.0,6110797.0,1854694.0
13-04 02:42:26,31.282,16.752,51.197,0.085,0.0,0.684,0.0,2154496.0,0.0,19.0,2355654656.0,437968896.0,12602720256.0,18222731264.0,3941486.0,1632757.0
13-04 02:42:27,31.533,16.289,51.568,0.087,0.0,0.523,0.0,4325376.0,0.0,39.0,2355601408.0,437968896.0,12628836352.0,18196668416.0,5807782.0,1825558.0
13-04 02:42:28,32.498,15.385,51.167,0.086,0.0,0.864,0.0,2179072.0,0.0,25.0,2358231040.0,437972992.0,12651307008.0,18171564032.0,5913235.0,1747714.0
13-04 02:42:29,31.376,15.513,52.060,0.0,0.0,1.052,0.0,2154496.0,0.0,19.0,2358472704.0,437972992.0,12675149824.0,18147479552.0,5736637.0,1657308.0
13-04 02:42:30,31.396,16.132,51.778,0.0,0.0,0.694,0.0,4354048.0,0.0,43.0,2359226368.0,437989376.0,12700381184.0,18121478144.0,4132902.0,1871867.0
13-04 02:42:31,31.756,16.437,50.861,0.0,0.0,0.947,0.0,2158592.0,0.0,19.0,2359898112.0,437989376.0,12723392512.0,18097795072.0,5696613.0,1633015.0
13-04 02:42:32,31.212,16.303,51.700,0.087,0.0,0.697,0.0,4198400.0,0.0,32.0,2360414208.0,437993472.0,12748840960.0,18071826432.0,6027667.0,1819555.0
13-04 02:42:33,31.850,15.620,51.745,0.0,0.0,0.785,0.0,2281472.0,0.0,25.0,2362376192.0,438001664.0,12772110336.0,18046586880.0,5954253.0,1769184.0
13-04 02:42:34,32.186,16.265,50.602,0.172,0.0,0.775,8192.0,2174976.0,2.0,21.0,2361376768.0,438013952.0,12796080128.0,18023604224.0,3700485.0,1636268.0
13-04 02:42:35,32.520,15.519,51.003,0.0,0.0,0.959,0.0,4304896.0,0.0,38.0,2362187776.0,438018048.0,12821667840.0,17997201408.0,6125785.0,1861146.0
13-04 02:42:36,31.961,15.412,51.926,0.088,0.0,0.613,0.0,2162688.0,0.0,19.0,2363019264.0,438034432.0,12844994560.0,17973026816.0,5711022.0,1639312.0
13-04 02:42:37,31.170,17.336,50.384,0.0,0.0,1.110,0.0,4317184.0,0.0,39.0,2364301312.0,438038528.0,12870160384.0,17946574848.0,6235274.0,1925324.0
13-04 02:42:38,32.790,15.365,50.901,0.086,0.0,0.858,0.0,2158592.0,0.0,19.0,2363445248.0,438038528.0,12894527488.0,17923063808.0,3751250.0,1666889.0
13-04 02:42:39,32.070,15.066,52.159,0.0,0.0,0.705,0.0,4186112.0,0.0,32.0,2364293120.0,438038528.0,12920520704.0,17896222720.0,5799139.0,1686724.0
13-04 02:42:40,31.123,15.208,52.608,0.088,0.0,0.973,0.0,2330624.0,0.0,28.0,2365939712.0,438050816.0,12943577088.0,17871507456.0,6059549.0,1829288.0
13-04 02:42:41,31.616,15.895,51.790,0.0,0.0,0.699,0.0,2150400.0,0.0,19.0,2365870080.0,438054912.0,12966764544.0,17848385536.0,5697133.0,1636604.0
13-04 02:42:42,31.384,16.079,51.075,0.086,0.0,1.376,0.0,4313088.0,0.0,38.0,2367385600.0,438075392.0,12992122880.0,17821491200.0,4194455.0,1891807.0
13-04 02:42:43,31.196,16.638,51.300,0.0,0.0,0.867,0.0,2199552.0,0.0,23.0,2367737856.0,438075392.0,13015928832.0,17797332992.0,5669342.0,1634309.0
13-04 02:42:44,32.170,16.681,50.468,0.085,0.0,0.596,0.0,4190208.0,0.0,33.0,2368585728.0,438075392.0,13040631808.0,17771782144.0,5984909.0,1771927.0
13-04 02:42:45,27.085,14.359,53.998,4.041,0.0,0.516,4096.0,107995136.0,1.0,199.0,2369691648.0,438079488.0,13059809280.0,17751494656.0,5923171.0,1741446.0
13-04 02:42:46,15.483,10.864,61.249,11.548,0.0,0.855,8192.0,265322496.0,2.0,467.0,2369867776.0,438091776.0,13072408576.0,17738706944.0,2640075.0,1656104.0
13-04 02:42:47,14.494,10.549,63.379,10.978,0.0,0.600,8192.0,263270400.0,2.0,483.0,2369798144.0,438099968.0,13084192768.0,17726984192.0,1655584.0,1622221.0
13-04 02:42:48,30.901,14.936,52.618,0.687,0.0,0.858,0.0,37240832.0,0.0,83.0,2369691648.0,438099968.0,13108424704.0,17702858752.0,11066908.0,1781786.0
13-04 02:42:49,31.731,15.822,51.836,0.0,0.0,0.612,0.0,2158592.0,0.0,19.0,2372132864.0,438099968.0,13131231232.0,17677611008.0,5710841.0,1645382.0
13-04 02:42:50,33.016,15.338,51.040,0.087,0.0,0.520,0.0,4317184.0,0.0,38.0,2371600384.0,438099968.0,13157400576.0,17651974144.0,4153702.0,1875179.0
13-04 02:42:51,32.177,15.438,51.691,0.087,0.0,0.607,0.0,2150400.0,0.0,19.0,2372313088.0,438108160.0,13180694528.0,17627959296.0,5710223.0,1646576.0
13-04 02:42:52,31.675,16.056,51.571,0.087,0.0,0.611,0.0,2170880.0,0.0,21.0,2373185536.0,438116352.0,13203955712.0,17603817472.0,5789257.0,1676991.0
13-04 02:42:53,32.361,16.481,50.386,0.0,0.0,0.773,0.0,7798784.0,0.0,48.0,2373898240.0,438120448.0,13229711360.0,17577345024.0,6130001.0,1872147.0
13-04 02:42:54,34.348,16.435,48.0,0.522,0.0,0.696,4096.0,40603648.0,1.0,96.0,2375245824.0,438140928.0,13252214784.0,17553473536.0,3689523.0,1626251.0
13-04 02:42:55,32.174,16.261,50.696,0.087,0.0,0.783,0.0,4247552.0,0.0,32.0,2375655424.0,438145024.0,13277380608.0,17527894016.0,6034014.0,1817959.0
13-04 02:42:56,32.985,14.186,51.784,0.087,0.0,0.957,0.0,2281472.0,0.0,25.0,2375499776.0,438153216.0,13300420608.0,17505001472.0,5938524.0,1753747.0
13-04 02:42:57,31.416,16.395,51.330,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,2376544256.0,438161408.0,13324034048.0,17480335360.0,5720759.0,1658400.0
13-04 02:42:58,31.481,15.432,52.381,0.088,0.0,0.617,0.0,4325376.0,0.0,40.0,2377396224.0,438169600.0,13349175296.0,17454333952.0,4726524.0,1871307.0
13-04 02:42:59,31.711,16.946,50.503,0.0,0.0,0.839,0.0,2154496.0,0.0,19.0,2377359360.0,438173696.0,13373124608.0,17430417408.0,5111267.0,1624433.0
13-04 02:43:00,31.525,16.279,51.421,0.086,0.0,0.689,0.0,4087808.0,0.0,26.0,2377711616.0,438181888.0,13398487040.0,17404694528.0,5891782.0,1747146.0
13-04 02:43:01,32.396,16.539,50.554,0.0,0.0,0.512,0.0,2387968.0,0.0,31.0,2379247616.0,438190080.0,13421305856.0,17380331520.0,6131170.0,1868575.0
13-04 02:43:02,32.672,15.517,50.862,0.086,0.0,0.862,0.0,2158592.0,0.0,19.0,2380578816.0,438194176.0,13444423680.0,17355878400.0,3649811.0,1613389.0
13-04 02:43:03,31.565,15.740,51.583,0.086,0.0,1.027,0.0,4308992.0,0.0,38.0,2380222464.0,438198272.0,13469855744.0,17330798592.0,6092844.0,1827122.0
13-04 02:43:04,31.406,16.307,51.337,0.086,0.0,0.863,0.0,2166784.0,0.0,21.0,2380324864.0,438210560.0,13493391360.0,17307148288.0,5760383.0,1685379.0
13-04 02:43:05,31.134,17.005,50.846,0.0,0.0,1.015,0.0,2158592.0,0.0,19.0,2381885440.0,438214656.0,13516214272.0,17282760704.0,5886122.0,1727850.0
13-04 02:43:06,31.349,16.287,51.576,0.088,0.0,0.701,0.0,4313088.0,0.0,38.0,2381922304.0,438243328.0,13542014976.0,17256894464.0,4086623.0,1847659.0
13-04 02:43:07,32.052,15.197,51.965,0.0,0.0,0.786,0.0,2162688.0,0.0,19.0,2382696448.0,438259712.0,13565304832.0,17232814080.0,5716330.0,1646140.0
13-04 02:43:08,31.619,17.369,49.916,0.084,0.0,1.012,0.0,4341760.0,0.0,42.0,2384261120.0,438259712.0,13590474752.0,17206079488.0,6100854.0,1846625.0
13-04 02:43:09,31.962,11.997,55.870,0.086,0.0,0.086,0.0,6500352.0,0.0,60.0,2384572416.0,438276096.0,13616570368.0,17179656192.0,2642784.0,350696.0
13-04 02:43:10,33.019,12.521,54.202,0.257,0.0,0.0,0.0,22577152.0,0.0,100.0,2385117184.0,438317056.0,13642911744.0,17152729088.0,443782.0,237641.0
13-04 02:43:11,33.051,12.881,53.729,0.254,0.0,0.085,0.0,8765440.0,0.0,67.0,2387103744.0,438321152.0,13667672064.0,17125978112.0,495840.0,237502.0
13-04 02:43:12,32.857,13.277,53.445,0.420,0.0,0.0,0.0,25071616.0,0.0,98.0,2387062784.0,438333440.0,13694283776.0,17099395072.0,459792.0,253319.0
13-04 02:43:13,32.414,12.069,55.431,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,2387894272.0,438333440.0,13721796608.0,17071050752.0,441360.0,233821.0
13-04 02:43:14,32.622,12.383,54.910,0.085,0.0,0.0,4096.0,6455296.0,1.0,58.0,2388537344.0,438341632.0,13748273152.0,17043922944.0,441518.0,235126.0
13-04 02:43:15,31.352,12.489,56.072,0.086,0.0,0.0,0.0,6447104.0,0.0,58.0,2390360064.0,438353920.0,13774278656.0,17016082432.0,441726.0,235599.0
13-04 02:43:16,32.211,11.744,55.699,0.259,0.0,0.086,0.0,6471680.0,0.0,59.0,2390740992.0,438366208.0,13801869312.0,16988098560.0,442084.0,236098.0
13-04 02:43:17,32.594,11.860,54.778,0.768,0.0,0.0,0.0,43835392.0,0.0,119.0,2392420352.0,438374400.0,13826928640.0,16961351680.0,442374.0,236576.0
13-04 02:43:18,0.751,0.584,82.888,15.776,0.0,0.0,8192.0,265302016.0,2.0,470.0,2391494656.0,438382592.0,13830529024.0,16958668800.0,1146.0,1374.0
13-04 02:43:19,0.0,0.502,84.281,15.217,0.0,0.0,8192.0,262270976.0,2.0,424.0,2391711744.0,438386688.0,13830418432.0,16958558208.0,1554.0,1903.0
13-04 02:43:20,22.147,8.688,66.695,2.470,0.0,0.0,4096.0,79560704.0,1.0,167.0,2391834624.0,438390784.0,13849006080.0,16939843584.0,441680.0,235490.0
13-04 02:43:21,31.888,13.010,55.017,0.085,0.0,0.0,0.0,6463488.0,0.0,57.0,2393497600.0,438394880.0,13876117504.0,16911065088.0,441195.0,234754.0
13-04 02:43:22,32.368,12.181,55.196,0.256,0.0,0.0,0.0,6479872.0,0.0,61.0,2393686016.0,438398976.0,13903781888.0,16883208192.0,458443.0,251718.0
13-04 02:43:23,31.745,12.0,56.170,0.085,0.0,0.0,0.0,6483968.0,0.0,60.0,2395144192.0,438403072.0,13929811968.0,16855715840.0,441296.0,234806.0
13-04 02:43:24,31.705,12.339,55.784,0.171,0.0,0.0,0.0,6459392.0,0.0,60.0,2396119040.0,438403072.0,13956694016.0,16827858944.0,442890.0,237491.0
13-04 02:43:25,31.552,12.241,56.121,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,2396880896.0,438415360.0,13983539200.0,16800239616.0,458720.0,252437.0
13-04 02:43:26,32.214,12.059,55.469,0.172,0.0,0.086,0.0,6463488.0,0.0,57.0,2395951104.0,438415360.0,14010818560.0,16773890048.0,444121.0,238409.0
13-04 02:43:27,33.933,11.568,54.156,0.343,0.0,0.0,0.0,20787200.0,0.0,89.0,2398662656.0,438423552.0,14047686656.0,16734302208.0,440862.0,233746.0
13-04 02:43:28,3.769,1.843,93.635,0.754,0.0,0.0,4096.0,33374208.0,1.0,99.0,2399629312.0,438431744.0,14041137152.0,16739876864.0,155495.0,86263.0
13-04 02:43:29,0.250,0.499,99.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2400010240.0,438431744.0,14041223168.0,16739409920.0,3261.0,3768.0
13-04 02:43:30,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400010240.0,438431744.0,14041223168.0,16739409920.0,3954.0,3975.0
13-04 02:43:31,0.250,0.417,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400006144.0,438431744.0,14041227264.0,16739409920.0,1763.0,1780.0
13-04 02:43:32,0.334,0.334,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2400587776.0,438431744.0,14041227264.0,16738828288.0,2296.0,2903.0
13-04 02:43:33,0.417,0.417,99.167,0.0,0.0,0.0,0.0,69632.0,0.0,2.0,2400514048.0,438431744.0,14041227264.0,16738902016.0,6508.0,8539.0
13-04 02:43:34,17.111,10.404,71.711,0.086,0.0,0.688,0.0,12288.0,0.0,2.0,2399334400.0,438435840.0,14051999744.0,16729305088.0,3424383.0,1439395.0
13-04 02:43:35,32.247,15.094,52.144,0.0,0.0,0.515,0.0,2170880.0,0.0,19.0,2399510528.0,438439936.0,14076125184.0,16704999424.0,3715621.0,1693380.0
13-04 02:43:36,30.743,17.098,51.468,0.0,0.0,0.691,0.0,4190208.0,0.0,33.0,2400190464.0,438439936.0,14101348352.0,16679096320.0,5941824.0,1816497.0
13-04 02:43:37,30.649,17.316,51.255,0.0,0.0,0.779,0.0,2269184.0,0.0,25.0,2400710656.0,438444032.0,14124797952.0,16655122432.0,6225989.0,1954975.0
13-04 02:43:38,31.250,16.406,51.649,0.087,0.0,0.608,0.0,2150400.0,0.0,19.0,2400919552.0,438444032.0,14148583424.0,16631128064.0,5858801.0,1762849.0
13-04 02:43:39,31.386,15.432,52.310,0.0,0.0,0.872,0.0,2154496.0,0.0,19.0,2401595392.0,438444032.0,14171648000.0,16607387648.0,5931682.0,1795965.0
13-04 02:43:40,32.730,15.073,51.163,0.086,0.0,0.947,0.0,4321280.0,0.0,40.0,2402332672.0,438452224.0,14197608448.0,16580681728.0,4349632.0,2021210.0
13-04 02:43:41,31.858,15.278,51.823,0.087,0.0,0.955,0.0,2154496.0,0.0,20.0,2403864576.0,438452224.0,14220345344.0,16556412928.0,5786658.0,1742540.0
13-04 02:43:42,31.404,16.596,51.234,0.0,0.0,0.766,0.0,2138112.0,0.0,19.0,2405195776.0,438452224.0,14243729408.0,16531697664.0,5851079.0,1772748.0
13-04 02:43:43,31.223,17.280,50.556,0.0,0.0,0.941,0.0,4100096.0,0.0,29.0,2405490688.0,438452224.0,14269341696.0,16505790464.0,5992403.0,1847914.0
13-04 02:43:44,31.266,16.245,51.616,0.0,0.0,0.873,0.0,2400256.0,0.0,34.0,2406449152.0,438456320.0,14292209664.0,16481959936.0,6344426.0,2006026.0
13-04 02:43:45,30.617,16.981,51.715,0.0,0.0,0.686,0.0,2170880.0,0.0,20.0,2406518784.0,438456320.0,14316015616.0,16458084352.0,5818616.0,1765542.0
13-04 02:43:46,32.388,15.893,50.859,0.172,0.0,0.687,0.0,2158592.0,0.0,21.0,2407829504.0,438468608.0,14339731456.0,16433045504.0,5819931.0,1753916.0
13-04 02:43:47,31.655,16.809,50.427,0.0,0.0,1.109,0.0,4251648.0,0.0,36.0,2407866368.0,438468608.0,14365941760.0,16406798336.0,6334338.0,2032473.0
13-04 02:43:48,32.196,15.573,51.531,0.0,0.0,0.700,0.0,2207744.0,0.0,22.0,2408992768.0,438468608.0,14388645888.0,16382967808.0,3985026.0,1844876.0
13-04 02:43:49,30.963,16.305,51.778,0.0,0.0,0.954,0.0,2154496.0,0.0,19.0,2409299968.0,438468608.0,14412181504.0,16359124992.0,5870019.0,1778464.0
13-04 02:43:50,32.378,15.451,51.389,0.087,0.0,0.694,0.0,2158592.0,0.0,19.0,2410848256.0,438468608.0,14435647488.0,16334110720.0,5916640.0,1805246.0
13-04 02:43:51,32.669,14.905,51.560,0.087,0.0,0.780,0.0,4337664.0,0.0,42.0,2410577920.0,438472704.0,14461390848.0,16308633600.0,6354334.0,2037273.0
13-04 02:43:52,31.469,16.084,51.399,0.087,0.0,0.962,0.0,2162688.0,0.0,22.0,2411409408.0,438480896.0,14485016576.0,16284168192.0,5905996.0,1796337.0
13-04 02:43:53,30.743,16.062,52.504,0.0,0.0,0.691,0.0,2162688.0,0.0,20.0,2412650496.0,438480896.0,14507278336.0,16260665344.0,5879319.0,1770236.0
13-04 02:43:54,30.849,16.811,50.867,0.433,0.0,1.040,0.0,13144064.0,0.0,47.0,2413236224.0,438489088.0,14530764800.0,16236584960.0,3916903.0,1804381.0
13-04 02:43:55,18.328,12.162,57.770,10.726,0.0,1.014,12288.0,264245248.0,3.0,385.0,2413256704.0,438501376.0,14546358272.0,16220958720.0,2135147.0,1936736.0
13-04 02:43:56,16.319,10.677,60.764,11.632,0.0,0.608,8192.0,258998272.0,2.0,470.0,2414235648.0,438505472.0,14558060544.0,16208273408.0,3658799.0,1752722.0
13-04 02:43:57,26.280,13.652,56.570,2.901,0.0,0.597,4096.0,97964032.0,1.0,178.0,2415599616.0,438509568.0,14578245632.0,16186720256.0,3696932.0,1696275.0
13-04 02:43:58,31.983,15.862,50.862,0.345,0.0,0.948,0.0,4333568.0,0.0,41.0,2416082944.0,438513664.0,14603837440.0,16160641024.0,6232814.0,1983453.0
13-04 02:43:59,32.564,15.812,50.769,0.0,0.0,0.855,0.0,2150400.0,0.0,20.0,2417336320.0,438513664.0,14627651584.0,16135573504.0,5734521.0,1682200.0
13-04 02:44:00,32.795,15.973,50.382,0.0,0.0,0.850,0.0,2154496.0,0.0,19.0,2418106368.0,438517760.0,14650441728.0,16112009216.0,7887617.0,1763724.0
13-04 02:44:01,31.040,16.853,51.419,0.086,0.0,0.602,0.0,4300800.0,0.0,38.0,2418962432.0,438525952.0,14675714048.0,16085872640.0,8455330.0,2072285.0
13-04 02:44:02,31.441,15.197,52.314,0.0,0.0,1.048,0.0,2158592.0,0.0,20.0,2419445760.0,438525952.0,14698938368.0,16062164992.0,5831009.0,1741979.0
13-04 02:44:03,31.501,15.707,51.658,0.087,0.0,1.047,0.0,2150400.0,0.0,19.0,2420428800.0,438525952.0,14722502656.0,16037617664.0,7757390.0,1718046.0
13-04 02:44:04,31.897,16.121,51.121,0.086,0.0,0.776,0.0,2166784.0,0.0,21.0,2420584448.0,438530048.0,14745960448.0,16014000128.0,5990676.0,1852542.0
13-04 02:44:05,30.783,16.522,51.826,0.0,0.0,0.870,0.0,4313088.0,0.0,39.0,2421059584.0,438530048.0,14771892224.0,15987593216.0,6461794.0,2085255.0
13-04 02:44:06,31.111,16.923,50.940,0.0,0.0,1.026,0.0,2011136.0,0.0,20.0,2421305344.0,438530048.0,14795030528.0,15964209152.0,5832511.0,1750461.0
13-04 02:44:07,32.769,16.511,49.958,0.085,0.0,0.677,0.0,2154496.0,0.0,19.0,2422571008.0,438542336.0,14818177024.0,15939784704.0,5896078.0,1795992.0
13-04 02:44:08,31.337,16.319,51.389,0.0,0.0,0.955,0.0,4182016.0,0.0,32.0,2423656448.0,438542336.0,14842949632.0,15913926656.0,5993078.0,1842862.0
13-04 02:44:09,30.321,16.681,51.868,0.087,0.0,1.043,0.0,2281472.0,0.0,25.0,2424700928.0,438542336.0,14866640896.0,15889190912.0,6262194.0,1980959.0
13-04 02:44:10,32.766,16.085,50.298,0.0,0.0,0.851,0.0,2162688.0,0.0,21.0,2424516608.0,438550528.0,14890385408.0,15865622528.0,5781709.0,1731031.0
13-04 02:44:11,31.485,17.150,50.341,0.0,0.0,1.024,0.0,2162688.0,0.0,19.0,2426195968.0,438550528.0,14913323008.0,15841005568.0,5814715.0,1747082.0
13-04 02:44:12,31.515,16.104,51.169,0.087,0.0,1.126,0.0,4296704.0,0.0,38.0,2426519552.0,438554624.0,14939189248.0,15814811648.0,5127875.0,2099335.0
13-04 02:44:13,32.183,16.480,50.733,0.0,0.0,0.604,0.0,2158592.0,0.0,19.0,2426736640.0,438558720.0,14962806784.0,15790972928.0,5250543.0,1725136.0
13-04 02:44:14,32.0,15.130,51.826,0.0,0.0,1.043,0.0,2166784.0,0.0,19.0,2427883520.0,438562816.0,14986051584.0,15766577152.0,5659704.0,1727820.0
13-04 02:44:15,31.993,16.510,50.128,0.086,0.0,1.283,0.0,4083712.0,0.0,26.0,2428432384.0,438562816.0,15010742272.0,15741337600.0,5976822.0,1832306.0
13-04 02:44:16,30.210,17.250,51.576,0.175,0.0,0.788,0.0,2392064.0,0.0,33.0,2429390848.0,438566912.0,15034572800.0,15716544512.0,6411348.0,2054456.0
13-04 02:44:17,32.258,15.606,51.613,0.0,0.0,0.523,0.0,2183168.0,0.0,20.0,2430861312.0,438571008.0,15057960960.0,15691681792.0,5770352.0,1716891.0
13-04 02:44:18,32.165,15.513,51.446,0.088,0.0,0.789,0.0,2154496.0,0.0,22.0,2430337024.0,438571008.0,15082496000.0,15667671040.0,5853219.0,1776501.0
13-04 02:44:19,31.441,15.983,51.616,0.087,0.0,0.873,0.0,4186112.0,0.0,32.0,2431021056.0,438571008.0,15107641344.0,15641841664.0,6310385.0,2021748.0
13-04 02:44:20,32.253,16.297,50.512,0.0,0.0,0.939,0.0,2310144.0,0.0,28.0,2432204800.0,438583296.0,15130378240.0,15617908736.0,4281106.0,1845587.0
13-04 02:44:21,32.442,14.754,51.769,0.086,0.0,0.949,0.0,2174976.0,0.0,22.0,2432385024.0,438595584.0,15153836032.0,15594258432.0,5494828.0,1710045.0
13-04 02:44:22,33.130,16.391,49.085,0.262,0.0,1.133,0.0,25284608.0,0.0,74.0,2434752512.0,438599680.0,15175553024.0,15570169856.0,5872960.0,1783049.0
13-04 02:44:23,31.056,16.060,52.085,0.0,0.0,0.799,0.0,4349952.0,0.0,39.0,2433531904.0,438607872.0,15200821248.0,15546114048.0,6465904.0,2095460.0
13-04 02:44:24,31.973,16.071,51.105,0.085,0.0,0.765,0.0,2154496.0,0.0,19.0,2435215360.0,438607872.0,15223771136.0,15521480704.0,5825006.0,1749738.0
13-04 02:44:25,32.198,16.354,50.767,0.0,0.0,0.681,0.0,2150400.0,0.0,19.0,2434969600.0,438611968.0,15247466496.0,15498027008.0,5842541.0,1758151.0
13-04 02:44:26,32.300,15.418,51.249,0.086,0.0,0.947,0.0,2166784.0,0.0,22.0,2435551232.0,438611968.0,15272226816.0,15472685056.0,5932301.0,1808917.0
13-04 02:44:27,29.748,14.831,50.217,4.250,0.0,0.954,8192.0,226213888.0,2.0,415.0,2437128192.0,438628352.0,15293194240.0,15450124288.0,6213374.0,1957828.0
13-04 02:44:28,17.981,12.129,59.288,9.754,0.0,0.848,8192.0,264314880.0,2.0,479.0,2437242880.0,438636544.0,15305977856.0,15437217792.0,2894579.0,1864012.0
13-04 02:44:29,21.582,11.608,59.415,6.879,0.0,0.516,4096.0,191750144.0,1.0,349.0,2437472256.0,438640640.0,15324499968.0,15418462208.0,2894135.0,1735275.0
13-04 02:44:30,31.401,16.090,51.730,0.0,0.0,0.779,0.0,2158592.0,0.0,19.0,2437971968.0,438640640.0,15348142080.0,15394320384.0,2367591.0,1714427.0
13-04 02:44:31,30.957,15.826,52.174,0.087,0.0,0.957,0.0,4190208.0,0.0,32.0,2439684096.0,438640640.0,15372795904.0,15367954432.0,3999790.0,1852236.0
13-04 02:44:32,31.597,17.079,50.384,0.0,0.0,0.939,0.0,5787648.0,0.0,35.0,2440253440.0,438640640.0,15396323328.0,15343857664.0,8097114.0,1843350.0
13-04 02:44:33,34.922,16.724,46.534,0.607,0.0,1.213,12288.0,45395968.0,3.0,109.0,2441076736.0,438677504.0,15419019264.0,15320301568.0,7824233.0,1750513.0
13-04 02:44:34,31.620,16.795,50.728,0.086,0.0,0.771,0.0,2207744.0,0.0,19.0,2440118272.0,438685696.0,15442284544.0,15297986560.0,7970034.0,1816333.0
13-04 02:44:35,31.731,15.822,51.573,0.087,0.0,0.787,0.0,4321280.0,0.0,39.0,2441842688.0,438689792.0,15467945984.0,15270596608.0,7730857.0,2070007.0
13-04 02:44:36,32.580,15.552,51.086,0.0,0.0,0.782,0.0,2158592.0,0.0,19.0,2442407936.0,438689792.0,15491661824.0,15246315520.0,6475622.0,1703166.0
13-04 02:44:37,32.335,15.825,51.069,0.0,0.0,0.770,0.0,2150400.0,0.0,19.0,2442813440.0,438689792.0,15514365952.0,15223205888.0,5810250.0,1745547.0
13-04 02:44:38,31.962,16.538,50.471,0.086,0.0,0.943,0.0,4198400.0,0.0,32.0,2443423744.0,438689792.0,15539810304.0,15197151232.0,6066156.0,1859359.0
13-04 02:44:39,30.817,15.803,52.327,0.176,0.0,0.878,0.0,2289664.0,0.0,27.0,2443558912.0,438697984.0,15563923456.0,15172894720.0,6299845.0,2013120.0
13-04 02:44:40,31.326,16.579,51.309,0.0,0.0,0.785,0.0,2158592.0,0.0,19.0,2445336576.0,438697984.0,15587147776.0,15147892736.0,5763844.0,1688093.0
13-04 02:44:41,32.121,16.017,51.255,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,2445643776.0,438697984.0,15610609664.0,15124123648.0,5177544.0,1824104.0
13-04 02:44:42,30.877,16.228,51.930,0.0,0.0,0.965,4096.0,4198400.0,1.0,33.0,2446389248.0,438706176.0,15635501056.0,15098478592.0,4804355.0,1892479.0
13-04 02:44:43,31.282,15.685,51.820,0.087,0.0,1.127,0.0,2281472.0,0.0,25.0,2446856192.0,438706176.0,15659065344.0,15074447360.0,6193895.0,1949804.0
13-04 02:44:44,32.762,15.609,50.943,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,2447208448.0,438710272.0,15682600960.0,15050555392.0,5832620.0,1756780.0
13-04 02:44:45,32.830,16.709,49.538,0.0,0.0,0.924,0.0,2166784.0,0.0,21.0,2448658432.0,438714368.0,15705296896.0,15026405376.0,5937382.0,1790235.0
13-04 02:44:46,32.616,15.663,50.430,0.086,0.0,1.205,0.0,4313088.0,0.0,38.0,2448461824.0,438714368.0,15731023872.0,15000875008.0,6400794.0,2057785.0
13-04 02:44:47,31.565,16.174,51.565,0.087,0.0,0.609,0.0,2154496.0,0.0,19.0,2448650240.0,438714368.0,15755005952.0,14976704512.0,5877666.0,1782177.0
13-04 02:44:48,32.048,16.367,50.985,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2451116032.0,438718464.0,15777509376.0,14951731200.0,5814565.0,1733642.0
13-04 02:44:49,32.055,15.857,50.980,0.085,0.0,1.023,0.0,3301376.0,0.0,28.0,2450960384.0,438722560.0,15803174912.0,14926217216.0,5787958.0,1744810.0
13-04 02:44:50,31.234,16.911,51.251,0.0,0.0,0.604,0.0,3223552.0,0.0,34.0,2450694144.0,438730752.0,15826395136.0,14903255040.0,4425304.0,2041909.0
13-04 02:44:51,30.703,16.981,51.458,0.086,0.0,0.772,0.0,2166784.0,0.0,22.0,2451664896.0,438734848.0,15849926656.0,14878748672.0,5820858.0,1746477.0
13-04 02:44:52,30.539,17.451,51.155,0.0,0.0,0.855,0.0,2158592.0,0.0,19.0,2452434944.0,438734848.0,15873036288.0,14854868992.0,5880699.0,1783261.0
13-04 02:44:53,31.480,17.280,50.470,0.086,0.0,0.684,0.0,4169728.0,0.0,29.0,2453082112.0,438738944.0,15898460160.0,14828793856.0,5924991.0,1806527.0
13-04 02:44:54,31.917,15.872,51.344,0.0,0.0,0.867,0.0,2318336.0,0.0,32.0,2453491712.0,438751232.0,15921557504.0,14805274624.0,6354130.0,2015888.0
13-04 02:44:55,30.830,15.633,52.751,0.0,0.0,0.786,0.0,2142208.0,0.0,19.0,2454519808.0,438751232.0,15944708096.0,14781095936.0,5843534.0,1746521.0
13-04 02:44:56,30.412,17.526,51.117,0.086,0.0,0.859,0.0,2170880.0,0.0,19.0,2454306816.0,438751232.0,15967739904.0,14758277120.0,5795360.0,1708935.0
13-04 02:44:57,32.798,16.737,49.620,0.169,0.0,0.676,0.0,4190208.0,0.0,34.0,2456047616.0,438763520.0,15993565184.0,14730698752.0,6080611.0,1880791.0
13-04 02:44:58,31.396,16.305,51.605,0.0,0.0,0.694,0.0,913408.0,0.0,24.0,2454880256.0,438767616.0,16016265216.0,14709161984.0,3962089.0,1828339.0
13-04 02:44:59,30.551,16.351,49.398,2.926,0.0,0.775,4096.0,141578240.0,1.0,268.0,2456416256.0,438771712.0,16039727104.0,14684160000.0,2295455.0,2012676.0
13-04 02:45:00,16.851,10.809,61.191,10.213,0.0,0.936,12288.0,262418432.0,3.0,466.0,2456735744.0,438788096.0,16051605504.0,14671945728.0,3577091.0,1745343.0
13-04 02:45:01,16.862,11.997,60.738,9.564,0.0,0.839,8192.0,265453568.0,2.0,487.0,2457354240.0,438792192.0,16064905216.0,14658023424.0,2924527.0,1715429.0
13-04 02:45:02,32.830,16.709,49.370,0.252,0.0,0.840,0.0,10645504.0,0.0,48.0,2458308608.0,438792192.0,16090570752.0,14631403520.0,8807921.0,1802808.0
13-04 02:45:03,31.791,16.624,50.728,0.086,0.0,0.771,0.0,2179072.0,0.0,22.0,2459807744.0,438796288.0,16113127424.0,14607343616.0,7266701.0,1718891.0
13-04 02:45:04,31.728,17.283,50.301,0.086,0.0,0.602,0.0,4190208.0,0.0,33.0,2459451392.0,438800384.0,16139497472.0,14581325824.0,6859982.0,1857259.0
13-04 02:45:05,31.512,16.823,50.811,0.085,0.0,0.769,0.0,2281472.0,0.0,25.0,2461102080.0,438800384.0,16161370112.0,14557802496.0,7953882.0,1991481.0
13-04 02:45:06,32.277,15.839,51.027,0.0,0.0,0.856,0.0,2170880.0,0.0,22.0,2460516352.0,438808576.0,16185978880.0,14533771264.0,5846064.0,1750372.0
13-04 02:45:07,31.904,16.209,51.201,0.0,0.0,0.686,0.0,2170880.0,0.0,19.0,2462334976.0,438808576.0,16208605184.0,14509326336.0,5676661.0,1664934.0
13-04 02:45:08,31.680,16.275,51.349,0.087,0.0,0.609,0.0,4276224.0,0.0,35.0,2462674944.0,438808576.0,16234201088.0,14483390464.0,6383759.0,2034832.0
13-04 02:45:09,32.676,15.695,50.686,0.086,0.0,0.858,0.0,2228224.0,0.0,24.0,2462683136.0,438812672.0,16257458176.0,14460121088.0,6032441.0,1875934.0
13-04 02:45:10,33.024,15.963,50.084,0.0,0.0,0.929,0.0,2150400.0,0.0,19.0,2463756288.0,438812672.0,16280948736.0,14435557376.0,5765667.0,1711928.0
13-04 02:45:11,32.430,15.385,51.311,0.087,0.0,0.787,0.0,2154496.0,0.0,19.0,2464686080.0,438812672.0,16304726016.0,14410850304.0,5903684.0,1790398.0
13-04 02:45:12,31.763,16.056,51.396,0.0,0.0,0.785,0.0,4317184.0,0.0,38.0,2465251328.0,438812672.0,16330358784.0,14384652288.0,6462015.0,2098808.0
13-04 02:45:13,33.647,15.068,50.599,0.0,0.0,0.685,0.0,2158592.0,0.0,19.0,2466222080.0,438812672.0,16353918976.0,14360121344.0,5787473.0,1730493.0
13-04 02:45:14,30.522,16.696,52.0,0.087,0.0,0.696,0.0,2154496.0,0.0,19.0,2466955264.0,438820864.0,16376737792.0,14336561152.0,5863952.0,1756147.0
13-04 02:45:15,31.570,15.785,51.518,0.087,0.0,1.041,0.0,2195456.0,0.0,24.0,2466836480.0,438824960.0,16400818176.0,14312595456.0,4011984.0,1809905.0
13-04 02:45:16,31.551,15.776,51.884,0.088,0.0,0.701,4096.0,4292608.0,1.0,36.0,2467803136.0,438837248.0,16425762816.0,14286671872.0,6256921.0,2027881.0
13-04 02:45:17,31.491,16.316,51.579,0.0,0.0,0.614,0.0,2162688.0,0.0,19.0,2468974592.0,438841344.0,16448155648.0,14263103488.0,5809043.0,1720957.0
13-04 02:45:18,32.730,15.245,51.335,0.0,0.0,0.689,0.0,2154496.0,0.0,19.0,2469003264.0,438841344.0,16471961600.0,14239268864.0,5873056.0,1762211.0
13-04 02:45:19,31.142,17.042,51.125,0.0,0.0,0.692,0.0,4227072.0,0.0,35.0,2469957632.0,438845440.0,16496963584.0,14213308416.0,5971783.0,1848744.0
13-04 02:45:20,31.480,16.852,50.898,0.086,0.0,0.684,0.0,2256896.0,0.0,25.0,2469818368.0,438845440.0,16521408512.0,14189002752.0,6294090.0,1992393.0
13-04 02:45:21,31.826,15.391,51.826,0.087,0.0,0.870,0.0,2179072.0,0.0,23.0,2472259584.0,438849536.0,16543916032.0,14164049920.0,5793588.0,1733130.0
13-04 02:45:22,31.401,16.263,51.644,0.0,0.0,0.692,0.0,2170880.0,0.0,20.0,2471022592.0,438870016.0,16567529472.0,14141652992.0,4579644.0,1773777.0
13-04 02:45:23,31.043,16.348,51.565,0.174,0.0,0.870,0.0,4190208.0,0.0,32.0,2471309312.0,438874112.0,16592252928.0,14116638720.0,5305554.0,1851239.0
13-04 02:45:24,32.018,14.912,52.018,0.0,0.0,1.053,0.0,2269184.0,0.0,25.0,2472570880.0,438894592.0,16616554496.0,14091055104.0,6256004.0,1973385.0
13-04 02:45:25,32.289,14.883,52.132,0.0,0.0,0.696,0.0,2146304.0,0.0,19.0,2474057728.0,438894592.0,16639623168.0,14066499584.0,5847803.0,1759871.0
13-04 02:45:26,32.069,15.948,51.121,0.0,0.0,0.862,0.0,2154496.0,0.0,19.0,2473758720.0,438902784.0,16662016000.0,14044397568.0,5848752.0,1763122.0
13-04 02:45:27,33.532,15.319,50.043,0.0,0.0,1.106,0.0,4190208.0,0.0,34.0,2474721280.0,438906880.0,16687480832.0,14017966080.0,6156154.0,1913293.0
13-04 02:45:28,32.612,15.917,50.606,0.087,0.0,0.779,0.0,2269184.0,0.0,25.0,2475970560.0,438906880.0,16711069696.0,13993127936.0,6119931.0,1907829.0
13-04 02:45:29,30.716,16.841,51.745,0.087,0.0,0.611,0.0,2158592.0,0.0,22.0,2477076480.0,438915072.0,16734986240.0,13968097280.0,5815275.0,1737226.0
13-04 02:45:30,34.301,15.919,48.725,0.352,0.0,0.704,0.0,35966976.0,0.0,85.0,2478198784.0,438919168.0,16787521536.0,13914435584.0,5837193.0,1730263.0
13-04 02:45:31,32.297,16.408,48.100,2.073,0.0,1.123,4096.0,88788992.0,1.0,185.0,2477182976.0,438935552.0,16780103680.0,13922852864.0,4242487.0,1975767.0
13-04 02:45:32,17.136,11.679,58.738,11.083,0.0,1.364,4096.0,260046848.0,1.0,470.0,2478604288.0,438939648.0,16794017792.0,13907513344.0,5658875.0,1852901.0
13-04 02:45:33,17.218,11.450,58.270,12.383,0.0,0.679,8192.0,262230016.0,2.0,481.0,2478940160.0,438956032.0,16806965248.0,13894213632.0,1791252.0,1751164.0
13-04 02:45:34,25.738,10.633,60.928,2.278,0.0,0.422,4096.0,84172800.0,1.0,198.0,2480058368.0,438960128.0,16830193664.0,13869862912.0,2897735.0,533931.0
13-04 02:45:35,31.834,13.243,54.754,0.170,0.0,0.0,0.0,6447104.0,0.0,57.0,2479513600.0,438960128.0,16857411584.0,13843189760.0,2473509.0,254712.0
13-04 02:45:36,32.396,11.935,55.499,0.085,0.0,0.085,0.0,6463488.0,0.0,57.0,2480988160.0,438960128.0,16883232768.0,13815894016.0,2475312.0,250646.0
13-04 02:45:37,31.861,11.948,56.017,0.173,0.0,0.0,0.0,6451200.0,0.0,57.0,2481328128.0,438960128.0,16910258176.0,13788528640.0,443535.0,238103.0
13-04 02:45:38,32.305,12.254,55.270,0.171,0.0,0.0,0.0,9707520.0,0.0,69.0,2481307648.0,438968320.0,16936062976.0,13762736128.0,2453903.0,252002.0
13-04 02:45:39,31.098,12.369,56.359,0.174,0.0,0.0,0.0,6266880.0,0.0,61.0,2482679808.0,438980608.0,16962695168.0,13734719488.0,426864.0,229115.0
13-04 02:45:40,33.190,11.866,54.428,0.516,0.0,0.0,0.0,31932416.0,0.0,114.0,2484285440.0,438984704.0,16986767360.0,13709037568.0,441302.0,234895.0
13-04 02:45:41,32.678,11.891,55.261,0.171,0.0,0.0,0.0,6443008.0,0.0,58.0,2485030912.0,438996992.0,17013248000.0,13681799168.0,441103.0,234538.0
13-04 02:45:42,31.538,12.137,56.239,0.085,0.0,0.0,0.0,6471680.0,0.0,58.0,2485350400.0,438996992.0,17040216064.0,13654511616.0,458722.0,251908.0
13-04 02:45:43,31.756,11.532,56.627,0.086,0.0,0.0,0.0,8568832.0,0.0,73.0,2485125120.0,439005184.0,17068892160.0,13626052608.0,442465.0,236888.0
13-04 02:45:44,32.483,11.565,55.782,0.170,0.0,0.0,0.0,6516736.0,0.0,61.0,2485981184.0,439013376.0,17095155712.0,13598924800.0,587196.0,311014.0
13-04 02:45:45,31.642,12.468,55.718,0.172,0.0,0.0,0.0,6479872.0,0.0,60.0,2487390208.0,439033856.0,17122074624.0,13570576384.0,460029.0,254433.0
13-04 02:45:46,32.191,13.378,54.348,0.084,0.0,0.0,4096.0,6475776.0,1.0,58.0,2487529472.0,439050240.0,17148760064.0,13543735296.0,442248.0,236461.0
13-04 02:45:47,32.183,11.993,55.738,0.086,0.0,0.0,0.0,6459392.0,0.0,57.0,2487287808.0,439050240.0,17176145920.0,13516591104.0,441897.0,234566.0
13-04 02:45:48,31.982,11.189,56.740,0.088,0.0,0.0,0.0,6467584.0,0.0,57.0,2489032704.0,439050240.0,17202401280.0,13488590848.0,442943.0,236489.0
13-04 02:45:49,32.161,12.521,55.060,0.257,0.0,0.0,0.0,6471680.0,0.0,57.0,2489720832.0,439062528.0,17229811712.0,13460480000.0,443019.0,236357.0
13-04 02:45:50,31.288,12.187,56.353,0.173,0.0,0.0,0.0,6471680.0,0.0,57.0,2490404864.0,439066624.0,17256108032.0,13433495552.0,441482.0,233661.0
13-04 02:45:51,32.556,11.658,55.613,0.173,0.0,0.0,0.0,6471680.0,0.0,59.0,2490851328.0,439074816.0,17283526656.0,13405622272.0,442727.0,236094.0
13-04 02:45:52,31.547,11.322,57.044,0.086,0.0,0.0,0.0,6500352.0,0.0,61.0,2493435904.0,439074816.0,17309450240.0,13377114112.0,442072.0,234891.0
13-04 02:45:53,32.158,11.350,56.406,0.086,0.0,0.0,0.0,8642560.0,0.0,76.0,2492989440.0,439083008.0,17338490880.0,13348511744.0,591145.0,316859.0
13-04 02:45:54,31.806,12.187,55.834,0.173,0.0,0.0,0.0,6496256.0,0.0,58.0,2493997056.0,439091200.0,17365270528.0,13320716288.0,442831.0,236209.0
13-04 02:45:55,31.764,11.986,56.164,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2494910464.0,439095296.0,17391415296.0,13293654016.0,441981.0,234774.0
13-04 02:45:56,32.671,12.014,55.143,0.173,0.0,0.0,0.0,12140544.0,0.0,73.0,2494873600.0,439099392.0,17420230656.0,13264871424.0,441332.0,233734.0
13-04 02:45:57,35.193,11.502,52.017,1.288,0.0,0.0,4096.0,54509568.0,1.0,155.0,2496364544.0,439128064.0,17443287040.0,13240295424.0,443252.0,238323.0
13-04 02:45:58,31.615,12.457,55.756,0.172,0.0,0.0,0.0,6463488.0,0.0,57.0,2497949696.0,439132160.0,17470021632.0,13211971584.0,441428.0,235135.0
13-04 02:45:59,31.298,12.898,55.718,0.086,0.0,0.0,0.0,6455296.0,0.0,57.0,2497200128.0,439140352.0,17497427968.0,13185306624.0,441142.0,234406.0
13-04 02:46:00,31.783,12.748,55.383,0.086,0.0,0.0,0.0,6266880.0,0.0,57.0,2498023424.0,439140352.0,17524019200.0,13157892096.0,428408.0,230035.0
13-04 02:46:01,12.553,5.174,82.188,0.085,0.0,0.0,0.0,4296704.0,0.0,38.0,2498666496.0,439140352.0,17537597440.0,13143670784.0,293274.0,156103.0
13-04 02:46:02,0.0,0.251,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2498732032.0,439140352.0,17537785856.0,13143416832.0,2460.0,3650.0
13-04 02:46:03,0.167,0.084,99.498,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,2498850816.0,439144448.0,17537789952.0,13143289856.0,5054.0,6301.0
13-04 02:46:04,0.084,0.252,92.534,7.047,0.0,0.084,8192.0,244359168.0,2.0,314.0,2498850816.0,439156736.0,17537777664.0,13143289856.0,7578.0,9480.0
13-04 02:46:05,0.251,0.251,92.218,7.280,0.0,0.0,12288.0,260067328.0,3.0,332.0,2498920448.0,439164928.0,17537802240.0,13143187456.0,2092.0,1763.0
13-04 02:46:06,0.167,0.500,99.333,0.0,0.0,0.0,0.0,60645376.0,0.0,97.0,2498859008.0,439164928.0,17537830912.0,13143220224.0,2734.0,3054.0
13-04 02:46:07,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2498875392.0,439164928.0,17537830912.0,13143203840.0,2580.0,2908.0
13-04 02:46:08,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2498871296.0,439164928.0,17537835008.0,13143203840.0,2995.0,3334.0
13-04 02:46:09,5.630,3.950,90.0,0.168,0.0,0.252,0.0,20480.0,0.0,3.0,2498011136.0,439173120.0,17541226496.0,13140664320.0,701864.0,629852.0
13-04 02:46:10,27.296,14.850,56.910,0.086,0.0,0.858,0.0,2060288.0,0.0,17.0,2498863104.0,439173120.0,17561772032.0,13119266816.0,3642217.0,1706280.0
13-04 02:46:11,30.026,16.362,52.742,0.0,0.0,0.870,0.0,2289664.0,0.0,25.0,2500022272.0,439181312.0,17584762880.0,13095108608.0,6356171.0,2071077.0
13-04 02:46:12,31.180,16.107,51.852,0.086,0.0,0.775,0.0,2162688.0,0.0,19.0,2499608576.0,439181312.0,17608118272.0,13072166912.0,5904835.0,1843650.0
13-04 02:46:13,32.584,15.557,50.821,0.086,0.0,0.951,0.0,2166784.0,0.0,20.0,2500460544.0,439181312.0,17631686656.0,13047746560.0,5946091.0,1864265.0
13-04 02:46:14,31.688,16.623,50.823,0.173,0.0,0.693,0.0,2187264.0,0.0,22.0,2502086656.0,439185408.0,17655595008.0,13022208000.0,5940853.0,1866734.0
13-04 02:46:15,31.570,16.392,50.911,0.0,0.0,1.127,0.0,4116480.0,0.0,29.0,2502369280.0,439185408.0,17680113664.0,12997406720.0,5980808.0,1888372.0
13-04 02:46:16,32.031,15.712,51.476,0.087,0.0,0.694,0.0,2260992.0,0.0,26.0,2503614464.0,439185408.0,17703473152.0,12972802048.0,6279982.0,2046619.0
13-04 02:46:17,31.858,16.233,51.215,0.087,0.0,0.608,0.0,2281472.0,0.0,25.0,2504437760.0,439197696.0,17727442944.0,12947996672.0,6486419.0,2163811.0
13-04 02:46:18,32.313,16.752,50.340,0.0,0.0,0.595,0.0,2150400.0,0.0,19.0,2504019968.0,439197696.0,17751433216.0,12924424192.0,5982390.0,1894726.0
13-04 02:46:19,30.454,16.841,51.745,0.0,0.0,0.960,0.0,2150400.0,0.0,19.0,2505179136.0,439197696.0,17774292992.0,12900405248.0,5902635.0,1838686.0
13-04 02:46:20,31.485,16.468,50.853,0.085,0.0,1.109,0.0,2170880.0,0.0,21.0,2506248192.0,439201792.0,17797857280.0,12875767808.0,6101041.0,1951284.0
13-04 02:46:21,31.579,15.962,51.596,0.086,0.0,0.777,0.0,2150400.0,0.0,19.0,2505998336.0,439201792.0,17821007872.0,12852867072.0,6014591.0,1914157.0
13-04 02:46:22,30.743,16.408,51.813,0.0,0.0,1.036,0.0,4079616.0,0.0,26.0,2506563584.0,439201792.0,17846251520.0,12827058176.0,6024717.0,1895674.0
13-04 02:46:23,32.534,15.582,50.685,0.0,0.0,1.199,0.0,2269184.0,0.0,25.0,2508652544.0,439201792.0,17869234176.0,12801986560.0,6157509.0,1985306.0
13-04 02:46:24,33.132,14.840,51.165,0.086,0.0,0.777,0.0,2281472.0,0.0,25.0,2508820480.0,439201792.0,17892696064.0,12778356736.0,6570137.0,2211399.0
13-04 02:46:25,32.264,15.265,51.605,0.0,0.0,0.867,0.0,2174976.0,0.0,20.0,2509373440.0,439205888.0,17916833792.0,12753661952.0,5947283.0,1855841.0
13-04 02:46:26,31.597,15.451,51.562,0.087,0.0,1.302,0.0,2179072.0,0.0,21.0,2509139968.0,439214080.0,17940164608.0,12730556416.0,5986311.0,1879444.0
13-04 02:46:27,33.250,16.583,49.330,0.0,0.0,0.838,0.0,2146304.0,0.0,19.0,2510942208.0,439214080.0,17963732992.0,12705185792.0,6008789.0,1906256.0
13-04 02:46:28,32.007,15.830,51.471,0.0,0.0,0.692,0.0,2154496.0,0.0,19.0,2510938112.0,439214080.0,17987227648.0,12681695232.0,5949720.0,1865718.0
13-04 02:46:29,31.771,16.406,50.955,0.0,0.0,0.868,0.0,4190208.0,0.0,33.0,2511601664.0,439218176.0,18012618752.0,12655636480.0,6129161.0,1970798.0
13-04 02:46:30,30.223,17.979,50.856,0.0,0.0,0.942,0.0,2244608.0,0.0,22.0,2512080896.0,439218176.0,18036875264.0,12630900736.0,6252699.0,2031655.0
13-04 02:46:31,31.534,16.795,50.728,0.086,0.0,0.857,0.0,2199552.0,0.0,22.0,2513166336.0,439218176.0,18059493376.0,12607197184.0,6419724.0,2118695.0
13-04 02:46:32,30.722,16.188,52.045,0.087,0.0,0.957,0.0,2170880.0,0.0,21.0,2513846272.0,439222272.0,18082578432.0,12583428096.0,5951817.0,1872307.0
13-04 02:46:33,32.062,15.771,51.127,0.0,0.0,1.040,0.0,2162688.0,0.0,19.0,2514407424.0,439222272.0,18106343424.0,12559101952.0,5956222.0,1881587.0
13-04 02:46:34,33.133,15.318,50.688,0.086,0.0,0.775,0.0,2154496.0,0.0,19.0,2514870272.0,439222272.0,18129895424.0,12535087104.0,5930684.0,1861248.0
13-04 02:46:35,31.142,16.522,51.557,0.0,0.0,0.779,0.0,2162688.0,0.0,19.0,2515165184.0,439222272.0,18153758720.0,12510928896.0,6168446.0,1965621.0
13-04 02:46:36,31.760,16.652,50.815,0.0,0.0,0.773,0.0,4194304.0,0.0,32.0,2517147648.0,439226368.0,18178379776.0,12484321280.0,6098567.0,1959431.0
13-04 02:46:37,31.520,15.976,51.382,0.0,0.0,1.123,0.0,2277376.0,0.0,25.0,2517852160.0,439226368.0,18201923584.0,12460072960.0,6580399.0,2192339.0
13-04 02:46:38,31.972,15.986,51.173,0.087,0.0,0.782,0.0,2170880.0,0.0,21.0,2518192128.0,439234560.0,18224959488.0,12436688896.0,5918659.0,1841645.0
13-04 02:46:39,31.394,16.938,50.727,0.0,0.0,0.941,0.0,2170880.0,0.0,22.0,2518474752.0,439234560.0,18249175040.0,12412190720.0,3960719.0,1860316.0
13-04 02:46:40,34.671,15.713,48.420,0.427,0.0,0.769,0.0,27287552.0,0.0,87.0,2520371200.0,439246848.0,18289676288.0,12369780736.0,6758535.0,1899244.0
13-04 02:46:41,23.834,16.753,46.459,12.090,0.0,0.864,12288.0,263557120.0,3.0,473.0,2520281088.0,439255040.0,18309644288.0,12349894656.0,7408208.0,2173839.0
13-04 02:46:42,16.869,11.765,59.429,10.986,0.0,0.952,8192.0,257949696.0,2.0,442.0,2522365952.0,439263232.0,18322280448.0,12335165440.0,1892089.0,1852532.0
13-04 02:46:43,23.585,13.465,56.432,5.746,0.0,0.772,4096.0,186245120.0,1.0,339.0,2523406336.0,439271424.0,18321027072.0,12335370240.0,10309396.0,1865573.0
13-04 02:46:44,32.989,15.418,50.732,0.086,0.0,0.775,0.0,2232320.0,0.0,22.0,2530127872.0,439279616.0,18344505344.0,12305162240.0,5898220.0,1839401.0
13-04 02:46:45,31.948,16.190,50.823,0.0,0.0,1.039,0.0,2179072.0,0.0,22.0,2530598912.0,439279616.0,18369671168.0,12279525376.0,5835325.0,1798461.0
13-04 02:46:46,30.882,16.522,51.644,0.0,0.0,0.952,0.0,4161536.0,0.0,29.0,2531409920.0,439279616.0,18393280512.0,12255105024.0,6240653.0,2041418.0
13-04 02:46:47,31.997,16.468,50.512,0.085,0.0,0.939,0.0,2310144.0,0.0,28.0,2533453824.0,439279616.0,18416025600.0,12230316032.0,6386439.0,2086245.0
13-04 02:46:48,31.941,14.970,52.219,0.0,0.0,0.870,0.0,2162688.0,0.0,19.0,2533945344.0,439283712.0,18439708672.0,12206137344.0,5988382.0,1885636.0
13-04 02:46:49,32.239,15.385,51.426,0.086,0.0,0.864,0.0,2179072.0,0.0,23.0,2533310464.0,439287808.0,18462908416.0,12183568384.0,5983087.0,1880186.0
13-04 02:46:50,31.379,16.466,51.293,0.0,0.0,0.862,0.0,2162688.0,0.0,19.0,2534010880.0,439287808.0,18486812672.0,12158963712.0,5957065.0,1885302.0
13-04 02:46:51,31.443,17.096,50.515,0.086,0.0,0.859,0.0,2154496.0,0.0,19.0,2534928384.0,439287808.0,18510888960.0,12133969920.0,6006371.0,1895242.0
13-04 02:46:52,32.824,15.691,50.551,0.085,0.0,0.848,0.0,4190208.0,0.0,32.0,2535510016.0,439291904.0,18535366656.0,12108906496.0,6111510.0,1952714.0
13-04 02:46:53,30.239,17.888,50.852,0.0,0.0,1.022,0.0,2154496.0,0.0,19.0,2535784448.0,439296000.0,18558562304.0,12085432320.0,6266237.0,2035953.0
13-04 02:46:54,33.651,14.792,50.779,0.087,0.0,0.692,0.0,2281472.0,0.0,25.0,2537529344.0,439296000.0,18581188608.0,12061061120.0,6453559.0,2138209.0
13-04 02:46:55,32.082,15.785,51.024,0.085,0.0,1.024,0.0,2162688.0,0.0,21.0,2539216896.0,439300096.0,18605187072.0,12035371008.0,6011070.0,1908837.0
13-04 02:46:56,31.272,16.028,51.829,0.0,0.0,0.871,0.0,2162688.0,0.0,19.0,2538962944.0,439300096.0,18628423680.0,12012388352.0,5976174.0,1879602.0
13-04 02:46:57,31.282,16.638,51.300,0.087,0.0,0.693,0.0,2150400.0,0.0,19.0,2538889216.0,439300096.0,18651779072.0,11989106688.0,5965326.0,1839027.0
13-04 02:46:58,32.283,16.354,50.426,0.0,0.0,0.937,0.0,2187264.0,0.0,20.0,2540433408.0,439300096.0,18674954240.0,11964387328.0,5967180.0,1899227.0
13-04 02:46:59,32.788,15.577,50.344,0.086,0.0,1.205,0.0,4079616.0,0.0,26.0,2540535808.0,439304192.0,18700521472.0,11938713600.0,6053917.0,1937269.0
13-04 02:47:00,33.304,15.178,50.304,0.087,0.0,1.127,0.0,5722112.0,0.0,35.0,2541686784.0,439304192.0,18723389440.0,11914694656.0,6245235.0,2023242.0
13-04 02:47:01,34.509,17.126,46.558,0.775,0.0,1.033,4096.0,54267904.0,1.0,121.0,2543771648.0,439312384.0,18798215168.0,11837775872.0,6451570.0,2091214.0
13-04 02:47:02,31.359,15.941,51.307,0.174,0.0,1.220,0.0,3829760.0,0.0,30.0,2543386624.0,439312384.0,18770210816.0,11866165248.0,6033858.0,1935988.0
13-04 02:47:03,32.594,15.870,50.768,0.0,0.0,0.768,0.0,2158592.0,0.0,19.0,2543607808.0,439312384.0,18794086400.0,11842068480.0,6026342.0,1908792.0
13-04 02:47:04,32.328,16.207,50.603,0.0,0.0,0.862,0.0,2154496.0,0.0,19.0,2544844800.0,439312384.0,18817040384.0,11817877504.0,5888474.0,1834175.0
13-04 02:47:05,31.937,14.834,52.531,0.0,0.0,0.698,0.0,2162688.0,0.0,19.0,2544578560.0,439312384.0,18840522752.0,11794661376.0,6090293.0,1947091.0
13-04 02:47:06,32.041,15.935,50.991,0.086,0.0,0.947,0.0,2154496.0,0.0,19.0,2544611328.0,439312384.0,18863992832.0,11771158528.0,6006958.0,1890816.0
13-04 02:47:07,31.712,15.725,51.520,0.174,0.0,0.869,0.0,4198400.0,0.0,34.0,2546286592.0,439320576.0,18888658944.0,11744808960.0,5987152.0,1882412.0
13-04 02:47:08,30.796,16.098,52.231,0.0,0.0,0.875,0.0,2154496.0,0.0,19.0,2546647040.0,439324672.0,18912083968.0,11721019392.0,6241673.0,2026330.0
13-04 02:47:09,29.948,17.814,51.291,0.086,0.0,0.861,0.0,2281472.0,0.0,25.0,2547490816.0,439324672.0,18935791616.0,11696467968.0,6479313.0,2130239.0
13-04 02:47:10,31.885,15.465,51.781,0.0,0.0,0.869,0.0,2162688.0,0.0,19.0,2548957184.0,439324672.0,18958413824.0,11672379392.0,5916448.0,1909158.0
13-04 02:47:11,31.520,16.494,51.123,0.0,0.0,0.864,0.0,2146304.0,0.0,19.0,2549407744.0,439324672.0,18982100992.0,11648241664.0,5978422.0,1786872.0
13-04 02:47:12,30.340,16.827,52.136,0.0,0.0,0.697,0.0,2154496.0,0.0,19.0,2549940224.0,439328768.0,19004788736.0,11625017344.0,6013953.0,1916250.0
13-04 02:47:13,15.214,8.120,67.009,9.145,0.0,0.513,4096.0,160432128.0,1.0,303.0,2549628928.0,439345152.0,19018895360.0,11611205632.0,1543511.0,1666644.0
13-04 02:47:14,3.953,2.439,79.479,14.045,0.0,0.084,8192.0,257994752.0,2.0,444.0,2549567488.0,439349248.0,19020992512.0,11609165824.0,1874240.0,1192575.0
13-04 02:47:15,9.359,3.963,73.946,12.732,0.0,0.0,12288.0,229437440.0,3.0,417.0,2550550528.0,439361536.0,19026812928.0,11602350080.0,872566.0,1287938.0
13-04 02:47:16,33.613,17.016,48.617,0.0,0.0,0.754,0.0,2031616.0,0.0,13.0,2549858304.0,439361536.0,19050893312.0,11578961920.0,5499655.0,1633090.0
13-04 02:47:17,27.170,18.837,52.604,0.0,0.0,1.389,0.0,0.0,0.0,0.0,2563653632.0,439361536.0,19071279104.0,11544780800.0,3871622.0,2134068.0
13-04 02:47:18,32.128,17.325,49.706,0.168,0.0,0.673,0.0,2203648.0,0.0,22.0,2580602880.0,439365632.0,19095646208.0,11503460352.0,13442537.0,2278986.0
13-04 02:47:19,29.432,17.467,52.140,0.0,0.0,0.961,0.0,122880.0,0.0,6.0,2581151744.0,439365632.0,19117064192.0,11481493504.0,8831295.0,2327476.0
13-04 02:47:20,30.981,17.900,50.086,0.0,0.0,1.033,0.0,2035712.0,0.0,16.0,2582278144.0,439365632.0,19139747840.0,11457683456.0,6065187.0,1921047.0
13-04 02:47:21,30.901,16.481,51.845,0.0,0.0,0.773,0.0,2166784.0,0.0,19.0,2582781952.0,439369728.0,19163127808.0,11433795584.0,8337197.0,2059637.0
13-04 02:47:22,33.044,14.224,51.691,0.087,0.0,0.954,0.0,1196032.0,0.0,10.0,2582630400.0,439373824.0,19187068928.0,11410001920.0,8348328.0,2046744.0
13-04 02:47:23,31.082,16.623,51.429,0.0,0.0,0.866,0.0,1093632.0,0.0,15.0,2582814720.0,439373824.0,19209027584.0,11387858944.0,6232134.0,2003640.0
13-04 02:47:24,32.444,15.835,50.602,0.086,0.0,1.033,0.0,2199552.0,0.0,24.0,2583896064.0,439382016.0,19231440896.0,11364356096.0,6013409.0,1834821.0
13-04 02:47:25,31.643,15.559,51.836,0.0,0.0,0.962,0.0,4169728.0,0.0,31.0,2585575424.0,439382016.0,19256483840.0,11337633792.0,6088175.0,1961724.0
13-04 02:47:26,31.115,16.854,50.994,0.086,0.0,0.951,0.0,2187264.0,0.0,22.0,2584334336.0,439382016.0,19279966208.0,11315392512.0,6286276.0,2048038.0
13-04 02:47:27,32.109,15.798,50.982,0.085,0.0,1.025,0.0,2277376.0,0.0,25.0,2585890816.0,439382016.0,19303964672.0,11289837568.0,6481317.0,2132851.0
13-04 02:47:28,32.594,16.297,50.256,0.0,0.0,0.853,0.0,2146304.0,0.0,19.0,2586619904.0,439382016.0,19327365120.0,11265708032.0,6118888.0,1961485.0
13-04 02:47:29,31.597,16.667,50.781,0.0,0.0,0.955,0.0,2162688.0,0.0,19.0,2587459584.0,439382016.0,19350548480.0,11241684992.0,5961441.0,1869418.0
13-04 02:47:30,31.330,16.652,51.245,0.086,0.0,0.687,0.0,2183168.0,0.0,22.0,2587537408.0,439394304.0,19374018560.0,11218124800.0,6018298.0,1882659.0
13-04 02:47:31,32.639,16.486,49.875,0.0,0.0,0.999,0.0,2174976.0,0.0,20.0,2588098560.0,439394304.0,19397439488.0,11194142720.0,5946699.0,1867150.0
13-04 02:47:32,31.507,16.866,50.599,0.0,0.0,1.027,0.0,2150400.0,0.0,19.0,2589519872.0,439394304.0,19420372992.0,11169787904.0,6034614.0,1873025.0
13-04 02:47:33,31.803,17.007,49.915,0.085,0.0,1.190,0.0,4194304.0,0.0,32.0,2589736960.0,439394304.0,19445608448.0,11144335360.0,5987621.0,1909591.0
13-04 02:47:34,30.661,16.035,52.247,0.0,0.0,1.057,0.0,2154496.0,0.0,20.0,2590109696.0,439394304.0,19469488128.0,11120082944.0,6267444.0,2032354.0
13-04 02:47:35,31.955,16.365,50.732,0.086,0.0,0.861,0.0,2306048.0,0.0,27.0,2591682560.0,439394304.0,19492126720.0,11095871488.0,6476036.0,2132042.0
13-04 02:47:36,31.496,16.010,51.619,0.0,0.0,0.875,0.0,2166784.0,0.0,21.0,2592587776.0,439398400.0,19515310080.0,11071778816.0,5964067.0,1869461.0
13-04 02:47:37,32.819,15.081,50.985,0.086,0.0,1.028,0.0,2158592.0,0.0,19.0,2592788480.0,439402496.0,19539054592.0,11047829504.0,5999888.0,1894060.0
13-04 02:47:38,31.602,15.493,51.849,0.0,0.0,1.056,0.0,2158592.0,0.0,19.0,2593951744.0,439402496.0,19562184704.0,11023536128.0,5824008.0,1680413.0
13-04 02:47:39,32.616,15.232,51.463,0.086,0.0,0.602,0.0,2154496.0,0.0,19.0,2594054144.0,439402496.0,19585523712.0,11000094720.0,6033863.0,1963730.0
13-04 02:47:40,32.059,16.247,50.912,0.0,0.0,0.782,0.0,4091904.0,0.0,27.0,2595065856.0,439402496.0,19611066368.0,10973540352.0,5981872.0,1877876.0
13-04 02:47:41,31.153,17.642,50.516,0.0,0.0,0.688,0.0,2260992.0,0.0,25.0,2594746368.0,439402496.0,19635339264.0,10949586944.0,6333504.0,2068937.0
13-04 02:47:42,32.118,15.538,51.476,0.087,0.0,0.781,0.0,2293760.0,0.0,27.0,2595303424.0,439406592.0,19658158080.0,10926206976.0,6452994.0,2128493.0
13-04 02:47:43,32.103,15.708,51.416,0.0,0.0,0.773,0.0,2150400.0,0.0,19.0,2596642816.0,439406592.0,19681882112.0,10901143552.0,5936075.0,1837299.0
13-04 02:47:44,31.946,16.483,50.722,0.0,0.0,0.850,0.0,2158592.0,0.0,19.0,2596560896.0,439410688.0,19705548800.0,10877554688.0,5984450.0,1856002.0
13-04 02:47:45,30.816,16.233,51.736,0.694,0.0,0.521,4096.0,41537536.0,1.0,106.0,2597920768.0,439418880.0,19727962112.0,10853773312.0,3974151.0,1902021.0
13-04 02:47:46,26.498,15.865,48.861,7.848,0.0,0.928,8192.0,262148096.0,2.0,452.0,2598182912.0,439427072.0,19747737600.0,10833727488.0,2434231.0,2133038.0
13-04 02:47:47,16.652,12.103,58.970,11.416,0.0,0.858,8192.0,256901120.0,2.0,454.0,2598846464.0,439435264.0,19761557504.0,10819235840.0,2971637.0,1856192.0
13-04 02:47:48,26.425,13.212,56.304,3.282,0.0,0.777,0.0,124440576.0,0.0,222.0,2599444480.0,439443456.0,19780657152.0,10799529984.0,5664245.0,1716498.0
13-04 02:47:49,31.693,16.753,50.777,0.086,0.0,0.691,0.0,4210688.0,0.0,33.0,2600574976.0,439443456.0,19806470144.0,10772586496.0,5456553.0,1918847.0
13-04 02:47:50,32.131,15.893,50.945,0.0,0.0,1.031,0.0,2289664.0,0.0,26.0,2601529344.0,439443456.0,19829489664.0,10748612608.0,7295036.0,2032301.0
13-04 02:47:51,31.362,17.138,50.814,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,2602127360.0,439443456.0,19852607488.0,10724896768.0,9645211.0,1873722.0
13-04 02:47:52,31.574,16.522,51.125,0.087,0.0,0.692,0.0,2162688.0,0.0,19.0,2602070016.0,439443456.0,19876257792.0,10701303808.0,7662085.0,1850458.0
13-04 02:47:53,32.558,15.418,51.507,0.0,0.0,0.517,0.0,2162688.0,0.0,19.0,2603708416.0,439443456.0,19898667008.0,10677256192.0,6294519.0,1861028.0
13-04 02:47:54,32.468,15.671,50.996,0.173,0.0,0.693,0.0,2187264.0,0.0,22.0,2603102208.0,439447552.0,19922939904.0,10653585408.0,7998513.0,1894545.0
13-04 02:47:55,31.336,17.123,50.514,0.0,0.0,1.027,0.0,4096000.0,0.0,29.0,2603446272.0,439447552.0,19948314624.0,10627866624.0,6069680.0,1895667.0
13-04 02:47:56,31.202,17.050,50.639,0.085,0.0,1.023,0.0,2297856.0,0.0,28.0,2603462656.0,439447552.0,19971358720.0,10604806144.0,6190648.0,1930523.0
13-04 02:47:57,33.163,15.901,50.255,0.0,0.0,0.680,0.0,2281472.0,0.0,25.0,2605350912.0,439451648.0,19994669056.0,10579603456.0,8465163.0,2171602.0
13-04 02:47:58,31.661,16.436,51.298,0.0,0.0,0.606,0.0,2150400.0,0.0,20.0,2605879296.0,439451648.0,20018200576.0,10555543552.0,6027672.0,1901528.0
13-04 02:47:59,32.570,16.709,49.958,0.0,0.0,0.763,0.0,2154496.0,0.0,19.0,2606153728.0,439451648.0,20042088448.0,10531381248.0,5955813.0,1869470.0
13-04 02:48:00,32.164,16.082,50.556,0.171,0.0,1.027,0.0,2154496.0,0.0,21.0,2607329280.0,439455744.0,20064649216.0,10507640832.0,5949096.0,1861385.0
13-04 02:48:01,31.371,16.344,51.406,0.0,0.0,0.879,0.0,2162688.0,0.0,19.0,2608103424.0,439455744.0,20088868864.0,10482647040.0,6139553.0,1967193.0
13-04 02:48:02,30.981,16.954,51.033,0.0,0.0,1.033,0.0,2162688.0,0.0,19.0,2609532928.0,439455744.0,20111577088.0,10458509312.0,5961380.0,1869238.0
13-04 02:48:03,29.800,17.202,51.781,0.0,0.0,1.216,4096.0,4227072.0,1.0,34.0,2609647616.0,439459840.0,20137320448.0,10432647168.0,4212117.0,1983350.0
13-04 02:48:04,32.099,15.079,51.764,0.176,0.0,0.882,0.0,2277376.0,0.0,25.0,2610733056.0,439459840.0,20160532480.0,10408349696.0,8367238.0,2081572.0
13-04 02:48:05,31.780,16.441,50.932,0.0,0.0,0.847,0.0,2158592.0,0.0,19.0,2610503680.0,439463936.0,20184539136.0,10384568320.0,6017649.0,1898484.0
13-04 02:48:06,32.378,15.191,51.389,0.087,0.0,0.955,0.0,2170880.0,0.0,21.0,2611478528.0,439476224.0,20207751168.0,10360369152.0,5972616.0,1874197.0
13-04 02:48:07,30.859,15.295,53.220,0.0,0.0,0.626,0.0,2154496.0,0.0,19.0,2611539968.0,439476224.0,20231245824.0,10336813056.0,5950239.0,1877365.0
13-04 02:48:08,31.976,15.598,51.386,0.0,0.0,1.040,0.0,2154496.0,0.0,19.0,2612932608.0,439476224.0,20254191616.0,10312474624.0,6064768.0,1919795.0
13-04 02:48:09,31.693,16.235,51.295,0.086,0.0,0.691,0.0,3510272.0,0.0,37.0,2613350400.0,439480320.0,20279754752.0,10286489600.0,6254120.0,1787197.0
13-04 02:48:10,35.165,12.257,51.902,0.676,0.0,0.0,0.0,42401792.0,0.0,127.0,2619731968.0,439496704.0,20336963584.0,10222882816.0,443405.0,239073.0
13-04 02:48:11,33.333,12.263,53.627,0.604,0.0,0.173,4096.0,34279424.0,1.0,120.0,2620489728.0,439517184.0,20329472000.0,10229596160.0,2261384.0,251133.0
13-04 02:48:12,32.261,12.870,54.615,0.254,0.0,0.0,0.0,6471680.0,0.0,61.0,2621177856.0,439525376.0,20355489792.0,10202882048.0,459922.0,253135.0
13-04 02:48:13,33.048,12.586,53.853,0.514,0.0,0.0,0.0,32722944.0,0.0,111.0,2621792256.0,439529472.0,20404076544.0,10153676800.0,442350.0,235872.0
13-04 02:48:14,33.082,12.814,53.936,0.168,0.0,0.0,0.0,10178560.0,0.0,70.0,2622439424.0,439533568.0,20407951360.0,10149150720.0,443097.0,236392.0
13-04 02:48:15,32.498,12.014,55.315,0.173,0.0,0.0,0.0,6451200.0,0.0,58.0,2621599744.0,439541760.0,20435066880.0,10122866688.0,442365.0,236665.0
13-04 02:48:16,31.002,12.003,56.908,0.086,0.0,0.0,0.0,6524928.0,0.0,64.0,2622767104.0,439549952.0,20461383680.0,10095374336.0,440840.0,233973.0
13-04 02:48:17,31.588,12.189,55.966,0.258,0.0,0.0,0.0,8577024.0,0.0,75.0,2625101824.0,439562240.0,20489322496.0,10065088512.0,587681.0,312278.0
13-04 02:48:18,9.675,4.003,74.062,12.260,0.0,0.0,8192.0,220672000.0,2.0,393.0,2624122880.0,439578624.0,20497362944.0,10058010624.0,1830.0,2549.0
13-04 02:48:19,0.168,0.670,85.678,13.484,0.0,0.0,8192.0,261099520.0,2.0,462.0,2624425984.0,439582720.0,20497182720.0,10057883648.0,2850.0,3992.0
13-04 02:48:20,12.426,4.511,76.851,6.213,0.0,0.0,0.0,158867456.0,0.0,260.0,2624847872.0,439586816.0,20507725824.0,10046914560.0,296447.0,160060.0
13-04 02:48:21,32.021,12.586,55.308,0.086,0.0,0.0,0.0,6459392.0,0.0,59.0,2626011136.0,439590912.0,20535193600.0,10018279424.0,441534.0,235251.0
13-04 02:48:22,31.473,11.683,56.670,0.174,0.0,0.0,0.0,6459392.0,0.0,57.0,2625695744.0,439590912.0,20561842176.0,9991946240.0,440587.0,233723.0
13-04 02:48:23,32.0,12.766,55.064,0.170,0.0,0.0,0.0,6483968.0,0.0,57.0,2627055616.0,439595008.0,20588589056.0,9963835392.0,442041.0,236292.0
13-04 02:48:24,32.586,11.897,55.259,0.259,0.0,0.0,0.0,6504448.0,0.0,61.0,2627276800.0,439615488.0,20615364608.0,9936818176.0,441364.0,234723.0
13-04 02:48:25,33.080,12.098,54.738,0.085,0.0,0.0,0.0,6496256.0,0.0,58.0,2630017024.0,439615488.0,20641624064.0,9907818496.0,444095.0,238105.0
13-04 02:48:26,32.325,11.927,55.661,0.086,0.0,0.0,0.0,6483968.0,0.0,57.0,2628370432.0,439615488.0,20669095936.0,9881993216.0,442773.0,237474.0
13-04 02:48:27,31.362,12.082,56.384,0.171,0.0,0.0,0.0,6496256.0,0.0,57.0,2629943296.0,439619584.0,20695756800.0,9853755392.0,441760.0,235517.0
13-04 02:48:28,30.156,12.392,57.366,0.087,0.0,0.0,0.0,8663040.0,0.0,76.0,2630778880.0,439631872.0,20724559872.0,9824104448.0,441298.0,234658.0
13-04 02:48:29,31.720,11.927,56.180,0.173,0.0,0.0,0.0,6500352.0,0.0,57.0,2631757824.0,439631872.0,20750725120.0,9796960256.0,589925.0,315173.0
13-04 02:48:30,31.611,12.489,55.728,0.172,0.0,0.0,4096.0,6553600.0,1.0,69.0,2632929280.0,439640064.0,20778131456.0,9768374272.0,442215.0,235783.0
13-04 02:48:31,31.384,12.382,56.062,0.172,0.0,0.0,0.0,6475776.0,0.0,57.0,2632921088.0,439640064.0,20804632576.0,9741881344.0,441702.0,235184.0
13-04 02:48:32,31.897,11.810,56.207,0.086,0.0,0.0,0.0,6479872.0,0.0,59.0,2633957376.0,439644160.0,20831354880.0,9714118656.0,443029.0,237217.0
13-04 02:48:33,31.314,12.201,56.314,0.171,0.0,0.0,0.0,5550080.0,0.0,56.0,2635358208.0,439648256.0,20856758272.0,9687310336.0,373879.0,199620.0
13-04 02:48:34,31.552,11.790,56.573,0.085,0.0,0.0,0.0,8486912.0,0.0,67.0,2635698176.0,439648256.0,20885307392.0,9658421248.0,444330.0,238025.0
13-04 02:48:35,33.447,12.917,53.208,0.428,0.0,0.0,0.0,29560832.0,0.0,109.0,2637451264.0,439660544.0,20931559424.0,9610403840.0,442253.0,235985.0
13-04 02:48:36,34.645,12.660,51.839,0.770,0.0,0.086,0.0,47538176.0,0.0,144.0,2636681216.0,439668736.0,20937826304.0,9604898816.0,442846.0,237210.0
13-04 02:48:37,31.507,13.099,55.308,0.086,0.0,0.0,0.0,6483968.0,0.0,58.0,2638057472.0,439668736.0,20964073472.0,9577275392.0,588735.0,313268.0
13-04 02:48:38,32.140,12.361,55.413,0.085,0.0,0.0,0.0,6479872.0,0.0,58.0,2638450688.0,439676928.0,20991479808.0,9549467648.0,442155.0,235806.0
13-04 02:48:39,31.148,12.252,56.514,0.086,0.0,0.0,0.0,6471680.0,0.0,57.0,2639585280.0,439676928.0,21017075712.0,9522737152.0,296697.0,159662.0
13-04 02:48:40,30.513,12.906,56.410,0.171,0.0,0.0,0.0,6483968.0,0.0,59.0,2640875520.0,439676928.0,21044801536.0,9493721088.0,1047.0,1224.0
13-04 02:48:41,31.298,12.383,56.149,0.170,0.0,0.0,0.0,6512640.0,0.0,62.0,2640809984.0,439689216.0,21071933440.0,9466642432.0,3602.0,5801.0
13-04 02:48:42,30.861,12.276,56.777,0.085,0.0,0.0,0.0,6451200.0,0.0,58.0,2642145280.0,439689216.0,21098868736.0,9438371840.0,19557.0,20214.0
13-04 02:48:43,30.703,12.436,56.775,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,2642239488.0,439689216.0,21126647808.0,9410498560.0,1173.0,1266.0
13-04 02:48:44,30.678,12.119,57.034,0.169,0.0,0.0,0.0,8617984.0,0.0,76.0,2644148224.0,439697408.0,21155127296.0,9380102144.0,3542.0,5295.0
13-04 02:48:45,32.155,14.397,52.845,0.086,0.0,0.517,0.0,4345856.0,0.0,41.0,2644439040.0,439705600.0,21179908096.0,9355022336.0,1312435.0,1218512.0
13-04 02:48:46,31.955,15.676,51.680,0.0,0.0,0.689,0.0,2158592.0,0.0,19.0,2646138880.0,439709696.0,21203587072.0,9329639424.0,5987928.0,1952354.0
13-04 02:48:47,31.688,15.325,51.948,0.087,0.0,0.952,0.0,2170880.0,0.0,21.0,2645626880.0,439713792.0,21227548672.0,9306185728.0,5735475.0,1969078.0
13-04 02:48:48,32.106,15.839,51.027,0.086,0.0,0.942,0.0,2158592.0,0.0,19.0,2646806528.0,439713792.0,21250002944.0,9282551808.0,5329501.0,1957932.0
13-04 02:48:49,31.448,16.281,51.243,0.0,0.0,1.028,0.0,2166784.0,0.0,19.0,2648563712.0,439713792.0,21273464832.0,9257332736.0,6501299.0,2021200.0
13-04 02:48:50,31.416,16.567,50.901,0.0,0.0,1.116,0.0,2154496.0,0.0,19.0,2648539136.0,439713792.0,21297127424.0,9233694720.0,6817018.0,2037324.0
13-04 02:48:51,30.324,16.564,52.060,0.0,0.0,1.052,0.0,2158592.0,0.0,21.0,2648485888.0,439713792.0,21320417280.0,9210458112.0,6155347.0,2007074.0
13-04 02:48:52,31.461,16.249,51.080,0.0,0.0,1.210,0.0,2150400.0,0.0,19.0,2649714688.0,439713792.0,21343657984.0,9185988608.0,4210547.0,2071228.0
13-04 02:48:53,31.830,16.170,51.064,0.085,0.0,0.851,0.0,2174976.0,0.0,21.0,2649821184.0,439730176.0,21366931456.0,9162592256.0,2139537.0,2041464.0
13-04 02:48:54,32.957,16.174,49.478,0.348,0.0,1.043,4096.0,26259456.0,1.0,69.0,2650746880.0,439742464.0,21410897920.0,9117687808.0,2775413.0,2012076.0
13-04 02:48:55,17.005,9.645,64.721,8.037,0.0,0.592,8192.0,187424768.0,2.0,280.0,2651656192.0,439754752.0,21402279936.0,9125384192.0,3837156.0,1856928.0
13-04 02:48:56,5.285,2.477,77.539,14.533,0.0,0.165,8192.0,261099520.0,2.0,318.0,2650963968.0,439762944.0,21405020160.0,9123328000.0,2026104.0,1206634.0
13-04 02:48:57,4.051,2.278,79.409,14.177,0.0,0.084,4096.0,255807488.0,1.0,383.0,2651176960.0,439767040.0,21407612928.0,9120518144.0,722118.0,1279465.0
13-04 02:48:58,29.727,12.692,55.707,1.278,0.0,0.596,0.0,44924928.0,0.0,89.0,2659315712.0,439767040.0,21427687424.0,9092304896.0,12080701.0,1593466.0
13-04 02:48:59,29.913,18.696,50.348,0.0,0.0,1.043,0.0,12288.0,0.0,2.0,2660487168.0,439775232.0,21450227712.0,9068584960.0,5274918.0,1928499.0
13-04 02:49:00,28.559,17.712,52.797,0.0,0.0,0.932,0.0,131072.0,0.0,7.0,2664636416.0,439775232.0,21470990336.0,9043673088.0,9482266.0,2310777.0
13-04 02:49:01,30.863,16.914,51.526,0.0,0.0,0.697,0.0,2031616.0,0.0,13.0,2665517056.0,439775232.0,21494566912.0,9019215872.0,8868742.0,2338225.0
13-04 02:49:02,29.795,17.551,51.798,0.0,0.0,0.856,0.0,131072.0,0.0,6.0,2666274816.0,439775232.0,21515108352.0,8997916672.0,8667857.0,2207158.0
13-04 02:49:03,30.656,17.271,50.950,0.0,0.0,1.123,0.0,2035712.0,0.0,13.0,2667229184.0,439783424.0,21538611200.0,8973451264.0,8664271.0,2090327.0
13-04 02:49:04,30.532,16.123,52.144,0.0,0.0,1.201,0.0,122880.0,0.0,6.0,2667294720.0,439791616.0,21560082432.0,8951906304.0,10587524.0,2449363.0
13-04 02:49:05,31.011,17.757,49.958,0.255,0.0,1.020,0.0,2195456.0,0.0,23.0,2668711936.0,439795712.0,21583056896.0,8927510528.0,6403720.0,2148642.0
13-04 02:49:06,31.966,17.350,49.915,0.0,0.0,0.769,0.0,2027520.0,0.0,13.0,2668457984.0,439795712.0,21606318080.0,8904503296.0,5942106.0,1919979.0
13-04 02:49:07,31.803,16.497,50.935,0.0,0.0,0.765,0.0,2195456.0,0.0,20.0,2670338048.0,439795712.0,21629509632.0,8879431680.0,8529075.0,2227941.0
13-04 02:49:08,31.722,16.539,50.636,0.0,0.0,1.103,0.0,122880.0,0.0,6.0,2670157824.0,439795712.0,21651353600.0,8857767936.0,6322678.0,2097821.0
13-04 02:49:09,30.655,15.808,52.489,0.0,0.0,1.048,0.0,2158592.0,0.0,19.0,2670780416.0,439799808.0,21674946560.0,8833548288.0,6309092.0,2123183.0
13-04 02:49:10,31.900,15.735,51.247,0.086,0.0,1.032,0.0,2158592.0,0.0,19.0,2672500736.0,439803904.0,21697634304.0,8809136128.0,6295761.0,2092841.0
13-04 02:49:11,31.798,15.725,51.347,0.087,0.0,1.043,0.0,2174976.0,0.0,21.0,2672422912.0,439816192.0,21721677824.0,8785158144.0,8239349.0,2044058.0
13-04 02:49:12,31.488,16.522,51.038,0.0,0.0,0.952,0.0,2150400.0,0.0,19.0,2672701440.0,439820288.0,21745053696.0,8761499648.0,6175361.0,2011549.0
13-04 02:49:13,31.064,17.191,50.809,0.085,0.0,0.851,0.0,2162688.0,0.0,19.0,2674749440.0,439824384.0,21768003584.0,8736497664.0,6232731.0,2068683.0
13-04 02:49:14,30.233,17.571,50.991,0.0,0.0,1.206,0.0,2158592.0,0.0,19.0,2674200576.0,439824384.0,21791678464.0,8713371648.0,6200644.0,2054353.0
13-04 02:49:15,30.809,16.954,51.291,0.0,0.0,0.947,0.0,2199552.0,0.0,25.0,2675486720.0,439824384.0,21814661120.0,8689102848.0,6199442.0,2035149.0
13-04 02:49:16,33.613,16.848,48.868,0.0,0.0,0.671,0.0,2908160.0,0.0,32.0,2674790400.0,439828480.0,21839945728.0,8664510464.0,6381399.0,2111885.0
13-04 02:49:17,30.743,16.738,51.751,0.085,0.0,0.683,0.0,2134016.0,0.0,21.0,2676342784.0,439832576.0,21862146048.0,8640753664.0,6051838.0,1977662.0
13-04 02:49:18,31.451,16.334,51.260,0.087,0.0,0.869,0.0,2281472.0,0.0,25.0,2676641792.0,439832576.0,21885440000.0,8617160704.0,6246146.0,2067406.0
13-04 02:49:19,32.093,15.571,51.644,0.0,0.0,0.692,4096.0,2146304.0,1.0,20.0,2678173696.0,439840768.0,21908328448.0,8592732160.0,8268802.0,2083481.0
13-04 02:49:20,31.130,16.348,51.652,0.087,0.0,0.783,0.0,2158592.0,0.0,19.0,2677260288.0,439840768.0,21932023808.0,8569950208.0,5973189.0,1926390.0
13-04 02:49:21,32.472,15.848,50.904,0.0,0.0,0.775,0.0,2150400.0,0.0,19.0,2679721984.0,439840768.0,21954621440.0,8544890880.0,6419233.0,2128193.0
13-04 02:49:22,31.651,16.424,50.984,0.0,0.0,0.941,0.0,2158592.0,0.0,19.0,2679857152.0,439848960.0,21978505216.0,8520863744.0,6219438.0,2053792.0
13-04 02:49:23,31.174,16.408,51.468,0.086,0.0,0.864,0.0,2166784.0,0.0,21.0,2680946688.0,439857152.0,22001930240.0,8496340992.0,6357728.0,2052093.0
13-04 02:49:24,31.336,16.353,51.113,0.086,0.0,1.113,0.0,2166784.0,0.0,19.0,2680414208.0,439861248.0,22026031104.0,8472768512.0,5949574.0,1995032.0
13-04 02:49:25,31.606,15.976,51.382,0.0,0.0,1.036,0.0,2146304.0,0.0,19.0,2681757696.0,439861248.0,22048608256.0,8448847872.0,2116710.0,2014699.0
13-04 02:49:26,31.574,16.511,51.064,0.0,0.0,0.851,0.0,2146304.0,0.0,19.0,2681815040.0,439861248.0,22072090624.0,8425308160.0,2490638.0,1938120.0
13-04 02:49:27,30.940,17.179,50.513,0.513,0.0,0.855,0.0,36843520.0,0.0,86.0,2682064896.0,439861248.0,22096080896.0,8401068032.0,3044537.0,2128818.0
13-04 02:49:28,29.871,16.910,46.438,5.579,0.0,1.202,4096.0,260046848.0,1.0,451.0,2684448768.0,439865344.0,22116110336.0,8378650624.0,9168136.0,1920304.0
13-04 02:49:29,21.536,12.710,54.722,9.974,0.0,1.059,8192.0,261181440.0,2.0,450.0,2684465152.0,439877632.0,22133981184.0,8360751104.0,2376338.0,2200586.0
13-04 02:49:30,26.448,13.656,55.575,3.544,0.0,0.778,4096.0,124604416.0,1.0,215.0,2685194240.0,439889920.0,22153461760.0,8340529152.0,8156286.0,1857081.0
13-04 02:49:31,32.819,15.596,50.557,0.086,0.0,0.943,0.0,4210688.0,0.0,32.0,2688737280.0,439898112.0,22180339712.0,8310099968.0,5779720.0,1760374.0
13-04 02:49:32,35.371,15.546,47.598,0.524,0.0,0.961,0.0,53182464.0,0.0,116.0,2690961408.0,439910400.0,22247518208.0,8240685056.0,8009224.0,1906820.0
13-04 02:49:33,31.790,16.856,50.131,0.175,0.0,1.048,4096.0,18530304.0,1.0,54.0,2691072000.0,439918592.0,22223847424.0,8264237056.0,10262026.0,2044282.0
13-04 02:49:34,32.189,16.137,50.558,0.086,0.0,1.030,0.0,2154496.0,0.0,19.0,2691223552.0,439922688.0,22247710720.0,8240218112.0,8130961.0,1981541.0
13-04 02:49:35,31.574,15.484,51.990,0.087,0.0,0.865,0.0,2183168.0,0.0,22.0,2692796416.0,439930880.0,22270324736.0,8216023040.0,6231124.0,2030286.0
13-04 02:49:36,31.969,17.647,49.190,0.085,0.0,1.108,0.0,2162688.0,0.0,19.0,2693136384.0,439930880.0,22293766144.0,8192241664.0,10136991.0,2012616.0
13-04 02:49:37,31.798,16.160,51.347,0.087,0.0,0.608,0.0,2154496.0,0.0,19.0,2693099520.0,439930880.0,22317678592.0,8168366080.0,6214383.0,2007987.0
13-04 02:49:38,32.414,15.690,51.034,0.0,0.0,0.862,0.0,2158592.0,0.0,19.0,2694115328.0,439930880.0,22340816896.0,8144211968.0,6219612.0,2055319.0
13-04 02:49:39,32.014,15.663,51.377,0.0,0.0,0.947,0.0,2174976.0,0.0,19.0,2695012352.0,439930880.0,22364491776.0,8119640064.0,8207229.0,2042584.0
13-04 02:49:40,31.181,17.247,50.552,0.0,0.0,1.020,0.0,2203648.0,0.0,21.0,2695053312.0,439934976.0,22388150272.0,8095936512.0,6240190.0,2050235.0
13-04 02:49:41,31.288,15.776,51.972,0.088,0.0,0.876,0.0,2187264.0,0.0,22.0,2695970816.0,439939072.0,22410764288.0,8072400896.0,6150602.0,2020670.0
13-04 02:49:42,31.638,16.034,51.379,0.086,0.0,0.862,0.0,2162688.0,0.0,19.0,2696192000.0,439939072.0,22434414592.0,8048529408.0,6160937.0,2031740.0
13-04 02:49:43,31.212,16.337,51.333,0.086,0.0,1.032,0.0,2162688.0,0.0,19.0,2697629696.0,439939072.0,22457372672.0,8024133632.0,6270754.0,2032549.0
13-04 02:49:44,31.665,17.084,50.475,0.0,0.0,0.777,0.0,2150400.0,0.0,19.0,2697670656.0,439939072.0,22481240064.0,8000225280.0,6329208.0,2011268.0
13-04 02:49:45,31.043,16.522,51.304,0.0,0.0,1.130,0.0,2158592.0,0.0,19.0,2700279808.0,439939072.0,22503788544.0,7975067648.0,7989643.0,2036509.0
13-04 02:49:46,31.250,16.610,51.113,0.086,0.0,0.942,0.0,2162688.0,0.0,19.0,2699661312.0,439939072.0,22527770624.0,7951704064.0,6221944.0,2059783.0
13-04 02:49:47,31.885,15.204,51.781,0.087,0.0,1.043,0.0,2170880.0,0.0,21.0,2701180928.0,439943168.0,22550552576.0,7927398400.0,6206611.0,2037882.0
13-04 02:49:48,32.526,15.484,50.952,0.087,0.0,0.952,0.0,2285568.0,0.0,25.0,2701201408.0,439959552.0,22574944256.0,7902969856.0,6435703.0,2166626.0
13-04 02:49:49,30.954,17.627,51.075,0.0,0.0,0.344,0.0,2158592.0,0.0,19.0,2702061568.0,439959552.0,22597922816.0,7879131136.0,6189366.0,2040715.0
13-04 02:49:50,32.297,16.321,50.518,0.0,0.0,0.864,0.0,2174976.0,0.0,22.0,2701602816.0,439963648.0,22622281728.0,7855226880.0,6205208.0,2045524.0
13-04 02:49:51,31.979,15.730,51.513,0.0,0.0,0.778,0.0,2195456.0,0.0,22.0,2703654912.0,439967744.0,22644371456.0,7831080960.0,5986250.0,1924815.0
13-04 02:49:52,31.611,16.537,51.077,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,2702860288.0,439967744.0,22668656640.0,7807590400.0,6342773.0,2130551.0
13-04 02:49:53,30.894,16.851,51.149,0.085,0.0,1.021,0.0,2170880.0,0.0,23.0,2704412672.0,439971840.0,22691512320.0,7783178240.0,6483042.0,2109378.0
13-04 02:49:54,31.749,17.487,49.915,0.0,0.0,0.849,0.0,2158592.0,0.0,19.0,2705063936.0,439971840.0,22715432960.0,7758606336.0,7797596.0,1923522.0
13-04 02:49:55,30.442,16.392,52.212,0.0,0.0,0.954,0.0,2158592.0,0.0,19.0,2706853888.0,439971840.0,22738501632.0,7733747712.0,6458411.0,2169563.0
13-04 02:49:56,32.155,15.690,51.207,0.0,0.0,0.948,0.0,2154496.0,0.0,19.0,2705719296.0,439971840.0,22762000384.0,7711383552.0,6133797.0,1938837.0
13-04 02:49:57,31.453,16.496,51.282,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,2707570688.0,439971840.0,22785449984.0,7686082560.0,4166975.0,2073137.0
13-04 02:49:58,32.560,15.120,51.460,0.0,0.0,0.859,0.0,2142208.0,0.0,19.0,2707423232.0,439975936.0,22809387008.0,7662288896.0,2163553.0,2038018.0
13-04 02:49:59,30.948,16.897,51.121,0.172,0.0,0.862,0.0,2174976.0,0.0,21.0,2708971520.0,439988224.0,22832254976.0,7637860352.0,3210145.0,2005764.0
13-04 02:50:00,30.409,16.780,46.763,4.855,0.0,1.193,8192.0,196378624.0,2.0,341.0,2709712896.0,439996416.0,22853804032.0,7615561728.0,7620897.0,2007324.0
13-04 02:50:01,21.570,14.150,53.581,9.836,0.0,0.863,8192.0,259117056.0,2.0,462.0,2710700032.0,440004608.0,22870257664.0,7598112768.0,2355912.0,2111088.0
13-04 02:50:02,20.495,12.980,56.277,9.052,0.0,1.196,4096.0,232136704.0,1.0,428.0,2711097344.0,440012800.0,22887837696.0,7580127232.0,8724057.0,2025618.0
13-04 02:50:03,31.504,15.752,52.301,0.0,0.0,0.442,0.0,2154496.0,0.0,19.0,2710847488.0,440012800.0,22910468096.0,7557746688.0,3890545.0,1882046.0
13-04 02:50:04,31.684,15.538,52.170,0.0,0.0,0.608,0.0,2162688.0,0.0,19.0,2712702976.0,440012800.0,22933909504.0,7532449792.0,5740825.0,1694306.0
13-04 02:50:05,31.379,16.552,51.379,0.086,0.0,0.603,0.0,2170880.0,0.0,21.0,2712301568.0,440016896.0,22957207552.0,7509549056.0,8034752.0,1960411.0
13-04 02:50:06,31.507,16.952,50.685,0.086,0.0,0.771,0.0,2166784.0,0.0,19.0,2713374720.0,440016896.0,22980808704.0,7484874752.0,8117188.0,1920903.0
13-04 02:50:07,30.594,16.259,52.185,0.0,0.0,0.962,0.0,2150400.0,0.0,19.0,2712829952.0,440016896.0,23004033024.0,7462195200.0,10152942.0,2051120.0
13-04 02:50:08,32.929,15.338,50.867,0.0,0.0,0.867,0.0,2154496.0,0.0,19.0,2714406912.0,440016896.0,23026933760.0,7437717504.0,8216210.0,1985944.0
13-04 02:50:09,30.397,17.530,51.382,0.0,0.0,0.691,0.0,2158592.0,0.0,19.0,2713747456.0,440016896.0,23051055104.0,7414255616.0,6199238.0,2095818.0
13-04 02:50:10,29.983,13.951,55.459,0.087,0.0,0.520,0.0,6471680.0,0.0,59.0,2715295744.0,440020992.0,23078486016.0,7385272320.0,2976062.0,557138.0
13-04 02:50:11,30.517,13.017,56.207,0.259,0.0,0.0,0.0,6488064.0,0.0,60.0,2716602368.0,440033280.0,23104405504.0,7358033920.0,2945.0,3218.0
13-04 02:50:12,31.040,12.382,56.492,0.0,0.0,0.086,0.0,6508544.0,0.0,58.0,2717052928.0,440041472.0,23131553792.0,7330426880.0,1942411.0,38177.0
13-04 02:50:13,30.086,12.328,57.414,0.172,0.0,0.0,4096.0,6467584.0,1.0,58.0,2717114368.0,440045568.0,23158992896.0,7302922240.0,1885.0,1727.0
13-04 02:50:14,31.538,11.208,57.081,0.087,0.0,0.087,0.0,6467584.0,0.0,57.0,2718670848.0,440045568.0,23185088512.0,7275270144.0,2289.0,3531.0
13-04 02:50:15,30.405,11.886,57.537,0.172,0.0,0.0,0.0,7127040.0,0.0,75.0,2720960512.0,440057856.0,23211864064.0,7246192640.0,1802.0,2497.0
13-04 02:50:16,32.192,11.644,56.079,0.086,0.0,0.0,0.0,6479872.0,0.0,61.0,2721038336.0,440057856.0,23239675904.0,7218302976.0,1242.0,1381.0
13-04 02:50:17,30.835,11.714,57.192,0.258,0.0,0.0,0.0,6483968.0,0.0,59.0,2721505280.0,440061952.0,23265951744.0,7191556096.0,3022.0,4308.0
13-04 02:50:18,30.985,12.564,56.197,0.255,0.0,0.0,0.0,9633792.0,0.0,67.0,2725253120.0,440061952.0,23293009920.0,7160750080.0,2650.0,3745.0
13-04 02:50:19,31.341,11.016,57.472,0.171,0.0,0.0,0.0,8626176.0,0.0,79.0,2727133184.0,440070144.0,23321853952.0,7130017792.0,1052.0,1220.0
13-04 02:50:20,31.383,12.892,55.640,0.085,0.0,0.0,0.0,9891840.0,0.0,67.0,2731413504.0,440074240.0,23347773440.0,7099813888.0,2481.0,3603.0
13-04 02:50:21,35.459,13.010,50.340,1.105,0.0,0.085,4096.0,69419008.0,1.0,175.0,2738540544.0,440098816.0,23433768960.0,7006666752.0,1755.0,2448.0
13-04 02:50:22,34.987,10.950,52.866,1.198,0.0,0.0,0.0,45346816.0,0.0,131.0,2738659328.0,440098816.0,23398887424.0,7041429504.0,3652.0,5378.0
13-04 02:50:23,31.431,12.606,55.792,0.170,0.0,0.0,4096.0,6467584.0,1.0,60.0,2740101120.0,440111104.0,23424913408.0,7013949440.0,1256.0,1584.0
13-04 02:50:24,31.347,11.658,56.822,0.173,0.0,0.0,0.0,6451200.0,0.0,57.0,2739859456.0,440111104.0,23452962816.0,6986141696.0,2349.0,3510.0
13-04 02:50:25,31.115,11.755,57.044,0.086,0.0,0.0,0.0,6463488.0,0.0,60.0,2741084160.0,440111104.0,23479545856.0,6958333952.0,1801.0,2485.0
13-04 02:50:26,31.466,12.414,55.948,0.172,0.0,0.0,0.0,6459392.0,0.0,57.0,2741063680.0,440123392.0,23506919424.0,6930968576.0,4635.0,5802.0
13-04 02:50:27,30.401,12.297,57.216,0.085,0.0,0.0,0.0,6488064.0,0.0,61.0,2741854208.0,440143872.0,23533473792.0,6903603200.0,2827.0,4189.0
13-04 02:50:28,30.652,12.532,56.732,0.085,0.0,0.0,0.0,8601600.0,0.0,77.0,2742804480.0,440147968.0,23562297344.0,6873825280.0,1666.0,2340.0
13-04 02:50:29,31.421,12.671,55.651,0.257,0.0,0.0,0.0,6475776.0,0.0,59.0,2743926784.0,440156160.0,23589261312.0,6845730816.0,1702.0,1776.0
13-04 02:50:30,31.534,12.339,56.041,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,2743697408.0,440156160.0,23617761280.0,6817460224.0,2945.0,4077.0
13-04 02:50:31,31.431,12.692,55.707,0.170,0.0,0.0,0.0,6455296.0,0.0,57.0,2745430016.0,440156160.0,23644934144.0,6788554752.0,3599.0,5244.0
13-04 02:50:32,29.224,11.983,58.103,0.690,0.0,0.0,4096.0,42045440.0,1.0,146.0,2746601472.0,440168448.0,23670734848.0,6761570304.0,2479.0,3239.0
13-04 02:50:33,2.423,1.504,80.869,15.205,0.0,0.0,8192.0,261099520.0,2.0,381.0,2746527744.0,440176640.0,23673307136.0,6759063552.0,1542.0,1643.0
13-04 02:50:34,0.419,0.503,84.912,14.166,0.0,0.0,8192.0,254816256.0,2.0,321.0,2746638336.0,440188928.0,23673819136.0,6758428672.0,5059.0,6172.0
13-04 02:50:35,20.620,8.298,68.148,2.850,0.0,0.084,0.0,91418624.0,0.0,149.0,2747379712.0,440193024.0,23692001280.0,6739501056.0,3570.0,5151.0
13-04 02:50:36,30.420,12.063,57.430,0.087,0.0,0.0,0.0,6578176.0,0.0,63.0,2746699776.0,440197120.0,23719661568.0,6712516608.0,2180.0,2351.0
13-04 02:50:37,30.717,12.969,56.229,0.085,0.0,0.0,0.0,6447104.0,0.0,57.0,2748174336.0,440197120.0,23746838528.0,6683865088.0,1697.0,1780.0
13-04 02:50:38,30.477,11.042,58.304,0.177,0.0,0.0,0.0,6451200.0,0.0,57.0,2748964864.0,440213504.0,23773888512.0,6656008192.0,2549.0,3757.0
13-04 02:50:39,30.348,12.174,57.391,0.087,0.0,0.0,0.0,6451200.0,0.0,57.0,2750259200.0,440217600.0,23801495552.0,6627102720.0,1890.0,2592.0
13-04 02:50:40,29.579,12.124,58.126,0.172,0.0,0.0,0.0,7737344.0,0.0,79.0,2751119360.0,440229888.0,23828733952.0,6598991872.0,2749.0,3939.0
13-04 02:50:41,30.510,11.927,57.390,0.173,0.0,0.0,0.0,6467584.0,0.0,60.0,2751123456.0,440242176.0,23856336896.0,6571372544.0,2334.0,3114.0
13-04 02:50:42,31.570,12.799,55.546,0.085,0.0,0.0,0.0,6451200.0,0.0,57.0,2752086016.0,440242176.0,23883374592.0,6543372288.0,20784.0,22486.0
13-04 02:50:43,29.974,12.598,57.255,0.174,0.0,0.0,0.0,6451200.0,0.0,57.0,2752917504.0,440242176.0,23910400000.0,6515515392.0,2021.0,2631.0
13-04 02:50:44,30.776,11.935,57.204,0.085,0.0,0.0,0.0,6463488.0,0.0,58.0,2753511424.0,440242176.0,23937695744.0,6487625728.0,1895.0,2588.0
13-04 02:50:45,31.701,11.340,56.787,0.172,0.0,0.0,0.0,9998336.0,0.0,71.0,2755211264.0,440242176.0,23964864512.0,6458757120.0,1141.0,1328.0
13-04 02:50:46,35.782,12.187,50.821,1.210,0.0,0.0,8192.0,74579968.0,2.0,182.0,2758098944.0,440254464.0,24058986496.0,6361735168.0,2454.0,3367.0
13-04 02:50:47,31.255,11.699,56.704,0.342,0.0,0.0,4096.0,11358208.0,1.0,87.0,2755973120.0,440270848.0,24019202048.0,6403629056.0,3482.0,4095.0
13-04 02:50:48,18.908,7.395,73.613,0.084,0.0,0.0,0.0,4198400.0,0.0,39.0,2756640768.0,440287232.0,24036048896.0,6386098176.0,3581.0,4250.0
13-04 02:50:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2757292032.0,440287232.0,24036159488.0,6385336320.0,3655.0,4390.0
13-04 02:50:50,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757287936.0,440287232.0,24036163584.0,6385336320.0,3426.0,4113.0
13-04 02:50:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757287936.0,440287232.0,24036163584.0,6385336320.0,3925.0,4684.0
13-04 02:50:52,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757763072.0,440287232.0,24036167680.0,6384857088.0,19825.0,19440.0
13-04 02:50:53,0.083,0.334,99.499,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2757787648.0,440291328.0,24036167680.0,6384828416.0,2215.0,1867.0
13-04 02:50:54,0.083,0.334,99.583,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,2757787648.0,440291328.0,24036167680.0,6384828416.0,4299.0,5421.0
13-04 02:50:55,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757787648.0,440291328.0,24036167680.0,6384828416.0,2657.0,2393.0
13-04 02:50:56,0.333,0.333,99.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2757185536.0,440291328.0,24036171776.0,6385426432.0,2775.0,2932.0
13-04 02:50:57,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757021696.0,440291328.0,24036171776.0,6385590272.0,3298.0,5117.0
13-04 02:50:58,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757021696.0,440291328.0,24036171776.0,6385590272.0,1901.0,2575.0
13-04 02:50:59,0.250,0.250,99.417,0.083,0.0,0.0,0.0,45056.0,0.0,4.0,2757009408.0,440295424.0,24036179968.0,6385590272.0,3204.0,4889.0
13-04 02:51:00,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757005312.0,440295424.0,24036184064.0,6385590272.0,1746.0,1945.0
13-04 02:51:01,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757005312.0,440295424.0,24036184064.0,6385590272.0,1796.0,2459.0
13-04 02:51:02,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757005312.0,440295424.0,24036184064.0,6385590272.0,1916.0,2610.0
13-04 02:51:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757005312.0,440295424.0,24036184064.0,6385590272.0,2504.0,3710.0
13-04 02:51:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2757001216.0,440295424.0,24036188160.0,6385590272.0,5191.0,6016.0
13-04 02:51:05,0.167,0.084,99.582,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,2756997120.0,440299520.0,24036188160.0,6385590272.0,3898.0,4715.0
13-04 02:51:06,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757124096.0,440299520.0,24036188160.0,6385463296.0,2514.0,2812.0
13-04 02:51:07,0.166,0.416,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757124096.0,440299520.0,24036188160.0,6385463296.0,2060.0,1920.0
13-04 02:51:08,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2757246976.0,440299520.0,24036192256.0,6385336320.0,5873.0,7178.0
13-04 02:51:09,0.167,0.251,98.580,1.003,0.0,0.0,0.0,37830656.0,0.0,70.0,2757242880.0,440303616.0,24036192256.0,6385336320.0,2680.0,2998.0
13-04 02:51:10,0.167,0.167,95.900,3.766,0.0,0.0,8192.0,240558080.0,2.0,311.0,2757230592.0,440307712.0,24036200448.0,6385336320.0,3195.0,3582.0
13-04 02:51:11,0.083,0.334,99.333,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,2757214208.0,440311808.0,24036212736.0,6385336320.0,3434.0,4190.0
13-04 02:51:12,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758447104.0,440311808.0,24036216832.0,6384099328.0,19882.0,19718.0
13-04 02:51:13,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758352896.0,440311808.0,24036216832.0,6384193536.0,1862.0,2459.0
13-04 02:51:14,0.084,0.167,99.749,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,2758352896.0,440311808.0,24036216832.0,6384193536.0,3719.0,5369.0
13-04 02:51:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758352896.0,440311808.0,24036216832.0,6384193536.0,2710.0,3853.0
13-04 02:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758348800.0,440311808.0,24036220928.0,6384193536.0,981.0,1195.0
13-04 02:51:17,0.250,0.167,99.499,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2758344704.0,440315904.0,24036220928.0,6384193536.0,3104.0,4797.0
13-04 02:51:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758467584.0,440315904.0,24036225024.0,6384066560.0,2244.0,2927.0
13-04 02:51:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758467584.0,440315904.0,24036225024.0,6384066560.0,1393.0,1441.0
13-04 02:51:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,2758463488.0,440315904.0,24036229120.0,6384066560.0,2732.0,4082.0
13-04 02:51:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758463488.0,440315904.0,24036229120.0,6384066560.0,2056.0,2618.0
13-04 02:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758463488.0,440315904.0,24036229120.0,6384066560.0,1896.0,2550.0
13-04 02:51:23,0.083,0.083,99.500,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2758455296.0,440324096.0,24036229120.0,6384066560.0,2676.0,3828.0
13-04 02:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758451200.0,440324096.0,24036233216.0,6384066560.0,2724.0,3925.0
13-04 02:51:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758451200.0,440324096.0,24036233216.0,6384066560.0,1656.0,1837.0
13-04 02:51:26,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2758451200.0,440324096.0,24036233216.0,6384066560.0,2510.0,3669.0
13-04 02:51:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758578176.0,440324096.0,24036233216.0,6383939584.0,2710.0,3853.0
13-04 02:51:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758574080.0,440324096.0,24036237312.0,6383939584.0,1302.0,1423.0
13-04 02:51:29,0.166,0.250,99.418,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,2758569984.0,440328192.0,24036237312.0,6383939584.0,3725.0,5287.0
13-04 02:51:30,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758561792.0,440328192.0,24036245504.0,6383939584.0,3680.0,4731.0
13-04 02:51:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2758561792.0,440328192.0,24036245504.0,6383939584.0,2391.0,2997.0
13-04 02:51:32,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759110656.0,440328192.0,24036245504.0,6383390720.0,1637.0,1738.0
13-04 02:51:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758946816.0,440328192.0,24036249600.0,6383550464.0,3171.0,4141.0
13-04 02:51:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758946816.0,440328192.0,24036249600.0,6383550464.0,3854.0,3886.0
13-04 02:51:35,0.250,0.083,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2758942720.0,440332288.0,24036249600.0,6383550464.0,4179.0,5763.0
13-04 02:51:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2758942720.0,440336384.0,24036245504.0,6383550464.0,2524.0,3041.0
13-04 02:51:37,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758938624.0,440336384.0,24036249600.0,6383550464.0,1903.0,1854.0
13-04 02:51:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758934528.0,440336384.0,24036253696.0,6383550464.0,2448.0,2925.0
13-04 02:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758930432.0,440336384.0,24036257792.0,6383550464.0,4482.0,7000.0
13-04 02:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758926336.0,440336384.0,24036261888.0,6383550464.0,1520.0,1812.0
13-04 02:51:41,0.0,0.167,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2758922240.0,440340480.0,24036261888.0,6383550464.0,1790.0,2501.0
13-04 02:51:42,0.166,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2758922240.0,440340480.0,24036261888.0,6383550464.0,19698.0,20331.0
13-04 02:51:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758914048.0,440340480.0,24036261888.0,6383558656.0,1966.0,2614.0
13-04 02:51:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758909952.0,440340480.0,24036265984.0,6383558656.0,1795.0,2497.0
13-04 02:51:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,73728.0,0.0,9.0,2758909952.0,440340480.0,24036265984.0,6383558656.0,20529.0,21785.0
13-04 02:51:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758909952.0,440340480.0,24036265984.0,6383558656.0,2207.0,2976.0
13-04 02:51:47,0.083,0.083,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,2758905856.0,440344576.0,24036265984.0,6383558656.0,3087.0,3148.0
13-04 02:51:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758897664.0,440344576.0,24036274176.0,6383558656.0,4146.0,5179.0
13-04 02:51:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758897664.0,440344576.0,24036274176.0,6383558656.0,2768.0,2948.0
13-04 02:51:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758897664.0,440344576.0,24036274176.0,6383558656.0,3081.0,3285.0
13-04 02:51:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2758897664.0,440344576.0,24036274176.0,6383558656.0,3782.0,4435.0
13-04 02:51:52,0.083,0.250,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759548928.0,440344576.0,24036274176.0,6382907392.0,2025.0,1577.0
13-04 02:51:53,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2759524352.0,440348672.0,24036278272.0,6382923776.0,2147.0,1805.0
13-04 02:51:54,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759524352.0,440348672.0,24036278272.0,6382923776.0,3946.0,5245.0
13-04 02:51:55,0.083,0.166,99.751,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2759524352.0,440348672.0,24036278272.0,6382923776.0,3965.0,4732.0
13-04 02:51:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759524352.0,440348672.0,24036278272.0,6382923776.0,4901.0,4996.0
13-04 02:51:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2759524352.0,440348672.0,24036278272.0,6382923776.0,2584.0,3810.0
13-04 02:51:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759516160.0,440348672.0,24036286464.0,6382923776.0,1856.0,2501.0
13-04 02:51:59,0.0,0.084,99.666,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,2759507968.0,440356864.0,24036286464.0,6382923776.0,1896.0,2551.0
13-04 02:52:00,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759507968.0,440356864.0,24036286464.0,6382923776.0,2211.0,2915.0
13-04 02:52:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759507968.0,440356864.0,24036286464.0,6382923776.0,1142.0,1290.0
13-04 02:52:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2759503872.0,440356864.0,24036290560.0,6382923776.0,3918.0,6098.0
13-04 02:52:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759626752.0,440356864.0,24036294656.0,6382796800.0,2056.0,2616.0
13-04 02:52:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2759622656.0,440356864.0,24036298752.0,6382796800.0,5514.0,6263.0
13-04 02:52:05,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2759618560.0,440360960.0,24036298752.0,6382796800.0,3872.0,4757.0
13-04 02:52:06,1.171,0.334,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2791370752.0,440360960.0,24036298752.0,6351044608.0,7975.0,7696.0
13-04 02:52:07,2.912,1.248,95.092,0.666,0.0,0.083,0.0,20480.0,0.0,2.0,2782711808.0,440360960.0,24036335616.0,6359666688.0,113160.0,107942.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-20.csv <==
13-04 02:31:14,1.031,0.517,98.401,0.031,0.0,0.021,3719.765,1017931.592,0.461,11.554,1121767424.0,419004416.0,772763648.0,31305539584.0,0.0,0.0
13-04 02:31:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121804288.0,419004416.0,772767744.0,31305498624.0,15923.0,16905.0
13-04 02:31:16,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121755136.0,419004416.0,772767744.0,31305547776.0,5394.0,7062.0
13-04 02:31:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121714176.0,419004416.0,772767744.0,31305588736.0,2041.0,2646.0
13-04 02:31:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1121710080.0,419004416.0,772771840.0,31305588736.0,2690.0,3821.0
13-04 02:31:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121710080.0,419004416.0,772771840.0,31305588736.0,5903.0,7474.0
13-04 02:31:20,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1121710080.0,419004416.0,772771840.0,31305588736.0,2394.0,2754.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121710080.0,419004416.0,772771840.0,31305588736.0,3710.0,3752.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121710080.0,419004416.0,772771840.0,31305588736.0,2456.0,2609.0
13-04 02:31:23,0.0,0.250,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,1121701888.0,419008512.0,772775936.0,31305588736.0,2241.0,2809.0
13-04 02:31:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121697792.0,419008512.0,772780032.0,31305588736.0,4458.0,6630.0
13-04 02:31:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121697792.0,419008512.0,772780032.0,31305588736.0,2559.0,3344.0
13-04 02:31:26,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121824768.0,419008512.0,772780032.0,31305461760.0,3483.0,3601.0
13-04 02:31:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121824768.0,419008512.0,772780032.0,31305461760.0,2202.0,2742.0
13-04 02:31:28,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121820672.0,419008512.0,772784128.0,31305461760.0,5032.0,7701.0
13-04 02:31:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121820672.0,419008512.0,772784128.0,31305461760.0,1602.0,1719.0
13-04 02:31:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121947648.0,419008512.0,772784128.0,31305334784.0,2534.0,3321.0
13-04 02:31:31,0.250,0.167,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121947648.0,419008512.0,772784128.0,31305334784.0,2910.0,4058.0
13-04 02:31:32,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121943552.0,419012608.0,772784128.0,31305334784.0,2750.0,3859.0
13-04 02:31:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121935360.0,419012608.0,772792320.0,31305334784.0,2290.0,3022.0
13-04 02:31:34,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122324480.0,419012608.0,772792320.0,31304945664.0,2881.0,3163.0
13-04 02:31:35,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122316288.0,419012608.0,772792320.0,31304953856.0,4660.0,6137.0
13-04 02:31:36,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122316288.0,419012608.0,772792320.0,31304953856.0,2803.0,3246.0
13-04 02:31:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122316288.0,419012608.0,772792320.0,31304953856.0,4497.0,5955.0
13-04 02:31:38,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1122312192.0,419016704.0,772792320.0,31304953856.0,3604.0,4451.0
13-04 02:31:39,0.084,0.084,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1122312192.0,419016704.0,772792320.0,31304953856.0,3095.0,3511.0
13-04 02:31:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122304000.0,419016704.0,772800512.0,31304953856.0,3220.0,3763.0
13-04 02:31:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122430976.0,419016704.0,772800512.0,31304826880.0,2888.0,3280.0
13-04 02:31:42,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122426880.0,419016704.0,772804608.0,31304826880.0,3634.0,4402.0
13-04 02:31:43,0.083,0.250,99.584,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1122426880.0,419016704.0,772804608.0,31304826880.0,2974.0,3337.0
13-04 02:31:44,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1122422784.0,419016704.0,772808704.0,31304826880.0,3504.0,5164.0
13-04 02:31:45,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122422784.0,419016704.0,772808704.0,31304826880.0,17315.0,19107.0
13-04 02:31:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122041856.0,419016704.0,772808704.0,31305207808.0,3666.0,3891.0
13-04 02:31:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122168832.0,419016704.0,772808704.0,31305080832.0,3566.0,4256.0
13-04 02:31:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,1122160640.0,419020800.0,772812800.0,31305080832.0,2952.0,3201.0
13-04 02:31:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1122156544.0,419020800.0,772816896.0,31305080832.0,3578.0,4203.0
13-04 02:31:50,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1122279424.0,419024896.0,772816896.0,31304953856.0,3658.0,4062.0
13-04 02:31:51,0.250,0.250,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122279424.0,419024896.0,772816896.0,31304953856.0,3193.0,3394.0
13-04 02:31:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122279424.0,419024896.0,772816896.0,31304953856.0,4240.0,5512.0
13-04 02:31:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1122275328.0,419028992.0,772816896.0,31304953856.0,2473.0,2159.0
13-04 02:31:54,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122275328.0,419028992.0,772816896.0,31304953856.0,5180.0,6725.0
13-04 02:31:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122275328.0,419028992.0,772816896.0,31304953856.0,15670.0,15203.0
13-04 02:31:56,0.166,0.250,99.501,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1122263040.0,419033088.0,772825088.0,31304953856.0,4078.0,4921.0
13-04 02:31:57,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122263040.0,419033088.0,772825088.0,31304953856.0,2276.0,2987.0
13-04 02:31:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1122263040.0,419033088.0,772825088.0,31304953856.0,3539.0,5122.0
13-04 02:31:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122263040.0,419033088.0,772825088.0,31304953856.0,1722.0,1909.0
13-04 02:32:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122258944.0,419033088.0,772829184.0,31304953856.0,3329.0,5036.0
13-04 02:32:01,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122258944.0,419033088.0,772829184.0,31304953856.0,3038.0,4251.0
13-04 02:32:02,0.084,0.0,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122254848.0,419037184.0,772829184.0,31304953856.0,2881.0,4031.0
13-04 02:32:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122254848.0,419037184.0,772829184.0,31304953856.0,3024.0,4332.0
13-04 02:32:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122250752.0,419037184.0,772833280.0,31304953856.0,2166.0,2034.0
13-04 02:32:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122377728.0,419037184.0,772833280.0,31304826880.0,2106.0,1928.0
13-04 02:32:06,0.750,0.167,99.083,0.0,0.0,0.0,0.0,172032.0,0.0,18.0,1122541568.0,419037184.0,772837376.0,31304658944.0,11445.0,11143.0
13-04 02:32:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122541568.0,419037184.0,772837376.0,31304658944.0,2731.0,3033.0
13-04 02:32:08,0.250,0.083,99.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1122516992.0,419045376.0,772837376.0,31304675328.0,5162.0,7020.0
13-04 02:32:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122516992.0,419045376.0,772837376.0,31304675328.0,3354.0,4227.0
13-04 02:32:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122516992.0,419045376.0,772837376.0,31304675328.0,4234.0,5462.0
13-04 02:32:11,0.167,0.167,99.667,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,1122516992.0,419045376.0,772837376.0,31304675328.0,3448.0,3972.0
13-04 02:32:12,0.417,0.250,99.332,0.0,0.0,0.0,0.0,380928.0,0.0,30.0,1125089280.0,419061760.0,773193728.0,31301730304.0,46494.0,83651.0
13-04 02:32:13,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1125212160.0,419061760.0,773197824.0,31301603328.0,2820.0,3140.0
13-04 02:32:14,0.250,0.250,99.334,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1125593088.0,419065856.0,773201920.0,31301214208.0,2021.0,2628.0
13-04 02:32:15,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1125720064.0,419065856.0,773201920.0,31301087232.0,16418.0,17714.0
13-04 02:32:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1125466112.0,419065856.0,773201920.0,31301341184.0,5952.0,7609.0
13-04 02:32:17,1.173,0.838,97.906,0.084,0.0,0.0,0.0,1150976.0,0.0,170.0,1175019520.0,419069952.0,773406720.0,31251578880.0,75591.0,80305.0
13-04 02:32:18,3.607,0.839,95.470,0.0,0.0,0.084,0.0,229376.0,0.0,24.0,1178820608.0,419078144.0,773705728.0,31247470592.0,30636.0,30237.0
13-04 02:32:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1178820608.0,419078144.0,773705728.0,31247470592.0,16450.0,16688.0
13-04 02:32:20,0.251,0.585,98.997,0.084,0.0,0.084,0.0,933888.0,0.0,125.0,1182015488.0,419082240.0,782270464.0,31235706880.0,66818.0,54137.0
13-04 02:32:21,4.202,1.681,94.118,0.0,0.0,0.0,0.0,626688.0,0.0,90.0,1234718720.0,419086336.0,782561280.0,31182708736.0,25226.0,28856.0
13-04 02:32:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234444288.0,419086336.0,782565376.0,31182979072.0,14612.0,16626.0
13-04 02:32:23,1.675,0.168,98.157,0.0,0.0,0.0,0.0,733184.0,0.0,70.0,1235075072.0,419094528.0,782561280.0,31182344192.0,64329.0,50901.0
13-04 02:32:24,1.593,1.593,96.815,0.0,0.0,0.0,0.0,1789952.0,0.0,194.0,1244692480.0,419098624.0,782868480.0,31172415488.0,41634.0,29929.0
13-04 02:32:25,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1244819456.0,419098624.0,782868480.0,31172288512.0,17963.0,22491.0
13-04 02:32:26,0.250,0.167,99.333,0.250,0.0,0.0,0.0,212992.0,0.0,22.0,1245376512.0,419102720.0,782934016.0,31171661824.0,35710.0,22435.0
13-04 02:32:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245376512.0,419102720.0,782934016.0,31171661824.0,20919.0,18526.0
13-04 02:32:28,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245372416.0,419102720.0,782938112.0,31171661824.0,16432.0,19311.0
13-04 02:32:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245499392.0,419102720.0,782938112.0,31171534848.0,14578.0,10377.0
13-04 02:32:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245499392.0,419102720.0,782938112.0,31171534848.0,2910.0,4170.0
13-04 02:32:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1245499392.0,419102720.0,782938112.0,31171534848.0,1639.0,2039.0
13-04 02:32:32,0.334,0.084,99.499,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1246253056.0,419106816.0,782942208.0,31170772992.0,30088.0,33817.0
13-04 02:32:33,7.411,5.537,86.542,0.0,0.0,0.511,0.0,8192.0,0.0,2.0,1260093440.0,419106816.0,788041728.0,31151833088.0,891452.0,878376.0
13-04 02:32:34,18.884,9.785,70.644,0.086,0.0,0.601,0.0,2158592.0,0.0,22.0,1308606464.0,419115008.0,803377152.0,31087976448.0,3123021.0,1027495.0
13-04 02:32:35,18.803,10.0,70.598,0.0,0.0,0.598,0.0,2166784.0,0.0,22.0,1321627648.0,419115008.0,818819072.0,31059513344.0,3122774.0,1020187.0
13-04 02:32:36,18.674,9.075,71.728,0.0,0.0,0.524,4096.0,2170880.0,1.0,22.0,1330065408.0,419123200.0,834232320.0,31035654144.0,3123056.0,1019846.0
13-04 02:32:37,18.991,9.923,70.659,0.086,0.0,0.342,0.0,2166784.0,0.0,20.0,1344540672.0,419123200.0,849739776.0,31005671424.0,3121521.0,1016860.0
13-04 02:32:38,19.589,9.752,70.145,0.171,0.0,0.342,0.0,2179072.0,0.0,22.0,1354596352.0,419131392.0,865247232.0,30980100096.0,3122779.0,1018512.0
13-04 02:32:39,18.991,9.752,70.744,0.0,0.0,0.513,0.0,2166784.0,0.0,21.0,1364041728.0,419131392.0,880705536.0,30955196416.0,3121561.0,1016466.0
13-04 02:32:40,18.660,10.517,70.314,0.085,0.0,0.424,0.0,2158592.0,0.0,19.0,1379061760.0,419135488.0,896077824.0,30924800000.0,3127536.0,1023777.0
13-04 02:32:41,20.0,10.084,69.412,0.084,0.0,0.420,0.0,2158592.0,0.0,19.0,1388896256.0,419139584.0,911556608.0,30899482624.0,3118841.0,1015508.0
13-04 02:32:42,18.825,10.221,70.528,0.0,0.0,0.426,0.0,2154496.0,0.0,20.0,1393926144.0,419147776.0,926961664.0,30879039488.0,3122588.0,1018124.0
13-04 02:32:43,19.881,9.215,70.478,0.0,0.0,0.427,0.0,2170880.0,0.0,20.0,1400139776.0,419147776.0,942968832.0,30856818688.0,3123625.0,1020637.0
13-04 02:32:44,18.597,10.820,69.822,0.169,0.0,0.592,0.0,2191360.0,0.0,23.0,1410113536.0,419164160.0,957992960.0,30831804416.0,3122618.0,1019259.0
13-04 02:32:45,18.771,10.324,70.478,0.0,0.0,0.427,0.0,2158592.0,0.0,19.0,1418809344.0,419164160.0,973438976.0,30807662592.0,3139311.0,1035553.0
13-04 02:32:46,19.169,10.602,69.975,0.0,0.0,0.254,0.0,2183168.0,0.0,20.0,1426485248.0,419164160.0,988889088.0,30784536576.0,3121092.0,1018202.0
13-04 02:32:47,18.863,9.216,71.404,0.0,0.0,0.517,0.0,2162688.0,0.0,19.0,1439232000.0,419164160.0,1004253184.0,30756425728.0,3127087.0,1022019.0
13-04 02:32:48,19.508,9.754,70.059,0.085,0.0,0.594,0.0,2162688.0,0.0,19.0,1444806656.0,419164160.0,1019772928.0,30735331328.0,3127266.0,1022554.0
13-04 02:32:49,18.963,10.289,70.153,0.170,0.0,0.425,0.0,2301952.0,0.0,31.0,1452883968.0,419168256.0,1035182080.0,30711840768.0,3122720.0,1018499.0
13-04 02:32:50,19.915,9.447,70.298,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,1459404800.0,419168256.0,1050644480.0,30689857536.0,3121600.0,1018736.0
13-04 02:32:51,20.151,10.284,69.064,0.084,0.0,0.418,0.0,2166784.0,0.0,19.0,1468067840.0,419184640.0,1066487808.0,30665334784.0,3125656.0,1018840.0
13-04 02:32:52,19.100,10.357,69.864,0.0,0.0,0.679,0.0,2170880.0,0.0,19.0,1469210624.0,419184640.0,1081597952.0,30649081856.0,3124254.0,1019024.0
13-04 02:32:53,18.550,9.750,71.355,0.0,0.0,0.345,0.0,2166784.0,0.0,20.0,1479589888.0,419184640.0,1097121792.0,30623178752.0,3117343.0,1015466.0
13-04 02:32:54,22.035,9.504,68.124,0.0,0.0,0.336,0.0,2293760.0,0.0,29.0,1491271680.0,419188736.0,1112657920.0,30595956736.0,3127895.0,1019936.0
13-04 02:32:55,18.863,9.475,71.059,0.172,0.0,0.431,0.0,2179072.0,0.0,21.0,1498935296.0,419192832.0,1128226816.0,30572720128.0,3119995.0,1017009.0
13-04 02:32:56,19.165,10.136,70.443,0.0,0.0,0.256,32768.0,2170880.0,5.0,19.0,1507876864.0,419192832.0,1143762944.0,30548242432.0,3126360.0,1020557.0
13-04 02:32:57,19.729,9.992,69.771,0.085,0.0,0.423,0.0,2170880.0,0.0,19.0,1518600192.0,419205120.0,1159094272.0,30522175488.0,3121949.0,1021638.0
13-04 02:32:58,18.761,10.866,70.204,0.0,0.0,0.170,0.0,2174976.0,0.0,21.0,1518534656.0,419205120.0,1174659072.0,30506676224.0,3121514.0,1017099.0
13-04 02:32:59,17.990,9.544,65.203,6.503,0.0,0.760,12288.0,157581312.0,3.0,323.0,1518747648.0,419221504.0,1188818944.0,30492286976.0,2980132.0,943080.0
13-04 02:33:00,14.407,7.966,68.983,8.305,0.0,0.339,16384.0,203706368.0,4.0,407.0,1534234624.0,419241984.0,1198960640.0,30466637824.0,3089761.0,1000844.0
13-04 02:33:01,24.808,12.233,62.275,0.171,0.0,0.513,0.0,4366336.0,0.0,43.0,1562841088.0,419246080.0,1221283840.0,30415704064.0,3301149.0,1111826.0
13-04 02:33:02,19.765,10.385,69.430,0.084,0.0,0.335,0.0,2170880.0,0.0,19.0,1565454336.0,419250176.0,1236824064.0,30397546496.0,3122777.0,1018313.0
13-04 02:33:03,18.057,10.404,71.109,0.0,0.0,0.430,0.0,2162688.0,0.0,19.0,1565618176.0,419250176.0,1252327424.0,30381879296.0,3159354.0,1069928.0
13-04 02:33:04,20.0,9.746,69.661,0.0,0.0,0.593,0.0,2166784.0,0.0,19.0,1575854080.0,419254272.0,1267863552.0,30356103168.0,3125609.0,1022196.0
13-04 02:33:05,19.779,9.677,70.204,0.0,0.0,0.340,0.0,2170880.0,0.0,19.0,1576173568.0,419254272.0,1283289088.0,30340358144.0,3120534.0,1017494.0
13-04 02:33:06,19.730,10.202,69.646,0.084,0.0,0.337,0.0,2170880.0,0.0,19.0,1582682112.0,419254272.0,1298812928.0,30318325760.0,3128079.0,1022856.0
13-04 02:33:07,18.794,8.654,72.028,0.175,0.0,0.350,0.0,2174976.0,0.0,21.0,1588916224.0,419254272.0,1314308096.0,30296596480.0,3121752.0,1017735.0
13-04 02:33:08,17.926,9.139,72.496,0.0,0.0,0.439,0.0,2179072.0,0.0,21.0,1604878336.0,419258368.0,1329831936.0,30265106432.0,3127613.0,1021688.0
13-04 02:33:09,19.799,10.906,68.876,0.084,0.0,0.336,0.0,2203648.0,0.0,22.0,1607356416.0,419258368.0,1345384448.0,30247075840.0,3122929.0,1018157.0
13-04 02:33:10,18.525,10.377,70.755,0.086,0.0,0.257,0.0,2162688.0,0.0,19.0,1611243520.0,419258368.0,1360924672.0,30227648512.0,3119733.0,1015836.0
13-04 02:33:11,19.812,9.308,70.538,0.0,0.0,0.342,0.0,2170880.0,0.0,20.0,1615458304.0,419258368.0,1376264192.0,30208094208.0,3125097.0,1021444.0
13-04 02:33:12,19.543,9.898,69.882,0.0,0.0,0.677,0.0,2166784.0,0.0,20.0,1623224320.0,419266560.0,1392488448.0,30184095744.0,3124106.0,1019609.0
13-04 02:33:13,19.727,9.394,70.453,0.171,0.0,0.256,0.0,2174976.0,0.0,21.0,1631510528.0,419266560.0,1407438848.0,30160859136.0,3127061.0,1021431.0
13-04 02:33:14,19.437,9.633,70.503,0.0,0.0,0.426,0.0,2166784.0,0.0,19.0,1640972288.0,419266560.0,1423253504.0,30135582720.0,3116203.0,1013590.0
13-04 02:33:15,19.625,9.386,70.307,0.085,0.0,0.597,0.0,2162688.0,0.0,19.0,1644646400.0,419266560.0,1438498816.0,30116663296.0,3149429.0,1044144.0
13-04 02:33:16,18.986,9.794,70.619,0.0,0.0,0.601,0.0,2162688.0,0.0,19.0,1652932608.0,419266560.0,1453957120.0,30092918784.0,3125195.0,1019565.0
13-04 02:33:17,18.734,10.009,70.744,0.086,0.0,0.428,0.0,2166784.0,0.0,19.0,1655246848.0,419270656.0,1469415424.0,30075142144.0,3123076.0,1020134.0
13-04 02:33:18,19.660,9.957,70.043,0.0,0.0,0.340,0.0,2154496.0,0.0,19.0,1667928064.0,419270656.0,1485049856.0,30046826496.0,3119965.0,1017347.0
13-04 02:33:19,19.523,9.633,70.162,0.171,0.0,0.512,0.0,2179072.0,0.0,21.0,1685037056.0,419278848.0,1500565504.0,30014193664.0,3125835.0,1019518.0
13-04 02:33:20,19.882,9.898,69.797,0.0,0.0,0.423,0.0,2162688.0,0.0,19.0,1692708864.0,419278848.0,1516003328.0,29991084032.0,3138473.0,1035308.0
13-04 02:33:21,20.833,9.609,69.303,0.0,0.0,0.255,0.0,2183168.0,0.0,20.0,1697562624.0,419282944.0,1531461632.0,29970767872.0,3125437.0,1022753.0
13-04 02:33:22,19.121,9.647,70.629,0.0,0.0,0.603,0.0,2162688.0,0.0,19.0,1705566208.0,419287040.0,1547579392.0,29946642432.0,3124536.0,1021220.0
13-04 02:33:23,18.921,9.846,70.634,0.086,0.0,0.514,0.0,2158592.0,0.0,19.0,1716944896.0,419287040.0,1562484736.0,29920358400.0,3125081.0,1018547.0
13-04 02:33:24,19.205,10.491,70.051,0.085,0.0,0.169,0.0,2166784.0,0.0,19.0,1719451648.0,419287040.0,1578135552.0,29902200832.0,3119034.0,1016196.0
13-04 02:33:25,19.699,11.102,68.614,0.083,0.0,0.501,0.0,2195456.0,0.0,22.0,1727049728.0,419291136.0,1594023936.0,29878710272.0,3126086.0,1020432.0
13-04 02:33:26,18.873,9.991,70.623,0.085,0.0,0.427,0.0,2170880.0,0.0,21.0,1739821056.0,419291136.0,1609187328.0,29850775552.0,3115862.0,1011686.0
13-04 02:33:27,18.712,9.957,70.730,0.0,0.0,0.601,0.0,2166784.0,0.0,19.0,1747042304.0,419295232.0,1624854528.0,29827883008.0,3129389.0,1025569.0
13-04 02:33:28,19.746,9.831,69.915,0.085,0.0,0.424,0.0,2162688.0,0.0,19.0,1756610560.0,419295232.0,1640120320.0,29803048960.0,3122609.0,1018112.0
13-04 02:33:29,19.333,9.239,70.915,0.0,0.0,0.513,0.0,2162688.0,0.0,19.0,1764311040.0,419295232.0,1655656448.0,29779812352.0,3120245.0,1017359.0
13-04 02:33:30,18.522,10.875,67.884,2.464,0.0,0.255,4096.0,106917888.0,1.0,217.0,1771388928.0,419303424.0,1671147520.0,29757235200.0,3127207.0,1022722.0
13-04 02:33:31,18.220,9.746,62.288,9.322,0.0,0.424,12288.0,270438400.0,3.0,521.0,1771991040.0,419315712.0,1684262912.0,29743505408.0,2978765.0,944377.0
13-04 02:33:32,19.452,10.026,67.524,2.485,0.0,0.514,4096.0,59166720.0,1.0,146.0,1774931968.0,419315712.0,1702223872.0,29722603520.0,3260540.0,1087746.0
13-04 02:33:33,18.954,9.949,70.755,0.086,0.0,0.257,0.0,2170880.0,0.0,21.0,1788039168.0,419315712.0,1717686272.0,29694033920.0,3123645.0,1020086.0
13-04 02:33:34,18.702,10.077,70.623,0.0,0.0,0.598,0.0,2158592.0,0.0,19.0,1805045760.0,419319808.0,1733308416.0,29661401088.0,3128259.0,1022078.0
13-04 02:33:35,19.044,10.077,70.453,0.0,0.0,0.427,0.0,2174976.0,0.0,19.0,1811894272.0,419319808.0,1748807680.0,29639053312.0,3125955.0,1019479.0
13-04 02:33:36,17.835,10.303,71.602,0.0,0.0,0.260,0.0,2162688.0,0.0,19.0,1812070400.0,419323904.0,1764372480.0,29623308288.0,3122242.0,1016671.0
13-04 02:33:37,19.747,9.789,69.620,0.253,0.0,0.591,0.0,2187264.0,0.0,22.0,1820389376.0,419328000.0,1779793920.0,29599563776.0,3126231.0,1023176.0
13-04 02:33:38,20.809,9.183,69.503,0.0,0.0,0.505,0.0,2166784.0,0.0,19.0,1825677312.0,419332096.0,1795452928.0,29578612736.0,3124713.0,1020666.0
13-04 02:33:39,19.510,9.797,70.101,0.084,0.0,0.507,0.0,2166784.0,0.0,19.0,1841688576.0,419336192.0,1810800640.0,29547249664.0,3119489.0,1014810.0
13-04 02:33:40,18.905,9.666,70.744,0.0,0.0,0.684,0.0,2162688.0,0.0,19.0,1842434048.0,419340288.0,1826304000.0,29530996736.0,3126834.0,1020798.0
13-04 02:33:41,19.831,9.873,69.789,0.0,0.0,0.506,0.0,2166784.0,0.0,19.0,1850605568.0,419340288.0,1841876992.0,29507252224.0,3114936.0,1014323.0
13-04 02:33:42,18.622,10.799,70.238,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,1864290304.0,419356672.0,1857634304.0,29477793792.0,3150383.0,1040977.0
13-04 02:33:43,18.135,10.351,70.915,0.171,0.0,0.428,0.0,2195456.0,0.0,24.0,1876942848.0,419360768.0,1872912384.0,29449859072.0,3123175.0,1017837.0
13-04 02:33:44,19.468,9.177,71.098,0.0,0.0,0.257,0.0,2199552.0,0.0,22.0,1887408128.0,419360768.0,1888350208.0,29423955968.0,3121347.0,1017257.0
13-04 02:33:45,19.371,10.535,69.414,0.170,0.0,0.510,0.0,5632000.0,0.0,29.0,1888956416.0,419360768.0,1903497216.0,29407260672.0,3145530.0,1040350.0
13-04 02:33:46,18.041,10.223,71.306,0.0,0.0,0.430,0.0,2220032.0,0.0,21.0,1898684416.0,419364864.0,1918906368.0,29382119424.0,3126504.0,1023401.0
13-04 02:33:47,18.385,9.880,71.220,0.086,0.0,0.430,0.0,2158592.0,0.0,20.0,1905065984.0,419364864.0,1934491648.0,29360152576.0,3124003.0,1019753.0
13-04 02:33:48,19.508,9.839,70.314,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,1914003456.0,419364864.0,1949933568.0,29335773184.0,3128959.0,1022552.0
13-04 02:33:49,19.760,10.522,69.119,0.257,0.0,0.342,0.0,2170880.0,0.0,21.0,1914359808.0,419368960.0,1965318144.0,29320028160.0,3124168.0,1018163.0
13-04 02:33:50,19.195,9.512,70.694,0.086,0.0,0.514,0.0,2166784.0,0.0,19.0,1922129920.0,419368960.0,1980911616.0,29296664576.0,3124260.0,1018493.0
13-04 02:33:51,19.068,10.0,70.339,0.085,0.0,0.508,0.0,2158592.0,0.0,19.0,1926590464.0,419368960.0,1996767232.0,29276348416.0,3122585.0,1016507.0
13-04 02:33:52,19.882,10.615,69.334,0.0,0.0,0.168,0.0,2154496.0,0.0,19.0,1946030080.0,419368960.0,2011992064.0,29241683968.0,3143820.0,1038889.0
13-04 02:33:53,19.765,10.177,69.638,0.0,0.0,0.421,0.0,2162688.0,0.0,19.0,1953931264.0,419368960.0,2027581440.0,29218193408.0,3125565.0,1020024.0
13-04 02:33:54,19.116,10.365,70.093,0.0,0.0,0.425,0.0,2162688.0,0.0,19.0,1960275968.0,419373056.0,2043342848.0,29196083200.0,3121461.0,1017064.0
13-04 02:33:55,19.746,9.746,70.254,0.085,0.0,0.169,0.0,2170880.0,0.0,21.0,1966112768.0,419377152.0,2058579968.0,29175005184.0,3124915.0,1019898.0
13-04 02:33:56,19.729,9.907,70.025,0.085,0.0,0.254,0.0,2162688.0,0.0,19.0,1966809088.0,419377152.0,2074136576.0,29158752256.0,3128561.0,1021419.0
13-04 02:33:57,18.755,10.315,70.503,0.0,0.0,0.426,4096.0,2187264.0,1.0,20.0,1967087616.0,419385344.0,2089594880.0,29143007232.0,3125939.0,1018615.0
13-04 02:33:58,19.440,9.762,70.458,0.0,0.0,0.340,0.0,2162688.0,0.0,19.0,1971421184.0,419389440.0,2105573376.0,29122691072.0,3125051.0,1018881.0
13-04 02:33:59,19.108,10.943,69.613,0.084,0.0,0.253,0.0,2154496.0,0.0,19.0,1979961344.0,419405824.0,2120634368.0,29099073536.0,3120853.0,1017524.0
13-04 02:34:00,19.610,9.847,70.119,0.0,0.0,0.424,0.0,2162688.0,0.0,19.0,1987575808.0,419414016.0,2136121344.0,29075963904.0,3124980.0,1020518.0
13-04 02:34:01,18.299,10.309,70.876,0.172,0.0,0.344,0.0,2187264.0,0.0,22.0,1998860288.0,419422208.0,2151620608.0,29049171968.0,3124334.0,1019316.0
13-04 02:34:02,17.836,9.890,64.920,7.016,0.0,0.338,12288.0,237944832.0,3.0,453.0,2000388096.0,419438592.0,2164744192.0,29034504192.0,2980856.0,942083.0
13-04 02:34:03,16.428,9.014,66.723,7.329,0.0,0.505,8192.0,186859520.0,2.0,380.0,2012844032.0,419446784.0,2179792896.0,29006991360.0,3110597.0,1012370.0
13-04 02:34:04,22.479,12.051,65.043,0.0,0.0,0.427,0.0,4325376.0,0.0,38.0,2043158528.0,419467264.0,2198216704.0,28958232576.0,3286008.0,1104027.0
13-04 02:34:05,17.805,9.939,71.824,0.086,0.0,0.346,0.0,2162688.0,0.0,19.0,2053226496.0,419467264.0,2214178816.0,28932202496.0,3125301.0,1018849.0
13-04 02:34:06,19.048,8.745,71.688,0.0,0.0,0.519,0.0,2166784.0,0.0,19.0,2056155136.0,419471360.0,2229215232.0,28914233344.0,3123185.0,1016306.0
13-04 02:34:07,18.914,10.348,70.314,0.170,0.0,0.254,0.0,2174976.0,0.0,21.0,2055880704.0,419495936.0,2244829184.0,28898869248.0,3120824.0,1015661.0
13-04 02:34:08,18.426,9.343,71.713,0.087,0.0,0.433,0.0,2179072.0,0.0,21.0,2060005376.0,419495936.0,2260291584.0,28879282176.0,3133361.0,1027872.0
13-04 02:34:09,18.468,10.638,70.468,0.0,0.0,0.426,0.0,2166784.0,0.0,19.0,2064220160.0,419495936.0,2276012032.0,28859346944.0,3126027.0,1019904.0
13-04 02:34:10,19.796,9.516,70.263,0.085,0.0,0.340,0.0,2162688.0,0.0,19.0,2070507520.0,419500032.0,2291306496.0,28837761024.0,3124831.0,1018106.0
13-04 02:34:11,18.982,9.146,71.527,0.0,0.0,0.345,0.0,2162688.0,0.0,19.0,2078375936.0,419504128.0,2306830336.0,28814364672.0,3125352.0,1019744.0
13-04 02:34:12,19.763,9.839,70.059,0.0,0.0,0.339,0.0,2179072.0,0.0,20.0,2087559168.0,419512320.0,2322272256.0,28789731328.0,3124231.0,1017584.0
13-04 02:34:13,18.462,10.342,70.342,0.256,0.0,0.598,0.0,2187264.0,0.0,22.0,2095935488.0,419512320.0,2337894400.0,28765732864.0,3123160.0,1018833.0
13-04 02:34:14,18.986,9.622,70.704,0.0,0.0,0.687,0.0,2166784.0,0.0,19.0,2104602624.0,419512320.0,2353352704.0,28741607424.0,3126731.0,1018643.0
13-04 02:34:15,18.991,9.752,70.830,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,2112311296.0,419512320.0,2368880640.0,28718370816.0,3142132.0,1036041.0
13-04 02:34:16,20.236,9.696,69.477,0.0,0.0,0.590,0.0,4542464.0,0.0,29.0,2119589888.0,419516416.0,2382548992.0,28697419776.0,3132208.0,1026424.0
13-04 02:34:17,19.881,10.410,69.283,0.171,0.0,0.256,0.0,2220032.0,0.0,20.0,2131386368.0,419516416.0,2398179328.0,28669992960.0,3122132.0,1017849.0
13-04 02:34:18,19.039,9.777,70.755,0.0,0.0,0.429,0.0,2162688.0,0.0,20.0,2133573632.0,419516416.0,2414022656.0,28651962368.0,3126930.0,1018750.0
13-04 02:34:19,19.347,8.856,71.195,0.172,0.0,0.430,0.0,2195456.0,0.0,25.0,2134482944.0,419524608.0,2429104128.0,28635963392.0,3124157.0,1017477.0
13-04 02:34:20,19.442,10.144,69.738,0.0,0.0,0.676,4096.0,2166784.0,1.0,21.0,2134831104.0,419528704.0,2444750848.0,28619964416.0,3122456.0,1018642.0
13-04 02:34:21,18.739,9.966,70.869,0.0,0.0,0.426,0.0,2154496.0,0.0,20.0,2134515712.0,419532800.0,2460172288.0,28604854272.0,3124426.0,1017306.0
13-04 02:34:22,19.428,10.429,69.554,0.084,0.0,0.505,0.0,2150400.0,0.0,19.0,2134634496.0,419536896.0,2475667456.0,28589236224.0,3123442.0,1017033.0
13-04 02:34:23,19.358,10.397,69.653,0.0,0.0,0.592,0.0,2170880.0,0.0,22.0,2135216128.0,419540992.0,2491207680.0,28573110272.0,3125081.0,1019824.0
13-04 02:34:24,19.092,9.760,70.719,0.0,0.0,0.428,0.0,2154496.0,0.0,19.0,2135384064.0,419540992.0,2506657792.0,28557492224.0,3126646.0,1021581.0
13-04 02:34:25,18.595,10.197,70.523,0.257,0.0,0.428,0.0,2174976.0,0.0,21.0,2135293952.0,419557376.0,2522222592.0,28542001152.0,3127442.0,1019741.0
13-04 02:34:26,19.003,9.372,71.195,0.0,0.0,0.430,0.0,2150400.0,0.0,19.0,2135318528.0,419557376.0,2537689088.0,28526510080.0,3121873.0,1017449.0
13-04 02:34:27,19.510,10.220,69.848,0.084,0.0,0.338,0.0,2154496.0,0.0,19.0,2136473600.0,419561472.0,2553282560.0,28509757440.0,3127008.0,1019725.0
13-04 02:34:28,18.692,10.875,69.924,0.085,0.0,0.425,0.0,2158592.0,0.0,19.0,2145136640.0,419561472.0,2568753152.0,28485623808.0,3127282.0,1019406.0
13-04 02:34:29,19.949,9.122,70.247,0.0,0.0,0.682,0.0,2154496.0,0.0,19.0,2145980416.0,419561472.0,2584289280.0,28469243904.0,3125319.0,1019403.0
13-04 02:34:30,19.404,9.447,70.468,0.0,0.0,0.681,0.0,2150400.0,0.0,19.0,2146078720.0,419561472.0,2599809024.0,28453625856.0,3122138.0,1018389.0
13-04 02:34:31,19.512,10.261,69.722,0.084,0.0,0.421,0.0,2170880.0,0.0,21.0,2146250752.0,419569664.0,2615246848.0,28438007808.0,3129647.0,1023715.0
13-04 02:34:32,20.085,9.492,70.0,0.085,0.0,0.339,0.0,2154496.0,0.0,19.0,2146140160.0,419569664.0,2630848512.0,28422516736.0,3121146.0,1014411.0
13-04 02:34:33,11.233,4.392,80.152,4.054,0.0,0.169,4096.0,148987904.0,1.0,300.0,2145705984.0,419577856.0,2641567744.0,28412223488.0,2271673.0,181253.0
13-04 02:34:34,0.168,0.419,93.792,5.621,0.0,0.0,8192.0,264126464.0,2.0,513.0,2146197504.0,419581952.0,2641588224.0,28411707392.0,4120.0,5093.0
13-04 02:34:35,0.416,0.582,99.002,0.0,0.0,0.0,0.0,237568.0,0.0,20.0,2146328576.0,419590144.0,2641821696.0,28411334656.0,58581.0,5235.0
13-04 02:34:36,0.167,0.250,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2146832384.0,419590144.0,2641825792.0,28410826752.0,3617.0,4656.0
13-04 02:34:37,0.084,0.251,99.582,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2146820096.0,419598336.0,2641829888.0,28410826752.0,2520.0,2349.0
13-04 02:34:38,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2146816000.0,419598336.0,2641833984.0,28410826752.0,3438.0,3851.0
13-04 02:34:39,0.167,0.334,99.416,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2146816000.0,419598336.0,2641833984.0,28410826752.0,4683.0,6584.0
13-04 02:34:40,2.862,3.114,93.939,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2146181120.0,419598336.0,2642722816.0,28410572800.0,359632.0,359688.0
13-04 02:34:41,19.746,12.542,67.373,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2145345536.0,419598336.0,2659557376.0,28394573824.0,3212849.0,1173313.0
13-04 02:34:42,23.240,11.959,63.953,0.170,0.0,0.679,0.0,4313088.0,0.0,38.0,2146127872.0,419622912.0,2677161984.0,28376162304.0,3513999.0,1330553.0
13-04 02:34:43,22.664,11.332,65.484,0.087,0.0,0.433,0.0,2174976.0,0.0,23.0,2146721792.0,419627008.0,2694230016.0,28358496256.0,5374332.0,1252836.0
13-04 02:34:44,25.084,14.274,60.051,0.084,0.0,0.507,0.0,2158592.0,0.0,19.0,2144587776.0,419627008.0,2714632192.0,28340228096.0,3349600.0,1240834.0
13-04 02:34:45,26.792,12.969,59.812,0.0,0.0,0.427,0.0,2150400.0,0.0,19.0,2144477184.0,419627008.0,2735439872.0,28319531008.0,3401379.0,1278030.0
13-04 02:34:46,23.208,11.433,65.017,0.085,0.0,0.256,0.0,4317184.0,0.0,38.0,2145443840.0,419639296.0,2754142208.0,28299849728.0,3511562.0,1330374.0
13-04 02:34:47,23.449,11.640,64.316,0.0,0.0,0.595,0.0,2154496.0,0.0,19.0,2146177024.0,419643392.0,2772275200.0,28280979456.0,5366810.0,1247340.0
13-04 02:34:48,26.186,13.305,59.746,0.169,0.0,0.593,0.0,2179072.0,0.0,22.0,2145280000.0,419647488.0,2793914368.0,28260233216.0,3356690.0,1248747.0
13-04 02:34:49,25.065,12.620,61.706,0.0,0.0,0.609,0.0,2166784.0,0.0,20.0,2144800768.0,419655680.0,2814455808.0,28240162816.0,3397268.0,1271216.0
13-04 02:34:50,22.385,11.236,65.860,0.086,0.0,0.432,0.0,4313088.0,0.0,38.0,2146615296.0,419659776.0,2831556608.0,28221243392.0,3508871.0,1325439.0
13-04 02:34:51,24.055,11.598,63.918,0.0,0.0,0.430,0.0,2150400.0,0.0,19.0,2146889728.0,419663872.0,2849726464.0,28202795008.0,5372497.0,1249310.0
13-04 02:34:52,26.825,12.394,60.357,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,2144731136.0,419663872.0,2871148544.0,28183531520.0,3350104.0,1241340.0
13-04 02:34:53,26.034,12.845,60.517,0.086,0.0,0.517,0.0,2154496.0,0.0,19.0,2146033664.0,419663872.0,2891591680.0,28161785856.0,3392486.0,1266995.0
13-04 02:34:54,23.504,10.855,64.872,0.171,0.0,0.598,0.0,4321280.0,0.0,40.0,2146295808.0,419672064.0,2910240768.0,28142866432.0,3508270.0,1325605.0
13-04 02:34:55,22.530,11.179,65.598,0.0,0.0,0.693,0.0,2158592.0,0.0,19.0,2146742272.0,419672064.0,2927165440.0,28125495296.0,5369169.0,1249499.0
13-04 02:34:56,26.135,12.425,60.668,0.086,0.0,0.686,0.0,2158592.0,0.0,19.0,2145751040.0,419672064.0,2949640192.0,28104011776.0,3363412.0,1248961.0
13-04 02:34:57,25.606,12.284,61.505,0.0,0.0,0.606,0.0,2150400.0,0.0,19.0,2145386496.0,419672064.0,2969432064.0,28084584448.0,3378231.0,1259079.0
13-04 02:34:58,22.432,11.473,65.497,0.086,0.0,0.514,0.0,4358144.0,0.0,43.0,2146590720.0,419680256.0,2988154880.0,28064649216.0,3513866.0,1330635.0
13-04 02:34:59,22.684,11.602,65.022,0.087,0.0,0.606,4096.0,5615616.0,1.0,28.0,2147991552.0,419688448.0,3004084224.0,28047310848.0,5372625.0,1250547.0
13-04 02:35:00,26.275,12.965,60.069,0.259,0.0,0.432,0.0,9199616.0,0.0,42.0,2146783232.0,419688448.0,3026554880.0,28026048512.0,3357408.0,1255330.0
13-04 02:35:01,27.451,12.276,59.847,0.085,0.0,0.341,0.0,2166784.0,0.0,20.0,2147172352.0,419688448.0,3045593088.0,28006621184.0,3393372.0,1263160.0
13-04 02:35:02,22.991,11.453,65.128,0.0,0.0,0.427,0.0,4337664.0,0.0,38.0,2148073472.0,419700736.0,3064487936.0,27986812928.0,3513881.0,1328779.0
13-04 02:35:03,22.619,11.905,64.796,0.0,0.0,0.680,0.0,2158592.0,0.0,19.0,2148864000.0,419700736.0,3081719808.0,27968790528.0,5367067.0,1251360.0
13-04 02:35:04,25.702,12.018,61.754,0.088,0.0,0.439,0.0,2191360.0,0.0,21.0,2152472576.0,419700736.0,3104845824.0,27942055936.0,3358468.0,1248026.0
13-04 02:35:05,25.964,12.768,60.668,0.086,0.0,0.514,0.0,2162688.0,0.0,19.0,2152222720.0,419708928.0,3124088832.0,27923054592.0,3387915.0,1263259.0
13-04 02:35:06,22.622,11.482,65.296,0.171,0.0,0.428,0.0,4325376.0,0.0,40.0,2152923136.0,419708928.0,3141464064.0,27904978944.0,3512941.0,1330003.0
13-04 02:35:07,23.454,10.997,65.206,0.0,0.0,0.344,0.0,2154496.0,0.0,19.0,2153525248.0,419708928.0,3159220224.0,27886620672.0,5369654.0,1247784.0
13-04 02:35:08,26.522,11.652,61.391,0.0,0.0,0.435,0.0,2158592.0,0.0,19.0,2152132608.0,419708928.0,3181109248.0,27866124288.0,3332597.0,1235237.0
13-04 02:35:09,25.957,13.277,58.979,0.936,0.0,0.851,0.0,68411392.0,0.0,141.0,2152325120.0,419708928.0,3201265664.0,27845775360.0,3393844.0,1258227.0
13-04 02:35:10,9.957,6.695,69.099,13.648,0.0,0.601,16384.0,265392128.0,4.0,517.0,2153484288.0,419729408.0,3208163328.0,27837698048.0,3234996.0,1189285.0
13-04 02:35:11,18.942,10.410,63.908,6.314,0.0,0.427,4096.0,173150208.0,1.0,332.0,2154446848.0,419729408.0,3223089152.0,27821809664.0,3326492.0,1229131.0
13-04 02:35:12,25.195,12.381,61.472,0.173,0.0,0.779,0.0,4325376.0,0.0,41.0,2155487232.0,419733504.0,3245408256.0,27798446080.0,1504824.0,1331005.0
13-04 02:35:13,20.392,10.324,68.771,0.0,0.0,0.512,0.0,1839104.0,0.0,19.0,2155819008.0,419733504.0,3261583360.0,27781939200.0,3015381.0,1239911.0
13-04 02:35:14,17.802,10.051,71.721,0.0,0.0,0.426,0.0,0.0,0.0,0.0,2163269632.0,419733504.0,3275247616.0,27760824320.0,5203310.0,1160627.0
13-04 02:35:15,33.502,15.696,50.211,0.0,0.0,0.591,0.0,4304896.0,0.0,38.0,2165739520.0,419733504.0,3301384192.0,27732217856.0,6656158.0,1351280.0
13-04 02:35:16,32.964,14.225,51.704,0.170,0.0,0.937,4096.0,4308992.0,1.0,38.0,2169860096.0,419737600.0,3325501440.0,27703975936.0,4451739.0,1340395.0
13-04 02:35:17,32.973,15.404,51.124,0.0,0.0,0.500,0.0,4308992.0,0.0,38.0,2168983552.0,419737600.0,3351900160.0,27678453760.0,3500366.0,1322339.0
13-04 02:35:18,29.814,14.020,55.405,0.169,0.0,0.591,0.0,4329472.0,0.0,42.0,2172833792.0,419753984.0,3373174784.0,27653312512.0,3537820.0,1338615.0
13-04 02:35:19,23.801,12.329,63.271,0.0,0.0,0.599,0.0,2146304.0,0.0,19.0,2172022784.0,419753984.0,3393200128.0,27634098176.0,5362529.0,1243064.0
13-04 02:35:20,25.997,12.218,61.092,0.0,0.0,0.693,0.0,2158592.0,0.0,19.0,2171142144.0,419753984.0,3413864448.0,27614314496.0,3346940.0,1240573.0
13-04 02:35:21,26.128,12.851,60.170,0.170,0.0,0.681,0.0,4313088.0,0.0,38.0,2171645952.0,419753984.0,3434946560.0,27592728576.0,3555747.0,1357433.0
13-04 02:35:22,22.572,10.392,66.440,0.0,0.0,0.596,0.0,2154496.0,0.0,19.0,2172887040.0,419753984.0,3451101184.0,27575332864.0,3543489.0,1239504.0
13-04 02:35:23,26.293,12.241,60.776,0.086,0.0,0.603,0.0,2183168.0,0.0,22.0,2171539456.0,419753984.0,3471310848.0,27556470784.0,5181452.0,1250048.0
13-04 02:35:24,27.064,11.745,60.511,0.0,0.0,0.681,0.0,2150400.0,0.0,19.0,2171793408.0,419758080.0,3491680256.0,27535843328.0,3353728.0,1243450.0
13-04 02:35:25,24.209,12.746,62.447,0.086,0.0,0.513,0.0,4345856.0,0.0,41.0,2172227584.0,419758080.0,3512578048.0,27514511360.0,3535013.0,1339376.0
13-04 02:35:26,21.483,11.679,66.326,0.0,0.0,0.512,4096.0,2154496.0,1.0,20.0,2172669952.0,419762176.0,3528892416.0,27497750528.0,3538737.0,1249790.0
13-04 02:35:27,25.798,13.445,60.084,0.0,0.0,0.672,0.0,2154496.0,0.0,20.0,2170982400.0,419770368.0,3550167040.0,27478155264.0,5181089.0,1241830.0
13-04 02:35:28,26.091,12.831,60.393,0.086,0.0,0.599,0.0,2154496.0,0.0,19.0,2173358080.0,419770368.0,3566923776.0,27459022848.0,3353951.0,1244522.0
13-04 02:35:29,24.014,12.350,62.779,0.086,0.0,0.772,0.0,4333568.0,0.0,41.0,2171887616.0,419774464.0,3589754880.0,27437658112.0,3533642.0,1333973.0
13-04 02:35:30,22.616,11.561,65.316,0.084,0.0,0.422,0.0,2150400.0,0.0,19.0,2172694528.0,419774464.0,3605962752.0,27420643328.0,3504468.0,1269841.0
13-04 02:35:31,25.685,12.842,60.788,0.0,0.0,0.685,0.0,2154496.0,0.0,20.0,2172235776.0,419774464.0,3627311104.0,27399753728.0,5212189.0,1225382.0
13-04 02:35:32,25.734,12.522,61.140,0.086,0.0,0.518,0.0,2158592.0,0.0,19.0,2170605568.0,419774464.0,3648049152.0,27380645888.0,3376766.0,1255769.0
13-04 02:35:33,24.724,12.574,62.107,0.0,0.0,0.595,0.0,4317184.0,0.0,41.0,2171838464.0,419778560.0,3666747392.0,27360710656.0,3532992.0,1336557.0
13-04 02:35:34,21.011,10.113,68.178,0.0,0.0,0.697,0.0,2158592.0,0.0,19.0,2173726720.0,419778560.0,3683524608.0,27342045184.0,3367698.0,1258006.0
13-04 02:35:35,26.701,12.840,60.034,0.255,0.0,0.170,0.0,2162688.0,0.0,21.0,2172362752.0,419778560.0,3704061952.0,27322871808.0,5366848.0,1246247.0
13-04 02:35:36,25.543,12.598,61.251,0.087,0.0,0.521,0.0,2179072.0,0.0,21.0,2172882944.0,419778560.0,3723476992.0,27302936576.0,3354440.0,1246320.0
13-04 02:35:37,24.851,12.383,62.254,0.085,0.0,0.427,0.0,4321280.0,0.0,39.0,2172678144.0,419782656.0,3743105024.0,27283509248.0,3554587.0,1354679.0
13-04 02:35:38,22.889,11.149,65.372,0.0,0.0,0.591,0.0,2166784.0,0.0,19.0,2172526592.0,419786752.0,3762044928.0,27264716800.0,3407884.0,1259090.0
13-04 02:35:39,26.621,12.360,60.415,0.086,0.0,0.519,0.0,2150400.0,0.0,20.0,2172411904.0,419790848.0,3781619712.0,27245252608.0,5327179.0,1244576.0
13-04 02:35:40,26.293,13.571,59.881,0.0,0.0,0.254,0.0,2162688.0,0.0,19.0,2172956672.0,419790848.0,3802750976.0,27223576576.0,3349809.0,1243057.0
13-04 02:35:41,11.318,6.672,77.196,4.223,0.0,0.591,24576.0,166649856.0,6.0,325.0,2173800448.0,419823616.0,3810127872.0,27215323136.0,3040764.0,1068423.0
13-04 02:35:42,18.664,11.130,63.699,5.993,0.0,0.514,28672.0,270753792.0,7.0,520.0,2177454080.0,419848192.0,3824345088.0,27197427712.0,904937.0,1008475.0
13-04 02:35:43,28.096,13.920,54.910,2.306,0.0,0.769,0.0,105025536.0,0.0,214.0,2177355776.0,419852288.0,3850354688.0,27171512320.0,8179253.0,1670086.0
13-04 02:35:44,31.201,14.952,53.068,0.0,0.0,0.778,0.0,4345856.0,0.0,39.0,2180542464.0,419852288.0,3875524608.0,27143155712.0,3497585.0,1316385.0
13-04 02:35:45,32.261,13.913,53.217,0.0,0.0,0.609,0.0,4321280.0,0.0,38.0,2181193728.0,419872768.0,3901263872.0,27116744704.0,3547548.0,1359376.0
13-04 02:35:46,21.053,11.217,67.299,0.086,0.0,0.345,0.0,2162688.0,0.0,19.0,2183335936.0,419872768.0,3916263424.0,27099602944.0,3356324.0,1244444.0
13-04 02:35:47,23.454,11.426,64.605,0.086,0.0,0.430,0.0,2166784.0,0.0,21.0,2184855552.0,419889152.0,3933593600.0,27080736768.0,5384319.0,1259161.0
13-04 02:35:48,26.867,13.734,58.712,0.086,0.0,0.601,0.0,5361664.0,0.0,29.0,2183946240.0,419893248.0,3956264960.0,27058970624.0,3348686.0,1241759.0
13-04 02:35:49,25.726,12.222,61.368,0.171,0.0,0.513,0.0,9388032.0,0.0,45.0,2185682944.0,419893248.0,3970400256.0,27043098624.0,3405215.0,1279116.0
13-04 02:35:50,23.175,11.290,65.025,0.0,0.0,0.509,0.0,4354048.0,0.0,41.0,2185629696.0,419893248.0,3991023616.0,27022528512.0,3507193.0,1326669.0
13-04 02:35:51,26.149,13.784,59.566,0.0,0.0,0.501,0.0,2154496.0,0.0,20.0,2186506240.0,419897344.0,4012240896.0,27000430592.0,5381045.0,1253748.0
13-04 02:35:52,25.923,13.305,60.172,0.086,0.0,0.515,0.0,2154496.0,0.0,19.0,2185994240.0,419901440.0,4032172032.0,26981007360.0,3332442.0,1231130.0
13-04 02:35:53,24.221,11.419,63.668,0.087,0.0,0.606,0.0,4370432.0,0.0,45.0,2186117120.0,419901440.0,4051730432.0,26961326080.0,3539682.0,1340160.0
13-04 02:35:54,22.071,11.800,65.620,0.085,0.0,0.424,0.0,2146304.0,0.0,20.0,2188206080.0,419901440.0,4068941824.0,26942025728.0,3385389.0,1261947.0
13-04 02:35:55,25.473,12.737,61.274,0.0,0.0,0.516,0.0,2150400.0,0.0,20.0,2187415552.0,419901440.0,4089765888.0,26921992192.0,5356734.0,1247587.0
13-04 02:35:56,27.053,12.360,59.723,0.259,0.0,0.605,0.0,16084992.0,0.0,54.0,2188648448.0,419905536.0,4109127680.0,26901393408.0,3353761.0,1244054.0
13-04 02:35:57,24.373,11.927,63.181,0.086,0.0,0.432,0.0,4337664.0,0.0,39.0,2188505088.0,419905536.0,4129878016.0,26880786432.0,3537855.0,1341520.0
13-04 02:35:58,22.464,11.819,65.046,0.084,0.0,0.587,0.0,2154496.0,0.0,19.0,2189676544.0,419905536.0,4145811456.0,26863681536.0,3358957.0,1246443.0
13-04 02:35:59,25.705,12.895,60.632,0.256,0.0,0.512,0.0,2170880.0,0.0,22.0,2189533184.0,419909632.0,4167352320.0,26842279936.0,5369772.0,1248604.0
13-04 02:36:00,27.334,12.733,59.593,0.0,0.0,0.340,0.0,2154496.0,0.0,20.0,2190364672.0,419913728.0,4187144192.0,26821652480.0,3327135.0,1234367.0
13-04 02:36:01,23.990,12.296,62.769,0.086,0.0,0.860,0.0,4304896.0,0.0,38.0,2191683584.0,419921920.0,4207071232.0,26800398336.0,3566830.0,1355897.0
13-04 02:36:02,22.318,10.813,66.263,0.0,0.0,0.606,0.0,2154496.0,0.0,19.0,2192154624.0,419921920.0,4223488000.0,26783510528.0,3886845.0,1254387.0
13-04 02:36:03,25.459,11.986,62.117,0.0,0.0,0.437,0.0,2146304.0,0.0,19.0,2191269888.0,419926016.0,4246224896.0,26761654272.0,4830852.0,1236408.0
13-04 02:36:04,25.256,12.969,60.836,0.085,0.0,0.853,0.0,2158592.0,0.0,19.0,2191675392.0,419926016.0,4265611264.0,26741862400.0,3362840.0,1252518.0
13-04 02:36:05,23.997,12.383,62.852,0.171,0.0,0.598,0.0,4317184.0,0.0,40.0,2194341888.0,419930112.0,4283637760.0,26721165312.0,3527983.0,1330411.0
13-04 02:36:06,22.222,11.111,66.068,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,2194100224.0,419930112.0,4301148160.0,26703896576.0,3624241.0,1262239.0
13-04 02:36:07,25.904,12.565,61.015,0.0,0.0,0.516,0.0,2146304.0,0.0,19.0,2193727488.0,419938304.0,4320612352.0,26684796928.0,5114927.0,1246694.0
13-04 02:36:08,25.670,12.965,60.761,0.086,0.0,0.519,0.0,2195456.0,0.0,23.0,2195075072.0,419938304.0,4342304768.0,26661756928.0,3353462.0,1246314.0
13-04 02:36:09,24.467,12.191,62.489,0.0,0.0,0.853,0.0,4304896.0,0.0,39.0,2195234816.0,419942400.0,4362203136.0,26641694720.0,3538948.0,1339100.0
13-04 02:36:10,22.337,10.481,66.581,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2196865024.0,419942400.0,4378730496.0,26623537152.0,3953091.0,1259303.0
13-04 02:36:11,25.064,13.088,61.078,0.171,0.0,0.599,0.0,2166784.0,0.0,22.0,2196254720.0,419946496.0,4399210496.0,26603663360.0,4780705.0,1242919.0
13-04 02:36:12,26.083,11.958,61.265,0.087,0.0,0.607,0.0,2146304.0,0.0,19.0,2197110784.0,419950592.0,4417966080.0,26584047616.0,3361289.0,1258098.0
13-04 02:36:13,12.285,7.732,67.612,11.684,0.0,0.687,4096.0,247496704.0,1.0,467.0,2197762048.0,419958784.0,4427997184.0,26573357056.0,3262021.0,1196663.0
13-04 02:36:14,9.787,7.574,70.128,12.0,0.0,0.511,24576.0,273756160.0,6.0,526.0,2198532096.0,419979264.0,4436832256.0,26563731456.0,1630316.0,1162355.0
13-04 02:36:15,31.884,15.260,51.833,0.341,0.0,0.682,0.0,14872576.0,0.0,51.0,2209677312.0,419983360.0,4463472640.0,26525941760.0,7094386.0,1340613.0
13-04 02:36:16,31.507,15.925,51.712,0.0,0.0,0.856,0.0,4329472.0,0.0,39.0,2211426304.0,419983360.0,4488056832.0,26499608576.0,3499186.0,1323126.0
13-04 02:36:17,31.416,15.107,52.790,0.172,0.0,0.515,0.0,4325376.0,0.0,40.0,2210861056.0,419987456.0,4513632256.0,26474594304.0,3534297.0,1340387.0
13-04 02:36:18,26.979,12.426,59.915,0.085,0.0,0.596,0.0,4304896.0,0.0,38.0,2212528128.0,419991552.0,4534054912.0,26452500480.0,3538552.0,1342683.0
13-04 02:36:19,24.405,12.075,62.925,0.0,0.0,0.595,0.0,2166784.0,0.0,20.0,2212597760.0,419991552.0,4552855552.0,26433630208.0,5380346.0,1264820.0
13-04 02:36:20,26.476,12.066,61.111,0.087,0.0,0.260,0.0,2154496.0,0.0,19.0,2213666816.0,419991552.0,4573040640.0,26412376064.0,3356317.0,1245809.0
13-04 02:36:21,26.504,11.595,61.203,0.0,0.0,0.697,0.0,4345856.0,0.0,41.0,2213507072.0,420003840.0,4596424704.0,26389139456.0,3531893.0,1335068.0
13-04 02:36:22,22.513,11.551,65.346,0.084,0.0,0.506,0.0,2142208.0,0.0,19.0,2215202816.0,420003840.0,4611870720.0,26371997696.0,3564964.0,1255133.0
13-04 02:36:23,26.871,12.245,60.289,0.085,0.0,0.510,0.0,2166784.0,0.0,22.0,2213920768.0,420012032.0,4632477696.0,26352664576.0,5150647.0,1238502.0
13-04 02:36:24,25.820,12.781,60.881,0.086,0.0,0.432,0.0,2150400.0,0.0,19.0,2215411712.0,420012032.0,4652158976.0,26331492352.0,3357088.0,1247202.0
13-04 02:36:25,24.936,12.254,62.211,0.0,0.0,0.600,0.0,4321280.0,0.0,39.0,2216390656.0,420012032.0,4672385024.0,26310287360.0,3544400.0,1340739.0
13-04 02:36:26,21.765,11.140,66.238,0.086,0.0,0.771,0.0,2162688.0,0.0,20.0,2217758720.0,420012032.0,4689047552.0,26292256768.0,3728351.0,1263656.0
13-04 02:36:27,25.635,13.706,60.237,0.0,0.0,0.423,0.0,2142208.0,0.0,19.0,2214965248.0,420016128.0,4710326272.0,26273767424.0,5039227.0,1263162.0
13-04 02:36:28,26.039,13.910,59.288,0.0,0.0,0.763,0.0,2162688.0,0.0,22.0,2217570304.0,420016128.0,4730626048.0,26250862592.0,3319433.0,1230115.0
13-04 02:36:29,24.222,13.457,61.564,0.252,0.0,0.505,0.0,4341760.0,0.0,42.0,2219368448.0,420016128.0,4750159872.0,26229530624.0,3571273.0,1359482.0
13-04 02:36:30,21.859,10.499,67.212,0.0,0.0,0.430,0.0,2187264.0,0.0,21.0,2220388352.0,420020224.0,4766658560.0,26212007936.0,3737308.0,1248929.0
13-04 02:36:31,26.098,13.007,60.051,0.084,0.0,0.760,0.0,2158592.0,0.0,19.0,2219819008.0,420020224.0,4786941952.0,26192293888.0,4993422.0,1249099.0
13-04 02:36:32,25.064,13.981,60.358,0.0,0.0,0.597,4096.0,2158592.0,1.0,19.0,2220441600.0,420024320.0,4807868416.0,26170740736.0,3358204.0,1247329.0
13-04 02:36:33,24.492,12.542,62.373,0.085,0.0,0.508,0.0,4325376.0,0.0,38.0,2221809664.0,420028416.0,4827955200.0,26149281792.0,3536962.0,1338215.0
13-04 02:36:34,22.184,10.748,66.380,0.172,0.0,0.516,0.0,2174976.0,0.0,21.0,2223816704.0,420028416.0,4844105728.0,26131124224.0,3653736.0,1257920.0
13-04 02:36:35,24.827,13.322,61.505,0.0,0.0,0.346,0.0,2166784.0,0.0,19.0,2223124480.0,420028416.0,4864610304.0,26111311872.0,5072397.0,1237904.0
13-04 02:36:36,26.466,12.500,60.517,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,2223542272.0,420028416.0,4884504576.0,26090999808.0,3360124.0,1246151.0
13-04 02:36:37,24.165,11.997,63.153,0.171,0.0,0.514,0.0,4321280.0,0.0,38.0,2224279552.0,420028416.0,4904591360.0,26070175744.0,3547868.0,1349612.0
13-04 02:36:38,21.129,12.062,66.382,0.0,0.0,0.428,0.0,2166784.0,0.0,19.0,2225152000.0,420032512.0,4921618432.0,26052272128.0,3745114.0,1258159.0
13-04 02:36:39,25.258,12.801,61.426,0.0,0.0,0.515,0.0,2183168.0,0.0,20.0,2223759360.0,420032512.0,4942536704.0,26032746496.0,4987486.0,1245189.0
13-04 02:36:40,25.970,11.720,61.383,0.169,0.0,0.759,0.0,4341760.0,0.0,40.0,2225553408.0,420036608.0,4963115008.0,26010370048.0,3219904.0,1026172.0
13-04 02:36:41,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2225831936.0,420036608.0,4964360192.0,26008846336.0,3214.0,3594.0
13-04 02:36:42,2.174,1.338,96.488,0.0,0.0,0.0,0.0,540672.0,0.0,18.0,2226114560.0,420036608.0,4965982208.0,26006941696.0,409367.0,21715.0
13-04 02:36:43,0.250,0.334,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2226114560.0,420036608.0,4965982208.0,26006941696.0,4166.0,5132.0
13-04 02:36:44,0.334,0.417,98.249,1.001,0.0,0.0,8192.0,48295936.0,2.0,90.0,2226110464.0,420048896.0,4965974016.0,26006941696.0,21979.0,24144.0
13-04 02:36:45,0.168,0.503,91.450,7.879,0.0,0.0,32768.0,269504512.0,8.0,512.0,2226118656.0,420077568.0,4966064128.0,26006814720.0,19828.0,20474.0
13-04 02:36:46,0.168,0.168,97.567,2.097,0.0,0.0,4096.0,141746176.0,1.0,266.0,2226225152.0,420085760.0,4966076416.0,26006687744.0,4703.0,5864.0
13-04 02:36:47,0.167,0.334,99.499,0.0,0.0,0.0,0.0,73728.0,0.0,2.0,2226352128.0,420085760.0,4966076416.0,26006560768.0,20794.0,20867.0
13-04 02:36:48,11.542,7.329,80.539,0.0,0.0,0.590,0.0,0.0,0.0,0.0,2227208192.0,420085760.0,4971962368.0,25999818752.0,3114142.0,1078803.0
13-04 02:36:49,31.548,15.391,52.381,0.085,0.0,0.595,0.0,2154496.0,0.0,19.0,2226102272.0,420085760.0,4995784704.0,25977102336.0,3569282.0,1469784.0
13-04 02:36:50,28.830,13.511,57.057,0.0,0.0,0.602,0.0,4329472.0,0.0,38.0,2226655232.0,420085760.0,5020246016.0,25952088064.0,3813217.0,1592504.0
13-04 02:36:51,28.645,14.065,56.690,0.086,0.0,0.515,0.0,2162688.0,0.0,19.0,2227703808.0,420089856.0,5040943104.0,25930338304.0,5565837.0,1454828.0
13-04 02:36:52,31.282,15.338,52.600,0.087,0.0,0.693,0.0,4333568.0,0.0,40.0,2228224000.0,420102144.0,5067292672.0,25903456256.0,3798928.0,1579729.0
13-04 02:36:53,30.353,13.242,55.890,0.0,0.0,0.516,0.0,2162688.0,0.0,20.0,2228867072.0,420102144.0,5089251328.0,25880854528.0,5595612.0,1477088.0
13-04 02:36:54,30.823,14.199,54.113,0.0,0.0,0.866,0.0,2154496.0,0.0,19.0,2228486144.0,420110336.0,5111209984.0,25859268608.0,3597861.0,1474781.0
13-04 02:36:55,30.997,14.527,53.547,0.169,0.0,0.760,0.0,4325376.0,0.0,38.0,2231382016.0,420110336.0,5132857344.0,25834725376.0,5761679.0,1559766.0
13-04 02:36:56,29.113,15.504,54.608,0.0,0.0,0.775,0.0,2195456.0,0.0,22.0,2231296000.0,420114432.0,5157027840.0,25810636800.0,3631003.0,1495899.0
13-04 02:36:57,29.756,14.485,54.712,0.175,0.0,0.873,0.0,4325376.0,0.0,39.0,2230603776.0,420114432.0,5182226432.0,25786130432.0,5689358.0,1518265.0
13-04 02:36:58,29.915,15.214,53.932,0.085,0.0,0.855,0.0,4100096.0,0.0,28.0,2232418304.0,420118528.0,5206056960.0,25760481280.0,3697233.0,1530125.0
13-04 02:36:59,31.583,15.146,52.410,0.172,0.0,0.688,0.0,19918848.0,0.0,74.0,2233253888.0,420122624.0,5228204032.0,25737494528.0,5641473.0,1486947.0
13-04 02:37:00,30.416,14.645,54.159,0.087,0.0,0.693,0.0,4325376.0,0.0,38.0,2234273792.0,420130816.0,5252313088.0,25712357376.0,3718219.0,1547839.0
13-04 02:37:01,30.543,13.268,55.565,0.0,0.0,0.623,0.0,2166784.0,0.0,20.0,2235056128.0,420130816.0,5275148288.0,25688739840.0,5649868.0,1496025.0
13-04 02:37:02,29.088,14.974,55.336,0.086,0.0,0.516,0.0,4308992.0,0.0,38.0,2235752448.0,420130816.0,5296291840.0,25666899968.0,3860590.0,1613049.0
13-04 02:37:03,29.082,15.306,55.017,0.0,0.0,0.595,0.0,2170880.0,0.0,20.0,2235596800.0,420130816.0,5321207808.0,25642139648.0,5522227.0,1427975.0
13-04 02:37:04,30.598,15.470,53.077,0.256,0.0,0.598,0.0,4354048.0,0.0,41.0,2235977728.0,420130816.0,5345460224.0,25617506304.0,3706183.0,1534020.0
13-04 02:37:05,30.900,15.365,52.971,0.0,0.0,0.764,0.0,2158592.0,0.0,19.0,2236325888.0,420139008.0,5368086528.0,25594523648.0,5695862.0,1522719.0
13-04 02:37:06,30.380,14.937,54.008,0.0,0.0,0.675,0.0,4325376.0,0.0,38.0,2238844928.0,420143104.0,5390135296.0,25569951744.0,4876035.0,1591501.0
13-04 02:37:07,29.203,14.298,55.806,0.087,0.0,0.607,0.0,2154496.0,0.0,19.0,2238590976.0,420143104.0,5413179392.0,25547161600.0,4467029.0,1430862.0
13-04 02:37:08,29.467,15.808,53.866,0.086,0.0,0.773,0.0,4341760.0,0.0,39.0,2239897600.0,420143104.0,5438283776.0,25520750592.0,3835175.0,1601831.0
13-04 02:37:09,30.272,15.051,53.912,0.085,0.0,0.680,0.0,2166784.0,0.0,19.0,2238840832.0,420143104.0,5461561344.0,25498529792.0,5509102.0,1422283.0
13-04 02:37:10,29.662,14.831,54.814,0.087,0.0,0.607,0.0,4329472.0,0.0,40.0,2240217088.0,420143104.0,5484945408.0,25473769472.0,4327885.0,1616270.0
13-04 02:37:11,29.559,13.656,56.007,0.086,0.0,0.691,0.0,2195456.0,0.0,21.0,2241236992.0,420143104.0,5504339968.0,25453355008.0,5074630.0,1437175.0
13-04 02:37:12,28.769,15.251,55.026,0.0,0.0,0.953,0.0,4325376.0,0.0,38.0,2240901120.0,420143104.0,5531115520.0,25426915328.0,3826583.0,1602793.0
13-04 02:37:13,31.008,14.643,53.488,0.172,0.0,0.689,0.0,11653120.0,0.0,46.0,2243158016.0,420151296.0,5550493696.0,25405272064.0,5548803.0,1447397.0
13-04 02:37:14,30.061,13.380,55.604,0.087,0.0,0.869,0.0,4222976.0,0.0,33.0,2243268608.0,420151296.0,5574631424.0,25381023744.0,3686869.0,1521724.0
13-04 02:37:15,32.340,15.234,51.830,0.0,0.0,0.596,0.0,2281472.0,0.0,26.0,2243772416.0,420151296.0,5599080448.0,25356070912.0,5682820.0,1521274.0
13-04 02:37:16,30.530,14.971,53.827,0.084,0.0,0.589,4096.0,4329472.0,1.0,40.0,2244640768.0,420159488.0,5621489664.0,25332785152.0,3815733.0,1582661.0
13-04 02:37:17,29.366,15.378,54.648,0.087,0.0,0.521,0.0,2154496.0,0.0,19.0,2244755456.0,420159488.0,5646184448.0,25307975680.0,5560897.0,1460360.0
13-04 02:37:18,28.929,14.853,55.527,0.0,0.0,0.691,0.0,4313088.0,0.0,38.0,2246201344.0,420159488.0,5667069952.0,25285644288.0,3822464.0,1583788.0
13-04 02:37:19,30.105,14.572,54.974,0.087,0.0,0.262,0.0,2195456.0,0.0,25.0,2246774784.0,420159488.0,5691879424.0,25260261376.0,5547338.0,1451442.0
13-04 02:37:20,31.352,13.867,54.005,0.172,0.0,0.603,0.0,4300800.0,0.0,39.0,2247643136.0,420159488.0,5715025920.0,25236246528.0,3837800.0,1605114.0
13-04 02:37:21,24.324,12.584,56.672,5.743,0.0,0.676,4096.0,183558144.0,1.0,363.0,2248826880.0,420167680.0,5731627008.0,25218453504.0,5484500.0,1415061.0
13-04 02:37:22,13.541,8.999,64.340,12.363,0.0,0.757,8192.0,271597568.0,2.0,510.0,2249322496.0,420179968.0,5740888064.0,25208684544.0,1911970.0,1395762.0
13-04 02:37:23,16.438,8.733,64.983,9.332,0.0,0.514,8192.0,235995136.0,2.0,426.0,2249314304.0,420188160.0,5755645952.0,25193926656.0,7102610.0,1462446.0
13-04 02:37:24,31.638,15.345,52.414,0.0,0.0,0.603,0.0,2154496.0,0.0,19.0,2258391040.0,420188160.0,5780328448.0,25160167424.0,3556008.0,1454581.0
13-04 02:37:25,31.638,15.517,52.241,0.086,0.0,0.517,0.0,4304896.0,0.0,38.0,2261680128.0,420188160.0,5802070016.0,25135136768.0,5789148.0,1570523.0
13-04 02:37:26,31.443,16.151,51.804,0.086,0.0,0.515,0.0,4308992.0,0.0,40.0,2261188608.0,420188160.0,5830656000.0,25107042304.0,3784721.0,1572380.0
13-04 02:37:27,31.043,16.0,51.913,0.0,0.0,1.043,0.0,2150400.0,0.0,19.0,2260676608.0,420188160.0,5854289920.0,25083920384.0,5584409.0,1465422.0
13-04 02:37:28,32.483,15.391,51.361,0.085,0.0,0.680,0.0,4325376.0,0.0,40.0,2262155264.0,420192256.0,5880258560.0,25056468992.0,3713705.0,1535226.0
13-04 02:37:29,31.642,15.649,51.935,0.086,0.0,0.688,0.0,4300800.0,0.0,38.0,2262290432.0,420192256.0,5904936960.0,25031655424.0,5847720.0,1604807.0
13-04 02:37:30,31.434,15.889,51.727,0.086,0.0,0.864,0.0,2154496.0,0.0,19.0,2262540288.0,420196352.0,5929058304.0,25007280128.0,3548661.0,1449607.0
13-04 02:37:31,32.021,15.582,51.627,0.0,0.0,0.771,0.0,4313088.0,0.0,38.0,2263728128.0,420204544.0,5954166784.0,24980975616.0,5736253.0,1540957.0
13-04 02:37:32,31.153,16.265,51.807,0.086,0.0,0.688,0.0,4304896.0,0.0,38.0,2264608768.0,420208640.0,5978947584.0,24955310080.0,3806907.0,1586349.0
13-04 02:37:33,32.100,16.093,51.205,0.0,0.0,0.602,0.0,2150400.0,0.0,21.0,2265264128.0,420212736.0,6002401280.0,24931196928.0,5611156.0,1480440.0
13-04 02:37:34,32.037,16.145,51.141,0.085,0.0,0.592,0.0,4354048.0,0.0,42.0,2265407488.0,420216832.0,6028632064.0,24904818688.0,3663913.0,1509506.0
13-04 02:37:35,32.219,15.081,52.185,0.086,0.0,0.428,0.0,4313088.0,0.0,38.0,2267136000.0,420216832.0,6052864000.0,24878858240.0,5872630.0,1618041.0
13-04 02:37:36,33.763,14.863,50.773,0.0,0.0,0.601,0.0,2154496.0,0.0,19.0,2267475968.0,420216832.0,6075310080.0,24856072192.0,3498741.0,1427699.0
13-04 02:37:37,32.034,16.356,50.847,0.0,0.0,0.763,0.0,4308992.0,0.0,38.0,2268323840.0,420229120.0,6103085056.0,24827437056.0,5832610.0,1597176.0
13-04 02:37:38,32.423,15.529,51.280,0.085,0.0,0.683,0.0,4313088.0,0.0,38.0,2269192192.0,420229120.0,6126551040.0,24803102720.0,3788844.0,1579202.0
13-04 02:37:39,33.133,14.506,51.330,0.172,0.0,0.858,0.0,2179072.0,0.0,22.0,2270240768.0,420233216.0,6151602176.0,24776998912.0,5660610.0,1504905.0
13-04 02:37:40,32.493,14.770,52.215,0.174,0.0,0.348,0.0,4313088.0,0.0,38.0,2271096832.0,420241408.0,6176808960.0,24750927872.0,3663361.0,1512748.0
13-04 02:37:41,31.510,15.365,52.604,0.0,0.0,0.521,0.0,4308992.0,0.0,38.0,2271563776.0,420241408.0,6202232832.0,24725037056.0,5816832.0,1590678.0
13-04 02:37:42,31.610,16.186,51.271,0.085,0.0,0.847,0.0,2162688.0,0.0,20.0,2272260096.0,420241408.0,6225518592.0,24701054976.0,3629886.0,1494712.0
13-04 02:37:43,31.414,14.485,53.403,0.087,0.0,0.611,0.0,4386816.0,0.0,43.0,2273546240.0,420241408.0,6250311680.0,24674975744.0,5682272.0,1515712.0
13-04 02:37:44,29.170,15.056,54.748,0.086,0.0,0.941,0.0,4308992.0,0.0,39.0,2274189312.0,420241408.0,6272208896.0,24652435456.0,3826369.0,1592209.0
13-04 02:37:45,29.515,13.921,55.771,0.088,0.0,0.705,0.0,2166784.0,0.0,21.0,2273701888.0,420241408.0,6297980928.0,24627150848.0,5583757.0,1484987.0
13-04 02:37:46,32.491,14.286,52.091,0.348,0.0,0.784,4096.0,25337856.0,1.0,91.0,2276433920.0,420253696.0,6321311744.0,24601075712.0,3692556.0,1524263.0
13-04 02:37:47,31.029,15.008,53.626,0.0,0.0,0.337,0.0,2154496.0,0.0,19.0,2275651584.0,420253696.0,6344290304.0,24578879488.0,5658907.0,1502345.0
13-04 02:37:48,29.907,15.123,54.121,0.085,0.0,0.765,0.0,4263936.0,0.0,36.0,2276573184.0,420253696.0,6368288768.0,24553959424.0,3692140.0,1523712.0
13-04 02:37:49,30.223,14.983,54.024,0.086,0.0,0.685,0.0,2207744.0,0.0,22.0,2277978112.0,420253696.0,6388424704.0,24532418560.0,5659331.0,1502187.0
13-04 02:37:50,29.611,16.244,53.384,0.085,0.0,0.677,0.0,4259840.0,0.0,35.0,2278232064.0,420265984.0,6415048704.0,24505528320.0,3713623.0,1531082.0
13-04 02:37:51,29.620,15.371,54.231,0.086,0.0,0.691,0.0,2220032.0,0.0,24.0,2277646336.0,420274176.0,6438006784.0,24483147776.0,5703213.0,1527650.0
13-04 02:37:52,29.853,15.444,54.098,0.0,0.0,0.604,0.0,4313088.0,0.0,38.0,2279501824.0,420274176.0,6461198336.0,24458100736.0,3801215.0,1575366.0
13-04 02:37:53,30.316,14.774,52.605,1.879,0.0,0.427,8192.0,101818368.0,2.0,204.0,2281074688.0,420282368.0,6482157568.0,24435560448.0,5507188.0,1428007.0
13-04 02:37:54,16.767,10.834,61.221,10.404,0.0,0.774,4096.0,267403264.0,1.0,498.0,2281582592.0,420290560.0,6495625216.0,24421576704.0,3589945.0,1478709.0
13-04 02:37:55,14.261,8.591,65.722,10.739,0.0,0.687,8192.0,273813504.0,2.0,506.0,2282143744.0,420294656.0,6505918464.0,24410718208.0,1912799.0,1395806.0
13-04 02:37:56,29.888,15.159,53.488,0.517,0.0,0.947,0.0,23564288.0,0.0,68.0,2285735936.0,420298752.0,6529622016.0,24383418368.0,7204672.0,1513291.0
13-04 02:37:57,32.790,15.107,50.987,0.172,0.0,0.944,0.0,4321280.0,0.0,40.0,2284298240.0,420302848.0,6558031872.0,24356442112.0,5844166.0,1601997.0
13-04 02:37:58,31.615,16.753,50.945,0.0,0.0,0.687,0.0,2158592.0,0.0,19.0,2286731264.0,420302848.0,6581403648.0,24330637312.0,3554682.0,1446275.0
13-04 02:37:59,32.106,15.497,51.541,0.086,0.0,0.771,0.0,4308992.0,0.0,38.0,2286428160.0,420302848.0,6606925824.0,24305418240.0,5703826.0,1529609.0
13-04 02:38:00,33.561,15.115,50.640,0.085,0.0,0.598,0.0,4300800.0,0.0,38.0,2288115712.0,420306944.0,6632710144.0,24277942272.0,3837816.0,1602048.0
13-04 02:38:01,30.957,15.739,52.522,0.0,0.0,0.783,0.0,2166784.0,0.0,19.0,2289225728.0,420323328.0,6655774720.0,24253751296.0,5600727.0,1473605.0
13-04 02:38:02,32.158,15.735,51.763,0.086,0.0,0.258,0.0,4313088.0,0.0,38.0,2288082944.0,420323328.0,6680981504.0,24229687296.0,3729469.0,1549130.0
13-04 02:38:03,31.941,14.360,52.654,0.087,0.0,0.957,0.0,4321280.0,0.0,40.0,2288566272.0,420323328.0,6707216384.0,24202969088.0,5807747.0,1583537.0
13-04 02:38:04,32.704,15.279,51.416,0.086,0.0,0.515,0.0,2154496.0,0.0,19.0,2290995200.0,420323328.0,6730018816.0,24177737728.0,3540594.0,1442964.0
13-04 02:38:05,32.264,16.385,50.760,0.084,0.0,0.507,0.0,4317184.0,0.0,38.0,2291597312.0,420327424.0,6755610624.0,24151539712.0,5794261.0,1577921.0
13-04 02:38:06,31.754,14.386,53.158,0.0,0.0,0.702,4096.0,4345856.0,1.0,41.0,2291458048.0,420343808.0,6781140992.0,24126132224.0,3777873.0,1573085.0
13-04 02:38:07,33.016,15.471,50.821,0.0,0.0,0.691,0.0,2154496.0,0.0,19.0,2292502528.0,420343808.0,6805254144.0,24100974592.0,5572066.0,1456353.0
13-04 02:38:08,32.280,15.457,51.665,0.085,0.0,0.512,0.0,4317184.0,0.0,39.0,2294321152.0,420343808.0,6829387776.0,24075022336.0,3738115.0,1550830.0
13-04 02:38:09,32.694,14.473,52.049,0.087,0.0,0.697,0.0,4333568.0,0.0,42.0,2294026240.0,420343808.0,6855852032.0,24048852992.0,5798972.0,1578415.0
13-04 02:38:10,32.231,15.606,51.569,0.085,0.0,0.509,0.0,2158592.0,0.0,19.0,2295177216.0,420347904.0,6878941184.0,24024608768.0,3515718.0,1432261.0
13-04 02:38:11,31.507,15.753,51.798,0.0,0.0,0.942,0.0,4313088.0,0.0,38.0,2297483264.0,420347904.0,6900953088.0,24000290816.0,5835917.0,1599169.0
13-04 02:38:12,27.959,16.381,54.889,0.0,0.0,0.772,0.0,2154496.0,0.0,19.0,2297016320.0,420352000.0,6926336000.0,23975370752.0,3693822.0,1529983.0
13-04 02:38:13,28.734,13.275,57.205,0.087,0.0,0.699,0.0,4317184.0,0.0,38.0,2297057280.0,420352000.0,6949834752.0,23951831040.0,5643132.0,1491776.0
13-04 02:38:14,30.546,15.102,53.498,0.171,0.0,0.683,0.0,2179072.0,0.0,22.0,2298507264.0,420352000.0,6971686912.0,23928528896.0,3589959.0,1468526.0
13-04 02:38:15,30.567,16.173,52.498,0.085,0.0,0.677,0.0,4333568.0,0.0,39.0,2300444672.0,420356096.0,6994063360.0,23904210944.0,5871805.0,1622418.0
13-04 02:38:16,32.407,14.770,52.302,0.087,0.0,0.434,0.0,4349952.0,0.0,40.0,2299113472.0,420368384.0,7021539328.0,23878053888.0,3783624.0,1565682.0
13-04 02:38:17,29.915,15.385,53.932,0.0,0.0,0.769,0.0,2154496.0,0.0,19.0,2301571072.0,420368384.0,7041290240.0,23855845376.0,5547872.0,1449097.0
13-04 02:38:18,30.435,13.565,55.391,0.087,0.0,0.522,0.0,4313088.0,0.0,38.0,2300260352.0,420368384.0,7070314496.0,23828131840.0,3831247.0,1593465.0
13-04 02:38:19,30.397,14.421,54.404,0.086,0.0,0.691,0.0,5402624.0,0.0,28.0,2300776448.0,420368384.0,7090384896.0,23807545344.0,5454541.0,1393574.0
13-04 02:38:20,29.725,14.863,54.381,0.172,0.0,0.859,0.0,4288512.0,0.0,41.0,2303221760.0,420368384.0,7115116544.0,23780368384.0,3770465.0,1567205.0
13-04 02:38:21,28.130,13.894,57.290,0.172,0.0,0.515,0.0,13955072.0,0.0,55.0,2305077248.0,420376576.0,7130804224.0,23762817024.0,5716789.0,1528757.0
13-04 02:38:22,31.818,14.773,52.710,0.0,0.0,0.699,0.0,2150400.0,0.0,19.0,2305585152.0,420376576.0,7153475584.0,23739637760.0,3562222.0,1454411.0
13-04 02:38:23,31.687,14.651,53.066,0.0,0.0,0.596,0.0,4304896.0,0.0,39.0,2303627264.0,420376576.0,7180910592.0,23714160640.0,5790876.0,1569995.0
13-04 02:38:24,30.782,15.735,52.880,0.172,0.0,0.430,0.0,4251648.0,0.0,35.0,2305183744.0,420380672.0,7204777984.0,23688732672.0,3650614.0,1502237.0
13-04 02:38:25,29.665,13.586,55.374,0.860,0.0,0.516,4096.0,58466304.0,1.0,122.0,2306002944.0,420388864.0,7226093568.0,23666589696.0,5683866.0,1516602.0
13-04 02:38:26,18.471,11.426,59.622,9.794,0.0,0.687,4096.0,266350592.0,1.0,490.0,2306166784.0,420397056.0,7240462336.0,23652048896.0,3555388.0,1457962.0
13-04 02:38:27,12.511,8.936,66.213,11.660,0.0,0.681,8192.0,272719872.0,2.0,507.0,2306048000.0,420405248.0,7251054592.0,23641567232.0,1910334.0,1394546.0
13-04 02:38:28,28.923,14.843,54.283,1.357,0.0,0.594,0.0,61607936.0,0.0,135.0,2306576384.0,420405248.0,7275655168.0,23616438272.0,7246521.0,1535662.0
13-04 02:38:29,31.937,15.009,52.356,0.087,0.0,0.611,0.0,4194304.0,0.0,35.0,2307674112.0,420409344.0,7298732032.0,23592259584.0,5696013.0,1522330.0
13-04 02:38:30,31.391,15.913,52.174,0.0,0.0,0.522,0.0,2269184.0,0.0,25.0,2308132864.0,420409344.0,7324966912.0,23565565952.0,3638666.0,1499641.0
13-04 02:38:31,31.004,15.546,52.576,0.0,0.0,0.873,0.0,4341760.0,0.0,42.0,2309148672.0,420409344.0,7349755904.0,23539761152.0,5785146.0,1570805.0
13-04 02:38:32,31.475,16.038,51.372,0.257,0.0,0.858,0.0,4313088.0,0.0,41.0,2310123520.0,420413440.0,7375544320.0,23512993792.0,3817973.0,1594679.0
13-04 02:38:33,32.463,15.144,51.610,0.0,0.0,0.783,0.0,2150400.0,0.0,19.0,2310680576.0,420417536.0,7398735872.0,23489241088.0,5534254.0,1437898.0
13-04 02:38:34,33.049,15.503,50.596,0.085,0.0,0.767,0.0,7790592.0,0.0,48.0,2312175616.0,420417536.0,7424139264.0,23462342656.0,3789009.0,1579934.0
13-04 02:38:35,33.707,16.034,49.310,0.345,0.0,0.603,0.0,25292800.0,0.0,81.0,2312114176.0,420425728.0,7449542656.0,23436992512.0,5838165.0,1600510.0
13-04 02:38:36,32.261,14.783,52.522,0.0,0.0,0.435,0.0,2138112.0,0.0,19.0,2313723904.0,420425728.0,7472185344.0,23412740096.0,3491134.0,1419431.0
13-04 02:38:37,32.530,15.232,50.947,0.086,0.0,1.205,0.0,4313088.0,0.0,38.0,2314735616.0,420429824.0,7497977856.0,23385931776.0,5817672.0,1589688.0
13-04 02:38:38,31.034,15.690,52.414,0.086,0.0,0.776,0.0,2187264.0,0.0,24.0,2314964992.0,420433920.0,7521382400.0,23362293760.0,3653794.0,1506551.0
13-04 02:38:39,33.419,14.910,51.071,0.0,0.0,0.600,4096.0,4288512.0,1.0,35.0,2317443072.0,420438016.0,7544320000.0,23336873984.0,5674682.0,1513294.0
13-04 02:38:40,31.148,16.221,51.769,0.086,0.0,0.777,0.0,4304896.0,0.0,38.0,2316587008.0,420442112.0,7572656128.0,23309389824.0,3781953.0,1575170.0
13-04 02:38:41,32.048,16.024,51.157,0.086,0.0,0.686,0.0,4308992.0,0.0,38.0,2317692928.0,420442112.0,7596797952.0,23284142080.0,5828969.0,1591377.0
13-04 02:38:42,32.330,15.821,51.247,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2318979072.0,420442112.0,7622836224.0,23256817664.0,3449430.0,1401868.0
13-04 02:38:43,31.128,14.758,53.520,0.085,0.0,0.509,0.0,4308992.0,0.0,38.0,2320068608.0,420442112.0,7646113792.0,23232450560.0,6100594.0,1593915.0
13-04 02:38:44,31.364,15.291,52.824,0.087,0.0,0.434,0.0,2170880.0,0.0,23.0,2320551936.0,420442112.0,7669866496.0,23208214528.0,3575724.0,1465961.0
13-04 02:38:45,30.480,13.799,54.934,0.0,0.0,0.786,0.0,4304896.0,0.0,38.0,2321747968.0,420446208.0,7694573568.0,23182307328.0,5760056.0,1562668.0
13-04 02:38:46,29.776,14.974,54.733,0.086,0.0,0.430,0.0,2150400.0,0.0,19.0,2321494016.0,420446208.0,7716507648.0,23160627200.0,3624509.0,1495650.0
13-04 02:38:47,30.957,14.087,54.348,0.0,0.0,0.609,0.0,4321280.0,0.0,39.0,2325139456.0,420450304.0,7737892864.0,23135592448.0,5817905.0,1591759.0
13-04 02:38:48,19.466,8.096,72.179,0.086,0.0,0.172,0.0,4317184.0,0.0,39.0,2324643840.0,420454400.0,7758413824.0,23115563008.0,2768629.0,576289.0
13-04 02:38:49,0.0,0.250,99.499,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2324381696.0,420454400.0,7758422016.0,23115816960.0,4292.0,5565.0
13-04 02:38:50,0.500,0.500,99.0,0.0,0.0,0.0,0.0,204800.0,0.0,19.0,2324398080.0,420454400.0,7758659584.0,23115563008.0,58511.0,7365.0
13-04 02:38:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324525056.0,420454400.0,7758659584.0,23115436032.0,3113.0,3296.0
13-04 02:38:52,0.250,0.417,99.333,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2324647936.0,420454400.0,7758663680.0,23115309056.0,3679.0,4145.0
13-04 02:38:53,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324647936.0,420454400.0,7758663680.0,23115309056.0,2240.0,1886.0
13-04 02:38:54,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2324783104.0,420454400.0,7758663680.0,23115173888.0,2480.0,2052.0
13-04 02:38:55,1.429,1.513,96.891,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,2324783104.0,420454400.0,7758663680.0,23115173888.0,145317.0,151168.0
13-04 02:38:56,22.185,12.701,64.522,0.0,0.0,0.593,0.0,0.0,0.0,0.0,2322714624.0,420454400.0,7774961664.0,23100944384.0,3378949.0,1420854.0
13-04 02:38:57,29.437,15.844,53.853,0.173,0.0,0.693,0.0,16281600.0,0.0,61.0,2323759104.0,420454400.0,7798759424.0,23076102144.0,6047042.0,1768297.0
13-04 02:38:58,23.621,12.241,55.517,7.931,0.0,0.690,8192.0,271581184.0,2.0,498.0,2325135360.0,420466688.0,7814475776.0,23058997248.0,3608562.0,1539669.0
13-04 02:38:59,17.918,10.580,60.922,9.898,0.0,0.683,12288.0,217563136.0,3.0,401.0,2323779584.0,420474880.0,7832604672.0,23042215936.0,5635974.0,1542991.0
13-04 02:39:00,32.048,16.281,51.071,0.086,0.0,0.514,0.0,2154496.0,0.0,19.0,2326638592.0,420474880.0,7855677440.0,23016284160.0,3640862.0,1548992.0
13-04 02:39:01,33.020,15.398,50.470,0.086,0.0,1.027,0.0,4341760.0,0.0,43.0,2326466560.0,420483072.0,7881318400.0,22990807040.0,5949452.0,1711804.0
13-04 02:39:02,31.935,15.925,51.113,0.086,0.0,0.942,0.0,4263936.0,0.0,37.0,2327609344.0,420483072.0,7907303424.0,22963679232.0,5827478.0,1647394.0
13-04 02:39:03,33.104,15.219,51.161,0.0,0.0,0.516,0.0,2215936.0,0.0,22.0,2328907776.0,420483072.0,7930494976.0,22939189248.0,3641840.0,1548745.0
13-04 02:39:04,32.164,16.424,50.385,0.086,0.0,0.941,0.0,4313088.0,0.0,42.0,2329726976.0,420491264.0,7953809408.0,22915047424.0,6075049.0,1779244.0
13-04 02:39:05,31.882,15.854,51.742,0.0,0.0,0.523,0.0,2162688.0,0.0,19.0,2331000832.0,420491264.0,7979397120.0,22888185856.0,5623638.0,1544503.0
13-04 02:39:06,33.018,15.047,51.075,0.086,0.0,0.774,0.0,4313088.0,0.0,38.0,2330824704.0,420503552.0,8004845568.0,22862901248.0,3913813.0,1683490.0
13-04 02:39:07,32.079,16.253,50.984,0.086,0.0,0.599,0.0,2166784.0,0.0,22.0,2331602944.0,420507648.0,8029073408.0,22837891072.0,5614964.0,1540039.0
13-04 02:39:08,32.258,16.469,50.849,0.085,0.0,0.340,0.0,4313088.0,0.0,38.0,2333356032.0,420507648.0,8051474432.0,22813736960.0,3989162.0,1738277.0
13-04 02:39:09,32.713,16.653,49.620,0.0,0.0,1.014,0.0,2174976.0,0.0,23.0,2332995584.0,420507648.0,8080646144.0,22784925696.0,5805741.0,1628085.0
13-04 02:39:10,32.403,16.159,50.677,0.085,0.0,0.677,0.0,4288512.0,0.0,35.0,2333384704.0,420511744.0,8104181760.0,22760996864.0,5752638.0,1612574.0
13-04 02:39:11,31.680,15.753,51.697,0.0,0.0,0.870,0.0,4313088.0,0.0,38.0,2334875648.0,420511744.0,8129634304.0,22734053376.0,3967672.0,1724750.0
13-04 02:39:12,32.300,15.590,51.335,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,2335633408.0,420524032.0,8153223168.0,22709694464.0,5567859.0,1505347.0
13-04 02:39:13,30.915,16.667,51.641,0.086,0.0,0.691,0.0,4317184.0,0.0,40.0,2336886784.0,420532224.0,8178827264.0,22682828800.0,3999614.0,1744496.0
13-04 02:39:14,31.217,16.435,52.0,0.087,0.0,0.261,0.0,2154496.0,0.0,19.0,2338193408.0,420532224.0,8202915840.0,22657433600.0,5610813.0,1534830.0
13-04 02:39:15,31.924,16.135,51.424,0.0,0.0,0.518,0.0,4304896.0,0.0,38.0,2338553856.0,420536320.0,8226938880.0,22633046016.0,6021293.0,1758398.0
13-04 02:39:16,31.757,16.723,50.591,0.084,0.0,0.845,0.0,2150400.0,0.0,19.0,2338275328.0,420536320.0,8251576320.0,22608687104.0,3659817.0,1559403.0
13-04 02:39:17,31.294,14.716,53.191,0.089,0.0,0.709,0.0,4308992.0,0.0,38.0,2339373056.0,420540416.0,8276934656.0,22582226944.0,5856470.0,1661282.0
13-04 02:39:18,31.098,16.463,51.655,0.087,0.0,0.697,4096.0,4075520.0,1.0,27.0,2339106816.0,420544512.0,8302817280.0,22556606464.0,5853749.0,1661850.0
13-04 02:39:19,32.476,15.510,51.157,0.171,0.0,0.686,0.0,2428928.0,0.0,35.0,2341830656.0,420544512.0,8325537792.0,22531162112.0,3767385.0,1617261.0
13-04 02:39:20,31.282,16.031,51.906,0.0,0.0,0.780,0.0,4308992.0,0.0,38.0,2340794368.0,420544512.0,8352501760.0,22505234432.0,6004952.0,1732590.0
13-04 02:39:21,31.414,15.794,52.094,0.0,0.0,0.698,0.0,2154496.0,0.0,19.0,2342596608.0,420544512.0,8374841344.0,22481092608.0,4431829.0,1529635.0
13-04 02:39:22,31.393,14.903,52.734,0.0,0.0,0.970,0.0,4300800.0,0.0,38.0,2343608320.0,420544512.0,8400744448.0,22454177792.0,5148739.0,1738082.0
13-04 02:39:23,32.522,15.304,51.391,0.087,0.0,0.696,0.0,2158592.0,0.0,19.0,2344890368.0,420544512.0,8423149568.0,22430490624.0,5598134.0,1523500.0
13-04 02:39:24,31.845,16.052,51.159,0.172,0.0,0.773,0.0,4378624.0,0.0,44.0,2344972288.0,420544512.0,8450506752.0,22403051520.0,3975777.0,1730119.0
13-04 02:39:25,32.289,15.318,51.523,0.0,0.0,0.870,0.0,2158592.0,0.0,20.0,2345992192.0,420544512.0,8474169344.0,22378369024.0,5632373.0,1544415.0
13-04 02:39:26,31.760,15.966,51.502,0.086,0.0,0.687,0.0,4304896.0,0.0,38.0,2347925504.0,420552704.0,8498257920.0,22352338944.0,5957065.0,1714263.0
13-04 02:39:27,31.461,16.595,51.167,0.0,0.0,0.778,0.0,3231744.0,0.0,23.0,2346160128.0,420556800.0,8525709312.0,22326648832.0,3833169.0,1651590.0
13-04 02:39:28,33.653,14.908,50.741,0.0,0.0,0.697,0.0,6709248.0,0.0,44.0,2348703744.0,420573184.0,8548302848.0,22301495296.0,5727339.0,1595204.0
13-04 02:39:29,31.138,16.938,48.674,2.481,0.0,0.770,8192.0,147984384.0,2.0,298.0,2350854144.0,420581376.0,8568094720.0,22279544832.0,5892658.0,1670594.0
13-04 02:39:30,13.601,10.094,64.756,10.864,0.0,0.684,4096.0,274743296.0,1.0,501.0,2350718976.0,420589568.0,8579907584.0,22267858944.0,1990380.0,1522651.0
13-04 02:39:31,14.177,10.357,64.516,10.357,0.0,0.594,8192.0,270594048.0,2.0,496.0,2352439296.0,420589568.0,8591147008.0,22254899200.0,1539777.0,1514863.0
13-04 02:39:32,31.168,15.013,52.853,0.263,0.0,0.702,0.0,12201984.0,0.0,49.0,2350956544.0,420593664.0,8615911424.0,22231613440.0,9385016.0,1625814.0
13-04 02:39:33,30.983,16.623,51.523,0.0,0.0,0.870,0.0,4079616.0,0.0,26.0,2350493696.0,420593664.0,8644534272.0,22203453440.0,5864239.0,1664569.0
13-04 02:39:34,32.231,16.624,50.212,0.085,0.0,0.848,0.0,2387968.0,0.0,31.0,2353438720.0,420593664.0,8667533312.0,22177509376.0,5764338.0,1607545.0
13-04 02:39:35,32.010,16.807,50.338,0.0,0.0,0.845,0.0,4313088.0,0.0,38.0,2353840128.0,420597760.0,8693342208.0,22151294976.0,3944088.0,1712204.0
13-04 02:39:36,33.333,15.292,50.773,0.086,0.0,0.515,0.0,2179072.0,0.0,21.0,2354421760.0,420601856.0,8716554240.0,22127497216.0,5548661.0,1499070.0
13-04 02:39:37,30.889,16.997,51.424,0.086,0.0,0.604,0.0,6610944.0,0.0,47.0,2357407744.0,420601856.0,8739536896.0,22101528576.0,5830447.0,1752477.0
13-04 02:39:38,33.419,15.167,50.643,0.171,0.0,0.600,0.0,13922304.0,0.0,49.0,2356359168.0,420601856.0,8763011072.0,22079102976.0,3765576.0,1511415.0
13-04 02:39:39,32.667,15.725,50.652,0.087,0.0,0.869,0.0,4329472.0,0.0,41.0,2357190656.0,420601856.0,8789688320.0,22051594240.0,6025372.0,1748279.0
13-04 02:39:40,30.789,16.565,51.951,0.0,0.0,0.694,4096.0,2154496.0,1.0,19.0,2356080640.0,420610048.0,8813330432.0,22029053952.0,3661981.0,1564442.0
13-04 02:39:41,31.966,16.410,50.769,0.0,0.0,0.855,0.0,4313088.0,0.0,38.0,2357960704.0,420610048.0,8838529024.0,22001975296.0,5951793.0,1710162.0
13-04 02:39:42,31.920,15.744,51.644,0.173,0.0,0.519,0.0,2170880.0,0.0,21.0,2358657024.0,420618240.0,8861728768.0,21978071040.0,5772047.0,1617272.0
13-04 02:39:43,33.472,16.277,49.499,0.0,0.0,0.751,0.0,4317184.0,0.0,38.0,2358677504.0,420618240.0,8887058432.0,21952720896.0,3814916.0,1643581.0
13-04 02:39:44,32.435,15.652,51.391,0.0,0.0,0.522,0.0,4308992.0,0.0,38.0,2359754752.0,420618240.0,8912326656.0,21926375424.0,5842520.0,1655646.0
13-04 02:39:45,31.810,16.207,51.207,0.0,0.0,0.776,0.0,2158592.0,0.0,19.0,2360614912.0,420618240.0,8935841792.0,21902000128.0,3706320.0,1586712.0
13-04 02:39:46,32.815,15.371,50.777,0.173,0.0,0.864,0.0,4313088.0,0.0,38.0,2360938496.0,420622336.0,8962830336.0,21874683904.0,6016706.0,1750173.0
13-04 02:39:47,31.321,15.486,52.406,0.0,0.0,0.787,0.0,2158592.0,0.0,19.0,2363822080.0,420626432.0,8982568960.0,21852057600.0,5570274.0,1515127.0
13-04 02:39:48,32.560,15.636,50.773,0.172,0.0,0.859,0.0,4358144.0,0.0,43.0,2365116416.0,420638720.0,9010589696.0,21822730240.0,4004963.0,1726675.0
13-04 02:39:49,33.477,14.840,50.906,0.0,0.0,0.777,0.0,2158592.0,0.0,20.0,2366615552.0,420638720.0,9033932800.0,21797888000.0,5638686.0,1558183.0
13-04 02:39:50,30.946,17.136,51.151,0.085,0.0,0.682,0.0,4317184.0,0.0,39.0,2367971328.0,420642816.0,9059291136.0,21771169792.0,5977868.0,1728816.0
13-04 02:39:51,32.174,15.913,51.391,0.0,0.0,0.522,0.0,2179072.0,0.0,20.0,2367717376.0,420642816.0,9083445248.0,21747269632.0,3679931.0,1571901.0
13-04 02:39:52,32.932,14.531,51.849,0.0,0.0,0.688,0.0,4329472.0,0.0,38.0,2367766528.0,420646912.0,9109323776.0,21721337856.0,5865095.0,1665028.0
13-04 02:39:53,31.135,15.040,53.298,0.0,0.0,0.528,0.0,2154496.0,0.0,19.0,2373214208.0,420646912.0,9133166592.0,21692047360.0,4526501.0,1651011.0
13-04 02:39:54,32.639,15.104,51.476,0.174,0.0,0.608,0.0,4333568.0,0.0,41.0,2375503872.0,420646912.0,9158496256.0,21664428032.0,5070223.0,1613287.0
13-04 02:39:55,32.003,15.351,51.865,0.0,0.0,0.781,0.0,4321280.0,0.0,39.0,2377707520.0,420646912.0,9180864512.0,21639856128.0,6048553.0,1767645.0
13-04 02:39:56,33.592,14.643,51.421,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2376298496.0,420651008.0,9207554048.0,21614571520.0,3621822.0,1541466.0
13-04 02:39:57,31.470,16.509,50.989,0.086,0.0,0.946,0.0,4304896.0,0.0,38.0,2377003008.0,420655104.0,9230548992.0,21590867968.0,5955255.0,1713509.0
13-04 02:39:58,31.634,15.466,52.373,0.0,0.0,0.527,0.0,2162688.0,0.0,19.0,2377990144.0,420655104.0,9256607744.0,21563822080.0,5626463.0,1540262.0
13-04 02:39:59,31.169,16.104,51.775,0.173,0.0,0.779,0.0,4337664.0,0.0,41.0,2379436032.0,420655104.0,9281142784.0,21537841152.0,3923239.0,1701099.0
13-04 02:40:00,33.476,14.384,51.370,0.0,0.0,0.771,0.0,2158592.0,0.0,19.0,2380541952.0,420655104.0,9305485312.0,21512392704.0,5606409.0,1524860.0
13-04 02:40:01,28.176,14.175,53.587,3.111,0.0,0.951,4096.0,65679360.0,1.0,134.0,2382622720.0,420659200.0,9325207552.0,21490585600.0,5974122.0,1730712.0
13-04 02:40:02,13.149,9.170,64.273,12.803,0.0,0.606,8192.0,271585280.0,2.0,493.0,2382528512.0,420667392.0,9335697408.0,21480181760.0,1957321.0,1494678.0
13-04 02:40:03,15.942,9.548,62.234,11.509,0.0,0.767,0.0,273678336.0,0.0,502.0,2382565376.0,420667392.0,9347375104.0,21468467200.0,1549125.0,1516684.0
13-04 02:40:04,28.991,13.805,55.134,1.467,0.0,0.604,0.0,63639552.0,0.0,150.0,2396946432.0,420667392.0,9371754496.0,21429706752.0,9495827.0,1690711.0
13-04 02:40:05,32.847,15.094,51.458,0.172,0.0,0.429,0.0,2170880.0,0.0,21.0,2398068736.0,420667392.0,9395077120.0,21405261824.0,5559122.0,1497887.0
13-04 02:40:06,30.703,17.496,50.858,0.172,0.0,0.772,0.0,4317184.0,0.0,38.0,2398986240.0,420667392.0,9421037568.0,21378383872.0,6030846.0,1742494.0
13-04 02:40:07,32.080,15.472,51.923,0.0,0.0,0.524,0.0,2174976.0,0.0,20.0,2400268288.0,420667392.0,9444671488.0,21353467904.0,3576498.0,1526048.0
13-04 02:40:08,31.406,15.876,51.769,0.0,0.0,0.949,0.0,4321280.0,0.0,40.0,2401103872.0,420667392.0,9469558784.0,21327745024.0,5979058.0,1724379.0
13-04 02:40:09,31.712,15.291,52.215,0.0,0.0,0.782,0.0,2166784.0,0.0,19.0,2400444416.0,420667392.0,9494020096.0,21303943168.0,3649929.0,1552822.0
13-04 02:40:10,32.061,16.624,50.466,0.0,0.0,0.848,0.0,4321280.0,0.0,38.0,2402877440.0,420671488.0,9516249088.0,21279277056.0,5944542.0,1712588.0
13-04 02:40:11,31.347,15.976,51.727,0.173,0.0,0.777,0.0,2174976.0,0.0,21.0,2401583104.0,420675584.0,9542512640.0,21254303744.0,5760792.0,1608599.0
13-04 02:40:12,31.712,15.639,52.129,0.0,0.0,0.521,0.0,4317184.0,0.0,38.0,2404077568.0,420675584.0,9567092736.0,21227229184.0,3811310.0,1642344.0
13-04 02:40:13,32.048,16.367,50.728,0.0,0.0,0.857,0.0,4341760.0,0.0,42.0,2403991552.0,420675584.0,9593257984.0,21201149952.0,5914621.0,1697806.0
13-04 02:40:14,32.650,16.154,50.598,0.085,0.0,0.513,0.0,2170880.0,0.0,23.0,2405285888.0,420675584.0,9616711680.0,21176401920.0,5696927.0,1573152.0
13-04 02:40:15,31.565,16.082,51.497,0.0,0.0,0.855,0.0,4304896.0,0.0,39.0,2405941248.0,420683776.0,9642221568.0,21150228480.0,4029295.0,1764318.0
13-04 02:40:16,31.688,16.190,51.169,0.087,0.0,0.866,0.0,2158592.0,0.0,19.0,2406072320.0,420683776.0,9666097152.0,21126221824.0,5581264.0,1514620.0
13-04 02:40:17,31.239,15.881,52.182,0.087,0.0,0.611,0.0,4329472.0,0.0,40.0,2407538688.0,420691968.0,9690759168.0,21100085248.0,3974015.0,1728127.0
13-04 02:40:18,32.681,16.681,49.957,0.085,0.0,0.596,0.0,2150400.0,0.0,19.0,2407440384.0,420691968.0,9715666944.0,21075275776.0,5595300.0,1522070.0
13-04 02:40:19,34.552,15.492,48.738,0.609,0.0,0.609,0.0,35725312.0,0.0,103.0,2413940736.0,420696064.0,9738981376.0,21045456896.0,6003994.0,1733385.0
13-04 02:40:20,32.530,15.577,51.119,0.0,0.0,0.775,0.0,2207744.0,0.0,19.0,2414071808.0,420704256.0,9763229696.0,21021069312.0,3592176.0,1521563.0
13-04 02:40:21,30.582,16.507,52.215,0.0,0.0,0.695,0.0,4304896.0,0.0,38.0,2415255552.0,420704256.0,9787650048.0,20995465216.0,5971191.0,1719307.0
13-04 02:40:22,34.356,15.431,49.616,0.085,0.0,0.512,0.0,2158592.0,0.0,19.0,2416525312.0,420704256.0,9811202048.0,20970643456.0,5721364.0,1598512.0
13-04 02:40:23,32.365,15.969,50.897,0.085,0.0,0.683,0.0,4341760.0,0.0,41.0,2416955392.0,420708352.0,9835057152.0,20946354176.0,3899388.0,1686832.0
13-04 02:40:24,30.676,16.638,51.646,0.087,0.0,0.953,0.0,4083712.0,0.0,27.0,2417455104.0,420708352.0,9862643712.0,20918267904.0,5843981.0,1654241.0
13-04 02:40:25,31.255,16.242,51.975,0.0,0.0,0.527,0.0,2379776.0,0.0,31.0,2419585024.0,420708352.0,9884442624.0,20894339072.0,5823570.0,1640561.0
13-04 02:40:26,30.936,16.551,51.906,0.0,0.0,0.607,0.0,4317184.0,0.0,38.0,2419130368.0,420708352.0,9912025088.0,20867211264.0,3928767.0,1697030.0
13-04 02:40:27,31.277,16.594,51.520,0.087,0.0,0.521,0.0,2158592.0,0.0,19.0,2420334592.0,420708352.0,9933844480.0,20844187648.0,5620966.0,1545743.0
13-04 02:40:28,31.272,15.941,52.003,0.087,0.0,0.697,0.0,4304896.0,0.0,38.0,2422145024.0,420708352.0,9960534016.0,20815687680.0,3958143.0,1718024.0
13-04 02:40:29,32.250,16.339,50.813,0.086,0.0,0.513,0.0,2174976.0,0.0,22.0,2422054912.0,420708352.0,9984561152.0,20791750656.0,5590249.0,1518166.0
13-04 02:40:30,31.040,16.853,51.247,0.0,0.0,0.860,0.0,4313088.0,0.0,38.0,2422566912.0,420708352.0,10010210304.0,20765589504.0,6029976.0,1751700.0
13-04 02:40:31,32.818,15.722,50.515,0.0,0.0,0.945,0.0,2154496.0,0.0,19.0,2423758848.0,420708352.0,10033524736.0,20741083136.0,3594880.0,1512516.0
13-04 02:40:32,33.049,15.713,50.555,0.0,0.0,0.683,0.0,4304896.0,0.0,38.0,2424397824.0,420708352.0,10059571200.0,20714397696.0,5975595.0,1734077.0
13-04 02:40:33,30.412,15.776,53.111,0.088,0.0,0.613,0.0,4083712.0,0.0,26.0,2425225216.0,420708352.0,10085261312.0,20687880192.0,5815381.0,1618533.0
13-04 02:40:34,14.384,10.017,63.784,10.788,0.0,1.027,8192.0,266121216.0,2.0,493.0,2427875328.0,420716544.0,10094321664.0,20676161536.0,2004760.0,1537979.0
13-04 02:40:35,12.585,10.119,65.051,11.650,0.0,0.595,8192.0,272785408.0,2.0,513.0,2427265024.0,420728832.0,10105720832.0,20665360384.0,1501639.0,1472193.0
13-04 02:40:36,24.764,12.554,58.126,3.869,0.0,0.688,4096.0,130560000.0,1.0,221.0,2427408384.0,420728832.0,10121949184.0,20648988672.0,9182610.0,1532589.0
13-04 02:40:37,31.483,16.392,51.431,0.087,0.0,0.607,0.0,4341760.0,0.0,39.0,2427801600.0,420728832.0,10150412288.0,20620132352.0,6005269.0,1726448.0
13-04 02:40:38,31.431,16.330,51.624,0.0,0.0,0.615,0.0,2154496.0,0.0,19.0,2428379136.0,420732928.0,10172342272.0,20597620736.0,5726944.0,1605567.0
13-04 02:40:39,31.552,15.517,51.897,0.086,0.0,0.948,0.0,4349952.0,0.0,41.0,2427559936.0,420732928.0,10198667264.0,20572114944.0,3804667.0,1595284.0
13-04 02:40:40,31.384,16.595,51.161,0.0,0.0,0.860,0.0,4255744.0,0.0,38.0,2428784640.0,420732928.0,10224918528.0,20544638976.0,5882372.0,1693803.0
13-04 02:40:41,33.846,14.872,50.598,0.085,0.0,0.598,0.0,2203648.0,0.0,22.0,2429440000.0,420732928.0,10247901184.0,20521000960.0,5740797.0,1595622.0
13-04 02:40:42,32.186,15.921,51.377,0.086,0.0,0.430,0.0,4337664.0,0.0,39.0,2430730240.0,420732928.0,10273988608.0,20493623296.0,3970617.0,1725520.0
13-04 02:40:43,32.458,15.573,51.356,0.0,0.0,0.612,0.0,2154496.0,0.0,19.0,2430894080.0,420732928.0,10296942592.0,20470505472.0,5601791.0,1526380.0
13-04 02:40:44,32.479,16.239,50.684,0.0,0.0,0.598,0.0,4308992.0,0.0,38.0,2431975424.0,420732928.0,10322505728.0,20443860992.0,3984687.0,1737061.0
13-04 02:40:45,31.168,15.452,52.502,0.176,0.0,0.702,0.0,5349376.0,0.0,29.0,2433241088.0,420732928.0,10344923136.0,20420177920.0,5591031.0,1522068.0
13-04 02:40:46,32.316,16.539,50.466,0.0,0.0,0.679,0.0,4362240.0,0.0,42.0,2433875968.0,420745216.0,10369929216.0,20394524672.0,6038074.0,1751772.0
13-04 02:40:47,30.850,16.039,52.498,0.088,0.0,0.526,0.0,2158592.0,0.0,20.0,2433613824.0,420745216.0,10394030080.0,20370685952.0,3570195.0,1518141.0
13-04 02:40:48,32.699,16.263,49.913,0.173,0.0,0.952,4096.0,20668416.0,1.0,82.0,2435567616.0,420753408.0,10416676864.0,20346077184.0,6030321.0,1754165.0
13-04 02:40:49,32.874,15.060,51.291,0.086,0.0,0.688,0.0,2162688.0,0.0,22.0,2437009408.0,420753408.0,10437754880.0,20323557376.0,3590733.0,1520835.0
13-04 02:40:50,32.121,15.411,51.688,0.087,0.0,0.693,0.0,4304896.0,0.0,39.0,2437304320.0,420753408.0,10465681408.0,20295335936.0,5973067.0,1726702.0
13-04 02:40:51,31.125,16.216,52.049,0.0,0.0,0.610,0.0,2162688.0,0.0,21.0,2438754304.0,420753408.0,10487980032.0,20271587328.0,5753216.0,1607370.0
13-04 02:40:52,31.212,15.519,52.659,0.087,0.0,0.523,0.0,4321280.0,0.0,40.0,2438111232.0,420765696.0,10515513344.0,20244684800.0,3845195.0,1663984.0
13-04 02:40:53,30.769,17.113,51.167,0.086,0.0,0.864,0.0,4079616.0,0.0,26.0,2438488064.0,420777984.0,10541203456.0,20218605568.0,5872926.0,1670494.0
13-04 02:40:54,31.641,17.090,50.677,0.0,0.0,0.592,0.0,2379776.0,0.0,31.0,2439884800.0,420777984.0,10563330048.0,20195082240.0,5756020.0,1605950.0
13-04 02:40:55,30.847,16.271,51.949,0.085,0.0,0.847,0.0,4300800.0,0.0,38.0,2440499200.0,420777984.0,10588667904.0,20169129984.0,3887006.0,1630604.0
13-04 02:40:56,32.959,11.130,55.738,0.086,0.0,0.086,0.0,6483968.0,0.0,58.0,2442059776.0,420777984.0,10612666368.0,20143570944.0,2477510.0,250338.0
13-04 02:40:57,32.502,11.952,55.374,0.172,0.0,0.0,0.0,6451200.0,0.0,57.0,2441285632.0,420786176.0,10642927616.0,20114075648.0,443859.0,237479.0
13-04 02:40:58,32.358,11.962,55.508,0.172,0.0,0.0,0.0,6500352.0,0.0,62.0,2442518528.0,420790272.0,10669367296.0,20086398976.0,493815.0,234630.0
13-04 02:40:59,32.192,13.271,54.452,0.086,0.0,0.0,0.0,6451200.0,0.0,58.0,2443018240.0,420790272.0,10696740864.0,20058525696.0,441254.0,234436.0
13-04 02:41:00,32.146,13.147,54.538,0.170,0.0,0.0,0.0,6455296.0,0.0,57.0,2444587008.0,420790272.0,10723917824.0,20029779968.0,441776.0,235634.0
13-04 02:41:01,32.350,11.622,55.941,0.087,0.0,0.0,0.0,9920512.0,0.0,67.0,2445586432.0,420798464.0,10750324736.0,20002365440.0,441974.0,235475.0
13-04 02:41:02,35.908,12.479,51.019,0.594,0.0,0.0,0.0,37998592.0,0.0,121.0,2446741504.0,420810752.0,10776158208.0,19975364608.0,442961.0,237544.0
13-04 02:41:03,11.148,5.113,83.738,0.0,0.0,0.0,4096.0,4485120.0,1.0,56.0,2447204352.0,420814848.0,10788261888.0,19962793984.0,297697.0,160406.0
13-04 02:41:04,0.0,0.335,99.498,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2447204352.0,420814848.0,10788261888.0,19962793984.0,2970.0,3369.0
13-04 02:41:05,0.168,0.084,99.665,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2447204352.0,420814848.0,10788261888.0,19962793984.0,3090.0,3411.0
13-04 02:41:06,0.168,0.335,93.965,5.532,0.0,0.0,4096.0,206036992.0,1.0,365.0,2447200256.0,420823040.0,10788265984.0,19962785792.0,4097.0,5188.0
13-04 02:41:07,0.168,0.503,91.527,7.802,0.0,0.0,12288.0,274866176.0,3.0,479.0,2447167488.0,420831232.0,10788290560.0,19962785792.0,3493.0,4402.0
13-04 02:41:08,1.337,1.838,96.825,0.0,0.0,0.0,0.0,95248384.0,0.0,133.0,2447286272.0,420831232.0,10788298752.0,19962658816.0,132961.0,137870.0
13-04 02:41:09,22.998,12.947,63.203,0.085,0.0,0.767,0.0,28672.0,0.0,3.0,2446413824.0,420831232.0,10805678080.0,19946151936.0,3437627.0,1498604.0
13-04 02:41:10,31.911,15.700,51.621,0.0,0.0,0.768,0.0,4317184.0,0.0,38.0,2447527936.0,420835328.0,10830958592.0,19919753216.0,6202059.0,1871853.0
13-04 02:41:11,31.076,16.319,51.910,0.087,0.0,0.608,0.0,2162688.0,0.0,20.0,2447192064.0,420835328.0,10854277120.0,19896770560.0,3630046.0,1598066.0
13-04 02:41:12,31.228,17.128,50.952,0.087,0.0,0.606,0.0,4308992.0,0.0,38.0,2447646720.0,420835328.0,10879172608.0,19871420416.0,6153650.0,1863121.0
13-04 02:41:13,32.496,15.165,51.386,0.0,0.0,0.953,0.0,2162688.0,0.0,20.0,2448576512.0,420835328.0,10903912448.0,19845750784.0,5724600.0,1630053.0
13-04 02:41:14,31.588,15.532,52.094,0.175,0.0,0.611,0.0,2150400.0,0.0,19.0,2449473536.0,420839424.0,10927161344.0,19821600768.0,4739135.0,1657974.0
13-04 02:41:15,32.474,16.151,50.687,0.086,0.0,0.601,0.0,4321280.0,0.0,40.0,2451009536.0,420847616.0,10952253440.0,19794964480.0,6741384.0,1879462.0
13-04 02:41:16,32.100,16.437,50.861,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2451292160.0,420847616.0,10976768000.0,19770167296.0,4108515.0,1606072.0
13-04 02:41:17,32.031,16.233,50.868,0.0,0.0,0.868,0.0,4304896.0,0.0,38.0,2453061632.0,420847616.0,10999746560.0,19745419264.0,6205592.0,1883428.0
13-04 02:41:18,32.261,15.478,51.478,0.087,0.0,0.696,0.0,2154496.0,0.0,20.0,2451763200.0,420847616.0,11026075648.0,19720388608.0,5688596.0,1631152.0
13-04 02:41:19,32.121,15.844,50.996,0.0,0.0,1.039,0.0,4308992.0,0.0,39.0,2453819392.0,420851712.0,11049205760.0,19695198208.0,4201669.0,1898277.0
13-04 02:41:20,32.250,16.082,51.240,0.0,0.0,0.428,0.0,2150400.0,0.0,19.0,2453073920.0,420851712.0,11075719168.0,19669430272.0,5667189.0,1607756.0
13-04 02:41:21,30.843,16.942,51.260,0.174,0.0,0.782,0.0,2162688.0,0.0,22.0,2454921216.0,420855808.0,11096244224.0,19647053824.0,5874659.0,1721842.0
13-04 02:41:22,31.983,15.948,51.207,0.086,0.0,0.776,0.0,4300800.0,0.0,38.0,2455801856.0,420855808.0,11123781632.0,19618635776.0,6120918.0,1848196.0
13-04 02:41:23,32.118,16.146,51.128,0.0,0.0,0.608,0.0,2154496.0,0.0,20.0,2455842816.0,420855808.0,11147481088.0,19594895360.0,3627654.0,1595223.0
13-04 02:41:24,31.201,16.595,51.426,0.086,0.0,0.691,0.0,4345856.0,0.0,44.0,2456838144.0,420855808.0,11173707776.0,19567673344.0,6218876.0,1901513.0
13-04 02:41:25,32.611,15.872,50.824,0.0,0.0,0.694,0.0,2146304.0,0.0,20.0,2458222592.0,420855808.0,11197284352.0,19542712320.0,5699938.0,1625800.0
13-04 02:41:26,31.670,16.781,50.258,0.172,0.0,1.119,0.0,4304896.0,0.0,38.0,2456051712.0,420855808.0,11223687168.0,19518480384.0,6198997.0,1884486.0
13-04 02:41:27,33.450,14.536,51.576,0.088,0.0,0.350,0.0,2166784.0,0.0,21.0,2456391680.0,420859904.0,11246301184.0,19495522304.0,3698277.0,1639435.0
13-04 02:41:28,31.261,17.185,51.036,0.0,0.0,0.518,0.0,3260416.0,0.0,25.0,2458062848.0,420859904.0,11272257536.0,19467894784.0,5908061.0,1728715.0
13-04 02:41:29,32.0,15.826,50.957,0.0,0.0,1.217,0.0,3219456.0,0.0,34.0,2459451392.0,420864000.0,11295330304.0,19443429376.0,5985094.0,1781500.0
13-04 02:41:30,31.034,17.586,50.862,0.0,0.0,0.517,0.0,2154496.0,0.0,19.0,2460405760.0,420864000.0,11319910400.0,19417894912.0,5744660.0,1652758.0
13-04 02:41:31,30.703,17.238,51.115,0.086,0.0,0.858,0.0,4304896.0,0.0,38.0,2461335552.0,420868096.0,11345612800.0,19391258624.0,4077692.0,1820500.0
13-04 02:41:32,31.924,16.307,51.251,0.0,0.0,0.518,0.0,2142208.0,0.0,19.0,2461659136.0,420880384.0,11367546880.0,19368988672.0,5658887.0,1601648.0
13-04 02:41:33,30.572,18.446,50.043,0.171,0.0,0.769,0.0,4317184.0,0.0,41.0,2462691328.0,420880384.0,11393900544.0,19341602816.0,6291592.0,1940133.0
13-04 02:41:34,31.794,15.331,51.829,0.0,0.0,1.045,0.0,2150400.0,0.0,19.0,2462740480.0,420884480.0,11418316800.0,19317133312.0,5708143.0,1629905.0
13-04 02:41:35,31.500,15.528,52.440,0.0,0.0,0.532,0.0,4300800.0,0.0,38.0,2463969280.0,420888576.0,11443499008.0,19290718208.0,4003586.0,1784618.0
13-04 02:41:36,32.775,14.449,51.894,0.0,0.0,0.881,0.0,2154496.0,0.0,19.0,2464079872.0,420888576.0,11467022336.0,19267084288.0,5801467.0,1682987.0
13-04 02:41:37,32.622,15.798,50.640,0.085,0.0,0.854,0.0,2146304.0,0.0,19.0,2464837632.0,420888576.0,11491966976.0,19241381888.0,5910830.0,1744074.0
13-04 02:41:38,33.134,15.713,50.470,0.085,0.0,0.598,0.0,4308992.0,0.0,38.0,2464673792.0,420888576.0,11517194240.0,19216318464.0,6080713.0,1828617.0
13-04 02:41:39,31.300,15.738,52.343,0.088,0.0,0.531,0.0,2166784.0,0.0,22.0,2466127872.0,420888576.0,11540451328.0,19191607296.0,3604970.0,1577159.0
13-04 02:41:40,31.716,15.858,51.473,0.087,0.0,0.867,0.0,4308992.0,0.0,38.0,2467463168.0,420888576.0,11565101056.0,19165622272.0,6271618.0,1932033.0
13-04 02:41:41,33.161,15.332,51.077,0.0,0.0,0.431,0.0,2150400.0,0.0,19.0,2468892672.0,420888576.0,11589214208.0,19140079616.0,5662178.0,1608366.0
13-04 02:41:42,31.878,15.546,51.528,0.087,0.0,0.961,4096.0,4304896.0,1.0,39.0,2469924864.0,420896768.0,11613970432.0,19114283008.0,6133142.0,1843347.0
13-04 02:41:43,25.779,13.927,51.730,7.872,0.0,0.692,12288.0,254025728.0,3.0,466.0,2470760448.0,420909056.0,11632283648.0,19095121920.0,3805069.0,1702206.0
13-04 02:41:44,14.445,10.662,61.737,12.554,0.0,0.602,4096.0,269545472.0,1.0,491.0,2470514688.0,420913152.0,11644375040.0,19083272192.0,4193985.0,1628910.0
13-04 02:41:45,16.538,11.054,62.382,9.254,0.0,0.771,4096.0,247627776.0,1.0,444.0,2473189376.0,420921344.0,11657281536.0,19067682816.0,5942537.0,1718780.0
13-04 02:41:46,31.830,16.305,50.911,0.087,0.0,0.867,0.0,2146304.0,0.0,19.0,2471014400.0,420925440.0,11683926016.0,19043209216.0,7143501.0,1646128.0
13-04 02:41:47,32.155,16.034,51.121,0.086,0.0,0.603,0.0,4251648.0,0.0,35.0,2471878656.0,420925440.0,11709902848.0,19016368128.0,3911414.0,1717029.0
13-04 02:41:48,32.411,16.335,50.648,0.0,0.0,0.605,0.0,2199552.0,0.0,22.0,2471981056.0,420925440.0,11733450752.0,18992717824.0,5924285.0,1756722.0
13-04 02:41:49,32.391,15.853,50.900,0.0,0.0,0.857,0.0,2158592.0,0.0,19.0,2472816640.0,420937728.0,11755585536.0,18969735168.0,5765174.0,1669227.0
13-04 02:41:50,31.467,17.218,50.466,0.170,0.0,0.679,0.0,4341760.0,0.0,43.0,2473013248.0,420945920.0,11782098944.0,18943016960.0,6226259.0,1910305.0
13-04 02:41:51,31.865,16.235,51.382,0.0,0.0,0.518,0.0,2166784.0,0.0,20.0,2473472000.0,420945920.0,11805782016.0,18918875136.0,3617497.0,1588802.0
13-04 02:41:52,31.272,17.073,50.697,0.0,0.0,0.958,0.0,4296704.0,0.0,39.0,2474561536.0,420958208.0,11831631872.0,18891923456.0,6217661.0,1901630.0
13-04 02:41:53,32.100,16.093,51.205,0.086,0.0,0.516,0.0,2150400.0,0.0,19.0,2475089920.0,420958208.0,11854696448.0,18868330496.0,5664914.0,1609237.0
13-04 02:41:54,31.534,16.795,50.728,0.0,0.0,0.943,0.0,4190208.0,0.0,32.0,2476302336.0,420958208.0,11879288832.0,18842525696.0,6051150.0,1812293.0
13-04 02:41:55,32.930,15.730,50.562,0.086,0.0,0.691,0.0,2265088.0,0.0,25.0,2476781568.0,420958208.0,11904524288.0,18816811008.0,3881369.0,1742475.0
13-04 02:41:56,32.854,16.681,49.704,0.085,0.0,0.677,0.0,4083712.0,0.0,28.0,2477789184.0,420962304.0,11929972736.0,18790350848.0,5819935.0,1689241.0
13-04 02:41:57,31.486,16.183,51.275,0.264,0.0,0.792,0.0,8110080.0,0.0,45.0,2481582080.0,420966400.0,11954208768.0,18762317824.0,6092215.0,1831691.0
13-04 02:41:58,37.360,15.272,45.902,0.690,0.0,0.777,4096.0,53477376.0,1.0,129.0,2483740672.0,420974592.0,11974725632.0,18739634176.0,3653306.0,1612608.0
13-04 02:41:59,32.442,16.480,50.388,0.0,0.0,0.690,0.0,4374528.0,0.0,41.0,2484424704.0,420978688.0,11999813632.0,18713858048.0,6223922.0,1902061.0
13-04 02:42:00,33.162,15.641,50.684,0.0,0.0,0.513,0.0,2179072.0,0.0,21.0,2484858880.0,420986880.0,12023750656.0,18689478656.0,5744608.0,1647707.0
13-04 02:42:01,32.702,16.265,50.344,0.172,0.0,0.516,0.0,4182016.0,0.0,32.0,2486079488.0,420986880.0,12049240064.0,18662768640.0,5973835.0,1770645.0
13-04 02:42:02,32.343,17.233,49.915,0.0,0.0,0.509,0.0,2285568.0,0.0,28.0,2486730752.0,420995072.0,12072751104.0,18638598144.0,5932535.0,1760354.0
13-04 02:42:03,32.121,15.758,51.342,0.087,0.0,0.693,0.0,4079616.0,0.0,26.0,2487619584.0,421007360.0,12099620864.0,18610827264.0,3756216.0,1664563.0
13-04 02:42:04,31.845,17.253,50.386,0.0,0.0,0.515,0.0,2387968.0,0.0,31.0,2488041472.0,421007360.0,12122103808.0,18587922432.0,6089273.0,1832687.0
13-04 02:42:05,32.874,15.835,50.516,0.0,0.0,0.775,0.0,2150400.0,0.0,19.0,2488975360.0,421007360.0,12145987584.0,18563104768.0,5716329.0,1635849.0
13-04 02:42:06,31.807,16.455,50.721,0.085,0.0,0.933,0.0,4308992.0,0.0,38.0,2489720832.0,421007360.0,12169728000.0,18538618880.0,6181476.0,1887590.0
13-04 02:42:07,33.621,14.741,50.776,0.0,0.0,0.862,0.0,2150400.0,0.0,19.0,2491023360.0,421007360.0,12194615296.0,18512429056.0,3629065.0,1576318.0
13-04 02:42:08,30.156,17.764,51.300,0.173,0.0,0.607,0.0,4276224.0,0.0,37.0,2490871808.0,421015552.0,12221091840.0,18486095872.0,6112769.0,1854649.0
13-04 02:42:09,32.896,14.786,51.444,0.0,0.0,0.875,0.0,2191360.0,0.0,22.0,2491637760.0,421015552.0,12244766720.0,18461655040.0,5853796.0,1708823.0
13-04 02:42:10,31.055,17.215,51.384,0.0,0.0,0.346,0.0,2158592.0,0.0,19.0,2492887040.0,421015552.0,12267360256.0,18437812224.0,5810901.0,1684507.0
13-04 02:42:11,31.794,16.115,51.220,0.087,0.0,0.784,0.0,4304896.0,0.0,38.0,2493734912.0,421019648.0,12292669440.0,18411651072.0,4126412.0,1862259.0
13-04 02:42:12,32.017,16.395,51.073,0.0,0.0,0.515,4096.0,2162688.0,1.0,19.0,2495582208.0,421023744.0,12313755648.0,18388713472.0,5640112.0,1594785.0
13-04 02:42:13,32.330,16.853,50.215,0.086,0.0,0.516,0.0,4304896.0,0.0,38.0,2495401984.0,421023744.0,12342304768.0,18360344576.0,6215790.0,1886648.0
13-04 02:42:14,31.782,15.803,51.712,0.088,0.0,0.615,0.0,2166784.0,0.0,22.0,2496061440.0,421027840.0,12366131200.0,18335854592.0,5723794.0,1651717.0
13-04 02:42:15,30.130,16.364,50.649,1.905,0.0,0.952,4096.0,99512320.0,1.0,199.0,2497429504.0,421031936.0,12387520512.0,18313093120.0,5078924.0,1816729.0
13-04 02:42:16,14.224,10.948,62.155,11.810,0.0,0.862,4096.0,272769024.0,1.0,494.0,2497978368.0,421036032.0,12399538176.0,18300522496.0,3189611.0,1654439.0
13-04 02:42:17,13.858,10.864,63.302,11.035,0.0,0.941,12288.0,269647872.0,3.0,501.0,2498277376.0,421048320.0,12412592128.0,18287157248.0,1618115.0,1601355.0
13-04 02:42:18,30.880,15.651,51.692,0.846,0.0,0.931,0.0,40325120.0,0.0,96.0,2498174976.0,421048320.0,12436082688.0,18263769088.0,9478586.0,1771721.0
13-04 02:42:19,30.823,16.462,51.926,0.088,0.0,0.701,0.0,2179072.0,0.0,22.0,2499141632.0,421048320.0,12462194688.0,18236690432.0,4002565.0,1634275.0
13-04 02:42:20,31.680,16.623,50.653,0.174,0.0,0.870,0.0,4304896.0,0.0,38.0,2500014080.0,421056512.0,12487536640.0,18210467840.0,5902673.0,1885819.0
13-04 02:42:21,32.236,15.425,51.646,0.0,0.0,0.693,0.0,2154496.0,0.0,19.0,2499547136.0,421056512.0,12511784960.0,18186686464.0,5651173.0,1598733.0
13-04 02:42:22,32.072,16.509,50.645,0.0,0.0,0.774,0.0,4304896.0,0.0,38.0,2500927488.0,421064704.0,12534599680.0,18162483200.0,6159976.0,1856021.0
13-04 02:42:23,32.511,14.978,51.894,0.0,0.0,0.617,0.0,2150400.0,0.0,19.0,2500096000.0,421064704.0,12561293312.0,18136621056.0,5692128.0,1624096.0
13-04 02:42:24,32.152,15.990,51.080,0.086,0.0,0.691,0.0,4079616.0,0.0,26.0,2501668864.0,421064704.0,12585050112.0,18111291392.0,5882964.0,1724556.0
13-04 02:42:25,31.942,16.014,50.767,0.170,0.0,1.107,0.0,2387968.0,0.0,33.0,2502569984.0,421068800.0,12609622016.0,18085814272.0,6133136.0,1854796.0
13-04 02:42:26,31.674,16.910,50.558,0.086,0.0,0.773,0.0,2166784.0,0.0,20.0,2502918144.0,421072896.0,12633104384.0,18061979648.0,5702504.0,1630104.0
13-04 02:42:27,33.653,14.996,50.392,0.087,0.0,0.872,0.0,4325376.0,0.0,41.0,2502885376.0,421076992.0,12659175424.0,18035937280.0,4178215.0,1880026.0
13-04 02:42:28,32.358,15.577,51.205,0.0,0.0,0.861,0.0,2179072.0,0.0,19.0,2504691712.0,421076992.0,12682649600.0,18010656768.0,5691594.0,1617949.0
13-04 02:42:29,33.362,15.705,49.830,0.085,0.0,1.019,0.0,4313088.0,0.0,39.0,2505535488.0,421076992.0,12706627584.0,17985835008.0,6190455.0,1898399.0
13-04 02:42:30,31.115,15.990,51.858,0.0,0.0,1.037,0.0,2150400.0,0.0,19.0,2506158080.0,421076992.0,12731850752.0,17959989248.0,3667843.0,1616305.0
13-04 02:42:31,31.401,16.436,51.384,0.0,0.0,0.779,0.0,4087808.0,0.0,28.0,2508447744.0,421081088.0,12755509248.0,17934036992.0,5858440.0,1713994.0
13-04 02:42:32,33.333,15.812,50.256,0.085,0.0,0.513,0.0,2387968.0,0.0,31.0,2508865536.0,421081088.0,12780630016.0,17908498432.0,6104153.0,1835633.0
13-04 02:42:33,32.196,15.048,51.794,0.0,0.0,0.962,0.0,2183168.0,0.0,21.0,2509512704.0,421081088.0,12802080768.0,17886400512.0,5669237.0,1612840.0
13-04 02:42:34,31.611,16.882,50.732,0.086,0.0,0.689,0.0,4313088.0,0.0,41.0,2509561856.0,421093376.0,12829974528.0,17858445312.0,6213772.0,1905553.0
13-04 02:42:35,32.007,15.031,52.255,0.0,0.0,0.707,0.0,2150400.0,0.0,19.0,2509316096.0,421093376.0,12854374400.0,17834291200.0,3683719.0,1623616.0
13-04 02:42:36,32.639,15.538,51.042,0.087,0.0,0.694,0.0,4313088.0,0.0,39.0,2511024128.0,421101568.0,12879753216.0,17807196160.0,6189903.0,1885788.0
13-04 02:42:37,32.286,15.445,51.658,0.087,0.0,0.524,0.0,2166784.0,0.0,21.0,2511413248.0,421105664.0,12903288832.0,17783267328.0,5682197.0,1613536.0
13-04 02:42:38,32.930,15.039,51.167,0.086,0.0,0.778,0.0,4083712.0,0.0,26.0,2512670720.0,421109760.0,12927471616.0,17757822976.0,5867548.0,1721899.0
13-04 02:42:39,32.956,14.560,51.613,0.0,0.0,0.872,0.0,2379776.0,0.0,31.0,2513096704.0,421109760.0,12952879104.0,17731989504.0,4019023.0,1802428.0
13-04 02:42:40,31.846,15.398,51.881,0.087,0.0,0.787,0.0,2150400.0,0.0,19.0,2514161664.0,421113856.0,12973723648.0,17710075904.0,5743676.0,1648311.0
13-04 02:42:41,32.407,15.899,50.999,0.0,0.0,0.695,0.0,4341760.0,0.0,41.0,2515795968.0,421122048.0,13001764864.0,17680392192.0,6180803.0,1885201.0
13-04 02:42:42,33.478,14.657,51.171,0.0,0.0,0.694,0.0,2150400.0,0.0,19.0,2516860928.0,421122048.0,13022003200.0,17659088896.0,3928072.0,1557212.0
13-04 02:42:43,32.090,16.045,50.824,0.087,0.0,0.954,0.0,4313088.0,0.0,41.0,2515673088.0,421122048.0,13050601472.0,17631678464.0,5958298.0,1961997.0
13-04 02:42:44,31.491,15.614,52.193,0.0,0.0,0.702,0.0,2154496.0,0.0,19.0,2516414464.0,421122048.0,13074145280.0,17607393280.0,5644969.0,1601987.0
13-04 02:42:45,32.414,15.862,51.121,0.086,0.0,0.517,0.0,4161536.0,0.0,29.0,2517061632.0,421126144.0,13099749376.0,17581137920.0,6033520.0,1811461.0
13-04 02:42:46,33.276,16.034,49.914,0.0,0.0,0.776,0.0,2297856.0,0.0,28.0,2520150016.0,421126144.0,13120856064.0,17556942848.0,5947792.0,1757148.0
13-04 02:42:47,33.162,15.470,50.427,0.0,0.0,0.940,0.0,2146304.0,0.0,19.0,2518257664.0,421134336.0,13147021312.0,17532661760.0,3692850.0,1628290.0
13-04 02:42:48,16.428,12.637,59.393,10.447,0.0,1.095,8192.0,260747264.0,2.0,471.0,2519977984.0,421142528.0,13158768640.0,17519185920.0,4486841.0,1788141.0
13-04 02:42:49,15.234,10.979,61.617,11.574,0.0,0.596,8192.0,272732160.0,2.0,507.0,2520641536.0,421150720.0,13170556928.0,17506725888.0,1643916.0,1611483.0
13-04 02:42:50,23.570,11.958,59.099,4.506,0.0,0.867,0.0,146903040.0,0.0,266.0,2519777280.0,421158912.0,13191086080.0,17487052800.0,11249865.0,1641929.0
13-04 02:42:51,31.611,16.796,50.904,0.086,0.0,0.603,0.0,7794688.0,0.0,48.0,2522320896.0,421167104.0,13215412224.0,17460174848.0,4159435.0,1875135.0
13-04 02:42:52,34.936,15.708,47.639,0.601,0.0,1.116,0.0,40624128.0,0.0,97.0,2521370624.0,421191680.0,13237993472.0,17438519296.0,5654225.0,1600181.0
13-04 02:42:53,32.174,15.739,51.304,0.0,0.0,0.783,0.0,2220032.0,0.0,19.0,2523611136.0,421191680.0,13261668352.0,17412603904.0,5735863.0,1643613.0
13-04 02:42:54,31.469,15.997,51.661,0.087,0.0,0.787,0.0,4325376.0,0.0,41.0,2523222016.0,421203968.0,13287481344.0,17387167744.0,6270438.0,1914124.0
13-04 02:42:55,32.671,15.298,51.426,0.086,0.0,0.519,0.0,2154496.0,0.0,19.0,2523389952.0,421203968.0,13311168512.0,17363312640.0,3623277.0,1604254.0
13-04 02:42:56,32.152,14.880,51.904,0.0,0.0,1.063,0.0,4308992.0,0.0,38.0,2525147136.0,421208064.0,13334265856.0,17338454016.0,6215675.0,1894374.0
13-04 02:42:57,32.143,15.331,51.742,0.0,0.0,0.784,0.0,2150400.0,0.0,19.0,2523598848.0,421208064.0,13360541696.0,17313726464.0,5722057.0,1644448.0
13-04 02:42:58,31.543,16.795,50.810,0.085,0.0,0.767,0.0,4079616.0,0.0,26.0,2526380032.0,421208064.0,13385789440.0,17285697536.0,5897882.0,1729812.0
13-04 02:42:59,32.548,14.921,51.571,0.087,0.0,0.873,0.0,2375680.0,0.0,31.0,2527514624.0,421208064.0,13409406976.0,17260945408.0,3976097.0,1774302.0
13-04 02:43:00,31.779,16.580,50.777,0.086,0.0,0.777,0.0,2166784.0,0.0,21.0,2527043584.0,421208064.0,13432655872.0,17238167552.0,5720970.0,1641747.0
13-04 02:43:01,30.990,16.406,51.562,0.0,0.0,1.042,0.0,4300800.0,0.0,38.0,2528321536.0,421208064.0,13459193856.0,17210351616.0,6209622.0,1898610.0
13-04 02:43:02,32.146,16.285,50.636,0.085,0.0,0.848,0.0,2154496.0,0.0,19.0,2529574912.0,421212160.0,13481832448.0,17186455552.0,5653458.0,1593871.0
13-04 02:43:03,31.135,16.359,51.627,0.0,0.0,0.880,0.0,4300800.0,0.0,38.0,2530562048.0,421212160.0,13507481600.0,17159819264.0,4170845.0,1875927.0
13-04 02:43:04,32.580,14.857,51.694,0.0,0.0,0.869,0.0,2154496.0,0.0,19.0,2530721792.0,421216256.0,13531508736.0,17135628288.0,5711893.0,1634972.0
13-04 02:43:05,32.266,15.657,51.211,0.087,0.0,0.779,0.0,2195456.0,0.0,23.0,2531409920.0,421224448.0,13554786304.0,17111654400.0,5923649.0,1730133.0
13-04 02:43:06,32.906,16.239,50.171,0.085,0.0,0.598,0.0,4325376.0,0.0,39.0,2533142528.0,421228544.0,13580648448.0,17084055552.0,6018543.0,1807831.0
13-04 02:43:07,33.333,14.987,51.077,0.0,0.0,0.603,0.0,2154496.0,0.0,19.0,2532921344.0,421232640.0,13603913728.0,17061007360.0,3755939.0,1661597.0
13-04 02:43:08,32.037,17.075,50.211,0.085,0.0,0.592,0.0,4341760.0,0.0,41.0,2534166528.0,421236736.0,13629190144.0,17034481664.0,6072078.0,1773841.0
13-04 02:43:09,33.305,13.254,53.186,0.255,0.0,0.0,0.0,22544384.0,0.0,101.0,2535542784.0,421244928.0,13653708800.0,17008578560.0,2514997.0,266767.0
13-04 02:43:10,32.045,12.629,55.155,0.172,0.0,0.0,0.0,8785920.0,0.0,69.0,2535964672.0,421244928.0,13680267264.0,16981598208.0,443282.0,236687.0
13-04 02:43:11,33.135,13.084,53.356,0.425,0.0,0.0,0.0,25083904.0,0.0,99.0,2536665088.0,421249024.0,13706788864.0,16954372096.0,494196.0,234043.0
13-04 02:43:12,32.460,13.187,54.184,0.169,0.0,0.0,0.0,6451200.0,0.0,57.0,2536583168.0,421249024.0,13734076416.0,16927166464.0,458984.0,251649.0
13-04 02:43:13,32.446,12.275,55.193,0.086,0.0,0.0,4096.0,6455296.0,1.0,58.0,2537070592.0,421273600.0,13761454080.0,16899276800.0,443799.0,237584.0
13-04 02:43:14,32.562,11.911,55.356,0.171,0.0,0.0,0.0,6447104.0,0.0,58.0,2538352640.0,421281792.0,13788401664.0,16871038976.0,441206.0,234574.0
13-04 02:43:15,32.749,12.615,54.553,0.084,0.0,0.0,0.0,8609792.0,0.0,76.0,2539905024.0,421294080.0,13815726080.0,16842149888.0,605596.0,329892.0
13-04 02:43:16,32.103,12.446,55.279,0.172,0.0,0.0,0.0,6459392.0,0.0,57.0,2540855296.0,421298176.0,13842993152.0,16813928448.0,444948.0,239389.0
13-04 02:43:17,31.277,12.853,55.613,0.257,0.0,0.0,0.0,6471680.0,0.0,59.0,2542333952.0,421298176.0,13868388352.0,16787054592.0,442101.0,236164.0
13-04 02:43:18,32.041,12.403,55.469,0.086,0.0,0.0,0.0,6475776.0,0.0,57.0,2541977600.0,421298176.0,13898301440.0,16757497856.0,441387.0,235064.0
13-04 02:43:19,33.191,11.634,55.090,0.086,0.0,0.0,0.0,6451200.0,0.0,58.0,2542596096.0,421302272.0,13925027840.0,16730148864.0,441913.0,235530.0
13-04 02:43:20,14.105,4.899,73.480,7.432,0.0,0.084,16384.0,197234688.0,4.0,378.0,2544263168.0,421326848.0,13936238592.0,16717246464.0,147675.0,78713.0
13-04 02:43:21,0.167,0.584,85.643,13.606,0.0,0.0,0.0,264130560.0,0.0,461.0,2544267264.0,421326848.0,13936250880.0,16717230080.0,2335.0,3111.0
13-04 02:43:22,10.397,4.227,69.315,16.061,0.0,0.0,0.0,185954304.0,0.0,305.0,2544254976.0,421326848.0,13946834944.0,16706658304.0,149889.0,82701.0
13-04 02:43:23,32.632,11.859,55.172,0.336,0.0,0.0,4096.0,6516736.0,1.0,62.0,2545020928.0,421335040.0,13972901888.0,16679817216.0,589232.0,314796.0
13-04 02:43:24,31.737,12.746,55.432,0.086,0.0,0.0,0.0,6463488.0,0.0,58.0,2545647616.0,421335040.0,13999783936.0,16652308480.0,442083.0,236058.0
13-04 02:43:25,32.393,11.880,55.556,0.171,0.0,0.0,0.0,6447104.0,0.0,57.0,2546716672.0,421347328.0,14027194368.0,16623816704.0,459456.0,253116.0
13-04 02:43:26,29.828,11.293,58.103,0.690,0.0,0.086,0.0,39370752.0,0.0,133.0,2549374976.0,421376000.0,14079586304.0,16568737792.0,446307.0,237894.0
13-04 02:43:27,1.169,0.334,98.247,0.250,0.0,0.0,0.0,12652544.0,0.0,30.0,2549121024.0,421380096.0,14051418112.0,16597155840.0,2075.0,2713.0
13-04 02:43:28,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2549121024.0,421380096.0,14051426304.0,16597147648.0,4684.0,6011.0
13-04 02:43:29,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2548994048.0,421380096.0,14051426304.0,16597274624.0,3349.0,5120.0
13-04 02:43:30,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2548994048.0,421380096.0,14051426304.0,16597274624.0,3243.0,4911.0
13-04 02:43:31,0.251,0.251,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2549121024.0,421380096.0,14051426304.0,16597147648.0,2107.0,2781.0
13-04 02:43:32,0.167,0.334,99.499,0.0,0.0,0.0,0.0,69632.0,0.0,2.0,2549116928.0,421380096.0,14051430400.0,16597147648.0,2761.0,3886.0
13-04 02:43:33,0.168,0.168,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2549116928.0,421380096.0,14051430400.0,16597147648.0,2166.0,2817.0
13-04 02:43:34,20.719,13.185,65.411,0.0,0.0,0.685,0.0,0.0,0.0,0.0,2547789824.0,421380096.0,14065999872.0,16583905280.0,3469734.0,1524868.0
13-04 02:43:35,33.162,14.948,51.289,0.172,0.0,0.430,0.0,2183168.0,0.0,21.0,2547478528.0,421384192.0,14088904704.0,16561307648.0,3672889.0,1659227.0
13-04 02:43:36,31.806,15.817,51.253,0.0,0.0,1.124,0.0,4308992.0,0.0,39.0,2549035008.0,421388288.0,14114201600.0,16534450176.0,6427596.0,2065091.0
13-04 02:43:37,31.709,15.146,52.259,0.0,0.0,0.886,0.0,2183168.0,0.0,20.0,2549764096.0,421396480.0,14138052608.0,16509861888.0,5807174.0,1727398.0
13-04 02:43:38,31.868,16.568,50.803,0.085,0.0,0.676,0.0,2150400.0,0.0,19.0,2550808576.0,421408768.0,14161739776.0,16485117952.0,5866608.0,1760913.0
13-04 02:43:39,31.298,16.853,50.903,0.0,0.0,0.946,0.0,4280320.0,0.0,36.0,2550562816.0,421412864.0,14188199936.0,16458899456.0,6162669.0,1919734.0
13-04 02:43:40,32.872,15.484,50.952,0.087,0.0,0.606,0.0,2207744.0,0.0,22.0,2551132160.0,421412864.0,14211592192.0,16434937856.0,6112620.0,1877495.0
13-04 02:43:41,32.965,15.378,50.722,0.0,0.0,0.935,0.0,2170880.0,0.0,22.0,2552971264.0,421416960.0,14235172864.0,16409513984.0,3754966.0,1719457.0
13-04 02:43:42,31.070,16.362,51.784,0.087,0.0,0.696,0.0,4190208.0,0.0,34.0,2553761792.0,421416960.0,14258540544.0,16385355776.0,5971960.0,1819676.0
13-04 02:43:43,31.983,16.207,50.862,0.086,0.0,0.862,0.0,2273280.0,0.0,25.0,2555260928.0,421421056.0,14283276288.0,16359116800.0,6318940.0,2011053.0
13-04 02:43:44,30.835,17.036,51.363,0.0,0.0,0.767,0.0,2174976.0,0.0,22.0,2554470400.0,421421056.0,14306701312.0,16336482304.0,5886348.0,1764237.0
13-04 02:43:45,31.103,15.812,51.781,0.0,0.0,1.303,0.0,2154496.0,0.0,19.0,2555428864.0,421421056.0,14331363328.0,16310861824.0,5791604.0,1744177.0
13-04 02:43:46,30.975,16.911,51.337,0.0,0.0,0.777,0.0,4308992.0,0.0,38.0,2556067840.0,421425152.0,14354845696.0,16286736384.0,6495260.0,2105445.0
13-04 02:43:47,32.594,16.297,50.341,0.085,0.0,0.683,4096.0,2170880.0,1.0,22.0,2557661184.0,421429248.0,14379720704.0,16260263936.0,5852283.0,1755867.0
13-04 02:43:48,32.472,15.848,50.904,0.086,0.0,0.689,0.0,2166784.0,0.0,19.0,2558566400.0,421429248.0,14402519040.0,16236560384.0,5790566.0,1721773.0
13-04 02:43:49,30.904,16.418,51.888,0.088,0.0,0.702,0.0,4202496.0,0.0,32.0,2559467520.0,421433344.0,14428770304.0,16209403904.0,6148490.0,1923969.0
13-04 02:43:50,33.418,15.221,50.425,0.0,0.0,0.935,0.0,2301952.0,0.0,28.0,2562088960.0,421433344.0,14449221632.0,16186331136.0,4163047.0,1927146.0
13-04 02:43:51,31.795,17.009,50.598,0.0,0.0,0.598,0.0,2150400.0,0.0,19.0,2560573440.0,421437440.0,14476701696.0,16160362496.0,5891389.0,1781756.0
13-04 02:43:52,31.887,14.880,51.107,1.151,0.0,0.974,0.0,87277568.0,0.0,161.0,2561359872.0,421437440.0,14498115584.0,16138162176.0,5922025.0,1802554.0
13-04 02:43:53,17.410,11.835,58.662,11.321,0.0,0.772,12288.0,270548992.0,3.0,489.0,2562953216.0,421449728.0,14513139712.0,16121532416.0,4530567.0,1885999.0
13-04 02:43:54,23.879,12.500,58.276,4.914,0.0,0.431,4096.0,154038272.0,1.0,280.0,2563899392.0,421453824.0,14532431872.0,16101289984.0,5339898.0,1733639.0
13-04 02:43:55,33.936,14.384,50.388,0.172,0.0,1.120,0.0,4083712.0,0.0,26.0,2564063232.0,421453824.0,14557347840.0,16076210176.0,1753411.0,1721758.0
13-04 02:43:56,32.285,16.992,49.873,0.0,0.0,0.850,0.0,2383872.0,0.0,31.0,2564329472.0,421457920.0,14581633024.0,16051654656.0,4159920.0,2008625.0
13-04 02:43:57,32.007,15.571,51.384,0.0,0.0,1.038,0.0,2146304.0,0.0,19.0,2564980736.0,421462016.0,14605152256.0,16027480064.0,3802897.0,1735277.0
13-04 02:43:58,31.245,16.996,50.730,0.086,0.0,0.944,0.0,2150400.0,0.0,19.0,2564857856.0,421466112.0,14630334464.0,16002416640.0,5971494.0,1829629.0
13-04 02:43:59,32.272,16.437,50.430,0.0,0.0,0.861,0.0,4325376.0,0.0,42.0,2567045120.0,421470208.0,14655057920.0,15975501824.0,6326650.0,1969120.0
13-04 02:44:00,31.320,15.962,51.855,0.086,0.0,0.777,0.0,2146304.0,0.0,19.0,2566782976.0,421470208.0,14679060480.0,15951761408.0,7794050.0,1714520.0
13-04 02:44:01,31.776,16.822,50.467,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,2567180288.0,421470208.0,14699331584.0,15931092992.0,7886551.0,1766314.0
13-04 02:44:02,30.607,16.271,51.715,0.0,0.0,1.407,0.0,4300800.0,0.0,38.0,2567200768.0,421474304.0,14727352320.0,15903047680.0,8419511.0,2012877.0
13-04 02:44:03,31.583,16.093,51.549,0.086,0.0,0.688,0.0,2162688.0,0.0,20.0,2569043968.0,421474304.0,14751125504.0,15877431296.0,5819037.0,1754172.0
13-04 02:44:04,31.359,15.941,51.829,0.087,0.0,0.784,0.0,2191360.0,0.0,22.0,2569195520.0,421478400.0,14775099392.0,15853301760.0,6636477.0,1732212.0
13-04 02:44:05,30.553,16.242,51.712,0.088,0.0,1.405,0.0,4046848.0,0.0,33.0,2570321920.0,421482496.0,14797426688.0,15829843968.0,7356623.0,1934671.0
13-04 02:44:06,31.322,14.907,52.972,0.0,0.0,0.799,0.0,2269184.0,0.0,25.0,2570481664.0,421486592.0,14823706624.0,15803400192.0,4155201.0,1917404.0
13-04 02:44:07,31.845,16.481,50.730,0.086,0.0,0.858,0.0,2154496.0,0.0,19.0,2571812864.0,421486592.0,14845931520.0,15779844096.0,5824955.0,1747196.0
13-04 02:44:08,31.949,16.695,50.424,0.0,0.0,0.932,0.0,2162688.0,0.0,19.0,2572398592.0,421486592.0,14869663744.0,15755526144.0,5897992.0,1778160.0
13-04 02:44:09,32.275,16.223,50.472,0.0,0.0,1.030,0.0,4345856.0,0.0,40.0,2573500416.0,421486592.0,14895910912.0,15728177152.0,6356670.0,2019494.0
13-04 02:44:10,31.611,16.537,50.991,0.086,0.0,0.775,0.0,2166784.0,0.0,21.0,2573873152.0,421490688.0,14919565312.0,15704145920.0,5790904.0,1726484.0
13-04 02:44:11,32.451,15.201,51.409,0.0,0.0,0.939,0.0,2150400.0,0.0,19.0,2574897152.0,421490688.0,14941970432.0,15680716800.0,5871251.0,1761961.0
13-04 02:44:12,32.411,15.990,50.648,0.086,0.0,0.864,0.0,4329472.0,0.0,38.0,2575679488.0,421490688.0,14968152064.0,15653752832.0,6432005.0,2060024.0
13-04 02:44:13,33.362,14.905,50.607,0.087,0.0,1.040,0.0,2162688.0,0.0,19.0,2576240640.0,421490688.0,14991785984.0,15629557760.0,5821397.0,1744223.0
13-04 02:44:14,31.020,16.367,51.757,0.0,0.0,0.857,0.0,2150400.0,0.0,19.0,2577543168.0,421494784.0,15015432192.0,15604604928.0,3913026.0,1787200.0
13-04 02:44:15,31.986,17.025,50.301,0.0,0.0,0.688,0.0,2162688.0,0.0,19.0,2576637952.0,421494784.0,15039479808.0,15581462528.0,5809263.0,1737656.0
13-04 02:44:16,31.288,16.508,51.167,0.086,0.0,0.951,0.0,4317184.0,0.0,40.0,2578386944.0,421498880.0,15064330240.0,15554859008.0,6396769.0,2023534.0
13-04 02:44:17,32.275,16.395,50.386,0.086,0.0,0.858,0.0,2158592.0,0.0,19.0,2579681280.0,421498880.0,15087226880.0,15530668032.0,5860851.0,1766277.0
13-04 02:44:18,31.293,16.897,51.121,0.0,0.0,0.690,0.0,2154496.0,0.0,19.0,2580881408.0,421498880.0,15108313088.0,15508381696.0,5801344.0,1731560.0
13-04 02:44:19,30.623,17.301,51.125,0.0,0.0,0.952,0.0,4239360.0,0.0,38.0,2581065728.0,421498880.0,15136301056.0,15480209408.0,6188939.0,1936261.0
13-04 02:44:20,31.838,16.048,50.906,0.0,0.0,1.208,0.0,6791168.0,0.0,40.0,2580459520.0,421502976.0,15161503744.0,15455608832.0,6083084.0,1870043.0
13-04 02:44:21,33.219,16.652,49.270,0.258,0.0,0.601,0.0,20836352.0,0.0,61.0,2583183360.0,421502976.0,15180632064.0,15433756672.0,5838848.0,1738018.0
13-04 02:44:22,31.703,17.285,50.169,0.084,0.0,0.759,4096.0,2174976.0,1.0,21.0,2583109632.0,421507072.0,15204823040.0,15409635328.0,3839465.0,1764136.0
13-04 02:44:23,31.861,16.190,50.996,0.087,0.0,0.866,0.0,4317184.0,0.0,38.0,2583904256.0,421507072.0,15230251008.0,15383412736.0,6536270.0,2118797.0
13-04 02:44:24,28.398,14.719,51.255,4.675,0.0,0.952,8192.0,184762368.0,2.0,335.0,2585264128.0,421515264.0,15248646144.0,15363649536.0,5933152.0,1803507.0
13-04 02:44:25,16.695,10.793,60.287,10.793,0.0,1.433,8192.0,269623296.0,2.0,495.0,2585260032.0,421523456.0,15261839360.0,15350452224.0,2232598.0,1736438.0
13-04 02:44:26,19.757,11.265,61.352,6.846,0.0,0.780,4096.0,225419264.0,1.0,406.0,2586124288.0,421527552.0,15278018560.0,15333404672.0,9486183.0,1797743.0
13-04 02:44:27,32.072,15.821,51.419,0.086,0.0,0.602,0.0,2166784.0,0.0,20.0,2583044096.0,421527552.0,15303147520.0,15311355904.0,5839460.0,1754857.0
13-04 02:44:28,31.547,17.200,50.475,0.086,0.0,0.691,0.0,4096000.0,0.0,28.0,2585919488.0,421527552.0,15326072832.0,15285555200.0,3799136.0,1738054.0
13-04 02:44:29,32.890,16.528,49.585,0.0,0.0,0.997,0.0,2387968.0,0.0,31.0,2585538560.0,421527552.0,15352532992.0,15259475968.0,2198844.0,1940653.0
13-04 02:44:30,32.756,15.598,51.040,0.087,0.0,0.520,0.0,2154496.0,0.0,19.0,2587426816.0,421531648.0,15373926400.0,15236190208.0,2430092.0,1757336.0
13-04 02:44:31,34.050,17.197,47.291,0.430,0.0,1.032,0.0,37896192.0,0.0,92.0,2590511104.0,421539840.0,15432491008.0,15174533120.0,3829723.0,1747940.0
13-04 02:44:32,32.927,15.505,50.523,0.174,0.0,0.871,4096.0,15298560.0,1.0,62.0,2590588928.0,421556224.0,15424827392.0,15182102528.0,8348798.0,1952001.0
13-04 02:44:33,32.325,16.076,51.080,0.0,0.0,0.519,0.0,2146304.0,0.0,19.0,2590195712.0,421556224.0,15448870912.0,15158452224.0,7841795.0,1742595.0
13-04 02:44:34,31.814,16.251,50.903,0.172,0.0,0.860,0.0,2191360.0,0.0,23.0,2592481280.0,421560320.0,15468613632.0,15136419840.0,7841967.0,1744156.0
13-04 02:44:35,32.453,16.269,50.0,0.0,0.0,1.278,0.0,4194304.0,0.0,32.0,2592477184.0,421560320.0,15496884224.0,15108153344.0,8209706.0,1920616.0
13-04 02:44:36,30.324,16.827,51.884,0.0,0.0,0.964,0.0,2285568.0,0.0,25.0,2593423360.0,421560320.0,15519162368.0,15084929024.0,6175352.0,1913862.0
13-04 02:44:37,32.061,16.539,50.297,0.0,0.0,1.103,0.0,2158592.0,0.0,19.0,2593824768.0,421560320.0,15543111680.0,15060578304.0,5834188.0,1753847.0
13-04 02:44:38,32.934,15.569,50.556,0.0,0.0,0.941,0.0,2154496.0,0.0,19.0,2594824192.0,421564416.0,15566336000.0,15036350464.0,5914887.0,1758816.0
13-04 02:44:39,32.906,15.897,50.0,0.171,0.0,1.026,0.0,4341760.0,0.0,41.0,2594185216.0,421564416.0,15592910848.0,15010414592.0,6398146.0,2052039.0
13-04 02:44:40,31.579,15.877,51.579,0.088,0.0,0.877,0.0,2154496.0,0.0,19.0,2595102720.0,421564416.0,15615082496.0,14987325440.0,5733215.0,1689309.0
13-04 02:44:41,30.385,16.550,52.014,0.088,0.0,0.963,0.0,2174976.0,0.0,20.0,2595250176.0,421564416.0,15640383488.0,14961876992.0,5929395.0,1805497.0
13-04 02:44:42,32.109,16.738,49.872,0.0,0.0,1.281,0.0,4206592.0,0.0,33.0,2597224448.0,421568512.0,15664013312.0,14936268800.0,6219902.0,1954636.0
13-04 02:44:43,32.939,15.963,50.422,0.0,0.0,0.676,0.0,2285568.0,0.0,25.0,2597228544.0,421568512.0,15689494528.0,14910783488.0,6042745.0,1847706.0
13-04 02:44:44,33.020,15.654,50.385,0.0,0.0,0.941,0.0,2154496.0,0.0,19.0,2598113280.0,421568512.0,15712194560.0,14887198720.0,3672259.0,1667026.0
13-04 02:44:45,30.295,17.882,51.302,0.174,0.0,0.347,0.0,4104192.0,0.0,28.0,2598952960.0,421572608.0,15738335232.0,14860214272.0,6041444.0,1839467.0
13-04 02:44:46,32.170,16.766,50.128,0.0,0.0,0.936,0.0,2379776.0,0.0,31.0,2598739968.0,421572608.0,15762231296.0,14836531200.0,6355346.0,2023373.0
13-04 02:44:47,32.170,16.511,50.298,0.0,0.0,1.021,0.0,2158592.0,0.0,19.0,2600415232.0,421572608.0,15785476096.0,14811611136.0,5837647.0,1763503.0
13-04 02:44:48,32.338,16.382,50.256,0.085,0.0,0.939,0.0,2183168.0,0.0,22.0,2601152512.0,421572608.0,15808987136.0,14787362816.0,5921561.0,1785477.0
13-04 02:44:49,32.904,15.722,50.515,0.086,0.0,0.773,0.0,4304896.0,0.0,39.0,2601115648.0,421576704.0,15834771456.0,14761611264.0,6387004.0,2033130.0
13-04 02:44:50,31.266,16.332,51.878,0.0,0.0,0.524,0.0,2150400.0,0.0,19.0,2602274816.0,421576704.0,15857868800.0,14737354752.0,5826548.0,1732976.0
13-04 02:44:51,31.480,16.938,50.642,0.086,0.0,0.855,0.0,2170880.0,0.0,22.0,2602434560.0,421580800.0,15881666560.0,14713393152.0,5754685.0,1704501.0
13-04 02:44:52,31.941,16.362,50.827,0.0,0.0,0.870,0.0,4186112.0,0.0,32.0,2603405312.0,421580800.0,15905779712.0,14688309248.0,4138339.0,1914453.0
13-04 02:44:53,31.703,15.983,51.965,0.0,0.0,0.349,0.0,2260992.0,0.0,25.0,2603896832.0,421580800.0,15931146240.0,14662451200.0,6173618.0,1925940.0
13-04 02:44:54,32.418,14.349,52.259,0.089,0.0,0.886,0.0,2183168.0,0.0,22.0,2605223936.0,421580800.0,15953838080.0,14638432256.0,5839478.0,1724800.0
13-04 02:44:55,32.093,15.657,51.038,0.087,0.0,1.125,0.0,2150400.0,0.0,19.0,2606682112.0,421580800.0,15974916096.0,14615896064.0,5948114.0,1810132.0
13-04 02:44:56,32.707,16.140,48.933,1.537,0.0,0.683,4096.0,119414784.0,1.0,257.0,2606841856.0,421588992.0,16000835584.0,14589808640.0,5987641.0,1818697.0
13-04 02:44:57,19.297,12.864,57.204,9.691,0.0,0.943,8192.0,274743296.0,2.0,494.0,2607341568.0,421593088.0,16014737408.0,14575403008.0,4636213.0,1955040.0
13-04 02:44:58,15.193,11.245,62.918,9.785,0.0,0.858,8192.0,269582336.0,2.0,486.0,2607951872.0,421601280.0,16027586560.0,14561935360.0,1771744.0,1735127.0
13-04 02:44:59,30.668,15.466,52.900,0.351,0.0,0.615,0.0,22446080.0,0.0,72.0,2608312320.0,421601280.0,16053686272.0,14535475200.0,5513938.0,1820601.0
13-04 02:45:00,31.082,16.277,51.948,0.0,0.0,0.693,0.0,2154496.0,0.0,20.0,2608422912.0,421617664.0,16077369344.0,14511665152.0,3460601.0,1676879.0
13-04 02:45:01,31.913,15.478,51.913,0.0,0.0,0.696,0.0,2207744.0,0.0,22.0,2608721920.0,421621760.0,16103755776.0,14484975616.0,3905870.0,1781913.0
13-04 02:45:02,31.753,17.782,49.450,0.085,0.0,0.931,0.0,4280320.0,0.0,36.0,2610294784.0,421621760.0,16126279680.0,14460878848.0,8403876.0,2016847.0
13-04 02:45:03,30.558,15.766,52.879,0.0,0.0,0.797,0.0,2179072.0,0.0,23.0,2610241536.0,421621760.0,16149598208.0,14437613568.0,7886607.0,1777950.0
13-04 02:45:04,31.464,15.162,52.147,0.088,0.0,1.139,0.0,2170880.0,0.0,20.0,2610929664.0,421621760.0,16174014464.0,14412509184.0,7849015.0,1731882.0
13-04 02:45:05,32.074,17.632,49.454,0.0,0.0,0.840,0.0,4186112.0,0.0,32.0,2611978240.0,421621760.0,16199430144.0,14386044928.0,6047608.0,1852078.0
13-04 02:45:06,32.930,15.385,50.735,0.086,0.0,0.864,0.0,2281472.0,0.0,25.0,2612998144.0,421629952.0,16222289920.0,14362157056.0,6190858.0,1904873.0
13-04 02:45:07,32.635,14.747,51.920,0.0,0.0,0.698,0.0,2158592.0,0.0,19.0,2614333440.0,421629952.0,16246034432.0,14337077248.0,5855969.0,1767457.0
13-04 02:45:08,32.552,14.844,51.562,0.0,0.0,1.042,0.0,2150400.0,0.0,19.0,2613669888.0,421646336.0,16269856768.0,14313902080.0,5918262.0,1780589.0
13-04 02:45:09,30.255,16.623,52.067,0.088,0.0,0.967,0.0,4325376.0,0.0,41.0,2614730752.0,421646336.0,16295653376.0,14287044608.0,6394411.0,2042704.0
13-04 02:45:10,32.409,15.511,51.473,0.087,0.0,0.520,0.0,2162688.0,0.0,19.0,2615492608.0,421646336.0,16318398464.0,14263537664.0,5795796.0,1731949.0
13-04 02:45:11,31.456,16.205,51.560,0.087,0.0,0.693,0.0,2158592.0,0.0,19.0,2616684544.0,421646336.0,16340508672.0,14240235520.0,5816853.0,1728718.0
13-04 02:45:12,31.637,17.727,49.703,0.0,0.0,0.933,0.0,4194304.0,0.0,32.0,2617073664.0,421650432.0,16366956544.0,14213394432.0,6093455.0,1885906.0
13-04 02:45:13,31.701,16.838,50.601,0.0,0.0,0.859,0.0,2306048.0,0.0,26.0,2619375616.0,421654528.0,16388259840.0,14189785088.0,6197535.0,1942282.0
13-04 02:45:14,33.046,15.577,50.602,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,2619351040.0,421654528.0,16413802496.0,14164267008.0,5814335.0,1715022.0
13-04 02:45:15,30.397,16.926,51.641,0.173,0.0,0.864,0.0,2183168.0,0.0,22.0,2617819136.0,421658624.0,16437985280.0,14141612032.0,5907428.0,1808244.0
13-04 02:45:16,31.379,16.466,51.207,0.0,0.0,0.948,0.0,4317184.0,0.0,38.0,2620215296.0,421662720.0,16462344192.0,14114852864.0,4389866.0,2030761.0
13-04 02:45:17,31.524,15.587,52.364,0.0,0.0,0.525,0.0,2195456.0,0.0,22.0,2621108224.0,421666816.0,16486002688.0,14090297344.0,5796580.0,1699536.0
13-04 02:45:18,33.164,16.413,49.831,0.085,0.0,0.508,0.0,2150400.0,0.0,19.0,2620698624.0,421666816.0,16510316544.0,14066393088.0,5799285.0,1741722.0
13-04 02:45:19,31.714,16.965,50.554,0.085,0.0,0.682,4096.0,3227648.0,1.0,24.0,2622382080.0,421687296.0,16533929984.0,14041075712.0,6036513.0,1854598.0
13-04 02:45:20,32.912,16.835,49.495,0.0,0.0,0.758,0.0,3231744.0,0.0,34.0,2621468672.0,421687296.0,16558907392.0,14017011712.0,6339843.0,2005736.0
13-04 02:45:21,34.041,15.365,49.660,0.0,0.0,0.934,0.0,2166784.0,0.0,21.0,2620342272.0,421691392.0,16582684672.0,13994356736.0,5731010.0,1680357.0
13-04 02:45:22,32.010,16.221,50.733,0.086,0.0,0.949,0.0,2154496.0,0.0,19.0,2622132224.0,421691392.0,16606318592.0,13968932864.0,5895690.0,1785551.0
13-04 02:45:23,31.682,16.823,50.470,0.085,0.0,0.939,0.0,4296704.0,0.0,39.0,2623053824.0,421691392.0,16631689216.0,13942640640.0,6477923.0,2086631.0
13-04 02:45:24,32.277,16.353,50.514,0.0,0.0,0.856,0.0,2154496.0,0.0,19.0,2624229376.0,421691392.0,16655540224.0,13917614080.0,3655381.0,1640820.0
13-04 02:45:25,30.141,16.520,52.548,0.0,0.0,0.791,0.0,2150400.0,0.0,19.0,2623913984.0,421691392.0,16678776832.0,13894692864.0,5926749.0,1791659.0
13-04 02:45:26,32.292,16.233,50.434,0.087,0.0,0.955,0.0,4190208.0,0.0,32.0,2625527808.0,421691392.0,16704733184.0,13867122688.0,6168594.0,1913497.0
13-04 02:45:27,32.247,15.780,50.686,0.086,0.0,1.201,0.0,5754880.0,0.0,37.0,2625495040.0,421695488.0,16727687168.0,13844197376.0,6066626.0,1865051.0
13-04 02:45:28,35.745,16.107,45.736,1.723,0.0,0.689,8192.0,108244992.0,2.0,219.0,2628468736.0,421707776.0,16748879872.0,13820018688.0,5809309.0,1725906.0
13-04 02:45:29,22.115,13.374,54.283,9.266,0.0,0.962,8192.0,266350592.0,2.0,479.0,2629914624.0,421720064.0,16765218816.0,13802221568.0,4681665.0,1961696.0
13-04 02:45:30,15.238,10.390,61.991,11.515,0.0,0.866,8192.0,269529088.0,2.0,492.0,2629091328.0,421728256.0,16778469376.0,13789786112.0,1714158.0,1666151.0
13-04 02:45:31,28.196,15.495,53.768,1.948,0.0,0.593,4096.0,85430272.0,1.0,173.0,2629271552.0,421728256.0,16802607104.0,13765468160.0,9793652.0,1729644.0
13-04 02:45:32,31.684,16.667,50.955,0.0,0.0,0.694,0.0,2396160.0,0.0,32.0,2629779456.0,421728256.0,16826286080.0,13741281280.0,5771647.0,1949401.0
13-04 02:45:33,32.014,16.351,50.775,0.086,0.0,0.775,0.0,2166784.0,0.0,21.0,2632179712.0,421732352.0,16847503360.0,13717659648.0,1709361.0,1694429.0
13-04 02:45:34,32.616,12.823,54.217,0.086,0.0,0.258,0.0,6467584.0,0.0,57.0,2631696384.0,421740544.0,16877486080.0,13688152064.0,2773163.0,578970.0
13-04 02:45:35,31.775,12.727,55.238,0.260,0.0,0.0,0.0,6483968.0,0.0,57.0,2632290304.0,421740544.0,16903954432.0,13661089792.0,2477999.0,251024.0
13-04 02:45:36,32.596,12.851,54.468,0.085,0.0,0.0,0.0,9658368.0,0.0,68.0,2635100160.0,421752832.0,16930050048.0,13632172032.0,2478610.0,249989.0
13-04 02:45:37,32.560,11.856,55.412,0.172,0.0,0.0,0.0,6508544.0,0.0,59.0,2634919936.0,421752832.0,16957075456.0,13605326848.0,441659.0,234248.0
13-04 02:45:38,32.938,12.870,54.022,0.169,0.0,0.0,0.0,15114240.0,0.0,80.0,2636398592.0,421756928.0,16988942336.0,13571977216.0,2440774.0,241261.0
13-04 02:45:39,32.079,12.318,55.004,0.599,0.0,0.0,0.0,25128960.0,0.0,112.0,2638577664.0,421756928.0,17009541120.0,13549199360.0,443288.0,237200.0
13-04 02:45:40,31.469,11.976,56.469,0.087,0.0,0.0,0.0,6586368.0,0.0,64.0,2638770176.0,421756928.0,17035411456.0,13523136512.0,589755.0,314786.0
13-04 02:45:41,31.873,11.942,56.014,0.172,0.0,0.0,0.0,6451200.0,0.0,57.0,2639011840.0,421756928.0,17063313408.0,13494992896.0,442441.0,235855.0
13-04 02:45:42,33.104,11.694,55.116,0.086,0.0,0.0,0.0,6455296.0,0.0,58.0,2639630336.0,421756928.0,17089916928.0,13467770880.0,443422.0,237630.0
13-04 02:45:43,32.109,12.553,55.167,0.085,0.0,0.085,0.0,6447104.0,0.0,57.0,2641195008.0,421765120.0,17115299840.0,13440815104.0,441847.0,234915.0
13-04 02:45:44,32.093,12.111,55.709,0.087,0.0,0.0,4096.0,6471680.0,1.0,60.0,2640179200.0,421777408.0,17144586240.0,13412532224.0,441859.0,235675.0
13-04 02:45:45,32.767,12.394,54.584,0.255,0.0,0.0,0.0,6504448.0,0.0,61.0,2641240064.0,421777408.0,17171652608.0,13384404992.0,459542.0,253822.0
13-04 02:45:46,32.051,12.650,55.128,0.085,0.0,0.085,0.0,6500352.0,0.0,58.0,2642382848.0,421777408.0,17198002176.0,13356912640.0,445126.0,239865.0
13-04 02:45:47,31.342,11.342,57.229,0.087,0.0,0.0,0.0,6496256.0,0.0,60.0,2642780160.0,421781504.0,17225854976.0,13328658432.0,442163.0,235110.0
13-04 02:45:48,31.783,11.714,56.245,0.258,0.0,0.0,0.0,8597504.0,0.0,73.0,2643976192.0,421789696.0,17252253696.0,13301055488.0,590089.0,315136.0
13-04 02:45:49,32.632,12.952,54.331,0.084,0.0,0.0,0.0,6467584.0,0.0,57.0,2644017152.0,421793792.0,17280860160.0,13272403968.0,443043.0,236253.0
13-04 02:45:50,32.562,12.425,54.927,0.086,0.0,0.0,0.0,6500352.0,0.0,61.0,2644496384.0,421797888.0,17308217344.0,13244563456.0,442668.0,236131.0
13-04 02:45:51,32.007,13.209,54.615,0.169,0.0,0.0,0.0,6483968.0,0.0,60.0,2645893120.0,421801984.0,17334181888.0,13217198080.0,443495.0,237252.0
13-04 02:45:52,32.757,11.582,55.575,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2646585344.0,421801984.0,17362903040.0,13187784704.0,443636.0,237409.0
13-04 02:45:53,33.135,11.980,54.715,0.170,0.0,0.0,0.0,6463488.0,0.0,57.0,2648563712.0,421801984.0,17386479616.0,13162229760.0,441611.0,233993.0
13-04 02:45:54,32.822,12.532,54.476,0.085,0.0,0.085,0.0,6471680.0,0.0,57.0,2648367104.0,421810176.0,17414541312.0,13134356480.0,444863.0,239634.0
13-04 02:45:55,35.394,13.633,50.381,0.593,0.0,0.0,4096.0,48898048.0,1.0,139.0,2651361280.0,421830656.0,17480003584.0,13065879552.0,443185.0,237107.0
13-04 02:45:56,31.877,12.254,55.527,0.343,0.0,0.0,0.0,17641472.0,0.0,83.0,2651054080.0,421830656.0,17465995264.0,13080195072.0,442994.0,236355.0
13-04 02:45:57,31.908,11.719,56.116,0.257,0.0,0.0,0.0,8634368.0,0.0,78.0,2651729920.0,421834752.0,17496604672.0,13048905728.0,529622.0,281961.0
13-04 02:45:58,32.010,11.389,56.514,0.086,0.0,0.0,0.0,6258688.0,0.0,57.0,2652536832.0,421834752.0,17522221056.0,13022482432.0,485750.0,258456.0
13-04 02:45:59,29.086,11.651,59.011,0.168,0.0,0.084,0.0,6447104.0,0.0,57.0,2653970432.0,421834752.0,17546264576.0,12997005312.0,440517.0,234937.0
13-04 02:46:00,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654023680.0,421834752.0,17547988992.0,12995227648.0,4609.0,5259.0
13-04 02:46:01,0.168,0.587,92.959,6.287,0.0,0.0,12288.0,239591424.0,3.0,337.0,2653990912.0,421847040.0,17548001280.0,12995235840.0,2649.0,3913.0
13-04 02:46:02,0.168,0.419,91.618,7.795,0.0,0.0,4096.0,274788352.0,1.0,344.0,2653966336.0,421851136.0,17548021760.0,12995235840.0,2262.0,2888.0
13-04 02:46:03,0.084,0.084,99.748,0.084,0.0,0.0,0.0,87932928.0,0.0,136.0,2653958144.0,421855232.0,17548025856.0,12995235840.0,3358.0,5063.0
13-04 02:46:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2653958144.0,421855232.0,17548025856.0,12995235840.0,5169.0,6055.0
13-04 02:46:05,0.250,0.250,99.499,0.0,0.0,0.0,0.0,69632.0,0.0,3.0,2653958144.0,421855232.0,17548025856.0,12995235840.0,3814.0,4675.0
13-04 02:46:06,0.167,0.500,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654355456.0,421855232.0,17548025856.0,12994838528.0,2146.0,1977.0
13-04 02:46:07,0.084,0.167,99.749,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,2654355456.0,421855232.0,17548025856.0,12994838528.0,3534.0,4417.0
13-04 02:46:08,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2654093312.0,421855232.0,17548034048.0,12995092480.0,5910.0,6941.0
13-04 02:46:09,5.917,4.734,88.926,0.169,0.0,0.254,0.0,12288.0,0.0,2.0,2653659136.0,421855232.0,17551769600.0,12991791104.0,844894.0,770286.0
13-04 02:46:10,31.111,14.530,53.504,0.0,0.0,0.855,0.0,2174976.0,0.0,21.0,2654453760.0,421855232.0,17574895616.0,12967870464.0,3979641.0,1885665.0
13-04 02:46:11,30.303,15.931,52.727,0.0,0.0,1.039,4096.0,2166784.0,1.0,19.0,2656497664.0,421859328.0,17595949056.0,12944769024.0,7905186.0,1831399.0
13-04 02:46:12,31.917,16.045,51.431,0.0,0.0,0.607,0.0,2162688.0,0.0,19.0,2655993856.0,421859328.0,17621303296.0,12919918592.0,3830768.0,1782349.0
13-04 02:46:13,31.543,16.965,50.469,0.0,0.0,1.023,0.0,2179072.0,0.0,22.0,2656505856.0,421859328.0,17643077632.0,12897632256.0,5985838.0,1883042.0
13-04 02:46:14,31.757,17.821,49.240,0.084,0.0,1.098,0.0,4222976.0,0.0,35.0,2655707136.0,421859328.0,17671749632.0,12869758976.0,6124427.0,1949573.0
13-04 02:46:15,31.180,16.796,51.249,0.172,0.0,0.603,0.0,2289664.0,0.0,27.0,2658996224.0,421859328.0,17694191616.0,12844027904.0,6574870.0,2197291.0
13-04 02:46:16,32.241,15.690,51.293,0.0,0.0,0.776,0.0,2154496.0,0.0,20.0,2658795520.0,421859328.0,17718169600.0,12820250624.0,5999484.0,1894567.0
13-04 02:46:17,32.104,17.184,49.707,0.0,0.0,1.006,0.0,2154496.0,0.0,19.0,2659553280.0,421859328.0,17741778944.0,12795883520.0,5956777.0,1866790.0
13-04 02:46:18,31.610,16.695,50.678,0.0,0.0,1.017,0.0,2187264.0,0.0,21.0,2660896768.0,421863424.0,17764651008.0,12771663872.0,6008725.0,1896927.0
13-04 02:46:19,32.664,15.371,51.266,0.0,0.0,0.699,0.0,2166784.0,0.0,20.0,2660876288.0,421867520.0,17788768256.0,12747563008.0,6004521.0,1887543.0
13-04 02:46:20,31.830,16.511,50.638,0.085,0.0,0.936,0.0,4186112.0,0.0,32.0,2661793792.0,421867520.0,17813954560.0,12721459200.0,6064011.0,1905228.0
13-04 02:46:21,31.046,16.638,51.372,0.086,0.0,0.858,0.0,2183168.0,0.0,22.0,2663948288.0,421871616.0,17836707840.0,12696547328.0,6400061.0,2106843.0
13-04 02:46:22,32.072,16.079,50.903,0.086,0.0,0.860,0.0,2277376.0,0.0,25.0,2662457344.0,421871616.0,17861775360.0,12672970752.0,6298465.0,2038357.0
13-04 02:46:23,32.558,15.935,50.560,0.0,0.0,0.947,0.0,2158592.0,0.0,19.0,2664185856.0,421871616.0,17884385280.0,12648632320.0,6011322.0,1902270.0
13-04 02:46:24,32.732,15.808,50.687,0.086,0.0,0.687,0.0,2154496.0,0.0,19.0,2664620032.0,421871616.0,17907998720.0,12624584704.0,5968453.0,1861249.0
13-04 02:46:25,31.443,17.010,51.117,0.0,0.0,0.430,0.0,2146304.0,0.0,19.0,2666385408.0,421875712.0,17931186176.0,12599627776.0,5955628.0,1863107.0
13-04 02:46:26,31.678,16.610,51.113,0.0,0.0,0.599,0.0,2162688.0,0.0,19.0,2666807296.0,421875712.0,17955663872.0,12574728192.0,6101184.0,1939080.0
13-04 02:46:27,31.891,16.709,50.212,0.085,0.0,1.103,0.0,4190208.0,0.0,34.0,2666852352.0,421883904.0,17979871232.0,12550467584.0,6249141.0,2031719.0
13-04 02:46:28,31.376,15.863,51.709,0.0,0.0,1.052,0.0,2285568.0,0.0,25.0,2667749376.0,421883904.0,18004017152.0,12525424640.0,6481124.0,2144703.0
13-04 02:46:29,31.926,16.807,50.253,0.084,0.0,0.929,0.0,2150400.0,0.0,19.0,2670129152.0,421883904.0,18027003904.0,12500058112.0,5993661.0,1875011.0
13-04 02:46:30,31.023,16.031,51.906,0.0,0.0,1.040,0.0,2174976.0,0.0,19.0,2670227456.0,421883904.0,18050494464.0,12476469248.0,5950505.0,1871478.0
13-04 02:46:31,31.149,17.021,50.979,0.085,0.0,0.766,0.0,2150400.0,0.0,19.0,2669998080.0,421883904.0,18073886720.0,12453306368.0,5974386.0,1873816.0
13-04 02:46:32,30.061,17.266,51.709,0.0,0.0,0.964,0.0,2158592.0,0.0,19.0,2671677440.0,421883904.0,18097582080.0,12427931648.0,5983667.0,1875562.0
13-04 02:46:33,31.002,16.667,51.209,0.173,0.0,0.950,0.0,4198400.0,0.0,34.0,2672144384.0,421892096.0,18122854400.0,12402184192.0,6185998.0,1993679.0
13-04 02:46:34,31.136,16.652,51.431,0.0,0.0,0.781,0.0,2281472.0,0.0,25.0,2672549888.0,421896192.0,18147176448.0,12377452544.0,6610515.0,2208052.0
13-04 02:46:35,30.856,16.940,51.426,0.0,0.0,0.778,0.0,2146304.0,0.0,19.0,2672316416.0,421900288.0,18171174912.0,12353683456.0,5967178.0,1854377.0
13-04 02:46:36,32.678,15.483,51.155,0.0,0.0,0.684,0.0,2162688.0,0.0,19.0,2672861184.0,421900288.0,18194235392.0,12330078208.0,5938069.0,1847413.0
13-04 02:46:37,31.745,16.426,50.894,0.085,0.0,0.851,0.0,2158592.0,0.0,19.0,2673627136.0,421900288.0,18218119168.0,12305428480.0,6040896.0,1906777.0
13-04 02:46:38,25.364,15.938,49.529,8.312,0.0,0.857,12288.0,262537216.0,3.0,466.0,2676416512.0,421912576.0,18234269696.0,12286476288.0,4882832.0,2117029.0
13-04 02:46:39,16.923,10.940,59.316,11.880,0.0,0.940,8192.0,265396224.0,2.0,471.0,2675806208.0,421924864.0,18248278016.0,12273065984.0,1842466.0,1803676.0
13-04 02:46:40,27.411,15.059,53.807,2.707,0.0,1.015,0.0,113217536.0,0.0,205.0,2676264960.0,421928960.0,18267791360.0,12253089792.0,11414947.0,1802973.0
13-04 02:46:41,31.976,16.291,50.867,0.0,0.0,0.867,0.0,4194304.0,0.0,32.0,2677055488.0,421928960.0,18294693888.0,12225396736.0,6034219.0,1911442.0
13-04 02:46:42,33.765,16.062,48.618,0.518,0.0,1.036,4096.0,30027776.0,1.0,90.0,2678140928.0,421937152.0,18316820480.0,12202176512.0,6456647.0,2128384.0
13-04 02:46:43,31.858,16.319,51.128,0.0,0.0,0.694,0.0,2166784.0,0.0,19.0,2678837248.0,421945344.0,18337734656.0,12180557824.0,5965016.0,1862493.0
13-04 02:46:44,32.280,16.055,50.726,0.0,0.0,0.939,0.0,2162688.0,0.0,19.0,2679525376.0,421945344.0,18363125760.0,12154478592.0,5936523.0,1847948.0
13-04 02:46:45,30.298,16.637,52.189,0.088,0.0,0.788,0.0,2170880.0,0.0,21.0,2681028608.0,421953536.0,18384011264.0,12132081664.0,5966119.0,1867717.0
13-04 02:46:46,32.180,16.090,50.519,0.0,0.0,1.211,0.0,2154496.0,0.0,19.0,2681737216.0,421957632.0,18408157184.0,12107223040.0,6005218.0,1895725.0
13-04 02:46:47,32.697,14.831,51.431,0.087,0.0,0.954,0.0,4227072.0,0.0,35.0,2681061376.0,421957632.0,18434490368.0,12081565696.0,6074300.0,1911172.0
13-04 02:46:48,30.690,16.810,51.207,0.0,0.0,1.293,0.0,2158592.0,0.0,20.0,2681229312.0,421957632.0,18459414528.0,12056473600.0,6311115.0,2055139.0
13-04 02:46:49,32.936,16.0,50.213,0.0,0.0,0.851,0.0,2289664.0,0.0,25.0,2683076608.0,421957632.0,18482196480.0,12031844352.0,6416669.0,2098959.0
13-04 02:46:50,32.192,16.096,50.942,0.086,0.0,0.685,0.0,2187264.0,0.0,21.0,2682810368.0,421957632.0,18506469376.0,12007837696.0,5974907.0,1874196.0
13-04 02:46:51,32.074,15.905,51.406,0.088,0.0,0.527,0.0,2170880.0,0.0,21.0,2684059648.0,421957632.0,18529652736.0,11983405056.0,5936688.0,1851918.0
13-04 02:46:52,31.908,16.082,50.898,0.0,0.0,1.112,0.0,2158592.0,0.0,19.0,2684567552.0,421957632.0,18552782848.0,11959767040.0,6027028.0,1890380.0
13-04 02:46:53,29.038,18.094,52.162,0.0,0.0,0.706,0.0,2162688.0,0.0,19.0,2686578688.0,421957632.0,18575474688.0,11935064064.0,6006198.0,1882752.0
13-04 02:46:54,32.250,16.253,50.556,0.086,0.0,0.855,0.0,4194304.0,0.0,33.0,2685882368.0,421957632.0,18601771008.0,11909464064.0,6238435.0,2018951.0
13-04 02:46:55,31.261,17.036,50.937,0.0,0.0,0.767,0.0,2285568.0,0.0,25.0,2685726720.0,421957632.0,18625249280.0,11886141440.0,6467739.0,2123518.0
13-04 02:46:56,32.879,15.843,50.681,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2688131072.0,421957632.0,18648350720.0,11860635648.0,5966851.0,1843403.0
13-04 02:46:57,31.212,16.129,51.787,0.174,0.0,0.697,0.0,2191360.0,0.0,22.0,2686615552.0,421957632.0,18672472064.0,11838029824.0,5898746.0,1818550.0
13-04 02:46:58,30.934,17.224,51.071,0.086,0.0,0.686,0.0,2158592.0,0.0,19.0,2688565248.0,421957632.0,18693820416.0,11814731776.0,6083013.0,1947408.0
13-04 02:46:59,32.538,16.695,50.085,0.0,0.0,0.681,0.0,2158592.0,0.0,19.0,2689617920.0,421957632.0,18718564352.0,11788935168.0,6026303.0,1899363.0
13-04 02:47:00,34.727,17.577,46.416,0.427,0.0,0.853,0.0,46510080.0,0.0,109.0,2692030464.0,421961728.0,18781437952.0,11723644928.0,6008269.0,1897100.0
13-04 02:47:01,32.994,16.794,48.940,0.254,0.0,1.018,4096.0,16928768.0,1.0,61.0,2691428352.0,421969920.0,18767192064.0,11738484736.0,6239322.0,1981302.0
13-04 02:47:02,32.724,15.405,51.001,0.0,0.0,0.870,0.0,2281472.0,0.0,25.0,2693017600.0,421969920.0,18789347328.0,11714740224.0,6297419.0,2054143.0
13-04 02:47:03,32.158,15.305,51.419,0.086,0.0,1.032,0.0,2170880.0,0.0,21.0,2691735552.0,421974016.0,18813988864.0,11691376640.0,6196648.0,1974830.0
13-04 02:47:04,31.543,16.965,50.725,0.0,0.0,0.767,0.0,2158592.0,0.0,19.0,2693390336.0,421974016.0,18834817024.0,11668893696.0,6026022.0,1917792.0
13-04 02:47:05,31.148,16.393,51.596,0.086,0.0,0.777,0.0,2154496.0,0.0,19.0,2693812224.0,421974016.0,18860740608.0,11642548224.0,5977654.0,1855101.0
13-04 02:47:06,31.212,17.541,50.473,0.0,0.0,0.774,0.0,2154496.0,0.0,19.0,2694729728.0,421974016.0,18881302528.0,11621068800.0,5825219.0,1783721.0
13-04 02:47:07,30.917,16.419,51.790,0.087,0.0,0.786,0.0,4194304.0,0.0,32.0,2695331840.0,421974016.0,18909286400.0,11592482816.0,6108105.0,1933791.0
13-04 02:47:08,31.217,17.043,50.870,0.0,0.0,0.870,0.0,2166784.0,0.0,19.0,2696982528.0,421974016.0,18932592640.0,11567525888.0,6326673.0,2060147.0
13-04 02:47:09,31.885,15.986,51.347,0.087,0.0,0.695,0.0,2301952.0,0.0,27.0,2696531968.0,421978112.0,18956591104.0,11543973888.0,6368284.0,2069705.0
13-04 02:47:10,30.763,15.932,46.017,6.102,0.0,1.186,8192.0,231714816.0,2.0,409.0,2699112448.0,421986304.0,18974244864.0,11523731456.0,6197057.0,1984458.0
13-04 02:47:11,16.797,11.515,59.048,11.688,0.0,0.952,4096.0,270741504.0,1.0,492.0,2699145216.0,421990400.0,18989445120.0,11508494336.0,2361621.0,1832911.0
13-04 02:47:12,23.928,12.864,56.089,6.175,0.0,0.943,4096.0,177786880.0,1.0,343.0,2699988992.0,421998592.0,19007270912.0,11489816576.0,9435517.0,1799471.0
13-04 02:47:13,32.399,15.149,51.926,0.0,0.0,0.525,0.0,2154496.0,0.0,19.0,2699030528.0,422002688.0,19034062848.0,11463979008.0,1705805.0,1758271.0
13-04 02:47:14,31.008,17.140,50.732,0.086,0.0,1.034,0.0,4190208.0,0.0,32.0,2699550720.0,422002688.0,19059978240.0,11437543424.0,3409120.0,2022229.0
13-04 02:47:15,31.625,16.421,51.260,0.0,0.0,0.695,0.0,2310144.0,0.0,27.0,2700193792.0,422002688.0,19083268096.0,11413610496.0,2324425.0,2075738.0
13-04 02:47:16,32.437,15.438,51.344,0.0,0.0,0.781,0.0,2154496.0,0.0,19.0,2699714560.0,422002688.0,19106471936.0,11390885888.0,5989574.0,1867649.0
13-04 02:47:17,30.495,16.855,51.781,0.0,0.0,0.869,0.0,2162688.0,0.0,19.0,2701127680.0,422002688.0,19129569280.0,11366375424.0,7886408.0,1768751.0
13-04 02:47:18,32.085,16.085,50.894,0.0,0.0,0.936,0.0,2162688.0,0.0,19.0,2701520896.0,422002688.0,19153113088.0,11342438400.0,8033207.0,1898091.0
13-04 02:47:19,32.592,16.681,50.214,0.0,0.0,0.513,0.0,2199552.0,0.0,25.0,2703749120.0,422006784.0,19176230912.0,11317088256.0,8005206.0,1855258.0
13-04 02:47:20,31.245,15.927,51.697,0.174,0.0,0.957,0.0,4194304.0,0.0,33.0,2703437824.0,422006784.0,19201671168.0,11291959296.0,8277695.0,2034780.0
13-04 02:47:21,31.620,16.881,50.814,0.086,0.0,0.600,0.0,2289664.0,0.0,27.0,2703343616.0,422006784.0,19225714688.0,11268009984.0,6442221.0,2113356.0
13-04 02:47:22,32.416,16.079,50.645,0.0,0.0,0.860,0.0,2187264.0,0.0,20.0,2704560128.0,422006784.0,19246977024.0,11245531136.0,8025343.0,1873153.0
13-04 02:47:23,30.598,17.179,51.368,0.085,0.0,0.769,0.0,2150400.0,0.0,19.0,2706669568.0,422006784.0,19270881280.0,11219517440.0,6017987.0,1875592.0
13-04 02:47:24,32.258,17.148,49.915,0.0,0.0,0.679,0.0,2162688.0,0.0,19.0,2706571264.0,422006784.0,19294273536.0,11196223488.0,5912984.0,1809103.0
13-04 02:47:25,32.069,15.690,51.466,0.0,0.0,0.776,0.0,2154496.0,0.0,19.0,2706083840.0,422006784.0,19318808576.0,11172175872.0,5887164.0,1821498.0
13-04 02:47:26,31.443,16.495,51.031,0.086,0.0,0.945,0.0,2162688.0,0.0,19.0,2708234240.0,422006784.0,19339452416.0,11149381632.0,6051006.0,1910815.0
13-04 02:47:27,32.740,16.964,49.534,0.085,0.0,0.679,0.0,4194304.0,0.0,34.0,2707476480.0,422006784.0,19367837696.0,11121754112.0,6144936.0,1942997.0
13-04 02:47:28,30.068,18.143,50.937,0.0,0.0,0.852,0.0,2281472.0,0.0,26.0,2708197376.0,422006784.0,19390902272.0,11097968640.0,6482179.0,2147524.0
13-04 02:47:29,31.520,16.149,51.727,0.0,0.0,0.604,0.0,2158592.0,0.0,20.0,2709729280.0,422006784.0,19414290432.0,11073048576.0,6078908.0,1918863.0
13-04 02:47:30,32.149,16.751,50.169,0.085,0.0,0.846,0.0,2158592.0,0.0,19.0,2710261760.0,422006784.0,19436949504.0,11049857024.0,5984286.0,1859319.0
13-04 02:47:31,31.448,17.224,50.643,0.0,0.0,0.686,0.0,2150400.0,0.0,19.0,2711437312.0,422006784.0,19461234688.0,11024396288.0,6009288.0,1877002.0
13-04 02:47:32,34.572,14.088,50.648,0.0,0.0,0.691,0.0,2179072.0,0.0,21.0,2711715840.0,422006784.0,19482431488.0,11002920960.0,5828637.0,1775401.0
13-04 02:47:33,31.100,16.667,50.945,0.258,0.0,1.031,0.0,4104192.0,0.0,29.0,2712813568.0,422006784.0,19510366208.0,10973888512.0,6080854.0,1938945.0
13-04 02:47:34,31.547,16.076,51.426,0.0,0.0,0.951,0.0,2265088.0,0.0,26.0,2712481792.0,422010880.0,19534393344.0,10950189056.0,6209556.0,1975203.0
13-04 02:47:35,31.924,16.221,51.251,0.0,0.0,0.604,0.0,2269184.0,0.0,25.0,2713649152.0,422010880.0,19557986304.0,10925428736.0,6459488.0,2114872.0
13-04 02:47:36,32.644,16.107,50.560,0.0,0.0,0.689,0.0,2162688.0,0.0,19.0,2715054080.0,422010880.0,19579883520.0,10902126592.0,5972777.0,1872274.0
13-04 02:47:37,31.092,16.245,51.878,0.087,0.0,0.699,0.0,2158592.0,0.0,19.0,2714894336.0,422010880.0,19604488192.0,10877681664.0,5917827.0,1817099.0
13-04 02:47:38,29.991,18.081,51.157,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,2714898432.0,422010880.0,19627196416.0,10854969344.0,5923687.0,1754999.0
13-04 02:47:39,30.628,16.405,51.920,0.087,0.0,0.960,0.0,2170880.0,0.0,21.0,2715389952.0,422019072.0,19650826240.0,10830839808.0,6038815.0,1947419.0
13-04 02:47:40,31.049,17.693,50.650,0.0,0.0,0.607,0.0,4182016.0,0.0,32.0,2716803072.0,422019072.0,19675729920.0,10804523008.0,6122909.0,1932834.0
13-04 02:47:41,30.868,17.025,51.075,0.0,0.0,1.032,0.0,2281472.0,0.0,25.0,2717093888.0,422019072.0,19699867648.0,10780094464.0,6541451.0,2181284.0
13-04 02:47:42,29.838,15.431,49.275,4.518,0.0,0.938,8192.0,154808320.0,2.0,279.0,2718982144.0,422031360.0,19717570560.0,10760491008.0,5641134.0,1688699.0
13-04 02:47:43,19.324,14.298,55.026,10.225,0.0,1.127,8192.0,270581760.0,2.0,482.0,2718818304.0,422039552.0,19732996096.0,10745221120.0,4905494.0,2111649.0
13-04 02:47:44,19.007,11.216,60.531,8.733,0.0,0.514,8192.0,255115264.0,2.0,463.0,2719612928.0,422047744.0,19750354944.0,10727059456.0,3976952.0,1862050.0
13-04 02:47:45,31.854,16.188,51.349,0.087,0.0,0.522,0.0,2162688.0,0.0,21.0,2718957568.0,422051840.0,19775193088.0,10702872576.0,7491662.0,1868185.0
13-04 02:47:46,32.515,16.173,50.720,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,2719498240.0,422051840.0,19798429696.0,10679095296.0,1801659.0,1790746.0
13-04 02:47:47,31.682,17.250,50.213,0.085,0.0,0.769,0.0,2162688.0,0.0,19.0,2720157696.0,422051840.0,19822374912.0,10654490624.0,2943435.0,1823738.0
13-04 02:47:48,32.179,17.568,49.662,0.0,0.0,0.591,0.0,4202496.0,0.0,32.0,2721116160.0,422051840.0,19847786496.0,10628120576.0,6155487.0,1967877.0
13-04 02:47:49,30.198,17.084,51.769,0.0,0.0,0.949,0.0,2281472.0,0.0,25.0,2721390592.0,422051840.0,19870269440.0,10605363200.0,6341896.0,2044836.0
13-04 02:47:50,32.198,16.014,50.767,0.085,0.0,0.937,0.0,2158592.0,0.0,19.0,2722230272.0,422051840.0,19893809152.0,10580983808.0,8183896.0,1915984.0
13-04 02:47:51,31.818,15.866,51.201,0.086,0.0,1.029,0.0,2199552.0,0.0,24.0,2723004416.0,422051840.0,19917459456.0,10556559360.0,8021081.0,1893371.0
13-04 02:47:52,31.741,16.553,50.768,0.0,0.0,0.939,0.0,2154496.0,0.0,19.0,2724732928.0,422051840.0,19940806656.0,10531483648.0,7881523.0,1779161.0
13-04 02:47:53,31.456,15.858,51.733,0.087,0.0,0.867,0.0,2158592.0,0.0,20.0,2724716544.0,422051840.0,19964878848.0,10507427840.0,5964057.0,1823386.0
13-04 02:47:54,31.798,16.160,50.999,0.087,0.0,0.956,0.0,3100672.0,0.0,24.0,2725904384.0,422055936.0,19987083264.0,10484031488.0,7956838.0,1870643.0
13-04 02:47:55,31.115,16.854,51.253,0.0,0.0,0.778,0.0,3289088.0,0.0,31.0,2726506496.0,422055936.0,20012736512.0,10457776128.0,6213007.0,1972623.0
13-04 02:47:56,31.869,16.107,51.335,0.0,0.0,0.689,0.0,2281472.0,0.0,25.0,2726125568.0,422055936.0,20034465792.0,10436427776.0,6521700.0,2119171.0
13-04 02:47:57,32.171,15.519,51.613,0.087,0.0,0.610,0.0,2166784.0,0.0,21.0,2726449152.0,422055936.0,20060459008.0,10410110976.0,8061984.0,1914407.0
13-04 02:47:58,32.552,15.451,51.042,0.0,0.0,0.955,0.0,2154496.0,0.0,19.0,2727579648.0,422055936.0,20083757056.0,10385682432.0,5921514.0,1821697.0
13-04 02:47:59,32.697,15.611,50.997,0.087,0.0,0.607,0.0,2154496.0,0.0,19.0,2728726528.0,422055936.0,20107714560.0,10360578048.0,5987664.0,1874977.0
13-04 02:48:00,31.556,16.681,50.903,0.0,0.0,0.860,0.0,2166784.0,0.0,20.0,2730176512.0,422055936.0,20128473088.0,10338369536.0,6068745.0,1904056.0
13-04 02:48:01,32.522,15.826,50.957,0.087,0.0,0.609,0.0,4194304.0,0.0,32.0,2729418752.0,422055936.0,20156186624.0,10311413760.0,5925230.0,1847764.0
13-04 02:48:02,31.574,16.090,51.298,0.087,0.0,0.952,0.0,2162688.0,0.0,19.0,2730967040.0,422055936.0,20180148224.0,10285903872.0,6364502.0,2078908.0
13-04 02:48:03,31.537,14.664,53.092,0.088,0.0,0.618,0.0,2310144.0,0.0,28.0,2731982848.0,422055936.0,20203642880.0,10261393408.0,6346483.0,2044216.0
13-04 02:48:04,32.314,15.109,51.878,0.087,0.0,0.611,0.0,1355776.0,0.0,18.0,2734170112.0,422064128.0,20221718528.0,10241122304.0,5655829.0,1686964.0
13-04 02:48:05,35.875,15.598,47.227,0.433,0.0,0.867,4096.0,44314624.0,1.0,102.0,2737299456.0,422068224.0,20286226432.0,10173480960.0,5937718.0,1851001.0
13-04 02:48:06,32.874,17.298,48.967,0.172,0.0,0.688,0.0,22548480.0,0.0,70.0,2736787456.0,422068224.0,20273033216.0,10187186176.0,6175191.0,1964741.0
13-04 02:48:07,31.212,15.780,52.049,0.0,0.0,0.959,0.0,2154496.0,0.0,19.0,2736988160.0,422068224.0,20296568832.0,10163449856.0,6343054.0,2067540.0
13-04 02:48:08,32.297,16.062,51.036,0.086,0.0,0.518,0.0,5529600.0,0.0,36.0,2742824960.0,422072320.0,20318351360.0,10135826432.0,6387713.0,2083383.0
13-04 02:48:09,33.247,15.245,50.732,0.086,0.0,0.689,0.0,2154496.0,0.0,22.0,2743566336.0,422072320.0,20341927936.0,10111508480.0,5703878.0,1421799.0
13-04 02:48:10,31.763,11.780,56.370,0.087,0.0,0.0,0.0,6459392.0,0.0,58.0,2745270272.0,422076416.0,20368986112.0,10082742272.0,442928.0,237468.0
13-04 02:48:11,34.668,12.266,52.385,0.681,0.0,0.0,4096.0,36458496.0,1.0,126.0,2747936768.0,422088704.0,20393283584.0,10055766016.0,2263402.0,248843.0
13-04 02:48:12,31.853,11.785,56.191,0.171,0.0,0.0,0.0,8540160.0,0.0,71.0,2746888192.0,422088704.0,20422418432.0,10027679744.0,443386.0,237265.0
13-04 02:48:13,32.272,11.962,55.594,0.172,0.0,0.0,0.0,6590464.0,0.0,64.0,2746408960.0,422092800.0,20449275904.0,10001297408.0,589334.0,314008.0
13-04 02:48:14,29.723,10.225,57.712,2.340,0.0,0.0,4096.0,98549760.0,1.0,200.0,2748825600.0,422096896.0,20471435264.0,9976717312.0,312691.0,175501.0
13-04 02:48:15,0.167,0.835,83.876,15.121,0.0,0.0,8192.0,273608704.0,2.0,482.0,2749542400.0,422109184.0,20472627200.0,9974796288.0,19360.0,19679.0
13-04 02:48:16,0.084,0.752,82.373,16.792,0.0,0.0,8192.0,273973248.0,2.0,459.0,2749517824.0,422117376.0,20472643584.0,9974796288.0,5274.0,7021.0
13-04 02:48:17,30.854,13.440,55.452,0.169,0.0,0.085,0.0,10334208.0,0.0,80.0,2749767680.0,422121472.0,20499611648.0,9947574272.0,589289.0,315080.0
13-04 02:48:18,32.907,12.361,54.561,0.171,0.0,0.0,0.0,6467584.0,0.0,57.0,2749771776.0,422121472.0,20527988736.0,9919193088.0,441949.0,235882.0
13-04 02:48:19,31.764,11.815,56.336,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,2752053248.0,422121472.0,20553326592.0,9891573760.0,441189.0,234728.0
13-04 02:48:20,30.465,13.339,56.024,0.086,0.0,0.086,0.0,6467584.0,0.0,57.0,2751799296.0,422129664.0,20581650432.0,9863495680.0,442884.0,237113.0
13-04 02:48:21,31.521,13.679,54.630,0.170,0.0,0.0,0.0,6483968.0,0.0,60.0,2752479232.0,422133760.0,20609253376.0,9835208704.0,443410.0,238095.0
13-04 02:48:22,32.657,12.690,54.569,0.085,0.0,0.0,0.0,6459392.0,0.0,59.0,2753040384.0,422133760.0,20634263552.0,9809637376.0,441325.0,234795.0
13-04 02:48:23,32.778,11.306,55.741,0.175,0.0,0.0,0.0,6459392.0,0.0,57.0,2754269184.0,422133760.0,20662669312.0,9780002816.0,441323.0,234712.0
13-04 02:48:24,31.298,12.296,56.320,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,2754236416.0,422133760.0,20689702912.0,9753001984.0,442170.0,236217.0
13-04 02:48:25,32.003,11.630,56.112,0.255,0.0,0.0,0.0,7540736.0,0.0,61.0,2756329472.0,422133760.0,20717228032.0,9723383808.0,460306.0,254215.0
13-04 02:48:26,31.201,11.927,56.698,0.086,0.0,0.086,0.0,7598080.0,0.0,73.0,2755510272.0,422137856.0,20745027584.0,9696399360.0,588670.0,313906.0
13-04 02:48:27,32.247,12.178,55.317,0.172,0.0,0.086,0.0,6504448.0,0.0,62.0,2756292608.0,422141952.0,20770893824.0,9669746688.0,441266.0,234618.0
13-04 02:48:28,31.873,12.543,55.498,0.086,0.0,0.0,0.0,6471680.0,0.0,58.0,2756390912.0,422150144.0,20798627840.0,9641906176.0,442038.0,235887.0
13-04 02:48:29,33.193,12.101,54.622,0.084,0.0,0.0,0.0,6455296.0,0.0,57.0,2757767168.0,422154240.0,20825071616.0,9614082048.0,440976.0,233932.0
13-04 02:48:30,31.475,12.521,55.918,0.086,0.0,0.0,0.0,7487488.0,0.0,67.0,2758770688.0,422154240.0,20853006336.0,9585143808.0,375736.0,203223.0
13-04 02:48:31,32.189,11.845,55.794,0.172,0.0,0.0,0.0,6688768.0,0.0,69.0,2759147520.0,422154240.0,20879597568.0,9558175744.0,587397.0,310980.0
13-04 02:48:32,32.189,12.790,54.850,0.172,0.0,0.0,0.0,9932800.0,0.0,67.0,2761867264.0,422154240.0,20904157184.0,9530896384.0,443762.0,239081.0
13-04 02:48:33,34.375,13.176,51.436,1.014,0.0,0.0,4096.0,56250368.0,1.0,151.0,2762600448.0,422162432.0,20980645888.0,9453666304.0,440768.0,234007.0
13-04 02:48:34,32.214,13.006,54.608,0.172,0.0,0.0,0.0,17215488.0,0.0,84.0,2763481088.0,422166528.0,20957192192.0,9476235264.0,443406.0,237569.0
13-04 02:48:35,31.754,11.667,56.404,0.175,0.0,0.0,0.0,6475776.0,0.0,58.0,2763149312.0,422174720.0,20985069568.0,9448681472.0,443645.0,237796.0
13-04 02:48:36,31.818,11.276,56.731,0.175,0.0,0.0,8192.0,6516736.0,2.0,59.0,2762657792.0,422182912.0,21012725760.0,9421508608.0,441916.0,234515.0
13-04 02:48:37,32.386,11.886,55.642,0.086,0.0,0.0,0.0,6483968.0,0.0,57.0,2763509760.0,422182912.0,21039874048.0,9393508352.0,442687.0,236346.0
13-04 02:48:38,31.931,12.704,55.279,0.086,0.0,0.0,0.0,6479872.0,0.0,57.0,2764697600.0,422182912.0,21066584064.0,9365610496.0,441932.0,235084.0
13-04 02:48:39,32.198,12.095,55.451,0.256,0.0,0.0,0.0,6529024.0,0.0,64.0,2765844480.0,422187008.0,21093273600.0,9337769984.0,296926.0,159185.0
13-04 02:48:40,29.604,11.962,58.262,0.172,0.0,0.0,0.0,8605696.0,0.0,77.0,2767097856.0,422191104.0,21121556480.0,9308229632.0,4572.0,6091.0
13-04 02:48:41,30.472,12.618,56.824,0.086,0.0,0.0,0.0,6488064.0,0.0,60.0,2767437824.0,422191104.0,21148803072.0,9280643072.0,3757.0,4730.0
13-04 02:48:42,31.329,12.616,55.885,0.169,0.0,0.0,0.0,6475776.0,0.0,57.0,2768629760.0,422191104.0,21174882304.0,9253371904.0,22076.0,23581.0
13-04 02:48:43,31.838,11.475,56.687,0.0,0.0,0.0,0.0,6447104.0,0.0,57.0,2768244736.0,422191104.0,21204774912.0,9223864320.0,3242.0,4215.0
13-04 02:48:44,32.149,11.265,56.412,0.173,0.0,0.0,4096.0,6459392.0,1.0,58.0,2769870848.0,422203392.0,21230612480.0,9196388352.0,1731.0,2042.0
13-04 02:48:45,32.432,13.426,53.618,0.174,0.0,0.349,0.0,4321280.0,0.0,42.0,2770419712.0,422203392.0,21256650752.0,9169801216.0,1283186.0,1284870.0
13-04 02:48:46,31.512,16.909,50.897,0.0,0.0,0.683,0.0,2158592.0,0.0,19.0,2770362368.0,422203392.0,21278715904.0,9147793408.0,5986235.0,1931496.0
13-04 02:48:47,33.918,15.951,48.729,0.438,0.0,0.964,0.0,36409344.0,0.0,97.0,2773229568.0,422203392.0,21302849536.0,9120792576.0,6052140.0,1957972.0
13-04 02:48:48,30.644,17.425,50.901,0.086,0.0,0.944,0.0,2060288.0,0.0,26.0,2772668416.0,422207488.0,21326680064.0,9097519104.0,6284152.0,2089362.0
13-04 02:48:49,31.497,15.577,52.065,0.0,0.0,0.861,0.0,2281472.0,0.0,25.0,2772160512.0,422211584.0,21350547456.0,9074155520.0,6283645.0,2093774.0
13-04 02:48:50,33.677,15.120,50.258,0.086,0.0,0.859,0.0,2158592.0,0.0,19.0,2774671360.0,422219776.0,21370802176.0,9051381760.0,6209822.0,2048532.0
13-04 02:48:51,27.312,14.693,54.451,2.679,0.0,0.864,4096.0,68595712.0,1.0,130.0,2775003136.0,422227968.0,21394317312.0,9027526656.0,6242583.0,2057350.0
13-04 02:48:52,4.054,2.027,78.716,15.118,0.0,0.084,8192.0,265412608.0,2.0,342.0,2775056384.0,422236160.0,21397041152.0,9024741376.0,1209239.0,1298892.0
13-04 02:48:53,3.004,1.717,79.142,15.966,0.0,0.172,8192.0,266354688.0,2.0,326.0,2775244800.0,422244352.0,21399773184.0,9021812736.0,727519.0,1270203.0
13-04 02:48:54,18.082,9.251,66.442,5.803,0.0,0.421,4096.0,140693504.0,1.0,246.0,2774388736.0,422248448.0,21412974592.0,9009463296.0,3168408.0,1372595.0
13-04 02:48:55,30.319,17.657,50.991,0.086,0.0,0.947,0.0,2035712.0,0.0,13.0,2774990848.0,422248448.0,21437034496.0,8984801280.0,4464390.0,1956751.0
13-04 02:48:56,28.485,19.307,50.909,0.0,0.0,1.299,0.0,0.0,0.0,0.0,2791530496.0,422248448.0,21457911808.0,8947384320.0,2394880.0,2102484.0
13-04 02:48:57,31.588,15.279,52.275,0.086,0.0,0.773,0.0,139264.0,0.0,8.0,2797355008.0,422252544.0,21478817792.0,8920649728.0,14746744.0,2571044.0
13-04 02:48:58,30.671,18.522,49.363,0.0,0.0,1.444,0.0,2039808.0,0.0,13.0,2798702592.0,422252544.0,21503164416.0,8894955520.0,2294802.0,2114016.0
13-04 02:48:59,32.416,15.047,52.107,0.0,0.0,0.430,0.0,2183168.0,0.0,21.0,2800455680.0,422256640.0,21524168704.0,8872194048.0,6743590.0,2319314.0
13-04 02:49:00,29.540,17.637,51.781,0.0,0.0,1.043,0.0,126976.0,0.0,6.0,2801278976.0,422256640.0,21548204032.0,8847335424.0,10693221.0,2271028.0
13-04 02:49:01,30.875,16.981,51.286,0.0,0.0,0.858,0.0,2027520.0,0.0,13.0,2801405952.0,422256640.0,21571887104.0,8823525376.0,6771799.0,2061611.0
13-04 02:49:02,31.020,17.738,50.386,0.0,0.0,0.857,0.0,2166784.0,0.0,19.0,2801098752.0,422256640.0,21596192768.0,8799526912.0,7648614.0,1887481.0
13-04 02:49:03,31.055,16.263,51.903,0.0,0.0,0.779,0.0,2166784.0,0.0,21.0,2801623040.0,422256640.0,21618970624.0,8776224768.0,10418634.0,2172533.0
13-04 02:49:04,31.076,16.233,51.562,0.0,0.0,1.128,0.0,122880.0,0.0,6.0,2802614272.0,422256640.0,21640167424.0,8754036736.0,8383440.0,2114823.0
13-04 02:49:05,32.214,16.107,50.818,0.086,0.0,0.775,0.0,2179072.0,0.0,22.0,2803781632.0,422256640.0,21662654464.0,8730382336.0,6270974.0,2074506.0
13-04 02:49:06,30.104,17.388,51.211,0.0,0.0,1.298,0.0,2158592.0,0.0,19.0,2805080064.0,422256640.0,21687730176.0,8704008192.0,8294025.0,2090383.0
13-04 02:49:07,32.821,15.983,50.256,0.0,0.0,0.940,0.0,2195456.0,0.0,22.0,2805534720.0,422256640.0,21708423168.0,8682860544.0,6311130.0,2107506.0
13-04 02:49:08,30.393,16.594,51.703,0.087,0.0,1.223,0.0,2998272.0,0.0,39.0,2805452800.0,422256640.0,21735243776.0,8656121856.0,6495587.0,2174220.0
13-04 02:49:09,30.863,16.652,51.700,0.087,0.0,0.697,0.0,2174976.0,0.0,21.0,2805915648.0,422256640.0,21755846656.0,8635056128.0,6172346.0,2026227.0
13-04 02:49:10,30.992,15.979,52.414,0.088,0.0,0.527,0.0,2162688.0,0.0,20.0,2806370304.0,422260736.0,21781671936.0,8608772096.0,8385545.0,2136334.0
13-04 02:49:11,30.157,17.045,51.836,0.0,0.0,0.962,0.0,2154496.0,0.0,20.0,2808000512.0,422260736.0,21803147264.0,8585666560.0,6151360.0,1988059.0
13-04 02:49:12,31.266,16.157,51.703,0.0,0.0,0.873,0.0,2166784.0,0.0,19.0,2806464512.0,422264832.0,21829795840.0,8560549888.0,6151984.0,1990415.0
13-04 02:49:13,31.325,16.695,51.119,0.172,0.0,0.688,0.0,2158592.0,0.0,19.0,2809053184.0,422273024.0,21849341952.0,8538406912.0,6128192.0,2005711.0
13-04 02:49:14,32.177,15.698,51.258,0.0,0.0,0.867,0.0,2166784.0,0.0,19.0,2808422400.0,422273024.0,21876228096.0,8512151552.0,6175993.0,2025354.0
13-04 02:49:15,33.133,15.318,50.688,0.086,0.0,0.775,0.0,2183168.0,0.0,22.0,2809692160.0,422273024.0,21899231232.0,8487878656.0,8179303.0,2014411.0
13-04 02:49:16,31.842,15.921,51.291,0.086,0.0,0.861,0.0,2158592.0,0.0,19.0,2810466304.0,422273024.0,21923643392.0,8462692352.0,4035634.0,1890996.0
13-04 02:49:17,33.159,15.009,51.047,0.0,0.0,0.785,0.0,2150400.0,0.0,19.0,2810638336.0,422277120.0,21945913344.0,8440246272.0,6130532.0,2033808.0
13-04 02:49:18,33.078,16.027,49.957,0.0,0.0,0.938,0.0,2150400.0,0.0,19.0,2811342848.0,422277120.0,21970747392.0,8414707712.0,6184163.0,2012097.0
13-04 02:49:19,32.929,15.511,50.693,0.0,0.0,0.867,0.0,2183168.0,0.0,21.0,2811731968.0,422277120.0,21993299968.0,8391766016.0,8165326.0,2015558.0
13-04 02:49:20,31.597,16.667,50.955,0.0,0.0,0.781,0.0,2158592.0,0.0,19.0,2812829696.0,422281216.0,22017552384.0,8366411776.0,6162901.0,2012789.0
13-04 02:49:21,31.088,16.753,51.295,0.086,0.0,0.777,0.0,2179072.0,0.0,21.0,2813292544.0,422285312.0,22041600000.0,8341897216.0,6177450.0,2006788.0
13-04 02:49:22,34.760,16.182,47.688,0.342,0.0,1.027,0.0,33734656.0,0.0,81.0,2815717376.0,422285312.0,22091096064.0,8289976320.0,6151989.0,1994562.0
13-04 02:49:23,34.468,16.426,47.489,0.426,0.0,1.191,4096.0,37928960.0,1.0,91.0,2817171456.0,422289408.0,22085165056.0,8294449152.0,8226121.0,2055646.0
13-04 02:49:24,15.431,9.207,65.388,9.463,0.0,0.512,8192.0,197128192.0,2.0,357.0,2816872448.0,422301696.0,22099476480.0,8280424448.0,3804069.0,1829758.0
13-04 02:49:25,3.895,2.371,78.408,15.241,0.0,0.085,8192.0,269533184.0,2.0,469.0,2817536000.0,422309888.0,22101852160.0,8277377024.0,720451.0,1263082.0
13-04 02:49:26,14.322,6.186,71.356,7.966,0.0,0.169,4096.0,186335232.0,1.0,339.0,2816991232.0,422313984.0,22111637504.0,8268132352.0,1369916.0,1326908.0
13-04 02:49:27,32.930,15.817,50.389,0.086,0.0,0.778,0.0,2043904.0,0.0,15.0,2816131072.0,422322176.0,22135246848.0,8245374976.0,3842173.0,1860437.0
13-04 02:49:28,28.861,19.409,50.549,0.0,0.0,1.181,0.0,73728.0,0.0,3.0,2817470464.0,422322176.0,22157434880.0,8221847552.0,2847928.0,2028693.0
13-04 02:49:29,32.272,16.093,51.119,0.0,0.0,0.516,0.0,2088960.0,0.0,16.0,2818134016.0,422322176.0,22180040704.0,8198578176.0,12436252.0,2448342.0
13-04 02:49:30,29.873,18.312,50.549,0.0,0.0,1.266,0.0,131072.0,0.0,6.0,2818408448.0,422322176.0,22201753600.0,8176590848.0,4616928.0,2253130.0
13-04 02:49:31,31.695,17.034,50.424,0.085,0.0,0.763,0.0,2064384.0,0.0,14.0,2819096576.0,422322176.0,22226190336.0,8151465984.0,6597666.0,1941078.0
13-04 02:49:32,30.271,16.973,52.231,0.0,0.0,0.525,0.0,126976.0,0.0,6.0,2820689920.0,422322176.0,22247026688.0,8129036288.0,8218379.0,2218324.0
13-04 02:49:33,29.623,18.836,50.428,0.086,0.0,1.027,0.0,2162688.0,0.0,21.0,2820395008.0,422326272.0,22270955520.0,8105398272.0,10678345.0,2274247.0
13-04 02:49:34,31.164,17.466,50.342,0.0,0.0,1.027,0.0,2179072.0,0.0,20.0,2820788224.0,422326272.0,22293479424.0,8082481152.0,8143515.0,1975831.0
13-04 02:49:35,31.055,16.522,51.557,0.087,0.0,0.779,0.0,2174976.0,0.0,19.0,2821697536.0,422326272.0,22317522944.0,8057528320.0,6548577.0,2189903.0
13-04 02:49:36,30.642,17.101,51.215,0.0,0.0,1.042,0.0,2043904.0,0.0,13.0,2821369856.0,422326272.0,22341193728.0,8034185216.0,10015781.0,1925308.0
13-04 02:49:37,31.152,15.881,51.920,0.087,0.0,0.960,0.0,2162688.0,0.0,19.0,2822062080.0,422326272.0,22364839936.0,8009846784.0,6159961.0,1979715.0
13-04 02:49:38,31.325,16.265,51.205,0.0,0.0,1.205,0.0,2162688.0,0.0,19.0,2823204864.0,422326272.0,22388363264.0,7985180672.0,8254906.0,2067922.0
13-04 02:49:39,31.352,17.485,49.957,0.172,0.0,1.034,0.0,2183168.0,0.0,21.0,2824777728.0,422326272.0,22409359360.0,7962611712.0,6199445.0,2000691.0
13-04 02:49:40,30.950,16.216,52.136,0.0,0.0,0.697,0.0,2162688.0,0.0,22.0,2824736768.0,422330368.0,22435049472.0,7936958464.0,6200759.0,2027122.0
13-04 02:49:41,32.275,15.794,50.730,0.0,0.0,1.202,0.0,2244608.0,0.0,22.0,2825527296.0,422330368.0,22459150336.0,7912067072.0,6274509.0,2081924.0
13-04 02:49:42,32.474,16.323,50.258,0.0,0.0,0.945,0.0,2211840.0,0.0,22.0,2825900032.0,422330368.0,22483353600.0,7887491072.0,8609282.0,2240174.0
13-04 02:49:43,31.034,17.155,51.121,0.086,0.0,0.603,0.0,2162688.0,0.0,19.0,2828734464.0,422330368.0,22503772160.0,7864238080.0,6136906.0,1960909.0
13-04 02:49:44,30.850,16.652,51.534,0.088,0.0,0.876,0.0,2166784.0,0.0,19.0,2828369920.0,422330368.0,22529093632.0,7839281152.0,6174033.0,1988138.0
13-04 02:49:45,32.216,16.065,50.773,0.086,0.0,0.859,0.0,2179072.0,0.0,22.0,2828472320.0,422330368.0,22552498176.0,7815774208.0,6155798.0,2030552.0
13-04 02:49:46,32.900,16.104,50.216,0.0,0.0,0.779,0.0,2162688.0,0.0,19.0,2828972032.0,422330368.0,22576328704.0,7791443968.0,6184316.0,2012348.0
13-04 02:49:47,31.986,16.079,51.075,0.0,0.0,0.860,0.0,2195456.0,0.0,22.0,2829705216.0,422334464.0,22600089600.0,7766945792.0,6145045.0,2009547.0
13-04 02:49:48,29.659,17.585,51.881,0.0,0.0,0.875,0.0,2162688.0,0.0,20.0,2830483456.0,422334464.0,22623698944.0,7742558208.0,6171639.0,2013535.0
13-04 02:49:49,32.313,16.497,50.425,0.0,0.0,0.765,0.0,2158592.0,0.0,21.0,2831683584.0,422334464.0,22645149696.0,7719907328.0,6204659.0,2029571.0
13-04 02:49:50,32.017,16.309,50.815,0.086,0.0,0.773,0.0,2187264.0,0.0,22.0,2833162240.0,422334464.0,22670176256.0,7693402112.0,7472036.0,1974989.0
13-04 02:49:51,32.087,15.565,51.391,0.0,0.0,0.957,0.0,2162688.0,0.0,19.0,2834481152.0,422334464.0,22692851712.0,7669407744.0,6859864.0,2038421.0
13-04 02:49:52,32.277,16.182,50.599,0.086,0.0,0.856,0.0,2162688.0,0.0,19.0,2834063360.0,422338560.0,22717173760.0,7645499392.0,6113625.0,1963977.0
13-04 02:49:53,31.705,16.881,50.728,0.0,0.0,0.686,0.0,2162688.0,0.0,19.0,2834341888.0,422338560.0,22740443136.0,7621951488.0,6247752.0,2074053.0
13-04 02:49:54,31.616,15.371,52.052,0.087,0.0,0.873,0.0,2154496.0,0.0,19.0,2835025920.0,422338560.0,22764232704.0,7597477888.0,6161398.0,2010572.0
13-04 02:49:55,31.387,16.920,50.508,0.0,0.0,1.184,0.0,2166784.0,0.0,19.0,2834657280.0,422338560.0,22787125248.0,7574953984.0,6094559.0,1948975.0
13-04 02:49:56,19.437,12.702,60.955,6.223,0.0,0.682,12288.0,160882688.0,3.0,290.0,2836033536.0,422354944.0,22803431424.0,7557255168.0,5904894.0,1843509.0
13-04 02:49:57,4.219,2.447,78.565,14.684,0.0,0.084,8192.0,273719296.0,2.0,476.0,2835464192.0,422359040.0,22806335488.0,7554916352.0,1180352.0,1271421.0
13-04 02:49:58,9.267,5.813,74.726,10.110,0.0,0.084,8192.0,218763264.0,2.0,397.0,2835636224.0,422367232.0,22812639232.0,7548432384.0,2461850.0,1354051.0
13-04 02:49:59,32.990,16.581,49.742,0.0,0.0,0.687,0.0,2031616.0,0.0,13.0,2835525632.0,422367232.0,22838091776.0,7523090432.0,4722114.0,1744746.0
13-04 02:50:00,27.826,18.783,52.0,0.0,0.0,1.391,0.0,0.0,0.0,0.0,2836840448.0,422367232.0,22859313152.0,7500554240.0,2855033.0,2108005.0
13-04 02:50:01,34.077,14.335,50.987,0.0,0.0,0.601,0.0,2166784.0,0.0,19.0,2837372928.0,422367232.0,22882684928.0,7476649984.0,10397258.0,2386477.0
13-04 02:50:02,29.690,17.470,51.635,0.086,0.0,1.119,0.0,143360.0,0.0,8.0,2838532096.0,422371328.0,22904557568.0,7453614080.0,4758003.0,2344850.0
13-04 02:50:03,31.842,15.175,52.193,0.0,0.0,0.789,0.0,2056192.0,0.0,14.0,2839928832.0,422379520.0,22925643776.0,7431122944.0,4082540.0,1982930.0
13-04 02:50:04,31.629,15.511,51.993,0.0,0.0,0.867,0.0,131072.0,0.0,6.0,2838806528.0,422379520.0,22949814272.0,7408074752.0,6569782.0,2075435.0
13-04 02:50:05,31.298,17.048,50.891,0.0,0.0,0.763,0.0,2166784.0,0.0,19.0,2840788992.0,422379520.0,22972571648.0,7383334912.0,8468753.0,2206628.0
13-04 02:50:06,31.657,16.132,51.171,0.087,0.0,0.954,0.0,2154496.0,0.0,19.0,2840473600.0,422379520.0,22997135360.0,7359086592.0,10477822.0,2081301.0
13-04 02:50:07,31.456,16.638,51.127,0.0,0.0,0.780,0.0,2158592.0,0.0,19.0,2848833536.0,422379520.0,23020384256.0,7327477760.0,8200650.0,2057037.0
13-04 02:50:08,32.883,16.061,50.465,0.085,0.0,0.507,0.0,2183168.0,0.0,21.0,2848772096.0,422383616.0,23044136960.0,7303782400.0,8273156.0,1998496.0
13-04 02:50:09,31.330,16.738,51.159,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,2851012608.0,422383616.0,23066738688.0,7278940160.0,7051099.0,1993742.0
13-04 02:50:10,30.756,14.519,54.381,0.086,0.0,0.258,0.0,4317184.0,0.0,39.0,2852630528.0,422383616.0,23090622464.0,7253438464.0,1769856.0,382369.0
13-04 02:50:11,31.085,12.297,56.533,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,2852417536.0,422383616.0,23119073280.0,7225200640.0,2946.0,3181.0
13-04 02:50:12,31.424,11.458,57.031,0.087,0.0,0.0,0.0,6471680.0,0.0,57.0,2853744640.0,422383616.0,23144460288.0,7198486528.0,1923997.0,14785.0
13-04 02:50:13,29.983,12.801,57.131,0.086,0.0,0.0,0.0,6492160.0,0.0,60.0,2854957056.0,422383616.0,23173836800.0,7167897600.0,4187.0,5690.0
13-04 02:50:14,30.111,12.233,57.399,0.257,0.0,0.0,0.0,8613888.0,0.0,75.0,2855251968.0,422387712.0,23200759808.0,7140675584.0,3047.0,4363.0
13-04 02:50:15,31.148,12.338,56.428,0.086,0.0,0.0,0.0,6090752.0,0.0,66.0,2856046592.0,422387712.0,23228203008.0,7112437760.0,19430.0,20238.0
13-04 02:50:16,31.239,11.800,56.876,0.085,0.0,0.0,0.0,7544832.0,0.0,73.0,2854952960.0,422387712.0,23255646208.0,7086088192.0,4316.0,5153.0
13-04 02:50:17,30.184,11.811,57.918,0.087,0.0,0.0,0.0,6455296.0,0.0,57.0,2856153088.0,422387712.0,23281922048.0,7058612224.0,2690.0,3860.0
13-04 02:50:18,31.908,12.575,55.346,0.171,0.0,0.0,0.0,9695232.0,0.0,68.0,2858070016.0,422395904.0,23308115968.0,7030493184.0,3010.0,4191.0
13-04 02:50:19,31.588,12.669,55.659,0.084,0.0,0.0,0.0,6443008.0,0.0,59.0,2858692608.0,422404096.0,23336628224.0,7001350144.0,3861.0,5694.0
13-04 02:50:20,30.930,12.424,56.473,0.174,0.0,0.0,0.0,9904128.0,0.0,70.0,2859421696.0,422412288.0,23362002944.0,6975238144.0,2001.0,2638.0
13-04 02:50:21,35.616,12.671,49.914,1.712,0.0,0.086,4096.0,87752704.0,1.0,201.0,2866417664.0,422424576.0,23464566784.0,6865666048.0,2569.0,3814.0
13-04 02:50:22,32.790,12.103,54.506,0.601,0.0,0.0,4096.0,27070464.0,1.0,109.0,2866397184.0,422432768.0,23412219904.0,6918025216.0,2795.0,4012.0
13-04 02:50:23,32.176,12.108,55.631,0.085,0.0,0.0,0.0,6463488.0,0.0,58.0,2866126848.0,422436864.0,23440801792.0,6889709568.0,1455.0,1871.0
13-04 02:50:24,30.979,11.489,57.362,0.170,0.0,0.0,0.0,8478720.0,0.0,70.0,2867703808.0,422436864.0,23467540480.0,6861393920.0,2053.0,2423.0
13-04 02:50:25,30.716,11.907,57.118,0.259,0.0,0.0,0.0,6602752.0,0.0,67.0,2867691520.0,422436864.0,23495360512.0,6833586176.0,2690.0,3928.0
13-04 02:50:26,30.450,12.370,57.180,0.0,0.0,0.0,0.0,6451200.0,0.0,57.0,2867609600.0,422436864.0,23522156544.0,6806872064.0,4283.0,7036.0
13-04 02:50:27,32.333,12.178,55.317,0.172,0.0,0.0,0.0,6483968.0,0.0,62.0,2868375552.0,422440960.0,23549386752.0,6778871808.0,1668.0,1761.0
13-04 02:50:28,24.704,9.983,61.506,3.807,0.0,0.0,4096.0,107667456.0,1.0,222.0,2869882880.0,422445056.0,23570747392.0,6755999744.0,2689.0,3963.0
13-04 02:50:29,0.0,0.754,84.925,14.322,0.0,0.0,4096.0,275779584.0,1.0,410.0,2869960704.0,422453248.0,23571177472.0,6755483648.0,2481.0,3195.0
13-04 02:50:30,1.259,0.420,88.413,9.908,0.0,0.0,8192.0,259330048.0,2.0,375.0,2869719040.0,422457344.0,23573430272.0,6753468416.0,19145.0,19659.0
13-04 02:50:31,31.525,11.972,56.331,0.172,0.0,0.0,0.0,6475776.0,0.0,60.0,2870128640.0,422457344.0,23600242688.0,6726246400.0,3483.0,5209.0
13-04 02:50:32,31.421,12.329,56.079,0.171,0.0,0.0,0.0,6447104.0,0.0,57.0,2871521280.0,422461440.0,23628115968.0,6696976384.0,1995.0,2744.0
13-04 02:50:33,31.245,13.378,55.292,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,2872061952.0,422461440.0,23655464960.0,6669086720.0,3344.0,5098.0
13-04 02:50:34,30.241,11.598,57.990,0.172,0.0,0.0,0.0,6451200.0,0.0,57.0,2875334656.0,422461440.0,23679414272.0,6641864704.0,3562.0,4412.0
13-04 02:50:35,31.132,12.178,56.604,0.086,0.0,0.0,0.0,6512640.0,0.0,60.0,2872754176.0,422461440.0,23709851648.0,6614007808.0,3880.0,4921.0
13-04 02:50:36,30.069,11.005,58.752,0.173,0.0,0.0,0.0,8486912.0,0.0,70.0,2873933824.0,422461440.0,23738101760.0,6584578048.0,3361.0,4364.0
13-04 02:50:37,31.489,12.681,55.660,0.170,0.0,0.0,0.0,6602752.0,0.0,66.0,2876723200.0,422465536.0,23764070400.0,6555815936.0,2693.0,2990.0
13-04 02:50:38,31.606,11.226,56.995,0.173,0.0,0.0,0.0,6463488.0,0.0,57.0,2875641856.0,422473728.0,23792635904.0,6528323584.0,2408.0,2340.0
13-04 02:50:39,30.663,12.317,57.020,0.0,0.0,0.0,0.0,6467584.0,0.0,57.0,2876919808.0,422477824.0,23819689984.0,6499987456.0,3775.0,4842.0
13-04 02:50:40,30.103,11.921,57.804,0.172,0.0,0.0,0.0,7749632.0,0.0,80.0,2877345792.0,422481920.0,23846670336.0,6472577024.0,3154.0,4042.0
13-04 02:50:41,32.338,11.945,55.631,0.085,0.0,0.0,0.0,6463488.0,0.0,58.0,2878320640.0,422490112.0,23874449408.0,6443814912.0,3469.0,4374.0
13-04 02:50:42,30.981,11.876,57.057,0.086,0.0,0.0,0.0,6443008.0,0.0,57.0,2878902272.0,422498304.0,23902875648.0,6414798848.0,3222.0,4089.0
13-04 02:50:43,32.400,12.299,55.131,0.170,0.0,0.0,0.0,6467584.0,0.0,59.0,2879279104.0,422506496.0,23930236928.0,6387052544.0,3388.0,4247.0
13-04 02:50:44,31.037,11.160,57.716,0.087,0.0,0.0,0.0,6447104.0,0.0,57.0,2880004096.0,422510592.0,23957127168.0,6359433216.0,2140.0,2480.0
13-04 02:50:45,31.926,13.345,54.223,0.422,0.0,0.084,4096.0,25124864.0,1.0,96.0,2884067328.0,422518784.0,23999213568.0,6313275392.0,20779.0,22578.0
13-04 02:50:46,33.707,12.586,52.500,1.207,0.0,0.0,0.0,62111744.0,0.0,160.0,2884370432.0,422526976.0,24008650752.0,6303526912.0,4793.0,5963.0
13-04 02:50:47,30.855,11.624,57.350,0.171,0.0,0.0,0.0,8462336.0,0.0,64.0,2885611520.0,422535168.0,24037240832.0,6273687552.0,4642.0,5743.0
13-04 02:50:48,9.908,3.694,86.398,0.0,0.0,0.0,0.0,2265088.0,0.0,32.0,2886348800.0,422535168.0,24046407680.0,6263783424.0,2207.0,1977.0
13-04 02:50:49,0.0,0.251,99.666,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2886348800.0,422535168.0,24046407680.0,6263783424.0,4903.0,4643.0
13-04 02:50:50,0.167,0.250,99.583,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2886348800.0,422535168.0,24046407680.0,6263783424.0,4065.0,5385.0
13-04 02:50:51,0.083,0.417,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886348800.0,422535168.0,24046407680.0,6263783424.0,3867.0,4557.0
13-04 02:50:52,0.084,0.251,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886344704.0,422535168.0,24046411776.0,6263783424.0,2998.0,3171.0
13-04 02:50:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2886340608.0,422535168.0,24046415872.0,6263783424.0,3124.0,3366.0
13-04 02:50:54,0.167,0.167,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886737920.0,422535168.0,24046415872.0,6263386112.0,4613.0,5943.0
13-04 02:50:55,0.084,0.167,99.582,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,2886737920.0,422535168.0,24046415872.0,6263386112.0,3479.0,4225.0
13-04 02:50:56,0.250,0.167,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886717440.0,422535168.0,24046419968.0,6263402496.0,5126.0,5306.0
13-04 02:50:57,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885648384.0,422535168.0,24046419968.0,6264471552.0,2684.0,3966.0
13-04 02:50:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,2885447680.0,422535168.0,24046419968.0,6264672256.0,2350.0,3061.0
13-04 02:50:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885443584.0,422535168.0,24046424064.0,6264672256.0,2840.0,3592.0
13-04 02:51:00,0.083,0.250,99.417,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2885439488.0,422535168.0,24046428160.0,6264672256.0,2876.0,4075.0
13-04 02:51:01,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885439488.0,422535168.0,24046428160.0,6264672256.0,2750.0,3969.0
13-04 02:51:02,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885435392.0,422535168.0,24046432256.0,6264672256.0,20102.0,21227.0
13-04 02:51:03,1.499,0.416,98.085,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2885562368.0,422535168.0,24046432256.0,6264545280.0,2824.0,4108.0
13-04 02:51:04,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885558272.0,422535168.0,24046436352.0,6264545280.0,3584.0,3962.0
13-04 02:51:05,0.167,0.501,96.408,2.924,0.0,0.0,4096.0,101777408.0,1.0,153.0,2885545984.0,422539264.0,24046444544.0,6264545280.0,2100.0,2034.0
13-04 02:51:06,0.084,0.252,95.302,4.362,0.0,0.0,4096.0,263675904.0,1.0,329.0,2885783552.0,422543360.0,24046456832.0,6264291328.0,4269.0,5735.0
13-04 02:51:07,0.167,0.417,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885251072.0,422543360.0,24046456832.0,6264823808.0,3191.0,3360.0
13-04 02:51:08,0.084,0.251,99.666,0.0,0.0,0.0,0.0,61440.0,0.0,4.0,2885246976.0,422543360.0,24046460928.0,6264823808.0,2760.0,3098.0
13-04 02:51:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885246976.0,422543360.0,24046460928.0,6264823808.0,4940.0,6522.0
13-04 02:51:10,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885242880.0,422543360.0,24046465024.0,6264823808.0,2974.0,3415.0
13-04 02:51:11,0.167,0.167,99.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2885242880.0,422543360.0,24046465024.0,6264823808.0,4262.0,5597.0
13-04 02:51:12,0.250,0.250,99.416,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2885238784.0,422547456.0,24046465024.0,6264823808.0,2725.0,3139.0
13-04 02:51:13,0.167,0.334,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2885234688.0,422547456.0,24046469120.0,6264823808.0,1982.0,2608.0
13-04 02:51:14,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885750784.0,422547456.0,24046469120.0,6264307712.0,3099.0,4328.0
13-04 02:51:15,0.250,0.334,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885877760.0,422547456.0,24046469120.0,6264180736.0,20398.0,21602.0
13-04 02:51:16,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885877760.0,422547456.0,24046469120.0,6264180736.0,4447.0,5243.0
13-04 02:51:17,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885877760.0,422547456.0,24046469120.0,6264180736.0,2870.0,4049.0
13-04 02:51:18,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,2885984256.0,422551552.0,24046477312.0,6264061952.0,3083.0,4400.0
13-04 02:51:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885984256.0,422551552.0,24046477312.0,6264061952.0,2660.0,3831.0
13-04 02:51:20,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885980160.0,422551552.0,24046481408.0,6264061952.0,2519.0,3329.0
13-04 02:51:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885980160.0,422551552.0,24046481408.0,6264061952.0,1252.0,1467.0
13-04 02:51:22,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885980160.0,422551552.0,24046481408.0,6264061952.0,3675.0,5281.0
13-04 02:51:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2885980160.0,422551552.0,24046481408.0,6264061952.0,2130.0,2931.0
13-04 02:51:24,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2885976064.0,422551552.0,24046485504.0,6264061952.0,2784.0,3993.0
13-04 02:51:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2885976064.0,422551552.0,24046485504.0,6264061952.0,4476.0,6812.0
13-04 02:51:26,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885976064.0,422551552.0,24046485504.0,6264061952.0,4421.0,5167.0
13-04 02:51:27,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885976064.0,422551552.0,24046485504.0,6264061952.0,3110.0,4282.0
13-04 02:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2885971968.0,422551552.0,24046489600.0,6264061952.0,1322.0,1414.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885967872.0,422551552.0,24046493696.0,6264061952.0,2036.0,2692.0
13-04 02:51:30,0.0,0.167,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2885963776.0,422551552.0,24046497792.0,6264061952.0,2594.0,3439.0
13-04 02:51:31,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885963776.0,422551552.0,24046497792.0,6264061952.0,3384.0,5013.0
13-04 02:51:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885963776.0,422551552.0,24046497792.0,6264061952.0,3338.0,5138.0
13-04 02:51:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2886213632.0,422551552.0,24046501888.0,6263808000.0,1192.0,1425.0
13-04 02:51:34,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886221824.0,422551552.0,24046501888.0,6263799808.0,5010.0,6853.0
13-04 02:51:35,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,2886348800.0,422551552.0,24046501888.0,6263672832.0,2699.0,2660.0
13-04 02:51:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2886340608.0,422551552.0,24046501888.0,6263681024.0,2810.0,3245.0
13-04 02:51:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886340608.0,422551552.0,24046501888.0,6263681024.0,3443.0,4358.0
13-04 02:51:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,2885951488.0,422551552.0,24046510080.0,6264061952.0,2640.0,2431.0
13-04 02:51:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885951488.0,422551552.0,24046510080.0,6264061952.0,4636.0,6097.0
13-04 02:51:40,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885951488.0,422551552.0,24046510080.0,6264061952.0,4500.0,6431.0
13-04 02:51:41,0.083,0.083,99.750,0.083,0.0,0.0,0.0,73728.0,0.0,7.0,2885951488.0,422551552.0,24046510080.0,6264061952.0,3105.0,3670.0
13-04 02:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885951488.0,422551552.0,24046510080.0,6264061952.0,2126.0,2010.0
13-04 02:51:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,2885947392.0,422551552.0,24046514176.0,6264061952.0,2829.0,3239.0
13-04 02:51:44,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885947392.0,422551552.0,24046514176.0,6264061952.0,3584.0,5393.0
13-04 02:51:45,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885955584.0,422551552.0,24046514176.0,6264053760.0,19951.0,20672.0
13-04 02:51:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885951488.0,422551552.0,24046518272.0,6264053760.0,5246.0,6655.0
13-04 02:51:47,0.083,0.167,99.499,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,2885898240.0,422555648.0,24046518272.0,6264102912.0,4504.0,5758.0
13-04 02:51:48,0.167,0.167,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2885890048.0,422555648.0,24046526464.0,6264102912.0,4641.0,5809.0
13-04 02:51:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2885890048.0,422555648.0,24046526464.0,6264102912.0,2388.0,2167.0
13-04 02:51:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886017024.0,422555648.0,24046526464.0,6263975936.0,2354.0,2076.0
13-04 02:51:51,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886017024.0,422555648.0,24046526464.0,6263975936.0,4105.0,5010.0
13-04 02:51:52,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886017024.0,422555648.0,24046526464.0,6263975936.0,19831.0,19550.0
13-04 02:51:53,0.167,0.167,99.417,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,2886131712.0,422559744.0,24046534656.0,6263848960.0,4679.0,5859.0
13-04 02:51:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886520832.0,422559744.0,24046534656.0,6263459840.0,4973.0,6716.0
13-04 02:51:55,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886647808.0,422559744.0,24046534656.0,6263332864.0,4955.0,6525.0
13-04 02:51:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886647808.0,422559744.0,24046534656.0,6263332864.0,2903.0,2647.0
13-04 02:51:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886647808.0,422559744.0,24046534656.0,6263332864.0,1353.0,1586.0
13-04 02:51:58,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2886770688.0,422559744.0,24046538752.0,6263205888.0,2387.0,3063.0
13-04 02:51:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2886770688.0,422559744.0,24046538752.0,6263205888.0,2216.0,2947.0
13-04 02:52:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2886770688.0,422559744.0,24046538752.0,6263205888.0,2070.0,2783.0
13-04 02:52:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886516736.0,422559744.0,24046538752.0,6263459840.0,2874.0,3785.0
13-04 02:52:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886508544.0,422559744.0,24046546944.0,6263459840.0,21751.0,24050.0
13-04 02:52:03,0.167,0.250,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2886496256.0,422559744.0,24046551040.0,6263468032.0,3932.0,6266.0
13-04 02:52:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2886496256.0,422559744.0,24046551040.0,6263468032.0,20861.0,21435.0
13-04 02:52:05,0.0,0.084,99.749,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,2886496256.0,422559744.0,24046551040.0,6263468032.0,2251.0,2064.0
13-04 02:52:06,1.756,0.334,97.910,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,2931179520.0,422559744.0,24046587904.0,6218747904.0,8320.0,8283.0
13-04 02:52:07,2.248,1.332,95.670,0.749,0.0,0.0,0.0,0.0,0.0,0.0,2911461376.0,422559744.0,24046592000.0,6238461952.0,121588.0,118411.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-21.csv <==
13-04 02:31:14,1.907,0.540,97.478,0.040,0.0,0.035,4451.822,1071848.454,0.551,11.867,1460957184.0,380473344.0,941215744.0,30836428800.0,0.0,0.0
13-04 02:31:15,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1459900416.0,380473344.0,941219840.0,30837481472.0,6098984.0,119519.0
13-04 02:31:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460027392.0,380473344.0,941219840.0,30837354496.0,2243.0,2961.0
13-04 02:31:17,1.167,0.250,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1458249728.0,380473344.0,941219840.0,30839132160.0,1789320.0,36891.0
13-04 02:31:18,0.0,0.167,99.749,0.084,0.0,0.0,0.0,53248.0,0.0,3.0,1457471488.0,380473344.0,941219840.0,30839910400.0,36904.0,64772.0
13-04 02:31:19,0.084,0.0,99.916,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1457451008.0,380473344.0,941223936.0,30839926784.0,3369.0,4108.0
13-04 02:31:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456680960.0,380473344.0,941223936.0,30840696832.0,4848.0,6228.0
13-04 02:31:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456660480.0,380473344.0,941228032.0,30840713216.0,3992.0,3495.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456279552.0,380473344.0,941228032.0,30841094144.0,6790.0,7193.0
13-04 02:31:23,0.083,0.250,99.666,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,1456541696.0,380473344.0,941228032.0,30840832000.0,10460.0,10782.0
13-04 02:31:24,5.676,0.417,93.656,0.083,0.0,0.167,0.0,180224.0,0.0,29.0,1457086464.0,380477440.0,941232128.0,30840279040.0,6078584.0,361900.0
13-04 02:31:25,2.667,0.500,96.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1457213440.0,380477440.0,941232128.0,30840152064.0,7330995.0,374831.0
13-04 02:31:26,2.755,0.334,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457401856.0,380477440.0,941236224.0,30839959552.0,7270962.0,363484.0
13-04 02:31:27,3.096,0.251,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1457336320.0,380477440.0,941236224.0,30840025088.0,10357400.0,410437.0
13-04 02:31:28,3.013,0.167,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457434624.0,380477440.0,941236224.0,30839926784.0,10072362.0,380702.0
13-04 02:31:29,3.664,0.167,95.920,0.167,0.0,0.083,0.0,61440.0,0.0,4.0,1457524736.0,380477440.0,941240320.0,30839832576.0,10032197.0,379268.0
13-04 02:31:30,3.253,0.167,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1457524736.0,380477440.0,941240320.0,30839832576.0,9967386.0,394929.0
13-04 02:31:31,3.258,0.334,96.408,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1458106368.0,380477440.0,941240320.0,30839250944.0,9145528.0,390717.0
13-04 02:31:32,3.491,0.416,96.093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1458409472.0,380477440.0,941244416.0,30838943744.0,8957870.0,373649.0
13-04 02:31:33,2.603,0.168,97.145,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1458372608.0,380477440.0,941244416.0,30838980608.0,9271641.0,391819.0
13-04 02:31:34,3.086,0.334,96.497,0.0,0.0,0.083,0.0,45056.0,0.0,2.0,1458466816.0,380477440.0,941248512.0,30838882304.0,9264776.0,396939.0
13-04 02:31:35,3.253,0.250,96.247,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1458421760.0,380485632.0,941248512.0,30838919168.0,9430478.0,386579.0
13-04 02:31:36,2.519,0.336,97.061,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1458675712.0,380485632.0,941248512.0,30838665216.0,9750942.0,413007.0
13-04 02:31:37,3.503,0.500,95.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455435776.0,380485632.0,941248512.0,30841905152.0,9521841.0,384871.0
13-04 02:31:38,2.594,0.251,97.071,0.0,0.0,0.084,0.0,73728.0,0.0,13.0,1455501312.0,380485632.0,941248512.0,30841839616.0,8616094.0,388136.0
13-04 02:31:39,3.503,0.250,96.247,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1456168960.0,380485632.0,941248512.0,30841171968.0,9476901.0,384715.0
13-04 02:31:40,3.086,0.500,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1456545792.0,380485632.0,941252608.0,30840791040.0,9349184.0,407286.0
13-04 02:31:41,2.922,0.334,96.494,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1456504832.0,380489728.0,941256704.0,30840823808.0,9127232.0,379404.0
13-04 02:31:42,2.762,0.251,96.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456754688.0,380489728.0,941260800.0,30840569856.0,8404544.0,369854.0
13-04 02:31:43,2.762,0.167,97.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457135616.0,380489728.0,941260800.0,30840188928.0,8423912.0,370054.0
13-04 02:31:44,3.422,0.417,95.993,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1458245632.0,380489728.0,941260800.0,30839078912.0,11091383.0,410088.0
13-04 02:31:45,3.096,0.167,96.653,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1457491968.0,380489728.0,941260800.0,30839832576.0,8996347.0,382156.0
13-04 02:31:46,3.086,0.334,96.497,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1458122752.0,380489728.0,941264896.0,30839197696.0,9808050.0,367948.0
13-04 02:31:47,3.353,0.335,96.144,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1458438144.0,380493824.0,941264896.0,30838878208.0,9836164.0,411061.0
13-04 02:31:48,2.671,0.250,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457860608.0,380493824.0,941268992.0,30839451648.0,8005355.0,355255.0
13-04 02:31:49,3.422,0.334,96.160,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1456209920.0,380493824.0,941268992.0,30841102336.0,9975046.0,415402.0
13-04 02:31:50,2.845,0.0,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1456238592.0,380493824.0,941273088.0,30841069568.0,9082034.0,364799.0
13-04 02:31:51,3.172,0.250,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1455951872.0,380493824.0,941273088.0,30841356288.0,9955246.0,398277.0
13-04 02:31:52,2.771,0.252,96.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456365568.0,380493824.0,941273088.0,30840942592.0,8975320.0,386853.0
13-04 02:31:53,2.843,0.251,96.656,0.167,0.0,0.084,0.0,36864.0,0.0,3.0,1456324608.0,380502016.0,941273088.0,30840975360.0,9652187.0,372107.0
13-04 02:31:54,3.172,0.334,96.411,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1455652864.0,380502016.0,941277184.0,30841643008.0,8863281.0,396223.0
13-04 02:31:55,1.664,0.166,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455685632.0,380502016.0,941277184.0,30841610240.0,1247662.0,277058.0
13-04 02:31:56,2.429,0.251,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1456103424.0,380502016.0,941277184.0,30841192448.0,6782867.0,379509.0
13-04 02:31:57,3.411,0.499,96.090,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455558656.0,380502016.0,941277184.0,30841737216.0,10121016.0,382977.0
13-04 02:31:58,3.336,0.334,96.247,0.0,0.0,0.083,0.0,32768.0,0.0,1.0,1455616000.0,380502016.0,941281280.0,30841675776.0,10041549.0,409190.0
13-04 02:31:59,3.177,0.084,96.488,0.167,0.0,0.084,0.0,36864.0,0.0,4.0,1455931392.0,380506112.0,941281280.0,30841356288.0,10074601.0,391389.0
13-04 02:32:00,3.0,0.583,96.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456058368.0,380506112.0,941281280.0,30841229312.0,10220899.0,373285.0
13-04 02:32:01,3.261,0.084,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1456185344.0,380506112.0,941281280.0,30841102336.0,10348170.0,378575.0
13-04 02:32:02,3.339,0.334,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1456308224.0,380506112.0,941285376.0,30840975360.0,9649554.0,386152.0
13-04 02:32:03,3.595,0.167,96.237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456308224.0,380506112.0,941285376.0,30840975360.0,10636643.0,399723.0
13-04 02:32:04,2.176,0.251,97.573,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1457065984.0,380506112.0,941289472.0,30840213504.0,9780116.0,141853.0
13-04 02:32:05,0.917,0.250,98.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1458585600.0,380510208.0,941289472.0,30838689792.0,2933054.0,37151.0
13-04 02:32:06,0.919,0.084,98.997,0.0,0.0,0.0,0.0,176128.0,0.0,17.0,1458872320.0,380510208.0,941297664.0,30838394880.0,1318215.0,26154.0
13-04 02:32:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1459380224.0,380510208.0,941297664.0,30837886976.0,12703.0,27049.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1459380224.0,380510208.0,941297664.0,30837886976.0,5807.0,7855.0
13-04 02:32:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1459761152.0,380510208.0,941297664.0,30837506048.0,5664.0,6047.0
13-04 02:32:10,0.083,0.167,99.500,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1459888128.0,380510208.0,941297664.0,30837379072.0,4150.0,5051.0
13-04 02:32:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,1459867648.0,380510208.0,941301760.0,30837395456.0,3406.0,3770.0
13-04 02:32:12,0.252,0.084,99.664,0.0,0.0,0.0,0.0,397312.0,0.0,30.0,1464082432.0,380518400.0,941658112.0,30832816128.0,48450.0,85867.0
13-04 02:32:13,5.175,0.501,94.157,0.0,0.0,0.167,0.0,176128.0,0.0,40.0,1463697408.0,380518400.0,941662208.0,30833197056.0,4649982.0,328446.0
13-04 02:32:14,3.344,0.334,96.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1463533568.0,380518400.0,941662208.0,30833360896.0,9743365.0,387040.0
13-04 02:32:15,3.497,0.250,96.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1463623680.0,380518400.0,941666304.0,30833266688.0,8993050.0,399978.0
13-04 02:32:16,3.020,0.252,96.644,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1463877632.0,380522496.0,941666304.0,30833008640.0,9734537.0,393327.0
13-04 02:32:17,4.634,1.601,93.682,0.0,0.0,0.084,0.0,1200128.0,0.0,174.0,1503870976.0,380522496.0,941940736.0,30792740864.0,9908695.0,516644.0
13-04 02:32:18,7.077,1.082,91.757,0.0,0.0,0.083,0.0,249856.0,0.0,23.0,1519427584.0,380522496.0,942170112.0,30776954880.0,9512589.0,407127.0
13-04 02:32:19,3.425,0.167,96.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1519104000.0,380522496.0,942170112.0,30777278464.0,8842634.0,403410.0
13-04 02:32:20,4.195,1.007,94.631,0.084,0.0,0.084,0.0,1265664.0,0.0,187.0,1529655296.0,380547072.0,942362624.0,30766510080.0,9911220.0,445876.0
13-04 02:32:21,7.435,1.754,90.727,0.0,0.0,0.084,0.0,278528.0,0.0,23.0,1571741696.0,380555264.0,942637056.0,30724141056.0,9612207.0,413279.0
13-04 02:32:22,2.680,0.419,96.734,0.168,0.0,0.0,0.0,32768.0,0.0,5.0,1571667968.0,380563456.0,942637056.0,30724206592.0,9450397.0,392131.0
13-04 02:32:23,3.509,0.752,95.656,0.0,0.0,0.084,0.0,753664.0,0.0,72.0,1572429824.0,380563456.0,942780416.0,30723301376.0,9182858.0,440540.0
13-04 02:32:24,4.694,1.425,93.797,0.0,0.0,0.084,0.0,708608.0,0.0,134.0,1581150208.0,380567552.0,942931968.0,30714425344.0,7210551.0,387783.0
13-04 02:32:25,2.502,0.334,96.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1581084672.0,380567552.0,942931968.0,30714490880.0,6768728.0,356416.0
13-04 02:32:26,1.170,0.084,98.747,0.0,0.0,0.0,0.0,188416.0,0.0,19.0,1581559808.0,380567552.0,942997504.0,30713950208.0,1799049.0,194711.0
13-04 02:32:27,4.163,0.416,95.171,0.083,0.0,0.167,0.0,24576.0,0.0,2.0,1581658112.0,380571648.0,942993408.0,30713851904.0,10440239.0,538579.0
13-04 02:32:28,3.833,0.583,95.417,0.0,0.0,0.167,0.0,24576.0,0.0,1.0,1581654016.0,380571648.0,942997504.0,30713851904.0,9854080.0,394867.0
13-04 02:32:29,3.676,0.251,96.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1581617152.0,380571648.0,942997504.0,30713888768.0,10003844.0,408497.0
13-04 02:32:30,3.833,0.250,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1581805568.0,380571648.0,943001600.0,30713696256.0,10657398.0,388674.0
13-04 02:32:31,3.015,0.335,96.650,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1582051328.0,380575744.0,943005696.0,30713442304.0,10072413.0,376663.0
13-04 02:32:32,3.503,0.417,96.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1582215168.0,380575744.0,943067136.0,30713217024.0,7903405.0,408401.0
13-04 02:32:33,11.513,6.975,81.008,0.084,0.0,0.420,0.0,4632576.0,0.0,10.0,1597874176.0,380575744.0,949366784.0,30691258368.0,11089565.0,1292809.0
13-04 02:32:34,23.157,9.714,66.522,0.087,0.0,0.520,0.0,2166784.0,0.0,23.0,1645379584.0,380579840.0,964661248.0,30628454400.0,13395962.0,1434439.0
13-04 02:32:35,22.614,10.404,66.380,0.0,0.0,0.602,0.0,2158592.0,0.0,22.0,1655640064.0,380588032.0,980115456.0,30602731520.0,13190486.0,1408143.0
13-04 02:32:36,23.155,10.602,65.564,0.085,0.0,0.594,0.0,2170880.0,0.0,22.0,1671155712.0,380604416.0,995524608.0,30571790336.0,13265033.0,1416453.0
13-04 02:32:37,24.829,9.130,65.700,0.0,0.0,0.341,0.0,2174976.0,0.0,20.0,1683890176.0,380604416.0,1011036160.0,30543544320.0,13449572.0,1424455.0
13-04 02:32:38,23.671,9.863,65.952,0.0,0.0,0.515,0.0,2170880.0,0.0,21.0,1694314496.0,380608512.0,1026457600.0,30517694464.0,13200711.0,1420075.0
13-04 02:32:39,22.906,10.684,65.726,0.171,0.0,0.513,0.0,2174976.0,0.0,22.0,1704484864.0,380608512.0,1042006016.0,30491975680.0,13872615.0,1391326.0
13-04 02:32:40,23.544,10.549,65.401,0.0,0.0,0.506,0.0,2158592.0,0.0,19.0,1714921472.0,380616704.0,1057484800.0,30466052096.0,12649728.0,1416868.0
13-04 02:32:41,22.959,10.714,65.731,0.0,0.0,0.595,0.0,2166784.0,0.0,19.0,1724960768.0,380616704.0,1072812032.0,30440685568.0,12483306.0,1421791.0
13-04 02:32:42,23.226,10.895,65.203,0.084,0.0,0.591,0.0,2166784.0,0.0,21.0,1732907008.0,380628992.0,1088315392.0,30417223680.0,12304300.0,1381620.0
13-04 02:32:43,23.210,9.577,66.695,0.086,0.0,0.431,0.0,2183168.0,0.0,22.0,1742962688.0,380633088.0,1103818752.0,30391660544.0,13696996.0,1428448.0
13-04 02:32:44,22.809,10.894,65.447,0.170,0.0,0.681,0.0,2199552.0,0.0,21.0,1751646208.0,380641280.0,1119395840.0,30367391744.0,12471006.0,1392877.0
13-04 02:32:45,23.749,10.263,65.140,0.085,0.0,0.763,0.0,2162688.0,0.0,19.0,1759199232.0,380641280.0,1134772224.0,30344462336.0,12737166.0,1405032.0
13-04 02:32:46,23.948,9.013,66.524,0.0,0.0,0.515,0.0,2183168.0,0.0,20.0,1769353216.0,380645376.0,1150324736.0,30318751744.0,12124603.0,1405507.0
13-04 02:32:47,22.611,10.751,66.126,0.0,0.0,0.512,0.0,2162688.0,0.0,19.0,1777651712.0,380649472.0,1165672448.0,30295101440.0,12639836.0,1407195.0
13-04 02:32:48,23.514,10.187,65.620,0.085,0.0,0.594,0.0,2736128.0,0.0,89.0,1785872384.0,380657664.0,1181122560.0,30271422464.0,12116581.0,1408442.0
13-04 02:32:49,23.359,10.230,65.814,0.0,0.0,0.597,0.0,2232320.0,0.0,19.0,1796431872.0,380657664.0,1196642304.0,30245343232.0,13571394.0,1438934.0
13-04 02:32:50,23.057,10.248,66.183,0.171,0.0,0.342,0.0,2183168.0,0.0,21.0,1798832128.0,380665856.0,1212080128.0,30227496960.0,12074988.0,1364000.0
13-04 02:32:51,23.745,10.298,65.191,0.0,0.0,0.766,0.0,2166784.0,0.0,19.0,1806467072.0,380665856.0,1227489280.0,30204452864.0,12841160.0,1429749.0
13-04 02:32:52,23.878,10.754,64.860,0.0,0.0,0.508,0.0,2179072.0,0.0,21.0,1814294528.0,380665856.0,1242976256.0,30181138432.0,12114002.0,1407013.0
13-04 02:32:53,22.297,10.304,66.892,0.084,0.0,0.422,0.0,2195456.0,0.0,26.0,1826127872.0,380665856.0,1258536960.0,30153744384.0,11286202.0,1165594.0
13-04 02:32:54,20.305,10.575,68.782,0.0,0.0,0.338,0.0,2203648.0,0.0,19.0,1830240256.0,380674048.0,1273987072.0,30134173696.0,5479619.0,1054468.0
13-04 02:32:55,18.958,10.248,70.111,0.171,0.0,0.512,0.0,2195456.0,0.0,22.0,1838362624.0,380674048.0,1289482240.0,30110556160.0,3771194.0,1034216.0
13-04 02:32:56,19.745,9.702,70.128,0.0,0.0,0.426,0.0,2170880.0,0.0,19.0,1848176640.0,380686336.0,1304924160.0,30085287936.0,3140503.0,1056347.0
13-04 02:32:57,29.138,11.379,59.052,0.086,0.0,0.345,0.0,2170880.0,0.0,21.0,1439330304.0,380694528.0,1320501248.0,30478548992.0,3161845.0,1064273.0
13-04 02:32:58,18.949,9.475,71.232,0.0,0.0,0.345,0.0,2195456.0,0.0,24.0,1437548544.0,380702720.0,1336025088.0,30464798720.0,3124877.0,1025296.0
13-04 02:32:59,18.490,9.549,71.701,0.0,0.0,0.260,0.0,2195456.0,0.0,22.0,1446666240.0,380710912.0,1351405568.0,30440292352.0,3116774.0,1018788.0
13-04 02:33:00,19.608,9.889,70.077,0.0,0.0,0.426,0.0,2166784.0,0.0,21.0,1454891008.0,380719104.0,1367044096.0,30416420864.0,3141695.0,1043640.0
13-04 02:33:01,19.506,9.540,70.358,0.170,0.0,0.426,0.0,2179072.0,0.0,23.0,1460756480.0,380727296.0,1382502400.0,30395088896.0,3125152.0,1026681.0
13-04 02:33:02,19.882,9.941,69.756,0.084,0.0,0.337,0.0,2179072.0,0.0,22.0,1472045056.0,380727296.0,1398005760.0,30368296960.0,3126627.0,1025409.0
13-04 02:33:03,19.145,10.085,67.778,2.393,0.0,0.598,0.0,106356736.0,0.0,220.0,1472237568.0,380755968.0,1413468160.0,30352613376.0,3128939.0,1029125.0
13-04 02:33:04,18.718,9.487,63.077,8.291,0.0,0.427,0.0,268435456.0,0.0,510.0,1479688192.0,380760064.0,1426661376.0,30331965440.0,2983865.0,952372.0
13-04 02:33:05,20.443,10.307,67.547,1.278,0.0,0.426,0.0,51621888.0,0.0,133.0,1501958144.0,380780544.0,1444495360.0,30291841024.0,3271943.0,1101037.0
13-04 02:33:06,19.068,10.254,70.085,0.0,0.0,0.593,0.0,2170880.0,0.0,21.0,1505837056.0,380788736.0,1460035584.0,30272413696.0,3128420.0,1032984.0
13-04 02:33:07,20.152,9.483,69.687,0.169,0.0,0.508,0.0,2174976.0,0.0,23.0,1510600704.0,380805120.0,1475571712.0,30252097536.0,3132118.0,1030162.0
13-04 02:33:08,19.169,10.602,69.975,0.085,0.0,0.170,0.0,2170880.0,0.0,21.0,1514905600.0,380805120.0,1491075072.0,30232289280.0,3128466.0,1029076.0
13-04 02:33:09,19.644,10.076,69.941,0.0,0.0,0.339,0.0,2203648.0,0.0,24.0,1529143296.0,380805120.0,1506676736.0,30202449920.0,3128113.0,1024010.0
13-04 02:33:10,19.625,10.239,69.710,0.0,0.0,0.427,0.0,2162688.0,0.0,21.0,1531744256.0,380809216.0,1522118656.0,30184402944.0,3130761.0,1033070.0
13-04 02:33:11,19.606,8.904,70.805,0.086,0.0,0.599,0.0,2166784.0,0.0,21.0,1534377984.0,380817408.0,1537634304.0,30166245376.0,3125941.0,1024106.0
13-04 02:33:12,18.426,9.429,71.713,0.0,0.0,0.433,0.0,2166784.0,0.0,20.0,1537359872.0,380825600.0,1553182720.0,30147706880.0,3129042.0,1027301.0
13-04 02:33:13,19.435,9.418,70.634,0.171,0.0,0.342,0.0,2174976.0,0.0,21.0,1547386880.0,380829696.0,1568690176.0,30122168320.0,3128427.0,1027032.0
13-04 02:33:14,19.662,9.958,69.873,0.0,0.0,0.506,0.0,2166784.0,0.0,19.0,1551458304.0,380833792.0,1584168960.0,30102614016.0,3125400.0,1028209.0
13-04 02:33:15,20.102,9.415,69.975,0.0,0.0,0.509,0.0,2166784.0,0.0,19.0,1559400448.0,380841984.0,1599582208.0,30079250432.0,3130248.0,1026807.0
13-04 02:33:16,19.664,10.168,69.832,0.084,0.0,0.252,0.0,2162688.0,0.0,19.0,1563918336.0,380841984.0,1615167488.0,30059147264.0,3125769.0,1023646.0
13-04 02:33:17,19.560,10.330,69.771,0.0,0.0,0.339,0.0,2179072.0,0.0,22.0,1570873344.0,380846080.0,1630760960.0,30036594688.0,3147749.0,1050104.0
13-04 02:33:18,18.525,10.206,70.755,0.086,0.0,0.429,0.0,2154496.0,0.0,19.0,1582194688.0,380854272.0,1646223360.0,30009802752.0,3125424.0,1022428.0
13-04 02:33:19,19.283,9.812,70.392,0.085,0.0,0.427,0.0,2338816.0,0.0,48.0,1598988288.0,380870656.0,1661792256.0,29977423872.0,3127989.0,1027875.0
13-04 02:33:20,18.589,9.983,70.998,0.0,0.0,0.430,0.0,2166784.0,0.0,20.0,1607770112.0,380878848.0,1677254656.0,29953171456.0,3126824.0,1027539.0
13-04 02:33:21,19.241,8.369,71.700,0.086,0.0,0.604,0.0,2174976.0,0.0,20.0,1612259328.0,380882944.0,1692823552.0,29933109248.0,3125774.0,1024059.0
13-04 02:33:22,19.214,10.162,70.453,0.0,0.0,0.171,0.0,2162688.0,0.0,19.0,1622028288.0,380887040.0,1708318720.0,29907841024.0,3127827.0,1028646.0
13-04 02:33:23,18.771,10.410,70.137,0.085,0.0,0.597,0.0,2166784.0,0.0,19.0,1627635712.0,380903424.0,1723772928.0,29886763008.0,3125923.0,1025180.0
13-04 02:33:24,19.169,10.093,70.314,0.0,0.0,0.424,0.0,2166784.0,0.0,19.0,1629319168.0,380907520.0,1739354112.0,29869494272.0,3131379.0,1032219.0
13-04 02:33:25,19.644,9.822,69.941,0.085,0.0,0.508,0.0,2179072.0,0.0,21.0,1639415808.0,380915712.0,1754771456.0,29843972096.0,3127260.0,1023495.0
13-04 02:33:26,19.044,9.650,70.709,0.085,0.0,0.512,0.0,2166784.0,0.0,21.0,1654546432.0,380915712.0,1770242048.0,29813370880.0,3124702.0,1023245.0
13-04 02:33:27,18.611,9.949,70.926,0.086,0.0,0.429,0.0,2187264.0,0.0,22.0,1662709760.0,380919808.0,1785946112.0,29789499392.0,3122674.0,1024120.0
13-04 02:33:28,18.946,10.365,70.263,0.0,0.0,0.425,0.0,2158592.0,0.0,19.0,1665257472.0,380919808.0,1801428992.0,29771468800.0,3131603.0,1030028.0
13-04 02:33:29,19.915,9.492,70.254,0.085,0.0,0.254,0.0,2162688.0,0.0,21.0,1672982528.0,380928000.0,1816948736.0,29748215808.0,3125478.0,1023937.0
13-04 02:33:30,19.084,10.178,70.059,0.0,0.0,0.679,0.0,2166784.0,0.0,19.0,1685680128.0,380940288.0,1832378368.0,29720076288.0,3125663.0,1024812.0
13-04 02:33:31,19.489,9.617,70.383,0.170,0.0,0.340,0.0,2191360.0,0.0,22.0,1689645056.0,380964864.0,1847816192.0,29700648960.0,3130981.0,1029488.0
13-04 02:33:32,19.539,9.471,70.563,0.0,0.0,0.427,0.0,2162688.0,0.0,19.0,1700589568.0,380973056.0,1863274496.0,29674237952.0,3122894.0,1022242.0
13-04 02:33:33,19.322,10.424,69.915,0.0,0.0,0.339,0.0,2162688.0,0.0,19.0,1711734784.0,380981248.0,1878945792.0,29647413248.0,3129037.0,1029042.0
13-04 02:33:34,19.596,10.261,69.218,0.505,0.0,0.421,0.0,26935296.0,0.0,67.0,1719013376.0,380985344.0,1894449152.0,29624627200.0,3130313.0,1025870.0
13-04 02:33:35,17.890,10.633,64.135,6.582,0.0,0.759,0.0,270893056.0,0.0,517.0,1727479808.0,380985344.0,1907613696.0,29602996224.0,2981802.0,949261.0
13-04 02:33:36,20.734,9.812,65.529,3.413,0.0,0.512,0.0,130248704.0,0.0,282.0,1743810560.0,381001728.0,1924661248.0,29569601536.0,3270256.0,1097542.0
13-04 02:33:37,18.814,9.622,70.962,0.172,0.0,0.430,0.0,2166784.0,0.0,21.0,1756266496.0,381009920.0,1941053440.0,29540745216.0,3129320.0,1030618.0
13-04 02:33:38,18.982,9.146,71.182,0.086,0.0,0.604,0.0,2166784.0,0.0,19.0,1756389376.0,381009920.0,1956421632.0,29525254144.0,3128283.0,1027550.0
13-04 02:33:39,18.103,9.914,71.552,0.086,0.0,0.345,0.0,2166784.0,0.0,19.0,1756516352.0,381018112.0,1972031488.0,29509509120.0,3132646.0,1034001.0
13-04 02:33:40,18.367,10.969,70.153,0.0,0.0,0.510,0.0,2166784.0,0.0,19.0,1765502976.0,381026304.0,1987543040.0,29485002752.0,3125935.0,1023241.0
13-04 02:33:41,19.165,10.307,70.187,0.0,0.0,0.341,0.0,2166784.0,0.0,19.0,1774911488.0,381030400.0,2003017728.0,29460115456.0,3129719.0,1029968.0
13-04 02:33:42,18.544,10.415,70.279,0.169,0.0,0.593,0.0,2170880.0,0.0,21.0,1774895104.0,381030400.0,2018525184.0,29444624384.0,3126558.0,1024221.0
13-04 02:33:43,17.747,10.666,70.990,0.0,0.0,0.597,0.0,2170880.0,0.0,19.0,1795215360.0,381034496.0,2034008064.0,29408817152.0,3127143.0,1025959.0
13-04 02:33:44,19.153,10.339,70.085,0.0,0.0,0.424,0.0,2199552.0,0.0,22.0,1803583488.0,381034496.0,2049511424.0,29384945664.0,3127831.0,1027469.0
13-04 02:33:45,19.606,9.932,69.863,0.171,0.0,0.428,0.0,5636096.0,0.0,29.0,1807036416.0,381038592.0,2064592896.0,29366407168.0,3129996.0,1028094.0
13-04 02:33:46,19.100,10.102,70.374,0.0,0.0,0.424,0.0,2215936.0,0.0,21.0,1806999552.0,381038592.0,2080120832.0,29350916096.0,3130196.0,1030153.0
13-04 02:33:47,18.525,9.777,71.098,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,1817227264.0,381046784.0,2095661056.0,29325139968.0,3145185.0,1046461.0
13-04 02:33:48,19.418,9.581,70.573,0.171,0.0,0.257,0.0,2170880.0,0.0,21.0,1819942912.0,381054976.0,2111094784.0,29306982400.0,3127377.0,1023819.0
13-04 02:33:49,18.484,10.733,70.358,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,1823895552.0,381075456.0,2126675968.0,29287428096.0,3129124.0,1029990.0
13-04 02:33:50,19.105,9.466,70.912,0.0,0.0,0.516,0.0,2166784.0,0.0,19.0,1832439808.0,381075456.0,2142130176.0,29263429632.0,3142735.0,1035669.0
13-04 02:33:51,19.149,9.702,70.638,0.085,0.0,0.426,0.0,2281472.0,0.0,40.0,1842925568.0,381079552.0,2157670400.0,29237399552.0,3131020.0,1026371.0
13-04 02:33:52,18.777,9.647,71.318,0.0,0.0,0.258,0.0,2162688.0,0.0,21.0,1861083136.0,381095936.0,2173145088.0,29203750912.0,3128712.0,1029344.0
13-04 02:33:53,19.523,9.378,70.759,0.085,0.0,0.256,0.0,2162688.0,0.0,19.0,1866842112.0,381095936.0,2188718080.0,29182418944.0,3128867.0,1025639.0
13-04 02:33:54,19.116,9.856,70.263,0.170,0.0,0.595,0.0,2174976.0,0.0,21.0,1874407424.0,381100032.0,2204258304.0,29159309312.0,3126623.0,1025391.0
13-04 02:33:55,19.333,9.239,71.001,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,1882447872.0,381108224.0,2219700224.0,29135818752.0,3129737.0,1028638.0
13-04 02:33:56,18.739,10.307,70.358,0.0,0.0,0.596,0.0,2162688.0,0.0,19.0,1886818304.0,381112320.0,2235260928.0,29115883520.0,3127216.0,1026579.0
13-04 02:33:57,19.562,10.540,69.562,0.084,0.0,0.253,0.0,2150400.0,0.0,19.0,1891778560.0,381116416.0,2250739712.0,29095440384.0,3126345.0,1024159.0
13-04 02:33:58,18.583,9.334,71.651,0.0,0.0,0.432,0.0,2166784.0,0.0,19.0,1897431040.0,381116416.0,2266292224.0,29074235392.0,3129471.0,1027273.0
13-04 02:33:59,18.509,10.111,71.037,0.0,0.0,0.343,0.0,2150400.0,0.0,19.0,1900605440.0,381116416.0,2281656320.0,29055696896.0,3126713.0,1026065.0
13-04 02:34:00,18.923,10.681,69.722,0.168,0.0,0.505,0.0,2174976.0,0.0,21.0,1905008640.0,381120512.0,2297311232.0,29035634688.0,3127397.0,1024375.0
13-04 02:34:01,18.622,10.629,70.068,0.085,0.0,0.595,0.0,2162688.0,0.0,19.0,1914482688.0,381124608.0,2312720384.0,29010747392.0,3128149.0,1024954.0
13-04 02:34:02,18.900,9.880,70.876,0.0,0.0,0.344,0.0,2166784.0,0.0,21.0,1921093632.0,381140992.0,2328322048.0,28988518400.0,3118559.0,1018129.0
13-04 02:34:03,19.191,9.294,71.170,0.0,0.0,0.344,0.0,2158592.0,0.0,19.0,1921126400.0,381157376.0,2343763968.0,28973027328.0,3137985.0,1040324.0
13-04 02:34:04,18.573,9.544,71.367,0.086,0.0,0.430,0.0,2158592.0,0.0,20.0,1928515584.0,381161472.0,2359353344.0,28950044672.0,3126880.0,1026338.0
13-04 02:34:05,18.926,9.889,70.588,0.085,0.0,0.512,0.0,2158592.0,0.0,19.0,1936076800.0,381165568.0,2374897664.0,28926935040.0,3126708.0,1024210.0
13-04 02:34:06,17.860,9.232,64.711,7.765,0.0,0.431,0.0,202403840.0,0.0,389.0,1936879616.0,381169664.0,2387992576.0,28913033216.0,2976719.0,944670.0
13-04 02:34:07,13.243,7.725,69.864,8.659,0.0,0.509,0.0,221089792.0,0.0,435.0,1952985088.0,381173760.0,2398498816.0,28886417408.0,3110581.0,1017182.0
13-04 02:34:08,26.463,13.232,59.966,0.0,0.0,0.339,0.0,4321280.0,0.0,38.0,1997942784.0,381181952.0,2421465088.0,28818485248.0,3295992.0,1118065.0
13-04 02:34:09,18.315,9.630,71.711,0.0,0.0,0.344,0.0,2162688.0,0.0,19.0,2000150528.0,381181952.0,2436939776.0,28800802816.0,3132317.0,1032307.0
13-04 02:34:10,18.531,10.675,70.538,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2000666624.0,381186048.0,2452418560.0,28784803840.0,3129001.0,1026509.0
13-04 02:34:11,18.547,10.171,70.684,0.085,0.0,0.513,0.0,2158592.0,0.0,19.0,2000433152.0,381190144.0,2468012032.0,28769439744.0,3127468.0,1025211.0
13-04 02:34:12,19.728,9.779,69.898,0.170,0.0,0.425,0.0,2187264.0,0.0,22.0,2000744448.0,381198336.0,2483437568.0,28753694720.0,3127660.0,1025259.0
13-04 02:34:13,19.276,10.438,69.781,0.0,0.0,0.505,0.0,2158592.0,0.0,19.0,2010578944.0,381202432.0,2498994176.0,28728299520.0,3125735.0,1022392.0
13-04 02:34:14,19.349,9.589,70.548,0.086,0.0,0.428,0.0,2162688.0,0.0,19.0,2020864000.0,381206528.0,2514608128.0,28702396416.0,3123142.0,1023183.0
13-04 02:34:15,19.113,9.727,70.819,0.085,0.0,0.256,0.0,2158592.0,0.0,19.0,2026160128.0,381210624.0,2530131968.0,28681572352.0,3134070.0,1029156.0
13-04 02:34:16,19.344,9.154,71.157,0.0,0.0,0.345,0.0,4542464.0,0.0,28.0,2028929024.0,381231104.0,2543722496.0,28665192448.0,3129717.0,1029546.0
13-04 02:34:17,19.366,9.512,70.523,0.086,0.0,0.514,0.0,2215936.0,0.0,21.0,2027995136.0,381235200.0,2559254528.0,28650590208.0,3145810.0,1043559.0
13-04 02:34:18,19.316,9.744,70.427,0.171,0.0,0.342,0.0,2170880.0,0.0,21.0,2035666944.0,381239296.0,2574688256.0,28627480576.0,3126548.0,1026568.0
13-04 02:34:19,19.300,9.564,70.709,0.0,0.0,0.427,0.0,2191360.0,0.0,22.0,2045321216.0,381247488.0,2590294016.0,28602212352.0,3126310.0,1024321.0
13-04 02:34:20,19.591,9.796,70.273,0.085,0.0,0.256,0.0,2154496.0,0.0,20.0,2047447040.0,381251584.0,2605813760.0,28584562688.0,3125600.0,1026864.0
13-04 02:34:21,19.052,10.415,70.025,0.0,0.0,0.508,0.0,2146304.0,0.0,20.0,2047549440.0,381255680.0,2621325312.0,28568944640.0,3127519.0,1030150.0
13-04 02:34:22,18.776,11.232,69.405,0.084,0.0,0.503,0.0,2265088.0,0.0,38.0,2047406080.0,381255680.0,2636832768.0,28553580544.0,3125379.0,1024821.0
13-04 02:34:23,18.414,10.571,70.588,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,2047684608.0,381263872.0,2652291072.0,28537835520.0,3128060.0,1027976.0
13-04 02:34:24,19.814,9.992,69.602,0.169,0.0,0.423,0.0,2162688.0,0.0,21.0,2049470464.0,381272064.0,2667892736.0,28520439808.0,3129965.0,1028145.0
13-04 02:34:25,19.983,9.354,70.238,0.0,0.0,0.425,0.0,2158592.0,0.0,19.0,2050031616.0,381276160.0,2683326464.0,28504440832.0,3128732.0,1027591.0
13-04 02:34:26,18.820,9.107,71.639,0.087,0.0,0.347,0.0,2146304.0,0.0,19.0,2049867776.0,381280256.0,2698850304.0,28489076736.0,3126308.0,1025061.0
13-04 02:34:27,19.011,10.656,70.077,0.0,0.0,0.256,0.0,2174976.0,0.0,24.0,2050002944.0,381284352.0,2714456064.0,28473331712.0,3126656.0,1025694.0
13-04 02:34:28,18.820,10.009,70.744,0.086,0.0,0.342,0.0,2154496.0,0.0,19.0,2049822720.0,381284352.0,2729873408.0,28458094592.0,3128248.0,1027966.0
13-04 02:34:29,18.653,9.672,71.244,0.0,0.0,0.432,0.0,2154496.0,0.0,19.0,2056900608.0,381288448.0,2745393152.0,28435492864.0,3127249.0,1024826.0
13-04 02:34:30,19.864,9.122,70.247,0.171,0.0,0.597,0.0,2154496.0,0.0,21.0,2058776576.0,381292544.0,2760908800.0,28418097152.0,3126218.0,1023041.0
13-04 02:34:31,19.273,10.313,69.907,0.0,0.0,0.507,0.0,2154496.0,0.0,19.0,2059182080.0,381296640.0,2776371200.0,28402225152.0,3129767.0,1030383.0
13-04 02:34:32,19.031,9.686,70.688,0.085,0.0,0.510,0.0,2150400.0,0.0,19.0,2059456512.0,381304832.0,2791960576.0,28386353152.0,3109136.0,1007469.0
13-04 02:34:33,11.213,4.651,84.053,0.0,0.0,0.083,0.0,2154496.0,0.0,19.0,2059907072.0,381308928.0,2801410048.0,28376449024.0,2223187.0,135126.0
13-04 02:34:34,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059907072.0,381308928.0,2801410048.0,28376449024.0,23095.0,24866.0
13-04 02:34:35,0.418,0.418,99.164,0.0,0.0,0.0,0.0,184320.0,0.0,18.0,2059923456.0,381308928.0,2801647616.0,28376195072.0,58732.0,5697.0
13-04 02:34:36,0.083,0.417,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2059919360.0,381308928.0,2801651712.0,28376195072.0,3929.0,4779.0
13-04 02:34:37,0.251,0.334,96.237,3.177,0.0,0.0,0.0,126128128.0,0.0,241.0,2060718080.0,381308928.0,2801655808.0,28375392256.0,3068.0,3534.0
13-04 02:34:38,0.167,0.418,95.230,4.184,0.0,0.0,0.0,229625856.0,0.0,435.0,2060709888.0,381308928.0,2801655808.0,28375400448.0,5196.0,7131.0
13-04 02:34:39,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2059821056.0,381308928.0,2801655808.0,28376289280.0,4972.0,5556.0
13-04 02:34:40,4.461,2.694,92.677,0.0,0.0,0.168,0.0,57344.0,0.0,4.0,2059542528.0,381308928.0,2804092928.0,28374130688.0,444141.0,441492.0
13-04 02:34:41,21.071,10.705,67.715,0.0,0.0,0.510,0.0,0.0,0.0,0.0,2059100160.0,381308928.0,2817708032.0,28360957952.0,3211686.0,1178010.0
13-04 02:34:42,21.558,12.381,65.455,0.173,0.0,0.433,0.0,4333568.0,0.0,41.0,2059370496.0,381321216.0,2838503424.0,28339879936.0,3531345.0,1352367.0
13-04 02:34:43,22.318,12.446,64.635,0.086,0.0,0.515,0.0,2150400.0,0.0,20.0,2059190272.0,381321216.0,2855796736.0,28322766848.0,5367165.0,1259000.0
13-04 02:34:44,26.598,12.003,60.794,0.0,0.0,0.604,0.0,2154496.0,0.0,19.0,2059337728.0,381325312.0,2875609088.0,28302802944.0,3356723.0,1251226.0
13-04 02:34:45,25.856,13.271,60.360,0.086,0.0,0.428,0.0,2170880.0,0.0,22.0,2059759616.0,381333504.0,2897047552.0,28280934400.0,3394361.0,1272486.0
13-04 02:34:46,21.698,11.492,66.123,0.086,0.0,0.600,0.0,4280320.0,0.0,35.0,2059685888.0,381333504.0,2915913728.0,28262141952.0,3516332.0,1337407.0
13-04 02:34:47,21.976,12.606,64.566,0.0,0.0,0.852,0.0,2154496.0,0.0,19.0,2060005376.0,381333504.0,2933309440.0,28244426752.0,5394705.0,1284986.0
13-04 02:34:48,26.881,13.187,59.341,0.169,0.0,0.423,0.0,2166784.0,0.0,23.0,2059636736.0,381341696.0,2953539584.0,28224557056.0,3353568.0,1247755.0
13-04 02:34:49,24.431,12.609,62.434,0.0,0.0,0.525,0.0,4083712.0,0.0,26.0,2059874304.0,381349888.0,2975006720.0,28202844160.0,3392413.0,1273316.0
13-04 02:34:50,22.383,11.915,65.191,0.0,0.0,0.511,0.0,2383872.0,0.0,32.0,2060316672.0,381353984.0,2993606656.0,28183797760.0,3515914.0,1336563.0
13-04 02:34:51,23.619,11.725,64.061,0.0,0.0,0.595,0.0,2146304.0,0.0,19.0,2060578816.0,381358080.0,3010899968.0,28166238208.0,5375928.0,1265154.0
13-04 02:34:52,25.955,11.979,61.545,0.0,0.0,0.521,0.0,2154496.0,0.0,19.0,2060464128.0,381358080.0,3030278144.0,28146974720.0,3341678.0,1240904.0
13-04 02:34:53,25.191,14.249,60.051,0.085,0.0,0.424,0.0,2207744.0,0.0,29.0,2060640256.0,381358080.0,3050799104.0,28126277632.0,3402084.0,1275643.0
13-04 02:34:54,23.289,11.937,63.773,0.167,0.0,0.835,0.0,4317184.0,0.0,40.0,2060906496.0,381362176.0,3071098880.0,28105707520.0,3520692.0,1342049.0
13-04 02:34:55,24.112,12.098,63.113,0.085,0.0,0.592,0.0,2154496.0,0.0,19.0,2061238272.0,381374464.0,3088531456.0,28087930880.0,5400933.0,1291190.0
13-04 02:34:56,25.430,12.887,60.911,0.0,0.0,0.773,0.0,2150400.0,0.0,19.0,2061152256.0,381382656.0,3107909632.0,28068630528.0,3325989.0,1234846.0
13-04 02:34:57,25.065,12.707,61.619,0.0,0.0,0.609,0.0,2207744.0,0.0,25.0,2061447168.0,381394944.0,3129569280.0,28046663680.0,3410356.0,1279430.0
13-04 02:34:58,23.529,12.017,63.866,0.084,0.0,0.504,0.0,4288512.0,0.0,35.0,2061238272.0,381411328.0,3148681216.0,28027744256.0,3516318.0,1341593.0
13-04 02:34:59,23.499,11.407,64.408,0.086,0.0,0.600,0.0,5627904.0,0.0,30.0,2063618048.0,381427712.0,3165716480.0,28008312832.0,5376790.0,1265085.0
13-04 02:35:00,26.027,13.784,59.503,0.171,0.0,0.514,0.0,9191424.0,0.0,42.0,2064211968.0,381440000.0,3185041408.0,27988381696.0,3344638.0,1244715.0
13-04 02:35:01,24.979,13.981,60.614,0.0,0.0,0.426,0.0,2162688.0,0.0,20.0,2064326656.0,381440000.0,3204861952.0,27968446464.0,3381673.0,1256392.0
13-04 02:35:02,22.966,12.034,64.407,0.0,0.0,0.593,0.0,4345856.0,0.0,41.0,2066821120.0,381452288.0,3225718784.0,27945082880.0,3529988.0,1353867.0
13-04 02:35:03,22.506,12.361,64.621,0.085,0.0,0.426,0.0,2158592.0,0.0,19.0,2066812928.0,381456384.0,3243057152.0,27927748608.0,5377307.0,1267196.0
13-04 02:35:04,26.907,11.740,60.668,0.0,0.0,0.686,0.0,2166784.0,0.0,19.0,2066808832.0,381480960.0,3262525440.0,27908259840.0,3308431.0,1223031.0
13-04 02:35:05,26.190,13.180,59.864,0.085,0.0,0.680,0.0,2179072.0,0.0,22.0,2066268160.0,381489152.0,3284643840.0,27886673920.0,3429913.0,1293709.0
13-04 02:35:06,23.568,12.697,63.154,0.166,0.0,0.415,0.0,4300800.0,0.0,37.0,2066624512.0,381489152.0,3303333888.0,27867627520.0,3519291.0,1337060.0
13-04 02:35:07,23.070,12.299,64.037,0.0,0.0,0.594,0.0,2150400.0,0.0,19.0,2065915904.0,381493248.0,3320578048.0,27851087872.0,5368955.0,1260243.0
13-04 02:35:08,25.621,13.882,60.154,0.0,0.0,0.343,0.0,2179072.0,0.0,20.0,2065760256.0,381493248.0,3340128256.0,27831693312.0,3364619.0,1257080.0
13-04 02:35:09,26.262,12.489,60.907,0.0,0.0,0.342,0.0,2162688.0,0.0,20.0,2065784832.0,381497344.0,3360043008.0,27811749888.0,3391003.0,1270702.0
13-04 02:35:10,23.678,11.503,64.232,0.084,0.0,0.504,0.0,4313088.0,0.0,38.0,2066034688.0,381497344.0,3380871168.0,27790671872.0,3512175.0,1334296.0
13-04 02:35:11,21.567,12.384,65.459,0.084,0.0,0.505,0.0,2158592.0,0.0,19.0,2065891328.0,381497344.0,3398410240.0,27773276160.0,3363037.0,1254695.0
13-04 02:35:12,11.510,7.506,80.317,0.083,0.0,0.584,0.0,20480.0,0.0,4.0,2066538496.0,381497344.0,3406778368.0,27764260864.0,1184262.0,1163480.0
13-04 02:35:13,20.253,10.549,65.148,3.460,0.0,0.591,0.0,113258496.0,0.0,214.0,2066870272.0,381497344.0,3420532736.0,27750174720.0,2892954.0,1178151.0
13-04 02:35:14,10.629,7.653,69.473,11.735,0.0,0.510,0.0,269484032.0,0.0,502.0,2066751488.0,381497344.0,3429007360.0,27741818880.0,3449960.0,1182505.0
13-04 02:35:15,18.734,9.666,64.671,6.245,0.0,0.684,0.0,175427584.0,0.0,340.0,2078650368.0,381501440.0,3443093504.0,27715829760.0,9166791.0,1258282.0
13-04 02:35:16,32.305,15.081,52.014,0.086,0.0,0.514,0.0,4308992.0,0.0,38.0,2097987584.0,381517824.0,3468333056.0,27671236608.0,3509227.0,1332559.0
13-04 02:35:17,32.631,15.177,51.518,0.169,0.0,0.506,0.0,4345856.0,0.0,42.0,2098290688.0,381526016.0,3493249024.0,27646009344.0,3528016.0,1349125.0
13-04 02:35:18,30.896,15.144,53.438,0.174,0.0,0.348,0.0,4308992.0,0.0,38.0,2098352128.0,381530112.0,3518926848.0,27620265984.0,3513813.0,1331970.0
13-04 02:35:19,31.148,16.048,52.286,0.0,0.0,0.518,0.0,4313088.0,0.0,38.0,2099007488.0,381542400.0,3544195072.0,27594330112.0,5552730.0,1360008.0
13-04 02:35:20,32.171,13.775,53.444,0.087,0.0,0.523,0.0,4308992.0,0.0,38.0,2099359744.0,381546496.0,3569201152.0,27568967680.0,3502345.0,1328903.0
13-04 02:35:21,30.332,15.297,54.108,0.0,0.0,0.262,0.0,4308992.0,0.0,38.0,2099220480.0,381554688.0,3594219520.0,27544080384.0,3545052.0,1351808.0
13-04 02:35:22,22.504,11.252,65.567,0.085,0.0,0.592,0.0,2158592.0,0.0,19.0,2099314688.0,381562880.0,3612217344.0,27525980160.0,5413297.0,1288703.0
13-04 02:35:23,24.847,12.293,62.162,0.174,0.0,0.523,0.0,2162688.0,0.0,21.0,2098835456.0,381566976.0,3630780416.0,27507892224.0,3323609.0,1232824.0
13-04 02:35:24,25.453,13.028,61.087,0.0,0.0,0.431,0.0,2154496.0,0.0,19.0,2099499008.0,381579264.0,3650420736.0,27487576064.0,3356978.0,1255706.0
13-04 02:35:25,24.570,11.684,63.058,0.0,0.0,0.687,0.0,4485120.0,0.0,66.0,2098954240.0,381591552.0,3672293376.0,27466235904.0,3551469.0,1355491.0
13-04 02:35:26,22.297,11.655,65.456,0.0,0.0,0.591,0.0,2150400.0,0.0,19.0,2100719616.0,381591552.0,3689873408.0,27446890496.0,5395083.0,1275301.0
13-04 02:35:27,26.644,12.901,59.949,0.084,0.0,0.422,0.0,2154496.0,0.0,20.0,2100649984.0,381595648.0,3708813312.0,27428016128.0,3313794.0,1230516.0
13-04 02:35:28,26.138,13.153,59.949,0.084,0.0,0.675,0.0,2154496.0,0.0,19.0,2100162560.0,381599744.0,3728216064.0,27409096704.0,3356943.0,1252968.0
13-04 02:35:29,24.177,11.438,63.692,0.087,0.0,0.607,0.0,4341760.0,0.0,41.0,2099023872.0,381616128.0,3749908480.0,27388526592.0,3556563.0,1356681.0
13-04 02:35:30,21.220,11.598,66.667,0.0,0.0,0.515,0.0,2166784.0,0.0,20.0,2100285440.0,381628416.0,3767500800.0,27369660416.0,5213581.0,1275925.0
13-04 02:35:31,25.106,14.128,60.255,0.0,0.0,0.511,0.0,2150400.0,0.0,19.0,2100494336.0,381628416.0,3786137600.0,27350814720.0,3520595.0,1240462.0
13-04 02:35:32,26.042,12.500,61.198,0.087,0.0,0.174,0.0,2166784.0,0.0,20.0,2100129792.0,381628416.0,3806437376.0,27330879488.0,3361306.0,1253597.0
13-04 02:35:33,24.506,11.522,63.457,0.0,0.0,0.516,0.0,4317184.0,0.0,38.0,2099937280.0,381632512.0,3827359744.0,27310145536.0,3539059.0,1349349.0
13-04 02:35:34,21.893,12.172,65.342,0.085,0.0,0.507,0.0,2158592.0,0.0,19.0,2100060160.0,381640704.0,3844911104.0,27292463104.0,4540628.0,1269518.0
13-04 02:35:35,26.236,13.831,59.011,0.251,0.0,0.671,0.0,2174976.0,0.0,22.0,2100006912.0,381644800.0,3863937024.0,27273486336.0,4197195.0,1252136.0
13-04 02:35:36,25.913,13.254,59.983,0.0,0.0,0.850,0.0,2162688.0,0.0,19.0,2099871744.0,381657088.0,3884122112.0,27253424128.0,3348310.0,1248048.0
13-04 02:35:37,25.211,12.479,61.720,0.0,0.0,0.590,0.0,4329472.0,0.0,41.0,2100350976.0,381669376.0,3904835584.0,27232219136.0,3550288.0,1351658.0
13-04 02:35:38,22.393,10.684,66.239,0.171,0.0,0.513,0.0,2166784.0,0.0,19.0,2100756480.0,381669376.0,3922501632.0,27214147584.0,5388636.0,1274443.0
13-04 02:35:39,25.215,13.167,61.015,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2100097024.0,381673472.0,3941400576.0,27195904000.0,3318700.0,1227187.0
13-04 02:35:40,27.004,12.574,59.831,0.0,0.0,0.591,0.0,2183168.0,0.0,20.0,2099888128.0,381677568.0,3960905728.0,27176603648.0,3359613.0,1251566.0
13-04 02:35:41,23.966,12.241,63.103,0.086,0.0,0.603,0.0,4349952.0,0.0,41.0,2100211712.0,381681664.0,3982671872.0,27154509824.0,3566608.0,1365288.0
13-04 02:35:42,11.314,7.903,80.116,0.0,0.0,0.666,0.0,0.0,0.0,0.0,2100609024.0,381681664.0,3991416832.0,27145367552.0,1391050.0,1166868.0
13-04 02:35:43,30.637,15.060,53.701,0.086,0.0,0.516,0.0,2158592.0,0.0,19.0,2101030912.0,381693952.0,4012826624.0,27123523584.0,7137274.0,1242243.0
13-04 02:35:44,31.212,15.735,52.966,0.0,0.0,0.086,0.0,4329472.0,0.0,39.0,2101239808.0,381702144.0,4037873664.0,27098259456.0,3545999.0,1352407.0
13-04 02:35:45,23.149,13.617,59.149,3.489,0.0,0.596,0.0,162062336.0,0.0,312.0,2101342208.0,381702144.0,4057882624.0,27078148096.0,3414065.0,1285009.0
13-04 02:35:46,11.567,8.131,67.309,12.406,0.0,0.587,0.0,272629760.0,0.0,504.0,2101403648.0,381702144.0,4066582528.0,27069386752.0,3430177.0,1176805.0
13-04 02:35:47,22.530,11.438,62.478,3.033,0.0,0.520,0.0,124022784.0,0.0,267.0,2101067776.0,381710336.0,4085309440.0,27050987520.0,5336114.0,1354867.0
13-04 02:35:48,31.570,15.091,52.819,0.087,0.0,0.434,0.0,4194304.0,0.0,32.0,2101452800.0,381714432.0,4110692352.0,27025215488.0,3372370.0,1258700.0
13-04 02:35:49,32.674,16.337,50.387,0.086,0.0,0.516,0.0,12726272.0,0.0,61.0,2100862976.0,381714432.0,4132073472.0,27004424192.0,3491363.0,1321803.0
13-04 02:35:50,22.126,11.755,65.341,0.173,0.0,0.605,0.0,4345856.0,0.0,41.0,2101129216.0,381726720.0,4152619008.0,26983600128.0,4064664.0,1351489.0
13-04 02:35:51,26.094,12.361,60.944,0.086,0.0,0.515,0.0,2154496.0,0.0,19.0,2101608448.0,381734912.0,4171939840.0,26963791872.0,4845377.0,1255142.0
13-04 02:35:52,26.065,13.032,60.477,0.085,0.0,0.341,0.0,2183168.0,0.0,22.0,2101202944.0,381739008.0,4191260672.0,26944872448.0,3344388.0,1243815.0
13-04 02:35:53,24.144,12.586,62.500,0.171,0.0,0.599,0.0,4354048.0,0.0,41.0,2101706752.0,381747200.0,4212969472.0,26922651648.0,3554764.0,1354368.0
13-04 02:35:54,22.708,11.606,65.349,0.0,0.0,0.336,0.0,2150400.0,0.0,20.0,2103005184.0,381747200.0,4230160384.0,26904162304.0,5015546.0,1269445.0
13-04 02:35:55,25.894,13.118,60.562,0.0,0.0,0.426,0.0,2154496.0,0.0,20.0,2102775808.0,381751296.0,4249354240.0,26885193728.0,3707061.0,1236354.0
13-04 02:35:56,27.320,11.471,60.508,0.175,0.0,0.525,0.0,16101376.0,0.0,54.0,2104225792.0,381763584.0,4268683264.0,26864402432.0,3365340.0,1252469.0
13-04 02:35:57,24.913,11.150,63.502,0.087,0.0,0.348,0.0,4509696.0,0.0,63.0,2104311808.0,381784064.0,4289949696.0,26843029504.0,3548392.0,1352503.0
13-04 02:35:58,21.300,11.548,66.553,0.171,0.0,0.428,0.0,2162688.0,0.0,21.0,2105692160.0,381784064.0,4307308544.0,26824290304.0,5256870.0,1266026.0
13-04 02:35:59,25.534,13.834,60.290,0.0,0.0,0.342,0.0,2146304.0,0.0,19.0,2105233408.0,381784064.0,4325724160.0,26806333440.0,3450084.0,1227724.0
13-04 02:36:00,26.151,12.424,60.990,0.0,0.0,0.434,0.0,2154496.0,0.0,19.0,2105556992.0,381788160.0,4346220544.0,26785509376.0,3338871.0,1241229.0
13-04 02:36:01,24.165,11.311,63.839,0.086,0.0,0.600,0.0,4304896.0,0.0,38.0,2105532416.0,381796352.0,4367187968.0,26764558336.0,3583217.0,1372384.0
13-04 02:36:02,22.650,10.598,66.410,0.0,0.0,0.342,0.0,2154496.0,0.0,19.0,2106208256.0,381800448.0,4384919552.0,26746146816.0,5395438.0,1273480.0
13-04 02:36:03,25.239,12.794,61.358,0.087,0.0,0.522,0.0,2154496.0,0.0,21.0,2106494976.0,381800448.0,4403298304.0,26727481344.0,3315706.0,1226745.0
13-04 02:36:04,26.049,11.626,61.626,0.0,0.0,0.699,0.0,2154496.0,0.0,19.0,2107351040.0,381800448.0,4423266304.0,26706657280.0,3385344.0,1269615.0
13-04 02:36:05,24.638,11.679,63.086,0.085,0.0,0.512,0.0,4304896.0,0.0,38.0,2107330560.0,381800448.0,4445126656.0,26684817408.0,3539491.0,1348849.0
13-04 02:36:06,21.144,10.919,67.418,0.087,0.0,0.433,0.0,2154496.0,0.0,19.0,2108375040.0,381808640.0,4462321664.0,26666569728.0,5397412.0,1272743.0
13-04 02:36:07,25.260,13.322,61.073,0.0,0.0,0.346,0.0,2142208.0,0.0,19.0,2108661760.0,381808640.0,4481372160.0,26647232512.0,3324587.0,1235829.0
13-04 02:36:08,25.492,13.345,60.393,0.086,0.0,0.684,0.0,2154496.0,0.0,19.0,2108735488.0,381808640.0,4501233664.0,26627297280.0,3375269.0,1263735.0
13-04 02:36:09,25.213,11.244,63.032,0.085,0.0,0.426,0.0,4317184.0,0.0,40.0,2109636608.0,381816832.0,4522418176.0,26605203456.0,3545903.0,1355267.0
13-04 02:36:10,21.862,11.272,66.268,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,2110541824.0,381820928.0,4539994112.0,26586718208.0,5393527.0,1271155.0
13-04 02:36:11,25.837,12.790,60.858,0.086,0.0,0.429,0.0,2150400.0,0.0,19.0,2110775296.0,381841408.0,4558585856.0,26567872512.0,3333508.0,1239611.0
13-04 02:36:12,26.053,13.070,60.619,0.0,0.0,0.258,0.0,2191360.0,0.0,24.0,2111090688.0,381845504.0,4578836480.0,26547302400.0,3361475.0,1255195.0
13-04 02:36:13,24.465,12.233,62.874,0.086,0.0,0.342,0.0,4308992.0,0.0,38.0,2111791104.0,381849600.0,4600225792.0,26525208576.0,3545632.0,1347844.0
13-04 02:36:14,21.922,11.973,65.514,0.084,0.0,0.506,0.0,2158592.0,0.0,19.0,2112360448.0,381853696.0,4617555968.0,26507304960.0,3670070.0,1258190.0
13-04 02:36:15,24.679,13.025,61.697,0.086,0.0,0.514,0.0,2154496.0,0.0,21.0,2112667648.0,381857792.0,4636037120.0,26488512512.0,5056054.0,1250590.0
13-04 02:36:16,26.758,13.293,59.520,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,2112839680.0,381861888.0,4656304128.0,26468069376.0,3372519.0,1260698.0
13-04 02:36:17,23.011,12.746,59.709,4.021,0.0,0.513,0.0,222248960.0,0.0,427.0,2113675264.0,381861888.0,4675080192.0,26448457728.0,3404757.0,1286237.0
13-04 02:36:18,10.557,8.108,69.679,10.980,0.0,0.676,0.0,275775488.0,0.0,510.0,2113957888.0,381861888.0,4684230656.0,26439024640.0,3449228.0,1181404.0
13-04 02:36:19,27.913,13.565,56.696,1.217,0.0,0.609,0.0,47071232.0,0.0,118.0,2115137536.0,381878272.0,4705927168.0,26416132096.0,5270358.0,1324590.0
13-04 02:36:20,31.347,15.026,53.109,0.086,0.0,0.432,0.0,4300800.0,0.0,38.0,2114838528.0,381882368.0,4731453440.0,26390900736.0,3521745.0,1336712.0
13-04 02:36:21,29.709,13.014,56.849,0.086,0.0,0.342,0.0,4354048.0,0.0,43.0,2116321280.0,381894656.0,4754718720.0,26366140416.0,3536840.0,1347481.0
13-04 02:36:22,21.053,12.733,65.874,0.0,0.0,0.340,0.0,2154496.0,0.0,21.0,2116067328.0,381898752.0,4772655104.0,26348453888.0,5400523.0,1274158.0
13-04 02:36:23,26.139,12.124,61.221,0.0,0.0,0.516,0.0,2162688.0,0.0,21.0,2115870720.0,381902848.0,4790968320.0,26330333184.0,3323941.0,1235610.0
13-04 02:36:24,26.140,12.281,61.140,0.0,0.0,0.439,0.0,2146304.0,0.0,19.0,2116341760.0,381906944.0,4811571200.0,26309255168.0,3347965.0,1245186.0
13-04 02:36:25,24.153,12.373,62.797,0.169,0.0,0.508,0.0,4337664.0,0.0,39.0,2117201920.0,381911040.0,4832546816.0,26287415296.0,3565211.0,1361245.0
13-04 02:36:26,22.654,11.074,65.680,0.0,0.0,0.592,0.0,2158592.0,0.0,20.0,2117619712.0,381911040.0,4850233344.0,26269310976.0,5402315.0,1276810.0
13-04 02:36:27,25.990,11.790,61.360,0.258,0.0,0.602,0.0,2179072.0,0.0,22.0,2117984256.0,381911040.0,4868714496.0,26250465280.0,3320715.0,1231311.0
13-04 02:36:28,25.371,12.903,61.203,0.0,0.0,0.523,0.0,2252800.0,0.0,35.0,2118488064.0,381919232.0,4889534464.0,26229133312.0,3378717.0,1262939.0
13-04 02:36:29,23.600,12.059,63.824,0.086,0.0,0.431,0.0,4308992.0,0.0,38.0,2118410240.0,381923328.0,4910305280.0,26208436224.0,3535761.0,1345777.0
13-04 02:36:30,21.642,11.719,66.125,0.0,0.0,0.513,0.0,2154496.0,0.0,20.0,2119852032.0,381923328.0,4927852544.0,26189447168.0,5417293.0,1295262.0
13-04 02:36:31,26.389,11.806,61.285,0.0,0.0,0.521,0.0,2154496.0,0.0,19.0,2120298496.0,381927424.0,4946759680.0,26170089472.0,3315905.0,1226122.0
13-04 02:36:32,26.046,14.091,59.522,0.0,0.0,0.342,0.0,2142208.0,0.0,19.0,2121080832.0,381927424.0,4966293504.0,26149773312.0,3355341.0,1250531.0
13-04 02:36:33,24.123,11.463,63.559,0.171,0.0,0.684,0.0,4325376.0,0.0,40.0,2121310208.0,381939712.0,4988018688.0,26127806464.0,3561129.0,1356912.0
13-04 02:36:34,21.483,11.935,66.155,0.0,0.0,0.426,0.0,2150400.0,0.0,19.0,2122268672.0,381952000.0,5005402112.0,26109452288.0,5398212.0,1272499.0
13-04 02:36:35,25.690,13.017,60.862,0.0,0.0,0.431,0.0,2158592.0,0.0,19.0,2122850304.0,381964288.0,5023911936.0,26090348544.0,3323441.0,1234571.0
13-04 02:36:36,25.812,13.162,60.513,0.0,0.0,0.513,0.0,2146304.0,0.0,19.0,2122846208.0,381976576.0,5043965952.0,26070286336.0,3375527.0,1257724.0
13-04 02:36:37,23.948,12.275,63.348,0.086,0.0,0.343,0.0,4308992.0,0.0,39.0,2123546624.0,381980672.0,5065482240.0,26048065536.0,3538608.0,1348457.0
13-04 02:36:38,21.651,12.300,65.459,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,2124070912.0,381980672.0,5083029504.0,26029993984.0,5398042.0,1275070.0
13-04 02:36:39,25.577,13.259,60.565,0.086,0.0,0.513,0.0,2170880.0,0.0,21.0,2124812288.0,381980672.0,5101547520.0,26010734592.0,3342461.0,1252117.0
13-04 02:36:40,23.625,11.512,64.261,0.086,0.0,0.515,0.0,4304896.0,0.0,38.0,2124820480.0,381988864.0,5123624960.0,25988640768.0,3146477.0,953776.0
13-04 02:36:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2125250560.0,381988864.0,5123956736.0,25987878912.0,2652.0,2640.0
13-04 02:36:42,1.925,0.921,97.155,0.0,0.0,0.0,0.0,532480.0,0.0,18.0,2125275136.0,381992960.0,5125578752.0,25986228224.0,411516.0,27476.0
13-04 02:36:43,0.084,0.084,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2125271040.0,381992960.0,5125582848.0,25986228224.0,3089.0,3523.0
13-04 02:36:44,0.084,0.418,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2125271040.0,381992960.0,5125582848.0,25986228224.0,2976.0,4055.0
13-04 02:36:45,0.083,0.417,99.333,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2125398016.0,381992960.0,5125582848.0,25986101248.0,2750.0,3925.0
13-04 02:36:46,0.167,0.334,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2125398016.0,381992960.0,5125582848.0,25986101248.0,2319.0,3082.0
13-04 02:36:47,0.167,0.501,99.332,0.0,0.0,0.0,0.0,40960.0,0.0,6.0,2125271040.0,381992960.0,5125582848.0,25986228224.0,20866.0,21061.0
13-04 02:36:48,13.018,7.439,78.867,0.169,0.0,0.507,0.0,12849152.0,0.0,24.0,2125172736.0,381992960.0,5133361152.0,25978548224.0,3202138.0,1176221.0
13-04 02:36:49,22.940,12.234,56.160,7.986,0.0,0.680,0.0,274620416.0,0.0,507.0,2125328384.0,381992960.0,5149671424.0,25962082304.0,3488255.0,1426486.0
13-04 02:36:50,24.304,13.333,57.722,3.713,0.0,0.928,0.0,123330560.0,0.0,244.0,2131746816.0,381997056.0,5167394816.0,25937936384.0,3514788.0,1436261.0
13-04 02:36:51,31.453,15.470,52.308,0.171,0.0,0.598,0.0,4329472.0,0.0,40.0,2131968000.0,382001152.0,5193326592.0,25911779328.0,5721164.0,1545306.0
13-04 02:36:52,32.423,15.956,50.939,0.0,0.0,0.683,0.0,4304896.0,0.0,38.0,2133446656.0,382001152.0,5218131968.0,25885495296.0,4151834.0,1614553.0
13-04 02:36:53,31.601,16.184,51.278,0.0,0.0,0.937,0.0,2158592.0,0.0,19.0,2133979136.0,382009344.0,5241716736.0,25861369856.0,5317666.0,1495040.0
13-04 02:36:54,31.391,15.565,52.348,0.174,0.0,0.522,0.0,4296704.0,0.0,39.0,2134114304.0,382013440.0,5267861504.0,25835085824.0,4157422.0,1530431.0
13-04 02:36:55,30.729,15.972,52.517,0.0,0.0,0.781,0.0,4308992.0,0.0,38.0,2135965696.0,382017536.0,5292163072.0,25808928768.0,5362616.0,1612724.0
13-04 02:36:56,32.696,14.696,51.826,0.087,0.0,0.696,0.0,4116480.0,0.0,29.0,2136260608.0,382025728.0,5318144000.0,25782644736.0,3655078.0,1513704.0
13-04 02:36:57,31.228,14.360,53.806,0.087,0.0,0.519,0.0,2400256.0,0.0,35.0,2135670784.0,382042112.0,5341253632.0,25760108544.0,5661611.0,1518133.0
13-04 02:36:58,29.966,15.404,53.872,0.084,0.0,0.673,0.0,4325376.0,0.0,38.0,2136559616.0,382046208.0,5367152640.0,25733316608.0,3841619.0,1606316.0
13-04 02:36:59,30.225,15.803,53.195,0.173,0.0,0.604,0.0,19619840.0,0.0,62.0,2137337856.0,382054400.0,5386014720.0,25713668096.0,5545792.0,1455121.0
13-04 02:37:00,30.216,14.545,54.459,0.087,0.0,0.693,0.0,4419584.0,0.0,56.0,2138652672.0,382066688.0,5411328000.0,25687027712.0,5020331.0,1608846.0
13-04 02:37:01,30.035,15.538,53.993,0.0,0.0,0.434,0.0,2158592.0,0.0,20.0,2139037696.0,382070784.0,5433692160.0,25664274432.0,4343856.0,1441657.0
13-04 02:37:02,28.596,15.332,55.211,0.172,0.0,0.689,0.0,4325376.0,0.0,41.0,2139840512.0,382074880.0,5457809408.0,25639350272.0,5061910.0,1626065.0
13-04 02:37:03,30.112,14.064,55.220,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,2139537408.0,382078976.0,5479403520.0,25618055168.0,4329496.0,1430079.0
13-04 02:37:04,30.379,13.769,54.905,0.172,0.0,0.775,0.0,4308992.0,0.0,38.0,2141040640.0,382078976.0,5503967232.0,25591988224.0,4755754.0,1598095.0
13-04 02:37:05,31.458,15.004,52.856,0.0,0.0,0.682,0.0,2150400.0,0.0,19.0,2140966912.0,382083072.0,5526863872.0,25569161216.0,4599021.0,1448189.0
13-04 02:37:06,29.362,15.319,54.723,0.085,0.0,0.511,0.0,4308992.0,0.0,38.0,2142900224.0,382083072.0,5551104000.0,25542987776.0,5881572.0,1632426.0
13-04 02:37:07,28.947,15.959,54.414,0.085,0.0,0.594,0.0,2146304.0,0.0,19.0,2142892032.0,382083072.0,5573062656.0,25521037312.0,3502205.0,1426027.0
13-04 02:37:08,29.149,15.305,54.514,0.086,0.0,0.946,0.0,4341760.0,0.0,40.0,2144010240.0,382099456.0,5597011968.0,25495953408.0,5254982.0,1601519.0
13-04 02:37:09,31.764,14.298,53.425,0.0,0.0,0.514,0.0,2154496.0,0.0,19.0,2144727040.0,382099456.0,5619589120.0,25472659456.0,4117160.0,1452238.0
13-04 02:37:10,29.256,15.227,54.748,0.086,0.0,0.684,0.0,4300800.0,0.0,38.0,2145153024.0,382103552.0,5644185600.0,25447632896.0,5285231.0,1608753.0
13-04 02:37:11,28.927,14.764,55.622,0.0,0.0,0.687,0.0,2154496.0,0.0,19.0,2145394688.0,382115840.0,5665886208.0,25425678336.0,4044075.0,1417061.0
13-04 02:37:12,29.674,15.352,54.374,0.0,0.0,0.600,0.0,4308992.0,0.0,38.0,2146336768.0,382132224.0,5690433536.0,25400172544.0,5581471.0,1612664.0
13-04 02:37:13,31.765,15.630,51.765,0.168,0.0,0.672,0.0,11636736.0,0.0,49.0,2146213888.0,382136320.0,5710757888.0,25379966976.0,3792318.0,1445410.0
13-04 02:37:14,29.437,15.444,54.352,0.171,0.0,0.597,0.0,4378624.0,0.0,42.0,2146308096.0,382152704.0,5735190528.0,25355423744.0,4660220.0,1594209.0
13-04 02:37:15,31.228,13.927,54.066,0.087,0.0,0.692,0.0,2187264.0,0.0,21.0,2147106816.0,382152704.0,5757337600.0,25332477952.0,4754012.0,1476615.0
13-04 02:37:16,28.966,14.828,55.431,0.0,0.0,0.776,0.0,4308992.0,0.0,38.0,2147999744.0,382156800.0,5781962752.0,25306955776.0,4421824.0,1573390.0
13-04 02:37:17,30.626,15.398,53.215,0.085,0.0,0.677,0.0,2154496.0,0.0,19.0,2148237312.0,382156800.0,5803819008.0,25284861952.0,4925871.0,1470227.0
13-04 02:37:18,29.477,13.967,55.870,0.0,0.0,0.686,0.0,4313088.0,0.0,38.0,2149122048.0,382169088.0,5828268032.0,25259515904.0,4013404.0,1587416.0
13-04 02:37:19,30.703,14.571,54.120,0.0,0.0,0.607,0.0,2187264.0,0.0,22.0,2149580800.0,382177280.0,5850386432.0,25236930560.0,5388255.0,1476477.0
13-04 02:37:20,17.687,10.969,62.330,8.333,0.0,0.680,0.0,212422656.0,0.0,399.0,2149314560.0,382177280.0,5864341504.0,25223241728.0,3942380.0,1459631.0
13-04 02:37:21,12.799,9.215,67.747,9.727,0.0,0.512,0.0,273678336.0,0.0,511.0,2149793792.0,382177280.0,5874700288.0,25212403712.0,1418230.0,1392404.0
13-04 02:37:22,22.031,11.446,61.188,4.389,0.0,0.947,0.0,152780800.0,0.0,297.0,2150604800.0,382177280.0,5890752512.0,25195540480.0,7092428.0,1411450.0
13-04 02:37:23,32.558,15.332,51.163,0.086,0.0,0.861,0.0,4304896.0,0.0,39.0,2171133952.0,382177280.0,5916696576.0,25149067264.0,5877850.0,1626310.0
13-04 02:37:24,31.857,16.440,51.022,0.085,0.0,0.596,0.0,4317184.0,0.0,39.0,2170970112.0,382181376.0,5942235136.0,25123688448.0,3782788.0,1578526.0
13-04 02:37:25,32.400,16.455,50.127,0.085,0.0,0.933,0.0,2146304.0,0.0,19.0,2172104704.0,382185472.0,5965602816.0,25099182080.0,5546156.0,1455629.0
13-04 02:37:26,32.785,14.792,51.903,0.087,0.0,0.433,0.0,4313088.0,0.0,40.0,2172416000.0,382197760.0,5991817216.0,25072644096.0,3778886.0,1569546.0
13-04 02:37:27,31.434,15.285,52.504,0.086,0.0,0.691,0.0,4304896.0,0.0,38.0,2173341696.0,382201856.0,6016917504.0,25046614016.0,5807001.0,1602269.0
13-04 02:37:28,31.959,15.636,51.546,0.0,0.0,0.859,0.0,2162688.0,0.0,19.0,2173661184.0,382201856.0,6040596480.0,25022615552.0,3495281.0,1429032.0
13-04 02:37:29,31.882,14.721,52.613,0.087,0.0,0.697,0.0,4296704.0,0.0,38.0,2173603840.0,382214144.0,6065401856.0,24997855232.0,5846383.0,1611909.0
13-04 02:37:30,32.766,14.979,51.319,0.085,0.0,0.851,0.0,4317184.0,0.0,38.0,2175057920.0,382222336.0,6090731520.0,24971063296.0,3793686.0,1598735.0
13-04 02:37:31,30.857,16.434,52.273,0.0,0.0,0.437,0.0,2158592.0,0.0,19.0,2176344064.0,382226432.0,6114201600.0,24946302976.0,5548265.0,1456780.0
13-04 02:37:32,31.746,14.374,53.086,0.176,0.0,0.617,0.0,4501504.0,0.0,65.0,2176028672.0,382238720.0,6140788736.0,24920018944.0,3736609.0,1554617.0
13-04 02:37:33,32.465,14.931,51.910,0.0,0.0,0.694,0.0,4296704.0,0.0,38.0,2177122304.0,382242816.0,6165467136.0,24894242816.0,5837866.0,1600348.0
13-04 02:37:34,31.310,15.303,52.770,0.088,0.0,0.528,0.0,2154496.0,0.0,19.0,2177785856.0,382246912.0,6188797952.0,24870244352.0,3616737.0,1500309.0
13-04 02:37:35,32.171,14.473,52.223,0.087,0.0,1.046,0.0,4308992.0,0.0,38.0,2178154496.0,382259200.0,6214447104.0,24844214272.0,5695843.0,1530313.0
13-04 02:37:36,32.734,15.081,51.585,0.0,0.0,0.600,0.0,4300800.0,0.0,38.0,2179481600.0,382275584.0,6239514624.0,24817803264.0,4015682.0,1598754.0
13-04 02:37:37,32.707,15.457,51.067,0.171,0.0,0.598,0.0,2183168.0,0.0,22.0,2180096000.0,382275584.0,6263152640.0,24793550848.0,5460769.0,1522296.0
13-04 02:37:38,30.896,15.753,52.654,0.0,0.0,0.696,0.0,4308992.0,0.0,38.0,2180096000.0,382287872.0,6288998400.0,24767692800.0,3579753.0,1468015.0
13-04 02:37:39,32.479,14.786,51.709,0.085,0.0,0.940,0.0,4313088.0,0.0,38.0,2179993600.0,382304256.0,6315159552.0,24741617664.0,5894518.0,1647677.0
13-04 02:37:40,32.528,15.531,51.337,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,2180472832.0,382312448.0,6337781760.0,24718508032.0,3769425.0,1509827.0
13-04 02:37:41,30.095,13.790,55.421,0.0,0.0,0.694,0.0,4304896.0,0.0,38.0,2181455872.0,382316544.0,6362189824.0,24693112832.0,5583647.0,1539676.0
13-04 02:37:42,31.697,14.987,52.455,0.086,0.0,0.775,0.0,4349952.0,0.0,42.0,2182463488.0,382320640.0,6387335168.0,24666955776.0,3860387.0,1615377.0
13-04 02:37:43,31.032,15.175,53.197,0.171,0.0,0.426,0.0,2170880.0,0.0,21.0,2183434240.0,382324736.0,6410231808.0,24643084288.0,5482433.0,1436046.0
13-04 02:37:44,29.177,15.522,54.623,0.0,0.0,0.679,0.0,4317184.0,0.0,39.0,2184044544.0,382324736.0,6434193408.0,24618512384.0,4710990.0,1634616.0
13-04 02:37:45,30.311,13.244,55.911,0.0,0.0,0.533,0.0,2150400.0,0.0,19.0,2184065024.0,382328832.0,6456197120.0,24596484096.0,4669720.0,1424840.0
13-04 02:37:46,32.293,15.008,51.518,0.422,0.0,0.759,0.0,25346048.0,0.0,90.0,2185834496.0,382345216.0,6480441344.0,24570454016.0,3911668.0,1596468.0
13-04 02:37:47,31.207,13.707,54.397,0.0,0.0,0.690,0.0,2187264.0,0.0,22.0,2186444800.0,382349312.0,6502395904.0,24547885056.0,5461193.0,1457106.0
13-04 02:37:48,29.734,14.910,54.499,0.0,0.0,0.857,0.0,4321280.0,0.0,40.0,2190659584.0,382353408.0,6526619648.0,24519442432.0,4696903.0,1619015.0
13-04 02:37:49,29.852,15.057,54.569,0.174,0.0,0.348,0.0,2162688.0,0.0,21.0,2191028224.0,382357504.0,6549237760.0,24496451584.0,4685337.0,1432853.0
13-04 02:37:50,29.846,14.580,54.803,0.086,0.0,0.686,0.0,4317184.0,0.0,38.0,2191269888.0,382377984.0,6573355008.0,24472072192.0,3997334.0,1598437.0
13-04 02:37:51,30.132,14.273,55.154,0.0,0.0,0.441,0.0,2154496.0,0.0,19.0,2192420864.0,382386176.0,6596448256.0,24447819776.0,5374011.0,1447614.0
13-04 02:37:52,28.936,15.064,51.574,3.660,0.0,0.766,0.0,194494464.0,0.0,369.0,2193432576.0,382394368.0,6618112000.0,24425136128.0,5315281.0,1564150.0
13-04 02:37:53,13.559,9.576,64.492,11.864,0.0,0.508,0.0,268435456.0,0.0,482.0,2193063936.0,382394368.0,6628831232.0,24414785536.0,2278734.0,1407164.0
13-04 02:37:54,19.404,10.213,62.553,7.234,0.0,0.596,0.0,200183808.0,0.0,379.0,2194309120.0,382398464.0,6643392512.0,24398974976.0,5132839.0,1439611.0
13-04 02:37:55,32.763,15.483,50.984,0.086,0.0,0.684,0.0,4325376.0,0.0,41.0,2195226624.0,382418944.0,6668611584.0,24372817920.0,5840197.0,1601924.0
13-04 02:37:56,32.039,14.210,53.133,0.0,0.0,0.618,0.0,2158592.0,0.0,19.0,2195841024.0,382427136.0,6692368384.0,24348438528.0,3438519.0,1399503.0
13-04 02:37:57,32.112,14.921,52.094,0.0,0.0,0.873,0.0,4317184.0,0.0,41.0,2196652032.0,382439424.0,6718304256.0,24321679360.0,5862760.0,1619568.0
13-04 02:37:58,31.053,14.912,53.246,0.0,0.0,0.789,0.0,4329472.0,0.0,38.0,2196836352.0,382439424.0,6743642112.0,24296157184.0,3785250.0,1579954.0
13-04 02:37:59,33.136,15.385,50.465,0.0,0.0,1.014,0.0,2162688.0,0.0,19.0,2196561920.0,382439424.0,6766772224.0,24273301504.0,5517976.0,1443696.0
13-04 02:38:00,32.082,15.700,51.451,0.085,0.0,0.683,0.0,4317184.0,0.0,38.0,2197553152.0,382439424.0,6792699904.0,24246382592.0,3804882.0,1592048.0
13-04 02:38:01,31.709,16.154,51.453,0.171,0.0,0.513,0.0,4333568.0,0.0,41.0,2197729280.0,382451712.0,6818414592.0,24220479488.0,5829278.0,1604357.0
13-04 02:38:02,32.211,15.630,51.813,0.086,0.0,0.259,0.0,2166784.0,0.0,19.0,2198740992.0,382455808.0,6841778176.0,24196100096.0,3516002.0,1440340.0
13-04 02:38:03,31.298,15.993,52.107,0.086,0.0,0.516,0.0,4313088.0,0.0,38.0,2198659072.0,382455808.0,6866874368.0,24171085824.0,5756062.0,1566221.0
13-04 02:38:04,31.524,14.536,52.890,0.0,0.0,1.051,0.0,4464640.0,0.0,62.0,2199584768.0,382464000.0,6892097536.0,24144928768.0,3829396.0,1607286.0
13-04 02:38:05,32.097,15.272,51.855,0.086,0.0,0.690,0.0,2158592.0,0.0,19.0,2200723456.0,382464000.0,6915846144.0,24120041472.0,5587369.0,1473742.0
13-04 02:38:06,31.149,16.170,51.745,0.085,0.0,0.851,0.0,4349952.0,0.0,41.0,2201202688.0,382464000.0,6941540352.0,24093868032.0,3719242.0,1548237.0
13-04 02:38:07,31.873,15.979,51.117,0.086,0.0,0.945,0.0,4329472.0,0.0,43.0,2201755648.0,382476288.0,6966878208.0,24067964928.0,5864653.0,1622360.0
13-04 02:38:08,32.108,14.873,52.493,0.0,0.0,0.525,0.0,2158592.0,0.0,19.0,2202669056.0,382476288.0,6990725120.0,24043204608.0,3514772.0,1432958.0
13-04 02:38:09,30.009,15.686,53.538,0.0,0.0,0.767,0.0,4321280.0,0.0,38.0,2202685440.0,382484480.0,7015079936.0,24018825216.0,5786757.0,1587533.0
13-04 02:38:10,29.604,15.154,54.449,0.088,0.0,0.705,0.0,2158592.0,0.0,19.0,2203615232.0,382492672.0,7037505536.0,23995461632.0,3688645.0,1532980.0
13-04 02:38:11,31.234,15.319,52.681,0.085,0.0,0.681,0.0,4317184.0,0.0,39.0,2204344320.0,382492672.0,7062806528.0,23969431552.0,5712523.0,1545360.0
13-04 02:38:12,28.943,14.038,56.239,0.173,0.0,0.607,0.0,4087808.0,0.0,27.0,2205257728.0,382504960.0,7086260224.0,23945052160.0,3672137.0,1521947.0
13-04 02:38:13,29.512,14.713,55.090,0.086,0.0,0.599,0.0,2420736.0,0.0,33.0,2205519872.0,382504960.0,7108599808.0,23922450432.0,5711868.0,1538199.0
13-04 02:38:14,29.243,15.231,54.917,0.0,0.0,0.609,0.0,2150400.0,0.0,19.0,2206711808.0,382504960.0,7131246592.0,23898611712.0,3642817.0,1500296.0
13-04 02:38:15,30.796,14.628,53.892,0.086,0.0,0.599,0.0,4308992.0,0.0,38.0,2206507008.0,382504960.0,7155703808.0,23874359296.0,5702656.0,1531072.0
13-04 02:38:16,31.100,14.777,53.866,0.0,0.0,0.258,0.0,4333568.0,0.0,39.0,2208223232.0,382504960.0,7180435456.0,23847911424.0,4649206.0,1593154.0
13-04 02:38:17,31.743,13.877,53.599,0.087,0.0,0.694,0.0,2158592.0,0.0,19.0,2207907840.0,382509056.0,7203819520.0,23824838656.0,4726735.0,1463176.0
13-04 02:38:18,29.846,14.151,54.974,0.172,0.0,0.858,0.0,7512064.0,0.0,50.0,2210095104.0,382525440.0,7226888192.0,23799566336.0,5143762.0,1601583.0
13-04 02:38:19,30.085,15.556,53.761,0.0,0.0,0.598,0.0,2248704.0,0.0,22.0,2209468416.0,382529536.0,7249227776.0,23777849344.0,4205709.0,1438276.0
13-04 02:38:20,29.260,14.458,55.250,0.086,0.0,0.947,0.0,4325376.0,0.0,40.0,2210983936.0,382533632.0,7275012096.0,23750545408.0,4470066.0,1608967.0
13-04 02:38:21,28.223,12.805,58.101,0.174,0.0,0.697,0.0,13901824.0,0.0,54.0,2211229696.0,382541824.0,7292149760.0,23733153792.0,4958857.0,1473431.0
13-04 02:38:22,29.930,15.933,53.521,0.088,0.0,0.528,0.0,2158592.0,0.0,19.0,2211651584.0,382541824.0,7315091456.0,23709790208.0,3627785.0,1498286.0
13-04 02:38:23,30.348,14.783,54.261,0.0,0.0,0.609,0.0,4317184.0,0.0,40.0,2212306944.0,382554112.0,7339692032.0,23684521984.0,5708424.0,1531602.0
13-04 02:38:24,30.279,14.049,52.269,2.705,0.0,0.698,0.0,139661312.0,0.0,269.0,2213052416.0,382562304.0,7362498560.0,23660961792.0,5096172.0,1540345.0
13-04 02:38:25,13.548,9.314,67.316,9.314,0.0,0.508,0.0,271544320.0,0.0,486.0,2212966400.0,382562304.0,7373221888.0,23650324480.0,2438254.0,1399164.0
13-04 02:38:26,17.077,8.156,66.270,7.562,0.0,0.935,0.0,246648832.0,0.0,473.0,2214891520.0,382566400.0,7385833472.0,23635783680.0,5191391.0,1474192.0
13-04 02:38:27,32.149,15.251,51.906,0.087,0.0,0.607,0.0,2154496.0,0.0,19.0,2214854656.0,382570496.0,7409131520.0,23612518400.0,5507833.0,1426897.0
13-04 02:38:28,31.955,15.590,51.335,0.086,0.0,1.034,0.0,4321280.0,0.0,38.0,2214907904.0,382574592.0,7435104256.0,23586488320.0,4250924.0,1606676.0
13-04 02:38:29,32.066,15.039,52.290,0.0,0.0,0.605,0.0,4313088.0,0.0,38.0,2214858752.0,382574592.0,7460167680.0,23561474048.0,5385816.0,1588199.0
13-04 02:38:30,31.959,16.409,50.945,0.086,0.0,0.601,0.0,2166784.0,0.0,21.0,2216476672.0,382582784.0,7483936768.0,23536078848.0,3547101.0,1464424.0
13-04 02:38:31,31.480,16.082,51.583,0.086,0.0,0.770,0.0,4349952.0,0.0,43.0,2217693184.0,382582784.0,7509639168.0,23509159936.0,5785611.0,1573002.0
13-04 02:38:32,32.082,15.017,52.133,0.0,0.0,0.768,0.0,4329472.0,0.0,42.0,2218061824.0,382590976.0,7534403584.0,23484018688.0,3764234.0,1566257.0
13-04 02:38:33,31.480,16.510,51.326,0.086,0.0,0.599,0.0,2158592.0,0.0,19.0,2217791488.0,382590976.0,7558545408.0,23460147200.0,5547736.0,1458945.0
13-04 02:38:34,31.525,16.021,51.766,0.086,0.0,0.603,0.0,7794688.0,0.0,48.0,2219433984.0,382599168.0,7583051776.0,23433990144.0,3993294.0,1589025.0
13-04 02:38:35,32.819,16.195,49.957,0.343,0.0,0.686,0.0,25305088.0,0.0,81.0,2218704896.0,382603264.0,7608774656.0,23408992256.0,5651738.0,1615789.0
13-04 02:38:36,33.192,15.620,50.509,0.085,0.0,0.594,0.0,2371584.0,0.0,53.0,2219966464.0,382611456.0,7631757312.0,23384739840.0,3476603.0,1419758.0
13-04 02:38:37,31.798,15.117,52.129,0.087,0.0,0.869,0.0,4333568.0,0.0,39.0,2220097536.0,382623744.0,7658024960.0,23358328832.0,5849717.0,1624345.0
13-04 02:38:38,33.019,15.609,50.858,0.0,0.0,0.515,0.0,4333568.0,0.0,39.0,2221182976.0,382627840.0,7683473408.0,23331790848.0,3776857.0,1576921.0
13-04 02:38:39,32.118,15.625,51.476,0.087,0.0,0.694,0.0,2158592.0,0.0,19.0,2222247936.0,382636032.0,7706652672.0,23307538432.0,5615253.0,1503469.0
13-04 02:38:40,33.447,15.358,50.597,0.085,0.0,0.512,0.0,4329472.0,0.0,38.0,2222804992.0,382644224.0,7733133312.0,23280492544.0,3742838.0,1557564.0
13-04 02:38:41,32.244,15.907,51.247,0.086,0.0,0.516,0.0,4333568.0,0.0,38.0,2224054272.0,382652416.0,7758286848.0,23254081536.0,5811152.0,1590898.0
13-04 02:38:42,30.382,15.712,52.951,0.087,0.0,0.868,0.0,2179072.0,0.0,22.0,2224975872.0,382656512.0,7781281792.0,23230160896.0,3602356.0,1489976.0
13-04 02:38:43,29.285,14.298,56.072,0.0,0.0,0.345,0.0,4333568.0,0.0,38.0,2225332224.0,382664704.0,7805296640.0,23205781504.0,5743623.0,1552585.0
13-04 02:38:44,30.469,15.972,52.778,0.0,0.0,0.781,0.0,2158592.0,0.0,19.0,2226487296.0,382664704.0,7828140032.0,23181783040.0,3641690.0,1502069.0
13-04 02:38:45,31.037,14.286,53.827,0.170,0.0,0.680,0.0,4333568.0,0.0,38.0,2226888704.0,382668800.0,7852494848.0,23157022720.0,5710735.0,1539082.0
13-04 02:38:46,29.522,16.382,53.584,0.0,0.0,0.512,0.0,2166784.0,0.0,19.0,2227302400.0,382676992.0,7875309568.0,23133786112.0,3694978.0,1536791.0
13-04 02:38:47,30.769,14.017,54.188,0.171,0.0,0.855,0.0,4358144.0,0.0,41.0,2228285440.0,382701568.0,7899697152.0,23108390912.0,5714888.0,1545905.0
13-04 02:38:48,18.930,7.725,73.175,0.085,0.0,0.085,0.0,4333568.0,0.0,38.0,2228830208.0,382713856.0,7917805568.0,23089725440.0,2684603.0,488833.0
13-04 02:38:49,0.084,0.334,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2228826112.0,382713856.0,7917809664.0,23089725440.0,3227.0,3596.0
13-04 02:38:50,0.334,0.250,99.416,0.0,0.0,0.0,0.0,208896.0,0.0,19.0,2228838400.0,382713856.0,7918051328.0,23089471488.0,57564.0,5578.0
13-04 02:38:51,0.0,0.334,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,2229092352.0,382713856.0,7918051328.0,23089217536.0,4538.0,5780.0
13-04 02:38:52,0.0,0.334,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2229092352.0,382713856.0,7918051328.0,23089217536.0,3915.0,4579.0
13-04 02:38:53,0.084,0.418,99.415,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,2229211136.0,382717952.0,7918055424.0,23089090560.0,3174.0,3337.0
13-04 02:38:54,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2229338112.0,382717952.0,7918055424.0,23088963584.0,3107.0,3336.0
13-04 02:38:55,2.337,2.588,94.908,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,2229088256.0,382717952.0,7919067136.0,23088201728.0,249760.0,248942.0
13-04 02:38:56,21.397,12.489,64.279,1.310,0.0,0.524,0.0,101568512.0,0.0,183.0,2229682176.0,382717952.0,7934107648.0,23072567296.0,3388907.0,1432360.0
13-04 02:38:57,15.803,10.622,61.313,11.313,0.0,0.950,0.0,272769024.0,0.0,496.0,2229846016.0,382717952.0,7947440128.0,23059070976.0,4106813.0,1626849.0
13-04 02:38:58,23.887,13.784,58.048,3.596,0.0,0.685,0.0,124272640.0,0.0,238.0,2230362112.0,382726144.0,7965437952.0,23040548864.0,5196880.0,1499228.0
13-04 02:38:59,31.980,16.582,50.592,0.169,0.0,0.677,0.0,4349952.0,0.0,40.0,2229399552.0,382734336.0,7991091200.0,23015849984.0,5974973.0,1723658.0
13-04 02:39:00,31.170,16.311,51.324,0.085,0.0,1.110,0.0,2166784.0,0.0,19.0,2230935552.0,382734336.0,8014471168.0,22990934016.0,3749659.0,1613870.0
13-04 02:39:01,33.391,15.013,51.079,0.0,0.0,0.518,0.0,4349952.0,0.0,41.0,2231439360.0,382742528.0,8040243200.0,22964649984.0,5842813.0,1664781.0
13-04 02:39:02,31.414,16.850,50.635,0.085,0.0,1.016,0.0,4304896.0,0.0,39.0,2232684544.0,382750720.0,8066072576.0,22937567232.0,6001790.0,1735236.0
13-04 02:39:03,33.703,15.102,50.683,0.0,0.0,0.512,0.0,2162688.0,0.0,19.0,2233036800.0,382750720.0,8089174016.0,22914113536.0,3522331.0,1493594.0
13-04 02:39:04,32.644,15.590,50.732,0.086,0.0,0.947,0.0,4317184.0,0.0,39.0,2233704448.0,382754816.0,8115421184.0,22887194624.0,6032372.0,1763858.0
13-04 02:39:05,32.062,15.425,51.646,0.087,0.0,0.780,0.0,2179072.0,0.0,21.0,2234880000.0,382758912.0,8138850304.0,22862585856.0,5568533.0,1521642.0
13-04 02:39:06,32.590,15.609,50.943,0.086,0.0,0.772,0.0,4317184.0,0.0,39.0,2235629568.0,382763008.0,8164405248.0,22836277248.0,3995022.0,1735266.0
13-04 02:39:07,30.877,16.140,52.281,0.0,0.0,0.702,0.0,2191360.0,0.0,26.0,2235805696.0,382763008.0,8188227584.0,22812278784.0,5779762.0,1635169.0
13-04 02:39:08,31.212,15.693,52.223,0.087,0.0,0.785,0.0,4419584.0,0.0,56.0,2236723200.0,382763008.0,8213721088.0,22785867776.0,3808389.0,1643186.0
13-04 02:39:09,32.411,15.557,51.080,0.086,0.0,0.864,0.0,4321280.0,0.0,38.0,2237308928.0,382771200.0,8239030272.0,22759964672.0,6003560.0,1749259.0
13-04 02:39:10,33.106,15.102,50.853,0.0,0.0,0.939,0.0,2150400.0,0.0,19.0,2238337024.0,382771200.0,8262897664.0,22735069184.0,5598278.0,1527269.0
13-04 02:39:11,31.037,16.478,51.700,0.087,0.0,0.697,0.0,4337664.0,0.0,40.0,2238472192.0,382787584.0,8289529856.0,22708285440.0,3967261.0,1734919.0
13-04 02:39:12,31.904,16.552,50.686,0.086,0.0,0.772,0.0,2162688.0,0.0,19.0,2239217664.0,382791680.0,8312905728.0,22684160000.0,5559649.0,1506936.0
13-04 02:39:13,31.421,16.267,51.712,0.0,0.0,0.599,0.0,4321280.0,0.0,38.0,2240446464.0,382799872.0,8337952768.0,22657875968.0,4147303.0,1752403.0
13-04 02:39:14,32.468,15.584,51.082,0.0,0.0,0.866,0.0,2158592.0,0.0,19.0,2241372160.0,382799872.0,8361660416.0,22633242624.0,5590995.0,1601963.0
13-04 02:39:15,32.807,14.211,52.281,0.088,0.0,0.614,0.0,4321280.0,0.0,39.0,2242662400.0,382799872.0,8387039232.0,22606573568.0,5857092.0,1668249.0
13-04 02:39:16,32.938,15.326,50.974,0.0,0.0,0.762,0.0,4190208.0,0.0,32.0,2242437120.0,382812160.0,8412643328.0,22581182464.0,3878921.0,1672797.0
13-04 02:39:17,32.644,16.021,50.646,0.172,0.0,0.517,0.0,2306048.0,0.0,28.0,2244182016.0,382820352.0,8436285440.0,22555787264.0,5743719.0,1622696.0
13-04 02:39:18,31.920,15.398,51.903,0.0,0.0,0.779,0.0,4317184.0,0.0,38.0,2245070848.0,382820352.0,8461725696.0,22529458176.0,6008049.0,1745327.0
13-04 02:39:19,31.376,15.250,52.498,0.0,0.0,0.876,0.0,2158592.0,0.0,19.0,2244190208.0,382820352.0,8485543936.0,22506520576.0,3566941.0,1517915.0
13-04 02:39:20,32.492,16.751,50.0,0.0,0.0,0.758,0.0,4321280.0,0.0,38.0,2245558272.0,382824448.0,8511471616.0,22479220736.0,6011301.0,1752121.0
13-04 02:39:21,31.332,15.927,52.132,0.0,0.0,0.609,0.0,2158592.0,0.0,19.0,2246766592.0,382824448.0,8534847488.0,22454636544.0,5578260.0,1527901.0
13-04 02:39:22,32.143,16.667,50.340,0.170,0.0,0.680,0.0,4333568.0,0.0,41.0,2245259264.0,382849024.0,8560504832.0,22430461952.0,4003882.0,1744791.0
13-04 02:39:23,31.909,14.996,52.223,0.0,0.0,0.872,0.0,2191360.0,0.0,20.0,2246885376.0,382849024.0,8583766016.0,22405574656.0,5699474.0,1579740.0
13-04 02:39:24,31.277,16.881,51.071,0.086,0.0,0.686,0.0,4354048.0,0.0,41.0,2248028160.0,382873600.0,8609660928.0,22378512384.0,3997450.0,1689800.0
13-04 02:39:25,32.692,15.035,51.748,0.087,0.0,0.437,0.0,4321280.0,0.0,39.0,2248470528.0,382885888.0,8635002880.0,22352715776.0,5763322.0,1674083.0
13-04 02:39:26,31.130,16.522,52.0,0.0,0.0,0.348,0.0,2150400.0,0.0,19.0,2249457664.0,382889984.0,8659156992.0,22327570432.0,5665539.0,1564105.0
13-04 02:39:27,32.730,15.332,51.077,0.086,0.0,0.775,0.0,4321280.0,0.0,38.0,2250678272.0,382894080.0,8684040192.0,22301462528.0,3994442.0,1739452.0
13-04 02:39:28,22.881,14.407,54.576,7.373,0.0,0.763,0.0,227045376.0,0.0,423.0,2250809344.0,382898176.0,8702087168.0,22283280384.0,5654431.0,1569194.0
13-04 02:39:29,14.177,9.762,62.564,12.564,0.0,0.934,0.0,274812928.0,0.0,501.0,2250182656.0,382898176.0,8713146368.0,22272847872.0,1864865.0,1491832.0
13-04 02:39:30,21.039,11.255,60.519,6.494,0.0,0.693,0.0,178565120.0,0.0,349.0,2251636736.0,382898176.0,8728780800.0,22255759360.0,7344531.0,1580394.0
13-04 02:39:31,32.863,15.507,50.308,0.264,0.0,1.057,0.0,28786688.0,0.0,89.0,2252992512.0,382910464.0,8753364992.0,22229807104.0,5837550.0,1654768.0
13-04 02:39:32,31.304,16.174,52.0,0.0,0.0,0.522,0.0,2228224.0,0.0,23.0,2253385728.0,382918656.0,8777502720.0,22205267968.0,3717956.0,1590806.0
13-04 02:39:33,32.373,15.445,51.483,0.087,0.0,0.611,0.0,4313088.0,0.0,39.0,2254467072.0,382918656.0,8803213312.0,22178476032.0,6025281.0,1755752.0
13-04 02:39:34,31.942,16.525,50.681,0.085,0.0,0.767,0.0,2170880.0,0.0,21.0,2254995456.0,382926848.0,8826994688.0,22154158080.0,5596150.0,1531306.0
13-04 02:39:35,31.076,15.625,52.604,0.087,0.0,0.608,0.0,4321280.0,0.0,38.0,2254094336.0,382930944.0,8852430848.0,22129618944.0,3960852.0,1723869.0
13-04 02:39:36,33.305,15.807,50.127,0.085,0.0,0.676,0.0,2174976.0,0.0,20.0,2255261696.0,382939136.0,8875302912.0,22105571328.0,5578979.0,1518251.0
13-04 02:39:37,33.135,15.758,50.426,0.0,0.0,0.681,0.0,7667712.0,0.0,49.0,2256994304.0,382951424.0,8901509120.0,22077620224.0,6047883.0,1769138.0
13-04 02:39:38,32.205,16.059,51.042,0.174,0.0,0.521,0.0,12869632.0,0.0,48.0,2257076224.0,382959616.0,8922247168.0,22056792064.0,3620048.0,1545552.0
13-04 02:39:39,32.729,15.199,51.123,0.086,0.0,0.864,0.0,4321280.0,0.0,38.0,2258018304.0,382959616.0,8948416512.0,22029680640.0,5964440.0,1725767.0
13-04 02:39:40,32.205,14.931,51.562,0.087,0.0,1.215,0.0,2342912.0,0.0,46.0,2259456000.0,382963712.0,8971943936.0,22004711424.0,3770234.0,1622580.0
13-04 02:39:41,31.830,16.511,50.979,0.0,0.0,0.681,0.0,4284416.0,0.0,35.0,2259718144.0,382967808.0,8997343232.0,21979045888.0,5831560.0,1658708.0
13-04 02:39:42,31.239,15.881,51.920,0.087,0.0,0.873,0.0,4337664.0,0.0,42.0,2261860352.0,382971904.0,9022320640.0,21951922176.0,5855591.0,1666596.0
13-04 02:39:43,31.972,15.378,52.042,0.0,0.0,0.608,0.0,2162688.0,0.0,19.0,2261143552.0,382971904.0,9047056384.0,21927903232.0,3681208.0,1572467.0
13-04 02:39:44,33.478,14.657,51.171,0.0,0.0,0.694,0.0,4313088.0,0.0,38.0,2263101440.0,382976000.0,9071841280.0,21901156352.0,6031415.0,1768680.0
13-04 02:39:45,32.209,13.842,53.239,0.0,0.0,0.710,0.0,2162688.0,0.0,19.0,2264043520.0,382980096.0,9095323648.0,21876727808.0,3998352.0,1519724.0
13-04 02:39:46,31.705,16.452,50.900,0.257,0.0,0.686,0.0,4325376.0,0.0,40.0,2264485888.0,382988288.0,9121681408.0,21849919488.0,5600539.0,1755068.0
13-04 02:39:47,32.121,15.931,51.255,0.0,0.0,0.693,0.0,2158592.0,0.0,19.0,2265354240.0,382992384.0,9145143296.0,21825585152.0,5605298.0,1542414.0
13-04 02:39:48,31.565,16.510,51.155,0.0,0.0,0.770,0.0,4358144.0,0.0,41.0,2265694208.0,383008768.0,9170120704.0,21800251392.0,3934119.0,1711185.0
13-04 02:39:49,31.513,17.311,50.168,0.084,0.0,0.924,0.0,2158592.0,0.0,20.0,2266873856.0,383021056.0,9193611264.0,21775568896.0,5800086.0,1635179.0
13-04 02:39:50,32.705,16.267,50.514,0.086,0.0,0.428,0.0,4325376.0,0.0,39.0,2267348992.0,383029248.0,9219198976.0,21749497856.0,5797834.0,1635682.0
13-04 02:39:51,31.542,15.066,52.775,0.0,0.0,0.617,0.0,4325376.0,0.0,38.0,2267770880.0,383033344.0,9245241344.0,21723029504.0,4026796.0,1761515.0
13-04 02:39:52,31.893,15.903,51.772,0.086,0.0,0.346,0.0,2183168.0,0.0,22.0,2268336128.0,383045632.0,9268727808.0,21698965504.0,5630332.0,1543785.0
13-04 02:39:53,32.757,15.125,51.340,0.086,0.0,0.691,0.0,4321280.0,0.0,38.0,2270924800.0,383045632.0,9294266368.0,21670838272.0,5983660.0,1733664.0
13-04 02:39:54,31.315,16.522,51.557,0.0,0.0,0.606,0.0,2158592.0,0.0,20.0,2270793728.0,383045632.0,9317318656.0,21647917056.0,3595087.0,1524125.0
13-04 02:39:55,31.865,16.235,51.209,0.0,0.0,0.691,0.0,4349952.0,0.0,41.0,2271469568.0,383045632.0,9343602688.0,21620957184.0,5999818.0,1747655.0
13-04 02:39:56,32.674,15.993,51.075,0.0,0.0,0.258,0.0,2162688.0,0.0,19.0,2272141312.0,383049728.0,9367252992.0,21596631040.0,3565311.0,1512030.0
13-04 02:39:57,32.560,15.378,51.203,0.258,0.0,0.601,0.0,4341760.0,0.0,41.0,2273095680.0,383066112.0,9392758784.0,21570154496.0,5979265.0,1739541.0
13-04 02:39:58,30.454,16.667,51.832,0.087,0.0,0.960,0.0,2162688.0,0.0,19.0,2273996800.0,383066112.0,9416073216.0,21545938944.0,5819787.0,1652577.0
13-04 02:39:59,32.253,16.553,50.597,0.085,0.0,0.512,0.0,4321280.0,0.0,38.0,2273386496.0,383078400.0,9442091008.0,21520519168.0,3757095.0,1617236.0
13-04 02:40:00,29.407,16.492,50.175,2.880,0.0,1.047,0.0,169009152.0,0.0,329.0,2274988032.0,383078400.0,9465266176.0,21495742464.0,5887206.0,1688207.0
13-04 02:40:01,15.267,9.330,63.953,10.772,0.0,0.679,0.0,269484032.0,0.0,491.0,2276392960.0,383078400.0,9476849664.0,21482754048.0,3935709.0,1546089.0
13-04 02:40:02,16.467,10.206,66.038,6.690,0.0,0.600,0.0,240934912.0,0.0,459.0,2277105664.0,383086592.0,9490485248.0,21468397568.0,5330432.0,1557135.0
13-04 02:40:03,32.097,15.531,51.510,0.086,0.0,0.777,0.0,2170880.0,0.0,21.0,2278670336.0,383094784.0,9513951232.0,21443358720.0,5605426.0,1530270.0
13-04 02:40:04,30.917,16.157,52.314,0.0,0.0,0.611,0.0,4325376.0,0.0,38.0,2279747584.0,383094784.0,9538953216.0,21417279488.0,3998643.0,1742950.0
13-04 02:40:05,31.857,16.951,50.511,0.0,0.0,0.681,0.0,2162688.0,0.0,19.0,2280464384.0,383102976.0,9563164672.0,21392343040.0,5532664.0,1498575.0
13-04 02:40:06,32.471,16.528,49.917,0.083,0.0,1.002,0.0,4341760.0,0.0,39.0,2281533440.0,383111168.0,9587986432.0,21366444032.0,6055570.0,1774343.0
13-04 02:40:07,31.493,16.652,51.165,0.0,0.0,0.690,0.0,2162688.0,0.0,19.0,2282512384.0,383111168.0,9612079104.0,21341372416.0,3667048.0,1566201.0
13-04 02:40:08,32.077,14.636,52.585,0.088,0.0,0.613,0.0,4313088.0,0.0,38.0,2283298816.0,383119360.0,9637601280.0,21315055616.0,5891256.0,1684658.0
13-04 02:40:09,31.547,16.162,51.513,0.086,0.0,0.691,0.0,4100096.0,0.0,28.0,2286047232.0,383127552.0,9663029248.0,21286871040.0,5811157.0,1684947.0
13-04 02:40:10,33.219,15.451,50.558,0.086,0.0,0.687,0.0,2408448.0,0.0,31.0,2284691456.0,383131648.0,9686228992.0,21265022976.0,3792725.0,1593554.0
13-04 02:40:11,31.565,16.766,51.069,0.0,0.0,0.599,0.0,4321280.0,0.0,38.0,2285584384.0,383135744.0,9712111616.0,21238243328.0,6008072.0,1751578.0
13-04 02:40:12,32.965,15.973,50.467,0.0,0.0,0.595,0.0,2277376.0,0.0,40.0,2285518848.0,383139840.0,9735630848.0,21214785536.0,3571424.0,1526853.0
13-04 02:40:13,32.149,15.511,51.300,0.173,0.0,0.867,0.0,4366336.0,0.0,43.0,2287063040.0,383156224.0,9761468416.0,21187387392.0,6024858.0,1756609.0
13-04 02:40:14,31.478,16.087,51.739,0.0,0.0,0.696,0.0,2154496.0,0.0,20.0,2288357376.0,383156224.0,9784610816.0,21162950656.0,5566686.0,1513077.0
13-04 02:40:15,32.152,15.385,51.253,0.173,0.0,1.037,0.0,4329472.0,0.0,40.0,2288644096.0,383164416.0,9810878464.0,21136388096.0,3990995.0,1738498.0
13-04 02:40:16,32.734,15.938,50.643,0.0,0.0,0.686,0.0,2150400.0,0.0,19.0,2289688576.0,383176704.0,9833852928.0,21112356864.0,5700465.0,1590276.0
13-04 02:40:17,32.072,15.391,51.505,0.086,0.0,0.946,0.0,4329472.0,0.0,41.0,2290888704.0,383176704.0,9859436544.0,21085573120.0,5007359.0,1722769.0
13-04 02:40:18,34.354,16.327,48.129,0.255,0.0,0.935,0.0,27074560.0,0.0,70.0,2291376128.0,383176704.0,9905864704.0,21038657536.0,4688200.0,1621309.0
13-04 02:40:19,32.285,17.077,49.448,0.255,0.0,0.935,0.0,10838016.0,0.0,51.0,2292723712.0,383188992.0,9908219904.0,21034942464.0,5823277.0,1657096.0
13-04 02:40:20,31.906,15.472,52.185,0.0,0.0,0.437,0.0,4304896.0,0.0,38.0,2293788672.0,383201280.0,9934237696.0,21007847424.0,3994839.0,1744472.0
13-04 02:40:21,33.305,16.225,49.957,0.085,0.0,0.427,0.0,2166784.0,0.0,21.0,2294562816.0,383205376.0,9957302272.0,20984004608.0,5571960.0,1521544.0
13-04 02:40:22,31.294,15.734,52.185,0.0,0.0,0.787,0.0,4313088.0,0.0,38.0,2295996416.0,383209472.0,9982918656.0,20956950528.0,6030040.0,1755406.0
13-04 02:40:23,31.850,15.707,51.832,0.0,0.0,0.611,0.0,2146304.0,0.0,19.0,2295959552.0,383209472.0,10007011328.0,20932894720.0,3579133.0,1517218.0
13-04 02:40:24,32.511,14.537,52.247,0.088,0.0,0.617,0.0,4313088.0,0.0,38.0,2297184256.0,383209472.0,10032340992.0,20906340352.0,5916141.0,1701263.0
13-04 02:40:25,31.727,15.513,51.884,0.0,0.0,0.876,0.0,2158592.0,0.0,19.0,2298560512.0,383209472.0,10055630848.0,20881674240.0,5761747.0,1622407.0
13-04 02:40:26,32.192,15.668,51.284,0.086,0.0,0.771,0.0,4313088.0,0.0,38.0,2299224064.0,383209472.0,10081239040.0,20855402496.0,3857310.0,1670469.0
13-04 02:40:27,32.381,15.671,50.996,0.173,0.0,0.779,0.0,4239360.0,0.0,37.0,2299600896.0,383213568.0,10106810368.0,20829450240.0,5855391.0,1667710.0
13-04 02:40:28,32.087,14.957,52.435,0.0,0.0,0.522,0.0,2277376.0,0.0,25.0,2300780544.0,383213568.0,10130661376.0,20804419584.0,3700924.0,1587187.0
13-04 02:40:29,31.937,15.707,51.571,0.0,0.0,0.785,0.0,4317184.0,0.0,38.0,2300297216.0,383213568.0,10155638784.0,20779925504.0,6013865.0,1753459.0
13-04 02:40:30,32.258,15.519,51.264,0.0,0.0,0.959,0.0,2150400.0,0.0,19.0,2301419520.0,383213568.0,10179584000.0,20754857984.0,5573411.0,1516246.0
13-04 02:40:31,31.406,16.135,51.251,0.173,0.0,1.035,0.0,4313088.0,0.0,38.0,2302070784.0,383213568.0,10205769728.0,20728020992.0,3963064.0,1715087.0
13-04 02:40:32,32.873,15.444,49.439,1.639,0.0,0.604,0.0,103211008.0,0.0,205.0,2303348736.0,383221760.0,10229334016.0,20703170560.0,5667109.0,1578401.0
13-04 02:40:33,15.884,10.931,61.657,11.016,0.0,0.512,0.0,271581184.0,0.0,500.0,2303582208.0,383221760.0,10242080768.0,20690190336.0,4370165.0,1578680.0
13-04 02:40:34,14.286,9.177,64.935,11.082,0.0,0.519,0.0,273190912.0,0.0,496.0,2303393792.0,383221760.0,10253402112.0,20679057408.0,1583683.0,1536548.0
13-04 02:40:35,31.383,14.589,51.824,1.442,0.0,0.763,0.0,33714176.0,0.0,93.0,2305658880.0,383221760.0,10276511744.0,20653682688.0,9158411.0,1628204.0
13-04 02:40:36,32.289,14.708,52.045,0.0,0.0,0.957,0.0,2154496.0,0.0,19.0,2305712128.0,383221760.0,10300583936.0,20629557248.0,3679519.0,1584392.0
13-04 02:40:37,32.051,16.325,50.769,0.085,0.0,0.769,0.0,4341760.0,0.0,41.0,2307043328.0,383225856.0,10325917696.0,20602888192.0,5898204.0,1683323.0
13-04 02:40:38,32.042,15.405,51.761,0.088,0.0,0.704,0.0,4202496.0,0.0,35.0,2308759552.0,383229952.0,10351214592.0,20575870976.0,5865165.0,1688101.0
13-04 02:40:39,32.272,15.577,51.377,0.086,0.0,0.688,0.0,2277376.0,0.0,25.0,2308624384.0,383238144.0,10375483392.0,20551729152.0,3673299.0,1556159.0
13-04 02:40:40,32.676,16.038,50.515,0.086,0.0,0.686,0.0,4308992.0,0.0,38.0,2309931008.0,383254528.0,10400874496.0,20525015040.0,6009733.0,1743446.0
13-04 02:40:41,32.594,16.041,50.512,0.085,0.0,0.768,0.0,2179072.0,0.0,20.0,2309775360.0,383254528.0,10425196544.0,20500848640.0,5594645.0,1539509.0
13-04 02:40:42,32.522,15.217,51.652,0.0,0.0,0.609,0.0,4308992.0,0.0,38.0,2311581696.0,383254528.0,10450620416.0,20473618432.0,3964697.0,1716805.0
13-04 02:40:43,32.069,15.862,51.466,0.0,0.0,0.603,0.0,2150400.0,0.0,19.0,2312114176.0,383262720.0,10474160128.0,20449538048.0,5637625.0,1556127.0
13-04 02:40:44,33.019,15.952,50.086,0.172,0.0,0.772,0.0,7729152.0,0.0,75.0,2313297920.0,383275008.0,10498519040.0,20423983104.0,3925474.0,1699481.0
13-04 02:40:45,31.893,15.730,51.599,0.086,0.0,0.691,0.0,4079616.0,0.0,26.0,2314514432.0,383299584.0,10523975680.0,20397285376.0,5836805.0,1665666.0
13-04 02:40:46,33.362,15.477,50.301,0.172,0.0,0.688,0.0,16646144.0,0.0,63.0,2316529664.0,383324160.0,10558488576.0,20360732672.0,5751802.0,1610848.0
13-04 02:40:47,32.051,16.838,50.513,0.171,0.0,0.427,0.0,6361088.0,0.0,51.0,2316587008.0,383340544.0,10571497472.0,20347650048.0,3978322.0,1744265.0
13-04 02:40:48,32.592,15.312,51.155,0.0,0.0,0.941,0.0,2150400.0,0.0,21.0,2317045760.0,383340544.0,10594689024.0,20323999744.0,5610635.0,1536286.0
13-04 02:40:49,32.476,15.681,50.814,0.086,0.0,0.943,0.0,4321280.0,0.0,39.0,2317565952.0,383340544.0,10620755968.0,20297412608.0,5736450.0,1759175.0
13-04 02:40:50,31.463,16.752,51.020,0.085,0.0,0.680,0.0,2166784.0,0.0,22.0,2318696448.0,383344640.0,10644353024.0,20272680960.0,3825805.0,1497862.0
13-04 02:40:51,31.724,15.862,51.466,0.086,0.0,0.862,0.0,4300800.0,0.0,38.0,2319732736.0,383344640.0,10669125632.0,20246872064.0,6019794.0,1759617.0
13-04 02:40:52,31.675,15.358,52.182,0.0,0.0,0.785,0.0,2183168.0,0.0,23.0,2321051648.0,383348736.0,10693455872.0,20221218816.0,3806541.0,1530530.0
13-04 02:40:53,33.275,14.498,51.354,0.0,0.0,0.873,0.0,4313088.0,0.0,38.0,2321985536.0,383348736.0,10718359552.0,20195381248.0,5756640.0,1723559.0
13-04 02:40:54,31.952,15.371,51.554,0.086,0.0,1.036,0.0,2154496.0,0.0,19.0,2322034688.0,383356928.0,10742059008.0,20171624448.0,5726367.0,1597812.0
13-04 02:40:55,32.258,15.344,51.439,0.087,0.0,0.872,0.0,4313088.0,0.0,38.0,2322407424.0,383365120.0,10767810560.0,20145491968.0,3752022.0,1521678.0
13-04 02:40:56,32.103,12.532,55.193,0.172,0.0,0.0,0.0,6479872.0,0.0,59.0,2323742720.0,383385600.0,10795470848.0,20116475904.0,2474800.0,250958.0
13-04 02:40:57,31.882,10.889,57.143,0.087,0.0,0.0,0.0,6512640.0,0.0,63.0,2325372928.0,383385600.0,10824093696.0,20086222848.0,440772.0,233049.0
13-04 02:40:58,32.323,12.458,54.966,0.168,0.0,0.084,0.0,8593408.0,0.0,75.0,2325954560.0,383393792.0,10851426304.0,20058300416.0,642404.0,315341.0
13-04 02:40:59,31.670,12.565,55.594,0.172,0.0,0.0,0.0,6516736.0,0.0,59.0,2326499328.0,383406080.0,10877820928.0,20031348736.0,442366.0,236156.0
13-04 02:41:00,33.050,12.404,54.291,0.255,0.0,0.0,0.0,9945088.0,0.0,67.0,2328653824.0,383406080.0,10904567808.0,20002447360.0,441536.0,235042.0
13-04 02:41:01,34.866,11.535,53.079,0.520,0.0,0.0,0.0,38006784.0,0.0,122.0,2331713536.0,383414272.0,10929934336.0,19974012928.0,441472.0,234889.0
13-04 02:41:02,17.102,7.077,75.653,0.168,0.0,0.0,0.0,4526080.0,0.0,59.0,2331185152.0,383426560.0,10947473408.0,19956989952.0,302083.0,162776.0
13-04 02:41:03,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2331185152.0,383426560.0,10947473408.0,19956989952.0,10075.0,11869.0
13-04 02:41:04,0.167,0.335,98.745,0.753,0.0,0.0,4096.0,32997376.0,1.0,57.0,2331176960.0,383430656.0,10947477504.0,19956989952.0,7457.0,7966.0
13-04 02:41:05,0.251,0.585,91.228,7.853,0.0,0.084,0.0,268435456.0,0.0,488.0,2331164672.0,383430656.0,10947489792.0,19956989952.0,6661.0,7535.0
13-04 02:41:06,0.251,0.503,93.970,5.276,0.0,0.0,0.0,270532608.0,0.0,428.0,2331164672.0,383430656.0,10947489792.0,19956989952.0,5978.0,6403.0
13-04 02:41:07,3.096,0.921,95.649,0.251,0.0,0.084,0.0,18731008.0,0.0,34.0,2337267712.0,383434752.0,10947518464.0,19950854144.0,12275.0,12065.0
13-04 02:41:08,2.277,1.855,95.784,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2336501760.0,383434752.0,10948030464.0,19951108096.0,247726.0,250893.0
13-04 02:41:09,22.801,13.749,62.938,0.0,0.0,0.512,0.0,0.0,0.0,0.0,2333089792.0,383434752.0,10964131840.0,19938418688.0,3443921.0,1506551.0
13-04 02:41:10,32.989,14.556,51.335,0.086,0.0,1.034,0.0,4329472.0,0.0,38.0,2333560832.0,383434752.0,10989277184.0,19912802304.0,6178389.0,1880175.0
13-04 02:41:11,31.783,16.021,51.852,0.0,0.0,0.345,0.0,2187264.0,0.0,20.0,2334060544.0,383438848.0,11012251648.0,19889324032.0,3625012.0,1584936.0
13-04 02:41:12,30.551,17.212,51.377,0.0,0.0,0.861,0.0,4202496.0,0.0,32.0,2335035392.0,383442944.0,11037622272.0,19862974464.0,5938732.0,1733174.0
13-04 02:41:13,31.436,15.412,52.277,0.088,0.0,0.788,0.0,2322432.0,0.0,28.0,2334908416.0,383447040.0,11061313536.0,19839406080.0,5913893.0,1743184.0
13-04 02:41:14,32.844,15.471,50.994,0.086,0.0,0.605,0.0,2162688.0,0.0,19.0,2336600064.0,383447040.0,11084857344.0,19814170624.0,5759699.0,1659626.0
13-04 02:41:15,30.269,16.826,52.038,0.087,0.0,0.781,0.0,4337664.0,0.0,38.0,2337419264.0,383451136.0,11110785024.0,19787419648.0,6195959.0,1889237.0
13-04 02:41:16,32.479,15.812,50.769,0.085,0.0,0.855,0.0,2338816.0,0.0,47.0,2337714176.0,383451136.0,11134033920.0,19763875840.0,3656034.0,1608486.0
13-04 02:41:17,32.100,16.954,50.0,0.0,0.0,0.947,0.0,4325376.0,0.0,38.0,2338230272.0,383455232.0,11160457216.0,19736932352.0,6192612.0,1887953.0
13-04 02:41:18,31.939,16.482,50.811,0.085,0.0,0.683,0.0,2162688.0,0.0,19.0,2338004992.0,383459328.0,11183894528.0,19713716224.0,5652782.0,1612099.0
13-04 02:41:19,32.939,15.963,50.084,0.084,0.0,0.929,0.0,4214784.0,0.0,34.0,2339483648.0,383463424.0,11208761344.0,19687366656.0,4051778.0,1810138.0
13-04 02:41:20,32.837,14.711,51.664,0.0,0.0,0.788,0.0,2297856.0,0.0,25.0,2339704832.0,383463424.0,11232935936.0,19662970880.0,5908230.0,1741986.0
13-04 02:41:21,31.379,16.293,51.293,0.0,0.0,1.034,0.0,2166784.0,0.0,20.0,2340687872.0,383471616.0,11256389632.0,19638525952.0,5741994.0,1657700.0
13-04 02:41:22,31.741,16.468,50.768,0.085,0.0,0.939,0.0,4325376.0,0.0,38.0,2341654528.0,383483904.0,11282399232.0,19611537408.0,6187027.0,1910993.0
13-04 02:41:23,32.498,15.644,51.080,0.0,0.0,0.778,0.0,2166784.0,0.0,19.0,2341703680.0,383483904.0,11306614784.0,19587272704.0,3688770.0,1631723.0
13-04 02:41:24,31.597,16.994,50.726,0.0,0.0,0.683,0.0,4349952.0,0.0,41.0,2343243776.0,383496192.0,11331936256.0,19560398848.0,6222097.0,1911636.0
13-04 02:41:25,32.325,16.076,50.994,0.086,0.0,0.519,0.0,2166784.0,0.0,22.0,2343768064.0,383504384.0,11355086848.0,19536715776.0,5682830.0,1633708.0
13-04 02:41:26,31.584,16.273,51.619,0.0,0.0,0.525,0.0,4313088.0,0.0,38.0,2345041920.0,383508480.0,11381342208.0,19509182464.0,6214481.0,1923550.0
13-04 02:41:27,32.269,15.358,51.941,0.086,0.0,0.345,0.0,2170880.0,0.0,22.0,2345385984.0,383512576.0,11404587008.0,19485589504.0,3656937.0,1611442.0
13-04 02:41:28,31.406,16.048,51.682,0.0,0.0,0.863,0.0,2162688.0,0.0,19.0,2346602496.0,383512576.0,11428323328.0,19460636672.0,5878460.0,1729060.0
13-04 02:41:29,32.536,16.225,50.470,0.085,0.0,0.683,0.0,4313088.0,0.0,39.0,2345951232.0,383520768.0,11453665280.0,19435937792.0,6059441.0,1838205.0
13-04 02:41:30,31.753,16.765,50.720,0.0,0.0,0.762,0.0,2158592.0,0.0,19.0,2348187648.0,383528960.0,11477118976.0,19410239488.0,5676557.0,1614182.0
13-04 02:41:31,31.250,15.972,51.476,0.174,0.0,1.128,0.0,4366336.0,0.0,42.0,2348691456.0,383541248.0,11502874624.0,19383967744.0,4209970.0,1906128.0
13-04 02:41:32,33.044,14.918,51.344,0.0,0.0,0.694,0.0,2158592.0,0.0,20.0,2349473792.0,383553536.0,11526635520.0,19359412224.0,5682864.0,1623025.0
13-04 02:41:33,31.115,16.768,51.080,0.0,0.0,1.037,0.0,4313088.0,0.0,38.0,2349654016.0,383565824.0,11552681984.0,19333173248.0,6227774.0,1918201.0
13-04 02:41:34,31.716,16.205,51.213,0.0,0.0,0.867,0.0,2162688.0,0.0,19.0,2351026176.0,383569920.0,11576311808.0,19308167168.0,5723978.0,1647190.0
13-04 02:41:35,31.959,16.237,50.859,0.086,0.0,0.859,0.0,4272128.0,0.0,35.0,2352160768.0,383578112.0,11601702912.0,19281633280.0,4275960.0,1758667.0
13-04 02:41:36,31.693,16.321,51.295,0.0,0.0,0.691,0.0,2215936.0,0.0,22.0,2352623616.0,383582208.0,11625394176.0,19257475072.0,5555007.0,1740848.0
13-04 02:41:37,32.056,15.592,51.394,0.087,0.0,0.871,0.0,2170880.0,0.0,22.0,2353909760.0,383586304.0,11649470464.0,19232108544.0,5828442.0,1698535.0
13-04 02:41:38,33.217,14.783,50.957,0.087,0.0,0.957,0.0,4325376.0,0.0,38.0,2354397184.0,383598592.0,11674718208.0,19206361088.0,6084505.0,1845890.0
13-04 02:41:39,31.697,16.365,51.163,0.0,0.0,0.775,0.0,2154496.0,0.0,19.0,2355068928.0,383614976.0,11698393088.0,19181998080.0,3681233.0,1634093.0
13-04 02:41:40,32.134,16.110,50.900,0.171,0.0,0.686,0.0,4321280.0,0.0,38.0,2355212288.0,383623168.0,11724574720.0,19155664896.0,6211835.0,1913651.0
13-04 02:41:41,31.360,15.371,51.413,0.972,0.0,0.883,0.0,74752000.0,0.0,147.0,2356776960.0,383623168.0,11748081664.0,19130593280.0,5673871.0,1621326.0
13-04 02:41:42,20.571,12.175,55.919,9.992,0.0,1.343,0.0,275775488.0,0.0,490.0,2357374976.0,383623168.0,11763007488.0,19115069440.0,4578284.0,1779003.0
13-04 02:41:43,15.267,10.687,60.729,12.638,0.0,0.679,0.0,272658432.0,0.0,491.0,2357485568.0,383627264.0,11775086592.0,19102875648.0,1626536.0,1601087.0
13-04 02:41:44,25.621,13.710,56.555,3.428,0.0,0.686,0.0,119611392.0,0.0,226.0,2357874688.0,383627264.0,11793887232.0,19083685888.0,9056139.0,1620472.0
13-04 02:41:45,31.741,17.833,49.488,0.0,0.0,0.939,0.0,4317184.0,0.0,38.0,2358919168.0,383639552.0,11819622400.0,19056893952.0,6157840.0,1883287.0
13-04 02:41:46,32.648,15.424,50.985,0.171,0.0,0.771,0.0,2154496.0,0.0,19.0,2360684544.0,383639552.0,11843198976.0,19031552000.0,5695436.0,1621633.0
13-04 02:41:47,30.990,16.667,51.476,0.0,0.0,0.868,0.0,4308992.0,0.0,38.0,2360025088.0,383643648.0,11868274688.0,19007131648.0,4165901.0,1884558.0
13-04 02:41:48,32.348,15.130,52.0,0.0,0.0,0.522,0.0,2162688.0,0.0,19.0,2361090048.0,383647744.0,11892649984.0,18981687296.0,5728234.0,1656716.0
13-04 02:41:49,32.958,14.792,51.125,0.087,0.0,1.038,0.0,4300800.0,0.0,50.0,2361843712.0,383660032.0,11917836288.0,18955735040.0,6000076.0,1794239.0
13-04 02:41:50,31.882,15.244,51.916,0.087,0.0,0.871,0.0,2330624.0,0.0,28.0,2363637760.0,383668224.0,11941175296.0,18930593792.0,5938046.0,1772491.0
13-04 02:41:51,31.401,14.808,53.167,0.0,0.0,0.624,0.0,2174976.0,0.0,20.0,2363944960.0,383668224.0,11964981248.0,18906480640.0,3722229.0,1649051.0
13-04 02:41:52,31.556,17.111,50.301,0.086,0.0,0.946,0.0,4317184.0,0.0,39.0,2364411904.0,383676416.0,11990220800.0,18880765952.0,6183000.0,1898275.0
13-04 02:41:53,32.247,16.038,51.029,0.0,0.0,0.686,0.0,2162688.0,0.0,19.0,2364882944.0,383684608.0,12014313472.0,18856194048.0,5704851.0,1633412.0
13-04 02:41:54,32.007,16.090,51.038,0.087,0.0,0.779,0.0,4317184.0,0.0,38.0,2367135744.0,383696896.0,12039077888.0,18829164544.0,6239759.0,1922891.0
13-04 02:41:55,31.983,16.207,50.776,0.086,0.0,0.948,0.0,2170880.0,0.0,21.0,2366693376.0,383709184.0,12063604736.0,18805067776.0,3658310.0,1625800.0
13-04 02:41:56,32.860,16.639,49.833,0.084,0.0,0.585,0.0,4186112.0,0.0,32.0,2367778816.0,383717376.0,12088987648.0,18778591232.0,5964431.0,1769838.0
13-04 02:41:57,34.783,15.772,48.593,0.085,0.0,0.767,0.0,16850944.0,0.0,59.0,2369052672.0,383733760.0,12119023616.0,18747265024.0,5862320.0,1713487.0
13-04 02:41:58,35.137,16.323,47.079,0.601,0.0,0.859,0.0,44654592.0,0.0,110.0,2370330624.0,383770624.0,12132581376.0,18732392448.0,5623436.0,1679030.0
13-04 02:41:59,31.446,16.289,51.045,0.174,0.0,1.045,0.0,4374528.0,0.0,38.0,2381561856.0,383770624.0,12158115840.0,18695626752.0,4321122.0,1890817.0
13-04 02:42:00,34.878,15.297,49.038,0.0,0.0,0.787,0.0,2158592.0,0.0,19.0,2382782464.0,383770624.0,12180619264.0,18671902720.0,5806788.0,1703421.0
13-04 02:42:01,32.348,15.739,51.130,0.087,0.0,0.696,0.0,2183168.0,0.0,21.0,2383233024.0,383782912.0,12204126208.0,18647932928.0,5759580.0,1665517.0
13-04 02:42:02,31.718,16.837,50.425,0.085,0.0,0.935,0.0,4345856.0,0.0,45.0,2384285696.0,383791104.0,12229943296.0,18621054976.0,6177239.0,1888558.0
13-04 02:42:03,31.533,15.854,51.916,0.0,0.0,0.697,0.0,2162688.0,0.0,19.0,2384146432.0,383803392.0,12254015488.0,18597109760.0,3680515.0,1621309.0
13-04 02:42:04,31.130,17.130,51.043,0.0,0.0,0.696,0.0,4345856.0,0.0,39.0,2384814080.0,383815680.0,12279717888.0,18570727424.0,6232016.0,1920028.0
13-04 02:42:05,32.444,16.179,50.861,0.086,0.0,0.430,0.0,2158592.0,0.0,19.0,2385694720.0,383836160.0,12302974976.0,18546569216.0,5646107.0,1608560.0
13-04 02:42:06,31.767,16.449,50.914,0.087,0.0,0.783,0.0,4186112.0,0.0,32.0,2386690048.0,383860736.0,12328726528.0,18519797760.0,6016401.0,1809756.0
13-04 02:42:07,31.874,15.324,51.839,0.088,0.0,0.876,0.0,2297856.0,0.0,27.0,2387165184.0,383885312.0,12352741376.0,18495283200.0,3905151.0,1732607.0
13-04 02:42:08,31.186,17.354,50.430,0.0,0.0,1.031,0.0,2158592.0,0.0,19.0,2388828160.0,383897600.0,12375764992.0,18470584320.0,5788701.0,1683292.0
13-04 02:42:09,33.674,15.686,49.872,0.085,0.0,0.682,0.0,4308992.0,0.0,38.0,2388967424.0,383901696.0,12401623040.0,18444582912.0,6091979.0,1848392.0
13-04 02:42:10,31.849,16.866,50.428,0.0,0.0,0.856,0.0,2162688.0,0.0,19.0,2389594112.0,383905792.0,12425682944.0,18419892224.0,5728823.0,1652342.0
13-04 02:42:11,31.502,17.425,50.300,0.0,0.0,0.773,0.0,4313088.0,0.0,38.0,2390863872.0,383913984.0,12451442688.0,18392854528.0,4148220.0,1876965.0
13-04 02:42:12,32.766,16.170,50.043,0.085,0.0,0.936,0.0,2170880.0,0.0,20.0,2390896640.0,383918080.0,12474929152.0,18369331200.0,5715615.0,1630790.0
13-04 02:42:13,32.785,16.522,50.087,0.087,0.0,0.519,0.0,4345856.0,0.0,41.0,2392023040.0,383926272.0,12500951040.0,18342174720.0,6118527.0,1864337.0
13-04 02:42:14,24.914,13.966,53.017,7.241,0.0,0.862,0.0,233783296.0,0.0,424.0,2392309760.0,383926272.0,12519251968.0,18323587072.0,5825241.0,1705726.0
13-04 02:42:15,15.274,11.224,61.688,11.224,0.0,0.591,0.0,271667200.0,0.0,493.0,2392236032.0,383926272.0,12531441664.0,18311471104.0,2298810.0,1635395.0
13-04 02:42:16,21.986,12.988,59.168,5.178,0.0,0.679,0.0,172638208.0,0.0,336.0,2392907776.0,383930368.0,12547825664.0,18294411264.0,7060823.0,1615765.0
13-04 02:42:17,32.045,16.323,50.859,0.0,0.0,0.773,0.0,3489792.0,0.0,26.0,2393939968.0,383934464.0,12573216768.0,18267983872.0,5924830.0,1770212.0
13-04 02:42:18,45.619,15.893,37.199,0.086,0.0,1.203,0.0,2965504.0,0.0,32.0,2553401344.0,383934464.0,12594274304.0,18087464960.0,5734937.0,2706204.0
13-04 02:42:19,58.510,11.177,29.805,0.085,0.0,0.423,0.0,69632.0,0.0,5.0,2787352576.0,383934464.0,12609286144.0,17838501888.0,4367975.0,1361777.0
13-04 02:42:20,58.018,12.091,28.967,0.0,0.0,0.924,0.0,2162688.0,0.0,19.0,2824048640.0,383934464.0,12625891328.0,17785200640.0,3905750.0,1760237.0
13-04 02:42:21,32.815,17.185,49.223,0.0,0.0,0.777,0.0,2314240.0,0.0,43.0,2829287424.0,383942656.0,12647780352.0,17758064640.0,6462488.0,1985221.0
13-04 02:42:22,32.092,16.312,50.621,0.0,0.0,0.975,0.0,2150400.0,0.0,19.0,2838097920.0,383950848.0,12671119360.0,17725906944.0,6296209.0,1891560.0
13-04 02:42:23,34.579,14.770,49.609,0.087,0.0,0.956,0.0,2162688.0,0.0,19.0,2857676800.0,383954944.0,12694409216.0,17683034112.0,6250652.0,1868656.0
13-04 02:42:24,33.760,17.050,48.167,0.085,0.0,0.938,0.0,4313088.0,0.0,38.0,2882568192.0,383954944.0,12719484928.0,17633067008.0,6739642.0,2137846.0
13-04 02:42:25,34.327,15.673,49.063,0.085,0.0,0.852,0.0,2166784.0,0.0,21.0,2889793536.0,383979520.0,12742664192.0,17602637824.0,6104386.0,1800277.0
13-04 02:42:26,33.040,15.641,50.351,0.088,0.0,0.879,0.0,2154496.0,0.0,19.0,2910507008.0,383983616.0,12765782016.0,17558802432.0,6202070.0,1852083.0
13-04 02:42:27,34.465,16.384,48.302,0.0,0.0,0.849,0.0,4317184.0,0.0,38.0,2930851840.0,383991808.0,12791275520.0,17512955904.0,4534978.0,2038646.0
13-04 02:42:28,35.310,14.908,48.997,0.0,0.0,0.785,0.0,2162688.0,0.0,20.0,2908291072.0,383995904.0,12814671872.0,17512116224.0,6109491.0,1797905.0
13-04 02:42:29,32.903,16.451,49.440,0.086,0.0,1.120,0.0,4087808.0,0.0,28.0,2779705344.0,384004096.0,12839690240.0,17615675392.0,6249914.0,1870022.0
13-04 02:42:30,34.746,16.441,47.966,0.0,0.0,0.847,0.0,2404352.0,0.0,33.0,2777071616.0,384008192.0,12862496768.0,17595498496.0,6272363.0,2025819.0
13-04 02:42:31,33.678,15.504,49.871,0.086,0.0,0.861,0.0,2220032.0,0.0,25.0,2781106176.0,384008192.0,12886110208.0,17567850496.0,4326473.0,1797913.0
13-04 02:42:32,34.170,15.571,49.308,0.087,0.0,0.865,0.0,4313088.0,0.0,38.0,2784354304.0,384020480.0,12911435776.0,17539264512.0,6592635.0,2043426.0
13-04 02:42:33,34.450,16.065,48.969,0.0,0.0,0.515,0.0,2191360.0,0.0,20.0,2792431616.0,384020480.0,12934868992.0,17507753984.0,6060128.0,1776076.0
13-04 02:42:34,34.394,15.305,49.097,0.0,0.0,1.204,0.0,2162688.0,0.0,19.0,2807361536.0,384020480.0,12957933568.0,17469759488.0,6288708.0,1917954.0
13-04 02:42:35,33.735,16.093,49.053,0.344,0.0,0.775,0.0,4345856.0,0.0,41.0,2810724352.0,384045056.0,12982517760.0,17441787904.0,4495082.0,2006467.0
13-04 02:42:36,34.134,15.780,49.228,0.086,0.0,0.772,0.0,2174976.0,0.0,20.0,2813947904.0,384045056.0,13006389248.0,17414692864.0,6048915.0,1757123.0
13-04 02:42:37,33.589,16.539,48.764,0.0,0.0,1.108,0.0,4194304.0,0.0,32.0,2816884736.0,384053248.0,13031792640.0,17386344448.0,6466018.0,1996053.0
13-04 02:42:38,34.362,15.938,49.100,0.0,0.0,0.600,0.0,2306048.0,0.0,31.0,2819473408.0,384065536.0,13054803968.0,17360732160.0,6352309.0,1939459.0
13-04 02:42:39,34.134,15.952,48.799,0.257,0.0,0.858,143360.0,2170880.0,33.0,21.0,2825613312.0,384200704.0,13078224896.0,17331036160.0,3977188.0,1836976.0
13-04 02:42:40,32.928,16.334,49.870,0.174,0.0,0.695,0.0,4341760.0,0.0,40.0,2831073280.0,384217088.0,13103341568.0,17300443136.0,6702699.0,2116373.0
13-04 02:42:41,33.362,15.767,49.826,0.261,0.0,0.784,0.0,2162688.0,0.0,19.0,2841100288.0,384217088.0,13127380992.0,17266376704.0,6182580.0,1884154.0
13-04 02:42:42,33.216,14.812,50.833,0.0,0.0,1.139,0.0,4096000.0,0.0,26.0,2843525120.0,384225280.0,13151715328.0,17239609344.0,6334736.0,1914002.0
13-04 02:42:43,33.967,16.162,48.401,0.605,0.0,0.864,0.0,2404352.0,0.0,32.0,2839912448.0,384233472.0,13175279616.0,17219649536.0,4562514.0,2095294.0
13-04 02:42:44,34.122,15.878,49.493,0.0,0.0,0.507,0.0,2191360.0,0.0,22.0,2839793664.0,384233472.0,13198954496.0,17196093440.0,6005879.0,1744631.0
13-04 02:42:45,33.362,16.073,49.522,0.174,0.0,0.869,0.0,4341760.0,0.0,42.0,2841804800.0,384253952.0,13224288256.0,17168728064.0,6655195.0,2096470.0
13-04 02:42:46,27.411,15.736,50.761,5.330,0.0,0.761,0.0,164048896.0,0.0,253.0,2842865664.0,384253952.0,13243195392.0,17148760064.0,6116999.0,1813363.0
13-04 02:42:47,17.842,11.215,58.879,11.385,0.0,0.680,0.0,274726912.0,0.0,488.0,2843598848.0,384253952.0,13255258112.0,17135964160.0,2737397.0,1815840.0
13-04 02:42:48,20.840,11.407,59.605,7.376,0.0,0.772,0.0,211001344.0,0.0,395.0,2845650944.0,384253952.0,13270192128.0,17118978048.0,7501972.0,1808957.0
13-04 02:42:49,33.509,15.215,50.396,0.0,0.0,0.880,0.0,2162688.0,0.0,19.0,2847322112.0,384258048.0,13294211072.0,17093283840.0,6111987.0,1810132.0
13-04 02:42:50,32.981,14.991,50.794,0.176,0.0,1.058,0.0,4280320.0,0.0,37.0,2849218560.0,384258048.0,13319802880.0,17065795584.0,6491849.0,1993750.0
13-04 02:42:51,33.476,16.781,49.229,0.0,0.0,0.514,0.0,2211840.0,0.0,22.0,2864824320.0,384258048.0,13341581312.0,17028411392.0,4540727.0,1849497.0
13-04 02:42:52,32.550,16.014,50.566,0.087,0.0,0.783,0.0,2154496.0,0.0,19.0,2880589824.0,384258048.0,13365854208.0,16988372992.0,5872088.0,1865872.0
13-04 02:42:53,33.707,16.034,49.138,0.0,0.0,1.121,0.0,4440064.0,0.0,60.0,2884808704.0,384262144.0,13390630912.0,16959373312.0,6591573.0,2056624.0
13-04 02:42:54,34.305,14.580,49.914,0.172,0.0,1.029,0.0,5652480.0,0.0,27.0,2890911744.0,384262144.0,13414838272.0,16929062912.0,6132798.0,1808480.0
13-04 02:42:55,36.239,15.641,46.667,0.513,0.0,0.940,0.0,40599552.0,0.0,98.0,2909138944.0,384274432.0,13435228160.0,16890433536.0,4041939.0,1776089.0
13-04 02:42:56,33.218,16.565,49.350,0.087,0.0,0.781,0.0,4362240.0,0.0,38.0,2921025536.0,384274432.0,13461688320.0,16852086784.0,6660021.0,2086929.0
13-04 02:42:57,32.548,16.143,50.611,0.0,0.0,0.698,0.0,2158592.0,0.0,19.0,2921390080.0,384274432.0,13484687360.0,16828723200.0,6094956.0,1789550.0
13-04 02:42:58,32.765,16.724,49.317,0.085,0.0,1.109,0.0,4186112.0,0.0,32.0,2922409984.0,384274432.0,13509689344.0,16802701312.0,6328226.0,1922982.0
13-04 02:42:59,32.691,15.600,50.920,0.0,0.0,0.789,0.0,2289664.0,0.0,25.0,2922168320.0,384274432.0,13533323264.0,16779309056.0,4407022.0,1957044.0
13-04 02:43:00,34.389,14.688,50.484,0.088,0.0,0.352,0.0,2166784.0,0.0,21.0,2926387200.0,384282624.0,13555855360.0,16752549888.0,6085943.0,1798717.0
13-04 02:43:01,32.835,15.581,50.880,0.0,0.0,0.704,0.0,4313088.0,0.0,38.0,2927546368.0,384286720.0,13581344768.0,16725897216.0,6609252.0,2072665.0
13-04 02:43:02,34.391,15.266,49.485,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,2928668672.0,384303104.0,13604659200.0,16701444096.0,6129466.0,1801862.0
13-04 02:43:03,33.390,16.182,49.658,0.086,0.0,0.685,0.0,4149248.0,0.0,27.0,2931527680.0,384311296.0,13629923328.0,16673312768.0,4254154.0,1881447.0
13-04 02:43:04,33.969,15.425,49.827,0.0,0.0,0.780,0.0,2387968.0,0.0,31.0,2936004608.0,384319488.0,13654040576.0,16644710400.0,6431889.0,1978740.0
13-04 02:43:05,34.081,15.013,49.957,0.086,0.0,0.863,0.0,2191360.0,0.0,22.0,2937180160.0,384327680.0,13677047808.0,16620519424.0,6049649.0,1771417.0
13-04 02:43:06,33.939,15.758,49.437,0.087,0.0,0.779,0.0,4313088.0,0.0,38.0,2937401344.0,384331776.0,13702725632.0,16594616320.0,6650890.0,2096605.0
13-04 02:43:07,33.391,15.780,50.044,0.087,0.0,0.697,0.0,2158592.0,0.0,19.0,2941644800.0,384331776.0,13725548544.0,16567549952.0,4009548.0,1745608.0
13-04 02:43:08,32.931,14.741,51.466,0.0,0.0,0.862,0.0,4292608.0,0.0,37.0,2942136320.0,384335872.0,13750370304.0,16542232576.0,6285932.0,1795542.0
13-04 02:43:09,32.727,11.948,55.152,0.173,0.0,0.0,0.0,6533120.0,0.0,61.0,2943062016.0,384335872.0,13778046976.0,16513630208.0,3031116.0,504073.0
13-04 02:43:10,35.098,12.126,52.348,0.342,0.0,0.085,0.0,22638592.0,0.0,104.0,2945462272.0,384356352.0,13803024384.0,16486232064.0,839722.0,395911.0
13-04 02:43:11,34.330,11.699,53.800,0.085,0.0,0.085,0.0,6459392.0,0.0,59.0,2945110016.0,384372736.0,13829947392.0,16459644928.0,890197.0,392741.0
13-04 02:43:12,34.318,11.642,53.606,0.434,0.0,0.0,0.0,27365376.0,0.0,108.0,2947395584.0,384405504.0,13854629888.0,16432644096.0,835902.0,395965.0
13-04 02:43:13,34.812,11.775,53.157,0.171,0.0,0.085,0.0,6467584.0,0.0,62.0,2947543040.0,384425984.0,13882015744.0,16405090304.0,841510.0,393847.0
13-04 02:43:14,33.108,12.669,53.970,0.253,0.0,0.0,0.0,6451200.0,0.0,58.0,2950017024.0,384430080.0,13907968000.0,16376659968.0,837363.0,394781.0
13-04 02:43:15,32.991,12.596,54.242,0.171,0.0,0.0,0.0,6455296.0,0.0,60.0,2915278848.0,384446464.0,13935009792.0,16384339968.0,824333.0,389309.0
13-04 02:43:16,33.951,12.047,53.833,0.084,0.0,0.084,0.0,6447104.0,0.0,58.0,2915848192.0,384454656.0,13961003008.0,16357769216.0,823169.0,391959.0
13-04 02:43:17,32.131,13.230,54.467,0.172,0.0,0.0,0.0,6447104.0,0.0,57.0,2915426304.0,384475136.0,13988118528.0,16331055104.0,868800.0,412144.0
13-04 02:43:18,24.217,8.383,62.066,5.250,0.0,0.085,0.0,138375168.0,0.0,274.0,2918219776.0,384499712.0,14008459264.0,16307896320.0,678400.0,315345.0
13-04 02:43:19,1.339,0.418,82.343,15.900,0.0,0.0,0.0,272633856.0,0.0,475.0,2919530496.0,384499712.0,14008459264.0,16306585600.0,432481.0,297708.0
13-04 02:43:20,6.639,2.605,80.588,10.168,0.0,0.0,0.0,229810176.0,0.0,339.0,2922127360.0,384503808.0,14011953152.0,16300490752.0,612309.0,249824.0
13-04 02:43:21,34.165,11.360,54.389,0.086,0.0,0.0,0.0,6434816.0,0.0,57.0,2928254976.0,384520192.0,14038937600.0,16267362304.0,825009.0,392490.0
13-04 02:43:22,33.814,12.542,53.390,0.169,0.0,0.085,0.0,6451200.0,0.0,58.0,2934194176.0,384532480.0,14066270208.0,16234078208.0,830753.0,391642.0
13-04 02:43:23,33.677,12.113,54.124,0.086,0.0,0.0,0.0,6471680.0,0.0,60.0,2934988800.0,384548864.0,14093713408.0,16205824000.0,818875.0,390889.0
13-04 02:43:24,32.671,12.014,55.143,0.086,0.0,0.086,0.0,6455296.0,0.0,58.0,2937655296.0,384573440.0,14119546880.0,16177299456.0,863429.0,396400.0
13-04 02:43:25,33.419,12.137,54.188,0.256,0.0,0.0,0.0,8683520.0,0.0,101.0,2943053824.0,384602112.0,14148308992.0,16143110144.0,832791.0,390488.0
13-04 02:43:26,33.642,12.985,53.204,0.084,0.0,0.084,0.0,6574080.0,0.0,63.0,2949750784.0,384610304.0,14174793728.0,16109920256.0,966407.0,467764.0
13-04 02:43:27,33.506,11.370,54.866,0.172,0.0,0.086,0.0,9981952.0,0.0,68.0,2953641984.0,384614400.0,14200676352.0,16080142336.0,842937.0,396728.0
13-04 02:43:28,14.646,4.293,80.219,0.758,0.0,0.084,0.0,44212224.0,0.0,119.0,2957492224.0,384634880.0,14210555904.0,16066392064.0,550331.0,244989.0
13-04 02:43:29,1.420,0.418,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2956599296.0,384634880.0,14210560000.0,16067280896.0,398170.0,161251.0
13-04 02:43:30,1.172,0.167,98.494,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,2956713984.0,384638976.0,14210568192.0,16067153920.0,386169.0,161733.0
13-04 02:43:31,0.921,0.335,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2956713984.0,384638976.0,14210568192.0,16067153920.0,394703.0,161373.0
13-04 02:43:32,1.254,0.502,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2956836864.0,384638976.0,14210572288.0,16067026944.0,395271.0,162039.0
13-04 02:43:33,2.660,0.499,96.841,0.0,0.0,0.0,0.0,135168.0,0.0,3.0,2876588032.0,384638976.0,14210572288.0,16147275776.0,401507.0,168378.0
13-04 02:43:34,23.969,13.660,61.770,0.0,0.0,0.601,0.0,0.0,0.0,0.0,2833747968.0,384638976.0,14224809984.0,16175878144.0,3966635.0,1789517.0
13-04 02:43:35,33.451,13.769,51.986,0.088,0.0,0.706,0.0,2195456.0,0.0,22.0,2838597632.0,384655360.0,14246895616.0,16148926464.0,4168042.0,1875728.0
13-04 02:43:36,32.748,15.803,50.483,0.088,0.0,0.878,0.0,4255744.0,0.0,36.0,2842583040.0,384663552.0,14272122880.0,16119705600.0,6646737.0,2131819.0
13-04 02:43:37,33.826,15.391,49.913,0.0,0.0,0.870,0.0,2203648.0,0.0,22.0,2848432128.0,384663552.0,14295830528.0,16090148864.0,6341443.0,1964462.0
13-04 02:43:38,34.404,16.568,48.183,0.0,0.0,0.845,0.0,2146304.0,0.0,19.0,2857488384.0,384671744.0,14319431680.0,16057483264.0,6118300.0,1846493.0
13-04 02:43:39,32.815,16.580,49.482,0.086,0.0,1.036,0.0,4194304.0,0.0,32.0,2868899840.0,384675840.0,14345252864.0,16020246528.0,6337236.0,1979464.0
13-04 02:43:40,33.076,16.323,49.742,0.0,0.0,0.859,0.0,2318336.0,0.0,29.0,2877247488.0,384692224.0,14367776768.0,15989358592.0,6815127.0,2179044.0
13-04 02:43:41,32.507,15.678,51.019,0.0,0.0,0.797,0.0,2154496.0,0.0,20.0,2883018752.0,384700416.0,14391177216.0,15960178688.0,5236477.0,1910854.0
13-04 02:43:42,34.295,15.705,49.236,0.085,0.0,0.679,0.0,2138112.0,0.0,19.0,2889945088.0,384704512.0,14414749696.0,15929675776.0,5205640.0,1902486.0
13-04 02:43:43,33.651,15.785,49.350,0.087,0.0,1.127,0.0,4190208.0,0.0,32.0,2893033472.0,384708608.0,14439747584.0,15901585408.0,6374818.0,1993426.0
13-04 02:43:44,32.526,16.782,50.0,0.0,0.0,0.692,0.0,2273280.0,0.0,25.0,2894614528.0,384708608.0,14463803392.0,15875948544.0,6739229.0,2184915.0
13-04 02:43:45,33.305,15.358,50.475,0.086,0.0,0.777,0.0,2179072.0,0.0,23.0,2903842816.0,384720896.0,14486532096.0,15843979264.0,6196479.0,1890369.0
13-04 02:43:46,32.572,15.628,51.097,0.0,0.0,0.702,0.0,2146304.0,0.0,19.0,2910154752.0,384729088.0,14509211648.0,15814979584.0,6262630.0,1938978.0
13-04 02:43:47,33.730,17.162,48.513,0.085,0.0,0.510,0.0,4173824.0,0.0,33.0,2919784448.0,384729088.0,14534311936.0,15780249600.0,6379197.0,1992313.0
13-04 02:43:48,32.304,15.887,50.927,0.0,0.0,0.883,0.0,2285568.0,0.0,28.0,2922844160.0,384737280.0,14558535680.0,15752957952.0,6813790.0,2228732.0
13-04 02:43:49,34.165,15.318,49.914,0.0,0.0,0.602,0.0,2150400.0,0.0,19.0,2923081728.0,384741376.0,14581821440.0,15729430528.0,6220195.0,1926901.0
13-04 02:43:50,32.522,16.087,50.696,0.174,0.0,0.522,0.0,2166784.0,0.0,21.0,2926612480.0,384741376.0,14605185024.0,15702536192.0,4140718.0,1840659.0
13-04 02:43:51,33.276,16.724,49.142,0.0,0.0,0.858,0.0,4206592.0,0.0,36.0,2928095232.0,384741376.0,14630621184.0,15675617280.0,6517890.0,2071410.0
13-04 02:43:52,33.847,16.024,49.186,0.086,0.0,0.857,0.0,2269184.0,0.0,26.0,2929561600.0,384741376.0,14653997056.0,15650775040.0,6632576.0,2123217.0
13-04 02:43:53,33.534,16.034,49.828,0.0,0.0,0.603,0.0,2162688.0,0.0,20.0,2932772864.0,384745472.0,14676733952.0,15624822784.0,6273446.0,1934229.0
13-04 02:43:54,33.710,15.725,50.130,0.087,0.0,0.348,0.0,2158592.0,0.0,19.0,2935074816.0,384753664.0,14699995136.0,15599251456.0,4153711.0,1887943.0
13-04 02:43:55,32.635,16.318,47.557,2.705,0.0,0.785,0.0,147910656.0,0.0,209.0,2936856576.0,384757760.0,14723530752.0,15573929984.0,2459539.0,2037781.0
13-04 02:43:56,19.423,13.316,55.810,10.772,0.0,0.679,0.0,272629760.0,0.0,481.0,2941693952.0,384757760.0,14738051072.0,15554572288.0,4396413.0,2095995.0
13-04 02:43:57,21.824,11.679,57.801,7.843,0.0,0.853,0.0,222584832.0,0.0,428.0,2951929856.0,384757760.0,14753660928.0,15528726528.0,4259586.0,1929315.0
13-04 02:43:58,33.190,15.305,50.129,0.086,0.0,1.290,0.0,2154496.0,0.0,19.0,2960297984.0,384765952.0,14777548800.0,15496462336.0,6110669.0,1857327.0
13-04 02:43:59,32.903,16.365,49.526,0.086,0.0,1.120,0.0,4177920.0,0.0,33.0,2964901888.0,384770048.0,14802374656.0,15467028480.0,6379509.0,1934415.0
13-04 02:44:00,34.326,14.361,50.788,0.0,0.0,0.525,0.0,2289664.0,0.0,27.0,2972037120.0,384774144.0,14826102784.0,15436161024.0,8579468.0,2111940.0
13-04 02:44:01,33.158,15.661,50.306,0.0,0.0,0.875,0.0,2150400.0,0.0,19.0,2983272448.0,384778240.0,14849626112.0,15401398272.0,8826453.0,1964158.0
13-04 02:44:02,32.540,17.077,49.448,0.0,0.0,0.935,0.0,2158592.0,0.0,20.0,2992074752.0,384782336.0,14872719360.0,15369498624.0,7754169.0,1880324.0
13-04 02:44:03,31.948,16.623,50.476,0.087,0.0,0.866,0.0,4317184.0,0.0,36.0,2993356800.0,384782336.0,14898139136.0,15342796800.0,6555228.0,2112610.0
13-04 02:44:04,34.345,14.484,49.957,0.0,0.0,1.214,0.0,2207744.0,0.0,23.0,2995105792.0,384798720.0,14921773056.0,15317397504.0,7783387.0,2017509.0
13-04 02:44:05,32.524,15.785,50.650,0.087,0.0,0.954,0.0,2183168.0,0.0,22.0,2996244480.0,384811008.0,14944333824.0,15293685760.0,7010956.0,1999574.0
13-04 02:44:06,33.681,14.844,50.694,0.0,0.0,0.781,0.0,2027520.0,0.0,20.0,2998439936.0,384815104.0,14968307712.0,15267512320.0,4347657.0,1877879.0
13-04 02:44:07,33.189,15.471,50.303,0.086,0.0,0.951,0.0,4304896.0,0.0,38.0,2999586816.0,384815104.0,14993653760.0,15241019392.0,6647520.0,2256125.0
13-04 02:44:08,33.651,15.351,50.217,0.0,0.0,0.781,0.0,2154496.0,0.0,19.0,3002097664.0,384815104.0,15016062976.0,15216099328.0,5976375.0,1887287.0
13-04 02:44:09,33.391,15.083,50.828,0.087,0.0,0.610,0.0,2162688.0,0.0,19.0,3004678144.0,384815104.0,15040086016.0,15189495808.0,6558005.0,2023418.0
13-04 02:44:10,32.180,17.301,49.567,0.0,0.0,0.952,0.0,2170880.0,0.0,21.0,3007930368.0,384823296.0,15062777856.0,15163543552.0,6296826.0,1932087.0
13-04 02:44:11,33.563,16.048,49.353,0.086,0.0,0.949,0.0,4321280.0,0.0,38.0,3010715648.0,384835584.0,15088488448.0,15135035392.0,6771562.0,2201829.0
13-04 02:44:12,33.990,16.010,49.401,0.0,0.0,0.599,0.0,2179072.0,0.0,20.0,3012202496.0,384847872.0,15111204864.0,15110819840.0,6166436.0,1865299.0
13-04 02:44:13,32.928,16.334,49.870,0.0,0.0,0.869,0.0,2154496.0,0.0,19.0,3014725632.0,384851968.0,15134756864.0,15084740608.0,6249232.0,1934756.0
13-04 02:44:14,31.854,16.014,50.914,0.087,0.0,1.131,0.0,2187264.0,0.0,22.0,3015495680.0,384856064.0,15158243328.0,15060480000.0,4342431.0,1955401.0
13-04 02:44:15,32.767,16.978,49.066,0.085,0.0,1.104,0.0,4308992.0,0.0,37.0,3016306688.0,384856064.0,15183781888.0,15034130432.0,6850959.0,2241964.0
13-04 02:44:16,33.628,14.916,50.927,0.0,0.0,0.530,0.0,2154496.0,0.0,19.0,3017281536.0,384860160.0,15206866944.0,15010066432.0,6158273.0,1878037.0
13-04 02:44:17,32.106,17.637,49.401,0.086,0.0,0.771,0.0,2150400.0,0.0,19.0,3017973760.0,384864256.0,15230361600.0,14985875456.0,6280515.0,1956284.0
13-04 02:44:18,32.721,15.398,51.006,0.0,0.0,0.875,0.0,4079616.0,0.0,26.0,3019763712.0,384872448.0,15255150592.0,14959288320.0,6318160.0,1967317.0
13-04 02:44:19,32.049,16.200,50.876,0.0,0.0,0.876,0.0,2379776.0,0.0,31.0,3012149248.0,384880640.0,15277916160.0,14944129024.0,6849872.0,2240864.0
13-04 02:44:20,33.851,15.285,49.914,0.086,0.0,0.864,0.0,2199552.0,0.0,24.0,2982514688.0,384884736.0,15301320704.0,14950354944.0,6199035.0,1907517.0
13-04 02:44:21,32.814,15.584,50.823,0.087,0.0,0.693,0.0,2166784.0,0.0,20.0,2982490112.0,384892928.0,15324774400.0,14926917632.0,6360705.0,1977869.0
13-04 02:44:22,35.897,16.325,46.923,0.256,0.0,0.598,0.0,25284608.0,0.0,74.0,2985054208.0,384892928.0,15346003968.0,14903123968.0,4155395.0,1857533.0
13-04 02:44:23,32.504,16.638,49.657,0.086,0.0,1.115,0.0,4362240.0,0.0,42.0,2985132032.0,384892928.0,15371497472.0,14877552640.0,6913504.0,2256491.0
13-04 02:44:24,32.872,16.003,50.260,0.0,0.0,0.865,0.0,2158592.0,0.0,19.0,2988220416.0,384892928.0,15394201600.0,14851760128.0,6193899.0,1905759.0
13-04 02:44:25,32.532,17.167,49.442,0.086,0.0,0.773,0.0,2174976.0,0.0,21.0,2993627136.0,384892928.0,15418191872.0,14822363136.0,6295041.0,1951461.0
13-04 02:44:26,32.980,15.296,50.840,0.088,0.0,0.796,0.0,2150400.0,0.0,19.0,2995261440.0,384892928.0,15440826368.0,14798094336.0,6268683.0,1928145.0
13-04 02:44:27,32.746,18.136,45.844,2.267,0.0,1.008,0.0,114266112.0,0.0,222.0,2999574528.0,384892928.0,15464726528.0,14769881088.0,6711162.0,2173527.0
13-04 02:44:28,18.330,11.102,58.348,11.274,0.0,0.947,0.0,271589376.0,0.0,488.0,3001946112.0,384892928.0,15478243328.0,14753992704.0,2858760.0,1972024.0
13-04 02:44:29,18.503,12.195,58.284,10.008,0.0,1.009,0.0,274726912.0,0.0,488.0,3004293120.0,384892928.0,15490969600.0,14738919424.0,2165197.0,1889059.0
13-04 02:44:30,31.261,16.580,51.036,0.432,0.0,0.691,0.0,15355904.0,0.0,79.0,3007066112.0,384909312.0,15515639808.0,14711459840.0,4310656.0,1930921.0
13-04 02:44:31,32.898,15.579,51.175,0.0,0.0,0.348,0.0,2158592.0,0.0,19.0,3010809856.0,384909312.0,15538577408.0,14684778496.0,4168431.0,1869448.0
13-04 02:44:32,33.422,16.049,49.559,0.088,0.0,0.882,0.0,2179072.0,0.0,22.0,3014508544.0,384909312.0,15562657792.0,14656999424.0,10280807.0,1913823.0
13-04 02:44:33,37.173,15.532,45.812,0.524,0.0,0.960,0.0,49033216.0,0.0,119.0,3018534912.0,384913408.0,15628599296.0,14587027456.0,7353016.0,2217943.0
13-04 02:44:34,32.963,16.396,49.360,0.085,0.0,1.196,0.0,4222976.0,0.0,29.0,3018543104.0,384925696.0,15609544704.0,14606061568.0,7657168.0,1910229.0
13-04 02:44:35,34.996,17.373,46.883,0.083,0.0,0.665,0.0,2183168.0,0.0,22.0,2979729408.0,384929792.0,15632642048.0,14621773824.0,8170351.0,1844417.0
13-04 02:44:36,33.915,15.519,49.869,0.0,0.0,0.697,0.0,2174976.0,0.0,20.0,2941124608.0,384929792.0,15655710720.0,14637309952.0,6326876.0,1940148.0
13-04 02:44:37,33.627,15.317,50.088,0.088,0.0,0.880,0.0,4321280.0,0.0,38.0,2897690624.0,384946176.0,15681273856.0,14655164416.0,6895858.0,2261003.0
13-04 02:44:38,33.784,16.976,48.480,0.0,0.0,0.760,0.0,2170880.0,0.0,19.0,2902810624.0,384946176.0,15704248320.0,14627069952.0,6191626.0,1889694.0
13-04 02:44:39,33.594,15.666,49.956,0.087,0.0,0.696,0.0,2162688.0,0.0,19.0,2906181632.0,384946176.0,15727718400.0,14600228864.0,6185908.0,1899837.0
13-04 02:44:40,34.142,15.858,49.133,0.087,0.0,0.780,0.0,2174976.0,0.0,21.0,2911285248.0,384950272.0,15751229440.0,14571610112.0,6343799.0,1963334.0
13-04 02:44:41,32.842,16.464,50.087,0.0,0.0,0.607,0.0,4202496.0,0.0,32.0,2917744640.0,384962560.0,15776256000.0,14540111872.0,6644237.0,2137196.0
13-04 02:44:42,33.391,16.393,49.439,0.0,0.0,0.777,0.0,2281472.0,0.0,25.0,2924933120.0,384962560.0,15799705600.0,14509473792.0,6515957.0,2071641.0
13-04 02:44:43,35.163,14.408,49.400,0.0,0.0,1.029,0.0,2162688.0,0.0,19.0,2934370304.0,384962560.0,15822446592.0,14477295616.0,6259992.0,1926463.0
13-04 02:44:44,33.884,15.812,49.348,0.0,0.0,0.956,0.0,2183168.0,0.0,20.0,2939420672.0,384962560.0,15845810176.0,14448881664.0,4125080.0,1872227.0
13-04 02:44:45,33.362,15.291,50.391,0.174,0.0,0.782,0.0,4222976.0,0.0,34.0,2942087168.0,384966656.0,15870980096.0,14421041152.0,6680647.0,2140600.0
13-04 02:44:46,32.958,16.003,49.654,0.087,0.0,1.298,0.0,2281472.0,0.0,25.0,2947649536.0,384983040.0,15894925312.0,14391517184.0,6474445.0,2043122.0
13-04 02:44:47,34.480,15.477,49.527,0.0,0.0,0.516,0.0,2166784.0,0.0,19.0,2958467072.0,384987136.0,15918292992.0,14357327872.0,6284280.0,1945662.0
13-04 02:44:48,33.448,16.038,49.485,0.0,0.0,1.029,0.0,2162688.0,0.0,19.0,2967072768.0,384987136.0,15941496832.0,14325518336.0,6244838.0,1918580.0
13-04 02:44:49,33.534,15.993,49.441,0.086,0.0,0.946,0.0,4321280.0,0.0,38.0,2977308672.0,384991232.0,15966314496.0,14290460672.0,6831072.0,2221504.0
13-04 02:44:50,33.103,15.862,50.172,0.0,0.0,0.862,0.0,2203648.0,0.0,24.0,2980405248.0,385003520.0,15990173696.0,14263492608.0,6204969.0,1899388.0
13-04 02:44:51,34.0,14.957,50.0,0.087,0.0,0.957,0.0,2158592.0,0.0,19.0,2983862272.0,385003520.0,16013021184.0,14237188096.0,6224858.0,1909253.0
13-04 02:44:52,33.305,16.524,49.401,0.0,0.0,0.771,0.0,2174976.0,0.0,23.0,2985218048.0,385003520.0,16037478400.0,14211375104.0,4258623.0,1920531.0
13-04 02:44:53,32.641,16.450,49.697,0.087,0.0,1.126,0.0,4284416.0,0.0,35.0,2985713664.0,385003520.0,16061902848.0,14186455040.0,6847290.0,2241284.0
13-04 02:44:54,33.221,16.314,49.281,0.085,0.0,1.099,0.0,2166784.0,0.0,20.0,2987982848.0,385019904.0,16085585920.0,14160486400.0,6145954.0,1842343.0
13-04 02:44:55,32.437,16.132,50.390,0.0,0.0,1.041,0.0,2179072.0,0.0,21.0,2988507136.0,385036288.0,16108474368.0,14137057280.0,6299701.0,1961080.0
13-04 02:44:56,33.304,15.867,49.869,0.087,0.0,0.872,0.0,4087808.0,0.0,26.0,2993430528.0,385036288.0,16133439488.0,14107168768.0,6273422.0,1927617.0
13-04 02:44:57,34.474,16.082,48.503,0.0,0.0,0.941,0.0,2379776.0,0.0,31.0,2994958336.0,385036288.0,16157245440.0,14081835008.0,6821352.0,2227972.0
13-04 02:44:58,34.204,14.534,50.218,0.0,0.0,1.044,0.0,2879488.0,0.0,34.0,2997760000.0,385044480.0,16181243904.0,14055026688.0,4272778.0,1926674.0
13-04 02:44:59,30.484,15.889,50.777,1.986,0.0,0.864,0.0,60555264.0,0.0,121.0,3004637184.0,385044480.0,16203763712.0,14025629696.0,2409941.0,2012153.0
13-04 02:45:00,18.390,12.119,57.373,11.102,0.0,1.017,0.0,271589376.0,0.0,488.0,3015663616.0,385044480.0,16216793088.0,14001573888.0,4009697.0,1941335.0
13-04 02:45:01,17.787,11.830,58.723,10.723,0.0,0.936,0.0,274690048.0,0.0,476.0,3021168640.0,385044480.0,16229720064.0,13983141888.0,2720189.0,1873899.0
13-04 02:45:02,30.068,15.247,52.811,1.193,0.0,0.681,0.0,62803968.0,0.0,152.0,3027267584.0,385052672.0,16249847808.0,13956907008.0,9844652.0,1958490.0
13-04 02:45:03,33.645,16.568,48.598,0.085,0.0,1.105,0.0,2228224.0,0.0,22.0,3036733440.0,385052672.0,16273477632.0,13923811328.0,8270072.0,1949919.0
13-04 02:45:04,33.534,16.423,49.269,0.0,0.0,0.774,0.0,2154496.0,0.0,19.0,3047821312.0,385052672.0,16297234432.0,13888966656.0,8182274.0,1868337.0
13-04 02:45:05,31.615,17.010,50.344,0.172,0.0,0.859,0.0,2220032.0,0.0,27.0,3051991040.0,385052672.0,16320266240.0,13861765120.0,6421642.0,2018092.0
13-04 02:45:06,32.926,16.157,49.782,0.087,0.0,1.048,0.0,4288512.0,0.0,35.0,3053711360.0,385056768.0,16345223168.0,13835083776.0,6871474.0,2105698.0
13-04 02:45:07,31.597,17.506,49.701,0.0,0.0,1.196,0.0,2187264.0,0.0,22.0,3054059520.0,385056768.0,16368738304.0,13811220480.0,7406944.0,1941044.0
13-04 02:45:08,32.903,15.935,50.129,0.086,0.0,0.947,0.0,2154496.0,0.0,19.0,3056623616.0,385056768.0,16391995392.0,13785399296.0,4873073.0,1909109.0
13-04 02:45:09,32.353,16.696,50.087,0.087,0.0,0.779,0.0,4190208.0,0.0,32.0,3059662848.0,385056768.0,16417591296.0,13756764160.0,6223641.0,1992261.0
13-04 02:45:10,32.763,17.023,49.102,0.086,0.0,1.027,0.0,2301952.0,0.0,27.0,3060547584.0,385064960.0,16440586240.0,13732876288.0,6841588.0,2155534.0
13-04 02:45:11,32.056,16.376,50.697,0.0,0.0,0.871,0.0,2154496.0,0.0,19.0,3062960128.0,385069056.0,16463835136.0,13707210752.0,6181954.0,1866833.0
13-04 02:45:12,33.673,15.731,49.575,0.0,0.0,1.020,0.0,2150400.0,0.0,19.0,3065769984.0,385069056.0,16487534592.0,13680701440.0,6205484.0,1917373.0
13-04 02:45:13,33.560,16.737,48.938,0.085,0.0,0.680,0.0,4190208.0,0.0,32.0,3068952576.0,385073152.0,16512778240.0,13652271104.0,6533782.0,2071964.0
13-04 02:45:14,33.507,15.492,50.218,0.0,0.0,0.783,0.0,2281472.0,0.0,25.0,3070140416.0,385093632.0,16536113152.0,13627727872.0,6580197.0,2062331.0
13-04 02:45:15,34.072,15.332,49.574,0.085,0.0,0.937,0.0,2166784.0,0.0,21.0,3070668800.0,385097728.0,16559747072.0,13603561472.0,6314609.0,1973199.0
13-04 02:45:16,33.714,15.189,50.395,0.0,0.0,0.702,0.0,2158592.0,0.0,19.0,3074334720.0,385101824.0,16582414336.0,13577224192.0,4555522.0,1864512.0
13-04 02:45:17,32.118,16.406,50.174,0.087,0.0,1.215,0.0,4276224.0,0.0,36.0,3076952064.0,385101824.0,16607907840.0,13549113344.0,6310949.0,2145668.0
13-04 02:45:18,32.137,17.607,49.145,0.0,0.0,1.111,0.0,2211840.0,0.0,22.0,3077955584.0,385114112.0,16631193600.0,13524811776.0,6372947.0,1986087.0
13-04 02:45:19,33.590,15.681,49.871,0.0,0.0,0.857,0.0,2154496.0,0.0,19.0,3079147520.0,385114112.0,16654667776.0,13500145664.0,6239027.0,1914541.0
13-04 02:45:20,33.277,15.574,50.043,0.085,0.0,1.021,0.0,2162688.0,0.0,19.0,3079553024.0,385118208.0,16677781504.0,13476622336.0,6251861.0,1921763.0
13-04 02:45:21,32.653,16.922,49.320,0.085,0.0,1.020,0.0,4354048.0,0.0,43.0,3078537216.0,385126400.0,16703553536.0,13451857920.0,6722429.0,2172309.0
13-04 02:45:22,33.191,15.911,49.786,0.0,0.0,1.112,0.0,2158592.0,0.0,20.0,3080753152.0,385126400.0,16726216704.0,13426978816.0,6370486.0,1991099.0
13-04 02:45:23,34.356,15.857,48.764,0.085,0.0,0.938,0.0,2158592.0,0.0,19.0,3081732096.0,385126400.0,16750174208.0,13402042368.0,6208276.0,1889245.0
13-04 02:45:24,33.391,15.789,49.957,0.0,0.0,0.863,0.0,2158592.0,0.0,19.0,3044196352.0,385130496.0,16772812800.0,13416935424.0,4658639.0,1924837.0
13-04 02:45:25,34.842,15.030,48.762,0.0,0.0,1.366,0.0,4308992.0,0.0,38.0,2962948096.0,385138688.0,16797962240.0,13473026048.0,6431308.0,2229800.0
13-04 02:45:26,33.537,16.070,49.432,0.0,0.0,0.961,0.0,2166784.0,0.0,21.0,2962067456.0,385146880.0,16821579776.0,13450280960.0,6167095.0,1858640.0
13-04 02:45:27,34.161,15.582,49.315,0.086,0.0,0.856,0.0,2150400.0,0.0,19.0,2966900736.0,385155072.0,16845180928.0,13421838336.0,6231795.0,1921754.0
13-04 02:45:28,33.681,16.059,49.479,0.0,0.0,0.781,0.0,2154496.0,0.0,19.0,2970394624.0,385155072.0,16868196352.0,13395329024.0,6321731.0,1958751.0
13-04 02:45:29,31.741,17.918,49.147,0.085,0.0,1.109,0.0,4313088.0,0.0,38.0,2977267712.0,385155072.0,16892878848.0,13363773440.0,6686344.0,2145866.0
13-04 02:45:30,34.208,14.961,49.869,0.0,0.0,0.962,0.0,2146304.0,0.0,19.0,2984046592.0,385155072.0,16916467712.0,13333405696.0,6363237.0,1962317.0
13-04 02:45:31,34.128,16.681,47.745,0.340,0.0,1.106,0.0,16515072.0,0.0,51.0,2994880512.0,385171456.0,16951435264.0,13287587840.0,6245658.0,1921552.0
13-04 02:45:32,24.380,15.398,48.845,10.351,0.0,1.027,0.0,258535424.0,0.0,458.0,2998390784.0,385171456.0,16973406208.0,13262106624.0,4507897.0,2112031.0
13-04 02:45:33,18.490,11.196,51.230,17.897,0.0,1.187,0.0,275853312.0,0.0,494.0,3002662912.0,385171456.0,16986562560.0,13244678144.0,1983911.0,1876925.0
13-04 02:45:34,19.358,6.593,59.341,14.624,0.0,0.085,0.0,173621248.0,0.0,363.0,3005689856.0,385175552.0,16982781952.0,13245427712.0,2805777.0,385187.0
13-04 02:45:35,33.988,12.297,53.544,0.171,0.0,0.0,0.0,6533120.0,0.0,58.0,3010473984.0,385175552.0,17008726016.0,13214699520.0,2876100.0,414633.0
13-04 02:45:36,32.337,11.248,56.151,0.176,0.0,0.088,0.0,6492160.0,0.0,60.0,3014979584.0,385187840.0,17035620352.0,13183287296.0,2870722.0,410183.0
13-04 02:45:37,33.703,12.031,54.096,0.171,0.0,0.0,0.0,6483968.0,0.0,57.0,3023233024.0,385196032.0,17062486016.0,13148160000.0,843015.0,395171.0
13-04 02:45:38,33.874,12.031,53.840,0.171,0.0,0.085,0.0,9666560.0,0.0,68.0,3033997312.0,385196032.0,17088483328.0,13111398400.0,2847928.0,408371.0
13-04 02:45:39,33.219,12.671,53.853,0.171,0.0,0.086,0.0,6504448.0,0.0,60.0,3038658560.0,385212416.0,17115041792.0,13080162304.0,736744.0,400527.0
13-04 02:45:40,34.186,12.020,53.538,0.171,0.0,0.085,0.0,15097856.0,0.0,78.0,3044458496.0,385216512.0,17147334656.0,13042065408.0,690455.0,367170.0
13-04 02:45:41,32.456,11.842,55.175,0.439,0.0,0.088,0.0,23097344.0,0.0,96.0,3002597376.0,385216512.0,17165373440.0,13065887744.0,714023.0,406616.0
13-04 02:45:42,31.889,11.352,56.586,0.173,0.0,0.0,0.0,8560640.0,0.0,74.0,3001806848.0,385220608.0,17194684416.0,13037363200.0,460558.0,268264.0
13-04 02:45:43,32.582,11.179,56.066,0.087,0.0,0.087,0.0,6533120.0,0.0,61.0,3004370944.0,385220608.0,17220882432.0,13008601088.0,607069.0,345934.0
13-04 02:45:44,32.823,12.330,54.762,0.085,0.0,0.0,0.0,6467584.0,0.0,58.0,3004993536.0,385228800.0,17248092160.0,12980760576.0,460554.0,268960.0
13-04 02:45:45,33.102,10.773,56.038,0.087,0.0,0.0,0.0,6455296.0,0.0,57.0,3006869504.0,385228800.0,17274073088.0,12952903680.0,459466.0,267281.0
13-04 02:45:46,32.472,11.370,55.814,0.345,0.0,0.0,0.0,6492160.0,0.0,61.0,3007512576.0,385241088.0,17301274624.0,12925046784.0,473460.0,284193.0
13-04 02:45:47,34.794,11.710,53.412,0.084,0.0,0.0,0.0,6463488.0,0.0,57.0,3014074368.0,385241088.0,17327079424.0,12892680192.0,1367331.0,568471.0
13-04 02:45:48,35.548,11.734,52.545,0.173,0.0,0.0,0.0,6467584.0,0.0,57.0,3024707584.0,385245184.0,17352695808.0,12856426496.0,1670189.0,588327.0
13-04 02:45:49,34.775,12.638,52.417,0.085,0.0,0.085,0.0,6500352.0,0.0,59.0,3039842304.0,385245184.0,17379352576.0,12814635008.0,1501240.0,575059.0
13-04 02:45:50,34.015,12.788,52.941,0.085,0.0,0.171,0.0,6459392.0,0.0,57.0,3057303552.0,385269760.0,17405579264.0,12770922496.0,1787235.0,592191.0
13-04 02:45:51,35.919,12.226,51.771,0.084,0.0,0.0,0.0,6479872.0,0.0,58.0,3080413184.0,385277952.0,17432367104.0,12721016832.0,1781186.0,594130.0
13-04 02:45:52,35.034,12.245,52.381,0.255,0.0,0.085,0.0,6504448.0,0.0,61.0,3086884864.0,385282048.0,17458319360.0,12688588800.0,1676402.0,580444.0
13-04 02:45:53,34.868,12.788,52.174,0.085,0.0,0.085,0.0,6479872.0,0.0,58.0,3092537344.0,385282048.0,17483714560.0,12657541120.0,1752819.0,592419.0
13-04 02:45:54,35.654,11.375,52.801,0.085,0.0,0.085,0.0,6467584.0,0.0,57.0,3101401088.0,385290240.0,17510412288.0,12621971456.0,1796528.0,596758.0
13-04 02:45:55,35.426,11.006,53.396,0.086,0.0,0.086,0.0,6455296.0,0.0,57.0,3107950592.0,385298432.0,17537011712.0,12588814336.0,1723873.0,588506.0
13-04 02:45:56,34.944,11.821,52.890,0.173,0.0,0.173,0.0,6455296.0,0.0,57.0,3117834240.0,385302528.0,17562759168.0,12553179136.0,1678398.0,585465.0
13-04 02:45:57,35.847,12.288,51.441,0.339,0.0,0.085,0.0,18653184.0,0.0,87.0,3118481408.0,385318912.0,17598205952.0,12517068800.0,1497094.0,574522.0
13-04 02:45:58,37.383,12.574,49.023,0.935,0.0,0.085,0.0,48025600.0,0.0,140.0,3121741824.0,385335296.0,17614299136.0,12497698816.0,1974278.0,612353.0
13-04 02:45:59,35.983,11.453,52.308,0.085,0.0,0.171,0.0,6463488.0,0.0,57.0,3123253248.0,385339392.0,17640243200.0,12470239232.0,1767266.0,600417.0
13-04 02:46:00,35.197,11.004,53.712,0.087,0.0,0.0,0.0,6451200.0,0.0,57.0,3124682752.0,385347584.0,17667280896.0,12441763840.0,1720770.0,587549.0
13-04 02:46:01,34.477,12.007,53.259,0.086,0.0,0.172,0.0,6258688.0,0.0,57.0,3129376768.0,385355776.0,17693167616.0,12411174912.0,1816422.0,587142.0
13-04 02:46:02,16.080,5.360,78.392,0.168,0.0,0.0,0.0,4308992.0,0.0,40.0,3131547648.0,385372160.0,17707327488.0,12394827776.0,1559729.0,512558.0
13-04 02:46:03,2.523,0.421,97.056,0.0,0.0,0.0,0.0,122880.0,0.0,1.0,3134275584.0,385372160.0,17707331584.0,12392095744.0,1332422.0,362817.0
13-04 02:46:04,3.086,0.334,96.580,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,3136106496.0,385372160.0,17707339776.0,12390256640.0,1140981.0,351284.0
13-04 02:46:05,2.343,0.418,97.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3136483328.0,385372160.0,17707343872.0,12389875712.0,972997.0,352012.0
13-04 02:46:06,3.164,0.333,96.420,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3138342912.0,385372160.0,17707356160.0,12388003840.0,1469184.0,402010.0
13-04 02:46:07,2.934,0.168,96.563,0.251,0.0,0.084,0.0,61440.0,0.0,5.0,3140268032.0,385376256.0,17707364352.0,12386066432.0,1492436.0,384041.0
13-04 02:46:08,2.423,0.334,97.243,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3141959680.0,385376256.0,17707372544.0,12384366592.0,1384791.0,363977.0
13-04 02:46:09,10.354,4.745,80.242,4.314,0.0,0.345,0.0,193863680.0,0.0,277.0,3142250496.0,385376256.0,17712365568.0,12379082752.0,2304918.0,1256034.0
13-04 02:46:10,29.748,13.617,50.650,5.117,0.0,0.867,4096.0,273682432.0,1.0,294.0,3141419008.0,385380352.0,17729835008.0,12362440704.0,4667466.0,1971548.0
13-04 02:46:11,31.779,14.853,49.741,2.763,0.0,0.864,0.0,129040384.0,0.0,183.0,3142488064.0,385380352.0,17750945792.0,12340260864.0,9876071.0,2381673.0
13-04 02:46:12,34.599,16.118,48.186,0.084,0.0,1.013,0.0,2170880.0,0.0,21.0,3142234112.0,385384448.0,17774247936.0,12317208576.0,4934048.0,2172463.0
13-04 02:46:13,33.977,15.277,49.605,0.088,0.0,1.054,0.0,4194304.0,0.0,34.0,3146170368.0,385388544.0,17799147520.0,12288368640.0,7549324.0,2353487.0
13-04 02:46:14,34.635,14.497,49.826,0.0,0.0,1.042,0.0,2281472.0,0.0,25.0,3146440704.0,385388544.0,17822859264.0,12264386560.0,7879761.0,2515801.0
13-04 02:46:15,34.880,15.120,48.969,0.086,0.0,0.945,0.0,2195456.0,0.0,22.0,3149950976.0,385388544.0,17845444608.0,12238290944.0,7362374.0,2240609.0
13-04 02:46:16,34.399,15.212,49.265,0.0,0.0,1.124,0.0,2158592.0,0.0,19.0,3154890752.0,385392640.0,17868500992.0,12210290688.0,7305076.0,2255112.0
13-04 02:46:17,33.560,16.440,49.063,0.085,0.0,0.852,0.0,2191360.0,0.0,23.0,3158089728.0,385396736.0,17890963456.0,12184625152.0,7341378.0,2290800.0
13-04 02:46:18,34.625,16.451,47.890,0.0,0.0,1.034,0.0,2158592.0,0.0,19.0,3160862720.0,385396736.0,17914351616.0,12158464000.0,7306286.0,2260016.0
13-04 02:46:19,32.930,16.508,49.438,0.0,0.0,1.124,0.0,2154496.0,0.0,19.0,3161780224.0,385409024.0,17937403904.0,12134481920.0,7411131.0,2252932.0
13-04 02:46:20,34.068,16.525,48.814,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,3163377664.0,385409024.0,17960218624.0,12110069760.0,7256176.0,2222205.0
13-04 02:46:21,33.447,16.638,48.891,0.085,0.0,0.939,0.0,2191360.0,0.0,20.0,3165208576.0,385413120.0,17982795776.0,12085657600.0,7594066.0,2356696.0
13-04 02:46:22,34.238,14.974,49.387,0.088,0.0,1.313,0.0,4100096.0,0.0,28.0,3165696000.0,385417216.0,18007621632.0,12060340224.0,7238523.0,2227861.0
13-04 02:46:23,34.652,16.423,48.065,0.0,0.0,0.860,0.0,2265088.0,0.0,25.0,3165683712.0,385417216.0,18031251456.0,12036722688.0,7463108.0,2339717.0
13-04 02:46:24,34.055,15.511,49.220,0.0,0.0,1.213,0.0,2158592.0,0.0,19.0,3170283520.0,385417216.0,18053795840.0,12009578496.0,7507907.0,2359535.0
13-04 02:46:25,35.065,14.719,49.264,0.0,0.0,0.952,0.0,2162688.0,0.0,19.0,3170353152.0,385417216.0,18076950528.0,11986354176.0,7443016.0,2300358.0
13-04 02:46:26,33.391,16.309,49.099,0.0,0.0,1.202,0.0,2277376.0,0.0,25.0,3170639872.0,385417216.0,18099965952.0,11963052032.0,7809470.0,2534853.0
13-04 02:46:27,32.838,15.633,50.568,0.175,0.0,0.786,0.0,2174976.0,0.0,21.0,3171217408.0,385417216.0,18123149312.0,11939291136.0,6619253.0,2083179.0
13-04 02:46:28,32.483,16.327,50.0,0.0,0.0,1.190,0.0,2150400.0,0.0,19.0,3171528704.0,385417216.0,18146775040.0,11915354112.0,6070130.0,1981009.0
13-04 02:46:29,31.743,16.219,50.997,0.0,0.0,1.041,0.0,2154496.0,0.0,19.0,3171491840.0,385417216.0,18170081280.0,11892084736.0,5989834.0,1935820.0
13-04 02:46:30,34.079,16.007,49.312,0.0,0.0,0.602,0.0,2162688.0,0.0,19.0,3164151808.0,385417216.0,18193866752.0,11875639296.0,6001421.0,1937038.0
13-04 02:46:31,31.818,16.259,51.049,0.087,0.0,0.787,0.0,2154496.0,0.0,20.0,3130179584.0,385417216.0,18217111552.0,11886366720.0,6123581.0,2009750.0
13-04 02:46:32,33.044,16.826,49.003,0.087,0.0,1.041,0.0,4222976.0,0.0,34.0,3117961216.0,385421312.0,18242420736.0,11873271808.0,6198638.0,2047065.0
13-04 02:46:33,36.264,15.385,47.506,0.0,0.0,0.845,0.0,2314240.0,0.0,20.0,3047587840.0,385421312.0,18264719360.0,11921346560.0,7436062.0,2364445.0
13-04 02:46:34,36.550,15.286,47.225,0.0,0.0,0.939,0.0,2158592.0,0.0,19.0,3010265088.0,385429504.0,18287050752.0,11936329728.0,7774107.0,2301723.0
13-04 02:46:35,36.316,14.422,48.393,0.087,0.0,0.782,0.0,2154496.0,0.0,19.0,3022786560.0,385441792.0,18309140480.0,11901706240.0,7908797.0,2302256.0
13-04 02:46:36,34.699,15.955,48.300,0.087,0.0,0.959,0.0,2162688.0,0.0,19.0,3040931840.0,385441792.0,18331467776.0,11861233664.0,7991540.0,2340440.0
13-04 02:46:37,36.661,14.372,48.021,0.172,0.0,0.775,0.0,2179072.0,0.0,21.0,3055992832.0,385445888.0,18354401280.0,11823235072.0,8018512.0,2393505.0
13-04 02:46:38,35.831,14.815,47.976,0.0,0.0,1.378,0.0,2170880.0,0.0,20.0,3066658816.0,385445888.0,18376941568.0,11790028800.0,7935805.0,2368287.0
13-04 02:46:39,35.820,14.918,48.395,0.0,0.0,0.867,0.0,2158592.0,0.0,20.0,3076624384.0,385445888.0,18399674368.0,11757330432.0,5630684.0,2338842.0
13-04 02:46:40,35.576,16.316,47.351,0.0,0.0,0.757,0.0,2281472.0,0.0,24.0,3085684736.0,385445888.0,18422202368.0,11725742080.0,8566688.0,2379482.0
13-04 02:46:41,34.258,15.785,44.493,4.250,0.0,1.214,0.0,247508992.0,0.0,411.0,3104854016.0,385445888.0,18443259904.0,11685515264.0,6304028.0,2213323.0
13-04 02:46:42,23.714,12.642,53.793,8.806,0.0,1.046,0.0,273678336.0,0.0,477.0,3127758848.0,385445888.0,18458988544.0,11646881792.0,4690998.0,2557262.0
13-04 02:46:43,29.800,11.990,52.737,4.344,0.0,1.129,0.0,144875520.0,0.0,267.0,3140313088.0,385449984.0,18476843008.0,11616468992.0,11634245.0,2295312.0
13-04 02:46:44,38.946,15.561,44.303,0.425,0.0,0.765,0.0,29859840.0,0.0,82.0,3147927552.0,385449984.0,18497323008.0,11588374528.0,7876227.0,2237569.0
13-04 02:46:45,36.650,15.221,47.109,0.085,0.0,0.935,0.0,2195456.0,0.0,20.0,3150274560.0,385449984.0,18519597056.0,11563753472.0,8030784.0,2399966.0
13-04 02:46:46,34.908,15.398,48.469,0.0,0.0,1.225,0.0,2158592.0,0.0,19.0,3152257024.0,385449984.0,18542137344.0,11539230720.0,7300889.0,2369896.0
13-04 02:46:47,35.714,15.232,48.365,0.0,0.0,0.688,0.0,2158592.0,0.0,19.0,3153207296.0,385454080.0,18564661248.0,11515752448.0,8595724.0,2475335.0
13-04 02:46:48,34.204,16.014,48.564,0.087,0.0,1.131,0.0,3260416.0,0.0,26.0,3156037632.0,385458176.0,18589560832.0,11488018432.0,7921223.0,2432437.0
13-04 02:46:49,35.361,15.552,48.045,0.087,0.0,0.956,0.0,3145728.0,0.0,31.0,3160555520.0,385462272.0,18612224000.0,11460833280.0,7876223.0,2372492.0
13-04 02:46:50,35.922,15.870,47.270,0.0,0.0,0.939,0.0,2154496.0,0.0,19.0,3165433856.0,385466368.0,18635198464.0,11432976384.0,7773930.0,2441915.0
13-04 02:46:51,36.269,14.594,48.187,0.0,0.0,0.950,0.0,2150400.0,0.0,20.0,3168604160.0,385474560.0,18657271808.0,11407724544.0,8339262.0,2463449.0
13-04 02:46:52,35.030,15.444,48.318,0.0,0.0,1.208,0.0,2158592.0,0.0,19.0,3169509376.0,385474560.0,18680209408.0,11383881728.0,7934402.0,2476933.0
13-04 02:46:53,35.055,15.749,47.841,0.254,0.0,1.101,0.0,2220032.0,0.0,24.0,3170504704.0,385478656.0,18702860288.0,11360231424.0,7981493.0,2380646.0
13-04 02:46:54,36.054,15.731,47.194,0.0,0.0,1.020,0.0,2281472.0,0.0,25.0,3174219776.0,385478656.0,18725683200.0,11333693440.0,8224961.0,2523720.0
13-04 02:46:55,36.073,15.138,47.751,0.087,0.0,0.952,0.0,2162688.0,0.0,19.0,3176456192.0,385478656.0,18748342272.0,11308797952.0,7848116.0,2586256.0
13-04 02:46:56,35.284,15.371,48.297,0.0,0.0,1.048,0.0,2158592.0,0.0,19.0,3176763392.0,385478656.0,18771030016.0,11285803008.0,8550516.0,2397942.0
13-04 02:46:57,34.786,14.996,48.997,0.0,0.0,1.221,0.0,2150400.0,0.0,19.0,3178688512.0,385478656.0,18794283008.0,11260624896.0,7577204.0,2421154.0
13-04 02:46:58,35.473,14.744,48.656,0.087,0.0,1.041,0.0,2166784.0,0.0,21.0,3179421696.0,385482752.0,18816749568.0,11237421056.0,8157456.0,2443497.0
13-04 02:46:59,34.0,15.826,49.130,0.0,0.0,1.043,0.0,2154496.0,0.0,19.0,3181649920.0,385482752.0,18839838720.0,11212103680.0,7515744.0,2371134.0
13-04 02:47:00,35.574,16.085,47.319,0.0,0.0,1.021,0.0,2154496.0,0.0,19.0,3187539968.0,385482752.0,18862477312.0,11183575040.0,8156280.0,2451609.0
13-04 02:47:01,34.370,16.235,48.359,0.0,0.0,1.036,0.0,2158592.0,0.0,19.0,3189293056.0,385482752.0,18884993024.0,11159306240.0,7882091.0,2407314.0
13-04 02:47:02,35.401,15.504,47.804,0.086,0.0,1.206,0.0,2158592.0,0.0,19.0,3190706176.0,385482752.0,18907738112.0,11135148032.0,8357726.0,2425079.0
13-04 02:47:03,34.336,15.133,49.735,0.088,0.0,0.708,0.0,2347008.0,0.0,22.0,3191844864.0,385482752.0,18931122176.0,11110625280.0,8382217.0,2445033.0
13-04 02:47:04,36.010,17.271,45.682,0.259,0.0,0.777,0.0,20832256.0,0.0,57.0,3193868288.0,385482752.0,18970349568.0,11069374464.0,7743552.0,2392997.0
13-04 02:47:05,36.646,16.249,45.549,0.519,0.0,1.037,0.0,40620032.0,0.0,96.0,3195826176.0,385486848.0,18974568448.0,11063193600.0,7970745.0,2385814.0
13-04 02:47:06,34.432,15.265,49.089,0.0,0.0,1.214,0.0,2162688.0,0.0,20.0,3197218816.0,385490944.0,18997043200.0,11039322112.0,7963749.0,2400506.0
13-04 02:47:07,34.115,15.972,49.132,0.0,0.0,0.781,0.0,2158592.0,0.0,19.0,3198291968.0,385490944.0,19019857920.0,11015434240.0,8049280.0,2430600.0
13-04 02:47:08,34.682,15.835,48.451,0.172,0.0,0.861,0.0,2187264.0,0.0,22.0,3200823296.0,385495040.0,19042721792.0,10990034944.0,8332219.0,2411658.0
13-04 02:47:09,35.506,15.780,47.942,0.0,0.0,0.772,0.0,2158592.0,0.0,19.0,3201785856.0,385503232.0,19065368576.0,10966417408.0,8356908.0,2385274.0
13-04 02:47:10,35.314,15.159,48.407,0.0,0.0,1.120,0.0,2154496.0,0.0,19.0,3201576960.0,385503232.0,19088736256.0,10943258624.0,8137118.0,2389171.0
13-04 02:47:11,34.188,16.325,48.462,0.085,0.0,0.940,0.0,2158592.0,0.0,19.0,3203022848.0,385507328.0,19111206912.0,10919337984.0,7210627.0,2308010.0
13-04 02:47:12,33.447,17.235,48.208,0.0,0.0,1.109,0.0,4186112.0,0.0,32.0,3203977216.0,385507328.0,19136176128.0,10893414400.0,6989761.0,2313095.0
13-04 02:47:13,33.333,15.432,47.178,2.998,0.0,1.058,0.0,195219456.0,0.0,309.0,3206619136.0,385507328.0,19157016576.0,10869932032.0,4889370.0,2294591.0
13-04 02:47:14,24.072,14.754,54.098,5.867,0.0,1.208,0.0,274726912.0,0.0,441.0,3206864896.0,385507328.0,19174936576.0,10851766272.0,5326448.0,2588644.0
13-04 02:47:15,23.368,12.629,57.388,5.928,0.0,0.687,0.0,190279680.0,0.0,356.0,3207229440.0,385511424.0,19192205312.0,10834128896.0,1850506.0,1889212.0
13-04 02:47:16,33.076,15.853,50.129,0.086,0.0,0.857,0.0,2183168.0,0.0,20.0,3210100736.0,385515520.0,19215917056.0,10807541760.0,5753993.0,1811942.0
13-04 02:47:17,36.897,16.983,45.086,0.086,0.0,0.948,0.0,4190208.0,0.0,32.0,3182202880.0,385515520.0,19240329216.0,10811027456.0,8005132.0,1950704.0
13-04 02:47:18,33.219,15.921,50.0,0.0,0.0,0.861,0.0,2166784.0,0.0,22.0,3116068864.0,385523712.0,19263836160.0,10853646336.0,8906548.0,2130845.0
13-04 02:47:19,33.391,16.263,49.221,0.087,0.0,1.038,0.0,2314240.0,0.0,27.0,3102711808.0,385527808.0,19287273472.0,10843561984.0,7975283.0,2176345.0
13-04 02:47:20,33.826,16.435,48.435,0.0,0.0,1.304,0.0,2166784.0,0.0,19.0,3081023488.0,385531904.0,19309142016.0,10843377664.0,9077138.0,2313432.0
13-04 02:47:21,36.104,15.411,47.446,0.0,0.0,1.039,0.0,2154496.0,0.0,19.0,3095302144.0,385531904.0,19332186112.0,10806054912.0,8251919.0,2377950.0
13-04 02:47:22,36.522,14.870,47.478,0.087,0.0,1.043,0.0,2162688.0,0.0,19.0,3108249600.0,385540096.0,19354423296.0,10770862080.0,10583870.0,2395387.0
13-04 02:47:23,36.715,15.047,47.120,0.0,0.0,1.118,0.0,2174976.0,0.0,20.0,3126693888.0,385540096.0,19377184768.0,10729656320.0,8620452.0,2332379.0
13-04 02:47:24,35.839,15.210,48.164,0.0,0.0,0.787,0.0,2187264.0,0.0,22.0,3124940800.0,385540096.0,19399856128.0,10708738048.0,8566642.0,2385286.0
13-04 02:47:25,35.320,15.026,48.618,0.173,0.0,0.864,0.0,2215936.0,0.0,23.0,3136786432.0,385540096.0,19421614080.0,10675134464.0,8485615.0,2409477.0
13-04 02:47:26,34.291,15.579,49.173,0.0,0.0,0.957,0.0,2158592.0,0.0,20.0,3162853376.0,385540096.0,19444338688.0,10626342912.0,8782081.0,2430980.0
13-04 02:47:27,35.622,15.622,47.811,0.0,0.0,0.944,0.0,2162688.0,0.0,19.0,3176239104.0,385544192.0,19467235328.0,10590056448.0,8404396.0,2394514.0
13-04 02:47:28,35.739,15.217,47.826,0.0,0.0,1.217,0.0,2150400.0,0.0,19.0,3179360256.0,385544192.0,19489746944.0,10564423680.0,8466825.0,2369624.0
13-04 02:47:29,36.364,14.372,48.225,0.087,0.0,0.952,0.0,2150400.0,0.0,19.0,3183378432.0,385548288.0,19511676928.0,10538471424.0,8537533.0,2382369.0
13-04 02:47:30,35.199,16.200,47.243,0.085,0.0,1.272,0.0,2174976.0,0.0,21.0,3184492544.0,385548288.0,19534643200.0,10514391040.0,8475418.0,2372585.0
13-04 02:47:31,35.559,15.438,48.309,0.0,0.0,0.694,0.0,2150400.0,0.0,19.0,3188015104.0,385548288.0,19557437440.0,10488074240.0,8568602.0,2377913.0
13-04 02:47:32,34.542,15.803,48.618,0.0,0.0,1.036,0.0,2158592.0,0.0,19.0,3188338688.0,385556480.0,19580583936.0,10464595968.0,8515376.0,2405379.0
13-04 02:47:33,36.488,14.919,47.570,0.085,0.0,0.938,0.0,2297856.0,0.0,20.0,3190726656.0,385556480.0,19602894848.0,10439897088.0,8278260.0,2381244.0
13-04 02:47:34,34.786,15.726,48.462,0.0,0.0,1.026,0.0,2154496.0,0.0,19.0,3191353344.0,385556480.0,19625299968.0,10416865280.0,8484209.0,2409422.0
13-04 02:47:35,35.666,15.785,47.696,0.085,0.0,0.768,0.0,2220032.0,0.0,25.0,3193061376.0,385568768.0,19647705088.0,10392739840.0,8639172.0,2432745.0
13-04 02:47:36,34.318,15.812,48.914,0.0,0.0,0.956,0.0,2154496.0,0.0,19.0,3194523648.0,385572864.0,19670396928.0,10368581632.0,8692960.0,2405251.0
13-04 02:47:37,34.271,15.942,48.338,0.085,0.0,1.364,0.0,2170880.0,0.0,19.0,3195674624.0,385585152.0,19693285376.0,10344529920.0,9143064.0,2394626.0
13-04 02:47:38,35.410,15.870,47.952,0.0,0.0,0.768,0.0,2154496.0,0.0,19.0,3199926272.0,385589248.0,19715850240.0,10317709312.0,6579258.0,2258177.0
13-04 02:47:39,34.370,15.371,49.223,0.0,0.0,1.036,0.0,2158592.0,0.0,19.0,3201540096.0,385593344.0,19737821184.0,10294120448.0,7834455.0,2375986.0
13-04 02:47:40,35.190,16.456,47.257,0.084,0.0,1.013,0.0,2170880.0,0.0,21.0,3202445312.0,385605632.0,19761012736.0,10270011392.0,8679896.0,2443803.0
13-04 02:47:41,34.828,15.862,48.190,0.0,0.0,1.121,0.0,2154496.0,0.0,19.0,3204784128.0,385609728.0,19783241728.0,10245439488.0,8666293.0,2439002.0
13-04 02:47:42,35.836,16.126,46.843,0.085,0.0,1.109,0.0,2162688.0,0.0,20.0,3208818688.0,385609728.0,19805949952.0,10218696704.0,7728619.0,2310510.0
13-04 02:47:43,35.515,15.271,48.255,0.0,0.0,0.960,0.0,2150400.0,0.0,19.0,3209490432.0,385609728.0,19829153792.0,10194821120.0,8514050.0,2437426.0
13-04 02:47:44,34.701,15.385,48.974,0.0,0.0,0.940,0.0,2158592.0,0.0,19.0,3210039296.0,385609728.0,19851255808.0,10172170240.0,8893082.0,2473912.0
13-04 02:47:45,34.407,16.610,46.271,1.949,0.0,0.763,4096.0,150831104.0,1.0,283.0,3211583488.0,385617920.0,19874697216.0,10147176448.0,6355156.0,2409815.0
13-04 02:47:46,29.355,15.331,42.596,11.237,0.0,1.481,0.0,272629760.0,0.0,445.0,3217416192.0,385617920.0,19892948992.0,10123091968.0,5120315.0,2760871.0
13-04 02:47:47,24.370,12.773,49.832,12.185,0.0,0.840,0.0,237305856.0,0.0,407.0,3219427328.0,385626112.0,19908771840.0,10105249792.0,4487704.0,2350025.0
13-04 02:47:48,35.137,16.151,47.595,0.0,0.0,1.117,0.0,2162688.0,0.0,19.0,3220697088.0,385634304.0,19931557888.0,10081185792.0,9207778.0,2387712.0
13-04 02:47:49,33.710,15.899,49.175,0.087,0.0,1.129,0.0,2158592.0,0.0,19.0,3224014848.0,385638400.0,19953860608.0,10055561216.0,8436516.0,2377804.0
13-04 02:47:50,35.886,14.630,48.365,0.086,0.0,1.033,0.0,2179072.0,0.0,21.0,3226300416.0,385638400.0,19976445952.0,10030690304.0,10667418.0,2318682.0
13-04 02:47:51,34.915,15.847,47.966,0.0,0.0,1.271,0.0,2166784.0,0.0,19.0,3228987392.0,385638400.0,19998498816.0,10005950464.0,10548620.0,2444881.0
13-04 02:47:52,34.794,15.636,48.368,0.0,0.0,1.203,0.0,2158592.0,0.0,19.0,3232002048.0,385638400.0,20020740096.0,9980694528.0,10513214.0,2406791.0
13-04 02:47:53,35.209,15.772,47.741,0.085,0.0,1.194,0.0,2174976.0,0.0,22.0,3234627584.0,385642496.0,20043489280.0,9955315712.0,8878810.0,2420466.0
13-04 02:47:54,35.473,14.918,48.569,0.087,0.0,0.954,0.0,2154496.0,0.0,19.0,3236134912.0,385642496.0,20066631680.0,9930665984.0,10213817.0,2475389.0
13-04 02:47:55,35.794,15.451,47.639,0.086,0.0,1.030,0.0,2187264.0,0.0,21.0,3238813696.0,385650688.0,20088549376.0,9906061312.0,8098197.0,2325498.0
13-04 02:47:56,34.824,16.337,47.635,0.0,0.0,1.204,0.0,2158592.0,0.0,19.0,3240787968.0,385654784.0,20111237120.0,9881395200.0,8817022.0,2435352.0
13-04 02:47:57,35.214,16.410,47.350,0.0,0.0,1.026,0.0,2183168.0,0.0,20.0,3241238528.0,385654784.0,20133883904.0,9858297856.0,10494929.0,2494880.0
13-04 02:47:58,35.462,15.272,48.404,0.0,0.0,0.863,0.0,2174976.0,0.0,21.0,3242504192.0,385654784.0,20156370944.0,9834545152.0,8615321.0,2438853.0
13-04 02:47:59,36.101,14.860,47.990,0.0,0.0,1.049,0.0,2158592.0,0.0,19.0,3242070016.0,385654784.0,20179173376.0,9812176896.0,8321969.0,2394069.0
13-04 02:48:00,32.289,16.797,49.782,0.261,0.0,0.870,0.0,2228224.0,0.0,25.0,3241156608.0,385658880.0,20202348544.0,9789911040.0,9309738.0,2397375.0
13-04 02:48:01,32.350,17.173,49.436,0.0,0.0,1.041,0.0,2183168.0,0.0,22.0,3241943040.0,385658880.0,20226801664.0,9764671488.0,6471274.0,2156352.0
13-04 02:48:02,31.973,16.922,49.745,0.085,0.0,1.276,0.0,4161536.0,0.0,30.0,3243384832.0,385662976.0,20250689536.0,9739337728.0,6288450.0,2128814.0
13-04 02:48:03,33.874,15.529,50.0,0.0,0.0,0.597,0.0,2441216.0,0.0,27.0,3243278336.0,385662976.0,20275015680.0,9715118080.0,6583487.0,2252695.0
13-04 02:48:04,32.679,16.468,49.744,0.085,0.0,1.024,0.0,2162688.0,0.0,19.0,3243696128.0,385662976.0,20297932800.0,9691783168.0,6079456.0,2003422.0
13-04 02:48:05,32.482,15.141,51.673,0.0,0.0,0.704,0.0,2166784.0,0.0,19.0,3244224512.0,385662976.0,20321632256.0,9667555328.0,6085456.0,2033861.0
13-04 02:48:06,32.658,14.877,51.496,0.088,0.0,0.880,0.0,2183168.0,0.0,21.0,3246628864.0,385667072.0,20344029184.0,9642749952.0,6164470.0,2074185.0
13-04 02:48:07,36.364,15.266,47.513,0.0,0.0,0.858,0.0,2154496.0,0.0,19.0,3201662976.0,385667072.0,20366966784.0,9664778240.0,8099420.0,2362946.0
13-04 02:48:08,37.294,15.265,46.401,0.0,0.0,1.041,0.0,2158592.0,0.0,19.0,3117285376.0,385667072.0,20389515264.0,9726607360.0,8792276.0,2402247.0
13-04 02:48:09,37.981,14.457,46.364,0.086,0.0,1.112,0.0,4087808.0,0.0,26.0,3120324608.0,385667072.0,20413206528.0,9699876864.0,8884033.0,2067016.0
13-04 02:48:10,36.792,11.508,51.526,0.087,0.0,0.087,0.0,4567040.0,0.0,53.0,3136069632.0,385679360.0,20439187456.0,9658138624.0,2989931.0,760140.0
13-04 02:48:11,37.435,10.585,51.549,0.258,0.0,0.172,0.0,11321344.0,0.0,85.0,3159519232.0,385691648.0,20465881088.0,9607983104.0,5503034.0,841570.0
13-04 02:48:12,39.535,12.059,47.373,1.034,0.0,0.0,0.0,66826240.0,0.0,175.0,3166064640.0,385720320.0,20487868416.0,9579421696.0,2365574.0,714626.0
13-04 02:48:13,36.121,11.638,52.069,0.172,0.0,0.0,0.0,6447104.0,0.0,60.0,3179491328.0,385736704.0,20514009088.0,9539837952.0,1740711.0,696555.0
13-04 02:48:14,36.672,11.585,51.481,0.087,0.0,0.174,0.0,8761344.0,0.0,66.0,3199959040.0,385736704.0,20542554112.0,9490825216.0,4040370.0,833393.0
13-04 02:48:15,37.383,12.829,49.023,0.595,0.0,0.170,0.0,32026624.0,0.0,98.0,3215343616.0,385744896.0,20562989056.0,9454997504.0,3554586.0,764349.0
13-04 02:48:16,36.317,12.392,50.775,0.172,0.0,0.344,0.0,6463488.0,0.0,57.0,3219361792.0,385765376.0,20586754048.0,9427193856.0,3543428.0,828413.0
13-04 02:48:17,26.298,8.511,59.660,5.362,0.0,0.170,0.0,109056000.0,0.0,204.0,3219062784.0,385781760.0,20606373888.0,9407856640.0,3661867.0,779404.0
13-04 02:48:18,4.603,0.669,78.577,15.983,0.0,0.167,0.0,276824064.0,0.0,466.0,3220828160.0,385781760.0,20606386176.0,9406078976.0,3588684.0,626565.0
13-04 02:48:19,9.045,2.513,77.722,10.637,0.0,0.084,0.0,235606016.0,0.0,366.0,3223199744.0,385785856.0,20609454080.0,9400635392.0,3439145.0,683772.0
13-04 02:48:20,36.310,12.300,51.137,0.168,0.0,0.084,0.0,6488064.0,0.0,61.0,3228532736.0,385789952.0,20635639808.0,9369112576.0,3423080.0,813627.0
13-04 02:48:21,36.177,11.860,51.536,0.256,0.0,0.171,0.0,6455296.0,0.0,60.0,3229184000.0,385810432.0,20661809152.0,9342271488.0,3041357.0,778446.0
13-04 02:48:22,36.532,12.290,50.842,0.084,0.0,0.253,0.0,6451200.0,0.0,57.0,3232055296.0,385822720.0,20686909440.0,9314287616.0,4321015.0,872771.0
13-04 02:48:23,35.714,11.618,52.410,0.086,0.0,0.172,0.0,6443008.0,0.0,57.0,3235209216.0,385822720.0,20713185280.0,9284857856.0,3789110.0,813909.0
13-04 02:48:24,36.457,11.608,51.677,0.172,0.0,0.086,0.0,6455296.0,0.0,57.0,3238068224.0,385822720.0,20738863104.0,9256321024.0,4136378.0,839730.0
13-04 02:48:25,34.394,12.640,52.623,0.172,0.0,0.172,0.0,6443008.0,0.0,57.0,3239784448.0,385830912.0,20764889088.0,9228570624.0,3703997.0,816001.0
13-04 02:48:26,36.073,11.246,52.336,0.087,0.0,0.260,0.0,6467584.0,0.0,60.0,3241996288.0,385839104.0,20791586816.0,9199652864.0,3744344.0,808078.0
13-04 02:48:27,36.147,11.935,51.748,0.171,0.0,0.0,0.0,6443008.0,0.0,57.0,3242725376.0,385843200.0,20817346560.0,9173159936.0,3601658.0,804211.0
13-04 02:48:28,36.017,11.169,52.468,0.087,0.0,0.260,0.0,6463488.0,0.0,60.0,3244822528.0,385859584.0,20843266048.0,9145126912.0,3255229.0,776261.0
13-04 02:48:29,35.550,12.276,51.918,0.085,0.0,0.171,0.0,6467584.0,0.0,58.0,3245158400.0,385863680.0,20869480448.0,9118572544.0,3696407.0,803668.0
13-04 02:48:30,37.575,10.760,51.494,0.171,0.0,0.0,0.0,6463488.0,0.0,57.0,3247153152.0,385871872.0,20896399360.0,9089650688.0,3401953.0,791586.0
13-04 02:48:31,36.094,10.811,52.746,0.174,0.0,0.174,0.0,6459392.0,0.0,59.0,3248865280.0,385880064.0,20921819136.0,9062510592.0,3471629.0,787534.0
13-04 02:48:32,34.659,11.927,53.155,0.086,0.0,0.173,0.0,6516736.0,0.0,63.0,3251060736.0,385888256.0,20948172800.0,9033953280.0,3591879.0,806873.0
13-04 02:48:33,33.944,11.693,54.014,0.087,0.0,0.262,0.0,6475776.0,0.0,58.0,3254317056.0,385904640.0,20973899776.0,9004953600.0,3356765.0,785052.0
13-04 02:48:34,35.395,12.199,52.148,0.172,0.0,0.086,0.0,6471680.0,0.0,59.0,3256197120.0,385912832.0,20999852032.0,8977113088.0,3657214.0,800928.0
13-04 02:48:35,34.033,12.511,53.018,0.087,0.0,0.350,0.0,5537792.0,0.0,56.0,3260604416.0,385912832.0,21025525760.0,8947032064.0,3311370.0,754501.0
13-04 02:48:36,34.516,11.851,53.114,0.260,0.0,0.260,0.0,6500352.0,0.0,60.0,3264335872.0,385929216.0,21050744832.0,8918065152.0,3292028.0,771984.0
13-04 02:48:37,35.690,13.118,50.852,0.256,0.0,0.085,0.0,22974464.0,0.0,93.0,3265232896.0,385933312.0,21091164160.0,8876744704.0,1044519.0,642874.0
13-04 02:48:38,37.338,13.310,48.401,0.691,0.0,0.259,0.0,54284288.0,0.0,150.0,3269734400.0,385949696.0,21102395392.0,8860995584.0,3801252.0,838670.0
13-04 02:48:39,36.667,11.538,51.282,0.256,0.0,0.256,0.0,6479872.0,0.0,58.0,3274346496.0,385970176.0,21128331264.0,8830427136.0,3839802.0,767315.0
13-04 02:48:40,35.043,11.709,53.162,0.085,0.0,0.0,0.0,6475776.0,0.0,57.0,3274432512.0,385978368.0,21155282944.0,8803381248.0,2780191.0,583627.0
13-04 02:48:41,33.742,10.692,55.127,0.263,0.0,0.175,0.0,6496256.0,0.0,60.0,3276865536.0,385986560.0,21180870656.0,8775352320.0,2781510.0,552686.0
13-04 02:48:42,34.726,10.531,54.482,0.087,0.0,0.174,0.0,6467584.0,0.0,57.0,3278573568.0,385986560.0,21207134208.0,8747380736.0,3170725.0,601823.0
13-04 02:48:43,34.760,11.729,53.425,0.086,0.0,0.0,0.0,6467584.0,0.0,57.0,3282137088.0,385986560.0,21233442816.0,8717508608.0,2290618.0,528874.0
13-04 02:48:44,34.046,12.660,53.037,0.086,0.0,0.171,0.0,6516736.0,0.0,64.0,3284512768.0,385986560.0,21259255808.0,8689319936.0,3247078.0,572770.0
13-04 02:48:45,35.073,14.799,49.273,0.171,0.0,0.684,0.0,4313088.0,0.0,38.0,3285798912.0,385986560.0,21284352000.0,8662937600.0,4826996.0,2023696.0
13-04 02:48:46,34.291,15.927,48.564,0.0,0.0,1.218,0.0,2174976.0,0.0,21.0,3289120768.0,385986560.0,21306970112.0,8636997632.0,8959207.0,2449297.0
13-04 02:48:47,33.392,15.378,50.176,0.0,0.0,1.054,0.0,2162688.0,0.0,19.0,3287990272.0,385986560.0,21329321984.0,8615776256.0,8712469.0,2425183.0
13-04 02:48:48,33.073,15.104,51.128,0.0,0.0,0.694,0.0,2154496.0,0.0,19.0,3288772608.0,385990656.0,21353226240.0,8591085568.0,6508718.0,2242415.0
13-04 02:48:49,30.938,17.003,50.833,0.0,0.0,1.227,0.0,2174976.0,0.0,21.0,3289415680.0,385990656.0,21376147456.0,8567521280.0,6318246.0,2230841.0
13-04 02:48:50,32.556,15.630,50.950,0.086,0.0,0.777,0.0,2195456.0,0.0,19.0,3289198592.0,385990656.0,21399347200.0,8544538624.0,6228335.0,2174053.0
13-04 02:48:51,33.682,15.009,50.436,0.0,0.0,0.873,0.0,2162688.0,0.0,19.0,3292200960.0,385990656.0,21423185920.0,8517697536.0,6292343.0,2214408.0
13-04 02:48:52,31.897,16.207,50.690,0.086,0.0,1.121,0.0,2179072.0,0.0,21.0,3293011968.0,385994752.0,21446545408.0,8493522944.0,4321244.0,2237309.0
13-04 02:48:53,32.343,16.171,50.787,0.0,0.0,0.699,0.0,4079616.0,0.0,26.0,3293548544.0,385994752.0,21472120832.0,8467410944.0,2111864.0,2131037.0
13-04 02:48:54,34.331,14.349,48.239,2.201,0.0,0.880,0.0,132059136.0,0.0,169.0,3294396416.0,385994752.0,21493846016.0,8444837888.0,4331192.0,2460123.0
13-04 02:48:55,34.426,18.292,38.827,7.248,0.0,1.208,0.0,272629760.0,0.0,293.0,3208613888.0,385994752.0,21513355264.0,8511111168.0,8345438.0,3027467.0
13-04 02:48:56,25.021,12.041,52.861,9.223,0.0,0.854,0.0,273555456.0,0.0,401.0,3219251200.0,385994752.0,21527433216.0,8486395904.0,5455187.0,2457229.0
13-04 02:48:57,33.703,15.529,48.464,1.195,0.0,1.109,0.0,74215424.0,0.0,148.0,3231862784.0,385994752.0,21548216320.0,8453001216.0,16386521.0,2430902.0
13-04 02:48:58,35.506,15.609,48.027,0.086,0.0,0.772,0.0,2174976.0,0.0,21.0,3236069376.0,385998848.0,21570592768.0,8426414080.0,5635848.0,2600652.0
13-04 02:48:59,35.751,15.976,47.496,0.0,0.0,0.777,0.0,2166784.0,0.0,19.0,3254964224.0,386002944.0,21593104384.0,8385003520.0,11430113.0,2518715.0
13-04 02:49:00,36.520,14.040,48.062,0.086,0.0,1.292,0.0,2158592.0,0.0,20.0,3267612672.0,386011136.0,21614862336.0,8350588928.0,11742813.0,2664980.0
13-04 02:49:01,35.371,15.284,48.297,0.0,0.0,1.048,0.0,2183168.0,0.0,22.0,3258900480.0,386011136.0,21637152768.0,8337010688.0,9350546.0,2583284.0
13-04 02:49:02,35.793,16.539,46.735,0.0,0.0,0.933,0.0,2158592.0,0.0,19.0,3259858944.0,386011136.0,21659353088.0,8313851904.0,11477359.0,2487195.0
13-04 02:49:03,35.212,15.785,47.702,0.087,0.0,1.214,0.0,2195456.0,0.0,25.0,3260547072.0,386011136.0,21681942528.0,8290574336.0,13994756.0,2802604.0
13-04 02:49:04,35.658,15.780,47.079,0.174,0.0,1.308,0.0,8888320.0,0.0,37.0,3262230528.0,386011136.0,21708431360.0,8262402048.0,11492875.0,2696590.0
13-04 02:49:05,38.120,15.556,44.957,0.256,0.0,1.111,0.0,27766784.0,0.0,73.0,3266478080.0,386011136.0,21724930048.0,8241655808.0,10442363.0,2717574.0
13-04 02:49:06,35.503,16.568,46.577,0.085,0.0,1.268,0.0,1953792.0,0.0,19.0,3267846144.0,386011136.0,21747216384.0,8218001408.0,11581935.0,2732476.0
13-04 02:49:07,34.851,15.937,47.811,0.0,0.0,1.401,0.0,2035712.0,0.0,13.0,3269017600.0,386011136.0,21769957376.0,8194088960.0,9332981.0,2513308.0
13-04 02:49:08,37.320,15.098,46.735,0.085,0.0,0.763,0.0,2330624.0,0.0,23.0,3268886528.0,386011136.0,21792882688.0,8171294720.0,8657526.0,2495017.0
13-04 02:49:09,34.069,15.181,49.868,0.0,0.0,0.883,0.0,2162688.0,0.0,19.0,3270815744.0,386011136.0,21815463936.0,8146784256.0,10319053.0,2701022.0
13-04 02:49:10,35.567,14.863,48.625,0.0,0.0,0.945,0.0,122880.0,0.0,6.0,3272323072.0,386011136.0,21835419648.0,8125321216.0,11533694.0,2735977.0
13-04 02:49:11,35.862,15.690,47.328,0.086,0.0,1.034,0.0,2154496.0,0.0,19.0,3275968512.0,386011136.0,21857705984.0,8099389440.0,9997790.0,2672190.0
13-04 02:49:12,35.574,15.830,47.234,0.0,0.0,1.362,0.0,2162688.0,0.0,19.0,3276926976.0,386011136.0,21881081856.0,8075055104.0,10433738.0,2784232.0
13-04 02:49:13,35.248,16.014,47.781,0.087,0.0,0.870,0.0,2195456.0,0.0,23.0,3278467072.0,386015232.0,21903147008.0,8051445760.0,9368913.0,2721592.0
13-04 02:49:14,35.565,15.913,47.391,0.0,0.0,1.130,0.0,2158592.0,0.0,19.0,3279364096.0,386019328.0,21925818368.0,8027873280.0,10455114.0,2814475.0
13-04 02:49:15,36.824,15.193,46.781,0.086,0.0,1.116,0.0,2166784.0,0.0,19.0,3281981440.0,386019328.0,21948915712.0,8002158592.0,11065172.0,2589239.0
13-04 02:49:16,36.302,15.437,47.243,0.0,0.0,1.018,0.0,2146304.0,0.0,20.0,3282202624.0,386019328.0,21971681280.0,7979171840.0,9179096.0,2546080.0
13-04 02:49:17,36.481,15.279,47.210,0.0,0.0,1.030,0.0,2039808.0,0.0,13.0,3285766144.0,386019328.0,21993721856.0,7953567744.0,9454157.0,2598480.0
13-04 02:49:18,36.847,15.253,47.129,0.0,0.0,0.771,0.0,2166784.0,0.0,21.0,3286781952.0,386019328.0,22015938560.0,7930335232.0,10890945.0,2654754.0
13-04 02:49:19,35.843,15.056,48.161,0.0,0.0,0.941,0.0,131072.0,0.0,6.0,3287453696.0,386019328.0,22036123648.0,7909478400.0,11280994.0,2767253.0
13-04 02:49:20,35.330,14.802,48.811,0.088,0.0,0.969,0.0,2183168.0,0.0,22.0,3290488832.0,386031616.0,22059294720.0,7883259904.0,8749534.0,2576381.0
13-04 02:49:21,34.916,15.919,47.845,0.0,0.0,1.319,0.0,2899968.0,0.0,33.0,3293818880.0,386031616.0,22082473984.0,7856750592.0,10211010.0,2794516.0
13-04 02:49:22,35.727,15.311,48.097,0.0,0.0,0.865,0.0,2121728.0,0.0,19.0,3297148928.0,386031616.0,22104936448.0,7830958080.0,9605006.0,2530584.0
13-04 02:49:23,35.495,16.297,47.099,0.085,0.0,1.024,0.0,2170880.0,0.0,21.0,3298902016.0,386039808.0,22127755264.0,7806377984.0,12388580.0,2713790.0
13-04 02:49:24,35.739,16.065,47.079,0.0,0.0,1.117,0.0,2056192.0,0.0,14.0,3299491840.0,386039808.0,22150189056.0,7783354368.0,8099941.0,2707037.0
13-04 02:49:25,34.896,15.104,48.872,0.0,0.0,1.128,0.0,221184.0,0.0,12.0,3298893824.0,386043904.0,22170431488.0,7763705856.0,6377489.0,2669819.0
13-04 02:49:26,34.589,16.695,47.860,0.086,0.0,0.771,0.0,2162688.0,0.0,19.0,3299364864.0,386043904.0,22193201152.0,7740465152.0,5884584.0,2636005.0
13-04 02:49:27,32.715,18.634,40.809,6.071,0.0,1.771,0.0,266792960.0,0.0,392.0,3300040704.0,386043904.0,22214017024.0,7718973440.0,7886544.0,2907391.0
13-04 02:49:28,26.058,12.267,52.707,8.037,0.0,0.931,0.0,271597568.0,0.0,419.0,3304046592.0,386043904.0,22229221376.0,7699763200.0,7027362.0,2523294.0
13-04 02:49:29,35.249,13.894,47.599,2.316,0.0,0.943,0.0,114946048.0,0.0,219.0,3303608320.0,386043904.0,22250098688.0,7679324160.0,14945543.0,2645011.0
13-04 02:49:30,36.128,14.607,48.228,0.0,0.0,1.037,0.0,2154496.0,0.0,19.0,3307634688.0,386043904.0,22272520192.0,7652876288.0,7662026.0,2479613.0
13-04 02:49:31,36.246,15.657,46.972,0.087,0.0,1.038,0.0,4190208.0,0.0,32.0,3312222208.0,386043904.0,22296743936.0,7624065024.0,11813214.0,2504622.0
13-04 02:49:32,34.842,16.225,47.737,0.0,0.0,1.196,0.0,2158592.0,0.0,19.0,3312250880.0,386052096.0,22320275456.0,7600496640.0,9770609.0,2478261.0
13-04 02:49:33,36.145,14.458,48.107,0.0,0.0,1.291,0.0,2060288.0,0.0,15.0,3314655232.0,386056192.0,22341849088.0,7576514560.0,13727009.0,2721310.0
13-04 02:49:34,35.653,14.261,48.711,0.086,0.0,1.289,0.0,253952.0,0.0,13.0,3316072448.0,386056192.0,22363258880.0,7553687552.0,10793993.0,2474605.0
13-04 02:49:35,31.620,16.638,50.697,0.0,0.0,1.045,0.0,2162688.0,0.0,19.0,3316781056.0,386056192.0,22386331648.0,7529906176.0,7563992.0,2225110.0
13-04 02:49:36,33.680,15.325,50.043,0.0,0.0,0.952,0.0,2150400.0,0.0,19.0,3317649408.0,386060288.0,22410076160.0,7505289216.0,9077000.0,2244179.0
13-04 02:49:37,31.948,16.450,50.303,0.0,0.0,1.299,0.0,2158592.0,0.0,19.0,3320283136.0,386060288.0,22433394688.0,7479336960.0,6328255.0,2191736.0
13-04 02:49:38,36.356,16.062,46.028,0.432,0.0,1.123,0.0,36167680.0,0.0,91.0,3322376192.0,386072576.0,22487527424.0,7423098880.0,8319155.0,2265984.0
13-04 02:49:39,35.825,16.237,46.564,0.515,0.0,0.859,0.0,35864576.0,0.0,85.0,3321470976.0,386076672.0,22478860288.0,7432667136.0,6336690.0,2242686.0
13-04 02:49:40,33.884,15.639,49.348,0.0,0.0,1.129,0.0,2179072.0,0.0,19.0,3322040320.0,386076672.0,22501908480.0,7409049600.0,7315088.0,2457588.0
13-04 02:49:41,37.657,15.816,45.356,0.0,0.0,1.172,0.0,2154496.0,0.0,19.0,3324813312.0,386076672.0,22524657664.0,7383527424.0,10291960.0,2688165.0
13-04 02:49:42,36.797,16.623,45.628,0.0,0.0,0.952,0.0,2170880.0,0.0,19.0,3242631168.0,386076672.0,22546903040.0,7443464192.0,11784610.0,2711481.0
13-04 02:49:43,34.794,15.636,48.368,0.172,0.0,1.031,0.0,2207744.0,0.0,22.0,3247181824.0,386080768.0,22569877504.0,7415934976.0,6514579.0,2469240.0
13-04 02:49:44,35.983,15.284,47.686,0.087,0.0,0.961,0.0,2150400.0,0.0,19.0,3254423552.0,386080768.0,22592565248.0,7386005504.0,9319496.0,2637782.0
13-04 02:49:45,37.457,15.273,46.416,0.0,0.0,0.853,0.0,2158592.0,0.0,19.0,3269091328.0,386080768.0,22614851584.0,7349051392.0,8378095.0,2508592.0
13-04 02:49:46,35.529,15.511,47.834,0.087,0.0,1.040,0.0,2052096.0,0.0,13.0,3272065024.0,386084864.0,22637346816.0,7323578368.0,7632003.0,2494556.0
13-04 02:49:47,38.579,14.805,45.854,0.0,0.0,0.761,0.0,2162688.0,0.0,19.0,3264143360.0,386093056.0,22659579904.0,7309258752.0,10467012.0,2672527.0
13-04 02:49:48,34.987,16.168,47.562,0.171,0.0,1.112,0.0,2076672.0,0.0,15.0,3287302144.0,386093056.0,22681272320.0,7264407552.0,10919164.0,2776072.0
13-04 02:49:49,38.163,14.490,46.251,0.0,0.0,1.095,0.0,229376.0,0.0,12.0,3292590080.0,386093056.0,22702428160.0,7237963776.0,8591507.0,2712885.0
13-04 02:49:50,36.498,16.289,45.906,0.0,0.0,1.307,0.0,2166784.0,0.0,19.0,3298594816.0,386093056.0,22724567040.0,7209820160.0,13631915.0,2917175.0
13-04 02:49:51,34.703,15.822,48.601,0.0,0.0,0.874,0.0,2166784.0,0.0,19.0,3299536896.0,386093056.0,22747947008.0,7185498112.0,8938796.0,2737430.0
13-04 02:49:52,34.348,16.348,47.739,0.0,0.0,1.565,0.0,2158592.0,0.0,19.0,3300204544.0,386093056.0,22770077696.0,7162699776.0,10042304.0,2765142.0
13-04 02:49:53,35.889,15.941,46.690,0.087,0.0,1.394,0.0,2056192.0,0.0,15.0,3304230912.0,386093056.0,22792302592.0,7136448512.0,11236783.0,2763943.0
13-04 02:49:54,35.795,15.117,47.871,0.087,0.0,1.129,0.0,2162688.0,0.0,19.0,3305562112.0,386093056.0,22814887936.0,7112531968.0,8613516.0,2613839.0
13-04 02:49:55,36.168,15.292,47.595,0.0,0.0,0.945,0.0,2158592.0,0.0,19.0,3308314624.0,386093056.0,22837264384.0,7087403008.0,10596631.0,2807763.0
13-04 02:49:56,35.851,15.972,47.309,0.0,0.0,0.868,0.0,126976.0,0.0,6.0,3312783360.0,386093056.0,22857588736.0,7062609920.0,9386826.0,2817022.0
13-04 02:49:57,36.371,15.673,46.763,0.0,0.0,1.193,0.0,2166784.0,0.0,19.0,3313393664.0,386093056.0,22880309248.0,7039279104.0,10185620.0,2929130.0
13-04 02:49:58,36.059,15.663,47.332,0.086,0.0,0.861,0.0,2179072.0,0.0,21.0,3313553408.0,386093056.0,22902583296.0,7016845312.0,6049531.0,2870329.0
13-04 02:49:59,36.099,17.451,39.607,5.389,0.0,1.454,0.0,220815360.0,0.0,357.0,3313856512.0,386093056.0,22922276864.0,6996848640.0,11448420.0,2940402.0
13-04 02:50:00,28.299,15.278,46.007,9.115,0.0,1.302,0.0,270532608.0,0.0,443.0,3316617216.0,386093056.0,22940123136.0,6976241664.0,9501263.0,3345063.0
13-04 02:50:01,33.560,14.613,46.984,3.738,0.0,1.105,0.0,170291200.0,0.0,301.0,3322634240.0,386097152.0,22958686208.0,6951657472.0,14607238.0,2891461.0
13-04 02:50:02,35.884,16.412,46.769,0.0,0.0,0.935,0.0,2187264.0,0.0,22.0,3333120000.0,386097152.0,22981120000.0,6918737920.0,7696676.0,2614773.0
13-04 02:50:03,35.417,15.538,47.917,0.087,0.0,1.042,0.0,2174976.0,0.0,21.0,3336433664.0,386105344.0,23004020736.0,6892515328.0,7384710.0,2663291.0
13-04 02:50:04,35.299,15.438,48.135,0.0,0.0,1.127,0.0,2162688.0,0.0,21.0,3338006528.0,386109440.0,23026540544.0,6868418560.0,9035709.0,2402974.0
13-04 02:50:05,35.659,15.245,47.976,0.0,0.0,1.120,0.0,2162688.0,0.0,19.0,3339694080.0,386113536.0,23048376320.0,6844891136.0,12567565.0,2807478.0
13-04 02:50:06,35.580,15.700,47.355,0.085,0.0,1.280,0.0,2191360.0,0.0,20.0,3341406208.0,386113536.0,23071752192.0,6819803136.0,12675100.0,2756611.0
13-04 02:50:07,35.948,15.517,47.241,0.0,0.0,1.293,0.0,2166784.0,0.0,19.0,3341914112.0,386113536.0,23093514240.0,6797533184.0,11570787.0,2786444.0
13-04 02:50:08,35.590,15.451,47.656,0.087,0.0,1.215,0.0,2179072.0,0.0,21.0,3343622144.0,386113536.0,23116423168.0,6772916224.0,11833789.0,2606419.0
13-04 02:50:09,35.465,15.942,47.229,0.0,0.0,1.364,0.0,2027520.0,0.0,13.0,3344900096.0,386113536.0,23138267136.0,6749794304.0,10622968.0,2504346.0
13-04 02:50:10,36.332,12.254,51.071,0.171,0.0,0.171,0.0,4435968.0,0.0,44.0,3343970304.0,386113536.0,23163334656.0,6725656576.0,3402731.0,924611.0
13-04 02:50:11,35.928,11.634,52.096,0.086,0.0,0.257,0.0,6479872.0,0.0,59.0,3346173952.0,386129920.0,23189393408.0,6697377792.0,5109758.0,724293.0
13-04 02:50:12,34.364,12.027,53.351,0.086,0.0,0.172,0.0,6455296.0,0.0,57.0,3347042304.0,386134016.0,23215460352.0,6670438400.0,3635211.0,719280.0
13-04 02:50:13,34.492,11.381,53.519,0.348,0.0,0.261,0.0,6725632.0,0.0,65.0,3351228416.0,386138112.0,23242334208.0,6639374336.0,2554689.0,632740.0
13-04 02:50:14,34.089,11.160,54.577,0.087,0.0,0.087,0.0,6451200.0,0.0,57.0,3352551424.0,386138112.0,23268233216.0,6612152320.0,268104.0,461747.0
13-04 02:50:15,35.532,10.378,53.738,0.088,0.0,0.264,0.0,6451200.0,0.0,57.0,3356598272.0,386138112.0,23293792256.0,6582546432.0,4814407.0,878195.0
13-04 02:50:16,35.223,11.426,52.835,0.172,0.0,0.344,0.0,6455296.0,0.0,57.0,3359744000.0,386138112.0,23319154688.0,6554038272.0,4516487.0,794708.0
13-04 02:50:17,35.074,12.010,52.567,0.174,0.0,0.174,0.0,6451200.0,0.0,57.0,3363930112.0,386138112.0,23345950720.0,6523056128.0,3960143.0,784010.0
13-04 02:50:18,34.367,11.800,53.488,0.172,0.0,0.172,0.0,6492160.0,0.0,60.0,3365883904.0,386154496.0,23371169792.0,6495866880.0,3581503.0,726118.0
13-04 02:50:19,33.731,11.925,54.089,0.170,0.0,0.085,0.0,7151616.0,0.0,78.0,3368906752.0,386154496.0,23398051840.0,6465961984.0,2999635.0,681403.0
13-04 02:50:20,33.878,11.780,54.084,0.086,0.0,0.172,0.0,6475776.0,0.0,58.0,3371114496.0,386158592.0,23424700416.0,6437101568.0,3004380.0,563942.0
13-04 02:50:21,32.195,12.895,54.825,0.085,0.0,0.0,0.0,6443008.0,0.0,57.0,3374637056.0,386158592.0,23451238400.0,6407041024.0,166988.0,286802.0
13-04 02:50:22,33.044,12.056,54.640,0.173,0.0,0.087,0.0,9715712.0,0.0,68.0,3376705536.0,386170880.0,23476600832.0,6379597824.0,126964.0,227927.0
13-04 02:50:23,31.336,12.671,55.736,0.257,0.0,0.0,0.0,6463488.0,0.0,60.0,3380064256.0,386170880.0,23504338944.0,6348500992.0,125805.0,227234.0
13-04 02:50:24,32.792,12.980,53.886,0.256,0.0,0.085,0.0,22933504.0,0.0,92.0,3385528320.0,386174976.0,23543840768.0,6303531008.0,126036.0,227721.0
13-04 02:50:25,37.585,13.350,47.194,1.701,0.0,0.170,0.0,95625216.0,0.0,233.0,3392327680.0,386179072.0,23553089536.0,6287478784.0,125710.0,227269.0
13-04 02:50:26,31.470,12.726,55.632,0.086,0.0,0.086,0.0,6451200.0,0.0,57.0,3392528384.0,386179072.0,23580315648.0,6260051968.0,126599.0,228875.0
13-04 02:50:27,34.159,12.724,53.032,0.085,0.0,0.0,0.0,6451200.0,0.0,58.0,3345309696.0,386179072.0,23607472128.0,6280114176.0,128115.0,231398.0
13-04 02:50:28,32.203,12.881,54.661,0.169,0.0,0.085,0.0,6443008.0,0.0,57.0,3325116416.0,386191360.0,23633719296.0,6274048000.0,124570.0,225270.0
13-04 02:50:29,32.040,12.732,54.975,0.169,0.0,0.084,0.0,8597504.0,0.0,78.0,3292884992.0,386203648.0,23662817280.0,6277169152.0,126092.0,227767.0
13-04 02:50:30,32.730,12.403,54.608,0.172,0.0,0.086,0.0,6475776.0,0.0,60.0,3294511104.0,386207744.0,23690534912.0,6247821312.0,132890.0,235432.0
13-04 02:50:31,18.970,7.039,65.837,8.155,0.0,0.0,0.0,176037888.0,0.0,279.0,3280371712.0,386211840.0,23705362432.0,6247129088.0,126030.0,227485.0
13-04 02:50:32,2.178,0.586,81.072,16.164,0.0,0.0,0.0,272629760.0,0.0,299.0,3203424256.0,386211840.0,23705362432.0,6324076544.0,123397.0,222755.0
13-04 02:50:33,14.044,4.484,73.773,7.614,0.0,0.085,0.0,174219264.0,0.0,316.0,3202576384.0,386211840.0,23715749888.0,6314536960.0,125839.0,226935.0
13-04 02:50:34,31.810,12.241,55.603,0.172,0.0,0.172,0.0,6438912.0,0.0,57.0,3209089024.0,386220032.0,23742578688.0,6281187328.0,127378.0,228959.0
13-04 02:50:35,32.428,11.306,56.179,0.088,0.0,0.0,0.0,6455296.0,0.0,59.0,3216646144.0,386224128.0,23768985600.0,6247219200.0,138297.0,242834.0
13-04 02:50:36,35.456,11.790,52.496,0.086,0.0,0.172,0.0,6434816.0,0.0,57.0,3235397632.0,386224128.0,23795027968.0,6202425344.0,2225142.0,645851.0
13-04 02:50:37,37.050,11.578,51.029,0.172,0.0,0.172,0.0,6447104.0,0.0,57.0,3271364608.0,386228224.0,23819878400.0,6141603840.0,3570811.0,754748.0
13-04 02:50:38,36.498,11.150,52.091,0.087,0.0,0.174,0.0,6496256.0,0.0,59.0,3275423744.0,386236416.0,23846383616.0,6111031296.0,3747423.0,761439.0
13-04 02:50:39,34.752,12.511,52.476,0.087,0.0,0.174,0.0,6443008.0,0.0,57.0,3319009280.0,386236416.0,23871717376.0,6042112000.0,3824472.0,758160.0
13-04 02:50:40,36.945,11.177,51.451,0.171,0.0,0.256,0.0,6385664.0,0.0,55.0,3341402112.0,386244608.0,23897501696.0,5993926656.0,3459395.0,729416.0
13-04 02:50:41,34.825,11.404,53.421,0.175,0.0,0.175,0.0,6422528.0,0.0,57.0,3347259392.0,386244608.0,23923154944.0,5962416128.0,3122201.0,712153.0
13-04 02:50:42,37.278,11.665,50.803,0.0,0.0,0.254,0.0,4423680.0,0.0,44.0,3349979136.0,386256896.0,23946903552.0,5935935488.0,4642663.0,836683.0
13-04 02:50:43,35.335,10.879,53.351,0.174,0.0,0.261,0.0,6557696.0,0.0,58.0,3351650304.0,386265088.0,23972519936.0,5908639744.0,4083759.0,793178.0
13-04 02:50:44,34.539,11.542,53.575,0.172,0.0,0.172,0.0,7733248.0,0.0,79.0,3353440256.0,386269184.0,23999901696.0,5879463936.0,3476368.0,741702.0
13-04 02:50:45,34.858,12.511,52.373,0.086,0.0,0.173,0.0,6463488.0,0.0,60.0,3356393472.0,386277376.0,24025255936.0,5851148288.0,3803271.0,767230.0
13-04 02:50:46,35.219,11.397,52.871,0.257,0.0,0.257,0.0,6443008.0,0.0,58.0,3357229056.0,386277376.0,24051900416.0,5823668224.0,3866602.0,772067.0
13-04 02:50:47,35.777,11.344,52.705,0.0,0.0,0.175,0.0,6443008.0,0.0,57.0,3360817152.0,386281472.0,24077815808.0,5794160640.0,3641553.0,762087.0
13-04 02:50:48,35.390,11.397,52.785,0.171,0.0,0.257,0.0,6447104.0,0.0,60.0,3361742848.0,386297856.0,24103780352.0,5767254016.0,4088209.0,788604.0
13-04 02:50:49,33.740,11.683,54.316,0.174,0.0,0.087,0.0,9920512.0,0.0,67.0,3363663872.0,386297856.0,24128802816.0,5740310528.0,3389590.0,731912.0
13-04 02:50:50,39.394,11.688,48.052,0.606,0.0,0.260,0.0,56320000.0,0.0,147.0,3365801984.0,386310144.0,24203644928.0,5663318016.0,3701251.0,757657.0
13-04 02:50:51,36.301,12.500,50.599,0.428,0.0,0.171,0.0,27664384.0,0.0,102.0,3366563840.0,386310144.0,24179187712.0,5687013376.0,4039699.0,788321.0
13-04 02:50:52,33.650,11.389,54.530,0.173,0.0,0.259,0.0,6389760.0,0.0,61.0,3368075264.0,386330624.0,24205307904.0,5659361280.0,3799923.0,764359.0
13-04 02:50:53,5.374,0.420,94.039,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,3371499520.0,386330624.0,24206737408.0,5654507520.0,3710459.0,755324.0
13-04 02:50:54,4.443,0.251,95.306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3371872256.0,386330624.0,24206745600.0,5654126592.0,3815879.0,770385.0
13-04 02:50:55,4.431,0.418,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3372654592.0,386330624.0,24206757888.0,5653331968.0,3835245.0,767204.0
13-04 02:50:56,5.509,0.584,93.573,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,3375792128.0,386330624.0,24206761984.0,5650190336.0,3558442.0,748608.0
13-04 02:50:57,3.946,0.756,95.130,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3376353280.0,386330624.0,24206770176.0,5649620992.0,3789645.0,768877.0
13-04 02:50:58,4.591,0.501,94.741,0.0,0.0,0.167,0.0,36864.0,0.0,5.0,3378434048.0,386338816.0,24206778368.0,5647523840.0,3410365.0,736585.0
13-04 02:50:59,5.285,0.587,94.128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3380711424.0,386338816.0,24206786560.0,5645238272.0,3638216.0,753913.0
13-04 02:51:00,4.195,0.419,95.302,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3380924416.0,386338816.0,24206794752.0,5645017088.0,3865475.0,773362.0
13-04 02:51:01,4.420,0.667,94.579,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,3382530048.0,386347008.0,24206802944.0,5643395072.0,3650994.0,757284.0
13-04 02:51:02,5.117,0.336,94.379,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3386302464.0,386347008.0,24206807040.0,5639618560.0,3492617.0,740885.0
13-04 02:51:03,3.933,0.335,95.649,0.0,0.0,0.084,0.0,32768.0,0.0,2.0,3386961920.0,386347008.0,24206815232.0,5638950912.0,3655299.0,750219.0
13-04 02:51:04,4.420,0.584,94.746,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3388194816.0,386347008.0,24206819328.0,5637713920.0,3763662.0,769794.0
13-04 02:51:05,5.214,0.505,94.197,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3391324160.0,386347008.0,24206831616.0,5634572288.0,3774527.0,768296.0
13-04 02:51:06,3.592,0.501,95.739,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3391635456.0,386347008.0,24206835712.0,5634256896.0,2956722.0,695930.0
13-04 02:51:07,2.759,0.418,96.572,0.0,0.0,0.251,0.0,0.0,0.0,0.0,3393052672.0,386347008.0,24206848000.0,5632827392.0,1232349.0,561141.0
13-04 02:51:08,5.686,0.836,84.532,8.863,0.0,0.084,0.0,170045440.0,0.0,198.0,3392839680.0,386347008.0,24206856192.0,5633032192.0,5217970.0,914095.0
13-04 02:51:09,5.188,0.669,82.929,10.879,0.0,0.335,0.0,215498752.0,0.0,257.0,3393126400.0,386347008.0,24206860288.0,5632741376.0,4992316.0,878243.0
13-04 02:51:10,4.417,0.583,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3394228224.0,386347008.0,24206872576.0,5631627264.0,3462960.0,745203.0
13-04 02:51:11,4.591,0.584,94.491,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3396485120.0,386347008.0,24206876672.0,5629366272.0,3391377.0,731346.0
13-04 02:51:12,5.100,0.502,94.231,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3397398528.0,386347008.0,24206884864.0,5628444672.0,4033523.0,791212.0
13-04 02:51:13,4.243,0.749,94.925,0.0,0.0,0.083,0.0,241664.0,0.0,5.0,3398664192.0,386347008.0,24206888960.0,5627174912.0,3377681.0,739500.0
13-04 02:51:14,4.286,0.420,95.210,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3401347072.0,386347008.0,24206905344.0,5624475648.0,3228509.0,718214.0
13-04 02:51:15,4.351,0.502,94.979,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3403087872.0,386347008.0,24206909440.0,5622730752.0,3125710.0,734402.0
13-04 02:51:16,3.359,0.336,96.054,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,3404173312.0,386351104.0,24206909440.0,5621641216.0,3557828.0,720833.0
13-04 02:51:17,2.517,0.419,96.980,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3404877824.0,386351104.0,24206909440.0,5620936704.0,1483559.0,558540.0
13-04 02:51:18,2.515,0.419,96.982,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3407413248.0,386351104.0,24206913536.0,5618397184.0,1415275.0,531431.0
13-04 02:51:19,3.422,0.250,96.244,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3406778368.0,386351104.0,24206913536.0,5619032064.0,1623298.0,576285.0
13-04 02:51:20,2.351,0.168,97.313,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3407364096.0,386351104.0,24206929920.0,5618429952.0,1537896.0,555659.0
13-04 02:51:21,2.427,0.418,96.820,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3408138240.0,386351104.0,24206950400.0,5617635328.0,1453127.0,530789.0
13-04 02:51:22,2.605,0.336,96.975,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3408117760.0,386351104.0,24206970880.0,5617635328.0,1438399.0,521534.0
13-04 02:51:23,2.680,0.168,96.985,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,3408347136.0,386351104.0,24206995456.0,5617381376.0,1472423.0,531898.0
13-04 02:51:24,3.086,0.334,96.580,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3406258176.0,386355200.0,24207015936.0,5619445760.0,1410441.0,519978.0
13-04 02:51:25,2.667,0.583,96.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3406262272.0,386355200.0,24207044608.0,5619412992.0,1601319.0,558769.0
13-04 02:51:26,2.748,0.250,96.586,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,3406213120.0,386355200.0,24207060992.0,5619445760.0,1476390.0,532319.0
13-04 02:51:27,2.673,0.251,97.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3406225408.0,386355200.0,24207081472.0,5619412992.0,1470369.0,534265.0
13-04 02:51:28,2.590,0.334,96.909,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,3405570048.0,386355200.0,24207101952.0,5620047872.0,1368794.0,510199.0
13-04 02:51:29,2.335,0.417,97.081,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3405561856.0,386355200.0,24207110144.0,5620047872.0,965618.0,426873.0
13-04 02:51:30,1.750,0.250,98.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3396669440.0,386355200.0,24207114240.0,5628936192.0,143892.0,259457.0
13-04 02:51:31,1.250,0.250,98.250,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,3396796416.0,386359296.0,24207110144.0,5628809216.0,146649.0,264995.0
13-04 02:51:32,1.500,0.333,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3395268608.0,386359296.0,24207114240.0,5630332928.0,143466.0,258498.0
13-04 02:51:33,1.087,0.251,98.495,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3395268608.0,386359296.0,24207114240.0,5630332928.0,143700.0,258914.0
13-04 02:51:34,1.172,0.251,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3395387392.0,386359296.0,24207122432.0,5630205952.0,147243.0,263424.0
13-04 02:51:35,1.501,0.167,98.249,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3395514368.0,386359296.0,24207122432.0,5630078976.0,149419.0,265817.0
13-04 02:51:36,2.333,0.417,97.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3350691840.0,386359296.0,24207122432.0,5674901504.0,145480.0,261467.0
13-04 02:51:37,2.341,0.251,97.241,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,3301298176.0,386359296.0,24207122432.0,5724295168.0,145534.0,260195.0
13-04 02:51:38,2.419,0.250,97.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3260538880.0,386359296.0,24207126528.0,5765050368.0,142023.0,255443.0
13-04 02:51:39,2.250,0.167,97.417,0.0,0.0,0.167,0.0,45056.0,0.0,5.0,3263803392.0,386359296.0,24207126528.0,5761785856.0,146729.0,262578.0
13-04 02:51:40,2.003,0.250,97.746,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,3250376704.0,386359296.0,24207126528.0,5775212544.0,144021.0,258951.0
13-04 02:51:41,2.174,0.167,97.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3224440832.0,386359296.0,24207126528.0,5801148416.0,143959.0,259030.0
13-04 02:51:42,2.415,0.250,97.252,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3227480064.0,386359296.0,24207134720.0,5798100992.0,142210.0,255909.0
13-04 02:51:43,1.757,0.251,97.908,0.084,0.0,0.0,0.0,204800.0,0.0,3.0,3232083968.0,386359296.0,24207134720.0,5793497088.0,145832.0,262363.0
13-04 02:51:44,2.339,0.167,97.327,0.0,0.0,0.167,0.0,36864.0,0.0,1.0,3236782080.0,386359296.0,24207134720.0,5788798976.0,145085.0,262010.0
13-04 02:51:45,2.508,0.167,97.157,0.0,0.0,0.167,0.0,28672.0,0.0,2.0,3238432768.0,386359296.0,24207134720.0,5787148288.0,144210.0,260144.0
13-04 02:51:46,2.596,0.084,97.320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3240079360.0,386359296.0,24207138816.0,5785497600.0,144114.0,259902.0
13-04 02:51:47,2.335,0.500,97.081,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3244650496.0,386359296.0,24207138816.0,5780926464.0,162976.0,278600.0
13-04 02:51:48,2.339,0.084,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3250491392.0,386359296.0,24207138816.0,5775085568.0,142475.0,255816.0
13-04 02:51:49,2.423,0.167,97.243,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,3256451072.0,386363392.0,24207142912.0,5769117696.0,146393.0,263677.0
13-04 02:51:50,1.915,0.333,97.752,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3262541824.0,386363392.0,24207147008.0,5763022848.0,144581.0,259487.0
13-04 02:51:51,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3268763648.0,386363392.0,24207147008.0,5756801024.0,146174.0,262350.0
13-04 02:51:52,2.002,0.417,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3273113600.0,386363392.0,24207147008.0,5752451072.0,145860.0,261785.0
13-04 02:51:53,1.835,0.334,97.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3274727424.0,386363392.0,24207151104.0,5750833152.0,145746.0,261877.0
13-04 02:51:54,1.419,0.334,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3278278656.0,386363392.0,24207155200.0,5747277824.0,145467.0,261294.0
13-04 02:51:55,1.505,0.167,97.993,0.251,0.0,0.084,0.0,28672.0,0.0,4.0,3280687104.0,386367488.0,24207155200.0,5744865280.0,145739.0,261737.0
13-04 02:51:56,1.509,0.168,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3283861504.0,386367488.0,24207155200.0,5741690880.0,147138.0,262630.0
13-04 02:51:57,2.082,0.416,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3284619264.0,386367488.0,24207159296.0,5740929024.0,146820.0,264209.0
13-04 02:51:58,2.174,0.0,97.742,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,3286392832.0,386367488.0,24207163392.0,5739151360.0,142454.0,257575.0
13-04 02:51:59,2.329,0.250,97.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3287154688.0,386367488.0,24207163392.0,5738389504.0,142486.0,258347.0
13-04 02:52:00,4.254,1.251,94.412,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,2772078592.0,386367488.0,24207134720.0,6253494272.0,146540.0,238485.0
13-04 02:52:01,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,2772058112.0,386371584.0,24207134720.0,6253510656.0,3222.0,4552.0
13-04 02:52:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772062208.0,386371584.0,24207138816.0,6253502464.0,4531.0,7252.0
13-04 02:52:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2772062208.0,386371584.0,24207138816.0,6253502464.0,2790.0,3950.0
13-04 02:52:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2772062208.0,386371584.0,24207138816.0,6253502464.0,2325.0,2203.0
13-04 02:52:05,0.167,0.167,99.666,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,2772189184.0,386371584.0,24207138816.0,6253375488.0,3900.0,4619.0
13-04 02:52:06,1.839,0.502,97.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2774953984.0,386371584.0,24207179776.0,6250569728.0,8806.0,9126.0
13-04 02:52:07,1.920,1.002,95.576,1.503,0.0,0.0,0.0,28672.0,0.0,3.0,2793181184.0,386371584.0,24207183872.0,6232338432.0,119388.0,116693.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-22.csv <==
13-04 02:31:14,1.557,0.541,97.830,0.037,0.0,0.034,4626.474,1101929.684,0.593,12.030,1503854592.0,384704512.0,762789888.0,30967726080.0,0.0,0.0
13-04 02:31:15,1.582,0.333,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504153600.0,384704512.0,762802176.0,30967414784.0,6059313.0,127986.0
13-04 02:31:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1504145408.0,384708608.0,762798080.0,30967422976.0,44937.0,6809.0
13-04 02:31:17,0.583,0.250,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504137216.0,384708608.0,762806272.0,30967422976.0,1775503.0,26406.0
13-04 02:31:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503920128.0,384708608.0,762806272.0,30967640064.0,6422.0,21077.0
13-04 02:31:19,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504559104.0,384708608.0,762806272.0,30967001088.0,2604.0,3163.0
13-04 02:31:20,0.167,0.167,99.334,0.333,0.0,0.0,0.0,32768.0,0.0,2.0,1504104448.0,384708608.0,762810368.0,30967451648.0,16181.0,16782.0
13-04 02:31:21,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1504108544.0,384708608.0,762810368.0,30967447552.0,3250.0,2935.0
13-04 02:31:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504104448.0,384708608.0,762814464.0,30967447552.0,4242.0,4962.0
13-04 02:31:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,1504088064.0,384708608.0,762814464.0,30967463936.0,2115.0,2255.0
13-04 02:31:24,5.268,0.334,94.231,0.0,0.0,0.167,0.0,98304.0,0.0,24.0,1504624640.0,384708608.0,762818560.0,30966923264.0,5979848.0,354751.0
13-04 02:31:25,2.592,0.251,97.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504591872.0,384708608.0,762818560.0,30966956032.0,7465923.0,387573.0
13-04 02:31:26,3.086,0.334,96.497,0.083,0.0,0.0,0.0,81920.0,0.0,5.0,1504714752.0,384712704.0,762818560.0,30966829056.0,8780412.0,392025.0
13-04 02:31:27,3.428,0.334,96.237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504874496.0,384712704.0,762818560.0,30966669312.0,9331469.0,416369.0
13-04 02:31:28,2.917,0.333,96.667,0.0,0.0,0.083,0.0,16384.0,0.0,1.0,1504837632.0,384712704.0,762822656.0,30966702080.0,9514647.0,369438.0
13-04 02:31:29,3.580,0.333,95.920,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1505091584.0,384712704.0,762822656.0,30966448128.0,9778614.0,415613.0
13-04 02:31:30,3.099,0.168,96.734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505091584.0,384712704.0,762822656.0,30966448128.0,10377283.0,377977.0
13-04 02:31:31,3.005,0.501,96.494,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1505087488.0,384712704.0,762826752.0,30966448128.0,8978780.0,410898.0
13-04 02:31:32,3.420,0.334,96.163,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1505206272.0,384716800.0,762830848.0,30966321152.0,8958531.0,391640.0
13-04 02:31:33,3.005,0.334,96.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505206272.0,384716800.0,762830848.0,30966321152.0,9390075.0,388860.0
13-04 02:31:34,3.580,0.167,96.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1505533952.0,384716800.0,762830848.0,30965993472.0,9128638.0,407867.0
13-04 02:31:35,3.342,0.084,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1505726464.0,384716800.0,762830848.0,30965800960.0,9235423.0,367895.0
13-04 02:31:36,3.164,0.250,96.503,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1504952320.0,384720896.0,762826752.0,30966575104.0,10234210.0,420006.0
13-04 02:31:37,3.422,0.167,96.244,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1505325056.0,384720896.0,762834944.0,30966194176.0,9277373.0,364338.0
13-04 02:31:38,2.590,0.251,96.992,0.0,0.0,0.167,0.0,69632.0,0.0,13.0,1505325056.0,384720896.0,762834944.0,30966194176.0,8277743.0,384036.0
13-04 02:31:39,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1505742848.0,384720896.0,762839040.0,30965772288.0,9378967.0,401030.0
13-04 02:31:40,3.571,0.415,96.013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505828864.0,384720896.0,762839040.0,30965686272.0,9691807.0,411795.0
13-04 02:31:41,2.848,0.168,96.985,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1505984512.0,384720896.0,762843136.0,30965526528.0,9191313.0,384561.0
13-04 02:31:42,2.263,0.251,97.485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506205696.0,384720896.0,762843136.0,30965305344.0,7883048.0,375139.0
13-04 02:31:43,3.086,0.417,96.330,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1506201600.0,384724992.0,762843136.0,30965305344.0,8488227.0,389384.0
13-04 02:31:44,3.676,0.334,95.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1506451456.0,384724992.0,762847232.0,30965051392.0,10905381.0,404211.0
13-04 02:31:45,3.008,0.334,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506705408.0,384724992.0,762847232.0,30964797440.0,9000909.0,410102.0
13-04 02:31:46,3.091,0.334,96.491,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1506197504.0,384724992.0,762847232.0,30965305344.0,9889470.0,378548.0
13-04 02:31:47,3.008,0.418,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506197504.0,384724992.0,762847232.0,30965305344.0,9828312.0,415907.0
13-04 02:31:48,2.838,0.334,96.745,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1506385920.0,384724992.0,762855424.0,30965108736.0,8812703.0,375339.0
13-04 02:31:49,2.757,0.418,96.491,0.334,0.0,0.0,0.0,24576.0,0.0,3.0,1506185216.0,384729088.0,762855424.0,30965305344.0,9063368.0,385714.0
13-04 02:31:50,3.091,0.334,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506725888.0,384729088.0,762855424.0,30964764672.0,9700658.0,418246.0
13-04 02:31:51,3.425,0.334,96.241,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1506025472.0,384733184.0,762851328.0,30965465088.0,9902905.0,386108.0
13-04 02:31:52,2.924,0.167,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1506177024.0,384733184.0,762859520.0,30965305344.0,8973037.0,407553.0
13-04 02:31:53,3.347,0.418,96.234,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1506242560.0,384733184.0,762859520.0,30965239808.0,10032214.0,377368.0
13-04 02:31:54,3.076,0.333,96.509,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1506631680.0,384733184.0,762859520.0,30964850688.0,7380624.0,386427.0
13-04 02:31:55,1.256,0.168,98.325,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1506295808.0,384737280.0,762863616.0,30965178368.0,1803902.0,293701.0
13-04 02:31:56,2.425,0.167,97.324,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1506295808.0,384737280.0,762863616.0,30965178368.0,7320906.0,380117.0
13-04 02:31:57,3.339,0.250,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1507074048.0,384737280.0,762863616.0,30964400128.0,10251117.0,398486.0
13-04 02:31:58,3.255,0.417,96.244,0.0,0.0,0.083,0.0,28672.0,0.0,1.0,1506406400.0,384737280.0,762863616.0,30965067776.0,9914995.0,408252.0
13-04 02:31:59,3.255,0.334,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1506607104.0,384737280.0,762863616.0,30964867072.0,9539793.0,408171.0
13-04 02:32:00,3.258,0.167,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506705408.0,384737280.0,762867712.0,30964764672.0,10612698.0,379694.0
13-04 02:32:01,3.506,0.250,96.160,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,1506701312.0,384741376.0,762867712.0,30964764672.0,9975771.0,403005.0
13-04 02:32:02,2.762,0.335,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506795520.0,384741376.0,762867712.0,30964670464.0,9067900.0,372817.0
13-04 02:32:03,3.425,0.418,96.157,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1507119104.0,384741376.0,762871808.0,30964342784.0,10625446.0,418626.0
13-04 02:32:04,2.496,0.499,97.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508122624.0,384741376.0,762875904.0,30963335168.0,10499481.0,163649.0
13-04 02:32:05,1.496,0.416,98.088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503780864.0,384741376.0,762875904.0,30967676928.0,3311384.0,46045.0
13-04 02:32:06,0.998,0.250,98.669,0.083,0.0,0.0,0.0,196608.0,0.0,20.0,1503182848.0,384741376.0,762875904.0,30968274944.0,1216309.0,25822.0
13-04 02:32:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503477760.0,384741376.0,762875904.0,30967980032.0,8261.0,23032.0
13-04 02:32:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503473664.0,384741376.0,762880000.0,30967980032.0,5418.0,5730.0
13-04 02:32:09,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503473664.0,384741376.0,762880000.0,30967980032.0,3762.0,4603.0
13-04 02:32:10,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503473664.0,384741376.0,762880000.0,30967980032.0,3953.0,4844.0
13-04 02:32:11,0.0,0.167,99.666,0.167,0.0,0.0,0.0,69632.0,0.0,4.0,1503469568.0,384745472.0,762880000.0,30967980032.0,3602.0,4117.0
13-04 02:32:12,0.334,0.334,99.333,0.0,0.0,0.0,0.0,401408.0,0.0,30.0,1507672064.0,384745472.0,763240448.0,30963417088.0,49798.0,88507.0
13-04 02:32:13,5.021,0.251,94.644,0.0,0.0,0.084,0.0,167936.0,0.0,38.0,1507897344.0,384745472.0,763244544.0,30963187712.0,4696328.0,350022.0
13-04 02:32:14,3.673,0.250,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1507725312.0,384745472.0,763244544.0,30963359744.0,9722261.0,423629.0
13-04 02:32:15,2.919,0.334,96.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1507643392.0,384745472.0,763244544.0,30963441664.0,8983645.0,375827.0
13-04 02:32:16,3.010,0.334,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1507897344.0,384745472.0,763244544.0,30963187712.0,9548875.0,408834.0
13-04 02:32:17,4.996,1.832,92.923,0.167,0.0,0.083,0.0,1236992.0,0.0,170.0,1552531456.0,384757760.0,763240448.0,30918545408.0,9927582.0,460612.0
13-04 02:32:18,6.934,0.835,92.231,0.0,0.0,0.0,0.0,221184.0,0.0,21.0,1563922432.0,384765952.0,763666432.0,30906720256.0,9367615.0,401099.0
13-04 02:32:19,3.253,0.417,96.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1564037120.0,384765952.0,763744256.0,30906527744.0,8998510.0,416808.0
13-04 02:32:20,4.402,1.080,94.352,0.0,0.0,0.166,0.0,1269760.0,0.0,182.0,1573855232.0,384786432.0,763723776.0,30896709632.0,9775428.0,450558.0
13-04 02:32:21,8.410,1.582,89.925,0.0,0.0,0.083,0.0,266240.0,0.0,22.0,1619881984.0,384790528.0,763998208.0,30850404352.0,10356137.0,421858.0
13-04 02:32:22,3.177,0.334,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1619226624.0,384790528.0,764227584.0,30850830336.0,9013380.0,426270.0
13-04 02:32:23,4.149,0.913,94.440,0.249,0.0,0.249,0.0,770048.0,0.0,74.0,1620172800.0,384802816.0,764215296.0,30849884160.0,9161365.0,410052.0
13-04 02:32:24,4.917,1.667,93.333,0.0,0.0,0.083,0.0,712704.0,0.0,134.0,1629990912.0,384806912.0,764448768.0,30839828480.0,7220502.0,397279.0
13-04 02:32:25,2.250,0.417,97.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1631256576.0,384806912.0,764522496.0,30838489088.0,5134319.0,367483.0
13-04 02:32:26,1.496,0.416,98.088,0.0,0.0,0.0,0.0,188416.0,0.0,19.0,1631637504.0,384815104.0,764514304.0,30838108160.0,3416961.0,169645.0
13-04 02:32:27,4.003,0.250,95.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1631686656.0,384815104.0,764592128.0,30837981184.0,9959444.0,565304.0
13-04 02:32:28,3.336,0.167,96.497,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1631686656.0,384815104.0,764592128.0,30837981184.0,10000388.0,408258.0
13-04 02:32:29,3.164,0.416,96.003,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,1631678464.0,384819200.0,764596224.0,30837981184.0,9648389.0,396069.0
13-04 02:32:30,3.431,0.167,96.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1632382976.0,384819200.0,764596224.0,30837276672.0,10795468.0,419438.0
13-04 02:32:31,3.422,0.334,96.160,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1632694272.0,384819200.0,764596224.0,30836965376.0,9985252.0,390615.0
13-04 02:32:32,2.592,0.585,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1633357824.0,384819200.0,764600320.0,30836297728.0,8009140.0,386359.0
13-04 02:32:33,11.630,6.112,81.834,0.0,0.0,0.424,0.0,4521984.0,0.0,8.0,1651240960.0,384819200.0,770510848.0,30812504064.0,10626769.0,1335485.0
13-04 02:32:34,23.942,10.745,64.805,0.0,0.0,0.508,0.0,2162688.0,0.0,23.0,1696722944.0,384819200.0,785199104.0,30752333824.0,13620370.0,1446223.0
13-04 02:32:35,22.924,9.516,66.869,0.173,0.0,0.519,0.0,2174976.0,0.0,24.0,1713217536.0,384823296.0,799576064.0,30721458176.0,12650055.0,1398375.0
13-04 02:32:36,24.182,9.552,65.663,0.0,0.0,0.602,0.0,2162688.0,0.0,21.0,1717870592.0,384823296.0,817713152.0,30698668032.0,13384691.0,1442203.0
13-04 02:32:37,23.294,10.836,65.444,0.0,0.0,0.427,0.0,2166784.0,0.0,20.0,1732247552.0,384823296.0,832364544.0,30669639680.0,12892521.0,1414646.0
13-04 02:32:38,23.214,10.034,65.986,0.085,0.0,0.680,0.0,2195456.0,0.0,22.0,1744576512.0,384835584.0,848646144.0,30641016832.0,12800468.0,1429711.0
13-04 02:32:39,23.935,10.392,64.906,0.0,0.0,0.767,0.0,2170880.0,0.0,21.0,1756774400.0,384843776.0,861990912.0,30615465984.0,14169015.0,1420910.0
13-04 02:32:40,23.757,10.615,65.206,0.0,0.0,0.421,0.0,2166784.0,0.0,19.0,1759211520.0,384843776.0,877223936.0,30597795840.0,12467590.0,1403145.0
13-04 02:32:41,25.042,9.528,64.755,0.169,0.0,0.506,0.0,2174976.0,0.0,21.0,1772785664.0,384843776.0,893779968.0,30567665664.0,12954061.0,1425729.0
13-04 02:32:42,23.494,9.380,66.609,0.0,0.0,0.516,0.0,2158592.0,0.0,20.0,1782886400.0,384847872.0,909467648.0,30541873152.0,12264922.0,1407245.0
13-04 02:32:43,23.433,10.300,65.837,0.086,0.0,0.343,0.0,2179072.0,0.0,22.0,1789214720.0,384856064.0,925134848.0,30519869440.0,13776912.0,1429681.0
13-04 02:32:44,24.660,8.929,65.731,0.0,0.0,0.680,20480.0,2183168.0,1.0,19.0,1793691648.0,384860160.0,941027328.0,30499495936.0,12977350.0,1414373.0
13-04 02:32:45,23.474,9.974,66.036,0.086,0.0,0.430,0.0,2162688.0,0.0,19.0,1806258176.0,384864256.0,955543552.0,30472409088.0,12708119.0,1423425.0
13-04 02:32:46,23.196,9.880,66.323,0.086,0.0,0.515,0.0,2187264.0,0.0,22.0,1813848064.0,384868352.0,972140544.0,30448218112.0,12127942.0,1418448.0
13-04 02:32:47,22.069,10.862,66.638,0.0,0.0,0.431,0.0,2158592.0,0.0,19.0,1825841152.0,384868352.0,985341952.0,30423023616.0,13474799.0,1434181.0
13-04 02:32:48,22.175,10.360,66.695,0.086,0.0,0.685,0.0,2744320.0,0.0,93.0,1834958848.0,384876544.0,1001852928.0,30397386752.0,11379023.0,1379366.0
13-04 02:32:49,23.356,9.429,66.696,0.0,0.0,0.519,0.0,2224128.0,0.0,19.0,1840205824.0,384884736.0,1017393152.0,30376591360.0,13609520.0,1445952.0
13-04 02:32:50,23.090,10.866,65.620,0.0,0.0,0.424,0.0,2158592.0,0.0,19.0,1848385536.0,384888832.0,1033396224.0,30352404480.0,12117879.0,1438069.0
13-04 02:32:51,22.845,9.655,66.897,0.086,0.0,0.517,0.0,2162688.0,0.0,19.0,1859657728.0,384897024.0,1049169920.0,30325350400.0,13027776.0,1399759.0
13-04 02:32:52,23.919,10.178,65.055,0.085,0.0,0.763,0.0,2183168.0,0.0,21.0,1865007104.0,384905216.0,1062666240.0,30306496512.0,12339676.0,1442587.0
13-04 02:32:53,22.608,9.738,67.062,0.0,0.0,0.593,0.0,2191360.0,0.0,24.0,1873932288.0,384917504.0,1079701504.0,30280523776.0,11784730.0,1161514.0
13-04 02:32:54,20.067,10.747,68.598,0.084,0.0,0.504,0.0,2195456.0,0.0,19.0,1878081536.0,384925696.0,1096691712.0,30259376128.0,5485190.0,1057900.0
13-04 02:32:55,19.604,9.114,70.851,0.086,0.0,0.344,0.0,2162688.0,0.0,19.0,1883848704.0,384929792.0,1110847488.0,30239449088.0,3767896.0,1039662.0
13-04 02:32:56,20.017,10.469,69.095,0.0,0.0,0.419,0.0,2166784.0,0.0,19.0,1891225600.0,384929792.0,1124675584.0,30218244096.0,3131836.0,1051137.0
13-04 02:32:57,19.741,10.345,69.483,0.0,0.0,0.431,0.0,2162688.0,0.0,21.0,1512390656.0,384933888.0,1141153792.0,30580596736.0,3137527.0,1042635.0
13-04 02:32:58,25.865,10.467,63.235,0.173,0.0,0.260,0.0,2215936.0,0.0,28.0,1486508032.0,384937984.0,1156128768.0,30591500288.0,3126855.0,1032620.0
13-04 02:32:59,20.118,9.848,69.613,0.0,0.0,0.421,0.0,2195456.0,0.0,22.0,1503657984.0,384942080.0,1171480576.0,30558994432.0,3112826.0,1020735.0
13-04 02:33:00,18.569,10.903,69.847,0.085,0.0,0.596,0.0,2166784.0,0.0,21.0,1511874560.0,384954368.0,1187520512.0,30534725632.0,3139827.0,1045578.0
13-04 02:33:01,18.563,9.752,71.172,0.0,0.0,0.513,0.0,2162688.0,0.0,21.0,1510162432.0,384954368.0,1204088832.0,30519869440.0,3124817.0,1030781.0
13-04 02:33:02,19.608,9.633,70.332,0.0,0.0,0.426,0.0,2174976.0,0.0,21.0,1523982336.0,384966656.0,1219588096.0,30490537984.0,3125102.0,1030452.0
13-04 02:33:03,19.125,9.691,68.096,2.659,0.0,0.429,0.0,110628864.0,0.0,228.0,1526870016.0,384970752.0,1234497536.0,30472736768.0,3159032.0,1080594.0
13-04 02:33:04,18.405,10.008,62.256,8.736,0.0,0.594,0.0,264265728.0,0.0,505.0,1535528960.0,384974848.0,1248083968.0,30450487296.0,2983174.0,959016.0
13-04 02:33:05,21.070,11.204,65.886,1.338,0.0,0.502,0.0,51642368.0,0.0,132.0,1557733376.0,384983040.0,1265860608.0,30410498048.0,3273445.0,1110652.0
13-04 02:33:06,19.338,10.008,69.975,0.0,0.0,0.679,0.0,2162688.0,0.0,21.0,1563553792.0,384995328.0,1281232896.0,30389293056.0,3124352.0,1031482.0
13-04 02:33:07,19.198,9.983,70.478,0.0,0.0,0.341,0.0,2166784.0,0.0,21.0,1564229632.0,385007616.0,1297006592.0,30372831232.0,3130805.0,1034651.0
13-04 02:33:08,19.064,10.298,70.298,0.085,0.0,0.255,0.0,2170880.0,0.0,21.0,1567903744.0,385011712.0,1313054720.0,30353104896.0,3128975.0,1033835.0
13-04 02:33:09,18.691,9.733,71.059,0.0,0.0,0.517,0.0,2224128.0,0.0,25.0,1583579136.0,385011712.0,1327472640.0,30323011584.0,3124799.0,1028318.0
13-04 02:33:10,20.167,10.667,68.500,0.083,0.0,0.583,0.0,2187264.0,0.0,24.0,1585246208.0,385015808.0,1342562304.0,30306250752.0,3129678.0,1036934.0
13-04 02:33:11,19.231,9.744,70.427,0.0,0.0,0.598,0.0,2166784.0,0.0,21.0,1589116928.0,385036288.0,1359241216.0,30285680640.0,3128154.0,1033129.0
13-04 02:33:12,19.145,9.573,70.598,0.085,0.0,0.598,0.0,2166784.0,0.0,22.0,1592729600.0,385044480.0,1374539776.0,30266761216.0,3126309.0,1031167.0
13-04 02:33:13,19.076,9.752,70.830,0.0,0.0,0.342,0.0,2162688.0,0.0,19.0,1598889984.0,385052672.0,1388703744.0,30246428672.0,3127516.0,1032784.0
13-04 02:33:14,20.069,8.576,70.840,0.086,0.0,0.429,0.0,2166784.0,0.0,19.0,1606520832.0,385064960.0,1406201856.0,30221287424.0,3123870.0,1030981.0
13-04 02:33:15,19.714,10.278,69.587,0.0,0.0,0.421,0.0,2162688.0,0.0,19.0,1613774848.0,385064960.0,1419517952.0,30200717312.0,3129117.0,1032400.0
13-04 02:33:16,18.573,9.630,71.195,0.172,0.0,0.430,0.0,2174976.0,0.0,21.0,1616031744.0,385073152.0,1436680192.0,30181289984.0,3123703.0,1027342.0
13-04 02:33:17,18.946,10.365,70.348,0.0,0.0,0.340,0.0,2166784.0,0.0,19.0,1626308608.0,385077248.0,1452683264.0,30155005952.0,3128323.0,1035369.0
13-04 02:33:18,18.884,9.528,71.159,0.0,0.0,0.429,0.0,2154496.0,0.0,19.0,1636397056.0,385085440.0,1467981824.0,30129610752.0,3124896.0,1028401.0
13-04 02:33:19,19.234,10.128,70.128,0.085,0.0,0.426,0.0,2310144.0,0.0,43.0,1652457472.0,385085440.0,1482547200.0,30098984960.0,3126959.0,1032873.0
13-04 02:33:20,18.809,10.809,69.957,0.0,0.0,0.426,0.0,2162688.0,0.0,19.0,1663074304.0,385085440.0,1497427968.0,30073487360.0,3144941.0,1050171.0
13-04 02:33:21,18.522,10.450,70.518,0.085,0.0,0.425,0.0,2179072.0,0.0,20.0,1666600960.0,385093632.0,1515225088.0,30052155392.0,3126861.0,1032409.0
13-04 02:33:22,19.745,9.787,70.043,0.085,0.0,0.340,0.0,2179072.0,0.0,21.0,1676881920.0,385097728.0,1530081280.0,30027014144.0,3142706.0,1047030.0
13-04 02:33:23,20.254,9.746,69.322,0.085,0.0,0.593,0.0,2162688.0,0.0,19.0,1684279296.0,385097728.0,1543127040.0,30006571008.0,3123894.0,1027813.0
13-04 02:33:24,18.531,9.650,71.050,0.0,0.0,0.769,0.0,2166784.0,0.0,19.0,1685307392.0,385105920.0,1559740416.0,29988921344.0,3127929.0,1034050.0
13-04 02:33:25,18.798,11.008,69.941,0.0,0.0,0.254,0.0,2162688.0,0.0,19.0,1696448512.0,385105920.0,1575518208.0,29962002432.0,3125528.0,1030576.0
13-04 02:33:26,19.423,9.754,70.314,0.085,0.0,0.424,0.0,2158592.0,0.0,19.0,1709215744.0,385122304.0,1591304192.0,29933432832.0,3125339.0,1030593.0
13-04 02:33:27,18.831,9.888,70.851,0.0,0.0,0.430,0.0,2170880.0,0.0,20.0,1717313536.0,385126400.0,1607708672.0,29908926464.0,3122740.0,1028484.0
13-04 02:33:28,19.270,9.932,70.204,0.255,0.0,0.340,0.0,2174976.0,0.0,21.0,1724317696.0,385130496.0,1620889600.0,29888737280.0,3130715.0,1035655.0
13-04 02:33:29,19.882,9.729,69.712,0.0,0.0,0.677,0.0,2170880.0,0.0,20.0,1739001856.0,385130496.0,1636044800.0,29858897920.0,3129164.0,1032661.0
13-04 02:33:30,20.185,9.588,69.807,0.0,0.0,0.421,0.0,2183168.0,0.0,19.0,1741103104.0,385130496.0,1653497856.0,29839343616.0,3124123.0,1031636.0
13-04 02:33:31,18.966,9.397,71.121,0.0,0.0,0.517,0.0,2166784.0,0.0,19.0,1749520384.0,385134592.0,1667407872.0,29817012224.0,3128077.0,1029803.0
13-04 02:33:32,19.192,10.690,69.613,0.084,0.0,0.421,0.0,2158592.0,0.0,19.0,1756180480.0,385138688.0,1683439616.0,29794316288.0,3138253.0,1043770.0
13-04 02:33:33,18.723,9.577,71.268,0.086,0.0,0.345,0.0,2166784.0,0.0,21.0,1764737024.0,385142784.0,1699672064.0,29769523200.0,3127702.0,1034918.0
13-04 02:33:34,18.464,9.577,70.751,0.690,0.0,0.518,0.0,26230784.0,0.0,68.0,1771466752.0,385142784.0,1715924992.0,29746540544.0,3130624.0,1034467.0
13-04 02:33:35,17.909,10.026,62.039,9.426,0.0,0.600,0.0,268435456.0,0.0,512.0,1779367936.0,385142784.0,1727672320.0,29726892032.0,2981530.0,955358.0
13-04 02:33:36,20.521,11.018,63.583,4.542,0.0,0.336,0.0,133062656.0,0.0,285.0,1793269760.0,385146880.0,1746026496.0,29694631936.0,3270037.0,1104013.0
13-04 02:33:37,19.234,9.957,70.298,0.0,0.0,0.511,0.0,2158592.0,0.0,19.0,1800765440.0,385155072.0,1761505280.0,29671649280.0,3130856.0,1037675.0
13-04 02:33:38,19.019,9.380,71.084,0.086,0.0,0.430,0.0,2174976.0,0.0,21.0,1803972608.0,385171456.0,1776820224.0,29653110784.0,3129270.0,1033413.0
13-04 02:33:39,19.286,10.025,70.263,0.0,0.0,0.425,0.0,2166784.0,0.0,19.0,1804484608.0,385171456.0,1791823872.0,29637595136.0,3126654.0,1030832.0
13-04 02:33:40,17.693,9.887,71.726,0.173,0.0,0.520,0.0,2174976.0,0.0,21.0,1818357760.0,385179648.0,1808265216.0,29607272448.0,3128296.0,1030343.0
13-04 02:33:41,19.623,9.169,70.780,0.0,0.0,0.428,0.0,2195456.0,0.0,20.0,1829236736.0,385183744.0,1822777344.0,29581877248.0,3127535.0,1033440.0
13-04 02:33:42,18.946,10.110,70.433,0.0,0.0,0.510,0.0,2158592.0,0.0,19.0,1833136128.0,385183744.0,1838686208.0,29562068992.0,3129562.0,1032996.0
13-04 02:33:43,20.388,9.604,69.334,0.168,0.0,0.505,0.0,2170880.0,0.0,19.0,1849196544.0,385191936.0,1853726720.0,29530959872.0,3128049.0,1032180.0
13-04 02:33:44,19.257,10.389,69.848,0.0,0.0,0.507,0.0,2199552.0,0.0,22.0,1856520192.0,385212416.0,1870761984.0,29506580480.0,3126602.0,1031498.0
13-04 02:33:45,20.508,9.407,69.492,0.169,0.0,0.424,0.0,5632000.0,0.0,29.0,1858007040.0,385224704.0,1886461952.0,29489381376.0,3126126.0,1031717.0
13-04 02:33:46,19.325,10.802,69.451,0.084,0.0,0.338,0.0,2228224.0,0.0,22.0,1858600960.0,385236992.0,1900240896.0,29474996224.0,3124767.0,1029144.0
13-04 02:33:47,19.932,8.944,70.698,0.0,0.0,0.426,0.0,2158592.0,0.0,19.0,1873747968.0,385236992.0,1915981824.0,29444108288.0,3128746.0,1034450.0
13-04 02:33:48,19.291,8.997,71.453,0.0,0.0,0.260,0.0,2158592.0,0.0,19.0,1878540288.0,385236992.0,1932521472.0,29422776320.0,3126602.0,1030623.0
13-04 02:33:49,18.971,10.624,69.815,0.084,0.0,0.506,0.0,2158592.0,0.0,19.0,1884254208.0,385241088.0,1948516352.0,29401063424.0,3127945.0,1032753.0
13-04 02:33:50,19.473,9.609,70.493,0.0,0.0,0.425,0.0,2166784.0,0.0,19.0,1886494720.0,385241088.0,1963798528.0,29383540736.0,3142766.0,1045265.0
13-04 02:33:51,19.185,10.187,70.204,0.085,0.0,0.340,0.0,2269184.0,0.0,37.0,1896853504.0,385257472.0,1979453440.0,29357510656.0,3129277.0,1035307.0
13-04 02:33:52,19.355,10.187,70.034,0.170,0.0,0.255,0.0,2166784.0,0.0,21.0,1902096384.0,385273856.0,1994383360.0,29337321472.0,3127415.0,1031242.0
13-04 02:33:53,19.421,9.881,70.528,0.0,0.0,0.170,0.0,2162688.0,0.0,19.0,1921777664.0,385290240.0,2009223168.0,29302784000.0,3125745.0,1029835.0
13-04 02:33:54,19.355,10.017,70.204,0.0,0.0,0.424,0.0,2162688.0,0.0,19.0,1927442432.0,385298432.0,2025136128.0,29281198080.0,3128032.0,1030344.0
13-04 02:33:55,19.349,9.418,70.890,0.0,0.0,0.342,0.0,2158592.0,0.0,19.0,1929232384.0,385298432.0,2041757696.0,29262786560.0,3130038.0,1035998.0
13-04 02:33:56,19.679,9.797,69.848,0.084,0.0,0.591,0.0,2162688.0,0.0,19.0,1932013568.0,385298432.0,2054975488.0,29246787584.0,3125065.0,1028501.0
13-04 02:33:57,19.064,10.213,70.553,0.0,0.0,0.170,0.0,2154496.0,0.0,19.0,1934999552.0,385298432.0,2071957504.0,29226819584.0,3130690.0,1035820.0
13-04 02:33:58,18.213,9.540,71.552,0.087,0.0,0.607,0.0,2183168.0,0.0,21.0,1943248896.0,385302528.0,2086481920.0,29204041728.0,3126609.0,1031805.0
13-04 02:33:59,19.444,10.859,69.276,0.084,0.0,0.337,0.0,2150400.0,0.0,19.0,1950466048.0,385302528.0,2103214080.0,29180092416.0,3126524.0,1031283.0
13-04 02:34:00,20.103,8.554,70.744,0.086,0.0,0.513,0.0,2162688.0,0.0,19.0,1958559744.0,385310720.0,2116919296.0,29158285312.0,3124860.0,1029420.0
13-04 02:34:01,19.250,9.710,70.528,0.0,0.0,0.511,0.0,2162688.0,0.0,19.0,1964261376.0,385310720.0,2135089152.0,29134413824.0,3126396.0,1032259.0
13-04 02:34:02,20.623,9.933,69.108,0.0,0.0,0.337,0.0,2158592.0,0.0,19.0,1974054912.0,385327104.0,2148769792.0,29110923264.0,3117773.0,1023223.0
13-04 02:34:03,18.044,11.720,69.730,0.084,0.0,0.422,0.0,2158592.0,0.0,19.0,1983082496.0,385339392.0,2165633024.0,29085020160.0,3137429.0,1042194.0
13-04 02:34:04,19.109,10.026,70.523,0.086,0.0,0.257,0.0,2183168.0,0.0,22.0,1984626688.0,385343488.0,2181066752.0,29068038144.0,3129227.0,1035691.0
13-04 02:34:05,19.113,9.898,70.563,0.085,0.0,0.341,0.0,2158592.0,0.0,19.0,1989881856.0,385355776.0,2196369408.0,29047468032.0,3126911.0,1031873.0
13-04 02:34:06,19.417,10.0,61.917,8.167,0.0,0.500,0.0,216117248.0,0.0,408.0,1990725632.0,385355776.0,2209169408.0,29033824256.0,2977478.0,950544.0
13-04 02:34:07,14.468,7.830,68.596,8.596,0.0,0.511,0.0,207360000.0,0.0,410.0,2004873216.0,385355776.0,2220367872.0,29008478208.0,3103036.0,1018385.0
13-04 02:34:08,25.126,12.857,61.092,0.168,0.0,0.756,0.0,4333568.0,0.0,40.0,2042888192.0,385368064.0,2240909312.0,28949909504.0,3304400.0,1128883.0
13-04 02:34:09,18.531,10.418,70.623,0.0,0.0,0.427,0.0,2162688.0,0.0,19.0,2053312512.0,385380352.0,2258931712.0,28921450496.0,3126111.0,1029633.0
13-04 02:34:10,19.643,9.524,70.408,0.255,0.0,0.170,0.0,2199552.0,0.0,23.0,2054262784.0,385388544.0,2273083392.0,28906340352.0,3127421.0,1032197.0
13-04 02:34:11,18.974,9.915,70.598,0.0,0.0,0.513,0.0,2158592.0,0.0,19.0,2056433664.0,385396736.0,2287951872.0,28889292800.0,3127626.0,1032505.0
13-04 02:34:12,18.954,9.777,70.840,0.086,0.0,0.343,0.0,2207744.0,0.0,21.0,2056679424.0,385396736.0,2305802240.0,28871196672.0,3148956.0,1053724.0
13-04 02:34:13,19.270,9.677,70.289,0.0,0.0,0.764,0.0,2179072.0,0.0,24.0,2064097280.0,385396736.0,2319589376.0,28849991680.0,3127174.0,1031487.0
13-04 02:34:14,19.847,9.839,70.144,0.0,0.0,0.170,0.0,2162688.0,0.0,19.0,2072784896.0,385404928.0,2335019008.0,28825866240.0,3122190.0,1027990.0
13-04 02:34:15,19.247,9.495,70.830,0.086,0.0,0.342,0.0,2158592.0,0.0,19.0,2079293440.0,385409024.0,2351616000.0,28802756608.0,3129137.0,1032117.0
13-04 02:34:16,20.713,9.253,69.779,0.170,0.0,0.085,0.0,4534272.0,0.0,28.0,2094522368.0,385409024.0,2364334080.0,28774809600.0,3126309.0,1031805.0
13-04 02:34:17,20.781,9.975,68.745,0.0,0.0,0.499,0.0,2220032.0,0.0,22.0,2094456832.0,385413120.0,2380763136.0,28758441984.0,3127235.0,1033123.0
13-04 02:34:18,18.174,9.991,71.146,0.086,0.0,0.603,0.0,2162688.0,0.0,19.0,2096504832.0,385417216.0,2394963968.0,28742189056.0,3127127.0,1032066.0
13-04 02:34:19,19.369,9.812,70.222,0.0,0.0,0.597,0.0,2187264.0,0.0,22.0,2095689728.0,385417216.0,2411876352.0,28726091776.0,3126382.0,1031934.0
13-04 02:34:20,18.903,10.717,70.042,0.084,0.0,0.253,0.0,2154496.0,0.0,20.0,2095722496.0,385421312.0,2426216448.0,28711714816.0,3143214.0,1047879.0
13-04 02:34:21,20.290,9.548,69.736,0.0,0.0,0.426,0.0,2154496.0,0.0,20.0,2096631808.0,385425408.0,2442698752.0,28694319104.0,3127149.0,1031647.0
13-04 02:34:22,19.027,9.983,70.307,0.171,0.0,0.512,0.0,2265088.0,0.0,37.0,2097528832.0,385425408.0,2457800704.0,28678320128.0,3127440.0,1032240.0
13-04 02:34:23,19.019,9.897,70.826,0.0,0.0,0.258,0.0,2162688.0,0.0,20.0,2099691520.0,385437696.0,2470989824.0,28662956032.0,3127031.0,1032252.0
13-04 02:34:24,19.525,9.847,70.119,0.085,0.0,0.424,0.0,2154496.0,0.0,19.0,2098581504.0,385458176.0,2489729024.0,28645306368.0,3125048.0,1028534.0
13-04 02:34:25,18.793,9.741,71.034,0.0,0.0,0.431,0.0,2158592.0,0.0,19.0,2099757056.0,385462272.0,2504548352.0,28629307392.0,3125475.0,1029254.0
13-04 02:34:26,19.430,10.720,69.430,0.084,0.0,0.335,0.0,2146304.0,0.0,19.0,2099068928.0,385466368.0,2520215552.0,28614324224.0,3128259.0,1034359.0
13-04 02:34:27,18.697,10.914,69.882,0.0,0.0,0.508,0.0,2154496.0,0.0,20.0,2104123392.0,385470464.0,2534965248.0,28594515968.0,3126155.0,1027962.0
13-04 02:34:28,18.605,9.647,71.146,0.172,0.0,0.431,0.0,2170880.0,0.0,21.0,2104180736.0,385482752.0,2550386688.0,28579024896.0,3128774.0,1035566.0
13-04 02:34:29,19.506,9.540,70.358,0.085,0.0,0.511,0.0,2158592.0,0.0,19.0,2109431808.0,385486848.0,2565955584.0,28558200832.0,3126729.0,1030570.0
13-04 02:34:30,19.576,9.915,70.085,0.0,0.0,0.424,0.0,2150400.0,0.0,19.0,2108719104.0,385486848.0,2581540864.0,28543328256.0,3126313.0,1032330.0
13-04 02:34:31,19.626,9.431,70.773,0.0,0.0,0.170,0.0,2158592.0,0.0,19.0,2107482112.0,385495040.0,2598387712.0,28527710208.0,3126288.0,1031229.0
13-04 02:34:32,18.158,9.731,71.764,0.0,0.0,0.348,0.0,2154496.0,0.0,19.0,2109177856.0,385495040.0,2611675136.0,28512727040.0,3113141.0,1018894.0
13-04 02:34:33,11.036,3.707,85.257,0.0,0.0,0.0,0.0,2162688.0,0.0,19.0,2108907520.0,385495040.0,2621849600.0,28502822912.0,2222568.0,141264.0
13-04 02:34:34,0.084,0.167,99.582,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2109378560.0,385495040.0,2623029248.0,28501172224.0,4342.0,5305.0
13-04 02:34:35,0.334,0.334,99.332,0.0,0.0,0.0,0.0,188416.0,0.0,18.0,2109399040.0,385495040.0,2623262720.0,28500918272.0,60263.0,8036.0
13-04 02:34:36,0.333,0.499,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109394944.0,385495040.0,2623266816.0,28500918272.0,3184.0,3722.0
13-04 02:34:37,0.083,0.250,95.746,3.837,0.0,0.083,0.0,128458752.0,0.0,243.0,2109775872.0,385495040.0,2623266816.0,28500537344.0,2124.0,2010.0
13-04 02:34:38,0.0,0.585,95.234,4.181,0.0,0.0,0.0,227524608.0,0.0,429.0,2109775872.0,385495040.0,2623266816.0,28500537344.0,5787.0,6692.0
13-04 02:34:39,0.334,0.334,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110451712.0,385495040.0,2623266816.0,28499861504.0,3777.0,4653.0
13-04 02:34:40,4.030,3.275,92.275,0.168,0.0,0.252,0.0,61440.0,0.0,5.0,2109763584.0,385495040.0,2625953792.0,28497862656.0,445538.0,444608.0
13-04 02:34:41,21.732,11.630,66.044,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,2109018112.0,385499136.0,2641416192.0,28483141632.0,3324511.0,1226308.0
13-04 02:34:42,21.175,11.150,67.156,0.086,0.0,0.432,0.0,2158592.0,0.0,19.0,2108588032.0,385499136.0,2658861056.0,28466126848.0,3398968.0,1294959.0
13-04 02:34:43,24.126,12.191,62.916,0.0,0.0,0.767,0.0,2187264.0,0.0,23.0,2110398464.0,385499136.0,2678263808.0,28444913664.0,5371965.0,1276935.0
13-04 02:34:44,25.258,13.230,60.997,0.0,0.0,0.515,0.0,2158592.0,0.0,19.0,2108309504.0,385503232.0,2698117120.0,28427145216.0,3353440.0,1255989.0
13-04 02:34:45,24.829,13.527,60.959,0.086,0.0,0.599,0.0,4255744.0,0.0,35.0,2108268544.0,385511424.0,2720624640.0,28404670464.0,3394202.0,1278467.0
13-04 02:34:46,22.475,12.626,64.394,0.168,0.0,0.337,0.0,2240512.0,0.0,25.0,2110267392.0,385511424.0,2736529408.0,28386766848.0,3514118.0,1341552.0
13-04 02:34:47,24.618,12.054,62.733,0.0,0.0,0.594,0.0,2154496.0,0.0,19.0,2111205376.0,385511424.0,2756292608.0,28366065664.0,5362670.0,1268411.0
13-04 02:34:48,26.117,12.285,61.082,0.0,0.0,0.515,0.0,2170880.0,0.0,23.0,2110525440.0,385527808.0,2775617536.0,28347404288.0,3381406.0,1271955.0
13-04 02:34:49,25.548,13.406,60.287,0.084,0.0,0.675,0.0,4317184.0,0.0,38.0,2111291392.0,385527808.0,2797834240.0,28324421632.0,3406623.0,1284149.0
13-04 02:34:50,22.654,11.496,65.511,0.0,0.0,0.338,0.0,2158592.0,0.0,19.0,2111352832.0,385527808.0,2814152704.0,28308041728.0,3508090.0,1348004.0
13-04 02:34:51,23.630,12.586,63.014,0.086,0.0,0.685,0.0,2150400.0,0.0,19.0,2112339968.0,385527808.0,2833362944.0,28287844352.0,5370133.0,1273371.0
13-04 02:34:52,25.340,13.861,60.119,0.170,0.0,0.510,0.0,2170880.0,0.0,21.0,2111242240.0,385527808.0,2852904960.0,28269400064.0,3356482.0,1260121.0
13-04 02:34:53,25.585,12.229,61.839,0.0,0.0,0.347,0.0,4374528.0,0.0,49.0,2110914560.0,385527808.0,2875826176.0,28246806528.0,3390543.0,1273696.0
13-04 02:34:54,21.880,11.368,66.068,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2112491520.0,385527808.0,2891202560.0,28229853184.0,3512162.0,1342143.0
13-04 02:34:55,23.935,12.351,62.947,0.0,0.0,0.767,0.0,2158592.0,0.0,19.0,2113658880.0,385527808.0,2911027200.0,28208861184.0,5365678.0,1269846.0
13-04 02:34:56,24.566,13.281,61.545,0.087,0.0,0.521,0.0,2158592.0,0.0,19.0,2115108864.0,385527808.0,2930135040.0,28188303360.0,3368653.0,1265561.0
13-04 02:34:57,25.386,12.950,61.235,0.0,0.0,0.429,0.0,4354048.0,0.0,41.0,2113368064.0,385527808.0,2952572928.0,28167606272.0,3525492.0,1342808.0
13-04 02:34:58,22.041,10.978,66.381,0.172,0.0,0.429,0.0,2166784.0,0.0,21.0,2116128768.0,385536000.0,2967834624.0,28149575680.0,3375048.0,1272677.0
13-04 02:34:59,24.031,12.403,62.963,0.086,0.0,0.517,0.0,5640192.0,0.0,30.0,2115203072.0,385548288.0,2987335680.0,28130988032.0,5359911.0,1266502.0
13-04 02:35:00,27.580,12.860,58.883,0.085,0.0,0.592,0.0,9207808.0,0.0,40.0,2115473408.0,385556480.0,3007229952.0,28110815232.0,3356845.0,1259959.0
13-04 02:35:01,25.323,12.661,61.413,0.0,0.0,0.603,0.0,4345856.0,0.0,39.0,2113937408.0,385560576.0,3029450752.0,28090126336.0,3527227.0,1339750.0
13-04 02:35:02,22.723,11.745,65.106,0.085,0.0,0.340,0.0,2154496.0,0.0,19.0,2116284416.0,385564672.0,3046121472.0,28071104512.0,3386113.0,1279804.0
13-04 02:35:03,23.246,13.102,63.145,0.0,0.0,0.507,0.0,2150400.0,0.0,19.0,2115645440.0,385564672.0,3065397248.0,28052467712.0,5366645.0,1271232.0
13-04 02:35:04,25.840,13.178,60.293,0.172,0.0,0.517,0.0,2179072.0,0.0,22.0,2116706304.0,385572864.0,3085766656.0,28031029248.0,3349343.0,1254262.0
13-04 02:35:05,25.639,13.118,60.477,0.085,0.0,0.681,0.0,4313088.0,0.0,38.0,2117595136.0,385585152.0,3106324480.0,28009570304.0,3548640.0,1361459.0
13-04 02:35:06,21.721,11.414,66.440,0.0,0.0,0.426,0.0,2154496.0,0.0,19.0,2117484544.0,385585152.0,3124465664.0,27991539712.0,3367298.0,1262043.0
13-04 02:35:07,24.123,12.489,62.789,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,2117308416.0,385585152.0,3143434240.0,27972747264.0,5362417.0,1270029.0
13-04 02:35:08,25.763,14.068,59.831,0.0,0.0,0.339,0.0,2158592.0,0.0,19.0,2117402624.0,385597440.0,3161874432.0,27954200576.0,3362085.0,1263458.0
13-04 02:35:09,25.387,12.565,61.618,0.086,0.0,0.344,0.0,4317184.0,0.0,39.0,2117681152.0,385601536.0,3185233920.0,27930558464.0,3387692.0,1273367.0
13-04 02:35:10,21.824,11.338,65.814,0.171,0.0,0.853,0.0,2166784.0,0.0,21.0,2119073792.0,385601536.0,3200856064.0,27913543680.0,3522208.0,1346768.0
13-04 02:35:11,21.597,12.605,65.378,0.0,0.0,0.420,0.0,2158592.0,0.0,19.0,2117742592.0,385605632.0,3219546112.0,27896180736.0,3368238.0,1264203.0
13-04 02:35:12,11.233,7.095,81.250,0.0,0.0,0.422,0.0,0.0,0.0,0.0,2117464064.0,385605632.0,3227951104.0,27888054272.0,1183238.0,1161500.0
13-04 02:35:13,19.747,11.139,65.401,3.207,0.0,0.506,0.0,112214016.0,0.0,214.0,2118656000.0,385605632.0,3241021440.0,27873792000.0,2889767.0,1180169.0
13-04 02:35:14,10.526,7.895,70.968,10.102,0.0,0.509,0.0,268435456.0,0.0,510.0,2118492160.0,385605632.0,3250401280.0,27864576000.0,3442209.0,1191206.0
13-04 02:35:15,19.693,9.122,65.217,5.371,0.0,0.597,0.0,177389568.0,0.0,349.0,2122768384.0,385613824.0,3264585728.0,27846107136.0,9167405.0,1273020.0
13-04 02:35:16,31.652,15.304,52.348,0.087,0.0,0.609,0.0,4321280.0,0.0,40.0,2138685440.0,385617920.0,3290054656.0,27804717056.0,3509447.0,1338223.0
13-04 02:35:17,31.783,14.729,52.885,0.086,0.0,0.517,0.0,4317184.0,0.0,39.0,2138251264.0,385626112.0,3315707904.0,27779489792.0,3516882.0,1339701.0
13-04 02:35:18,32.651,14.749,52.174,0.085,0.0,0.341,0.0,4321280.0,0.0,40.0,2137841664.0,385642496.0,3340427264.0,27755163648.0,3500792.0,1330576.0
13-04 02:35:19,31.882,14.199,53.136,0.087,0.0,0.697,0.0,4304896.0,0.0,38.0,2138148864.0,385650688.0,3366408192.0,27728867328.0,5550188.0,1366981.0
13-04 02:35:20,33.020,14.932,51.536,0.0,0.0,0.512,0.0,4308992.0,0.0,38.0,2138271744.0,385658880.0,3390771200.0,27704373248.0,3531101.0,1358251.0
13-04 02:35:21,29.668,14.485,55.148,0.087,0.0,0.611,0.0,4317184.0,0.0,38.0,2137706496.0,385671168.0,3416940544.0,27678756864.0,3534698.0,1351500.0
13-04 02:35:22,21.758,12.457,65.188,0.171,0.0,0.427,0.0,2187264.0,0.0,22.0,2138378240.0,385675264.0,3434561536.0,27660460032.0,5378410.0,1271405.0
13-04 02:35:23,26.293,12.845,60.172,0.0,0.0,0.690,0.0,2166784.0,0.0,22.0,2139320320.0,385679360.0,3453128704.0,27640946688.0,3318392.0,1236154.0
13-04 02:35:24,25.672,12.316,61.492,0.087,0.0,0.434,0.0,2154496.0,0.0,19.0,2139160576.0,385687552.0,3473244160.0,27620982784.0,3376506.0,1269002.0
13-04 02:35:25,23.090,12.017,64.120,0.086,0.0,0.687,0.0,4485120.0,0.0,63.0,2140102656.0,385695744.0,3493244928.0,27600031744.0,3538693.0,1353684.0
13-04 02:35:26,22.347,11.217,66.005,0.0,0.0,0.431,0.0,2154496.0,0.0,19.0,2139828224.0,385699840.0,3511398400.0,27582148608.0,5369022.0,1271143.0
13-04 02:35:27,26.478,12.768,60.326,0.0,0.0,0.428,0.0,2154496.0,0.0,20.0,2138931200.0,385708032.0,3532369920.0,27562065920.0,3345526.0,1250440.0
13-04 02:35:28,26.150,12.862,60.136,0.170,0.0,0.681,0.0,2166784.0,0.0,21.0,2139787264.0,385716224.0,3551059968.0,27542511616.0,3374166.0,1268540.0
13-04 02:35:29,23.224,10.745,65.598,0.0,0.0,0.433,0.0,4317184.0,0.0,38.0,2139594752.0,385720320.0,3572199424.0,27521560576.0,3521205.0,1344504.0
13-04 02:35:30,22.561,11.790,65.055,0.085,0.0,0.509,0.0,2158592.0,0.0,20.0,2139271168.0,385724416.0,3589029888.0,27505049600.0,5376948.0,1273704.0
13-04 02:35:31,26.857,12.263,60.363,0.0,0.0,0.518,0.0,2146304.0,0.0,19.0,2138640384.0,385724416.0,3608199168.0,27486511104.0,3328364.0,1240679.0
13-04 02:35:32,25.652,12.957,60.783,0.087,0.0,0.522,0.0,2162688.0,0.0,19.0,2140110848.0,385724416.0,3628945408.0,27464294400.0,3374164.0,1267110.0
13-04 02:35:33,23.554,12.075,64.116,0.0,0.0,0.255,0.0,4313088.0,0.0,38.0,2140663808.0,385728512.0,3649085440.0,27443597312.0,3537345.0,1353873.0
13-04 02:35:34,22.669,11.548,65.269,0.086,0.0,0.428,0.0,2166784.0,0.0,21.0,2141790208.0,385732608.0,3666599936.0,27424952320.0,5378965.0,1275677.0
13-04 02:35:35,26.518,13.174,59.709,0.0,0.0,0.599,0.0,2158592.0,0.0,20.0,2140389376.0,385732608.0,3686178816.0,27406774272.0,3344986.0,1251308.0
13-04 02:35:36,24.587,13.119,61.599,0.087,0.0,0.608,0.0,2158592.0,0.0,19.0,2140778496.0,385736704.0,3706863616.0,27385696256.0,3346343.0,1253183.0
13-04 02:35:37,23.862,11.973,63.491,0.084,0.0,0.590,0.0,4308992.0,0.0,38.0,2140782592.0,385736704.0,3726229504.0,27366326272.0,3547422.0,1358673.0
13-04 02:35:38,21.721,12.436,65.332,0.085,0.0,0.426,0.0,2162688.0,0.0,19.0,2142142464.0,385740800.0,3743281152.0,27347910656.0,5375722.0,1274000.0
13-04 02:35:39,26.184,13.092,60.207,0.0,0.0,0.517,0.0,2146304.0,0.0,19.0,2140905472.0,385748992.0,3763273728.0,27329146880.0,3341041.0,1247012.0
13-04 02:35:40,27.020,13.300,59.259,0.084,0.0,0.337,0.0,2174976.0,0.0,21.0,2141229056.0,385748992.0,3784118272.0,27307978752.0,3334374.0,1245641.0
13-04 02:35:41,22.299,12.187,64.823,0.086,0.0,0.605,0.0,4313088.0,0.0,38.0,2140418048.0,385748992.0,3804102656.0,27288805376.0,3569527.0,1372433.0
13-04 02:35:42,11.223,7.789,80.570,0.0,0.0,0.419,0.0,0.0,0.0,0.0,2141208576.0,385748992.0,3812651008.0,27279466496.0,1947104.0,1171482.0
13-04 02:35:43,31.459,14.938,53.076,0.0,0.0,0.527,0.0,2154496.0,0.0,19.0,2141700096.0,385748992.0,3835523072.0,27256102912.0,6657993.0,1291982.0
13-04 02:35:44,30.922,14.470,54.005,0.086,0.0,0.517,0.0,4317184.0,0.0,38.0,2141605888.0,385748992.0,3860180992.0,27231539200.0,3468298.0,1320195.0
13-04 02:35:45,23.782,12.689,58.824,3.697,0.0,1.008,0.0,165388288.0,0.0,322.0,2142380032.0,385757184.0,3879325696.0,27211612160.0,3416649.0,1289608.0
13-04 02:35:46,10.886,7.848,68.776,11.899,0.0,0.591,0.0,266350592.0,0.0,499.0,2141859840.0,385757184.0,3887861760.0,27203596288.0,3657839.0,1184846.0
13-04 02:35:47,22.345,12.659,59.983,4.418,0.0,0.595,0.0,127156224.0,0.0,269.0,2144247808.0,385761280.0,3906408448.0,27182657536.0,5093848.0,1346627.0
13-04 02:35:48,31.277,15.465,52.650,0.0,0.0,0.608,0.0,2174976.0,0.0,23.0,2143375360.0,385761280.0,3933425664.0,27156512768.0,3361434.0,1260881.0
13-04 02:35:49,33.737,14.360,51.298,0.173,0.0,0.433,0.0,14708736.0,0.0,70.0,2143772672.0,385785856.0,3953590272.0,27135926272.0,3449850.0,1303422.0
13-04 02:35:50,24.270,13.178,61.802,0.083,0.0,0.667,0.0,4337664.0,0.0,41.0,2143522816.0,385798144.0,3973627904.0,27116126208.0,5590471.0,1407923.0
13-04 02:35:51,26.370,13.613,59.418,0.086,0.0,0.514,0.0,2150400.0,0.0,19.0,2142613504.0,385806336.0,3995316224.0,27095339008.0,3325471.0,1224928.0
13-04 02:35:52,25.500,12.707,61.184,0.087,0.0,0.522,0.0,2162688.0,0.0,21.0,2144305152.0,385806336.0,4013461504.0,27075502080.0,3380027.0,1270354.0
13-04 02:35:53,22.337,12.285,65.034,0.086,0.0,0.258,0.0,4354048.0,0.0,43.0,2143567872.0,385814528.0,4033998848.0,27055693824.0,3547084.0,1356121.0
13-04 02:35:54,23.083,11.158,65.077,0.085,0.0,0.596,0.0,2146304.0,0.0,20.0,2143567872.0,385818624.0,4051017728.0,27038670848.0,5376904.0,1273987.0
13-04 02:35:55,26.446,13.690,59.354,0.0,0.0,0.510,0.0,2150400.0,0.0,20.0,2143813632.0,385822720.0,4071047168.0,27018391552.0,3335805.0,1247190.0
13-04 02:35:56,27.704,14.309,57.321,0.083,0.0,0.582,0.0,16093184.0,0.0,54.0,2144276480.0,385839104.0,4090867712.0,26998091776.0,3329763.0,1241257.0
13-04 02:35:57,22.327,13.174,63.986,0.086,0.0,0.428,0.0,4472832.0,0.0,59.0,2143944704.0,385847296.0,4111622144.0,26977660928.0,3578447.0,1374638.0
13-04 02:35:58,22.934,11.804,64.418,0.253,0.0,0.590,0.0,2187264.0,0.0,25.0,2144559104.0,385847296.0,4128743424.0,26959925248.0,5383126.0,1274724.0
13-04 02:35:59,25.478,12.870,61.130,0.0,0.0,0.522,0.0,2146304.0,0.0,19.0,2146336768.0,385859584.0,4148756480.0,26938122240.0,3336379.0,1246472.0
13-04 02:36:00,26.453,12.229,60.711,0.087,0.0,0.520,0.0,2158592.0,0.0,19.0,2145599488.0,385863680.0,4168187904.0,26919424000.0,3395862.0,1277277.0
13-04 02:36:01,23.122,12.489,63.882,0.084,0.0,0.422,0.0,4304896.0,0.0,38.0,2145775616.0,385871872.0,4189569024.0,26897858560.0,3513232.0,1339302.0
13-04 02:36:02,22.509,11.254,65.808,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,2147815424.0,385871872.0,4206206976.0,26879180800.0,5373164.0,1273266.0
13-04 02:36:03,25.779,12.630,60.813,0.173,0.0,0.606,0.0,2158592.0,0.0,21.0,2147549184.0,385871872.0,4225228800.0,26860425216.0,3343070.0,1250595.0
13-04 02:36:04,26.311,12.640,60.533,0.0,0.0,0.516,0.0,2154496.0,0.0,19.0,2149019648.0,385880064.0,4246470656.0,26837704704.0,3390520.0,1275289.0
13-04 02:36:05,24.096,10.843,64.802,0.0,0.0,0.258,0.0,4304896.0,0.0,38.0,2148446208.0,385888256.0,4266209280.0,26818531328.0,3519505.0,1341086.0
13-04 02:36:06,22.840,11.206,64.927,0.086,0.0,0.941,0.0,2158592.0,0.0,19.0,2149437440.0,385888256.0,4284481536.0,26799267840.0,5378628.0,1275054.0
13-04 02:36:07,26.379,12.155,61.121,0.0,0.0,0.345,0.0,2146304.0,0.0,19.0,2150477824.0,385888256.0,4303048704.0,26779660288.0,3325518.0,1240336.0
13-04 02:36:08,25.235,14.029,59.966,0.086,0.0,0.684,0.0,2154496.0,0.0,19.0,2152136704.0,385896448.0,4323569664.0,26757472256.0,3397166.0,1279507.0
13-04 02:36:09,22.260,12.829,64.316,0.170,0.0,0.425,0.0,4317184.0,0.0,40.0,2151735296.0,385900544.0,4342886400.0,26738552832.0,3526157.0,1347764.0
13-04 02:36:10,22.581,12.139,64.686,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,2152730624.0,385904640.0,4361519104.0,26718920704.0,5385145.0,1276013.0
13-04 02:36:11,27.444,11.235,60.549,0.086,0.0,0.686,0.0,2150400.0,0.0,20.0,2151665664.0,385921024.0,4380205056.0,26701283328.0,3344112.0,1251524.0
13-04 02:36:12,25.524,12.325,61.713,0.0,0.0,0.437,0.0,2146304.0,0.0,19.0,2152337408.0,385925120.0,4401049600.0,26679762944.0,3363897.0,1259925.0
13-04 02:36:13,23.090,12.361,64.206,0.086,0.0,0.258,0.0,4308992.0,0.0,38.0,2152304640.0,385929216.0,4422283264.0,26658557952.0,3536064.0,1350061.0
13-04 02:36:14,21.311,11.217,67.127,0.0,0.0,0.345,0.0,2158592.0,0.0,20.0,2153418752.0,385945600.0,4438114304.0,26641596416.0,5353413.0,1284279.0
13-04 02:36:15,25.451,12.726,60.963,0.172,0.0,0.688,0.0,2154496.0,0.0,21.0,2155212800.0,385957888.0,4458106880.0,26619797504.0,3370286.0,1243018.0
13-04 02:36:16,26.850,12.995,59.552,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,2156859392.0,385957888.0,4477632512.0,26598625280.0,3357112.0,1256437.0
13-04 02:36:17,21.776,12.553,60.717,4.270,0.0,0.683,0.0,211783680.0,0.0,409.0,2155540480.0,385957888.0,4496760832.0,26580815872.0,3395658.0,1278771.0
13-04 02:36:18,10.468,7.574,69.362,12.170,0.0,0.426,0.0,267386880.0,0.0,490.0,2155999232.0,385957888.0,4505264128.0,26571853824.0,3660714.0,1188958.0
13-04 02:36:19,27.637,12.467,57.977,1.482,0.0,0.436,0.0,66535424.0,0.0,156.0,2156384256.0,385957888.0,4527493120.0,26549239808.0,5062980.0,1328861.0
13-04 02:36:20,32.644,14.643,52.369,0.0,0.0,0.345,0.0,4313088.0,0.0,38.0,2157776896.0,385966080.0,4551966720.0,26523365376.0,3507819.0,1343194.0
13-04 02:36:21,28.190,14.052,56.983,0.172,0.0,0.603,0.0,4358144.0,0.0,43.0,2156904448.0,385966080.0,4577153024.0,26499051520.0,3553402.0,1360360.0
13-04 02:36:22,22.704,11.005,65.771,0.0,0.0,0.520,0.0,2146304.0,0.0,19.0,2157142016.0,385966080.0,4593684480.0,26482282496.0,5383687.0,1278413.0
13-04 02:36:23,26.307,11.760,61.411,0.0,0.0,0.523,0.0,2158592.0,0.0,21.0,2158575616.0,385970176.0,4614119424.0,26460409856.0,3320919.0,1236627.0
13-04 02:36:24,26.581,12.564,60.256,0.085,0.0,0.513,0.0,2146304.0,0.0,19.0,2159689728.0,385974272.0,4633784320.0,26439626752.0,3358548.0,1259002.0
13-04 02:36:25,22.318,12.024,65.052,0.087,0.0,0.519,0.0,4333568.0,0.0,39.0,2161491968.0,385986560.0,4653174784.0,26418421760.0,3563705.0,1366492.0
13-04 02:36:26,22.965,10.797,65.553,0.0,0.0,0.686,0.0,2154496.0,0.0,19.0,2162987008.0,385986560.0,4670926848.0,26399174656.0,5376583.0,1274939.0
13-04 02:36:27,25.275,14.539,59.594,0.0,0.0,0.592,0.0,2158592.0,0.0,21.0,2162315264.0,385990656.0,4690092032.0,26380677120.0,3348224.0,1250852.0
13-04 02:36:28,26.180,13.219,60.343,0.086,0.0,0.172,0.0,2256896.0,0.0,35.0,2162401280.0,385990656.0,4712067072.0,26358616064.0,3367806.0,1262368.0
13-04 02:36:29,23.579,11.620,64.292,0.085,0.0,0.424,0.0,4308992.0,0.0,38.0,2161995776.0,385998848.0,4731510784.0,26339569664.0,3538781.0,1352700.0
13-04 02:36:30,22.523,12.193,64.691,0.0,0.0,0.593,0.0,2154496.0,0.0,20.0,2163138560.0,385998848.0,4748345344.0,26321592320.0,5381861.0,1276222.0
13-04 02:36:31,26.154,12.821,60.342,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2162987008.0,386002944.0,4769628160.0,26300456960.0,3337132.0,1244762.0
13-04 02:36:32,26.256,12.565,60.572,0.087,0.0,0.520,0.0,2170880.0,0.0,22.0,2163752960.0,386002944.0,4790444032.0,26278875136.0,3383402.0,1270303.0
13-04 02:36:33,23.162,11.709,64.359,0.085,0.0,0.684,0.0,4321280.0,0.0,41.0,2165489664.0,386007040.0,4808511488.0,26259066880.0,3523624.0,1346701.0
13-04 02:36:34,21.821,11.512,65.979,0.086,0.0,0.601,0.0,2154496.0,0.0,19.0,2166312960.0,386011136.0,4825980928.0,26240770048.0,5386315.0,1279427.0
13-04 02:36:35,26.667,13.165,59.578,0.0,0.0,0.591,0.0,2158592.0,0.0,19.0,2166345728.0,386011136.0,4847013888.0,26219704320.0,3341356.0,1249486.0
13-04 02:36:36,25.610,12.369,61.585,0.0,0.0,0.436,0.0,2146304.0,0.0,19.0,2165563392.0,386015232.0,4866330624.0,26201165824.0,3368955.0,1261155.0
13-04 02:36:37,22.078,11.948,65.368,0.087,0.0,0.519,0.0,4304896.0,0.0,38.0,2167078912.0,386052096.0,4886872064.0,26179072000.0,3539381.0,1355842.0
13-04 02:36:38,22.901,12.044,64.207,0.170,0.0,0.679,0.0,2166784.0,0.0,21.0,2167304192.0,386056192.0,4904165376.0,26161549312.0,5384438.0,1279540.0
13-04 02:36:39,26.334,12.909,60.327,0.0,0.0,0.430,0.0,2158592.0,0.0,19.0,2168848384.0,386060288.0,4924817408.0,26139348992.0,3346328.0,1251270.0
13-04 02:36:40,23.680,10.903,64.991,0.085,0.0,0.341,0.0,4304896.0,0.0,38.0,2167439360.0,386072576.0,4945788928.0,26119774208.0,3134594.0,955093.0
13-04 02:36:41,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2169057280.0,386072576.0,4945567744.0,26118377472.0,4990.0,6878.0
13-04 02:36:42,2.250,1.500,96.250,0.0,0.0,0.0,0.0,532480.0,0.0,18.0,2169114624.0,386080768.0,4946010112.0,26117869568.0,410014.0,24196.0
13-04 02:36:43,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2169204736.0,386080768.0,4947189760.0,26116599808.0,3292.0,3880.0
13-04 02:36:44,0.167,0.334,99.332,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,2169204736.0,386080768.0,4947189760.0,26116599808.0,2535.0,3576.0
13-04 02:36:45,0.167,0.500,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2169204736.0,386080768.0,4947189760.0,26116599808.0,2436.0,3141.0
13-04 02:36:46,0.251,0.334,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2169327616.0,386080768.0,4947193856.0,26116472832.0,2410.0,3126.0
13-04 02:36:47,0.0,0.418,99.582,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2169323520.0,386084864.0,4947193856.0,26116472832.0,3254.0,3392.0
13-04 02:36:48,12.330,8.163,79.252,0.0,0.0,0.255,0.0,0.0,0.0,0.0,2168782848.0,386084864.0,4955873280.0,26108334080.0,3192793.0,1175046.0
13-04 02:36:49,20.642,13.010,57.069,8.846,0.0,0.434,0.0,267096064.0,0.0,494.0,2169274368.0,386084864.0,4971687936.0,26092027904.0,3497431.0,1436454.0
13-04 02:36:50,23.143,11.054,60.017,5.268,0.0,0.518,0.0,144015360.0,0.0,283.0,2180337664.0,386088960.0,4987711488.0,26064936960.0,3517917.0,1447634.0
13-04 02:36:51,32.481,15.942,50.725,0.085,0.0,0.767,0.0,4317184.0,0.0,38.0,2180870144.0,386093056.0,5014474752.0,26037637120.0,5792869.0,1593976.0
13-04 02:36:52,32.041,14.470,52.541,0.0,0.0,0.947,0.0,4304896.0,0.0,38.0,2182402048.0,386093056.0,5038862336.0,26011717632.0,5842467.0,1628791.0
13-04 02:36:53,30.769,16.084,52.535,0.087,0.0,0.524,0.0,2154496.0,0.0,19.0,2182307840.0,386093056.0,5062688768.0,25987985408.0,3537951.0,1457441.0
13-04 02:36:54,32.968,15.936,50.506,0.084,0.0,0.506,0.0,4308992.0,0.0,39.0,2185850880.0,386101248.0,5088153600.0,25958969344.0,4851239.0,1571155.0
13-04 02:36:55,31.830,16.085,51.149,0.085,0.0,0.851,0.0,4308992.0,0.0,38.0,2185977856.0,386113536.0,5112958976.0,25934024704.0,4731579.0,1613652.0
13-04 02:36:56,32.286,14.485,52.356,0.087,0.0,0.785,0.0,2195456.0,0.0,24.0,2186608640.0,386117632.0,5136449536.0,25909899264.0,3491787.0,1428375.0
13-04 02:36:57,32.152,15.385,51.772,0.0,0.0,0.691,0.0,4304896.0,0.0,39.0,2188771328.0,386129920.0,5161828352.0,25882345472.0,5805756.0,1603518.0
13-04 02:36:58,30.164,14.607,54.278,0.173,0.0,0.778,0.0,7790592.0,0.0,48.0,2191335424.0,386138112.0,5186314240.0,25855287296.0,3827697.0,1607025.0
13-04 02:36:59,32.788,14.372,52.065,0.172,0.0,0.602,0.0,16187392.0,0.0,52.0,2193113088.0,386146304.0,5208616960.0,25831198720.0,5464445.0,1419754.0
13-04 02:37:00,30.397,14.680,54.145,0.086,0.0,0.691,0.0,4403200.0,0.0,52.0,2194100224.0,386146304.0,5233033216.0,25805795328.0,5927465.0,1657039.0
13-04 02:37:01,31.791,14.910,52.785,0.0,0.0,0.514,0.0,2158592.0,0.0,20.0,2194714624.0,386150400.0,5255770112.0,25782439936.0,3514222.0,1451649.0
13-04 02:37:02,28.338,14.815,56.072,0.086,0.0,0.689,0.0,4308992.0,0.0,40.0,2194407424.0,386154496.0,5279113216.0,25759399936.0,5880378.0,1640235.0
13-04 02:37:03,29.457,14.556,55.039,0.086,0.0,0.861,0.0,2158592.0,0.0,21.0,2193563648.0,386154496.0,5302906880.0,25736450048.0,3427625.0,1391813.0
13-04 02:37:04,29.362,15.064,54.723,0.085,0.0,0.766,0.0,4308992.0,0.0,38.0,2195435520.0,386183168.0,5326458880.0,25710997504.0,5926363.0,1660120.0
13-04 02:37:05,31.002,15.199,53.109,0.0,0.0,0.691,0.0,2150400.0,0.0,19.0,2194698240.0,386183168.0,5349105664.0,25689088000.0,3501811.0,1442229.0
13-04 02:37:06,28.0,15.130,56.0,0.0,0.0,0.870,0.0,4313088.0,0.0,38.0,2196029440.0,386195456.0,5372530688.0,25664319488.0,5860120.0,1632625.0
13-04 02:37:07,28.792,16.024,54.156,0.171,0.0,0.857,0.0,2146304.0,0.0,19.0,2196090880.0,386195456.0,5395189760.0,25641598976.0,3536169.0,1457580.0
13-04 02:37:08,29.192,14.683,55.430,0.087,0.0,0.608,0.0,4370432.0,0.0,46.0,2196627456.0,386195456.0,5419737088.0,25616515072.0,5854017.0,1619557.0
13-04 02:37:09,30.967,15.227,53.208,0.0,0.0,0.599,0.0,2158592.0,0.0,19.0,2197450752.0,386203648.0,5441818624.0,25593602048.0,3451548.0,1411788.0
13-04 02:37:10,30.241,14.261,55.155,0.086,0.0,0.258,0.0,4300800.0,0.0,38.0,2197782528.0,386203648.0,5466423296.0,25568665600.0,5923906.0,1663806.0
13-04 02:37:11,28.310,15.070,56.098,0.0,0.0,0.523,0.0,2154496.0,0.0,19.0,2198171648.0,386207744.0,5487947776.0,25546747904.0,3538626.0,1453638.0
13-04 02:37:12,30.130,14.113,54.978,0.087,0.0,0.693,0.0,4313088.0,0.0,38.0,2201141248.0,386211840.0,5511462912.0,25520259072.0,5818054.0,1597422.0
13-04 02:37:13,31.228,15.052,52.941,0.173,0.0,0.606,0.0,11620352.0,0.0,46.0,2200682496.0,386215936.0,5533843456.0,25498333184.0,3489032.0,1440324.0
13-04 02:37:14,28.093,15.206,56.100,0.086,0.0,0.515,0.0,4366336.0,0.0,42.0,2201436160.0,386232320.0,5556596736.0,25474809856.0,5883992.0,1628382.0
13-04 02:37:15,30.096,15.048,54.243,0.0,0.0,0.612,0.0,2150400.0,0.0,19.0,2200961024.0,386232320.0,5579476992.0,25452404736.0,3579655.0,1498467.0
13-04 02:37:16,27.802,14.075,57.341,0.174,0.0,0.608,0.0,4308992.0,0.0,38.0,2202128384.0,386236416.0,5603520512.0,25427189760.0,5815546.0,1594692.0
13-04 02:37:17,30.815,16.052,52.361,0.0,0.0,0.773,0.0,2154496.0,0.0,19.0,2204024832.0,386236416.0,5624659968.0,25404153856.0,3428293.0,1406484.0
13-04 02:37:18,27.281,14.509,57.428,0.0,0.0,0.782,0.0,4317184.0,0.0,38.0,2202664960.0,386240512.0,5649317888.0,25380851712.0,5029648.0,1643334.0
13-04 02:37:19,30.915,15.285,52.936,0.086,0.0,0.777,0.0,2187264.0,0.0,22.0,2202828800.0,386240512.0,5673082880.0,25356922880.0,4398830.0,1454021.0
13-04 02:37:20,28.003,14.261,52.636,4.322,0.0,0.778,0.0,196956160.0,0.0,385.0,2205167616.0,386248704.0,5693628416.0,25334030336.0,5782260.0,1594883.0
13-04 02:37:21,13.391,8.498,64.635,12.704,0.0,0.773,0.0,268435456.0,0.0,502.0,2204278784.0,386248704.0,5703061504.0,25325486080.0,1858541.0,1395014.0
13-04 02:37:22,20.034,10.232,62.081,6.879,0.0,0.774,0.0,183005184.0,0.0,357.0,2204147712.0,386256896.0,5720924160.0,25307746304.0,5119655.0,1451218.0
13-04 02:37:23,32.277,15.240,51.370,0.086,0.0,1.027,0.0,4304896.0,0.0,38.0,2206244864.0,386265088.0,5744558080.0,25282007040.0,5807389.0,1599652.0
13-04 02:37:24,31.760,16.309,51.159,0.0,0.0,0.773,0.0,2154496.0,0.0,19.0,2206003200.0,386265088.0,5769236480.0,25257570304.0,3554508.0,1459395.0
13-04 02:37:25,32.530,15.318,51.463,0.086,0.0,0.602,0.0,4313088.0,0.0,39.0,2211217408.0,386269184.0,5795381248.0,25226207232.0,5702664.0,1547173.0
13-04 02:37:26,31.913,15.304,52.0,0.087,0.0,0.696,0.0,4317184.0,0.0,40.0,2210385920.0,386277376.0,5821030400.0,25201381376.0,4046916.0,1609764.0
13-04 02:37:27,32.087,15.652,51.478,0.087,0.0,0.696,0.0,2154496.0,0.0,19.0,2213048320.0,386281472.0,5843566592.0,25176178688.0,5446199.0,1524004.0
13-04 02:37:28,31.061,16.135,52.200,0.086,0.0,0.518,0.0,4300800.0,0.0,38.0,2213797888.0,386289664.0,5870489600.0,25148497920.0,3660412.0,1518563.0
13-04 02:37:29,32.961,14.678,51.502,0.086,0.0,0.773,0.0,4296704.0,0.0,38.0,2219233280.0,386293760.0,5894508544.0,25119039488.0,5827618.0,1612279.0
13-04 02:37:30,31.869,15.590,51.593,0.086,0.0,0.861,0.0,4272128.0,0.0,35.0,2219954176.0,386293760.0,5919911936.0,25092915200.0,3637915.0,1514652.0
13-04 02:37:31,31.606,15.544,52.159,0.0,0.0,0.691,0.0,2203648.0,0.0,22.0,2219769856.0,386301952.0,5943230464.0,25069772800.0,5642657.0,1514323.0
13-04 02:37:32,32.556,15.199,51.468,0.086,0.0,0.691,0.0,4435968.0,0.0,60.0,2220130304.0,386306048.0,5969784832.0,25042853888.0,3811655.0,1599028.0
13-04 02:37:33,31.002,15.544,52.332,0.0,0.0,1.123,0.0,4313088.0,0.0,38.0,2221559808.0,386310144.0,5995016192.0,25016188928.0,5827506.0,1607916.0
13-04 02:37:34,33.190,15.862,50.517,0.086,0.0,0.345,0.0,2154496.0,0.0,21.0,2220683264.0,386322432.0,6019244032.0,24992825344.0,3454945.0,1414467.0
13-04 02:37:35,30.389,15.459,53.269,0.0,0.0,0.883,0.0,4313088.0,0.0,38.0,2222129152.0,386326528.0,6043697152.0,24966922240.0,5847877.0,1625361.0
13-04 02:37:36,31.756,15.060,52.151,0.086,0.0,0.947,0.0,4308992.0,0.0,38.0,2221699072.0,386326528.0,6070353920.0,24940695552.0,4703419.0,1620873.0
13-04 02:37:37,30.450,14.706,54.066,0.087,0.0,0.692,0.0,2150400.0,0.0,19.0,2223611904.0,386326528.0,6091358208.0,24917778432.0,4688477.0,1469146.0
13-04 02:37:38,28.961,15.162,55.196,0.170,0.0,0.511,0.0,4337664.0,0.0,41.0,2223263744.0,386326528.0,6116843520.0,24892641280.0,3815036.0,1600018.0
13-04 02:37:39,29.853,13.805,55.565,0.0,0.0,0.777,0.0,2158592.0,0.0,19.0,2224852992.0,386326528.0,6137253888.0,24870641664.0,5592689.0,1494762.0
13-04 02:37:40,32.614,13.978,52.632,0.173,0.0,0.604,0.0,4300800.0,0.0,38.0,2225868800.0,386330624.0,6162677760.0,24844197888.0,4542164.0,1596077.0
13-04 02:37:41,29.879,13.731,55.786,0.0,0.0,0.604,0.0,2158592.0,0.0,19.0,2225098752.0,386334720.0,6184906752.0,24822734848.0,4781957.0,1453197.0
13-04 02:37:42,30.405,15.245,53.661,0.0,0.0,0.689,0.0,4358144.0,0.0,42.0,2227458048.0,386342912.0,6208184320.0,24797089792.0,3927513.0,1611300.0
13-04 02:37:43,31.126,15.047,53.052,0.086,0.0,0.688,0.0,2158592.0,0.0,19.0,2228088832.0,386351104.0,6232748032.0,24771887104.0,5385545.0,1431763.0
13-04 02:37:44,28.474,15.175,55.669,0.085,0.0,0.597,0.0,4341760.0,0.0,45.0,2228924416.0,386351104.0,6255042560.0,24748756992.0,5936745.0,1673275.0
13-04 02:37:45,30.192,15.707,53.490,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,2228428800.0,386355200.0,6278496256.0,24725794816.0,3505388.0,1436943.0
13-04 02:37:46,29.890,15.919,53.006,0.339,0.0,0.847,0.0,25346048.0,0.0,90.0,2234859520.0,386383872.0,6302523392.0,24695308288.0,4729170.0,1592735.0
13-04 02:37:47,30.928,15.206,52.921,0.086,0.0,0.859,0.0,2154496.0,0.0,20.0,2236116992.0,386383872.0,6324776960.0,24671797248.0,4572155.0,1434790.0
13-04 02:37:48,28.887,14.698,55.565,0.0,0.0,0.850,0.0,4313088.0,0.0,39.0,2237227008.0,386400256.0,6347051008.0,24648396800.0,5904320.0,1643509.0
13-04 02:37:49,31.293,14.828,53.017,0.086,0.0,0.776,0.0,2150400.0,0.0,19.0,2235277312.0,386400256.0,6372868096.0,24624529408.0,3485874.0,1429760.0
13-04 02:37:50,28.730,15.090,55.584,0.085,0.0,0.512,0.0,4329472.0,0.0,40.0,2238590976.0,386420736.0,6394413056.0,24599650304.0,5004884.0,1635034.0
13-04 02:37:51,30.895,15.232,53.270,0.086,0.0,0.516,0.0,2154496.0,0.0,19.0,2237521920.0,386424832.0,6417547264.0,24577581056.0,4388978.0,1453485.0
13-04 02:37:52,28.856,13.778,53.466,3.293,0.0,0.607,0.0,155877376.0,0.0,306.0,2236960768.0,386428928.0,6440230912.0,24555454464.0,5751147.0,1570834.0
13-04 02:37:53,13.085,8.232,65.771,12.132,0.0,0.780,0.0,271532032.0,0.0,505.0,2236690432.0,386428928.0,6449913856.0,24546041856.0,1866373.0,1406300.0
13-04 02:37:54,17.642,8.520,66.265,6.885,0.0,0.688,0.0,229109760.0,0.0,433.0,2237595648.0,386433024.0,6464606208.0,24530440192.0,5132814.0,1456385.0
13-04 02:37:55,31.680,15.492,51.871,0.087,0.0,0.870,0.0,2158592.0,0.0,19.0,2236534784.0,386433024.0,6488244224.0,24507863040.0,5616309.0,1496553.0
13-04 02:37:56,31.174,16.235,51.727,0.086,0.0,0.777,0.0,4321280.0,0.0,41.0,2238435328.0,386453504.0,6513369088.0,24480817152.0,3696361.0,1539185.0
13-04 02:37:57,32.0,16.511,50.723,0.085,0.0,0.681,0.0,4304896.0,0.0,38.0,2238656512.0,386457600.0,6539206656.0,24454754304.0,5835484.0,1618909.0
13-04 02:37:58,30.510,16.335,52.118,0.173,0.0,0.864,0.0,4190208.0,0.0,32.0,2240090112.0,386465792.0,6563635200.0,24428883968.0,3638341.0,1503092.0
13-04 02:37:59,33.106,15.614,50.683,0.0,0.0,0.597,0.0,2277376.0,0.0,25.0,2240770048.0,386465792.0,6588284928.0,24403554304.0,5631703.0,1508670.0
13-04 02:38:00,31.115,16.335,51.685,0.086,0.0,0.778,0.0,4304896.0,0.0,38.0,2242199552.0,386469888.0,6613565440.0,24376840192.0,3825782.0,1606426.0
13-04 02:38:01,32.651,15.516,50.895,0.085,0.0,0.853,0.0,4313088.0,0.0,38.0,2242142208.0,386473984.0,6638379008.0,24352079872.0,5840312.0,1624166.0
13-04 02:38:02,32.289,15.057,51.958,0.087,0.0,0.609,0.0,2174976.0,0.0,21.0,2242555904.0,386473984.0,6662217728.0,24327827456.0,3425603.0,1396619.0
13-04 02:38:03,31.615,15.979,51.289,0.0,0.0,1.117,0.0,4308992.0,0.0,38.0,2243665920.0,386473984.0,6689042432.0,24299892736.0,5884801.0,1643610.0
13-04 02:38:04,31.429,15.411,52.208,0.087,0.0,0.866,0.0,4427776.0,0.0,57.0,2244743168.0,386478080.0,6713098240.0,24274755584.0,3802544.0,1598024.0
13-04 02:38:05,33.135,15.758,50.767,0.0,0.0,0.341,0.0,2162688.0,0.0,19.0,2243850240.0,386478080.0,6738452480.0,24250294272.0,5482266.0,1429088.0
13-04 02:38:06,32.637,14.708,51.958,0.087,0.0,0.609,0.0,4341760.0,0.0,41.0,2245750784.0,386478080.0,6762967040.0,24223879168.0,3793471.0,1589866.0
13-04 02:38:07,32.807,13.860,52.807,0.0,0.0,0.526,0.0,4304896.0,0.0,39.0,2246262784.0,386494464.0,6788517888.0,24197799936.0,5728726.0,1565816.0
13-04 02:38:08,32.437,15.438,51.605,0.087,0.0,0.434,0.0,2174976.0,0.0,21.0,2247241728.0,386494464.0,6811611136.0,24173727744.0,3638529.0,1507938.0
13-04 02:38:09,32.328,14.828,51.897,0.086,0.0,0.862,0.0,4321280.0,0.0,40.0,2246955008.0,386494464.0,6838071296.0,24147554304.0,5771733.0,1582416.0
13-04 02:38:10,31.191,15.253,52.956,0.086,0.0,0.514,0.0,4247552.0,0.0,35.0,2248122368.0,386506752.0,6862192640.0,24122253312.0,3985459.0,1546251.0
13-04 02:38:11,31.864,15.0,52.119,0.0,0.0,1.017,0.0,2211840.0,0.0,23.0,2249576448.0,386510848.0,6885556224.0,24097431552.0,5379440.0,1523797.0
13-04 02:38:12,30.009,13.443,55.941,0.087,0.0,0.520,0.0,4317184.0,0.0,38.0,2250776576.0,386510848.0,6908432384.0,24073355264.0,3854477.0,1623011.0
13-04 02:38:13,28.484,13.850,57.143,0.0,0.0,0.523,0.0,2154496.0,0.0,19.0,2250272768.0,386510848.0,6929936384.0,24052355072.0,5526986.0,1453145.0
13-04 02:38:14,30.630,14.582,53.926,0.173,0.0,0.690,0.0,4190208.0,0.0,32.0,2250948608.0,386510848.0,6956433408.0,24025182208.0,3694551.0,1530852.0
13-04 02:38:15,30.830,14.148,54.323,0.087,0.0,0.611,0.0,2293760.0,0.0,28.0,2250244096.0,386523136.0,6978158592.0,24004149248.0,5599633.0,1488012.0
13-04 02:38:16,30.469,14.062,54.688,0.087,0.0,0.694,0.0,4333568.0,0.0,39.0,2252099584.0,386527232.0,7001309184.0,23979139072.0,5923113.0,1657542.0
13-04 02:38:17,30.105,15.096,54.188,0.087,0.0,0.524,0.0,2158592.0,0.0,19.0,2250969088.0,386527232.0,7025471488.0,23956107264.0,3429599.0,1400788.0
13-04 02:38:18,29.105,13.640,56.473,0.174,0.0,0.608,0.0,7512064.0,0.0,48.0,2254008320.0,386531328.0,7049031680.0,23929503744.0,5934313.0,1659552.0
13-04 02:38:19,30.241,16.237,53.007,0.0,0.0,0.515,0.0,2215936.0,0.0,21.0,2253262848.0,386531328.0,7070601216.0,23908679680.0,3486182.0,1431237.0
13-04 02:38:20,30.494,14.566,54.089,0.085,0.0,0.767,0.0,6635520.0,0.0,50.0,2255945728.0,386551808.0,7093411840.0,23883165696.0,5898470.0,1648404.0
13-04 02:38:21,29.275,13.212,56.822,0.173,0.0,0.518,0.0,11603968.0,0.0,44.0,2254614528.0,386564096.0,7114035200.0,23863861248.0,3508785.0,1447339.0
13-04 02:38:22,31.538,16.068,51.538,0.085,0.0,0.769,0.0,4055040.0,0.0,24.0,2255138816.0,386572288.0,7139344384.0,23838019584.0,3713819.0,1549663.0
13-04 02:38:23,30.293,16.007,53.098,0.0,0.0,0.602,0.0,2396160.0,0.0,34.0,2258579456.0,386580480.0,7162560512.0,23811354624.0,5684927.0,1531533.0
13-04 02:38:24,28.696,14.436,53.893,2.275,0.0,0.700,0.0,111923200.0,0.0,218.0,2260209664.0,386588672.0,7183437824.0,23788838912.0,5724545.0,1561186.0
13-04 02:38:25,13.201,7.938,66.264,12.166,0.0,0.431,0.0,268435456.0,0.0,483.0,2259845120.0,386588672.0,7194230784.0,23778410496.0,1855398.0,1392788.0
13-04 02:38:26,12.489,9.388,67.183,10.336,0.0,0.603,0.0,271593472.0,0.0,496.0,2261704704.0,386596864.0,7204544512.0,23766228992.0,1418683.0,1392274.0
13-04 02:38:27,30.981,16.007,51.979,0.172,0.0,0.861,0.0,7757824.0,0.0,46.0,2267303936.0,386600960.0,7229956096.0,23735214080.0,9281402.0,1535059.0
13-04 02:38:28,31.271,16.065,51.546,0.086,0.0,1.031,0.0,4321280.0,0.0,38.0,2268749824.0,386600960.0,7254962176.0,23708762112.0,4937787.0,1618876.0
13-04 02:38:29,32.031,15.017,52.170,0.0,0.0,0.781,0.0,2150400.0,0.0,19.0,2270482432.0,386600960.0,7278551040.0,23683440640.0,4496843.0,1478795.0
13-04 02:38:30,33.305,14.261,51.665,0.085,0.0,0.683,0.0,4313088.0,0.0,38.0,2269683712.0,386605056.0,7303471104.0,23659315200.0,3669097.0,1524241.0
13-04 02:38:31,31.451,15.030,52.389,0.087,0.0,1.043,0.0,4337664.0,0.0,42.0,2269331456.0,386617344.0,7329693696.0,23633432576.0,5834095.0,1614718.0
13-04 02:38:32,30.963,15.872,52.212,0.087,0.0,0.867,0.0,2166784.0,0.0,22.0,2270220288.0,386621440.0,7352946688.0,23609286656.0,3651589.0,1511539.0
13-04 02:38:33,32.239,15.471,51.772,0.0,0.0,0.519,0.0,4304896.0,0.0,38.0,2271764480.0,386625536.0,7379206144.0,23581478912.0,5663842.0,1530485.0
13-04 02:38:34,33.191,15.188,50.683,0.171,0.0,0.768,0.0,7790592.0,0.0,48.0,2273042432.0,386629632.0,7404498944.0,23554904064.0,5311411.0,1619863.0
13-04 02:38:35,33.743,14.851,50.439,0.176,0.0,0.791,0.0,23203840.0,0.0,63.0,2273468416.0,386637824.0,7426433024.0,23532535808.0,4121360.0,1496299.0
13-04 02:38:36,30.915,16.062,52.159,0.086,0.0,0.777,0.0,4476928.0,0.0,62.0,2273632256.0,386641920.0,7452323840.0,23506477056.0,3672225.0,1523298.0
13-04 02:38:37,32.155,15.431,51.379,0.086,0.0,0.948,0.0,4317184.0,0.0,38.0,2275635200.0,386650112.0,7478374400.0,23478415360.0,5867847.0,1636237.0
13-04 02:38:38,31.515,16.190,51.775,0.087,0.0,0.433,0.0,2166784.0,0.0,21.0,2276655104.0,386658304.0,7501217792.0,23454543872.0,3867631.0,1522766.0
13-04 02:38:39,33.589,15.686,50.213,0.0,0.0,0.512,0.0,4317184.0,0.0,38.0,2275827712.0,386666496.0,7527653376.0,23428927488.0,5444398.0,1515887.0
13-04 02:38:40,31.154,16.469,51.528,0.085,0.0,0.764,0.0,4313088.0,0.0,38.0,2275717120.0,386674688.0,7552929792.0,23403753472.0,4204399.0,1603542.0
13-04 02:38:41,32.983,13.911,52.406,0.087,0.0,0.612,0.0,4190208.0,0.0,32.0,2278072320.0,386682880.0,7577231360.0,23377088512.0,5282653.0,1525183.0
13-04 02:38:42,32.416,15.649,51.333,0.0,0.0,0.602,0.0,2273280.0,0.0,25.0,2277343232.0,386695168.0,7601946624.0,23353090048.0,3560275.0,1467763.0
13-04 02:38:43,31.529,15.206,52.491,0.086,0.0,0.687,0.0,4317184.0,0.0,38.0,2278780928.0,386703360.0,7627546624.0,23326044160.0,5839070.0,1620411.0
13-04 02:38:44,30.954,15.993,52.193,0.086,0.0,0.774,0.0,4210688.0,0.0,36.0,2277879808.0,386711552.0,7652691968.0,23301791744.0,3727475.0,1558824.0
13-04 02:38:45,30.189,15.009,54.031,0.086,0.0,0.686,0.0,2277376.0,0.0,25.0,2278539264.0,386711552.0,7675691008.0,23278133248.0,5679758.0,1537182.0
13-04 02:38:46,30.207,14.286,55.077,0.0,0.0,0.430,0.0,4263936.0,0.0,35.0,2279153664.0,386715648.0,7700172800.0,23253032960.0,3702071.0,1547168.0
13-04 02:38:47,31.920,13.754,53.547,0.087,0.0,0.692,0.0,2203648.0,0.0,22.0,2279735296.0,386715648.0,7722258432.0,23230365696.0,5672016.0,1522726.0
13-04 02:38:48,19.477,6.914,73.272,0.084,0.0,0.253,0.0,4313088.0,0.0,38.0,2281287680.0,386719744.0,7737524224.0,23213543424.0,2709525.0,506699.0
13-04 02:38:49,0.333,0.167,99.167,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,2281689088.0,386723840.0,7739404288.0,23211257856.0,4013.0,4961.0
13-04 02:38:50,0.500,0.416,99.084,0.0,0.0,0.0,0.0,208896.0,0.0,19.0,2281848832.0,386723840.0,7739498496.0,23211003904.0,74686.0,22307.0
13-04 02:38:51,0.084,0.251,99.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2281951232.0,386723840.0,7739650048.0,23210749952.0,5003.0,6333.0
13-04 02:38:52,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281947136.0,386723840.0,7739654144.0,23210749952.0,3331.0,3576.0
13-04 02:38:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2281947136.0,386723840.0,7739654144.0,23210749952.0,3567.0,4345.0
13-04 02:38:54,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2282196992.0,386723840.0,7739658240.0,23210496000.0,2798.0,2988.0
13-04 02:38:55,2.099,1.595,96.054,0.168,0.0,0.084,0.0,28672.0,0.0,4.0,2282192896.0,386727936.0,7739658240.0,23210496000.0,250459.0,250586.0
13-04 02:38:56,23.479,12.082,62.554,1.028,0.0,0.857,0.0,63737856.0,0.0,114.0,2283507712.0,386727936.0,7755235328.0,23193604096.0,3366522.0,1423821.0
13-04 02:38:57,16.024,10.026,62.554,10.626,0.0,0.771,0.0,269484032.0,0.0,490.0,2282717184.0,386727936.0,7767801856.0,23181828096.0,4168024.0,1648112.0
13-04 02:38:58,20.619,12.113,60.825,5.670,0.0,0.773,0.0,165761024.0,0.0,311.0,2282754048.0,386727936.0,7786119168.0,23163473920.0,5254839.0,1547223.0
13-04 02:38:59,33.449,15.204,50.565,0.087,0.0,0.695,0.0,4329472.0,0.0,41.0,2288955392.0,386740224.0,7810940928.0,23132438528.0,5943559.0,1718986.0
13-04 02:39:00,31.502,16.481,51.502,0.0,0.0,0.515,0.0,2162688.0,0.0,19.0,2287636480.0,386740224.0,7835062272.0,23109636096.0,3519113.0,1493980.0
13-04 02:39:01,32.230,15.157,51.916,0.087,0.0,0.610,0.0,4341760.0,0.0,43.0,2289496064.0,386760704.0,7861243904.0,23081574400.0,6002003.0,1761618.0
13-04 02:39:02,32.0,16.522,50.522,0.0,0.0,0.957,0.0,2154496.0,0.0,20.0,2289098752.0,386777088.0,7885041664.0,23058157568.0,5847855.0,1664582.0
13-04 02:39:03,31.917,15.351,52.212,0.087,0.0,0.434,0.0,4304896.0,0.0,39.0,2289922048.0,386781184.0,7910920192.0,23031451648.0,3801567.0,1648832.0
13-04 02:39:04,32.355,15.617,50.906,0.0,0.0,1.122,0.0,4300800.0,0.0,39.0,2291625984.0,386797568.0,7935361024.0,23005290496.0,5941996.0,1724238.0
13-04 02:39:05,31.993,16.339,50.898,0.086,0.0,0.684,0.0,2158592.0,0.0,19.0,2290503680.0,386801664.0,7960997888.0,22980771840.0,5552650.0,1518997.0
13-04 02:39:06,33.054,16.234,49.874,0.0,0.0,0.837,0.0,4296704.0,0.0,39.0,2291351552.0,386813952.0,7986184192.0,22954725376.0,3991262.0,1740385.0
13-04 02:39:07,31.393,15.873,51.852,0.088,0.0,0.794,0.0,2162688.0,0.0,22.0,2291904512.0,386818048.0,8010231808.0,22930120704.0,5616164.0,1548044.0
13-04 02:39:08,32.635,14.834,51.658,0.087,0.0,0.785,0.0,4395008.0,0.0,51.0,2291990528.0,386834432.0,8036188160.0,22904061952.0,3981683.0,1743976.0
13-04 02:39:09,32.487,16.328,50.423,0.0,0.0,0.761,0.0,2170880.0,0.0,22.0,2293006336.0,386834432.0,8059170816.0,22880063488.0,5820182.0,1667126.0
13-04 02:39:10,32.376,15.579,51.175,0.087,0.0,0.783,0.0,4284416.0,0.0,35.0,2294136832.0,386854912.0,8083582976.0,22854500352.0,5743203.0,1616608.0
13-04 02:39:11,32.024,15.532,51.658,0.0,0.0,0.785,0.0,4308992.0,0.0,38.0,2293534720.0,386859008.0,8111312896.0,22827368448.0,3981737.0,1745399.0
13-04 02:39:12,32.003,16.045,51.431,0.087,0.0,0.434,0.0,2150400.0,0.0,19.0,2295541760.0,386863104.0,8134324224.0,22802345984.0,5566945.0,1523350.0
13-04 02:39:13,30.506,17.481,51.157,0.0,0.0,0.857,0.0,4317184.0,0.0,40.0,2297008128.0,386867200.0,8160153600.0,22775046144.0,5123521.0,1779576.0
13-04 02:39:14,31.779,15.803,51.813,0.086,0.0,0.518,0.0,2154496.0,0.0,19.0,2297614336.0,386879488.0,8183017472.0,22751563776.0,4536791.0,1552407.0
13-04 02:39:15,32.463,15.318,51.088,0.087,0.0,1.044,0.0,4304896.0,0.0,38.0,2297458688.0,386879488.0,8209440768.0,22725296128.0,5976570.0,1746878.0
13-04 02:39:16,31.682,16.482,51.324,0.0,0.0,0.512,0.0,2150400.0,0.0,19.0,2298626048.0,386879488.0,8233369600.0,22700199936.0,3998733.0,1636530.0
13-04 02:39:17,32.300,16.107,50.818,0.086,0.0,0.689,0.0,4300800.0,0.0,38.0,2298642432.0,386891776.0,8258289664.0,22675251200.0,5480923.0,1591894.0
13-04 02:39:18,30.628,16.492,52.007,0.087,0.0,0.785,0.0,4296704.0,0.0,38.0,2301100032.0,386891776.0,8284000256.0,22647083008.0,6074782.0,1796547.0
13-04 02:39:19,31.017,16.073,51.868,0.087,0.0,0.956,0.0,2174976.0,0.0,22.0,2301198336.0,386904064.0,8306954240.0,22624018432.0,3576721.0,1531473.0
13-04 02:39:20,31.724,16.552,50.776,0.086,0.0,0.862,0.0,4304896.0,0.0,38.0,2300989440.0,386904064.0,8332849152.0,22598332416.0,5997103.0,1763936.0
13-04 02:39:21,32.576,15.197,51.616,0.0,0.0,0.611,0.0,2154496.0,0.0,19.0,2302070784.0,386904064.0,8357847040.0,22572253184.0,5597850.0,1545984.0
13-04 02:39:22,32.205,15.191,51.997,0.0,0.0,0.608,0.0,4296704.0,0.0,38.0,2301403136.0,386904064.0,8382492672.0,22548275200.0,3963969.0,1733877.0
13-04 02:39:23,31.767,15.927,51.610,0.087,0.0,0.609,0.0,2150400.0,0.0,19.0,2302853120.0,386908160.0,8406560768.0,22522753024.0,5725669.0,1609024.0
13-04 02:39:24,31.451,15.986,51.694,0.087,0.0,0.782,0.0,4362240.0,0.0,44.0,2304221184.0,386916352.0,8431849472.0,22496088064.0,4258911.0,1667997.0
13-04 02:39:25,32.080,15.559,51.399,0.175,0.0,0.787,0.0,4296704.0,0.0,39.0,2304995328.0,386920448.0,8458117120.0,22469042176.0,5608436.0,1769352.0
13-04 02:39:26,32.651,15.772,50.554,0.0,0.0,1.023,0.0,2146304.0,0.0,19.0,2304372736.0,386920448.0,8481492992.0,22446288896.0,5526639.0,1507051.0
13-04 02:39:27,32.097,16.048,50.992,0.0,0.0,0.863,0.0,4300800.0,0.0,38.0,2306744320.0,386928640.0,8507785216.0,22417616896.0,4020558.0,1762164.0
13-04 02:39:28,22.137,13.162,58.120,5.812,0.0,0.769,0.0,177250304.0,0.0,319.0,2306387968.0,386928640.0,8523632640.0,22402125824.0,5663842.0,1583362.0
13-04 02:39:29,14.043,10.043,63.064,12.340,0.0,0.511,0.0,268435456.0,0.0,496.0,2306555904.0,386928640.0,8533307392.0,22392283136.0,1902576.0,1495714.0
13-04 02:39:30,17.324,10.292,63.636,7.976,0.0,0.772,0.0,234840064.0,0.0,446.0,2307395584.0,386936832.0,8549789696.0,22374952960.0,7370613.0,1611807.0
13-04 02:39:31,34.402,15.685,48.787,0.347,0.0,0.780,0.0,26705920.0,0.0,74.0,2307424256.0,386945024.0,8571662336.0,22353043456.0,5596010.0,1540764.0
13-04 02:39:32,32.840,14.895,51.655,0.0,0.0,0.610,0.0,4362240.0,0.0,39.0,2306351104.0,386945024.0,8598028288.0,22327750656.0,3993238.0,1745544.0
13-04 02:39:33,31.043,16.435,51.739,0.0,0.0,0.783,0.0,2154496.0,0.0,19.0,2307915776.0,386945024.0,8621985792.0,22302228480.0,5625855.0,1552787.0
13-04 02:39:34,33.015,14.944,51.086,0.087,0.0,0.869,0.0,4308992.0,0.0,41.0,2309980160.0,386953216.0,8646594560.0,22275547136.0,5939341.0,1727470.0
13-04 02:39:35,31.712,15.812,51.347,0.087,0.0,1.043,0.0,2150400.0,0.0,19.0,2309931008.0,386953216.0,8669356032.0,22252834816.0,3825582.0,1657171.0
13-04 02:39:36,32.193,15.0,52.281,0.088,0.0,0.439,0.0,4317184.0,0.0,40.0,2310647808.0,386977792.0,8694681600.0,22226767872.0,5743443.0,1614180.0
13-04 02:39:37,31.687,17.206,50.0,0.170,0.0,0.937,0.0,6602752.0,0.0,47.0,2312622080.0,386985984.0,8719863808.0,22199603200.0,6040996.0,1780296.0
13-04 02:39:38,33.986,15.503,49.574,0.170,0.0,0.767,0.0,13897728.0,0.0,50.0,2312998912.0,386990080.0,8742957056.0,22176129024.0,3582459.0,1530616.0
13-04 02:39:39,33.164,16.244,49.577,0.0,0.0,1.015,0.0,4321280.0,0.0,38.0,2312716288.0,386994176.0,8770195456.0,22149169152.0,5967146.0,1741354.0
13-04 02:39:40,31.786,15.149,52.452,0.0,0.0,0.613,0.0,2293760.0,0.0,40.0,2314588160.0,386994176.0,8791793664.0,22125699072.0,3565898.0,1519391.0
13-04 02:39:41,32.763,15.911,50.556,0.086,0.0,0.684,0.0,4304896.0,0.0,38.0,2314428416.0,386994176.0,8818618368.0,22099034112.0,5984460.0,1749763.0
13-04 02:39:42,32.697,15.351,51.171,0.087,0.0,0.694,0.0,2166784.0,0.0,21.0,2315603968.0,386994176.0,8840912896.0,22075564032.0,5725242.0,1605593.0
13-04 02:39:43,32.045,15.979,51.203,0.086,0.0,0.687,0.0,4308992.0,0.0,38.0,2316255232.0,386994176.0,8867962880.0,22047862784.0,3840129.0,1663307.0
13-04 02:39:44,32.283,15.836,51.444,0.0,0.0,0.437,0.0,4304896.0,0.0,38.0,2316402688.0,386998272.0,8893280256.0,22022393856.0,5934833.0,1725954.0
13-04 02:39:45,31.657,15.785,51.691,0.087,0.0,0.781,0.0,2158592.0,0.0,19.0,2318229504.0,386998272.0,8916705280.0,21997142016.0,5709004.0,1602221.0
13-04 02:39:46,31.728,15.821,51.591,0.0,0.0,0.860,0.0,4308992.0,0.0,38.0,2317774848.0,387022848.0,8942379008.0,21971898368.0,3953340.0,1724819.0
13-04 02:39:47,32.517,15.035,51.661,0.087,0.0,0.699,0.0,2158592.0,0.0,19.0,2317963264.0,387026944.0,8966123520.0,21947961344.0,5617792.0,1551908.0
13-04 02:39:48,32.474,15.636,50.773,0.086,0.0,1.031,0.0,4349952.0,0.0,43.0,2318499840.0,387031040.0,8992022528.0,21921521664.0,3963888.0,1733457.0
13-04 02:39:49,32.586,16.034,50.517,0.0,0.0,0.862,0.0,2154496.0,0.0,20.0,2321084416.0,387031040.0,9015214080.0,21895745536.0,5657816.0,1571912.0
13-04 02:39:50,32.208,15.325,51.429,0.087,0.0,0.952,0.0,4304896.0,0.0,39.0,2321014784.0,387031040.0,9040662528.0,21870366720.0,5954386.0,1741951.0
13-04 02:39:51,32.513,15.959,50.764,0.0,0.0,0.764,0.0,4087808.0,0.0,26.0,2320662528.0,387039232.0,9066688512.0,21844684800.0,3836855.0,1669708.0
13-04 02:39:52,32.121,16.277,50.823,0.0,0.0,0.779,0.0,2383872.0,0.0,31.0,2321670144.0,387047424.0,9089835008.0,21820522496.0,5728384.0,1608025.0
13-04 02:39:53,33.418,15.646,50.255,0.0,0.0,0.680,0.0,4304896.0,0.0,38.0,2323808256.0,387051520.0,9115574272.0,21792641024.0,6016526.0,1764678.0
13-04 02:39:54,32.707,15.542,50.811,0.171,0.0,0.769,0.0,2174976.0,0.0,23.0,2323628032.0,387051520.0,9140125696.0,21768269824.0,3573161.0,1517461.0
13-04 02:39:55,31.853,16.652,50.555,0.085,0.0,0.854,0.0,4317184.0,0.0,39.0,2323259392.0,387072000.0,9166327808.0,21742415872.0,6004080.0,1762980.0
13-04 02:39:56,31.391,15.304,52.435,0.087,0.0,0.783,0.0,2158592.0,0.0,19.0,2329567232.0,387072000.0,9187524608.0,21714911232.0,3581650.0,1528942.0
13-04 02:39:57,31.004,16.245,51.965,0.0,0.0,0.786,0.0,4300800.0,0.0,38.0,2328809472.0,387088384.0,9215082496.0,21688094720.0,6006878.0,1766733.0
13-04 02:39:58,33.020,15.529,50.683,0.085,0.0,0.683,0.0,2158592.0,0.0,19.0,2331025408.0,387088384.0,9236795392.0,21664165888.0,5673276.0,1584265.0
13-04 02:39:59,31.877,16.024,51.328,0.086,0.0,0.686,0.0,4308992.0,0.0,38.0,2330456064.0,387096576.0,9264656384.0,21636866048.0,3913125.0,1706068.0
13-04 02:40:00,32.335,15.911,49.187,1.711,0.0,0.855,0.0,111751168.0,0.0,218.0,2332131328.0,387100672.0,9287012352.0,21612830720.0,5866006.0,1696577.0
13-04 02:40:01,14.863,9.880,63.316,11.082,0.0,0.859,0.0,268435456.0,0.0,494.0,2331467776.0,387100672.0,9297281024.0,21603225600.0,3950619.0,1537134.0
13-04 02:40:02,14.040,8.699,66.667,9.991,0.0,0.603,0.0,270532608.0,0.0,501.0,2332561408.0,387100672.0,9310105600.0,21589307392.0,1538433.0,1500567.0
13-04 02:40:03,31.966,14.274,52.393,0.513,0.0,0.855,0.0,31555584.0,0.0,93.0,2334121984.0,387117056.0,9332944896.0,21564891136.0,9479536.0,1673494.0
13-04 02:40:04,32.584,15.385,51.253,0.086,0.0,0.691,0.0,4091904.0,0.0,26.0,2332708864.0,387125248.0,9360416768.0,21538824192.0,4463566.0,1619901.0
13-04 02:40:05,31.965,14.934,52.314,0.0,0.0,0.786,0.0,2392064.0,0.0,31.0,2335371264.0,387125248.0,9382641664.0,21513936896.0,5138785.0,1689185.0
13-04 02:40:06,32.244,16.337,50.473,0.172,0.0,0.774,0.0,4341760.0,0.0,41.0,2335682560.0,387129344.0,9408987136.0,21487276032.0,5996671.0,1749015.0
13-04 02:40:07,32.202,15.318,51.958,0.0,0.0,0.522,0.0,2162688.0,0.0,19.0,2335555584.0,387129344.0,9433247744.0,21463142400.0,3559192.0,1514298.0
13-04 02:40:08,32.683,15.959,50.424,0.085,0.0,0.849,0.0,4304896.0,0.0,38.0,2337169408.0,387129344.0,9457115136.0,21437661184.0,5990597.0,1752221.0
13-04 02:40:09,32.253,16.297,50.683,0.085,0.0,0.683,0.0,2166784.0,0.0,22.0,2337460224.0,387129344.0,9482231808.0,21412253696.0,5637201.0,1563525.0
13-04 02:40:10,31.822,16.253,51.326,0.0,0.0,0.599,0.0,4317184.0,0.0,38.0,2338844672.0,387137536.0,9505640448.0,21387452416.0,3960462.0,1730245.0
13-04 02:40:11,32.614,15.358,51.079,0.086,0.0,0.863,0.0,2158592.0,0.0,19.0,2338975744.0,387145728.0,9529868288.0,21363085312.0,5664577.0,1578711.0
13-04 02:40:12,32.072,15.821,51.161,0.172,0.0,0.774,0.0,4415488.0,0.0,56.0,2339000320.0,387153920.0,9556320256.0,21336600576.0,3910293.0,1708195.0
13-04 02:40:13,31.845,16.137,51.073,0.0,0.0,0.944,0.0,2203648.0,0.0,23.0,2340552704.0,387162112.0,9579409408.0,21311950848.0,5769845.0,1632054.0
13-04 02:40:14,31.943,15.262,52.085,0.0,0.0,0.710,0.0,4313088.0,0.0,40.0,2341773312.0,387162112.0,9604337664.0,21285801984.0,5819747.0,1657897.0
13-04 02:40:15,30.265,15.929,52.566,0.088,0.0,1.150,0.0,4308992.0,0.0,38.0,2342219776.0,387166208.0,9630928896.0,21258760192.0,3988597.0,1740188.0
13-04 02:40:16,32.109,15.969,50.726,0.085,0.0,1.110,0.0,2142208.0,0.0,19.0,2342477824.0,387166208.0,9654800384.0,21234630656.0,5592463.0,1542730.0
13-04 02:40:17,32.161,15.952,50.943,0.0,0.0,0.943,0.0,4317184.0,0.0,38.0,2342367232.0,387166208.0,9679966208.0,21209575424.0,5990395.0,1749206.0
13-04 02:40:18,32.689,15.993,50.264,0.264,0.0,0.791,0.0,14368768.0,0.0,47.0,2342064128.0,387166208.0,9713991680.0,21175853056.0,3551053.0,1511497.0
13-04 02:40:19,33.105,16.467,49.400,0.257,0.0,0.772,0.0,23662592.0,0.0,78.0,2344067072.0,387182592.0,9728086016.0,21159739392.0,5998746.0,1755196.0
13-04 02:40:20,32.275,15.794,51.159,0.0,0.0,0.773,0.0,2146304.0,0.0,19.0,2345316352.0,387190784.0,9752522752.0,21134045184.0,3636838.0,1564759.0
13-04 02:40:21,31.451,16.247,51.434,0.0,0.0,0.869,0.0,4317184.0,0.0,38.0,2346209280.0,387190784.0,9776963584.0,21108711424.0,6010891.0,1772123.0
13-04 02:40:22,31.448,16.881,50.643,0.0,0.0,1.028,0.0,2146304.0,0.0,19.0,2346991616.0,387194880.0,9801863168.0,21083025408.0,5772523.0,1629128.0
13-04 02:40:23,32.962,16.182,50.171,0.086,0.0,0.599,0.0,4304896.0,0.0,38.0,2346496000.0,387211264.0,9827528704.0,21057839104.0,3741876.0,1605922.0
13-04 02:40:24,32.560,15.206,51.289,0.172,0.0,0.773,0.0,4317184.0,0.0,40.0,2348253184.0,387215360.0,9853149184.0,21030457344.0,6039310.0,1782876.0
13-04 02:40:25,32.648,16.195,50.728,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2349060096.0,387227648.0,9876082688.0,21006704640.0,5579882.0,1532351.0
13-04 02:40:26,33.847,14.739,50.471,0.0,0.0,0.943,0.0,4304896.0,0.0,38.0,2349690880.0,387231744.0,9902419968.0,20979732480.0,3970413.0,1731379.0
13-04 02:40:27,32.202,15.405,51.436,0.087,0.0,0.870,0.0,2150400.0,0.0,19.0,2349735936.0,387235840.0,9925967872.0,20956135424.0,5637785.0,1563346.0
13-04 02:40:28,32.090,15.872,51.084,0.087,0.0,0.867,0.0,4308992.0,0.0,38.0,2351329280.0,387248128.0,9951875072.0,20928622592.0,3910092.0,1704580.0
13-04 02:40:29,32.520,15.867,50.915,0.0,0.0,0.697,0.0,2162688.0,0.0,20.0,2352107520.0,387252224.0,9974616064.0,20905099264.0,5824731.0,1667131.0
13-04 02:40:30,32.066,15.385,51.513,0.173,0.0,0.864,0.0,4337664.0,0.0,41.0,2351263744.0,387252224.0,10001264640.0,20879294464.0,5815069.0,1656019.0
13-04 02:40:31,33.020,15.529,50.683,0.0,0.0,0.768,0.0,4304896.0,0.0,38.0,2352922624.0,387252224.0,10026262528.0,20852637696.0,3933143.0,1701387.0
13-04 02:40:32,33.506,15.238,49.870,0.693,0.0,0.693,0.0,46305280.0,0.0,101.0,2354593792.0,387252224.0,10050736128.0,20826492928.0,5599542.0,1554191.0
13-04 02:40:33,17.136,11.253,60.955,10.145,0.0,0.512,0.0,270532608.0,0.0,488.0,2355367936.0,387252224.0,10063998976.0,20812455936.0,4093122.0,1597061.0
13-04 02:40:34,15.287,9.713,63.007,11.233,0.0,0.760,0.0,272629760.0,0.0,498.0,2355761152.0,387252224.0,10072870912.0,20803190784.0,1597021.0,1553718.0
13-04 02:40:35,26.451,14.932,56.058,2.048,0.0,0.512,0.0,92340224.0,0.0,204.0,2355494912.0,387252224.0,10097623040.0,20778704896.0,9528845.0,1677619.0
13-04 02:40:36,31.990,16.209,51.115,0.086,0.0,0.600,0.0,2166784.0,0.0,21.0,2356330496.0,387256320.0,10120556544.0,20754931712.0,3563583.0,1526823.0
13-04 02:40:37,30.539,17.365,51.069,0.086,0.0,0.941,0.0,4345856.0,0.0,41.0,2357731328.0,387264512.0,10146545664.0,20727533568.0,6006583.0,1744051.0
13-04 02:40:38,33.156,14.273,51.950,0.0,0.0,0.621,0.0,2158592.0,0.0,19.0,2358448128.0,387264512.0,10169708544.0,20703653888.0,5568753.0,1537895.0
13-04 02:40:39,32.586,15.431,51.121,0.0,0.0,0.862,0.0,4308992.0,0.0,39.0,2358628352.0,387264512.0,10195189760.0,20677992448.0,3903181.0,1686334.0
13-04 02:40:40,31.496,16.098,51.706,0.0,0.0,0.700,0.0,2150400.0,0.0,19.0,2358898688.0,387264512.0,10219917312.0,20652994560.0,5796487.0,1641142.0
13-04 02:40:41,32.493,15.725,50.825,0.087,0.0,0.869,0.0,4341760.0,0.0,39.0,2359873536.0,387272704.0,10244726784.0,20627202048.0,5818953.0,1661064.0
13-04 02:40:42,31.088,16.753,51.209,0.173,0.0,0.777,0.0,4198400.0,0.0,34.0,2359676928.0,387276800.0,10270429184.0,20601692160.0,3895150.0,1690656.0
13-04 02:40:43,31.414,16.754,51.134,0.0,0.0,0.698,0.0,2285568.0,0.0,25.0,2360033280.0,387280896.0,10293911552.0,20577849344.0,5730185.0,1615218.0
13-04 02:40:44,32.241,15.690,50.948,0.172,0.0,0.948,0.0,7581696.0,0.0,53.0,2362691584.0,387284992.0,10318565376.0,20550533120.0,4043774.0,1735538.0
13-04 02:40:45,31.164,16.182,51.627,0.0,0.0,1.027,0.0,2301952.0,0.0,41.0,2362331136.0,387297280.0,10340343808.0,20529102848.0,5571942.0,1564851.0
13-04 02:40:46,33.626,14.399,51.185,0.0,0.0,0.790,0.0,6598656.0,0.0,49.0,2364522496.0,387305472.0,10365095936.0,20502151168.0,5997899.0,1751449.0
13-04 02:40:47,32.340,16.126,50.833,0.263,0.0,0.438,0.0,16187392.0,0.0,52.0,2365239296.0,387309568.0,10388660224.0,20477865984.0,3565501.0,1517733.0
13-04 02:40:48,30.959,15.215,52.595,0.176,0.0,1.055,0.0,4308992.0,0.0,41.0,2365145088.0,387321856.0,10415362048.0,20451246080.0,5983307.0,1747739.0
13-04 02:40:49,32.612,16.090,50.779,0.0,0.0,0.519,0.0,2158592.0,0.0,19.0,2366427136.0,387325952.0,10438746112.0,20426575872.0,5715608.0,1604969.0
13-04 02:40:50,31.574,16.003,51.557,0.173,0.0,0.692,0.0,4321280.0,0.0,40.0,2366885888.0,387334144.0,10464227328.0,20400627712.0,3860622.0,1677699.0
13-04 02:40:51,31.712,16.160,51.434,0.0,0.0,0.695,0.0,4304896.0,0.0,38.0,2367176704.0,387338240.0,10489397248.0,20375162880.0,6024648.0,1772016.0
13-04 02:40:52,33.190,15.352,50.858,0.0,0.0,0.600,0.0,2174976.0,0.0,20.0,2368495616.0,387338240.0,10512879616.0,20350361600.0,4739331.0,1552080.0
13-04 02:40:53,31.818,16.381,51.115,0.0,0.0,0.686,0.0,4313088.0,0.0,38.0,2367795200.0,387338240.0,10539966464.0,20323975168.0,4825779.0,1723141.0
13-04 02:40:54,31.574,16.090,51.384,0.087,0.0,0.865,0.0,2170880.0,0.0,22.0,2370457600.0,387346432.0,10562007040.0,20299264000.0,5592428.0,1539546.0
13-04 02:40:55,32.807,14.737,51.667,0.088,0.0,0.702,0.0,4304896.0,0.0,38.0,2369855488.0,387346432.0,10588278784.0,20273594368.0,3841159.0,1572942.0
13-04 02:40:56,32.236,13.586,54.008,0.084,0.0,0.084,0.0,6463488.0,0.0,57.0,2370924544.0,387350528.0,10615418880.0,20245381120.0,2480006.0,260968.0
13-04 02:40:57,31.678,12.414,55.822,0.086,0.0,0.0,0.0,6463488.0,0.0,57.0,2372538368.0,387354624.0,10642309120.0,20216872960.0,441507.0,234546.0
13-04 02:40:58,33.361,12.553,53.917,0.168,0.0,0.0,0.0,6496256.0,0.0,61.0,2372227072.0,387354624.0,10670526464.0,20188966912.0,496916.0,240282.0
13-04 02:40:59,32.109,11.785,55.935,0.171,0.0,0.0,0.0,8400896.0,0.0,64.0,2374766592.0,387362816.0,10697195520.0,20159750144.0,443419.0,238459.0
13-04 02:41:00,33.075,11.283,55.383,0.258,0.0,0.0,0.0,8814592.0,0.0,73.0,2375602176.0,387379200.0,10727395328.0,20128698368.0,587087.0,310863.0
13-04 02:41:01,35.319,12.511,51.574,0.511,0.0,0.085,0.0,39399424.0,0.0,129.0,2377248768.0,387399680.0,10751176704.0,20103249920.0,440624.0,233431.0
13-04 02:41:02,19.475,6.943,73.497,0.085,0.0,0.0,0.0,4485120.0,0.0,56.0,2376949760.0,387399680.0,10767839232.0,20086886400.0,300640.0,161264.0
13-04 02:41:03,0.167,0.501,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2377486336.0,387399680.0,10769080320.0,20085108736.0,7334.0,9030.0
13-04 02:41:04,0.251,0.334,99.415,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2377486336.0,387399680.0,10769080320.0,20085108736.0,26517.0,28099.0
13-04 02:41:05,0.168,0.503,92.707,6.538,0.0,0.084,0.0,241303552.0,0.0,448.0,2377490432.0,387399680.0,10769084416.0,20085100544.0,5243.0,6086.0
13-04 02:41:06,0.168,0.419,92.366,7.047,0.0,0.0,0.0,269365248.0,0.0,459.0,2377486336.0,387403776.0,10769084416.0,20085100544.0,4103.0,4601.0
13-04 02:41:07,0.084,0.335,99.582,0.0,0.0,0.0,0.0,77578240.0,0.0,112.0,2377474048.0,387403776.0,10769096704.0,20085100544.0,5202.0,6107.0
13-04 02:41:08,5.892,2.104,92.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2384216064.0,387403776.0,10769133568.0,20078321664.0,257487.0,260362.0
13-04 02:41:09,23.037,12.740,63.613,0.0,0.0,0.611,0.0,0.0,0.0,0.0,2380242944.0,387403776.0,10786533376.0,20064894976.0,3483597.0,1530161.0
13-04 02:41:10,31.601,16.440,50.852,0.085,0.0,1.022,0.0,4313088.0,0.0,38.0,2379390976.0,387411968.0,10811691008.0,20040581120.0,6129797.0,1873182.0
13-04 02:41:11,33.390,14.812,50.685,0.0,0.0,1.113,0.0,2166784.0,0.0,20.0,2379567104.0,387411968.0,10834837504.0,20017258496.0,3573240.0,1566316.0
13-04 02:41:12,32.294,16.190,50.390,0.173,0.0,0.952,0.0,4325376.0,0.0,40.0,2381545472.0,387424256.0,10861703168.0,19988402176.0,6260580.0,1921471.0
13-04 02:41:13,33.788,15.529,50.085,0.0,0.0,0.597,0.0,2162688.0,0.0,20.0,2380447744.0,387428352.0,10884497408.0,19966701568.0,5713970.0,1659590.0
13-04 02:41:14,31.570,16.894,50.512,0.085,0.0,0.939,0.0,4186112.0,0.0,32.0,2381733888.0,387432448.0,10910597120.0,19939311616.0,6013720.0,1811510.0
13-04 02:41:15,32.250,16.424,50.556,0.0,0.0,0.770,0.0,2277376.0,0.0,25.0,2383052800.0,387432448.0,10933637120.0,19914952704.0,5913732.0,1756280.0
13-04 02:41:16,32.536,16.055,50.555,0.0,0.0,0.854,0.0,2314240.0,0.0,41.0,2383818752.0,387432448.0,10958098432.0,19889725440.0,3714175.0,1648315.0
13-04 02:41:17,32.239,15.730,50.994,0.0,0.0,1.037,0.0,4313088.0,0.0,38.0,2385747968.0,387448832.0,10983071744.0,19862806528.0,6109574.0,1852756.0
13-04 02:41:18,31.680,15.666,51.523,0.174,0.0,0.957,0.0,2170880.0,0.0,22.0,2385678336.0,387448832.0,11006672896.0,19839275008.0,5696287.0,1652641.0
13-04 02:41:19,31.870,15.628,51.800,0.0,0.0,0.702,0.0,4325376.0,0.0,42.0,2386411520.0,387448832.0,11032461312.0,19812753408.0,4167864.0,1884602.0
13-04 02:41:20,33.534,14.655,51.034,0.086,0.0,0.690,0.0,2154496.0,0.0,19.0,2388373504.0,387448832.0,11055263744.0,19787988992.0,5729401.0,1668108.0
13-04 02:41:21,31.775,16.364,50.736,0.087,0.0,1.039,0.0,4325376.0,0.0,39.0,2386882560.0,387452928.0,11082342400.0,19762397184.0,6217962.0,1924279.0
13-04 02:41:22,33.079,16.031,49.788,0.085,0.0,1.018,0.0,2158592.0,0.0,19.0,2388156416.0,387452928.0,11105796096.0,19737669632.0,5722686.0,1660975.0
13-04 02:41:23,31.675,15.620,51.832,0.0,0.0,0.873,0.0,4354048.0,0.0,41.0,2389209088.0,387457024.0,11131879424.0,19710529536.0,4068002.0,1846953.0
13-04 02:41:24,32.247,16.724,49.828,0.086,0.0,1.115,0.0,2170880.0,0.0,21.0,2390466560.0,387457024.0,11155210240.0,19685941248.0,5757429.0,1672828.0
13-04 02:41:25,30.279,17.190,51.571,0.0,0.0,0.960,0.0,4177920.0,0.0,33.0,2391728128.0,387457024.0,11182059520.0,19657830400.0,5872416.0,1740062.0
13-04 02:41:26,32.592,15.654,50.470,0.086,0.0,1.198,0.0,2277376.0,0.0,25.0,2392993792.0,387465216.0,11204390912.0,19634225152.0,6086760.0,1865722.0
13-04 02:41:27,33.275,15.204,50.912,0.087,0.0,0.521,0.0,2150400.0,0.0,19.0,2393907200.0,387465216.0,11228778496.0,19608924160.0,3676291.0,1624185.0
13-04 02:41:28,32.118,15.799,51.389,0.0,0.0,0.694,0.0,4313088.0,0.0,38.0,2394542080.0,387477504.0,11253542912.0,19583512576.0,6136479.0,1875708.0
13-04 02:41:29,31.826,16.087,51.217,0.087,0.0,0.783,0.0,2154496.0,0.0,19.0,2394767360.0,387485696.0,11279167488.0,19557654528.0,5699320.0,1657826.0
13-04 02:41:30,31.466,16.810,50.603,0.086,0.0,1.034,0.0,4321280.0,0.0,40.0,2395283456.0,387502080.0,11304251392.0,19532038144.0,6222155.0,1919956.0
13-04 02:41:31,32.281,15.263,51.754,0.0,0.0,0.702,0.0,2162688.0,0.0,20.0,2396123136.0,387510272.0,11328327680.0,19507113984.0,4381554.0,1640120.0
13-04 02:41:32,31.424,16.927,50.781,0.0,0.0,0.868,0.0,4308992.0,0.0,39.0,2396655616.0,387522560.0,11353337856.0,19481559040.0,5461414.0,1890292.0
13-04 02:41:33,31.438,16.451,51.163,0.0,0.0,0.947,0.0,2150400.0,0.0,19.0,2398523392.0,387526656.0,11376529408.0,19456495616.0,5674819.0,1634005.0
13-04 02:41:34,32.316,17.048,49.788,0.0,0.0,0.848,0.0,4313088.0,0.0,38.0,2398539776.0,387526656.0,11402792960.0,19430215680.0,6048659.0,1828839.0
13-04 02:41:35,33.390,14.897,50.428,0.086,0.0,1.199,0.0,2150400.0,0.0,19.0,2400055296.0,387526656.0,11427028992.0,19404464128.0,5544867.0,1736890.0
13-04 02:41:36,31.724,16.379,50.776,0.086,0.0,1.034,0.0,4120576.0,0.0,29.0,2400428032.0,387526656.0,11452784640.0,19378335744.0,4120854.0,1698239.0
13-04 02:41:37,31.266,15.895,51.616,0.087,0.0,1.135,0.0,2379776.0,0.0,31.0,2400370688.0,387526656.0,11476512768.0,19354664960.0,6081134.0,1849992.0
13-04 02:41:38,32.580,15.117,51.086,0.087,0.0,1.129,0.0,2154496.0,0.0,19.0,2401677312.0,387526656.0,11499757568.0,19330113536.0,5735442.0,1671983.0
13-04 02:41:39,32.062,16.464,50.780,0.0,0.0,0.693,0.0,4333568.0,0.0,39.0,2403504128.0,387526656.0,11525652480.0,19302391808.0,4119890.0,1867361.0
13-04 02:41:40,32.398,16.497,50.0,0.0,0.0,1.105,0.0,2150400.0,0.0,19.0,2403115008.0,387526656.0,11549327360.0,19279106048.0,5752316.0,1681342.0
13-04 02:41:41,32.322,16.031,50.607,0.260,0.0,0.780,0.0,16109568.0,0.0,63.0,2404818944.0,387534848.0,11575144448.0,19251576832.0,6187026.0,1901796.0
13-04 02:41:42,24.762,13.506,54.459,6.061,0.0,1.212,0.0,271581184.0,0.0,498.0,2404687872.0,387534848.0,11592896512.0,19233955840.0,5762062.0,1678924.0
13-04 02:41:43,15.603,10.0,63.362,10.690,0.0,0.345,0.0,270299136.0,0.0,487.0,2406490112.0,387534848.0,11603238912.0,19221811200.0,2071839.0,1604683.0
13-04 02:41:44,20.310,11.446,60.585,6.799,0.0,0.861,0.0,197840896.0,0.0,372.0,2407583744.0,387547136.0,11621883904.0,19202060288.0,7314894.0,1667137.0
13-04 02:41:45,32.205,15.017,51.736,0.087,0.0,0.955,0.0,2154496.0,0.0,19.0,2406305792.0,387555328.0,11644702720.0,19180511232.0,5763318.0,1678578.0
13-04 02:41:46,32.328,15.948,50.776,0.0,0.0,0.948,0.0,4304896.0,0.0,38.0,2407755776.0,387563520.0,11670544384.0,19153211392.0,6169876.0,1889889.0
13-04 02:41:47,32.465,15.451,51.128,0.087,0.0,0.868,0.0,2166784.0,0.0,21.0,2407841792.0,387571712.0,11694755840.0,19128905728.0,3685577.0,1621384.0
13-04 02:41:48,31.239,16.492,51.134,0.087,0.0,1.047,0.0,4308992.0,0.0,38.0,2408980480.0,387584000.0,11720810496.0,19101700096.0,6165716.0,1901917.0
13-04 02:41:49,32.574,15.149,51.401,0.0,0.0,0.876,0.0,2248704.0,0.0,31.0,2409082880.0,387588096.0,11744858112.0,19077545984.0,5731442.0,1658980.0
13-04 02:41:50,31.880,17.265,50.0,0.085,0.0,0.769,0.0,4370432.0,0.0,42.0,2411917312.0,387600384.0,11768700928.0,19050856448.0,6067800.0,1862363.0
13-04 02:41:51,33.305,15.186,50.475,0.0,0.0,1.035,0.0,2146304.0,0.0,20.0,2411294720.0,387600384.0,11792723968.0,19027456000.0,3806287.0,1694831.0
13-04 02:41:52,31.245,17.339,50.472,0.0,0.0,0.944,0.0,4198400.0,0.0,32.0,2411581440.0,387600384.0,11820294144.0,18999599104.0,5933477.0,1770819.0
13-04 02:41:53,33.277,15.915,49.957,0.170,0.0,0.681,0.0,2297856.0,0.0,27.0,2414411776.0,387608576.0,11842461696.0,18974593024.0,6026199.0,1825028.0
13-04 02:41:54,33.362,15.952,49.828,0.0,0.0,0.858,0.0,2170880.0,0.0,22.0,2413780992.0,387608576.0,11867820032.0,18949865472.0,5732729.0,1665809.0
13-04 02:41:55,32.498,15.990,50.735,0.086,0.0,0.691,0.0,4308992.0,0.0,38.0,2415099904.0,387612672.0,11891986432.0,18924376064.0,4072322.0,1848347.0
13-04 02:41:56,33.532,15.660,49.872,0.0,0.0,0.936,0.0,2154496.0,0.0,19.0,2416361472.0,387612672.0,11916947456.0,18898153472.0,5704221.0,1649318.0
13-04 02:41:57,36.644,17.123,44.606,0.685,0.0,0.942,0.0,61468672.0,0.0,167.0,2416861184.0,387624960.0,11939954688.0,18874634240.0,6209807.0,1912360.0
13-04 02:41:58,31.861,15.931,51.602,0.087,0.0,0.519,0.0,2195456.0,0.0,19.0,2417987584.0,387633152.0,11962290176.0,18851164160.0,5742261.0,1675249.0
13-04 02:41:59,32.333,16.638,50.343,0.172,0.0,0.515,0.0,4325376.0,0.0,40.0,2418831360.0,387649536.0,11988058112.0,18824536064.0,3977700.0,1789854.0
13-04 02:42:00,35.198,16.523,47.332,0.0,0.0,0.947,0.0,2154496.0,0.0,19.0,2429837312.0,387657728.0,12011892736.0,18789687296.0,5887916.0,1749636.0
13-04 02:42:01,32.236,16.984,49.913,0.087,0.0,0.780,0.0,2158592.0,0.0,19.0,2429771776.0,387665920.0,12035166208.0,18766471168.0,5764537.0,1685336.0
13-04 02:42:02,31.942,16.951,50.170,0.0,0.0,0.937,0.0,4317184.0,0.0,38.0,2430234624.0,387678208.0,12061429760.0,18739732480.0,6158760.0,1893880.0
13-04 02:42:03,31.759,16.010,51.619,0.0,0.0,0.612,0.0,2158592.0,0.0,19.0,2432024576.0,387690496.0,12085379072.0,18713980928.0,3681954.0,1631849.0
13-04 02:42:04,32.935,15.700,50.512,0.085,0.0,0.768,0.0,4304896.0,0.0,38.0,2430550016.0,387694592.0,12109918208.0,18690912256.0,6219433.0,1924695.0
13-04 02:42:05,32.062,15.945,51.127,0.0,0.0,0.867,0.0,2191360.0,0.0,21.0,2431344640.0,387715072.0,12134080512.0,18665934848.0,5762947.0,1684851.0
13-04 02:42:06,33.011,14.925,51.097,0.0,0.0,0.966,0.0,4190208.0,0.0,32.0,2433355776.0,387719168.0,12159102976.0,18638897152.0,5939351.0,1776135.0
13-04 02:42:07,31.920,15.830,51.298,0.087,0.0,0.865,0.0,2281472.0,0.0,25.0,2432421888.0,387719168.0,12183810048.0,18615123968.0,3869871.0,1722076.0
13-04 02:42:08,32.936,15.404,50.468,0.085,0.0,1.106,0.0,2162688.0,0.0,19.0,2433273856.0,387719168.0,12207165440.0,18590916608.0,5835576.0,1722051.0
13-04 02:42:09,32.155,16.379,50.431,0.0,0.0,1.034,0.0,4341760.0,0.0,40.0,2434895872.0,387723264.0,12233191424.0,18563264512.0,6103934.0,1868829.0
13-04 02:42:10,33.134,15.798,50.213,0.0,0.0,0.854,0.0,2150400.0,0.0,19.0,2435616768.0,387727360.0,12256473088.0,18539257856.0,5656285.0,1625228.0
13-04 02:42:11,32.828,16.835,49.327,0.084,0.0,0.926,0.0,4329472.0,0.0,40.0,2436124672.0,387739648.0,12281532416.0,18513678336.0,4312882.0,1901887.0
13-04 02:42:12,33.135,15.888,49.958,0.085,0.0,0.935,0.0,2142208.0,0.0,19.0,2436919296.0,387739648.0,12305440768.0,18488975360.0,5546910.0,1624318.0
13-04 02:42:13,31.647,17.153,50.600,0.0,0.0,0.600,0.0,4308992.0,0.0,38.0,2437435392.0,387747840.0,12332310528.0,18461581312.0,6206201.0,1919899.0
13-04 02:42:14,26.143,13.287,54.012,5.695,0.0,0.863,0.0,135856128.0,0.0,238.0,2439487488.0,387747840.0,12348915712.0,18442924032.0,5805714.0,1711830.0
13-04 02:42:15,16.041,9.642,61.433,12.031,0.0,0.853,0.0,270639104.0,0.0,486.0,2438860800.0,387747840.0,12360359936.0,18432106496.0,2100279.0,1629641.0
13-04 02:42:16,15.463,10.705,62.702,10.535,0.0,0.595,0.0,270733312.0,0.0,487.0,2438811648.0,387751936.0,12375539712.0,18416971776.0,1634750.0,1603516.0
13-04 02:42:17,32.932,15.563,50.645,0.086,0.0,0.774,0.0,3268608.0,0.0,37.0,2439475200.0,387776512.0,12398645248.0,18393178112.0,11545218.0,1787566.0
13-04 02:42:18,46.678,15.673,36.542,0.085,0.0,1.022,0.0,2150400.0,0.0,20.0,2601787392.0,387776512.0,12417757184.0,18211753984.0,6667280.0,2562997.0
13-04 02:42:19,56.899,13.288,29.216,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2834817024.0,387776512.0,12436594688.0,17959886848.0,3875806.0,1737498.0
13-04 02:42:20,57.460,11.594,30.009,0.0,0.0,0.938,0.0,0.0,0.0,0.0,2874044416.0,387776512.0,12449300480.0,17907953664.0,3020952.0,1293393.0
13-04 02:42:21,34.343,15.311,49.481,0.087,0.0,0.779,0.0,2301952.0,0.0,41.0,2877038592.0,387776512.0,12473155584.0,17881104384.0,6574849.0,2060946.0
13-04 02:42:22,33.673,16.922,48.469,0.0,0.0,0.935,0.0,4190208.0,0.0,32.0,2889637888.0,387780608.0,12497866752.0,17843789824.0,6515929.0,2023242.0
13-04 02:42:23,34.910,15.305,48.581,0.086,0.0,1.118,0.0,2289664.0,0.0,27.0,2907406336.0,387796992.0,12521541632.0,17802330112.0,6565519.0,2042465.0
13-04 02:42:24,33.592,15.976,49.568,0.086,0.0,0.777,0.0,2158592.0,0.0,19.0,2933080064.0,387801088.0,12544606208.0,17753587712.0,6204014.0,1868057.0
13-04 02:42:25,34.462,15.712,49.132,0.0,0.0,0.694,0.0,4177920.0,0.0,32.0,2941755392.0,387813376.0,12569837568.0,17719668736.0,6461884.0,2007229.0
13-04 02:42:26,33.650,16.135,49.439,0.0,0.0,0.777,0.0,2289664.0,0.0,25.0,2960683008.0,387821568.0,12593397760.0,17677172736.0,6298143.0,1913732.0
13-04 02:42:27,33.706,16.251,49.097,0.086,0.0,0.860,0.0,2150400.0,0.0,19.0,2978578432.0,387825664.0,12617752576.0,17634918400.0,4070298.0,1791528.0
13-04 02:42:28,34.217,16.681,47.819,0.086,0.0,1.198,0.0,4329472.0,0.0,41.0,2916999168.0,387837952.0,12642226176.0,17672011776.0,6625568.0,2081726.0
13-04 02:42:29,33.885,15.767,49.564,0.0,0.0,0.784,0.0,2191360.0,0.0,29.0,2828484608.0,387846144.0,12665348096.0,17737396224.0,6126382.0,1818371.0
13-04 02:42:30,33.741,15.734,49.738,0.087,0.0,0.699,0.0,2150400.0,0.0,19.0,2825289728.0,387846144.0,12688211968.0,17717727232.0,6223567.0,1885342.0
13-04 02:42:31,34.021,15.979,49.055,0.0,0.0,0.945,0.0,4366336.0,0.0,44.0,2828861440.0,387850240.0,12714258432.0,17688104960.0,4505191.0,2019427.0
13-04 02:42:32,34.019,16.795,48.586,0.086,0.0,0.514,0.0,2146304.0,0.0,19.0,2831036416.0,387850240.0,12737908736.0,17662279680.0,6061661.0,1769861.0
13-04 02:42:33,34.303,16.168,48.332,0.171,0.0,1.027,0.0,4325376.0,0.0,40.0,2842075136.0,387854336.0,12762488832.0,17626656768.0,6627889.0,2090935.0
13-04 02:42:34,34.206,15.183,49.913,0.0,0.0,0.698,0.0,2191360.0,0.0,20.0,2854604800.0,387854336.0,12785750016.0,17590865920.0,6181993.0,1861451.0
13-04 02:42:35,33.247,16.279,49.785,0.0,0.0,0.689,0.0,2158592.0,0.0,19.0,2857496576.0,387858432.0,12808122368.0,17565597696.0,3997225.0,1750668.0
13-04 02:42:36,34.117,15.318,49.695,0.087,0.0,0.783,0.0,4308992.0,0.0,38.0,2860654592.0,387862528.0,12834832384.0,17535725568.0,6665016.0,2098429.0
13-04 02:42:37,34.694,15.391,48.895,0.0,0.0,1.020,0.0,2146304.0,0.0,19.0,2865647616.0,387870720.0,12857393152.0,17508163584.0,6117508.0,1823759.0
13-04 02:42:38,34.419,15.053,49.736,0.176,0.0,0.616,0.0,4116480.0,0.0,30.0,2867040256.0,387874816.0,12883509248.0,17480650752.0,6280826.0,1917773.0
13-04 02:42:39,34.671,16.311,48.249,0.0,0.0,0.769,0.0,2387968.0,0.0,31.0,2879258624.0,387874816.0,12906217472.0,17445724160.0,4453163.0,1997881.0
13-04 02:42:40,32.572,15.716,51.185,0.0,0.0,0.527,0.0,2150400.0,0.0,19.0,2887188480.0,387887104.0,12928098304.0,17415901184.0,6074357.0,1794913.0
13-04 02:42:41,34.085,15.265,49.696,0.087,0.0,0.867,0.0,4329472.0,0.0,39.0,2899546112.0,387887104.0,12955074560.0,17376567296.0,6642788.0,2096807.0
13-04 02:42:42,33.824,15.830,49.394,0.0,0.0,0.952,0.0,2162688.0,0.0,19.0,2902958080.0,387887104.0,12978163712.0,17350066176.0,6148695.0,1826982.0
13-04 02:42:43,33.503,16.370,48.685,0.085,0.0,1.357,0.0,4239360.0,0.0,37.0,2904387584.0,387891200.0,13004292096.0,17322504192.0,4249807.0,1887848.0
13-04 02:42:44,34.113,15.065,49.870,0.087,0.0,0.866,0.0,2277376.0,0.0,25.0,2905894912.0,387891200.0,13026238464.0,17299050496.0,6388103.0,1964683.0
13-04 02:42:45,33.907,15.835,49.484,0.0,0.0,0.775,0.0,2154496.0,0.0,20.0,2906243072.0,387895296.0,13051371520.0,17273565184.0,6109934.0,1818281.0
13-04 02:42:46,31.648,15.955,49.782,1.918,0.0,0.697,0.0,66019328.0,0.0,104.0,2906492928.0,387895296.0,13074472960.0,17250213888.0,6488642.0,2025089.0
13-04 02:42:47,17.250,10.589,59.436,11.870,0.0,0.854,0.0,267386880.0,0.0,481.0,2909773824.0,387895296.0,13084020736.0,17237385216.0,2523261.0,1792647.0
13-04 02:42:48,17.079,10.931,59.436,11.870,0.0,0.683,0.0,272646144.0,0.0,458.0,2912514048.0,387895296.0,13097512960.0,17221152768.0,2024359.0,1767738.0
13-04 02:42:49,31.556,15.477,50.903,1.204,0.0,0.860,0.0,47865856.0,0.0,115.0,2927427584.0,387903488.0,13119778816.0,17183965184.0,11991941.0,1972957.0
13-04 02:42:50,33.362,15.291,50.217,0.0,0.0,1.129,0.0,2158592.0,0.0,19.0,2928570368.0,387911680.0,13142999040.0,17159593984.0,6139556.0,1826030.0
13-04 02:42:51,33.391,15.344,50.218,0.0,0.0,1.046,0.0,2162688.0,0.0,19.0,2942517248.0,387911680.0,13167161344.0,17121484800.0,4650910.0,1852716.0
13-04 02:42:52,33.333,15.979,49.570,0.172,0.0,0.945,0.0,4300800.0,0.0,38.0,2957479936.0,387915776.0,13193584640.0,17080094720.0,6051597.0,2027370.0
13-04 02:42:53,34.809,14.410,49.826,0.174,0.0,0.781,0.0,2293760.0,0.0,38.0,2962837504.0,387919872.0,13214998528.0,17053319168.0,6133882.0,1826977.0
13-04 02:42:54,35.690,17.500,45.603,0.259,0.0,0.948,0.0,38199296.0,0.0,99.0,2970656768.0,387940352.0,13270667264.0,16989810688.0,6557968.0,2042598.0
13-04 02:42:55,33.333,16.753,48.877,0.259,0.0,0.777,0.0,10313728.0,0.0,41.0,2985349120.0,387944448.0,13264482304.0,16981299200.0,4122298.0,1824125.0
13-04 02:42:56,33.448,16.724,49.057,0.0,0.0,0.772,0.0,2150400.0,0.0,19.0,2999033856.0,387944448.0,13287239680.0,16944857088.0,6133652.0,1819818.0
13-04 02:42:57,32.252,16.652,50.394,0.0,0.0,0.701,0.0,4308992.0,0.0,38.0,3000037376.0,387964928.0,13313769472.0,16917303296.0,6604191.0,2068875.0
13-04 02:42:58,32.353,16.436,50.087,0.087,0.0,1.038,0.0,2166784.0,0.0,21.0,3000205312.0,387969024.0,13336371200.0,16894529536.0,6012404.0,1767389.0
13-04 02:42:59,31.658,15.785,51.411,0.088,0.0,1.058,0.0,4255744.0,0.0,35.0,3001360384.0,387969024.0,13362323456.0,16867422208.0,4514686.0,2022638.0
13-04 02:43:00,35.495,16.041,47.696,0.085,0.0,0.683,0.0,2211840.0,0.0,22.0,3004399616.0,387993600.0,13384413184.0,16842268672.0,6253103.0,1893205.0
13-04 02:43:01,34.439,15.816,48.810,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,3002695680.0,387993600.0,13408612352.0,16819773440.0,6124863.0,1827841.0
13-04 02:43:02,33.699,16.723,48.733,0.084,0.0,0.760,0.0,4313088.0,0.0,38.0,3006218240.0,387993600.0,13435129856.0,16789733376.0,6568995.0,2047488.0
13-04 02:43:03,33.964,16.681,48.925,0.086,0.0,0.344,0.0,2166784.0,0.0,21.0,3009900544.0,388001792.0,13457793024.0,16763379712.0,4327239.0,1810780.0
13-04 02:43:04,33.048,17.038,49.058,0.0,0.0,0.856,0.0,4395008.0,0.0,44.0,3014131712.0,388001792.0,13482799104.0,16734142464.0,6372065.0,2080761.0
13-04 02:43:05,33.363,15.236,50.525,0.0,0.0,0.876,0.0,2150400.0,0.0,19.0,3014946816.0,388014080.0,13506367488.0,16709746688.0,6156542.0,1839564.0
13-04 02:43:06,33.159,15.405,50.305,0.087,0.0,1.044,0.0,4079616.0,0.0,26.0,3015716864.0,388022272.0,13531512832.0,16683823104.0,6245953.0,1890717.0
13-04 02:43:07,34.148,15.284,49.694,0.0,0.0,0.873,0.0,2392064.0,0.0,31.0,3017314304.0,388026368.0,13556342784.0,16657391616.0,4889869.0,1963160.0
13-04 02:43:08,33.128,14.587,51.054,0.264,0.0,0.967,0.0,2179072.0,0.0,22.0,3018764288.0,388030464.0,13579218944.0,16633061376.0,5576674.0,1691863.0
13-04 02:43:09,33.107,12.649,53.990,0.170,0.0,0.085,0.0,8441856.0,0.0,68.0,3020349440.0,388042752.0,13607317504.0,16603365376.0,2957784.0,457405.0
13-04 02:43:10,33.593,12.554,53.593,0.260,0.0,0.0,0.0,22798336.0,0.0,111.0,3021467648.0,388055040.0,13633130496.0,16576421888.0,970252.0,471045.0
13-04 02:43:11,33.563,11.821,54.357,0.173,0.0,0.086,0.0,8785920.0,0.0,69.0,3024044032.0,388063232.0,13657395200.0,16549572608.0,893392.0,396638.0
13-04 02:43:12,34.421,12.532,52.704,0.343,0.0,0.0,0.0,25038848.0,0.0,97.0,3025014784.0,388083712.0,13684596736.0,16521379840.0,838571.0,392632.0
13-04 02:43:13,34.211,11.885,53.650,0.170,0.0,0.085,0.0,6479872.0,0.0,60.0,3025055744.0,388100096.0,13712650240.0,16493268992.0,828110.0,392075.0
13-04 02:43:14,32.554,12.381,54.892,0.173,0.0,0.0,0.0,6471680.0,0.0,59.0,3026771968.0,388124672.0,13737766912.0,16466411520.0,842636.0,395851.0
13-04 02:43:15,33.592,11.197,54.953,0.172,0.0,0.086,0.0,6447104.0,0.0,57.0,3028037632.0,388132864.0,13764284416.0,16438620160.0,828512.0,393412.0
13-04 02:43:16,34.412,12.351,53.152,0.085,0.0,0.0,0.0,6459392.0,0.0,57.0,3029536768.0,388145152.0,13791330304.0,16410062848.0,826810.0,393289.0
13-04 02:43:17,33.532,12.457,53.925,0.085,0.0,0.0,0.0,6447104.0,0.0,57.0,3030986752.0,388153344.0,13818413056.0,16381521920.0,857748.0,397032.0
13-04 02:43:18,34.599,11.303,53.494,0.518,0.0,0.086,0.0,29028352.0,0.0,96.0,3033624576.0,388173824.0,13845991424.0,16351285248.0,818996.0,392237.0
13-04 02:43:19,1.674,0.586,82.008,15.732,0.0,0.0,0.0,270532608.0,0.0,465.0,3035381760.0,388173824.0,13847511040.0,16348008448.0,338306.0,154308.0
13-04 02:43:20,1.254,0.669,83.278,14.716,0.0,0.084,0.0,270532608.0,0.0,421.0,3035561984.0,388173824.0,13847515136.0,16347824128.0,480272.0,186397.0
13-04 02:43:21,24.403,8.703,64.505,2.389,0.0,0.0,0.0,79704064.0,0.0,142.0,3038425088.0,388190208.0,13866278912.0,16326180864.0,821807.0,392285.0
13-04 02:43:22,33.191,12.766,53.872,0.085,0.0,0.085,0.0,6447104.0,0.0,58.0,3039649792.0,388210688.0,13894225920.0,16296988672.0,830373.0,391674.0
13-04 02:43:23,32.261,12.087,55.391,0.087,0.0,0.174,0.0,6504448.0,0.0,62.0,3040587776.0,388227072.0,13921112064.0,16269148160.0,811878.0,389707.0
13-04 02:43:24,33.190,12.069,54.569,0.172,0.0,0.0,0.0,6451200.0,0.0,59.0,3044651008.0,388231168.0,13948170240.0,16238022656.0,861708.0,395480.0
13-04 02:43:25,34.547,12.278,53.091,0.085,0.0,0.0,0.0,6635520.0,0.0,84.0,3049689088.0,388243456.0,13973549056.0,16207593472.0,837300.0,394632.0
13-04 02:43:26,33.677,11.684,54.381,0.172,0.0,0.086,0.0,6471680.0,0.0,58.0,3051307008.0,388247552.0,14000259072.0,16179261440.0,822960.0,395692.0
13-04 02:43:27,32.840,12.892,53.920,0.261,0.0,0.087,0.0,18661376.0,0.0,85.0,3052519424.0,388268032.0,14034923520.0,16143364096.0,844800.0,394026.0
13-04 02:43:28,6.050,1.765,91.429,0.756,0.0,0.0,0.0,35647488.0,0.0,105.0,3055001600.0,388284416.0,14032248832.0,16143540224.0,545073.0,243034.0
13-04 02:43:29,1.170,0.501,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054972928.0,388284416.0,14032228352.0,16143589376.0,395132.0,162292.0
13-04 02:43:30,1.254,0.418,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3055099904.0,388284416.0,14032228352.0,16143462400.0,388623.0,160083.0
13-04 02:43:31,1.175,0.336,98.489,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054333952.0,388284416.0,14032232448.0,16144224256.0,394020.0,160251.0
13-04 02:43:32,1.420,0.418,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3054714880.0,388284416.0,14032232448.0,16143843328.0,395868.0,163235.0
13-04 02:43:33,2.261,0.419,97.152,0.084,0.0,0.084,0.0,90112.0,0.0,4.0,2933653504.0,388284416.0,14032236544.0,16264900608.0,402476.0,171415.0
13-04 02:43:34,26.244,12.607,60.463,0.0,0.0,0.686,0.0,69632.0,0.0,1.0,2887970816.0,388284416.0,14046887936.0,16295931904.0,3935670.0,1773144.0
13-04 02:43:35,32.745,15.269,51.368,0.0,0.0,0.618,0.0,2170880.0,0.0,19.0,2894438400.0,388292608.0,14068699136.0,16267644928.0,4208476.0,1908087.0
13-04 02:43:36,33.304,16.261,49.304,0.087,0.0,1.043,0.0,4304896.0,0.0,39.0,2898448384.0,388300800.0,14094757888.0,16237568000.0,6722705.0,2194201.0
13-04 02:43:37,32.028,17.232,49.782,0.0,0.0,0.957,0.0,2150400.0,0.0,19.0,2902425600.0,388304896.0,14118572032.0,16209772544.0,6204666.0,1904890.0
13-04 02:43:38,32.692,16.346,49.825,0.175,0.0,0.962,0.0,2170880.0,0.0,22.0,2911952896.0,388313088.0,14141083648.0,16177725440.0,6175304.0,1891721.0
13-04 02:43:39,32.958,16.219,49.610,0.087,0.0,1.127,0.0,4198400.0,0.0,35.0,2922926080.0,388329472.0,14167740416.0,16140079104.0,6567717.0,2117188.0
13-04 02:43:40,33.333,15.671,49.697,0.0,0.0,1.299,0.0,2285568.0,0.0,26.0,2925740032.0,388337664.0,14190522368.0,16114475008.0,6567326.0,2068101.0
13-04 02:43:41,32.986,15.278,50.955,0.0,0.0,0.781,0.0,2158592.0,0.0,20.0,2928693248.0,388337664.0,14214746112.0,16087298048.0,6272631.0,1949578.0
13-04 02:43:42,32.928,16.160,50.043,0.087,0.0,0.782,0.0,2138112.0,0.0,19.0,2932932608.0,388337664.0,14237966336.0,16059838464.0,4261774.0,1939704.0
13-04 02:43:43,33.420,15.840,49.608,0.174,0.0,0.957,0.0,4325376.0,0.0,40.0,2937225216.0,388358144.0,14263513088.0,16029978624.0,6633809.0,2143661.0
13-04 02:43:44,33.305,17.458,48.390,0.0,0.0,0.847,0.0,2158592.0,0.0,19.0,2949500928.0,388362240.0,14286532608.0,15994679296.0,6375987.0,1997215.0
13-04 02:43:45,33.391,16.179,49.570,0.0,0.0,0.861,0.0,2170880.0,0.0,21.0,2958749696.0,388366336.0,14310055936.0,15961903104.0,6249930.0,1933540.0
13-04 02:43:46,34.375,15.104,49.566,0.0,0.0,0.955,0.0,4091904.0,0.0,27.0,2970374144.0,388366336.0,14334939136.0,15925395456.0,6333743.0,1990094.0
13-04 02:43:47,34.569,15.603,48.879,0.086,0.0,0.862,0.0,2367488.0,0.0,32.0,2973257728.0,388370432.0,14358134784.0,15899312128.0,6735369.0,2183097.0
13-04 02:43:48,32.987,16.190,49.610,0.087,0.0,1.126,0.0,2174976.0,0.0,21.0,2975105024.0,388374528.0,14382710784.0,15872884736.0,6282259.0,1965772.0
13-04 02:43:49,33.537,15.418,49.826,0.087,0.0,1.132,0.0,2158592.0,0.0,19.0,2976120832.0,388374528.0,14405763072.0,15848816640.0,6113453.0,1886755.0
13-04 02:43:50,32.580,16.160,50.217,0.0,0.0,1.043,0.0,4341760.0,0.0,41.0,2976743424.0,388374528.0,14432038912.0,15821918208.0,4917207.0,2274497.0
13-04 02:43:51,34.391,15.866,49.142,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2978590720.0,388378624.0,14455869440.0,15796236288.0,6215042.0,1925367.0
13-04 02:43:52,34.696,14.261,50.0,0.0,0.0,1.043,0.0,2154496.0,0.0,20.0,2980900864.0,388378624.0,14478098432.0,15771697152.0,6175629.0,1893913.0
13-04 02:43:53,32.900,17.056,48.831,0.173,0.0,1.039,0.0,4194304.0,0.0,34.0,2986274816.0,388390912.0,14503727104.0,15740682240.0,6340146.0,1988451.0
13-04 02:43:54,32.748,15.540,50.746,0.0,0.0,0.966,0.0,2281472.0,0.0,25.0,2988019712.0,388390912.0,14527094784.0,15715569664.0,4792518.0,2231797.0
13-04 02:43:55,35.056,15.159,48.407,0.517,0.0,0.861,0.0,34844672.0,0.0,64.0,2992144384.0,388395008.0,14550585344.0,15687950336.0,2177045.0,1886101.0
13-04 02:43:56,25.195,14.632,51.515,7.792,0.0,0.866,0.0,268435456.0,0.0,434.0,3006922752.0,388395008.0,14567735296.0,15656022016.0,4346612.0,2080052.0
13-04 02:43:57,17.606,10.668,59.410,11.362,0.0,0.954,0.0,272564224.0,0.0,456.0,3017596928.0,388395008.0,14580658176.0,15632424960.0,4219967.0,1920892.0
13-04 02:43:58,28.634,15.057,53.960,1.480,0.0,0.870,0.0,67452928.0,0.0,164.0,3022135296.0,388399104.0,14605066240.0,15603474432.0,6180345.0,1898648.0
13-04 02:43:59,32.215,15.534,51.368,0.0,0.0,0.883,0.0,2277376.0,0.0,26.0,3031990272.0,388403200.0,14627332096.0,15571349504.0,6519960.0,2016761.0
13-04 02:44:00,34.130,15.870,48.976,0.0,0.0,1.024,0.0,2154496.0,0.0,19.0,3047038976.0,388411392.0,14651408384.0,15532216320.0,10229178.0,1945861.0
13-04 02:44:01,33.391,16.480,49.094,0.086,0.0,0.949,0.0,4071424.0,0.0,26.0,3058331648.0,388435968.0,14676369408.0,15495938048.0,8265408.0,1927186.0
13-04 02:44:02,33.763,15.808,49.485,0.0,0.0,0.945,0.0,2383872.0,0.0,31.0,3061112832.0,388448256.0,14699655168.0,15469858816.0,6802186.0,2182243.0
13-04 02:44:03,34.050,15.563,49.613,0.086,0.0,0.688,0.0,2187264.0,0.0,22.0,3063009280.0,388448256.0,14722969600.0,15444647936.0,6621855.0,1935264.0
13-04 02:44:04,34.081,15.789,49.094,0.086,0.0,0.949,0.0,2224128.0,0.0,21.0,3063640064.0,388452352.0,14746279936.0,15420702720.0,7484957.0,1899287.0
13-04 02:44:05,32.538,17.547,49.148,0.0,0.0,0.767,0.0,4055040.0,0.0,33.0,3066867712.0,388468736.0,14771662848.0,15392075776.0,6972907.0,2292312.0
13-04 02:44:06,33.133,16.481,49.614,0.0,0.0,0.773,0.0,2273280.0,0.0,25.0,3069755392.0,388472832.0,14794027008.0,15366819840.0,5318748.0,2092121.0
13-04 02:44:07,32.878,16.652,49.530,0.0,0.0,0.939,0.0,2150400.0,0.0,19.0,3070062592.0,388476928.0,14818828288.0,15341707264.0,5391645.0,1903486.0
13-04 02:44:08,32.757,16.162,49.697,0.259,0.0,1.124,0.0,2183168.0,0.0,22.0,3073847296.0,388485120.0,14841556992.0,15315185664.0,6036029.0,1929704.0
13-04 02:44:09,32.932,16.423,49.441,0.0,0.0,1.204,0.0,4308992.0,0.0,38.0,3077111808.0,388489216.0,14866972672.0,15286501376.0,7074380.0,2302290.0
13-04 02:44:10,32.090,16.826,49.957,0.0,0.0,1.127,0.0,2162688.0,0.0,19.0,3077353472.0,388493312.0,14892044288.0,15261184000.0,6253044.0,1918293.0
13-04 02:44:11,33.711,15.767,49.564,0.087,0.0,0.871,0.0,2154496.0,0.0,19.0,3079188480.0,388501504.0,14913536000.0,15237849088.0,6211817.0,1919132.0
13-04 02:44:12,33.535,16.335,48.920,0.0,0.0,1.210,0.0,2170880.0,0.0,22.0,3080073216.0,388501504.0,14938275840.0,15212224512.0,6355363.0,1975253.0
13-04 02:44:13,35.732,15.157,47.925,0.085,0.0,1.101,0.0,4321280.0,0.0,37.0,3080314880.0,388501504.0,14963105792.0,15187152896.0,6811464.0,2249129.0
13-04 02:44:14,32.639,15.625,50.781,0.0,0.0,0.955,0.0,2170880.0,0.0,22.0,3081842688.0,388509696.0,14986858496.0,15161864192.0,4508465.0,1877666.0
13-04 02:44:15,33.219,16.524,49.401,0.0,0.0,0.856,0.0,2150400.0,0.0,19.0,3081928704.0,388513792.0,15009320960.0,15139311616.0,5833526.0,1880443.0
13-04 02:44:16,34.281,15.073,49.268,0.086,0.0,1.292,0.0,4186112.0,0.0,32.0,3084664832.0,388513792.0,15034474496.0,15111421952.0,6414545.0,2017272.0
13-04 02:44:17,33.648,15.794,49.442,0.086,0.0,1.030,0.0,2265088.0,0.0,25.0,3084029952.0,388517888.0,15058231296.0,15088295936.0,6787915.0,2220551.0
13-04 02:44:18,33.421,15.358,50.436,0.087,0.0,0.698,0.0,2207744.0,0.0,23.0,3087966208.0,388517888.0,15080005632.0,15062585344.0,6224655.0,1922126.0
13-04 02:44:19,33.701,16.214,48.981,0.085,0.0,1.019,0.0,2150400.0,0.0,19.0,3087962112.0,388526080.0,15104892928.0,15037693952.0,6248419.0,1931133.0
13-04 02:44:20,33.275,17.550,48.393,0.0,0.0,0.782,32768.0,4349952.0,2.0,41.0,3089141760.0,388542464.0,15130570752.0,15010820096.0,6831305.0,2260258.0
13-04 02:44:21,32.297,17.358,49.396,0.173,0.0,0.777,0.0,11014144.0,0.0,42.0,3091464192.0,388550656.0,15158403072.0,14980657152.0,6193324.0,1893372.0
13-04 02:44:22,32.566,18.073,48.423,0.0,0.0,0.938,0.0,16470016.0,0.0,56.0,3090083840.0,388554752.0,15175245824.0,14965190656.0,4330283.0,1898658.0
13-04 02:44:23,32.868,15.693,50.218,0.174,0.0,1.046,0.0,2166784.0,0.0,21.0,3094970368.0,388579328.0,15198691328.0,14936834048.0,6220516.0,1962533.0
13-04 02:44:24,33.990,16.182,49.058,0.0,0.0,0.771,0.0,4300800.0,0.0,38.0,3095166976.0,388583424.0,15223529472.0,14911795200.0,6783134.0,2231566.0
13-04 02:44:25,33.135,16.269,49.489,0.0,0.0,1.107,0.0,2146304.0,0.0,19.0,3098914816.0,388587520.0,15247183872.0,14884388864.0,6284008.0,1968543.0
13-04 02:44:26,33.104,15.993,49.699,0.086,0.0,1.118,0.0,2162688.0,0.0,19.0,3102146560.0,388591616.0,15269695488.0,14858641408.0,6334183.0,1978928.0
13-04 02:44:27,33.046,16.480,49.612,0.086,0.0,0.777,0.0,4079616.0,0.0,26.0,3102359552.0,388603904.0,15296712704.0,14831398912.0,6335244.0,1983809.0
13-04 02:44:28,5.812,3.077,76.496,14.444,0.0,0.171,0.0,257953792.0,0.0,444.0,3103858688.0,388603904.0,15300390912.0,14826221568.0,3425801.0,1501993.0
13-04 02:44:29,4.553,1.460,78.694,15.206,0.0,0.086,0.0,270532608.0,0.0,481.0,3105615872.0,388603904.0,15302631424.0,14822223872.0,1033204.0,1274322.0
13-04 02:44:30,20.958,8.127,65.868,4.705,0.0,0.342,0.0,119255040.0,0.0,235.0,3105976320.0,388608000.0,15316336640.0,14808154112.0,2025595.0,1475025.0
13-04 02:44:31,32.828,18.771,47.222,0.0,0.0,1.178,0.0,2039808.0,0.0,13.0,3115122688.0,388612096.0,15339343872.0,14775996416.0,4251738.0,1831434.0
13-04 02:44:32,30.669,15.639,52.476,0.0,0.0,1.216,0.0,122880.0,0.0,6.0,3115905024.0,388612096.0,15361642496.0,14752915456.0,11567084.0,2679283.0
13-04 02:44:33,31.865,16.667,50.086,0.086,0.0,1.295,0.0,2117632.0,0.0,18.0,3115446272.0,388612096.0,15384211456.0,14730805248.0,6888658.0,2046410.0
13-04 02:44:34,34.320,16.568,48.183,0.085,0.0,0.845,0.0,5648384.0,0.0,29.0,3080372224.0,388616192.0,15406669824.0,14743416832.0,8197902.0,2137521.0
13-04 02:44:35,36.590,15.338,46.615,0.514,0.0,0.943,0.0,45502464.0,0.0,106.0,3078918144.0,388624384.0,15428567040.0,14722965504.0,8741196.0,2162842.0
13-04 02:44:36,33.763,15.636,49.656,0.0,0.0,0.945,0.0,2162688.0,0.0,19.0,3077898240.0,388632576.0,15453380608.0,14699163648.0,6521082.0,2049370.0
13-04 02:44:37,33.076,16.581,49.399,0.0,0.0,0.945,0.0,2154496.0,0.0,20.0,3042258944.0,388632576.0,15475818496.0,14712365056.0,6651113.0,2143938.0
13-04 02:44:38,35.038,15.686,48.423,0.085,0.0,0.767,0.0,2322432.0,0.0,30.0,3005153280.0,388636672.0,15498752000.0,14726533120.0,6813729.0,2225464.0
13-04 02:44:39,33.594,15.799,49.479,0.087,0.0,1.042,0.0,2158592.0,0.0,19.0,3004829696.0,388636672.0,15522672640.0,14702936064.0,6216877.0,1919830.0
13-04 02:44:40,33.800,15.324,50.0,0.0,0.0,0.876,0.0,2150400.0,0.0,19.0,3012104192.0,388636672.0,15544725504.0,14673608704.0,6302267.0,1951360.0
13-04 02:44:41,33.506,15.935,49.526,0.0,0.0,1.034,0.0,2158592.0,0.0,19.0,3014164480.0,388636672.0,15569027072.0,14647246848.0,6327346.0,1979405.0
13-04 02:44:42,33.594,16.146,49.392,0.087,0.0,0.781,0.0,4308992.0,0.0,38.0,3020976128.0,388644864.0,15594467328.0,14614986752.0,6816523.0,2242013.0
13-04 02:44:43,33.391,16.048,49.612,0.086,0.0,0.863,0.0,2174976.0,0.0,21.0,3026878464.0,388648960.0,15617785856.0,14585761792.0,6241927.0,1923546.0
13-04 02:44:44,32.895,16.579,49.912,0.0,0.0,0.614,0.0,2158592.0,0.0,19.0,3030589440.0,388648960.0,15640629248.0,14559207424.0,4144165.0,1886420.0
13-04 02:44:45,34.661,15.763,48.559,0.0,0.0,1.017,0.0,4190208.0,0.0,33.0,3035594752.0,388648960.0,15665655808.0,14529175552.0,6359107.0,1966547.0
13-04 02:44:46,32.224,16.112,50.263,0.088,0.0,1.313,0.0,2281472.0,0.0,25.0,3039121408.0,388648960.0,15690383360.0,14500921344.0,6768707.0,2206725.0
13-04 02:44:47,35.891,14.749,48.423,0.0,0.0,0.938,0.0,2154496.0,0.0,19.0,3045552128.0,388653056.0,15712346112.0,14472523776.0,6266849.0,1937501.0
13-04 02:44:48,32.989,16.451,49.785,0.0,0.0,0.775,0.0,2166784.0,0.0,21.0,3048984576.0,388661248.0,15736131584.0,14445297664.0,6232576.0,1917310.0
13-04 02:44:49,32.905,17.052,48.929,0.086,0.0,1.028,0.0,4202496.0,0.0,35.0,3055554560.0,388669440.0,15761821696.0,14413029376.0,6349933.0,1988269.0
13-04 02:44:50,32.803,15.296,51.017,0.088,0.0,0.796,0.0,2310144.0,0.0,27.0,3063185408.0,388673536.0,15784034304.0,14383181824.0,6720576.0,2193170.0
13-04 02:44:51,33.507,15.538,50.087,0.0,0.0,0.868,0.0,2158592.0,0.0,19.0,3066863616.0,388673536.0,15808884736.0,14354653184.0,6290522.0,1958052.0
13-04 02:44:52,33.131,16.176,49.827,0.087,0.0,0.779,0.0,2162688.0,0.0,19.0,3066957824.0,388677632.0,15831547904.0,14331891712.0,4155034.0,1881706.0
13-04 02:44:53,31.520,17.358,49.741,0.173,0.0,1.209,0.0,4231168.0,0.0,37.0,3068850176.0,388681728.0,15857381376.0,14304161792.0,6574747.0,2104333.0
13-04 02:44:54,32.845,17.328,49.224,0.0,0.0,0.603,0.0,2265088.0,0.0,26.0,3068755968.0,388681728.0,15881175040.0,14280462336.0,6503590.0,2051585.0
13-04 02:44:55,33.102,16.118,50.087,0.0,0.0,0.693,0.0,2154496.0,0.0,20.0,3072286720.0,388681728.0,15904468992.0,14253637632.0,6203075.0,1918990.0
13-04 02:44:56,34.174,14.870,49.652,0.087,0.0,1.217,0.0,2158592.0,0.0,21.0,3031789568.0,388681728.0,15927635968.0,14270967808.0,6304296.0,1949403.0
13-04 02:44:57,32.928,16.421,49.088,0.0,0.0,1.564,0.0,4186112.0,0.0,32.0,3033579520.0,388685824.0,15952539648.0,14244270080.0,6531998.0,2096405.0
13-04 02:44:58,34.970,15.590,48.407,0.172,0.0,0.861,0.0,2277376.0,0.0,27.0,3044421632.0,388685824.0,15975235584.0,14210732032.0,4506991.0,2064197.0
13-04 02:44:59,32.958,15.872,50.477,0.0,0.0,0.694,0.0,2166784.0,0.0,19.0,3045535744.0,388685824.0,15999623168.0,14185230336.0,2188392.0,1890606.0
13-04 02:45:00,24.546,13.742,52.895,7.952,0.0,0.864,0.0,212353024.0,0.0,374.0,3052351488.0,388685824.0,16016363520.0,14161674240.0,4369916.0,2132718.0
13-04 02:45:01,18.221,10.276,56.131,14.508,0.0,0.864,0.0,271409152.0,0.0,468.0,3066933248.0,388685824.0,16028241920.0,14135214080.0,2525783.0,1871293.0
13-04 02:45:02,23.524,11.719,52.778,11.111,0.0,0.868,0.0,183697408.0,0.0,361.0,3077033984.0,388689920.0,16046444544.0,14106906624.0,9832409.0,1854175.0
13-04 02:45:03,34.140,15.212,49.525,0.173,0.0,0.951,0.0,2957312.0,0.0,39.0,3084697600.0,388694016.0,16070516736.0,14075166720.0,8437375.0,2054436.0
13-04 02:45:04,33.799,15.284,50.480,0.0,0.0,0.437,0.0,2220032.0,0.0,20.0,3093180416.0,388698112.0,16093519872.0,14043676672.0,8143460.0,1857042.0
13-04 02:45:05,32.348,16.957,49.913,0.0,0.0,0.783,0.0,4190208.0,0.0,33.0,3103125504.0,388698112.0,16118915072.0,14008336384.0,6402601.0,2016788.0
13-04 02:45:06,33.218,16.176,49.913,0.087,0.0,0.606,0.0,2265088.0,0.0,25.0,3110375424.0,388702208.0,16142032896.0,13977964544.0,7625388.0,2119805.0
13-04 02:45:07,33.593,16.017,49.351,0.0,0.0,1.039,0.0,2179072.0,0.0,22.0,3111501824.0,388706304.0,16165773312.0,13953093632.0,7288554.0,1956373.0
13-04 02:45:08,33.820,16.223,49.099,0.086,0.0,0.773,0.0,2174976.0,0.0,22.0,3114811392.0,388706304.0,16188268544.0,13927288832.0,4130588.0,1868763.0
13-04 02:45:09,33.391,15.835,49.742,0.086,0.0,0.947,0.0,4313088.0,0.0,39.0,3116072960.0,388714496.0,16214728704.0,13899558912.0,6726928.0,2265914.0
13-04 02:45:10,34.689,14.533,49.740,0.087,0.0,0.952,0.0,2154496.0,0.0,19.0,3122356224.0,388714496.0,16238333952.0,13869670400.0,6407239.0,1934271.0
13-04 02:45:11,33.800,15.061,50.263,0.0,0.0,0.876,0.0,2150400.0,0.0,19.0,3122589696.0,388714496.0,16261197824.0,13846573056.0,6181688.0,1875793.0
13-04 02:45:12,34.291,14.883,50.044,0.0,0.0,0.783,0.0,2154496.0,0.0,19.0,3122577408.0,388726784.0,16285609984.0,13822160896.0,6371419.0,2029591.0
13-04 02:45:13,34.586,16.225,48.249,0.171,0.0,0.769,0.0,4333568.0,0.0,41.0,3127758848.0,388734976.0,16309653504.0,13792927744.0,6846160.0,2244031.0
13-04 02:45:14,33.912,15.004,50.130,0.0,0.0,0.954,0.0,2150400.0,0.0,19.0,3130109952.0,388747264.0,16332349440.0,13767868416.0,6150107.0,1857030.0
13-04 02:45:15,32.724,15.579,50.827,0.0,0.0,0.870,0.0,2146304.0,0.0,19.0,3133132800.0,388747264.0,16356331520.0,13740863488.0,6277797.0,1969889.0
13-04 02:45:16,34.923,15.673,48.637,0.0,0.0,0.767,0.0,2150400.0,0.0,19.0,3134566400.0,388747264.0,16378355712.0,13717405696.0,5873029.0,1936071.0
13-04 02:45:17,32.090,17.086,49.870,0.087,0.0,0.867,0.0,4296704.0,0.0,38.0,3133853696.0,388755456.0,16405020672.0,13691445248.0,5187032.0,2191649.0
13-04 02:45:18,33.701,16.553,48.727,0.085,0.0,0.934,0.0,2166784.0,0.0,21.0,3139444736.0,388755456.0,16427712512.0,13663162368.0,6208907.0,1917610.0
13-04 02:45:19,32.986,15.885,50.260,0.087,0.0,0.781,0.0,2146304.0,0.0,19.0,3144683520.0,388759552.0,16450908160.0,13634723840.0,6294017.0,1948947.0
13-04 02:45:20,32.815,17.185,49.309,0.0,0.0,0.691,0.0,4190208.0,0.0,32.0,3144179712.0,388763648.0,16476971008.0,13609160704.0,6347404.0,1998390.0
13-04 02:45:21,34.028,15.451,49.479,0.087,0.0,0.955,0.0,2269184.0,0.0,25.0,3148898304.0,388767744.0,16500523008.0,13580886016.0,6667543.0,2149982.0
13-04 02:45:22,34.017,15.128,50.085,0.0,0.0,0.769,0.0,2187264.0,0.0,20.0,3152162816.0,388775936.0,16524509184.0,13553627136.0,6210991.0,1923181.0
13-04 02:45:23,34.226,15.817,49.179,0.0,0.0,0.778,0.0,2207744.0,0.0,24.0,3155595264.0,388780032.0,16548331520.0,13526368256.0,6192561.0,1897481.0
13-04 02:45:24,31.786,16.200,50.876,0.088,0.0,1.051,0.0,4186112.0,0.0,36.0,3157450752.0,388780032.0,16572194816.0,13500649472.0,6543431.0,2107804.0
13-04 02:45:25,32.672,17.414,49.397,0.0,0.0,0.517,0.0,2277376.0,0.0,25.0,3157348352.0,388780032.0,16596865024.0,13476081664.0,4616775.0,2102458.0
13-04 02:45:26,33.275,15.986,49.870,0.087,0.0,0.782,0.0,2150400.0,0.0,19.0,3159191552.0,388788224.0,16618618880.0,13452476416.0,6210798.0,1895246.0
13-04 02:45:27,32.637,16.275,50.044,0.0,0.0,1.044,0.0,2154496.0,0.0,19.0,3160494080.0,388792320.0,16643788800.0,13425999872.0,6286083.0,1963159.0
13-04 02:45:28,32.391,17.138,49.272,0.171,0.0,1.028,0.0,4317184.0,0.0,40.0,3162628096.0,388804608.0,16668594176.0,13399048192.0,6824854.0,2236592.0
13-04 02:45:29,33.794,15.385,49.784,0.0,0.0,1.037,0.0,2154496.0,0.0,19.0,3162828800.0,388804608.0,16692031488.0,13375410176.0,6198323.0,1903155.0
13-04 02:45:30,33.651,15.484,50.260,0.0,0.0,0.606,0.0,2150400.0,0.0,19.0,3166158848.0,388804608.0,16714739712.0,13349371904.0,6183188.0,1888614.0
13-04 02:45:31,33.246,15.271,50.349,0.0,0.0,1.134,0.0,4190208.0,0.0,32.0,3170160640.0,388808704.0,16740089856.0,13320015872.0,6505063.0,2071272.0
13-04 02:45:32,32.468,15.671,47.532,3.550,0.0,0.779,0.0,157659136.0,0.0,274.0,3172962304.0,388808704.0,16761507840.0,13295796224.0,4562363.0,2147049.0
13-04 02:45:33,16.826,11.101,61.232,10.321,0.0,0.520,0.0,269500416.0,0.0,471.0,3175063552.0,388808704.0,16773320704.0,13281882112.0,1978047.0,1874665.0
13-04 02:45:34,6.045,1.763,84.551,7.557,0.0,0.084,0.0,239828992.0,0.0,449.0,3178442752.0,388816896.0,16778477568.0,13273337856.0,2656898.0,305424.0
13-04 02:45:35,34.987,13.142,51.262,0.522,0.0,0.087,0.0,40333312.0,0.0,120.0,3179274240.0,388845568.0,16835411968.0,13215543296.0,3318213.0,424197.0
13-04 02:45:36,34.070,13.169,52.421,0.255,0.0,0.085,0.0,22896640.0,0.0,94.0,3180134400.0,388866048.0,16830001152.0,13220073472.0,2425560.0,411874.0
13-04 02:45:37,32.797,13.220,53.898,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,3180777472.0,388870144.0,16855592960.0,13193834496.0,852165.0,397216.0
13-04 02:45:38,33.333,11.714,54.608,0.172,0.0,0.172,0.0,6488064.0,0.0,60.0,3181309952.0,388870144.0,16884600832.0,13164294144.0,2845881.0,418686.0
13-04 02:45:39,33.620,12.038,54.170,0.172,0.0,0.0,0.0,9736192.0,0.0,68.0,3187064832.0,388874240.0,16909578240.0,13133557760.0,716350.0,380502.0
13-04 02:45:40,34.014,11.820,53.912,0.170,0.0,0.085,0.0,6492160.0,0.0,59.0,3144417280.0,388886528.0,16936693760.0,13149077504.0,718875.0,374043.0
13-04 02:45:41,33.846,12.222,53.675,0.256,0.0,0.0,0.0,12918784.0,0.0,75.0,3150172160.0,388890624.0,16967712768.0,13112299520.0,678783.0,393857.0
13-04 02:45:42,33.847,11.825,53.813,0.428,0.0,0.086,0.0,25243648.0,0.0,97.0,3112488960.0,388907008.0,16987598848.0,13130080256.0,461123.0,269219.0
13-04 02:45:43,32.987,11.169,55.671,0.173,0.0,0.0,0.0,6459392.0,0.0,59.0,3027398656.0,388907008.0,17013567488.0,13189201920.0,460028.0,267880.0
13-04 02:45:44,32.158,12.382,55.202,0.258,0.0,0.0,0.0,8642560.0,0.0,80.0,3027222528.0,388915200.0,17041649664.0,13161287680.0,606742.0,346591.0
13-04 02:45:45,33.735,11.962,54.217,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,3026411520.0,388919296.0,17069481984.0,13134262272.0,459401.0,267819.0
13-04 02:45:46,32.996,12.068,54.768,0.169,0.0,0.0,0.0,6451200.0,0.0,57.0,3030016000.0,388923392.0,17095368704.0,13104766976.0,471457.0,282108.0
13-04 02:45:47,35.185,12.458,52.189,0.084,0.0,0.084,0.0,6463488.0,0.0,59.0,3045281792.0,388927488.0,17121284096.0,13063581696.0,1363222.0,554510.0
13-04 02:45:48,35.770,12.038,52.107,0.086,0.0,0.0,0.0,6455296.0,0.0,58.0,3062337536.0,388939776.0,17148485632.0,13019312128.0,1662066.0,587704.0
13-04 02:45:49,35.573,11.542,52.541,0.345,0.0,0.0,0.0,6496256.0,0.0,60.0,3075047424.0,388968448.0,17174679552.0,12980379648.0,1496687.0,574882.0
13-04 02:45:50,36.147,11.594,51.918,0.171,0.0,0.171,0.0,6455296.0,0.0,57.0,3088179200.0,388968448.0,17200836608.0,12941090816.0,1806237.0,612975.0
13-04 02:45:51,34.506,12.532,52.790,0.086,0.0,0.086,0.0,6447104.0,0.0,57.0,3102912512.0,388976640.0,17227378688.0,12899807232.0,1806290.0,591048.0
13-04 02:45:52,36.190,11.255,52.381,0.087,0.0,0.087,0.0,6455296.0,0.0,57.0,3109154816.0,388976640.0,17252499456.0,12868444160.0,1652686.0,584828.0
13-04 02:45:53,35.659,11.542,52.541,0.086,0.0,0.172,0.0,6483968.0,0.0,60.0,3118948352.0,388976640.0,17278693376.0,12832456704.0,1789696.0,590182.0
13-04 02:45:54,34.672,11.703,53.450,0.175,0.0,0.0,0.0,6504448.0,0.0,62.0,3137777664.0,388976640.0,17304481792.0,12787838976.0,1756202.0,595242.0
13-04 02:45:55,33.875,12.404,53.464,0.086,0.0,0.171,0.0,6451200.0,0.0,57.0,3151187968.0,388976640.0,17332355072.0,12746555392.0,1708690.0,588194.0
13-04 02:45:56,34.862,11.938,53.114,0.087,0.0,0.0,0.0,6447104.0,0.0,57.0,3178446848.0,388980736.0,17357996032.0,12693651456.0,1693281.0,590194.0
13-04 02:45:57,34.402,12.045,53.380,0.173,0.0,0.0,0.0,6455296.0,0.0,57.0,3182952448.0,388988928.0,17384132608.0,12663001088.0,1498899.0,575724.0
13-04 02:45:58,35.944,11.314,52.393,0.261,0.0,0.087,0.0,16482304.0,0.0,81.0,3185709056.0,388993024.0,17417502720.0,12626870272.0,1974562.0,615475.0
13-04 02:45:59,37.424,11.401,50.218,0.870,0.0,0.087,0.0,50274304.0,0.0,151.0,3195506688.0,389005312.0,17435250688.0,12599312384.0,1764773.0,601336.0
13-04 02:46:00,34.824,12.296,52.794,0.086,0.0,0.0,0.0,6447104.0,0.0,57.0,3197960192.0,389013504.0,17462165504.0,12569935872.0,1727373.0,590658.0
13-04 02:46:01,34.922,11.785,52.946,0.173,0.0,0.173,0.0,6455296.0,0.0,58.0,3200425984.0,389021696.0,17489166336.0,12540461056.0,1828346.0,599689.0
13-04 02:46:02,34.372,12.890,52.570,0.168,0.0,0.0,0.0,6250496.0,0.0,57.0,3203694592.0,389033984.0,17513377792.0,12512968704.0,1694442.0,584789.0
13-04 02:46:03,17.888,5.111,76.917,0.085,0.0,0.0,0.0,4284416.0,0.0,38.0,3207962624.0,389038080.0,17528025088.0,12494049280.0,1631081.0,519713.0
13-04 02:46:04,2.848,0.084,96.901,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,3209375744.0,389038080.0,17529028608.0,12491632640.0,1136721.0,354716.0
13-04 02:46:05,2.013,0.503,97.483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3210063872.0,389038080.0,17529036800.0,12490936320.0,1014505.0,352844.0
13-04 02:46:06,2.515,0.419,96.982,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3211513856.0,389038080.0,17529044992.0,12489478144.0,1423930.0,398000.0
13-04 02:46:07,3.673,0.250,95.993,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3214999552.0,389038080.0,17529053184.0,12485984256.0,1502368.0,388734.0
13-04 02:46:08,2.097,0.252,97.567,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3216830464.0,389042176.0,17529057280.0,12484145152.0,1398911.0,368998.0
13-04 02:46:09,10.420,5.798,81.176,2.017,0.0,0.588,0.0,85774336.0,0.0,137.0,3217436672.0,389042176.0,17533530112.0,12479066112.0,2289159.0,1247541.0
13-04 02:46:10,31.446,15.592,46.516,5.139,0.0,1.307,0.0,272547840.0,0.0,375.0,3220213760.0,389042176.0,17552990208.0,12456828928.0,5093699.0,2211899.0
13-04 02:46:11,23.019,13.178,54.379,8.424,0.0,1.001,0.0,259764224.0,0.0,325.0,3218771968.0,389042176.0,17570893824.0,12440367104.0,5992197.0,2253493.0
13-04 02:46:12,35.690,15.0,48.448,0.0,0.0,0.862,0.0,2220032.0,0.0,22.0,3220733952.0,389042176.0,17592414208.0,12416884736.0,8657078.0,2223572.0
13-04 02:46:13,36.309,14.936,47.811,0.086,0.0,0.858,0.0,2158592.0,0.0,19.0,3222257664.0,389042176.0,17615646720.0,12392128512.0,7294897.0,2229443.0
13-04 02:46:14,34.093,15.337,49.518,0.175,0.0,0.876,0.0,2170880.0,0.0,21.0,3224784896.0,389050368.0,17639567360.0,12365672448.0,7325583.0,2232844.0
13-04 02:46:15,33.562,16.267,49.315,0.0,0.0,0.856,0.0,2154496.0,0.0,19.0,3226959872.0,389054464.0,17662152704.0,12340908032.0,7422866.0,2291801.0
13-04 02:46:16,33.304,16.652,49.263,0.0,0.0,0.781,0.0,2195456.0,0.0,24.0,3228008448.0,389058560.0,17685020672.0,12316987392.0,7344021.0,2286592.0
13-04 02:46:17,34.073,16.396,48.762,0.0,0.0,0.769,0.0,4091904.0,0.0,28.0,3231576064.0,389066752.0,17708224512.0,12290207744.0,7396950.0,2322161.0
13-04 02:46:18,34.462,15.799,48.698,0.0,0.0,1.042,0.0,2252800.0,0.0,25.0,3227189248.0,389070848.0,17731813376.0,12271001600.0,7522132.0,2383291.0
13-04 02:46:19,34.007,14.938,49.736,0.176,0.0,1.142,0.0,2260992.0,0.0,26.0,3227422720.0,389070848.0,17756430336.0,12246151168.0,7583932.0,2373752.0
13-04 02:46:20,35.478,15.749,48.095,0.0,0.0,0.677,0.0,2199552.0,0.0,22.0,3232296960.0,389070848.0,17779134464.0,12218572800.0,7694694.0,2478880.0
13-04 02:46:21,34.696,15.652,48.696,0.0,0.0,0.957,0.0,2154496.0,0.0,19.0,3235086336.0,389070848.0,17801396224.0,12193521664.0,7504842.0,2330402.0
13-04 02:46:22,33.969,16.291,48.787,0.087,0.0,0.867,0.0,2142208.0,0.0,19.0,3241472000.0,389079040.0,17823809536.0,12164714496.0,7300733.0,2281507.0
13-04 02:46:23,33.957,16.511,48.426,0.0,0.0,1.106,0.0,2150400.0,0.0,19.0,3240882176.0,389079040.0,17847287808.0,12141826048.0,7361044.0,2281130.0
13-04 02:46:24,34.882,14.899,49.255,0.088,0.0,0.876,0.0,2170880.0,0.0,21.0,3244355584.0,389091328.0,17870704640.0,12114923520.0,7340052.0,2279196.0
13-04 02:46:25,32.928,16.421,49.870,0.0,0.0,0.782,0.0,2154496.0,0.0,19.0,3245699072.0,389095424.0,17894535168.0,12089745408.0,7350528.0,2269597.0
13-04 02:46:26,36.007,14.211,48.736,0.0,0.0,1.046,0.0,2174976.0,0.0,20.0,3246718976.0,389099520.0,17916559360.0,12066697216.0,7260692.0,2251139.0
13-04 02:46:27,33.051,16.949,49.068,0.0,0.0,0.932,0.0,2154496.0,0.0,19.0,3246665728.0,389099520.0,17940918272.0,12042391552.0,6656228.0,2111399.0
13-04 02:46:28,31.288,17.891,49.870,0.0,0.0,0.951,0.0,4182016.0,0.0,32.0,3247976448.0,389099520.0,17965256704.0,12016742400.0,6171848.0,2043663.0
13-04 02:46:29,33.508,17.935,47.507,0.0,0.0,1.050,0.0,2215936.0,0.0,22.0,3204968448.0,389099520.0,17989050368.0,12035956736.0,6378917.0,2150918.0
13-04 02:46:30,34.119,15.707,49.302,0.175,0.0,0.698,0.0,2220032.0,0.0,24.0,3144589312.0,389099520.0,18012385280.0,12073000960.0,6343367.0,2133243.0
13-04 02:46:31,32.845,16.724,49.569,0.0,0.0,0.862,0.0,2146304.0,0.0,20.0,3110400000.0,389099520.0,18036318208.0,12083257344.0,6022597.0,1963331.0
13-04 02:46:32,33.046,15.444,50.561,0.0,0.0,0.949,0.0,2170880.0,0.0,19.0,3111432192.0,389099520.0,18059390976.0,12059152384.0,6058650.0,1981906.0
13-04 02:46:33,37.187,16.393,45.557,0.0,0.0,0.863,0.0,2142208.0,0.0,19.0,3081515008.0,389099520.0,18081398784.0,12067061760.0,7281089.0,2290052.0
13-04 02:46:34,35.035,16.696,47.145,0.087,0.0,1.038,0.0,2170880.0,0.0,22.0,3099901952.0,389107712.0,18103132160.0,12026933248.0,7796105.0,2344848.0
13-04 02:46:35,35.238,15.758,47.706,0.0,0.0,1.299,0.0,2150400.0,0.0,19.0,3109740544.0,389111808.0,18126290944.0,11993931776.0,7944187.0,2320873.0
13-04 02:46:36,36.253,15.265,47.528,0.087,0.0,0.867,0.0,2183168.0,0.0,21.0,3138994176.0,389120000.0,18147225600.0,11943735296.0,7982540.0,2348888.0
13-04 02:46:37,35.360,15.497,48.116,0.0,0.0,1.027,0.0,2162688.0,0.0,19.0,3144163328.0,389124096.0,18172129280.0,11913658368.0,8063998.0,2412971.0
13-04 02:46:38,36.157,15.371,47.598,0.0,0.0,0.873,0.0,2146304.0,0.0,19.0,3150213120.0,389128192.0,18193043456.0,11886690304.0,7832447.0,2327699.0
13-04 02:46:39,35.340,15.993,47.721,0.086,0.0,0.860,0.0,2306048.0,0.0,20.0,3168813056.0,389128192.0,18216177664.0,11844956160.0,5431482.0,2240706.0
13-04 02:46:40,36.672,15.280,47.029,0.0,0.0,1.019,0.0,2158592.0,0.0,19.0,3177508864.0,389128192.0,18239033344.0,11813404672.0,8392002.0,2300765.0
13-04 02:46:41,35.574,15.319,46.298,1.787,0.0,1.021,4096.0,111702016.0,1.0,201.0,3204870144.0,389136384.0,18261643264.0,11763425280.0,6416395.0,2294889.0
13-04 02:46:42,30.623,13.927,46.540,7.612,0.0,1.298,0.0,271581184.0,0.0,445.0,3211763712.0,389136384.0,18279092224.0,11739082752.0,6854453.0,2734880.0
13-04 02:46:43,23.230,11.485,55.872,8.290,0.0,1.123,0.0,267386880.0,0.0,436.0,3219812352.0,389136384.0,18294423552.0,11715702784.0,4264591.0,2342811.0
13-04 02:46:44,34.635,16.146,47.743,0.347,0.0,1.128,0.0,21536768.0,0.0,82.0,3223883776.0,389140480.0,18320572416.0,11685478400.0,13929489.0,2462109.0
13-04 02:46:45,38.177,14.961,45.486,0.258,0.0,1.118,0.0,27668480.0,0.0,81.0,3227348992.0,389148672.0,18337787904.0,11664789504.0,7890574.0,2355416.0
13-04 02:46:46,34.527,17.306,47.315,0.085,0.0,0.767,0.0,2183168.0,0.0,21.0,3228196864.0,389156864.0,18361040896.0,11640680448.0,7221607.0,2309140.0
13-04 02:46:47,35.745,15.504,47.287,0.0,0.0,1.464,0.0,2162688.0,0.0,19.0,3228688384.0,389156864.0,18384924672.0,11616305152.0,8486427.0,2415951.0
13-04 02:46:48,35.269,15.425,48.007,0.0,0.0,1.300,0.0,2166784.0,0.0,19.0,3231956992.0,389160960.0,18407325696.0,11590631424.0,7852666.0,2387601.0
13-04 02:46:49,35.702,15.251,47.747,0.087,0.0,1.213,0.0,2162688.0,0.0,19.0,3238580224.0,389173248.0,18429714432.0,11561607168.0,7948396.0,2385853.0
13-04 02:46:50,36.395,15.136,47.364,0.0,0.0,1.105,0.0,2199552.0,0.0,22.0,3241775104.0,389173248.0,18454126592.0,11534000128.0,7619464.0,2390371.0
13-04 02:46:51,34.477,17.153,47.341,0.086,0.0,0.943,0.0,2174976.0,0.0,21.0,3246706688.0,389173248.0,18475999232.0,11507195904.0,8275716.0,2428761.0
13-04 02:46:52,34.824,16.251,47.979,0.0,0.0,0.946,0.0,2150400.0,0.0,20.0,3248013312.0,389177344.0,18497966080.0,11483918336.0,7768074.0,2393392.0
13-04 02:46:53,34.904,15.358,48.604,0.0,0.0,1.134,0.0,2166784.0,0.0,19.0,3249864704.0,389189632.0,18521874432.0,11458146304.0,8038102.0,2404577.0
13-04 02:46:54,35.659,16.279,47.115,0.0,0.0,0.947,0.0,4206592.0,0.0,33.0,3250937856.0,389206016.0,18546880512.0,11432050688.0,8123750.0,2461899.0
13-04 02:46:55,36.387,14.607,47.882,0.086,0.0,1.037,0.0,2154496.0,0.0,19.0,3252334592.0,389218304.0,18568908800.0,11408613376.0,7447986.0,2408121.0
13-04 02:46:56,35.525,16.140,46.883,0.171,0.0,1.281,0.0,2191360.0,0.0,22.0,3253809152.0,389226496.0,18592186368.0,11383853056.0,8892949.0,2552655.0
13-04 02:46:57,33.941,16.493,48.698,0.087,0.0,0.781,0.0,2281472.0,0.0,25.0,3255209984.0,389234688.0,18614435840.0,11360194560.0,7929208.0,2607525.0
13-04 02:46:58,35.340,15.305,48.409,0.0,0.0,0.946,0.0,2187264.0,0.0,20.0,3257036800.0,389234688.0,18638061568.0,11334742016.0,8073141.0,2415332.0
13-04 02:46:59,35.627,14.983,48.171,0.087,0.0,1.132,0.0,2166784.0,0.0,19.0,3258826752.0,389234688.0,18660880384.0,11310133248.0,7668006.0,2445005.0
13-04 02:47:00,36.031,15.758,47.189,0.0,0.0,1.022,0.0,2154496.0,0.0,19.0,3260452864.0,389234688.0,18684063744.0,11285323776.0,8153959.0,2442366.0
13-04 02:47:01,35.467,15.484,48.097,0.087,0.0,0.865,0.0,2170880.0,0.0,21.0,3261001728.0,389234688.0,18706808832.0,11262029824.0,7854206.0,2412540.0
13-04 02:47:02,34.165,15.835,48.537,0.086,0.0,1.377,0.0,2158592.0,0.0,19.0,3262795776.0,389238784.0,18729373696.0,11237666816.0,8425100.0,2475131.0
13-04 02:47:03,35.763,15.952,47.341,0.0,0.0,0.943,0.0,2158592.0,0.0,19.0,3264389120.0,389238784.0,18753617920.0,11211829248.0,8321077.0,2453083.0
13-04 02:47:04,37.056,15.238,46.580,0.173,0.0,0.952,0.0,17555456.0,0.0,50.0,3268497408.0,389246976.0,18786263040.0,11175067648.0,7755522.0,2408020.0
13-04 02:47:05,37.595,16.765,44.030,0.423,0.0,1.185,0.0,44003328.0,0.0,105.0,3269763072.0,389255168.0,18796687360.0,11163369472.0,7890038.0,2358129.0
13-04 02:47:06,34.197,16.062,48.618,0.173,0.0,0.950,0.0,2187264.0,0.0,22.0,3272417280.0,389255168.0,18819186688.0,11138215936.0,7963048.0,2423277.0
13-04 02:47:07,35.021,15.794,47.897,0.0,0.0,1.288,0.0,2158592.0,0.0,19.0,3273220096.0,389263360.0,18841202688.0,11115388928.0,8021019.0,2413620.0
13-04 02:47:08,33.851,16.235,48.705,0.086,0.0,1.123,0.0,2158592.0,0.0,19.0,3276296192.0,389271552.0,18865774592.0,11087732736.0,8377835.0,2442772.0
13-04 02:47:09,35.671,16.017,47.532,0.0,0.0,0.779,0.0,2355200.0,0.0,23.0,3278798848.0,389271552.0,18888495104.0,11062509568.0,8341170.0,2380317.0
13-04 02:47:10,35.465,15.516,47.656,0.085,0.0,1.279,0.0,2154496.0,0.0,19.0,3281719296.0,389271552.0,18909401088.0,11038683136.0,8136213.0,2408032.0
13-04 02:47:11,34.805,15.498,48.571,0.087,0.0,1.039,0.0,2195456.0,0.0,22.0,3282329600.0,389271552.0,18934075392.0,11013398528.0,7150794.0,2294000.0
13-04 02:47:12,35.945,15.417,47.530,0.085,0.0,1.022,0.0,4206592.0,0.0,32.0,3283537920.0,389271552.0,18957676544.0,10988589056.0,7155593.0,2402489.0
13-04 02:47:13,33.476,16.052,47.983,1.459,0.0,1.030,0.0,67080192.0,0.0,106.0,3285782528.0,389271552.0,18980708352.0,10963312640.0,4928243.0,2318783.0
13-04 02:47:14,23.570,14.125,51.733,9.532,0.0,1.040,0.0,268435456.0,0.0,440.0,3284774912.0,389271552.0,18996641792.0,10948386816.0,5198390.0,2527879.0
13-04 02:47:15,17.677,12.553,60.547,8.625,0.0,0.598,0.0,270532608.0,0.0,417.0,3285442560.0,389271552.0,19010166784.0,10934194176.0,1937550.0,1943369.0
13-04 02:47:16,30.717,15.700,51.536,1.024,0.0,1.024,0.0,56025088.0,0.0,146.0,3287764992.0,389275648.0,19034148864.0,10907885568.0,6120490.0,2008225.0
13-04 02:47:17,33.912,16.479,48.829,0.087,0.0,0.694,0.0,2166784.0,0.0,23.0,3199123456.0,389283840.0,19058061312.0,10972606464.0,7878950.0,1883288.0
13-04 02:47:18,33.898,16.271,48.559,0.085,0.0,1.186,0.0,2158592.0,0.0,19.0,3198025728.0,389283840.0,19081670656.0,10950094848.0,9396545.0,1959749.0
13-04 02:47:19,31.965,16.769,50.044,0.0,0.0,1.223,0.0,2162688.0,0.0,19.0,3200004096.0,389287936.0,19103424512.0,10926358528.0,8758901.0,2017820.0
13-04 02:47:20,35.825,16.323,47.251,0.0,0.0,0.601,0.0,2158592.0,0.0,19.0,3158663168.0,389287936.0,19127074816.0,10944049152.0,6990849.0,2302431.0
13-04 02:47:21,37.145,13.830,48.138,0.0,0.0,0.887,0.0,4198400.0,0.0,32.0,3176239104.0,389296128.0,19151020032.0,10902519808.0,8129639.0,2308995.0
13-04 02:47:22,37.651,14.940,46.373,0.0,0.0,1.036,0.0,2162688.0,0.0,19.0,3147112448.0,389300224.0,19173380096.0,10909282304.0,10713848.0,2457878.0
13-04 02:47:23,35.147,15.803,47.841,0.086,0.0,1.123,0.0,2072576.0,0.0,15.0,3165167616.0,389300224.0,19196530688.0,10868076544.0,8573083.0,2341837.0
13-04 02:47:24,36.277,15.238,47.273,0.0,0.0,1.212,0.0,2297856.0,0.0,28.0,3170942976.0,389300224.0,19220299776.0,10838532096.0,8487393.0,2348908.0
13-04 02:47:25,37.295,14.987,46.253,0.086,0.0,1.378,0.0,2162688.0,0.0,20.0,3186929664.0,389304320.0,19241541632.0,10801299456.0,8472880.0,2420520.0
13-04 02:47:26,35.188,16.781,47.003,0.0,0.0,1.027,0.0,2150400.0,0.0,20.0,3218485248.0,389304320.0,19264827392.0,10746458112.0,8742062.0,2414050.0
13-04 02:47:27,34.866,15.611,48.482,0.0,0.0,1.041,0.0,2154496.0,0.0,19.0,3234234368.0,389304320.0,19286491136.0,10709045248.0,8537261.0,2438579.0
13-04 02:47:28,35.559,15.958,47.268,0.173,0.0,1.041,0.0,2183168.0,0.0,21.0,3240804352.0,389304320.0,19309793280.0,10679173120.0,8422658.0,2377009.0
13-04 02:47:29,35.726,16.325,46.923,0.0,0.0,1.026,0.0,2158592.0,0.0,20.0,3249463296.0,389304320.0,19331608576.0,10648698880.0,8652158.0,2446096.0
13-04 02:47:30,34.706,14.987,49.080,0.0,0.0,1.227,0.0,2179072.0,0.0,20.0,3256393728.0,389308416.0,19354169344.0,10619203584.0,8553354.0,2439878.0
13-04 02:47:31,35.490,14.773,48.514,0.0,0.0,1.224,0.0,2162688.0,0.0,19.0,3257122816.0,389308416.0,19376664576.0,10595979264.0,8596578.0,2403793.0
13-04 02:47:32,35.732,16.427,46.655,0.0,0.0,1.185,0.0,2162688.0,0.0,19.0,3264360448.0,389308416.0,19398500352.0,10566905856.0,8614595.0,2443681.0
13-04 02:47:33,36.678,14.965,46.972,0.173,0.0,1.211,0.0,2187264.0,0.0,22.0,3269316608.0,389312512.0,19421999104.0,10538446848.0,8372175.0,2438995.0
13-04 02:47:34,35.813,15.138,47.751,0.087,0.0,1.211,0.0,2158592.0,0.0,19.0,3268829184.0,389312512.0,19445035008.0,10515898368.0,8507461.0,2426465.0
13-04 02:47:35,34.948,16.176,47.664,0.0,0.0,1.211,0.0,2306048.0,0.0,28.0,3271565312.0,389312512.0,19467325440.0,10490871808.0,8785512.0,2543530.0
13-04 02:47:36,35.884,15.816,46.684,0.0,0.0,1.616,0.0,2150400.0,0.0,19.0,3273773056.0,389316608.0,19489439744.0,10466545664.0,10839932.0,2552198.0
13-04 02:47:37,33.882,16.638,48.527,0.087,0.0,0.867,0.0,2174976.0,0.0,19.0,3275706368.0,389316608.0,19512430592.0,10441621504.0,8444333.0,2397981.0
13-04 02:47:38,34.749,15.598,48.787,0.0,0.0,0.867,0.0,2179072.0,0.0,21.0,3279716352.0,389324800.0,19536572416.0,10413461504.0,5181629.0,2161725.0
13-04 02:47:39,34.425,15.133,49.381,0.0,0.0,1.062,0.0,2310144.0,0.0,21.0,3280023552.0,389332992.0,19559829504.0,10389889024.0,7822382.0,2403400.0
13-04 02:47:40,36.210,15.736,46.531,0.085,0.0,1.438,0.0,2162688.0,0.0,19.0,3282112512.0,389332992.0,19581980672.0,10365648896.0,9386417.0,2412639.0
13-04 02:47:41,34.588,16.025,48.599,0.0,0.0,0.788,0.0,2150400.0,0.0,19.0,3283337216.0,389337088.0,19604246528.0,10342154240.0,7957792.0,2468259.0
13-04 02:47:42,34.569,16.466,47.759,0.086,0.0,1.121,0.0,2162688.0,0.0,20.0,3287941120.0,389337088.0,19626987520.0,10314809344.0,7814797.0,2366824.0
13-04 02:47:43,35.621,14.683,48.566,0.087,0.0,1.043,0.0,2187264.0,0.0,22.0,3289214976.0,389337088.0,19649368064.0,10291154944.0,8426604.0,2402204.0
13-04 02:47:44,35.579,14.680,48.791,0.086,0.0,0.864,0.0,2179072.0,0.0,22.0,3290628096.0,389337088.0,19673030656.0,10266079232.0,8875549.0,2438744.0
13-04 02:47:45,34.646,15.136,49.344,0.0,0.0,0.875,0.0,5312512.0,0.0,25.0,3293290496.0,389337088.0,19694743552.0,10241703936.0,6348149.0,2446079.0
13-04 02:47:46,29.991,15.990,45.203,7.347,0.0,1.469,0.0,266219520.0,0.0,433.0,3296374784.0,389337088.0,19714564096.0,10218799104.0,5108456.0,2725853.0
13-04 02:47:47,22.251,11.598,57.045,7.990,0.0,1.117,0.0,273678336.0,0.0,432.0,3297587200.0,389337088.0,19727708160.0,10204442624.0,4362266.0,2293939.0
13-04 02:47:48,30.476,13.247,52.121,3.290,0.0,0.866,0.0,116490240.0,0.0,219.0,3298574336.0,389341184.0,19747180544.0,10183979008.0,9013916.0,2293170.0
13-04 02:47:49,34.727,17.065,47.099,0.085,0.0,1.024,0.0,4198400.0,0.0,32.0,3298787328.0,389345280.0,19772006400.0,10158936064.0,8271976.0,2305210.0
13-04 02:47:50,34.957,15.826,48.261,0.0,0.0,0.957,0.0,2162688.0,0.0,19.0,3301720064.0,389345280.0,19794812928.0,10133196800.0,11024609.0,2506135.0
13-04 02:47:51,36.332,15.424,46.958,0.0,0.0,1.285,0.0,2166784.0,0.0,19.0,3307716608.0,389345280.0,19817029632.0,10104983552.0,10522439.0,2436775.0
13-04 02:47:52,35.043,15.652,48.174,0.0,0.0,1.130,0.0,2277376.0,0.0,25.0,3307286528.0,389345280.0,19841425408.0,10081017856.0,10947132.0,2634685.0
13-04 02:47:53,34.583,17.036,47.274,0.085,0.0,1.022,0.0,2174976.0,0.0,21.0,3310792704.0,389353472.0,19863609344.0,10055319552.0,9297316.0,2434862.0
13-04 02:47:54,36.712,14.821,47.104,0.085,0.0,1.278,0.0,2158592.0,0.0,19.0,3313049600.0,389361664.0,19886694400.0,10029969408.0,9799261.0,2493602.0
13-04 02:47:55,35.945,16.269,46.763,0.0,0.0,1.022,0.0,2170880.0,0.0,19.0,3315630080.0,389365760.0,19909636096.0,10004443136.0,8154421.0,2356550.0
13-04 02:47:56,34.655,15.690,48.879,0.0,0.0,0.776,0.0,2154496.0,0.0,19.0,3314925568.0,389365760.0,19931840512.0,9982943232.0,9739220.0,2387347.0
13-04 02:47:57,36.073,15.138,47.751,0.0,0.0,1.038,0.0,2158592.0,0.0,19.0,3317678080.0,389365760.0,19954692096.0,9957339136.0,9434714.0,2492014.0
13-04 02:47:58,35.149,16.255,47.404,0.085,0.0,1.106,0.0,2174976.0,0.0,21.0,3317944320.0,389365760.0,19977437184.0,9934327808.0,8607739.0,2454291.0
13-04 02:47:59,37.091,14.200,47.418,0.086,0.0,1.205,0.0,2158592.0,0.0,19.0,3321724928.0,389373952.0,19998158848.0,9909817344.0,8383426.0,2433139.0
13-04 02:48:00,34.017,16.923,48.120,0.0,0.0,0.940,0.0,2195456.0,0.0,23.0,3322478592.0,389378048.0,20022927360.0,9884291072.0,9220527.0,2358502.0
13-04 02:48:01,33.961,15.227,49.701,0.0,0.0,1.112,0.0,2154496.0,0.0,19.0,3324559360.0,389386240.0,20044386304.0,9860743168.0,6465600.0,2185133.0
13-04 02:48:02,33.507,15.318,50.131,0.0,0.0,1.044,0.0,2154496.0,0.0,20.0,3324784640.0,389390336.0,20069306368.0,9835593728.0,6125758.0,2056464.0
13-04 02:48:03,33.783,16.175,48.778,0.253,0.0,1.011,0.0,2220032.0,0.0,23.0,3326103552.0,389390336.0,20092350464.0,9811230720.0,6011407.0,1973651.0
13-04 02:48:04,30.963,17.346,50.737,0.087,0.0,0.867,0.0,4186112.0,0.0,32.0,3325681664.0,389394432.0,20117135360.0,9786863616.0,6205965.0,2080538.0
13-04 02:48:05,32.815,15.717,50.432,0.086,0.0,0.950,0.0,2277376.0,0.0,25.0,3326763008.0,389402624.0,20141568000.0,9761341440.0,6693298.0,2363646.0
13-04 02:48:06,33.477,16.135,49.439,0.0,0.0,0.949,0.0,2158592.0,0.0,19.0,3329642496.0,389410816.0,20163776512.0,9736245248.0,6192759.0,2094986.0
13-04 02:48:07,37.511,14.952,46.327,0.0,0.0,1.210,0.0,2154496.0,0.0,19.0,3239456768.0,389419008.0,20187054080.0,9803145216.0,8094053.0,2389750.0
13-04 02:48:08,37.861,16.129,44.652,0.0,0.0,1.358,0.0,2158592.0,0.0,19.0,3161579520.0,389423104.0,20207509504.0,9860562944.0,8881690.0,2463248.0
13-04 02:48:09,37.780,15.146,45.697,0.172,0.0,1.205,0.0,2179072.0,0.0,21.0,3157127168.0,389431296.0,20231589888.0,9840926720.0,8597643.0,1912765.0
13-04 02:48:10,36.130,11.387,52.312,0.086,0.0,0.086,0.0,6619136.0,0.0,58.0,3182206976.0,389431296.0,20255555584.0,9791881216.0,2964363.0,759277.0
13-04 02:48:11,36.592,12.197,50.779,0.173,0.0,0.260,0.0,9121792.0,0.0,66.0,3203551232.0,389435392.0,20281647104.0,9744441344.0,5331851.0,781493.0
13-04 02:48:12,40.413,11.264,47.120,1.118,0.0,0.086,0.0,66945024.0,0.0,177.0,3215032320.0,389455872.0,20305022976.0,9709563904.0,2429107.0,734425.0
13-04 02:48:13,34.846,12.928,51.969,0.086,0.0,0.171,0.0,6504448.0,0.0,61.0,3231174656.0,389459968.0,20330762240.0,9667678208.0,1772153.0,700841.0
13-04 02:48:14,37.187,11.044,51.424,0.259,0.0,0.086,0.0,6471680.0,0.0,60.0,3271626752.0,389468160.0,20356235264.0,9601744896.0,4069294.0,840898.0
13-04 02:48:15,38.152,11.463,49.615,0.428,0.0,0.342,0.0,36458496.0,0.0,121.0,3288760320.0,389480448.0,20378677248.0,9562157056.0,3650328.0,838335.0
13-04 02:48:16,37.931,11.293,50.603,0.086,0.0,0.086,0.0,6455296.0,0.0,58.0,3293106176.0,389488640.0,20404895744.0,9531584512.0,3571426.0,833912.0
13-04 02:48:17,36.565,12.500,50.425,0.255,0.0,0.255,0.0,6463488.0,0.0,57.0,3292553216.0,389492736.0,20430598144.0,9506430976.0,3752860.0,842357.0
13-04 02:48:18,10.961,3.204,74.705,11.130,0.0,0.0,0.0,207638528.0,0.0,341.0,3295764480.0,389492736.0,20438581248.0,9495236608.0,3564107.0,624011.0
13-04 02:48:19,4.450,0.756,79.009,15.701,0.0,0.084,0.0,272646144.0,0.0,474.0,3298811904.0,389492736.0,20438872064.0,9491898368.0,3332306.0,616764.0
13-04 02:48:20,21.453,5.743,67.568,5.068,0.0,0.169,0.0,137850880.0,0.0,225.0,3307057152.0,389505024.0,20448239616.0,9474273280.0,3271876.0,746876.0
13-04 02:48:21,34.669,11.498,53.659,0.087,0.0,0.087,0.0,6451200.0,0.0,58.0,3309797376.0,389505024.0,20475961344.0,9443811328.0,3034165.0,781706.0
13-04 02:48:22,35.390,11.740,52.528,0.171,0.0,0.171,0.0,6455296.0,0.0,57.0,3310845952.0,389505024.0,20501450752.0,9417273344.0,4244173.0,865468.0
13-04 02:48:23,37.021,12.426,50.468,0.085,0.0,0.0,0.0,6438912.0,0.0,57.0,3313917952.0,389513216.0,20526993408.0,9388650496.0,3944838.0,825830.0
13-04 02:48:24,35.567,12.027,52.062,0.172,0.0,0.172,0.0,6471680.0,0.0,59.0,3313778688.0,389521408.0,20553977856.0,9361797120.0,4069485.0,842295.0
13-04 02:48:25,35.340,12.038,52.279,0.086,0.0,0.258,0.0,6455296.0,0.0,57.0,3314282496.0,389529600.0,20580503552.0,9334759424.0,3715993.0,813299.0
13-04 02:48:26,36.052,11.245,52.275,0.172,0.0,0.258,0.0,6463488.0,0.0,58.0,3316645888.0,389537792.0,20605415424.0,9307475968.0,3724879.0,806696.0
13-04 02:48:27,36.661,11.274,51.721,0.086,0.0,0.258,0.0,6459392.0,0.0,57.0,3323465728.0,389537792.0,20630958080.0,9275113472.0,3569496.0,805886.0
13-04 02:48:28,35.584,11.948,52.208,0.087,0.0,0.173,0.0,6443008.0,0.0,57.0,3325652992.0,389545984.0,20657397760.0,9246478336.0,3289886.0,779845.0
13-04 02:48:29,35.884,12.330,51.446,0.170,0.0,0.170,0.0,6475776.0,0.0,59.0,3326459904.0,389545984.0,20682878976.0,9220190208.0,3676650.0,813324.0
13-04 02:48:30,35.119,12.500,52.211,0.085,0.0,0.085,0.0,6463488.0,0.0,57.0,3328385024.0,389554176.0,20709249024.0,9191886848.0,3378124.0,784220.0
13-04 02:48:31,36.185,11.805,51.839,0.086,0.0,0.086,0.0,6455296.0,0.0,57.0,3328561152.0,389562368.0,20736651264.0,9164300288.0,3449889.0,790582.0
13-04 02:48:32,35.404,12.255,51.915,0.170,0.0,0.255,0.0,6496256.0,0.0,61.0,3330519040.0,389566464.0,20761194496.0,9137795072.0,3625021.0,809030.0
13-04 02:48:33,35.009,12.132,52.686,0.087,0.0,0.087,0.0,6459392.0,0.0,58.0,3331489792.0,389574656.0,20787916800.0,9110093824.0,3380224.0,784842.0
13-04 02:48:34,34.798,11.886,52.885,0.258,0.0,0.172,0.0,6492160.0,0.0,60.0,3334529024.0,389586944.0,20813414400.0,9081544704.0,3653134.0,814255.0
13-04 02:48:35,35.534,11.642,52.389,0.087,0.0,0.348,0.0,5582848.0,0.0,59.0,3339108352.0,389599232.0,20838146048.0,9052221440.0,3347654.0,752432.0
13-04 02:48:36,35.431,11.810,52.500,0.172,0.0,0.086,0.0,6463488.0,0.0,57.0,3340537856.0,389607424.0,20863959040.0,9024970752.0,3267351.0,773088.0
13-04 02:48:37,35.264,11.582,52.809,0.173,0.0,0.173,0.0,9916416.0,0.0,67.0,3341635584.0,389615616.0,20890673152.0,8997150720.0,1046705.0,646751.0
13-04 02:48:38,37.898,12.920,47.976,0.947,0.0,0.258,0.0,67170304.0,0.0,174.0,3345645568.0,389623808.0,20915388416.0,8968417280.0,3811274.0,845553.0
13-04 02:48:39,36.007,12.543,50.853,0.341,0.0,0.256,0.0,6578176.0,0.0,61.0,3348492288.0,389648384.0,20940804096.0,8940130304.0,3847715.0,779569.0
13-04 02:48:40,34.798,11.456,53.402,0.086,0.0,0.258,0.0,6651904.0,0.0,59.0,3346849792.0,389656576.0,20969742336.0,8912826368.0,2763817.0,567075.0
13-04 02:48:41,33.998,11.709,53.946,0.087,0.0,0.260,0.0,6471680.0,0.0,57.0,3349434368.0,389656576.0,20994473984.0,8885510144.0,2811725.0,558300.0
13-04 02:48:42,35.374,11.395,52.976,0.085,0.0,0.170,0.0,6467584.0,0.0,57.0,3357614080.0,389664768.0,21020147712.0,8851648512.0,3168995.0,599537.0
13-04 02:48:43,35.348,12.846,51.469,0.168,0.0,0.168,0.0,6471680.0,0.0,57.0,3359797248.0,389668864.0,21047132160.0,8822476800.0,2247180.0,530698.0
13-04 02:48:44,34.731,11.634,53.293,0.171,0.0,0.171,0.0,6516736.0,0.0,63.0,3360280576.0,389672960.0,21074014208.0,8795107328.0,3215647.0,579375.0
13-04 02:48:45,35.126,14.224,49.870,0.087,0.0,0.694,0.0,4337664.0,0.0,42.0,3362476032.0,389677056.0,21097746432.0,8769175552.0,4764327.0,1986050.0
13-04 02:48:46,35.831,15.848,47.373,0.0,0.0,0.947,0.0,2158592.0,0.0,19.0,3365187584.0,389677056.0,21120905216.0,8743305216.0,9033224.0,2487095.0
13-04 02:48:47,35.161,15.405,48.390,0.087,0.0,0.957,0.0,2158592.0,0.0,19.0,3365605376.0,389677056.0,21144489984.0,8719302656.0,8647250.0,2389987.0
13-04 02:48:48,31.023,17.244,50.693,0.0,0.0,1.040,0.0,4083712.0,0.0,26.0,3365793792.0,389685248.0,21170413568.0,8693182464.0,6496446.0,2246515.0
13-04 02:48:49,32.112,16.579,50.087,0.087,0.0,1.134,0.0,2281472.0,0.0,27.0,3366498304.0,389705728.0,21193838592.0,8669032448.0,6188968.0,2175341.0
13-04 02:48:50,32.435,16.261,50.174,0.0,0.0,1.130,0.0,2199552.0,0.0,21.0,3369943040.0,389705728.0,21215584256.0,8643842048.0,6365641.0,2267668.0
13-04 02:48:51,32.193,16.140,50.789,0.0,0.0,0.877,0.0,2162688.0,0.0,19.0,3368603648.0,389709824.0,21240016896.0,8620744704.0,6358503.0,2256963.0
13-04 02:48:52,32.926,15.284,50.742,0.087,0.0,0.961,0.0,2170880.0,0.0,19.0,3369771008.0,389718016.0,21262757888.0,8596828160.0,4294612.0,2235657.0
13-04 02:48:53,32.264,16.045,50.737,0.0,0.0,0.954,0.0,2154496.0,0.0,19.0,3371966464.0,389718016.0,21287563264.0,8569827328.0,2283037.0,2221414.0
13-04 02:48:54,35.365,14.850,48.841,0.0,0.0,0.944,0.0,2166784.0,0.0,19.0,3373797376.0,389718016.0,21309497344.0,8546062336.0,4249065.0,2460877.0
13-04 02:48:55,38.311,14.761,42.065,3.840,0.0,1.024,0.0,227807232.0,0.0,273.0,3200565248.0,389718016.0,21329137664.0,8699654144.0,8878173.0,2526066.0
13-04 02:48:56,34.805,15.959,40.407,7.470,0.0,1.358,0.0,269541376.0,0.0,293.0,3217653760.0,389718016.0,21349343232.0,8662360064.0,6880095.0,2998654.0
13-04 02:48:57,28.413,13.396,50.853,6.570,0.0,0.768,0.0,258134016.0,0.0,446.0,3249377280.0,389718016.0,21366276096.0,8613703680.0,5161232.0,2559783.0
13-04 02:48:58,37.875,15.767,44.644,0.0,0.0,1.714,0.0,2211840.0,0.0,22.0,3257843712.0,389722112.0,21388132352.0,8583376896.0,17347519.0,2705756.0
13-04 02:48:59,36.466,15.144,47.346,0.0,0.0,1.044,0.0,2162688.0,0.0,19.0,3292852224.0,389722112.0,21411741696.0,8524759040.0,9515792.0,2552052.0
13-04 02:49:00,36.395,15.598,46.707,0.087,0.0,1.213,0.0,2048000.0,0.0,16.0,3324489728.0,389722112.0,21433221120.0,8471642112.0,11406915.0,2474099.0
13-04 02:49:01,37.088,15.945,45.841,0.0,0.0,1.127,0.0,2166784.0,0.0,20.0,3329359872.0,389722112.0,21456244736.0,8443748352.0,11209566.0,2554729.0
13-04 02:49:02,36.851,15.571,46.453,0.087,0.0,1.038,0.0,2150400.0,0.0,20.0,3332009984.0,389726208.0,21477322752.0,8420016128.0,11424916.0,2480534.0
13-04 02:49:03,36.458,14.323,47.917,0.087,0.0,1.215,0.0,2162688.0,0.0,19.0,3331440640.0,389726208.0,21500243968.0,8397664256.0,11659047.0,2606008.0
13-04 02:49:04,35.911,14.863,48.196,0.0,0.0,1.031,0.0,2052096.0,0.0,13.0,3338485760.0,389726208.0,21522296832.0,8368566272.0,11554785.0,2734527.0
13-04 02:49:05,38.401,16.073,44.049,0.261,0.0,1.216,0.0,26574848.0,0.0,68.0,3348467712.0,389742592.0,21565612032.0,8315252736.0,12277711.0,2733546.0
13-04 02:49:06,34.866,15.872,47.875,0.087,0.0,1.301,0.0,8163328.0,0.0,37.0,3349168128.0,389750784.0,21563060224.0,8317095936.0,9994621.0,2876132.0
13-04 02:49:07,35.677,15.466,47.715,0.088,0.0,1.054,0.0,1990656.0,0.0,21.0,3352563712.0,389750784.0,21586501632.0,8290258944.0,9805209.0,2796946.0
13-04 02:49:08,36.537,15.065,47.446,0.087,0.0,0.866,0.0,2162688.0,0.0,19.0,3350110208.0,389750784.0,21606883328.0,8272330752.0,8798198.0,2604258.0
13-04 02:49:09,35.320,15.425,48.028,0.0,0.0,1.227,0.0,2162688.0,0.0,19.0,3351568384.0,389750784.0,21631270912.0,8246484992.0,11561137.0,2637042.0
13-04 02:49:10,35.972,14.776,48.197,0.088,0.0,0.967,0.0,2203648.0,0.0,17.0,3351871488.0,389750784.0,21652836352.0,8224616448.0,9902542.0,2640142.0
13-04 02:49:11,35.944,15.405,47.607,0.0,0.0,1.044,0.0,2154496.0,0.0,19.0,3353907200.0,389750784.0,21676474368.0,8198942720.0,9849343.0,2619576.0
13-04 02:49:12,36.828,13.865,48.354,0.0,0.0,0.953,0.0,2166784.0,0.0,19.0,3356549120.0,389754880.0,21698883584.0,8173887488.0,10166635.0,2690411.0
13-04 02:49:13,34.208,15.486,48.994,0.087,0.0,1.225,0.0,2048000.0,0.0,13.0,3359506432.0,389754880.0,21720596480.0,8149217280.0,9367508.0,2711522.0
13-04 02:49:14,36.797,14.892,47.446,0.0,0.0,0.866,0.0,233472.0,0.0,12.0,3360661504.0,389754880.0,21743165440.0,8125493248.0,10290210.0,2750159.0
13-04 02:49:15,35.720,16.221,46.678,0.086,0.0,1.294,0.0,2199552.0,0.0,23.0,3365462016.0,389758976.0,21763088384.0,8100765696.0,11269904.0,2707898.0
13-04 02:49:16,35.652,15.565,47.739,0.0,0.0,1.043,0.0,2162688.0,0.0,19.0,3365556224.0,389758976.0,21786267648.0,8077492224.0,10277875.0,2690300.0
13-04 02:49:17,34.662,16.464,47.574,0.0,0.0,1.300,0.0,2154496.0,0.0,19.0,3367718912.0,389758976.0,21810036736.0,8051560448.0,10668464.0,2880080.0
13-04 02:49:18,36.906,16.076,45.981,0.0,0.0,1.037,0.0,2162688.0,0.0,19.0,3370733568.0,389758976.0,21831270400.0,8027312128.0,10347040.0,2645923.0
13-04 02:49:19,34.146,15.854,48.432,0.087,0.0,1.481,0.0,2027520.0,0.0,13.0,3370065920.0,389758976.0,21853859840.0,8005390336.0,9817355.0,2592697.0
13-04 02:49:20,36.474,14.866,47.537,0.086,0.0,1.037,0.0,2207744.0,0.0,24.0,3370749952.0,389763072.0,21876490240.0,7982071808.0,8651564.0,2545757.0
13-04 02:49:21,35.442,15.771,48.007,0.0,0.0,0.780,0.0,2158592.0,0.0,20.0,3372523520.0,389763072.0,21899882496.0,7956905984.0,9856179.0,2606232.0
13-04 02:49:22,35.335,15.840,47.781,0.0,0.0,1.044,0.0,958464.0,0.0,25.0,3375050752.0,389763072.0,21920751616.0,7933509632.0,11271695.0,3080159.0
13-04 02:49:23,35.596,15.666,47.346,0.0,0.0,1.393,0.0,2162688.0,0.0,19.0,3377512448.0,389763072.0,21943029760.0,7908769792.0,11693788.0,2730111.0
13-04 02:49:24,35.763,16.724,46.569,0.0,0.0,0.943,0.0,2158592.0,0.0,19.0,3381309440.0,389763072.0,21965619200.0,7882383360.0,7786951.0,2548893.0
13-04 02:49:25,36.641,15.861,46.480,0.085,0.0,0.933,0.0,2117632.0,0.0,19.0,3381149696.0,389767168.0,21988020224.0,7860137984.0,6155639.0,2576687.0
13-04 02:49:26,35.114,15.412,48.424,0.0,0.0,1.051,0.0,2084864.0,0.0,16.0,3383508992.0,389767168.0,22011899904.0,7833899008.0,5759353.0,2577205.0
13-04 02:49:27,34.335,16.567,46.438,1.888,0.0,0.773,0.0,89120768.0,0.0,149.0,3385245696.0,389767168.0,22031556608.0,7812505600.0,7219481.0,2546908.0
13-04 02:49:28,30.789,15.780,43.139,8.834,0.0,1.458,0.0,267386880.0,0.0,405.0,3387404288.0,389767168.0,22049828864.0,7792074752.0,7539251.0,2932956.0
13-04 02:49:29,25.645,13.339,50.086,9.725,0.0,1.205,0.0,269373440.0,0.0,419.0,3386646528.0,389767168.0,22067679232.0,7774982144.0,5810353.0,2733886.0
13-04 02:49:30,35.708,13.896,48.373,0.704,0.0,1.319,0.0,30875648.0,0.0,101.0,3389190144.0,389771264.0,22089482240.0,7750631424.0,17294624.0,2509576.0
13-04 02:49:31,35.794,16.223,47.124,0.086,0.0,0.773,0.0,2285568.0,0.0,25.0,3389599744.0,389771264.0,22111838208.0,7727865856.0,11984361.0,2571012.0
13-04 02:49:32,35.397,15.170,48.126,0.0,0.0,1.308,0.0,2162688.0,0.0,19.0,3390885888.0,389771264.0,22135001088.0,7703416832.0,10697497.0,2595823.0
13-04 02:49:33,36.993,15.541,46.368,0.0,0.0,1.098,0.0,2154496.0,0.0,19.0,3391930368.0,389771264.0,22158843904.0,7678529536.0,13414758.0,2563544.0
13-04 02:49:34,33.967,15.903,49.006,0.0,0.0,1.124,0.0,2031616.0,0.0,13.0,3393777664.0,389771264.0,22180958208.0,7654567936.0,9813725.0,2375941.0
13-04 02:49:35,32.055,17.477,49.190,0.171,0.0,1.108,0.0,2306048.0,0.0,27.0,3393863680.0,389771264.0,22204489728.0,7630950400.0,8655811.0,2365129.0
13-04 02:49:36,32.639,16.406,50.0,0.0,0.0,0.955,0.0,2150400.0,0.0,19.0,3395252224.0,389771264.0,22227570688.0,7606480896.0,8248579.0,2199159.0
13-04 02:49:37,32.844,15.644,50.562,0.0,0.0,0.951,0.0,2162688.0,0.0,19.0,3396456448.0,389775360.0,22251180032.0,7581663232.0,6169147.0,2117472.0
13-04 02:49:38,32.309,15.891,50.395,0.176,0.0,1.229,0.0,5640192.0,0.0,29.0,3399331840.0,389787648.0,22273347584.0,7556608000.0,8425323.0,2340725.0
13-04 02:49:39,36.779,16.968,44.531,0.689,0.0,1.034,0.0,62877696.0,0.0,129.0,3403145216.0,389799936.0,22356668416.0,7469461504.0,6016445.0,2082585.0
13-04 02:49:40,34.017,16.154,48.547,0.085,0.0,1.197,0.0,5779456.0,0.0,33.0,3402727424.0,389804032.0,22318788608.0,7507755008.0,7216338.0,2405368.0
13-04 02:49:41,37.360,14.582,47.110,0.086,0.0,0.863,0.0,2158592.0,0.0,20.0,3403472896.0,389804032.0,22342615040.0,7483183104.0,10112832.0,2601535.0
13-04 02:49:42,35.812,15.385,47.863,0.0,0.0,0.940,0.0,2166784.0,0.0,19.0,3405275136.0,389804032.0,22365233152.0,7458762752.0,11763643.0,2715277.0
13-04 02:49:43,34.217,16.339,48.332,0.0,0.0,1.112,0.0,122880.0,0.0,6.0,3409645568.0,389808128.0,22385491968.0,7434129408.0,6506045.0,2471827.0
13-04 02:49:44,35.119,15.986,47.704,0.0,0.0,1.190,0.0,2162688.0,0.0,19.0,3409231872.0,389816320.0,22409117696.0,7410909184.0,9387890.0,2705204.0
13-04 02:49:45,35.751,16.297,47.184,0.0,0.0,0.768,0.0,2158592.0,0.0,20.0,3413024768.0,389816320.0,22429298688.0,7386935296.0,8720869.0,2739320.0
13-04 02:49:46,35.248,15.231,48.477,0.174,0.0,0.870,0.0,2199552.0,0.0,22.0,3411927040.0,389820416.0,22454075392.0,7363252224.0,7921816.0,2638144.0
13-04 02:49:47,37.736,14.494,46.312,0.0,0.0,1.458,0.0,2170880.0,0.0,19.0,3375570944.0,389820416.0,22476877824.0,7376805888.0,10684343.0,2791644.0
13-04 02:49:48,35.371,15.721,47.860,0.087,0.0,0.961,0.0,2162688.0,0.0,19.0,3375718400.0,389820416.0,22499246080.0,7354290176.0,11030627.0,2852863.0
13-04 02:49:49,35.500,15.825,47.562,0.086,0.0,1.027,0.0,2162688.0,0.0,19.0,3375300608.0,389820416.0,22521946112.0,7332007936.0,8392243.0,2622939.0
13-04 02:49:50,37.143,14.375,47.500,0.0,0.0,0.982,0.0,2035712.0,0.0,13.0,3378290688.0,389820416.0,22543814656.0,7307149312.0,13197998.0,2692634.0
13-04 02:49:51,36.869,15.141,46.963,0.0,0.0,1.027,0.0,2179072.0,0.0,21.0,3377795072.0,389820416.0,22566531072.0,7284928512.0,8731046.0,2635359.0
13-04 02:49:52,35.484,15.344,48.300,0.0,0.0,0.872,0.0,2154496.0,0.0,19.0,3380576256.0,389820416.0,22589407232.0,7259271168.0,9908296.0,2741405.0
13-04 02:49:53,36.575,15.491,46.644,0.0,0.0,1.291,0.0,126976.0,0.0,6.0,3384590336.0,389820416.0,22609645568.0,7235018752.0,11613233.0,2960091.0
13-04 02:49:54,34.805,16.104,48.052,0.087,0.0,0.952,0.0,2166784.0,0.0,19.0,3382980608.0,389824512.0,22631788544.0,7214481408.0,8829202.0,2727864.0
13-04 02:49:55,34.783,16.522,47.478,0.0,0.0,1.217,0.0,2150400.0,0.0,19.0,3384381440.0,389828608.0,22655684608.0,7189180416.0,10733885.0,2863324.0
13-04 02:49:56,37.079,15.557,46.327,0.086,0.0,0.951,0.0,2187264.0,0.0,21.0,3387850752.0,389832704.0,22677655552.0,7163736064.0,9269959.0,2784507.0
13-04 02:49:57,36.231,15.835,47.074,0.0,0.0,0.861,0.0,2158592.0,0.0,19.0,3389001728.0,389832704.0,22700773376.0,7139467264.0,10381153.0,3024836.0
13-04 02:49:58,34.752,16.247,48.045,0.0,0.0,0.956,0.0,2158592.0,0.0,19.0,3393343488.0,389836800.0,22724087808.0,7111806976.0,5714540.0,2705384.0
13-04 02:49:59,38.408,15.311,44.723,0.346,0.0,1.211,0.0,30191616.0,0.0,57.0,3394686976.0,389840896.0,22744977408.0,7089569792.0,11380794.0,2924024.0
13-04 02:50:00,11.319,3.660,73.021,11.745,0.0,0.255,0.0,266260480.0,0.0,440.0,3395248128.0,389840896.0,22748479488.0,7085506560.0,7753525.0,2519096.0
13-04 02:50:01,10.991,3.247,73.439,11.823,0.0,0.500,0.0,269570048.0,0.0,423.0,3398963200.0,389840896.0,22751748096.0,7078522880.0,5848943.0,2170399.0
13-04 02:50:02,29.336,11.303,56.601,1.639,0.0,1.122,0.0,67510272.0,0.0,129.0,3401195520.0,389844992.0,22768246784.0,7059787776.0,14757123.0,2302067.0
13-04 02:50:03,34.281,18.432,45.909,0.0,0.0,1.378,0.0,2064384.0,0.0,16.0,3407265792.0,389844992.0,22792028160.0,7029936128.0,7136932.0,2532037.0
13-04 02:50:04,35.030,15.617,48.404,0.0,0.0,0.949,0.0,126976.0,0.0,6.0,3411152896.0,389849088.0,22812864512.0,7005208576.0,9855144.0,2870392.0
13-04 02:50:05,34.660,15.119,49.160,0.088,0.0,0.973,0.0,2052096.0,0.0,16.0,3438387200.0,389857280.0,22833225728.0,6957604864.0,13924637.0,2945822.0
13-04 02:50:06,33.814,17.627,46.949,0.085,0.0,1.525,0.0,139264.0,0.0,8.0,3439489024.0,389861376.0,22855438336.0,6934286336.0,11732935.0,2828685.0
13-04 02:50:07,35.838,15.199,47.841,0.0,0.0,1.123,0.0,2031616.0,0.0,14.0,3449475072.0,389861376.0,22876991488.0,6902747136.0,11837448.0,2925800.0
13-04 02:50:08,33.736,16.911,48.059,0.0,0.0,1.294,0.0,135168.0,0.0,7.0,3448680448.0,389861376.0,22897156096.0,6883377152.0,13990911.0,3006518.0
13-04 02:50:09,34.672,16.769,47.249,0.087,0.0,1.223,0.0,2027520.0,0.0,13.0,3451039744.0,389865472.0,22920175616.0,6857994240.0,9113594.0,2441688.0
13-04 02:50:10,34.061,13.537,51.878,0.0,0.0,0.524,0.0,2277376.0,0.0,25.0,3451879424.0,389869568.0,22942597120.0,6834728960.0,3457871.0,950557.0
13-04 02:50:11,36.224,11.905,51.531,0.170,0.0,0.170,0.0,6500352.0,0.0,62.0,3453788160.0,389881856.0,22970232832.0,6805172224.0,5267528.0,736013.0
13-04 02:50:12,34.922,11.785,53.033,0.087,0.0,0.173,0.0,6475776.0,0.0,57.0,3456344064.0,389885952.0,22995337216.0,6777507840.0,3549745.0,735534.0
13-04 02:50:13,34.527,13.214,52.003,0.085,0.0,0.171,0.0,6459392.0,0.0,57.0,3457949696.0,389885952.0,23021887488.0,6749351936.0,2522767.0,626463.0
13-04 02:50:14,35.410,10.922,53.328,0.171,0.0,0.171,0.0,6443008.0,0.0,57.0,3464445952.0,389894144.0,23047733248.0,6717001728.0,265569.0,455665.0
13-04 02:50:15,35.069,12.500,52.170,0.087,0.0,0.174,0.0,6676480.0,0.0,59.0,3464552448.0,389898240.0,23074402304.0,6690222080.0,4807802.0,885237.0
13-04 02:50:16,34.666,11.642,53.258,0.261,0.0,0.174,0.0,6475776.0,0.0,60.0,3467972608.0,389902336.0,23101071360.0,6660128768.0,4546790.0,794889.0
13-04 02:50:17,34.456,12.349,52.936,0.086,0.0,0.173,0.0,6455296.0,0.0,57.0,3470569472.0,389914624.0,23125946368.0,6632644608.0,3884998.0,761095.0
13-04 02:50:18,34.602,12.197,52.941,0.087,0.0,0.173,0.0,6455296.0,0.0,57.0,3470934016.0,389918720.0,23152287744.0,6605934592.0,3576246.0,721894.0
13-04 02:50:19,33.362,12.565,53.899,0.173,0.0,0.0,0.0,6459392.0,0.0,57.0,3472953344.0,389926912.0,23178223616.0,6577971200.0,2965262.0,671165.0
13-04 02:50:20,33.710,11.816,54.214,0.087,0.0,0.174,0.0,7118848.0,0.0,76.0,3476037632.0,389935104.0,23205146624.0,6547955712.0,3089454.0,582389.0
13-04 02:50:21,33.163,12.415,54.252,0.085,0.0,0.085,0.0,6488064.0,0.0,61.0,3477815296.0,389935104.0,23232352256.0,6518972416.0,166191.0,286966.0
13-04 02:50:22,31.620,12.339,55.784,0.171,0.0,0.086,0.0,6500352.0,0.0,60.0,3477397504.0,389939200.0,23259656192.0,6492082176.0,127181.0,228768.0
13-04 02:50:23,32.596,11.404,55.830,0.170,0.0,0.0,0.0,11862016.0,0.0,87.0,3478794240.0,389947392.0,23286788096.0,6463545344.0,126977.0,229537.0
13-04 02:50:24,31.638,12.586,55.603,0.172,0.0,0.0,0.0,6443008.0,0.0,59.0,3479343104.0,389947392.0,23315083264.0,6434701312.0,126960.0,229624.0
13-04 02:50:25,33.703,11.519,54.608,0.171,0.0,0.0,0.0,9904128.0,0.0,67.0,3481034752.0,389951488.0,23341969408.0,6406119424.0,127772.0,231009.0
13-04 02:50:26,37.278,12.849,48.098,1.606,0.0,0.169,0.0,71618560.0,0.0,170.0,3482673152.0,389963776.0,23429246976.0,6317191168.0,124043.0,224716.0
13-04 02:50:27,34.444,11.966,52.222,1.282,0.0,0.085,0.0,43261952.0,0.0,127.0,3483320320.0,389971968.0,23390167040.0,6355615744.0,121741.0,220214.0
13-04 02:50:28,33.731,11.925,54.174,0.170,0.0,0.0,0.0,6459392.0,0.0,61.0,3482857472.0,389984256.0,23417933824.0,6328299520.0,126563.0,228698.0
13-04 02:50:29,32.333,12.178,55.232,0.172,0.0,0.086,0.0,6438912.0,0.0,57.0,3484602368.0,389992448.0,23445385216.0,6299095040.0,127499.0,230637.0
13-04 02:50:30,32.338,11.860,55.631,0.171,0.0,0.0,0.0,6438912.0,0.0,57.0,3484327936.0,390000640.0,23472283648.0,6272462848.0,128474.0,230100.0
13-04 02:50:31,33.878,12.382,53.654,0.086,0.0,0.0,0.0,6443008.0,0.0,61.0,3297894400.0,390004736.0,23499018240.0,6432157696.0,127746.0,230876.0
13-04 02:50:32,3.428,0.836,80.100,15.635,0.0,0.0,0.0,268324864.0,0.0,379.0,3303632896.0,390004736.0,23500943360.0,6424494080.0,121263.0,219396.0
13-04 02:50:33,2.259,0.418,81.925,15.230,0.0,0.167,0.0,274751488.0,0.0,320.0,3300319232.0,390004736.0,23500943360.0,6427807744.0,129430.0,232077.0
13-04 02:50:34,24.618,8.404,64.516,2.377,0.0,0.085,0.0,76578816.0,0.0,178.0,3304587264.0,390017024.0,23520489472.0,6403981312.0,125737.0,227834.0
13-04 02:50:35,32.930,11.236,55.661,0.173,0.0,0.0,0.0,6443008.0,0.0,58.0,3307241472.0,390021120.0,23547957248.0,6373855232.0,136163.0,237688.0
13-04 02:50:36,38.228,10.970,50.633,0.084,0.0,0.084,0.0,6438912.0,0.0,57.0,3332567040.0,390021120.0,23572742144.0,6323744768.0,2223001.0,644926.0
13-04 02:50:37,38.132,11.054,50.557,0.086,0.0,0.171,0.0,6447104.0,0.0,57.0,3371024384.0,390025216.0,23597768704.0,6260256768.0,3572048.0,748455.0
13-04 02:50:38,36.261,10.957,52.348,0.087,0.0,0.348,0.0,6447104.0,0.0,57.0,3374694400.0,390025216.0,23625039872.0,6229315584.0,3711051.0,762087.0
13-04 02:50:39,36.681,11.830,51.149,0.085,0.0,0.255,0.0,6447104.0,0.0,57.0,3405389824.0,390025216.0,23648841728.0,6174818304.0,3857255.0,769280.0
13-04 02:50:40,35.048,11.508,53.095,0.174,0.0,0.174,0.0,6488064.0,0.0,64.0,3439079424.0,390033408.0,23674077184.0,6115885056.0,3513234.0,734966.0
13-04 02:50:41,35.615,11.525,52.513,0.087,0.0,0.260,0.0,6336512.0,0.0,52.0,3443462144.0,390033408.0,23702437888.0,6083141632.0,3104333.0,711479.0
13-04 02:50:42,35.983,13.590,50.085,0.085,0.0,0.256,0.0,4415488.0,0.0,43.0,3451129856.0,390045696.0,23724613632.0,6053285888.0,4652291.0,836498.0
13-04 02:50:43,34.710,11.160,53.866,0.088,0.0,0.176,0.0,6496256.0,0.0,59.0,3452637184.0,390053888.0,23751462912.0,6024921088.0,4078904.0,788961.0
13-04 02:50:44,36.652,11.588,51.330,0.172,0.0,0.258,0.0,6475776.0,0.0,57.0,3462684672.0,390066176.0,23777087488.0,5989236736.0,3433264.0,734401.0
13-04 02:50:45,35.030,10.785,53.753,0.259,0.0,0.173,0.0,7847936.0,0.0,79.0,3461115904.0,390066176.0,23803621376.0,5964271616.0,3766068.0,769394.0
13-04 02:50:46,34.831,12.458,52.542,0.085,0.0,0.085,0.0,6508544.0,0.0,61.0,3464708096.0,390070272.0,23830736896.0,5933559808.0,3896767.0,764056.0
13-04 02:50:47,36.756,10.958,52.028,0.086,0.0,0.173,0.0,6463488.0,0.0,58.0,3463421952.0,390074368.0,23855575040.0,5910003712.0,3588016.0,744290.0
13-04 02:50:48,34.666,11.642,53.432,0.087,0.0,0.174,0.0,6459392.0,0.0,57.0,3462279168.0,390078464.0,23882846208.0,5883871232.0,4149461.0,790012.0
13-04 02:50:49,34.007,11.424,54.394,0.088,0.0,0.088,0.0,6471680.0,0.0,57.0,3464155136.0,390078464.0,23907758080.0,5857083392.0,3373907.0,729466.0
13-04 02:50:50,35.928,12.147,51.411,0.171,0.0,0.342,0.0,6500352.0,0.0,60.0,3464957952.0,390078464.0,23934517248.0,5829521408.0,3695770.0,773271.0
13-04 02:50:51,35.854,12.574,51.147,0.170,0.0,0.255,0.0,12148736.0,0.0,73.0,3463974912.0,390086656.0,23963271168.0,5801742336.0,4012210.0,782198.0
13-04 02:50:52,40.0,11.949,46.610,1.186,0.0,0.254,0.0,75505664.0,0.0,185.0,3467202560.0,390115328.0,23985201152.0,5776556032.0,3876388.0,776576.0
13-04 02:50:53,35.135,11.595,53.095,0.0,0.0,0.174,0.0,6483968.0,0.0,58.0,3468947456.0,390119424.0,24011202560.0,5748805632.0,3674073.0,746826.0
13-04 02:50:54,21.441,7.797,70.424,0.085,0.0,0.254,0.0,4202496.0,0.0,39.0,3469565952.0,390127616.0,24027713536.0,5731667968.0,3841350.0,763500.0
13-04 02:50:55,3.846,0.502,95.234,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,3470778368.0,390127616.0,24028377088.0,5729792000.0,3773524.0,764138.0
13-04 02:50:56,5.365,0.335,94.216,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3473502208.0,390127616.0,24028381184.0,5727064064.0,3569262.0,749040.0
13-04 02:50:57,3.607,0.419,95.805,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3475202048.0,390127616.0,24028389376.0,5725356032.0,3806695.0,766492.0
13-04 02:50:58,3.946,0.420,95.634,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3476594688.0,390127616.0,24028393472.0,5723959296.0,3421995.0,735602.0
13-04 02:50:59,5.042,0.336,94.538,0.0,0.0,0.084,0.0,32768.0,0.0,2.0,3480104960.0,390127616.0,24028405760.0,5720436736.0,3533063.0,737746.0
13-04 02:51:00,4.094,0.501,95.071,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,3480981504.0,390131712.0,24028413952.0,5719547904.0,3895261.0,775618.0
13-04 02:51:01,4.667,0.500,94.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3480440832.0,390131712.0,24028422144.0,5720080384.0,3708587.0,761041.0
13-04 02:51:02,4.794,0.252,94.870,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3484102656.0,390131712.0,24028430336.0,5716410368.0,3555641.0,740508.0
13-04 02:51:03,3.518,0.503,95.812,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3484585984.0,390131712.0,24028438528.0,5715918848.0,3689188.0,755568.0
13-04 02:51:04,3.936,0.419,95.477,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3485691904.0,390131712.0,24028442624.0,5714808832.0,3668786.0,755131.0
13-04 02:51:05,5.126,0.420,94.202,0.084,0.0,0.168,0.0,32768.0,0.0,4.0,3490959360.0,390131712.0,24028450816.0,5709533184.0,3816092.0,768317.0
13-04 02:51:06,3.512,0.418,96.070,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3492184064.0,390131712.0,24028454912.0,5708304384.0,2945469.0,692413.0
13-04 02:51:07,3.856,0.168,95.809,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3493191680.0,390131712.0,24028467200.0,5707284480.0,1214501.0,578904.0
13-04 02:51:08,5.021,0.418,94.226,0.0,0.0,0.335,0.0,5783552.0,0.0,31.0,3493982208.0,390131712.0,24028475392.0,5706485760.0,5188934.0,919616.0
13-04 02:51:09,5.462,0.756,85.882,7.731,0.0,0.168,0.0,269471744.0,0.0,316.0,3496366080.0,390131712.0,24028483584.0,5704093696.0,5076551.0,876863.0
13-04 02:51:10,3.694,0.420,95.634,0.252,0.0,0.0,0.0,130400256.0,0.0,152.0,3496255488.0,390135808.0,24028491776.0,5704192000.0,3437654.0,740220.0
13-04 02:51:11,4.530,0.503,94.799,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3497979904.0,390135808.0,24028495872.0,5702463488.0,3369399.0,730236.0
13-04 02:51:12,4.344,0.585,94.737,0.0,0.0,0.334,0.0,0.0,0.0,0.0,3497926656.0,390135808.0,24028508160.0,5702504448.0,4024033.0,789680.0
13-04 02:51:13,4.323,0.665,94.929,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3498491904.0,390135808.0,24028512256.0,5701935104.0,3414860.0,738443.0
13-04 02:51:14,4.622,0.504,94.790,0.0,0.0,0.084,0.0,20480.0,0.0,1.0,3502080000.0,390135808.0,24028520448.0,5698338816.0,3190444.0,714252.0
13-04 02:51:15,3.682,0.586,95.565,0.084,0.0,0.084,0.0,221184.0,0.0,7.0,3502448640.0,390139904.0,24028524544.0,5697961984.0,3148386.0,741241.0
13-04 02:51:16,3.506,0.584,95.826,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,3503079424.0,390139904.0,24028532736.0,5697323008.0,3535326.0,718478.0
13-04 02:51:17,2.745,0.416,96.755,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3502993408.0,390139904.0,24028536832.0,5697404928.0,1536595.0,555799.0
13-04 02:51:18,3.747,0.250,95.754,0.0,0.0,0.250,0.0,0.0,0.0,0.0,3502993408.0,390139904.0,24028536832.0,5697404928.0,1366315.0,517980.0
13-04 02:51:19,2.843,0.334,96.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3503607808.0,390139904.0,24028536832.0,5696790528.0,1592717.0,568583.0
13-04 02:51:20,2.349,0.336,97.064,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,3503337472.0,390144000.0,24028536832.0,5697056768.0,1527262.0,567830.0
13-04 02:51:21,2.510,0.335,97.071,0.0,0.0,0.084,0.0,20480.0,0.0,3.0,3503312896.0,390144000.0,24028561408.0,5697056768.0,1460041.0,527286.0
13-04 02:51:22,2.588,0.417,96.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3503673344.0,390144000.0,24028581888.0,5696675840.0,1459565.0,529932.0
13-04 02:51:23,2.766,0.251,96.899,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3501768704.0,390144000.0,24028602368.0,5698560000.0,1472293.0,529334.0
13-04 02:51:24,2.678,0.502,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3500490752.0,390144000.0,24028631040.0,5699809280.0,1412837.0,517818.0
13-04 02:51:25,2.421,0.501,96.912,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,3500429312.0,390148096.0,24028647424.0,5699850240.0,1594854.0,560723.0
13-04 02:51:26,2.258,0.251,97.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3500437504.0,390148096.0,24028672000.0,5699817472.0,1479654.0,531950.0
13-04 02:51:27,2.594,0.335,97.071,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3500511232.0,390148096.0,24028692480.0,5699723264.0,1467114.0,531819.0
13-04 02:51:28,2.343,0.251,97.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3500486656.0,390148096.0,24028717056.0,5699723264.0,1361383.0,510831.0
13-04 02:51:29,3.161,0.250,96.506,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3500470272.0,390148096.0,24028733440.0,5699723264.0,977079.0,432588.0
13-04 02:51:30,1.749,0.250,97.502,0.333,0.0,0.167,0.0,36864.0,0.0,3.0,3500466176.0,390152192.0,24028733440.0,5699723264.0,143690.0,259578.0
13-04 02:51:31,0.669,0.251,98.996,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500462080.0,390152192.0,24028737536.0,5699723264.0,145242.0,262469.0
13-04 02:51:32,1.585,0.334,98.082,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3500457984.0,390152192.0,24028741632.0,5699723264.0,143964.0,259641.0
13-04 02:51:33,1.254,0.167,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500457984.0,390152192.0,24028741632.0,5699723264.0,142468.0,257767.0
13-04 02:51:34,1.172,0.335,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500457984.0,390152192.0,24028741632.0,5699723264.0,149006.0,264887.0
13-04 02:51:35,1.341,0.335,98.240,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3500580864.0,390152192.0,24028745728.0,5699596288.0,147320.0,262535.0
13-04 02:51:36,1.506,0.335,97.908,0.167,0.0,0.084,0.0,12288.0,0.0,2.0,3500576768.0,390152192.0,24028749824.0,5699596288.0,146674.0,263708.0
13-04 02:51:37,3.913,1.415,94.588,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3405160448.0,390152192.0,24028749824.0,5795012608.0,146090.0,261484.0
13-04 02:51:38,2.590,0.668,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3393425408.0,390152192.0,24028749824.0,5806747648.0,142791.0,255630.0
13-04 02:51:39,2.588,0.250,97.078,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3363844096.0,390152192.0,24028749824.0,5836328960.0,161268.0,276468.0
13-04 02:51:40,2.588,0.083,97.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3317858304.0,390152192.0,24028753920.0,5882310656.0,143132.0,257889.0
13-04 02:51:41,2.667,0.333,96.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3322081280.0,390152192.0,24028753920.0,5878087680.0,144526.0,259856.0
13-04 02:51:42,1.925,0.251,97.741,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,3325444096.0,390156288.0,24028753920.0,5874720768.0,146435.0,263344.0
13-04 02:51:43,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3331305472.0,390156288.0,24028758016.0,5868855296.0,144703.0,260573.0
13-04 02:51:44,2.419,0.167,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3334111232.0,390156288.0,24028762112.0,5866045440.0,143674.0,259721.0
13-04 02:51:45,2.252,0.167,97.498,0.0,0.0,0.083,0.0,282624.0,0.0,9.0,3340554240.0,390156288.0,24028762112.0,5859602432.0,142738.0,257939.0
13-04 02:51:46,1.754,0.334,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3345887232.0,390156288.0,24028762112.0,5854269440.0,144603.0,260864.0
13-04 02:51:47,1.923,0.167,97.742,0.0,0.0,0.167,0.0,45056.0,0.0,4.0,3348381696.0,390156288.0,24028762112.0,5851774976.0,145605.0,260325.0
13-04 02:51:48,2.419,0.167,97.164,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,3350069248.0,390160384.0,24028766208.0,5850079232.0,146046.0,262451.0
13-04 02:51:49,2.165,0.416,97.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3354005504.0,390160384.0,24028766208.0,5846142976.0,145128.0,261214.0
13-04 02:51:50,2.508,0.251,97.241,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3352453120.0,390160384.0,24028766208.0,5847695360.0,163683.0,279867.0
13-04 02:51:51,2.087,0.083,97.663,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3360190464.0,390160384.0,24028770304.0,5839953920.0,145856.0,262545.0
13-04 02:51:52,2.083,0.167,97.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3366948864.0,390160384.0,24028774400.0,5833191424.0,161729.0,276637.0
13-04 02:51:53,1.505,0.167,97.993,0.084,0.0,0.251,0.0,12288.0,0.0,2.0,3373805568.0,390160384.0,24028774400.0,5826334720.0,144280.0,259437.0
13-04 02:51:54,1.174,0.168,98.574,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3379515392.0,390160384.0,24028778496.0,5820620800.0,145884.0,262197.0
13-04 02:51:55,1.835,0.250,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3381293056.0,390160384.0,24028778496.0,5818843136.0,145091.0,260709.0
13-04 02:51:56,1.753,0.250,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3382181888.0,390160384.0,24028778496.0,5817954304.0,146889.0,263698.0
13-04 02:51:57,1.593,0.335,98.072,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,3382681600.0,390160384.0,24028786688.0,5817446400.0,145668.0,262493.0
13-04 02:51:58,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3383316480.0,390160384.0,24028786688.0,5816811520.0,142864.0,258290.0
13-04 02:51:59,1.753,0.334,97.663,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,3385384960.0,390164480.0,24028786688.0,5814738944.0,143442.0,259278.0
13-04 02:52:00,3.846,1.087,95.067,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3393150976.0,390164480.0,24028790784.0,5806968832.0,148883.0,263607.0
13-04 02:52:01,1.086,0.501,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2871345152.0,390164480.0,24028762112.0,6328803328.0,43130.0,79780.0
13-04 02:52:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2871304192.0,390164480.0,24028762112.0,6328844288.0,2870.0,4048.0
13-04 02:52:03,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2871304192.0,390164480.0,24028762112.0,6328844288.0,2844.0,4097.0
13-04 02:52:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2871300096.0,390164480.0,24028766208.0,6328844288.0,4108.0,5478.0
13-04 02:52:05,0.333,0.083,99.501,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,2871300096.0,390164480.0,24028766208.0,6328844288.0,4182.0,5623.0
13-04 02:52:06,2.331,0.583,97.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2876850176.0,390164480.0,24028766208.0,6323294208.0,8839.0,8780.0
13-04 02:52:07,2.248,0.999,95.754,0.916,0.0,0.083,0.0,20480.0,0.0,2.0,2891890688.0,390164480.0,24028798976.0,6308220928.0,135372.0,130586.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-23.csv <==
13-04 02:31:14,1.554,0.531,97.844,0.037,0.0,0.035,5031.295,1094641.158,0.654,11.971,1537806336.0,406495232.0,931143680.0,30743629824.0,0.0,0.0
13-04 02:31:15,1.669,0.083,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538969600.0,406495232.0,931147776.0,30742462464.0,6889017.0,104853.0
13-04 02:31:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538740224.0,406495232.0,931147776.0,30742691840.0,1537.0,2102.0
13-04 02:31:17,0.751,0.250,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538740224.0,406495232.0,931147776.0,30742691840.0,1776513.0,26561.0
13-04 02:31:18,0.333,0.083,99.584,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1538732032.0,406499328.0,931151872.0,30742691840.0,3550.0,18656.0
13-04 02:31:19,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538732032.0,406499328.0,931151872.0,30742691840.0,5624.0,7213.0
13-04 02:31:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,1538854912.0,406499328.0,931155968.0,30742564864.0,2864.0,3923.0
13-04 02:31:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538854912.0,406499328.0,931155968.0,30742564864.0,5129.0,6378.0
13-04 02:31:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539244032.0,406499328.0,931155968.0,30742175744.0,15697.0,15348.0
13-04 02:31:23,2.333,0.083,97.583,0.0,0.0,0.0,0.0,114688.0,0.0,24.0,1539354624.0,406499328.0,931160064.0,30742061056.0,458301.0,19597.0
13-04 02:31:24,3.434,0.084,96.482,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1539559424.0,406499328.0,931164160.0,30741852160.0,5248006.0,349170.0
13-04 02:31:25,2.993,0.249,96.675,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1540218880.0,406499328.0,931164160.0,30741192704.0,6773744.0,353226.0
13-04 02:31:26,2.931,0.168,96.734,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1538203648.0,406499328.0,931164160.0,30743207936.0,8446688.0,378982.0
13-04 02:31:27,2.669,0.584,96.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1537830912.0,406499328.0,931164160.0,30743580672.0,9325948.0,359581.0
13-04 02:31:28,2.931,0.251,96.817,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1537765376.0,406499328.0,931164160.0,30743646208.0,9903771.0,370088.0
13-04 02:31:29,3.175,0.334,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537888256.0,406499328.0,931168256.0,30743519232.0,10245575.0,392751.0
13-04 02:31:30,3.183,0.251,96.566,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538031616.0,406499328.0,931172352.0,30743371776.0,9219002.0,366294.0
13-04 02:31:31,2.845,0.167,96.820,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1538011136.0,406499328.0,931172352.0,30743392256.0,8981334.0,382143.0
13-04 02:31:32,3.094,0.167,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539354624.0,406499328.0,931172352.0,30742048768.0,10367112.0,372516.0
13-04 02:31:33,3.417,0.250,96.250,0.0,0.0,0.083,0.0,77824.0,0.0,10.0,1536483328.0,406499328.0,931176448.0,30744915968.0,9193968.0,378988.0
13-04 02:31:34,3.010,0.334,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1536610304.0,406499328.0,931176448.0,30744788992.0,9116646.0,355915.0
13-04 02:31:35,2.922,0.417,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1536770048.0,406499328.0,931176448.0,30744629248.0,9126955.0,375255.0
13-04 02:31:36,2.678,0.251,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1536802816.0,406499328.0,931176448.0,30744596480.0,9901889.0,368642.0
13-04 02:31:37,3.342,0.167,96.324,0.167,0.0,0.0,0.0,61440.0,0.0,13.0,1536880640.0,406499328.0,931176448.0,30744518656.0,9472233.0,400395.0
13-04 02:31:38,2.594,0.251,97.071,0.0,0.0,0.084,0.0,36864.0,0.0,4.0,1536995328.0,406503424.0,931184640.0,30744391680.0,8674969.0,358922.0
13-04 02:31:39,2.843,0.334,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539039232.0,406503424.0,931184640.0,30742347776.0,9812782.0,388558.0
13-04 02:31:40,3.169,0.250,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1537630208.0,406503424.0,931184640.0,30743756800.0,9113010.0,377495.0
13-04 02:31:41,3.245,0.416,96.339,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538420736.0,406503424.0,931188736.0,30742962176.0,9957829.0,361243.0
13-04 02:31:42,2.931,0.168,96.650,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,1539911680.0,406503424.0,931188736.0,30741471232.0,7334862.0,370662.0
13-04 02:31:43,2.504,0.250,97.245,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1540419584.0,406503424.0,931188736.0,30740963328.0,8888087.0,355868.0
13-04 02:31:44,2.857,0.336,96.723,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541308416.0,406503424.0,931188736.0,30740074496.0,9636135.0,385397.0
13-04 02:31:45,3.258,0.251,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541812224.0,406503424.0,931192832.0,30739566592.0,9118736.0,363692.0
13-04 02:31:46,3.420,0.167,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1542344704.0,406503424.0,931196928.0,30739030016.0,9952959.0,394833.0
13-04 02:31:47,3.086,0.250,96.497,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1543933952.0,406503424.0,931196928.0,30737440768.0,10241485.0,367626.0
13-04 02:31:48,3.328,0.416,96.007,0.166,0.0,0.083,0.0,45056.0,0.0,5.0,1542443008.0,406503424.0,931196928.0,30738931712.0,8286980.0,360026.0
13-04 02:31:49,2.508,0.585,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542307840.0,406503424.0,931201024.0,30739062784.0,8832397.0,357124.0
13-04 02:31:50,3.094,0.084,96.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1542438912.0,406503424.0,931201024.0,30738931712.0,10015560.0,379956.0
13-04 02:31:51,3.091,0.251,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542758400.0,406503424.0,931201024.0,30738612224.0,9710987.0,368715.0
13-04 02:31:52,3.172,0.250,96.578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542692864.0,406503424.0,931201024.0,30738677760.0,9236949.0,380465.0
13-04 02:31:53,3.175,0.084,96.658,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,1543098368.0,406503424.0,931209216.0,30738264064.0,9283420.0,381357.0
13-04 02:31:54,3.005,0.083,96.661,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1544208384.0,406503424.0,931209216.0,30737154048.0,8021510.0,343646.0
13-04 02:31:55,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1544081408.0,406503424.0,931209216.0,30737281024.0,1657710.0,293817.0
13-04 02:31:56,2.831,0.167,96.919,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1542557696.0,406503424.0,931209216.0,30738804736.0,6671991.0,355678.0
13-04 02:31:57,3.512,0.167,96.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541414912.0,406503424.0,931209216.0,30739947520.0,10728192.0,384289.0
13-04 02:31:58,3.164,0.333,96.420,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1541869568.0,406503424.0,931209216.0,30739492864.0,8990150.0,366808.0
13-04 02:31:59,2.926,0.167,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541668864.0,406503424.0,931209216.0,30739693568.0,9795281.0,364462.0
13-04 02:32:00,3.344,0.167,96.321,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1541668864.0,406503424.0,931209216.0,30739693568.0,10668589.0,398824.0
13-04 02:32:01,3.580,0.333,96.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1541730304.0,406503424.0,931213312.0,30739628032.0,10037541.0,362477.0
13-04 02:32:02,3.500,0.167,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1542803456.0,406503424.0,931217408.0,30738550784.0,9383915.0,373362.0
13-04 02:32:03,3.258,0.251,96.408,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1542627328.0,406503424.0,931217408.0,30738726912.0,10132852.0,369843.0
13-04 02:32:04,2.502,0.167,97.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543892992.0,406503424.0,931217408.0,30737461248.0,9724716.0,118690.0
13-04 02:32:05,1.419,0.167,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1543385088.0,406503424.0,931221504.0,30737965056.0,6069137.0,54619.0
13-04 02:32:06,1.002,0.167,98.664,0.167,0.0,0.0,0.0,176128.0,0.0,19.0,1543680000.0,406503424.0,931221504.0,30737670144.0,1317851.0,21946.0
13-04 02:32:07,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543680000.0,406503424.0,931221504.0,30737670144.0,7060.0,23496.0
13-04 02:32:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,1543680000.0,406503424.0,931221504.0,30737670144.0,3654.0,4496.0
13-04 02:32:09,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543671808.0,406503424.0,931229696.0,30737670144.0,2280.0,2130.0
13-04 02:32:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543671808.0,406503424.0,931229696.0,30737670144.0,2974.0,3378.0
13-04 02:32:11,0.083,0.167,99.583,0.083,0.0,0.083,0.0,81920.0,0.0,5.0,1543671808.0,406503424.0,931229696.0,30737670144.0,3764.0,4564.0
13-04 02:32:12,1.836,0.250,97.913,0.0,0.0,0.0,0.0,430080.0,0.0,41.0,1547636736.0,406511616.0,931581952.0,30733344768.0,47544.0,83499.0
13-04 02:32:13,4.337,0.334,95.246,0.0,0.0,0.083,0.0,49152.0,0.0,12.0,1547501568.0,406511616.0,931590144.0,30733471744.0,5441398.0,406398.0
13-04 02:32:14,2.771,0.084,97.145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1547485184.0,406511616.0,931590144.0,30733488128.0,9645981.0,373010.0
13-04 02:32:15,2.919,0.417,96.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1547452416.0,406511616.0,931590144.0,30733520896.0,8597143.0,400423.0
13-04 02:32:16,2.929,0.418,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1549611008.0,406511616.0,931590144.0,30731362304.0,10047429.0,388661.0
13-04 02:32:17,5.201,1.510,93.037,0.168,0.0,0.084,45056.0,1200128.0,3.0,187.0,1591230464.0,406515712.0,931848192.0,30689480704.0,9911164.0,462529.0
13-04 02:32:18,6.589,0.917,92.160,0.083,0.0,0.250,0.0,241664.0,0.0,15.0,1601953792.0,406528000.0,932134912.0,30678458368.0,9042048.0,394376.0
13-04 02:32:19,2.924,0.334,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1601794048.0,406528000.0,932134912.0,30678618112.0,9610000.0,396233.0
13-04 02:32:20,5.092,1.669,93.072,0.0,0.0,0.167,0.0,1302528.0,0.0,185.0,1664671744.0,406544384.0,932315136.0,30615543808.0,9475483.0,452059.0
13-04 02:32:21,6.544,0.923,92.534,0.0,0.0,0.0,0.0,266240.0,0.0,22.0,1656901632.0,406548480.0,932610048.0,30623014912.0,9094751.0,385139.0
13-04 02:32:22,3.336,0.334,96.163,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,1656758272.0,406548480.0,932610048.0,30623158272.0,9338469.0,407572.0
13-04 02:32:23,4.508,0.417,94.741,0.334,0.0,0.0,0.0,1040384.0,0.0,130.0,1660223488.0,406560768.0,932659200.0,30619631616.0,9742197.0,438673.0
13-04 02:32:24,4.576,1.581,93.677,0.0,0.0,0.166,0.0,471040.0,0.0,83.0,1666953216.0,406560768.0,932909056.0,30612652032.0,7198521.0,395304.0
13-04 02:32:25,2.343,0.167,97.490,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665429504.0,406560768.0,932909056.0,30614175744.0,5804813.0,330769.0
13-04 02:32:26,1.085,0.167,98.664,0.0,0.0,0.083,0.0,188416.0,0.0,19.0,1665355776.0,406568960.0,932974592.0,30614175744.0,3360767.0,193144.0
13-04 02:32:27,4.087,0.250,95.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1665482752.0,406568960.0,932974592.0,30614048768.0,9110274.0,549657.0
13-04 02:32:28,3.010,0.251,96.572,0.167,0.0,0.0,0.0,700416.0,0.0,4.0,1665732608.0,406568960.0,932978688.0,30613794816.0,10094347.0,388995.0
13-04 02:32:29,3.096,0.251,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1665884160.0,406568960.0,932982784.0,30613639168.0,9845121.0,416077.0
13-04 02:32:30,3.255,0.334,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1666076672.0,406568960.0,932982784.0,30613446656.0,9413724.0,369971.0
13-04 02:32:31,3.010,0.334,96.572,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1666428928.0,406568960.0,932982784.0,30613094400.0,10452709.0,393657.0
13-04 02:32:32,3.843,0.752,95.238,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1674395648.0,406568960.0,932982784.0,30605127680.0,8843125.0,485428.0
13-04 02:32:33,12.595,7.101,79.713,0.0,0.0,0.592,0.0,0.0,0.0,0.0,1700679680.0,406568960.0,938299392.0,30573527040.0,11763090.0,1308754.0
13-04 02:32:34,23.689,10.491,65.228,0.085,0.0,0.508,0.0,2183168.0,0.0,25.0,1732878336.0,406577152.0,953692160.0,30525927424.0,12514572.0,1425349.0
13-04 02:32:35,23.031,10.838,65.622,0.085,0.0,0.423,0.0,2150400.0,0.0,22.0,1745567744.0,406597632.0,969986048.0,30496923648.0,13378800.0,1399125.0
13-04 02:32:36,24.076,9.544,65.864,0.0,0.0,0.516,0.0,2170880.0,0.0,22.0,1759191040.0,406605824.0,984641536.0,30468636672.0,13569830.0,1418796.0
13-04 02:32:37,22.770,11.045,65.760,0.0,0.0,0.425,0.0,2170880.0,0.0,20.0,1770430464.0,406605824.0,1001005056.0,30441033728.0,12248500.0,1392780.0
13-04 02:32:38,22.280,9.845,66.926,0.086,0.0,0.864,0.0,2170880.0,0.0,21.0,1782493184.0,406609920.0,1016369152.0,30413602816.0,13206257.0,1415399.0
13-04 02:32:39,23.149,10.809,65.362,0.0,0.0,0.681,0.0,2162688.0,0.0,20.0,1793757184.0,406618112.0,1031372800.0,30387326976.0,13609702.0,1388688.0
13-04 02:32:40,23.838,10.482,64.835,0.085,0.0,0.761,0.0,2174976.0,0.0,21.0,1799192576.0,406618112.0,1048190976.0,30365073408.0,12652821.0,1422339.0
13-04 02:32:41,24.010,9.857,65.628,0.0,0.0,0.505,0.0,2162688.0,0.0,19.0,1807740928.0,406630400.0,1062731776.0,30341971968.0,12449795.0,1378740.0
13-04 02:32:42,23.254,10.647,65.503,0.0,0.0,0.596,0.0,2166784.0,0.0,20.0,1817415680.0,406630400.0,1077854208.0,30317174784.0,13524832.0,1412639.0
13-04 02:32:43,23.328,9.777,66.467,0.086,0.0,0.343,0.0,2752512.0,0.0,86.0,1826017280.0,406630400.0,1092808704.0,30293618688.0,12527385.0,1426468.0
13-04 02:32:44,22.232,10.386,66.609,0.086,0.0,0.687,0.0,2191360.0,0.0,20.0,1837277184.0,406630400.0,1108312064.0,30266855424.0,12638854.0,1390835.0
13-04 02:32:45,23.680,10.136,65.588,0.0,0.0,0.596,0.0,2162688.0,0.0,19.0,1844092928.0,406634496.0,1124294656.0,30244052992.0,12286936.0,1399879.0
13-04 02:32:46,22.894,10.213,66.298,0.085,0.0,0.511,0.0,2199552.0,0.0,22.0,1853714432.0,406634496.0,1139802112.0,30218924032.0,13227043.0,1406355.0
13-04 02:32:47,22.405,9.862,67.128,0.0,0.0,0.606,0.0,2162688.0,0.0,19.0,1864151040.0,406638592.0,1155219456.0,30193065984.0,12602926.0,1400068.0
13-04 02:32:48,23.716,10.017,65.668,0.0,0.0,0.599,0.0,2232320.0,0.0,29.0,1870446592.0,406638592.0,1171140608.0,30170849280.0,12018238.0,1410922.0
13-04 02:32:49,23.445,10.672,65.462,0.084,0.0,0.336,0.0,2228224.0,0.0,19.0,1882570752.0,406646784.0,1185652736.0,30144204800.0,12582314.0,1419577.0
13-04 02:32:50,24.471,10.076,64.776,0.085,0.0,0.593,0.0,2162688.0,0.0,19.0,1885155328.0,406659072.0,1201983488.0,30125277184.0,13611979.0,1385652.0
13-04 02:32:51,21.926,10.576,66.896,0.0,0.0,0.602,0.0,2166784.0,0.0,20.0,1897144320.0,406675456.0,1217118208.0,30098137088.0,12083374.0,1418296.0
13-04 02:32:52,22.498,10.607,66.210,0.086,0.0,0.599,0.0,2203648.0,0.0,22.0,1901133824.0,406679552.0,1232474112.0,30078787584.0,12822570.0,1420384.0
13-04 02:32:53,22.567,9.216,67.873,0.0,0.0,0.345,0.0,2211840.0,0.0,28.0,1907429376.0,406687744.0,1248382976.0,30056574976.0,10863654.0,1126728.0
13-04 02:32:54,20.427,10.085,68.974,0.085,0.0,0.427,0.0,2203648.0,0.0,19.0,1914707968.0,406691840.0,1264287744.0,30033387520.0,8144951.0,1074839.0
13-04 02:32:55,19.064,9.099,71.317,0.0,0.0,0.520,0.0,2166784.0,0.0,19.0,1918193664.0,406700032.0,1279004672.0,30015176704.0,3798687.0,1038478.0
13-04 02:32:56,19.777,9.503,70.377,0.086,0.0,0.257,0.0,2170880.0,0.0,19.0,1930190848.0,406704128.0,1294925824.0,29987254272.0,3128600.0,1046178.0
13-04 02:32:57,19.109,9.426,71.037,0.0,0.0,0.428,0.0,2170880.0,0.0,21.0,1516453888.0,406712320.0,1310838784.0,30385070080.0,3125387.0,1035341.0
13-04 02:32:58,27.071,10.760,61.486,0.171,0.0,0.512,0.0,2215936.0,0.0,28.0,1526575104.0,406724608.0,1325555712.0,30360219648.0,3135438.0,1039172.0
13-04 02:32:59,18.974,9.316,71.197,0.0,0.0,0.513,0.0,2191360.0,0.0,22.0,1523773440.0,406728704.0,1340559360.0,30348013568.0,3136080.0,1035725.0
13-04 02:33:00,19.761,9.114,70.698,0.0,0.0,0.426,0.0,2174976.0,0.0,22.0,1525772288.0,406732800.0,1356017664.0,30330552320.0,2308584.0,1022299.0
13-04 02:33:01,20.340,10.213,69.021,0.085,0.0,0.340,0.0,2166784.0,0.0,21.0,1537916928.0,406740992.0,1372053504.0,30302363648.0,3933991.0,1037396.0
13-04 02:33:02,19.845,8.369,71.268,0.0,0.0,0.518,0.0,2174976.0,0.0,21.0,1536659456.0,406740992.0,1387847680.0,30287826944.0,3122042.0,1026084.0
13-04 02:33:03,19.180,8.980,68.265,3.139,0.0,0.436,0.0,129978368.0,0.0,265.0,1543458816.0,406745088.0,1403457536.0,30265413632.0,3165177.0,1089297.0
13-04 02:33:04,17.993,7.958,64.014,9.602,0.0,0.433,0.0,271454208.0,0.0,519.0,1548996608.0,406749184.0,1416581120.0,30246748160.0,2988680.0,958763.0
13-04 02:33:05,21.622,10.220,67.230,0.591,0.0,0.338,0.0,28790784.0,0.0,90.0,1569095680.0,406757376.0,1433993216.0,30209228800.0,3264078.0,1102823.0
13-04 02:33:06,19.485,9.957,70.129,0.086,0.0,0.343,0.0,2162688.0,0.0,19.0,1571180544.0,406757376.0,1449435136.0,30191702016.0,3123262.0,1029306.0
13-04 02:33:07,19.865,9.933,69.613,0.0,0.0,0.589,0.0,2166784.0,0.0,19.0,1579573248.0,406757376.0,1466028032.0,30166716416.0,3125024.0,1030005.0
13-04 02:33:08,20.236,9.612,69.646,0.0,0.0,0.506,0.0,2166784.0,0.0,19.0,1584357376.0,406765568.0,1480536064.0,30147416064.0,3120835.0,1028360.0
13-04 02:33:09,19.492,10.254,69.915,0.0,0.0,0.339,0.0,2203648.0,0.0,22.0,1594249216.0,406773760.0,1496125440.0,30121926656.0,3148973.0,1051451.0
13-04 02:33:10,19.289,10.321,69.712,0.169,0.0,0.508,0.0,2174976.0,0.0,21.0,1603620864.0,406777856.0,1512521728.0,30096154624.0,3122551.0,1029631.0
13-04 02:33:11,19.385,9.479,70.538,0.0,0.0,0.598,0.0,2166784.0,0.0,20.0,1612173312.0,406777856.0,1527558144.0,30072565760.0,3131410.0,1037171.0
13-04 02:33:12,18.793,10.374,70.323,0.085,0.0,0.425,0.0,2166784.0,0.0,20.0,1627316224.0,406781952.0,1542664192.0,30042312704.0,3121981.0,1027564.0
13-04 02:33:13,18.729,9.966,70.876,0.086,0.0,0.344,0.0,2162688.0,0.0,19.0,1631633408.0,406781952.0,1558597632.0,30022062080.0,3127934.0,1031429.0
13-04 02:33:14,19.731,9.992,69.857,0.0,0.0,0.420,0.0,2318336.0,0.0,39.0,1634099200.0,406781952.0,1573691392.0,30004502528.0,3119097.0,1023479.0
13-04 02:33:15,18.261,9.478,71.826,0.0,0.0,0.435,0.0,2179072.0,0.0,20.0,1636077568.0,406794240.0,1589178368.0,29987024896.0,3129066.0,1035008.0
13-04 02:33:16,19.523,9.378,70.418,0.171,0.0,0.512,0.0,2179072.0,0.0,21.0,1648156672.0,406806528.0,1605079040.0,29959032832.0,3127192.0,1031078.0
13-04 02:33:17,18.734,10.265,70.488,0.0,0.0,0.513,0.0,2166784.0,0.0,19.0,1652183040.0,406806528.0,1620480000.0,29939605504.0,3121929.0,1028225.0
13-04 02:33:18,20.085,8.974,70.513,0.0,0.0,0.427,0.0,2154496.0,0.0,19.0,1658765312.0,406814720.0,1636130816.0,29917364224.0,3127773.0,1031981.0
13-04 02:33:19,18.907,8.760,71.813,0.087,0.0,0.434,0.0,2170880.0,0.0,19.0,1665609728.0,406814720.0,1651671040.0,29894979584.0,3130542.0,1037898.0
13-04 02:33:20,20.034,10.185,69.192,0.084,0.0,0.505,0.0,2162688.0,0.0,19.0,1673097216.0,406814720.0,1666273280.0,29872889856.0,3124624.0,1029369.0
13-04 02:33:21,18.321,11.111,69.975,0.0,0.0,0.594,0.0,2174976.0,0.0,20.0,1690296320.0,406822912.0,1682272256.0,29839683584.0,3122774.0,1027006.0
13-04 02:33:22,18.213,9.966,71.134,0.086,0.0,0.601,0.0,2174976.0,0.0,21.0,1698050048.0,406835200.0,1698660352.0,29815529472.0,3137910.0,1047210.0
13-04 02:33:23,19.015,10.357,70.374,0.0,0.0,0.255,0.0,2166784.0,0.0,20.0,1703747584.0,406839296.0,1713688576.0,29794799616.0,3127458.0,1030643.0
13-04 02:33:24,20.388,9.941,69.166,0.084,0.0,0.421,0.0,2162688.0,0.0,19.0,1710505984.0,406843392.0,1729306624.0,29772419072.0,3128455.0,1032398.0
13-04 02:33:25,18.819,10.380,70.295,0.0,0.0,0.506,0.0,2166784.0,0.0,19.0,1724387328.0,406851584.0,1744756736.0,29743079424.0,3122586.0,1027543.0
13-04 02:33:26,18.228,10.733,70.443,0.0,0.0,0.596,0.0,2162688.0,0.0,20.0,1725583360.0,406851584.0,1759772672.0,29726867456.0,3121604.0,1028067.0
13-04 02:33:27,18.205,9.836,71.355,0.086,0.0,0.518,0.0,2170880.0,0.0,20.0,1742467072.0,406855680.0,1774817280.0,29694935040.0,3134546.0,1042298.0
13-04 02:33:28,19.031,10.620,69.839,0.085,0.0,0.425,0.0,2187264.0,0.0,24.0,1741963264.0,406863872.0,1790844928.0,29679403008.0,3124796.0,1028893.0
13-04 02:33:29,18.847,9.208,71.343,0.0,0.0,0.602,0.0,2170880.0,0.0,20.0,1755336704.0,406867968.0,1806700544.0,29650169856.0,3127747.0,1030739.0
13-04 02:33:30,19.218,9.269,71.088,0.0,0.0,0.425,0.0,2179072.0,0.0,19.0,1755779072.0,406872064.0,1821462528.0,29634961408.0,3135500.0,1035055.0
13-04 02:33:31,19.076,10.522,69.974,0.086,0.0,0.342,0.0,2166784.0,0.0,19.0,1775054848.0,406876160.0,1837416448.0,29599727616.0,3118140.0,1028114.0
13-04 02:33:32,19.525,9.593,70.289,0.0,0.0,0.594,0.0,2158592.0,0.0,19.0,1775312896.0,406880256.0,1853280256.0,29583601664.0,3130847.0,1031925.0
13-04 02:33:33,19.267,8.951,70.759,0.256,0.0,0.767,0.0,2183168.0,0.0,22.0,1791283200.0,406892544.0,1868021760.0,29552877568.0,3115952.0,1025188.0
13-04 02:33:34,19.950,9.975,69.153,0.671,0.0,0.251,0.0,33476608.0,0.0,78.0,1792323584.0,406896640.0,1883451392.0,29536403456.0,3137552.0,1035432.0
13-04 02:33:35,18.428,10.228,63.229,7.692,0.0,0.423,0.0,273752064.0,0.0,522.0,1792782336.0,406896640.0,1897119744.0,29522276352.0,2983457.0,958769.0
13-04 02:33:36,20.734,10.324,64.761,3.754,0.0,0.427,0.0,120930304.0,0.0,261.0,1801736192.0,406896640.0,1916350464.0,29494091776.0,3256981.0,1099670.0
13-04 02:33:37,19.185,10.272,70.204,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,1811079168.0,406900736.0,1930878976.0,29470216192.0,3131523.0,1034801.0
13-04 02:33:38,18.497,10.726,70.355,0.084,0.0,0.338,0.0,2166784.0,0.0,19.0,1820766208.0,406904832.0,1946902528.0,29444501504.0,3129744.0,1031733.0
13-04 02:33:39,19.250,10.051,70.017,0.085,0.0,0.596,0.0,2179072.0,0.0,21.0,1827651584.0,406908928.0,1961504768.0,29423009792.0,3122196.0,1026118.0
13-04 02:33:40,19.325,10.211,69.958,0.0,0.0,0.506,0.0,2162688.0,0.0,19.0,1830899712.0,406913024.0,1976758272.0,29404504064.0,3127967.0,1032557.0
13-04 02:33:41,19.459,9.814,70.220,0.0,0.0,0.508,0.0,2166784.0,0.0,19.0,1845886976.0,406921216.0,1992486912.0,29373779968.0,3125699.0,1029211.0
13-04 02:33:42,19.189,10.313,70.076,0.0,0.0,0.423,0.0,2158592.0,0.0,19.0,1859661824.0,406929408.0,2007564288.0,29344919552.0,3152446.0,1052521.0
13-04 02:33:43,19.306,10.330,69.856,0.085,0.0,0.423,0.0,2170880.0,0.0,19.0,1859121152.0,406933504.0,2024443904.0,29328576512.0,3118041.0,1026364.0
13-04 02:33:44,18.841,10.145,70.588,0.0,0.0,0.426,0.0,2203648.0,0.0,22.0,1862221824.0,406937600.0,2039074816.0,29310840832.0,3130316.0,1033963.0
13-04 02:33:45,20.707,9.596,69.108,0.084,0.0,0.505,0.0,5640192.0,0.0,31.0,1875480576.0,406941696.0,2054049792.0,29282603008.0,3126453.0,1031803.0
13-04 02:33:46,19.097,8.507,71.875,0.087,0.0,0.434,0.0,2297856.0,0.0,31.0,1892941824.0,406941696.0,2069618688.0,29249572864.0,3129042.0,1032961.0
13-04 02:33:47,19.052,9.397,71.293,0.0,0.0,0.259,0.0,2158592.0,0.0,19.0,1893793792.0,406941696.0,2085912576.0,29232427008.0,3126649.0,1030446.0
13-04 02:33:48,19.344,11.018,69.134,0.084,0.0,0.421,0.0,2158592.0,0.0,19.0,1894207488.0,406941696.0,2101497856.0,29216428032.0,3129004.0,1030017.0
13-04 02:33:49,19.072,10.549,69.958,0.084,0.0,0.338,0.0,2158592.0,0.0,19.0,1894178816.0,406953984.0,2116497408.0,29201444864.0,3124092.0,1028100.0
13-04 02:33:50,19.508,9.754,70.144,0.0,0.0,0.594,0.0,2166784.0,0.0,19.0,1904775168.0,406978560.0,2131177472.0,29176143872.0,3124655.0,1031126.0
13-04 02:33:51,18.996,11.213,69.205,0.167,0.0,0.418,0.0,2170880.0,0.0,21.0,1919045632.0,406990848.0,2147590144.0,29145448448.0,3133372.0,1033910.0
13-04 02:33:52,18.986,9.622,70.962,0.0,0.0,0.430,0.0,2154496.0,0.0,19.0,1922592768.0,407003136.0,2163589120.0,29125890048.0,3140034.0,1048474.0
13-04 02:33:53,20.084,10.209,69.289,0.0,0.0,0.418,0.0,2162688.0,0.0,19.0,1927491584.0,407007232.0,2178748416.0,29105827840.0,3133418.0,1035253.0
13-04 02:33:54,18.369,9.785,71.330,0.0,0.0,0.515,0.0,2162688.0,0.0,19.0,1931345920.0,407011328.0,2194026496.0,29086691328.0,3121578.0,1024068.0
13-04 02:33:55,19.383,9.434,70.755,0.0,0.0,0.429,0.0,2158592.0,0.0,19.0,1938206720.0,407011328.0,2209198080.0,29064658944.0,3129102.0,1034496.0
13-04 02:33:56,18.983,10.593,69.831,0.0,0.0,0.593,0.0,2162688.0,0.0,19.0,1947344896.0,407019520.0,2225197056.0,29039513600.0,3127858.0,1029297.0
13-04 02:33:57,18.826,9.413,71.330,0.086,0.0,0.345,0.0,2166784.0,0.0,21.0,1947537408.0,407019520.0,2240389120.0,29024129024.0,3126730.0,1031074.0
13-04 02:33:58,18.937,9.769,70.865,0.086,0.0,0.343,0.0,2162688.0,0.0,19.0,1962831872.0,407023616.0,2255761408.0,28993458176.0,3119380.0,1026132.0
13-04 02:33:59,18.939,10.269,70.118,0.0,0.0,0.673,0.0,2162688.0,0.0,21.0,1980444672.0,407027712.0,2272198656.0,28959404032.0,3131043.0,1032707.0
13-04 02:34:00,19.092,9.247,71.233,0.086,0.0,0.342,0.0,2162688.0,0.0,19.0,1989025792.0,407035904.0,2286313472.0,28936699904.0,3125696.0,1032693.0
13-04 02:34:01,19.796,9.176,70.348,0.085,0.0,0.595,0.0,2162688.0,0.0,19.0,1996640256.0,407040000.0,2302627840.0,28912766976.0,3128866.0,1035176.0
13-04 02:34:02,18.632,10.0,71.111,0.0,0.0,0.256,0.0,2158592.0,0.0,19.0,2003247104.0,407040000.0,2317422592.0,28891365376.0,3131535.0,1033091.0
13-04 02:34:03,18.506,10.017,70.883,0.085,0.0,0.509,0.0,2195456.0,0.0,22.0,2008526848.0,407056384.0,2333323264.0,28870168576.0,3133229.0,1034636.0
13-04 02:34:04,20.359,9.666,69.547,0.086,0.0,0.342,0.0,2179072.0,0.0,25.0,2018463744.0,407064576.0,2348875776.0,28844670976.0,3118162.0,1026660.0
13-04 02:34:05,19.525,9.253,70.883,0.0,0.0,0.340,0.0,2158592.0,0.0,19.0,2025717760.0,407072768.0,2363863040.0,28822421504.0,3133206.0,1030724.0
13-04 02:34:06,18.128,9.532,62.213,9.447,0.0,0.681,0.0,227508224.0,0.0,432.0,2025897984.0,407072768.0,2377367552.0,28808736768.0,2984095.0,958691.0
13-04 02:34:07,15.714,9.076,66.723,7.899,0.0,0.588,0.0,195915776.0,0.0,388.0,2034999296.0,407085056.0,2391240704.0,28785750016.0,3032292.0,1015727.0
13-04 02:34:08,25.427,11.348,62.799,0.085,0.0,0.341,0.0,4317184.0,0.0,38.0,2052087808.0,407089152.0,2410835968.0,28749062144.0,3358383.0,1117584.0
13-04 02:34:09,20.336,10.084,69.244,0.084,0.0,0.252,0.0,2174976.0,0.0,21.0,2066325504.0,407097344.0,2427740160.0,28717912064.0,3130298.0,1036686.0
13-04 02:34:10,19.613,10.101,69.949,0.0,0.0,0.337,0.0,2158592.0,0.0,19.0,2067808256.0,407105536.0,2441928704.0,28702232576.0,3123016.0,1028621.0
13-04 02:34:11,20.051,9.222,70.474,0.0,0.0,0.254,0.0,2158592.0,0.0,19.0,2067472384.0,407113728.0,2457907200.0,28686581760.0,3126749.0,1030622.0
13-04 02:34:12,20.204,8.998,70.289,0.085,0.0,0.424,0.0,2174976.0,0.0,20.0,2067914752.0,407113728.0,2473054208.0,28670992384.0,3125989.0,1029284.0
13-04 02:34:13,19.549,10.526,69.340,0.0,0.0,0.585,0.0,2158592.0,0.0,19.0,2076082176.0,407130112.0,2488893440.0,28646969344.0,3130415.0,1033223.0
13-04 02:34:14,19.153,9.915,70.339,0.0,0.0,0.593,0.0,2162688.0,0.0,19.0,2081239040.0,407138304.0,2504339456.0,28626358272.0,3131587.0,1032362.0
13-04 02:34:15,19.154,9.318,70.923,0.086,0.0,0.518,0.0,2170880.0,0.0,21.0,2091585536.0,407146496.0,2519121920.0,28601221120.0,3117882.0,1026631.0
13-04 02:34:16,19.404,10.213,70.128,0.085,0.0,0.170,0.0,4513792.0,0.0,26.0,2093768704.0,407146496.0,2533187584.0,28584972288.0,3134671.0,1033527.0
13-04 02:34:17,19.452,9.254,70.951,0.0,0.0,0.343,0.0,2338816.0,0.0,40.0,2093260800.0,407146496.0,2549280768.0,28569387008.0,3123723.0,1029565.0
13-04 02:34:18,19.508,10.178,69.890,0.0,0.0,0.424,0.0,2179072.0,0.0,20.0,2093711360.0,407158784.0,2564096000.0,28554108928.0,3125683.0,1033466.0
13-04 02:34:19,18.745,10.348,70.314,0.085,0.0,0.509,0.0,2187264.0,0.0,22.0,2096390144.0,407171072.0,2579685376.0,28535828480.0,3127384.0,1028648.0
13-04 02:34:20,18.914,10.517,70.059,0.085,0.0,0.424,0.0,2150400.0,0.0,19.0,2107965440.0,407171072.0,2595725312.0,28508213248.0,3127633.0,1032600.0
13-04 02:34:21,20.0,10.0,69.661,0.085,0.0,0.254,0.0,2162688.0,0.0,22.0,2113343488.0,407171072.0,2611585024.0,28486975488.0,3127145.0,1031559.0
13-04 02:34:22,19.697,10.269,69.697,0.084,0.0,0.253,0.0,2150400.0,0.0,19.0,2113318912.0,407175168.0,2626748416.0,28471832576.0,3144607.0,1049394.0
13-04 02:34:23,20.201,10.059,69.237,0.0,0.0,0.503,0.0,2154496.0,0.0,19.0,2114109440.0,407187456.0,2641383424.0,28456394752.0,3123465.0,1026984.0
13-04 02:34:24,19.076,9.923,70.659,0.0,0.0,0.342,0.0,2150400.0,0.0,19.0,2114519040.0,407187456.0,2657345536.0,28440023040.0,3122340.0,1026811.0
13-04 02:34:25,18.955,10.615,69.840,0.084,0.0,0.505,0.0,2154496.0,0.0,19.0,2114445312.0,407199744.0,2672832512.0,28424597504.0,3128578.0,1031076.0
13-04 02:34:26,19.865,9.975,69.653,0.0,0.0,0.507,0.0,2150400.0,0.0,19.0,2114379776.0,407203840.0,2688385024.0,28409106432.0,3128302.0,1034480.0
13-04 02:34:27,19.319,9.787,70.468,0.085,0.0,0.340,0.0,2162688.0,0.0,21.0,2114129920.0,407212032.0,2704240640.0,28393492480.0,3132108.0,1034210.0
13-04 02:34:28,19.591,9.455,70.358,0.0,0.0,0.596,0.0,2154496.0,0.0,19.0,2115276800.0,407228416.0,2719404032.0,28377165824.0,3124299.0,1026864.0
13-04 02:34:29,19.333,9.752,70.573,0.0,0.0,0.342,0.0,2150400.0,0.0,20.0,2114899968.0,407228416.0,2735685632.0,28361261056.0,3125360.0,1031326.0
13-04 02:34:30,18.958,9.991,70.538,0.085,0.0,0.427,0.0,2146304.0,0.0,19.0,2120491008.0,407232512.0,2750812160.0,28340539392.0,3132412.0,1033984.0
13-04 02:34:31,20.068,9.653,69.687,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,2121392128.0,407232512.0,2766036992.0,28324413440.0,3125843.0,1030425.0
13-04 02:34:32,17.990,9.797,71.706,0.0,0.0,0.507,0.0,2150400.0,0.0,19.0,2120843264.0,407232512.0,2780966912.0,28310032384.0,3073879.0,971442.0
13-04 02:34:33,9.375,3.801,86.740,0.084,0.0,0.0,0.0,2170880.0,0.0,21.0,2120749056.0,407240704.0,2791362560.0,28299722752.0,150706.0,83223.0
13-04 02:34:34,0.500,0.667,98.833,0.0,0.0,0.0,0.0,196608.0,0.0,20.0,2120753152.0,407240704.0,2791366656.0,28299714560.0,79937.0,27425.0
13-04 02:34:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2121027584.0,407240704.0,2791600128.0,28299206656.0,4105.0,5168.0
13-04 02:34:36,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2119880704.0,407240704.0,2791604224.0,28300349440.0,4516.0,6001.0
13-04 02:34:37,0.167,0.334,95.163,4.337,0.0,0.0,0.0,147062784.0,0.0,278.0,2119864320.0,407240704.0,2791620608.0,28300349440.0,2993.0,3393.0
13-04 02:34:38,0.0,0.167,96.154,3.679,0.0,0.0,0.0,208654336.0,0.0,396.0,2119860224.0,407240704.0,2791624704.0,28300349440.0,2627.0,2990.0
13-04 02:34:39,0.0,0.167,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,7.0,2119987200.0,407240704.0,2791624704.0,28300222464.0,2955.0,3345.0
13-04 02:34:40,4.890,3.288,91.653,0.0,0.0,0.169,0.0,45056.0,0.0,2.0,2119315456.0,407240704.0,2794074112.0,28298444800.0,547928.0,543848.0
13-04 02:34:41,22.940,11.045,65.421,0.085,0.0,0.510,0.0,2150400.0,0.0,19.0,2118496256.0,407240704.0,2812542976.0,28280795136.0,3362310.0,1261106.0
13-04 02:34:42,21.610,12.203,65.508,0.0,0.0,0.678,0.0,2154496.0,0.0,19.0,2118713344.0,407244800.0,2827755520.0,28265361408.0,5395633.0,1284139.0
13-04 02:34:43,24.893,13.133,61.202,0.086,0.0,0.687,0.0,2150400.0,0.0,20.0,2118701056.0,407244800.0,2849353728.0,28243775488.0,3303239.0,1231231.0
13-04 02:34:44,25.512,13.311,60.666,0.0,0.0,0.512,0.0,2154496.0,0.0,19.0,2119499776.0,407248896.0,2867908608.0,28224417792.0,3388782.0,1274604.0
13-04 02:34:45,23.575,12.349,63.472,0.173,0.0,0.432,0.0,4313088.0,0.0,40.0,2119368704.0,407252992.0,2889240576.0,28203212800.0,3539326.0,1353990.0
13-04 02:34:46,22.222,10.508,66.925,0.0,0.0,0.345,0.0,2154496.0,0.0,19.0,2120208384.0,407252992.0,2905657344.0,28185956352.0,5337962.0,1286539.0
13-04 02:34:47,26.080,13.124,60.034,0.085,0.0,0.677,0.0,2150400.0,0.0,19.0,2119847936.0,407261184.0,2926899200.0,28165066752.0,3378072.0,1238233.0
13-04 02:34:48,25.705,13.066,60.803,0.0,0.0,0.427,0.0,2232320.0,0.0,32.0,2120704000.0,407261184.0,2945593344.0,28145516544.0,3334537.0,1244632.0
13-04 02:34:49,23.986,12.511,62.899,0.086,0.0,0.518,0.0,4321280.0,0.0,38.0,2119782400.0,407277568.0,2967449600.0,28124565504.0,3580868.0,1377209.0
13-04 02:34:50,22.373,11.441,65.593,0.0,0.0,0.593,0.0,2154496.0,0.0,19.0,2121781248.0,407285760.0,2983120896.0,28106887168.0,5396788.0,1287110.0
13-04 02:34:51,26.672,12.264,60.549,0.172,0.0,0.343,0.0,2158592.0,0.0,21.0,2121179136.0,407285760.0,3004534784.0,28086075392.0,3327864.0,1240345.0
13-04 02:34:52,26.835,12.827,59.916,0.0,0.0,0.422,0.0,2154496.0,0.0,19.0,2121216000.0,407293952.0,3023409152.0,28067155968.0,3375806.0,1278831.0
13-04 02:34:53,24.831,11.864,62.373,0.085,0.0,0.847,0.0,4304896.0,0.0,38.0,2120855552.0,407302144.0,3044077568.0,28046839808.0,3547657.0,1359608.0
13-04 02:34:54,21.743,11.044,66.695,0.0,0.0,0.518,0.0,2150400.0,0.0,19.0,2122567680.0,407302144.0,3061043200.0,28028162048.0,5396248.0,1285886.0
13-04 02:34:55,26.325,12.479,60.513,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2121285632.0,407306240.0,3082760192.0,28007723008.0,3307962.0,1231517.0
13-04 02:34:56,25.523,12.456,61.760,0.0,0.0,0.261,0.0,2150400.0,0.0,19.0,2121822208.0,407314432.0,3100618752.0,27989319680.0,3357904.0,1257192.0
13-04 02:34:57,24.153,10.947,64.118,0.174,0.0,0.608,0.0,4362240.0,0.0,43.0,2122452992.0,407318528.0,3122585600.0,27966717952.0,3565530.0,1368825.0
13-04 02:34:58,21.840,10.576,67.068,0.0,0.0,0.516,0.0,2154496.0,0.0,19.0,2123087872.0,407322624.0,3139223552.0,27949441024.0,5393861.0,1285150.0
13-04 02:34:59,26.491,13.458,59.540,0.085,0.0,0.426,0.0,5619712.0,0.0,28.0,2125672448.0,407326720.0,3159642112.0,27926433792.0,3331258.0,1243992.0
13-04 02:35:00,26.867,12.361,60.086,0.086,0.0,0.601,0.0,9187328.0,0.0,40.0,2126860288.0,407334912.0,3177713664.0,27907166208.0,3335275.0,1247250.0
13-04 02:35:01,24.659,11.689,63.055,0.085,0.0,0.512,0.0,4317184.0,0.0,39.0,2126692352.0,407339008.0,3199336448.0,27885707264.0,3574327.0,1371927.0
13-04 02:35:02,22.326,11.460,65.705,0.085,0.0,0.424,0.0,2183168.0,0.0,19.0,2127556608.0,407339008.0,3215343616.0,27868835840.0,5396097.0,1284741.0
13-04 02:35:03,26.347,12.746,60.308,0.086,0.0,0.513,0.0,2166784.0,0.0,21.0,2126913536.0,407343104.0,3236773888.0,27848044544.0,3332167.0,1245797.0
13-04 02:35:04,26.802,12.129,60.221,0.085,0.0,0.763,0.0,2170880.0,0.0,20.0,2126630912.0,407347200.0,3255279616.0,27829817344.0,3317713.0,1237463.0
13-04 02:35:05,24.893,11.502,62.918,0.0,0.0,0.687,0.0,4313088.0,0.0,38.0,2126512128.0,407351296.0,3276427264.0,27808784384.0,3579217.0,1375619.0
13-04 02:35:06,21.021,11.915,66.298,0.085,0.0,0.681,0.0,2154496.0,0.0,19.0,2126835712.0,407351296.0,3292315648.0,27792572416.0,5248981.0,1281891.0
13-04 02:35:07,26.979,12.340,60.085,0.0,0.0,0.596,0.0,2158592.0,0.0,19.0,2125848576.0,407355392.0,3314843648.0,27771027456.0,3479152.0,1254972.0
13-04 02:35:08,26.117,12.285,60.825,0.0,0.0,0.773,0.0,2154496.0,0.0,19.0,2126082048.0,407359488.0,3333779456.0,27751854080.0,3385656.0,1273250.0
13-04 02:35:09,23.262,11.674,64.206,0.172,0.0,0.687,0.0,4337664.0,0.0,43.0,2126790656.0,407359488.0,3353767936.0,27731156992.0,3533016.0,1350162.0
13-04 02:35:10,21.843,11.263,66.297,0.0,0.0,0.597,0.0,2154496.0,0.0,19.0,2126434304.0,407359488.0,3372027904.0,27713253376.0,3362789.0,1261616.0
13-04 02:35:11,21.594,11.311,66.667,0.0,0.0,0.428,0.0,2154496.0,0.0,19.0,2127376384.0,407363584.0,3387969536.0,27696365568.0,3360690.0,1259672.0
13-04 02:35:12,11.111,6.838,81.624,0.0,0.0,0.427,0.0,0.0,0.0,0.0,2128125952.0,407363584.0,3395981312.0,27687604224.0,1184898.0,1164070.0
13-04 02:35:13,19.286,11.045,63.466,5.777,0.0,0.425,0.0,135917568.0,0.0,262.0,2128388096.0,407367680.0,3411492864.0,27671826432.0,2890875.0,1179865.0
13-04 02:35:14,10.241,7.401,69.535,12.478,0.0,0.344,0.0,270561280.0,0.0,511.0,2127785984.0,407367680.0,3420614656.0,27663306752.0,3451900.0,1186309.0
13-04 02:35:15,20.391,12.234,61.767,5.183,0.0,0.425,0.0,151863296.0,0.0,293.0,2143887360.0,407367680.0,3436802048.0,27631017984.0,9179385.0,1282992.0
13-04 02:35:16,32.391,14.653,52.185,0.086,0.0,0.686,0.0,4304896.0,0.0,38.0,2147147776.0,407379968.0,3460096000.0,27604451328.0,3498339.0,1335609.0
13-04 02:35:17,31.535,16.526,51.265,0.084,0.0,0.590,0.0,4317184.0,0.0,39.0,2147037184.0,407392256.0,3486351360.0,27578294272.0,3496003.0,1330841.0
13-04 02:35:18,31.379,15.259,52.500,0.086,0.0,0.776,0.0,4308992.0,0.0,38.0,2148126720.0,407404544.0,3511390208.0,27552153600.0,5551491.0,1366119.0
13-04 02:35:19,32.648,15.253,51.414,0.086,0.0,0.600,0.0,4321280.0,0.0,41.0,2146004992.0,407408640.0,3537944576.0,27527716864.0,3514147.0,1338698.0
13-04 02:35:20,32.678,14.200,52.010,0.171,0.0,0.941,0.0,4489216.0,0.0,64.0,2147643392.0,407408640.0,3562278912.0,27501744128.0,3479115.0,1320514.0
13-04 02:35:21,27.311,14.249,57.930,0.085,0.0,0.424,0.0,4313088.0,0.0,38.0,2148192256.0,407408640.0,3583823872.0,27479650304.0,3561007.0,1365963.0
13-04 02:35:22,24.465,12.660,62.447,0.0,0.0,0.428,0.0,2158592.0,0.0,19.0,2146770944.0,407412736.0,3605331968.0,27459559424.0,5388457.0,1286144.0
13-04 02:35:23,27.656,12.648,59.359,0.0,0.0,0.337,0.0,2154496.0,0.0,19.0,2148089856.0,407416832.0,3623915520.0,27439652864.0,3345660.0,1251453.0
13-04 02:35:24,25.473,12.220,61.618,0.086,0.0,0.602,0.0,4308992.0,0.0,38.0,2148016128.0,407416832.0,3645829120.0,27417812992.0,3547873.0,1357495.0
13-04 02:35:25,21.521,10.804,66.984,0.086,0.0,0.605,0.0,2187264.0,0.0,22.0,2147360768.0,407416832.0,3661975552.0,27402321920.0,3364103.0,1262555.0
13-04 02:35:26,24.936,12.082,62.554,0.171,0.0,0.257,0.0,2166784.0,0.0,21.0,2147352576.0,407416832.0,3682205696.0,27382099968.0,5356476.0,1264342.0
13-04 02:35:27,25.628,12.554,61.212,0.087,0.0,0.519,0.0,2150400.0,0.0,20.0,2149011456.0,407416832.0,3701362688.0,27361284096.0,3372595.0,1265176.0
13-04 02:35:28,25.878,12.425,60.840,0.086,0.0,0.771,0.0,4313088.0,0.0,38.0,2148159488.0,407425024.0,3723378688.0,27340111872.0,3541352.0,1357856.0
13-04 02:35:29,21.937,10.968,66.495,0.0,0.0,0.600,0.0,2158592.0,0.0,19.0,2148016128.0,407425024.0,3741425664.0,27322208256.0,3362254.0,1258898.0
13-04 02:35:30,24.439,11.399,63.472,0.0,0.0,0.691,0.0,2154496.0,0.0,20.0,2147635200.0,407429120.0,3760254976.0,27303755776.0,5366785.0,1268929.0
13-04 02:35:31,26.468,12.936,60.085,0.0,0.0,0.511,0.0,2150400.0,0.0,19.0,2147868672.0,407445504.0,3779010560.0,27284750336.0,3348978.0,1253845.0
13-04 02:35:32,26.244,12.264,60.635,0.172,0.0,0.686,0.0,4325376.0,0.0,40.0,2146181120.0,407453696.0,3801169920.0,27264270336.0,3551854.0,1361654.0
13-04 02:35:33,22.308,10.684,66.325,0.0,0.0,0.684,0.0,2154496.0,0.0,19.0,2148192256.0,407453696.0,3818676224.0,27244752896.0,3363462.0,1260757.0
13-04 02:35:34,24.336,11.997,63.068,0.086,0.0,0.514,0.0,2154496.0,0.0,19.0,2147827712.0,407453696.0,3837841408.0,27225952256.0,5366883.0,1269934.0
13-04 02:35:35,26.211,11.765,61.246,0.0,0.0,0.779,0.0,2154496.0,0.0,20.0,2148753408.0,407453696.0,3856334848.0,27206533120.0,3356795.0,1258734.0
13-04 02:35:36,26.284,12.586,60.445,0.086,0.0,0.599,0.0,4313088.0,0.0,38.0,2148569088.0,407465984.0,3878473728.0,27184566272.0,3543059.0,1360247.0
13-04 02:35:37,22.570,11.327,65.511,0.0,0.0,0.592,0.0,2154496.0,0.0,19.0,2148691968.0,407465984.0,3896508416.0,27166408704.0,3363367.0,1259019.0
13-04 02:35:38,23.905,11.121,64.186,0.175,0.0,0.613,0.0,2174976.0,0.0,21.0,2148728832.0,407465984.0,3915333632.0,27147546624.0,5376113.0,1277251.0
13-04 02:35:39,25.834,13.174,60.393,0.0,0.0,0.599,0.0,2146304.0,0.0,19.0,2149474304.0,407470080.0,3934068736.0,27128061952.0,3353146.0,1264432.0
13-04 02:35:40,23.636,13.939,61.818,0.087,0.0,0.519,0.0,4317184.0,0.0,38.0,2149314560.0,407474176.0,3955937280.0,27106349056.0,3551164.0,1355297.0
13-04 02:35:41,22.136,10.767,66.667,0.0,0.0,0.431,0.0,2158592.0,0.0,19.0,2149040128.0,407478272.0,3974365184.0,27088191488.0,3368166.0,1268395.0
13-04 02:35:42,12.797,7.712,79.153,0.0,0.0,0.339,0.0,0.0,0.0,0.0,2148769792.0,407478272.0,3982512128.0,27080314880.0,3198821.0,1170816.0
13-04 02:35:43,31.986,15.047,52.365,0.086,0.0,0.516,0.0,4313088.0,0.0,38.0,2149216256.0,407490560.0,4008460288.0,27053907968.0,5543196.0,1363998.0
13-04 02:35:44,32.513,14.941,52.037,0.085,0.0,0.424,0.0,2191360.0,0.0,24.0,2150797312.0,407494656.0,4030619648.0,27030163456.0,3374622.0,1264035.0
13-04 02:35:45,21.562,12.394,61.630,3.990,0.0,0.424,0.0,182894592.0,0.0,351.0,2149785600.0,407502848.0,4048924672.0,27012861952.0,3363175.0,1261081.0
13-04 02:35:46,11.424,7.246,69.309,11.594,0.0,0.426,0.0,270532608.0,0.0,501.0,2150080512.0,407502848.0,4056764416.0,27004727296.0,3453242.0,1190492.0
13-04 02:35:47,24.525,11.226,60.967,2.850,0.0,0.432,0.0,105443328.0,0.0,229.0,2150735872.0,407515136.0,4077056000.0,26983768064.0,5284799.0,1337671.0
13-04 02:35:48,31.720,14.952,52.723,0.086,0.0,0.519,0.0,4308992.0,0.0,38.0,2150432768.0,407531520.0,4104347648.0,26956763136.0,3528597.0,1347464.0
13-04 02:35:49,31.728,15.907,51.333,0.344,0.0,0.688,0.0,12652544.0,0.0,62.0,2154987520.0,407552000.0,4124581888.0,26931953664.0,3364552.0,1262077.0
13-04 02:35:50,24.870,10.696,63.739,0.0,0.0,0.696,0.0,4280320.0,0.0,37.0,2154143744.0,407560192.0,4144431104.0,26912940032.0,5522501.0,1352920.0
13-04 02:35:51,26.840,13.160,59.307,0.0,0.0,0.693,0.0,2150400.0,0.0,19.0,2154741760.0,407560192.0,4164640768.0,26892132352.0,3348169.0,1250357.0
13-04 02:35:52,25.804,13.113,60.575,0.085,0.0,0.423,0.0,4456448.0,0.0,57.0,2156163072.0,407580672.0,4185800704.0,26869530624.0,3551736.0,1365430.0
13-04 02:35:53,22.012,10.490,66.638,0.086,0.0,0.774,0.0,2187264.0,0.0,22.0,2154520576.0,407580672.0,4205092864.0,26851880960.0,3369659.0,1267672.0
13-04 02:35:54,24.829,12.116,62.543,0.0,0.0,0.512,0.0,2158592.0,0.0,23.0,2157359104.0,407592960.0,4220534784.0,26833588224.0,5372658.0,1272853.0
13-04 02:35:55,25.108,13.460,60.569,0.173,0.0,0.690,0.0,2162688.0,0.0,22.0,2157289472.0,407597056.0,4241797120.0,26812391424.0,3346166.0,1251925.0
13-04 02:35:56,26.960,12.489,59.862,0.172,0.0,0.517,4096.0,18141184.0,1.0,66.0,2159263744.0,407617536.0,4262232064.0,26789961728.0,3396622.0,1277566.0
13-04 02:35:57,21.840,11.522,65.950,0.086,0.0,0.602,0.0,2273280.0,0.0,25.0,2157604864.0,407621632.0,4280946688.0,26772901888.0,3513393.0,1340329.0
13-04 02:35:58,23.993,12.511,62.896,0.0,0.0,0.600,0.0,2154496.0,0.0,19.0,2158440448.0,407625728.0,4299575296.0,26753433600.0,5370361.0,1270170.0
13-04 02:35:59,26.020,12.925,60.204,0.085,0.0,0.765,0.0,2142208.0,0.0,19.0,2158628864.0,407625728.0,4318932992.0,26733887488.0,3340736.0,1250284.0
13-04 02:36:00,26.438,12.189,60.601,0.0,0.0,0.773,0.0,4304896.0,0.0,38.0,2158362624.0,407629824.0,4340654080.0,26712428544.0,3550856.0,1356777.0
13-04 02:36:01,22.279,10.626,65.810,0.857,0.0,0.428,0.0,2166784.0,0.0,21.0,2159468544.0,407633920.0,4358512640.0,26693459968.0,3367681.0,1268236.0
13-04 02:36:02,25.532,11.489,62.298,0.085,0.0,0.596,0.0,2154496.0,0.0,19.0,2165731328.0,407633920.0,4378435584.0,26667274240.0,5354525.0,1263817.0
13-04 02:36:03,27.022,12.048,60.499,0.086,0.0,0.344,0.0,2146304.0,0.0,19.0,2167959552.0,407633920.0,4396494848.0,26646986752.0,3368939.0,1263148.0
13-04 02:36:04,25.064,13.214,61.125,0.085,0.0,0.512,0.0,4308992.0,0.0,38.0,2168041472.0,407650304.0,4418363392.0,26625019904.0,3539070.0,1352317.0
13-04 02:36:05,21.552,10.862,66.897,0.0,0.0,0.690,0.0,2150400.0,0.0,19.0,2168963072.0,407650304.0,4436488192.0,26605973504.0,3368309.0,1264622.0
13-04 02:36:06,25.190,12.342,61.877,0.085,0.0,0.507,0.0,2158592.0,0.0,19.0,2170617856.0,407650304.0,4452192256.0,26588614656.0,5378465.0,1275883.0
13-04 02:36:07,25.500,12.185,61.619,0.087,0.0,0.609,0.0,2158592.0,0.0,21.0,2170195968.0,407654400.0,4474503168.0,26566721536.0,3351678.0,1257644.0
13-04 02:36:08,25.344,12.285,61.856,0.0,0.0,0.515,0.0,4304896.0,0.0,38.0,2169872384.0,407658496.0,4496535552.0,26545008640.0,3541376.0,1353845.0
13-04 02:36:09,21.546,10.599,67.246,0.087,0.0,0.521,0.0,2158592.0,0.0,19.0,2170146816.0,407658496.0,4514291712.0,26526978048.0,3385222.0,1284405.0
13-04 02:36:10,25.021,11.870,62.511,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,2171555840.0,407658496.0,4532752384.0,26507108352.0,5369439.0,1270661.0
13-04 02:36:11,27.069,11.724,60.345,0.086,0.0,0.776,0.0,2146304.0,0.0,19.0,2171924480.0,407662592.0,4551999488.0,26487488512.0,3337933.0,1247328.0
13-04 02:36:12,24.481,13.149,61.765,0.0,0.0,0.606,0.0,4304896.0,0.0,38.0,2172350464.0,407670784.0,4573151232.0,26465902592.0,3554238.0,1359578.0
13-04 02:36:13,21.149,10.879,67.363,0.174,0.0,0.435,0.0,2162688.0,0.0,21.0,2171949056.0,407670784.0,4591837184.0,26447618048.0,3369671.0,1267190.0
13-04 02:36:14,23.600,11.456,64.341,0.086,0.0,0.517,0.0,2158592.0,0.0,19.0,2172416000.0,407670784.0,4609826816.0,26429161472.0,5369027.0,1270999.0
13-04 02:36:15,26.384,11.765,61.159,0.0,0.0,0.692,0.0,2142208.0,0.0,19.0,2173763584.0,407670784.0,4628877312.0,26408763392.0,3353720.0,1255023.0
13-04 02:36:16,26.460,12.801,60.223,0.086,0.0,0.430,0.0,4308992.0,0.0,38.0,2174390272.0,407670784.0,4650598400.0,26386415616.0,3540107.0,1354406.0
13-04 02:36:17,20.975,10.183,62.663,5.657,0.0,0.522,0.0,236548096.0,0.0,442.0,2175438848.0,407670784.0,4664684544.0,26371280896.0,3215808.0,1185659.0
13-04 02:36:18,10.410,7.253,68.857,12.969,0.0,0.512,0.0,270532608.0,0.0,502.0,2175918080.0,407670784.0,4673806336.0,26361679872.0,3455728.0,1190097.0
13-04 02:36:19,29.060,15.556,53.846,1.026,0.0,0.513,0.0,35766272.0,0.0,101.0,2175090688.0,407670784.0,4699009024.0,26337304576.0,5268405.0,1330455.0
13-04 02:36:20,32.167,15.273,52.048,0.0,0.0,0.512,0.0,4296704.0,0.0,38.0,2176512000.0,407674880.0,4723134464.0,26311753728.0,3494468.0,1325013.0
13-04 02:36:21,28.843,11.140,59.326,0.0,0.0,0.691,0.0,4341760.0,0.0,41.0,2176425984.0,407687168.0,4745175040.0,26289786880.0,3543602.0,1357404.0
13-04 02:36:22,24.744,12.713,62.031,0.085,0.0,0.427,0.0,2146304.0,0.0,19.0,2176905216.0,407691264.0,4765454336.0,26269024256.0,5387209.0,1288349.0
13-04 02:36:23,25.539,12.856,61.260,0.0,0.0,0.345,0.0,2289664.0,0.0,39.0,2176491520.0,407703552.0,4784201728.0,26250678272.0,3329145.0,1243122.0
13-04 02:36:24,25.685,12.928,60.788,0.086,0.0,0.514,0.0,4362240.0,0.0,42.0,2176688128.0,407719936.0,4806844416.0,26227822592.0,3554464.0,1365478.0
13-04 02:36:25,22.194,11.054,66.324,0.086,0.0,0.343,0.0,2154496.0,0.0,19.0,2178727936.0,407719936.0,4820549632.0,26212077568.0,3357273.0,1255530.0
13-04 02:36:26,24.120,12.275,62.833,0.086,0.0,0.687,0.0,2158592.0,0.0,20.0,2177933312.0,407724032.0,4843118592.0,26190299136.0,5363453.0,1266253.0
13-04 02:36:27,26.428,13.129,60.017,0.0,0.0,0.426,0.0,2142208.0,0.0,19.0,2179526656.0,407732224.0,4861800448.0,26170015744.0,3363704.0,1259911.0
13-04 02:36:28,25.517,12.414,61.552,0.086,0.0,0.431,0.0,4313088.0,0.0,40.0,2179756032.0,407736320.0,4883628032.0,26147954688.0,3525112.0,1341984.0
13-04 02:36:29,21.754,11.467,66.020,0.0,0.0,0.759,0.0,2166784.0,0.0,22.0,2180300800.0,407736320.0,4900605952.0,26130432000.0,3369107.0,1268992.0
13-04 02:36:30,26.593,11.215,61.512,0.170,0.0,0.510,0.0,2162688.0,0.0,22.0,2181554176.0,407736320.0,4918349824.0,26111434752.0,5356104.0,1261124.0
13-04 02:36:31,25.0,13.448,60.948,0.086,0.0,0.517,0.0,2154496.0,0.0,19.0,2181185536.0,407736320.0,4939845632.0,26090307584.0,3362285.0,1260939.0
13-04 02:36:32,24.851,13.920,60.888,0.0,0.0,0.342,0.0,4300800.0,0.0,38.0,2180874240.0,407740416.0,4960886784.0,26069573632.0,3530676.0,1344261.0
13-04 02:36:33,22.222,11.026,66.068,0.085,0.0,0.598,0.0,2154496.0,0.0,19.0,2183086080.0,407744512.0,4978950144.0,26049294336.0,3365239.0,1265468.0
13-04 02:36:34,24.979,12.234,62.192,0.0,0.0,0.595,0.0,2154496.0,0.0,19.0,2182152192.0,407760896.0,4998283264.0,26030878720.0,5379407.0,1282424.0
13-04 02:36:35,26.655,12.124,60.533,0.086,0.0,0.602,0.0,2158592.0,0.0,19.0,2182496256.0,407769088.0,5018243072.0,26010566656.0,3353778.0,1255325.0
13-04 02:36:36,25.021,13.066,61.315,0.0,0.0,0.598,0.0,4308992.0,0.0,40.0,2184339456.0,407769088.0,5038493696.0,25988472832.0,3533809.0,1343955.0
13-04 02:36:37,22.031,11.102,66.523,0.0,0.0,0.344,0.0,2158592.0,0.0,19.0,2184400896.0,407777280.0,5056581632.0,25970315264.0,3370262.0,1268879.0
13-04 02:36:38,24.334,11.866,63.113,0.086,0.0,0.602,0.0,2154496.0,0.0,19.0,2183352320.0,407781376.0,5076647936.0,25951293440.0,5348155.0,1258280.0
13-04 02:36:39,26.271,13.136,60.085,0.0,0.0,0.508,0.0,2158592.0,0.0,19.0,2186371072.0,407781376.0,5094477824.0,25930444800.0,3351463.0,1254605.0
13-04 02:36:40,19.914,9.483,70.086,0.086,0.0,0.431,0.0,4304896.0,0.0,38.0,2187902976.0,407781376.0,5111611392.0,25911779328.0,3054415.0,864651.0
13-04 02:36:41,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187247616.0,407781376.0,5113917440.0,25910128640.0,3048.0,3499.0
13-04 02:36:42,2.099,0.924,96.809,0.168,0.0,0.0,0.0,544768.0,0.0,20.0,2187653120.0,407789568.0,5115535360.0,25908097024.0,409898.0,24550.0
13-04 02:36:43,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187649024.0,407789568.0,5115539456.0,25908097024.0,3477.0,4274.0
13-04 02:36:44,0.167,0.417,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187649024.0,407789568.0,5115539456.0,25908097024.0,2694.0,3386.0
13-04 02:36:45,0.167,0.334,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187644928.0,407789568.0,5115543552.0,25908097024.0,2990.0,4154.0
13-04 02:36:46,0.250,0.500,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2187264000.0,407789568.0,5115543552.0,25908477952.0,2156.0,2874.0
13-04 02:36:47,0.084,0.251,99.665,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2187264000.0,407789568.0,5115543552.0,25908477952.0,3927.0,4356.0
13-04 02:36:48,16.074,9.983,73.012,0.508,0.0,0.423,0.0,30470144.0,0.0,60.0,2184929280.0,407789568.0,5126041600.0,25900314624.0,3288325.0,1286956.0
13-04 02:36:49,20.377,10.873,58.219,9.589,0.0,0.942,0.0,272629760.0,0.0,510.0,2186723328.0,407789568.0,5139058688.0,25885503488.0,3526961.0,1455140.0
13-04 02:36:50,24.003,12.998,58.839,3.206,0.0,0.953,0.0,107708416.0,0.0,215.0,2198937600.0,407793664.0,5159317504.0,25853026304.0,5629416.0,1503111.0
13-04 02:36:51,32.442,15.013,51.596,0.086,0.0,0.863,0.0,4292608.0,0.0,35.0,2199175168.0,407801856.0,5184319488.0,25827778560.0,3648202.0,1510498.0
13-04 02:36:52,32.322,15.165,51.820,0.0,0.0,0.693,0.0,4300800.0,0.0,38.0,2199674880.0,407810048.0,5209726976.0,25801863168.0,5830928.0,1625392.0
13-04 02:36:53,31.665,15.617,52.114,0.0,0.0,0.604,0.0,4083712.0,0.0,27.0,2200666112.0,407814144.0,5235384320.0,25775210496.0,3641743.0,1511384.0
13-04 02:36:54,32.391,15.338,51.328,0.086,0.0,0.857,0.0,2396160.0,0.0,35.0,2201714688.0,407818240.0,5258330112.0,25751212032.0,5679210.0,1535716.0
13-04 02:36:55,30.783,15.826,52.783,0.087,0.0,0.522,0.0,4419584.0,0.0,50.0,2202148864.0,407822336.0,5283336192.0,25725767680.0,3767752.0,1572086.0
13-04 02:36:56,31.802,15.425,51.993,0.0,0.0,0.780,0.0,4341760.0,0.0,41.0,2202947584.0,407834624.0,5309423616.0,25698869248.0,5812918.0,1611614.0
13-04 02:36:57,31.940,13.968,53.559,0.0,0.0,0.534,0.0,2150400.0,0.0,20.0,2203901952.0,407838720.0,5332865024.0,25674469376.0,3529760.0,1454527.0
13-04 02:36:58,29.245,14.237,55.575,0.172,0.0,0.772,0.0,7782400.0,0.0,48.0,2207469568.0,407851008.0,5356371968.0,25647382528.0,5833302.0,1615355.0
13-04 02:36:59,31.611,15.676,51.766,0.345,0.0,0.603,0.0,16199680.0,0.0,55.0,2206810112.0,407851008.0,5378703360.0,25625710592.0,3457247.0,1411937.0
13-04 02:37:00,30.658,14.688,53.800,0.085,0.0,0.769,0.0,4308992.0,0.0,38.0,2207883264.0,407859200.0,5403381760.0,25599950848.0,5854851.0,1626445.0
13-04 02:37:01,30.868,15.563,52.709,0.086,0.0,0.774,0.0,2154496.0,0.0,20.0,2208403456.0,407859200.0,5427130368.0,25575682048.0,3557997.0,1465487.0
13-04 02:37:02,28.632,15.556,55.385,0.0,0.0,0.427,0.0,4296704.0,0.0,38.0,2207584256.0,407867392.0,5450457088.0,25553166336.0,5832668.0,1616283.0
13-04 02:37:03,28.183,15.189,55.926,0.0,0.0,0.702,0.0,2150400.0,0.0,19.0,2210775040.0,407875584.0,5472485376.0,25527939072.0,3468105.0,1410757.0
13-04 02:37:04,29.887,14.422,54.996,0.174,0.0,0.521,0.0,4321280.0,0.0,41.0,2212012032.0,407875584.0,5496979456.0,25502208000.0,5879368.0,1644383.0
13-04 02:37:05,31.008,14.901,53.230,0.172,0.0,0.689,0.0,2158592.0,0.0,21.0,2213429248.0,407875584.0,5519224832.0,25478545408.0,3519706.0,1443917.0
13-04 02:37:06,28.176,15.039,56.007,0.0,0.0,0.778,0.0,4308992.0,0.0,38.0,2213781504.0,407879680.0,5544296448.0,25453117440.0,5836877.0,1618154.0
13-04 02:37:07,30.329,14.558,54.333,0.087,0.0,0.693,0.0,2146304.0,0.0,19.0,2213699584.0,407883776.0,5566308352.0,25431183360.0,3532041.0,1447275.0
13-04 02:37:08,28.201,15.225,55.969,0.087,0.0,0.519,0.0,4325376.0,0.0,39.0,2214940672.0,407891968.0,5589954560.0,25406287872.0,5853306.0,1628604.0
13-04 02:37:09,30.408,15.030,53.866,0.0,0.0,0.695,0.0,2158592.0,0.0,19.0,2213937152.0,407891968.0,5612789760.0,25384456192.0,3499358.0,1431891.0
13-04 02:37:10,29.739,14.522,55.043,0.087,0.0,0.609,0.0,4300800.0,0.0,38.0,2214400000.0,407891968.0,5636804608.0,25359978496.0,5877172.0,1641726.0
13-04 02:37:11,28.485,15.065,55.671,0.087,0.0,0.693,0.0,2166784.0,0.0,21.0,2214023168.0,407891968.0,5658669056.0,25338490880.0,3548662.0,1458212.0
13-04 02:37:12,29.177,14.632,55.411,0.087,0.0,0.693,0.0,4308992.0,0.0,38.0,2216222720.0,407891968.0,5683740672.0,25311219712.0,5804400.0,1593743.0
13-04 02:37:13,31.373,15.431,52.685,0.085,0.0,0.426,0.0,11632640.0,0.0,48.0,2217185280.0,407896064.0,5703569408.0,25290424320.0,3567837.0,1472830.0
13-04 02:37:14,29.543,14.212,55.642,0.0,0.0,0.603,0.0,4358144.0,0.0,40.0,2216955904.0,407896064.0,5727522816.0,25266700288.0,5800591.0,1590748.0
13-04 02:37:15,31.501,13.874,54.101,0.087,0.0,0.436,0.0,2154496.0,0.0,19.0,2217545728.0,407896064.0,5750374400.0,25243258880.0,3494346.0,1435071.0
13-04 02:37:16,28.916,14.114,56.110,0.086,0.0,0.775,0.0,4308992.0,0.0,38.0,2217684992.0,407900160.0,5774753792.0,25218736128.0,5867932.0,1631933.0
13-04 02:37:17,30.277,15.484,53.287,0.173,0.0,0.779,0.0,2170880.0,0.0,21.0,2218926080.0,407900160.0,5796352000.0,25195896832.0,3523980.0,1442536.0
13-04 02:37:18,28.449,14.053,56.727,0.0,0.0,0.771,0.0,4317184.0,0.0,38.0,2219614208.0,407908352.0,5821440000.0,25170112512.0,5852400.0,1629477.0
13-04 02:37:19,30.226,15.854,53.310,0.087,0.0,0.523,0.0,2191360.0,0.0,22.0,2221199360.0,407912448.0,5843333120.0,25146630144.0,3560442.0,1465398.0
13-04 02:37:20,16.354,9.796,62.862,10.392,0.0,0.596,0.0,236331008.0,0.0,439.0,2222505984.0,407912448.0,5853958144.0,25134698496.0,4020586.0,1472030.0
13-04 02:37:21,13.339,8.751,65.930,11.470,0.0,0.510,4096.0,272633856.0,1.0,513.0,2221715456.0,407916544.0,5864747008.0,25124696064.0,1416539.0,1389421.0
13-04 02:37:22,24.242,11.429,59.740,4.156,0.0,0.433,0.0,130117632.0,0.0,256.0,2223828992.0,407920640.0,5883346944.0,25103978496.0,8613516.0,1464830.0
13-04 02:37:23,31.869,15.676,51.680,0.172,0.0,0.603,0.0,4317184.0,0.0,41.0,2240024576.0,407920640.0,5908344832.0,25062785024.0,4254058.0,1575575.0
13-04 02:37:24,31.606,15.630,52.159,0.0,0.0,0.604,0.0,4317184.0,0.0,38.0,2240724992.0,407920640.0,5933576192.0,25036853248.0,5828238.0,1613593.0
13-04 02:37:25,33.475,15.424,50.169,0.085,0.0,0.847,0.0,2146304.0,0.0,19.0,2240901120.0,407920640.0,5957922816.0,25012330496.0,3533459.0,1458026.0
13-04 02:37:26,32.683,15.705,50.764,0.0,0.0,0.849,0.0,4308992.0,0.0,39.0,2241204224.0,407924736.0,5983121408.0,24986824704.0,5781175.0,1589353.0
13-04 02:37:27,31.869,14.987,52.283,0.086,0.0,0.775,0.0,4481024.0,0.0,60.0,2242543616.0,407924736.0,6008209408.0,24960397312.0,3833690.0,1613786.0
13-04 02:37:28,32.570,13.644,52.817,0.088,0.0,0.880,0.0,2170880.0,0.0,21.0,2242146304.0,407924736.0,6031335424.0,24937668608.0,3442193.0,1402155.0
13-04 02:37:29,32.558,14.556,52.024,0.086,0.0,0.775,0.0,4304896.0,0.0,39.0,2243727360.0,407932928.0,6056792064.0,24910622720.0,5912128.0,1652011.0
13-04 02:37:30,31.419,15.231,52.306,0.0,0.0,1.044,0.0,4304896.0,0.0,38.0,2245586944.0,407932928.0,6081679360.0,24883875840.0,5785960.0,1593855.0
13-04 02:37:31,31.739,14.957,52.609,0.087,0.0,0.609,0.0,2154496.0,0.0,19.0,2244894720.0,407932928.0,6105145344.0,24861102080.0,3474149.0,1416702.0
13-04 02:37:32,31.611,15.245,52.283,0.086,0.0,0.775,0.0,4333568.0,0.0,40.0,2246545408.0,407945216.0,6130712576.0,24833871872.0,5831759.0,1617784.0
13-04 02:37:33,31.059,15.573,52.756,0.087,0.0,0.525,0.0,4300800.0,0.0,38.0,2246930432.0,407957504.0,6156099584.0,24808087552.0,3798434.0,1591423.0
13-04 02:37:34,31.935,15.753,51.455,0.086,0.0,0.771,0.0,2191360.0,0.0,22.0,2246602752.0,407965696.0,6179536896.0,24784969728.0,4630515.0,1438198.0
13-04 02:37:35,31.543,16.795,50.980,0.085,0.0,0.597,0.0,4313088.0,0.0,38.0,2246795264.0,407969792.0,6205145088.0,24759164928.0,4667791.0,1596647.0
13-04 02:37:36,32.870,14.696,51.913,0.087,0.0,0.435,0.0,4304896.0,0.0,38.0,2249412608.0,407982080.0,6230171648.0,24731508736.0,5863511.0,1631040.0
13-04 02:37:37,31.640,14.439,53.209,0.0,0.0,0.713,0.0,2158592.0,0.0,19.0,2249342976.0,407986176.0,6253903872.0,24707842048.0,3482961.0,1423675.0
13-04 02:37:38,32.024,15.358,52.007,0.087,0.0,0.524,0.0,4313088.0,0.0,38.0,2249072640.0,407986176.0,6280118272.0,24681897984.0,5836374.0,1614796.0
13-04 02:37:39,31.002,15.803,52.332,0.086,0.0,0.777,0.0,4321280.0,0.0,41.0,2250665984.0,407986176.0,6306037760.0,24654385152.0,3775434.0,1588913.0
13-04 02:37:40,32.937,16.044,50.085,0.170,0.0,0.764,0.0,2162688.0,0.0,21.0,2251280384.0,407990272.0,6329303040.0,24630501376.0,5565875.0,1470225.0
13-04 02:37:41,31.775,14.719,52.727,0.0,0.0,0.779,0.0,4313088.0,0.0,38.0,2252218368.0,408006656.0,6354620416.0,24604229632.0,3745852.0,1571096.0
13-04 02:37:42,32.082,15.614,51.451,0.0,0.0,0.853,0.0,4358144.0,0.0,42.0,2253185024.0,408014848.0,6378864640.0,24579010560.0,5849203.0,1617836.0
13-04 02:37:43,32.070,14.009,53.392,0.088,0.0,0.441,0.0,2158592.0,0.0,19.0,2253246464.0,408023040.0,6402588672.0,24555216896.0,3500600.0,1437221.0
13-04 02:37:44,28.854,14.298,56.158,0.086,0.0,0.603,0.0,4313088.0,0.0,39.0,2253979648.0,408027136.0,6426591232.0,24530477056.0,5848055.0,1625754.0
13-04 02:37:45,30.363,15.917,53.114,0.0,0.0,0.606,0.0,2158592.0,0.0,19.0,2255089664.0,408027136.0,6448992256.0,24506966016.0,3490058.0,1428662.0
13-04 02:37:46,30.394,14.640,53.853,0.428,0.0,0.685,0.0,25313280.0,0.0,92.0,2256203776.0,408051712.0,6472122368.0,24482697216.0,5867279.0,1632667.0
13-04 02:37:47,31.119,15.210,53.234,0.0,0.0,0.437,0.0,2158592.0,0.0,20.0,2256465920.0,408059904.0,6494818304.0,24459730944.0,3461590.0,1408113.0
13-04 02:37:48,30.017,12.889,56.228,0.0,0.0,0.865,0.0,4325376.0,0.0,40.0,2255822848.0,408072192.0,6519328768.0,24435851264.0,5901109.0,1651120.0
13-04 02:37:49,31.574,14.383,53.362,0.085,0.0,0.596,0.0,2154496.0,0.0,19.0,2256678912.0,408080384.0,6541946880.0,24412368896.0,3501207.0,1436146.0
13-04 02:37:50,28.076,13.951,56.932,0.087,0.0,0.953,0.0,4317184.0,0.0,38.0,2257735680.0,408092672.0,6565875712.0,24387371008.0,5873745.0,1632832.0
13-04 02:37:51,30.435,15.739,53.304,0.0,0.0,0.522,0.0,2154496.0,0.0,19.0,2258575360.0,408100864.0,6588313600.0,24364085248.0,3517740.0,1440283.0
13-04 02:37:52,25.278,15.081,54.070,4.799,0.0,0.771,0.0,211898368.0,0.0,403.0,2258501632.0,408113152.0,6609833984.0,24342626304.0,5776354.0,1591129.0
13-04 02:37:53,14.117,8.960,66.272,9.975,0.0,0.676,0.0,273678336.0,0.0,488.0,2259038208.0,408113152.0,6619193344.0,24332730368.0,1902091.0,1403981.0
13-04 02:37:54,20.239,10.589,63.023,5.209,0.0,0.939,0.0,177123328.0,0.0,346.0,2260586496.0,408129536.0,6635347968.0,24315011072.0,7107707.0,1464856.0
13-04 02:37:55,31.854,14.795,52.654,0.0,0.0,0.696,0.0,4317184.0,0.0,39.0,2260430848.0,408141824.0,6660673536.0,24289828864.0,3757752.0,1567181.0
13-04 02:37:56,31.010,15.854,52.352,0.0,0.0,0.784,0.0,2158592.0,0.0,19.0,2261090304.0,408141824.0,6684024832.0,24265818112.0,5599285.0,1496938.0
13-04 02:37:57,30.560,15.324,53.415,0.175,0.0,0.525,0.0,4313088.0,0.0,38.0,2260680704.0,408141824.0,6709817344.0,24240435200.0,3752971.0,1566294.0
13-04 02:37:58,32.280,15.713,51.494,0.085,0.0,0.427,0.0,4325376.0,0.0,40.0,2262659072.0,408150016.0,6734929920.0,24213336064.0,5800897.0,1596294.0
13-04 02:37:59,32.055,15.857,51.321,0.0,0.0,0.767,0.0,2314240.0,0.0,35.0,2261856256.0,408166400.0,6759374848.0,24189677568.0,3512641.0,1441116.0
13-04 02:38:00,31.779,15.112,52.073,0.086,0.0,0.950,0.0,4304896.0,0.0,38.0,2263040000.0,408178688.0,6783684608.0,24164171776.0,5814944.0,1609877.0
13-04 02:38:01,31.168,15.189,53.205,0.0,0.0,0.439,0.0,4313088.0,0.0,38.0,2263244800.0,408178688.0,6809112576.0,24138539008.0,3796508.0,1589424.0
13-04 02:38:02,31.794,15.505,51.916,0.087,0.0,0.697,0.0,2158592.0,0.0,19.0,2262478848.0,408178688.0,6832435200.0,24115982336.0,3468804.0,1418440.0
13-04 02:38:03,32.302,14.777,52.148,0.0,0.0,0.773,0.0,4300800.0,0.0,38.0,2265051136.0,408186880.0,6857691136.0,24088145920.0,5854825.0,1627564.0
13-04 02:38:04,30.885,14.602,53.451,0.177,0.0,0.885,0.0,4333568.0,0.0,42.0,2265239552.0,408186880.0,6883082240.0,24062566400.0,5836631.0,1621487.0
13-04 02:38:05,32.397,13.784,53.292,0.088,0.0,0.439,0.0,2166784.0,0.0,19.0,2265464832.0,408190976.0,6906871808.0,24038547456.0,3506492.0,1440073.0
13-04 02:38:06,32.209,16.020,51.012,0.0,0.0,0.759,0.0,4345856.0,0.0,41.0,2267439104.0,408195072.0,6932766720.0,24010674176.0,5801484.0,1596866.0
13-04 02:38:07,31.735,14.821,52.572,0.174,0.0,0.697,0.0,4304896.0,0.0,39.0,2266914816.0,408199168.0,6957490176.0,23986470912.0,3817864.0,1610775.0
13-04 02:38:08,32.846,15.047,51.247,0.086,0.0,0.774,0.0,2162688.0,0.0,19.0,2267123712.0,408199168.0,6980632576.0,23963119616.0,5510163.0,1443787.0
13-04 02:38:09,31.525,15.590,51.766,0.172,0.0,0.947,0.0,4341760.0,0.0,41.0,2268520448.0,408199168.0,7006040064.0,23936315392.0,3780989.0,1581808.0
13-04 02:38:10,31.092,15.284,52.926,0.087,0.0,0.611,0.0,4304896.0,0.0,38.0,2269089792.0,408207360.0,7032045568.0,23909732352.0,5846931.0,1621577.0
13-04 02:38:11,32.439,15.138,51.903,0.0,0.0,0.519,0.0,2170880.0,0.0,20.0,2269798400.0,408207360.0,7055417344.0,23885651968.0,3507560.0,1442082.0
13-04 02:38:12,28.472,13.281,57.552,0.087,0.0,0.608,0.0,4317184.0,0.0,38.0,2270064640.0,408211456.0,7078305792.0,23862493184.0,5855333.0,1622179.0
13-04 02:38:13,30.060,14.729,54.866,0.0,0.0,0.345,0.0,2158592.0,0.0,19.0,2271305728.0,408219648.0,7100751872.0,23838797824.0,3442460.0,1407670.0
13-04 02:38:14,28.371,15.762,55.079,0.088,0.0,0.701,0.0,4321280.0,0.0,41.0,2271887360.0,408219648.0,7125454848.0,23813513216.0,5896002.0,1629055.0
13-04 02:38:15,30.936,15.685,52.860,0.0,0.0,0.520,0.0,2166784.0,0.0,21.0,2271850496.0,408219648.0,7148584960.0,23790419968.0,3488681.0,1436321.0
13-04 02:38:16,29.697,15.325,54.372,0.087,0.0,0.519,0.0,4329472.0,0.0,39.0,2272735232.0,408223744.0,7172952064.0,23765164032.0,5852427.0,1628764.0
13-04 02:38:17,30.678,15.424,53.220,0.0,0.0,0.678,0.0,2162688.0,0.0,19.0,2273316864.0,408227840.0,7195488256.0,23742042112.0,3477817.0,1420776.0
13-04 02:38:18,28.966,15.172,55.259,0.086,0.0,0.517,0.0,7499776.0,0.0,48.0,2275483648.0,408240128.0,7218814976.0,23716536320.0,5875502.0,1633455.0
13-04 02:38:19,31.109,14.905,53.553,0.087,0.0,0.347,0.0,2203648.0,0.0,21.0,2274308096.0,408240128.0,7242481664.0,23694045184.0,3461413.0,1408491.0
13-04 02:38:20,30.940,13.504,54.615,0.085,0.0,0.855,0.0,6602752.0,0.0,50.0,2279055360.0,408248320.0,7263780864.0,23667990528.0,5914672.0,1657646.0
13-04 02:38:21,28.141,13.425,57.573,0.172,0.0,0.688,0.0,11620352.0,0.0,46.0,2278309888.0,408260608.0,7284301824.0,23648202752.0,3526194.0,1446075.0
13-04 02:38:22,31.928,15.404,51.893,0.0,0.0,0.775,0.0,4296704.0,0.0,38.0,2280386560.0,408264704.0,7309406208.0,23621017600.0,5872630.0,1626726.0
13-04 02:38:23,30.484,14.421,54.231,0.086,0.0,0.777,0.0,2154496.0,0.0,20.0,2283036672.0,408272896.0,7331872768.0,23595892736.0,3471380.0,1426897.0
13-04 02:38:24,27.935,14.567,53.385,3.513,0.0,0.600,0.0,157528064.0,0.0,296.0,2282024960.0,408276992.0,7354515456.0,23574257664.0,5786290.0,1593772.0
13-04 02:38:25,13.014,8.562,65.668,12.243,0.0,0.514,0.0,271581184.0,0.0,493.0,2282500096.0,408276992.0,7364063232.0,23564234752.0,1894436.0,1393580.0
13-04 02:38:26,17.021,9.532,64.426,8.255,0.0,0.766,0.0,228859904.0,0.0,437.0,2288472064.0,408276992.0,7379214336.0,23543111680.0,7151267.0,1485652.0
13-04 02:38:27,31.657,15.265,52.298,0.087,0.0,0.694,0.0,2166784.0,0.0,21.0,2304606208.0,408281088.0,7401488384.0,23504699392.0,3554800.0,1465338.0
13-04 02:38:28,31.357,16.753,51.203,0.086,0.0,0.601,0.0,4300800.0,0.0,38.0,2306686976.0,408297472.0,7427026944.0,23477063680.0,5772979.0,1587175.0
13-04 02:38:29,32.258,14.124,53.182,0.087,0.0,0.349,0.0,4317184.0,0.0,39.0,2306707456.0,408301568.0,7451807744.0,23452258304.0,3792136.0,1590201.0
13-04 02:38:30,32.280,16.055,51.067,0.0,0.0,0.598,0.0,2154496.0,0.0,19.0,2307780608.0,408305664.0,7475195904.0,23427792896.0,5578769.0,1484369.0
13-04 02:38:31,32.446,14.850,52.189,0.0,0.0,0.515,0.0,4517888.0,0.0,61.0,2307907584.0,408309760.0,7500627968.0,23402229760.0,3703046.0,1539248.0
13-04 02:38:32,31.959,14.863,51.976,0.086,0.0,1.117,0.0,4313088.0,0.0,39.0,2309009408.0,408322048.0,7526363136.0,23375380480.0,5835653.0,1610198.0
13-04 02:38:33,32.062,14.818,51.906,0.087,0.0,1.127,0.0,2162688.0,0.0,21.0,2309140480.0,408326144.0,7549915136.0,23351693312.0,3538563.0,1460252.0
13-04 02:38:34,32.155,14.914,51.897,0.172,0.0,0.862,0.0,7790592.0,0.0,48.0,2310524928.0,408334336.0,7574720512.0,23325495296.0,5797024.0,1599487.0
13-04 02:38:35,33.362,15.133,50.387,0.430,0.0,0.688,0.0,25313280.0,0.0,86.0,2311458816.0,408346624.0,7599636480.0,23299633152.0,3840873.0,1610325.0
13-04 02:38:36,32.258,14.908,51.874,0.087,0.0,0.872,0.0,2146304.0,0.0,19.0,2312429568.0,408350720.0,7622492160.0,23275802624.0,5469558.0,1426076.0
13-04 02:38:37,31.625,15.117,52.389,0.0,0.0,0.869,0.0,4317184.0,0.0,38.0,2312601600.0,408358912.0,7648509952.0,23249604608.0,3851856.0,1631318.0
13-04 02:38:38,31.381,15.559,52.273,0.0,0.0,0.787,0.0,4313088.0,0.0,38.0,2313408512.0,408358912.0,7673946112.0,23223361536.0,5835332.0,1616436.0
13-04 02:38:39,32.550,15.057,51.697,0.087,0.0,0.609,0.0,2170880.0,0.0,23.0,2313805824.0,408363008.0,7697846272.0,23199059968.0,3488376.0,1429183.0
13-04 02:38:40,32.308,15.641,51.538,0.171,0.0,0.342,0.0,4313088.0,0.0,38.0,2314657792.0,408363008.0,7723143168.0,23172911104.0,5773746.0,1581821.0
13-04 02:38:41,31.146,15.573,52.493,0.0,0.0,0.787,0.0,4317184.0,0.0,38.0,2314637312.0,408363008.0,7747932160.0,23148142592.0,3851641.0,1619281.0
13-04 02:38:42,32.190,14.160,52.858,0.088,0.0,0.704,0.0,2150400.0,0.0,19.0,2315321344.0,408371200.0,7772254208.0,23123128320.0,4000085.0,1435148.0
13-04 02:38:43,30.624,16.595,52.181,0.086,0.0,0.513,0.0,4317184.0,0.0,38.0,2315821056.0,408371200.0,7797407744.0,23097475072.0,5272192.0,1578029.0
13-04 02:38:44,31.201,15.337,52.498,0.175,0.0,0.789,0.0,4337664.0,0.0,41.0,2317697024.0,408375296.0,7822397440.0,23070605312.0,5871470.0,1631436.0
13-04 02:38:45,30.901,15.107,53.305,0.0,0.0,0.687,0.0,2158592.0,0.0,19.0,2316062720.0,408379392.0,7846547456.0,23048085504.0,3491902.0,1434721.0
13-04 02:38:46,28.205,15.726,55.299,0.085,0.0,0.684,0.0,4313088.0,0.0,38.0,2318749696.0,408383488.0,7869714432.0,23022227456.0,5840282.0,1604704.0
13-04 02:38:47,32.149,14.211,53.206,0.0,0.0,0.433,0.0,2154496.0,0.0,19.0,2318327808.0,408383488.0,7892783104.0,22999580672.0,3531294.0,1464034.0
13-04 02:38:48,15.847,5.508,78.390,0.085,0.0,0.169,0.0,4313088.0,0.0,38.0,2319364096.0,408383488.0,7907745792.0,22983581696.0,2599615.0,387630.0
13-04 02:38:49,0.250,0.250,99.499,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,2319364096.0,408383488.0,7907745792.0,22983581696.0,4901.0,5088.0
13-04 02:38:50,0.668,0.167,98.998,0.167,0.0,0.0,0.0,217088.0,0.0,21.0,2319376384.0,408383488.0,7907987456.0,22983327744.0,57979.0,5663.0
13-04 02:38:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2319503360.0,408383488.0,7907987456.0,22983200768.0,2861.0,3146.0
13-04 02:38:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319249408.0,408383488.0,7907987456.0,22983454720.0,20988.0,21231.0
13-04 02:38:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319245312.0,408383488.0,7907991552.0,22983454720.0,3761.0,4503.0
13-04 02:38:54,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2319241216.0,408383488.0,7907995648.0,22983454720.0,3036.0,3245.0
13-04 02:38:55,3.370,3.201,93.345,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,2319241216.0,408383488.0,7907995648.0,22983454720.0,390344.0,389490.0
13-04 02:38:56,24.979,12.446,60.515,1.545,0.0,0.515,0.0,105742336.0,0.0,195.0,2317950976.0,408383488.0,7926165504.0,22966575104.0,3538373.0,1510733.0
13-04 02:38:57,14.688,9.906,62.425,12.383,0.0,0.598,0.0,271581184.0,0.0,498.0,2318643200.0,408383488.0,7938973696.0,22953074688.0,4199366.0,1562101.0
13-04 02:38:58,23.948,13.047,58.541,3.948,0.0,0.515,0.0,122593280.0,0.0,237.0,2319327232.0,408383488.0,7956398080.0,22934966272.0,4902013.0,1460916.0
13-04 02:38:59,31.969,15.505,51.655,0.087,0.0,0.784,0.0,4317184.0,0.0,38.0,2320347136.0,408383488.0,7981916160.0,22908428288.0,6033050.0,1767089.0
13-04 02:39:00,31.846,15.398,52.056,0.0,0.0,0.700,0.0,2158592.0,0.0,19.0,2321321984.0,408383488.0,8005525504.0,22883844096.0,5649456.0,1566807.0
13-04 02:39:01,31.917,16.132,51.344,0.0,0.0,0.607,0.0,4337664.0,0.0,41.0,2322124800.0,408391680.0,8031301632.0,22857256960.0,3902484.0,1693405.0
13-04 02:39:02,31.687,16.354,51.193,0.170,0.0,0.596,0.0,4325376.0,0.0,41.0,2322337792.0,408403968.0,8056586240.0,22831747072.0,5858703.0,1671350.0
13-04 02:39:03,32.121,16.017,51.429,0.0,0.0,0.433,0.0,2306048.0,0.0,37.0,2323152896.0,408408064.0,8080527360.0,22806986752.0,3753336.0,1624429.0
13-04 02:39:04,32.411,15.471,51.340,0.0,0.0,0.778,0.0,4304896.0,0.0,39.0,2324062208.0,408408064.0,8106131456.0,22780473344.0,6001526.0,1762723.0
13-04 02:39:05,32.520,14.996,51.874,0.0,0.0,0.610,0.0,2162688.0,0.0,19.0,2324930560.0,408412160.0,8130514944.0,22755217408.0,5585596.0,1536721.0
13-04 02:39:06,33.074,14.853,51.209,0.173,0.0,0.691,0.0,4313088.0,0.0,39.0,2324930560.0,408420352.0,8155705344.0,22730018816.0,3943838.0,1712902.0
13-04 02:39:07,32.021,15.923,51.531,0.0,0.0,0.525,0.0,2158592.0,0.0,20.0,2326335488.0,408420352.0,8179277824.0,22705041408.0,5714230.0,1601730.0
13-04 02:39:08,33.333,15.199,50.950,0.086,0.0,0.432,0.0,4333568.0,0.0,41.0,2327875584.0,408424448.0,8204931072.0,22677843968.0,5909982.0,1710163.0
13-04 02:39:09,31.986,15.563,51.677,0.0,0.0,0.774,0.0,4259840.0,0.0,35.0,2327633920.0,408444928.0,8230764544.0,22652231680.0,3817311.0,1652739.0
13-04 02:39:10,31.810,15.603,51.810,0.086,0.0,0.690,0.0,2203648.0,0.0,22.0,2328498176.0,408457216.0,8254291968.0,22627827712.0,5783298.0,1641319.0
13-04 02:39:11,31.818,16.467,50.858,0.086,0.0,0.772,0.0,4321280.0,0.0,38.0,2328543232.0,408457216.0,8279834624.0,22602240000.0,5380375.0,1741513.0
13-04 02:39:12,32.340,16.170,50.809,0.085,0.0,0.596,0.0,2162688.0,0.0,19.0,2330140672.0,408461312.0,8303185920.0,22577287168.0,4179446.0,1527518.0
13-04 02:39:13,32.024,15.096,51.920,0.0,0.0,0.960,0.0,4313088.0,0.0,38.0,2330980352.0,408485888.0,8328560640.0,22551048192.0,5974028.0,1745697.0
13-04 02:39:14,31.310,15.128,52.682,0.088,0.0,0.792,0.0,2179072.0,0.0,23.0,2330910720.0,408494080.0,8352669696.0,22527000576.0,3586606.0,1539297.0
13-04 02:39:15,30.936,16.291,51.733,0.087,0.0,0.953,0.0,4308992.0,0.0,38.0,2333282304.0,408506368.0,8377745408.0,22499540992.0,5994626.0,1756150.0
13-04 02:39:16,31.906,15.559,51.836,0.0,0.0,0.699,0.0,2150400.0,0.0,19.0,2332852224.0,408514560.0,8402374656.0,22475333632.0,5706436.0,1597225.0
13-04 02:39:17,31.969,16.028,51.481,0.174,0.0,0.348,0.0,4317184.0,0.0,38.0,2334535680.0,408522752.0,8427253760.0,22448762880.0,3852418.0,1669977.0
13-04 02:39:18,31.878,15.633,51.878,0.0,0.0,0.611,0.0,4308992.0,0.0,38.0,2333974528.0,408522752.0,8453435392.0,22423142400.0,6021519.0,1767142.0
13-04 02:39:19,33.189,15.298,50.908,0.086,0.0,0.519,0.0,2187264.0,0.0,22.0,2335375360.0,408522752.0,8476930048.0,22398246912.0,5505064.0,1552835.0
13-04 02:39:20,33.191,15.312,51.069,0.0,0.0,0.428,0.0,4308992.0,0.0,38.0,2335588352.0,408526848.0,8502562816.0,22372397056.0,4048517.0,1716287.0
13-04 02:39:21,31.639,15.162,52.235,0.088,0.0,0.876,0.0,2158592.0,0.0,19.0,2336915456.0,408535040.0,8526331904.0,22347292672.0,5621795.0,1557038.0
13-04 02:39:22,32.272,16.437,50.688,0.086,0.0,0.516,0.0,4300800.0,0.0,38.0,2336055296.0,408543232.0,8551731200.0,22322745344.0,3928643.0,1714105.0
13-04 02:39:23,31.826,15.652,51.826,0.0,0.0,0.696,0.0,2154496.0,0.0,19.0,2337202176.0,408543232.0,8575520768.0,22297808896.0,5798744.0,1650514.0
13-04 02:39:24,33.048,15.839,50.514,0.086,0.0,0.514,0.0,4354048.0,0.0,44.0,2337669120.0,408551424.0,8601051136.0,22271803392.0,5829885.0,1663158.0
13-04 02:39:25,31.561,15.693,51.874,0.087,0.0,0.785,0.0,4325376.0,0.0,41.0,2338144256.0,408551424.0,8627236864.0,22245142528.0,3972324.0,1736817.0
13-04 02:39:26,31.743,15.785,51.951,0.087,0.0,0.434,0.0,2150400.0,0.0,19.0,2338070528.0,408551424.0,8650588160.0,22221864960.0,5583565.0,1533775.0
13-04 02:39:27,33.477,15.232,50.516,0.0,0.0,0.775,0.0,4313088.0,0.0,38.0,2339721216.0,408555520.0,8676016128.0,22194782208.0,5454671.0,1748499.0
13-04 02:39:28,20.768,13.089,57.330,7.853,0.0,0.960,0.0,215154688.0,0.0,389.0,2340851712.0,408555520.0,8691249152.0,22178418688.0,4184902.0,1573010.0
13-04 02:39:29,15.825,8.640,61.933,12.917,0.0,0.684,0.0,272629760.0,0.0,491.0,2340057088.0,408555520.0,8704876544.0,22165585920.0,2122516.0,1509576.0
13-04 02:39:30,20.069,11.235,60.120,7.976,0.0,0.600,0.0,192368640.0,0.0,375.0,2342039552.0,408555520.0,8718958592.0,22149521408.0,7079017.0,1560232.0
13-04 02:39:31,34.132,15.997,48.417,0.428,0.0,1.027,0.0,26607616.0,0.0,74.0,2341896192.0,408580096.0,8742768640.0,22125830144.0,5737738.0,1615342.0
13-04 02:39:32,34.130,14.334,51.024,0.085,0.0,0.427,0.0,4366336.0,0.0,39.0,2342449152.0,408596480.0,8768065536.0,22099963904.0,5940374.0,1723267.0
13-04 02:39:33,31.979,15.557,51.599,0.0,0.0,0.864,0.0,2158592.0,0.0,19.0,2342739968.0,408600576.0,8791425024.0,22076309504.0,3786009.0,1639808.0
13-04 02:39:34,31.873,15.722,51.632,0.0,0.0,0.773,0.0,4313088.0,0.0,38.0,2344194048.0,408600576.0,8816877568.0,22049402880.0,5714302.0,1604005.0
13-04 02:39:35,30.602,16.391,51.962,0.087,0.0,0.959,0.0,4464640.0,0.0,57.0,2344632320.0,408604672.0,8841936896.0,22023901184.0,6068864.0,1790997.0
13-04 02:39:36,31.935,16.438,50.942,0.0,0.0,0.685,0.0,2158592.0,0.0,19.0,2345943040.0,408612864.0,8866295808.0,21998223360.0,3516005.0,1482027.0
13-04 02:39:37,32.877,15.668,50.771,0.171,0.0,0.514,0.0,6619136.0,0.0,49.0,2346029056.0,408612864.0,8890523648.0,21973909504.0,6040910.0,1785514.0
13-04 02:39:38,32.778,15.162,51.358,0.175,0.0,0.526,0.0,13877248.0,0.0,50.0,2346307584.0,408616960.0,8914034688.0,21950115840.0,3560795.0,1513289.0
13-04 02:39:39,33.100,14.323,51.878,0.0,0.0,0.699,0.0,4317184.0,0.0,38.0,2348511232.0,408629248.0,8938184704.0,21923749888.0,6030677.0,1772502.0
13-04 02:39:40,33.046,15.186,50.992,0.086,0.0,0.690,0.0,2154496.0,0.0,19.0,2348515328.0,408641536.0,8962043904.0,21899874304.0,5602730.0,1545333.0
13-04 02:39:41,32.131,15.550,51.460,0.086,0.0,0.773,0.0,4313088.0,0.0,39.0,2348732416.0,408653824.0,8987652096.0,21874036736.0,3915735.0,1706716.0
13-04 02:39:42,31.565,16.609,51.391,0.0,0.0,0.435,0.0,2166784.0,0.0,19.0,2349993984.0,408653824.0,9011109888.0,21849317376.0,5754678.0,1619180.0
13-04 02:39:43,31.496,15.573,52.231,0.087,0.0,0.612,0.0,4325376.0,0.0,41.0,2349924352.0,408653824.0,9036857344.0,21823639552.0,3867416.0,1682687.0
13-04 02:39:44,31.969,15.679,51.742,0.087,0.0,0.523,0.0,2174976.0,0.0,22.0,2350764032.0,408657920.0,9060425728.0,21799227392.0,5832830.0,1671216.0
13-04 02:39:45,31.814,15.821,51.247,0.086,0.0,1.032,0.0,4280320.0,0.0,35.0,2350321664.0,408670208.0,9085661184.0,21774422016.0,5842020.0,1673475.0
13-04 02:39:46,32.189,15.536,51.330,0.0,0.0,0.944,0.0,4313088.0,0.0,38.0,2351398912.0,408670208.0,9111113728.0,21747892224.0,3922835.0,1711542.0
13-04 02:39:47,33.419,15.120,50.859,0.086,0.0,0.515,0.0,2158592.0,0.0,19.0,2350931968.0,408674304.0,9135714304.0,21723754496.0,5560750.0,1522055.0
13-04 02:39:48,32.504,15.780,51.115,0.086,0.0,0.515,0.0,4362240.0,0.0,43.0,2353295360.0,408682496.0,9160634368.0,21696462848.0,6028718.0,1769038.0
13-04 02:39:49,32.672,14.914,51.897,0.0,0.0,0.517,0.0,2166784.0,0.0,20.0,2352922624.0,408682496.0,9184038912.0,21673431040.0,3590022.0,1532016.0
13-04 02:39:50,33.532,15.745,49.957,0.085,0.0,0.681,0.0,4313088.0,0.0,39.0,2354634752.0,408686592.0,9209769984.0,21645983744.0,5994382.0,1750000.0
13-04 02:39:51,32.330,15.907,51.161,0.0,0.0,0.602,0.0,2154496.0,0.0,19.0,2355064832.0,408686592.0,9232949248.0,21622374400.0,3649920.0,1571412.0
13-04 02:39:52,30.923,15.767,52.526,0.0,0.0,0.784,0.0,4313088.0,0.0,38.0,2355867648.0,408698880.0,9258450944.0,21596057600.0,5975789.0,1746021.0
13-04 02:39:53,32.168,15.210,51.836,0.0,0.0,0.787,0.0,2154496.0,0.0,19.0,2355933184.0,408702976.0,9282752512.0,21571686400.0,5770297.0,1637162.0
13-04 02:39:54,31.939,16.225,50.726,0.256,0.0,0.854,0.0,4337664.0,0.0,41.0,2357297152.0,408707072.0,9307918336.0,21545152512.0,3760370.0,1621866.0
13-04 02:39:55,31.822,15.780,51.700,0.0,0.0,0.697,0.0,4321280.0,0.0,39.0,2358587392.0,408707072.0,9332994048.0,21518786560.0,6044122.0,1783786.0
13-04 02:39:56,32.155,15.776,51.293,0.0,0.0,0.776,0.0,2158592.0,0.0,19.0,2358779904.0,408707072.0,9357213696.0,21494374400.0,5577146.0,1530006.0
13-04 02:39:57,31.764,16.182,51.027,0.171,0.0,0.856,0.0,4304896.0,0.0,38.0,2359685120.0,408715264.0,9382158336.0,21468516352.0,3974959.0,1738904.0
13-04 02:39:58,31.756,16.351,51.291,0.0,0.0,0.602,0.0,2158592.0,0.0,19.0,2359791616.0,408715264.0,9406865408.0,21443702784.0,5623080.0,1556984.0
13-04 02:39:59,32.168,15.297,51.661,0.087,0.0,0.787,0.0,4325376.0,0.0,41.0,2361266176.0,408715264.0,9431842816.0,21417250816.0,5759242.0,1762735.0
13-04 02:40:00,31.115,16.768,49.265,2.161,0.0,0.691,0.0,145821696.0,0.0,280.0,2361663488.0,408715264.0,9455013888.0,21393682432.0,3834409.0,1528494.0
13-04 02:40:01,15.253,10.368,62.468,11.140,0.0,0.771,0.0,270483456.0,0.0,494.0,2362953728.0,408715264.0,9466712064.0,21380694016.0,4353563.0,1639748.0
13-04 02:40:02,15.816,9.354,65.901,8.418,0.0,0.510,0.0,263991296.0,0.0,499.0,2361475072.0,408715264.0,9482690560.0,21366194176.0,1524604.0,1497234.0
13-04 02:40:03,32.127,15.935,51.077,0.0,0.0,0.861,0.0,2150400.0,0.0,19.0,2362912768.0,408719360.0,9504268288.0,21343174656.0,9248717.0,1652304.0
13-04 02:40:04,31.178,15.678,51.993,0.0,0.0,1.151,0.0,4325376.0,0.0,38.0,2363621376.0,408723456.0,9530564608.0,21316165632.0,5981074.0,1745736.0
13-04 02:40:05,31.818,16.123,51.286,0.086,0.0,0.686,0.0,2154496.0,0.0,19.0,2364329984.0,408727552.0,9553444864.0,21292572672.0,3547971.0,1502425.0
13-04 02:40:06,31.373,16.624,50.895,0.085,0.0,1.023,0.0,4345856.0,0.0,41.0,2365665280.0,408735744.0,9578831872.0,21265842176.0,6017933.0,1759537.0
13-04 02:40:07,32.727,15.411,51.082,0.0,0.0,0.779,0.0,2289664.0,0.0,36.0,2366038016.0,408739840.0,9602596864.0,21241700352.0,3583450.0,1535089.0
13-04 02:40:08,31.169,16.710,51.602,0.087,0.0,0.433,0.0,4317184.0,0.0,38.0,2367557632.0,408739840.0,9628348416.0,21214429184.0,5998457.0,1754441.0
13-04 02:40:09,31.298,16.337,51.419,0.086,0.0,0.860,0.0,2154496.0,0.0,19.0,2367684608.0,408743936.0,9651654656.0,21190991872.0,5718223.0,1600140.0
13-04 02:40:10,31.699,15.762,51.664,0.088,0.0,0.788,0.0,4317184.0,0.0,38.0,2368585728.0,408748032.0,9677582336.0,21164158976.0,3819127.0,1655676.0
13-04 02:40:11,31.451,16.160,51.781,0.0,0.0,0.608,0.0,4313088.0,0.0,38.0,2369146880.0,408764416.0,9702957056.0,21138206720.0,5962402.0,1738924.0
13-04 02:40:12,32.479,15.385,51.368,0.085,0.0,0.684,0.0,2170880.0,0.0,23.0,2369957888.0,408768512.0,9726492672.0,21113856000.0,5697705.0,1591753.0
13-04 02:40:13,32.483,16.156,50.765,0.085,0.0,0.510,0.0,4358144.0,0.0,43.0,2369540096.0,408776704.0,9751949312.0,21088808960.0,3946008.0,1720535.0
13-04 02:40:14,33.023,16.088,50.381,0.0,0.0,0.508,0.0,2158592.0,0.0,20.0,2370883584.0,408784896.0,9775915008.0,21063491584.0,5599489.0,1540434.0
13-04 02:40:15,31.552,15.776,51.638,0.086,0.0,0.948,0.0,4313088.0,0.0,38.0,2370990080.0,408793088.0,9801117696.0,21038174208.0,4279456.0,1726779.0
13-04 02:40:16,32.010,15.272,51.941,0.0,0.0,0.777,0.0,2146304.0,0.0,19.0,2372149248.0,408805376.0,9824628736.0,21013491712.0,5264055.0,1536485.0
13-04 02:40:17,31.135,15.743,52.155,0.088,0.0,0.880,0.0,4300800.0,0.0,38.0,2372755456.0,408813568.0,9849933824.0,20987572224.0,5999365.0,1743690.0
13-04 02:40:18,34.157,16.610,48.552,0.256,0.0,0.426,0.0,20791296.0,0.0,59.0,2373246976.0,408813568.0,9890983936.0,20946030592.0,3702114.0,1593636.0
13-04 02:40:19,33.956,16.044,49.151,0.255,0.0,0.594,0.0,17059840.0,0.0,64.0,2373103616.0,408821760.0,9898856448.0,20938293248.0,5872202.0,1689734.0
13-04 02:40:20,32.461,15.096,51.658,0.0,0.0,0.785,0.0,4071424.0,0.0,26.0,2374709248.0,408821760.0,9923960832.0,20911583232.0,5841189.0,1673594.0
13-04 02:40:21,33.333,14.485,51.571,0.087,0.0,0.524,0.0,2392064.0,0.0,31.0,2375397376.0,408825856.0,9948123136.0,20886728704.0,3752452.0,1617370.0
13-04 02:40:22,31.184,15.901,52.208,0.088,0.0,0.618,0.0,4313088.0,0.0,38.0,2375593984.0,408829952.0,9973907456.0,20860743680.0,6036025.0,1784904.0
13-04 02:40:23,31.105,16.795,51.414,0.0,0.0,0.686,0.0,2154496.0,0.0,19.0,2377052160.0,408834048.0,9996992512.0,20836196352.0,3508773.0,1488883.0
13-04 02:40:24,32.933,15.437,50.772,0.172,0.0,0.686,0.0,4325376.0,0.0,41.0,2376757248.0,408834048.0,10023239680.0,20810244096.0,6071410.0,1789844.0
13-04 02:40:25,30.602,16.565,52.223,0.087,0.0,0.523,0.0,2154496.0,0.0,19.0,2378125312.0,408842240.0,10046603264.0,20785504256.0,5593825.0,1538545.0
13-04 02:40:26,31.366,15.419,52.511,0.0,0.0,0.705,0.0,4317184.0,0.0,38.0,2379927552.0,408842240.0,10071220224.0,20759085056.0,3968926.0,1727572.0
13-04 02:40:27,32.544,16.653,49.958,0.0,0.0,0.845,0.0,2150400.0,0.0,19.0,2380156928.0,408846336.0,10095271936.0,20734799872.0,5661964.0,1576736.0
13-04 02:40:28,31.438,16.193,51.593,0.086,0.0,0.689,0.0,4317184.0,0.0,38.0,2381303808.0,408858624.0,10120433664.0,20708478976.0,5935018.0,1718824.0
13-04 02:40:29,31.168,15.452,52.414,0.176,0.0,0.790,0.0,2183168.0,0.0,22.0,2381570048.0,408858624.0,10144894976.0,20683751424.0,3740381.0,1615655.0
13-04 02:40:30,31.884,15.942,51.407,0.0,0.0,0.767,0.0,4313088.0,0.0,38.0,2382929920.0,408858624.0,10169487360.0,20657799168.0,5863499.0,1687105.0
13-04 02:40:31,31.610,17.288,50.339,0.0,0.0,0.763,0.0,2166784.0,0.0,22.0,2384474112.0,408858624.0,10193436672.0,20632305664.0,5310362.0,1661108.0
13-04 02:40:32,31.092,15.983,50.917,1.048,0.0,0.961,0.0,78049280.0,0.0,169.0,2383339520.0,408875008.0,10218258432.0,20608602112.0,4271860.0,1620915.0
13-04 02:40:33,19.497,11.092,58.406,10.399,0.0,0.607,0.0,272629760.0,0.0,504.0,2383335424.0,408875008.0,10233282560.0,20593582080.0,5718679.0,1593624.0
13-04 02:40:34,13.135,8.757,64.974,12.697,0.0,0.438,0.0,271593472.0,0.0,496.0,2383986688.0,408875008.0,10244145152.0,20582068224.0,2124908.0,1511374.0
13-04 02:40:35,28.163,13.692,55.546,1.646,0.0,0.953,0.0,61456384.0,0.0,148.0,2385453056.0,408875008.0,10267275264.0,20557471744.0,7249182.0,1650285.0
13-04 02:40:36,32.353,15.917,50.952,0.0,0.0,0.779,0.0,2162688.0,0.0,19.0,2386251776.0,408875008.0,10291118080.0,20532830208.0,5622690.0,1556611.0
13-04 02:40:37,31.917,15.785,51.865,0.0,0.0,0.434,0.0,4341760.0,0.0,41.0,2386444288.0,408887296.0,10315874304.0,20507869184.0,3957900.0,1722645.0
13-04 02:40:38,30.756,16.667,51.546,0.086,0.0,0.945,0.0,2162688.0,0.0,19.0,2385874944.0,408891392.0,10340052992.0,20484255744.0,5635526.0,1545631.0
13-04 02:40:39,30.511,15.608,53.086,0.088,0.0,0.705,0.0,4468736.0,0.0,58.0,2387857408.0,408891392.0,10365014016.0,20457312256.0,3799188.0,1628350.0
13-04 02:40:40,31.728,16.595,50.903,0.0,0.0,0.774,0.0,2166784.0,0.0,19.0,2387529728.0,408891392.0,10388611072.0,20434042880.0,5877934.0,1675514.0
13-04 02:40:41,32.131,15.979,51.203,0.086,0.0,0.601,0.0,4345856.0,0.0,41.0,2387849216.0,408895488.0,10414862336.0,20407468032.0,5858561.0,1681938.0
13-04 02:40:42,32.515,16.342,50.212,0.085,0.0,0.847,0.0,4304896.0,0.0,38.0,2389274624.0,408907776.0,10440167424.0,20380725248.0,3955159.0,1656858.0
13-04 02:40:43,32.470,15.803,51.036,0.0,0.0,0.691,0.0,2162688.0,0.0,19.0,2389626880.0,408907776.0,10463133696.0,20357406720.0,5620230.0,1624554.0
13-04 02:40:44,32.383,15.630,51.123,0.086,0.0,0.777,0.0,7561216.0,0.0,50.0,2391916544.0,408915968.0,10487631872.0,20330610688.0,5993395.0,1748504.0
13-04 02:40:45,32.814,15.238,51.255,0.087,0.0,0.606,0.0,2150400.0,0.0,20.0,2391465984.0,408920064.0,10511773696.0,20306915328.0,3484235.0,1474466.0
13-04 02:40:46,31.897,16.466,50.862,0.0,0.0,0.776,0.0,6594560.0,0.0,49.0,2397708288.0,408924160.0,10535145472.0,20277297152.0,6094203.0,1805634.0
13-04 02:40:47,33.276,15.952,49.914,0.257,0.0,0.600,0.0,16171008.0,0.0,54.0,2397892608.0,408936448.0,10558672896.0,20253573120.0,3521377.0,1485764.0
13-04 02:40:48,31.937,15.532,51.571,0.087,0.0,0.873,0.0,4317184.0,0.0,41.0,2397716480.0,408936448.0,10584420352.0,20228001792.0,6050028.0,1791259.0
13-04 02:40:49,32.158,15.649,51.505,0.0,0.0,0.688,0.0,2170880.0,0.0,21.0,2398302208.0,408940544.0,10608168960.0,20203663360.0,5677376.0,1574361.0
13-04 02:40:50,30.695,15.655,52.682,0.176,0.0,0.792,0.0,4321280.0,0.0,39.0,2399711232.0,408940544.0,10633183232.0,20177240064.0,3903559.0,1694873.0
13-04 02:40:51,31.674,16.652,51.330,0.0,0.0,0.343,0.0,4079616.0,0.0,26.0,2400792576.0,408940544.0,10658435072.0,20150906880.0,5683257.0,1584635.0
13-04 02:40:52,31.854,15.318,51.958,0.0,0.0,0.870,0.0,2392064.0,0.0,32.0,2401746944.0,408940544.0,10682392576.0,20125995008.0,5925188.0,1717284.0
13-04 02:40:53,32.082,16.724,50.427,0.171,0.0,0.597,0.0,4325376.0,0.0,40.0,2402349056.0,408940544.0,10707419136.0,20100366336.0,3836345.0,1668710.0
13-04 02:40:54,32.320,15.204,51.694,0.087,0.0,0.695,0.0,2154496.0,0.0,19.0,2403332096.0,408940544.0,10731118592.0,20075683840.0,5748859.0,1620571.0
13-04 02:40:55,30.756,15.291,53.258,0.087,0.0,0.608,0.0,4313088.0,0.0,38.0,2404237312.0,408961024.0,10756673536.0,20049203200.0,5699835.0,1436231.0
13-04 02:40:56,32.368,12.947,54.600,0.085,0.0,0.0,0.0,6455296.0,0.0,57.0,2404380672.0,408965120.0,10783236096.0,20022493184.0,441955.0,234408.0
13-04 02:40:57,32.707,12.212,54.996,0.085,0.0,0.0,0.0,6463488.0,0.0,57.0,2404790272.0,408965120.0,10810843136.0,19994476544.0,493266.0,233491.0
13-04 02:40:58,32.599,12.870,54.361,0.169,0.0,0.0,0.0,6488064.0,0.0,62.0,2405896192.0,408989696.0,10837680128.0,19966509056.0,441900.0,235726.0
13-04 02:40:59,31.394,12.489,55.945,0.171,0.0,0.0,0.0,6520832.0,0.0,64.0,2406789120.0,408993792.0,10866323456.0,19936968704.0,443958.0,239336.0
13-04 02:41:00,32.540,11.810,55.565,0.085,0.0,0.0,0.0,8626176.0,0.0,73.0,2407649280.0,408993792.0,10895224832.0,19907207168.0,588899.0,314151.0
13-04 02:41:01,34.896,11.719,52.778,0.608,0.0,0.0,0.0,41385984.0,0.0,132.0,2408058880.0,408997888.0,10918244352.0,19883773952.0,441024.0,233796.0
13-04 02:41:02,20.391,7.647,71.793,0.085,0.0,0.085,0.0,4497408.0,0.0,56.0,2407612416.0,409014272.0,10937327616.0,19865120768.0,299596.0,160133.0
13-04 02:41:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407600128.0,409014272.0,10937430016.0,19865030656.0,4248.0,5892.0
13-04 02:41:04,0.084,0.168,99.581,0.168,0.0,0.0,0.0,8982528.0,0.0,14.0,2407600128.0,409014272.0,10937430016.0,19865030656.0,2556.0,2433.0
13-04 02:41:05,0.168,0.503,91.457,7.873,0.0,0.0,0.0,272658432.0,0.0,497.0,2407849984.0,409014272.0,10937434112.0,19864776704.0,2538.0,2960.0
13-04 02:41:06,0.168,0.503,93.294,6.035,0.0,0.0,0.0,270532608.0,0.0,452.0,2407968768.0,409014272.0,10937442304.0,19864649728.0,3907.0,4923.0
13-04 02:41:07,0.167,0.251,99.582,0.0,0.0,0.0,0.0,36519936.0,0.0,57.0,2407964672.0,409014272.0,10937446400.0,19864649728.0,3034.0,3484.0
13-04 02:41:08,7.429,3.172,89.149,0.0,0.0,0.250,0.0,0.0,0.0,0.0,2420998144.0,409014272.0,10938400768.0,19850661888.0,406966.0,406932.0
13-04 02:41:09,25.451,13.328,60.361,0.0,0.0,0.860,0.0,12288.0,0.0,3.0,2409451520.0,409014272.0,10956705792.0,19843903488.0,3507295.0,1546784.0
13-04 02:41:10,32.990,15.464,50.687,0.0,0.0,0.859,0.0,4329472.0,0.0,38.0,2410287104.0,409014272.0,10982187008.0,19817586688.0,6041637.0,1820368.0
13-04 02:41:11,32.842,15.425,50.953,0.087,0.0,0.693,0.0,2387968.0,0.0,46.0,2409521152.0,409014272.0,11005890560.0,19794649088.0,3627449.0,1592590.0
13-04 02:41:12,31.239,16.351,51.377,0.172,0.0,0.861,0.0,4349952.0,0.0,39.0,2410086400.0,409018368.0,11032068096.0,19767902208.0,6209870.0,1880378.0
13-04 02:41:13,32.183,15.789,51.424,0.0,0.0,0.604,0.0,2174976.0,0.0,20.0,2411458560.0,409026560.0,11054997504.0,19743592448.0,5691230.0,1653920.0
13-04 02:41:14,32.842,15.858,50.607,0.0,0.0,0.693,0.0,4325376.0,0.0,38.0,2412085248.0,409030656.0,11080798208.0,19717160960.0,6236198.0,1925266.0
13-04 02:41:15,32.681,15.745,50.809,0.085,0.0,0.681,0.0,2166784.0,0.0,19.0,2412154880.0,409030656.0,11104456704.0,19693432832.0,5711630.0,1648476.0
13-04 02:41:16,31.175,17.973,49.915,0.0,0.0,0.937,0.0,4206592.0,0.0,33.0,2412965888.0,409034752.0,11129950208.0,19667124224.0,3944472.0,1775355.0
13-04 02:41:17,31.727,15.600,51.709,0.088,0.0,0.876,0.0,2301952.0,0.0,27.0,2414542848.0,409034752.0,11153784832.0,19641712640.0,5951698.0,1786927.0
13-04 02:41:18,30.944,15.909,52.185,0.087,0.0,0.874,0.0,2162688.0,0.0,19.0,2414551040.0,409034752.0,11177443328.0,19618045952.0,5796153.0,1697404.0
13-04 02:41:19,32.840,15.592,51.220,0.0,0.0,0.348,0.0,4325376.0,0.0,38.0,2415890432.0,409038848.0,11202879488.0,19591266304.0,6040275.0,1816697.0
13-04 02:41:20,31.206,16.171,52.010,0.087,0.0,0.524,0.0,2162688.0,0.0,19.0,2415767552.0,409038848.0,11227144192.0,19567124480.0,3687383.0,1636720.0
13-04 02:41:21,31.822,15.693,51.700,0.0,0.0,0.785,0.0,4325376.0,0.0,40.0,2417307648.0,409042944.0,11252162560.0,19540561920.0,6196349.0,1907405.0
13-04 02:41:22,32.526,15.657,51.211,0.0,0.0,0.606,0.0,2158592.0,0.0,19.0,2417254400.0,409047040.0,11276316672.0,19516456960.0,5711849.0,1663133.0
13-04 02:41:23,31.818,16.467,50.429,0.172,0.0,1.115,0.0,4366336.0,0.0,43.0,2418708480.0,409051136.0,11301449728.0,19489865728.0,6223160.0,1921588.0
13-04 02:41:24,32.550,15.144,51.436,0.0,0.0,0.870,0.0,2162688.0,0.0,19.0,2419642368.0,409059328.0,11325493248.0,19464880128.0,4696422.0,1627458.0
13-04 02:41:25,32.498,15.644,51.080,0.086,0.0,0.691,0.0,4190208.0,0.0,33.0,2419912704.0,409067520.0,11350892544.0,19439202304.0,4901910.0,1776124.0
13-04 02:41:26,31.952,16.062,51.295,0.086,0.0,0.604,0.0,2281472.0,0.0,25.0,2420555776.0,409067520.0,11374522368.0,19414929408.0,5971836.0,1787223.0
13-04 02:41:27,32.618,15.279,51.330,0.0,0.0,0.773,0.0,2162688.0,0.0,19.0,2421284864.0,409071616.0,11398373376.0,19390345216.0,5759726.0,1677416.0
13-04 02:41:28,32.021,15.573,51.881,0.0,0.0,0.525,0.0,4313088.0,0.0,38.0,2420174848.0,409083904.0,11423494144.0,19366322176.0,4124329.0,1864520.0
13-04 02:41:29,32.294,15.931,50.736,0.173,0.0,0.866,0.0,2170880.0,0.0,21.0,2421805056.0,409088000.0,11448012800.0,19340169216.0,5681933.0,1641195.0
13-04 02:41:30,31.074,16.197,52.025,0.0,0.0,0.704,0.0,4321280.0,0.0,38.0,2421686272.0,409100288.0,11473723392.0,19314565120.0,6232565.0,1921331.0
13-04 02:41:31,32.903,15.676,50.818,0.0,0.0,0.603,0.0,2166784.0,0.0,20.0,2424016896.0,409104384.0,11496910848.0,19289042944.0,5692100.0,1650885.0
13-04 02:41:32,30.573,16.211,52.423,0.0,0.0,0.793,0.0,4325376.0,0.0,39.0,2422640640.0,409116672.0,11523338240.0,19263979520.0,4161363.0,1877295.0
13-04 02:41:33,32.328,15.776,51.034,0.0,0.0,0.862,0.0,2150400.0,0.0,19.0,2425090048.0,409120768.0,11546673152.0,19238191104.0,5675840.0,1635755.0
13-04 02:41:34,30.889,17.256,50.906,0.086,0.0,0.863,0.0,2166784.0,0.0,20.0,2426015744.0,409128960.0,11569905664.0,19214024704.0,5955940.0,1785877.0
13-04 02:41:35,31.625,15.899,51.607,0.174,0.0,0.695,0.0,4349952.0,0.0,41.0,2426593280.0,409137152.0,11596107776.0,19187236864.0,5950348.0,1775596.0
13-04 02:41:36,31.625,16.073,51.694,0.0,0.0,0.608,0.0,2158592.0,0.0,19.0,2426986496.0,409137152.0,11619348480.0,19163602944.0,3732866.0,1656890.0
13-04 02:41:37,34.060,16.191,49.329,0.0,0.0,0.419,0.0,4317184.0,0.0,38.0,2427691008.0,409141248.0,11645308928.0,19136933888.0,6201978.0,1911439.0
13-04 02:41:38,32.411,15.298,51.253,0.086,0.0,0.951,0.0,2154496.0,0.0,19.0,2428100608.0,409141248.0,11668627456.0,19113205760.0,5696401.0,1650158.0
13-04 02:41:39,31.783,16.710,50.732,0.0,0.0,0.775,0.0,4329472.0,0.0,38.0,2429358080.0,409145344.0,11695427584.0,19085144064.0,6197136.0,1905079.0
13-04 02:41:40,32.292,15.365,51.736,0.087,0.0,0.521,0.0,2170880.0,0.0,21.0,2429431808.0,409145344.0,11718451200.0,19062046720.0,3680115.0,1638200.0
13-04 02:41:41,31.543,16.795,49.957,0.767,0.0,0.938,0.0,49586176.0,0.0,107.0,2430697472.0,409149440.0,11741179904.0,19038048256.0,5906958.0,1754122.0
13-04 02:41:42,15.884,11.102,61.315,10.760,0.0,0.939,0.0,270532608.0,0.0,487.0,2429603840.0,409149440.0,11755016192.0,19025305600.0,4373533.0,1732573.0
13-04 02:41:43,15.285,9.931,61.485,12.435,0.0,0.864,0.0,269565952.0,0.0,489.0,2432167936.0,409149440.0,11766108160.0,19011649536.0,1625753.0,1597387.0
13-04 02:41:44,22.575,12.961,58.541,5.150,0.0,0.773,0.0,156692480.0,0.0,300.0,2431533056.0,409157632.0,11783675904.0,18994708480.0,9189592.0,1636671.0
13-04 02:41:45,31.534,16.795,50.728,0.0,0.0,0.943,0.0,4321280.0,0.0,38.0,2432962560.0,409165824.0,11809374208.0,18967572480.0,6047020.0,1827398.0
13-04 02:41:46,31.760,16.738,50.472,0.172,0.0,0.858,0.0,2166784.0,0.0,21.0,2432348160.0,409165824.0,11833135104.0,18944425984.0,5889920.0,1747521.0
13-04 02:41:47,32.730,15.418,51.163,0.0,0.0,0.689,0.0,2158592.0,0.0,19.0,2434846720.0,409174016.0,11856642048.0,18918412288.0,5521684.0,1722096.0
13-04 02:41:48,32.702,15.921,50.775,0.0,0.0,0.602,0.0,4321280.0,0.0,38.0,2434244608.0,409174016.0,11882115072.0,18893541376.0,4325101.0,1802384.0
13-04 02:41:49,31.525,16.537,51.249,0.0,0.0,0.689,0.0,2162688.0,0.0,19.0,2434768896.0,409174016.0,11906179072.0,18868953088.0,5732372.0,1657909.0
13-04 02:41:50,31.197,17.949,50.171,0.085,0.0,0.598,0.0,4358144.0,0.0,41.0,2437111808.0,409178112.0,11931172864.0,18841612288.0,6161865.0,1890528.0
13-04 02:41:51,31.574,16.436,51.384,0.0,0.0,0.606,0.0,2179072.0,0.0,20.0,2437517312.0,409178112.0,11955159040.0,18817220608.0,5718044.0,1657937.0
13-04 02:41:52,31.491,15.789,51.754,0.175,0.0,0.789,0.0,4333568.0,0.0,41.0,2436202496.0,409182208.0,11981025280.0,18792665088.0,4198737.0,1914476.0
13-04 02:41:53,31.658,15.256,52.293,0.0,0.0,0.794,0.0,2158592.0,0.0,19.0,2436964352.0,409182208.0,12004405248.0,18768523264.0,5728428.0,1662557.0
13-04 02:41:54,32.419,16.209,50.429,0.0,0.0,0.943,0.0,2166784.0,0.0,19.0,2439016448.0,409186304.0,12028145664.0,18742726656.0,5847707.0,1730248.0
13-04 02:41:55,31.989,15.600,51.358,0.088,0.0,0.964,0.0,4321280.0,0.0,38.0,2439835648.0,409186304.0,12053467136.0,18716585984.0,6084352.0,1852575.0
13-04 02:41:56,31.716,16.031,51.473,0.0,0.0,0.780,0.0,2162688.0,0.0,19.0,2440359936.0,409186304.0,12077244416.0,18692284416.0,3716720.0,1641174.0
13-04 02:41:57,33.106,17.021,49.021,0.170,0.0,0.681,0.0,11198464.0,0.0,59.0,2442235904.0,409190400.0,12103049216.0,18664599552.0,6118254.0,1873943.0
13-04 02:41:58,35.877,16.228,46.754,0.702,0.0,0.439,0.0,52277248.0,0.0,127.0,2442027008.0,409210880.0,12123811840.0,18644025344.0,5754059.0,1673604.0
13-04 02:41:59,31.865,16.062,51.382,0.086,0.0,0.604,0.0,4366336.0,0.0,38.0,2443067392.0,409219072.0,12148994048.0,18617794560.0,6156452.0,1886741.0
13-04 02:42:00,31.753,15.116,52.415,0.089,0.0,0.626,0.0,2150400.0,0.0,20.0,2442551296.0,409219072.0,12173123584.0,18594181120.0,3693588.0,1644819.0
13-04 02:42:01,34.898,18.174,46.160,0.0,0.0,0.768,0.0,2162688.0,0.0,19.0,2456223744.0,409219072.0,12196425728.0,18557206528.0,5795024.0,1703538.0
13-04 02:42:02,32.289,15.666,50.827,0.087,0.0,1.131,0.0,4321280.0,0.0,39.0,2457698304.0,409219072.0,12221427712.0,18530729984.0,6184785.0,1897844.0
13-04 02:42:03,32.189,15.794,51.159,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,2459328512.0,409223168.0,12245118976.0,18505404416.0,5700230.0,1645819.0
13-04 02:42:04,32.818,15.893,49.914,0.515,0.0,0.859,0.0,4354048.0,0.0,40.0,2459783168.0,409235456.0,12270604288.0,18479452160.0,4196470.0,1906401.0
13-04 02:42:05,33.333,15.253,50.728,0.0,0.0,0.686,0.0,2158592.0,0.0,19.0,2459435008.0,409247744.0,12294770688.0,18455621632.0,5658898.0,1625890.0
13-04 02:42:06,31.822,16.914,50.828,0.0,0.0,0.436,0.0,4313088.0,0.0,38.0,2459971584.0,409255936.0,12320624640.0,18429222912.0,6203711.0,1897040.0
13-04 02:42:07,32.556,15.458,51.295,0.086,0.0,0.604,0.0,2158592.0,0.0,19.0,2461085696.0,409255936.0,12344414208.0,18404319232.0,4896398.0,1631957.0
13-04 02:42:08,31.668,14.808,52.810,0.0,0.0,0.714,0.0,2158592.0,0.0,19.0,2460880896.0,409255936.0,12367691776.0,18381246464.0,4657525.0,1748695.0
13-04 02:42:09,31.506,16.275,51.262,0.174,0.0,0.783,0.0,4313088.0,0.0,39.0,2463383552.0,409255936.0,12393078784.0,18353356800.0,6089405.0,1862421.0
13-04 02:42:10,32.642,16.321,50.259,0.086,0.0,0.691,0.0,2195456.0,0.0,22.0,2462486528.0,409268224.0,12418080768.0,18329239552.0,5723691.0,1660199.0
13-04 02:42:11,32.152,15.817,50.994,0.0,0.0,1.037,0.0,4313088.0,0.0,38.0,2464477184.0,409292800.0,12442378240.0,18302926848.0,6163584.0,1895817.0
13-04 02:42:12,32.205,15.885,51.389,0.087,0.0,0.434,0.0,2162688.0,0.0,19.0,2463834112.0,409296896.0,12466761728.0,18279182336.0,3633836.0,1603146.0
13-04 02:42:13,32.936,16.085,50.213,0.0,0.0,0.766,0.0,4308992.0,0.0,38.0,2464870400.0,409296896.0,12491821056.0,18253086720.0,6240441.0,1930763.0
13-04 02:42:14,23.723,14.805,54.632,5.887,0.0,0.952,0.0,177958912.0,0.0,319.0,2465484800.0,409296896.0,12511313920.0,18232979456.0,5756246.0,1686389.0
13-04 02:42:15,15.700,10.154,62.884,10.324,0.0,0.939,0.0,271581184.0,0.0,488.0,2465705984.0,409296896.0,12523352064.0,18220720128.0,2183961.0,1623772.0
13-04 02:42:16,18.862,10.790,60.408,9.176,0.0,0.765,0.0,228622336.0,0.0,438.0,2466742272.0,409300992.0,12538413056.0,18204618752.0,7303851.0,1696868.0
13-04 02:42:17,31.822,15.780,51.526,0.0,0.0,0.872,0.0,2195456.0,0.0,22.0,2467188736.0,409305088.0,12560949248.0,18181632000.0,5699700.0,1654031.0
13-04 02:42:18,48.291,15.043,35.470,0.0,0.0,1.197,0.0,2158592.0,0.0,19.0,2775384064.0,409305088.0,12582002688.0,17852383232.0,6709218.0,2600999.0
13-04 02:42:19,57.215,13.249,28.861,0.084,0.0,0.591,0.0,2187264.0,0.0,28.0,2860634112.0,409305088.0,12599201792.0,17749934080.0,3640773.0,1609477.0
13-04 02:42:20,54.288,12.864,31.732,0.0,0.0,1.115,0.0,2039808.0,0.0,13.0,2894934016.0,409305088.0,12614397952.0,17700438016.0,3521541.0,1549432.0
13-04 02:42:21,33.419,16.198,49.446,0.0,0.0,0.938,0.0,2277376.0,0.0,25.0,2897444864.0,409309184.0,12637564928.0,17674756096.0,6449918.0,1990058.0
13-04 02:42:22,35.334,15.180,48.542,0.086,0.0,0.858,0.0,2174976.0,0.0,21.0,2909634560.0,409313280.0,12660289536.0,17639837696.0,8825745.0,2192245.0
13-04 02:42:23,33.770,15.183,50.087,0.0,0.0,0.960,0.0,2158592.0,0.0,19.0,2929041408.0,409313280.0,12683931648.0,17596788736.0,4096067.0,1783508.0
13-04 02:42:24,34.138,15.776,49.310,0.0,0.0,0.776,0.0,2154496.0,0.0,19.0,2950959104.0,409317376.0,12706975744.0,17551822848.0,6270938.0,1903520.0
13-04 02:42:25,33.681,15.231,50.218,0.087,0.0,0.783,0.0,4308992.0,0.0,38.0,2959560704.0,409325568.0,12732682240.0,17517506560.0,6639389.0,2102601.0
13-04 02:42:26,34.522,15.565,49.478,0.0,0.0,0.435,0.0,2158592.0,0.0,19.0,2979594240.0,409329664.0,12755738624.0,17474412544.0,6012171.0,1762397.0
13-04 02:42:27,33.449,16.031,49.740,0.173,0.0,0.607,0.0,4100096.0,0.0,28.0,2998833152.0,409329664.0,12780638208.0,17430274048.0,6393720.0,1971302.0
13-04 02:42:28,34.655,16.207,48.534,0.0,0.0,0.603,0.0,2396160.0,0.0,32.0,2906292224.0,409329664.0,12804632576.0,17498820608.0,4417750.0,1956983.0
13-04 02:42:29,34.370,15.630,49.309,0.0,0.0,0.691,0.0,2154496.0,0.0,21.0,2847047680.0,409329664.0,12827353088.0,17535344640.0,6040950.0,1785646.0
13-04 02:42:30,32.860,15.542,50.533,0.0,0.0,1.066,0.0,4317184.0,0.0,38.0,2846584832.0,409341952.0,12852473856.0,17510674432.0,6666353.0,2108791.0
13-04 02:42:31,33.878,16.165,49.097,0.086,0.0,0.774,0.0,2211840.0,0.0,25.0,2851696640.0,409358336.0,12875456512.0,17482563584.0,6157200.0,1838734.0
13-04 02:42:32,33.881,15.817,49.611,0.173,0.0,0.519,0.0,2170880.0,0.0,21.0,2853285888.0,409362432.0,12899045376.0,17457381376.0,4114957.0,1807267.0
13-04 02:42:33,33.740,15.344,49.520,0.087,0.0,1.308,0.0,4313088.0,0.0,38.0,2864414720.0,409362432.0,12924391424.0,17420906496.0,6564376.0,2051806.0
13-04 02:42:34,34.444,15.897,48.974,0.0,0.0,0.684,0.0,2199552.0,0.0,20.0,2876735488.0,409366528.0,12947177472.0,17385795584.0,6144158.0,1819514.0
13-04 02:42:35,33.592,16.193,49.354,0.0,0.0,0.861,0.0,2162688.0,0.0,19.0,2880581632.0,409370624.0,12970270720.0,17358852096.0,5794573.0,1893687.0
13-04 02:42:36,34.462,15.919,48.772,0.085,0.0,0.762,0.0,4308992.0,0.0,38.0,2882248704.0,409378816.0,12996059136.0,17331388416.0,4917070.0,1995903.0
13-04 02:42:37,33.964,16.079,49.269,0.086,0.0,0.602,0.0,2191360.0,0.0,22.0,2886373376.0,409378816.0,13019648000.0,17303674880.0,6087110.0,1801795.0
13-04 02:42:38,32.566,15.752,50.796,0.088,0.0,0.796,0.0,4165632.0,0.0,29.0,2889084928.0,409387008.0,13044060160.0,17276542976.0,6379395.0,1950356.0
13-04 02:42:39,32.218,16.197,50.792,0.0,0.0,0.792,0.0,2310144.0,0.0,29.0,2902097920.0,409387008.0,13067595776.0,17239994368.0,4893805.0,1960525.0
13-04 02:42:40,34.383,14.698,50.306,0.0,0.0,0.612,0.0,2162688.0,0.0,19.0,2908897280.0,409395200.0,13090512896.0,17210269696.0,5573423.0,1796108.0
13-04 02:42:41,34.247,15.668,48.887,0.086,0.0,1.113,0.0,4308992.0,0.0,38.0,2923393024.0,409407488.0,13115703296.0,17170571264.0,6617601.0,2084753.0
13-04 02:42:42,33.538,14.799,50.963,0.088,0.0,0.613,0.0,2183168.0,0.0,21.0,2924924928.0,409415680.0,13139329024.0,17145405440.0,6139178.0,1821584.0
13-04 02:42:43,33.740,16.216,49.520,0.0,0.0,0.523,0.0,4194304.0,0.0,32.0,2925289472.0,409423872.0,13164969984.0,17119391744.0,6327161.0,1936037.0
13-04 02:42:44,33.988,15.969,49.103,0.085,0.0,0.854,0.0,2318336.0,0.0,29.0,2925432832.0,409444352.0,13187993600.0,17096204288.0,4329675.0,1921503.0
13-04 02:42:45,34.174,14.696,50.087,0.087,0.0,0.957,0.0,2154496.0,0.0,19.0,2927185920.0,409448448.0,13211344896.0,17071095808.0,6091090.0,1796021.0
13-04 02:42:46,32.090,16.132,49.003,1.908,0.0,0.867,0.0,98836480.0,0.0,155.0,2927886336.0,409448448.0,13234593792.0,17047146496.0,6532996.0,2039512.0
13-04 02:42:47,17.106,10.894,59.319,12.0,0.0,0.681,0.0,273711104.0,0.0,481.0,2928037888.0,409448448.0,13247168512.0,17034420224.0,2602040.0,1788294.0
13-04 02:42:48,18.268,9.691,60.978,10.720,0.0,0.343,0.0,267386880.0,0.0,460.0,2932723712.0,409448448.0,13257871360.0,17019031552.0,2030383.0,1765899.0
13-04 02:42:49,33.391,15.398,49.827,0.346,0.0,1.038,0.0,15618048.0,0.0,70.0,2945613824.0,409456640.0,13282848768.0,16981155840.0,11861800.0,1951714.0
13-04 02:42:50,34.348,15.043,50.0,0.087,0.0,0.522,0.0,2154496.0,0.0,19.0,2948268032.0,409464832.0,13306294272.0,16955047936.0,6022325.0,1772860.0
13-04 02:42:51,33.390,16.823,48.676,0.0,0.0,1.110,0.0,4304896.0,0.0,38.0,2964312064.0,409468928.0,13331435520.0,16913858560.0,6701987.0,2125046.0
13-04 02:42:52,32.530,16.867,49.914,0.086,0.0,0.602,0.0,2162688.0,0.0,21.0,2979844096.0,409477120.0,13354782720.0,16874971136.0,3979420.0,1737843.0
13-04 02:42:53,31.917,16.739,50.390,0.087,0.0,0.867,0.0,2158592.0,0.0,19.0,2981986304.0,409477120.0,13378433024.0,16849178624.0,6286568.0,1907736.0
13-04 02:42:54,34.848,16.498,47.727,0.084,0.0,0.842,0.0,7786496.0,0.0,51.0,2994872320.0,409477120.0,13403222016.0,16811503616.0,6499020.0,2011668.0
13-04 02:42:55,36.222,16.378,46.014,0.433,0.0,0.953,0.0,40525824.0,0.0,96.0,3012059136.0,409497600.0,13426024448.0,16771493888.0,6073167.0,1794930.0
13-04 02:42:56,32.951,15.548,50.530,0.088,0.0,0.883,0.0,4239360.0,0.0,32.0,3025793024.0,409513984.0,13451112448.0,16732655616.0,4469269.0,1998076.0
13-04 02:42:57,32.409,16.118,50.433,0.173,0.0,0.867,0.0,2289664.0,0.0,27.0,3025141760.0,409530368.0,13474115584.0,16710287360.0,6306443.0,1922168.0
13-04 02:42:58,34.274,15.470,49.487,0.085,0.0,0.684,0.0,2158592.0,0.0,19.0,3025920000.0,409542656.0,13497593856.0,16686018560.0,6050527.0,1768005.0
13-04 02:42:59,34.159,15.884,49.274,0.0,0.0,0.683,0.0,4313088.0,0.0,38.0,3026366464.0,409546752.0,13523062784.0,16660099072.0,6686220.0,2124207.0
13-04 02:43:00,33.916,14.948,50.524,0.0,0.0,0.612,0.0,2154496.0,0.0,19.0,3030347776.0,409546752.0,13546557440.0,16632623104.0,4069181.0,1791106.0
13-04 02:43:01,32.635,16.056,50.611,0.0,0.0,0.698,0.0,4186112.0,0.0,32.0,3031891968.0,409546752.0,13571809280.0,16605827072.0,6274259.0,1900265.0
13-04 02:43:02,32.310,17.477,49.275,0.085,0.0,0.853,0.0,2293760.0,0.0,27.0,3031314432.0,409550848.0,13595484160.0,16582725632.0,6441540.0,1995217.0
13-04 02:43:03,34.229,15.338,49.567,0.087,0.0,0.780,0.0,2154496.0,0.0,19.0,3036536832.0,409550848.0,13619208192.0,16553779200.0,6091390.0,1783605.0
13-04 02:43:04,33.995,15.186,50.043,0.0,0.0,0.777,0.0,4374528.0,0.0,39.0,3039834112.0,409550848.0,13644464128.0,16525225984.0,4588642.0,2062230.0
13-04 02:43:05,34.687,15.059,49.408,0.0,0.0,0.846,0.0,2158592.0,0.0,19.0,3040014336.0,409559040.0,13667737600.0,16501764096.0,6139691.0,1834919.0
13-04 02:43:06,32.358,17.212,49.570,0.0,0.0,0.861,0.0,4083712.0,0.0,26.0,3041460224.0,409567232.0,13692575744.0,16475471872.0,6266564.0,1895889.0
13-04 02:43:07,34.495,15.331,49.216,0.174,0.0,0.784,0.0,2412544.0,0.0,34.0,3044700160.0,409571328.0,13715996672.0,16448806912.0,6426359.0,1960836.0
13-04 02:43:08,32.907,14.834,51.662,0.0,0.0,0.597,0.0,4186112.0,0.0,32.0,3045748736.0,409575424.0,13741142016.0,16422608896.0,5791109.0,1612393.0
13-04 02:43:09,33.391,11.362,55.074,0.173,0.0,0.0,0.0,6606848.0,0.0,64.0,3046137856.0,409587712.0,13767884800.0,16395464704.0,1206222.0,477374.0
13-04 02:43:10,34.719,11.602,53.247,0.346,0.0,0.087,0.0,22560768.0,0.0,101.0,3048669184.0,409616384.0,13793415168.0,16367374336.0,886904.0,392038.0
13-04 02:43:11,33.812,11.496,54.438,0.169,0.0,0.085,0.0,6455296.0,0.0,59.0,3047849984.0,409628672.0,13819990016.0,16341606400.0,825709.0,390002.0
13-04 02:43:12,35.119,12.330,51.871,0.595,0.0,0.085,0.0,27332608.0,0.0,109.0,3050610688.0,409649152.0,13845123072.0,16313692160.0,834061.0,393749.0
13-04 02:43:13,33.131,12.111,54.585,0.087,0.0,0.087,0.0,6459392.0,0.0,57.0,3051524096.0,409673728.0,13871079424.0,16286797824.0,852959.0,395921.0
13-04 02:43:14,32.087,11.652,56.174,0.087,0.0,0.0,0.0,6459392.0,0.0,58.0,3052720128.0,409681920.0,13898129408.0,16258543616.0,839884.0,395312.0
13-04 02:43:15,33.420,11.314,55.178,0.087,0.0,0.0,0.0,6447104.0,0.0,57.0,3053846528.0,409681920.0,13924638720.0,16230907904.0,808426.0,389257.0
13-04 02:43:16,32.660,11.853,55.312,0.176,0.0,0.0,0.0,6443008.0,0.0,57.0,3053858816.0,409686016.0,13951574016.0,16203956224.0,841452.0,394873.0
13-04 02:43:17,34.586,11.614,53.629,0.171,0.0,0.0,0.0,6475776.0,0.0,59.0,3055476736.0,409706496.0,13979078656.0,16174813184.0,842688.0,395216.0
13-04 02:43:18,32.930,12.532,53.500,0.864,0.0,0.173,0.0,58216448.0,0.0,144.0,3057704960.0,409706496.0,14005932032.0,16145731584.0,825713.0,391869.0
13-04 02:43:19,1.672,0.836,81.689,15.803,0.0,0.0,0.0,273686528.0,0.0,472.0,3059101696.0,409706496.0,14007193600.0,16143073280.0,357022.0,162873.0
13-04 02:43:20,1.255,0.502,83.766,14.477,0.0,0.0,0.0,270532608.0,0.0,376.0,3059224576.0,409706496.0,14007197696.0,16142946304.0,407738.0,160724.0
13-04 02:43:21,27.835,10.825,64.519,-3.179,0.0,0.0,0.0,46923776.0,0.0,129.0,3061198848.0,409706496.0,14029811712.0,16118358016.0,854692.0,397569.0
13-04 02:43:22,32.846,12.038,54.858,0.258,0.0,0.0,0.0,6496256.0,0.0,60.0,3063885824.0,409743360.0,14055944192.0,16089501696.0,849125.0,412237.0
13-04 02:43:23,34.046,11.634,54.149,0.086,0.0,0.086,0.0,6475776.0,0.0,60.0,3064967168.0,409755648.0,14083231744.0,16061120512.0,846026.0,394104.0
13-04 02:43:24,32.180,12.024,55.623,0.087,0.0,0.087,0.0,6459392.0,0.0,59.0,3066535936.0,409772032.0,14110027776.0,16032739328.0,832378.0,393669.0
13-04 02:43:25,33.080,12.574,54.177,0.169,0.0,0.0,0.0,6455296.0,0.0,59.0,3069571072.0,409780224.0,14136397824.0,16003325952.0,831829.0,395577.0
13-04 02:43:26,33.108,12.669,54.139,0.084,0.0,0.0,0.0,6467584.0,0.0,59.0,3071426560.0,409788416.0,14162755584.0,15975104512.0,835760.0,395114.0
13-04 02:43:27,32.704,12.189,54.764,0.343,0.0,0.0,0.0,12136448.0,0.0,87.0,3073798144.0,409812992.0,14190161920.0,15945302016.0,836740.0,391361.0
13-04 02:43:28,15.436,5.201,78.440,0.839,0.0,0.084,0.0,44150784.0,0.0,119.0,3076370432.0,409845760.0,14200598528.0,15932260352.0,697580.0,320711.0
13-04 02:43:29,1.336,0.501,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,3076366336.0,409845760.0,14200602624.0,15932260352.0,390900.0,160470.0
13-04 02:43:30,0.755,0.503,98.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3076235264.0,409845760.0,14200606720.0,15932387328.0,382426.0,160511.0
13-04 02:43:31,1.009,0.252,98.738,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3076108288.0,409845760.0,14200606720.0,15932514304.0,399192.0,161624.0
13-04 02:43:32,1.920,0.584,97.162,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,3033243648.0,409849856.0,14200610816.0,15975370752.0,413078.0,180320.0
13-04 02:43:33,3.676,1.337,94.904,0.0,0.0,0.084,0.0,65536.0,0.0,2.0,2992881664.0,409849856.0,14200619008.0,16015724544.0,567881.0,335752.0
13-04 02:43:34,27.320,13.058,58.935,0.0,0.0,0.687,0.0,0.0,0.0,0.0,2913742848.0,409849856.0,14217715712.0,16077766656.0,3830754.0,1711427.0
13-04 02:43:35,33.563,15.749,50.0,0.0,0.0,0.688,0.0,4202496.0,0.0,32.0,2914791424.0,409853952.0,14241726464.0,16052703232.0,6378322.0,1998519.0
13-04 02:43:36,33.507,15.753,49.869,0.0,0.0,0.870,0.0,2281472.0,0.0,26.0,2914410496.0,409858048.0,14265749504.0,16029057024.0,6630702.0,2139729.0
13-04 02:43:37,33.276,16.595,49.016,0.086,0.0,1.027,0.0,2183168.0,0.0,22.0,2921287680.0,409866240.0,14288773120.0,15999148032.0,4266105.0,1933368.0
13-04 02:43:38,33.563,16.007,49.656,0.0,0.0,0.775,0.0,2158592.0,0.0,19.0,2930049024.0,409874432.0,14312542208.0,15966609408.0,6089632.0,1838968.0
13-04 02:43:39,33.190,16.810,49.057,0.086,0.0,0.858,0.0,4272128.0,0.0,33.0,2936049664.0,409886720.0,14336798720.0,15936339968.0,6567470.0,2082541.0
13-04 02:43:40,33.046,16.351,50.0,0.0,0.0,0.602,0.0,2285568.0,0.0,26.0,2943496192.0,409894912.0,14360424448.0,15905259520.0,6596622.0,2116353.0
13-04 02:43:41,33.108,17.399,48.733,0.0,0.0,0.760,0.0,2162688.0,0.0,21.0,2949402624.0,409894912.0,14383435776.0,15876341760.0,6227013.0,1923279.0
13-04 02:43:42,32.756,16.205,49.913,0.173,0.0,0.953,0.0,2179072.0,0.0,22.0,2954158080.0,409915392.0,14406561792.0,15848439808.0,6285015.0,1955342.0
13-04 02:43:43,33.768,16.188,48.999,0.0,0.0,1.044,0.0,4198400.0,0.0,32.0,2958118912.0,409919488.0,14432198656.0,15818838016.0,6532988.0,2082549.0
13-04 02:43:44,33.217,15.297,50.699,0.087,0.0,0.699,0.0,2277376.0,0.0,25.0,2966339584.0,409923584.0,14455422976.0,15787388928.0,4656766.0,2086429.0
13-04 02:43:45,34.0,15.130,49.826,0.0,0.0,1.043,0.0,2162688.0,0.0,20.0,2974490624.0,409927680.0,14478647296.0,15756009472.0,6123866.0,1940039.0
13-04 02:43:46,32.556,16.753,49.914,0.086,0.0,0.691,0.0,2146304.0,0.0,19.0,2986156032.0,409931776.0,14501695488.0,15721291776.0,6249406.0,1934783.0
13-04 02:43:47,32.990,17.010,48.969,0.172,0.0,0.859,0.0,4272128.0,0.0,37.0,2991235072.0,409939968.0,14527414272.0,15690485760.0,6729286.0,2193451.0
13-04 02:43:48,33.621,15.948,49.483,0.0,0.0,0.948,0.0,2211840.0,0.0,22.0,2996531200.0,409944064.0,14551740416.0,15660859392.0,6411950.0,2020562.0
13-04 02:43:49,33.536,15.812,50.043,0.0,0.0,0.608,0.0,2158592.0,0.0,19.0,2996772864.0,409948160.0,14575095808.0,15637258240.0,6147559.0,1899209.0
13-04 02:43:50,32.461,16.230,50.087,0.0,0.0,1.222,0.0,4157440.0,0.0,30.0,3000516608.0,409956352.0,14599622656.0,15608979456.0,6356782.0,1980912.0
13-04 02:43:51,33.706,15.563,49.871,0.086,0.0,0.774,0.0,2383872.0,0.0,32.0,3002404864.0,409968640.0,14623031296.0,15583670272.0,6802389.0,2226017.0
13-04 02:43:52,33.507,15.104,50.174,0.087,0.0,1.128,0.0,2170880.0,0.0,22.0,3003199488.0,409976832.0,14646857728.0,15559041024.0,4128515.0,1876253.0
13-04 02:43:53,34.662,13.951,50.347,0.0,0.0,1.040,0.0,2158592.0,0.0,19.0,3005792256.0,409980928.0,14670340096.0,15532961792.0,6238433.0,1919830.0
13-04 02:43:54,32.426,18.043,48.766,0.085,0.0,0.681,0.0,4198400.0,0.0,33.0,3007242240.0,409985024.0,14695424000.0,15506423808.0,4403986.0,2028389.0
13-04 02:43:55,29.196,13.549,54.545,2.098,0.0,0.612,0.0,47984640.0,0.0,101.0,3011559424.0,409989120.0,14716882944.0,15480643584.0,2446588.0,2036872.0
13-04 02:43:56,5.152,2.196,83.868,8.699,0.0,0.084,0.0,267386880.0,0.0,426.0,3020734464.0,409989120.0,14719111168.0,15469240320.0,2939577.0,1300088.0
13-04 02:43:57,4.637,2.024,83.727,9.444,0.0,0.169,0.0,267419648.0,0.0,468.0,3029307392.0,409989120.0,14721507328.0,15458271232.0,1507489.0,1283222.0
13-04 02:43:58,30.670,14.089,53.694,1.031,0.0,0.515,0.0,37158912.0,0.0,81.0,3038076928.0,409993216.0,14742691840.0,15428313088.0,7270959.0,1646428.0
13-04 02:43:59,30.308,17.979,50.171,0.0,0.0,1.541,0.0,0.0,0.0,0.0,3060023296.0,409993216.0,14763618304.0,15385440256.0,5087968.0,2085576.0
13-04 02:44:00,33.622,15.338,50.347,0.0,0.0,0.693,0.0,2154496.0,0.0,20.0,3070566400.0,409993216.0,14786396160.0,15352119296.0,12729010.0,2413064.0
13-04 02:44:01,31.185,16.289,51.481,0.0,0.0,1.045,0.0,122880.0,0.0,6.0,3079753728.0,409993216.0,14807875584.0,15321452544.0,9248337.0,2454011.0
13-04 02:44:02,31.783,17.054,50.388,0.086,0.0,0.689,0.0,2174976.0,0.0,21.0,3088474112.0,409993216.0,14830792704.0,15289815040.0,6482284.0,2025586.0
13-04 02:44:03,32.520,15.693,50.741,0.087,0.0,0.959,0.0,2162688.0,0.0,19.0,3094257664.0,409993216.0,14854021120.0,15260803072.0,8825104.0,2281269.0
13-04 02:44:04,32.021,16.610,50.514,0.0,0.0,0.856,0.0,2158592.0,0.0,19.0,3094228992.0,409997312.0,14877351936.0,15237496832.0,6202117.0,2011429.0
13-04 02:44:05,32.193,16.754,50.526,0.0,0.0,0.526,0.0,2170880.0,0.0,22.0,3098611712.0,410009600.0,14900367360.0,15210086400.0,6662430.0,2134434.0
13-04 02:44:06,33.304,15.826,49.913,0.0,0.0,0.957,0.0,2162688.0,0.0,19.0,3098857472.0,410009600.0,14924341248.0,15185866752.0,6312179.0,1954133.0
13-04 02:44:07,32.866,15.600,50.570,0.175,0.0,0.789,0.0,4210688.0,0.0,35.0,3100741632.0,410009600.0,14949552128.0,15158771712.0,4307878.0,1990875.0
13-04 02:44:08,33.362,16.253,49.530,0.086,0.0,0.770,0.0,2277376.0,0.0,25.0,3103105024.0,410013696.0,14972280832.0,15133675520.0,8285764.0,2219123.0
13-04 02:44:09,33.935,15.893,49.485,0.086,0.0,0.601,0.0,2019328.0,0.0,20.0,3105701888.0,410017792.0,14995431424.0,15107923968.0,6709097.0,1943455.0
13-04 02:44:10,32.689,15.641,51.230,0.0,0.0,0.439,0.0,2228224.0,0.0,20.0,3109384192.0,410021888.0,15018913792.0,15080755200.0,4330268.0,1965202.0
13-04 02:44:11,33.219,16.395,49.356,0.0,0.0,1.030,0.0,4190208.0,0.0,32.0,3109978112.0,410025984.0,15043633152.0,15055437824.0,6372368.0,2009016.0
13-04 02:44:12,33.736,16.393,48.921,0.086,0.0,0.863,0.0,2314240.0,0.0,28.0,3113816064.0,410034176.0,15066959872.0,15028264960.0,6668278.0,2144247.0
13-04 02:44:13,32.989,16.710,49.699,0.0,0.0,0.603,0.0,2158592.0,0.0,19.0,3114020864.0,410034176.0,15091036160.0,15003983872.0,6350377.0,1987672.0
13-04 02:44:14,32.676,16.467,50.086,0.086,0.0,0.686,0.0,2162688.0,0.0,19.0,3116994560.0,410034176.0,15113625600.0,14978420736.0,6192810.0,1883964.0
13-04 02:44:15,32.868,15.867,50.567,0.0,0.0,0.697,0.0,4190208.0,0.0,32.0,3117023232.0,410050560.0,15139414016.0,14952587264.0,6444172.0,2047138.0
13-04 02:44:16,33.503,16.752,48.895,0.085,0.0,0.765,0.0,2273280.0,0.0,25.0,3118440448.0,410054656.0,15162572800.0,14928007168.0,6593630.0,2108889.0
13-04 02:44:17,33.682,15.620,49.825,0.087,0.0,0.785,0.0,2187264.0,0.0,21.0,3118804992.0,410058752.0,15186370560.0,14903840768.0,4248582.0,1924351.0
13-04 02:44:18,33.535,15.644,49.957,0.086,0.0,0.778,0.0,2166784.0,0.0,19.0,3120345088.0,410058752.0,15209336832.0,14879334400.0,6206877.0,1915461.0
13-04 02:44:19,32.709,15.508,50.802,0.0,0.0,0.980,0.0,4317184.0,0.0,38.0,3114635264.0,410062848.0,15234813952.0,14859563008.0,6857789.0,2240346.0
13-04 02:44:20,33.220,16.568,49.278,0.0,0.0,0.935,0.0,2158592.0,0.0,19.0,3086696448.0,410062848.0,15257792512.0,14864523264.0,6236159.0,1942952.0
13-04 02:44:21,33.333,16.962,48.861,0.0,0.0,0.844,0.0,2158592.0,0.0,19.0,3085938688.0,410062848.0,15281123328.0,14841950208.0,6275985.0,1926851.0
13-04 02:44:22,34.251,15.663,49.484,0.086,0.0,0.516,0.0,2203648.0,0.0,22.0,3049504768.0,410075136.0,15304183808.0,14855311360.0,6358766.0,1999710.0
13-04 02:44:23,33.616,16.596,48.942,0.0,0.0,0.847,0.0,4235264.0,0.0,35.0,3048964096.0,410079232.0,15329099776.0,14830931968.0,5946075.0,2023611.0
13-04 02:44:24,32.791,16.952,49.058,0.086,0.0,1.113,0.0,2289664.0,0.0,26.0,3052924928.0,410079232.0,15352594432.0,14803476480.0,7052488.0,2105735.0
13-04 02:44:25,33.988,16.823,48.164,0.171,0.0,0.854,0.0,19689472.0,0.0,58.0,3057913856.0,410095616.0,15391006720.0,14760058880.0,4242545.0,1921408.0
13-04 02:44:26,34.237,16.356,48.559,0.085,0.0,0.763,0.0,7737344.0,0.0,37.0,3060195328.0,410103808.0,15396749312.0,14752026624.0,6231971.0,1933098.0
13-04 02:44:27,32.018,16.053,50.088,0.877,0.0,0.965,0.0,40624128.0,0.0,87.0,3064016896.0,410107904.0,15420248064.0,14724702208.0,6413411.0,2022851.0
13-04 02:44:28,21.011,11.595,54.839,11.770,0.0,0.785,0.0,268435456.0,0.0,455.0,3068624896.0,410107904.0,15436251136.0,14704091136.0,4635102.0,2137437.0
13-04 02:44:29,18.617,11.272,57.558,11.358,0.0,1.196,0.0,268435456.0,0.0,486.0,3070431232.0,410107904.0,15448858624.0,14689677312.0,2185574.0,1913280.0
13-04 02:44:30,29.463,12.912,54.419,2.426,0.0,0.780,0.0,90824704.0,0.0,193.0,3076620288.0,410112000.0,15469744128.0,14662598656.0,2645199.0,1803727.0
13-04 02:44:31,32.588,16.251,50.387,0.086,0.0,0.688,0.0,4276224.0,0.0,35.0,3080953856.0,410112000.0,15492763648.0,14635245568.0,6689967.0,2164301.0
13-04 02:44:32,33.078,16.795,48.849,0.085,0.0,1.194,0.0,2183168.0,0.0,22.0,3084898304.0,410112000.0,15516454912.0,14607609856.0,8460174.0,1839045.0
13-04 02:44:33,34.659,14.693,49.784,0.0,0.0,0.864,0.0,2158592.0,0.0,19.0,3090649088.0,410116096.0,15539732480.0,14578577408.0,7883830.0,1858529.0
13-04 02:44:34,32.958,15.611,50.304,0.0,0.0,1.127,0.0,4186112.0,0.0,32.0,3090788352.0,410124288.0,15564677120.0,14553485312.0,6716449.0,2068207.0
13-04 02:44:35,33.561,15.969,49.445,0.085,0.0,0.939,0.0,2277376.0,0.0,25.0,3096555520.0,410128384.0,15589048320.0,14523342848.0,8423533.0,2143422.0
13-04 02:44:36,35.004,16.143,48.088,0.085,0.0,0.680,0.0,9973760.0,0.0,36.0,3057704960.0,410128384.0,15615090688.0,14536151040.0,6246833.0,1928145.0
13-04 02:44:37,36.116,15.466,46.924,0.615,0.0,0.879,0.0,40972288.0,0.0,99.0,3058331648.0,410140672.0,15633358848.0,14517243904.0,6232490.0,1936159.0
13-04 02:44:38,34.174,16.0,48.957,0.0,0.0,0.870,0.0,4145152.0,0.0,27.0,3021021184.0,410144768.0,15658549248.0,14529359872.0,6410840.0,2017740.0
13-04 02:44:39,32.644,16.451,49.871,0.0,0.0,1.034,0.0,2392064.0,0.0,32.0,3024195584.0,410157056.0,15681622016.0,14503100416.0,6684717.0,2180622.0
13-04 02:44:40,33.772,14.912,50.614,0.0,0.0,0.702,0.0,2170880.0,0.0,22.0,3024031744.0,410161152.0,15705370624.0,14479511552.0,6278775.0,1937121.0
13-04 02:44:41,34.178,15.472,49.563,0.087,0.0,0.699,0.0,2150400.0,0.0,19.0,3028881408.0,410173440.0,15728857088.0,14451163136.0,6194967.0,1900697.0
13-04 02:44:42,33.943,16.188,48.651,0.174,0.0,1.044,0.0,4112384.0,0.0,28.0,3034980352.0,410173440.0,15753457664.0,14420463616.0,6401783.0,2004410.0
13-04 02:44:43,32.934,16.253,49.530,0.0,0.0,1.283,0.0,2383872.0,0.0,31.0,3043713024.0,410185728.0,15776776192.0,14388400128.0,6797026.0,2234170.0
13-04 02:44:44,33.646,16.269,48.807,0.0,0.0,1.278,0.0,2158592.0,0.0,19.0,3050573824.0,410185728.0,15800569856.0,14357745664.0,6203175.0,1914651.0
13-04 02:44:45,33.506,15.676,49.871,0.0,0.0,0.947,0.0,2232320.0,0.0,20.0,3055673344.0,410185728.0,15823495168.0,14329720832.0,4070258.0,1818888.0
13-04 02:44:46,33.648,16.137,49.270,0.086,0.0,0.858,0.0,4194304.0,0.0,32.0,3066568704.0,410185728.0,15848615936.0,14293704704.0,6478439.0,2059846.0
13-04 02:44:47,34.459,15.238,49.524,0.0,0.0,0.779,0.0,2314240.0,0.0,27.0,3074498560.0,410185728.0,15871971328.0,14262419456.0,6803407.0,2224884.0
13-04 02:44:48,32.409,16.551,50.0,0.173,0.0,0.867,0.0,2166784.0,0.0,20.0,3081641984.0,410193920.0,15895310336.0,14231928832.0,6201018.0,1879714.0
13-04 02:44:49,33.642,16.610,48.820,0.0,0.0,0.927,0.0,2154496.0,0.0,19.0,3090763776.0,410193920.0,15919030272.0,14199087104.0,6281202.0,1957361.0
13-04 02:44:50,33.972,15.592,49.477,0.087,0.0,0.871,0.0,4194304.0,0.0,32.0,3098804224.0,410198016.0,15944163328.0,14165909504.0,6328657.0,1977794.0
13-04 02:44:51,33.705,16.467,49.057,0.0,0.0,0.772,0.0,2281472.0,0.0,25.0,3101454336.0,410202112.0,15967764480.0,14139654144.0,6726320.0,2191545.0
13-04 02:44:52,33.650,15.531,49.612,0.086,0.0,1.122,0.0,2170880.0,0.0,20.0,3102732288.0,410210304.0,15990984704.0,14115147776.0,6218289.0,1922993.0
13-04 02:44:53,32.719,15.877,50.614,0.088,0.0,0.702,0.0,2162688.0,0.0,20.0,3103375360.0,410222592.0,16014073856.0,14091403264.0,6252605.0,1947734.0
13-04 02:44:54,33.193,17.186,48.526,0.084,0.0,1.011,0.0,4333568.0,0.0,41.0,3103911936.0,410230784.0,16039481344.0,14065451008.0,4806983.0,2213530.0
13-04 02:44:55,33.390,16.058,49.703,0.0,0.0,0.850,0.0,2191360.0,0.0,22.0,3105140736.0,410234880.0,16062754816.0,14040944640.0,6233808.0,1918857.0
13-04 02:44:56,33.305,17.707,48.145,0.0,0.0,0.843,0.0,2158592.0,0.0,19.0,3108368384.0,410234880.0,16086478848.0,14013992960.0,6215777.0,1910471.0
13-04 02:44:57,32.870,16.435,49.913,0.0,0.0,0.783,0.0,2154496.0,0.0,19.0,3108540416.0,410238976.0,16109686784.0,13990608896.0,6287390.0,1955729.0
13-04 02:44:58,32.609,16.348,50.087,0.087,0.0,0.870,0.0,4333568.0,0.0,40.0,3115847680.0,410259456.0,16134864896.0,13958103040.0,4847403.0,2246416.0
13-04 02:44:59,32.599,15.242,51.366,0.0,0.0,0.793,0.0,2138112.0,0.0,19.0,3121041408.0,410267648.0,16158121984.0,13929644032.0,2140659.0,1879096.0
13-04 02:45:00,29.617,14.894,48.255,6.128,0.0,1.106,0.0,249159680.0,0.0,438.0,3124584448.0,410267648.0,16176967680.0,13907255296.0,4240550.0,2054642.0
13-04 02:45:01,18.073,11.083,58.483,11.509,0.0,0.853,0.0,270532608.0,0.0,470.0,3129434112.0,410267648.0,16188420096.0,13890953216.0,4162655.0,1869355.0
13-04 02:45:02,26.076,11.962,54.217,6.971,0.0,0.775,0.0,152129536.0,0.0,305.0,3136335872.0,410275840.0,16207998976.0,13864464384.0,8129471.0,1808699.0
13-04 02:45:03,31.818,17.045,50.0,0.175,0.0,0.962,0.0,2211840.0,0.0,25.0,3146825728.0,410279936.0,16232960000.0,13829009408.0,10342416.0,2006210.0
13-04 02:45:04,34.050,15.133,49.613,0.086,0.0,1.118,0.0,2949120.0,0.0,37.0,3150778368.0,410284032.0,16257400832.0,13800611840.0,6269012.0,1942020.0
13-04 02:45:05,32.879,16.780,49.148,0.085,0.0,1.107,0.0,4296704.0,0.0,35.0,3156709376.0,410288128.0,16280576000.0,13771501568.0,8386833.0,2233547.0
13-04 02:45:06,32.496,16.898,49.827,0.087,0.0,0.693,0.0,2150400.0,0.0,19.0,3160666112.0,410292224.0,16303468544.0,13744648192.0,6698748.0,1900384.0
13-04 02:45:07,33.644,16.017,49.576,0.0,0.0,0.763,0.0,2179072.0,0.0,21.0,3163029504.0,410300416.0,16327180288.0,13718564864.0,6205901.0,1936591.0
13-04 02:45:08,31.854,17.058,49.695,0.087,0.0,1.305,0.0,3248128.0,0.0,26.0,3163639808.0,410304512.0,16351907840.0,13693222912.0,6313775.0,1960644.0
13-04 02:45:09,31.419,16.797,50.827,0.0,0.0,0.957,0.0,3235840.0,0.0,34.0,3163566080.0,410312704.0,16375603200.0,13669593088.0,6617673.0,2210756.0
13-04 02:45:10,33.534,15.517,49.828,0.0,0.0,1.121,0.0,2162688.0,0.0,20.0,3165126656.0,410312704.0,16399159296.0,13644476416.0,4857140.0,1937027.0
13-04 02:45:11,33.592,15.717,50.086,0.0,0.0,0.604,0.0,2150400.0,0.0,19.0,3166662656.0,410312704.0,16422006784.0,13620092928.0,5696729.0,1868854.0
13-04 02:45:12,33.217,15.780,49.782,0.087,0.0,1.133,0.0,4194304.0,0.0,32.0,3167981568.0,410312704.0,16447004672.0,13593776128.0,6361590.0,1989217.0
13-04 02:45:13,31.882,16.289,50.261,0.523,0.0,1.045,0.0,2297856.0,0.0,27.0,3170062336.0,410316800.0,16470179840.0,13568516096.0,6803832.0,2219769.0
13-04 02:45:14,33.875,15.997,49.273,0.0,0.0,0.855,0.0,2150400.0,0.0,19.0,3174805504.0,410324992.0,16493629440.0,13540315136.0,6163803.0,1877257.0
13-04 02:45:15,32.498,15.817,50.389,0.0,0.0,1.296,0.0,2236416.0,0.0,23.0,3174420480.0,410324992.0,16516550656.0,13517778944.0,6245237.0,1940386.0
13-04 02:45:16,32.099,16.138,50.970,0.088,0.0,0.705,0.0,4087808.0,0.0,26.0,3175813120.0,410333184.0,16542457856.0,13490470912.0,6382765.0,1985152.0
13-04 02:45:17,33.362,15.899,49.957,0.0,0.0,0.782,0.0,2387968.0,0.0,31.0,3182051328.0,410333184.0,16565841920.0,13460848640.0,6748138.0,2176892.0
13-04 02:45:18,33.103,15.431,50.345,0.172,0.0,0.948,0.0,2179072.0,0.0,22.0,3183386624.0,410345472.0,16588869632.0,13436473344.0,4257520.0,1901336.0
13-04 02:45:19,32.959,16.048,50.129,0.0,0.0,0.863,0.0,2154496.0,0.0,19.0,3183575040.0,410345472.0,16612347904.0,13412806656.0,6198291.0,1931578.0
13-04 02:45:20,33.015,16.334,49.783,0.087,0.0,0.782,0.0,4075520.0,0.0,26.0,3184230400.0,410345472.0,16637501440.0,13386997760.0,6343652.0,1988893.0
13-04 02:45:21,33.504,15.470,50.0,0.0,0.0,1.026,0.0,2387968.0,0.0,31.0,3185717248.0,410345472.0,16660144128.0,13362868224.0,6774111.0,2206369.0
13-04 02:45:22,33.218,16.176,49.654,0.0,0.0,0.952,0.0,2154496.0,0.0,19.0,3186212864.0,410353664.0,16683843584.0,13338664960.0,6267265.0,1945171.0
13-04 02:45:23,32.130,15.493,51.408,0.088,0.0,0.880,0.0,2174976.0,0.0,21.0,3185922048.0,410353664.0,16707850240.0,13314949120.0,6185420.0,1885801.0
13-04 02:45:24,33.970,14.596,50.391,0.087,0.0,0.956,0.0,4218880.0,0.0,35.0,3187707904.0,410353664.0,16732651520.0,13288361984.0,6374069.0,1989908.0
13-04 02:45:25,33.160,16.146,49.826,0.0,0.0,0.868,0.0,2265088.0,0.0,26.0,3131953152.0,410357760.0,16755752960.0,13321011200.0,6734990.0,2188282.0
13-04 02:45:26,35.163,14.494,49.228,0.086,0.0,1.029,0.0,2154496.0,0.0,19.0,3069763584.0,410361856.0,16778665984.0,13360283648.0,4376826.0,1870412.0
13-04 02:45:27,34.828,14.914,49.224,0.0,0.0,1.034,0.0,2187264.0,0.0,20.0,3068248064.0,410370048.0,16801533952.0,13338923008.0,6057285.0,1936608.0
13-04 02:45:28,34.017,16.154,48.803,0.171,0.0,0.855,0.0,2179072.0,0.0,21.0,3069898752.0,410370048.0,16825262080.0,13313544192.0,6228474.0,1924936.0
13-04 02:45:29,33.680,15.152,50.303,0.0,0.0,0.866,0.0,4255744.0,0.0,35.0,3077124096.0,410378240.0,16849678336.0,13281894400.0,6787806.0,2188716.0
13-04 02:45:30,33.877,15.437,49.657,0.0,0.0,1.029,0.0,2203648.0,0.0,22.0,3082883072.0,410378240.0,16872665088.0,13253148672.0,6383170.0,1998876.0
13-04 02:45:31,34.134,16.467,48.628,0.0,0.0,0.772,0.0,2154496.0,0.0,19.0,3087458304.0,410386432.0,16896806912.0,13224423424.0,6212394.0,1921184.0
13-04 02:45:32,16.021,7.838,66.236,9.388,0.0,0.517,0.0,165801984.0,0.0,286.0,3093684224.0,410386432.0,16909344768.0,13205659648.0,3748081.0,1717680.0
13-04 02:45:33,4.545,2.273,77.609,15.488,0.0,0.084,0.0,269500416.0,0.0,471.0,3099009024.0,410386432.0,16911745024.0,13197934592.0,904256.0,1185257.0
13-04 02:45:34,8.744,3.396,77.080,10.696,0.0,0.085,0.0,209096704.0,0.0,387.0,3100229632.0,410386432.0,16917716992.0,13190742016.0,2624502.0,310108.0
13-04 02:45:35,32.103,16.738,49.957,0.0,0.0,1.202,0.0,2162688.0,0.0,20.0,3104616448.0,410390528.0,16939139072.0,13164929024.0,6327220.0,1206233.0
13-04 02:45:36,34.952,11.015,53.773,0.260,0.0,0.0,0.0,18608128.0,0.0,84.0,3106246656.0,410398720.0,16976449536.0,13125980160.0,838262.0,391309.0
13-04 02:45:37,34.247,12.928,51.884,0.771,0.0,0.171,0.0,44490752.0,0.0,131.0,3115274240.0,410411008.0,16991387648.0,13102002176.0,2856965.0,422197.0
13-04 02:45:38,34.556,12.031,53.242,0.171,0.0,0.0,0.0,6483968.0,0.0,60.0,3120369664.0,410419200.0,17018941440.0,13069344768.0,828341.0,394321.0
13-04 02:45:39,33.045,11.592,55.104,0.173,0.0,0.087,0.0,6483968.0,0.0,58.0,3129114624.0,410423296.0,17045524480.0,13034012672.0,698868.0,376669.0
13-04 02:45:40,32.641,12.294,54.978,0.087,0.0,0.0,0.0,6451200.0,0.0,57.0,3131691008.0,410435584.0,17071775744.0,13005172736.0,828667.0,387398.0
13-04 02:45:41,33.504,12.447,53.879,0.171,0.0,0.0,0.0,9695232.0,0.0,69.0,3123060736.0,410451968.0,17097535488.0,12988026880.0,576025.0,378677.0
13-04 02:45:42,31.675,10.995,57.243,0.087,0.0,0.0,0.0,8396800.0,0.0,77.0,3091435520.0,410460160.0,17126408192.0,12990771200.0,444755.0,259844.0
13-04 02:45:43,32.461,12.740,54.014,0.785,0.0,0.0,0.0,31895552.0,0.0,118.0,3093061632.0,410472448.0,17149992960.0,12965548032.0,607392.0,346781.0
13-04 02:45:44,33.533,11.463,54.748,0.171,0.0,0.086,0.0,6447104.0,0.0,58.0,3094048768.0,410488832.0,17176973312.0,12937564160.0,459268.0,267496.0
13-04 02:45:45,33.562,11.473,54.966,0.0,0.0,0.0,0.0,6529024.0,0.0,59.0,3095683072.0,410488832.0,17203339264.0,12909563904.0,461386.0,271058.0
13-04 02:45:46,32.297,12.176,55.354,0.086,0.0,0.086,0.0,6467584.0,0.0,57.0,3096690688.0,410501120.0,17230512128.0,12881371136.0,487121.0,302413.0
13-04 02:45:47,36.587,10.951,52.292,0.170,0.0,0.0,0.0,6471680.0,0.0,58.0,3103727616.0,410513408.0,17257349120.0,12847484928.0,1400372.0,555775.0
13-04 02:45:48,35.641,11.795,52.308,0.171,0.0,0.085,0.0,6471680.0,0.0,58.0,3112374272.0,410513408.0,17283018752.0,12813168640.0,1752639.0,598816.0
13-04 02:45:49,34.521,12.892,52.248,0.254,0.0,0.085,0.0,6496256.0,0.0,61.0,3116871680.0,410537984.0,17308807168.0,12782858240.0,1429364.0,570688.0
13-04 02:45:50,35.158,11.377,53.293,0.086,0.0,0.086,0.0,6475776.0,0.0,60.0,3141754880.0,410546176.0,17335492608.0,12731281408.0,1849217.0,595527.0
13-04 02:45:51,34.165,12.478,53.098,0.172,0.0,0.086,0.0,6471680.0,0.0,57.0,3167653888.0,410574848.0,17360470016.0,12680376320.0,1704421.0,581963.0
13-04 02:45:52,35.550,11.253,53.026,0.085,0.0,0.085,0.0,6463488.0,0.0,57.0,3177742336.0,410583040.0,17386815488.0,12643934208.0,1728832.0,606686.0
13-04 02:45:53,34.113,12.121,53.506,0.173,0.0,0.087,0.0,6483968.0,0.0,57.0,3183091712.0,410583040.0,17412927488.0,12612472832.0,1806142.0,597553.0
13-04 02:45:54,34.261,12.0,53.478,0.174,0.0,0.087,94208.0,6475776.0,1.0,59.0,3189710848.0,410607616.0,17439490048.0,12579266560.0,1690881.0,591836.0
13-04 02:45:55,35.324,11.859,52.481,0.168,0.0,0.168,0.0,6492160.0,0.0,62.0,3199750144.0,410615808.0,17465315328.0,12543393792.0,1767752.0,593426.0
13-04 02:45:56,35.456,10.757,53.614,0.0,0.0,0.172,0.0,6475776.0,0.0,57.0,3209138176.0,410619904.0,17491542016.0,12507774976.0,1676012.0,588856.0
13-04 02:45:57,35.902,11.685,52.159,0.169,0.0,0.085,0.0,6451200.0,0.0,57.0,3210940416.0,410624000.0,17517465600.0,12480045056.0,1456785.0,573797.0
13-04 02:45:58,34.689,10.986,54.152,0.087,0.0,0.087,0.0,6463488.0,0.0,57.0,3213185024.0,410624000.0,17544491008.0,12450775040.0,2008374.0,613991.0
13-04 02:45:59,35.500,11.548,52.524,0.257,0.0,0.171,0.0,9990144.0,0.0,71.0,3214630912.0,410628096.0,17569718272.0,12424097792.0,1824738.0,605389.0
13-04 02:46:00,37.629,11.856,49.399,0.859,0.0,0.258,0.0,56569856.0,0.0,158.0,3218251776.0,410648576.0,17594953728.0,12395220992.0,1751217.0,591594.0
13-04 02:46:01,35.135,11.655,52.956,0.169,0.0,0.084,0.0,6516736.0,0.0,58.0,3220619264.0,410648576.0,17620684800.0,12367122432.0,1761035.0,593245.0
13-04 02:46:02,35.391,11.478,53.043,0.087,0.0,0.0,0.0,6479872.0,0.0,57.0,3222302720.0,410656768.0,17647173632.0,12338941952.0,1740739.0,590800.0
13-04 02:46:03,34.130,12.799,52.986,0.085,0.0,0.0,0.0,6283264.0,0.0,57.0,3223314432.0,410660864.0,17673183232.0,12311916544.0,1787215.0,593461.0
13-04 02:46:04,28.192,9.683,61.868,0.171,0.0,0.086,0.0,6463488.0,0.0,59.0,3222241280.0,410673152.0,17696403456.0,12289757184.0,1001904.0,339304.0
13-04 02:46:05,2.261,0.251,97.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3223490560.0,410673152.0,17697439744.0,12287471616.0,1157038.0,364691.0
13-04 02:46:06,2.762,0.167,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3225313280.0,410673152.0,17697452032.0,12285636608.0,1425416.0,395047.0
13-04 02:46:07,2.517,0.336,97.148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3226132480.0,410673152.0,17697456128.0,12284813312.0,1509548.0,404599.0
13-04 02:46:08,2.019,0.168,97.813,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3227078656.0,410673152.0,17697468416.0,12283854848.0,1379566.0,371787.0
13-04 02:46:09,12.764,6.340,77.937,2.620,0.0,0.338,0.0,114327552.0,0.0,175.0,3229687808.0,410673152.0,17704058880.0,12274655232.0,2567776.0,1421698.0
13-04 02:46:10,33.041,14.286,44.172,7.625,0.0,0.876,0.0,269492224.0,0.0,338.0,3235078144.0,410673152.0,17723551744.0,12249772032.0,7082358.0,2210300.0
13-04 02:46:11,21.918,11.901,52.140,13.271,0.0,0.771,0.0,265007104.0,0.0,340.0,3236745216.0,410673152.0,17739943936.0,12231712768.0,3769206.0,2234926.0
13-04 02:46:12,33.275,16.334,49.088,0.087,0.0,1.216,0.0,2215936.0,0.0,22.0,3239362560.0,410673152.0,17762619392.0,12206419968.0,10766315.0,2251738.0
13-04 02:46:13,34.966,15.206,48.797,0.0,0.0,1.031,0.0,2158592.0,0.0,19.0,3241500672.0,410677248.0,17785757696.0,12181139456.0,5280549.0,2201910.0
13-04 02:46:14,35.244,15.227,48.503,0.086,0.0,0.941,0.0,2191360.0,0.0,22.0,3244625920.0,410689536.0,17808539648.0,12155219968.0,7398639.0,2269608.0
13-04 02:46:15,33.964,16.337,48.753,0.0,0.0,0.946,0.0,2162688.0,0.0,19.0,3246481408.0,410693632.0,17831727104.0,12130172928.0,7312241.0,2235896.0
13-04 02:46:16,34.256,15.052,49.827,0.0,0.0,0.865,0.0,2199552.0,0.0,24.0,3247738880.0,410697728.0,17855037440.0,12105601024.0,7464622.0,2333145.0
13-04 02:46:17,33.967,16.162,48.833,0.0,0.0,1.037,0.0,4206592.0,0.0,33.0,3250040832.0,410697728.0,17879130112.0,12079206400.0,7130760.0,2222634.0
13-04 02:46:18,34.709,16.512,47.515,0.0,0.0,1.264,0.0,2150400.0,0.0,19.0,3250163712.0,410697728.0,17902088192.0,12056125440.0,7618258.0,2390593.0
13-04 02:46:19,33.506,16.149,49.309,0.086,0.0,0.950,0.0,2179072.0,0.0,21.0,3251843072.0,410705920.0,17924546560.0,12031979520.0,7552228.0,2361356.0
13-04 02:46:20,34.922,14.905,49.393,0.087,0.0,0.693,0.0,2482176.0,0.0,26.0,3252527104.0,410714112.0,17947963392.0,12007870464.0,7689694.0,2460338.0
13-04 02:46:21,34.332,16.267,48.716,0.0,0.0,0.685,0.0,2158592.0,0.0,19.0,3254505472.0,410718208.0,17971027968.0,11982823424.0,7488991.0,2376892.0
13-04 02:46:22,34.545,15.065,49.177,0.0,0.0,1.212,0.0,2146304.0,0.0,19.0,3258060800.0,410718208.0,17994141696.0,11956154368.0,7363731.0,2287472.0
13-04 02:46:23,34.987,16.168,47.904,0.086,0.0,0.855,0.0,2162688.0,0.0,19.0,3260616704.0,410718208.0,18017218560.0,11930521600.0,7384406.0,2275702.0
13-04 02:46:24,33.678,15.418,49.957,0.086,0.0,0.861,0.0,2187264.0,0.0,22.0,3263373312.0,410718208.0,18040160256.0,11904823296.0,7322717.0,2277838.0
13-04 02:46:25,33.590,17.009,48.205,0.085,0.0,1.111,0.0,2170880.0,0.0,22.0,3266068480.0,410718208.0,18062913536.0,11879374848.0,7350124.0,2269931.0
13-04 02:46:26,33.504,16.539,48.934,0.0,0.0,1.023,0.0,2158592.0,0.0,19.0,3266756608.0,410718208.0,18085699584.0,11855900672.0,7293894.0,2243974.0
13-04 02:46:27,32.584,16.508,50.130,0.086,0.0,0.691,0.0,2146304.0,0.0,19.0,3266473984.0,410722304.0,18109292544.0,11832586240.0,6516311.0,2083712.0
13-04 02:46:28,32.874,16.351,49.742,0.0,0.0,1.033,0.0,4083712.0,0.0,26.0,3267903488.0,410742784.0,18134814720.0,11805614080.0,6213452.0,2063634.0
13-04 02:46:29,31.255,17.336,50.128,0.085,0.0,1.196,0.0,2273280.0,0.0,27.0,3266834432.0,410746880.0,18158796800.0,11782696960.0,6370068.0,2146686.0
13-04 02:46:30,33.276,16.209,49.657,0.0,0.0,0.858,0.0,2289664.0,0.0,25.0,3222568960.0,410755072.0,18182803456.0,11802947584.0,6368443.0,2144884.0
13-04 02:46:31,33.247,16.753,49.227,0.0,0.0,0.773,0.0,2191360.0,0.0,21.0,3209981952.0,410755072.0,18205978624.0,11792359424.0,6007873.0,1962370.0
13-04 02:46:32,33.392,14.499,51.230,0.0,0.0,0.879,0.0,2183168.0,0.0,19.0,3178631168.0,410759168.0,18228273152.0,11801411584.0,6033120.0,1978999.0
13-04 02:46:33,36.505,14.706,47.924,0.0,0.0,0.865,0.0,2150400.0,0.0,19.0,3093536768.0,410759168.0,18251010048.0,11863769088.0,7443803.0,2328312.0
13-04 02:46:34,35.733,15.872,47.441,0.0,0.0,0.954,0.0,2166784.0,0.0,19.0,3102818304.0,410763264.0,18273357824.0,11832135680.0,7814274.0,2327473.0
13-04 02:46:35,37.328,14.397,47.241,0.172,0.0,0.862,0.0,2174976.0,0.0,21.0,3120578560.0,410775552.0,18296528896.0,11791192064.0,7930520.0,2336388.0
13-04 02:46:36,35.500,15.740,47.904,0.0,0.0,0.855,0.0,2158592.0,0.0,19.0,3140923392.0,410783744.0,18318331904.0,11749036032.0,7996910.0,2398974.0
13-04 02:46:37,35.039,14.918,48.569,0.087,0.0,1.388,0.0,2166784.0,0.0,19.0,3154370560.0,410787840.0,18340478976.0,11713437696.0,8018986.0,2350441.0
13-04 02:46:38,36.644,14.726,47.517,0.086,0.0,1.027,0.0,2154496.0,0.0,19.0,3157934080.0,410787840.0,18363219968.0,11687133184.0,7877119.0,2348150.0
13-04 02:46:39,35.174,15.548,48.343,0.085,0.0,0.850,0.0,2158592.0,0.0,19.0,3176878080.0,410787840.0,18385817600.0,11645591552.0,7482496.0,2306730.0
13-04 02:46:40,34.583,16.269,47.871,0.0,0.0,1.278,0.0,2187264.0,0.0,21.0,3186245632.0,410791936.0,18409000960.0,11613036544.0,6303660.0,2270989.0
13-04 02:46:41,34.563,16.038,47.256,1.286,0.0,0.858,0.0,86437888.0,0.0,150.0,3206266880.0,410791936.0,18431287296.0,11570728960.0,6556017.0,2339439.0
13-04 02:46:42,31.076,15.625,44.271,7.552,0.0,1.476,0.0,266321920.0,0.0,405.0,3221716992.0,410791936.0,18451099648.0,11535466496.0,6745368.0,2663861.0
13-04 02:46:43,22.403,11.674,55.966,8.841,0.0,1.116,0.0,272646144.0,0.0,442.0,3230031872.0,410791936.0,18464669696.0,11513581568.0,4385923.0,2317304.0
13-04 02:46:44,35.092,16.080,46.985,0.838,0.0,1.005,0.0,47009792.0,0.0,120.0,3235176448.0,410800128.0,18487144448.0,11485954048.0,13380918.0,2303251.0
13-04 02:46:45,38.455,15.365,44.618,0.347,0.0,1.215,0.0,29872128.0,0.0,86.0,3245207552.0,410812416.0,18507689984.0,11455365120.0,8172071.0,2388997.0
13-04 02:46:46,34.612,16.368,47.997,0.0,0.0,1.023,0.0,2297856.0,0.0,26.0,3246780416.0,410812416.0,18529783808.0,11431698432.0,7579340.0,2525811.0
13-04 02:46:47,35.908,15.620,47.368,0.0,0.0,1.104,0.0,2166784.0,0.0,19.0,3248418816.0,410812416.0,18553098240.0,11406745600.0,8696166.0,2495048.0
13-04 02:46:48,35.590,14.931,48.438,0.0,0.0,1.042,0.0,2166784.0,0.0,19.0,3250520064.0,410820608.0,18575892480.0,11381841920.0,7822179.0,2405463.0
13-04 02:46:49,35.456,16.523,47.332,0.0,0.0,0.688,0.0,2162688.0,0.0,19.0,3254468608.0,410824704.0,18598260736.0,11355521024.0,8340456.0,2414508.0
13-04 02:46:50,34.354,16.156,48.299,0.170,0.0,1.020,0.0,2379776.0,0.0,26.0,3256774656.0,410836992.0,18620760064.0,11330703360.0,7213460.0,2359493.0
13-04 02:46:51,36.410,15.043,47.436,0.085,0.0,1.026,0.0,2162688.0,0.0,19.0,3256639488.0,410841088.0,18643906560.0,11307687936.0,8258160.0,2428205.0
13-04 02:46:52,34.991,15.866,48.027,0.086,0.0,1.029,0.0,2154496.0,0.0,20.0,3257294848.0,410841088.0,18667216896.0,11283722240.0,7595100.0,2427476.0
13-04 02:46:53,35.171,14.873,48.906,0.0,0.0,1.050,0.0,2166784.0,0.0,19.0,3259412480.0,410841088.0,18689019904.0,11259801600.0,8232582.0,2431034.0
13-04 02:46:54,35.584,14.892,48.312,0.0,0.0,1.212,0.0,2158592.0,0.0,19.0,3262087168.0,410841088.0,18711756800.0,11234390016.0,7925384.0,2429525.0
13-04 02:46:55,33.687,15.561,49.425,0.177,0.0,1.149,0.0,2191360.0,0.0,22.0,3263889408.0,410841088.0,18734624768.0,11209719808.0,7604525.0,2383726.0
13-04 02:46:56,33.624,15.983,49.345,0.0,0.0,1.048,0.0,2162688.0,0.0,19.0,3265097728.0,410849280.0,18757251072.0,11185876992.0,8430084.0,2438016.0
13-04 02:46:57,33.799,15.895,49.258,0.0,0.0,1.048,0.0,2166784.0,0.0,19.0,3265675264.0,410853376.0,18779824128.0,11162722304.0,7562287.0,2435579.0
13-04 02:46:58,34.065,14.486,50.044,0.0,0.0,1.405,0.0,2158592.0,0.0,19.0,3268435968.0,410853376.0,18802380800.0,11137404928.0,8410747.0,2476687.0
13-04 02:46:59,35.627,15.070,48.606,0.087,0.0,0.610,0.0,2158592.0,0.0,19.0,3269984256.0,410853376.0,18825723904.0,11112513536.0,7339271.0,2346189.0
13-04 02:47:00,36.034,15.948,46.810,0.086,0.0,1.121,0.0,2199552.0,0.0,25.0,3275018240.0,410857472.0,18848165888.0,11085033472.0,8410912.0,2496717.0
13-04 02:47:01,33.909,15.617,48.921,0.0,0.0,1.553,0.0,2154496.0,0.0,19.0,3274903552.0,410857472.0,18870910976.0,11062403072.0,7700314.0,2378139.0
13-04 02:47:02,35.334,15.437,48.027,0.086,0.0,1.115,0.0,4091904.0,0.0,26.0,3275395072.0,410857472.0,18895011840.0,11037810688.0,8524791.0,2484997.0
13-04 02:47:03,33.680,16.883,48.485,0.0,0.0,0.952,0.0,2310144.0,0.0,26.0,3276832768.0,410861568.0,18918330368.0,11013050368.0,8194280.0,2410589.0
13-04 02:47:04,36.325,15.556,46.923,0.0,0.0,1.197,0.0,5619712.0,0.0,29.0,3282751488.0,410865664.0,18940936192.0,10984521728.0,7867611.0,2437540.0
13-04 02:47:05,39.175,15.893,43.385,0.601,0.0,0.945,0.0,47599616.0,0.0,104.0,3287068672.0,410890240.0,19008413696.0,10912702464.0,8028215.0,2442877.0
13-04 02:47:06,35.635,15.516,47.485,0.171,0.0,1.194,0.0,10309632.0,0.0,42.0,3286929408.0,410906624.0,18985459712.0,10935779328.0,8020450.0,2440423.0
13-04 02:47:07,34.231,15.812,48.827,0.0,0.0,1.129,0.0,2162688.0,0.0,19.0,3289583616.0,410906624.0,19007946752.0,10910638080.0,8211880.0,2479659.0
13-04 02:47:08,34.504,14.574,49.605,0.0,0.0,1.317,0.0,2162688.0,0.0,19.0,3290165248.0,410906624.0,19030507520.0,10887495680.0,8186483.0,2456174.0
13-04 02:47:09,36.217,15.861,46.735,0.085,0.0,1.103,0.0,2281472.0,0.0,25.0,3292057600.0,410914816.0,19053703168.0,10862399488.0,8639251.0,2489715.0
13-04 02:47:10,35.454,16.115,47.328,0.0,0.0,1.103,0.0,2170880.0,0.0,21.0,3292872704.0,410914816.0,19076288512.0,10838999040.0,8409096.0,2583553.0
13-04 02:47:11,34.552,14.883,49.782,0.087,0.0,0.696,0.0,2154496.0,0.0,19.0,3294883840.0,410914816.0,19098988544.0,10814287872.0,7106361.0,2335300.0
13-04 02:47:12,35.085,15.847,48.305,0.0,0.0,0.763,0.0,2162688.0,0.0,19.0,3296415744.0,410918912.0,19121942528.0,10789797888.0,7150640.0,2298492.0
13-04 02:47:13,33.646,16.269,48.807,0.256,0.0,1.022,0.0,16117760.0,0.0,40.0,3297939456.0,410931200.0,19144794112.0,10765410304.0,5053745.0,2316999.0
13-04 02:47:14,32.143,16.289,44.251,6.185,0.0,1.132,0.0,271581184.0,0.0,420.0,3297705984.0,410931200.0,19166130176.0,10744307712.0,4548882.0,2318406.0
13-04 02:47:15,18.221,11.976,57.314,11.805,0.0,0.684,0.0,270221312.0,0.0,426.0,3297517568.0,410931200.0,19180810240.0,10729816064.0,2422054.0,1954147.0
13-04 02:47:16,26.840,14.286,55.238,2.944,0.0,0.693,0.0,103550976.0,0.0,206.0,3298168832.0,410935296.0,19199909888.0,10710061056.0,5256965.0,1789900.0
13-04 02:47:17,33.477,15.749,49.914,0.0,0.0,0.861,0.0,4325376.0,0.0,39.0,3290222592.0,410935296.0,19225104384.0,10692812800.0,10354844.0,2144417.0
13-04 02:47:18,34.002,15.693,49.433,0.0,0.0,0.872,0.0,2158592.0,0.0,21.0,3197231104.0,410935296.0,19248742400.0,10762166272.0,8184931.0,2055969.0
13-04 02:47:19,34.375,16.639,48.226,0.084,0.0,0.676,0.0,2162688.0,0.0,19.0,3151253504.0,410935296.0,19271598080.0,10785288192.0,8073453.0,2000223.0
13-04 02:47:20,35.197,15.197,48.559,0.0,0.0,1.048,0.0,2314240.0,0.0,21.0,3131891712.0,410939392.0,19294502912.0,10781741056.0,7080291.0,2253979.0
13-04 02:47:21,35.866,13.781,48.852,0.177,0.0,1.325,0.0,2203648.0,0.0,23.0,3153813504.0,410939392.0,19316985856.0,10737336320.0,10348099.0,2406272.0
13-04 02:47:22,37.317,14.961,46.776,0.0,0.0,0.946,0.0,2158592.0,0.0,19.0,3165777920.0,410939392.0,19338158080.0,10704199680.0,8313556.0,2398389.0
13-04 02:47:23,34.987,15.666,48.303,0.087,0.0,0.957,0.0,2170880.0,0.0,19.0,3190833152.0,410939392.0,19360722944.0,10656579584.0,8790374.0,2362458.0
13-04 02:47:24,38.087,13.739,47.304,0.0,0.0,0.870,0.0,2162688.0,0.0,19.0,3193303040.0,410939392.0,19382005760.0,10632826880.0,8628163.0,2398117.0
13-04 02:47:25,36.583,15.358,46.937,0.0,0.0,1.122,0.0,2195456.0,0.0,22.0,3211571200.0,410939392.0,19406069760.0,10590494720.0,10109090.0,2503865.0
13-04 02:47:26,34.486,16.422,47.710,0.086,0.0,1.296,0.0,2183168.0,0.0,22.0,3245883392.0,410951680.0,19427598336.0,10534641664.0,8565901.0,2410423.0
13-04 02:47:27,35.264,15.843,47.785,0.0,0.0,1.107,0.0,2154496.0,0.0,20.0,3263504384.0,410955776.0,19449905152.0,10494709760.0,8992608.0,2416291.0
13-04 02:47:28,34.419,15.757,48.856,0.0,0.0,0.968,0.0,2158592.0,0.0,19.0,3264077824.0,410955776.0,19472506880.0,10471534592.0,6657963.0,2410616.0
13-04 02:47:29,36.874,15.630,46.718,0.0,0.0,0.777,0.0,2162688.0,0.0,19.0,3268358144.0,410955776.0,19495018496.0,10444742656.0,10518723.0,2459128.0
13-04 02:47:30,34.345,15.525,48.916,0.0,0.0,1.214,0.0,2154496.0,0.0,19.0,3270176768.0,410955776.0,19517444096.0,10420498432.0,8688159.0,2423952.0
13-04 02:47:31,35.720,14.582,48.663,0.259,0.0,0.777,0.0,2179072.0,0.0,21.0,3268882432.0,410968064.0,19541274624.0,10397949952.0,6459141.0,2360936.0
13-04 02:47:32,34.930,16.202,48.171,0.0,0.0,0.697,0.0,2158592.0,0.0,19.0,3271880704.0,410968064.0,19563290624.0,10372935680.0,10494704.0,2449085.0
13-04 02:47:33,35.140,16.084,47.902,0.0,0.0,0.874,0.0,2166784.0,0.0,19.0,3277922304.0,410968064.0,19585654784.0,10344529920.0,8477251.0,2436893.0
13-04 02:47:34,35.529,14.991,48.527,0.087,0.0,0.867,0.0,2158592.0,0.0,19.0,3279118336.0,410968064.0,19608399872.0,10320588800.0,7332037.0,2374926.0
13-04 02:47:35,36.075,15.167,47.558,0.086,0.0,1.114,0.0,2166784.0,0.0,22.0,3280465920.0,410972160.0,19631210496.0,10296426496.0,9546177.0,2439705.0
13-04 02:47:36,35.043,14.870,48.783,0.087,0.0,1.217,0.0,2240512.0,0.0,25.0,3280293888.0,410972160.0,19654352896.0,10273456128.0,8659207.0,2426403.0
13-04 02:47:37,35.069,15.538,48.090,0.087,0.0,1.215,0.0,2150400.0,0.0,19.0,3284430848.0,410972160.0,19676479488.0,10247192576.0,8452324.0,2399370.0
13-04 02:47:38,34.468,15.881,49.127,0.0,0.0,0.524,0.0,2174976.0,0.0,19.0,3288276992.0,410980352.0,19699208192.0,10220609536.0,7146975.0,2307453.0
13-04 02:47:39,34.021,16.753,48.282,0.0,0.0,0.945,0.0,2158592.0,0.0,19.0,3288952832.0,410988544.0,19722477568.0,10196656128.0,7916941.0,2279735.0
13-04 02:47:40,34.465,15.231,48.999,0.0,0.0,1.305,0.0,2166784.0,0.0,19.0,3289563136.0,410988544.0,19744473088.0,10174050304.0,8828938.0,2531574.0
13-04 02:47:41,34.087,16.435,48.174,0.174,0.0,1.130,0.0,2179072.0,0.0,21.0,3291291648.0,410996736.0,19767169024.0,10149617664.0,8551115.0,2413036.0
13-04 02:47:42,34.696,15.478,48.870,0.0,0.0,0.957,0.0,2158592.0,0.0,19.0,3293069312.0,411000832.0,19789737984.0,10125266944.0,5706407.0,2322781.0
13-04 02:47:43,36.285,15.477,47.291,0.0,0.0,0.946,0.0,2170880.0,0.0,20.0,3296534528.0,411000832.0,19811926016.0,10099613696.0,9270389.0,2504052.0
13-04 02:47:44,33.997,16.263,48.443,0.0,0.0,1.298,0.0,2158592.0,0.0,19.0,3297067008.0,411004928.0,19835330560.0,10075672576.0,10030763.0,2464485.0
13-04 02:47:45,34.635,15.017,49.479,0.0,0.0,0.868,0.0,2162688.0,0.0,19.0,3297583104.0,411004928.0,19857575936.0,10052911104.0,4648125.0,2467582.0
13-04 02:47:46,15.857,6.820,65.644,11.168,0.0,0.512,0.0,238800896.0,0.0,410.0,3303141376.0,411004928.0,19868340224.0,10036588544.0,5200708.0,2183877.0
13-04 02:47:47,7.686,1.943,75.0,15.118,0.0,0.253,0.0,269484032.0,0.0,432.0,3306409984.0,411004928.0,19870973952.0,10030686208.0,2101366.0,1624997.0
13-04 02:47:48,23.585,8.491,62.264,5.232,0.0,0.429,0.0,119873536.0,0.0,207.0,3306196992.0,411004928.0,19883655168.0,10018217984.0,8338253.0,1959726.0
13-04 02:47:49,32.522,19.130,47.304,0.087,0.0,0.957,0.0,2039808.0,0.0,13.0,3309355008.0,411009024.0,19906662400.0,9992048640.0,8087817.0,2242614.0
13-04 02:47:50,32.985,15.492,50.131,0.0,0.0,1.393,0.0,307200.0,0.0,8.0,3312816128.0,411009024.0,19927388160.0,9967861760.0,11757032.0,2894094.0
13-04 02:47:51,35.893,16.825,46.247,0.086,0.0,0.949,0.0,2072576.0,0.0,16.0,3317604352.0,411013120.0,19949948928.0,9940508672.0,10595770.0,2523886.0
13-04 02:47:52,33.616,16.384,49.151,0.0,0.0,0.849,0.0,126976.0,0.0,6.0,3318095872.0,411013120.0,19970805760.0,9919160320.0,13257847.0,2919869.0
13-04 02:47:53,32.607,17.262,48.997,0.087,0.0,1.046,0.0,2162688.0,0.0,19.0,3321294848.0,411013120.0,19993333760.0,9893433344.0,8564482.0,2502681.0
13-04 02:47:54,34.592,16.223,47.983,0.0,0.0,1.202,0.0,2043904.0,0.0,13.0,3322130432.0,411013120.0,20015833088.0,9870098432.0,8582597.0,2503507.0
13-04 02:47:55,34.733,15.661,48.994,0.0,0.0,0.612,0.0,2174976.0,0.0,20.0,3325214720.0,411017216.0,20037988352.0,9844854784.0,9034688.0,2495485.0
13-04 02:47:56,35.559,14.397,48.656,0.260,0.0,1.127,0.0,159744.0,0.0,9.0,3323514880.0,411017216.0,20058931200.0,9825611776.0,10338106.0,2515053.0
13-04 02:47:57,35.168,16.165,47.893,0.0,0.0,0.774,0.0,2158592.0,0.0,19.0,3325542400.0,411025408.0,20082151424.0,9800355840.0,8863270.0,2532280.0
13-04 02:47:58,33.941,16.319,48.524,0.0,0.0,1.215,0.0,2166784.0,0.0,19.0,3325923328.0,411033600.0,20104871936.0,9777246208.0,8308985.0,2430006.0
13-04 02:47:59,36.223,15.536,47.468,0.0,0.0,0.773,0.0,2158592.0,0.0,19.0,3329777664.0,411037696.0,20127191040.0,9751068672.0,8721396.0,2511637.0
13-04 02:48:00,33.875,16.681,48.161,0.0,0.0,1.283,0.0,2170880.0,0.0,19.0,3329630208.0,411037696.0,20149846016.0,9728561152.0,9188218.0,2359927.0
13-04 02:48:01,33.447,16.808,48.472,0.085,0.0,1.188,0.0,2183168.0,0.0,21.0,3330727936.0,411037696.0,20173082624.0,9704226816.0,6255069.0,2155816.0
13-04 02:48:02,32.361,16.652,49.785,0.0,0.0,1.202,0.0,4194304.0,0.0,32.0,3330994176.0,411041792.0,20198477824.0,9678561280.0,6178529.0,2077528.0
13-04 02:48:03,31.878,16.157,51.179,0.087,0.0,0.699,0.0,2158592.0,0.0,19.0,3332513792.0,411041792.0,20221702144.0,9653817344.0,6339995.0,2129975.0
13-04 02:48:04,32.021,16.866,50.342,0.086,0.0,0.685,0.0,2314240.0,0.0,28.0,3333144576.0,411041792.0,20245368832.0,9629519872.0,6256201.0,2118459.0
13-04 02:48:05,32.048,16.110,50.728,0.0,0.0,1.114,0.0,2158592.0,0.0,19.0,3335725056.0,411045888.0,20268244992.0,9604059136.0,6361700.0,2180515.0
13-04 02:48:06,34.305,15.523,49.400,0.0,0.0,0.772,0.0,2154496.0,0.0,20.0,3338280960.0,411045888.0,20291530752.0,9578217472.0,6243830.0,2141263.0
13-04 02:48:07,34.602,15.484,48.616,0.087,0.0,1.211,0.0,2187264.0,0.0,21.0,3293392896.0,411045888.0,20314103808.0,9600532480.0,8289842.0,2415199.0
13-04 02:48:08,36.983,15.862,46.207,0.086,0.0,0.862,0.0,2183168.0,0.0,20.0,3206942720.0,411045888.0,20336427008.0,9664659456.0,8909429.0,2450322.0
13-04 02:48:09,36.427,14.744,48.049,0.0,0.0,0.781,0.0,4255744.0,0.0,37.0,3220185088.0,411045888.0,20361048064.0,9626796032.0,8679760.0,1812039.0
13-04 02:48:10,38.789,10.997,49.957,0.085,0.0,0.171,0.0,4378624.0,0.0,44.0,3243913216.0,411049984.0,20384694272.0,9579417600.0,3029532.0,749842.0
13-04 02:48:11,37.730,12.020,49.917,0.083,0.0,0.250,0.0,6467584.0,0.0,57.0,3271196672.0,411054080.0,20410564608.0,9526259712.0,5355132.0,803770.0
13-04 02:48:12,33.738,11.882,53.946,0.260,0.0,0.173,0.0,7831552.0,0.0,77.0,3265626112.0,411058176.0,20436905984.0,9505484800.0,2068107.0,738638.0
13-04 02:48:13,37.660,11.956,49.701,0.512,0.0,0.171,0.0,33714176.0,0.0,110.0,3271196672.0,411058176.0,20487180288.0,9449639936.0,2076908.0,717492.0
13-04 02:48:14,39.759,11.876,47.418,0.516,0.0,0.430,0.0,40865792.0,0.0,116.0,3300012032.0,411082752.0,20484390912.0,9423589376.0,3894737.0,758409.0
13-04 02:48:15,35.279,12.532,51.760,0.172,0.0,0.258,0.0,6459392.0,0.0,60.0,3323715584.0,411082752.0,20510564352.0,9373712384.0,3640181.0,837375.0
13-04 02:48:16,37.446,10.252,51.955,0.174,0.0,0.174,0.0,13131776.0,0.0,75.0,3328671744.0,411082752.0,20539043840.0,9340276736.0,3515604.0,828206.0
13-04 02:48:17,37.808,11.725,49.703,0.595,0.0,0.170,0.0,29794304.0,0.0,109.0,3331321856.0,411103232.0,20558999552.0,9317650432.0,3793359.0,861588.0
13-04 02:48:18,18.266,6.061,65.825,9.680,0.0,0.168,0.0,214937600.0,0.0,347.0,3333062656.0,411115520.0,20570382336.0,9304514560.0,3634321.0,698211.0
13-04 02:48:19,3.626,0.506,79.764,16.020,0.0,0.084,0.0,268435456.0,0.0,448.0,3335180288.0,411115520.0,20570390528.0,9302388736.0,3216338.0,614511.0
13-04 02:48:20,21.261,6.218,67.647,4.790,0.0,0.084,0.0,138072064.0,0.0,213.0,3338313728.0,411119616.0,20583206912.0,9286434816.0,3400804.0,745660.0
13-04 02:48:21,35.859,11.448,52.525,0.084,0.0,0.084,0.0,6459392.0,0.0,58.0,3339657216.0,411123712.0,20609036288.0,9259257856.0,3305515.0,799101.0
13-04 02:48:22,35.401,11.800,52.369,0.258,0.0,0.172,0.0,6520832.0,0.0,65.0,3341860864.0,411123712.0,20635353088.0,9230737408.0,3833248.0,850143.0
13-04 02:48:23,36.919,11.360,51.463,0.086,0.0,0.172,0.0,6459392.0,0.0,57.0,3343417344.0,411127808.0,20660748288.0,9203781632.0,4208478.0,845735.0
13-04 02:48:24,35.424,12.712,51.525,0.085,0.0,0.254,0.0,6455296.0,0.0,57.0,3346964480.0,411127808.0,20686454784.0,9174528000.0,3917537.0,842844.0
13-04 02:48:25,35.410,12.031,52.389,0.085,0.0,0.085,0.0,6451200.0,0.0,57.0,3348180992.0,411127808.0,20711968768.0,9147797504.0,3949927.0,824243.0
13-04 02:48:26,35.370,11.274,53.012,0.086,0.0,0.258,0.0,6451200.0,0.0,57.0,3350425600.0,411131904.0,20738764800.0,9118752768.0,3556076.0,793802.0
13-04 02:48:27,36.811,11.959,50.891,0.170,0.0,0.170,0.0,6467584.0,0.0,59.0,3350544384.0,411144192.0,20764577792.0,9092808704.0,3526603.0,799301.0
13-04 02:48:28,35.517,11.724,52.414,0.172,0.0,0.172,0.0,6463488.0,0.0,58.0,3350847488.0,411152384.0,20790448128.0,9066627072.0,3458738.0,791566.0
13-04 02:48:29,35.739,12.224,51.783,0.085,0.0,0.170,0.0,6471680.0,0.0,57.0,3351261184.0,411156480.0,20816281600.0,9040375808.0,3500143.0,802327.0
13-04 02:48:30,36.073,11.073,52.682,0.087,0.0,0.087,0.0,6471680.0,0.0,58.0,3352653824.0,411160576.0,20843220992.0,9012039680.0,3524891.0,798678.0
13-04 02:48:31,36.130,11.301,52.226,0.171,0.0,0.171,0.0,6475776.0,0.0,57.0,3356348416.0,411160576.0,20868386816.0,8983179264.0,3491806.0,787571.0
13-04 02:48:32,34.813,10.966,53.960,0.174,0.0,0.087,0.0,6496256.0,0.0,60.0,3356971008.0,411164672.0,20893954048.0,8956985344.0,3496249.0,794997.0
13-04 02:48:33,34.866,11.101,53.599,0.173,0.0,0.260,0.0,6504448.0,0.0,61.0,3359772672.0,411172864.0,20921266176.0,8926863360.0,3444187.0,788546.0
13-04 02:48:34,35.172,11.552,53.190,0.086,0.0,0.0,0.0,6459392.0,0.0,58.0,3360489472.0,411185152.0,20946567168.0,8900833280.0,3517909.0,797237.0
13-04 02:48:35,36.364,11.342,52.035,0.087,0.0,0.173,0.0,6463488.0,0.0,57.0,3364626432.0,411185152.0,20972670976.0,8870592512.0,3522663.0,790381.0
13-04 02:48:36,35.951,10.995,52.880,0.175,0.0,0.0,0.0,5541888.0,0.0,58.0,3366121472.0,411193344.0,20997722112.0,8844038144.0,2969401.0,725951.0
13-04 02:48:37,34.738,11.608,53.310,0.172,0.0,0.172,0.0,6488064.0,0.0,59.0,3368034304.0,411201536.0,21024301056.0,8815538176.0,1139517.0,649356.0
13-04 02:48:38,35.172,11.983,52.586,0.086,0.0,0.172,0.0,6455296.0,0.0,57.0,3369549824.0,411209728.0,21050548224.0,8787767296.0,3791969.0,841127.0
13-04 02:48:39,39.830,11.660,47.745,0.681,0.0,0.085,0.0,44625920.0,0.0,132.0,3373928448.0,411222016.0,21109764096.0,8724160512.0,3806637.0,761465.0
13-04 02:48:40,34.506,12.189,52.446,0.601,0.0,0.258,0.0,32444416.0,0.0,110.0,3374604288.0,411230208.0,21100650496.0,8732590080.0,2805852.0,576672.0
13-04 02:48:41,34.281,11.972,53.488,0.172,0.0,0.086,0.0,6471680.0,0.0,58.0,3375194112.0,411234304.0,21126148096.0,8706498560.0,2817581.0,564531.0
13-04 02:48:42,34.506,11.416,53.820,0.086,0.0,0.172,0.0,6492160.0,0.0,60.0,3379859456.0,411242496.0,21153570816.0,8674402304.0,3322718.0,610826.0
13-04 02:48:43,34.506,12.618,52.704,0.086,0.0,0.086,0.0,6463488.0,0.0,57.0,3383910400.0,411246592.0,21179613184.0,8644304896.0,2412346.0,543665.0
13-04 02:48:44,33.390,12.966,53.136,0.169,0.0,0.339,0.0,6467584.0,0.0,57.0,3384156160.0,411250688.0,21206851584.0,8616816640.0,2824702.0,552575.0
13-04 02:48:45,35.077,14.494,49.743,0.086,0.0,0.600,0.0,4366336.0,0.0,44.0,3387756544.0,411250688.0,21229998080.0,8590069760.0,5092068.0,2248374.0
13-04 02:48:46,34.220,15.866,48.542,0.086,0.0,1.286,0.0,2191360.0,0.0,22.0,3388858368.0,411258880.0,21252739072.0,8566218752.0,9238894.0,2539523.0
13-04 02:48:47,34.503,15.582,48.545,0.086,0.0,1.284,0.0,2174976.0,0.0,21.0,3392512000.0,411258880.0,21275250688.0,8540053504.0,8610377.0,2425066.0
13-04 02:48:48,31.873,16.924,50.086,0.0,0.0,1.117,0.0,2154496.0,0.0,20.0,3393134592.0,411258880.0,21298094080.0,8516587520.0,6512460.0,2259851.0
13-04 02:48:49,31.049,16.912,50.650,0.087,0.0,1.301,0.0,2158592.0,0.0,19.0,3394732032.0,411262976.0,21321994240.0,8491085824.0,6248132.0,2190016.0
13-04 02:48:50,31.261,16.667,51.123,0.086,0.0,0.864,0.0,2347008.0,0.0,22.0,3394908160.0,411262976.0,21345357824.0,8467546112.0,6274263.0,2217156.0
13-04 02:48:51,32.496,15.771,50.867,0.0,0.0,0.867,0.0,2158592.0,0.0,19.0,3394846720.0,411267072.0,21368893440.0,8444067840.0,6266379.0,2221714.0
13-04 02:48:52,32.528,15.962,50.475,0.086,0.0,0.949,0.0,2183168.0,0.0,21.0,3395751936.0,411267072.0,21392334848.0,8419721216.0,4267502.0,2225931.0
13-04 02:48:53,32.735,15.812,50.256,0.0,0.0,1.197,0.0,2150400.0,0.0,19.0,3396182016.0,411267072.0,21416271872.0,8395354112.0,2225368.0,2193550.0
13-04 02:48:54,34.936,15.107,48.670,0.0,0.0,1.288,0.0,2162688.0,0.0,19.0,3398586368.0,411275264.0,21438783488.0,8370429952.0,4686550.0,2501351.0
13-04 02:48:55,37.620,17.410,38.058,5.599,0.0,1.312,0.0,230617088.0,0.0,271.0,3309207552.0,411275264.0,21458898944.0,8439693312.0,8973546.0,2494685.0
13-04 02:48:56,29.077,14.754,45.815,8.973,0.0,1.381,0.0,271581184.0,0.0,311.0,3319836672.0,411275264.0,21477265408.0,8410697728.0,6262627.0,2854181.0
13-04 02:48:57,27.100,13.247,50.303,8.225,0.0,1.126,0.0,247271424.0,0.0,418.0,3334684672.0,411275264.0,21494005760.0,8379109376.0,7674539.0,2673843.0
13-04 02:48:58,36.196,14.549,47.940,0.088,0.0,1.227,0.0,2179072.0,0.0,21.0,3340513280.0,411283456.0,21515509760.0,8351768576.0,14752638.0,2568504.0
13-04 02:48:59,34.912,15.614,48.421,0.0,0.0,1.053,0.0,2162688.0,0.0,19.0,3353223168.0,411283456.0,21538123776.0,8316444672.0,9903924.0,2638978.0
13-04 02:49:00,35.529,15.425,47.747,0.0,0.0,1.300,0.0,2150400.0,0.0,19.0,3353530368.0,411283456.0,21560426496.0,8293834752.0,11263887.0,2432567.0
13-04 02:49:01,35.114,15.674,48.161,0.0,0.0,1.051,0.0,2039808.0,0.0,13.0,3359199232.0,411287552.0,21582614528.0,8265973760.0,11404906.0,2566445.0
13-04 02:49:02,36.878,15.266,46.998,0.0,0.0,0.858,0.0,2158592.0,0.0,19.0,3361566720.0,411287552.0,21605019648.0,8241201152.0,11020076.0,2403099.0
13-04 02:49:03,36.864,15.593,46.271,0.169,0.0,1.102,0.0,2174976.0,0.0,21.0,3363872768.0,411291648.0,21627084800.0,8216825856.0,11794719.0,2635611.0
13-04 02:49:04,35.775,15.247,47.785,0.0,0.0,1.193,0.0,2166784.0,0.0,19.0,3367071744.0,411295744.0,21649002496.0,8191705088.0,11622565.0,2729740.0
13-04 02:49:05,36.644,14.897,47.175,0.0,0.0,1.284,0.0,139264.0,0.0,7.0,3366391808.0,411295744.0,21669515264.0,8171872256.0,12184905.0,2735166.0
13-04 02:49:06,35.284,16.265,47.590,0.0,0.0,0.861,0.0,2162688.0,0.0,20.0,3369304064.0,411299840.0,21692108800.0,8146362368.0,9716464.0,2809889.0
13-04 02:49:07,34.199,17.056,47.446,0.087,0.0,1.212,0.0,2166784.0,0.0,21.0,3371139072.0,411303936.0,21714419712.0,8122212352.0,10033187.0,2775278.0
13-04 02:49:08,34.646,15.398,48.644,0.087,0.0,1.225,0.0,2187264.0,0.0,22.0,3373518848.0,411308032.0,21737316352.0,8096931840.0,10744692.0,2689676.0
13-04 02:49:09,35.447,15.899,47.350,0.0,0.0,1.303,0.0,2166784.0,0.0,19.0,3377254400.0,411308032.0,21759279104.0,8071233536.0,9468616.0,2604671.0
13-04 02:49:10,36.0,15.826,47.130,0.0,0.0,1.043,0.0,2035712.0,0.0,13.0,3378036736.0,411308032.0,21781864448.0,8047865856.0,10252536.0,2610597.0
13-04 02:49:11,38.723,15.064,44.851,0.426,0.0,0.936,0.0,34476032.0,0.0,90.0,3380146176.0,411312128.0,21802512384.0,8025104384.0,9637682.0,2561912.0
13-04 02:49:12,36.070,14.672,48.122,0.0,0.0,1.135,0.0,1994752.0,0.0,21.0,3382386688.0,411312128.0,21825048576.0,8000327680.0,10562378.0,2814395.0
13-04 02:49:13,34.367,15.058,49.424,0.089,0.0,1.063,0.0,139264.0,0.0,8.0,3381620736.0,411312128.0,21845557248.0,7980584960.0,8985291.0,2656187.0
13-04 02:49:14,36.254,15.636,46.907,0.0,0.0,1.203,0.0,2166784.0,0.0,19.0,3381497856.0,411312128.0,21868769280.0,7957495808.0,10096106.0,2753035.0
13-04 02:49:15,34.625,16.968,47.287,0.0,0.0,1.120,0.0,2162688.0,0.0,19.0,3385020416.0,411316224.0,21891137536.0,7931600896.0,11685385.0,2718358.0
13-04 02:49:16,35.228,16.021,47.631,0.0,0.0,1.120,0.0,2166784.0,0.0,19.0,3385118720.0,411316224.0,21913133056.0,7909507072.0,10064130.0,2650623.0
13-04 02:49:17,37.172,15.495,46.232,0.0,0.0,1.101,0.0,2158592.0,0.0,19.0,3389132800.0,411320320.0,21935345664.0,7883276288.0,10860553.0,2903113.0
13-04 02:49:18,34.915,17.373,46.271,0.085,0.0,1.356,0.0,2183168.0,0.0,21.0,3390590976.0,411320320.0,21958299648.0,7858864128.0,9550550.0,2617360.0
13-04 02:49:19,36.101,15.297,47.552,0.0,0.0,1.049,0.0,2031616.0,0.0,13.0,3394293760.0,411320320.0,21979983872.0,7833477120.0,9764345.0,2545221.0
13-04 02:49:20,34.839,15.725,48.480,0.087,0.0,0.869,0.0,2174976.0,0.0,22.0,3395465216.0,411320320.0,22002376704.0,7809912832.0,9950676.0,2621199.0
13-04 02:49:21,35.788,15.411,47.774,0.0,0.0,1.027,0.0,151552.0,0.0,9.0,3396124672.0,411324416.0,22023397376.0,7788228608.0,9528646.0,2689764.0
13-04 02:49:22,36.101,15.734,47.290,0.087,0.0,0.787,0.0,2142208.0,0.0,16.0,3398963200.0,411332608.0,22045872128.0,7762907136.0,11797887.0,2713946.0
13-04 02:49:23,35.031,15.628,48.200,0.088,0.0,1.054,0.0,2179072.0,0.0,21.0,3400994816.0,411340800.0,22068674560.0,7738064896.0,10331059.0,2762624.0
13-04 02:49:24,34.370,15.976,48.359,0.0,0.0,1.295,0.0,2166784.0,0.0,19.0,3401846784.0,411340800.0,22091489280.0,7714398208.0,8016779.0,2735030.0
13-04 02:49:25,35.411,15.758,47.965,0.0,0.0,0.866,0.0,2355200.0,0.0,20.0,3404959744.0,411340800.0,22113800192.0,7688974336.0,6129351.0,2689799.0
13-04 02:49:26,34.904,15.445,48.691,0.087,0.0,0.873,0.0,2191360.0,0.0,22.0,3406237696.0,411344896.0,22137376768.0,7664115712.0,6527674.0,2706835.0
13-04 02:49:27,33.504,14.701,48.889,2.051,0.0,0.855,0.0,104062976.0,0.0,171.0,3406565376.0,411344896.0,22159237120.0,7641927680.0,7469319.0,2608774.0
13-04 02:49:28,9.559,2.909,74.564,12.718,0.0,0.249,0.0,271609856.0,0.0,403.0,3409686528.0,411344896.0,22161297408.0,7636746240.0,4657232.0,1779851.0
13-04 02:49:29,9.974,2.302,77.835,9.463,0.0,0.426,0.0,251547648.0,0.0,434.0,3411914752.0,411344896.0,22164705280.0,7631110144.0,7878381.0,2058508.0
13-04 02:49:30,35.948,15.948,47.069,0.0,0.0,1.034,0.0,745472.0,0.0,13.0,3411660800.0,411344896.0,22186078208.0,7609991168.0,14426484.0,2454752.0
13-04 02:49:31,31.560,17.287,49.645,0.0,0.0,1.507,0.0,86016.0,0.0,6.0,3412361216.0,411344896.0,22207066112.0,7588302848.0,11907806.0,2709353.0
13-04 02:49:32,36.348,15.870,47.099,0.0,0.0,0.683,0.0,2035712.0,0.0,13.0,3414986752.0,411344896.0,22229397504.0,7563345920.0,12306630.0,2779645.0
13-04 02:49:33,32.498,17.027,49.092,0.086,0.0,1.296,0.0,143360.0,0.0,8.0,3415572480.0,411344896.0,22250266624.0,7541891072.0,14563086.0,2999067.0
13-04 02:49:34,33.851,16.926,48.532,0.0,0.0,0.691,0.0,2027520.0,0.0,13.0,3417817088.0,411344896.0,22272991232.0,7516921856.0,8450084.0,2238747.0
13-04 02:49:35,30.809,16.179,51.979,0.0,0.0,1.033,0.0,126976.0,0.0,6.0,3418075136.0,411344896.0,22294659072.0,7494995968.0,8432172.0,2502987.0
13-04 02:49:36,31.434,16.667,50.604,0.0,0.0,1.295,0.0,2150400.0,0.0,20.0,3418075136.0,411344896.0,22317498368.0,7472156672.0,8882932.0,2547676.0
13-04 02:49:37,32.143,16.638,50.348,0.087,0.0,0.784,0.0,2162688.0,0.0,19.0,3418472448.0,411344896.0,22341029888.0,7448227840.0,6207846.0,2162859.0
13-04 02:49:38,31.989,16.126,50.570,0.088,0.0,1.227,0.0,2048000.0,0.0,15.0,3419279360.0,411344896.0,22364778496.0,7423672320.0,8288843.0,2215220.0
13-04 02:49:39,34.079,17.212,47.849,0.0,0.0,0.861,0.0,2162688.0,0.0,19.0,3420696576.0,411344896.0,22387392512.0,7399641088.0,6196290.0,2194050.0
13-04 02:49:40,35.708,16.395,46.781,0.0,0.0,1.116,0.0,2166784.0,0.0,20.0,3381096448.0,411344896.0,22410637312.0,7415996416.0,9860040.0,2529816.0
13-04 02:49:41,37.101,15.013,46.937,0.0,0.0,0.949,0.0,122880.0,0.0,6.0,3341504512.0,411344896.0,22430748672.0,7435476992.0,9675876.0,2696011.0
13-04 02:49:42,36.751,15.725,46.481,0.087,0.0,0.956,0.0,2166784.0,0.0,19.0,3351990272.0,411348992.0,22452793344.0,7402942464.0,9944596.0,2721848.0
13-04 02:49:43,34.372,15.671,48.831,0.0,0.0,1.126,0.0,2154496.0,0.0,19.0,3361239040.0,411348992.0,22475911168.0,7370575872.0,6495047.0,2486789.0
13-04 02:49:44,36.998,14.572,47.557,0.087,0.0,0.785,0.0,2211840.0,0.0,25.0,3359023104.0,411348992.0,22498304000.0,7350398976.0,9875653.0,2702505.0
13-04 02:49:45,36.021,16.381,46.827,0.0,0.0,0.772,0.0,2191360.0,0.0,19.0,3369578496.0,411348992.0,22520807424.0,7317340160.0,8318802.0,2742372.0
13-04 02:49:46,35.862,15.862,47.328,0.086,0.0,0.862,0.0,2158592.0,0.0,19.0,3383750656.0,411348992.0,22543454208.0,7280521216.0,7732875.0,2499633.0
13-04 02:49:47,36.528,15.458,46.632,0.0,0.0,1.382,0.0,2035712.0,0.0,13.0,3389796352.0,411348992.0,22565863424.0,7252066304.0,10680684.0,2587560.0
13-04 02:49:48,37.148,15.201,46.541,0.085,0.0,1.025,0.0,5615616.0,0.0,29.0,3394699264.0,411348992.0,22588092416.0,7224934400.0,10241892.0,2652882.0
13-04 02:49:49,38.415,15.504,44.358,0.603,0.0,1.120,0.0,41332736.0,0.0,84.0,3395612672.0,411357184.0,22649982976.0,7162122240.0,10499499.0,2752421.0
13-04 02:49:50,38.805,16.162,43.855,0.253,0.0,0.926,0.0,25034752.0,0.0,67.0,3398672384.0,411357184.0,22629302272.0,7179743232.0,11914202.0,2940500.0
13-04 02:49:51,35.152,16.277,47.359,0.0,0.0,1.212,0.0,2162688.0,0.0,19.0,3404853248.0,411357184.0,22651768832.0,7151095808.0,9314706.0,2815255.0
13-04 02:49:52,36.609,15.043,47.130,0.0,0.0,1.217,0.0,2154496.0,0.0,19.0,3406217216.0,411357184.0,22674677760.0,7126822912.0,9923624.0,2854549.0
13-04 02:49:53,36.152,15.962,46.764,0.0,0.0,1.122,0.0,2039808.0,0.0,13.0,3407278080.0,411357184.0,22696701952.0,7103737856.0,11380549.0,2676589.0
13-04 02:49:54,36.410,16.257,46.147,0.085,0.0,1.101,0.0,2174976.0,0.0,21.0,3410087936.0,411365376.0,22718844928.0,7078776832.0,8125776.0,2591690.0
13-04 02:49:55,35.632,14.147,49.337,0.0,0.0,0.884,0.0,2326528.0,0.0,23.0,3409170432.0,411365376.0,22741286912.0,7057252352.0,10775928.0,2851666.0
13-04 02:49:56,35.159,13.869,50.0,0.0,0.0,0.972,0.0,122880.0,0.0,6.0,3410440192.0,411365376.0,22762291200.0,7034978304.0,9836175.0,2823061.0
13-04 02:49:57,35.727,15.499,47.548,0.088,0.0,1.138,0.0,2162688.0,0.0,19.0,3412242432.0,411369472.0,22784004096.0,7011459072.0,9690050.0,2987034.0
13-04 02:49:58,34.121,16.273,48.381,0.0,0.0,1.225,0.0,2170880.0,0.0,19.0,3415224320.0,411369472.0,22807199744.0,6985281536.0,6662475.0,2920024.0
13-04 02:49:59,33.706,13.929,48.581,2.408,0.0,1.376,0.0,83189760.0,0.0,152.0,3416772608.0,411369472.0,22828548096.0,6962384896.0,11712543.0,3085971.0
13-04 02:50:00,9.612,2.530,73.777,13.828,0.0,0.253,0.0,269484032.0,0.0,473.0,3418112000.0,411369472.0,22829772800.0,6959820800.0,6781919.0,2080608.0
13-04 02:50:01,10.304,2.703,75.760,10.811,0.0,0.422,0.0,269484032.0,0.0,403.0,3419353088.0,411369472.0,22832680960.0,6955671552.0,5659034.0,2195985.0
13-04 02:50:02,37.069,14.569,47.328,0.0,0.0,1.034,0.0,4665344.0,0.0,43.0,3448979456.0,411369472.0,22854025216.0,6904700928.0,14853190.0,2372982.0
13-04 02:50:03,33.766,17.403,47.273,0.0,0.0,1.558,0.0,0.0,0.0,0.0,3454160896.0,411369472.0,22875680768.0,6877863936.0,7113540.0,2549327.0
13-04 02:50:04,33.476,15.713,49.360,0.512,0.0,0.939,0.0,143360.0,0.0,8.0,3457540096.0,411369472.0,22896353280.0,6853812224.0,10595715.0,3153182.0
13-04 02:50:05,35.523,16.940,46.500,0.0,0.0,1.037,0.0,2043904.0,0.0,13.0,3521728512.0,411369472.0,22918643712.0,6767333376.0,11931569.0,2683911.0
13-04 02:50:06,32.889,16.089,49.689,0.0,0.0,1.333,0.0,126976.0,0.0,6.0,3520720896.0,411369472.0,22939205632.0,6747779072.0,13468546.0,2945757.0
13-04 02:50:07,35.052,16.065,47.852,0.0,0.0,1.031,0.0,2031616.0,0.0,13.0,3521216512.0,411369472.0,22961586176.0,6724902912.0,13469947.0,2774536.0
13-04 02:50:08,34.906,15.266,48.714,0.0,0.0,1.115,0.0,122880.0,0.0,6.0,3524833280.0,411369472.0,22981726208.0,6701146112.0,12052499.0,3032087.0
13-04 02:50:09,33.798,17.596,47.561,0.0,0.0,1.045,0.0,2174976.0,0.0,21.0,3525320704.0,411369472.0,23004184576.0,6678200320.0,8857994.0,2521954.0
13-04 02:50:10,34.256,14.619,50.519,0.173,0.0,0.433,0.0,4304896.0,0.0,38.0,3526012928.0,411369472.0,23028580352.0,6653112320.0,4126072.0,902961.0
13-04 02:50:11,35.209,12.106,52.430,0.085,0.0,0.171,0.0,6455296.0,0.0,57.0,3527843840.0,411377664.0,23054827520.0,6625026048.0,5164999.0,714535.0
13-04 02:50:12,35.525,11.443,52.775,0.085,0.0,0.171,0.0,6500352.0,0.0,61.0,3530334208.0,411381760.0,23080968192.0,6596390912.0,3496458.0,712154.0
13-04 02:50:13,33.707,12.155,53.966,0.086,0.0,0.086,0.0,6459392.0,0.0,59.0,3532070912.0,411385856.0,23106854912.0,6568763392.0,2207730.0,611721.0
13-04 02:50:14,33.131,11.448,55.160,0.173,0.0,0.087,0.0,6467584.0,0.0,59.0,3533316096.0,411385856.0,23133134848.0,6541238272.0,433128.0,471861.0
13-04 02:50:15,35.897,12.051,51.795,0.085,0.0,0.171,0.0,6234112.0,0.0,46.0,3534143488.0,411394048.0,23158587392.0,6514950144.0,4844798.0,867960.0
13-04 02:50:16,36.923,11.538,51.282,0.171,0.0,0.085,0.0,4554752.0,0.0,51.0,3536523264.0,411394048.0,23182098432.0,6489059328.0,4994646.0,840296.0
13-04 02:50:17,33.849,12.715,53.265,0.0,0.0,0.172,0.0,6459392.0,0.0,57.0,3538309120.0,411394048.0,23208738816.0,6460633088.0,3623664.0,734339.0
13-04 02:50:18,35.017,11.815,52.740,0.171,0.0,0.257,0.0,6467584.0,0.0,58.0,3547275264.0,411394048.0,23234818048.0,6425587712.0,3324966.0,701430.0
13-04 02:50:19,34.362,12.254,52.956,0.257,0.0,0.171,0.0,6475776.0,0.0,60.0,3549257728.0,411410432.0,23260635136.0,6397771776.0,3112964.0,681769.0
13-04 02:50:20,34.635,11.460,53.650,0.085,0.0,0.170,0.0,6455296.0,0.0,57.0,3550064640.0,411414528.0,23286439936.0,6371155968.0,2774305.0,536120.0
13-04 02:50:21,30.529,11.535,57.676,0.173,0.0,0.087,0.0,8630272.0,0.0,78.0,3551105024.0,411426816.0,23315542016.0,6341001216.0,155356.0,281818.0
13-04 02:50:22,31.357,12.801,55.670,0.172,0.0,0.0,0.0,6455296.0,0.0,57.0,3551858688.0,411430912.0,23341879296.0,6313906176.0,144769.0,246819.0
13-04 02:50:23,32.560,12.027,55.326,0.086,0.0,0.0,0.0,6451200.0,0.0,57.0,3552534528.0,411443200.0,23369318400.0,6285778944.0,126105.0,228387.0
13-04 02:50:24,31.497,12.737,55.508,0.172,0.0,0.086,0.0,7163904.0,0.0,81.0,3553230848.0,411459584.0,23396511744.0,6257872896.0,124962.0,226242.0
13-04 02:50:25,33.103,11.409,55.402,0.086,0.0,0.0,0.0,6623232.0,0.0,58.0,3553820672.0,411471872.0,23422607360.0,6231175168.0,124163.0,225003.0
13-04 02:50:26,34.468,11.915,53.447,0.170,0.0,0.0,0.0,9654272.0,0.0,67.0,3554992128.0,411475968.0,23449620480.0,6202986496.0,125766.0,227490.0
13-04 02:50:27,34.592,11.502,53.820,0.086,0.0,0.0,0.0,6500352.0,0.0,60.0,3510321152.0,411480064.0,23476752384.0,6220521472.0,126501.0,229315.0
13-04 02:50:28,32.598,12.988,54.329,0.085,0.0,0.0,0.0,6438912.0,0.0,57.0,3508174848.0,411480064.0,23503564800.0,6195855360.0,126113.0,228393.0
13-04 02:50:29,34.801,12.176,52.159,0.777,0.0,0.086,0.0,46931968.0,0.0,139.0,3509145600.0,411492352.0,23563108352.0,6135328768.0,123584.0,223729.0
13-04 02:50:30,35.714,13.776,48.980,1.531,0.0,0.0,0.0,71557120.0,0.0,191.0,3509923840.0,411500544.0,23552708608.0,6144942080.0,126644.0,229200.0
13-04 02:50:31,25.149,9.037,61.722,4.007,0.0,0.085,0.0,72216576.0,0.0,145.0,3468808192.0,411500544.0,23571984384.0,6166781952.0,125109.0,226456.0
13-04 02:50:32,2.254,0.668,81.052,15.943,0.0,0.083,0.0,267386880.0,0.0,333.0,3450712064.0,411500544.0,23573712896.0,6183149568.0,125735.0,227806.0
13-04 02:50:33,2.263,0.419,83.068,14.166,0.0,0.084,0.0,269484032.0,0.0,344.0,3373338624.0,411500544.0,23573712896.0,6260523008.0,122092.0,221029.0
13-04 02:50:34,32.003,11.885,55.772,0.255,0.0,0.085,0.0,12255232.0,0.0,110.0,3376541696.0,411525120.0,23601221632.0,6229786624.0,126244.0,227545.0
13-04 02:50:35,33.647,11.901,54.195,0.086,0.0,0.171,0.0,6516736.0,0.0,60.0,3383787520.0,411537408.0,23627485184.0,6196264960.0,222886.0,277777.0
13-04 02:50:36,35.621,11.990,52.129,0.174,0.0,0.087,0.0,6483968.0,0.0,59.0,3404001280.0,411557888.0,23652990976.0,6150524928.0,2441112.0,648207.0
13-04 02:50:37,37.153,11.372,51.128,0.087,0.0,0.260,0.0,4308992.0,0.0,38.0,3440218112.0,411557888.0,23676801024.0,6090498048.0,3517089.0,766742.0
13-04 02:50:38,36.979,11.719,50.868,0.174,0.0,0.260,0.0,6500352.0,0.0,62.0,3444830208.0,411557888.0,23703269376.0,6059417600.0,3966928.0,777404.0
13-04 02:50:39,36.509,12.479,50.590,0.084,0.0,0.337,0.0,6455296.0,0.0,57.0,3485171712.0,411557888.0,23728308224.0,5994037248.0,3735591.0,766141.0
13-04 02:50:40,36.371,11.264,52.193,0.0,0.0,0.172,0.0,6459392.0,0.0,57.0,3510341632.0,411557888.0,23754039296.0,5943136256.0,3463163.0,733238.0
13-04 02:50:41,36.371,11.840,51.278,0.341,0.0,0.170,0.0,6467584.0,0.0,59.0,3516665856.0,411561984.0,23779979264.0,5910867968.0,3014021.0,702190.0
13-04 02:50:42,36.592,11.246,51.817,0.0,0.0,0.346,0.0,6451200.0,0.0,57.0,3518210048.0,411566080.0,23805501440.0,5883797504.0,4828324.0,873083.0
13-04 02:50:43,34.140,12.187,53.328,0.173,0.0,0.173,0.0,6455296.0,0.0,57.0,3520868352.0,411570176.0,23831609344.0,5855027200.0,3953668.0,786927.0
13-04 02:50:44,35.813,11.246,52.855,0.087,0.0,0.0,0.0,6479872.0,0.0,58.0,3524837376.0,411582464.0,23858532352.0,5824122880.0,3233376.0,723893.0
13-04 02:50:45,34.854,11.360,53.270,0.172,0.0,0.344,0.0,6451200.0,0.0,57.0,3527917568.0,411594752.0,23882395648.0,5797167104.0,4029110.0,783203.0
13-04 02:50:46,35.182,10.919,53.293,0.347,0.0,0.260,0.0,6471680.0,0.0,59.0,3527135232.0,411619328.0,23909163008.0,5771157504.0,3920115.0,776168.0
13-04 02:50:47,35.634,10.699,53.494,0.086,0.0,0.086,0.0,6451200.0,0.0,57.0,3529945088.0,411619328.0,23935578112.0,5741932544.0,3639064.0,753823.0
13-04 02:50:48,35.244,11.634,52.866,0.086,0.0,0.171,0.0,6488064.0,0.0,58.0,3529850880.0,411623424.0,23960567808.0,5717032960.0,4059866.0,788825.0
13-04 02:50:49,35.004,11.300,53.356,0.170,0.0,0.170,0.0,7733248.0,0.0,79.0,3530395648.0,411627520.0,23987658752.0,5689393152.0,3166915.0,715610.0
13-04 02:50:50,36.434,11.197,52.110,0.086,0.0,0.172,0.0,6463488.0,0.0,59.0,3530493952.0,411631616.0,24015339520.0,5661609984.0,3922759.0,772935.0
13-04 02:50:51,33.419,12.853,53.128,0.257,0.0,0.343,0.0,6492160.0,0.0,60.0,3532234752.0,411639808.0,24040448000.0,5634752512.0,3957051.0,786660.0
13-04 02:50:52,35.386,11.275,53.079,0.087,0.0,0.173,0.0,6328320.0,0.0,52.0,3534716928.0,411643904.0,24066260992.0,5606453248.0,3861263.0,793187.0
13-04 02:50:53,35.986,12.193,51.482,0.085,0.0,0.254,0.0,6524928.0,0.0,59.0,3539230720.0,411652096.0,24092577792.0,5575614464.0,3638182.0,753312.0
13-04 02:50:54,35.116,11.389,53.236,0.086,0.0,0.173,0.0,6537216.0,0.0,60.0,3540877312.0,411652096.0,24119947264.0,5546598400.0,3722795.0,765515.0
13-04 02:50:55,38.322,12.976,47.924,0.692,0.0,0.087,0.0,53276672.0,0.0,133.0,3545313280.0,411672576.0,24185860096.0,5476229120.0,4073323.0,788062.0
13-04 02:50:56,36.396,11.219,51.678,0.618,0.0,0.088,0.0,31981568.0,0.0,109.0,3545849856.0,411688960.0,24167108608.0,5494427648.0,3603894.0,758612.0
13-04 02:50:57,35.107,11.330,53.219,0.086,0.0,0.258,0.0,6459392.0,0.0,57.0,3547389952.0,411693056.0,24192888832.0,5467103232.0,3619117.0,775977.0
13-04 02:50:58,6.078,1.249,92.506,0.083,0.0,0.083,0.0,2048000.0,0.0,21.0,3550298112.0,411693056.0,24196710400.0,5460373504.0,3368139.0,738377.0
13-04 02:50:59,5.180,0.418,94.236,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3553558528.0,411693056.0,24196718592.0,5457104896.0,3482670.0,743785.0
13-04 02:51:00,4.750,0.250,94.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3554349056.0,411693056.0,24196722688.0,5456310272.0,4292783.0,835337.0
13-04 02:51:01,3.766,0.669,95.314,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,3556081664.0,411697152.0,24196730880.0,5454565376.0,3481593.0,745797.0
13-04 02:51:02,5.021,0.418,94.393,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3558215680.0,411697152.0,24196739072.0,5452423168.0,3538961.0,755252.0
13-04 02:51:03,3.993,0.832,93.261,1.664,0.0,0.250,0.0,62619648.0,0.0,106.0,3558129664.0,411697152.0,24196747264.0,5452500992.0,3747629.0,766297.0
13-04 02:51:04,3.953,0.589,87.637,7.822,0.0,0.0,0.0,269484032.0,0.0,273.0,3559559168.0,411697152.0,24196755456.0,5451063296.0,3749569.0,770180.0
13-04 02:51:05,5.117,0.503,92.785,1.510,0.0,0.084,0.0,147120128.0,0.0,182.0,3561897984.0,411697152.0,24196763648.0,5448716288.0,3737409.0,773472.0
13-04 02:51:06,3.853,0.335,95.561,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3562397696.0,411697152.0,24196771840.0,5448208384.0,3459303.0,753813.0
13-04 02:51:07,3.161,0.416,96.256,0.0,0.0,0.166,0.0,0.0,0.0,0.0,3562778624.0,411697152.0,24196780032.0,5447819264.0,501344.0,489674.0
13-04 02:51:08,5.453,0.587,93.792,0.0,0.0,0.168,0.0,69632.0,0.0,3.0,3563155456.0,411697152.0,24196784128.0,5447438336.0,5473501.0,933036.0
13-04 02:51:09,5.565,0.332,94.020,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3563397120.0,411697152.0,24196796416.0,5447184384.0,4623024.0,857882.0
13-04 02:51:10,4.027,0.419,95.470,0.0,0.0,0.084,0.0,229376.0,0.0,2.0,3564154880.0,411697152.0,24196800512.0,5446422528.0,4003358.0,800334.0
13-04 02:51:11,5.201,0.336,94.044,0.252,0.0,0.168,0.0,28672.0,0.0,3.0,3572621312.0,411697152.0,24196808704.0,5437947904.0,3705309.0,767271.0
13-04 02:51:12,3.769,0.503,95.561,0.0,0.0,0.168,0.0,0.0,0.0,0.0,3573788672.0,411697152.0,24196816896.0,5436772352.0,3532372.0,766808.0
13-04 02:51:13,4.170,0.584,95.246,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,3574927360.0,411697152.0,24196820992.0,5435629568.0,3543838.0,761532.0
13-04 02:51:14,5.184,0.418,94.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3575652352.0,411697152.0,24196833280.0,5434892288.0,2922282.0,706116.0
13-04 02:51:15,4.0,0.333,95.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3575480320.0,411697152.0,24196841472.0,5435056128.0,3337950.0,730031.0
13-04 02:51:16,3.104,0.419,96.225,0.0,0.0,0.252,0.0,16384.0,0.0,2.0,3576446976.0,411705344.0,24196841472.0,5434081280.0,3445825.0,768397.0
13-04 02:51:17,2.347,0.335,97.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3576700928.0,411705344.0,24196841472.0,5433827328.0,1484408.0,536143.0
13-04 02:51:18,2.676,0.502,96.739,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,3576442880.0,411705344.0,24196845568.0,5434081280.0,1408399.0,520158.0
13-04 02:51:19,3.258,0.334,96.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3575943168.0,411705344.0,24196845568.0,5434580992.0,1548676.0,547977.0
13-04 02:51:20,2.498,0.583,96.753,0.0,0.0,0.167,0.0,20480.0,0.0,1.0,3575943168.0,411705344.0,24196845568.0,5434580992.0,1470505.0,535434.0
13-04 02:51:21,2.917,0.083,96.667,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,3576483840.0,411709440.0,24196841472.0,5434040320.0,1472617.0,530543.0
13-04 02:51:22,2.339,0.585,96.909,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3577204736.0,411709440.0,24196849664.0,5433311232.0,1552316.0,568983.0
13-04 02:51:23,3.175,0.251,96.491,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,3576934400.0,411709440.0,24196853760.0,5433577472.0,1469296.0,532917.0
13-04 02:51:24,2.843,0.418,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3575418880.0,411709440.0,24196857856.0,5435088896.0,1485024.0,533338.0
13-04 02:51:25,2.179,0.335,97.485,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,3575545856.0,411709440.0,24196857856.0,5434961920.0,1469554.0,532241.0
13-04 02:51:26,2.660,0.582,96.675,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3575541760.0,411709440.0,24196861952.0,5434961920.0,1426376.0,516188.0
13-04 02:51:27,2.431,0.251,97.150,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,3574648832.0,411713536.0,24196861952.0,5435850752.0,1471178.0,533318.0
13-04 02:51:28,2.588,0.167,97.162,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3574648832.0,411713536.0,24196861952.0,5435850752.0,1496867.0,538853.0
13-04 02:51:29,2.502,0.250,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3573014528.0,411713536.0,24196861952.0,5437485056.0,746213.0,388067.0
13-04 02:51:30,1.004,0.084,98.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3573010432.0,411713536.0,24196866048.0,5437485056.0,145624.0,263129.0
13-04 02:51:31,1.499,0.250,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3573010432.0,411713536.0,24196866048.0,5437485056.0,143139.0,258436.0
13-04 02:51:32,2.258,0.251,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3486650368.0,411713536.0,24196866048.0,5523845120.0,142220.0,257303.0
13-04 02:51:33,1.926,0.251,97.655,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,3478822912.0,411713536.0,24196866048.0,5531672576.0,143702.0,259936.0
13-04 02:51:34,2.170,0.250,97.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3477811200.0,411713536.0,24196870144.0,5532680192.0,160466.0,272210.0
13-04 02:51:35,1.425,0.335,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3478405120.0,411713536.0,24196874240.0,5532082176.0,146471.0,262496.0
13-04 02:51:36,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3482087424.0,411713536.0,24196874240.0,5528399872.0,144199.0,259733.0
13-04 02:51:37,3.088,0.584,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3390529536.0,411713536.0,24196874240.0,5619957760.0,149226.0,267111.0
13-04 02:51:38,2.907,0.249,96.761,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3394633728.0,411713536.0,24196878336.0,5615849472.0,140614.0,253655.0
13-04 02:51:39,1.917,0.417,97.500,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,3398946816.0,411713536.0,24196878336.0,5611536384.0,144055.0,259176.0
13-04 02:51:40,1.923,0.167,97.910,0.0,0.0,0.0,0.0,114688.0,0.0,10.0,3405516800.0,411713536.0,24196878336.0,5604966400.0,143405.0,258256.0
13-04 02:51:41,2.007,0.334,97.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3407294464.0,411713536.0,24196878336.0,5603188736.0,144656.0,260461.0
13-04 02:51:42,1.756,0.251,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,3412115456.0,411713536.0,24196882432.0,5598363648.0,144911.0,261824.0
13-04 02:51:43,2.092,0.167,97.741,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,3417698304.0,411713536.0,24196886528.0,5592776704.0,143855.0,259116.0
13-04 02:51:44,1.917,0.333,97.333,0.250,0.0,0.167,0.0,24576.0,0.0,2.0,3419852800.0,411717632.0,24196886528.0,5590618112.0,142812.0,257800.0
13-04 02:51:45,1.843,0.084,98.074,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,3422900224.0,411717632.0,24196886528.0,5587570688.0,144300.0,260958.0
13-04 02:51:46,1.681,0.168,98.151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3428737024.0,411717632.0,24196890624.0,5581729792.0,149105.0,267830.0
13-04 02:51:47,1.506,0.335,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3433435136.0,411717632.0,24196890624.0,5577031680.0,144812.0,260248.0
13-04 02:51:48,2.174,0.251,97.324,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,3439529984.0,411717632.0,24196890624.0,5570936832.0,143263.0,258878.0
13-04 02:51:49,1.917,0.083,97.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,3447652352.0,411717632.0,24196894720.0,5562810368.0,147931.0,262232.0
13-04 02:51:50,1.672,0.167,97.993,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,3449933824.0,411721728.0,24196894720.0,5560524800.0,143682.0,258664.0
13-04 02:51:51,1.832,0.416,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3457294336.0,411721728.0,24196898816.0,5553160192.0,145188.0,261163.0
13-04 02:51:52,2.167,0.250,97.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3458310144.0,411721728.0,24196898816.0,5552144384.0,162397.0,278020.0
13-04 02:51:53,1.918,0.334,97.665,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,3458945024.0,411721728.0,24196898816.0,5551509504.0,145046.0,261176.0
13-04 02:51:54,1.918,0.500,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,3459317760.0,411721728.0,24196907008.0,5551128576.0,146790.0,264257.0
13-04 02:51:55,1.594,0.336,98.070,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3459571712.0,411721728.0,24196907008.0,5550874624.0,146968.0,262400.0
13-04 02:51:56,1.832,0.167,97.669,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,3461345280.0,411725824.0,24196907008.0,5549096960.0,144669.0,260460.0
13-04 02:51:57,2.174,0.334,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3462361088.0,411725824.0,24196907008.0,5548081152.0,143882.0,260151.0
13-04 02:51:58,1.998,0.250,97.669,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,3462991872.0,411725824.0,24196911104.0,5547446272.0,142464.0,257757.0
13-04 02:51:59,1.006,0.168,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3466424320.0,411725824.0,24196915200.0,5544009728.0,142724.0,258759.0
13-04 02:52:00,2.165,0.416,97.336,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,3476455424.0,411725824.0,24196915200.0,5533978624.0,143655.0,258971.0
13-04 02:52:01,4.020,1.340,94.472,0.0,0.0,0.168,0.0,0.0,0.0,0.0,2945986560.0,411725824.0,24196861952.0,6064500736.0,116169.0,206083.0
13-04 02:52:02,0.250,0.167,99.334,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,2945687552.0,411729920.0,24196861952.0,6064795648.0,3464.0,5178.0
13-04 02:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,2945802240.0,411729920.0,24196866048.0,6064676864.0,1196.0,1438.0
13-04 02:52:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2945802240.0,411729920.0,24196866048.0,6064676864.0,2599.0,3001.0
13-04 02:52:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2945802240.0,411729920.0,24196866048.0,6064676864.0,2880.0,3246.0
13-04 02:52:06,2.759,0.502,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2948354048.0,411729920.0,24196902912.0,6062088192.0,11963.0,13975.0
13-04 02:52:07,1.172,0.837,97.322,0.669,0.0,0.0,0.0,0.0,0.0,0.0,2964877312.0,411729920.0,24196907008.0,6045560832.0,120893.0,116237.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-24.csv <==
13-04 02:31:14,1.100,0.287,98.558,0.031,0.0,0.023,2538.347,614500.944,0.346,5.000,1462280192.0,815177728.0,1296433152.0,30045184000.0,0.0,0.0
13-04 02:31:15,1.250,0.083,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463291904.0,815177728.0,1296441344.0,30044164096.0,5068727.0,74583.0
13-04 02:31:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463410688.0,815177728.0,1296441344.0,30044045312.0,497.0,996.0
13-04 02:31:17,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463410688.0,815177728.0,1296441344.0,30044045312.0,1773074.0,20680.0
13-04 02:31:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463193600.0,815177728.0,1296441344.0,30044262400.0,820.0,15058.0
13-04 02:31:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,1463029760.0,815177728.0,1296441344.0,30044426240.0,274.0,314.0
13-04 02:31:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,1463029760.0,815177728.0,1296441344.0,30044426240.0,454.0,314.0
13-04 02:31:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463029760.0,815177728.0,1296441344.0,30044426240.0,1280.0,260.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463029760.0,815177728.0,1296441344.0,30044426240.0,694.0,314.0
13-04 02:31:23,4.094,0.0,95.906,0.0,0.0,0.0,0.0,81920.0,0.0,20.0,1463349248.0,815177728.0,1296441344.0,30044106752.0,1576804.0,70393.0
13-04 02:31:24,2.005,0.251,97.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1463279616.0,815177728.0,1296445440.0,30044172288.0,4698707.0,335540.0
13-04 02:31:25,2.669,0.500,96.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463607296.0,815177728.0,1296445440.0,30043844608.0,8425731.0,367385.0
13-04 02:31:26,2.601,0.252,96.980,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1463312384.0,815177728.0,1296445440.0,30044139520.0,8953562.0,391235.0
13-04 02:31:27,3.258,0.251,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1464393728.0,815177728.0,1296445440.0,30043058176.0,9702118.0,380622.0
13-04 02:31:28,3.592,0.334,95.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1461211136.0,815177728.0,1296445440.0,30046240768.0,9937051.0,394808.0
13-04 02:31:29,3.081,0.083,96.753,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,1460809728.0,815177728.0,1296445440.0,30046642176.0,8973042.0,388737.0
13-04 02:31:30,2.929,0.335,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460613120.0,815177728.0,1296445440.0,30046838784.0,9831578.0,380801.0
13-04 02:31:31,3.574,0.249,96.010,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1460903936.0,815177728.0,1296445440.0,30046547968.0,9486970.0,385896.0
13-04 02:31:32,3.253,0.417,96.247,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1461444608.0,815177728.0,1296445440.0,30046007296.0,9799192.0,401931.0
13-04 02:31:33,2.750,0.500,96.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1461501952.0,815177728.0,1296445440.0,30045949952.0,8960381.0,376716.0
13-04 02:31:34,3.025,0.084,96.891,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1462427648.0,815177728.0,1296445440.0,30045024256.0,8970923.0,372091.0
13-04 02:31:35,3.172,0.167,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1460805632.0,815177728.0,1296445440.0,30046646272.0,9287242.0,394999.0
13-04 02:31:36,3.086,0.167,96.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462210560.0,815177728.0,1296445440.0,30045241344.0,9235820.0,393298.0
13-04 02:31:37,2.678,0.251,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1461915648.0,815177728.0,1296445440.0,30045536256.0,9809863.0,377566.0
13-04 02:31:38,2.848,0.168,96.817,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1461882880.0,815177728.0,1296445440.0,30045569024.0,8699933.0,401617.0
13-04 02:31:39,2.592,0.251,97.074,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1462009856.0,815177728.0,1296445440.0,30045442048.0,9390795.0,369177.0
13-04 02:31:40,3.096,0.167,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1462009856.0,815177728.0,1296445440.0,30045442048.0,9922652.0,403931.0
13-04 02:31:41,3.169,0.250,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462132736.0,815177728.0,1296449536.0,30045315072.0,9260703.0,384610.0
13-04 02:31:42,2.339,0.251,97.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462132736.0,815177728.0,1296449536.0,30045315072.0,7522037.0,340263.0
13-04 02:31:43,2.852,0.168,96.980,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462460416.0,815177728.0,1296449536.0,30044987392.0,8781193.0,407123.0
13-04 02:31:44,3.840,0.167,95.743,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1462358016.0,815177728.0,1296449536.0,30045089792.0,10131198.0,372104.0
13-04 02:31:45,3.250,0.417,96.333,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1462194176.0,815177728.0,1296449536.0,30045253632.0,9628615.0,396622.0
13-04 02:31:46,3.086,0.334,96.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463721984.0,815177728.0,1296449536.0,30043725824.0,9351603.0,374784.0
13-04 02:31:47,3.843,0.418,95.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463267328.0,815177728.0,1296449536.0,30044180480.0,10140500.0,397322.0
13-04 02:31:48,2.669,0.167,97.081,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462767616.0,815177728.0,1296449536.0,30044680192.0,8030324.0,348814.0
13-04 02:31:49,3.741,0.333,95.844,0.0,0.0,0.083,0.0,49152.0,0.0,9.0,1463357440.0,815177728.0,1296449536.0,30044090368.0,10451923.0,406006.0
13-04 02:31:50,2.929,0.167,96.736,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1461870592.0,815177728.0,1296449536.0,30045577216.0,8957210.0,382844.0
13-04 02:31:51,3.177,0.167,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1461878784.0,815177728.0,1296449536.0,30045569024.0,10068523.0,395698.0
13-04 02:31:52,2.845,0.335,96.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1461878784.0,815177728.0,1296449536.0,30045569024.0,9532563.0,406360.0
13-04 02:31:53,2.843,0.334,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1462005760.0,815177728.0,1296449536.0,30045442048.0,9023976.0,358728.0
13-04 02:31:54,2.506,0.251,97.243,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1462005760.0,815177728.0,1296449536.0,30045442048.0,6719995.0,376086.0
13-04 02:31:55,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460039680.0,815177728.0,1296449536.0,30047408128.0,1985426.0,282801.0
13-04 02:31:56,2.757,0.167,96.992,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1460101120.0,815177728.0,1296449536.0,30047346688.0,8512904.0,382236.0
13-04 02:31:57,3.261,0.167,96.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460355072.0,815177728.0,1296449536.0,30047092736.0,9530449.0,392653.0
13-04 02:31:58,2.768,0.168,96.980,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1460355072.0,815177728.0,1296449536.0,30047092736.0,10743068.0,396523.0
13-04 02:31:59,3.580,0.250,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1460482048.0,815177728.0,1296449536.0,30046965760.0,9572394.0,416708.0
13-04 02:32:00,2.922,0.250,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1460809728.0,815177728.0,1296449536.0,30046638080.0,9421408.0,353020.0
13-04 02:32:01,3.506,0.167,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460482048.0,815177728.0,1296449536.0,30046965760.0,10300675.0,402055.0
13-04 02:32:02,3.342,0.334,96.157,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1460482048.0,815177728.0,1296449536.0,30046965760.0,9780276.0,374063.0
13-04 02:32:03,3.096,0.251,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1460445184.0,815177728.0,1296453632.0,30046998528.0,10900261.0,408732.0
13-04 02:32:04,1.593,0.0,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463533568.0,815177728.0,1296453632.0,30043910144.0,8792148.0,98313.0
13-04 02:32:05,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463398400.0,815177728.0,1296453632.0,30044045312.0,3328126.0,35073.0
13-04 02:32:06,0.250,0.083,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463652352.0,815177728.0,1296453632.0,30043791360.0,654499.0,9682.0
13-04 02:32:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463779328.0,815177728.0,1296453632.0,30043664384.0,1001.0,14886.0
13-04 02:32:08,0.083,0.166,99.584,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1463906304.0,815177728.0,1296453632.0,30043537408.0,436.0,476.0
13-04 02:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1463906304.0,815177728.0,1296453632.0,30043537408.0,288.0,368.0
13-04 02:32:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463906304.0,815177728.0,1296453632.0,30043537408.0,214.0,314.0
13-04 02:32:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1463906304.0,815177728.0,1296453632.0,30043537408.0,260.0,344.0
13-04 02:32:12,2.333,0.250,97.417,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,1463902208.0,815177728.0,1296457728.0,30043537408.0,625910.0,22694.0
13-04 02:32:13,3.099,0.168,96.650,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1460854784.0,815177728.0,1296457728.0,30046584832.0,4816793.0,383610.0
13-04 02:32:14,3.333,0.250,96.083,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1462206464.0,815177728.0,1296457728.0,30045233152.0,10769844.0,378698.0
13-04 02:32:15,3.172,0.250,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462104064.0,815177728.0,1296457728.0,30045335552.0,8938290.0,393539.0
13-04 02:32:16,3.500,0.083,96.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462452224.0,815177728.0,1296457728.0,30044987392.0,9442062.0,399859.0
13-04 02:32:17,3.096,0.251,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1459888128.0,815177728.0,1296457728.0,30047551488.0,9101531.0,351854.0
13-04 02:32:18,3.253,0.334,96.330,0.0,0.0,0.083,0.0,28672.0,0.0,2.0,1459691520.0,815177728.0,1296457728.0,30047748096.0,9955510.0,403523.0
13-04 02:32:19,3.347,0.0,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457070080.0,815177728.0,1296457728.0,30050369536.0,9490371.0,381108.0
13-04 02:32:20,2.682,0.168,96.982,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1456484352.0,815177728.0,1296457728.0,30050955264.0,9308061.0,365628.0
13-04 02:32:21,2.515,0.335,97.150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1456963584.0,815177728.0,1296457728.0,30050476032.0,9210015.0,392128.0
13-04 02:32:22,3.350,0.0,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1455345664.0,815177728.0,1296457728.0,30052093952.0,9092392.0,349961.0
13-04 02:32:23,2.759,0.334,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455910912.0,815177728.0,1296457728.0,30051528704.0,8833273.0,380726.0
13-04 02:32:24,2.750,0.167,97.083,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1455087616.0,815177728.0,1296457728.0,30052352000.0,8122095.0,358369.0
13-04 02:32:25,2.003,0.167,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455267840.0,815177728.0,1296457728.0,30052171776.0,3745391.0,322788.0
13-04 02:32:26,1.918,0.167,97.665,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1456062464.0,815177728.0,1296457728.0,30051377152.0,5619666.0,226074.0
13-04 02:32:27,3.177,0.167,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457262592.0,815177728.0,1296457728.0,30050177024.0,8999134.0,490607.0
13-04 02:32:28,3.428,0.084,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457795072.0,815177728.0,1296457728.0,30049644544.0,10392095.0,379695.0
13-04 02:32:29,3.497,0.250,96.170,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1458327552.0,815177728.0,1296457728.0,30049112064.0,9781831.0,388871.0
13-04 02:32:30,2.762,0.251,96.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457311744.0,815177728.0,1296457728.0,30050127872.0,10157252.0,373329.0
13-04 02:32:31,3.342,0.084,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1457373184.0,815177728.0,1296457728.0,30050066432.0,10017463.0,376355.0
13-04 02:32:32,3.333,0.167,96.250,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1456418816.0,815177728.0,1296457728.0,30051020800.0,8053719.0,354389.0
13-04 02:32:33,3.010,0.418,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1457348608.0,815177728.0,1296457728.0,30050091008.0,9868937.0,398133.0
13-04 02:32:34,3.167,0.167,96.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1458642944.0,815177728.0,1296457728.0,30048796672.0,9732028.0,371497.0
13-04 02:32:35,3.015,0.335,96.650,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457688576.0,815177728.0,1296457728.0,30049751040.0,10408276.0,397638.0
13-04 02:32:36,3.081,0.250,96.586,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1458130944.0,815177728.0,1296457728.0,30049308672.0,9525905.0,358351.0
13-04 02:32:37,3.096,0.167,96.569,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1458831360.0,815177728.0,1296457728.0,30048608256.0,10119923.0,387123.0
13-04 02:32:38,3.253,0.167,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1459810304.0,815177728.0,1296457728.0,30047629312.0,10585110.0,392924.0
13-04 02:32:39,3.503,0.167,96.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1460039680.0,815177728.0,1296457728.0,30047399936.0,9887568.0,365385.0
13-04 02:32:40,2.934,0.335,96.731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460088832.0,815177728.0,1296457728.0,30047350784.0,9323257.0,435244.0
13-04 02:32:41,3.261,0.334,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1460482048.0,815177728.0,1296457728.0,30046957568.0,10313822.0,386192.0
13-04 02:32:42,2.848,0.084,96.985,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1460604928.0,815177728.0,1296461824.0,30046830592.0,9688081.0,364353.0
13-04 02:32:43,2.919,0.250,96.664,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1460920320.0,815177728.0,1296461824.0,30046515200.0,9149936.0,368660.0
13-04 02:32:44,3.086,0.334,96.497,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,1460551680.0,815177728.0,1296461824.0,30046883840.0,10418743.0,396497.0
13-04 02:32:45,2.843,0.334,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460776960.0,815177728.0,1296461824.0,30046658560.0,9790409.0,380767.0
13-04 02:32:46,2.850,0.168,96.899,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1461456896.0,815177728.0,1296461824.0,30045978624.0,9880260.0,396888.0
13-04 02:32:47,3.339,0.167,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1461542912.0,815177728.0,1296461824.0,30045892608.0,9221287.0,356666.0
13-04 02:32:48,2.833,0.250,96.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1461641216.0,815177728.0,1296461824.0,30045794304.0,8715906.0,366918.0
13-04 02:32:49,3.667,0.083,96.083,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1461862400.0,815177728.0,1296461824.0,30045573120.0,9618038.0,375805.0
13-04 02:32:50,3.172,0.250,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462312960.0,815177728.0,1296461824.0,30045122560.0,10209751.0,372707.0
13-04 02:32:51,3.175,0.167,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462116352.0,815177728.0,1296461824.0,30045319168.0,9040789.0,382267.0
13-04 02:32:52,3.420,0.167,96.330,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1462185984.0,815177728.0,1296461824.0,30045249536.0,10313794.0,396640.0
13-04 02:32:53,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460723712.0,815177728.0,1296461824.0,30046711808.0,6760057.0,66211.0
13-04 02:32:54,0.833,0.083,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460011008.0,815177728.0,1296461824.0,30047424512.0,2619849.0,23862.0
13-04 02:32:55,0.083,0.0,99.667,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1460006912.0,815177728.0,1296465920.0,30047424512.0,179731.0,3620.0
13-04 02:32:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1058787328.0,815177728.0,1296465920.0,30448644096.0,4780.0,20912.0
13-04 02:32:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1058275328.0,815177728.0,1296465920.0,30449156096.0,140.0,260.0
13-04 02:32:58,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1059356672.0,815177728.0,1296465920.0,30448074752.0,9350.0,6048.0
13-04 02:32:59,5.764,1.587,92.648,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1049477120.0,815177728.0,1296527360.0,30457892864.0,2710.0,5202.0
13-04 02:33:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,288.0,368.0
13-04 02:33:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,200.0,302.0
13-04 02:33:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,200.0,302.0
13-04 02:33:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,274.0,356.0
13-04 02:33:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,362.0,422.0
13-04 02:33:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,274.0,356.0
13-04 02:33:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,288.0,368.0
13-04 02:33:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,274.0,356.0
13-04 02:33:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,214.0,314.0
13-04 02:33:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,214.0,314.0
13-04 02:33:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,288.0,368.0
13-04 02:33:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,334.0,398.0
13-04 02:33:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,422.0,464.0
13-04 02:33:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1048518656.0,815177728.0,1296437248.0,30458941440.0,496.0,518.0
13-04 02:33:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,200.0,302.0
13-04 02:33:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,326.0,368.0
13-04 02:33:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,334.0,356.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,246.0,332.0
13-04 02:33:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,66.0,206.0
13-04 02:33:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,362.0,422.0
13-04 02:33:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,214.0,314.0
13-04 02:33:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,200.0,302.0
13-04 02:33:22,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,288.0,368.0
13-04 02:33:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,140.0,260.0
13-04 02:33:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,380.0,428.0
13-04 02:33:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,200.0,302.0
13-04 02:33:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,126.0,248.0
13-04 02:33:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,394.0,440.0
13-04 02:33:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,362.0,422.0
13-04 02:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,140.0,260.0
13-04 02:33:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,496.0,518.0
13-04 02:33:31,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,66.0,206.0
13-04 02:33:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,126.0,248.0
13-04 02:33:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,186.0,290.0
13-04 02:33:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,214.0,314.0
13-04 02:33:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,454.0,482.0
13-04 02:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048514560.0,815177728.0,1296441344.0,30458941440.0,362.0,422.0
13-04 02:33:37,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,288.0,368.0
13-04 02:33:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,288.0,368.0
13-04 02:33:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,602.0,766.0
13-04 02:33:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,2242.0,3058.0
13-04 02:33:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,320.0,386.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,214.0,314.0
13-04 02:33:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,214.0,314.0
13-04 02:33:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,334.0,398.0
13-04 02:33:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048510464.0,815181824.0,1296441344.0,30458941440.0,482.0,506.0
13-04 02:33:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048506368.0,815181824.0,1296445440.0,30458941440.0,288.0,368.0
13-04 02:33:47,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048506368.0,815181824.0,1296445440.0,30458941440.0,140.0,260.0
13-04 02:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,288.0,368.0
13-04 02:33:49,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,334.0,398.0
13-04 02:33:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,200.0,302.0
13-04 02:33:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,542.0,548.0
13-04 02:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,362.0,422.0
13-04 02:33:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,200.0,302.0
13-04 02:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,288.0,368.0
13-04 02:33:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,214.0,314.0
13-04 02:33:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,274.0,356.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,260.0,344.0
13-04 02:33:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,362.0,422.0
13-04 02:33:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,186.0,290.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,422.0,464.0
13-04 02:34:01,0.0,0.166,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,260.0,344.0
13-04 02:34:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,66.0,206.0
13-04 02:34:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,408.0,452.0
13-04 02:34:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,274.0,356.0
13-04 02:34:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,542.0,548.0
13-04 02:34:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,214.0,314.0
13-04 02:34:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,214.0,314.0
13-04 02:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,274.0,356.0
13-04 02:34:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,288.0,368.0
13-04 02:34:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,200.0,302.0
13-04 02:34:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,422.0,464.0
13-04 02:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,288.0,368.0
13-04 02:34:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,348.0,410.0
13-04 02:34:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,140.0,260.0
13-04 02:34:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,280.0,380.0
13-04 02:34:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,126.0,248.0
13-04 02:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,288.0,368.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048489984.0,815181824.0,1296445440.0,30458957824.0,260.0,344.0
13-04 02:34:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,200.0,302.0
13-04 02:34:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,468.0,494.0
13-04 02:34:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,140.0,260.0
13-04 02:34:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,334.0,398.0
13-04 02:34:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,274.0,356.0
13-04 02:34:24,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,126.0,248.0
13-04 02:34:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,260.0,344.0
13-04 02:34:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,436.0,476.0
13-04 02:34:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,66.0,206.0
13-04 02:34:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,126.0,248.0
13-04 02:34:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,436.0,476.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,126.0,248.0
13-04 02:34:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,454.0,482.0
13-04 02:34:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,140.0,260.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,140.0,260.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,468.0,494.0
13-04 02:34:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,288.0,368.0
13-04 02:34:36,0.166,0.498,99.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048485888.0,815181824.0,1296449536.0,30458957824.0,348.0,410.0
13-04 02:34:37,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,362.0,422.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,200.0,302.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,542.0,724.0
13-04 02:34:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,1058.0,1588.0
13-04 02:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,334.0,398.0
13-04 02:34:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,348.0,410.0
13-04 02:34:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,362.0,422.0
13-04 02:34:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,186.0,290.0
13-04 02:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,260.0,344.0
13-04 02:34:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,288.0,368.0
13-04 02:34:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,334.0,398.0
13-04 02:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,482.0,506.0
13-04 02:34:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,140.0,260.0
13-04 02:34:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,214.0,314.0
13-04 02:34:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048481792.0,815185920.0,1296449536.0,30458957824.0,542.0,548.0
13-04 02:34:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,334.0,398.0
13-04 02:34:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,200.0,302.0
13-04 02:34:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,288.0,368.0
13-04 02:34:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,436.0,476.0
13-04 02:34:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,274.0,356.0
13-04 02:34:57,0.0,0.333,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,214.0,314.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,140.0,260.0
13-04 02:34:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,274.0,356.0
13-04 02:35:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,260.0,344.0
13-04 02:35:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048477696.0,815185920.0,1296453632.0,30458957824.0,66.0,206.0
13-04 02:35:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048375296.0,815185920.0,1296453632.0,30459060224.0,140.0,260.0
13-04 02:35:03,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048367104.0,815185920.0,1296453632.0,30459068416.0,422.0,464.0
13-04 02:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048367104.0,815185920.0,1296453632.0,30459068416.0,482.0,506.0
13-04 02:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048367104.0,815185920.0,1296453632.0,30459068416.0,140.0,260.0
13-04 02:35:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048350720.0,815185920.0,1296453632.0,30459084800.0,288.0,368.0
13-04 02:35:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,4.0,1048350720.0,815185920.0,1296453632.0,30459084800.0,214.0,314.0
13-04 02:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048350720.0,815185920.0,1296453632.0,30459084800.0,468.0,494.0
13-04 02:35:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048350720.0,815185920.0,1296453632.0,30459084800.0,260.0,344.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,140.0,260.0
13-04 02:35:11,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,556.0,560.0
13-04 02:35:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,288.0,368.0
13-04 02:35:13,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,482.0,506.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,66.0,206.0
13-04 02:35:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,280.0,380.0
13-04 02:35:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,260.0,344.0
13-04 02:35:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,260.0,344.0
13-04 02:35:18,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,200.0,302.0
13-04 02:35:19,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,362.0,422.0
13-04 02:35:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,408.0,452.0
13-04 02:35:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,140.0,260.0
13-04 02:35:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,126.0,248.0
13-04 02:35:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,126.0,248.0
13-04 02:35:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815185920.0,1296453632.0,30459092992.0,422.0,464.0
13-04 02:35:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1048338432.0,815185920.0,1296457728.0,30459092992.0,126.0,248.0
13-04 02:35:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,140.0,260.0
13-04 02:35:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,214.0,314.0
13-04 02:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,362.0,422.0
13-04 02:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,334.0,398.0
13-04 02:35:30,0.166,0.249,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,66.0,206.0
13-04 02:35:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,214.0,314.0
13-04 02:35:32,0.166,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,200.0,302.0
13-04 02:35:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,394.0,440.0
13-04 02:35:34,0.083,0.332,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,334.0,398.0
13-04 02:35:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,214.0,314.0
13-04 02:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,348.0,410.0
13-04 02:35:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,348.0,410.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,556.0,560.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,400.0,464.0
13-04 02:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,568.0,894.0
13-04 02:35:41,0.166,0.249,99.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,214.0,314.0
13-04 02:35:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,214.0,314.0
13-04 02:35:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,260.0,344.0
13-04 02:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,408.0,452.0
13-04 02:35:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,394.0,440.0
13-04 02:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,140.0,260.0
13-04 02:35:47,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048354816.0,815185920.0,1296457728.0,30459076608.0,436.0,476.0
13-04 02:35:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048346624.0,815185920.0,1296457728.0,30459084800.0,362.0,422.0
13-04 02:35:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,140.0,260.0
13-04 02:35:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,260.0,344.0
13-04 02:35:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,214.0,314.0
13-04 02:35:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,380.0,428.0
13-04 02:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,496.0,518.0
13-04 02:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,288.0,368.0
13-04 02:35:55,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,214.0,314.0
13-04 02:35:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,422.0,464.0
13-04 02:35:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048342528.0,815190016.0,1296457728.0,30459084800.0,140.0,260.0
13-04 02:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,320.0,386.0
13-04 02:35:59,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,126.0,248.0
13-04 02:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,436.0,476.0
13-04 02:36:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,66.0,206.0
13-04 02:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,274.0,356.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,260.0,344.0
13-04 02:36:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,436.0,476.0
13-04 02:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,334.0,398.0
13-04 02:36:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048338432.0,815190016.0,1296461824.0,30459084800.0,214.0,314.0
13-04 02:36:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,302.0
13-04 02:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,496.0,518.0
13-04 02:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,334.0,398.0
13-04 02:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,422.0,464.0
13-04 02:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,288.0,368.0
13-04 02:36:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,288.0,368.0
13-04 02:36:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,302.0
13-04 02:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,302.0
13-04 02:36:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,458.0,476.0
13-04 02:36:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,302.0
13-04 02:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,362.0,422.0
13-04 02:36:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,140.0,260.0
13-04 02:36:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,362.0,422.0
13-04 02:36:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,186.0,290.0
13-04 02:36:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,302.0
13-04 02:36:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,126.0,248.0
13-04 02:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,348.0,410.0
13-04 02:36:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,334.0,398.0
13-04 02:36:25,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,140.0,260.0
13-04 02:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,422.0,464.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,140.0,260.0
13-04 02:36:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,320.0,386.0
13-04 02:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,260.0,344.0
13-04 02:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048322048.0,815190016.0,1296461824.0,30459101184.0,200.0,260.0
13-04 02:36:31,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,246.0,290.0
13-04 02:36:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,408.0,410.0
13-04 02:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,408.0,410.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,496.0,476.0
13-04 02:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,260.0,302.0
13-04 02:36:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,214.0,314.0
13-04 02:36:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,200.0,260.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,454.0,440.0
13-04 02:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,334.0,356.0
13-04 02:36:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,708.0,972.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,570.0,530.0
13-04 02:36:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,348.0,368.0
13-04 02:36:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,348.0,368.0
13-04 02:36:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,246.0,290.0
13-04 02:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,320.0,344.0
13-04 02:36:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,394.0,440.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,260.0,302.0
13-04 02:36:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,394.0,398.0
13-04 02:36:49,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,422.0,422.0
13-04 02:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,736.0,518.0
13-04 02:36:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,1894.0,398.0
13-04 02:36:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,334.0,314.0
13-04 02:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,334.0,356.0
13-04 02:36:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,394.0,398.0
13-04 02:36:55,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,394.0,440.0
13-04 02:36:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,274.0,314.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,422.0,422.0
13-04 02:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,260.0,302.0
13-04 02:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,200.0,260.0
13-04 02:37:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,274.0,314.0
13-04 02:37:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,274.0,314.0
13-04 02:37:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,440.0,428.0
13-04 02:37:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048317952.0,815190016.0,1296465920.0,30459101184.0,200.0,260.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1048313856.0,815190016.0,1296470016.0,30459101184.0,274.0,314.0
13-04 02:37:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048313856.0,815190016.0,1296470016.0,30459101184.0,348.0,410.0
13-04 02:37:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048313856.0,815190016.0,1296470016.0,30459101184.0,556.0,518.0
13-04 02:37:07,0.083,0.083,99.584,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,274.0,314.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,348.0,368.0
13-04 02:37:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,468.0,452.0
13-04 02:37:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,274.0,314.0
13-04 02:37:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,320.0,344.0
13-04 02:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048309760.0,815194112.0,1296470016.0,30459101184.0,140.0,260.0
13-04 02:37:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,556.0,560.0
13-04 02:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,408.0,452.0
13-04 02:37:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,334.0,398.0
13-04 02:37:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,140.0,260.0
13-04 02:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,140.0,260.0
13-04 02:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,334.0,398.0
13-04 02:37:19,0.083,0.166,99.501,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,126.0,248.0
13-04 02:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,126.0,248.0
13-04 02:37:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,200.0,302.0
13-04 02:37:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,584.0,584.0
13-04 02:37:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,334.0,398.0
13-04 02:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,66.0,206.0
13-04 02:37:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,140.0,260.0
13-04 02:37:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,200.0,302.0
13-04 02:37:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,320.0,386.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,126.0,248.0
13-04 02:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,140.0,260.0
13-04 02:37:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048182784.0,815194112.0,1296470016.0,30459228160.0,510.0,530.0
13-04 02:37:31,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,348.0,410.0
13-04 02:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,66.0,206.0
13-04 02:37:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,140.0,260.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,140.0,260.0
13-04 02:37:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,514.0,524.0
13-04 02:37:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048055808.0,815194112.0,1296470016.0,30459355136.0,334.0,398.0
13-04 02:37:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048051712.0,815194112.0,1296474112.0,30459355136.0,214.0,314.0
13-04 02:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048051712.0,815194112.0,1296474112.0,30459355136.0,436.0,476.0
13-04 02:37:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1048051712.0,815194112.0,1296474112.0,30459355136.0,362.0,422.0
13-04 02:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048051712.0,815194112.0,1296474112.0,30459355136.0,768.0,1056.0
13-04 02:37:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048051712.0,815194112.0,1296474112.0,30459355136.0,200.0,302.0
13-04 02:37:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,288.0,368.0
13-04 02:37:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,260.0,344.0
13-04 02:37:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,200.0,302.0
13-04 02:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,320.0,386.0
13-04 02:37:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,288.0,368.0
13-04 02:37:47,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,482.0,506.0
13-04 02:37:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,288.0,368.0
13-04 02:37:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,274.0,356.0
13-04 02:37:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,348.0,410.0
13-04 02:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,274.0,356.0
13-04 02:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,274.0,356.0
13-04 02:37:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,334.0,398.0
13-04 02:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,348.0,410.0
13-04 02:37:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,274.0,356.0
13-04 02:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,288.0,368.0
13-04 02:37:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,288.0,368.0
13-04 02:37:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,274.0,356.0
13-04 02:37:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,66.0,206.0
13-04 02:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815194112.0,1296474112.0,30459404288.0,200.0,302.0
13-04 02:38:01,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047986176.0,815194112.0,1296474112.0,30459420672.0,408.0,452.0
13-04 02:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047986176.0,815194112.0,1296474112.0,30459420672.0,260.0,344.0
13-04 02:38:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047986176.0,815194112.0,1296474112.0,30459420672.0,274.0,356.0
13-04 02:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047986176.0,815194112.0,1296474112.0,30459420672.0,214.0,314.0
13-04 02:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047986176.0,815194112.0,1296474112.0,30459420672.0,274.0,356.0
13-04 02:38:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047953408.0,815194112.0,1296474112.0,30459453440.0,482.0,506.0
13-04 02:38:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047953408.0,815194112.0,1296474112.0,30459453440.0,274.0,356.0
13-04 02:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047953408.0,815194112.0,1296474112.0,30459453440.0,274.0,356.0
13-04 02:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047953408.0,815194112.0,1296474112.0,30459453440.0,348.0,410.0
13-04 02:38:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,288.0,368.0
13-04 02:38:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,362.0,422.0
13-04 02:38:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,214.0,314.0
13-04 02:38:13,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,200.0,302.0
13-04 02:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,260.0,344.0
13-04 02:38:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,348.0,410.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,186.0,290.0
13-04 02:38:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,288.0,368.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047949312.0,815194112.0,1296478208.0,30459453440.0,140.0,260.0
13-04 02:38:19,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,362.0,422.0
13-04 02:38:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,320.0,386.0
13-04 02:38:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,66.0,206.0
13-04 02:38:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,348.0,410.0
13-04 02:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,126.0,248.0
13-04 02:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047945216.0,815198208.0,1296478208.0,30459453440.0,274.0,356.0
13-04 02:38:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,200.0,302.0
13-04 02:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,274.0,314.0
13-04 02:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,246.0,332.0
13-04 02:38:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,436.0,476.0
13-04 02:38:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,140.0,260.0
13-04 02:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,394.0,356.0
13-04 02:38:31,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,186.0,290.0
13-04 02:38:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,214.0,314.0
13-04 02:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,454.0,482.0
13-04 02:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,274.0,356.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,214.0,314.0
13-04 02:38:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047941120.0,815202304.0,1296478208.0,30459453440.0,362.0,422.0
13-04 02:38:37,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,348.0,410.0
13-04 02:38:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,334.0,398.0
13-04 02:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,334.0,398.0
13-04 02:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,520.0,724.0
13-04 02:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,402.0,604.0
13-04 02:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047937024.0,815206400.0,1296478208.0,30459453440.0,274.0,356.0
13-04 02:38:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,422.0,464.0
13-04 02:38:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,288.0,368.0
13-04 02:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,260.0,344.0
13-04 02:38:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:38:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,348.0,410.0
13-04 02:38:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,260.0,344.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,496.0,518.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:38:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,422.0,464.0
13-04 02:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,362.0,422.0
13-04 02:38:55,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:38:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:38:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:38:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:38:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,348.0,410.0
13-04 02:39:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:39:01,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,214.0,314.0
13-04 02:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:39:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,140.0,260.0
13-04 02:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,200.0,302.0
13-04 02:39:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,348.0,410.0
13-04 02:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,556.0,560.0
13-04 02:39:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,348.0,410.0
13-04 02:39:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,362.0,422.0
13-04 02:39:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,140.0,260.0
13-04 02:39:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,260.0,344.0
13-04 02:39:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,408.0,452.0
13-04 02:39:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,274.0,356.0
13-04 02:39:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,362.0,422.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047928832.0,815210496.0,1296482304.0,30459453440.0,126.0,248.0
13-04 02:39:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,288.0,368.0
13-04 02:39:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,126.0,248.0
13-04 02:39:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,140.0,260.0
13-04 02:39:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,274.0,356.0
13-04 02:39:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,126.0,248.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,288.0,368.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,362.0,422.0
13-04 02:39:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,200.0,302.0
13-04 02:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,66.0,206.0
13-04 02:39:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,200.0,302.0
13-04 02:39:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,348.0,410.0
13-04 02:39:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047924736.0,815210496.0,1296486400.0,30459453440.0,348.0,410.0
13-04 02:39:31,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,66.0,206.0
13-04 02:39:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,274.0,356.0
13-04 02:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,408.0,452.0
13-04 02:39:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,200.0,302.0
13-04 02:39:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,274.0,356.0
13-04 02:39:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047920640.0,815214592.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:37,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,556.0,560.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,468.0,494.0
13-04 02:39:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,528.0,712.0
13-04 02:39:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,394.0,616.0
13-04 02:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047916544.0,815218688.0,1296486400.0,30459453440.0,348.0,410.0
13-04 02:39:43,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1047912448.0,815222784.0,1296486400.0,30459453440.0,260.0,344.0
13-04 02:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047912448.0,815222784.0,1296486400.0,30459453440.0,140.0,260.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047912448.0,815222784.0,1296486400.0,30459453440.0,468.0,494.0
13-04 02:39:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047912448.0,815222784.0,1296486400.0,30459453440.0,348.0,410.0
13-04 02:39:47,0.582,0.083,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047912448.0,815222784.0,1296486400.0,30459453440.0,214.0,314.0
13-04 02:39:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,288.0,368.0
13-04 02:39:49,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,348.0,410.0
13-04 02:39:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,200.0,302.0
13-04 02:39:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,274.0,356.0
13-04 02:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,408.0,452.0
13-04 02:39:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,274.0,356.0
13-04 02:39:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,288.0,368.0
13-04 02:39:55,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,510.0,530.0
13-04 02:39:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,140.0,260.0
13-04 02:39:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,200.0,302.0
13-04 02:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,348.0,410.0
13-04 02:39:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,66.0,206.0
13-04 02:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,559.0,302.0
13-04 02:40:01,0.0,0.167,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,616.0,314.0
13-04 02:40:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,422.0,422.0
13-04 02:40:03,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,260.0,344.0
13-04 02:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,214.0,314.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,288.0,368.0
13-04 02:40:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,288.0,368.0
13-04 02:40:07,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,214.0,314.0
13-04 02:40:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,288.0,368.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,214.0,314.0
13-04 02:40:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,334.0,398.0
13-04 02:40:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,422.0,464.0
13-04 02:40:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,408.0,452.0
13-04 02:40:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,334.0,398.0
13-04 02:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,140.0,260.0
13-04 02:40:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,200.0,302.0
13-04 02:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,200.0,302.0
13-04 02:40:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,334.0,398.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,200.0,302.0
13-04 02:40:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,214.0,314.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047908352.0,815222784.0,1296490496.0,30459453440.0,214.0,314.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047904256.0,815222784.0,1296494592.0,30459453440.0,214.0,314.0
13-04 02:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047904256.0,815222784.0,1296494592.0,30459453440.0,408.0,452.0
13-04 02:40:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047904256.0,815222784.0,1296494592.0,30459453440.0,126.0,248.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047904256.0,815222784.0,1296494592.0,30459453440.0,200.0,302.0
13-04 02:40:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047904256.0,815222784.0,1296494592.0,30459453440.0,334.0,398.0
13-04 02:40:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,288.0,368.0
13-04 02:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,200.0,302.0
13-04 02:40:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,140.0,260.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,214.0,314.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,260.0,344.0
13-04 02:40:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,140.0,260.0
13-04 02:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,334.0,398.0
13-04 02:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,362.0,422.0
13-04 02:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,348.0,410.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,214.0,314.0
13-04 02:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,542.0,724.0
13-04 02:40:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,468.0,670.0
13-04 02:40:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,140.0,260.0
13-04 02:40:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,362.0,422.0
13-04 02:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,200.0,302.0
13-04 02:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,260.0,344.0
13-04 02:40:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,214.0,314.0
13-04 02:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,288.0,368.0
13-04 02:40:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,348.0,410.0
13-04 02:40:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,362.0,422.0
13-04 02:40:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,200.0,302.0
13-04 02:40:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,288.0,368.0
13-04 02:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,274.0,356.0
13-04 02:40:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047887872.0,815222784.0,1296494592.0,30459469824.0,348.0,410.0
13-04 02:40:55,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,348.0,410.0
13-04 02:40:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,274.0,356.0
13-04 02:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,260.0,344.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,348.0,410.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,200.0,302.0
13-04 02:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,274.0,356.0
13-04 02:41:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,126.0,248.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,200.0,302.0
13-04 02:41:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,408.0,452.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,348.0,410.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,408.0,452.0
13-04 02:41:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,140.0,260.0
13-04 02:41:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1047883776.0,815222784.0,1296498688.0,30459469824.0,288.0,368.0
13-04 02:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048281088.0,815222784.0,1296498688.0,30459072512.0,3025.0,2111.0
13-04 02:41:09,2.840,0.752,96.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1049346048.0,815222784.0,1296531456.0,30457974784.0,4744.0,5250.0
13-04 02:41:10,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048010752.0,815222784.0,1296498688.0,30459342848.0,422.0,464.0
13-04 02:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048010752.0,815222784.0,1296498688.0,30459342848.0,348.0,410.0
13-04 02:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,348.0,410.0
13-04 02:41:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,140.0,260.0
13-04 02:41:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,140.0,260.0
13-04 02:41:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,274.0,356.0
13-04 02:41:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,274.0,356.0
13-04 02:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1048002560.0,815222784.0,1296498688.0,30459351040.0,408.0,452.0
13-04 02:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,214.0,314.0
13-04 02:41:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,140.0,260.0
13-04 02:41:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,140.0,260.0
13-04 02:41:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,126.0,248.0
13-04 02:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,288.0,368.0
13-04 02:41:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,214.0,314.0
13-04 02:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,66.0,206.0
13-04 02:41:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,214.0,314.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,288.0,368.0
13-04 02:41:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047994368.0,815222784.0,1296498688.0,30459359232.0,200.0,302.0
13-04 02:41:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,200.0,302.0
13-04 02:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,288.0,368.0
13-04 02:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,274.0,356.0
13-04 02:41:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,200.0,302.0
13-04 02:41:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,66.0,206.0
13-04 02:41:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,348.0,410.0
13-04 02:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,348.0,410.0
13-04 02:41:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,348.0,410.0
13-04 02:41:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,274.0,356.0
13-04 02:41:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,214.0,314.0
13-04 02:41:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,260.0,344.0
13-04 02:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,556.0,560.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,340.0,422.0
13-04 02:41:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,576.0,882.0
13-04 02:41:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,214.0,314.0
13-04 02:41:43,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,288.0,368.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,334.0,398.0
13-04 02:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,260.0,344.0
13-04 02:41:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,260.0,344.0
13-04 02:41:47,0.665,0.083,99.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047990272.0,815222784.0,1296502784.0,30459359232.0,288.0,368.0
13-04 02:41:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047982080.0,815222784.0,1296502784.0,30459367424.0,408.0,452.0
13-04 02:41:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1047982080.0,815222784.0,1296502784.0,30459367424.0,288.0,368.0
13-04 02:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,422.0,464.0
13-04 02:41:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,348.0,410.0
13-04 02:41:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,200.0,302.0
13-04 02:41:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,274.0,356.0
13-04 02:41:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,348.0,410.0
13-04 02:41:55,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,274.0,356.0
13-04 02:41:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,214.0,314.0
13-04 02:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,288.0,368.0
13-04 02:41:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,348.0,410.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,140.0,260.0
13-04 02:42:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047998464.0,815222784.0,1296502784.0,30459351040.0,440.0,302.0
13-04 02:42:01,2.254,0.751,96.828,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1051754496.0,815222784.0,1296506880.0,30455590912.0,5687.0,2945.0
13-04 02:42:02,1.166,0.250,98.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056632832.0,815222784.0,1296523264.0,30450696192.0,20147.0,18952.0
13-04 02:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,186.0,206.0
13-04 02:42:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,570.0,530.0
13-04 02:42:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,348.0,368.0
13-04 02:42:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,436.0,476.0
13-04 02:42:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,4.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,200.0,260.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,200.0,260.0
13-04 02:42:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,394.0,398.0
13-04 02:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,334.0,356.0
13-04 02:42:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,394.0,398.0
13-04 02:42:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,508.0,566.0
13-04 02:42:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,718.0,638.0
13-04 02:42:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,246.0,290.0
13-04 02:42:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,126.0,206.0
13-04 02:42:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,140.0,260.0
13-04 02:42:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1056624640.0,815222784.0,1296523264.0,30450704384.0,200.0,260.0
13-04 02:42:18,24.833,2.583,72.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1395376128.0,815222784.0,1296527360.0,30111948800.0,1295696.0,1233362.0
13-04 02:42:19,33.139,0.333,66.361,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1456357376.0,815222784.0,1296527360.0,30050967552.0,200.0,260.0
13-04 02:42:20,13.761,0.334,85.822,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1476132864.0,815222784.0,1296527360.0,30031192064.0,187154.0,100234.0
13-04 02:42:21,2.409,0.415,97.176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1481367552.0,815222784.0,1296531456.0,30025953280.0,378739.0,155711.0
13-04 02:42:22,2.087,0.083,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498603520.0,815222784.0,1296531456.0,30008717312.0,395586.0,159109.0
13-04 02:42:23,2.005,0.167,97.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1528631296.0,815222784.0,1296535552.0,29978685440.0,391682.0,158653.0
13-04 02:42:24,1.333,0.167,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1531772928.0,815222784.0,1296535552.0,29975543808.0,391585.0,157764.0
13-04 02:42:25,1.827,0.332,97.757,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1547386880.0,815222784.0,1296539648.0,29959925760.0,391733.0,157403.0
13-04 02:42:26,2.167,0.083,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1572524032.0,815222784.0,1296543744.0,29934784512.0,395841.0,157919.0
13-04 02:42:27,1.504,0.0,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1575952384.0,815222784.0,1296543744.0,29931356160.0,391668.0,158228.0
13-04 02:42:28,3.161,0.166,96.672,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1425121280.0,815222784.0,1296547840.0,30082183168.0,386260.0,156556.0
13-04 02:42:29,2.588,0.167,97.245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1420193792.0,815222784.0,1296547840.0,30087110656.0,389927.0,156830.0
13-04 02:42:30,1.750,0.333,97.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1425698816.0,815222784.0,1296551936.0,30081601536.0,398153.0,158817.0
13-04 02:42:31,1.501,0.083,98.415,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1427255296.0,815222784.0,1296551936.0,30080045056.0,381220.0,156387.0
13-04 02:42:32,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1434738688.0,815222784.0,1296560128.0,30072553472.0,394600.0,156964.0
13-04 02:42:33,2.002,0.250,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1448321024.0,815222784.0,1296564224.0,30058967040.0,395566.0,157789.0
13-04 02:42:34,1.917,0.0,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1450860544.0,815222784.0,1296564224.0,30056427520.0,392528.0,157568.0
13-04 02:42:35,1.255,0.084,98.577,0.084,0.0,0.0,0.0,57344.0,0.0,4.0,1452253184.0,815222784.0,1296568320.0,30055030784.0,392252.0,158156.0
13-04 02:42:36,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1454919680.0,815222784.0,1296568320.0,30052364288.0,392954.0,158077.0
13-04 02:42:37,2.990,0.166,96.761,0.0,0.0,0.083,0.0,24576.0,0.0,2.0,1457328128.0,815222784.0,1296572416.0,30049951744.0,385628.0,156555.0
13-04 02:42:38,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1467772928.0,815222784.0,1296572416.0,30039506944.0,399108.0,159043.0
13-04 02:42:39,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1474084864.0,815222784.0,1296576512.0,30033190912.0,397448.0,159516.0
13-04 02:42:40,1.084,0.167,98.415,0.250,0.0,0.083,0.0,57344.0,0.0,10.0,1487450112.0,815222784.0,1296576512.0,30019825664.0,392073.0,158660.0
13-04 02:42:41,1.256,0.084,98.660,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1492238336.0,815222784.0,1296580608.0,30015033344.0,379898.0,157088.0
13-04 02:42:42,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492615168.0,815222784.0,1296584704.0,30014652416.0,396944.0,158583.0
13-04 02:42:43,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1493377024.0,815222784.0,1296584704.0,30013890560.0,395422.0,158320.0
13-04 02:42:44,2.083,0.250,97.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1493499904.0,815222784.0,1296588800.0,30013763584.0,389068.0,156973.0
13-04 02:42:45,1.585,0.083,98.165,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1493753856.0,815222784.0,1296588800.0,30013509632.0,392276.0,157819.0
13-04 02:42:46,2.172,0.251,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1495019520.0,815222784.0,1296592896.0,30012239872.0,399905.0,158336.0
13-04 02:42:47,1.088,0.167,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1496289280.0,815222784.0,1296592896.0,30010970112.0,392068.0,157715.0
13-04 02:42:48,2.500,0.333,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500221440.0,815222784.0,1296596992.0,30007033856.0,377980.0,156550.0
13-04 02:42:49,1.501,0.167,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1501868032.0,815222784.0,1296601088.0,30005383168.0,392789.0,158383.0
13-04 02:42:50,1.330,0.249,98.171,0.166,0.0,0.083,0.0,24576.0,0.0,3.0,1511518208.0,815222784.0,1296601088.0,29995732992.0,403130.0,160491.0
13-04 02:42:51,1.090,0.084,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1528147968.0,815222784.0,1296605184.0,29979099136.0,389277.0,159284.0
13-04 02:42:52,1.252,0.250,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1534496768.0,815222784.0,1296605184.0,29972750336.0,395499.0,159748.0
13-04 02:42:53,1.254,0.084,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1536524288.0,815222784.0,1296609280.0,29970718720.0,391995.0,157288.0
13-04 02:42:54,1.254,0.334,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1551507456.0,815222784.0,1296609280.0,29955735552.0,392124.0,157417.0
13-04 02:42:55,2.0,0.167,97.583,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,1567883264.0,815222784.0,1296613376.0,29939355648.0,392474.0,157509.0
13-04 02:42:56,1.088,0.0,98.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1569153024.0,815222784.0,1296613376.0,29938085888.0,397119.0,158728.0
13-04 02:42:57,1.913,0.250,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1569275904.0,815222784.0,1296617472.0,29937958912.0,388689.0,157154.0
13-04 02:42:58,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1569525760.0,815222784.0,1296621568.0,29937704960.0,390891.0,157297.0
13-04 02:42:59,1.754,0.084,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1570668544.0,815222784.0,1296621568.0,29936562176.0,391963.0,156907.0
13-04 02:43:00,1.749,0.333,97.669,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1571807232.0,815222784.0,1296625664.0,29935419392.0,392291.0,157835.0
13-04 02:43:01,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1572315136.0,815222784.0,1296625664.0,29934911488.0,392608.0,157522.0
13-04 02:43:02,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1572311040.0,815222784.0,1296629760.0,29934911488.0,385556.0,156032.0
13-04 02:43:03,1.257,0.084,98.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1576116224.0,815222784.0,1296633856.0,29931102208.0,398500.0,158660.0
13-04 02:43:04,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1577889792.0,815222784.0,1296637952.0,29929324544.0,396708.0,158202.0
13-04 02:43:05,1.496,0.582,97.839,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1578266624.0,815222784.0,1296642048.0,29928943616.0,392197.0,157551.0
13-04 02:43:06,1.505,0.084,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1579663360.0,815222784.0,1296642048.0,29927546880.0,384675.0,157576.0
13-04 02:43:07,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583595520.0,815222784.0,1296646144.0,29923610624.0,395489.0,158555.0
13-04 02:43:08,0.921,0.168,98.827,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1583595520.0,815222784.0,1296646144.0,29923610624.0,392309.0,156908.0
13-04 02:43:09,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583591424.0,815222784.0,1296650240.0,29923610624.0,389405.0,158111.0
13-04 02:43:10,1.255,0.084,98.494,0.167,0.0,0.0,0.0,94208.0,0.0,3.0,1583591424.0,815222784.0,1296650240.0,29923610624.0,395668.0,157835.0
13-04 02:43:11,1.746,0.166,98.005,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1583714304.0,815222784.0,1296654336.0,29923483648.0,392554.0,157618.0
13-04 02:43:12,1.087,0.251,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583841280.0,815222784.0,1296654336.0,29923356672.0,392267.0,157691.0
13-04 02:43:13,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1584218112.0,815222784.0,1296658432.0,29922975744.0,396718.0,158171.0
13-04 02:43:14,1.418,0.083,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1584975872.0,815222784.0,1296662528.0,29922213888.0,395696.0,158046.0
13-04 02:43:15,2.073,0.498,97.181,0.249,0.0,0.0,0.0,49152.0,0.0,8.0,1547264000.0,815222784.0,1296662528.0,29959925760.0,385436.0,156668.0
13-04 02:43:16,1.750,0.250,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546772480.0,815222784.0,1296666624.0,29960413184.0,387246.0,156231.0
13-04 02:43:17,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549164544.0,815222784.0,1296666624.0,29958021120.0,395393.0,157519.0
13-04 02:43:18,1.671,0.084,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1550303232.0,815222784.0,1296670720.0,29956878336.0,392120.0,157367.0
13-04 02:43:19,1.583,0.083,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1552461824.0,815222784.0,1296670720.0,29954719744.0,374856.0,156954.0
13-04 02:43:20,1.503,0.334,97.997,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1555664896.0,815222784.0,1296674816.0,29951512576.0,409626.0,160068.0
13-04 02:43:21,1.333,0.500,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1558769664.0,815222784.0,1296678912.0,29948403712.0,392059.0,158236.0
13-04 02:43:22,1.498,0.166,98.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559437312.0,815222784.0,1296678912.0,29947736064.0,377019.0,156732.0
13-04 02:43:23,1.174,0.084,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559814144.0,815222784.0,1296683008.0,29947355136.0,375530.0,155601.0
13-04 02:43:24,2.087,0.167,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1562226688.0,815222784.0,1296683008.0,29944942592.0,428219.0,161510.0
13-04 02:43:25,1.918,0.083,97.915,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1567301632.0,815222784.0,1296687104.0,29939863552.0,384656.0,156461.0
13-04 02:43:26,1.170,0.167,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1568608256.0,815222784.0,1296687104.0,29938556928.0,391993.0,157855.0
13-04 02:43:27,1.086,0.334,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1572503552.0,815222784.0,1296691200.0,29934657536.0,395330.0,157957.0
13-04 02:43:28,1.587,0.0,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1573519360.0,815222784.0,1296691200.0,29933641728.0,391962.0,156883.0
13-04 02:43:29,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573515264.0,815222784.0,1296695296.0,29933641728.0,396791.0,158183.0
13-04 02:43:30,1.253,0.167,98.246,0.334,0.0,0.0,0.0,32768.0,0.0,3.0,1573765120.0,815222784.0,1296699392.0,29933387776.0,388236.0,157438.0
13-04 02:43:31,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573765120.0,815222784.0,1296699392.0,29933387776.0,393211.0,157152.0
13-04 02:43:32,1.668,0.250,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1565929472.0,815222784.0,1296703488.0,29941219328.0,388416.0,157220.0
13-04 02:43:33,2.335,0.250,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1451753472.0,815222784.0,1296703488.0,30055395328.0,394798.0,157934.0
13-04 02:43:34,2.246,0.333,97.421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1450426368.0,815222784.0,1296711680.0,30056714240.0,391087.0,157106.0
13-04 02:43:35,2.337,0.0,97.496,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1455411200.0,815222784.0,1296711680.0,30051729408.0,392826.0,158004.0
13-04 02:43:36,1.669,0.0,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460867072.0,815222784.0,1296715776.0,30046269440.0,388324.0,156959.0
13-04 02:43:37,1.174,0.168,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1464672256.0,815222784.0,1296719872.0,30042460160.0,392211.0,158141.0
13-04 02:43:38,1.915,0.167,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1474670592.0,815222784.0,1296719872.0,30032461824.0,384404.0,157227.0
13-04 02:43:39,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1483874304.0,815222784.0,1296723968.0,30023254016.0,376617.0,157889.0
13-04 02:43:40,2.248,0.083,97.419,0.167,0.0,0.083,0.0,86016.0,0.0,3.0,1486508032.0,815222784.0,1296723968.0,30020620288.0,423784.0,161017.0
13-04 02:43:41,1.506,0.418,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492324352.0,815222784.0,1296728064.0,30014799872.0,499746.0,312359.0
13-04 02:43:42,1.586,0.250,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1496190976.0,815222784.0,1296728064.0,30010933248.0,387473.0,157094.0
13-04 02:43:43,2.167,0.167,97.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499226112.0,815222784.0,1296732160.0,30007894016.0,392853.0,158142.0
13-04 02:43:44,0.999,0.583,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503805440.0,815222784.0,1296732160.0,30003314688.0,389713.0,158670.0
13-04 02:43:45,1.088,0.167,98.577,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1511133184.0,815222784.0,1296736256.0,29995982848.0,395412.0,158182.0
13-04 02:43:46,1.664,0.250,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1519669248.0,815222784.0,1296740352.0,29987442688.0,388991.0,157137.0
13-04 02:43:47,1.429,0.168,98.403,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1525256192.0,815222784.0,1296740352.0,29981855744.0,386059.0,157282.0
13-04 02:43:48,1.753,0.083,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1526013952.0,815222784.0,1296744448.0,29981093888.0,399787.0,158442.0
13-04 02:43:49,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1526775808.0,815222784.0,1296744448.0,29980332032.0,363109.0,157262.0
13-04 02:43:50,1.090,0.251,98.407,0.168,0.0,0.084,0.0,28672.0,0.0,5.0,1528295424.0,815222784.0,1296748544.0,29978808320.0,423068.0,161219.0
13-04 02:43:51,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1529438208.0,815222784.0,1296748544.0,29977665536.0,388846.0,156601.0
13-04 02:43:52,2.007,0.084,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1530769408.0,815222784.0,1296752640.0,29976330240.0,395695.0,158448.0
13-04 02:43:53,1.503,0.083,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1531080704.0,815222784.0,1296756736.0,29976014848.0,392345.0,157905.0
13-04 02:43:54,1.921,0.084,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1533333504.0,815222784.0,1296756736.0,29973762048.0,365543.0,154712.0
13-04 02:43:55,1.423,0.084,98.326,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1537617920.0,815222784.0,1296760832.0,29969473536.0,418814.0,161770.0
13-04 02:43:56,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1543933952.0,815222784.0,1296760832.0,29963157504.0,392324.0,157112.0
13-04 02:43:57,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552183296.0,815222784.0,1296764928.0,29954904064.0,389054.0,157216.0
13-04 02:43:58,1.503,0.167,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1560309760.0,815222784.0,1296764928.0,29946777600.0,373323.0,155623.0
13-04 02:43:59,1.506,0.084,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1564209152.0,815222784.0,1296769024.0,29942874112.0,418225.0,160050.0
13-04 02:44:00,1.086,0.251,98.413,0.251,0.0,0.0,0.0,36864.0,0.0,3.0,1572716544.0,815222784.0,1296769024.0,29934366720.0,387943.0,157609.0
13-04 02:44:01,1.254,0.251,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1580077056.0,815222784.0,1296773120.0,29927002112.0,396511.0,158243.0
13-04 02:44:02,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583628288.0,815222784.0,1296777216.0,29923446784.0,388012.0,157500.0
13-04 02:44:03,1.088,0.167,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1584136192.0,815222784.0,1296777216.0,29922938880.0,304453.0,146940.0
13-04 02:44:04,0.834,0.250,98.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1586413568.0,815222784.0,1296785408.0,29920653312.0,243099.0,145045.0
13-04 02:44:05,1.087,0.084,98.746,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1586540544.0,815222784.0,1296785408.0,29920526336.0,631305.0,190080.0
13-04 02:44:06,1.501,0.083,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1587298304.0,815222784.0,1296789504.0,29919764480.0,392337.0,158170.0
13-04 02:44:07,1.173,0.168,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1590472704.0,815222784.0,1296789504.0,29916590080.0,295648.0,146939.0
13-04 02:44:08,1.003,0.0,98.913,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1590976512.0,815222784.0,1296793600.0,29916082176.0,290043.0,150683.0
13-04 02:44:09,1.668,0.167,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1593131008.0,815222784.0,1296797696.0,29913923584.0,537218.0,181621.0
13-04 02:44:10,1.337,0.167,98.413,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1594019840.0,815222784.0,1296797696.0,29913034752.0,416075.0,161094.0
13-04 02:44:11,2.163,0.166,97.671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1595191296.0,815222784.0,1296801792.0,29911859200.0,370057.0,155039.0
13-04 02:44:12,1.417,0.167,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596047360.0,815222784.0,1296801792.0,29911003136.0,399251.0,159862.0
13-04 02:44:13,1.086,0.0,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596170240.0,815222784.0,1296805888.0,29910876160.0,420848.0,160062.0
13-04 02:44:14,1.413,0.166,98.337,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1596170240.0,815222784.0,1296805888.0,29910876160.0,375981.0,155626.0
13-04 02:44:15,1.503,0.0,98.164,0.250,0.0,0.083,0.0,110592.0,0.0,4.0,1596293120.0,815222784.0,1296809984.0,29910749184.0,396776.0,157676.0
13-04 02:44:16,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596420096.0,815222784.0,1296809984.0,29910622208.0,386198.0,156656.0
13-04 02:44:17,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596416000.0,815222784.0,1296814080.0,29910622208.0,392969.0,158072.0
13-04 02:44:18,1.747,0.083,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596411904.0,815222784.0,1296818176.0,29910622208.0,395908.0,158254.0
13-04 02:44:19,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1557344256.0,815222784.0,1296818176.0,29949689856.0,397757.0,159216.0
13-04 02:44:20,1.253,0.084,98.580,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1556848640.0,815222784.0,1296822272.0,29950181376.0,399248.0,159248.0
13-04 02:44:21,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1557336064.0,815222784.0,1296822272.0,29949693952.0,402325.0,158623.0
13-04 02:44:22,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1561866240.0,815222784.0,1296826368.0,29945159680.0,410868.0,159318.0
13-04 02:44:23,1.503,0.0,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1565167616.0,815222784.0,1296826368.0,29941858304.0,387441.0,155834.0
13-04 02:44:24,1.085,0.083,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1565671424.0,815222784.0,1296830464.0,29941350400.0,383220.0,157497.0
13-04 02:44:25,1.582,0.167,98.085,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1567985664.0,815226880.0,1296830464.0,29939032064.0,401735.0,159571.0
13-04 02:44:26,1.749,0.250,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1571758080.0,815226880.0,1296834560.0,29935255552.0,392862.0,158280.0
13-04 02:44:27,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573912576.0,815226880.0,1296838656.0,29933096960.0,392630.0,158304.0
13-04 02:44:28,1.337,0.084,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1574801408.0,815226880.0,1296838656.0,29932208128.0,392724.0,157809.0
13-04 02:44:29,1.583,0.250,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1577336832.0,815226880.0,1296842752.0,29929668608.0,393061.0,158351.0
13-04 02:44:30,1.753,0.0,97.997,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1578987520.0,815226880.0,1296842752.0,29928017920.0,396922.0,158984.0
13-04 02:44:31,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1581776896.0,815226880.0,1296846848.0,29925224448.0,389106.0,156796.0
13-04 02:44:32,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583300608.0,815226880.0,1296846848.0,29923700736.0,390912.0,157390.0
13-04 02:44:33,1.250,0.083,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1586978816.0,815226880.0,1296850944.0,29920018432.0,389867.0,157517.0
13-04 02:44:34,1.080,0.581,98.339,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1587482624.0,815226880.0,1296855040.0,29919510528.0,352365.0,155037.0
13-04 02:44:35,1.751,0.083,97.998,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,1549844480.0,815226880.0,1296859136.0,29957144576.0,417759.0,161797.0
13-04 02:44:36,1.169,0.083,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1547145216.0,815226880.0,1296863232.0,29959839744.0,387078.0,157262.0
13-04 02:44:37,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1507905536.0,815226880.0,1296863232.0,29999079424.0,393422.0,159230.0
13-04 02:44:38,2.248,0.083,97.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1469210624.0,815226880.0,1296867328.0,30037770240.0,374164.0,156751.0
13-04 02:44:39,1.591,0.084,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1467985920.0,815226880.0,1296867328.0,30038994944.0,360274.0,157521.0
13-04 02:44:40,1.173,0.084,98.660,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1474838528.0,815226880.0,1296871424.0,30032138240.0,443885.0,164916.0
13-04 02:44:41,2.003,0.167,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1479344128.0,815226880.0,1296875520.0,30027628544.0,397633.0,159340.0
13-04 02:44:42,1.913,0.250,97.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1484611584.0,815226880.0,1296875520.0,30022361088.0,392741.0,158278.0
13-04 02:44:43,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492893696.0,815226880.0,1296879616.0,30014074880.0,392945.0,158185.0
13-04 02:44:44,2.252,0.167,97.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498320896.0,815226880.0,1296879616.0,30008647680.0,385123.0,156951.0
13-04 02:44:45,1.417,0.250,98.0,0.250,0.0,0.083,0.0,102400.0,0.0,4.0,1502031872.0,815226880.0,1296883712.0,30004932608.0,395327.0,157998.0
13-04 02:44:46,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1506062336.0,815226880.0,1296883712.0,30000902144.0,397168.0,158509.0
13-04 02:44:47,2.003,0.167,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1514946560.0,815226880.0,1296887808.0,29992013824.0,394359.0,158199.0
13-04 02:44:48,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1526374400.0,815226880.0,1296887808.0,29980585984.0,392538.0,158075.0
13-04 02:44:49,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1529671680.0,815226880.0,1296891904.0,29977284608.0,388127.0,156516.0
13-04 02:44:50,1.504,0.167,98.246,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1537032192.0,815226880.0,1296896000.0,29969920000.0,389864.0,157776.0
13-04 02:44:51,1.751,0.167,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539317760.0,815226880.0,1296896000.0,29967634432.0,395551.0,158426.0
13-04 02:44:52,1.749,0.167,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540456448.0,815226880.0,1296900096.0,29966491648.0,392799.0,158041.0
13-04 02:44:53,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540964352.0,815226880.0,1296900096.0,29965983744.0,392314.0,157494.0
13-04 02:44:54,1.669,0.250,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541468160.0,815226880.0,1296904192.0,29965475840.0,392949.0,158028.0
13-04 02:44:55,1.751,0.083,97.998,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1543245824.0,815226880.0,1296904192.0,29963698176.0,396923.0,158621.0
13-04 02:44:56,1.750,0.083,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1544892416.0,815226880.0,1296908288.0,29962047488.0,389393.0,157281.0
13-04 02:44:57,1.913,0.250,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548062720.0,815226880.0,1296912384.0,29958873088.0,391624.0,158362.0
13-04 02:44:58,2.168,0.167,97.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554919424.0,815226880.0,1296912384.0,29952016384.0,394273.0,157437.0
13-04 02:44:59,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556185088.0,815226880.0,1296916480.0,29950746624.0,392589.0,157441.0
13-04 02:45:00,1.833,0.083,97.833,0.167,0.0,0.083,0.0,28672.0,0.0,5.0,1564057600.0,815226880.0,1296916480.0,29942874112.0,392945.0,157935.0
13-04 02:45:01,1.665,0.167,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1576554496.0,815226880.0,1296920576.0,29930373120.0,389301.0,157445.0
13-04 02:45:02,1.992,0.332,97.676,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1584885760.0,815226880.0,1296920576.0,29922041856.0,396203.0,158642.0
13-04 02:45:03,1.590,0.0,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1585762304.0,815226880.0,1296924672.0,29921161216.0,397128.0,158269.0
13-04 02:45:04,1.253,0.251,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1593032704.0,815226880.0,1296924672.0,29913890816.0,392692.0,157737.0
13-04 02:45:05,1.579,0.416,97.839,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1600901120.0,815226880.0,1296928768.0,29906018304.0,393202.0,158099.0
13-04 02:45:06,1.504,0.251,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1603907584.0,815226880.0,1296936960.0,29903003648.0,388480.0,157003.0
13-04 02:45:07,1.255,0.084,98.661,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1604542464.0,815226880.0,1296936960.0,29902368768.0,389172.0,157411.0
13-04 02:45:08,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1567326208.0,815226880.0,1296941056.0,29939580928.0,388359.0,157602.0
13-04 02:45:09,1.672,0.0,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1566466048.0,815226880.0,1296941056.0,29940441088.0,193576.0,135870.0
13-04 02:45:10,2.085,0.083,97.748,0.083,0.0,0.0,0.0,36864.0,0.0,3.0,1568411648.0,815226880.0,1296945152.0,29938491392.0,599783.0,185983.0
13-04 02:45:11,1.418,0.083,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1570791424.0,815226880.0,1296945152.0,29936111616.0,392524.0,157928.0
13-04 02:45:12,1.503,0.167,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1572151296.0,815226880.0,1296949248.0,29934747648.0,386313.0,158180.0
13-04 02:45:13,1.827,0.166,97.924,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1574940672.0,815226880.0,1296953344.0,29931954176.0,391911.0,158887.0
13-04 02:45:14,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1576751104.0,815226880.0,1296953344.0,29930143744.0,375433.0,157397.0
13-04 02:45:15,1.501,0.250,97.998,0.250,0.0,0.0,0.0,102400.0,0.0,4.0,1579601920.0,815226880.0,1296957440.0,29927288832.0,414057.0,160634.0
13-04 02:45:16,1.835,0.250,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1580523520.0,815226880.0,1296957440.0,29926367232.0,389518.0,157771.0
13-04 02:45:17,1.003,0.0,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1581535232.0,815226880.0,1296961536.0,29925351424.0,399273.0,159818.0
13-04 02:45:18,1.579,0.083,98.254,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1581780992.0,815226880.0,1296961536.0,29925105664.0,392977.0,158786.0
13-04 02:45:19,1.002,0.167,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583341568.0,815226880.0,1296965632.0,29923540992.0,392685.0,158203.0
13-04 02:45:20,1.503,0.167,98.247,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1584832512.0,815226880.0,1296965632.0,29922050048.0,392537.0,157652.0
13-04 02:45:21,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1588256768.0,815226880.0,1296969728.0,29918621696.0,392397.0,157359.0
13-04 02:45:22,1.738,0.579,97.599,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1590411264.0,815226880.0,1296973824.0,29916463104.0,392472.0,157990.0
13-04 02:45:23,1.172,0.084,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1590063104.0,815226880.0,1296973824.0,29916811264.0,392995.0,157712.0
13-04 02:45:24,1.836,0.167,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552183296.0,815226880.0,1296977920.0,29954686976.0,397451.0,158936.0
13-04 02:45:25,1.417,0.333,98.083,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1552437248.0,815226880.0,1296977920.0,29954433024.0,388463.0,157578.0
13-04 02:45:26,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554378752.0,815226880.0,1296982016.0,29952487424.0,393250.0,158371.0
13-04 02:45:27,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556111360.0,815226880.0,1296982016.0,29950754816.0,392579.0,157990.0
13-04 02:45:28,1.003,0.084,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1557385216.0,815226880.0,1296986112.0,29949476864.0,393137.0,158808.0
13-04 02:45:29,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1558999040.0,815226880.0,1296990208.0,29947858944.0,392935.0,158007.0
13-04 02:45:30,1.171,0.167,98.495,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1560776704.0,815226880.0,1296990208.0,29946081280.0,393136.0,158338.0
13-04 02:45:31,1.585,0.083,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1566392320.0,815226880.0,1296994304.0,29940461568.0,392815.0,158378.0
13-04 02:45:32,1.334,0.250,98.415,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1571598336.0,815226880.0,1296994304.0,29935255552.0,260696.0,142788.0
13-04 02:45:33,1.419,0.334,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1575309312.0,815226880.0,1296998400.0,29931540480.0,409206.0,165971.0
13-04 02:45:34,1.757,0.0,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1574060032.0,815226880.0,1296998400.0,29932789760.0,510442.0,175821.0
13-04 02:45:35,1.667,0.417,97.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1579589632.0,815226880.0,1297002496.0,29927256064.0,398102.0,159293.0
13-04 02:45:36,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1586061312.0,815226880.0,1297006592.0,29920780288.0,389799.0,157008.0
13-04 02:45:37,1.173,0.168,98.660,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1589104640.0,815226880.0,1297010688.0,29917732864.0,390735.0,157963.0
13-04 02:45:38,1.418,0.083,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1591640064.0,815226880.0,1297014784.0,29915193344.0,392403.0,157573.0
13-04 02:45:39,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592782848.0,815226880.0,1297014784.0,29914050560.0,233418.0,139678.0
13-04 02:45:40,1.083,0.083,98.583,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1592778752.0,815226880.0,1297018880.0,29914050560.0,395544.0,114684.0
13-04 02:45:41,0.667,0.167,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1595699200.0,815226880.0,1297018880.0,29911130112.0,83876.0,131525.0
13-04 02:45:42,0.334,0.0,99.666,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1596239872.0,815226880.0,1297018880.0,29910589440.0,19280.0,33982.0
13-04 02:45:43,0.584,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1585319936.0,815226880.0,1297018880.0,29921509376.0,17962.0,32582.0
13-04 02:45:44,0.666,0.166,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552179200.0,815226880.0,1297018880.0,29954650112.0,17446.0,31964.0
13-04 02:45:45,0.417,0.083,99.500,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1552687104.0,815226880.0,1297018880.0,29954142208.0,17360.0,31658.0
13-04 02:45:46,1.167,0.083,98.417,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1554210816.0,815226880.0,1297018880.0,29952618496.0,78500.0,82878.0
13-04 02:45:47,3.342,0.334,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1558556672.0,815226880.0,1297022976.0,29948268544.0,1003261.0,323370.0
13-04 02:45:48,4.167,0.417,95.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1568038912.0,815226880.0,1297031168.0,29938778112.0,1283609.0,356750.0
13-04 02:45:49,3.344,0.167,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573531648.0,815226880.0,1297035264.0,29933281280.0,1079119.0,342802.0
13-04 02:45:50,2.427,0.335,97.238,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1581678592.0,815226880.0,1297043456.0,29925126144.0,1336381.0,360192.0
13-04 02:45:51,2.435,0.168,97.145,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,1593831424.0,815226880.0,1297047552.0,29912969216.0,1297446.0,353031.0
13-04 02:45:52,3.005,0.083,96.828,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1597984768.0,815226880.0,1297055744.0,29908807680.0,1319028.0,356956.0
13-04 02:45:53,3.580,0.167,96.253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600294912.0,815226880.0,1297059840.0,29906493440.0,1290616.0,359117.0
13-04 02:45:54,2.429,0.084,97.320,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1608380416.0,815226880.0,1297068032.0,29898399744.0,1266938.0,356661.0
13-04 02:45:55,3.175,0.251,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1613582336.0,815226880.0,1297072128.0,29893193728.0,1326690.0,361334.0
13-04 02:45:56,3.250,0.167,96.500,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1621196800.0,815226880.0,1297076224.0,29885575168.0,1232672.0,353102.0
13-04 02:45:57,2.513,0.084,97.320,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1624109056.0,815226880.0,1297084416.0,29882654720.0,958222.0,331093.0
13-04 02:45:58,2.929,0.167,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1624072192.0,815226880.0,1297088512.0,29882687488.0,1599103.0,379442.0
13-04 02:45:59,2.601,0.168,97.232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625841664.0,815226880.0,1297096704.0,29880909824.0,1352364.0,355541.0
13-04 02:46:00,2.924,0.167,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1627394048.0,815226880.0,1297100800.0,29879353344.0,1299371.0,356457.0
13-04 02:46:01,2.588,0.167,96.995,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1628528640.0,815226880.0,1297108992.0,29878210560.0,1329564.0,359546.0
13-04 02:46:02,3.003,0.167,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1629159424.0,815226880.0,1297113088.0,29877575680.0,1325112.0,357998.0
13-04 02:46:03,2.345,0.168,97.404,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1630121984.0,815226880.0,1297121280.0,29876604928.0,1316912.0,356820.0
13-04 02:46:04,2.423,0.251,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1629908992.0,815226880.0,1297125376.0,29876813824.0,965995.0,334101.0
13-04 02:46:05,2.755,0.250,96.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1630441472.0,815226880.0,1297133568.0,29876273152.0,1315245.0,370787.0
13-04 02:46:06,2.678,0.167,96.987,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1632501760.0,815230976.0,1297133568.0,29874208768.0,1326646.0,385104.0
13-04 02:46:07,2.521,0.084,97.311,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1633054720.0,815230976.0,1297149952.0,29873639424.0,1508767.0,386217.0
13-04 02:46:08,2.752,0.250,96.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633652736.0,815230976.0,1297154048.0,29873037312.0,1352790.0,360637.0
13-04 02:46:09,2.417,0.250,97.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1634471936.0,815230976.0,1297162240.0,29872209920.0,1195330.0,352076.0
13-04 02:46:10,2.843,0.167,96.990,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1638227968.0,815230976.0,1297166336.0,29868449792.0,1417087.0,375703.0
13-04 02:46:11,2.843,0.251,96.572,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1639780352.0,815235072.0,1297170432.0,29866889216.0,1547694.0,381800.0
13-04 02:46:12,2.337,0.167,97.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640116224.0,815235072.0,1297178624.0,29866545152.0,1129184.0,344850.0
13-04 02:46:13,2.256,0.251,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1642393600.0,815235072.0,1297186816.0,29864259584.0,1343985.0,363283.0
13-04 02:46:14,3.008,0.167,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1644421120.0,815235072.0,1297190912.0,29862227968.0,1381110.0,361454.0
13-04 02:46:15,2.094,0.251,97.655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645178880.0,815235072.0,1297195008.0,29861466112.0,1393900.0,351948.0
13-04 02:46:16,2.513,0.084,97.236,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1645805568.0,815235072.0,1297203200.0,29860831232.0,1312072.0,358253.0
13-04 02:46:17,2.829,0.333,96.839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646215168.0,815235072.0,1297207296.0,29860417536.0,1201956.0,351298.0
13-04 02:46:18,2.838,0.083,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1645879296.0,815235072.0,1297215488.0,29860745216.0,1411102.0,366878.0
13-04 02:46:19,2.263,0.084,97.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1645408256.0,815235072.0,1297219584.0,29861212160.0,1376347.0,362869.0
13-04 02:46:20,2.829,0.250,96.922,0.0,0.0,0.0,0.0,188416.0,0.0,2.0,1645400064.0,815235072.0,1297227776.0,29861212160.0,1330558.0,361082.0
13-04 02:46:21,2.515,0.168,96.982,0.168,0.0,0.168,0.0,36864.0,0.0,4.0,1646157824.0,815235072.0,1297231872.0,29860450304.0,1334102.0,360029.0
13-04 02:46:22,1.923,0.251,97.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646276608.0,815235072.0,1297240064.0,29860323328.0,1324483.0,358381.0
13-04 02:46:23,1.843,0.419,97.571,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1648177152.0,815235072.0,1297244160.0,29858418688.0,1252290.0,354080.0
13-04 02:46:24,3.239,0.415,96.346,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653186560.0,815235072.0,1297252352.0,29853401088.0,1331543.0,359493.0
13-04 02:46:25,2.092,0.167,97.573,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1653153792.0,815235072.0,1297256448.0,29853429760.0,1331687.0,362011.0
13-04 02:46:26,2.263,0.168,97.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653870592.0,815235072.0,1297264640.0,29852704768.0,1299808.0,323956.0
13-04 02:46:27,0.751,0.083,98.999,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1654022144.0,815239168.0,1297264640.0,29852549120.0,374907.0,157340.0
13-04 02:46:28,0.418,0.167,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653739520.0,815239168.0,1297264640.0,29852831744.0,35887.0,64406.0
13-04 02:46:29,2.167,1.0,96.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611489280.0,815239168.0,1297264640.0,29895081984.0,35500.0,64580.0
13-04 02:46:30,0.584,0.083,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1609789440.0,815239168.0,1297264640.0,29896781824.0,35206.0,63884.0
13-04 02:46:31,0.752,0.084,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1609932800.0,815239168.0,1297264640.0,29896638464.0,35648.0,64688.0
13-04 02:46:32,1.913,0.250,97.587,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1567338496.0,815239168.0,1297264640.0,29939232768.0,115707.0,117738.0
13-04 02:46:33,6.015,1.754,92.231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1528291328.0,815239168.0,1297272832.0,29978271744.0,1433322.0,375894.0
13-04 02:46:34,5.184,0.836,93.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1490718720.0,815239168.0,1297276928.0,30015840256.0,1879441.0,416380.0
13-04 02:46:35,5.246,0.167,94.505,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1507651584.0,815239168.0,1297285120.0,29998899200.0,1782974.0,407737.0
13-04 02:46:36,4.100,0.335,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1528295424.0,815239168.0,1297289216.0,29978251264.0,1907339.0,420425.0
13-04 02:46:37,4.515,0.167,95.234,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1532702720.0,815239168.0,1297301504.0,29973831680.0,1993974.0,428956.0
13-04 02:46:38,4.485,0.249,95.100,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1540382720.0,815239168.0,1297305600.0,29966147584.0,1808994.0,420473.0
13-04 02:46:39,3.434,0.168,96.399,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549824000.0,815239168.0,1297313792.0,29956698112.0,1252374.0,386795.0
13-04 02:46:40,2.757,0.418,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559851008.0,815239168.0,1297317888.0,29946667008.0,222235.0,321768.0
13-04 02:46:41,3.667,0.167,96.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1573175296.0,815239168.0,1297326080.0,29933334528.0,580573.0,367155.0
13-04 02:46:42,3.853,0.168,95.896,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1594884096.0,815239168.0,1297330176.0,29911621632.0,1688045.0,465778.0
13-04 02:46:43,4.511,0.334,95.155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1613762560.0,815239168.0,1297338368.0,29892734976.0,2547487.0,521418.0
13-04 02:46:44,4.500,0.333,95.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1617825792.0,815239168.0,1297342464.0,29888667648.0,1874415.0,478322.0
13-04 02:46:45,4.100,0.251,95.565,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1619656704.0,815239168.0,1297350656.0,29886828544.0,2300492.0,519156.0
13-04 02:46:46,3.518,0.084,96.315,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1622032384.0,815239168.0,1297354752.0,29884448768.0,1230573.0,436723.0
13-04 02:46:47,3.434,0.419,95.896,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1622024192.0,815239168.0,1297362944.0,29884448768.0,2580292.0,527430.0
13-04 02:46:48,3.425,0.334,96.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1624178688.0,815239168.0,1297367040.0,29882290176.0,1843564.0,489770.0
13-04 02:46:49,3.526,0.420,96.054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627123712.0,815239168.0,1297375232.0,29879336960.0,2304305.0,507039.0
13-04 02:46:50,4.083,0.333,95.417,0.0,0.0,0.167,0.0,147456.0,0.0,1.0,1628643328.0,815239168.0,1297379328.0,29877813248.0,1198543.0,445978.0
13-04 02:46:51,3.347,0.167,96.402,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1629151232.0,815239168.0,1297383424.0,29877301248.0,2205374.0,505671.0
13-04 02:46:52,3.175,0.418,96.074,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1630072832.0,815243264.0,1297387520.0,29876371456.0,1527494.0,464935.0
13-04 02:46:53,3.020,0.336,96.644,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1630478336.0,815243264.0,1297395712.0,29875957760.0,2113427.0,501903.0
13-04 02:46:54,3.437,0.251,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1630756864.0,815243264.0,1297403904.0,29875671040.0,1722393.0,476660.0
13-04 02:46:55,3.843,0.251,95.656,0.0,0.0,0.251,0.0,8192.0,0.0,1.0,1633099776.0,815243264.0,1297408000.0,29873324032.0,1720692.0,477176.0
13-04 02:46:56,3.094,0.251,96.405,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1634267136.0,815243264.0,1297416192.0,29872148480.0,2251342.0,516147.0
13-04 02:46:57,3.253,0.167,96.247,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1634549760.0,815243264.0,1297420288.0,29871861760.0,1474870.0,471227.0
13-04 02:46:58,3.255,0.334,96.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1635270656.0,815243264.0,1297428480.0,29871132672.0,2379588.0,523783.0
13-04 02:46:59,3.010,0.251,96.572,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1637552128.0,815243264.0,1297432576.0,29868847104.0,1534246.0,473504.0
13-04 02:47:00,4.275,0.251,95.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1639415808.0,815243264.0,1297440768.0,29866975232.0,2198112.0,517617.0
13-04 02:47:01,3.250,0.250,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1640460288.0,815243264.0,1297444864.0,29865926656.0,1676839.0,490875.0
13-04 02:47:02,3.913,0.416,95.587,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1641562112.0,815243264.0,1297453056.0,29864816640.0,2392500.0,523480.0
13-04 02:47:03,3.661,0.499,95.757,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1642606592.0,815243264.0,1297457152.0,29863768064.0,2216687.0,515033.0
13-04 02:47:04,3.833,0.417,95.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645424640.0,815243264.0,1297465344.0,29860941824.0,1751632.0,472871.0
13-04 02:47:05,3.685,0.084,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1648689152.0,815243264.0,1297469440.0,29857673216.0,1883956.0,485898.0
13-04 02:47:06,3.574,0.083,96.093,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1648807936.0,815243264.0,1297477632.0,29857546240.0,1958984.0,493216.0
13-04 02:47:07,2.850,0.335,96.563,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1651658752.0,815243264.0,1297485824.0,29854687232.0,2065209.0,495832.0
13-04 02:47:08,3.015,0.251,96.650,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1652346880.0,815243264.0,1297494016.0,29853990912.0,2057487.0,491188.0
13-04 02:47:09,4.351,0.167,95.481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655521280.0,815243264.0,1297498112.0,29850812416.0,2501296.0,505406.0
13-04 02:47:10,3.420,0.167,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1655762944.0,815243264.0,1297506304.0,29850562560.0,1988814.0,470117.0
13-04 02:47:11,2.427,0.167,97.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1655885824.0,815243264.0,1297510400.0,29850435584.0,851469.0,400386.0
13-04 02:47:12,2.019,0.084,97.813,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656004608.0,815243264.0,1297518592.0,29850308608.0,1235595.0,400934.0
13-04 02:47:13,2.831,0.167,96.836,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1657020416.0,815243264.0,1297518592.0,29849292800.0,3150851.0,405029.0
13-04 02:47:14,1.086,0.084,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657319424.0,815243264.0,1297522688.0,29848989696.0,829728.0,236212.0
13-04 02:47:15,0.502,0.0,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657524224.0,815243264.0,1297522688.0,29848784896.0,54085.0,96884.0
13-04 02:47:16,0.584,0.167,99.166,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1657524224.0,815243264.0,1297522688.0,29848784896.0,53979.0,96380.0
13-04 02:47:17,1.250,0.0,98.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645944832.0,815243264.0,1297522688.0,29860364288.0,53079.0,96338.0
13-04 02:47:18,1.590,0.167,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1523077120.0,815243264.0,1297522688.0,29983232000.0,51854.0,94328.0
13-04 02:47:19,2.498,0.250,97.086,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1475960832.0,815243264.0,1297522688.0,30030348288.0,62543.0,106964.0
13-04 02:47:20,5.800,0.249,93.786,0.0,0.0,0.166,0.0,155648.0,0.0,4.0,1483837440.0,815243264.0,1297526784.0,30022467584.0,1181003.0,393510.0
13-04 02:47:21,4.845,0.334,94.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503834112.0,815243264.0,1297530880.0,30002466816.0,2367823.0,474956.0
13-04 02:47:22,5.912,0.500,93.505,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1519104000.0,815243264.0,1297539072.0,29987188736.0,2543643.0,485415.0
13-04 02:47:23,4.170,0.250,95.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1540489216.0,815243264.0,1297543168.0,29965799424.0,2572761.0,494037.0
13-04 02:47:24,4.758,0.250,94.741,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1545670656.0,815243264.0,1297551360.0,29960609792.0,2467941.0,480035.0
13-04 02:47:25,5.004,0.334,94.495,0.0,0.0,0.167,0.0,4096.0,0.0,1.0,1566314496.0,815243264.0,1297555456.0,29939961856.0,2491407.0,480600.0
13-04 02:47:26,3.778,0.168,95.970,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1600208896.0,815243264.0,1297563648.0,29906059264.0,2598666.0,486305.0
13-04 02:47:27,4.413,0.333,95.254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612967936.0,815243264.0,1297567744.0,29893296128.0,2529654.0,492003.0
13-04 02:47:28,4.003,0.250,95.580,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1616957440.0,815243264.0,1297575936.0,29889298432.0,2432153.0,470246.0
13-04 02:47:29,4.595,0.251,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1621401600.0,815243264.0,1297580032.0,29884850176.0,2330479.0,473328.0
13-04 02:47:30,3.592,0.334,95.906,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1621151744.0,815243264.0,1297588224.0,29885091840.0,2542871.0,481374.0
13-04 02:47:31,3.830,0.416,95.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1621225472.0,815243264.0,1297592320.0,29885014016.0,2433659.0,485213.0
13-04 02:47:32,3.500,0.250,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1622044672.0,815243264.0,1297600512.0,29884186624.0,2429863.0,477239.0
13-04 02:47:33,4.678,0.334,94.820,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1624674304.0,815243264.0,1297604608.0,29881552896.0,2433462.0,477939.0
13-04 02:47:34,3.422,0.250,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1625268224.0,815243264.0,1297612800.0,29880950784.0,2330339.0,472111.0
13-04 02:47:35,3.586,0.334,95.663,0.334,0.0,0.083,0.0,32768.0,0.0,3.0,1625518080.0,815243264.0,1297616896.0,29880696832.0,2411800.0,496286.0
13-04 02:47:36,3.667,0.250,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1626238976.0,815243264.0,1297625088.0,29879967744.0,2581548.0,495801.0
13-04 02:47:37,3.509,0.251,96.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1627439104.0,815243264.0,1297633280.0,29878759424.0,2354161.0,478591.0
13-04 02:47:38,3.188,0.084,96.728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1630449664.0,815243264.0,1297637376.0,29875744768.0,1029566.0,394910.0
13-04 02:47:39,3.172,0.417,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1630633984.0,815243264.0,1297645568.0,29875552256.0,2320457.0,501592.0
13-04 02:47:40,3.353,0.084,96.312,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1631477760.0,815247360.0,1297653760.0,29874696192.0,2604993.0,513649.0
13-04 02:47:41,3.753,0.250,95.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1632583680.0,815247360.0,1297657856.0,29873586176.0,2573272.0,520787.0
13-04 02:47:42,3.943,0.252,95.805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635758080.0,815247360.0,1297661952.0,29870407680.0,1697688.0,465914.0
13-04 02:47:43,4.080,0.333,95.587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1636413440.0,815247360.0,1297670144.0,29869744128.0,2514322.0,521641.0
13-04 02:47:44,3.020,0.336,96.560,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636179968.0,815247360.0,1297674240.0,29869973504.0,2373636.0,495964.0
13-04 02:47:45,3.428,0.167,96.154,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1637384192.0,815247360.0,1297682432.0,29868761088.0,2735880.0,540301.0
13-04 02:47:46,4.243,0.333,95.424,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1638776832.0,815247360.0,1297690624.0,29867360256.0,2662517.0,526472.0
13-04 02:47:47,4.094,0.334,95.405,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1643085824.0,815247360.0,1297694720.0,29863047168.0,1468271.0,457678.0
13-04 02:47:48,9.251,1.934,88.562,0.0,0.0,0.252,0.0,2523136.0,0.0,9.0,1728602112.0,815247360.0,1310699520.0,29764526080.0,5808883.0,582202.0
13-04 02:47:49,3.940,0.671,95.390,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1731784704.0,815247360.0,1314586624.0,29757456384.0,2514461.0,529025.0
13-04 02:47:50,3.756,0.501,95.326,0.167,0.0,0.250,0.0,262144.0,0.0,4.0,1733459968.0,815247360.0,1314631680.0,29755736064.0,2913443.0,530543.0
13-04 02:47:51,10.795,0.837,88.285,0.0,0.0,0.084,0.0,114688.0,0.0,1.0,1714425856.0,815247360.0,1326854144.0,29762547712.0,2561200.0,523715.0
13-04 02:47:52,10.944,1.003,87.886,0.0,0.0,0.167,0.0,65536000.0,0.0,64.0,1693691904.0,815247360.0,1232232448.0,29877903360.0,2395281.0,507339.0
13-04 02:47:53,6.767,0.835,92.398,0.0,0.0,0.0,0.0,806912.0,0.0,3.0,1659506688.0,815247360.0,1297735680.0,29846585344.0,2123124.0,491781.0
13-04 02:47:54,3.598,0.084,96.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1659932672.0,815247360.0,1297739776.0,29846155264.0,2347058.0,517070.0
13-04 02:47:55,5.096,0.418,94.152,0.251,0.0,0.084,0.0,45056.0,0.0,7.0,1662246912.0,815247360.0,1297743872.0,29843836928.0,2824217.0,539514.0
13-04 02:47:56,3.763,0.251,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1662590976.0,815247360.0,1297747968.0,29843488768.0,2273344.0,510428.0
13-04 02:47:57,3.586,0.250,95.997,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1662758912.0,815247360.0,1297756160.0,29843312640.0,2723732.0,538668.0
13-04 02:47:58,2.607,0.252,96.972,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1663016960.0,815247360.0,1297764352.0,29843046400.0,2015786.0,496633.0
13-04 02:47:59,4.917,0.250,94.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1665921024.0,815247360.0,1297768448.0,29840138240.0,2765150.0,541458.0
13-04 02:48:00,1.844,0.168,97.821,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1666310144.0,815247360.0,1297772544.0,29839745024.0,2886593.0,383039.0
13-04 02:48:01,0.668,0.334,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1666564096.0,815247360.0,1297772544.0,29839491072.0,147434.0,201314.0
13-04 02:48:02,1.0,0.250,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1666818048.0,815247360.0,1297772544.0,29839237120.0,72093.0,129872.0
13-04 02:48:03,0.836,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1666818048.0,815247360.0,1297772544.0,29839237120.0,70405.0,127802.0
13-04 02:48:04,0.917,0.333,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1666818048.0,815247360.0,1297772544.0,29839237120.0,71054.0,128996.0
13-04 02:48:05,0.917,0.334,98.749,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1666818048.0,815247360.0,1297772544.0,29839237120.0,70773.0,128552.0
13-04 02:48:06,2.333,0.333,97.083,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,1667198976.0,815247360.0,1297772544.0,29838856192.0,338525.0,249254.0
13-04 02:48:07,5.681,1.003,93.233,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1571708928.0,815247360.0,1297780736.0,29934338048.0,2324845.0,499796.0
13-04 02:48:08,6.583,0.667,92.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1498697728.0,815247360.0,1297788928.0,30007341056.0,2924736.0,549105.0
13-04 02:48:09,5.210,0.252,94.454,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1504583680.0,815247360.0,1297797120.0,30001446912.0,2901634.0,541454.0
13-04 02:48:10,5.726,0.664,93.527,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1521147904.0,815247360.0,1297801216.0,29984878592.0,2548465.0,517447.0
13-04 02:48:11,5.083,0.250,94.417,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1537142784.0,815247360.0,1297809408.0,29968875520.0,3219326.0,571447.0
13-04 02:48:12,4.496,0.250,95.171,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1544335360.0,815247360.0,1297813504.0,29961678848.0,1392113.0,447561.0
13-04 02:48:13,4.435,0.502,95.063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1564303360.0,815247360.0,1297821696.0,29941702656.0,1863315.0,503864.0
13-04 02:48:14,5.250,0.333,94.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600925696.0,815247360.0,1297825792.0,29905076224.0,3578340.0,588331.0
13-04 02:48:15,5.008,0.250,94.574,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1612984320.0,815247360.0,1297833984.0,29893009408.0,3241445.0,604272.0
13-04 02:48:16,4.849,0.334,94.565,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1620410368.0,815247360.0,1297838080.0,29885579264.0,3130400.0,608948.0
13-04 02:48:17,4.355,0.251,95.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1620492288.0,815247360.0,1297846272.0,29885489152.0,3336084.0,603390.0
13-04 02:48:18,4.027,0.252,95.638,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,1622589440.0,815247360.0,1297850368.0,29883387904.0,3377221.0,611647.0
13-04 02:48:19,3.940,0.503,95.390,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1625653248.0,815247360.0,1297858560.0,29880315904.0,3242384.0,600130.0
13-04 02:48:20,4.754,0.250,94.912,0.0,0.0,0.083,0.0,147456.0,0.0,1.0,1630097408.0,815247360.0,1297862656.0,29875867648.0,3096587.0,585543.0
13-04 02:48:21,3.679,0.167,95.736,0.167,0.0,0.251,0.0,28672.0,0.0,3.0,1630818304.0,815247360.0,1297870848.0,29875138560.0,2942267.0,574896.0
13-04 02:48:22,3.943,0.168,95.889,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1632272384.0,815247360.0,1297874944.0,29873680384.0,3566016.0,603195.0
13-04 02:48:23,4.439,0.335,93.300,1.926,0.0,0.0,0.0,81469440.0,0.0,218.0,1637457920.0,815247360.0,1297883136.0,29868486656.0,3553653.0,602215.0
13-04 02:48:24,4.580,0.416,94.921,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1637675008.0,815247360.0,1297887232.0,29868265472.0,3396266.0,586553.0
13-04 02:48:25,3.583,0.417,95.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1639157760.0,815247360.0,1297895424.0,29866774528.0,3465949.0,587606.0
13-04 02:48:26,3.269,0.251,96.228,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1640456192.0,815247360.0,1297899520.0,29865472000.0,3224061.0,574161.0
13-04 02:48:27,4.431,0.251,95.234,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1643376640.0,815247360.0,1297907712.0,29862543360.0,2939099.0,549812.0
13-04 02:48:28,3.506,0.250,96.077,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1643618304.0,815247360.0,1297911808.0,29862297600.0,3009604.0,561733.0
13-04 02:48:29,3.993,0.166,95.674,0.0,0.0,0.166,0.0,45056.0,0.0,2.0,1643929600.0,815247360.0,1297920000.0,29861978112.0,3231399.0,571003.0
13-04 02:48:30,3.428,0.251,96.237,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1644208128.0,815247360.0,1297924096.0,29861695488.0,3077863.0,563570.0
13-04 02:48:31,4.937,0.251,94.728,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1644699648.0,815247360.0,1297932288.0,29861195776.0,2963013.0,554491.0
13-04 02:48:32,3.094,0.418,96.321,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1644736512.0,815247360.0,1297936384.0,29861154816.0,3085055.0,556628.0
13-04 02:48:33,3.833,0.250,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1644982272.0,815247360.0,1297944576.0,29860900864.0,3056777.0,564155.0
13-04 02:48:34,4.398,0.415,95.021,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1646088192.0,815247360.0,1297948672.0,29859790848.0,2944702.0,551093.0
13-04 02:48:35,4.174,0.250,95.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1648365568.0,815247360.0,1297956864.0,29857505280.0,3052129.0,560272.0
13-04 02:48:36,3.342,0.167,96.241,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1648742400.0,815247360.0,1297960960.0,29857124352.0,2472074.0,517181.0
13-04 02:48:37,2.838,0.250,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649364992.0,815247360.0,1297973248.0,29856489472.0,884372.0,418570.0
13-04 02:48:38,3.592,0.251,95.906,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1650917376.0,815247360.0,1297977344.0,29854932992.0,3422584.0,614561.0
13-04 02:48:39,5.013,0.334,94.570,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1655066624.0,815247360.0,1297985536.0,29850775552.0,3564508.0,609457.0
13-04 02:48:40,3.506,0.250,96.160,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1655476224.0,815247360.0,1297989632.0,29850361856.0,2808095.0,572869.0
13-04 02:48:41,3.756,0.250,95.743,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1656418304.0,815251456.0,1297993728.0,29849411584.0,2777924.0,557391.0
13-04 02:48:42,4.564,0.332,95.021,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1656823808.0,815251456.0,1298001920.0,29848997888.0,3315431.0,598311.0
13-04 02:48:43,3.856,0.335,95.725,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1660547072.0,815251456.0,1298010112.0,29845266432.0,2253729.0,535769.0
13-04 02:48:44,3.099,0.168,96.566,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1661300736.0,815251456.0,1298014208.0,29844508672.0,2785278.0,540288.0
13-04 02:48:45,3.688,0.335,95.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1662341120.0,815251456.0,1298022400.0,29843460096.0,3495320.0,626649.0
13-04 02:48:46,3.843,0.167,95.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1663926272.0,815251456.0,1298026496.0,29841870848.0,3374311.0,543038.0
13-04 02:48:47,2.592,0.167,97.157,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1665253376.0,815251456.0,1298030592.0,29840539648.0,2098601.0,359904.0
13-04 02:48:48,0.753,0.084,98.996,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1665626112.0,815251456.0,1298030592.0,29840166912.0,360773.0,228689.0
13-04 02:48:49,1.085,0.083,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665761280.0,815251456.0,1298030592.0,29840031744.0,89364.0,161804.0
13-04 02:48:50,1.413,0.416,98.171,0.0,0.0,0.0,0.0,159744.0,0.0,1.0,1665761280.0,815251456.0,1298030592.0,29840031744.0,88970.0,161372.0
13-04 02:48:51,1.160,0.829,98.012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665761280.0,815251456.0,1298030592.0,29840031744.0,87951.0,159908.0
13-04 02:48:52,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665761280.0,815251456.0,1298030592.0,29840031744.0,88688.0,161168.0
13-04 02:48:53,0.752,0.167,98.663,0.251,0.0,0.167,0.0,65536.0,0.0,10.0,1665761280.0,815251456.0,1298030592.0,29840031744.0,90715.0,161532.0
13-04 02:48:54,5.583,1.167,93.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1666011136.0,815251456.0,1298034688.0,29839777792.0,2091415.0,530398.0
13-04 02:48:55,6.885,1.092,91.940,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1496018944.0,815251456.0,1298042880.0,30009761792.0,3092260.0,579661.0
13-04 02:48:56,7.185,0.251,92.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1503133696.0,815251456.0,1298046976.0,30002642944.0,3187134.0,576796.0
13-04 02:48:57,5.653,0.416,93.766,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1531490304.0,815251456.0,1298055168.0,29974278144.0,3477264.0,600439.0
13-04 02:48:58,5.607,0.418,93.891,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1547644928.0,815251456.0,1298059264.0,29958119424.0,3353317.0,611049.0
13-04 02:48:59,5.259,0.250,94.324,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1573511168.0,815251456.0,1298067456.0,29932244992.0,3447885.0,604080.0
13-04 02:49:00,5.671,0.417,93.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1606705152.0,815251456.0,1298071552.0,29899046912.0,3754260.0,634098.0
13-04 02:49:01,4.682,0.418,94.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1619247104.0,815251456.0,1298079744.0,29886496768.0,3010638.0,588082.0
13-04 02:49:02,5.013,0.251,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1622601728.0,815251456.0,1298083840.0,29883138048.0,3351121.0,617255.0
13-04 02:49:03,4.515,0.334,94.983,0.0,0.0,0.167,0.0,16384.0,0.0,1.0,1622450176.0,815251456.0,1298092032.0,29883281408.0,3510011.0,635079.0
13-04 02:49:04,4.261,0.418,95.071,0.084,0.0,0.167,0.0,0.0,0.0,1.0,1623261184.0,815251456.0,1298096128.0,29882466304.0,3499770.0,628974.0
13-04 02:49:05,5.819,0.249,93.849,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1627922432.0,815251456.0,1298104320.0,29877796864.0,3709213.0,649618.0
13-04 02:49:06,3.782,0.420,95.714,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1629020160.0,815251456.0,1298108416.0,29876695040.0,3450707.0,643362.0
13-04 02:49:07,4.107,0.251,95.474,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1630314496.0,815251456.0,1298116608.0,29875392512.0,3707582.0,668949.0
13-04 02:49:08,3.930,0.418,95.485,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1632366592.0,815251456.0,1298124800.0,29873332224.0,2471438.0,574741.0
13-04 02:49:09,5.008,0.250,94.741,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1634177024.0,815251456.0,1298132992.0,29871513600.0,3731835.0,666172.0
13-04 02:49:10,4.493,0.333,95.008,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1633910784.0,815251456.0,1298137088.0,29871775744.0,3719837.0,665720.0
13-04 02:49:11,4.261,0.251,95.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1634566144.0,815251456.0,1298145280.0,29871112192.0,4272299.0,689241.0
13-04 02:49:12,4.858,0.251,94.807,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636405248.0,815251456.0,1298149376.0,29869268992.0,4060643.0,690962.0
13-04 02:49:13,4.239,0.249,95.179,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1638019072.0,815251456.0,1298157568.0,29867646976.0,2856795.0,617691.0
13-04 02:49:14,3.853,0.335,95.645,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1638457344.0,815251456.0,1298161664.0,29867204608.0,3566191.0,645645.0
13-04 02:49:15,4.686,0.251,94.895,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1642545152.0,815251456.0,1298169856.0,29863108608.0,3786621.0,648626.0
13-04 02:49:16,4.504,0.250,95.079,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1643593728.0,815251456.0,1298173952.0,29862055936.0,3821415.0,671635.0
13-04 02:49:17,3.946,0.420,95.550,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1645166592.0,815251456.0,1298182144.0,29860474880.0,4385817.0,718074.0
13-04 02:49:18,4.366,0.336,95.214,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1645735936.0,815251456.0,1298186240.0,29859901440.0,3772539.0,663343.0
13-04 02:49:19,4.580,0.416,94.588,0.250,0.0,0.167,0.0,32768.0,0.0,3.0,1646108672.0,815251456.0,1298194432.0,29859520512.0,3912801.0,665381.0
13-04 02:49:20,3.853,0.168,95.980,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646034944.0,815251456.0,1298202624.0,29859586048.0,3078658.0,578461.0
13-04 02:49:21,4.576,0.333,94.925,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1645522944.0,815251456.0,1298206720.0,29860093952.0,3555228.0,649404.0
13-04 02:49:22,4.519,0.167,95.063,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1649229824.0,815251456.0,1298214912.0,29856378880.0,3827297.0,654332.0
13-04 02:49:23,4.663,0.416,94.754,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1650524160.0,815251456.0,1298219008.0,29855080448.0,3821675.0,660004.0
13-04 02:49:24,4.355,0.251,95.226,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1652551680.0,815251456.0,1298227200.0,29853044736.0,3929039.0,658000.0
13-04 02:49:25,4.530,0.252,95.050,0.0,0.0,0.168,0.0,204800.0,0.0,1.0,1652596736.0,815251456.0,1298231296.0,29852995584.0,4009842.0,669720.0
13-04 02:49:26,5.062,0.166,94.606,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1653235712.0,815251456.0,1298239488.0,29852348416.0,3691775.0,643615.0
13-04 02:49:27,4.010,0.334,95.489,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1653518336.0,815251456.0,1298243584.0,29852061696.0,3457815.0,624743.0
13-04 02:49:28,4.618,0.168,95.046,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1656938496.0,815251456.0,1298251776.0,29848633344.0,4024334.0,665440.0
13-04 02:49:29,4.013,0.251,95.485,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1658298368.0,815251456.0,1298255872.0,29847269376.0,3639264.0,617520.0
13-04 02:49:30,3.997,0.416,95.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1659146240.0,815251456.0,1298264064.0,29846413312.0,3744362.0,642996.0
13-04 02:49:31,4.762,0.334,94.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1661145088.0,815251456.0,1298268160.0,29844410368.0,3709885.0,628142.0
13-04 02:49:32,4.337,0.334,95.246,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1661960192.0,815251456.0,1298276352.0,29843587072.0,3717289.0,636906.0
13-04 02:49:33,3.763,0.334,95.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1661923328.0,815251456.0,1298280448.0,29843619840.0,3738281.0,638765.0
13-04 02:49:34,1.749,0.416,97.585,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1663283200.0,815251456.0,1298284544.0,29842255872.0,1903781.0,396413.0
13-04 02:49:35,1.417,0.250,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1663475712.0,815251456.0,1298284544.0,29842063360.0,112831.0,196812.0
13-04 02:49:36,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1663729664.0,815251456.0,1298284544.0,29841809408.0,106484.0,193484.0
13-04 02:49:37,1.340,0.168,98.409,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1663729664.0,815251456.0,1298284544.0,29841809408.0,106073.0,192872.0
13-04 02:49:38,1.501,0.0,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1663979520.0,815251456.0,1298288640.0,29841555456.0,105765.0,192164.0
13-04 02:49:39,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1665884160.0,815251456.0,1298288640.0,29839650816.0,105986.0,192566.0
13-04 02:49:40,2.838,0.083,96.578,0.250,0.0,0.250,0.0,32768.0,0.0,6.0,1666736128.0,815251456.0,1298292736.0,29838794752.0,1683952.0,496378.0
13-04 02:49:41,5.394,0.332,94.191,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1668190208.0,815251456.0,1298300928.0,29837332480.0,4307680.0,689257.0
13-04 02:49:42,3.853,0.168,95.980,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668153344.0,815251456.0,1298305024.0,29837365248.0,2816316.0,591248.0
13-04 02:49:43,3.333,0.250,96.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1668780032.0,815251456.0,1298313216.0,29836730368.0,256144.0,433568.0
13-04 02:49:44,5.079,0.500,94.338,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1662365696.0,815251456.0,1298317312.0,29843140608.0,3977994.0,717895.0
13-04 02:49:45,3.431,0.167,96.234,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1662418944.0,815251456.0,1298325504.0,29843079168.0,1636904.0,567426.0
13-04 02:49:46,3.500,0.583,95.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1663557632.0,815251456.0,1298329600.0,29841936384.0,1686421.0,566686.0
13-04 02:49:47,5.695,0.503,93.719,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1634844672.0,815251456.0,1298337792.0,29870641152.0,5316239.0,766794.0
13-04 02:49:48,4.261,0.251,95.238,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1634181120.0,815251456.0,1298345984.0,29871296512.0,3875933.0,696021.0
13-04 02:49:49,3.604,0.251,96.144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1635000320.0,815251456.0,1298350080.0,29870473216.0,2493573.0,625337.0
13-04 02:49:50,5.690,0.251,93.724,0.084,0.0,0.251,0.0,24576.0,0.0,3.0,1635856384.0,815251456.0,1298354176.0,29869613056.0,5532291.0,834667.0
13-04 02:49:51,3.853,0.503,95.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1636859904.0,815251456.0,1298362368.0,29868601344.0,2900172.0,660625.0
13-04 02:49:52,4.181,0.167,95.401,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1637933056.0,815251456.0,1298370560.0,29867520000.0,3624740.0,761377.0
13-04 02:49:53,5.514,0.418,93.818,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1637429248.0,815251456.0,1298374656.0,29868019712.0,5643734.0,863037.0
13-04 02:49:54,4.778,0.494,94.563,0.0,0.0,0.165,0.0,0.0,0.0,0.0,1636839424.0,815251456.0,1298382848.0,29868601344.0,1832166.0,628891.0
13-04 02:49:55,4.191,0.419,95.054,0.168,0.0,0.168,0.0,184320.0,0.0,4.0,1638166528.0,815251456.0,1298386944.0,29867270144.0,4674685.0,826259.0
13-04 02:49:56,5.532,0.251,94.216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1643114496.0,815251456.0,1298395136.0,29862313984.0,3860807.0,798298.0
13-04 02:49:57,4.355,0.586,94.724,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1644568576.0,815251456.0,1298399232.0,29860855808.0,5040644.0,839264.0
13-04 02:49:58,4.279,0.419,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1646407680.0,815251456.0,1298407424.0,29859008512.0,4728718.0,844750.0
13-04 02:49:59,6.370,0.503,92.959,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1647824896.0,815251456.0,1298411520.0,29857587200.0,6410152.0,1059072.0
13-04 02:50:00,5.369,0.419,93.960,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,1648291840.0,815251456.0,1298419712.0,29857112064.0,5497920.0,968913.0
13-04 02:50:01,5.927,0.417,93.322,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1648291840.0,815251456.0,1298423808.0,29857107968.0,4742567.0,937788.0
13-04 02:50:02,5.268,0.334,94.147,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1650507776.0,815251456.0,1298432000.0,29854883840.0,4046358.0,890410.0
13-04 02:50:03,5.017,0.251,94.482,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1651032064.0,815251456.0,1298436096.0,29854355456.0,3193081.0,846247.0
13-04 02:50:04,5.662,0.500,93.672,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1652109312.0,815251456.0,1298444288.0,29853270016.0,3317290.0,871209.0
13-04 02:50:05,6.214,0.331,93.289,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1652105216.0,815251456.0,1298448384.0,29853270016.0,3402911.0,907279.0
13-04 02:50:06,6.025,0.251,93.473,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1652604928.0,815251456.0,1298456576.0,29852762112.0,3489906.0,942929.0
13-04 02:50:07,6.078,0.500,93.256,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1653043200.0,815251456.0,1298464768.0,29852315648.0,3124222.0,940570.0
13-04 02:50:08,4.538,0.672,94.706,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1654456320.0,815251456.0,1298477056.0,29850890240.0,3261692.0,971564.0
13-04 02:50:09,6.478,0.581,92.774,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1656991744.0,815251456.0,1298485248.0,29848346624.0,3387155.0,1027730.0
13-04 02:50:10,5.769,0.502,93.311,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,1659355136.0,815251456.0,1298493440.0,29845975040.0,3028646.0,1063322.0
13-04 02:50:11,6.015,0.501,93.150,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1662742528.0,815251456.0,1298501632.0,29842579456.0,3662810.0,1158169.0
13-04 02:50:12,6.187,0.753,92.726,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1665622016.0,815251456.0,1298509824.0,29839691776.0,3802468.0,1202669.0
13-04 02:50:13,5.259,0.668,93.823,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1666732032.0,815251456.0,1298513920.0,29838577664.0,2062222.0,1090261.0
13-04 02:50:14,5.774,0.502,93.389,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1667543040.0,815251456.0,1298526208.0,29837754368.0,923518.0,1017602.0
13-04 02:50:15,7.820,0.582,91.265,0.166,0.0,0.166,0.0,32768.0,0.0,6.0,1668841472.0,815255552.0,1298526208.0,29836451840.0,5279227.0,1391311.0
13-04 02:50:16,6.527,0.753,92.301,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1671438336.0,815255552.0,1298538496.0,29833842688.0,4811345.0,1376898.0
13-04 02:50:17,7.358,0.502,91.890,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1675898880.0,815255552.0,1298546688.0,29829373952.0,3990658.0,1336121.0
13-04 02:50:18,6.287,0.671,92.875,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1677828096.0,815255552.0,1298554880.0,29827436544.0,3483594.0,1308004.0
13-04 02:50:19,6.700,0.586,92.546,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1679347712.0,815255552.0,1298563072.0,29825908736.0,3281748.0,1341520.0
13-04 02:50:20,5.593,0.584,93.322,0.167,0.0,0.334,0.0,16384.0,0.0,2.0,1680723968.0,815255552.0,1298571264.0,29824524288.0,2838056.0,1207567.0
13-04 02:50:21,3.940,0.503,95.390,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1682132992.0,815255552.0,1298571264.0,29823115264.0,476010.0,983624.0
13-04 02:50:22,4.496,0.666,94.588,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1683107840.0,815255552.0,1298575360.0,29822136320.0,468551.0,974604.0
13-04 02:50:23,3.191,0.588,96.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1683107840.0,815255552.0,1298575360.0,29822136320.0,468191.0,975762.0
13-04 02:50:24,3.434,0.503,95.812,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1683488768.0,815255552.0,1298575360.0,29821755392.0,470451.0,979970.0
13-04 02:50:25,3.356,0.419,95.889,0.168,0.0,0.168,0.0,208896.0,0.0,4.0,1684115456.0,815259648.0,1298579456.0,29821120512.0,470019.0,978077.0
13-04 02:50:26,4.409,0.582,94.842,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1682022400.0,815259648.0,1298579456.0,29823213568.0,472437.0,982095.0
13-04 02:50:27,3.950,0.504,95.462,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1681702912.0,815259648.0,1298579456.0,29823533056.0,471653.0,980768.0
13-04 02:50:28,5.611,0.838,93.467,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1634705408.0,815259648.0,1298583552.0,29870526464.0,472323.0,981766.0
13-04 02:50:29,3.946,0.336,95.550,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1635827712.0,815259648.0,1298583552.0,29869404160.0,472541.0,983103.0
13-04 02:50:30,3.283,0.421,96.128,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1634828288.0,815259648.0,1298587648.0,29870399488.0,472797.0,1006358.0
13-04 02:50:31,3.950,0.504,95.126,0.252,0.0,0.168,0.0,36864.0,0.0,4.0,1636524032.0,815259648.0,1298587648.0,29868703744.0,469869.0,978890.0
13-04 02:50:32,4.500,0.500,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1637699584.0,815259648.0,1298587648.0,29867528192.0,473110.0,983056.0
13-04 02:50:33,3.521,0.419,95.893,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1637761024.0,815259648.0,1298587648.0,29867466752.0,472540.0,982606.0
13-04 02:50:34,3.763,0.418,95.569,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1638809600.0,815259648.0,1298587648.0,29866418176.0,472318.0,982137.0
13-04 02:50:35,5.180,0.585,94.069,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1642680320.0,815259648.0,1298587648.0,29862547456.0,606450.0,1047168.0
13-04 02:50:36,6.560,0.505,92.599,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1647693824.0,815259648.0,1298591744.0,29857529856.0,2895650.0,1419804.0
13-04 02:50:37,8.278,0.502,90.970,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1651048448.0,815259648.0,1298599936.0,29854167040.0,4122656.0,1537441.0
13-04 02:50:38,7.071,0.337,92.340,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1654865920.0,815259648.0,1298608128.0,29850341376.0,3945386.0,1554698.0
13-04 02:50:39,6.818,0.421,92.508,0.0,0.0,0.253,0.0,0.0,0.0,0.0,1669038080.0,815259648.0,1298616320.0,29836161024.0,4003033.0,1562482.0
13-04 02:50:40,7.460,0.754,91.534,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1672646656.0,815259648.0,1298620416.0,29832548352.0,3813121.0,1588903.0
13-04 02:50:41,7.293,0.671,91.869,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1673908224.0,815259648.0,1298628608.0,29831278592.0,3822426.0,1612037.0
13-04 02:50:42,8.088,0.674,90.901,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1671868416.0,815263744.0,1298632704.0,29833310208.0,4893063.0,1725894.0
13-04 02:50:43,7.653,0.505,91.421,0.0,0.0,0.421,0.0,0.0,0.0,0.0,1674403840.0,815263744.0,1298640896.0,29830766592.0,4226793.0,1685876.0
13-04 02:50:44,7.466,0.755,91.443,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1679855616.0,815263744.0,1298644992.0,29825310720.0,3583799.0,1671512.0
13-04 02:50:45,8.285,0.921,90.377,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1681244160.0,815263744.0,1298653184.0,29823913984.0,4391655.0,1764497.0
13-04 02:50:46,7.673,0.751,91.159,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1682898944.0,815263744.0,1298657280.0,29822255104.0,4395621.0,1790581.0
13-04 02:50:47,8.425,0.674,90.564,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1684656128.0,815263744.0,1298669568.0,29820485632.0,4146598.0,1811690.0
13-04 02:50:48,8.466,0.587,90.612,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1686814720.0,815263744.0,1298673664.0,29818322944.0,4391288.0,1852810.0
13-04 02:50:49,8.027,0.753,91.054,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1688653824.0,815263744.0,1298681856.0,29816475648.0,3420880.0,1817208.0
13-04 02:50:50,8.992,0.420,90.420,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,1691516928.0,815263744.0,1298690048.0,29813604352.0,4674463.0,1938836.0
13-04 02:50:51,8.652,0.832,90.266,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1693839360.0,815263744.0,1298698240.0,29811273728.0,4390222.0,1949969.0
13-04 02:50:52,9.456,0.669,89.540,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1697312768.0,815263744.0,1298706432.0,29807792128.0,4248364.0,1964424.0
13-04 02:50:53,9.326,0.833,89.509,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1699864576.0,815263744.0,1298714624.0,29805232128.0,4296067.0,1983725.0
13-04 02:50:54,8.278,0.669,90.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1700253696.0,815263744.0,1298722816.0,29804834816.0,4100140.0,1991167.0
13-04 02:50:55,9.244,0.588,89.664,0.0,0.0,0.504,0.0,151552.0,0.0,2.0,1700257792.0,815263744.0,1298731008.0,29804822528.0,4734415.0,2083889.0
13-04 02:50:56,7.893,0.672,91.016,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1702879232.0,815263744.0,1298739200.0,29802192896.0,4121000.0,2072426.0
13-04 02:50:57,9.030,0.669,89.716,0.167,0.0,0.418,0.0,28672.0,0.0,3.0,1708175360.0,815263744.0,1298747392.0,29796888576.0,4169947.0,2091493.0
13-04 02:50:58,9.213,0.921,89.698,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1709121536.0,815263744.0,1298755584.0,29795934208.0,3991007.0,2111610.0
13-04 02:50:59,8.144,0.588,90.932,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1710432256.0,815263744.0,1298763776.0,29794615296.0,4017736.0,2152520.0
13-04 02:51:00,9.715,0.670,89.112,0.0,0.0,0.503,0.0,8192.0,0.0,1.0,1710518272.0,815263744.0,1298767872.0,29794525184.0,4675618.0,2235271.0
13-04 02:51:01,8.908,0.672,90.0,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1713864704.0,815263744.0,1298780160.0,29791166464.0,4211131.0,2221253.0
13-04 02:51:02,8.732,0.924,89.924,0.168,0.0,0.252,0.0,32768.0,0.0,3.0,1714720768.0,815263744.0,1298784256.0,29790306304.0,4202518.0,2253690.0
13-04 02:51:03,9.774,0.919,89.056,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1717149696.0,815263744.0,1298792448.0,29787869184.0,4363599.0,2288896.0
13-04 02:51:04,8.667,1.0,89.667,0.0,0.0,0.667,0.0,0.0,0.0,0.0,1719390208.0,815263744.0,1298800640.0,29785620480.0,4345074.0,2309742.0
13-04 02:51:05,10.500,0.750,88.333,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1722122240.0,815263744.0,1298808832.0,29782880256.0,4365631.0,2340353.0
13-04 02:51:06,8.992,0.672,89.832,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1724850176.0,815263744.0,1298817024.0,29780144128.0,3896630.0,2307013.0
13-04 02:51:07,6.975,0.672,91.849,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,1725513728.0,815263744.0,1298825216.0,29779472384.0,1252973.0,2086481.0
13-04 02:51:08,11.849,0.504,87.059,0.0,0.0,0.588,0.0,0.0,0.0,0.0,1727430656.0,815263744.0,1298837504.0,29777543168.0,6975879.0,2608770.0
13-04 02:51:09,9.076,0.588,89.832,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1730400256.0,815263744.0,1298853888.0,29774557184.0,4737609.0,2447939.0
13-04 02:51:10,9.244,1.345,89.160,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1731170304.0,815263744.0,1298870272.0,29773770752.0,4372358.0,2460577.0
13-04 02:51:11,9.396,0.587,89.849,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1732149248.0,815263744.0,1298890752.0,29772771328.0,4425903.0,2478662.0
13-04 02:51:12,8.975,0.593,90.008,0.085,0.0,0.339,0.0,16384.0,0.0,2.0,1735983104.0,815263744.0,1298907136.0,29768921088.0,4324967.0,2491077.0
13-04 02:51:13,9.312,0.671,89.597,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1738481664.0,815263744.0,1298927616.0,29766402048.0,4418325.0,2519685.0
13-04 02:51:14,9.748,0.840,89.244,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1740107776.0,815263744.0,1298948096.0,29764755456.0,3386556.0,2445813.0
13-04 02:51:15,8.151,0.924,90.504,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1741320192.0,815263744.0,1298968576.0,29763522560.0,4456291.0,2548251.0
13-04 02:51:16,9.496,0.840,89.328,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1744568320.0,815263744.0,1298989056.0,29760253952.0,3830483.0,2505981.0
13-04 02:51:17,8.043,0.995,90.381,0.083,0.0,0.498,0.0,16384.0,0.0,2.0,1745268736.0,815263744.0,1299001344.0,29759541248.0,2451127.0,2413275.0
13-04 02:51:18,8.569,0.749,90.183,0.0,0.0,0.499,0.0,0.0,0.0,0.0,1742913536.0,815263744.0,1299017728.0,29761880064.0,2285233.0,2375521.0
13-04 02:51:19,7.221,1.008,91.520,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1743294464.0,815263744.0,1299030016.0,29761486848.0,2301059.0,2375095.0
13-04 02:51:20,8.507,0.584,90.575,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1743466496.0,815263744.0,1299046400.0,29761298432.0,2295895.0,2381028.0
13-04 02:51:21,7.769,0.835,91.145,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1736216576.0,815263744.0,1299058688.0,29768536064.0,2292081.0,2375819.0
13-04 02:51:22,8.688,0.835,90.142,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1735364608.0,815267840.0,1299075072.0,29769367552.0,2328285.0,2390016.0
13-04 02:51:23,7.718,0.419,91.527,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1734844416.0,815267840.0,1299087360.0,29769875456.0,2291941.0,2376155.0
13-04 02:51:24,8.097,0.918,90.735,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1735168000.0,815267840.0,1299099648.0,29769539584.0,2381249.0,2395973.0
13-04 02:51:25,8.514,0.584,90.735,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1734983680.0,815267840.0,1299116032.0,29769707520.0,2236005.0,2360511.0
13-04 02:51:26,8.667,0.583,90.417,0.0,0.0,0.333,0.0,401408.0,0.0,4.0,1733492736.0,815267840.0,1299132416.0,29771182080.0,2391026.0,2408774.0
13-04 02:51:27,7.744,0.583,90.841,0.333,0.0,0.500,0.0,28672.0,0.0,3.0,1732898816.0,815267840.0,1299144704.0,29771763712.0,2304894.0,2382657.0
13-04 02:51:28,7.699,0.837,91.213,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1732919296.0,815267840.0,1299156992.0,29771730944.0,2334560.0,2386831.0
13-04 02:51:29,7.293,0.503,92.037,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1726976000.0,815267840.0,1299169280.0,29777661952.0,1474630.0,2211842.0
13-04 02:51:30,6.911,0.749,92.090,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1726889984.0,815267840.0,1299189760.0,29777727488.0,981406.0,2108854.0
13-04 02:51:31,6.266,0.835,92.732,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1727086592.0,815267840.0,1299214336.0,29777506304.0,978704.0,2108438.0
13-04 02:51:32,7.023,0.418,92.140,0.167,0.0,0.251,0.0,32768.0,0.0,3.0,1727410176.0,815267840.0,1299238912.0,29777158144.0,981388.0,2107367.0
13-04 02:51:33,6.360,0.586,92.887,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1727389696.0,815267840.0,1299259392.0,29777158144.0,979874.0,2107095.0
13-04 02:51:34,6.661,0.749,92.173,0.0,0.0,0.416,0.0,0.0,0.0,0.0,1727266816.0,815267840.0,1299283968.0,29777256448.0,985046.0,2113771.0
13-04 02:51:35,6.387,0.756,92.689,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1722658816.0,815267840.0,1299304448.0,29781843968.0,982416.0,2111613.0
13-04 02:51:36,6.266,0.585,92.732,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1707175936.0,815267840.0,1299324928.0,29797306368.0,983394.0,2114002.0
13-04 02:51:37,7.376,0.503,91.534,0.084,0.0,0.503,0.0,16384.0,0.0,2.0,1677799424.0,815267840.0,1299349504.0,29826658304.0,982482.0,2112631.0
13-04 02:51:38,5.813,0.927,92.923,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1676406784.0,815267840.0,1299374080.0,29828026368.0,969854.0,2086284.0
13-04 02:51:39,7.454,0.586,91.792,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1669099520.0,815267840.0,1299394560.0,29835313152.0,979714.0,2109148.0
13-04 02:51:40,6.533,0.838,92.462,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1670750208.0,815267840.0,1299415040.0,29833641984.0,981592.0,2110550.0
13-04 02:51:41,6.134,0.672,93.025,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1670909952.0,815267840.0,1299435520.0,29833461760.0,980712.0,2109198.0
13-04 02:51:42,6.946,0.669,91.967,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,1671151616.0,815267840.0,1299447808.0,29833207808.0,979706.0,2111658.0
13-04 02:51:43,6.611,0.586,92.385,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1673318400.0,815267840.0,1299447808.0,29831041024.0,979030.0,2108169.0
13-04 02:51:44,6.370,0.503,92.875,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1674903552.0,815267840.0,1299447808.0,29829455872.0,979568.0,2111466.0
13-04 02:51:45,7.041,0.671,92.037,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1675853824.0,815267840.0,1299447808.0,29828505600.0,979468.0,2107592.0
13-04 02:51:46,6.276,0.753,92.636,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1676369920.0,815267840.0,1299447808.0,29827989504.0,979530.0,2109854.0
13-04 02:51:47,6.313,0.505,92.845,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1677004800.0,815267840.0,1299447808.0,29827354624.0,979804.0,2110434.0
13-04 02:51:48,6.387,0.588,92.605,0.084,0.0,0.336,0.0,12288.0,0.0,2.0,1677070336.0,815267840.0,1299447808.0,29827289088.0,977930.0,2107142.0
13-04 02:51:49,6.544,0.587,92.617,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1677996032.0,815267840.0,1299447808.0,29826363392.0,979900.0,2110956.0
13-04 02:51:50,6.381,0.504,92.863,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1679400960.0,815267840.0,1299447808.0,29824958464.0,981654.0,2113494.0
13-04 02:51:51,6.281,0.670,92.797,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1680920576.0,815267840.0,1299447808.0,29823438848.0,979882.0,2110673.0
13-04 02:51:52,6.411,0.833,92.423,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1683968000.0,815267840.0,1299447808.0,29820391424.0,979822.0,2110456.0
13-04 02:51:53,6.839,0.751,92.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1684942848.0,815267840.0,1299447808.0,29819416576.0,978074.0,2106722.0
13-04 02:51:54,5.853,0.920,92.809,0.167,0.0,0.251,0.0,12288.0,0.0,2.0,1685651456.0,815267840.0,1299447808.0,29818707968.0,979590.0,2110028.0
13-04 02:51:55,6.040,0.671,93.121,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1686069248.0,815267840.0,1299447808.0,29818290176.0,981522.0,2113242.0
13-04 02:51:56,7.023,0.669,92.057,0.0,0.0,0.251,0.0,315392.0,0.0,1.0,1686888448.0,815267840.0,1299447808.0,29817470976.0,979290.0,2109386.0
13-04 02:51:57,6.182,0.752,92.815,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1686855680.0,815267840.0,1299447808.0,29817503744.0,979302.0,2111166.0
13-04 02:51:58,7.423,0.584,91.827,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1687617536.0,815267840.0,1299447808.0,29816741888.0,973722.0,2099106.0
13-04 02:51:59,5.290,0.924,93.619,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1687777280.0,815267840.0,1299447808.0,29816582144.0,981150.0,2111114.0
13-04 02:52:00,7.089,0.917,91.660,0.167,0.0,0.167,0.0,24576.0,0.0,2.0,1688862720.0,815267840.0,1299447808.0,29815496704.0,952606.0,2053460.0
13-04 02:52:01,8.536,1.423,89.791,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,1697927168.0,815267840.0,1299447808.0,29806432256.0,988041.0,2117847.0
13-04 02:52:02,1.253,0.668,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047203840.0,815267840.0,1299419136.0,30457184256.0,173234.0,366445.0
13-04 02:52:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047203840.0,815267840.0,1299419136.0,30457184256.0,214.0,314.0
13-04 02:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047203840.0,815267840.0,1299419136.0,30457184256.0,214.0,314.0
13-04 02:52:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1047195648.0,815267840.0,1299419136.0,30457192448.0,140.0,260.0
13-04 02:52:06,2.759,0.753,96.321,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1051725824.0,815267840.0,1299419136.0,30452662272.0,13865.0,15313.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-25.csv <==
13-04 02:31:14,1.134,0.280,98.514,0.048,0.0,0.024,2370.113,617860.694,0.330,4.972,1384640512.0,698634240.0,1258950656.0,30276849664.0,0.0,0.0
13-04 02:31:15,0.833,0.167,99.001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,2620473.0,25757.0
13-04 02:31:16,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382928384.0,698634240.0,1258954752.0,30278557696.0,1773228.0,18043.0
13-04 02:31:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,903.0,1458.0
13-04 02:31:18,0.0,0.083,99.833,0.083,0.0,0.0,0.0,49152.0,0.0,4.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,904.0,14366.0
13-04 02:31:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,260.0,302.0
13-04 02:31:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,680.0,260.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,1026.0,248.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382961152.0,698634240.0,1258954752.0,30278524928.0,560.0,302.0
13-04 02:31:23,4.250,0.167,95.583,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,1382694912.0,698634240.0,1258958848.0,30278787072.0,2283345.0,151247.0
13-04 02:31:24,2.502,0.250,97.081,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1382694912.0,698634240.0,1258958848.0,30278787072.0,5672666.0,346246.0
13-04 02:31:25,2.596,0.168,97.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382948864.0,698634240.0,1258958848.0,30278533120.0,9604512.0,388224.0
13-04 02:31:26,2.759,0.334,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382948864.0,698634240.0,1258958848.0,30278533120.0,8368339.0,371321.0
13-04 02:31:27,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1382916096.0,698634240.0,1258958848.0,30278565888.0,9797261.0,378162.0
13-04 02:31:28,3.589,0.334,96.077,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,1383202816.0,698634240.0,1258958848.0,30278279168.0,9810400.0,406602.0
13-04 02:31:29,3.167,0.250,96.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1381933056.0,698634240.0,1258958848.0,30279548928.0,9304622.0,355748.0
13-04 02:31:30,3.091,0.167,96.575,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1381933056.0,698634240.0,1258958848.0,30279548928.0,9506735.0,391611.0
13-04 02:31:31,3.580,0.250,96.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381171200.0,698634240.0,1258958848.0,30280310784.0,9725095.0,389184.0
13-04 02:31:32,3.005,0.167,96.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1381171200.0,698634240.0,1258958848.0,30280310784.0,9539207.0,403536.0
13-04 02:31:33,2.848,0.251,96.901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381171200.0,698634240.0,1258958848.0,30280310784.0,8946893.0,362108.0
13-04 02:31:34,2.852,0.084,97.064,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381171200.0,698634240.0,1258958848.0,30280310784.0,9004457.0,388355.0
13-04 02:31:35,3.005,0.334,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1381171200.0,698634240.0,1258958848.0,30280310784.0,9389417.0,376501.0
13-04 02:31:36,3.333,0.167,96.333,0.083,0.0,0.083,0.0,24576.0,0.0,4.0,1381298176.0,698634240.0,1258958848.0,30280183808.0,9788648.0,386774.0
13-04 02:31:37,3.005,0.167,96.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381298176.0,698634240.0,1258958848.0,30280183808.0,8864652.0,386657.0
13-04 02:31:38,2.689,0.0,97.311,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381298176.0,698634240.0,1258958848.0,30280183808.0,9120944.0,365062.0
13-04 02:31:39,3.086,0.250,96.580,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1381298176.0,698634240.0,1258958848.0,30280183808.0,9382042.0,391345.0
13-04 02:31:40,3.091,0.334,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1381265408.0,698634240.0,1258958848.0,30280216576.0,10065762.0,389963.0
13-04 02:31:41,3.008,0.084,96.658,0.167,0.0,0.084,0.0,57344.0,0.0,10.0,1381294080.0,698634240.0,1258962944.0,30280183808.0,8982500.0,385706.0
13-04 02:31:42,2.664,0.250,97.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1381421056.0,698634240.0,1258962944.0,30280056832.0,6774066.0,345954.0
13-04 02:31:43,3.086,0.167,96.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1381736448.0,698634240.0,1258962944.0,30279741440.0,9886099.0,384722.0
13-04 02:31:44,3.420,0.334,96.163,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,1381928960.0,698634240.0,1258962944.0,30279548928.0,10115217.0,380549.0
13-04 02:31:45,3.512,0.084,96.405,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382592512.0,698634240.0,1258962944.0,30278885376.0,9537065.0,381361.0
13-04 02:31:46,2.678,0.335,96.904,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1382817792.0,698634240.0,1258962944.0,30278660096.0,9777154.0,378305.0
13-04 02:31:47,3.494,0.250,95.923,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,1383706624.0,698634240.0,1258962944.0,30277771264.0,9465245.0,389676.0
13-04 02:31:48,2.905,0.415,96.680,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,8271039.0,367531.0
13-04 02:31:49,3.350,0.168,96.399,0.0,0.0,0.084,0.0,49152.0,0.0,10.0,1383993344.0,698634240.0,1258962944.0,30277484544.0,10205930.0,404775.0
13-04 02:31:50,3.325,0.249,96.342,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1383960576.0,698634240.0,1258962944.0,30277517312.0,9298108.0,374440.0
13-04 02:31:51,3.180,0.167,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383960576.0,698634240.0,1258962944.0,30277517312.0,9997696.0,387132.0
13-04 02:31:52,2.838,0.167,96.828,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1383960576.0,698634240.0,1258962944.0,30277517312.0,9250326.0,375740.0
13-04 02:31:53,3.255,0.250,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1383960576.0,698634240.0,1258962944.0,30277517312.0,9370384.0,394775.0
13-04 02:31:54,1.923,0.167,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383706624.0,698634240.0,1258962944.0,30277771264.0,4177153.0,318747.0
13-04 02:31:55,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1383706624.0,698634240.0,1258962944.0,30277771264.0,3419711.0,305306.0
13-04 02:31:56,2.924,0.167,96.742,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1383739392.0,698634240.0,1258962944.0,30277738496.0,9566588.0,385922.0
13-04 02:31:57,3.010,0.167,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,9763910.0,378502.0
13-04 02:31:58,3.177,0.251,96.488,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,10391704.0,403134.0
13-04 02:31:59,2.926,0.251,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383866368.0,698634240.0,1258962944.0,30277611520.0,9526591.0,360898.0
13-04 02:32:00,3.411,0.333,96.090,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,10487456.0,395649.0
13-04 02:32:01,3.091,0.251,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,9373072.0,364661.0
13-04 02:32:02,2.850,0.168,96.982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383833600.0,698634240.0,1258962944.0,30277644288.0,9699774.0,386024.0
13-04 02:32:03,3.414,0.250,96.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383960576.0,698634240.0,1258962944.0,30277517312.0,10677634.0,338187.0
13-04 02:32:04,1.668,0.167,97.915,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1386659840.0,698634240.0,1258962944.0,30274818048.0,8266697.0,88436.0
13-04 02:32:05,0.667,0.083,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1386881024.0,698634240.0,1258962944.0,30274596864.0,2207789.0,25223.0
13-04 02:32:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387008000.0,698634240.0,1258962944.0,30274469888.0,104963.0,2264.0
13-04 02:32:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387134976.0,698634240.0,1258962944.0,30274342912.0,570.0,14420.0
13-04 02:32:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387134976.0,698634240.0,1258962944.0,30274342912.0,200.0,302.0
13-04 02:32:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387134976.0,698634240.0,1258962944.0,30274342912.0,288.0,368.0
13-04 02:32:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1387134976.0,698634240.0,1258962944.0,30274342912.0,334.0,398.0
13-04 02:32:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1387134976.0,698634240.0,1258962944.0,30274342912.0,348.0,410.0
13-04 02:32:12,3.917,0.167,95.833,0.0,0.0,0.083,0.0,90112.0,0.0,22.0,1387253760.0,698634240.0,1258971136.0,30274215936.0,935579.0,133127.0
13-04 02:32:13,2.750,0.250,96.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1387253760.0,698634240.0,1258971136.0,30274215936.0,7192257.0,349875.0
13-04 02:32:14,3.091,0.167,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1387220992.0,698634240.0,1258971136.0,30274248704.0,10358125.0,404898.0
13-04 02:32:15,3.177,0.084,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1384841216.0,698634240.0,1258971136.0,30276628480.0,8973281.0,372200.0
13-04 02:32:16,2.676,0.334,96.823,0.084,0.0,0.084,0.0,32768.0,0.0,6.0,1385222144.0,698634240.0,1258971136.0,30276247552.0,9386151.0,378079.0
13-04 02:32:17,3.753,0.167,96.080,0.0,0.0,0.0,0.0,49152.0,0.0,2.0,1385222144.0,698634240.0,1258971136.0,30276247552.0,9722397.0,395570.0
13-04 02:32:18,2.766,0.168,97.066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385222144.0,698634240.0,1258971136.0,30276247552.0,9690140.0,389124.0
13-04 02:32:19,3.414,0.250,96.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1385537536.0,698634240.0,1258971136.0,30275932160.0,9199325.0,371555.0
13-04 02:32:20,3.003,0.167,96.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385603072.0,698634240.0,1258971136.0,30275866624.0,9467243.0,390555.0
13-04 02:32:21,3.169,0.250,96.497,0.0,0.0,0.083,0.0,16384.0,0.0,3.0,1385603072.0,698634240.0,1258971136.0,30275866624.0,8971082.0,376721.0
13-04 02:32:22,3.086,0.334,96.330,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1385598976.0,698638336.0,1258971136.0,30275866624.0,10089278.0,383524.0
13-04 02:32:23,2.838,0.167,96.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385345024.0,698638336.0,1258971136.0,30276120576.0,7839785.0,360983.0
13-04 02:32:24,2.423,0.167,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1385345024.0,698638336.0,1258971136.0,30276120576.0,7322621.0,364407.0
13-04 02:32:25,1.830,0.166,98.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385312256.0,698638336.0,1258971136.0,30276153344.0,3437774.0,260154.0
13-04 02:32:26,3.088,0.167,96.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385406464.0,698638336.0,1258971136.0,30276059136.0,6767258.0,411126.0
13-04 02:32:27,3.081,0.250,96.586,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1385472000.0,698638336.0,1258971136.0,30275993600.0,9662269.0,359258.0
13-04 02:32:28,3.255,0.334,96.244,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1385472000.0,698638336.0,1258971136.0,30275993600.0,10338033.0,392103.0
13-04 02:32:29,2.919,0.334,96.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385852928.0,698638336.0,1258971136.0,30275612672.0,9327221.0,368328.0
13-04 02:32:30,3.506,0.167,96.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1386106880.0,698638336.0,1258971136.0,30275358720.0,10854319.0,392428.0
13-04 02:32:31,3.258,0.418,96.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1386266624.0,698638336.0,1258971136.0,30275198976.0,9108943.0,375997.0
13-04 02:32:32,2.676,0.167,97.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1386233856.0,698638336.0,1258971136.0,30275231744.0,8975419.0,392744.0
13-04 02:32:33,3.164,0.250,96.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1386266624.0,698638336.0,1258971136.0,30275198976.0,9044951.0,347747.0
13-04 02:32:34,3.096,0.167,96.485,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1386233856.0,698638336.0,1258971136.0,30275231744.0,10068024.0,396831.0
13-04 02:32:35,3.506,0.334,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385725952.0,698638336.0,1258971136.0,30275739648.0,10390370.0,377230.0
13-04 02:32:36,3.497,0.083,96.420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385725952.0,698638336.0,1258971136.0,30275739648.0,9838067.0,371610.0
13-04 02:32:37,3.258,0.167,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385725952.0,698638336.0,1258971136.0,30275739648.0,9763781.0,390998.0
13-04 02:32:38,3.250,0.250,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1385791488.0,698638336.0,1258971136.0,30275674112.0,10254099.0,385693.0
13-04 02:32:39,3.339,0.167,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1384837120.0,698638336.0,1258971136.0,30276628480.0,10622255.0,376511.0
13-04 02:32:40,2.596,0.335,96.901,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1385091072.0,698638336.0,1258971136.0,30276374528.0,9168407.0,378086.0
13-04 02:32:41,2.852,0.336,96.812,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1385050112.0,698638336.0,1258971136.0,30276415488.0,10180692.0,429538.0
13-04 02:32:42,3.094,0.167,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1382887424.0,698638336.0,1258975232.0,30278574080.0,9252853.0,382471.0
13-04 02:32:43,2.926,0.167,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382887424.0,698638336.0,1258975232.0,30278574080.0,9424518.0,364713.0
13-04 02:32:44,3.005,0.167,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1382887424.0,698638336.0,1258975232.0,30278574080.0,10409004.0,387126.0
13-04 02:32:45,3.420,0.083,96.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1383014400.0,698638336.0,1258975232.0,30278447104.0,9845862.0,371800.0
13-04 02:32:46,2.936,0.0,96.980,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1383141376.0,698638336.0,1258975232.0,30278320128.0,9558396.0,396748.0
13-04 02:32:47,3.234,0.498,96.269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1382633472.0,698638336.0,1258975232.0,30278828032.0,9664486.0,353766.0
13-04 02:32:48,2.840,0.167,96.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383014400.0,698638336.0,1258975232.0,30278447104.0,8579446.0,358130.0
13-04 02:32:49,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1383522304.0,698638336.0,1258975232.0,30277939200.0,10192156.0,399668.0
13-04 02:32:50,3.339,0.334,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1383841792.0,698638336.0,1258975232.0,30277619712.0,9450735.0,368146.0
13-04 02:32:51,2.845,0.251,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1383776256.0,698638336.0,1258975232.0,30277685248.0,9610269.0,375459.0
13-04 02:32:52,2.843,0.167,96.823,0.167,0.0,0.0,0.0,69632.0,0.0,13.0,1383776256.0,698638336.0,1258975232.0,30277685248.0,9588040.0,324345.0
13-04 02:32:53,1.337,0.084,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383776256.0,698638336.0,1258975232.0,30277685248.0,5384184.0,50637.0
13-04 02:32:54,0.500,0.250,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383776256.0,698638336.0,1258975232.0,30277685248.0,2061790.0,21427.0
13-04 02:32:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1383776256.0,698638336.0,1258975232.0,30277685248.0,719.0,1558.0
13-04 02:32:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,982941696.0,698638336.0,1258975232.0,30678519808.0,4333.0,20253.0
13-04 02:32:57,0.0,0.0,99.750,0.250,0.0,0.0,0.0,32768.0,0.0,4.0,982929408.0,698642432.0,1258975232.0,30678528000.0,320.0,386.0
13-04 02:32:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,982929408.0,698642432.0,1258975232.0,30678528000.0,214.0,314.0
13-04 02:32:59,5.936,1.756,92.224,0.0,0.0,0.084,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258926080.0,30691856384.0,11936.0,11098.0
13-04 02:33:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969641984.0,698642432.0,1258926080.0,30691864576.0,288.0,368.0
13-04 02:33:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969641984.0,698642432.0,1258926080.0,30691864576.0,422.0,464.0
13-04 02:33:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969641984.0,698642432.0,1258926080.0,30691864576.0,66.0,206.0
13-04 02:33:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,969641984.0,698642432.0,1258926080.0,30691864576.0,66.0,206.0
13-04 02:33:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,969641984.0,698642432.0,1258926080.0,30691864576.0,214.0,314.0
13-04 02:33:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969641984.0,698642432.0,1258926080.0,30691864576.0,394.0,440.0
13-04 02:33:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,334.0,398.0
13-04 02:33:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,436.0,476.0
13-04 02:33:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,436.0,476.0
13-04 02:33:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969658368.0,698642432.0,1258926080.0,30691848192.0,348.0,410.0
13-04 02:33:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,140.0,260.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,214.0,314.0
13-04 02:33:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,214.0,314.0
13-04 02:33:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969658368.0,698642432.0,1258926080.0,30691848192.0,394.0,440.0
13-04 02:33:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,206.0,326.0
13-04 02:33:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,496.0,476.0
13-04 02:33:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,260.0
13-04 02:33:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,288.0,368.0
13-04 02:33:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,126.0,248.0
13-04 02:33:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,334.0,398.0
13-04 02:33:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,288.0,368.0
13-04 02:33:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,214.0,314.0
13-04 02:33:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,140.0,260.0
13-04 02:33:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,288.0,368.0
13-04 02:33:27,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:29,0.083,0.083,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,66.0,206.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,288.0,368.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,334.0,398.0
13-04 02:33:32,0.167,0.083,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,969654272.0,698642432.0,1258930176.0,30691848192.0,274.0,356.0
13-04 02:33:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,288.0,368.0
13-04 02:33:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,348.0,410.0
13-04 02:33:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,200.0,302.0
13-04 02:33:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,394.0,616.0
13-04 02:33:38,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,274.0,356.0
13-04 02:33:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,969654272.0,698642432.0,1258930176.0,30691848192.0,570.0,572.0
13-04 02:33:40,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,348.0,410.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,2250.0,3310.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,394.0,440.0
13-04 02:33:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,140.0,260.0
13-04 02:33:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969654272.0,698642432.0,1258930176.0,30691848192.0,320.0,386.0
13-04 02:33:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,140.0,260.0
13-04 02:33:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969654272.0,698642432.0,1258930176.0,30691848192.0,408.0,452.0
13-04 02:33:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,288.0,368.0
13-04 02:33:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,436.0,476.0
13-04 02:33:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,362.0,422.0
13-04 02:33:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969650176.0,698642432.0,1258934272.0,30691848192.0,200.0,302.0
13-04 02:33:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,334.0,398.0
13-04 02:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,140.0,260.0
13-04 02:33:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,468.0,494.0
13-04 02:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,408.0,452.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,288.0,368.0
13-04 02:33:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969650176.0,698642432.0,1258934272.0,30691848192.0,362.0,422.0
13-04 02:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,200.0,302.0
13-04 02:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969650176.0,698642432.0,1258934272.0,30691848192.0,140.0,260.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,334.0,398.0
13-04 02:34:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,140.0,260.0
13-04 02:34:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969650176.0,698642432.0,1258934272.0,30691848192.0,126.0,248.0
13-04 02:34:02,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,969646080.0,698646528.0,1258934272.0,30691848192.0,140.0,260.0
13-04 02:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969646080.0,698646528.0,1258934272.0,30691848192.0,570.0,572.0
13-04 02:34:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,274.0,356.0
13-04 02:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,288.0,368.0
13-04 02:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,214.0,314.0
13-04 02:34:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,274.0,356.0
13-04 02:34:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969646080.0,698646528.0,1258934272.0,30691848192.0,274.0,356.0
13-04 02:34:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,214.0,314.0
13-04 02:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,334.0,398.0
13-04 02:34:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,422.0,464.0
13-04 02:34:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,288.0,368.0
13-04 02:34:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,348.0,410.0
13-04 02:34:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969646080.0,698646528.0,1258934272.0,30691848192.0,288.0,368.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,132.0,272.0
13-04 02:34:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,246.0,332.0
13-04 02:34:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,214.0,314.0
13-04 02:34:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,274.0,356.0
13-04 02:34:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969646080.0,698646528.0,1258934272.0,30691848192.0,186.0,290.0
13-04 02:34:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969637888.0,698650624.0,1258938368.0,30691848192.0,274.0,356.0
13-04 02:34:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969637888.0,698650624.0,1258938368.0,30691848192.0,436.0,476.0
13-04 02:34:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969637888.0,698650624.0,1258938368.0,30691848192.0,274.0,356.0
13-04 02:34:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969637888.0,698650624.0,1258938368.0,30691848192.0,66.0,206.0
13-04 02:34:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969637888.0,698650624.0,1258938368.0,30691848192.0,214.0,314.0
13-04 02:34:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969637888.0,698650624.0,1258938368.0,30691848192.0,186.0,290.0
13-04 02:34:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969633792.0,698654720.0,1258938368.0,30691848192.0,334.0,398.0
13-04 02:34:27,0.166,0.166,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,66.0,206.0
13-04 02:34:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,288.0,368.0
13-04 02:34:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,348.0,410.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,140.0,260.0
13-04 02:34:31,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,200.0,302.0
13-04 02:34:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969633792.0,698654720.0,1258938368.0,30691848192.0,288.0,368.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,969633792.0,698654720.0,1258938368.0,30691848192.0,320.0,386.0
13-04 02:34:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,274.0,356.0
13-04 02:34:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,214.0,314.0
13-04 02:34:36,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,348.0,410.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,414.0,476.0
13-04 02:34:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,969633792.0,698654720.0,1258938368.0,30691848192.0,536.0,700.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,140.0,260.0
13-04 02:34:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,288.0,368.0
13-04 02:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,1272.0,1696.0
13-04 02:34:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,200.0,302.0
13-04 02:34:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969633792.0,698654720.0,1258938368.0,30691848192.0,556.0,560.0
13-04 02:34:44,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,969629696.0,698658816.0,1258938368.0,30691848192.0,66.0,206.0
13-04 02:34:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969629696.0,698658816.0,1258938368.0,30691848192.0,334.0,398.0
13-04 02:34:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969629696.0,698658816.0,1258938368.0,30691848192.0,482.0,506.0
13-04 02:34:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969629696.0,698658816.0,1258938368.0,30691848192.0,274.0,356.0
13-04 02:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969629696.0,698658816.0,1258938368.0,30691848192.0,482.0,506.0
13-04 02:34:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969629696.0,698658816.0,1258938368.0,30691848192.0,140.0,260.0
13-04 02:34:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969625600.0,698662912.0,1258938368.0,30691848192.0,408.0,452.0
13-04 02:34:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969625600.0,698662912.0,1258938368.0,30691848192.0,348.0,410.0
13-04 02:34:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969625600.0,698662912.0,1258938368.0,30691848192.0,214.0,314.0
13-04 02:34:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969621504.0,698662912.0,1258942464.0,30691848192.0,348.0,410.0
13-04 02:34:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969621504.0,698662912.0,1258942464.0,30691848192.0,140.0,260.0
13-04 02:34:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969621504.0,698662912.0,1258942464.0,30691848192.0,348.0,410.0
13-04 02:34:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969617408.0,698667008.0,1258942464.0,30691848192.0,408.0,452.0
13-04 02:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969617408.0,698667008.0,1258942464.0,30691848192.0,140.0,260.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969617408.0,698667008.0,1258942464.0,30691848192.0,274.0,356.0
13-04 02:34:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969617408.0,698667008.0,1258942464.0,30691848192.0,214.0,314.0
13-04 02:35:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969617408.0,698667008.0,1258942464.0,30691848192.0,126.0,248.0
13-04 02:35:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969396224.0,698667008.0,1258942464.0,30692069376.0,274.0,356.0
13-04 02:35:02,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,408.0,452.0
13-04 02:35:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,969388032.0,698667008.0,1258942464.0,30692077568.0,200.0,302.0
13-04 02:35:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,288.0,368.0
13-04 02:35:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969388032.0,698667008.0,1258942464.0,30692077568.0,362.0,422.0
13-04 02:35:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,274.0,356.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,436.0,476.0
13-04 02:35:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,200.0,302.0
13-04 02:35:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,362.0,422.0
13-04 02:35:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969388032.0,698667008.0,1258942464.0,30692077568.0,200.0,302.0
13-04 02:35:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,334.0,398.0
13-04 02:35:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,340.0,422.0
13-04 02:35:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,140.0,260.0
13-04 02:35:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,348.0,410.0
13-04 02:35:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,186.0,290.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,200.0,302.0
13-04 02:35:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,260.0,344.0
13-04 02:35:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,274.0,356.0
13-04 02:35:25,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969388032.0,698667008.0,1258942464.0,30692077568.0,214.0,314.0
13-04 02:35:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969388032.0,698667008.0,1258942464.0,30692077568.0,422.0,464.0
13-04 02:35:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,126.0,248.0
13-04 02:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,200.0,302.0
13-04 02:35:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,260.0,344.0
13-04 02:35:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,200.0,302.0
13-04 02:35:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,969367552.0,698667008.0,1258946560.0,30692093952.0,408.0,452.0
13-04 02:35:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,140.0,260.0
13-04 02:35:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,214.0,314.0
13-04 02:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,214.0,314.0
13-04 02:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,362.0,422.0
13-04 02:35:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,969367552.0,698667008.0,1258946560.0,30692093952.0,334.0,398.0
13-04 02:35:37,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,969367552.0,698667008.0,1258946560.0,30692093952.0,274.0,356.0
13-04 02:35:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,454.0,658.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,288.0,368.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,408.0,452.0
13-04 02:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,969367552.0,698667008.0,1258946560.0,30692093952.0,348.0,410.0
13-04 02:35:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,320.0,562.0
13-04 02:35:43,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,969367552.0,698667008.0,1258946560.0,30692093952.0,422.0,464.0
13-04 02:35:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,274.0,356.0
13-04 02:35:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,200.0,302.0
13-04 02:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,200.0,302.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,422.0,464.0
13-04 02:35:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969367552.0,698667008.0,1258946560.0,30692093952.0,274.0,356.0
13-04 02:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,422.0,464.0
13-04 02:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,214.0,314.0
13-04 02:35:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,362.0,422.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,408.0,452.0
13-04 02:35:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969367552.0,698667008.0,1258946560.0,30692093952.0,140.0,260.0
13-04 02:35:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969367552.0,698667008.0,1258946560.0,30692093952.0,408.0,452.0
13-04 02:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,214.0,314.0
13-04 02:35:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,200.0,302.0
13-04 02:35:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,214.0,314.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,140.0,260.0
13-04 02:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969367552.0,698667008.0,1258946560.0,30692093952.0,348.0,410.0
13-04 02:36:00,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969359360.0,698671104.0,1258950656.0,30692093952.0,348.0,410.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969359360.0,698671104.0,1258950656.0,30692093952.0,66.0,206.0
13-04 02:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969359360.0,698671104.0,1258950656.0,30692093952.0,334.0,398.0
13-04 02:36:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969359360.0,698671104.0,1258950656.0,30692093952.0,260.0,344.0
13-04 02:36:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969359360.0,698671104.0,1258950656.0,30692093952.0,274.0,356.0
13-04 02:36:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969359360.0,698671104.0,1258950656.0,30692093952.0,334.0,398.0
13-04 02:36:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969306112.0,698675200.0,1258950656.0,30692143104.0,362.0,422.0
13-04 02:36:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,570.0,572.0
13-04 02:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,200.0,302.0
13-04 02:36:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,348.0,410.0
13-04 02:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,348.0,410.0
13-04 02:36:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969306112.0,698675200.0,1258950656.0,30692143104.0,274.0,356.0
13-04 02:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,702.0,638.0
13-04 02:36:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,214.0,314.0
13-04 02:36:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969306112.0,698675200.0,1258950656.0,30692143104.0,66.0,206.0
13-04 02:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,454.0,482.0
13-04 02:36:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,200.0,302.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,66.0,206.0
13-04 02:36:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969306112.0,698675200.0,1258950656.0,30692143104.0,436.0,476.0
13-04 02:36:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,288.0,368.0
13-04 02:36:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,200.0,302.0
13-04 02:36:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,66.0,206.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969306112.0,698675200.0,1258950656.0,30692143104.0,140.0,260.0
13-04 02:36:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969306112.0,698675200.0,1258950656.0,30692143104.0,348.0,410.0
13-04 02:36:29,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969302016.0,698679296.0,1258950656.0,30692143104.0,246.0,332.0
13-04 02:36:30,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969302016.0,698679296.0,1258950656.0,30692143104.0,394.0,398.0
13-04 02:36:31,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969293824.0,698679296.0,1258950656.0,30692151296.0,348.0,368.0
13-04 02:36:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969293824.0,698679296.0,1258950656.0,30692151296.0,260.0,302.0
13-04 02:36:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,274.0,314.0
13-04 02:36:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969289728.0,698679296.0,1258954752.0,30692151296.0,334.0,356.0
13-04 02:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:36:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,440.0,604.0
13-04 02:36:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,422.0,422.0
13-04 02:36:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,334.0,356.0
13-04 02:36:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969289728.0,698679296.0,1258954752.0,30692151296.0,454.0,440.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,528.0,712.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:36:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,334.0,356.0
13-04 02:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,274.0,314.0
13-04 02:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,200.0,302.0
13-04 02:36:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969289728.0,698679296.0,1258954752.0,30692151296.0,482.0,464.0
13-04 02:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,274.0,314.0
13-04 02:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,948.0,452.0
13-04 02:36:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,1534.0,314.0
13-04 02:36:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,602.0,506.0
13-04 02:36:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,969289728.0,698679296.0,1258954752.0,30692151296.0,348.0,368.0
13-04 02:36:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,260.0,302.0
13-04 02:36:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,542.0,506.0
13-04 02:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,186.0,248.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,260.0,302.0
13-04 02:36:58,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969289728.0,698679296.0,1258954752.0,30692151296.0,214.0,314.0
13-04 02:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,348.0,368.0
13-04 02:37:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,200.0,260.0
13-04 02:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,274.0,314.0
13-04 02:37:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,408.0,410.0
13-04 02:37:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969289728.0,698679296.0,1258954752.0,30692151296.0,200.0,260.0
13-04 02:37:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969289728.0,698679296.0,1258954752.0,30692151296.0,274.0,314.0
13-04 02:37:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969289728.0,698679296.0,1258954752.0,30692151296.0,200.0,260.0
13-04 02:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,468.0,452.0
13-04 02:37:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,482.0,464.0
13-04 02:37:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,362.0,422.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,200.0,260.0
13-04 02:37:10,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969285632.0,698679296.0,1258958848.0,30692151296.0,274.0,314.0
13-04 02:37:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,422.0,422.0
13-04 02:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,348.0,410.0
13-04 02:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,288.0,368.0
13-04 02:37:15,0.166,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,362.0,422.0
13-04 02:37:16,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,969285632.0,698679296.0,1258958848.0,30692151296.0,186.0,290.0
13-04 02:37:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,186.0,290.0
13-04 02:37:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,200.0,302.0
13-04 02:37:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,274.0,356.0
13-04 02:37:22,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969285632.0,698679296.0,1258958848.0,30692151296.0,362.0,422.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,288.0,368.0
13-04 02:37:24,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,200.0,302.0
13-04 02:37:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,186.0,290.0
13-04 02:37:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,380.0,428.0
13-04 02:37:28,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,969285632.0,698679296.0,1258958848.0,30692151296.0,334.0,398.0
13-04 02:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,200.0,302.0
13-04 02:37:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,436.0,476.0
13-04 02:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969285632.0,698679296.0,1258958848.0,30692151296.0,274.0,356.0
13-04 02:37:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,214.0,314.0
13-04 02:37:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,214.0,314.0
13-04 02:37:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,468.0,494.0
13-04 02:37:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969285632.0,698679296.0,1258958848.0,30692151296.0,140.0,260.0
13-04 02:37:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969285632.0,698679296.0,1258958848.0,30692151296.0,528.0,712.0
13-04 02:37:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969281536.0,698679296.0,1258962944.0,30692151296.0,362.0,422.0
13-04 02:37:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,274.0,356.0
13-04 02:37:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,362.0,422.0
13-04 02:37:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,320.0,562.0
13-04 02:37:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,482.0,506.0
13-04 02:37:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,126.0,248.0
13-04 02:37:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969281536.0,698679296.0,1258962944.0,30692151296.0,274.0,356.0
13-04 02:37:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,408.0,452.0
13-04 02:37:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,334.0,398.0
13-04 02:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,362.0,422.0
13-04 02:37:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,288.0,368.0
13-04 02:37:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,200.0,302.0
13-04 02:37:51,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969281536.0,698679296.0,1258962944.0,30692151296.0,408.0,452.0
13-04 02:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,362.0,422.0
13-04 02:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,274.0,356.0
13-04 02:37:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,214.0,314.0
13-04 02:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,288.0,368.0
13-04 02:37:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,274.0,356.0
13-04 02:37:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969281536.0,698679296.0,1258962944.0,30692151296.0,140.0,260.0
13-04 02:37:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,288.0,368.0
13-04 02:37:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969281536.0,698679296.0,1258962944.0,30692151296.0,140.0,260.0
13-04 02:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969248768.0,698679296.0,1258962944.0,30692184064.0,200.0,302.0
13-04 02:38:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969199616.0,698679296.0,1258962944.0,30692233216.0,140.0,260.0
13-04 02:38:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969199616.0,698679296.0,1258962944.0,30692233216.0,140.0,260.0
13-04 02:38:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969199616.0,698679296.0,1258962944.0,30692233216.0,408.0,452.0
13-04 02:38:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969199616.0,698679296.0,1258962944.0,30692233216.0,288.0,368.0
13-04 02:38:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969199616.0,698679296.0,1258962944.0,30692233216.0,362.0,422.0
13-04 02:38:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969199616.0,698679296.0,1258962944.0,30692233216.0,274.0,356.0
13-04 02:38:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969183232.0,698679296.0,1258962944.0,30692249600.0,348.0,410.0
13-04 02:38:08,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969183232.0,698679296.0,1258962944.0,30692249600.0,140.0,260.0
13-04 02:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969183232.0,698679296.0,1258962944.0,30692249600.0,288.0,368.0
13-04 02:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969183232.0,698679296.0,1258962944.0,30692249600.0,408.0,452.0
13-04 02:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969183232.0,698679296.0,1258962944.0,30692249600.0,288.0,368.0
13-04 02:38:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,334.0,398.0
13-04 02:38:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969179136.0,698679296.0,1258967040.0,30692249600.0,422.0,464.0
13-04 02:38:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969179136.0,698679296.0,1258967040.0,30692249600.0,200.0,302.0
13-04 02:38:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,200.0,302.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,334.0,398.0
13-04 02:38:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,214.0,314.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,320.0,386.0
13-04 02:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,140.0,260.0
13-04 02:38:20,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,969179136.0,698679296.0,1258967040.0,30692249600.0,274.0,356.0
13-04 02:38:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,214.0,314.0
13-04 02:38:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969179136.0,698679296.0,1258967040.0,30692249600.0,274.0,356.0
13-04 02:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,66.0,206.0
13-04 02:38:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,496.0,518.0
13-04 02:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,260.0,302.0
13-04 02:38:26,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969195520.0,698679296.0,1258967040.0,30692233216.0,66.0,206.0
13-04 02:38:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,140.0,260.0
13-04 02:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,140.0,260.0
13-04 02:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,348.0,410.0
13-04 02:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,320.0,302.0
13-04 02:38:31,0.665,0.083,99.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969195520.0,698679296.0,1258967040.0,30692233216.0,214.0,314.0
13-04 02:38:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969068544.0,698679296.0,1258967040.0,30692360192.0,348.0,410.0
13-04 02:38:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,140.0,260.0
13-04 02:38:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,214.0,314.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,140.0,260.0
13-04 02:38:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,274.0,356.0
13-04 02:38:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,408.0,452.0
13-04 02:38:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969068544.0,698679296.0,1258967040.0,30692360192.0,676.0,820.0
13-04 02:38:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,334.0,398.0
13-04 02:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,362.0,422.0
13-04 02:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,200.0,302.0
13-04 02:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,380.0,604.0
13-04 02:38:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,969068544.0,698679296.0,1258967040.0,30692360192.0,542.0,548.0
13-04 02:38:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,66.0,206.0
13-04 02:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969068544.0,698679296.0,1258967040.0,30692360192.0,334.0,398.0
13-04 02:38:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,288.0,368.0
13-04 02:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969064448.0,698679296.0,1258971136.0,30692360192.0,362.0,422.0
13-04 02:38:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,200.0,302.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:38:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:38:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969064448.0,698679296.0,1258971136.0,30692360192.0,288.0,368.0
13-04 02:38:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,288.0,368.0
13-04 02:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,140.0,260.0
13-04 02:38:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,140.0,260.0
13-04 02:38:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,260.0,344.0
13-04 02:39:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,140.0,260.0
13-04 02:39:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969064448.0,698679296.0,1258971136.0,30692360192.0,334.0,398.0
13-04 02:39:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:39:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,140.0,260.0
13-04 02:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:39:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,362.0,422.0
13-04 02:39:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:39:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969064448.0,698679296.0,1258971136.0,30692360192.0,422.0,464.0
13-04 02:39:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,200.0,302.0
13-04 02:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:39:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,408.0,452.0
13-04 02:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:39:13,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,969064448.0,698679296.0,1258971136.0,30692360192.0,214.0,314.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,140.0,260.0
13-04 02:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,348.0,410.0
13-04 02:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,274.0,356.0
13-04 02:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969064448.0,698679296.0,1258971136.0,30692360192.0,274.0,356.0
13-04 02:39:18,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,969064448.0,698679296.0,1258971136.0,30692360192.0,260.0,344.0
13-04 02:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,126.0,248.0
13-04 02:39:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,468.0,494.0
13-04 02:39:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,274.0,356.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,140.0,260.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969060352.0,698679296.0,1258975232.0,30692360192.0,126.0,248.0
13-04 02:39:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969060352.0,698679296.0,1258975232.0,30692360192.0,214.0,314.0
13-04 02:39:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,288.0,368.0
13-04 02:39:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,200.0,302.0
13-04 02:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,348.0,410.0
13-04 02:39:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,214.0,314.0
13-04 02:39:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,126.0,248.0
13-04 02:39:30,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969060352.0,698679296.0,1258975232.0,30692360192.0,66.0,206.0
13-04 02:39:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,436.0,476.0
13-04 02:39:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,126.0,248.0
13-04 02:39:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,140.0,260.0
13-04 02:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,214.0,314.0
13-04 02:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,436.0,476.0
13-04 02:39:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969060352.0,698679296.0,1258975232.0,30692360192.0,408.0,452.0
13-04 02:39:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,140.0,260.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,468.0,670.0
13-04 02:39:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,348.0,410.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,274.0,356.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,274.0,356.0
13-04 02:39:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969060352.0,698679296.0,1258975232.0,30692360192.0,468.0,670.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,482.0,506.0
13-04 02:39:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,140.0,260.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,274.0,356.0
13-04 02:39:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,214.0,314.0
13-04 02:39:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,348.0,410.0
13-04 02:39:48,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,969060352.0,698679296.0,1258975232.0,30692360192.0,408.0,452.0
13-04 02:39:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,214.0,314.0
13-04 02:39:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,200.0,302.0
13-04 02:39:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969060352.0,698679296.0,1258975232.0,30692360192.0,436.0,476.0
13-04 02:39:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,214.0,314.0
13-04 02:39:53,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,969056256.0,698679296.0,1258979328.0,30692360192.0,408.0,452.0
13-04 02:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,214.0,314.0
13-04 02:39:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,288.0,368.0
13-04 02:39:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,200.0,302.0
13-04 02:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,200.0,302.0
13-04 02:39:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,969056256.0,698679296.0,1258979328.0,30692360192.0,260.0,344.0
13-04 02:39:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969056256.0,698679296.0,1258979328.0,30692360192.0,66.0,206.0
13-04 02:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,855.0,518.0
13-04 02:40:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,616.0,314.0
13-04 02:40:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,334.0,356.0
13-04 02:40:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,200.0,302.0
13-04 02:40:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,288.0,368.0
13-04 02:40:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969056256.0,698679296.0,1258979328.0,30692360192.0,334.0,398.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,200.0,302.0
13-04 02:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,348.0,410.0
13-04 02:40:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,348.0,410.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,408.0,452.0
13-04 02:40:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,362.0,422.0
13-04 02:40:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969056256.0,698679296.0,1258979328.0,30692360192.0,214.0,314.0
13-04 02:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,274.0,356.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,274.0,356.0
13-04 02:40:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,288.0,368.0
13-04 02:40:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,260.0,344.0
13-04 02:40:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969056256.0,698679296.0,1258979328.0,30692360192.0,140.0,260.0
13-04 02:40:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969052160.0,698683392.0,1258979328.0,30692360192.0,66.0,206.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,362.0,422.0
13-04 02:40:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,140.0,260.0
13-04 02:40:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,274.0,356.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,200.0,302.0
13-04 02:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,140.0,260.0
13-04 02:40:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,969052160.0,698683392.0,1258979328.0,30692360192.0,334.0,398.0
13-04 02:40:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969052160.0,698683392.0,1258979328.0,30692360192.0,140.0,260.0
13-04 02:40:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,200.0,302.0
13-04 02:40:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,288.0,368.0
13-04 02:40:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:28,0.0,0.083,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,969048064.0,698683392.0,1258983424.0,30692360192.0,140.0,260.0
13-04 02:40:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,200.0,302.0
13-04 02:40:31,0.582,0.0,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,200.0,302.0
13-04 02:40:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969048064.0,698683392.0,1258983424.0,30692360192.0,422.0,464.0
13-04 02:40:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,200.0,302.0
13-04 02:40:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,602.0,766.0
13-04 02:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:40,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,288.0,368.0
13-04 02:40:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,394.0,616.0
13-04 02:40:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,468.0,494.0
13-04 02:40:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,422.0,464.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,200.0,302.0
13-04 02:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,334.0,398.0
13-04 02:40:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,482.0,506.0
13-04 02:40:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,436.0,476.0
13-04 02:40:52,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969048064.0,698683392.0,1258983424.0,30692360192.0,214.0,314.0
13-04 02:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,288.0,368.0
13-04 02:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,274.0,356.0
13-04 02:40:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,140.0,260.0
13-04 02:40:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,334.0,398.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969048064.0,698683392.0,1258983424.0,30692360192.0,140.0,260.0
13-04 02:40:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969043968.0,698683392.0,1258987520.0,30692360192.0,214.0,314.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,274.0,356.0
13-04 02:41:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,362.0,422.0
13-04 02:41:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,140.0,260.0
13-04 02:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,200.0,302.0
13-04 02:41:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,969043968.0,698683392.0,1258987520.0,30692360192.0,126.0,248.0
13-04 02:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,274.0,356.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,348.0,410.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,496.0,518.0
13-04 02:41:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969043968.0,698683392.0,1258987520.0,30692360192.0,274.0,356.0
13-04 02:41:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,969043968.0,698683392.0,1258987520.0,30692360192.0,214.0,314.0
13-04 02:41:09,3.083,1.167,95.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,969256960.0,698683392.0,1258991616.0,30692143104.0,7569.0,7059.0
13-04 02:41:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969248768.0,698683392.0,1258991616.0,30692151296.0,200.0,302.0
13-04 02:41:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969248768.0,698683392.0,1258991616.0,30692151296.0,288.0,368.0
13-04 02:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969248768.0,698683392.0,1258991616.0,30692151296.0,214.0,314.0
13-04 02:41:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969248768.0,698683392.0,1258991616.0,30692151296.0,274.0,356.0
13-04 02:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,969248768.0,698683392.0,1258991616.0,30692151296.0,274.0,356.0
13-04 02:41:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969244672.0,698687488.0,1258991616.0,30692151296.0,288.0,368.0
13-04 02:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,274.0,356.0
13-04 02:41:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,140.0,260.0
13-04 02:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,274.0,356.0
13-04 02:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,274.0,356.0
13-04 02:41:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,260.0,344.0
13-04 02:41:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969244672.0,698687488.0,1258991616.0,30692151296.0,200.0,302.0
13-04 02:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,140.0,260.0
13-04 02:41:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,214.0,314.0
13-04 02:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,140.0,260.0
13-04 02:41:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,288.0,368.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969244672.0,698687488.0,1258991616.0,30692151296.0,214.0,314.0
13-04 02:41:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969228288.0,698687488.0,1258991616.0,30692167680.0,274.0,356.0
13-04 02:41:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969228288.0,698687488.0,1258991616.0,30692167680.0,200.0,302.0
13-04 02:41:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969228288.0,698687488.0,1258991616.0,30692167680.0,126.0,248.0
13-04 02:41:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969228288.0,698687488.0,1258991616.0,30692167680.0,200.0,302.0
13-04 02:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,362.0,422.0
13-04 02:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,274.0,356.0
13-04 02:41:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,969224192.0,698687488.0,1258995712.0,30692167680.0,200.0,302.0
13-04 02:41:34,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,214.0,314.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,422.0,464.0
13-04 02:41:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,200.0,302.0
13-04 02:41:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,334.0,398.0
13-04 02:41:38,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,969224192.0,698687488.0,1258995712.0,30692167680.0,354.0,434.0
13-04 02:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,969224192.0,698687488.0,1258995712.0,30692167680.0,610.0,754.0
13-04 02:41:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,260.0,344.0
13-04 02:41:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,362.0,422.0
13-04 02:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,314.0,538.0
13-04 02:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,969224192.0,698687488.0,1258995712.0,30692167680.0,348.0,410.0
13-04 02:41:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,969224192.0,698687488.0,1258995712.0,30692167680.0,394.0,440.0
13-04 02:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,140.0,260.0
13-04 02:41:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,214.0,314.0
13-04 02:41:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,362.0,422.0
13-04 02:41:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,348.0,410.0
13-04 02:41:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,969224192.0,698687488.0,1258995712.0,30692167680.0,348.0,410.0
13-04 02:41:50,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,969224192.0,698687488.0,1258995712.0,30692167680.0,214.0,314.0
13-04 02:41:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,214.0,314.0
13-04 02:41:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,140.0,260.0
13-04 02:41:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,274.0,356.0
13-04 02:41:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,496.0,518.0
13-04 02:41:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,288.0,368.0
13-04 02:41:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,969224192.0,698687488.0,1258995712.0,30692167680.0,348.0,410.0
13-04 02:41:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,66.0,206.0
13-04 02:41:58,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,214.0,314.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,200.0,302.0
13-04 02:42:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969224192.0,698687488.0,1258995712.0,30692167680.0,740.0,302.0
13-04 02:42:01,0.583,0.417,99.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980164608.0,698687488.0,1259053056.0,30681169920.0,5507.0,2945.0
13-04 02:42:02,3.003,0.667,96.163,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,980299776.0,698687488.0,1259036672.0,30681051136.0,20175.0,19126.0
13-04 02:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980299776.0,698687488.0,1259036672.0,30681051136.0,542.0,464.0
13-04 02:42:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,200.0,260.0
13-04 02:42:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,408.0,410.0
13-04 02:42:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,260.0,302.0
13-04 02:42:07,0.0,0.0,99.917,0.083,0.0,0.0,0.0,45056.0,0.0,4.0,980295680.0,698687488.0,1259040768.0,30681051136.0,454.0,440.0
13-04 02:42:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,980295680.0,698687488.0,1259040768.0,30681051136.0,482.0,464.0
13-04 02:42:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,288.0,368.0
13-04 02:42:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,482.0,464.0
13-04 02:42:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980295680.0,698687488.0,1259040768.0,30681051136.0,274.0,314.0
13-04 02:42:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980422656.0,698687488.0,1259040768.0,30680924160.0,286.0,404.0
13-04 02:42:13,0.083,0.0,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,980422656.0,698687488.0,1259040768.0,30680924160.0,348.0,368.0
13-04 02:42:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980422656.0,698687488.0,1259040768.0,30680924160.0,260.0,302.0
13-04 02:42:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980422656.0,698687488.0,1259040768.0,30680924160.0,320.0,344.0
13-04 02:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,980422656.0,698687488.0,1259040768.0,30680924160.0,274.0,356.0
13-04 02:42:17,5.408,1.082,93.428,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1054228480.0,698687488.0,1259044864.0,30607114240.0,332205.0,318486.0
13-04 02:42:18,27.523,2.252,69.975,0.0,0.0,0.250,0.0,24576.0,0.0,6.0,1354305536.0,698687488.0,1259044864.0,30307037184.0,956728.0,897908.0
13-04 02:42:19,33.361,0.166,66.223,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1389453312.0,698687488.0,1259044864.0,30271889408.0,200.0,260.0
13-04 02:42:20,4.774,0.251,94.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1399377920.0,698687488.0,1259048960.0,30261960704.0,289498.0,140708.0
13-04 02:42:21,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1405853696.0,698687488.0,1259048960.0,30255484928.0,391444.0,158569.0
13-04 02:42:22,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1423626240.0,698687488.0,1259053056.0,30237708288.0,390617.0,157618.0
13-04 02:42:23,1.753,0.167,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1450418176.0,698687488.0,1259053056.0,30210916352.0,397070.0,158426.0
13-04 02:42:24,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1453969408.0,698687488.0,1259057152.0,30207361024.0,383056.0,157587.0
13-04 02:42:25,1.669,0.167,98.080,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1470726144.0,698687488.0,1259061248.0,30190600192.0,400353.0,159450.0
13-04 02:42:26,1.753,0.250,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1496121344.0,698687488.0,1259061248.0,30165204992.0,386733.0,157018.0
13-04 02:42:27,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1496498176.0,698687488.0,1259065344.0,30164824064.0,387583.0,157994.0
13-04 02:42:28,2.914,0.250,96.836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1345015808.0,698687488.0,1259065344.0,30316306432.0,400647.0,157951.0
13-04 02:42:29,3.071,0.166,96.680,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1341075456.0,698687488.0,1259069440.0,30320242688.0,382389.0,157746.0
13-04 02:42:30,2.335,0.0,97.415,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1344249856.0,698687488.0,1259069440.0,30317068288.0,391880.0,157907.0
13-04 02:42:31,2.085,0.083,97.832,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1347801088.0,698687488.0,1259073536.0,30313512960.0,391731.0,158015.0
13-04 02:42:32,1.590,0.084,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1355292672.0,698687488.0,1259073536.0,30306021376.0,408069.0,160281.0
13-04 02:42:33,1.751,0.083,98.165,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,1365446656.0,698687488.0,1259077632.0,30295863296.0,379774.0,156720.0
13-04 02:42:34,1.756,0.084,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1370140672.0,698687488.0,1259081728.0,30291165184.0,388836.0,158587.0
13-04 02:42:35,1.417,0.083,98.167,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1373061120.0,698687488.0,1259081728.0,30288244736.0,387861.0,158858.0
13-04 02:42:36,1.419,0.0,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1374957568.0,698687488.0,1259089920.0,30286340096.0,392951.0,158998.0
13-04 02:42:37,2.328,0.166,97.506,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1378766848.0,698687488.0,1259089920.0,30282530816.0,392697.0,159242.0
13-04 02:42:38,1.917,0.250,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1388412928.0,698687488.0,1259094016.0,30272880640.0,379093.0,156827.0
13-04 02:42:39,0.919,0.251,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1393364992.0,698687488.0,1259094016.0,30267928576.0,406580.0,161436.0
13-04 02:42:40,1.087,0.167,98.579,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1407614976.0,698687488.0,1259098112.0,30253674496.0,396677.0,160345.0
13-04 02:42:41,1.088,0.084,98.828,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1410498560.0,698687488.0,1259102208.0,30250786816.0,387605.0,157663.0
13-04 02:42:42,1.585,0.250,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1414688768.0,698687488.0,1259102208.0,30246596608.0,401111.0,158720.0
13-04 02:42:43,1.505,0.251,98.161,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1414811648.0,698687488.0,1259106304.0,30246469632.0,396695.0,158210.0
13-04 02:42:44,2.003,0.083,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1416843264.0,698687488.0,1259106304.0,30244438016.0,378706.0,156022.0
13-04 02:42:45,1.582,0.250,98.002,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1416835072.0,698691584.0,1259110400.0,30244438016.0,392368.0,157974.0
13-04 02:42:46,2.005,0.084,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1418104832.0,698691584.0,1259110400.0,30243168256.0,396802.0,158519.0
13-04 02:42:47,1.171,0.251,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1418354688.0,698691584.0,1259114496.0,30242914304.0,383227.0,157088.0
13-04 02:42:48,1.921,0.334,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421783040.0,698691584.0,1259114496.0,30239485952.0,316943.0,149508.0
13-04 02:42:49,1.751,0.167,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1423048704.0,698691584.0,1259118592.0,30238216192.0,476637.0,171193.0
13-04 02:42:50,1.499,0.167,98.251,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1433202688.0,698691584.0,1259122688.0,30228058112.0,396799.0,161317.0
13-04 02:42:51,1.088,0.167,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1446662144.0,698691584.0,1259122688.0,30214598656.0,383093.0,158421.0
13-04 02:42:52,1.168,0.250,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1452879872.0,698691584.0,1259126784.0,30208376832.0,392134.0,159079.0
13-04 02:42:53,1.336,0.167,98.414,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1459355648.0,698691584.0,1259126784.0,30201901056.0,392319.0,158919.0
13-04 02:42:54,1.251,0.334,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471414272.0,698691584.0,1259130880.0,30189838336.0,396889.0,158946.0
13-04 02:42:55,1.829,0.249,97.672,0.249,0.0,0.0,0.0,16384.0,0.0,2.0,1485000704.0,698691584.0,1259130880.0,30176251904.0,392344.0,158226.0
13-04 02:42:56,1.086,0.251,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1489186816.0,698691584.0,1259134976.0,30172061696.0,392454.0,157490.0
13-04 02:42:57,1.501,0.417,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490706432.0,698691584.0,1259139072.0,30170537984.0,383236.0,157023.0
13-04 02:42:58,1.420,0.084,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490706432.0,698691584.0,1259139072.0,30170537984.0,400722.0,158333.0
13-04 02:42:59,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492099072.0,698691584.0,1259143168.0,30169141248.0,392467.0,157991.0
13-04 02:43:00,1.841,0.084,97.992,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1492480000.0,698691584.0,1259143168.0,30168760320.0,387400.0,156685.0
13-04 02:43:01,1.336,0.083,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492475904.0,698691584.0,1259147264.0,30168760320.0,392393.0,157686.0
13-04 02:43:02,1.581,0.250,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1492602880.0,698691584.0,1259147264.0,30168633344.0,396589.0,158304.0
13-04 02:43:03,1.830,0.166,98.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1496788992.0,698691584.0,1259151360.0,30164443136.0,399235.0,158648.0
13-04 02:43:04,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498439680.0,698691584.0,1259151360.0,30162792448.0,385234.0,156358.0
13-04 02:43:05,1.415,0.0,98.418,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1498689536.0,698691584.0,1259155456.0,30162538496.0,388224.0,158749.0
13-04 02:43:06,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500590080.0,698691584.0,1259159552.0,30160633856.0,401177.0,159926.0
13-04 02:43:07,0.917,0.167,98.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1500712960.0,698691584.0,1259163648.0,30160506880.0,392886.0,159465.0
13-04 02:43:08,1.086,0.167,98.747,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1502486528.0,698691584.0,1259167744.0,30158729216.0,303753.0,148363.0
13-04 02:43:09,0.918,0.167,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1502486528.0,698691584.0,1259167744.0,30158729216.0,476720.0,170043.0
13-04 02:43:10,1.418,0.0,98.332,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1502482432.0,698691584.0,1259171840.0,30158729216.0,392197.0,158797.0
13-04 02:43:11,1.003,0.167,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1502482432.0,698691584.0,1259171840.0,30158729216.0,384740.0,156683.0
13-04 02:43:12,1.087,0.251,98.579,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1502732288.0,698691584.0,1259175936.0,30158475264.0,395546.0,158035.0
13-04 02:43:13,1.170,0.251,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503109120.0,698691584.0,1259180032.0,30158094336.0,396581.0,158600.0
13-04 02:43:14,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462857728.0,698691584.0,1259180032.0,30198345728.0,395408.0,158005.0
13-04 02:43:15,1.503,0.167,98.247,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1465901056.0,698691584.0,1259184128.0,30195298304.0,384185.0,157023.0
13-04 02:43:16,1.997,0.166,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1427173376.0,698691584.0,1259184128.0,30234025984.0,392316.0,158661.0
13-04 02:43:17,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1426661376.0,698691584.0,1259188224.0,30234533888.0,396691.0,158616.0
13-04 02:43:18,1.415,0.083,98.501,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1430216704.0,698691584.0,1259188224.0,30230978560.0,308460.0,148606.0
13-04 02:43:19,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1432752128.0,698691584.0,1259192320.0,30228439040.0,484869.0,171488.0
13-04 02:43:20,1.003,0.251,98.495,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,1437704192.0,698691584.0,1259192320.0,30223486976.0,378910.0,157430.0
13-04 02:43:21,1.582,0.167,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1442144256.0,698691584.0,1259196416.0,30219042816.0,396365.0,159054.0
13-04 02:43:22,1.498,0.166,98.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1444933632.0,698691584.0,1259200512.0,30216249344.0,380479.0,157897.0
13-04 02:43:23,1.505,0.334,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1447329792.0,698691584.0,1259200512.0,30213853184.0,384474.0,158292.0
13-04 02:43:24,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1450119168.0,698691584.0,1259204608.0,30211059712.0,406910.0,159728.0
13-04 02:43:25,1.089,0.168,98.660,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1454563328.0,698691584.0,1259204608.0,30206615552.0,387549.0,158051.0
13-04 02:43:26,1.332,0.167,98.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455702016.0,698691584.0,1259208704.0,30205472768.0,384706.0,158588.0
13-04 02:43:27,1.500,0.083,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1463447552.0,698691584.0,1259208704.0,30197727232.0,409048.0,160774.0
13-04 02:43:28,1.503,0.334,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1465094144.0,698691584.0,1259212800.0,30196076544.0,391862.0,158032.0
13-04 02:43:29,1.501,0.083,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1467883520.0,698691584.0,1259216896.0,30193283072.0,392382.0,157564.0
13-04 02:43:30,1.418,0.250,97.998,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,1468264448.0,698691584.0,1259216896.0,30192902144.0,387527.0,156854.0
13-04 02:43:31,1.832,0.250,97.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1428135936.0,698691584.0,1259220992.0,30233026560.0,401625.0,158549.0
13-04 02:43:32,1.590,0.251,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1391775744.0,698691584.0,1259220992.0,30269386752.0,392614.0,158626.0
13-04 02:43:33,1.836,0.167,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1391935488.0,698691584.0,1259225088.0,30269222912.0,383172.0,157208.0
13-04 02:43:34,2.165,0.083,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1393975296.0,698691584.0,1259225088.0,30267183104.0,396206.0,158121.0
13-04 02:43:35,1.665,0.083,98.085,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1397907456.0,698691584.0,1259229184.0,30263246848.0,386690.0,157853.0
13-04 02:43:36,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1399939072.0,698691584.0,1259229184.0,30261215232.0,398385.0,159506.0
13-04 02:43:37,1.500,0.083,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1407803392.0,698691584.0,1259237376.0,30253342720.0,392289.0,158881.0
13-04 02:43:38,1.334,0.167,98.499,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1415925760.0,698691584.0,1259241472.0,30245216256.0,308360.0,148952.0
13-04 02:43:39,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1422655488.0,698691584.0,1259241472.0,30238486528.0,476513.0,170117.0
13-04 02:43:40,1.669,0.167,97.913,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1429635072.0,698691584.0,1259245568.0,30231502848.0,396861.0,159059.0
13-04 02:43:41,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1434206208.0,698691584.0,1259245568.0,30226931712.0,392038.0,158057.0
13-04 02:43:42,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1439662080.0,698691584.0,1259249664.0,30221471744.0,378914.0,156970.0
13-04 02:43:43,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1449394176.0,698691584.0,1259249664.0,30211739648.0,499826.0,312121.0
13-04 02:43:44,1.090,0.084,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1455357952.0,698691584.0,1259253760.0,30205771776.0,401680.0,159760.0
13-04 02:43:45,1.334,0.334,98.249,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1461575680.0,698691584.0,1259257856.0,30199549952.0,383520.0,156781.0
13-04 02:43:46,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1465131008.0,698691584.0,1259257856.0,30195994624.0,392208.0,157263.0
13-04 02:43:47,1.254,0.167,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1465380864.0,698691584.0,1259261952.0,30195740672.0,405614.0,159732.0
13-04 02:43:48,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1467666432.0,698691584.0,1259261952.0,30193455104.0,322003.0,149927.0
13-04 02:43:49,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1468932096.0,698691584.0,1259266048.0,30192185344.0,453397.0,169703.0
13-04 02:43:50,0.835,0.334,98.663,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1469186048.0,698691584.0,1259266048.0,30191931392.0,405814.0,160399.0
13-04 02:43:51,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1470578688.0,698691584.0,1259270144.0,30190534656.0,374221.0,155493.0
13-04 02:43:52,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472610304.0,698691584.0,1259270144.0,30188503040.0,397149.0,158379.0
13-04 02:43:53,1.419,0.0,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1474256896.0,698691584.0,1259274240.0,30186852352.0,387825.0,158528.0
13-04 02:43:54,1.006,0.084,98.910,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1474633728.0,698691584.0,1259278336.0,30186471424.0,392410.0,159101.0
13-04 02:43:55,1.085,0.167,98.414,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1479585792.0,698691584.0,1259278336.0,30181519360.0,396750.0,159380.0
13-04 02:43:56,1.169,0.083,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1487327232.0,698691584.0,1259282432.0,30173773824.0,382436.0,157950.0
13-04 02:43:57,1.250,0.250,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490628608.0,698691584.0,1259282432.0,30170472448.0,362735.0,156307.0
13-04 02:43:58,1.500,0.083,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1492148224.0,698691584.0,1259286528.0,30168948736.0,428099.0,163977.0
13-04 02:43:59,1.340,0.168,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499385856.0,698691584.0,1259286528.0,30161711104.0,403725.0,159111.0
13-04 02:44:00,1.338,0.167,98.328,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1506746368.0,698691584.0,1259290624.0,30154346496.0,392869.0,157681.0
13-04 02:44:01,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508265984.0,698691584.0,1259294720.0,30152822784.0,392466.0,157329.0
13-04 02:44:02,1.173,0.168,98.576,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1508646912.0,698691584.0,1259294720.0,30152441856.0,387137.0,157254.0
13-04 02:44:03,1.084,0.083,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508769792.0,698691584.0,1259298816.0,30152314880.0,220529.0,137361.0
13-04 02:44:04,1.423,0.167,98.410,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1511563264.0,698691584.0,1259298816.0,30149521408.0,465968.0,172356.0
13-04 02:44:05,1.337,0.167,98.413,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1512448000.0,698691584.0,1259302912.0,30148632576.0,493732.0,174571.0
13-04 02:44:06,1.418,0.167,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1512701952.0,698691584.0,1259302912.0,30148378624.0,392229.0,157675.0
13-04 02:44:07,1.002,0.167,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1512697856.0,698691584.0,1259307008.0,30148378624.0,214724.0,137582.0
13-04 02:44:08,1.918,0.0,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1517137920.0,698691584.0,1259311104.0,30143934464.0,403642.0,164640.0
13-04 02:44:09,1.668,0.083,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1517260800.0,698691584.0,1259315200.0,30143807488.0,509154.0,179001.0
13-04 02:44:10,1.913,0.0,97.920,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1518018560.0,698691584.0,1259319296.0,30143045632.0,390014.0,156974.0
13-04 02:44:11,1.167,0.083,98.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1518145536.0,698691584.0,1259319296.0,30142918656.0,388578.0,157283.0
13-04 02:44:12,1.173,0.168,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1519919104.0,698691584.0,1259323392.0,30141140992.0,368257.0,155635.0
13-04 02:44:13,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1521188864.0,698691584.0,1259323392.0,30139871232.0,432970.0,162268.0
13-04 02:44:14,1.168,0.167,98.666,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1521438720.0,698691584.0,1259327488.0,30139617280.0,386211.0,157471.0
13-04 02:44:15,1.085,0.167,98.497,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1521438720.0,698691584.0,1259327488.0,30139617280.0,414028.0,159968.0
13-04 02:44:16,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1480929280.0,698691584.0,1259331584.0,30180122624.0,387562.0,157400.0
13-04 02:44:17,1.419,0.083,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1482956800.0,698691584.0,1259335680.0,30178091008.0,391985.0,158171.0
13-04 02:44:18,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1482829824.0,698691584.0,1259335680.0,30178217984.0,382990.0,156776.0
13-04 02:44:19,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1484222464.0,698691584.0,1259339776.0,30176821248.0,406430.0,158637.0
13-04 02:44:20,1.915,0.250,97.752,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1445969920.0,698691584.0,1259339776.0,30215073792.0,408411.0,159705.0
13-04 02:44:21,2.087,0.083,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1447649280.0,698691584.0,1259343872.0,30213390336.0,389526.0,157527.0
13-04 02:44:22,1.419,0.334,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1414000640.0,698691584.0,1259343872.0,30247038976.0,398686.0,158923.0
13-04 02:44:23,1.420,0.084,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1413996544.0,698691584.0,1259347968.0,30247038976.0,373531.0,156301.0
13-04 02:44:24,1.665,0.250,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1416409088.0,698691584.0,1259347968.0,30244626432.0,420037.0,161280.0
13-04 02:44:25,1.170,0.0,98.663,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1421484032.0,698691584.0,1259352064.0,30239547392.0,383962.0,158386.0
13-04 02:44:26,1.418,0.250,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1426178048.0,698691584.0,1259356160.0,30234849280.0,392586.0,157833.0
13-04 02:44:27,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1430876160.0,698691584.0,1259356160.0,30230151168.0,389133.0,158671.0
13-04 02:44:28,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1434681344.0,698691584.0,1259360256.0,30226341888.0,404698.0,160463.0
13-04 02:44:29,0.917,0.417,98.582,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1438236672.0,698691584.0,1259360256.0,30222786560.0,384461.0,158217.0
13-04 02:44:30,1.256,0.251,98.157,0.335,0.0,0.0,0.0,32768.0,0.0,3.0,1441280000.0,698691584.0,1259364352.0,30219739136.0,406077.0,159959.0
13-04 02:44:31,2.243,0.249,97.508,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1445216256.0,698691584.0,1259364352.0,30215802880.0,387639.0,157463.0
13-04 02:44:32,1.753,0.083,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1447624704.0,698691584.0,1259368448.0,30213390336.0,393176.0,158269.0
13-04 02:44:33,1.423,0.084,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1454858240.0,698691584.0,1259372544.0,30206152704.0,339489.0,150985.0
13-04 02:44:34,1.582,0.250,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1457270784.0,698691584.0,1259372544.0,30203740160.0,412614.0,162961.0
13-04 02:44:35,1.503,0.167,98.080,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1460314112.0,698691584.0,1259376640.0,30200692736.0,402490.0,159300.0
13-04 02:44:36,1.754,0.334,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1420951552.0,698691584.0,1259376640.0,30240055296.0,387684.0,157649.0
13-04 02:44:37,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1424883712.0,698691584.0,1259380736.0,30236119040.0,362197.0,155716.0
13-04 02:44:38,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1424244736.0,698691584.0,1259384832.0,30236753920.0,349137.0,153882.0
13-04 02:44:39,1.753,0.167,98.080,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1425510400.0,698691584.0,1259388928.0,30235484160.0,467425.0,171735.0
13-04 02:44:40,1.500,0.250,98.083,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1432240128.0,698691584.0,1259388928.0,30228754432.0,401789.0,159916.0
13-04 02:44:41,1.844,0.084,98.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1437315072.0,698691584.0,1259393024.0,30223675392.0,358727.0,154632.0
13-04 02:44:42,1.835,0.250,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1440739328.0,698691584.0,1259397120.0,30220247040.0,413101.0,161342.0
13-04 02:44:43,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1448992768.0,698691584.0,1259397120.0,30211993600.0,379052.0,156956.0
13-04 02:44:44,1.751,0.334,97.915,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1458765824.0,698691584.0,1259401216.0,30202216448.0,411024.0,159708.0
13-04 02:44:45,1.669,0.250,97.830,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1467269120.0,698695680.0,1259401216.0,30193709056.0,392467.0,158080.0
13-04 02:44:46,1.747,0.333,97.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1471582208.0,698695680.0,1259405312.0,30189391872.0,392752.0,158039.0
13-04 02:44:47,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1476407296.0,698695680.0,1259405312.0,30184566784.0,396316.0,159086.0
13-04 02:44:48,1.750,0.167,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1484369920.0,698695680.0,1259409408.0,30176600064.0,393975.0,158038.0
13-04 02:44:49,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1492541440.0,698695680.0,1259413504.0,30168424448.0,383840.0,157932.0
13-04 02:44:50,1.672,0.084,97.910,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,1497874432.0,698695680.0,1259413504.0,30163091456.0,401201.0,158094.0
13-04 02:44:51,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499521024.0,698695680.0,1259417600.0,30161440768.0,392634.0,158327.0
13-04 02:44:52,1.418,0.250,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1502314496.0,698695680.0,1259417600.0,30158647296.0,396994.0,158473.0
13-04 02:44:53,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1501929472.0,698695680.0,1259421696.0,30159028224.0,383742.0,157083.0
13-04 02:44:54,1.589,0.084,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1502818304.0,698695680.0,1259421696.0,30158139392.0,397178.0,158697.0
13-04 02:44:55,1.006,0.084,98.826,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1503068160.0,698695680.0,1259425792.0,30157885440.0,387981.0,157991.0
13-04 02:44:56,1.503,0.334,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505226752.0,698695680.0,1259425792.0,30155726848.0,396979.0,158535.0
13-04 02:44:57,1.172,0.084,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505349632.0,698695680.0,1259429888.0,30155599872.0,389733.0,157649.0
13-04 02:44:58,1.910,0.249,97.841,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508139008.0,698695680.0,1259433984.0,30152806400.0,388083.0,158123.0
13-04 02:44:59,1.084,0.167,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1508392960.0,698695680.0,1259433984.0,30152552448.0,404845.0,160350.0
13-04 02:45:00,1.333,0.167,98.333,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1511436288.0,698695680.0,1259438080.0,30149505024.0,379586.0,157073.0
13-04 02:45:01,1.749,0.167,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1517785088.0,698695680.0,1259438080.0,30143156224.0,392576.0,158286.0
13-04 02:45:02,1.753,0.083,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1481465856.0,698695680.0,1259442176.0,30179471360.0,397377.0,158997.0
13-04 02:45:03,1.749,0.0,98.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1480671232.0,698695680.0,1259442176.0,30180265984.0,392473.0,158613.0
13-04 02:45:04,1.417,0.167,98.417,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1486286848.0,698695680.0,1259446272.0,30174646272.0,397202.0,158674.0
13-04 02:45:05,1.334,0.167,98.249,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,1491869696.0,698695680.0,1259450368.0,30169059328.0,384176.0,157946.0
13-04 02:45:06,1.421,0.0,98.579,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1494282240.0,698695680.0,1259450368.0,30166646784.0,402119.0,159454.0
13-04 02:45:07,1.414,0.166,98.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1495801856.0,698695680.0,1259454464.0,30165123072.0,392658.0,158142.0
13-04 02:45:08,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1460248576.0,698695680.0,1259454464.0,30200676352.0,384105.0,157994.0
13-04 02:45:09,1.917,0.083,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1418465280.0,698695680.0,1259462656.0,30242451456.0,342780.0,155829.0
13-04 02:45:10,1.920,0.083,97.913,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1419755520.0,698695680.0,1259462656.0,30241161216.0,451573.0,166231.0
13-04 02:45:11,1.170,0.251,98.496,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1424556032.0,698695680.0,1259466752.0,30236356608.0,392589.0,158302.0
13-04 02:45:12,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1426968576.0,698695680.0,1259466752.0,30233944064.0,366364.0,155535.0
13-04 02:45:13,1.420,0.0,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1431027712.0,698695680.0,1259470848.0,30229880832.0,383938.0,158840.0
13-04 02:45:14,1.751,0.334,97.915,0.0,0.0,0.0,0.0,81920.0,0.0,4.0,1438515200.0,698695680.0,1259474944.0,30222389248.0,423687.0,162830.0
13-04 02:45:15,2.082,0.333,97.252,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1445879808.0,698695680.0,1259474944.0,30215024640.0,397086.0,158863.0
13-04 02:45:16,1.086,0.0,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1449558016.0,698695680.0,1259479040.0,30211342336.0,357300.0,155335.0
13-04 02:45:17,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1450700800.0,698695680.0,1259479040.0,30210199552.0,419622.0,163260.0
13-04 02:45:18,1.338,0.084,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1451077632.0,698695680.0,1259483136.0,30209818624.0,405959.0,159849.0
13-04 02:45:19,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1453998080.0,698695680.0,1259483136.0,30206898176.0,411217.0,160974.0
13-04 02:45:20,1.002,0.167,98.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1459326976.0,698695680.0,1259487232.0,30201565184.0,373771.0,156105.0
13-04 02:45:21,1.171,0.084,98.662,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1463513088.0,698695680.0,1259491328.0,30197374976.0,385013.0,157585.0
13-04 02:45:22,1.578,0.249,98.090,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1469100032.0,698695680.0,1259491328.0,30191788032.0,390813.0,158384.0
13-04 02:45:23,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1470619648.0,698695680.0,1259495424.0,30190264320.0,375619.0,155751.0
13-04 02:45:24,1.336,0.083,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471541248.0,698695680.0,1259495424.0,30189342720.0,419637.0,161893.0
13-04 02:45:25,1.084,0.250,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1472774144.0,698695680.0,1259499520.0,30188105728.0,384168.0,157392.0
13-04 02:45:26,1.334,0.167,98.249,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1476710400.0,698695680.0,1259499520.0,30184169472.0,393406.0,158156.0
13-04 02:45:27,2.078,0.166,97.672,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1480896512.0,698695680.0,1259503616.0,30179979264.0,377484.0,156307.0
13-04 02:45:28,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1481277440.0,698695680.0,1259503616.0,30179598336.0,413040.0,160740.0
13-04 02:45:29,1.835,0.167,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1484447744.0,698695680.0,1259507712.0,30176423936.0,400824.0,159367.0
13-04 02:45:30,1.664,0.083,98.253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1491300352.0,698695680.0,1259511808.0,30169567232.0,385045.0,157088.0
13-04 02:45:31,1.004,0.084,98.661,0.251,0.0,0.0,0.0,24576.0,0.0,4.0,1495236608.0,698695680.0,1259511808.0,30165630976.0,380583.0,157543.0
13-04 02:45:32,1.084,0.083,98.749,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1501454336.0,698695680.0,1259515904.0,30159409152.0,188287.0,133913.0
13-04 02:45:33,1.255,0.251,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1508691968.0,698695680.0,1259515904.0,30152171520.0,558553.0,182714.0
13-04 02:45:34,2.085,0.167,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1512116224.0,698695680.0,1259520000.0,30148743168.0,440957.0,168201.0
13-04 02:45:35,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1516433408.0,698695680.0,1259520000.0,30144425984.0,393070.0,158220.0
13-04 02:45:36,1.418,0.334,98.165,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1524174848.0,698695680.0,1259524096.0,30136680448.0,393011.0,158144.0
13-04 02:45:37,1.173,0.084,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1530773504.0,698695680.0,1259528192.0,30130077696.0,388009.0,157137.0
13-04 02:45:38,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1532551168.0,698695680.0,1259528192.0,30128300032.0,392900.0,158135.0
13-04 02:45:39,1.085,0.167,98.664,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1532674048.0,698695680.0,1259532288.0,30128173056.0,158553.0,131663.0
13-04 02:45:40,1.165,0.166,98.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1532542976.0,698695680.0,1259536384.0,30128300032.0,422156.0,102129.0
13-04 02:45:41,0.334,0.083,99.332,0.250,0.0,0.0,0.0,61440.0,0.0,10.0,1533337600.0,698695680.0,1259536384.0,30127505408.0,38163.0,119317.0
13-04 02:45:42,0.584,0.083,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1522798592.0,698695680.0,1259536384.0,30138044416.0,18878.0,33518.0
13-04 02:45:43,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490927616.0,698695680.0,1259536384.0,30169915392.0,17848.0,32428.0
13-04 02:45:44,0.584,0.083,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490546688.0,698695680.0,1259536384.0,30170296320.0,17860.0,32504.0
13-04 02:45:45,0.334,0.083,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1491054592.0,698695680.0,1259536384.0,30169788416.0,17726.0,32408.0
13-04 02:45:46,2.248,0.250,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1493843968.0,698695680.0,1259540480.0,30166994944.0,316977.0,161376.0
13-04 02:45:47,3.411,0.166,96.256,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1496502272.0,698695680.0,1259548672.0,30164328448.0,1137700.0,341250.0
13-04 02:45:48,3.586,0.250,96.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1503481856.0,698695680.0,1259552768.0,30157344768.0,1236586.0,354641.0
13-04 02:45:49,4.264,0.084,95.652,0.0,0.0,0.0,0.0,81920.0,0.0,2.0,1508556800.0,698695680.0,1259556864.0,30152265728.0,1085486.0,342027.0
13-04 02:45:50,2.757,0.084,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1513119744.0,698695680.0,1259565056.0,30147694592.0,1326478.0,359806.0
13-04 02:45:51,2.912,0.166,96.755,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1517686784.0,698695680.0,1259569152.0,30143123456.0,1317523.0,355284.0
13-04 02:45:52,2.764,0.168,96.901,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1520852992.0,698695680.0,1259577344.0,30139949056.0,1340160.0,361468.0
13-04 02:45:53,2.689,0.0,97.311,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1523261440.0,698695680.0,1259581440.0,30137536512.0,1323176.0,359879.0
13-04 02:45:54,3.005,0.167,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1532141568.0,698695680.0,1259589632.0,30128648192.0,1273241.0,349667.0
13-04 02:45:55,2.510,0.167,97.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1539756032.0,698695680.0,1259593728.0,30121029632.0,1295529.0,356359.0
13-04 02:45:56,2.343,0.167,97.490,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1545842688.0,698695680.0,1259601920.0,30114934784.0,1098305.0,345077.0
13-04 02:45:57,2.845,0.167,96.736,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1547870208.0,698695680.0,1259606016.0,30112903168.0,1231099.0,350882.0
13-04 02:45:58,2.998,0.167,96.836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1548115968.0,698695680.0,1259614208.0,30112649216.0,1418051.0,377275.0
13-04 02:45:59,3.245,0.250,96.423,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1549381632.0,698695680.0,1259618304.0,30111379456.0,1309927.0,359718.0
13-04 02:46:00,2.914,0.250,96.836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552547840.0,698695680.0,1259626496.0,30108205056.0,1412193.0,364223.0
13-04 02:46:01,2.759,0.167,97.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552035840.0,698695680.0,1259630592.0,30108712960.0,1303048.0,358409.0
13-04 02:46:02,2.347,0.0,97.569,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1553289216.0,698703872.0,1259638784.0,30107443200.0,1300972.0,361141.0
13-04 02:46:03,2.755,0.250,96.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1553920000.0,698703872.0,1259642880.0,30106808320.0,1341865.0,362240.0
13-04 02:46:04,2.752,0.334,96.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1552896000.0,698703872.0,1259651072.0,30107824128.0,792430.0,326189.0
13-04 02:46:05,2.583,0.250,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1553272832.0,698703872.0,1259655168.0,30107443200.0,1398804.0,383300.0
13-04 02:46:06,2.508,0.167,97.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554538496.0,698703872.0,1259659264.0,30106173440.0,1442995.0,388590.0
13-04 02:46:07,3.088,0.250,96.494,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1558847488.0,698703872.0,1259667456.0,30101856256.0,1496566.0,382094.0
13-04 02:46:08,1.930,0.168,97.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1558966272.0,698703872.0,1259675648.0,30101729280.0,1411711.0,362067.0
13-04 02:46:09,2.187,0.084,97.729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1559453696.0,698703872.0,1259679744.0,30101237760.0,994526.0,343188.0
13-04 02:46:10,3.408,0.166,96.259,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1561571328.0,698703872.0,1259687936.0,30099111936.0,1622111.0,384004.0
13-04 02:46:11,2.929,0.167,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1561784320.0,698703872.0,1259696128.0,30098890752.0,1311490.0,358431.0
13-04 02:46:12,2.498,0.333,96.836,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1561014272.0,698707968.0,1259700224.0,30099652608.0,1197954.0,355276.0
13-04 02:46:13,2.421,0.250,97.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1562021888.0,698707968.0,1259708416.0,30098636800.0,1300741.0,368125.0
13-04 02:46:14,2.678,0.251,97.071,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1562017792.0,698707968.0,1259712512.0,30098636800.0,1441566.0,370120.0
13-04 02:46:15,2.748,0.167,97.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1562390528.0,698707968.0,1259720704.0,30098255872.0,1473101.0,372082.0
13-04 02:46:16,2.092,0.167,97.741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1562767360.0,698707968.0,1259724800.0,30097874944.0,1299680.0,356855.0
13-04 02:46:17,2.755,0.167,96.828,0.167,0.0,0.083,0.0,32768.0,0.0,3.0,1565933568.0,698707968.0,1259732992.0,30094700544.0,1223320.0,352341.0
13-04 02:46:18,2.090,0.167,97.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566310400.0,698707968.0,1259737088.0,30094319616.0,1384192.0,365201.0
13-04 02:46:19,2.922,0.0,97.078,0.0,0.0,0.0,0.0,184320.0,0.0,1.0,1565032448.0,698707968.0,1259745280.0,30095589376.0,1419966.0,366903.0
13-04 02:46:20,2.504,0.417,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1566806016.0,698707968.0,1259749376.0,30093811712.0,1385955.0,363295.0
13-04 02:46:21,2.343,0.167,97.406,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1568448512.0,698707968.0,1259757568.0,30092161024.0,1239242.0,350734.0
13-04 02:46:22,2.504,0.167,97.078,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1568952320.0,698707968.0,1259761664.0,30091653120.0,1264967.0,352923.0
13-04 02:46:23,2.590,0.334,96.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1570213888.0,698707968.0,1259769856.0,30090383360.0,1306692.0,356207.0
13-04 02:46:24,2.429,0.251,97.320,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1570590720.0,698707968.0,1259773952.0,30090002432.0,1317314.0,357950.0
13-04 02:46:25,2.513,0.0,97.404,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1572237312.0,698707968.0,1259778048.0,30088351744.0,1318025.0,361429.0
13-04 02:46:26,1.836,0.083,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1573883904.0,698707968.0,1259782144.0,30086701056.0,1263828.0,272042.0
13-04 02:46:27,0.668,0.084,99.165,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1573756928.0,698707968.0,1259782144.0,30086828032.0,93817.0,130064.0
13-04 02:46:28,0.834,0.250,98.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1528426496.0,698707968.0,1259782144.0,30132158464.0,36446.0,65126.0
13-04 02:46:29,1.0,0.083,98.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1527664640.0,698707968.0,1259782144.0,30132920320.0,34985.0,63482.0
13-04 02:46:30,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1483857920.0,698707968.0,1259782144.0,30176727040.0,35722.0,64742.0
13-04 02:46:31,1.168,0.083,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1483096064.0,698707968.0,1259782144.0,30177488896.0,35560.0,64622.0
13-04 02:46:32,3.175,0.919,95.906,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1444868096.0,698707968.0,1259790336.0,30215708672.0,441512.0,198503.0
13-04 02:46:33,5.083,0.833,93.833,0.167,0.0,0.083,0.0,4096.0,0.0,1.0,1409564672.0,698707968.0,1259794432.0,30251008000.0,1680375.0,398712.0
13-04 02:46:34,4.988,0.166,94.763,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1419239424.0,698707968.0,1259802624.0,30241325056.0,1805269.0,416887.0
13-04 02:46:35,4.921,0.167,94.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1436598272.0,698707968.0,1259806720.0,30223962112.0,1810467.0,415046.0
13-04 02:46:36,4.254,0.334,95.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1452716032.0,698707968.0,1259814912.0,30207836160.0,1904735.0,422901.0
13-04 02:46:37,3.595,0.084,96.321,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1465409536.0,698707968.0,1259819008.0,30195138560.0,1992449.0,426219.0
13-04 02:46:38,4.080,0.333,95.420,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1471119360.0,698707968.0,1259823104.0,30189424640.0,1766531.0,414225.0
13-04 02:46:39,3.759,0.167,95.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1486221312.0,698707968.0,1259831296.0,30174314496.0,863186.0,352674.0
13-04 02:46:40,2.174,0.251,97.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1503481856.0,698707968.0,1259839488.0,30157045760.0,165248.0,317795.0
13-04 02:46:41,3.817,0.332,95.768,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1522171904.0,698707968.0,1259847680.0,30138347520.0,1090639.0,407214.0
13-04 02:46:42,3.523,0.336,96.141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1535848448.0,698707968.0,1259851776.0,30124666880.0,1782609.0,468085.0
13-04 02:46:43,4.746,0.333,94.838,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1537744896.0,698707968.0,1259859968.0,30122762240.0,2184428.0,494405.0
13-04 02:46:44,3.920,0.167,95.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1539645440.0,698707968.0,1259864064.0,30120857600.0,1880149.0,482431.0
13-04 02:46:45,4.667,0.167,95.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541541888.0,698707968.0,1259872256.0,30118952960.0,2199601.0,509618.0
13-04 02:46:46,3.425,0.251,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1542553600.0,698707968.0,1259876352.0,30117937152.0,1768927.0,467212.0
13-04 02:46:47,3.428,0.334,96.070,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1543434240.0,698707968.0,1259884544.0,30117048320.0,2448325.0,522258.0
13-04 02:46:48,3.261,0.084,96.488,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1546096640.0,698707968.0,1259888640.0,30114381824.0,1099456.0,424892.0
13-04 02:46:49,3.843,0.167,95.823,0.0,0.0,0.167,0.0,155648.0,0.0,2.0,1549008896.0,698707968.0,1259896832.0,30111461376.0,2251368.0,513804.0
13-04 02:46:50,3.434,0.168,96.231,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1551290368.0,698707968.0,1259900928.0,30109175808.0,1669016.0,485381.0
13-04 02:46:51,4.250,0.250,95.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1554997248.0,698707968.0,1259909120.0,30105460736.0,2615135.0,540339.0
13-04 02:46:52,2.687,0.252,96.977,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1555214336.0,698707968.0,1259913216.0,30105239552.0,1429236.0,465465.0
13-04 02:46:53,3.840,0.083,95.659,0.250,0.0,0.167,0.0,36864.0,0.0,4.0,1558413312.0,698707968.0,1259921408.0,30102032384.0,2278118.0,514163.0
13-04 02:46:54,3.744,0.250,95.923,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1560408064.0,698707968.0,1259925504.0,30100033536.0,1367736.0,456379.0
13-04 02:46:55,3.005,0.250,96.494,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1560653824.0,698707968.0,1259933696.0,30099779584.0,1940284.0,493363.0
13-04 02:46:56,3.583,0.333,96.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1561030656.0,698707968.0,1259937792.0,30099398656.0,1843412.0,492796.0
13-04 02:46:57,2.682,0.335,96.815,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1561403392.0,698707968.0,1259945984.0,30099017728.0,1856802.0,499970.0
13-04 02:46:58,3.350,0.419,96.064,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1563938816.0,698707968.0,1259950080.0,30096478208.0,2043915.0,505313.0
13-04 02:46:59,3.191,0.168,96.558,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1565200384.0,698707968.0,1259958272.0,30095208448.0,1595245.0,491869.0
13-04 02:47:00,3.258,0.334,96.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1565831168.0,698707968.0,1259962368.0,30094573568.0,2419373.0,539669.0
13-04 02:47:01,3.180,0.251,96.402,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1565822976.0,698707968.0,1259970560.0,30094573568.0,1864183.0,501583.0
13-04 02:47:02,3.177,0.334,96.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566547968.0,698707968.0,1259974656.0,30093844480.0,2322897.0,534168.0
13-04 02:47:03,3.193,0.252,96.387,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1568063488.0,698707968.0,1259982848.0,30092320768.0,1796195.0,486387.0
13-04 02:47:04,3.997,0.167,95.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1569710080.0,698707968.0,1259986944.0,30090670080.0,2030100.0,498844.0
13-04 02:47:05,3.247,0.333,96.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1570463744.0,698707968.0,1259995136.0,30089908224.0,1670586.0,482531.0
13-04 02:47:06,3.509,0.167,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1571983360.0,698707968.0,1259999232.0,30088384512.0,2035722.0,504606.0
13-04 02:47:07,3.018,0.251,96.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1572864000.0,698707968.0,1260007424.0,30087495680.0,2090987.0,509437.0
13-04 02:47:08,3.258,0.334,96.157,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1573621760.0,698707968.0,1260011520.0,30086733824.0,2312249.0,505992.0
13-04 02:47:09,3.420,0.417,96.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1574506496.0,698707968.0,1260015616.0,30085844992.0,2254991.0,488024.0
13-04 02:47:10,3.183,0.168,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1575858176.0,698707968.0,1260027904.0,30084481024.0,2209511.0,489215.0
13-04 02:47:11,2.581,0.250,97.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1578172416.0,698707968.0,1260032000.0,30082162688.0,302178.0,364160.0
13-04 02:47:12,1.926,0.168,97.571,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1578676224.0,698707968.0,1260036096.0,30081654784.0,1910853.0,416271.0
13-04 02:47:13,3.086,0.250,96.414,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1580232704.0,698707968.0,1260036096.0,30080098304.0,3137681.0,388985.0
13-04 02:47:14,0.501,0.0,99.415,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1580707840.0,698707968.0,1260036096.0,30079623168.0,134165.0,172093.0
13-04 02:47:15,0.668,0.167,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1580707840.0,698707968.0,1260036096.0,30079623168.0,55431.0,98450.0
13-04 02:47:16,0.585,0.167,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1580707840.0,698707968.0,1260036096.0,30079623168.0,54247.0,96614.0
13-04 02:47:17,0.838,0.168,98.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1569660928.0,698707968.0,1260036096.0,30090670080.0,52517.0,95534.0
13-04 02:47:18,0.919,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537662976.0,698707968.0,1260036096.0,30122668032.0,53328.0,96848.0
13-04 02:47:19,1.923,0.084,97.826,0.084,0.0,0.084,0.0,155648.0,0.0,3.0,1484804096.0,698707968.0,1260044288.0,30175518720.0,242968.0,179759.0
13-04 02:47:20,3.759,0.334,95.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1491017728.0,698707968.0,1260048384.0,30169300992.0,1940255.0,453639.0
13-04 02:47:21,6.444,1.004,92.469,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1436123136.0,698707968.0,1260052480.0,30224191488.0,2286561.0,467199.0
13-04 02:47:22,5.676,0.167,94.073,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1418215424.0,698707968.0,1260060672.0,30242091008.0,2416736.0,465222.0
13-04 02:47:23,4.271,0.419,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1435828224.0,698707968.0,1260064768.0,30224474112.0,2500300.0,489806.0
13-04 02:47:24,5.083,0.250,94.583,0.0,0.0,0.083,0.0,36864.0,0.0,4.0,1448296448.0,698707968.0,1260072960.0,30211997696.0,2540449.0,491078.0
13-04 02:47:25,4.420,0.500,94.996,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1467211776.0,698707968.0,1260077056.0,30193078272.0,2575715.0,490742.0
13-04 02:47:26,4.090,0.417,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1489899520.0,698707968.0,1260085248.0,30170382336.0,2371414.0,471459.0
13-04 02:47:27,3.943,0.252,95.805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1505259520.0,698707968.0,1260089344.0,30155018240.0,2413520.0,473547.0
13-04 02:47:28,4.0,0.250,95.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1525030912.0,698707968.0,1260097536.0,30135238656.0,2545421.0,492819.0
13-04 02:47:29,4.257,0.250,95.242,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1539944448.0,698707968.0,1260101632.0,30120321024.0,2436153.0,481143.0
13-04 02:47:30,3.518,0.251,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541332992.0,698707968.0,1260109824.0,30118924288.0,2576049.0,489002.0
13-04 02:47:31,4.097,0.334,95.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1546694656.0,698707968.0,1260113920.0,30113558528.0,2460911.0,483285.0
13-04 02:47:32,2.941,0.084,96.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1547288576.0,698707968.0,1260122112.0,30112956416.0,2348755.0,481574.0
13-04 02:47:33,3.673,0.167,95.993,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1550077952.0,698707968.0,1260126208.0,30110162944.0,2272754.0,469526.0
13-04 02:47:34,3.196,0.168,96.384,0.168,0.0,0.084,0.0,28672.0,0.0,5.0,1551306752.0,698707968.0,1260134400.0,30108925952.0,2391669.0,472511.0
13-04 02:47:35,3.604,0.084,96.312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552224256.0,698707968.0,1260138496.0,30108004352.0,2550827.0,489165.0
13-04 02:47:36,3.910,0.416,95.591,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1553739776.0,698707968.0,1260146688.0,30106480640.0,2530068.0,499380.0
13-04 02:47:37,3.601,0.084,96.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1554530304.0,698707968.0,1260150784.0,30105686016.0,2398036.0,478440.0
13-04 02:47:38,2.757,0.167,97.076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556140032.0,698707968.0,1260158976.0,30104068096.0,572362.0,366123.0
13-04 02:47:39,3.353,0.251,96.312,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1557024768.0,698707968.0,1260163072.0,30103179264.0,2688820.0,521149.0
13-04 02:47:40,3.685,0.503,95.645,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1557270528.0,698707968.0,1260171264.0,30102925312.0,2702223.0,535602.0
13-04 02:47:41,3.188,0.168,96.644,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1557389312.0,698707968.0,1260179456.0,30102798336.0,2607452.0,520748.0
13-04 02:47:42,3.756,0.334,95.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1558175744.0,698707968.0,1260187648.0,30102003712.0,1874022.0,469586.0
13-04 02:47:43,3.515,0.335,96.151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560059904.0,698707968.0,1260191744.0,30100115456.0,2017767.0,502500.0
13-04 02:47:44,3.604,0.168,95.977,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1563209728.0,698707968.0,1260199936.0,30096957440.0,2722421.0,548757.0
13-04 02:47:45,3.018,0.251,96.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1564508160.0,698707968.0,1260204032.0,30095654912.0,2535796.0,518067.0
13-04 02:47:46,3.353,0.251,96.312,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1567387648.0,698707968.0,1260212224.0,30092767232.0,2366987.0,514942.0
13-04 02:47:47,3.512,0.167,96.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1569320960.0,698707968.0,1260216320.0,30090829824.0,1897779.0,488016.0
13-04 02:47:48,3.515,0.251,96.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1571057664.0,698707968.0,1260224512.0,30089084928.0,3210593.0,574625.0
13-04 02:47:49,3.993,0.166,95.591,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,1572925440.0,698707968.0,1260228608.0,30087213056.0,2366703.0,509988.0
13-04 02:47:50,3.414,0.250,96.170,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1573330944.0,698707968.0,1260236800.0,30086799360.0,2680801.0,541010.0
13-04 02:47:51,3.361,0.336,96.303,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1575231488.0,698707968.0,1260240896.0,30084894720.0,2445153.0,516556.0
13-04 02:47:52,3.664,0.167,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1575731200.0,698707968.0,1260249088.0,30084386816.0,2399618.0,528142.0
13-04 02:47:53,3.843,0.334,95.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1576267776.0,698707968.0,1260253184.0,30083846144.0,2670573.0,531682.0
13-04 02:47:54,2.929,0.167,96.569,0.251,0.0,0.084,0.0,245760.0,0.0,4.0,1576226816.0,698707968.0,1260261376.0,30083878912.0,1928761.0,485114.0
13-04 02:47:55,3.509,0.501,95.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1578000384.0,698707968.0,1260265472.0,30082101248.0,2546721.0,523190.0
13-04 02:47:56,4.409,0.250,95.258,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1579388928.0,698707968.0,1260273664.0,30080704512.0,2391444.0,522725.0
13-04 02:47:57,3.775,0.084,96.141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1579765760.0,698707968.0,1260277760.0,30080323584.0,2701668.0,535944.0
13-04 02:47:58,2.766,0.168,96.982,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1580011520.0,698707968.0,1260285952.0,30080069632.0,2262082.0,517771.0
13-04 02:47:59,2.682,0.335,96.731,0.168,0.0,0.084,0.0,36864.0,0.0,3.0,1581404160.0,698707968.0,1260290048.0,30078672896.0,2417175.0,471705.0
13-04 02:48:00,1.923,0.084,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1583435776.0,698707968.0,1260290048.0,30076641280.0,2610139.0,348724.0
13-04 02:48:01,0.669,0.0,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583816704.0,698707968.0,1260290048.0,30076260352.0,115676.0,189278.0
13-04 02:48:02,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583943680.0,698707968.0,1260290048.0,30076133376.0,71916.0,129956.0
13-04 02:48:03,1.002,0.083,98.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1583943680.0,698707968.0,1260290048.0,30076133376.0,70023.0,127040.0
13-04 02:48:04,0.669,0.084,99.163,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1583943680.0,698707968.0,1260290048.0,30076133376.0,70538.0,128138.0
13-04 02:48:05,2.922,0.751,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1528963072.0,698707968.0,1260290048.0,30131113984.0,70686.0,128246.0
13-04 02:48:06,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1501147136.0,698707968.0,1260298240.0,30158921728.0,742830.0,334962.0
13-04 02:48:07,4.983,0.415,94.601,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1461907456.0,698707968.0,1260302336.0,30198157312.0,2717378.0,522896.0
13-04 02:48:08,6.500,0.333,93.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1420218368.0,698707968.0,1260310528.0,30239838208.0,2795808.0,538963.0
13-04 02:48:09,4.754,0.250,94.912,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1442594816.0,698707968.0,1260314624.0,30217457664.0,2581959.0,522826.0
13-04 02:48:10,6.411,0.250,93.089,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1453981696.0,698707968.0,1260322816.0,30206062592.0,3016137.0,554511.0
13-04 02:48:11,4.682,0.167,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1480290304.0,698707968.0,1260331008.0,30179745792.0,2845331.0,541074.0
13-04 02:48:12,3.491,0.416,96.093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1493614592.0,698707968.0,1260339200.0,30166413312.0,987904.0,425543.0
13-04 02:48:13,5.008,0.417,94.491,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1508499456.0,698707968.0,1260343296.0,30151524352.0,2666642.0,566706.0
13-04 02:48:14,4.362,0.336,95.218,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1530552320.0,698707968.0,1260351488.0,30129463296.0,3266821.0,576822.0
13-04 02:48:15,5.764,0.418,93.651,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1545371648.0,698707968.0,1260355584.0,30114639872.0,3932639.0,663526.0
13-04 02:48:16,5.075,0.416,94.343,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1549299712.0,698707968.0,1260363776.0,30110703616.0,3045510.0,594073.0
13-04 02:48:17,4.020,0.503,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1550090240.0,698707968.0,1260367872.0,30109908992.0,3208643.0,606237.0
13-04 02:48:18,4.435,0.335,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1551953920.0,698707968.0,1260376064.0,30108037120.0,3427401.0,611963.0
13-04 02:48:19,3.763,0.334,95.736,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1552203776.0,698707968.0,1260380160.0,30107783168.0,3283981.0,602405.0
13-04 02:48:20,3.940,0.335,95.557,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1555148800.0,698707968.0,1260388352.0,30104829952.0,3183322.0,591976.0
13-04 02:48:21,4.003,0.334,95.496,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1555144704.0,698707968.0,1260392448.0,30104829952.0,3371540.0,593265.0
13-04 02:48:22,4.184,0.335,95.314,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1557741568.0,698707968.0,1260400640.0,30102224896.0,3515111.0,596954.0
13-04 02:48:23,4.257,0.501,95.159,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1559322624.0,698707968.0,1260404736.0,30100639744.0,3234495.0,568364.0
13-04 02:48:24,3.350,0.251,96.315,0.0,0.0,0.084,0.0,151552.0,0.0,1.0,1560109056.0,698707968.0,1260412928.0,30099845120.0,3207645.0,570791.0
13-04 02:48:25,4.254,0.417,95.163,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1562611712.0,698707968.0,1260417024.0,30097338368.0,3265135.0,577267.0
13-04 02:48:26,3.750,0.250,95.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1563299840.0,698707968.0,1260425216.0,30096642048.0,3157657.0,566880.0
13-04 02:48:27,4.496,0.333,95.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1565392896.0,698707968.0,1260429312.0,30094544896.0,2931175.0,554156.0
13-04 02:48:28,3.824,0.249,95.844,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1565638656.0,698707968.0,1260437504.0,30094290944.0,3019997.0,554636.0
13-04 02:48:29,3.846,0.251,95.736,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1568362496.0,698707968.0,1260441600.0,30091563008.0,3165752.0,566676.0
13-04 02:48:30,3.506,0.250,96.077,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1568419840.0,698707968.0,1260449792.0,30091497472.0,3152568.0,573495.0
13-04 02:48:31,4.341,0.167,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1570955264.0,698707968.0,1260453888.0,30088957952.0,2998174.0,554595.0
13-04 02:48:32,3.344,0.251,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1571106816.0,698707968.0,1260462080.0,30088798208.0,3028750.0,553699.0
13-04 02:48:33,3.682,0.335,95.983,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573195776.0,698707968.0,1260466176.0,30086705152.0,3067560.0,568005.0
13-04 02:48:34,3.183,0.251,96.482,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1573920768.0,698707968.0,1260474368.0,30085971968.0,2980965.0,553754.0
13-04 02:48:35,4.0,0.500,95.167,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1574486016.0,698707968.0,1260478464.0,30085402624.0,3068058.0,564806.0
13-04 02:48:36,3.010,0.084,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1574604800.0,698707968.0,1260486656.0,30085275648.0,1672973.0,467315.0
13-04 02:48:37,3.350,0.503,96.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1576665088.0,698707968.0,1260490752.0,30083211264.0,1899979.0,506387.0
13-04 02:48:38,3.917,0.250,95.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1576878080.0,698707968.0,1260498944.0,30082990080.0,3355405.0,608619.0
13-04 02:48:39,4.655,0.416,94.846,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1578938368.0,698707968.0,1260503040.0,30080925696.0,3614634.0,626463.0
13-04 02:48:40,3.266,0.168,96.315,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1579372544.0,698707968.0,1260511232.0,30080483328.0,2894779.0,564315.0
13-04 02:48:41,4.330,0.167,95.420,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1580380160.0,698707968.0,1260519424.0,30079467520.0,2800923.0,570265.0
13-04 02:48:42,3.261,0.418,96.154,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1580658688.0,698707968.0,1260527616.0,30079180800.0,3252800.0,603031.0
13-04 02:48:43,3.277,0.168,96.555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1585004544.0,698707968.0,1260531712.0,30074830848.0,1527735.0,487005.0
13-04 02:48:44,3.180,0.335,96.402,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1585422336.0,698707968.0,1260539904.0,30074404864.0,3377089.0,586245.0
13-04 02:48:45,4.678,0.167,94.904,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1586307072.0,698707968.0,1260544000.0,30073516032.0,3514189.0,636641.0
13-04 02:48:46,2.924,0.418,96.408,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1586302976.0,698707968.0,1260548096.0,30073516032.0,3765709.0,526752.0
13-04 02:48:47,1.590,0.167,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1587191808.0,698707968.0,1260548096.0,30072627200.0,898986.0,256602.0
13-04 02:48:48,0.835,0.083,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1587572736.0,698707968.0,1260548096.0,30072246272.0,163575.0,213451.0
13-04 02:48:49,1.167,0.167,98.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1587572736.0,698707968.0,1260548096.0,30072246272.0,89220.0,161624.0
13-04 02:48:50,1.087,0.167,98.662,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1587572736.0,698707968.0,1260548096.0,30072246272.0,88734.0,161198.0
13-04 02:48:51,1.253,0.084,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1587953664.0,698707968.0,1260548096.0,30071865344.0,88393.0,160712.0
13-04 02:48:52,1.248,0.250,98.336,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1588080640.0,698707968.0,1260548096.0,30071738368.0,88393.0,160712.0
13-04 02:48:53,2.759,0.418,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499066368.0,698707968.0,1260552192.0,30160748544.0,276291.0,253771.0
13-04 02:48:54,5.0,0.417,94.417,0.0,0.0,0.167,0.0,143360.0,0.0,1.0,1457504256.0,698707968.0,1260556288.0,30202306560.0,2485465.0,535040.0
13-04 02:48:55,5.927,0.668,93.239,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1433997312.0,698707968.0,1260564480.0,30225805312.0,3283751.0,598917.0
13-04 02:48:56,6.068,0.333,93.267,0.166,0.0,0.166,0.0,28672.0,0.0,3.0,1457176576.0,698707968.0,1260572672.0,30202617856.0,3251491.0,571891.0
13-04 02:48:57,6.015,0.334,93.567,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1474027520.0,698707968.0,1260576768.0,30185762816.0,3204301.0,584179.0
13-04 02:48:58,5.574,0.250,94.093,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1496875008.0,698707968.0,1260584960.0,30162907136.0,3431794.0,610571.0
13-04 02:48:59,5.430,0.418,94.152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1531695104.0,698707968.0,1260589056.0,30128082944.0,3783423.0,639116.0
13-04 02:49:00,4.900,0.498,94.518,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1544097792.0,698707968.0,1260597248.0,30115672064.0,3084668.0,571145.0
13-04 02:49:01,5.426,0.250,94.240,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1546121216.0,698712064.0,1260601344.0,30113640448.0,3289626.0,607672.0
13-04 02:49:02,4.523,0.335,95.142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1546272768.0,698712064.0,1260609536.0,30113480704.0,3420369.0,633889.0
13-04 02:49:03,4.257,0.250,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1546362880.0,698712064.0,1260613632.0,30113386496.0,3458516.0,624144.0
13-04 02:49:04,5.167,0.333,94.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1551241216.0,698712064.0,1260621824.0,30108499968.0,3877816.0,662806.0
13-04 02:49:05,4.366,0.084,95.550,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556000768.0,698712064.0,1260625920.0,30103736320.0,3470117.0,620400.0
13-04 02:49:06,4.504,0.250,95.079,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1557008384.0,698712064.0,1260634112.0,30102720512.0,3634551.0,649167.0
13-04 02:49:07,4.921,0.417,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1557512192.0,698712064.0,1260638208.0,30102212608.0,3916115.0,673751.0
13-04 02:49:08,3.673,0.250,95.993,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1557598208.0,698712064.0,1260646400.0,30102118400.0,2515148.0,590474.0
13-04 02:49:09,4.655,0.499,94.763,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1557975040.0,698712064.0,1260650496.0,30101737472.0,3725824.0,669491.0
13-04 02:49:10,3.604,0.419,95.809,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1558380544.0,698712064.0,1260658688.0,30101323776.0,3662324.0,653989.0
13-04 02:49:11,4.766,0.334,94.398,0.251,0.0,0.251,0.0,32768.0,0.0,3.0,1563992064.0,698712064.0,1260666880.0,30095704064.0,4046430.0,690589.0
13-04 02:49:12,4.094,0.418,95.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566236672.0,698712064.0,1260675072.0,30093451264.0,3611551.0,651357.0
13-04 02:49:13,4.243,0.333,95.258,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1567121408.0,698712064.0,1260679168.0,30092562432.0,3566395.0,660276.0
13-04 02:49:14,4.100,0.335,95.565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1568509952.0,698712064.0,1260687360.0,30091165696.0,2718174.0,602240.0
13-04 02:49:15,4.583,0.417,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1568821248.0,698712064.0,1260691456.0,30090850304.0,4499113.0,710868.0
13-04 02:49:16,4.097,0.251,95.318,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,1568972800.0,698712064.0,1260699648.0,30090690560.0,4254244.0,696487.0
13-04 02:49:17,5.162,0.333,94.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1572524032.0,698712064.0,1260703744.0,30087135232.0,3999912.0,677728.0
13-04 02:49:18,3.782,0.336,95.798,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1572962304.0,698712064.0,1260711936.0,30086688768.0,3929460.0,671161.0
13-04 02:49:19,3.673,0.167,95.993,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1573433344.0,698712064.0,1260716032.0,30086213632.0,3213784.0,600422.0
13-04 02:49:20,3.679,0.334,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1574219776.0,698712064.0,1260724224.0,30085419008.0,3246941.0,595700.0
13-04 02:49:21,4.428,0.251,95.155,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1576214528.0,698712064.0,1260728320.0,30083420160.0,4031057.0,671855.0
13-04 02:49:22,4.333,0.333,95.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1576841216.0,698712064.0,1260736512.0,30082785280.0,3910154.0,655650.0
13-04 02:49:23,3.840,0.250,95.826,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1577467904.0,698712064.0,1260744704.0,30082150400.0,3604103.0,641393.0
13-04 02:49:24,4.854,0.167,94.979,0.0,0.0,0.0,0.0,184320.0,0.0,1.0,1581780992.0,698712064.0,1260748800.0,30077833216.0,4304252.0,672587.0
13-04 02:49:25,3.350,0.251,96.231,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1582882816.0,698712064.0,1260756992.0,30076723200.0,3780794.0,634870.0
13-04 02:49:26,3.580,0.500,95.504,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,1583579136.0,698712064.0,1260761088.0,30076022784.0,3575790.0,618285.0
13-04 02:49:27,5.333,0.167,94.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1587187712.0,698712064.0,1260769280.0,30072406016.0,3773557.0,639875.0
13-04 02:49:28,3.917,0.250,95.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1587691520.0,698712064.0,1260773376.0,30071898112.0,3710666.0,628475.0
13-04 02:49:29,2.944,0.252,96.720,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1589907456.0,698712064.0,1260781568.0,30069673984.0,3575585.0,623877.0
13-04 02:49:30,3.620,0.084,96.128,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1588580352.0,698712064.0,1260785664.0,30070996992.0,3617062.0,615339.0
13-04 02:49:31,3.347,0.502,96.151,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1587666944.0,698716160.0,1260793856.0,30071898112.0,3798313.0,640513.0
13-04 02:49:32,3.595,0.334,95.903,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1586679808.0,698716160.0,1260797952.0,30072881152.0,3753441.0,630165.0
13-04 02:49:33,3.583,0.417,95.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1586642944.0,698716160.0,1260802048.0,30072913920.0,3923307.0,592884.0
13-04 02:49:34,1.582,0.083,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1586167808.0,698716160.0,1260802048.0,30073389056.0,711269.0,306928.0
13-04 02:49:35,0.999,0.333,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1587564544.0,698716160.0,1260802048.0,30071992320.0,106503.0,192224.0
13-04 02:49:36,0.755,0.084,98.909,0.252,0.0,0.0,0.0,16384.0,0.0,2.0,1588072448.0,698720256.0,1260797952.0,30071484416.0,106133.0,192914.0
13-04 02:49:37,2.075,0.166,97.676,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1590480896.0,698720256.0,1260802048.0,30069071872.0,106502.0,193424.0
13-04 02:49:38,1.337,0.084,98.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1590480896.0,698720256.0,1260802048.0,30069071872.0,106400.0,193346.0
13-04 02:49:39,2.002,0.667,97.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1590476800.0,698720256.0,1260806144.0,30069071872.0,134557.0,217990.0
13-04 02:49:40,5.021,0.502,94.310,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1549012992.0,698720256.0,1260814336.0,30110527488.0,2822049.0,609905.0
13-04 02:49:41,4.925,0.417,94.407,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1556275200.0,698720256.0,1260818432.0,30103261184.0,4274259.0,691531.0
13-04 02:49:42,3.778,0.336,95.634,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1560485888.0,698720256.0,1260830720.0,30099038208.0,1734229.0,519465.0
13-04 02:49:43,3.008,0.167,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560481792.0,698720256.0,1260834816.0,30099038208.0,1073029.0,494760.0
13-04 02:49:44,4.849,0.418,94.649,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1569869824.0,698720256.0,1260843008.0,30089641984.0,4126385.0,737090.0
13-04 02:49:45,3.667,0.250,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1577611264.0,698720256.0,1260847104.0,30081896448.0,851817.0,518159.0
13-04 02:49:46,4.599,0.334,95.067,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560997888.0,698720256.0,1260855296.0,30098501632.0,2531705.0,615699.0
13-04 02:49:47,5.092,0.501,94.073,0.083,0.0,0.250,0.0,32768.0,0.0,3.0,1551949824.0,698720256.0,1260859392.0,30107545600.0,5773811.0,796344.0
13-04 02:49:48,3.856,0.251,95.893,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1552195584.0,698720256.0,1260867584.0,30107291648.0,2676799.0,630044.0
13-04 02:49:49,4.261,0.334,95.238,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1555111936.0,698720256.0,1260871680.0,30104371200.0,3524068.0,673332.0
13-04 02:49:50,5.285,0.503,94.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1560547328.0,698720256.0,1260879872.0,30098927616.0,5112934.0,818439.0
13-04 02:49:51,3.930,0.251,95.652,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1561526272.0,698720256.0,1260883968.0,30097944576.0,3681662.0,721824.0
13-04 02:49:52,4.758,0.501,94.658,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1566154752.0,698720256.0,1260892160.0,30093307904.0,3131885.0,704684.0
13-04 02:49:53,5.653,0.416,93.682,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1566781440.0,698720256.0,1260900352.0,30092673024.0,5438293.0,841518.0
13-04 02:49:54,3.033,0.168,96.799,0.0,0.0,0.0,0.0,167936.0,0.0,4.0,1567346688.0,698720256.0,1260904448.0,30092103680.0,2066579.0,623617.0
13-04 02:49:55,4.439,0.503,94.891,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1566863360.0,698720256.0,1260912640.0,30092578816.0,3843334.0,769308.0
13-04 02:49:56,5.188,0.418,94.226,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1565175808.0,698720256.0,1260916736.0,30094262272.0,5112399.0,862152.0
13-04 02:49:57,3.623,0.084,96.040,0.253,0.0,0.0,0.0,28672.0,0.0,3.0,1565487104.0,698720256.0,1260924928.0,30093942784.0,3813422.0,743052.0
13-04 02:49:58,6.104,0.334,93.311,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1569988608.0,698720256.0,1260929024.0,30089437184.0,6047599.0,964790.0
13-04 02:49:59,6.177,0.167,93.406,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1571598336.0,698720256.0,1260937216.0,30087819264.0,6542857.0,1037444.0
13-04 02:50:00,5.745,0.500,93.672,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1572581376.0,698720256.0,1260941312.0,30086832128.0,5203944.0,894408.0
13-04 02:50:01,5.004,0.417,94.329,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1572667392.0,698720256.0,1260949504.0,30086737920.0,4711067.0,842025.0
13-04 02:50:02,3.526,0.252,95.802,0.084,0.0,0.336,0.0,16384.0,0.0,2.0,1573044224.0,698720256.0,1260953600.0,30086356992.0,3612673.0,726530.0
13-04 02:50:03,4.351,0.418,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1573703680.0,698720256.0,1260961792.0,30085689344.0,3104826.0,678351.0
13-04 02:50:04,4.264,0.334,95.401,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573634048.0,698720256.0,1260965888.0,30085754880.0,3144166.0,686801.0
13-04 02:50:05,3.523,0.252,96.057,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1574100992.0,698720256.0,1260974080.0,30085279744.0,3535042.0,718438.0
13-04 02:50:06,4.829,0.333,94.754,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1574416384.0,698720256.0,1260978176.0,30084960256.0,3332158.0,700491.0
13-04 02:50:07,4.647,0.498,94.606,0.0,0.0,0.249,0.0,16384.0,0.0,2.0,1574662144.0,698720256.0,1260986368.0,30084706304.0,3193739.0,683666.0
13-04 02:50:08,3.277,0.420,96.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1574658048.0,698720256.0,1260990464.0,30084706304.0,3184092.0,691196.0
13-04 02:50:09,4.264,0.418,95.151,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1575665664.0,698720256.0,1260998656.0,30083690496.0,3172469.0,678308.0
13-04 02:50:10,3.595,0.418,95.736,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1576169472.0,698720256.0,1261002752.0,30083182592.0,3021421.0,673139.0
13-04 02:50:11,3.782,0.252,95.966,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1579208704.0,698720256.0,1261010944.0,30080135168.0,3556904.0,723613.0
13-04 02:50:12,4.188,0.335,95.226,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1580662784.0,698720256.0,1261019136.0,30078672896.0,3338049.0,696904.0
13-04 02:50:13,3.342,0.251,96.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1582747648.0,698720256.0,1261027328.0,30076579840.0,1263212.0,532650.0
13-04 02:50:14,3.598,0.167,96.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1584676864.0,698720256.0,1261035520.0,30074642432.0,1209938.0,538367.0
13-04 02:50:15,5.324,0.333,94.176,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1586638848.0,698720256.0,1261039616.0,30072676352.0,5010345.0,871268.0
13-04 02:50:16,5.042,0.504,94.286,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1587838976.0,698720256.0,1261047808.0,30071468032.0,4962055.0,857884.0
13-04 02:50:17,4.493,0.333,94.925,0.083,0.0,0.166,0.0,16384.0,0.0,2.0,1590120448.0,698720256.0,1261051904.0,30069182464.0,3986217.0,754581.0
13-04 02:50:18,3.769,0.168,95.812,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1591128064.0,698720256.0,1261060096.0,30068166656.0,3113440.0,682941.0
13-04 02:50:19,4.587,0.167,95.079,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1593475072.0,698720256.0,1261064192.0,30065815552.0,3073910.0,666092.0
13-04 02:50:20,2.172,0.251,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1593757696.0,698720256.0,1261064192.0,30065532928.0,1712029.0,434398.0
13-04 02:50:21,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1593757696.0,698720256.0,1261064192.0,30065532928.0,125036.0,226472.0
13-04 02:50:22,1.672,0.084,98.077,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1594011648.0,698720256.0,1261064192.0,30065278976.0,123458.0,224240.0
13-04 02:50:23,1.498,0.333,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1594011648.0,698720256.0,1261064192.0,30065278976.0,123725.0,225008.0
13-04 02:50:24,1.833,0.167,98.0,0.0,0.0,0.0,0.0,155648.0,0.0,1.0,1594011648.0,698720256.0,1261064192.0,30065278976.0,123344.0,224342.0
13-04 02:50:25,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1594519552.0,698720256.0,1261064192.0,30064771072.0,123592.0,224336.0
13-04 02:50:26,1.506,0.084,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1594519552.0,698720256.0,1261064192.0,30064771072.0,123385.0,224282.0
13-04 02:50:27,1.501,0.500,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1594519552.0,698720256.0,1261064192.0,30064771072.0,123237.0,224174.0
13-04 02:50:28,1.832,0.250,97.669,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,1594519552.0,698720256.0,1261064192.0,30064771072.0,122132.0,222164.0
13-04 02:50:29,1.586,0.167,98.164,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1594519552.0,698720256.0,1261064192.0,30064771072.0,123739.0,225020.0
13-04 02:50:30,3.242,0.499,96.176,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1405198336.0,698720256.0,1261064192.0,30254092288.0,122794.0,223208.0
13-04 02:50:31,2.922,0.167,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1411039232.0,698720256.0,1261064192.0,30248251392.0,119245.0,217262.0
13-04 02:50:32,2.005,0.084,97.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1409134592.0,698720256.0,1261064192.0,30250156032.0,123974.0,225098.0
13-04 02:50:33,1.833,0.333,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1413070848.0,698720256.0,1261064192.0,30246219776.0,122929.0,223466.0
13-04 02:50:34,1.750,0.250,97.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1415991296.0,698720256.0,1261064192.0,30243299328.0,121235.0,220304.0
13-04 02:50:35,3.506,0.167,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1427255296.0,698720256.0,1261068288.0,30232031232.0,647798.0,385680.0
13-04 02:50:36,7.095,0.334,92.571,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1452167168.0,698720256.0,1261076480.0,30207111168.0,3193667.0,713609.0
13-04 02:50:37,5.532,0.251,93.881,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1478860800.0,698720256.0,1261080576.0,30180413440.0,3779409.0,761376.0
13-04 02:50:38,6.733,0.582,92.519,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1491419136.0,698720256.0,1261088768.0,30167846912.0,3709387.0,755788.0
13-04 02:50:39,5.453,0.336,94.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1541763072.0,698720256.0,1261096960.0,30117494784.0,3874377.0,769893.0
13-04 02:50:40,4.351,0.335,95.063,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1547247616.0,698720256.0,1261101056.0,30112006144.0,3028386.0,694729.0
13-04 02:50:41,6.020,0.669,93.227,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1550159872.0,698720256.0,1261109248.0,30109085696.0,4091666.0,789431.0
13-04 02:50:42,4.606,0.419,94.807,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1551708160.0,698720256.0,1261117440.0,30107529216.0,4336879.0,803277.0
13-04 02:50:43,4.587,0.250,95.079,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1554460672.0,698720256.0,1261125632.0,30104768512.0,3664725.0,755177.0
13-04 02:50:44,5.833,0.167,93.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1560264704.0,698720256.0,1261129728.0,30098960384.0,2928750.0,690600.0
13-04 02:50:45,4.111,0.587,94.966,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1560571904.0,698724352.0,1261137920.0,30098640896.0,4383871.0,816897.0
13-04 02:50:46,4.271,0.251,95.226,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1561518080.0,698724352.0,1261142016.0,30097690624.0,3803903.0,766543.0
13-04 02:50:47,4.866,0.419,94.631,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1559986176.0,698724352.0,1261150208.0,30099214336.0,3999115.0,779201.0
13-04 02:50:48,3.785,0.168,95.963,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1560231936.0,698724352.0,1261158400.0,30098960384.0,3762948.0,757951.0
13-04 02:50:49,3.601,0.251,95.980,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1560260608.0,698724352.0,1261162496.0,30098927616.0,2662970.0,669452.0
13-04 02:50:50,5.034,0.419,94.379,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1560854528.0,698724352.0,1261170688.0,30098325504.0,4724905.0,834711.0
13-04 02:50:51,4.0,0.417,95.417,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1562152960.0,698724352.0,1261174784.0,30097022976.0,3762924.0,758070.0
13-04 02:50:52,3.930,0.334,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1562431488.0,698724352.0,1261182976.0,30096736256.0,3720428.0,751113.0
13-04 02:50:53,5.184,0.502,94.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1563918336.0,698724352.0,1261187072.0,30095245312.0,3707013.0,755512.0
13-04 02:50:54,4.170,0.334,95.329,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1565085696.0,698724352.0,1261195264.0,30094069760.0,3810759.0,760518.0
13-04 02:50:55,4.097,0.334,95.234,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,1565016064.0,698724352.0,1261199360.0,30094135296.0,3746568.0,760639.0
13-04 02:50:56,5.017,0.167,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1566404608.0,698724352.0,1261207552.0,30092738560.0,3738903.0,758503.0
13-04 02:50:57,4.010,0.418,95.322,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1568210944.0,698724352.0,1261211648.0,30090928128.0,3544558.0,741650.0
13-04 02:50:58,3.763,0.251,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1568550912.0,698724352.0,1261219840.0,30090579968.0,3471874.0,726466.0
13-04 02:50:59,5.109,0.335,94.389,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1573117952.0,698724352.0,1261223936.0,30086008832.0,3760044.0,761180.0
13-04 02:51:00,4.511,0.167,95.238,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1573810176.0,698724352.0,1261232128.0,30085308416.0,3941483.0,776833.0
13-04 02:51:01,3.694,0.504,95.718,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1575075840.0,698724352.0,1261236224.0,30084038656.0,3436160.0,734238.0
13-04 02:51:02,4.198,0.504,95.214,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1577160704.0,698724352.0,1261244416.0,30081945600.0,3657003.0,750132.0
13-04 02:51:03,3.598,0.502,95.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1579094016.0,698724352.0,1261248512.0,30080008192.0,3585880.0,745932.0
13-04 02:51:04,4.409,0.416,94.925,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,1580421120.0,698724352.0,1261256704.0,30078672896.0,3563321.0,742411.0
13-04 02:51:05,4.778,0.419,94.552,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1583300608.0,698724352.0,1261264896.0,30075785216.0,3807750.0,765649.0
13-04 02:51:06,3.086,0.500,96.247,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1585602560.0,698724352.0,1261268992.0,30073479168.0,2233365.0,627969.0
13-04 02:51:07,3.020,0.252,96.560,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1585913856.0,698724352.0,1261277184.0,30073159680.0,2224148.0,650024.0
13-04 02:51:08,5.546,0.336,93.950,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1585242112.0,698724352.0,1261281280.0,30073827328.0,6255088.0,984730.0
13-04 02:51:09,3.849,0.335,95.816,0.0,0.0,0.0,0.0,221184.0,0.0,2.0,1585934336.0,698724352.0,1261289472.0,30073126912.0,3534662.0,743370.0
13-04 02:51:10,3.853,0.419,95.394,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1586720768.0,698728448.0,1261293568.0,30072332288.0,3363625.0,733503.0
13-04 02:51:11,4.937,0.251,94.644,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1591697408.0,698728448.0,1261301760.0,30067347456.0,4181135.0,802866.0
13-04 02:51:12,3.840,0.417,95.576,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1592070144.0,698728448.0,1261309952.0,30066966528.0,3329123.0,726457.0
13-04 02:51:13,4.268,0.251,95.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1592569856.0,698728448.0,1261318144.0,30066458624.0,3506260.0,740465.0
13-04 02:51:14,4.663,0.167,95.004,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1594470400.0,698728448.0,1261322240.0,30064553984.0,1932352.0,603582.0
13-04 02:51:15,4.181,0.334,95.234,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1596878848.0,698728448.0,1261326336.0,30062141440.0,5231607.0,832996.0
13-04 02:51:16,2.598,0.251,97.066,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1596903424.0,698728448.0,1261326336.0,30062116864.0,2006722.0,660818.0
13-04 02:51:17,3.177,0.334,96.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1599537152.0,698728448.0,1261326336.0,30059483136.0,1440312.0,532173.0
13-04 02:51:18,2.745,0.416,96.672,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1599602688.0,698728448.0,1261326336.0,30059417600.0,1468343.0,542019.0
13-04 02:51:19,2.265,0.168,97.567,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1599569920.0,698728448.0,1261326336.0,30059450368.0,1605008.0,566738.0
13-04 02:51:20,2.500,0.250,97.0,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1599676416.0,698728448.0,1261346816.0,30059323392.0,1493443.0,538901.0
13-04 02:51:21,2.922,0.167,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1599655936.0,698728448.0,1261367296.0,30059323392.0,1338266.0,501707.0
13-04 02:51:22,3.091,0.418,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1599762432.0,698728448.0,1261387776.0,30059196416.0,1601045.0,557775.0
13-04 02:51:23,2.755,0.250,96.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1598726144.0,698728448.0,1261408256.0,30060212224.0,1404217.0,514773.0
13-04 02:51:24,2.667,0.167,97.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598959616.0,698728448.0,1261428736.0,30059958272.0,1406352.0,515515.0
13-04 02:51:25,2.829,0.250,96.672,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1598943232.0,698728448.0,1261445120.0,30059958272.0,1533436.0,541688.0
13-04 02:51:26,2.423,0.251,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1598922752.0,698728448.0,1261465600.0,30059958272.0,1455854.0,524580.0
13-04 02:51:27,2.343,0.418,97.071,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1592045568.0,698728448.0,1261486080.0,30066814976.0,1483506.0,532878.0
13-04 02:51:28,2.261,0.419,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1592029184.0,698728448.0,1261502464.0,30066814976.0,1527800.0,542434.0
13-04 02:51:29,1.669,0.083,98.164,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1590882304.0,698728448.0,1261506560.0,30067957760.0,272078.0,283095.0
13-04 02:51:30,1.505,0.167,98.077,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,1590882304.0,698728448.0,1261506560.0,30067957760.0,141316.0,255382.0
13-04 02:51:31,1.007,0.168,98.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1590882304.0,698728448.0,1261506560.0,30067957760.0,140490.0,254745.0
13-04 02:51:32,1.668,0.334,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1590882304.0,698728448.0,1261506560.0,30067957760.0,141392.0,256610.0
13-04 02:51:33,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1590882304.0,698728448.0,1261506560.0,30067957760.0,141998.0,257777.0
13-04 02:51:34,1.835,0.083,97.915,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1590816768.0,698728448.0,1261506560.0,30068023296.0,144728.0,259193.0
13-04 02:51:35,2.413,0.250,97.255,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1578119168.0,698728448.0,1261506560.0,30080720896.0,141318.0,256315.0
13-04 02:51:36,3.592,1.420,94.820,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1499824128.0,698728448.0,1261506560.0,30159015936.0,142054.0,256709.0
13-04 02:51:37,2.087,0.167,97.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1501425664.0,698728448.0,1261506560.0,30157414400.0,137822.0,249981.0
13-04 02:51:38,3.833,1.333,94.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1410256896.0,698728448.0,1261506560.0,30248583168.0,140874.0,255268.0
13-04 02:51:39,2.682,0.0,97.318,0.0,0.0,0.0,0.0,233472.0,0.0,5.0,1411653632.0,698728448.0,1261506560.0,30247186432.0,141230.0,256923.0
13-04 02:51:40,2.167,0.167,97.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1417240576.0,698728448.0,1261506560.0,30241599488.0,142014.0,256881.0
13-04 02:51:41,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1421049856.0,698728448.0,1261506560.0,30237790208.0,141036.0,255870.0
13-04 02:51:42,1.920,0.083,97.746,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1427394560.0,698728448.0,1261510656.0,30231441408.0,141924.0,257482.0
13-04 02:51:43,1.421,0.251,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1434918912.0,698728448.0,1261510656.0,30223917056.0,140550.0,254787.0
13-04 02:51:44,1.756,0.167,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1440473088.0,698728448.0,1261510656.0,30218362880.0,140846.0,255661.0
13-04 02:51:45,1.757,0.084,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1441996800.0,698728448.0,1261510656.0,30216839168.0,142044.0,257566.0
13-04 02:51:46,2.087,0.083,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1443647488.0,698728448.0,1261510656.0,30215188480.0,142220.0,258180.0
13-04 02:51:47,2.170,0.083,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1445298176.0,698728448.0,1261510656.0,30213537792.0,141480.0,256676.0
13-04 02:51:48,2.256,0.167,97.410,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1446313984.0,698728448.0,1261510656.0,30212521984.0,140814.0,255467.0
13-04 02:51:49,1.675,0.084,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1450123264.0,698728448.0,1261510656.0,30208712704.0,139986.0,253897.0
13-04 02:51:50,1.832,0.167,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1461297152.0,698728448.0,1261510656.0,30197538816.0,141478.0,256754.0
13-04 02:51:51,1.993,0.166,97.757,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1467645952.0,698728448.0,1261510656.0,30191190016.0,142294.0,258234.0
13-04 02:51:52,1.338,0.334,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1474502656.0,698728448.0,1261510656.0,30184333312.0,142072.0,257831.0
13-04 02:51:53,1.590,0.0,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1475137536.0,698728448.0,1261510656.0,30183698432.0,141614.0,256772.0
13-04 02:51:54,1.340,0.168,98.325,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1475899392.0,698728448.0,1261510656.0,30182936576.0,142220.0,257939.0
13-04 02:51:55,1.587,0.251,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1476915200.0,698728448.0,1261510656.0,30181920768.0,142072.0,257831.0
13-04 02:51:56,1.998,0.167,97.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1477931008.0,698728448.0,1261510656.0,30180904960.0,141406.0,256622.0
13-04 02:51:57,1.676,0.168,98.072,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1480343552.0,698728448.0,1261510656.0,30178492416.0,140370.0,254836.0
13-04 02:51:58,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1481105408.0,698728448.0,1261510656.0,30177730560.0,141540.0,256784.0
13-04 02:51:59,1.423,0.167,98.326,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1483137024.0,698728448.0,1261510656.0,30175698944.0,141008.0,255846.0
13-04 02:52:00,2.0,0.333,97.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1489739776.0,698728448.0,1261510656.0,30169096192.0,141996.0,257614.0
13-04 02:52:01,3.0,0.250,96.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1505472512.0,698728448.0,1261539328.0,30153334784.0,145205.0,258612.0
13-04 02:52:02,3.091,1.086,95.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969125888.0,698728448.0,1261461504.0,30689759232.0,79378.0,146113.0
13-04 02:52:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969125888.0,698728448.0,1261461504.0,30689759232.0,260.0,344.0
13-04 02:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,969125888.0,698728448.0,1261461504.0,30689759232.0,348.0,410.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,969125888.0,698728448.0,1261461504.0,30689759232.0,200.0,302.0
13-04 02:52:06,3.667,1.583,94.500,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,987353088.0,698732544.0,1261490176.0,30671499264.0,111105.0,108913.0
13-04 02:52:07,0.0,0.0,99.248,0.752,0.0,0.0,0.0,45056.0,0.0,2.0,987750400.0,698732544.0,1261498368.0,30671093760.0,13020.0,13104.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-26.csv <==
13-04 02:31:14,2.112,0.563,97.240,0.040,0.0,0.045,4755.643,1060266.852,0.552,10.079,1534492672.0,898072576.0,1406795776.0,29779714048.0,0.0,0.0
13-04 02:31:15,1.163,0.498,98.339,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539784704.0,898072576.0,1406799872.0,29774417920.0,5513121.0,61651.0
13-04 02:31:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540128768.0,898072576.0,1406803968.0,29774069760.0,174576.0,8453.0
13-04 02:31:17,0.917,0.083,98.833,0.167,0.0,0.0,0.0,53248.0,0.0,4.0,1537957888.0,898072576.0,1406808064.0,29776236544.0,1613186.0,27277.0
13-04 02:31:18,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538969600.0,898072576.0,1406812160.0,29775220736.0,4387.0,18620.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538969600.0,898072576.0,1406812160.0,29775220736.0,6947.0,6510.0
13-04 02:31:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538965504.0,898072576.0,1406816256.0,29775220736.0,4595.0,3221.0
13-04 02:31:21,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538965504.0,898072576.0,1406816256.0,29775220736.0,3647.0,3222.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1538961408.0,898072576.0,1406820352.0,29775220736.0,5505.0,4810.0
13-04 02:31:23,4.003,0.334,95.580,0.083,0.0,0.0,0.0,114688.0,0.0,26.0,1536114688.0,898076672.0,1406820352.0,29778063360.0,2265876.0,106859.0
13-04 02:31:24,2.010,0.084,97.822,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1535901696.0,898076672.0,1406828544.0,29778268160.0,4538797.0,336943.0
13-04 02:31:25,2.845,0.251,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1536024576.0,898076672.0,1406832640.0,29778141184.0,7033011.0,355948.0
13-04 02:31:26,2.596,0.168,97.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1536913408.0,898076672.0,1406832640.0,29777252352.0,8371756.0,367847.0
13-04 02:31:27,3.091,0.167,96.658,0.0,0.0,0.084,0.0,36864.0,0.0,2.0,1537036288.0,898076672.0,1406836736.0,29777125376.0,9933253.0,383380.0
13-04 02:31:28,3.258,0.167,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1537036288.0,898076672.0,1406836736.0,29777125376.0,9533659.0,383147.0
13-04 02:31:29,2.922,0.167,96.745,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1537159168.0,898076672.0,1406840832.0,29776998400.0,9536161.0,357049.0
13-04 02:31:30,3.673,0.250,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537609728.0,898076672.0,1406840832.0,29776547840.0,10619023.0,386514.0
13-04 02:31:31,3.741,0.333,95.761,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1537425408.0,898076672.0,1406840832.0,29776732160.0,8963681.0,356973.0
13-04 02:31:32,2.757,0.084,97.160,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1537249280.0,898076672.0,1406844928.0,29776904192.0,8977416.0,378869.0
13-04 02:31:33,2.924,0.334,96.742,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1537404928.0,898076672.0,1406849024.0,29776744448.0,9798712.0,382452.0
13-04 02:31:34,2.929,0.084,96.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537527808.0,898076672.0,1406853120.0,29776617472.0,9133862.0,370039.0
13-04 02:31:35,3.420,0.250,96.247,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1537654784.0,898076672.0,1406853120.0,29776490496.0,9652067.0,376262.0
13-04 02:31:36,2.838,0.167,96.912,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1538031616.0,898076672.0,1406857216.0,29776109568.0,9393632.0,378024.0
13-04 02:31:37,3.005,0.250,96.661,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1538031616.0,898076672.0,1406857216.0,29776109568.0,9266483.0,378338.0
13-04 02:31:38,2.919,0.167,96.914,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1538060288.0,898076672.0,1406861312.0,29776076800.0,8818448.0,371324.0
13-04 02:31:39,3.667,0.083,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538023424.0,898076672.0,1406865408.0,29776109568.0,9952115.0,388704.0
13-04 02:31:40,3.503,0.083,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538023424.0,898076672.0,1406865408.0,29776109568.0,9471552.0,375766.0
13-04 02:31:41,2.919,0.250,96.664,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1538015232.0,898076672.0,1406873600.0,29776109568.0,9050370.0,375352.0
13-04 02:31:42,2.924,0.167,96.742,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1538015232.0,898076672.0,1406873600.0,29776109568.0,8022517.0,374968.0
13-04 02:31:43,2.343,0.167,97.406,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1538011136.0,898076672.0,1406877696.0,29776109568.0,8244343.0,351464.0
13-04 02:31:44,4.326,0.250,95.341,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538138112.0,898076672.0,1406877696.0,29775982592.0,10831458.0,405315.0
13-04 02:31:45,3.167,0.167,96.667,0.0,0.0,0.0,0.0,131072.0,0.0,8.0,1538117632.0,898076672.0,1406898176.0,29775982592.0,9111240.0,353706.0
13-04 02:31:46,3.331,0.416,96.087,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1538117632.0,898076672.0,1406898176.0,29775982592.0,9690644.0,392627.0
13-04 02:31:47,3.013,0.167,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1538621440.0,898076672.0,1406902272.0,29775474688.0,9607829.0,367610.0
13-04 02:31:48,3.010,0.167,96.656,0.0,0.0,0.167,0.0,40960.0,0.0,4.0,1538744320.0,898076672.0,1406906368.0,29775347712.0,9219502.0,397243.0
13-04 02:31:49,2.917,0.167,96.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1539063808.0,898076672.0,1406910464.0,29775024128.0,8556909.0,369496.0
13-04 02:31:50,3.253,0.334,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1539502080.0,898076672.0,1406910464.0,29774585856.0,9446313.0,379094.0
13-04 02:31:51,2.852,0.336,96.644,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1540132864.0,898080768.0,1406910464.0,29773950976.0,10019929.0,409050.0
13-04 02:31:52,3.091,0.167,96.575,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1540251648.0,898080768.0,1406918656.0,29773824000.0,9085255.0,364160.0
13-04 02:31:53,3.261,0.167,96.572,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1540374528.0,898080768.0,1406922752.0,29773697024.0,9968272.0,409000.0
13-04 02:31:54,2.506,0.167,97.243,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1540517888.0,898080768.0,1406926848.0,29773549568.0,6765351.0,342482.0
13-04 02:31:55,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540239360.0,898080768.0,1406930944.0,29773824000.0,1264263.0,311116.0
13-04 02:31:56,2.429,0.419,97.069,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1540399104.0,898080768.0,1406935040.0,29773660160.0,8333275.0,371223.0
13-04 02:31:57,3.580,0.250,96.087,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1540231168.0,898080768.0,1406939136.0,29773824000.0,10212899.0,387808.0
13-04 02:31:58,3.253,0.167,96.497,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1540534272.0,898080768.0,1406939136.0,29773520896.0,9494922.0,388911.0
13-04 02:31:59,2.843,0.167,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1540206592.0,898080768.0,1406939136.0,29773848576.0,9529370.0,363516.0
13-04 02:32:00,3.420,0.167,96.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540489216.0,898080768.0,1406943232.0,29773561856.0,10436178.0,372352.0
13-04 02:32:01,2.993,0.416,96.426,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1540583424.0,898080768.0,1406943232.0,29773467648.0,9870085.0,375694.0
13-04 02:32:02,3.015,0.168,96.817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540612096.0,898080768.0,1406947328.0,29773434880.0,9564715.0,367711.0
13-04 02:32:03,3.250,0.250,96.250,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1540861952.0,898080768.0,1406951424.0,29773180928.0,9997837.0,378769.0
13-04 02:32:04,2.256,0.084,97.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541435392.0,898080768.0,1406951424.0,29772607488.0,9787965.0,96760.0
13-04 02:32:05,0.920,0.0,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542000640.0,898080768.0,1406955520.0,29772038144.0,4989644.0,53556.0
13-04 02:32:06,0.334,0.083,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1542762496.0,898080768.0,1406955520.0,29771276288.0,841279.0,11728.0
13-04 02:32:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1542758400.0,898080768.0,1406959616.0,29771276288.0,4688.0,18208.0
13-04 02:32:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542160384.0,898080768.0,1406959616.0,29771874304.0,4441.0,4185.0
13-04 02:32:09,0.167,0.167,99.500,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1541865472.0,898080768.0,1406963712.0,29772165120.0,8144.0,6336.0
13-04 02:32:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541861376.0,898080768.0,1406967808.0,29772165120.0,3787.0,3045.0
13-04 02:32:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541857280.0,898080768.0,1406971904.0,29772165120.0,5586.0,4886.0
13-04 02:32:12,3.830,0.333,95.837,0.0,0.0,0.0,0.0,90112.0,0.0,22.0,1541853184.0,898080768.0,1406976000.0,29772165120.0,920716.0,94646.0
13-04 02:32:13,2.092,0.251,97.657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1542111232.0,898080768.0,1406980096.0,29771902976.0,6422518.0,368108.0
13-04 02:32:14,2.680,0.335,96.985,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1542074368.0,898080768.0,1406984192.0,29771935744.0,9304255.0,386865.0
13-04 02:32:15,2.931,0.084,96.734,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1542533120.0,898080768.0,1406984192.0,29771476992.0,9009179.0,408566.0
13-04 02:32:16,2.764,0.419,96.817,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1542365184.0,898080768.0,1406988288.0,29771640832.0,9305478.0,366966.0
13-04 02:32:17,3.180,0.084,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1539825664.0,898080768.0,1406988288.0,29774180352.0,10148584.0,400497.0
13-04 02:32:18,2.759,0.502,96.739,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1539948544.0,898080768.0,1406992384.0,29774053376.0,9225619.0,397782.0
13-04 02:32:19,2.594,0.251,97.071,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1540960256.0,898080768.0,1406996480.0,29773037568.0,9245027.0,372165.0
13-04 02:32:20,3.331,0.333,96.336,0.0,0.0,0.0,0.0,114688.0,0.0,6.0,1540927488.0,898080768.0,1406996480.0,29773070336.0,9415969.0,398131.0
13-04 02:32:21,3.008,0.334,96.491,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1540919296.0,898084864.0,1407000576.0,29773070336.0,9786665.0,397905.0
13-04 02:32:22,3.172,0.250,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1540952064.0,898084864.0,1407000576.0,29773037568.0,9004487.0,369891.0
13-04 02:32:23,3.245,0.333,96.339,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1539887104.0,898084864.0,1407004672.0,29774098432.0,9206748.0,381956.0
13-04 02:32:24,2.838,0.334,96.828,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1539358720.0,898084864.0,1407004672.0,29774626816.0,7632298.0,368409.0
13-04 02:32:25,2.0,0.167,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539424256.0,898084864.0,1407004672.0,29774561280.0,3992685.0,303574.0
13-04 02:32:26,2.500,0.167,97.333,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1540182016.0,898084864.0,1407008768.0,29773799424.0,4032329.0,361290.0
13-04 02:32:27,3.255,0.250,96.327,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1540177920.0,898084864.0,1407012864.0,29773799424.0,10019204.0,390507.0
13-04 02:32:28,3.250,0.250,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1542078464.0,898084864.0,1407016960.0,29771894784.0,9713943.0,381536.0
13-04 02:32:29,3.253,0.334,96.330,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1542561792.0,898084864.0,1407016960.0,29771411456.0,10209786.0,384746.0
13-04 02:32:30,3.094,0.167,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1542332416.0,898084864.0,1407016960.0,29771640832.0,9817438.0,380567.0
13-04 02:32:31,3.500,0.333,96.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539334144.0,898084864.0,1407021056.0,29774635008.0,10094927.0,409659.0
13-04 02:32:32,3.003,0.167,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1539534848.0,898084864.0,1407021056.0,29774434304.0,8174346.0,367594.0
13-04 02:32:33,3.003,0.250,96.580,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1539530752.0,898084864.0,1407025152.0,29774434304.0,9410542.0,376569.0
13-04 02:32:34,3.431,0.335,96.234,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1539497984.0,898084864.0,1407025152.0,29774467072.0,9905513.0,413703.0
13-04 02:32:35,3.491,0.333,96.093,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1537818624.0,898084864.0,1407033344.0,29776138240.0,9654863.0,373222.0
13-04 02:32:36,3.005,0.334,96.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538387968.0,898084864.0,1407033344.0,29775568896.0,10463803.0,387151.0
13-04 02:32:37,3.015,0.335,96.566,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1538514944.0,898084864.0,1407033344.0,29775441920.0,9586227.0,392165.0
13-04 02:32:38,3.164,0.250,96.503,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538543616.0,898084864.0,1407037440.0,29775409152.0,9670201.0,375451.0
13-04 02:32:39,3.342,0.0,96.575,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1538633728.0,898084864.0,1407041536.0,29775314944.0,10584796.0,392648.0
13-04 02:32:40,3.670,0.417,95.913,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1538633728.0,898084864.0,1407041536.0,29775314944.0,9968934.0,394727.0
13-04 02:32:41,2.421,0.501,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1538723840.0,898084864.0,1407045632.0,29775220736.0,8994877.0,414767.0
13-04 02:32:42,2.766,0.251,96.982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539248128.0,898084864.0,1407049728.0,29774692352.0,9266719.0,385132.0
13-04 02:32:43,2.764,0.168,96.901,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1539321856.0,898084864.0,1407053824.0,29774614528.0,10747238.0,402171.0
13-04 02:32:44,2.766,0.168,97.066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539895296.0,898084864.0,1407057920.0,29774036992.0,9657789.0,370800.0
13-04 02:32:45,3.177,0.251,96.321,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,1539952640.0,898084864.0,1407057920.0,29773979648.0,9033106.0,395225.0
13-04 02:32:46,3.239,0.249,96.512,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1539952640.0,898084864.0,1407057920.0,29773979648.0,9489222.0,380872.0
13-04 02:32:47,3.107,0.084,96.809,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1538551808.0,898084864.0,1407062016.0,29775376384.0,10246353.0,400335.0
13-04 02:32:48,3.172,0.167,96.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538547712.0,898084864.0,1407066112.0,29775376384.0,8551963.0,383358.0
13-04 02:32:49,3.253,0.334,96.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538998272.0,898084864.0,1407070208.0,29774921728.0,9836910.0,411220.0
13-04 02:32:50,3.172,0.167,96.578,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1538637824.0,898084864.0,1407070208.0,29775282176.0,9085994.0,367130.0
13-04 02:32:51,3.253,0.334,96.247,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1538789376.0,898084864.0,1407078400.0,29775122432.0,9783589.0,407029.0
13-04 02:32:52,2.762,0.167,97.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1538785280.0,898084864.0,1407082496.0,29775122432.0,9527150.0,378597.0
13-04 02:32:53,2.090,0.084,97.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1541079040.0,898084864.0,1407082496.0,29772828672.0,7382882.0,86813.0
13-04 02:32:54,0.916,0.167,98.918,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1540440064.0,898084864.0,1407086592.0,29773463552.0,4418201.0,58149.0
13-04 02:32:55,0.083,0.0,99.833,0.0,0.0,0.083,0.0,114688.0,0.0,4.0,1540694016.0,898084864.0,1407086592.0,29773209600.0,182668.0,12301.0
13-04 02:32:56,0.083,0.250,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1134985216.0,898084864.0,1407090688.0,30178914304.0,14044.0,32991.0
13-04 02:32:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1134485504.0,898084864.0,1407094784.0,30179409920.0,3658.0,3735.0
13-04 02:32:58,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1134465024.0,898084864.0,1407098880.0,30179426304.0,5574.0,4180.0
13-04 02:32:59,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1135943680.0,898084864.0,1407098880.0,30177947648.0,11325.0,8495.0
13-04 02:33:00,6.088,1.585,92.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123528704.0,898084864.0,1407078400.0,30190383104.0,12272.0,12698.0
13-04 02:33:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1123528704.0,898084864.0,1407078400.0,30190383104.0,2428.0,3107.0
13-04 02:33:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123524608.0,898084864.0,1407082496.0,30190383104.0,5055.0,4183.0
13-04 02:33:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123524608.0,898084864.0,1407082496.0,30190383104.0,3283.0,4390.0
13-04 02:33:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123524608.0,898084864.0,1407082496.0,30190383104.0,4415.0,4232.0
13-04 02:33:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123520512.0,898084864.0,1407086592.0,30190383104.0,4997.0,3718.0
13-04 02:33:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1123516416.0,898084864.0,1407090688.0,30190383104.0,7522.0,5726.0
13-04 02:33:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123516416.0,898084864.0,1407090688.0,30190383104.0,2303.0,3090.0
13-04 02:33:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123512320.0,898084864.0,1407094784.0,30190383104.0,7888.0,6038.0
13-04 02:33:09,0.083,0.083,98.832,1.001,0.0,0.0,0.0,12288.0,0.0,2.0,1123508224.0,898084864.0,1407098880.0,30190383104.0,3271.0,3561.0
13-04 02:33:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123508224.0,898084864.0,1407098880.0,30190383104.0,6628.0,5799.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123504128.0,898084864.0,1407102976.0,30190383104.0,3966.0,4748.0
13-04 02:33:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123495936.0,898084864.0,1407111168.0,30190383104.0,6822.0,5539.0
13-04 02:33:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123495936.0,898084864.0,1407111168.0,30190383104.0,3894.0,3064.0
13-04 02:33:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123495936.0,898084864.0,1407111168.0,30190383104.0,1385.0,2427.0
13-04 02:33:15,0.083,0.167,99.417,0.250,0.0,0.083,0.0,16384.0,0.0,4.0,1123491840.0,898084864.0,1407115264.0,30190383104.0,8714.0,7208.0
13-04 02:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123487744.0,898084864.0,1407119360.0,30190383104.0,3875.0,3991.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123483648.0,898084864.0,1407123456.0,30190383104.0,5971.0,5093.0
13-04 02:33:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123483648.0,898084864.0,1407123456.0,30190383104.0,4045.0,3245.0
13-04 02:33:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123479552.0,898084864.0,1407127552.0,30190383104.0,5821.0,7449.0
13-04 02:33:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123479552.0,898084864.0,1407127552.0,30190383104.0,6096.0,5202.0
13-04 02:33:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1123475456.0,898084864.0,1407131648.0,30190383104.0,705.0,1306.0
13-04 02:33:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123475456.0,898084864.0,1407131648.0,30190383104.0,3797.0,3873.0
13-04 02:33:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123475456.0,898084864.0,1407131648.0,30190383104.0,5782.0,5793.0
13-04 02:33:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123467264.0,898084864.0,1407139840.0,30190383104.0,7421.0,5944.0
13-04 02:33:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123467264.0,898084864.0,1407139840.0,30190383104.0,5442.0,3996.0
13-04 02:33:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,7.0,1123467264.0,898084864.0,1407139840.0,30190383104.0,2688.0,3678.0
13-04 02:33:27,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1123463168.0,898084864.0,1407143936.0,30190383104.0,2942.0,2589.0
13-04 02:33:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123463168.0,898084864.0,1407143936.0,30190383104.0,3282.0,4388.0
13-04 02:33:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123459072.0,898084864.0,1407148032.0,30190383104.0,6793.0,6421.0
13-04 02:33:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123459072.0,898084864.0,1407148032.0,30190383104.0,1935.0,2004.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,2.0,1123454976.0,898084864.0,1407152128.0,30190383104.0,5215.0,3833.0
13-04 02:33:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,1123450880.0,898084864.0,1407156224.0,30190383104.0,6943.0,6002.0
13-04 02:33:33,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1123323904.0,898084864.0,1407156224.0,30190510080.0,2622.0,3229.0
13-04 02:33:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123319808.0,898084864.0,1407160320.0,30190510080.0,4752.0,3699.0
13-04 02:33:35,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123319808.0,898084864.0,1407160320.0,30190510080.0,3240.0,3574.0
13-04 02:33:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123315712.0,898084864.0,1407164416.0,30190510080.0,6684.0,5539.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123311616.0,898084864.0,1407168512.0,30190510080.0,3896.0,4742.0
13-04 02:33:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123311616.0,898084864.0,1407168512.0,30190510080.0,3756.0,3062.0
13-04 02:33:39,0.167,0.167,99.500,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123307520.0,898084864.0,1407172608.0,30190510080.0,7070.0,7315.0
13-04 02:33:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123303424.0,898084864.0,1407176704.0,30190510080.0,7475.0,5610.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123303424.0,898084864.0,1407176704.0,30190510080.0,5578.0,4886.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123233792.0,898084864.0,1407180800.0,30190575616.0,7998.0,7361.0
13-04 02:33:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123229696.0,898084864.0,1407184896.0,30190575616.0,1517.0,1911.0
13-04 02:33:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123225600.0,898084864.0,1407188992.0,30190575616.0,3895.0,3965.0
13-04 02:33:45,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1123221504.0,898084864.0,1407193088.0,30190575616.0,3044.0,2614.0
13-04 02:33:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123229696.0,898084864.0,1407193088.0,30190567424.0,10084.0,10605.0
13-04 02:33:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123233792.0,898084864.0,1407197184.0,30190559232.0,7420.0,11389.0
13-04 02:33:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123229696.0,898084864.0,1407201280.0,30190559232.0,6768.0,10317.0
13-04 02:33:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123225600.0,898084864.0,1407205376.0,30190559232.0,9077.0,11416.0
13-04 02:33:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123221504.0,898084864.0,1407209472.0,30190559232.0,7402.0,11530.0
13-04 02:33:51,0.0,0.167,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1123217408.0,898084864.0,1407213568.0,30190559232.0,5838.0,10231.0
13-04 02:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123217408.0,898084864.0,1407213568.0,30190559232.0,7494.0,11612.0
13-04 02:33:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123229696.0,898084864.0,1407217664.0,30190542848.0,10810.0,13283.0
13-04 02:33:54,0.166,0.249,99.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1123225600.0,898084864.0,1407221760.0,30190542848.0,8194.0,14138.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123221504.0,898084864.0,1407225856.0,30190542848.0,7877.0,10819.0
13-04 02:33:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123217408.0,898084864.0,1407229952.0,30190542848.0,9087.0,11685.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123213312.0,898084864.0,1407234048.0,30190542848.0,2941.0,2523.0
13-04 02:33:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123213312.0,898084864.0,1407234048.0,30190542848.0,2648.0,3248.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123213312.0,898084864.0,1407234048.0,30190542848.0,3143.0,2705.0
13-04 02:34:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1123213312.0,898084864.0,1407234048.0,30190542848.0,2950.0,3512.0
13-04 02:34:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,9.0,1123209216.0,898084864.0,1407238144.0,30190542848.0,6422.0,7451.0
13-04 02:34:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123209216.0,898084864.0,1407238144.0,30190542848.0,6983.0,6026.0
13-04 02:34:03,0.083,0.0,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1123209216.0,898084864.0,1407246336.0,30190534656.0,6378.0,4627.0
13-04 02:34:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123205120.0,898084864.0,1407250432.0,30190534656.0,8702.0,7338.0
13-04 02:34:05,0.166,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1123205120.0,898084864.0,1407250432.0,30190534656.0,1455.0,1731.0
13-04 02:34:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1123205120.0,898084864.0,1407250432.0,30190534656.0,2143.0,2925.0
13-04 02:34:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123205120.0,898084864.0,1407250432.0,30190534656.0,4111.0,3271.0
13-04 02:34:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1123201024.0,898084864.0,1407254528.0,30190534656.0,6370.0,5989.0
13-04 02:34:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123196928.0,898084864.0,1407258624.0,30190534656.0,4931.0,3718.0
13-04 02:34:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123192832.0,898084864.0,1407262720.0,30190534656.0,4748.0,5992.0
13-04 02:34:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123192832.0,898084864.0,1407262720.0,30190534656.0,3662.0,2973.0
13-04 02:34:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123188736.0,898084864.0,1407266816.0,30190534656.0,7823.0,6102.0
13-04 02:34:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123188736.0,898084864.0,1407266816.0,30190534656.0,5549.0,4863.0
13-04 02:34:14,0.334,0.084,99.582,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123160064.0,898084864.0,1407287296.0,30190542848.0,7377.0,8471.0
13-04 02:34:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1123160064.0,898084864.0,1407287296.0,30190542848.0,3820.0,3925.0
13-04 02:34:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123151872.0,898084864.0,1407295488.0,30190542848.0,10290.0,8380.0
13-04 02:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123147776.0,898084864.0,1407299584.0,30190542848.0,765.0,1382.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123147776.0,898084864.0,1407299584.0,30190542848.0,3597.0,3758.0
13-04 02:34:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123147776.0,898084864.0,1407299584.0,30190542848.0,6437.0,7023.0
13-04 02:34:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123143680.0,898084864.0,1407303680.0,30190542848.0,5121.0,4639.0
13-04 02:34:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123139584.0,898084864.0,1407307776.0,30190542848.0,5938.0,5002.0
13-04 02:34:22,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123139584.0,898084864.0,1407307776.0,30190542848.0,2940.0,2523.0
13-04 02:34:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123135488.0,898084864.0,1407311872.0,30190542848.0,4461.0,3986.0
13-04 02:34:24,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123135488.0,898084864.0,1407311872.0,30190542848.0,6786.0,6427.0
13-04 02:34:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123131392.0,898084864.0,1407315968.0,30190542848.0,605.0,1217.0
13-04 02:34:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123131392.0,898084864.0,1407315968.0,30190542848.0,5520.0,5674.0
13-04 02:34:27,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1123127296.0,898084864.0,1407320064.0,30190542848.0,3598.0,3625.0
13-04 02:34:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123123200.0,898084864.0,1407324160.0,30190542848.0,6095.0,5135.0
13-04 02:34:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123123200.0,898084864.0,1407324160.0,30190542848.0,2587.0,3173.0
13-04 02:34:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123119104.0,898084864.0,1407328256.0,30190542848.0,5280.0,3833.0
13-04 02:34:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123119104.0,898084864.0,1407328256.0,30190542848.0,5374.0,3998.0
13-04 02:34:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123115008.0,898084864.0,1407332352.0,30190542848.0,2328.0,3460.0
13-04 02:34:33,0.083,0.167,99.667,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1123115008.0,898084864.0,1407332352.0,30190542848.0,4051.0,4444.0
13-04 02:34:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123110912.0,898084864.0,1407336448.0,30190542848.0,5719.0,6570.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1123110912.0,898084864.0,1407336448.0,30190542848.0,6095.0,4372.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1123106816.0,898084864.0,1407340544.0,30190542848.0,3241.0,3578.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123106816.0,898084864.0,1407340544.0,30190542848.0,4442.0,4322.0
13-04 02:34:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123102720.0,898084864.0,1407344640.0,30190542848.0,7232.0,5115.0
13-04 02:34:39,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1123098624.0,898084864.0,1407348736.0,30190542848.0,2646.0,2482.0
13-04 02:34:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1123094528.0,898084864.0,1407352832.0,30190542848.0,5481.0,4729.0
13-04 02:34:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1123094528.0,898084864.0,1407352832.0,30190542848.0,5780.0,6577.0
13-04 02:34:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123090432.0,898084864.0,1407356928.0,30190542848.0,4243.0,5157.0
13-04 02:34:43,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1123090432.0,898084864.0,1407356928.0,30190542848.0,2748.0,2543.0
13-04 02:34:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123086336.0,898084864.0,1407361024.0,30190542848.0,6877.0,6904.0
13-04 02:34:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123082240.0,898084864.0,1407365120.0,30190542848.0,4148.0,3268.0
13-04 02:34:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1123082240.0,898084864.0,1407365120.0,30190542848.0,7357.0,6385.0
13-04 02:34:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123078144.0,898084864.0,1407369216.0,30190542848.0,9103.0,11462.0
13-04 02:34:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123069952.0,898084864.0,1407377408.0,30190542848.0,7423.0,11522.0
13-04 02:34:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123069952.0,898084864.0,1407377408.0,30190542848.0,10042.0,14428.0
13-04 02:34:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123065856.0,898084864.0,1407381504.0,30190542848.0,7435.0,11505.0
13-04 02:34:51,0.0,0.167,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1123061760.0,898084864.0,1407385600.0,30190542848.0,6233.0,10696.0
13-04 02:34:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123061760.0,898084864.0,1407385600.0,30190542848.0,6805.0,10286.0
13-04 02:34:53,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123057664.0,898084864.0,1407389696.0,30190542848.0,9223.0,13243.0
13-04 02:34:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123049472.0,898084864.0,1407397888.0,30190542848.0,11443.0,13349.0
13-04 02:34:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123049472.0,898084864.0,1407397888.0,30190542848.0,7455.0,11866.0
13-04 02:34:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1123045376.0,898084864.0,1407401984.0,30190542848.0,7301.0,11259.0
13-04 02:34:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123041280.0,898084864.0,1407406080.0,30190542848.0,3165.0,2732.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123041280.0,898084864.0,1407406080.0,30190542848.0,5523.0,5543.0
13-04 02:34:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123037184.0,898084864.0,1407410176.0,30190542848.0,1359.0,2477.0
13-04 02:35:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123037184.0,898084864.0,1407410176.0,30190542848.0,2528.0,3197.0
13-04 02:35:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123037184.0,898084864.0,1407410176.0,30190542848.0,3592.0,3737.0
13-04 02:35:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1123049472.0,898084864.0,1407414272.0,30190526464.0,6288.0,4835.0
13-04 02:35:03,0.083,0.250,99.583,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1123037184.0,898084864.0,1407418368.0,30190534656.0,8217.0,7197.0
13-04 02:35:04,0.250,0.083,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123008512.0,898084864.0,1407438848.0,30190542848.0,12506.0,11343.0
13-04 02:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123008512.0,898084864.0,1407438848.0,30190542848.0,3312.0,3646.0
13-04 02:35:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123004416.0,898084864.0,1407442944.0,30190542848.0,3312.0,3645.0
13-04 02:35:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1123004416.0,898084864.0,1407442944.0,30190542848.0,4581.0,4324.0
13-04 02:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123004416.0,898084864.0,1407442944.0,30190542848.0,2103.0,2876.0
13-04 02:35:09,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1123000320.0,898084864.0,1407447040.0,30190542848.0,3311.0,3579.0
13-04 02:35:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1123000320.0,898084864.0,1407447040.0,30190542848.0,6818.0,5542.0
13-04 02:35:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1123004416.0,898084864.0,1407451136.0,30190534656.0,7335.0,5026.0
13-04 02:35:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123000320.0,898084864.0,1407455232.0,30190534656.0,6257.0,6112.0
13-04 02:35:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122996224.0,898084864.0,1407459328.0,30190534656.0,3730.0,2971.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122996224.0,898084864.0,1407459328.0,30190534656.0,4708.0,5686.0
13-04 02:35:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1122992128.0,898084864.0,1407463424.0,30190534656.0,4212.0,3336.0
13-04 02:35:16,0.250,0.0,99.750,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1122992128.0,898084864.0,1407463424.0,30190534656.0,5716.0,5856.0
13-04 02:35:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1122992128.0,898084864.0,1407463424.0,30190534656.0,3242.0,4341.0
13-04 02:35:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122988032.0,898084864.0,1407467520.0,30190534656.0,3142.0,2704.0
13-04 02:35:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122983936.0,898084864.0,1407471616.0,30190534656.0,6603.0,4724.0
13-04 02:35:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122979840.0,898084864.0,1407475712.0,30190534656.0,5478.0,4055.0
13-04 02:35:21,0.083,0.0,99.499,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,1122975744.0,898084864.0,1407479808.0,30190534656.0,3835.0,5466.0
13-04 02:35:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122971648.0,898084864.0,1407483904.0,30190534656.0,2428.0,3038.0
13-04 02:35:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1122971648.0,898084864.0,1407483904.0,30190534656.0,4953.0,4987.0
13-04 02:35:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122971648.0,898084864.0,1407483904.0,30190534656.0,6195.0,5248.0
13-04 02:35:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122967552.0,898084864.0,1407488000.0,30190534656.0,705.0,1306.0
13-04 02:35:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122967552.0,898084864.0,1407488000.0,30190534656.0,4351.0,4952.0
13-04 02:35:27,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1122963456.0,898084864.0,1407492096.0,30190534656.0,7739.0,5287.0
13-04 02:35:28,0.333,0.333,99.333,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122959360.0,898084864.0,1407496192.0,30190534656.0,5514.0,5652.0
13-04 02:35:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122955264.0,898084864.0,1407500288.0,30190534656.0,5579.0,5585.0
13-04 02:35:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122955264.0,898084864.0,1407500288.0,30190534656.0,3143.0,2707.0
13-04 02:35:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122955264.0,898084864.0,1407500288.0,30190534656.0,2781.0,2871.0
13-04 02:35:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122951168.0,898084864.0,1407504384.0,30190534656.0,4152.0,5320.0
13-04 02:35:33,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122951168.0,898084864.0,1407504384.0,30190534656.0,3043.0,2614.0
13-04 02:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1122934784.0,898084864.0,1407520768.0,30190534656.0,9223.0,9691.0
13-04 02:35:35,0.083,0.249,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122930688.0,898084864.0,1407524864.0,30190534656.0,4897.0,5176.0
13-04 02:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1122926592.0,898084864.0,1407528960.0,30190534656.0,10419.0,7599.0
13-04 02:35:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122922496.0,898084864.0,1407533056.0,30190534656.0,6297.0,6054.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122918400.0,898084864.0,1407537152.0,30190534656.0,4826.0,3627.0
13-04 02:35:39,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1122918400.0,898084864.0,1407537152.0,30190534656.0,2646.0,2518.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122914304.0,898084864.0,1407541248.0,30190534656.0,3140.0,3488.0
13-04 02:35:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122914304.0,898084864.0,1407541248.0,30190534656.0,3300.0,3621.0
13-04 02:35:42,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122914304.0,898084864.0,1407541248.0,30190534656.0,4733.0,4868.0
13-04 02:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122910208.0,898084864.0,1407545344.0,30190534656.0,7553.0,5758.0
13-04 02:35:44,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122906112.0,898084864.0,1407549440.0,30190534656.0,6789.0,6285.0
13-04 02:35:45,0.0,0.167,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1122902016.0,898084864.0,1407553536.0,30190534656.0,5275.0,3907.0
13-04 02:35:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,106496.0,0.0,5.0,1122902016.0,898084864.0,1407553536.0,30190534656.0,5161.0,6282.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122897920.0,898084864.0,1407557632.0,30190534656.0,6350.0,10786.0
13-04 02:35:48,0.166,0.166,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122893824.0,898084864.0,1407561728.0,30190534656.0,6704.0,10238.0
13-04 02:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122893824.0,898084864.0,1407561728.0,30190534656.0,8705.0,12198.0
13-04 02:35:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,53248.0,0.0,6.0,1122889728.0,898084864.0,1407565824.0,30190534656.0,4409.0,8883.0
13-04 02:35:51,0.167,0.250,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122885632.0,898084864.0,1407569920.0,30190534656.0,10776.0,13256.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122877440.0,898084864.0,1407578112.0,30190534656.0,7361.0,11340.0
13-04 02:35:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122873344.0,898084864.0,1407582208.0,30190534656.0,14156.0,16370.0
13-04 02:35:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122869248.0,898084864.0,1407586304.0,30190534656.0,9515.0,13644.0
13-04 02:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1122873344.0,898084864.0,1407590400.0,30190526464.0,5183.0,10353.0
13-04 02:35:56,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1122865152.0,898088960.0,1407594496.0,30190526464.0,5638.0,9702.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122865152.0,898088960.0,1407594496.0,30190526464.0,1874.0,1962.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122865152.0,898088960.0,1407594496.0,30190526464.0,4253.0,4732.0
13-04 02:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122861056.0,898088960.0,1407598592.0,30190526464.0,3657.0,3737.0
13-04 02:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122856960.0,898088960.0,1407602688.0,30190526464.0,7427.0,5979.0
13-04 02:36:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122856960.0,898088960.0,1407602688.0,30190526464.0,7792.0,6914.0
13-04 02:36:02,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1122852864.0,898088960.0,1407606784.0,30190526464.0,4706.0,4722.0
13-04 02:36:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122848768.0,898088960.0,1407610880.0,30190526464.0,3697.0,3785.0
13-04 02:36:04,0.250,0.250,99.501,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122832384.0,898088960.0,1407627264.0,30190526464.0,11554.0,10588.0
13-04 02:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122828288.0,898088960.0,1407631360.0,30190526464.0,1449.0,1708.0
13-04 02:36:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122828288.0,898088960.0,1407631360.0,30190526464.0,3278.0,3556.0
13-04 02:36:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122791424.0,898088960.0,1407635456.0,30190559232.0,6366.0,6131.0
13-04 02:36:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122791424.0,898088960.0,1407635456.0,30190559232.0,8264.0,8059.0
13-04 02:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122787328.0,898088960.0,1407639552.0,30190559232.0,4740.0,4457.0
13-04 02:36:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122783232.0,898088960.0,1407643648.0,30190559232.0,4738.0,3975.0
13-04 02:36:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122783232.0,898088960.0,1407643648.0,30190559232.0,4955.0,3701.0
13-04 02:36:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122779136.0,898088960.0,1407647744.0,30190559232.0,3891.0,3064.0
13-04 02:36:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122779136.0,898088960.0,1407647744.0,30190559232.0,3537.0,3230.0
13-04 02:36:14,0.0,0.167,98.749,1.084,0.0,0.0,0.0,16384.0,0.0,4.0,1122775040.0,898088960.0,1407651840.0,30190559232.0,3298.0,3257.0
13-04 02:36:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122775040.0,898088960.0,1407651840.0,30190559232.0,7951.0,7031.0
13-04 02:36:16,0.0,0.083,99.833,0.0,0.0,0.083,0.0,98304.0,0.0,1.0,1122770944.0,898088960.0,1407655936.0,30190559232.0,7606.0,7613.0
13-04 02:36:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1122766848.0,898088960.0,1407660032.0,30190559232.0,5941.0,6621.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122766848.0,898088960.0,1407660032.0,30190559232.0,4209.0,3267.0
13-04 02:36:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122762752.0,898088960.0,1407664128.0,30190559232.0,4270.0,3342.0
13-04 02:36:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1122762752.0,898088960.0,1407664128.0,30190559232.0,865.0,1502.0
13-04 02:36:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1122762752.0,898088960.0,1407664128.0,30190559232.0,805.0,1463.0
13-04 02:36:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122762752.0,898088960.0,1407664128.0,30190559232.0,1775.0,1868.0
13-04 02:36:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122758656.0,898088960.0,1407668224.0,30190559232.0,7135.0,5820.0
13-04 02:36:24,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122750464.0,898088960.0,1407676416.0,30190559232.0,10822.0,10983.0
13-04 02:36:25,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1122746368.0,898088960.0,1407680512.0,30190559232.0,5152.0,5162.0
13-04 02:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122742272.0,898088960.0,1407684608.0,30190559232.0,3063.0,2638.0
13-04 02:36:27,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122742272.0,898088960.0,1407684608.0,30190559232.0,4111.0,3177.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122738176.0,898088960.0,1407688704.0,30190559232.0,965.0,1532.0
13-04 02:36:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122738176.0,898088960.0,1407688704.0,30190559232.0,605.0,1283.0
13-04 02:36:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1122734080.0,898088960.0,1407692800.0,30190559232.0,6097.0,5027.0
13-04 02:36:31,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122742272.0,898088960.0,1407692800.0,30190551040.0,7980.0,6957.0
13-04 02:36:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122738176.0,898088960.0,1407696896.0,30190551040.0,5383.0,5940.0
13-04 02:36:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122734080.0,898088960.0,1407700992.0,30190551040.0,3342.0,4325.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122734080.0,898088960.0,1407700992.0,30190551040.0,3810.0,3136.0
13-04 02:36:35,0.250,0.166,99.584,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122713600.0,898088960.0,1407721472.0,30190551040.0,11453.0,10547.0
13-04 02:36:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122713600.0,898088960.0,1407721472.0,30190551040.0,2646.0,2408.0
13-04 02:36:37,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122709504.0,898088960.0,1407725568.0,30190551040.0,5982.0,4321.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122705408.0,898088960.0,1407729664.0,30190551040.0,5741.0,5045.0
13-04 02:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122705408.0,898088960.0,1407729664.0,30190551040.0,3857.0,3221.0
13-04 02:36:40,0.335,0.0,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122701312.0,898088960.0,1407733760.0,30190551040.0,6818.0,7225.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122697216.0,898088960.0,1407737856.0,30190551040.0,4636.0,5898.0
13-04 02:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122697216.0,898088960.0,1407737856.0,30190551040.0,4378.0,3835.0
13-04 02:36:43,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122693120.0,898088960.0,1407741952.0,30190551040.0,3775.0,3047.0
13-04 02:36:44,0.083,0.333,99.584,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122693120.0,898088960.0,1407741952.0,30190551040.0,6544.0,4579.0
13-04 02:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122689024.0,898088960.0,1407746048.0,30190551040.0,3913.0,4392.0
13-04 02:36:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122689024.0,898088960.0,1407746048.0,30190551040.0,5941.0,5989.0
13-04 02:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122684928.0,898088960.0,1407750144.0,30190551040.0,5657.0,9657.0
13-04 02:36:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122680832.0,898088960.0,1407754240.0,30190551040.0,11683.0,14404.0
13-04 02:36:49,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1122680832.0,898088960.0,1407754240.0,30190551040.0,6254.0,10686.0
13-04 02:36:50,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122676736.0,898088960.0,1407758336.0,30190551040.0,7026.0,11714.0
13-04 02:36:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1122672640.0,898088960.0,1407762432.0,30190551040.0,11875.0,12280.0
13-04 02:36:52,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122668544.0,898088960.0,1407766528.0,30190551040.0,8908.0,12369.0
13-04 02:36:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122664448.0,898088960.0,1407770624.0,30190551040.0,6451.0,10770.0
13-04 02:36:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122664448.0,898088960.0,1407770624.0,30190551040.0,10151.0,13450.0
13-04 02:36:55,0.167,0.167,99.584,0.083,0.0,0.0,0.0,53248.0,0.0,6.0,1122656256.0,898088960.0,1407778816.0,30190551040.0,7302.0,11332.0
13-04 02:36:56,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122652160.0,898088960.0,1407782912.0,30190551040.0,6909.0,10412.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122648064.0,898088960.0,1407787008.0,30190551040.0,7471.0,7547.0
13-04 02:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122648064.0,898088960.0,1407787008.0,30190551040.0,5601.0,5665.0
13-04 02:36:59,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122639872.0,898088960.0,1407795200.0,30190551040.0,6574.0,4530.0
13-04 02:37:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1122639872.0,898088960.0,1407795200.0,30190551040.0,3404.0,4458.0
13-04 02:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1122639872.0,898088960.0,1407795200.0,30190551040.0,1934.0,2029.0
13-04 02:37:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122639872.0,898088960.0,1407795200.0,30190551040.0,2841.0,2873.0
13-04 02:37:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122643968.0,898088960.0,1407799296.0,30190542848.0,5514.0,5609.0
13-04 02:37:04,0.250,0.083,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122627584.0,898088960.0,1407815680.0,30190542848.0,11457.0,11930.0
13-04 02:37:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1122623488.0,898088960.0,1407819776.0,30190542848.0,6163.0,4373.0
13-04 02:37:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122623488.0,898088960.0,1407819776.0,30190542848.0,4498.0,4151.0
13-04 02:37:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122619392.0,898088960.0,1407823872.0,30190542848.0,7043.0,5708.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122316288.0,898088960.0,1407827968.0,30190841856.0,4474.0,4235.0
13-04 02:37:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122230272.0,898088960.0,1407832064.0,30190923776.0,2717.0,2411.0
13-04 02:37:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122230272.0,898088960.0,1407832064.0,30190923776.0,3988.0,3156.0
13-04 02:37:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122226176.0,898088960.0,1407836160.0,30190923776.0,6364.0,6057.0
13-04 02:37:12,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1122226176.0,898088960.0,1407836160.0,30190923776.0,4482.0,4234.0
13-04 02:37:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122222080.0,898088960.0,1407840256.0,30190923776.0,7889.0,6682.0
13-04 02:37:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1122217984.0,898088960.0,1407844352.0,30190923776.0,8007.0,7606.0
13-04 02:37:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122213888.0,898088960.0,1407848448.0,30190923776.0,3043.0,2616.0
13-04 02:37:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122213888.0,898088960.0,1407848448.0,30190923776.0,3758.0,3851.0
13-04 02:37:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122209792.0,898088960.0,1407852544.0,30190923776.0,4765.0,4349.0
13-04 02:37:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122209792.0,898088960.0,1407852544.0,30190923776.0,865.0,1441.0
13-04 02:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122209792.0,898088960.0,1407852544.0,30190923776.0,3202.0,2750.0
13-04 02:37:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122205696.0,898088960.0,1407856640.0,30190923776.0,10338.0,9843.0
13-04 02:37:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122201600.0,898088960.0,1407860736.0,30190923776.0,4475.0,3527.0
13-04 02:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122201600.0,898088960.0,1407860736.0,30190923776.0,3954.0,5609.0
13-04 02:37:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122197504.0,898088960.0,1407864832.0,30190923776.0,3043.0,2683.0
13-04 02:37:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122197504.0,898088960.0,1407864832.0,30190923776.0,2978.0,2617.0
13-04 02:37:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122193408.0,898088960.0,1407868928.0,30190923776.0,4172.0,3288.0
13-04 02:37:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,131072.0,0.0,5.0,1122193408.0,898088960.0,1407868928.0,30190923776.0,4535.0,5630.0
13-04 02:37:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122185216.0,898088960.0,1407877120.0,30190923776.0,9370.0,7007.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122181120.0,898088960.0,1407881216.0,30190923776.0,2429.0,3106.0
13-04 02:37:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122181120.0,898088960.0,1407881216.0,30190923776.0,3699.0,3785.0
13-04 02:37:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1122177024.0,898088960.0,1407885312.0,30190923776.0,2903.0,3021.0
13-04 02:37:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122177024.0,898088960.0,1407885312.0,30190923776.0,5679.0,5675.0
13-04 02:37:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122172928.0,898088960.0,1407889408.0,30190923776.0,4957.0,4088.0
13-04 02:37:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122172928.0,898088960.0,1407889408.0,30190923776.0,2076.0,2145.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122168832.0,898088960.0,1407893504.0,30190923776.0,4209.0,3963.0
13-04 02:37:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1122168832.0,898088960.0,1407893504.0,30190923776.0,6390.0,7594.0
13-04 02:37:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1122164736.0,898088960.0,1407897600.0,30190923776.0,10188.0,7438.0
13-04 02:37:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122160640.0,898088960.0,1407901696.0,30190923776.0,3857.0,3156.0
13-04 02:37:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122156544.0,898088960.0,1407905792.0,30190923776.0,2151.0,3025.0
13-04 02:37:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122156544.0,898088960.0,1407905792.0,30190923776.0,4827.0,3628.0
13-04 02:37:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1122152448.0,898088960.0,1407909888.0,30190923776.0,4508.0,4323.0
13-04 02:37:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1122152448.0,898088960.0,1407909888.0,30190923776.0,4308.0,4143.0
13-04 02:37:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122099200.0,898088960.0,1407913984.0,30190972928.0,3547.0,4047.0
13-04 02:37:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122099200.0,898088960.0,1407913984.0,30190972928.0,7474.0,6956.0
13-04 02:37:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122095104.0,898088960.0,1407918080.0,30190972928.0,6136.0,5186.0
13-04 02:37:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122091008.0,898088960.0,1407922176.0,30190972928.0,1873.0,1963.0
13-04 02:37:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1122091008.0,898088960.0,1407922176.0,30190972928.0,6975.0,6601.0
13-04 02:37:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1122086912.0,898088960.0,1407926272.0,30190972928.0,7020.0,10967.0
13-04 02:37:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122086912.0,898088960.0,1407926272.0,30190972928.0,7402.0,11358.0
13-04 02:37:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122078720.0,898088960.0,1407934464.0,30190972928.0,10455.0,14168.0
13-04 02:37:50,0.749,0.0,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122078720.0,898088960.0,1407934464.0,30190972928.0,6846.0,10217.0
13-04 02:37:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122074624.0,898088960.0,1407938560.0,30190972928.0,8541.0,13476.0
13-04 02:37:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1122070528.0,898088960.0,1407942656.0,30190972928.0,6352.0,10890.0
13-04 02:37:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1122066432.0,898088960.0,1407946752.0,30190972928.0,8016.0,11002.0
13-04 02:37:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122066432.0,898088960.0,1407946752.0,30190972928.0,8631.0,11987.0
13-04 02:37:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122062336.0,898088960.0,1407950848.0,30190972928.0,9186.0,11656.0
13-04 02:37:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122058240.0,898088960.0,1407954944.0,30190972928.0,9183.0,13167.0
13-04 02:37:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1122054144.0,898088960.0,1407959040.0,30190972928.0,2530.0,3132.0
13-04 02:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122054144.0,898088960.0,1407959040.0,30190972928.0,3692.0,3828.0
13-04 02:37:59,0.167,0.083,99.583,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1122045952.0,898088960.0,1407967232.0,30190972928.0,6289.0,5736.0
13-04 02:38:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122045952.0,898088960.0,1407967232.0,30190972928.0,2630.0,3222.0
13-04 02:38:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1122009088.0,898088960.0,1407971328.0,30191005696.0,5124.0,4761.0
13-04 02:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122009088.0,898088960.0,1407971328.0,30191005696.0,4957.0,4089.0
13-04 02:38:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1122004992.0,898088960.0,1407975424.0,30191005696.0,3659.0,3769.0
13-04 02:38:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1122000896.0,898088960.0,1407979520.0,30191005696.0,5063.0,3718.0
13-04 02:38:05,0.0,0.167,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1122000896.0,898088960.0,1407979520.0,30191005696.0,4126.0,4881.0
13-04 02:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121980416.0,898088960.0,1407983616.0,30191022080.0,7296.0,5043.0
13-04 02:38:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121980416.0,898088960.0,1407983616.0,30191022080.0,4383.0,4207.0
13-04 02:38:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121976320.0,898088960.0,1407987712.0,30191022080.0,5193.0,5473.0
13-04 02:38:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1121972224.0,898088960.0,1407991808.0,30191022080.0,4187.0,3803.0
13-04 02:38:10,0.0,0.167,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1121972224.0,898088960.0,1407991808.0,30191022080.0,4583.0,4325.0
13-04 02:38:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1121968128.0,898088960.0,1407995904.0,30191022080.0,5608.0,4837.0
13-04 02:38:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121964032.0,898088960.0,1408000000.0,30191022080.0,4542.0,4308.0
13-04 02:38:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121964032.0,898088960.0,1408000000.0,30191022080.0,6819.0,5476.0
13-04 02:38:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121959936.0,898088960.0,1408004096.0,30191022080.0,3102.0,2659.0
13-04 02:38:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1121959936.0,898088960.0,1408004096.0,30191022080.0,4211.0,3270.0
13-04 02:38:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121959936.0,898088960.0,1408004096.0,30191022080.0,4248.0,5369.0
13-04 02:38:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121955840.0,898088960.0,1408008192.0,30191022080.0,5473.0,5633.0
13-04 02:38:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121951744.0,898088960.0,1408012288.0,30191022080.0,4250.0,4863.0
13-04 02:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121951744.0,898088960.0,1408012288.0,30191022080.0,3145.0,2707.0
13-04 02:38:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1121947648.0,898088960.0,1408016384.0,30191022080.0,6354.0,5803.0
13-04 02:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121943552.0,898088960.0,1408020480.0,30191022080.0,5218.0,3834.0
13-04 02:38:22,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1121943552.0,898088960.0,1408020480.0,30191022080.0,4610.0,5180.0
13-04 02:38:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121943552.0,898088960.0,1408020480.0,30191022080.0,5316.0,3922.0
13-04 02:38:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121939456.0,898088960.0,1408024576.0,30191022080.0,2627.0,3221.0
13-04 02:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121935360.0,898088960.0,1408028672.0,30191022080.0,2093.0,3605.0
13-04 02:38:26,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121935360.0,898088960.0,1408028672.0,30191022080.0,4312.0,3358.0
13-04 02:38:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121931264.0,898088960.0,1408032768.0,30191022080.0,3522.0,3736.0
13-04 02:38:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121927168.0,898088960.0,1408036864.0,30191022080.0,7077.0,5746.0
13-04 02:38:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121927168.0,898088960.0,1408036864.0,30191022080.0,5274.0,3905.0
13-04 02:38:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121923072.0,898088960.0,1408040960.0,30191022080.0,2708.0,3173.0
13-04 02:38:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1121918976.0,898088960.0,1408045056.0,30191022080.0,5861.0,5901.0
13-04 02:38:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121914880.0,898088960.0,1408049152.0,30191022080.0,5258.0,5940.0
13-04 02:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121914880.0,898088960.0,1408049152.0,30191022080.0,1459.0,2567.0
13-04 02:38:34,0.0,0.083,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1121906688.0,898093056.0,1408053248.0,30191022080.0,3815.0,3104.0
13-04 02:38:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121906688.0,898093056.0,1408053248.0,30191022080.0,5479.0,4795.0
13-04 02:38:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121902592.0,898093056.0,1408057344.0,30191022080.0,5445.0,4821.0
13-04 02:38:37,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121898496.0,898093056.0,1408061440.0,30191022080.0,7789.0,6261.0
13-04 02:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121898496.0,898093056.0,1408061440.0,30191022080.0,4057.0,3338.0
13-04 02:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121894400.0,898093056.0,1408065536.0,30191022080.0,4368.0,4217.0
13-04 02:38:40,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,1121894400.0,898093056.0,1408065536.0,30191022080.0,4965.0,5312.0
13-04 02:38:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121890304.0,898093056.0,1408069632.0,30191022080.0,1577.0,1922.0
13-04 02:38:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121890304.0,898093056.0,1408069632.0,30191022080.0,5108.0,4013.0
13-04 02:38:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121886208.0,898093056.0,1408073728.0,30191022080.0,4676.0,4521.0
13-04 02:38:44,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1120862208.0,898093056.0,1416462336.0,30183657472.0,8734.0,7198.0
13-04 02:38:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1120858112.0,898093056.0,1416466432.0,30183657472.0,3530.0,3695.0
13-04 02:38:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1120854016.0,898093056.0,1416470528.0,30183657472.0,6777.0,6355.0
13-04 02:38:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120854016.0,898093056.0,1416470528.0,30183657472.0,9181.0,13133.0
13-04 02:38:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120849920.0,898093056.0,1416474624.0,30183657472.0,5756.0,9772.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120845824.0,898093056.0,1416478720.0,30183657472.0,6331.0,10645.0
13-04 02:38:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1120841728.0,898093056.0,1416482816.0,30183657472.0,6847.0,10130.0
13-04 02:38:51,0.0,0.084,99.666,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1120837632.0,898093056.0,1416486912.0,30183657472.0,10813.0,13079.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120837632.0,898093056.0,1416486912.0,30183657472.0,5599.0,9577.0
13-04 02:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120817152.0,898093056.0,1416491008.0,30183673856.0,9283.0,13288.0
13-04 02:38:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120813056.0,898093056.0,1416495104.0,30183673856.0,8217.0,11116.0
13-04 02:38:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1120808960.0,898093056.0,1416499200.0,30183673856.0,6292.0,10748.0
13-04 02:38:56,0.0,0.0,99.917,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1120808960.0,898093056.0,1416499200.0,30183673856.0,9821.0,13160.0
13-04 02:38:57,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1120804864.0,898093056.0,1416503296.0,30183673856.0,3143.0,4349.0
13-04 02:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1120800768.0,898093056.0,1416507392.0,30183673856.0,2589.0,3172.0
13-04 02:38:59,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121181696.0,898093056.0,1416507392.0,30183292928.0,7913.0,5523.0
13-04 02:39:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121177600.0,898093056.0,1416511488.0,30183292928.0,3044.0,2616.0
13-04 02:39:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121177600.0,898093056.0,1416511488.0,30183292928.0,1932.0,2005.0
13-04 02:39:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121173504.0,898093056.0,1416515584.0,30183292928.0,6196.0,6362.0
13-04 02:39:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1121165312.0,898093056.0,1416523776.0,30183292928.0,3757.0,3827.0
13-04 02:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121165312.0,898093056.0,1416523776.0,30183292928.0,3927.0,3153.0
13-04 02:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121161216.0,898093056.0,1416527872.0,30183292928.0,6917.0,7204.0
13-04 02:39:06,0.167,0.083,99.750,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1121161216.0,898093056.0,1416527872.0,30183292928.0,3559.0,4360.0
13-04 02:39:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121157120.0,898093056.0,1416531968.0,30183292928.0,3831.0,3062.0
13-04 02:39:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121157120.0,898093056.0,1416531968.0,30183292928.0,4894.0,3669.0
13-04 02:39:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121153024.0,898093056.0,1416536064.0,30183292928.0,8402.0,5653.0
13-04 02:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121148928.0,898093056.0,1416540160.0,30183292928.0,4099.0,4864.0
13-04 02:39:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1121148928.0,898093056.0,1416540160.0,30183292928.0,5678.0,4836.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121144832.0,898093056.0,1416544256.0,30183292928.0,4480.0,4233.0
13-04 02:39:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121144832.0,898093056.0,1416544256.0,30183292928.0,4605.0,4306.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121140736.0,898093056.0,1416548352.0,30183292928.0,4313.0,4936.0
13-04 02:39:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1121140736.0,898093056.0,1416548352.0,30183292928.0,3337.0,3348.0
13-04 02:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121136640.0,898093056.0,1416552448.0,30183292928.0,4015.0,4075.0
13-04 02:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121132544.0,898093056.0,1416556544.0,30183292928.0,7821.0,5323.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121132544.0,898093056.0,1416556544.0,30183292928.0,3016.0,4141.0
13-04 02:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121128448.0,898093056.0,1416560640.0,30183292928.0,7263.0,5723.0
13-04 02:39:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1121128448.0,898093056.0,1416560640.0,30183292928.0,1895.0,2085.0
13-04 02:39:21,0.0,0.084,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1121124352.0,898093056.0,1416564736.0,30183292928.0,4035.0,5650.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121124352.0,898093056.0,1416564736.0,30183292928.0,2428.0,3040.0
13-04 02:39:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121120256.0,898093056.0,1416568832.0,30183292928.0,5216.0,3833.0
13-04 02:39:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1121120256.0,898093056.0,1416568832.0,30183292928.0,3158.0,3299.0
13-04 02:39:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1121116160.0,898093056.0,1416572928.0,30183292928.0,1970.0,2095.0
13-04 02:39:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1121116160.0,898093056.0,1416572928.0,30183292928.0,4767.0,4345.0
13-04 02:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121112064.0,898093056.0,1416577024.0,30183292928.0,6687.0,6196.0
13-04 02:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121107968.0,898093056.0,1416581120.0,30183292928.0,5087.0,4678.0
13-04 02:39:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121103872.0,898093056.0,1416585216.0,30183292928.0,3697.0,3718.0
13-04 02:39:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121103872.0,898093056.0,1416585216.0,30183292928.0,2013.0,3580.0
13-04 02:39:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121103872.0,898093056.0,1416585216.0,30183292928.0,6197.0,4741.0
13-04 02:39:32,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1121120256.0,898093056.0,1416585216.0,30183276544.0,4112.0,3660.0
13-04 02:39:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121116160.0,898093056.0,1416589312.0,30183276544.0,3759.0,3828.0
13-04 02:39:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121112064.0,898093056.0,1416593408.0,30183276544.0,3753.0,3064.0
13-04 02:39:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121107968.0,898093056.0,1416597504.0,30183276544.0,6944.0,7342.0
13-04 02:39:36,0.250,0.083,99.667,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1121099776.0,898093056.0,1416605696.0,30183276544.0,7319.0,5100.0
13-04 02:39:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1121099776.0,898093056.0,1416605696.0,30183276544.0,5189.0,6039.0
13-04 02:39:38,0.167,0.083,99.500,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1121099776.0,898093056.0,1416605696.0,30183276544.0,2486.0,2319.0
13-04 02:39:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121095680.0,898093056.0,1416609792.0,30183276544.0,5678.0,4978.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121095680.0,898093056.0,1416609792.0,30183276544.0,4568.0,4432.0
13-04 02:39:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121091584.0,898093056.0,1416613888.0,30183276544.0,5084.0,3852.0
13-04 02:39:42,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121087488.0,898093056.0,1416617984.0,30183276544.0,7754.0,6039.0
13-04 02:39:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121083392.0,898093056.0,1416622080.0,30183276544.0,5642.0,5648.0
13-04 02:39:44,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1121083392.0,898093056.0,1416622080.0,30183276544.0,4351.0,4955.0
13-04 02:39:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121083392.0,898093056.0,1416622080.0,30183276544.0,1459.0,2566.0
13-04 02:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121079296.0,898093056.0,1416626176.0,30183276544.0,4987.0,4579.0
13-04 02:39:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1121079296.0,898093056.0,1416626176.0,30183276544.0,6485.0,11393.0
13-04 02:39:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121075200.0,898093056.0,1416630272.0,30183276544.0,9785.0,12789.0
13-04 02:39:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121071104.0,898093056.0,1416634368.0,30183276544.0,10945.0,13341.0
13-04 02:39:50,0.083,0.167,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1121067008.0,898093056.0,1416638464.0,30183276544.0,6748.0,10317.0
13-04 02:39:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121062912.0,898093056.0,1416642560.0,30183276544.0,10225.0,14003.0
13-04 02:39:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121058816.0,898093056.0,1416646656.0,30183276544.0,6706.0,10136.0
13-04 02:39:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121058816.0,898093056.0,1416646656.0,30183276544.0,5023.0,10168.0
13-04 02:39:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121054720.0,898093056.0,1416650752.0,30183276544.0,6653.0,11131.0
13-04 02:39:55,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1121054720.0,898093056.0,1416650752.0,30183276544.0,6127.0,10755.0
13-04 02:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1121050624.0,898093056.0,1416654848.0,30183276544.0,9739.0,12733.0
13-04 02:39:57,0.167,0.167,99.667,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1121153024.0,898093056.0,1416679424.0,30183149568.0,12909.0,11499.0
13-04 02:39:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121148928.0,898093056.0,1416683520.0,30183149568.0,7957.0,7007.0
13-04 02:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121144832.0,898093056.0,1416687616.0,30183149568.0,1359.0,2478.0
13-04 02:40:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1121144832.0,898093056.0,1416687616.0,30183149568.0,5969.0,5260.0
13-04 02:40:01,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121140736.0,898093056.0,1416691712.0,30183149568.0,1127.0,1365.0
13-04 02:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121140736.0,898093056.0,1416691712.0,30183149568.0,3047.0,3053.0
13-04 02:40:03,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121140736.0,898093056.0,1416691712.0,30183149568.0,4253.0,4864.0
13-04 02:40:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121136640.0,898093056.0,1416695808.0,30183149568.0,7886.0,6038.0
13-04 02:40:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121132544.0,898093056.0,1416699904.0,30183149568.0,5029.0,3810.0
13-04 02:40:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121144832.0,898093056.0,1416712192.0,30183124992.0,3726.0,2974.0
13-04 02:40:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121390592.0,898093056.0,1416712192.0,30182879232.0,7059.0,7318.0
13-04 02:40:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,212992.0,0.0,4.0,1121390592.0,898093056.0,1416712192.0,30182879232.0,4140.0,3773.0
13-04 02:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121386496.0,898093056.0,1416716288.0,30182879232.0,3826.0,3065.0
13-04 02:40:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121382400.0,898093056.0,1416720384.0,30182879232.0,6432.0,6065.0
13-04 02:40:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1121382400.0,898093056.0,1416720384.0,30182879232.0,3928.0,3156.0
13-04 02:40:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121378304.0,898093056.0,1416724480.0,30182879232.0,6303.0,6056.0
13-04 02:40:13,0.334,0.083,99.416,0.083,0.0,0.083,0.0,40960.0,0.0,5.0,1121505280.0,898093056.0,1416724480.0,30182752256.0,4954.0,3670.0
13-04 02:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121505280.0,898093056.0,1416724480.0,30182752256.0,1774.0,1872.0
13-04 02:40:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121497088.0,898093056.0,1416732672.0,30182752256.0,6683.0,6368.0
13-04 02:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121497088.0,898093056.0,1416732672.0,30182752256.0,5416.0,6023.0
13-04 02:40:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121497088.0,898093056.0,1416732672.0,30182752256.0,4171.0,3254.0
13-04 02:40:18,0.250,0.083,99.667,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1121492992.0,898093056.0,1416736768.0,30182752256.0,8213.0,7650.0
13-04 02:40:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1121488896.0,898093056.0,1416740864.0,30182752256.0,4608.0,5212.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121484800.0,898093056.0,1416744960.0,30182752256.0,4209.0,3271.0
13-04 02:40:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121484800.0,898093056.0,1416744960.0,30182752256.0,605.0,1218.0
13-04 02:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121484800.0,898093056.0,1416744960.0,30182752256.0,2488.0,3017.0
13-04 02:40:23,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121484800.0,898093056.0,1416744960.0,30182752256.0,5027.0,4572.0
13-04 02:40:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121480704.0,898093056.0,1416749056.0,30182752256.0,4331.0,3386.0
13-04 02:40:25,0.083,0.166,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,1121476608.0,898093056.0,1416753152.0,30182752256.0,5519.0,5543.0
13-04 02:40:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121472512.0,898093056.0,1416757248.0,30182752256.0,6106.0,6712.0
13-04 02:40:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121472512.0,898093056.0,1416757248.0,30182752256.0,1835.0,1945.0
13-04 02:40:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121468416.0,898093056.0,1416761344.0,30182752256.0,5382.0,3924.0
13-04 02:40:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1121468416.0,898093056.0,1416761344.0,30182752256.0,5016.0,4967.0
13-04 02:40:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121464320.0,898093056.0,1416765440.0,30182752256.0,2790.0,3380.0
13-04 02:40:31,0.083,0.167,99.583,0.167,0.0,0.0,0.0,229376.0,0.0,43.0,1121464320.0,898093056.0,1416765440.0,30182752256.0,2647.0,3182.0
13-04 02:40:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121464320.0,898093056.0,1416765440.0,30182752256.0,7704.0,7267.0
13-04 02:40:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121468416.0,898093056.0,1416769536.0,30182744064.0,5000.0,6161.0
13-04 02:40:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121464320.0,898093056.0,1416773632.0,30182744064.0,5991.0,4345.0
13-04 02:40:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1121464320.0,898093056.0,1416773632.0,30182744064.0,2587.0,2408.0
13-04 02:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121460224.0,898093056.0,1416777728.0,30182744064.0,7488.0,5231.0
13-04 02:40:37,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1121456128.0,898093056.0,1416781824.0,30182744064.0,3817.0,3104.0
13-04 02:40:38,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1121452032.0,898093056.0,1416785920.0,30182744064.0,3588.0,4375.0
13-04 02:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121447936.0,898093056.0,1416790016.0,30182744064.0,2486.0,2317.0
13-04 02:40:40,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1121447936.0,898093056.0,1416790016.0,30182744064.0,4310.0,4140.0
13-04 02:40:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121447936.0,898093056.0,1416790016.0,30182744064.0,6331.0,7689.0
13-04 02:40:42,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1121443840.0,898093056.0,1416794112.0,30182744064.0,5676.0,4976.0
13-04 02:40:43,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121439744.0,898093056.0,1416798208.0,30182744064.0,8595.0,6563.0
13-04 02:40:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121435648.0,898093056.0,1416802304.0,30182744064.0,3303.0,2870.0
13-04 02:40:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1121435648.0,898093056.0,1416802304.0,30182744064.0,5215.0,3831.0
13-04 02:40:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,81920.0,0.0,1.0,1121431552.0,898093056.0,1416806400.0,30182744064.0,3561.0,4178.0
13-04 02:40:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121431552.0,898093056.0,1416806400.0,30182744064.0,6984.0,12068.0
13-04 02:40:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1121435648.0,898093056.0,1416810496.0,30182735872.0,7685.0,12027.0
13-04 02:40:49,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1121431552.0,898093056.0,1416814592.0,30182735872.0,11925.0,16416.0
13-04 02:40:50,0.084,0.0,99.916,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1121427456.0,898093056.0,1416818688.0,30182735872.0,8919.0,11449.0
13-04 02:40:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121423360.0,898093056.0,1416822784.0,30182735872.0,8687.0,12105.0
13-04 02:40:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121419264.0,898093056.0,1416826880.0,30182735872.0,6946.0,10344.0
13-04 02:40:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121419264.0,898093056.0,1416826880.0,30182735872.0,7820.0,10789.0
13-04 02:40:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121415168.0,898093056.0,1416830976.0,30182735872.0,6292.0,10721.0
13-04 02:40:55,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1121415168.0,898093056.0,1416830976.0,30182735872.0,7244.0,12193.0
13-04 02:40:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121411072.0,898093056.0,1416835072.0,30182735872.0,9735.0,12947.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121406976.0,898093056.0,1416839168.0,30182735872.0,2361.0,3037.0
13-04 02:40:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121402880.0,898093056.0,1416843264.0,30182735872.0,4829.0,4421.0
13-04 02:40:59,0.083,0.167,99.667,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1121386496.0,898093056.0,1416859648.0,30182735872.0,8930.0,9965.0
13-04 02:41:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1121390592.0,898093056.0,1416863744.0,30182727680.0,7813.0,5323.0
13-04 02:41:01,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1121390592.0,898093056.0,1416863744.0,30182727680.0,1359.0,2478.0
13-04 02:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121390592.0,898093056.0,1416863744.0,30182727680.0,3993.0,5121.0
13-04 02:41:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121386496.0,898093056.0,1416867840.0,30182727680.0,6480.0,4578.0
13-04 02:41:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121509376.0,898093056.0,1416871936.0,30182600704.0,3820.0,3204.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121505280.0,898093056.0,1416876032.0,30182600704.0,5789.0,6507.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1121505280.0,898093056.0,1416876032.0,30182600704.0,5686.0,4978.0
13-04 02:41:07,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1121501184.0,898093056.0,1416880128.0,30182600704.0,6258.0,4535.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121501184.0,898093056.0,1416880128.0,30182600704.0,1489.0,1822.0
13-04 02:41:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1121886208.0,898093056.0,1416884224.0,30182211584.0,8880.0,7667.0
13-04 02:41:10,3.005,0.751,96.244,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1124065280.0,898093056.0,1416888320.0,30180028416.0,10722.0,9826.0
13-04 02:41:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1124048896.0,898093056.0,1416896512.0,30180036608.0,6655.0,5516.0
13-04 02:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124048896.0,898093056.0,1416896512.0,30180036608.0,3511.0,5202.0
13-04 02:41:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1124044800.0,898093056.0,1416900608.0,30180036608.0,3823.0,3136.0
13-04 02:41:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124040704.0,898093056.0,1416904704.0,30180036608.0,3077.0,2773.0
13-04 02:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124040704.0,898093056.0,1416904704.0,30180036608.0,3797.0,3874.0
13-04 02:41:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1124040704.0,898093056.0,1416904704.0,30180036608.0,8277.0,6813.0
13-04 02:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124036608.0,898093056.0,1416908800.0,30180036608.0,3005.0,2567.0
13-04 02:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124036608.0,898093056.0,1416908800.0,30180036608.0,7467.0,7519.0
13-04 02:41:19,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1124032512.0,898093056.0,1416912896.0,30180036608.0,3859.0,3940.0
13-04 02:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1124028416.0,898093056.0,1416916992.0,30180036608.0,5073.0,5128.0
13-04 02:41:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,126976.0,0.0,3.0,1124024320.0,898093056.0,1416921088.0,30180036608.0,3837.0,5401.0
13-04 02:41:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124024320.0,898093056.0,1416921088.0,30180036608.0,705.0,1306.0
13-04 02:41:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124020224.0,898093056.0,1416925184.0,30180036608.0,10052.0,6582.0
13-04 02:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124020224.0,898093056.0,1416925184.0,30180036608.0,6748.0,6325.0
13-04 02:41:25,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1124016128.0,898093056.0,1416929280.0,30180036608.0,1913.0,3554.0
13-04 02:41:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124016128.0,898093056.0,1416929280.0,30180036608.0,4411.0,3452.0
13-04 02:41:27,0.417,0.0,99.583,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1124012032.0,898093056.0,1416933376.0,30180036608.0,3759.0,3793.0
13-04 02:41:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124012032.0,898093056.0,1416933376.0,30180036608.0,2688.0,3265.0
13-04 02:41:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124007936.0,898093056.0,1416937472.0,30180036608.0,4512.0,5118.0
13-04 02:41:30,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1124007936.0,898093056.0,1416937472.0,30180036608.0,4213.0,3336.0
13-04 02:41:31,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1124003840.0,898093056.0,1416941568.0,30180036608.0,3007.0,2565.0
13-04 02:41:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1124003840.0,898093056.0,1416941568.0,30180036608.0,8328.0,7321.0
13-04 02:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123999744.0,898093056.0,1416945664.0,30180036608.0,5313.0,3925.0
13-04 02:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123995648.0,898093056.0,1416949760.0,30180036608.0,3135.0,3530.0
13-04 02:41:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1123995648.0,898093056.0,1416949760.0,30180036608.0,4701.0,6157.0
13-04 02:41:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123991552.0,898093056.0,1416953856.0,30180036608.0,6849.0,5566.0
13-04 02:41:37,0.0,0.167,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1123987456.0,898093056.0,1416957952.0,30180036608.0,5482.0,4796.0
13-04 02:41:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123987456.0,898093056.0,1416957952.0,30180036608.0,1316.0,1665.0
13-04 02:41:39,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123983360.0,898093056.0,1416962048.0,30180036608.0,5082.0,3851.0
13-04 02:41:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123983360.0,898093056.0,1416962048.0,30180036608.0,5581.0,4888.0
13-04 02:41:41,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1123979264.0,898093056.0,1416966144.0,30180036608.0,2587.0,2473.0
13-04 02:41:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123975168.0,898093056.0,1416970240.0,30180036608.0,5577.0,4821.0
13-04 02:41:43,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123971072.0,898093056.0,1416974336.0,30180036608.0,7732.0,7323.0
13-04 02:41:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1123966976.0,898093056.0,1416978432.0,30180036608.0,5074.0,5146.0
13-04 02:41:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1123966976.0,898093056.0,1416978432.0,30180036608.0,3732.0,3878.0
13-04 02:41:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123962880.0,898093056.0,1416982528.0,30180036608.0,6646.0,6781.0
13-04 02:41:47,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1123962880.0,898093056.0,1416982528.0,30180036608.0,6167.0,10894.0
13-04 02:41:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123958784.0,898093056.0,1416986624.0,30180036608.0,8980.0,11435.0
13-04 02:41:49,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1123954688.0,898093056.0,1416990720.0,30180036608.0,4309.0,8971.0
13-04 02:41:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123954688.0,898093056.0,1416990720.0,30180036608.0,6806.0,10246.0
13-04 02:41:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123950592.0,898093056.0,1416994816.0,30180036608.0,9798.0,12668.0
13-04 02:41:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1123942400.0,898093056.0,1417003008.0,30180036608.0,10637.0,15743.0
13-04 02:41:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123942400.0,898093056.0,1417003008.0,30180036608.0,5578.0,9604.0
13-04 02:41:54,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123938304.0,898093056.0,1417007104.0,30180036608.0,9020.0,11630.0
13-04 02:41:55,0.0,0.167,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1123934208.0,898093056.0,1417011200.0,30180036608.0,7660.0,12133.0
13-04 02:41:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1123930112.0,898093056.0,1417015296.0,30180036608.0,7850.0,10910.0
13-04 02:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123930112.0,898093056.0,1417015296.0,30180036608.0,6751.0,6263.0
13-04 02:41:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1123926016.0,898093056.0,1417019392.0,30180036608.0,3165.0,2733.0
13-04 02:41:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123926016.0,898093056.0,1417019392.0,30180036608.0,4410.0,5031.0
13-04 02:42:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123921920.0,898093056.0,1417023488.0,30180036608.0,6749.0,6406.0
13-04 02:42:01,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1123921920.0,898093056.0,1417023488.0,30180036608.0,2005.0,1439.0
13-04 02:42:02,2.673,0.501,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1127084032.0,898093056.0,1417056256.0,30176841728.0,10365.0,7993.0
13-04 02:42:03,0.917,0.167,98.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1132355584.0,898093056.0,1417048064.0,30171578368.0,22750.0,20865.0
13-04 02:42:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132355584.0,898093056.0,1417048064.0,30171578368.0,7425.0,5114.0
13-04 02:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132478464.0,898093056.0,1417052160.0,30171451392.0,7558.0,6626.0
13-04 02:42:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132728320.0,898093056.0,1417056256.0,30171197440.0,3373.0,3619.0
13-04 02:42:07,0.083,0.167,98.668,1.082,0.0,0.0,0.0,28672.0,0.0,2.0,1132728320.0,898093056.0,1417056256.0,30171197440.0,4739.0,5990.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132724224.0,898093056.0,1417060352.0,30171197440.0,4090.0,3246.0
13-04 02:42:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1132597248.0,898093056.0,1417060352.0,30171324416.0,2554.0,2316.0
13-04 02:42:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1132584960.0,898093056.0,1417064448.0,30171332608.0,6438.0,5006.0
13-04 02:42:11,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132576768.0,898093056.0,1417064448.0,30171340800.0,8314.0,6375.0
13-04 02:42:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132572672.0,898093056.0,1417068544.0,30171340800.0,3946.0,3138.0
13-04 02:42:13,0.084,0.0,99.749,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1132568576.0,898093056.0,1417072640.0,30171340800.0,4692.0,4311.0
13-04 02:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1132564480.0,898093056.0,1417076736.0,30171340800.0,6134.0,6752.0
13-04 02:42:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1132552192.0,898093056.0,1417080832.0,30171348992.0,2588.0,3129.0
13-04 02:42:16,0.166,0.166,99.584,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1132552192.0,898093056.0,1417080832.0,30171348992.0,6911.0,6493.0
13-04 02:42:17,1.836,0.250,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1163354112.0,898093056.0,1417084928.0,30140542976.0,12357.0,9473.0
13-04 02:42:18,24.662,2.956,72.044,0.0,0.0,0.338,0.0,0.0,0.0,0.0,1486442496.0,898093056.0,1417089024.0,29817450496.0,1278766.0,1164820.0
13-04 02:42:19,33.222,0.167,66.528,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1533292544.0,898093056.0,1417093120.0,29770596352.0,1833.0,1935.0
13-04 02:42:20,10.908,0.500,88.593,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,1551314944.0,898093056.0,1417101312.0,29752565760.0,229322.0,116860.0
13-04 02:42:21,1.754,0.251,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554997248.0,898093056.0,1417101312.0,29748883456.0,398523.0,162417.0
13-04 02:42:22,1.754,0.251,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573146624.0,898093056.0,1417109504.0,29730725888.0,398165.0,163000.0
13-04 02:42:23,1.920,0.334,97.663,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1602854912.0,898093056.0,1417113600.0,29701013504.0,383850.0,160771.0
13-04 02:42:24,1.337,0.0,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604247552.0,898093056.0,1417117696.0,29699616768.0,389098.0,158831.0
13-04 02:42:25,2.078,0.166,97.589,0.166,0.0,0.0,0.0,32768.0,0.0,4.0,1620881408.0,898093056.0,1417117696.0,29682982912.0,398195.0,161501.0
13-04 02:42:26,1.505,0.334,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1641697280.0,898093056.0,1417125888.0,29662158848.0,404476.0,161903.0
13-04 02:42:27,1.339,0.251,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649692672.0,898093056.0,1417129984.0,29654159360.0,386761.0,159604.0
13-04 02:42:28,2.667,0.250,97.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1495539712.0,898093056.0,1417134080.0,29808308224.0,398578.0,160761.0
13-04 02:42:29,2.673,0.167,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1495347200.0,898093056.0,1417138176.0,29808496640.0,399645.0,162603.0
13-04 02:42:30,2.082,0.167,97.585,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1500102656.0,898093056.0,1417142272.0,29803737088.0,403102.0,166597.0
13-04 02:42:31,1.749,0.167,98.002,0.0,0.0,0.083,0.0,102400.0,0.0,3.0,1502380032.0,898093056.0,1417150464.0,29801451520.0,389220.0,161375.0
13-04 02:42:32,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1511137280.0,898093056.0,1417154560.0,29792690176.0,393178.0,160446.0
13-04 02:42:33,1.753,0.250,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1521291264.0,898093056.0,1417158656.0,29782532096.0,406798.0,161888.0
13-04 02:42:34,2.003,0.083,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1525096448.0,898093056.0,1417162752.0,29778722816.0,381732.0,157154.0
13-04 02:42:35,1.504,0.084,98.329,0.084,0.0,0.0,0.0,57344.0,0.0,3.0,1527123968.0,898093056.0,1417166848.0,29776691200.0,396792.0,162629.0
13-04 02:42:36,1.333,0.167,98.417,0.0,0.0,0.083,0.0,32768.0,0.0,4.0,1529151488.0,898093056.0,1417170944.0,29774659584.0,408780.0,165725.0
13-04 02:42:37,2.417,0.167,97.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1532063744.0,898093056.0,1417179136.0,29771739136.0,400135.0,164467.0
13-04 02:42:38,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1540222976.0,898093056.0,1417183232.0,29763575808.0,354454.0,157138.0
13-04 02:42:39,1.334,0.083,98.499,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1547669504.0,898093056.0,1417191424.0,29756121088.0,433756.0,171551.0
13-04 02:42:40,1.332,0.333,98.085,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1560870912.0,898093056.0,1417195520.0,29742915584.0,404188.0,164632.0
13-04 02:42:41,1.500,0.083,98.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1564422144.0,898093056.0,1417199616.0,29739360256.0,387796.0,160106.0
13-04 02:42:42,1.841,0.084,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1564798976.0,898093056.0,1417203712.0,29738979328.0,393297.0,162010.0
13-04 02:42:43,1.004,0.251,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1565814784.0,898093056.0,1417203712.0,29737963520.0,408715.0,161231.0
13-04 02:42:44,2.007,0.084,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1566945280.0,898093056.0,1417216000.0,29736820736.0,378364.0,156719.0
13-04 02:42:45,1.918,0.167,97.748,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1567571968.0,898093056.0,1417224192.0,29736185856.0,405557.0,167467.0
13-04 02:42:46,1.839,0.251,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1569857536.0,898093056.0,1417224192.0,29733900288.0,401757.0,166302.0
13-04 02:42:47,1.255,0.084,98.577,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1569849344.0,898093056.0,1417232384.0,29733900288.0,397668.0,167464.0
13-04 02:42:48,2.508,0.084,97.408,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1575432192.0,898093056.0,1417236480.0,29728313344.0,370009.0,166764.0
13-04 02:42:49,1.585,0.167,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1575424000.0,898093056.0,1417244672.0,29728313344.0,427130.0,172010.0
13-04 02:42:50,1.750,0.333,97.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1586212864.0,898093056.0,1417248768.0,29717520384.0,394714.0,166703.0
13-04 02:42:51,1.583,0.333,98.0,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1602207744.0,898093056.0,1417252864.0,29701521408.0,398498.0,168156.0
13-04 02:42:52,1.754,0.084,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1608552448.0,898093056.0,1417256960.0,29695172608.0,400157.0,169355.0
13-04 02:42:53,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610575872.0,898093056.0,1417265152.0,29693140992.0,421027.0,173194.0
13-04 02:42:54,1.832,0.333,97.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625677824.0,898093056.0,1417273344.0,29678030848.0,390970.0,171150.0
13-04 02:42:55,2.082,0.250,97.585,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1641426944.0,898093056.0,1417277440.0,29662277632.0,397233.0,167923.0
13-04 02:42:56,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642954752.0,898093056.0,1417281536.0,29660745728.0,411101.0,169569.0
13-04 02:42:57,1.504,0.334,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1643585536.0,898093056.0,1417285632.0,29660110848.0,381965.0,159717.0
13-04 02:42:58,1.173,0.251,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1643962368.0,898093056.0,1417289728.0,29659729920.0,399941.0,161350.0
13-04 02:42:59,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647005696.0,898093056.0,1417293824.0,29656682496.0,388601.0,157961.0
13-04 02:43:00,1.672,0.0,98.077,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1647128576.0,898093056.0,1417297920.0,29656555520.0,404359.0,161506.0
13-04 02:43:01,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647120384.0,898093056.0,1417306112.0,29656555520.0,391965.0,162547.0
13-04 02:43:02,1.420,0.334,98.246,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1647374336.0,898093056.0,1417306112.0,29656301568.0,399075.0,165155.0
13-04 02:43:03,1.917,0.083,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1651556352.0,898093056.0,1417314304.0,29652111360.0,402746.0,162871.0
13-04 02:43:04,1.501,0.250,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1651556352.0,898093056.0,1417314304.0,29652111360.0,391578.0,161113.0
13-04 02:43:05,1.585,0.167,98.082,0.167,0.0,0.0,0.0,86016.0,0.0,3.0,1652056064.0,898093056.0,1417322496.0,29651603456.0,396881.0,161138.0
13-04 02:43:06,1.838,0.084,98.079,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1653321728.0,898093056.0,1417326592.0,29650333696.0,394986.0,160716.0
13-04 02:43:07,1.334,0.167,98.499,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1655222272.0,898093056.0,1417330688.0,29648429056.0,393722.0,159730.0
13-04 02:43:08,1.084,0.250,98.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1655218176.0,898093056.0,1417334784.0,29648429056.0,367799.0,160964.0
13-04 02:43:09,1.169,0.167,98.581,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1655341056.0,898093056.0,1417338880.0,29648302080.0,417800.0,166593.0
13-04 02:43:10,1.421,0.084,98.244,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1655586816.0,898093056.0,1417347072.0,29648048128.0,412720.0,162788.0
13-04 02:43:11,0.923,0.252,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655582720.0,898093056.0,1417351168.0,29648048128.0,404481.0,164801.0
13-04 02:43:12,1.088,0.335,98.577,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1655578624.0,898093056.0,1417355264.0,29648048128.0,394504.0,161849.0
13-04 02:43:13,1.421,0.0,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1656115200.0,898093056.0,1417359360.0,29647507456.0,400177.0,161615.0
13-04 02:43:14,1.339,0.167,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656840192.0,898093056.0,1417363456.0,29646778368.0,395125.0,160438.0
13-04 02:43:15,1.667,0.250,97.917,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1619914752.0,898093056.0,1417371648.0,29683695616.0,384152.0,158499.0
13-04 02:43:16,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1618989056.0,898093056.0,1417375744.0,29684617216.0,398098.0,164365.0
13-04 02:43:17,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1622282240.0,898093056.0,1417383936.0,29681315840.0,402678.0,164213.0
13-04 02:43:18,1.669,0.167,98.080,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1623044096.0,898093056.0,1417383936.0,29680553984.0,355741.0,154074.0
13-04 02:43:19,1.500,0.167,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1623764992.0,898093056.0,1417392128.0,29679824896.0,412185.0,166204.0
13-04 02:43:20,1.423,0.251,98.243,0.084,0.0,0.0,0.0,28672.0,0.0,5.0,1627217920.0,898097152.0,1417396224.0,29676363776.0,395861.0,163323.0
13-04 02:43:21,1.744,0.249,97.841,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1630642176.0,898097152.0,1417400320.0,29672935424.0,414370.0,165914.0
13-04 02:43:22,1.170,0.251,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1631272960.0,898097152.0,1417404416.0,29672300544.0,366167.0,158523.0
13-04 02:43:23,1.501,0.167,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1632407552.0,898097152.0,1417412608.0,29671157760.0,409689.0,162177.0
13-04 02:43:24,2.003,0.167,97.830,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1635454976.0,898097152.0,1417412608.0,29668110336.0,422886.0,165625.0
13-04 02:43:25,1.165,0.333,98.170,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1637609472.0,898097152.0,1417416704.0,29665951744.0,381444.0,159751.0
13-04 02:43:26,1.168,0.083,98.749,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1640521728.0,898097152.0,1417424896.0,29663031296.0,394685.0,160570.0
13-04 02:43:27,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642713088.0,898097152.0,1417424896.0,29660839936.0,402026.0,164655.0
13-04 02:43:28,1.582,0.083,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645592576.0,898097152.0,1417433088.0,29657952256.0,405861.0,164060.0
13-04 02:43:29,1.166,0.250,98.585,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1645588480.0,898097152.0,1417437184.0,29657952256.0,399110.0,162262.0
13-04 02:43:30,0.922,0.251,98.743,0.084,0.0,0.0,0.0,32768.0,0.0,7.0,1645584384.0,898097152.0,1417441280.0,29657952256.0,384124.0,162270.0
13-04 02:43:31,1.171,0.251,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1645707264.0,898097152.0,1417445376.0,29657825280.0,403087.0,164632.0
13-04 02:43:32,2.089,0.084,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1563054080.0,898097152.0,1417449472.0,29740474368.0,394575.0,160053.0
13-04 02:43:33,2.423,0.084,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1523220480.0,898097152.0,1417457664.0,29780299776.0,391387.0,160693.0
13-04 02:43:34,2.246,0.166,97.587,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1525760000.0,898097152.0,1417457664.0,29777760256.0,414418.0,166622.0
13-04 02:43:35,2.248,0.083,97.502,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1530011648.0,898097152.0,1417465856.0,29773500416.0,390955.0,159791.0
13-04 02:43:36,1.667,0.083,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1533820928.0,898097152.0,1417465856.0,29769691136.0,388354.0,161573.0
13-04 02:43:37,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1537495040.0,898097152.0,1417474048.0,29766008832.0,393175.0,160984.0
13-04 02:43:38,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1549303808.0,898097152.0,1417474048.0,29754200064.0,366294.0,157523.0
13-04 02:43:39,1.420,0.334,98.162,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1558437888.0,898097152.0,1417482240.0,29745057792.0,414037.0,166356.0
13-04 02:43:40,1.913,0.083,97.754,0.166,0.0,0.083,0.0,98304.0,0.0,3.0,1560784896.0,898097152.0,1417486336.0,29742706688.0,424952.0,166223.0
13-04 02:43:41,1.496,0.249,98.171,0.0,0.0,0.083,0.0,81920.0,0.0,1.0,1565159424.0,898097152.0,1417490432.0,29738328064.0,383661.0,160166.0
13-04 02:43:42,1.749,0.167,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1570451456.0,898097152.0,1417498624.0,29733027840.0,398507.0,164526.0
13-04 02:43:43,1.998,0.083,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1575399424.0,898097152.0,1417498624.0,29728079872.0,501956.0,309612.0
13-04 02:43:44,0.837,0.251,98.912,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1582374912.0,898097152.0,1417506816.0,29721096192.0,409338.0,164735.0
13-04 02:43:45,1.089,0.168,98.660,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,1588465664.0,898097152.0,1417510912.0,29715001344.0,395830.0,161802.0
13-04 02:43:46,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596964864.0,898097152.0,1417519104.0,29706493952.0,383756.0,161862.0
13-04 02:43:47,1.417,0.250,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1601150976.0,898097152.0,1417523200.0,29702303744.0,394289.0,167240.0
13-04 02:43:48,1.337,0.084,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601142784.0,898097152.0,1417531392.0,29702303744.0,392153.0,168568.0
13-04 02:43:49,0.838,0.168,98.995,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1602154496.0,898097152.0,1417535488.0,29701287936.0,385451.0,172747.0
13-04 02:43:50,1.583,0.167,97.917,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,1604943872.0,898097152.0,1417539584.0,29698494464.0,429318.0,173770.0
13-04 02:43:51,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1605451776.0,898097152.0,1417547776.0,29697978368.0,397817.0,166984.0
13-04 02:43:52,2.741,0.083,97.176,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1606213632.0,898097152.0,1417547776.0,29697216512.0,401272.0,170647.0
13-04 02:43:53,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1608327168.0,898097152.0,1417560064.0,29695090688.0,402329.0,172328.0
13-04 02:43:54,1.920,0.083,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611403264.0,898097152.0,1417564160.0,29692010496.0,392253.0,168993.0
13-04 02:43:55,1.251,0.167,98.415,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1611649024.0,898097152.0,1417572352.0,29691756544.0,376009.0,167072.0
13-04 02:43:56,1.168,0.083,98.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1618882560.0,898097152.0,1417576448.0,29684518912.0,421549.0,170674.0
13-04 02:43:57,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1630433280.0,898097152.0,1417580544.0,29672964096.0,365590.0,162152.0
13-04 02:43:58,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634492416.0,898097152.0,1417584640.0,29668900864.0,431196.0,165133.0
13-04 02:43:59,1.339,0.167,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1638297600.0,898097152.0,1417588736.0,29665091584.0,409804.0,165554.0
13-04 02:44:00,1.423,0.167,98.159,0.251,0.0,0.0,0.0,40960.0,0.0,5.0,1649307648.0,898097152.0,1417592832.0,29654077440.0,386922.0,159283.0
13-04 02:44:01,1.668,0.334,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658896384.0,898097152.0,1417592832.0,29644488704.0,408726.0,163737.0
13-04 02:44:02,1.754,0.251,97.995,0.0,0.0,0.0,0.0,20480.0,0.0,6.0,1660895232.0,898097152.0,1417601024.0,29642481664.0,403953.0,168739.0
13-04 02:44:03,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1660968960.0,898097152.0,1417621504.0,29642387456.0,262192.0,143679.0
13-04 02:44:04,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1662263296.0,898097152.0,1417629696.0,29641084928.0,368393.0,165859.0
13-04 02:44:05,1.418,0.250,98.249,0.083,0.0,0.0,0.0,32768.0,0.0,4.0,1664417792.0,898097152.0,1417633792.0,29638926336.0,554024.0,183852.0
13-04 02:44:06,1.252,0.167,98.497,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1666068480.0,898097152.0,1417633792.0,29637275648.0,390856.0,161595.0
13-04 02:44:07,1.005,0.168,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1667076096.0,898097152.0,1417641984.0,29636259840.0,267902.0,146804.0
13-04 02:44:08,1.581,0.250,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668059136.0,898097152.0,1417641984.0,29635276800.0,384122.0,165678.0
13-04 02:44:09,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1671671808.0,898097152.0,1417650176.0,29631655936.0,478711.0,179260.0
13-04 02:44:10,1.003,0.167,98.662,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1672269824.0,898097152.0,1417654272.0,29631053824.0,404527.0,165543.0
13-04 02:44:11,1.838,0.084,98.079,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1674043392.0,898097152.0,1417658368.0,29629276160.0,392289.0,160653.0
13-04 02:44:12,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673867264.0,898097152.0,1417662464.0,29629448192.0,397991.0,164030.0
13-04 02:44:13,1.247,0.249,98.337,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1673904128.0,898097152.0,1417670656.0,29629403136.0,428853.0,166631.0
13-04 02:44:14,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673900032.0,898097152.0,1417674752.0,29629403136.0,389993.0,162135.0
13-04 02:44:15,1.255,0.084,98.410,0.167,0.0,0.084,0.0,32768.0,0.0,5.0,1674027008.0,898097152.0,1417674752.0,29629276160.0,379970.0,159421.0
13-04 02:44:16,1.420,0.084,98.496,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1674903552.0,898097152.0,1417687040.0,29628387328.0,418974.0,165542.0
13-04 02:44:17,1.417,0.167,98.333,0.0,0.0,0.083,0.0,110592.0,0.0,1.0,1675153408.0,898097152.0,1417691136.0,29628133376.0,384550.0,159590.0
13-04 02:44:18,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1675149312.0,898097152.0,1417695232.0,29628133376.0,394951.0,160976.0
13-04 02:44:19,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634004992.0,898097152.0,1417699328.0,29669273600.0,405026.0,165806.0
13-04 02:44:20,1.674,0.084,98.075,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1595846656.0,898101248.0,1417699328.0,29707427840.0,404465.0,162552.0
13-04 02:44:21,1.749,0.250,98.002,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1598144512.0,898101248.0,1417711616.0,29705117696.0,406945.0,164200.0
13-04 02:44:22,1.255,0.084,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1599897600.0,898101248.0,1417715712.0,29703360512.0,415259.0,162466.0
13-04 02:44:23,1.417,0.333,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1599950848.0,898101248.0,1417719808.0,29703303168.0,375338.0,158213.0
13-04 02:44:24,0.920,0.251,98.746,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1604771840.0,898101248.0,1417723904.0,29698478080.0,417693.0,166490.0
13-04 02:44:25,1.749,0.167,97.918,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,1607561216.0,898101248.0,1417728000.0,29695684608.0,413181.0,165327.0
13-04 02:44:26,1.414,0.250,98.336,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1610223616.0,898101248.0,1417732096.0,29693018112.0,389622.0,160929.0
13-04 02:44:27,1.254,0.084,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1613012992.0,898101248.0,1417736192.0,29690224640.0,374855.0,161547.0
13-04 02:44:28,1.167,0.333,98.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1616433152.0,898101248.0,1417744384.0,29686796288.0,414282.0,165368.0
13-04 02:44:29,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1617698816.0,898101248.0,1417748480.0,29685526528.0,395975.0,162828.0
13-04 02:44:30,1.333,0.083,98.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1621250048.0,898105344.0,1417748480.0,29681971200.0,404728.0,163706.0
13-04 02:44:31,1.255,0.167,98.577,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1623273472.0,898105344.0,1417756672.0,29679939584.0,388051.0,161285.0
13-04 02:44:32,1.744,0.166,98.090,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1631047680.0,898105344.0,1417760768.0,29672161280.0,401293.0,163915.0
13-04 02:44:33,1.504,0.334,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1591836672.0,898105344.0,1417764864.0,29711368192.0,388918.0,160309.0
13-04 02:44:34,1.913,0.333,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1560649728.0,898105344.0,1417768960.0,29742551040.0,355591.0,160984.0
13-04 02:44:35,1.421,0.167,98.244,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1559244800.0,898105344.0,1417773056.0,29743951872.0,428953.0,164551.0
13-04 02:44:36,1.504,0.0,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1564065792.0,898105344.0,1417777152.0,29739126784.0,398485.0,162701.0
13-04 02:44:37,1.253,0.334,98.413,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1564823552.0,898105344.0,1417781248.0,29738364928.0,359263.0,160232.0
13-04 02:44:38,1.174,0.084,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1566298112.0,898105344.0,1417785344.0,29736886272.0,428396.0,168988.0
13-04 02:44:39,1.589,0.084,98.328,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1570779136.0,898105344.0,1417793536.0,29732397056.0,361207.0,161900.0
13-04 02:44:40,2.008,0.084,97.657,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,1576235008.0,898105344.0,1417797632.0,29726937088.0,408547.0,164316.0
13-04 02:44:41,1.668,0.167,98.165,0.0,0.0,0.0,0.0,73728.0,0.0,3.0,1577119744.0,898105344.0,1417801728.0,29726048256.0,413690.0,162118.0
13-04 02:44:42,2.256,0.084,97.661,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1581305856.0,898105344.0,1417805824.0,29721858048.0,405491.0,164663.0
13-04 02:44:43,1.251,0.167,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1586380800.0,898105344.0,1417809920.0,29716779008.0,400375.0,162506.0
13-04 02:44:44,1.582,0.250,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1595006976.0,898105344.0,1417818112.0,29708144640.0,390063.0,160686.0
13-04 02:44:45,1.084,0.334,98.415,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1604530176.0,898105344.0,1417818112.0,29698621440.0,380654.0,159789.0
13-04 02:44:46,1.589,0.167,98.161,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1614548992.0,898105344.0,1417830400.0,29688590336.0,416638.0,168648.0
13-04 02:44:47,1.589,0.251,98.161,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1623052288.0,898105344.0,1417834496.0,29680082944.0,406700.0,170835.0
13-04 02:44:48,1.833,0.0,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1627488256.0,898105344.0,1417842688.0,29675638784.0,402773.0,169505.0
13-04 02:44:49,1.751,0.417,97.832,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1632182272.0,898105344.0,1417846784.0,29670940672.0,393839.0,170123.0
13-04 02:44:50,1.918,0.250,97.832,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1633193984.0,898105344.0,1417850880.0,29669924864.0,399508.0,167922.0
13-04 02:44:51,1.334,0.167,98.249,0.167,0.0,0.083,0.0,4096.0,0.0,1.0,1634078720.0,898105344.0,1417854976.0,29669036032.0,392610.0,169110.0
13-04 02:44:52,1.501,0.250,98.249,0.0,0.0,0.0,0.0,110592.0,0.0,4.0,1634582528.0,898105344.0,1417859072.0,29668528128.0,404118.0,167972.0
13-04 02:44:53,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1636601856.0,898105344.0,1417871360.0,29666496512.0,408174.0,170487.0
13-04 02:44:54,1.002,0.083,98.831,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1636982784.0,898105344.0,1417871360.0,29666115584.0,406004.0,171070.0
13-04 02:44:55,1.505,0.084,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1639895040.0,898105344.0,1417879552.0,29663195136.0,383539.0,168184.0
13-04 02:44:56,1.084,0.250,98.499,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1643954176.0,898105344.0,1417883648.0,29659131904.0,405548.0,172112.0
13-04 02:44:57,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652711424.0,898105344.0,1417887744.0,29650370560.0,388417.0,160719.0
13-04 02:44:58,1.509,0.168,98.324,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1657311232.0,898105344.0,1417891840.0,29645766656.0,404456.0,161861.0
13-04 02:44:59,2.0,0.250,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1661972480.0,898105344.0,1417895936.0,29641101312.0,397185.0,163112.0
13-04 02:45:00,1.168,0.167,98.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1666379776.0,898105344.0,1417900032.0,29636689920.0,395823.0,161306.0
13-04 02:45:01,1.003,0.167,98.746,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,1673904128.0,898109440.0,1417904128.0,29629157376.0,392872.0,160323.0
13-04 02:45:02,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1677324288.0,898109440.0,1417912320.0,29625729024.0,393768.0,161821.0
13-04 02:45:03,1.337,0.251,98.413,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1678082048.0,898109440.0,1417916416.0,29624967168.0,404953.0,163782.0
13-04 02:45:04,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1678237696.0,898109440.0,1417920512.0,29624807424.0,400688.0,161760.0
13-04 02:45:05,1.256,0.168,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1679851520.0,898109440.0,1417924608.0,29623189504.0,392801.0,162374.0
13-04 02:45:06,1.420,0.251,97.995,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1681747968.0,898109440.0,1417932800.0,29621284864.0,401928.0,164457.0
13-04 02:45:07,1.917,0.083,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1643909120.0,898109440.0,1417932800.0,29659123712.0,400402.0,161040.0
13-04 02:45:08,1.668,0.250,98.082,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1642762240.0,898109440.0,1417936896.0,29660266496.0,403223.0,161984.0
13-04 02:45:09,0.999,0.250,98.668,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1646436352.0,898109440.0,1417945088.0,29656584192.0,256848.0,148226.0
13-04 02:45:10,1.005,0.168,98.827,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1648082944.0,898109440.0,1417949184.0,29654933504.0,540086.0,182414.0
13-04 02:45:11,1.338,0.084,98.411,0.167,0.0,0.0,0.0,86016.0,0.0,3.0,1648963584.0,898109440.0,1417957376.0,29654044672.0,382816.0,159477.0
13-04 02:45:12,1.171,0.084,98.746,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,1651376128.0,898109440.0,1417957376.0,29651632128.0,377245.0,158997.0
13-04 02:45:13,0.920,0.167,98.913,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1653907456.0,898109440.0,1417965568.0,29649092608.0,407136.0,170793.0
13-04 02:45:14,1.169,0.083,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656446976.0,898109440.0,1417965568.0,29646553088.0,372224.0,157760.0
13-04 02:45:15,1.168,0.250,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1656946688.0,898109440.0,1417973760.0,29646045184.0,406816.0,166546.0
13-04 02:45:16,1.420,0.251,98.162,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1657794560.0,898109440.0,1417981952.0,29645189120.0,425106.0,166547.0
13-04 02:45:17,1.835,0.083,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1659727872.0,898109440.0,1417986048.0,29643251712.0,404386.0,161264.0
13-04 02:45:18,1.253,0.084,98.663,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1662676992.0,898109440.0,1417990144.0,29640298496.0,396524.0,161790.0
13-04 02:45:19,1.583,0.333,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628262400.0,898109440.0,1417994240.0,29674708992.0,401430.0,163868.0
13-04 02:45:20,2.073,0.332,97.512,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1629126656.0,898109440.0,1418006528.0,29673832448.0,387951.0,171057.0
13-04 02:45:21,1.085,0.167,98.497,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1632014336.0,898109440.0,1418018816.0,29670932480.0,400380.0,162866.0
13-04 02:45:22,1.498,0.166,98.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1632641024.0,898109440.0,1418027008.0,29670297600.0,395594.0,161485.0
13-04 02:45:23,1.174,0.0,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633402880.0,898109440.0,1418027008.0,29669535744.0,387924.0,161318.0
13-04 02:45:24,1.421,0.084,98.495,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1635934208.0,898109440.0,1418035200.0,29666996224.0,416657.0,162190.0
13-04 02:45:25,2.002,0.167,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1628602368.0,898109440.0,1418039296.0,29674323968.0,384742.0,159460.0
13-04 02:45:26,1.586,0.250,98.080,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1598554112.0,898109440.0,1418039296.0,29704372224.0,394776.0,159743.0
13-04 02:45:27,2.409,0.249,97.342,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1599606784.0,898109440.0,1418047488.0,29703311360.0,387546.0,163505.0
13-04 02:45:28,1.172,0.0,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1602904064.0,898109440.0,1418051584.0,29700009984.0,407406.0,164001.0
13-04 02:45:29,1.168,0.167,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1606074368.0,898109440.0,1418055680.0,29696835584.0,401248.0,163003.0
13-04 02:45:30,1.255,0.167,98.577,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1613815808.0,898109440.0,1418059776.0,29689090048.0,414704.0,168266.0
13-04 02:45:31,1.585,0.250,97.998,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1625235456.0,898109440.0,1418067968.0,29677662208.0,353497.0,157031.0
13-04 02:45:32,1.170,0.084,98.663,0.0,0.0,0.084,0.0,4096.0,0.0,1.0,1627140096.0,898109440.0,1418067968.0,29675757568.0,263900.0,144912.0
13-04 02:45:33,1.255,0.251,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628848128.0,898109440.0,1418076160.0,29674041344.0,452185.0,171788.0
13-04 02:45:34,1.676,0.0,98.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633222656.0,898109440.0,1418080256.0,29669662720.0,508250.0,179644.0
13-04 02:45:35,2.328,0.166,97.423,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1638551552.0,898109440.0,1418084352.0,29664329728.0,401488.0,162897.0
13-04 02:45:36,1.334,0.334,98.165,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1640574976.0,898113536.0,1418088448.0,29662298112.0,399893.0,162856.0
13-04 02:45:37,1.339,0.167,98.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1644253184.0,898113536.0,1418092544.0,29658615808.0,390181.0,161114.0
13-04 02:45:38,1.583,0.333,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646022656.0,898113536.0,1418100736.0,29656838144.0,398113.0,164665.0
13-04 02:45:39,1.672,0.084,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1608736768.0,898113536.0,1418100736.0,29694124032.0,202589.0,138551.0
13-04 02:45:40,0.921,0.167,98.912,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1610276864.0,898113536.0,1418108928.0,29692575744.0,437586.0,122640.0
13-04 02:45:41,0.664,0.249,98.837,0.166,0.0,0.083,0.0,94208.0,0.0,3.0,1612140544.0,898113536.0,1418113024.0,29690707968.0,51692.0,127364.0
13-04 02:45:42,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612136448.0,898113536.0,1418117120.0,29690707968.0,23613.0,38651.0
13-04 02:45:43,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610485760.0,898113536.0,1418117120.0,29692358656.0,22074.0,36523.0
13-04 02:45:44,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610993664.0,898113536.0,1418117120.0,29691850752.0,21412.0,35818.0
13-04 02:45:45,0.500,0.083,99.416,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1611497472.0,898113536.0,1418121216.0,29691342848.0,23079.0,37716.0
13-04 02:45:46,1.582,0.083,98.251,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1614606336.0,898113536.0,1418125312.0,29688229888.0,164404.0,114111.0
13-04 02:45:47,3.096,0.167,96.485,0.167,0.0,0.084,0.0,32768.0,0.0,6.0,1624432640.0,898113536.0,1418137600.0,29678391296.0,1044362.0,338747.0
13-04 02:45:48,4.428,0.251,95.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1636073472.0,898113536.0,1418145792.0,29666742272.0,1285309.0,367151.0
13-04 02:45:49,3.0,0.250,96.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1643712512.0,898113536.0,1418158080.0,29659090944.0,1033356.0,352198.0
13-04 02:45:50,2.680,0.168,97.069,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1651068928.0,898113536.0,1418166272.0,29651726336.0,1355834.0,369107.0
13-04 02:45:51,3.094,0.167,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1661693952.0,898113536.0,1418174464.0,29641093120.0,1408542.0,373983.0
13-04 02:45:52,2.680,0.168,96.901,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1668575232.0,898113536.0,1418182656.0,29634203648.0,1286150.0,367045.0
13-04 02:45:53,3.658,0.083,96.259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1676943360.0,898113536.0,1418194944.0,29625823232.0,1255082.0,365567.0
13-04 02:45:54,2.676,0.251,96.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1680584704.0,898113536.0,1418203136.0,29622173696.0,1239634.0,367047.0
13-04 02:45:55,2.998,0.250,96.586,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1682006016.0,898113536.0,1418211328.0,29620744192.0,1402662.0,376531.0
13-04 02:45:56,2.594,0.418,96.904,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1684881408.0,898113536.0,1418223616.0,29617856512.0,1255528.0,367723.0
13-04 02:45:57,2.836,0.167,96.831,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1687064576.0,898113536.0,1418231808.0,29615665152.0,941840.0,334483.0
13-04 02:45:58,2.590,0.251,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691279360.0,898113536.0,1418240000.0,29611442176.0,1596090.0,385712.0
13-04 02:45:59,2.757,0.334,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1696190464.0,898113536.0,1418248192.0,29606522880.0,1279624.0,358204.0
13-04 02:46:00,2.990,0.332,96.595,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1698582528.0,898113536.0,1418268672.0,29604110336.0,1314855.0,361796.0
13-04 02:46:01,2.673,0.418,96.825,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1701781504.0,898113536.0,1418276864.0,29600903168.0,1384008.0,369777.0
13-04 02:46:02,2.757,0.334,96.909,0.0,0.0,0.0,0.0,126976.0,0.0,3.0,1702879232.0,898113536.0,1418289152.0,29599793152.0,1407527.0,366371.0
13-04 02:46:03,2.601,0.168,97.232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704521728.0,898113536.0,1418297344.0,29598142464.0,1343647.0,365591.0
13-04 02:46:04,1.678,0.168,98.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1705148416.0,898113536.0,1418305536.0,29597507584.0,798387.0,326719.0
13-04 02:46:05,2.588,0.167,97.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1705140224.0,898113536.0,1418313728.0,29597507584.0,1412200.0,381003.0
13-04 02:46:06,2.261,0.251,97.404,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1706369024.0,898113536.0,1418321920.0,29596270592.0,1371540.0,390878.0
13-04 02:46:07,2.183,0.168,97.397,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1707282432.0,898113536.0,1418330112.0,29595348992.0,1417387.0,386948.0
13-04 02:46:08,2.676,0.084,97.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1707782144.0,898113536.0,1418338304.0,29594841088.0,1510161.0,373811.0
13-04 02:46:09,2.833,0.333,96.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1711300608.0,898113536.0,1418346496.0,29591314432.0,1208026.0,357320.0
13-04 02:46:10,3.013,0.167,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714335744.0,898113536.0,1418354688.0,29588271104.0,1382340.0,369515.0
13-04 02:46:11,2.263,0.251,97.485,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1714409472.0,898113536.0,1418362880.0,29588189184.0,1245851.0,365525.0
13-04 02:46:12,3.328,0.166,96.339,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,1714569216.0,898113536.0,1418375168.0,29588017152.0,1282004.0,365789.0
13-04 02:46:13,2.676,0.251,96.906,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1715924992.0,898113536.0,1418383360.0,29586653184.0,1273832.0,369748.0
13-04 02:46:14,3.005,0.334,96.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716551680.0,898113536.0,1418391552.0,29586018304.0,1544802.0,379278.0
13-04 02:46:15,2.101,0.168,97.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1717342208.0,898113536.0,1418395648.0,29585223680.0,1410446.0,373999.0
13-04 02:46:16,2.423,0.334,97.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1719095296.0,898113536.0,1418403840.0,29583462400.0,1330422.0,360308.0
13-04 02:46:17,2.429,0.251,97.152,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,1718550528.0,898113536.0,1418420224.0,29583990784.0,1257862.0,353571.0
13-04 02:46:18,2.256,0.167,97.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1718853632.0,898113536.0,1418424320.0,29583683584.0,1377261.0,367449.0
13-04 02:46:19,1.931,0.252,97.817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1718841344.0,898113536.0,1418436608.0,29583683584.0,1361915.0,365317.0
13-04 02:46:20,2.838,0.334,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1718927360.0,898113536.0,1418444800.0,29583589376.0,1357293.0,366550.0
13-04 02:46:21,3.328,0.083,96.589,0.0,0.0,0.0,0.0,212992.0,0.0,1.0,1720475648.0,898113536.0,1418452992.0,29582032896.0,1218648.0,353812.0
13-04 02:46:22,2.924,0.167,96.742,0.167,0.0,0.0,0.0,57344.0,0.0,9.0,1725251584.0,898113536.0,1418457088.0,29577252864.0,1389254.0,365358.0
13-04 02:46:23,2.345,0.168,97.404,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1726271488.0,898113536.0,1418469376.0,29576220672.0,1304098.0,363332.0
13-04 02:46:24,2.256,0.167,97.577,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1726930944.0,898113536.0,1418473472.0,29575557120.0,1316781.0,364207.0
13-04 02:46:25,2.840,0.251,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1729585152.0,898113536.0,1418485760.0,29572890624.0,1380518.0,365479.0
13-04 02:46:26,1.679,0.252,98.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730056192.0,898113536.0,1418489856.0,29572415488.0,1387052.0,316326.0
13-04 02:46:27,0.585,0.167,98.997,0.167,0.0,0.084,0.0,32768.0,0.0,4.0,1730211840.0,898113536.0,1418493952.0,29572255744.0,159099.0,142065.0
13-04 02:46:28,0.500,0.0,99.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1730207744.0,898113536.0,1418498048.0,29572255744.0,39516.0,69048.0
13-04 02:46:29,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730207744.0,898113536.0,1418498048.0,29572255744.0,38143.0,66551.0
13-04 02:46:30,0.500,0.167,99.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1730203648.0,898113536.0,1418502144.0,29572255744.0,40822.0,70302.0
13-04 02:46:31,1.338,0.084,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1639178240.0,898113536.0,1418502144.0,29663281152.0,38506.0,67285.0
13-04 02:46:32,2.577,0.166,97.257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640341504.0,898113536.0,1418506240.0,29662113792.0,195936.0,148210.0
13-04 02:46:33,5.500,0.583,93.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1549357056.0,898113536.0,1418518528.0,29753085952.0,1503797.0,386911.0
13-04 02:46:34,4.682,0.251,94.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1558794240.0,898113536.0,1418526720.0,29743640576.0,1788433.0,413280.0
13-04 02:46:35,4.841,0.167,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1579548672.0,898113536.0,1418530816.0,29722882048.0,1950739.0,424658.0
13-04 02:46:36,4.587,0.334,95.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1597190144.0,898113536.0,1418543104.0,29705228288.0,1926242.0,425266.0
13-04 02:46:37,3.923,0.167,95.826,0.0,0.0,0.083,0.0,81920.0,0.0,3.0,1609916416.0,898113536.0,1418551296.0,29692493824.0,1938054.0,425823.0
13-04 02:46:38,3.766,0.167,95.732,0.167,0.0,0.167,0.0,49152.0,0.0,5.0,1616576512.0,898113536.0,1418559488.0,29685825536.0,1724083.0,420896.0
13-04 02:46:39,4.160,0.250,95.591,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627549696.0,898113536.0,1418567680.0,29674844160.0,1238426.0,384274.0
13-04 02:46:40,2.682,0.084,97.150,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1637187584.0,898113536.0,1418579968.0,29665193984.0,187794.0,325238.0
13-04 02:46:41,3.325,0.416,96.176,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1657495552.0,898113536.0,1418588160.0,29644877824.0,660335.0,378440.0
13-04 02:46:42,3.840,0.250,95.743,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1680248832.0,898113536.0,1418596352.0,29622116352.0,1802109.0,478586.0
13-04 02:46:43,4.420,0.334,94.912,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,1688715264.0,898113536.0,1418604544.0,29613641728.0,2483754.0,521825.0
13-04 02:46:44,4.073,0.416,95.428,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1691119616.0,898113536.0,1418612736.0,29611229184.0,1824733.0,479568.0
13-04 02:46:45,4.359,0.251,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1694703616.0,898113536.0,1418616832.0,29607641088.0,2406081.0,516833.0
13-04 02:46:46,3.264,0.335,96.318,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1695166464.0,898113536.0,1418629120.0,29607165952.0,1387800.0,443200.0
13-04 02:46:47,3.434,0.335,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1695662080.0,898113536.0,1418641408.0,29606658048.0,2689148.0,540969.0
13-04 02:46:48,3.013,0.167,96.569,0.167,0.0,0.084,0.0,40960.0,0.0,5.0,1698697216.0,898117632.0,1418649600.0,29603610624.0,1295994.0,451332.0
13-04 02:46:49,4.504,0.334,95.079,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1704050688.0,898117632.0,1418657792.0,29598248960.0,2462961.0,535291.0
13-04 02:46:50,3.177,0.251,96.321,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1705394176.0,898117632.0,1418670080.0,29596893184.0,1370517.0,464277.0
13-04 02:46:51,3.592,0.501,95.823,0.0,0.0,0.084,0.0,155648.0,0.0,3.0,1705398272.0,898117632.0,1418678272.0,29596880896.0,2447846.0,532514.0
13-04 02:46:52,3.096,0.251,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1706782720.0,898117632.0,1418690560.0,29595484160.0,1409576.0,469567.0
13-04 02:46:53,3.185,0.335,96.228,0.251,0.0,0.0,0.0,45056.0,0.0,5.0,1710202880.0,898117632.0,1418698752.0,29592055808.0,2285593.0,519449.0
13-04 02:46:54,3.347,0.251,96.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1711972352.0,898117632.0,1418706944.0,29590278144.0,1291706.0,446983.0
13-04 02:46:55,3.682,0.418,95.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1712852992.0,898117632.0,1418715136.0,29589389312.0,1935929.0,499600.0
13-04 02:46:56,3.005,0.334,96.411,0.0,0.0,0.250,0.0,8192.0,0.0,2.0,1712840704.0,898117632.0,1418727424.0,29589389312.0,2103811.0,510914.0
13-04 02:46:57,2.843,0.167,96.906,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1714139136.0,898117632.0,1418731520.0,29588086784.0,1460505.0,473002.0
13-04 02:46:58,3.010,0.334,96.321,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1714601984.0,898117632.0,1418743808.0,29587611648.0,2487852.0,529974.0
13-04 02:46:59,3.512,0.167,96.237,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1715101696.0,898117632.0,1418752000.0,29587103744.0,1429217.0,471490.0
13-04 02:47:00,3.763,0.251,95.903,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1717092352.0,898117632.0,1418760192.0,29585104896.0,2420162.0,538079.0
13-04 02:47:01,2.922,0.167,96.661,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1717248000.0,898117632.0,1418764288.0,29584945152.0,1618970.0,481675.0
13-04 02:47:02,3.509,0.251,96.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1717780480.0,898117632.0,1418772480.0,29584404480.0,2488361.0,543442.0
13-04 02:47:03,3.175,0.251,96.408,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,1718403072.0,898117632.0,1418784768.0,29583769600.0,2086012.0,512657.0
13-04 02:47:04,3.209,0.169,96.537,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1721950208.0,898117632.0,1418792960.0,29580214272.0,1872220.0,486186.0
13-04 02:47:05,3.101,0.251,96.647,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724035072.0,898117632.0,1418801152.0,29578121216.0,1827545.0,488922.0
13-04 02:47:06,2.926,0.167,96.739,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1724440576.0,898117632.0,1418809344.0,29577707520.0,2014464.0,493723.0
13-04 02:47:07,2.843,0.334,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1725005824.0,898117632.0,1418817536.0,29577134080.0,1918908.0,492410.0
13-04 02:47:08,3.353,0.251,96.228,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1726361600.0,898117632.0,1418825728.0,29575770112.0,2172493.0,503160.0
13-04 02:47:09,3.923,0.334,95.743,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1727557632.0,898117632.0,1418833920.0,29574565888.0,2451286.0,501053.0
13-04 02:47:10,2.601,0.252,96.980,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1727614976.0,898117632.0,1418842112.0,29574500352.0,2005869.0,480187.0
13-04 02:47:11,2.826,0.499,96.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728589824.0,898117632.0,1418850304.0,29573517312.0,668290.0,392760.0
13-04 02:47:12,2.256,0.334,97.243,0.0,0.0,0.167,0.0,94208.0,0.0,1.0,1729249280.0,898117632.0,1418858496.0,29572849664.0,1345857.0,398047.0
13-04 02:47:13,2.007,0.334,97.575,0.084,0.0,0.0,0.0,20480.0,0.0,4.0,1729372160.0,898117632.0,1418862592.0,29572722688.0,3269323.0,412341.0
13-04 02:47:14,1.085,0.167,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1729843200.0,898117632.0,1418866688.0,29572247552.0,602802.0,216754.0
13-04 02:47:15,0.749,0.250,98.918,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1729843200.0,898117632.0,1418866688.0,29572247552.0,59824.0,102609.0
13-04 02:47:16,0.418,0.084,99.331,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1729843200.0,898117632.0,1418866688.0,29572247552.0,58412.0,101948.0
13-04 02:47:17,2.660,0.582,96.758,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642672128.0,898117632.0,1418874880.0,29659410432.0,57451.0,99933.0
13-04 02:47:18,1.997,0.166,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596821504.0,898117632.0,1418874880.0,29705261056.0,52925.0,94825.0
13-04 02:47:19,2.002,0.083,97.748,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1598808064.0,898117632.0,1418874880.0,29703274496.0,105531.0,137278.0
13-04 02:47:20,3.589,0.250,96.160,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1610584064.0,898117632.0,1418887168.0,29691486208.0,1313432.0,412988.0
13-04 02:47:21,4.682,0.418,94.816,0.0,0.0,0.084,0.0,147456.0,0.0,2.0,1624637440.0,898117632.0,1418899456.0,29677420544.0,2459394.0,483153.0
13-04 02:47:22,4.603,0.502,94.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1599803392.0,898117632.0,1418907648.0,29702246400.0,2353677.0,482813.0
13-04 02:47:23,4.762,0.334,94.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1608970240.0,898117632.0,1418915840.0,29693071360.0,2690991.0,508533.0
13-04 02:47:24,5.329,0.333,94.005,0.250,0.0,0.083,0.0,32768.0,0.0,4.0,1614618624.0,898117632.0,1418919936.0,29687418880.0,2540429.0,494090.0
13-04 02:47:25,4.508,0.250,95.242,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1641996288.0,898117632.0,1418932224.0,29660028928.0,2540230.0,487573.0
13-04 02:47:26,4.655,0.249,94.929,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1671921664.0,898117632.0,1418940416.0,29630095360.0,2642087.0,501320.0
13-04 02:47:27,4.097,0.418,95.485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673297920.0,898117632.0,1418964992.0,29628694528.0,2340438.0,486109.0
13-04 02:47:28,4.674,0.250,94.992,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1679003648.0,898117632.0,1418973184.0,29622980608.0,2498329.0,489430.0
13-04 02:47:29,4.417,0.333,95.083,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1690583040.0,898117632.0,1418985472.0,29611388928.0,2505972.0,497951.0
13-04 02:47:30,3.759,0.251,95.906,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1695711232.0,898117632.0,1418989568.0,29606256640.0,2461913.0,493973.0
13-04 02:47:31,3.837,0.417,95.663,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1696694272.0,898117632.0,1419001856.0,29605261312.0,2436090.0,493935.0
13-04 02:47:32,3.523,0.168,96.141,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,1699102720.0,898117632.0,1419005952.0,29602848768.0,2418825.0,496049.0
13-04 02:47:33,4.023,0.419,95.557,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1701761024.0,898117632.0,1419014144.0,29600182272.0,2433838.0,488619.0
13-04 02:47:34,3.336,0.417,95.913,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1702006784.0,898117632.0,1419022336.0,29599928320.0,2201575.0,474263.0
13-04 02:47:35,3.347,0.335,96.151,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1702662144.0,898117632.0,1419034624.0,29599260672.0,2638011.0,521905.0
13-04 02:47:36,4.153,0.332,95.349,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1704275968.0,898117632.0,1419038720.0,29597642752.0,2410676.0,495038.0
13-04 02:47:37,3.926,0.334,95.656,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1706487808.0,898117632.0,1419051008.0,29595418624.0,2388270.0,489576.0
13-04 02:47:38,2.335,0.417,97.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1706921984.0,898117632.0,1419059200.0,29594976256.0,853016.0,392245.0
13-04 02:47:39,3.595,0.167,95.987,0.084,0.0,0.167,0.0,12288.0,0.0,1.0,1707454464.0,898117632.0,1419067392.0,29594435584.0,2807696.0,539419.0
13-04 02:47:40,3.112,0.252,96.468,0.084,0.0,0.084,0.0,20480.0,0.0,3.0,1708433408.0,898117632.0,1419071488.0,29593452544.0,2555381.0,528014.0
13-04 02:47:41,3.099,0.503,96.315,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1708961792.0,898117632.0,1419083776.0,29592911872.0,2554912.0,518789.0
13-04 02:47:42,3.846,0.334,95.652,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1712226304.0,898117632.0,1419087872.0,29589643264.0,1616193.0,472471.0
13-04 02:47:43,3.586,0.334,95.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1712214016.0,898117632.0,1419100160.0,29589643264.0,2311503.0,529912.0
13-04 02:47:44,3.589,0.334,95.993,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1713799168.0,898117632.0,1419104256.0,29588054016.0,2580564.0,531262.0
13-04 02:47:45,3.747,0.250,95.587,0.167,0.0,0.250,0.0,28672.0,0.0,4.0,1716895744.0,898121728.0,1419116544.0,29584941056.0,2467988.0,536539.0
13-04 02:47:46,3.607,0.252,96.057,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1719803904.0,898121728.0,1419124736.0,29582024704.0,2766034.0,550898.0
13-04 02:47:47,2.855,0.168,96.977,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1721692160.0,898121728.0,1419141120.0,29580120064.0,1397218.0,479231.0
13-04 02:47:48,3.676,0.334,95.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1721688064.0,898121728.0,1419145216.0,29580120064.0,3344487.0,602776.0
13-04 02:47:49,3.420,0.334,95.997,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1722593280.0,898121728.0,1419161600.0,29579198464.0,2346422.0,536312.0
13-04 02:47:50,3.840,0.334,95.492,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1725853696.0,898121728.0,1419169792.0,29575929856.0,2852904.0,564328.0
13-04 02:47:51,4.013,0.334,95.652,0.0,0.0,0.0,0.0,217088.0,0.0,4.0,1728393216.0,898121728.0,1419177984.0,29573382144.0,2598036.0,549283.0
13-04 02:47:52,3.018,0.335,96.647,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728512000.0,898121728.0,1419186176.0,29573255168.0,2348285.0,536724.0
13-04 02:47:53,3.094,0.334,96.405,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1730150400.0,898121728.0,1419198464.0,29571604480.0,2245923.0,525498.0
13-04 02:47:54,3.837,0.334,95.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1731792896.0,898121728.0,1419206656.0,29569953792.0,2234500.0,531150.0
13-04 02:47:55,4.678,0.418,94.570,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1735872512.0,898125824.0,1419218944.0,29565857792.0,2797816.0,562155.0
13-04 02:47:56,3.673,0.417,95.743,0.0,0.0,0.167,0.0,20480.0,0.0,4.0,1735958528.0,898125824.0,1419223040.0,29565767680.0,2517847.0,544344.0
13-04 02:47:57,3.094,0.334,96.405,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1736851456.0,898125824.0,1419231232.0,29564866560.0,2682559.0,550598.0
13-04 02:47:58,2.850,0.503,96.479,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1737256960.0,898125824.0,1419239424.0,29564452864.0,1688314.0,493882.0
13-04 02:47:59,3.936,0.335,95.645,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1736196096.0,898125824.0,1419251712.0,29565501440.0,2915243.0,548541.0
13-04 02:48:00,1.668,0.334,97.498,0.250,0.0,0.250,0.0,40960.0,0.0,3.0,1737023488.0,898125824.0,1419251712.0,29564674048.0,2746483.0,376136.0
13-04 02:48:01,1.168,0.167,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737842688.0,898125824.0,1419255808.0,29563850752.0,147919.0,205310.0
13-04 02:48:02,0.837,0.084,99.079,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1737969664.0,898125824.0,1419255808.0,29563723776.0,76732.0,133070.0
13-04 02:48:03,0.919,0.251,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737961472.0,898125824.0,1419264000.0,29563723776.0,75757.0,133419.0
13-04 02:48:04,0.921,0.0,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737961472.0,898125824.0,1419264000.0,29563723776.0,74939.0,132380.0
13-04 02:48:05,0.753,0.084,99.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1737957376.0,898125824.0,1419268096.0,29563723776.0,73049.0,131706.0
13-04 02:48:06,3.010,0.920,95.903,0.084,0.0,0.084,0.0,45056.0,0.0,9.0,1693315072.0,898125824.0,1419272192.0,29608361984.0,497353.0,282635.0
13-04 02:48:07,4.017,0.335,95.481,0.0,0.0,0.167,0.0,32768.0,0.0,8.0,1605644288.0,898125824.0,1419280384.0,29696024576.0,2391101.0,505600.0
13-04 02:48:08,6.628,0.663,92.543,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1571594240.0,898125824.0,1419292672.0,29730062336.0,2989897.0,556096.0
13-04 02:48:09,5.662,0.167,94.005,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1587208192.0,898125824.0,1419296768.0,29714444288.0,2661681.0,524613.0
13-04 02:48:10,5.784,0.503,93.713,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1595387904.0,898125824.0,1419309056.0,29706252288.0,2959426.0,547854.0
13-04 02:48:11,4.825,0.416,94.676,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1624137728.0,898125824.0,1419317248.0,29677494272.0,3109322.0,559224.0
13-04 02:48:12,3.015,0.251,96.650,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1634287616.0,898125824.0,1419325440.0,29667336192.0,1090729.0,430627.0
13-04 02:48:13,4.946,0.335,94.719,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1643077632.0,898125824.0,1419329536.0,29658542080.0,2131152.0,522639.0
13-04 02:48:14,4.682,0.418,94.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1675825152.0,898125824.0,1419341824.0,29625782272.0,3635515.0,596803.0
13-04 02:48:15,5.276,0.251,94.472,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691942912.0,898125824.0,1419345920.0,29609660416.0,3462056.0,632289.0
13-04 02:48:16,4.678,0.501,94.570,0.167,0.0,0.084,0.0,20480.0,0.0,4.0,1694568448.0,898125824.0,1419358208.0,29607022592.0,2988532.0,604402.0
13-04 02:48:17,4.261,0.418,95.238,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1695318016.0,898125824.0,1419370496.0,29606260736.0,3229605.0,603054.0
13-04 02:48:18,4.114,0.336,95.298,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1696993280.0,898125824.0,1419378688.0,29604577280.0,3276056.0,611257.0
13-04 02:48:19,3.523,0.168,96.057,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1699110912.0,898125824.0,1419386880.0,29602451456.0,3328859.0,609911.0
13-04 02:48:20,4.286,0.420,95.294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705959424.0,898125824.0,1419395072.0,29595594752.0,3097235.0,590349.0
13-04 02:48:21,3.756,0.501,95.492,0.167,0.0,0.083,0.0,176128.0,0.0,4.0,1706397696.0,898125824.0,1419403264.0,29595148288.0,3150280.0,586476.0
13-04 02:48:22,3.688,0.419,95.725,0.0,0.0,0.168,0.0,90112.0,0.0,1.0,1709117440.0,898125824.0,1419411456.0,29592420352.0,3168888.0,577847.0
13-04 02:48:23,4.913,0.250,94.671,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,1709236224.0,898125824.0,1419419648.0,29592293376.0,3746777.0,623199.0
13-04 02:48:24,3.434,0.335,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1709604864.0,898125824.0,1419431936.0,29591912448.0,3501721.0,599760.0
13-04 02:48:25,3.667,0.417,95.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1710071808.0,898125824.0,1419440128.0,29591437312.0,3463030.0,594682.0
13-04 02:48:26,4.481,0.249,95.187,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1712287744.0,898125824.0,1419448320.0,29589213184.0,3115485.0,563666.0
13-04 02:48:27,3.769,0.419,95.645,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1715007488.0,898125824.0,1419456512.0,29586485248.0,2866425.0,550989.0
13-04 02:48:28,3.428,0.167,96.321,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1716301824.0,898125824.0,1419464704.0,29585182720.0,3235107.0,570078.0
13-04 02:48:29,3.526,0.252,96.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1717186560.0,898125824.0,1419468800.0,29584293888.0,3056733.0,566933.0
13-04 02:48:30,3.344,0.418,96.070,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1717809152.0,898125824.0,1419481088.0,29583659008.0,3179151.0,581461.0
13-04 02:48:31,4.337,0.417,95.079,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,1722183680.0,898125824.0,1419489280.0,29579276288.0,3014801.0,556421.0
13-04 02:48:32,3.015,0.335,96.482,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1722302464.0,898125824.0,1419497472.0,29579149312.0,2943604.0,548581.0
13-04 02:48:33,3.923,0.250,95.743,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1724104704.0,898125824.0,1419505664.0,29577338880.0,3072123.0,576164.0
13-04 02:48:34,3.580,0.416,95.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724760064.0,898125824.0,1419513856.0,29576675328.0,3130349.0,565858.0
13-04 02:48:35,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1727356928.0,898125824.0,1419522048.0,29574070272.0,2979576.0,560863.0
13-04 02:48:36,3.005,0.417,96.411,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,1727537152.0,898125824.0,1419530240.0,29573881856.0,2183188.0,504223.0
13-04 02:48:37,2.682,0.168,97.066,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1728634880.0,898125824.0,1419542528.0,29572771840.0,1281381.0,449407.0
13-04 02:48:38,3.515,0.335,95.900,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,1730437120.0,898125824.0,1419550720.0,29570961408.0,3172203.0,605852.0
13-04 02:48:39,4.599,0.418,94.732,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1732206592.0,898125824.0,1419558912.0,29569183744.0,3761491.0,629717.0
13-04 02:48:40,3.417,0.500,95.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1732579328.0,898125824.0,1419567104.0,29568802816.0,2831900.0,569731.0
13-04 02:48:41,3.518,0.503,95.812,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1734983680.0,898125824.0,1419575296.0,29566390272.0,2805376.0,569377.0
13-04 02:48:42,3.272,0.168,96.477,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1735745536.0,898125824.0,1419583488.0,29565620224.0,3412556.0,612423.0
13-04 02:48:43,4.254,0.334,95.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1741451264.0,898125824.0,1419591680.0,29559906304.0,1777185.0,503119.0
13-04 02:48:44,3.506,0.417,95.910,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1742110720.0,898125824.0,1419599872.0,29559238656.0,3197148.0,570818.0
13-04 02:48:45,4.170,0.334,95.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1743052800.0,898125824.0,1419608064.0,29558288384.0,3521523.0,633544.0
13-04 02:48:46,2.605,0.252,96.975,0.0,0.0,0.168,0.0,16384.0,0.0,5.0,1743745024.0,898125824.0,1419616256.0,29557587968.0,3498240.0,547626.0
13-04 02:48:47,2.588,0.501,96.745,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1741037568.0,898125824.0,1419624448.0,29560287232.0,1597263.0,331454.0
13-04 02:48:48,1.169,0.083,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1741672448.0,898125824.0,1419624448.0,29559652352.0,299287.0,231643.0
13-04 02:48:49,1.169,0.250,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1741668352.0,898125824.0,1419628544.0,29559652352.0,100485.0,175992.0
13-04 02:48:50,1.332,0.250,98.335,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1741664256.0,898125824.0,1419632640.0,29559652352.0,93778.0,170065.0
13-04 02:48:51,1.170,0.334,98.413,0.0,0.0,0.084,0.0,159744.0,0.0,1.0,1741660160.0,898125824.0,1419636736.0,29559652352.0,96142.0,171489.0
13-04 02:48:52,1.169,0.250,98.331,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1741656064.0,898125824.0,1419640832.0,29559652352.0,97417.0,172471.0
13-04 02:48:53,3.344,1.505,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1693720576.0,898125824.0,1419644928.0,29607583744.0,117775.0,205295.0
13-04 02:48:54,4.674,0.501,94.574,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1694953472.0,898125824.0,1419657216.0,29606338560.0,2247420.0,542500.0
13-04 02:48:55,8.917,1.167,89.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1572282368.0,898125824.0,1419661312.0,29729005568.0,3155559.0,596096.0
13-04 02:48:56,6.427,0.501,93.072,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1595727872.0,898125824.0,1419673600.0,29705547776.0,3412057.0,589963.0
13-04 02:48:57,4.774,0.419,94.724,0.0,0.0,0.084,0.0,90112.0,0.0,1.0,1616928768.0,898125824.0,1419677696.0,29684342784.0,3394053.0,601470.0
13-04 02:48:58,5.439,0.335,93.975,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1632280576.0,898125824.0,1419689984.0,29668978688.0,3451254.0,623706.0
13-04 02:48:59,4.762,0.418,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1665105920.0,898125824.0,1419694080.0,29636149248.0,3248052.0,595750.0
13-04 02:49:00,4.854,0.335,94.728,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1692196864.0,898125824.0,1419706368.0,29609046016.0,3688358.0,637811.0
13-04 02:49:01,4.614,0.252,95.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1695395840.0,898125824.0,1419714560.0,29605838848.0,2952006.0,596464.0
13-04 02:49:02,4.686,0.335,94.895,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1698021376.0,898125824.0,1419722752.0,29603205120.0,3276434.0,624082.0
13-04 02:49:03,4.643,0.498,94.610,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1698902016.0,898125824.0,1419730944.0,29602316288.0,3504154.0,636148.0
13-04 02:49:04,4.854,0.167,94.895,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1702735872.0,898125824.0,1419739136.0,29598474240.0,3686693.0,656207.0
13-04 02:49:05,5.083,0.417,94.500,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1707024384.0,898125824.0,1419767808.0,29594157056.0,3528191.0,649997.0
13-04 02:49:06,4.010,0.418,95.405,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1707909120.0,898125824.0,1419771904.0,29593268224.0,3464462.0,654160.0
13-04 02:49:07,4.275,0.335,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1708916736.0,898125824.0,1419780096.0,29592252416.0,4018056.0,691582.0
13-04 02:49:08,3.691,0.419,95.554,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,1710845952.0,898125824.0,1419788288.0,29590315008.0,2730286.0,604319.0
13-04 02:49:09,4.181,0.334,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1711398912.0,898125824.0,1419804672.0,29589745664.0,3534879.0,667625.0
13-04 02:49:10,3.843,0.334,95.656,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1711742976.0,898125824.0,1419808768.0,29589397504.0,3669578.0,650628.0
13-04 02:49:11,4.500,0.500,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1714429952.0,898125824.0,1419821056.0,29586698240.0,4277454.0,706206.0
13-04 02:49:12,4.275,0.503,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1715027968.0,898125824.0,1419825152.0,29586096128.0,3951978.0,676418.0
13-04 02:49:13,3.756,0.334,95.576,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1716035584.0,898125824.0,1419833344.0,29585080320.0,2998295.0,643042.0
13-04 02:49:14,3.196,0.505,96.215,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1716441088.0,898125824.0,1419841536.0,29584666624.0,3278654.0,639927.0
13-04 02:49:15,5.184,0.251,94.482,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1719128064.0,898125824.0,1419853824.0,29581967360.0,4176620.0,690471.0
13-04 02:49:16,3.451,0.337,96.128,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1719209984.0,898125824.0,1419874304.0,29581864960.0,3840641.0,682880.0
13-04 02:49:17,4.746,0.416,94.588,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1721380864.0,898125824.0,1419890688.0,29579677696.0,4413083.0,725845.0
13-04 02:49:18,4.515,0.334,94.983,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1722613760.0,898125824.0,1419898880.0,29578436608.0,3312770.0,637358.0
13-04 02:49:19,3.923,0.334,95.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723367424.0,898125824.0,1419907072.0,29577674752.0,3798267.0,659216.0
13-04 02:49:20,4.323,0.499,95.012,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,1724362752.0,898125824.0,1419915264.0,29576671232.0,3927769.0,651308.0
13-04 02:49:21,4.603,0.251,94.979,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1725509632.0,898125824.0,1419923456.0,29575516160.0,3182621.0,628438.0
13-04 02:49:22,3.833,0.333,95.667,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1726464000.0,898125824.0,1419927552.0,29574557696.0,3823383.0,658788.0
13-04 02:49:23,3.526,0.420,95.802,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1727209472.0,898125824.0,1419939840.0,29573799936.0,3936439.0,667167.0
13-04 02:49:24,4.587,0.250,94.912,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1729884160.0,898125824.0,1419948032.0,29571117056.0,3686415.0,638982.0
13-04 02:49:25,4.341,0.334,95.075,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1731477504.0,898125824.0,1419956224.0,29569515520.0,4109430.0,674906.0
13-04 02:49:26,3.679,0.418,95.819,0.0,0.0,0.084,0.0,221184.0,0.0,3.0,1732198400.0,898125824.0,1419964416.0,29568786432.0,3527171.0,623331.0
13-04 02:49:27,4.489,0.333,95.012,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1730818048.0,898125824.0,1419976704.0,29570154496.0,3709945.0,650848.0
13-04 02:49:28,4.198,0.168,95.298,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,1732673536.0,898125824.0,1419997184.0,29568278528.0,3413082.0,625129.0
13-04 02:49:29,3.592,0.334,95.823,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1733173248.0,898125824.0,1420005376.0,29567770624.0,4023011.0,666880.0
13-04 02:49:30,3.604,0.251,96.144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1734688768.0,898125824.0,1420013568.0,29566246912.0,3794970.0,657948.0
13-04 02:49:31,5.083,0.417,94.417,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1737818112.0,898125824.0,1420025856.0,29563105280.0,3735827.0,634666.0
13-04 02:49:32,3.592,0.334,95.906,0.0,0.0,0.167,0.0,131072.0,0.0,1.0,1738072064.0,898125824.0,1420029952.0,29562847232.0,3765423.0,639367.0
13-04 02:49:33,3.595,0.251,96.070,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1738629120.0,898125824.0,1420042240.0,29562277888.0,3799420.0,624697.0
13-04 02:49:34,1.669,0.250,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1738506240.0,898125824.0,1420042240.0,29562400768.0,1593889.0,367788.0
13-04 02:49:35,1.830,0.083,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1739100160.0,898125824.0,1420046336.0,29561802752.0,109165.0,196378.0
13-04 02:49:36,1.085,0.167,98.664,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,1739100160.0,898125824.0,1420046336.0,29561802752.0,110326.0,198337.0
13-04 02:49:37,1.587,0.251,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1740238848.0,898125824.0,1420050432.0,29560659968.0,110279.0,195235.0
13-04 02:49:38,1.590,0.167,97.992,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1740996608.0,898125824.0,1420054528.0,29559898112.0,113632.0,197032.0
13-04 02:49:39,1.833,0.167,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1742389248.0,898125824.0,1420058624.0,29558501376.0,107368.0,194234.0
13-04 02:49:40,3.509,0.334,95.906,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1742663680.0,898125824.0,1420070912.0,29558214656.0,2208057.0,557031.0
13-04 02:49:41,4.268,0.251,95.397,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1742913536.0,898125824.0,1420075008.0,29557960704.0,3947748.0,679281.0
13-04 02:49:42,3.753,0.334,95.746,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1743253504.0,898125824.0,1420083200.0,29557612544.0,2684549.0,585708.0
13-04 02:49:43,4.060,0.497,95.278,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1745158144.0,898125824.0,1420091392.0,29555699712.0,550741.0,458886.0
13-04 02:49:44,3.862,0.420,95.382,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,1745657856.0,898125824.0,1420099584.0,29555191808.0,4779102.0,779591.0
13-04 02:49:45,3.408,0.416,96.010,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1746407424.0,898125824.0,1420111872.0,29554429952.0,919962.0,502152.0
13-04 02:49:46,3.010,0.418,96.321,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1746530304.0,898125824.0,1420115968.0,29554302976.0,1428212.0,552224.0
13-04 02:49:47,5.532,0.335,93.881,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,1709686784.0,898125824.0,1420136448.0,29591126016.0,6145244.0,820109.0
13-04 02:49:48,3.598,0.502,95.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1709678592.0,898125824.0,1420144640.0,29591126016.0,3296344.0,668255.0
13-04 02:49:49,3.023,0.252,96.390,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1709891584.0,898125824.0,1420152832.0,29590904832.0,2386170.0,621235.0
13-04 02:49:50,6.250,0.250,93.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1710710784.0,898125824.0,1420161024.0,29590077440.0,5901256.0,866270.0
13-04 02:49:51,3.601,0.419,95.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1711046656.0,898125824.0,1420173312.0,29589729280.0,2780431.0,667184.0
13-04 02:49:52,4.892,0.415,94.527,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,1711042560.0,898125824.0,1420177408.0,29589729280.0,3588130.0,754901.0
13-04 02:49:53,5.139,0.421,94.356,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1711091712.0,898125824.0,1420189696.0,29589667840.0,6326929.0,905251.0
13-04 02:49:54,3.664,0.333,95.837,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1711276032.0,898125824.0,1420197888.0,29589475328.0,1066027.0,579666.0
13-04 02:49:55,4.020,0.335,95.226,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1711198208.0,898125824.0,1420210176.0,29589540864.0,4775457.0,829718.0
13-04 02:49:56,5.356,0.335,94.226,0.0,0.0,0.084,0.0,167936.0,0.0,6.0,1715105792.0,898125824.0,1420218368.0,29585625088.0,4199193.0,818626.0
13-04 02:49:57,3.532,0.336,95.879,0.0,0.0,0.252,0.0,12288.0,0.0,3.0,1716555776.0,898125824.0,1420226560.0,29584166912.0,4314363.0,785578.0
13-04 02:49:58,5.171,0.417,94.162,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,1717530624.0,898125824.0,1420234752.0,29583183872.0,5181734.0,874832.0
13-04 02:49:59,5.843,0.501,93.155,0.334,0.0,0.167,0.0,28672.0,0.0,3.0,1720442880.0,898125824.0,1420242944.0,29580263424.0,6414160.0,1046724.0
13-04 02:50:00,5.602,0.334,93.729,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1723224064.0,898125824.0,1420251136.0,29577474048.0,5817818.0,948477.0
13-04 02:50:01,4.534,0.420,94.878,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1726746624.0,898125824.0,1420259328.0,29573943296.0,4729653.0,843538.0
13-04 02:50:02,3.936,0.168,95.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1728069632.0,898125824.0,1420271616.0,29572608000.0,3636499.0,729915.0
13-04 02:50:03,4.261,0.501,95.155,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1728282624.0,898125824.0,1420279808.0,29572386816.0,3301145.0,697408.0
13-04 02:50:04,4.417,0.250,94.917,0.083,0.0,0.333,0.0,16384.0,0.0,2.0,1728303104.0,898125824.0,1420288000.0,29572358144.0,3402817.0,701961.0
13-04 02:50:05,4.243,0.416,95.341,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728454656.0,898125824.0,1420296192.0,29572198400.0,3263493.0,694496.0
13-04 02:50:06,4.254,0.334,95.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1728573440.0,898125824.0,1420304384.0,29572071424.0,3365132.0,704914.0
13-04 02:50:07,5.058,0.415,94.444,0.0,0.0,0.083,0.0,94208.0,0.0,1.0,1728057344.0,898125824.0,1420312576.0,29572579328.0,3025554.0,670323.0
13-04 02:50:08,3.425,0.501,95.906,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,1728114688.0,898125824.0,1420320768.0,29572513792.0,3277176.0,693019.0
13-04 02:50:09,3.833,0.333,95.583,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1728073728.0,898125824.0,1420328960.0,29572546560.0,3113386.0,682917.0
13-04 02:50:10,4.774,0.419,94.724,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1730412544.0,898125824.0,1420341248.0,29570195456.0,3493292.0,706321.0
13-04 02:50:11,4.077,0.250,95.591,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1731166208.0,898125824.0,1420345344.0,29569437696.0,3165482.0,685214.0
13-04 02:50:12,3.033,0.505,96.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1733058560.0,898125824.0,1420357632.0,29567533056.0,3456193.0,711598.0
13-04 02:50:13,3.431,0.418,95.983,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1734225920.0,898125824.0,1420365824.0,29566357504.0,1821125.0,576733.0
13-04 02:50:14,3.589,0.250,96.077,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1736577024.0,898134016.0,1420374016.0,29563990016.0,657836.0,491356.0
13-04 02:50:15,4.583,0.500,94.667,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1736646656.0,898134016.0,1420382208.0,29563912192.0,5032209.0,892146.0
13-04 02:50:16,4.854,0.251,94.728,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1740218368.0,898134016.0,1420390400.0,29560332288.0,4902878.0,848087.0
13-04 02:50:17,4.348,0.418,94.900,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1742594048.0,898134016.0,1420402688.0,29557944320.0,3854555.0,748927.0
13-04 02:50:18,3.926,0.167,95.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1743024128.0,898134016.0,1420414976.0,29557501952.0,3331745.0,697227.0
13-04 02:50:19,3.840,0.501,95.326,0.250,0.0,0.083,0.0,45056.0,0.0,5.0,1743847424.0,898134016.0,1420419072.0,29556674560.0,3012917.0,672618.0
13-04 02:50:20,2.755,0.501,96.578,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1745592320.0,898134016.0,1420427264.0,29554921472.0,2321215.0,508337.0
13-04 02:50:21,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745076224.0,898134016.0,1420427264.0,29555437568.0,137536.0,232442.0
13-04 02:50:22,1.003,0.334,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745199104.0,898134016.0,1420431360.0,29555310592.0,124903.0,225265.0
13-04 02:50:23,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745199104.0,898134016.0,1420431360.0,29555310592.0,128451.0,229429.0
13-04 02:50:24,1.338,0.251,98.244,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,1745199104.0,898134016.0,1420431360.0,29555310592.0,125646.0,227071.0
13-04 02:50:25,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1745195008.0,898134016.0,1420435456.0,29555310592.0,128913.0,228606.0
13-04 02:50:26,1.586,0.167,98.164,0.0,0.0,0.083,0.0,147456.0,0.0,1.0,1745326080.0,898134016.0,1420439552.0,29555175424.0,129796.0,230214.0
13-04 02:50:27,1.255,0.251,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745707008.0,898134016.0,1420439552.0,29554794496.0,126560.0,227114.0
13-04 02:50:28,4.674,1.169,94.073,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1653624832.0,898134016.0,1420443648.0,29646872576.0,125722.0,224354.0
13-04 02:50:29,3.342,0.418,96.241,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1607946240.0,898134016.0,1420443648.0,29692551168.0,125558.0,227046.0
13-04 02:50:30,2.417,0.250,97.083,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1559240704.0,898134016.0,1420447744.0,29741252608.0,122740.0,221914.0
13-04 02:50:31,2.161,0.416,97.340,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1563779072.0,898134016.0,1420447744.0,29736714240.0,127528.0,228287.0
13-04 02:50:32,1.838,0.167,97.995,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1565261824.0,898134016.0,1420451840.0,29735227392.0,130149.0,230048.0
13-04 02:50:33,1.835,0.167,97.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1569198080.0,898134016.0,1420451840.0,29731291136.0,126765.0,227754.0
13-04 02:50:34,1.915,0.167,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1575415808.0,898134016.0,1420455936.0,29725069312.0,129731.0,229328.0
13-04 02:50:35,3.325,0.249,96.259,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,1584173056.0,898134016.0,1420460032.0,29716307968.0,382373.0,328134.0
13-04 02:50:36,6.994,0.333,91.424,1.166,0.0,0.083,0.0,16384.0,0.0,2.0,1607716864.0,898134016.0,1420472320.0,29692751872.0,2837852.0,686732.0
13-04 02:50:37,6.020,0.418,93.478,0.0,0.0,0.084,0.0,73728.0,0.0,1.0,1631010816.0,898134016.0,1420480512.0,29669449728.0,3733072.0,766159.0
13-04 02:50:38,6.583,0.250,92.917,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1640779776.0,898134016.0,1420484608.0,29659676672.0,3541328.0,754675.0
13-04 02:50:39,5.021,0.586,94.393,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1690353664.0,898134016.0,1420496896.0,29610090496.0,3854986.0,776602.0
13-04 02:50:40,5.804,0.332,93.698,0.0,0.0,0.166,0.0,28672.0,0.0,3.0,1697550336.0,898134016.0,1420505088.0,29602885632.0,3564741.0,744623.0
13-04 02:50:41,6.339,0.417,92.911,0.167,0.0,0.167,0.0,20480.0,0.0,4.0,1701187584.0,898138112.0,1420513280.0,29599236096.0,3584178.0,761379.0
13-04 02:50:42,5.092,0.584,94.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1702125568.0,898138112.0,1420525568.0,29598285824.0,4251072.0,808142.0
13-04 02:50:43,5.013,0.167,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1705488384.0,898138112.0,1420529664.0,29594918912.0,3897334.0,776471.0
13-04 02:50:44,5.912,0.250,93.672,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1706872832.0,898138112.0,1420541952.0,29593522176.0,3100068.0,709925.0
13-04 02:50:45,4.606,0.251,94.975,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1706864640.0,898138112.0,1420550144.0,29593522176.0,4126014.0,804417.0
13-04 02:50:46,4.667,0.333,94.750,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1708158976.0,898138112.0,1420558336.0,29592219648.0,4146899.0,803400.0
13-04 02:50:47,5.667,0.333,93.833,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1711984640.0,898138112.0,1420570624.0,29588381696.0,3496772.0,755519.0
13-04 02:50:48,4.439,0.251,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1712263168.0,898138112.0,1420582912.0,29588090880.0,4082305.0,798770.0
13-04 02:50:49,3.604,0.419,95.893,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1713397760.0,898138112.0,1420587008.0,29586952192.0,2765908.0,690074.0
13-04 02:50:50,5.662,0.500,93.755,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1714741248.0,898138112.0,1420599296.0,29585596416.0,4538792.0,844049.0
13-04 02:50:51,3.704,0.253,95.875,0.084,0.0,0.084,0.0,28672.0,0.0,5.0,1714663424.0,898138112.0,1420607488.0,29585666048.0,3692525.0,766312.0
13-04 02:50:52,4.568,0.498,94.684,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1715269632.0,898138112.0,1420619776.0,29585047552.0,3840272.0,788122.0
13-04 02:50:53,5.518,0.334,94.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1717706752.0,898138112.0,1420627968.0,29582602240.0,3834217.0,786553.0
13-04 02:50:54,4.017,0.418,95.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1718812672.0,898138112.0,1420636160.0,29581488128.0,3738781.0,775527.0
13-04 02:50:55,5.162,0.500,94.172,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1722486784.0,898138112.0,1420644352.0,29577805824.0,4085010.0,810548.0
13-04 02:50:56,4.774,0.084,94.807,0.168,0.0,0.168,0.0,49152.0,0.0,5.0,1724473344.0,898138112.0,1420656640.0,29575806976.0,3467596.0,753871.0
13-04 02:50:57,4.825,0.333,94.592,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1725128704.0,898138112.0,1420664832.0,29575143424.0,3606035.0,754590.0
13-04 02:50:58,4.750,0.250,94.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1725722624.0,898138112.0,1420673024.0,29574541312.0,3261589.0,715741.0
13-04 02:50:59,4.622,0.336,94.958,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1728155648.0,898138112.0,1420685312.0,29572096000.0,3678506.0,761395.0
13-04 02:51:00,4.420,0.667,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1728978944.0,898138112.0,1420689408.0,29571268608.0,4229647.0,814324.0
13-04 02:51:01,4.754,0.584,94.329,0.167,0.0,0.167,0.0,32768.0,0.0,6.0,1730187264.0,898138112.0,1420718080.0,29570031616.0,3406488.0,748239.0
13-04 02:51:02,4.511,0.334,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1731645440.0,898138112.0,1420722176.0,29568569344.0,3639992.0,759048.0
13-04 02:51:03,3.688,0.251,95.809,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1731858432.0,898138112.0,1420730368.0,29568348160.0,3779397.0,769637.0
13-04 02:51:04,4.603,0.418,94.895,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1732960256.0,898138112.0,1420738560.0,29567238144.0,3657232.0,762294.0
13-04 02:51:05,4.674,0.334,94.908,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736470528.0,898138112.0,1420750848.0,29563715584.0,3743143.0,767279.0
13-04 02:51:06,3.428,0.418,95.819,0.167,0.0,0.167,0.0,245760.0,0.0,8.0,1737900032.0,898142208.0,1420759040.0,29562273792.0,3089325.0,714984.0
13-04 02:51:07,2.678,0.167,96.987,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1738141696.0,898142208.0,1420767232.0,29562023936.0,834328.0,512741.0
13-04 02:51:08,6.156,0.499,93.178,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1739055104.0,898142208.0,1420779520.0,29561098240.0,5721089.0,972174.0
13-04 02:51:09,4.020,0.503,95.310,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1739141120.0,898142208.0,1420783616.0,29561008128.0,4315904.0,832106.0
13-04 02:51:10,4.359,0.335,95.222,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1740713984.0,898142208.0,1420795904.0,29559422976.0,3932116.0,810793.0
13-04 02:51:11,4.862,0.335,94.552,0.168,0.0,0.084,0.0,40960.0,0.0,5.0,1742770176.0,898146304.0,1420800000.0,29557358592.0,4034454.0,803466.0
13-04 02:51:12,3.685,0.335,95.812,0.0,0.0,0.168,0.0,106496.0,0.0,1.0,1743077376.0,898146304.0,1420812288.0,29557039104.0,3289475.0,734705.0
13-04 02:51:13,3.862,0.336,95.718,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744089088.0,898146304.0,1420816384.0,29556023296.0,3382529.0,745743.0
13-04 02:51:14,4.599,0.251,95.067,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1744584704.0,898146304.0,1420828672.0,29555515392.0,2619633.0,677420.0
13-04 02:51:15,3.930,0.334,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1745117184.0,898146304.0,1420832768.0,29554978816.0,4032827.0,767593.0
13-04 02:51:16,3.997,0.333,95.420,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1745211392.0,898146304.0,1420836864.0,29554880512.0,2932998.0,753322.0
13-04 02:51:17,2.517,0.168,97.232,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1746186240.0,898146304.0,1420845056.0,29553897472.0,1593510.0,559886.0
13-04 02:51:18,2.922,0.083,96.745,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1746198528.0,898146304.0,1420849152.0,29553881088.0,1378615.0,515373.0
13-04 02:51:19,2.261,0.168,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1746194432.0,898146304.0,1420853248.0,29553881088.0,1580214.0,557166.0
13-04 02:51:20,2.252,0.167,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1746255872.0,898146304.0,1420853248.0,29553819648.0,1342386.0,507184.0
13-04 02:51:21,2.341,0.251,97.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1746321408.0,898146304.0,1420853248.0,29553754112.0,1599321.0,556534.0
13-04 02:51:22,2.423,0.251,96.992,0.167,0.0,0.167,0.0,24576.0,0.0,4.0,1744539648.0,898146304.0,1420857344.0,29555531776.0,1358312.0,510134.0
13-04 02:51:23,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1744572416.0,898146304.0,1420857344.0,29555499008.0,1544671.0,549782.0
13-04 02:51:24,2.425,0.251,97.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744281600.0,898146304.0,1420861440.0,29555785728.0,1474726.0,531983.0
13-04 02:51:25,2.172,0.251,97.577,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1744314368.0,898146304.0,1420861440.0,29555752960.0,1465876.0,531048.0
13-04 02:51:26,2.005,0.334,97.577,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1744277504.0,898146304.0,1420865536.0,29555785728.0,1454976.0,528919.0
13-04 02:51:27,2.335,0.334,97.248,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1744433152.0,898146304.0,1420869632.0,29555625984.0,1456633.0,530991.0
13-04 02:51:28,3.008,0.167,96.658,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1743577088.0,898146304.0,1420869632.0,29556482048.0,1396833.0,518901.0
13-04 02:51:29,1.339,0.0,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1743511552.0,898146304.0,1420869632.0,29556547584.0,637923.0,363089.0
13-04 02:51:30,1.585,0.334,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1743507456.0,898146304.0,1420873728.0,29556547584.0,145518.0,261253.0
13-04 02:51:31,1.585,0.167,98.082,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1743503360.0,898146304.0,1420877824.0,29556547584.0,148298.0,262046.0
13-04 02:51:32,2.090,0.585,97.324,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1703632896.0,898146304.0,1420877824.0,29596418048.0,147305.0,262192.0
13-04 02:51:33,1.587,0.334,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1698004992.0,898146304.0,1420881920.0,29602041856.0,143213.0,258395.0
13-04 02:51:34,1.504,0.167,98.162,0.084,0.0,0.084,0.0,16384.0,0.0,4.0,1698549760.0,898146304.0,1420881920.0,29601497088.0,148112.0,260877.0
13-04 02:51:35,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698689024.0,898146304.0,1420886016.0,29601353728.0,148769.0,264694.0
13-04 02:51:36,3.983,1.079,94.938,0.0,0.0,0.0,0.0,53248.0,0.0,1.0,1656655872.0,898146304.0,1420890112.0,29643382784.0,148385.0,262576.0
13-04 02:51:37,2.421,0.250,97.245,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1611173888.0,898146304.0,1420890112.0,29688864768.0,145380.0,257449.0
13-04 02:51:38,2.341,0.167,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1595363328.0,898146304.0,1420894208.0,29704671232.0,142335.0,257572.0
13-04 02:51:39,1.839,0.334,97.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1572085760.0,898146304.0,1420894208.0,29727948800.0,149193.0,261611.0
13-04 02:51:40,2.413,0.083,97.255,0.166,0.0,0.083,0.0,24576.0,0.0,2.0,1572970496.0,898146304.0,1420898304.0,29727059968.0,144778.0,259345.0
13-04 02:51:41,1.343,0.168,98.489,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1578393600.0,898146304.0,1420902400.0,29721632768.0,145811.0,262371.0
13-04 02:51:42,1.590,0.251,98.075,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1583755264.0,898146304.0,1420906496.0,29716267008.0,144966.0,258060.0
13-04 02:51:43,1.918,0.334,97.665,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1587818496.0,898146304.0,1420906496.0,29712203776.0,146072.0,262824.0
13-04 02:51:44,2.007,0.251,97.742,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1592131584.0,898146304.0,1420910592.0,29707886592.0,147128.0,261633.0
13-04 02:51:45,1.921,0.334,97.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596321792.0,898146304.0,1420910592.0,29703696384.0,146148.0,260734.0
13-04 02:51:46,1.759,0.168,97.906,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1599492096.0,898146304.0,1420914688.0,29700521984.0,144692.0,259588.0
13-04 02:51:47,2.003,0.417,97.496,0.0,0.0,0.083,0.0,86016.0,0.0,1.0,1604186112.0,898146304.0,1420918784.0,29695823872.0,149818.0,268685.0
13-04 02:51:48,1.586,0.250,98.164,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1609768960.0,898146304.0,1420922880.0,29690236928.0,151009.0,270863.0
13-04 02:51:49,2.080,0.250,97.504,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1614716928.0,898146304.0,1420926976.0,29685284864.0,151256.0,269537.0
13-04 02:51:50,1.838,0.084,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1621315584.0,898146304.0,1420931072.0,29678682112.0,146938.0,265997.0
13-04 02:51:51,1.503,0.250,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1625882624.0,898146304.0,1420935168.0,29674110976.0,149192.0,267342.0
13-04 02:51:52,1.174,0.168,98.406,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1628803072.0,898146304.0,1420935168.0,29671190528.0,150359.0,270805.0
13-04 02:51:53,1.664,0.166,98.003,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,1631211520.0,898146304.0,1420939264.0,29668777984.0,149606.0,268452.0
13-04 02:51:54,1.669,0.0,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1631387648.0,898146304.0,1420943360.0,29668597760.0,146953.0,266540.0
13-04 02:51:55,1.664,0.250,97.920,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1631764480.0,898146304.0,1420947456.0,29668216832.0,148419.0,266086.0
13-04 02:51:56,1.835,0.167,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1632272384.0,898146304.0,1420947456.0,29667708928.0,151392.0,270181.0
13-04 02:51:57,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1634299904.0,898146304.0,1420951552.0,29665677312.0,147792.0,262586.0
13-04 02:51:58,2.0,0.083,97.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1635311616.0,898146304.0,1420955648.0,29664661504.0,143989.0,259876.0
13-04 02:51:59,1.591,0.168,98.157,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1639243776.0,898146304.0,1420959744.0,29660725248.0,147257.0,262879.0
13-04 02:52:00,1.756,0.084,98.077,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1644703744.0,898146304.0,1420959744.0,29655265280.0,146363.0,260264.0
13-04 02:52:01,1.340,0.168,98.492,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1647370240.0,898146304.0,1420959744.0,29652598784.0,143854.0,259857.0
13-04 02:52:02,3.604,0.671,95.641,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1663868928.0,898146304.0,1420963840.0,29636096000.0,150398.0,263839.0
13-04 02:52:03,0.835,0.668,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123319808.0,898146304.0,1420939264.0,30176669696.0,40950.0,73659.0
13-04 02:52:04,0.083,0.083,99.666,0.167,0.0,0.0,0.0,77824.0,0.0,7.0,1123278848.0,898146304.0,1420955648.0,30176694272.0,10919.0,11084.0
13-04 02:52:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1123266560.0,898146304.0,1420959744.0,30176702464.0,5060.0,3719.0
13-04 02:52:06,3.255,1.586,95.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1137606656.0,898146304.0,1420996608.0,30162325504.0,26414.0,25781.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-27.csv <==
13-04 02:31:14,1.054,0.275,98.629,0.019,0.0,0.022,2608.121,580724.616,0.378,4.884,1595871232.0,917557248.0,1419055104.0,29686591488.0,0.0,0.0
13-04 02:31:15,0.417,0.083,99.333,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,1598013440.0,917561344.0,1419059200.0,29684441088.0,1659014.0,22478.0
13-04 02:31:16,0.417,0.083,99.499,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1598337024.0,917561344.0,1419063296.0,29684113408.0,1778536.0,26973.0
13-04 02:31:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1597997056.0,917561344.0,1419067392.0,29684449280.0,3997.0,3250.0
13-04 02:31:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598246912.0,917561344.0,1419071488.0,29684195328.0,3311.0,15799.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598373888.0,917561344.0,1419071488.0,29684068352.0,2951.0,3549.0
13-04 02:31:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598373888.0,917561344.0,1419071488.0,29684068352.0,4955.0,3528.0
13-04 02:31:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1598369792.0,917561344.0,1419075584.0,29684068352.0,7796.0,6521.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598365696.0,917561344.0,1419079680.0,29684068352.0,6087.0,4328.0
13-04 02:31:23,4.261,0.251,95.405,0.0,0.0,0.084,0.0,98304.0,0.0,24.0,1598099456.0,917561344.0,1419083776.0,29684330496.0,2289085.0,152706.0
13-04 02:31:24,2.419,0.250,97.248,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1598230528.0,917561344.0,1419087872.0,29684195328.0,6066993.0,353200.0
13-04 02:31:25,3.177,0.167,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1598357504.0,917561344.0,1419087872.0,29684068352.0,9812810.0,383391.0
13-04 02:31:26,2.510,0.251,97.155,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1598607360.0,917561344.0,1419091968.0,29683814400.0,7349883.0,377820.0
13-04 02:31:27,2.919,0.417,96.414,0.167,0.0,0.083,0.0,49152.0,0.0,4.0,1598603264.0,917561344.0,1419091968.0,29683818496.0,10099767.0,381585.0
13-04 02:31:28,3.506,0.167,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1598824448.0,917561344.0,1419096064.0,29683593216.0,10197226.0,401723.0
13-04 02:31:29,2.929,0.251,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598992384.0,917561344.0,1419096064.0,29683425280.0,9758109.0,384064.0
13-04 02:31:30,2.845,0.335,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1599115264.0,917561344.0,1419100160.0,29683298304.0,9802257.0,394157.0
13-04 02:31:31,3.503,0.250,96.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1599365120.0,917561344.0,1419104256.0,29683044352.0,9314498.0,398023.0
13-04 02:31:32,3.088,0.167,96.661,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1599746048.0,917561344.0,1419104256.0,29682663424.0,8958380.0,352869.0
13-04 02:31:33,2.929,0.167,96.736,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1599840256.0,917561344.0,1419104256.0,29682569216.0,8994132.0,374953.0
13-04 02:31:34,2.848,0.168,96.985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1599868928.0,917561344.0,1419108352.0,29682536448.0,9112816.0,379600.0
13-04 02:31:35,2.922,0.417,96.661,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1599991808.0,917561344.0,1419112448.0,29682409472.0,10042038.0,387348.0
13-04 02:31:36,3.013,0.251,96.653,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1600114688.0,917561344.0,1419116544.0,29682282496.0,9420091.0,375914.0
13-04 02:31:37,2.678,0.251,96.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1600536576.0,917561344.0,1419116544.0,29681860608.0,9007865.0,373706.0
13-04 02:31:38,3.008,0.251,96.742,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1600364544.0,917561344.0,1419120640.0,29682028544.0,9125262.0,380168.0
13-04 02:31:39,3.167,0.250,96.333,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1600491520.0,917561344.0,1419120640.0,29681901568.0,9636356.0,379242.0
13-04 02:31:40,3.830,0.250,95.754,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1600188416.0,917561344.0,1419124736.0,29682200576.0,9657796.0,390399.0
13-04 02:31:41,2.592,0.167,97.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1600102400.0,917561344.0,1419128832.0,29682282496.0,8597175.0,359745.0
13-04 02:31:42,2.671,0.250,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600106496.0,917561344.0,1419132928.0,29682274304.0,7726293.0,373067.0
13-04 02:31:43,3.331,0.167,96.503,0.0,0.0,0.0,0.0,114688.0,0.0,4.0,1600356352.0,917561344.0,1419137024.0,29682020352.0,9810447.0,379013.0
13-04 02:31:44,3.747,0.333,95.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600356352.0,917561344.0,1419137024.0,29682020352.0,10215223.0,386542.0
13-04 02:31:45,3.177,0.167,96.572,0.084,0.0,0.0,0.0,77824.0,0.0,17.0,1600671744.0,917561344.0,1419141120.0,29681700864.0,9174208.0,387359.0
13-04 02:31:46,3.500,0.250,96.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600221184.0,917561344.0,1419145216.0,29682147328.0,10339580.0,386631.0
13-04 02:31:47,3.253,0.250,96.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600348160.0,917561344.0,1419145216.0,29682020352.0,9026475.0,380271.0
13-04 02:31:48,2.673,0.167,97.076,0.0,0.0,0.084,0.0,32768.0,0.0,8.0,1600405504.0,917561344.0,1419149312.0,29681958912.0,8276699.0,350805.0
13-04 02:31:49,3.744,0.250,95.923,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1600724992.0,917561344.0,1419149312.0,29681639424.0,10076494.0,408242.0
13-04 02:31:50,2.845,0.0,96.904,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,1600720896.0,917561344.0,1419153408.0,29681639424.0,9368980.0,356537.0
13-04 02:31:51,3.414,0.333,96.253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600843776.0,917561344.0,1419157504.0,29681512448.0,9545630.0,404852.0
13-04 02:31:52,2.922,0.167,96.745,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1600970752.0,917561344.0,1419157504.0,29681385472.0,9107859.0,358979.0
13-04 02:31:53,3.255,0.334,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601097728.0,917561344.0,1419157504.0,29681258496.0,9779247.0,383177.0
13-04 02:31:54,2.502,0.167,97.331,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1600712704.0,917561344.0,1419161600.0,29681639424.0,4883154.0,352123.0
13-04 02:31:55,1.587,0.0,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600712704.0,917561344.0,1419161600.0,29681639424.0,1796364.0,281891.0
13-04 02:31:56,3.420,0.334,96.163,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1600708608.0,917561344.0,1419165696.0,29681639424.0,10089172.0,399466.0
13-04 02:31:57,3.175,0.167,96.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1600958464.0,917561344.0,1419169792.0,29681385472.0,10484005.0,385459.0
13-04 02:31:58,3.172,0.250,96.578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600958464.0,917561344.0,1419169792.0,29681385472.0,9673021.0,401027.0
13-04 02:31:59,3.094,0.251,96.572,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1601044480.0,917561344.0,1419177984.0,29681291264.0,10084315.0,357109.0
13-04 02:32:00,3.431,0.167,96.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600897024.0,917561344.0,1419177984.0,29681438720.0,10671663.0,410161.0
13-04 02:32:01,3.008,0.167,96.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1600532480.0,917561344.0,1419182080.0,29681799168.0,10050662.0,373098.0
13-04 02:32:02,3.169,0.417,96.247,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1600557056.0,917565440.0,1419186176.0,29681766400.0,10235960.0,394182.0
13-04 02:32:03,3.172,0.250,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600552960.0,917565440.0,1419190272.0,29681766400.0,10349286.0,317854.0
13-04 02:32:04,1.833,0.0,98.167,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1601568768.0,917565440.0,1419190272.0,29680750592.0,6664968.0,68881.0
13-04 02:32:05,0.750,0.167,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601564672.0,917565440.0,1419194368.0,29680750592.0,2419968.0,25878.0
13-04 02:32:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1601560576.0,917565440.0,1419198464.0,29680750592.0,4768.0,5201.0
13-04 02:32:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601687552.0,917565440.0,1419198464.0,29680623616.0,4001.0,16527.0
13-04 02:32:08,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1601687552.0,917565440.0,1419198464.0,29680623616.0,4033.0,3322.0
13-04 02:32:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1601683456.0,917565440.0,1419202560.0,29680623616.0,4690.0,4426.0
13-04 02:32:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1601679360.0,917565440.0,1419206656.0,29680623616.0,4648.0,2898.0
13-04 02:32:11,0.249,0.333,99.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601798144.0,917565440.0,1419214848.0,29680496640.0,6922.0,5709.0
13-04 02:32:12,4.090,0.250,95.659,0.0,0.0,0.0,0.0,98304.0,0.0,24.0,1601511424.0,917565440.0,1419218944.0,29680779264.0,940810.0,138438.0
13-04 02:32:13,2.850,0.419,96.647,0.0,0.0,0.084,0.0,77824.0,0.0,1.0,1601421312.0,917565440.0,1419218944.0,29680869376.0,8125160.0,385354.0
13-04 02:32:14,3.604,0.251,95.977,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1601388544.0,917565440.0,1419218944.0,29680902144.0,9812240.0,394202.0
13-04 02:32:15,3.177,0.167,96.488,0.0,0.0,0.167,0.0,45056.0,0.0,3.0,1596448768.0,917565440.0,1419223040.0,29685837824.0,9001049.0,386651.0
13-04 02:32:16,2.926,0.418,96.656,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1596338176.0,917565440.0,1419223040.0,29685948416.0,9265239.0,387170.0
13-04 02:32:17,3.414,0.416,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1597349888.0,917565440.0,1419227136.0,29684932608.0,10074183.0,385115.0
13-04 02:32:18,3.094,0.167,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1597603840.0,917565440.0,1419227136.0,29684678656.0,9174500.0,393962.0
13-04 02:32:19,2.768,0.084,97.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1597599744.0,917565440.0,1419231232.0,29684678656.0,9516260.0,378222.0
13-04 02:32:20,3.420,0.334,95.997,0.167,0.0,0.083,0.0,36864.0,0.0,6.0,1596674048.0,917565440.0,1419235328.0,29685600256.0,9053074.0,371381.0
13-04 02:32:21,3.169,0.167,96.497,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1596764160.0,917565440.0,1419239424.0,29685506048.0,9206250.0,387412.0
13-04 02:32:22,3.422,0.167,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596829696.0,917565440.0,1419239424.0,29685440512.0,10258883.0,394602.0
13-04 02:32:23,2.667,0.250,96.917,0.0,0.0,0.167,0.0,32768.0,0.0,8.0,1596448768.0,917565440.0,1419239424.0,29685821440.0,7695147.0,343384.0
13-04 02:32:24,2.840,0.167,96.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596571648.0,917565440.0,1419243520.0,29685694464.0,7615635.0,373269.0
13-04 02:32:25,1.587,0.167,97.911,0.251,0.0,0.084,0.0,40960.0,0.0,6.0,1596571648.0,917565440.0,1419243520.0,29685694464.0,3987480.0,283256.0
13-04 02:32:26,2.755,0.250,96.912,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1596567552.0,917565440.0,1419247616.0,29685694464.0,5665804.0,397355.0
13-04 02:32:27,3.420,0.334,96.163,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1596563456.0,917565440.0,1419251712.0,29685694464.0,10441918.0,394856.0
13-04 02:32:28,2.926,0.251,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1596305408.0,917565440.0,1419255808.0,29685948416.0,9731131.0,374691.0
13-04 02:32:29,2.855,0.168,96.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596301312.0,917565440.0,1419259904.0,29685948416.0,10159739.0,386987.0
13-04 02:32:30,3.756,0.334,95.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596428288.0,917565440.0,1419259904.0,29685821440.0,10568130.0,406658.0
13-04 02:32:31,2.598,0.168,96.982,0.168,0.0,0.084,0.0,32768.0,0.0,4.0,1596428288.0,917565440.0,1419259904.0,29685821440.0,9084948.0,351751.0
13-04 02:32:32,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1596428288.0,917565440.0,1419259904.0,29685821440.0,8856543.0,394655.0
13-04 02:32:33,3.428,0.084,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596424192.0,917565440.0,1419264000.0,29685821440.0,9789969.0,375087.0
13-04 02:32:34,3.417,0.417,96.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1596485632.0,917565440.0,1419268096.0,29685755904.0,10626322.0,401800.0
13-04 02:32:35,3.604,0.084,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1592598528.0,917565440.0,1419272192.0,29689638912.0,10344582.0,402968.0
13-04 02:32:36,3.177,0.334,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592475648.0,917565440.0,1419276288.0,29689757696.0,10182796.0,365357.0
13-04 02:32:37,3.175,0.334,96.408,0.0,0.0,0.084,0.0,32768.0,0.0,6.0,1592492032.0,917569536.0,1419288576.0,29689724928.0,9849853.0,394887.0
13-04 02:32:38,3.673,0.167,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592451072.0,917569536.0,1419296768.0,29689757696.0,10281460.0,401923.0
13-04 02:32:39,3.910,0.416,95.674,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592446976.0,917569536.0,1419300864.0,29689757696.0,10835773.0,359114.0
13-04 02:32:40,3.255,0.250,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1592446976.0,917569536.0,1419300864.0,29689757696.0,9154185.0,398534.0
13-04 02:32:41,3.336,0.334,96.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592569856.0,917569536.0,1419304960.0,29689630720.0,9712955.0,441390.0
13-04 02:32:42,2.926,0.251,96.739,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1592610816.0,917569536.0,1419313152.0,29689581568.0,8956452.0,355905.0
13-04 02:32:43,3.577,0.416,95.674,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,1592524800.0,917569536.0,1419317248.0,29689663488.0,9751428.0,400368.0
13-04 02:32:44,3.261,0.334,96.405,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592651776.0,917569536.0,1419317248.0,29689536512.0,10568506.0,384380.0
13-04 02:32:45,2.840,0.334,96.742,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1592610816.0,917573632.0,1419321344.0,29689569280.0,9407097.0,376214.0
13-04 02:32:46,3.188,0.0,96.812,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1592573952.0,917573632.0,1419325440.0,29689602048.0,8986754.0,396668.0
13-04 02:32:47,3.008,0.167,96.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1592639488.0,917573632.0,1419325440.0,29689536512.0,9647432.0,365319.0
13-04 02:32:48,3.913,0.250,95.754,0.0,0.0,0.083,0.0,118784.0,0.0,3.0,1592672256.0,917573632.0,1419325440.0,29689503744.0,8951473.0,372904.0
13-04 02:32:49,3.342,0.251,96.241,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1592762368.0,917573632.0,1419329536.0,29689409536.0,9403876.0,373656.0
13-04 02:32:50,3.177,0.251,96.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592762368.0,917573632.0,1419329536.0,29689409536.0,10191818.0,368284.0
13-04 02:32:51,3.500,0.250,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1592758272.0,917573632.0,1419333632.0,29689409536.0,9242936.0,386620.0
13-04 02:32:52,2.515,0.168,97.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1592786944.0,917573632.0,1419337728.0,29689376768.0,9330012.0,308401.0
13-04 02:32:53,1.332,0.250,98.418,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1594654720.0,917573632.0,1419341824.0,29687504896.0,4756988.0,52480.0
13-04 02:32:54,0.583,0.167,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1594654720.0,917573632.0,1419341824.0,29687504896.0,1834262.0,21920.0
13-04 02:32:55,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1594654720.0,917573632.0,1419341824.0,29687504896.0,3102.0,2796.0
13-04 02:32:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190322176.0,917573632.0,1419345920.0,30091833344.0,7084.0,22318.0
13-04 02:32:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190109184.0,917573632.0,1419345920.0,30092046336.0,4903.0,4604.0
13-04 02:32:58,0.0,0.250,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1190105088.0,917573632.0,1419350016.0,30092046336.0,3149.0,2716.0
13-04 02:32:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190100992.0,917573632.0,1419354112.0,30092046336.0,9196.0,7811.0
13-04 02:33:00,6.224,2.075,91.286,0.249,0.0,0.166,0.0,32768.0,0.0,4.0,1177939968.0,917573632.0,1419419648.0,30104141824.0,15461.0,13492.0
13-04 02:33:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175990272.0,917573632.0,1419304960.0,30106206208.0,1625.0,1233.0
13-04 02:33:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175986176.0,917573632.0,1419309056.0,30106206208.0,2014.0,2219.0
13-04 02:33:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175986176.0,917573632.0,1419309056.0,30106206208.0,3661.0,2342.0
13-04 02:33:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175973888.0,917573632.0,1419313152.0,30106214400.0,2170.0,1450.0
13-04 02:33:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175973888.0,917573632.0,1419313152.0,30106214400.0,8129.0,6389.0
13-04 02:33:06,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1175965696.0,917573632.0,1419321344.0,30106214400.0,7968.0,6016.0
13-04 02:33:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175965696.0,917573632.0,1419321344.0,30106214400.0,4688.0,4491.0
13-04 02:33:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175953408.0,917573632.0,1419325440.0,30106222592.0,3539.0,2318.0
13-04 02:33:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175953408.0,917573632.0,1419325440.0,30106222592.0,4035.0,3323.0
13-04 02:33:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175953408.0,917573632.0,1419325440.0,30106222592.0,4032.0,3322.0
13-04 02:33:11,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175949312.0,917573632.0,1419329536.0,30106222592.0,2763.0,2577.0
13-04 02:33:12,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175949312.0,917573632.0,1419329536.0,30106222592.0,3991.0,3304.0
13-04 02:33:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175941120.0,917573632.0,1419337728.0,30106222592.0,4160.0,3208.0
13-04 02:33:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175945216.0,917573632.0,1419341824.0,30106214400.0,3961.0,2696.0
13-04 02:33:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1175941120.0,917573632.0,1419345920.0,30106214400.0,7654.0,6714.0
13-04 02:33:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175941120.0,917573632.0,1419345920.0,30106214400.0,1486.0,1051.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175937024.0,917573632.0,1419350016.0,30106214400.0,2655.0,1747.0
13-04 02:33:18,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175932928.0,917577728.0,1419350016.0,30106214400.0,4285.0,3527.0
13-04 02:33:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175932928.0,917577728.0,1419350016.0,30106214400.0,4713.0,5240.0
13-04 02:33:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1175924736.0,917577728.0,1419358208.0,30106214400.0,4892.0,2996.0
13-04 02:33:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175924736.0,917577728.0,1419358208.0,30106214400.0,4905.0,2972.0
13-04 02:33:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175920640.0,917577728.0,1419362304.0,30106214400.0,3006.0,3805.0
13-04 02:33:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1175920640.0,917577728.0,1419362304.0,30106214400.0,4004.0,4134.0
13-04 02:33:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1175912448.0,917581824.0,1419366400.0,30106214400.0,1386.0,1002.0
13-04 02:33:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1175912448.0,917581824.0,1419366400.0,30106214400.0,3668.0,2268.0
13-04 02:33:26,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175875584.0,917581824.0,1419386880.0,30106230784.0,8677.0,9388.0
13-04 02:33:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175875584.0,917581824.0,1419386880.0,30106230784.0,4378.0,3479.0
13-04 02:33:28,0.166,0.332,99.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175871488.0,917581824.0,1419390976.0,30106230784.0,3309.0,2948.0
13-04 02:33:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175871488.0,917581824.0,1419390976.0,30106230784.0,2593.0,1705.0
13-04 02:33:30,0.0,0.167,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1175859200.0,917585920.0,1419399168.0,30106230784.0,7628.0,5666.0
13-04 02:33:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175867392.0,917585920.0,1419399168.0,30106222592.0,5502.0,6081.0
13-04 02:33:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175863296.0,917585920.0,1419403264.0,30106222592.0,2696.0,1796.0
13-04 02:33:33,0.083,0.166,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1175863296.0,917585920.0,1419403264.0,30106222592.0,3309.0,2916.0
13-04 02:33:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175863296.0,917585920.0,1419403264.0,30106222592.0,2105.0,1408.0
13-04 02:33:35,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,6.0,1175855104.0,917590016.0,1419407360.0,30106222592.0,3370.0,2227.0
13-04 02:33:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175855104.0,917590016.0,1419407360.0,30106222592.0,2278.0,3115.0
13-04 02:33:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175851008.0,917590016.0,1419411456.0,30106222592.0,7470.0,5283.0
13-04 02:33:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175846912.0,917590016.0,1419415552.0,30106222592.0,5124.0,4049.0
13-04 02:33:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175842816.0,917590016.0,1419419648.0,30106222592.0,7406.0,5284.0
13-04 02:33:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175838720.0,917590016.0,1419423744.0,30106222592.0,4375.0,4158.0
13-04 02:33:41,0.083,0.167,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1175797760.0,917590016.0,1419423744.0,30106263552.0,2238.0,1590.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175797760.0,917590016.0,1419423744.0,30106263552.0,5756.0,6174.0
13-04 02:33:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175793664.0,917590016.0,1419427840.0,30106263552.0,869.0,754.0
13-04 02:33:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175793664.0,917590016.0,1419427840.0,30106263552.0,7432.0,4486.0
13-04 02:33:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175785472.0,917590016.0,1419436032.0,30106263552.0,7538.0,7693.0
13-04 02:33:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175781376.0,917590016.0,1419440128.0,30106263552.0,2594.0,1705.0
13-04 02:33:47,0.0,0.0,99.749,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1175781376.0,917590016.0,1419440128.0,30106263552.0,2854.0,3507.0
13-04 02:33:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175777280.0,917590016.0,1419444224.0,30106263552.0,6957.0,5019.0
13-04 02:33:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175777280.0,917590016.0,1419444224.0,30106263552.0,2796.0,3459.0
13-04 02:33:50,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175777280.0,917590016.0,1419444224.0,30106263552.0,257.0,397.0
13-04 02:33:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1175773184.0,917590016.0,1419448320.0,30106263552.0,5140.0,3611.0
13-04 02:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175773184.0,917590016.0,1419448320.0,30106263552.0,5135.0,4738.0
13-04 02:33:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175764992.0,917594112.0,1419452416.0,30106263552.0,5580.0,4257.0
13-04 02:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175744512.0,917594112.0,1419456512.0,30106279936.0,3346.0,2965.0
13-04 02:33:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175740416.0,917594112.0,1419460608.0,30106279936.0,6550.0,4704.0
13-04 02:33:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175740416.0,917594112.0,1419460608.0,30106279936.0,2245.0,2335.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175736320.0,917594112.0,1419464704.0,30106279936.0,1585.0,1184.0
13-04 02:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1175736320.0,917594112.0,1419464704.0,30106279936.0,1386.0,1002.0
13-04 02:33:59,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175732224.0,917594112.0,1419468800.0,30106279936.0,4322.0,3438.0
13-04 02:34:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175732224.0,917594112.0,1419468800.0,30106279936.0,5940.0,6454.0
13-04 02:34:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175732224.0,917594112.0,1419468800.0,30106279936.0,4285.0,3890.0
13-04 02:34:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1175724032.0,917594112.0,1419476992.0,30106279936.0,6219.0,3783.0
13-04 02:34:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175724032.0,917594112.0,1419476992.0,30106279936.0,5559.0,5709.0
13-04 02:34:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1175719936.0,917594112.0,1419481088.0,30106279936.0,3636.0,2409.0
13-04 02:34:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1175719936.0,917594112.0,1419481088.0,30106279936.0,1041.0,845.0
13-04 02:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175715840.0,917594112.0,1419485184.0,30106279936.0,4094.0,3363.0
13-04 02:34:07,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175715840.0,917594112.0,1419485184.0,30106279936.0,6534.0,4763.0
13-04 02:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1175711744.0,917594112.0,1419489280.0,30106279936.0,7435.0,5234.0
13-04 02:34:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175707648.0,917594112.0,1419493376.0,30106279936.0,2275.0,1499.0
13-04 02:34:10,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,1175707648.0,917594112.0,1419493376.0,30106279936.0,3769.0,3581.0
13-04 02:34:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175703552.0,917594112.0,1419497472.0,30106279936.0,6496.0,4637.0
13-04 02:34:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175699456.0,917594112.0,1419501568.0,30106279936.0,5100.0,3886.0
13-04 02:34:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175699456.0,917594112.0,1419501568.0,30106279936.0,2863.0,2669.0
13-04 02:34:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175695360.0,917594112.0,1419505664.0,30106279936.0,4730.0,4309.0
13-04 02:34:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175687168.0,917594112.0,1419505664.0,30106288128.0,1627.0,1233.0
13-04 02:34:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175678976.0,917598208.0,1419509760.0,30106288128.0,6003.0,3576.0
13-04 02:34:17,0.250,0.166,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175670784.0,917598208.0,1419517952.0,30106288128.0,5628.0,5774.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175670784.0,917598208.0,1419517952.0,30106288128.0,157.0,306.0
13-04 02:34:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175670784.0,917598208.0,1419517952.0,30106288128.0,4855.0,3938.0
13-04 02:34:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175666688.0,917598208.0,1419522048.0,30106288128.0,5825.0,5957.0
13-04 02:34:21,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175662592.0,917598208.0,1419526144.0,30106288128.0,6870.0,5022.0
13-04 02:34:22,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1175662592.0,917598208.0,1419526144.0,30106288128.0,3429.0,3110.0
13-04 02:34:23,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175654400.0,917598208.0,1419534336.0,30106288128.0,6291.0,4308.0
13-04 02:34:24,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175654400.0,917598208.0,1419534336.0,30106288128.0,1031.0,1650.0
13-04 02:34:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175654400.0,917598208.0,1419534336.0,30106288128.0,2733.0,3389.0
13-04 02:34:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175654400.0,917598208.0,1419534336.0,30106288128.0,1427.0,1051.0
13-04 02:34:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175650304.0,917598208.0,1419538432.0,30106288128.0,5193.0,3237.0
13-04 02:34:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1175646208.0,917598208.0,1419542528.0,30106288128.0,3447.0,4565.0
13-04 02:34:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175646208.0,917598208.0,1419542528.0,30106288128.0,8046.0,5634.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175642112.0,917598208.0,1419546624.0,30106288128.0,3440.0,2616.0
13-04 02:34:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175638016.0,917598208.0,1419550720.0,30106288128.0,5691.0,4273.0
13-04 02:34:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175638016.0,917598208.0,1419550720.0,30106288128.0,2081.0,2219.0
13-04 02:34:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,98304.0,0.0,5.0,1175638016.0,917598208.0,1419550720.0,30106288128.0,3561.0,3557.0
13-04 02:34:34,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175633920.0,917598208.0,1419554816.0,30106288128.0,6196.0,4581.0
13-04 02:34:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175629824.0,917598208.0,1419558912.0,30106288128.0,4549.0,4423.0
13-04 02:34:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175629824.0,917598208.0,1419558912.0,30106288128.0,2259.0,1647.0
13-04 02:34:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175625728.0,917598208.0,1419563008.0,30106288128.0,6301.0,4631.0
13-04 02:34:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1175621632.0,917598208.0,1419567104.0,30106288128.0,3207.0,2062.0
13-04 02:34:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175621632.0,917598208.0,1419567104.0,30106288128.0,4061.0,3414.0
13-04 02:34:40,0.0,0.167,99.584,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1175617536.0,917598208.0,1419571200.0,30106288128.0,5036.0,3819.0
13-04 02:34:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175617536.0,917598208.0,1419571200.0,30106288128.0,5021.0,3926.0
13-04 02:34:42,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175580672.0,917598208.0,1419575296.0,30106320896.0,3909.0,4244.0
13-04 02:34:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1175576576.0,917598208.0,1419579392.0,30106320896.0,5766.0,3577.0
13-04 02:34:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175576576.0,917598208.0,1419579392.0,30106320896.0,4218.0,4800.0
13-04 02:34:45,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1175572480.0,917598208.0,1419583488.0,30106320896.0,1386.0,1034.0
13-04 02:34:46,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1175568384.0,917598208.0,1419587584.0,30106320896.0,7926.0,5489.0
13-04 02:34:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175568384.0,917598208.0,1419587584.0,30106320896.0,2173.0,2353.0
13-04 02:34:48,0.418,0.084,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175560192.0,917598208.0,1419595776.0,30106320896.0,3667.0,2268.0
13-04 02:34:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175560192.0,917598208.0,1419595776.0,30106320896.0,4774.0,5416.0
13-04 02:34:50,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175556096.0,917598208.0,1419599872.0,30106320896.0,4673.0,3760.0
13-04 02:34:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175556096.0,917598208.0,1419599872.0,30106320896.0,811.0,1475.0
13-04 02:34:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175552000.0,917598208.0,1419603968.0,30106320896.0,5548.0,4132.0
13-04 02:34:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175552000.0,917598208.0,1419603968.0,30106320896.0,3950.0,2941.0
13-04 02:34:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175547904.0,917598208.0,1419608064.0,30106320896.0,8058.0,5630.0
13-04 02:34:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175543808.0,917598208.0,1419612160.0,30106320896.0,2240.0,2353.0
13-04 02:34:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175543808.0,917598208.0,1419612160.0,30106320896.0,3251.0,2874.0
13-04 02:34:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175535616.0,917602304.0,1419616256.0,30106320896.0,5135.0,4768.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175535616.0,917602304.0,1419616256.0,30106320896.0,2179.0,2312.0
13-04 02:34:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175535616.0,917602304.0,1419616256.0,30106320896.0,3468.0,3082.0
13-04 02:35:00,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175531520.0,917602304.0,1419620352.0,30106320896.0,6143.0,5188.0
13-04 02:35:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175281664.0,917602304.0,1419624448.0,30106566656.0,4868.0,3013.0
13-04 02:35:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175269376.0,917602304.0,1419628544.0,30106574848.0,2613.0,1730.0
13-04 02:35:03,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175265280.0,917606400.0,1419628544.0,30106574848.0,4617.0,5189.0
13-04 02:35:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175277568.0,917606400.0,1419632640.0,30106558464.0,6236.0,5822.0
13-04 02:35:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1175277568.0,917606400.0,1419632640.0,30106558464.0,5749.0,3552.0
13-04 02:35:06,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175273472.0,917606400.0,1419636736.0,30106558464.0,2111.0,1408.0
13-04 02:35:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175273472.0,917606400.0,1419636736.0,30106558464.0,3479.0,2244.0
13-04 02:35:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1175269376.0,917606400.0,1419640832.0,30106558464.0,5164.0,3958.0
13-04 02:35:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175265280.0,917606400.0,1419644928.0,30106558464.0,5035.0,3884.0
13-04 02:35:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1175265280.0,917606400.0,1419644928.0,30106558464.0,4846.0,4588.0
13-04 02:35:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175261184.0,917606400.0,1419649024.0,30106558464.0,2930.0,2668.0
13-04 02:35:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175261184.0,917606400.0,1419649024.0,30106558464.0,5858.0,5143.0
13-04 02:35:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175257088.0,917606400.0,1419653120.0,30106558464.0,4441.0,2758.0
13-04 02:35:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175252992.0,917606400.0,1419657216.0,30106558464.0,3977.0,3049.0
13-04 02:35:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1175248896.0,917610496.0,1419657216.0,30106558464.0,2982.0,2037.0
13-04 02:35:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175244800.0,917610496.0,1419661312.0,30106558464.0,1981.0,2129.0
13-04 02:35:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175244800.0,917610496.0,1419661312.0,30106558464.0,6786.0,4969.0
13-04 02:35:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1175240704.0,917610496.0,1419665408.0,30106558464.0,3409.0,3039.0
13-04 02:35:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175240704.0,917610496.0,1419665408.0,30106558464.0,4711.0,5373.0
13-04 02:35:20,0.083,0.166,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,1175232512.0,917614592.0,1419669504.0,30106558464.0,2657.0,1747.0
13-04 02:35:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175228416.0,917614592.0,1419673600.0,30106558464.0,2727.0,3432.0
13-04 02:35:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175224320.0,917614592.0,1419677696.0,30106558464.0,6183.0,3878.0
13-04 02:35:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175203840.0,917614592.0,1419698176.0,30106558464.0,8057.0,8013.0
13-04 02:35:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175179264.0,917614592.0,1419698176.0,30106583040.0,4581.0,3627.0
13-04 02:35:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175175168.0,917614592.0,1419702272.0,30106583040.0,5484.0,4091.0
13-04 02:35:26,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,1175171072.0,917614592.0,1419706368.0,30106583040.0,3962.0,4117.0
13-04 02:35:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175171072.0,917614592.0,1419706368.0,30106583040.0,3410.0,3008.0
13-04 02:35:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175166976.0,917614592.0,1419710464.0,30106583040.0,3835.0,4043.0
13-04 02:35:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175166976.0,917614592.0,1419710464.0,30106583040.0,5913.0,4476.0
13-04 02:35:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175162880.0,917614592.0,1419714560.0,30106583040.0,2236.0,1868.0
13-04 02:35:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175162880.0,917614592.0,1419714560.0,30106583040.0,4833.0,2922.0
13-04 02:35:32,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175158784.0,917614592.0,1419718656.0,30106583040.0,3407.0,2974.0
13-04 02:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1175154688.0,917614592.0,1419722752.0,30106583040.0,3798.0,4026.0
13-04 02:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175154688.0,917614592.0,1419722752.0,30106583040.0,4113.0,3872.0
13-04 02:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175150592.0,917614592.0,1419726848.0,30106583040.0,6401.0,4655.0
13-04 02:35:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175150592.0,917614592.0,1419726848.0,30106583040.0,4061.0,3414.0
13-04 02:35:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175146496.0,917614592.0,1419730944.0,30106583040.0,4959.0,3862.0
13-04 02:35:38,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175142400.0,917614592.0,1419735040.0,30106583040.0,2140.0,1499.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175142400.0,917614592.0,1419735040.0,30106583040.0,4062.0,3413.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175138304.0,917614592.0,1419739136.0,30106583040.0,5058.0,3846.0
13-04 02:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175138304.0,917614592.0,1419739136.0,30106583040.0,5837.0,3740.0
13-04 02:35:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175134208.0,917614592.0,1419743232.0,30106583040.0,5244.0,4278.0
13-04 02:35:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1175130112.0,917614592.0,1419747328.0,30106583040.0,4798.0,5078.0
13-04 02:35:44,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1175121920.0,917618688.0,1419751424.0,30106583040.0,5295.0,4807.0
13-04 02:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175121920.0,917618688.0,1419751424.0,30106583040.0,1386.0,1002.0
13-04 02:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175121920.0,917618688.0,1419751424.0,30106583040.0,2653.0,1747.0
13-04 02:35:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1175117824.0,917618688.0,1419755520.0,30106583040.0,4481.0,3570.0
13-04 02:35:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175113728.0,917618688.0,1419759616.0,30106583040.0,5479.0,4166.0
13-04 02:35:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175113728.0,917618688.0,1419759616.0,30106583040.0,3470.0,3109.0
13-04 02:35:50,0.083,0.167,99.584,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1175109632.0,917618688.0,1419763712.0,30106583040.0,4446.0,3595.0
13-04 02:35:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175109632.0,917618688.0,1419763712.0,30106583040.0,5234.0,4828.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175101440.0,917618688.0,1419771904.0,30106583040.0,2080.0,2154.0
13-04 02:35:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1175228416.0,917618688.0,1419771904.0,30106456064.0,6968.0,5487.0
13-04 02:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175224320.0,917618688.0,1419776000.0,30106456064.0,2199.0,2304.0
13-04 02:35:55,0.166,0.249,99.418,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,1175220224.0,917618688.0,1419780096.0,30106456064.0,5488.0,4091.0
13-04 02:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175220224.0,917618688.0,1419780096.0,30106456064.0,457.0,579.0
13-04 02:35:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175216128.0,917618688.0,1419784192.0,30106456064.0,6395.0,5585.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175216128.0,917618688.0,1419784192.0,30106456064.0,2014.0,2220.0
13-04 02:35:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175212032.0,917618688.0,1419788288.0,30106456064.0,4480.0,3535.0
13-04 02:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175207936.0,917618688.0,1419792384.0,30106456064.0,4716.0,4861.0
13-04 02:36:01,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1175207936.0,917618688.0,1419792384.0,30106456064.0,3250.0,2873.0
13-04 02:36:02,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175207936.0,917618688.0,1419792384.0,30106456064.0,4827.0,2964.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175203840.0,917618688.0,1419796480.0,30106456064.0,1626.0,1233.0
13-04 02:36:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175199744.0,917618688.0,1419800576.0,30106456064.0,8387.0,7088.0
13-04 02:36:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175199744.0,917618688.0,1419800576.0,30106456064.0,1815.0,2064.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175195648.0,917618688.0,1419804672.0,30106456064.0,4548.0,2807.0
13-04 02:36:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175158784.0,917618688.0,1419808768.0,30106488832.0,4675.0,2881.0
13-04 02:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175158784.0,917618688.0,1419808768.0,30106488832.0,5817.0,5096.0
13-04 02:36:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175154688.0,917618688.0,1419812864.0,30106488832.0,5302.0,4000.0
13-04 02:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175150592.0,917618688.0,1419816960.0,30106488832.0,3645.0,3880.0
13-04 02:36:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175150592.0,917618688.0,1419816960.0,30106488832.0,941.0,754.0
13-04 02:36:12,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175150592.0,917618688.0,1419816960.0,30106488832.0,4746.0,4498.0
13-04 02:36:13,0.083,0.0,99.750,0.167,0.0,0.0,0.0,98304.0,0.0,7.0,1175146496.0,917618688.0,1419821056.0,30106488832.0,7005.0,4683.0
13-04 02:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175142400.0,917618688.0,1419825152.0,30106488832.0,2561.0,1680.0
13-04 02:36:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175142400.0,917618688.0,1419825152.0,30106488832.0,6294.0,3841.0
13-04 02:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175138304.0,917618688.0,1419829248.0,30106488832.0,4319.0,3952.0
13-04 02:36:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175134208.0,917618688.0,1419833344.0,30106488832.0,5006.0,4696.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1175134208.0,917618688.0,1419833344.0,30106488832.0,1428.0,1051.0
13-04 02:36:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175130112.0,917618688.0,1419837440.0,30106488832.0,5475.0,6634.0
13-04 02:36:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175130112.0,917618688.0,1419837440.0,30106488832.0,3470.0,3016.0
13-04 02:36:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175130112.0,917618688.0,1419837440.0,30106488832.0,4894.0,2964.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175126016.0,917618688.0,1419841536.0,30106488832.0,1452.0,1068.0
13-04 02:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175121920.0,917618688.0,1419845632.0,30106488832.0,5004.0,3232.0
13-04 02:36:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175117824.0,917618688.0,1419849728.0,30106488832.0,5878.0,4913.0
13-04 02:36:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1175113728.0,917618688.0,1419853824.0,30106488832.0,3331.0,2909.0
13-04 02:36:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175109632.0,917618688.0,1419857920.0,30106488832.0,4658.0,5173.0
13-04 02:36:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175109632.0,917618688.0,1419857920.0,30106488832.0,2590.0,1747.0
13-04 02:36:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1175109632.0,917618688.0,1419857920.0,30106488832.0,3268.0,2899.0
13-04 02:36:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175105536.0,917618688.0,1419862016.0,30106488832.0,4419.0,3461.0
13-04 02:36:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1175101440.0,917618688.0,1419866112.0,30106488832.0,4997.0,3528.0
13-04 02:36:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175101440.0,917618688.0,1419866112.0,30106488832.0,2555.0,1614.0
13-04 02:36:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175097344.0,917618688.0,1419870208.0,30106488832.0,2199.0,2262.0
13-04 02:36:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175097344.0,917618688.0,1419870208.0,30106488832.0,4979.0,5459.0
13-04 02:36:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175093248.0,917618688.0,1419874304.0,30106488832.0,2753.0,2578.0
13-04 02:36:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175089152.0,917618688.0,1419878400.0,30106488832.0,8139.0,6870.0
13-04 02:36:36,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175089152.0,917618688.0,1419878400.0,30106488832.0,6806.0,4115.0
13-04 02:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175212032.0,917618688.0,1419882496.0,30106361856.0,2253.0,1647.0
13-04 02:36:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175212032.0,917618688.0,1419882496.0,30106361856.0,3429.0,2195.0
13-04 02:36:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175207936.0,917618688.0,1419886592.0,30106361856.0,4536.0,2807.0
13-04 02:36:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175203840.0,917618688.0,1419890688.0,30106361856.0,3043.0,2413.0
13-04 02:36:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175203840.0,917618688.0,1419890688.0,30106361856.0,3408.0,3614.0
13-04 02:36:42,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175203840.0,917618688.0,1419890688.0,30106361856.0,6258.0,6825.0
13-04 02:36:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1175199744.0,917618688.0,1419894784.0,30106361856.0,7489.0,5416.0
13-04 02:36:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1175195648.0,917618688.0,1419898880.0,30106361856.0,3569.0,3064.0
13-04 02:36:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175191552.0,917618688.0,1419902976.0,30106361856.0,7185.0,5628.0
13-04 02:36:46,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175191552.0,917618688.0,1419902976.0,30106361856.0,3696.0,2359.0
13-04 02:36:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175187456.0,917618688.0,1419907072.0,30106361856.0,3883.0,2401.0
13-04 02:36:48,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175187456.0,917618688.0,1419907072.0,30106361856.0,971.0,1566.0
13-04 02:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175187456.0,917618688.0,1419907072.0,30106361856.0,5433.0,6541.0
13-04 02:36:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175183360.0,917618688.0,1419911168.0,30106361856.0,3259.0,1747.0
13-04 02:36:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175179264.0,917618688.0,1419915264.0,30106361856.0,8076.0,4810.0
13-04 02:36:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175175168.0,917618688.0,1419919360.0,30106361856.0,5313.0,4845.0
13-04 02:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175175168.0,917618688.0,1419919360.0,30106361856.0,1445.0,1002.0
13-04 02:36:54,0.167,0.083,99.666,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1175130112.0,917618688.0,1419939840.0,30106386432.0,12703.0,10552.0
13-04 02:36:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175130112.0,917618688.0,1419939840.0,30106386432.0,3143.0,2783.0
13-04 02:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175121920.0,917618688.0,1419948032.0,30106386432.0,1725.0,2827.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175121920.0,917618688.0,1419948032.0,30106386432.0,1031.0,1609.0
13-04 02:36:58,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175117824.0,917618688.0,1419952128.0,30106386432.0,5423.0,4025.0
13-04 02:36:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175117824.0,917618688.0,1419952128.0,30106386432.0,4413.0,3528.0
13-04 02:37:00,0.166,0.166,99.501,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,1175113728.0,917618688.0,1419956224.0,30106386432.0,4874.0,3452.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175109632.0,917618688.0,1419960320.0,30106386432.0,5597.0,4239.0
13-04 02:37:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175109632.0,917618688.0,1419960320.0,30106386432.0,3210.0,2782.0
13-04 02:37:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1175105536.0,917618688.0,1419964416.0,30106386432.0,3823.0,2359.0
13-04 02:37:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1175105536.0,917618688.0,1419964416.0,30106386432.0,2362.0,2045.0
13-04 02:37:05,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1175101440.0,917618688.0,1419968512.0,30106386432.0,5503.0,5750.0
13-04 02:37:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175101440.0,917618688.0,1419968512.0,30106386432.0,6395.0,4581.0
13-04 02:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175093248.0,917618688.0,1419976704.0,30106386432.0,5951.0,5237.0
13-04 02:37:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175093248.0,917618688.0,1419976704.0,30106386432.0,3598.0,2392.0
13-04 02:37:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175089152.0,917618688.0,1419980800.0,30106386432.0,2270.0,1499.0
13-04 02:37:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175085056.0,917618688.0,1419984896.0,30106386432.0,6848.0,4024.0
13-04 02:37:11,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1175085056.0,917618688.0,1419984896.0,30106386432.0,2235.0,1408.0
13-04 02:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175085056.0,917618688.0,1419984896.0,30106386432.0,5857.0,5145.0
13-04 02:37:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1175080960.0,917618688.0,1419988992.0,30106386432.0,5977.0,5230.0
13-04 02:37:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1175076864.0,917618688.0,1419993088.0,30106386432.0,6397.0,5768.0
13-04 02:37:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175076864.0,917618688.0,1419993088.0,30106386432.0,2301.0,2427.0
13-04 02:37:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175072768.0,917618688.0,1419997184.0,30106386432.0,1525.0,1142.0
13-04 02:37:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175072768.0,917618688.0,1419997184.0,30106386432.0,2556.0,1688.0
13-04 02:37:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175068672.0,917618688.0,1420001280.0,30106386432.0,3702.0,2359.0
13-04 02:37:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175064576.0,917618688.0,1420005376.0,30106386432.0,6950.0,5088.0
13-04 02:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175064576.0,917618688.0,1420005376.0,30106386432.0,971.0,1607.0
13-04 02:37:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175064576.0,917618688.0,1420005376.0,30106386432.0,5825.0,7504.0
13-04 02:37:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175056384.0,917618688.0,1420013568.0,30106386432.0,6061.0,3618.0
13-04 02:37:23,0.083,0.250,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175056384.0,917618688.0,1420013568.0,30106386432.0,4653.0,3946.0
13-04 02:37:24,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1175056384.0,917618688.0,1420013568.0,30106386432.0,3666.0,3259.0
13-04 02:37:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175052288.0,917618688.0,1420017664.0,30106386432.0,2695.0,1796.0
13-04 02:37:26,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175048192.0,917618688.0,1420021760.0,30106386432.0,6418.0,4376.0
13-04 02:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175048192.0,917618688.0,1420021760.0,30106386432.0,1978.0,2130.0
13-04 02:37:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175044096.0,917618688.0,1420025856.0,30106386432.0,3883.0,2443.0
13-04 02:37:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175040000.0,917618688.0,1420029952.0,30106386432.0,3962.0,4019.0
13-04 02:37:30,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175035904.0,917618688.0,1420034048.0,30106386432.0,6184.0,7266.0
13-04 02:37:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175031808.0,917618688.0,1420038144.0,30106386432.0,2424.0,1688.0
13-04 02:37:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175031808.0,917618688.0,1420038144.0,30106386432.0,3662.0,2268.0
13-04 02:37:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175031808.0,917618688.0,1420038144.0,30106386432.0,2630.0,1796.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175027712.0,917618688.0,1420042240.0,30106386432.0,3366.0,2195.0
13-04 02:37:35,0.0,0.084,99.833,0.084,0.0,0.0,0.0,36864.0,0.0,7.0,1175027712.0,917618688.0,1420042240.0,30106386432.0,4376.0,4195.0
13-04 02:37:36,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175023616.0,917618688.0,1420046336.0,30106386432.0,5230.0,4066.0
13-04 02:37:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175019520.0,917618688.0,1420050432.0,30106386432.0,6855.0,5709.0
13-04 02:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1175015424.0,917618688.0,1420054528.0,30106386432.0,5267.0,5660.0
13-04 02:37:39,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175011328.0,917618688.0,1420058624.0,30106386432.0,4478.0,2807.0
13-04 02:37:40,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1175011328.0,917618688.0,1420058624.0,30106386432.0,4699.0,2940.0
13-04 02:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175011328.0,917618688.0,1420058624.0,30106386432.0,3268.0,2136.0
13-04 02:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174958080.0,917618688.0,1420062720.0,30106435584.0,1149.0,1147.0
13-04 02:37:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174958080.0,917618688.0,1420062720.0,30106435584.0,1683.0,2057.0
13-04 02:37:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174953984.0,917618688.0,1420066816.0,30106435584.0,7311.0,5914.0
13-04 02:37:45,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1174949888.0,917618688.0,1420070912.0,30106435584.0,5742.0,4323.0
13-04 02:37:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1174949888.0,917618688.0,1420070912.0,30106435584.0,4971.0,4541.0
13-04 02:37:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174945792.0,917618688.0,1420075008.0,30106435584.0,4766.0,4361.0
13-04 02:37:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1174945792.0,917618688.0,1420075008.0,30106435584.0,417.0,562.0
13-04 02:37:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174941696.0,917618688.0,1420079104.0,30106435584.0,6911.0,4997.0
13-04 02:37:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174941696.0,917618688.0,1420079104.0,30106435584.0,317.0,439.0
13-04 02:37:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1174937600.0,917618688.0,1420083200.0,30106435584.0,7014.0,6500.0
13-04 02:37:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174933504.0,917618688.0,1420087296.0,30106435584.0,2553.0,1656.0
13-04 02:37:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174933504.0,917618688.0,1420087296.0,30106435584.0,5683.0,4249.0
13-04 02:37:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174929408.0,917618688.0,1420091392.0,30106435584.0,6945.0,6664.0
13-04 02:37:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174929408.0,917618688.0,1420091392.0,30106435584.0,3251.0,2874.0
13-04 02:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174925312.0,917618688.0,1420095488.0,30106435584.0,2081.0,2220.0
13-04 02:37:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174925312.0,917618688.0,1420095488.0,30106435584.0,3862.0,2450.0
13-04 02:37:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1174921216.0,917618688.0,1420099584.0,30106435584.0,3370.0,2990.0
13-04 02:37:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174904832.0,917618688.0,1420115968.0,30106435584.0,9884.0,10020.0
13-04 02:38:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174863872.0,917618688.0,1420124160.0,30106468352.0,10301.0,8391.0
13-04 02:38:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174810624.0,917618688.0,1420128256.0,30106517504.0,5026.0,3178.0
13-04 02:38:02,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174806528.0,917618688.0,1420132352.0,30106517504.0,2082.0,2154.0
13-04 02:38:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174806528.0,917618688.0,1420132352.0,30106517504.0,3961.0,4017.0
13-04 02:38:04,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174806528.0,917618688.0,1420132352.0,30106517504.0,4034.0,3256.0
13-04 02:38:05,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174802432.0,917618688.0,1420136448.0,30106517504.0,2758.0,2652.0
13-04 02:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174786048.0,917618688.0,1420136448.0,30106533888.0,2270.0,1541.0
13-04 02:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174781952.0,917618688.0,1420140544.0,30106533888.0,6922.0,4206.0
13-04 02:38:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174777856.0,917618688.0,1420144640.0,30106533888.0,3376.0,2153.0
13-04 02:38:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174777856.0,917618688.0,1420144640.0,30106533888.0,6797.0,7045.0
13-04 02:38:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1174781952.0,917618688.0,1420148736.0,30106525696.0,6784.0,4024.0
13-04 02:38:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174777856.0,917618688.0,1420152832.0,30106525696.0,4646.0,4473.0
13-04 02:38:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174777856.0,917618688.0,1420152832.0,30106525696.0,3065.0,2849.0
13-04 02:38:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,1174773760.0,917618688.0,1420156928.0,30106525696.0,2822.0,2652.0
13-04 02:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174773760.0,917618688.0,1420156928.0,30106525696.0,2595.0,1705.0
13-04 02:38:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174769664.0,917618688.0,1420161024.0,30106525696.0,1327.0,960.0
13-04 02:38:16,0.167,0.167,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1174765568.0,917618688.0,1420165120.0,30106525696.0,9187.0,6277.0
13-04 02:38:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174765568.0,917618688.0,1420165120.0,30106525696.0,4253.0,3436.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1174761472.0,917618688.0,1420169216.0,30106525696.0,3410.0,3007.0
13-04 02:38:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174761472.0,917618688.0,1420169216.0,30106525696.0,4321.0,4459.0
13-04 02:38:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174753280.0,917618688.0,1420177408.0,30106525696.0,10174.0,10872.0
13-04 02:38:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174740992.0,917618688.0,1420189696.0,30106525696.0,2039.0,2138.0
13-04 02:38:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1174736896.0,917618688.0,1420193792.0,30106525696.0,1526.0,1142.0
13-04 02:38:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1174732800.0,917618688.0,1420197888.0,30106525696.0,5012.0,3224.0
13-04 02:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174732800.0,917618688.0,1420197888.0,30106525696.0,7568.0,6165.0
13-04 02:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174728704.0,917618688.0,1420201984.0,30106525696.0,4415.0,3527.0
13-04 02:38:26,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174728704.0,917618688.0,1420201984.0,30106525696.0,3350.0,2964.0
13-04 02:38:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174724608.0,917618688.0,1420206080.0,30106525696.0,4252.0,3438.0
13-04 02:38:28,0.0,0.083,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1174724608.0,917618688.0,1420206080.0,30106525696.0,2753.0,3346.0
13-04 02:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174720512.0,917618688.0,1420210176.0,30106525696.0,2590.0,1779.0
13-04 02:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174720512.0,917618688.0,1420210176.0,30106525696.0,4020.0,4034.0
13-04 02:38:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174700032.0,917618688.0,1420230656.0,30106525696.0,10841.0,10532.0
13-04 02:38:32,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174695936.0,917618688.0,1420234752.0,30106525696.0,5034.0,3104.0
13-04 02:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174691840.0,917618688.0,1420238848.0,30106525696.0,5548.0,4132.0
13-04 02:38:34,0.166,0.083,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1174695936.0,917618688.0,1420242944.0,30106517504.0,2690.0,2511.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174695936.0,917618688.0,1420242944.0,30106517504.0,4187.0,3487.0
13-04 02:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174691840.0,917618688.0,1420247040.0,30106517504.0,4680.0,4490.0
13-04 02:38:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174691840.0,917618688.0,1420247040.0,30106517504.0,870.0,754.0
13-04 02:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174687744.0,917618688.0,1420251136.0,30106517504.0,5193.0,4050.0
13-04 02:38:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174687744.0,917618688.0,1420251136.0,30106517504.0,3961.0,3321.0
13-04 02:38:40,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174683648.0,917618688.0,1420255232.0,30106517504.0,5904.0,3685.0
13-04 02:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174679552.0,917618688.0,1420259328.0,30106517504.0,6855.0,5640.0
13-04 02:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174679552.0,917618688.0,1420259328.0,30106517504.0,3386.0,2364.0
13-04 02:38:43,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174675456.0,917618688.0,1420263424.0,30106517504.0,4536.0,2881.0
13-04 02:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174675456.0,917618688.0,1420263424.0,30106517504.0,2240.0,2770.0
13-04 02:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1174671360.0,917618688.0,1420267520.0,30106517504.0,1765.0,2916.0
13-04 02:38:46,0.333,0.083,99.418,0.166,0.0,0.0,0.0,24576.0,0.0,3.0,1174667264.0,917622784.0,1420267520.0,30106517504.0,5586.0,4182.0
13-04 02:38:47,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1174663168.0,917622784.0,1420271616.0,30106517504.0,6879.0,4886.0
13-04 02:38:48,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1174659072.0,917622784.0,1420275712.0,30106517504.0,3666.0,2268.0
13-04 02:38:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174659072.0,917622784.0,1420275712.0,30106517504.0,4163.0,4296.0
13-04 02:38:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1174654976.0,917622784.0,1420279808.0,30106517504.0,6690.0,4770.0
13-04 02:38:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174654976.0,917622784.0,1420279808.0,30106517504.0,1565.0,2735.0
13-04 02:38:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174650880.0,917622784.0,1420283904.0,30106517504.0,2034.0,2244.0
13-04 02:38:53,0.166,0.166,99.667,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1174650880.0,917622784.0,1420283904.0,30106517504.0,4580.0,3693.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174646784.0,917622784.0,1420288000.0,30106517504.0,5348.0,4941.0
13-04 02:38:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1174642688.0,917622784.0,1420292096.0,30106517504.0,3764.0,2359.0
13-04 02:38:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174642688.0,917622784.0,1420292096.0,30106517504.0,3950.0,3000.0
13-04 02:38:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174638592.0,917622784.0,1420296192.0,30106517504.0,6141.0,5259.0
13-04 02:38:58,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174634496.0,917622784.0,1420300288.0,30106517504.0,4317.0,3438.0
13-04 02:38:59,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174634496.0,917622784.0,1420300288.0,30106517504.0,1647.0,1226.0
13-04 02:39:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174634496.0,917622784.0,1420300288.0,30106517504.0,4770.0,3436.0
13-04 02:39:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174630400.0,917622784.0,1420304384.0,30106517504.0,3390.0,4425.0
13-04 02:39:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174630400.0,917622784.0,1420304384.0,30106517504.0,4579.0,3692.0
13-04 02:39:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174634496.0,917622784.0,1420308480.0,30106509312.0,2429.0,1614.0
13-04 02:39:04,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1174626304.0,917622784.0,1420316672.0,30106509312.0,4450.0,2716.0
13-04 02:39:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1174634496.0,917622784.0,1420316672.0,30106501120.0,5964.0,4071.0
13-04 02:39:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174630400.0,917622784.0,1420320768.0,30106501120.0,4139.0,4914.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174630400.0,917622784.0,1420320768.0,30106501120.0,4603.0,2923.0
13-04 02:39:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174626304.0,917622784.0,1420324864.0,30106501120.0,4683.0,2989.0
13-04 02:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174622208.0,917622784.0,1420328960.0,30106501120.0,7028.0,5733.0
13-04 02:39:10,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174622208.0,917622784.0,1420328960.0,30106501120.0,1795.0,2104.0
13-04 02:39:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174618112.0,917622784.0,1420333056.0,30106501120.0,2270.0,1573.0
13-04 02:39:12,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174618112.0,917622784.0,1420333056.0,30106501120.0,3993.0,3273.0
13-04 02:39:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174614016.0,917622784.0,1420337152.0,30106501120.0,5203.0,3976.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174614016.0,917622784.0,1420337152.0,30106501120.0,3760.0,2359.0
13-04 02:39:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174601728.0,917622784.0,1420349440.0,30106501120.0,13848.0,12848.0
13-04 02:39:16,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1174589440.0,917622784.0,1420361728.0,30106501120.0,3349.0,2964.0
13-04 02:39:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1174589440.0,917622784.0,1420361728.0,30106501120.0,4419.0,3461.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174585344.0,917622784.0,1420365824.0,30106501120.0,357.0,488.0
13-04 02:39:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174585344.0,917622784.0,1420365824.0,30106501120.0,5135.0,4768.0
13-04 02:39:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1174581248.0,917622784.0,1420369920.0,30106501120.0,2693.0,3372.0
13-04 02:39:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174581248.0,917622784.0,1420369920.0,30106501120.0,5682.0,4343.0
13-04 02:39:22,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1174577152.0,917622784.0,1420374016.0,30106501120.0,3407.0,3040.0
13-04 02:39:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1174573056.0,917622784.0,1420378112.0,30106501120.0,5763.0,4485.0
13-04 02:39:24,0.084,0.0,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174573056.0,917622784.0,1420378112.0,30106501120.0,7403.0,6619.0
13-04 02:39:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1174568960.0,917622784.0,1420382208.0,30106501120.0,2593.0,1705.0
13-04 02:39:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174564864.0,917622784.0,1420386304.0,30106501120.0,3923.0,2524.0
13-04 02:39:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174564864.0,917622784.0,1420386304.0,30106501120.0,1428.0,1051.0
13-04 02:39:28,0.0,0.083,99.750,0.167,0.0,0.0,0.0,114688.0,0.0,3.0,1174560768.0,917622784.0,1420390400.0,30106501120.0,3205.0,2825.0
13-04 02:39:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174560768.0,917622784.0,1420390400.0,30106501120.0,3412.0,3039.0
13-04 02:39:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174560768.0,917622784.0,1420390400.0,30106501120.0,4556.0,5214.0
13-04 02:39:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174556672.0,917622784.0,1420394496.0,30106501120.0,3600.0,2268.0
13-04 02:39:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1174552576.0,917622784.0,1420398592.0,30106501120.0,6795.0,6432.0
13-04 02:39:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174552576.0,917622784.0,1420398592.0,30106501120.0,1360.0,1051.0
13-04 02:39:34,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1174548480.0,917622784.0,1420402688.0,30106501120.0,6849.0,4206.0
13-04 02:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174544384.0,917622784.0,1420406784.0,30106501120.0,2951.0,2833.0
13-04 02:39:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174540288.0,917622784.0,1420410880.0,30106501120.0,3143.0,2062.0
13-04 02:39:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1174544384.0,917622784.0,1420414976.0,30106492928.0,6073.0,5812.0
13-04 02:39:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174544384.0,917622784.0,1420414976.0,30106492928.0,1684.0,2088.0
13-04 02:39:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174540288.0,917622784.0,1420419072.0,30106492928.0,7302.0,5193.0
13-04 02:39:40,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1174536192.0,917622784.0,1420423168.0,30106492928.0,4022.0,3299.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174536192.0,917622784.0,1420423168.0,30106492928.0,3896.0,3322.0
13-04 02:39:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174532096.0,917622784.0,1420427264.0,30106492928.0,6992.0,4417.0
13-04 02:39:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174528000.0,917622784.0,1420431360.0,30106492928.0,5269.0,4085.0
13-04 02:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174523904.0,917622784.0,1420435456.0,30106492928.0,2597.0,1705.0
13-04 02:39:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174523904.0,917622784.0,1420435456.0,30106492928.0,811.0,1476.0
13-04 02:39:46,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1174523904.0,917622784.0,1420435456.0,30106492928.0,5395.0,5455.0
13-04 02:39:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174519808.0,917622784.0,1420439552.0,30106492928.0,2818.0,3480.0
13-04 02:39:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174515712.0,917622784.0,1420443648.0,30106492928.0,5480.0,4133.0
13-04 02:39:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174515712.0,917622784.0,1420443648.0,30106492928.0,3607.0,3217.0
13-04 02:39:50,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174511616.0,917622784.0,1420447744.0,30106492928.0,8997.0,6052.0
13-04 02:39:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174511616.0,917622784.0,1420447744.0,30106492928.0,1520.0,1216.0
13-04 02:39:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1174507520.0,917622784.0,1420451840.0,30106492928.0,3726.0,2310.0
13-04 02:39:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174507520.0,917622784.0,1420451840.0,30106492928.0,1525.0,2687.0
13-04 02:39:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174503424.0,917622784.0,1420455936.0,30106492928.0,5701.0,4326.0
13-04 02:39:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1174499328.0,917622784.0,1420460032.0,30106492928.0,5204.0,4879.0
13-04 02:39:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174499328.0,917622784.0,1420460032.0,30106492928.0,3411.0,2941.0
13-04 02:39:57,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1174495232.0,917622784.0,1420464128.0,30106492928.0,3401.0,3424.0
13-04 02:39:58,0.0,0.0,99.582,0.418,0.0,0.0,0.0,69632.0,0.0,9.0,1174368256.0,917622784.0,1420464128.0,30106619904.0,5487.0,4090.0
13-04 02:39:59,0.250,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174364160.0,917622784.0,1420468224.0,30106619904.0,3863.0,2450.0
13-04 02:40:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1174360064.0,917622784.0,1420472320.0,30106619904.0,4028.0,2783.0
13-04 02:40:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174360064.0,917622784.0,1420472320.0,30106619904.0,4824.0,3529.0
13-04 02:40:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174355968.0,917622784.0,1420476416.0,30106619904.0,2547.0,1688.0
13-04 02:40:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1174355968.0,917622784.0,1420476416.0,30106619904.0,4558.0,5211.0
13-04 02:40:04,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174351872.0,917622784.0,1420480512.0,30106619904.0,4033.0,3322.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174335488.0,917622784.0,1420480512.0,30106636288.0,2963.0,2693.0
13-04 02:40:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174339584.0,917622784.0,1420484608.0,30106628096.0,5264.0,4017.0
13-04 02:40:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174339584.0,917622784.0,1420484608.0,30106628096.0,6906.0,4599.0
13-04 02:40:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1174331392.0,917622784.0,1420492800.0,30106628096.0,4133.0,3412.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174327296.0,917622784.0,1420496896.0,30106628096.0,2272.0,1573.0
13-04 02:40:10,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174327296.0,917622784.0,1420496896.0,30106628096.0,4189.0,2974.0
13-04 02:40:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174323200.0,917622784.0,1420500992.0,30106628096.0,8058.0,6462.0
13-04 02:40:12,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174319104.0,917622784.0,1420505088.0,30106628096.0,2763.0,2577.0
13-04 02:40:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174319104.0,917622784.0,1420505088.0,30106628096.0,5854.0,5080.0
13-04 02:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174315008.0,917622784.0,1420509184.0,30106628096.0,4387.0,3618.0
13-04 02:40:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174315008.0,917622784.0,1420509184.0,30106628096.0,1526.0,1142.0
13-04 02:40:16,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174310912.0,917622784.0,1420513280.0,30106628096.0,1328.0,960.0
13-04 02:40:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1174310912.0,917622784.0,1420513280.0,30106628096.0,5782.0,4691.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174302720.0,917622784.0,1420521472.0,30106628096.0,1445.0,1174.0
13-04 02:40:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174298624.0,917622784.0,1420525568.0,30106628096.0,9490.0,8015.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174298624.0,917622784.0,1420525568.0,30106628096.0,4416.0,3529.0
13-04 02:40:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174294528.0,917622784.0,1420529664.0,30106628096.0,2869.0,3505.0
13-04 02:40:22,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174294528.0,917622784.0,1420529664.0,30106628096.0,2428.0,1614.0
13-04 02:40:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174290432.0,917622784.0,1420533760.0,30106628096.0,5987.0,4660.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174290432.0,917622784.0,1420533760.0,30106628096.0,1387.0,1002.0
13-04 02:40:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174286336.0,917622784.0,1420537856.0,30106628096.0,2080.0,2221.0
13-04 02:40:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174286336.0,917622784.0,1420537856.0,30106628096.0,4408.0,3676.0
13-04 02:40:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174282240.0,917622784.0,1420541952.0,30106628096.0,8060.0,5672.0
13-04 02:40:28,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,1174278144.0,917622784.0,1420546048.0,30106628096.0,3798.0,3995.0
13-04 02:40:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174274048.0,917622784.0,1420550144.0,30106628096.0,2327.0,2903.0
13-04 02:40:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1174274048.0,917622784.0,1420550144.0,30106628096.0,6074.0,5198.0
13-04 02:40:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174274048.0,917622784.0,1420550144.0,30106628096.0,2331.0,2006.0
13-04 02:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174269952.0,917622784.0,1420554240.0,30106628096.0,4419.0,3529.0
13-04 02:40:33,0.249,0.083,99.585,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1174269952.0,917622784.0,1420554240.0,30106628096.0,1426.0,1051.0
13-04 02:40:34,0.167,0.083,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1174265856.0,917622784.0,1420558336.0,30106628096.0,6355.0,4778.0
13-04 02:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1174261760.0,917622784.0,1420562432.0,30106628096.0,6302.0,4630.0
13-04 02:40:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174257664.0,917622784.0,1420566528.0,30106628096.0,5355.0,4109.0
13-04 02:40:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174257664.0,917622784.0,1420566528.0,30106628096.0,2792.0,2602.0
13-04 02:40:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1174241280.0,917622784.0,1420582912.0,30106628096.0,7412.0,7610.0
13-04 02:40:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1174237184.0,917622784.0,1420587008.0,30106628096.0,5846.0,5185.0
13-04 02:40:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174224896.0,917626880.0,1420595200.0,30106628096.0,5392.0,3716.0
13-04 02:40:41,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174216704.0,917626880.0,1420595200.0,30106636288.0,5719.0,5080.0
13-04 02:40:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174212608.0,917626880.0,1420599296.0,30106636288.0,3371.0,2227.0
13-04 02:40:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174208512.0,917626880.0,1420603392.0,30106636288.0,5337.0,4261.0
13-04 02:40:44,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1174208512.0,917626880.0,1420603392.0,30106636288.0,3697.0,2359.0
13-04 02:40:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174204416.0,917626880.0,1420607488.0,30106636288.0,3837.0,3979.0
13-04 02:40:46,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1174204416.0,917626880.0,1420607488.0,30106636288.0,2014.0,2154.0
13-04 02:40:47,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174200320.0,917626880.0,1420611584.0,30106636288.0,3761.0,2359.0
13-04 02:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174200320.0,917626880.0,1420611584.0,30106636288.0,4565.0,4121.0
13-04 02:40:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174331392.0,917626880.0,1420615680.0,30106501120.0,6910.0,5071.0
13-04 02:40:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174327296.0,917626880.0,1420619776.0,30106501120.0,4918.0,5494.0
13-04 02:40:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174323200.0,917626880.0,1420623872.0,30106501120.0,4933.0,3013.0
13-04 02:40:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1174323200.0,917626880.0,1420623872.0,30106501120.0,1979.0,2062.0
13-04 02:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174323200.0,917626880.0,1420623872.0,30106501120.0,2594.0,1705.0
13-04 02:40:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174319104.0,917626880.0,1420627968.0,30106501120.0,6370.0,7106.0
13-04 02:40:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174319104.0,917626880.0,1420627968.0,30106501120.0,2497.0,1614.0
13-04 02:40:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174315008.0,917626880.0,1420632064.0,30106501120.0,6104.0,3667.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174310912.0,917626880.0,1420636160.0,30106501120.0,2213.0,2335.0
13-04 02:40:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1174310912.0,917626880.0,1420636160.0,30106501120.0,6302.0,5423.0
13-04 02:40:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1174306816.0,917626880.0,1420640256.0,30106501120.0,2748.0,2329.0
13-04 02:41:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1174302720.0,917626880.0,1420644352.0,30106501120.0,2435.0,2051.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174302720.0,917626880.0,1420644352.0,30106501120.0,4420.0,3462.0
13-04 02:41:02,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1174298624.0,917626880.0,1420648448.0,30106501120.0,5486.0,4091.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174294528.0,917626880.0,1420652544.0,30106501120.0,3962.0,4085.0
13-04 02:41:04,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1174294528.0,917626880.0,1420652544.0,30106501120.0,3473.0,2286.0
13-04 02:41:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1174290432.0,917626880.0,1420656640.0,30106501120.0,4687.0,4491.0
13-04 02:41:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174290432.0,917626880.0,1420656640.0,30106501120.0,4193.0,3487.0
13-04 02:41:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174286336.0,917626880.0,1420660736.0,30106501120.0,5261.0,4050.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174282240.0,917626880.0,1420664832.0,30106501120.0,5676.0,3412.0
13-04 02:41:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1174282240.0,917626880.0,1420664832.0,30106501120.0,2044.0,1408.0
13-04 02:41:10,3.422,0.835,95.492,0.250,0.0,0.0,0.0,69632.0,0.0,11.0,1176633344.0,917626880.0,1420730368.0,30104084480.0,14458.0,13120.0
13-04 02:41:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175306240.0,917626880.0,1420681216.0,30105460736.0,6373.0,4630.0
13-04 02:41:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175302144.0,917626880.0,1420685312.0,30105460736.0,2825.0,2552.0
13-04 02:41:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175302144.0,917626880.0,1420685312.0,30105460736.0,1795.0,2105.0
13-04 02:41:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,98304.0,0.0,2.0,1175302144.0,917626880.0,1420685312.0,30105460736.0,5072.0,4697.0
13-04 02:41:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1175298048.0,917626880.0,1420689408.0,30105460736.0,6971.0,5071.0
13-04 02:41:16,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175302144.0,917626880.0,1420693504.0,30105452544.0,3761.0,2433.0
13-04 02:41:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175302144.0,917626880.0,1420693504.0,30105452544.0,2078.0,2221.0
13-04 02:41:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175298048.0,917626880.0,1420697600.0,30105452544.0,3597.0,2268.0
13-04 02:41:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175298048.0,917626880.0,1420697600.0,30105452544.0,4713.0,5307.0
13-04 02:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175293952.0,917626880.0,1420701696.0,30105452544.0,5053.0,3647.0
13-04 02:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175289856.0,917626880.0,1420705792.0,30105452544.0,3383.0,4468.0
13-04 02:41:22,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175289856.0,917626880.0,1420705792.0,30105452544.0,5581.0,4255.0
13-04 02:41:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175285760.0,917626880.0,1420709888.0,30105452544.0,1507.0,1262.0
13-04 02:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175285760.0,917626880.0,1420709888.0,30105452544.0,5685.0,4273.0
13-04 02:41:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175281664.0,917626880.0,1420713984.0,30105452544.0,3998.0,4144.0
13-04 02:41:26,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175277568.0,917626880.0,1420718080.0,30105452544.0,2753.0,1838.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175277568.0,917626880.0,1420718080.0,30105452544.0,3783.0,2352.0
13-04 02:41:28,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1175273472.0,917626880.0,1420722176.0,30105452544.0,3313.0,2916.0
13-04 02:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175273472.0,917626880.0,1420722176.0,30105452544.0,5136.0,4700.0
13-04 02:41:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175273472.0,917626880.0,1420722176.0,30105452544.0,5589.0,5868.0
13-04 02:41:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175269376.0,917626880.0,1420726272.0,30105452544.0,2551.0,1730.0
13-04 02:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175269376.0,917626880.0,1420726272.0,30105452544.0,5420.0,5368.0
13-04 02:41:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175265280.0,917626880.0,1420730368.0,30105452544.0,4934.0,3013.0
13-04 02:41:34,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175261184.0,917626880.0,1420734464.0,30105452544.0,2892.0,2758.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175261184.0,917626880.0,1420734464.0,30105452544.0,5580.0,3461.0
13-04 02:41:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175257088.0,917626880.0,1420738560.0,30105452544.0,4517.0,4400.0
13-04 02:41:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175252992.0,917626880.0,1420742656.0,30105452544.0,3309.0,2153.0
13-04 02:41:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175252992.0,917626880.0,1420742656.0,30105452544.0,5581.0,3461.0
13-04 02:41:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175248896.0,917626880.0,1420746752.0,30105452544.0,2436.0,3283.0
13-04 02:41:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1175240704.0,917626880.0,1420746752.0,30105460736.0,4576.0,4409.0
13-04 02:41:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1175236608.0,917626880.0,1420750848.0,30105460736.0,5166.0,4066.0
13-04 02:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175232512.0,917626880.0,1420754944.0,30105460736.0,3374.0,2153.0
13-04 02:41:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175224320.0,917626880.0,1420763136.0,30105460736.0,9975.0,7403.0
13-04 02:41:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1175220224.0,917626880.0,1420767232.0,30105460736.0,3827.0,2467.0
13-04 02:41:45,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175220224.0,917626880.0,1420767232.0,30105460736.0,3342.0,3008.0
13-04 02:41:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1175216128.0,917626880.0,1420771328.0,30105460736.0,157.0,306.0
13-04 02:41:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1175216128.0,917626880.0,1420771328.0,30105460736.0,3904.0,4044.0
13-04 02:41:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175224320.0,917626880.0,1420771328.0,30105452544.0,2136.0,2335.0
13-04 02:41:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,102400.0,0.0,5.0,1175220224.0,917626880.0,1420775424.0,30105452544.0,6458.0,5586.0
13-04 02:41:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175216128.0,917626880.0,1420779520.0,30105452544.0,5688.0,4274.0
13-04 02:41:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1175212032.0,917626880.0,1420783616.0,30105452544.0,5490.0,4091.0
13-04 02:41:52,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1175212032.0,917626880.0,1420783616.0,30105452544.0,3410.0,2941.0
13-04 02:41:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175207936.0,917626880.0,1420787712.0,30105452544.0,2594.0,1705.0
13-04 02:41:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175207936.0,917626880.0,1420787712.0,30105452544.0,4534.0,3640.0
13-04 02:41:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175207936.0,917626880.0,1420787712.0,30105452544.0,2393.0,2935.0
13-04 02:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175203840.0,917626880.0,1420791808.0,30105452544.0,3311.0,2949.0
13-04 02:41:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1175199744.0,917626880.0,1420795904.0,30105452544.0,6890.0,6495.0
13-04 02:41:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175199744.0,917626880.0,1420795904.0,30105452544.0,3149.0,2783.0
13-04 02:41:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175195648.0,917626880.0,1420800000.0,30105452544.0,2528.0,1705.0
13-04 02:42:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175195648.0,917626880.0,1420800000.0,30105452544.0,5273.0,3270.0
13-04 02:42:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1175191552.0,917626880.0,1420804096.0,30105452544.0,5379.0,3529.0
13-04 02:42:02,0.167,0.334,99.500,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1178656768.0,917626880.0,1420808192.0,30101983232.0,6826.0,4931.0
13-04 02:42:03,2.995,1.165,95.757,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1186291712.0,917626880.0,1420845056.0,30094311424.0,23076.0,21780.0
13-04 02:42:04,0.0,0.0,99.916,0.084,0.0,0.0,0.0,32768.0,0.0,2.0,1186287616.0,917626880.0,1420849152.0,30094311424.0,5261.0,3975.0
13-04 02:42:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186283520.0,917626880.0,1420853248.0,30094311424.0,4607.0,2807.0
13-04 02:42:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186283520.0,917626880.0,1420853248.0,30094311424.0,3538.0,3787.0
13-04 02:42:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1186279424.0,917626880.0,1420857344.0,30094311424.0,7499.0,5192.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186279424.0,917626880.0,1420857344.0,30094311424.0,1755.0,2015.0
13-04 02:42:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186279424.0,917626880.0,1420857344.0,30094311424.0,2437.0,1632.0
13-04 02:42:10,0.167,0.167,99.583,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1186402304.0,917626880.0,1420861440.0,30094184448.0,10124.0,7234.0
13-04 02:42:11,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1186398208.0,917626880.0,1420865536.0,30094184448.0,3658.0,2392.0
13-04 02:42:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186385920.0,917626880.0,1420869632.0,30094192640.0,2764.0,3016.0
13-04 02:42:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1186512896.0,917626880.0,1420869632.0,30094065664.0,6350.0,4682.0
13-04 02:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186508800.0,917626880.0,1420873728.0,30094065664.0,3449.0,4558.0
13-04 02:42:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1186504704.0,917626880.0,1420877824.0,30094065664.0,1487.0,1051.0
13-04 02:42:16,0.083,0.167,99.500,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1186500608.0,917626880.0,1420881920.0,30094065664.0,5545.0,4133.0
13-04 02:42:17,6.589,0.751,92.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1265225728.0,917626880.0,1420881920.0,30015340544.0,368900.0,353402.0
13-04 02:42:18,27.517,2.097,70.218,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1562587136.0,917626880.0,1420890112.0,29717970944.0,927137.0,866674.0
13-04 02:42:19,33.527,0.250,66.223,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1597313024.0,917626880.0,1420894208.0,29683240960.0,7071.0,6664.0
13-04 02:42:20,4.264,0.084,95.569,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1605361664.0,917626880.0,1420906496.0,29675180032.0,303939.0,150332.0
13-04 02:42:21,2.167,0.0,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612333056.0,917626880.0,1420918784.0,29668196352.0,403530.0,165949.0
13-04 02:42:22,1.757,0.251,97.908,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1629724672.0,917626880.0,1420922880.0,29650800640.0,401226.0,160812.0
13-04 02:42:23,2.089,0.167,97.744,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1656389632.0,917626880.0,1420922880.0,29624135680.0,380532.0,157889.0
13-04 02:42:24,1.668,0.167,98.082,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,1661247488.0,917626880.0,1420931072.0,29619269632.0,397346.0,162838.0
13-04 02:42:25,1.674,0.418,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1677594624.0,917626880.0,1420931072.0,29602922496.0,394642.0,158611.0
13-04 02:42:26,2.341,0.167,97.492,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1701457920.0,917626880.0,1420939264.0,29579051008.0,395937.0,161734.0
13-04 02:42:27,1.338,0.251,98.244,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1703608320.0,917626880.0,1420947456.0,29576892416.0,392341.0,161109.0
13-04 02:42:28,2.588,0.334,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1553903616.0,917626880.0,1420947456.0,29726597120.0,400836.0,160813.0
13-04 02:42:29,2.752,0.083,97.164,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1549324288.0,917626880.0,1420955648.0,29731168256.0,395235.0,162278.0
13-04 02:42:30,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1554403328.0,917626880.0,1420955648.0,29726089216.0,393621.0,158801.0
13-04 02:42:31,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1556586496.0,917626880.0,1420963840.0,29723897856.0,384830.0,158592.0
13-04 02:42:32,1.915,0.167,97.669,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1565814784.0,917635072.0,1420963840.0,29714661376.0,414498.0,161560.0
13-04 02:42:33,2.337,0.250,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1575456768.0,917635072.0,1420972032.0,29705011200.0,400078.0,160605.0
13-04 02:42:34,2.083,0.250,97.583,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1578496000.0,917635072.0,1420980224.0,29701963776.0,382919.0,158401.0
13-04 02:42:35,2.0,0.250,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1580175360.0,917635072.0,1420984320.0,29700280320.0,398487.0,163458.0
13-04 02:42:36,1.836,0.250,97.913,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,1581789184.0,917635072.0,1420988416.0,29698662400.0,396249.0,159405.0
13-04 02:42:37,2.833,0.167,96.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1585852416.0,917635072.0,1420988416.0,29694599168.0,393167.0,159187.0
13-04 02:42:38,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1597771776.0,917635072.0,1420996608.0,29682671616.0,382347.0,160832.0
13-04 02:42:39,2.002,0.250,97.748,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1602727936.0,917635072.0,1421000704.0,29677711360.0,420830.0,163322.0
13-04 02:42:40,1.838,0.167,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1617707008.0,917635072.0,1421004800.0,29662728192.0,378797.0,158040.0
13-04 02:42:41,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1619099648.0,917635072.0,1421008896.0,29661331456.0,401016.0,160118.0
13-04 02:42:42,1.917,0.333,97.583,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1619726336.0,917635072.0,1421017088.0,29660696576.0,403654.0,163031.0
13-04 02:42:43,1.674,0.167,98.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1619849216.0,917635072.0,1421021184.0,29660569600.0,396293.0,160140.0
13-04 02:42:44,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1620860928.0,917635072.0,1421025280.0,29659553792.0,395136.0,160325.0
13-04 02:42:45,1.836,0.083,97.997,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1620983808.0,917635072.0,1421029376.0,29659426816.0,395574.0,160107.0
13-04 02:42:46,2.254,0.250,97.496,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1622118400.0,917635072.0,1421037568.0,29658284032.0,385807.0,160717.0
13-04 02:42:47,1.504,0.084,98.162,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,1622622208.0,917635072.0,1421041664.0,29657776128.0,400778.0,159531.0
13-04 02:42:48,2.502,0.167,97.331,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1628459008.0,917635072.0,1421045760.0,29651935232.0,306782.0,151242.0
13-04 02:42:49,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1628835840.0,917635072.0,1421049856.0,29651554304.0,486524.0,172808.0
13-04 02:42:50,1.669,0.083,98.164,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1643208704.0,917635072.0,1421058048.0,29637173248.0,391899.0,161822.0
13-04 02:42:51,1.832,0.250,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1659170816.0,917635072.0,1421062144.0,29621207040.0,388163.0,161738.0
13-04 02:42:52,1.669,0.167,98.080,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1661702144.0,917635072.0,1421070336.0,29618667520.0,413779.0,163883.0
13-04 02:42:53,2.003,0.083,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1667162112.0,917635072.0,1421070336.0,29613207552.0,403312.0,162713.0
13-04 02:42:54,1.500,0.333,98.083,0.0,0.0,0.083,0.0,98304.0,0.0,1.0,1682612224.0,917635072.0,1421078528.0,29597749248.0,388015.0,157542.0
13-04 02:42:55,1.506,0.084,98.410,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1695723520.0,917635072.0,1421078528.0,29584637952.0,394125.0,159609.0
13-04 02:42:56,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1696227328.0,917635072.0,1421082624.0,29584130048.0,393289.0,158328.0
13-04 02:42:57,1.754,0.251,97.828,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1696493568.0,917635072.0,1421103104.0,29583843328.0,391488.0,166749.0
13-04 02:42:58,1.251,0.334,98.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1696456704.0,917635072.0,1421107200.0,29583876096.0,408890.0,161404.0
13-04 02:42:59,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698226176.0,917635072.0,1421115392.0,29582098432.0,386278.0,160120.0
13-04 02:43:00,1.339,0.084,98.577,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1698353152.0,917635072.0,1421115392.0,29581971456.0,407639.0,163180.0
13-04 02:43:01,1.334,0.250,98.332,0.0,0.0,0.083,0.0,20480.0,0.0,5.0,1698471936.0,917635072.0,1421123584.0,29581844480.0,398270.0,163333.0
13-04 02:43:02,1.174,0.084,98.575,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1699356672.0,917635072.0,1421127680.0,29580955648.0,389618.0,158250.0
13-04 02:43:03,1.499,0.083,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704177664.0,917635072.0,1421131776.0,29576130560.0,404865.0,160580.0
13-04 02:43:04,1.256,0.0,98.744,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1704427520.0,917635072.0,1421135872.0,29575876608.0,387148.0,159106.0
13-04 02:43:05,1.419,0.167,98.414,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1704804352.0,917635072.0,1421139968.0,29575495680.0,393411.0,160057.0
13-04 02:43:06,1.506,0.0,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1707339776.0,917635072.0,1421144064.0,29572956160.0,395952.0,162189.0
13-04 02:43:07,1.167,0.167,98.500,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1707966464.0,917639168.0,1421148160.0,29572321280.0,403226.0,161611.0
13-04 02:43:08,1.085,0.167,98.748,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1708085248.0,917639168.0,1421156352.0,29572194304.0,303139.0,152161.0
13-04 02:43:09,1.581,0.166,98.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1708081152.0,917639168.0,1421160448.0,29572194304.0,483625.0,175117.0
13-04 02:43:10,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1708326912.0,917639168.0,1421168640.0,29571940352.0,405719.0,162311.0
13-04 02:43:11,1.415,0.333,98.251,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1708843008.0,917639168.0,1421168640.0,29571424256.0,393437.0,158307.0
13-04 02:43:12,1.417,0.250,98.0,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1708838912.0,917639168.0,1421172736.0,29571424256.0,394486.0,158624.0
13-04 02:43:13,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1708834816.0,917639168.0,1421176832.0,29571424256.0,401975.0,164086.0
13-04 02:43:14,1.504,0.334,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1671450624.0,917639168.0,1421185024.0,29608800256.0,402703.0,159749.0
13-04 02:43:15,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1672744960.0,917639168.0,1421189120.0,29607501824.0,377134.0,155781.0
13-04 02:43:16,1.669,0.334,97.997,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1672327168.0,917639168.0,1421197312.0,29607911424.0,384744.0,163643.0
13-04 02:43:17,1.253,0.084,98.496,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1673129984.0,917639168.0,1421201408.0,29607104512.0,416240.0,163857.0
13-04 02:43:18,1.003,0.167,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1675411456.0,917639168.0,1421205504.0,29604818944.0,301172.0,149010.0
13-04 02:43:19,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1675911168.0,917639168.0,1421213696.0,29604311040.0,491234.0,174845.0
13-04 02:43:20,0.921,0.167,98.828,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1679593472.0,917639168.0,1421213696.0,29600628736.0,386683.0,161650.0
13-04 02:43:21,1.169,0.167,98.664,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1681969152.0,917639168.0,1421217792.0,29598248960.0,387870.0,159761.0
13-04 02:43:22,1.007,0.0,98.742,0.252,0.0,0.0,0.0,32768.0,0.0,3.0,1684660224.0,917639168.0,1421225984.0,29595549696.0,401838.0,161637.0
13-04 02:43:23,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1684910080.0,917639168.0,1421230080.0,29595295744.0,384109.0,159289.0
13-04 02:43:24,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1688842240.0,917639168.0,1421234176.0,29591359488.0,426982.0,164235.0
13-04 02:43:25,1.583,0.167,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1690234880.0,917639168.0,1421238272.0,29589962752.0,378632.0,161380.0
13-04 02:43:26,1.336,0.083,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1693102080.0,917639168.0,1421246464.0,29587087360.0,389334.0,160423.0
13-04 02:43:27,1.089,0.251,98.576,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1694158848.0,917643264.0,1421246464.0,29586026496.0,413495.0,163344.0
13-04 02:43:28,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1697705984.0,917643264.0,1421254656.0,29582471168.0,387036.0,156788.0
13-04 02:43:29,1.581,0.250,98.170,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1698340864.0,917643264.0,1421254656.0,29581836288.0,393838.0,159596.0
13-04 02:43:30,1.665,0.083,98.168,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1698713600.0,917643264.0,1421262848.0,29581455360.0,397884.0,161835.0
13-04 02:43:31,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698709504.0,917643264.0,1421266944.0,29581455360.0,399517.0,159312.0
13-04 02:43:32,2.0,0.250,97.583,0.083,0.0,0.083,0.0,49152.0,0.0,5.0,1620742144.0,917643264.0,1421271040.0,29659418624.0,390176.0,161871.0
13-04 02:43:33,2.417,0.250,97.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1578881024.0,917643264.0,1421279232.0,29701271552.0,400398.0,161751.0
13-04 02:43:34,2.087,0.083,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1582116864.0,917643264.0,1421279232.0,29698035712.0,409476.0,161415.0
13-04 02:43:35,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1584631808.0,917643264.0,1421287424.0,29695512576.0,386427.0,159611.0
13-04 02:43:36,1.587,0.167,98.246,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1588215808.0,917643264.0,1421291520.0,29691924480.0,390765.0,159342.0
13-04 02:43:37,1.667,0.250,97.833,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1594687488.0,917643264.0,1421295616.0,29685448704.0,395734.0,161895.0
13-04 02:43:38,1.668,0.083,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604591616.0,917643264.0,1421295616.0,29675544576.0,306653.0,149424.0
13-04 02:43:39,1.671,0.084,98.162,0.0,0.0,0.084,0.0,20480.0,0.0,6.0,1612267520.0,917643264.0,1421303808.0,29667860480.0,491778.0,179993.0
13-04 02:43:40,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614974976.0,917643264.0,1421324288.0,29665132544.0,398411.0,159940.0
13-04 02:43:41,2.089,0.167,97.661,0.0,0.0,0.084,0.0,69632.0,0.0,1.0,1618272256.0,917643264.0,1421328384.0,29661831168.0,396142.0,162391.0
13-04 02:43:42,1.586,0.167,97.913,0.334,0.0,0.0,0.0,45056.0,0.0,5.0,1623724032.0,917643264.0,1421336576.0,29656371200.0,396131.0,161070.0
13-04 02:43:43,1.751,0.334,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1636233216.0,917643264.0,1421336576.0,29643862016.0,500755.0,311704.0
13-04 02:43:44,1.583,0.333,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642057728.0,917643264.0,1429733376.0,29629640704.0,411020.0,164813.0
13-04 02:43:45,1.912,0.166,97.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1649037312.0,917643264.0,1429737472.0,29622657024.0,382478.0,156254.0
13-04 02:43:46,1.337,0.251,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653186560.0,917643264.0,1429745664.0,29618499584.0,381586.0,160577.0
13-04 02:43:47,1.506,0.084,98.243,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1654988800.0,917643264.0,1429753856.0,29616689152.0,412744.0,160130.0
13-04 02:43:48,1.751,0.083,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1654988800.0,917643264.0,1429753856.0,29616689152.0,320743.0,151627.0
13-04 02:43:49,1.337,0.251,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1655361536.0,917643264.0,1429762048.0,29616308224.0,458931.0,175635.0
13-04 02:43:50,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655615488.0,917643264.0,1429762048.0,29616054272.0,409066.0,160605.0
13-04 02:43:51,1.255,0.251,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658527744.0,917643264.0,1429770240.0,29613133824.0,387503.0,162562.0
13-04 02:43:52,2.252,0.250,97.331,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1659412480.0,917643264.0,1429774336.0,29612244992.0,408768.0,163284.0
13-04 02:43:53,1.918,0.083,97.998,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1660514304.0,917643264.0,1429782528.0,29611134976.0,393031.0,160081.0
13-04 02:43:54,2.082,0.250,97.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1662324736.0,917643264.0,1429782528.0,29609324544.0,388750.0,157782.0
13-04 02:43:55,1.420,0.251,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1669840896.0,917643264.0,1429790720.0,29601800192.0,386480.0,157873.0
13-04 02:43:56,1.170,0.418,98.413,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1680723968.0,917643264.0,1429794816.0,29590913024.0,401663.0,164921.0
13-04 02:43:57,1.338,0.167,98.328,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1684783104.0,917643264.0,1429798912.0,29586849792.0,354940.0,156270.0
13-04 02:43:58,1.423,0.167,98.410,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1690238976.0,917643264.0,1429803008.0,29581389824.0,442157.0,166311.0
13-04 02:43:59,1.583,0.333,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1698615296.0,917643264.0,1429807104.0,29573009408.0,402113.0,162790.0
13-04 02:44:00,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1709023232.0,917643264.0,1429811200.0,29562597376.0,394059.0,160825.0
13-04 02:44:01,1.586,0.083,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1713082368.0,917643264.0,1429815296.0,29558534144.0,401441.0,160028.0
13-04 02:44:02,1.586,0.167,98.164,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1713324032.0,917647360.0,1429823488.0,29558280192.0,381560.0,159530.0
13-04 02:44:03,1.336,0.167,98.497,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1713446912.0,917647360.0,1429827584.0,29558153216.0,230395.0,141305.0
13-04 02:44:04,1.668,0.250,97.998,0.0,0.0,0.083,0.0,102400.0,0.0,1.0,1715949568.0,917647360.0,1429831680.0,29555646464.0,496202.0,177995.0
13-04 02:44:05,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716740096.0,917647360.0,1429835776.0,29554851840.0,480586.0,173845.0
13-04 02:44:06,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1717121024.0,917647360.0,1429835776.0,29554470912.0,390998.0,159879.0
13-04 02:44:07,1.003,0.167,98.746,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1717112832.0,917647360.0,1429843968.0,29554470912.0,212306.0,139886.0
13-04 02:44:08,0.918,0.250,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1720979456.0,917647360.0,1429848064.0,29550600192.0,420530.0,168609.0
13-04 02:44:09,1.418,0.167,98.415,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1722691584.0,917647360.0,1429852160.0,29548883968.0,512845.0,181829.0
13-04 02:44:10,1.830,0.083,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723060224.0,917647360.0,1429864448.0,29548503040.0,400911.0,161963.0
13-04 02:44:11,1.593,0.168,98.240,0.0,0.0,0.0,0.0,81920.0,0.0,4.0,1723949056.0,917647360.0,1429864448.0,29547614208.0,387369.0,160083.0
13-04 02:44:12,1.747,0.250,97.671,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1724067840.0,917647360.0,1429872640.0,29547487232.0,366436.0,155235.0
13-04 02:44:13,1.332,0.333,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724067840.0,917647360.0,1429872640.0,29547487232.0,441052.0,167394.0
13-04 02:44:14,1.337,0.084,98.580,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,1724190720.0,917647360.0,1429876736.0,29547360256.0,381831.0,160960.0
13-04 02:44:15,1.503,0.167,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724436480.0,917647360.0,1429884928.0,29547106304.0,411502.0,161062.0
13-04 02:44:16,1.256,0.168,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724432384.0,917647360.0,1429889024.0,29547106304.0,379471.0,157508.0
13-04 02:44:17,1.252,0.083,98.414,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1724551168.0,917647360.0,1429897216.0,29546979328.0,406344.0,161829.0
13-04 02:44:18,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725054976.0,917647360.0,1429901312.0,29546471424.0,389407.0,159607.0
13-04 02:44:19,1.586,0.250,98.164,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1684160512.0,917647360.0,1429909504.0,29587357696.0,404539.0,163334.0
13-04 02:44:20,1.836,0.167,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1687621632.0,917647360.0,1429909504.0,29583896576.0,420493.0,164054.0
13-04 02:44:21,1.252,0.334,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1687326720.0,917647360.0,1429917696.0,29584183296.0,390447.0,158358.0
13-04 02:44:22,1.500,0.333,98.083,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1689358336.0,917647360.0,1429917696.0,29582151680.0,420686.0,163191.0
13-04 02:44:23,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1690525696.0,917647360.0,1429925888.0,29580976128.0,366697.0,156364.0
13-04 02:44:24,1.503,0.250,98.164,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1691381760.0,917647360.0,1429925888.0,29580120064.0,419855.0,163435.0
13-04 02:44:25,2.0,0.167,97.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1697722368.0,917647360.0,1429934080.0,29573771264.0,405153.0,163382.0
13-04 02:44:26,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1699622912.0,917647360.0,1429938176.0,29571866624.0,391499.0,159288.0
13-04 02:44:27,1.333,0.083,98.333,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1700884480.0,917647360.0,1429946368.0,29570596864.0,391058.0,161143.0
13-04 02:44:28,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1702694912.0,917647360.0,1429950464.0,29568782336.0,397800.0,158988.0
13-04 02:44:29,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704943616.0,917647360.0,1429950464.0,29566533632.0,402075.0,162301.0
13-04 02:44:30,1.086,0.167,98.747,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1708744704.0,917647360.0,1429958656.0,29562724352.0,400631.0,163413.0
13-04 02:44:31,1.499,0.333,98.085,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1709629440.0,917647360.0,1429962752.0,29561835520.0,393596.0,159565.0
13-04 02:44:32,1.671,0.0,98.079,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,1712545792.0,917647360.0,1429966848.0,29558915072.0,392684.0,160259.0
13-04 02:44:33,1.256,0.084,98.660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713430528.0,917647360.0,1429970944.0,29558026240.0,337824.0,152228.0
13-04 02:44:34,1.747,0.250,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1705058304.0,917647360.0,1429975040.0,29566394368.0,420605.0,166411.0
13-04 02:44:35,1.334,0.167,98.499,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1674817536.0,917647360.0,1429983232.0,29596626944.0,408684.0,162222.0
13-04 02:44:36,1.339,0.167,98.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1664135168.0,917647360.0,1429983232.0,29607309312.0,393281.0,159708.0
13-04 02:44:37,2.417,0.167,97.333,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1593294848.0,917647360.0,1429987328.0,29678145536.0,360838.0,160236.0
13-04 02:44:38,1.836,0.167,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1593024512.0,917647360.0,1429991424.0,29678411776.0,377525.0,160667.0
13-04 02:44:39,2.421,0.0,97.579,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1597980672.0,917647360.0,1429999616.0,29673447424.0,455377.0,173270.0
13-04 02:44:40,1.674,0.167,98.159,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1601277952.0,917647360.0,1430003712.0,29670146048.0,376027.0,157070.0
13-04 02:44:41,1.917,0.250,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1606098944.0,917647360.0,1430007808.0,29665320960.0,384841.0,160249.0
13-04 02:44:42,1.753,0.334,97.746,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1617903616.0,917647360.0,1430011904.0,29653512192.0,422090.0,164763.0
13-04 02:44:43,2.407,0.249,97.344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625010176.0,917647360.0,1430016000.0,29646401536.0,381304.0,159245.0
13-04 02:44:44,1.918,0.083,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628303360.0,917647360.0,1430024192.0,29643100160.0,415886.0,162603.0
13-04 02:44:45,1.838,0.084,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1631350784.0,917647360.0,1430024192.0,29640052736.0,398947.0,161021.0
13-04 02:44:46,2.174,0.167,97.659,0.0,0.0,0.0,0.0,98304.0,0.0,4.0,1639849984.0,917647360.0,1430032384.0,29631545344.0,391489.0,160957.0
13-04 02:44:47,1.835,0.167,97.748,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1648603136.0,917647360.0,1430040576.0,29622784000.0,414615.0,164036.0
13-04 02:44:48,1.591,0.251,98.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657483264.0,917647360.0,1430048768.0,29613895680.0,379876.0,157383.0
13-04 02:44:49,1.338,0.167,98.495,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1662689280.0,917647360.0,1430048768.0,29608689664.0,398942.0,163831.0
13-04 02:44:50,1.509,0.084,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668272128.0,917647360.0,1430052864.0,29603102720.0,401108.0,161854.0
13-04 02:44:51,1.504,0.251,98.246,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1669152768.0,917647360.0,1430061056.0,29602213888.0,395709.0,160639.0
13-04 02:44:52,1.586,0.250,97.997,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1670418432.0,917647360.0,1430065152.0,29600944128.0,395700.0,160694.0
13-04 02:44:53,1.421,0.167,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1670873088.0,917647360.0,1430073344.0,29600481280.0,398668.0,161297.0
13-04 02:44:54,1.339,0.167,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1671933952.0,917647360.0,1430073344.0,29599420416.0,398023.0,162817.0
13-04 02:44:55,1.585,0.250,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1672818688.0,917647360.0,1430077440.0,29598531584.0,385399.0,157781.0
13-04 02:44:56,1.754,0.084,98.162,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1674084352.0,917647360.0,1430081536.0,29597261824.0,394281.0,160057.0
13-04 02:44:57,2.252,0.334,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1676238848.0,917647360.0,1430085632.0,29595103232.0,400126.0,161776.0
13-04 02:44:58,1.418,0.334,98.165,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1678520320.0,917647360.0,1430089728.0,29592817664.0,394034.0,158697.0
13-04 02:44:59,1.421,0.167,98.411,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1684480000.0,917647360.0,1430097920.0,29586849792.0,405014.0,164045.0
13-04 02:45:00,1.503,0.167,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1694633984.0,917647360.0,1430102016.0,29576691712.0,387914.0,160201.0
13-04 02:45:01,1.173,0.335,98.492,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1701486592.0,917647360.0,1430106112.0,29569835008.0,402745.0,161902.0
13-04 02:45:02,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705033728.0,917647360.0,1430114304.0,29566279680.0,388412.0,159447.0
13-04 02:45:03,1.665,0.333,97.835,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1714556928.0,917647360.0,1430114304.0,29556756480.0,411892.0,162701.0
13-04 02:45:04,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723187200.0,917647360.0,1430118400.0,29548122112.0,390116.0,157307.0
13-04 02:45:05,1.503,0.417,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728770048.0,917647360.0,1430122496.0,29542535168.0,393537.0,161784.0
13-04 02:45:06,1.254,0.084,98.579,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1728888832.0,917647360.0,1430130688.0,29542408192.0,402436.0,162190.0
13-04 02:45:07,1.832,0.083,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1729773568.0,917647360.0,1430134784.0,29541519360.0,397761.0,161709.0
13-04 02:45:08,1.585,0.334,97.915,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1731547136.0,917647360.0,1430138880.0,29539741696.0,380485.0,159083.0
13-04 02:45:09,1.173,0.084,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1732681728.0,917647360.0,1430147072.0,29538598912.0,352157.0,160399.0
13-04 02:45:10,1.503,0.167,98.247,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1732677632.0,917647360.0,1430151168.0,29538598912.0,453688.0,173946.0
13-04 02:45:11,1.665,0.083,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1734053888.0,917647360.0,1430171648.0,29537202176.0,403454.0,160194.0
13-04 02:45:12,1.337,0.167,98.496,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1735831552.0,917647360.0,1430171648.0,29535424512.0,368502.0,158962.0
13-04 02:45:13,1.338,0.167,98.161,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,1737986048.0,917647360.0,1430175744.0,29533265920.0,423695.0,164255.0
13-04 02:45:14,1.337,0.251,98.413,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1738231808.0,917647360.0,1430183936.0,29533011968.0,416474.0,164910.0
13-04 02:45:15,1.582,0.167,98.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1738481664.0,917647360.0,1430188032.0,29532758016.0,342842.0,154996.0
13-04 02:45:16,1.829,0.166,98.005,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1740128256.0,917647360.0,1430192128.0,29531107328.0,397652.0,162205.0
13-04 02:45:17,1.167,0.250,98.500,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1740247040.0,917647360.0,1430200320.0,29530980352.0,435142.0,167756.0
13-04 02:45:18,1.089,0.168,98.576,0.168,0.0,0.0,0.0,28672.0,0.0,3.0,1740238848.0,917647360.0,1430208512.0,29530980352.0,394099.0,158804.0
13-04 02:45:19,1.172,0.167,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1740238848.0,917647360.0,1430208512.0,29530980352.0,389581.0,162396.0
13-04 02:45:20,1.501,0.167,98.332,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1740230656.0,917647360.0,1430216704.0,29530980352.0,396247.0,160137.0
13-04 02:45:21,1.585,0.167,98.165,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1740226560.0,917647360.0,1430220800.0,29530980352.0,402072.0,161347.0
13-04 02:45:22,1.085,0.334,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1740345344.0,917647360.0,1430228992.0,29530853376.0,396033.0,161811.0
13-04 02:45:23,1.418,0.250,98.082,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1740087296.0,917647360.0,1430233088.0,29531107328.0,383374.0,160662.0
13-04 02:45:24,2.078,0.083,97.839,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1699069952.0,917647360.0,1430237184.0,29572120576.0,418275.0,162451.0
13-04 02:45:25,1.833,0.167,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698660352.0,917647360.0,1430241280.0,29572526080.0,388320.0,159625.0
13-04 02:45:26,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1700331520.0,917647360.0,1430245376.0,29570850816.0,399625.0,161031.0
13-04 02:45:27,1.170,0.0,98.747,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1702612992.0,917647360.0,1430249472.0,29568565248.0,385808.0,161471.0
13-04 02:45:28,1.336,0.083,98.414,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1704775680.0,917647360.0,1430253568.0,29566398464.0,405000.0,161987.0
13-04 02:45:29,1.667,0.167,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1706168320.0,917647360.0,1430257664.0,29565001728.0,410549.0,163509.0
13-04 02:45:30,1.421,0.251,98.328,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1710481408.0,917647360.0,1430261760.0,29560684544.0,388728.0,160538.0
13-04 02:45:31,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714155520.0,917647360.0,1430269952.0,29557002240.0,378948.0,159499.0
13-04 02:45:32,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1714528256.0,917647360.0,1430278144.0,29556621312.0,191686.0,137675.0
13-04 02:45:33,1.757,0.084,98.075,0.084,0.0,0.0,0.0,32768.0,0.0,4.0,1716654080.0,917647360.0,1430278144.0,29554495488.0,576595.0,185276.0
13-04 02:45:34,1.835,0.334,97.832,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1719730176.0,917647360.0,1430282240.0,29551415296.0,437275.0,169937.0
13-04 02:45:35,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1719345152.0,917647360.0,1430286336.0,29551796224.0,399257.0,162652.0
13-04 02:45:36,1.664,0.250,98.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1722384384.0,917647360.0,1430294528.0,29548748800.0,401541.0,162480.0
13-04 02:45:37,1.499,0.333,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723654144.0,917647360.0,1430294528.0,29547479040.0,387843.0,159827.0
13-04 02:45:38,1.504,0.251,98.079,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1727836160.0,917647360.0,1430302720.0,29543288832.0,397556.0,161608.0
13-04 02:45:39,0.836,0.084,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1728208896.0,917647360.0,1430310912.0,29542907904.0,150113.0,132904.0
13-04 02:45:40,1.083,0.167,98.667,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1728270336.0,917647360.0,1430315008.0,29542842368.0,430877.0,105528.0
13-04 02:45:41,0.752,0.0,99.248,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1719095296.0,917647360.0,1430315008.0,29552017408.0,42150.0,122857.0
13-04 02:45:42,1.333,0.167,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665003520.0,917647360.0,1430315008.0,29606109184.0,22489.0,34997.0
13-04 02:45:43,1.080,0.166,98.505,0.249,0.0,0.0,0.0,49152.0,0.0,5.0,1599098880.0,917647360.0,1430319104.0,29672009728.0,22605.0,35817.0
13-04 02:45:44,0.583,0.0,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1601126400.0,917647360.0,1430323200.0,29669978112.0,20987.0,36716.0
13-04 02:45:45,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1602646016.0,917647360.0,1430327296.0,29668454400.0,22495.0,35124.0
13-04 02:45:46,2.917,0.0,97.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610256384.0,917647360.0,1430335488.0,29660835840.0,335517.0,168032.0
13-04 02:45:47,3.185,0.335,96.312,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1621299200.0,917647360.0,1430339584.0,29649788928.0,1176942.0,340693.0
13-04 02:45:48,4.114,0.168,95.718,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1635282944.0,917647360.0,1430355968.0,29635788800.0,1232673.0,354680.0
13-04 02:45:49,3.515,0.251,95.983,0.084,0.0,0.167,0.0,106496.0,0.0,3.0,1637183488.0,917647360.0,1430360064.0,29633884160.0,1082597.0,345643.0
13-04 02:45:50,3.003,0.417,96.580,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1661640704.0,917647360.0,1430376448.0,29609410560.0,1330482.0,368239.0
13-04 02:45:51,3.253,0.334,96.330,0.0,0.0,0.083,0.0,90112.0,0.0,1.0,1675145216.0,917647360.0,1430396928.0,29595885568.0,1359648.0,364000.0
13-04 02:45:52,3.336,0.083,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1678213120.0,917647360.0,1430405120.0,29592809472.0,1284348.0,357709.0
13-04 02:45:53,4.409,0.250,95.258,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1683324928.0,917647360.0,1430413312.0,29587689472.0,1353323.0,365410.0
13-04 02:45:54,3.010,0.334,96.488,0.084,0.0,0.084,0.0,61440.0,0.0,6.0,1707315200.0,917647360.0,1430421504.0,29563691008.0,1275519.0,355872.0
13-04 02:45:55,2.931,0.084,96.985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722544128.0,917647360.0,1430429696.0,29548453888.0,1268040.0,358683.0
13-04 02:45:56,2.517,0.168,97.232,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1735012352.0,917647360.0,1430437888.0,29535977472.0,1170918.0,352212.0
13-04 02:45:57,3.005,0.083,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1735479296.0,917647360.0,1430446080.0,29535502336.0,1175864.0,347418.0
13-04 02:45:58,3.096,0.167,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1736740864.0,917647360.0,1430454272.0,29534232576.0,1435536.0,379583.0
13-04 02:45:59,3.670,0.250,95.913,0.167,0.0,0.0,0.0,45056.0,0.0,8.0,1741463552.0,917647360.0,1430462464.0,29529501696.0,1320859.0,362583.0
13-04 02:46:00,3.013,0.084,96.820,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1742184448.0,917647360.0,1430470656.0,29528772608.0,1392476.0,369270.0
13-04 02:46:01,2.345,0.084,97.571,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1742934016.0,917647360.0,1430482944.0,29528010752.0,1323266.0,357159.0
13-04 02:46:02,2.504,0.250,97.245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1744072704.0,917647360.0,1430487040.0,29526867968.0,1284254.0,350041.0
13-04 02:46:03,2.843,0.167,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1747492864.0,917647360.0,1430495232.0,29523439616.0,1329829.0,359913.0
13-04 02:46:04,2.012,0.168,97.653,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,1747611648.0,917647360.0,1430503424.0,29523312640.0,788269.0,329403.0
13-04 02:46:05,2.762,0.335,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1749377024.0,917647360.0,1430515712.0,29521534976.0,1475457.0,390238.0
13-04 02:46:06,2.752,0.334,96.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1751912448.0,917647360.0,1430519808.0,29518995456.0,1391430.0,392186.0
13-04 02:46:07,3.512,0.167,96.237,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1755328512.0,917647360.0,1430532096.0,29515567104.0,1515363.0,389387.0
13-04 02:46:08,2.259,0.167,97.490,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1756209152.0,917647360.0,1430540288.0,29514678272.0,1547287.0,376009.0
13-04 02:46:09,2.664,0.167,97.086,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1756200960.0,917647360.0,1430548480.0,29514678272.0,996976.0,340815.0
13-04 02:46:10,2.845,0.167,96.987,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1757720576.0,917647360.0,1430552576.0,29513154560.0,1492416.0,373228.0
13-04 02:46:11,3.081,0.167,96.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1758150656.0,917647360.0,1430564864.0,29512712192.0,1235425.0,359687.0
13-04 02:46:12,2.494,0.249,97.091,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1758269440.0,917647360.0,1430573056.0,29512585216.0,1096457.0,359488.0
13-04 02:46:13,2.936,0.168,96.896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1761124352.0,917647360.0,1430577152.0,29509726208.0,1472448.0,388078.0
13-04 02:46:14,2.337,0.417,96.912,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,1761046528.0,917647360.0,1430589440.0,29509791744.0,1518052.0,378461.0
13-04 02:46:15,2.425,0.084,97.492,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1761165312.0,917647360.0,1430597632.0,29509664768.0,1418749.0,373222.0
13-04 02:46:16,2.510,0.084,97.406,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1761918976.0,917647360.0,1430605824.0,29508902912.0,1329817.0,359396.0
13-04 02:46:17,2.341,0.084,97.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1762418688.0,917647360.0,1430614016.0,29508395008.0,1082512.0,345910.0
13-04 02:46:18,2.926,0.418,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1764564992.0,917647360.0,1430626304.0,29506236416.0,1461060.0,362963.0
13-04 02:46:19,3.185,0.084,96.563,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,1767350272.0,917647360.0,1430634496.0,29503442944.0,1453511.0,372073.0
13-04 02:46:20,2.506,0.251,97.160,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1767755776.0,917647360.0,1430642688.0,29503029248.0,1426895.0,369139.0
13-04 02:46:21,2.178,0.168,97.655,0.0,0.0,0.0,0.0,180224.0,0.0,1.0,1770000384.0,917647360.0,1430650880.0,29500776448.0,1112249.0,348402.0
13-04 02:46:22,3.164,0.250,96.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1772687360.0,917647360.0,1430663168.0,29498077184.0,1381622.0,362927.0
13-04 02:46:23,2.510,0.167,97.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1773031424.0,917647360.0,1430667264.0,29497729024.0,1282232.0,358736.0
13-04 02:46:24,3.253,0.334,96.163,0.167,0.0,0.083,0.0,135168.0,0.0,6.0,1774415872.0,917647360.0,1430679552.0,29496332288.0,1395590.0,368429.0
13-04 02:46:25,3.083,0.250,96.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1776508928.0,917647360.0,1430683648.0,29494235136.0,1295396.0,363263.0
13-04 02:46:26,1.759,0.0,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1776816128.0,917647360.0,1430691840.0,29493919744.0,1249994.0,273431.0
13-04 02:46:27,0.667,0.167,99.166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1777197056.0,917647360.0,1430691840.0,29493538816.0,95759.0,133292.0
13-04 02:46:28,0.999,0.167,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1739354112.0,917647360.0,1430695936.0,29531377664.0,41792.0,68444.0
13-04 02:46:29,0.920,0.167,98.829,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1724370944.0,917647360.0,1430695936.0,29546360832.0,36684.0,65085.0
13-04 02:46:30,1.503,0.167,98.331,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1644650496.0,917647360.0,1430700032.0,29626077184.0,40631.0,68522.0
13-04 02:46:31,1.170,0.167,98.663,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1644240896.0,917647360.0,1430704128.0,29626482688.0,39899.0,66803.0
13-04 02:46:32,2.256,0.084,97.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1651220480.0,917647360.0,1430708224.0,29619499008.0,460064.0,207179.0
13-04 02:46:33,4.254,0.250,95.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1618448384.0,917647360.0,1430720512.0,29652258816.0,1682144.0,404853.0
13-04 02:46:34,4.191,0.168,95.474,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,1626415104.0,917647360.0,1430724608.0,29644288000.0,1815959.0,413356.0
13-04 02:46:35,4.690,0.419,94.891,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1644875776.0,917647360.0,1430736896.0,29625815040.0,1805156.0,418507.0
13-04 02:46:36,4.010,0.334,95.656,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1661341696.0,917647360.0,1430745088.0,29609340928.0,1952275.0,436730.0
13-04 02:46:37,4.017,0.251,95.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1669648384.0,917647360.0,1430757376.0,29601021952.0,1983544.0,428841.0
13-04 02:46:38,4.355,0.251,95.394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1676087296.0,917647360.0,1430761472.0,29594578944.0,1773277.0,415500.0
13-04 02:46:39,3.258,0.334,96.408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1694453760.0,917647360.0,1430773760.0,29576200192.0,831706.0,354926.0
13-04 02:46:40,3.322,0.332,96.179,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1711210496.0,917647360.0,1430777856.0,29559439360.0,171064.0,322043.0
13-04 02:46:41,4.013,0.167,95.736,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1726849024.0,917647360.0,1430790144.0,29543788544.0,1080837.0,410137.0
13-04 02:46:42,4.682,0.167,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1733414912.0,917647360.0,1430794240.0,29537218560.0,1893606.0,478106.0
13-04 02:46:43,4.348,0.334,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1742929920.0,917647360.0,1430802432.0,29527695360.0,2152593.0,491809.0
13-04 02:46:44,4.508,0.250,95.242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745715200.0,917647360.0,1430810624.0,29524901888.0,1966802.0,496703.0
13-04 02:46:45,4.027,0.336,95.554,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1748115456.0,917647360.0,1430822912.0,29522489344.0,2112297.0,509506.0
13-04 02:46:46,3.583,0.250,95.917,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1748111360.0,917647360.0,1430827008.0,29522489344.0,1736715.0,471649.0
13-04 02:46:47,3.766,0.251,95.816,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1750605824.0,917647360.0,1430839296.0,29519982592.0,2574870.0,541782.0
13-04 02:46:48,3.010,0.418,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1752948736.0,917647360.0,1430851584.0,29517627392.0,997348.0,422381.0
13-04 02:46:49,4.351,0.084,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1757483008.0,917647360.0,1430859776.0,29513084928.0,2398221.0,534515.0
13-04 02:46:50,3.185,0.419,96.228,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,1758781440.0,917647360.0,1430867968.0,29511778304.0,1571058.0,475327.0
13-04 02:46:51,4.481,0.415,94.938,0.0,0.0,0.166,0.0,172032.0,0.0,4.0,1759531008.0,917647360.0,1430876160.0,29511020544.0,2893740.0,560197.0
13-04 02:46:52,3.083,0.417,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1759776768.0,917647360.0,1430884352.0,29510766592.0,1119592.0,448173.0
13-04 02:46:53,4.398,0.249,95.104,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1759236096.0,917647360.0,1430888448.0,29511303168.0,2524218.0,535567.0
13-04 02:46:54,3.497,0.333,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1763028992.0,917647360.0,1430900736.0,29507497984.0,1208908.0,446360.0
13-04 02:46:55,3.434,0.251,95.980,0.251,0.0,0.084,0.0,36864.0,0.0,4.0,1765306368.0,917647360.0,1430908928.0,29505212416.0,1987367.0,503931.0
13-04 02:46:56,3.015,0.335,96.399,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1765298176.0,917647360.0,1430917120.0,29505212416.0,1742939.0,495276.0
13-04 02:46:57,3.099,0.335,96.566,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1765289984.0,917647360.0,1430925312.0,29505212416.0,1841448.0,513940.0
13-04 02:46:58,3.277,0.084,96.555,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1766010880.0,917647360.0,1430933504.0,29504483328.0,2003948.0,513032.0
13-04 02:46:59,3.264,0.251,96.485,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1767718912.0,917647360.0,1430941696.0,29502767104.0,1639062.0,499731.0
13-04 02:47:00,3.856,0.335,95.557,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1769963520.0,917647360.0,1430949888.0,29500514304.0,2551190.0,550631.0
13-04 02:47:01,3.177,0.418,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1770082304.0,917647360.0,1430958080.0,29500387328.0,1775828.0,502905.0
13-04 02:47:02,3.837,0.167,95.746,0.0,0.0,0.250,0.0,32768.0,0.0,5.0,1770643456.0,917647360.0,1430970368.0,29499813888.0,2408260.0,540952.0
13-04 02:47:03,3.269,0.251,96.312,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1772765184.0,917647360.0,1430974464.0,29497688064.0,1653030.0,477931.0
13-04 02:47:04,4.254,0.083,95.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1773703168.0,917647360.0,1430986752.0,29496737792.0,2024563.0,504466.0
13-04 02:47:05,3.088,0.250,96.494,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1774043136.0,917647360.0,1430994944.0,29496389632.0,1671772.0,481122.0
13-04 02:47:06,3.574,0.333,95.927,0.0,0.0,0.166,0.0,12288.0,0.0,3.0,1774415872.0,917647360.0,1431003136.0,29496008704.0,2037207.0,507444.0
13-04 02:47:07,3.353,0.419,96.228,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1775353856.0,917647360.0,1431007232.0,29495066624.0,2199528.0,517222.0
13-04 02:47:08,3.676,0.334,95.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1777065984.0,917647360.0,1431019520.0,29493342208.0,2391122.0,520884.0
13-04 02:47:09,4.083,0.250,95.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1778585600.0,917647360.0,1431023616.0,29491818496.0,2144615.0,486884.0
13-04 02:47:10,3.350,0.251,96.231,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1778950144.0,917647360.0,1431040000.0,29491437568.0,2173902.0,496116.0
13-04 02:47:11,2.092,0.251,97.573,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1779707904.0,917647360.0,1431044096.0,29490675712.0,284711.0,366449.0
13-04 02:47:12,3.172,0.167,96.578,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1780842496.0,917647360.0,1431052288.0,29489532928.0,1968620.0,417195.0
13-04 02:47:13,2.585,0.334,96.997,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1780862976.0,917647360.0,1431064576.0,29489500160.0,3093492.0,389807.0
13-04 02:47:14,0.752,0.084,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1780944896.0,917647360.0,1431076864.0,29489405952.0,130687.0,172562.0
13-04 02:47:15,0.500,0.083,99.166,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1780944896.0,917647360.0,1431076864.0,29489405952.0,56368.0,100249.0
13-04 02:47:16,0.669,0.084,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1780940800.0,917647360.0,1431080960.0,29489405952.0,57656.0,98351.0
13-04 02:47:17,2.838,0.584,96.578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725321216.0,917647360.0,1431085056.0,29545021440.0,60753.0,100249.0
13-04 02:47:18,1.086,0.0,98.914,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1694978048.0,917647360.0,1431093248.0,29575356416.0,56696.0,98711.0
13-04 02:47:19,2.411,0.416,97.091,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1697411072.0,917647360.0,1431093248.0,29572923392.0,274785.0,199626.0
13-04 02:47:20,4.268,0.335,95.397,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1706868736.0,917647360.0,1431105536.0,29563453440.0,1899262.0,442550.0
13-04 02:47:21,5.671,0.334,93.828,0.083,0.0,0.083,0.0,159744.0,0.0,3.0,1624854528.0,917647360.0,1431109632.0,29645463552.0,2169703.0,458451.0
13-04 02:47:22,5.828,0.333,93.755,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1643524096.0,917647360.0,1431117824.0,29626785792.0,2429737.0,486989.0
13-04 02:47:23,4.766,0.251,94.900,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1651359744.0,917647360.0,1431126016.0,29618941952.0,2580116.0,507371.0
13-04 02:47:24,5.356,0.335,94.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1661792256.0,917647360.0,1431134208.0,29608501248.0,2490283.0,486716.0
13-04 02:47:25,4.188,0.251,95.394,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1690640384.0,917647360.0,1431142400.0,29579644928.0,2616263.0,497073.0
13-04 02:47:26,4.667,0.250,94.833,0.250,0.0,0.0,0.0,40960.0,0.0,6.0,1707610112.0,917647360.0,1431154688.0,29562662912.0,2514881.0,495796.0
13-04 02:47:27,3.950,0.420,95.630,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717895168.0,917647360.0,1431158784.0,29552373760.0,2468413.0,486075.0
13-04 02:47:28,4.583,0.250,95.0,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1738035200.0,917647360.0,1431171072.0,29532221440.0,2530181.0,485392.0
13-04 02:47:29,3.589,0.250,96.077,0.0,0.0,0.083,0.0,86016.0,0.0,1.0,1747017728.0,917647360.0,1431175168.0,29523234816.0,2434386.0,483557.0
13-04 02:47:30,3.766,0.167,95.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1748340736.0,917647360.0,1431187456.0,29521899520.0,2580453.0,503804.0
13-04 02:47:31,4.344,0.251,95.155,0.167,0.0,0.084,0.0,32768.0,0.0,3.0,1750618112.0,917647360.0,1431191552.0,29519618048.0,2414067.0,482609.0
13-04 02:47:32,4.080,0.167,95.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1751941120.0,917647360.0,1431203840.0,29518282752.0,2294245.0,472898.0
13-04 02:47:33,3.521,0.251,96.228,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1752727552.0,917647360.0,1431212032.0,29517488128.0,2314302.0,479502.0
13-04 02:47:34,3.673,0.167,96.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1752748032.0,917647360.0,1431220224.0,29517459456.0,2459479.0,489238.0
13-04 02:47:35,3.766,0.167,95.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1754775552.0,917647360.0,1431224320.0,29515427840.0,2479307.0,491680.0
13-04 02:47:36,3.515,0.251,96.067,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1757302784.0,917647360.0,1431236608.0,29512888320.0,2606115.0,497734.0
13-04 02:47:37,3.849,0.251,95.900,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1760247808.0,917647360.0,1431244800.0,29509935104.0,2433098.0,495631.0
13-04 02:47:38,2.755,0.250,96.995,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1761239040.0,917647360.0,1431269376.0,29508919296.0,472450.0,369630.0
13-04 02:47:39,3.347,0.418,96.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1761517568.0,917647360.0,1431277568.0,29508632576.0,2733285.0,529618.0
13-04 02:47:40,4.402,0.498,94.934,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1761300480.0,917647360.0,1431289856.0,29508837376.0,2713474.0,533570.0
13-04 02:47:41,3.933,0.335,95.649,0.084,0.0,0.0,0.0,32768.0,0.0,6.0,1762848768.0,917647360.0,1431293952.0,29507284992.0,2601463.0,525813.0
13-04 02:47:42,3.339,0.417,96.077,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1763729408.0,917647360.0,1431302144.0,29506396160.0,1968887.0,484294.0
13-04 02:47:43,3.425,0.167,96.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1763876864.0,917647360.0,1431314432.0,29506236416.0,1972637.0,506747.0
13-04 02:47:44,3.837,0.417,95.663,0.0,0.0,0.083,0.0,28672.0,0.0,6.0,1765867520.0,917647360.0,1431322624.0,29504237568.0,2655500.0,540276.0
13-04 02:47:45,3.280,0.168,96.384,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1767669760.0,917647360.0,1431330816.0,29502427136.0,2618968.0,529617.0
13-04 02:47:46,3.607,0.168,96.057,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1771597824.0,917647360.0,1431339008.0,29498490880.0,2197749.0,522012.0
13-04 02:47:47,3.431,0.251,96.318,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1772040192.0,917647360.0,1431347200.0,29498040320.0,1907231.0,496961.0
13-04 02:47:48,3.926,0.418,95.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774186496.0,917647360.0,1431355392.0,29495885824.0,3452886.0,588172.0
13-04 02:47:49,3.512,0.251,96.237,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1776107520.0,917647360.0,1431367680.0,29493952512.0,2302882.0,514542.0
13-04 02:47:50,4.090,0.334,95.492,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1777750016.0,917647360.0,1431375872.0,29492301824.0,2607941.0,547638.0
13-04 02:47:51,3.018,0.168,96.479,0.168,0.0,0.168,0.0,200704.0,0.0,3.0,1778978816.0,917647360.0,1431384064.0,29491064832.0,2404244.0,527069.0
13-04 02:47:52,3.023,0.336,96.558,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780240384.0,917647360.0,1431392256.0,29489795072.0,2358046.0,528965.0
13-04 02:47:53,3.518,0.419,95.896,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1782042624.0,917647360.0,1431400448.0,29487984640.0,2483987.0,534654.0
13-04 02:47:54,4.090,0.417,95.492,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1784102912.0,917647360.0,1431404544.0,29485920256.0,2265954.0,525333.0
13-04 02:47:55,3.417,0.250,96.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1784217600.0,917647360.0,1431416832.0,29485793280.0,2662386.0,543091.0
13-04 02:47:56,3.682,0.251,95.816,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1785450496.0,917647360.0,1431420928.0,29484556288.0,2315472.0,519391.0
13-04 02:47:57,3.769,0.251,95.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788018688.0,917647360.0,1431433216.0,29481975808.0,2591954.0,536801.0
13-04 02:47:58,3.682,0.335,95.816,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1788002304.0,917647360.0,1431441408.0,29481984000.0,2318734.0,544652.0
13-04 02:47:59,3.177,0.167,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1789640704.0,917647360.0,1431453696.0,29480333312.0,2353056.0,470973.0
13-04 02:48:00,2.165,0.333,97.502,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1789861888.0,917647360.0,1431453696.0,29480112128.0,2626479.0,355785.0
13-04 02:48:01,1.003,0.167,98.580,0.251,0.0,0.0,0.0,36864.0,0.0,4.0,1790402560.0,917647360.0,1431453696.0,29479571456.0,120713.0,190441.0
13-04 02:48:02,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1790398464.0,917647360.0,1431457792.0,29479571456.0,74784.0,131447.0
13-04 02:48:03,1.331,0.083,98.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1790779392.0,917647360.0,1431457792.0,29479190528.0,72124.0,130908.0
13-04 02:48:04,0.836,0.167,98.913,0.0,0.0,0.084,0.0,98304.0,0.0,1.0,1790775296.0,917647360.0,1431461888.0,29479190528.0,73479.0,131216.0
13-04 02:48:05,2.664,0.666,96.669,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1731956736.0,917647360.0,1431465984.0,29538004992.0,75607.0,130567.0
13-04 02:48:06,2.762,0.167,97.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705947136.0,917647360.0,1431470080.0,29564010496.0,844072.0,347392.0
13-04 02:48:07,5.657,0.499,93.511,0.166,0.0,0.166,0.0,20480.0,0.0,4.0,1632768000.0,917647360.0,1431482368.0,29637177344.0,2686461.0,534622.0
13-04 02:48:08,5.946,0.251,93.802,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640804352.0,917647360.0,1431490560.0,29629132800.0,2767622.0,524724.0
13-04 02:48:09,4.702,0.252,94.878,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1657253888.0,917647360.0,1431498752.0,29612675072.0,2723403.0,530130.0
13-04 02:48:10,5.514,0.418,94.069,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1671110656.0,917647360.0,1431506944.0,29598810112.0,3016945.0,557949.0
13-04 02:48:11,4.493,0.416,94.925,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1693171712.0,917647360.0,1431515136.0,29576740864.0,2708517.0,530400.0
13-04 02:48:12,4.003,0.250,95.496,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1711480832.0,917647360.0,1431523328.0,29558423552.0,977093.0,432113.0
13-04 02:48:13,5.008,0.250,94.658,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1729216512.0,917647360.0,1431535616.0,29540675584.0,2776061.0,567022.0
13-04 02:48:14,4.866,0.0,95.050,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1747083264.0,917647360.0,1431539712.0,29522804736.0,3120844.0,563315.0
13-04 02:48:15,5.162,0.333,94.255,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1748148224.0,917647360.0,1431552000.0,29521727488.0,4188368.0,681755.0
13-04 02:48:16,5.162,0.250,94.505,0.0,0.0,0.083,0.0,28672.0,0.0,7.0,1750933504.0,917647360.0,1431560192.0,29518934016.0,2990108.0,592126.0
13-04 02:48:17,4.355,0.251,95.142,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1751162880.0,917647360.0,1431584768.0,29518680064.0,3109497.0,604990.0
13-04 02:48:18,4.359,0.419,95.222,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1754456064.0,917647360.0,1431592960.0,29515378688.0,3181376.0,598675.0
13-04 02:48:19,4.355,0.335,95.226,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1758662656.0,917647360.0,1431609344.0,29511155712.0,3392552.0,614597.0
13-04 02:48:20,4.174,0.250,95.492,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1759547392.0,917647360.0,1431613440.0,29510266880.0,3310828.0,594239.0
13-04 02:48:21,4.037,0.421,95.542,0.0,0.0,0.0,0.0,163840.0,0.0,3.0,1761144832.0,917647360.0,1431625728.0,29508657152.0,3538411.0,606086.0
13-04 02:48:22,4.007,0.250,95.409,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1762131968.0,917647360.0,1431629824.0,29507665920.0,3166751.0,580921.0
13-04 02:48:23,3.936,0.168,95.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1763135488.0,917647360.0,1431642112.0,29506650112.0,3256553.0,577965.0
13-04 02:48:24,3.759,0.251,95.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1763258368.0,917647360.0,1431646208.0,29506523136.0,3352719.0,590806.0
13-04 02:48:25,4.344,0.418,95.155,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1765437440.0,917647360.0,1431658496.0,29504331776.0,3400628.0,583457.0
13-04 02:48:26,3.688,0.335,95.893,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1767333888.0,917647360.0,1431666688.0,29502427136.0,3120795.0,562755.0
13-04 02:48:27,3.342,0.501,95.990,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,1768214528.0,917647360.0,1431674880.0,29501538304.0,2909481.0,557940.0
13-04 02:48:28,3.347,0.167,96.402,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1768206336.0,917647360.0,1431683072.0,29501538304.0,3019144.0,546967.0
13-04 02:48:29,3.694,0.336,95.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1771913216.0,917647360.0,1431691264.0,29497823232.0,3311025.0,583589.0
13-04 02:48:30,4.007,0.334,95.576,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1773142016.0,917647360.0,1431699456.0,29496586240.0,3105547.0,567137.0
13-04 02:48:31,3.907,0.166,95.844,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1773797376.0,917647360.0,1431711744.0,29495918592.0,2956752.0,552514.0
13-04 02:48:32,3.759,0.418,95.572,0.084,0.0,0.167,0.0,28672.0,0.0,4.0,1776013312.0,917647360.0,1431715840.0,29493698560.0,3008181.0,548961.0
13-04 02:48:33,3.923,0.417,95.576,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1778954240.0,917647360.0,1431728128.0,29490745344.0,3074492.0,564740.0
13-04 02:48:34,3.772,0.0,96.060,0.0,0.0,0.168,0.0,98304.0,0.0,1.0,1780760576.0,917647360.0,1431732224.0,29488934912.0,2943723.0,556650.0
13-04 02:48:35,3.987,0.332,95.598,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1780842496.0,917647360.0,1431744512.0,29488840704.0,3108033.0,561429.0
13-04 02:48:36,2.924,0.334,96.742,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1781960704.0,917647360.0,1431769088.0,29487697920.0,1622704.0,467480.0
13-04 02:48:37,3.679,0.334,95.569,0.251,0.0,0.167,0.0,65536.0,0.0,6.0,1783062528.0,917647360.0,1431777280.0,29486587904.0,2077573.0,514440.0
13-04 02:48:38,4.344,0.334,95.238,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1783214080.0,917647360.0,1431785472.0,29486428160.0,3365908.0,611911.0
13-04 02:48:39,4.243,0.416,95.175,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1783713792.0,917647360.0,1431793664.0,29485920256.0,3723116.0,634828.0
13-04 02:48:40,4.090,0.334,95.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786691584.0,917647360.0,1431801856.0,29482934272.0,2979722.0,568039.0
13-04 02:48:41,3.258,0.251,96.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1786867712.0,917647360.0,1431814144.0,29482745856.0,2588396.0,547729.0
13-04 02:48:42,4.508,0.334,95.075,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1788133376.0,917647360.0,1431818240.0,29481476096.0,3360574.0,608775.0
13-04 02:48:43,2.926,0.251,96.739,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1788407808.0,917647360.0,1431830528.0,29481189376.0,1422181.0,473045.0
13-04 02:48:44,3.361,0.336,96.134,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1790623744.0,917647360.0,1431838720.0,29478965248.0,3250770.0,586811.0
13-04 02:48:45,4.177,0.418,95.405,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1791025152.0,917647360.0,1431846912.0,29478555648.0,3533864.0,631630.0
13-04 02:48:46,3.667,0.333,95.750,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1795497984.0,917647360.0,1431851008.0,29474078720.0,3784199.0,528270.0
13-04 02:48:47,1.583,0.333,97.917,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1795969024.0,917647360.0,1431855104.0,29473603584.0,878102.0,258142.0
13-04 02:48:48,1.085,0.167,98.664,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1796345856.0,917647360.0,1431859200.0,29473222656.0,142953.0,217491.0
13-04 02:48:49,0.838,0.0,99.078,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1796341760.0,917647360.0,1431863296.0,29473222656.0,91718.0,164763.0
13-04 02:48:50,1.089,0.084,98.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1796718592.0,917647360.0,1431867392.0,29472841728.0,94987.0,163769.0
13-04 02:48:51,1.167,0.250,98.583,0.0,0.0,0.0,0.0,167936.0,0.0,4.0,1797095424.0,917647360.0,1431871488.0,29472460800.0,89726.0,161760.0
13-04 02:48:52,1.004,0.167,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1797095424.0,917647360.0,1431871488.0,29472460800.0,93352.0,165187.0
13-04 02:48:53,3.005,0.334,96.494,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,1707446272.0,917647360.0,1431875584.0,29562105856.0,303027.0,256895.0
13-04 02:48:54,7.041,0.838,92.037,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1619070976.0,917647360.0,1431883776.0,29650472960.0,2527824.0,547478.0
13-04 02:48:55,6.449,0.335,93.049,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1640546304.0,917647360.0,1431891968.0,29628989440.0,3289248.0,596173.0
13-04 02:48:56,5.417,0.417,94.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1672060928.0,917647360.0,1431900160.0,29597466624.0,3270746.0,576821.0
13-04 02:48:57,5.021,0.335,94.561,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1681760256.0,917647360.0,1431912448.0,29587755008.0,3269223.0,589402.0
13-04 02:48:58,5.662,0.416,93.589,0.083,0.0,0.250,0.0,32768.0,0.0,4.0,1706041344.0,917647360.0,1431916544.0,29563469824.0,3294938.0,610453.0
13-04 02:48:59,5.853,0.334,93.645,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1736564736.0,917647360.0,1431928832.0,29532934144.0,3831210.0,640858.0
13-04 02:49:00,4.279,0.503,95.050,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1745764352.0,917647360.0,1431932928.0,29523730432.0,3269634.0,597478.0
13-04 02:49:01,5.100,0.167,94.565,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1751535616.0,917647360.0,1431945216.0,29517946880.0,3185521.0,607321.0
13-04 02:49:02,4.351,0.084,95.481,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1751654400.0,917647360.0,1431949312.0,29517824000.0,3311720.0,624737.0
13-04 02:49:03,4.370,0.252,95.210,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1753960448.0,917647360.0,1431961600.0,29515505664.0,3552800.0,640630.0
13-04 02:49:04,5.034,0.336,94.547,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1760935936.0,917647360.0,1431965696.0,29508526080.0,3967599.0,664029.0
13-04 02:49:05,4.351,0.167,95.397,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1761816576.0,917647360.0,1431977984.0,29507633152.0,3421055.0,636548.0
13-04 02:49:06,4.500,0.417,94.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1763110912.0,917647360.0,1431986176.0,29506330624.0,3474204.0,632195.0
13-04 02:49:07,4.866,0.084,95.050,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1763418112.0,917647360.0,1431994368.0,29506015232.0,4149377.0,703341.0
13-04 02:49:08,4.087,0.250,95.329,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1763758080.0,917647360.0,1432002560.0,29505667072.0,2308974.0,578941.0
13-04 02:49:09,4.758,0.334,94.825,0.0,0.0,0.083,0.0,114688.0,0.0,3.0,1764225024.0,917647360.0,1432014848.0,29505187840.0,3896713.0,686027.0
13-04 02:49:10,3.943,0.252,95.554,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1765965824.0,917647360.0,1432018944.0,29503442944.0,3841702.0,677360.0
13-04 02:49:11,4.921,0.417,94.662,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1769603072.0,917647360.0,1432031232.0,29499793408.0,4064826.0,692370.0
13-04 02:49:12,3.359,0.420,96.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1769914368.0,917647360.0,1432039424.0,29499473920.0,3559893.0,659270.0
13-04 02:49:13,4.504,0.250,94.912,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,1773457408.0,917647360.0,1432047616.0,29495922688.0,3377020.0,648892.0
13-04 02:49:14,4.337,0.250,95.329,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1775452160.0,917647360.0,1432055808.0,29493919744.0,2693282.0,616433.0
13-04 02:49:15,5.004,0.250,94.579,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1776902144.0,917647360.0,1432068096.0,29492457472.0,4456792.0,708139.0
13-04 02:49:16,4.854,0.251,94.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1778991104.0,917647360.0,1432072192.0,29490364416.0,4368477.0,719231.0
13-04 02:49:17,4.526,0.419,94.887,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1778298880.0,917647360.0,1432084480.0,29491044352.0,3828108.0,680863.0
13-04 02:49:18,4.023,0.168,95.557,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1778843648.0,917647360.0,1432092672.0,29490491392.0,3430768.0,640751.0
13-04 02:49:19,4.595,0.251,95.071,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1779466240.0,917647360.0,1432104960.0,29489856512.0,3760496.0,667164.0
13-04 02:49:20,4.174,0.334,95.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1781137408.0,917647360.0,1432117248.0,29488173056.0,3548307.0,613799.0
13-04 02:49:21,3.859,0.587,95.470,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1782657024.0,917647360.0,1432121344.0,29486649344.0,3995824.0,685750.0
13-04 02:49:22,4.090,0.334,95.492,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1783087104.0,917647360.0,1432133632.0,29486206976.0,3714320.0,637327.0
13-04 02:49:23,4.104,0.335,95.561,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1784004608.0,917647360.0,1432137728.0,29485285376.0,3661241.0,658487.0
13-04 02:49:24,4.583,0.583,94.667,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1785741312.0,917647360.0,1432150016.0,29483536384.0,3912052.0,649365.0
13-04 02:49:25,4.333,0.333,95.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1787195392.0,917647360.0,1432154112.0,29482078208.0,3821950.0,651128.0
13-04 02:49:26,3.269,0.838,95.725,0.0,0.0,0.168,0.0,225280.0,0.0,4.0,1787490304.0,917647360.0,1440649216.0,29473288192.0,3716108.0,648993.0
13-04 02:49:27,4.257,0.334,95.242,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1788403712.0,917647360.0,1440563200.0,29472460800.0,3640217.0,631482.0
13-04 02:49:28,3.853,0.335,95.561,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1789317120.0,917647360.0,1440571392.0,29471539200.0,3425616.0,629736.0
13-04 02:49:29,3.601,0.586,95.645,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,1791250432.0,917647360.0,1440575488.0,29469601792.0,3980489.0,652832.0
13-04 02:49:30,4.181,0.334,95.401,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1793077248.0,917647360.0,1440587776.0,29467762688.0,3803116.0,647125.0
13-04 02:49:31,4.508,0.334,95.075,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1796247552.0,917647360.0,1440591872.0,29464588288.0,3747378.0,638171.0
13-04 02:49:32,4.333,0.417,95.083,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1796395008.0,917647360.0,1440604160.0,29464428544.0,3792612.0,647055.0
13-04 02:49:33,3.840,0.417,95.659,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1796927488.0,917647360.0,1440612352.0,29463887872.0,3872435.0,594015.0
13-04 02:49:34,1.665,0.167,97.918,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1797115904.0,917647360.0,1440612352.0,29463699456.0,788782.0,315302.0
13-04 02:49:35,1.003,0.084,98.830,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1797111808.0,917647360.0,1440616448.0,29463699456.0,112834.0,199067.0
13-04 02:49:36,1.841,0.251,97.908,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1797857280.0,917647360.0,1440632832.0,29462937600.0,112930.0,198780.0
13-04 02:49:37,1.250,0.167,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1798361088.0,917647360.0,1440636928.0,29462429696.0,107886.0,194439.0
13-04 02:49:38,1.172,0.167,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1798483968.0,917647360.0,1440641024.0,29462302720.0,110333.0,194693.0
13-04 02:49:39,1.508,0.084,98.157,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1798483968.0,917647360.0,1440641024.0,29462302720.0,157794.0,230707.0
13-04 02:49:40,4.010,0.334,95.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1799270400.0,917647360.0,1440649216.0,29461508096.0,2764555.0,597732.0
13-04 02:49:41,5.034,0.336,94.463,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1765195776.0,917647360.0,1440661504.0,29495570432.0,4173217.0,688660.0
13-04 02:49:42,4.742,0.333,94.842,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1767092224.0,917647360.0,1440669696.0,29493665792.0,1891186.0,534868.0
13-04 02:49:43,3.258,0.501,96.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1771651072.0,917647360.0,1440681984.0,29489094656.0,1159636.0,491460.0
13-04 02:49:44,5.579,0.333,93.838,0.083,0.0,0.167,0.0,114688.0,0.0,3.0,1772376064.0,917647360.0,1440686080.0,29488365568.0,4792778.0,770505.0
13-04 02:49:45,3.494,0.250,96.173,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1778745344.0,917647360.0,1440698368.0,29481984000.0,282389.0,471258.0
13-04 02:49:46,4.181,0.334,95.401,0.0,0.0,0.084,0.0,36864.0,0.0,4.0,1778679808.0,917647360.0,1440702464.0,29482045440.0,2746386.0,621176.0
13-04 02:49:47,5.931,0.418,93.484,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1759600640.0,917647360.0,1440731136.0,29501095936.0,6072916.0,797852.0
13-04 02:49:48,4.177,0.418,95.238,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1762070528.0,917647360.0,1440739328.0,29498617856.0,2061181.0,597698.0
13-04 02:49:49,4.195,0.419,95.134,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,1763454976.0,917647360.0,1440747520.0,29497225216.0,3391497.0,679791.0
13-04 02:49:50,5.139,0.337,94.440,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1765449728.0,917647360.0,1440759808.0,29495218176.0,5615001.0,841875.0
13-04 02:49:51,5.092,0.250,94.574,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1768484864.0,917647360.0,1440768000.0,29492174848.0,3660594.0,731396.0
13-04 02:49:52,4.348,0.418,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1768890368.0,917647360.0,1440776192.0,29491761152.0,3186298.0,706096.0
13-04 02:49:53,5.985,0.665,93.184,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1770500096.0,917647360.0,1440784384.0,29490143232.0,5528743.0,850298.0
13-04 02:49:54,3.030,0.253,96.380,0.084,0.0,0.253,0.0,16384.0,0.0,2.0,1771257856.0,917647360.0,1440792576.0,29489377280.0,1968569.0,615347.0
13-04 02:49:55,4.821,0.499,94.597,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1771286528.0,917647360.0,1440800768.0,29489340416.0,3447754.0,738103.0
13-04 02:49:56,5.430,0.835,93.567,0.0,0.0,0.167,0.0,155648.0,0.0,3.0,1772924928.0,917647360.0,1440813056.0,29487689728.0,5380015.0,898270.0
13-04 02:49:57,4.523,0.251,95.142,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1773682688.0,917647360.0,1440817152.0,29486927872.0,3249282.0,703140.0
13-04 02:49:58,5.621,0.587,93.540,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1775448064.0,917647360.0,1440829440.0,29485150208.0,6186334.0,952540.0
13-04 02:49:59,5.858,0.669,93.138,0.167,0.0,0.167,0.0,28672.0,0.0,2.0,1775099904.0,917647360.0,1440833536.0,29485494272.0,6827626.0,1056883.0
13-04 02:50:00,5.927,0.334,93.489,0.083,0.0,0.167,0.0,0.0,0.0,1.0,1774927872.0,917647360.0,1440845824.0,29485654016.0,5087174.0,891866.0
13-04 02:50:01,4.929,0.334,94.570,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1776951296.0,917647360.0,1440849920.0,29483626496.0,4807388.0,834113.0
13-04 02:50:02,4.591,0.334,94.908,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1783070720.0,917647360.0,1440862208.0,29477494784.0,3464308.0,712212.0
13-04 02:50:03,4.020,0.251,95.561,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1783853056.0,917647360.0,1440870400.0,29476704256.0,3172855.0,685266.0
13-04 02:50:04,3.846,0.334,95.652,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,1784668160.0,917647360.0,1440878592.0,29475880960.0,3088294.0,681719.0
13-04 02:50:05,4.337,0.250,95.246,0.083,0.0,0.083,0.0,4096.0,0.0,1.0,1784881152.0,917647360.0,1440886784.0,29475659776.0,3487182.0,706006.0
13-04 02:50:06,4.663,0.250,95.004,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1784836096.0,917647360.0,1440899072.0,29475692544.0,3365436.0,700672.0
13-04 02:50:07,4.829,0.333,94.671,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1784864768.0,917647360.0,1440903168.0,29475659776.0,3295776.0,699404.0
13-04 02:50:08,4.500,0.167,95.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1784598528.0,917647360.0,1440915456.0,29475913728.0,3135172.0,679217.0
13-04 02:50:09,3.930,0.418,95.485,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1785733120.0,917647360.0,1440923648.0,29474770944.0,3167257.0,676136.0
13-04 02:50:10,4.904,0.416,94.431,0.083,0.0,0.166,0.0,20480.0,0.0,4.0,1785790464.0,917647360.0,1440931840.0,29474705408.0,3464198.0,717743.0
13-04 02:50:11,3.613,0.420,95.798,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1786540032.0,917647360.0,1440944128.0,29473943552.0,3193916.0,686738.0
13-04 02:50:12,5.050,0.497,94.288,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1787387904.0,917647360.0,1440952320.0,29473087488.0,3273490.0,686798.0
13-04 02:50:13,3.431,0.167,96.234,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1789673472.0,917647360.0,1440960512.0,29470793728.0,1274802.0,533819.0
13-04 02:50:14,3.518,0.251,96.231,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1790205952.0,917647360.0,1440968704.0,29470253056.0,1180150.0,555835.0
13-04 02:50:15,5.034,0.503,94.128,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1790414848.0,917651456.0,1440976896.0,29470031872.0,5150781.0,872757.0
13-04 02:50:16,5.021,0.586,94.310,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1793236992.0,917651456.0,1440980992.0,29467205632.0,4868386.0,848406.0
13-04 02:50:17,4.523,0.335,94.975,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1794494464.0,917651456.0,1440993280.0,29465935872.0,3989673.0,757730.0
13-04 02:50:18,4.348,0.167,95.401,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1798578176.0,917651456.0,1441005568.0,29461839872.0,3114718.0,689409.0
13-04 02:50:19,3.859,0.336,95.721,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1800568832.0,917651456.0,1441013760.0,29459841024.0,3279747.0,673630.0
13-04 02:50:20,2.667,0.250,96.667,0.250,0.0,0.167,0.0,16384.0,0.0,2.0,1800441856.0,917651456.0,1441017856.0,29459963904.0,1524847.0,415140.0
13-04 02:50:21,1.330,0.499,98.171,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1800531968.0,917651456.0,1441017856.0,29459873792.0,133555.0,233063.0
13-04 02:50:22,1.503,0.250,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1800650752.0,917651456.0,1441026048.0,29459746816.0,129347.0,229302.0
13-04 02:50:23,1.339,0.084,98.577,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1801031680.0,917651456.0,1441026048.0,29459365888.0,123566.0,224676.0
13-04 02:50:24,1.509,0.084,98.407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801031680.0,917651456.0,1441026048.0,29459365888.0,124755.0,225780.0
13-04 02:50:25,1.581,0.333,97.754,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1801027584.0,917651456.0,1441030144.0,29459365888.0,127817.0,227317.0
13-04 02:50:26,1.668,0.250,97.998,0.0,0.0,0.083,0.0,143360.0,0.0,1.0,1801027584.0,917651456.0,1441030144.0,29459365888.0,124704.0,225350.0
13-04 02:50:27,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801023488.0,917651456.0,1441034240.0,29459365888.0,126862.0,226273.0
13-04 02:50:28,1.591,0.251,98.157,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1754677248.0,917651456.0,1441034240.0,29505712128.0,127422.0,227388.0
13-04 02:50:29,1.917,0.083,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1755381760.0,917651456.0,1441038336.0,29505003520.0,125302.0,224754.0
13-04 02:50:30,3.333,0.333,96.250,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1620283392.0,917651456.0,1441046528.0,29640093696.0,135627.0,234181.0
13-04 02:50:31,2.506,0.167,97.160,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1620283392.0,917651456.0,1441058816.0,29640081408.0,126349.0,225162.0
13-04 02:50:32,1.672,0.084,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1620307968.0,917651456.0,1441062912.0,29640052736.0,126765.0,228882.0
13-04 02:50:33,2.002,0.167,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1624498176.0,917651456.0,1441062912.0,29635862528.0,123036.0,222225.0
13-04 02:50:34,2.168,0.250,97.415,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1629573120.0,917651456.0,1441067008.0,29630783488.0,125116.0,226593.0
13-04 02:50:35,4.097,0.167,95.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1642614784.0,917651456.0,1441071104.0,29617737728.0,746364.0,407123.0
13-04 02:50:36,6.790,0.671,92.372,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1666097152.0,917651456.0,1441083392.0,29594243072.0,3228235.0,719978.0
13-04 02:50:37,5.863,0.335,93.467,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,1687293952.0,917651456.0,1441091584.0,29573038080.0,3653406.0,756181.0
13-04 02:50:38,6.339,0.500,92.911,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1704394752.0,917651456.0,1441099776.0,29555929088.0,3832549.0,766389.0
13-04 02:50:39,6.162,0.500,93.006,0.0,0.0,0.333,0.0,28672.0,0.0,6.0,1753870336.0,917651456.0,1441107968.0,29506445312.0,3885612.0,780533.0
13-04 02:50:40,5.180,0.334,94.319,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1756368896.0,917651456.0,1441120256.0,29503934464.0,3054620.0,703015.0
13-04 02:50:41,6.850,0.334,92.648,0.0,0.0,0.167,0.0,16384.0,0.0,5.0,1760968704.0,917651456.0,1441124352.0,29499330560.0,3920974.0,783362.0
13-04 02:50:42,5.828,0.333,93.755,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1761464320.0,917651456.0,1441136640.0,29498822656.0,4338331.0,813182.0
13-04 02:50:43,4.690,0.168,94.807,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1762951168.0,917651456.0,1441140736.0,29497331712.0,3725846.0,765978.0
13-04 02:50:44,6.015,0.334,93.651,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1764462592.0,917651456.0,1441153024.0,29495808000.0,2840396.0,688652.0
13-04 02:50:45,4.849,0.334,94.649,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1765183488.0,917651456.0,1441165312.0,29495074816.0,4500796.0,829452.0
13-04 02:50:46,4.595,0.334,94.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1765081088.0,917651456.0,1441169408.0,29495173120.0,3742887.0,762721.0
13-04 02:50:47,4.946,0.503,94.049,0.168,0.0,0.335,0.0,16384.0,0.0,2.0,1766375424.0,917651456.0,1441177600.0,29493870592.0,4013185.0,783081.0
13-04 02:50:48,4.188,0.335,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1767124992.0,917651456.0,1441189888.0,29493108736.0,3790612.0,765841.0
13-04 02:50:49,3.688,0.251,95.977,0.0,0.0,0.084,0.0,98304.0,0.0,1.0,1767587840.0,917651456.0,1441202176.0,29492633600.0,2794674.0,679081.0
13-04 02:50:50,5.532,0.419,93.881,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,1769299968.0,917651456.0,1441206272.0,29490917376.0,4692449.0,848496.0
13-04 02:50:51,4.330,0.416,95.171,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1769857024.0,917651456.0,1441218560.0,29490348032.0,3681237.0,757352.0
13-04 02:50:52,4.671,0.417,94.662,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1771245568.0,917651456.0,1441226752.0,29488951296.0,3808868.0,770897.0
13-04 02:50:53,5.351,0.334,94.314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1773801472.0,917651456.0,1441239040.0,29486383104.0,3681985.0,766269.0
13-04 02:50:54,4.257,0.501,95.075,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1775353856.0,917651456.0,1441243136.0,29484826624.0,4011384.0,778805.0
13-04 02:50:55,4.366,0.336,95.298,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1775759360.0,917651456.0,1441251328.0,29484412928.0,3508489.0,751411.0
13-04 02:50:56,5.593,0.083,94.073,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,1777655808.0,917651456.0,1441259520.0,29482508288.0,3817662.0,768595.0
13-04 02:50:57,3.950,0.504,95.294,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,1778950144.0,917651456.0,1441267712.0,29481205760.0,3497897.0,749190.0
13-04 02:50:58,4.435,0.502,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780277248.0,917651456.0,1441275904.0,29479870464.0,3657656.0,759907.0
13-04 02:50:59,4.866,0.0,94.966,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1781313536.0,917651456.0,1441284096.0,29478825984.0,3472975.0,737361.0
13-04 02:51:00,4.271,0.335,95.142,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1783271424.0,917651456.0,1441296384.0,29476855808.0,4123917.0,806616.0
13-04 02:51:01,4.184,0.418,95.230,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1784942592.0,917651456.0,1441304576.0,29475176448.0,3388022.0,735529.0
13-04 02:51:02,4.766,0.334,94.649,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1787445248.0,917651456.0,1441312768.0,29472665600.0,3650386.0,752662.0
13-04 02:51:03,4.020,0.419,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788932096.0,917651456.0,1441320960.0,29471170560.0,3617247.0,758720.0
13-04 02:51:04,4.845,0.334,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1789206528.0,917651456.0,1441329152.0,29470887936.0,3737480.0,764285.0
13-04 02:51:05,4.534,0.336,95.046,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790849024.0,917651456.0,1441337344.0,29469237248.0,3693005.0,760604.0
13-04 02:51:06,3.509,0.334,96.074,0.0,0.0,0.084,0.0,221184.0,0.0,4.0,1791311872.0,917651456.0,1441349632.0,29468762112.0,2271880.0,645560.0
13-04 02:51:07,4.160,0.250,95.175,0.250,0.0,0.166,0.0,28672.0,0.0,3.0,1791819776.0,917651456.0,1441357824.0,29468246016.0,2417934.0,677146.0
13-04 02:51:08,6.151,0.499,93.017,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1792606208.0,917651456.0,1441366016.0,29467451392.0,5389855.0,929046.0
13-04 02:51:09,4.746,0.333,94.838,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1793110016.0,917651456.0,1441370112.0,29466943488.0,3827413.0,781473.0
13-04 02:51:10,5.333,0.333,94.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1794527232.0,917651456.0,1441382400.0,29465513984.0,4289475.0,815588.0
13-04 02:51:11,5.162,0.500,94.172,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1797308416.0,917651456.0,1441390592.0,29462724608.0,3867877.0,785664.0
13-04 02:51:12,3.766,0.502,95.565,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1799016448.0,917651456.0,1441398784.0,29461008384.0,3170065.0,730833.0
13-04 02:51:13,5.079,0.583,94.088,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1802309632.0,917651456.0,1441406976.0,29457707008.0,3517476.0,754347.0
13-04 02:51:14,4.428,0.251,95.238,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1802678272.0,917651456.0,1441419264.0,29457326080.0,2181499.0,644289.0
13-04 02:51:15,3.926,0.418,95.489,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1803182080.0,917651456.0,1441423360.0,29456818176.0,5012209.0,811966.0
13-04 02:51:16,3.013,0.167,96.653,0.0,0.0,0.167,0.0,28672.0,0.0,5.0,1803177984.0,917651456.0,1441427456.0,29456818176.0,1996219.0,698447.0
13-04 02:51:17,3.589,0.250,95.993,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1804984320.0,917651456.0,1441431552.0,29455007744.0,1394536.0,512754.0
13-04 02:51:18,2.508,0.251,97.157,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1805168640.0,917651456.0,1441435648.0,29454819328.0,1462705.0,528171.0
13-04 02:51:19,2.339,0.418,97.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1805324288.0,917651456.0,1441439744.0,29454659584.0,1579476.0,555886.0
13-04 02:51:20,1.928,0.168,97.737,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1805959168.0,917651456.0,1441439744.0,29454024704.0,1474609.0,530217.0
13-04 02:51:21,2.673,0.167,97.160,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1806974976.0,917651456.0,1441439744.0,29453008896.0,1314294.0,498781.0
13-04 02:51:22,3.015,0.251,96.650,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800818688.0,917651456.0,1441443840.0,29459161088.0,1628494.0,564533.0
13-04 02:51:23,2.922,0.334,96.494,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1800192000.0,917651456.0,1441447936.0,29459783680.0,1382293.0,508455.0
13-04 02:51:24,2.498,0.083,97.252,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1799950336.0,917651456.0,1441447936.0,29460025344.0,1422555.0,521444.0
13-04 02:51:25,2.345,0.168,97.404,0.0,0.0,0.084,0.0,90112.0,0.0,1.0,1799979008.0,917651456.0,1441452032.0,29459992576.0,1532456.0,545110.0
13-04 02:51:26,2.176,0.335,97.322,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,1799974912.0,917651456.0,1441456128.0,29459992576.0,1453699.0,525552.0
13-04 02:51:27,2.829,0.250,96.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1800097792.0,917651456.0,1441460224.0,29459865600.0,1479387.0,533089.0
13-04 02:51:28,3.169,0.250,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1800130560.0,917651456.0,1441460224.0,29459832832.0,1560937.0,548272.0
13-04 02:51:29,1.423,0.084,98.243,0.084,0.0,0.167,0.0,12288.0,0.0,2.0,1800097792.0,917651456.0,1441460224.0,29459865600.0,237930.0,275740.0
13-04 02:51:30,1.754,0.167,97.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800105984.0,917651456.0,1441460224.0,29459857408.0,148154.0,262951.0
13-04 02:51:31,1.417,0.333,98.250,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1800097792.0,917651456.0,1441468416.0,29459857408.0,148226.0,263695.0
13-04 02:51:32,1.086,0.251,98.663,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1800097792.0,917651456.0,1441468416.0,29459857408.0,142757.0,259042.0
13-04 02:51:33,1.005,0.168,98.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800097792.0,917651456.0,1441468416.0,29459857408.0,146331.0,261357.0
13-04 02:51:34,1.832,0.083,98.002,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1800085504.0,917651456.0,1441488896.0,29459849216.0,153685.0,265914.0
13-04 02:51:35,1.841,0.502,97.406,0.251,0.0,0.0,0.0,28672.0,0.0,3.0,1800081408.0,917651456.0,1441492992.0,29459849216.0,148105.0,260514.0
13-04 02:51:36,2.085,0.250,97.581,0.0,0.0,0.083,0.0,53248.0,0.0,1.0,1752084480.0,917651456.0,1441492992.0,29507846144.0,145009.0,259830.0
13-04 02:51:37,3.013,0.921,95.983,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1661546496.0,917651456.0,1441497088.0,29598380032.0,143185.0,257417.0
13-04 02:51:38,2.658,0.166,96.927,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1663516672.0,917651456.0,1441497088.0,29596409856.0,145441.0,257351.0
13-04 02:51:39,1.926,0.251,97.822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1623449600.0,917651456.0,1441501184.0,29636472832.0,149304.0,264023.0
13-04 02:51:40,2.500,0.167,97.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1625624576.0,917651456.0,1441505280.0,29634293760.0,144870.0,260588.0
13-04 02:51:41,2.498,0.250,97.002,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1630461952.0,917651456.0,1441505280.0,29629456384.0,146043.0,261241.0
13-04 02:51:42,2.502,0.250,97.081,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1638457344.0,917651456.0,1441509376.0,29621456896.0,141821.0,253179.0
13-04 02:51:43,2.007,0.251,97.742,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1643249664.0,917651456.0,1441509376.0,29616664576.0,143674.0,256841.0
13-04 02:51:44,1.839,0.251,97.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646800896.0,917651456.0,1441513472.0,29613109248.0,147302.0,261573.0
13-04 02:51:45,2.998,0.083,96.753,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1649971200.0,917651456.0,1441517568.0,29609934848.0,147603.0,261860.0
13-04 02:51:46,3.003,0.334,96.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1651748864.0,917651456.0,1441517568.0,29608157184.0,145409.0,260946.0
13-04 02:51:47,2.685,0.168,96.896,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1650348032.0,917651456.0,1441521664.0,29609553920.0,145918.0,261897.0
13-04 02:51:48,1.674,0.167,98.075,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1655672832.0,917651456.0,1441529856.0,29604220928.0,146500.0,261447.0
13-04 02:51:49,2.005,0.251,97.577,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1663164416.0,917651456.0,1441529856.0,29596729344.0,149255.0,264652.0
13-04 02:51:50,2.092,0.335,97.490,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1670017024.0,917651456.0,1441533952.0,29589872640.0,141280.0,254254.0
13-04 02:51:51,2.090,0.167,97.742,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1677795328.0,917651456.0,1441533952.0,29582094336.0,141120.0,254850.0
13-04 02:51:52,1.841,0.167,97.908,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1678520320.0,917651456.0,1441538048.0,29581365248.0,143148.0,257542.0
13-04 02:51:53,2.085,0.334,97.331,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,1683472384.0,917651456.0,1441538048.0,29576413184.0,148708.0,262517.0
13-04 02:51:54,2.341,0.251,97.408,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1683849216.0,917651456.0,1441542144.0,29576032256.0,146470.0,260270.0
13-04 02:51:55,1.754,0.167,97.911,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1685753856.0,917651456.0,1441542144.0,29574127616.0,144782.0,261219.0
13-04 02:51:56,3.078,0.250,96.589,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1689006080.0,917651456.0,1441546240.0,29570871296.0,146868.0,260635.0
13-04 02:51:57,1.753,0.417,97.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1689047040.0,917651456.0,1441550336.0,29570826240.0,146858.0,261866.0
13-04 02:51:58,2.007,0.084,97.910,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1691459584.0,917651456.0,1441550336.0,29568413696.0,143444.0,258733.0
13-04 02:51:59,1.505,0.167,98.161,0.084,0.0,0.084,0.0,12288.0,0.0,2.0,1695391744.0,917651456.0,1441554432.0,29564477440.0,144580.0,259730.0
13-04 02:52:00,1.759,0.084,98.157,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1704755200.0,917651456.0,1441554432.0,29555113984.0,142540.0,255956.0
13-04 02:52:01,1.833,0.250,97.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1707614208.0,917651456.0,1441554432.0,29552254976.0,149137.0,262767.0
13-04 02:52:02,2.577,0.333,96.924,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1715195904.0,917651456.0,1441558528.0,29544669184.0,146214.0,259240.0
13-04 02:52:03,3.601,1.173,95.059,0.0,0.0,0.168,0.0,61440.0,0.0,3.0,1175015424.0,917651456.0,1441509376.0,30084898816.0,95009.0,166252.0
13-04 02:52:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1175011328.0,917651456.0,1441513472.0,30084898816.0,6560.0,5271.0
13-04 02:52:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1175011328.0,917651456.0,1441513472.0,30084898816.0,2763.0,2577.0
13-04 02:52:06,3.926,1.253,94.820,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1192665088.0,917651456.0,1441546240.0,30067212288.0,99467.0,96844.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-28.csv <==
13-04 02:31:14,0.939,0.220,98.806,0.016,0.0,0.020,2128.276,465775.318,0.302,3.380,1603477504.0,858697728.0,1378439168.0,29778460672.0,0.0,0.0
13-04 02:31:15,0.751,0.083,99.083,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1604898816.0,858697728.0,1378443264.0,29777035264.0,3860804.0,45671.0
13-04 02:31:16,0.167,0.083,99.667,0.0,0.0,0.083,0.0,45056.0,0.0,11.0,1604743168.0,858697728.0,1378443264.0,29777190912.0,384191.0,14807.0
13-04 02:31:17,0.749,0.083,99.167,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1604739072.0,858697728.0,1378447360.0,29777190912.0,1399546.0,19371.0
13-04 02:31:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604358144.0,858697728.0,1378447360.0,29777571840.0,2712.0,16801.0
13-04 02:31:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1604354048.0,858697728.0,1378451456.0,29777571840.0,7094.0,5731.0
13-04 02:31:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1604349952.0,858697728.0,1378455552.0,29777571840.0,4732.0,3363.0
13-04 02:31:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604349952.0,858697728.0,1378455552.0,29777571840.0,3548.0,3199.0
13-04 02:31:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604349952.0,858697728.0,1378455552.0,29777571840.0,5503.0,4639.0
13-04 02:31:23,4.090,0.083,95.743,0.0,0.0,0.083,0.0,94208.0,0.0,23.0,1604214784.0,858697728.0,1378463744.0,29777698816.0,2264370.0,109497.0
13-04 02:31:24,2.085,0.334,97.581,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1604370432.0,858697728.0,1378467840.0,29777539072.0,5609921.0,340197.0
13-04 02:31:25,3.515,0.167,96.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604337664.0,858697728.0,1378467840.0,29777571840.0,8131900.0,363623.0
13-04 02:31:26,2.513,0.251,97.152,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1604493312.0,858697728.0,1378471936.0,29777412096.0,7527949.0,365275.0
13-04 02:31:27,2.848,0.335,96.817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604714496.0,858697728.0,1378471936.0,29777190912.0,9892957.0,386177.0
13-04 02:31:28,4.160,0.333,95.507,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604837376.0,858697728.0,1378476032.0,29777063936.0,10026626.0,389923.0
13-04 02:31:29,3.661,0.166,96.173,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1604853760.0,858697728.0,1378476032.0,29777047552.0,9555967.0,374934.0
13-04 02:31:30,4.094,0.084,95.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1603231744.0,858697728.0,1378480128.0,29778665472.0,10480728.0,397831.0
13-04 02:31:31,3.250,0.250,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1603166208.0,858697728.0,1378480128.0,29778731008.0,8952193.0,362308.0
13-04 02:31:32,3.350,0.335,96.147,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,1603325952.0,858697728.0,1378480128.0,29778571264.0,8971160.0,378791.0
13-04 02:31:33,3.015,0.168,96.734,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1603575808.0,858697728.0,1378484224.0,29778317312.0,9514764.0,370074.0
13-04 02:31:34,3.096,0.251,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1603665920.0,858697728.0,1378488320.0,29778223104.0,9353480.0,366080.0
13-04 02:31:35,3.431,0.167,96.402,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1603919872.0,858697728.0,1378488320.0,29777969152.0,9828792.0,386322.0
13-04 02:31:36,3.333,0.333,96.167,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1603964928.0,858697728.0,1378508800.0,29777903616.0,9415617.0,385579.0
13-04 02:31:37,3.509,0.251,96.074,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1604055040.0,858697728.0,1378512896.0,29777809408.0,9271813.0,376523.0
13-04 02:31:38,3.500,0.167,96.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1604087808.0,858697728.0,1378512896.0,29777776640.0,8553761.0,372768.0
13-04 02:31:39,3.353,0.168,96.479,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604182016.0,858697728.0,1378512896.0,29777682432.0,9822289.0,388576.0
13-04 02:31:40,3.253,0.167,96.497,0.0,0.0,0.083,0.0,32768.0,0.0,2.0,1604304896.0,858697728.0,1378516992.0,29777555456.0,9100726.0,373362.0
13-04 02:31:41,2.931,0.168,96.817,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1604296704.0,858697728.0,1378525184.0,29777555456.0,9085572.0,370893.0
13-04 02:31:42,3.837,0.083,95.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1604550656.0,858697728.0,1378525184.0,29777301504.0,8046686.0,361321.0
13-04 02:31:43,3.172,0.250,96.411,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1604673536.0,858697728.0,1378529280.0,29777174528.0,8847692.0,372997.0
13-04 02:31:44,4.170,0.250,95.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1605304320.0,858697728.0,1378533376.0,29776539648.0,10778696.0,396790.0
13-04 02:31:45,3.336,0.500,96.163,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1605304320.0,858697728.0,1378533376.0,29776539648.0,9115867.0,370273.0
13-04 02:31:46,3.521,0.168,96.228,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1605746688.0,858697728.0,1378537472.0,29776093184.0,10029774.0,396697.0
13-04 02:31:47,3.175,0.167,96.575,0.0,0.0,0.084,0.0,57344.0,0.0,10.0,1605808128.0,858697728.0,1378537472.0,29776031744.0,9508459.0,359607.0
13-04 02:31:48,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1605935104.0,858697728.0,1378537472.0,29775904768.0,8402802.0,360021.0
13-04 02:31:49,3.933,0.167,95.649,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1606057984.0,858697728.0,1378541568.0,29775777792.0,9759844.0,368341.0
13-04 02:31:50,3.422,0.334,96.244,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1605804032.0,858697728.0,1378541568.0,29776031744.0,9378485.0,380293.0
13-04 02:31:51,3.183,0.251,96.482,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1605832704.0,858697728.0,1378545664.0,29775998976.0,9417923.0,393062.0
13-04 02:31:52,3.494,0.416,96.007,0.0,0.0,0.083,0.0,90112.0,0.0,1.0,1606238208.0,858697728.0,1378549760.0,29775589376.0,9553791.0,375532.0
13-04 02:31:53,3.264,0.251,96.485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1607192576.0,858697728.0,1378549760.0,29774635008.0,10059114.0,396647.0
13-04 02:31:54,3.005,0.167,96.745,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1607315456.0,858697728.0,1378553856.0,29774508032.0,6226602.0,342727.0
13-04 02:31:55,1.170,0.0,98.580,0.251,0.0,0.0,0.0,45056.0,0.0,5.0,1607696384.0,858697728.0,1378553856.0,29774127104.0,1261485.0,308548.0
13-04 02:31:56,3.172,0.167,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1608077312.0,858697728.0,1378553856.0,29773746176.0,8425053.0,356314.0
13-04 02:31:57,3.091,0.334,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1608359936.0,858697728.0,1378557952.0,29773459456.0,10342469.0,392097.0
13-04 02:31:58,3.431,0.251,96.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1608830976.0,858697728.0,1378562048.0,29772984320.0,9820283.0,391046.0
13-04 02:31:59,3.344,0.167,96.488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1609080832.0,858697728.0,1378566144.0,29772730368.0,10084574.0,379172.0
13-04 02:32:00,3.342,0.251,96.241,0.084,0.0,0.084,0.0,24576.0,0.0,4.0,1609113600.0,858697728.0,1378566144.0,29772697600.0,11009608.0,386146.0
13-04 02:32:01,3.088,0.417,96.411,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1609170944.0,858697728.0,1378570240.0,29772636160.0,10006054.0,376591.0
13-04 02:32:02,3.926,0.251,95.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1609744384.0,858697728.0,1378570240.0,29772062720.0,9903368.0,365865.0
13-04 02:32:03,4.417,0.083,95.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1609711616.0,858697728.0,1378570240.0,29772095488.0,10183940.0,364827.0
13-04 02:32:04,2.087,0.167,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611235328.0,858697728.0,1378570240.0,29770571776.0,8542053.0,83397.0
13-04 02:32:05,0.665,0.249,99.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1611612160.0,858697728.0,1378574336.0,29770190848.0,2498963.0,30865.0
13-04 02:32:06,0.334,0.083,99.416,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1612111872.0,858701824.0,1378578432.0,29769682944.0,585415.0,12102.0
13-04 02:32:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612361728.0,858701824.0,1378582528.0,29769428992.0,10786.0,22977.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612230656.0,858701824.0,1378586624.0,29769555968.0,3373.0,3721.0
13-04 02:32:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612230656.0,858701824.0,1378586624.0,29769555968.0,5157.0,3917.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612230656.0,858701824.0,1378586624.0,29769555968.0,2660.0,2411.0
13-04 02:32:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1612222464.0,858701824.0,1378594816.0,29769555968.0,2558.0,2319.0
13-04 02:32:12,3.667,0.250,95.833,0.167,0.0,0.083,0.0,102400.0,0.0,23.0,1611337728.0,858701824.0,1378598912.0,29770436608.0,919411.0,93277.0
13-04 02:32:13,2.585,0.083,97.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611366400.0,858701824.0,1378603008.0,29770403840.0,6448793.0,362708.0
13-04 02:32:14,2.924,0.251,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611333632.0,858701824.0,1378603008.0,29770436608.0,9276966.0,376317.0
13-04 02:32:15,3.003,0.417,96.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611583488.0,858701824.0,1378607104.0,29770182656.0,9009219.0,402468.0
13-04 02:32:16,3.328,0.250,96.339,0.0,0.0,0.083,0.0,12288.0,0.0,4.0,1611579392.0,858701824.0,1378611200.0,29770182656.0,9738961.0,372422.0
13-04 02:32:17,3.175,0.251,96.491,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,1611575296.0,858701824.0,1378615296.0,29770182656.0,10097340.0,394643.0
13-04 02:32:18,3.083,0.417,96.250,0.167,0.0,0.083,0.0,24576.0,0.0,1.0,1611575296.0,858701824.0,1378615296.0,29770182656.0,9294352.0,398837.0
13-04 02:32:19,2.926,0.167,96.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611448320.0,858701824.0,1378615296.0,29770309632.0,8943047.0,366106.0
13-04 02:32:20,2.852,0.168,96.896,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1611448320.0,858701824.0,1378615296.0,29770309632.0,9447018.0,391618.0
13-04 02:32:21,3.250,0.250,96.500,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1611792384.0,858701824.0,1378619392.0,29769961472.0,10189125.0,400646.0
13-04 02:32:22,3.096,0.167,96.736,0.0,0.0,0.0,0.0,45056.0,0.0,9.0,1612333056.0,858701824.0,1378619392.0,29769420800.0,8968930.0,368272.0
13-04 02:32:23,2.673,0.418,96.742,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1612328960.0,858701824.0,1378623488.0,29769420800.0,8908545.0,389457.0
13-04 02:32:24,2.924,0.251,96.742,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1612357632.0,858701824.0,1378627584.0,29769388032.0,7395093.0,379928.0
13-04 02:32:25,1.920,0.250,97.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612320768.0,858701824.0,1378631680.0,29769420800.0,4541825.0,303040.0
13-04 02:32:26,2.417,0.083,97.417,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1612320768.0,858701824.0,1378631680.0,29769420800.0,4025056.0,356878.0
13-04 02:32:27,3.339,0.334,96.244,0.0,0.0,0.083,0.0,77824.0,0.0,1.0,1612320768.0,858701824.0,1378631680.0,29769420800.0,10306362.0,384563.0
13-04 02:32:28,3.253,0.334,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612574720.0,858701824.0,1378631680.0,29769166848.0,10247089.0,389025.0
13-04 02:32:29,3.180,0.167,96.402,0.167,0.0,0.084,0.0,49152.0,0.0,5.0,1612697600.0,858701824.0,1378635776.0,29769039872.0,10332532.0,395665.0
13-04 02:32:30,3.497,0.250,96.087,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1612693504.0,858701824.0,1378639872.0,29769039872.0,9972726.0,394484.0
13-04 02:32:31,3.417,0.417,96.167,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1612693504.0,858701824.0,1378639872.0,29769039872.0,10464404.0,407421.0
13-04 02:32:32,2.664,0.333,96.919,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612689408.0,858701824.0,1378643968.0,29769039872.0,7857097.0,367534.0
13-04 02:32:33,2.848,0.335,96.734,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1612812288.0,858701824.0,1378648064.0,29768912896.0,9777064.0,381114.0
13-04 02:32:34,4.0,0.250,95.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1612812288.0,858701824.0,1378648064.0,29768912896.0,10572088.0,413134.0
13-04 02:32:35,3.169,0.083,96.580,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1612812288.0,858701824.0,1378648064.0,29768912896.0,10193620.0,373738.0
13-04 02:32:36,3.414,0.416,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612808192.0,858701824.0,1378652160.0,29768912896.0,10739319.0,392695.0
13-04 02:32:37,3.670,0.167,96.163,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1612836864.0,858701824.0,1378656256.0,29768880128.0,9314848.0,393693.0
13-04 02:32:38,2.764,0.168,96.985,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1612804096.0,858701824.0,1378656256.0,29768912896.0,10182537.0,377985.0
13-04 02:32:39,3.018,0.168,96.731,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1612931072.0,858701824.0,1378656256.0,29768785920.0,10919352.0,393183.0
13-04 02:32:40,3.253,0.167,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1613021184.0,858701824.0,1378660352.0,29768691712.0,9489319.0,406023.0
13-04 02:32:41,3.339,0.250,96.244,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1613045760.0,858701824.0,1378668544.0,29768658944.0,9160004.0,370867.0
13-04 02:32:42,2.840,0.084,96.992,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1612959744.0,858701824.0,1378672640.0,29768740864.0,9721465.0,440086.0
13-04 02:32:43,3.339,0.334,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612926976.0,858701824.0,1378672640.0,29768773632.0,10316927.0,400641.0
13-04 02:32:44,3.0,0.250,96.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1613086720.0,858701824.0,1378672640.0,29768613888.0,9395259.0,368066.0
13-04 02:32:45,2.931,0.168,96.901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1613082624.0,858701824.0,1378676736.0,29768613888.0,9291618.0,386019.0
13-04 02:32:46,3.161,0.166,96.339,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,1613078528.0,858701824.0,1378680832.0,29768613888.0,9317499.0,390357.0
13-04 02:32:47,2.838,0.417,96.661,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1613238272.0,858701824.0,1378680832.0,29768454144.0,10343130.0,384088.0
13-04 02:32:48,3.167,0.167,96.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610825728.0,858701824.0,1378680832.0,29770866688.0,8044340.0,371762.0
13-04 02:32:49,3.667,0.250,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1610801152.0,858701824.0,1378680832.0,29770891264.0,10388728.0,418639.0
13-04 02:32:50,3.164,0.250,96.503,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1610919936.0,858701824.0,1378689024.0,29770764288.0,8958579.0,373477.0
13-04 02:32:51,3.250,0.333,96.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1611046912.0,858701824.0,1378689024.0,29770637312.0,9662724.0,395721.0
13-04 02:32:52,2.917,0.333,96.583,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1611329536.0,858701824.0,1378693120.0,29770350592.0,9354819.0,365960.0
13-04 02:32:53,1.418,0.167,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612730368.0,858701824.0,1378693120.0,29768949760.0,6116753.0,66669.0
13-04 02:32:54,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612439552.0,858701824.0,1378693120.0,29769240576.0,2208289.0,29916.0
13-04 02:32:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1612435456.0,858701824.0,1378697216.0,29769240576.0,93465.0,4380.0
13-04 02:32:56,0.0,0.334,99.666,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1200300032.0,858701824.0,1378697216.0,30181376000.0,11012.0,25482.0
13-04 02:32:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1200287744.0,858701824.0,1378701312.0,30181384192.0,3759.0,3854.0
13-04 02:32:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1200283648.0,858701824.0,1378705408.0,30181384192.0,4927.0,4515.0
13-04 02:32:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200279552.0,858701824.0,1378709504.0,30181384192.0,5213.0,3835.0
13-04 02:33:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1200279552.0,858701824.0,1378709504.0,30181384192.0,1807.0,1964.0
13-04 02:33:01,6.030,1.843,92.127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188835328.0,858701824.0,1378660352.0,30192877568.0,18124.0,17645.0
13-04 02:33:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1188823040.0,858701824.0,1378664448.0,30192885760.0,4113.0,3181.0
13-04 02:33:03,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188823040.0,858701824.0,1378664448.0,30192885760.0,2134.0,2188.0
13-04 02:33:04,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1188831232.0,858701824.0,1378664448.0,30192877568.0,6064.0,4283.0
13-04 02:33:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188827136.0,858701824.0,1378668544.0,30192877568.0,1655.0,1849.0
13-04 02:33:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,1188806656.0,858701824.0,1378689024.0,30192877568.0,11648.0,10887.0
13-04 02:33:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188806656.0,858701824.0,1378689024.0,30192877568.0,6789.0,5452.0
13-04 02:33:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188802560.0,858701824.0,1378693120.0,30192877568.0,4639.0,4400.0
13-04 02:33:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188802560.0,858701824.0,1378693120.0,30192877568.0,4381.0,4079.0
13-04 02:33:10,0.167,0.0,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1188790272.0,858701824.0,1378697216.0,30192885760.0,5652.0,4888.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1188786176.0,858701824.0,1378701312.0,30192885760.0,2718.0,2454.0
13-04 02:33:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188782080.0,858701824.0,1378705408.0,30192885760.0,3995.0,3157.0
13-04 02:33:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188777984.0,858701824.0,1378709504.0,30192885760.0,5926.0,4657.0
13-04 02:33:14,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188777984.0,858701824.0,1378709504.0,30192885760.0,5384.0,3925.0
13-04 02:33:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1188769792.0,858701824.0,1378717696.0,30192885760.0,5826.0,6392.0
13-04 02:33:16,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1188769792.0,858701824.0,1378717696.0,30192885760.0,5480.0,6026.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1188769792.0,858701824.0,1378717696.0,30192885760.0,5280.0,3833.0
13-04 02:33:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188765696.0,858701824.0,1378721792.0,30192885760.0,1875.0,1962.0
13-04 02:33:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188765696.0,858701824.0,1378721792.0,30192885760.0,2630.0,3158.0
13-04 02:33:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188761600.0,858701824.0,1378725888.0,30192885760.0,5384.0,3924.0
13-04 02:33:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188761600.0,858701824.0,1378725888.0,30192885760.0,3142.0,2707.0
13-04 02:33:22,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1188757504.0,858701824.0,1378729984.0,30192885760.0,8139.0,7158.0
13-04 02:33:23,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1188753408.0,858701824.0,1378734080.0,30192885760.0,4867.0,4441.0
13-04 02:33:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188753408.0,858701824.0,1378734080.0,30192885760.0,3699.0,3721.0
13-04 02:33:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188749312.0,858701824.0,1378738176.0,30192885760.0,2460.0,3131.0
13-04 02:33:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1188749312.0,858701824.0,1378738176.0,30192885760.0,4398.0,3904.0
13-04 02:33:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1188745216.0,858701824.0,1378742272.0,30192885760.0,4373.0,3403.0
13-04 02:33:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1188745216.0,858701824.0,1378742272.0,30192885760.0,2876.0,2525.0
13-04 02:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188745216.0,858701824.0,1378742272.0,30192885760.0,2878.0,2525.0
13-04 02:33:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188741120.0,858701824.0,1378746368.0,30192885760.0,7128.0,6187.0
13-04 02:33:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1188737024.0,858701824.0,1378750464.0,30192885760.0,7660.0,7249.0
13-04 02:33:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,8.0,1188732928.0,858701824.0,1378754560.0,30192885760.0,6789.0,6354.0
13-04 02:33:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188732928.0,858701824.0,1378754560.0,30192885760.0,1772.0,1871.0
13-04 02:33:34,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1188728832.0,858701824.0,1378758656.0,30192885760.0,2978.0,2616.0
13-04 02:33:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188728832.0,858701824.0,1378758656.0,30192885760.0,2035.0,2093.0
13-04 02:33:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188724736.0,858701824.0,1378762752.0,30192885760.0,3202.0,2747.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1188724736.0,858701824.0,1378762752.0,30192885760.0,4113.0,3243.0
13-04 02:33:38,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188720640.0,858701824.0,1378766848.0,30192885760.0,5488.0,5585.0
13-04 02:33:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188720640.0,858701824.0,1378766848.0,30192885760.0,2823.0,3553.0
13-04 02:33:40,0.167,0.083,99.666,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1188691968.0,858701824.0,1378787328.0,30192893952.0,14661.0,13636.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188687872.0,858701824.0,1378791424.0,30192893952.0,1774.0,1866.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,1188687872.0,858701824.0,1378791424.0,30192893952.0,5169.0,5266.0
13-04 02:33:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188683776.0,858701824.0,1378795520.0,30192893952.0,6450.0,4958.0
13-04 02:33:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188683776.0,858701824.0,1378795520.0,30192893952.0,665.0,1254.0
13-04 02:33:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188679680.0,858701824.0,1378799616.0,30192893952.0,1973.0,2050.0
13-04 02:33:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1188675584.0,858701824.0,1378803712.0,30192893952.0,5445.0,3993.0
13-04 02:33:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1188671488.0,858701824.0,1378807808.0,30192893952.0,6947.0,7997.0
13-04 02:33:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188667392.0,858701824.0,1378811904.0,30192893952.0,5383.0,3921.0
13-04 02:33:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188675584.0,858701824.0,1378811904.0,30192885760.0,1975.0,2050.0
13-04 02:33:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188675584.0,858701824.0,1378811904.0,30192885760.0,1874.0,2024.0
13-04 02:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1188671488.0,858701824.0,1378816000.0,30192885760.0,4357.0,3830.0
13-04 02:33:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1188671488.0,858701824.0,1378816000.0,30192885760.0,5026.0,4592.0
13-04 02:33:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188671488.0,858701824.0,1378816000.0,30192885760.0,3044.0,2678.0
13-04 02:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188667392.0,858701824.0,1378820096.0,30192885760.0,9080.0,7710.0
13-04 02:33:55,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188663296.0,858701824.0,1378824192.0,30192885760.0,5442.0,3993.0
13-04 02:33:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188659200.0,858701824.0,1378828288.0,30192885760.0,4733.0,4433.0
13-04 02:33:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1188659200.0,858701824.0,1378828288.0,30192885760.0,3382.0,4412.0
13-04 02:33:58,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1188655104.0,858701824.0,1378832384.0,30192885760.0,3040.0,2611.0
13-04 02:33:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188655104.0,858701824.0,1378832384.0,30192885760.0,665.0,1254.0
13-04 02:34:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188655104.0,858701824.0,1378832384.0,30192885760.0,3005.0,2630.0
13-04 02:34:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1188651008.0,858701824.0,1378836480.0,30192885760.0,3256.0,3231.0
13-04 02:34:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1188646912.0,858701824.0,1378840576.0,30192885760.0,8921.0,5974.0
13-04 02:34:03,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1188651008.0,858701824.0,1378844672.0,30192877568.0,3916.0,3990.0
13-04 02:34:04,0.0,0.167,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1188651008.0,858701824.0,1378844672.0,30192877568.0,3988.0,3194.0
13-04 02:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188646912.0,858701824.0,1378848768.0,30192877568.0,5104.0,5490.0
13-04 02:34:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188646912.0,858701824.0,1378848768.0,30192877568.0,4382.0,4138.0
13-04 02:34:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1188646912.0,858701824.0,1378848768.0,30192877568.0,2620.0,2358.0
13-04 02:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1188642816.0,858701824.0,1378852864.0,30192877568.0,2718.0,2514.0
13-04 02:34:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188642816.0,858701824.0,1378852864.0,30192877568.0,3927.0,3152.0
13-04 02:34:10,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1188638720.0,858701824.0,1378856960.0,30192877568.0,7366.0,5112.0
13-04 02:34:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188634624.0,858701824.0,1378861056.0,30192877568.0,6325.0,6113.0
13-04 02:34:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1188630528.0,858701824.0,1378865152.0,30192877568.0,4411.0,4229.0
13-04 02:34:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1188630528.0,858701824.0,1378865152.0,30192877568.0,5293.0,5051.0
13-04 02:34:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1188626432.0,858701824.0,1378869248.0,30192877568.0,5667.0,4658.0
13-04 02:34:15,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188626432.0,858701824.0,1378869248.0,30192877568.0,3071.0,2630.0
13-04 02:34:16,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1188618240.0,858701824.0,1378877440.0,30192877568.0,3875.0,3938.0
13-04 02:34:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1188618240.0,858701824.0,1378877440.0,30192877568.0,5380.0,3921.0
13-04 02:34:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188614144.0,858701824.0,1378881536.0,30192877568.0,5228.0,4789.0
13-04 02:34:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1188614144.0,858701824.0,1378881536.0,30192877568.0,1259.0,2389.0
13-04 02:34:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187721216.0,858701824.0,1387274240.0,30185377792.0,5534.0,4132.0
13-04 02:34:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187717120.0,858701824.0,1387278336.0,30185377792.0,4252.0,4867.0
13-04 02:34:22,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187717120.0,858701824.0,1387278336.0,30185377792.0,5027.0,4598.0
13-04 02:34:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187713024.0,858701824.0,1387282432.0,30185377792.0,4364.0,3863.0
13-04 02:34:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187713024.0,858701824.0,1387282432.0,30185377792.0,2941.0,2592.0
13-04 02:34:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187708928.0,858701824.0,1387286528.0,30185377792.0,4371.0,3403.0
13-04 02:34:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187708928.0,858701824.0,1387286528.0,30185377792.0,3757.0,3859.0
13-04 02:34:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187704832.0,858701824.0,1387290624.0,30185377792.0,1995.0,2046.0
13-04 02:34:28,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187704832.0,858701824.0,1387290624.0,30185377792.0,5151.0,3833.0
13-04 02:34:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187700736.0,858701824.0,1387294720.0,30185377792.0,4511.0,5120.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187700736.0,858701824.0,1387294720.0,30185377792.0,4709.0,4722.0
13-04 02:34:31,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1187696640.0,858701824.0,1387298816.0,30185377792.0,2945.0,2523.0
13-04 02:34:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187696640.0,858701824.0,1387298816.0,30185377792.0,5124.0,4175.0
13-04 02:34:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187692544.0,858701824.0,1387302912.0,30185377792.0,4465.0,3966.0
13-04 02:34:34,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187692544.0,858701824.0,1387302912.0,30185377792.0,3595.0,3759.0
13-04 02:34:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187688448.0,858701824.0,1387307008.0,30185377792.0,5275.0,3908.0
13-04 02:34:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187684352.0,858701824.0,1387311104.0,30185377792.0,4902.0,4533.0
13-04 02:34:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1187684352.0,858701824.0,1387311104.0,30185377792.0,1519.0,2643.0
13-04 02:34:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187684352.0,858701824.0,1387311104.0,30185377792.0,1709.0,1872.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187680256.0,858701824.0,1387315200.0,30185377792.0,6215.0,5394.0
13-04 02:34:40,0.0,0.083,99.667,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1187676160.0,858701824.0,1387319296.0,30185377792.0,5640.0,4146.0
13-04 02:34:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187676160.0,858701824.0,1387319296.0,30185377792.0,1874.0,2026.0
13-04 02:34:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1187676160.0,858701824.0,1387319296.0,30185377792.0,2859.0,3300.0
13-04 02:34:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187667968.0,858701824.0,1387327488.0,30185377792.0,10509.0,8078.0
13-04 02:34:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187667968.0,858701824.0,1387327488.0,30185377792.0,4565.0,5545.0
13-04 02:34:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187663872.0,858701824.0,1387331584.0,30185377792.0,4048.0,3179.0
13-04 02:34:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187663872.0,858701824.0,1387331584.0,30185377792.0,3043.0,2616.0
13-04 02:34:47,0.0,0.250,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1187659776.0,858701824.0,1387335680.0,30185377792.0,3759.0,3828.0
13-04 02:34:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187655680.0,858701824.0,1387339776.0,30185377792.0,1934.0,2004.0
13-04 02:34:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187651584.0,858701824.0,1387343872.0,30185377792.0,6586.0,4669.0
13-04 02:34:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187577856.0,858701824.0,1387343872.0,30185451520.0,1873.0,1962.0
13-04 02:34:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1187573760.0,858701824.0,1387347968.0,30185451520.0,5087.0,4678.0
13-04 02:34:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1187569664.0,858701824.0,1387352064.0,30185451520.0,6390.0,6955.0
13-04 02:34:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187569664.0,858701824.0,1387352064.0,30185451520.0,2880.0,2523.0
13-04 02:34:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187565568.0,858701824.0,1387356160.0,30185451520.0,4989.0,5059.0
13-04 02:34:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187565568.0,858701824.0,1387356160.0,30185451520.0,4271.0,3309.0
13-04 02:34:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187565568.0,858701824.0,1387356160.0,30185451520.0,3203.0,2749.0
13-04 02:34:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187561472.0,858701824.0,1387360256.0,30185451520.0,605.0,1283.0
13-04 02:34:58,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187561472.0,858701824.0,1387360256.0,30185451520.0,5478.0,4013.0
13-04 02:34:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187557376.0,858701824.0,1387364352.0,30185451520.0,3717.0,3843.0
13-04 02:35:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187557376.0,858701824.0,1387364352.0,30185451520.0,3043.0,2616.0
13-04 02:35:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1187438592.0,858701824.0,1387372544.0,30185562112.0,10157.0,8178.0
13-04 02:35:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187438592.0,858701824.0,1387372544.0,30185562112.0,1816.0,2401.0
13-04 02:35:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187434496.0,858701824.0,1387376640.0,30185562112.0,2430.0,3043.0
13-04 02:35:04,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187426304.0,858701824.0,1387376640.0,30185570304.0,6510.0,5160.0
13-04 02:35:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187422208.0,858701824.0,1387380736.0,30185570304.0,3826.0,3064.0
13-04 02:35:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187422208.0,858701824.0,1387380736.0,30185570304.0,2593.0,2412.0
13-04 02:35:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187418112.0,858701824.0,1387384832.0,30185570304.0,6843.0,5458.0
13-04 02:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187409920.0,858701824.0,1387384832.0,30185578496.0,3471.0,3748.0
13-04 02:35:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187409920.0,858701824.0,1387384832.0,30185578496.0,2657.0,2478.0
13-04 02:35:10,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187393536.0,858701824.0,1387393024.0,30185586688.0,11083.0,8695.0
13-04 02:35:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187393536.0,858701824.0,1387393024.0,30185586688.0,1389.0,1662.0
13-04 02:35:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1187393536.0,858701824.0,1387393024.0,30185586688.0,4964.0,3623.0
13-04 02:35:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187389440.0,858701824.0,1387397120.0,30185586688.0,4800.0,4012.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187385344.0,858701824.0,1387401216.0,30185586688.0,4468.0,3910.0
13-04 02:35:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187385344.0,858701824.0,1387401216.0,30185586688.0,2060.0,2144.0
13-04 02:35:16,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1187381248.0,858705920.0,1387401216.0,30185586688.0,3141.0,4287.0
13-04 02:35:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187368960.0,858705920.0,1387405312.0,30185594880.0,6616.0,4762.0
13-04 02:35:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1187364864.0,858705920.0,1387409408.0,30185594880.0,6518.0,6217.0
13-04 02:35:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187360768.0,858705920.0,1387413504.0,30185594880.0,3043.0,2618.0
13-04 02:35:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187356672.0,858705920.0,1387417600.0,30185594880.0,3001.0,2565.0
13-04 02:35:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187356672.0,858705920.0,1387417600.0,30185594880.0,3205.0,2750.0
13-04 02:35:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1187352576.0,858705920.0,1387421696.0,30185594880.0,3917.0,4018.0
13-04 02:35:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,3.0,1187352576.0,858705920.0,1387421696.0,30185594880.0,3398.0,3346.0
13-04 02:35:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187352576.0,858705920.0,1387421696.0,30185594880.0,6746.0,6272.0
13-04 02:35:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187344384.0,858705920.0,1387429888.0,30185594880.0,3183.0,4239.0
13-04 02:35:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187340288.0,858705920.0,1387433984.0,30185594880.0,7623.0,5207.0
13-04 02:35:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1187340288.0,858705920.0,1387433984.0,30185594880.0,3854.0,3985.0
13-04 02:35:28,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187340288.0,858705920.0,1387433984.0,30185594880.0,4306.0,3405.0
13-04 02:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187336192.0,858705920.0,1387438080.0,30185594880.0,1834.0,1915.0
13-04 02:35:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187336192.0,858705920.0,1387438080.0,30185594880.0,4953.0,4094.0
13-04 02:35:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187332096.0,858705920.0,1387442176.0,30185594880.0,3202.0,2782.0
13-04 02:35:32,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1187332096.0,858705920.0,1387442176.0,30185594880.0,2173.0,3815.0
13-04 02:35:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1187328000.0,858705920.0,1387446272.0,30185594880.0,6136.0,5186.0
13-04 02:35:34,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187328000.0,858705920.0,1387446272.0,30185594880.0,5019.0,4993.0
13-04 02:35:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187323904.0,858705920.0,1387450368.0,30185594880.0,5317.0,3925.0
13-04 02:35:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187319808.0,858705920.0,1387454464.0,30185594880.0,5283.0,3834.0
13-04 02:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187319808.0,858705920.0,1387454464.0,30185594880.0,1974.0,2054.0
13-04 02:35:38,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187319808.0,858705920.0,1387454464.0,30185594880.0,1867.0,2037.0
13-04 02:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187315712.0,858705920.0,1387458560.0,30185594880.0,4971.0,4781.0
13-04 02:35:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187315712.0,858705920.0,1387458560.0,30185594880.0,3651.0,3810.0
13-04 02:35:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187311616.0,858705920.0,1387462656.0,30185594880.0,4768.0,4348.0
13-04 02:35:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187311616.0,858705920.0,1387462656.0,30185594880.0,3979.0,4171.0
13-04 02:35:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1187307520.0,858705920.0,1387466752.0,30185594880.0,4165.0,4173.0
13-04 02:35:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187303424.0,858705920.0,1387470848.0,30185594880.0,7717.0,5271.0
13-04 02:35:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187303424.0,858705920.0,1387470848.0,30185594880.0,865.0,1437.0
13-04 02:35:46,0.083,0.083,99.667,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1187303424.0,858705920.0,1387470848.0,30185594880.0,1807.0,1958.0
13-04 02:35:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1187299328.0,858705920.0,1387474944.0,30185594880.0,5698.0,5794.0
13-04 02:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187295232.0,858705920.0,1387479040.0,30185594880.0,7777.0,5269.0
13-04 02:35:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187291136.0,858705920.0,1387483136.0,30185594880.0,1459.0,2564.0
13-04 02:35:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187291136.0,858705920.0,1387483136.0,30185594880.0,3004.0,2564.0
13-04 02:35:51,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187291136.0,858705920.0,1387483136.0,30185594880.0,2527.0,3129.0
13-04 02:35:52,0.749,0.083,98.918,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1187409920.0,858705920.0,1387491328.0,30185467904.0,6246.0,5330.0
13-04 02:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,3.0,1187405824.0,858705920.0,1387495424.0,30185467904.0,5639.0,4563.0
13-04 02:35:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1187405824.0,858705920.0,1387495424.0,30185467904.0,4929.0,4513.0
13-04 02:35:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187401728.0,858705920.0,1387499520.0,30185467904.0,4346.0,3453.0
13-04 02:35:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187401728.0,858705920.0,1387499520.0,30185467904.0,2421.0,3115.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187397632.0,858705920.0,1387503616.0,30185467904.0,4042.0,3180.0
13-04 02:35:58,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1187397632.0,858705920.0,1387503616.0,30185467904.0,2628.0,3224.0
13-04 02:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187393536.0,858705920.0,1387507712.0,30185467904.0,4332.0,3355.0
13-04 02:36:00,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187393536.0,858705920.0,1387507712.0,30185467904.0,2529.0,3133.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187389440.0,858705920.0,1387511808.0,30185467904.0,5678.0,5329.0
13-04 02:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187389440.0,858705920.0,1387511808.0,30185467904.0,4311.0,3357.0
13-04 02:36:03,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187385344.0,858705920.0,1387515904.0,30185467904.0,1895.0,2020.0
13-04 02:36:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187381248.0,858705920.0,1387520000.0,30185467904.0,7557.0,5735.0
13-04 02:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187377152.0,858705920.0,1387524096.0,30185467904.0,6749.0,5477.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187377152.0,858705920.0,1387524096.0,30185467904.0,2845.0,2495.0
13-04 02:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1187328000.0,858705920.0,1387524096.0,30185517056.0,4549.0,4233.0
13-04 02:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187328000.0,858705920.0,1387524096.0,30185517056.0,1549.0,1799.0
13-04 02:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187323904.0,858705920.0,1387528192.0,30185517056.0,4382.0,4144.0
13-04 02:36:10,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187319808.0,858705920.0,1387532288.0,30185517056.0,4542.0,4308.0
13-04 02:36:11,0.250,0.083,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187315712.0,858705920.0,1387536384.0,30185517056.0,7332.0,5027.0
13-04 02:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187315712.0,858705920.0,1387536384.0,30185517056.0,5216.0,3926.0
13-04 02:36:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187311616.0,858705920.0,1387540480.0,30185517056.0,7565.0,6364.0
13-04 02:36:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187438592.0,858705920.0,1387540480.0,30185390080.0,3431.0,3434.0
13-04 02:36:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187434496.0,858705920.0,1387544576.0,30185390080.0,2133.0,2134.0
13-04 02:36:16,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1187434496.0,858705920.0,1387544576.0,30185390080.0,3600.0,3692.0
13-04 02:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187557376.0,858705920.0,1387548672.0,30185263104.0,4885.0,4463.0
13-04 02:36:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187553280.0,858705920.0,1387552768.0,30185263104.0,3633.0,3784.0
13-04 02:36:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187553280.0,858705920.0,1387552768.0,30185263104.0,4214.0,3268.0
13-04 02:36:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187549184.0,858705920.0,1387556864.0,30185263104.0,6053.0,5121.0
13-04 02:36:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187545088.0,858705920.0,1387560960.0,30185263104.0,4311.0,3362.0
13-04 02:36:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1187545088.0,858705920.0,1387560960.0,30185263104.0,3760.0,3919.0
13-04 02:36:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1187540992.0,858705920.0,1387565056.0,30185263104.0,3897.0,3903.0
13-04 02:36:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187536896.0,858705920.0,1387569152.0,30185263104.0,1519.0,2645.0
13-04 02:36:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187532800.0,858705920.0,1387573248.0,30185263104.0,9036.0,6479.0
13-04 02:36:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1187532800.0,858705920.0,1387573248.0,30185263104.0,2033.0,2096.0
13-04 02:36:27,0.167,0.083,99.500,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,1187532800.0,858705920.0,1387573248.0,30185263104.0,2488.0,3116.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187528704.0,858705920.0,1387577344.0,30185263104.0,3004.0,2568.0
13-04 02:36:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187524608.0,858705920.0,1387581440.0,30185263104.0,5970.0,5095.0
13-04 02:36:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187508224.0,858705920.0,1387581440.0,30185279488.0,2746.0,2784.0
13-04 02:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187508224.0,858705920.0,1387581440.0,30185279488.0,4928.0,4441.0
13-04 02:36:32,0.167,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1187504128.0,858705920.0,1387585536.0,30185279488.0,5826.0,5533.0
13-04 02:36:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1187500032.0,858705920.0,1387589632.0,30185279488.0,4987.0,4483.0
13-04 02:36:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187500032.0,858705920.0,1387589632.0,30185279488.0,1896.0,1946.0
13-04 02:36:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187495936.0,858705920.0,1387593728.0,30185279488.0,7901.0,5887.0
13-04 02:36:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187491840.0,858705920.0,1387597824.0,30185279488.0,1966.0,2053.0
13-04 02:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187393536.0,858705920.0,1387597824.0,30185377792.0,5085.0,4574.0
13-04 02:36:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187389440.0,858705920.0,1387601920.0,30185377792.0,3206.0,2707.0
13-04 02:36:39,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187389440.0,858705920.0,1387601920.0,30185377792.0,3712.0,3930.0
13-04 02:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187389440.0,858705920.0,1387601920.0,30185377792.0,2033.0,2055.0
13-04 02:36:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187385344.0,858705920.0,1387606016.0,30185377792.0,3919.0,3953.0
13-04 02:36:42,0.249,0.166,99.584,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1187381248.0,858705920.0,1387610112.0,30185377792.0,7347.0,5958.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187381248.0,858705920.0,1387610112.0,30185377792.0,2806.0,2859.0
13-04 02:36:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187377152.0,858705920.0,1387614208.0,30185377792.0,4888.0,4393.0
13-04 02:36:45,0.0,0.167,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187377152.0,858705920.0,1387614208.0,30185377792.0,4687.0,4045.0
13-04 02:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187373056.0,858705920.0,1387618304.0,30185377792.0,3916.0,3480.0
13-04 02:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187373056.0,858705920.0,1387618304.0,30185377792.0,2194.0,2187.0
13-04 02:36:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187368960.0,858705920.0,1387622400.0,30185377792.0,5480.0,5521.0
13-04 02:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187368960.0,858705920.0,1387622400.0,30185377792.0,5186.0,4696.0
13-04 02:36:50,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187364864.0,858705920.0,1387626496.0,30185377792.0,2172.0,2036.0
13-04 02:36:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187360768.0,858705920.0,1387630592.0,30185377792.0,7061.0,3964.0
13-04 02:36:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187360768.0,858705920.0,1387630592.0,30185377792.0,3875.0,3852.0
13-04 02:36:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187356672.0,858705920.0,1387634688.0,30185377792.0,4230.0,3221.0
13-04 02:36:54,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187352576.0,858705920.0,1387638784.0,30185377792.0,6515.0,5868.0
13-04 02:36:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187348480.0,858705920.0,1387642880.0,30185377792.0,1876.0,1963.0
13-04 02:36:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187344384.0,858705920.0,1387646976.0,30185377792.0,5963.0,5091.0
13-04 02:36:57,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1187340288.0,858710016.0,1387646976.0,30185377792.0,7526.0,7508.0
13-04 02:36:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,4.0,1187336192.0,858710016.0,1387651072.0,30185377792.0,3097.0,2691.0
13-04 02:36:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187336192.0,858710016.0,1387651072.0,30185377792.0,2034.0,2054.0
13-04 02:37:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187332096.0,858710016.0,1387655168.0,30185377792.0,2940.0,2526.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187332096.0,858710016.0,1387655168.0,30185377792.0,4371.0,3362.0
13-04 02:37:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1187328000.0,858710016.0,1387659264.0,30185377792.0,2607.0,3125.0
13-04 02:37:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187328000.0,858710016.0,1387659264.0,30185377792.0,4861.0,4442.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1187319808.0,858710016.0,1387667456.0,30185377792.0,8872.0,6477.0
13-04 02:37:05,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187319808.0,858710016.0,1387667456.0,30185377792.0,2557.0,2320.0
13-04 02:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187315712.0,858710016.0,1387671552.0,30185377792.0,5296.0,5497.0
13-04 02:37:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187315712.0,858710016.0,1387671552.0,30185377792.0,2653.0,2411.0
13-04 02:37:08,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1187311616.0,858710016.0,1387675648.0,30185377792.0,7495.0,5118.0
13-04 02:37:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1187307520.0,858710016.0,1387679744.0,30185377792.0,3938.0,3149.0
13-04 02:37:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187307520.0,858710016.0,1387679744.0,30185377792.0,4989.0,3718.0
13-04 02:37:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187303424.0,858710016.0,1387683840.0,30185377792.0,5744.0,5046.0
13-04 02:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187299328.0,858710016.0,1387687936.0,30185377792.0,5549.0,4797.0
13-04 02:37:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187299328.0,858710016.0,1387687936.0,30185377792.0,2360.0,2648.0
13-04 02:37:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1187295232.0,858710016.0,1387692032.0,30185377792.0,3952.0,4466.0
13-04 02:37:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187295232.0,858710016.0,1387692032.0,30185377792.0,5996.0,5045.0
13-04 02:37:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187291136.0,858710016.0,1387696128.0,30185377792.0,3263.0,2791.0
13-04 02:37:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187291136.0,858710016.0,1387696128.0,30185377792.0,5248.0,3925.0
13-04 02:37:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187287040.0,858710016.0,1387700224.0,30185377792.0,1359.0,2545.0
13-04 02:37:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187287040.0,858710016.0,1387700224.0,30185377792.0,5206.0,3877.0
13-04 02:37:20,0.083,0.250,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187282944.0,858710016.0,1387704320.0,30185377792.0,4768.0,4349.0
13-04 02:37:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187282944.0,858710016.0,1387704320.0,30185377792.0,2033.0,2095.0
13-04 02:37:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187278848.0,858710016.0,1387708416.0,30185377792.0,6651.0,7200.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187278848.0,858710016.0,1387708416.0,30185377792.0,1875.0,1964.0
13-04 02:37:24,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187274752.0,858710016.0,1387712512.0,30185377792.0,6585.0,4671.0
13-04 02:37:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187270656.0,858710016.0,1387716608.0,30185377792.0,2428.0,2976.0
13-04 02:37:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187254272.0,858710016.0,1387732992.0,30185377792.0,10709.0,10186.0
13-04 02:37:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187250176.0,858710016.0,1387737088.0,30185377792.0,925.0,1485.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187246080.0,858710016.0,1387741184.0,30185377792.0,5384.0,3926.0
13-04 02:37:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187241984.0,858710016.0,1387745280.0,30185377792.0,6093.0,5171.0
13-04 02:37:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187241984.0,858710016.0,1387745280.0,30185377792.0,2429.0,3107.0
13-04 02:37:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187237888.0,858710016.0,1387749376.0,30185377792.0,4671.0,4773.0
13-04 02:37:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1187233792.0,858714112.0,1387749376.0,30185377792.0,3952.0,3529.0
13-04 02:37:33,0.166,0.166,99.667,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1187229696.0,858714112.0,1387753472.0,30185377792.0,5378.0,3926.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187229696.0,858714112.0,1387753472.0,30185377792.0,2430.0,3043.0
13-04 02:37:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1187225600.0,858714112.0,1387757568.0,30185377792.0,5565.0,4623.0
13-04 02:37:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187221504.0,858714112.0,1387761664.0,30185377792.0,7159.0,5708.0
13-04 02:37:37,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1187217408.0,858714112.0,1387765760.0,30185377792.0,3600.0,3696.0
13-04 02:37:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187217408.0,858714112.0,1387765760.0,30185377792.0,2073.0,2142.0
13-04 02:37:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187217408.0,858714112.0,1387765760.0,30185377792.0,3383.0,3077.0
13-04 02:37:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187213312.0,858714112.0,1387769856.0,30185377792.0,2428.0,2971.0
13-04 02:37:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187213312.0,858714112.0,1387769856.0,30185377792.0,4634.0,4282.0
13-04 02:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187209216.0,858714112.0,1387773952.0,30185377792.0,1939.0,2025.0
13-04 02:37:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1187209216.0,858714112.0,1387773952.0,30185377792.0,6469.0,5135.0
13-04 02:37:44,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187205120.0,858714112.0,1387778048.0,30185377792.0,8118.0,7136.0
13-04 02:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187201024.0,858714112.0,1387782144.0,30185377792.0,1774.0,1871.0
13-04 02:37:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187201024.0,858714112.0,1387782144.0,30185377792.0,2945.0,2525.0
13-04 02:37:47,0.751,0.0,99.249,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187176448.0,858714112.0,1387798528.0,30185385984.0,9159.0,10254.0
13-04 02:37:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187172352.0,858714112.0,1387802624.0,30185385984.0,4173.0,3253.0
13-04 02:37:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187168256.0,858714112.0,1387806720.0,30185385984.0,2728.0,3313.0
13-04 02:37:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187168256.0,858714112.0,1387806720.0,30185385984.0,4146.0,3266.0
13-04 02:37:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187164160.0,858714112.0,1387810816.0,30185385984.0,5581.0,5617.0
13-04 02:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187164160.0,858714112.0,1387810816.0,30185385984.0,6197.0,5314.0
13-04 02:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187160064.0,858714112.0,1387814912.0,30185385984.0,1834.0,1911.0
13-04 02:37:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187160064.0,858714112.0,1387814912.0,30185385984.0,3697.0,3782.0
13-04 02:37:55,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187155968.0,858714112.0,1387819008.0,30185385984.0,4045.0,3246.0
13-04 02:37:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187155968.0,858714112.0,1387819008.0,30185385984.0,5026.0,4507.0
13-04 02:37:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187168256.0,858714112.0,1387823104.0,30185369600.0,5644.0,5752.0
13-04 02:37:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187168256.0,858714112.0,1387823104.0,30185369600.0,4899.0,4533.0
13-04 02:37:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187160064.0,858714112.0,1387831296.0,30185369600.0,6807.0,5220.0
13-04 02:38:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187155968.0,858714112.0,1387835392.0,30185369600.0,3143.0,2707.0
13-04 02:38:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187155968.0,858714112.0,1387835392.0,30185369600.0,2230.0,3373.0
13-04 02:38:02,0.083,0.166,99.667,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1187106816.0,858714112.0,1387835392.0,30185418752.0,3105.0,2658.0
13-04 02:38:03,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187102720.0,858714112.0,1387839488.0,30185418752.0,4211.0,3270.0
13-04 02:38:04,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187102720.0,858714112.0,1387839488.0,30185418752.0,8664.0,5845.0
13-04 02:38:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187098624.0,858714112.0,1387843584.0,30185418752.0,5135.0,5403.0
13-04 02:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187094528.0,858714112.0,1387847680.0,30185418752.0,5125.0,3758.0
13-04 02:38:07,0.0,0.167,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,1187086336.0,858718208.0,1387851776.0,30185418752.0,4481.0,4233.0
13-04 02:38:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1187086336.0,858718208.0,1387851776.0,30185418752.0,2559.0,2317.0
13-04 02:38:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187086336.0,858718208.0,1387851776.0,30185418752.0,4079.0,3703.0
13-04 02:38:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187082240.0,858718208.0,1387855872.0,30185418752.0,4497.0,4290.0
13-04 02:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187078144.0,858718208.0,1387859968.0,30185418752.0,7560.0,5159.0
13-04 02:38:12,0.167,0.083,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,6.0,1187196928.0,858722304.0,1387864064.0,30185291776.0,2818.0,2543.0
13-04 02:38:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187192832.0,858722304.0,1387868160.0,30185291776.0,8766.0,7110.0
13-04 02:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187192832.0,858722304.0,1387868160.0,30185291776.0,2073.0,3625.0
13-04 02:38:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187192832.0,858722304.0,1387868160.0,30185291776.0,2946.0,2526.0
13-04 02:38:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187188736.0,858722304.0,1387872256.0,30185291776.0,4924.0,4507.0
13-04 02:38:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187184640.0,858722304.0,1387876352.0,30185291776.0,6708.0,4744.0
13-04 02:38:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,8.0,1187180544.0,858726400.0,1387876352.0,30185291776.0,2589.0,3272.0
13-04 02:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187180544.0,858726400.0,1387876352.0,30185291776.0,5228.0,4779.0
13-04 02:38:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187176448.0,858726400.0,1387880448.0,30185291776.0,8394.0,7020.0
13-04 02:38:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187299328.0,858726400.0,1387884544.0,30185164800.0,4351.0,4890.0
13-04 02:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187299328.0,858726400.0,1387884544.0,30185164800.0,3760.0,3853.0
13-04 02:38:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187295232.0,858726400.0,1387888640.0,30185164800.0,1875.0,1964.0
13-04 02:38:24,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187291136.0,858730496.0,1387888640.0,30185164800.0,5544.0,4091.0
13-04 02:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187287040.0,858730496.0,1387892736.0,30185164800.0,4204.0,3270.0
13-04 02:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187282944.0,858730496.0,1387896832.0,30185164800.0,3658.0,3770.0
13-04 02:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187282944.0,858730496.0,1387896832.0,30185164800.0,3041.0,2616.0
13-04 02:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187282944.0,858730496.0,1387896832.0,30185164800.0,3857.0,3919.0
13-04 02:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187278848.0,858730496.0,1387900928.0,30185164800.0,3597.0,3629.0
13-04 02:38:30,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187274752.0,858734592.0,1387900928.0,30185164800.0,4888.0,4350.0
13-04 02:38:31,0.0,0.166,99.834,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187266560.0,858734592.0,1387909120.0,30185164800.0,4527.0,3956.0
13-04 02:38:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187262464.0,858734592.0,1387913216.0,30185164800.0,7812.0,5399.0
13-04 02:38:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187258368.0,858734592.0,1387917312.0,30185164800.0,765.0,1383.0
13-04 02:38:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187258368.0,858734592.0,1387917312.0,30185164800.0,1774.0,1873.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187258368.0,858734592.0,1387917312.0,30185164800.0,4210.0,3272.0
13-04 02:38:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187254272.0,858734592.0,1387921408.0,30185164800.0,4344.0,4999.0
13-04 02:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187254272.0,858734592.0,1387921408.0,30185164800.0,4959.0,4509.0
13-04 02:38:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187254272.0,858734592.0,1387921408.0,30185164800.0,1319.0,2431.0
13-04 02:38:39,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187246080.0,858734592.0,1387929600.0,30185164800.0,8035.0,5713.0
13-04 02:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187246080.0,858734592.0,1387929600.0,30185164800.0,4013.0,3647.0
13-04 02:38:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187241984.0,858734592.0,1387933696.0,30185164800.0,2976.0,2613.0
13-04 02:38:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1187241984.0,858734592.0,1387933696.0,30185164800.0,1259.0,2385.0
13-04 02:38:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1187241984.0,858734592.0,1387933696.0,30185164800.0,5562.0,6284.0
13-04 02:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1187352576.0,858734592.0,1387950080.0,30185037824.0,9687.0,9739.0
13-04 02:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187348480.0,858734592.0,1387954176.0,30185037824.0,5899.0,5091.0
13-04 02:38:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187344384.0,858734592.0,1387958272.0,30185037824.0,6190.0,4740.0
13-04 02:38:47,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1187344384.0,858734592.0,1387958272.0,30185037824.0,3077.0,2702.0
13-04 02:38:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187340288.0,858734592.0,1387962368.0,30185037824.0,4275.0,3309.0
13-04 02:38:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187340288.0,858734592.0,1387962368.0,30185037824.0,665.0,1355.0
13-04 02:38:50,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187336192.0,858734592.0,1387966464.0,30185037824.0,5581.0,5619.0
13-04 02:38:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187332096.0,858734592.0,1387970560.0,30185037824.0,3799.0,3812.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187332096.0,858734592.0,1387970560.0,30185037824.0,3959.0,4101.0
13-04 02:38:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187328000.0,858734592.0,1387974656.0,30185037824.0,4112.0,3180.0
13-04 02:38:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187328000.0,858734592.0,1387974656.0,30185037824.0,5374.0,3966.0
13-04 02:38:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187323904.0,858734592.0,1387978752.0,30185037824.0,7205.0,5746.0
13-04 02:38:56,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187319808.0,858734592.0,1387982848.0,30185037824.0,3330.0,3345.0
13-04 02:38:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187319808.0,858734592.0,1387982848.0,30185037824.0,2587.0,3204.0
13-04 02:38:58,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187315712.0,858734592.0,1387986944.0,30185037824.0,3658.0,3767.0
13-04 02:38:59,0.0,0.167,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1187315712.0,858734592.0,1387986944.0,30185037824.0,1874.0,2026.0
13-04 02:39:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187311616.0,858734592.0,1387991040.0,30185037824.0,7664.0,7244.0
13-04 02:39:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1187311616.0,858734592.0,1387991040.0,30185037824.0,5355.0,4214.0
13-04 02:39:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187307520.0,858734592.0,1387995136.0,30185037824.0,4297.0,3020.0
13-04 02:39:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187303424.0,858734592.0,1387999232.0,30185037824.0,1875.0,1962.0
13-04 02:39:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187299328.0,858734592.0,1388003328.0,30185037824.0,5550.0,4797.0
13-04 02:39:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1187299328.0,858734592.0,1388003328.0,30185037824.0,7048.0,5772.0
13-04 02:39:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187295232.0,858734592.0,1388007424.0,30185037824.0,4570.0,4778.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187291136.0,858734592.0,1388011520.0,30185037824.0,1789.0,2029.0
13-04 02:39:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187287040.0,858734592.0,1388015616.0,30185037824.0,6092.0,4446.0
13-04 02:39:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187287040.0,858734592.0,1388015616.0,30185037824.0,6652.0,5450.0
13-04 02:39:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187282944.0,858734592.0,1388019712.0,30185037824.0,3530.0,3270.0
13-04 02:39:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1187274752.0,858738688.0,1388023808.0,30185037824.0,6779.0,5494.0
13-04 02:39:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187274752.0,858738688.0,1388023808.0,30185037824.0,1589.0,1913.0
13-04 02:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187270656.0,858738688.0,1388027904.0,30185037824.0,7241.0,5450.0
13-04 02:39:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187266560.0,858738688.0,1388032000.0,30185037824.0,5520.0,5611.0
13-04 02:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187266560.0,858738688.0,1388032000.0,30185037824.0,3886.0,4429.0
13-04 02:39:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187262464.0,858738688.0,1388036096.0,30185037824.0,8333.0,6891.0
13-04 02:39:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1187262464.0,858738688.0,1388036096.0,30185037824.0,1772.0,1872.0
13-04 02:39:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1187258368.0,858738688.0,1388040192.0,30185037824.0,4047.0,3180.0
13-04 02:39:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187258368.0,858738688.0,1388040192.0,30185037824.0,4046.0,3180.0
13-04 02:39:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187254272.0,858738688.0,1388044288.0,30185037824.0,5066.0,4625.0
13-04 02:39:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1187254272.0,858738688.0,1388044288.0,30185037824.0,3136.0,2750.0
13-04 02:39:22,0.0,0.0,99.667,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,1187250176.0,858738688.0,1388048384.0,30185037824.0,4019.0,4110.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187250176.0,858738688.0,1388048384.0,30185037824.0,6589.0,6177.0
13-04 02:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187246080.0,858738688.0,1388052480.0,30185037824.0,4795.0,5847.0
13-04 02:39:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187250176.0,858738688.0,1388056576.0,30185029632.0,5439.0,4000.0
13-04 02:39:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187250176.0,858738688.0,1388056576.0,30185029632.0,4110.0,3181.0
13-04 02:39:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187246080.0,858738688.0,1388060672.0,30185029632.0,4931.0,4508.0
13-04 02:39:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187246080.0,858738688.0,1388060672.0,30185029632.0,1807.0,1964.0
13-04 02:39:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187241984.0,858738688.0,1388064768.0,30185029632.0,6130.0,5261.0
13-04 02:39:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187241984.0,858738688.0,1388064768.0,30185029632.0,3044.0,2618.0
13-04 02:39:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187237888.0,858738688.0,1388068864.0,30185029632.0,3856.0,3953.0
13-04 02:39:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187237888.0,858738688.0,1388068864.0,30185029632.0,4349.0,4893.0
13-04 02:39:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1187233792.0,858738688.0,1388072960.0,30185029632.0,2940.0,2527.0
13-04 02:39:34,0.084,0.0,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1187233792.0,858738688.0,1388072960.0,30185029632.0,4248.0,3363.0
13-04 02:39:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187229696.0,858738688.0,1388077056.0,30185029632.0,1774.0,1937.0
13-04 02:39:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187225600.0,858738688.0,1388081152.0,30185029632.0,5344.0,3875.0
13-04 02:39:37,0.915,0.166,98.835,0.0,0.0,0.083,0.0,16384.0,0.0,5.0,1187213312.0,858738688.0,1388101632.0,30185021440.0,13557.0,12340.0
13-04 02:39:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187209216.0,858738688.0,1388105728.0,30185021440.0,2424.0,3114.0
13-04 02:39:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187209216.0,858738688.0,1388105728.0,30185021440.0,1525.0,2568.0
13-04 02:39:40,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187205120.0,858738688.0,1388109824.0,30185021440.0,3869.0,4093.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187205120.0,858738688.0,1388109824.0,30185021440.0,1873.0,1964.0
13-04 02:39:42,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187205120.0,858738688.0,1388109824.0,30185021440.0,3009.0,2709.0
13-04 02:39:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187201024.0,858738688.0,1388113920.0,30185021440.0,9941.0,7050.0
13-04 02:39:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187196928.0,858738688.0,1388118016.0,30185021440.0,4858.0,4485.0
13-04 02:39:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187196928.0,858738688.0,1388118016.0,30185021440.0,4374.0,3405.0
13-04 02:39:46,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187192832.0,858738688.0,1388122112.0,30185021440.0,2689.0,3298.0
13-04 02:39:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1187192832.0,858738688.0,1388122112.0,30185021440.0,3131.0,3168.0
13-04 02:39:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187188736.0,858738688.0,1388126208.0,30185021440.0,4196.0,3388.0
13-04 02:39:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187188736.0,858738688.0,1388126208.0,30185021440.0,5265.0,6377.0
13-04 02:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187184640.0,858738688.0,1388130304.0,30185021440.0,2942.0,2526.0
13-04 02:39:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187180544.0,858738688.0,1388134400.0,30185021440.0,6512.0,4530.0
13-04 02:39:52,0.083,0.083,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1187180544.0,858738688.0,1388134400.0,30185021440.0,5617.0,5701.0
13-04 02:39:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1187176448.0,858738688.0,1388138496.0,30185021440.0,4314.0,3362.0
13-04 02:39:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187176448.0,858738688.0,1388138496.0,30185021440.0,4860.0,4515.0
13-04 02:39:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187172352.0,858738688.0,1388142592.0,30185021440.0,1774.0,1938.0
13-04 02:39:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187172352.0,858738688.0,1388142592.0,30185021440.0,2942.0,2526.0
13-04 02:39:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1187168256.0,858738688.0,1388146688.0,30185021440.0,3878.0,4510.0
13-04 02:39:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1187168256.0,858738688.0,1388146688.0,30185021440.0,1974.0,2054.0
13-04 02:39:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187164160.0,858738688.0,1388150784.0,30185021440.0,7794.0,6919.0
13-04 02:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187160064.0,858738688.0,1388154880.0,30185021440.0,5677.0,3926.0
13-04 02:40:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187155968.0,858738688.0,1388158976.0,30185021440.0,4607.0,3346.0
13-04 02:40:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187155968.0,858738688.0,1388158976.0,30185021440.0,3458.0,4064.0
13-04 02:40:03,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1187151872.0,858742784.0,1388158976.0,30185021440.0,3143.0,2709.0
13-04 02:40:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187147776.0,858742784.0,1388163072.0,30185021440.0,4600.0,4353.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187147776.0,858742784.0,1388163072.0,30185021440.0,2558.0,2316.0
13-04 02:40:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187143680.0,858742784.0,1388167168.0,30185021440.0,5486.0,4797.0
13-04 02:40:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187139584.0,858742784.0,1388171264.0,30185021440.0,5586.0,4887.0
13-04 02:40:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1187135488.0,858742784.0,1388175360.0,30185021440.0,6552.0,5166.0
13-04 02:40:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187131392.0,858742784.0,1388179456.0,30185021440.0,3888.0,3138.0
13-04 02:40:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187127296.0,858742784.0,1388183552.0,30185021440.0,6263.0,4465.0
13-04 02:40:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187127296.0,858742784.0,1388183552.0,30185021440.0,4315.0,4145.0
13-04 02:40:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187123200.0,858742784.0,1388187648.0,30185021440.0,5708.0,4964.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187123200.0,858742784.0,1388187648.0,30185021440.0,3801.0,5036.0
13-04 02:40:14,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187119104.0,858742784.0,1388191744.0,30185021440.0,5381.0,3926.0
13-04 02:40:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187119104.0,858742784.0,1388191744.0,30185021440.0,1934.0,2006.0
13-04 02:40:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187119104.0,858742784.0,1388191744.0,30185021440.0,3045.0,2618.0
13-04 02:40:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187115008.0,858742784.0,1388195840.0,30185021440.0,6478.0,4622.0
13-04 02:40:18,0.083,0.083,99.750,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1187110912.0,858742784.0,1388199936.0,30185021440.0,5659.0,4732.0
13-04 02:40:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187106816.0,858742784.0,1388204032.0,30185021440.0,6750.0,6333.0
13-04 02:40:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187106816.0,858742784.0,1388204032.0,30185021440.0,1319.0,2464.0
13-04 02:40:21,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187106816.0,858742784.0,1388204032.0,30185021440.0,3182.0,4304.0
13-04 02:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187102720.0,858742784.0,1388208128.0,30185021440.0,6091.0,5162.0
13-04 02:40:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187102720.0,858742784.0,1388208128.0,30185021440.0,5411.0,4059.0
13-04 02:40:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187098624.0,858742784.0,1388212224.0,30185021440.0,2977.0,2618.0
13-04 02:40:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187094528.0,858742784.0,1388216320.0,30185021440.0,3038.0,2757.0
13-04 02:40:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187094528.0,858742784.0,1388216320.0,30185021440.0,3042.0,2617.0
13-04 02:40:27,0.083,0.0,99.666,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1187090432.0,858742784.0,1388220416.0,30185021440.0,6548.0,4580.0
13-04 02:40:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1187090432.0,858742784.0,1388220416.0,30185021440.0,2526.0,3134.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1187086336.0,858742784.0,1388224512.0,30185021440.0,2780.0,3849.0
13-04 02:40:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187086336.0,858742784.0,1388224512.0,30185021440.0,5413.0,5563.0
13-04 02:40:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187082240.0,858742784.0,1388228608.0,30185021440.0,4415.0,3454.0
13-04 02:40:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1187078144.0,858742784.0,1388232704.0,30185021440.0,1836.0,1947.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187078144.0,858742784.0,1388232704.0,30185021440.0,6669.0,4664.0
13-04 02:40:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187074048.0,858742784.0,1388236800.0,30185021440.0,5442.0,3968.0
13-04 02:40:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187074048.0,858742784.0,1388236800.0,30185021440.0,2461.0,3134.0
13-04 02:40:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187074048.0,858742784.0,1388236800.0,30185021440.0,2877.0,2593.0
13-04 02:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187069952.0,858742784.0,1388240896.0,30185021440.0,3143.0,2709.0
13-04 02:40:38,0.0,0.167,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1187069952.0,858746880.0,1388244992.0,30185013248.0,5253.0,6851.0
13-04 02:40:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187065856.0,858746880.0,1388249088.0,30185013248.0,4214.0,3271.0
13-04 02:40:40,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187061760.0,858746880.0,1388253184.0,30185013248.0,2115.0,2335.0
13-04 02:40:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187061760.0,858746880.0,1388253184.0,30185013248.0,5482.0,4015.0
13-04 02:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187057664.0,858746880.0,1388257280.0,30185013248.0,2879.0,2526.0
13-04 02:40:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1187057664.0,858746880.0,1388257280.0,30185013248.0,7794.0,5918.0
13-04 02:40:44,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187053568.0,858746880.0,1388261376.0,30185013248.0,3183.0,4300.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187057664.0,858746880.0,1388265472.0,30185005056.0,5575.0,5725.0
13-04 02:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187057664.0,858746880.0,1388265472.0,30185005056.0,1974.0,2053.0
13-04 02:40:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1187053568.0,858746880.0,1388269568.0,30185005056.0,3044.0,2616.0
13-04 02:40:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187164160.0,858746880.0,1388285952.0,30184878080.0,8355.0,9108.0
13-04 02:40:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187164160.0,858746880.0,1388285952.0,30184878080.0,2979.0,2616.0
13-04 02:40:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1187155968.0,858746880.0,1388294144.0,30184878080.0,7584.0,5232.0
13-04 02:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187155968.0,858746880.0,1388294144.0,30184878080.0,4110.0,3243.0
13-04 02:40:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1187155968.0,858746880.0,1388294144.0,30184878080.0,5813.0,7518.0
13-04 02:40:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187151872.0,858746880.0,1388298240.0,30184878080.0,4272.0,3344.0
13-04 02:40:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187147776.0,858746880.0,1388302336.0,30184878080.0,3797.0,3878.0
13-04 02:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187147776.0,858746880.0,1388302336.0,30184878080.0,765.0,1382.0
13-04 02:40:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1187147776.0,858746880.0,1388302336.0,30184878080.0,1774.0,1871.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187143680.0,858746880.0,1388306432.0,30184878080.0,4963.0,4597.0
13-04 02:40:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187139584.0,858746880.0,1388310528.0,30184878080.0,7620.0,5141.0
13-04 02:40:59,0.0,0.083,99.833,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1187131392.0,858746880.0,1388318720.0,30184878080.0,7695.0,8177.0
13-04 02:41:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187131392.0,858746880.0,1388318720.0,30184878080.0,4267.0,3383.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187127296.0,858746880.0,1388322816.0,30184878080.0,3043.0,2616.0
13-04 02:41:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1187069952.0,858746880.0,1388322816.0,30184935424.0,2876.0,2525.0
13-04 02:41:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1187065856.0,858746880.0,1388326912.0,30184935424.0,1519.0,2643.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1187065856.0,858746880.0,1388326912.0,30184935424.0,6165.0,4372.0
13-04 02:41:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187061760.0,858746880.0,1388331008.0,30184935424.0,3893.0,3246.0
13-04 02:41:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187061760.0,858746880.0,1388331008.0,30184935424.0,5622.0,6549.0
13-04 02:41:07,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1187057664.0,858746880.0,1388335104.0,30184935424.0,4957.0,3701.0
13-04 02:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1187053568.0,858746880.0,1388339200.0,30184935424.0,7331.0,5134.0
13-04 02:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1187053568.0,858746880.0,1388339200.0,30184935424.0,3927.0,3155.0
13-04 02:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1187049472.0,858746880.0,1388343296.0,30184935424.0,4246.0,3793.0
13-04 02:41:11,3.175,0.835,95.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189859328.0,858746880.0,1388351488.0,30182117376.0,9250.0,9473.0
13-04 02:41:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189638144.0,858746880.0,1388351488.0,30182338560.0,3728.0,2970.0
13-04 02:41:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1189629952.0,858750976.0,1388355584.0,30182338560.0,6974.0,5189.0
13-04 02:41:14,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189625856.0,858750976.0,1388359680.0,30182338560.0,6850.0,6394.0
13-04 02:41:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1189621760.0,858750976.0,1388363776.0,30182338560.0,6093.0,5170.0
13-04 02:41:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189613568.0,858750976.0,1388363776.0,30182346752.0,5380.0,3926.0
13-04 02:41:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189609472.0,858750976.0,1388367872.0,30182346752.0,865.0,1475.0
13-04 02:41:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1189609472.0,858750976.0,1388367872.0,30182346752.0,605.0,1219.0
13-04 02:41:19,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1189609472.0,858750976.0,1388367872.0,30182346752.0,4407.0,3495.0
13-04 02:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1189605376.0,858750976.0,1388371968.0,30182346752.0,2741.0,3652.0
13-04 02:41:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189605376.0,858750976.0,1388371968.0,30182346752.0,5383.0,3926.0
13-04 02:41:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1189601280.0,858750976.0,1388376064.0,30182346752.0,6816.0,7953.0
13-04 02:41:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189597184.0,858750976.0,1388380160.0,30182346752.0,6549.0,4580.0
13-04 02:41:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189593088.0,858750976.0,1388384256.0,30182346752.0,5341.0,3974.0
13-04 02:41:25,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1189593088.0,858750976.0,1388384256.0,30182346752.0,1907.0,2054.0
13-04 02:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189593088.0,858750976.0,1388384256.0,30182346752.0,2548.0,3091.0
13-04 02:41:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189588992.0,858750976.0,1388388352.0,30182346752.0,3860.0,3944.0
13-04 02:41:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189588992.0,858750976.0,1388388352.0,30182346752.0,4209.0,3313.0
13-04 02:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189588992.0,858750976.0,1388388352.0,30182346752.0,3102.0,2725.0
13-04 02:41:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189584896.0,858750976.0,1388392448.0,30182346752.0,3836.0,5406.0
13-04 02:41:31,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1189584896.0,858750976.0,1388392448.0,30182346752.0,5186.0,4255.0
13-04 02:41:32,0.584,0.083,99.332,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1189560320.0,858750976.0,1388400640.0,30182363136.0,10565.0,7472.0
13-04 02:41:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189560320.0,858750976.0,1388400640.0,30182363136.0,1774.0,1871.0
13-04 02:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189556224.0,858750976.0,1388404736.0,30182363136.0,1908.0,2054.0
13-04 02:41:35,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189556224.0,858750976.0,1388404736.0,30182363136.0,2428.0,3039.0
13-04 02:41:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1189556224.0,858750976.0,1388404736.0,30182363136.0,4216.0,3270.0
13-04 02:41:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1189552128.0,858750976.0,1388408832.0,30182363136.0,5515.0,4106.0
13-04 02:41:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1189548032.0,858750976.0,1388412928.0,30182363136.0,2581.0,3248.0
13-04 02:41:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189548032.0,858750976.0,1388412928.0,30182363136.0,3302.0,4386.0
13-04 02:41:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189543936.0,858750976.0,1388417024.0,30182363136.0,6629.0,4853.0
13-04 02:41:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1189539840.0,858750976.0,1388421120.0,30182363136.0,5443.0,4000.0
13-04 02:41:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1189539840.0,858750976.0,1388421120.0,30182363136.0,705.0,1376.0
13-04 02:41:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1189535744.0,858750976.0,1388425216.0,30182363136.0,2385.0,3623.0
13-04 02:41:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1189535744.0,858750976.0,1388425216.0,30182363136.0,5402.0,4475.0
13-04 02:41:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189531648.0,858750976.0,1388429312.0,30182363136.0,4172.0,3288.0
13-04 02:41:46,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1189527552.0,858750976.0,1388433408.0,30182363136.0,7858.0,6853.0
13-04 02:41:47,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189523456.0,858750976.0,1388437504.0,30182363136.0,5087.0,4681.0
13-04 02:41:48,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1189523456.0,858750976.0,1388437504.0,30182363136.0,1872.0,1963.0
13-04 02:41:49,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189523456.0,858750976.0,1388437504.0,30182363136.0,5127.0,4689.0
13-04 02:41:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189519360.0,858750976.0,1388441600.0,30182363136.0,2877.0,2525.0
13-04 02:41:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189519360.0,858750976.0,1388441600.0,30182363136.0,1359.0,2543.0
13-04 02:41:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1189515264.0,858750976.0,1388445696.0,30182363136.0,7420.0,5947.0
13-04 02:41:53,0.083,0.083,99.750,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1189515264.0,858750976.0,1388445696.0,30182363136.0,4868.0,4371.0
13-04 02:41:54,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1189511168.0,858750976.0,1388449792.0,30182363136.0,6742.0,6344.0
13-04 02:41:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1189507072.0,858750976.0,1388453888.0,30182363136.0,4311.0,3820.0
13-04 02:41:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189507072.0,858750976.0,1388453888.0,30182363136.0,3042.0,2617.0
13-04 02:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1189502976.0,858750976.0,1388457984.0,30182363136.0,4413.0,3453.0
13-04 02:41:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189502976.0,858750976.0,1388457984.0,30182363136.0,1976.0,2054.0
13-04 02:41:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189498880.0,858750976.0,1388462080.0,30182363136.0,2942.0,2525.0
13-04 02:42:00,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1189498880.0,858750976.0,1388462080.0,30182363136.0,6435.0,6620.0
13-04 02:42:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1189494784.0,858750976.0,1388466176.0,30182363136.0,5409.0,3408.0
13-04 02:42:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1189490688.0,858750976.0,1388470272.0,30182363136.0,4117.0,3922.0
13-04 02:42:03,2.002,0.584,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1233866752.0,858750976.0,1388527616.0,30137929728.0,7513.0,5365.0
13-04 02:42:04,1.750,0.333,97.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200037888.0,858750976.0,1388515328.0,30171770880.0,26980.0,23562.0
13-04 02:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200078848.0,858750976.0,1388515328.0,30171729920.0,1549.0,1754.0
13-04 02:42:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1200074752.0,858750976.0,1388519424.0,30171729920.0,3828.0,3062.0
13-04 02:42:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1200074752.0,858750976.0,1388519424.0,30171729920.0,5357.0,5469.0
13-04 02:42:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200070656.0,858750976.0,1388523520.0,30171729920.0,5611.0,4793.0
13-04 02:42:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200193536.0,858750976.0,1388527616.0,30171602944.0,5279.0,3955.0
13-04 02:42:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,4096.0,0.0,2.0,1200189440.0,858750976.0,1388531712.0,30171602944.0,6412.0,5053.0
13-04 02:42:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200185344.0,858750976.0,1388535808.0,30171602944.0,6192.0,4279.0
13-04 02:42:12,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1200185344.0,858750976.0,1388535808.0,30171602944.0,4601.0,4207.0
13-04 02:42:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1200181248.0,858750976.0,1388539904.0,30171602944.0,2526.0,2663.0
13-04 02:42:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200177152.0,858750976.0,1388544000.0,30171602944.0,3863.0,3919.0
13-04 02:42:15,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1200173056.0,858750976.0,1388548096.0,30171602944.0,4898.0,4529.0
13-04 02:42:16,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1200173056.0,858750976.0,1388548096.0,30171602944.0,3037.0,2688.0
13-04 02:42:17,1.836,0.334,97.663,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1231323136.0,858750976.0,1388552192.0,30140448768.0,13715.0,10950.0
13-04 02:42:18,26.534,2.405,70.813,0.0,0.0,0.249,0.0,28672.0,0.0,3.0,1553281024.0,858750976.0,1388560384.0,29818482688.0,1296634.0,1217528.0
13-04 02:42:19,33.250,0.167,66.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1600389120.0,858750976.0,1388560384.0,29771374592.0,4140.0,3268.0
13-04 02:42:20,10.833,0.417,88.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1623875584.0,858750976.0,1388564480.0,29747884032.0,229328.0,114607.0
13-04 02:42:21,2.243,0.166,97.591,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1627299840.0,858750976.0,1388568576.0,29744455680.0,393198.0,159431.0
13-04 02:42:22,2.168,0.167,97.581,0.083,0.0,0.0,0.0,12288.0,0.0,1.0,1645576192.0,858750976.0,1388576768.0,29726171136.0,396723.0,161792.0
13-04 02:42:23,1.923,0.084,97.910,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1675509760.0,858750976.0,1388576768.0,29696237568.0,395833.0,162665.0
13-04 02:42:24,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1677697024.0,858750976.0,1388580864.0,29694046208.0,383058.0,158855.0
13-04 02:42:25,1.667,0.250,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1693945856.0,858750976.0,1388584960.0,29677793280.0,397158.0,162189.0
13-04 02:42:26,1.918,0.250,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1717047296.0,858750976.0,1388593152.0,29654683648.0,403110.0,160245.0
13-04 02:42:27,1.253,0.334,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722249216.0,858750976.0,1388597248.0,29649477632.0,385167.0,159281.0
13-04 02:42:28,3.003,0.083,96.747,0.167,0.0,0.0,0.0,36864.0,0.0,7.0,1568632832.0,858750976.0,1388597248.0,29803094016.0,407633.0,162699.0
13-04 02:42:29,2.750,0.250,97.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1568292864.0,858750976.0,1388605440.0,29803425792.0,388449.0,158752.0
13-04 02:42:30,1.835,0.167,97.832,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1569996800.0,858750976.0,1388605440.0,29801721856.0,403084.0,164294.0
13-04 02:42:31,1.915,0.167,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1573797888.0,858750976.0,1388613632.0,29797912576.0,392187.0,160833.0
13-04 02:42:32,1.671,0.084,98.246,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1579884544.0,858750976.0,1388621824.0,29791817728.0,393631.0,163020.0
13-04 02:42:33,2.167,0.250,97.417,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,1588928512.0,858750976.0,1388625920.0,29782769664.0,400769.0,160497.0
13-04 02:42:34,2.419,0.083,97.498,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1593208832.0,858750976.0,1388630016.0,29778485248.0,387620.0,158925.0
13-04 02:42:35,1.749,0.250,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1596633088.0,858750976.0,1388634112.0,29775056896.0,394810.0,160321.0
13-04 02:42:36,1.835,0.083,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1598566400.0,858750976.0,1388638208.0,29773119488.0,409891.0,163216.0
13-04 02:42:37,2.343,0.084,97.490,0.0,0.0,0.084,0.0,45056.0,0.0,1.0,1601323008.0,858750976.0,1388642304.0,29770358784.0,389446.0,159198.0
13-04 02:42:38,2.083,0.167,97.583,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1608937472.0,858750976.0,1388646400.0,29762740224.0,359291.0,156141.0
13-04 02:42:39,1.420,0.251,98.329,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1615265792.0,858750976.0,1388666880.0,29756391424.0,436130.0,174441.0
13-04 02:42:40,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629224960.0,858750976.0,1388675072.0,29742424064.0,407984.0,164905.0
13-04 02:42:41,1.753,0.083,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1633542144.0,858750976.0,1388675072.0,29738106880.0,381530.0,157710.0
13-04 02:42:42,2.080,0.166,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1637093376.0,858750976.0,1388679168.0,29734551552.0,390565.0,158710.0
13-04 02:42:43,1.420,0.084,98.329,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1637085184.0,858750976.0,1388687360.0,29734551552.0,411963.0,164341.0
13-04 02:42:44,1.836,0.334,97.830,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1637974016.0,858750976.0,1388687360.0,29733662720.0,386118.0,158551.0
13-04 02:42:45,1.504,0.084,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1637961728.0,858750976.0,1388699648.0,29733662720.0,399189.0,163377.0
13-04 02:42:46,2.577,0.166,97.257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1639862272.0,858750976.0,1388703744.0,29731758080.0,396076.0,162273.0
13-04 02:42:47,1.581,0.250,98.170,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1640112128.0,858750976.0,1388707840.0,29731504128.0,391332.0,157945.0
13-04 02:42:48,2.419,0.167,97.248,0.167,0.0,0.0,0.0,131072.0,0.0,6.0,1643409408.0,858750976.0,1388711936.0,29728202752.0,366996.0,160723.0
13-04 02:42:49,2.0,0.333,97.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1645051904.0,858750976.0,1388720128.0,29726552064.0,423581.0,165864.0
13-04 02:42:50,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653174272.0,858750976.0,1388724224.0,29718425600.0,400610.0,161436.0
13-04 02:42:51,1.582,0.250,98.002,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1666379776.0,858750976.0,1388724224.0,29705220096.0,391965.0,158348.0
13-04 02:42:52,1.669,0.250,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1675005952.0,858750976.0,1388732416.0,29696585728.0,397127.0,162249.0
13-04 02:42:53,1.753,0.334,97.830,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1679699968.0,858750976.0,1388736512.0,29691887616.0,408432.0,163212.0
13-04 02:42:54,1.747,0.250,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1691631616.0,858750976.0,1388740608.0,29679951872.0,388181.0,160520.0
13-04 02:42:55,1.586,0.250,98.080,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1706610688.0,858750976.0,1388744704.0,29664968704.0,391505.0,159350.0
13-04 02:42:56,1.581,0.333,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710542848.0,858750976.0,1388748800.0,29661032448.0,401783.0,162256.0
13-04 02:42:57,2.002,0.167,97.832,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1712553984.0,858750976.0,1388752896.0,29659017216.0,395293.0,163329.0
13-04 02:42:58,1.419,0.167,98.247,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1712422912.0,858750976.0,1388756992.0,29659144192.0,398022.0,160282.0
13-04 02:42:59,1.591,0.084,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715208192.0,858750976.0,1388765184.0,29656350720.0,393565.0,159435.0
13-04 02:43:00,1.503,0.250,98.247,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1717366784.0,858750976.0,1388765184.0,29654192128.0,402028.0,162749.0
13-04 02:43:01,1.086,0.084,98.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717485568.0,858750976.0,1388773376.0,29654065152.0,389825.0,160927.0
13-04 02:43:02,1.002,0.167,98.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1717612544.0,858750976.0,1388773376.0,29653938176.0,396757.0,162463.0
13-04 02:43:03,1.339,0.084,98.494,0.084,0.0,0.0,0.0,32768.0,0.0,6.0,1721667584.0,858750976.0,1388781568.0,29649874944.0,394371.0,159713.0
13-04 02:43:04,1.257,0.084,98.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723953152.0,858750976.0,1388781568.0,29647589376.0,392300.0,159352.0
13-04 02:43:05,1.581,0.416,98.003,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1723564032.0,858750976.0,1388789760.0,29647970304.0,398994.0,162648.0
13-04 02:43:06,1.333,0.167,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723809792.0,858750976.0,1388797952.0,29647716352.0,397355.0,164389.0
13-04 02:43:07,1.087,0.0,98.913,0.0,0.0,0.0,0.0,94208.0,0.0,7.0,1723809792.0,858750976.0,1388797952.0,29647716352.0,394925.0,161655.0
13-04 02:43:08,1.414,0.166,98.170,0.250,0.0,0.0,0.0,32768.0,0.0,5.0,1723924480.0,858755072.0,1388806144.0,29647589376.0,366786.0,159775.0
13-04 02:43:09,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724051456.0,858755072.0,1388806144.0,29647462400.0,428585.0,164206.0
13-04 02:43:10,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724170240.0,858755072.0,1388814336.0,29647335424.0,411017.0,164427.0
13-04 02:43:11,1.171,0.251,98.579,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1724170240.0,858755072.0,1388814336.0,29647335424.0,401259.0,163631.0
13-04 02:43:12,1.499,0.250,98.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724669952.0,858755072.0,1388822528.0,29646827520.0,393639.0,160225.0
13-04 02:43:13,1.254,0.167,98.411,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1725173760.0,858755072.0,1388826624.0,29646319616.0,396263.0,160693.0
13-04 02:43:14,1.583,0.083,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1725931520.0,858755072.0,1388830720.0,29645557760.0,387254.0,158438.0
13-04 02:43:15,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1689735168.0,858755072.0,1388838912.0,29681745920.0,388101.0,159016.0
13-04 02:43:16,1.664,0.166,98.087,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1688969216.0,858755072.0,1388843008.0,29682507776.0,397606.0,163491.0
13-04 02:43:17,1.004,0.167,98.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691754496.0,858755072.0,1388851200.0,29679714304.0,397001.0,161098.0
13-04 02:43:18,1.336,0.167,98.414,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1692512256.0,858755072.0,1388855296.0,29678952448.0,368020.0,160088.0
13-04 02:43:19,1.334,0.250,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1693143040.0,858755072.0,1388859392.0,29678317568.0,419335.0,163898.0
13-04 02:43:20,1.503,0.167,98.247,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1697583104.0,858755072.0,1388863488.0,29673873408.0,391539.0,167616.0
13-04 02:43:21,1.585,0.167,98.165,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1701498880.0,858755072.0,1388883968.0,29669937152.0,418145.0,164905.0
13-04 02:43:22,1.337,0.167,98.496,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1702383616.0,858755072.0,1388888064.0,29669048320.0,387962.0,159434.0
13-04 02:43:23,1.583,0.167,98.0,0.250,0.0,0.0,0.0,126976.0,0.0,4.0,1702760448.0,858759168.0,1388888064.0,29668667392.0,370895.0,157545.0
13-04 02:43:24,2.660,0.249,97.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1706176512.0,858759168.0,1388900352.0,29665239040.0,427206.0,165455.0
13-04 02:43:25,1.340,0.084,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1708081152.0,858759168.0,1388900352.0,29663334400.0,387098.0,160181.0
13-04 02:43:26,1.0,0.333,98.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1711755264.0,858759168.0,1388908544.0,29659652096.0,405672.0,164448.0
13-04 02:43:27,1.501,0.083,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1712893952.0,858759168.0,1388912640.0,29658509312.0,395170.0,161020.0
13-04 02:43:28,1.665,0.250,97.918,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1716064256.0,858759168.0,1388916736.0,29655334912.0,407331.0,162236.0
13-04 02:43:29,0.921,0.251,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716318208.0,858759168.0,1388916736.0,29655080960.0,394036.0,159847.0
13-04 02:43:30,1.254,0.084,98.662,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1716293632.0,858759168.0,1388941312.0,29655080960.0,387361.0,164983.0
13-04 02:43:31,1.334,0.250,98.332,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1716924416.0,858759168.0,1388945408.0,29654446080.0,400605.0,161787.0
13-04 02:43:32,1.839,0.167,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1637814272.0,858759168.0,1388949504.0,29733552128.0,395361.0,162151.0
13-04 02:43:33,2.331,0.250,97.169,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1595494400.0,858759168.0,1388957696.0,29775863808.0,392142.0,161477.0
13-04 02:43:34,1.835,0.250,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1599344640.0,858759168.0,1388957696.0,29772013568.0,411552.0,164044.0
13-04 02:43:35,1.753,0.250,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1604022272.0,858759168.0,1388965888.0,29767327744.0,391773.0,160962.0
13-04 02:43:36,1.169,0.250,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1606434816.0,858759168.0,1388965888.0,29764915200.0,391639.0,162037.0
13-04 02:43:37,1.751,0.167,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612013568.0,858759168.0,1388974080.0,29759328256.0,389558.0,159136.0
13-04 02:43:38,1.582,0.167,98.085,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1622802432.0,858759168.0,1388978176.0,29748535296.0,364634.0,158427.0
13-04 02:43:39,1.833,0.167,98.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1630416896.0,858759168.0,1388982272.0,29740916736.0,412866.0,165159.0
13-04 02:43:40,2.087,0.0,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1632444416.0,858759168.0,1388986368.0,29738885120.0,422391.0,164926.0
13-04 02:43:41,1.836,0.167,97.913,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1636376576.0,858759168.0,1388990464.0,29734948864.0,388239.0,160089.0
13-04 02:43:42,1.503,0.167,98.331,0.0,0.0,0.0,0.0,90112.0,0.0,2.0,1641955328.0,858759168.0,1388998656.0,29729361920.0,399805.0,162787.0
13-04 02:43:43,1.671,0.167,97.828,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1653579776.0,858759168.0,1388998656.0,29717737472.0,498177.0,311441.0
13-04 02:43:44,1.087,0.251,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1659555840.0,858759168.0,1389002752.0,29711757312.0,390752.0,159430.0
13-04 02:43:45,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1667297280.0,858759168.0,1389006848.0,29704011776.0,406269.0,162678.0
13-04 02:43:46,1.586,0.167,98.247,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1670840320.0,858759168.0,1389019136.0,29700456448.0,386675.0,159547.0
13-04 02:43:47,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1671565312.0,858759168.0,1389023232.0,29699727360.0,396164.0,161056.0
13-04 02:43:48,1.336,0.334,98.164,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1672232960.0,858759168.0,1389023232.0,29699059712.0,384512.0,158993.0
13-04 02:43:49,1.995,0.083,97.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1672605696.0,858759168.0,1389031424.0,29698678784.0,385227.0,161811.0
13-04 02:43:50,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1672986624.0,858759168.0,1389031424.0,29698297856.0,422585.0,165001.0
13-04 02:43:51,1.998,0.167,97.752,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1675010048.0,858759168.0,1389039616.0,29696266240.0,392956.0,159304.0
13-04 02:43:52,1.997,0.250,97.671,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1677025280.0,858759168.0,1389056000.0,29694234624.0,408502.0,170787.0
13-04 02:43:53,1.667,0.083,98.167,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1681334272.0,858759168.0,1389064192.0,29689917440.0,391818.0,160159.0
13-04 02:43:54,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1686409216.0,858759168.0,1389068288.0,29684838400.0,376432.0,160619.0
13-04 02:43:55,1.252,0.083,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691365376.0,858759168.0,1389072384.0,29679878144.0,382676.0,160586.0
13-04 02:43:56,1.501,0.083,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1699233792.0,858759168.0,1389076480.0,29672005632.0,424488.0,165502.0
13-04 02:43:57,1.498,0.166,98.170,0.083,0.0,0.083,0.0,16384.0,0.0,3.0,1707229184.0,858759168.0,1389080576.0,29664006144.0,399837.0,163011.0
13-04 02:43:58,1.667,0.250,97.833,0.250,0.0,0.0,0.0,143360.0,0.0,3.0,1715097600.0,858759168.0,1389084672.0,29656133632.0,394726.0,159635.0
13-04 02:43:59,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1720295424.0,858759168.0,1389092864.0,29650927616.0,407625.0,163281.0
13-04 02:44:00,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1726386176.0,858759168.0,1389096960.0,29644832768.0,386922.0,158988.0
13-04 02:44:01,1.587,0.167,98.162,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1730068480.0,858759168.0,1389096960.0,29641150464.0,404350.0,160276.0
13-04 02:44:02,1.753,0.083,98.164,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1731203072.0,858759168.0,1389105152.0,29640007680.0,397457.0,162575.0
13-04 02:44:03,1.088,0.084,98.577,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1731317760.0,858767360.0,1389109248.0,29639880704.0,263418.0,144519.0
13-04 02:44:04,1.415,0.250,98.335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1732075520.0,858767360.0,1389113344.0,29639118848.0,366591.0,163362.0
13-04 02:44:05,1.998,0.250,97.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1734483968.0,858767360.0,1389117440.0,29636706304.0,553204.0,183295.0
13-04 02:44:06,1.415,0.250,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736257536.0,858767360.0,1389121536.0,29634928640.0,396748.0,163095.0
13-04 02:44:07,1.004,0.251,98.745,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1738153984.0,858767360.0,1389129728.0,29633024000.0,275388.0,148206.0
13-04 02:44:08,1.500,0.083,98.250,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1738162176.0,858767360.0,1389129728.0,29633015808.0,372108.0,164236.0
13-04 02:44:09,1.333,0.167,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1741201408.0,858767360.0,1389137920.0,29629968384.0,476792.0,176832.0
13-04 02:44:10,1.333,0.083,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1741451264.0,858767360.0,1389142016.0,29629714432.0,407097.0,162745.0
13-04 02:44:11,1.087,0.167,98.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1741701120.0,858767360.0,1389146112.0,29629460480.0,390912.0,163329.0
13-04 02:44:12,1.833,0.167,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1744740352.0,858767360.0,1389154304.0,29626413056.0,395506.0,160121.0
13-04 02:44:13,1.334,0.083,98.499,0.083,0.0,0.0,0.0,126976.0,0.0,11.0,1744994304.0,858767360.0,1389154304.0,29626159104.0,425260.0,165385.0
13-04 02:44:14,1.170,0.167,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1744990208.0,858767360.0,1389158400.0,29626159104.0,392181.0,160679.0
13-04 02:44:15,1.418,0.083,98.499,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1744986112.0,858767360.0,1389162496.0,29626159104.0,386635.0,160953.0
13-04 02:44:16,1.334,0.334,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745227776.0,858767360.0,1389174784.0,29625905152.0,422496.0,163852.0
13-04 02:44:17,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745354752.0,858767360.0,1389174784.0,29625778176.0,383571.0,160447.0
13-04 02:44:18,1.499,0.333,97.918,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1745993728.0,858771456.0,1389182976.0,29625126912.0,396517.0,159892.0
13-04 02:44:19,1.499,0.167,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1746370560.0,858771456.0,1389187072.0,29624745984.0,392925.0,159118.0
13-04 02:44:20,1.925,0.167,97.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1699426304.0,858771456.0,1389191168.0,29671686144.0,407345.0,162870.0
13-04 02:44:21,1.995,0.166,97.756,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1669320704.0,858771456.0,1389195264.0,29701787648.0,400700.0,160611.0
13-04 02:44:22,1.251,0.167,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668648960.0,858771456.0,1389199360.0,29702455296.0,420691.0,167946.0
13-04 02:44:23,1.418,0.167,98.332,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1673973760.0,858771456.0,1389207552.0,29697122304.0,368804.0,157508.0
13-04 02:44:24,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1674608640.0,858771456.0,1389207552.0,29696487424.0,417743.0,163276.0
13-04 02:44:25,1.254,0.167,98.495,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1677520896.0,858771456.0,1389215744.0,29693566976.0,415032.0,167514.0
13-04 02:44:26,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1684119552.0,858771456.0,1389219840.0,29686964224.0,391816.0,161015.0
13-04 02:44:27,1.336,0.083,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1686147072.0,858771456.0,1389223936.0,29684932608.0,388443.0,161067.0
13-04 02:44:28,1.663,0.249,97.007,0.998,0.0,0.083,0.0,40960.0,0.0,5.0,1689444352.0,858771456.0,1389228032.0,29681631232.0,395546.0,160944.0
13-04 02:44:29,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1690206208.0,858771456.0,1389228032.0,29680869376.0,397714.0,160925.0
13-04 02:44:30,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691467776.0,858771456.0,1389236224.0,29679599616.0,400104.0,160816.0
13-04 02:44:31,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1694384128.0,858771456.0,1389240320.0,29676679168.0,386641.0,161387.0
13-04 02:44:32,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1699966976.0,858771456.0,1389244416.0,29671092224.0,396406.0,160856.0
13-04 02:44:33,1.500,0.250,98.083,0.167,0.0,0.0,0.0,114688.0,0.0,4.0,1704026112.0,858771456.0,1389248512.0,29667028992.0,393643.0,159767.0
13-04 02:44:34,1.917,0.417,97.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1669988352.0,858771456.0,1389256704.0,29701058560.0,352043.0,159461.0
13-04 02:44:35,1.833,0.167,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1669087232.0,858771456.0,1389260800.0,29701955584.0,427222.0,164017.0
13-04 02:44:36,1.591,0.335,98.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1629220864.0,858771456.0,1389264896.0,29741817856.0,401273.0,163288.0
13-04 02:44:37,1.832,0.167,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1628962816.0,858771456.0,1389268992.0,29742071808.0,371479.0,159407.0
13-04 02:44:38,1.500,0.083,98.167,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1632264192.0,858771456.0,1389268992.0,29738770432.0,410780.0,162826.0
13-04 02:44:39,1.420,0.084,98.413,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1636192256.0,858771456.0,1389277184.0,29734834176.0,358863.0,160846.0
13-04 02:44:40,1.753,0.083,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640124416.0,858771456.0,1389281280.0,29730897920.0,411070.0,166356.0
13-04 02:44:41,1.997,0.250,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1644564480.0,858771456.0,1389285376.0,29726453760.0,421538.0,165072.0
13-04 02:44:42,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647984640.0,858771456.0,1389293568.0,29723025408.0,398367.0,164428.0
13-04 02:44:43,1.418,0.167,98.249,0.167,0.0,0.0,0.0,86016.0,0.0,3.0,1651032064.0,858771456.0,1389293568.0,29719977984.0,398970.0,162489.0
13-04 02:44:44,1.417,0.167,98.417,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1660039168.0,858771456.0,1389301760.0,29710962688.0,389354.0,160413.0
13-04 02:44:45,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1670672384.0,858771456.0,1389301760.0,29700329472.0,383538.0,160215.0
13-04 02:44:46,1.667,0.083,98.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1672220672.0,858771456.0,1389309952.0,29698772992.0,417324.0,166111.0
13-04 02:44:47,1.498,0.333,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1683517440.0,858771456.0,1389314048.0,29687472128.0,405503.0,163293.0
13-04 02:44:48,1.583,0.167,98.083,0.167,0.0,0.0,0.0,61440.0,0.0,11.0,1693409280.0,858775552.0,1389322240.0,29677568000.0,392506.0,160419.0
13-04 02:44:49,1.591,0.335,97.990,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1702281216.0,858775552.0,1389338624.0,29668679680.0,396133.0,168834.0
13-04 02:44:50,2.080,0.083,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703542784.0,858775552.0,1389346816.0,29667409920.0,398011.0,163307.0
13-04 02:44:51,1.254,0.251,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703534592.0,858775552.0,1389355008.0,29667409920.0,391228.0,159783.0
13-04 02:44:52,1.664,0.166,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703661568.0,858775552.0,1389355008.0,29667282944.0,402253.0,162571.0
13-04 02:44:53,1.751,0.167,97.915,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1705422848.0,858783744.0,1389363200.0,29665505280.0,402792.0,163310.0
13-04 02:44:54,1.254,0.251,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1705897984.0,858783744.0,1389363200.0,29665030144.0,392146.0,159588.0
13-04 02:44:55,1.665,0.167,98.168,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1708081152.0,858783744.0,1389371392.0,29662838784.0,393197.0,161574.0
13-04 02:44:56,1.253,0.084,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1710874624.0,858783744.0,1389371392.0,29660045312.0,394897.0,160433.0
13-04 02:44:57,1.664,0.166,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715437568.0,858783744.0,1389379584.0,29655474176.0,397558.0,164334.0
13-04 02:44:58,1.418,0.083,98.332,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1719369728.0,858783744.0,1389383680.0,29651537920.0,396560.0,160995.0
13-04 02:44:59,1.836,0.083,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723301888.0,858783744.0,1389387776.0,29647601664.0,393758.0,158935.0
13-04 02:45:00,1.167,0.167,98.667,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1727741952.0,858783744.0,1389391872.0,29643157504.0,392964.0,161949.0
13-04 02:45:01,1.417,0.417,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1734606848.0,858783744.0,1389400064.0,29636284416.0,397810.0,161975.0
13-04 02:45:02,1.749,0.167,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1738903552.0,858783744.0,1389404160.0,29631983616.0,393872.0,161529.0
13-04 02:45:03,1.586,0.083,98.247,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1742962688.0,858783744.0,1389408256.0,29627920384.0,406636.0,161147.0
13-04 02:45:04,1.583,0.250,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1746894848.0,858783744.0,1389412352.0,29623984128.0,398328.0,163180.0
13-04 02:45:05,1.583,0.250,98.167,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1747779584.0,858783744.0,1389416448.0,29623095296.0,391188.0,159720.0
13-04 02:45:06,1.420,0.084,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1748660224.0,858783744.0,1389424640.0,29622206464.0,398577.0,162672.0
13-04 02:45:07,1.830,0.166,98.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1749671936.0,858783744.0,1389428736.0,29621190656.0,397351.0,161578.0
13-04 02:45:08,1.253,0.167,98.329,0.251,0.0,0.0,0.0,126976.0,0.0,4.0,1751482368.0,858783744.0,1389428736.0,29619380224.0,399254.0,159788.0
13-04 02:45:09,0.917,0.083,98.999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1751568384.0,858783744.0,1389436928.0,29619286016.0,249034.0,148061.0
13-04 02:45:10,1.337,0.167,98.496,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1753976832.0,858783744.0,1389441024.0,29616873472.0,556547.0,185436.0
13-04 02:45:11,1.253,0.167,98.496,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1754603520.0,858783744.0,1389449216.0,29616238592.0,390398.0,162037.0
13-04 02:45:12,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1756123136.0,858783744.0,1389453312.0,29614714880.0,393124.0,162981.0
13-04 02:45:13,1.418,0.167,98.249,0.083,0.0,0.083,0.0,86016.0,0.0,3.0,1756372992.0,858783744.0,1389457408.0,29614460928.0,396331.0,161600.0
13-04 02:45:14,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758146560.0,858783744.0,1389461504.0,29612683264.0,360868.0,156405.0
13-04 02:45:15,1.172,0.084,98.661,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1759543296.0,858783744.0,1389461504.0,29611286528.0,401944.0,163145.0
13-04 02:45:16,1.503,0.083,98.414,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1761185792.0,858783744.0,1389469696.0,29609635840.0,420829.0,164612.0
13-04 02:45:17,1.085,0.167,98.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1761181696.0,858783744.0,1389473792.0,29609635840.0,408342.0,163801.0
13-04 02:45:18,2.583,0.083,97.0,0.333,0.0,0.0,0.0,28672.0,0.0,3.0,1764470784.0,858787840.0,1389481984.0,29606334464.0,394355.0,162209.0
13-04 02:45:19,1.002,0.167,98.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1764466688.0,858787840.0,1389486080.0,29606334464.0,397228.0,162975.0
13-04 02:45:20,1.086,0.251,98.663,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1764585472.0,858787840.0,1389494272.0,29606207488.0,390493.0,162310.0
13-04 02:45:21,1.251,0.250,98.415,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1764839424.0,858787840.0,1389494272.0,29605953536.0,397760.0,160125.0
13-04 02:45:22,1.336,0.083,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1764835328.0,858787840.0,1389498368.0,29605953536.0,400805.0,163550.0
13-04 02:45:23,1.170,0.251,98.496,0.084,0.0,0.0,0.0,32768.0,0.0,6.0,1764573184.0,858787840.0,1389506560.0,29606207488.0,380984.0,159934.0
13-04 02:45:24,1.917,0.083,98.0,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1726656512.0,858787840.0,1389506560.0,29644124160.0,417992.0,163897.0
13-04 02:45:25,1.829,0.0,98.088,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1727143936.0,858787840.0,1389514752.0,29643628544.0,382927.0,158055.0
13-04 02:45:26,2.005,0.167,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1644445696.0,858787840.0,1389514752.0,29726326784.0,398148.0,163369.0
13-04 02:45:27,1.995,0.333,97.589,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1645834240.0,858787840.0,1389522944.0,29724930048.0,392566.0,161501.0
13-04 02:45:28,1.756,0.167,97.826,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1650147328.0,858787840.0,1389527040.0,29720612864.0,402436.0,162803.0
13-04 02:45:29,1.086,0.251,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1654714368.0,858787840.0,1389531136.0,29716041728.0,399197.0,160846.0
13-04 02:45:30,1.753,0.167,98.080,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1659785216.0,858787840.0,1389539328.0,29710962688.0,409438.0,162864.0
13-04 02:45:31,1.839,0.084,97.993,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1662832640.0,858787840.0,1389539328.0,29707915264.0,355597.0,156418.0
13-04 02:45:32,1.417,0.167,98.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1667014656.0,858787840.0,1389547520.0,29703725056.0,260034.0,144898.0
13-04 02:45:33,1.754,0.167,98.079,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1670316032.0,858787840.0,1389547520.0,29700423680.0,461786.0,174312.0
13-04 02:45:34,2.415,0.250,97.336,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1673703424.0,858787840.0,1389555712.0,29697028096.0,500121.0,179877.0
13-04 02:45:35,1.750,0.167,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1678053376.0,858787840.0,1389555712.0,29692678144.0,394110.0,160345.0
13-04 02:45:36,1.668,0.250,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1679949824.0,858787840.0,1389563904.0,29690773504.0,409101.0,162545.0
13-04 02:45:37,1.833,0.167,98.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1686171648.0,858787840.0,1389563904.0,29684551680.0,396471.0,160724.0
13-04 02:45:38,1.585,0.167,98.082,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1689591808.0,858787840.0,1389572096.0,29681123328.0,386204.0,158928.0
13-04 02:45:39,1.586,0.250,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652383744.0,858787840.0,1389576192.0,29718327296.0,201470.0,138755.0
13-04 02:45:40,1.830,0.166,97.920,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1656061952.0,858787840.0,1389580288.0,29714644992.0,436144.0,123261.0
13-04 02:45:41,0.584,0.083,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657741312.0,858787840.0,1389584384.0,29712961536.0,51617.0,127576.0
13-04 02:45:42,0.582,0.166,99.168,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1656975360.0,858787840.0,1389588480.0,29713723392.0,23808.0,36915.0
13-04 02:45:43,0.499,0.250,99.002,0.250,0.0,0.0,0.0,94208.0,0.0,4.0,1657610240.0,858787840.0,1389588480.0,29713088512.0,22109.0,36567.0
13-04 02:45:44,0.583,0.0,99.417,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1657991168.0,858787840.0,1389588480.0,29712707584.0,19099.0,34821.0
13-04 02:45:45,0.500,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657987072.0,858787840.0,1389592576.0,29712707584.0,23177.0,36310.0
13-04 02:45:46,1.665,0.167,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1659768832.0,858787840.0,1389596672.0,29710921728.0,169169.0,113423.0
13-04 02:45:47,3.670,0.083,96.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1664458752.0,858787840.0,1389604864.0,29706223616.0,1043178.0,330744.0
13-04 02:45:48,4.730,0.249,94.855,0.166,0.0,0.0,0.0,57344.0,0.0,6.0,1671434240.0,858787840.0,1389613056.0,29699239936.0,1293381.0,359231.0
13-04 02:45:49,3.917,0.333,95.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1683357696.0,858787840.0,1389625344.0,29687304192.0,1022653.0,341194.0
13-04 02:45:50,3.005,0.417,96.578,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1704423424.0,858787840.0,1389637632.0,29666226176.0,1338866.0,367731.0
13-04 02:45:51,3.010,0.167,96.823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724608512.0,858787840.0,1389641728.0,29646036992.0,1393343.0,362845.0
13-04 02:45:52,3.169,0.334,96.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736278016.0,858787840.0,1389654016.0,29634355200.0,1286053.0,360722.0
13-04 02:45:53,3.336,0.167,96.330,0.083,0.0,0.083,0.0,32768.0,0.0,4.0,1739956224.0,858787840.0,1389658112.0,29630672896.0,1287721.0,358792.0
13-04 02:45:54,2.762,0.084,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1748738048.0,858787840.0,1389670400.0,29621878784.0,1252782.0,357951.0
13-04 02:45:55,3.503,0.334,96.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1755811840.0,858787840.0,1389674496.0,29614800896.0,1384646.0,367229.0
13-04 02:45:56,3.331,0.333,96.170,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1761517568.0,858787840.0,1389682688.0,29609086976.0,1209654.0,356714.0
13-04 02:45:57,2.755,0.167,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1761636352.0,858787840.0,1389690880.0,29608960000.0,995978.0,337703.0
13-04 02:45:58,3.747,0.333,95.670,0.167,0.0,0.083,0.0,40960.0,0.0,7.0,1763876864.0,858787840.0,1389703168.0,29606707200.0,1590282.0,388287.0
13-04 02:45:59,3.344,0.251,96.405,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1765171200.0,858787840.0,1389711360.0,29605404672.0,1277990.0,361513.0
13-04 02:46:00,2.836,0.334,96.747,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1767575552.0,858787840.0,1389719552.0,29602992128.0,1339065.0,363828.0
13-04 02:46:01,2.506,0.084,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1771380736.0,858787840.0,1389723648.0,29599182848.0,1344081.0,364411.0
13-04 02:46:02,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1772290048.0,858787840.0,1389731840.0,29598265344.0,1389036.0,361941.0
13-04 02:46:03,2.759,0.167,96.906,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1773776896.0,858787840.0,1389740032.0,29596770304.0,1362921.0,364052.0
13-04 02:46:04,2.413,0.250,97.255,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1774022656.0,858787840.0,1389748224.0,29596516352.0,767077.0,324567.0
13-04 02:46:05,2.919,0.250,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1774518272.0,858787840.0,1389760512.0,29596008448.0,1412834.0,382558.0
13-04 02:46:06,2.845,0.251,96.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1776705536.0,858787840.0,1389764608.0,29593817088.0,1366796.0,391242.0
13-04 02:46:07,3.081,0.083,96.753,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1777168384.0,858787840.0,1389776896.0,29593341952.0,1420057.0,385440.0
13-04 02:46:08,2.752,0.167,96.997,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1779699712.0,858787840.0,1389785088.0,29590802432.0,1509884.0,374634.0
13-04 02:46:09,2.592,0.251,97.157,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1780326400.0,858787840.0,1389793280.0,29590167552.0,1205251.0,358360.0
13-04 02:46:10,2.263,0.168,97.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1782603776.0,858787840.0,1389801472.0,29587881984.0,1386739.0,372670.0
13-04 02:46:11,2.836,0.250,96.831,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1782325248.0,858787840.0,1389809664.0,29588152320.0,1279014.0,368349.0
13-04 02:46:12,2.907,0.249,96.844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1783939072.0,858787840.0,1389813760.0,29586534400.0,1263393.0,366213.0
13-04 02:46:13,2.831,0.167,96.669,0.167,0.0,0.167,0.0,36864.0,0.0,3.0,1784688640.0,858787840.0,1389826048.0,29585772544.0,1402803.0,378778.0
13-04 02:46:14,2.513,0.168,97.236,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1786462208.0,858787840.0,1389830144.0,29583994880.0,1456914.0,371203.0
13-04 02:46:15,2.341,0.167,97.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788862464.0,858787840.0,1389842432.0,29581582336.0,1360736.0,360968.0
13-04 02:46:16,2.261,0.168,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788342272.0,858787840.0,1389854720.0,29582090240.0,1369025.0,370871.0
13-04 02:46:17,3.242,0.083,96.509,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1790115840.0,858787840.0,1389858816.0,29580312576.0,1206394.0,349881.0
13-04 02:46:18,3.008,0.084,96.742,0.167,0.0,0.0,0.0,221184.0,0.0,4.0,1792262144.0,858787840.0,1389871104.0,29578153984.0,1394362.0,363629.0
13-04 02:46:19,2.258,0.167,97.492,0.0,0.0,0.084,0.0,106496.0,0.0,4.0,1792479232.0,858787840.0,1389875200.0,29577932800.0,1356866.0,364065.0
13-04 02:46:20,2.745,0.333,96.922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793388544.0,858787840.0,1389887488.0,29577011200.0,1347490.0,365844.0
13-04 02:46:21,2.671,0.250,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1794019328.0,858787840.0,1389891584.0,29576376320.0,1205200.0,355210.0
13-04 02:46:22,2.990,0.249,96.595,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1795657728.0,858787840.0,1389903872.0,29574725632.0,1410313.0,371308.0
13-04 02:46:23,2.256,0.167,97.410,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1797427200.0,858787840.0,1389912064.0,29572947968.0,1286462.0,360169.0
13-04 02:46:24,3.0,0.167,96.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1797165056.0,858787840.0,1389920256.0,29573201920.0,1309251.0,363591.0
13-04 02:46:25,2.510,0.167,97.238,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1797664768.0,858787840.0,1389928448.0,29572694016.0,1376044.0,366458.0
13-04 02:46:26,1.998,0.333,97.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1797656576.0,858787840.0,1389936640.0,29572694016.0,1385567.0,316469.0
13-04 02:46:27,0.835,0.0,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1797865472.0,858787840.0,1389936640.0,29572485120.0,169972.0,142421.0
13-04 02:46:28,1.333,0.667,97.917,0.083,0.0,0.0,0.0,16384.0,0.0,1.0,1798418432.0,858787840.0,1389936640.0,29571932160.0,39370.0,68937.0
13-04 02:46:29,1.421,0.502,98.077,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1755828224.0,858787840.0,1389940736.0,29614518272.0,38181.0,66307.0
13-04 02:46:30,1.251,0.083,98.582,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1741430784.0,858787840.0,1389940736.0,29628915712.0,40500.0,69593.0
13-04 02:46:31,1.084,0.083,98.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1707118592.0,858787840.0,1389940736.0,29663227904.0,39908.0,67996.0
13-04 02:46:32,2.252,0.167,97.498,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1663201280.0,858787840.0,1389948928.0,29707137024.0,193554.0,144684.0
13-04 02:46:33,4.257,0.501,95.242,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1655943168.0,858787840.0,1389957120.0,29714386944.0,1495535.0,386849.0
13-04 02:46:34,4.337,0.417,94.996,0.167,0.0,0.083,0.0,32768.0,0.0,6.0,1641828352.0,858787840.0,1389965312.0,29728493568.0,1806422.0,415139.0
13-04 02:46:35,5.175,0.417,94.324,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1660956672.0,858787840.0,1389977600.0,29709352960.0,1926348.0,426917.0
13-04 02:46:36,4.020,0.168,95.812,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1680031744.0,858787840.0,1389981696.0,29690273792.0,1910168.0,425175.0
13-04 02:46:37,4.073,0.416,95.345,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1685102592.0,858787840.0,1389989888.0,29685194752.0,1951105.0,429701.0
13-04 02:46:38,4.428,0.084,95.489,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1692151808.0,858787840.0,1389998080.0,29678137344.0,1791833.0,416263.0
13-04 02:46:39,3.821,0.332,95.598,0.249,0.0,0.0,0.0,16384.0,0.0,2.0,1709465600.0,858787840.0,1390006272.0,29660815360.0,1174585.0,373797.0
13-04 02:46:40,2.423,0.334,97.160,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1720758272.0,858787840.0,1390014464.0,29649514496.0,186394.0,322246.0
13-04 02:46:41,3.987,0.332,95.515,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,1735217152.0,858787840.0,1390030848.0,29635039232.0,644741.0,381767.0
13-04 02:46:42,3.607,0.252,96.057,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1752354816.0,858787840.0,1390034944.0,29617897472.0,1818571.0,478489.0
13-04 02:46:43,4.174,0.334,95.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1761484800.0,858787840.0,1390047232.0,29608755200.0,2442957.0,517067.0
13-04 02:46:44,4.282,0.084,95.550,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1763258368.0,858787840.0,1390051328.0,29606977536.0,1847457.0,489486.0
13-04 02:46:45,4.821,0.249,94.846,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1765675008.0,858787840.0,1390063616.0,29604548608.0,2331059.0,525519.0
13-04 02:46:46,3.347,0.167,96.402,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1765892096.0,858787840.0,1390067712.0,29604327424.0,1428894.0,446848.0
13-04 02:46:47,3.595,0.418,95.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1768169472.0,858787840.0,1390075904.0,29602041856.0,2599680.0,538970.0
13-04 02:46:48,3.099,0.168,96.650,0.0,0.0,0.084,0.0,163840.0,0.0,2.0,1768947712.0,858787840.0,1390092288.0,29601247232.0,1757812.0,482153.0
13-04 02:46:49,3.940,0.335,95.474,0.251,0.0,0.0,0.0,110592.0,0.0,5.0,1772875776.0,858787840.0,1390100480.0,29597310976.0,2250935.0,508939.0
13-04 02:46:50,3.250,0.333,96.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1775407104.0,858787840.0,1390108672.0,29594771456.0,1222934.0,448321.0
13-04 02:46:51,3.685,0.251,96.064,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1775779840.0,858787840.0,1390116864.0,29594390528.0,2284572.0,516307.0
13-04 02:46:52,3.417,0.167,96.167,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1776533504.0,858787840.0,1390125056.0,29593628672.0,1554557.0,486723.0
13-04 02:46:53,3.586,0.250,96.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1779191808.0,858787840.0,1390133248.0,29590962176.0,2194670.0,512938.0
13-04 02:46:54,4.402,0.249,95.100,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1781854208.0,858787840.0,1390137344.0,29588295680.0,1404917.0,453879.0
13-04 02:46:55,3.180,0.167,96.485,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1782984704.0,858787840.0,1390149632.0,29587152896.0,1920133.0,491613.0
13-04 02:46:56,3.497,0.167,96.170,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1784250368.0,858787840.0,1390153728.0,29585883136.0,2096284.0,513195.0
13-04 02:46:57,2.762,0.335,96.736,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1784709120.0,858787840.0,1390170112.0,29585408000.0,1558805.0,492579.0
13-04 02:46:58,3.506,0.167,96.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1785212928.0,858787840.0,1390174208.0,29584900096.0,2352044.0,526988.0
13-04 02:46:59,3.431,0.251,96.067,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1787494400.0,858787840.0,1390178304.0,29582614528.0,1497251.0,477804.0
13-04 02:47:00,3.607,0.336,95.973,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1791102976.0,858787840.0,1390190592.0,29578993664.0,2368361.0,537117.0
13-04 02:47:01,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1791221760.0,858787840.0,1390198784.0,29578866688.0,1673228.0,488887.0
13-04 02:47:02,3.661,0.333,95.757,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1792958464.0,858787840.0,1390206976.0,29577121792.0,2479036.0,545084.0
13-04 02:47:03,3.342,0.167,96.408,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1795239936.0,858787840.0,1390211072.0,29574836224.0,2015599.0,507070.0
13-04 02:47:04,4.017,0.251,95.481,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1796911104.0,858787840.0,1390223360.0,29573152768.0,1956654.0,495696.0
13-04 02:47:05,3.188,0.084,96.644,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1798774784.0,858787840.0,1390231552.0,29571280896.0,1781576.0,485773.0
13-04 02:47:06,3.255,0.167,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1799077888.0,858787840.0,1390243840.0,29570965504.0,1994947.0,497355.0
13-04 02:47:07,3.094,0.251,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800155136.0,858787840.0,1390247936.0,29569884160.0,1988711.0,499123.0
13-04 02:47:08,3.497,0.250,96.170,0.0,0.0,0.083,0.0,28672.0,0.0,5.0,1801035776.0,858787840.0,1390256128.0,29568995328.0,2168792.0,496992.0
13-04 02:47:09,3.846,0.334,95.569,0.167,0.0,0.084,0.0,32768.0,0.0,6.0,1801949184.0,858787840.0,1390264320.0,29568073728.0,2425883.0,505548.0
13-04 02:47:10,3.500,0.250,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1802289152.0,858787840.0,1390272512.0,29567725568.0,2062282.0,482003.0
13-04 02:47:11,3.073,0.249,96.595,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1802915840.0,858787840.0,1390280704.0,29567090688.0,631866.0,387035.0
13-04 02:47:12,2.502,0.250,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1802907648.0,858787840.0,1390288896.0,29567090688.0,1408734.0,409361.0
13-04 02:47:13,2.258,0.251,97.241,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,1804046336.0,858787840.0,1390292992.0,29565947904.0,3337980.0,413837.0
13-04 02:47:14,1.501,0.083,98.332,0.083,0.0,0.0,0.0,12288.0,0.0,1.0,1804427264.0,858787840.0,1390292992.0,29565566976.0,472827.0,208433.0
13-04 02:47:15,0.832,0.166,98.918,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1804423168.0,858787840.0,1390297088.0,29565566976.0,58439.0,100333.0
13-04 02:47:16,0.501,0.083,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1804423168.0,858787840.0,1390297088.0,29565566976.0,58761.0,99272.0
13-04 02:47:17,3.169,0.751,96.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1736867840.0,858787840.0,1390301184.0,29633118208.0,54464.0,97602.0
13-04 02:47:18,2.678,0.586,96.736,0.0,0.0,0.0,0.0,167936.0,0.0,3.0,1624702976.0,858787840.0,1390305280.0,29745278976.0,54599.0,97333.0
13-04 02:47:19,2.243,0.166,97.508,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1626021888.0,858787840.0,1390313472.0,29743951872.0,96369.0,134065.0
13-04 02:47:20,4.750,0.333,94.667,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,1634914304.0,858787840.0,1390321664.0,29735051264.0,1360438.0,415046.0
13-04 02:47:21,4.917,0.333,94.583,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1655812096.0,858787840.0,1390325760.0,29714149376.0,2452633.0,485088.0
13-04 02:47:22,5.975,0.415,93.527,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1677258752.0,858787840.0,1390338048.0,29692690432.0,2394929.0,490455.0
13-04 02:47:23,4.485,0.415,94.934,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,1694453760.0,858787840.0,1390346240.0,29675487232.0,2663537.0,505613.0
13-04 02:47:24,4.766,0.334,94.732,0.0,0.0,0.167,0.0,90112.0,0.0,3.0,1696251904.0,858787840.0,1390358528.0,29673676800.0,2481679.0,491823.0
13-04 02:47:25,4.362,0.252,95.302,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1724690432.0,858787840.0,1390362624.0,29645234176.0,2538116.0,501895.0
13-04 02:47:26,4.167,0.500,95.250,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1757564928.0,858787840.0,1390374912.0,29612347392.0,2636165.0,501913.0
13-04 02:47:27,4.073,0.416,95.262,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1762893824.0,858787840.0,1390379008.0,29607014400.0,2343525.0,483068.0
13-04 02:47:28,4.341,0.250,95.326,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1764659200.0,858787840.0,1390391296.0,29605236736.0,2509674.0,488645.0
13-04 02:47:29,4.428,0.501,95.071,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1769132032.0,858787840.0,1390395392.0,29600759808.0,2439321.0,501231.0
13-04 02:47:30,2.864,0.084,96.714,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1768960000.0,858787840.0,1390407680.0,29600919552.0,2534848.0,500107.0
13-04 02:47:31,4.013,0.251,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1770004480.0,858787840.0,1390411776.0,29599870976.0,2445875.0,489976.0
13-04 02:47:32,3.500,0.417,96.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1770401792.0,858787840.0,1390424064.0,29599461376.0,2417164.0,494662.0
13-04 02:47:33,4.370,0.168,95.462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774522368.0,858787840.0,1390432256.0,29595332608.0,2422173.0,498124.0
13-04 02:47:34,3.177,0.418,96.321,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1775030272.0,858787840.0,1390440448.0,29594816512.0,2339496.0,485113.0
13-04 02:47:35,3.264,0.418,96.067,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1775247360.0,858787840.0,1390444544.0,29594595328.0,2509044.0,503658.0
13-04 02:47:36,3.589,0.167,96.160,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1775521792.0,858787840.0,1390456832.0,29594308608.0,2423299.0,498286.0
13-04 02:47:37,4.431,0.334,95.067,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1778978816.0,858787840.0,1390460928.0,29590847488.0,2369361.0,496281.0
13-04 02:47:38,2.421,0.334,97.245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1779183616.0,858787840.0,1390477312.0,29590626304.0,850321.0,393872.0
13-04 02:47:39,3.583,0.250,96.0,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1779146752.0,858787840.0,1390481408.0,29590659072.0,2684734.0,525536.0
13-04 02:47:40,3.264,0.335,96.151,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,1779552256.0,858787840.0,1390489600.0,29590245376.0,2596723.0,529214.0
13-04 02:47:41,3.434,0.419,96.064,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1780088832.0,858787840.0,1390493696.0,29589704704.0,2574065.0,531450.0
13-04 02:47:42,4.337,0.250,95.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1784995840.0,858787840.0,1390505984.0,29584785408.0,1704302.0,472878.0
13-04 02:47:43,4.319,0.415,95.266,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1785368576.0,858787840.0,1390514176.0,29584404480.0,2277833.0,516299.0
13-04 02:47:44,3.512,0.167,96.237,0.0,0.0,0.084,0.0,32768.0,0.0,7.0,1786535936.0,858787840.0,1390522368.0,29583228928.0,2565498.0,522571.0
13-04 02:47:45,3.342,0.501,95.990,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1787416576.0,858787840.0,1390530560.0,29582340096.0,2520420.0,542853.0
13-04 02:47:46,4.344,0.167,95.405,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1793216512.0,858787840.0,1390538752.0,29576531968.0,2727467.0,539018.0
13-04 02:47:47,3.425,0.167,96.324,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1795448832.0,858787840.0,1390546944.0,29574291456.0,1591277.0,471593.0
13-04 02:47:48,3.595,0.334,96.070,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1795256320.0,858787840.0,1390563328.0,29574467584.0,3134914.0,571680.0
13-04 02:47:49,3.183,0.335,96.315,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1795633152.0,858787840.0,1390567424.0,29574086656.0,2366111.0,530354.0
13-04 02:47:50,3.344,0.334,96.237,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1795723264.0,858787840.0,1390579712.0,29573984256.0,2832860.0,551363.0
13-04 02:47:51,4.443,0.168,95.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800798208.0,858787840.0,1390583808.0,29568905216.0,2563023.0,532207.0
13-04 02:47:52,2.689,0.336,96.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800855552.0,858787840.0,1390592000.0,29568839680.0,2336537.0,522402.0
13-04 02:47:53,3.509,0.167,96.241,0.0,0.0,0.084,0.0,208896.0,0.0,1.0,1801957376.0,858787840.0,1390600192.0,29567729664.0,2330760.0,523520.0
13-04 02:47:54,3.339,0.250,96.160,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1802166272.0,858787840.0,1390612480.0,29567508480.0,2240810.0,521085.0
13-04 02:47:55,4.778,0.251,94.635,0.251,0.0,0.084,0.0,40960.0,0.0,5.0,1802915840.0,858791936.0,1390620672.0,29566746624.0,2696701.0,540883.0
13-04 02:47:56,3.595,0.251,96.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1802842112.0,858791936.0,1390628864.0,29566812160.0,2481369.0,526564.0
13-04 02:47:57,3.503,0.417,96.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1803538432.0,858791936.0,1390632960.0,29566111744.0,2713412.0,553717.0
13-04 02:47:58,3.420,0.083,96.247,0.083,0.0,0.167,0.0,12288.0,0.0,4.0,1804165120.0,858791936.0,1390641152.0,29565476864.0,1841913.0,505483.0
13-04 02:47:59,4.439,0.168,95.394,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1807568896.0,858791936.0,1390665728.0,29562048512.0,2772896.0,527584.0
13-04 02:48:00,2.082,0.167,97.585,0.167,0.0,0.0,0.0,65536.0,0.0,6.0,1807695872.0,858791936.0,1390665728.0,29561921536.0,2775893.0,372459.0
13-04 02:48:01,0.916,0.250,98.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1808068608.0,858791936.0,1390673920.0,29561540608.0,140742.0,201136.0
13-04 02:48:02,0.753,0.167,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808195584.0,858791936.0,1390673920.0,29561413632.0,77302.0,133411.0
13-04 02:48:03,1.083,0.167,98.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808195584.0,858791936.0,1390673920.0,29561413632.0,73122.0,130100.0
13-04 02:48:04,0.835,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808191488.0,858791936.0,1390678016.0,29561413632.0,73377.0,130813.0
13-04 02:48:05,1.0,0.167,98.583,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1808187392.0,858791936.0,1390682112.0,29561413632.0,75261.0,132804.0
13-04 02:48:06,2.585,0.167,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809453056.0,858791936.0,1390686208.0,29560143872.0,496295.0,282451.0
13-04 02:48:07,4.254,0.334,95.163,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1712414720.0,858791936.0,1390698496.0,29657169920.0,2433586.0,507726.0
13-04 02:48:08,6.661,0.500,92.756,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1634877440.0,858791936.0,1390702592.0,29734703104.0,2929838.0,549459.0
13-04 02:48:09,6.395,0.332,93.189,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1636192256.0,858791936.0,1390714880.0,29733376000.0,2675253.0,526931.0
13-04 02:48:10,6.556,0.581,92.780,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1654632448.0,858791936.0,1390723072.0,29714927616.0,3104216.0,558706.0
13-04 02:48:11,4.599,0.418,94.816,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1682079744.0,858791936.0,1390735360.0,29687468032.0,2961971.0,547415.0
13-04 02:48:12,3.580,0.167,96.253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1686994944.0,858791936.0,1390739456.0,29682548736.0,1092123.0,430718.0
13-04 02:48:13,4.866,0.252,94.715,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1695875072.0,858791936.0,1390747648.0,29673660416.0,2163887.0,531294.0
13-04 02:48:14,5.180,0.334,94.403,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1734090752.0,858791936.0,1390751744.0,29635440640.0,3596999.0,603484.0
13-04 02:48:15,5.316,0.415,94.186,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1759887360.0,858791936.0,1390764032.0,29609631744.0,3410514.0,622321.0
13-04 02:48:16,4.523,0.168,95.226,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1765376000.0,858791936.0,1390768128.0,29604139008.0,3036267.0,607060.0
13-04 02:48:17,5.338,0.250,94.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1765711872.0,858791936.0,1390780416.0,29603790848.0,3214634.0,601498.0
13-04 02:48:18,4.678,0.251,94.904,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1766678528.0,858791936.0,1390796800.0,29602807808.0,3322724.0,618053.0
13-04 02:48:19,4.087,0.417,95.413,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1769177088.0,858791936.0,1390804992.0,29600301056.0,3360336.0,613521.0
13-04 02:48:20,4.862,0.251,94.719,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1778597888.0,858791936.0,1390813184.0,29590872064.0,3038675.0,589462.0
13-04 02:48:21,3.356,0.336,96.057,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1779601408.0,858796032.0,1390821376.0,29589856256.0,3158265.0,589752.0
13-04 02:48:22,3.846,0.251,95.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781116928.0,858796032.0,1390829568.0,29588332544.0,3175735.0,587078.0
13-04 02:48:23,4.264,0.418,95.234,0.0,0.0,0.084,0.0,147456.0,0.0,1.0,1781743616.0,858796032.0,1390837760.0,29587697664.0,3703028.0,624619.0
13-04 02:48:24,4.191,0.251,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781227520.0,858796032.0,1390845952.0,29588205568.0,3540410.0,605156.0
13-04 02:48:25,3.926,0.251,95.739,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1781854208.0,858796032.0,1390854144.0,29587570688.0,3498492.0,597925.0
13-04 02:48:26,3.269,0.251,96.060,0.251,0.0,0.168,0.0,32768.0,0.0,5.0,1782349824.0,858796032.0,1390866432.0,29587062784.0,3036948.0,561919.0
13-04 02:48:27,4.337,0.250,95.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786281984.0,858796032.0,1390870528.0,29583126528.0,2914481.0,557534.0
13-04 02:48:28,4.083,0.500,95.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1789005824.0,858796032.0,1390882816.0,29580390400.0,3199738.0,569300.0
13-04 02:48:29,4.143,0.331,95.360,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1789190144.0,858796032.0,1390891008.0,29580197888.0,3127141.0,574473.0
13-04 02:48:30,3.598,0.335,95.900,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1789313024.0,858796032.0,1390895104.0,29580070912.0,3126909.0,577777.0
13-04 02:48:31,4.682,0.502,94.732,0.0,0.0,0.084,0.0,32768.0,0.0,4.0,1790664704.0,858796032.0,1390907392.0,29578706944.0,2977500.0,562407.0
13-04 02:48:32,3.101,0.251,96.563,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790943232.0,858796032.0,1390915584.0,29578420224.0,3027047.0,555341.0
13-04 02:48:33,4.149,0.415,95.353,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1792462848.0,858796032.0,1390919680.0,29576896512.0,3052628.0,577052.0
13-04 02:48:34,3.428,0.251,96.070,0.0,0.0,0.251,0.0,86016.0,0.0,1.0,1792737280.0,858796032.0,1390931968.0,29576609792.0,3087461.0,568080.0
13-04 02:48:35,5.004,0.250,94.579,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1797521408.0,858796032.0,1390940160.0,29571817472.0,2995869.0,563432.0
13-04 02:48:36,3.010,0.334,96.405,0.251,0.0,0.0,0.0,69632.0,0.0,8.0,1797763072.0,858796032.0,1390952448.0,29571563520.0,2182787.0,503665.0
13-04 02:48:37,2.914,0.167,96.753,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1798680576.0,858796032.0,1390956544.0,29570641920.0,1261901.0,447027.0
13-04 02:48:38,3.676,0.167,95.990,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1799905280.0,858796032.0,1390968832.0,29569404928.0,3234525.0,610809.0
13-04 02:48:39,4.941,0.503,94.472,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800728576.0,858796032.0,1390977024.0,29568573440.0,3769165.0,635338.0
13-04 02:48:40,3.020,0.168,96.644,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1801031680.0,858796032.0,1390985216.0,29568262144.0,2842593.0,569878.0
13-04 02:48:41,3.264,0.335,96.067,0.251,0.0,0.084,0.0,28672.0,0.0,4.0,1801822208.0,858796032.0,1390989312.0,29567467520.0,2723058.0,564666.0
13-04 02:48:42,4.398,0.166,95.187,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1802162176.0,858796032.0,1390997504.0,29567119360.0,3330237.0,608595.0
13-04 02:48:43,4.821,0.416,94.680,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1806598144.0,858796032.0,1391005696.0,29562675200.0,1877165.0,515153.0
13-04 02:48:44,3.099,0.419,96.399,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1806811136.0,858796032.0,1391013888.0,29562454016.0,3229998.0,574473.0
13-04 02:48:45,3.933,0.251,95.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1807859712.0,858796032.0,1391026176.0,29561393152.0,3499372.0,635887.0
13-04 02:48:46,2.850,0.251,96.479,0.168,0.0,0.251,0.0,20480.0,0.0,4.0,1810272256.0,858800128.0,1399435264.0,29550567424.0,3537744.0,558068.0
13-04 02:48:47,2.256,0.084,97.577,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1810591744.0,858800128.0,1399435264.0,29550247936.0,1557585.0,320315.0
13-04 02:48:48,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1811857408.0,858800128.0,1399443456.0,29548974080.0,296546.0,225059.0
13-04 02:48:49,0.668,0.083,99.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1811820544.0,858800128.0,1399443456.0,29549010944.0,91086.0,164082.0
13-04 02:48:50,1.246,0.166,98.588,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1811816448.0,858800128.0,1399447552.0,29549010944.0,89666.0,161672.0
13-04 02:48:51,1.002,0.083,98.915,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1811816448.0,858800128.0,1399447552.0,29549010944.0,91002.0,162678.0
13-04 02:48:52,0.918,0.083,98.748,0.167,0.0,0.083,0.0,16384.0,0.0,3.0,1811812352.0,858800128.0,1399451648.0,29549010944.0,93866.0,164608.0
13-04 02:48:53,1.336,0.250,98.414,0.0,0.0,0.0,0.0,159744.0,0.0,5.0,1811423232.0,858800128.0,1399459840.0,29549391872.0,109618.0,186097.0
13-04 02:48:54,3.997,0.500,95.337,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1811415040.0,858800128.0,1399468032.0,29549391872.0,2248716.0,546263.0
13-04 02:48:55,5.828,0.250,93.838,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1678589952.0,858800128.0,1399476224.0,29682208768.0,3152417.0,588299.0
13-04 02:48:56,5.789,0.252,93.960,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1675984896.0,858800128.0,1399480320.0,29684809728.0,3407364.0,590938.0
13-04 02:48:57,6.099,0.501,93.233,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1670684672.0,858800128.0,1399488512.0,29690101760.0,3374701.0,587968.0
13-04 02:48:58,5.676,0.334,93.907,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1686315008.0,858800128.0,1399496704.0,29674463232.0,3458539.0,618407.0
13-04 02:48:59,5.922,0.334,93.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704243200.0,858800128.0,1399504896.0,29656526848.0,3290666.0,596567.0
13-04 02:49:00,5.281,0.251,94.384,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744199680.0,858800128.0,1399513088.0,29616562176.0,3658874.0,629343.0
13-04 02:49:01,5.338,0.083,94.495,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1765773312.0,858800128.0,1399525376.0,29594976256.0,2964345.0,602598.0
13-04 02:49:02,5.083,0.583,94.250,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1769832448.0,858800128.0,1399529472.0,29590913024.0,3274850.0,612459.0
13-04 02:49:03,4.534,0.336,95.046,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1769058304.0,858800128.0,1399541760.0,29591674880.0,3516088.0,644671.0
13-04 02:49:04,4.591,0.417,94.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1769181184.0,858800128.0,1399545856.0,29591547904.0,3789247.0,657884.0
13-04 02:49:05,4.191,0.251,95.222,0.0,0.0,0.335,0.0,4096.0,0.0,2.0,1773359104.0,858800128.0,1399558144.0,29587357696.0,3493476.0,642301.0
13-04 02:49:06,5.105,0.167,94.561,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1780428800.0,858800128.0,1399566336.0,29580279808.0,3427380.0,643203.0
13-04 02:49:07,4.515,0.251,94.983,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1781026816.0,858800128.0,1399570432.0,29579677696.0,4001276.0,686254.0
13-04 02:49:08,4.409,0.333,95.175,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1782636544.0,858800128.0,1399582720.0,29578055680.0,2668288.0,599877.0
13-04 02:49:09,4.770,0.167,94.895,0.0,0.0,0.167,0.0,94208.0,0.0,1.0,1784279040.0,858800128.0,1399590912.0,29576404992.0,3673616.0,667560.0
13-04 02:49:10,4.023,0.251,95.557,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1784582144.0,858800128.0,1399603200.0,29576089600.0,3617395.0,652326.0
13-04 02:49:11,3.846,0.334,95.652,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1784897536.0,858800128.0,1399607296.0,29575770112.0,4211680.0,696799.0
13-04 02:49:12,4.264,0.418,94.900,0.251,0.0,0.167,0.0,32768.0,0.0,3.0,1786470400.0,858800128.0,1399619584.0,29574184960.0,3962933.0,686885.0
13-04 02:49:13,4.104,0.168,95.561,0.0,0.0,0.168,0.0,32768.0,0.0,4.0,1789231104.0,858800128.0,1399623680.0,29571420160.0,3154444.0,639646.0
13-04 02:49:14,3.353,0.335,96.228,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790169088.0,858800128.0,1399635968.0,29570469888.0,3117813.0,629094.0
13-04 02:49:15,4.341,0.334,95.075,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1791242240.0,858800128.0,1399640064.0,29569392640.0,4118577.0,672724.0
13-04 02:49:16,4.678,0.501,94.737,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790660608.0,858800128.0,1399652352.0,29569961984.0,3917743.0,682669.0
13-04 02:49:17,4.087,0.500,95.246,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1792307200.0,858800128.0,1399656448.0,29568311296.0,4356423.0,721885.0
13-04 02:49:18,4.174,0.584,95.159,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1792655360.0,858800128.0,1399672832.0,29567946752.0,3398043.0,634165.0
13-04 02:49:19,4.674,0.334,94.658,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,1796014080.0,858800128.0,1399681024.0,29564579840.0,4018243.0,670890.0
13-04 02:49:20,3.756,0.417,95.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1796513792.0,858800128.0,1399689216.0,29564071936.0,3800792.0,618451.0
13-04 02:49:21,3.917,0.333,95.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1797332992.0,858800128.0,1399693312.0,29563248640.0,3077727.0,617763.0
13-04 02:49:22,5.008,0.334,94.407,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1798844416.0,858800128.0,1399705600.0,29561724928.0,3865550.0,654315.0
13-04 02:49:23,3.359,0.336,96.138,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1799258112.0,858800128.0,1399705600.0,29561311232.0,3865647.0,664635.0
13-04 02:49:24,4.587,0.167,95.079,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1799335936.0,858800128.0,1399721984.0,29561217024.0,3793875.0,649983.0
13-04 02:49:25,4.100,0.335,95.565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1800790016.0,858800128.0,1399726080.0,29559758848.0,4062763.0,660939.0
13-04 02:49:26,3.933,0.502,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1803448320.0,858800128.0,1399738368.0,29557088256.0,3492910.0,627516.0
13-04 02:49:27,4.254,0.167,95.413,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,1804169216.0,858800128.0,1399746560.0,29556359168.0,3700571.0,641520.0
13-04 02:49:28,4.100,0.335,95.397,0.0,0.0,0.167,0.0,221184.0,0.0,2.0,1806647296.0,858800128.0,1399754752.0,29553872896.0,3468099.0,638424.0
13-04 02:49:29,4.094,0.418,95.405,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,1806036992.0,858800128.0,1399762944.0,29554475008.0,4056307.0,656606.0
13-04 02:49:30,3.846,0.251,95.903,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1806311424.0,858800128.0,1399771136.0,29554192384.0,3741913.0,647922.0
13-04 02:49:31,3.830,0.250,95.670,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1806307328.0,858800128.0,1399775232.0,29554192384.0,3752845.0,633170.0
13-04 02:49:32,4.917,0.333,94.500,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1808289792.0,858800128.0,1399791616.0,29552193536.0,3801160.0,644218.0
13-04 02:49:33,4.094,0.167,95.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809682432.0,858800128.0,1399795712.0,29550796800.0,3707473.0,620130.0
13-04 02:49:34,1.756,0.0,98.244,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1810444288.0,858800128.0,1399795712.0,29550034944.0,1550896.0,364086.0
13-04 02:49:35,0.918,0.083,98.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1810567168.0,858800128.0,1399799808.0,29549907968.0,108287.0,192019.0
13-04 02:49:36,0.999,0.250,98.668,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1811070976.0,858800128.0,1399803904.0,29549400064.0,112750.0,198243.0
13-04 02:49:37,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1811070976.0,858800128.0,1399803904.0,29549400064.0,106957.0,194586.0
13-04 02:49:38,1.503,0.083,98.247,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1811066880.0,858800128.0,1399808000.0,29549400064.0,108804.0,195149.0
13-04 02:49:39,1.334,0.334,98.249,0.0,0.0,0.083,0.0,98304.0,0.0,4.0,1811062784.0,858800128.0,1399812096.0,29549400064.0,113384.0,200309.0
13-04 02:49:40,4.837,0.584,94.495,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1772040192.0,858800128.0,1399820288.0,29588414464.0,2212741.0,547546.0
13-04 02:49:41,6.151,0.582,93.101,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1741213696.0,858800128.0,1399828480.0,29619232768.0,3998290.0,670666.0
13-04 02:49:42,5.320,0.333,94.264,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1742331904.0,858800128.0,1399840768.0,29618102272.0,2625551.0,576530.0
13-04 02:49:43,2.855,0.336,96.809,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1750970368.0,858800128.0,1399844864.0,29609459712.0,582794.0,460827.0
13-04 02:49:44,6.167,0.500,93.083,0.083,0.0,0.167,0.0,45056.0,0.0,5.0,1748774912.0,858800128.0,1399857152.0,29611642880.0,4089892.0,733397.0
13-04 02:49:45,4.496,0.167,95.254,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1754644480.0,858800128.0,1399861248.0,29605769216.0,1281907.0,548713.0
13-04 02:49:46,4.564,0.498,94.855,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1765138432.0,858800128.0,1399873536.0,29595262976.0,1820380.0,587337.0
13-04 02:49:47,5.941,0.502,93.305,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1781129216.0,858800128.0,1399881728.0,29579264000.0,5687442.0,799060.0
13-04 02:49:48,4.348,0.334,95.067,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1781403648.0,858800128.0,1399894016.0,29578977280.0,3454644.0,681864.0
13-04 02:49:49,4.454,0.168,95.210,0.0,0.0,0.168,0.0,32768.0,0.0,4.0,1783812096.0,858800128.0,1399898112.0,29576564736.0,2822387.0,643923.0
13-04 02:49:50,6.302,0.663,92.786,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1786245120.0,858800128.0,1399910400.0,29574119424.0,5576181.0,850324.0
13-04 02:49:51,3.913,0.500,95.420,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1787064320.0,858800128.0,1399914496.0,29573296128.0,2695719.0,650486.0
13-04 02:49:52,4.610,0.335,94.971,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1787023360.0,858800128.0,1399926784.0,29573324800.0,3712588.0,771103.0
13-04 02:49:53,5.374,0.252,94.123,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1788379136.0,858800128.0,1399934976.0,29571960832.0,5781603.0,866788.0
13-04 02:49:54,3.741,0.249,95.345,0.499,0.0,0.166,0.0,16384.0,0.0,2.0,1788432384.0,858800128.0,1399943168.0,29571899392.0,1653932.0,622515.0
13-04 02:49:55,5.272,0.251,94.226,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1790394368.0,858800128.0,1399951360.0,29569929216.0,4439585.0,817040.0
13-04 02:49:56,4.770,0.335,94.644,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1791557632.0,858800128.0,1399959552.0,29568757760.0,4457740.0,837306.0
13-04 02:49:57,4.519,0.418,94.979,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1791741952.0,858800128.0,1399967744.0,29568565248.0,4502285.0,807218.0
13-04 02:49:58,5.448,0.335,94.049,0.0,0.0,0.168,0.0,151552.0,0.0,1.0,1793794048.0,858800128.0,1399975936.0,29566504960.0,5334609.0,904204.0
13-04 02:49:59,6.355,0.334,93.060,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1799217152.0,858800128.0,1399984128.0,29561073664.0,6405282.0,1041125.0
13-04 02:50:00,5.276,0.503,94.054,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1798844416.0,858800128.0,1399992320.0,29561438208.0,5636432.0,939251.0
13-04 02:50:01,5.347,0.501,93.901,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1798590464.0,858800128.0,1400004608.0,29561679872.0,4704984.0,846664.0
13-04 02:50:02,4.595,0.334,94.737,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1800015872.0,858800128.0,1400012800.0,29560246272.0,3657478.0,736674.0
13-04 02:50:03,3.926,0.418,95.572,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1800036352.0,858800128.0,1400020992.0,29560217600.0,3305410.0,702824.0
13-04 02:50:04,3.946,0.252,95.550,0.168,0.0,0.084,0.0,32768.0,0.0,6.0,1800761344.0,858800128.0,1400029184.0,29559484416.0,3294162.0,697050.0
13-04 02:50:05,4.580,0.500,94.838,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1801797632.0,858800128.0,1400041472.0,29558435840.0,3261283.0,692831.0
13-04 02:50:06,3.691,0.503,95.554,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1801981952.0,858800128.0,1400045568.0,29558247424.0,3470336.0,719599.0
13-04 02:50:07,3.843,0.251,95.739,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1801908224.0,858800128.0,1400053760.0,29558312960.0,3021950.0,673751.0
13-04 02:50:08,5.066,0.498,94.435,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801805824.0,858800128.0,1400061952.0,29558407168.0,3231524.0,697231.0
13-04 02:50:09,4.268,0.167,95.314,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1803735040.0,858800128.0,1400070144.0,29556469760.0,3102927.0,678372.0
13-04 02:50:10,4.080,0.583,95.254,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1805086720.0,858800128.0,1400082432.0,29555105792.0,3471749.0,715818.0
13-04 02:50:11,4.996,0.167,94.754,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1807872000.0,858800128.0,1400090624.0,29552312320.0,3198518.0,684076.0
13-04 02:50:12,5.145,0.332,94.274,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1809420288.0,858800128.0,1400098816.0,29550755840.0,3469796.0,715200.0
13-04 02:50:13,3.417,0.250,96.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1810268160.0,858800128.0,1400107008.0,29549899776.0,1747172.0,578462.0
13-04 02:50:14,3.339,0.250,96.077,0.083,0.0,0.250,0.0,98304.0,0.0,3.0,1811529728.0,858804224.0,1400111104.0,29548630016.0,914602.0,512827.0
13-04 02:50:15,5.281,0.419,94.216,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1812025344.0,858804224.0,1400123392.0,29548122112.0,5099879.0,869347.0
13-04 02:50:16,5.583,0.333,93.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1811800064.0,858804224.0,1400127488.0,29548343296.0,4788246.0,843240.0
13-04 02:50:17,4.439,0.251,95.142,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,1813315584.0,858804224.0,1400135680.0,29546819584.0,3751417.0,742838.0
13-04 02:50:18,3.930,0.334,95.569,0.0,0.0,0.167,0.0,12288.0,0.0,1.0,1815584768.0,858804224.0,1400152064.0,29544534016.0,3169058.0,684139.0
13-04 02:50:19,4.020,0.503,95.142,0.251,0.0,0.084,0.0,32768.0,0.0,3.0,1820237824.0,858804224.0,1400164352.0,29539868672.0,3130557.0,690826.0
13-04 02:50:20,2.172,0.334,97.327,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1820364800.0,858804224.0,1400164352.0,29539741696.0,2247030.0,505285.0
13-04 02:50:21,1.496,0.249,98.171,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1821503488.0,858804224.0,1400168448.0,29538598912.0,138480.0,233811.0
13-04 02:50:22,1.665,0.333,98.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1821630464.0,858804224.0,1400168448.0,29538471936.0,127327.0,226761.0
13-04 02:50:23,1.839,0.251,97.910,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1822261248.0,858804224.0,1400172544.0,29537837056.0,126126.0,226472.0
13-04 02:50:24,1.336,0.167,98.331,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1822261248.0,858804224.0,1400172544.0,29537837056.0,126482.0,227309.0
13-04 02:50:25,1.500,0.083,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1822769152.0,858804224.0,1400172544.0,29537329152.0,124369.0,224742.0
13-04 02:50:26,2.005,0.418,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1822765056.0,858804224.0,1400176640.0,29537329152.0,125981.0,226203.0
13-04 02:50:27,2.671,0.835,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1729814528.0,858804224.0,1400180736.0,29630275584.0,127997.0,228513.0
13-04 02:50:28,2.248,0.167,97.502,0.0,0.0,0.083,0.0,147456.0,0.0,3.0,1728286720.0,858804224.0,1400184832.0,29631799296.0,126551.0,223602.0
13-04 02:50:29,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730445312.0,858804224.0,1400184832.0,29629640704.0,125079.0,226813.0
13-04 02:50:30,1.505,0.334,97.910,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,1732980736.0,858804224.0,1400188928.0,29627101184.0,131137.0,231534.0
13-04 02:50:31,2.333,0.167,97.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1733996544.0,858804224.0,1400188928.0,29626085376.0,127719.0,229131.0
13-04 02:50:32,2.252,0.334,97.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1671409664.0,858804224.0,1400193024.0,29688668160.0,124900.0,225086.0
13-04 02:50:33,2.252,0.250,97.498,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1644875776.0,858804224.0,1400193024.0,29715202048.0,125750.0,225766.0
13-04 02:50:34,1.925,0.084,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647648768.0,858804224.0,1400193024.0,29712429056.0,122824.0,220501.0
13-04 02:50:35,3.325,0.166,96.426,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1652686848.0,858804224.0,1400201216.0,29707382784.0,386274.0,337499.0
13-04 02:50:36,6.444,0.418,92.887,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1678770176.0,858804224.0,1400213504.0,29681287168.0,2902323.0,692479.0
13-04 02:50:37,6.078,0.416,93.256,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1704697856.0,858804224.0,1400221696.0,29655351296.0,3701518.0,758444.0
13-04 02:50:38,6.583,0.333,92.833,0.0,0.0,0.250,0.0,24576.0,0.0,5.0,1720082432.0,858804224.0,1400229888.0,29639958528.0,3545964.0,745828.0
13-04 02:50:39,6.005,0.250,93.661,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1754992640.0,858804224.0,1400238080.0,29605040128.0,3954979.0,779593.0
13-04 02:50:40,5.667,0.417,93.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1771524096.0,858804224.0,1400246272.0,29588500480.0,3369234.0,730313.0
13-04 02:50:41,5.602,0.334,93.813,0.084,0.0,0.167,0.0,20480.0,0.0,4.0,1774706688.0,858804224.0,1400270848.0,29585293312.0,3682226.0,763627.0
13-04 02:50:42,5.188,0.502,94.226,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1777205248.0,858804224.0,1400279040.0,29582786560.0,4211102.0,801978.0
13-04 02:50:43,4.929,0.334,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1780748288.0,858804224.0,1400291328.0,29579231232.0,3928683.0,777545.0
13-04 02:50:44,5.412,0.500,94.005,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1782902784.0,858804224.0,1400295424.0,29577072640.0,3129086.0,714605.0
13-04 02:50:45,4.682,0.167,94.816,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1783271424.0,858804224.0,1400307712.0,29576691712.0,4185071.0,800193.0
13-04 02:50:46,5.171,0.250,94.245,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,1784823808.0,858804224.0,1400311808.0,29575135232.0,4038333.0,788571.0
13-04 02:50:47,5.421,0.167,94.162,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1786650624.0,858804224.0,1400324096.0,29573296128.0,3576676.0,748129.0
13-04 02:50:48,4.107,0.419,95.474,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787289600.0,858804224.0,1400336384.0,29572644864.0,3931248.0,782100.0
13-04 02:50:49,4.100,0.335,95.481,0.0,0.0,0.084,0.0,122880.0,0.0,3.0,1787760640.0,858804224.0,1400344576.0,29572165632.0,2759090.0,683228.0
13-04 02:50:50,5.912,0.333,93.589,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1787912192.0,858804224.0,1400348672.0,29572009984.0,4635572.0,844191.0
13-04 02:50:51,3.940,0.335,95.474,0.168,0.0,0.084,0.0,20480.0,0.0,4.0,1788174336.0,858804224.0,1400373248.0,29571723264.0,3723447.0,773504.0
13-04 02:50:52,5.029,0.251,94.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788325888.0,858804224.0,1400381440.0,29571563520.0,3820503.0,781946.0
13-04 02:50:53,4.925,0.250,94.741,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1790308352.0,858804224.0,1400397824.0,29569564672.0,3796416.0,769645.0
13-04 02:50:54,4.177,0.418,95.238,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1790906368.0,858804224.0,1400406016.0,29568958464.0,3716388.0,762462.0
13-04 02:50:55,5.254,0.417,94.245,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1792962560.0,858804224.0,1400410112.0,29566898176.0,4047049.0,800100.0
13-04 02:50:56,4.519,0.335,94.979,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1794727936.0,858804224.0,1400422400.0,29565120512.0,3484278.0,748731.0
13-04 02:50:57,4.344,0.334,95.071,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1796788224.0,858804224.0,1400426496.0,29563056128.0,3524960.0,745085.0
13-04 02:50:58,5.088,0.417,94.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1798012928.0,858804224.0,1400438784.0,29561819136.0,3368066.0,739128.0
13-04 02:50:59,5.158,0.250,94.426,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1798733824.0,858804224.0,1400446976.0,29561090048.0,3753361.0,775420.0
13-04 02:51:00,4.758,0.334,94.741,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1799680000.0,858804224.0,1400455168.0,29560135680.0,4100823.0,802223.0
13-04 02:51:01,5.500,0.417,93.833,0.083,0.0,0.167,0.0,20480.0,0.0,4.0,1801510912.0,858804224.0,1400463360.0,29558296576.0,3441748.0,745493.0
13-04 02:51:02,4.674,0.250,94.908,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1803313152.0,858804224.0,1400471552.0,29556486144.0,3736329.0,773471.0
13-04 02:51:03,4.097,0.418,95.401,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1804320768.0,858804224.0,1400479744.0,29555470336.0,3656977.0,763199.0
13-04 02:51:04,4.845,0.251,94.820,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1805201408.0,858804224.0,1400487936.0,29554581504.0,3691745.0,764733.0
13-04 02:51:05,4.351,0.335,95.230,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1807605760.0,858804224.0,1400496128.0,29552168960.0,3772517.0,770248.0
13-04 02:51:06,3.846,0.251,95.652,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1808736256.0,858804224.0,1400508416.0,29551026176.0,3021994.0,713936.0
13-04 02:51:07,3.081,0.167,96.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1808695296.0,858804224.0,1400516608.0,29551058944.0,820902.0,518400.0
13-04 02:51:08,6.250,0.583,92.833,0.0,0.0,0.333,0.0,217088.0,0.0,2.0,1812021248.0,858804224.0,1400524800.0,29547724800.0,5771177.0,960231.0
13-04 02:51:09,4.576,0.582,94.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1812934656.0,858804224.0,1400532992.0,29546803200.0,4329084.0,820421.0
13-04 02:51:10,5.180,0.501,94.319,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1816670208.0,858804224.0,1400541184.0,29543059456.0,4030862.0,804028.0
13-04 02:51:11,4.829,0.333,94.421,0.250,0.0,0.167,0.0,40960.0,0.0,5.0,1818058752.0,858804224.0,1400549376.0,29541662720.0,3880656.0,785260.0
13-04 02:51:12,4.010,0.334,95.405,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1819099136.0,858804224.0,1400557568.0,29540614144.0,3373087.0,745302.0
13-04 02:51:13,4.996,0.500,94.255,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,1820483584.0,858804224.0,1400569856.0,29539217408.0,3430082.0,753417.0
13-04 02:51:14,4.170,0.417,95.163,0.0,0.0,0.250,0.0,16384.0,0.0,5.0,1821351936.0,858804224.0,1400590336.0,29538328576.0,2491511.0,673311.0
13-04 02:51:15,4.254,0.417,95.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1821884416.0,858804224.0,1400598528.0,29537787904.0,4259548.0,770036.0
13-04 02:51:16,3.589,0.417,95.910,0.0,0.0,0.083,0.0,12288.0,0.0,1.0,1822961664.0,858804224.0,1400598528.0,29536710656.0,2693308.0,726515.0
13-04 02:51:17,3.177,0.334,96.237,0.167,0.0,0.084,0.0,20480.0,0.0,3.0,1823907840.0,858804224.0,1400606720.0,29535756288.0,1588998.0,557489.0
13-04 02:51:18,2.757,0.084,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1823903744.0,858804224.0,1400610816.0,29535756288.0,1384170.0,513147.0
13-04 02:51:19,2.341,0.167,97.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1824350208.0,858804224.0,1400610816.0,29535309824.0,1538262.0,547420.0
13-04 02:51:20,2.333,0.250,97.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1824292864.0,858804224.0,1400610816.0,29535367168.0,1369951.0,512884.0
13-04 02:51:21,2.752,0.250,96.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1824575488.0,858804224.0,1400614912.0,29535080448.0,1622153.0,564119.0
13-04 02:51:22,3.008,0.334,96.408,0.167,0.0,0.084,0.0,24576.0,0.0,4.0,1824538624.0,858804224.0,1400619008.0,29535113216.0,1361844.0,512894.0
13-04 02:51:23,3.258,0.251,96.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1818316800.0,858804224.0,1400619008.0,29541335040.0,1524878.0,537841.0
13-04 02:51:24,2.345,0.335,97.236,0.0,0.0,0.084,0.0,118784.0,0.0,1.0,1818312704.0,858804224.0,1400623104.0,29541335040.0,1479614.0,534601.0
13-04 02:51:25,2.417,0.417,97.083,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1818308608.0,858804224.0,1400627200.0,29541335040.0,1470426.0,534675.0
13-04 02:51:26,2.588,0.334,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1818304512.0,858804224.0,1400631296.0,29541335040.0,1467401.0,531450.0
13-04 02:51:27,3.580,0.416,95.920,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1818337280.0,858804224.0,1400631296.0,29541302272.0,1519884.0,541969.0
13-04 02:51:28,2.254,0.167,97.412,0.083,0.0,0.083,0.0,20480.0,0.0,3.0,1818431488.0,858804224.0,1400631296.0,29541208064.0,1322338.0,503226.0
13-04 02:51:29,1.925,0.251,97.824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1818427392.0,858804224.0,1400635392.0,29541208064.0,637976.0,360341.0
13-04 02:51:30,1.003,0.251,98.663,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1818427392.0,858804224.0,1400635392.0,29541208064.0,143155.0,259726.0
13-04 02:51:31,3.500,1.0,95.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1809453056.0,858804224.0,1400639488.0,29550178304.0,148579.0,261187.0
13-04 02:51:32,1.669,0.083,98.164,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1779441664.0,858804224.0,1400639488.0,29580189696.0,143585.0,259154.0
13-04 02:51:33,1.668,0.167,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1771405312.0,858804224.0,1400643584.0,29588221952.0,144450.0,259399.0
13-04 02:51:34,1.505,0.084,98.244,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1772449792.0,858804224.0,1400647680.0,29587173376.0,150709.0,262217.0
13-04 02:51:35,3.983,0.747,95.187,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1739182080.0,858804224.0,1400647680.0,29620441088.0,143288.0,258675.0
13-04 02:51:36,2.662,0.416,96.922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1681530880.0,858804224.0,1400651776.0,29678088192.0,143600.0,257631.0
13-04 02:51:37,2.010,0.168,97.822,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1636839424.0,858804224.0,1400651776.0,29722779648.0,147455.0,262022.0
13-04 02:51:38,2.092,0.084,97.741,0.0,0.0,0.084,0.0,40960.0,0.0,1.0,1645211648.0,858804224.0,1400655872.0,29714403328.0,141828.0,256017.0
13-04 02:51:39,2.092,0.251,97.657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647624192.0,858804224.0,1400655872.0,29711990784.0,147429.0,261936.0
13-04 02:51:40,2.005,0.084,97.661,0.167,0.0,0.084,0.0,24576.0,0.0,2.0,1651175424.0,858804224.0,1400659968.0,29708435456.0,148107.0,263020.0
13-04 02:51:41,1.925,0.251,97.657,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1657614336.0,858804224.0,1400664064.0,29701992448.0,140915.0,254678.0
13-04 02:51:42,2.504,0.083,97.329,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1661456384.0,858804224.0,1400664064.0,29698150400.0,144604.0,259084.0
13-04 02:51:43,1.998,0.250,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1664503808.0,858804224.0,1400664064.0,29695102976.0,144927.0,260835.0
13-04 02:51:44,2.089,0.334,97.577,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1666404352.0,858804224.0,1400668160.0,29693198336.0,147430.0,262073.0
13-04 02:51:45,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1669705728.0,858804224.0,1400668160.0,29689896960.0,144761.0,259872.0
13-04 02:51:46,2.743,0.166,96.924,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1672876032.0,858804224.0,1400672256.0,29686722560.0,146991.0,261598.0
13-04 02:51:47,1.917,0.417,97.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1681510400.0,858804224.0,1400672256.0,29678088192.0,145393.0,260975.0
13-04 02:51:48,1.759,0.168,97.990,0.0,0.0,0.084,0.0,32768.0,0.0,6.0,1686196224.0,858804224.0,1400684544.0,29673390080.0,149270.0,262415.0
13-04 02:51:49,1.997,0.250,97.587,0.0,0.0,0.166,0.0,16384.0,0.0,4.0,1697370112.0,858804224.0,1400684544.0,29662216192.0,143502.0,259822.0
13-04 02:51:50,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1699528704.0,858804224.0,1400684544.0,29660057600.0,143390.0,258377.0
13-04 02:51:51,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1703460864.0,858804224.0,1400688640.0,29656121344.0,143027.0,256881.0
13-04 02:51:52,1.668,0.167,97.915,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1703460864.0,858804224.0,1400688640.0,29656121344.0,145769.0,261833.0
13-04 02:51:53,1.843,0.168,97.990,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1704091648.0,858804224.0,1400692736.0,29655486464.0,146061.0,260680.0
13-04 02:51:54,2.163,0.250,97.421,0.0,0.0,0.166,0.0,65536.0,0.0,1.0,1704087552.0,858804224.0,1400696832.0,29655486464.0,148517.0,262363.0
13-04 02:51:55,2.259,0.167,97.490,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1706246144.0,858804224.0,1400696832.0,29653327872.0,144647.0,259721.0
13-04 02:51:56,2.082,0.167,97.669,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1706242048.0,858804224.0,1400700928.0,29653327872.0,146525.0,261458.0
13-04 02:51:57,2.415,0.250,97.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710432256.0,858804224.0,1400700928.0,29649137664.0,143189.0,259254.0
13-04 02:51:58,2.250,0.500,96.917,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1717411840.0,858804224.0,1400705024.0,29642153984.0,145163.0,258840.0
13-04 02:51:59,1.750,0.333,97.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1717919744.0,858804224.0,1400705024.0,29641646080.0,142624.0,257125.0
13-04 02:52:00,1.921,0.167,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1721221120.0,858804224.0,1400705024.0,29638344704.0,142682.0,257506.0
13-04 02:52:01,1.338,0.334,98.244,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1733533696.0,858804224.0,1400709120.0,29626028032.0,151237.0,264695.0
13-04 02:52:02,1.674,0.251,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1744957440.0,858804224.0,1400713216.0,29614600192.0,145115.0,260610.0
13-04 02:52:03,3.342,0.418,96.241,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1785978880.0,858804224.0,1400750080.0,29573541888.0,152077.0,265994.0
13-04 02:52:04,2.0,1.250,96.500,0.167,0.0,0.083,0.0,77824.0,0.0,7.0,1189244928.0,858804224.0,1400668160.0,30170357760.0,60300.0,106620.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1188884480.0,858804224.0,1400668160.0,30170718208.0,3824.0,3060.0
13-04 02:52:06,3.088,1.503,95.409,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1201840128.0,858804224.0,1400700928.0,30157729792.0,22730.0,24389.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-29.csv <==
13-04 02:31:14,1.001,0.230,98.715,0.030,0.0,0.023,2203.488,475600.391,0.309,3.387,1612627968.0,854216704.0,1382293504.0,29769936896.0,0.0,0.0
13-04 02:31:15,1.833,0.0,98.167,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1612177408.0,854216704.0,1382309888.0,29770371072.0,5931536.0,71948.0
13-04 02:31:16,0.333,0.166,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612169216.0,854216704.0,1382309888.0,29770379264.0,3264.0,4125.0
13-04 02:31:17,0.418,0.0,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612165120.0,854216704.0,1382313984.0,29770379264.0,1776027.0,22129.0
13-04 02:31:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612165120.0,854216704.0,1382313984.0,29770379264.0,8798.0,21269.0
13-04 02:31:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1612288000.0,854216704.0,1382318080.0,29770252288.0,4198.0,3446.0
13-04 02:31:20,0.0,0.083,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,2.0,1612288000.0,854216704.0,1382318080.0,29770252288.0,5267.0,4086.0
13-04 02:31:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612537856.0,854216704.0,1382322176.0,29769998336.0,8962.0,5547.0
13-04 02:31:22,0.084,0.0,99.916,0.0,0.0,0.0,0.0,45056.0,0.0,9.0,1612533760.0,854216704.0,1382326272.0,29769998336.0,4876.0,4305.0
13-04 02:31:23,4.170,0.167,95.580,0.0,0.0,0.083,0.0,94208.0,0.0,23.0,1611939840.0,854216704.0,1382326272.0,29770592256.0,2261998.0,102873.0
13-04 02:31:24,1.757,0.167,98.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611636736.0,854216704.0,1382334464.0,29770887168.0,3906166.0,319293.0
13-04 02:31:25,2.669,0.334,96.914,0.0,0.0,0.083,0.0,45056.0,0.0,4.0,1611964416.0,854216704.0,1382334464.0,29770559488.0,7271577.0,370947.0
13-04 02:31:26,2.922,0.334,96.578,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1612091392.0,854216704.0,1382334464.0,29770432512.0,8182024.0,381282.0
13-04 02:31:27,3.747,0.333,95.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1611792384.0,854216704.0,1382338560.0,29770727424.0,10504712.0,413361.0
13-04 02:31:28,3.500,0.167,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612308480.0,854216704.0,1382342656.0,29770207232.0,9519079.0,394577.0
13-04 02:31:29,3.008,0.334,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1611882496.0,854216704.0,1382342656.0,29770633216.0,9071330.0,401748.0
13-04 02:31:30,3.177,0.167,96.488,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1612713984.0,854216704.0,1382346752.0,29769797632.0,10635249.0,404181.0
13-04 02:31:31,3.010,0.251,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612861440.0,854216704.0,1382350848.0,29769646080.0,9274329.0,381840.0
13-04 02:31:32,3.175,0.251,96.408,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1614548992.0,854216704.0,1382350848.0,29767958528.0,9143843.0,424954.0
13-04 02:31:33,3.601,0.168,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1614098432.0,854216704.0,1382350848.0,29768409088.0,8988922.0,360430.0
13-04 02:31:34,3.258,0.167,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612353536.0,854216704.0,1382354944.0,29770149888.0,9216809.0,386515.0
13-04 02:31:35,2.843,0.167,96.906,0.0,0.0,0.084,0.0,16384.0,0.0,3.0,1612034048.0,854216704.0,1382359040.0,29770465280.0,9581283.0,397527.0
13-04 02:31:36,2.929,0.251,96.736,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1612161024.0,854216704.0,1382359040.0,29770338304.0,9895756.0,392651.0
13-04 02:31:37,2.924,0.251,96.742,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1611988992.0,854216704.0,1382363136.0,29770506240.0,9418485.0,389969.0
13-04 02:31:38,3.169,0.334,96.330,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1612939264.0,854216704.0,1382367232.0,29769551872.0,8510315.0,401999.0
13-04 02:31:39,3.175,0.167,96.491,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1613901824.0,854216704.0,1382367232.0,29768589312.0,10224263.0,385127.0
13-04 02:31:40,2.934,0.168,96.899,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1613799424.0,854216704.0,1382367232.0,29768691712.0,9308115.0,397046.0
13-04 02:31:41,2.510,0.335,96.987,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1614409728.0,854216704.0,1382371328.0,29768077312.0,8982551.0,409434.0
13-04 02:31:42,2.590,0.084,97.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1614917632.0,854216704.0,1382375424.0,29767565312.0,8353852.0,360744.0
13-04 02:31:43,3.088,0.334,96.327,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1614204928.0,854216704.0,1382379520.0,29768273920.0,7966782.0,405266.0
13-04 02:31:44,3.172,0.334,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1613955072.0,854216704.0,1382383616.0,29768519680.0,10779673.0,384862.0
13-04 02:31:45,2.924,0.501,96.491,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1614049280.0,854216704.0,1382383616.0,29768425472.0,9402314.0,411716.0
13-04 02:31:46,3.910,0.333,95.757,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614331904.0,854216704.0,1382387712.0,29768138752.0,9556836.0,375493.0
13-04 02:31:47,3.005,0.250,96.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614000128.0,854216704.0,1382391808.0,29768466432.0,9234639.0,391069.0
13-04 02:31:48,2.757,0.251,96.992,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1614327808.0,854216704.0,1382391808.0,29768138752.0,8918049.0,378985.0
13-04 02:31:49,2.929,0.167,96.569,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1614319616.0,854220800.0,1382395904.0,29768138752.0,9337115.0,396878.0
13-04 02:31:50,3.008,0.084,96.825,0.0,0.0,0.084,0.0,122880.0,0.0,9.0,1614647296.0,854220800.0,1382395904.0,29767811072.0,9089206.0,374963.0
13-04 02:31:51,3.328,0.499,96.173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1614315520.0,854220800.0,1382400000.0,29768138752.0,10338646.0,405457.0
13-04 02:31:52,3.506,0.167,96.160,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1611833344.0,854220800.0,1382400000.0,29770620928.0,9152240.0,408438.0
13-04 02:31:53,2.845,0.167,96.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1612025856.0,854220800.0,1382404096.0,29770424320.0,9773980.0,382245.0
13-04 02:31:54,2.757,0.167,96.909,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,1611988992.0,854224896.0,1382400000.0,29770461184.0,7089720.0,378388.0
13-04 02:31:55,1.665,0.083,98.168,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1611517952.0,854224896.0,1382408192.0,29770924032.0,1268288.0,312385.0
13-04 02:31:56,3.161,0.250,96.339,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1611661312.0,854224896.0,1382412288.0,29770776576.0,7881426.0,359845.0
13-04 02:31:57,2.926,0.251,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1611399168.0,854224896.0,1382412288.0,29771038720.0,10336313.0,397892.0
13-04 02:31:58,3.342,0.418,96.241,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1607319552.0,854224896.0,1382412288.0,29775118336.0,9821426.0,404726.0
13-04 02:31:59,3.328,0.416,96.173,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1607880704.0,854224896.0,1382416384.0,29774553088.0,9540334.0,416725.0
13-04 02:32:00,3.005,0.167,96.578,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1608511488.0,854224896.0,1382420480.0,29773918208.0,9939256.0,359579.0
13-04 02:32:01,3.339,0.334,96.244,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1608704000.0,854224896.0,1382420480.0,29773725696.0,9992434.0,402108.0
13-04 02:32:02,2.934,0.084,96.899,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1608667136.0,854224896.0,1382424576.0,29773758464.0,9775395.0,403863.0
13-04 02:32:03,3.422,0.167,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1608691712.0,854224896.0,1382428672.0,29773729792.0,10054663.0,403901.0
13-04 02:32:04,2.333,0.250,97.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1608876032.0,854224896.0,1382428672.0,29773545472.0,9785468.0,115646.0
13-04 02:32:05,1.0,0.083,98.750,0.167,0.0,0.0,0.0,16384.0,0.0,1.0,1610145792.0,854224896.0,1382432768.0,29772271616.0,4560310.0,54793.0
13-04 02:32:06,0.416,0.250,99.417,-0.083,0.0,0.0,0.0,16384.0,0.0,5.0,1610141696.0,854224896.0,1382432768.0,29772275712.0,1315749.0,20543.0
13-04 02:32:07,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1610391552.0,854224896.0,1382436864.0,29772021760.0,8092.0,19944.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610518528.0,854224896.0,1382436864.0,29771894784.0,6995.0,5966.0
13-04 02:32:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610514432.0,854224896.0,1382440960.0,29771894784.0,4863.0,3820.0
13-04 02:32:10,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1610514432.0,854224896.0,1382440960.0,29771894784.0,6123.0,4746.0
13-04 02:32:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1610506240.0,854224896.0,1382449152.0,29771894784.0,7243.0,6083.0
13-04 02:32:12,3.993,0.166,95.840,0.0,0.0,0.0,0.0,86016.0,0.0,21.0,1607196672.0,854224896.0,1382453248.0,29775200256.0,664522.0,44210.0
13-04 02:32:13,2.339,0.167,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607323648.0,854224896.0,1382457344.0,29775069184.0,5497561.0,377553.0
13-04 02:32:14,3.420,0.334,96.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1607417856.0,854224896.0,1382461440.0,29774970880.0,10459889.0,420419.0
13-04 02:32:15,3.003,0.250,96.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1607315456.0,854224896.0,1382465536.0,29775069184.0,8650141.0,356366.0
13-04 02:32:16,2.845,0.418,96.736,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1607725056.0,854224896.0,1382465536.0,29774659584.0,9379322.0,453740.0
13-04 02:32:17,3.086,0.250,96.414,0.083,0.0,0.167,0.0,20480.0,0.0,4.0,1607163904.0,854224896.0,1382465536.0,29775220736.0,9719864.0,379267.0
13-04 02:32:18,2.845,0.335,96.736,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1607815168.0,854224896.0,1382469632.0,29774565376.0,9377556.0,383362.0
13-04 02:32:19,2.601,0.168,97.148,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607483392.0,854224896.0,1382473728.0,29774893056.0,9276403.0,373318.0
13-04 02:32:20,2.936,0.168,96.896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1607610368.0,854224896.0,1382473728.0,29774766080.0,9729758.0,386736.0
13-04 02:32:21,3.250,0.250,96.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1607733248.0,854224896.0,1382477824.0,29774639104.0,9388442.0,395851.0
13-04 02:32:22,2.850,0.251,96.899,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1607729152.0,854224896.0,1382481920.0,29774639104.0,9257070.0,383455.0
13-04 02:32:23,3.091,0.084,96.575,0.251,0.0,0.0,0.0,32768.0,0.0,4.0,1608065024.0,854224896.0,1382481920.0,29774303232.0,8590926.0,368992.0
13-04 02:32:24,2.513,0.168,97.236,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607684096.0,854224896.0,1382481920.0,29774684160.0,8345119.0,376621.0
13-04 02:32:25,1.920,0.334,97.746,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1607598080.0,854224896.0,1382486016.0,29774766080.0,4332730.0,340907.0
13-04 02:32:26,1.587,0.167,98.162,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1607725056.0,854224896.0,1382486016.0,29774639104.0,3983668.0,279067.0
13-04 02:32:27,2.519,0.336,97.145,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1607974912.0,854224896.0,1382490112.0,29774385152.0,9396157.0,426101.0
13-04 02:32:28,3.177,0.251,96.321,0.167,0.0,0.084,0.0,24576.0,0.0,3.0,1607970816.0,854224896.0,1382494208.0,29774385152.0,9685432.0,396927.0
13-04 02:32:29,3.261,0.084,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1608097792.0,854224896.0,1382494208.0,29774258176.0,10231105.0,383809.0
13-04 02:32:30,3.747,0.167,95.920,0.0,0.0,0.167,0.0,40960.0,0.0,9.0,1606443008.0,854224896.0,1382498304.0,29775908864.0,10490164.0,398438.0
13-04 02:32:31,2.843,0.251,96.823,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1606475776.0,854224896.0,1382498304.0,29775876096.0,9352020.0,367976.0
13-04 02:32:32,2.755,0.250,96.912,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1606438912.0,854224896.0,1382502400.0,29775908864.0,8566123.0,373799.0
13-04 02:32:33,2.840,0.251,96.825,0.0,0.0,0.084,0.0,8192.0,0.0,2.0,1607487488.0,854224896.0,1382506496.0,29774856192.0,8667778.0,391085.0
13-04 02:32:34,2.917,0.333,96.500,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1607069696.0,854224896.0,1382506496.0,29775273984.0,10549083.0,371746.0
13-04 02:32:35,3.175,0.167,96.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607192576.0,854224896.0,1382510592.0,29775147008.0,9540756.0,397079.0
13-04 02:32:36,3.008,0.251,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607282688.0,854224896.0,1382514688.0,29775052800.0,9824942.0,371064.0
13-04 02:32:37,2.852,0.168,96.896,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1607442432.0,854224896.0,1382514688.0,29774893056.0,10356479.0,388171.0
13-04 02:32:38,3.344,0.084,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1607532544.0,854224896.0,1382518784.0,29774798848.0,9949932.0,409166.0
13-04 02:32:39,3.497,0.333,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1608269824.0,854224896.0,1382518784.0,29774061568.0,10422650.0,377238.0
13-04 02:32:40,3.172,0.083,96.578,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1607516160.0,854224896.0,1382522880.0,29774811136.0,9245927.0,382462.0
13-04 02:32:41,3.336,0.334,96.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1607983104.0,854224896.0,1382526976.0,29774340096.0,9587399.0,376351.0
13-04 02:32:42,3.169,0.334,96.497,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1606479872.0,854224896.0,1382531072.0,29775839232.0,9400782.0,388802.0
13-04 02:32:43,3.250,0.333,96.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1606672384.0,854224896.0,1382531072.0,29775646720.0,9779996.0,378761.0
13-04 02:32:44,3.250,0.417,96.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1608040448.0,854224896.0,1382535168.0,29774274560.0,10381047.0,392223.0
13-04 02:32:45,3.003,0.334,96.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1607520256.0,854224896.0,1382539264.0,29774790656.0,9371216.0,380551.0
13-04 02:32:46,3.568,0.249,95.934,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1608036352.0,854224896.0,1382539264.0,29774274560.0,9163951.0,393154.0
13-04 02:32:47,2.919,0.250,96.664,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1608429568.0,854224896.0,1382559744.0,29773860864.0,9847985.0,389384.0
13-04 02:32:48,3.172,0.250,96.494,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1608380416.0,854224896.0,1382563840.0,29773905920.0,8959916.0,364002.0
13-04 02:32:49,3.339,0.334,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1608425472.0,854224896.0,1382563840.0,29773860864.0,10198185.0,407132.0
13-04 02:32:50,3.175,0.084,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1609109504.0,854224896.0,1382567936.0,29773172736.0,9099159.0,393277.0
13-04 02:32:51,3.008,0.167,96.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1609564160.0,854224896.0,1382567936.0,29772718080.0,9220638.0,351304.0
13-04 02:32:52,2.766,0.251,96.815,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1609846784.0,854224896.0,1382572032.0,29772431360.0,9292164.0,398642.0
13-04 02:32:53,1.506,0.084,98.410,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1611689984.0,854224896.0,1382572032.0,29770588160.0,8007032.0,84167.0
13-04 02:32:54,1.002,0.250,98.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1611968512.0,854224896.0,1382576128.0,29770305536.0,4698080.0,50886.0
13-04 02:32:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1611919360.0,854224896.0,1382580224.0,29770350592.0,277097.0,9984.0
13-04 02:32:56,0.083,0.334,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1207140352.0,854224896.0,1382580224.0,30175129600.0,9977.0,25026.0
13-04 02:32:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1206005760.0,854224896.0,1382584320.0,30176260096.0,6010.0,5828.0
13-04 02:32:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1206005760.0,854224896.0,1382584320.0,30176260096.0,4080.0,3373.0
13-04 02:32:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1205993472.0,854224896.0,1382588416.0,30176268288.0,5608.0,4980.0
13-04 02:33:00,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1205989376.0,854224896.0,1382592512.0,30176268288.0,4005.0,3396.0
13-04 02:33:01,2.090,0.669,97.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1263566848.0,854224896.0,1382592512.0,30118690816.0,12903.0,10004.0
13-04 02:33:02,3.843,1.003,95.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1192030208.0,854224896.0,1382547456.0,30190272512.0,7948.0,9483.0
13-04 02:33:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,6.0,1192030208.0,854224896.0,1382547456.0,30190272512.0,5297.0,4043.0
13-04 02:33:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192030208.0,854224896.0,1382547456.0,30190272512.0,5681.0,5013.0
13-04 02:33:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1192026112.0,854224896.0,1382551552.0,30190272512.0,6440.0,5444.0
13-04 02:33:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1192022016.0,854224896.0,1382555648.0,30190272512.0,6368.0,5217.0
13-04 02:33:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192017920.0,854224896.0,1382559744.0,30190272512.0,8147.0,6522.0
13-04 02:33:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1192017920.0,854224896.0,1382559744.0,30190272512.0,5307.0,4145.0
13-04 02:33:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192013824.0,854224896.0,1382563840.0,30190272512.0,5071.0,4003.0
13-04 02:33:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192013824.0,854224896.0,1382563840.0,30190272512.0,4022.0,3581.0
13-04 02:33:11,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192009728.0,854224896.0,1382567936.0,30190272512.0,4448.0,4358.0
13-04 02:33:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192005632.0,854224896.0,1382572032.0,30190272512.0,7747.0,6247.0
13-04 02:33:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1192001536.0,854224896.0,1382576128.0,30190272512.0,8876.0,6839.0
13-04 02:33:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191997440.0,854224896.0,1382580224.0,30190272512.0,4650.0,3834.0
13-04 02:33:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191997440.0,854224896.0,1382580224.0,30190272512.0,3279.0,2957.0
13-04 02:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191985152.0,854224896.0,1382584320.0,30190280704.0,9171.0,9590.0
13-04 02:33:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191985152.0,854224896.0,1382584320.0,30190280704.0,4222.0,3552.0
13-04 02:33:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191981056.0,854224896.0,1382588416.0,30190280704.0,3208.0,2932.0
13-04 02:33:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191981056.0,854224896.0,1382588416.0,30190280704.0,5799.0,5036.0
13-04 02:33:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191976960.0,854224896.0,1382592512.0,30190280704.0,6341.0,4752.0
13-04 02:33:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191972864.0,854224896.0,1382596608.0,30190280704.0,4992.0,5403.0
13-04 02:33:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191972864.0,854224896.0,1382596608.0,30190280704.0,5564.0,4265.0
13-04 02:33:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191968768.0,854224896.0,1382600704.0,30190280704.0,3353.0,3040.0
13-04 02:33:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191968768.0,854224896.0,1382600704.0,30190280704.0,7435.0,6849.0
13-04 02:33:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191972864.0,854224896.0,1382604800.0,30190272512.0,6111.0,5374.0
13-04 02:33:26,0.083,0.166,99.584,0.166,0.0,0.0,0.0,16384.0,0.0,4.0,1191972864.0,854224896.0,1382604800.0,30190272512.0,3211.0,3374.0
13-04 02:33:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191972864.0,854224896.0,1382604800.0,30190272512.0,6711.0,4894.0
13-04 02:33:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191968768.0,854224896.0,1382608896.0,30190272512.0,5331.0,4132.0
13-04 02:33:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191964672.0,854224896.0,1382612992.0,30190272512.0,6936.0,6742.0
13-04 02:33:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191960576.0,854224896.0,1382617088.0,30190272512.0,5370.0,4140.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1191960576.0,854224896.0,1382617088.0,30190272512.0,3059.0,2888.0
13-04 02:33:32,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191952384.0,854228992.0,1382621184.0,30190272512.0,7179.0,5939.0
13-04 02:33:33,0.833,0.083,99.083,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191952384.0,854228992.0,1382621184.0,30190272512.0,4633.0,4383.0
13-04 02:33:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191948288.0,854228992.0,1382625280.0,30190272512.0,3354.0,3040.0
13-04 02:33:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191948288.0,854228992.0,1382625280.0,30190272512.0,2871.0,2733.0
13-04 02:33:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191944192.0,854228992.0,1382629376.0,30190272512.0,5937.0,5283.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191944192.0,854228992.0,1382629376.0,30190272512.0,7190.0,5308.0
13-04 02:33:38,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191936000.0,854233088.0,1382633472.0,30190272512.0,4587.0,4430.0
13-04 02:33:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191936000.0,854233088.0,1382633472.0,30190272512.0,1613.0,1978.0
13-04 02:33:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1191931904.0,854233088.0,1382637568.0,30190272512.0,10304.0,8375.0
13-04 02:33:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1191927808.0,854233088.0,1382641664.0,30190272512.0,5609.0,4977.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191927808.0,854233088.0,1382641664.0,30190272512.0,2910.0,2781.0
13-04 02:33:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191923712.0,854233088.0,1382645760.0,30190272512.0,4012.0,3748.0
13-04 02:33:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191927808.0,854233088.0,1382649856.0,30190264320.0,6405.0,5558.0
13-04 02:33:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191923712.0,854233088.0,1382653952.0,30190264320.0,7116.0,5905.0
13-04 02:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191923712.0,854233088.0,1382653952.0,30190264320.0,4936.0,4258.0
13-04 02:33:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191919616.0,854233088.0,1382658048.0,30190264320.0,3637.0,3044.0
13-04 02:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191919616.0,854233088.0,1382658048.0,30190264320.0,6720.0,6634.0
13-04 02:33:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191915520.0,854233088.0,1382662144.0,30190264320.0,5543.0,4235.0
13-04 02:33:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1191911424.0,854233088.0,1382666240.0,30190264320.0,4094.0,3577.0
13-04 02:33:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191911424.0,854233088.0,1382666240.0,30190264320.0,6875.0,5025.0
13-04 02:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191907328.0,854233088.0,1382670336.0,30190264320.0,5003.0,5263.0
13-04 02:33:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191907328.0,854233088.0,1382670336.0,30190264320.0,4727.0,4579.0
13-04 02:33:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191903232.0,854233088.0,1382674432.0,30190264320.0,7130.0,5911.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191903232.0,854233088.0,1382674432.0,30190264320.0,5394.0,4130.0
13-04 02:33:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191903232.0,854233088.0,1382674432.0,30190264320.0,4382.0,4312.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191903232.0,854233088.0,1382682624.0,30190256128.0,6705.0,5804.0
13-04 02:33:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191903232.0,854233088.0,1382682624.0,30190256128.0,3207.0,2929.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191903232.0,854233088.0,1382682624.0,30190256128.0,8111.0,5762.0
13-04 02:34:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191899136.0,854233088.0,1382686720.0,30190256128.0,3462.0,3727.0
13-04 02:34:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191829504.0,854233088.0,1382707200.0,30190305280.0,9425.0,9698.0
13-04 02:34:02,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191829504.0,854233088.0,1382707200.0,30190305280.0,6256.0,5446.0
13-04 02:34:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191825408.0,854233088.0,1382711296.0,30190305280.0,6320.0,4582.0
13-04 02:34:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191821312.0,854233088.0,1382715392.0,30190305280.0,5345.0,4177.0
13-04 02:34:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191821312.0,854233088.0,1382715392.0,30190305280.0,7030.0,5804.0
13-04 02:34:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1191817216.0,854233088.0,1382719488.0,30190305280.0,4548.0,4513.0
13-04 02:34:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191817216.0,854233088.0,1382719488.0,30190305280.0,5950.0,4362.0
13-04 02:34:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1191813120.0,854233088.0,1382723584.0,30190305280.0,5370.0,4139.0
13-04 02:34:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191813120.0,854233088.0,1382723584.0,30190305280.0,6385.0,6261.0
13-04 02:34:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191809024.0,854233088.0,1382727680.0,30190305280.0,3981.0,3558.0
13-04 02:34:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191804928.0,854233088.0,1382731776.0,30190305280.0,8880.0,6102.0
13-04 02:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191804928.0,854233088.0,1382731776.0,30190305280.0,6525.0,4942.0
13-04 02:34:13,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191800832.0,854233088.0,1382735872.0,30190305280.0,4348.0,4331.0
13-04 02:34:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191800832.0,854233088.0,1382735872.0,30190305280.0,5068.0,5286.0
13-04 02:34:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191796736.0,854233088.0,1382739968.0,30190305280.0,5752.0,4454.0
13-04 02:34:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191788544.0,854233088.0,1382748160.0,30190305280.0,6985.0,6143.0
13-04 02:34:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191788544.0,854233088.0,1382748160.0,30190305280.0,3912.0,4112.0
13-04 02:34:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191784448.0,854233088.0,1382752256.0,30190305280.0,4840.0,4634.0
13-04 02:34:19,0.166,0.166,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1191784448.0,854233088.0,1382752256.0,30190305280.0,3401.0,3057.0
13-04 02:34:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191780352.0,854233088.0,1382756352.0,30190305280.0,9701.0,7445.0
13-04 02:34:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191780352.0,854233088.0,1382756352.0,30190305280.0,6098.0,5321.0
13-04 02:34:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191776256.0,854233088.0,1382760448.0,30190305280.0,6434.0,4789.0
13-04 02:34:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191772160.0,854233088.0,1382764544.0,30190305280.0,4929.0,4579.0
13-04 02:34:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191772160.0,854233088.0,1382764544.0,30190305280.0,3638.0,3979.0
13-04 02:34:25,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191772160.0,854233088.0,1382764544.0,30190305280.0,2870.0,2670.0
13-04 02:34:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191768064.0,854233088.0,1382768640.0,30190305280.0,7238.0,6015.0
13-04 02:34:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191763968.0,854233088.0,1382772736.0,30190305280.0,6504.0,5653.0
13-04 02:34:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191763968.0,854233088.0,1382772736.0,30190305280.0,4675.0,3804.0
13-04 02:34:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191763968.0,854233088.0,1382772736.0,30190305280.0,7150.0,6796.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191755776.0,854233088.0,1382780928.0,30190305280.0,4207.0,3498.0
13-04 02:34:31,0.083,0.167,99.667,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1191763968.0,854233088.0,1382780928.0,30190297088.0,7033.0,5160.0
13-04 02:34:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191763968.0,854233088.0,1382780928.0,30190297088.0,2763.0,2608.0
13-04 02:34:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191759872.0,854233088.0,1382785024.0,30190297088.0,3672.0,3976.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191755776.0,854233088.0,1382789120.0,30190297088.0,9953.0,8095.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191751680.0,854233088.0,1382793216.0,30190297088.0,3383.0,3904.0
13-04 02:34:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1191751680.0,854233088.0,1382793216.0,30190297088.0,2959.0,2736.0
13-04 02:34:37,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1191751680.0,854233088.0,1382793216.0,30190297088.0,6465.0,4698.0
13-04 02:34:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191747584.0,854233088.0,1382797312.0,30190297088.0,6259.0,5454.0
13-04 02:34:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191743488.0,854233088.0,1382801408.0,30190297088.0,6520.0,4772.0
13-04 02:34:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191743488.0,854233088.0,1382801408.0,30190297088.0,5235.0,5006.0
13-04 02:34:41,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191739392.0,854233088.0,1382805504.0,30190297088.0,4784.0,4559.0
13-04 02:34:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191739392.0,854233088.0,1382805504.0,30190297088.0,4978.0,4741.0
13-04 02:34:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1191731200.0,854237184.0,1382809600.0,30190297088.0,5093.0,4372.0
13-04 02:34:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191731200.0,854237184.0,1382809600.0,30190297088.0,2822.0,2650.0
13-04 02:34:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191727104.0,854237184.0,1382813696.0,30190297088.0,9697.0,7897.0
13-04 02:34:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191727104.0,854237184.0,1382813696.0,30190297088.0,7015.0,6274.0
13-04 02:34:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191723008.0,854237184.0,1382817792.0,30190297088.0,3712.0,3992.0
13-04 02:34:48,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191710720.0,854241280.0,1382825984.0,30190297088.0,6766.0,5747.0
13-04 02:34:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191710720.0,854241280.0,1382825984.0,30190297088.0,4386.0,3611.0
13-04 02:34:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191710720.0,854241280.0,1382825984.0,30190297088.0,4156.0,4317.0
13-04 02:34:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191706624.0,854241280.0,1382830080.0,30190297088.0,5444.0,4215.0
13-04 02:34:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191706624.0,854241280.0,1382830080.0,30190297088.0,4841.0,4630.0
13-04 02:34:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191702528.0,854241280.0,1382834176.0,30190297088.0,5533.0,4314.0
13-04 02:34:54,0.167,0.167,99.500,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1191657472.0,854241280.0,1382854656.0,30190321664.0,13209.0,13633.0
13-04 02:34:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191657472.0,854241280.0,1382854656.0,30190321664.0,5430.0,4223.0
13-04 02:34:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191653376.0,854241280.0,1382858752.0,30190321664.0,7044.0,6779.0
13-04 02:34:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191649280.0,854241280.0,1382862848.0,30190321664.0,3160.0,2915.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191649280.0,854241280.0,1382862848.0,30190321664.0,3717.0,3154.0
13-04 02:34:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191649280.0,854241280.0,1382862848.0,30190321664.0,4389.0,4241.0
13-04 02:35:00,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1191645184.0,854241280.0,1382866944.0,30190321664.0,4778.0,3893.0
13-04 02:35:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191645184.0,854241280.0,1382866944.0,30190321664.0,6810.0,4984.0
13-04 02:35:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1191784448.0,854241280.0,1382871040.0,30190178304.0,2960.0,2794.0
13-04 02:35:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191780352.0,854241280.0,1382875136.0,30190178304.0,7137.0,5973.0
13-04 02:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191780352.0,854241280.0,1382875136.0,30190178304.0,8884.0,7281.0
13-04 02:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191776256.0,854241280.0,1382879232.0,30190178304.0,4951.0,4822.0
13-04 02:35:06,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191776256.0,854241280.0,1382879232.0,30190178304.0,5669.0,4255.0
13-04 02:35:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191772160.0,854241280.0,1382883328.0,30190178304.0,2491.0,2418.0
13-04 02:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191768064.0,854241280.0,1382887424.0,30190178304.0,8129.0,6652.0
13-04 02:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191768064.0,854241280.0,1382887424.0,30190178304.0,2425.0,2419.0
13-04 02:35:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191763968.0,854241280.0,1382891520.0,30190178304.0,7529.0,6467.0
13-04 02:35:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1191763968.0,854241280.0,1382891520.0,30190178304.0,6344.0,4903.0
13-04 02:35:12,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191759872.0,854241280.0,1382895616.0,30190178304.0,5727.0,5170.0
13-04 02:35:13,0.083,0.083,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1191755776.0,854241280.0,1382899712.0,30190178304.0,9053.0,6957.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191755776.0,854241280.0,1382899712.0,30190178304.0,4662.0,4328.0
13-04 02:35:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191751680.0,854241280.0,1382903808.0,30190178304.0,3530.0,3860.0
13-04 02:35:16,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191735296.0,854241280.0,1382903808.0,30190194688.0,5211.0,4646.0
13-04 02:35:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191731200.0,854241280.0,1382907904.0,30190194688.0,4158.0,3439.0
13-04 02:35:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1191731200.0,854241280.0,1382907904.0,30190194688.0,5877.0,5199.0
13-04 02:35:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191731200.0,854241280.0,1382907904.0,30190194688.0,5340.0,5018.0
13-04 02:35:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191718912.0,854241280.0,1382920192.0,30190194688.0,12038.0,8719.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191727104.0,854241280.0,1382920192.0,30190186496.0,2862.0,2699.0
13-04 02:35:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191723008.0,854241280.0,1382924288.0,30190186496.0,4426.0,5203.0
13-04 02:35:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191723008.0,854241280.0,1382924288.0,30190186496.0,4315.0,4028.0
13-04 02:35:24,0.0,0.167,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1191723008.0,854241280.0,1382924288.0,30190186496.0,4849.0,4679.0
13-04 02:35:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191718912.0,854241280.0,1382928384.0,30190186496.0,2708.0,2665.0
13-04 02:35:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191718912.0,854241280.0,1382928384.0,30190186496.0,7107.0,5203.0
13-04 02:35:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191714816.0,854241280.0,1382932480.0,30190186496.0,5536.0,5818.0
13-04 02:35:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191714816.0,854241280.0,1382932480.0,30190186496.0,6418.0,4678.0
13-04 02:35:29,0.0,0.084,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191706624.0,854241280.0,1382940672.0,30190186496.0,7517.0,6172.0
13-04 02:35:30,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191706624.0,854241280.0,1382940672.0,30190186496.0,4129.0,3389.0
13-04 02:35:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1191706624.0,854241280.0,1382940672.0,30190186496.0,2887.0,3508.0
13-04 02:35:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191706624.0,854241280.0,1382940672.0,30190186496.0,4730.0,3878.0
13-04 02:35:33,0.998,0.083,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191702528.0,854241280.0,1382944768.0,30190186496.0,4791.0,4615.0
13-04 02:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191702528.0,854241280.0,1382944768.0,30190186496.0,7387.0,6563.0
13-04 02:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191698432.0,854241280.0,1382948864.0,30190186496.0,3931.0,3264.0
13-04 02:35:36,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1191694336.0,854241280.0,1382952960.0,30190186496.0,8620.0,6827.0
13-04 02:35:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191690240.0,854241280.0,1382957056.0,30190186496.0,3833.0,3171.0
13-04 02:35:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191690240.0,854241280.0,1382957056.0,30190186496.0,4944.0,4626.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191686144.0,854241280.0,1382961152.0,30190186496.0,3129.0,2957.0
13-04 02:35:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191686144.0,854241280.0,1382961152.0,30190186496.0,4139.0,3443.0
13-04 02:35:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191682048.0,854241280.0,1382965248.0,30190186496.0,4333.0,3569.0
13-04 02:35:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191682048.0,854241280.0,1382965248.0,30190186496.0,3563.0,3821.0
13-04 02:35:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191677952.0,854241280.0,1382969344.0,30190186496.0,7549.0,6265.0
13-04 02:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1191677952.0,854241280.0,1382969344.0,30190186496.0,6849.0,6248.0
13-04 02:35:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191673856.0,854241280.0,1382973440.0,30190186496.0,6627.0,4830.0
13-04 02:35:46,0.0,0.250,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1191669760.0,854241280.0,1382977536.0,30190186496.0,8019.0,7671.0
13-04 02:35:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191669760.0,854241280.0,1382977536.0,30190186496.0,4275.0,3494.0
13-04 02:35:48,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191669760.0,854241280.0,1382977536.0,30190186496.0,5254.0,4123.0
13-04 02:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191665664.0,854241280.0,1382981632.0,30190186496.0,1701.0,2045.0
13-04 02:35:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191661568.0,854241280.0,1382985728.0,30190186496.0,7451.0,6104.0
13-04 02:35:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191661568.0,854241280.0,1382985728.0,30190186496.0,3866.0,3264.0
13-04 02:35:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191653376.0,854241280.0,1382993920.0,30190186496.0,6494.0,7250.0
13-04 02:35:53,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1191653376.0,854241280.0,1382993920.0,30190186496.0,5721.0,4845.0
13-04 02:35:54,0.166,0.083,99.418,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1191649280.0,854241280.0,1382998016.0,30190186496.0,8745.0,6893.0
13-04 02:35:55,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191645184.0,854241280.0,1383002112.0,30190186496.0,5147.0,3935.0
13-04 02:35:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191645184.0,854241280.0,1383002112.0,30190186496.0,4155.0,4319.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191645184.0,854241280.0,1383002112.0,30190186496.0,5348.0,4117.0
13-04 02:35:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191641088.0,854241280.0,1383006208.0,30190186496.0,4901.0,4705.0
13-04 02:35:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191636992.0,854241280.0,1383010304.0,30190186496.0,8717.0,6918.0
13-04 02:36:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1191636992.0,854241280.0,1383010304.0,30190186496.0,3087.0,3690.0
13-04 02:36:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191632896.0,854241280.0,1383014400.0,30190186496.0,2911.0,2781.0
13-04 02:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191632896.0,854241280.0,1383014400.0,30190186496.0,6945.0,5109.0
13-04 02:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191628800.0,854241280.0,1383018496.0,30190186496.0,5813.0,4497.0
13-04 02:36:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191628800.0,854241280.0,1383018496.0,30190186496.0,6215.0,5987.0
13-04 02:36:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191624704.0,854241280.0,1383022592.0,30190186496.0,4286.0,3595.0
13-04 02:36:06,0.083,0.250,99.500,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1191620608.0,854241280.0,1383026688.0,30190186496.0,7728.0,6214.0
13-04 02:36:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191616512.0,854241280.0,1383030784.0,30190186496.0,7718.0,7136.0
13-04 02:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191583744.0,854241280.0,1383030784.0,30190219264.0,7014.0,4971.0
13-04 02:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191579648.0,854241280.0,1383034880.0,30190219264.0,4499.0,3706.0
13-04 02:36:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191579648.0,854241280.0,1383034880.0,30190219264.0,4669.0,3761.0
13-04 02:36:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191575552.0,854241280.0,1383038976.0,30190219264.0,5828.0,5416.0
13-04 02:36:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191571456.0,854245376.0,1383038976.0,30190219264.0,6488.0,4851.0
13-04 02:36:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191510016.0,854245376.0,1383043072.0,30190276608.0,4880.0,3796.0
13-04 02:36:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191493632.0,854245376.0,1383059456.0,30190276608.0,11771.0,11018.0
13-04 02:36:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191489536.0,854245376.0,1383063552.0,30190276608.0,7581.0,6249.0
13-04 02:36:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,118784.0,0.0,4.0,1191485440.0,854245376.0,1383067648.0,30190276608.0,7607.0,7528.0
13-04 02:36:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191485440.0,854245376.0,1383067648.0,30190276608.0,2185.0,2388.0
13-04 02:36:18,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191481344.0,854249472.0,1383067648.0,30190276608.0,2662.0,2519.0
13-04 02:36:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191477248.0,854249472.0,1383071744.0,30190276608.0,4142.0,3446.0
13-04 02:36:20,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191477248.0,854249472.0,1383071744.0,30190276608.0,5002.0,4664.0
13-04 02:36:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191473152.0,854249472.0,1383075840.0,30190276608.0,5952.0,4374.0
13-04 02:36:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191469056.0,854249472.0,1383079936.0,30190276608.0,6186.0,5486.0
13-04 02:36:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191464960.0,854249472.0,1383084032.0,30190276608.0,7352.0,6083.0
13-04 02:36:24,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191456768.0,854253568.0,1383088128.0,30190276608.0,7235.0,7010.0
13-04 02:36:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191297024.0,854253568.0,1383108608.0,30190415872.0,10590.0,10387.0
13-04 02:36:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191297024.0,854253568.0,1383108608.0,30190415872.0,1705.0,2105.0
13-04 02:36:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191297024.0,854253568.0,1383108608.0,30190415872.0,6437.0,6513.0
13-04 02:36:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191292928.0,854253568.0,1383112704.0,30190415872.0,5991.0,4567.0
13-04 02:36:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191292928.0,854253568.0,1383112704.0,30190415872.0,3990.0,3307.0
13-04 02:36:30,0.083,0.167,99.500,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191288832.0,854253568.0,1383116800.0,30190415872.0,12296.0,9699.0
13-04 02:36:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191284736.0,854253568.0,1383120896.0,30190415872.0,4497.0,4751.0
13-04 02:36:32,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191284736.0,854253568.0,1383120896.0,30190415872.0,5508.0,4152.0
13-04 02:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191284736.0,854253568.0,1383120896.0,30190415872.0,3770.0,3997.0
13-04 02:36:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191280640.0,854253568.0,1383124992.0,30190415872.0,3470.0,3191.0
13-04 02:36:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191276544.0,854253568.0,1383129088.0,30190415872.0,6182.0,5892.0
13-04 02:36:36,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191276544.0,854253568.0,1383129088.0,30190415872.0,5440.0,4152.0
13-04 02:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191272448.0,854253568.0,1383133184.0,30190415872.0,7021.0,5093.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191268352.0,854253568.0,1383137280.0,30190415872.0,4185.0,3390.0
13-04 02:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191268352.0,854253568.0,1383137280.0,30190415872.0,8618.0,7498.0
13-04 02:36:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191264256.0,854253568.0,1383141376.0,30190415872.0,3673.0,3904.0
13-04 02:36:41,0.0,0.083,99.833,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1191264256.0,854253568.0,1383141376.0,30190415872.0,4287.0,3481.0
13-04 02:36:42,0.083,0.083,99.666,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1191260160.0,854257664.0,1383141376.0,30190415872.0,2217.0,2429.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191256064.0,854257664.0,1383145472.0,30190415872.0,3050.0,2827.0
13-04 02:36:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191256064.0,854257664.0,1383145472.0,30190415872.0,9718.0,7424.0
13-04 02:36:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191251968.0,854257664.0,1383149568.0,30190415872.0,6437.0,5342.0
13-04 02:36:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191247872.0,854257664.0,1383153664.0,30190415872.0,6160.0,4938.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191161856.0,854257664.0,1383157760.0,30190497792.0,6448.0,5579.0
13-04 02:36:48,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1191161856.0,854257664.0,1383157760.0,30190497792.0,7720.0,7018.0
13-04 02:36:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191157760.0,854257664.0,1383161856.0,30190497792.0,1565.0,1890.0
13-04 02:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191157760.0,854257664.0,1383161856.0,30190497792.0,1981.0,2139.0
13-04 02:36:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1191157760.0,854257664.0,1383161856.0,30190497792.0,6771.0,4935.0
13-04 02:36:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,854257664.0,1383165952.0,30190497792.0,5104.0,3901.0
13-04 02:36:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1191153664.0,854257664.0,1383165952.0,30190497792.0,6438.0,4915.0
13-04 02:36:54,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1191149568.0,854257664.0,1383170048.0,30190497792.0,7584.0,6703.0
13-04 02:36:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191161856.0,854257664.0,1383174144.0,30190481408.0,7040.0,6007.0
13-04 02:36:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,854257664.0,1383182336.0,30190481408.0,6528.0,6299.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,854257664.0,1383182336.0,30190481408.0,4495.0,3663.0
13-04 02:36:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191149568.0,854257664.0,1383186432.0,30190481408.0,2307.0,3060.0
13-04 02:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191149568.0,854257664.0,1383186432.0,30190481408.0,5852.0,4442.0
13-04 02:37:00,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191149568.0,854257664.0,1383186432.0,30190481408.0,3325.0,3009.0
13-04 02:37:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191149568.0,854257664.0,1383186432.0,30190481408.0,3017.0,2733.0
13-04 02:37:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191145472.0,854257664.0,1383190528.0,30190481408.0,8457.0,7120.0
13-04 02:37:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191141376.0,854257664.0,1383194624.0,30190481408.0,8818.0,5984.0
13-04 02:37:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191137280.0,854257664.0,1383198720.0,30190481408.0,9305.0,7717.0
13-04 02:37:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191133184.0,854257664.0,1383202816.0,30190481408.0,4752.0,4607.0
13-04 02:37:06,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191133184.0,854257664.0,1383202816.0,30190481408.0,3507.0,3939.0
13-04 02:37:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191129088.0,854257664.0,1383206912.0,30190481408.0,5120.0,4012.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191129088.0,854257664.0,1383206912.0,30190481408.0,3559.0,3108.0
13-04 02:37:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191129088.0,854257664.0,1383206912.0,30190481408.0,6238.0,4582.0
13-04 02:37:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191120896.0,854257664.0,1383215104.0,30190481408.0,8261.0,6597.0
13-04 02:37:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191120896.0,854257664.0,1383215104.0,30190481408.0,3994.0,3515.0
13-04 02:37:12,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191120896.0,854257664.0,1383215104.0,30190481408.0,5912.0,5297.0
13-04 02:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191116800.0,854257664.0,1383219200.0,30190481408.0,7703.0,5495.0
13-04 02:37:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191112704.0,854257664.0,1383223296.0,30190481408.0,3436.0,3836.0
13-04 02:37:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1191239680.0,854257664.0,1383223296.0,30190354432.0,5365.0,5530.0
13-04 02:37:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191235584.0,854257664.0,1383227392.0,30190354432.0,5191.0,4584.0
13-04 02:37:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191219200.0,854257664.0,1383227392.0,30190370816.0,4931.0,4656.0
13-04 02:37:18,0.167,0.083,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191165952.0,854257664.0,1383231488.0,30190419968.0,6418.0,4678.0
13-04 02:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191161856.0,854257664.0,1383235584.0,30190419968.0,7736.0,5440.0
13-04 02:37:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191161856.0,854257664.0,1383235584.0,30190419968.0,4875.0,4688.0
13-04 02:37:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191157760.0,854257664.0,1383239680.0,30190419968.0,3374.0,3662.0
13-04 02:37:22,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,854257664.0,1383243776.0,30190419968.0,5392.0,4271.0
13-04 02:37:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191153664.0,854257664.0,1383243776.0,30190419968.0,1753.0,2118.0
13-04 02:37:24,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191153664.0,854257664.0,1383243776.0,30190419968.0,7936.0,7189.0
13-04 02:37:25,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191149568.0,854257664.0,1383247872.0,30190419968.0,3463.0,3795.0
13-04 02:37:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,3.0,1191149568.0,854257664.0,1383247872.0,30190419968.0,4349.0,4152.0
13-04 02:37:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191149568.0,854257664.0,1383247872.0,30190419968.0,8598.0,6783.0
13-04 02:37:28,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191137280.0,854257664.0,1383260160.0,30190419968.0,8601.0,6818.0
13-04 02:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191133184.0,854257664.0,1383264256.0,30190419968.0,7030.0,5203.0
13-04 02:37:30,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191133184.0,854257664.0,1383264256.0,30190419968.0,5698.0,5973.0
13-04 02:37:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1191133184.0,854257664.0,1383264256.0,30190419968.0,4667.0,4542.0
13-04 02:37:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191129088.0,854257664.0,1383268352.0,30190419968.0,2455.0,3307.0
13-04 02:37:33,0.752,0.084,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191129088.0,854257664.0,1383268352.0,30190419968.0,5248.0,4026.0
13-04 02:37:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191124992.0,854257664.0,1383272448.0,30190419968.0,3318.0,3050.0
13-04 02:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191124992.0,854257664.0,1383272448.0,30190419968.0,5508.0,4191.0
13-04 02:37:36,0.0,0.250,99.667,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1191120896.0,854257664.0,1383276544.0,30190419968.0,8875.0,6639.0
13-04 02:37:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191116800.0,854257664.0,1383280640.0,30190419968.0,6201.0,5411.0
13-04 02:37:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1191112704.0,854257664.0,1383284736.0,30190419968.0,5435.0,5725.0
13-04 02:37:39,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191112704.0,854257664.0,1383284736.0,30190419968.0,4270.0,3571.0
13-04 02:37:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191108608.0,854257664.0,1383288832.0,30190419968.0,6011.0,4896.0
13-04 02:37:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191108608.0,854257664.0,1383288832.0,30190419968.0,2851.0,3550.0
13-04 02:37:42,0.0,0.0,99.749,0.251,0.0,0.0,0.0,24576.0,0.0,3.0,1191104512.0,854257664.0,1383292928.0,30190419968.0,3119.0,2869.0
13-04 02:37:43,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191104512.0,854257664.0,1383292928.0,30190419968.0,7192.0,5591.0
13-04 02:37:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191100416.0,854257664.0,1383297024.0,30190419968.0,6664.0,5856.0
13-04 02:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191096320.0,854257664.0,1383301120.0,30190419968.0,5453.0,3931.0
13-04 02:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191096320.0,854257664.0,1383301120.0,30190419968.0,4178.0,3882.0
13-04 02:37:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191096320.0,854257664.0,1383301120.0,30190419968.0,6803.0,7070.0
13-04 02:37:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1191092224.0,854257664.0,1383305216.0,30190419968.0,4039.0,3351.0
13-04 02:37:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191088128.0,854257664.0,1383309312.0,30190419968.0,4437.0,4321.0
13-04 02:37:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191088128.0,854257664.0,1383309312.0,30190419968.0,6715.0,4893.0
13-04 02:37:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191084032.0,854257664.0,1383313408.0,30190419968.0,5913.0,5218.0
13-04 02:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191079936.0,854257664.0,1383317504.0,30190419968.0,4328.0,3569.0
13-04 02:37:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191079936.0,854257664.0,1383317504.0,30190419968.0,4524.0,3693.0
13-04 02:37:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191071744.0,854261760.0,1383321600.0,30190419968.0,7770.0,7157.0
13-04 02:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191071744.0,854261760.0,1383321600.0,30190419968.0,4210.0,3495.0
13-04 02:37:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191067648.0,854261760.0,1383325696.0,30190419968.0,5003.0,4795.0
13-04 02:37:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191067648.0,854261760.0,1383325696.0,30190419968.0,5882.0,5210.0
13-04 02:37:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191063552.0,854261760.0,1383329792.0,30190419968.0,4573.0,3711.0
13-04 02:37:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191063552.0,854261760.0,1383329792.0,30190419968.0,5650.0,4846.0
13-04 02:38:00,0.084,0.084,99.749,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1191051264.0,854265856.0,1383337984.0,30190419968.0,7052.0,5798.0
13-04 02:38:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1191047168.0,854265856.0,1383342080.0,30190419968.0,4379.0,3719.0
13-04 02:38:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1191047168.0,854265856.0,1383342080.0,30190419968.0,2737.0,2801.0
13-04 02:38:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191010304.0,854265856.0,1383346176.0,30190452736.0,6199.0,5408.0
13-04 02:38:04,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1190993920.0,854265856.0,1383346176.0,30190469120.0,5683.0,4378.0
13-04 02:38:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191084032.0,854265856.0,1383350272.0,30190374912.0,7449.0,6868.0
13-04 02:38:06,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191075840.0,854269952.0,1383354368.0,30190374912.0,4238.0,3579.0
13-04 02:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191075840.0,854269952.0,1383354368.0,30190374912.0,7146.0,5151.0
13-04 02:38:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191071744.0,854269952.0,1383358464.0,30190374912.0,6586.0,5484.0
13-04 02:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191071744.0,854269952.0,1383358464.0,30190374912.0,3605.0,3098.0
13-04 02:38:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191067648.0,854269952.0,1383362560.0,30190374912.0,7029.0,5934.0
13-04 02:38:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191063552.0,854269952.0,1383366656.0,30190374912.0,6494.0,5061.0
13-04 02:38:12,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191059456.0,854274048.0,1383366656.0,30190374912.0,6495.0,6324.0
13-04 02:38:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1191055360.0,854274048.0,1383370752.0,30190374912.0,7891.0,6388.0
13-04 02:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191051264.0,854274048.0,1383374848.0,30190374912.0,2667.0,2576.0
13-04 02:38:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191051264.0,854274048.0,1383374848.0,30190374912.0,2443.0,3249.0
13-04 02:38:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191051264.0,854274048.0,1383374848.0,30190374912.0,8829.0,6497.0
13-04 02:38:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191047168.0,854274048.0,1383378944.0,30190374912.0,7618.0,5589.0
13-04 02:38:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1191038976.0,854278144.0,1383383040.0,30190374912.0,2714.0,2591.0
13-04 02:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191038976.0,854278144.0,1383383040.0,30190374912.0,3166.0,2915.0
13-04 02:38:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191034880.0,854278144.0,1383387136.0,30190374912.0,7468.0,6568.0
13-04 02:38:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191030784.0,854278144.0,1383391232.0,30190374912.0,5596.0,5855.0
13-04 02:38:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191030784.0,854278144.0,1383391232.0,30190374912.0,3979.0,3278.0
13-04 02:38:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191026688.0,854278144.0,1383395328.0,30190374912.0,6148.0,5391.0
13-04 02:38:24,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191022592.0,854278144.0,1383399424.0,30190374912.0,6170.0,5474.0
13-04 02:38:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191022592.0,854278144.0,1383399424.0,30190374912.0,5101.0,3915.0
13-04 02:38:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191018496.0,854278144.0,1383403520.0,30190374912.0,5342.0,4113.0
13-04 02:38:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191018496.0,854278144.0,1383403520.0,30190374912.0,3834.0,4130.0
13-04 02:38:28,0.167,0.167,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191018496.0,854278144.0,1383403520.0,30190374912.0,5973.0,5517.0
13-04 02:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191014400.0,854278144.0,1383407616.0,30190374912.0,7523.0,5331.0
13-04 02:38:30,0.0,0.084,99.749,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191010304.0,854278144.0,1383411712.0,30190374912.0,4590.0,5244.0
13-04 02:38:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,6.0,1191006208.0,854278144.0,1383415808.0,30190374912.0,6432.0,5980.0
13-04 02:38:32,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191002112.0,854278144.0,1383419904.0,30190374912.0,7752.0,5436.0
13-04 02:38:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190998016.0,854278144.0,1383424000.0,30190374912.0,5001.0,3894.0
13-04 02:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190998016.0,854278144.0,1383424000.0,30190374912.0,2097.0,2323.0
13-04 02:38:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190998016.0,854278144.0,1383424000.0,30190374912.0,3010.0,2807.0
13-04 02:38:36,0.083,0.083,99.750,0.083,0.0,0.0,0.0,98304.0,0.0,3.0,1190989824.0,854282240.0,1383428096.0,30190374912.0,3227.0,2988.0
13-04 02:38:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190989824.0,854282240.0,1383428096.0,30190374912.0,5807.0,5038.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190985728.0,854282240.0,1383432192.0,30190374912.0,6940.0,5644.0
13-04 02:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190981632.0,854282240.0,1383436288.0,30190374912.0,6837.0,6676.0
13-04 02:38:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1190981632.0,854282240.0,1383436288.0,30190374912.0,7377.0,5395.0
13-04 02:38:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190977536.0,854282240.0,1383440384.0,30190374912.0,4277.0,3564.0
13-04 02:38:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190977536.0,854282240.0,1383440384.0,30190374912.0,3603.0,3305.0
13-04 02:38:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190973440.0,854282240.0,1383444480.0,30190374912.0,4030.0,3779.0
13-04 02:38:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190973440.0,854282240.0,1383444480.0,30190374912.0,5585.0,4842.0
13-04 02:38:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190969344.0,854282240.0,1383448576.0,30190374912.0,3933.0,4232.0
13-04 02:38:46,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190969344.0,854282240.0,1383448576.0,30190374912.0,9744.0,8630.0
13-04 02:38:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190965248.0,854282240.0,1383452672.0,30190374912.0,7926.0,6303.0
13-04 02:38:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1190961152.0,854282240.0,1383456768.0,30190374912.0,7118.0,5866.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190961152.0,854282240.0,1383456768.0,30190374912.0,2185.0,2388.0
13-04 02:38:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190957056.0,854282240.0,1383460864.0,30190374912.0,4185.0,3431.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190957056.0,854282240.0,1383460864.0,30190374912.0,3092.0,2917.0
13-04 02:38:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190957056.0,854282240.0,1383460864.0,30190374912.0,5330.0,4134.0
13-04 02:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190952960.0,854282240.0,1383464960.0,30190374912.0,5836.0,5196.0
13-04 02:38:54,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1190948864.0,854282240.0,1383469056.0,30190374912.0,7621.0,7895.0
13-04 02:38:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190948864.0,854282240.0,1383469056.0,30190374912.0,5248.0,4026.0
13-04 02:38:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190944768.0,854282240.0,1383473152.0,30190374912.0,6164.0,4523.0
13-04 02:38:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1190940672.0,854282240.0,1383477248.0,30190374912.0,5382.0,5440.0
13-04 02:38:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190940672.0,854282240.0,1383477248.0,30190374912.0,3340.0,3114.0
13-04 02:38:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190936576.0,854282240.0,1383481344.0,30190374912.0,4037.0,3323.0
13-04 02:39:00,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190936576.0,854282240.0,1383481344.0,30190374912.0,5359.0,4083.0
13-04 02:39:01,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190932480.0,854282240.0,1383485440.0,30190374912.0,7439.0,5680.0
13-04 02:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190928384.0,854282240.0,1383489536.0,30190374912.0,6863.0,6634.0
13-04 02:39:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1190924288.0,854282240.0,1383493632.0,30190374912.0,4832.0,4631.0
13-04 02:39:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190920192.0,854282240.0,1383497728.0,30190374912.0,5095.0,4100.0
13-04 02:39:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190916096.0,854282240.0,1383501824.0,30190374912.0,6281.0,4671.0
13-04 02:39:06,0.0,0.084,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1190871040.0,854286336.0,1383518208.0,30190399488.0,11847.0,11793.0
13-04 02:39:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190866944.0,854286336.0,1383522304.0,30190399488.0,2545.0,2537.0
13-04 02:39:08,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190866944.0,854286336.0,1383522304.0,30190399488.0,5962.0,5247.0
13-04 02:39:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190862848.0,854286336.0,1383526400.0,30190399488.0,6183.0,4582.0
13-04 02:39:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190862848.0,854286336.0,1383526400.0,30190399488.0,6568.0,6531.0
13-04 02:39:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1190858752.0,854286336.0,1383530496.0,30190399488.0,7341.0,5413.0
13-04 02:39:12,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190854656.0,854286336.0,1383534592.0,30190399488.0,3990.0,3377.0
13-04 02:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1190850560.0,854286336.0,1383538688.0,30190399488.0,11524.0,8472.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190850560.0,854286336.0,1383538688.0,30190399488.0,1789.0,2077.0
13-04 02:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190850560.0,854286336.0,1383538688.0,30190399488.0,3293.0,3481.0
13-04 02:39:16,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1190846464.0,854286336.0,1383542784.0,30190399488.0,7960.0,6763.0
13-04 02:39:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190842368.0,854286336.0,1383546880.0,30190399488.0,3844.0,4281.0
13-04 02:39:18,0.083,0.167,99.583,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1190842368.0,854286336.0,1383546880.0,30190399488.0,4033.0,3353.0
13-04 02:39:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190842368.0,854286336.0,1383546880.0,30190399488.0,6478.0,4752.0
13-04 02:39:20,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190834176.0,854286336.0,1383555072.0,30190399488.0,7490.0,7026.0
13-04 02:39:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190834176.0,854286336.0,1383555072.0,30190399488.0,5444.0,4151.0
13-04 02:39:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191084032.0,854286336.0,1383559168.0,30190145536.0,4533.0,3721.0
13-04 02:39:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1191084032.0,854286336.0,1383559168.0,30190145536.0,3713.0,3991.0
13-04 02:39:24,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1191084032.0,854286336.0,1383559168.0,30190145536.0,5199.0,4969.0
13-04 02:39:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191079936.0,854286336.0,1383563264.0,30190145536.0,7758.0,6091.0
13-04 02:39:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191075840.0,854286336.0,1383567360.0,30190145536.0,3206.0,2931.0
13-04 02:39:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191075840.0,854286336.0,1383567360.0,30190145536.0,4829.0,4707.0
13-04 02:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191071744.0,854286336.0,1383571456.0,30190145536.0,5476.0,4240.0
13-04 02:39:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191071744.0,854286336.0,1383571456.0,30190145536.0,7832.0,7140.0
13-04 02:39:30,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1191067648.0,854286336.0,1383575552.0,30190145536.0,4634.0,4449.0
13-04 02:39:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191067648.0,854286336.0,1383575552.0,30190145536.0,4238.0,3537.0
13-04 02:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191063552.0,854286336.0,1383579648.0,30190145536.0,3804.0,3149.0
13-04 02:39:33,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191063552.0,854286336.0,1383579648.0,30190145536.0,1949.0,2246.0
13-04 02:39:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191059456.0,854286336.0,1383583744.0,30190145536.0,6922.0,5740.0
13-04 02:39:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191051264.0,854286336.0,1383591936.0,30190145536.0,2822.0,2652.0
13-04 02:39:36,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191051264.0,854286336.0,1383591936.0,30190145536.0,8643.0,6776.0
13-04 02:39:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1191047168.0,854286336.0,1383596032.0,30190145536.0,8881.0,7559.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1191043072.0,854286336.0,1383600128.0,30190145536.0,4191.0,3488.0
13-04 02:39:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1191043072.0,854286336.0,1383600128.0,30190145536.0,4990.0,4740.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191038976.0,854286336.0,1383604224.0,30190145536.0,2797.0,3081.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1191038976.0,854286336.0,1383604224.0,30190145536.0,6261.0,5453.0
13-04 02:39:42,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1191034880.0,854286336.0,1383608320.0,30190145536.0,5145.0,4007.0
13-04 02:39:43,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1191034880.0,854286336.0,1383608320.0,30190145536.0,7755.0,6412.0
13-04 02:39:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191030784.0,854286336.0,1383612416.0,30190145536.0,2943.0,2809.0
13-04 02:39:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1191026688.0,854286336.0,1383616512.0,30190145536.0,8071.0,6413.0
13-04 02:39:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1191026688.0,854286336.0,1383616512.0,30190145536.0,3616.0,4418.0
13-04 02:39:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190998016.0,854286336.0,1383636992.0,30190153728.0,11950.0,11160.0
13-04 02:39:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190998016.0,854286336.0,1383636992.0,30190153728.0,4720.0,3821.0
13-04 02:39:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190993920.0,854286336.0,1383641088.0,30190153728.0,3931.0,3264.0
13-04 02:39:50,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1190993920.0,854286336.0,1383641088.0,30190153728.0,7921.0,7076.0
13-04 02:39:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190989824.0,854286336.0,1383645184.0,30190153728.0,3265.0,3008.0
13-04 02:39:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190989824.0,854286336.0,1383645184.0,30190153728.0,6370.0,4661.0
13-04 02:39:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190985728.0,854286336.0,1383649280.0,30190153728.0,4325.0,3637.0
13-04 02:39:54,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190985728.0,854286336.0,1383649280.0,30190153728.0,5927.0,6125.0
13-04 02:39:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190981632.0,854286336.0,1383653376.0,30190153728.0,5339.0,5028.0
13-04 02:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190977536.0,854286336.0,1383657472.0,30190153728.0,7415.0,6082.0
13-04 02:39:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190977536.0,854286336.0,1383657472.0,30190153728.0,6517.0,6860.0
13-04 02:39:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1190977536.0,854286336.0,1383657472.0,30190153728.0,5092.0,3992.0
13-04 02:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190973440.0,854286336.0,1383661568.0,30190153728.0,4424.0,3605.0
13-04 02:40:00,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1190969344.0,854286336.0,1383665664.0,30190153728.0,5187.0,4696.0
13-04 02:40:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190969344.0,854286336.0,1383665664.0,30190153728.0,8015.0,6264.0
13-04 02:40:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190965248.0,854286336.0,1383669760.0,30190153728.0,3877.0,3247.0
13-04 02:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190965248.0,854286336.0,1383669760.0,30190153728.0,4396.0,3679.0
13-04 02:40:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190961152.0,854286336.0,1383673856.0,30190153728.0,7737.0,7053.0
13-04 02:40:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1190957056.0,854286336.0,1383677952.0,30190153728.0,7095.0,5877.0
13-04 02:40:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190957056.0,854286336.0,1383677952.0,30190153728.0,3217.0,3035.0
13-04 02:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190948864.0,854286336.0,1383686144.0,30190153728.0,6433.0,5515.0
13-04 02:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190928384.0,854286336.0,1383706624.0,30190153728.0,12650.0,11539.0
13-04 02:40:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190928384.0,854286336.0,1383706624.0,30190153728.0,5112.0,4019.0
13-04 02:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190924288.0,854286336.0,1383710720.0,30190153728.0,7194.0,5200.0
13-04 02:40:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190920192.0,854286336.0,1383714816.0,30190153728.0,6049.0,4686.0
13-04 02:40:12,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190920192.0,854286336.0,1383714816.0,30190153728.0,5675.0,5119.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1190916096.0,854286336.0,1383718912.0,30190153728.0,6557.0,6018.0
13-04 02:40:14,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190916096.0,854286336.0,1383718912.0,30190153728.0,2543.0,3274.0
13-04 02:40:15,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190912000.0,854286336.0,1383723008.0,30190153728.0,6916.0,5844.0
13-04 02:40:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1190912000.0,854286336.0,1383723008.0,30190153728.0,7583.0,6714.0
13-04 02:40:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190907904.0,854286336.0,1383727104.0,30190153728.0,6072.0,4836.0
13-04 02:40:18,0.084,0.084,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1190887424.0,854286336.0,1383747584.0,30190153728.0,12126.0,11420.0
13-04 02:40:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190887424.0,854286336.0,1383747584.0,30190153728.0,3713.0,3993.0
13-04 02:40:20,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190883328.0,854286336.0,1383751680.0,30190153728.0,7664.0,6279.0
13-04 02:40:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,151552.0,0.0,3.0,1190879232.0,854286336.0,1383755776.0,30190153728.0,4927.0,4665.0
13-04 02:40:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190879232.0,854286336.0,1383755776.0,30190153728.0,5456.0,5796.0
13-04 02:40:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190879232.0,854286336.0,1383755776.0,30190153728.0,5330.0,4200.0
13-04 02:40:24,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190875136.0,854286336.0,1383759872.0,30190153728.0,6953.0,6066.0
13-04 02:40:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190875136.0,854286336.0,1383759872.0,30190153728.0,4188.0,3461.0
13-04 02:40:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1190871040.0,854286336.0,1383763968.0,30190153728.0,5902.0,4533.0
13-04 02:40:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190866944.0,854286336.0,1383768064.0,30190153728.0,3985.0,3339.0
13-04 02:40:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190866944.0,854286336.0,1383768064.0,30190153728.0,7268.0,5975.0
13-04 02:40:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190862848.0,854286336.0,1383772160.0,30190153728.0,7139.0,7309.0
13-04 02:40:30,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190858752.0,854286336.0,1383776256.0,30190153728.0,4289.0,3523.0
13-04 02:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190858752.0,854286336.0,1383776256.0,30190153728.0,3760.0,4012.0
13-04 02:40:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190854656.0,854286336.0,1383780352.0,30190153728.0,5297.0,4043.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1190854656.0,854286336.0,1383780352.0,30190153728.0,4034.0,3355.0
13-04 02:40:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190854656.0,854286336.0,1383780352.0,30190153728.0,3924.0,3338.0
13-04 02:40:35,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1190850560.0,854286336.0,1383784448.0,30190153728.0,7058.0,7563.0
13-04 02:40:36,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1190850560.0,854286336.0,1383784448.0,30190153728.0,5296.0,4044.0
13-04 02:40:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190846464.0,854286336.0,1383788544.0,30190153728.0,5705.0,5071.0
13-04 02:40:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190842368.0,854286336.0,1383792640.0,30190153728.0,8392.0,6392.0
13-04 02:40:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190838272.0,854286336.0,1383796736.0,30190153728.0,1949.0,2215.0
13-04 02:40:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190834176.0,854286336.0,1383800832.0,30190153728.0,2085.0,2361.0
13-04 02:40:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190834176.0,854286336.0,1383800832.0,30190153728.0,8325.0,6677.0
13-04 02:40:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1190830080.0,854286336.0,1383804928.0,30190153728.0,5030.0,4758.0
13-04 02:40:43,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190830080.0,854286336.0,1383804928.0,30190153728.0,3130.0,2925.0
13-04 02:40:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190825984.0,854286336.0,1383809024.0,30190153728.0,5864.0,5111.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190821888.0,854286336.0,1383813120.0,30190153728.0,7678.0,5467.0
13-04 02:40:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190821888.0,854286336.0,1383813120.0,30190153728.0,5624.0,5469.0
13-04 02:40:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190817792.0,854286336.0,1383817216.0,30190153728.0,3354.0,3105.0
13-04 02:40:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1190817792.0,854286336.0,1383817216.0,30190153728.0,5783.0,4947.0
13-04 02:40:49,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190813696.0,854286336.0,1383821312.0,30190153728.0,3305.0,4565.0
13-04 02:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190809600.0,854286336.0,1383825408.0,30190153728.0,8044.0,5712.0
13-04 02:40:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1190809600.0,854286336.0,1383825408.0,30190153728.0,4781.0,4555.0
13-04 02:40:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190805504.0,854286336.0,1383829504.0,30190153728.0,8445.0,6672.0
13-04 02:40:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190801408.0,854286336.0,1383833600.0,30190153728.0,5716.0,4429.0
13-04 02:40:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190801408.0,854286336.0,1383833600.0,30190153728.0,4795.0,4604.0
13-04 02:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190797312.0,854286336.0,1383837696.0,30190153728.0,4925.0,4706.0
13-04 02:40:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1190797312.0,854286336.0,1383837696.0,30190153728.0,5683.0,5857.0
13-04 02:40:57,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190793216.0,854286336.0,1383841792.0,30190153728.0,4943.0,3948.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1190793216.0,854286336.0,1383841792.0,30190153728.0,4841.0,4597.0
13-04 02:40:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1190793216.0,854286336.0,1383841792.0,30190153728.0,7050.0,5643.0
13-04 02:41:00,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1190789120.0,854286336.0,1383845888.0,30190153728.0,6690.0,5653.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190785024.0,854286336.0,1383849984.0,30190153728.0,3256.0,3001.0
13-04 02:41:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190785024.0,854286336.0,1383849984.0,30190153728.0,7745.0,5536.0
13-04 02:41:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190780928.0,854286336.0,1383854080.0,30190153728.0,2295.0,3135.0
13-04 02:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1190780928.0,854286336.0,1383854080.0,30190153728.0,5724.0,5163.0
13-04 02:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190776832.0,854286336.0,1383858176.0,30190153728.0,6070.0,6059.0
13-04 02:41:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1190776832.0,854286336.0,1383858176.0,30190153728.0,6440.0,4704.0
13-04 02:41:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190772736.0,854286336.0,1383862272.0,30190153728.0,5063.0,3999.0
13-04 02:41:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1190768640.0,854286336.0,1383866368.0,30190153728.0,5605.0,4357.0
13-04 02:41:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1190768640.0,854286336.0,1383866368.0,30190153728.0,6239.0,4621.0
13-04 02:41:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1190764544.0,854286336.0,1383870464.0,30190153728.0,5882.0,4363.0
13-04 02:41:11,1.674,0.502,97.824,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234415616.0,854286336.0,1383878656.0,30146494464.0,14368.0,11764.0
13-04 02:41:12,1.170,0.501,97.995,0.251,0.0,0.084,0.0,24576.0,0.0,3.0,1192214528.0,854286336.0,1383882752.0,30188691456.0,5385.0,7236.0
13-04 02:41:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192214528.0,854286336.0,1383882752.0,30188691456.0,7000.0,5904.0
13-04 02:41:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1192210432.0,854286336.0,1383886848.0,30188691456.0,6567.0,4851.0
13-04 02:41:15,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192210432.0,854286336.0,1383886848.0,30188691456.0,2809.0,2624.0
13-04 02:41:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192173568.0,854286336.0,1383890944.0,30188724224.0,8704.0,6391.0
13-04 02:41:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192169472.0,854286336.0,1383895040.0,30188724224.0,5907.0,4681.0
13-04 02:41:18,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1192165376.0,854286336.0,1383899136.0,30188724224.0,5358.0,4115.0
13-04 02:41:19,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192165376.0,854286336.0,1383899136.0,30188724224.0,2367.0,3176.0
13-04 02:41:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1192161280.0,854286336.0,1383903232.0,30188724224.0,3713.0,3931.0
13-04 02:41:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1192161280.0,854286336.0,1383903232.0,30188724224.0,5406.0,5473.0
13-04 02:41:22,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192157184.0,854286336.0,1383907328.0,30188724224.0,8280.0,7481.0
13-04 02:41:23,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192153088.0,854286336.0,1383911424.0,30188724224.0,7783.0,5460.0
13-04 02:41:24,0.0,0.084,99.499,0.418,0.0,0.0,0.0,12288.0,0.0,2.0,1192148992.0,854290432.0,1383911424.0,30188724224.0,6649.0,5881.0
13-04 02:41:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1192144896.0,854290432.0,1383915520.0,30188724224.0,4129.0,3390.0
13-04 02:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,6.0,1192144896.0,854290432.0,1383915520.0,30188724224.0,4901.0,4773.0
13-04 02:41:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192140800.0,854290432.0,1383919616.0,30188724224.0,6003.0,5287.0
13-04 02:41:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1192140800.0,854290432.0,1383919616.0,30188724224.0,3685.0,3066.0
13-04 02:41:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192136704.0,854290432.0,1383923712.0,30188724224.0,4881.0,4651.0
13-04 02:41:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1192128512.0,854294528.0,1383927808.0,30188724224.0,6099.0,5377.0
13-04 02:41:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1192128512.0,854294528.0,1383927808.0,30188724224.0,5646.0,4341.0
13-04 02:41:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192128512.0,854294528.0,1383927808.0,30188724224.0,2824.0,2650.0
13-04 02:41:33,0.750,0.167,99.083,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1192120320.0,854294528.0,1383936000.0,30188724224.0,6808.0,5446.0
13-04 02:41:34,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192116224.0,854294528.0,1383940096.0,30188724224.0,8701.0,7547.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192116224.0,854294528.0,1383940096.0,30188724224.0,3561.0,3222.0
13-04 02:41:36,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1192108032.0,854298624.0,1383944192.0,30188724224.0,4040.0,3356.0
13-04 02:41:37,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1192108032.0,854298624.0,1383944192.0,30188724224.0,4301.0,5166.0
13-04 02:41:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1192103936.0,854298624.0,1383948288.0,30188724224.0,7817.0,5550.0
13-04 02:41:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192099840.0,854298624.0,1383952384.0,30188724224.0,5988.0,4566.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192099840.0,854298624.0,1383952384.0,30188724224.0,4287.0,3522.0
13-04 02:41:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1192095744.0,854298624.0,1383956480.0,30188724224.0,2751.0,3493.0
13-04 02:41:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1192095744.0,854298624.0,1383956480.0,30188724224.0,3169.0,3515.0
13-04 02:41:43,0.0,0.167,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1192091648.0,854298624.0,1383960576.0,30188724224.0,7481.0,5700.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1192071168.0,854298624.0,1383981056.0,30188724224.0,13519.0,13666.0
13-04 02:41:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192067072.0,854298624.0,1383985152.0,30188724224.0,2757.0,2684.0
13-04 02:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192067072.0,854298624.0,1383985152.0,30188724224.0,6494.0,6130.0
13-04 02:41:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192062976.0,854298624.0,1383989248.0,30188724224.0,5803.0,5037.0
13-04 02:41:48,0.083,0.083,99.583,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1192058880.0,854302720.0,1383989248.0,30188724224.0,7565.0,5349.0
13-04 02:41:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192054784.0,854302720.0,1383993344.0,30188724224.0,3204.0,2934.0
13-04 02:41:50,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192054784.0,854302720.0,1383993344.0,30188724224.0,3117.0,2934.0
13-04 02:41:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192050688.0,854302720.0,1383997440.0,30188724224.0,3109.0,4409.0
13-04 02:41:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192050688.0,854302720.0,1383997440.0,30188724224.0,12605.0,9039.0
13-04 02:41:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1192046592.0,854302720.0,1384001536.0,30188724224.0,3118.0,3564.0
13-04 02:41:54,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1192042496.0,854302720.0,1384005632.0,30188724224.0,4181.0,4489.0
13-04 02:41:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1192026112.0,854302720.0,1384005632.0,30188740608.0,5650.0,4832.0
13-04 02:41:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1192026112.0,854302720.0,1384005632.0,30188740608.0,11306.0,8075.0
13-04 02:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192017920.0,854302720.0,1384013824.0,30188740608.0,2085.0,2295.0
13-04 02:41:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192017920.0,854302720.0,1384013824.0,30188740608.0,2037.0,2346.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1192017920.0,854302720.0,1384013824.0,30188740608.0,6950.0,6536.0
13-04 02:42:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1192013824.0,854302720.0,1384017920.0,30188740608.0,5906.0,4316.0
13-04 02:42:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1192009728.0,854302720.0,1384022016.0,30188740608.0,7183.0,5377.0
13-04 02:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192009728.0,854302720.0,1384022016.0,30188740608.0,4242.0,3630.0
13-04 02:42:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1192009728.0,854302720.0,1384022016.0,30188740608.0,4900.0,4625.0
13-04 02:42:04,3.503,0.917,95.496,0.0,0.0,0.083,0.0,24576.0,0.0,4.0,1204682752.0,854302720.0,1384083456.0,30176006144.0,27083.0,24307.0
13-04 02:42:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203126272.0,854302720.0,1384071168.0,30177574912.0,8115.0,5650.0
13-04 02:42:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1203126272.0,854302720.0,1384071168.0,30177574912.0,4981.0,4834.0
13-04 02:42:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203126272.0,854302720.0,1384071168.0,30177574912.0,3868.0,3184.0
13-04 02:42:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203249152.0,854302720.0,1384075264.0,30177447936.0,8283.0,7242.0
13-04 02:42:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1203245056.0,854302720.0,1384079360.0,30177447936.0,8807.0,6107.0
13-04 02:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1203240960.0,854302720.0,1384083456.0,30177447936.0,3800.0,3702.0
13-04 02:42:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203240960.0,854302720.0,1384083456.0,30177447936.0,4575.0,4437.0
13-04 02:42:12,0.083,0.167,99.583,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1203236864.0,854302720.0,1384087552.0,30177447936.0,5399.0,4343.0
13-04 02:42:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203236864.0,854302720.0,1384087552.0,30177447936.0,9473.0,7398.0
13-04 02:42:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1203232768.0,854302720.0,1384091648.0,30177447936.0,1887.0,2209.0
13-04 02:42:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1203224576.0,854302720.0,1384099840.0,30177447936.0,9469.0,7158.0
13-04 02:42:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203224576.0,854302720.0,1384099840.0,30177447936.0,5336.0,4518.0
13-04 02:42:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1203625984.0,854302720.0,1384103936.0,30177042432.0,9333.0,6349.0
13-04 02:42:18,25.292,2.588,71.786,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1543393280.0,854302720.0,1384108032.0,29837271040.0,1299779.0,1240791.0
13-04 02:42:19,33.055,0.250,66.694,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1603579904.0,854302720.0,1384108032.0,29777084416.0,3589.0,3984.0
13-04 02:42:20,14.048,0.333,85.619,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1626685440.0,854302720.0,1384112128.0,29753974784.0,191949.0,106974.0
13-04 02:42:21,1.918,0.167,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633280000.0,854302720.0,1384120320.0,29747372032.0,391883.0,161011.0
13-04 02:42:22,2.161,0.166,97.589,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1647501312.0,854302720.0,1384120320.0,29733150720.0,402416.0,161897.0
13-04 02:42:23,2.007,0.084,97.826,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1672380416.0,854302720.0,1384128512.0,29708263424.0,394436.0,162762.0
13-04 02:42:24,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1679228928.0,854302720.0,1384136704.0,29701406720.0,399366.0,165934.0
13-04 02:42:25,1.753,0.167,97.997,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1691795456.0,854302720.0,1384140800.0,29688836096.0,401068.0,163415.0
13-04 02:42:26,2.090,0.167,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1709187072.0,854302720.0,1384144896.0,29671440384.0,393997.0,159773.0
13-04 02:42:27,1.756,0.084,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1721503744.0,854302720.0,1384144896.0,29659123712.0,404603.0,164201.0
13-04 02:42:28,3.325,0.249,96.176,0.249,0.0,0.0,0.0,16384.0,0.0,2.0,1569914880.0,854302720.0,1384153088.0,29810704384.0,392395.0,161537.0
13-04 02:42:29,2.755,0.167,97.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1567543296.0,854302720.0,1384157184.0,29813071872.0,389873.0,161101.0
13-04 02:42:30,1.836,0.083,97.997,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1574559744.0,854302720.0,1384177664.0,29806034944.0,399206.0,168173.0
13-04 02:42:31,1.674,0.167,98.159,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1576075264.0,854302720.0,1384185856.0,29804511232.0,398288.0,161700.0
13-04 02:42:32,2.002,0.250,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1584074752.0,854302720.0,1384185856.0,29796511744.0,400426.0,160801.0
13-04 02:42:33,2.502,0.334,96.997,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1596256256.0,854302720.0,1384194048.0,29784322048.0,405251.0,162444.0
13-04 02:42:34,2.417,0.333,97.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1600700416.0,854302720.0,1384194048.0,29779877888.0,394541.0,161626.0
13-04 02:42:35,1.838,0.084,97.995,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1602850816.0,854302720.0,1384202240.0,29777719296.0,395656.0,160586.0
13-04 02:42:36,1.591,0.251,98.157,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1604755456.0,854302720.0,1384202240.0,29775814656.0,390764.0,161795.0
13-04 02:42:37,2.831,0.250,96.836,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1608937472.0,854302720.0,1384210432.0,29771624448.0,386618.0,159981.0
13-04 02:42:38,2.165,0.250,97.502,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1618075648.0,854302720.0,1384214528.0,29762482176.0,394329.0,161417.0
13-04 02:42:39,1.253,0.167,98.580,0.0,0.0,0.0,0.0,57344.0,0.0,4.0,1624674304.0,854302720.0,1384218624.0,29755879424.0,405403.0,165546.0
13-04 02:42:40,1.419,0.083,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1638506496.0,854302720.0,1384226816.0,29742039040.0,410864.0,164806.0
13-04 02:42:41,1.583,0.250,98.083,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1643835392.0,854302720.0,1384230912.0,29736706048.0,389909.0,159528.0
13-04 02:42:42,1.508,0.251,98.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1644847104.0,854302720.0,1384235008.0,29735690240.0,402251.0,162776.0
13-04 02:42:43,1.671,0.167,97.995,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1645101056.0,854302720.0,1384235008.0,29735436288.0,408250.0,161584.0
13-04 02:42:44,2.092,0.084,97.824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645731840.0,854302720.0,1384239104.0,29734801408.0,382641.0,160738.0
13-04 02:42:45,1.915,0.167,97.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646481408.0,854302720.0,1384251392.0,29734039552.0,391499.0,160686.0
13-04 02:42:46,1.923,0.167,97.826,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1646731264.0,854302720.0,1384255488.0,29733785600.0,390980.0,161769.0
13-04 02:42:47,1.917,0.083,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647104000.0,854302720.0,1384263680.0,29733404672.0,409951.0,165310.0
13-04 02:42:48,2.425,0.084,97.324,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,1651924992.0,854302720.0,1384267776.0,29728579584.0,383801.0,161637.0
13-04 02:42:49,1.674,0.167,98.075,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,1651920896.0,854302720.0,1384271872.0,29728579584.0,413091.0,165017.0
13-04 02:42:50,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1661984768.0,854302720.0,1384271872.0,29718515712.0,395015.0,163524.0
13-04 02:42:51,1.668,0.250,97.998,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1678450688.0,854302720.0,1384280064.0,29702041600.0,383273.0,162312.0
13-04 02:42:52,1.751,0.250,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1684799488.0,854302720.0,1384280064.0,29695692800.0,402439.0,164527.0
13-04 02:42:53,1.672,0.084,97.993,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1687203840.0,854302720.0,1384288256.0,29693280256.0,395035.0,161094.0
13-04 02:42:54,1.913,0.333,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1702436864.0,854302720.0,1384292352.0,29678043136.0,402564.0,164901.0
13-04 02:42:55,2.078,0.166,97.589,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1718902784.0,854302720.0,1384300544.0,29661569024.0,397713.0,161057.0
13-04 02:42:56,1.252,0.167,98.497,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1719947264.0,854302720.0,1384304640.0,29660520448.0,402605.0,163385.0
13-04 02:42:57,1.838,0.167,97.995,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1720201216.0,854302720.0,1384304640.0,29660266496.0,397982.0,161103.0
13-04 02:42:58,1.586,0.083,98.247,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1720193024.0,854302720.0,1384312832.0,29660266496.0,403784.0,161957.0
13-04 02:42:59,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722064896.0,854302720.0,1384312832.0,29658394624.0,392694.0,160659.0
13-04 02:43:00,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722982400.0,854302720.0,1384316928.0,29657473024.0,398332.0,165261.0
13-04 02:43:01,1.499,0.416,98.085,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1722978304.0,854302720.0,1384321024.0,29657473024.0,394264.0,163019.0
13-04 02:43:02,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725255680.0,854302720.0,1384329216.0,29655187456.0,395804.0,161257.0
13-04 02:43:03,1.337,0.251,98.329,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1729691648.0,854302720.0,1384337408.0,29650743296.0,392256.0,159831.0
13-04 02:43:04,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1729814528.0,854302720.0,1384341504.0,29650616320.0,400910.0,162613.0
13-04 02:43:05,1.338,0.084,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1730064384.0,854302720.0,1384345600.0,29650362368.0,390231.0,161655.0
13-04 02:43:06,1.669,0.334,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1731334144.0,854302720.0,1384345600.0,29649092608.0,396954.0,161750.0
13-04 02:43:07,1.667,0.0,98.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1733484544.0,854302720.0,1384353792.0,29646934016.0,411578.0,165423.0
13-04 02:43:08,1.164,0.499,98.088,0.083,0.0,0.166,0.0,20480.0,0.0,4.0,1733484544.0,854302720.0,1384353792.0,29646934016.0,381267.0,162116.0
13-04 02:43:09,1.501,0.250,98.249,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1733476352.0,854302720.0,1384361984.0,29646934016.0,413246.0,168144.0
13-04 02:43:10,1.756,0.167,98.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725718528.0,854302720.0,1384366080.0,29654687744.0,395402.0,162045.0
13-04 02:43:11,1.252,0.167,98.497,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1696088064.0,854302720.0,1384374272.0,29684310016.0,404890.0,162408.0
13-04 02:43:12,1.089,0.084,98.827,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1694859264.0,854302720.0,1384378368.0,29685534720.0,399952.0,165359.0
13-04 02:43:13,1.336,0.167,98.331,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1696632832.0,854302720.0,1384382464.0,29683757056.0,401225.0,161295.0
13-04 02:43:14,1.421,0.251,98.244,0.0,0.0,0.084,0.0,16384.0,0.0,3.0,1697771520.0,854302720.0,1384386560.0,29682614272.0,399078.0,162532.0
13-04 02:43:15,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1699799040.0,854302720.0,1384390656.0,29680582656.0,375791.0,159006.0
13-04 02:43:16,1.920,0.083,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703473152.0,854302720.0,1384398848.0,29676900352.0,396331.0,160358.0
13-04 02:43:17,1.172,0.251,98.577,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1704615936.0,854302720.0,1384398848.0,29675757568.0,415513.0,171251.0
13-04 02:43:18,1.333,0.500,97.917,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1706131456.0,854302720.0,1384407040.0,29674233856.0,378104.0,159053.0
13-04 02:43:19,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1706377216.0,854302720.0,1384415232.0,29673979904.0,414869.0,171454.0
13-04 02:43:20,1.665,0.167,98.085,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1707515904.0,854302720.0,1384419328.0,29672837120.0,371987.0,158238.0
13-04 02:43:21,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1711796224.0,854302720.0,1384423424.0,29668552704.0,414942.0,164560.0
13-04 02:43:22,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714364416.0,854302720.0,1384427520.0,29665980416.0,357878.0,157006.0
13-04 02:43:23,1.171,0.251,98.411,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1717661696.0,854302720.0,1384431616.0,29662679040.0,397273.0,161618.0
13-04 02:43:24,1.339,0.167,98.410,0.0,0.0,0.084,0.0,8192.0,0.0,1.0,1720074240.0,854302720.0,1384431616.0,29660266496.0,454841.0,172488.0
13-04 02:43:25,2.333,0.167,97.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723875328.0,854302720.0,1384439808.0,29656457216.0,389681.0,159870.0
13-04 02:43:26,1.333,0.250,98.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1724256256.0,854302720.0,1384439808.0,29656076288.0,373196.0,160553.0
13-04 02:43:27,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724375040.0,854302720.0,1384448000.0,29655949312.0,418512.0,166145.0
13-04 02:43:28,1.172,0.167,98.159,0.502,0.0,0.0,0.0,40960.0,0.0,5.0,1724628992.0,854302720.0,1384456192.0,29655687168.0,390070.0,160463.0
13-04 02:43:29,1.581,0.250,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724755968.0,854302720.0,1384456192.0,29655560192.0,413085.0,164211.0
13-04 02:43:30,1.503,0.167,98.331,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1724874752.0,854302720.0,1384464384.0,29655433216.0,379288.0,160880.0
13-04 02:43:31,1.425,0.0,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725890560.0,854302720.0,1384464384.0,29654417408.0,408229.0,161801.0
13-04 02:43:32,1.332,0.416,98.168,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1726009344.0,854302720.0,1384472576.0,29654290432.0,384483.0,159471.0
13-04 02:43:33,3.414,0.250,96.170,0.083,0.0,0.083,0.0,32768.0,0.0,4.0,1606762496.0,854306816.0,1384476672.0,29773529088.0,407387.0,164379.0
13-04 02:43:34,2.167,0.083,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1612926976.0,854306816.0,1384480768.0,29767360512.0,409844.0,164370.0
13-04 02:43:35,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1616916480.0,854306816.0,1384488960.0,29763362816.0,381947.0,161232.0
13-04 02:43:36,1.749,0.083,98.085,0.0,0.0,0.083,0.0,86016.0,0.0,1.0,1619836928.0,854306816.0,1384488960.0,29760442368.0,396543.0,163498.0
13-04 02:43:37,1.582,0.167,98.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1626591232.0,854306816.0,1384497152.0,29753679872.0,390848.0,162359.0
13-04 02:43:38,1.585,0.334,97.915,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1637605376.0,854306816.0,1384497152.0,29742665728.0,391692.0,160756.0
13-04 02:43:39,2.002,0.167,97.748,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1643786240.0,854306816.0,1384505344.0,29736476672.0,387733.0,163144.0
13-04 02:43:40,1.844,0.0,98.156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645469696.0,854306816.0,1384505344.0,29734793216.0,425870.0,163322.0
13-04 02:43:41,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1646985216.0,854306816.0,1384513536.0,29733269504.0,390546.0,161621.0
13-04 02:43:42,2.165,0.333,97.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1648603136.0,854306816.0,1384513536.0,29731651584.0,402627.0,162981.0
13-04 02:43:43,2.089,0.167,97.661,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1652629504.0,854306816.0,1384521728.0,29727617024.0,395588.0,163058.0
13-04 02:43:44,1.668,0.250,98.082,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1660047360.0,854306816.0,1384529920.0,29720190976.0,387073.0,161631.0
13-04 02:43:45,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1666396160.0,854306816.0,1384529920.0,29713842176.0,399152.0,160840.0
13-04 02:43:46,1.586,0.250,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1674891264.0,854306816.0,1384542208.0,29705334784.0,393124.0,161377.0
13-04 02:43:47,1.586,0.083,98.247,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1677209600.0,854306816.0,1384542208.0,29703016448.0,399654.0,161647.0
13-04 02:43:48,1.590,0.167,97.908,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1677422592.0,854306816.0,1384550400.0,29702795264.0,404726.0,162012.0
13-04 02:43:49,1.420,0.167,98.413,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1678438400.0,854306816.0,1384550400.0,29701779456.0,372685.0,164118.0
13-04 02:43:50,2.250,0.083,97.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1680592896.0,854306816.0,1384554496.0,29699620864.0,421885.0,164042.0
13-04 02:43:51,1.750,0.250,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1680584704.0,854306816.0,1384562688.0,29699620864.0,388583.0,163519.0
13-04 02:43:52,1.668,0.167,98.082,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1681469440.0,854306816.0,1384566784.0,29698732032.0,411764.0,164559.0
13-04 02:43:53,2.502,0.083,97.164,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1684508672.0,854306816.0,1384574976.0,29695684608.0,392892.0,160455.0
13-04 02:43:54,1.671,0.167,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1685905408.0,854306816.0,1384574976.0,29694287872.0,389617.0,161434.0
13-04 02:43:55,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1687932928.0,854306816.0,1384579072.0,29692256256.0,366985.0,156299.0
13-04 02:43:56,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1697705984.0,854306816.0,1384583168.0,29682479104.0,401880.0,163613.0
13-04 02:43:57,1.504,0.334,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1706205184.0,854306816.0,1384591360.0,29673971712.0,398093.0,165498.0
13-04 02:43:58,1.583,0.167,98.083,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1710522368.0,854306816.0,1384591360.0,29669654528.0,409440.0,162771.0
13-04 02:43:59,1.499,0.333,98.085,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1716105216.0,854306816.0,1384595456.0,29664067584.0,419617.0,165864.0
13-04 02:44:00,1.256,0.168,98.576,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1726382080.0,854306816.0,1384603648.0,29653782528.0,391297.0,162400.0
13-04 02:44:01,1.587,0.334,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1735368704.0,854306816.0,1384607744.0,29644791808.0,397213.0,161741.0
13-04 02:44:02,1.830,0.333,97.671,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1737396224.0,854306816.0,1384611840.0,29642760192.0,399516.0,163874.0
13-04 02:44:03,1.505,0.084,98.411,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1737519104.0,854306816.0,1384615936.0,29642633216.0,293586.0,147876.0
13-04 02:44:04,1.339,0.084,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1738022912.0,854306816.0,1384620032.0,29642125312.0,249713.0,149692.0
13-04 02:44:05,1.504,0.334,98.162,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1741320192.0,854306816.0,1384624128.0,29638823936.0,655863.0,197130.0
13-04 02:44:06,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1741946880.0,854306816.0,1384632320.0,29638189056.0,389747.0,159862.0
13-04 02:44:07,1.005,0.168,98.827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1742069760.0,854306816.0,1384636416.0,29638062080.0,288359.0,149493.0
13-04 02:44:08,1.415,0.167,98.168,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1743335424.0,854306816.0,1384640512.0,29636792320.0,345308.0,163797.0
13-04 02:44:09,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1746501632.0,854306816.0,1384648704.0,29633617920.0,502246.0,180738.0
13-04 02:44:10,1.087,0.167,98.662,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1747005440.0,854306816.0,1384652800.0,29633110016.0,414641.0,163213.0
13-04 02:44:11,1.760,0.0,98.240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747128320.0,854306816.0,1384656896.0,29632983040.0,393007.0,160945.0
13-04 02:44:12,1.006,0.168,98.826,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1747255296.0,854306816.0,1384656896.0,29632856064.0,402930.0,163636.0
13-04 02:44:13,1.749,0.167,97.918,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1706995712.0,854306816.0,1384665088.0,29673107456.0,417012.0,165365.0
13-04 02:44:14,1.420,0.084,98.496,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1706741760.0,854306816.0,1384665088.0,29673361408.0,377698.0,161213.0
13-04 02:44:15,1.421,0.084,98.411,0.0,0.0,0.084,0.0,36864.0,0.0,5.0,1707253760.0,854306816.0,1384693760.0,29672820736.0,398210.0,168629.0
13-04 02:44:16,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1709752320.0,854306816.0,1384701952.0,29670313984.0,404495.0,164649.0
13-04 02:44:17,1.667,0.167,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1710006272.0,854306816.0,1384701952.0,29670060032.0,409431.0,164494.0
13-04 02:44:18,1.419,0.334,97.997,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1711890432.0,854306816.0,1384710144.0,29668167680.0,500645.0,315388.0
13-04 02:44:19,1.833,0.167,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714999296.0,854306816.0,1384710144.0,29665058816.0,385998.0,158262.0
13-04 02:44:20,1.586,0.250,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1716768768.0,854306816.0,1384718336.0,29663281152.0,410567.0,162233.0
13-04 02:44:21,1.585,0.167,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717149696.0,854306816.0,1384718336.0,29662900224.0,400207.0,162729.0
13-04 02:44:22,1.669,0.250,98.080,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1718030336.0,854306816.0,1384726528.0,29662011392.0,426650.0,166199.0
13-04 02:44:23,1.583,0.333,97.833,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1722466304.0,854306816.0,1384734720.0,29657567232.0,384545.0,160339.0
13-04 02:44:24,1.332,0.416,98.251,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1723609088.0,854306816.0,1384734720.0,29656424448.0,404817.0,165397.0
13-04 02:44:25,1.005,0.251,98.744,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1726758912.0,854306816.0,1384759296.0,29653250048.0,427403.0,171571.0
13-04 02:44:26,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731964928.0,854306816.0,1384759296.0,29648044032.0,386067.0,161057.0
13-04 02:44:27,1.003,0.167,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1735766016.0,854306816.0,1384767488.0,29644234752.0,379303.0,160051.0
13-04 02:44:28,0.836,0.0,98.997,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1736400896.0,854306816.0,1384767488.0,29643599872.0,407865.0,163364.0
13-04 02:44:29,1.248,0.166,98.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736519680.0,854306816.0,1384775680.0,29643472896.0,394305.0,162901.0
13-04 02:44:30,1.089,0.084,98.744,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1736343552.0,854306816.0,1384779776.0,29643644928.0,409633.0,168212.0
13-04 02:44:31,1.003,0.084,98.913,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1736257536.0,854306816.0,1384783872.0,29643726848.0,401983.0,164388.0
13-04 02:44:32,1.583,0.167,98.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1736249344.0,854306816.0,1384792064.0,29643726848.0,395225.0,161613.0
13-04 02:44:33,1.583,0.167,98.083,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1736249344.0,854306816.0,1384792064.0,29643726848.0,387818.0,161919.0
13-04 02:44:34,2.492,0.249,97.259,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1697226752.0,854306816.0,1384800256.0,29682741248.0,351787.0,158048.0
13-04 02:44:35,1.918,0.083,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655418880.0,854306816.0,1384800256.0,29724549120.0,438707.0,168463.0
13-04 02:44:36,1.750,0.167,98.083,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1656619008.0,854306816.0,1384808448.0,29723340800.0,389752.0,160633.0
13-04 02:44:37,1.586,0.083,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1662021632.0,854306816.0,1384812544.0,29717934080.0,372435.0,159928.0
13-04 02:44:38,1.917,0.167,97.667,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1628594176.0,854306816.0,1384816640.0,29751357440.0,395080.0,165025.0
13-04 02:44:39,1.753,0.167,97.997,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1632808960.0,854306816.0,1384824832.0,29747134464.0,414148.0,168392.0
13-04 02:44:40,1.587,0.251,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1638445056.0,854306816.0,1384824832.0,29741498368.0,389577.0,164264.0
13-04 02:44:41,1.839,0.084,97.993,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1646436352.0,854306816.0,1384833024.0,29733498880.0,403620.0,162921.0
13-04 02:44:42,1.838,0.251,97.828,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1652273152.0,854306816.0,1384837120.0,29727657984.0,410009.0,163660.0
13-04 02:44:43,1.589,0.334,97.993,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1656078336.0,854306816.0,1384841216.0,29723848704.0,393075.0,163073.0
13-04 02:44:44,1.923,0.084,97.910,0.0,0.0,0.084,0.0,69632.0,0.0,1.0,1659887616.0,854306816.0,1384841216.0,29720039424.0,390125.0,159191.0
13-04 02:44:45,1.671,0.251,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1664831488.0,854306816.0,1384849408.0,29715087360.0,379292.0,160116.0
13-04 02:44:46,1.587,0.084,98.246,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1666609152.0,854306816.0,1384849408.0,29713309696.0,406778.0,167790.0
13-04 02:44:47,1.505,0.167,98.328,0.0,0.0,0.0,0.0,114688.0,0.0,1.0,1675104256.0,854306816.0,1384861696.0,29704802304.0,411261.0,163366.0
13-04 02:44:48,1.753,0.167,97.830,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1677762560.0,854306816.0,1384869888.0,29702135808.0,394961.0,161149.0
13-04 02:44:49,1.590,0.084,98.243,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1684492288.0,854306816.0,1384869888.0,29695406080.0,403696.0,164825.0
13-04 02:44:50,1.750,0.250,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1686642688.0,854306816.0,1384878080.0,29693247488.0,389888.0,160739.0
13-04 02:44:51,1.830,0.083,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1690066944.0,854306816.0,1384882176.0,29689819136.0,403047.0,161364.0
13-04 02:44:52,1.506,0.084,98.326,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1690951680.0,854306816.0,1384886272.0,29688930304.0,396307.0,160106.0
13-04 02:44:53,1.838,0.251,97.828,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1692221440.0,854306816.0,1384886272.0,29687660544.0,400139.0,163740.0
13-04 02:44:54,1.832,0.250,97.835,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1693986816.0,854306816.0,1384898560.0,29685882880.0,398067.0,165346.0
13-04 02:44:55,1.338,0.084,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1694998528.0,854306816.0,1384902656.0,29684867072.0,390370.0,160600.0
13-04 02:44:56,1.590,0.167,98.243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1696276480.0,854306816.0,1384902656.0,29683589120.0,399704.0,161095.0
13-04 02:44:57,1.505,0.084,98.411,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1700077568.0,854306816.0,1384910848.0,29679779840.0,399785.0,162332.0
13-04 02:44:58,1.173,0.084,98.492,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1704648704.0,854306816.0,1384910848.0,29675208704.0,416323.0,164006.0
13-04 02:44:59,1.585,0.417,97.915,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1710354432.0,854306816.0,1384919040.0,29669494784.0,383558.0,161242.0
13-04 02:45:00,1.504,0.167,98.329,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1715953664.0,854306816.0,1384939520.0,29663875072.0,403722.0,168284.0
13-04 02:45:01,1.753,0.167,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1684103168.0,854306816.0,1384943616.0,29695721472.0,390911.0,162686.0
13-04 02:45:02,1.912,0.166,97.922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1693331456.0,854306816.0,1384947712.0,29686489088.0,395252.0,163289.0
13-04 02:45:03,1.419,0.167,98.247,0.083,0.0,0.083,0.0,61440.0,0.0,4.0,1699561472.0,854306816.0,1384951808.0,29680254976.0,421000.0,165721.0
13-04 02:45:04,1.085,0.250,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703075840.0,854306816.0,1384960000.0,29676732416.0,378458.0,160557.0
13-04 02:45:05,1.252,0.250,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1708154880.0,854306816.0,1384960000.0,29671653376.0,400524.0,164524.0
13-04 02:45:06,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715384320.0,854306816.0,1384968192.0,29664415744.0,397083.0,162494.0
13-04 02:45:07,1.835,0.250,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1718427648.0,854306816.0,1384972288.0,29661368320.0,401939.0,163015.0
13-04 02:45:08,1.672,0.0,98.161,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1721090048.0,854306816.0,1384976384.0,29658701824.0,392287.0,160169.0
13-04 02:45:09,1.249,0.167,98.418,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1721597952.0,854306816.0,1384976384.0,29658193920.0,198092.0,140666.0
13-04 02:45:10,1.418,0.334,98.249,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1725394944.0,854306816.0,1384988672.0,29654384640.0,600661.0,191154.0
13-04 02:45:11,1.255,0.0,98.745,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1727041536.0,854306816.0,1384992768.0,29652733952.0,406822.0,164680.0
13-04 02:45:12,1.503,0.083,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1730813952.0,854306816.0,1384996864.0,29648957440.0,388791.0,165124.0
13-04 02:45:13,1.168,0.167,98.415,0.167,0.0,0.083,0.0,45056.0,0.0,5.0,1733124096.0,854306816.0,1385005056.0,29646639104.0,392367.0,163120.0
13-04 02:45:14,1.747,0.250,98.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737408512.0,854306816.0,1385005056.0,29642354688.0,422840.0,167050.0
13-04 02:45:15,1.170,0.167,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1739464704.0,854306816.0,1385013248.0,29640290304.0,365587.0,157687.0
13-04 02:45:16,1.826,0.249,97.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1739464704.0,854306816.0,1385013248.0,29640290304.0,402105.0,165644.0
13-04 02:45:17,1.253,0.084,98.663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1739833344.0,854306816.0,1385025536.0,29639909376.0,409244.0,165007.0
13-04 02:45:18,1.249,0.250,98.335,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1739833344.0,854306816.0,1385025536.0,29639909376.0,400127.0,162057.0
13-04 02:45:19,1.003,0.084,98.830,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,1739829248.0,854306816.0,1385029632.0,29639909376.0,403969.0,165971.0
13-04 02:45:20,1.920,0.250,97.830,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1701330944.0,854306816.0,1385041920.0,29678395392.0,390845.0,162864.0
13-04 02:45:21,1.917,0.250,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1701793792.0,854306816.0,1385041920.0,29677932544.0,407566.0,164735.0
13-04 02:45:22,1.921,0.084,97.995,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1704628224.0,854306816.0,1385050112.0,29675089920.0,396733.0,161884.0
13-04 02:45:23,1.499,0.167,98.251,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1704890368.0,854306816.0,1385050112.0,29674827776.0,392154.0,161483.0
13-04 02:45:24,1.254,0.084,98.662,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1709072384.0,854306816.0,1385058304.0,29670637568.0,400304.0,162583.0
13-04 02:45:25,1.667,0.333,97.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1677328384.0,854306816.0,1385058304.0,29702381568.0,395033.0,161997.0
13-04 02:45:26,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1678589952.0,854306816.0,1385066496.0,29701111808.0,397405.0,163635.0
13-04 02:45:27,1.827,0.166,98.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1683918848.0,854306816.0,1385070592.0,29695778816.0,388206.0,161377.0
13-04 02:45:28,1.169,0.250,98.414,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1689251840.0,854306816.0,1385070592.0,29690445824.0,405634.0,163417.0
13-04 02:45:29,1.667,0.167,98.167,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1695846400.0,854306816.0,1385078784.0,29683843072.0,408690.0,166434.0
13-04 02:45:30,2.421,0.167,97.412,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1699807232.0,854306816.0,1385082880.0,29679878144.0,409752.0,166471.0
13-04 02:45:31,1.582,0.416,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1701167104.0,854306816.0,1385091072.0,29678510080.0,368322.0,157320.0
13-04 02:45:32,0.920,0.251,98.829,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1705230336.0,854306816.0,1385091072.0,29674446848.0,265548.0,146183.0
13-04 02:45:33,2.583,0.0,97.0,0.417,0.0,0.0,0.0,16384.0,0.0,2.0,1708523520.0,854306816.0,1385099264.0,29671145472.0,436036.0,171856.0
13-04 02:45:34,1.835,0.167,97.915,0.0,0.0,0.083,0.0,24576.0,0.0,4.0,1712713728.0,854306816.0,1385099264.0,29666955264.0,498397.0,178260.0
13-04 02:45:35,1.005,0.084,98.911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713598464.0,854306816.0,1385103360.0,29666066432.0,400326.0,164216.0
13-04 02:45:36,1.500,0.333,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717780480.0,854306816.0,1385111552.0,29661876224.0,405949.0,164251.0
13-04 02:45:37,1.419,0.167,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1719934976.0,854306816.0,1385115648.0,29659717632.0,395573.0,162094.0
13-04 02:45:38,1.257,0.084,98.575,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1724502016.0,854306816.0,1385119744.0,29655146496.0,396792.0,161002.0
13-04 02:45:39,1.331,0.250,98.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1725005824.0,854306816.0,1385123840.0,29654638592.0,225730.0,143859.0
13-04 02:45:40,1.420,0.084,98.413,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1725759488.0,854306816.0,1385132032.0,29653876736.0,439268.0,124718.0
13-04 02:45:41,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1681858560.0,854306816.0,1385132032.0,29697777664.0,49438.0,127099.0
13-04 02:45:42,0.667,0.0,99.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1682493440.0,854306816.0,1385132032.0,29697142784.0,20147.0,34607.0
13-04 02:45:43,0.334,0.084,99.415,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1683128320.0,854306816.0,1385132032.0,29696507904.0,26781.0,40423.0
13-04 02:45:44,0.500,0.167,99.333,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1682903040.0,854306816.0,1393229824.0,29688635392.0,22988.0,36334.0
13-04 02:45:45,0.500,0.167,99.334,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1683365888.0,854306816.0,1393528832.0,29687873536.0,23248.0,36500.0
13-04 02:45:46,1.341,0.084,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1685520384.0,854306816.0,1393532928.0,29685714944.0,124197.0,101897.0
13-04 02:45:47,3.250,0.167,96.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1691852800.0,854306816.0,1393549312.0,29679366144.0,1070263.0,330586.0
13-04 02:45:48,3.515,0.251,96.234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705816064.0,854306816.0,1393553408.0,29665398784.0,1253198.0,359303.0
13-04 02:45:49,3.167,0.417,96.250,0.167,0.0,0.0,0.0,94208.0,0.0,4.0,1713766400.0,854306816.0,1393557504.0,29657444352.0,1050626.0,344103.0
13-04 02:45:50,2.836,0.250,96.747,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1725607936.0,854306816.0,1393569792.0,29645590528.0,1316618.0,363339.0
13-04 02:45:51,3.003,0.167,96.664,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1738838016.0,854306816.0,1393577984.0,29632352256.0,1388385.0,364082.0
13-04 02:45:52,2.762,0.084,97.155,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1741750272.0,854306816.0,1393586176.0,29629431808.0,1284884.0,362142.0
13-04 02:45:53,3.005,0.250,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1747931136.0,854306816.0,1393594368.0,29623242752.0,1244264.0,352669.0
13-04 02:45:54,3.180,0.167,96.569,0.084,0.0,0.0,0.0,28672.0,0.0,3.0,1758584832.0,854306816.0,1393606656.0,29612576768.0,1285264.0,363950.0
13-04 02:45:55,3.250,0.250,96.417,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1762324480.0,854306816.0,1393610752.0,29608833024.0,1373275.0,367508.0
13-04 02:45:56,2.995,0.083,96.839,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1767272448.0,854306816.0,1393618944.0,29603876864.0,1290553.0,359043.0
13-04 02:45:57,2.178,0.251,97.487,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1769357312.0,854306816.0,1393627136.0,29601783808.0,875423.0,327713.0
13-04 02:45:58,2.341,0.418,97.074,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1772142592.0,854306816.0,1393635328.0,29598990336.0,1627379.0,393657.0
13-04 02:45:59,2.673,0.167,96.909,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1775181824.0,854306816.0,1393643520.0,29595942912.0,1316219.0,362593.0
13-04 02:46:00,2.914,0.083,96.836,0.083,0.0,0.083,0.0,4096.0,0.0,2.0,1777586176.0,854306816.0,1393651712.0,29593530368.0,1327220.0,364228.0
13-04 02:46:01,3.411,0.250,96.256,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1779101696.0,854306816.0,1393659904.0,29592006656.0,1307449.0,365089.0
13-04 02:46:02,2.510,0.251,97.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1780457472.0,854306816.0,1393672192.0,29590638592.0,1360550.0,364162.0
13-04 02:46:03,2.585,0.334,96.914,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1781243904.0,854306816.0,1393676288.0,29589848064.0,1390443.0,368231.0
13-04 02:46:04,2.671,0.334,96.912,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1781235712.0,854306816.0,1393684480.0,29589848064.0,884191.0,334695.0
13-04 02:46:05,2.755,0.250,96.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1781858304.0,854306816.0,1393696768.0,29589213184.0,1347840.0,376040.0
13-04 02:46:06,2.353,0.252,97.311,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1783246848.0,854306816.0,1393704960.0,29587816448.0,1317301.0,387150.0
13-04 02:46:07,3.910,0.250,95.840,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1785188352.0,854306816.0,1393713152.0,29585866752.0,1506734.0,394100.0
13-04 02:46:08,2.829,0.166,96.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1785638912.0,854306816.0,1393717248.0,29585412096.0,1450450.0,368971.0
13-04 02:46:09,2.179,0.168,97.485,0.084,0.0,0.084,0.0,28672.0,0.0,5.0,1787666432.0,854306816.0,1393729536.0,29583372288.0,1130234.0,354496.0
13-04 02:46:10,2.601,0.503,96.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1789693952.0,854306816.0,1393733632.0,29581340672.0,1496219.0,383242.0
13-04 02:46:11,3.420,0.0,96.497,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1789665280.0,854306816.0,1393762304.0,29581340672.0,1285776.0,374417.0
13-04 02:46:12,2.836,0.334,96.747,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1789734912.0,854306816.0,1393770496.0,29581262848.0,1190432.0,358279.0
13-04 02:46:13,2.843,0.418,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1792118784.0,854306816.0,1393782784.0,29578866688.0,1294306.0,367877.0
13-04 02:46:14,3.333,0.417,96.167,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1791733760.0,854306816.0,1393786880.0,29579247616.0,1562562.0,386031.0
13-04 02:46:15,2.673,0.167,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790599168.0,854306816.0,1393799168.0,29580369920.0,1423963.0,372194.0
13-04 02:46:16,2.335,0.167,97.331,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1791315968.0,854306816.0,1393807360.0,29579644928.0,1308242.0,364978.0
13-04 02:46:17,2.583,0.417,97.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1791557632.0,854306816.0,1393819648.0,29579390976.0,1318035.0,364698.0
13-04 02:46:18,2.667,0.167,97.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1791680512.0,854306816.0,1393823744.0,29579264000.0,1346503.0,366333.0
13-04 02:46:19,2.094,0.251,97.571,0.084,0.0,0.0,0.0,208896.0,0.0,4.0,1792827392.0,854306816.0,1393836032.0,29578104832.0,1381302.0,368328.0
13-04 02:46:20,2.669,0.250,96.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1795174400.0,854306816.0,1393840128.0,29575753728.0,1420119.0,371554.0
13-04 02:46:21,2.673,0.167,96.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1796112384.0,854306816.0,1393852416.0,29574803456.0,1172920.0,354917.0
13-04 02:46:22,2.508,0.167,97.241,0.0,0.0,0.084,0.0,98304.0,0.0,3.0,1798647808.0,854306816.0,1393856512.0,29572263936.0,1357310.0,367423.0
13-04 02:46:23,2.265,0.252,97.399,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800925184.0,854306816.0,1393864704.0,29569978368.0,1319207.0,363872.0
13-04 02:46:24,3.333,0.250,96.083,0.167,0.0,0.167,0.0,36864.0,0.0,6.0,1803104256.0,854306816.0,1393876992.0,29567787008.0,1309989.0,361725.0
13-04 02:46:25,2.843,0.167,96.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1804333056.0,854306816.0,1393885184.0,29566550016.0,1322420.0,361268.0
13-04 02:46:26,3.156,0.249,96.512,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1804705792.0,854306816.0,1393893376.0,29566169088.0,1377860.0,323215.0
13-04 02:46:27,0.586,0.084,99.247,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1805168640.0,854306816.0,1393893376.0,29565706240.0,288402.0,152350.0
13-04 02:46:28,1.167,0.500,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1805082624.0,854306816.0,1393897472.0,29565788160.0,42439.0,71774.0
13-04 02:46:29,2.836,0.917,96.080,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1715859456.0,854306816.0,1393897472.0,29655011328.0,38689.0,67652.0
13-04 02:46:30,2.174,0.753,97.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1700577280.0,854306816.0,1393901568.0,29670289408.0,42781.0,69564.0
13-04 02:46:31,1.332,0.167,98.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1667305472.0,854306816.0,1393905664.0,29703557120.0,40787.0,67816.0
13-04 02:46:32,3.824,1.746,94.347,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1621962752.0,854306816.0,1393905664.0,29748899840.0,123047.0,129444.0
13-04 02:46:33,4.010,0.251,95.739,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1634594816.0,854306816.0,1393917952.0,29736255488.0,1492066.0,389687.0
13-04 02:46:34,4.896,0.249,94.855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1651949568.0,854306816.0,1393930240.0,29718888448.0,1856490.0,418660.0
13-04 02:46:35,4.599,0.251,94.732,0.251,0.0,0.167,0.0,16384.0,0.0,2.0,1671086080.0,854306816.0,1393934336.0,29699747840.0,1837338.0,422118.0
13-04 02:46:36,3.833,0.333,95.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1690030080.0,854306816.0,1393942528.0,29680795648.0,1904058.0,428618.0
13-04 02:46:37,3.837,0.250,95.830,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1697214464.0,854306816.0,1393963008.0,29673590784.0,2013895.0,444963.0
13-04 02:46:38,4.583,0.500,94.833,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1696907264.0,854306816.0,1393975296.0,29673885696.0,1754737.0,418762.0
13-04 02:46:39,3.907,0.333,95.677,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1721573376.0,854306816.0,1393983488.0,29649211392.0,1260228.0,388137.0
13-04 02:46:40,2.671,0.334,96.912,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1736925184.0,854306816.0,1393995776.0,29633847296.0,212429.0,329720.0
13-04 02:46:41,3.331,0.333,96.253,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1754566656.0,854306816.0,1394003968.0,29616197632.0,602378.0,374357.0
13-04 02:46:42,4.013,0.251,95.652,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1763323904.0,854306816.0,1394008064.0,29607436288.0,1754025.0,478892.0
13-04 02:46:43,4.080,0.500,95.254,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1765916672.0,854306816.0,1394016256.0,29604835328.0,2578290.0,526240.0
13-04 02:46:44,4.678,0.251,95.071,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1771245568.0,854306816.0,1394024448.0,29599498240.0,1824107.0,476768.0
13-04 02:46:45,3.428,0.334,95.819,0.167,0.0,0.251,0.0,16384.0,0.0,2.0,1772449792.0,854306816.0,1394032640.0,29598285824.0,2407987.0,521796.0
13-04 02:46:46,2.523,0.336,97.056,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1772564480.0,854306816.0,1394036736.0,29598167040.0,1217510.0,434630.0
13-04 02:46:47,3.425,0.501,95.906,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1775087616.0,854306816.0,1394053120.0,29595627520.0,2698621.0,537478.0
13-04 02:46:48,3.255,0.167,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1776177152.0,854306816.0,1394061312.0,29594529792.0,1261375.0,442287.0
13-04 02:46:49,3.950,0.168,95.714,0.0,0.0,0.168,0.0,159744.0,0.0,3.0,1779257344.0,854306816.0,1394073600.0,29591437312.0,2179578.0,511028.0
13-04 02:46:50,3.676,0.167,95.823,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1780649984.0,854306816.0,1394077696.0,29590040576.0,1804013.0,495964.0
13-04 02:46:51,3.428,0.167,96.237,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1780748288.0,854306816.0,1394106368.0,29589913600.0,2244595.0,529745.0
13-04 02:46:52,3.013,0.251,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781125120.0,854306816.0,1394110464.0,29589532672.0,1516938.0,471972.0
13-04 02:46:53,3.336,0.167,96.330,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1781366784.0,854306816.0,1394122752.0,29589278720.0,2255097.0,516934.0
13-04 02:46:54,4.017,0.251,95.732,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1783648256.0,854306816.0,1394126848.0,29586993152.0,1465874.0,467480.0
13-04 02:46:55,3.172,0.334,96.160,0.250,0.0,0.083,0.0,45056.0,0.0,5.0,1786298368.0,854310912.0,1394139136.0,29584326656.0,1686537.0,478353.0
13-04 02:46:56,3.592,0.167,96.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787113472.0,854310912.0,1394147328.0,29583503360.0,2338685.0,528934.0
13-04 02:46:57,2.596,0.335,96.901,0.0,0.0,0.168,0.0,118784.0,0.0,1.0,1787674624.0,854310912.0,1394159616.0,29582929920.0,1388783.0,476307.0
13-04 02:46:58,3.682,0.167,96.151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1788239872.0,854310912.0,1394163712.0,29582360576.0,2568645.0,548579.0
13-04 02:46:59,3.434,0.251,96.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790459904.0,854310912.0,1394176000.0,29580128256.0,1325004.0,466922.0
13-04 02:47:00,3.101,0.168,96.312,0.168,0.0,0.251,0.0,45056.0,0.0,5.0,1791598592.0,854310912.0,1394180096.0,29578985472.0,2304969.0,534849.0
13-04 02:47:01,3.015,0.251,96.566,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1791844352.0,854310912.0,1394188288.0,29578731520.0,1725838.0,502809.0
13-04 02:47:02,3.094,0.502,96.237,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1792188416.0,854310912.0,1394196480.0,29578379264.0,2458385.0,543757.0
13-04 02:47:03,3.112,0.252,96.468,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1794093056.0,854310912.0,1394225152.0,29576445952.0,2224625.0,527196.0
13-04 02:47:04,3.759,0.334,95.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1798946816.0,854310912.0,1394229248.0,29571588096.0,1747267.0,479769.0
13-04 02:47:05,3.344,0.334,96.154,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1799282688.0,854310912.0,1394241536.0,29571239936.0,1933930.0,499970.0
13-04 02:47:06,3.091,0.251,96.575,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1800003584.0,854310912.0,1394249728.0,29570510848.0,1970168.0,495988.0
13-04 02:47:07,2.852,0.252,96.896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801486336.0,854310912.0,1394262016.0,29569015808.0,1954482.0,498170.0
13-04 02:47:08,2.860,0.168,96.888,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1803186176.0,854310912.0,1394266112.0,29567311872.0,1984161.0,493506.0
13-04 02:47:09,3.598,0.251,96.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1804902400.0,854310912.0,1394274304.0,29565587456.0,2681707.0,525909.0
13-04 02:47:10,3.417,0.167,96.083,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1807368192.0,854310912.0,1394282496.0,29563113472.0,1880082.0,467933.0
13-04 02:47:11,2.917,0.167,96.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1807867904.0,854310912.0,1394290688.0,29562605568.0,807861.0,398943.0
13-04 02:47:12,2.179,0.251,97.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808621568.0,854310912.0,1394298880.0,29561843712.0,1242610.0,405577.0
13-04 02:47:13,2.007,0.418,97.324,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1810214912.0,854310912.0,1394302976.0,29560246272.0,3203464.0,411223.0
13-04 02:47:14,1.172,0.0,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1810644992.0,854310912.0,1394307072.0,29559812096.0,783002.0,234385.0
13-04 02:47:15,0.753,0.084,99.080,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1810903040.0,854310912.0,1394311168.0,29559549952.0,61099.0,102426.0
13-04 02:47:16,1.250,0.333,98.417,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1767612416.0,854310912.0,1394315264.0,29602836480.0,60272.0,99761.0
13-04 02:47:17,1.750,0.167,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1711620096.0,854310912.0,1394319360.0,29658824704.0,57107.0,99184.0
13-04 02:47:18,2.002,0.083,97.832,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1658073088.0,854310912.0,1394323456.0,29712367616.0,56788.0,100628.0
13-04 02:47:19,2.252,0.083,97.665,0.0,0.0,0.0,0.0,155648.0,0.0,4.0,1627734016.0,854310912.0,1394323456.0,29742706688.0,70949.0,120358.0
13-04 02:47:20,4.090,0.417,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1640427520.0,854310912.0,1394331648.0,29730004992.0,1516938.0,429270.0
13-04 02:47:21,5.088,0.334,94.329,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1662889984.0,854315008.0,1394339840.0,29707530240.0,2396035.0,483105.0
13-04 02:47:22,5.342,0.250,94.324,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1682087936.0,854315008.0,1394348032.0,29688324096.0,2181272.0,471856.0
13-04 02:47:23,4.090,0.250,95.576,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1700839424.0,854315008.0,1394356224.0,29669564416.0,2664269.0,499995.0
13-04 02:47:24,5.329,0.333,94.172,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1700892672.0,854315008.0,1394364416.0,29669502976.0,2554730.0,494131.0
13-04 02:47:25,4.013,0.418,95.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731231744.0,854315008.0,1394372608.0,29639155712.0,2623262.0,507470.0
13-04 02:47:26,4.087,0.500,95.163,0.083,0.0,0.167,0.0,20480.0,0.0,4.0,1764171776.0,854319104.0,1394380800.0,29606203392.0,2534710.0,499408.0
13-04 02:47:27,3.598,0.251,96.067,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1767014400.0,854319104.0,1394393088.0,29603348480.0,2334342.0,482865.0
13-04 02:47:28,4.100,0.251,95.649,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1770266624.0,854319104.0,1394397184.0,29600092160.0,2468540.0,479830.0
13-04 02:47:29,4.330,0.250,95.337,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1774051328.0,854319104.0,1394405376.0,29596299264.0,2375501.0,492573.0
13-04 02:47:30,3.589,0.417,95.910,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1774026752.0,854319104.0,1394413568.0,29596315648.0,2604851.0,502488.0
13-04 02:47:31,3.275,0.252,96.138,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,1775190016.0,854319104.0,1394421760.0,29595144192.0,2436821.0,486390.0
13-04 02:47:32,3.272,0.336,96.393,0.0,0.0,0.0,0.0,110592.0,0.0,3.0,1775464448.0,854319104.0,1394434048.0,29594857472.0,2425724.0,492740.0
13-04 02:47:33,4.954,0.252,94.794,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1777111040.0,854319104.0,1394438144.0,29593206784.0,2453697.0,489522.0
13-04 02:47:34,3.008,0.334,96.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1777352704.0,854319104.0,1394450432.0,29592952832.0,2212856.0,475842.0
13-04 02:47:35,3.497,0.416,96.003,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1777602560.0,854319104.0,1394454528.0,29592698880.0,2541690.0,500798.0
13-04 02:47:36,3.010,0.418,96.321,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,1777750016.0,854319104.0,1394466816.0,29592539136.0,2538233.0,494986.0
13-04 02:47:37,3.943,0.336,95.638,0.0,0.0,0.084,0.0,32768.0,0.0,5.0,1781870592.0,854319104.0,1394470912.0,29588414464.0,2296403.0,480044.0
13-04 02:47:38,2.337,0.417,97.162,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1782398976.0,854319104.0,1394483200.0,29587873792.0,1019097.0,407944.0
13-04 02:47:39,2.843,0.418,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1782390784.0,854319104.0,1394491392.0,29587873792.0,2618443.0,514715.0
13-04 02:47:40,3.422,0.250,96.327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1783238656.0,854319104.0,1394499584.0,29587017728.0,2501211.0,515891.0
13-04 02:47:41,3.339,0.417,96.077,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1783738368.0,854319104.0,1394507776.0,29586509824.0,2659235.0,536057.0
13-04 02:47:42,4.111,0.252,95.554,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1787445248.0,854319104.0,1394515968.0,29582794752.0,1593547.0,474539.0
13-04 02:47:43,3.583,0.167,96.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1788325888.0,854319104.0,1394524160.0,29581905920.0,2471208.0,531119.0
13-04 02:47:44,3.018,0.251,96.647,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788665856.0,854319104.0,1394532352.0,29581557760.0,2436583.0,515583.0
13-04 02:47:45,3.255,0.250,96.327,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1789579264.0,854319104.0,1394540544.0,29580636160.0,2573281.0,545512.0
13-04 02:47:46,3.601,0.419,95.645,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1791950848.0,854319104.0,1394552832.0,29578252288.0,2777595.0,556159.0
13-04 02:47:47,3.266,0.168,96.566,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1795657728.0,854319104.0,1394556928.0,29574541312.0,1082222.0,442958.0
13-04 02:47:48,3.595,0.334,95.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1797292032.0,854319104.0,1394573312.0,29572890624.0,3473933.0,597796.0
13-04 02:47:49,2.941,0.168,96.723,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1798778880.0,854319104.0,1394577408.0,29571399680.0,2478403.0,548564.0
13-04 02:47:50,3.691,0.168,95.889,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1801695232.0,854319104.0,1394589696.0,29568471040.0,2927392.0,564060.0
13-04 02:47:51,3.923,0.250,95.659,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1803874304.0,854319104.0,1394593792.0,29566287872.0,2562594.0,534437.0
13-04 02:47:52,2.929,0.335,96.569,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1804369920.0,854319104.0,1394606080.0,29565779968.0,2278073.0,523804.0
13-04 02:47:53,3.350,0.084,96.566,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1805123584.0,854319104.0,1394614272.0,29565018112.0,2619821.0,542529.0
13-04 02:47:54,3.101,0.251,96.479,0.0,0.0,0.168,0.0,212992.0,0.0,1.0,1806372864.0,854319104.0,1394622464.0,29563760640.0,1846060.0,504426.0
13-04 02:47:55,4.754,0.167,94.996,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1808920576.0,854319104.0,1394626560.0,29561208832.0,2430063.0,514559.0
13-04 02:47:56,3.827,0.333,95.591,0.166,0.0,0.083,0.0,28672.0,0.0,3.0,1809317888.0,854323200.0,1394638848.0,29560795136.0,2502720.0,532918.0
13-04 02:47:57,3.350,0.168,96.315,0.0,0.0,0.168,0.0,16384.0,0.0,4.0,1809883136.0,854323200.0,1394642944.0,29560225792.0,2896738.0,558940.0
13-04 02:47:58,2.857,0.168,96.891,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1810411520.0,854323200.0,1394655232.0,29559685120.0,1960682.0,508958.0
13-04 02:47:59,4.992,0.499,94.426,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1815609344.0,854323200.0,1394663424.0,29554479104.0,2916661.0,545175.0
13-04 02:48:00,1.841,0.251,97.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1816240128.0,854323200.0,1394667520.0,29553844224.0,2744244.0,374837.0
13-04 02:48:01,1.082,0.167,98.585,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1816870912.0,854323200.0,1394671616.0,29553209344.0,153649.0,205731.0
13-04 02:48:02,0.671,0.084,99.245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1816870912.0,854323200.0,1394671616.0,29553209344.0,77467.0,133823.0
13-04 02:48:03,0.919,0.084,98.914,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1816866816.0,854323200.0,1394675712.0,29553209344.0,75572.0,133253.0
13-04 02:48:04,1.167,0.083,98.667,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1816862720.0,854323200.0,1394679808.0,29553209344.0,76419.0,133459.0
13-04 02:48:05,1.249,0.167,98.501,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1816862720.0,854323200.0,1394679808.0,29553209344.0,74444.0,131484.0
13-04 02:48:06,2.005,0.0,97.828,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1816862720.0,854323200.0,1394679808.0,29553209344.0,430998.0,266902.0
13-04 02:48:07,4.610,0.671,94.384,0.251,0.0,0.084,0.0,110592.0,0.0,6.0,1711411200.0,854323200.0,1394692096.0,29658648576.0,2423950.0,508240.0
13-04 02:48:08,6.250,0.333,93.333,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1631191040.0,854323200.0,1394704384.0,29738856448.0,2812093.0,530926.0
13-04 02:48:09,5.828,0.416,93.589,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1642049536.0,854323200.0,1394712576.0,29727989760.0,2856280.0,544855.0
13-04 02:48:10,6.344,0.250,93.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1661906944.0,854323200.0,1394724864.0,29708120064.0,2646663.0,530686.0
13-04 02:48:11,4.904,0.499,94.514,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1689206784.0,854323200.0,1394728960.0,29680816128.0,3275653.0,578028.0
13-04 02:48:12,3.598,0.335,95.900,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1692336128.0,854323200.0,1394741248.0,29677674496.0,1247655.0,440570.0
13-04 02:48:13,4.606,0.419,94.807,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1705156608.0,854323200.0,1394745344.0,29664849920.0,2033475.0,512734.0
13-04 02:48:14,4.682,0.502,94.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1744125952.0,854323200.0,1394753536.0,29625872384.0,3747320.0,608198.0
13-04 02:48:15,5.338,0.250,94.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1764474880.0,854323200.0,1394757632.0,29605519360.0,3273877.0,608689.0
13-04 02:48:16,5.096,0.167,94.737,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1771823104.0,854323200.0,1394769920.0,29598158848.0,2949140.0,600252.0
13-04 02:48:17,4.610,0.419,94.803,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1777364992.0,854327296.0,1394778112.0,29592604672.0,3221039.0,596282.0
13-04 02:48:18,4.181,0.251,95.401,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1778618368.0,854327296.0,1394794496.0,29591334912.0,3527461.0,619972.0
13-04 02:48:19,4.519,0.335,95.063,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1783631872.0,854327296.0,1394798592.0,29586317312.0,3272002.0,608492.0
13-04 02:48:20,4.174,0.334,95.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1783582720.0,854327296.0,1394810880.0,29586354176.0,3019364.0,580070.0
13-04 02:48:21,3.840,0.417,95.576,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1783422976.0,854327296.0,1394814976.0,29586509824.0,3687116.0,624902.0
13-04 02:48:22,3.759,0.251,95.656,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1783570432.0,854327296.0,1394827264.0,29586350080.0,3135690.0,574888.0
13-04 02:48:23,4.742,0.333,94.842,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1784995840.0,854327296.0,1394831360.0,29584920576.0,3530484.0,596859.0
13-04 02:48:24,4.104,0.168,95.729,0.0,0.0,0.0,0.0,147456.0,0.0,1.0,1787748352.0,854327296.0,1394839552.0,29582159872.0,3452057.0,593069.0
13-04 02:48:25,3.094,0.502,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1788596224.0,854327296.0,1394847744.0,29581303808.0,3077470.0,560572.0
13-04 02:48:26,3.425,0.418,96.157,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1789378560.0,854327296.0,1394860032.0,29580509184.0,3268911.0,579904.0
13-04 02:48:27,3.943,0.168,95.638,0.168,0.0,0.084,0.0,28672.0,0.0,3.0,1789059072.0,854331392.0,1394868224.0,29580816384.0,2890450.0,548271.0
13-04 02:48:28,2.691,0.252,96.888,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1789104128.0,854331392.0,1394876416.0,29580763136.0,3069889.0,559509.0
13-04 02:48:29,3.679,0.167,96.070,0.0,0.0,0.084,0.0,24576.0,0.0,4.0,1789603840.0,854331392.0,1394884608.0,29580255232.0,3222122.0,577682.0
13-04 02:48:30,3.350,0.251,96.231,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1790451712.0,854331392.0,1394892800.0,29579399168.0,3044717.0,561363.0
13-04 02:48:31,4.128,0.253,95.619,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1794228224.0,854331392.0,1394896896.0,29575618560.0,3077287.0,569908.0
13-04 02:48:32,3.191,0.168,96.474,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1795960832.0,854331392.0,1394909184.0,29573873664.0,3049013.0,554542.0
13-04 02:48:33,3.673,0.167,95.910,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1798045696.0,854331392.0,1394917376.0,29571780608.0,2986816.0,570145.0
13-04 02:48:34,3.913,0.500,95.337,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1798451200.0,854331392.0,1394925568.0,29571366912.0,3144988.0,571772.0
13-04 02:48:35,4.188,0.335,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1802158080.0,854331392.0,1394933760.0,29567651840.0,2935694.0,553328.0
13-04 02:48:36,3.500,0.250,96.083,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1802747904.0,854331392.0,1394946048.0,29567049728.0,2339778.0,521762.0
13-04 02:48:37,2.261,0.251,97.152,0.168,0.0,0.168,0.0,98304.0,0.0,6.0,1803505664.0,854331392.0,1394950144.0,29566287872.0,968330.0,426745.0
13-04 02:48:38,3.923,0.334,95.576,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1804857344.0,854331392.0,1394962432.0,29564923904.0,3408319.0,623975.0
13-04 02:48:39,4.933,0.334,94.649,0.0,0.0,0.084,0.0,40960.0,0.0,4.0,1806028800.0,854331392.0,1394966528.0,29563748352.0,3639680.0,619027.0
13-04 02:48:40,2.768,0.336,96.728,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1806143488.0,854331392.0,1394978816.0,29563621376.0,2834211.0,564700.0
13-04 02:48:41,3.512,0.334,96.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1806901248.0,854331392.0,1394982912.0,29562859520.0,2852235.0,575082.0
13-04 02:48:42,3.509,0.501,95.656,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1807777792.0,854331392.0,1394995200.0,29561970688.0,3405772.0,606876.0
13-04 02:48:43,4.184,0.335,95.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1812996096.0,854331392.0,1395003392.0,29556744192.0,1937876.0,519535.0
13-04 02:48:44,3.008,0.501,96.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1813348352.0,854331392.0,1395011584.0,29556383744.0,2905596.0,548060.0
13-04 02:48:45,3.840,0.167,95.826,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1814106112.0,854331392.0,1395015680.0,29555621888.0,3553674.0,627349.0
13-04 02:48:46,3.175,0.501,96.157,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1814982656.0,854331392.0,1395027968.0,29554733056.0,3387268.0,557488.0
13-04 02:48:47,3.180,0.167,96.569,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1814593536.0,854331392.0,1395036160.0,29555113984.0,1914292.0,349658.0
13-04 02:48:48,1.083,0.167,98.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1814847488.0,854331392.0,1395036160.0,29554860032.0,367149.0,234555.0
13-04 02:48:49,0.671,0.335,98.994,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1815224320.0,854331392.0,1395040256.0,29554479104.0,95210.0,165225.0
13-04 02:48:50,1.087,0.167,98.662,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1815220224.0,854331392.0,1395044352.0,29554479104.0,92062.0,163645.0
13-04 02:48:51,0.751,0.083,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1815220224.0,854331392.0,1395044352.0,29554479104.0,93131.0,165340.0
13-04 02:48:52,0.752,0.167,98.914,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1815216128.0,854331392.0,1395048448.0,29554479104.0,93488.0,165687.0
13-04 02:48:53,1.170,0.251,98.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1814917120.0,854331392.0,1395048448.0,29554778112.0,103133.0,177227.0
13-04 02:48:54,4.118,0.420,95.462,0.0,0.0,0.0,0.0,143360.0,0.0,1.0,1815592960.0,854331392.0,1395052544.0,29554098176.0,2243282.0,542405.0
13-04 02:48:55,7.602,0.668,91.562,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1645002752.0,854331392.0,1395064832.0,29724676096.0,2948989.0,572911.0
13-04 02:48:56,6.683,0.418,92.815,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1658368000.0,854331392.0,1395089408.0,29711286272.0,3425413.0,600390.0
13-04 02:48:57,5.643,0.415,93.776,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1686855680.0,854331392.0,1395097600.0,29682790400.0,3479119.0,600842.0
13-04 02:48:58,6.192,0.084,93.473,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1699672064.0,854331392.0,1395105792.0,29669965824.0,3398907.0,615439.0
13-04 02:48:59,4.833,0.167,94.750,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1726902272.0,854331392.0,1395113984.0,29642727424.0,3208690.0,584329.0
13-04 02:49:00,5.990,0.333,93.594,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1761300480.0,854331392.0,1395126272.0,29608316928.0,3857374.0,642862.0
13-04 02:49:01,4.443,0.335,95.054,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1774403584.0,854331392.0,1395134464.0,29595205632.0,2960091.0,585629.0
13-04 02:49:02,5.180,0.418,94.319,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1779851264.0,854331392.0,1395142656.0,29589749760.0,3299746.0,614916.0
13-04 02:49:03,4.177,0.585,95.071,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1780707328.0,854331392.0,1395146752.0,29588889600.0,3510679.0,647810.0
13-04 02:49:04,4.366,0.336,95.130,0.0,0.0,0.168,0.0,8192.0,0.0,2.0,1781805056.0,854331392.0,1395159040.0,29587779584.0,3557218.0,651530.0
13-04 02:49:05,5.800,0.414,93.703,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1784373248.0,854331392.0,1395163136.0,29585207296.0,3667478.0,660120.0
13-04 02:49:06,4.184,0.418,95.230,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1785442304.0,854331392.0,1395175424.0,29584125952.0,3438406.0,653792.0
13-04 02:49:07,4.184,0.418,95.146,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,1786609664.0,854331392.0,1395183616.0,29582950400.0,3846564.0,684990.0
13-04 02:49:08,4.348,0.251,95.234,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1787383808.0,854335488.0,1395195904.0,29582159872.0,2690853.0,602342.0
13-04 02:49:09,4.264,0.585,95.067,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1789538304.0,854335488.0,1395200000.0,29580001280.0,3382904.0,653328.0
13-04 02:49:10,4.261,0.251,95.238,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1789906944.0,854335488.0,1395212288.0,29579620352.0,3746919.0,671606.0
13-04 02:49:11,3.778,0.336,95.802,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1790283776.0,854335488.0,1395216384.0,29579239424.0,4388143.0,713272.0
13-04 02:49:12,5.004,0.334,94.495,0.0,0.0,0.167,0.0,126976.0,0.0,4.0,1790398464.0,854335488.0,1395228672.0,29579112448.0,4047515.0,698906.0
13-04 02:49:13,3.601,0.503,95.645,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1791602688.0,854335488.0,1395232768.0,29577904128.0,2787200.0,626183.0
13-04 02:49:14,3.917,0.500,95.333,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,1792000000.0,854335488.0,1395245056.0,29577494528.0,3596033.0,667758.0
13-04 02:49:15,5.008,0.417,94.407,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1798029312.0,854335488.0,1395249152.0,29571461120.0,3822891.0,665085.0
13-04 02:49:16,4.663,0.416,94.921,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1798553600.0,854335488.0,1395261440.0,29570924544.0,4029895.0,697712.0
13-04 02:49:17,4.023,0.503,95.474,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1800355840.0,854335488.0,1395269632.0,29569114112.0,4365168.0,722952.0
13-04 02:49:18,4.742,0.582,94.260,0.166,0.0,0.250,0.0,28672.0,0.0,3.0,1801220096.0,854335488.0,1395281920.0,29568237568.0,3422269.0,649713.0
13-04 02:49:19,3.523,0.419,96.057,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801416704.0,854335488.0,1395290112.0,29568032768.0,4219675.0,688951.0
13-04 02:49:20,3.266,0.251,96.399,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1803788288.0,854335488.0,1395298304.0,29565652992.0,2518961.0,549761.0
13-04 02:49:21,4.845,0.251,94.653,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1803915264.0,854335488.0,1395302400.0,29565521920.0,4079040.0,688621.0
13-04 02:49:22,4.090,0.417,95.409,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1804566528.0,854335488.0,1395314688.0,29564858368.0,3993577.0,670106.0
13-04 02:49:23,3.933,0.335,95.481,0.084,0.0,0.167,0.0,28672.0,0.0,4.0,1803927552.0,854339584.0,1395318784.0,29565489152.0,3841928.0,660439.0
13-04 02:49:24,4.348,0.418,95.151,0.0,0.0,0.084,0.0,184320.0,0.0,1.0,1804894208.0,854339584.0,1395331072.0,29564510208.0,4038137.0,658299.0
13-04 02:49:25,4.355,0.168,95.394,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1805901824.0,854339584.0,1395339264.0,29563494400.0,3946445.0,657683.0
13-04 02:49:26,4.097,0.251,95.485,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1807892480.0,854339584.0,1395351552.0,29561491456.0,3442646.0,619660.0
13-04 02:49:27,3.685,0.335,95.980,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1808744448.0,854339584.0,1395355648.0,29560635392.0,3715809.0,642854.0
13-04 02:49:28,4.671,0.334,94.495,0.250,0.0,0.250,0.0,45056.0,0.0,5.0,1814667264.0,854339584.0,1395367936.0,29554700288.0,3332619.0,620533.0
13-04 02:49:29,3.676,0.251,95.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1815265280.0,854339584.0,1395372032.0,29554098176.0,3847729.0,643700.0
13-04 02:49:30,4.174,0.417,95.242,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1815638016.0,854339584.0,1395380224.0,29553717248.0,3927046.0,666756.0
13-04 02:49:31,4.837,0.417,94.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1816350720.0,854339584.0,1395388416.0,29552996352.0,3718391.0,629847.0
13-04 02:49:32,3.747,0.333,95.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1816379392.0,854339584.0,1395400704.0,29552955392.0,3708577.0,636032.0
13-04 02:49:33,4.040,0.253,95.539,0.084,0.0,0.084,0.0,28672.0,0.0,4.0,1816748032.0,854339584.0,1395412992.0,29552574464.0,3782013.0,643157.0
13-04 02:49:34,1.838,0.167,97.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1816940544.0,854339584.0,1395412992.0,29552381952.0,1841630.0,384486.0
13-04 02:49:35,1.331,0.166,98.419,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1816997888.0,854339584.0,1395417088.0,29552320512.0,111334.0,197065.0
13-04 02:49:36,1.169,0.167,98.581,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1816997888.0,854339584.0,1395417088.0,29552320512.0,109851.0,196860.0
13-04 02:49:37,1.172,0.167,98.577,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1816997888.0,854339584.0,1395417088.0,29552320512.0,111102.0,197792.0
13-04 02:49:38,2.170,0.167,97.412,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1818136576.0,854339584.0,1395421184.0,29551177728.0,110267.0,196082.0
13-04 02:49:39,1.504,0.084,98.329,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,1819148288.0,854339584.0,1395425280.0,29550161920.0,114003.0,198827.0
13-04 02:49:40,3.010,0.167,96.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1820282880.0,854339584.0,1395433472.0,29549019136.0,1866478.0,518465.0
13-04 02:49:41,6.167,1.167,92.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1776848896.0,854339584.0,1395441664.0,29592444928.0,4269407.0,699472.0
13-04 02:49:42,4.177,0.334,95.322,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1781161984.0,854339584.0,1395453952.0,29588119552.0,2698329.0,589326.0
13-04 02:49:43,3.833,0.417,95.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1786748928.0,854339584.0,1395458048.0,29582528512.0,347382.0,440621.0
13-04 02:49:44,4.519,0.418,94.728,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,1791148032.0,854339584.0,1395466240.0,29578121216.0,4604016.0,763837.0
13-04 02:49:45,3.930,0.167,95.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1793966080.0,854339584.0,1395474432.0,29575294976.0,1297586.0,534350.0
13-04 02:49:46,3.664,0.333,95.754,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1801445376.0,854339584.0,1395486720.0,29567803392.0,1353155.0,538411.0
13-04 02:49:47,5.458,0.504,93.955,0.0,0.0,0.084,0.0,94208.0,0.0,4.0,1781567488.0,854339584.0,1395494912.0,29587673088.0,5863188.0,805172.0
13-04 02:49:48,5.311,0.415,94.108,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1785298944.0,854339584.0,1395511296.0,29583925248.0,3648109.0,684923.0
13-04 02:49:49,3.756,0.250,95.659,0.083,0.0,0.250,0.0,57344.0,0.0,6.0,1785098240.0,854339584.0,1395515392.0,29584121856.0,2516932.0,634110.0
13-04 02:49:50,5.602,0.669,93.562,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1787420672.0,854339584.0,1395523584.0,29581791232.0,5854527.0,848134.0
13-04 02:49:51,3.840,0.334,95.576,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1788329984.0,854339584.0,1395531776.0,29580873728.0,2794386.0,649699.0
13-04 02:49:52,5.079,0.250,94.505,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1792286720.0,854339584.0,1395544064.0,29576904704.0,3156151.0,715664.0
13-04 02:49:53,5.760,0.501,93.573,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1791967232.0,854339584.0,1395548160.0,29577220096.0,6285634.0,886702.0
13-04 02:49:54,3.264,0.251,96.234,0.251,0.0,0.0,0.0,180224.0,0.0,4.0,1792237568.0,854339584.0,1395560448.0,29576937472.0,1097936.0,565871.0
13-04 02:49:55,5.109,0.335,94.389,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1793847296.0,854339584.0,1395568640.0,29575319552.0,5084993.0,835252.0
13-04 02:49:56,4.866,0.336,94.631,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1797173248.0,854339584.0,1395576832.0,29571985408.0,3744091.0,771641.0
13-04 02:49:57,5.551,0.331,93.786,0.0,0.0,0.331,0.0,4096.0,0.0,2.0,1795760128.0,854339584.0,1395589120.0,29573386240.0,4752216.0,805033.0
13-04 02:49:58,4.599,0.334,94.816,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1796046848.0,854339584.0,1395593216.0,29573095424.0,4979464.0,852807.0
13-04 02:49:59,5.863,0.503,93.300,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,1796288512.0,854339584.0,1395605504.0,29572841472.0,6480014.0,1058970.0
13-04 02:50:00,5.268,0.502,94.064,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1798950912.0,854339584.0,1395609600.0,29570174976.0,5369193.0,966376.0
13-04 02:50:01,5.956,0.336,93.624,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1803038720.0,854339584.0,1395617792.0,29566078976.0,4700078.0,948653.0
13-04 02:50:02,5.588,0.250,93.995,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1805377536.0,854339584.0,1395625984.0,29563731968.0,3837886.0,910137.0
13-04 02:50:03,5.219,0.253,94.192,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1806413824.0,854339584.0,1395638272.0,29562683392.0,3232535.0,904173.0
13-04 02:50:04,4.599,0.669,94.482,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1806635008.0,854339584.0,1395646464.0,29562454016.0,3295442.0,937633.0
13-04 02:50:05,5.579,0.833,93.256,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1807388672.0,854339584.0,1395654656.0,29561692160.0,3619343.0,1000307.0
13-04 02:50:06,6.203,0.335,93.210,0.084,0.0,0.168,0.0,12288.0,0.0,2.0,1808343040.0,854339584.0,1395666944.0,29560725504.0,3312416.0,1011278.0
13-04 02:50:07,5.602,0.418,93.813,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1809403904.0,854339584.0,1395675136.0,29559656448.0,3261473.0,1038857.0
13-04 02:50:08,6.035,0.587,93.294,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1812385792.0,854339584.0,1395683328.0,29556666368.0,3342851.0,1107943.0
13-04 02:50:09,6.045,0.504,93.115,0.084,0.0,0.252,0.0,16384.0,0.0,2.0,1812910080.0,854339584.0,1395695616.0,29556129792.0,3290110.0,1180061.0
13-04 02:50:10,5.877,0.504,93.535,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1815355392.0,854339584.0,1395703808.0,29553676288.0,3273343.0,1215430.0
13-04 02:50:11,6.605,0.585,92.475,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,1817595904.0,854339584.0,1395716096.0,29551423488.0,3630592.0,1264866.0
13-04 02:50:12,6.850,0.251,92.648,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1818951680.0,854339584.0,1395728384.0,29550055424.0,3700128.0,1318239.0
13-04 02:50:13,6.656,0.832,92.346,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1822240768.0,854339584.0,1395740672.0,29546754048.0,2176865.0,1229226.0
13-04 02:50:14,5.764,0.585,93.400,0.084,0.0,0.167,0.0,28672.0,0.0,5.0,1825402880.0,854339584.0,1395752960.0,29543579648.0,897634.0,1175307.0
13-04 02:50:15,6.902,0.337,92.340,0.0,0.0,0.421,0.0,0.0,0.0,0.0,1826869248.0,854339584.0,1395761152.0,29542105088.0,5092642.0,1559922.0
13-04 02:50:16,7.317,0.505,91.842,0.0,0.0,0.336,0.0,12288.0,0.0,2.0,1827807232.0,854339584.0,1395769344.0,29541158912.0,5180585.0,1581661.0
13-04 02:50:17,6.081,0.507,92.990,0.0,0.0,0.422,0.0,69632.0,0.0,1.0,1831313408.0,854339584.0,1395785728.0,29537636352.0,4095161.0,1542388.0
13-04 02:50:18,7.370,0.586,91.709,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1835028480.0,854339584.0,1395793920.0,29533913088.0,3572160.0,1524121.0
13-04 02:50:19,6.807,0.588,92.101,0.168,0.0,0.336,0.0,16384.0,0.0,2.0,1836912640.0,854339584.0,1395806208.0,29532016640.0,3435436.0,1554208.0
13-04 02:50:20,6.650,0.748,92.269,0.0,0.0,0.333,0.0,4096.0,0.0,2.0,1839771648.0,854339584.0,1395834880.0,29529128960.0,2890192.0,1429742.0
13-04 02:50:21,5.653,0.499,93.599,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1844592640.0,854339584.0,1395838976.0,29524303872.0,584496.0,1234834.0
13-04 02:50:22,4.606,0.503,94.640,0.0,0.0,0.251,0.0,53248.0,0.0,8.0,1843351552.0,854339584.0,1395843072.0,29525540864.0,586684.0,1241469.0
13-04 02:50:23,4.766,0.585,94.314,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1843793920.0,854339584.0,1395843072.0,29525098496.0,590293.0,1246373.0
13-04 02:50:24,5.062,0.581,93.859,0.083,0.0,0.415,0.0,225280.0,0.0,4.0,1844293632.0,854339584.0,1395851264.0,29524590592.0,589848.0,1247506.0
13-04 02:50:25,4.862,0.671,94.216,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1844420608.0,854339584.0,1395851264.0,29524463616.0,589643.0,1244028.0
13-04 02:50:26,4.526,0.419,94.803,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1844412416.0,854339584.0,1395859456.0,29524463616.0,593201.0,1251030.0
13-04 02:50:27,4.118,0.756,94.790,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1844473856.0,854339584.0,1395859456.0,29524402176.0,596105.0,1251803.0
13-04 02:50:28,4.268,0.502,94.895,0.0,0.0,0.335,0.0,12288.0,0.0,2.0,1844404224.0,854339584.0,1395867648.0,29524463616.0,594905.0,1252360.0
13-04 02:50:29,5.311,0.664,93.527,0.249,0.0,0.249,0.0,32768.0,0.0,4.0,1844432896.0,854339584.0,1395871744.0,29524430848.0,589670.0,1244144.0
13-04 02:50:30,4.599,0.669,94.398,0.0,0.0,0.334,0.0,4096.0,0.0,2.0,1844142080.0,854339584.0,1395875840.0,29524717568.0,593094.0,1267974.0
13-04 02:50:31,5.145,0.581,93.942,0.0,0.0,0.332,0.0,0.0,0.0,0.0,1843978240.0,854339584.0,1395879936.0,29524877312.0,591625.0,1247207.0
13-04 02:50:32,5.390,0.746,93.615,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1843679232.0,854339584.0,1395879936.0,29525176320.0,592854.0,1248451.0
13-04 02:50:33,5.237,0.499,94.098,0.0,0.0,0.166,0.0,16384.0,0.0,2.0,1843372032.0,854339584.0,1395884032.0,29525479424.0,592679.0,1246374.0
13-04 02:50:34,4.754,0.667,94.245,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1843372032.0,854339584.0,1395884032.0,29525479424.0,589895.0,1248283.0
13-04 02:50:35,4.626,0.589,94.533,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1843372032.0,854339584.0,1395884032.0,29525479424.0,754679.0,1327221.0
13-04 02:50:36,6.628,0.755,92.366,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1843752960.0,854339584.0,1395892224.0,29525090304.0,3172107.0,1695408.0
13-04 02:50:37,7.563,0.672,91.513,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1844822016.0,854339584.0,1395904512.0,29524008960.0,4037263.0,1780615.0
13-04 02:50:38,7.167,0.590,91.990,0.0,0.0,0.253,0.0,12288.0,0.0,2.0,1847177216.0,854339584.0,1395916800.0,29521641472.0,4177223.0,1817696.0
13-04 02:50:39,7.311,0.672,91.681,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1849028608.0,854339584.0,1395920896.0,29519785984.0,4124454.0,1845960.0
13-04 02:50:40,7.053,0.924,91.604,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,1851351040.0,854339584.0,1395929088.0,29517455360.0,3915526.0,1855611.0
13-04 02:50:41,8.305,0.503,90.772,0.0,0.0,0.419,0.0,4096.0,0.0,2.0,1851559936.0,854339584.0,1395937280.0,29517238272.0,3985865.0,1902897.0
13-04 02:50:42,8.718,0.671,90.360,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1851871232.0,854339584.0,1395949568.0,29516914688.0,4923169.0,2018439.0
13-04 02:50:43,8.536,0.837,90.209,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1852108800.0,854339584.0,1395953664.0,29516673024.0,4337380.0,2008094.0
13-04 02:50:44,8.047,0.503,90.947,0.0,0.0,0.503,0.0,16384.0,0.0,2.0,1853972480.0,854339584.0,1395965952.0,29514797056.0,3721204.0,2006291.0
13-04 02:50:45,8.932,0.584,89.983,0.0,0.0,0.501,0.0,16384.0,0.0,2.0,1855180800.0,854339584.0,1395970048.0,29513584640.0,4649016.0,2131215.0
13-04 02:50:46,9.213,0.670,89.782,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1857232896.0,854339584.0,1395982336.0,29511520256.0,4683847.0,2177398.0
13-04 02:50:47,8.536,0.586,90.460,0.0,0.0,0.418,0.0,81920.0,0.0,1.0,1860009984.0,854339584.0,1395994624.0,29508730880.0,4114880.0,2168206.0
13-04 02:50:48,9.742,0.749,89.176,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1864216576.0,854339584.0,1396006912.0,29504512000.0,4595395.0,2249707.0
13-04 02:50:49,8.634,1.006,89.858,0.0,0.0,0.503,0.0,8192.0,0.0,2.0,1867431936.0,854339584.0,1396015104.0,29501288448.0,3405329.0,2182483.0
13-04 02:50:50,9.030,0.753,89.465,0.251,0.0,0.502,0.0,45056.0,0.0,5.0,1868439552.0,854339584.0,1396027392.0,29500268544.0,5269790.0,2370490.0
13-04 02:50:51,10.067,0.671,88.926,0.0,0.0,0.336,0.0,4096.0,0.0,2.0,1871425536.0,854339584.0,1396039680.0,29497270272.0,4434548.0,2351951.0
13-04 02:50:52,8.312,1.008,90.260,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1874145280.0,854339584.0,1396051968.0,29494538240.0,4304024.0,2360457.0
13-04 02:50:53,9.715,0.754,89.280,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1876525056.0,854339584.0,1396060160.0,29492150272.0,4452796.0,2449573.0
13-04 02:50:54,9.304,1.174,89.103,0.0,0.0,0.419,0.0,151552.0,0.0,2.0,1880764416.0,854339584.0,1396072448.0,29487898624.0,4305758.0,2471032.0
13-04 02:50:55,8.824,1.092,89.580,0.084,0.0,0.420,0.0,45056.0,0.0,5.0,1880707072.0,854339584.0,1396084736.0,29487943680.0,4858689.0,2557217.0
13-04 02:50:56,9.756,0.757,88.982,0.0,0.0,0.505,0.0,0.0,0.0,0.0,1881456640.0,854339584.0,1396092928.0,29487185920.0,4276633.0,2539470.0
13-04 02:50:57,9.766,0.668,89.232,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1885528064.0,854339584.0,1396105216.0,29483102208.0,4329877.0,2569001.0
13-04 02:50:58,9.548,1.256,88.861,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1887752192.0,854339584.0,1396117504.0,29480865792.0,4069798.0,2580147.0
13-04 02:50:59,10.209,1.172,88.033,0.0,0.0,0.586,0.0,8192.0,0.0,1.0,1886314496.0,854339584.0,1396125696.0,29482295296.0,4489104.0,2637455.0
13-04 02:51:00,9.068,0.756,89.589,0.252,0.0,0.336,0.0,40960.0,0.0,5.0,1888681984.0,854343680.0,1396137984.0,29479911424.0,4811250.0,2699235.0
13-04 02:51:01,10.926,1.084,87.490,0.0,0.0,0.500,0.0,4096.0,0.0,2.0,1891737600.0,854343680.0,1396146176.0,29476847616.0,4471661.0,2721998.0
13-04 02:51:02,9.705,0.928,88.861,0.0,0.0,0.506,0.0,12288.0,0.0,3.0,1895890944.0,854343680.0,1396158464.0,29472681984.0,4372503.0,2753967.0
13-04 02:51:03,9.524,1.003,89.056,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1898229760.0,854343680.0,1396166656.0,29470334976.0,4523877.0,2821443.0
13-04 02:51:04,11.139,1.005,87.521,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1900621824.0,854343680.0,1396178944.0,29467930624.0,4677822.0,2851562.0
13-04 02:51:05,10.226,0.587,88.768,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,1902526464.0,854343680.0,1396191232.0,29466013696.0,4409874.0,2846625.0
13-04 02:51:06,9.145,0.931,89.670,0.0,0.0,0.254,0.0,16384.0,0.0,2.0,1906950144.0,854343680.0,1396199424.0,29461581824.0,3541045.0,2828686.0
13-04 02:51:07,8.677,1.011,89.890,0.0,0.0,0.421,0.0,0.0,0.0,0.0,1908793344.0,854343680.0,1396211712.0,29459726336.0,2287585.0,2754592.0
13-04 02:51:08,10.972,1.256,87.186,0.0,0.0,0.586,0.0,0.0,0.0,0.0,1909297152.0,854343680.0,1396224000.0,29459210240.0,6744698.0,3173181.0
13-04 02:51:09,11.883,1.004,86.695,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1907445760.0,854343680.0,1396240384.0,29461045248.0,5472534.0,3072804.0
13-04 02:51:10,10.411,1.259,87.741,0.084,0.0,0.504,0.0,16384.0,0.0,2.0,1911930880.0,854343680.0,1396260864.0,29456539648.0,4343291.0,3024246.0
13-04 02:51:11,10.747,0.756,87.993,0.0,0.0,0.504,0.0,12288.0,0.0,2.0,1915359232.0,854343680.0,1396281344.0,29453090816.0,5010747.0,3113768.0
13-04 02:51:12,10.953,0.836,87.375,0.0,0.0,0.836,0.0,0.0,0.0,0.0,1920311296.0,854343680.0,1396310016.0,29448110080.0,4471602.0,3101598.0
13-04 02:51:13,10.151,0.839,88.507,0.0,0.0,0.503,0.0,0.0,0.0,0.0,1923182592.0,854343680.0,1396334592.0,29445214208.0,4562251.0,3136804.0
13-04 02:51:14,11.474,0.670,87.437,0.0,0.0,0.419,0.0,4096.0,0.0,2.0,1927745536.0,854343680.0,1396355072.0,29440630784.0,3680663.0,3102452.0
13-04 02:51:15,9.773,1.095,88.711,0.084,0.0,0.337,0.0,16384.0,0.0,2.0,1931403264.0,854343680.0,1396379648.0,29436948480.0,4790364.0,3199339.0
13-04 02:51:16,10.261,1.009,88.141,0.084,0.0,0.505,0.0,16384.0,0.0,2.0,1934315520.0,854343680.0,1396400128.0,29434015744.0,4110274.0,3187159.0
13-04 02:51:17,9.213,0.754,89.698,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1934360576.0,854343680.0,1396412416.0,29433958400.0,2776206.0,3088073.0
13-04 02:51:18,9.556,1.257,88.600,0.0,0.0,0.587,0.0,0.0,0.0,0.0,1923248128.0,854343680.0,1396432896.0,29445050368.0,2622589.0,3059242.0
13-04 02:51:19,8.564,0.924,90.176,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1922666496.0,854343680.0,1396449280.0,29445615616.0,2557132.0,3056632.0
13-04 02:51:20,10.134,1.173,88.275,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,1922813952.0,854343680.0,1396469760.0,29445447680.0,2621979.0,3065110.0
13-04 02:51:21,8.732,0.756,90.008,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1922379776.0,854343680.0,1396486144.0,29445865472.0,2712771.0,3082552.0
13-04 02:51:22,10.282,1.078,87.977,0.0,0.0,0.663,0.0,98304.0,0.0,3.0,1913516032.0,854343680.0,1396502528.0,29454712832.0,2530005.0,3045826.0
13-04 02:51:23,8.634,1.006,89.941,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1913004032.0,854343680.0,1396518912.0,29455208448.0,2630862.0,3057282.0
13-04 02:51:24,9.791,0.837,88.870,0.0,0.0,0.502,0.0,405504.0,0.0,3.0,1912803328.0,854343680.0,1396535296.0,29455392768.0,2746883.0,3090890.0
13-04 02:51:25,9.349,1.169,88.815,0.167,0.0,0.501,0.0,32768.0,0.0,5.0,1912209408.0,854343680.0,1396572160.0,29455949824.0,2536195.0,3053772.0
13-04 02:51:26,9.683,0.751,89.149,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1912729600.0,854343680.0,1396584448.0,29455417344.0,2570689.0,3044654.0
13-04 02:51:27,9.599,1.002,89.065,0.0,0.0,0.334,0.0,32768.0,0.0,3.0,1911439360.0,854343680.0,1396596736.0,29456695296.0,2624248.0,3059850.0
13-04 02:51:28,9.129,1.005,89.280,0.0,0.0,0.586,0.0,0.0,0.0,0.0,1911390208.0,854343680.0,1396613120.0,29456728064.0,2601809.0,3018049.0
13-04 02:51:29,8.536,0.669,90.377,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1911496704.0,854343680.0,1396633600.0,29456601088.0,1804642.0,2899096.0
13-04 02:51:30,8.555,1.246,89.701,0.083,0.0,0.415,0.0,16384.0,0.0,2.0,1911975936.0,854343680.0,1396662272.0,29456093184.0,1306139.0,2801220.0
13-04 02:51:31,7.943,0.585,90.970,0.0,0.0,0.502,0.0,0.0,0.0,0.0,1912414208.0,854343680.0,1396682752.0,29455634432.0,1296887.0,2796764.0
13-04 02:51:32,8.180,0.751,90.651,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1912410112.0,854343680.0,1396711424.0,29455609856.0,1290183.0,2791690.0
13-04 02:51:33,9.492,0.833,89.425,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1911914496.0,854343680.0,1396736000.0,29456080896.0,1291394.0,2790085.0
13-04 02:51:34,8.347,0.751,90.651,0.0,0.0,0.250,0.0,12288.0,0.0,3.0,1910009856.0,854343680.0,1396760576.0,29457960960.0,1299795.0,2799757.0
13-04 02:51:35,7.256,0.917,91.243,0.250,0.0,0.334,0.0,28672.0,0.0,3.0,1909600256.0,854343680.0,1396785152.0,29458345984.0,1292399.0,2794549.0
13-04 02:51:36,9.273,0.668,89.641,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1910120448.0,854343680.0,1396805632.0,29457805312.0,1287483.0,2785432.0
13-04 02:51:37,7.853,0.919,90.977,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,1910386688.0,854343680.0,1396834304.0,29457510400.0,1297691.0,2795638.0
13-04 02:51:38,8.696,0.669,90.301,0.0,0.0,0.334,0.0,16384.0,0.0,2.0,1904652288.0,854343680.0,1396854784.0,29463224320.0,1288320.0,2786403.0
13-04 02:51:39,7.660,0.749,90.841,0.0,0.0,0.749,0.0,0.0,0.0,0.0,1904119808.0,854343680.0,1396879360.0,29463732224.0,1293568.0,2792660.0
13-04 02:51:40,8.264,0.835,90.484,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,1904443392.0,854343680.0,1396903936.0,29463384064.0,1283740.0,2772440.0
13-04 02:51:41,8.605,0.919,90.226,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1903144960.0,854343680.0,1396924416.0,29464662016.0,1295446.0,2799769.0
13-04 02:51:42,7.197,0.753,91.464,0.0,0.0,0.586,0.0,0.0,0.0,0.0,1900494848.0,854343680.0,1396932608.0,29467303936.0,1289020.0,2789822.0
13-04 02:51:43,8.543,0.670,90.536,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1897906176.0,854343680.0,1396936704.0,29469888512.0,1288498.0,2789005.0
13-04 02:51:44,7.531,0.837,91.381,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1897549824.0,854343680.0,1396953088.0,29470228480.0,1292376.0,2787814.0
13-04 02:51:45,7.557,0.672,91.100,0.168,0.0,0.504,0.0,16384.0,0.0,2.0,1897795584.0,854343680.0,1396957184.0,29469978624.0,1289705.0,2793095.0
13-04 02:51:46,8.354,0.585,90.727,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1898278912.0,854343680.0,1396965376.0,29469487104.0,1299815.0,2798396.0
13-04 02:51:47,8.020,0.835,90.810,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1897922560.0,854343680.0,1396969472.0,29469839360.0,1291089.0,2792510.0
13-04 02:51:48,7.712,0.671,91.282,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,1897922560.0,854343680.0,1396969472.0,29469839360.0,1287766.0,2786852.0
13-04 02:51:49,7.718,0.755,91.191,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1895194624.0,854343680.0,1396969472.0,29472567296.0,1292620.0,2796429.0
13-04 02:51:50,6.981,0.925,91.842,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1894830080.0,854343680.0,1396973568.0,29472927744.0,1290440.0,2793390.0
13-04 02:51:51,8.590,0.834,90.158,0.083,0.0,0.334,0.0,12288.0,0.0,2.0,1895260160.0,854343680.0,1396973568.0,29472497664.0,1293950.0,2792758.0
13-04 02:51:52,7.245,0.674,91.660,0.0,0.0,0.421,0.0,0.0,0.0,0.0,1895059456.0,854343680.0,1396973568.0,29472698368.0,1286481.0,2788294.0
13-04 02:51:53,7.860,0.753,91.054,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1895260160.0,854343680.0,1396973568.0,29472497664.0,1294304.0,2797673.0
13-04 02:51:54,8.104,0.668,90.894,0.0,0.0,0.334,0.0,344064.0,0.0,3.0,1895227392.0,854343680.0,1396981760.0,29472522240.0,1296773.0,2798621.0
13-04 02:51:55,7.137,0.672,91.940,0.0,0.0,0.252,0.0,4096.0,0.0,2.0,1895239680.0,854343680.0,1397002240.0,29472489472.0,1300045.0,2794927.0
13-04 02:51:56,8.180,1.002,90.317,0.167,0.0,0.334,0.0,24576.0,0.0,2.0,1892245504.0,854343680.0,1397006336.0,29475479552.0,1287386.0,2786975.0
13-04 02:51:57,7.256,1.001,91.159,0.0,0.0,0.584,0.0,126976.0,0.0,1.0,1892642816.0,854343680.0,1397006336.0,29475082240.0,1288142.0,2789252.0
13-04 02:51:58,8.013,0.668,90.985,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1892315136.0,854343680.0,1397006336.0,29475409920.0,1286743.0,2781827.0
13-04 02:51:59,7.866,1.004,90.879,0.0,0.0,0.251,0.0,45056.0,0.0,6.0,1892311040.0,854343680.0,1397010432.0,29475409920.0,1286107.0,2787583.0
13-04 02:52:00,7.976,0.840,90.932,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1891950592.0,854343680.0,1397010432.0,29475770368.0,1290991.0,2790706.0
13-04 02:52:01,7.940,0.910,90.571,0.0,0.0,0.579,0.0,0.0,0.0,0.0,1892306944.0,854343680.0,1397014528.0,29475409920.0,1285581.0,2786005.0
13-04 02:52:02,7.906,0.757,90.749,0.168,0.0,0.421,0.0,12288.0,0.0,2.0,1892093952.0,854343680.0,1397014528.0,29475622912.0,1291111.0,2787950.0
13-04 02:52:03,6.706,0.838,92.037,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1891954688.0,854343680.0,1397018624.0,29475758080.0,1295185.0,2792497.0
13-04 02:52:04,11.445,2.172,85.965,0.0,0.0,0.418,0.0,20480.0,0.0,4.0,1193054208.0,854343680.0,1397055488.0,30174621696.0,1228061.0,2631215.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1191936000.0,854343680.0,1396977664.0,30175817728.0,4910.0,3837.0
13-04 02:52:06,3.255,0.751,95.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1201766400.0,854343680.0,1396977664.0,30165987328.0,17924.0,20216.0
13-04 02:52:07,0.752,0.585,97.911,0.752,0.0,0.0,0.0,0.0,0.0,0.0,1212084224.0,854343680.0,1397010432.0,30155636736.0,110540.0,106956.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-30.csv <==
13-04 02:31:14,1.709,0.470,97.648,0.128,0.0,0.046,4887.008,1289972.161,0.622,7.000,1720324096.0,1048780800.0,2793783296.0,28056186880.0,0.0,0.0
13-04 02:31:15,1.743,0.083,98.174,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1719103488.0,1048780800.0,2795057152.0,28056133632.0,3903373.0,43102.0
13-04 02:31:16,0.0,0.084,99.499,0.418,0.0,0.0,0.0,487424.0,0.0,6.0,1718882304.0,1048780800.0,2795307008.0,28056104960.0,11829.0,880478.0
13-04 02:31:17,0.417,0.167,99.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1718923264.0,1048780800.0,2795491328.0,28055879680.0,1778938.0,22042.0
13-04 02:31:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1719291904.0,1048780800.0,2795495424.0,28055506944.0,9547.0,21143.0
13-04 02:31:19,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1719287808.0,1048780800.0,2795499520.0,28055506944.0,5647.0,5333.0
13-04 02:31:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1719287808.0,1048780800.0,2795499520.0,28055506944.0,4876.0,4705.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1719287808.0,1048780800.0,2795499520.0,28055506944.0,5002.0,3674.0
13-04 02:31:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,2.0,1719283712.0,1048780800.0,2795503616.0,28055506944.0,6760.0,6594.0
13-04 02:31:23,4.762,0.334,94.737,0.0,0.0,0.167,0.0,98304.0,0.0,24.0,1719189504.0,1048780800.0,2795503616.0,28055601152.0,2802878.0,305802.0
13-04 02:31:24,4.603,0.669,92.887,1.674,0.0,0.167,0.0,2285568.0,0.0,26.0,1718300672.0,1048780800.0,2799800320.0,28052193280.0,8536852.0,5652191.0
13-04 02:31:25,5.872,0.671,91.695,1.678,0.0,0.084,4096.0,2285568.0,1.0,25.0,1718648832.0,1048784896.0,2804772864.0,28046868480.0,11890197.0,6227778.0
13-04 02:31:26,5.029,1.090,91.869,1.928,0.0,0.084,0.0,2326528.0,0.0,26.0,1717927936.0,1048784896.0,2809901056.0,28042461184.0,11643147.0,5981140.0
13-04 02:31:27,5.649,0.759,91.062,2.361,0.0,0.169,0.0,2920448.0,0.0,46.0,1717940224.0,1048784896.0,2815717376.0,28036632576.0,13639473.0,6113720.0
13-04 02:31:28,5.719,0.925,91.085,2.103,0.0,0.168,0.0,2301952.0,0.0,28.0,1718804480.0,1048784896.0,2820870144.0,28030615552.0,13069369.0,7076552.0
13-04 02:31:29,5.068,0.760,92.399,1.689,0.0,0.084,0.0,2293760.0,0.0,24.0,1719410688.0,1048784896.0,2825609216.0,28025270272.0,13237902.0,5968194.0
13-04 02:31:30,6.198,0.838,91.290,1.508,0.0,0.168,0.0,2281472.0,0.0,24.0,1719820288.0,1048784896.0,2830585856.0,28019884032.0,13870667.0,5980248.0
13-04 02:31:31,6.255,0.751,90.909,1.835,0.0,0.250,0.0,2285568.0,0.0,26.0,1715015680.0,1048784896.0,2835554304.0,28019720192.0,12586824.0,5989863.0
13-04 02:31:32,6.119,1.006,90.863,1.928,0.0,0.084,0.0,2826240.0,0.0,26.0,1713762304.0,1048784896.0,2841567232.0,28014960640.0,12752630.0,6090743.0
13-04 02:31:33,4.874,0.840,92.101,2.017,0.0,0.168,0.0,2301952.0,0.0,28.0,1714384896.0,1048784896.0,2846244864.0,28009660416.0,12538907.0,6947488.0
13-04 02:31:34,5.667,1.0,91.833,1.333,0.0,0.167,0.0,1708032.0,0.0,18.0,1715900416.0,1048784896.0,2850856960.0,28003532800.0,12845384.0,4858361.0
13-04 02:31:35,6.355,0.753,90.134,2.425,0.0,0.334,0.0,2854912.0,0.0,31.0,1716350976.0,1048784896.0,2856247296.0,27997691904.0,12926394.0,7221598.0
13-04 02:31:36,6.162,1.082,90.924,1.665,0.0,0.167,0.0,2289664.0,0.0,27.0,1716080640.0,1048784896.0,2861850624.0,27992358912.0,13291320.0,6011603.0
13-04 02:31:37,5.537,0.839,90.604,2.768,0.0,0.252,0.0,56287232.0,0.0,114.0,1715793920.0,1048784896.0,2866515968.0,27987980288.0,13136394.0,4920584.0
13-04 02:31:38,5.917,1.250,90.167,2.583,0.0,0.083,0.0,10756096.0,0.0,43.0,1715945472.0,1048784896.0,2871414784.0,27982929920.0,11689150.0,7105101.0
13-04 02:31:39,5.848,0.668,91.479,1.671,0.0,0.334,0.0,2277376.0,0.0,24.0,1716539392.0,1048784896.0,2876538880.0,27977211904.0,13158296.0,5935507.0
13-04 02:31:40,6.035,0.754,91.031,2.012,0.0,0.168,0.0,2846720.0,0.0,31.0,1716539392.0,1048784896.0,2882088960.0,27971661824.0,13202767.0,7141985.0
13-04 02:31:41,5.448,0.838,91.618,1.844,0.0,0.251,0.0,2281472.0,0.0,24.0,1716736000.0,1048784896.0,2887217152.0,27966337024.0,12600326.0,6023216.0
13-04 02:31:42,5.750,1.0,91.333,1.667,0.0,0.250,0.0,2289664.0,0.0,26.0,1716383744.0,1048784896.0,2892148736.0,27961757696.0,11312843.0,6016951.0
13-04 02:31:43,5.197,0.922,92.037,1.676,0.0,0.168,0.0,2277376.0,0.0,24.0,1715675136.0,1048784896.0,2897833984.0,27956781056.0,12509673.0,5961492.0
13-04 02:31:44,5.659,0.845,91.639,1.689,0.0,0.169,0.0,2285568.0,0.0,24.0,1716953088.0,1048784896.0,2902888448.0,27950448640.0,14382623.0,6057420.0
13-04 02:31:45,5.551,0.505,91.926,1.766,0.0,0.252,0.0,3010560.0,0.0,38.0,1716158464.0,1048784896.0,2908237824.0,27945893888.0,12571259.0,6018089.0
13-04 02:31:46,5.995,0.916,90.674,1.998,0.0,0.416,0.0,2281472.0,0.0,25.0,1716490240.0,1048784896.0,2913165312.0,27940634624.0,13554606.0,7076267.0
13-04 02:31:47,5.745,1.332,90.924,1.665,0.0,0.333,0.0,2338816.0,0.0,28.0,1717256192.0,1048784896.0,2918002688.0,27935031296.0,12718630.0,6015546.0
13-04 02:31:48,4.958,0.924,92.185,1.681,0.0,0.252,0.0,2273280.0,0.0,24.0,1717018624.0,1048784896.0,2923098112.0,27930173440.0,12665567.0,5917885.0
13-04 02:31:49,5.931,0.919,91.145,1.754,0.0,0.251,0.0,2281472.0,0.0,24.0,1717735424.0,1048784896.0,2928062464.0,27924492288.0,12801288.0,6054622.0
13-04 02:31:50,5.435,1.087,91.722,1.589,0.0,0.167,0.0,2281472.0,0.0,24.0,1717338112.0,1048784896.0,2933190656.0,27919761408.0,13312828.0,5940296.0
13-04 02:31:51,6.578,1.082,89.759,2.415,0.0,0.167,0.0,2842624.0,0.0,30.0,1715159040.0,1048784896.0,2938974208.0,27916156928.0,13481437.0,6447689.0
13-04 02:31:52,5.681,1.253,90.977,1.838,0.0,0.251,0.0,2342912.0,0.0,29.0,1713573888.0,1048784896.0,2943672320.0,27913043968.0,12639865.0,6736833.0
13-04 02:31:53,6.633,1.327,90.050,1.824,0.0,0.166,0.0,2281472.0,0.0,24.0,1711095808.0,1048784896.0,2948984832.0,27910209536.0,13813892.0,6042332.0
13-04 02:31:54,4.439,0.838,92.881,1.591,0.0,0.251,0.0,2285568.0,0.0,26.0,1710678016.0,1048784896.0,2954272768.0,27905339392.0,8979534.0,5299946.0
13-04 02:31:55,4.023,0.838,93.127,1.760,0.0,0.251,0.0,2826240.0,0.0,26.0,1710288896.0,1048784896.0,2959568896.0,27900432384.0,6086531.0,5324944.0
13-04 02:31:56,5.021,0.753,92.134,1.841,0.0,0.251,0.0,2285568.0,0.0,24.0,1710260224.0,1048784896.0,2964942848.0,27895087104.0,11754360.0,7245854.0
13-04 02:31:57,5.863,0.838,91.709,1.424,0.0,0.168,0.0,2277376.0,0.0,24.0,1710206976.0,1048784896.0,2969645056.0,27890438144.0,13742848.0,5973664.0
13-04 02:31:58,6.650,0.998,90.191,1.746,0.0,0.416,0.0,2322432.0,0.0,30.0,1710264320.0,1048784896.0,2975207424.0,27884818432.0,13674808.0,7219585.0
13-04 02:31:59,6.146,0.997,90.615,1.993,0.0,0.249,4096.0,2281472.0,1.0,25.0,1710866432.0,1048788992.0,2979753984.0,27879665664.0,13121182.0,5996617.0
13-04 02:32:00,5.378,0.840,92.017,1.597,0.0,0.168,0.0,2297856.0,0.0,24.0,1711517696.0,1048788992.0,2984939520.0,27873828864.0,13835404.0,5943546.0
13-04 02:32:01,5.523,1.088,91.548,1.757,0.0,0.084,0.0,2269184.0,0.0,24.0,1711194112.0,1048788992.0,2990014464.0,27869077504.0,13307057.0,5973048.0
13-04 02:32:02,6.218,0.756,91.092,1.849,0.0,0.084,0.0,2338816.0,0.0,36.0,1711915008.0,1048788992.0,2995027968.0,27863343104.0,13249036.0,5978974.0
13-04 02:32:03,5.714,0.924,91.008,2.185,0.0,0.168,0.0,2859008.0,0.0,32.0,1711742976.0,1048788992.0,3000889344.0,27857653760.0,13920671.0,7142815.0
13-04 02:32:04,1.928,0.084,97.988,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715372032.0,1048788992.0,3001778176.0,27853135872.0,9923870.0,113917.0
13-04 02:32:05,0.750,0.167,98.833,0.250,0.0,0.0,0.0,159744.0,0.0,6.0,1715396608.0,1048788992.0,3001782272.0,27853107200.0,2439831.0,184524.0
13-04 02:32:06,1.002,0.083,98.915,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1716047872.0,1048788992.0,3001892864.0,27852345344.0,439248.0,72302.0
13-04 02:32:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,51863552.0,0.0,83.0,1716424704.0,1048788992.0,3001896960.0,27851964416.0,6358.0,19033.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,26378240.0,0.0,42.0,1716146176.0,1048788992.0,3001905152.0,27852234752.0,6630.0,6035.0
13-04 02:32:09,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716146176.0,1048788992.0,3001905152.0,27852234752.0,5199.0,5123.0
13-04 02:32:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716142080.0,1048788992.0,3001909248.0,27852234752.0,8551.0,7433.0
13-04 02:32:11,0.084,0.0,99.749,0.167,0.0,0.0,0.0,40960.0,0.0,2.0,1716137984.0,1048788992.0,3001913344.0,27852234752.0,9641.0,8583.0
13-04 02:32:12,4.007,0.250,95.743,0.0,0.0,0.0,0.0,86016.0,0.0,21.0,1714044928.0,1048788992.0,3001913344.0,27854327808.0,1255839.0,213265.0
13-04 02:32:13,4.678,0.835,92.982,1.337,0.0,0.167,0.0,2277376.0,0.0,24.0,1713975296.0,1048788992.0,3006189568.0,27850121216.0,8943975.0,5922987.0
13-04 02:32:14,6.114,1.089,90.955,1.591,0.0,0.251,0.0,2318336.0,0.0,26.0,1714708480.0,1048788992.0,3011031040.0,27844546560.0,14074271.0,6107489.0
13-04 02:32:15,5.588,1.168,91.076,1.918,0.0,0.250,0.0,2830336.0,0.0,26.0,1714585600.0,1048788992.0,3016974336.0,27838726144.0,12578281.0,6030087.0
13-04 02:32:16,5.294,1.092,91.513,2.017,0.0,0.084,0.0,2326528.0,0.0,31.0,1713164288.0,1048788992.0,3021664256.0,27835457536.0,12636329.0,7049070.0
13-04 02:32:17,5.537,1.091,91.359,1.846,0.0,0.168,0.0,2297856.0,0.0,26.0,1712779264.0,1048788992.0,3026882560.0,27830624256.0,13508525.0,6027135.0
13-04 02:32:18,6.005,0.834,91.243,1.751,0.0,0.167,0.0,2273280.0,0.0,24.0,1712283648.0,1048788992.0,3032158208.0,27825844224.0,13263186.0,6025292.0
13-04 02:32:19,5.369,1.091,91.443,1.846,0.0,0.252,0.0,2293760.0,0.0,26.0,1712803840.0,1048788992.0,3037118464.0,27820363776.0,12772327.0,6055030.0
13-04 02:32:20,6.422,0.917,90.659,1.918,0.0,0.083,0.0,2985984.0,0.0,37.0,1712242688.0,1048788992.0,3042705408.0,27815337984.0,13159925.0,7175931.0
13-04 02:32:21,5.764,1.003,91.312,1.754,0.0,0.167,0.0,2273280.0,0.0,24.0,1712599040.0,1048788992.0,3048251392.0,27809435648.0,13334342.0,5993015.0
13-04 02:32:22,5.490,0.676,91.976,1.689,0.0,0.169,0.0,2301952.0,0.0,26.0,1713053696.0,1048788992.0,3053522944.0,27803709440.0,12999485.0,6031063.0
13-04 02:32:23,5.281,0.754,92.205,1.676,0.0,0.084,0.0,2273280.0,0.0,24.0,1712226304.0,1048788992.0,3058180096.0,27799879680.0,11837752.0,5905085.0
13-04 02:32:24,5.719,0.925,91.505,1.682,0.0,0.168,0.0,2859008.0,0.0,29.0,1711210496.0,1048788992.0,3063836672.0,27795238912.0,11944310.0,6089365.0
13-04 02:32:25,4.174,0.751,93.489,1.503,0.0,0.083,0.0,1736704.0,0.0,22.0,1711525888.0,1048788992.0,3068186624.0,27790573568.0,6071407.0,4309722.0
13-04 02:32:26,4.845,0.501,93.901,0.501,0.0,0.251,0.0,577536.0,0.0,8.0,1711714304.0,1048788992.0,3070111744.0,27788460032.0,8439114.0,3748464.0
13-04 02:32:27,6.839,1.251,87.990,3.586,0.0,0.334,0.0,4558848.0,0.0,48.0,1711620096.0,1048788992.0,3079114752.0,27779551232.0,14717095.0,10863410.0
13-04 02:32:28,6.349,0.668,90.894,2.005,0.0,0.084,0.0,2846720.0,0.0,30.0,1711833088.0,1048788992.0,3084546048.0,27773906944.0,13331413.0,6011996.0
13-04 02:32:29,6.318,1.081,90.607,1.663,0.0,0.333,0.0,2297856.0,0.0,26.0,1712435200.0,1048788992.0,3089719296.0,27768131584.0,13417174.0,7111316.0
13-04 02:32:30,5.659,0.760,91.554,1.774,0.0,0.253,0.0,2273280.0,0.0,24.0,1712484352.0,1048788992.0,3094884352.0,27762917376.0,14481919.0,6055738.0
13-04 02:32:31,4.971,0.758,92.081,2.022,0.0,0.168,4096.0,2338816.0,1.0,27.0,1712455680.0,1048793088.0,3100045312.0,27757780992.0,13448135.0,5932150.0
13-04 02:32:32,6.894,0.748,90.282,1.827,0.0,0.249,0.0,2818048.0,0.0,26.0,1711984640.0,1048793088.0,3105411072.0,27752886272.0,11636874.0,6064982.0
13-04 02:32:33,5.448,1.006,91.450,1.928,0.0,0.168,0.0,2310144.0,0.0,28.0,1711792128.0,1048793088.0,3110629376.0,27747860480.0,13080153.0,6774094.0
13-04 02:32:34,6.940,0.753,90.301,1.756,0.0,0.251,0.0,2293760.0,0.0,26.0,1712582656.0,1048793088.0,3115741184.0,27741958144.0,14211948.0,6463650.0
13-04 02:32:35,6.043,1.076,91.060,1.573,0.0,0.248,0.0,2281472.0,0.0,24.0,1712312320.0,1048793088.0,3120787456.0,27737182208.0,13221812.0,5927680.0
13-04 02:32:36,5.705,0.839,91.611,1.678,0.0,0.168,0.0,2277376.0,0.0,24.0,1713467392.0,1048793088.0,3125985280.0,27730829312.0,13560673.0,5978986.0
13-04 02:32:37,6.511,1.002,90.150,2.087,0.0,0.250,0.0,2887680.0,0.0,40.0,1714786304.0,1048793088.0,3131604992.0,27723890688.0,13732746.0,6098118.0
13-04 02:32:38,4.886,0.842,92.249,1.685,0.0,0.337,0.0,2297856.0,0.0,28.0,1715150848.0,1048793088.0,3136679936.0,27718451200.0,13249286.0,7086412.0
13-04 02:32:39,5.387,0.842,91.835,1.684,0.0,0.253,0.0,2289664.0,0.0,24.0,1715560448.0,1048793088.0,3141763072.0,27712958464.0,14241581.0,5973176.0
13-04 02:32:40,5.542,0.756,91.856,1.679,0.0,0.168,0.0,2293760.0,0.0,26.0,1715990528.0,1048793088.0,3146891264.0,27707400192.0,13266608.0,6010261.0
13-04 02:32:41,6.088,1.418,90.659,1.668,0.0,0.167,0.0,2281472.0,0.0,24.0,1715924992.0,1048793088.0,3151908864.0,27702448128.0,13460505.0,6041879.0
13-04 02:32:42,5.936,0.753,90.886,2.174,0.0,0.251,0.0,2846720.0,0.0,30.0,1714585600.0,1048793088.0,3157504000.0,27698192384.0,12624087.0,6542945.0
13-04 02:32:43,5.863,0.921,91.290,1.759,0.0,0.168,0.0,2273280.0,0.0,23.0,1714311168.0,1048793088.0,3162722304.0,27693248512.0,13897455.0,5438674.0
13-04 02:32:44,6.025,0.921,90.962,1.757,0.0,0.335,0.0,2285568.0,0.0,25.0,1715122176.0,1048793088.0,3167862784.0,27687297024.0,13899455.0,7177682.0
13-04 02:32:45,5.528,1.005,91.374,1.759,0.0,0.335,0.0,2301952.0,0.0,26.0,1714753536.0,1048793088.0,3173249024.0,27682279424.0,13359553.0,6085167.0
13-04 02:32:46,5.365,0.587,92.037,1.760,0.0,0.251,0.0,2273280.0,0.0,24.0,1714995200.0,1048793088.0,3177861120.0,27677425664.0,12419471.0,5881877.0
13-04 02:32:47,5.764,1.003,88.638,4.344,0.0,0.251,0.0,46223360.0,0.0,101.0,1713991680.0,1048797184.0,3182997504.0,27673288704.0,13685054.0,5833659.0
13-04 02:32:48,6.395,0.997,84.967,7.309,0.0,0.332,4096.0,64188416.0,1.0,119.0,1715003392.0,1048797184.0,3188510720.0,27666763776.0,11908925.0,7203523.0
13-04 02:32:49,6.397,0.926,90.741,1.768,0.0,0.168,0.0,2281472.0,0.0,24.0,1714970624.0,1048797184.0,3193663488.0,27661643776.0,14154208.0,6069918.0
13-04 02:32:50,6.063,1.246,90.947,1.578,0.0,0.166,0.0,2371584.0,0.0,28.0,1714741248.0,1048797184.0,3198689280.0,27656847360.0,12634634.0,6045764.0
13-04 02:32:51,6.711,0.829,90.555,1.657,0.0,0.249,0.0,2813952.0,0.0,25.0,1715146752.0,1048797184.0,3204227072.0,27650904064.0,13479405.0,6015020.0
13-04 02:32:52,5.819,1.081,90.607,2.328,0.0,0.166,0.0,2326528.0,0.0,29.0,1715425280.0,1048797184.0,3209146368.0,27645706240.0,12636927.0,7041376.0
13-04 02:32:53,1.669,0.167,98.080,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1714909184.0,1048797184.0,3210506240.0,27644862464.0,7183704.0,80489.0
13-04 02:32:54,0.667,0.167,98.666,0.500,0.0,0.0,0.0,155648.0,0.0,7.0,1714946048.0,1048797184.0,3210514432.0,27644817408.0,2217080.0,209609.0
13-04 02:32:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1714851840.0,1048797184.0,3210608640.0,27644817408.0,96747.0,8798.0
13-04 02:32:56,0.084,0.418,99.415,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1306140672.0,1048797184.0,3210612736.0,28053524480.0,19183.0,33626.0
13-04 02:32:57,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1305206784.0,1048797184.0,3210633216.0,28054437888.0,5104.0,5350.0
13-04 02:32:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1305206784.0,1048797184.0,3210633216.0,28054437888.0,3762.0,3508.0
13-04 02:32:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1305202688.0,1048797184.0,3210637312.0,28054437888.0,9292.0,7543.0
13-04 02:33:00,0.0,0.167,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,2.0,1305198592.0,1048797184.0,3210641408.0,28054437888.0,9095.0,7868.0
13-04 02:33:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1305198592.0,1048797184.0,3210641408.0,28054437888.0,7075.0,6283.0
13-04 02:33:02,6.182,1.671,92.147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298907136.0,1048797184.0,3210706944.0,28060663808.0,19286.0,16218.0
13-04 02:33:03,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1297215488.0,1048797184.0,3210625024.0,28062437376.0,4931.0,4227.0
13-04 02:33:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297215488.0,1048797184.0,3210625024.0,28062437376.0,6573.0,7466.0
13-04 02:33:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297207296.0,1048797184.0,3210633216.0,28062437376.0,5265.0,5126.0
13-04 02:33:06,0.083,0.083,99.666,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1297207296.0,1048797184.0,3210633216.0,28062437376.0,8053.0,7139.0
13-04 02:33:07,3.096,0.753,96.151,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1243418624.0,1048797184.0,3210670080.0,28116189184.0,13736.0,12185.0
13-04 02:33:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,10.0,1241460736.0,1048797184.0,3210588160.0,28118228992.0,5165.0,3811.0
13-04 02:33:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241456640.0,1048797184.0,3210592256.0,28118228992.0,7451.0,5174.0
13-04 02:33:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241452544.0,1048797184.0,3210596352.0,28118228992.0,4582.0,4327.0
13-04 02:33:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241444352.0,1048797184.0,3210596352.0,28118237184.0,3493.0,3816.0
13-04 02:33:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1241440256.0,1048797184.0,3210600448.0,28118237184.0,3451.0,5202.0
13-04 02:33:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241440256.0,1048797184.0,3210600448.0,28118237184.0,4979.0,5818.0
13-04 02:33:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241440256.0,1048797184.0,3210600448.0,28118237184.0,5345.0,3899.0
13-04 02:33:15,0.167,0.250,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241436160.0,1048797184.0,3210604544.0,28118237184.0,11421.0,10295.0
13-04 02:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241415680.0,1048797184.0,3210625024.0,28118237184.0,6967.0,5115.0
13-04 02:33:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241411584.0,1048797184.0,3210629120.0,28118237184.0,6757.0,7124.0
13-04 02:33:18,0.083,0.083,99.666,0.167,0.0,0.0,0.0,15429632.0,0.0,24.0,1241407488.0,1048797184.0,3210633216.0,28118237184.0,3043.0,2614.0
13-04 02:33:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241407488.0,1048797184.0,3210633216.0,28118237184.0,2767.0,4907.0
13-04 02:33:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241403392.0,1048797184.0,3210637312.0,28118237184.0,2429.0,2973.0
13-04 02:33:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241403392.0,1048797184.0,3210637312.0,28118237184.0,3341.0,4435.0
13-04 02:33:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241399296.0,1048797184.0,3210641408.0,28118237184.0,7266.0,5818.0
13-04 02:33:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1241395200.0,1048797184.0,3210645504.0,28118237184.0,6377.0,4561.0
13-04 02:33:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241395200.0,1048797184.0,3210645504.0,28118237184.0,2528.0,3067.0
13-04 02:33:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,122880.0,0.0,1.0,1241391104.0,1048797184.0,3210649600.0,28118237184.0,6551.0,4578.0
13-04 02:33:26,0.0,0.083,99.833,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1241391104.0,1048797184.0,3210649600.0,28118237184.0,2221.0,2763.0
13-04 02:33:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241329664.0,1048797184.0,3210653696.0,28118294528.0,8158.0,8761.0
13-04 02:33:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,5.0,1241329664.0,1048797184.0,3210653696.0,28118294528.0,1359.0,2475.0
13-04 02:33:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1241329664.0,1048797184.0,3210653696.0,28118294528.0,7036.0,5656.0
13-04 02:33:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1241321472.0,1048797184.0,3210661888.0,28118294528.0,5836.0,5422.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241321472.0,1048797184.0,3210661888.0,28118294528.0,3791.0,3914.0
13-04 02:33:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241317376.0,1048797184.0,3210665984.0,28118294528.0,5483.0,4013.0
13-04 02:33:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241317376.0,1048797184.0,3210665984.0,28118294528.0,1873.0,1962.0
13-04 02:33:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241313280.0,1048797184.0,3210670080.0,28118294528.0,4368.0,4216.0
13-04 02:33:35,0.167,0.083,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1241313280.0,1048797184.0,3210670080.0,28118294528.0,5878.0,6642.0
13-04 02:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241309184.0,1048797184.0,3210674176.0,28118294528.0,2553.0,2317.0
13-04 02:33:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241300992.0,1048797184.0,3210682368.0,28118294528.0,6063.0,4347.0
13-04 02:33:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241300992.0,1048797184.0,3210682368.0,28118294528.0,4509.0,4259.0
13-04 02:33:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1241296896.0,1048797184.0,3210686464.0,28118294528.0,2773.0,2526.0
13-04 02:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241292800.0,1048797184.0,3210690560.0,28118294528.0,8756.0,8014.0
13-04 02:33:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241288704.0,1048797184.0,3210694656.0,28118294528.0,6580.0,5449.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241288704.0,1048797184.0,3210694656.0,28118294528.0,1578.0,1916.0
13-04 02:33:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1241284608.0,1048797184.0,3210698752.0,28118294528.0,3340.0,3668.0
13-04 02:33:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241284608.0,1048797184.0,3210698752.0,28118294528.0,6650.0,6147.0
13-04 02:33:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241280512.0,1048797184.0,3210702848.0,28118294528.0,5380.0,3921.0
13-04 02:33:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241280512.0,1048797184.0,3210702848.0,28118294528.0,2426.0,3036.0
13-04 02:33:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241276416.0,1048797184.0,3210706944.0,28118294528.0,5279.0,3833.0
13-04 02:33:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241272320.0,1048797184.0,3210711040.0,28118294528.0,3325.0,2865.0
13-04 02:33:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241272320.0,1048797184.0,3210711040.0,28118294528.0,8503.0,8230.0
13-04 02:33:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241268224.0,1048797184.0,3210715136.0,28118294528.0,1459.0,2568.0
13-04 02:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241268224.0,1048797184.0,3210715136.0,28118294528.0,8040.0,8645.0
13-04 02:33:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241214976.0,1048797184.0,3210735616.0,28118327296.0,5908.0,6073.0
13-04 02:33:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241214976.0,1048797184.0,3210735616.0,28118327296.0,7376.0,7394.0
13-04 02:33:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241210880.0,1048797184.0,3210739712.0,28118327296.0,5416.0,4012.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241206784.0,1048797184.0,3210743808.0,28118327296.0,2878.0,2522.0
13-04 02:33:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1241206784.0,1048797184.0,3210743808.0,28118327296.0,3732.0,3875.0
13-04 02:33:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241210880.0,1048797184.0,3210747904.0,28118319104.0,5744.0,5840.0
13-04 02:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241210880.0,1048797184.0,3210747904.0,28118319104.0,3657.0,3765.0
13-04 02:33:59,0.751,0.250,98.915,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241210880.0,1048797184.0,3210747904.0,28118319104.0,1874.0,1959.0
13-04 02:34:00,0.0,0.166,99.834,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1241206784.0,1048797184.0,3210752000.0,28118319104.0,5359.0,5952.0
13-04 02:34:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1241202688.0,1048797184.0,3210756096.0,28118319104.0,10129.0,9177.0
13-04 02:34:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241198592.0,1048797184.0,3210760192.0,28118319104.0,2942.0,2525.0
13-04 02:34:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1241198592.0,1048797184.0,3210760192.0,28118319104.0,4306.0,3403.0
13-04 02:34:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241194496.0,1048797184.0,3210764288.0,28118319104.0,4380.0,4076.0
13-04 02:34:05,0.083,0.167,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,9.0,1241194496.0,1048797184.0,3210764288.0,28118319104.0,5674.0,4944.0
13-04 02:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241190400.0,1048797184.0,3210768384.0,28118319104.0,3726.0,3036.0
13-04 02:34:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241190400.0,1048797184.0,3210768384.0,28118319104.0,1589.0,1847.0
13-04 02:34:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241182208.0,1048797184.0,3210776576.0,28118319104.0,4483.0,4232.0
13-04 02:34:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241178112.0,1048797184.0,3210780672.0,28118319104.0,7895.0,7787.0
13-04 02:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241174016.0,1048797184.0,3210784768.0,28118319104.0,5112.0,3865.0
13-04 02:34:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1241174016.0,1048797184.0,3210784768.0,28118319104.0,5831.0,5187.0
13-04 02:34:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241169920.0,1048797184.0,3210788864.0,28118319104.0,6230.0,4372.0
13-04 02:34:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241169920.0,1048797184.0,3210788864.0,28118319104.0,4151.0,3383.0
13-04 02:34:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241165824.0,1048797184.0,3210792960.0,28118319104.0,5675.0,6154.0
13-04 02:34:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241165824.0,1048797184.0,3210792960.0,28118319104.0,891.0,1488.0
13-04 02:34:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241165824.0,1048797184.0,3210792960.0,28118319104.0,3343.0,4432.0
13-04 02:34:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241161728.0,1048797184.0,3210797056.0,28118319104.0,8080.0,7057.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1241157632.0,1048797184.0,3210801152.0,28118319104.0,3859.0,3920.0
13-04 02:34:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241157632.0,1048797184.0,3210801152.0,28118319104.0,5871.0,5003.0
13-04 02:34:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241153536.0,1048797184.0,3210805248.0,28118319104.0,5280.0,3834.0
13-04 02:34:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241149440.0,1048797184.0,3210809344.0,28118319104.0,2487.0,3080.0
13-04 02:34:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241149440.0,1048797184.0,3210809344.0,28118319104.0,965.0,1565.0
13-04 02:34:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1241145344.0,1048797184.0,3210813440.0,28118319104.0,5836.0,6334.0
13-04 02:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241145344.0,1048797184.0,3210813440.0,28118319104.0,6091.0,5230.0
13-04 02:34:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241141248.0,1048797184.0,3210817536.0,28118319104.0,2313.0,3856.0
13-04 02:34:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241141248.0,1048797184.0,3210817536.0,28118319104.0,5317.0,3988.0
13-04 02:34:27,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1241137152.0,1048797184.0,3210821632.0,28118319104.0,9806.0,8790.0
13-04 02:34:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241133056.0,1048797184.0,3210825728.0,28118319104.0,4765.0,4347.0
13-04 02:34:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241133056.0,1048797184.0,3210825728.0,28118319104.0,3103.0,2688.0
13-04 02:34:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241128960.0,1048797184.0,3210829824.0,28118319104.0,3639.0,4224.0
13-04 02:34:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241128960.0,1048797184.0,3210829824.0,28118319104.0,3006.0,2599.0
13-04 02:34:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241128960.0,1048797184.0,3210829824.0,28118319104.0,1459.0,2567.0
13-04 02:34:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1241124864.0,1048797184.0,3210833920.0,28118319104.0,12734.0,12889.0
13-04 02:34:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241104384.0,1048797184.0,3210854400.0,28118319104.0,6911.0,5779.0
13-04 02:34:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,118784.0,0.0,3.0,1241100288.0,1048797184.0,3210858496.0,28118319104.0,6848.0,5630.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241096192.0,1048797184.0,3210862592.0,28118319104.0,3362.0,3695.0
13-04 02:34:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241096192.0,1048797184.0,3210862592.0,28118319104.0,3654.0,2971.0
13-04 02:34:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1241096192.0,1048797184.0,3210862592.0,28118319104.0,3756.0,3060.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241092096.0,1048797184.0,3210866688.0,28118319104.0,3756.0,3060.0
13-04 02:34:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241083904.0,1048797184.0,3210874880.0,28118319104.0,7796.0,8206.0
13-04 02:34:41,0.083,0.0,99.666,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,1241083904.0,1048797184.0,3210874880.0,28118319104.0,2885.0,4228.0
13-04 02:34:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241079808.0,1048797184.0,3210878976.0,28118319104.0,5513.0,4885.0
13-04 02:34:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241079808.0,1048797184.0,3210878976.0,28118319104.0,4948.0,3698.0
13-04 02:34:44,0.333,0.166,99.501,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241075712.0,1048797184.0,3210883072.0,28118319104.0,13342.0,12244.0
13-04 02:34:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241182208.0,1048797184.0,3210903552.0,28118192128.0,2363.0,2423.0
13-04 02:34:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241182208.0,1048797184.0,3210903552.0,28118192128.0,3145.0,2704.0
13-04 02:34:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241178112.0,1048797184.0,3210907648.0,28118192128.0,4310.0,4940.0
13-04 02:34:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241178112.0,1048797184.0,3210907648.0,28118192128.0,4512.0,5086.0
13-04 02:34:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241174016.0,1048797184.0,3210911744.0,28118192128.0,3183.0,4301.0
13-04 02:34:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241182208.0,1048797184.0,3210911744.0,28118183936.0,4172.0,3251.0
13-04 02:34:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241178112.0,1048797184.0,3210915840.0,28118183936.0,8308.0,6400.0
13-04 02:34:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241174016.0,1048797184.0,3210919936.0,28118183936.0,3854.0,4011.0
13-04 02:34:53,0.084,0.0,99.833,0.084,0.0,0.0,0.0,28672.0,0.0,6.0,1241174016.0,1048797184.0,3210919936.0,28118183936.0,1807.0,1959.0
13-04 02:34:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1241169920.0,1048797184.0,3210924032.0,28118183936.0,7819.0,6722.0
13-04 02:34:55,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241169920.0,1048797184.0,3210924032.0,28118183936.0,3076.0,4282.0
13-04 02:34:56,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241165824.0,1048797184.0,3210928128.0,28118183936.0,5421.0,5385.0
13-04 02:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241161728.0,1048797184.0,3210932224.0,28118183936.0,5515.0,5678.0
13-04 02:34:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241169920.0,1048797184.0,3210932224.0,28118175744.0,4511.0,5057.0
13-04 02:34:59,0.0,0.250,99.584,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1241165824.0,1048797184.0,3210936320.0,28118175744.0,6552.0,4576.0
13-04 02:35:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241161728.0,1048797184.0,3210940416.0,28118175744.0,6037.0,5602.0
13-04 02:35:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241161728.0,1048797184.0,3210940416.0,28118175744.0,3951.0,3528.0
13-04 02:35:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241169920.0,1048797184.0,3210940416.0,28118167552.0,3043.0,2613.0
13-04 02:35:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241165824.0,1048797184.0,3210944512.0,28118167552.0,2481.0,3156.0
13-04 02:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1241165824.0,1048797184.0,3210944512.0,28118167552.0,5938.0,5618.0
13-04 02:35:05,0.0,0.250,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241161728.0,1048797184.0,3210948608.0,28118167552.0,6895.0,7227.0
13-04 02:35:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241157632.0,1048797184.0,3210952704.0,28118167552.0,6333.0,6037.0
13-04 02:35:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241153536.0,1048797184.0,3210956800.0,28118167552.0,6263.0,4461.0
13-04 02:35:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241153536.0,1048797184.0,3210956800.0,28118167552.0,2624.0,2317.0
13-04 02:35:09,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1241149440.0,1048797184.0,3210960896.0,28118167552.0,4054.0,3227.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241149440.0,1048797184.0,3210960896.0,28118167552.0,4998.0,3716.0
13-04 02:35:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,110592.0,0.0,3.0,1241145344.0,1048797184.0,3210964992.0,28118167552.0,5133.0,5403.0
13-04 02:35:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241141248.0,1048797184.0,3210969088.0,28118167552.0,2423.0,3315.0
13-04 02:35:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1241137152.0,1048797184.0,3210973184.0,28118167552.0,9510.0,8260.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1241133056.0,1048797184.0,3210977280.0,28118167552.0,5702.0,6367.0
13-04 02:35:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241133056.0,1048797184.0,3210977280.0,28118167552.0,5318.0,4058.0
13-04 02:35:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241128960.0,1048797184.0,3210981376.0,28118167552.0,2884.0,2967.0
13-04 02:35:17,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1241128960.0,1048797184.0,3210981376.0,28118167552.0,4344.0,3598.0
13-04 02:35:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241124864.0,1048797184.0,3210985472.0,28118167552.0,3042.0,2614.0
13-04 02:35:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241124864.0,1048797184.0,3210985472.0,28118167552.0,605.0,1215.0
13-04 02:35:20,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241124864.0,1048797184.0,3210985472.0,28118167552.0,6266.0,7012.0
13-04 02:35:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1241116672.0,1048797184.0,3210993664.0,28118167552.0,5931.0,5043.0
13-04 02:35:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241116672.0,1048797184.0,3210993664.0,28118167552.0,6289.0,6891.0
13-04 02:35:23,0.083,0.083,99.583,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1241112576.0,1048797184.0,3210997760.0,28118167552.0,7491.0,6572.0
13-04 02:35:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241112576.0,1048797184.0,3210997760.0,28118167552.0,805.0,1396.0
13-04 02:35:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241108480.0,1048797184.0,3211001856.0,28118167552.0,4173.0,3221.0
13-04 02:35:26,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241108480.0,1048797184.0,3211001856.0,28118167552.0,2462.0,3064.0
13-04 02:35:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241104384.0,1048797184.0,3211005952.0,28118167552.0,7422.0,5980.0
13-04 02:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241100288.0,1048797184.0,3211010048.0,28118167552.0,3658.0,3766.0
13-04 02:35:29,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241100288.0,1048797184.0,3211010048.0,28118167552.0,4643.0,5136.0
13-04 02:35:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241096192.0,1048797184.0,3211014144.0,28118167552.0,7603.0,7174.0
13-04 02:35:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241088000.0,1048797184.0,3211014144.0,28118175744.0,1259.0,2387.0
13-04 02:35:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241083904.0,1048797184.0,3211018240.0,28118175744.0,5124.0,4243.0
13-04 02:35:33,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1241083904.0,1048797184.0,3211018240.0,28118175744.0,1896.0,1985.0
13-04 02:35:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241079808.0,1048797184.0,3211022336.0,28118175744.0,6346.0,5011.0
13-04 02:35:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1241079808.0,1048797184.0,3211022336.0,28118175744.0,3341.0,3603.0
13-04 02:35:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1241075712.0,1048797184.0,3211026432.0,28118175744.0,6706.0,5427.0
13-04 02:35:37,0.167,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1241071616.0,1048797184.0,3211030528.0,28118175744.0,5127.0,5411.0
13-04 02:35:38,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241071616.0,1048797184.0,3211030528.0,28118175744.0,5880.0,6704.0
13-04 02:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241067520.0,1048797184.0,3211034624.0,28118175744.0,7224.0,4975.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241063424.0,1048797184.0,3211038720.0,28118175744.0,3397.0,3231.0
13-04 02:35:41,0.083,0.083,99.667,0.167,0.0,0.0,0.0,110592.0,0.0,5.0,1241063424.0,1048797184.0,3211038720.0,28118175744.0,5220.0,4065.0
13-04 02:35:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241059328.0,1048797184.0,3211042816.0,28118175744.0,3691.0,3064.0
13-04 02:35:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241059328.0,1048797184.0,3211042816.0,28118175744.0,10118.0,11298.0
13-04 02:35:44,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241034752.0,1048797184.0,3211067392.0,28118175744.0,4576.0,3689.0
13-04 02:35:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241030656.0,1048797184.0,3211071488.0,28118175744.0,5618.0,7146.0
13-04 02:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241030656.0,1048797184.0,3211071488.0,28118175744.0,4867.0,4441.0
13-04 02:35:47,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1241026560.0,1048797184.0,3211075584.0,28118175744.0,1876.0,1958.0
13-04 02:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1241026560.0,1048797184.0,3211075584.0,28118175744.0,4046.0,3175.0
13-04 02:35:49,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241022464.0,1048797184.0,3211079680.0,28118175744.0,7325.0,5954.0
13-04 02:35:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241022464.0,1048797184.0,3211079680.0,28118175744.0,4925.0,4478.0
13-04 02:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241018368.0,1048797184.0,3211083776.0,28118175744.0,2629.0,3219.0
13-04 02:35:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241018368.0,1048797184.0,3211083776.0,28118175744.0,3631.0,3783.0
13-04 02:35:53,0.585,0.0,99.164,0.251,0.0,0.0,0.0,32768.0,0.0,5.0,1241014272.0,1048797184.0,3211087872.0,28118175744.0,7658.0,8157.0
13-04 02:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241010176.0,1048797184.0,3211091968.0,28118175744.0,3102.0,2659.0
13-04 02:35:55,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1241010176.0,1048797184.0,3211091968.0,28118175744.0,2428.0,2974.0
13-04 02:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1241014272.0,1048797184.0,3211096064.0,28118167552.0,4212.0,3268.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241014272.0,1048797184.0,3211096064.0,28118167552.0,4987.0,4585.0
13-04 02:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241006080.0,1048797184.0,3211104256.0,28118167552.0,6951.0,6488.0
13-04 02:35:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241006080.0,1048797184.0,3211104256.0,28118167552.0,3043.0,2614.0
13-04 02:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241006080.0,1048797184.0,3211104256.0,28118167552.0,4956.0,4091.0
13-04 02:36:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241001984.0,1048797184.0,3211108352.0,28118167552.0,3731.0,3880.0
13-04 02:36:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240997888.0,1048797184.0,3211112448.0,28118167552.0,5026.0,6153.0
13-04 02:36:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240997888.0,1048797184.0,3211112448.0,28118167552.0,4314.0,3361.0
13-04 02:36:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1240993792.0,1048797184.0,3211116544.0,28118167552.0,6909.0,6099.0
13-04 02:36:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1240989696.0,1048797184.0,3211120640.0,28118167552.0,3827.0,3066.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240989696.0,1048797184.0,3211120640.0,28118167552.0,5864.0,5139.0
13-04 02:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240985600.0,1048797184.0,3211124736.0,28118167552.0,6751.0,5542.0
13-04 02:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1240969216.0,1048797184.0,3211124736.0,28118183936.0,3892.0,3064.0
13-04 02:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240965120.0,1048797184.0,3211128832.0,28118183936.0,3373.0,3656.0
13-04 02:36:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1240961024.0,1048797184.0,3211132928.0,28118183936.0,4519.0,5763.0
13-04 02:36:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240961024.0,1048797184.0,3211132928.0,28118183936.0,2825.0,2501.0
13-04 02:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1240956928.0,1048797184.0,3211137024.0,28118183936.0,9168.0,7101.0
13-04 02:36:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240956928.0,1048797184.0,3211137024.0,28118183936.0,2758.0,2502.0
13-04 02:36:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1240952832.0,1048797184.0,3211141120.0,28118183936.0,7016.0,7012.0
13-04 02:36:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240944640.0,1048797184.0,3211149312.0,28118183936.0,4471.0,3477.0
13-04 02:36:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1240944640.0,1048797184.0,3211149312.0,28118183936.0,1707.0,1869.0
13-04 02:36:17,0.0,0.166,99.667,0.166,0.0,0.0,0.0,45056.0,0.0,5.0,1240940544.0,1048797184.0,3211153408.0,28118183936.0,2868.0,3569.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240940544.0,1048797184.0,3211153408.0,28118183936.0,7339.0,7376.0
13-04 02:36:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241063424.0,1048797184.0,3211157504.0,28118056960.0,7200.0,5820.0
13-04 02:36:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241059328.0,1048797184.0,3211161600.0,28118056960.0,2727.0,3316.0
13-04 02:36:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241059328.0,1048797184.0,3211161600.0,28118056960.0,3532.0,3695.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241055232.0,1048797184.0,3211165696.0,28118056960.0,3138.0,2749.0
13-04 02:36:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1241055232.0,1048797184.0,3211165696.0,28118056960.0,3692.0,3829.0
13-04 02:36:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241051136.0,1048797184.0,3211169792.0,28118056960.0,4827.0,4425.0
13-04 02:36:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241051136.0,1048797184.0,3211169792.0,28118056960.0,5192.0,5150.0
13-04 02:36:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241047040.0,1048797184.0,3211173888.0,28118056960.0,2428.0,2978.0
13-04 02:36:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241042944.0,1048797184.0,3211177984.0,28118056960.0,8011.0,7081.0
13-04 02:36:28,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1241042944.0,1048797184.0,3211177984.0,28118056960.0,4235.0,3264.0
13-04 02:36:29,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1241038848.0,1048797184.0,3211182080.0,28118056960.0,6296.0,5320.0
13-04 02:36:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241038848.0,1048797184.0,3211182080.0,28118056960.0,3145.0,4695.0
13-04 02:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1241034752.0,1048797184.0,3211186176.0,28118056960.0,3007.0,2525.0
13-04 02:36:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241034752.0,1048797184.0,3211186176.0,28118056960.0,4895.0,4464.0
13-04 02:36:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241030656.0,1048797184.0,3211190272.0,28118056960.0,5539.0,5525.0
13-04 02:36:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241030656.0,1048797184.0,3211190272.0,28118056960.0,4493.0,4213.0
13-04 02:36:35,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1241026560.0,1048797184.0,3211194368.0,28118056960.0,3018.0,3199.0
13-04 02:36:36,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241026560.0,1048797184.0,3211194368.0,28118056960.0,6708.0,5450.0
13-04 02:36:37,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241018368.0,1048797184.0,3211202560.0,28118056960.0,6154.0,4373.0
13-04 02:36:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241034752.0,1048797184.0,3211202560.0,28118040576.0,4464.0,4279.0
13-04 02:36:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241034752.0,1048797184.0,3211202560.0,28118040576.0,5642.0,4929.0
13-04 02:36:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241030656.0,1048797184.0,3211206656.0,28118040576.0,7460.0,6647.0
13-04 02:36:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241026560.0,1048797184.0,3211210752.0,28118040576.0,1604.0,1830.0
13-04 02:36:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241022464.0,1048797184.0,3211214848.0,28118040576.0,5223.0,5496.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1241022464.0,1048797184.0,3211214848.0,28118040576.0,2766.0,2528.0
13-04 02:36:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241018368.0,1048797184.0,3211218944.0,28118040576.0,5995.0,5003.0
13-04 02:36:45,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241018368.0,1048797184.0,3211218944.0,28118040576.0,2187.0,2613.0
13-04 02:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241018368.0,1048797184.0,3211218944.0,28118040576.0,5581.0,5719.0
13-04 02:36:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241010176.0,1048797184.0,3211227136.0,28118040576.0,5307.0,3924.0
13-04 02:36:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241014272.0,1048797184.0,3211231232.0,28118032384.0,6202.0,6872.0
13-04 02:36:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241010176.0,1048797184.0,3211235328.0,28118032384.0,4391.0,3386.0
13-04 02:36:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241010176.0,1048797184.0,3211235328.0,28118032384.0,3940.0,3783.0
13-04 02:36:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1241006080.0,1048797184.0,3211239424.0,28118032384.0,4817.0,2823.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241006080.0,1048797184.0,3211239424.0,28118032384.0,1995.0,1962.0
13-04 02:36:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,40960.0,0.0,5.0,1241006080.0,1048797184.0,3211239424.0,28118032384.0,3720.0,3670.0
13-04 02:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241001984.0,1048797184.0,3211243520.0,28118032384.0,5786.0,4765.0
13-04 02:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240997888.0,1048797184.0,3211247616.0,28118032384.0,7247.0,7409.0
13-04 02:36:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240993792.0,1048797184.0,3211251712.0,28118032384.0,7807.0,6806.0
13-04 02:36:57,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240989696.0,1048797184.0,3211255808.0,28118032384.0,4731.0,5281.0
13-04 02:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1240989696.0,1048797184.0,3211255808.0,28118032384.0,2972.0,2617.0
13-04 02:36:59,0.0,0.083,99.667,0.250,0.0,0.0,0.0,45056.0,0.0,5.0,1240989696.0,1048797184.0,3211255808.0,28118032384.0,885.0,1425.0
13-04 02:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240989696.0,1048797184.0,3211255808.0,28118032384.0,1676.0,2223.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240985600.0,1048797184.0,3211259904.0,28118032384.0,3757.0,3854.0
13-04 02:37:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240985600.0,1048797184.0,3211259904.0,28118032384.0,5634.0,4146.0
13-04 02:37:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240989696.0,1048797184.0,3211264000.0,28118024192.0,6586.0,6173.0
13-04 02:37:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1240985600.0,1048797184.0,3211268096.0,28118024192.0,6999.0,6185.0
13-04 02:37:05,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1240981504.0,1048797184.0,3211272192.0,28118024192.0,5887.0,6599.0
13-04 02:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1240977408.0,1048797184.0,3211276288.0,28118024192.0,5015.0,3699.0
13-04 02:37:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240977408.0,1048797184.0,3211276288.0,28118024192.0,3434.0,3720.0
13-04 02:37:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240596480.0,1048797184.0,3211276288.0,28118405120.0,1615.0,1754.0
13-04 02:37:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1240592384.0,1048797184.0,3211280384.0,28118405120.0,3887.0,3062.0
13-04 02:37:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240588288.0,1048797184.0,3211284480.0,28118405120.0,9411.0,6593.0
13-04 02:37:11,0.0,0.084,99.833,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1240588288.0,1048797184.0,3211284480.0,28118405120.0,3433.0,3620.0
13-04 02:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240584192.0,1048797184.0,3211288576.0,28118405120.0,9266.0,7085.0
13-04 02:37:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240596480.0,1048797184.0,3211292672.0,28118388736.0,3331.0,3604.0
13-04 02:37:14,0.167,0.167,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1240596480.0,1048797184.0,3211292672.0,28118388736.0,10062.0,12187.0
13-04 02:37:15,0.083,0.166,99.751,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240580096.0,1048797184.0,3211309056.0,28118388736.0,3433.0,3086.0
13-04 02:37:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240576000.0,1048797184.0,3211313152.0,28118388736.0,4507.0,5113.0
13-04 02:37:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240576000.0,1048797184.0,3211313152.0,28118388736.0,3283.0,2960.0
13-04 02:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1240506368.0,1048797184.0,3211317248.0,28118454272.0,4115.0,3179.0
13-04 02:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240498176.0,1048797184.0,3211325440.0,28118454272.0,6195.0,5257.0
13-04 02:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240494080.0,1048797184.0,3211329536.0,28118454272.0,5581.0,5653.0
13-04 02:37:21,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1240494080.0,1048797184.0,3211329536.0,28118454272.0,8471.0,8073.0
13-04 02:37:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240489984.0,1048797184.0,3211333632.0,28118454272.0,1359.0,2409.0
13-04 02:37:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240489984.0,1048797184.0,3211333632.0,28118454272.0,4243.0,3427.0
13-04 02:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240489984.0,1048797184.0,3211333632.0,28118454272.0,665.0,1291.0
13-04 02:37:25,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1240485888.0,1048797184.0,3211337728.0,28118454272.0,1259.0,2388.0
13-04 02:37:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,114688.0,0.0,5.0,1240485888.0,1048797184.0,3211337728.0,28118454272.0,7933.0,5824.0
13-04 02:37:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240481792.0,1048797184.0,3211341824.0,28118454272.0,5978.0,5975.0
13-04 02:37:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240477696.0,1048797184.0,3211345920.0,28118454272.0,5935.0,5004.0
13-04 02:37:29,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240473600.0,1048797184.0,3211350016.0,28118454272.0,6029.0,5199.0
13-04 02:37:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240473600.0,1048797184.0,3211350016.0,28118454272.0,4152.0,5280.0
13-04 02:37:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1240473600.0,1048797184.0,3211350016.0,28118454272.0,2628.0,3220.0
13-04 02:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240469504.0,1048797184.0,3211354112.0,28118454272.0,3142.0,2705.0
13-04 02:37:33,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1240469504.0,1048797184.0,3211354112.0,28118454272.0,4175.0,3251.0
13-04 02:37:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240465408.0,1048797184.0,3211358208.0,28118454272.0,6131.0,5967.0
13-04 02:37:35,0.083,0.167,99.500,0.250,0.0,0.0,0.0,32768.0,0.0,5.0,1240461312.0,1048797184.0,3211362304.0,28118454272.0,9865.0,9666.0
13-04 02:37:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240440832.0,1048797184.0,3211382784.0,28118454272.0,7665.0,7040.0
13-04 02:37:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240440832.0,1048797184.0,3211382784.0,28118454272.0,3342.0,3671.0
13-04 02:37:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240440832.0,1048797184.0,3211382784.0,28118454272.0,4921.0,3715.0
13-04 02:37:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240436736.0,1048797184.0,3211386880.0,28118454272.0,4367.0,4216.0
13-04 02:37:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240432640.0,1048797184.0,3211390976.0,28118454272.0,5643.0,4959.0
13-04 02:37:41,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,8.0,1240432640.0,1048797184.0,3211390976.0,28118454272.0,3342.0,3667.0
13-04 02:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240428544.0,1048797184.0,3211395072.0,28118454272.0,2685.0,2567.0
13-04 02:37:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240428544.0,1048797184.0,3211395072.0,28118454272.0,6134.0,5964.0
13-04 02:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240420352.0,1048797184.0,3211403264.0,28118454272.0,8207.0,6378.0
13-04 02:37:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240420352.0,1048797184.0,3211403264.0,28118454272.0,765.0,1350.0
13-04 02:37:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240420352.0,1048797184.0,3211403264.0,28118454272.0,7856.0,7362.0
13-04 02:37:47,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1240416256.0,1048797184.0,3211407360.0,28118454272.0,4050.0,4524.0
13-04 02:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240412160.0,1048797184.0,3211411456.0,28118454272.0,4801.0,4436.0
13-04 02:37:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240412160.0,1048797184.0,3211411456.0,28118454272.0,2588.0,3202.0
13-04 02:37:50,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240408064.0,1048797184.0,3211415552.0,28118454272.0,1875.0,1958.0
13-04 02:37:51,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240403968.0,1048797184.0,3211419648.0,28118454272.0,5520.0,5605.0
13-04 02:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240403968.0,1048797184.0,3211419648.0,28118454272.0,7301.0,5876.0
13-04 02:37:53,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1240399872.0,1048797184.0,3211423744.0,28118454272.0,4766.0,4344.0
13-04 02:37:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240399872.0,1048797184.0,3211423744.0,28118454272.0,4111.0,3176.0
13-04 02:37:55,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240387584.0,1048797184.0,3211427840.0,28118462464.0,2528.0,3128.0
13-04 02:37:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240383488.0,1048797184.0,3211431936.0,28118462464.0,2548.0,3181.0
13-04 02:37:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240383488.0,1048797184.0,3211431936.0,28118462464.0,6294.0,5408.0
13-04 02:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1240379392.0,1048797184.0,3211436032.0,28118462464.0,2073.0,3751.0
13-04 02:37:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1240379392.0,1048797184.0,3211436032.0,28118462464.0,7195.0,6254.0
13-04 02:38:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240375296.0,1048797184.0,3211440128.0,28118462464.0,3746.0,4258.0
13-04 02:38:01,0.083,0.083,99.750,0.0,0.0,0.083,0.0,102400.0,0.0,1.0,1240371200.0,1048797184.0,3211444224.0,28118462464.0,6156.0,5175.0
13-04 02:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240371200.0,1048797184.0,3211444224.0,28118462464.0,4112.0,3179.0
13-04 02:38:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1240350720.0,1048797184.0,3211448320.0,28118478848.0,6691.0,6262.0
13-04 02:38:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240350720.0,1048797184.0,3211448320.0,28118478848.0,2556.0,2317.0
13-04 02:38:05,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1240346624.0,1048797184.0,3211452416.0,28118478848.0,3473.0,3677.0
13-04 02:38:06,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240342528.0,1048797184.0,3211456512.0,28118478848.0,4641.0,4399.0
13-04 02:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240342528.0,1048797184.0,3211456512.0,28118478848.0,5058.0,3824.0
13-04 02:38:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1240342528.0,1048797184.0,3211456512.0,28118478848.0,2797.0,4095.0
13-04 02:38:09,0.0,0.084,99.833,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1240236032.0,1048797184.0,3211464704.0,28118577152.0,15107.0,13259.0
13-04 02:38:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240227840.0,1048797184.0,3211481088.0,28118568960.0,4970.0,4695.0
13-04 02:38:11,0.084,0.0,99.749,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1240223744.0,1048797184.0,3211485184.0,28118568960.0,5420.0,4794.0
13-04 02:38:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240223744.0,1048797184.0,3211485184.0,28118568960.0,2839.0,2709.0
13-04 02:38:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240219648.0,1048797184.0,3211489280.0,28118568960.0,6878.0,5614.0
13-04 02:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240219648.0,1048797184.0,3211489280.0,28118568960.0,2428.0,3039.0
13-04 02:38:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240215552.0,1048797184.0,3211493376.0,28118568960.0,2689.0,3229.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1240211456.0,1048797184.0,3211497472.0,28118568960.0,3146.0,2704.0
13-04 02:38:17,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1240211456.0,1048797184.0,3211497472.0,28118568960.0,6813.0,6370.0
13-04 02:38:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240207360.0,1048797184.0,3211501568.0,28118568960.0,5626.0,5821.0
13-04 02:38:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240203264.0,1048797184.0,3211505664.0,28118568960.0,4801.0,4371.0
13-04 02:38:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1240203264.0,1048797184.0,3211505664.0,28118568960.0,2021.0,2522.0
13-04 02:38:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240203264.0,1048797184.0,3211505664.0,28118568960.0,7175.0,5836.0
13-04 02:38:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240203264.0,1048797184.0,3211513856.0,28118560768.0,4569.0,5189.0
13-04 02:38:23,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240199168.0,1048797184.0,3211517952.0,28118560768.0,1834.0,1942.0
13-04 02:38:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240199168.0,1048797184.0,3211517952.0,28118560768.0,1875.0,1959.0
13-04 02:38:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240195072.0,1048797184.0,3211522048.0,28118560768.0,7361.0,5838.0
13-04 02:38:26,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1240195072.0,1048797184.0,3211522048.0,28118560768.0,8371.0,6398.0
13-04 02:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240190976.0,1048797184.0,3211526144.0,28118560768.0,4051.0,5606.0
13-04 02:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240190976.0,1048797184.0,3211526144.0,28118560768.0,3633.0,3783.0
13-04 02:38:29,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1240186880.0,1048797184.0,3211530240.0,28118560768.0,2526.0,3129.0
13-04 02:38:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240186880.0,1048797184.0,3211530240.0,28118560768.0,7842.0,7314.0
13-04 02:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1240182784.0,1048797184.0,3211534336.0,28118560768.0,3497.0,3436.0
13-04 02:38:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240178688.0,1048797184.0,3211538432.0,28118560768.0,7483.0,5514.0
13-04 02:38:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1240178688.0,1048797184.0,3211538432.0,28118560768.0,4047.0,3180.0
13-04 02:38:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240174592.0,1048797184.0,3211542528.0,28118560768.0,4708.0,4508.0
13-04 02:38:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1240174592.0,1048797184.0,3211542528.0,28118560768.0,3140.0,3489.0
13-04 02:38:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,126976.0,0.0,3.0,1240178688.0,1048797184.0,3211546624.0,28118552576.0,5716.0,6576.0
13-04 02:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240174592.0,1048797184.0,3211550720.0,28118552576.0,5641.0,4932.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1240170496.0,1048797184.0,3211554816.0,28118552576.0,4819.0,3701.0
13-04 02:38:39,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239773184.0,1048797184.0,3219697664.0,28110807040.0,5538.0,4871.0
13-04 02:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239650304.0,1048797184.0,3219947520.0,28110680064.0,3787.0,3155.0
13-04 02:38:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1239650304.0,1048797184.0,3219947520.0,28110680064.0,5414.0,4797.0
13-04 02:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239646208.0,1048797184.0,3219951616.0,28110680064.0,1517.0,1845.0
13-04 02:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1239646208.0,1048797184.0,3219951616.0,28110680064.0,6293.0,6034.0
13-04 02:38:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239642112.0,1048797184.0,3219955712.0,28110680064.0,6776.0,6805.0
13-04 02:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239638016.0,1048797184.0,3219959808.0,28110680064.0,4866.0,4438.0
13-04 02:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239638016.0,1048797184.0,3219959808.0,28110680064.0,5418.0,4015.0
13-04 02:38:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1239633920.0,1048797184.0,3219963904.0,28110680064.0,2750.0,3370.0
13-04 02:38:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239633920.0,1048797184.0,3219963904.0,28110680064.0,605.0,1218.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239629824.0,1048797184.0,3219968000.0,28110680064.0,5414.0,4016.0
13-04 02:38:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239629824.0,1048797184.0,3219968000.0,28110680064.0,4769.0,4351.0
13-04 02:38:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1239625728.0,1048797184.0,3219972096.0,28110680064.0,4866.0,4440.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239625728.0,1048797184.0,3219972096.0,28110680064.0,2649.0,3217.0
13-04 02:38:53,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1239621632.0,1048797184.0,3219976192.0,28110680064.0,6107.0,6650.0
13-04 02:38:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239613440.0,1048797184.0,3219984384.0,28110680064.0,3162.0,2734.0
13-04 02:38:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239613440.0,1048797184.0,3219984384.0,28110680064.0,4928.0,4482.0
13-04 02:38:56,0.167,0.084,99.749,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239609344.0,1048797184.0,3219988480.0,28110680064.0,8251.0,8764.0
13-04 02:38:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239592960.0,1048797184.0,3220004864.0,28110680064.0,7015.0,6664.0
13-04 02:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239588864.0,1048797184.0,3220008960.0,28110680064.0,5931.0,5003.0
13-04 02:38:59,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1239584768.0,1048797184.0,3220013056.0,28110680064.0,3042.0,2616.0
13-04 02:39:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239584768.0,1048797184.0,3220013056.0,28110680064.0,3440.0,3977.0
13-04 02:39:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239584768.0,1048797184.0,3220013056.0,28110680064.0,5840.0,5839.0
13-04 02:39:02,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239580672.0,1048797184.0,3220017152.0,28110680064.0,7363.0,5458.0
13-04 02:39:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239576576.0,1048797184.0,3220021248.0,28110680064.0,1419.0,2553.0
13-04 02:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239576576.0,1048797184.0,3220021248.0,28110680064.0,3413.0,3672.0
13-04 02:39:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1239572480.0,1048797184.0,3220025344.0,28110680064.0,9123.0,6758.0
13-04 02:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1239568384.0,1048797184.0,3220029440.0,28110680064.0,5279.0,4310.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1239568384.0,1048797184.0,3220029440.0,28110680064.0,5070.0,5466.0
13-04 02:39:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239564288.0,1048797184.0,3220033536.0,28110680064.0,2778.0,2526.0
13-04 02:39:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239572480.0,1048797184.0,3220033536.0,28110671872.0,5235.0,5496.0
13-04 02:39:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239568384.0,1048797184.0,3220037632.0,28110671872.0,4480.0,4297.0
13-04 02:39:11,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1239564288.0,1048797184.0,3220041728.0,28110671872.0,6785.0,5451.0
13-04 02:39:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239560192.0,1048797184.0,3220045824.0,28110671872.0,5177.0,4020.0
13-04 02:39:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239560192.0,1048797184.0,3220045824.0,28110671872.0,3694.0,3398.0
13-04 02:39:14,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239556096.0,1048797184.0,3220049920.0,28110671872.0,5720.0,5794.0
13-04 02:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239556096.0,1048797184.0,3220049920.0,28110671872.0,8116.0,7569.0
13-04 02:39:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239552000.0,1048797184.0,3220054016.0,28110671872.0,605.0,1218.0
13-04 02:39:17,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1239552000.0,1048797184.0,3220054016.0,28110671872.0,2488.0,3086.0
13-04 02:39:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1239547904.0,1048797184.0,3220058112.0,28110671872.0,5562.0,4227.0
13-04 02:39:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239547904.0,1048797184.0,3220058112.0,28110671872.0,3793.0,3919.0
13-04 02:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239543808.0,1048797184.0,3220062208.0,28110671872.0,6446.0,4531.0
13-04 02:39:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239543808.0,1048797184.0,3220062208.0,28110671872.0,2073.0,3724.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239539712.0,1048797184.0,3220066304.0,28110671872.0,4253.0,4799.0
13-04 02:39:23,0.083,0.167,99.583,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1239539712.0,1048797184.0,3220066304.0,28110671872.0,4862.0,4514.0
13-04 02:39:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239535616.0,1048797184.0,3220070400.0,28110671872.0,9315.0,9114.0
13-04 02:39:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239511040.0,1048797184.0,3220094976.0,28110671872.0,4128.0,4206.0
13-04 02:39:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239511040.0,1048797184.0,3220094976.0,28110671872.0,5442.0,3966.0
13-04 02:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239506944.0,1048797184.0,3220099072.0,28110671872.0,3855.0,3948.0
13-04 02:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239506944.0,1048797184.0,3220099072.0,28110671872.0,5477.0,5527.0
13-04 02:39:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1239502848.0,1048797184.0,3220103168.0,28110671872.0,3899.0,4034.0
13-04 02:39:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239498752.0,1048797184.0,3220107264.0,28110671872.0,7754.0,7411.0
13-04 02:39:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239494656.0,1048797184.0,3220111360.0,28110671872.0,4768.0,4416.0
13-04 02:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239494656.0,1048797184.0,3220111360.0,28110671872.0,4092.0,5212.0
13-04 02:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239494656.0,1048797184.0,3220111360.0,28110671872.0,4346.0,3452.0
13-04 02:39:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239490560.0,1048797184.0,3220115456.0,28110671872.0,3657.0,2975.0
13-04 02:39:35,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1239490560.0,1048797184.0,3220115456.0,28110671872.0,3234.0,3653.0
13-04 02:39:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1239486464.0,1048797184.0,3220119552.0,28110671872.0,4576.0,4327.0
13-04 02:39:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239482368.0,1048797184.0,3220123648.0,28110671872.0,7423.0,7268.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239478272.0,1048797184.0,3220127744.0,28110671872.0,6746.0,5539.0
13-04 02:39:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1239478272.0,1048797184.0,3220127744.0,28110671872.0,3591.0,2970.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239474176.0,1048797184.0,3220131840.0,28110671872.0,4966.0,5379.0
13-04 02:39:41,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1239470080.0,1048797184.0,3220135936.0,28110671872.0,4925.0,3718.0
13-04 02:39:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239470080.0,1048797184.0,3220135936.0,28110671872.0,4468.0,4276.0
13-04 02:39:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239470080.0,1048797184.0,3220135936.0,28110671872.0,2679.0,2575.0
13-04 02:39:44,0.667,0.083,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239465984.0,1048797184.0,3220140032.0,28110671872.0,6055.0,5185.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239465984.0,1048797184.0,3220140032.0,28110671872.0,2035.0,2128.0
13-04 02:39:46,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239461888.0,1048797184.0,3220144128.0,28110671872.0,5161.0,5781.0
13-04 02:39:47,0.083,0.083,99.583,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1239457792.0,1048797184.0,3220148224.0,28110671872.0,6122.0,5637.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239457792.0,1048797184.0,3220148224.0,28110671872.0,3243.0,2861.0
13-04 02:39:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239453696.0,1048797184.0,3220152320.0,28110671872.0,3144.0,4185.0
13-04 02:39:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239449600.0,1048797184.0,3220156416.0,28110671872.0,8948.0,5925.0
13-04 02:39:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239445504.0,1048797184.0,3220160512.0,28110671872.0,5065.0,4684.0
13-04 02:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239445504.0,1048797184.0,3220160512.0,28110671872.0,765.0,1380.0
13-04 02:39:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,20480.0,0.0,4.0,1239445504.0,1048797184.0,3220160512.0,28110671872.0,1419.0,2521.0
13-04 02:39:54,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239441408.0,1048797184.0,3220164608.0,28110671872.0,6136.0,6731.0
13-04 02:39:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239441408.0,1048797184.0,3220164608.0,28110671872.0,3063.0,2641.0
13-04 02:39:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239437312.0,1048797184.0,3220168704.0,28110671872.0,5620.0,5700.0
13-04 02:39:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239429120.0,1048797184.0,3220176896.0,28110671872.0,7543.0,6586.0
13-04 02:39:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239425024.0,1048797184.0,3220180992.0,28110671872.0,6378.0,4484.0
13-04 02:39:59,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1239425024.0,1048797184.0,3220180992.0,28110671872.0,2529.0,3064.0
13-04 02:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239425024.0,1048797184.0,3220180992.0,28110671872.0,2195.0,2422.0
13-04 02:40:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1239420928.0,1048797184.0,3220185088.0,28110671872.0,5688.0,4346.0
13-04 02:40:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239420928.0,1048797184.0,3220185088.0,28110671872.0,4825.0,4349.0
13-04 02:40:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239416832.0,1048797184.0,3220189184.0,28110671872.0,4942.0,6125.0
13-04 02:40:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239412736.0,1048797184.0,3220193280.0,28110671872.0,6916.0,5741.0
13-04 02:40:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1239408640.0,1048797184.0,3220197376.0,28110671872.0,5708.0,4927.0
13-04 02:40:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239408640.0,1048797184.0,3220197376.0,28110671872.0,4895.0,3624.0
13-04 02:40:07,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239404544.0,1048797184.0,3220201472.0,28110671872.0,3887.0,3139.0
13-04 02:40:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239400448.0,1048797184.0,3220205568.0,28110671872.0,5794.0,5514.0
13-04 02:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239400448.0,1048797184.0,3220205568.0,28110671872.0,1489.0,1758.0
13-04 02:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239400448.0,1048797184.0,3220205568.0,28110671872.0,4480.0,4235.0
13-04 02:40:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,98304.0,0.0,3.0,1239396352.0,1048797184.0,3220209664.0,28110671872.0,6989.0,5634.0
13-04 02:40:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239400448.0,1048797184.0,3220213760.0,28110663680.0,6351.0,6361.0
13-04 02:40:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1239400448.0,1048797184.0,3220213760.0,28110663680.0,4474.0,4276.0
13-04 02:40:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239396352.0,1048797184.0,3220217856.0,28110663680.0,2943.0,2525.0
13-04 02:40:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239392256.0,1048797184.0,3220221952.0,28110663680.0,6905.0,6470.0
13-04 02:40:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1239392256.0,1048797184.0,3220221952.0,28110663680.0,2976.0,2616.0
13-04 02:40:17,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1239392256.0,1048797184.0,3220221952.0,28110663680.0,885.0,1466.0
13-04 02:40:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239392256.0,1048797184.0,3220221952.0,28110663680.0,3964.0,4637.0
13-04 02:40:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239388160.0,1048797184.0,3220226048.0,28110663680.0,2977.0,2616.0
13-04 02:40:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239384064.0,1048797184.0,3220230144.0,28110663680.0,7377.0,7459.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239379968.0,1048797184.0,3220234240.0,28110663680.0,5383.0,3924.0
13-04 02:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239379968.0,1048797184.0,3220234240.0,28110663680.0,4986.0,4491.0
13-04 02:40:23,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1239375872.0,1048797184.0,3220238336.0,28110663680.0,4766.0,4345.0
13-04 02:40:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1239371776.0,1048797184.0,3220242432.0,28110663680.0,3799.0,3942.0
13-04 02:40:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239371776.0,1048797184.0,3220242432.0,28110663680.0,1419.0,2551.0
13-04 02:40:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239371776.0,1048797184.0,3220242432.0,28110663680.0,3102.0,2658.0
13-04 02:40:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239371776.0,1048797184.0,3220242432.0,28110663680.0,3760.0,3856.0
13-04 02:40:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239367680.0,1048797184.0,3220246528.0,28110663680.0,5383.0,3924.0
13-04 02:40:29,0.0,0.167,99.500,0.334,0.0,0.0,0.0,32768.0,0.0,5.0,1239355392.0,1048797184.0,3220258816.0,28110663680.0,10750.0,10694.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239355392.0,1048797184.0,3220258816.0,28110663680.0,4570.0,4679.0
13-04 02:40:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239351296.0,1048797184.0,3220262912.0,28110663680.0,3103.0,2655.0
13-04 02:40:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1239293952.0,1048797184.0,3220262912.0,28110721024.0,3181.0,4239.0
13-04 02:40:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239293952.0,1048797184.0,3220262912.0,28110721024.0,1867.0,2006.0
13-04 02:40:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239289856.0,1048797184.0,3220267008.0,28110721024.0,5148.0,3885.0
13-04 02:40:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1239285760.0,1048797184.0,3220271104.0,28110721024.0,6221.0,4416.0
13-04 02:40:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1239285760.0,1048797184.0,3220271104.0,28110721024.0,4918.0,3761.0
13-04 02:40:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1239281664.0,1048797184.0,3220275200.0,28110721024.0,5478.0,4862.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1239277568.0,1048797184.0,3220279296.0,28110721024.0,9381.0,9023.0
13-04 02:40:39,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239273472.0,1048797184.0,3220283392.0,28110721024.0,3541.0,5366.0
13-04 02:40:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239273472.0,1048797184.0,3220283392.0,28110721024.0,2720.0,2594.0
13-04 02:40:41,0.0,0.0,99.917,0.083,0.0,0.0,0.0,81920.0,0.0,3.0,1239273472.0,1048797184.0,3220283392.0,28110721024.0,2547.0,2459.0
13-04 02:40:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239269376.0,1048797184.0,3220287488.0,28110721024.0,5991.0,4348.0
13-04 02:40:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1239265280.0,1048797184.0,3220291584.0,28110721024.0,3690.0,3065.0
13-04 02:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239265280.0,1048797184.0,3220291584.0,28110721024.0,4272.0,3312.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239261184.0,1048797184.0,3220295680.0,28110721024.0,6237.0,6693.0
13-04 02:40:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239257088.0,1048797184.0,3220299776.0,28110721024.0,7006.0,6625.0
13-04 02:40:47,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1239257088.0,1048797184.0,3220299776.0,28110721024.0,5522.0,5611.0
13-04 02:40:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1239252992.0,1048797184.0,3220303872.0,28110721024.0,2781.0,3769.0
13-04 02:40:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239248896.0,1048797184.0,3220307968.0,28110721024.0,4228.0,3329.0
13-04 02:40:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239248896.0,1048797184.0,3220307968.0,28110721024.0,705.0,1308.0
13-04 02:40:51,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239244800.0,1048797184.0,3220312064.0,28110721024.0,6417.0,4578.0
13-04 02:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239244800.0,1048797184.0,3220312064.0,28110721024.0,7856.0,6920.0
13-04 02:40:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1239240704.0,1048797184.0,3220316160.0,28110721024.0,2035.0,2097.0
13-04 02:40:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239236608.0,1048797184.0,3220320256.0,28110721024.0,3243.0,4346.0
13-04 02:40:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239236608.0,1048797184.0,3220320256.0,28110721024.0,4702.0,4349.0
13-04 02:40:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239232512.0,1048797184.0,3220324352.0,28110721024.0,2975.0,2616.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239232512.0,1048797184.0,3220324352.0,28110721024.0,4094.0,5726.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239232512.0,1048797184.0,3220324352.0,28110721024.0,3162.0,2766.0
13-04 02:40:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,7.0,1239228416.0,1048797184.0,3220328448.0,28110721024.0,4498.0,4009.0
13-04 02:41:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239224320.0,1048797184.0,3220332544.0,28110721024.0,8046.0,6661.0
13-04 02:41:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239216128.0,1048797184.0,3220340736.0,28110721024.0,6521.0,6168.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239216128.0,1048797184.0,3220340736.0,28110721024.0,4093.0,5217.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239212032.0,1048797184.0,3220344832.0,28110721024.0,1929.0,2048.0
13-04 02:41:04,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1239212032.0,1048797184.0,3220344832.0,28110721024.0,7918.0,6196.0
13-04 02:41:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239207936.0,1048797184.0,3220348928.0,28110721024.0,2616.0,2395.0
13-04 02:41:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239207936.0,1048797184.0,3220348928.0,28110721024.0,2203.0,3000.0
13-04 02:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239203840.0,1048797184.0,3220353024.0,28110721024.0,4446.0,4145.0
13-04 02:41:08,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239203840.0,1048797184.0,3220353024.0,28110721024.0,6365.0,6102.0
13-04 02:41:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1239199744.0,1048797184.0,3220357120.0,28110721024.0,5683.0,4980.0
13-04 02:41:10,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1239195648.0,1048797184.0,3220361216.0,28110721024.0,10447.0,11170.0
13-04 02:41:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1239175168.0,1048797184.0,3220381696.0,28110721024.0,7700.0,5449.0
13-04 02:41:12,3.172,0.918,95.910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1243664384.0,1048797184.0,3220443136.0,28106170368.0,12858.0,11624.0
13-04 02:41:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1242001408.0,1048797184.0,3220389888.0,28107886592.0,5467.0,5357.0
13-04 02:41:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1242001408.0,1048797184.0,3220389888.0,28107886592.0,1319.0,2462.0
13-04 02:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1242001408.0,1048797184.0,3220389888.0,28107886592.0,4867.0,4375.0
13-04 02:41:16,0.0,0.083,99.750,0.167,0.0,0.0,0.0,118784.0,0.0,3.0,1241997312.0,1048797184.0,3220393984.0,28107886592.0,3116.0,4299.0
13-04 02:41:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241997312.0,1048797184.0,3220393984.0,28107886592.0,6095.0,5067.0
13-04 02:41:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241993216.0,1048797184.0,3220398080.0,28107886592.0,4390.0,3548.0
13-04 02:41:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241993216.0,1048797184.0,3220398080.0,28107886592.0,3598.0,3695.0
13-04 02:41:20,0.083,0.250,99.583,0.0,0.0,0.083,0.0,32768.0,0.0,5.0,1241989120.0,1048797184.0,3220402176.0,28107886592.0,11065.0,11053.0
13-04 02:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241968640.0,1048797184.0,3220422656.0,28107886592.0,6457.0,5590.0
13-04 02:41:22,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241968640.0,1048797184.0,3220422656.0,28107886592.0,2588.0,3207.0
13-04 02:41:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241956352.0,1048797184.0,3220426752.0,28107894784.0,1975.0,2053.0
13-04 02:41:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241956352.0,1048797184.0,3220426752.0,28107894784.0,4350.0,4953.0
13-04 02:41:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241952256.0,1048797184.0,3220430848.0,28107894784.0,3699.0,3787.0
13-04 02:41:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241952256.0,1048797184.0,3220430848.0,28107894784.0,5866.0,5002.0
13-04 02:41:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241948160.0,1048797184.0,3220434944.0,28107894784.0,4924.0,4574.0
13-04 02:41:28,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241948160.0,1048797184.0,3220434944.0,28107894784.0,6625.0,6265.0
13-04 02:41:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1241944064.0,1048797184.0,3220439040.0,28107894784.0,3103.0,2690.0
13-04 02:41:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241939968.0,1048797184.0,3220443136.0,28107894784.0,3498.0,4115.0
13-04 02:41:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241931776.0,1048797184.0,3220443136.0,28107902976.0,5067.0,4623.0
13-04 02:41:32,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241923584.0,1048797184.0,3220451328.0,28107902976.0,8863.0,9471.0
13-04 02:41:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241907200.0,1048797184.0,3220467712.0,28107902976.0,3964.0,4115.0
13-04 02:41:34,0.0,0.083,99.583,0.250,0.0,0.083,0.0,20480.0,0.0,3.0,1241903104.0,1048797184.0,3220471808.0,28107902976.0,8132.0,7146.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241899008.0,1048797184.0,3220475904.0,28107902976.0,3922.0,3149.0
13-04 02:41:36,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1241899008.0,1048797184.0,3220475904.0,28107902976.0,4569.0,4400.0
13-04 02:41:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241894912.0,1048797184.0,3220480000.0,28107902976.0,4859.0,3719.0
13-04 02:41:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241890816.0,1048797184.0,3220484096.0,28107902976.0,5410.0,4798.0
13-04 02:41:39,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1241890816.0,1048797184.0,3220484096.0,28107902976.0,3199.0,3564.0
13-04 02:41:40,0.666,0.167,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241890816.0,1048797184.0,3220484096.0,28107902976.0,3184.0,4024.0
13-04 02:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241886720.0,1048797184.0,3220488192.0,28107902976.0,6054.0,4324.0
13-04 02:41:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241882624.0,1048797184.0,3220492288.0,28107902976.0,5718.0,6511.0
13-04 02:41:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241882624.0,1048797184.0,3220492288.0,28107902976.0,6217.0,4448.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241878528.0,1048797184.0,3220496384.0,28107902976.0,6454.0,5862.0
13-04 02:41:45,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1241874432.0,1048797184.0,3220500480.0,28107902976.0,1259.0,2390.0
13-04 02:41:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,8.0,1241874432.0,1048797184.0,3220500480.0,28107902976.0,5441.0,3999.0
13-04 02:41:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241870336.0,1048797184.0,3220504576.0,28107902976.0,3596.0,3692.0
13-04 02:41:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241870336.0,1048797184.0,3220504576.0,28107902976.0,2689.0,3266.0
13-04 02:41:49,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241870336.0,1048797184.0,3220504576.0,28107902976.0,3142.0,2704.0
13-04 02:41:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241866240.0,1048797184.0,3220508672.0,28107902976.0,4309.0,3435.0
13-04 02:41:51,0.166,0.083,99.501,0.166,0.0,0.083,0.0,139264.0,0.0,5.0,1241862144.0,1048797184.0,3220512768.0,28107902976.0,7176.0,7342.0
13-04 02:41:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241858048.0,1048797184.0,3220516864.0,28107902976.0,4110.0,3181.0
13-04 02:41:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241858048.0,1048797184.0,3220516864.0,28107902976.0,4251.0,4867.0
13-04 02:41:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241853952.0,1048797184.0,3220520960.0,28107902976.0,2033.0,2127.0
13-04 02:41:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1241853952.0,1048797184.0,3220520960.0,28107902976.0,7140.0,7159.0
13-04 02:41:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1241849856.0,1048797184.0,3220525056.0,28107902976.0,1775.0,1873.0
13-04 02:41:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241849856.0,1048797184.0,3220525056.0,28107902976.0,8532.0,6625.0
13-04 02:41:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241845760.0,1048797184.0,3220529152.0,28107902976.0,1319.0,2460.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241845760.0,1048797184.0,3220529152.0,28107902976.0,2629.0,3159.0
13-04 02:42:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241841664.0,1048797184.0,3220533248.0,28107902976.0,9718.0,9003.0
13-04 02:42:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1241837568.0,1048797184.0,3220537344.0,28107902976.0,8437.0,5839.0
13-04 02:42:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1241837568.0,1048797184.0,3220537344.0,28107902976.0,3627.0,2825.0
13-04 02:42:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1241833472.0,1048797184.0,3220541440.0,28107902976.0,1953.0,1980.0
13-04 02:42:04,1.085,0.334,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1260163072.0,1048797184.0,3220549632.0,28089565184.0,10852.0,8885.0
13-04 02:42:05,2.500,0.833,96.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253089280.0,1048797184.0,3220586496.0,28096602112.0,24602.0,22459.0
13-04 02:42:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253339136.0,1048797184.0,3220590592.0,28096348160.0,2043.0,2838.0
13-04 02:42:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253339136.0,1048797184.0,3220590592.0,28096348160.0,4569.0,4163.0
13-04 02:42:08,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253326848.0,1048797184.0,3220594688.0,28096356352.0,4506.0,4416.0
13-04 02:42:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,1253449728.0,1048797184.0,3220598784.0,28096229376.0,6319.0,6151.0
13-04 02:42:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253445632.0,1048797184.0,3220602880.0,28096229376.0,9178.0,7784.0
13-04 02:42:11,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253441536.0,1048797184.0,3220606976.0,28096229376.0,6222.0,4415.0
13-04 02:42:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253441536.0,1048797184.0,3220606976.0,28096229376.0,3331.0,3531.0
13-04 02:42:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253441536.0,1048797184.0,3220606976.0,28096229376.0,4128.0,3442.0
13-04 02:42:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1253437440.0,1048797184.0,3220611072.0,28096229376.0,4511.0,4983.0
13-04 02:42:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253421056.0,1048797184.0,3220611072.0,28096245760.0,1920.0,2017.0
13-04 02:42:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253421056.0,1048797184.0,3220611072.0,28096245760.0,2886.0,2965.0
13-04 02:42:17,1.168,0.167,98.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1276977152.0,1048797184.0,3220615168.0,28072685568.0,10104.0,7205.0
13-04 02:42:18,25.211,2.614,71.922,0.0,0.0,0.253,0.0,12288.0,0.0,2.0,1602592768.0,1048797184.0,3220623360.0,27747061760.0,1283854.0,1225180.0
13-04 02:42:19,33.250,0.250,66.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1655156736.0,1048797184.0,3220627456.0,27694493696.0,6646.0,6248.0
13-04 02:42:20,11.529,0.501,87.886,0.084,0.0,0.0,0.0,36864.0,0.0,5.0,1675853824.0,1048797184.0,3220627456.0,27673796608.0,225957.0,112318.0
13-04 02:42:21,1.921,0.0,98.079,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1679429632.0,1048797184.0,3220639744.0,27670208512.0,388485.0,158135.0
13-04 02:42:22,1.995,0.333,97.589,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1697042432.0,1048797184.0,3220643840.0,27652591616.0,389154.0,161291.0
13-04 02:42:23,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1726623744.0,1048797184.0,3220647936.0,27623006208.0,395300.0,162292.0
13-04 02:42:24,1.253,0.084,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1728778240.0,1048797184.0,3220652032.0,27620847616.0,394176.0,161980.0
13-04 02:42:25,1.839,0.167,97.742,0.167,0.0,0.084,0.0,45056.0,0.0,5.0,1744773120.0,1048797184.0,3220656128.0,27604848640.0,398859.0,160577.0
13-04 02:42:26,2.090,0.334,97.575,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1765969920.0,1048797184.0,3220664320.0,27583643648.0,385185.0,160824.0
13-04 02:42:27,1.669,0.083,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1773457408.0,1048797184.0,3220668416.0,27576152064.0,411431.0,166830.0
13-04 02:42:28,2.508,0.334,97.157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1619177472.0,1048797184.0,3220672512.0,27730427904.0,393725.0,159706.0
13-04 02:42:29,2.750,0.167,97.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1617997824.0,1048797184.0,3220680704.0,27731599360.0,396639.0,159395.0
13-04 02:42:30,1.754,0.084,97.995,0.084,0.0,0.084,0.0,20480.0,0.0,4.0,1623486464.0,1048797184.0,3220680704.0,27726110720.0,392615.0,162214.0
13-04 02:42:31,1.669,0.083,98.247,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1625128960.0,1048797184.0,3220688896.0,27724460032.0,391532.0,162520.0
13-04 02:42:32,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1633636352.0,1048797184.0,3220688896.0,27715952640.0,397052.0,162190.0
13-04 02:42:33,2.165,0.083,97.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645182976.0,1048797184.0,3220697088.0,27704397824.0,406573.0,160396.0
13-04 02:42:34,1.757,0.084,98.075,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1648992256.0,1048797184.0,3220697088.0,27700588544.0,393364.0,163516.0
13-04 02:42:35,1.253,0.084,98.580,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1650757632.0,1048797184.0,3220709376.0,27698810880.0,393788.0,162998.0
13-04 02:42:36,1.585,0.167,98.249,0.0,0.0,0.0,0.0,16384.0,0.0,3.0,1653547008.0,1048797184.0,3220713472.0,27696017408.0,396273.0,162280.0
13-04 02:42:37,2.343,0.084,97.573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656967168.0,1048797184.0,3220721664.0,27692589056.0,409561.0,161825.0
13-04 02:42:38,1.583,0.417,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1664110592.0,1048797184.0,3220725760.0,27685441536.0,354378.0,156736.0
13-04 02:42:39,1.585,0.250,98.082,0.0,0.0,0.083,0.0,73728.0,0.0,8.0,1672704000.0,1048797184.0,3220729856.0,27676844032.0,421758.0,167756.0
13-04 02:42:40,1.254,0.251,98.077,0.334,0.0,0.084,0.0,28672.0,0.0,3.0,1685159936.0,1048797184.0,3220733952.0,27664384000.0,398686.0,161775.0
13-04 02:42:41,1.750,0.250,98.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1689980928.0,1048797184.0,3220738048.0,27659558912.0,397224.0,161731.0
13-04 02:42:42,1.669,0.250,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1690611712.0,1048797184.0,3220742144.0,27658924032.0,389866.0,160857.0
13-04 02:42:43,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691242496.0,1048797184.0,3220746240.0,27658289152.0,418364.0,166901.0
13-04 02:42:44,1.923,0.084,97.826,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1691742208.0,1048797184.0,3220754432.0,27657781248.0,388079.0,160090.0
13-04 02:42:45,1.747,0.166,97.671,0.333,0.0,0.083,0.0,32768.0,0.0,3.0,1691865088.0,1048797184.0,3220758528.0,27657654272.0,397870.0,160950.0
13-04 02:42:46,2.094,0.084,97.822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1692876800.0,1048797184.0,3220762624.0,27656638464.0,398817.0,163754.0
13-04 02:42:47,1.251,0.334,98.415,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1693126656.0,1048797184.0,3220766720.0,27656384512.0,387246.0,156639.0
13-04 02:42:48,2.423,0.084,97.410,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1698078720.0,1048797184.0,3220766720.0,27651432448.0,367851.0,158061.0
13-04 02:42:49,1.420,0.084,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698070528.0,1048797184.0,3220774912.0,27651432448.0,411381.0,165089.0
13-04 02:42:50,1.169,0.250,98.414,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1708224512.0,1048797184.0,3220779008.0,27641274368.0,412846.0,165123.0
13-04 02:42:51,1.830,0.416,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1724850176.0,1048797184.0,3220787200.0,27624640512.0,397089.0,163782.0
13-04 02:42:52,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731067904.0,1048797184.0,3220791296.0,27618418688.0,402194.0,164292.0
13-04 02:42:53,1.505,0.167,98.328,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1732333568.0,1048797184.0,3220795392.0,27617148928.0,393880.0,161839.0
13-04 02:42:54,1.341,0.084,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1748037632.0,1048797184.0,3220803584.0,27601436672.0,402046.0,162468.0
13-04 02:42:55,1.583,0.417,97.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1765085184.0,1048797184.0,3220803584.0,27584389120.0,378697.0,156111.0
13-04 02:42:56,1.170,0.251,98.496,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,1766731776.0,1048797184.0,3220807680.0,27582738432.0,394135.0,159723.0
13-04 02:42:57,1.835,0.167,97.998,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1767239680.0,1048797184.0,3220807680.0,27582230528.0,404396.0,164628.0
13-04 02:42:58,1.086,0.167,98.747,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1767612416.0,1048797184.0,3220815872.0,27581849600.0,404195.0,164940.0
13-04 02:42:59,2.078,0.166,97.589,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1769132032.0,1048797184.0,3220819968.0,27580325888.0,399385.0,161093.0
13-04 02:43:00,2.002,0.167,97.748,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1769631744.0,1048797184.0,3220828160.0,27579817984.0,402957.0,164843.0
13-04 02:43:01,1.501,0.250,98.249,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1770004480.0,1048797184.0,3220836352.0,27579437056.0,389879.0,162246.0
13-04 02:43:02,1.417,0.250,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1770131456.0,1048797184.0,3220836352.0,27579310080.0,387817.0,159183.0
13-04 02:43:03,1.754,0.084,98.162,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1775837184.0,1048797184.0,3220844544.0,27573596160.0,394276.0,160853.0
13-04 02:43:04,1.582,0.250,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1775964160.0,1048797184.0,3220844544.0,27573469184.0,404596.0,162437.0
13-04 02:43:05,1.750,0.167,97.917,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1776332800.0,1048797184.0,3220856832.0,27573088256.0,388999.0,160305.0
13-04 02:43:06,1.503,0.083,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1777094656.0,1048797184.0,3220856832.0,27572326400.0,402819.0,161680.0
13-04 02:43:07,0.917,0.167,98.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1777848320.0,1048797184.0,3220865024.0,27571564544.0,401414.0,163162.0
13-04 02:43:08,1.003,0.167,98.830,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1778102272.0,1048797184.0,3220865024.0,27571310592.0,369624.0,163133.0
13-04 02:43:09,1.340,0.084,98.576,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1778094080.0,1048797184.0,3220873216.0,27571310592.0,425107.0,165820.0
13-04 02:43:10,1.333,0.333,98.167,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1778212864.0,1048797184.0,3220881408.0,27571183616.0,402767.0,160548.0
13-04 02:43:11,1.253,0.251,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1778339840.0,1048797184.0,3220881408.0,27571056640.0,386443.0,158324.0
13-04 02:43:12,1.003,0.167,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1778331648.0,1048797184.0,3220889600.0,27571056640.0,402753.0,164480.0
13-04 02:43:13,1.414,0.166,98.419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1779601408.0,1048797184.0,3220889600.0,27569786880.0,400339.0,163459.0
13-04 02:43:14,1.084,0.083,98.832,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,1779851264.0,1048797184.0,3220893696.0,27569532928.0,390541.0,158163.0
13-04 02:43:15,1.253,0.084,98.496,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1780228096.0,1048797184.0,3220897792.0,27569152000.0,390505.0,160836.0
13-04 02:43:16,1.173,0.251,98.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781362688.0,1048797184.0,3220905984.0,27568009216.0,405234.0,165555.0
13-04 02:43:17,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1781895168.0,1048797184.0,3220914176.0,27567468544.0,392892.0,161696.0
13-04 02:43:18,1.500,0.333,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1782243328.0,1048797184.0,3220914176.0,27567120384.0,471605.0,309700.0
13-04 02:43:19,1.338,0.251,98.411,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1782272000.0,1048797184.0,3220918272.0,27567087616.0,417136.0,162868.0
13-04 02:43:20,1.418,0.250,98.165,0.167,0.0,0.0,0.0,49152.0,0.0,7.0,1786204160.0,1048797184.0,3220922368.0,27563151360.0,400240.0,161827.0
13-04 02:43:21,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786703872.0,1048797184.0,3220930560.0,27562643456.0,395323.0,160539.0
13-04 02:43:22,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787846656.0,1048797184.0,3220930560.0,27561500672.0,384473.0,160076.0
13-04 02:43:23,1.256,0.168,98.576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1788346368.0,1048797184.0,3220938752.0,27560992768.0,353330.0,156089.0
13-04 02:43:24,2.163,0.083,97.587,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1792278528.0,1048797184.0,3220942848.0,27557056512.0,454243.0,171403.0
13-04 02:43:25,1.254,0.084,98.579,0.084,0.0,0.0,0.0,32768.0,0.0,4.0,1793036288.0,1048797184.0,3220946944.0,27556294656.0,396824.0,161315.0
13-04 02:43:26,0.838,0.084,99.078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793282048.0,1048797184.0,3220955136.0,27556040704.0,394960.0,162722.0
13-04 02:43:27,1.085,0.250,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793409024.0,1048797184.0,3220955136.0,27555913728.0,398620.0,161938.0
13-04 02:43:28,1.420,0.334,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793404928.0,1048797184.0,3220959232.0,27555913728.0,392493.0,160635.0
13-04 02:43:29,1.001,0.083,98.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793527808.0,1048797184.0,3220963328.0,27555786752.0,406316.0,162632.0
13-04 02:43:30,1.003,0.084,98.747,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1793646592.0,1048797184.0,3220971520.0,27555659776.0,385465.0,161642.0
13-04 02:43:31,1.750,0.167,98.083,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1785942016.0,1048797184.0,3220975616.0,27563360256.0,402311.0,162549.0
13-04 02:43:32,2.172,0.334,97.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1673592832.0,1048797184.0,3220979712.0,27675705344.0,391893.0,161992.0
13-04 02:43:33,2.492,0.332,97.093,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1630535680.0,1048797184.0,3220987904.0,27718754304.0,394612.0,160755.0
13-04 02:43:34,1.923,0.084,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1637724160.0,1048797184.0,3220987904.0,27711565824.0,410297.0,162518.0
13-04 02:43:35,1.833,0.083,98.0,0.083,0.0,0.0,0.0,45056.0,0.0,5.0,1640992768.0,1048797184.0,3221000192.0,27708284928.0,385443.0,162823.0
13-04 02:43:36,1.587,0.0,98.413,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1646325760.0,1048797184.0,3221000192.0,27702951936.0,394310.0,161109.0
13-04 02:43:37,1.750,0.250,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652305920.0,1048797184.0,3221008384.0,27696963584.0,389620.0,162386.0
13-04 02:43:38,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1658667008.0,1048797184.0,3221008384.0,27690602496.0,377851.0,159220.0
13-04 02:43:39,2.085,0.167,97.665,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1663164416.0,1048797184.0,3221016576.0,27686096896.0,397028.0,165586.0
13-04 02:43:40,1.835,0.083,97.915,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1665351680.0,1048797184.0,3221020672.0,27683905536.0,432624.0,165487.0
13-04 02:43:41,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668136960.0,1048797184.0,3221028864.0,27681112064.0,389342.0,159390.0
13-04 02:43:42,1.258,0.084,98.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1672704000.0,1048797184.0,3221032960.0,27676540928.0,394796.0,163231.0
13-04 02:43:43,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1682223104.0,1048797184.0,3221037056.0,27667017728.0,399355.0,162658.0
13-04 02:43:44,1.084,0.250,98.666,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1690599424.0,1048797184.0,3221041152.0,27658637312.0,393295.0,160909.0
13-04 02:43:45,1.339,0.0,98.410,0.251,0.0,0.0,0.0,40960.0,0.0,5.0,1699356672.0,1048797184.0,3221045248.0,27649875968.0,401107.0,165419.0
13-04 02:43:46,0.921,0.168,98.827,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1703161856.0,1048797184.0,3221049344.0,27646066688.0,395209.0,162417.0
13-04 02:43:47,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705316352.0,1048797184.0,3221053440.0,27643908096.0,387879.0,160207.0
13-04 02:43:48,1.750,0.167,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1705562112.0,1048797184.0,3221061632.0,27643654144.0,394786.0,161096.0
13-04 02:43:49,1.337,0.167,98.496,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1706541056.0,1048797184.0,3221065728.0,27642671104.0,378250.0,162195.0
13-04 02:43:50,1.505,0.167,98.077,0.251,0.0,0.0,0.0,16384.0,0.0,2.0,1707077632.0,1048797184.0,3221069824.0,27642130432.0,424841.0,163664.0
13-04 02:43:51,1.750,0.167,98.083,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1707454464.0,1048797184.0,3221073920.0,27641749504.0,390108.0,161844.0
13-04 02:43:52,2.254,0.167,97.579,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1711927296.0,1048797184.0,3221078016.0,27637272576.0,405565.0,166071.0
13-04 02:43:53,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1712398336.0,1048797184.0,3221082112.0,27636797440.0,394926.0,160453.0
13-04 02:43:54,1.917,0.167,97.833,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1717092352.0,1048797184.0,3221086208.0,27632099328.0,388053.0,164164.0
13-04 02:43:55,1.253,0.251,98.329,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1729400832.0,1048797184.0,3221094400.0,27619782656.0,401519.0,161637.0
13-04 02:43:56,1.503,0.250,98.247,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1740099584.0,1048797184.0,3221094400.0,27609083904.0,396840.0,161569.0
13-04 02:43:57,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745137664.0,1048797184.0,3221102592.0,27604037632.0,402156.0,162401.0
13-04 02:43:58,1.581,0.166,98.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1755037696.0,1048797184.0,3221106688.0,27594133504.0,362090.0,156911.0
13-04 02:43:59,1.506,0.167,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1766973440.0,1048797184.0,3221106688.0,27582197760.0,433599.0,166945.0
13-04 02:44:00,1.756,0.084,97.993,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1776361472.0,1048797184.0,3221114880.0,27572801536.0,384831.0,161141.0
13-04 02:44:01,1.667,0.167,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1780928512.0,1048797184.0,3221118976.0,27568230400.0,399886.0,162320.0
13-04 02:44:02,1.501,0.250,98.165,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1781809152.0,1048797184.0,3221127168.0,27567341568.0,407021.0,164504.0
13-04 02:44:03,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1781936128.0,1048797184.0,3221127168.0,27567214592.0,277346.0,149013.0
13-04 02:44:04,1.749,0.083,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1782435840.0,1048797184.0,3221135360.0,27566706688.0,343982.0,158845.0
13-04 02:44:05,1.590,0.084,98.243,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1783447552.0,1048797184.0,3221139456.0,27565690880.0,571552.0,185175.0
13-04 02:44:06,1.501,0.167,98.249,0.0,0.0,0.083,0.0,81920.0,0.0,1.0,1783947264.0,1048797184.0,3221147648.0,27565182976.0,393823.0,162035.0
13-04 02:44:07,1.333,0.167,98.500,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1786355712.0,1048797184.0,3221151744.0,27562770432.0,273493.0,148441.0
13-04 02:44:08,1.091,0.084,98.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787875328.0,1048797184.0,3221155840.0,27561246720.0,334565.0,159339.0
13-04 02:44:09,1.665,0.167,98.085,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1789517824.0,1048797184.0,3221164032.0,27559596032.0,510937.0,181489.0
13-04 02:44:10,1.418,0.167,98.249,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1789771776.0,1048797184.0,3221164032.0,27559342080.0,416790.0,162979.0
13-04 02:44:11,2.498,0.083,97.336,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1794494464.0,1048797184.0,3221172224.0,27554611200.0,391235.0,161504.0
13-04 02:44:12,1.169,0.083,98.748,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1794969600.0,1048797184.0,3221172224.0,27554136064.0,397028.0,163023.0
13-04 02:44:13,0.838,0.084,98.995,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1795088384.0,1048797184.0,3221180416.0,27554009088.0,424028.0,163932.0
13-04 02:44:14,1.003,0.167,98.747,0.0,0.0,0.084,0.0,69632.0,0.0,1.0,1795084288.0,1048797184.0,3221184512.0,27554009088.0,381887.0,158527.0
13-04 02:44:15,1.417,0.333,98.0,0.250,0.0,0.0,0.0,32768.0,0.0,5.0,1795080192.0,1048797184.0,3221188608.0,27554009088.0,400978.0,164749.0
13-04 02:44:16,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1795072000.0,1048797184.0,3221196800.0,27554009088.0,397235.0,161368.0
13-04 02:44:17,1.253,0.167,98.580,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1795072000.0,1048797184.0,3221196800.0,27554009088.0,395541.0,160666.0
13-04 02:44:18,1.258,0.168,98.574,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1795825664.0,1048797184.0,3221204992.0,27553247232.0,399438.0,163824.0
13-04 02:44:19,1.998,0.250,97.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758490624.0,1048797184.0,3221209088.0,27590578176.0,405463.0,162296.0
13-04 02:44:20,1.586,0.0,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758232576.0,1048797184.0,3221213184.0,27590832128.0,396096.0,160383.0
13-04 02:44:21,1.169,0.334,98.331,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1759371264.0,1048797184.0,3221217280.0,27589689344.0,405988.0,163767.0
13-04 02:44:22,1.423,0.167,98.410,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1761017856.0,1048797184.0,3221221376.0,27588038656.0,411348.0,163010.0
13-04 02:44:23,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1762029568.0,1048797184.0,3221225472.0,27587022848.0,373412.0,157799.0
13-04 02:44:24,1.496,0.416,97.922,0.0,0.0,0.166,0.0,12288.0,0.0,3.0,1763549184.0,1048797184.0,3221229568.0,27585499136.0,415085.0,163824.0
13-04 02:44:25,1.339,0.251,98.410,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1766588416.0,1048797184.0,3221237760.0,27582451712.0,416532.0,165567.0
13-04 02:44:26,1.172,0.084,98.494,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1770778624.0,1048797184.0,3221237760.0,27578261504.0,383159.0,160566.0
13-04 02:44:27,1.586,0.083,98.331,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1771655168.0,1048797184.0,3221250048.0,27577372672.0,402992.0,164720.0
13-04 02:44:28,1.334,0.167,98.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1772924928.0,1048797184.0,3221250048.0,27576102912.0,402278.0,162956.0
13-04 02:44:29,1.251,0.083,98.666,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1774350336.0,1048797184.0,3221254144.0,27574673408.0,392146.0,160316.0
13-04 02:44:30,1.169,0.250,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1777102848.0,1048797184.0,3221262336.0,27571912704.0,396414.0,161754.0
13-04 02:44:31,1.087,0.334,98.411,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1779515392.0,1048797184.0,3221262336.0,27569500160.0,391005.0,161748.0
13-04 02:44:32,1.505,0.084,98.328,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781411840.0,1048797184.0,3221270528.0,27567595520.0,406244.0,163149.0
13-04 02:44:33,1.170,0.334,98.496,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1781538816.0,1048797184.0,3221270528.0,27567468544.0,385784.0,161506.0
13-04 02:44:34,1.753,0.0,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1742938112.0,1048797184.0,3221282816.0,27606056960.0,356890.0,159388.0
13-04 02:44:35,2.254,0.250,97.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1660649472.0,1048797184.0,3221282816.0,27688345600.0,434457.0,166675.0
13-04 02:44:36,1.921,0.167,97.828,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1660579840.0,1048797184.0,3221291008.0,27688407040.0,395695.0,160806.0
13-04 02:44:37,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1665454080.0,1048797184.0,3221299200.0,27683524608.0,375200.0,161554.0
13-04 02:44:38,1.750,0.083,98.167,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1669767168.0,1048797184.0,3221303296.0,27679207424.0,381129.0,160063.0
13-04 02:44:39,1.591,0.084,98.325,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1674334208.0,1048797184.0,3221307392.0,27674636288.0,373937.0,165177.0
13-04 02:44:40,1.170,0.167,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1679028224.0,1048797184.0,3221311488.0,27669938176.0,446266.0,168317.0
13-04 02:44:41,1.589,0.084,98.161,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1687150592.0,1048797184.0,3221315584.0,27661811712.0,401905.0,163640.0
13-04 02:44:42,1.334,0.250,98.332,0.0,0.0,0.083,0.0,90112.0,0.0,1.0,1693331456.0,1048797184.0,3221323776.0,27655622656.0,398617.0,162973.0
13-04 02:44:43,1.337,0.167,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1697804288.0,1048797184.0,3221327872.0,27651145728.0,392098.0,162586.0
13-04 02:44:44,1.421,0.084,98.495,0.0,0.0,0.0,0.0,102400.0,0.0,4.0,1699962880.0,1048797184.0,3221327872.0,27648987136.0,394299.0,160633.0
13-04 02:44:45,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1706938368.0,1048797184.0,3221336064.0,27642003456.0,399897.0,161706.0
13-04 02:44:46,1.495,0.498,97.591,0.332,0.0,0.083,0.0,28672.0,0.0,3.0,1718738944.0,1048797184.0,3221344256.0,27630194688.0,394860.0,162986.0
13-04 02:44:47,1.917,0.083,97.917,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1727119360.0,1048797184.0,3221344256.0,27621814272.0,401729.0,161602.0
13-04 02:44:48,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1735114752.0,1048797184.0,3221348352.0,27613814784.0,383017.0,160785.0
13-04 02:44:49,1.912,0.249,97.839,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1735872512.0,1048797184.0,3221352448.0,27613052928.0,404950.0,162889.0
13-04 02:44:50,1.337,0.251,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1736122368.0,1048797184.0,3221356544.0,27612798976.0,392164.0,161655.0
13-04 02:44:51,1.504,0.167,98.162,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1737007104.0,1048797184.0,3221360640.0,27611910144.0,404381.0,162397.0
13-04 02:44:52,1.423,0.084,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737252864.0,1048797184.0,3221368832.0,27611656192.0,398890.0,161460.0
13-04 02:44:53,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1737756672.0,1048797184.0,3221372928.0,27611148288.0,405338.0,165615.0
13-04 02:44:54,1.583,0.167,98.250,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1739784192.0,1048797184.0,3221377024.0,27609116672.0,386117.0,159245.0
13-04 02:44:55,1.668,0.167,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1742446592.0,1048797184.0,3221381120.0,27606450176.0,392841.0,161353.0
13-04 02:44:56,1.424,0.084,98.409,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1745616896.0,1048797184.0,3221385216.0,27603275776.0,402343.0,162209.0
13-04 02:44:57,1.253,0.251,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1747517440.0,1048797184.0,3221389312.0,27601371136.0,398891.0,165971.0
13-04 02:44:58,1.169,0.167,98.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1757798400.0,1048797184.0,3221393408.0,27591086080.0,398317.0,163492.0
13-04 02:44:59,1.499,0.250,98.251,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1767440384.0,1048797184.0,3221401600.0,27581435904.0,390533.0,158795.0
13-04 02:45:00,1.496,0.249,98.171,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1770360832.0,1048797184.0,3221401600.0,27578515456.0,399505.0,165472.0
13-04 02:45:01,1.169,0.250,98.414,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1774542848.0,1048797184.0,3221409792.0,27574325248.0,401344.0,162444.0
13-04 02:45:02,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787617280.0,1048797184.0,3221413888.0,27561246720.0,395235.0,162439.0
13-04 02:45:03,1.587,0.334,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1795993600.0,1048797184.0,3221417984.0,27552866304.0,399060.0,160787.0
13-04 02:45:04,1.338,0.167,98.495,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1797132288.0,1048797184.0,3221422080.0,27551723520.0,396085.0,164086.0
13-04 02:45:05,1.829,0.166,98.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1797509120.0,1048797184.0,3221426176.0,27551342592.0,391859.0,159144.0
13-04 02:45:06,1.585,0.167,97.998,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1797881856.0,1048797184.0,3221434368.0,27550961664.0,393267.0,160966.0
13-04 02:45:07,1.582,0.333,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1800417280.0,1048797184.0,3221438464.0,27548422144.0,395993.0,163655.0
13-04 02:45:08,1.419,0.083,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1800536064.0,1048797184.0,3221446656.0,27548295168.0,389132.0,158830.0
13-04 02:45:09,1.171,0.167,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1800781824.0,1048797184.0,3221454848.0,27548041216.0,233187.0,145528.0
13-04 02:45:10,1.913,0.166,97.920,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1802813440.0,1048797184.0,3221454848.0,27546009600.0,582887.0,187029.0
13-04 02:45:11,0.921,0.084,98.912,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1806614528.0,1048797184.0,3221463040.0,27542200320.0,398115.0,164531.0
13-04 02:45:12,1.168,0.083,98.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1807249408.0,1048797184.0,3221463040.0,27541565440.0,387869.0,161329.0
13-04 02:45:13,1.833,0.333,97.667,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1808130048.0,1048797184.0,3221471232.0,27540676608.0,386962.0,162797.0
13-04 02:45:14,1.586,0.167,98.080,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1808384000.0,1048797184.0,3221471232.0,27540422656.0,383373.0,163432.0
13-04 02:45:15,1.501,0.167,98.332,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1809387520.0,1048797184.0,3221483520.0,27539406848.0,421218.0,164240.0
13-04 02:45:16,1.751,0.167,97.915,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1811546112.0,1048797184.0,3221483520.0,27537248256.0,394051.0,159196.0
13-04 02:45:17,1.582,0.167,98.251,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1811537920.0,1048797184.0,3221491712.0,27537248256.0,398600.0,161744.0
13-04 02:45:18,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1811660800.0,1048797184.0,3221495808.0,27537121280.0,395592.0,161979.0
13-04 02:45:19,1.169,0.334,98.497,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1811656704.0,1048797184.0,3221499904.0,27537121280.0,411866.0,162576.0
13-04 02:45:20,1.504,0.084,98.329,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1811652608.0,1048797184.0,3221504000.0,27537121280.0,386049.0,163624.0
13-04 02:45:21,1.337,0.167,98.329,0.167,0.0,0.0,0.0,61440.0,0.0,6.0,1811775488.0,1048797184.0,3221508096.0,27536994304.0,396676.0,162428.0
13-04 02:45:22,1.258,0.252,98.490,0.0,0.0,0.0,0.0,45056.0,0.0,11.0,1771945984.0,1048797184.0,3221512192.0,27576819712.0,397655.0,161573.0
13-04 02:45:23,1.417,0.167,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1769988096.0,1048797184.0,3221516288.0,27578773504.0,389630.0,161013.0
13-04 02:45:24,1.339,0.084,98.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1729425408.0,1048797184.0,3221520384.0,27619332096.0,417673.0,166722.0
13-04 02:45:25,1.590,0.084,98.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1732452352.0,1048797184.0,3221528576.0,27616296960.0,380550.0,158840.0
13-04 02:45:26,1.170,0.167,98.496,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1735057408.0,1048797184.0,3221532672.0,27613687808.0,397113.0,160949.0
13-04 02:45:27,1.420,0.167,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1737084928.0,1048797184.0,3221536768.0,27611656192.0,396780.0,161677.0
13-04 02:45:28,1.917,0.333,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1743302656.0,1048797184.0,3221540864.0,27605434368.0,399597.0,163736.0
13-04 02:45:29,1.503,0.250,98.164,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1747615744.0,1048797184.0,3221544960.0,27601117184.0,409396.0,164794.0
13-04 02:45:30,1.917,0.250,97.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1750790144.0,1048797184.0,3221544960.0,27597942784.0,405866.0,163655.0
13-04 02:45:31,1.420,0.167,98.246,0.084,0.0,0.084,0.0,32768.0,0.0,4.0,1751543808.0,1048797184.0,3221553152.0,27597180928.0,361490.0,157371.0
13-04 02:45:32,1.925,0.251,97.824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1756618752.0,1048797184.0,3221557248.0,27592101888.0,262986.0,147662.0
13-04 02:45:33,1.496,0.166,98.254,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1757532160.0,1048797184.0,3221565440.0,27591180288.0,440792.0,170803.0
13-04 02:45:34,1.993,0.249,97.757,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1761558528.0,1048797184.0,3221569536.0,27587149824.0,507996.0,177927.0
13-04 02:45:35,1.003,0.084,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1766252544.0,1048797184.0,3221573632.0,27582451712.0,404398.0,162700.0
13-04 02:45:36,1.334,0.334,98.082,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1770942464.0,1048797184.0,3221581824.0,27577753600.0,403325.0,162142.0
13-04 02:45:37,2.0,0.083,97.833,0.0,0.0,0.083,0.0,16384.0,0.0,3.0,1774018560.0,1048797184.0,3221585920.0,27574673408.0,395183.0,165055.0
13-04 02:45:38,1.173,0.084,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1775501312.0,1048797184.0,3221594112.0,27573182464.0,385469.0,161845.0
13-04 02:45:39,1.003,0.084,98.914,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1775501312.0,1048797184.0,3221594112.0,27573182464.0,216935.0,140480.0
13-04 02:45:40,1.668,0.334,97.915,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1690730496.0,1048797184.0,3221602304.0,27657945088.0,435431.0,124700.0
13-04 02:45:41,1.170,0.084,98.580,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1691074560.0,1048797184.0,3221606400.0,27657596928.0,52658.0,128443.0
13-04 02:45:42,0.502,0.084,99.415,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1689559040.0,1048797184.0,3221606400.0,27659112448.0,21182.0,35453.0
13-04 02:45:43,0.417,0.083,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1690447872.0,1048797184.0,3221606400.0,27658223616.0,21456.0,35313.0
13-04 02:45:44,0.251,0.0,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1691967488.0,1048797184.0,3221610496.0,27656699904.0,24622.0,39101.0
13-04 02:45:45,0.334,0.083,99.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1692598272.0,1048797184.0,3221614592.0,27656065024.0,22462.0,36600.0
13-04 02:45:46,1.671,0.167,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1697677312.0,1048797184.0,3221614592.0,27650985984.0,143691.0,114732.0
13-04 02:45:47,4.013,0.334,95.234,0.251,0.0,0.167,0.0,28672.0,0.0,4.0,1706590208.0,1048797184.0,3221626880.0,27642060800.0,1065555.0,332581.0
13-04 02:45:48,4.330,0.333,95.254,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1724833792.0,1048797184.0,3221630976.0,27623813120.0,1266611.0,359994.0
13-04 02:45:49,3.506,0.250,96.160,0.0,0.0,0.083,0.0,69632.0,0.0,1.0,1734483968.0,1048797184.0,3221643264.0,27614150656.0,1030031.0,340308.0
13-04 02:45:50,3.595,0.167,96.237,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1748942848.0,1048797184.0,3221647360.0,27599687680.0,1349553.0,366330.0
13-04 02:45:51,2.850,0.168,96.815,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1764548608.0,1048797184.0,3221659648.0,27584069632.0,1365838.0,360916.0
13-04 02:45:52,2.931,0.168,96.734,0.168,0.0,0.0,0.0,110592.0,0.0,4.0,1767968768.0,1048797184.0,3221667840.0,27580641280.0,1288946.0,361278.0
13-04 02:45:53,3.747,0.167,96.003,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1775833088.0,1048797184.0,3221676032.0,27572768768.0,1267970.0,355630.0
13-04 02:45:54,2.922,0.250,96.745,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1787920384.0,1048797184.0,3221684224.0,27560673280.0,1274833.0,358307.0
13-04 02:45:55,3.339,0.250,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1796984832.0,1048797184.0,3221696512.0,27551596544.0,1396492.0,363740.0
13-04 02:45:56,3.010,0.334,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810980864.0,1048797184.0,3221700608.0,27537596416.0,1217633.0,354007.0
13-04 02:45:57,2.660,0.333,96.924,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1811857408.0,1048797184.0,3221712896.0,27536707584.0,973268.0,333678.0
13-04 02:45:58,3.264,0.167,96.569,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1813377024.0,1048797184.0,3221716992.0,27535183872.0,1581427.0,385680.0
13-04 02:45:59,3.005,0.250,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1816891392.0,1048797184.0,3221725184.0,27531661312.0,1296625.0,361231.0
13-04 02:46:00,2.185,0.084,97.647,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1818185728.0,1048797184.0,3221733376.0,27530358784.0,1347086.0,363686.0
13-04 02:46:01,3.333,0.417,96.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1824780288.0,1048797184.0,3221741568.0,27523756032.0,1328012.0,364227.0
13-04 02:46:02,3.331,0.083,96.503,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1824899072.0,1048797184.0,3221749760.0,27523629056.0,1386465.0,363808.0
13-04 02:46:03,2.506,0.167,97.243,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1824923648.0,1048797184.0,3221757952.0,27523596288.0,1330012.0,362660.0
13-04 02:46:04,2.094,0.168,97.655,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1826308096.0,1048797184.0,3221770240.0,27522199552.0,844039.0,327342.0
13-04 02:46:05,2.748,0.250,96.836,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1827155968.0,1048797184.0,3221778432.0,27521343488.0,1395862.0,379413.0
13-04 02:46:06,2.598,0.084,97.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1827905536.0,1048797184.0,3221790720.0,27520581632.0,1316407.0,384320.0
13-04 02:46:07,2.924,0.251,96.575,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1829675008.0,1048797184.0,3221798912.0,27518803968.0,1470143.0,387420.0
13-04 02:46:08,2.181,0.168,97.651,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1830809600.0,1048797184.0,3221807104.0,27517661184.0,1491710.0,373602.0
13-04 02:46:09,3.081,0.167,96.669,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1831182336.0,1048797184.0,3221815296.0,27517280256.0,1093851.0,350695.0
13-04 02:46:10,2.510,0.084,97.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1831682048.0,1048797184.0,3221823488.0,27516772352.0,1484676.0,377807.0
13-04 02:46:11,2.510,0.084,97.406,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1831833600.0,1048797184.0,3221831680.0,27516612608.0,1502541.0,379240.0
13-04 02:46:12,2.096,0.251,97.485,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1831915520.0,1048797184.0,3221843968.0,27516518400.0,1177734.0,350420.0
13-04 02:46:13,2.583,0.333,97.083,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1834065920.0,1048797184.0,3221852160.0,27514359808.0,1304193.0,364578.0
13-04 02:46:14,3.169,0.083,96.747,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1834151936.0,1048797184.0,3221860352.0,27514265600.0,1432042.0,364115.0
13-04 02:46:15,2.172,0.251,97.410,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1836654592.0,1048797184.0,3221864448.0,27511758848.0,1374889.0,360550.0
13-04 02:46:16,2.838,0.250,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1838456832.0,1048797184.0,3221872640.0,27509948416.0,1302993.0,360835.0
13-04 02:46:17,2.831,0.333,96.503,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1839591424.0,1048797184.0,3221880832.0,27508805632.0,1225859.0,357414.0
13-04 02:46:18,2.421,0.083,97.329,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1839583232.0,1048797184.0,3221889024.0,27508805632.0,1429855.0,372478.0
13-04 02:46:19,2.429,0.084,97.404,0.0,0.0,0.084,0.0,192512.0,0.0,3.0,1840586752.0,1048797184.0,3221901312.0,27507789824.0,1364420.0,367140.0
13-04 02:46:20,2.178,0.168,97.487,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1842388992.0,1048797184.0,3221909504.0,27505979392.0,1336395.0,363189.0
13-04 02:46:21,2.757,0.334,96.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1845649408.0,1048797184.0,3221917696.0,27502710784.0,1360863.0,362151.0
13-04 02:46:22,3.081,0.333,96.420,0.167,0.0,0.0,0.0,102400.0,0.0,4.0,1848053760.0,1048797184.0,3221925888.0,27500298240.0,1314314.0,358768.0
13-04 02:46:23,3.180,0.167,96.653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1848713216.0,1048797184.0,3221934080.0,27499630592.0,1237083.0,356967.0
13-04 02:46:24,2.673,0.167,97.076,0.0,0.0,0.084,0.0,32768.0,0.0,5.0,1848705024.0,1048797184.0,3221942272.0,27499630592.0,1301950.0,362464.0
13-04 02:46:25,2.498,0.333,97.086,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1849552896.0,1048797184.0,3221950464.0,27498774528.0,1362392.0,365678.0
13-04 02:46:26,2.007,0.251,97.659,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1849798656.0,1048797184.0,3221958656.0,27498520576.0,1386553.0,318254.0
13-04 02:46:27,0.835,0.084,98.997,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1850052608.0,1048797184.0,3221958656.0,27498266624.0,215424.0,148798.0
13-04 02:46:28,0.667,0.167,99.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1850429440.0,1048797184.0,3221962752.0,27497885696.0,40653.0,68679.0
13-04 02:46:29,0.502,0.0,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850425344.0,1048797184.0,3221966848.0,27497885696.0,36472.0,65321.0
13-04 02:46:30,1.753,0.501,97.746,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1794654208.0,1048797184.0,3221966848.0,27553656832.0,40097.0,67738.0
13-04 02:46:31,2.995,1.082,95.840,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1749913600.0,1048797184.0,3221970944.0,27598393344.0,37940.0,67492.0
13-04 02:46:32,3.910,0.998,95.092,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1673945088.0,1048797184.0,3221970944.0,27674361856.0,165657.0,135989.0
13-04 02:46:33,4.908,0.083,94.759,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1680826368.0,1048797184.0,3221983232.0,27667468288.0,1531845.0,391734.0
13-04 02:46:34,4.817,0.332,94.767,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1698787328.0,1048797184.0,3221995520.0,27649495040.0,1799019.0,420404.0
13-04 02:46:35,4.941,0.168,94.891,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1716338688.0,1048797184.0,3221999616.0,27631939584.0,1913042.0,424890.0
13-04 02:46:36,4.010,0.418,95.489,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1730699264.0,1048797184.0,3222016000.0,27617562624.0,1902845.0,422369.0
13-04 02:46:37,3.753,0.334,95.913,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1742663680.0,1048797184.0,3222020096.0,27605594112.0,1967916.0,428016.0
13-04 02:46:38,3.853,0.335,95.645,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1744621568.0,1048797184.0,3222032384.0,27603623936.0,1733502.0,411362.0
13-04 02:46:39,3.772,0.168,96.060,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1759186944.0,1048797184.0,3222036480.0,27589054464.0,1244823.0,376061.0
13-04 02:46:40,2.755,0.334,96.912,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1775935488.0,1048797184.0,3222048768.0,27572293632.0,184241.0,319381.0
13-04 02:46:41,3.734,0.581,95.685,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1794023424.0,1048797184.0,3222056960.0,27554197504.0,693903.0,376060.0
13-04 02:46:42,4.097,0.251,95.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1810579456.0,1048797184.0,3222069248.0,27537629184.0,1717523.0,464076.0
13-04 02:46:43,4.341,0.334,94.908,0.167,0.0,0.250,0.0,16384.0,0.0,2.0,1813114880.0,1048797184.0,3222073344.0,27535089664.0,2474292.0,517090.0
13-04 02:46:44,4.275,0.084,95.474,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,1817165824.0,1048797184.0,3222085632.0,27531026432.0,1869468.0,481050.0
13-04 02:46:45,4.195,0.336,95.386,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1817669632.0,1048797184.0,3222089728.0,27530518528.0,2322639.0,521828.0
13-04 02:46:46,3.425,0.334,96.241,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1818296320.0,1048797184.0,3222097920.0,27529883648.0,1379595.0,444767.0
13-04 02:46:47,3.763,0.334,95.819,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1818923008.0,1048797184.0,3222106112.0,27529248768.0,2586248.0,532290.0
13-04 02:46:48,3.586,0.334,95.746,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1822085120.0,1048797184.0,3222118400.0,27526074368.0,1795491.0,484897.0
13-04 02:46:49,4.674,0.417,94.741,0.0,0.0,0.167,0.0,155648.0,0.0,2.0,1827348480.0,1048797184.0,3222126592.0,27520802816.0,2278440.0,507058.0
13-04 02:46:50,3.497,0.333,96.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1828163584.0,1048797184.0,3222134784.0,27519979520.0,1206637.0,447375.0
13-04 02:46:51,4.073,0.416,95.428,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1827917824.0,1048797184.0,3222142976.0,27520217088.0,2255641.0,514400.0
13-04 02:46:52,3.183,0.168,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1829539840.0,1048797184.0,3222155264.0,27518582784.0,1492603.0,466467.0
13-04 02:46:53,3.023,0.084,96.558,0.168,0.0,0.168,0.0,36864.0,0.0,4.0,1830584320.0,1048797184.0,3222159360.0,27517534208.0,2182123.0,506447.0
13-04 02:46:54,3.856,0.084,95.809,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1834352640.0,1048797184.0,3222167552.0,27513757696.0,1529845.0,470301.0
13-04 02:46:55,3.275,0.168,96.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1834344448.0,1048797184.0,3222175744.0,27513757696.0,1879128.0,502754.0
13-04 02:46:56,3.747,0.167,96.003,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1835479040.0,1048797184.0,3222183936.0,27512614912.0,2146244.0,517048.0
13-04 02:46:57,3.342,0.334,96.241,0.0,0.0,0.084,0.0,86016.0,0.0,1.0,1836359680.0,1048797184.0,3222192128.0,27511726080.0,1505333.0,487476.0
13-04 02:46:58,3.997,0.333,95.504,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1836634112.0,1048797184.0,3222204416.0,27511439360.0,2393632.0,536418.0
13-04 02:46:59,3.766,0.335,95.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1840148480.0,1048797184.0,3222212608.0,27507916800.0,1637870.0,496818.0
13-04 02:47:00,3.255,0.334,96.327,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1840521216.0,1048797184.0,3222220800.0,27507535872.0,2192182.0,520595.0
13-04 02:47:01,3.422,0.250,96.244,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1840676864.0,1048797184.0,3222224896.0,27507376128.0,1675414.0,492733.0
13-04 02:47:02,3.425,0.251,96.157,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,1841143808.0,1048797184.0,3222233088.0,27506900992.0,2399525.0,533421.0
13-04 02:47:03,3.769,0.251,95.896,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1843548160.0,1048797184.0,3222241280.0,27504488448.0,2093371.0,513215.0
13-04 02:47:04,3.685,0.251,95.896,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1847382016.0,1048797184.0,3222249472.0,27500646400.0,1896799.0,490041.0
13-04 02:47:05,3.013,0.335,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1847721984.0,1048797184.0,3222261760.0,27500294144.0,1873329.0,496421.0
13-04 02:47:06,3.336,0.334,96.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1848483840.0,1048797184.0,3222274048.0,27499520000.0,1966721.0,500131.0
13-04 02:47:07,2.771,0.252,96.977,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1848729600.0,1048797184.0,3222282240.0,27499266048.0,2035487.0,505725.0
13-04 02:47:08,4.250,0.417,95.083,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1851768832.0,1048797184.0,3222290432.0,27496218624.0,2124868.0,493772.0
13-04 02:47:09,3.175,0.251,96.491,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1854808064.0,1048797184.0,3222298624.0,27493171200.0,2454392.0,500388.0
13-04 02:47:10,3.253,0.334,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1855406080.0,1048797184.0,3222302720.0,27492569088.0,2024944.0,474678.0
13-04 02:47:11,2.179,0.168,97.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1856155648.0,1048797184.0,3222315008.0,27491807232.0,685450.0,390104.0
13-04 02:47:12,2.345,0.335,97.236,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1857036288.0,1048797184.0,3222323200.0,27490918400.0,1350486.0,408703.0
13-04 02:47:13,2.676,0.334,96.823,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1859477504.0,1048797184.0,3222327296.0,27488473088.0,3265503.0,416218.0
13-04 02:47:14,1.417,0.167,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1860325376.0,1048797184.0,3222335488.0,27487617024.0,612018.0,221911.0
13-04 02:47:15,0.916,0.167,98.918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1860325376.0,1048797184.0,3222335488.0,27487617024.0,56946.0,99252.0
13-04 02:47:16,1.586,0.417,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842393088.0,1048797184.0,3222335488.0,27505549312.0,56620.0,99735.0
13-04 02:47:17,2.003,0.835,97.162,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1767600128.0,1048797184.0,3222339584.0,27580338176.0,54251.0,97236.0
13-04 02:47:18,1.334,0.083,98.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1765457920.0,1048797184.0,3222339584.0,27582480384.0,54311.0,97279.0
13-04 02:47:19,1.586,0.083,98.164,0.167,0.0,0.0,0.0,176128.0,0.0,7.0,1766887424.0,1048797184.0,3222343680.0,27581046784.0,73986.0,127428.0
13-04 02:47:20,3.853,0.419,95.645,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1774915584.0,1048797184.0,3222347776.0,27573014528.0,1252756.0,409619.0
13-04 02:47:21,5.088,0.250,94.579,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1740955648.0,1048797184.0,3222360064.0,27606962176.0,2519252.0,496197.0
13-04 02:47:22,6.600,0.835,92.565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704271872.0,1048797184.0,3222368256.0,27643637760.0,2564715.0,496862.0
13-04 02:47:23,5.241,0.333,94.343,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1717592064.0,1048797184.0,3222380544.0,27630305280.0,2573523.0,494773.0
13-04 02:47:24,5.088,0.500,94.078,0.167,0.0,0.167,0.0,32768.0,0.0,2.0,1728270336.0,1048797184.0,3222384640.0,27619622912.0,2391817.0,481125.0
13-04 02:47:25,4.104,0.335,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1751543808.0,1048797184.0,3222392832.0,27596341248.0,2540866.0,488917.0
13-04 02:47:26,4.246,0.333,95.337,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1775091712.0,1048797184.0,3222401024.0,27572785152.0,2633531.0,496334.0
13-04 02:47:27,4.845,0.167,94.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1784066048.0,1048797184.0,3222409216.0,27563802624.0,2363644.0,487612.0
13-04 02:47:28,4.326,0.416,95.175,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1801392128.0,1048797184.0,3222417408.0,27546468352.0,2473529.0,484042.0
13-04 02:47:29,3.782,0.252,95.798,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,1815310336.0,1048797184.0,3222433792.0,27532533760.0,2496968.0,497685.0
13-04 02:47:30,3.759,0.334,95.739,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1815851008.0,1048797184.0,3222437888.0,27531988992.0,2536879.0,496907.0
13-04 02:47:31,4.020,0.251,95.645,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1817198592.0,1048797184.0,3222450176.0,27530629120.0,2424328.0,491765.0
13-04 02:47:32,3.518,0.335,95.980,0.0,0.0,0.168,0.0,86016.0,0.0,1.0,1820749824.0,1048797184.0,3222454272.0,27527073792.0,2378057.0,485753.0
13-04 02:47:33,4.177,0.334,95.405,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1824296960.0,1048797184.0,3222462464.0,27523518464.0,2483169.0,489627.0
13-04 02:47:34,3.598,0.084,96.067,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1824927744.0,1048797184.0,3222466560.0,27522883584.0,2308636.0,471480.0
13-04 02:47:35,4.326,0.416,95.008,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1827483648.0,1048797184.0,3222482944.0,27520311296.0,2471332.0,500387.0
13-04 02:47:36,3.350,0.419,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1830330368.0,1048797184.0,3222491136.0,27517456384.0,2461602.0,491472.0
13-04 02:47:37,4.188,0.168,95.645,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1831206912.0,1048797184.0,3222503424.0,27516567552.0,2333583.0,484945.0
13-04 02:47:38,2.588,0.334,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1831866368.0,1048797184.0,3222511616.0,27515899904.0,952107.0,393159.0
13-04 02:47:39,3.664,0.333,96.003,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1832906752.0,1048797184.0,3222519808.0,27514851328.0,2572884.0,520436.0
13-04 02:47:40,4.315,0.498,95.021,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1833754624.0,1048797184.0,3222528000.0,27513995264.0,2648138.0,521910.0
13-04 02:47:41,3.280,0.168,96.384,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1834008576.0,1048797184.0,3222536192.0,27513733120.0,2567586.0,515753.0
13-04 02:47:42,3.769,0.168,96.064,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1833598976.0,1048797184.0,3222540288.0,27514138624.0,1701712.0,466884.0
13-04 02:47:43,3.356,0.336,96.141,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1834033152.0,1048797184.0,3222552576.0,27513692160.0,2353062.0,514041.0
13-04 02:47:44,3.336,0.417,95.997,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1834405888.0,1048797184.0,3222560768.0,27513311232.0,2476132.0,509551.0
13-04 02:47:45,4.013,0.334,95.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1836937216.0,1048797184.0,3222573056.0,27510767616.0,2529411.0,526123.0
13-04 02:47:46,3.255,0.584,96.077,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1837613056.0,1048797184.0,3222577152.0,27510087680.0,2790862.0,543425.0
13-04 02:47:47,4.0,0.333,95.583,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1840488448.0,1048797184.0,3222589440.0,27507200000.0,1552464.0,467139.0
13-04 02:47:48,3.428,0.334,96.070,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1841025024.0,1048797184.0,3222593536.0,27506659328.0,3150805.0,570400.0
13-04 02:47:49,3.691,0.419,95.721,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1843613696.0,1048797184.0,3222605824.0,27504058368.0,2319708.0,516165.0
13-04 02:47:50,3.107,0.252,96.641,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1844183040.0,1048797184.0,3222609920.0,27503484928.0,2910714.0,551711.0
13-04 02:47:51,4.254,0.250,95.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1847595008.0,1048797184.0,3222626304.0,27500056576.0,2574147.0,539321.0
13-04 02:47:52,3.025,0.084,96.807,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1848098816.0,1048797184.0,3222630400.0,27499548672.0,2507193.0,531238.0
13-04 02:47:53,3.099,0.251,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1850437632.0,1048797184.0,3222638592.0,27497201664.0,2091530.0,497355.0
13-04 02:47:54,3.676,0.251,95.990,0.084,0.0,0.0,0.0,237568.0,0.0,5.0,1851985920.0,1048797184.0,3222646784.0,27495645184.0,2210209.0,516461.0
13-04 02:47:55,4.177,0.334,95.322,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1854771200.0,1048797184.0,3222654976.0,27492851712.0,2748348.0,543814.0
13-04 02:47:56,4.073,0.249,95.594,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1855082496.0,1048797184.0,3222663168.0,27492532224.0,2538144.0,536850.0
13-04 02:47:57,3.667,0.417,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1856561152.0,1048797184.0,3222675456.0,27491041280.0,2632285.0,539832.0
13-04 02:47:58,2.936,0.252,96.644,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1859444736.0,1048797184.0,3222679552.0,27488153600.0,1862491.0,498312.0
13-04 02:47:59,3.676,0.251,95.739,0.251,0.0,0.084,0.0,36864.0,0.0,5.0,1860575232.0,1048797184.0,3222691840.0,27487010816.0,2821773.0,533878.0
13-04 02:48:00,1.753,0.083,98.080,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1861304320.0,1048797184.0,3222691840.0,27486281728.0,2776275.0,369501.0
13-04 02:48:01,0.835,0.167,98.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1861849088.0,1048797184.0,3222695936.0,27485732864.0,142821.0,200778.0
13-04 02:48:02,0.585,0.167,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1861849088.0,1048797184.0,3222695936.0,27485732864.0,75953.0,133936.0
13-04 02:48:03,1.083,0.167,98.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1861844992.0,1048797184.0,3222700032.0,27485732864.0,77882.0,134299.0
13-04 02:48:04,0.669,0.167,98.912,0.251,0.0,0.0,0.0,32768.0,0.0,3.0,1861840896.0,1048797184.0,3222704128.0,27485732864.0,74902.0,132021.0
13-04 02:48:05,0.999,0.333,98.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1863106560.0,1048797184.0,3222708224.0,27484463104.0,77957.0,135520.0
13-04 02:48:06,2.764,0.168,96.901,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1773473792.0,1048797184.0,3222716416.0,27574087680.0,431776.0,270603.0
13-04 02:48:07,6.750,1.417,91.833,0.0,0.0,0.0,0.0,90112.0,0.0,3.0,1729110016.0,1048797184.0,3222720512.0,27618447360.0,2478654.0,510966.0
13-04 02:48:08,6.589,0.334,92.911,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1696391168.0,1048797184.0,3222732800.0,27651153920.0,2869209.0,538786.0
13-04 02:48:09,5.653,0.333,93.932,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1714425856.0,1048797184.0,3222740992.0,27633111040.0,2745357.0,538783.0
13-04 02:48:10,5.750,0.417,93.667,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1722642432.0,1048797184.0,3222749184.0,27624886272.0,2824153.0,539864.0
13-04 02:48:11,5.180,0.418,94.403,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1755615232.0,1048797184.0,3222757376.0,27591905280.0,3088640.0,562606.0
13-04 02:48:12,4.160,0.250,95.507,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1770237952.0,1048797184.0,3222765568.0,27577274368.0,1253077.0,442578.0
13-04 02:48:13,4.508,0.250,94.992,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1784766464.0,1048797184.0,3222773760.0,27562737664.0,2152484.0,524699.0
13-04 02:48:14,5.167,0.417,94.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1802629120.0,1048797184.0,3222786048.0,27544862720.0,3574602.0,601421.0
13-04 02:48:15,5.175,0.250,94.240,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1817755648.0,1048797184.0,3222798336.0,27529723904.0,3260506.0,602928.0
13-04 02:48:16,5.004,0.167,94.829,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1822322688.0,1048797184.0,3222802432.0,27525152768.0,3069919.0,610544.0
13-04 02:48:17,4.933,0.251,94.732,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1824026624.0,1048797184.0,3222814720.0,27523436544.0,3304397.0,606901.0
13-04 02:48:18,4.610,0.168,95.138,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1824976896.0,1048797184.0,3222818816.0,27522482176.0,3295656.0,603258.0
13-04 02:48:19,4.083,0.500,95.250,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1825447936.0,1048797184.0,3222822912.0,27522007040.0,3386179.0,620047.0
13-04 02:48:20,4.746,0.416,94.671,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1829052416.0,1048797184.0,3222835200.0,27518390272.0,3092733.0,584967.0
13-04 02:48:21,3.936,0.168,95.896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1830920192.0,1048797184.0,3222843392.0,27516514304.0,3029729.0,582741.0
13-04 02:48:22,4.428,0.418,94.987,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1833328640.0,1048797184.0,3222851584.0,27514097664.0,3446150.0,595923.0
13-04 02:48:23,3.849,0.251,95.732,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1835188224.0,1048797184.0,3222859776.0,27512229888.0,3577298.0,600195.0
13-04 02:48:24,3.526,0.420,96.054,0.0,0.0,0.0,0.0,147456.0,0.0,1.0,1837273088.0,1048797184.0,3222872064.0,27510132736.0,3518711.0,602924.0
13-04 02:48:25,4.094,0.334,95.322,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1838047232.0,1048797184.0,3222876160.0,27509354496.0,3414862.0,584638.0
13-04 02:48:26,3.425,0.167,96.157,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1839857664.0,1048797184.0,3222888448.0,27507531776.0,3044147.0,565000.0
13-04 02:48:27,3.830,0.333,95.754,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1840455680.0,1048797184.0,3222892544.0,27506929664.0,2948134.0,556045.0
13-04 02:48:28,3.359,0.252,96.306,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1840701440.0,1048797184.0,3222900736.0,27506675712.0,3180630.0,562097.0
13-04 02:48:29,4.007,0.417,95.409,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1842561024.0,1048797184.0,3222913024.0,27504803840.0,3132090.0,576682.0
13-04 02:48:30,3.428,0.418,95.903,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1842712576.0,1048797184.0,3222921216.0,27504644096.0,3093033.0,568663.0
13-04 02:48:31,4.243,0.499,95.092,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1844068352.0,1048797184.0,3222929408.0,27503280128.0,3014991.0,565793.0
13-04 02:48:32,3.425,0.251,96.241,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1844981760.0,1048797184.0,3222937600.0,27502358528.0,3069753.0,555787.0
13-04 02:48:33,3.529,0.252,96.134,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1845891072.0,1048797184.0,3222949888.0,27501436928.0,3003704.0,561650.0
13-04 02:48:34,3.434,0.251,96.315,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1846108160.0,1048797184.0,3222953984.0,27501215744.0,3141194.0,574078.0
13-04 02:48:35,3.604,0.419,95.641,0.168,0.0,0.168,0.0,32768.0,0.0,3.0,1848025088.0,1048797184.0,3222970368.0,27499282432.0,2967928.0,557504.0
13-04 02:48:36,3.099,0.168,96.650,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1849643008.0,1048797184.0,3222974464.0,27497660416.0,2248543.0,517148.0
13-04 02:48:37,3.506,0.250,96.160,0.0,0.0,0.083,0.0,73728.0,0.0,1.0,1854332928.0,1048797184.0,3222982656.0,27492962304.0,1170249.0,445546.0
13-04 02:48:38,3.434,0.419,96.064,0.0,0.0,0.084,0.0,32768.0,0.0,3.0,1855684608.0,1048797184.0,3222999040.0,27491594240.0,3306916.0,613367.0
13-04 02:48:39,4.762,0.251,94.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1857196032.0,1048797184.0,3223007232.0,27490074624.0,3658137.0,628636.0
13-04 02:48:40,3.750,0.167,95.750,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1857982464.0,1048797184.0,3223015424.0,27489280000.0,2750775.0,560372.0
13-04 02:48:41,4.580,0.333,95.004,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1859878912.0,1048797184.0,3223023616.0,27487375360.0,2858264.0,581090.0
13-04 02:48:42,3.670,0.334,95.830,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1860128768.0,1048797184.0,3223027712.0,27487121408.0,3283836.0,603348.0
13-04 02:48:43,4.094,0.251,95.489,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1862909952.0,1048797184.0,3223040000.0,27484327936.0,2019977.0,529035.0
13-04 02:48:44,3.344,0.334,96.154,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1863286784.0,1048797184.0,3223044096.0,27483947008.0,3081772.0,564154.0
13-04 02:48:45,4.104,0.419,95.310,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1865113600.0,1048797184.0,3223056384.0,27482107904.0,3501852.0,624646.0
13-04 02:48:46,3.664,0.250,96.003,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1865519104.0,1048797184.0,3223064576.0,27481694208.0,3471230.0,553931.0
13-04 02:48:47,2.339,0.251,97.327,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1866055680.0,1048797184.0,3223068672.0,27481153536.0,1760019.0,335028.0
13-04 02:48:48,1.249,0.167,98.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1866436608.0,1048797184.0,3223068672.0,27480772608.0,304219.0,225127.0
13-04 02:48:49,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1866436608.0,1048797184.0,3223068672.0,27480772608.0,90275.0,163791.0
13-04 02:48:50,1.254,0.167,98.411,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1866940416.0,1048797184.0,3223072768.0,27480264704.0,89945.0,162167.0
13-04 02:48:51,1.251,0.250,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1867321344.0,1048797184.0,3223072768.0,27479883776.0,94411.0,167221.0
13-04 02:48:52,1.083,0.333,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1867317248.0,1048797184.0,3223076864.0,27479883776.0,91731.0,162460.0
13-04 02:48:53,1.754,0.167,97.911,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1778761728.0,1048797184.0,3223076864.0,27568439296.0,109264.0,186914.0
13-04 02:48:54,5.351,0.669,93.980,0.0,0.0,0.0,0.0,155648.0,0.0,3.0,1785294848.0,1048797184.0,3223089152.0,27561893888.0,2252074.0,546449.0
13-04 02:48:55,7.648,0.665,91.604,0.0,0.0,0.083,0.0,4096.0,0.0,1.0,1704308736.0,1048797184.0,3223097344.0,27642871808.0,3153278.0,581988.0
13-04 02:48:56,6.172,0.334,93.161,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,1729753088.0,1048797184.0,3223109632.0,27617415168.0,3365083.0,580517.0
13-04 02:48:57,5.653,0.499,93.766,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1747017728.0,1048797184.0,3223113728.0,27600146432.0,3423804.0,598120.0
13-04 02:48:58,5.184,0.502,94.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1768390656.0,1048797184.0,3223121920.0,27578765312.0,3335519.0,604741.0
13-04 02:48:59,5.021,0.418,94.477,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1800204288.0,1048797184.0,3223130112.0,27546943488.0,3363593.0,602283.0
13-04 02:49:00,5.347,0.418,94.152,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1821147136.0,1048797184.0,3223142400.0,27525988352.0,3662669.0,621867.0
13-04 02:49:01,4.900,0.415,94.435,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1821929472.0,1048797184.0,3223150592.0,27525197824.0,2995277.0,594205.0
13-04 02:49:02,4.587,0.334,94.912,0.0,0.0,0.167,0.0,16384.0,0.0,4.0,1822175232.0,1048797184.0,3223158784.0,27524943872.0,3271038.0,604041.0
13-04 02:49:03,4.591,0.334,94.992,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1823121408.0,1048797184.0,3223166976.0,27523989504.0,3513378.0,634589.0
13-04 02:49:04,5.430,0.251,94.236,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,1827491840.0,1048797184.0,3223175168.0,27519610880.0,3711498.0,655154.0
13-04 02:49:05,4.034,0.420,95.378,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1831796736.0,1048797184.0,3223187456.0,27515293696.0,3575634.0,638879.0
13-04 02:49:06,4.508,0.250,94.992,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1833439232.0,1048797184.0,3223195648.0,27513643008.0,3396413.0,647496.0
13-04 02:49:07,5.162,0.666,94.088,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1835114496.0,1048797184.0,3223203840.0,27511959552.0,3992715.0,687562.0
13-04 02:49:08,4.163,0.333,95.420,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1835331584.0,1048797184.0,3223216128.0,27511730176.0,2669304.0,608146.0
13-04 02:49:09,5.241,0.416,94.260,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1837096960.0,1048797184.0,3223228416.0,27509952512.0,3655452.0,664621.0
13-04 02:49:10,4.496,0.416,94.921,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1839185920.0,1048797184.0,3223232512.0,27507859456.0,3481862.0,647009.0
13-04 02:49:11,4.606,0.251,94.891,0.168,0.0,0.084,0.0,32768.0,0.0,3.0,1841086464.0,1048797184.0,3223244800.0,27505946624.0,4369154.0,709966.0
13-04 02:49:12,4.428,0.418,95.155,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1841299456.0,1048797184.0,3223248896.0,27505729536.0,3946720.0,684759.0
13-04 02:49:13,3.930,0.334,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1841385472.0,1048797184.0,3223257088.0,27505635328.0,3064249.0,643915.0
13-04 02:49:14,4.523,0.251,95.142,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1841344512.0,1048797184.0,3223265280.0,27505668096.0,3271740.0,631933.0
13-04 02:49:15,4.917,0.417,94.500,0.0,0.0,0.167,0.0,32768.0,0.0,5.0,1844154368.0,1048797184.0,3223281664.0,27502841856.0,4100105.0,679847.0
13-04 02:49:16,4.326,0.333,95.008,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,1844785152.0,1048797184.0,3223285760.0,27502206976.0,3939417.0,676814.0
13-04 02:49:17,5.307,0.580,94.030,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1846423552.0,1048797184.0,3223298048.0,27500556288.0,4287814.0,719627.0
13-04 02:49:18,4.205,0.421,95.374,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1845854208.0,1048797184.0,3223302144.0,27501121536.0,3608909.0,645816.0
13-04 02:49:19,4.163,0.333,95.254,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1846165504.0,1048797184.0,3223310336.0,27500802048.0,3934208.0,665150.0
13-04 02:49:20,4.337,0.334,95.079,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,1847681024.0,1048797184.0,3223318528.0,27499278336.0,3239104.0,597148.0
13-04 02:49:21,4.181,0.334,95.318,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1849737216.0,1048797184.0,3223326720.0,27497213952.0,3400181.0,634276.0
13-04 02:49:22,4.591,0.250,94.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1851629568.0,1048797184.0,3223339008.0,27495309312.0,3967082.0,680044.0
13-04 02:49:23,4.341,0.167,95.326,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1851682816.0,1048797184.0,3223347200.0,27495247872.0,3874865.0,659990.0
13-04 02:49:24,3.856,0.335,95.641,0.0,0.0,0.168,0.0,188416.0,0.0,1.0,1854976000.0,1048797184.0,3223355392.0,27491946496.0,3722535.0,643558.0
13-04 02:49:25,4.268,0.335,95.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1855160320.0,1048797184.0,3223363584.0,27491753984.0,4077364.0,662880.0
13-04 02:49:26,3.785,0.252,95.711,0.168,0.0,0.084,0.0,40960.0,0.0,5.0,1855852544.0,1048797184.0,3223367680.0,27491057664.0,3579258.0,634017.0
13-04 02:49:27,4.013,0.251,95.652,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1856385024.0,1048797184.0,3223375872.0,27490516992.0,3635173.0,639708.0
13-04 02:49:28,4.591,0.334,94.992,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1860284416.0,1048797184.0,3223384064.0,27486609408.0,3995587.0,662851.0
13-04 02:49:29,3.515,0.251,96.067,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1860972544.0,1048797184.0,3223392256.0,27485913088.0,3698358.0,633492.0
13-04 02:49:30,4.348,0.334,95.318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1864232960.0,1048797184.0,3223400448.0,27482644480.0,3657048.0,638615.0
13-04 02:49:31,3.772,0.168,95.725,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1865232384.0,1048797184.0,3223416832.0,27481628672.0,3845652.0,651365.0
13-04 02:49:32,3.862,0.420,95.634,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1866366976.0,1048797184.0,3223425024.0,27480485888.0,3639792.0,623630.0
13-04 02:49:33,4.177,0.251,95.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1868107776.0,1048797184.0,3223429120.0,27478740992.0,3732199.0,625532.0
13-04 02:49:34,1.920,0.167,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1868640256.0,1048797184.0,3223437312.0,27478200320.0,1624246.0,369150.0
13-04 02:49:35,1.168,0.167,98.582,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1868513280.0,1048797184.0,3223437312.0,27478327296.0,108794.0,194279.0
13-04 02:49:36,2.250,0.167,97.417,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,1868636160.0,1048797184.0,3223441408.0,27478200320.0,111101.0,196992.0
13-04 02:49:37,1.501,0.250,98.249,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1868636160.0,1048797184.0,3223441408.0,27478200320.0,109607.0,194334.0
13-04 02:49:38,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1868632064.0,1048797184.0,3223445504.0,27478200320.0,112604.0,198035.0
13-04 02:49:39,2.513,1.340,96.147,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1868627968.0,1048797184.0,3223449600.0,27478200320.0,112281.0,197987.0
13-04 02:49:40,4.030,0.420,95.382,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1830842368.0,1048797184.0,3223461888.0,27515973632.0,2015029.0,537407.0
13-04 02:49:41,5.338,0.500,93.995,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1829789696.0,1048797184.0,3223465984.0,27517022208.0,4174697.0,678604.0
13-04 02:49:42,4.435,0.251,94.979,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,1786540032.0,1048797184.0,3223478272.0,27560259584.0,2642191.0,582687.0
13-04 02:49:43,4.149,0.249,95.519,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1788919808.0,1048797184.0,3223482368.0,27557875712.0,472725.0,461453.0
13-04 02:49:44,6.030,0.419,93.551,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1791705088.0,1048797184.0,3223490560.0,27555082240.0,4083380.0,727593.0
13-04 02:49:45,4.576,0.333,94.925,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1798471680.0,1048797184.0,3223502848.0,27548303360.0,1379737.0,546248.0
13-04 02:49:46,4.020,0.251,95.645,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1806983168.0,1048797184.0,3223511040.0,27539783680.0,1749866.0,584653.0
13-04 02:49:47,6.187,0.502,92.893,0.167,0.0,0.251,0.0,122880.0,0.0,6.0,1815576576.0,1048797184.0,3223523328.0,27531177984.0,5500990.0,783672.0
13-04 02:49:48,4.583,0.583,94.667,0.0,0.0,0.167,0.0,32768.0,0.0,3.0,1827250176.0,1048797184.0,3223527424.0,27519500288.0,3703545.0,684374.0
13-04 02:49:49,4.674,0.417,94.908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1830412288.0,1048797184.0,3223539712.0,27516325888.0,2793756.0,653669.0
13-04 02:49:50,5.378,0.420,94.034,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1831772160.0,1048797184.0,3223543808.0,27514961920.0,5458133.0,843375.0
13-04 02:49:51,4.264,0.251,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1834397696.0,1048797184.0,3223556096.0,27512324096.0,2825064.0,662700.0
13-04 02:49:52,4.841,0.417,94.324,0.250,0.0,0.167,0.0,16384.0,0.0,2.0,1836138496.0,1048797184.0,3223560192.0,27510579200.0,3754209.0,763987.0
13-04 02:49:53,5.435,0.418,94.064,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1838661632.0,1048797184.0,3223572480.0,27508043776.0,5730019.0,871771.0
13-04 02:49:54,4.261,0.501,95.155,0.0,0.0,0.084,0.0,151552.0,0.0,1.0,1841041408.0,1048797184.0,3223576576.0,27505659904.0,1558980.0,616903.0
13-04 02:49:55,4.622,0.504,94.706,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1842298880.0,1048797184.0,3223588864.0,27504390144.0,4591724.0,826957.0
13-04 02:49:56,5.814,0.498,93.522,0.0,0.0,0.166,0.0,4096.0,0.0,2.0,1843630080.0,1048797184.0,3223597056.0,27503050752.0,4165217.0,824719.0
13-04 02:49:57,4.786,0.420,94.458,0.168,0.0,0.168,0.0,28672.0,0.0,3.0,1844523008.0,1048797184.0,3223621632.0,27502133248.0,4798058.0,838741.0
13-04 02:49:58,5.769,0.334,93.813,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1845907456.0,1048797184.0,3223629824.0,27500740608.0,5058327.0,899439.0
13-04 02:49:59,6.182,0.418,93.150,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,1850474496.0,1048797184.0,3223638016.0,27496165376.0,6272488.0,1042446.0
13-04 02:50:00,5.476,0.337,94.103,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1851097088.0,1048797184.0,3223646208.0,27495534592.0,5636858.0,1002027.0
13-04 02:50:01,5.843,0.584,93.239,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1851822080.0,1048797184.0,3223654400.0,27494801408.0,4668965.0,940853.0
13-04 02:50:02,4.698,0.419,94.715,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1852477440.0,1048797184.0,3223666688.0,27494133760.0,3749876.0,871971.0
13-04 02:50:03,5.038,0.252,94.626,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1852878848.0,1048797184.0,3223674880.0,27493724160.0,3304199.0,860510.0
13-04 02:50:04,5.347,0.334,94.069,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1854451712.0,1048797184.0,3223687168.0,27492139008.0,3361274.0,890189.0
13-04 02:50:05,5.877,0.252,93.787,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1855078400.0,1048797184.0,3223695360.0,27491504128.0,3397048.0,916125.0
13-04 02:50:06,5.755,0.417,93.661,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1856151552.0,1048797184.0,3223703552.0,27490422784.0,3539526.0,943959.0
13-04 02:50:07,5.122,0.252,94.291,0.168,0.0,0.168,0.0,16384.0,0.0,2.0,1857761280.0,1048797184.0,3223711744.0,27488804864.0,3030873.0,939953.0
13-04 02:50:08,5.872,0.587,93.289,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1859432448.0,1048797184.0,3223724032.0,27487121408.0,3333200.0,987801.0
13-04 02:50:09,6.395,0.332,92.940,0.0,0.0,0.332,0.0,0.0,0.0,0.0,1861484544.0,1048797184.0,3223736320.0,27485057024.0,3260293.0,1015336.0
13-04 02:50:10,5.676,0.918,93.155,0.0,0.0,0.250,0.0,16384.0,0.0,4.0,1864392704.0,1048797184.0,3223748608.0,27482136576.0,3201702.0,1087632.0
13-04 02:50:11,6.516,0.334,92.732,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1868382208.0,1048797184.0,3223756800.0,27478138880.0,3700348.0,1182128.0
13-04 02:50:12,5.813,0.590,93.345,0.084,0.0,0.168,0.0,28672.0,0.0,5.0,1869803520.0,1048797184.0,3223764992.0,27476709376.0,3669133.0,1205139.0
13-04 02:50:13,5.294,0.336,94.202,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1871822848.0,1048797184.0,3223777280.0,27474677760.0,1927302.0,1080486.0
13-04 02:50:14,5.439,0.251,94.059,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1873084416.0,1048797184.0,3223785472.0,27473408000.0,1056192.0,1050284.0
13-04 02:50:15,8.027,0.502,91.221,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,1871646720.0,1048797184.0,3223797760.0,27474833408.0,5329532.0,1425707.0
13-04 02:50:16,6.778,0.586,92.218,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1870491648.0,1048797184.0,3223805952.0,27475980288.0,4834779.0,1394052.0
13-04 02:50:17,7.095,0.417,92.154,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,1870745600.0,1048797184.0,3223814144.0,27475718144.0,4030346.0,1350134.0
13-04 02:50:18,6.695,0.586,92.469,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1872220160.0,1048797184.0,3223826432.0,27474231296.0,3531261.0,1336897.0
13-04 02:50:19,6.498,0.422,92.827,0.0,0.0,0.253,0.0,8192.0,0.0,1.0,1873940480.0,1048797184.0,3223838720.0,27472498688.0,3282937.0,1335513.0
13-04 02:50:20,4.690,0.419,94.389,0.0,0.0,0.503,0.0,4096.0,0.0,2.0,1874169856.0,1048797184.0,3223842816.0,27472265216.0,2567928.0,1175372.0
13-04 02:50:21,4.090,0.668,95.075,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1876418560.0,1048797184.0,3223846912.0,27470012416.0,476043.0,981458.0
13-04 02:50:22,4.428,0.251,94.820,0.334,0.0,0.167,0.0,135168.0,0.0,4.0,1876410368.0,1048797184.0,3223855104.0,27470012416.0,472073.0,980123.0
13-04 02:50:23,3.604,0.587,95.557,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1876856832.0,1048797184.0,3223855104.0,27469565952.0,470833.0,979998.0
13-04 02:50:24,4.326,0.749,94.842,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1878339584.0,1048797184.0,3223863296.0,27468075008.0,479005.0,986993.0
13-04 02:50:25,4.489,0.499,94.763,0.0,0.0,0.249,0.0,188416.0,0.0,1.0,1878499328.0,1048797184.0,3223863296.0,27467915264.0,478942.0,990548.0
13-04 02:50:26,3.523,0.419,95.889,0.0,0.0,0.168,0.0,28672.0,0.0,3.0,1878589440.0,1048797184.0,3223867392.0,27467821056.0,475729.0,990413.0
13-04 02:50:27,4.428,0.418,94.904,0.084,0.0,0.167,0.0,28672.0,0.0,3.0,1878585344.0,1048797184.0,3223871488.0,27467821056.0,475910.0,991261.0
13-04 02:50:28,4.264,0.251,95.234,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1878835200.0,1048797184.0,3223875584.0,27467567104.0,474504.0,991996.0
13-04 02:50:29,3.592,0.418,95.656,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1878835200.0,1048797184.0,3223875584.0,27467567104.0,478231.0,995710.0
13-04 02:50:30,3.933,0.335,95.565,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1879113728.0,1048797184.0,3223883776.0,27467280384.0,478463.0,1020279.0
13-04 02:50:31,3.188,0.587,95.805,0.0,0.0,0.419,0.0,16384.0,0.0,2.0,1879076864.0,1048797184.0,3223887872.0,27467313152.0,477460.0,998262.0
13-04 02:50:32,4.770,0.418,94.644,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1833017344.0,1048797184.0,3223887872.0,27513372672.0,476455.0,995049.0
13-04 02:50:33,3.610,0.252,95.970,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1834885120.0,1048797184.0,3223891968.0,27511500800.0,475711.0,996696.0
13-04 02:50:34,3.926,0.501,95.322,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1835008000.0,1048797184.0,3223896064.0,27511373824.0,475785.0,999094.0
13-04 02:50:35,4.454,0.420,95.042,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1836756992.0,1048797184.0,3223900160.0,27509620736.0,693498.0,1097380.0
13-04 02:50:36,7.853,0.752,91.228,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1841246208.0,1048797184.0,3223912448.0,27505119232.0,3150426.0,1454051.0
13-04 02:50:37,7.667,0.667,91.333,0.0,0.0,0.333,0.0,12288.0,0.0,2.0,1849872384.0,1048797184.0,3223920640.0,27496484864.0,4089966.0,1544838.0
13-04 02:50:38,8.667,0.667,90.333,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1852620800.0,1048797184.0,3223932928.0,27493724160.0,3866883.0,1551265.0
13-04 02:50:39,6.818,0.589,92.256,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1867538432.0,1048797184.0,3223937024.0,27478802432.0,4100212.0,1592999.0
13-04 02:50:40,8.250,0.667,90.833,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1873838080.0,1048797184.0,3223949312.0,27472490496.0,3764784.0,1588896.0
13-04 02:50:41,8.027,0.753,90.886,0.0,0.0,0.334,0.0,4096.0,0.0,2.0,1879048192.0,1048797184.0,3223953408.0,27467276288.0,4118457.0,1645532.0
13-04 02:50:42,7.789,0.586,91.374,0.0,0.0,0.251,0.0,16384.0,0.0,2.0,1880850432.0,1048797184.0,3223965696.0,27465461760.0,4526943.0,1701870.0
13-04 02:50:43,8.472,0.997,90.116,0.166,0.0,0.249,0.0,16384.0,0.0,2.0,1884454912.0,1048797184.0,3223973888.0,27461849088.0,4341120.0,1716552.0
13-04 02:50:44,7.466,0.671,91.443,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1883938816.0,1048797184.0,3223982080.0,27462356992.0,3512182.0,1680050.0
13-04 02:50:45,8.536,0.669,90.544,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1885892608.0,1048797184.0,3223994368.0,27460390912.0,4575497.0,1798788.0
13-04 02:50:46,8.047,0.754,90.780,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1888075776.0,1048797184.0,3224002560.0,27458199552.0,4457469.0,1817055.0
13-04 02:50:47,8.151,0.336,91.176,0.0,0.0,0.336,0.0,28672.0,0.0,6.0,1890672640.0,1048797184.0,3224010752.0,27455594496.0,3995219.0,1799874.0
13-04 02:50:48,8.816,0.672,90.092,0.168,0.0,0.252,0.0,16384.0,0.0,2.0,1890689024.0,1048797184.0,3224023040.0,27455565824.0,4427030.0,1869649.0
13-04 02:50:49,6.571,0.842,92.418,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1890840576.0,1048797184.0,3224031232.0,27455406080.0,3195510.0,1806544.0
13-04 02:50:50,9.341,1.001,89.408,0.0,0.0,0.250,0.0,8192.0,0.0,1.0,1894318080.0,1048797184.0,3224043520.0,27451916288.0,4900566.0,1989314.0
13-04 02:50:51,8.165,0.673,90.825,0.0,0.0,0.337,0.0,4096.0,0.0,2.0,1896775680.0,1048797184.0,3224055808.0,27449446400.0,4315316.0,1961927.0
13-04 02:50:52,7.970,0.587,91.107,0.0,0.0,0.336,0.0,16384.0,0.0,2.0,1897590784.0,1048797184.0,3224068096.0,27448619008.0,4202918.0,1963378.0
13-04 02:50:53,9.160,0.588,89.748,0.252,0.0,0.252,0.0,32768.0,0.0,3.0,1899802624.0,1048797184.0,3224076288.0,27446398976.0,4392310.0,2002343.0
13-04 02:50:54,8.097,1.002,90.484,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1901330432.0,1048797184.0,3224088576.0,27444858880.0,4207024.0,2037255.0
13-04 02:50:55,8.655,0.756,90.084,0.0,0.0,0.504,0.0,163840.0,0.0,5.0,1902166016.0,1048797184.0,3224096768.0,27444015104.0,4643383.0,2090473.0
13-04 02:50:56,8.809,0.587,90.185,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1904979968.0,1048797184.0,3224109056.0,27441188864.0,4065493.0,2047671.0
13-04 02:50:57,8.718,0.754,90.193,0.0,0.0,0.335,0.0,98304.0,0.0,3.0,1906188288.0,1048797184.0,3224117248.0,27439972352.0,4170489.0,2093793.0
13-04 02:50:58,8.242,0.757,90.328,0.168,0.0,0.505,0.0,28672.0,0.0,3.0,1909125120.0,1048797184.0,3224125440.0,27437027328.0,4063862.0,2116286.0
13-04 02:50:59,9.045,0.921,89.698,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1913188352.0,1048797184.0,3224141824.0,27432947712.0,4002783.0,2124015.0
13-04 02:51:00,8.179,0.675,90.809,0.0,0.0,0.337,0.0,0.0,0.0,0.0,1914011648.0,1048797184.0,3224145920.0,27432120320.0,4775468.0,2242454.0
13-04 02:51:01,10.241,0.583,88.759,0.0,0.0,0.416,0.0,4096.0,0.0,2.0,1917677568.0,1048797184.0,3224158208.0,27428442112.0,4114993.0,2212084.0
13-04 02:51:02,9.213,0.670,89.615,0.0,0.0,0.503,0.0,32768.0,0.0,3.0,1920655360.0,1048797184.0,3224170496.0,27425452032.0,4257346.0,2252431.0
13-04 02:51:03,10.368,0.836,88.378,0.084,0.0,0.334,0.0,16384.0,0.0,2.0,1921888256.0,1048797184.0,3224182784.0,27424206848.0,4224387.0,2276717.0
13-04 02:51:04,9.076,0.840,89.748,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1925926912.0,1048797184.0,3224190976.0,27420160000.0,4386045.0,2324782.0
13-04 02:51:05,9.296,0.921,89.615,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1928744960.0,1048797184.0,3224203264.0,27417329664.0,4409496.0,2339622.0
13-04 02:51:06,9.900,0.749,89.018,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1928921088.0,1048797184.0,3224215552.0,27417141248.0,3808849.0,2319308.0
13-04 02:51:07,7.538,0.503,91.457,0.0,0.0,0.503,0.0,12288.0,0.0,2.0,1930309632.0,1048797184.0,3224227840.0,27415740416.0,1399386.0,2137676.0
13-04 02:51:08,11.686,0.918,86.811,0.167,0.0,0.417,0.0,16384.0,0.0,2.0,1931436032.0,1048797184.0,3224236032.0,27414605824.0,6913665.0,2637395.0
13-04 02:51:09,9.492,0.749,89.425,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1932660736.0,1048797184.0,3224256512.0,27413360640.0,4746091.0,2461411.0
13-04 02:51:10,9.899,0.755,89.094,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1936764928.0,1048797184.0,3224281088.0,27409231872.0,4293926.0,2458280.0
13-04 02:51:11,9.341,0.917,89.241,0.0,0.0,0.500,0.0,0.0,0.0,0.0,1941094400.0,1048797184.0,3224301568.0,27404881920.0,4690412.0,2496090.0
13-04 02:51:12,10.562,0.671,88.516,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1943920640.0,1048797184.0,3224326144.0,27402031104.0,4193310.0,2464376.0
13-04 02:51:13,9.333,0.833,89.333,0.083,0.0,0.417,0.0,16384.0,0.0,2.0,1945468928.0,1048797184.0,3224342528.0,27400466432.0,4213660.0,2486209.0
13-04 02:51:14,10.109,1.086,88.388,0.0,0.0,0.418,0.0,4096.0,0.0,2.0,1945321472.0,1048797184.0,3224371200.0,27400585216.0,3305547.0,2430505.0
13-04 02:51:15,8.924,1.001,89.491,0.0,0.0,0.584,0.0,0.0,0.0,0.0,1946628096.0,1048797184.0,3224391680.0,27399258112.0,4836336.0,2566440.0
13-04 02:51:16,9.160,0.756,89.664,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1946034176.0,1048797184.0,3224412160.0,27399831552.0,3656932.0,2530405.0
13-04 02:51:17,7.305,0.672,91.520,0.0,0.0,0.504,0.0,0.0,0.0,0.0,1947168768.0,1048797184.0,3224424448.0,27398684672.0,2359280.0,2389233.0
13-04 02:51:18,7.976,0.924,90.596,0.084,0.0,0.420,0.0,32768.0,0.0,4.0,1947398144.0,1048797184.0,3224444928.0,27398434816.0,2285825.0,2372346.0
13-04 02:51:19,7.305,0.840,91.436,0.0,0.0,0.420,0.0,0.0,0.0,0.0,1947443200.0,1048797184.0,3224461312.0,27398373376.0,2324511.0,2388621.0
13-04 02:51:20,8.278,0.836,90.635,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1945874432.0,1048797184.0,3224477696.0,27399925760.0,2231715.0,2368320.0
13-04 02:51:21,7.131,0.755,91.695,0.0,0.0,0.419,0.0,0.0,0.0,0.0,1946177536.0,1048797184.0,3224494080.0,27399606272.0,2465441.0,2419714.0
13-04 02:51:22,8.550,0.671,90.528,0.0,0.0,0.251,0.0,16384.0,0.0,4.0,1946091520.0,1048797184.0,3224510464.0,27399675904.0,2169600.0,2358031.0
13-04 02:51:23,7.815,0.756,91.092,0.168,0.0,0.168,0.0,28672.0,0.0,4.0,1945948160.0,1048797184.0,3224522752.0,27399806976.0,2396621.0,2399314.0
13-04 02:51:24,8.257,0.834,90.492,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1943740416.0,1048797184.0,3224543232.0,27401994240.0,2364881.0,2396919.0
13-04 02:51:25,8.681,0.751,90.484,0.0,0.0,0.083,0.0,393216.0,0.0,4.0,1943756800.0,1048797184.0,3224559616.0,27401961472.0,2248082.0,2351107.0
13-04 02:51:26,7.795,0.671,91.199,0.0,0.0,0.335,0.0,0.0,0.0,0.0,1936605184.0,1048797184.0,3224576000.0,27409096704.0,2262921.0,2382227.0
13-04 02:51:27,8.652,0.832,90.183,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1936445440.0,1048797184.0,3224592384.0,27409240064.0,2354843.0,2393471.0
13-04 02:51:28,7.744,0.833,90.674,0.250,0.0,0.500,0.0,36864.0,0.0,4.0,1936728064.0,1048797184.0,3224604672.0,27408945152.0,2291371.0,2379774.0
13-04 02:51:29,7.654,0.832,91.265,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,1936609280.0,1048797184.0,3224625152.0,27409043456.0,1445991.0,2206611.0
13-04 02:51:30,7.173,0.500,91.993,0.0,0.0,0.334,0.0,12288.0,0.0,3.0,1936302080.0,1048797184.0,3224649728.0,27409326080.0,993506.0,2122567.0
13-04 02:51:31,6.511,0.417,92.905,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1936564224.0,1048797184.0,3224674304.0,27409039360.0,986132.0,2114492.0
13-04 02:51:32,7.923,0.500,91.326,0.0,0.0,0.250,0.0,90112.0,0.0,1.0,1936445440.0,1048797184.0,3224702976.0,27409129472.0,989486.0,2115842.0
13-04 02:51:33,6.761,0.835,92.154,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1936482304.0,1048797184.0,3224727552.0,27409068032.0,982693.0,2113617.0
13-04 02:51:34,7.155,0.832,91.514,0.0,0.0,0.499,0.0,32768.0,0.0,5.0,1936486400.0,1048797184.0,3224756224.0,27409035264.0,982773.0,2100570.0
13-04 02:51:35,6.020,0.585,92.977,0.0,0.0,0.418,0.0,0.0,0.0,0.0,1936498688.0,1048797184.0,3224776704.0,27409002496.0,989496.0,2118378.0
13-04 02:51:36,6.381,0.588,92.779,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1934024704.0,1048797184.0,3224801280.0,27411451904.0,984721.0,2111383.0
13-04 02:51:37,8.298,2.096,89.355,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1884033024.0,1048797184.0,3224821760.0,27461423104.0,982558.0,2110018.0
13-04 02:51:38,7.311,0.504,91.933,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1887002624.0,1048797184.0,3224850432.0,27458424832.0,985183.0,2113317.0
13-04 02:51:39,5.690,1.004,92.971,0.0,0.0,0.335,0.0,16384.0,0.0,2.0,1885278208.0,1048797184.0,3224870912.0,27460128768.0,989729.0,2121015.0
13-04 02:51:40,7.053,0.672,91.940,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1885917184.0,1048797184.0,3224899584.0,27459461120.0,987751.0,2117203.0
13-04 02:51:41,6.114,0.670,92.965,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1886085120.0,1048797184.0,3224920064.0,27459272704.0,975697.0,2095352.0
13-04 02:51:42,7.280,0.502,92.050,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1886670848.0,1048797184.0,3224928256.0,27458678784.0,984863.0,2115715.0
13-04 02:51:43,6.454,0.587,92.540,0.084,0.0,0.335,0.0,16384.0,0.0,2.0,1889570816.0,1048797184.0,3224928256.0,27455778816.0,979915.0,2105453.0
13-04 02:51:44,6.594,0.835,92.321,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1890009088.0,1048797184.0,3224932352.0,27455336448.0,983269.0,2111659.0
13-04 02:51:45,7.161,0.583,91.923,0.0,0.0,0.333,0.0,16384.0,0.0,2.0,1890295808.0,1048797184.0,3224932352.0,27455049728.0,983801.0,2116819.0
13-04 02:51:46,6.511,0.835,92.404,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1890893824.0,1048797184.0,3224936448.0,27454447616.0,982298.0,2111072.0
13-04 02:51:47,6.281,0.503,93.049,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1891053568.0,1048797184.0,3224936448.0,27454287872.0,984236.0,2118148.0
13-04 02:51:48,7.429,0.751,91.653,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1890643968.0,1048797184.0,3224940544.0,27454693376.0,987335.0,2117111.0
13-04 02:51:49,6.438,0.669,92.391,0.084,0.0,0.418,0.0,12288.0,0.0,2.0,1892958208.0,1048797184.0,3224944640.0,27452375040.0,984288.0,2116294.0
13-04 02:51:50,7.167,0.750,91.833,0.0,0.0,0.250,0.0,12288.0,0.0,2.0,1886990336.0,1048797184.0,3224944640.0,27458342912.0,982775.0,2111943.0
13-04 02:51:51,6.511,0.668,92.571,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1890770944.0,1048797184.0,3224948736.0,27454558208.0,986793.0,2116377.0
13-04 02:51:52,6.683,0.501,92.565,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1891303424.0,1048797184.0,3224948736.0,27454025728.0,982731.0,2116190.0
13-04 02:51:53,6.454,0.838,92.540,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1891299328.0,1048797184.0,3224952832.0,27454025728.0,980867.0,2112914.0
13-04 02:51:54,6.255,0.584,92.744,0.0,0.0,0.417,0.0,0.0,0.0,0.0,1891872768.0,1048797184.0,3224952832.0,27453452288.0,988810.0,2121134.0
13-04 02:51:55,6.700,0.586,92.127,0.251,0.0,0.335,0.0,360448.0,0.0,7.0,1892311040.0,1048797184.0,3224956928.0,27453009920.0,986336.0,2117034.0
13-04 02:51:56,6.438,0.502,92.893,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1892401152.0,1048797184.0,3224961024.0,27452915712.0,983177.0,2112605.0
13-04 02:51:57,6.449,0.670,92.379,0.0,0.0,0.503,0.0,16384.0,0.0,4.0,1893195776.0,1048797184.0,3224961024.0,27452121088.0,984633.0,2117064.0
13-04 02:51:58,6.417,0.917,92.500,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1893953536.0,1048797184.0,3224965120.0,27451359232.0,989021.0,2117988.0
13-04 02:51:59,6.505,0.500,92.661,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1894547456.0,1048797184.0,3224969216.0,27450761216.0,980260.0,2105661.0
13-04 02:52:00,6.577,0.590,92.327,0.253,0.0,0.253,0.0,49152.0,0.0,5.0,1895882752.0,1048797184.0,3224969216.0,27449425920.0,981371.0,2113708.0
13-04 02:52:01,6.605,0.669,92.391,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1890775040.0,1048797184.0,3224969216.0,27454533632.0,984392.0,2117783.0
13-04 02:52:02,5.941,0.502,93.305,0.0,0.0,0.251,0.0,69632.0,0.0,1.0,1891020800.0,1048797184.0,3224977408.0,27454279680.0,983956.0,2111788.0
13-04 02:52:03,7.488,0.416,91.930,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1894232064.0,1048797184.0,3224981504.0,27451064320.0,981914.0,2113323.0
13-04 02:52:04,5.803,0.757,93.103,0.0,0.0,0.336,0.0,4096.0,0.0,2.0,1901252608.0,1048797184.0,3224981504.0,27444043776.0,990755.0,2118395.0
13-04 02:52:05,5.448,1.928,92.372,0.168,0.0,0.084,0.0,94208.0,0.0,9.0,1241600000.0,1048797184.0,3224936448.0,28103741440.0,523602.0,1109314.0
13-04 02:52:06,3.177,1.254,95.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1249898496.0,1048797184.0,3224973312.0,28095406080.0,24671.0,25575.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-31.csv <==
13-04 02:31:15,2.197,0.541,97.036,0.169,0.0,0.057,5336.704,1474284.054,0.557,8.846,1712914432.0,1040486400.0,2782318592.0,28083355648.0,0.0,0.0
13-04 02:31:16,0.500,0.083,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1712971776.0,1040486400.0,2783150080.0,28082466816.0,1377103.0,21401.0
13-04 02:31:17,0.502,0.084,98.997,0.418,0.0,0.0,0.0,483328.0,0.0,6.0,1713995776.0,1040486400.0,2783596544.0,28080996352.0,1781971.0,462696.0
13-04 02:31:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713803264.0,1040486400.0,2783588352.0,28081197056.0,6453.0,6274.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1713926144.0,1040486400.0,2783592448.0,28081070080.0,9779.0,21021.0
13-04 02:31:20,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1713922048.0,1040486400.0,2783596544.0,28081070080.0,7127.0,7692.0
13-04 02:31:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713922048.0,1040486400.0,2783596544.0,28081070080.0,4521.0,3598.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713922048.0,1040486400.0,2783596544.0,28081070080.0,5823.0,4162.0
13-04 02:31:23,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1713922048.0,1040486400.0,2783596544.0,28081070080.0,5670.0,6052.0
13-04 02:31:24,5.532,0.168,93.713,0.419,0.0,0.168,0.0,684032.0,0.0,32.0,1712328704.0,1040486400.0,2784047104.0,28082212864.0,3942449.0,1332803.0
13-04 02:31:25,4.500,0.917,92.583,1.833,0.0,0.167,0.0,2269184.0,0.0,26.0,1710706688.0,1040486400.0,2789662720.0,28078219264.0,10168926.0,3696490.0
13-04 02:31:26,5.374,0.840,90.344,3.359,0.0,0.084,4096.0,43409408.0,1.0,75.0,1710145536.0,1040490496.0,2794590208.0,28073848832.0,12649862.0,3275342.0
13-04 02:31:27,5.333,1.0,89.333,4.0,0.0,0.333,0.0,22999040.0,0.0,68.0,1711153152.0,1040490496.0,2800103424.0,28067328000.0,11613739.0,4380430.0
13-04 02:31:28,5.843,0.751,91.402,1.836,0.0,0.167,0.0,2260992.0,0.0,24.0,1710284800.0,1040490496.0,2805116928.0,28063182848.0,13901192.0,3843688.0
13-04 02:31:29,5.667,0.833,91.250,2.167,0.0,0.083,0.0,2285568.0,0.0,29.0,1711390720.0,1040490496.0,2809913344.0,28057280512.0,12942227.0,4269357.0
13-04 02:31:30,5.188,1.088,91.799,1.674,0.0,0.251,0.0,2330624.0,0.0,26.0,1712517120.0,1040490496.0,2814414848.0,28051652608.0,13911282.0,3830981.0
13-04 02:31:31,6.370,0.671,90.947,1.844,0.0,0.168,0.0,2265088.0,0.0,24.0,1711443968.0,1040490496.0,2820710400.0,28046430208.0,12946097.0,3922346.0
13-04 02:31:32,4.946,0.838,91.869,2.096,0.0,0.251,0.0,2826240.0,0.0,30.0,1708933120.0,1040490496.0,2825707520.0,28043943936.0,12337484.0,3731437.0
13-04 02:31:33,4.766,0.920,92.726,1.338,0.0,0.251,0.0,1695744.0,0.0,18.0,1710288896.0,1040490496.0,2830786560.0,28037509120.0,12473954.0,3762768.0
13-04 02:31:34,5.356,0.837,91.130,2.343,0.0,0.335,0.0,2826240.0,0.0,29.0,1711362048.0,1040490496.0,2835849216.0,28031373312.0,13153647.0,3847769.0
13-04 02:31:35,5.509,1.002,91.319,2.087,0.0,0.083,0.0,2265088.0,0.0,25.0,1711419392.0,1040490496.0,2841337856.0,28025827328.0,12499570.0,4402382.0
13-04 02:31:36,4.634,0.758,92.334,2.106,0.0,0.168,0.0,2367488.0,0.0,45.0,1711153152.0,1040490496.0,2846851072.0,28020580352.0,13816261.0,3221645.0
13-04 02:31:37,4.882,0.673,92.172,2.104,0.0,0.168,0.0,2269184.0,0.0,27.0,1711816704.0,1040490496.0,2850942976.0,28015824896.0,13055105.0,4411930.0
13-04 02:31:38,4.954,0.588,92.275,1.931,0.0,0.252,0.0,2822144.0,0.0,26.0,1712193536.0,1040490496.0,2857361408.0,28009029632.0,12047540.0,3803638.0
13-04 02:31:39,4.858,1.173,91.541,2.345,0.0,0.084,0.0,2371584.0,0.0,29.0,1712766976.0,1040490496.0,2861846528.0,28003971072.0,12812710.0,3815328.0
13-04 02:31:40,5.686,0.836,91.137,2.090,0.0,0.251,0.0,2265088.0,0.0,25.0,1712349184.0,1040490496.0,2866634752.0,27999600640.0,13126347.0,4372878.0
13-04 02:31:41,5.518,0.669,92.057,1.672,0.0,0.084,0.0,2326528.0,0.0,28.0,1711808512.0,1040490496.0,2872029184.0,27994746880.0,13328276.0,3746273.0
13-04 02:31:42,4.786,0.672,92.779,1.595,0.0,0.168,0.0,2265088.0,0.0,24.0,1711845376.0,1040490496.0,2877140992.0,27989598208.0,11666796.0,3785880.0
13-04 02:31:43,5.421,1.001,91.660,1.751,0.0,0.167,0.0,2265088.0,0.0,24.0,1713074176.0,1040490496.0,2881703936.0,27983806464.0,11702503.0,3871915.0
13-04 02:31:44,5.736,0.998,91.272,1.746,0.0,0.249,0.0,2265088.0,0.0,24.0,1713623040.0,1040490496.0,2885906432.0,27979055104.0,13950268.0,3722697.0
13-04 02:31:45,5.471,0.589,91.414,2.273,0.0,0.253,0.0,2842624.0,0.0,29.0,1712721920.0,1040490496.0,2892746752.0,27973115904.0,13105210.0,3938246.0
13-04 02:31:46,4.858,0.921,92.044,2.094,0.0,0.084,0.0,2314240.0,0.0,30.0,1713754112.0,1040490496.0,2897408000.0,27967422464.0,12641558.0,4292568.0
13-04 02:31:47,6.198,0.503,91.206,1.926,0.0,0.168,0.0,2260992.0,0.0,24.0,1713532928.0,1040490496.0,2902118400.0,27962933248.0,13917508.0,3817128.0
13-04 02:31:48,4.874,0.924,91.849,2.185,0.0,0.168,0.0,2265088.0,0.0,24.0,1712668672.0,1040490496.0,2907844608.0,27958071296.0,12987826.0,3840837.0
13-04 02:31:49,5.486,0.748,91.687,1.912,0.0,0.166,0.0,2265088.0,0.0,24.0,1712721920.0,1040490496.0,2912948224.0,27952914432.0,11648734.0,3789582.0
13-04 02:31:50,6.162,0.833,90.758,2.248,0.0,0.0,0.0,2822144.0,0.0,30.0,1714757632.0,1040490496.0,2917261312.0,27946565632.0,13207378.0,4338500.0
13-04 02:31:51,5.528,0.670,92.127,1.508,0.0,0.168,0.0,2269184.0,0.0,25.0,1713344512.0,1040490496.0,2923540480.0,27941699584.0,13471484.0,3362748.0
13-04 02:31:52,4.557,0.591,92.658,2.110,0.0,0.084,0.0,2297856.0,0.0,27.0,1715658752.0,1040490496.0,2927616000.0,27935309824.0,13266606.0,3732105.0
13-04 02:31:53,5.907,0.582,91.181,2.080,0.0,0.250,0.0,2277376.0,0.0,25.0,1714839552.0,1040490496.0,2932584448.0,27931160576.0,12336270.0,4329715.0
13-04 02:31:54,5.299,0.673,91.842,2.019,0.0,0.168,0.0,2269184.0,0.0,24.0,1715593216.0,1040490496.0,2937724928.0,27925266432.0,13670549.0,3934350.0
13-04 02:31:55,4.020,0.754,92.462,2.596,0.0,0.168,0.0,2830336.0,0.0,31.0,1712013312.0,1040490496.0,2944004096.0,27922567168.0,7488512.0,3748649.0
13-04 02:31:56,3.109,0.924,93.782,2.017,0.0,0.168,8192.0,24514560.0,2.0,48.0,1713074176.0,1040498688.0,2947350528.0,27918151680.0,5360992.0,1965655.0
13-04 02:31:57,6.078,0.833,86.928,5.995,0.0,0.167,0.0,69079040.0,0.0,121.0,1712009216.0,1040498688.0,2953515008.0,27913052160.0,13898177.0,6088780.0
13-04 02:31:58,5.462,0.672,91.765,1.849,0.0,0.252,0.0,2260992.0,0.0,24.0,1713954816.0,1040498688.0,2959233024.0,27905388544.0,14571540.0,3936509.0
13-04 02:31:59,4.778,0.754,92.791,1.509,0.0,0.168,0.0,2260992.0,0.0,24.0,1710477312.0,1040498688.0,2963353600.0,27904745472.0,12530130.0,3746900.0
13-04 02:32:00,5.838,0.584,91.743,1.751,0.0,0.083,0.0,2269184.0,0.0,25.0,1709912064.0,1040498688.0,2969206784.0,27899457536.0,13529298.0,3753726.0
13-04 02:32:01,5.709,1.008,91.436,1.679,0.0,0.168,0.0,2818048.0,0.0,26.0,1710870528.0,1040498688.0,2974797824.0,27892908032.0,14554568.0,3877288.0
13-04 02:32:02,6.0,0.917,90.667,2.167,0.0,0.250,0.0,2293760.0,0.0,29.0,1706532864.0,1040498688.0,2979872768.0,27892170752.0,13958177.0,3801327.0
13-04 02:32:03,5.597,0.919,91.395,1.921,0.0,0.167,0.0,2265088.0,0.0,24.0,1706844160.0,1040498688.0,2984427520.0,27887304704.0,13875511.0,3831409.0
13-04 02:32:04,4.181,0.502,93.562,1.589,0.0,0.167,0.0,1753088.0,0.0,31.0,1707372544.0,1040498688.0,2987966464.0,27883237376.0,12577086.0,3279186.0
13-04 02:32:05,1.420,0.167,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1708462080.0,1040498688.0,2988802048.0,27881312256.0,5801715.0,54955.0
13-04 02:32:06,0.583,0.250,98.668,0.500,0.0,0.0,0.0,155648.0,0.0,6.0,1710489600.0,1040498688.0,2988806144.0,27879280640.0,2534461.0,139472.0
13-04 02:32:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,16.0,1710559232.0,1040498688.0,2988924928.0,27879092224.0,12902.0,13157.0
13-04 02:32:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710927872.0,1040498688.0,2988937216.0,27878711296.0,7716.0,19581.0
13-04 02:32:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710919680.0,1040498688.0,2988945408.0,27878711296.0,5875.0,4776.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710919680.0,1040498688.0,2988945408.0,27878711296.0,6883.0,5264.0
13-04 02:32:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710915584.0,1040498688.0,2988949504.0,27878711296.0,9133.0,8601.0
13-04 02:32:12,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,4.0,1710915584.0,1040498688.0,2988949504.0,27878711296.0,7123.0,7035.0
13-04 02:32:13,4.774,0.670,94.054,0.503,0.0,0.0,0.0,651264.0,0.0,26.0,1710923776.0,1040498688.0,2989400064.0,27878252544.0,2484509.0,1266953.0
13-04 02:32:14,5.034,0.923,91.946,2.013,0.0,0.084,0.0,2371584.0,0.0,25.0,1709834240.0,1040498688.0,2994110464.0,27874631680.0,12364598.0,3758075.0
13-04 02:32:15,5.760,0.668,91.152,2.254,0.0,0.167,0.0,2826240.0,0.0,29.0,1710653440.0,1040498688.0,3000057856.0,27867865088.0,12701357.0,3897482.0
13-04 02:32:16,5.505,1.001,91.159,2.168,0.0,0.167,0.0,2269184.0,0.0,25.0,1710759936.0,1040498688.0,3005497344.0,27862319104.0,13105401.0,4342034.0
13-04 02:32:17,5.931,0.585,91.395,1.838,0.0,0.251,4096.0,2375680.0,1.0,33.0,1702350848.0,1040502784.0,3010940928.0,27865280512.0,13342030.0,3850496.0
13-04 02:32:18,5.745,1.082,91.091,1.832,0.0,0.250,0.0,2260992.0,0.0,24.0,1702354944.0,1040502784.0,3015462912.0,27860754432.0,13274488.0,3816068.0
13-04 02:32:19,4.219,1.181,92.743,1.688,0.0,0.169,0.0,2801664.0,0.0,26.0,1701744640.0,1040502784.0,3021344768.0,27855482880.0,12530311.0,3884887.0
13-04 02:32:20,6.224,0.830,90.456,2.324,0.0,0.166,0.0,2285568.0,0.0,28.0,1701986304.0,1040502784.0,3026259968.0,27850326016.0,12816156.0,4398390.0
13-04 02:32:21,4.954,0.756,92.275,1.763,0.0,0.252,0.0,2260992.0,0.0,24.0,1703006208.0,1040502784.0,3030974464.0,27844591616.0,13502126.0,3845813.0
13-04 02:32:22,5.824,0.749,91.431,1.830,0.0,0.166,0.0,2273280.0,0.0,26.0,1703428096.0,1040502784.0,3036049408.0,27839094784.0,12982551.0,3819994.0
13-04 02:32:23,5.369,0.839,91.359,2.265,0.0,0.168,0.0,2822144.0,0.0,29.0,1703706624.0,1040502784.0,3042652160.0,27832213504.0,12868551.0,3893967.0
13-04 02:32:24,4.946,1.006,92.372,1.593,0.0,0.084,0.0,2244608.0,0.0,21.0,1704173568.0,1040502784.0,3048067072.0,27826331648.0,12561055.0,3752202.0
13-04 02:32:25,4.023,0.503,93.965,1.341,0.0,0.168,0.0,1728512.0,0.0,22.0,1705435136.0,1040502784.0,3050762240.0,27822374912.0,9092076.0,3613421.0
13-04 02:32:26,4.003,0.500,94.245,1.168,0.0,0.083,0.0,1699840.0,0.0,18.0,1704603648.0,1040502784.0,3054931968.0,27819036672.0,6661470.0,2863065.0
13-04 02:32:27,6.344,1.169,89.983,2.337,0.0,0.167,0.0,65073152.0,0.0,126.0,1704267776.0,1040502784.0,3062718464.0,27811586048.0,11459405.0,4805354.0
13-04 02:32:28,5.076,0.508,91.963,2.284,0.0,0.169,0.0,2846720.0,0.0,35.0,1705390080.0,1040502784.0,3067711488.0,27805470720.0,13522253.0,4980026.0
13-04 02:32:29,5.532,0.671,91.702,1.844,0.0,0.251,0.0,2260992.0,0.0,24.0,1704480768.0,1040502784.0,3073929216.0,27800162304.0,14025586.0,3882014.0
13-04 02:32:30,5.784,0.587,91.450,2.096,0.0,0.084,0.0,2260992.0,0.0,24.0,1705152512.0,1040502784.0,3078631424.0,27794788352.0,14071396.0,3855881.0
13-04 02:32:31,5.051,0.926,91.835,2.104,0.0,0.084,0.0,2260992.0,0.0,24.0,1706463232.0,1040502784.0,3082940416.0,27789168640.0,13345173.0,3840381.0
13-04 02:32:32,5.193,0.838,91.876,2.010,0.0,0.084,0.0,2318336.0,0.0,27.0,1702854656.0,1040502784.0,3088437248.0,27787280384.0,12773822.0,3706780.0
13-04 02:32:33,5.210,0.924,91.345,2.437,0.0,0.084,0.0,2834432.0,0.0,32.0,1702785024.0,1040502784.0,3094298624.0,27781488640.0,12802511.0,4502363.0
13-04 02:32:34,5.109,1.089,92.044,1.759,0.0,0.0,0.0,2260992.0,0.0,24.0,1703903232.0,1040502784.0,3098603520.0,27776065536.0,13544043.0,3821946.0
13-04 02:32:35,5.828,0.999,91.424,1.582,0.0,0.167,0.0,2260992.0,0.0,24.0,1704153088.0,1040502784.0,3104100352.0,27770318848.0,13354504.0,3899256.0
13-04 02:32:36,5.858,0.837,91.548,1.506,0.0,0.251,0.0,2269184.0,0.0,24.0,1702371328.0,1040502784.0,3109154816.0,27767046144.0,13989092.0,3817438.0
13-04 02:32:37,6.015,0.668,91.395,1.754,0.0,0.167,0.0,2805760.0,0.0,26.0,1704091648.0,1040502784.0,3114430464.0,27760050176.0,14551226.0,3917489.0
13-04 02:32:38,4.553,0.506,92.074,2.361,0.0,0.506,0.0,2310144.0,0.0,32.0,1703432192.0,1040502784.0,3119910912.0,27755229184.0,13168189.0,4355448.0
13-04 02:32:39,5.285,0.839,91.946,1.678,0.0,0.252,0.0,2306048.0,0.0,33.0,1705234432.0,1040502784.0,3124854784.0,27748483072.0,14113109.0,3799043.0
13-04 02:32:40,5.868,0.838,91.199,1.928,0.0,0.168,0.0,2277376.0,0.0,24.0,1704505344.0,1040502784.0,3130470400.0,27743596544.0,13658113.0,3884817.0
13-04 02:32:41,5.458,0.672,91.604,2.099,0.0,0.168,0.0,2809856.0,0.0,26.0,1704542208.0,1040502784.0,3135660032.0,27738370048.0,13063925.0,3844188.0
13-04 02:32:42,5.109,0.503,91.709,2.513,0.0,0.168,0.0,2338816.0,0.0,40.0,1705492480.0,1040502784.0,3140501504.0,27732578304.0,12895690.0,4311093.0
13-04 02:32:43,4.778,0.922,92.037,2.096,0.0,0.168,0.0,2260992.0,0.0,24.0,1705533440.0,1040502784.0,3146084352.0,27726954496.0,13013104.0,3798590.0
13-04 02:32:44,5.514,0.919,91.646,1.671,0.0,0.251,0.0,2277376.0,0.0,26.0,1705148416.0,1040502784.0,3150843904.0,27722579968.0,13701220.0,3940640.0
13-04 02:32:45,5.542,0.672,91.940,1.763,0.0,0.084,0.0,2269184.0,0.0,24.0,1706336256.0,1040502784.0,3155918848.0,27716317184.0,13282930.0,3847988.0
13-04 02:32:46,5.417,1.167,91.0,2.333,0.0,0.083,0.0,2830336.0,0.0,29.0,1704632320.0,1040502784.0,3162230784.0,27711709184.0,12713124.0,3902656.0
13-04 02:32:47,4.702,0.672,92.527,2.015,0.0,0.084,0.0,2285568.0,0.0,27.0,1705299968.0,1040502784.0,3166793728.0,27706478592.0,12765646.0,4268171.0
13-04 02:32:48,4.866,1.007,92.534,1.342,0.0,0.252,0.0,1691648.0,0.0,18.0,1705742336.0,1040502784.0,3171045376.0,27701784576.0,12707186.0,3330451.0
13-04 02:32:49,5.042,0.840,91.513,2.521,0.0,0.084,0.0,2932736.0,0.0,33.0,1706102784.0,1040502784.0,3176480768.0,27695988736.0,13785585.0,4360516.0
13-04 02:32:50,5.193,0.838,91.876,1.926,0.0,0.168,0.0,2265088.0,0.0,24.0,1705816064.0,1040502784.0,3181711360.0,27691044864.0,12742428.0,3787251.0
13-04 02:32:51,5.365,0.922,91.618,1.928,0.0,0.168,4096.0,2793472.0,1.0,27.0,1707753472.0,1040506880.0,3186765824.0,27684048896.0,13204794.0,3891818.0
13-04 02:32:52,5.565,1.080,91.030,2.243,0.0,0.083,0.0,2326528.0,0.0,28.0,1706307584.0,1040506880.0,3192176640.0,27680083968.0,12577776.0,3799191.0
13-04 02:32:53,4.344,0.919,93.066,1.420,0.0,0.251,0.0,1695744.0,0.0,19.0,1707454464.0,1040506880.0,3195371520.0,27675742208.0,13423044.0,3388217.0
13-04 02:32:54,0.917,0.083,99.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1708187648.0,1040506880.0,3196719104.0,27673661440.0,2909112.0,34006.0
13-04 02:32:55,0.501,0.167,98.831,0.501,0.0,0.0,0.0,139264.0,0.0,6.0,1708441600.0,1040506880.0,3196719104.0,27673407488.0,1840354.0,111267.0
13-04 02:32:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1708597248.0,1040506880.0,3196817408.0,27673153536.0,4352.0,4736.0
13-04 02:32:57,0.167,0.250,99.583,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1313013760.0,1040506880.0,3196817408.0,28068737024.0,15626.0,29502.0
13-04 02:32:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1311801344.0,1040506880.0,3196825600.0,28069941248.0,7117.0,6267.0
13-04 02:32:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1311789056.0,1040506880.0,3196829696.0,28069949440.0,5753.0,5420.0
13-04 02:33:00,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1311789056.0,1040506880.0,3196829696.0,28069949440.0,9354.0,7546.0
13-04 02:33:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,2.0,1311784960.0,1040506880.0,3196833792.0,28069949440.0,7152.0,7350.0
13-04 02:33:02,0.083,0.167,99.750,0.0,0.0,0.0,0.0,80924672.0,0.0,108.0,1311784960.0,1040506880.0,3196833792.0,28069949440.0,4865.0,4229.0
13-04 02:33:03,4.849,1.003,94.147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1328136192.0,1040506880.0,3196837888.0,28053594112.0,14961.0,11394.0
13-04 02:33:04,1.417,0.917,97.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1302466560.0,1040506880.0,3196809216.0,28079292416.0,9626.0,10793.0
13-04 02:33:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1302462464.0,1040506880.0,3196813312.0,28079292416.0,7254.0,5537.0
13-04 02:33:06,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1302458368.0,1040506880.0,3196817408.0,28079292416.0,7863.0,6689.0
13-04 02:33:07,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,1302450176.0,1040506880.0,3196825600.0,28079292416.0,8024.0,7239.0
13-04 02:33:08,2.922,0.584,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1307955200.0,1040506880.0,3196825600.0,28073787392.0,10550.0,10289.0
13-04 02:33:09,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255510016.0,1040506880.0,3196801024.0,28126257152.0,6432.0,5537.0
13-04 02:33:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,1255510016.0,1040506880.0,3196801024.0,28126257152.0,6304.0,6054.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255505920.0,1040506880.0,3196805120.0,28126257152.0,7630.0,6297.0
13-04 02:33:12,0.083,0.083,99.834,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1255505920.0,1040506880.0,3196805120.0,28126257152.0,5263.0,3900.0
13-04 02:33:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1255501824.0,1040506880.0,3196809216.0,28126257152.0,2676.0,2467.0
13-04 02:33:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1255501824.0,1040506880.0,3196809216.0,28126257152.0,3311.0,3579.0
13-04 02:33:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255497728.0,1040506880.0,3196813312.0,28126257152.0,3284.0,4389.0
13-04 02:33:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255497728.0,1040506880.0,3196813312.0,28126257152.0,4496.0,3886.0
13-04 02:33:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,1255493632.0,1040506880.0,3196817408.0,28126257152.0,4349.0,4949.0
13-04 02:33:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255493632.0,1040506880.0,3196817408.0,28126257152.0,6134.0,5185.0
13-04 02:33:19,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255489536.0,1040506880.0,3196821504.0,28126257152.0,4900.0,4524.0
13-04 02:33:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255485440.0,1040506880.0,3196825600.0,28126257152.0,6505.0,4633.0
13-04 02:33:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255481344.0,1040506880.0,3196829696.0,28126257152.0,2943.0,2523.0
13-04 02:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255481344.0,1040506880.0,3196829696.0,28126257152.0,3282.0,4323.0
13-04 02:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255481344.0,1040506880.0,3196829696.0,28126257152.0,1774.0,1869.0
13-04 02:33:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1255731200.0,1040506880.0,3196833792.0,28126003200.0,3597.0,3759.0
13-04 02:33:25,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255731200.0,1040506880.0,3196833792.0,28126003200.0,5024.0,4568.0
13-04 02:33:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1255727104.0,1040506880.0,3196837888.0,28126003200.0,6789.0,6284.0
13-04 02:33:27,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1255723008.0,1040506880.0,3196841984.0,28126003200.0,7455.0,6390.0
13-04 02:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255718912.0,1040506880.0,3196846080.0,28126003200.0,6197.0,5256.0
13-04 02:33:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255714816.0,1040506880.0,3196850176.0,28126003200.0,2548.0,3190.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255714816.0,1040506880.0,3196850176.0,28126003200.0,3817.0,3898.0
13-04 02:33:31,0.0,0.0,99.667,0.250,0.0,0.083,0.0,40960.0,0.0,5.0,1255714816.0,1040506880.0,3196850176.0,28126003200.0,3204.0,2745.0
13-04 02:33:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255710720.0,1040506880.0,3196854272.0,28126003200.0,4906.0,6031.0
13-04 02:33:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255710720.0,1040506880.0,3196854272.0,28126003200.0,3182.0,4229.0
13-04 02:33:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1255706624.0,1040506880.0,3196858368.0,28126003200.0,5500.0,4008.0
13-04 02:33:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255706624.0,1040506880.0,3196858368.0,28126003200.0,6328.0,4641.0
13-04 02:33:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255702528.0,1040506880.0,3196862464.0,28126003200.0,4899.0,5307.0
13-04 02:33:37,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1255690240.0,1040506880.0,3196866560.0,28126011392.0,4924.0,3718.0
13-04 02:33:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255686144.0,1040506880.0,3196870656.0,28126011392.0,3781.0,3119.0
13-04 02:33:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255682048.0,1040506880.0,3196874752.0,28126011392.0,4789.0,4711.0
13-04 02:33:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255682048.0,1040506880.0,3196874752.0,28126011392.0,4080.0,4831.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255677952.0,1040506880.0,3196878848.0,28126011392.0,6575.0,6286.0
13-04 02:33:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1255673856.0,1040506880.0,3196882944.0,28126011392.0,5480.0,4792.0
13-04 02:33:43,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255673856.0,1040506880.0,3196882944.0,28126011392.0,8837.0,8225.0
13-04 02:33:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255669760.0,1040506880.0,3196887040.0,28126011392.0,3815.0,3098.0
13-04 02:33:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255669760.0,1040506880.0,3196887040.0,28126011392.0,2587.0,3201.0
13-04 02:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255665664.0,1040506880.0,3196891136.0,28126011392.0,4105.0,3248.0
13-04 02:33:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255665664.0,1040506880.0,3196891136.0,28126011392.0,6391.0,4982.0
13-04 02:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255661568.0,1040506880.0,3196895232.0,28126011392.0,2827.0,4808.0
13-04 02:33:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1255661568.0,1040506880.0,3196895232.0,28126011392.0,5216.0,3825.0
13-04 02:33:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255657472.0,1040506880.0,3196899328.0,28126011392.0,6109.0,6774.0
13-04 02:33:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255653376.0,1040506880.0,3196903424.0,28126011392.0,3105.0,2653.0
13-04 02:33:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1255653376.0,1040506880.0,3196903424.0,28126011392.0,5183.0,5058.0
13-04 02:33:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255649280.0,1040506880.0,3196907520.0,28126011392.0,3102.0,2686.0
13-04 02:33:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255649280.0,1040506880.0,3196907520.0,28126011392.0,4964.0,4597.0
13-04 02:33:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255645184.0,1040506880.0,3196911616.0,28126011392.0,4145.0,3263.0
13-04 02:33:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255641088.0,1040506880.0,3196915712.0,28126011392.0,4213.0,3265.0
13-04 02:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255641088.0,1040506880.0,3196915712.0,28126011392.0,3698.0,3778.0
13-04 02:33:58,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255636992.0,1040506880.0,3196919808.0,28126011392.0,6948.0,7988.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1255755776.0,1040506880.0,3196919808.0,28125892608.0,3242.0,4371.0
13-04 02:34:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255751680.0,1040506880.0,3196923904.0,28125892608.0,5245.0,4803.0
13-04 02:34:01,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1255751680.0,1040506880.0,3196923904.0,28125892608.0,5638.0,4627.0
13-04 02:34:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,1255747584.0,1040506880.0,3196928000.0,28125892608.0,5248.0,3919.0
13-04 02:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255747584.0,1040506880.0,3196928000.0,28125892608.0,5354.0,5446.0
13-04 02:34:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255743488.0,1040506880.0,3196932096.0,28125892608.0,3104.0,2716.0
13-04 02:34:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255739392.0,1040506880.0,3196936192.0,28125892608.0,4543.0,4204.0
13-04 02:34:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255739392.0,1040506880.0,3196936192.0,28125892608.0,3472.0,3673.0
13-04 02:34:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1255735296.0,1040506880.0,3196940288.0,28125892608.0,5670.0,4907.0
13-04 02:34:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255735296.0,1040506880.0,3196940288.0,28125892608.0,4970.0,5306.0
13-04 02:34:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255731200.0,1040506880.0,3196944384.0,28125892608.0,5261.0,3896.0
13-04 02:34:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255706624.0,1040506880.0,3196952576.0,28125908992.0,6884.0,5537.0
13-04 02:34:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255702528.0,1040506880.0,3196956672.0,28125908992.0,7568.0,6356.0
13-04 02:34:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255702528.0,1040506880.0,3196956672.0,28125908992.0,1755.0,1939.0
13-04 02:34:13,0.083,0.166,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1255702528.0,1040506880.0,3196956672.0,28125908992.0,2951.0,3813.0
13-04 02:34:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255698432.0,1040506880.0,3196960768.0,28125908992.0,6942.0,5755.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255694336.0,1040506880.0,3196964864.0,28125908992.0,4402.0,3915.0
13-04 02:34:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255694336.0,1040506880.0,3196964864.0,28125908992.0,3597.0,3758.0
13-04 02:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255690240.0,1040506880.0,3196968960.0,28125908992.0,6427.0,6521.0
13-04 02:34:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255690240.0,1040506880.0,3196968960.0,28125908992.0,5967.0,5095.0
13-04 02:34:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1255686144.0,1040506880.0,3196973056.0,28125908992.0,4365.0,3445.0
13-04 02:34:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255686144.0,1040506880.0,3196973056.0,28125908992.0,2428.0,3040.0
13-04 02:34:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255682048.0,1040506880.0,3196977152.0,28125908992.0,1935.0,2004.0
13-04 02:34:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255682048.0,1040506880.0,3196977152.0,28125908992.0,6297.0,5350.0
13-04 02:34:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255677952.0,1040506880.0,3196981248.0,28125908992.0,3797.0,5449.0
13-04 02:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1255661568.0,1040506880.0,3196997632.0,28125908992.0,8371.0,8945.0
13-04 02:34:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255657472.0,1040506880.0,3197001728.0,28125908992.0,5420.0,5515.0
13-04 02:34:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255653376.0,1040506880.0,3197005824.0,28125908992.0,6485.0,4576.0
13-04 02:34:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1255653376.0,1040506880.0,3197005824.0,28125908992.0,6034.0,5091.0
13-04 02:34:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255649280.0,1040506880.0,3197009920.0,28125908992.0,2590.0,3200.0
13-04 02:34:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255649280.0,1040506880.0,3197009920.0,28125908992.0,2727.0,3314.0
13-04 02:34:30,0.333,0.0,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255645184.0,1040506880.0,3197014016.0,28125908992.0,7418.0,6057.0
13-04 02:34:31,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255645184.0,1040506880.0,3197014016.0,28125908992.0,3855.0,3438.0
13-04 02:34:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255641088.0,1040506880.0,3197018112.0,28125908992.0,7317.0,8959.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255636992.0,1040506880.0,3197022208.0,28125908992.0,4145.0,3270.0
13-04 02:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1255636992.0,1040506880.0,3197022208.0,28125908992.0,6291.0,5735.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1255632896.0,1040506880.0,3197026304.0,28125908992.0,4142.0,3330.0
13-04 02:34:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255632896.0,1040506880.0,3197026304.0,28125908992.0,3757.0,3064.0
13-04 02:34:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1255628800.0,1040506880.0,3197030400.0,28125908992.0,4473.0,4307.0
13-04 02:34:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255628800.0,1040506880.0,3197030400.0,28125908992.0,2070.0,2860.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255624704.0,1040506880.0,3197034496.0,28125908992.0,6400.0,4738.0
13-04 02:34:40,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255620608.0,1040506880.0,3197038592.0,28125908992.0,7958.0,7787.0
13-04 02:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255616512.0,1040506880.0,3197042688.0,28125908992.0,6937.0,5281.0
13-04 02:34:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1255620608.0,1040506880.0,3197046784.0,28125900800.0,3466.0,3713.0
13-04 02:34:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255616512.0,1040506880.0,3197050880.0,28125900800.0,7628.0,7064.0
13-04 02:34:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255616512.0,1040506880.0,3197050880.0,28125900800.0,2714.0,2450.0
13-04 02:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255612416.0,1040506880.0,3197054976.0,28125900800.0,4155.0,4614.0
13-04 02:34:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255620608.0,1040506880.0,3197054976.0,28125892608.0,1379.0,2533.0
13-04 02:34:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255317504.0,1040506880.0,3197059072.0,28126191616.0,7858.0,6918.0
13-04 02:34:48,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255104512.0,1040506880.0,3197063168.0,28126400512.0,5519.0,5608.0
13-04 02:34:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255100416.0,1040506880.0,3197067264.0,28126400512.0,6486.0,4578.0
13-04 02:34:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255100416.0,1040506880.0,3197067264.0,28126400512.0,605.0,1218.0
13-04 02:34:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255100416.0,1040506880.0,3197067264.0,28126400512.0,4760.0,4391.0
13-04 02:34:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255104512.0,1040506880.0,3197071360.0,28126392320.0,3205.0,2750.0
13-04 02:34:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255104512.0,1040506880.0,3197071360.0,28126392320.0,1419.0,2548.0
13-04 02:34:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1255100416.0,1040506880.0,3197075456.0,28126392320.0,2847.0,3807.0
13-04 02:34:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254318080.0,1040506880.0,3205222400.0,28119027712.0,8302.0,6472.0
13-04 02:34:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254326272.0,1040506880.0,3205468160.0,28118773760.0,6236.0,6754.0
13-04 02:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254322176.0,1040506880.0,3205472256.0,28118773760.0,4273.0,3312.0
13-04 02:34:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254322176.0,1040506880.0,3205472256.0,28118773760.0,4411.0,3452.0
13-04 02:34:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1254318080.0,1040506880.0,3205476352.0,28118773760.0,1776.0,1868.0
13-04 02:35:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1254318080.0,1040506880.0,3205476352.0,28118773760.0,5584.0,5612.0
13-04 02:35:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254313984.0,1040506880.0,3205480448.0,28118773760.0,3143.0,4249.0
13-04 02:35:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1254330368.0,1040506880.0,3205480448.0,28118757376.0,5061.0,4690.0
13-04 02:35:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254359040.0,1040506880.0,3205484544.0,28118724608.0,6156.0,5207.0
13-04 02:35:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1254354944.0,1040506880.0,3205488640.0,28118724608.0,3044.0,2614.0
13-04 02:35:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254354944.0,1040506880.0,3205488640.0,28118724608.0,8727.0,6237.0
13-04 02:35:06,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1254350848.0,1040506880.0,3205492736.0,28118724608.0,3964.0,4679.0
13-04 02:35:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,57344.0,0.0,3.0,1254346752.0,1040506880.0,3205496832.0,28118724608.0,1615.0,1796.0
13-04 02:35:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254346752.0,1040506880.0,3205496832.0,28118724608.0,5715.0,4930.0
13-04 02:35:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254342656.0,1040506880.0,3205500928.0,28118724608.0,4543.0,4371.0
13-04 02:35:10,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254342656.0,1040506880.0,3205500928.0,28118724608.0,5135.0,5403.0
13-04 02:35:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254338560.0,1040506880.0,3205505024.0,28118724608.0,5456.0,5145.0
13-04 02:35:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1254338560.0,1040506880.0,3205505024.0,28118724608.0,5061.0,3720.0
13-04 02:35:13,0.083,0.083,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1254334464.0,1040506880.0,3205509120.0,28118724608.0,8082.0,6360.0
13-04 02:35:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254326272.0,1040506880.0,3205517312.0,28118724608.0,3311.0,3579.0
13-04 02:35:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254293504.0,1040506880.0,3205533696.0,28118740992.0,9633.0,9651.0
13-04 02:35:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254289408.0,1040506880.0,3205537792.0,28118740992.0,4608.0,5208.0
13-04 02:35:17,0.167,0.0,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1254289408.0,1040506880.0,3205537792.0,28118740992.0,2530.0,3132.0
13-04 02:35:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254285312.0,1040506880.0,3205541888.0,28118740992.0,5580.0,5651.0
13-04 02:35:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254285312.0,1040506880.0,3205541888.0,28118740992.0,5217.0,3833.0
13-04 02:35:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254281216.0,1040506880.0,3205545984.0,28118740992.0,4251.0,4866.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254281216.0,1040506880.0,3205545984.0,28118740992.0,4887.0,4466.0
13-04 02:35:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254277120.0,1040506880.0,3205550080.0,28118740992.0,5481.0,4015.0
13-04 02:35:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1254277120.0,1040506880.0,3205550080.0,28118740992.0,1974.0,2055.0
13-04 02:35:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1254277120.0,1040506880.0,3205550080.0,28118740992.0,2822.0,3930.0
13-04 02:35:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254273024.0,1040506880.0,3205554176.0,28118740992.0,3658.0,3705.0
13-04 02:35:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254264832.0,1040506880.0,3205554176.0,28118749184.0,4834.0,4530.0
13-04 02:35:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254256640.0,1040506880.0,3205562368.0,28118749184.0,6788.0,6353.0
13-04 02:35:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254256640.0,1040506880.0,3205562368.0,28118749184.0,6444.0,4562.0
13-04 02:35:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1254252544.0,1040506880.0,3205566464.0,28118749184.0,3082.0,4143.0
13-04 02:35:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254252544.0,1040506880.0,3205566464.0,28118749184.0,4987.0,4553.0
13-04 02:35:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254248448.0,1040506880.0,3205570560.0,28118749184.0,3241.0,2798.0
13-04 02:35:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254248448.0,1040506880.0,3205570560.0,28118749184.0,2588.0,3141.0
13-04 02:35:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254244352.0,1040506880.0,3205574656.0,28118749184.0,3657.0,3672.0
13-04 02:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,57344.0,0.0,13.0,1254244352.0,1040506880.0,3205574656.0,28118749184.0,6692.0,6264.0
13-04 02:35:35,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1254240256.0,1040506880.0,3205578752.0,28118749184.0,6282.0,5014.0
13-04 02:35:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254240256.0,1040506880.0,3205578752.0,28118749184.0,5413.0,4731.0
13-04 02:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1254236160.0,1040506880.0,3205582848.0,28118749184.0,4034.0,3314.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254232064.0,1040506880.0,3205586944.0,28118749184.0,1519.0,1849.0
13-04 02:35:39,0.250,0.0,99.750,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1254232064.0,1040506880.0,3205586944.0,28118749184.0,9368.0,8813.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254227968.0,1040506880.0,3205591040.0,28118749184.0,3746.0,3107.0
13-04 02:35:41,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1254227968.0,1040506880.0,3205591040.0,28118749184.0,4907.0,5680.0
13-04 02:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254223872.0,1040506880.0,3205595136.0,28118749184.0,4413.0,4231.0
13-04 02:35:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254219776.0,1040506880.0,3205599232.0,28118749184.0,8254.0,6134.0
13-04 02:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1254219776.0,1040506880.0,3205599232.0,28118749184.0,5896.0,5568.0
13-04 02:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254215680.0,1040506880.0,3205603328.0,28118749184.0,3102.0,2655.0
13-04 02:35:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254211584.0,1040506880.0,3205607424.0,28118749184.0,4272.0,3341.0
13-04 02:35:47,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1254207488.0,1040506880.0,3205611520.0,28118749184.0,3678.0,5680.0
13-04 02:35:48,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254207488.0,1040506880.0,3205611520.0,28118749184.0,7364.0,5811.0
13-04 02:35:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1254203392.0,1040506880.0,3205615616.0,28118749184.0,1935.0,2032.0
13-04 02:35:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254203392.0,1040506880.0,3205615616.0,28118749184.0,3630.0,3781.0
13-04 02:35:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254199296.0,1040506880.0,3205619712.0,28118749184.0,4929.0,4475.0
13-04 02:35:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254195200.0,1040506880.0,3205623808.0,28118749184.0,5997.0,5041.0
13-04 02:35:53,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1254195200.0,1040506880.0,3205623808.0,28118749184.0,1775.0,1934.0
13-04 02:35:54,0.501,0.0,99.499,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1254178816.0,1040506880.0,3205640192.0,28118749184.0,9141.0,10322.0
13-04 02:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254182912.0,1040506880.0,3205644288.0,28118740992.0,8367.0,6476.0
13-04 02:35:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254178816.0,1040506880.0,3205648384.0,28118740992.0,3283.0,4387.0
13-04 02:35:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254178816.0,1040506880.0,3205648384.0,28118740992.0,1807.0,1963.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254174720.0,1040506880.0,3205652480.0,28118740992.0,2529.0,3130.0
13-04 02:35:59,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1254174720.0,1040506880.0,3205652480.0,28118740992.0,7752.0,6867.0
13-04 02:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1254170624.0,1040506880.0,3205656576.0,28118740992.0,4544.0,5207.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254170624.0,1040506880.0,3205656576.0,28118740992.0,5086.0,4163.0
13-04 02:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254301696.0,1040506880.0,3205660672.0,28118605824.0,8667.0,6237.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254297600.0,1040506880.0,3205664768.0,28118605824.0,1419.0,2616.0
13-04 02:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1254297600.0,1040506880.0,3205664768.0,28118605824.0,1259.0,2321.0
13-04 02:36:05,0.083,0.0,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1254293504.0,1040506880.0,3205668864.0,28118605824.0,6326.0,6622.0
13-04 02:36:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254289408.0,1040506880.0,3205672960.0,28118605824.0,4682.0,4415.0
13-04 02:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254289408.0,1040506880.0,3205672960.0,28118605824.0,6067.0,4281.0
13-04 02:36:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254285312.0,1040506880.0,3205677056.0,28118605824.0,7698.0,6843.0
13-04 02:36:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1254248448.0,1040506880.0,3205681152.0,28118638592.0,4955.0,3703.0
13-04 02:36:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254215680.0,1040506880.0,3205681152.0,28118671360.0,4317.0,4142.0
13-04 02:36:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1254211584.0,1040506880.0,3205685248.0,28118671360.0,4899.0,4206.0
13-04 02:36:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1254211584.0,1040506880.0,3205685248.0,28118671360.0,2797.0,4096.0
13-04 02:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254211584.0,1040506880.0,3205685248.0,28118671360.0,2593.0,2412.0
13-04 02:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254207488.0,1040506880.0,3205689344.0,28118671360.0,8671.0,7909.0
13-04 02:36:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254203392.0,1040506880.0,3205693440.0,28118671360.0,5869.0,5001.0
13-04 02:36:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254203392.0,1040506880.0,3205693440.0,28118671360.0,4366.0,4354.0
13-04 02:36:17,0.0,0.0,99.916,0.084,0.0,0.0,0.0,28672.0,0.0,4.0,1254199296.0,1040506880.0,3205697536.0,28118671360.0,3758.0,3829.0
13-04 02:36:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254195200.0,1040506880.0,3205701632.0,28118671360.0,4059.0,4131.0
13-04 02:36:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254191104.0,1040506880.0,3205705728.0,28118671360.0,4764.0,4348.0
13-04 02:36:20,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254191104.0,1040506880.0,3205705728.0,28118671360.0,2943.0,2525.0
13-04 02:36:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254187008.0,1040506880.0,3205709824.0,28118671360.0,6709.0,6319.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1254182912.0,1040506880.0,3205713920.0,28118671360.0,4471.0,5002.0
13-04 02:36:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1254182912.0,1040506880.0,3205713920.0,28118671360.0,3851.0,3992.0
13-04 02:36:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254178816.0,1040506880.0,3205718016.0,28118671360.0,2944.0,2523.0
13-04 02:36:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254178816.0,1040506880.0,3205718016.0,28118671360.0,7165.0,7139.0
13-04 02:36:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254174720.0,1040506880.0,3205722112.0,28118671360.0,4967.0,4531.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254170624.0,1040506880.0,3205726208.0,28118671360.0,3730.0,3877.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254170624.0,1040506880.0,3205726208.0,28118671360.0,4795.0,4479.0
13-04 02:36:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1254166528.0,1040506880.0,3205730304.0,28118671360.0,3045.0,2616.0
13-04 02:36:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254166528.0,1040506880.0,3205730304.0,28118671360.0,8493.0,8131.0
13-04 02:36:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254170624.0,1040506880.0,3205734400.0,28118663168.0,2487.0,2975.0
13-04 02:36:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254166528.0,1040506880.0,3205738496.0,28118663168.0,3363.0,2938.0
13-04 02:36:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1254166528.0,1040506880.0,3205738496.0,28118663168.0,3819.0,3856.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254166528.0,1040506880.0,3205738496.0,28118663168.0,2488.0,3040.0
13-04 02:36:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1254162432.0,1040506880.0,3205742592.0,28118663168.0,7907.0,6196.0
13-04 02:36:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254158336.0,1040506880.0,3205746688.0,28118663168.0,7262.0,6301.0
13-04 02:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254154240.0,1040506880.0,3205750784.0,28118663168.0,7461.0,6712.0
13-04 02:36:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254154240.0,1040506880.0,3205750784.0,28118663168.0,2546.0,2319.0
13-04 02:36:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1254150144.0,1040506880.0,3205754880.0,28118663168.0,4497.0,4181.0
13-04 02:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254150144.0,1040506880.0,3205754880.0,28118663168.0,2820.0,2710.0
13-04 02:36:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1254146048.0,1040506880.0,3205758976.0,28118663168.0,5928.0,4610.0
13-04 02:36:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254141952.0,1040506880.0,3205763072.0,28118663168.0,6392.0,6144.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254141952.0,1040506880.0,3205763072.0,28118663168.0,4035.0,3447.0
13-04 02:36:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1254137856.0,1040506880.0,3205767168.0,28118663168.0,5937.0,6704.0
13-04 02:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254137856.0,1040506880.0,3205767168.0,28118663168.0,4294.0,3261.0
13-04 02:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254121472.0,1040506880.0,3205783552.0,28118663168.0,11291.0,11499.0
13-04 02:36:47,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1254117376.0,1040506880.0,3205787648.0,28118663168.0,3696.0,3786.0
13-04 02:36:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254113280.0,1040506880.0,3205791744.0,28118663168.0,1539.0,2593.0
13-04 02:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1254113280.0,1040506880.0,3205791744.0,28118663168.0,4828.0,4279.0
13-04 02:36:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254105088.0,1040506880.0,3205799936.0,28118663168.0,6249.0,5329.0
13-04 02:36:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254105088.0,1040506880.0,3205799936.0,28118663168.0,9209.0,8112.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254109184.0,1040506880.0,3205804032.0,28118654976.0,5313.0,3176.0
13-04 02:36:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1254105088.0,1040506880.0,3205808128.0,28118654976.0,2154.0,2092.0
13-04 02:36:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1254105088.0,1040506880.0,3205808128.0,28118654976.0,665.0,1217.0
13-04 02:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254105088.0,1040506880.0,3205808128.0,28118654976.0,4453.0,3925.0
13-04 02:36:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254100992.0,1040506880.0,3205812224.0,28118654976.0,4986.0,4514.0
13-04 02:36:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1254100992.0,1040506880.0,3205812224.0,28118654976.0,3856.0,5387.0
13-04 02:36:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254096896.0,1040506880.0,3205816320.0,28118654976.0,6754.0,6197.0
13-04 02:36:59,0.083,0.0,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1254092800.0,1040506880.0,3205820416.0,28118654976.0,7198.0,5749.0
13-04 02:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254088704.0,1040506880.0,3205824512.0,28118654976.0,5083.0,4601.0
13-04 02:37:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254088704.0,1040506880.0,3205824512.0,28118654976.0,4929.0,4438.0
13-04 02:37:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254088704.0,1040506880.0,3205824512.0,28118654976.0,1995.0,2079.0
13-04 02:37:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254084608.0,1040506880.0,3205828608.0,28118654976.0,1869.0,1963.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1254080512.0,1040506880.0,3205832704.0,28118654976.0,4960.0,4532.0
13-04 02:37:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1254080512.0,1040506880.0,3205832704.0,28118654976.0,4933.0,6498.0
13-04 02:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254080512.0,1040506880.0,3205832704.0,28118654976.0,8218.0,7971.0
13-04 02:37:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254072320.0,1040506880.0,3205840896.0,28118654976.0,7323.0,5167.0
13-04 02:37:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254072320.0,1040506880.0,3205840896.0,28118654976.0,4958.0,3624.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254068224.0,1040506880.0,3205844992.0,28118654976.0,3913.0,3090.0
13-04 02:37:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254068224.0,1040506880.0,3205844992.0,28118654976.0,2617.0,2385.0
13-04 02:37:11,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1254064128.0,1040506880.0,3205849088.0,28118654976.0,4350.0,4486.0
13-04 02:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254064128.0,1040506880.0,3205849088.0,28118654976.0,5155.0,3809.0
13-04 02:37:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1254060032.0,1040506880.0,3205853184.0,28118654976.0,2817.0,2576.0
13-04 02:37:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1254060032.0,1040506880.0,3205853184.0,28118654976.0,7713.0,8485.0
13-04 02:37:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1254055936.0,1040506880.0,3205857280.0,28118654976.0,9221.0,8076.0
13-04 02:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1254051840.0,1040506880.0,3205861376.0,28118654976.0,3154.0,2840.0
13-04 02:37:17,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1253748736.0,1040506880.0,3205865472.0,28118953984.0,3957.0,3524.0
13-04 02:37:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253539840.0,1040506880.0,3205865472.0,28119162880.0,1835.0,1976.0
13-04 02:37:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1253539840.0,1040506880.0,3205865472.0,28119162880.0,1909.0,2050.0
13-04 02:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253539840.0,1040506880.0,3205865472.0,28119162880.0,4864.0,4436.0
13-04 02:37:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1253535744.0,1040506880.0,3205869568.0,28119162880.0,7103.0,5653.0
13-04 02:37:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253527552.0,1040506880.0,3205877760.0,28119162880.0,4451.0,4977.0
13-04 02:37:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253523456.0,1040506880.0,3205881856.0,28119162880.0,3203.0,4358.0
13-04 02:37:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253523456.0,1040506880.0,3205881856.0,28119162880.0,5343.0,3875.0
13-04 02:37:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253519360.0,1040506880.0,3205885952.0,28119162880.0,2629.0,3222.0
13-04 02:37:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253519360.0,1040506880.0,3205885952.0,28119162880.0,3244.0,2798.0
13-04 02:37:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1253519360.0,1040506880.0,3205885952.0,28119162880.0,3130.0,3234.0
13-04 02:37:28,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253515264.0,1040506880.0,3205890048.0,28119162880.0,5207.0,3876.0
13-04 02:37:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253515264.0,1040506880.0,3205890048.0,28119162880.0,2113.0,3735.0
13-04 02:37:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253511168.0,1040506880.0,3205894144.0,28119162880.0,9322.0,9415.0
13-04 02:37:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253507072.0,1040506880.0,3205898240.0,28119162880.0,4326.0,3426.0
13-04 02:37:32,0.083,0.167,99.667,0.0,0.0,0.083,0.0,24576.0,0.0,4.0,1253507072.0,1040506880.0,3205898240.0,28119162880.0,4926.0,4447.0
13-04 02:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253502976.0,1040506880.0,3205902336.0,28119162880.0,1875.0,1962.0
13-04 02:37:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253511168.0,1040506880.0,3205902336.0,28119154688.0,3598.0,3757.0
13-04 02:37:35,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1253507072.0,1040506880.0,3205906432.0,28119154688.0,2752.0,2501.0
13-04 02:37:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253507072.0,1040506880.0,3205906432.0,28119154688.0,6246.0,4963.0
13-04 02:37:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253502976.0,1040506880.0,3205910528.0,28119154688.0,6090.0,4414.0
13-04 02:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253498880.0,1040506880.0,3205914624.0,28119154688.0,3913.0,4773.0
13-04 02:37:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253498880.0,1040506880.0,3205914624.0,28119154688.0,6593.0,6403.0
13-04 02:37:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253494784.0,1040506880.0,3205918720.0,28119154688.0,6479.0,6347.0
13-04 02:37:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1253490688.0,1040506880.0,3205922816.0,28119154688.0,4567.0,3882.0
13-04 02:37:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253490688.0,1040506880.0,3205922816.0,28119154688.0,2072.0,2926.0
13-04 02:37:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253486592.0,1040506880.0,3205926912.0,28119154688.0,6320.0,4572.0
13-04 02:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253437440.0,1040506880.0,3205926912.0,28119203840.0,3863.0,3336.0
13-04 02:37:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253433344.0,1040506880.0,3205931008.0,28119203840.0,2689.0,3264.0
13-04 02:37:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253400576.0,1040506880.0,3205931008.0,28119236608.0,7176.0,7341.0
13-04 02:37:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253404672.0,1040506880.0,3205935104.0,28119228416.0,4235.0,3394.0
13-04 02:37:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1253400576.0,1040506880.0,3205939200.0,28119228416.0,7000.0,6955.0
13-04 02:37:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253400576.0,1040506880.0,3205939200.0,28119228416.0,2430.0,3041.0
13-04 02:37:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253396480.0,1040506880.0,3205943296.0,28119228416.0,3045.0,2617.0
13-04 02:37:51,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253396480.0,1040506880.0,3205943296.0,28119228416.0,5318.0,3926.0
13-04 02:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253392384.0,1040506880.0,3205947392.0,28119228416.0,665.0,1259.0
13-04 02:37:53,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1253392384.0,1040506880.0,3205947392.0,28119228416.0,3755.0,3828.0
13-04 02:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1253388288.0,1040506880.0,3205951488.0,28119228416.0,7266.0,5821.0
13-04 02:37:55,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253384192.0,1040506880.0,3205955584.0,28119228416.0,3444.0,4557.0
13-04 02:37:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253380096.0,1040506880.0,3205959680.0,28119228416.0,6073.0,6621.0
13-04 02:37:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253376000.0,1040506880.0,3205963776.0,28119228416.0,3244.0,2798.0
13-04 02:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1253376000.0,1040506880.0,3205963776.0,28119228416.0,3203.0,2750.0
13-04 02:37:59,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253376000.0,1040506880.0,3205963776.0,28119228416.0,5343.0,3875.0
13-04 02:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253371904.0,1040506880.0,3205967872.0,28119228416.0,3945.0,4492.0
13-04 02:38:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253371904.0,1040506880.0,3205967872.0,28119228416.0,2942.0,2526.0
13-04 02:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253367808.0,1040506880.0,3205971968.0,28119228416.0,5222.0,5750.0
13-04 02:38:03,0.0,0.166,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1253367808.0,1040506880.0,3205971968.0,28119228416.0,5879.0,5955.0
13-04 02:38:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253371904.0,1040506880.0,3205976064.0,28119220224.0,6619.0,6336.0
13-04 02:38:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253335040.0,1040506880.0,3205980160.0,28119252992.0,4380.0,4208.0
13-04 02:38:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253335040.0,1040506880.0,3205980160.0,28119252992.0,2560.0,2317.0
13-04 02:38:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1253330944.0,1040506880.0,3205984256.0,28119252992.0,4932.0,3714.0
13-04 02:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253330944.0,1040506880.0,3205984256.0,28119252992.0,5175.0,3845.0
13-04 02:38:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253294080.0,1040506880.0,3205988352.0,28119285760.0,5752.0,4979.0
13-04 02:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253294080.0,1040506880.0,3205988352.0,28119285760.0,3404.0,4100.0
13-04 02:38:11,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1253289984.0,1040506880.0,3205992448.0,28119285760.0,7426.0,7315.0
13-04 02:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253285888.0,1040506880.0,3205996544.0,28119285760.0,4415.0,4299.0
13-04 02:38:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253285888.0,1040506880.0,3205996544.0,28119285760.0,8220.0,7532.0
13-04 02:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253265408.0,1040506880.0,3206000640.0,28119302144.0,2625.0,2320.0
13-04 02:38:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253265408.0,1040506880.0,3206000640.0,28119302144.0,3145.0,2707.0
13-04 02:38:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253261312.0,1040506880.0,3206004736.0,28119302144.0,5025.0,4507.0
13-04 02:38:17,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1253261312.0,1040506880.0,3206004736.0,28119302144.0,4144.0,3268.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253257216.0,1040506880.0,3206008832.0,28119302144.0,3037.0,2691.0
13-04 02:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253257216.0,1040506880.0,3206008832.0,28119302144.0,3082.0,4205.0
13-04 02:38:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253253120.0,1040506880.0,3206012928.0,28119302144.0,6584.0,6243.0
13-04 02:38:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253249024.0,1040506880.0,3206017024.0,28119302144.0,6974.0,6957.0
13-04 02:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253249024.0,1040506880.0,3206017024.0,28119302144.0,805.0,1397.0
13-04 02:38:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253244928.0,1040506880.0,3206021120.0,28119302144.0,4174.0,3221.0
13-04 02:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253244928.0,1040506880.0,3206021120.0,28119302144.0,5905.0,5092.0
13-04 02:38:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253240832.0,1040506880.0,3206025216.0,28119302144.0,3163.0,2732.0
13-04 02:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253236736.0,1040506880.0,3206029312.0,28119302144.0,1833.0,1869.0
13-04 02:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253236736.0,1040506880.0,3206029312.0,28119302144.0,7339.0,7407.0
13-04 02:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253232640.0,1040506880.0,3206033408.0,28119302144.0,3897.0,3968.0
13-04 02:38:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,90112.0,0.0,3.0,1253228544.0,1040506880.0,3206037504.0,28119302144.0,3174.0,4304.0
13-04 02:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1253228544.0,1040506880.0,3206037504.0,28119302144.0,6234.0,5346.0
13-04 02:38:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253224448.0,1040506880.0,3206041600.0,28119302144.0,5504.0,3922.0
13-04 02:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253220352.0,1040506880.0,3206045696.0,28119302144.0,6182.0,5781.0
13-04 02:38:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253220352.0,1040506880.0,3206045696.0,28119302144.0,1773.0,1869.0
13-04 02:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253216256.0,1040506880.0,3206049792.0,28119302144.0,3852.0,3892.0
13-04 02:38:35,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1253216256.0,1040506880.0,3206049792.0,28119302144.0,5571.0,4926.0
13-04 02:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253212160.0,1040506880.0,3206053888.0,28119302144.0,4502.0,4364.0
13-04 02:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253208064.0,1040506880.0,3206057984.0,28119302144.0,3299.0,3586.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253208064.0,1040506880.0,3206057984.0,28119302144.0,4062.0,4837.0
13-04 02:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253208064.0,1040506880.0,3206057984.0,28119302144.0,7156.0,5009.0
13-04 02:38:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253203968.0,1040506880.0,3206062080.0,28119302144.0,3829.0,3309.0
13-04 02:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1253199872.0,1040506880.0,3206066176.0,28119302144.0,5224.0,5056.0
13-04 02:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1253199872.0,1040506880.0,3206066176.0,28119302144.0,3654.0,2974.0
13-04 02:38:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253195776.0,1040506880.0,3206070272.0,28119302144.0,4673.0,4351.0
13-04 02:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253195776.0,1040506880.0,3206070272.0,28119302144.0,5853.0,6823.0
13-04 02:38:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253191680.0,1040506880.0,3206074368.0,28119302144.0,4524.0,3964.0
13-04 02:38:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253191680.0,1040506880.0,3206074368.0,28119302144.0,4413.0,5031.0
13-04 02:38:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1253187584.0,1040506880.0,3206078464.0,28119302144.0,2942.0,2527.0
13-04 02:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253187584.0,1040506880.0,3206078464.0,28119302144.0,6137.0,5186.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253183488.0,1040506880.0,3206082560.0,28119302144.0,4433.0,3445.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253179392.0,1040506880.0,3206086656.0,28119302144.0,5027.0,4601.0
13-04 02:38:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253179392.0,1040506880.0,3206086656.0,28119302144.0,4409.0,4962.0
13-04 02:38:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253179392.0,1040506880.0,3206086656.0,28119302144.0,5640.0,5721.0
13-04 02:38:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253175296.0,1040506880.0,3206090752.0,28119302144.0,2748.0,3339.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253175296.0,1040506880.0,3206090752.0,28119302144.0,5417.0,5451.0
13-04 02:38:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253171200.0,1040506880.0,3206094848.0,28119302144.0,6444.0,4529.0
13-04 02:38:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253167104.0,1040506880.0,3206098944.0,28119302144.0,3757.0,3762.0
13-04 02:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253167104.0,1040506880.0,3206098944.0,28119302144.0,3307.0,3248.0
13-04 02:38:58,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253158912.0,1040506880.0,3206107136.0,28119302144.0,7728.0,6256.0
13-04 02:38:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253154816.0,1040506880.0,3206111232.0,28119302144.0,2944.0,2525.0
13-04 02:39:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253154816.0,1040506880.0,3206111232.0,28119302144.0,5750.0,7456.0
13-04 02:39:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253154816.0,1040506880.0,3206111232.0,28119302144.0,1479.0,2596.0
13-04 02:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253150720.0,1040506880.0,3206115328.0,28119302144.0,5454.0,5608.0
13-04 02:39:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253150720.0,1040506880.0,3206115328.0,28119302144.0,5342.0,3876.0
13-04 02:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253146624.0,1040506880.0,3206119424.0,28119302144.0,3596.0,3694.0
13-04 02:39:05,0.083,0.083,99.750,0.083,0.0,0.0,0.0,90112.0,0.0,3.0,1253146624.0,1040506880.0,3206119424.0,28119302144.0,3861.0,3155.0
13-04 02:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253142528.0,1040506880.0,3206123520.0,28119302144.0,8540.0,6231.0
13-04 02:39:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1253138432.0,1040506880.0,3206127616.0,28119302144.0,7218.0,7483.0
13-04 02:39:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253134336.0,1040506880.0,3206131712.0,28119302144.0,2203.0,2999.0
13-04 02:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253134336.0,1040506880.0,3206131712.0,28119302144.0,1389.0,1732.0
13-04 02:39:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253134336.0,1040506880.0,3206131712.0,28119302144.0,3659.0,2975.0
13-04 02:39:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253130240.0,1040506880.0,3206135808.0,28119302144.0,8318.0,7619.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1253126144.0,1040506880.0,3206139904.0,28119302144.0,5909.0,5108.0
13-04 02:39:13,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1253126144.0,1040506880.0,3206139904.0,28119302144.0,5612.0,4835.0
13-04 02:39:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253122048.0,1040506880.0,3206144000.0,28119302144.0,4894.0,3624.0
13-04 02:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253117952.0,1040506880.0,3206148096.0,28119302144.0,5556.0,5696.0
13-04 02:39:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253117952.0,1040506880.0,3206148096.0,28119302144.0,4230.0,4704.0
13-04 02:39:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1253113856.0,1040506880.0,3206152192.0,28119302144.0,2527.0,3127.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253113856.0,1040506880.0,3206152192.0,28119302144.0,3044.0,2616.0
13-04 02:39:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253113856.0,1040506880.0,3206152192.0,28119302144.0,4766.0,4344.0
13-04 02:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253109760.0,1040506880.0,3206156288.0,28119302144.0,5119.0,4731.0
13-04 02:39:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253105664.0,1040506880.0,3206160384.0,28119302144.0,6783.0,6391.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253101568.0,1040506880.0,3206164480.0,28119302144.0,5935.0,4999.0
13-04 02:39:23,0.0,0.0,99.667,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1253101568.0,1040506880.0,3206164480.0,28119302144.0,1876.0,2026.0
13-04 02:39:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253101568.0,1040506880.0,3206164480.0,28119302144.0,3897.0,5474.0
13-04 02:39:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253097472.0,1040506880.0,3206168576.0,28119302144.0,5600.0,4538.0
13-04 02:39:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253097472.0,1040506880.0,3206168576.0,28119302144.0,3043.0,2612.0
13-04 02:39:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253093376.0,1040506880.0,3206172672.0,28119302144.0,5968.0,5023.0
13-04 02:39:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253089280.0,1040506880.0,3206176768.0,28119302144.0,2528.0,3127.0
13-04 02:39:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1253085184.0,1040506880.0,3206180864.0,28119302144.0,6038.0,5091.0
13-04 02:39:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253081088.0,1040506880.0,3206184960.0,28119302144.0,4414.0,5022.0
13-04 02:39:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253081088.0,1040506880.0,3206184960.0,28119302144.0,5454.0,5543.0
13-04 02:39:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253076992.0,1040506880.0,3206189056.0,28119302144.0,3324.0,2862.0
13-04 02:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253076992.0,1040506880.0,3206189056.0,28119302144.0,3697.0,3848.0
13-04 02:39:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253076992.0,1040506880.0,3206189056.0,28119302144.0,765.0,1378.0
13-04 02:39:35,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,5.0,1253068800.0,1040506880.0,3206197248.0,28119302144.0,11846.0,9164.0
13-04 02:39:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253068800.0,1040506880.0,3206197248.0,28119302144.0,2747.0,2539.0
13-04 02:39:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253064704.0,1040506880.0,3206201344.0,28119302144.0,3172.0,3510.0
13-04 02:39:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253072896.0,1040506880.0,3206201344.0,28119293952.0,5411.0,6181.0
13-04 02:39:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253072896.0,1040506880.0,3206201344.0,28119293952.0,3711.0,3086.0
13-04 02:39:40,0.083,0.083,99.751,0.0,0.0,0.083,0.0,81920.0,0.0,1.0,1253068800.0,1040506880.0,3206205440.0,28119293952.0,7809.0,7068.0
13-04 02:39:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253064704.0,1040506880.0,3206209536.0,28119293952.0,4628.0,3952.0
13-04 02:39:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253064704.0,1040506880.0,3206209536.0,28119293952.0,2687.0,2498.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253060608.0,1040506880.0,3206213632.0,28119293952.0,7198.0,5023.0
13-04 02:39:44,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1253056512.0,1040506880.0,3206217728.0,28119293952.0,7765.0,7086.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253056512.0,1040506880.0,3206217728.0,28119293952.0,3142.0,4246.0
13-04 02:39:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253052416.0,1040506880.0,3206221824.0,28119293952.0,3974.0,4060.0
13-04 02:39:47,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,7.0,1253052416.0,1040506880.0,3206221824.0,28119293952.0,8050.0,7489.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252921344.0,1040506880.0,3206225920.0,28119420928.0,1459.0,2496.0
13-04 02:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252921344.0,1040506880.0,3206225920.0,28119420928.0,4175.0,3218.0
13-04 02:39:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252917248.0,1040506880.0,3206230016.0,28119420928.0,665.0,1354.0
13-04 02:39:51,0.833,0.167,99.001,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253044224.0,1040506880.0,3206230016.0,28119293952.0,6134.0,5115.0
13-04 02:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1253167104.0,1040506880.0,3206234112.0,28119166976.0,8631.0,6717.0
13-04 02:39:53,0.0,0.167,99.584,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,1253163008.0,1040506880.0,3206238208.0,28119166976.0,3084.0,4205.0
13-04 02:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253163008.0,1040506880.0,3206238208.0,28119166976.0,6748.0,6269.0
13-04 02:39:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253158912.0,1040506880.0,3206242304.0,28119166976.0,3204.0,2746.0
13-04 02:39:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253158912.0,1040506880.0,3206242304.0,28119166976.0,2528.0,3130.0
13-04 02:39:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253154816.0,1040506880.0,3206246400.0,28119166976.0,3659.0,3734.0
13-04 02:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253154816.0,1040506880.0,3206246400.0,28119166976.0,5212.0,5251.0
13-04 02:39:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253158912.0,1040506880.0,3206250496.0,28119158784.0,4304.0,3400.0
13-04 02:40:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253158912.0,1040506880.0,3206250496.0,28119158784.0,6124.0,5252.0
13-04 02:40:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253154816.0,1040506880.0,3206254592.0,28119158784.0,3363.0,2565.0
13-04 02:40:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253150720.0,1040506880.0,3206258688.0,28119158784.0,4712.0,4937.0
13-04 02:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253130240.0,1040506880.0,3206262784.0,28119175168.0,6847.0,6352.0
13-04 02:40:04,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253126144.0,1040506880.0,3206266880.0,28119175168.0,3599.0,3691.0
13-04 02:40:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253126144.0,1040506880.0,3206266880.0,28119175168.0,4540.0,4238.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1253122048.0,1040506880.0,3206270976.0,28119175168.0,2243.0,2948.0
13-04 02:40:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253122048.0,1040506880.0,3206270976.0,28119175168.0,6320.0,4544.0
13-04 02:40:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253117952.0,1040506880.0,3206275072.0,28119175168.0,5187.0,4329.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253113856.0,1040506880.0,3206279168.0,28119175168.0,5616.0,4794.0
13-04 02:40:10,0.083,0.167,99.750,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1253113856.0,1040506880.0,3206279168.0,28119175168.0,5017.0,3806.0
13-04 02:40:11,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1253109760.0,1040506880.0,3206283264.0,28119175168.0,4363.0,6170.0
13-04 02:40:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1253109760.0,1040506880.0,3206283264.0,28119175168.0,7882.0,6179.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253105664.0,1040506880.0,3206287360.0,28119175168.0,1688.0,1940.0
13-04 02:40:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253105664.0,1040506880.0,3206287360.0,28119175168.0,5715.0,4953.0
13-04 02:40:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253101568.0,1040506880.0,3206291456.0,28119175168.0,2464.0,3127.0
13-04 02:40:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253101568.0,1040506880.0,3206291456.0,28119175168.0,4313.0,3361.0
13-04 02:40:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1253097472.0,1040506880.0,3206295552.0,28119175168.0,8392.0,6395.0
13-04 02:40:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253093376.0,1040506880.0,3206299648.0,28119175168.0,4611.0,5601.0
13-04 02:40:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253089280.0,1040506880.0,3206303744.0,28119175168.0,3142.0,4220.0
13-04 02:40:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253089280.0,1040506880.0,3206303744.0,28119175168.0,4110.0,3180.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253089280.0,1040506880.0,3206303744.0,28119175168.0,3145.0,2708.0
13-04 02:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253085184.0,1040506880.0,3206307840.0,28119175168.0,1934.0,2033.0
13-04 02:40:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,5.0,1253085184.0,1040506880.0,3206307840.0,28119175168.0,1519.0,2607.0
13-04 02:40:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253081088.0,1040506880.0,3206311936.0,28119175168.0,8928.0,7480.0
13-04 02:40:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253081088.0,1040506880.0,3206311936.0,28119175168.0,5778.0,5863.0
13-04 02:40:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253076992.0,1040506880.0,3206316032.0,28119175168.0,5580.0,5653.0
13-04 02:40:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253072896.0,1040506880.0,3206320128.0,28119175168.0,3657.0,3770.0
13-04 02:40:28,0.0,0.083,99.666,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1253072896.0,1040506880.0,3206320128.0,28119175168.0,6064.0,5322.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253068800.0,1040506880.0,3206324224.0,28119175168.0,1992.0,2079.0
13-04 02:40:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1253052416.0,1040506880.0,3206340608.0,28119175168.0,12778.0,12202.0
13-04 02:40:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253048320.0,1040506880.0,3206344704.0,28119175168.0,7048.0,6093.0
13-04 02:40:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253044224.0,1040506880.0,3206348800.0,28119175168.0,3795.0,5356.0
13-04 02:40:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1253044224.0,1040506880.0,3206348800.0,28119175168.0,2013.0,3577.0
13-04 02:40:34,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1253040128.0,1040506880.0,3206352896.0,28119175168.0,6445.0,4593.0
13-04 02:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1253036032.0,1040506880.0,3206356992.0,28119175168.0,4670.0,4487.0
13-04 02:40:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252958208.0,1040506880.0,3206361088.0,28119248896.0,3758.0,3064.0
13-04 02:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252958208.0,1040506880.0,3206361088.0,28119248896.0,5993.0,4281.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252954112.0,1040506880.0,3206365184.0,28119248896.0,4820.0,3701.0
13-04 02:40:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1252950016.0,1040506880.0,3206369280.0,28119248896.0,6910.0,7707.0
13-04 02:40:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,98304.0,0.0,3.0,1252950016.0,1040506880.0,3206369280.0,28119248896.0,3007.0,4480.0
13-04 02:40:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252950016.0,1040506880.0,3206369280.0,28119248896.0,4766.0,4068.0
13-04 02:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252945920.0,1040506880.0,3206373376.0,28119248896.0,2071.0,2856.0
13-04 02:40:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252945920.0,1040506880.0,3206373376.0,28119248896.0,4922.0,3781.0
13-04 02:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1252941824.0,1040506880.0,3206377472.0,28119248896.0,6880.0,5889.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1252937728.0,1040506880.0,3206381568.0,28119248896.0,3104.0,2655.0
13-04 02:40:46,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1252933632.0,1040506880.0,3206385664.0,28119248896.0,9714.0,8826.0
13-04 02:40:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252933632.0,1040506880.0,3206385664.0,28119248896.0,2429.0,3103.0
13-04 02:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252929536.0,1040506880.0,3206389760.0,28119248896.0,2877.0,2522.0
13-04 02:40:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1252929536.0,1040506880.0,3206389760.0,28119248896.0,4824.0,5772.0
13-04 02:40:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1252929536.0,1040506880.0,3206389760.0,28119248896.0,4246.0,3361.0
13-04 02:40:51,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252925440.0,1040506880.0,3206393856.0,28119248896.0,3698.0,3784.0
13-04 02:40:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1252925440.0,1040506880.0,3206393856.0,28119248896.0,3103.0,2687.0
13-04 02:40:53,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252921344.0,1040506880.0,3206397952.0,28119248896.0,4828.0,4485.0
13-04 02:40:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1252917248.0,1040506880.0,3206402048.0,28119248896.0,3077.0,4182.0
13-04 02:40:55,0.166,0.0,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1252917248.0,1040506880.0,3206402048.0,28119248896.0,8367.0,6439.0
13-04 02:40:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252913152.0,1040506880.0,3206406144.0,28119248896.0,2034.0,2091.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252913152.0,1040506880.0,3206406144.0,28119248896.0,2034.0,2092.0
13-04 02:40:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1252909056.0,1040506880.0,3206410240.0,28119248896.0,6235.0,6816.0
13-04 02:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1252909056.0,1040506880.0,3206410240.0,28119248896.0,4312.0,3423.0
13-04 02:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1252904960.0,1040506880.0,3206414336.0,28119248896.0,5237.0,5306.0
13-04 02:41:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252900864.0,1040506880.0,3206418432.0,28119248896.0,4861.0,4426.0
13-04 02:41:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252900864.0,1040506880.0,3206418432.0,28119248896.0,7214.0,7426.0
13-04 02:41:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252896768.0,1040506880.0,3206422528.0,28119248896.0,805.0,1396.0
13-04 02:41:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1252896768.0,1040506880.0,3206422528.0,28119248896.0,5935.0,4931.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1252892672.0,1040506880.0,3206426624.0,28119248896.0,3471.0,3773.0
13-04 02:41:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252888576.0,1040506880.0,3206430720.0,28119248896.0,4903.0,5306.0
13-04 02:41:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252884480.0,1040506880.0,3206434816.0,28119248896.0,4988.0,3788.0
13-04 02:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252884480.0,1040506880.0,3206434816.0,28119248896.0,6065.0,4276.0
13-04 02:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252880384.0,1040506880.0,3206438912.0,28119248896.0,6880.0,5679.0
13-04 02:41:10,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1252876288.0,1040506880.0,3206443008.0,28119248896.0,2143.0,2923.0
13-04 02:41:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1252876288.0,1040506880.0,3206443008.0,28119248896.0,6755.0,6431.0
13-04 02:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1252872192.0,1040506880.0,3206447104.0,28119248896.0,3900.0,4681.0
13-04 02:41:13,2.922,0.668,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1260462080.0,1040506880.0,3206451200.0,28111654912.0,13693.0,11881.0
13-04 02:41:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255796736.0,1040506880.0,3206451200.0,28116320256.0,3192.0,2899.0
13-04 02:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1255796736.0,1040506880.0,3206451200.0,28116320256.0,4113.0,3180.0
13-04 02:41:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1255792640.0,1040506880.0,3206455296.0,28116320256.0,4889.0,4499.0
13-04 02:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255788544.0,1040506880.0,3206459392.0,28116320256.0,3796.0,3809.0
13-04 02:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255788544.0,1040506880.0,3206459392.0,28116320256.0,2975.0,2616.0
13-04 02:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255784448.0,1040506880.0,3206463488.0,28116320256.0,6525.0,6172.0
13-04 02:41:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1255784448.0,1040506880.0,3206463488.0,28116320256.0,3144.0,2709.0
13-04 02:41:21,0.083,0.083,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1255780352.0,1040506880.0,3206467584.0,28116320256.0,4501.0,5545.0
13-04 02:41:22,0.083,0.083,99.584,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1255780352.0,1040506880.0,3206467584.0,28116320256.0,5623.0,5634.0
13-04 02:41:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255776256.0,1040506880.0,3206471680.0,28116320256.0,3104.0,2658.0
13-04 02:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255772160.0,1040506880.0,3206475776.0,28116320256.0,4204.0,3342.0
13-04 02:41:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255772160.0,1040506880.0,3206475776.0,28116320256.0,3002.0,2565.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255768064.0,1040506880.0,3206479872.0,28116320256.0,3857.0,3948.0
13-04 02:41:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255763968.0,1040506880.0,3206483968.0,28116320256.0,7625.0,6824.0
13-04 02:41:28,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255763968.0,1040506880.0,3206483968.0,28116320256.0,2033.0,2093.0
13-04 02:41:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1255763968.0,1040506880.0,3206483968.0,28116320256.0,5449.0,5650.0
13-04 02:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255759872.0,1040506880.0,3206488064.0,28116320256.0,7854.0,6986.0
13-04 02:41:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255755776.0,1040506880.0,3206492160.0,28116320256.0,2547.0,3157.0
13-04 02:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255755776.0,1040506880.0,3206492160.0,28116320256.0,865.0,1441.0
13-04 02:41:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255755776.0,1040506880.0,3206492160.0,28116320256.0,7925.0,5899.0
13-04 02:41:34,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,7.0,1255751680.0,1040506880.0,3206496256.0,28116320256.0,4940.0,6055.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255747584.0,1040506880.0,3206500352.0,28116320256.0,4895.0,3811.0
13-04 02:41:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255747584.0,1040506880.0,3206500352.0,28116320256.0,4920.0,3826.0
13-04 02:41:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255739392.0,1040506880.0,3206508544.0,28116320256.0,4408.0,4235.0
13-04 02:41:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255735296.0,1040506880.0,3206512640.0,28116320256.0,4443.0,5801.0
13-04 02:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255735296.0,1040506880.0,3206512640.0,28116320256.0,3915.0,3197.0
13-04 02:41:40,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255731200.0,1040506880.0,3206516736.0,28116320256.0,4707.0,4609.0
13-04 02:41:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255731200.0,1040506880.0,3206516736.0,28116320256.0,4838.0,4068.0
13-04 02:41:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255727104.0,1040506880.0,3206520832.0,28116320256.0,8573.0,7300.0
13-04 02:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255723008.0,1040506880.0,3206524928.0,28116320256.0,2652.0,2411.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1255723008.0,1040506880.0,3206524928.0,28116320256.0,4545.0,4977.0
13-04 02:41:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1255718912.0,1040506880.0,3206529024.0,28116320256.0,4330.0,3354.0
13-04 02:41:46,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255718912.0,1040506880.0,3206529024.0,28116320256.0,4863.0,4416.0
13-04 02:41:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255714816.0,1040506880.0,3206533120.0,28116320256.0,4863.0,4442.0
13-04 02:41:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255837696.0,1040506880.0,3206537216.0,28116193280.0,3918.0,4024.0
13-04 02:41:49,0.584,0.167,99.249,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255837696.0,1040506880.0,3206537216.0,28116193280.0,6849.0,6330.0
13-04 02:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1255809024.0,1040506880.0,3206541312.0,28116217856.0,2944.0,2525.0
13-04 02:41:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255809024.0,1040506880.0,3206541312.0,28116217856.0,2464.0,3132.0
13-04 02:41:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1255825408.0,1040506880.0,3206541312.0,28116201472.0,1807.0,1960.0
13-04 02:41:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255821312.0,1040506880.0,3206545408.0,28116201472.0,4885.0,4430.0
13-04 02:41:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1255821312.0,1040506880.0,3206545408.0,28116201472.0,7589.0,5232.0
13-04 02:41:55,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1255817216.0,1040506880.0,3206549504.0,28116201472.0,2667.0,4680.0
13-04 02:41:56,0.167,0.167,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1255796736.0,1040506880.0,3206569984.0,28116201472.0,12435.0,12162.0
13-04 02:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255796736.0,1040506880.0,3206569984.0,28116201472.0,3633.0,3784.0
13-04 02:41:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1255792640.0,1040506880.0,3206574080.0,28116201472.0,3003.0,2599.0
13-04 02:41:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1255792640.0,1040506880.0,3206574080.0,28116201472.0,2628.0,3221.0
13-04 02:42:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255788544.0,1040506880.0,3206578176.0,28116201472.0,4712.0,5363.0
13-04 02:42:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255788544.0,1040506880.0,3206578176.0,28116201472.0,6376.0,5346.0
13-04 02:42:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255784448.0,1040506880.0,3206582272.0,28116201472.0,4025.0,2523.0
13-04 02:42:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1255784448.0,1040506880.0,3206582272.0,28116201472.0,10731.0,9368.0
13-04 02:42:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1255776256.0,1040506880.0,3206590464.0,28116201472.0,2054.0,2034.0
13-04 02:42:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1255776256.0,1040506880.0,3206590464.0,28116201472.0,5711.0,4884.0
13-04 02:42:06,3.425,0.668,95.906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1265283072.0,1040506880.0,3206623232.0,28106661888.0,25523.0,22740.0
13-04 02:42:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264574464.0,1040506880.0,3206615040.0,28107378688.0,3948.0,3135.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264697344.0,1040506880.0,3206619136.0,28107251712.0,3371.0,3577.0
13-04 02:42:09,0.083,0.083,99.666,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,1264693248.0,1040506880.0,3206623232.0,28107251712.0,5672.0,4836.0
13-04 02:42:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1264693248.0,1040506880.0,3206623232.0,28107251712.0,8185.0,7944.0
13-04 02:42:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1264533504.0,1040506880.0,3206639616.0,28107395072.0,16092.0,15344.0
13-04 02:42:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264525312.0,1040506880.0,3206647808.0,28107395072.0,3847.0,3015.0
13-04 02:42:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264521216.0,1040506880.0,3206651904.0,28107395072.0,1449.0,1739.0
13-04 02:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,7.0,1264521216.0,1040506880.0,3206651904.0,28107395072.0,5194.0,3968.0
13-04 02:42:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1264517120.0,1040506880.0,3206656000.0,28107395072.0,2588.0,3132.0
13-04 02:42:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264517120.0,1040506880.0,3206656000.0,28107395072.0,6273.0,5399.0
13-04 02:42:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1264513024.0,1040506880.0,3206660096.0,28107395072.0,5520.0,5608.0
13-04 02:42:18,9.468,1.080,89.452,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1369702400.0,1040506880.0,3206660096.0,28002205696.0,424987.0,389835.0
13-04 02:42:19,27.621,1.581,70.715,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1642409984.0,1040506880.0,3206668288.0,27729489920.0,874139.0,781712.0
13-04 02:42:20,33.583,0.167,66.167,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1684561920.0,1040506880.0,3206672384.0,27687333888.0,10044.0,9673.0
13-04 02:42:21,2.007,0.167,97.742,0.084,0.0,0.0,0.0,20480.0,0.0,3.0,1689006080.0,1040506880.0,3206672384.0,27682889728.0,309562.0,147785.0
13-04 02:42:22,2.167,0.083,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698779136.0,1040506880.0,3206676480.0,27673112576.0,409708.0,164422.0
13-04 02:42:23,2.331,0.167,97.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715785728.0,1040506880.0,3206684672.0,27656097792.0,395233.0,161366.0
13-04 02:42:24,1.421,0.084,98.328,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1741053952.0,1040506880.0,3206684672.0,27630829568.0,381999.0,159099.0
13-04 02:42:25,1.173,0.0,98.827,0.0,0.0,0.0,0.0,135168.0,0.0,3.0,1745997824.0,1040506880.0,3206692864.0,27625877504.0,406632.0,163408.0
13-04 02:42:26,2.250,0.250,97.417,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1766182912.0,1040506880.0,3206696960.0,27605688320.0,398936.0,163348.0
13-04 02:42:27,1.668,0.334,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786871808.0,1040506880.0,3206705152.0,27584991232.0,400293.0,167578.0
13-04 02:42:28,1.423,0.084,98.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786556416.0,1040506880.0,3206709248.0,27585302528.0,377543.0,150593.0
13-04 02:42:29,2.094,0.251,97.655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1639952384.0,1040506880.0,3206713344.0,27731902464.0,404755.0,165825.0
13-04 02:42:30,2.914,0.250,96.836,0.0,0.0,0.0,0.0,49152.0,0.0,9.0,1636433920.0,1040506880.0,3206717440.0,27735416832.0,401304.0,165206.0
13-04 02:42:31,1.917,0.167,97.583,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1638543360.0,1040506880.0,3206725632.0,27733299200.0,395792.0,162440.0
13-04 02:42:32,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1640189952.0,1040506880.0,3206729728.0,27731648512.0,389257.0,163621.0
13-04 02:42:33,1.504,0.167,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649455104.0,1040506880.0,3206733824.0,27722379264.0,402608.0,162326.0
13-04 02:42:34,2.167,0.0,97.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1661509632.0,1040506880.0,3206742016.0,27710316544.0,400284.0,165857.0
13-04 02:42:35,2.167,0.083,97.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1663668224.0,1040506880.0,3206742016.0,27708157952.0,395038.0,164141.0
13-04 02:42:36,1.586,0.167,98.080,0.083,0.0,0.083,0.0,16384.0,0.0,3.0,1666072576.0,1040506880.0,3206750208.0,27705745408.0,396873.0,159282.0
13-04 02:42:37,2.083,0.083,97.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1668104192.0,1040506880.0,3206750208.0,27703713792.0,392043.0,159108.0
13-04 02:42:38,2.419,0.334,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1671020544.0,1040506880.0,3206754304.0,27700793344.0,400239.0,162876.0
13-04 02:42:39,1.667,0.167,98.167,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,1683124224.0,1040506880.0,3206762496.0,27688681472.0,382948.0,160117.0
13-04 02:42:40,1.088,0.167,98.745,0.0,0.0,0.0,0.0,53248.0,0.0,6.0,1688526848.0,1040506880.0,3206770688.0,27683270656.0,413101.0,166599.0
13-04 02:42:41,1.583,0.083,98.0,0.250,0.0,0.083,0.0,36864.0,0.0,3.0,1702203392.0,1040506880.0,3206774784.0,27669590016.0,399997.0,170055.0
13-04 02:42:42,1.170,0.084,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1703882752.0,1040506880.0,3206778880.0,27667906560.0,399205.0,162001.0
13-04 02:42:43,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704128512.0,1040506880.0,3206787072.0,27667652608.0,384199.0,160166.0
13-04 02:42:44,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1704886272.0,1040506880.0,3206791168.0,27666890752.0,406154.0,161850.0
13-04 02:42:45,1.754,0.167,97.995,0.0,0.0,0.084,0.0,12288.0,0.0,1.0,1705136128.0,1040506880.0,3206795264.0,27666636800.0,382896.0,157924.0
13-04 02:42:46,1.671,0.251,97.995,0.084,0.0,0.0,0.0,16384.0,0.0,3.0,1705132032.0,1040506880.0,3206799360.0,27666636800.0,405777.0,161481.0
13-04 02:42:47,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1707413504.0,1040506880.0,3206803456.0,27664351232.0,395731.0,161385.0
13-04 02:42:48,1.505,0.0,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710956544.0,1040506880.0,3206807552.0,27660804096.0,395998.0,163690.0
13-04 02:42:49,2.003,0.083,97.913,0.0,0.0,0.0,0.0,24576.0,0.0,7.0,1713729536.0,1040506880.0,3206828032.0,27658010624.0,288160.0,157604.0
13-04 02:42:50,1.504,0.167,98.329,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1713848320.0,1040506880.0,3206836224.0,27657883648.0,505853.0,179029.0
13-04 02:42:51,1.086,0.167,98.580,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1728958464.0,1040506880.0,3206836224.0,27642773504.0,399315.0,162866.0
13-04 02:42:52,1.420,0.167,98.413,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1743679488.0,1040506880.0,3206844416.0,27628044288.0,366521.0,157099.0
13-04 02:42:53,1.669,0.167,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1746472960.0,1040506880.0,3206844416.0,27625250816.0,418632.0,166255.0
13-04 02:42:54,2.003,0.083,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1752686592.0,1040506880.0,3206852608.0,27619028992.0,403764.0,162013.0
13-04 02:42:55,1.173,0.168,98.660,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1768804352.0,1040506880.0,3206860800.0,27602903040.0,398643.0,162418.0
13-04 02:42:56,1.993,0.166,97.591,0.249,0.0,0.0,0.0,16384.0,0.0,1.0,1781878784.0,1040506880.0,3206864896.0,27589824512.0,392513.0,160351.0
13-04 02:42:57,1.170,0.167,98.580,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1782128640.0,1040506880.0,3206868992.0,27589570560.0,399949.0,160339.0
13-04 02:42:58,1.583,0.250,98.083,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1782378496.0,1040506880.0,3206873088.0,27589316608.0,395985.0,165409.0
13-04 02:42:59,1.172,0.167,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1782247424.0,1040506880.0,3206877184.0,27589443584.0,397373.0,159415.0
13-04 02:43:00,1.757,0.084,98.159,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1785163776.0,1040506880.0,3206881280.0,27586523136.0,387538.0,161132.0
13-04 02:43:01,1.420,0.251,98.329,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1785540608.0,1040506880.0,3206885376.0,27586142208.0,407858.0,165296.0
13-04 02:43:02,1.253,0.084,98.580,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1785659392.0,1040506880.0,3206893568.0,27586015232.0,391511.0,158696.0
13-04 02:43:03,1.669,0.334,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1788387328.0,1040506880.0,3206897664.0,27583283200.0,395202.0,163861.0
13-04 02:43:04,1.339,0.0,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1792000000.0,1040506880.0,3206901760.0,27579666432.0,402589.0,162460.0
13-04 02:43:05,2.085,0.0,97.915,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1792249856.0,1040506880.0,3206905856.0,27579412480.0,398050.0,161096.0
13-04 02:43:06,1.499,0.167,98.085,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1792245760.0,1040506880.0,3206909952.0,27579412480.0,382494.0,159913.0
13-04 02:43:07,1.333,0.083,98.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1792372736.0,1040506880.0,3206909952.0,27579285504.0,406645.0,165571.0
13-04 02:43:08,0.917,0.250,98.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1792364544.0,1040506880.0,3206918144.0,27579285504.0,397160.0,160913.0
13-04 02:43:09,1.168,0.167,98.582,0.0,0.0,0.083,0.0,69632.0,0.0,3.0,1792471040.0,1040506880.0,3206938624.0,27579158528.0,310143.0,158970.0
13-04 02:43:10,1.668,0.083,98.249,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1792589824.0,1040506880.0,3206946816.0,27579031552.0,481995.0,175683.0
13-04 02:43:11,1.501,0.250,97.998,0.167,0.0,0.083,0.0,4096.0,0.0,1.0,1792581632.0,1040506880.0,3206955008.0,27579031552.0,410382.0,164219.0
13-04 02:43:12,1.419,0.167,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1792704512.0,1040506880.0,3206959104.0,27578904576.0,396482.0,161574.0
13-04 02:43:13,1.334,0.167,98.415,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1792823296.0,1040506880.0,3206967296.0,27578777600.0,386041.0,158728.0
13-04 02:43:14,1.253,0.167,98.580,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1794347008.0,1040506880.0,3206967296.0,27577253888.0,404485.0,161592.0
13-04 02:43:15,1.337,0.167,98.413,0.0,0.0,0.084,0.0,28672.0,0.0,2.0,1794469888.0,1040506880.0,3206971392.0,27577126912.0,394915.0,161720.0
13-04 02:43:16,1.334,0.167,98.249,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,1794719744.0,1040506880.0,3206975488.0,27576872960.0,392316.0,160395.0
13-04 02:43:17,1.503,0.167,98.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1795600384.0,1040506880.0,3206983680.0,27575984128.0,372484.0,158175.0
13-04 02:43:18,1.340,0.084,98.576,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1795723264.0,1040506880.0,3206987776.0,27575857152.0,426709.0,167321.0
13-04 02:43:19,1.169,0.083,98.581,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1796227072.0,1040506880.0,3206991872.0,27575349248.0,279006.0,149519.0
13-04 02:43:20,1.257,0.0,98.743,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1797873664.0,1040506880.0,3206995968.0,27573698560.0,514249.0,177512.0
13-04 02:43:21,1.415,0.250,98.251,0.083,0.0,0.0,0.0,8192.0,0.0,3.0,1799393280.0,1040506880.0,3207000064.0,27572174848.0,392338.0,161801.0
13-04 02:43:22,0.919,0.167,98.914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801801728.0,1040506880.0,3207004160.0,27569762304.0,370315.0,161583.0
13-04 02:43:23,1.331,0.250,98.419,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1801924608.0,1040506880.0,3207008256.0,27569635328.0,413287.0,164249.0
13-04 02:43:24,1.753,0.083,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1802428416.0,1040506880.0,3207012352.0,27569127424.0,396163.0,161289.0
13-04 02:43:25,1.925,0.084,97.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1807155200.0,1040506880.0,3207016448.0,27564396544.0,408923.0,163423.0
13-04 02:43:26,1.001,0.083,98.749,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1807753216.0,1040506880.0,3207020544.0,27563794432.0,393260.0,165031.0
13-04 02:43:27,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1807953920.0,1040506880.0,3207028736.0,27563585536.0,395822.0,161941.0
13-04 02:43:28,1.005,0.168,98.827,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1807994880.0,1040506880.0,3207032832.0,27563540480.0,403515.0,162718.0
13-04 02:43:29,1.421,0.084,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808117760.0,1040506880.0,3207036928.0,27563413504.0,393328.0,159251.0
13-04 02:43:30,1.336,0.083,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1808240640.0,1040506880.0,3207041024.0,27563286528.0,397528.0,163197.0
13-04 02:43:31,1.171,0.084,98.579,0.167,0.0,0.0,0.0,8192.0,0.0,3.0,1808236544.0,1040506880.0,3207045120.0,27563286528.0,393917.0,162909.0
13-04 02:43:32,1.423,0.167,98.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1768574976.0,1040506880.0,3207049216.0,27602944000.0,401951.0,164542.0
13-04 02:43:33,2.502,0.083,97.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1679470592.0,1040506880.0,3207053312.0,27692044288.0,387738.0,159189.0
13-04 02:43:34,2.502,0.167,97.248,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1646272512.0,1040506880.0,3207061504.0,27725234176.0,393582.0,161318.0
13-04 02:43:35,2.328,0.249,97.423,0.0,0.0,0.0,0.0,110592.0,0.0,2.0,1651294208.0,1040506880.0,3207065600.0,27720208384.0,401590.0,164119.0
13-04 02:43:36,2.005,0.167,97.744,0.084,0.0,0.0,0.0,4096.0,0.0,1.0,1654059008.0,1040506880.0,3207073792.0,27717435392.0,401156.0,161108.0
13-04 02:43:37,1.757,0.0,98.159,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1657487360.0,1040506880.0,3207073792.0,27714007040.0,387779.0,159981.0
13-04 02:43:38,1.756,0.251,97.993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1667510272.0,1040506880.0,3207081984.0,27703975936.0,400821.0,161899.0
13-04 02:43:39,2.248,0.083,97.669,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1674747904.0,1040506880.0,3207081984.0,27696738304.0,300963.0,148499.0
13-04 02:43:40,1.839,0.167,97.910,0.0,0.0,0.084,0.0,24576.0,0.0,5.0,1678168064.0,1040506880.0,3207090176.0,27693309952.0,498733.0,181997.0
13-04 02:43:41,2.250,0.167,97.500,0.083,0.0,0.0,0.0,4096.0,0.0,1.0,1680478208.0,1040506880.0,3207098368.0,27690991616.0,395877.0,158378.0
13-04 02:43:42,2.259,0.167,97.573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1683361792.0,1040506880.0,3207102464.0,27688103936.0,399971.0,163821.0
13-04 02:43:43,2.087,0.167,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1688432640.0,1040506880.0,3207110656.0,27683024896.0,400683.0,161641.0
13-04 02:43:44,2.094,0.168,97.739,0.0,0.0,0.0,0.0,86016.0,0.0,2.0,1699475456.0,1040506880.0,3207114752.0,27671977984.0,493812.0,307926.0
13-04 02:43:45,1.668,0.083,98.165,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1708314624.0,1040506880.0,3207118848.0,27663134720.0,404320.0,163068.0
13-04 02:43:46,1.174,0.251,98.575,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1717198848.0,1040506880.0,3207122944.0,27654246400.0,387929.0,162550.0
13-04 02:43:47,1.995,0.166,97.756,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1720115200.0,1040506880.0,3207127040.0,27651325952.0,373475.0,157697.0
13-04 02:43:48,1.668,0.083,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1720492032.0,1040506880.0,3207131136.0,27650945024.0,417915.0,165087.0
13-04 02:43:49,1.668,0.167,98.082,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1721757696.0,1040506880.0,3207135232.0,27649675264.0,304617.0,150971.0
13-04 02:43:50,1.672,0.084,98.244,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1722544128.0,1040506880.0,3207143424.0,27648880640.0,481014.0,174018.0
13-04 02:43:51,1.668,0.167,97.915,0.250,0.0,0.0,0.0,4096.0,0.0,1.0,1722761216.0,1040506880.0,3207147520.0,27648659456.0,412473.0,164239.0
13-04 02:43:52,1.917,0.167,97.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723654144.0,1040506880.0,3207151616.0,27647762432.0,371774.0,161085.0
13-04 02:43:53,2.579,0.083,97.255,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1727967232.0,1040506880.0,3207155712.0,27643445248.0,422575.0,164166.0
13-04 02:43:54,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1729740800.0,1040506880.0,3207159808.0,27641667584.0,393180.0,161856.0
13-04 02:43:55,1.256,0.084,98.576,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1732444160.0,1040506880.0,3207163904.0,27638960128.0,401407.0,164108.0
13-04 02:43:56,1.504,0.167,98.329,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1745223680.0,1040506880.0,3207168000.0,27626176512.0,392373.0,161287.0
13-04 02:43:57,1.338,0.167,98.411,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1758425088.0,1040506880.0,3207172096.0,27612971008.0,381477.0,160416.0
13-04 02:43:58,1.833,0.0,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1761722368.0,1040506880.0,3207176192.0,27609669632.0,358566.0,157336.0
13-04 02:43:59,1.337,0.084,98.413,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1769586688.0,1040506880.0,3207184384.0,27601797120.0,449789.0,167059.0
13-04 02:44:00,1.668,0.334,97.998,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1785712640.0,1040506880.0,3207184384.0,27585671168.0,393621.0,164106.0
13-04 02:44:01,1.836,0.083,97.997,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1794973696.0,1040506880.0,3207192576.0,27576401920.0,395433.0,160669.0
13-04 02:44:02,1.589,0.084,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1796624384.0,1040506880.0,3207192576.0,27574751232.0,400518.0,161173.0
13-04 02:44:03,1.581,0.333,98.003,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1796743168.0,1040506880.0,3207200768.0,27574624256.0,392991.0,163375.0
13-04 02:44:04,1.500,0.167,98.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1797120000.0,1040506880.0,3207204864.0,27574243328.0,197827.0,138468.0
13-04 02:44:05,1.503,0.167,98.331,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1799143424.0,1040506880.0,3207213056.0,27572211712.0,544231.0,182644.0
13-04 02:44:06,1.419,0.167,98.247,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1799647232.0,1040506880.0,3207217152.0,27571703808.0,455935.0,173800.0
13-04 02:44:07,1.253,0.084,98.580,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1799643136.0,1040506880.0,3207221248.0,27571703808.0,400433.0,162475.0
13-04 02:44:08,0.836,0.084,99.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1802141696.0,1040506880.0,3207229440.0,27569197056.0,184887.0,135989.0
13-04 02:44:09,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1804333056.0,1040506880.0,3207229440.0,27567005696.0,418917.0,168827.0
13-04 02:44:10,1.587,0.167,98.246,0.0,0.0,0.0,0.0,106496.0,0.0,3.0,1804926976.0,1040506880.0,3207237632.0,27566403584.0,532510.0,185263.0
13-04 02:44:11,1.337,0.0,98.496,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1805844480.0,1040506880.0,3207241728.0,27565481984.0,403599.0,163316.0
13-04 02:44:12,2.0,0.250,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1807368192.0,1040506880.0,3207249920.0,27563950080.0,385383.0,160489.0
13-04 02:44:13,1.419,0.083,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808130048.0,1040506880.0,3207249920.0,27563188224.0,394509.0,160405.0
13-04 02:44:14,1.255,0.167,98.577,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1808248832.0,1040506880.0,3207258112.0,27563061248.0,422718.0,166115.0
13-04 02:44:15,1.003,0.167,98.829,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1808240640.0,1040506880.0,3207266304.0,27563061248.0,370286.0,159997.0
13-04 02:44:16,1.501,0.250,98.082,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1808240640.0,1040506880.0,3207266304.0,27563061248.0,438208.0,165970.0
13-04 02:44:17,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808359424.0,1040506880.0,3207274496.0,27562934272.0,363784.0,158071.0
13-04 02:44:18,1.090,0.168,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808359424.0,1040506880.0,3207274496.0,27562934272.0,400374.0,161397.0
13-04 02:44:19,1.256,0.0,98.744,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1808736256.0,1040506880.0,3207278592.0,27562553344.0,402314.0,159651.0
13-04 02:44:20,1.993,0.166,97.757,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1766498304.0,1040506880.0,3207282688.0,27604787200.0,393777.0,162137.0
13-04 02:44:21,1.836,0.167,97.830,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1735069696.0,1040506880.0,3207286784.0,27636211712.0,413670.0,165778.0
13-04 02:44:22,1.830,0.166,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1735741440.0,1040506880.0,3207294976.0,27635531776.0,406422.0,164220.0
13-04 02:44:23,1.587,0.167,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1738276864.0,1040506880.0,3207299072.0,27632992256.0,418614.0,166206.0
13-04 02:44:24,1.671,0.084,98.246,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1740271616.0,1040506880.0,3207303168.0,27630993408.0,372833.0,156389.0
13-04 02:44:25,1.333,0.250,98.417,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1744969728.0,1040506880.0,3207303168.0,27626295296.0,412838.0,166011.0
13-04 02:44:26,1.254,0.167,98.411,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,1749278720.0,1040506880.0,3207311360.0,27621978112.0,405809.0,163100.0
13-04 02:44:27,1.836,0.083,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1752068096.0,1040506880.0,3207315456.0,27619184640.0,391083.0,161219.0
13-04 02:44:28,1.665,0.250,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1753460736.0,1040506880.0,3207319552.0,27617787904.0,401788.0,165479.0
13-04 02:44:29,1.754,0.084,98.079,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1754980352.0,1040506880.0,3207323648.0,27616264192.0,396437.0,160357.0
13-04 02:44:30,2.167,0.083,97.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1757638656.0,1040506880.0,3207331840.0,27613597696.0,391904.0,162507.0
13-04 02:44:31,1.747,0.166,97.920,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1764175872.0,1040506880.0,3207335936.0,27607056384.0,401328.0,161403.0
13-04 02:44:32,1.419,0.250,98.247,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1768173568.0,1040506880.0,3207335936.0,27603058688.0,385777.0,160085.0
13-04 02:44:33,1.585,0.250,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774133248.0,1040506880.0,3207344128.0,27597090816.0,408160.0,162898.0
13-04 02:44:34,1.500,0.083,98.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1775144960.0,1040506880.0,3207348224.0,27596075008.0,310335.0,151926.0
13-04 02:44:35,1.998,0.250,97.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1734967296.0,1040506880.0,3207352320.0,27636248576.0,452473.0,172314.0
13-04 02:44:36,1.583,0.167,98.167,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1737408512.0,1040506880.0,3207356416.0,27633803264.0,403817.0,162820.0
13-04 02:44:37,1.744,0.166,98.090,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1737928704.0,1040506880.0,3207360512.0,27633278976.0,387352.0,159954.0
13-04 02:44:38,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1740206080.0,1040506880.0,3207368704.0,27630993408.0,369573.0,158840.0
13-04 02:44:39,2.078,0.249,97.589,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1701097472.0,1040506880.0,3207368704.0,27670102016.0,346449.0,157940.0
13-04 02:44:40,2.421,0.417,97.162,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1702383616.0,1040506880.0,3207376896.0,27668807680.0,479269.0,181679.0
13-04 02:44:41,1.757,0.0,98.075,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1706491904.0,1040506880.0,3207401472.0,27664674816.0,399577.0,163928.0
13-04 02:44:42,1.252,0.167,98.581,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1708924928.0,1040506880.0,3207405568.0,27662237696.0,389232.0,164926.0
13-04 02:44:43,1.583,0.250,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717178368.0,1040506880.0,3207405568.0,27653984256.0,414193.0,164162.0
13-04 02:44:44,1.172,0.084,98.661,0.0,0.0,0.084,0.0,69632.0,0.0,1.0,1725931520.0,1040506880.0,3207413760.0,27645222912.0,380822.0,157890.0
13-04 02:44:45,1.838,0.084,98.079,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1731133440.0,1040506880.0,3207417856.0,27640016896.0,404201.0,161998.0
13-04 02:44:46,1.668,0.083,97.998,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1738240000.0,1040506880.0,3207421952.0,27632906240.0,407915.0,164346.0
13-04 02:44:47,1.832,0.250,97.835,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1748262912.0,1040506880.0,3207430144.0,27622875136.0,372914.0,160077.0
13-04 02:44:48,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758674944.0,1040506880.0,3207430144.0,27612463104.0,420770.0,167476.0
13-04 02:44:49,2.167,0.167,97.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1762000896.0,1040506880.0,3207438336.0,27609128960.0,396069.0,160580.0
13-04 02:44:50,1.333,0.333,98.250,0.0,0.0,0.083,0.0,12288.0,0.0,4.0,1763360768.0,1040506880.0,3207442432.0,27607764992.0,388068.0,161622.0
13-04 02:44:51,1.585,0.167,98.165,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1765896192.0,1040506880.0,3207446528.0,27605225472.0,404963.0,161066.0
13-04 02:44:52,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1769832448.0,1040506880.0,3207446528.0,27601289216.0,391605.0,161208.0
13-04 02:44:53,1.419,0.167,98.414,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1772363776.0,1040506880.0,3207454720.0,27598749696.0,400091.0,161781.0
13-04 02:44:54,1.581,0.250,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1772355584.0,1040506880.0,3207462912.0,27598749696.0,394041.0,161999.0
13-04 02:44:55,1.754,0.167,98.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774256128.0,1040506880.0,3207467008.0,27596845056.0,402233.0,163536.0
13-04 02:44:56,1.253,0.167,98.413,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1776791552.0,1040506880.0,3207471104.0,27594305536.0,393599.0,160838.0
13-04 02:44:57,1.331,0.166,98.502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1777426432.0,1040506880.0,3207471104.0,27593670656.0,391155.0,164881.0
13-04 02:44:58,1.419,0.167,98.414,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1779322880.0,1040506880.0,3207479296.0,27591766016.0,404218.0,164352.0
13-04 02:44:59,1.665,0.250,98.085,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1783386112.0,1040506880.0,3207479296.0,27587702784.0,389417.0,158355.0
13-04 02:45:00,1.756,0.251,97.993,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1788329984.0,1040506880.0,3207487488.0,27582750720.0,406905.0,167659.0
13-04 02:45:01,1.414,0.083,98.087,0.333,0.0,0.083,0.0,32768.0,0.0,3.0,1789341696.0,1040506880.0,3207491584.0,27581734912.0,400914.0,162946.0
13-04 02:45:02,1.255,0.084,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793581056.0,1040506880.0,3207499776.0,27577487360.0,398119.0,164258.0
13-04 02:45:03,1.749,0.167,97.918,0.0,0.0,0.167,0.0,45056.0,0.0,2.0,1802162176.0,1040506880.0,3207503872.0,27568902144.0,393435.0,158998.0
13-04 02:45:04,1.419,0.167,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1806467072.0,1040506880.0,3207507968.0,27564593152.0,396027.0,162491.0
13-04 02:45:05,1.336,0.250,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1807478784.0,1040506880.0,3207512064.0,27563577344.0,398471.0,164006.0
13-04 02:45:06,1.253,0.167,98.496,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1810305024.0,1040506880.0,3207512064.0,27560751104.0,388555.0,158550.0
13-04 02:45:07,1.337,0.167,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1815597056.0,1040506880.0,3207520256.0,27555450880.0,401039.0,160866.0
13-04 02:45:08,1.667,0.167,98.167,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1781243904.0,1040506880.0,3207524352.0,27589799936.0,400233.0,163771.0
13-04 02:45:09,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1779146752.0,1040506880.0,3207528448.0,27591892992.0,356734.0,158105.0
13-04 02:45:10,1.415,0.167,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1781551104.0,1040506880.0,3207536640.0,27589480448.0,403525.0,169697.0
13-04 02:45:11,1.337,0.167,98.413,0.084,0.0,0.0,0.0,20480.0,0.0,4.0,1785131008.0,1040506880.0,3207544832.0,27585892352.0,440446.0,170945.0
13-04 02:45:12,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786740736.0,1040506880.0,3207553024.0,27584274432.0,377217.0,157241.0
13-04 02:45:13,1.583,0.250,98.167,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1788993536.0,1040506880.0,3207553024.0,27582021632.0,380662.0,161032.0
13-04 02:45:14,2.082,0.083,97.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1792446464.0,1040506880.0,3207561216.0,27578560512.0,416999.0,165827.0
13-04 02:45:15,1.504,0.0,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1794826240.0,1040506880.0,3207561216.0,27576180736.0,406907.0,160535.0
13-04 02:45:16,1.251,0.167,98.415,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1795997696.0,1040506880.0,3207565312.0,27575005184.0,343301.0,156253.0
13-04 02:45:17,1.419,0.0,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1796628480.0,1040506880.0,3207569408.0,27574370304.0,398235.0,165463.0
13-04 02:45:18,2.250,0.167,97.583,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1797386240.0,1040506880.0,3207573504.0,27573608448.0,450473.0,172271.0
13-04 02:45:19,1.331,0.083,98.586,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1800802304.0,1040506880.0,3207585792.0,27570180096.0,398992.0,159841.0
13-04 02:45:20,1.333,0.083,98.500,0.0,0.0,0.083,0.0,81920.0,0.0,1.0,1802039296.0,1040506880.0,3207585792.0,27568943104.0,397860.0,165563.0
13-04 02:45:21,1.668,0.167,97.915,0.250,0.0,0.0,0.0,32768.0,0.0,5.0,1805238272.0,1040506880.0,3207593984.0,27565735936.0,395153.0,159787.0
13-04 02:45:22,1.586,0.250,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1765179392.0,1040506880.0,3207593984.0,27605794816.0,393053.0,162470.0
13-04 02:45:23,1.923,0.084,97.993,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1724358656.0,1040506880.0,3207598080.0,27646611456.0,396475.0,159111.0
13-04 02:45:24,1.750,0.083,98.083,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1725554688.0,1040506880.0,3207602176.0,27645411328.0,387768.0,160103.0
13-04 02:45:25,1.333,0.250,98.417,0.0,0.0,0.0,0.0,40960.0,0.0,10.0,1727864832.0,1040506880.0,3207606272.0,27643097088.0,404857.0,163257.0
13-04 02:45:26,1.338,0.0,98.579,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1729540096.0,1040506880.0,3207614464.0,27641413632.0,386945.0,163854.0
13-04 02:45:27,1.749,0.167,98.002,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1732362240.0,1040506880.0,3207618560.0,27638587392.0,408787.0,165915.0
13-04 02:45:28,1.915,0.167,97.918,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1738670080.0,1040506880.0,3207626752.0,27632271360.0,392585.0,161073.0
13-04 02:45:29,2.002,0.0,97.915,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1742192640.0,1040506880.0,3207626752.0,27628748800.0,403382.0,161168.0
13-04 02:45:30,1.671,0.084,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1744125952.0,1040506880.0,3207630848.0,27626811392.0,396420.0,163441.0
13-04 02:45:31,2.002,0.0,97.915,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1747836928.0,1040506880.0,3207634944.0,27623096320.0,403857.0,165507.0
13-04 02:45:32,2.0,0.250,97.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1753624576.0,1040506880.0,3207655424.0,27617288192.0,379058.0,158159.0
13-04 02:45:33,1.338,0.0,98.662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1758965760.0,1040506880.0,3207655424.0,27611947008.0,161712.0,133780.0
13-04 02:45:34,1.754,0.167,98.079,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1765654528.0,1040506880.0,3207663616.0,27605250048.0,602221.0,195337.0
13-04 02:45:35,1.418,0.334,98.249,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1776631808.0,1040506880.0,3207671808.0,27594264576.0,442561.0,172345.0
13-04 02:45:36,1.419,0.250,98.080,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1781927936.0,1040506880.0,3207675904.0,27588964352.0,396653.0,164025.0
13-04 02:45:37,1.836,0.167,97.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1784459264.0,1040506880.0,3207684096.0,27586424832.0,403132.0,159311.0
13-04 02:45:38,1.501,0.167,98.249,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1785475072.0,1040506880.0,3207684096.0,27585409024.0,397886.0,161961.0
13-04 02:45:39,1.503,0.083,98.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1785790464.0,1040506880.0,3207688192.0,27585089536.0,391953.0,159529.0
13-04 02:45:40,1.333,0.167,98.500,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1785720832.0,1040506880.0,3207692288.0,27585155072.0,115264.0,125694.0
13-04 02:45:41,1.836,0.083,97.997,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1787600896.0,1040506880.0,3207716864.0,27583250432.0,436455.0,191599.0
13-04 02:45:42,0.500,0.167,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787883520.0,1040506880.0,3207720960.0,27582963712.0,44593.0,46709.0
13-04 02:45:43,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787879424.0,1040506880.0,3207725056.0,27582963712.0,26607.0,40312.0
13-04 02:45:44,0.500,0.083,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1788383232.0,1040506880.0,3207729152.0,27582455808.0,21299.0,36425.0
13-04 02:45:45,0.833,0.250,98.918,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1745981440.0,1040506880.0,3207729152.0,27624857600.0,21893.0,35635.0
13-04 02:45:46,0.585,0.0,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1746132992.0,1040506880.0,3207733248.0,27624701952.0,20445.0,35587.0
13-04 02:45:47,2.246,0.166,97.338,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1749778432.0,1040506880.0,3207733248.0,27621056512.0,404777.0,191605.0
13-04 02:45:48,2.759,0.251,96.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1757515776.0,1040506880.0,3207741440.0,27613310976.0,1161339.0,342159.0
13-04 02:45:49,3.589,0.250,96.160,0.0,0.0,0.0,0.0,65536.0,0.0,1.0,1775542272.0,1040506880.0,3207745536.0,27595280384.0,1228008.0,358183.0
13-04 02:45:50,2.267,0.084,97.565,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1787940864.0,1040506880.0,3207757824.0,27582869504.0,1136768.0,348168.0
13-04 02:45:51,3.086,0.250,96.664,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1800790016.0,1040506880.0,3207766016.0,27570012160.0,1355276.0,370281.0
13-04 02:45:52,2.919,0.334,96.664,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1804492800.0,1040506880.0,3207778304.0,27566297088.0,1273968.0,356330.0
13-04 02:45:53,2.840,0.084,96.909,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1806675968.0,1040506880.0,3207786496.0,27564105728.0,1360911.0,363948.0
13-04 02:45:54,3.175,0.251,96.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1812541440.0,1040506880.0,3207794688.0,27558232064.0,1333628.0,358943.0
13-04 02:45:55,2.848,0.168,96.985,0.0,0.0,0.0,0.0,135168.0,0.0,3.0,1822060544.0,1040506880.0,3207798784.0,27548708864.0,1274435.0,358678.0
13-04 02:45:56,2.678,0.251,97.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1828143104.0,1040506880.0,3207811072.0,27542614016.0,1271671.0,361450.0
13-04 02:45:57,2.914,0.333,96.669,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1833787392.0,1040506880.0,3207815168.0,27536965632.0,1214482.0,355481.0
13-04 02:45:58,2.345,0.168,97.487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1835139072.0,1040506880.0,3207827456.0,27535601664.0,1163893.0,356397.0
13-04 02:45:59,2.757,0.334,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1835859968.0,1040506880.0,3207835648.0,27534872576.0,1435972.0,370960.0
13-04 02:46:00,3.422,0.167,96.244,0.0,0.0,0.167,0.0,12288.0,0.0,3.0,1837821952.0,1040506880.0,3207843840.0,27532902400.0,1302396.0,359560.0
13-04 02:46:01,3.005,0.334,96.661,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1839943680.0,1040506880.0,3207847936.0,27530776576.0,1330935.0,358828.0
13-04 02:46:02,3.512,0.084,96.154,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1841967104.0,1040506880.0,3207856128.0,27528744960.0,1302426.0,359554.0
13-04 02:46:03,2.178,0.168,97.571,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1841700864.0,1040506880.0,3207868416.0,27528998912.0,1352068.0,364120.0
13-04 02:46:04,2.922,0.167,96.828,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1841479680.0,1040506880.0,3207872512.0,27529216000.0,1379996.0,365806.0
13-04 02:46:05,2.170,0.250,97.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1841176576.0,1040506880.0,3207884800.0,27529506816.0,736748.0,328098.0
13-04 02:46:06,3.322,0.249,96.262,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,1842724864.0,1040506880.0,3207892992.0,27527950336.0,1515908.0,394370.0
13-04 02:46:07,2.766,0.251,96.899,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1843351552.0,1040506880.0,3207901184.0,27527315456.0,1273246.0,383895.0
13-04 02:46:08,3.336,0.250,96.330,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1844772864.0,1040506880.0,3207909376.0,27525885952.0,1616620.0,393785.0
13-04 02:46:09,2.337,0.250,97.412,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1846218752.0,1040506880.0,3207921664.0,27524427776.0,1511001.0,375406.0
13-04 02:46:10,2.256,0.167,97.494,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1847865344.0,1040506880.0,3207925760.0,27522777088.0,1059101.0,345901.0
13-04 02:46:11,2.592,0.167,97.241,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1848356864.0,1040506880.0,3207942144.0,27522269184.0,1472038.0,373694.0
13-04 02:46:12,2.588,0.167,97.078,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1850335232.0,1040506880.0,3207950336.0,27520282624.0,1223767.0,356820.0
13-04 02:46:13,2.178,0.168,97.655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1852149760.0,1040506880.0,3207958528.0,27518459904.0,1062673.0,357592.0
13-04 02:46:14,2.926,0.084,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1854050304.0,1040506880.0,3207962624.0,27516555264.0,1514278.0,391922.0
13-04 02:46:15,2.678,0.167,97.071,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1855258624.0,1040506880.0,3207974912.0,27515334656.0,1465629.0,371807.0
13-04 02:46:16,2.504,0.083,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1855193088.0,1040506880.0,3207979008.0,27515396096.0,1439846.0,373549.0
13-04 02:46:17,2.833,0.167,96.833,0.083,0.0,0.083,0.0,32768.0,0.0,4.0,1855406080.0,1040506880.0,3207987200.0,27515174912.0,1313368.0,360912.0
13-04 02:46:18,2.676,0.084,97.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1857077248.0,1040506880.0,3207999488.0,27513491456.0,1124968.0,350966.0
13-04 02:46:19,2.012,0.251,97.737,0.0,0.0,0.0,0.0,180224.0,0.0,1.0,1857929216.0,1040506880.0,3208003584.0,27512635392.0,1509988.0,376635.0
13-04 02:46:20,2.337,0.334,97.162,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1859952640.0,1040506880.0,3208011776.0,27510603776.0,1436021.0,371136.0
13-04 02:46:21,3.250,0.250,96.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1863880704.0,1040506880.0,3208019968.0,27506667520.0,1371902.0,368288.0
13-04 02:46:22,2.743,0.249,96.841,0.083,0.0,0.083,0.0,40960.0,0.0,5.0,1864589312.0,1040506880.0,3208028160.0,27505950720.0,1137717.0,349760.0
13-04 02:46:23,2.174,0.167,97.492,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1864372224.0,1040506880.0,3208036352.0,27506159616.0,1391384.0,371763.0
13-04 02:46:24,3.094,0.167,96.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1864093696.0,1040506880.0,3208048640.0,27506425856.0,1296626.0,359669.0
13-04 02:46:25,2.506,0.084,97.327,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1864671232.0,1040506880.0,3208056832.0,27505840128.0,1345269.0,367805.0
13-04 02:46:26,2.090,0.251,97.659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1864708096.0,1040506880.0,3208081408.0,27505778688.0,1300461.0,364596.0
13-04 02:46:27,1.667,0.167,97.917,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1865216000.0,1040506880.0,3208089600.0,27505262592.0,1180494.0,252933.0
13-04 02:46:28,0.667,0.0,99.333,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1865723904.0,1040506880.0,3208089600.0,27504754688.0,82226.0,126174.0
13-04 02:46:29,2.254,1.252,96.494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1845542912.0,1040506880.0,3208089600.0,27524935680.0,38863.0,68072.0
13-04 02:46:30,1.086,0.084,98.830,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1772445696.0,1040506880.0,3208093696.0,27598028800.0,41106.0,68843.0
13-04 02:46:31,1.750,0.167,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1761001472.0,1040506880.0,3208093696.0,27609473024.0,39186.0,68396.0
13-04 02:46:32,1.836,0.751,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715601408.0,1040506880.0,3208097792.0,27654868992.0,42590.0,69783.0
13-04 02:46:33,3.008,0.251,96.658,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1696198656.0,1040506880.0,3208101888.0,27674267648.0,557909.0,233514.0
13-04 02:46:34,4.406,0.249,95.262,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1710665728.0,1040506880.0,3208110080.0,27659792384.0,1657767.0,403291.0
13-04 02:46:35,5.004,0.334,94.579,0.0,0.0,0.083,0.0,12288.0,0.0,3.0,1723252736.0,1040506880.0,3208122368.0,27647193088.0,1882139.0,416529.0
13-04 02:46:36,4.337,0.334,95.163,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1743663104.0,1040506880.0,3208126464.0,27626778624.0,1820797.0,421697.0
13-04 02:46:37,3.425,0.167,96.324,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1758191616.0,1040506880.0,3208138752.0,27612237824.0,1943725.0,430999.0
13-04 02:46:38,4.090,0.250,95.492,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1760407552.0,1040506880.0,3208142848.0,27610017792.0,1927891.0,423199.0
13-04 02:46:39,4.090,0.250,95.576,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1768902656.0,1040506880.0,3208155136.0,27601510400.0,1745659.0,414137.0
13-04 02:46:40,3.328,0.333,96.256,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1791115264.0,1040506880.0,3208163328.0,27579289600.0,776800.0,352006.0
13-04 02:46:41,3.247,0.083,96.669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1813323776.0,1040506880.0,3208175616.0,27557068800.0,173371.0,330617.0
13-04 02:46:42,3.833,0.500,95.583,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1827348480.0,1040506880.0,3208183808.0,27543035904.0,1235221.0,427572.0
13-04 02:46:43,4.268,0.251,95.397,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1828925440.0,1040506880.0,3208192000.0,27541450752.0,1912202.0,483898.0
13-04 02:46:44,3.926,0.334,95.656,0.0,0.0,0.084,0.0,20480.0,0.0,3.0,1831075840.0,1040506880.0,3208200192.0,27539292160.0,2128662.0,491699.0
13-04 02:46:45,3.950,0.252,95.714,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1832464384.0,1040506880.0,3208208384.0,27537895424.0,2012690.0,508202.0
13-04 02:46:46,4.007,0.167,95.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1832583168.0,1040506880.0,3208216576.0,27537768448.0,1930766.0,495374.0
13-04 02:46:47,3.096,0.251,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1833656320.0,1040506880.0,3208224768.0,27536687104.0,1808626.0,474124.0
13-04 02:46:48,3.109,0.420,96.303,0.168,0.0,0.0,0.0,32768.0,0.0,3.0,1835806720.0,1040506880.0,3208232960.0,27534528512.0,2494046.0,525480.0
13-04 02:46:49,3.445,0.084,96.303,0.0,0.0,0.168,0.0,159744.0,0.0,3.0,1841283072.0,1040506880.0,3208245248.0,27529039872.0,1104227.0,430863.0
13-04 02:46:50,3.753,0.334,95.746,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1842966528.0,1040506880.0,3208249344.0,27527352320.0,2387599.0,530124.0
13-04 02:46:51,3.010,0.502,96.488,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1842606080.0,1040506880.0,3208261632.0,27527700480.0,1588815.0,478237.0
13-04 02:46:52,4.013,0.251,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1843736576.0,1040506880.0,3208269824.0,27526561792.0,2883302.0,570822.0
13-04 02:46:53,2.269,0.336,97.143,0.252,0.0,0.0,0.0,28672.0,0.0,3.0,1844568064.0,1040506880.0,3208278016.0,27525722112.0,1007395.0,440964.0
13-04 02:46:54,4.858,0.168,94.975,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1849294848.0,1040506880.0,3208282112.0,27520991232.0,2734766.0,549024.0
13-04 02:46:55,2.351,0.168,97.397,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1850138624.0,1040506880.0,3208294400.0,27520135168.0,1222395.0,453103.0
13-04 02:46:56,3.091,0.418,96.491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850642432.0,1040506880.0,3208298496.0,27519627264.0,1978563.0,505875.0
13-04 02:46:57,3.088,0.250,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1851392000.0,1040506880.0,3208310784.0,27518865408.0,1651001.0,482129.0
13-04 02:46:58,3.673,0.334,95.659,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1852780544.0,1040506880.0,3208318976.0,27517468672.0,1892368.0,510332.0
13-04 02:46:59,3.275,0.336,96.390,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1856389120.0,1040506880.0,3208331264.0,27513847808.0,1840546.0,500044.0
13-04 02:47:00,3.258,0.084,96.575,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1856827392.0,1040506880.0,3208335360.0,27513405440.0,1744310.0,505162.0
13-04 02:47:01,3.589,0.250,96.077,0.0,0.0,0.083,0.0,69632.0,0.0,1.0,1857208320.0,1040506880.0,3208339456.0,27513020416.0,2499206.0,545607.0
13-04 02:47:02,2.843,0.084,96.990,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1858117632.0,1040506880.0,3208347648.0,27512102912.0,1727931.0,501370.0
13-04 02:47:03,3.518,0.335,95.896,0.168,0.0,0.084,0.0,20480.0,0.0,4.0,1859219456.0,1040506880.0,3208355840.0,27510992896.0,2445370.0,549230.0
13-04 02:47:04,3.503,0.417,95.913,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1862602752.0,1040506880.0,3208368128.0,27507597312.0,1605294.0,475804.0
13-04 02:47:05,3.350,0.335,96.231,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1863135232.0,1040506880.0,3208376320.0,27507056640.0,2028748.0,510421.0
13-04 02:47:06,3.083,0.167,96.583,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,1863380992.0,1040506880.0,3208384512.0,27506802688.0,1694857.0,486710.0
13-04 02:47:07,3.094,0.251,96.488,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1864007680.0,1040506880.0,3208392704.0,27506167808.0,2027607.0,504972.0
13-04 02:47:08,3.506,0.501,95.743,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1865142272.0,1040506880.0,3208400896.0,27505025024.0,2404535.0,532560.0
13-04 02:47:09,3.943,0.168,95.805,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1868972032.0,1040506880.0,3208409088.0,27501187072.0,2347653.0,508926.0
13-04 02:47:10,2.836,0.417,96.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1870110720.0,1040506880.0,3208417280.0,27500040192.0,2174723.0,493273.0
13-04 02:47:11,2.691,0.084,97.056,0.0,0.0,0.168,0.0,12288.0,0.0,3.0,1870508032.0,1040506880.0,3208429568.0,27499630592.0,2002844.0,482429.0
13-04 02:47:12,2.178,0.168,97.655,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1871704064.0,1040506880.0,3208441856.0,27498422272.0,242036.0,363975.0
13-04 02:47:13,3.015,0.335,96.566,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1874046976.0,1040506880.0,3208450048.0,27496071168.0,2196271.0,423769.0
13-04 02:47:14,2.838,0.250,96.494,0.167,0.0,0.250,0.0,20480.0,0.0,4.0,1873809408.0,1040506880.0,3208450048.0,27496308736.0,2866203.0,368142.0
13-04 02:47:15,0.997,0.0,98.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1873977344.0,1040506880.0,3208454144.0,27496136704.0,120525.0,167313.0
13-04 02:47:16,0.750,0.167,99.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873977344.0,1040506880.0,3208454144.0,27496136704.0,62320.0,104992.0
13-04 02:47:17,1.586,0.501,97.913,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1830486016.0,1040506880.0,3208454144.0,27539628032.0,56656.0,98608.0
13-04 02:47:18,1.332,0.250,98.418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1782927360.0,1040506880.0,3208458240.0,27587182592.0,56256.0,99478.0
13-04 02:47:19,1.086,0.167,98.747,0.0,0.0,0.0,0.0,151552.0,0.0,2.0,1783746560.0,1040506880.0,3208458240.0,27586363392.0,61103.0,102931.0
13-04 02:47:20,1.921,0.084,97.744,0.167,0.0,0.084,0.0,28672.0,0.0,2.0,1786982400.0,1040506880.0,3208462336.0,27583123456.0,333043.0,223276.0
13-04 02:47:21,5.509,1.419,92.988,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1749966848.0,1040506880.0,3208470528.0,27620130816.0,2002650.0,452091.0
13-04 02:47:22,5.092,0.334,94.491,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1756803072.0,1040506880.0,3208482816.0,27613282304.0,2127550.0,462168.0
13-04 02:47:23,4.417,0.500,95.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1729990656.0,1040506880.0,3208491008.0,27640086528.0,2452517.0,481344.0
13-04 02:47:24,4.786,0.336,94.794,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1736425472.0,1040506880.0,3208499200.0,27633643520.0,2613283.0,511221.0
13-04 02:47:25,4.686,0.418,94.728,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1751437312.0,1040506880.0,3208507392.0,27618623488.0,2558467.0,498505.0
13-04 02:47:26,4.671,0.334,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1777512448.0,1040506880.0,3208519680.0,27592536064.0,2589145.0,496956.0
13-04 02:47:27,4.333,0.417,95.167,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1795411968.0,1040506880.0,3208523776.0,27574632448.0,2445344.0,495754.0
13-04 02:47:28,4.595,0.251,95.155,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1805910016.0,1040506880.0,3208536064.0,27564122112.0,2541874.0,492175.0
13-04 02:47:29,4.671,0.250,95.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1821962240.0,1040506880.0,3208544256.0,27548061696.0,2499597.0,487549.0
13-04 02:47:30,3.347,0.335,96.151,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1830653952.0,1040506880.0,3208552448.0,27539361792.0,2415441.0,492570.0
13-04 02:47:31,4.020,0.084,95.812,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1834106880.0,1040506880.0,3208556544.0,27535904768.0,2531331.0,494433.0
13-04 02:47:32,3.821,0.415,95.598,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1835110400.0,1040506880.0,3208568832.0,27534888960.0,2348913.0,480015.0
13-04 02:47:33,3.509,0.251,96.157,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1835896832.0,1040506880.0,3208572928.0,27534098432.0,2431561.0,487662.0
13-04 02:47:34,3.269,0.251,96.479,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1837379584.0,1040506880.0,3208585216.0,27532603392.0,2289143.0,478765.0
13-04 02:47:35,3.598,0.167,96.067,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1837662208.0,1040506880.0,3208589312.0,27532316672.0,2610991.0,510509.0
13-04 02:47:36,3.255,0.250,96.327,0.0,0.0,0.167,0.0,81920.0,0.0,1.0,1839333376.0,1040506880.0,3208601600.0,27530633216.0,2451915.0,491670.0
13-04 02:47:37,3.846,0.334,95.819,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842053120.0,1040506880.0,3208609792.0,27527905280.0,2366627.0,484497.0
13-04 02:47:38,3.583,0.333,96.0,0.0,0.0,0.083,0.0,28672.0,0.0,5.0,1843785728.0,1040506880.0,3208622080.0,27526160384.0,2427119.0,493462.0
13-04 02:47:39,3.013,0.167,96.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1844957184.0,1040506880.0,3208626176.0,27524984832.0,564265.0,376797.0
13-04 02:47:40,3.188,0.336,96.309,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1845551104.0,1040506880.0,3208634368.0,27524382720.0,2655070.0,533014.0
13-04 02:47:41,2.609,0.421,96.970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1846333440.0,1040506880.0,3208646656.0,27523588096.0,2687268.0,540550.0
13-04 02:47:42,4.170,0.334,95.413,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1846988800.0,1040506880.0,3208658944.0,27522920448.0,2598912.0,532019.0
13-04 02:47:43,3.350,0.251,96.315,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1847709696.0,1040506880.0,3208667136.0,27522191360.0,2251659.0,498702.0
13-04 02:47:44,2.936,0.336,96.560,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1849225216.0,1040506880.0,3208675328.0,27520667648.0,1965078.0,516421.0
13-04 02:47:45,3.096,0.251,96.569,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1849597952.0,1040506880.0,3208683520.0,27520286720.0,2385598.0,529205.0
13-04 02:47:46,3.930,0.251,95.569,0.0,0.0,0.251,0.0,12288.0,0.0,3.0,1852510208.0,1040506880.0,3208691712.0,27517366272.0,2869804.0,546070.0
13-04 02:47:47,2.840,0.501,96.575,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1855262720.0,1040506880.0,3208699904.0,27514605568.0,1944249.0,508837.0
13-04 02:47:48,2.929,0.251,96.736,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1856221184.0,1040506880.0,3208724480.0,27513622528.0,2184262.0,522576.0
13-04 02:47:49,3.196,0.252,96.468,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1857552384.0,1040506880.0,3208728576.0,27512287232.0,3250392.0,576926.0
13-04 02:47:50,3.431,0.335,96.151,0.084,0.0,0.0,0.0,36864.0,0.0,3.0,1858682880.0,1040506880.0,3208740864.0,27511144448.0,2524887.0,526012.0
13-04 02:47:51,4.319,0.498,95.100,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1862832128.0,1040506880.0,3208749056.0,27506987008.0,2585041.0,549598.0
13-04 02:47:52,3.008,0.251,96.575,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1863589888.0,1040506880.0,3208757248.0,27506221056.0,2327340.0,517103.0
13-04 02:47:53,3.425,0.167,96.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1865396224.0,1040506880.0,3208765440.0,27504406528.0,2240965.0,518504.0
13-04 02:47:54,3.266,0.335,96.315,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1867165696.0,1040506880.0,3208773632.0,27502628864.0,2440303.0,529156.0
13-04 02:47:55,4.094,0.084,95.489,0.251,0.0,0.084,0.0,245760.0,0.0,4.0,1869316096.0,1040506880.0,3208781824.0,27500470272.0,2389213.0,526304.0
13-04 02:47:56,2.857,0.168,96.891,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1869975552.0,1040506880.0,3208790016.0,27499802624.0,2707539.0,549969.0
13-04 02:47:57,3.843,0.334,95.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1870049280.0,1040506880.0,3208798208.0,27499720704.0,2343188.0,521716.0
13-04 02:47:58,2.926,0.251,96.739,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1870016512.0,1040506880.0,3208810496.0,27499741184.0,2436753.0,526904.0
13-04 02:47:59,3.759,0.334,95.823,0.0,0.0,0.084,0.0,20480.0,0.0,4.0,1872109568.0,1040506880.0,3208814592.0,27497644032.0,2378098.0,537481.0
13-04 02:48:00,2.759,0.167,96.739,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1873207296.0,1040506880.0,3208826880.0,27496534016.0,2527697.0,467927.0
13-04 02:48:01,1.838,0.167,97.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873539072.0,1040506880.0,3208826880.0,27496202240.0,2309299.0,370630.0
13-04 02:48:02,0.668,0.0,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873969152.0,1040506880.0,3208826880.0,27495772160.0,116029.0,147892.0
13-04 02:48:03,0.669,0.084,99.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1873965056.0,1040506880.0,3208830976.0,27495772160.0,77036.0,134597.0
13-04 02:48:04,0.837,0.084,98.996,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1874214912.0,1040506880.0,3208835072.0,27495518208.0,77630.0,135068.0
13-04 02:48:05,1.663,0.166,98.005,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1875865600.0,1040506880.0,3208835072.0,27493867520.0,76092.0,134316.0
13-04 02:48:06,0.669,0.084,99.163,0.0,0.0,0.084,0.0,86016.0,0.0,1.0,1875861504.0,1040506880.0,3208839168.0,27493867520.0,74507.0,131548.0
13-04 02:48:07,3.747,0.083,96.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1831923712.0,1040506880.0,3208843264.0,27537801216.0,1046090.0,380172.0
13-04 02:48:08,4.599,0.585,94.816,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1745379328.0,1040506880.0,3208851456.0,27624337408.0,2735548.0,529429.0
13-04 02:48:09,6.156,0.333,93.428,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1748664320.0,1040506880.0,3208876032.0,27621027840.0,2785261.0,542600.0
13-04 02:48:10,5.058,0.415,94.444,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1762770944.0,1040506880.0,3208888320.0,27606908928.0,2755750.0,537770.0
13-04 02:48:11,5.259,0.167,94.324,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1776128000.0,1040506880.0,3208900608.0,27593539584.0,2927096.0,553430.0
13-04 02:48:12,3.685,0.251,95.980,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1792053248.0,1040506880.0,3208908800.0,27577606144.0,2735822.0,530426.0
13-04 02:48:13,3.269,0.168,96.563,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1803534336.0,1040506880.0,3208916992.0,27566116864.0,780246.0,411465.0
13-04 02:48:14,4.599,0.251,94.983,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1817112576.0,1040506880.0,3208925184.0,27552530432.0,3042602.0,587594.0
13-04 02:48:15,4.366,0.168,95.466,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1823154176.0,1040506880.0,3208933376.0,27546480640.0,3116706.0,561476.0
13-04 02:48:16,5.294,0.331,93.962,0.083,0.0,0.331,0.0,16384.0,0.0,2.0,1830653952.0,1040506880.0,3208941568.0,27538972672.0,4008945.0,663661.0
13-04 02:48:17,3.926,0.334,95.572,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1834516480.0,1040506880.0,3208949760.0,27535101952.0,3240738.0,596110.0
13-04 02:48:18,4.261,0.167,95.572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1835552768.0,1040506880.0,3208957952.0,27534057472.0,3072199.0,602163.0
13-04 02:48:19,4.587,0.500,94.829,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1839480832.0,1040506880.0,3208970240.0,27530117120.0,3121771.0,604264.0
13-04 02:48:20,3.926,0.251,95.656,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1840742400.0,1040506880.0,3208978432.0,27528847360.0,3450455.0,618402.0
13-04 02:48:21,3.933,0.167,95.816,0.084,0.0,0.0,0.0,28672.0,0.0,5.0,1842315264.0,1040506880.0,3208986624.0,27527266304.0,3262978.0,596603.0
13-04 02:48:22,4.341,0.334,95.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1845133312.0,1040506880.0,3208990720.0,27524444160.0,3462837.0,604485.0
13-04 02:48:23,3.425,0.167,96.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1845530624.0,1040506880.0,3209003008.0,27524034560.0,3230343.0,581855.0
13-04 02:48:24,3.759,0.167,96.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1845985280.0,1040506880.0,3209007104.0,27523575808.0,3317462.0,583326.0
13-04 02:48:25,3.598,0.251,96.067,0.0,0.0,0.084,0.0,184320.0,0.0,7.0,1848672256.0,1040506880.0,3209015296.0,27520880640.0,3279762.0,571654.0
13-04 02:48:26,4.087,0.250,95.246,0.334,0.0,0.083,0.0,36864.0,0.0,4.0,1849393152.0,1040506880.0,3209023488.0,27520151552.0,3241538.0,583310.0
13-04 02:48:27,3.598,0.251,96.067,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1851445248.0,1040506880.0,3209035776.0,27518087168.0,3119119.0,570186.0
13-04 02:48:28,3.601,0.168,96.147,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1852022784.0,1040506880.0,3209060352.0,27517485056.0,3051138.0,561116.0
13-04 02:48:29,3.099,0.251,96.650,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1853665280.0,1040506880.0,3209068544.0,27515834368.0,3268884.0,573490.0
13-04 02:48:30,3.926,0.167,95.823,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1857069056.0,1040506880.0,3217219584.0,27504279552.0,2942201.0,547115.0
13-04 02:48:31,3.099,0.335,96.315,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1857449984.0,1040506880.0,3217473536.0,27503644672.0,3116818.0,575338.0
13-04 02:48:32,3.434,0.335,96.064,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1859543040.0,1040506880.0,3217477632.0,27501547520.0,2934875.0,551187.0
13-04 02:48:33,3.434,0.168,96.399,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1860100096.0,1040506880.0,3217489920.0,27500978176.0,3156860.0,559498.0
13-04 02:48:34,4.073,0.333,95.428,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1862443008.0,1040506880.0,3217498112.0,27498627072.0,3111488.0,574588.0
13-04 02:48:35,3.512,0.167,96.154,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1863258112.0,1040506880.0,3217506304.0,27497803776.0,2950749.0,552349.0
13-04 02:48:36,3.840,0.250,95.743,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1865121792.0,1040506880.0,3217514496.0,27495931904.0,3100198.0,566150.0
13-04 02:48:37,2.598,0.084,97.150,0.0,0.0,0.168,0.0,4096.0,0.0,2.0,1866158080.0,1040506880.0,3217526784.0,27494883328.0,1362420.0,453638.0
13-04 02:48:38,3.512,0.251,96.237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1867669504.0,1040506880.0,3217539072.0,27493359616.0,2498470.0,544397.0
13-04 02:48:39,3.688,0.251,95.977,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1868427264.0,1040506880.0,3217543168.0,27492597760.0,3282464.0,614909.0
13-04 02:48:40,4.254,0.334,95.329,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1870192640.0,1040506880.0,3217555456.0,27490820096.0,3735304.0,625754.0
13-04 02:48:41,3.856,0.084,95.893,0.168,0.0,0.0,0.0,131072.0,0.0,3.0,1871011840.0,1040506880.0,3217563648.0,27489992704.0,2800563.0,562351.0
13-04 02:48:42,3.509,0.334,96.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1872211968.0,1040506880.0,3217567744.0,27488788480.0,2694882.0,556713.0
13-04 02:48:43,4.0,0.250,95.500,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1874202624.0,1040506880.0,3217580032.0,27486785536.0,3085160.0,601647.0
13-04 02:48:44,3.428,0.167,96.321,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1877204992.0,1040506880.0,3217592320.0,27483770880.0,1696861.0,492822.0
13-04 02:48:45,3.685,0.335,95.812,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1877299200.0,1040506880.0,3217596416.0,27483672576.0,3275123.0,592165.0
13-04 02:48:46,3.673,0.250,95.743,0.167,0.0,0.167,0.0,40960.0,0.0,5.0,1877663744.0,1040506880.0,3217608704.0,27483295744.0,3239868.0,625183.0
13-04 02:48:47,3.099,0.251,96.650,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1879437312.0,1040506880.0,3217612800.0,27481518080.0,3985690.0,531351.0
13-04 02:48:48,1.417,0.167,98.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1879654400.0,1040506880.0,3217616896.0,27481296896.0,696116.0,242469.0
13-04 02:48:49,1.005,0.0,98.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1880637440.0,1040506880.0,3217616896.0,27480313856.0,106656.0,215274.0
13-04 02:48:50,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1881309184.0,1040506880.0,3217620992.0,27479638016.0,94001.0,166071.0
13-04 02:48:51,1.247,0.166,98.421,0.083,0.0,0.083,0.0,32768.0,0.0,4.0,1881812992.0,1040506880.0,3217625088.0,27479130112.0,91890.0,162624.0
13-04 02:48:52,0.838,0.084,99.079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1881808896.0,1040506880.0,3217629184.0,27479130112.0,91943.0,162969.0
13-04 02:48:53,1.418,0.334,98.165,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1869139968.0,1040506880.0,3217629184.0,27491799040.0,92106.0,163263.0
13-04 02:48:54,3.003,0.250,96.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1792978944.0,1040506880.0,3217629184.0,27567960064.0,499201.0,295029.0
13-04 02:48:55,4.770,0.335,94.895,0.0,0.0,0.0,0.0,143360.0,0.0,1.0,1749839872.0,1040506880.0,3217641472.0,27611086848.0,2617171.0,546017.0
13-04 02:48:56,5.448,0.587,93.881,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1756864512.0,1040506880.0,3217645568.0,27604058112.0,3247185.0,602533.0
13-04 02:48:57,5.560,0.332,93.776,0.249,0.0,0.083,0.0,28672.0,0.0,3.0,1778176000.0,1040506880.0,3217657856.0,27582734336.0,3469177.0,592044.0
13-04 02:48:58,5.250,0.333,94.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1785712640.0,1040506880.0,3217666048.0,27575189504.0,3344646.0,618996.0
13-04 02:48:59,4.606,0.251,95.142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1808277504.0,1040506880.0,3217674240.0,27552616448.0,3030471.0,592916.0
13-04 02:49:00,5.071,0.416,94.347,0.0,0.0,0.166,0.0,8192.0,0.0,1.0,1829568512.0,1040506880.0,3217682432.0,27531317248.0,3614541.0,630045.0
13-04 02:49:01,5.008,0.417,94.407,0.0,0.0,0.167,0.0,24576.0,0.0,4.0,1834291200.0,1040506880.0,3217690624.0,27526586368.0,3590083.0,628805.0
13-04 02:49:02,3.856,0.251,95.474,0.168,0.0,0.251,0.0,32768.0,0.0,3.0,1837580288.0,1040506880.0,3217698816.0,27523289088.0,3201326.0,602750.0
13-04 02:49:03,4.023,0.419,95.474,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1837793280.0,1040506880.0,3217711104.0,27523063808.0,3350887.0,650500.0
13-04 02:49:04,5.394,0.166,94.440,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1838960640.0,1040506880.0,3217715200.0,27521892352.0,3596507.0,653718.0
13-04 02:49:05,4.690,0.335,94.807,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1842987008.0,1040506880.0,3217723392.0,27517857792.0,3908819.0,676143.0
13-04 02:49:06,4.264,0.167,95.401,0.0,0.0,0.167,0.0,20480.0,0.0,4.0,1846120448.0,1040506880.0,3217731584.0,27514716160.0,3397761.0,644602.0
13-04 02:49:07,3.772,0.251,95.725,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1847062528.0,1040506880.0,3217743872.0,27513761792.0,3463919.0,641767.0
13-04 02:49:08,4.428,0.334,94.987,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1846706176.0,1040506880.0,3217752064.0,27514109952.0,4084166.0,701389.0
13-04 02:49:09,3.350,0.251,96.315,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1848156160.0,1040506880.0,3217760256.0,27512651776.0,2433221.0,583775.0
13-04 02:49:10,4.174,0.501,95.326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1848901632.0,1040506880.0,3217776640.0,27511889920.0,3749843.0,686287.0
13-04 02:49:11,4.195,0.419,95.218,0.0,0.0,0.168,0.0,94208.0,0.0,4.0,1852014592.0,1040506880.0,3217780736.0,27508772864.0,4017810.0,688618.0
13-04 02:49:12,3.769,0.419,95.477,0.084,0.0,0.251,0.0,16384.0,0.0,2.0,1852534784.0,1040506880.0,3217793024.0,27508240384.0,4040287.0,698121.0
13-04 02:49:13,3.679,0.418,95.736,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1852559360.0,1040506880.0,3217801216.0,27508207616.0,3510880.0,650063.0
13-04 02:49:14,3.685,0.419,95.729,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1854488576.0,1040506880.0,3217809408.0,27506270208.0,3070959.0,633562.0
13-04 02:49:15,4.013,0.251,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1854922752.0,1040506880.0,3217817600.0,27505827840.0,3041793.0,644815.0
13-04 02:49:16,4.097,0.334,95.318,0.0,0.0,0.251,0.0,20480.0,0.0,4.0,1856028672.0,1040506880.0,3217825792.0,27504713728.0,4078481.0,686929.0
13-04 02:49:17,4.762,0.418,94.653,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1856081920.0,1040506880.0,3217833984.0,27504652288.0,4695786.0,740782.0
13-04 02:49:18,4.435,0.335,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1858265088.0,1040506880.0,3217842176.0,27502460928.0,3607653.0,662321.0
13-04 02:49:19,3.930,0.418,95.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1859018752.0,1040506880.0,3217850368.0,27501699072.0,3594653.0,658515.0
13-04 02:49:20,3.356,0.168,96.393,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1859485696.0,1040506880.0,3217858560.0,27501223936.0,3639611.0,650491.0
13-04 02:49:21,4.406,0.499,94.763,0.0,0.0,0.333,0.0,12288.0,0.0,2.0,1862021120.0,1040506880.0,3217866752.0,27498680320.0,3758388.0,648946.0
13-04 02:49:22,4.027,0.084,95.638,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1865056256.0,1040506880.0,3217874944.0,27495636992.0,4075792.0,685675.0
13-04 02:49:23,4.643,0.332,94.942,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1867968512.0,1040506880.0,3217883136.0,27492716544.0,3657278.0,632150.0
13-04 02:49:24,4.097,0.167,95.569,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1868754944.0,1040506880.0,3217891328.0,27491921920.0,3637441.0,657074.0
13-04 02:49:25,4.087,0.334,95.413,0.0,0.0,0.167,0.0,184320.0,0.0,1.0,1870114816.0,1040506880.0,3217899520.0,27490553856.0,3789356.0,647253.0
13-04 02:49:26,3.930,0.251,95.652,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1870479360.0,1040506880.0,3217911808.0,27490177024.0,3779041.0,649561.0
13-04 02:49:27,3.766,0.335,95.565,0.335,0.0,0.0,0.0,40960.0,0.0,5.0,1873145856.0,1040506880.0,3217915904.0,27487506432.0,3726732.0,642037.0
13-04 02:49:28,4.184,0.335,95.314,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1874493440.0,1040506880.0,3217928192.0,27486146560.0,3663062.0,643440.0
13-04 02:49:29,3.356,0.252,96.393,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1875189760.0,1040506880.0,3217932288.0,27485446144.0,3566764.0,640320.0
13-04 02:49:30,4.170,0.250,95.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1875243008.0,1040506880.0,3217940480.0,27485384704.0,3931570.0,658063.0
13-04 02:49:31,3.866,0.252,95.798,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1874980864.0,1040506880.0,3217948672.0,27485638656.0,3727686.0,642118.0
13-04 02:49:32,3.691,0.252,95.889,0.0,0.0,0.168,0.0,32768.0,0.0,4.0,1875828736.0,1040506880.0,3217960960.0,27484778496.0,3735887.0,640373.0
13-04 02:49:33,3.843,0.251,95.739,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1876430848.0,1040506880.0,3217969152.0,27484168192.0,3807132.0,646718.0
13-04 02:49:34,4.439,0.251,95.310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1878487040.0,1040506880.0,3217977344.0,27482103808.0,3901950.0,580941.0
13-04 02:49:35,1.169,0.083,98.664,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1879261184.0,1040506880.0,3217981440.0,27481325568.0,498644.0,289443.0
13-04 02:49:36,0.919,0.167,98.830,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1879306240.0,1040506880.0,3217981440.0,27481280512.0,113564.0,198519.0
13-04 02:49:37,1.668,0.250,97.832,0.250,0.0,0.0,0.0,49152.0,0.0,7.0,1879556096.0,1040506880.0,3217985536.0,27481026560.0,108976.0,195030.0
13-04 02:49:38,1.089,0.168,98.660,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1879556096.0,1040506880.0,3217985536.0,27481026560.0,111342.0,197622.0
13-04 02:49:39,1.171,0.251,98.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1879805952.0,1040506880.0,3217989632.0,27480772608.0,110275.0,196250.0
13-04 02:49:40,3.156,0.831,95.930,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1880182784.0,1040506880.0,3217993728.0,27480391680.0,394500.0,280319.0
13-04 02:49:41,4.921,0.834,93.995,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1841696768.0,1040506880.0,3218006016.0,27518865408.0,2844407.0,595641.0
13-04 02:49:42,5.583,0.667,93.500,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,1841369088.0,1040506880.0,3218014208.0,27519184896.0,4311307.0,699294.0
13-04 02:49:43,3.763,0.167,95.819,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1844473856.0,1040506880.0,3218022400.0,27516071936.0,1453481.0,513226.0
13-04 02:49:44,3.107,0.168,96.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851924480.0,1040506880.0,3218030592.0,27508613120.0,1202407.0,495862.0
13-04 02:49:45,5.500,0.417,93.750,0.0,0.0,0.333,0.0,0.0,0.0,0.0,1854103552.0,1040506880.0,3218042880.0,27506421760.0,4753963.0,778876.0
13-04 02:49:46,2.929,0.251,96.653,0.0,0.0,0.167,0.0,86016.0,0.0,1.0,1849688064.0,1040506880.0,3218051072.0,27510829056.0,283802.0,475395.0
13-04 02:49:47,4.282,0.168,95.466,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1851899904.0,1040506880.0,3218055168.0,27508613120.0,3201085.0,652086.0
13-04 02:49:48,5.412,0.500,93.838,0.083,0.0,0.167,0.0,45056.0,0.0,7.0,1845993472.0,1040506880.0,3218067456.0,27514507264.0,6015371.0,805112.0
13-04 02:49:49,4.246,0.167,95.420,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1848745984.0,1040506880.0,3218075648.0,27511746560.0,1667292.0,574764.0
13-04 02:49:50,4.686,0.502,94.728,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1849339904.0,1040506880.0,3218083840.0,27511144448.0,3739322.0,695091.0
13-04 02:49:51,5.117,0.336,94.379,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1850507264.0,1040506880.0,3218092032.0,27509968896.0,5390698.0,832117.0
13-04 02:49:52,4.530,0.336,94.966,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1852813312.0,1040506880.0,3218100224.0,27507654656.0,3941413.0,744478.0
13-04 02:49:53,3.673,0.334,95.492,0.167,0.0,0.334,0.0,32768.0,0.0,4.0,1853698048.0,1040506880.0,3218108416.0,27506761728.0,3152796.0,695319.0
13-04 02:49:54,5.250,0.333,94.333,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1853530112.0,1040506880.0,3218116608.0,27506921472.0,5157622.0,830506.0
13-04 02:49:55,4.257,0.250,95.242,0.0,0.0,0.250,0.0,151552.0,0.0,1.0,1854767104.0,1040506880.0,3218124800.0,27505676288.0,2488051.0,666419.0
13-04 02:49:56,4.177,0.418,95.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1854910464.0,1040506880.0,3218132992.0,27505524736.0,2932037.0,689011.0
13-04 02:49:57,5.523,0.251,94.059,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1856204800.0,1040506880.0,3218141184.0,27504222208.0,5800730.0,926156.0
13-04 02:49:58,4.104,0.419,95.059,0.168,0.0,0.251,0.0,45056.0,0.0,5.0,1858760704.0,1040506880.0,3218153472.0,27501654016.0,3116844.0,681397.0
13-04 02:49:59,5.374,0.420,94.039,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1859932160.0,1040506880.0,3218157568.0,27500478464.0,6434386.0,994158.0
13-04 02:50:00,6.104,0.502,93.227,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1859584000.0,1040506880.0,3218169856.0,27500814336.0,6719952.0,1052674.0
13-04 02:50:01,5.197,0.335,94.300,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1860603904.0,1040506880.0,3218173952.0,27499790336.0,4908389.0,871134.0
13-04 02:50:02,4.344,0.418,94.987,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1860841472.0,1040506880.0,3218186240.0,27499540480.0,4755678.0,842107.0
13-04 02:50:03,5.473,0.249,94.030,0.083,0.0,0.166,0.0,28672.0,0.0,4.0,1863593984.0,1040506880.0,3218194432.0,27496779776.0,3527226.0,721102.0
13-04 02:50:04,4.007,0.417,95.326,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1864667136.0,1040506880.0,3218202624.0,27495698432.0,3111504.0,684770.0
13-04 02:50:05,3.431,0.502,95.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1866125312.0,1040506880.0,3218210816.0,27494232064.0,3183700.0,690267.0
13-04 02:50:06,5.175,0.334,94.407,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1866522624.0,1040506880.0,3218219008.0,27493826560.0,3549822.0,719314.0
13-04 02:50:07,3.509,0.418,95.906,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1867034624.0,1040506880.0,3218231296.0,27493302272.0,3201235.0,690822.0
13-04 02:50:08,3.930,0.334,95.401,0.167,0.0,0.167,0.0,28672.0,0.0,4.0,1867030528.0,1040506880.0,3218235392.0,27493302272.0,3229091.0,691327.0
13-04 02:50:09,4.246,0.333,95.337,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1867022336.0,1040506880.0,3218243584.0,27493302272.0,3167703.0,681084.0
13-04 02:50:10,4.107,0.335,95.390,0.0,0.0,0.168,0.0,12288.0,0.0,1.0,1868406784.0,1040506880.0,3218255872.0,27491905536.0,3265833.0,691567.0
13-04 02:50:11,4.333,0.583,94.833,0.0,0.0,0.250,0.0,16384.0,0.0,5.0,1869283328.0,1040506880.0,3218268160.0,27491016704.0,3494651.0,726562.0
13-04 02:50:12,4.264,0.334,95.401,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1870372864.0,1040506880.0,3218288640.0,27489906688.0,3100305.0,683776.0
13-04 02:50:13,4.013,0.502,95.151,0.167,0.0,0.167,0.0,49152.0,0.0,5.0,1871921152.0,1040506880.0,3218300928.0,27488346112.0,3297686.0,693578.0
13-04 02:50:14,3.255,0.167,96.411,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1873051648.0,1040506880.0,3218309120.0,27487207424.0,1068605.0,518191.0
13-04 02:50:15,3.264,0.167,96.402,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1873297408.0,1040506880.0,3218317312.0,27486953472.0,1484513.0,584725.0
13-04 02:50:16,4.275,0.503,95.054,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1873670144.0,1040506880.0,3218321408.0,27486576640.0,5339658.0,878932.0
13-04 02:50:17,5.509,0.501,93.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1876201472.0,1040506880.0,3218333696.0,27484033024.0,4801348.0,842457.0
13-04 02:50:18,4.170,0.417,95.163,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1877655552.0,1040506880.0,3218341888.0,27482570752.0,3903534.0,757489.0
13-04 02:50:19,3.920,0.417,95.580,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1877913600.0,1040506880.0,3218350080.0,27482304512.0,3022908.0,676998.0
13-04 02:50:20,4.268,0.167,95.481,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1882652672.0,1040506880.0,3218358272.0,27477557248.0,3153839.0,649573.0
13-04 02:50:21,2.329,0.166,97.338,0.0,0.0,0.166,0.0,94208.0,0.0,1.0,1882431488.0,1040506880.0,3218362368.0,27477774336.0,1378006.0,407707.0
13-04 02:50:22,1.086,0.084,98.747,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1883025408.0,1040506880.0,3218366464.0,27477176320.0,127787.0,228830.0
13-04 02:50:23,1.499,0.083,98.168,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1883279360.0,1040506880.0,3218366464.0,27476922368.0,123646.0,223592.0
13-04 02:50:24,1.003,0.167,98.747,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1883275264.0,1040506880.0,3218370560.0,27476922368.0,124998.0,227553.0
13-04 02:50:25,1.336,0.083,98.497,0.0,0.0,0.083,0.0,159744.0,0.0,1.0,1883275264.0,1040506880.0,3218370560.0,27476922368.0,128401.0,228892.0
13-04 02:50:26,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883279360.0,1040506880.0,3218374656.0,27476914176.0,128459.0,229158.0
13-04 02:50:27,1.826,0.332,97.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1883275264.0,1040506880.0,3218378752.0,27476914176.0,128812.0,228511.0
13-04 02:50:28,1.341,0.084,98.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1883275264.0,1040506880.0,3218378752.0,27476914176.0,128407.0,229221.0
13-04 02:50:29,2.007,0.418,97.408,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1821089792.0,1040506880.0,3218382848.0,27539095552.0,127842.0,228103.0
13-04 02:50:30,1.668,0.167,98.082,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1790853120.0,1040506880.0,3218382848.0,27569332224.0,126172.0,226405.0
13-04 02:50:31,1.838,0.251,97.911,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1708875776.0,1040506880.0,3218386944.0,27651305472.0,128672.0,230071.0
13-04 02:50:32,1.920,0.0,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1711468544.0,1040506880.0,3218386944.0,27648712704.0,124861.0,225745.0
13-04 02:50:33,1.585,0.334,97.998,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1714003968.0,1040506880.0,3218391040.0,27646173184.0,127705.0,227931.0
13-04 02:50:34,2.082,0.083,97.752,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1719717888.0,1040506880.0,3218391040.0,27640459264.0,128781.0,228876.0
13-04 02:50:35,1.749,0.250,97.752,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1725935616.0,1040506880.0,3218395136.0,27634237440.0,129357.0,231177.0
13-04 02:50:36,4.003,0.334,95.580,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1732661248.0,1040506880.0,3218399232.0,27627507712.0,802101.0,435980.0
13-04 02:50:37,6.633,0.504,92.527,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1769066496.0,1040506880.0,3218407424.0,27591094272.0,3509258.0,752795.0
13-04 02:50:38,6.192,0.167,93.473,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1773912064.0,1040506880.0,3218419712.0,27586236416.0,3488920.0,743616.0
13-04 02:50:39,6.561,0.415,92.857,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1802248192.0,1040506880.0,3218427904.0,27557892096.0,4029023.0,784218.0
13-04 02:50:40,4.774,0.586,94.389,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1835065344.0,1040506880.0,3218436096.0,27525066752.0,3653255.0,764998.0
13-04 02:50:41,5.750,0.500,93.417,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,1837719552.0,1040506880.0,3218444288.0,27522404352.0,3043276.0,701473.0
13-04 02:50:42,5.126,0.336,94.538,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1839771648.0,1040506880.0,3218456576.0,27520339968.0,4313023.0,828101.0
13-04 02:50:43,4.937,0.418,94.644,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1841303552.0,1040506880.0,3218468864.0,27518795776.0,4075654.0,792816.0
13-04 02:50:44,5.518,0.585,93.813,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1847812096.0,1040506880.0,3218477056.0,27512279040.0,3719243.0,762357.0
13-04 02:50:45,3.926,0.418,95.656,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1848885248.0,1040506880.0,3218485248.0,27511197696.0,3010478.0,705265.0
13-04 02:50:46,3.797,0.253,95.612,0.169,0.0,0.169,0.0,45056.0,0.0,6.0,1850212352.0,1040506880.0,3218493440.0,27509862400.0,4416434.0,823306.0
13-04 02:50:47,5.356,0.167,94.310,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1851240448.0,1040506880.0,3218501632.0,27508826112.0,3719087.0,757660.0
13-04 02:50:48,4.333,0.500,95.0,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1851240448.0,1040506880.0,3218509824.0,27508817920.0,3905721.0,783072.0
13-04 02:50:49,4.599,0.167,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1852026880.0,1040506880.0,3218518016.0,27508023296.0,3744813.0,769850.0
13-04 02:50:50,5.667,0.333,93.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1853833216.0,1040506880.0,3218526208.0,27506208768.0,3144661.0,711750.0
13-04 02:50:51,4.100,0.335,95.314,0.167,0.0,0.084,0.0,28672.0,0.0,4.0,1854550016.0,1040506880.0,3218534400.0,27505483776.0,4486778.0,836637.0
13-04 02:50:52,4.184,0.335,95.314,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1854910464.0,1040506880.0,3218542592.0,27505115136.0,3691207.0,770688.0
13-04 02:50:53,5.175,0.501,94.157,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1856499712.0,1040506880.0,3218554880.0,27503513600.0,3817248.0,775193.0
13-04 02:50:54,4.170,0.417,95.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1857413120.0,1040506880.0,3218558976.0,27502596096.0,3706352.0,756640.0
13-04 02:50:55,4.003,0.334,95.413,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1859026944.0,1040506880.0,3218571264.0,27500969984.0,3878609.0,773392.0
13-04 02:50:56,4.542,0.336,94.954,0.084,0.0,0.084,0.0,118784.0,0.0,5.0,1859805184.0,1040506880.0,3218583552.0,27500179456.0,3637172.0,760008.0
13-04 02:50:57,3.843,0.251,95.572,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1860497408.0,1040506880.0,3218587648.0,27499483136.0,3719883.0,770009.0
13-04 02:50:58,3.943,0.503,95.554,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1862234112.0,1040506880.0,3218595840.0,27497738240.0,3480362.0,752029.0
13-04 02:50:59,5.569,0.416,93.849,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1865883648.0,1040506880.0,3218604032.0,27494080512.0,3663436.0,764873.0
13-04 02:51:00,3.688,0.335,95.977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1866276864.0,1040506880.0,3218616320.0,27493675008.0,3687830.0,765306.0
13-04 02:51:01,4.264,0.334,95.151,0.0,0.0,0.251,0.0,40960.0,0.0,5.0,1868603392.0,1040506880.0,3218620416.0,27491344384.0,3927413.0,789619.0
13-04 02:51:02,5.167,0.417,94.167,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1868681216.0,1040506880.0,3218632704.0,27491254272.0,3434966.0,745503.0
13-04 02:51:03,3.607,0.336,95.973,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1869058048.0,1040506880.0,3218636800.0,27490873344.0,3774133.0,764662.0
13-04 02:51:04,4.013,0.418,95.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1869840384.0,1040506880.0,3218649088.0,27490078720.0,3590688.0,759620.0
13-04 02:51:05,5.657,0.250,93.844,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1872154624.0,1040506880.0,3218653184.0,27487760384.0,3626267.0,763013.0
13-04 02:51:06,3.843,0.501,95.405,0.167,0.0,0.084,0.0,32768.0,0.0,4.0,1872973824.0,1040506880.0,3218665472.0,27486928896.0,3507859.0,758524.0
13-04 02:51:07,3.417,0.500,95.917,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1874010112.0,1040506880.0,3218677760.0,27485880320.0,2313071.0,655263.0
13-04 02:51:08,5.158,0.582,94.093,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1876197376.0,1040506880.0,3218681856.0,27483688960.0,2964526.0,735621.0
13-04 02:51:09,4.275,0.419,95.054,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1877962752.0,1040506880.0,3218694144.0,27481911296.0,5166404.0,907611.0
13-04 02:51:10,3.529,0.336,96.050,0.0,0.0,0.084,0.0,221184.0,0.0,1.0,1878396928.0,1040506880.0,3218702336.0,27481468928.0,3609437.0,772166.0
13-04 02:51:11,5.038,0.252,94.374,0.168,0.0,0.168,0.0,40960.0,0.0,5.0,1882796032.0,1040506880.0,3218714624.0,27477057536.0,4336604.0,821770.0
13-04 02:51:12,3.526,0.168,95.970,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1883774976.0,1040506880.0,3218722816.0,27476070400.0,3860401.0,785283.0
13-04 02:51:13,4.0,0.250,95.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1884684288.0,1040506880.0,3218731008.0,27475152896.0,3011517.0,720463.0
13-04 02:51:14,5.175,0.250,94.324,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1886265344.0,1040506880.0,3218739200.0,27473563648.0,3596403.0,754089.0
13-04 02:51:15,3.422,0.334,96.160,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1886224384.0,1040506880.0,3218747392.0,27473596416.0,2223389.0,647242.0
13-04 02:51:16,3.923,0.584,95.242,0.167,0.0,0.083,0.0,32768.0,0.0,4.0,1886519296.0,1040506880.0,3218755584.0,27473293312.0,5151576.0,864094.0
13-04 02:51:17,3.261,0.251,96.321,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1886208000.0,1040506880.0,3218755584.0,27473604608.0,1636911.0,621824.0
13-04 02:51:18,2.669,0.250,97.081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885847552.0,1040506880.0,3218759680.0,27473960960.0,1475144.0,534086.0
13-04 02:51:19,2.094,0.168,97.739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885843456.0,1040506880.0,3218763776.0,27473960960.0,1384196.0,513536.0
13-04 02:51:20,2.170,0.417,97.245,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1886539776.0,1040506880.0,3218763776.0,27473264640.0,1570336.0,553516.0
13-04 02:51:21,2.176,0.167,97.322,0.167,0.0,0.167,0.0,57344.0,0.0,8.0,1886728192.0,1040506880.0,3218767872.0,27473072128.0,1478492.0,536814.0
13-04 02:51:22,3.253,0.167,96.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1885528064.0,1040506880.0,3218771968.0,27474268160.0,1544344.0,545976.0
13-04 02:51:23,3.088,0.250,96.578,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1880887296.0,1040506880.0,3218771968.0,27478908928.0,1403530.0,521790.0
13-04 02:51:24,2.010,0.335,97.655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1880752128.0,1040506880.0,3218776064.0,27479040000.0,1405629.0,518938.0
13-04 02:51:25,2.664,0.250,96.919,0.0,0.0,0.167,0.0,4096.0,0.0,2.0,1880752128.0,1040506880.0,3218776064.0,27479040000.0,1606347.0,560348.0
13-04 02:51:26,2.339,0.251,97.410,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1880748032.0,1040506880.0,3218780160.0,27479040000.0,1448896.0,527710.0
13-04 02:51:27,2.335,0.334,97.081,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1881067520.0,1040506880.0,3218780160.0,27478720512.0,1485225.0,533115.0
13-04 02:51:28,3.425,0.167,96.241,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1879236608.0,1040506880.0,3218784256.0,27480547328.0,1482809.0,535642.0
13-04 02:51:29,2.258,0.167,97.492,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1878712320.0,1040506880.0,3218784256.0,27481071616.0,1393651.0,515359.0
13-04 02:51:30,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1878708224.0,1040506880.0,3218788352.0,27481071616.0,217181.0,280186.0
13-04 02:51:31,1.926,0.168,97.822,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,1878704128.0,1040506880.0,3218792448.0,27481071616.0,147240.0,261437.0
13-04 02:51:32,1.420,0.251,98.329,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1878704128.0,1040506880.0,3218792448.0,27481071616.0,145324.0,262228.0
13-04 02:51:33,1.832,0.250,97.585,0.167,0.0,0.167,0.0,12288.0,0.0,2.0,1878700032.0,1040506880.0,3218796544.0,27481071616.0,144956.0,260441.0
13-04 02:51:34,1.836,0.250,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1878953984.0,1040506880.0,3218796544.0,27480817664.0,143792.0,258185.0
13-04 02:51:35,2.506,0.919,96.575,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1878949888.0,1040506880.0,3218800640.0,27480817664.0,151455.0,264126.0
13-04 02:51:36,5.500,2.167,92.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1775374336.0,1040506880.0,3218800640.0,27584393216.0,145186.0,261147.0
13-04 02:51:37,3.753,0.584,95.580,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1701908480.0,1040506880.0,3218804736.0,27657854976.0,143775.0,255062.0
13-04 02:51:38,2.510,0.167,97.322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1700757504.0,1040506880.0,3218804736.0,27659005952.0,144537.0,258388.0
13-04 02:51:39,2.415,0.250,97.169,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1703321600.0,1040506880.0,3218812928.0,27656433664.0,147112.0,260312.0
13-04 02:51:40,2.085,0.167,97.748,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,1708404736.0,1040506880.0,3218817024.0,27651346432.0,143955.0,258991.0
13-04 02:51:41,2.331,0.250,97.336,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1714020352.0,1040506880.0,3218821120.0,27645726720.0,148375.0,260539.0
13-04 02:51:42,2.339,0.251,97.327,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1719447552.0,1040506880.0,3218821120.0,27640299520.0,144836.0,260311.0
13-04 02:51:43,2.427,0.167,97.322,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1725284352.0,1040506880.0,3218825216.0,27634458624.0,144005.0,258947.0
13-04 02:51:44,2.421,0.334,97.245,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1730936832.0,1040506880.0,3218825216.0,27628806144.0,145878.0,261195.0
13-04 02:51:45,2.833,0.250,96.667,0.250,0.0,0.0,0.0,24576.0,0.0,2.0,1732898816.0,1040506880.0,3218829312.0,27626840064.0,147402.0,261645.0
13-04 02:51:46,2.669,0.250,96.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1736486912.0,1040506880.0,3218829312.0,27623251968.0,146714.0,260506.0
13-04 02:51:47,2.421,0.167,97.412,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1740513280.0,1040506880.0,3218833408.0,27619221504.0,145045.0,260316.0
13-04 02:51:48,2.764,0.168,96.985,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1746075648.0,1040506880.0,3218837504.0,27613655040.0,145878.0,258917.0
13-04 02:51:49,1.425,0.084,98.407,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1749651456.0,1040506880.0,3218837504.0,27610079232.0,144899.0,260196.0
13-04 02:51:50,1.591,0.251,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1757900800.0,1040506880.0,3218841600.0,27601825792.0,146219.0,260906.0
13-04 02:51:51,2.085,0.167,97.665,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1761456128.0,1040506880.0,3218841600.0,27598270464.0,143831.0,261044.0
13-04 02:51:52,1.923,0.084,97.910,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1766281216.0,1040506880.0,3218841600.0,27593445376.0,142005.0,256287.0
13-04 02:51:53,2.003,0.167,97.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1766912000.0,1040506880.0,3218845696.0,27592810496.0,146479.0,261330.0
13-04 02:51:54,2.090,0.167,97.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1767288832.0,1040506880.0,3218849792.0,27592429568.0,147632.0,262253.0
13-04 02:51:55,1.997,0.416,97.504,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1768050688.0,1040506880.0,3218849792.0,27591667712.0,147127.0,261513.0
13-04 02:51:56,1.505,0.0,98.495,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1768562688.0,1040506880.0,3218853888.0,27591151616.0,145022.0,260442.0
13-04 02:51:57,1.833,0.167,97.500,0.333,0.0,0.167,0.0,49152.0,0.0,5.0,1770336256.0,1040506880.0,3218857984.0,27589373952.0,147157.0,262373.0
13-04 02:51:58,1.421,0.167,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1771352064.0,1040506880.0,3218857984.0,27588358144.0,145453.0,259929.0
13-04 02:51:59,2.087,0.167,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1773891584.0,1040506880.0,3218857984.0,27585818624.0,143183.0,258654.0
13-04 02:52:00,1.587,0.084,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1778585600.0,1040506880.0,3218862080.0,27581120512.0,147367.0,264285.0
13-04 02:52:01,1.928,0.168,97.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787727872.0,1040506880.0,3218862080.0,27571978240.0,145715.0,261604.0
13-04 02:52:02,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1792294912.0,1040506880.0,3218866176.0,27567407104.0,144237.0,258990.0
13-04 02:52:03,1.505,0.251,98.077,0.084,0.0,0.084,0.0,24576.0,0.0,4.0,1800798208.0,1040506880.0,3218870272.0,27558899712.0,144618.0,258123.0
13-04 02:52:04,1.757,0.335,97.824,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1814765568.0,1040506880.0,3218870272.0,27544932352.0,147227.0,261401.0
13-04 02:52:05,2.333,0.250,97.333,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1823395840.0,1040506880.0,3218874368.0,27536297984.0,147566.0,262748.0
13-04 02:52:06,4.268,1.255,94.393,0.0,0.0,0.084,0.0,86016.0,0.0,1.0,1258311680.0,1040506880.0,3218911232.0,28101345280.0,133335.0,231801.0
13-04 02:52:07,4.007,1.252,94.658,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1274806272.0,1040506880.0,3218882560.0,28084879360.0,115066.0,109622.0
13-04 02:52:08,0.0,0.083,99.083,0.833,0.0,0.0,0.0,61440.0,0.0,3.0,1273679872.0,1040506880.0,3218886656.0,28086001664.0,12193.0,11721.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-peer-slave-32.csv <==
13-04 02:31:14,1.170,0.278,98.504,0.016,0.0,0.031,2730.861,601470.289,0.432,2.294,1650790400.0,495374336.0,1804247040.0,29668663296.0,0.0,0.0
13-04 02:31:15,0.750,0.083,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652801536.0,495374336.0,1804259328.0,29666639872.0,3577850.0,39811.0
13-04 02:31:16,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652985856.0,495374336.0,1804259328.0,29666455552.0,1524937.0,21116.0
13-04 02:31:17,0.167,0.083,99.500,0.167,0.0,0.083,0.0,32768.0,0.0,2.0,1652981760.0,495374336.0,1804263424.0,29666455552.0,254863.0,3972.0
13-04 02:31:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,126976.0,0.0,10.0,1653108736.0,495374336.0,1804263424.0,29666328576.0,3703.0,16899.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653358592.0,495374336.0,1804267520.0,29666074624.0,4414.0,3532.0
13-04 02:31:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653358592.0,495374336.0,1804267520.0,29666074624.0,5555.0,4635.0
13-04 02:31:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653354496.0,495374336.0,1804271616.0,29666074624.0,5382.0,3532.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653350400.0,495374336.0,1804275712.0,29666074624.0,2861.0,1607.0
13-04 02:31:23,3.933,0.167,95.732,0.167,0.0,0.0,0.0,114688.0,0.0,26.0,1650388992.0,495374336.0,1804271616.0,29669040128.0,2264558.0,106450.0
13-04 02:31:24,2.423,0.167,97.327,0.0,0.0,0.084,0.0,36864.0,0.0,2.0,1650163712.0,495374336.0,1804279808.0,29669257216.0,5691072.0,363528.0
13-04 02:31:25,2.757,0.251,96.992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650487296.0,495374336.0,1804283904.0,29668929536.0,8141987.0,360907.0
13-04 02:31:26,3.411,0.166,96.339,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1652043776.0,495374336.0,1804283904.0,29667373056.0,8156310.0,374943.0
13-04 02:31:27,3.088,0.167,96.661,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1651081216.0,495374336.0,1804288000.0,29668331520.0,9959131.0,382197.0
13-04 02:31:28,3.420,0.417,96.080,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1651118080.0,495374336.0,1804288000.0,29668294656.0,9942305.0,382523.0
13-04 02:31:29,3.169,0.250,96.414,0.083,0.0,0.083,0.0,32768.0,0.0,4.0,1652015104.0,495374336.0,1804292096.0,29667393536.0,10051723.0,381927.0
13-04 02:31:30,3.328,0.333,96.173,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1651965952.0,495374336.0,1804292096.0,29667442688.0,9279231.0,363846.0
13-04 02:31:31,2.924,0.167,96.825,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1652432896.0,495374336.0,1804296192.0,29666971648.0,8970562.0,389775.0
13-04 02:31:32,3.247,0.083,96.586,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1652232192.0,495374336.0,1804300288.0,29667168256.0,9103643.0,354465.0
13-04 02:31:33,2.764,0.168,97.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652801536.0,495374336.0,1804300288.0,29666598912.0,9380835.0,379579.0
13-04 02:31:34,3.833,0.250,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1652674560.0,495374336.0,1804304384.0,29666721792.0,10502228.0,391509.0
13-04 02:31:35,2.922,0.083,96.745,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1652736000.0,495374336.0,1804304384.0,29666660352.0,9100056.0,384754.0
13-04 02:31:36,3.091,0.167,96.742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652731904.0,495374336.0,1804308480.0,29666660352.0,9213499.0,365396.0
13-04 02:31:37,2.919,0.167,96.831,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1654157312.0,495374336.0,1804312576.0,29665230848.0,9194943.0,377134.0
13-04 02:31:38,3.247,0.250,96.503,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1653469184.0,495374336.0,1804316672.0,29665914880.0,8897008.0,380171.0
13-04 02:31:39,3.651,0.332,95.934,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1653297152.0,495374336.0,1804320768.0,29666082816.0,10033022.0,377280.0
13-04 02:31:40,3.010,0.251,96.739,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1653096448.0,495374336.0,1804320768.0,29666283520.0,9543800.0,386150.0
13-04 02:31:41,3.091,0.251,96.575,0.084,0.0,0.0,0.0,24576.0,0.0,2.0,1653608448.0,495374336.0,1804328960.0,29665763328.0,9379741.0,381570.0
13-04 02:31:42,2.337,0.167,97.412,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1654452224.0,495374336.0,1804333056.0,29664915456.0,6638333.0,349217.0
13-04 02:31:43,3.344,0.084,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1654018048.0,495374336.0,1804333056.0,29665349632.0,9956257.0,388420.0
13-04 02:31:44,3.595,0.251,96.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1653772288.0,495374336.0,1804337152.0,29665591296.0,10062190.0,389202.0
13-04 02:31:45,3.169,0.417,96.330,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1653964800.0,495374336.0,1804341248.0,29665394688.0,9558331.0,385080.0
13-04 02:31:46,3.250,0.250,96.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1655177216.0,495374336.0,1804341248.0,29664182272.0,9684417.0,353124.0
13-04 02:31:47,2.936,0.168,96.812,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,1654661120.0,495378432.0,1804345344.0,29664690176.0,9689370.0,380426.0
13-04 02:31:48,2.508,0.167,97.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1654460416.0,495378432.0,1804349440.0,29664886784.0,8113313.0,348609.0
13-04 02:31:49,3.086,0.167,96.664,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1654358016.0,495378432.0,1804349440.0,29664989184.0,9572861.0,383402.0
13-04 02:31:50,3.425,0.084,96.408,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1654652928.0,495378432.0,1804349440.0,29664694272.0,9757658.0,376972.0
13-04 02:31:51,2.766,0.168,97.066,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1654644736.0,495378432.0,1804353536.0,29664698368.0,9590881.0,380541.0
13-04 02:31:52,3.414,0.250,96.087,0.167,0.0,0.083,0.0,40960.0,0.0,6.0,1654808576.0,495378432.0,1804353536.0,29664534528.0,9617181.0,374659.0
13-04 02:31:53,2.836,0.500,96.414,0.250,0.0,0.0,0.0,122880.0,0.0,7.0,1655328768.0,495378432.0,1804357632.0,29664010240.0,9399076.0,379291.0
13-04 02:31:54,2.905,0.332,96.763,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1654931456.0,495378432.0,1804357632.0,29664407552.0,6086457.0,362900.0
13-04 02:31:55,1.254,0.167,98.495,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1654034432.0,495378432.0,1804361728.0,29665300480.0,1244609.0,275137.0
13-04 02:31:56,3.245,0.416,96.256,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1654452224.0,495378432.0,1804361728.0,29664882688.0,8795350.0,377957.0
13-04 02:31:57,4.257,0.250,95.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652781056.0,495378432.0,1804365824.0,29666549760.0,10820219.0,397127.0
13-04 02:31:58,2.678,0.167,96.987,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1651650560.0,495378432.0,1804369920.0,29667676160.0,9656593.0,372371.0
13-04 02:31:59,3.164,0.250,96.586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653055488.0,495378432.0,1804369920.0,29666271232.0,9759129.0,363378.0
13-04 02:32:00,3.253,0.500,96.247,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1653932032.0,495378432.0,1804369920.0,29665394688.0,10821947.0,384158.0
13-04 02:32:01,3.253,0.250,96.330,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1654059008.0,495378432.0,1804374016.0,29665263616.0,10221568.0,369033.0
13-04 02:32:02,3.420,0.167,96.414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652957184.0,495378432.0,1804378112.0,29666361344.0,10203716.0,383200.0
13-04 02:32:03,2.917,0.500,96.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1654702080.0,495378432.0,1804378112.0,29664616448.0,10304142.0,355256.0
13-04 02:32:04,2.0,0.333,97.583,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1656700928.0,495378432.0,1804382208.0,29662613504.0,7753091.0,67059.0
13-04 02:32:05,0.501,0.0,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657131008.0,495378432.0,1804382208.0,29662183424.0,2758365.0,29481.0
13-04 02:32:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1657155584.0,495378432.0,1804386304.0,29662154752.0,106829.0,3416.0
13-04 02:32:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657409536.0,495378432.0,1804386304.0,29661900800.0,5738.0,18404.0
13-04 02:32:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657659392.0,495378432.0,1804390400.0,29661646848.0,4646.0,3882.0
13-04 02:32:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657786368.0,495378432.0,1804390400.0,29661519872.0,5155.0,3503.0
13-04 02:32:10,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1657782272.0,495378432.0,1804394496.0,29661519872.0,4139.0,3419.0
13-04 02:32:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1657778176.0,495378432.0,1804398592.0,29661519872.0,1003.0,830.0
13-04 02:32:12,3.750,0.250,95.917,0.0,0.0,0.083,0.0,94208.0,0.0,22.0,1655980032.0,495378432.0,1804402688.0,29663313920.0,921427.0,93374.0
13-04 02:32:13,2.596,0.251,97.152,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1656242176.0,495378432.0,1804410880.0,29663043584.0,6762308.0,387376.0
13-04 02:32:14,3.003,0.334,96.664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656369152.0,495378432.0,1804410880.0,29662916608.0,9219525.0,373379.0
13-04 02:32:15,3.331,0.416,96.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1657008128.0,495378432.0,1804410880.0,29662277632.0,9276085.0,392216.0
13-04 02:32:16,3.250,0.417,96.167,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1656872960.0,495378432.0,1804414976.0,29662408704.0,10068712.0,394951.0
13-04 02:32:17,3.592,0.167,96.241,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1656221696.0,495378432.0,1804414976.0,29663059968.0,9578766.0,397515.0
13-04 02:32:18,2.669,0.334,96.914,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1656426496.0,495378432.0,1804419072.0,29662851072.0,8955558.0,367933.0
13-04 02:32:19,2.517,0.168,97.315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656483840.0,495378432.0,1804423168.0,29662789632.0,9036249.0,371706.0
13-04 02:32:20,3.422,0.334,96.160,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1656803328.0,495378432.0,1804423168.0,29662470144.0,10418737.0,406302.0
13-04 02:32:21,3.169,0.250,96.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1656864768.0,495378432.0,1804423168.0,29662408704.0,9188036.0,389938.0
13-04 02:32:22,3.266,0.084,96.399,0.168,0.0,0.084,0.0,45056.0,0.0,6.0,1650462720.0,495378432.0,1804427264.0,29668806656.0,9040477.0,372482.0
13-04 02:32:23,3.094,0.167,96.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1650634752.0,495378432.0,1804431360.0,29668630528.0,9385494.0,386332.0
13-04 02:32:24,2.581,0.333,96.919,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1650462720.0,495378432.0,1804431360.0,29668802560.0,7235517.0,375278.0
13-04 02:32:25,2.002,0.167,97.748,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1650884608.0,495378432.0,1804435456.0,29668376576.0,4083782.0,299507.0
13-04 02:32:26,2.087,0.334,97.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649815552.0,495378432.0,1804435456.0,29669445632.0,4924427.0,359858.0
13-04 02:32:27,3.013,0.251,96.569,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1649483776.0,495378432.0,1804439552.0,29669773312.0,10068212.0,405294.0
13-04 02:32:28,3.104,0.168,96.644,0.0,0.0,0.084,0.0,118784.0,0.0,11.0,1649709056.0,495378432.0,1804439552.0,29669548032.0,10423873.0,390503.0
13-04 02:32:29,3.177,0.167,96.572,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1649594368.0,495378432.0,1804455936.0,29669646336.0,10371284.0,392087.0
13-04 02:32:30,3.347,0.084,96.569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649786880.0,495378432.0,1804460032.0,29669449728.0,9609469.0,445211.0
13-04 02:32:31,3.342,0.334,96.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650135040.0,495378432.0,1804460032.0,29669101568.0,10429980.0,391243.0
13-04 02:32:32,2.673,0.167,97.076,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1650159616.0,495378432.0,1804464128.0,29669072896.0,8696356.0,375627.0
13-04 02:32:33,3.336,0.250,96.247,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1650475008.0,495378432.0,1804468224.0,29668753408.0,9547133.0,386153.0
13-04 02:32:34,3.503,0.334,96.163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650663424.0,495378432.0,1804468224.0,29668564992.0,9529503.0,387696.0
13-04 02:32:35,3.167,0.500,96.250,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1650794496.0,495378432.0,1804468224.0,29668433920.0,10648844.0,405839.0
13-04 02:32:36,3.185,0.251,96.563,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650659328.0,495378432.0,1804472320.0,29668564992.0,10641994.0,422529.0
13-04 02:32:37,2.755,0.417,96.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650655232.0,495378432.0,1804476416.0,29668564992.0,9469902.0,379237.0
13-04 02:32:38,3.506,0.334,96.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650651136.0,495378432.0,1804480512.0,29668564992.0,10551111.0,410631.0
13-04 02:32:39,3.422,0.167,96.160,0.167,0.0,0.083,0.0,24576.0,0.0,4.0,1650900992.0,495378432.0,1804484608.0,29668311040.0,10240998.0,393285.0
13-04 02:32:40,2.845,0.418,96.653,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1650896896.0,495378432.0,1804488704.0,29668311040.0,9513278.0,382937.0
13-04 02:32:41,3.336,0.083,96.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1650962432.0,495378432.0,1804488704.0,29668245504.0,9285003.0,388179.0
13-04 02:32:42,3.010,0.167,96.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1650888704.0,495378432.0,1804496896.0,29668311040.0,10802342.0,398103.0
13-04 02:32:43,3.253,0.250,96.497,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1650888704.0,495378432.0,1804496896.0,29668311040.0,9067230.0,392725.0
13-04 02:32:44,3.258,0.167,96.491,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1651265536.0,495378432.0,1804500992.0,29667930112.0,9544288.0,393475.0
13-04 02:32:45,2.840,0.251,96.658,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1651642368.0,495378432.0,1804505088.0,29667549184.0,8977566.0,369212.0
13-04 02:32:46,2.934,0.168,96.731,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1652531200.0,495378432.0,1804505088.0,29666660352.0,10759204.0,390259.0
13-04 02:32:47,3.175,0.167,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652527104.0,495378432.0,1804509184.0,29666660352.0,9423664.0,401153.0
13-04 02:32:48,2.590,0.251,97.160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652531200.0,495378432.0,1804513280.0,29666652160.0,8381934.0,357446.0
13-04 02:32:49,3.759,0.167,96.074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652752384.0,495378432.0,1804513280.0,29666430976.0,9534173.0,404393.0
13-04 02:32:50,2.764,0.335,96.901,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1652912128.0,495378432.0,1804513280.0,29666271232.0,9652761.0,371808.0
13-04 02:32:51,3.167,0.167,96.417,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1653231616.0,495378432.0,1804513280.0,29665951744.0,9264998.0,379054.0
13-04 02:32:52,3.175,0.167,96.658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653415936.0,495378432.0,1804517376.0,29665763328.0,10534718.0,378534.0
13-04 02:32:53,1.747,0.083,98.170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1653542912.0,495378432.0,1804517376.0,29665636352.0,4644682.0,51524.0
13-04 02:32:54,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1652940800.0,495378432.0,1804521472.0,29666234368.0,2211929.0,25130.0
13-04 02:32:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1652916224.0,495378432.0,1804525568.0,29666254848.0,183211.0,5417.0
13-04 02:32:56,0.0,0.334,99.666,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1248661504.0,495378432.0,1804525568.0,30070509568.0,6578.0,22977.0
13-04 02:32:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1247481856.0,495378432.0,1804529664.0,30071685120.0,4583.0,3601.0
13-04 02:32:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1247481856.0,495378432.0,1804529664.0,30071685120.0,813.0,1476.0
13-04 02:32:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1247481856.0,495378432.0,1804529664.0,30071685120.0,3929.0,2530.0
13-04 02:33:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1247477760.0,495378432.0,1804533760.0,30071685120.0,2591.0,1783.0
13-04 02:33:01,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1247465472.0,495378432.0,1804537856.0,30071693312.0,3212.0,2827.0
13-04 02:33:02,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,3.0,1247465472.0,495378432.0,1804537856.0,30071693312.0,2599.0,1709.0
13-04 02:33:03,5.858,1.590,92.301,0.084,0.0,0.167,0.0,98304.0,0.0,2.0,1239445504.0,495378432.0,1804537856.0,30079713280.0,17532.0,15476.0
13-04 02:33:04,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235734528.0,495378432.0,1804496896.0,30083465216.0,6477.0,4726.0
13-04 02:33:05,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1235734528.0,495378432.0,1804496896.0,30083465216.0,3853.0,3876.0
13-04 02:33:06,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235709952.0,495378432.0,1804513280.0,30083473408.0,3346.0,2064.0
13-04 02:33:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235709952.0,495378432.0,1804513280.0,30083473408.0,6332.0,4549.0
13-04 02:33:08,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1235705856.0,495378432.0,1804517376.0,30083473408.0,1927.0,2120.0
13-04 02:33:09,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235697664.0,495378432.0,1804517376.0,30083481600.0,2926.0,2215.0
13-04 02:33:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235693568.0,495378432.0,1804521472.0,30083481600.0,6378.0,4635.0
13-04 02:33:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235816448.0,495378432.0,1804525568.0,30083354624.0,8713.0,5941.0
13-04 02:33:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1235812352.0,495378432.0,1804529664.0,30083354624.0,850.0,654.0
13-04 02:33:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235808256.0,495378432.0,1804533760.0,30083354624.0,5492.0,3659.0
13-04 02:33:14,0.669,0.0,99.080,0.251,0.0,0.0,0.0,12288.0,0.0,2.0,1235808256.0,495378432.0,1804533760.0,30083354624.0,2497.0,1616.0
13-04 02:33:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235804160.0,495378432.0,1804537856.0,30083354624.0,2985.0,3542.0
13-04 02:33:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235804160.0,495378432.0,1804537856.0,30083354624.0,1489.0,1055.0
13-04 02:33:17,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235800064.0,495378432.0,1804541952.0,30083354624.0,4839.0,2924.0
13-04 02:33:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235795968.0,495378432.0,1804546048.0,30083354624.0,5844.0,5729.0
13-04 02:33:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235779584.0,495378432.0,1804562432.0,30083354624.0,5523.0,4119.0
13-04 02:33:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235779584.0,495378432.0,1804562432.0,30083354624.0,2632.0,1802.0
13-04 02:33:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235779584.0,495378432.0,1804562432.0,30083354624.0,1429.0,1055.0
13-04 02:33:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235775488.0,495378432.0,1804566528.0,30083354624.0,3533.0,2270.0
13-04 02:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235783680.0,495378432.0,1804566528.0,30083346432.0,1671.0,2767.0
13-04 02:33:24,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235779584.0,495378432.0,1804570624.0,30083346432.0,3721.0,2418.0
13-04 02:33:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235779584.0,495378432.0,1804570624.0,30083346432.0,1263.0,962.0
13-04 02:33:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235775488.0,495378432.0,1804574720.0,30083346432.0,6604.0,6152.0
13-04 02:33:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235775488.0,495378432.0,1804574720.0,30083346432.0,2559.0,1658.0
13-04 02:33:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235771392.0,495378432.0,1804578816.0,30083346432.0,6139.0,3764.0
13-04 02:33:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235771392.0,495378432.0,1804578816.0,30083346432.0,1439.0,1046.0
13-04 02:33:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235767296.0,495378432.0,1804582912.0,30083346432.0,5303.0,5770.0
13-04 02:33:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235705856.0,495378432.0,1804587008.0,30083403776.0,5685.0,4354.0
13-04 02:33:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,8.0,1235705856.0,495378432.0,1804587008.0,30083403776.0,1516.0,1623.0
13-04 02:33:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235705856.0,495378432.0,1804587008.0,30083403776.0,2236.0,2900.0
13-04 02:33:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235697664.0,495378432.0,1804595200.0,30083403776.0,9911.0,9743.0
13-04 02:33:35,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235697664.0,495378432.0,1804595200.0,30083403776.0,7012.0,8810.0
13-04 02:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235697664.0,495378432.0,1804595200.0,30083403776.0,6260.0,7645.0
13-04 02:33:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235689472.0,495378432.0,1804603392.0,30083403776.0,6890.0,8801.0
13-04 02:33:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,176128.0,0.0,8.0,1235689472.0,495378432.0,1804603392.0,30083403776.0,5129.0,6975.0
13-04 02:33:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235689472.0,495378432.0,1804603392.0,30083403776.0,8243.0,9130.0
13-04 02:33:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235685376.0,495378432.0,1804607488.0,30083403776.0,8161.0,9532.0
13-04 02:33:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235681280.0,495378432.0,1804611584.0,30083403776.0,8337.0,9964.0
13-04 02:33:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235677184.0,495378432.0,1804615680.0,30083403776.0,5924.0,8316.0
13-04 02:33:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,1235673088.0,495378432.0,1804619776.0,30083403776.0,7118.0,8363.0
13-04 02:33:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235673088.0,495378432.0,1804619776.0,30083403776.0,2498.0,1616.0
13-04 02:33:45,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235664896.0,495378432.0,1804627968.0,30083403776.0,5099.0,3184.0
13-04 02:33:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235664896.0,495378432.0,1804627968.0,30083403776.0,2599.0,1709.0
13-04 02:33:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235660800.0,495378432.0,1804632064.0,30083403776.0,2079.0,2297.0
13-04 02:33:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235660800.0,495378432.0,1804632064.0,30083403776.0,4255.0,3374.0
13-04 02:33:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235656704.0,495378432.0,1804636160.0,30083403776.0,3601.0,2270.0
13-04 02:33:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235656704.0,495378432.0,1804636160.0,30083403776.0,4008.0,4075.0
13-04 02:33:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235652608.0,495378432.0,1804640256.0,30083403776.0,3728.0,2344.0
13-04 02:33:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235648512.0,495378432.0,1804644352.0,30083403776.0,2701.0,1802.0
13-04 02:33:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235648512.0,495378432.0,1804644352.0,30083403776.0,7238.0,6588.0
13-04 02:33:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235615744.0,495378432.0,1804660736.0,30083420160.0,2431.0,1616.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235615744.0,495378432.0,1804660736.0,30083420160.0,1017.0,1664.0
13-04 02:33:56,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1235611648.0,495378432.0,1804664832.0,30083420160.0,3668.0,2270.0
13-04 02:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235611648.0,495378432.0,1804664832.0,30083420160.0,3253.0,2879.0
13-04 02:33:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235611648.0,495378432.0,1804664832.0,30083420160.0,2531.0,1709.0
13-04 02:33:59,0.166,0.332,99.502,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235607552.0,495378432.0,1804668928.0,30083420160.0,5587.0,4186.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235603456.0,495378432.0,1804673024.0,30083420160.0,3823.0,2511.0
13-04 02:34:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235603456.0,495378432.0,1804673024.0,30083420160.0,1533.0,1148.0
13-04 02:34:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235599360.0,495378432.0,1804677120.0,30083420160.0,2367.0,1616.0
13-04 02:34:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1235599360.0,495378432.0,1804677120.0,30083420160.0,6100.0,5600.0
13-04 02:34:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235599360.0,495378432.0,1804677120.0,30083420160.0,5076.0,3980.0
13-04 02:34:05,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235595264.0,495378432.0,1804681216.0,30083420160.0,2891.0,2620.0
13-04 02:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235591168.0,495378432.0,1804685312.0,30083420160.0,3484.0,2250.0
13-04 02:34:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235591168.0,495378432.0,1804685312.0,30083420160.0,5103.0,3888.0
13-04 02:34:08,0.0,0.084,99.749,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1235587072.0,495378432.0,1804689408.0,30083420160.0,5781.0,3539.0
13-04 02:34:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235587072.0,495378432.0,1804689408.0,30083420160.0,1105.0,923.0
13-04 02:34:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235582976.0,495378432.0,1804693504.0,30083420160.0,4653.0,2904.0
13-04 02:34:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235582976.0,495378432.0,1804693504.0,30083420160.0,5104.0,3886.0
13-04 02:34:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235578880.0,495378432.0,1804697600.0,30083420160.0,3383.0,2157.0
13-04 02:34:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1235578880.0,495378432.0,1804697600.0,30083420160.0,6235.0,5303.0
13-04 02:34:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1235582976.0,495378432.0,1804701696.0,30083411968.0,1569.0,2739.0
13-04 02:34:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235582976.0,495378432.0,1804701696.0,30083411968.0,3767.0,2429.0
13-04 02:34:16,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235574784.0,495378432.0,1804709888.0,30083411968.0,3804.0,2456.0
13-04 02:34:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235574784.0,495378432.0,1804709888.0,30083411968.0,2103.0,2279.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1235570688.0,495378432.0,1804713984.0,30083411968.0,3705.0,2363.0
13-04 02:34:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235570688.0,495378432.0,1804713984.0,30083411968.0,4998.0,3059.0
13-04 02:34:20,0.250,0.166,99.418,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1235566592.0,495378432.0,1804718080.0,30083411968.0,5456.0,4034.0
13-04 02:34:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235562496.0,495378432.0,1804722176.0,30083411968.0,363.0,494.0
13-04 02:34:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235562496.0,495378432.0,1804722176.0,30083411968.0,3372.0,2963.0
13-04 02:34:23,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235562496.0,495378432.0,1804722176.0,30083411968.0,1429.0,1055.0
13-04 02:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235558400.0,495378432.0,1804726272.0,30083411968.0,2144.0,2297.0
13-04 02:34:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235558400.0,495378432.0,1804726272.0,30083411968.0,4484.0,3540.0
13-04 02:34:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1235554304.0,495378432.0,1804730368.0,30083411968.0,5555.0,4521.0
13-04 02:34:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235554304.0,495378432.0,1804730368.0,30083411968.0,5331.0,3991.0
13-04 02:34:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235550208.0,495378432.0,1804734464.0,30083411968.0,3768.0,2363.0
13-04 02:34:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235546112.0,495378432.0,1804738560.0,30083411968.0,4770.0,2924.0
13-04 02:34:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235546112.0,495378432.0,1804738560.0,30083411968.0,1833.0,2925.0
13-04 02:34:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235546112.0,495378432.0,1804738560.0,30083411968.0,261.0,401.0
13-04 02:34:32,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235546112.0,495378432.0,1804738560.0,30083411968.0,4450.0,3579.0
13-04 02:34:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235542016.0,495378432.0,1804742656.0,30083411968.0,4678.0,4302.0
13-04 02:34:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235537920.0,495378432.0,1804746752.0,30083411968.0,9331.0,10263.0
13-04 02:34:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235533824.0,495378432.0,1804750848.0,30083411968.0,3965.0,6256.0
13-04 02:34:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235533824.0,495378432.0,1804750848.0,30083411968.0,8469.0,8845.0
13-04 02:34:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1235529728.0,495378432.0,1804754944.0,30083411968.0,8941.0,10490.0
13-04 02:34:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1235472384.0,495378432.0,1804771328.0,30083452928.0,8058.0,9573.0
13-04 02:34:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235402752.0,495378432.0,1804775424.0,30083518464.0,5803.0,7604.0
13-04 02:34:40,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235402752.0,495378432.0,1804775424.0,30083518464.0,8060.0,9389.0
13-04 02:34:41,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235398656.0,495378432.0,1804779520.0,30083518464.0,7438.0,8250.0
13-04 02:34:42,0.167,0.167,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235394560.0,495378432.0,1804783616.0,30083518464.0,5968.0,8364.0
13-04 02:34:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1235394560.0,495378432.0,1804783616.0,30083518464.0,6501.0,9048.0
13-04 02:34:44,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1235390464.0,495378432.0,1804787712.0,30083518464.0,4804.0,3017.0
13-04 02:34:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235386368.0,495378432.0,1804791808.0,30083518464.0,2557.0,1658.0
13-04 02:34:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235386368.0,495378432.0,1804791808.0,30083518464.0,2187.0,2252.0
13-04 02:34:47,0.084,0.0,99.916,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1235382272.0,495378432.0,1804795904.0,30083518464.0,7333.0,4367.0
13-04 02:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1235374080.0,495378432.0,1804804096.0,30083518464.0,3889.0,2511.0
13-04 02:34:49,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235374080.0,495378432.0,1804804096.0,30083518464.0,813.0,1477.0
13-04 02:34:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1235374080.0,495378432.0,1804804096.0,30083518464.0,2751.0,2261.0
13-04 02:34:51,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235369984.0,495378432.0,1804808192.0,30083518464.0,2187.0,2316.0
13-04 02:34:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235369984.0,495378432.0,1804808192.0,30083518464.0,5396.0,3990.0
13-04 02:34:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1235365888.0,495378432.0,1804812288.0,30083518464.0,3009.0,2655.0
13-04 02:34:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235365888.0,495378432.0,1804812288.0,30083518464.0,5592.0,4185.0
13-04 02:34:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235361792.0,495378432.0,1804816384.0,30083518464.0,4998.0,3091.0
13-04 02:34:56,0.167,0.083,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235357696.0,495378432.0,1804820480.0,30083518464.0,2699.0,1876.0
13-04 02:34:57,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235357696.0,495378432.0,1804820480.0,30083518464.0,1328.0,962.0
13-04 02:34:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235353600.0,495378432.0,1804824576.0,30083518464.0,2774.0,3421.0
13-04 02:34:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235353600.0,495378432.0,1804824576.0,30083518464.0,2365.0,1616.0
13-04 02:35:00,0.084,0.084,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235353600.0,495378432.0,1804824576.0,30083518464.0,8298.0,7037.0
13-04 02:35:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235337216.0,495378432.0,1804840960.0,30083518464.0,4322.0,3438.0
13-04 02:35:02,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235443712.0,495378432.0,1804845056.0,30083407872.0,261.0,401.0
13-04 02:35:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1235238912.0,495378432.0,1804845056.0,30083612672.0,5027.0,3759.0
13-04 02:35:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235234816.0,495378432.0,1804849152.0,30083612672.0,3442.0,2231.0
13-04 02:35:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235234816.0,495378432.0,1804849152.0,30083612672.0,5208.0,3981.0
13-04 02:35:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235214336.0,495378432.0,1804853248.0,30083629056.0,3384.0,2157.0
13-04 02:35:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235210240.0,495378432.0,1804857344.0,30083629056.0,6310.0,4634.0
13-04 02:35:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1235202048.0,495378432.0,1804857344.0,30083637248.0,3544.0,3290.0
13-04 02:35:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235197952.0,495378432.0,1804861440.0,30083637248.0,2905.0,2698.0
13-04 02:35:10,0.166,0.249,99.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235197952.0,495378432.0,1804861440.0,30083637248.0,5721.0,3465.0
13-04 02:35:11,0.083,0.250,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235193856.0,495378432.0,1804865536.0,30083637248.0,4823.0,4314.0
13-04 02:35:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235148800.0,495378432.0,1804877824.0,30083670016.0,4485.0,2811.0
13-04 02:35:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1235144704.0,495378432.0,1804881920.0,30083670016.0,5391.0,3597.0
13-04 02:35:14,0.750,0.083,99.0,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1235140608.0,495378432.0,1804886016.0,30083670016.0,3185.0,2877.0
13-04 02:35:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235140608.0,495378432.0,1804886016.0,30083670016.0,4322.0,3505.0
13-04 02:35:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235136512.0,495378432.0,1804890112.0,30083670016.0,3354.0,2971.0
13-04 02:35:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235136512.0,495378432.0,1804890112.0,30083670016.0,873.0,1552.0
13-04 02:35:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1235136512.0,495378432.0,1804890112.0,30083670016.0,2695.0,1844.0
13-04 02:35:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1235132416.0,495378432.0,1804894208.0,30083670016.0,2430.0,1616.0
13-04 02:35:20,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235128320.0,495378432.0,1804898304.0,30083670016.0,1652.0,1264.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235124224.0,495378432.0,1804902400.0,30083670016.0,6588.0,4746.0
13-04 02:35:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235124224.0,495378432.0,1804902400.0,30083670016.0,5254.0,3695.0
13-04 02:35:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1235120128.0,495378432.0,1804906496.0,30083670016.0,4420.0,3533.0
13-04 02:35:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235116032.0,495378432.0,1804910592.0,30083670016.0,1337.0,953.0
13-04 02:35:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235116032.0,495378432.0,1804910592.0,30083670016.0,3967.0,4121.0
13-04 02:35:26,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1235116032.0,495378432.0,1804910592.0,30083670016.0,1428.0,1055.0
13-04 02:35:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235111936.0,495378432.0,1804914688.0,30083670016.0,1534.0,1148.0
13-04 02:35:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1235111936.0,495378432.0,1804914688.0,30083670016.0,4313.0,3512.0
13-04 02:35:29,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235107840.0,495378432.0,1804918784.0,30083670016.0,2636.0,1802.0
13-04 02:35:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235107840.0,495378432.0,1804918784.0,30083670016.0,6239.0,3914.0
13-04 02:35:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235103744.0,495378432.0,1804922880.0,30083670016.0,3254.0,2878.0
13-04 02:35:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235099648.0,495378432.0,1804926976.0,30083670016.0,3639.0,2363.0
13-04 02:35:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1235099648.0,495378432.0,1804926976.0,30083670016.0,1685.0,1825.0
13-04 02:35:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235099648.0,495378432.0,1804926976.0,30083670016.0,7669.0,10032.0
13-04 02:35:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235095552.0,495378432.0,1804931072.0,30083670016.0,8025.0,9355.0
13-04 02:35:36,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1235091456.0,495378432.0,1804935168.0,30083670016.0,4127.0,6480.0
13-04 02:35:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235091456.0,495378432.0,1804935168.0,30083670016.0,11294.0,11834.0
13-04 02:35:38,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235075072.0,495378432.0,1804951552.0,30083670016.0,11693.0,11027.0
13-04 02:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235066880.0,495378432.0,1804959744.0,30083670016.0,5906.0,7791.0
13-04 02:35:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235066880.0,495378432.0,1804959744.0,30083670016.0,6891.0,8858.0
13-04 02:35:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235062784.0,495378432.0,1804963840.0,30083670016.0,6200.0,7539.0
13-04 02:35:42,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235058688.0,495378432.0,1804967936.0,30083670016.0,5555.0,8979.0
13-04 02:35:43,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235058688.0,495378432.0,1804967936.0,30083670016.0,7624.0,9568.0
13-04 02:35:44,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235054592.0,495378432.0,1804972032.0,30083670016.0,1532.0,1148.0
13-04 02:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235054592.0,495378432.0,1804972032.0,30083670016.0,4822.0,2966.0
13-04 02:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235050496.0,495378432.0,1804976128.0,30083670016.0,5876.0,3578.0
13-04 02:35:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235046400.0,495378432.0,1804980224.0,30083670016.0,2599.0,1709.0
13-04 02:35:48,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1235042304.0,495378432.0,1804984320.0,30083670016.0,3256.0,2878.0
13-04 02:35:49,0.0,0.083,99.833,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1235042304.0,495378432.0,1804984320.0,30083670016.0,5940.0,5817.0
13-04 02:35:50,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1235025920.0,495378432.0,1805000704.0,30083670016.0,915.0,1571.0
13-04 02:35:51,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235025920.0,495378432.0,1805000704.0,30083670016.0,2146.0,2298.0
13-04 02:35:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235021824.0,495378432.0,1805004800.0,30083670016.0,3665.0,2270.0
13-04 02:35:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,114688.0,0.0,1.0,1235017728.0,495378432.0,1805008896.0,30083670016.0,7304.0,4492.0
13-04 02:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235013632.0,495378432.0,1805012992.0,30083670016.0,1261.0,962.0
13-04 02:35:55,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235013632.0,495378432.0,1805012992.0,30083670016.0,2186.0,2316.0
13-04 02:35:56,0.167,0.083,99.667,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1235009536.0,495378432.0,1805017088.0,30083670016.0,3212.0,2827.0
13-04 02:35:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235009536.0,495378432.0,1805017088.0,30083670016.0,4291.0,3533.0
13-04 02:35:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1235005440.0,495378432.0,1805021184.0,30083670016.0,2600.0,1709.0
13-04 02:35:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235005440.0,495378432.0,1805021184.0,30083670016.0,1490.0,1129.0
13-04 02:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235005440.0,495378432.0,1805021184.0,30083670016.0,3311.0,2885.0
13-04 02:36:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1235001344.0,495378432.0,1805025280.0,30083670016.0,8522.0,6359.0
13-04 02:36:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234976768.0,495378432.0,1805041664.0,30083678208.0,2498.0,1616.0
13-04 02:36:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1234972672.0,495378432.0,1805045760.0,30083678208.0,3578.0,3681.0
13-04 02:36:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234972672.0,495378432.0,1805045760.0,30083678208.0,2275.0,1545.0
13-04 02:36:05,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234972672.0,495378432.0,1805045760.0,30083678208.0,5274.0,3979.0
13-04 02:36:06,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234968576.0,495378432.0,1805049856.0,30083678208.0,4138.0,3419.0
13-04 02:36:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234968576.0,495378432.0,1805049856.0,30083678208.0,5162.0,3895.0
13-04 02:36:08,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234915328.0,495378432.0,1805053952.0,30083727360.0,7048.0,4286.0
13-04 02:36:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234911232.0,495378432.0,1805058048.0,30083727360.0,943.0,756.0
13-04 02:36:10,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234911232.0,495378432.0,1805058048.0,30083727360.0,7489.0,5279.0
13-04 02:36:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234907136.0,495378432.0,1805062144.0,30083727360.0,2205.0,1959.0
13-04 02:36:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234903040.0,495378432.0,1805066240.0,30083727360.0,1765.0,2019.0
13-04 02:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234903040.0,495378432.0,1805066240.0,30083727360.0,3708.0,3426.0
13-04 02:36:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234903040.0,495378432.0,1805066240.0,30083727360.0,7174.0,4232.0
13-04 02:36:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234898944.0,495378432.0,1805070336.0,30083727360.0,1629.0,1186.0
13-04 02:36:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234898944.0,495378432.0,1805070336.0,30083727360.0,5693.0,4279.0
13-04 02:36:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234894848.0,495378432.0,1805074432.0,30083727360.0,3725.0,2344.0
13-04 02:36:18,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234890752.0,495378432.0,1805078528.0,30083727360.0,2535.0,1709.0
13-04 02:36:19,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234890752.0,495378432.0,1805078528.0,30083727360.0,2635.0,3235.0
13-04 02:36:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234890752.0,495378432.0,1805078528.0,30083727360.0,228.0,341.0
13-04 02:36:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234886656.0,495378432.0,1805082624.0,30083727360.0,4872.0,3017.0
13-04 02:36:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234882560.0,495378432.0,1805086720.0,30083727360.0,3246.0,2854.0
13-04 02:36:23,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1234882560.0,495378432.0,1805086720.0,30083727360.0,4123.0,3138.0
13-04 02:36:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234874368.0,495378432.0,1805094912.0,30083727360.0,5489.0,4093.0
13-04 02:36:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234874368.0,495378432.0,1805094912.0,30083727360.0,1949.0,2103.0
13-04 02:36:26,0.167,0.0,99.583,0.250,0.0,0.0,0.0,36864.0,0.0,3.0,1234870272.0,495378432.0,1805099008.0,30083727360.0,5944.0,3764.0
13-04 02:36:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234866176.0,495378432.0,1805103104.0,30083727360.0,747.0,1476.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1234866176.0,495378432.0,1805103104.0,30083727360.0,1599.0,1148.0
13-04 02:36:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234866176.0,495378432.0,1805103104.0,30083727360.0,5585.0,4227.0
13-04 02:36:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234862080.0,495378432.0,1805107200.0,30083727360.0,2833.0,2077.0
13-04 02:36:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234862080.0,495378432.0,1805107200.0,30083727360.0,3181.0,2879.0
13-04 02:36:32,0.167,0.167,99.584,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1234857984.0,495378432.0,1805111296.0,30083727360.0,5247.0,3660.0
13-04 02:36:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1234857984.0,495378432.0,1805111296.0,30083727360.0,6319.0,4348.0
13-04 02:36:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1234853888.0,495378432.0,1805115392.0,30083727360.0,6563.0,9505.0
13-04 02:36:35,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234849792.0,495378432.0,1805119488.0,30083727360.0,5254.0,6936.0
13-04 02:36:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234849792.0,495378432.0,1805119488.0,30083727360.0,4025.0,6315.0
13-04 02:36:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234845696.0,495378432.0,1805123584.0,30083727360.0,9358.0,10167.0
13-04 02:36:38,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,5.0,1234841600.0,495378432.0,1805127680.0,30083727360.0,6362.0,7696.0
13-04 02:36:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234841600.0,495378432.0,1805127680.0,30083727360.0,7530.0,8294.0
13-04 02:36:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234837504.0,495378432.0,1805131776.0,30083727360.0,9252.0,10073.0
13-04 02:36:41,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234833408.0,495378432.0,1805135872.0,30083727360.0,7113.0,8993.0
13-04 02:36:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234829312.0,495378432.0,1805139968.0,30083727360.0,7155.0,9130.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234825216.0,495378432.0,1805144064.0,30083727360.0,7076.0,8334.0
13-04 02:36:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1234821120.0,495378432.0,1805148160.0,30083727360.0,1653.0,1190.0
13-04 02:36:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234821120.0,495378432.0,1805148160.0,30083727360.0,5148.0,4397.0
13-04 02:36:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234808832.0,495378432.0,1805160448.0,30083727360.0,6041.0,3671.0
13-04 02:36:47,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234804736.0,495378432.0,1805164544.0,30083727360.0,3312.0,2878.0
13-04 02:36:48,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234800640.0,495378432.0,1805168640.0,30083727360.0,4544.0,3606.0
13-04 02:36:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234800640.0,495378432.0,1805168640.0,30083727360.0,2797.0,3393.0
13-04 02:36:50,0.250,0.083,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234796544.0,495378432.0,1805172736.0,30083727360.0,1911.0,1129.0
13-04 02:36:51,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234796544.0,495378432.0,1805172736.0,30083727360.0,2871.0,1055.0
13-04 02:36:52,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234792448.0,495378432.0,1805176832.0,30083727360.0,4798.0,2822.0
13-04 02:36:53,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234792448.0,495378432.0,1805176832.0,30083727360.0,4994.0,3017.0
13-04 02:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234788352.0,495378432.0,1805180928.0,30083727360.0,1077.0,1662.0
13-04 02:36:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234784256.0,495378432.0,1805185024.0,30083727360.0,2611.0,1774.0
13-04 02:36:56,0.083,0.0,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1234780160.0,495378432.0,1805189120.0,30083727360.0,7881.0,5830.0
13-04 02:36:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234780160.0,495378432.0,1805189120.0,30083727360.0,3313.0,2812.0
13-04 02:36:58,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1234776064.0,495378432.0,1805193216.0,30083727360.0,2797.0,3392.0
13-04 02:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234776064.0,495378432.0,1805193216.0,30083727360.0,219.0,308.0
13-04 02:37:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234776064.0,495378432.0,1805193216.0,30083727360.0,3925.0,2530.0
13-04 02:37:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234771968.0,495378432.0,1805197312.0,30083727360.0,4802.0,2822.0
13-04 02:37:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1234767872.0,495378432.0,1805201408.0,30083727360.0,4478.0,3466.0
13-04 02:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1234767872.0,495378432.0,1805201408.0,30083727360.0,4795.0,4376.0
13-04 02:37:04,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234763776.0,495378432.0,1805205504.0,30083727360.0,5679.0,3372.0
13-04 02:37:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234771968.0,495378432.0,1805205504.0,30083719168.0,2315.0,1596.0
13-04 02:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1234767872.0,495378432.0,1805209600.0,30083719168.0,2274.0,1503.0
13-04 02:37:07,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234767872.0,495378432.0,1805209600.0,30083719168.0,2311.0,3027.0
13-04 02:37:08,0.083,0.167,99.584,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1234767872.0,495378432.0,1805209600.0,30083719168.0,4258.0,2964.0
13-04 02:37:09,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234763776.0,495378432.0,1805213696.0,30083719168.0,8891.0,5561.0
13-04 02:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234759680.0,495378432.0,1805217792.0,30083719168.0,3629.0,2808.0
13-04 02:37:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234755584.0,495378432.0,1805221888.0,30083719168.0,5223.0,3895.0
13-04 02:37:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234751488.0,495378432.0,1805225984.0,30083719168.0,5206.0,3980.0
13-04 02:37:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1234751488.0,495378432.0,1805225984.0,30083719168.0,5097.0,3430.0
13-04 02:37:14,0.669,0.0,99.164,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234747392.0,495378432.0,1805230080.0,30083719168.0,1731.0,2808.0
13-04 02:37:15,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234747392.0,495378432.0,1805230080.0,30083719168.0,159.0,308.0
13-04 02:37:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234747392.0,495378432.0,1805230080.0,30083719168.0,2820.0,1918.0
13-04 02:37:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234747392.0,495378432.0,1805230080.0,30083719168.0,6040.0,3671.0
13-04 02:37:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234743296.0,495378432.0,1805234176.0,30083719168.0,4256.0,3373.0
13-04 02:37:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234739200.0,495378432.0,1805238272.0,30083719168.0,3253.0,2877.0
13-04 02:37:20,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234739200.0,495378432.0,1805238272.0,30083719168.0,2532.0,1709.0
13-04 02:37:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1234735104.0,495378432.0,1805242368.0,30083719168.0,7057.0,6429.0
13-04 02:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234718720.0,495378432.0,1805258752.0,30083719168.0,1489.0,1129.0
13-04 02:37:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234718720.0,495378432.0,1805258752.0,30083719168.0,3442.0,3646.0
13-04 02:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234714624.0,495378432.0,1805262848.0,30083719168.0,3251.0,2877.0
13-04 02:37:25,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234714624.0,495378432.0,1805262848.0,30083719168.0,5041.0,3110.0
13-04 02:37:26,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234710528.0,495378432.0,1805266944.0,30083719168.0,1323.0,1004.0
13-04 02:37:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234706432.0,495378432.0,1805271040.0,30083719168.0,3767.0,2363.0
13-04 02:37:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234702336.0,495378432.0,1805275136.0,30083719168.0,5136.0,4709.0
13-04 02:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234702336.0,495378432.0,1805275136.0,30083719168.0,2598.0,1709.0
13-04 02:37:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234698240.0,495378432.0,1805279232.0,30083719168.0,3803.0,2401.0
13-04 02:37:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234698240.0,495378432.0,1805279232.0,30083719168.0,3366.0,3040.0
13-04 02:37:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,6.0,1234694144.0,495378432.0,1805283328.0,30083719168.0,5455.0,4635.0
13-04 02:37:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1234640896.0,495378432.0,1805287424.0,30083768320.0,4123.0,3226.0
13-04 02:37:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234640896.0,495378432.0,1805287424.0,30083768320.0,5134.0,6956.0
13-04 02:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234636800.0,495378432.0,1805291520.0,30083768320.0,7592.0,8366.0
13-04 02:37:36,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234636800.0,495378432.0,1805291520.0,30083768320.0,6466.0,7797.0
13-04 02:37:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234632704.0,495378432.0,1805295616.0,30083768320.0,6764.0,8728.0
13-04 02:37:38,0.083,0.166,99.501,0.166,0.0,0.083,0.0,122880.0,0.0,4.0,1234636800.0,495378432.0,1805299712.0,30083760128.0,8972.0,11848.0
13-04 02:37:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234632704.0,495378432.0,1805303808.0,30083760128.0,8120.0,9055.0
13-04 02:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234628608.0,495378432.0,1805307904.0,30083760128.0,8534.0,9011.0
13-04 02:37:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234624512.0,495378432.0,1805312000.0,30083760128.0,4067.0,6408.0
13-04 02:37:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1234624512.0,495378432.0,1805312000.0,30083760128.0,7640.0,8434.0
13-04 02:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234620416.0,495378432.0,1805316096.0,30083760128.0,4690.0,7161.0
13-04 02:37:44,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234620416.0,495378432.0,1805316096.0,30083760128.0,7277.0,4325.0
13-04 02:37:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234616320.0,495378432.0,1805320192.0,30083760128.0,3052.0,4111.0
13-04 02:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234612224.0,495378432.0,1805324288.0,30083760128.0,6147.0,5449.0
13-04 02:37:47,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234612224.0,495378432.0,1805324288.0,30083760128.0,1449.0,1078.0
13-04 02:37:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1234608128.0,495378432.0,1805328384.0,30083760128.0,2701.0,1802.0
13-04 02:37:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234608128.0,495378432.0,1805328384.0,30083760128.0,159.0,308.0
13-04 02:37:50,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1234608128.0,495378432.0,1805328384.0,30083760128.0,4996.0,3059.0
13-04 02:37:51,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234604032.0,495378432.0,1805332480.0,30083760128.0,4872.0,3017.0
13-04 02:37:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234604032.0,495378432.0,1805332480.0,30083760128.0,882.0,1542.0
13-04 02:37:53,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234599936.0,495378432.0,1805336576.0,30083760128.0,8771.0,7367.0
13-04 02:37:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234595840.0,495378432.0,1805340672.0,30083760128.0,3400.0,3500.0
13-04 02:37:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234595840.0,495378432.0,1805340672.0,30083760128.0,3868.0,2456.0
13-04 02:37:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234591744.0,495378432.0,1805344768.0,30083760128.0,2957.0,2571.0
13-04 02:37:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234575360.0,495378432.0,1805344768.0,30083776512.0,3666.0,2270.0
13-04 02:37:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234571264.0,495378432.0,1805348864.0,30083776512.0,1431.0,1055.0
13-04 02:37:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234567168.0,495378432.0,1805352960.0,30083776512.0,2601.0,1709.0
13-04 02:38:00,0.166,0.249,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234567168.0,495378432.0,1805352960.0,30083776512.0,3246.0,2952.0
13-04 02:38:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234558976.0,495378432.0,1805361152.0,30083776512.0,5138.0,4774.0
13-04 02:38:02,0.083,0.083,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1234558976.0,495378432.0,1805361152.0,30083776512.0,4318.0,3439.0
13-04 02:38:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234558976.0,495378432.0,1805361152.0,30083776512.0,6263.0,4339.0
13-04 02:38:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1234554880.0,495378432.0,1805365248.0,30083776512.0,4911.0,4443.0
13-04 02:38:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234472960.0,495378432.0,1805381632.0,30083842048.0,943.0,756.0
13-04 02:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234472960.0,495378432.0,1805381632.0,30083842048.0,3443.0,2199.0
13-04 02:38:07,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234472960.0,495378432.0,1805381632.0,30083842048.0,5269.0,4055.0
13-04 02:38:08,0.084,0.0,99.833,0.084,0.0,0.0,0.0,98304.0,0.0,5.0,1234468864.0,495378432.0,1805385728.0,30083842048.0,3522.0,3841.0
13-04 02:38:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1234464768.0,495378432.0,1805389824.0,30083842048.0,6492.0,4252.0
13-04 02:38:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234460672.0,495378432.0,1805393920.0,30083842048.0,5823.0,3558.0
13-04 02:38:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234460672.0,495378432.0,1805393920.0,30083842048.0,2768.0,2579.0
13-04 02:38:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234456576.0,495378432.0,1805398016.0,30083842048.0,3510.0,2199.0
13-04 02:38:13,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234456576.0,495378432.0,1805398016.0,30083842048.0,4159.0,2911.0
13-04 02:38:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,7.0,1234456576.0,495378432.0,1805398016.0,30083842048.0,1744.0,1740.0
13-04 02:38:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234452480.0,495378432.0,1805402112.0,30083842048.0,3829.0,2437.0
13-04 02:38:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234448384.0,495378432.0,1805406208.0,30083842048.0,1889.0,2029.0
13-04 02:38:17,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234448384.0,495378432.0,1805406208.0,30083842048.0,6278.0,5447.0
13-04 02:38:18,0.083,0.333,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234444288.0,495378432.0,1805410304.0,30083842048.0,4896.0,2998.0
13-04 02:38:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234444288.0,495378432.0,1805410304.0,30083842048.0,4321.0,3438.0
13-04 02:38:20,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1234440192.0,495378432.0,1805414400.0,30083842048.0,1591.0,1190.0
13-04 02:38:21,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234436096.0,495378432.0,1805418496.0,30083842048.0,2432.0,1616.0
13-04 02:38:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234436096.0,495378432.0,1805418496.0,30083842048.0,2763.0,1876.0
13-04 02:38:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1234436096.0,495378432.0,1805418496.0,30083842048.0,4611.0,4301.0
13-04 02:38:24,0.083,0.333,99.584,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234432000.0,495378432.0,1805422592.0,30083842048.0,3441.0,3513.0
13-04 02:38:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234432000.0,495378432.0,1805422592.0,30083842048.0,3414.0,2972.0
13-04 02:38:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234427904.0,495378432.0,1805426688.0,30083842048.0,4318.0,3373.0
13-04 02:38:27,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234436096.0,495378432.0,1805426688.0,30083833856.0,4996.0,3091.0
13-04 02:38:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234432000.0,495378432.0,1805430784.0,30083833856.0,2601.0,1709.0
13-04 02:38:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234427904.0,495378432.0,1805434880.0,30083833856.0,2556.0,1690.0
13-04 02:38:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234427904.0,495378432.0,1805434880.0,30083833856.0,2754.0,1802.0
13-04 02:38:31,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234419712.0,495378432.0,1805443072.0,30083833856.0,2265.0,2518.0
13-04 02:38:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234419712.0,495378432.0,1805443072.0,30083833856.0,2797.0,3437.0
13-04 02:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234419712.0,495378432.0,1805443072.0,30083833856.0,5192.0,3787.0
13-04 02:38:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234415616.0,495378432.0,1805447168.0,30083833856.0,6236.0,7556.0
13-04 02:38:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234415616.0,495378432.0,1805447168.0,30083833856.0,7058.0,9085.0
13-04 02:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1234411520.0,495378432.0,1805451264.0,30083833856.0,11118.0,10905.0
13-04 02:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234407424.0,495378432.0,1805455360.0,30083833856.0,6261.0,7744.0
13-04 02:38:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234403328.0,495378432.0,1805459456.0,30083833856.0,6405.0,7657.0
13-04 02:38:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234399232.0,495378432.0,1805463552.0,30083833856.0,7757.0,9594.0
13-04 02:38:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234399232.0,495378432.0,1805463552.0,30083833856.0,6302.0,7557.0
13-04 02:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234395136.0,495378432.0,1805467648.0,30083833856.0,6442.0,9307.0
13-04 02:38:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234391040.0,495378432.0,1805471744.0,30083833856.0,5033.0,7009.0
13-04 02:38:43,0.0,0.084,99.916,0.0,0.0,0.0,0.0,98304.0,0.0,2.0,1234386944.0,495378432.0,1805475840.0,30083833856.0,9467.0,10136.0
13-04 02:38:44,0.0,0.083,99.667,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1234382848.0,495378432.0,1805479936.0,30083833856.0,4322.0,3505.0
13-04 02:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234378752.0,495378432.0,1805484032.0,30083833856.0,6096.0,4277.0
13-04 02:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1234378752.0,495378432.0,1805484032.0,30083833856.0,873.0,1551.0
13-04 02:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234374656.0,495378432.0,1805488128.0,30083833856.0,5038.0,3110.0
13-04 02:38:48,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234374656.0,495378432.0,1805488128.0,30083833856.0,261.0,401.0
13-04 02:38:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234374656.0,495378432.0,1805488128.0,30083833856.0,2018.0,2225.0
13-04 02:38:50,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234370560.0,495378432.0,1805492224.0,30083833856.0,5561.0,4279.0
13-04 02:38:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234493440.0,495378432.0,1805496320.0,30083706880.0,3019.0,2786.0
13-04 02:38:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234493440.0,495378432.0,1805496320.0,30083706880.0,1490.0,1129.0
13-04 02:38:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234493440.0,495378432.0,1805496320.0,30083706880.0,6628.0,4840.0
13-04 02:38:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234489344.0,495378432.0,1805500416.0,30083706880.0,3603.0,2270.0
13-04 02:38:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234485248.0,495378432.0,1805504512.0,30083706880.0,270.0,392.0
13-04 02:38:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234485248.0,495378432.0,1805504512.0,30083706880.0,1490.0,1129.0
13-04 02:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234485248.0,495378432.0,1805504512.0,30083706880.0,4481.0,3574.0
13-04 02:38:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,8.0,1234481152.0,495378432.0,1805508608.0,30083706880.0,5816.0,5659.0
13-04 02:38:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234456576.0,495378432.0,1805524992.0,30083715072.0,4415.0,3606.0
13-04 02:39:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234456576.0,495378432.0,1805524992.0,30083715072.0,5802.0,3578.0
13-04 02:39:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234452480.0,495378432.0,1805529088.0,30083715072.0,3700.0,2363.0
13-04 02:39:02,0.083,0.083,99.666,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1234448384.0,495378432.0,1805533184.0,30083715072.0,2188.0,2316.0
13-04 02:39:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234444288.0,495378432.0,1805537280.0,30083715072.0,1582.0,1732.0
13-04 02:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234444288.0,495378432.0,1805537280.0,30083715072.0,3440.0,2199.0
13-04 02:39:05,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234444288.0,495378432.0,1805537280.0,30083715072.0,4064.0,3307.0
13-04 02:39:06,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234440192.0,495378432.0,1805541376.0,30083715072.0,5244.0,4073.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234436096.0,495378432.0,1805545472.0,30083715072.0,6850.0,4100.0
13-04 02:39:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234432000.0,495378432.0,1805549568.0,30083715072.0,8261.0,5993.0
13-04 02:39:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234427904.0,495378432.0,1805553664.0,30083715072.0,1597.0,1924.0
13-04 02:39:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234427904.0,495378432.0,1805553664.0,30083715072.0,1207.0,984.0
13-04 02:39:11,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234427904.0,495378432.0,1805553664.0,30083715072.0,3384.0,2157.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234427904.0,495378432.0,1805553664.0,30083715072.0,3697.0,2948.0
13-04 02:39:13,0.166,0.249,99.501,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1234423808.0,495378432.0,1805557760.0,30083715072.0,7088.0,5280.0
13-04 02:39:14,0.585,0.084,99.247,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1234419712.0,495378432.0,1805561856.0,30083715072.0,1430.0,1055.0
13-04 02:39:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234419712.0,495378432.0,1805561856.0,30083715072.0,7859.0,5501.0
13-04 02:39:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234415616.0,495378432.0,1805565952.0,30083715072.0,3083.0,2720.0
13-04 02:39:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234411520.0,495378432.0,1805570048.0,30083715072.0,2593.0,1751.0
13-04 02:39:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,114688.0,0.0,4.0,1234411520.0,495378432.0,1805570048.0,30083715072.0,975.0,1611.0
13-04 02:39:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234411520.0,495378432.0,1805570048.0,30083715072.0,363.0,494.0
13-04 02:39:20,0.249,0.166,99.418,0.166,0.0,0.0,0.0,28672.0,0.0,3.0,1234411520.0,495378432.0,1805570048.0,30083715072.0,3085.0,2785.0
13-04 02:39:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234407424.0,495378432.0,1805574144.0,30083715072.0,6209.0,3764.0
13-04 02:39:22,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234403328.0,495378432.0,1805578240.0,30083715072.0,6691.0,4914.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234399232.0,495378432.0,1805582336.0,30083715072.0,6101.0,5598.0
13-04 02:39:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234399232.0,495378432.0,1805582336.0,30083715072.0,3724.0,2344.0
13-04 02:39:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234395136.0,495378432.0,1805586432.0,30083715072.0,813.0,1410.0
13-04 02:39:26,0.0,0.083,99.583,0.334,0.0,0.0,0.0,12288.0,0.0,2.0,1234395136.0,495378432.0,1805586432.0,30083715072.0,4125.0,3225.0
13-04 02:39:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234395136.0,495378432.0,1805586432.0,30083715072.0,1532.0,1148.0
13-04 02:39:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234391040.0,495378432.0,1805590528.0,30083715072.0,813.0,1477.0
13-04 02:39:29,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234391040.0,495378432.0,1805590528.0,30083715072.0,2557.0,1658.0
13-04 02:39:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234391040.0,495378432.0,1805590528.0,30083715072.0,8544.0,5072.0
13-04 02:39:31,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234386944.0,495378432.0,1805594624.0,30083715072.0,5416.0,5162.0
13-04 02:39:32,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234382848.0,495378432.0,1805598720.0,30083715072.0,3210.0,2858.0
13-04 02:39:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1234378752.0,495378432.0,1805602816.0,30083715072.0,2752.0,2386.0
13-04 02:39:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234378752.0,495378432.0,1805602816.0,30083715072.0,5236.0,7055.0
13-04 02:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234370560.0,495378432.0,1805611008.0,30083715072.0,6407.0,7782.0
13-04 02:39:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234370560.0,495378432.0,1805611008.0,30083715072.0,6258.0,7680.0
13-04 02:39:37,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234366464.0,495378432.0,1805615104.0,30083715072.0,5847.0,8181.0
13-04 02:39:38,0.0,0.0,99.916,0.084,0.0,0.0,0.0,16384.0,0.0,4.0,1234366464.0,495378432.0,1805615104.0,30083715072.0,12593.0,12871.0
13-04 02:39:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234358272.0,495378432.0,1805623296.0,30083715072.0,9159.0,9520.0
13-04 02:39:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234354176.0,495378432.0,1805627392.0,30083715072.0,6333.0,9295.0
13-04 02:39:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234350080.0,495378432.0,1805631488.0,30083715072.0,8673.0,9096.0
13-04 02:39:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234345984.0,495378432.0,1805635584.0,30083715072.0,5135.0,7028.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234354176.0,495378432.0,1805635584.0,30083706880.0,4859.0,7379.0
13-04 02:39:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234370560.0,495378432.0,1805635584.0,30083690496.0,1431.0,1055.0
13-04 02:39:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234366464.0,495378432.0,1805639680.0,30083690496.0,7275.0,4325.0
13-04 02:39:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234362368.0,495378432.0,1805643776.0,30083690496.0,3843.0,3981.0
13-04 02:39:47,0.083,0.166,99.667,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1234362368.0,495378432.0,1805643776.0,30083690496.0,5651.0,4260.0
13-04 02:39:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234358272.0,495378432.0,1805647872.0,30083690496.0,3312.0,2953.0
13-04 02:39:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234354176.0,495378432.0,1805651968.0,30083690496.0,1328.0,962.0
13-04 02:39:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1233870848.0,495378432.0,1814134784.0,30075691008.0,1532.0,1148.0
13-04 02:39:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234092032.0,495378432.0,1814040576.0,30075564032.0,1330.0,962.0
13-04 02:39:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234092032.0,495378432.0,1814040576.0,30075564032.0,3802.0,2456.0
13-04 02:39:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,114688.0,0.0,7.0,1234087936.0,495378432.0,1814044672.0,30075564032.0,7844.0,5778.0
13-04 02:39:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234083840.0,495378432.0,1814048768.0,30075564032.0,2499.0,1616.0
13-04 02:39:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234083840.0,495378432.0,1814048768.0,30075564032.0,5813.0,4428.0
13-04 02:39:56,0.083,0.0,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1234206720.0,495378432.0,1814052864.0,30075437056.0,3906.0,4048.0
13-04 02:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234202624.0,495378432.0,1814056960.0,30075437056.0,873.0,1453.0
13-04 02:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1234202624.0,495378432.0,1814056960.0,30075437056.0,2700.0,1802.0
13-04 02:39:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234202624.0,495378432.0,1814056960.0,30075437056.0,2496.0,1616.0
13-04 02:40:00,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234198528.0,495378432.0,1814061056.0,30075437056.0,5359.0,3059.0
13-04 02:40:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234198528.0,495378432.0,1814061056.0,30075437056.0,3104.0,1802.0
13-04 02:40:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1234194432.0,495378432.0,1814065152.0,30075437056.0,4694.0,4116.0
13-04 02:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234194432.0,495378432.0,1814065152.0,30075437056.0,6523.0,4608.0
13-04 02:40:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234190336.0,495378432.0,1814069248.0,30075437056.0,3834.0,3205.0
13-04 02:40:05,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234186240.0,495378432.0,1814073344.0,30075437056.0,2251.0,3026.0
13-04 02:40:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234186240.0,495378432.0,1814073344.0,30075437056.0,3418.0,2250.0
13-04 02:40:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234178048.0,495378432.0,1814081536.0,30075437056.0,3283.0,2064.0
13-04 02:40:08,0.083,0.250,99.583,0.083,0.0,0.0,0.0,40960.0,0.0,9.0,1234178048.0,495378432.0,1814081536.0,30075437056.0,5949.0,3600.0
13-04 02:40:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234173952.0,495378432.0,1814085632.0,30075437056.0,3280.0,2064.0
13-04 02:40:10,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234173952.0,495378432.0,1814085632.0,30075437056.0,4653.0,2904.0
13-04 02:40:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234169856.0,495378432.0,1814089728.0,30075437056.0,3402.0,2212.0
13-04 02:40:12,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234178048.0,495378432.0,1814089728.0,30075428864.0,5793.0,5148.0
13-04 02:40:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234173952.0,495378432.0,1814093824.0,30075428864.0,3513.0,3386.0
13-04 02:40:14,0.0,0.083,99.666,0.250,0.0,0.0,0.0,28672.0,0.0,6.0,1234169856.0,495378432.0,1814097920.0,30075428864.0,5814.0,5818.0
13-04 02:40:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234157568.0,495378432.0,1814110208.0,30075428864.0,2337.0,1514.0
13-04 02:40:16,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234153472.0,495378432.0,1814114304.0,30075428864.0,3933.0,2498.0
13-04 02:40:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234153472.0,495378432.0,1814114304.0,30075428864.0,2430.0,1616.0
13-04 02:40:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234149376.0,495378432.0,1814118400.0,30075428864.0,5036.0,3110.0
13-04 02:40:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234149376.0,495378432.0,1814118400.0,30075428864.0,3088.0,2720.0
13-04 02:40:20,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234145280.0,495378432.0,1814122496.0,30075428864.0,3822.0,2511.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234141184.0,495378432.0,1814126592.0,30075428864.0,2671.0,3393.0
13-04 02:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234141184.0,495378432.0,1814126592.0,30075428864.0,1981.0,2131.0
13-04 02:40:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234141184.0,495378432.0,1814126592.0,30075428864.0,3807.0,2456.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234137088.0,495378432.0,1814130688.0,30075428864.0,5175.0,4555.0
13-04 02:40:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234120704.0,495378432.0,1814147072.0,30075428864.0,279.0,392.0
13-04 02:40:26,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234120704.0,495378432.0,1814147072.0,30075428864.0,9326.0,7009.0
13-04 02:40:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234116608.0,495378432.0,1814151168.0,30075428864.0,3662.0,2270.0
13-04 02:40:28,0.167,0.0,99.833,0.0,0.0,0.0,0.0,110592.0,0.0,2.0,1234116608.0,495378432.0,1814151168.0,30075428864.0,2246.0,2325.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234112512.0,495378432.0,1814155264.0,30075428864.0,4356.0,3465.0
13-04 02:40:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234108416.0,495378432.0,1814159360.0,30075428864.0,1389.0,1036.0
13-04 02:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1234108416.0,495378432.0,1814159360.0,30075428864.0,2200.0,2517.0
13-04 02:40:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1234108416.0,495378432.0,1814159360.0,30075428864.0,2597.0,1709.0
13-04 02:40:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234104320.0,495378432.0,1814163456.0,30075428864.0,4060.0,3226.0
13-04 02:40:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234104320.0,495378432.0,1814163456.0,30075428864.0,9201.0,10063.0
13-04 02:40:35,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234100224.0,495378432.0,1814167552.0,30075428864.0,9124.0,10006.0
13-04 02:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1234096128.0,495378432.0,1814171648.0,30075428864.0,7816.0,9134.0
13-04 02:40:37,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1234092032.0,495378432.0,1814175744.0,30075428864.0,8146.0,9433.0
13-04 02:40:38,0.083,0.167,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234087936.0,495378432.0,1814179840.0,30075428864.0,4576.0,7001.0
13-04 02:40:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234083840.0,495378432.0,1814183936.0,30075428864.0,5493.0,8274.0
13-04 02:40:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234079744.0,495378432.0,1814188032.0,30075428864.0,8578.0,8937.0
13-04 02:40:41,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234075648.0,495378432.0,1814192128.0,30075428864.0,7371.0,8249.0
13-04 02:40:42,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234075648.0,495378432.0,1814192128.0,30075428864.0,7057.0,8817.0
13-04 02:40:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1234071552.0,495378432.0,1814196224.0,30075428864.0,10705.0,10591.0
13-04 02:40:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234067456.0,495378432.0,1814200320.0,30075428864.0,2084.0,2157.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234063360.0,495378432.0,1814204416.0,30075428864.0,2619.0,1764.0
13-04 02:40:46,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234063360.0,495378432.0,1814204416.0,30075428864.0,2186.0,2252.0
13-04 02:40:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1234059264.0,495378432.0,1814208512.0,30075428864.0,3273.0,3427.0
13-04 02:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1234059264.0,495378432.0,1814208512.0,30075428864.0,1491.0,1097.0
13-04 02:40:49,0.0,0.0,99.916,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1234059264.0,495378432.0,1814208512.0,30075428864.0,7211.0,4325.0
13-04 02:40:50,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1234055168.0,495378432.0,1814212608.0,30075428864.0,3149.0,2719.0
13-04 02:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234051072.0,495378432.0,1814216704.0,30075428864.0,2694.0,1876.0
13-04 02:40:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234051072.0,495378432.0,1814216704.0,30075428864.0,4420.0,3532.0
13-04 02:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234046976.0,495378432.0,1814220800.0,30075428864.0,5849.0,4954.0
13-04 02:40:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234042880.0,495378432.0,1814224896.0,30075428864.0,321.0,475.0
13-04 02:40:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234042880.0,495378432.0,1814224896.0,30075428864.0,1429.0,1055.0
13-04 02:40:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234042880.0,495378432.0,1814224896.0,30075428864.0,2246.0,2359.0
13-04 02:40:57,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1234042880.0,495378432.0,1814224896.0,30075428864.0,5871.0,3578.0
13-04 02:40:58,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234038784.0,495378432.0,1814228992.0,30075428864.0,4935.0,3017.0
13-04 02:40:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234034688.0,495378432.0,1814233088.0,30075428864.0,2599.0,1709.0
13-04 02:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234034688.0,495378432.0,1814233088.0,30075428864.0,2731.0,3400.0
13-04 02:41:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234030592.0,495378432.0,1814237184.0,30075428864.0,5525.0,4120.0
13-04 02:41:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1234030592.0,495378432.0,1814237184.0,30075428864.0,1328.0,962.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,6.0,1234026496.0,495378432.0,1814241280.0,30075428864.0,3204.0,3288.0
13-04 02:41:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234026496.0,495378432.0,1814241280.0,30075428864.0,1764.0,1952.0
13-04 02:41:05,0.0,0.084,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234026496.0,495378432.0,1814241280.0,30075428864.0,10396.0,6081.0
13-04 02:41:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234018304.0,495378432.0,1814249472.0,30075428864.0,2765.0,2579.0
13-04 02:41:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234018304.0,495378432.0,1814249472.0,30075428864.0,5309.0,4073.0
13-04 02:41:08,0.083,0.083,99.584,0.250,0.0,0.0,0.0,57344.0,0.0,6.0,1234014208.0,495378432.0,1814253568.0,30075428864.0,7107.0,5369.0
13-04 02:41:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234010112.0,495378432.0,1814257664.0,30075428864.0,1828.0,1628.0
13-04 02:41:10,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1234010112.0,495378432.0,1814257664.0,30075428864.0,3347.0,2064.0
13-04 02:41:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234006016.0,495378432.0,1814261760.0,30075428864.0,1111.0,849.0
13-04 02:41:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1234006016.0,495378432.0,1814261760.0,30075428864.0,3316.0,2157.0
13-04 02:41:13,3.091,1.003,95.906,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1236131840.0,495378432.0,1814265856.0,30073298944.0,16054.0,13750.0
13-04 02:41:14,0.668,0.083,99.082,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235070976.0,495378432.0,1814269952.0,30074355712.0,4929.0,3059.0
13-04 02:41:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235066880.0,495378432.0,1814274048.0,30074355712.0,2182.0,2359.0
13-04 02:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1235066880.0,495378432.0,1814274048.0,30074355712.0,6966.0,6360.0
13-04 02:41:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235042304.0,495378432.0,1814298624.0,30074355712.0,1431.0,1055.0
13-04 02:41:18,0.0,0.250,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1235042304.0,495378432.0,1814298624.0,30074355712.0,1530.0,1148.0
13-04 02:41:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235042304.0,495378432.0,1814298624.0,30074355712.0,2560.0,1690.0
13-04 02:41:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235042304.0,495378432.0,1814298624.0,30074355712.0,3666.0,2270.0
13-04 02:41:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235038208.0,495378432.0,1814302720.0,30074355712.0,4525.0,3559.0
13-04 02:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235038208.0,495378432.0,1814302720.0,30074355712.0,2433.0,1616.0
13-04 02:41:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1235030016.0,495378432.0,1814310912.0,30074355712.0,6859.0,4933.0
13-04 02:41:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235030016.0,495378432.0,1814310912.0,30074355712.0,3149.0,2719.0
13-04 02:41:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235030016.0,495378432.0,1814310912.0,30074355712.0,1077.0,1736.0
13-04 02:41:26,0.083,0.083,99.583,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1235030016.0,495378432.0,1814310912.0,30074355712.0,6477.0,5820.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1235013632.0,495378432.0,1814327296.0,30074355712.0,363.0,494.0
13-04 02:41:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235013632.0,495378432.0,1814327296.0,30074355712.0,5034.0,3184.0
13-04 02:41:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235005440.0,495378432.0,1814335488.0,30074355712.0,6142.0,5261.0
13-04 02:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235132416.0,495378432.0,1814335488.0,30074228736.0,1431.0,1055.0
13-04 02:41:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235132416.0,495378432.0,1814335488.0,30074228736.0,2715.0,1937.0
13-04 02:41:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235128320.0,495378432.0,1814339584.0,30074228736.0,4346.0,3605.0
13-04 02:41:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235124224.0,495378432.0,1814343680.0,30074228736.0,4079.0,3175.0
13-04 02:41:34,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235124224.0,495378432.0,1814343680.0,30074228736.0,6956.0,8793.0
13-04 02:41:35,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235120128.0,495378432.0,1814347776.0,30074228736.0,6304.0,7621.0
13-04 02:41:36,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235120128.0,495378432.0,1814347776.0,30074228736.0,10012.0,11253.0
13-04 02:41:37,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235111936.0,495378432.0,1814355968.0,30074228736.0,4085.0,6504.0
13-04 02:41:38,0.083,0.0,99.667,0.250,0.0,0.0,0.0,40960.0,0.0,7.0,1235107840.0,495378432.0,1814360064.0,30074228736.0,9995.0,10224.0
13-04 02:41:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,1.0,1235107840.0,495378432.0,1814360064.0,30074228736.0,5134.0,6960.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235103744.0,495378432.0,1814364160.0,30074228736.0,6956.0,8866.0
13-04 02:41:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235099648.0,495378432.0,1814368256.0,30074228736.0,6364.0,7771.0
13-04 02:41:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235099648.0,495378432.0,1814368256.0,30074228736.0,6360.0,7928.0
13-04 02:41:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1235095552.0,495378432.0,1814372352.0,30074228736.0,9673.0,11691.0
13-04 02:41:44,0.0,0.167,99.666,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1235087360.0,495378432.0,1814380544.0,30074228736.0,4358.0,3467.0
13-04 02:41:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235087360.0,495378432.0,1814380544.0,30074228736.0,3830.0,2437.0
13-04 02:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235087360.0,495378432.0,1814380544.0,30074228736.0,1430.0,1055.0
13-04 02:41:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235083264.0,495378432.0,1814384640.0,30074228736.0,3666.0,2270.0
13-04 02:41:48,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235083264.0,495378432.0,1814384640.0,30074228736.0,2120.0,2318.0
13-04 02:41:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235083264.0,495378432.0,1814384640.0,30074228736.0,3821.0,2479.0
13-04 02:41:50,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235079168.0,495378432.0,1814388736.0,30074228736.0,1388.0,1004.0
13-04 02:41:51,0.166,0.166,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1235079168.0,495378432.0,1814388736.0,30074228736.0,8053.0,6136.0
13-04 02:41:52,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235070976.0,495378432.0,1814396928.0,30074228736.0,2808.0,3458.0
13-04 02:41:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235070976.0,495378432.0,1814396928.0,30074228736.0,2601.0,1709.0
13-04 02:41:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1235066880.0,495378432.0,1814401024.0,30074228736.0,2558.0,1658.0
13-04 02:41:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235066880.0,495378432.0,1814401024.0,30074228736.0,3255.0,2878.0
13-04 02:41:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1235066880.0,495378432.0,1814401024.0,30074228736.0,5126.0,3786.0
13-04 02:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235062784.0,495378432.0,1814405120.0,30074228736.0,2695.0,1844.0
13-04 02:41:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1235062784.0,495378432.0,1814405120.0,30074228736.0,2042.0,2205.0
13-04 02:41:59,0.0,0.250,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235062784.0,495378432.0,1814405120.0,30074228736.0,7205.0,4325.0
13-04 02:42:00,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235054592.0,495378432.0,1814413312.0,30074228736.0,3098.0,3326.0
13-04 02:42:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235054592.0,495378432.0,1814413312.0,30074228736.0,1341.0,401.0
13-04 02:42:02,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1235054592.0,495378432.0,1814413312.0,30074228736.0,6520.0,3787.0
13-04 02:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1235050496.0,495378432.0,1814417408.0,30074228736.0,4203.0,3175.0
13-04 02:42:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1235050496.0,495378432.0,1814417408.0,30074228736.0,2760.0,2578.0
13-04 02:42:05,1.001,0.417,98.582,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1252810752.0,495378432.0,1814417408.0,30056468480.0,10290.0,6722.0
13-04 02:42:06,2.583,0.583,96.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1247244288.0,495378432.0,1814466560.0,30061985792.0,20758.0,19101.0
13-04 02:42:07,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245782016.0,495378432.0,1814470656.0,30063443968.0,6434.0,4633.0
13-04 02:42:08,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,2.0,1245782016.0,495378432.0,1814470656.0,30063443968.0,5954.0,5242.0
13-04 02:42:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1245782016.0,495378432.0,1814470656.0,30063443968.0,2044.0,1410.0
13-04 02:42:10,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1245904896.0,495378432.0,1814474752.0,30063316992.0,4674.0,2885.0
13-04 02:42:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245904896.0,495378432.0,1814474752.0,30063316992.0,3375.0,2157.0
13-04 02:42:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1245900800.0,495378432.0,1814478848.0,30063316992.0,3994.0,3232.0
13-04 02:42:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1245900800.0,495378432.0,1814478848.0,30063316992.0,2923.0,2216.0
13-04 02:42:14,0.166,0.166,99.418,0.250,0.0,0.0,0.0,102400.0,0.0,4.0,1245896704.0,495378432.0,1814482944.0,30063316992.0,4644.0,3698.0
13-04 02:42:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1245888512.0,495378432.0,1814491136.0,30063316992.0,3765.0,2363.0
13-04 02:42:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1245872128.0,495378432.0,1814507520.0,30063316992.0,6343.0,5202.0
13-04 02:42:17,3.0,0.583,96.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292091392.0,495378432.0,1814507520.0,30017097728.0,109428.0,102676.0
13-04 02:42:18,26.522,2.335,70.892,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1607962624.0,495378432.0,1814511616.0,29701222400.0,1188720.0,1080948.0
13-04 02:42:19,33.333,0.083,66.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1649098752.0,495378432.0,1814515712.0,29660082176.0,5685.0,4278.0
13-04 02:42:20,8.870,0.251,90.711,0.167,0.0,0.0,0.0,32768.0,0.0,4.0,1668018176.0,495378432.0,1814515712.0,29641162752.0,237940.0,120958.0
13-04 02:42:21,1.672,0.167,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1674993664.0,495378432.0,1814523904.0,29634179072.0,389292.0,159736.0
13-04 02:42:22,2.170,0.083,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1692643328.0,495378432.0,1814523904.0,29616529408.0,394696.0,160227.0
13-04 02:42:23,2.0,0.417,97.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1720573952.0,495378432.0,1814528000.0,29588594688.0,388676.0,160330.0
13-04 02:42:24,1.500,0.167,98.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1722822656.0,495378432.0,1814532096.0,29586341888.0,400462.0,162045.0
13-04 02:42:25,1.920,0.167,97.830,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1740369920.0,495378432.0,1814540288.0,29568786432.0,395230.0,160019.0
13-04 02:42:26,2.339,0.251,97.327,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1766645760.0,495378432.0,1814548480.0,29542502400.0,410268.0,161262.0
13-04 02:42:27,1.419,0.167,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1767911424.0,495378432.0,1814552576.0,29541232640.0,382819.0,160501.0
13-04 02:42:28,2.924,0.084,96.992,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1612607488.0,495378432.0,1814556672.0,29696532480.0,401685.0,160620.0
13-04 02:42:29,2.592,0.167,97.241,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1609326592.0,495378432.0,1814556672.0,29699813376.0,401691.0,160625.0
13-04 02:42:30,2.329,0.166,97.338,0.166,0.0,0.0,0.0,16384.0,0.0,2.0,1613737984.0,495378432.0,1814564864.0,29695393792.0,380793.0,160007.0
13-04 02:42:31,1.832,0.083,98.085,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1617178624.0,495378432.0,1814564864.0,29691953152.0,393706.0,159515.0
13-04 02:42:32,1.337,0.334,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1625300992.0,495378432.0,1814568960.0,29683826688.0,389594.0,157442.0
13-04 02:42:33,2.163,0.250,97.587,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1634824192.0,495378432.0,1814568960.0,29674303488.0,402060.0,160855.0
13-04 02:42:34,2.002,0.083,97.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1637793792.0,495378432.0,1814581248.0,29671321600.0,400519.0,166531.0
13-04 02:42:35,1.504,0.167,98.162,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1643438080.0,495378432.0,1814589440.0,29665669120.0,403037.0,168725.0
13-04 02:42:36,1.665,0.250,98.085,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1644580864.0,495378432.0,1814589440.0,29664526336.0,402600.0,165317.0
13-04 02:42:37,2.500,0.167,97.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1647747072.0,495378432.0,1814597632.0,29661351936.0,388801.0,163889.0
13-04 02:42:38,1.998,0.167,97.835,0.0,0.0,0.0,0.0,53248.0,0.0,3.0,1655193600.0,495378432.0,1814597632.0,29653905408.0,359223.0,164983.0
13-04 02:42:39,1.833,0.167,98.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1660813312.0,495378432.0,1814609920.0,29648273408.0,443106.0,172665.0
13-04 02:42:40,1.254,0.084,98.411,0.167,0.0,0.084,0.0,28672.0,0.0,3.0,1675288576.0,495378432.0,1814609920.0,29633798144.0,396723.0,164506.0
13-04 02:42:41,1.912,0.333,97.756,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1679347712.0,495378432.0,1814614016.0,29629734912.0,401842.0,167954.0
13-04 02:42:42,1.995,0.249,97.672,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1682636800.0,495378432.0,1814626304.0,29626433536.0,393032.0,163688.0
13-04 02:42:43,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1683271680.0,495378432.0,1814626304.0,29625798656.0,415562.0,168047.0
13-04 02:42:44,2.089,0.084,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1684025344.0,495378432.0,1814634496.0,29625036800.0,387888.0,158965.0
13-04 02:42:45,1.504,0.251,98.162,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1684398080.0,495378432.0,1814642688.0,29624655872.0,392598.0,159329.0
13-04 02:42:46,2.003,0.250,97.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1685155840.0,495378432.0,1814646784.0,29623894016.0,378775.0,157607.0
13-04 02:42:47,1.419,0.250,98.247,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1685663744.0,495378432.0,1814646784.0,29623386112.0,403283.0,162168.0
13-04 02:42:48,2.415,0.083,97.502,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1688576000.0,495378432.0,1814654976.0,29620465664.0,358582.0,157840.0
13-04 02:42:49,1.917,0.167,97.917,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1690927104.0,495378432.0,1814654976.0,29618114560.0,431488.0,164956.0
13-04 02:42:50,1.668,0.083,98.082,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1699868672.0,495378432.0,1814663168.0,29609164800.0,399585.0,161005.0
13-04 02:42:51,1.254,0.167,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1712435200.0,495378432.0,1814667264.0,29596594176.0,398284.0,161386.0
13-04 02:42:52,1.417,0.333,98.250,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1719418880.0,495378432.0,1814667264.0,29589610496.0,384169.0,158708.0
13-04 02:42:53,1.338,0.251,98.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1726267392.0,495378432.0,1814675456.0,29582753792.0,402337.0,161994.0
13-04 02:42:54,1.420,0.334,98.246,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1738457088.0,495378432.0,1814675456.0,29570564096.0,410053.0,164159.0
13-04 02:42:55,1.667,0.333,97.833,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1750253568.0,495378432.0,1814687744.0,29558755328.0,393923.0,159760.0
13-04 02:42:56,1.744,0.249,97.924,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1755078656.0,495378432.0,1814687744.0,29553930240.0,386021.0,158600.0
13-04 02:42:57,1.669,0.250,98.080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1757741056.0,495378432.0,1814691840.0,29551263744.0,390320.0,157798.0
13-04 02:42:58,1.337,0.167,98.496,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1758715904.0,495378432.0,1814700032.0,29550280704.0,407155.0,160975.0
13-04 02:42:59,1.913,0.333,97.754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1760018432.0,495378432.0,1814700032.0,29548978176.0,383370.0,158094.0
13-04 02:43:00,2.087,0.083,97.663,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1760649216.0,495382528.0,1814700032.0,29548343296.0,394280.0,158621.0
13-04 02:43:01,1.501,0.250,98.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1760645120.0,495382528.0,1814704128.0,29548343296.0,395183.0,159999.0
13-04 02:43:02,1.504,0.084,98.413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1760886784.0,495382528.0,1814716416.0,29548089344.0,395038.0,160486.0
13-04 02:43:03,1.906,0.580,97.514,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1764438016.0,495382528.0,1814720512.0,29544534016.0,403043.0,164421.0
13-04 02:43:04,1.663,0.499,97.839,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1766211584.0,495382528.0,1814724608.0,29542756352.0,391507.0,158771.0
13-04 02:43:05,1.174,0.084,98.575,0.168,0.0,0.0,0.0,16384.0,0.0,2.0,1766719488.0,495382528.0,1814724608.0,29542248448.0,392511.0,158987.0
13-04 02:43:06,2.579,0.166,97.255,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1770774528.0,495382528.0,1814732800.0,29538185216.0,407036.0,160656.0
13-04 02:43:07,1.166,0.250,98.585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1772167168.0,495382528.0,1814736896.0,29536788480.0,383334.0,160469.0
13-04 02:43:08,1.414,0.416,98.170,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,1773436928.0,495382528.0,1814736896.0,29535518720.0,357139.0,156101.0
13-04 02:43:09,1.083,0.250,98.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774096384.0,495382528.0,1814745088.0,29534851072.0,441147.0,170047.0
13-04 02:43:10,1.413,0.416,97.922,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1774063616.0,495382528.0,1814745088.0,29534883840.0,400894.0,162943.0
13-04 02:43:11,1.749,0.250,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1774051328.0,495382528.0,1814757376.0,29534883840.0,402824.0,161633.0
13-04 02:43:12,1.089,0.168,98.744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1774010368.0,495382528.0,1814765568.0,29534916608.0,391373.0,160567.0
13-04 02:43:13,1.420,0.084,98.496,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1774424064.0,495382528.0,1814765568.0,29534502912.0,394909.0,159754.0
13-04 02:43:14,2.588,0.250,97.162,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1776832512.0,495382528.0,1814769664.0,29532090368.0,392626.0,158230.0
13-04 02:43:15,1.087,0.167,98.579,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1739276288.0,495382528.0,1814773760.0,29569642496.0,387262.0,158957.0
13-04 02:43:16,1.997,0.083,97.920,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1738858496.0,495382528.0,1814777856.0,29570056192.0,395272.0,160021.0
13-04 02:43:17,1.423,0.084,98.494,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1740627968.0,495382528.0,1814786048.0,29568278528.0,413645.0,164545.0
13-04 02:43:18,1.749,0.250,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1741258752.0,495382528.0,1814790144.0,29567643648.0,342338.0,154823.0
13-04 02:43:19,1.503,0.250,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1743323136.0,495382528.0,1814790144.0,29565579264.0,445886.0,169598.0
13-04 02:43:20,1.338,0.251,98.328,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1746931712.0,495382528.0,1814798336.0,29561962496.0,374981.0,155832.0
13-04 02:43:21,1.503,0.250,98.247,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1749884928.0,495382528.0,1814798336.0,29559009280.0,407410.0,162426.0
13-04 02:43:22,1.415,0.250,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1750634496.0,495382528.0,1814810624.0,29558247424.0,374654.0,159063.0
13-04 02:43:23,1.589,0.084,98.328,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1751298048.0,495382528.0,1814814720.0,29557579776.0,395337.0,160550.0
13-04 02:43:24,1.421,0.251,98.328,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1752567808.0,495382528.0,1814814720.0,29556310016.0,418063.0,163821.0
13-04 02:43:25,1.750,0.250,97.750,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1758748672.0,495382528.0,1814822912.0,29550120960.0,387038.0,157379.0
13-04 02:43:26,1.170,0.084,98.747,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1759256576.0,495382528.0,1814822912.0,29549613056.0,398654.0,161809.0
13-04 02:43:27,1.172,0.167,98.661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1763692544.0,495382528.0,1814831104.0,29545168896.0,395738.0,160302.0
13-04 02:43:28,1.252,0.250,98.497,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1764454400.0,495382528.0,1814831104.0,29544407040.0,403878.0,165995.0
13-04 02:43:29,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1764458496.0,495382528.0,1814859776.0,29544374272.0,394627.0,159823.0
13-04 02:43:30,1.253,0.251,98.329,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1764933632.0,495382528.0,1814859776.0,29543899136.0,403551.0,159845.0
13-04 02:43:31,1.503,0.083,98.414,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1765027840.0,495382528.0,1814859776.0,29543804928.0,406261.0,161907.0
13-04 02:43:32,1.334,0.167,98.415,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1765552128.0,495382528.0,1814872064.0,29543268352.0,498207.0,310438.0
13-04 02:43:33,2.498,0.250,97.252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1685737472.0,495382528.0,1814872064.0,29623083008.0,396172.0,159740.0
13-04 02:43:34,2.165,0.250,97.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1684770816.0,495382528.0,1814876160.0,29624045568.0,386790.0,164483.0
13-04 02:43:35,2.337,0.334,97.078,0.250,0.0,0.0,0.0,16384.0,0.0,2.0,1647534080.0,495382528.0,1814876160.0,29661282304.0,398242.0,166398.0
13-04 02:43:36,2.0,0.083,97.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1645764608.0,495382528.0,1814888448.0,29663039488.0,394722.0,165259.0
13-04 02:43:37,1.421,0.167,98.411,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1654153216.0,495382528.0,1814896640.0,29654642688.0,401529.0,167761.0
13-04 02:43:38,1.336,0.083,98.497,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1661771776.0,495382528.0,1814896640.0,29647024128.0,357181.0,162102.0
13-04 02:43:39,1.503,0.167,98.331,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1665609728.0,495382528.0,1814900736.0,29643182080.0,433745.0,173007.0
13-04 02:43:40,1.754,0.167,97.995,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1673568256.0,495382528.0,1814908928.0,29635215360.0,407793.0,166888.0
13-04 02:43:41,1.424,0.084,98.492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1680134144.0,495382528.0,1814913024.0,29628645376.0,397898.0,166359.0
13-04 02:43:42,1.420,0.251,98.329,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1685999616.0,495382528.0,1814921216.0,29622771712.0,400272.0,166550.0
13-04 02:43:43,2.005,0.167,97.828,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,1687805952.0,495382528.0,1814925312.0,29620961280.0,405140.0,169391.0
13-04 02:43:44,1.251,0.167,98.499,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1691959296.0,495382528.0,1814929408.0,29616803840.0,402279.0,162731.0
13-04 02:43:45,1.912,0.249,97.589,0.249,0.0,0.0,0.0,28672.0,0.0,3.0,1696874496.0,495382528.0,1814933504.0,29611884544.0,384100.0,158384.0
13-04 02:43:46,1.414,0.582,97.920,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1707565056.0,495382528.0,1814941696.0,29601185792.0,389166.0,159987.0
13-04 02:43:47,1.419,0.167,98.414,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1711718400.0,495382528.0,1814945792.0,29597028352.0,400129.0,160123.0
13-04 02:43:48,1.581,0.333,98.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716187136.0,495382528.0,1814953984.0,29592551424.0,371304.0,158194.0
13-04 02:43:49,1.420,0.084,98.413,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1716854784.0,495382528.0,1814953984.0,29591883776.0,397901.0,162681.0
13-04 02:43:50,1.503,0.167,98.164,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1718050816.0,495382528.0,1814962176.0,29590679552.0,412513.0,161469.0
13-04 02:43:51,1.920,0.083,97.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1718972416.0,495382528.0,1814962176.0,29589757952.0,400640.0,160686.0
13-04 02:43:52,1.583,0.250,98.167,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1720233984.0,495382528.0,1814970368.0,29588488192.0,391372.0,160533.0
13-04 02:43:53,2.250,0.250,97.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1721376768.0,495382528.0,1814970368.0,29587345408.0,401099.0,161631.0
13-04 02:43:54,1.836,0.0,98.080,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1722257408.0,495382528.0,1814978560.0,29586456576.0,378675.0,158488.0
13-04 02:43:55,1.833,0.167,97.917,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1722933248.0,495382528.0,1814982656.0,29585776640.0,381631.0,159463.0
13-04 02:43:56,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1727209472.0,495382528.0,1814986752.0,29581496320.0,426903.0,165855.0
13-04 02:43:57,1.417,0.333,98.250,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1734316032.0,495382528.0,1814990848.0,29574385664.0,353021.0,157170.0
13-04 02:43:58,1.751,0.167,98.082,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1742675968.0,495382528.0,1815011328.0,29566005248.0,434253.0,165414.0
13-04 02:43:59,1.255,0.084,98.577,0.0,0.0,0.084,0.0,114688.0,0.0,1.0,1749401600.0,495382528.0,1815015424.0,29559275520.0,393328.0,159442.0
13-04 02:44:00,1.579,0.416,97.672,0.249,0.0,0.083,0.0,32768.0,0.0,3.0,1755746304.0,495382528.0,1815019520.0,29552926720.0,398180.0,161922.0
13-04 02:44:01,1.504,0.251,98.246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1764630528.0,495382528.0,1815023616.0,29544038400.0,396615.0,159308.0
13-04 02:44:02,1.753,0.167,97.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1770848256.0,495382528.0,1815027712.0,29537816576.0,394121.0,158936.0
13-04 02:44:03,1.583,0.250,98.167,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1775165440.0,495382528.0,1815027712.0,29533499392.0,267681.0,147125.0
13-04 02:44:04,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1775538176.0,495382528.0,1815035904.0,29533118464.0,414870.0,167596.0
13-04 02:44:05,1.501,0.250,98.082,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1776459776.0,495382528.0,1815035904.0,29532196864.0,523250.0,178981.0
13-04 02:44:06,1.170,0.334,98.496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1778196480.0,495382528.0,1815044096.0,29530451968.0,382660.0,158878.0
13-04 02:44:07,1.336,0.250,98.414,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1779208192.0,495382528.0,1815048192.0,29529436160.0,258411.0,148279.0
13-04 02:44:08,1.252,0.167,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1779433472.0,495382528.0,1815068672.0,29529190400.0,413536.0,166733.0
13-04 02:44:09,1.419,0.167,98.414,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1781493760.0,495382528.0,1815072768.0,29527126016.0,453109.0,174345.0
13-04 02:44:10,1.586,0.167,98.080,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1783746560.0,495382528.0,1815072768.0,29524873216.0,412033.0,162577.0
13-04 02:44:11,1.421,0.251,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1785389056.0,495382528.0,1815080960.0,29523222528.0,382460.0,159951.0
13-04 02:44:12,1.582,0.250,98.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786146816.0,495382528.0,1815085056.0,29522460672.0,389920.0,160566.0
13-04 02:44:13,1.754,0.084,98.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1787285504.0,495382528.0,1815089152.0,29521317888.0,445710.0,165533.0
13-04 02:44:14,1.171,0.084,98.746,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1789440000.0,495382528.0,1815093248.0,29519159296.0,379037.0,160855.0
13-04 02:44:15,1.085,0.334,98.497,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1790070784.0,495382528.0,1815097344.0,29518524416.0,396238.0,159462.0
13-04 02:44:16,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1790058496.0,495382528.0,1815109632.0,29518524416.0,405766.0,161504.0
13-04 02:44:17,1.418,0.167,98.415,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1790025728.0,495382528.0,1815109632.0,29518557184.0,382789.0,159925.0
13-04 02:44:18,1.836,0.0,98.164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1750290432.0,495382528.0,1815117824.0,29558284288.0,407923.0,161228.0
13-04 02:44:19,1.499,0.250,98.168,0.0,0.0,0.083,0.0,102400.0,0.0,4.0,1749733376.0,495382528.0,1815121920.0,29558837248.0,398852.0,159318.0
13-04 02:44:20,1.577,0.249,97.842,0.332,0.0,0.0,0.0,28672.0,0.0,3.0,1751703552.0,495382528.0,1815126016.0,29556862976.0,393355.0,162429.0
13-04 02:44:21,1.830,0.333,97.837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714388992.0,495382528.0,1815130112.0,29594173440.0,414183.0,163303.0
13-04 02:44:22,1.668,0.250,98.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716932608.0,495382528.0,1815134208.0,29591625728.0,413043.0,162786.0
13-04 02:44:23,1.334,0.250,98.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1718427648.0,495382528.0,1815134208.0,29590130688.0,375547.0,158570.0
13-04 02:44:24,1.419,0.0,98.581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1721839616.0,495382528.0,1815142400.0,29586710528.0,408720.0,161509.0
13-04 02:44:25,1.665,0.167,98.002,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1721970688.0,495382528.0,1815146496.0,29586575360.0,401165.0,160638.0
13-04 02:44:26,1.501,0.167,98.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1726029824.0,495382528.0,1815150592.0,29582512128.0,390190.0,159763.0
13-04 02:44:27,1.503,0.083,98.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1728692224.0,495382528.0,1815154688.0,29579845632.0,365281.0,156190.0
13-04 02:44:28,1.424,0.251,98.325,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1730211840.0,495382528.0,1815158784.0,29578321920.0,424806.0,165938.0
13-04 02:44:29,1.419,0.167,98.414,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1734266880.0,495382528.0,1815166976.0,29574258688.0,402468.0,163027.0
13-04 02:44:30,1.671,0.084,98.079,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,1737560064.0,495382528.0,1815175168.0,29570957312.0,396833.0,159883.0
13-04 02:44:31,1.667,0.167,98.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1742036992.0,495382528.0,1815175168.0,29566480384.0,383319.0,159009.0
13-04 02:44:32,1.504,0.084,98.329,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1746812928.0,495382528.0,1815175168.0,29561704448.0,401743.0,160651.0
13-04 02:44:33,1.505,0.167,98.328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1750032384.0,495382528.0,1815179264.0,29558480896.0,386679.0,160813.0
13-04 02:44:34,1.826,0.332,97.759,0.0,0.0,0.083,0.0,86016.0,0.0,1.0,1753927680.0,495382528.0,1815187456.0,29554577408.0,379408.0,164697.0
13-04 02:44:35,1.418,0.167,98.082,0.250,0.0,0.083,0.0,40960.0,0.0,5.0,1754558464.0,495382528.0,1815191552.0,29553942528.0,405685.0,167263.0
13-04 02:44:36,1.665,0.250,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1754554368.0,495382528.0,1815195648.0,29553942528.0,406843.0,169288.0
13-04 02:44:37,1.665,0.250,98.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1754800128.0,495382528.0,1815203840.0,29553688576.0,365910.0,162397.0
13-04 02:44:38,1.836,0.167,97.913,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1714274304.0,495382528.0,1815207936.0,29594210304.0,418188.0,172542.0
13-04 02:44:39,2.089,0.084,97.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1716539392.0,495382528.0,1815228416.0,29591924736.0,387563.0,169041.0
13-04 02:44:40,1.170,0.167,98.496,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1718579200.0,495382528.0,1815236608.0,29589876736.0,394127.0,166144.0
13-04 02:44:41,2.080,0.166,97.754,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1678389248.0,495382528.0,1815236608.0,29630066688.0,426362.0,170515.0
13-04 02:44:42,1.920,0.167,97.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1687334912.0,495382528.0,1815244800.0,29621112832.0,397441.0,165264.0
13-04 02:44:43,1.751,0.083,98.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1693405184.0,495382528.0,1815252992.0,29615034368.0,404756.0,170907.0
13-04 02:44:44,1.171,0.251,98.579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1698705408.0,495382528.0,1815252992.0,29609734144.0,390958.0,159548.0
13-04 02:44:45,1.167,0.250,98.333,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1706475520.0,495382528.0,1815261184.0,29601955840.0,397189.0,162973.0
13-04 02:44:46,1.338,0.167,98.495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1714720768.0,495382528.0,1815269376.0,29593702400.0,392412.0,160422.0
13-04 02:44:47,1.918,0.0,98.082,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1720684544.0,495382528.0,1815273472.0,29587734528.0,400793.0,159977.0
13-04 02:44:48,1.414,0.333,98.170,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1726779392.0,495382528.0,1815273472.0,29581639680.0,394943.0,160272.0
13-04 02:44:49,1.997,0.333,97.671,0.0,0.0,0.0,0.0,86016.0,0.0,6.0,1732993024.0,495382528.0,1815281664.0,29575417856.0,397911.0,164653.0
13-04 02:44:50,1.917,0.250,97.500,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1738018816.0,495382528.0,1815302144.0,29570371584.0,393945.0,158965.0
13-04 02:44:51,1.504,0.167,98.246,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1740972032.0,495382528.0,1815302144.0,29567418368.0,392098.0,158838.0
13-04 02:44:52,1.254,0.251,98.495,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1742614528.0,495382528.0,1815310336.0,29565767680.0,405308.0,163793.0
13-04 02:44:53,1.579,0.416,97.922,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1745911808.0,495382528.0,1815314432.0,29562466304.0,399248.0,160379.0
13-04 02:44:54,1.421,0.084,98.495,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1750495232.0,495382528.0,1815318528.0,29557878784.0,390261.0,159073.0
13-04 02:44:55,1.336,0.083,98.497,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1751859200.0,495382528.0,1815318528.0,29556514816.0,394045.0,160603.0
13-04 02:44:56,1.915,0.083,97.918,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1752645632.0,495382528.0,1815326720.0,29555720192.0,391985.0,158801.0
13-04 02:44:57,1.252,0.167,98.581,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1754304512.0,495382528.0,1815326720.0,29554061312.0,390812.0,161125.0
13-04 02:44:58,1.587,0.084,98.329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1756073984.0,495382528.0,1815334912.0,29552283648.0,401596.0,159781.0
13-04 02:44:59,1.336,0.083,98.581,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1756196864.0,495382528.0,1815339008.0,29552156672.0,394041.0,162116.0
13-04 02:45:00,1.250,0.167,98.417,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1757495296.0,495382528.0,1815343104.0,29550854144.0,403555.0,162359.0
13-04 02:45:01,1.578,0.332,98.007,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1760755712.0,495382528.0,1815351296.0,29547585536.0,396896.0,162783.0
13-04 02:45:02,1.589,0.167,98.244,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1766096896.0,495382528.0,1815351296.0,29542244352.0,382793.0,158446.0
13-04 02:45:03,1.586,0.167,98.247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1766969344.0,495382528.0,1815359488.0,29541363712.0,410594.0,164448.0
13-04 02:45:04,1.421,0.084,98.495,0.0,0.0,0.0,0.0,114688.0,0.0,2.0,1772298240.0,495382528.0,1815363584.0,29536030720.0,410610.0,161591.0
13-04 02:45:05,1.336,0.250,98.331,0.083,0.0,0.0,0.0,32768.0,0.0,3.0,1779658752.0,495382528.0,1815367680.0,29528666112.0,373608.0,155308.0
13-04 02:45:06,1.250,0.250,98.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1784352768.0,495382528.0,1815371776.0,29523968000.0,391898.0,159353.0
13-04 02:45:07,1.498,0.250,98.253,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1785495552.0,495382528.0,1815371776.0,29522825216.0,407210.0,163313.0
13-04 02:45:08,1.254,0.084,98.579,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,1789296640.0,495382528.0,1815379968.0,29519015936.0,399555.0,164529.0
13-04 02:45:09,0.837,0.335,98.745,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1792073728.0,495382528.0,1815396352.0,29516222464.0,289842.0,151285.0
13-04 02:45:10,1.826,0.498,97.427,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1795051520.0,495382528.0,1815404544.0,29513236480.0,505046.0,176190.0
13-04 02:45:11,1.174,0.084,98.743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1796796416.0,495382528.0,1815404544.0,29511491584.0,395202.0,160275.0
13-04 02:45:12,0.836,0.167,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1797263360.0,495382528.0,1815412736.0,29511016448.0,385573.0,159762.0
13-04 02:45:13,1.330,0.333,98.254,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1798373376.0,495382528.0,1815412736.0,29509906432.0,406467.0,163751.0
13-04 02:45:14,1.759,0.084,98.074,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1800941568.0,495382528.0,1815416832.0,29507334144.0,356356.0,156031.0
13-04 02:45:15,1.587,0.084,98.162,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1802616832.0,495382528.0,1815425024.0,29505650688.0,402692.0,160507.0
13-04 02:45:16,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1802964992.0,495382528.0,1815425024.0,29505302528.0,427355.0,164767.0
13-04 02:45:17,1.585,0.250,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1804095488.0,495382528.0,1815437312.0,29504159744.0,399305.0,164565.0
13-04 02:45:18,1.583,0.083,98.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1805488128.0,495382528.0,1815441408.0,29502763008.0,401749.0,162807.0
13-04 02:45:19,1.0,0.250,98.667,0.0,0.0,0.083,0.0,69632.0,0.0,1.0,1805991936.0,495382528.0,1815445504.0,29502255104.0,390671.0,160695.0
13-04 02:45:20,1.501,0.417,97.915,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1806114816.0,495382528.0,1815449600.0,29502128128.0,391885.0,158448.0
13-04 02:45:21,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1806204928.0,495382528.0,1815453696.0,29502033920.0,399714.0,160521.0
13-04 02:45:22,1.415,0.250,98.251,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1806360576.0,495382528.0,1815457792.0,29501874176.0,391793.0,158795.0
13-04 02:45:23,1.835,0.250,97.915,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1765052416.0,495382528.0,1815461888.0,29543178240.0,386181.0,162382.0
13-04 02:45:24,1.256,0.251,98.492,0.0,0.0,0.0,0.0,36864.0,0.0,8.0,1764626432.0,495382528.0,1815470080.0,29543596032.0,411830.0,162485.0
13-04 02:45:25,1.171,0.167,98.495,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1766318080.0,495382528.0,1815470080.0,29541904384.0,393796.0,160467.0
13-04 02:45:26,1.751,0.083,98.082,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1728397312.0,495382528.0,1815478272.0,29579816960.0,393694.0,162864.0
13-04 02:45:27,1.827,0.332,97.841,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1726337024.0,495382528.0,1815478272.0,29581877248.0,381867.0,159465.0
13-04 02:45:28,1.336,0.167,98.497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731796992.0,495382528.0,1815486464.0,29576409088.0,417348.0,163925.0
13-04 02:45:29,1.334,0.167,98.332,0.0,0.0,0.167,0.0,24576.0,0.0,5.0,1734397952.0,495382528.0,1815486464.0,29573808128.0,395533.0,159352.0
13-04 02:45:30,1.667,0.417,97.750,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1735565312.0,495382528.0,1815494656.0,29572632576.0,406591.0,161343.0
13-04 02:45:31,1.252,0.250,98.414,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1738858496.0,495382528.0,1815502848.0,29569331200.0,356769.0,153411.0
13-04 02:45:32,1.750,0.167,98.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1743302656.0,495382528.0,1815502848.0,29564887040.0,248697.0,144964.0
13-04 02:45:33,1.833,0.167,97.917,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1744887808.0,495382528.0,1815506944.0,29563297792.0,484022.0,177132.0
13-04 02:45:34,1.503,0.334,98.080,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1747767296.0,495382528.0,1815515136.0,29560410112.0,491929.0,183247.0
13-04 02:45:35,2.161,0.166,97.423,0.249,0.0,0.0,0.0,16384.0,0.0,2.0,1751318528.0,495382528.0,1815519232.0,29556854784.0,397270.0,164336.0
13-04 02:45:36,1.579,0.333,98.088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1756999680.0,495382528.0,1815519232.0,29551173632.0,400474.0,168672.0
13-04 02:45:37,1.086,0.167,98.747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1762263040.0,495382528.0,1815527424.0,29545902080.0,410184.0,168427.0
13-04 02:45:38,1.002,0.167,98.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1763364864.0,495382528.0,1815535616.0,29544792064.0,398810.0,166285.0
13-04 02:45:39,1.251,0.167,98.582,0.0,0.0,0.0,0.0,114688.0,0.0,4.0,1768955904.0,495382528.0,1815539712.0,29539196928.0,183662.0,141367.0
13-04 02:45:40,0.838,0.168,98.911,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1770283008.0,495382528.0,1815543808.0,29537865728.0,435828.0,120105.0
13-04 02:45:41,0.500,0.083,99.249,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1771520000.0,495382528.0,1815547904.0,29536624640.0,49390.0,130144.0
13-04 02:45:42,0.417,0.250,99.333,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1771638784.0,495382528.0,1815547904.0,29536505856.0,27474.0,43618.0
13-04 02:45:43,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1771618304.0,495382528.0,1815568384.0,29536505856.0,26418.0,43669.0
13-04 02:45:44,0.999,0.167,98.834,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1760579584.0,495382528.0,1815572480.0,29547540480.0,25158.0,36872.0
13-04 02:45:45,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1727324160.0,495382528.0,1815576576.0,29580791808.0,18811.0,32813.0
13-04 02:45:46,1.498,0.166,98.336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731698688.0,495382528.0,1815576576.0,29576417280.0,206348.0,132620.0
13-04 02:45:47,3.673,0.167,95.993,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1696256000.0,495382528.0,1815584768.0,29611851776.0,1059613.0,330184.0
13-04 02:45:48,4.100,0.084,95.732,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1704660992.0,495382528.0,1815597056.0,29603434496.0,1321195.0,362202.0
13-04 02:45:49,3.817,0.249,95.934,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1713127424.0,495382528.0,1815601152.0,29594963968.0,1001620.0,337179.0
13-04 02:45:50,3.088,0.334,96.494,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1734565888.0,495382528.0,1815605248.0,29573521408.0,1386566.0,356597.0
13-04 02:45:51,3.177,0.167,96.656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1750016000.0,495382528.0,1815617536.0,29558059008.0,1319873.0,354301.0
13-04 02:45:52,2.998,0.250,96.586,0.083,0.0,0.083,0.0,20480.0,0.0,4.0,1762201600.0,495382528.0,1815621632.0,29545869312.0,1310925.0,359114.0
13-04 02:45:53,2.845,0.335,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1764597760.0,495382528.0,1815633920.0,29543460864.0,1270729.0,359037.0
13-04 02:45:54,3.161,0.250,96.589,0.0,0.0,0.0,0.0,114688.0,0.0,3.0,1771954176.0,495382528.0,1815646208.0,29536092160.0,1222754.0,350682.0
13-04 02:45:55,3.509,0.167,96.241,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1778266112.0,495382528.0,1815650304.0,29529776128.0,1398755.0,365608.0
13-04 02:45:56,2.843,0.167,96.906,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1794289664.0,495382528.0,1815658496.0,29513744384.0,1189588.0,350809.0
13-04 02:45:57,2.671,0.167,96.828,0.250,0.0,0.083,0.0,28672.0,0.0,3.0,1799045120.0,495382528.0,1815666688.0,29508980736.0,1062765.0,345584.0
13-04 02:45:58,3.339,0.250,96.411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1804341248.0,495382528.0,1815670784.0,29503680512.0,1549701.0,385033.0
13-04 02:45:59,3.583,0.250,96.167,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1806835712.0,495382528.0,1815683072.0,29501173760.0,1291435.0,358013.0
13-04 02:46:00,3.096,0.167,96.736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1809526784.0,495382528.0,1815687168.0,29498478592.0,1340414.0,363258.0
13-04 02:46:01,3.250,0.167,96.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1812983808.0,495382528.0,1815699456.0,29495009280.0,1372110.0,365551.0
13-04 02:46:02,2.673,0.251,96.909,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1814024192.0,495382528.0,1815707648.0,29493960704.0,1377808.0,365362.0
13-04 02:46:03,3.728,0.249,95.940,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1816334336.0,495382528.0,1815715840.0,29491642368.0,1311961.0,361000.0
13-04 02:46:04,2.331,0.500,97.169,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1817055232.0,495382528.0,1815724032.0,29490913280.0,753338.0,325154.0
13-04 02:46:05,2.757,0.084,96.992,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1817874432.0,495382528.0,1815732224.0,29490085888.0,1423353.0,383430.0
13-04 02:46:06,2.833,0.417,96.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1820090368.0,495382528.0,1815736320.0,29487865856.0,1444683.0,387485.0
13-04 02:46:07,2.757,0.167,96.825,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1821888512.0,495382528.0,1815748608.0,29486055424.0,1380922.0,376953.0
13-04 02:46:08,2.926,0.084,96.990,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1823756288.0,495382528.0,1815752704.0,29484183552.0,1552887.0,378783.0
13-04 02:46:09,2.673,0.084,97.160,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,1825386496.0,495382528.0,1815764992.0,29482541056.0,1113406.0,349751.0
13-04 02:46:10,2.590,0.334,96.909,0.0,0.0,0.167,0.0,24576.0,0.0,3.0,1825153024.0,495382528.0,1815773184.0,29482766336.0,1417042.0,370900.0
13-04 02:46:11,2.831,0.167,96.836,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1824833536.0,495382528.0,1815777280.0,29483081728.0,1300424.0,369127.0
13-04 02:46:12,2.504,0.167,97.162,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1825370112.0,495382528.0,1815789568.0,29482532864.0,1242234.0,364457.0
13-04 02:46:13,2.581,0.167,97.086,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1826758656.0,495382528.0,1815797760.0,29481136128.0,1260030.0,369312.0
13-04 02:46:14,2.926,0.084,96.990,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1828659200.0,495382528.0,1815801856.0,29479231488.0,1533839.0,382305.0
13-04 02:46:15,3.003,0.167,96.831,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1829285888.0,495382528.0,1815810048.0,29478596608.0,1423078.0,371525.0
13-04 02:46:16,2.838,0.083,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1829928960.0,495382528.0,1815822336.0,29477941248.0,1355509.0,363003.0
13-04 02:46:17,2.331,0.416,97.002,0.167,0.0,0.083,0.0,36864.0,0.0,5.0,1830596608.0,495382528.0,1815830528.0,29477265408.0,1240499.0,359217.0
13-04 02:46:18,2.752,0.167,96.997,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1831346176.0,495382528.0,1815842816.0,29476503552.0,1361368.0,366969.0
13-04 02:46:19,2.905,0.415,96.598,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1832132608.0,495382528.0,1815851008.0,29475708928.0,1396949.0,365192.0
13-04 02:46:20,2.826,0.333,96.758,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1833074688.0,495382528.0,1815859200.0,29474758656.0,1351968.0,364569.0
13-04 02:46:21,2.585,0.167,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1835003904.0,495382528.0,1815867392.0,29472821248.0,1202288.0,353106.0
13-04 02:46:22,3.005,0.250,96.661,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1839529984.0,495382528.0,1815879680.0,29468282880.0,1385037.0,357609.0
13-04 02:46:23,2.254,0.167,97.496,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1840066560.0,495382528.0,1815883776.0,29467742208.0,1277484.0,354935.0
13-04 02:46:24,2.998,0.167,96.753,0.0,0.0,0.083,0.0,180224.0,0.0,2.0,1841967104.0,495382528.0,1815891968.0,29465833472.0,1346689.0,363145.0
13-04 02:46:25,2.667,0.250,97.083,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1842262016.0,495382528.0,1815896064.0,29465534464.0,1376654.0,365658.0
13-04 02:46:26,2.413,0.083,97.421,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1842421760.0,495382528.0,1815908352.0,29465362432.0,1368654.0,306549.0
13-04 02:46:27,0.749,0.250,99.001,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1842253824.0,495382528.0,1815908352.0,29465530368.0,110971.0,138466.0
13-04 02:46:28,0.584,0.083,99.083,0.250,0.0,0.0,0.0,28672.0,0.0,3.0,1842319360.0,495382528.0,1815916544.0,29465456640.0,38788.0,67911.0
13-04 02:46:29,0.666,0.167,99.084,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1842319360.0,495382528.0,1815916544.0,29465456640.0,35502.0,64412.0
13-04 02:46:30,1.002,0.167,98.831,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1799749632.0,495382528.0,1815916544.0,29508026368.0,40335.0,67617.0
13-04 02:46:31,1.087,0.084,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786093568.0,495382528.0,1815920640.0,29521678336.0,36007.0,63860.0
13-04 02:46:32,4.0,1.167,94.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1710821376.0,495382528.0,1815924736.0,29596946432.0,270673.0,162755.0
13-04 02:46:33,4.431,0.334,95.151,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1673875456.0,495382528.0,1815932928.0,29633884160.0,1543516.0,393558.0
13-04 02:46:34,4.104,0.168,95.561,0.168,0.0,0.0,0.0,28672.0,0.0,5.0,1688535040.0,495382528.0,1815941120.0,29619216384.0,1802527.0,420916.0
13-04 02:46:35,5.237,0.166,94.514,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1700876288.0,495382528.0,1815949312.0,29606866944.0,1893798.0,426415.0
13-04 02:46:36,4.094,0.251,95.572,0.0,0.0,0.084,0.0,16384.0,0.0,4.0,1721040896.0,495382528.0,1815973888.0,29586677760.0,1967816.0,437577.0
13-04 02:46:37,4.474,0.331,95.112,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1727139840.0,495382528.0,1815986176.0,29580566528.0,1956407.0,439956.0
13-04 02:46:38,3.846,0.418,95.652,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1732804608.0,495382528.0,1815990272.0,29574897664.0,1763654.0,423282.0
13-04 02:46:39,3.589,0.167,95.993,0.250,0.0,0.0,0.0,32768.0,0.0,6.0,1747267584.0,495382528.0,1815998464.0,29560426496.0,1096541.0,377001.0
13-04 02:46:40,2.922,0.167,96.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1762496512.0,495382528.0,1816006656.0,29545189376.0,175673.0,324322.0
13-04 02:46:41,3.339,0.167,96.411,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1780989952.0,495382528.0,1816018944.0,29526683648.0,778731.0,394350.0
13-04 02:46:42,3.840,0.334,95.826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1797050368.0,495382528.0,1816023040.0,29510619136.0,1861522.0,489487.0
13-04 02:46:43,4.992,0.250,94.676,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1802940416.0,495382528.0,1816039424.0,29504712704.0,2323491.0,515562.0
13-04 02:46:44,4.003,0.334,95.413,0.167,0.0,0.083,0.0,118784.0,0.0,3.0,1806327808.0,495382528.0,1816047616.0,29501317120.0,1822805.0,478952.0
13-04 02:46:45,4.975,0.332,94.610,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1807147008.0,495382528.0,1816051712.0,29500493824.0,2411233.0,520440.0
13-04 02:46:46,3.264,0.251,96.402,0.0,0.0,0.084,0.0,32768.0,0.0,5.0,1807773696.0,495382528.0,1816059904.0,29499858944.0,1496859.0,444242.0
13-04 02:46:47,3.840,0.334,95.743,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1810051072.0,495382528.0,1816072192.0,29497569280.0,2736848.0,544601.0
13-04 02:46:48,2.833,0.417,96.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1811304448.0,495382528.0,1816084480.0,29496303616.0,1175325.0,433268.0
13-04 02:46:49,4.435,0.251,95.230,0.084,0.0,0.0,0.0,24576.0,0.0,3.0,1818185728.0,495382528.0,1816088576.0,29489418240.0,2460777.0,522044.0
13-04 02:46:50,3.167,0.333,96.333,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1821134848.0,495382528.0,1816096768.0,29486460928.0,1309200.0,450420.0
13-04 02:46:51,3.993,0.250,95.591,0.0,0.0,0.166,0.0,12288.0,0.0,2.0,1821822976.0,495382528.0,1816104960.0,29485764608.0,2567716.0,530685.0
13-04 02:46:52,3.167,0.333,96.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1823207424.0,495382528.0,1816117248.0,29484367872.0,1440113.0,460011.0
13-04 02:46:53,3.676,0.167,95.990,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1824600064.0,495382528.0,1816121344.0,29482971136.0,2244148.0,511881.0
13-04 02:46:54,3.500,0.167,96.0,0.167,0.0,0.167,0.0,180224.0,0.0,4.0,1826971648.0,495382528.0,1816129536.0,29480591360.0,1220200.0,432861.0
13-04 02:46:55,3.673,0.334,95.910,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1828044800.0,495382528.0,1816137728.0,29479510016.0,1972751.0,501877.0
13-04 02:46:56,3.096,0.167,96.653,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1828503552.0,495382528.0,1816162304.0,29479026688.0,2008216.0,502106.0
13-04 02:46:57,3.494,0.333,96.090,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1829736448.0,495382528.0,1816166400.0,29477789696.0,1610371.0,485465.0
13-04 02:46:58,3.339,0.501,95.910,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1830932480.0,495382528.0,1816178688.0,29476581376.0,2337785.0,527445.0
13-04 02:46:59,3.342,0.084,96.241,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,1833562112.0,495382528.0,1816182784.0,29473947648.0,1509539.0,487617.0
13-04 02:47:00,3.604,0.251,96.060,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1835229184.0,495382528.0,1816199168.0,29472264192.0,2479456.0,545464.0
13-04 02:47:01,2.926,0.251,96.739,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1836400640.0,495382528.0,1816203264.0,29471088640.0,1620095.0,487746.0
13-04 02:47:02,3.023,0.168,96.809,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1837891584.0,495382528.0,1816207360.0,29469593600.0,2522076.0,546422.0
13-04 02:47:03,4.080,0.333,95.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1839022080.0,495382528.0,1816215552.0,29468454912.0,1910707.0,494729.0
13-04 02:47:04,4.077,0.250,95.341,0.083,0.0,0.250,0.0,16384.0,0.0,2.0,1842216960.0,495382528.0,1816227840.0,29465247744.0,1976056.0,490804.0
13-04 02:47:05,3.408,0.333,96.259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1842655232.0,495382528.0,1816231936.0,29464805376.0,1708064.0,484222.0
13-04 02:47:06,2.850,0.335,96.731,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1842896896.0,495382528.0,1816244224.0,29464551424.0,2023870.0,500886.0
13-04 02:47:07,3.494,0.250,96.173,0.0,0.0,0.083,0.0,16384.0,0.0,4.0,1843400704.0,495382528.0,1816248320.0,29464043520.0,1914236.0,495988.0
13-04 02:47:08,3.846,0.334,95.736,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1845501952.0,495382528.0,1816260608.0,29461929984.0,2260096.0,508089.0
13-04 02:47:09,4.156,0.416,95.096,0.249,0.0,0.083,0.0,24576.0,0.0,4.0,1846956032.0,495382528.0,1816264704.0,29460471808.0,2371008.0,506812.0
13-04 02:47:10,3.239,0.498,96.096,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1847418880.0,495382528.0,1816276992.0,29459996672.0,2133889.0,488279.0
13-04 02:47:11,2.667,0.333,97.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1848299520.0,495382528.0,1816285184.0,29459107840.0,527192.0,381825.0
13-04 02:47:12,2.256,0.418,97.160,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1849724928.0,495382528.0,1816289280.0,29457678336.0,1571289.0,410476.0
13-04 02:47:13,2.504,0.334,97.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850826752.0,495382528.0,1816297472.0,29456568320.0,3236994.0,407491.0
13-04 02:47:14,0.668,0.251,99.081,0.0,0.0,0.0,0.0,94208.0,0.0,4.0,1851478016.0,495382528.0,1816297472.0,29455917056.0,403696.0,201579.0
13-04 02:47:15,1.334,0.167,98.415,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1851965440.0,495382528.0,1816301568.0,29455425536.0,56255.0,98813.0
13-04 02:47:16,2.585,1.084,96.330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1837314048.0,495382528.0,1816301568.0,29470076928.0,57980.0,99142.0
13-04 02:47:17,2.912,0.666,96.423,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1712885760.0,495382528.0,1816309760.0,29594497024.0,53419.0,95673.0
13-04 02:47:18,1.253,0.167,98.580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1713016832.0,495382528.0,1816313856.0,29594361856.0,55455.0,97880.0
13-04 02:47:19,2.085,0.167,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1715548160.0,495382528.0,1816313856.0,29591830528.0,155728.0,154147.0
13-04 02:47:20,4.003,0.083,95.913,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1729613824.0,495382528.0,1816326144.0,29577752576.0,1330611.0,414023.0
13-04 02:47:21,5.329,0.500,94.088,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1697091584.0,495382528.0,1816334336.0,29610266624.0,2475908.0,485795.0
13-04 02:47:22,5.096,0.251,94.486,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1713192960.0,495382528.0,1816338432.0,29594161152.0,2434820.0,484079.0
13-04 02:47:23,4.583,0.333,95.083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1727717376.0,495382528.0,1816346624.0,29579628544.0,2652218.0,500966.0
13-04 02:47:24,5.439,0.251,94.310,0.0,0.0,0.0,0.0,151552.0,0.0,2.0,1734856704.0,495382528.0,1816354816.0,29572481024.0,2532675.0,497559.0
13-04 02:47:25,4.580,0.416,94.921,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1765351424.0,495382528.0,1816363008.0,29541978112.0,2592069.0,492451.0
13-04 02:47:26,3.930,0.334,95.401,0.251,0.0,0.084,0.0,36864.0,0.0,4.0,1789501440.0,495382528.0,1816371200.0,29517819904.0,2552842.0,489854.0
13-04 02:47:27,4.420,0.167,95.329,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1792856064.0,495382528.0,1816379392.0,29514457088.0,2399200.0,473676.0
13-04 02:47:28,3.526,0.252,96.138,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1804148736.0,495382528.0,1816387584.0,29503156224.0,2471227.0,486066.0
13-04 02:47:29,4.013,0.418,95.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1814630400.0,495382528.0,1816395776.0,29492666368.0,2554432.0,497512.0
13-04 02:47:30,3.744,0.416,95.591,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1815556096.0,495382528.0,1816403968.0,29491732480.0,2443526.0,485958.0
13-04 02:47:31,3.920,0.417,95.413,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1818898432.0,495382528.0,1816412160.0,29488381952.0,2378670.0,477181.0
13-04 02:47:32,3.673,0.334,95.826,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1821679616.0,495382528.0,1816420352.0,29485592576.0,2476390.0,500920.0
13-04 02:47:33,3.688,0.251,95.893,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1821007872.0,495382528.0,1816428544.0,29486256128.0,2287315.0,478707.0
13-04 02:47:34,3.010,0.418,96.488,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1821376512.0,495382528.0,1816440832.0,29485875200.0,2293338.0,480794.0
13-04 02:47:35,3.759,0.251,95.823,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1822388224.0,495382528.0,1816444928.0,29484859392.0,2644175.0,510590.0
13-04 02:47:36,3.682,0.251,95.816,0.084,0.0,0.167,0.0,16384.0,0.0,2.0,1823846400.0,495382528.0,1816457216.0,29483388928.0,2455182.0,505850.0
13-04 02:47:37,3.933,0.335,95.649,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1826406400.0,495382528.0,1816465408.0,29480820736.0,2409358.0,491414.0
13-04 02:47:38,2.417,0.333,97.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1827725312.0,495382528.0,1816477696.0,29479489536.0,696640.0,385164.0
13-04 02:47:39,3.266,0.419,96.231,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1827975168.0,495382528.0,1816481792.0,29479235584.0,2935134.0,550803.0
13-04 02:47:40,4.160,0.333,95.424,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1828794368.0,495382528.0,1816489984.0,29478408192.0,2650787.0,544384.0
13-04 02:47:41,3.344,0.334,95.987,0.251,0.0,0.084,0.0,16384.0,0.0,2.0,1829445632.0,495382528.0,1816502272.0,29477744640.0,2567786.0,531265.0
13-04 02:47:42,4.239,0.416,95.179,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1829941248.0,495382528.0,1816514560.0,29477236736.0,1559476.0,460557.0
13-04 02:47:43,3.993,0.333,95.591,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1830223872.0,495382528.0,1816518656.0,29476950016.0,2148583.0,516570.0
13-04 02:47:44,3.196,0.168,96.552,0.0,0.0,0.084,0.0,28672.0,0.0,5.0,1830342656.0,495382528.0,1816526848.0,29476823040.0,2799968.0,553334.0
13-04 02:47:45,3.750,0.333,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1830539264.0,495382528.0,1816539136.0,29476614144.0,2358891.0,517638.0
13-04 02:47:46,4.184,0.335,95.397,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1834450944.0,495382528.0,1816543232.0,29472698368.0,2652282.0,546449.0
13-04 02:47:47,2.762,0.335,96.904,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1834242048.0,495382528.0,1816559616.0,29472890880.0,1508276.0,464982.0
13-04 02:47:48,3.523,0.168,96.141,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1834721280.0,495382528.0,1816563712.0,29472407552.0,3482455.0,607390.0
13-04 02:47:49,3.843,0.167,95.906,0.0,0.0,0.084,0.0,106496.0,0.0,6.0,1836576768.0,495382528.0,1816576000.0,29470539776.0,2197336.0,504926.0
13-04 02:47:50,3.437,0.168,96.396,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1839120384.0,495382528.0,1816580096.0,29467992064.0,2729696.0,543608.0
13-04 02:47:51,3.361,0.252,96.303,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1841676288.0,495382528.0,1816588288.0,29465427968.0,2593521.0,527790.0
13-04 02:47:52,2.929,0.418,96.569,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1842081792.0,495382528.0,1816596480.0,29465014272.0,2391492.0,529469.0
13-04 02:47:53,3.667,0.417,95.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1844391936.0,495382528.0,1816604672.0,29462695936.0,2364648.0,524320.0
13-04 02:47:54,2.934,0.251,96.731,0.0,0.0,0.084,0.0,208896.0,0.0,4.0,1844924416.0,495382528.0,1816612864.0,29462155264.0,2208347.0,519012.0
13-04 02:47:55,4.766,0.167,94.983,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1847611392.0,495382528.0,1816621056.0,29459460096.0,2855611.0,556173.0
13-04 02:47:56,3.747,0.167,95.587,0.250,0.0,0.250,0.0,32768.0,0.0,5.0,1848483840.0,495382528.0,1816629248.0,29458579456.0,2342886.0,524532.0
13-04 02:47:57,3.344,0.418,96.237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1849401344.0,495382528.0,1816641536.0,29457649664.0,2639713.0,542645.0
13-04 02:47:58,2.764,0.251,96.901,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1849397248.0,495382528.0,1816645632.0,29457649664.0,1844739.0,500230.0
13-04 02:47:59,4.013,0.251,95.736,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1850949632.0,495382528.0,1816653824.0,29456089088.0,2753025.0,522143.0
13-04 02:48:00,1.754,0.251,97.911,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1851387904.0,495382528.0,1816662016.0,29455642624.0,2738722.0,369565.0
13-04 02:48:01,0.754,0.084,99.162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851502592.0,495382528.0,1816666112.0,29455523840.0,137955.0,197913.0
13-04 02:48:02,1.249,0.083,98.418,0.250,0.0,0.0,0.0,32768.0,0.0,3.0,1851822080.0,495382528.0,1816666112.0,29455204352.0,75354.0,131404.0
13-04 02:48:03,0.835,0.167,98.914,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1851785216.0,495382528.0,1816670208.0,29455237120.0,77243.0,133174.0
13-04 02:48:04,0.919,0.084,98.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851785216.0,495382528.0,1816670208.0,29455237120.0,72825.0,129984.0
13-04 02:48:05,1.582,0.167,98.168,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1839812608.0,495382528.0,1816674304.0,29467205632.0,73809.0,130156.0
13-04 02:48:06,2.504,0.083,97.412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810767872.0,495382528.0,1816674304.0,29496250368.0,545807.0,304562.0
13-04 02:48:07,4.257,0.417,95.242,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1725612032.0,495382528.0,1816686592.0,29581393920.0,2458199.0,511596.0
13-04 02:48:08,6.360,0.335,93.222,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1682788352.0,495382528.0,1816694784.0,29624209408.0,2921356.0,534839.0
13-04 02:48:09,5.088,0.500,94.329,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1698873344.0,495382528.0,1816702976.0,29608116224.0,2622821.0,528879.0
13-04 02:48:10,6.355,0.251,93.227,0.0,0.0,0.167,0.0,16384.0,0.0,2.0,1716555776.0,495382528.0,1816711168.0,29590425600.0,3255168.0,566165.0
13-04 02:48:11,4.017,0.586,95.314,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1741398016.0,495382528.0,1816723456.0,29565571072.0,2811296.0,542689.0
13-04 02:48:12,3.738,0.332,95.930,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1751158784.0,495382528.0,1816727552.0,29555806208.0,1086181.0,428695.0
13-04 02:48:13,4.946,0.251,94.552,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1761132544.0,495382528.0,1816735744.0,29545824256.0,2166881.0,522269.0
13-04 02:48:14,5.750,0.167,94.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1794260992.0,495382528.0,1816743936.0,29512687616.0,3627979.0,604102.0
13-04 02:48:15,5.167,0.250,94.500,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1807777792.0,495382528.0,1816752128.0,29499162624.0,3648426.0,632820.0
13-04 02:48:16,5.505,0.417,93.912,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1812246528.0,495382528.0,1816760320.0,29494685696.0,3005198.0,606735.0
13-04 02:48:17,4.413,0.333,95.087,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1813983232.0,495382528.0,1816768512.0,29492940800.0,3175473.0,599049.0
13-04 02:48:18,4.774,0.168,94.975,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1818099712.0,495382528.0,1816780800.0,29488812032.0,3320793.0,606049.0
13-04 02:48:19,3.607,0.336,95.973,0.0,0.0,0.084,0.0,12288.0,0.0,3.0,1821478912.0,495382528.0,1816788992.0,29485424640.0,3332166.0,615786.0
13-04 02:48:20,4.515,0.334,95.151,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1824182272.0,495382528.0,1816797184.0,29482713088.0,3093903.0,589227.0
13-04 02:48:21,4.323,0.499,95.096,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1824485376.0,495382528.0,1816805376.0,29482401792.0,3006905.0,585857.0
13-04 02:48:22,4.181,0.334,95.318,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1824604160.0,495382528.0,1816813568.0,29482274816.0,3283176.0,586008.0
13-04 02:48:23,3.946,0.168,95.634,0.084,0.0,0.168,0.0,20480.0,0.0,4.0,1826598912.0,495382528.0,1816821760.0,29480271872.0,3707309.0,615004.0
13-04 02:48:24,3.843,0.251,95.739,0.0,0.0,0.167,0.0,233472.0,0.0,5.0,1827160064.0,495382528.0,1816829952.0,29479702528.0,3593130.0,613595.0
13-04 02:48:25,3.682,0.251,95.900,0.0,0.0,0.167,0.0,28672.0,0.0,3.0,1825484800.0,495382528.0,1816838144.0,29481369600.0,3432187.0,583719.0
13-04 02:48:26,3.913,0.416,95.587,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1825333248.0,495382528.0,1816846336.0,29481512960.0,3095751.0,568961.0
13-04 02:48:27,4.580,0.250,95.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1828311040.0,495382528.0,1816854528.0,29478526976.0,2862200.0,547551.0
13-04 02:48:28,3.188,0.252,96.225,0.336,0.0,0.0,0.0,28672.0,0.0,3.0,1828839424.0,495382528.0,1816862720.0,29477990400.0,3115467.0,558890.0
13-04 02:48:29,4.549,0.414,94.872,0.0,0.0,0.165,0.0,0.0,0.0,0.0,1830453248.0,495382528.0,1816870912.0,29476368384.0,3159806.0,575096.0
13-04 02:48:30,3.094,0.585,96.237,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1831141376.0,495382528.0,1816879104.0,29475672064.0,3079654.0,563982.0
13-04 02:48:31,4.420,0.417,95.079,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1833304064.0,495382528.0,1816891392.0,29473497088.0,3040065.0,565664.0
13-04 02:48:32,3.339,0.250,96.244,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1833631744.0,495382528.0,1816895488.0,29473165312.0,2986778.0,549175.0
13-04 02:48:33,3.997,0.250,95.504,0.083,0.0,0.167,0.0,16384.0,0.0,2.0,1835089920.0,495382528.0,1816907776.0,29471694848.0,3064598.0,573912.0
13-04 02:48:34,3.509,0.251,96.074,0.0,0.0,0.167,0.0,8192.0,0.0,1.0,1835335680.0,495382528.0,1816911872.0,29471444992.0,3131538.0,573143.0
13-04 02:48:35,4.017,0.418,95.397,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1839104000.0,495382528.0,1816924160.0,29467664384.0,3009115.0,556681.0
13-04 02:48:36,3.013,0.167,96.820,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1839824896.0,495382528.0,1816932352.0,29466935296.0,2021855.0,505268.0
13-04 02:48:37,2.850,0.335,96.815,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1840668672.0,495382528.0,1816944640.0,29466079232.0,1538122.0,478549.0
13-04 02:48:38,3.494,0.499,95.674,0.166,0.0,0.166,0.0,36864.0,0.0,5.0,1841901568.0,495382528.0,1816952832.0,29464838144.0,3131578.0,596495.0
13-04 02:48:39,4.845,0.167,94.904,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1843576832.0,495382528.0,1816961024.0,29463154688.0,3786722.0,638948.0
13-04 02:48:40,3.509,0.167,96.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1843945472.0,495382528.0,1816973312.0,29462773760.0,2847804.0,564712.0
13-04 02:48:41,3.846,0.251,95.819,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1846956032.0,495382528.0,1816977408.0,29459759104.0,2786533.0,581561.0
13-04 02:48:42,4.319,0.249,95.266,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1846878208.0,495382528.0,1816985600.0,29459828736.0,3416558.0,608523.0
13-04 02:48:43,3.503,0.417,95.746,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1849253888.0,495382528.0,1816997888.0,29457440768.0,1551066.0,502388.0
13-04 02:48:44,3.188,0.168,96.560,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1850068992.0,495382528.0,1817006080.0,29456617472.0,3485695.0,588494.0
13-04 02:48:45,4.090,0.334,95.326,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1849372672.0,495382528.0,1817018368.0,29457301504.0,3551947.0,632093.0
13-04 02:48:46,2.939,0.168,96.809,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1851002880.0,495382528.0,1817022464.0,29455667200.0,3538298.0,535433.0
13-04 02:48:47,2.331,0.083,97.502,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1852108800.0,495382528.0,1817034752.0,29454548992.0,1313887.0,296395.0
13-04 02:48:48,1.003,0.084,98.913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1852387328.0,495382528.0,1817034752.0,29454270464.0,206482.0,214742.0
13-04 02:48:49,0.753,0.251,98.829,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1852641280.0,495382528.0,1817034752.0,29454016512.0,91576.0,162133.0
13-04 02:48:50,1.250,0.167,98.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1855430656.0,495382528.0,1817038848.0,29451223040.0,90270.0,161639.0
13-04 02:48:51,1.253,0.167,98.580,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1856192512.0,495382528.0,1817038848.0,29450461184.0,90522.0,162782.0
13-04 02:48:52,1.333,0.167,98.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1856188416.0,495382528.0,1817042944.0,29450461184.0,89567.0,161434.0
13-04 02:48:53,1.839,0.167,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1810976768.0,495382528.0,1817042944.0,29495672832.0,122276.0,207664.0
13-04 02:48:54,5.171,0.917,93.745,0.0,0.0,0.167,0.0,155648.0,0.0,4.0,1812377600.0,495382528.0,1817047040.0,29494267904.0,2251886.0,544240.0
13-04 02:48:55,7.840,1.251,90.659,0.167,0.0,0.083,0.0,28672.0,0.0,3.0,1688317952.0,495382528.0,1817059328.0,29618315264.0,3154723.0,586754.0
13-04 02:48:56,6.433,0.418,93.066,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1714487296.0,495382528.0,1817071616.0,29592133632.0,3407650.0,589456.0
13-04 02:48:57,5.740,0.250,94.010,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1731301376.0,495382528.0,1817075712.0,29575315456.0,3390000.0,590425.0
13-04 02:48:58,5.676,0.501,93.740,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1748713472.0,495382528.0,1817083904.0,29557895168.0,3604057.0,633287.0
13-04 02:48:59,5.021,0.335,94.477,0.0,0.0,0.167,0.0,94208.0,0.0,4.0,1786146816.0,495382528.0,1817092096.0,29520453632.0,3425820.0,604179.0
13-04 02:49:00,4.762,0.251,94.737,0.167,0.0,0.084,0.0,20480.0,0.0,4.0,1808302080.0,495382528.0,1817096192.0,29498294272.0,3352105.0,605925.0
13-04 02:49:01,5.263,0.167,94.486,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1811230720.0,495382528.0,1817120768.0,29495341056.0,2950821.0,596146.0
13-04 02:49:02,4.428,0.418,95.071,0.0,0.0,0.084,0.0,28672.0,0.0,3.0,1813409792.0,495382528.0,1817128960.0,29493153792.0,3283434.0,617033.0
13-04 02:49:03,4.271,0.168,95.477,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1814257664.0,495382528.0,1817137152.0,29492297728.0,3532724.0,640914.0
13-04 02:49:04,4.614,0.336,94.966,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1816379392.0,495382528.0,1817145344.0,29490167808.0,3865197.0,657472.0
13-04 02:49:05,4.758,0.417,94.574,0.0,0.0,0.250,0.0,16384.0,0.0,2.0,1819541504.0,495382528.0,1817157632.0,29486993408.0,3396774.0,635892.0
13-04 02:49:06,4.100,0.418,95.481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1820913664.0,495382528.0,1817161728.0,29485617152.0,3561515.0,655770.0
13-04 02:49:07,4.523,0.419,94.975,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1821675520.0,495382528.0,1817174016.0,29484843008.0,3965076.0,683384.0
13-04 02:49:08,5.124,0.579,94.215,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1823551488.0,495382528.0,1817178112.0,29482962944.0,2784940.0,610151.0
13-04 02:49:09,3.940,0.335,95.557,0.0,0.0,0.168,0.0,8192.0,0.0,1.0,1825472512.0,495382528.0,1817190400.0,29481029632.0,3581257.0,664903.0
13-04 02:49:10,4.163,0.333,95.171,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1825624064.0,495382528.0,1817194496.0,29480873984.0,3610374.0,647844.0
13-04 02:49:11,4.845,0.418,94.570,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1827999744.0,495382528.0,1817206784.0,29478486016.0,4223773.0,697160.0
13-04 02:49:12,3.853,0.419,95.729,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1827991552.0,495382528.0,1817210880.0,29478490112.0,3836038.0,678887.0
13-04 02:49:13,4.391,0.497,95.029,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1828712448.0,495382528.0,1817223168.0,29477756928.0,3195074.0,640926.0
13-04 02:49:14,3.843,0.334,95.656,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1830346752.0,495382528.0,1817231360.0,29476114432.0,3080146.0,626104.0
13-04 02:49:15,5.509,0.668,93.656,0.167,0.0,0.0,0.0,16384.0,0.0,2.0,1835974656.0,495382528.0,1817239552.0,29470478336.0,4414951.0,691808.0
13-04 02:49:16,3.521,0.335,96.060,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1837518848.0,495382528.0,1817247744.0,29468925952.0,3909559.0,681314.0
13-04 02:49:17,4.754,0.250,94.912,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1837621248.0,495382528.0,1817260032.0,29468811264.0,4158289.0,711859.0
13-04 02:49:18,4.734,0.498,94.684,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1837772800.0,495382528.0,1817268224.0,29468651520.0,3348269.0,631554.0
13-04 02:49:19,3.766,0.335,95.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1838071808.0,495382528.0,1817276416.0,29468344320.0,3770577.0,660049.0
13-04 02:49:20,4.073,0.499,95.179,0.166,0.0,0.083,0.0,16384.0,0.0,2.0,1838297088.0,495382528.0,1817292800.0,29468102656.0,3977233.0,638077.0
13-04 02:49:21,3.788,0.337,95.791,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1840771072.0,495382528.0,1817292800.0,29465628672.0,3320140.0,636195.0
13-04 02:49:22,3.926,0.334,95.572,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1841995776.0,495382528.0,1817300992.0,29464395776.0,3896485.0,657427.0
13-04 02:49:23,3.923,0.501,95.409,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1842499584.0,495382528.0,1817309184.0,29463883776.0,3785091.0,663464.0
13-04 02:49:24,4.261,0.251,95.238,0.0,0.0,0.251,0.0,188416.0,0.0,3.0,1843625984.0,495382528.0,1817321472.0,29462745088.0,3817446.0,647824.0
13-04 02:49:25,4.667,0.250,94.750,0.167,0.0,0.167,0.0,28672.0,0.0,3.0,1844613120.0,495382528.0,1817329664.0,29461749760.0,4000264.0,657871.0
13-04 02:49:26,3.920,0.250,95.746,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1844686848.0,495382528.0,1817337856.0,29461667840.0,3444741.0,623066.0
13-04 02:49:27,3.104,0.503,96.141,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1845067776.0,495382528.0,1817341952.0,29461282816.0,3742762.0,640104.0
13-04 02:49:28,5.324,0.333,94.260,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1850482688.0,495382528.0,1817354240.0,29455855616.0,3431839.0,631480.0
13-04 02:49:29,3.670,0.500,95.830,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850793984.0,495382528.0,1817358336.0,29455540224.0,3955033.0,646468.0
13-04 02:49:30,3.676,0.251,95.739,0.167,0.0,0.167,0.0,16384.0,0.0,2.0,1851252736.0,495382528.0,1817370624.0,29455069184.0,3757967.0,646290.0
13-04 02:49:31,4.766,0.334,94.816,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1852076032.0,495382528.0,1817374720.0,29454241792.0,3924210.0,646951.0
13-04 02:49:32,3.759,0.251,95.739,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1852702720.0,495382528.0,1817387008.0,29453602816.0,3725692.0,636256.0
13-04 02:49:33,3.342,0.334,96.157,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1852940288.0,495382528.0,1817395200.0,29453357056.0,3705587.0,606573.0
13-04 02:49:34,1.838,0.0,98.162,0.0,0.0,0.0,0.0,114688.0,0.0,7.0,1853513728.0,495382528.0,1817399296.0,29452779520.0,1450883.0,364697.0
13-04 02:49:35,0.920,0.251,98.829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1853657088.0,495382528.0,1817415680.0,29452619776.0,114466.0,203141.0
13-04 02:49:36,1.339,0.167,98.243,0.167,0.0,0.084,0.0,16384.0,0.0,2.0,1855176704.0,495382528.0,1817419776.0,29451096064.0,109875.0,198890.0
13-04 02:49:37,2.326,0.249,97.259,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1858224128.0,495382528.0,1817419776.0,29448048640.0,110066.0,197936.0
13-04 02:49:38,1.007,0.084,98.909,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1859108864.0,495382528.0,1817423872.0,29447159808.0,114723.0,201958.0
13-04 02:49:39,2.759,1.171,95.987,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1859104768.0,495382528.0,1817427968.0,29447159808.0,111102.0,199173.0
13-04 02:49:40,4.825,0.333,94.676,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1824358400.0,495382528.0,1817432064.0,29481902080.0,2402133.0,584836.0
13-04 02:49:41,4.446,0.503,94.883,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1823084544.0,495382528.0,1817448448.0,29483159552.0,4054753.0,683643.0
13-04 02:49:42,4.983,0.249,94.601,0.083,0.0,0.083,0.0,16384.0,0.0,2.0,1827700736.0,495382528.0,1817456640.0,29478535168.0,2403360.0,572595.0
13-04 02:49:43,3.759,0.251,95.990,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1831403520.0,495382528.0,1817468928.0,29474820096.0,742907.0,478093.0
13-04 02:49:44,5.092,0.334,94.240,0.0,0.0,0.334,0.0,8192.0,0.0,1.0,1833680896.0,495382528.0,1817473024.0,29472538624.0,4831830.0,771995.0
13-04 02:49:45,3.088,0.417,96.411,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1841922048.0,495382528.0,1817485312.0,29464285184.0,667337.0,486343.0
13-04 02:49:46,4.153,0.415,95.349,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1849921536.0,495382528.0,1817489408.0,29456281600.0,1700838.0,565964.0
13-04 02:49:47,5.719,0.421,93.692,0.084,0.0,0.084,0.0,32768.0,0.0,3.0,1822294016.0,495382528.0,1817501696.0,29483896832.0,6099968.0,804510.0
13-04 02:49:48,3.862,0.336,95.718,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1823928320.0,495382528.0,1817509888.0,29482254336.0,3060664.0,637892.0
13-04 02:49:49,3.676,0.418,95.823,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1824616448.0,495382528.0,1817522176.0,29481553920.0,2620757.0,626843.0
13-04 02:49:50,5.378,0.504,94.118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1824997376.0,495382528.0,1817526272.0,29481168896.0,5966617.0,857687.0
13-04 02:49:51,3.523,0.336,95.889,0.0,0.0,0.252,0.0,0.0,0.0,0.0,1824919552.0,495382528.0,1817534464.0,29481238528.0,2793254.0,651879.0
13-04 02:49:52,3.538,0.337,95.956,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1825292288.0,495382528.0,1817542656.0,29480857600.0,3621366.0,738995.0
13-04 02:49:53,5.360,0.503,93.970,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1828380672.0,495382528.0,1817550848.0,29477761024.0,6177016.0,888782.0
13-04 02:49:54,3.353,0.335,96.228,0.0,0.0,0.084,0.0,163840.0,0.0,3.0,1830477824.0,495382528.0,1817563136.0,29475651584.0,1119203.0,561333.0
13-04 02:49:55,4.829,0.333,94.588,0.0,0.0,0.250,0.0,4096.0,0.0,2.0,1831284736.0,495382528.0,1817567232.0,29474840576.0,4496517.0,798359.0
13-04 02:49:56,4.794,0.421,94.617,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1833816064.0,495382528.0,1817579520.0,29472296960.0,4551221.0,834622.0
13-04 02:49:57,5.017,0.084,94.565,0.251,0.0,0.084,0.0,28672.0,0.0,3.0,1836130304.0,495382528.0,1817587712.0,29469974528.0,3954877.0,763563.0
13-04 02:49:58,5.848,0.251,93.734,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1837350912.0,495382528.0,1817595904.0,29468745728.0,5415272.0,893761.0
13-04 02:49:59,6.650,0.249,92.851,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1838022656.0,495382528.0,1817600000.0,29468069888.0,6604288.0,1048612.0
13-04 02:50:00,5.546,0.420,93.950,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1841065984.0,495382528.0,1817612288.0,29465014272.0,5772184.0,956054.0
13-04 02:50:01,5.254,0.417,94.078,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1842515968.0,495382528.0,1817620480.0,29463556096.0,4545840.0,832500.0
13-04 02:50:02,4.742,0.499,94.676,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1843994624.0,495382528.0,1817628672.0,29462069248.0,3565859.0,717383.0
13-04 02:50:03,4.275,0.335,95.222,0.0,0.0,0.168,0.0,0.0,0.0,0.0,1844174848.0,495382528.0,1817636864.0,29461880832.0,3279047.0,698416.0
13-04 02:50:04,4.097,0.251,95.569,0.0,0.0,0.084,0.0,81920.0,0.0,1.0,1845436416.0,495382528.0,1817645056.0,29460611072.0,3307263.0,698566.0
13-04 02:50:05,4.330,0.500,95.171,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1845944320.0,495382528.0,1817649152.0,29460099072.0,3227530.0,689413.0
13-04 02:50:06,4.257,0.334,95.326,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1846341632.0,495382528.0,1817661440.0,29459689472.0,3431155.0,710265.0
13-04 02:50:07,4.686,0.502,94.812,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1846878208.0,495382528.0,1817669632.0,29459144704.0,3180529.0,694082.0
13-04 02:50:08,4.268,0.167,95.314,0.0,0.0,0.251,0.0,0.0,0.0,0.0,1846673408.0,495382528.0,1817677824.0,29459341312.0,3273266.0,700044.0
13-04 02:50:09,3.356,0.336,96.141,0.0,0.0,0.168,0.0,24576.0,0.0,6.0,1846919168.0,495382528.0,1817686016.0,29459087360.0,3028222.0,669612.0
13-04 02:50:10,4.706,0.168,95.042,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1850241024.0,495382528.0,1817698304.0,29455753216.0,3518700.0,717663.0
13-04 02:50:11,3.604,0.503,95.725,0.0,0.0,0.168,0.0,12288.0,0.0,2.0,1850900480.0,495382528.0,1817706496.0,29455085568.0,3255268.0,695843.0
13-04 02:50:12,4.083,0.500,95.167,0.167,0.0,0.083,0.0,16384.0,0.0,2.0,1852452864.0,495382528.0,1817710592.0,29453529088.0,3374393.0,698610.0
13-04 02:50:13,3.679,0.167,96.070,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1853382656.0,495382528.0,1817722880.0,29452587008.0,1638587.0,563138.0
13-04 02:50:14,3.670,0.334,95.997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1854431232.0,495382528.0,1817731072.0,29451530240.0,804613.0,507490.0
13-04 02:50:15,4.837,0.667,94.162,0.0,0.0,0.334,0.0,0.0,0.0,0.0,1854902272.0,495382528.0,1817739264.0,29451051008.0,4931163.0,873846.0
13-04 02:50:16,5.167,0.833,93.833,0.0,0.0,0.167,0.0,12288.0,0.0,2.0,1858134016.0,495382528.0,1817747456.0,29447811072.0,5271946.0,874528.0
13-04 02:50:17,4.257,0.501,94.908,0.167,0.0,0.167,0.0,20480.0,0.0,4.0,1861832704.0,495382528.0,1817759744.0,29444100096.0,3676265.0,734548.0
13-04 02:50:18,4.090,0.584,95.159,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1864302592.0,495382528.0,1817763840.0,29441626112.0,3218198.0,690676.0
13-04 02:50:19,4.163,0.333,95.420,0.0,0.0,0.083,0.0,8192.0,0.0,1.0,1865273344.0,495382528.0,1817776128.0,29440643072.0,3120141.0,680138.0
13-04 02:50:20,3.180,0.251,96.485,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1866342400.0,495382528.0,1817784320.0,29439565824.0,2082719.0,478875.0
13-04 02:50:21,1.170,0.167,98.580,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1866752000.0,495382528.0,1817788416.0,29439152128.0,130225.0,228740.0
13-04 02:50:22,1.255,0.167,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1866752000.0,495382528.0,1817788416.0,29439152128.0,124548.0,224904.0
13-04 02:50:23,1.997,0.333,97.421,0.166,0.0,0.083,0.0,32768.0,0.0,3.0,1867005952.0,495382528.0,1817788416.0,29438898176.0,129513.0,228389.0
13-04 02:50:24,1.589,0.167,98.244,0.0,0.0,0.0,0.0,159744.0,0.0,1.0,1867001856.0,495382528.0,1817792512.0,29438898176.0,125392.0,226436.0
13-04 02:50:25,1.506,0.167,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1867001856.0,495382528.0,1817792512.0,29438898176.0,129604.0,228370.0
13-04 02:50:26,1.839,0.167,97.910,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1867132928.0,495382528.0,1817796608.0,29438763008.0,123579.0,224717.0
13-04 02:50:27,1.669,0.167,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1867132928.0,495382528.0,1817796608.0,29438763008.0,127086.0,226679.0
13-04 02:50:28,2.176,0.167,97.573,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1772343296.0,495382528.0,1817800704.0,29533548544.0,124591.0,223613.0
13-04 02:50:29,2.326,0.166,97.259,0.166,0.0,0.083,0.0,24576.0,0.0,2.0,1775452160.0,495382528.0,1817800704.0,29530439680.0,124746.0,222648.0
13-04 02:50:30,2.083,0.333,97.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1725706240.0,495382528.0,1817804800.0,29580181504.0,125305.0,224599.0
13-04 02:50:31,1.835,0.167,97.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1731133440.0,495382528.0,1817804800.0,29574754304.0,126792.0,227597.0
13-04 02:50:32,1.925,0.167,97.908,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1732272128.0,495382528.0,1817808896.0,29573611520.0,132573.0,231909.0
13-04 02:50:33,1.920,0.167,97.830,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1733652480.0,495382528.0,1817825280.0,29572214784.0,125938.0,227697.0
13-04 02:50:34,2.163,0.250,97.504,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1738256384.0,495382528.0,1817825280.0,29567610880.0,127343.0,230764.0
13-04 02:50:35,4.160,0.166,95.424,0.083,0.0,0.166,0.0,12288.0,0.0,2.0,1700831232.0,495382528.0,1817829376.0,29605031936.0,415791.0,351749.0
13-04 02:50:36,6.706,0.419,92.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1723326464.0,495382528.0,1817837568.0,29582528512.0,3132140.0,718548.0
13-04 02:50:37,5.626,0.504,93.703,0.0,0.0,0.168,0.0,16384.0,0.0,2.0,1747480576.0,495382528.0,1817845760.0,29558366208.0,3547948.0,752195.0
13-04 02:50:38,6.750,0.333,92.750,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1758134272.0,495382528.0,1817858048.0,29547700224.0,3663513.0,766186.0
13-04 02:50:39,5.495,0.583,93.838,0.0,0.0,0.083,0.0,98304.0,0.0,1.0,1804124160.0,495382528.0,1817866240.0,29501702144.0,3962069.0,784935.0
13-04 02:50:40,4.718,0.253,94.861,0.084,0.0,0.084,0.0,16384.0,0.0,2.0,1812869120.0,495382528.0,1817878528.0,29492944896.0,3240913.0,723079.0
13-04 02:50:41,6.255,0.500,93.078,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1820119040.0,495382528.0,1817886720.0,29485686784.0,3712534.0,766219.0
13-04 02:50:42,5.175,0.417,94.324,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1820327936.0,495382528.0,1817894912.0,29485469696.0,4292401.0,816015.0
13-04 02:50:43,5.066,0.415,94.352,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1822289920.0,495382528.0,1817903104.0,29483499520.0,3850527.0,774405.0
13-04 02:50:44,5.583,0.333,94.0,0.0,0.0,0.083,0.0,24576.0,0.0,7.0,1828171776.0,495382528.0,1817915392.0,29477605376.0,3062097.0,706750.0
13-04 02:50:45,4.191,0.335,95.222,0.168,0.0,0.084,0.0,16384.0,0.0,2.0,1829687296.0,495382528.0,1817935872.0,29476069376.0,4278125.0,808095.0
13-04 02:50:46,4.572,0.499,94.763,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1830146048.0,495382528.0,1817944064.0,29475602432.0,4015129.0,784776.0
13-04 02:50:47,5.029,0.335,94.552,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1830932480.0,495382528.0,1817956352.0,29474803712.0,3597923.0,746688.0
13-04 02:50:48,4.191,0.335,95.390,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1831841792.0,495382528.0,1817964544.0,29473886208.0,4046607.0,788280.0
13-04 02:50:49,3.670,0.500,95.580,0.0,0.0,0.250,0.0,0.0,0.0,0.0,1832083456.0,495382528.0,1817976832.0,29473632256.0,2633622.0,673869.0
13-04 02:50:50,5.902,0.499,93.267,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,1832108032.0,495382528.0,1817980928.0,29473603584.0,4577439.0,835098.0
13-04 02:50:51,4.809,0.498,94.610,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1832058880.0,495382528.0,1817997312.0,29473636352.0,3726292.0,767500.0
13-04 02:50:52,4.100,0.335,95.146,0.0,0.0,0.418,0.0,12288.0,0.0,2.0,1831587840.0,495382528.0,1817997312.0,29474107392.0,3870151.0,781963.0
13-04 02:50:53,4.946,0.335,94.635,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1834749952.0,495382528.0,1818009600.0,29470932992.0,3871550.0,783008.0
13-04 02:50:54,4.094,0.501,95.405,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1837600768.0,495382528.0,1818017792.0,29468073984.0,3754119.0,769692.0
13-04 02:50:55,5.004,0.167,94.495,0.167,0.0,0.167,0.0,32768.0,0.0,3.0,1838510080.0,495382528.0,1818025984.0,29467156480.0,3859794.0,773629.0
13-04 02:50:56,4.678,0.251,94.820,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1838841856.0,495382528.0,1818038272.0,29466812416.0,3634475.0,756892.0
13-04 02:50:57,4.177,0.418,95.322,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1840214016.0,495382528.0,1818042368.0,29465436160.0,3559319.0,755415.0
13-04 02:50:58,4.250,0.250,95.417,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1840775168.0,495382528.0,1818050560.0,29464866816.0,3438620.0,740776.0
13-04 02:50:59,5.435,0.167,94.231,0.0,0.0,0.167,0.0,0.0,0.0,0.0,1842700288.0,495382528.0,1818058752.0,29462933504.0,3692971.0,766465.0
13-04 02:51:00,4.817,0.332,94.518,0.166,0.0,0.166,0.0,16384.0,0.0,2.0,1843736576.0,495382528.0,1818066944.0,29461889024.0,4016598.0,793313.0
13-04 02:51:01,4.034,0.420,95.210,0.0,0.0,0.336,0.0,0.0,0.0,0.0,1846263808.0,495382528.0,1818079232.0,29459349504.0,3469788.0,750374.0
13-04 02:51:02,4.515,0.167,95.067,0.0,0.0,0.251,0.0,12288.0,0.0,2.0,1848455168.0,495382528.0,1818087424.0,29457149952.0,3773764.0,766807.0
13-04 02:51:03,3.682,0.335,95.983,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850040320.0,495382528.0,1818091520.0,29455560704.0,3623173.0,751200.0
13-04 02:51:04,4.595,0.334,95.071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1850621952.0,495382528.0,1818103808.0,29454966784.0,3635232.0,753253.0
13-04 02:51:05,4.275,0.335,95.138,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1851219968.0,495382528.0,1818107904.0,29454364672.0,3731139.0,766462.0
13-04 02:51:06,3.350,0.251,96.315,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1852162048.0,495382528.0,1818120192.0,29453410304.0,2926974.0,697001.0
13-04 02:51:07,3.169,0.417,96.330,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1852887040.0,495382528.0,1818124288.0,29452681216.0,1170846.0,551900.0
13-04 02:51:08,6.025,0.335,93.389,0.0,0.0,0.251,0.0,4096.0,0.0,2.0,1853087744.0,495382528.0,1818140672.0,29452464128.0,5658060.0,959190.0
13-04 02:51:09,4.261,0.334,95.155,0.0,0.0,0.251,0.0,221184.0,0.0,1.0,1852567552.0,495382528.0,1818157056.0,29452967936.0,4167718.0,813278.0
13-04 02:51:10,4.174,0.417,94.992,0.250,0.0,0.167,0.0,28672.0,0.0,3.0,1853288448.0,495382528.0,1818169344.0,29452234752.0,4040011.0,807018.0
13-04 02:51:11,5.505,0.417,93.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1859059712.0,495382528.0,1818177536.0,29446455296.0,3935509.0,781511.0
13-04 02:51:12,3.682,0.418,95.816,0.0,0.0,0.084,0.0,16384.0,0.0,2.0,1861332992.0,495382528.0,1818185728.0,29444173824.0,3362665.0,740782.0
13-04 02:51:13,3.843,0.418,95.656,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1862094848.0,495382528.0,1818189824.0,29443407872.0,3485399.0,755310.0
13-04 02:51:14,5.071,0.333,94.347,0.0,0.0,0.249,0.0,106496.0,0.0,1.0,1864302592.0,495382528.0,1818202112.0,29441187840.0,2318997.0,653956.0
13-04 02:51:15,4.351,0.418,95.146,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1865502720.0,495382528.0,1818206208.0,29439983616.0,4491939.0,780663.0
13-04 02:51:16,2.433,0.252,97.064,0.084,0.0,0.168,0.0,16384.0,0.0,2.0,1865162752.0,495382528.0,1818214400.0,29440315392.0,2473757.0,710764.0
13-04 02:51:17,2.924,0.334,96.658,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1865965568.0,495382528.0,1818218496.0,29439508480.0,1660505.0,569638.0
13-04 02:51:18,3.083,0.167,96.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1867014144.0,495382528.0,1818218496.0,29438459904.0,1366946.0,507250.0
13-04 02:51:19,2.254,0.501,97.162,0.0,0.0,0.083,0.0,24576.0,0.0,6.0,1867137024.0,495382528.0,1818222592.0,29438332928.0,1568554.0,551699.0
13-04 02:51:20,2.343,0.251,97.406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1867481088.0,495382528.0,1818226688.0,29437984768.0,1406398.0,516089.0
13-04 02:51:21,2.341,0.334,97.324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1867546624.0,495382528.0,1818226688.0,29437919232.0,1521806.0,540709.0
13-04 02:51:22,2.678,0.251,96.820,0.167,0.0,0.084,0.0,20480.0,0.0,4.0,1867546624.0,495382528.0,1818226688.0,29437919232.0,1439682.0,526963.0
13-04 02:51:23,3.411,0.250,96.256,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1865654272.0,495382528.0,1818230784.0,29439807488.0,1406793.0,517620.0
13-04 02:51:24,2.256,0.418,97.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1865506816.0,495382528.0,1818234880.0,29439950848.0,1511575.0,537914.0
13-04 02:51:25,2.258,0.334,97.324,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1865375744.0,495382528.0,1818234880.0,29440081920.0,1474858.0,530917.0
13-04 02:51:26,2.588,0.334,96.995,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1865506816.0,495382528.0,1818234880.0,29439950848.0,1495364.0,536060.0
13-04 02:51:27,2.504,0.167,97.245,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1865502720.0,495382528.0,1818238976.0,29439950848.0,1469989.0,530141.0
13-04 02:51:28,3.161,0.250,96.339,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1864867840.0,495382528.0,1818243072.0,29440581632.0,1362406.0,509211.0
13-04 02:51:29,2.0,0.250,97.667,0.0,0.0,0.083,0.0,20480.0,0.0,3.0,1862250496.0,495382528.0,1818243072.0,29443198976.0,578468.0,347518.0
13-04 02:51:30,1.664,0.166,98.087,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1862037504.0,495382528.0,1818243072.0,29443411968.0,146166.0,259081.0
13-04 02:51:31,1.587,0.251,98.162,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1862033408.0,495382528.0,1818247168.0,29443411968.0,148252.0,262702.0
13-04 02:51:32,1.589,0.167,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1862017024.0,495382528.0,1818263552.0,29443411968.0,141247.0,254894.0
13-04 02:51:33,1.505,0.251,98.244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1862017024.0,495382528.0,1818263552.0,29443411968.0,145864.0,260594.0
13-04 02:51:34,1.509,0.168,97.988,0.251,0.0,0.084,0.0,45056.0,0.0,5.0,1861816320.0,495382528.0,1818267648.0,29443608576.0,154482.0,269105.0
13-04 02:51:35,1.505,0.334,98.161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1861844992.0,495382528.0,1818271744.0,29443575808.0,147094.0,264711.0
13-04 02:51:36,3.491,1.247,95.096,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1815347200.0,495382528.0,1818271744.0,29490073600.0,145009.0,262372.0
13-04 02:51:37,3.518,0.921,95.561,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1679851520.0,495382528.0,1818275840.0,29625565184.0,150269.0,265262.0
13-04 02:51:38,3.013,0.167,96.820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1677139968.0,495382528.0,1818279936.0,29628272640.0,147092.0,262736.0
13-04 02:51:39,2.339,0.167,97.410,0.0,0.0,0.084,0.0,49152.0,0.0,3.0,1679982592.0,495382528.0,1818284032.0,29625425920.0,145610.0,257691.0
13-04 02:51:40,2.502,0.167,97.081,0.167,0.0,0.083,0.0,24576.0,0.0,2.0,1683755008.0,495382528.0,1818288128.0,29621649408.0,146642.0,262336.0
13-04 02:51:41,2.592,0.167,97.241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1688608768.0,495382528.0,1818288128.0,29616795648.0,149754.0,265124.0
13-04 02:51:42,2.413,0.250,97.171,0.0,0.0,0.166,0.0,0.0,0.0,0.0,1694478336.0,495382528.0,1818292224.0,29610921984.0,147424.0,265183.0
13-04 02:51:43,2.337,0.334,97.329,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1700823040.0,495382528.0,1818296320.0,29604573184.0,149287.0,266965.0
13-04 02:51:44,1.678,0.084,98.154,0.0,0.0,0.084,0.0,102400.0,0.0,3.0,1705517056.0,495382528.0,1818300416.0,29599875072.0,145351.0,260852.0
13-04 02:51:45,1.756,0.334,97.826,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1706786816.0,495382528.0,1818300416.0,29598605312.0,143125.0,258153.0
13-04 02:51:46,1.841,0.167,97.824,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1708974080.0,495382528.0,1818304512.0,29596413952.0,147535.0,261848.0
13-04 02:51:47,2.500,0.250,97.167,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1710333952.0,495382528.0,1818308608.0,29595049984.0,142014.0,254793.0
13-04 02:51:48,1.915,0.333,97.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1717186560.0,495382528.0,1818312704.0,29588193280.0,146909.0,259417.0
13-04 02:51:49,2.498,0.167,97.252,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1721581568.0,495382528.0,1818316800.0,29583794176.0,143780.0,258379.0
13-04 02:51:50,1.593,0.168,98.240,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1734197248.0,495382528.0,1818316800.0,29571178496.0,143276.0,258532.0
13-04 02:51:51,1.667,0.250,98.0,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1738387456.0,495382528.0,1818316800.0,29566988288.0,143174.0,258037.0
13-04 02:51:52,1.425,0.168,98.240,0.168,0.0,0.0,0.0,12288.0,0.0,2.0,1744605184.0,495382528.0,1818320896.0,29560766464.0,143510.0,257378.0
13-04 02:51:53,1.508,0.168,98.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1745494016.0,495382528.0,1818320896.0,29559877632.0,147867.0,262640.0
13-04 02:51:54,2.331,0.167,97.419,0.0,0.0,0.083,0.0,28672.0,0.0,8.0,1746124800.0,495382528.0,1818324992.0,29559242752.0,145176.0,259514.0
13-04 02:51:55,2.085,0.250,97.665,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1746124800.0,495382528.0,1818324992.0,29559242752.0,143122.0,256808.0
13-04 02:51:56,2.256,0.251,97.410,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1746755584.0,495382528.0,1818329088.0,29558607872.0,148004.0,262332.0
13-04 02:51:57,2.085,0.500,97.331,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1748021248.0,495382528.0,1818333184.0,29557338112.0,145524.0,259113.0
13-04 02:51:58,2.096,0.084,97.569,0.168,0.0,0.084,0.0,12288.0,0.0,2.0,1750306816.0,495382528.0,1818333184.0,29555052544.0,143156.0,258223.0
13-04 02:51:59,2.741,0.332,96.844,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1752293376.0,495382528.0,1818333184.0,29553065984.0,141945.0,256114.0
13-04 02:52:00,1.420,0.251,98.246,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,1756745728.0,495382528.0,1818337280.0,29548609536.0,143348.0,258646.0
13-04 02:52:01,2.244,0.249,97.257,0.0,0.0,0.249,0.0,0.0,0.0,0.0,1766682624.0,495382528.0,1818337280.0,29538672640.0,144566.0,257900.0
13-04 02:52:02,1.590,0.084,98.243,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1775058944.0,495382528.0,1818341376.0,29530292224.0,142017.0,257825.0
13-04 02:52:03,1.759,0.335,97.822,0.0,0.0,0.084,0.0,0.0,0.0,0.0,1781280768.0,495382528.0,1818341376.0,29524070400.0,149372.0,262571.0
13-04 02:52:04,1.747,0.666,97.338,0.166,0.0,0.083,0.0,20480.0,0.0,3.0,1789698048.0,495382528.0,1818345472.0,29515649024.0,149971.0,262600.0
13-04 02:52:05,2.417,0.333,97.167,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1803948032.0,495382528.0,1818349568.0,29501394944.0,146245.0,259647.0
13-04 02:52:06,8.264,2.170,89.482,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1253400576.0,495382528.0,1818382336.0,30051909632.0,152114.0,226316.0
13-04 02:52:07,0.669,0.084,98.579,0.669,0.0,0.0,0.0,0.0,0.0,0.0,1255563264.0,495382528.0,1818329088.0,30049800192.0,145909.0,132901.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-zookeeper-slave-41.csv <==
13-04 02:31:15,0.232,0.110,99.511,0.134,0.0,0.014,2329.332,543495.669,0.314,6.416,1828564992.0,885444608.0,1599893504.0,29305171968.0,0.0,0.0
13-04 02:31:16,1.915,0.083,97.502,0.416,0.0,0.083,0.0,110592.0,0.0,16.0,1836720128.0,885444608.0,1599913984.0,29296996352.0,27598.0,40815.0
13-04 02:31:17,0.083,0.083,99.249,0.584,0.0,0.0,0.0,102400.0,0.0,15.0,1836699648.0,885444608.0,1599926272.0,29297004544.0,27377.0,38374.0
13-04 02:31:18,0.084,0.0,99.164,0.753,0.0,0.0,0.0,196608.0,0.0,27.0,1836695552.0,885444608.0,1599930368.0,29297004544.0,165325.0,280667.0
13-04 02:31:19,0.417,0.0,99.167,0.417,0.0,0.0,0.0,249856.0,0.0,9.0,1836609536.0,885444608.0,1600143360.0,29296877568.0,95168.0,207910.0
13-04 02:31:20,0.167,0.083,99.750,0.0,0.0,0.0,0.0,57344.0,0.0,2.0,1836609536.0,885444608.0,1600143360.0,29296877568.0,9912.0,9680.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1836609536.0,885444608.0,1600143360.0,29296877568.0,8545.0,7238.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1836605440.0,885444608.0,1600147456.0,29296877568.0,9560.0,7478.0
13-04 02:31:23,0.0,0.084,99.749,0.167,0.0,0.0,0.0,45056.0,0.0,3.0,1836605440.0,885444608.0,1600147456.0,29296877568.0,9298.0,10071.0
13-04 02:31:24,0.167,0.167,99.167,0.416,0.0,0.083,0.0,122880.0,0.0,18.0,1836593152.0,885444608.0,1600159744.0,29296877568.0,26362.0,36768.0
13-04 02:31:25,0.084,0.0,99.916,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1836593152.0,885444608.0,1600159744.0,29296877568.0,23852.0,24410.0
13-04 02:31:26,0.167,0.167,99.249,0.417,0.0,0.0,0.0,102400.0,0.0,18.0,1836556288.0,885444608.0,1600172032.0,29296902144.0,23568.0,32318.0
13-04 02:31:27,0.083,0.167,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1831165952.0,885444608.0,1600180224.0,29302284288.0,27474.0,39057.0
13-04 02:31:28,0.334,0.0,98.913,0.753,0.0,0.0,0.0,155648.0,0.0,24.0,1830948864.0,885444608.0,1600192512.0,29302489088.0,27213.0,37677.0
13-04 02:31:29,0.083,0.083,99.249,0.500,0.0,0.083,0.0,155648.0,0.0,27.0,1830936576.0,885444608.0,1600204800.0,29302489088.0,24976.0,36479.0
13-04 02:31:30,0.083,0.083,99.332,0.501,0.0,0.0,0.0,106496.0,0.0,22.0,1830924288.0,885444608.0,1600217088.0,29302489088.0,27883.0,38588.0
13-04 02:31:31,0.167,0.167,99.167,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1830916096.0,885444608.0,1600225280.0,29302489088.0,26269.0,38068.0
13-04 02:31:32,0.084,0.0,99.332,0.585,0.0,0.0,0.0,126976.0,0.0,19.0,1830903808.0,885444608.0,1600237568.0,29302489088.0,40260.0,51528.0
13-04 02:31:33,1.417,0.167,97.500,0.917,0.0,0.0,0.0,151552.0,0.0,22.0,1831776256.0,885444608.0,1600253952.0,29301600256.0,24423.0,36161.0
13-04 02:31:34,0.0,0.084,99.415,0.502,0.0,0.0,0.0,114688.0,0.0,16.0,1831768064.0,885444608.0,1600262144.0,29301600256.0,28067.0,39272.0
13-04 02:31:35,0.250,0.083,99.167,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1832017920.0,885444608.0,1600274432.0,29301338112.0,25888.0,37166.0
13-04 02:31:36,0.084,0.084,99.331,0.502,0.0,0.0,0.0,81920.0,0.0,16.0,1831997440.0,885444608.0,1600286720.0,29301346304.0,28543.0,40483.0
13-04 02:31:37,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,18.0,1831985152.0,885444608.0,1600299008.0,29301346304.0,25259.0,36440.0
13-04 02:31:38,0.083,0.083,98.831,1.002,0.0,0.0,0.0,139264.0,0.0,18.0,1831972864.0,885444608.0,1600311296.0,29301346304.0,28216.0,39510.0
13-04 02:31:39,0.417,0.083,99.082,0.417,0.0,0.0,0.0,110592.0,0.0,14.0,1831964672.0,885444608.0,1600319488.0,29301346304.0,27050.0,38232.0
13-04 02:31:40,0.083,0.083,98.999,0.834,0.0,0.0,0.0,114688.0,0.0,18.0,1831948288.0,885444608.0,1600335872.0,29301346304.0,25167.0,35522.0
13-04 02:31:41,0.250,0.083,99.167,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1831940096.0,885444608.0,1600344064.0,29301346304.0,26173.0,38336.0
13-04 02:31:42,0.0,0.0,99.247,0.753,0.0,0.0,0.0,135168.0,0.0,19.0,1831923712.0,885444608.0,1600360448.0,29301346304.0,38700.0,50505.0
13-04 02:31:43,0.083,0.083,98.998,0.835,0.0,0.0,0.0,118784.0,0.0,17.0,1831915520.0,885444608.0,1600368640.0,29301346304.0,25732.0,36677.0
13-04 02:31:44,0.167,0.167,99.333,0.334,0.0,0.0,0.0,118784.0,0.0,16.0,1831899136.0,885444608.0,1600385024.0,29301346304.0,25797.0,37900.0
13-04 02:31:45,0.167,0.0,99.415,0.418,0.0,0.0,0.0,86016.0,0.0,18.0,1831890944.0,885444608.0,1600393216.0,29301346304.0,26265.0,37271.0
13-04 02:31:46,2.998,0.167,96.420,0.416,0.0,0.0,0.0,90112.0,0.0,18.0,1840640000.0,885444608.0,1600405504.0,29292584960.0,25045.0,37170.0
13-04 02:31:47,2.671,0.0,96.995,0.334,0.0,0.0,0.0,102400.0,0.0,22.0,1844948992.0,885444608.0,1600413696.0,29288267776.0,24556.0,36202.0
13-04 02:31:48,0.167,0.083,98.832,0.917,0.0,0.0,0.0,155648.0,0.0,24.0,1840402432.0,885444608.0,1600430080.0,29292797952.0,27551.0,39331.0
13-04 02:31:49,0.250,0.083,99.0,0.583,0.0,0.083,0.0,155648.0,0.0,22.0,1840349184.0,885444608.0,1600442368.0,29292838912.0,25008.0,36787.0
13-04 02:31:50,0.167,0.083,99.333,0.417,0.0,0.0,0.0,110592.0,0.0,21.0,1840340992.0,885444608.0,1600450560.0,29292838912.0,26766.0,37810.0
13-04 02:31:51,0.083,0.0,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,18.0,1840201728.0,885444608.0,1600462848.0,29292965888.0,23022.0,35156.0
13-04 02:31:52,0.250,0.167,99.084,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1840193536.0,885444608.0,1600471040.0,29292965888.0,26879.0,39241.0
13-04 02:31:53,0.334,0.083,98.499,1.084,0.0,0.0,0.0,196608.0,0.0,23.0,1840177152.0,885444608.0,1600487424.0,29292965888.0,25666.0,37849.0
13-04 02:31:54,0.250,0.167,98.916,0.667,0.0,0.0,0.0,143360.0,0.0,19.0,1840164864.0,885444608.0,1600499712.0,29292965888.0,25022.0,35471.0
13-04 02:31:55,0.334,0.167,99.082,0.417,0.0,0.0,0.0,176128.0,0.0,25.0,1839910912.0,885444608.0,1600507904.0,29293211648.0,42803.0,54258.0
13-04 02:31:56,0.167,0.083,99.165,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,1839886336.0,885444608.0,1600524288.0,29293219840.0,28634.0,38425.0
13-04 02:31:57,2.413,0.333,96.922,0.333,0.0,0.0,0.0,86016.0,0.0,18.0,1845956608.0,885444608.0,1600532480.0,29287141376.0,22666.0,32155.0
13-04 02:31:58,0.334,0.0,98.914,0.752,0.0,0.0,0.0,163840.0,0.0,24.0,1843511296.0,885444608.0,1600540672.0,29289578496.0,25488.0,37220.0
13-04 02:31:59,0.084,0.0,99.247,0.669,0.0,0.0,0.0,139264.0,0.0,17.0,1843523584.0,885444608.0,1600552960.0,29289553920.0,24186.0,35163.0
13-04 02:32:00,0.167,0.083,99.249,0.500,0.0,0.0,0.0,77824.0,0.0,14.0,1843642368.0,885444608.0,1600561152.0,29289426944.0,28100.0,39708.0
13-04 02:32:01,4.409,0.083,94.759,0.749,0.0,0.0,0.0,106496.0,0.0,17.0,1850101760.0,885444608.0,1600577536.0,29282951168.0,24186.0,37119.0
13-04 02:32:02,0.167,0.083,99.082,0.668,0.0,0.0,0.0,102400.0,0.0,15.0,1850597376.0,885444608.0,1600589824.0,29282443264.0,24905.0,35725.0
13-04 02:32:03,0.250,0.167,98.834,0.749,0.0,0.0,0.0,135168.0,0.0,19.0,1850716160.0,885444608.0,1600598016.0,29282316288.0,27072.0,39372.0
13-04 02:32:04,0.083,0.0,99.332,0.501,0.0,0.083,0.0,139264.0,0.0,22.0,1850830848.0,885444608.0,1600610304.0,29282189312.0,28712.0,40102.0
13-04 02:32:05,0.167,0.084,99.248,0.501,0.0,0.0,0.0,110592.0,0.0,22.0,1850818560.0,885444608.0,1600622592.0,29282189312.0,42194.0,52999.0
13-04 02:32:06,0.500,0.167,98.833,0.500,0.0,0.0,0.0,86016.0,0.0,16.0,1850806272.0,885444608.0,1600634880.0,29282189312.0,26449.0,36323.0
13-04 02:32:07,3.833,0.167,94.667,1.333,0.0,0.0,0.0,372736.0,0.0,70.0,1851043840.0,885444608.0,1600651264.0,29281935360.0,136667.0,240573.0
13-04 02:32:08,2.167,0.083,95.750,2.0,0.0,0.0,0.0,339968.0,0.0,22.0,1851453440.0,885444608.0,1600876544.0,29281300480.0,160155.0,299746.0
13-04 02:32:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1851453440.0,885444608.0,1600876544.0,29281300480.0,8731.0,7642.0
13-04 02:32:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851453440.0,885444608.0,1600876544.0,29281300480.0,9325.0,10673.0
13-04 02:32:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851465728.0,885444608.0,1600880640.0,29281284096.0,10010.0,10888.0
13-04 02:32:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1851461632.0,885444608.0,1600884736.0,29281284096.0,9268.0,9432.0
13-04 02:32:13,0.083,0.083,99.416,0.417,0.0,0.0,0.0,126976.0,0.0,14.0,1851453440.0,885444608.0,1600892928.0,29281284096.0,24328.0,34895.0
13-04 02:32:14,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1851453440.0,885444608.0,1600892928.0,29281284096.0,7850.0,6954.0
13-04 02:32:15,0.167,0.250,99.0,0.583,0.0,0.0,0.0,110592.0,0.0,14.0,1852346368.0,885444608.0,1600905216.0,29280378880.0,23691.0,33661.0
13-04 02:32:16,0.083,0.167,98.999,0.751,0.0,0.0,0.0,90112.0,0.0,9.0,1852334080.0,885444608.0,1600917504.0,29280378880.0,25045.0,35782.0
13-04 02:32:17,0.334,0.083,99.416,0.167,0.0,0.0,0.0,188416.0,0.0,50.0,1852317696.0,885444608.0,1600925696.0,29280387072.0,63876.0,66439.0
13-04 02:32:18,1.913,0.0,97.421,0.666,0.0,0.0,0.0,143360.0,0.0,18.0,1852280832.0,885444608.0,1600954368.0,29280395264.0,43124.0,50841.0
13-04 02:32:19,0.836,0.084,98.746,0.334,0.0,0.0,0.0,110592.0,0.0,12.0,1852391424.0,885444608.0,1600970752.0,29280268288.0,40563.0,52115.0
13-04 02:32:20,0.250,0.167,99.167,0.417,0.0,0.0,0.0,167936.0,0.0,38.0,1852383232.0,885444608.0,1600978944.0,29280268288.0,68694.0,73916.0
13-04 02:32:21,0.167,0.083,99.165,0.584,0.0,0.0,0.0,176128.0,0.0,30.0,1852305408.0,885444608.0,1601007616.0,29280317440.0,54503.0,62580.0
13-04 02:32:22,1.835,0.083,97.665,0.417,0.0,0.0,0.0,73728.0,0.0,12.0,1855979520.0,885444608.0,1601015808.0,29276635136.0,39366.0,50242.0
13-04 02:32:23,0.167,0.167,98.831,0.835,0.0,0.0,0.0,143360.0,0.0,18.0,1852805120.0,885444608.0,1601028096.0,29279797248.0,37199.0,49950.0
13-04 02:32:24,0.417,0.083,99.249,0.167,0.0,0.083,0.0,241664.0,0.0,53.0,1852514304.0,885444608.0,1601052672.0,29280063488.0,85184.0,80649.0
13-04 02:32:25,0.167,0.0,99.499,0.334,0.0,0.0,0.0,114688.0,0.0,12.0,1852497920.0,885444608.0,1601069056.0,29280063488.0,64689.0,74798.0
13-04 02:32:26,0.083,0.0,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,13.0,1852489728.0,885444608.0,1601077248.0,29280063488.0,35415.0,49396.0
13-04 02:32:27,0.083,0.083,99.249,0.584,0.0,0.0,0.0,98304.0,0.0,13.0,1852477440.0,885444608.0,1601089536.0,29280063488.0,43817.0,55106.0
13-04 02:32:28,0.167,0.0,99.165,0.668,0.0,0.0,0.0,114688.0,0.0,15.0,1852465152.0,885444608.0,1601101824.0,29280063488.0,40145.0,46682.0
13-04 02:32:29,0.083,0.167,99.166,0.584,0.0,0.0,0.0,155648.0,0.0,17.0,1852452864.0,885444608.0,1601114112.0,29280063488.0,39335.0,51648.0
13-04 02:32:30,1.083,0.083,98.250,0.500,0.0,0.083,0.0,114688.0,0.0,15.0,1845968896.0,885444608.0,1601122304.0,29286539264.0,28232.0,41405.0
13-04 02:32:31,0.083,0.083,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1846337536.0,885444608.0,1601134592.0,29286158336.0,24527.0,35697.0
13-04 02:32:32,0.0,0.0,99.582,0.418,0.0,0.0,0.0,77824.0,0.0,14.0,1846325248.0,885444608.0,1601146880.0,29286158336.0,25599.0,36927.0
13-04 02:32:33,0.499,0.250,98.502,0.749,0.0,0.0,0.0,114688.0,0.0,13.0,1846312960.0,885444608.0,1601159168.0,29286158336.0,26009.0,37915.0
13-04 02:32:34,0.584,0.0,99.249,0.167,0.0,0.0,0.0,118784.0,0.0,14.0,1846304768.0,885444608.0,1601167360.0,29286158336.0,23540.0,35074.0
13-04 02:32:35,0.167,0.167,99.165,0.501,0.0,0.0,0.0,73728.0,0.0,10.0,1847316480.0,885444608.0,1601179648.0,29285134336.0,26842.0,38466.0
13-04 02:32:36,0.167,0.167,98.832,0.834,0.0,0.0,0.0,94208.0,0.0,11.0,1847291904.0,885444608.0,1601196032.0,29285142528.0,24850.0,36660.0
13-04 02:32:37,0.083,0.0,99.416,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1847283712.0,885444608.0,1601204224.0,29285142528.0,28729.0,39199.0
13-04 02:32:38,0.167,0.083,99.083,0.667,0.0,0.0,0.0,118784.0,0.0,15.0,1847271424.0,885444608.0,1601216512.0,29285142528.0,25538.0,38100.0
13-04 02:32:39,0.251,0.167,99.081,0.501,0.0,0.0,0.0,135168.0,0.0,17.0,1844408320.0,885444608.0,1601228800.0,29287993344.0,59721.0,85647.0
13-04 02:32:40,0.083,0.083,99.333,0.500,0.0,0.0,0.0,114688.0,0.0,19.0,1844031488.0,885444608.0,1601241088.0,29288357888.0,25920.0,38383.0
13-04 02:32:41,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1844273152.0,885444608.0,1601253376.0,29288103936.0,25273.0,35965.0
13-04 02:32:42,0.083,0.083,99.333,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1844387840.0,885444608.0,1601265664.0,29287976960.0,41696.0,52505.0
13-04 02:32:43,0.167,0.083,99.082,0.668,0.0,0.0,0.0,122880.0,0.0,17.0,1844756480.0,885444608.0,1601277952.0,29287596032.0,26019.0,38197.0
13-04 02:32:44,0.084,0.0,99.415,0.501,0.0,0.0,0.0,135168.0,0.0,16.0,1844871168.0,885444608.0,1601290240.0,29287469056.0,27612.0,39757.0
13-04 02:32:45,0.083,0.083,99.249,0.584,0.0,0.0,0.0,73728.0,0.0,10.0,1845112832.0,885444608.0,1601302528.0,29287215104.0,25950.0,36680.0
13-04 02:32:46,0.167,0.083,99.167,0.500,0.0,0.083,0.0,81920.0,0.0,14.0,1845489664.0,885444608.0,1601314816.0,29286825984.0,26837.0,38981.0
13-04 02:32:47,0.250,0.0,99.249,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1845858304.0,885444608.0,1601327104.0,29286445056.0,26169.0,36646.0
13-04 02:32:48,0.083,0.083,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,17.0,1846099968.0,885444608.0,1601339392.0,29286191104.0,24006.0,35080.0
13-04 02:32:49,0.167,0.083,99.332,0.417,0.0,0.0,0.0,110592.0,0.0,14.0,1846353920.0,885444608.0,1601347584.0,29285928960.0,27489.0,39421.0
13-04 02:32:50,0.333,0.083,99.168,0.416,0.0,0.0,0.0,114688.0,0.0,17.0,1846468608.0,885444608.0,1601359872.0,29285801984.0,24747.0,36011.0
13-04 02:32:51,0.334,0.0,99.333,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1846837248.0,885444608.0,1601372160.0,29285421056.0,26614.0,39388.0
13-04 02:32:52,0.501,0.0,99.082,0.417,0.0,0.0,0.0,73728.0,0.0,10.0,1847078912.0,885444608.0,1601384448.0,29285167104.0,24833.0,35820.0
13-04 02:32:53,0.083,0.167,98.582,1.084,0.0,0.083,0.0,163840.0,0.0,20.0,1847447552.0,885444608.0,1601396736.0,29284786176.0,28025.0,40828.0
13-04 02:32:54,0.167,0.0,99.499,0.334,0.0,0.0,0.0,106496.0,0.0,12.0,1847566336.0,885444608.0,1601404928.0,29284659200.0,23970.0,35689.0
13-04 02:32:55,0.167,0.084,99.332,0.418,0.0,0.0,0.0,139264.0,0.0,18.0,1848967168.0,885444608.0,1601417216.0,29283246080.0,44278.0,54546.0
13-04 02:32:56,0.751,0.167,97.832,1.251,0.0,0.0,0.0,278528.0,0.0,42.0,1848938496.0,885444608.0,1601429504.0,29283262464.0,108918.0,193545.0
13-04 02:32:57,0.167,0.167,98.749,0.917,0.0,0.0,0.0,282624.0,0.0,26.0,1848971264.0,885444608.0,1601650688.0,29283008512.0,180589.0,339202.0
13-04 02:32:58,0.167,0.167,99.416,0.250,0.0,0.0,0.0,45056.0,0.0,3.0,1848971264.0,885444608.0,1601650688.0,29283008512.0,8012.0,8755.0
13-04 02:32:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1848971264.0,885444608.0,1601650688.0,29283008512.0,10468.0,10052.0
13-04 02:33:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1848967168.0,885444608.0,1601654784.0,29283008512.0,9400.0,10610.0
13-04 02:33:01,0.250,0.0,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1848967168.0,885444608.0,1601654784.0,29283008512.0,9690.0,8878.0
13-04 02:33:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1849094144.0,885444608.0,1601654784.0,29282881536.0,8661.0,9511.0
13-04 02:33:03,0.250,0.0,99.416,0.334,0.0,0.0,0.0,57344.0,0.0,4.0,1849094144.0,885444608.0,1601654784.0,29282881536.0,9463.0,9603.0
13-04 02:33:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1849090048.0,885444608.0,1601658880.0,29282881536.0,6838.0,6572.0
13-04 02:33:05,0.167,0.083,99.667,0.0,0.0,0.083,0.0,49152.0,0.0,3.0,1849032704.0,885444608.0,1601658880.0,29282938880.0,9250.0,8109.0
13-04 02:33:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1849032704.0,885444608.0,1601658880.0,29282938880.0,9553.0,11305.0
13-04 02:33:07,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1849032704.0,885444608.0,1601658880.0,29282938880.0,28062.0,26872.0
13-04 02:33:08,0.167,0.083,99.499,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,1849028608.0,885444608.0,1601662976.0,29282938880.0,10221.0,11384.0
13-04 02:33:09,3.253,0.834,95.079,0.834,0.0,0.0,0.0,0.0,0.0,0.0,1303216128.0,885444608.0,1601699840.0,29828714496.0,16306.0,18578.0
13-04 02:33:10,0.167,0.083,99.583,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,1298673664.0,885444608.0,1601589248.0,29833367552.0,25130.0,28580.0
13-04 02:33:11,2.671,0.501,96.828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1307348992.0,885444608.0,1601613824.0,29824667648.0,11189.0,7283.0
13-04 02:33:12,0.668,0.250,99.082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299046400.0,885444608.0,1601597440.0,29832986624.0,5426.0,5972.0
13-04 02:33:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299046400.0,885444608.0,1601597440.0,29832986624.0,8564.0,7076.0
13-04 02:33:14,0.083,0.083,99.584,0.250,0.0,0.0,0.0,106496.0,0.0,15.0,1299038208.0,885444608.0,1601597440.0,29832994816.0,5246.0,3723.0
13-04 02:33:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,1299046400.0,885444608.0,1601597440.0,29832986624.0,7535.0,7623.0
13-04 02:33:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299034112.0,885444608.0,1601601536.0,29832994816.0,6359.0,6646.0
13-04 02:33:17,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601601536.0,29832994816.0,7790.0,6765.0
13-04 02:33:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601601536.0,29832994816.0,5791.0,5618.0
13-04 02:33:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601601536.0,29832994816.0,7380.0,6470.0
13-04 02:33:20,0.083,0.083,99.667,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1299030016.0,885444608.0,1601605632.0,29832994816.0,4532.0,4431.0
13-04 02:33:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299140608.0,885444608.0,1601605632.0,29832884224.0,5885.0,4785.0
13-04 02:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299140608.0,885444608.0,1601605632.0,29832884224.0,6511.0,6050.0
13-04 02:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299140608.0,885444608.0,1601605632.0,29832884224.0,7435.0,6553.0
13-04 02:33:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299136512.0,885444608.0,1601609728.0,29832884224.0,6231.0,6690.0
13-04 02:33:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1299136512.0,885444608.0,1601609728.0,29832884224.0,25120.0,24739.0
13-04 02:33:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1299136512.0,885444608.0,1601609728.0,29832884224.0,4897.0,4396.0
13-04 02:33:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299136512.0,885444608.0,1601609728.0,29832884224.0,7227.0,7165.0
13-04 02:33:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299132416.0,885444608.0,1601613824.0,29832884224.0,4089.0,3975.0
13-04 02:33:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299132416.0,885444608.0,1601613824.0,29832884224.0,8017.0,7503.0
13-04 02:33:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299132416.0,885444608.0,1601613824.0,29832884224.0,5105.0,5478.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299132416.0,885444608.0,1601613824.0,29832884224.0,7016.0,5103.0
13-04 02:33:32,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1299128320.0,885444608.0,1601617920.0,29832884224.0,6730.0,7003.0
13-04 02:33:33,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299128320.0,885444608.0,1601617920.0,29832884224.0,6738.0,5614.0
13-04 02:33:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1299128320.0,885444608.0,1601617920.0,29832884224.0,8329.0,8739.0
13-04 02:33:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299140608.0,885444608.0,1601622016.0,29832867840.0,5784.0,4172.0
13-04 02:33:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299132416.0,885444608.0,1601622016.0,29832876032.0,6748.0,6643.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299132416.0,885444608.0,1601622016.0,29832876032.0,6008.0,4449.0
13-04 02:33:38,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1299128320.0,885444608.0,1601626112.0,29832876032.0,6628.0,7043.0
13-04 02:33:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299128320.0,885444608.0,1601626112.0,29832876032.0,7452.0,7877.0
13-04 02:33:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299111936.0,885444608.0,1601626112.0,29832892416.0,6108.0,6617.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1299111936.0,885444608.0,1601626112.0,29832892416.0,6972.0,6492.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1299107840.0,885444608.0,1601630208.0,29832892416.0,5225.0,6259.0
13-04 02:33:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299107840.0,885444608.0,1601630208.0,29832892416.0,6200.0,4168.0
13-04 02:33:44,0.083,0.0,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1299103744.0,885444608.0,1601634304.0,29832892416.0,4942.0,4453.0
13-04 02:33:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299103744.0,885444608.0,1601634304.0,29832892416.0,6108.0,4217.0
13-04 02:33:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299099648.0,885444608.0,1601638400.0,29832892416.0,6257.0,6716.0
13-04 02:33:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299099648.0,885444608.0,1601638400.0,29832892416.0,6976.0,6587.0
13-04 02:33:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299099648.0,885444608.0,1601638400.0,29832892416.0,6916.0,6959.0
13-04 02:33:49,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1299107840.0,885444608.0,1601638400.0,29832884224.0,7160.0,7147.0
13-04 02:33:50,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299103744.0,885444608.0,1601642496.0,29832884224.0,5668.0,5660.0
13-04 02:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1299111936.0,885444608.0,1601642496.0,29832876032.0,6296.0,4263.0
13-04 02:33:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299111936.0,885444608.0,1601642496.0,29832876032.0,6050.0,5188.0
13-04 02:33:53,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299111936.0,885444608.0,1601642496.0,29832876032.0,6722.0,5345.0
13-04 02:33:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1299099648.0,885444608.0,1601646592.0,29832884224.0,6294.0,6716.0
13-04 02:33:55,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1299116032.0,885444608.0,1601646592.0,29832867840.0,43131.0,42136.0
13-04 02:33:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299099648.0,885444608.0,1601646592.0,29832884224.0,7012.0,7911.0
13-04 02:33:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299095552.0,885444608.0,1601650688.0,29832884224.0,8452.0,9065.0
13-04 02:33:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299095552.0,885444608.0,1601650688.0,29832884224.0,7267.0,5676.0
13-04 02:33:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299095552.0,885444608.0,1601650688.0,29832884224.0,5910.0,4956.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299095552.0,885444608.0,1601650688.0,29832884224.0,4957.0,4438.0
13-04 02:34:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1299095552.0,885444608.0,1601650688.0,29832884224.0,5779.0,4798.0
13-04 02:34:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601654784.0,29832884224.0,6078.0,5213.0
13-04 02:34:03,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299091456.0,885444608.0,1601654784.0,29832884224.0,8702.0,9649.0
13-04 02:34:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601654784.0,29832884224.0,5544.0,4660.0
13-04 02:34:05,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601654784.0,29832884224.0,7294.0,6376.0
13-04 02:34:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299087360.0,885444608.0,1601658880.0,29832884224.0,5460.0,5504.0
13-04 02:34:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1299087360.0,885444608.0,1601658880.0,29832884224.0,6297.0,5639.0
13-04 02:34:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299087360.0,885444608.0,1601658880.0,29832884224.0,7017.0,7250.0
13-04 02:34:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1299091456.0,885444608.0,1601662976.0,29832876032.0,6668.0,5300.0
13-04 02:34:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601662976.0,29832876032.0,4081.0,3138.0
13-04 02:34:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299099648.0,885444608.0,1601662976.0,29832867840.0,7164.0,6309.0
13-04 02:34:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299099648.0,885444608.0,1601662976.0,29832867840.0,8348.0,8096.0
13-04 02:34:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1299062784.0,885444608.0,1601667072.0,29832900608.0,5214.0,3616.0
13-04 02:34:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299062784.0,885444608.0,1601667072.0,29832900608.0,4676.0,4898.0
13-04 02:34:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299197952.0,885444608.0,1601667072.0,29832765440.0,8857.0,8938.0
13-04 02:34:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,1299185664.0,885444608.0,1601671168.0,29832773632.0,3948.0,3902.0
13-04 02:34:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299181568.0,885444608.0,1601675264.0,29832773632.0,6265.0,6296.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299181568.0,885444608.0,1601675264.0,29832773632.0,3955.0,3860.0
13-04 02:34:19,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1299181568.0,885444608.0,1601675264.0,29832773632.0,5923.0,4980.0
13-04 02:34:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299181568.0,885444608.0,1601675264.0,29832773632.0,4734.0,4241.0
13-04 02:34:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299181568.0,885444608.0,1601675264.0,29832773632.0,5662.0,4692.0
13-04 02:34:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299177472.0,885444608.0,1601679360.0,29832773632.0,7361.0,8451.0
13-04 02:34:23,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299177472.0,885444608.0,1601679360.0,29832773632.0,7298.0,7283.0
13-04 02:34:24,0.750,0.0,99.167,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1299177472.0,885444608.0,1601679360.0,29832773632.0,4217.0,3134.0
13-04 02:34:25,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1299169280.0,885444608.0,1601679360.0,29832781824.0,26355.0,25918.0
13-04 02:34:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1299165184.0,885444608.0,1601683456.0,29832781824.0,4805.0,4239.0
13-04 02:34:27,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299165184.0,885444608.0,1601683456.0,29832781824.0,24573.0,24248.0
13-04 02:34:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299165184.0,885444608.0,1601683456.0,29832781824.0,4182.0,3159.0
13-04 02:34:29,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1299165184.0,885444608.0,1601683456.0,29832781824.0,7168.0,7187.0
13-04 02:34:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1299161088.0,885444608.0,1601687552.0,29832781824.0,6044.0,5940.0
13-04 02:34:31,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1299161088.0,885444608.0,1601687552.0,29832781824.0,6417.0,5313.0
13-04 02:34:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299161088.0,885444608.0,1601687552.0,29832781824.0,7503.0,8022.0
13-04 02:34:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299156992.0,885444608.0,1601691648.0,29832781824.0,6254.0,6035.0
13-04 02:34:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299156992.0,885444608.0,1601691648.0,29832781824.0,5405.0,5751.0
13-04 02:34:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299300352.0,885444608.0,1601691648.0,29832638464.0,6189.0,6066.0
13-04 02:34:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299292160.0,885444608.0,1601691648.0,29832646656.0,5781.0,4125.0
13-04 02:34:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1299292160.0,885444608.0,1601691648.0,29832646656.0,7906.0,6488.0
13-04 02:34:38,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299288064.0,885444608.0,1601695744.0,29832646656.0,5855.0,6557.0
13-04 02:34:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299288064.0,885444608.0,1601695744.0,29832646656.0,19501.0,23119.0
13-04 02:34:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299103744.0,885444608.0,1601699840.0,29832826880.0,6363.0,5925.0
13-04 02:34:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299103744.0,885444608.0,1601699840.0,29832826880.0,7940.0,7987.0
13-04 02:34:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299103744.0,885444608.0,1601699840.0,29832826880.0,3395.0,2823.0
13-04 02:34:43,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1299103744.0,885444608.0,1601699840.0,29832826880.0,5785.0,4799.0
13-04 02:34:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1299103744.0,885444608.0,1601699840.0,29832826880.0,3368.0,2777.0
13-04 02:34:45,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601703936.0,29832835072.0,23892.0,24285.0
13-04 02:34:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1299091456.0,885444608.0,1601703936.0,29832835072.0,4266.0,4448.0
13-04 02:34:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299091456.0,885444608.0,1601703936.0,29832835072.0,9314.0,9440.0
13-04 02:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299087360.0,885444608.0,1601708032.0,29832835072.0,6164.0,6558.0
13-04 02:34:49,0.0,0.083,99.584,0.250,0.0,0.083,0.0,24576.0,0.0,3.0,1299034112.0,885444608.0,1601712128.0,29832884224.0,5666.0,5599.0
13-04 02:34:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601712128.0,29832884224.0,5091.0,4441.0
13-04 02:34:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,69632.0,0.0,4.0,1299034112.0,885444608.0,1601712128.0,29832884224.0,6665.0,6383.0
13-04 02:34:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601712128.0,29832884224.0,4243.0,3180.0
13-04 02:34:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299034112.0,885444608.0,1601712128.0,29832884224.0,6020.0,4969.0
13-04 02:34:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298522112.0,885444608.0,1601716224.0,29833392128.0,6829.0,7843.0
13-04 02:34:55,0.083,0.167,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1298530304.0,885444608.0,1601716224.0,29833383936.0,28025.0,28554.0
13-04 02:34:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1298513920.0,885444608.0,1601716224.0,29833400320.0,5375.0,4946.0
13-04 02:34:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298513920.0,885444608.0,1601716224.0,29833400320.0,7230.0,7255.0
13-04 02:34:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298509824.0,885444608.0,1601720320.0,29833400320.0,3958.0,2977.0
13-04 02:34:59,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298509824.0,885444608.0,1601720320.0,29833400320.0,6600.0,6132.0
13-04 02:35:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296089088.0,885444608.0,1601720320.0,29835821056.0,3460.0,2823.0
13-04 02:35:01,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1296089088.0,885444608.0,1601720320.0,29835821056.0,4633.0,3794.0
13-04 02:35:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,2.0,1295986688.0,885444608.0,1601720320.0,29835923456.0,7574.0,8067.0
13-04 02:35:03,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295974400.0,885444608.0,1601724416.0,29835931648.0,8591.0,8649.0
13-04 02:35:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295974400.0,885444608.0,1601724416.0,29835931648.0,24043.0,23590.0
13-04 02:35:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295974400.0,885444608.0,1601724416.0,29835931648.0,7781.0,5930.0
13-04 02:35:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295970304.0,885444608.0,1601728512.0,29835931648.0,5092.0,4767.0
13-04 02:35:07,0.0,0.167,99.667,0.167,0.0,0.0,0.0,98304.0,0.0,4.0,1295970304.0,885444608.0,1601728512.0,29835931648.0,6642.0,5272.0
13-04 02:35:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295970304.0,885444608.0,1601728512.0,29835931648.0,6962.0,6441.0
13-04 02:35:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295970304.0,885444608.0,1601728512.0,29835931648.0,8433.0,7030.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295958016.0,885444608.0,1601732608.0,29835939840.0,6553.0,5246.0
13-04 02:35:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295958016.0,885444608.0,1601732608.0,29835939840.0,8139.0,8977.0
13-04 02:35:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295958016.0,885444608.0,1601732608.0,29835939840.0,6233.0,5967.0
13-04 02:35:13,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295953920.0,885444608.0,1601736704.0,29835939840.0,7075.0,7188.0
13-04 02:35:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295953920.0,885444608.0,1601736704.0,29835939840.0,4245.0,3295.0
13-04 02:35:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601736704.0,29836709888.0,23948.0,21966.0
13-04 02:35:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601736704.0,29836709888.0,6756.0,7351.0
13-04 02:35:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295183872.0,885444608.0,1601736704.0,29836709888.0,5141.0,3654.0
13-04 02:35:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601740800.0,29836709888.0,6005.0,6463.0
13-04 02:35:19,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1295179776.0,885444608.0,1601740800.0,29836709888.0,6379.0,5928.0
13-04 02:35:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295175680.0,885444608.0,1601744896.0,29836709888.0,6235.0,6624.0
13-04 02:35:21,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295036416.0,885444608.0,1601748992.0,29836845056.0,7239.0,6810.0
13-04 02:35:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295036416.0,885444608.0,1601748992.0,29836845056.0,4274.0,4096.0
13-04 02:35:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295036416.0,885444608.0,1601748992.0,29836845056.0,7420.0,6442.0
13-04 02:35:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1295036416.0,885444608.0,1601748992.0,29836845056.0,5023.0,4507.0
13-04 02:35:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295036416.0,885444608.0,1601748992.0,29836845056.0,26637.0,26736.0
13-04 02:35:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,61440.0,0.0,2.0,1295032320.0,885444608.0,1601753088.0,29836845056.0,4798.0,4242.0
13-04 02:35:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601753088.0,29836845056.0,8328.0,8064.0
13-04 02:35:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1295032320.0,885444608.0,1601753088.0,29836845056.0,4584.0,5116.0
13-04 02:35:29,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601753088.0,29836845056.0,7385.0,6507.0
13-04 02:35:30,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295028224.0,885444608.0,1601757184.0,29836845056.0,23034.0,21535.0
13-04 02:35:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,885444608.0,1601757184.0,29836845056.0,8429.0,7501.0
13-04 02:35:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,885444608.0,1601757184.0,29836845056.0,6347.0,6109.0
13-04 02:35:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295032320.0,885444608.0,1601761280.0,29836836864.0,7104.0,5588.0
13-04 02:35:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601761280.0,29836836864.0,7681.0,6946.0
13-04 02:35:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295175680.0,885444608.0,1601761280.0,29836693504.0,7687.0,7587.0
13-04 02:35:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,106496.0,0.0,22.0,1295163392.0,885444608.0,1601765376.0,29836701696.0,7274.0,6926.0
13-04 02:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295171584.0,885444608.0,1601765376.0,29836693504.0,7190.0,6696.0
13-04 02:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295171584.0,885444608.0,1601765376.0,29836693504.0,5332.0,4729.0
13-04 02:35:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295175680.0,885444608.0,1601769472.0,29836685312.0,5788.0,5184.0
13-04 02:35:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295175680.0,885444608.0,1601769472.0,29836685312.0,5123.0,3586.0
13-04 02:35:41,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295175680.0,885444608.0,1601769472.0,29836685312.0,7888.0,7033.0
13-04 02:35:42,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1295175680.0,885444608.0,1601769472.0,29836685312.0,6530.0,6964.0
13-04 02:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295171584.0,885444608.0,1601773568.0,29836685312.0,6641.0,5231.0
13-04 02:35:44,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601773568.0,29836677120.0,6325.0,6821.0
13-04 02:35:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295171584.0,885444608.0,1601773568.0,29836685312.0,7329.0,7412.0
13-04 02:35:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295171584.0,885444608.0,1601773568.0,29836685312.0,4360.0,3499.0
13-04 02:35:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295167488.0,885444608.0,1601777664.0,29836685312.0,6475.0,6060.0
13-04 02:35:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295167488.0,885444608.0,1601777664.0,29836685312.0,5863.0,4890.0
13-04 02:35:49,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295167488.0,885444608.0,1601777664.0,29836685312.0,5855.0,4787.0
13-04 02:35:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295167488.0,885444608.0,1601777664.0,29836685312.0,3896.0,3880.0
13-04 02:35:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295290368.0,885444608.0,1601781760.0,29836558336.0,9786.0,10600.0
13-04 02:35:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295286272.0,885444608.0,1601785856.0,29836558336.0,3167.0,2690.0
13-04 02:35:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295294464.0,885444608.0,1601785856.0,29836550144.0,5939.0,4936.0
13-04 02:35:54,0.083,0.0,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,5.0,1295294464.0,885444608.0,1601785856.0,29836550144.0,5358.0,6202.0
13-04 02:35:55,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601785856.0,29836660736.0,24237.0,23139.0
13-04 02:35:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,2.0,1295179776.0,885444608.0,1601789952.0,29836660736.0,5802.0,5868.0
13-04 02:35:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601789952.0,29836660736.0,5732.0,4758.0
13-04 02:35:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601789952.0,29836660736.0,6344.0,6827.0
13-04 02:35:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,57344.0,0.0,6.0,1295187968.0,885444608.0,1601789952.0,29836652544.0,7037.0,6965.0
13-04 02:36:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601794048.0,29836652544.0,5717.0,5702.0
13-04 02:36:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601794048.0,29836652544.0,6211.0,5304.0
13-04 02:36:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601794048.0,29836652544.0,5490.0,5450.0
13-04 02:36:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601794048.0,29836652544.0,5860.0,4785.0
13-04 02:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295183872.0,885444608.0,1601794048.0,29836652544.0,5555.0,5545.0
13-04 02:36:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295179776.0,885444608.0,1601798144.0,29836652544.0,10265.0,8927.0
13-04 02:36:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601798144.0,29836652544.0,6819.0,6474.0
13-04 02:36:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295179776.0,885444608.0,1601798144.0,29836652544.0,7824.0,5929.0
13-04 02:36:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295159296.0,885444608.0,1601802240.0,29836668928.0,6082.0,6644.0
13-04 02:36:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295126528.0,885444608.0,1601802240.0,29836701696.0,6452.0,5204.0
13-04 02:36:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295126528.0,885444608.0,1601802240.0,29836701696.0,4872.0,3516.0
13-04 02:36:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1295077376.0,885444608.0,1601802240.0,29836750848.0,6866.0,6540.0
13-04 02:36:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601806336.0,29836750848.0,6634.0,6242.0
13-04 02:36:13,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601806336.0,29836750848.0,7586.0,6670.0
13-04 02:36:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295200256.0,885444608.0,1601806336.0,29836623872.0,7449.0,7395.0
13-04 02:36:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294942208.0,885444608.0,1601810432.0,29836877824.0,5826.0,4786.0
13-04 02:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294942208.0,885444608.0,1601810432.0,29836877824.0,6451.0,8002.0
13-04 02:36:17,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1294942208.0,885444608.0,1601810432.0,29836877824.0,6284.0,4312.0
13-04 02:36:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294942208.0,885444608.0,1601810432.0,29836877824.0,3167.0,2661.0
13-04 02:36:19,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1294942208.0,885444608.0,1601810432.0,29836877824.0,5852.0,5817.0
13-04 02:36:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294938112.0,885444608.0,1601814528.0,29836877824.0,7737.0,8169.0
13-04 02:36:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295056896.0,885444608.0,1601814528.0,29836759040.0,6389.0,5350.0
13-04 02:36:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295056896.0,885444608.0,1601814528.0,29836759040.0,5295.0,6264.0
13-04 02:36:23,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1295056896.0,885444608.0,1601814528.0,29836759040.0,6085.0,5010.0
13-04 02:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295048704.0,885444608.0,1601822720.0,29836759040.0,5523.0,5371.0
13-04 02:36:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295048704.0,885444608.0,1601822720.0,29836759040.0,24310.0,23851.0
13-04 02:36:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,1295048704.0,885444608.0,1601822720.0,29836759040.0,5765.0,5935.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295048704.0,885444608.0,1601822720.0,29836759040.0,5795.0,4824.0
13-04 02:36:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295044608.0,885444608.0,1601826816.0,29836759040.0,7179.0,7163.0
13-04 02:36:29,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1295044608.0,885444608.0,1601826816.0,29836759040.0,5014.0,4466.0
13-04 02:36:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295044608.0,885444608.0,1601826816.0,29836759040.0,5490.0,4798.0
13-04 02:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,3.0,1295044608.0,885444608.0,1601826816.0,29836759040.0,8125.0,8022.0
13-04 02:36:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295040512.0,885444608.0,1601830912.0,29836759040.0,4083.0,3242.0
13-04 02:36:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295040512.0,885444608.0,1601830912.0,29836759040.0,8861.0,8244.0
13-04 02:36:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295040512.0,885444608.0,1601830912.0,29836759040.0,7127.0,7381.0
13-04 02:36:35,0.167,0.0,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1295040512.0,885444608.0,1601830912.0,29836759040.0,8049.0,6852.0
13-04 02:36:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295036416.0,885444608.0,1601835008.0,29836759040.0,5930.0,5345.0
13-04 02:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295036416.0,885444608.0,1601835008.0,29836759040.0,8787.0,7748.0
13-04 02:36:38,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295036416.0,885444608.0,1601835008.0,29836759040.0,7713.0,7542.0
13-04 02:36:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601839104.0,29836759040.0,6378.0,6064.0
13-04 02:36:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601839104.0,29836759040.0,5987.0,5075.0
13-04 02:36:41,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1295032320.0,885444608.0,1601839104.0,29836759040.0,7172.0,5822.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601839104.0,29836759040.0,5509.0,5519.0
13-04 02:36:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,885444608.0,1601843200.0,29836759040.0,8145.0,7732.0
13-04 02:36:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,885444608.0,1601843200.0,29836759040.0,5427.0,5341.0
13-04 02:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,885444608.0,1601843200.0,29836759040.0,6512.0,5495.0
13-04 02:36:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,6.0,1295028224.0,885444608.0,1601843200.0,29836759040.0,5934.0,4890.0
13-04 02:36:47,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295024128.0,885444608.0,1601847296.0,29836759040.0,5788.0,5640.0
13-04 02:36:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295024128.0,885444608.0,1601847296.0,29836759040.0,6236.0,6619.0
13-04 02:36:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295024128.0,885444608.0,1601847296.0,29836759040.0,5954.0,4942.0
13-04 02:36:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295024128.0,885444608.0,1601847296.0,29836759040.0,3681.0,3278.0
13-04 02:36:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295020032.0,885444608.0,1601851392.0,29836759040.0,8747.0,8225.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295020032.0,885444608.0,1601851392.0,29836759040.0,7043.0,6620.0
13-04 02:36:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295020032.0,885444608.0,1601851392.0,29836759040.0,6340.0,4312.0
13-04 02:36:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295020032.0,885444608.0,1601851392.0,29836759040.0,5356.0,4649.0
13-04 02:36:55,0.167,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295032320.0,885444608.0,1601855488.0,29836742656.0,27415.0,25831.0
13-04 02:36:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1295020032.0,885444608.0,1601859584.0,29836750848.0,6855.0,7701.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295020032.0,885444608.0,1601859584.0,29836750848.0,5136.0,4536.0
13-04 02:36:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295015936.0,885444608.0,1601863680.0,29836750848.0,6925.0,7911.0
13-04 02:36:59,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295015936.0,885444608.0,1601863680.0,29836750848.0,7555.0,7546.0
13-04 02:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295015936.0,885444608.0,1601863680.0,29836750848.0,4397.0,4444.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295015936.0,885444608.0,1601863680.0,29836750848.0,5138.0,4495.0
13-04 02:37:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295015936.0,885444608.0,1601863680.0,29836750848.0,4151.0,4041.0
13-04 02:37:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295011840.0,885444608.0,1601867776.0,29836750848.0,6352.0,5861.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1295011840.0,885444608.0,1601867776.0,29836750848.0,4174.0,3156.0
13-04 02:37:05,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1295011840.0,885444608.0,1601867776.0,29836750848.0,7881.0,7174.0
13-04 02:37:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,1295011840.0,885444608.0,1601867776.0,29836750848.0,7660.0,8322.0
13-04 02:37:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1295007744.0,885444608.0,1601871872.0,29836750848.0,6846.0,5164.0
13-04 02:37:08,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295007744.0,885444608.0,1601871872.0,29836750848.0,6923.0,7028.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295007744.0,885444608.0,1601871872.0,29836750848.0,6601.0,4834.0
13-04 02:37:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295007744.0,885444608.0,1601871872.0,29836750848.0,7248.0,6346.0
13-04 02:37:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295003648.0,885444608.0,1601875968.0,29836750848.0,5859.0,4968.0
13-04 02:37:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295003648.0,885444608.0,1601875968.0,29836750848.0,8102.0,7631.0
13-04 02:37:13,0.751,0.0,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294987264.0,885444608.0,1601875968.0,29836767232.0,6836.0,4483.0
13-04 02:37:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294966784.0,885444608.0,1601880064.0,29836783616.0,6779.0,7302.0
13-04 02:37:15,0.167,0.083,99.666,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295609856.0,885444608.0,1601880064.0,29836140544.0,8821.0,8721.0
13-04 02:37:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295609856.0,885444608.0,1601880064.0,29836140544.0,3112.0,2529.0
13-04 02:37:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295601664.0,885444608.0,1601880064.0,29836148736.0,6012.0,5028.0
13-04 02:37:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295597568.0,885444608.0,1601884160.0,29836148736.0,7146.0,7068.0
13-04 02:37:19,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295597568.0,885444608.0,1601884160.0,29836148736.0,5259.0,4870.0
13-04 02:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295597568.0,885444608.0,1601884160.0,29836148736.0,5941.0,4913.0
13-04 02:37:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1295597568.0,885444608.0,1601884160.0,29836148736.0,8140.0,7731.0
13-04 02:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295593472.0,885444608.0,1601888256.0,29836148736.0,5418.0,5451.0
13-04 02:37:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295593472.0,885444608.0,1601888256.0,29836148736.0,7361.0,7324.0
13-04 02:37:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295593472.0,885444608.0,1601888256.0,29836148736.0,3468.0,2848.0
13-04 02:37:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295593472.0,885444608.0,1601888256.0,29836148736.0,25200.0,24689.0
13-04 02:37:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295589376.0,885444608.0,1601892352.0,29836148736.0,6180.0,6710.0
13-04 02:37:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295589376.0,885444608.0,1601892352.0,29836148736.0,6643.0,5997.0
13-04 02:37:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295585280.0,885444608.0,1601896448.0,29836148736.0,5003.0,4490.0
13-04 02:37:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295585280.0,885444608.0,1601896448.0,29836148736.0,6436.0,5461.0
13-04 02:37:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601900544.0,29836656640.0,5522.0,4733.0
13-04 02:37:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601900544.0,29836656640.0,9187.0,9257.0
13-04 02:37:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601900544.0,29836656640.0,6074.0,5969.0
13-04 02:37:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295081472.0,885444608.0,1601900544.0,29836648448.0,6708.0,4578.0
13-04 02:37:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295077376.0,885444608.0,1601904640.0,29836648448.0,5740.0,5160.0
13-04 02:37:35,0.167,0.083,99.666,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295212544.0,885444608.0,1601904640.0,29836513280.0,8185.0,8650.0
13-04 02:37:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,1295212544.0,885444608.0,1601904640.0,29836513280.0,5748.0,4187.0
13-04 02:37:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295208448.0,885444608.0,1601908736.0,29836513280.0,6381.0,6341.0
13-04 02:37:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295208448.0,885444608.0,1601908736.0,29836513280.0,4638.0,3586.0
13-04 02:37:39,0.083,0.0,99.833,0.0,0.0,0.083,0.0,36864.0,0.0,5.0,1295159296.0,885444608.0,1601908736.0,29836562432.0,8447.0,8902.0
13-04 02:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295159296.0,885444608.0,1601908736.0,29836562432.0,5864.0,7129.0
13-04 02:37:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1295155200.0,885444608.0,1601912832.0,29836562432.0,5732.0,4757.0
13-04 02:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295155200.0,885444608.0,1601912832.0,29836562432.0,5876.0,4731.0
13-04 02:37:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295155200.0,885444608.0,1601912832.0,29836562432.0,6848.0,6293.0
13-04 02:37:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295155200.0,885444608.0,1601912832.0,29836562432.0,6470.0,5988.0
13-04 02:37:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295278080.0,885444608.0,1601916928.0,29836435456.0,4859.0,3931.0
13-04 02:37:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295278080.0,885444608.0,1601916928.0,29836435456.0,4771.0,5098.0
13-04 02:37:47,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295278080.0,885444608.0,1601916928.0,29836435456.0,23824.0,24334.0
13-04 02:37:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295286272.0,885444608.0,1601916928.0,29836427264.0,6490.0,5994.0
13-04 02:37:49,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295282176.0,885444608.0,1601921024.0,29836427264.0,6704.0,6156.0
13-04 02:37:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,885444608.0,1601921024.0,29836427264.0,6311.0,5477.0
13-04 02:37:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,885444608.0,1601921024.0,29836427264.0,5742.0,5690.0
13-04 02:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,885444608.0,1601921024.0,29836427264.0,5676.0,4728.0
13-04 02:37:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295282176.0,885444608.0,1601921024.0,29836427264.0,6276.0,5206.0
13-04 02:37:54,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1295269888.0,885444608.0,1601925120.0,29836435456.0,6082.0,6577.0
13-04 02:37:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295286272.0,885444608.0,1601925120.0,29836419072.0,27168.0,27358.0
13-04 02:37:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1295278080.0,885444608.0,1601925120.0,29836427264.0,4921.0,4393.0
13-04 02:37:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295273984.0,885444608.0,1601929216.0,29836427264.0,7267.0,7217.0
13-04 02:37:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295273984.0,885444608.0,1601929216.0,29836427264.0,4801.0,4309.0
13-04 02:37:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1295273984.0,885444608.0,1601929216.0,29836427264.0,5971.0,4035.0
13-04 02:38:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295269888.0,885444608.0,1601933312.0,29836427264.0,5157.0,4778.0
13-04 02:38:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295269888.0,885444608.0,1601933312.0,29836427264.0,6720.0,5300.0
13-04 02:38:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295265792.0,885444608.0,1601937408.0,29836427264.0,4778.0,5205.0
13-04 02:38:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295265792.0,885444608.0,1601937408.0,29836427264.0,6929.0,7029.0
13-04 02:38:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295265792.0,885444608.0,1601937408.0,29836427264.0,7143.0,7300.0
13-04 02:38:05,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1295261696.0,885444608.0,1601941504.0,29836427264.0,8948.0,8026.0
13-04 02:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295261696.0,885444608.0,1601941504.0,29836427264.0,6984.0,5659.0
13-04 02:38:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295261696.0,885444608.0,1601941504.0,29836427264.0,7792.0,5881.0
13-04 02:38:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295261696.0,885444608.0,1601941504.0,29836427264.0,4031.0,3138.0
13-04 02:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295257600.0,885444608.0,1601945600.0,29836427264.0,6659.0,5321.0
13-04 02:38:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295224832.0,885444608.0,1601945600.0,29836460032.0,4344.0,3411.0
13-04 02:38:11,0.083,0.083,99.583,0.167,0.0,0.083,0.0,49152.0,0.0,3.0,1295233024.0,885444608.0,1601945600.0,29836451840.0,9804.0,9484.0
13-04 02:38:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295212544.0,885444608.0,1601949696.0,29836468224.0,7506.0,8148.0
13-04 02:38:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295220736.0,885444608.0,1601949696.0,29836460032.0,6954.0,7167.0
13-04 02:38:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1295220736.0,885444608.0,1601949696.0,29836460032.0,6937.0,6353.0
13-04 02:38:15,0.167,0.167,99.667,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1295220736.0,885444608.0,1601949696.0,29836460032.0,5016.0,4541.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295216640.0,885444608.0,1601953792.0,29836460032.0,4674.0,3702.0
13-04 02:38:17,0.083,0.0,99.667,0.167,0.0,0.083,0.0,24576.0,0.0,3.0,1295216640.0,885444608.0,1601953792.0,29836460032.0,24426.0,23003.0
13-04 02:38:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295216640.0,885444608.0,1601953792.0,29836460032.0,5518.0,5565.0
13-04 02:38:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295216640.0,885444608.0,1601953792.0,29836460032.0,6611.0,6089.0
13-04 02:38:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295212544.0,885444608.0,1601957888.0,29836460032.0,7637.0,9104.0
13-04 02:38:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295339520.0,885444608.0,1601957888.0,29836333056.0,7321.0,7553.0
13-04 02:38:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295339520.0,885444608.0,1601957888.0,29836333056.0,3469.0,2893.0
13-04 02:38:23,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1295339520.0,885444608.0,1601957888.0,29836333056.0,5433.0,3882.0
13-04 02:38:24,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295339520.0,885444608.0,1601957888.0,29836333056.0,4237.0,3163.0
13-04 02:38:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295335424.0,885444608.0,1601961984.0,29836333056.0,27743.0,27174.0
13-04 02:38:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1295343616.0,885444608.0,1601961984.0,29836324864.0,4235.0,3072.0
13-04 02:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295343616.0,885444608.0,1601961984.0,29836324864.0,7532.0,7756.0
13-04 02:38:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295343616.0,885444608.0,1601961984.0,29836324864.0,6243.0,6741.0
13-04 02:38:29,0.0,0.167,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1295339520.0,885444608.0,1601966080.0,29836324864.0,7849.0,8413.0
13-04 02:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295339520.0,885444608.0,1601966080.0,29836324864.0,6555.0,5138.0
13-04 02:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,7.0,1295339520.0,885444608.0,1601966080.0,29836324864.0,5822.0,4168.0
13-04 02:38:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295331328.0,885444608.0,1601974272.0,29836324864.0,5750.0,5208.0
13-04 02:38:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295331328.0,885444608.0,1601974272.0,29836324864.0,4969.0,3766.0
13-04 02:38:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295339520.0,885444608.0,1601974272.0,29836316672.0,4543.0,4322.0
13-04 02:38:35,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295101952.0,885444608.0,1601974272.0,29836554240.0,8315.0,8741.0
13-04 02:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295089664.0,885444608.0,1601978368.0,29836562432.0,6146.0,5964.0
13-04 02:38:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295089664.0,885444608.0,1601978368.0,29836562432.0,7273.0,6389.0
13-04 02:38:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295081472.0,885444608.0,1601978368.0,29836570624.0,6581.0,6936.0
13-04 02:38:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295077376.0,885444608.0,1601982464.0,29836570624.0,7356.0,6471.0
13-04 02:38:40,0.752,0.0,99.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295077376.0,885444608.0,1601982464.0,29836570624.0,5185.0,3810.0
13-04 02:38:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295077376.0,885444608.0,1601982464.0,29836570624.0,7300.0,7243.0
13-04 02:38:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295077376.0,885444608.0,1601982464.0,29836570624.0,5508.0,5145.0
13-04 02:38:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295077376.0,885444608.0,1601982464.0,29836570624.0,5960.0,4872.0
13-04 02:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601986560.0,29836570624.0,7117.0,7135.0
13-04 02:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295073280.0,885444608.0,1601986560.0,29836570624.0,24659.0,23100.0
13-04 02:38:46,0.083,0.083,99.750,0.0,0.0,0.083,0.0,36864.0,0.0,1.0,1295073280.0,885444608.0,1601986560.0,29836570624.0,5330.0,5317.0
13-04 02:38:47,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1295077376.0,885444608.0,1601990656.0,29836562432.0,5823.0,6026.0
13-04 02:38:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295077376.0,885444608.0,1601990656.0,29836562432.0,6265.0,6732.0
13-04 02:38:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1295077376.0,885444608.0,1601990656.0,29836562432.0,6016.0,4064.0
13-04 02:38:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295085568.0,885444608.0,1601990656.0,29836554240.0,4738.0,5164.0
13-04 02:38:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295081472.0,885444608.0,1601994752.0,29836554240.0,7943.0,7574.0
13-04 02:38:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295208448.0,885444608.0,1601994752.0,29836427264.0,4376.0,4408.0
13-04 02:38:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1295208448.0,885444608.0,1601994752.0,29836427264.0,6904.0,5416.0
13-04 02:38:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295208448.0,885444608.0,1601994752.0,29836427264.0,7450.0,9001.0
13-04 02:38:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295093760.0,885444608.0,1601998848.0,29836537856.0,27027.0,26044.0
13-04 02:38:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295093760.0,885444608.0,1601998848.0,29836537856.0,5096.0,3586.0
13-04 02:38:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295093760.0,885444608.0,1601998848.0,29836537856.0,23205.0,22787.0
13-04 02:38:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295093760.0,885444608.0,1601998848.0,29836537856.0,4897.0,4217.0
13-04 02:38:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295089664.0,885444608.0,1602002944.0,29836537856.0,8144.0,7666.0
13-04 02:39:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295089664.0,885444608.0,1602002944.0,29836537856.0,5306.0,4714.0
13-04 02:39:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295089664.0,885444608.0,1602002944.0,29836537856.0,6937.0,7097.0
13-04 02:39:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295089664.0,885444608.0,1602002944.0,29836537856.0,5505.0,4962.0
13-04 02:39:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295085568.0,885444608.0,1602007040.0,29836537856.0,7008.0,7122.0
13-04 02:39:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295081472.0,885444608.0,1602011136.0,29836537856.0,5074.0,4581.0
13-04 02:39:05,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295089664.0,885444608.0,1602011136.0,29836529664.0,7803.0,5923.0
13-04 02:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295089664.0,885444608.0,1602011136.0,29836529664.0,5753.0,4756.0
13-04 02:39:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295212544.0,885444608.0,1602015232.0,29836402688.0,8142.0,7795.0
13-04 02:39:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295212544.0,885444608.0,1602015232.0,29836402688.0,6753.0,6538.0
13-04 02:39:09,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295212544.0,885444608.0,1602015232.0,29836402688.0,5919.0,4893.0
13-04 02:39:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295212544.0,885444608.0,1602015232.0,29836402688.0,7810.0,7476.0
13-04 02:39:11,0.0,0.0,99.833,0.083,0.0,0.083,0.0,28672.0,0.0,6.0,1295208448.0,885444608.0,1602019328.0,29836402688.0,5923.0,5034.0
13-04 02:39:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295208448.0,885444608.0,1602019328.0,29836402688.0,6488.0,6072.0
13-04 02:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295208448.0,885444608.0,1602019328.0,29836402688.0,7921.0,6242.0
13-04 02:39:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295204352.0,885444608.0,1602023424.0,29836402688.0,4769.0,4304.0
13-04 02:39:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295466496.0,885444608.0,1602023424.0,29836140544.0,6533.0,5204.0
13-04 02:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295458304.0,885444608.0,1602023424.0,29836148736.0,8257.0,9317.0
13-04 02:39:17,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295454208.0,885444608.0,1602027520.0,29836148736.0,10038.0,10488.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295454208.0,885444608.0,1602027520.0,29836148736.0,3526.0,3051.0
13-04 02:39:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295454208.0,885444608.0,1602027520.0,29836148736.0,5691.0,4691.0
13-04 02:39:20,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295454208.0,885444608.0,1602027520.0,29836148736.0,25218.0,25034.0
13-04 02:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,1.0,1295446016.0,885444608.0,1602027520.0,29836156928.0,4521.0,3507.0
13-04 02:39:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295392768.0,885444608.0,1602031616.0,29836206080.0,4609.0,5006.0
13-04 02:39:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295392768.0,885444608.0,1602031616.0,29836206080.0,5913.0,6093.0
13-04 02:39:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,4.0,1295392768.0,885444608.0,1602031616.0,29836206080.0,4062.0,4038.0
13-04 02:39:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295392768.0,885444608.0,1602031616.0,29836206080.0,25353.0,25179.0
13-04 02:39:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295392768.0,885444608.0,1602031616.0,29836206080.0,6359.0,6757.0
13-04 02:39:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295388672.0,885444608.0,1602035712.0,29836206080.0,7412.0,7708.0
13-04 02:39:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295388672.0,885444608.0,1602035712.0,29836206080.0,4084.0,3043.0
13-04 02:39:29,0.0,0.167,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1295388672.0,885444608.0,1602035712.0,29836206080.0,5433.0,5479.0
13-04 02:39:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295388672.0,885444608.0,1602035712.0,29836206080.0,6113.0,5991.0
13-04 02:39:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295384576.0,885444608.0,1602039808.0,29836206080.0,6772.0,4735.0
13-04 02:39:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295384576.0,885444608.0,1602039808.0,29836206080.0,6488.0,6491.0
13-04 02:39:33,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295384576.0,885444608.0,1602039808.0,29836206080.0,7498.0,8452.0
13-04 02:39:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295380480.0,885444608.0,1602043904.0,29836206080.0,5297.0,5676.0
13-04 02:39:35,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295515648.0,885444608.0,1602043904.0,29836070912.0,6508.0,4483.0
13-04 02:39:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295511552.0,885444608.0,1602048000.0,29836070912.0,6762.0,6979.0
13-04 02:39:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295511552.0,885444608.0,1602048000.0,29836070912.0,7102.0,6299.0
13-04 02:39:38,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295507456.0,885444608.0,1602052096.0,29836070912.0,5047.0,5408.0
13-04 02:39:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295507456.0,885444608.0,1602052096.0,29836070912.0,6640.0,4665.0
13-04 02:39:40,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295507456.0,885444608.0,1602052096.0,29836070912.0,6394.0,6938.0
13-04 02:39:41,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1295507456.0,885444608.0,1602052096.0,29836070912.0,7521.0,6585.0
13-04 02:39:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295503360.0,885444608.0,1602056192.0,29836070912.0,24558.0,24157.0
13-04 02:39:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295503360.0,885444608.0,1602056192.0,29836070912.0,8757.0,8901.0
13-04 02:39:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295503360.0,885444608.0,1602056192.0,29836070912.0,5155.0,3624.0
13-04 02:39:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295499264.0,885444608.0,1602060288.0,29836070912.0,4403.0,3356.0
13-04 02:39:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1295499264.0,885444608.0,1602060288.0,29836070912.0,5589.0,5540.0
13-04 02:39:47,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295499264.0,885444608.0,1602060288.0,29836070912.0,6120.0,5030.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295499264.0,885444608.0,1602060288.0,29836070912.0,5378.0,4851.0
13-04 02:39:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1295499264.0,885444608.0,1602060288.0,29836070912.0,7194.0,7282.0
13-04 02:39:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295495168.0,885444608.0,1602064384.0,29836070912.0,6343.0,6829.0
13-04 02:39:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1295495168.0,885444608.0,1602064384.0,29836070912.0,6540.0,6085.0
13-04 02:39:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295495168.0,885444608.0,1602064384.0,29836070912.0,6422.0,5915.0
13-04 02:39:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295491072.0,885444608.0,1602068480.0,29836070912.0,7170.0,5776.0
13-04 02:39:54,0.333,0.0,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295482880.0,885444608.0,1602068480.0,29836079104.0,4579.0,5030.0
13-04 02:39:55,0.167,0.167,99.584,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1296117760.0,885444608.0,1602068480.0,29835444224.0,42437.0,40882.0
13-04 02:39:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1296117760.0,885444608.0,1602068480.0,29835444224.0,9105.0,9019.0
13-04 02:39:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296117760.0,885444608.0,1602068480.0,29835444224.0,7446.0,6538.0
13-04 02:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296113664.0,885444608.0,1602072576.0,29835444224.0,8681.0,9314.0
13-04 02:39:59,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1296113664.0,885444608.0,1602072576.0,29835444224.0,6848.0,6365.0
13-04 02:40:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295732736.0,885444608.0,1602072576.0,29835825152.0,6661.0,5830.0
13-04 02:40:01,0.585,0.0,99.415,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295728640.0,885444608.0,1602076672.0,29835825152.0,6781.0,6949.0
13-04 02:40:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295728640.0,885444608.0,1602076672.0,29835825152.0,22859.0,22059.0
13-04 02:40:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295736832.0,885444608.0,1602076672.0,29835816960.0,5790.0,4421.0
13-04 02:40:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295736832.0,885444608.0,1602076672.0,29835816960.0,8361.0,9479.0
13-04 02:40:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1295732736.0,885444608.0,1602080768.0,29835816960.0,7332.0,6580.0
13-04 02:40:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295732736.0,885444608.0,1602080768.0,29835816960.0,5933.0,4010.0
13-04 02:40:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1295728640.0,885444608.0,1602084864.0,29835816960.0,25006.0,23296.0
13-04 02:40:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295728640.0,885444608.0,1602084864.0,29835816960.0,7729.0,6987.0
13-04 02:40:09,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295724544.0,885444608.0,1602088960.0,29835816960.0,5695.0,4913.0
13-04 02:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295732736.0,885444608.0,1602088960.0,29835808768.0,6933.0,7026.0
13-04 02:40:11,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295740928.0,885444608.0,1602088960.0,29835800576.0,6509.0,5115.0
13-04 02:40:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295736832.0,885444608.0,1602093056.0,29835800576.0,7144.0,7495.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295736832.0,885444608.0,1602093056.0,29835800576.0,7194.0,6416.0
13-04 02:40:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295736832.0,885444608.0,1602093056.0,29835800576.0,4747.0,5055.0
13-04 02:40:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295745024.0,885444608.0,1602093056.0,29835792384.0,6860.0,5456.0
13-04 02:40:16,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1295740928.0,885444608.0,1602097152.0,29835792384.0,3737.0,3700.0
13-04 02:40:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1295740928.0,885444608.0,1602097152.0,29835792384.0,7211.0,5974.0
13-04 02:40:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295740928.0,885444608.0,1602097152.0,29835792384.0,6471.0,5949.0
13-04 02:40:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297137664.0,885444608.0,1602097152.0,29834395648.0,9000.0,10061.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297141760.0,885444608.0,1602101248.0,29834387456.0,4251.0,3204.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,1.0,1297133568.0,885444608.0,1602101248.0,29834395648.0,5344.0,5347.0
13-04 02:40:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1297133568.0,885444608.0,1602101248.0,29834395648.0,5872.0,5996.0
13-04 02:40:23,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1297133568.0,885444608.0,1602101248.0,29834395648.0,5830.0,5847.0
13-04 02:40:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1297137664.0,885444608.0,1602105344.0,29834387456.0,5829.0,5619.0
13-04 02:40:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297137664.0,885444608.0,1602105344.0,29834387456.0,25159.0,25217.0
13-04 02:40:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1297113088.0,885444608.0,1602105344.0,29834412032.0,7057.0,6585.0
13-04 02:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297113088.0,885444608.0,1602105344.0,29834412032.0,4064.0,3205.0
13-04 02:40:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1297113088.0,885444608.0,1602105344.0,29834412032.0,4767.0,5114.0
13-04 02:40:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1297227776.0,885444608.0,1602109440.0,29834293248.0,7253.0,6352.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297227776.0,885444608.0,1602109440.0,29834293248.0,6350.0,5290.0
13-04 02:40:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297227776.0,885444608.0,1602109440.0,29834293248.0,10693.0,10225.0
13-04 02:40:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297215488.0,885444608.0,1602113536.0,29834301440.0,6013.0,6981.0
13-04 02:40:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297215488.0,885444608.0,1602113536.0,29834301440.0,5696.0,4126.0
13-04 02:40:34,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297215488.0,885444608.0,1602113536.0,29834301440.0,6151.0,5861.0
13-04 02:40:35,0.167,0.167,99.084,0.583,0.0,0.0,0.0,24576.0,0.0,3.0,1297223680.0,885444608.0,1602113536.0,29834293248.0,6284.0,5182.0
13-04 02:40:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297219584.0,885444608.0,1602117632.0,29834293248.0,5597.0,4938.0
13-04 02:40:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296023552.0,885444608.0,1602117632.0,29835489280.0,8984.0,7974.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1295949824.0,885444608.0,1602117632.0,29835563008.0,5152.0,5587.0
13-04 02:40:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295941632.0,885444608.0,1602125824.0,29835563008.0,7563.0,7507.0
13-04 02:40:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295941632.0,885444608.0,1602125824.0,29835563008.0,6358.0,7004.0
13-04 02:40:41,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295941632.0,885444608.0,1602125824.0,29835563008.0,4915.0,4490.0
13-04 02:40:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295941632.0,885444608.0,1602125824.0,29835563008.0,5430.0,4910.0
13-04 02:40:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295937536.0,885444608.0,1602129920.0,29835563008.0,7028.0,5483.0
13-04 02:40:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295937536.0,885444608.0,1602129920.0,29835563008.0,3886.0,3807.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295937536.0,885444608.0,1602129920.0,29835563008.0,5975.0,4960.0
13-04 02:40:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295937536.0,885444608.0,1602129920.0,29835563008.0,5753.0,5660.0
13-04 02:40:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295937536.0,885444608.0,1602129920.0,29835563008.0,8323.0,7936.0
13-04 02:40:48,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295933440.0,885444608.0,1602134016.0,29835563008.0,5489.0,6426.0
13-04 02:40:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295933440.0,885444608.0,1602134016.0,29835563008.0,5005.0,4404.0
13-04 02:40:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295933440.0,885444608.0,1602134016.0,29835563008.0,5425.0,5474.0
13-04 02:40:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,49152.0,0.0,5.0,1295925248.0,885444608.0,1602134016.0,29835571200.0,6632.0,6103.0
13-04 02:40:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295921152.0,885444608.0,1602138112.0,29835571200.0,5399.0,4079.0
13-04 02:40:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1295921152.0,885444608.0,1602138112.0,29835571200.0,7418.0,6429.0
13-04 02:40:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1295921152.0,885444608.0,1602138112.0,29835571200.0,6362.0,5898.0
13-04 02:40:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295163392.0,885444608.0,1602142208.0,29836324864.0,27114.0,28579.0
13-04 02:40:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1295163392.0,885444608.0,1602142208.0,29836324864.0,5479.0,5491.0
13-04 02:40:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295163392.0,885444608.0,1602142208.0,29836324864.0,6518.0,4677.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295163392.0,885444608.0,1602142208.0,29836324864.0,3856.0,3794.0
13-04 02:40:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295163392.0,885444608.0,1602142208.0,29836324864.0,5499.0,5480.0
13-04 02:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1295159296.0,885444608.0,1602146304.0,29836324864.0,3203.0,2661.0
13-04 02:41:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295159296.0,885444608.0,1602146304.0,29836324864.0,6202.0,4259.0
13-04 02:41:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295159296.0,885444608.0,1602146304.0,29836324864.0,7960.0,10457.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295159296.0,885444608.0,1602146304.0,29836324864.0,7950.0,8480.0
13-04 02:41:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295155200.0,885444608.0,1602150400.0,29836324864.0,5220.0,3768.0
13-04 02:41:05,0.083,0.083,99.583,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1295155200.0,885444608.0,1602150400.0,29836324864.0,7361.0,6497.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,885444608.0,1602150400.0,29836197888.0,5777.0,4824.0
13-04 02:41:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,885444608.0,1602150400.0,29836197888.0,23020.0,21841.0
13-04 02:41:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295278080.0,885444608.0,1602154496.0,29836197888.0,6203.0,5740.0
13-04 02:41:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295278080.0,885444608.0,1602154496.0,29836197888.0,6145.0,4221.0
13-04 02:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295278080.0,885444608.0,1602154496.0,29836197888.0,7210.0,7204.0
13-04 02:41:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295278080.0,885444608.0,1602154496.0,29836197888.0,6570.0,5299.0
13-04 02:41:12,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1295269888.0,885444608.0,1602162688.0,29836197888.0,25230.0,27169.0
13-04 02:41:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295269888.0,885444608.0,1602162688.0,29836197888.0,6638.0,5366.0
13-04 02:41:14,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295269888.0,885444608.0,1602162688.0,29836197888.0,5131.0,4332.0
13-04 02:41:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295904768.0,885444608.0,1602162688.0,29835563008.0,5848.0,4895.0
13-04 02:41:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295900672.0,885444608.0,1602166784.0,29835563008.0,4644.0,4148.0
13-04 02:41:17,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295900672.0,885444608.0,1602166784.0,29835563008.0,7125.0,7102.0
13-04 02:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295900672.0,885444608.0,1602166784.0,29835563008.0,5801.0,4356.0
13-04 02:41:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295900672.0,885444608.0,1602166784.0,29835563008.0,5630.0,5600.0
13-04 02:41:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295896576.0,885444608.0,1602170880.0,29835563008.0,8204.0,9274.0
13-04 02:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,3.0,1295888384.0,885444608.0,1602170880.0,29835571200.0,5697.0,4717.0
13-04 02:41:22,3.003,1.001,95.913,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1299480576.0,885444608.0,1602228224.0,29831921664.0,12698.0,12059.0
13-04 02:41:23,0.167,0.0,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1298579456.0,885444608.0,1602174976.0,29832876032.0,7732.0,6992.0
13-04 02:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298571264.0,885444608.0,1602174976.0,29832884224.0,5056.0,4441.0
13-04 02:41:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298571264.0,885444608.0,1602174976.0,29832884224.0,25683.0,24739.0
13-04 02:41:26,0.916,0.083,99.001,0.0,0.0,0.0,0.0,65536.0,0.0,10.0,1298558976.0,885444608.0,1602179072.0,29832892416.0,5820.0,5728.0
13-04 02:41:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298558976.0,885444608.0,1602179072.0,29832892416.0,5271.0,3707.0
13-04 02:41:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298558976.0,885444608.0,1602179072.0,29832892416.0,4341.0,4440.0
13-04 02:41:29,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1298558976.0,885444608.0,1602179072.0,29832892416.0,7722.0,8333.0
13-04 02:41:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298554880.0,885444608.0,1602183168.0,29832892416.0,5177.0,5450.0
13-04 02:41:31,0.167,0.083,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1298554880.0,885444608.0,1602183168.0,29832892416.0,6537.0,5319.0
13-04 02:41:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298554880.0,885444608.0,1602183168.0,29832892416.0,6185.0,5964.0
13-04 02:41:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298554880.0,885444608.0,1602183168.0,29832892416.0,7070.0,6507.0
13-04 02:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298550784.0,885444608.0,1602187264.0,29832892416.0,6633.0,6563.0
13-04 02:41:35,0.083,0.167,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1298558976.0,885444608.0,1602187264.0,29832884224.0,7426.0,5865.0
13-04 02:41:36,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,4.0,1298558976.0,885444608.0,1602187264.0,29832884224.0,5649.0,4938.0
13-04 02:41:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298554880.0,885444608.0,1602191360.0,29832884224.0,7967.0,6960.0
13-04 02:41:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298563072.0,885444608.0,1602191360.0,29832876032.0,8057.0,8994.0
13-04 02:41:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298563072.0,885444608.0,1602191360.0,29832876032.0,6010.0,5010.0
13-04 02:41:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298976768.0,885444608.0,1602191360.0,29832462336.0,9249.0,7150.0
13-04 02:41:41,6.005,1.418,92.327,0.167,0.0,0.083,0.0,28672.0,0.0,4.0,1302360064.0,885444608.0,1596096512.0,29835173888.0,11789.0,11191.0
13-04 02:41:42,5.750,1.667,92.500,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1303941120.0,885444608.0,1596104704.0,29833584640.0,14266.0,13348.0
13-04 02:41:43,0.500,0.167,99.084,0.250,0.0,0.0,0.0,0.0,0.0,0.0,1299300352.0,885444608.0,1596051456.0,29838278656.0,8361.0,8059.0
13-04 02:41:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299288064.0,885444608.0,1596055552.0,29838286848.0,7746.0,8847.0
13-04 02:41:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299288064.0,885444608.0,1596055552.0,29838286848.0,6618.0,6106.0
13-04 02:41:46,0.083,0.0,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,2.0,1299296256.0,885444608.0,1596055552.0,29838278656.0,5470.0,6205.0
13-04 02:41:47,5.417,1.667,92.583,0.250,0.0,0.083,0.0,16384.0,0.0,2.0,1307213824.0,885444608.0,1596112896.0,29830303744.0,15748.0,12657.0
13-04 02:41:48,3.422,0.918,95.242,0.417,0.0,0.0,0.0,0.0,0.0,0.0,1300246528.0,885444608.0,1596116992.0,29837266944.0,12077.0,11230.0
13-04 02:41:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299578880.0,885444608.0,1596067840.0,29837983744.0,6507.0,4714.0
13-04 02:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299570688.0,885444608.0,1596067840.0,29837991936.0,5442.0,5408.0
13-04 02:41:51,0.084,0.084,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299992576.0,885444608.0,1596067840.0,29837570048.0,11098.0,8864.0
13-04 02:41:52,6.266,0.835,91.980,0.919,0.0,0.0,0.0,122880.0,0.0,10.0,1334259712.0,885444608.0,1596096512.0,29803274240.0,29236.0,28819.0
13-04 02:41:53,0.250,0.083,99.083,0.584,0.0,0.0,0.0,81920.0,0.0,6.0,1335513088.0,885444608.0,1596104704.0,29802012672.0,7913.0,7557.0
13-04 02:41:54,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1336078336.0,885444608.0,1596104704.0,29801447424.0,6876.0,7157.0
13-04 02:41:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1336344576.0,885444608.0,1596108800.0,29801177088.0,25242.0,23821.0
13-04 02:41:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,3.0,1336336384.0,885444608.0,1596108800.0,29801185280.0,4109.0,4164.0
13-04 02:41:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,65536.0,0.0,2.0,1336336384.0,885444608.0,1596108800.0,29801185280.0,6769.0,6411.0
13-04 02:41:58,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,2.0,1336336384.0,885444608.0,1596108800.0,29801185280.0,4556.0,3803.0
13-04 02:41:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1336332288.0,885444608.0,1596112896.0,29801185280.0,9610.0,10254.0
13-04 02:42:00,0.167,0.0,99.582,0.251,0.0,0.0,0.0,69632.0,0.0,14.0,1336332288.0,885444608.0,1596112896.0,29801185280.0,7582.0,8395.0
13-04 02:42:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,65536.0,0.0,20.0,1337212928.0,885444608.0,1596121088.0,29800296448.0,11371.0,10713.0
13-04 02:42:02,0.167,0.250,99.500,0.083,0.0,0.0,0.0,49152.0,0.0,18.0,1338736640.0,885444608.0,1596121088.0,29798772736.0,8700.0,8652.0
13-04 02:42:03,0.167,0.167,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1338687488.0,885444608.0,1596121088.0,29798821888.0,10963.0,11251.0
13-04 02:42:04,0.167,0.083,99.667,0.0,0.0,0.083,0.0,32768.0,0.0,16.0,1339318272.0,885444608.0,1596125184.0,29798187008.0,11218.0,11334.0
13-04 02:42:05,0.167,0.083,99.499,0.250,0.0,0.0,0.0,61440.0,0.0,17.0,1339441152.0,885444608.0,1596129280.0,29798060032.0,11084.0,11086.0
13-04 02:42:06,0.333,0.0,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,12.0,1339441152.0,885444608.0,1596129280.0,29798060032.0,8550.0,8457.0
13-04 02:42:07,0.0,0.250,99.750,0.0,0.0,0.0,0.0,36864.0,0.0,15.0,1339428864.0,885444608.0,1596133376.0,29798068224.0,28841.0,29186.0
13-04 02:42:08,0.250,0.083,99.667,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1339555840.0,885444608.0,1596133376.0,29797941248.0,9424.0,8983.0
13-04 02:42:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1339682816.0,885444608.0,1596133376.0,29797814272.0,9623.0,8173.0
13-04 02:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1339682816.0,885444608.0,1596133376.0,29797814272.0,7167.0,7936.0
13-04 02:42:11,0.0,0.083,99.750,0.167,0.0,0.0,0.0,102400.0,0.0,17.0,1339678720.0,885444608.0,1596137472.0,29797814272.0,7158.0,5713.0
13-04 02:42:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1339678720.0,885444608.0,1596137472.0,29797814272.0,7886.0,8461.0
13-04 02:42:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1339805696.0,885444608.0,1596137472.0,29797687296.0,6637.0,4989.0
13-04 02:42:14,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340055552.0,885444608.0,1596141568.0,29797433344.0,6978.0,7262.0
13-04 02:42:15,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340067840.0,885444608.0,1596145664.0,29797416960.0,5481.0,4011.0
13-04 02:42:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1340051456.0,885444608.0,1596145664.0,29797433344.0,4848.0,5333.0
13-04 02:42:17,0.167,0.083,99.583,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1340051456.0,885444608.0,1596145664.0,29797433344.0,8098.0,7115.0
13-04 02:42:18,0.167,0.083,99.166,0.584,0.0,0.0,0.0,118784.0,0.0,16.0,1340968960.0,885444608.0,1596182528.0,29796478976.0,49605.0,88383.0
13-04 02:42:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340964864.0,885444608.0,1596186624.0,29796478976.0,8831.0,8051.0
13-04 02:42:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340964864.0,885444608.0,1596186624.0,29796478976.0,6122.0,5924.0
13-04 02:42:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1340964864.0,885444608.0,1596186624.0,29796478976.0,7351.0,7402.0
13-04 02:42:22,0.333,0.167,99.167,0.333,0.0,0.0,0.0,81920.0,0.0,14.0,1341202432.0,885444608.0,1596203008.0,29796225024.0,22998.0,36217.0
13-04 02:42:23,0.334,0.083,99.416,0.167,0.0,0.0,0.0,69632.0,0.0,15.0,1343860736.0,885444608.0,1596211200.0,29793558528.0,24661.0,46316.0
13-04 02:42:24,0.250,0.0,99.167,0.500,0.0,0.083,0.0,81920.0,0.0,14.0,1344102400.0,885444608.0,1596223488.0,29793304576.0,21420.0,33343.0
13-04 02:42:25,0.167,0.0,99.499,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1344344064.0,885444608.0,1596235776.0,29793050624.0,62521.0,74921.0
13-04 02:42:26,0.083,0.083,99.583,0.250,0.0,0.0,0.0,118784.0,0.0,17.0,1344589824.0,885444608.0,1596243968.0,29792796672.0,23834.0,35762.0
13-04 02:42:27,0.167,0.083,99.332,0.417,0.0,0.0,0.0,73728.0,0.0,10.0,1344827392.0,885444608.0,1596260352.0,29792542720.0,25923.0,37986.0
13-04 02:42:28,0.167,0.167,99.251,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,1345449984.0,885444608.0,1596272640.0,29791907840.0,24981.0,37943.0
13-04 02:42:29,0.250,0.083,99.249,0.417,0.0,0.0,0.0,131072.0,0.0,17.0,1346199552.0,885444608.0,1596284928.0,29791145984.0,23436.0,35386.0
13-04 02:42:30,0.417,0.083,99.165,0.334,0.0,0.0,0.0,77824.0,0.0,14.0,1348984832.0,885444608.0,1596293120.0,29788352512.0,22742.0,34984.0
13-04 02:42:31,0.167,0.0,99.416,0.417,0.0,0.0,0.0,122880.0,0.0,15.0,1349349376.0,885444608.0,1596309504.0,29787971584.0,25339.0,37912.0
13-04 02:42:32,0.333,0.166,98.918,0.582,0.0,0.0,0.0,98304.0,0.0,13.0,1349718016.0,885444608.0,1596321792.0,29787590656.0,22753.0,33852.0
13-04 02:42:33,0.083,0.167,99.500,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,1350090752.0,885444608.0,1596329984.0,29787209728.0,24440.0,35769.0
13-04 02:42:34,0.583,0.083,98.918,0.416,0.0,0.0,0.0,118784.0,0.0,17.0,1350967296.0,885444608.0,1596342272.0,29786320896.0,26185.0,38506.0
13-04 02:42:35,0.250,0.083,99.249,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1352220672.0,885444608.0,1596358656.0,29785051136.0,28951.0,41374.0
13-04 02:42:36,0.083,0.083,99.666,0.167,0.0,0.0,0.0,90112.0,0.0,22.0,1352720384.0,885444608.0,1596366848.0,29784543232.0,24212.0,36573.0
13-04 02:42:37,0.333,0.083,99.084,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1353089024.0,885444608.0,1596379136.0,29784162304.0,24801.0,36926.0
13-04 02:42:38,0.083,0.250,99.250,0.417,0.0,0.0,0.0,86016.0,0.0,16.0,1353707520.0,885444608.0,1596395520.0,29783527424.0,25653.0,37516.0
13-04 02:42:39,0.167,0.083,99.083,0.667,0.0,0.0,0.0,118784.0,0.0,19.0,1354084352.0,885444608.0,1596407808.0,29783138304.0,23783.0,34262.0
13-04 02:42:40,0.0,0.0,99.750,0.250,0.0,0.0,0.0,65536.0,0.0,17.0,1354465280.0,885444608.0,1596416000.0,29782749184.0,22300.0,34464.0
13-04 02:42:41,0.167,0.167,99.167,0.500,0.0,0.0,0.0,110592.0,0.0,16.0,1354960896.0,885444608.0,1596428288.0,29782241280.0,24651.0,36696.0
13-04 02:42:42,0.334,0.0,99.166,0.500,0.0,0.0,0.0,86016.0,0.0,16.0,1355579392.0,885444608.0,1596444672.0,29781606400.0,22222.0,35271.0
13-04 02:42:43,0.083,0.167,99.500,0.250,0.0,0.0,0.0,69632.0,0.0,19.0,1356206080.0,885444608.0,1596452864.0,29780971520.0,26840.0,38820.0
13-04 02:42:44,0.083,0.0,99.332,0.584,0.0,0.0,0.0,98304.0,0.0,13.0,1356701696.0,885444608.0,1596465152.0,29780463616.0,22797.0,35735.0
13-04 02:42:45,0.0,0.083,99.249,0.668,0.0,0.0,0.0,118784.0,0.0,19.0,1356820480.0,885444608.0,1596481536.0,29780328448.0,24653.0,36914.0
13-04 02:42:46,0.167,0.083,99.167,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,1357312000.0,885444608.0,1596497920.0,29779820544.0,23402.0,35430.0
13-04 02:42:47,0.250,0.083,99.416,0.250,0.0,0.0,0.0,69632.0,0.0,19.0,1357811712.0,885444608.0,1596506112.0,29779312640.0,25026.0,35434.0
13-04 02:42:48,0.167,0.0,99.083,0.751,0.0,0.0,0.0,106496.0,0.0,17.0,1358434304.0,885444608.0,1596518400.0,29778677760.0,24006.0,36450.0
13-04 02:42:49,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,20.0,1358675968.0,885444608.0,1596530688.0,29778423808.0,26245.0,37880.0
13-04 02:42:50,0.250,0.167,99.084,0.500,0.0,0.0,0.0,98304.0,0.0,20.0,1359298560.0,885444608.0,1596542976.0,29777788928.0,20896.0,31840.0
13-04 02:42:51,0.250,0.166,99.002,0.582,0.0,0.0,0.0,106496.0,0.0,20.0,1359794176.0,885444608.0,1596555264.0,29777281024.0,24392.0,37646.0
13-04 02:42:52,0.084,0.084,99.165,0.668,0.0,0.0,0.0,106496.0,0.0,17.0,1359908864.0,885444608.0,1596567552.0,29777154048.0,23040.0,35618.0
13-04 02:42:53,0.083,0.083,99.583,0.250,0.0,0.0,0.0,69632.0,0.0,19.0,1360408576.0,885444608.0,1596575744.0,29776646144.0,25019.0,37540.0
13-04 02:42:54,0.083,0.0,99.166,0.751,0.0,0.0,0.0,98304.0,0.0,13.0,1361027072.0,885444608.0,1596592128.0,29776011264.0,23238.0,36157.0
13-04 02:42:55,0.668,0.167,98.413,0.752,0.0,0.0,0.0,122880.0,0.0,21.0,1362419712.0,885444608.0,1596604416.0,29774606336.0,44077.0,54626.0
13-04 02:42:56,0.334,0.083,99.083,0.500,0.0,0.0,0.0,139264.0,0.0,24.0,1363922944.0,885444608.0,1596616704.0,29773090816.0,23802.0,37062.0
13-04 02:42:57,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1364168704.0,885444608.0,1596624896.0,29772836864.0,25202.0,37590.0
13-04 02:42:58,0.084,0.0,99.165,0.752,0.0,0.0,0.0,106496.0,0.0,17.0,1364664320.0,885444608.0,1596637184.0,29772328960.0,27264.0,39397.0
13-04 02:42:59,0.250,0.167,98.833,0.750,0.0,0.0,0.0,106496.0,0.0,17.0,1365028864.0,885444608.0,1596653568.0,29771948032.0,24211.0,34490.0
13-04 02:43:00,0.083,0.083,99.167,0.583,0.0,0.083,0.0,106496.0,0.0,20.0,1365671936.0,885444608.0,1596661760.0,29771296768.0,24746.0,36203.0
13-04 02:43:01,0.083,0.083,99.249,0.584,0.0,0.0,0.0,77824.0,0.0,12.0,1365913600.0,885444608.0,1596674048.0,29771042816.0,25922.0,38971.0
13-04 02:43:02,0.084,0.0,99.164,0.753,0.0,0.0,0.0,106496.0,0.0,17.0,1366540288.0,885444608.0,1596690432.0,29770399744.0,24918.0,37215.0
13-04 02:43:03,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,20.0,1366908928.0,885444608.0,1596702720.0,29770018816.0,22637.0,34347.0
13-04 02:43:04,0.0,0.083,99.416,0.501,0.0,0.0,0.0,90112.0,0.0,20.0,1367281664.0,885444608.0,1596710912.0,29769637888.0,24701.0,37946.0
13-04 02:43:05,0.084,0.0,99.248,0.668,0.0,0.0,0.0,110592.0,0.0,19.0,1367650304.0,885444608.0,1596723200.0,29769256960.0,25246.0,36926.0
13-04 02:43:06,0.166,0.166,99.002,0.666,0.0,0.0,0.0,163840.0,0.0,22.0,1368014848.0,885444608.0,1596739584.0,29768876032.0,23762.0,34735.0
13-04 02:43:07,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1368260608.0,885444608.0,1596747776.0,29768622080.0,25539.0,36828.0
13-04 02:43:08,0.250,0.083,99.083,0.583,0.0,0.0,0.0,106496.0,0.0,17.0,1368883200.0,885444608.0,1596760064.0,29767987200.0,23347.0,35525.0
13-04 02:43:09,0.167,0.0,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,21.0,1369378816.0,885444608.0,1596772352.0,29767479296.0,23360.0,34656.0
13-04 02:43:10,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1369751552.0,885444608.0,1596780544.0,29767098368.0,24533.0,36018.0
13-04 02:43:11,0.084,0.084,99.248,0.585,0.0,0.0,0.0,159744.0,0.0,27.0,1370243072.0,885444608.0,1596796928.0,29766590464.0,25460.0,37061.0
13-04 02:43:12,0.249,0.083,99.002,0.665,0.0,0.0,0.0,118784.0,0.0,23.0,1370484736.0,885444608.0,1596809216.0,29766336512.0,25367.0,37184.0
13-04 02:43:13,0.251,0.0,99.165,0.585,0.0,0.0,0.0,114688.0,0.0,21.0,1371193344.0,885444608.0,1596821504.0,29765615616.0,26828.0,38023.0
13-04 02:43:14,0.250,0.0,99.583,0.167,0.0,0.0,0.0,77824.0,0.0,23.0,1371942912.0,885444608.0,1596833792.0,29764853760.0,24740.0,37720.0
13-04 02:43:15,0.250,0.083,99.0,0.667,0.0,0.0,0.0,110592.0,0.0,19.0,1373069312.0,885444608.0,1596850176.0,29763710976.0,22919.0,33726.0
13-04 02:43:16,0.167,0.0,99.249,0.584,0.0,0.0,0.0,139264.0,0.0,24.0,1373696000.0,885444608.0,1596858368.0,29763076096.0,26588.0,38325.0
13-04 02:43:17,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1373937664.0,885444608.0,1596870656.0,29762822144.0,42019.0,54042.0
13-04 02:43:18,0.083,0.083,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,21.0,1374429184.0,885444608.0,1596887040.0,29762314240.0,23712.0,35713.0
13-04 02:43:19,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,19.0,1375051776.0,885444608.0,1596899328.0,29761679360.0,24670.0,35332.0
13-04 02:43:20,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,16.0,1375424512.0,885444608.0,1596907520.0,29761298432.0,23031.0,35614.0
13-04 02:43:21,0.250,0.333,98.669,0.749,0.0,0.0,0.0,114688.0,0.0,17.0,1375793152.0,885444608.0,1596919808.0,29760917504.0,27634.0,40744.0
13-04 02:43:22,0.166,0.249,98.836,0.748,0.0,0.0,0.0,110592.0,0.0,19.0,1376538624.0,885444608.0,1596936192.0,29760155648.0,23476.0,36637.0
13-04 02:43:23,0.0,0.084,99.165,0.752,0.0,0.0,0.0,110592.0,0.0,19.0,1376907264.0,885444608.0,1596948480.0,29759774720.0,23884.0,35283.0
13-04 02:43:24,0.0,0.083,99.416,0.501,0.0,0.0,0.0,94208.0,0.0,22.0,1377280000.0,885444608.0,1596956672.0,29759393792.0,24075.0,36437.0
13-04 02:43:25,0.833,0.167,98.333,0.667,0.0,0.0,0.0,110592.0,0.0,19.0,1382981632.0,885444608.0,1596968960.0,29753679872.0,43618.0,54584.0
13-04 02:43:26,0.250,0.083,98.918,0.749,0.0,0.0,0.0,163840.0,0.0,26.0,1383219200.0,885444608.0,1596985344.0,29753425920.0,23165.0,34009.0
13-04 02:43:27,0.167,0.167,99.083,0.583,0.0,0.0,0.0,90112.0,0.0,20.0,1383718912.0,885444608.0,1596993536.0,29752918016.0,26778.0,38564.0
13-04 02:43:28,0.250,0.167,98.918,0.666,0.0,0.0,0.0,114688.0,0.0,21.0,1384087552.0,885444608.0,1597005824.0,29752537088.0,23248.0,34688.0
13-04 02:43:29,0.167,0.083,99.0,0.750,0.0,0.0,0.0,114688.0,0.0,21.0,1384583168.0,885444608.0,1597018112.0,29752029184.0,24737.0,37586.0
13-04 02:43:30,0.0,0.083,99.165,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,1384947712.0,885444608.0,1597034496.0,29751648256.0,24459.0,36672.0
13-04 02:43:31,0.083,0.167,99.250,0.500,0.0,0.0,0.0,98304.0,0.0,24.0,1385447424.0,885444608.0,1597042688.0,29751140352.0,26218.0,38472.0
13-04 02:43:32,0.250,0.0,98.916,0.834,0.0,0.0,0.0,131072.0,0.0,21.0,1386070016.0,885444608.0,1597054976.0,29750505472.0,24008.0,36588.0
13-04 02:43:33,0.0,0.0,99.248,0.752,0.0,0.0,0.0,110592.0,0.0,19.0,1386561536.0,885444608.0,1597071360.0,29749997568.0,22983.0,33962.0
13-04 02:43:34,0.084,0.0,99.415,0.501,0.0,0.0,0.0,86016.0,0.0,18.0,1387061248.0,885444608.0,1597079552.0,29749489664.0,22395.0,34370.0
13-04 02:43:35,0.250,0.083,98.916,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,1387311104.0,885444608.0,1597091840.0,29749227520.0,23590.0,35005.0
13-04 02:43:36,0.083,0.167,99.001,0.749,0.0,0.0,0.0,106496.0,0.0,17.0,1387806720.0,885444608.0,1597104128.0,29748719616.0,23569.0,34869.0
13-04 02:43:37,0.084,0.084,99.499,0.334,0.0,0.0,0.0,114688.0,0.0,28.0,1388298240.0,885444608.0,1597112320.0,29748219904.0,25911.0,38752.0
13-04 02:43:38,0.0,0.083,99.249,0.668,0.0,0.0,0.0,114688.0,0.0,21.0,1388789760.0,885444608.0,1597128704.0,29747712000.0,24494.0,37678.0
13-04 02:43:39,0.250,0.083,99.083,0.583,0.0,0.0,0.0,118784.0,0.0,23.0,1389285376.0,885444608.0,1597140992.0,29747204096.0,25689.0,37376.0
13-04 02:43:40,0.083,0.166,99.251,0.416,0.0,0.083,0.0,94208.0,0.0,22.0,1389658112.0,885444608.0,1597149184.0,29746823168.0,21494.0,31602.0
13-04 02:43:41,0.083,0.0,99.333,0.584,0.0,0.0,0.0,147456.0,0.0,20.0,1390149632.0,885444608.0,1597165568.0,29746315264.0,28445.0,41064.0
13-04 02:43:42,0.084,0.0,99.332,0.585,0.0,0.0,0.0,143360.0,0.0,24.0,1390518272.0,885444608.0,1597177856.0,29745934336.0,38789.0,50469.0
13-04 02:43:43,0.0,0.083,99.167,0.667,0.0,0.083,0.0,118784.0,0.0,23.0,1391140864.0,885444608.0,1597190144.0,29745299456.0,23637.0,34319.0
13-04 02:43:44,0.167,0.083,99.333,0.417,0.0,0.0,0.0,106496.0,0.0,28.0,1391386624.0,885444608.0,1597198336.0,29745045504.0,25768.0,38741.0
13-04 02:43:45,0.334,0.083,98.999,0.584,0.0,0.0,0.0,122880.0,0.0,25.0,1391878144.0,885444608.0,1597214720.0,29744537600.0,25551.0,37322.0
13-04 02:43:46,0.0,0.084,99.248,0.668,0.0,0.0,0.0,139264.0,0.0,28.0,1392242688.0,885444608.0,1597231104.0,29744156672.0,24367.0,36511.0
13-04 02:43:47,0.333,0.166,98.836,0.665,0.0,0.0,0.0,135168.0,0.0,27.0,1392869376.0,885444608.0,1597239296.0,29743521792.0,43355.0,56908.0
13-04 02:43:48,0.083,0.0,99.499,0.417,0.0,0.0,0.0,98304.0,0.0,24.0,1393238016.0,885444608.0,1597251584.0,29743140864.0,23706.0,35080.0
13-04 02:43:49,0.084,0.0,99.248,0.668,0.0,0.0,0.0,122880.0,0.0,25.0,1393479680.0,885444608.0,1597263872.0,29742886912.0,22526.0,33660.0
13-04 02:43:50,0.0,0.167,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,22.0,1393725440.0,885444608.0,1597272064.0,29742632960.0,21525.0,31728.0
13-04 02:43:51,0.167,0.167,99.083,0.583,0.0,0.0,0.0,122880.0,0.0,22.0,1394216960.0,885444608.0,1597288448.0,29742125056.0,24992.0,36663.0
13-04 02:43:52,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,23.0,1394585600.0,885444608.0,1597300736.0,29741744128.0,22492.0,34361.0
13-04 02:43:53,0.0,0.083,99.249,0.668,0.0,0.0,0.0,135168.0,0.0,27.0,1395085312.0,885444608.0,1597308928.0,29741236224.0,26930.0,38982.0
13-04 02:43:54,0.083,0.083,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,22.0,1395580928.0,885444608.0,1597321216.0,29740728320.0,23225.0,34679.0
13-04 02:43:55,0.250,0.0,99.249,0.501,0.0,0.0,0.0,102400.0,0.0,24.0,1396326400.0,885444608.0,1597337600.0,29739966464.0,62469.0,74973.0
13-04 02:43:56,0.084,0.0,99.247,0.669,0.0,0.0,0.0,122880.0,0.0,25.0,1396822016.0,885444608.0,1597349888.0,29739458560.0,27425.0,40486.0
13-04 02:43:57,0.0,0.083,99.084,0.833,0.0,0.0,0.0,155648.0,0.0,28.0,1397321728.0,885444608.0,1597358080.0,29738950656.0,23674.0,34836.0
13-04 02:43:58,0.0,0.083,99.416,0.501,0.0,0.0,0.0,118784.0,0.0,24.0,1397817344.0,885444608.0,1597370368.0,29738442752.0,23288.0,34450.0
13-04 02:43:59,0.167,0.083,98.999,0.751,0.0,0.0,0.0,118784.0,0.0,23.0,1398308864.0,885444608.0,1597386752.0,29737934848.0,23012.0,34671.0
13-04 02:44:00,0.084,0.0,99.164,0.753,0.0,0.0,0.0,122880.0,0.0,25.0,1398808576.0,885444608.0,1597394944.0,29737426944.0,24413.0,36658.0
13-04 02:44:01,0.250,0.083,99.166,0.500,0.0,0.0,0.0,102400.0,0.0,24.0,1399431168.0,885444608.0,1597407232.0,29736792064.0,24321.0,35530.0
13-04 02:44:02,0.084,0.0,99.415,0.501,0.0,0.0,0.0,102400.0,0.0,24.0,1400180736.0,885444608.0,1597419520.0,29736030208.0,24684.0,37213.0
13-04 02:44:03,0.0,0.250,99.0,0.750,0.0,0.0,0.0,143360.0,0.0,29.0,1400422400.0,885444608.0,1597431808.0,29735776256.0,26223.0,37416.0
13-04 02:44:04,0.167,0.083,99.0,0.750,0.0,0.0,0.0,122880.0,0.0,25.0,1401044992.0,885444608.0,1597444096.0,29735141376.0,26069.0,37002.0
13-04 02:44:05,0.167,0.167,99.166,0.500,0.0,0.0,0.0,102400.0,0.0,26.0,1401290752.0,885444608.0,1597452288.0,29734887424.0,25182.0,35044.0
13-04 02:44:06,0.167,0.0,99.0,0.833,0.0,0.0,0.0,118784.0,0.0,23.0,1401782272.0,885444608.0,1597468672.0,29734379520.0,25457.0,38195.0
13-04 02:44:07,0.167,0.083,99.0,0.750,0.0,0.0,0.0,122880.0,0.0,25.0,1402404864.0,885444608.0,1597480960.0,29733744640.0,26535.0,38384.0
13-04 02:44:08,0.167,0.083,99.084,0.583,0.0,0.083,0.0,118784.0,0.0,30.0,1402527744.0,885444608.0,1597493248.0,29733609472.0,23733.0,36004.0
13-04 02:44:09,0.167,0.0,99.249,0.584,0.0,0.0,0.0,126976.0,0.0,27.0,1403027456.0,885444608.0,1597501440.0,29733101568.0,23089.0,33178.0
13-04 02:44:10,0.0,0.084,99.749,0.167,0.0,0.0,0.0,90112.0,0.0,29.0,1403518976.0,885444608.0,1597517824.0,29732593664.0,26583.0,38584.0
13-04 02:44:11,0.0,0.0,99.415,0.585,0.0,0.0,0.0,126976.0,0.0,27.0,1403760640.0,885444608.0,1597530112.0,29732339712.0,25267.0,37731.0
13-04 02:44:12,0.083,0.083,99.0,0.750,0.0,0.083,0.0,151552.0,0.0,24.0,1403883520.0,885444608.0,1597542400.0,29732204544.0,25984.0,37918.0
13-04 02:44:13,0.084,0.0,99.415,0.501,0.0,0.0,0.0,151552.0,0.0,26.0,1404256256.0,885444608.0,1597550592.0,29731823616.0,25067.0,35955.0
13-04 02:44:14,0.166,0.250,99.168,0.416,0.0,0.0,0.0,110592.0,0.0,30.0,1404874752.0,885444608.0,1597566976.0,29731188736.0,25233.0,38207.0
13-04 02:44:15,0.167,0.083,99.082,0.668,0.0,0.0,0.0,122880.0,0.0,25.0,1405874176.0,885444608.0,1597583360.0,29730172928.0,22751.0,34380.0
13-04 02:44:16,0.167,0.0,99.167,0.667,0.0,0.0,0.0,131072.0,0.0,29.0,1406623744.0,885444608.0,1597595648.0,29729411072.0,24070.0,36362.0
13-04 02:44:17,0.0,0.0,99.582,0.418,0.0,0.0,0.0,126976.0,0.0,27.0,1406742528.0,885444608.0,1597603840.0,29729284096.0,26352.0,37251.0
13-04 02:44:18,0.669,0.084,98.913,0.334,0.0,0.0,0.0,118784.0,0.0,30.0,1407107072.0,885444608.0,1597620224.0,29728903168.0,24834.0,37410.0
13-04 02:44:19,0.167,0.083,99.083,0.667,0.0,0.0,0.0,131072.0,0.0,29.0,1407475712.0,885444608.0,1597632512.0,29728522240.0,28420.0,39516.0
13-04 02:44:20,0.167,0.167,99.083,0.583,0.0,0.0,0.0,131072.0,0.0,29.0,1407975424.0,885444608.0,1597640704.0,29728014336.0,26239.0,38275.0
13-04 02:44:21,0.083,0.167,99.251,0.500,0.0,0.0,0.0,102400.0,0.0,26.0,1408471040.0,885444608.0,1597652992.0,29727506432.0,26125.0,37261.0
13-04 02:44:22,0.083,0.083,99.416,0.417,0.0,0.0,0.0,131072.0,0.0,32.0,1408835584.0,885444608.0,1597669376.0,29727125504.0,24058.0,36228.0
13-04 02:44:23,0.083,0.083,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1409204224.0,885444608.0,1597681664.0,29726744576.0,24757.0,35145.0
13-04 02:44:24,0.083,0.0,99.249,0.668,0.0,0.0,0.0,139264.0,0.0,29.0,1409576960.0,885444608.0,1597689856.0,29726363648.0,24099.0,35389.0
13-04 02:44:25,0.0,0.167,99.415,0.418,0.0,0.0,0.0,106496.0,0.0,28.0,1410072576.0,885444608.0,1597702144.0,29725855744.0,45746.0,58271.0
13-04 02:44:26,0.167,0.167,98.918,0.749,0.0,0.0,0.0,135168.0,0.0,28.0,1410310144.0,885444608.0,1597718528.0,29725601792.0,22582.0,34511.0
13-04 02:44:27,0.167,0.0,99.083,0.667,0.0,0.083,0.0,172032.0,0.0,31.0,1411063808.0,885444608.0,1597726720.0,29724839936.0,43742.0,55655.0
13-04 02:44:28,0.084,0.0,99.499,0.418,0.0,0.0,0.0,110592.0,0.0,30.0,1411313664.0,885444608.0,1597739008.0,29724577792.0,26548.0,38086.0
13-04 02:44:29,0.083,0.083,99.332,0.501,0.0,0.0,0.0,131072.0,0.0,30.0,1411936256.0,885444608.0,1597751296.0,29723942912.0,24237.0,36485.0
13-04 02:44:30,0.167,0.083,99.0,0.750,0.0,0.0,0.0,122880.0,0.0,25.0,1412300800.0,885444608.0,1597767680.0,29723561984.0,25200.0,37182.0
13-04 02:44:31,0.0,0.0,99.248,0.752,0.0,0.0,0.0,118784.0,0.0,23.0,1412800512.0,885444608.0,1597775872.0,29723054080.0,23720.0,35060.0
13-04 02:44:32,0.083,0.083,99.083,0.751,0.0,0.0,0.0,102400.0,0.0,26.0,1413169152.0,885444608.0,1597788160.0,29722673152.0,25285.0,36506.0
13-04 02:44:33,0.083,0.083,99.082,0.751,0.0,0.0,0.0,122880.0,0.0,25.0,1413660672.0,885444608.0,1597804544.0,29722165248.0,25502.0,36308.0
13-04 02:44:34,0.250,0.167,98.831,0.751,0.0,0.0,0.0,135168.0,0.0,25.0,1414033408.0,885444608.0,1597812736.0,29721784320.0,24393.0,36861.0
13-04 02:44:35,0.250,0.0,99.166,0.584,0.0,0.0,0.0,98304.0,0.0,24.0,1415053312.0,885444608.0,1597825024.0,29720752128.0,26566.0,37015.0
13-04 02:44:36,0.084,0.0,99.165,0.752,0.0,0.0,0.0,131072.0,0.0,27.0,1415413760.0,885444608.0,1597837312.0,29720379392.0,27191.0,41000.0
13-04 02:44:37,0.0,0.167,99.082,0.751,0.0,0.0,0.0,135168.0,0.0,31.0,1415794688.0,885444608.0,1597845504.0,29719990272.0,26722.0,37541.0
13-04 02:44:38,0.0,0.084,99.415,0.501,0.0,0.0,0.0,102400.0,0.0,26.0,1416159232.0,885444608.0,1597861888.0,29719609344.0,24597.0,36132.0
13-04 02:44:39,0.083,0.083,99.0,0.833,0.0,0.0,0.0,122880.0,0.0,25.0,1416654848.0,885444608.0,1597874176.0,29719101440.0,25062.0,36027.0
13-04 02:44:40,0.167,0.0,99.083,0.751,0.0,0.0,0.0,143360.0,0.0,31.0,1417146368.0,885444608.0,1597882368.0,29718601728.0,22976.0,33808.0
13-04 02:44:41,0.084,0.0,99.248,0.668,0.0,0.0,0.0,126976.0,0.0,27.0,1417383936.0,885444608.0,1597898752.0,29718347776.0,24465.0,37225.0
13-04 02:44:42,0.083,0.167,99.249,0.500,0.0,0.0,0.0,110592.0,0.0,30.0,1417752576.0,885444608.0,1597911040.0,29717966848.0,25665.0,38974.0
13-04 02:44:43,0.083,0.083,99.167,0.583,0.0,0.083,0.0,131072.0,0.0,29.0,1418375168.0,885444608.0,1597923328.0,29717331968.0,25240.0,36745.0
13-04 02:44:44,0.083,0.083,99.332,0.501,0.0,0.0,0.0,139264.0,0.0,33.0,1418629120.0,885444608.0,1597931520.0,29717069824.0,23905.0,36546.0
13-04 02:44:45,0.167,0.083,99.333,0.417,0.0,0.0,0.0,122880.0,0.0,32.0,1419223040.0,885444608.0,1597947904.0,29716459520.0,24342.0,36568.0
13-04 02:44:46,0.0,0.083,99.249,0.668,0.0,0.0,0.0,126976.0,0.0,27.0,1419464704.0,885444608.0,1597960192.0,29716205568.0,25080.0,36667.0
13-04 02:44:47,0.167,0.0,99.249,0.584,0.0,0.0,0.0,155648.0,0.0,24.0,1419964416.0,885444608.0,1597968384.0,29715697664.0,24117.0,34717.0
13-04 02:44:48,0.250,0.166,99.168,0.416,0.0,0.0,0.0,102400.0,0.0,26.0,1420328960.0,885444608.0,1597984768.0,29715316736.0,26007.0,38282.0
13-04 02:44:49,0.0,0.0,99.415,0.585,0.0,0.0,0.0,122880.0,0.0,25.0,1420824576.0,885444608.0,1597997056.0,29714808832.0,23567.0,35469.0
13-04 02:44:50,0.083,0.083,99.166,0.667,0.0,0.0,0.0,143360.0,0.0,35.0,1421193216.0,885444608.0,1598009344.0,29714427904.0,23656.0,35778.0
13-04 02:44:51,0.083,0.167,99.166,0.584,0.0,0.0,0.0,172032.0,0.0,38.0,1421819904.0,885444608.0,1598017536.0,29713793024.0,28195.0,42735.0
13-04 02:44:52,0.083,0.0,99.499,0.417,0.0,0.0,0.0,106496.0,0.0,28.0,1422188544.0,885444608.0,1598029824.0,29713412096.0,22711.0,34715.0
13-04 02:44:53,0.0,0.167,99.167,0.667,0.0,0.0,0.0,126976.0,0.0,27.0,1422553088.0,885444608.0,1598046208.0,29713031168.0,23522.0,34134.0
13-04 02:44:54,0.167,0.167,99.083,0.583,0.0,0.0,0.0,139264.0,0.0,33.0,1423052800.0,885444608.0,1598054400.0,29712523264.0,24767.0,37174.0
13-04 02:44:55,0.167,0.084,99.248,0.418,0.0,0.084,0.0,110592.0,0.0,30.0,1423925248.0,885444608.0,1598070784.0,29711634432.0,45423.0,55805.0
13-04 02:44:56,0.166,0.166,99.002,0.665,0.0,0.0,0.0,135168.0,0.0,27.0,1424678912.0,885444608.0,1598078976.0,29710872576.0,22959.0,34237.0
13-04 02:44:57,0.167,0.083,99.083,0.667,0.0,0.0,0.0,184320.0,0.0,35.0,1424797696.0,885444608.0,1598087168.0,29710745600.0,26010.0,37225.0
13-04 02:44:58,0.084,0.0,99.331,0.585,0.0,0.0,0.0,131072.0,0.0,29.0,1425420288.0,885444608.0,1598099456.0,29710110720.0,25305.0,37578.0
13-04 02:44:59,0.083,0.083,99.332,0.501,0.0,0.0,0.0,118784.0,0.0,34.0,1425530880.0,885444608.0,1598115840.0,29709983744.0,28226.0,40017.0
13-04 02:45:00,0.333,0.0,98.917,0.750,0.0,0.0,0.0,135168.0,0.0,31.0,1426280448.0,885444608.0,1598128128.0,29709221888.0,25349.0,36869.0
13-04 02:45:01,0.083,0.0,99.249,0.668,0.0,0.0,0.0,167936.0,0.0,36.0,1426522112.0,885444608.0,1598140416.0,29708967936.0,24523.0,35350.0
13-04 02:45:02,0.167,0.083,99.250,0.500,0.0,0.0,0.0,110592.0,0.0,30.0,1426907136.0,885444608.0,1598152704.0,29708570624.0,24308.0,35312.0
13-04 02:45:03,0.083,0.0,99.165,0.668,0.0,0.083,0.0,139264.0,0.0,33.0,1427394560.0,885444608.0,1598164992.0,29708070912.0,24940.0,36164.0
13-04 02:45:04,0.083,0.167,99.0,0.750,0.0,0.0,0.0,139264.0,0.0,33.0,1427767296.0,885444608.0,1598173184.0,29707689984.0,25852.0,37901.0
13-04 02:45:05,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,28.0,1428258816.0,885444608.0,1598189568.0,29707182080.0,25491.0,37346.0
13-04 02:45:06,0.250,0.167,98.833,0.750,0.0,0.0,0.0,126976.0,0.0,27.0,1428627456.0,885444608.0,1598201856.0,29706801152.0,27243.0,40872.0
13-04 02:45:07,0.167,0.084,98.997,0.752,0.0,0.0,0.0,172032.0,0.0,33.0,1429123072.0,885444608.0,1598214144.0,29706293248.0,24661.0,35209.0
13-04 02:45:08,0.0,0.0,99.248,0.752,0.0,0.0,0.0,131072.0,0.0,29.0,1429745664.0,885444608.0,1598226432.0,29705658368.0,24588.0,35917.0
13-04 02:45:09,0.083,0.083,99.166,0.667,0.0,0.0,0.0,106496.0,0.0,28.0,1430118400.0,885444608.0,1598234624.0,29705277440.0,25730.0,36437.0
13-04 02:45:10,0.919,0.0,98.329,0.752,0.0,0.0,0.0,143360.0,0.0,35.0,1433915392.0,885444608.0,1598246912.0,29701468160.0,25062.0,35199.0
13-04 02:45:11,0.334,0.083,98.666,0.917,0.0,0.0,0.0,139264.0,0.0,31.0,1438339072.0,885444608.0,1598259200.0,29697032192.0,26574.0,37115.0
13-04 02:45:12,0.0,0.084,99.415,0.502,0.0,0.0,0.0,118784.0,0.0,30.0,1438449664.0,885444608.0,1598275584.0,29696905216.0,27099.0,40562.0
13-04 02:45:13,0.0,0.0,99.165,0.752,0.0,0.084,0.0,135168.0,0.0,31.0,1438818304.0,885444608.0,1598287872.0,29696524288.0,25424.0,36238.0
13-04 02:45:14,0.250,0.0,99.166,0.584,0.0,0.0,0.0,147456.0,0.0,37.0,1438937088.0,885444608.0,1598296064.0,29696397312.0,24452.0,35222.0
13-04 02:45:15,0.167,0.0,99.498,0.335,0.0,0.0,0.0,110592.0,0.0,30.0,1439424512.0,885444608.0,1598316544.0,29695889408.0,44666.0,57655.0
13-04 02:45:16,0.083,0.167,99.084,0.666,0.0,0.0,0.0,122880.0,0.0,25.0,1439539200.0,885444608.0,1598328832.0,29695762432.0,22731.0,33736.0
13-04 02:45:17,0.167,0.167,99.167,0.500,0.0,0.0,0.0,139264.0,0.0,29.0,1439531008.0,885444608.0,1598337024.0,29695762432.0,25069.0,36876.0
13-04 02:45:18,0.083,0.167,99.167,0.583,0.0,0.0,0.0,143360.0,0.0,35.0,1439522816.0,885444608.0,1598345216.0,29695762432.0,24808.0,35712.0
13-04 02:45:19,0.250,0.0,99.333,0.417,0.0,0.0,0.0,114688.0,0.0,32.0,1439629312.0,885444608.0,1598365696.0,29695635456.0,27463.0,40260.0
13-04 02:45:20,0.0,0.083,99.249,0.584,0.0,0.083,0.0,139264.0,0.0,33.0,1440002048.0,885444608.0,1598373888.0,29695254528.0,25203.0,36099.0
13-04 02:45:21,0.167,0.083,99.166,0.584,0.0,0.0,0.0,147456.0,0.0,37.0,1440116736.0,885444608.0,1598386176.0,29695127552.0,25622.0,37108.0
13-04 02:45:22,0.250,0.0,99.251,0.500,0.0,0.0,0.0,172032.0,0.0,32.0,1440358400.0,885444608.0,1598398464.0,29694873600.0,23780.0,35094.0
13-04 02:45:23,0.084,0.084,99.332,0.501,0.0,0.0,0.0,131072.0,0.0,29.0,1440473088.0,885444608.0,1598410752.0,29694746624.0,25045.0,36481.0
13-04 02:45:24,0.167,0.0,99.166,0.667,0.0,0.0,0.0,139264.0,0.0,33.0,1440714752.0,885444608.0,1598423040.0,29694492672.0,25828.0,37179.0
13-04 02:45:25,0.083,0.167,99.251,0.500,0.0,0.0,0.0,139264.0,0.0,33.0,1441341440.0,885444608.0,1598431232.0,29693857792.0,44969.0,55261.0
13-04 02:45:26,0.083,0.333,99.251,0.333,0.0,0.0,0.0,102400.0,0.0,26.0,1441710080.0,885444608.0,1598443520.0,29693476864.0,25022.0,39030.0
13-04 02:45:27,0.167,0.083,99.083,0.667,0.0,0.0,0.0,167936.0,0.0,34.0,1442074624.0,885444608.0,1598459904.0,29693095936.0,24329.0,35738.0
13-04 02:45:28,0.0,0.084,99.248,0.668,0.0,0.0,0.0,147456.0,0.0,29.0,1442447360.0,885444608.0,1598468096.0,29692715008.0,24218.0,35995.0
13-04 02:45:29,0.083,0.0,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,28.0,1442816000.0,885444608.0,1598480384.0,29692334080.0,24972.0,37164.0
13-04 02:45:30,0.083,0.083,99.249,0.584,0.0,0.0,0.0,135168.0,0.0,31.0,1443053568.0,885444608.0,1598496768.0,29692080128.0,24593.0,37505.0
13-04 02:45:31,0.167,0.083,99.0,0.750,0.0,0.0,0.0,143360.0,0.0,35.0,1443422208.0,885444608.0,1598509056.0,29691699200.0,25516.0,36404.0
13-04 02:45:32,0.167,0.167,99.251,0.416,0.0,0.0,0.0,151552.0,0.0,39.0,1443921920.0,885444608.0,1598517248.0,29691191296.0,23595.0,34880.0
13-04 02:45:33,0.083,0.167,98.999,0.751,0.0,0.0,0.0,135168.0,0.0,27.0,1444036608.0,885444608.0,1598529536.0,29691064320.0,25457.0,37220.0
13-04 02:45:34,0.083,0.333,99.085,0.499,0.0,0.0,0.0,114688.0,0.0,32.0,1444405248.0,885444608.0,1598541824.0,29690683392.0,21495.0,29900.0
13-04 02:45:35,0.167,0.0,98.914,0.919,0.0,0.0,0.0,151552.0,0.0,28.0,1445543936.0,885444608.0,1598554112.0,29689532416.0,28793.0,42880.0
13-04 02:45:36,0.167,0.083,99.165,0.584,0.0,0.0,0.0,106496.0,0.0,25.0,1445912576.0,885444608.0,1598566400.0,29689151488.0,25665.0,36206.0
13-04 02:45:37,0.083,0.167,98.918,0.833,0.0,0.0,0.0,143360.0,0.0,34.0,1446154240.0,885444608.0,1598578688.0,29688897536.0,26090.0,38752.0
13-04 02:45:38,0.499,0.166,98.670,0.665,0.0,0.0,0.0,155648.0,0.0,35.0,1446522880.0,885444608.0,1598590976.0,29688516608.0,25512.0,37406.0
13-04 02:45:39,0.083,0.167,99.249,0.501,0.0,0.0,0.0,102400.0,0.0,26.0,1446891520.0,885444608.0,1598603264.0,29688135680.0,24838.0,36704.0
13-04 02:45:40,0.083,0.167,99.001,0.749,0.0,0.0,0.0,147456.0,0.0,37.0,1447260160.0,885444608.0,1598615552.0,29687754752.0,23382.0,33725.0
13-04 02:45:41,0.334,0.167,97.661,1.838,0.0,0.0,0.0,1478656.0,0.0,47.0,1461170176.0,885444608.0,1599524864.0,29672935424.0,1326226.0,2607840.0
13-04 02:45:42,0.914,0.166,98.837,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1462145024.0,885444608.0,1599856640.0,29671628800.0,5130.0,3715.0
13-04 02:45:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1462132736.0,885444608.0,1599860736.0,29671636992.0,5756.0,5850.0
13-04 02:45:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462132736.0,885444608.0,1599860736.0,29671636992.0,6879.0,7673.0
13-04 02:45:45,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462128640.0,885444608.0,1599864832.0,29671636992.0,7513.0,6708.0
13-04 02:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1462124544.0,885444608.0,1599868928.0,29671636992.0,7526.0,7586.0
13-04 02:45:47,0.249,0.166,98.919,0.582,0.0,0.083,0.0,114688.0,0.0,14.0,1462976512.0,885444608.0,1599905792.0,29670748160.0,68029.0,104948.0
13-04 02:45:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1462976512.0,885444608.0,1599905792.0,29670748160.0,5356.0,4679.0
13-04 02:45:49,0.0,0.0,99.666,0.334,0.0,0.0,0.0,94208.0,0.0,16.0,1463345152.0,885444608.0,1599918080.0,29670367232.0,27299.0,40990.0
13-04 02:45:50,0.0,0.167,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1463705600.0,885444608.0,1599938560.0,29669986304.0,27020.0,43015.0
13-04 02:45:51,3.083,0.083,96.500,0.333,0.0,0.0,0.0,77824.0,0.0,12.0,1479639040.0,885444608.0,1599950848.0,29654040576.0,26030.0,40149.0
13-04 02:45:52,0.0,0.0,99.582,0.418,0.0,0.0,0.0,77824.0,0.0,10.0,1479675904.0,885444608.0,1599967232.0,29653987328.0,27370.0,44089.0
13-04 02:45:53,0.083,0.083,99.417,0.417,0.0,0.0,0.0,77824.0,0.0,10.0,1476485120.0,885444608.0,1599983616.0,29657161728.0,29761.0,47245.0
13-04 02:45:54,0.0,0.0,99.582,0.418,0.0,0.0,0.0,90112.0,0.0,12.0,1476718592.0,885444608.0,1600004096.0,29656907776.0,29217.0,45163.0
13-04 02:45:55,0.250,0.083,99.250,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1477472256.0,885444608.0,1600020480.0,29656137728.0,47770.0,63408.0
13-04 02:45:56,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,12.0,1477836800.0,885444608.0,1600036864.0,29655756800.0,28743.0,45617.0
13-04 02:45:57,0.083,0.083,99.500,0.334,0.0,0.0,0.0,188416.0,0.0,18.0,1478328320.0,885444608.0,1600053248.0,29655248896.0,27990.0,43294.0
13-04 02:45:58,0.083,0.083,99.166,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1478692864.0,885444608.0,1600069632.0,29654867968.0,26894.0,42764.0
13-04 02:45:59,0.250,0.083,99.167,0.500,0.0,0.0,0.0,114688.0,0.0,15.0,1479057408.0,885444608.0,1600086016.0,29654487040.0,28041.0,42710.0
13-04 02:46:00,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,12.0,1479548928.0,885444608.0,1600102400.0,29653979136.0,28508.0,45716.0
13-04 02:46:01,0.083,0.083,99.249,0.584,0.0,0.0,0.0,102400.0,0.0,13.0,1479659520.0,885444608.0,1600118784.0,29653852160.0,29042.0,46983.0
13-04 02:46:02,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1479643136.0,885444608.0,1600135168.0,29653852160.0,29135.0,48076.0
13-04 02:46:03,0.083,0.167,99.333,0.417,0.0,0.0,0.0,77824.0,0.0,10.0,1473400832.0,885444608.0,1600155648.0,29660073984.0,27486.0,43408.0
13-04 02:46:04,0.167,0.0,99.332,0.501,0.0,0.0,0.0,110592.0,0.0,17.0,1473511424.0,885444608.0,1600172032.0,29659947008.0,29515.0,45692.0
13-04 02:46:05,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1473622016.0,885444608.0,1600188416.0,29659820032.0,31084.0,46352.0
13-04 02:46:06,0.083,0.0,99.083,0.751,0.0,0.083,0.0,102400.0,0.0,13.0,1473605632.0,885444608.0,1600204800.0,29659820032.0,27866.0,42974.0
13-04 02:46:07,0.167,0.167,99.167,0.500,0.0,0.0,0.0,98304.0,0.0,17.0,1473589248.0,885444608.0,1600221184.0,29659820032.0,28148.0,41541.0
13-04 02:46:08,0.083,0.167,99.249,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,1474682880.0,885444608.0,1600237568.0,29658710016.0,28575.0,46269.0
13-04 02:46:09,0.083,0.167,99.001,0.749,0.0,0.0,0.0,118784.0,0.0,13.0,1474662400.0,885444608.0,1600258048.0,29658710016.0,32356.0,50247.0
13-04 02:46:10,0.0,0.083,99.165,0.751,0.0,0.0,0.0,102400.0,0.0,13.0,1474768896.0,885444608.0,1600278528.0,29658583040.0,28912.0,47146.0
13-04 02:46:11,0.084,0.0,99.165,0.752,0.0,0.0,0.0,110592.0,0.0,14.0,1474752512.0,885444608.0,1600294912.0,29658583040.0,30158.0,48013.0
13-04 02:46:12,0.166,0.083,99.169,0.499,0.0,0.083,0.0,94208.0,0.0,17.0,1474736128.0,885444608.0,1600311296.0,29658583040.0,28451.0,44407.0
13-04 02:46:13,0.167,0.083,99.333,0.417,0.0,0.0,0.0,90112.0,0.0,16.0,1474973696.0,885444608.0,1600327680.0,29658329088.0,28911.0,45408.0
13-04 02:46:14,0.083,0.083,99.251,0.583,0.0,0.0,0.0,81920.0,0.0,14.0,1475215360.0,885444608.0,1600339968.0,29658075136.0,26590.0,42391.0
13-04 02:46:15,0.167,0.167,99.166,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1476214784.0,885444608.0,1600364544.0,29657051136.0,45193.0,61233.0
13-04 02:46:16,0.083,0.083,99.083,0.751,0.0,0.0,0.0,102400.0,0.0,11.0,1476313088.0,885444608.0,1600385024.0,29656932352.0,29411.0,46199.0
13-04 02:46:17,0.083,0.083,99.249,0.584,0.0,0.0,0.0,86016.0,0.0,14.0,1476296704.0,885444608.0,1600401408.0,29656932352.0,31233.0,49584.0
13-04 02:46:18,0.0,0.083,99.333,0.500,0.0,0.083,0.0,86016.0,0.0,14.0,1476403200.0,885444608.0,1600421888.0,29656805376.0,30891.0,48245.0
13-04 02:46:19,0.167,0.083,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,13.0,1476517888.0,885444608.0,1600434176.0,29656678400.0,28717.0,43710.0
13-04 02:46:20,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,12.0,1476501504.0,885444608.0,1600450560.0,29656678400.0,27278.0,43481.0
13-04 02:46:21,0.083,0.333,99.085,0.499,0.0,0.0,0.0,90112.0,0.0,13.0,1476612096.0,885444608.0,1600466944.0,29656551424.0,28549.0,44636.0
13-04 02:46:22,0.0,0.083,99.250,0.583,0.0,0.083,0.0,77824.0,0.0,10.0,1476595712.0,885444608.0,1600483328.0,29656551424.0,27356.0,43569.0
13-04 02:46:23,0.167,0.167,99.084,0.583,0.0,0.0,0.0,77824.0,0.0,10.0,1476575232.0,885444608.0,1600503808.0,29656551424.0,28247.0,44165.0
13-04 02:46:24,0.083,0.0,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,1476493312.0,885444608.0,1600520192.0,29656616960.0,29789.0,47320.0
13-04 02:46:25,0.167,0.083,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1476476928.0,885444608.0,1600536576.0,29656616960.0,50113.0,68072.0
13-04 02:46:26,0.083,0.250,99.168,0.499,0.0,0.0,0.0,102400.0,0.0,13.0,1476456448.0,885444608.0,1600557056.0,29656616960.0,27316.0,43328.0
13-04 02:46:27,0.083,0.250,97.917,1.750,0.0,0.0,0.0,929792.0,0.0,47.0,1477111808.0,885444608.0,1601019904.0,29655498752.0,738697.0,1443720.0
13-04 02:46:28,0.083,0.0,99.249,0.668,0.0,0.0,0.0,151552.0,0.0,13.0,1477300224.0,885444608.0,1601236992.0,29655093248.0,11590.0,13899.0
13-04 02:46:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1477300224.0,885444608.0,1601236992.0,29655093248.0,4986.0,3731.0
13-04 02:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1477296128.0,885444608.0,1601241088.0,29655093248.0,7980.0,8281.0
13-04 02:46:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1477296128.0,885444608.0,1601241088.0,29655093248.0,6105.0,6324.0
13-04 02:46:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1477296128.0,885444608.0,1601241088.0,29655093248.0,6103.0,5233.0
13-04 02:46:33,0.083,0.167,99.001,0.749,0.0,0.0,0.0,126976.0,0.0,15.0,1477259264.0,885444608.0,1601277952.0,29655093248.0,50345.0,88134.0
13-04 02:46:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1477255168.0,885444608.0,1601282048.0,29655093248.0,7818.0,7908.0
13-04 02:46:35,0.0,0.083,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,1477242880.0,885444608.0,1601294336.0,29655093248.0,26418.0,40171.0
13-04 02:46:36,0.167,0.167,99.250,0.417,0.0,0.0,0.0,94208.0,0.0,14.0,1477226496.0,885444608.0,1601310720.0,29655093248.0,27281.0,42516.0
13-04 02:46:37,0.083,0.083,99.250,0.583,0.0,0.0,0.0,77824.0,0.0,10.0,1477206016.0,885444608.0,1601331200.0,29655093248.0,29924.0,46620.0
13-04 02:46:38,0.083,0.0,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1477443584.0,885444608.0,1601347584.0,29654839296.0,28148.0,43452.0
13-04 02:46:39,0.083,0.167,99.500,0.250,0.0,0.0,0.0,61440.0,0.0,13.0,1477431296.0,885444608.0,1601359872.0,29654839296.0,31303.0,47365.0
13-04 02:46:40,0.0,0.083,99.166,0.667,0.0,0.083,0.0,106496.0,0.0,15.0,1477414912.0,885444608.0,1601376256.0,29654839296.0,26481.0,42432.0
13-04 02:46:41,0.167,0.083,99.0,0.750,0.0,0.0,0.0,118784.0,0.0,17.0,1477398528.0,885444608.0,1601392640.0,29654839296.0,27290.0,43431.0
13-04 02:46:42,0.083,0.083,99.417,0.417,0.0,0.0,0.0,102400.0,0.0,21.0,1477369856.0,885444608.0,1601404928.0,29654855680.0,20863.0,30674.0
13-04 02:46:43,0.0,0.083,99.583,0.334,0.0,0.0,0.0,73728.0,0.0,12.0,1477296128.0,885444608.0,1601413120.0,29654921216.0,22667.0,31665.0
13-04 02:46:44,0.167,0.083,99.333,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1477246976.0,885444608.0,1601429504.0,29654953984.0,27026.0,42661.0
13-04 02:46:45,0.083,0.0,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1477226496.0,885444608.0,1601449984.0,29654953984.0,32531.0,50457.0
13-04 02:46:46,0.083,0.083,99.583,0.250,0.0,0.0,0.0,81920.0,0.0,12.0,1477206016.0,885444608.0,1601470464.0,29654953984.0,29118.0,46224.0
13-04 02:46:47,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,15.0,1477189632.0,885444608.0,1601486848.0,29654953984.0,44630.0,60921.0
13-04 02:46:48,0.083,0.0,99.416,0.501,0.0,0.0,0.0,110592.0,0.0,17.0,1477173248.0,885444608.0,1601503232.0,29654953984.0,27602.0,41510.0
13-04 02:46:49,0.083,0.0,99.417,0.500,0.0,0.0,0.0,90112.0,0.0,16.0,1477218304.0,885444608.0,1601519616.0,29654892544.0,34461.0,55019.0
13-04 02:46:50,0.084,0.084,99.331,0.502,0.0,0.0,0.0,114688.0,0.0,19.0,1477181440.0,885444608.0,1601540096.0,29654908928.0,45678.0,62116.0
13-04 02:46:51,0.166,0.166,99.251,0.416,0.0,0.0,0.0,114688.0,0.0,22.0,1477292032.0,885444608.0,1601556480.0,29654781952.0,30317.0,47184.0
13-04 02:46:52,0.083,0.0,99.332,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1477402624.0,885444608.0,1601572864.0,29654654976.0,24938.0,39350.0
13-04 02:46:53,0.0,0.083,99.249,0.667,0.0,0.0,0.0,110592.0,0.0,17.0,1477386240.0,885444608.0,1601589248.0,29654654976.0,31539.0,49391.0
13-04 02:46:54,0.083,0.0,99.333,0.500,0.0,0.083,0.0,110592.0,0.0,17.0,1477365760.0,885444608.0,1601609728.0,29654654976.0,24075.0,38863.0
13-04 02:46:55,0.167,0.083,99.332,0.417,0.0,0.0,0.0,90112.0,0.0,16.0,1478246400.0,885444608.0,1601626112.0,29653757952.0,47801.0,65346.0
13-04 02:46:56,0.167,0.0,99.416,0.417,0.0,0.0,0.0,110592.0,0.0,23.0,1478602752.0,885444608.0,1601642496.0,29653385216.0,29765.0,47164.0
13-04 02:46:57,0.0,0.084,99.498,0.418,0.0,0.0,0.0,155648.0,0.0,27.0,1478590464.0,885444608.0,1601654784.0,29653385216.0,28499.0,42506.0
13-04 02:46:58,0.166,0.083,99.085,0.666,0.0,0.0,0.0,114688.0,0.0,17.0,1478692864.0,885444608.0,1601679360.0,29653258240.0,33997.0,54379.0
13-04 02:46:59,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,16.0,1478680576.0,885444608.0,1601691648.0,29653258240.0,29539.0,44723.0
13-04 02:47:00,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,16.0,1478664192.0,885444608.0,1601708032.0,29653258240.0,30013.0,46185.0
13-04 02:47:01,0.0,0.0,99.332,0.668,0.0,0.0,0.0,110592.0,0.0,17.0,1478643712.0,885444608.0,1601728512.0,29653258240.0,26041.0,39766.0
13-04 02:47:02,0.416,0.083,99.084,0.416,0.0,0.0,0.0,163840.0,0.0,22.0,1480151040.0,885444608.0,1601744896.0,29651734528.0,30385.0,46969.0
13-04 02:47:03,0.083,0.083,99.167,0.667,0.0,0.0,0.0,110592.0,0.0,17.0,1480134656.0,885444608.0,1601761280.0,29651734528.0,27572.0,44124.0
13-04 02:47:04,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,20.0,1479991296.0,885444608.0,1601777664.0,29651861504.0,30456.0,48975.0
13-04 02:47:05,0.167,0.083,99.0,0.750,0.0,0.0,0.0,110592.0,0.0,17.0,1479974912.0,885444608.0,1601794048.0,29651861504.0,33079.0,51001.0
13-04 02:47:06,0.750,0.083,98.250,0.917,0.0,0.0,0.0,102400.0,0.0,13.0,1480081408.0,885444608.0,1601814528.0,29651734528.0,29065.0,44907.0
13-04 02:47:07,0.083,0.083,98.999,0.751,0.0,0.083,0.0,110592.0,0.0,17.0,1480073216.0,885444608.0,1601830912.0,29651726336.0,29303.0,45197.0
13-04 02:47:08,0.083,0.083,99.082,0.751,0.0,0.0,0.0,122880.0,0.0,19.0,1480056832.0,885444608.0,1601847296.0,29651726336.0,30349.0,48223.0
13-04 02:47:09,0.083,0.167,99.0,0.750,0.0,0.0,0.0,114688.0,0.0,19.0,1480036352.0,885444608.0,1601867776.0,29651726336.0,29583.0,46044.0
13-04 02:47:10,0.083,0.083,99.250,0.500,0.0,0.083,0.0,94208.0,0.0,18.0,1480019968.0,885444608.0,1601884160.0,29651726336.0,32057.0,49023.0
13-04 02:47:11,0.083,0.0,99.083,0.834,0.0,0.0,0.0,110592.0,0.0,15.0,1479999488.0,885444608.0,1601904640.0,29651726336.0,30976.0,48405.0
13-04 02:47:12,0.0,0.084,99.499,0.418,0.0,0.0,0.0,86016.0,0.0,14.0,1479983104.0,885444608.0,1601921024.0,29651726336.0,31178.0,49104.0
13-04 02:47:13,0.0,0.167,99.333,0.500,0.0,0.0,0.0,110592.0,0.0,22.0,1479966720.0,885444608.0,1601937408.0,29651726336.0,26656.0,39492.0
13-04 02:47:14,0.0,0.084,98.580,1.337,0.0,0.0,0.0,208896.0,0.0,37.0,1479954432.0,885444608.0,1601949696.0,29651726336.0,60037.0,100296.0
13-04 02:47:15,0.167,0.167,98.666,1.001,0.0,0.0,0.0,765952.0,0.0,18.0,1480298496.0,885444608.0,1602629632.0,29650702336.0,718480.0,1396769.0
13-04 02:47:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1480294400.0,885444608.0,1602633728.0,29650702336.0,8178.0,8353.0
13-04 02:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1480294400.0,885444608.0,1602633728.0,29650702336.0,6060.0,5743.0
13-04 02:47:18,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1480294400.0,885444608.0,1602633728.0,29650702336.0,4442.0,3486.0
13-04 02:47:19,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1480294400.0,885444608.0,1602633728.0,29650702336.0,7148.0,6499.0
13-04 02:47:20,0.0,0.084,99.165,0.752,0.0,0.0,0.0,143360.0,0.0,19.0,1480249344.0,885444608.0,1602670592.0,29650710528.0,51076.0,89248.0
13-04 02:47:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1480372224.0,885444608.0,1602674688.0,29650583552.0,5616.0,4785.0
13-04 02:47:22,0.083,0.0,99.165,0.751,0.0,0.0,0.0,110592.0,0.0,18.0,1480359936.0,885444608.0,1602686976.0,29650583552.0,23133.0,36142.0
13-04 02:47:23,0.083,0.167,99.250,0.500,0.0,0.0,0.0,118784.0,0.0,17.0,1480343552.0,885444608.0,1602703360.0,29650583552.0,27332.0,43825.0
13-04 02:47:24,0.083,0.167,99.500,0.250,0.0,0.0,0.0,86016.0,0.0,16.0,1480331264.0,885444608.0,1602715648.0,29650583552.0,30753.0,46996.0
13-04 02:47:25,0.167,0.083,98.749,1.001,0.0,0.0,0.0,126976.0,0.0,14.0,1480306688.0,885444608.0,1602740224.0,29650583552.0,48280.0,65454.0
13-04 02:47:26,0.083,0.0,99.165,0.751,0.0,0.0,0.0,114688.0,0.0,19.0,1480290304.0,885444608.0,1602756608.0,29650583552.0,28471.0,44684.0
13-04 02:47:27,0.083,0.083,99.083,0.750,0.0,0.0,0.0,151552.0,0.0,22.0,1480282112.0,885444608.0,1602772992.0,29650575360.0,44858.0,62044.0
13-04 02:47:28,0.167,0.0,99.165,0.668,0.0,0.0,0.0,135168.0,0.0,21.0,1480265728.0,885444608.0,1602789376.0,29650575360.0,32158.0,49831.0
13-04 02:47:29,0.083,0.083,99.083,0.751,0.0,0.0,0.0,114688.0,0.0,19.0,1480245248.0,885444608.0,1602809856.0,29650575360.0,29219.0,45368.0
13-04 02:47:30,0.167,0.083,99.167,0.500,0.0,0.083,0.0,86016.0,0.0,16.0,1480232960.0,885444608.0,1602822144.0,29650575360.0,31596.0,49666.0
13-04 02:47:31,0.167,0.083,98.917,0.833,0.0,0.0,0.0,118784.0,0.0,18.0,1480216576.0,885444608.0,1602838528.0,29650575360.0,29490.0,45012.0
13-04 02:47:32,0.167,0.0,98.918,0.833,0.0,0.083,0.0,106496.0,0.0,15.0,1480196096.0,885444608.0,1602859008.0,29650575360.0,28454.0,45347.0
13-04 02:47:33,0.083,0.083,98.999,0.834,0.0,0.0,0.0,102400.0,0.0,13.0,1480179712.0,885444608.0,1602875392.0,29650575360.0,28227.0,45508.0
13-04 02:47:34,0.083,0.083,99.0,0.833,0.0,0.0,0.0,122880.0,0.0,15.0,1480290304.0,885444608.0,1602891776.0,29650448384.0,28419.0,43305.0
13-04 02:47:35,0.167,0.0,99.079,0.753,0.0,0.0,0.0,114688.0,0.0,19.0,1480273920.0,885444608.0,1602908160.0,29650448384.0,29873.0,45817.0
13-04 02:47:36,0.083,0.083,99.084,0.749,0.0,0.0,0.0,114688.0,0.0,19.0,1480265728.0,885444608.0,1602924544.0,29650440192.0,28301.0,42977.0
13-04 02:47:37,0.084,0.084,99.332,0.501,0.0,0.0,0.0,155648.0,0.0,20.0,1480245248.0,885444608.0,1602945024.0,29650440192.0,47819.0,66341.0
13-04 02:47:38,0.0,0.0,99.415,0.585,0.0,0.0,0.0,114688.0,0.0,19.0,1480228864.0,885444608.0,1602961408.0,29650440192.0,29966.0,48013.0
13-04 02:47:39,0.083,0.083,99.249,0.584,0.0,0.0,0.0,147456.0,0.0,22.0,1480212480.0,885444608.0,1602977792.0,29650440192.0,29600.0,45852.0
13-04 02:47:40,0.0,0.083,99.499,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1480200192.0,885444608.0,1602990080.0,29650440192.0,23466.0,34131.0
13-04 02:47:41,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1480183808.0,885444608.0,1603006464.0,29650440192.0,28691.0,46260.0
13-04 02:47:42,0.417,0.0,98.998,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1483849728.0,885444608.0,1603022848.0,29646757888.0,28243.0,44189.0
13-04 02:47:43,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,19.0,1484087296.0,885444608.0,1603039232.0,29646503936.0,27524.0,45020.0
13-04 02:47:44,0.0,0.083,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,15.0,1484206080.0,885444608.0,1603055616.0,29646368768.0,25261.0,38374.0
13-04 02:47:45,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,19.0,1484435456.0,885444608.0,1603080192.0,29646114816.0,28025.0,45780.0
13-04 02:47:46,0.249,0.166,98.587,0.998,0.0,0.0,0.0,126976.0,0.0,16.0,1484546048.0,885444608.0,1603096576.0,29645987840.0,31975.0,50354.0
13-04 02:47:47,0.0,0.084,99.332,0.585,0.0,0.0,0.0,118784.0,0.0,21.0,1484656640.0,885444608.0,1603112960.0,29645860864.0,30409.0,46812.0
13-04 02:47:48,0.333,0.250,98.752,0.666,0.0,0.0,0.0,118784.0,0.0,21.0,1484640256.0,885444608.0,1603129344.0,29645860864.0,30742.0,47926.0
13-04 02:47:49,0.0,0.084,99.332,0.585,0.0,0.0,0.0,126976.0,0.0,23.0,1484623872.0,885444608.0,1603145728.0,29645860864.0,27388.0,40206.0
13-04 02:47:50,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,20.0,1484607488.0,885444608.0,1603162112.0,29645860864.0,32102.0,52094.0
13-04 02:47:51,0.167,0.083,99.166,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1484591104.0,885444608.0,1603178496.0,29645860864.0,27866.0,44362.0
13-04 02:47:52,0.0,0.083,98.999,0.917,0.0,0.0,0.0,151552.0,0.0,21.0,1484570624.0,885444608.0,1603198976.0,29645860864.0,29700.0,46881.0
13-04 02:47:53,0.083,0.083,99.166,0.667,0.0,0.0,0.0,118784.0,0.0,21.0,1484681216.0,885444608.0,1603215360.0,29645733888.0,28296.0,45716.0
13-04 02:47:54,0.167,0.0,99.332,0.501,0.0,0.0,0.0,98304.0,0.0,18.0,1484664832.0,885444608.0,1603231744.0,29645733888.0,29889.0,47021.0
13-04 02:47:55,0.250,0.0,98.915,0.835,0.0,0.0,0.0,102400.0,0.0,13.0,1485664256.0,885444608.0,1603248128.0,29644718080.0,47669.0,64772.0
13-04 02:47:56,0.0,0.167,99.083,0.750,0.0,0.0,0.0,122880.0,0.0,20.0,1485647872.0,885444608.0,1603264512.0,29644718080.0,28290.0,44090.0
13-04 02:47:57,0.166,0.083,99.002,0.666,0.0,0.083,0.0,143360.0,0.0,23.0,1485627392.0,885444608.0,1603284992.0,29644718080.0,30107.0,48519.0
13-04 02:47:58,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,17.0,1485611008.0,885444608.0,1603301376.0,29644718080.0,27926.0,44131.0
13-04 02:47:59,0.167,0.083,99.249,0.500,0.0,0.0,0.0,118784.0,0.0,22.0,1485594624.0,885444608.0,1603317760.0,29644718080.0,32382.0,49747.0
13-04 02:48:00,0.083,0.0,99.082,0.835,0.0,0.0,0.0,114688.0,0.0,19.0,1485705216.0,885444608.0,1603334144.0,29644591104.0,28090.0,43370.0
13-04 02:48:01,0.334,0.0,98.162,1.504,0.0,0.0,0.0,860160.0,0.0,32.0,1490092032.0,885444608.0,1603805184.0,29639733248.0,743928.0,1452948.0
13-04 02:48:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490735104.0,885444608.0,1604018176.0,29638877184.0,7629.0,5967.0
13-04 02:48:03,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490743296.0,885444608.0,1604018176.0,29638868992.0,8452.0,10543.0
13-04 02:48:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1490878464.0,885444608.0,1604018176.0,29638733824.0,8147.0,7020.0
13-04 02:48:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1490874368.0,885444608.0,1604022272.0,29638733824.0,6501.0,5354.0
13-04 02:48:06,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,9.0,1490874368.0,885444608.0,1604022272.0,29638733824.0,46530.0,81856.0
13-04 02:48:07,0.0,0.0,99.666,0.334,0.0,0.0,0.0,40960.0,0.0,6.0,1490972672.0,885444608.0,1604059136.0,29638598656.0,10061.0,9834.0
13-04 02:48:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,4.0,1490972672.0,885444608.0,1604059136.0,29638598656.0,12612.0,15534.0
13-04 02:48:09,0.0,0.167,99.083,0.751,0.0,0.0,0.0,102400.0,0.0,15.0,1491083264.0,885444608.0,1604075520.0,29638471680.0,25840.0,39349.0
13-04 02:48:10,0.083,0.0,99.249,0.668,0.0,0.0,0.0,94208.0,0.0,14.0,1491320832.0,885444608.0,1604091904.0,29638217728.0,48994.0,66693.0
13-04 02:48:11,0.250,0.167,99.084,0.500,0.0,0.0,0.0,102400.0,0.0,15.0,1491435520.0,885444608.0,1604104192.0,29638090752.0,29545.0,45688.0
13-04 02:48:12,1.756,0.0,97.742,0.502,0.0,0.0,0.0,126976.0,0.0,15.0,1498652672.0,885444608.0,1604124672.0,29630853120.0,30057.0,47278.0
13-04 02:48:13,0.333,0.083,99.001,0.500,0.0,0.083,0.0,90112.0,0.0,16.0,1499017216.0,885444608.0,1604141056.0,29630472192.0,28423.0,44056.0
13-04 02:48:14,0.083,0.083,98.999,0.834,0.0,0.0,0.0,106496.0,0.0,15.0,1499136000.0,885444608.0,1604157440.0,29630337024.0,26139.0,38597.0
13-04 02:48:15,0.083,0.083,99.333,0.500,0.0,0.0,0.0,106496.0,0.0,17.0,1500020736.0,885444608.0,1604169728.0,29629440000.0,24170.0,36116.0
13-04 02:48:16,0.083,0.083,99.332,0.501,0.0,0.0,0.0,90112.0,0.0,16.0,1499992064.0,885444608.0,1604190208.0,29629448192.0,28723.0,39416.0
13-04 02:48:17,0.083,0.0,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,16.0,1499975680.0,885444608.0,1604206592.0,29629448192.0,28702.0,48855.0
13-04 02:48:18,0.083,0.0,99.416,0.501,0.0,0.0,0.0,114688.0,0.0,19.0,1499967488.0,885444608.0,1604222976.0,29629440000.0,31805.0,49148.0
13-04 02:48:19,0.167,0.167,98.834,0.833,0.0,0.0,0.0,90112.0,0.0,14.0,1499942912.0,885444608.0,1604247552.0,29629440000.0,32123.0,51556.0
13-04 02:48:20,1.334,0.083,98.082,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1505005568.0,885444608.0,1604263936.0,29624360960.0,29784.0,47319.0
13-04 02:48:21,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,18.0,1505243136.0,885444608.0,1604280320.0,29624107008.0,29440.0,46683.0
13-04 02:48:22,0.083,0.083,99.083,0.751,0.0,0.0,0.0,114688.0,0.0,18.0,1505226752.0,885444608.0,1604296704.0,29624107008.0,27894.0,44812.0
13-04 02:48:23,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,17.0,1495814144.0,885444608.0,1604313088.0,29633503232.0,27850.0,45324.0
13-04 02:48:24,0.0,0.083,99.082,0.835,0.0,0.0,0.0,110592.0,0.0,17.0,1495793664.0,885444608.0,1604333568.0,29633503232.0,30020.0,45655.0
13-04 02:48:25,0.083,0.167,99.167,0.500,0.0,0.083,0.0,94208.0,0.0,18.0,1495777280.0,885444608.0,1604349952.0,29633503232.0,51096.0,70225.0
13-04 02:48:26,0.0,0.083,98.831,1.085,0.0,0.0,0.0,139264.0,0.0,16.0,1495756800.0,885444608.0,1604370432.0,29633503232.0,30136.0,48202.0
13-04 02:48:27,0.0,0.0,99.166,0.834,0.0,0.0,0.0,163840.0,0.0,25.0,1495740416.0,885444608.0,1604386816.0,29633503232.0,29981.0,49743.0
13-04 02:48:28,0.669,0.084,98.746,0.502,0.0,0.0,0.0,114688.0,0.0,19.0,1495719936.0,885444608.0,1604407296.0,29633503232.0,29559.0,47789.0
13-04 02:48:29,0.166,0.166,99.002,0.666,0.0,0.0,0.0,118784.0,0.0,21.0,1495703552.0,885444608.0,1604423680.0,29633503232.0,27653.0,45103.0
13-04 02:48:30,0.0,0.084,99.332,0.585,0.0,0.0,0.0,126976.0,0.0,16.0,1495814144.0,885444608.0,1604440064.0,29633376256.0,28248.0,44273.0
13-04 02:48:31,0.083,0.167,99.084,0.583,0.0,0.083,0.0,143360.0,0.0,22.0,1495740416.0,885444608.0,1604456448.0,29633433600.0,28765.0,46344.0
13-04 02:48:32,0.084,0.0,99.248,0.668,0.0,0.0,0.0,114688.0,0.0,18.0,1495719936.0,885444608.0,1604476928.0,29633433600.0,30037.0,47564.0
13-04 02:48:33,0.083,0.167,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,19.0,1495703552.0,885444608.0,1604493312.0,29633433600.0,30384.0,47105.0
13-04 02:48:34,0.167,0.0,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,17.0,1495687168.0,885444608.0,1604509696.0,29633433600.0,34463.0,53499.0
13-04 02:48:35,0.250,0.083,99.0,0.667,0.0,0.0,0.0,114688.0,0.0,19.0,1496690688.0,885444608.0,1604530176.0,29632409600.0,28644.0,45677.0
13-04 02:48:36,0.166,0.250,99.002,0.582,0.0,0.0,0.0,126976.0,0.0,21.0,1496666112.0,885444608.0,1604546560.0,29632417792.0,29753.0,46539.0
13-04 02:48:37,0.167,0.0,99.248,0.585,0.0,0.0,0.0,110592.0,0.0,17.0,1496649728.0,885444608.0,1604562944.0,29632417792.0,27517.0,44477.0
13-04 02:48:38,0.167,0.0,99.417,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1496637440.0,885444608.0,1604575232.0,29632417792.0,30119.0,45464.0
13-04 02:48:39,0.083,0.083,99.249,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,1496621056.0,885444608.0,1604591616.0,29632417792.0,23318.0,34536.0
13-04 02:48:40,0.166,0.166,98.752,0.915,0.0,0.0,0.0,126976.0,0.0,14.0,1496600576.0,885444608.0,1604612096.0,29632417792.0,27958.0,46306.0
13-04 02:48:41,0.0,0.0,99.415,0.585,0.0,0.0,0.0,131072.0,0.0,23.0,1496584192.0,885444608.0,1604628480.0,29632417792.0,29636.0,46390.0
13-04 02:48:42,0.167,0.167,99.167,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1496571904.0,885444608.0,1604640768.0,29632417792.0,31577.0,48239.0
13-04 02:48:43,0.250,0.083,99.002,0.666,0.0,0.0,0.0,102400.0,0.0,13.0,1496551424.0,885444608.0,1604661248.0,29632417792.0,27854.0,44397.0
13-04 02:48:44,0.0,0.083,99.332,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1496535040.0,885444608.0,1604677632.0,29632417792.0,29480.0,45364.0
13-04 02:48:45,0.167,0.083,99.0,0.750,0.0,0.0,0.0,110592.0,0.0,17.0,1496514560.0,885444608.0,1604698112.0,29632417792.0,29771.0,46184.0
13-04 02:48:46,0.250,0.083,98.834,0.833,0.0,0.0,0.0,110592.0,0.0,17.0,1496498176.0,885444608.0,1604714496.0,29632417792.0,29605.0,46678.0
13-04 02:48:47,0.083,0.0,99.249,0.668,0.0,0.0,0.0,163840.0,0.0,20.0,1496477696.0,885444608.0,1604734976.0,29632417792.0,48691.0,65990.0
13-04 02:48:48,0.0,0.084,98.413,1.504,0.0,0.0,0.0,233472.0,0.0,42.0,1496457216.0,885444608.0,1604755456.0,29632417792.0,49969.0,83911.0
13-04 02:48:49,0.167,0.167,98.167,1.500,0.0,0.0,0.0,823296.0,0.0,25.0,1495912448.0,885444608.0,1605427200.0,29632290816.0,714464.0,1402601.0
13-04 02:48:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1495912448.0,885444608.0,1605427200.0,29632290816.0,8338.0,7987.0
13-04 02:48:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1495908352.0,885444608.0,1605431296.0,29632290816.0,6360.0,6845.0
13-04 02:48:52,0.250,0.0,99.750,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1496162304.0,885444608.0,1605431296.0,29632036864.0,6402.0,4423.0
13-04 02:48:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1496162304.0,885444608.0,1605431296.0,29632036864.0,8526.0,9182.0
13-04 02:48:54,0.0,0.0,99.248,0.752,0.0,0.0,0.0,114688.0,0.0,14.0,1496248320.0,885444608.0,1605472256.0,29631909888.0,47869.0,85414.0
13-04 02:48:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1496891392.0,885444608.0,1605472256.0,29631266816.0,23399.0,22681.0
13-04 02:48:56,0.0,0.0,99.583,0.417,0.0,0.0,0.0,73728.0,0.0,10.0,1496870912.0,885444608.0,1605484544.0,29631275008.0,25560.0,38672.0
13-04 02:48:57,0.250,0.083,99.251,0.416,0.0,0.0,0.0,135168.0,0.0,20.0,1496858624.0,885444608.0,1605496832.0,29631275008.0,26569.0,42157.0
13-04 02:48:58,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1496969216.0,885444608.0,1605513216.0,29631148032.0,28934.0,45115.0
13-04 02:48:59,0.0,0.167,99.417,0.416,0.0,0.0,0.0,86016.0,0.0,14.0,1496952832.0,885444608.0,1605529600.0,29631148032.0,29159.0,45625.0
13-04 02:49:00,0.083,0.167,99.167,0.583,0.0,0.0,0.0,102400.0,0.0,13.0,1496932352.0,885444608.0,1605550080.0,29631148032.0,29770.0,46796.0
13-04 02:49:01,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,13.0,1496915968.0,885444608.0,1605566464.0,29631148032.0,28041.0,45117.0
13-04 02:49:02,0.083,0.0,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,17.0,1496899584.0,885444608.0,1605582848.0,29631148032.0,28917.0,45499.0
13-04 02:49:03,0.166,0.166,99.251,0.416,0.0,0.0,0.0,98304.0,0.0,16.0,1496883200.0,885444608.0,1605599232.0,29631148032.0,27028.0,42473.0
13-04 02:49:04,0.083,0.0,99.499,0.417,0.0,0.0,0.0,77824.0,0.0,10.0,1496866816.0,885444608.0,1605615616.0,29631148032.0,30143.0,45609.0
13-04 02:49:05,0.0,0.083,99.416,0.417,0.0,0.083,0.0,77824.0,0.0,10.0,1496850432.0,885444608.0,1605632000.0,29631148032.0,27627.0,43407.0
13-04 02:49:06,0.0,0.0,99.666,0.334,0.0,0.0,0.0,90112.0,0.0,13.0,1496834048.0,885444608.0,1605648384.0,29631148032.0,30112.0,46990.0
13-04 02:49:07,0.083,0.083,99.334,0.500,0.0,0.0,0.0,86016.0,0.0,13.0,1496940544.0,885444608.0,1605668864.0,29631021056.0,46324.0,64329.0
13-04 02:49:08,0.0,0.167,99.249,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,1496924160.0,885444608.0,1605685248.0,29631021056.0,32120.0,47627.0
13-04 02:49:09,0.167,0.167,99.084,0.583,0.0,0.0,0.0,102400.0,0.0,13.0,1496907776.0,885444608.0,1605701632.0,29631021056.0,30268.0,46976.0
13-04 02:49:10,0.083,0.083,99.416,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1497018368.0,885444608.0,1605718016.0,29630894080.0,26685.0,39868.0
13-04 02:49:11,0.083,0.167,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1497001984.0,885444608.0,1605734400.0,29630894080.0,27965.0,44621.0
13-04 02:49:12,0.250,0.083,99.084,0.583,0.0,0.0,0.0,102400.0,0.0,13.0,1496985600.0,885444608.0,1605750784.0,29630894080.0,49703.0,66975.0
13-04 02:49:13,0.0,0.0,99.416,0.584,0.0,0.0,0.0,143360.0,0.0,16.0,1496965120.0,885444608.0,1605771264.0,29630894080.0,29924.0,47939.0
13-04 02:49:14,0.0,0.0,99.332,0.668,0.0,0.0,0.0,102400.0,0.0,13.0,1496944640.0,885444608.0,1605791744.0,29630894080.0,29516.0,48267.0
13-04 02:49:15,0.167,0.083,99.249,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1497194496.0,885444608.0,1605804032.0,29630631936.0,27136.0,42255.0
13-04 02:49:16,0.083,0.083,99.167,0.583,0.0,0.083,0.0,94208.0,0.0,15.0,1497165824.0,885444608.0,1605824512.0,29630640128.0,30564.0,48535.0
13-04 02:49:17,0.083,0.083,99.249,0.584,0.0,0.0,0.0,81920.0,0.0,12.0,1497272320.0,885444608.0,1605844992.0,29630513152.0,29079.0,46914.0
13-04 02:49:18,0.0,0.083,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,15.0,1497260032.0,885444608.0,1605865472.0,29630504960.0,29398.0,46251.0
13-04 02:49:19,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,12.0,1497243648.0,885444608.0,1605881856.0,29630504960.0,30230.0,48170.0
13-04 02:49:20,0.333,0.083,98.833,0.750,0.0,0.0,0.0,102400.0,0.0,13.0,1497227264.0,885444608.0,1605898240.0,29630504960.0,29597.0,45064.0
13-04 02:49:21,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,1497210880.0,885444608.0,1605914624.0,29630504960.0,29211.0,46455.0
13-04 02:49:22,0.083,0.083,99.083,0.750,0.0,0.0,0.0,139264.0,0.0,14.0,1497190400.0,885444608.0,1605935104.0,29630504960.0,28524.0,43935.0
13-04 02:49:23,0.501,0.0,98.747,0.752,0.0,0.0,0.0,106496.0,0.0,15.0,1497174016.0,885444608.0,1605951488.0,29630504960.0,30176.0,48743.0
13-04 02:49:24,0.083,0.0,99.166,0.751,0.0,0.0,0.0,131072.0,0.0,16.0,1497165824.0,885444608.0,1605967872.0,29630496768.0,28943.0,45607.0
13-04 02:49:25,0.083,0.083,99.250,0.583,0.0,0.0,0.0,81920.0,0.0,12.0,1497145344.0,885444608.0,1605988352.0,29630496768.0,49412.0,67563.0
13-04 02:49:26,0.166,0.166,99.168,0.499,0.0,0.0,0.0,81920.0,0.0,12.0,1497128960.0,885444608.0,1606004736.0,29630496768.0,31126.0,49668.0
13-04 02:49:27,0.083,0.0,99.083,0.834,0.0,0.0,0.0,139264.0,0.0,13.0,1497112576.0,885444608.0,1606021120.0,29630496768.0,27449.0,44571.0
13-04 02:49:28,0.083,0.083,98.999,0.834,0.0,0.0,0.0,106496.0,0.0,15.0,1497096192.0,885444608.0,1606037504.0,29630496768.0,28104.0,43790.0
13-04 02:49:29,0.250,0.166,98.752,0.832,0.0,0.0,0.0,126976.0,0.0,17.0,1497079808.0,885444608.0,1606053888.0,29630496768.0,28859.0,46564.0
13-04 02:49:30,0.083,0.083,98.999,0.751,0.0,0.083,0.0,106496.0,0.0,15.0,1497059328.0,885444608.0,1606074368.0,29630496768.0,30672.0,47315.0
13-04 02:49:31,0.167,0.083,99.251,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1497042944.0,885444608.0,1606090752.0,29630496768.0,29660.0,46811.0
13-04 02:49:32,0.083,0.0,99.249,0.668,0.0,0.0,0.0,102400.0,0.0,13.0,1497153536.0,885444608.0,1606107136.0,29630369792.0,28590.0,45974.0
13-04 02:49:33,0.083,0.083,98.832,1.001,0.0,0.0,0.0,135168.0,0.0,18.0,1497128960.0,885444608.0,1606131712.0,29630369792.0,32077.0,51216.0
13-04 02:49:34,0.167,0.083,98.917,0.833,0.0,0.0,0.0,151552.0,0.0,22.0,1497112576.0,885444608.0,1606148096.0,29630369792.0,29241.0,46801.0
13-04 02:49:35,0.333,0.167,98.167,1.333,0.0,0.0,0.0,868352.0,0.0,36.0,1497067520.0,885444608.0,1606828032.0,29629734912.0,740619.0,1450013.0
13-04 02:49:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1497067520.0,885444608.0,1606828032.0,29629734912.0,6733.0,5534.0
13-04 02:49:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1497063424.0,885444608.0,1606832128.0,29629734912.0,5034.0,3911.0
13-04 02:49:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1497063424.0,885444608.0,1606832128.0,29629734912.0,8502.0,10120.0
13-04 02:49:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1497071616.0,885444608.0,1606832128.0,29629726720.0,5815.0,5342.0
13-04 02:49:40,0.334,0.0,98.829,0.836,0.0,0.0,0.0,131072.0,0.0,16.0,1497288704.0,885444608.0,1606868992.0,29629472768.0,65557.0,103243.0
13-04 02:49:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1497284608.0,885444608.0,1606873088.0,29629472768.0,5611.0,6439.0
13-04 02:49:42,0.0,0.083,99.249,0.667,0.0,0.0,0.0,81920.0,0.0,13.0,1497280512.0,885444608.0,1606877184.0,29629472768.0,26288.0,38322.0
13-04 02:49:43,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1497268224.0,885444608.0,1606889472.0,29629472768.0,30322.0,47165.0
13-04 02:49:44,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,14.0,1497251840.0,885444608.0,1606905856.0,29629472768.0,23783.0,34826.0
13-04 02:49:45,0.083,0.083,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,16.0,1497235456.0,885444608.0,1606922240.0,29629472768.0,21465.0,31704.0
13-04 02:49:46,0.0,0.0,99.415,0.585,0.0,0.0,0.0,77824.0,0.0,10.0,1497223168.0,885444608.0,1606942720.0,29629464576.0,29923.0,45491.0
13-04 02:49:47,0.167,0.167,99.167,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1497219072.0,885444608.0,1606946816.0,29629464576.0,20942.0,31093.0
13-04 02:49:48,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,16.0,1497206784.0,885444608.0,1606959104.0,29629464576.0,27217.0,39892.0
13-04 02:49:49,0.083,0.250,99.084,0.583,0.0,0.0,0.0,114688.0,0.0,17.0,1497313280.0,885444608.0,1606979584.0,29629337600.0,32183.0,54761.0
13-04 02:49:50,0.083,0.083,99.500,0.334,0.0,0.0,0.0,94208.0,0.0,16.0,1497292800.0,885444608.0,1607000064.0,29629337600.0,26656.0,41176.0
13-04 02:49:51,0.083,0.167,99.167,0.583,0.0,0.0,0.0,118784.0,0.0,17.0,1497407488.0,885444608.0,1607012352.0,29629210624.0,26503.0,41938.0
13-04 02:49:52,0.0,0.083,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,18.0,1497387008.0,885444608.0,1607032832.0,29629210624.0,31995.0,50297.0
13-04 02:49:53,0.834,0.0,98.582,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1497366528.0,885444608.0,1607053312.0,29629210624.0,26537.0,42332.0
13-04 02:49:54,0.0,0.084,99.582,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1497354240.0,885444608.0,1607065600.0,29629210624.0,29167.0,45592.0
13-04 02:49:55,0.167,0.167,98.918,0.666,0.0,0.083,0.0,122880.0,0.0,17.0,1497591808.0,885444608.0,1607090176.0,29628948480.0,52007.0,72184.0
13-04 02:49:56,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1497706496.0,885444608.0,1607094272.0,29628829696.0,24048.0,34395.0
13-04 02:49:57,0.0,0.083,99.499,0.417,0.0,0.0,0.0,184320.0,0.0,19.0,1497686016.0,885444608.0,1607114752.0,29628829696.0,26526.0,43707.0
13-04 02:49:58,0.083,0.083,99.416,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1497661440.0,885444608.0,1607139328.0,29628829696.0,32337.0,49976.0
13-04 02:49:59,0.083,0.0,99.332,0.584,0.0,0.0,0.0,110592.0,0.0,17.0,1497649152.0,885444608.0,1607151616.0,29628829696.0,29221.0,45767.0
13-04 02:50:00,0.083,0.167,99.167,0.583,0.0,0.0,0.0,106496.0,0.0,13.0,1497001984.0,885444608.0,1607163904.0,29629464576.0,31666.0,51674.0
13-04 02:50:01,0.167,0.0,99.417,0.417,0.0,0.0,0.0,118784.0,0.0,15.0,1496977408.0,885444608.0,1607188480.0,29629464576.0,30227.0,49117.0
13-04 02:50:02,0.167,0.083,99.0,0.750,0.0,0.0,0.0,126976.0,0.0,14.0,1497083904.0,885444608.0,1607208960.0,29629337600.0,33081.0,51890.0
13-04 02:50:03,0.0,0.0,99.332,0.668,0.0,0.0,0.0,102400.0,0.0,13.0,1497067520.0,885444608.0,1607225344.0,29629337600.0,27316.0,44606.0
13-04 02:50:04,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1497055232.0,885444608.0,1607237632.0,29629337600.0,28195.0,41114.0
13-04 02:50:05,0.083,0.0,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1497034752.0,885444608.0,1607258112.0,29629337600.0,26681.0,41386.0
13-04 02:50:06,0.083,0.167,99.333,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1497022464.0,885444608.0,1607270400.0,29629337600.0,26280.0,39657.0
13-04 02:50:07,0.083,0.0,99.333,0.584,0.0,0.0,0.0,102400.0,0.0,13.0,1497006080.0,885444608.0,1607286784.0,29629337600.0,27277.0,42331.0
13-04 02:50:08,0.0,0.0,99.332,0.668,0.0,0.0,0.0,73728.0,0.0,10.0,1496993792.0,885444608.0,1607299072.0,29629337600.0,25774.0,38821.0
13-04 02:50:09,0.0,0.083,99.500,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1496973312.0,885444608.0,1607319552.0,29629337600.0,25596.0,38790.0
13-04 02:50:10,0.083,0.083,99.165,0.668,0.0,0.0,0.0,102400.0,0.0,13.0,1497096192.0,885444608.0,1607331840.0,29629202432.0,27866.0,41774.0
13-04 02:50:11,0.083,0.0,99.500,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1497096192.0,885444608.0,1607340032.0,29629194240.0,25617.0,40092.0
13-04 02:50:12,0.0,0.084,99.415,0.502,0.0,0.0,0.0,94208.0,0.0,15.0,1497075712.0,885444608.0,1607360512.0,29629194240.0,29437.0,43355.0
13-04 02:50:13,0.250,0.083,98.835,0.832,0.0,0.0,0.0,94208.0,0.0,9.0,1497059328.0,885444608.0,1607376896.0,29629194240.0,27445.0,42503.0
13-04 02:50:14,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1497186304.0,885444608.0,1607385088.0,29629059072.0,26854.0,40138.0
13-04 02:50:15,0.167,0.083,99.249,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1498193920.0,885444608.0,1607401472.0,29628035072.0,20561.0,30725.0
13-04 02:50:16,0.0,0.0,99.416,0.500,0.0,0.083,0.0,94208.0,0.0,15.0,1498165248.0,885444608.0,1607421952.0,29628043264.0,22649.0,34587.0
13-04 02:50:17,0.0,0.083,99.416,0.501,0.0,0.0,0.0,98304.0,0.0,15.0,1498161152.0,885444608.0,1607426048.0,29628043264.0,29354.0,47854.0
13-04 02:50:18,0.083,0.0,99.416,0.501,0.0,0.0,0.0,86016.0,0.0,14.0,1498144768.0,885444608.0,1607442432.0,29628043264.0,28601.0,45068.0
13-04 02:50:19,0.083,0.083,99.417,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,1498128384.0,885444608.0,1607458816.0,29628043264.0,28101.0,43190.0
13-04 02:50:20,0.0,0.083,99.165,0.751,0.0,0.0,0.0,98304.0,0.0,11.0,1498103808.0,885444608.0,1607483392.0,29628043264.0,27525.0,40881.0
13-04 02:50:21,0.084,0.084,97.828,2.005,0.0,0.0,0.0,675840.0,0.0,44.0,1498046464.0,885444608.0,1607921664.0,29627662336.0,477758.0,929250.0
13-04 02:50:22,0.083,0.0,99.833,0.083,0.0,0.0,0.0,32768.0,0.0,12.0,1498042368.0,885444608.0,1607925760.0,29627662336.0,11807.0,14083.0
13-04 02:50:23,0.0,0.083,99.667,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,1498038272.0,885444608.0,1607929856.0,29627662336.0,11478.0,14062.0
13-04 02:50:24,0.167,0.083,99.500,0.250,0.0,0.0,0.0,57344.0,0.0,14.0,1498034176.0,885444608.0,1607933952.0,29627662336.0,13919.0,16535.0
13-04 02:50:25,0.083,0.167,99.750,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1498030080.0,885444608.0,1607938048.0,29627662336.0,31853.0,35704.0
13-04 02:50:26,0.0,0.083,99.666,0.250,0.0,0.0,0.0,61440.0,0.0,14.0,1498038272.0,885444608.0,1607938048.0,29627654144.0,13264.0,15051.0
13-04 02:50:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,126976.0,0.0,18.0,1498038272.0,885444608.0,1607946240.0,29627645952.0,11706.0,13983.0
13-04 02:50:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1498034176.0,885444608.0,1607950336.0,29627645952.0,12216.0,14153.0
13-04 02:50:29,0.0,0.0,99.750,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,1498034176.0,885444608.0,1607950336.0,29627645952.0,13557.0,16931.0
13-04 02:50:30,0.083,0.167,99.500,0.250,0.0,0.0,0.0,69632.0,0.0,21.0,1498030080.0,885444608.0,1607954432.0,29627645952.0,15737.0,20295.0
13-04 02:50:31,0.083,0.083,99.333,0.500,0.0,0.0,0.0,176128.0,0.0,8.0,1498157056.0,885444608.0,1608081408.0,29627392000.0,136730.0,262511.0
13-04 02:50:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1498157056.0,885444608.0,1608081408.0,29627392000.0,7070.0,4878.0
13-04 02:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498157056.0,885444608.0,1608081408.0,29627392000.0,6498.0,6320.0
13-04 02:50:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498152960.0,885444608.0,1608085504.0,29627392000.0,6468.0,6352.0
13-04 02:50:35,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498288128.0,885444608.0,1608085504.0,29627256832.0,7038.0,6977.0
13-04 02:50:36,0.167,0.083,99.001,0.749,0.0,0.0,0.0,110592.0,0.0,12.0,1498370048.0,885444608.0,1608122368.0,29627138048.0,49159.0,85326.0
13-04 02:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1498370048.0,885444608.0,1608122368.0,29627138048.0,6419.0,6207.0
13-04 02:50:38,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,14.0,1498353664.0,885444608.0,1608138752.0,29627138048.0,23840.0,34264.0
13-04 02:50:39,0.083,0.083,99.333,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1498341376.0,885444608.0,1608151040.0,29627138048.0,26435.0,41245.0
13-04 02:50:40,0.083,0.083,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1498329088.0,885444608.0,1608163328.0,29627138048.0,43884.0,57601.0
13-04 02:50:41,0.0,0.083,98.999,0.917,0.0,0.0,0.0,94208.0,0.0,9.0,1498312704.0,885444608.0,1608179712.0,29627138048.0,24724.0,37826.0
13-04 02:50:42,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,1498423296.0,885444608.0,1608196096.0,29627011072.0,26677.0,40036.0
13-04 02:50:43,0.083,0.167,99.250,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1498419200.0,885444608.0,1608208384.0,29627002880.0,24124.0,37138.0
13-04 02:50:44,0.083,0.083,99.0,0.750,0.0,0.083,0.0,102400.0,0.0,13.0,1498402816.0,885444608.0,1608224768.0,29627002880.0,27428.0,43305.0
13-04 02:50:45,0.0,0.083,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1498390528.0,885444608.0,1608237056.0,29627002880.0,24390.0,38427.0
13-04 02:50:46,0.167,0.0,99.250,0.583,0.0,0.0,0.0,81920.0,0.0,14.0,1498386432.0,885444608.0,1608249344.0,29626994688.0,26706.0,39428.0
13-04 02:50:47,0.167,0.083,99.250,0.500,0.0,0.0,0.0,102400.0,0.0,19.0,1498365952.0,885444608.0,1608269824.0,29626994688.0,26421.0,40438.0
13-04 02:50:48,0.0,0.0,99.248,0.752,0.0,0.0,0.0,110592.0,0.0,13.0,1498300416.0,885444608.0,1608286208.0,29627043840.0,25882.0,38448.0
13-04 02:50:49,0.0,0.083,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,14.0,1498288128.0,885444608.0,1608298496.0,29627043840.0,27881.0,42295.0
13-04 02:50:50,0.0,0.083,99.333,0.584,0.0,0.0,0.0,81920.0,0.0,14.0,1498398720.0,885444608.0,1608314880.0,29626916864.0,27442.0,41486.0
13-04 02:50:51,0.167,0.083,99.084,0.666,0.0,0.0,0.0,106496.0,0.0,12.0,1498382336.0,885444608.0,1608331264.0,29626916864.0,24556.0,39222.0
13-04 02:50:52,0.0,0.083,99.332,0.584,0.0,0.0,0.0,86016.0,0.0,15.0,1498370048.0,885444608.0,1608343552.0,29626916864.0,26094.0,40684.0
13-04 02:50:53,0.0,0.0,99.666,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,1498357760.0,885444608.0,1608355840.0,29626916864.0,25195.0,40094.0
13-04 02:50:54,0.083,0.0,99.333,0.584,0.0,0.0,0.0,102400.0,0.0,13.0,1498468352.0,885444608.0,1608372224.0,29626789888.0,26527.0,39651.0
13-04 02:50:55,0.084,0.084,99.415,0.418,0.0,0.0,0.0,77824.0,0.0,12.0,1498591232.0,885444608.0,1608384512.0,29626654720.0,45353.0,60643.0
13-04 02:50:56,0.167,0.167,99.333,0.333,0.0,0.0,0.0,77824.0,0.0,12.0,1498566656.0,885444608.0,1608400896.0,29626662912.0,28411.0,43144.0
13-04 02:50:57,0.167,0.083,99.083,0.667,0.0,0.0,0.0,159744.0,0.0,15.0,1498677248.0,885444608.0,1608417280.0,29626535936.0,25248.0,38905.0
13-04 02:50:58,0.0,0.083,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1498664960.0,885444608.0,1608429568.0,29626535936.0,27332.0,41544.0
13-04 02:50:59,0.167,0.0,99.417,0.417,0.0,0.0,0.0,118784.0,0.0,17.0,1498648576.0,885444608.0,1608445952.0,29626535936.0,25164.0,38699.0
13-04 02:51:00,0.0,0.0,99.583,0.417,0.0,0.0,0.0,73728.0,0.0,10.0,1498636288.0,885444608.0,1608458240.0,29626535936.0,23745.0,35940.0
13-04 02:51:01,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,1498619904.0,885444608.0,1608474624.0,29626535936.0,27003.0,40912.0
13-04 02:51:02,0.083,0.083,99.499,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1498607616.0,885444608.0,1608486912.0,29626535936.0,26675.0,40002.0
13-04 02:51:03,0.0,0.083,99.416,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1498595328.0,885444608.0,1608499200.0,29626535936.0,25455.0,37668.0
13-04 02:51:04,0.0,0.0,99.498,0.502,0.0,0.0,0.0,110592.0,0.0,13.0,1498574848.0,885444608.0,1608519680.0,29626535936.0,28687.0,42069.0
13-04 02:51:05,0.083,0.0,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1498562560.0,885444608.0,1608531968.0,29626535936.0,30088.0,46988.0
13-04 02:51:06,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1498546176.0,885444608.0,1608548352.0,29626535936.0,28644.0,42303.0
13-04 02:51:07,0.0,0.083,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,11.0,1498529792.0,885444608.0,1608564736.0,29626535936.0,23144.0,36586.0
13-04 02:51:08,0.0,0.083,99.416,0.500,0.0,0.0,0.0,73728.0,0.0,12.0,1498521600.0,885444608.0,1608572928.0,29626535936.0,25955.0,36175.0
13-04 02:51:09,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1498509312.0,885444608.0,1608585216.0,29626535936.0,23094.0,33778.0
13-04 02:51:10,0.083,0.083,98.999,0.834,0.0,0.0,0.0,98304.0,0.0,11.0,1498492928.0,885444608.0,1608601600.0,29626535936.0,27418.0,42514.0
13-04 02:51:11,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1498480640.0,885444608.0,1608613888.0,29626535936.0,25542.0,40275.0
13-04 02:51:12,0.167,0.167,98.834,0.833,0.0,0.0,0.0,94208.0,0.0,9.0,1498460160.0,885444608.0,1608634368.0,29626535936.0,27107.0,41007.0
13-04 02:51:13,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1498447872.0,885444608.0,1608646656.0,29626535936.0,28499.0,44408.0
13-04 02:51:14,0.083,0.083,99.251,0.500,0.0,0.083,0.0,77824.0,0.0,12.0,1498431488.0,885444608.0,1608663040.0,29626535936.0,28007.0,42156.0
13-04 02:51:15,0.084,0.0,99.331,0.585,0.0,0.0,0.0,86016.0,0.0,10.0,1499316224.0,885444608.0,1608675328.0,29625638912.0,25094.0,38278.0
13-04 02:51:16,0.083,0.167,98.833,0.917,0.0,0.0,0.0,139264.0,0.0,19.0,1499303936.0,885444608.0,1608687616.0,29625638912.0,33072.0,52094.0
13-04 02:51:17,0.416,0.083,98.168,1.332,0.0,0.0,0.0,421888.0,0.0,32.0,1499148288.0,885444608.0,1608962048.0,29625520128.0,306526.0,577703.0
13-04 02:51:18,0.083,0.167,99.583,0.167,0.0,0.0,0.0,57344.0,0.0,15.0,1499144192.0,885444608.0,1608966144.0,29625520128.0,14732.0,19607.0
13-04 02:51:19,0.916,0.083,98.751,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,1499140096.0,885444608.0,1608970240.0,29625520128.0,14865.0,20301.0
13-04 02:51:20,0.0,0.0,99.749,0.251,0.0,0.0,0.0,73728.0,0.0,17.0,1499131904.0,885444608.0,1608978432.0,29625520128.0,16752.0,20734.0
13-04 02:51:21,0.083,0.0,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,15.0,1499250688.0,885444608.0,1608986624.0,29625393152.0,18209.0,25925.0
13-04 02:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,19.0,1499250688.0,885444608.0,1608986624.0,29625393152.0,14179.0,17695.0
13-04 02:51:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,49152.0,0.0,10.0,1499369472.0,885444608.0,1608994816.0,29625266176.0,11584.0,14507.0
13-04 02:51:24,0.0,0.083,99.666,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,1499365376.0,885444608.0,1608998912.0,29625266176.0,12622.0,14800.0
13-04 02:51:25,0.0,0.083,99.666,0.250,0.0,0.0,0.0,69632.0,0.0,17.0,1499361280.0,885444608.0,1609003008.0,29625266176.0,31667.0,33824.0
13-04 02:51:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,14.0,1499361280.0,885444608.0,1609003008.0,29625266176.0,11791.0,13312.0
13-04 02:51:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,1499361280.0,885444608.0,1609003008.0,29625266176.0,5553.0,5765.0
13-04 02:51:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,885444608.0,1609007104.0,29625266176.0,5807.0,5878.0
13-04 02:51:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,885444608.0,1609007104.0,29625266176.0,6144.0,6279.0
13-04 02:51:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499357184.0,885444608.0,1609007104.0,29625266176.0,8746.0,9180.0
13-04 02:51:31,0.0,0.167,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,4.0,1499353088.0,885444608.0,1609011200.0,29625266176.0,6265.0,7176.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,1.0,1499353088.0,885444608.0,1609011200.0,29625266176.0,7009.0,4949.0
13-04 02:51:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499353088.0,885444608.0,1609011200.0,29625266176.0,5530.0,4994.0
13-04 02:51:34,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499353088.0,885444608.0,1609011200.0,29625266176.0,7015.0,6097.0
13-04 02:51:35,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499738112.0,885444608.0,1609015296.0,29624877056.0,8309.0,8151.0
13-04 02:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1499738112.0,885444608.0,1609015296.0,29624877056.0,7714.0,6226.0
13-04 02:51:37,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1499729920.0,885444608.0,1609015296.0,29624885248.0,8323.0,7916.0
13-04 02:51:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499729920.0,885444608.0,1609015296.0,29624885248.0,5095.0,4077.0
13-04 02:51:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499725824.0,885444608.0,1609019392.0,29624885248.0,8177.0,8167.0
13-04 02:51:40,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1499725824.0,885444608.0,1609019392.0,29624885248.0,7791.0,8985.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499725824.0,885444608.0,1609019392.0,29624885248.0,5110.0,4546.0
13-04 02:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1499725824.0,885444608.0,1609019392.0,29624885248.0,4895.0,3965.0
13-04 02:51:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1499721728.0,885444608.0,1609023488.0,29624885248.0,3738.0,3176.0
13-04 02:51:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499721728.0,885444608.0,1609023488.0,29624885248.0,7712.0,7979.0
13-04 02:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499729920.0,885444608.0,1609023488.0,29624877056.0,7287.0,7427.0
13-04 02:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499729920.0,885444608.0,1609023488.0,29624877056.0,6042.0,5178.0
13-04 02:51:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1499725824.0,885444608.0,1609027584.0,29624877056.0,6040.0,6022.0
13-04 02:51:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499848704.0,885444608.0,1609031680.0,29624750080.0,6512.0,7066.0
13-04 02:51:49,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1499848704.0,885444608.0,1609031680.0,29624750080.0,5983.0,5515.0
13-04 02:51:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499848704.0,885444608.0,1609031680.0,29624750080.0,5250.0,4799.0
13-04 02:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499848704.0,885444608.0,1609031680.0,29624750080.0,3704.0,3169.0
13-04 02:51:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1499844608.0,885444608.0,1609035776.0,29624750080.0,9577.0,10286.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499844608.0,885444608.0,1609035776.0,29624750080.0,6068.0,5102.0
13-04 02:51:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499844608.0,885444608.0,1609035776.0,29624750080.0,6677.0,5769.0
13-04 02:51:55,0.250,0.083,99.500,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1499099136.0,885444608.0,1609035776.0,29625495552.0,25085.0,24457.0
13-04 02:51:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499095040.0,885444608.0,1609039872.0,29625495552.0,6850.0,6353.0
13-04 02:51:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,61440.0,0.0,11.0,1499095040.0,885444608.0,1609039872.0,29625495552.0,6642.0,7013.0
13-04 02:51:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499103232.0,885444608.0,1609039872.0,29625487360.0,5991.0,5090.0
13-04 02:51:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499226112.0,885444608.0,1609043968.0,29625360384.0,5292.0,5876.0
13-04 02:52:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499226112.0,885444608.0,1609043968.0,29625360384.0,8560.0,8118.0
13-04 02:52:01,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1499234304.0,885444608.0,1609043968.0,29625352192.0,5758.0,5806.0
13-04 02:52:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1499234304.0,885444608.0,1609043968.0,29625352192.0,7533.0,6235.0
13-04 02:52:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1499205632.0,885444608.0,1609048064.0,29625376768.0,4386.0,3376.0
13-04 02:52:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499205632.0,885444608.0,1609048064.0,29625376768.0,9481.0,8818.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1499197440.0,885444608.0,1609048064.0,29625384960.0,7097.0,5823.0
13-04 02:52:06,0.167,0.250,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1504751616.0,885444608.0,1609048064.0,29619830784.0,11875.0,9340.0
13-04 02:52:07,3.824,1.413,94.431,0.249,0.0,0.083,0.0,53248.0,0.0,3.0,1520066560.0,885444608.0,1609080832.0,29604483072.0,99262.0,96432.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-zookeeper-slave-42.csv <==
13-04 02:31:15,0.216,0.101,99.534,0.136,0.0,0.013,2287.575,545049.136,0.319,6.332,2399514624.0,930062336.0,2199842816.0,28089655296.0,0.0,0.0
13-04 02:31:16,0.083,0.083,99.333,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,2399940608.0,930062336.0,2199851008.0,28089221120.0,19153.0,6890.0
13-04 02:31:17,0.0,0.083,99.249,0.668,0.0,0.0,0.0,122880.0,0.0,15.0,2399981568.0,930062336.0,2199859200.0,28089171968.0,18855.0,10310.0
13-04 02:31:18,0.917,0.0,97.665,1.418,0.0,0.0,0.0,425984.0,0.0,36.0,2400849920.0,930062336.0,2199871488.0,28088291328.0,238007.0,9377.0
13-04 02:31:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2397343744.0,930062336.0,2200088576.0,28091580416.0,6180.0,7820.0
13-04 02:31:20,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397204480.0,930062336.0,2200088576.0,28091719680.0,4189.0,4379.0
13-04 02:31:21,0.167,0.083,99.750,0.0,0.0,0.0,0.0,52224000.0,0.0,80.0,2397204480.0,930062336.0,2200088576.0,28091719680.0,4454.0,3751.0
13-04 02:31:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397204480.0,930062336.0,2200088576.0,28091719680.0,6722.0,7626.0
13-04 02:31:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,81920.0,0.0,5.0,2397204480.0,930062336.0,2200088576.0,28091719680.0,3578.0,2737.0
13-04 02:31:24,0.417,0.167,98.581,0.751,0.0,0.083,0.0,151552.0,0.0,19.0,2397007872.0,930062336.0,2201427968.0,28090576896.0,1617006.0,79938.0
13-04 02:31:25,0.334,0.251,99.415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2397536256.0,930062336.0,2203566080.0,28087910400.0,2310302.0,100476.0
13-04 02:31:26,0.417,0.250,98.831,0.501,0.0,0.0,0.0,90112.0,0.0,16.0,2397061120.0,930062336.0,2206072832.0,28085878784.0,2422560.0,107073.0
13-04 02:31:27,0.585,0.167,98.747,0.501,0.0,0.0,0.0,90112.0,0.0,16.0,2397634560.0,930062336.0,2207911936.0,28083466240.0,2350437.0,117519.0
13-04 02:31:28,0.500,0.250,98.332,0.834,0.0,0.083,0.0,163840.0,0.0,20.0,2397048832.0,930062336.0,2210340864.0,28081623040.0,2467936.0,112487.0
13-04 02:31:29,0.584,0.167,98.666,0.500,0.0,0.083,0.0,172032.0,0.0,21.0,2397462528.0,930062336.0,2212274176.0,28079276032.0,2205470.0,101431.0
13-04 02:31:30,0.583,0.417,98.250,0.750,0.0,0.0,0.0,106496.0,0.0,13.0,2397704192.0,930062336.0,2214952960.0,28076355584.0,2526392.0,114108.0
13-04 02:31:31,0.084,0.334,99.080,0.502,0.0,0.0,0.0,94208.0,0.0,18.0,2398007296.0,930062336.0,2216681472.0,28074323968.0,2192575.0,102755.0
13-04 02:31:32,0.334,0.251,98.663,0.752,0.0,0.0,0.0,114688.0,0.0,15.0,2398019584.0,930062336.0,2219241472.0,28071751680.0,2410269.0,112004.0
13-04 02:31:33,0.334,0.167,98.411,1.003,0.0,0.084,0.0,159744.0,0.0,20.0,2398502912.0,930062336.0,2221010944.0,28069498880.0,2428047.0,115871.0
13-04 02:31:34,0.417,0.250,98.831,0.501,0.0,0.0,0.0,143360.0,0.0,20.0,2398543872.0,930062336.0,2223288320.0,28067180544.0,2337940.0,107331.0
13-04 02:31:35,0.417,0.250,98.748,0.501,0.0,0.083,0.0,94208.0,0.0,16.0,2398359552.0,930062336.0,2225885184.0,28064768000.0,2369170.0,112894.0
13-04 02:31:36,0.418,0.334,98.747,0.501,0.0,0.0,0.0,94208.0,0.0,18.0,2399055872.0,930062336.0,2227609600.0,28062347264.0,2297651.0,101954.0
13-04 02:31:37,0.167,0.334,98.915,0.501,0.0,0.083,0.0,94208.0,0.0,16.0,2399358976.0,930062336.0,2229813248.0,28059840512.0,2296316.0,104950.0
13-04 02:31:38,2.265,0.0,96.896,0.839,0.0,0.0,0.0,163840.0,0.0,22.0,2403192832.0,930062336.0,2232098816.0,28053721088.0,2425186.0,115707.0
13-04 02:31:39,0.250,0.167,99.165,0.417,0.0,0.0,0.0,151552.0,0.0,18.0,2402988032.0,930062336.0,2234556416.0,28051468288.0,2334250.0,99212.0
13-04 02:31:40,0.334,0.251,98.747,0.668,0.0,0.0,0.0,151552.0,0.0,19.0,2398793728.0,930062336.0,2236461056.0,28053757952.0,2345995.0,105219.0
13-04 02:31:41,0.251,0.167,99.081,0.418,0.0,0.084,0.0,94208.0,0.0,18.0,2398801920.0,930062336.0,2238615552.0,28051595264.0,2354078.0,104703.0
13-04 02:31:42,0.417,0.250,98.748,0.584,0.0,0.0,0.0,122880.0,0.0,19.0,2398928896.0,930062336.0,2240933888.0,28049149952.0,2330108.0,103284.0
13-04 02:31:43,0.417,0.167,98.748,0.584,0.0,0.083,0.0,135168.0,0.0,21.0,2398806016.0,930062336.0,2243436544.0,28046770176.0,2499264.0,114744.0
13-04 02:31:44,0.501,0.167,98.914,0.418,0.0,0.0,0.0,126976.0,0.0,18.0,2399203328.0,930062336.0,2245705728.0,28044103680.0,2483690.0,117505.0
13-04 02:31:45,0.251,0.251,99.080,0.418,0.0,0.0,0.0,90112.0,0.0,16.0,2399711232.0,930062336.0,2247483392.0,28041818112.0,2238902.0,112010.0
13-04 02:31:46,0.417,0.333,98.750,0.417,0.0,0.083,0.0,122880.0,0.0,19.0,2399625216.0,930062336.0,2249981952.0,28039405568.0,2249604.0,104659.0
13-04 02:31:47,0.417,0.250,98.831,0.501,0.0,0.0,0.0,86016.0,0.0,14.0,2399776768.0,930062336.0,2252275712.0,28036960256.0,2441038.0,102819.0
13-04 02:31:48,0.167,0.251,98.663,0.835,0.0,0.084,0.0,163840.0,0.0,20.0,2400583680.0,930062336.0,2254102528.0,28034326528.0,2213557.0,95423.0
13-04 02:31:49,0.250,0.250,98.664,0.751,0.0,0.083,0.0,167936.0,0.0,18.0,2400882688.0,930062336.0,2256470016.0,28031660032.0,2564604.0,114820.0
13-04 02:31:50,0.251,0.168,99.079,0.503,0.0,0.0,0.0,86016.0,0.0,16.0,2400706560.0,930062336.0,2259066880.0,28029239296.0,2398564.0,112588.0
13-04 02:31:51,0.084,0.335,99.162,0.419,0.0,0.0,0.0,110592.0,0.0,18.0,2401259520.0,930062336.0,2260926464.0,28026826752.0,2237710.0,105049.0
13-04 02:31:52,0.167,0.334,98.997,0.501,0.0,0.0,0.0,90112.0,0.0,16.0,2401259520.0,930062336.0,2263404544.0,28024348672.0,2455484.0,105039.0
13-04 02:31:53,0.334,0.251,98.329,1.003,0.0,0.084,0.0,155648.0,0.0,18.0,2401304576.0,930062336.0,2265739264.0,28021968896.0,2414403.0,106260.0
13-04 02:31:54,0.417,0.417,98.500,0.667,0.0,0.0,0.0,147456.0,0.0,17.0,2402295808.0,930062336.0,2267508736.0,28019208192.0,2296129.0,104715.0
13-04 02:31:55,0.334,0.167,98.662,0.753,0.0,0.084,0.0,167936.0,0.0,24.0,2402291712.0,930062336.0,2270052352.0,28016668672.0,2524309.0,119646.0
13-04 02:31:56,0.334,0.334,96.327,2.922,0.0,0.083,0.0,70008832.0,0.0,88.0,2402902016.0,930062336.0,2271895552.0,28014215168.0,2168400.0,95450.0
13-04 02:31:57,0.417,0.167,98.831,0.501,0.0,0.083,0.0,114688.0,0.0,20.0,2403139584.0,930062336.0,2274037760.0,28011835392.0,2418755.0,126106.0
13-04 02:31:58,0.250,0.500,98.499,0.667,0.0,0.083,0.0,139264.0,0.0,23.0,2402856960.0,930062336.0,2276786176.0,28009369600.0,2537261.0,117934.0
13-04 02:31:59,0.334,0.334,98.582,0.751,0.0,0.0,0.0,208896.0,0.0,29.0,2402852864.0,930062336.0,2278948864.0,28007211008.0,2266829.0,100786.0
13-04 02:32:00,0.251,0.418,98.914,0.418,0.0,0.0,0.0,94208.0,0.0,20.0,2403155968.0,930062336.0,2281058304.0,28004798464.0,2308691.0,106302.0
13-04 02:32:01,0.500,0.250,98.833,0.333,0.0,0.083,0.0,98304.0,0.0,18.0,2403811328.0,930062336.0,2282942464.0,28002258944.0,2351071.0,103263.0
13-04 02:32:02,0.334,0.167,98.831,0.668,0.0,0.0,0.0,143360.0,0.0,21.0,2403713024.0,930062336.0,2285359104.0,27999940608.0,2278040.0,104348.0
13-04 02:32:03,0.251,0.167,98.996,0.586,0.0,0.0,0.0,131072.0,0.0,19.0,2403749888.0,930062336.0,2287702016.0,27997560832.0,2463956.0,108493.0
13-04 02:32:04,0.167,0.167,99.083,0.584,0.0,0.0,0.0,147456.0,0.0,19.0,2404225024.0,930062336.0,2288496640.0,27996291072.0,984412.0,48633.0
13-04 02:32:05,0.083,0.083,99.416,0.417,0.0,0.0,0.0,90112.0,0.0,18.0,2404499456.0,930062336.0,2288476160.0,27996037120.0,21135.0,11901.0
13-04 02:32:06,0.083,0.083,99.250,0.583,0.0,0.0,0.0,110592.0,0.0,19.0,2404868096.0,930062336.0,2288488448.0,27995656192.0,19302.0,6915.0
13-04 02:32:07,0.167,0.167,97.998,1.668,0.0,0.0,0.0,483328.0,0.0,84.0,2406248448.0,930062336.0,2288504832.0,27994259456.0,148514.0,19839.0
13-04 02:32:08,0.083,0.0,98.831,1.085,0.0,0.0,0.0,258048.0,0.0,20.0,2407800832.0,930062336.0,2288730112.0,27992481792.0,118060.0,7452.0
13-04 02:32:09,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407796736.0,930062336.0,2288734208.0,27992481792.0,6020.0,6765.0
13-04 02:32:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407796736.0,930062336.0,2288734208.0,27992481792.0,5037.0,4112.0
13-04 02:32:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2407792640.0,930062336.0,2288738304.0,27992481792.0,5677.0,4962.0
13-04 02:32:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,2407788544.0,930062336.0,2288742400.0,27992481792.0,4961.0,5382.0
13-04 02:32:13,0.250,0.250,98.751,0.666,0.0,0.083,0.0,143360.0,0.0,15.0,2407591936.0,930062336.0,2290081792.0,27991339008.0,1521780.0,66523.0
13-04 02:32:14,0.335,0.0,99.665,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2408128512.0,930062336.0,2292211712.0,27988672512.0,2448133.0,106562.0
13-04 02:32:15,0.251,0.334,98.829,0.585,0.0,0.0,0.0,102400.0,0.0,12.0,2408308736.0,930062336.0,2294476800.0,27986227200.0,2450916.0,104884.0
13-04 02:32:16,0.334,0.334,98.666,0.584,0.0,0.083,0.0,98304.0,0.0,11.0,2408415232.0,930062336.0,2296832000.0,27983765504.0,2255191.0,93857.0
13-04 02:32:17,0.502,0.084,99.164,0.251,0.0,0.0,0.0,204800.0,0.0,51.0,2408779776.0,930062336.0,2298687488.0,27981545472.0,2428095.0,130072.0
13-04 02:32:18,0.416,0.500,98.335,0.749,0.0,0.0,0.0,151552.0,0.0,18.0,2408779776.0,930062336.0,2301480960.0,27978752000.0,2559194.0,121538.0
13-04 02:32:19,0.500,0.250,98.499,0.667,0.0,0.083,0.0,151552.0,0.0,15.0,2407931904.0,930062336.0,2303614976.0,27977465856.0,2323082.0,119891.0
13-04 02:32:20,0.334,0.501,98.663,0.501,0.0,0.0,0.0,208896.0,0.0,51.0,2408402944.0,930062336.0,2305437696.0,27975172096.0,2339263.0,146263.0
13-04 02:32:21,0.501,0.250,98.748,0.501,0.0,0.0,0.0,122880.0,0.0,17.0,2408038400.0,930062336.0,2308182016.0,27972792320.0,2561081.0,133471.0
13-04 02:32:22,0.334,0.251,99.247,0.167,0.0,0.0,0.0,61440.0,0.0,13.0,2408267776.0,930062336.0,2310365184.0,27970379776.0,2426053.0,121044.0
13-04 02:32:23,0.668,0.334,97.997,1.002,0.0,0.0,0.0,155648.0,0.0,18.0,2408685568.0,930062336.0,2312232960.0,27968094208.0,2365629.0,122932.0
13-04 02:32:24,0.584,0.334,98.749,0.250,0.0,0.083,0.0,233472.0,0.0,53.0,2408972288.0,930062336.0,2314485760.0,27965554688.0,2408552.0,149107.0
13-04 02:32:25,0.417,0.250,98.750,0.583,0.0,0.0,0.0,77824.0,0.0,8.0,2408992768.0,930062336.0,2316402688.0,27963617280.0,1750714.0,92939.0
13-04 02:32:26,0.084,0.251,96.906,2.759,0.0,0.0,0.0,46985216.0,0.0,58.0,2409472000.0,930062336.0,2317541376.0,27961999360.0,1508829.0,64315.0
13-04 02:32:27,0.167,0.417,98.499,0.751,0.0,0.167,0.0,106496.0,0.0,11.0,2409127936.0,930062336.0,2321313792.0,27958571008.0,3924141.0,136217.0
13-04 02:32:28,0.084,0.168,99.077,0.671,0.0,0.0,0.0,122880.0,0.0,15.0,2409299968.0,930062336.0,2323427328.0,27956285440.0,2393059.0,126904.0
13-04 02:32:29,0.417,0.250,98.497,0.835,0.0,0.0,0.0,196608.0,0.0,19.0,2409467904.0,930062336.0,2325544960.0,27953999872.0,2365427.0,124167.0
13-04 02:32:30,0.251,0.251,99.079,0.418,0.0,0.0,0.0,81920.0,0.0,12.0,2409439232.0,930062336.0,2327891968.0,27951681536.0,2517882.0,109250.0
13-04 02:32:31,0.251,0.251,98.747,0.752,0.0,0.0,0.0,131072.0,0.0,22.0,2409521152.0,930062336.0,2330062848.0,27949428736.0,2318006.0,104759.0
13-04 02:32:32,0.334,0.250,98.832,0.500,0.0,0.083,0.0,81920.0,0.0,12.0,2409578496.0,930062336.0,2332291072.0,27947143168.0,2341372.0,100339.0
13-04 02:32:33,0.167,0.251,98.912,0.669,0.0,0.0,0.0,122880.0,0.0,13.0,2409869312.0,930062336.0,2334793728.0,27944349696.0,2505374.0,107860.0
13-04 02:32:34,0.335,0.167,99.079,0.418,0.0,0.0,0.0,122880.0,0.0,16.0,2411884544.0,930062336.0,2337222656.0,27939905536.0,2529297.0,111620.0
13-04 02:32:35,0.251,0.251,98.997,0.501,0.0,0.0,0.0,98304.0,0.0,12.0,2411741184.0,930062336.0,2339270656.0,27938000896.0,2250345.0,101905.0
13-04 02:32:36,0.250,0.584,98.666,0.417,0.0,0.083,0.0,90112.0,0.0,14.0,2411900928.0,930062336.0,2341564416.0,27935547392.0,2404428.0,106548.0
13-04 02:32:37,0.417,0.250,98.915,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,2411696128.0,930062336.0,2343895040.0,27933421568.0,2548913.0,111437.0
13-04 02:32:38,0.335,0.084,98.996,0.586,0.0,0.0,0.0,131072.0,0.0,17.0,2412068864.0,930062336.0,2345672704.0,27931271168.0,2206189.0,101171.0
13-04 02:32:39,0.333,0.416,98.751,0.500,0.0,0.0,0.0,106496.0,0.0,14.0,2412339200.0,930062336.0,2347847680.0,27928825856.0,2424239.0,106261.0
13-04 02:32:40,0.418,0.084,98.996,0.502,0.0,0.0,0.0,102400.0,0.0,13.0,2411683840.0,930062336.0,2350096384.0,27927232512.0,2298205.0,149997.0
13-04 02:32:41,0.251,0.251,98.747,0.752,0.0,0.0,0.0,102400.0,0.0,11.0,2412134400.0,930062336.0,2352349184.0,27924529152.0,2455765.0,110341.0
13-04 02:32:42,0.251,0.251,99.080,0.418,0.0,0.0,0.0,102400.0,0.0,16.0,2411642880.0,930062336.0,2354872320.0,27922497536.0,2321481.0,106302.0
13-04 02:32:43,0.251,0.167,98.828,0.753,0.0,0.0,0.0,147456.0,0.0,14.0,2412032000.0,930062336.0,2357149696.0,27919831040.0,2459546.0,104364.0
13-04 02:32:44,0.501,0.083,98.831,0.501,0.0,0.083,0.0,110592.0,0.0,14.0,2412314624.0,930062336.0,2359152640.0,27917545472.0,2376941.0,111277.0
13-04 02:32:45,0.168,0.168,99.079,0.586,0.0,0.0,0.0,81920.0,0.0,10.0,2411954176.0,930062336.0,2361704448.0,27915354112.0,2530462.0,138977.0
13-04 02:32:46,0.417,0.334,98.832,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,2412134400.0,930062336.0,2363936768.0,27912941568.0,2183252.0,102752.0
13-04 02:32:47,0.416,0.416,98.585,0.500,0.0,0.083,0.0,98304.0,0.0,16.0,2411794432.0,930062336.0,2366275584.0,27910942720.0,2482537.0,114699.0
13-04 02:32:48,0.251,0.167,98.913,0.669,0.0,0.0,0.0,131072.0,0.0,17.0,2411798528.0,930062336.0,2368557056.0,27908657152.0,2421730.0,94824.0
13-04 02:32:49,0.335,0.167,99.079,0.418,0.0,0.0,0.0,147456.0,0.0,17.0,2412253184.0,930062336.0,2370260992.0,27906498560.0,2295526.0,111188.0
13-04 02:32:50,0.167,0.334,98.582,0.834,0.0,0.083,0.0,106496.0,0.0,11.0,2412208128.0,930062336.0,2372591616.0,27904212992.0,2377674.0,103816.0
13-04 02:32:51,0.335,0.167,99.331,0.167,0.0,0.0,0.0,61440.0,0.0,13.0,2412355584.0,930062336.0,2374508544.0,27902148608.0,2263199.0,102716.0
13-04 02:32:52,0.334,0.167,98.998,0.417,0.0,0.083,0.0,81920.0,0.0,10.0,2412216320.0,930062336.0,2376900608.0,27899895808.0,2418227.0,108936.0
13-04 02:32:53,0.167,0.083,98.998,0.751,0.0,0.0,0.0,155648.0,0.0,18.0,2412032000.0,930062336.0,2378100736.0,27898880000.0,1083883.0,52931.0
13-04 02:32:54,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,12.0,2412376064.0,930062336.0,2378137600.0,27898499072.0,19258.0,8020.0
13-04 02:32:55,0.084,0.084,98.997,0.835,0.0,0.0,0.0,159744.0,0.0,18.0,2412363776.0,930062336.0,2378149888.0,27898499072.0,36099.0,25149.0
13-04 02:32:56,0.0,0.167,94.987,4.845,0.0,0.0,0.0,60297216.0,0.0,85.0,2412519424.0,930062336.0,2378162176.0,27898331136.0,193581.0,11431.0
13-04 02:32:57,0.083,0.0,99.165,0.751,0.0,0.0,0.0,200704.0,0.0,17.0,2412355584.0,930062336.0,2378387456.0,27898269696.0,87980.0,25522.0
13-04 02:32:58,0.084,0.0,99.666,0.251,0.0,0.0,0.0,45056.0,0.0,3.0,2412343296.0,930062336.0,2378391552.0,27898277888.0,5936.0,6667.0
13-04 02:32:59,0.0,0.0,99.917,0.0,0.0,0.083,0.0,45056.0,0.0,5.0,2412343296.0,930062336.0,2378391552.0,27898277888.0,3762.0,3901.0
13-04 02:33:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412470272.0,930062336.0,2378391552.0,27898150912.0,4992.0,6186.0
13-04 02:33:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412470272.0,930062336.0,2378391552.0,27898150912.0,5419.0,6607.0
13-04 02:33:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2412470272.0,930062336.0,2378391552.0,27898150912.0,3808.0,3875.0
13-04 02:33:03,0.167,0.0,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,2412470272.0,930062336.0,2378391552.0,27898150912.0,5764.0,5816.0
13-04 02:33:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,2412470272.0,930062336.0,2378391552.0,27898150912.0,5709.0,5572.0
13-04 02:33:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412466176.0,930062336.0,2378395648.0,27898150912.0,6377.0,6187.0
13-04 02:33:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,2412466176.0,930062336.0,2378395648.0,27898150912.0,5233.0,4107.0
13-04 02:33:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2412466176.0,930062336.0,2378395648.0,27898150912.0,4677.0,4389.0
13-04 02:33:08,0.083,0.083,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,3.0,2412466176.0,930062336.0,2378395648.0,27898150912.0,6608.0,7021.0
13-04 02:33:09,3.431,0.335,96.234,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,2428227584.0,930062336.0,2378395648.0,27882389504.0,10511.0,8763.0
13-04 02:33:10,4.508,1.002,93.990,0.501,0.0,0.0,0.0,0.0,0.0,0.0,1300172800.0,930062336.0,2378563584.0,29010276352.0,24487.0,43806.0
13-04 02:33:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297928192.0,930062336.0,2378461184.0,29012623360.0,3768.0,3857.0
13-04 02:33:12,3.005,0.918,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1298399232.0,930062336.0,2378436608.0,29012176896.0,9345.0,8899.0
13-04 02:33:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297592320.0,930062336.0,2378465280.0,29012955136.0,4694.0,5607.0
13-04 02:33:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,69632.0,0.0,4.0,1297592320.0,930062336.0,2378465280.0,29012955136.0,4068.0,4575.0
13-04 02:33:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297592320.0,930062336.0,2378465280.0,29012955136.0,2964.0,2352.0
13-04 02:33:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297670144.0,930062336.0,2378465280.0,29012877312.0,3333.0,3440.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297465344.0,930062336.0,2378465280.0,29013082112.0,3904.0,5203.0
13-04 02:33:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297473536.0,930062336.0,2378465280.0,29013073920.0,3705.0,4118.0
13-04 02:33:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1297481728.0,930062336.0,2378465280.0,29013065728.0,2701.0,3018.0
13-04 02:33:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1297481728.0,930062336.0,2378465280.0,29013065728.0,2962.0,3038.0
13-04 02:33:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297481728.0,930062336.0,2378465280.0,29013065728.0,3965.0,4830.0
13-04 02:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297477632.0,930062336.0,2378469376.0,29013065728.0,2114.0,2595.0
13-04 02:33:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297477632.0,930062336.0,2378469376.0,29013065728.0,4558.0,6371.0
13-04 02:33:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,2531.0,2007.0
13-04 02:33:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,4327.0,4704.0
13-04 02:33:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,6988.0,8070.0
13-04 02:33:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,20235.0,20575.0
13-04 02:33:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,3088.0,3174.0
13-04 02:33:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,2700.0,2279.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297485824.0,930062336.0,2378469376.0,29013057536.0,4882.0,5296.0
13-04 02:33:31,0.0,0.0,99.917,0.0,0.0,0.083,0.0,24576.0,0.0,3.0,1297481728.0,930062336.0,2378473472.0,29013057536.0,5844.0,7983.0
13-04 02:33:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1297481728.0,930062336.0,2378473472.0,29013057536.0,3615.0,3466.0
13-04 02:33:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297481728.0,930062336.0,2378473472.0,29013057536.0,5969.0,7327.0
13-04 02:33:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297481728.0,930062336.0,2378473472.0,29013057536.0,2614.0,2973.0
13-04 02:33:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297477632.0,930062336.0,2378477568.0,29013057536.0,3167.0,2909.0
13-04 02:33:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297645568.0,930062336.0,2378477568.0,29012889600.0,3949.0,3896.0
13-04 02:33:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297485824.0,930062336.0,2378477568.0,29013049344.0,2569.0,2212.0
13-04 02:33:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1297477632.0,930062336.0,2378477568.0,29013057536.0,2805.0,2318.0
13-04 02:33:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297477632.0,930062336.0,2378477568.0,29013057536.0,5241.0,6062.0
13-04 02:33:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297477632.0,930062336.0,2378477568.0,29013057536.0,6063.0,8820.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,1297477632.0,930062336.0,2378477568.0,29013057536.0,2621.0,2921.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1297469440.0,930062336.0,2378485760.0,29013057536.0,5116.0,6697.0
13-04 02:33:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297469440.0,930062336.0,2378485760.0,29013057536.0,2435.0,2837.0
13-04 02:33:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,49152.0,0.0,8.0,1297469440.0,930062336.0,2378485760.0,29013057536.0,3447.0,3447.0
13-04 02:33:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,3071.0,3430.0
13-04 02:33:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,2802.0,3854.0
13-04 02:33:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,1792.0,1652.0
13-04 02:33:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,4041.0,6011.0
13-04 02:33:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,5257.0,7454.0
13-04 02:33:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,2592.0,3214.0
13-04 02:33:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297420288.0,930062336.0,2378485760.0,29013106688.0,2601.0,2929.0
13-04 02:33:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,1333.0,1422.0
13-04 02:33:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,1847.0,1669.0
13-04 02:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,2486.0,3128.0
13-04 02:33:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,4758.0,6552.0
13-04 02:33:56,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1297584128.0,930062336.0,2378489856.0,29012938752.0,4329.0,5414.0
13-04 02:33:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,41373.0,43284.0
13-04 02:33:58,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,1204.0,1265.0
13-04 02:33:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,1953.0,1747.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,2.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,3460.0,3606.0
13-04 02:34:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297416192.0,930062336.0,2378489856.0,29013106688.0,2966.0,2282.0
13-04 02:34:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1297420288.0,930062336.0,2378493952.0,29013098496.0,2922.0,3869.0
13-04 02:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297403904.0,930062336.0,2378493952.0,29013114880.0,4818.0,6527.0
13-04 02:34:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297403904.0,930062336.0,2378493952.0,29013114880.0,3511.0,3717.0
13-04 02:34:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1297403904.0,930062336.0,2378493952.0,29013114880.0,4599.0,5610.0
13-04 02:34:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1297403904.0,930062336.0,2378493952.0,29013114880.0,5211.0,5804.0
13-04 02:34:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297403904.0,930062336.0,2378493952.0,29013114880.0,3774.0,2685.0
13-04 02:34:08,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,2742.0,2973.0
13-04 02:34:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,4864.0,5345.0
13-04 02:34:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,21463.0,20970.0
13-04 02:34:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,4322.0,3889.0
13-04 02:34:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,4305.0,5510.0
13-04 02:34:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297399808.0,930062336.0,2378498048.0,29013114880.0,5641.0,6144.0
13-04 02:34:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1297395712.0,930062336.0,2378502144.0,29013114880.0,6167.0,6797.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297391616.0,930062336.0,2378506240.0,29013114880.0,3416.0,4125.0
13-04 02:34:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1297018880.0,930062336.0,2378506240.0,29013487616.0,3228.0,3287.0
13-04 02:34:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297018880.0,930062336.0,2378506240.0,29013487616.0,4261.0,4640.0
13-04 02:34:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297018880.0,930062336.0,2378506240.0,29013487616.0,5146.0,5181.0
13-04 02:34:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1297018880.0,930062336.0,2378506240.0,29013487616.0,5468.0,5374.0
13-04 02:34:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1297018880.0,930062336.0,2378506240.0,29013487616.0,4805.0,6004.0
13-04 02:34:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,4359.0,4732.0
13-04 02:34:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,2208.0,2660.0
13-04 02:34:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,4261.0,4546.0
13-04 02:34:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,2955.0,2966.0
13-04 02:34:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,3539.0,4514.0
13-04 02:34:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,5228.0,5246.0
13-04 02:34:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,21743.0,22192.0
13-04 02:34:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,2512.0,3602.0
13-04 02:34:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1297014784.0,930062336.0,2378510336.0,29013487616.0,6912.0,7086.0
13-04 02:34:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,4105.0,5679.0
13-04 02:34:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,3916.0,4634.0
13-04 02:34:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,4.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,2514.0,2881.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,3322.0,2559.0
13-04 02:34:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,4298.0,4698.0
13-04 02:34:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1297010688.0,930062336.0,2378514432.0,29013487616.0,4071.0,3785.0
13-04 02:34:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296961536.0,930062336.0,2378518528.0,29013532672.0,4581.0,6046.0
13-04 02:34:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297022976.0,930062336.0,2378518528.0,29013471232.0,3785.0,4597.0
13-04 02:34:38,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1297022976.0,930062336.0,2378518528.0,29013471232.0,5911.0,5762.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297031168.0,930062336.0,2378518528.0,29013463040.0,4078.0,5434.0
13-04 02:34:40,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297031168.0,930062336.0,2378518528.0,29013463040.0,15466.0,20630.0
13-04 02:34:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1297121280.0,930062336.0,2378518528.0,29013372928.0,4055.0,3951.0
13-04 02:34:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297117184.0,930062336.0,2378522624.0,29013372928.0,2697.0,2251.0
13-04 02:34:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297117184.0,930062336.0,2378522624.0,29013372928.0,2727.0,2999.0
13-04 02:34:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1297117184.0,930062336.0,2378522624.0,29013372928.0,5014.0,5111.0
13-04 02:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297125376.0,930062336.0,2378522624.0,29013364736.0,4927.0,5776.0
13-04 02:34:46,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1297125376.0,930062336.0,2378522624.0,29013364736.0,4188.0,4848.0
13-04 02:34:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297072128.0,930062336.0,2378526720.0,29013413888.0,4422.0,4771.0
13-04 02:34:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1297072128.0,930062336.0,2378526720.0,29013413888.0,3261.0,4835.0
13-04 02:34:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293479936.0,930062336.0,2378530816.0,29017001984.0,4104.0,4502.0
13-04 02:34:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293258752.0,930062336.0,2378530816.0,29017223168.0,20604.0,20658.0
13-04 02:34:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1293258752.0,930062336.0,2378530816.0,29017223168.0,3178.0,3632.0
13-04 02:34:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378530816.0,29017223168.0,3768.0,4293.0
13-04 02:34:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378530816.0,29017223168.0,3250.0,4099.0
13-04 02:34:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1293258752.0,930062336.0,2378530816.0,29017223168.0,2702.0,3762.0
13-04 02:34:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292996608.0,930062336.0,2378530816.0,29017485312.0,3574.0,3378.0
13-04 02:34:56,0.166,0.083,99.501,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1293164544.0,930062336.0,2378530816.0,29017317376.0,5252.0,6418.0
13-04 02:34:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293139968.0,930062336.0,2378530816.0,29017341952.0,20970.0,21783.0
13-04 02:34:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293131776.0,930062336.0,2378530816.0,29017350144.0,1858.0,2433.0
13-04 02:34:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293127680.0,930062336.0,2378534912.0,29017350144.0,2707.0,3006.0
13-04 02:35:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293127680.0,930062336.0,2378534912.0,29017350144.0,4596.0,5627.0
13-04 02:35:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293127680.0,930062336.0,2378534912.0,29017350144.0,2692.0,2117.0
13-04 02:35:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293533184.0,930062336.0,2378534912.0,29016944640.0,3860.0,5495.0
13-04 02:35:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378534912.0,29017223168.0,3029.0,3897.0
13-04 02:35:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378534912.0,29017223168.0,2932.0,3134.0
13-04 02:35:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,2.0,1293254656.0,930062336.0,2378534912.0,29017223168.0,4314.0,4766.0
13-04 02:35:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378534912.0,29017223168.0,5522.0,6257.0
13-04 02:35:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293250560.0,930062336.0,2378539008.0,29017223168.0,3910.0,4388.0
13-04 02:35:08,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293242368.0,930062336.0,2378539008.0,29017231360.0,4495.0,4618.0
13-04 02:35:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1293242368.0,930062336.0,2378539008.0,29017231360.0,3546.0,3471.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293234176.0,930062336.0,2378539008.0,29017239552.0,2344.0,1899.0
13-04 02:35:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1293234176.0,930062336.0,2378539008.0,29017239552.0,4555.0,4010.0
13-04 02:35:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1293107200.0,930062336.0,2378539008.0,29017366528.0,5924.0,6771.0
13-04 02:35:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378543104.0,29017366528.0,5505.0,6067.0
13-04 02:35:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293103104.0,930062336.0,2378543104.0,29017366528.0,7036.0,8689.0
13-04 02:35:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378543104.0,29017366528.0,2375.0,2796.0
13-04 02:35:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1293410304.0,930062336.0,2378543104.0,29017059328.0,2305.0,2703.0
13-04 02:35:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293111296.0,930062336.0,2378543104.0,29017358336.0,3260.0,3629.0
13-04 02:35:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293111296.0,930062336.0,2378543104.0,29017358336.0,2369.0,1940.0
13-04 02:35:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293107200.0,930062336.0,2378547200.0,29017358336.0,3470.0,3262.0
13-04 02:35:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1293107200.0,930062336.0,2378547200.0,29017358336.0,4110.0,6188.0
13-04 02:35:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,3883.0,3873.0
13-04 02:35:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,4377.0,5491.0
13-04 02:35:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,3255.0,4028.0
13-04 02:35:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,2862.0,3829.0
13-04 02:35:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,4790.0,4126.0
13-04 02:35:26,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,6117.0,6731.0
13-04 02:35:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,19491.0,19380.0
13-04 02:35:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293103104.0,930062336.0,2378551296.0,29017358336.0,4298.0,5373.0
13-04 02:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,131072.0,0.0,23.0,1293099008.0,930062336.0,2378555392.0,29017358336.0,3721.0,4411.0
13-04 02:35:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293107200.0,930062336.0,2378555392.0,29017350144.0,3787.0,5260.0
13-04 02:35:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293107200.0,930062336.0,2378555392.0,29017350144.0,4980.0,6269.0
13-04 02:35:32,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293107200.0,930062336.0,2378555392.0,29017350144.0,2675.0,3109.0
13-04 02:35:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293107200.0,930062336.0,2378555392.0,29017350144.0,3462.0,3649.0
13-04 02:35:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1293107200.0,930062336.0,2378555392.0,29017350144.0,20542.0,19972.0
13-04 02:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293103104.0,930062336.0,2378559488.0,29017350144.0,4372.0,4059.0
13-04 02:35:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378559488.0,29017182208.0,3118.0,3632.0
13-04 02:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293094912.0,930062336.0,2378559488.0,29017358336.0,5806.0,7198.0
13-04 02:35:38,0.0,0.167,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1293094912.0,930062336.0,2378559488.0,29017358336.0,6263.0,8204.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293094912.0,930062336.0,2378559488.0,29017358336.0,3576.0,3339.0
13-04 02:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,20796.0,22044.0
13-04 02:35:41,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,2330.0,2240.0
13-04 02:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,1399.0,1422.0
13-04 02:35:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,3315.0,4072.0
13-04 02:35:44,0.0,0.0,99.917,0.083,0.0,0.0,0.0,65536.0,0.0,6.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,4319.0,3878.0
13-04 02:35:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,4261.0,4608.0
13-04 02:35:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,7553.0,9213.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293090816.0,930062336.0,2378563584.0,29017358336.0,5439.0,6903.0
13-04 02:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293086720.0,930062336.0,2378567680.0,29017358336.0,2279.0,2751.0
13-04 02:35:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293086720.0,930062336.0,2378567680.0,29017358336.0,2441.0,2795.0
13-04 02:35:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1293086720.0,930062336.0,2378567680.0,29017358336.0,2925.0,3014.0
13-04 02:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1293086720.0,930062336.0,2378567680.0,29017358336.0,2988.0,3252.0
13-04 02:35:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293082624.0,930062336.0,2378571776.0,29017358336.0,3601.0,3747.0
13-04 02:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293082624.0,930062336.0,2378571776.0,29017358336.0,2836.0,3163.0
13-04 02:35:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293082624.0,930062336.0,2378571776.0,29017358336.0,4494.0,5445.0
13-04 02:35:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293082624.0,930062336.0,2378571776.0,29017358336.0,4725.0,5644.0
13-04 02:35:56,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1293250560.0,930062336.0,2378571776.0,29017190400.0,4943.0,6144.0
13-04 02:35:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293205504.0,930062336.0,2378575872.0,29017231360.0,20115.0,20498.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293205504.0,930062336.0,2378575872.0,29017231360.0,2476.0,1990.0
13-04 02:35:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293205504.0,930062336.0,2378575872.0,29017231360.0,1692.0,1561.0
13-04 02:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293205504.0,930062336.0,2378575872.0,29017231360.0,3422.0,4865.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293205504.0,930062336.0,2378575872.0,29017231360.0,4513.0,5882.0
13-04 02:36:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293197312.0,930062336.0,2378575872.0,29017239552.0,3649.0,4169.0
13-04 02:36:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293197312.0,930062336.0,2378575872.0,29017239552.0,4167.0,4507.0
13-04 02:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1293197312.0,930062336.0,2378575872.0,29017239552.0,4563.0,4748.0
13-04 02:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293193216.0,930062336.0,2378579968.0,29017239552.0,3325.0,3334.0
13-04 02:36:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1293320192.0,930062336.0,2378579968.0,29017112576.0,4225.0,3983.0
13-04 02:36:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293320192.0,930062336.0,2378579968.0,29017112576.0,3520.0,3521.0
13-04 02:36:08,0.665,0.0,99.086,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1293271040.0,930062336.0,2378579968.0,29017161728.0,4463.0,4657.0
13-04 02:36:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378579968.0,29017161728.0,5307.0,6833.0
13-04 02:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378579968.0,29017161728.0,3522.0,4117.0
13-04 02:36:11,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293266944.0,930062336.0,2378584064.0,29017161728.0,5661.0,5657.0
13-04 02:36:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293266944.0,930062336.0,2378584064.0,29017161728.0,2363.0,1996.0
13-04 02:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293266944.0,930062336.0,2378584064.0,29017161728.0,3420.0,3363.0
13-04 02:36:14,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293266944.0,930062336.0,2378584064.0,29017161728.0,4667.0,5748.0
13-04 02:36:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293266944.0,930062336.0,2378584064.0,29017161728.0,2707.0,3006.0
13-04 02:36:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293492224.0,930062336.0,2378584064.0,29016936448.0,7071.0,8177.0
13-04 02:36:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293275136.0,930062336.0,2378584064.0,29017153536.0,3809.0,5107.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293275136.0,930062336.0,2378584064.0,29017153536.0,2969.0,3062.0
13-04 02:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,1.0,1293271040.0,930062336.0,2378588160.0,29017153536.0,6897.0,7771.0
13-04 02:36:20,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293271040.0,930062336.0,2378588160.0,29017153536.0,1585.0,1535.0
13-04 02:36:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378588160.0,29017153536.0,3358.0,2710.0
13-04 02:36:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378588160.0,29017153536.0,3154.0,3134.0
13-04 02:36:23,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1293271040.0,930062336.0,2378588160.0,29017153536.0,4855.0,5765.0
13-04 02:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1293266944.0,930062336.0,2378592256.0,29017153536.0,2208.0,2727.0
13-04 02:36:25,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293266944.0,930062336.0,2378592256.0,29017153536.0,23980.0,25957.0
13-04 02:36:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,3680.0,4246.0
13-04 02:36:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,19647.0,19384.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,4934.0,5874.0
13-04 02:36:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,3427.0,2643.0
13-04 02:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,3772.0,4758.0
13-04 02:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,4541.0,5696.0
13-04 02:36:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1293262848.0,930062336.0,2378596352.0,29017153536.0,5837.0,6956.0
13-04 02:36:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378600448.0,29017153536.0,3423.0,3563.0
13-04 02:36:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378600448.0,29017153536.0,4390.0,4763.0
13-04 02:36:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293266944.0,930062336.0,2378600448.0,29017145344.0,4285.0,5043.0
13-04 02:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293451264.0,930062336.0,2378600448.0,29016961024.0,2955.0,2364.0
13-04 02:36:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293266944.0,930062336.0,2378600448.0,29017145344.0,4008.0,3781.0
13-04 02:36:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293266944.0,930062336.0,2378600448.0,29017145344.0,4137.0,5482.0
13-04 02:36:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,2818.0,2117.0
13-04 02:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,3357.0,4579.0
13-04 02:36:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,5326.0,7793.0
13-04 02:36:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,2264.0,1821.0
13-04 02:36:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,3949.0,5313.0
13-04 02:36:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,5061.0,4677.0
13-04 02:36:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,22222.0,22435.0
13-04 02:36:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,1453.0,1464.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293262848.0,930062336.0,2378604544.0,29017145344.0,4461.0,4684.0
13-04 02:36:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,4332.0,5374.0
13-04 02:36:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,4790.0,5110.0
13-04 02:36:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,3547.0,4184.0
13-04 02:36:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,4200.0,3939.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,4917.0,5258.0
13-04 02:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,2442.0,2148.0
13-04 02:36:54,0.167,0.0,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1293258752.0,930062336.0,2378608640.0,29017145344.0,1768.0,1829.0
13-04 02:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293250560.0,930062336.0,2378608640.0,29017153536.0,4292.0,4545.0
13-04 02:36:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293410304.0,930062336.0,2378616832.0,29016985600.0,5053.0,6611.0
13-04 02:36:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378616832.0,29017137152.0,23164.0,24439.0
13-04 02:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378616832.0,29017137152.0,2427.0,2897.0
13-04 02:36:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1293258752.0,930062336.0,2378616832.0,29017137152.0,2451.0,2282.0
13-04 02:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378616832.0,29017137152.0,4234.0,5217.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1293258752.0,930062336.0,2378616832.0,29017137152.0,2826.0,2075.0
13-04 02:37:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,2334.0,1808.0
13-04 02:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,2630.0,2951.0
13-04 02:37:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,5676.0,6403.0
13-04 02:37:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,5413.0,6750.0
13-04 02:37:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,3706.0,3395.0
13-04 02:37:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,4131.0,4483.0
13-04 02:37:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293254656.0,930062336.0,2378620928.0,29017137152.0,4420.0,4538.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1293250560.0,930062336.0,2378625024.0,29017137152.0,3763.0,2979.0
13-04 02:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378625024.0,29017128960.0,21125.0,21794.0
13-04 02:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378625024.0,29017128960.0,4913.0,4862.0
13-04 02:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378625024.0,29017128960.0,4236.0,5350.0
13-04 02:37:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293258752.0,930062336.0,2378625024.0,29017128960.0,5221.0,6775.0
13-04 02:37:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1293254656.0,930062336.0,2378629120.0,29017128960.0,4478.0,5215.0
13-04 02:37:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293254656.0,930062336.0,2378629120.0,29017128960.0,1852.0,1694.0
13-04 02:37:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1294495744.0,930062336.0,2378629120.0,29015887872.0,3026.0,3038.0
13-04 02:37:17,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296175104.0,930062336.0,2378629120.0,29014208512.0,3250.0,4101.0
13-04 02:37:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1296302080.0,930062336.0,2378629120.0,29014081536.0,1918.0,2474.0
13-04 02:37:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295835136.0,930062336.0,2378629120.0,29014548480.0,4157.0,4042.0
13-04 02:37:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1295667200.0,930062336.0,2378629120.0,29014716416.0,3482.0,4973.0
13-04 02:37:21,0.083,0.0,99.833,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1295368192.0,930062336.0,2378629120.0,29015015424.0,5283.0,7565.0
13-04 02:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295286272.0,930062336.0,2378629120.0,29015097344.0,2219.0,2710.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,930062336.0,2378633216.0,29015097344.0,2546.0,2912.0
13-04 02:37:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,930062336.0,2378633216.0,29015097344.0,2204.0,1821.0
13-04 02:37:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,930062336.0,2378633216.0,29015351296.0,7166.0,8226.0
13-04 02:37:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1295155200.0,930062336.0,2378633216.0,29015224320.0,1504.0,1538.0
13-04 02:37:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1295155200.0,930062336.0,2378633216.0,29015224320.0,21064.0,21079.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295155200.0,930062336.0,2378633216.0,29015224320.0,3421.0,4968.0
13-04 02:37:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,2.0,1295159296.0,930062336.0,2378637312.0,29015216128.0,4854.0,6221.0
13-04 02:37:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295032320.0,930062336.0,2378637312.0,29015343104.0,4795.0,5798.0
13-04 02:37:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295028224.0,930062336.0,2378641408.0,29015343104.0,2503.0,2183.0
13-04 02:37:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1295028224.0,930062336.0,2378641408.0,29015343104.0,4952.0,5870.0
13-04 02:37:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295020032.0,930062336.0,2378641408.0,29015351296.0,3322.0,3508.0
13-04 02:37:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295020032.0,930062336.0,2378641408.0,29015351296.0,6035.0,6084.0
13-04 02:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295020032.0,930062336.0,2378641408.0,29015351296.0,2907.0,3178.0
13-04 02:37:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1294589952.0,930062336.0,2378641408.0,29015781376.0,3827.0,5174.0
13-04 02:37:37,0.583,0.0,99.417,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294528512.0,930062336.0,2378641408.0,29015842816.0,5376.0,6070.0
13-04 02:37:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1294516224.0,930062336.0,2378645504.0,29015851008.0,4925.0,6743.0
13-04 02:37:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294516224.0,930062336.0,2378645504.0,29015851008.0,3452.0,3333.0
13-04 02:37:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294516224.0,930062336.0,2378645504.0,29015851008.0,21055.0,21276.0
13-04 02:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294450688.0,930062336.0,2378645504.0,29015916544.0,3041.0,2489.0
13-04 02:37:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294450688.0,930062336.0,2378645504.0,29015916544.0,1304.0,1356.0
13-04 02:37:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294450688.0,930062336.0,2378645504.0,29015916544.0,4399.0,4750.0
13-04 02:37:44,0.0,0.167,99.583,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1294450688.0,930062336.0,2378645504.0,29015916544.0,4384.0,4897.0
13-04 02:37:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,6721.0,8720.0
13-04 02:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,3280.0,3307.0
13-04 02:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,4622.0,5555.0
13-04 02:37:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,2314.0,2711.0
13-04 02:37:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,3437.0,3351.0
13-04 02:37:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,2725.0,3359.0
13-04 02:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1294446592.0,930062336.0,2378649600.0,29015916544.0,3408.0,3285.0
13-04 02:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294442496.0,930062336.0,2378653696.0,29015916544.0,1918.0,2475.0
13-04 02:37:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294442496.0,930062336.0,2378653696.0,29015916544.0,3838.0,5174.0
13-04 02:37:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294442496.0,930062336.0,2378653696.0,29015916544.0,2707.0,3758.0
13-04 02:37:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294434304.0,930062336.0,2378653696.0,29015924736.0,5814.0,7341.0
13-04 02:37:56,0.0,0.167,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294385152.0,930062336.0,2378653696.0,29015973888.0,3052.0,3104.0
13-04 02:37:57,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294323712.0,930062336.0,2378653696.0,29016035328.0,20275.0,20601.0
13-04 02:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294323712.0,930062336.0,2378653696.0,29016035328.0,3092.0,3066.0
13-04 02:37:59,0.0,0.166,99.750,0.0,0.0,0.083,0.0,28672.0,0.0,3.0,1294323712.0,930062336.0,2378653696.0,29016035328.0,2796.0,3101.0
13-04 02:38:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1294323712.0,930062336.0,2378653696.0,29016035328.0,3803.0,3964.0
13-04 02:38:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294270464.0,930062336.0,2378657792.0,29016084480.0,3315.0,4127.0
13-04 02:38:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294266368.0,930062336.0,2378661888.0,29016084480.0,4960.0,6581.0
13-04 02:38:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,3654.0,5052.0
13-04 02:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,2928.0,3003.0
13-04 02:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,2697.0,2105.0
13-04 02:38:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,3341.0,3643.0
13-04 02:38:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,21402.0,21937.0
13-04 02:38:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294258176.0,930062336.0,2378661888.0,29016092672.0,5602.0,6884.0
13-04 02:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294381056.0,930062336.0,2378665984.0,29015965696.0,4951.0,4939.0
13-04 02:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294381056.0,930062336.0,2378665984.0,29015965696.0,22200.0,22349.0
13-04 02:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1294282752.0,930062336.0,2378665984.0,29016064000.0,3995.0,4005.0
13-04 02:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294282752.0,930062336.0,2378665984.0,29016064000.0,3057.0,3226.0
13-04 02:38:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294249984.0,930062336.0,2378665984.0,29016096768.0,4139.0,3704.0
13-04 02:38:14,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1294229504.0,930062336.0,2378670080.0,29016113152.0,4025.0,4571.0
13-04 02:38:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294229504.0,930062336.0,2378670080.0,29016113152.0,4070.0,4428.0
13-04 02:38:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294454784.0,930062336.0,2378670080.0,29015887872.0,3641.0,4131.0
13-04 02:38:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294237696.0,930062336.0,2378670080.0,29016104960.0,5102.0,7035.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294237696.0,930062336.0,2378670080.0,29016104960.0,2796.0,2958.0
13-04 02:38:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294237696.0,930062336.0,2378670080.0,29016104960.0,3810.0,3532.0
13-04 02:38:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294237696.0,930062336.0,2378670080.0,29016104960.0,4198.0,5360.0
13-04 02:38:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294233600.0,930062336.0,2378674176.0,29016104960.0,2360.0,2294.0
13-04 02:38:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294233600.0,930062336.0,2378674176.0,29016104960.0,3776.0,4349.0
13-04 02:38:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294233600.0,930062336.0,2378674176.0,29016104960.0,2013.0,1777.0
13-04 02:38:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294233600.0,930062336.0,2378674176.0,29016104960.0,4848.0,6483.0
13-04 02:38:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294360576.0,930062336.0,2378674176.0,29015977984.0,4403.0,6144.0
13-04 02:38:26,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,5.0,1294360576.0,930062336.0,2378674176.0,29015977984.0,2876.0,2445.0
13-04 02:38:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294360576.0,930062336.0,2378674176.0,29015977984.0,20205.0,20572.0
13-04 02:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294360576.0,930062336.0,2378674176.0,29015977984.0,1394.0,1421.0
13-04 02:38:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1294360576.0,930062336.0,2378674176.0,29015977984.0,6892.0,8548.0
13-04 02:38:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294356480.0,930062336.0,2378678272.0,29015977984.0,2800.0,3092.0
13-04 02:38:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294356480.0,930062336.0,2378678272.0,29015977984.0,4358.0,4214.0
13-04 02:38:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294356480.0,930062336.0,2378678272.0,29015977984.0,4144.0,4654.0
13-04 02:38:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294352384.0,930062336.0,2378682368.0,29015977984.0,4694.0,4840.0
13-04 02:38:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,3.0,1294352384.0,930062336.0,2378682368.0,29015977984.0,4345.0,4798.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294475264.0,930062336.0,2378686464.0,29015851008.0,3922.0,4597.0
13-04 02:38:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294643200.0,930062336.0,2378686464.0,29015683072.0,3158.0,3610.0
13-04 02:38:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,2542.0,2275.0
13-04 02:38:38,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,4172.0,5307.0
13-04 02:38:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,3189.0,4071.0
13-04 02:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,2079.0,2631.0
13-04 02:38:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,6046.0,7741.0
13-04 02:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294467072.0,930062336.0,2378686464.0,29015859200.0,2308.0,2841.0
13-04 02:38:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,4000.0,4428.0
13-04 02:38:44,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,4112.0,4614.0
13-04 02:38:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,3664.0,4569.0
13-04 02:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,5632.0,6249.0
13-04 02:38:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,3512.0,3351.0
13-04 02:38:48,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,3060.0,3156.0
13-04 02:38:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,2714.0,2983.0
13-04 02:38:50,0.0,0.083,99.666,0.250,0.0,0.0,0.0,36864.0,0.0,5.0,1294462976.0,930062336.0,2378690560.0,29015859200.0,5567.0,7337.0
13-04 02:38:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294458880.0,930062336.0,2378694656.0,29015859200.0,3321.0,4034.0
13-04 02:38:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1294458880.0,930062336.0,2378694656.0,29015859200.0,21412.0,22008.0
13-04 02:38:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294458880.0,930062336.0,2378694656.0,29015859200.0,3595.0,4328.0
13-04 02:38:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294458880.0,930062336.0,2378694656.0,29015859200.0,2762.0,3760.0
13-04 02:38:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294450688.0,930062336.0,2378694656.0,29015867392.0,19653.0,19379.0
13-04 02:38:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1293938688.0,930062336.0,2378694656.0,29016379392.0,2551.0,3191.0
13-04 02:38:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294204928.0,930062336.0,2378694656.0,29016113152.0,20722.0,20118.0
13-04 02:38:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294204928.0,930062336.0,2378694656.0,29016113152.0,5152.0,6767.0
13-04 02:38:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1294204928.0,930062336.0,2378694656.0,29016113152.0,3809.0,5084.0
13-04 02:39:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294200832.0,930062336.0,2378698752.0,29016113152.0,3427.0,4979.0
13-04 02:39:01,0.334,0.0,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294200832.0,930062336.0,2378698752.0,29016113152.0,2980.0,3388.0
13-04 02:39:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294192640.0,930062336.0,2378698752.0,29016121344.0,2922.0,3961.0
13-04 02:39:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1294192640.0,930062336.0,2378698752.0,29016121344.0,2239.0,1993.0
13-04 02:39:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1294192640.0,930062336.0,2378698752.0,29016121344.0,3809.0,3513.0
13-04 02:39:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294192640.0,930062336.0,2378698752.0,29016121344.0,3320.0,3285.0
13-04 02:39:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1294204928.0,930062336.0,2378702848.0,29016104960.0,4765.0,6504.0
13-04 02:39:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294204928.0,930062336.0,2378702848.0,29016104960.0,3296.0,2752.0
13-04 02:39:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294200832.0,930062336.0,2378706944.0,29016104960.0,4500.0,5651.0
13-04 02:39:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1294200832.0,930062336.0,2378706944.0,29016104960.0,6947.0,8428.0
13-04 02:39:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294200832.0,930062336.0,2378706944.0,29016104960.0,2183.0,1894.0
13-04 02:39:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293901824.0,930062336.0,2378706944.0,29016403968.0,3931.0,3046.0
13-04 02:39:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293819904.0,930062336.0,2378706944.0,29016485888.0,3189.0,2408.0
13-04 02:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293819904.0,930062336.0,2378706944.0,29016485888.0,3611.0,3579.0
13-04 02:39:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1293819904.0,930062336.0,2378706944.0,29016485888.0,7421.0,9609.0
13-04 02:39:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293815808.0,930062336.0,2378711040.0,29016485888.0,20274.0,20571.0
13-04 02:39:16,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293303808.0,930062336.0,2378711040.0,29016997888.0,5898.0,8095.0
13-04 02:39:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293189120.0,930062336.0,2378711040.0,29017112576.0,5305.0,6257.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293180928.0,930062336.0,2378711040.0,29017120768.0,2216.0,1828.0
13-04 02:39:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293180928.0,930062336.0,2378711040.0,29017120768.0,2446.0,2795.0
13-04 02:39:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1293180928.0,930062336.0,2378711040.0,29017120768.0,1560.0,1541.0
13-04 02:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1293180928.0,930062336.0,2378711040.0,29017120768.0,4757.0,5583.0
13-04 02:39:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,3341.0,3584.0
13-04 02:39:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,2793.0,2146.0
13-04 02:39:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,4267.0,5468.0
13-04 02:39:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,7833.0,9208.0
13-04 02:39:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,2042.0,2631.0
13-04 02:39:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,20759.0,21141.0
13-04 02:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,3428.0,4994.0
13-04 02:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1293176832.0,930062336.0,2378715136.0,29017120768.0,3984.0,3692.0
13-04 02:39:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293172736.0,930062336.0,2378719232.0,29017120768.0,3658.0,3539.0
13-04 02:39:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293172736.0,930062336.0,2378719232.0,29017120768.0,3073.0,3244.0
13-04 02:39:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1293172736.0,930062336.0,2378719232.0,29017120768.0,3966.0,4953.0
13-04 02:39:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293172736.0,930062336.0,2378719232.0,29017120768.0,5315.0,6068.0
13-04 02:39:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,1.0,1293172736.0,930062336.0,2378719232.0,29017120768.0,3520.0,4074.0
13-04 02:39:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293168640.0,930062336.0,2378723328.0,29017120768.0,2974.0,2566.0
13-04 02:39:36,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294016512.0,930062336.0,2378723328.0,29016272896.0,5649.0,6947.0
13-04 02:39:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1293684736.0,930062336.0,2378723328.0,29016604672.0,22070.0,21924.0
13-04 02:39:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1293680640.0,930062336.0,2378727424.0,29016604672.0,6501.0,6958.0
13-04 02:39:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293680640.0,930062336.0,2378727424.0,29016604672.0,2441.0,2771.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293680640.0,930062336.0,2378727424.0,29016604672.0,19896.0,19508.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1293082624.0,930062336.0,2378727424.0,29017202688.0,3001.0,3541.0
13-04 02:39:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292791808.0,930062336.0,2378727424.0,29017493504.0,4514.0,6524.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,2896.0,3181.0
13-04 02:39:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,5223.0,6846.0
13-04 02:39:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,4761.0,5580.0
13-04 02:39:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,1978.0,2541.0
13-04 02:39:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,2458.0,2411.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292787712.0,930062336.0,2378731520.0,29017493504.0,2572.0,3665.0
13-04 02:39:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292488704.0,930062336.0,2378731520.0,29017792512.0,5020.0,5831.0
13-04 02:39:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1292406784.0,930062336.0,2378731520.0,29017874432.0,3192.0,3219.0
13-04 02:39:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,3509.0,3249.0
13-04 02:39:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,4734.0,6861.0
13-04 02:39:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,2636.0,2958.0
13-04 02:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,3831.0,4378.0
13-04 02:39:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,3000.0,3872.0
13-04 02:39:56,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1292570624.0,930062336.0,2378735616.0,29017706496.0,3770.0,5451.0
13-04 02:39:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,19441.0,19314.0
13-04 02:39:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,2179.0,2619.0
13-04 02:39:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,4.0,1292402688.0,930062336.0,2378735616.0,29017874432.0,4723.0,5582.0
13-04 02:40:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,2419.0,2614.0
13-04 02:40:01,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,5750.0,6814.0
13-04 02:40:02,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,3.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,2935.0,2462.0
13-04 02:40:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,5028.0,5737.0
13-04 02:40:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,3843.0,3605.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,3325.0,3340.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292398592.0,930062336.0,2378739712.0,29017874432.0,3210.0,3531.0
13-04 02:40:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292394496.0,930062336.0,2378743808.0,29017874432.0,6878.0,7730.0
13-04 02:40:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1292394496.0,930062336.0,2378743808.0,29017874432.0,3551.0,4270.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,45056.0,0.0,4.0,1292394496.0,930062336.0,2378743808.0,29017874432.0,4424.0,3871.0
13-04 02:40:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292390400.0,930062336.0,2378747904.0,29017874432.0,4116.0,5330.0
13-04 02:40:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292390400.0,930062336.0,2378747904.0,29017874432.0,5873.0,5932.0
13-04 02:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,3713.0,3448.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,4033.0,4495.0
13-04 02:40:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,5190.0,5239.0
13-04 02:40:15,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,3969.0,5281.0
13-04 02:40:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292554240.0,930062336.0,2378752000.0,29017706496.0,4575.0,5753.0
13-04 02:40:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1292394496.0,930062336.0,2378752000.0,29017866240.0,20322.0,20596.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,1559.0,1579.0
13-04 02:40:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1292386304.0,930062336.0,2378752000.0,29017874432.0,4820.0,5555.0
13-04 02:40:20,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1292382208.0,930062336.0,2378756096.0,29017874432.0,3211.0,4307.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292374016.0,930062336.0,2378756096.0,29017882624.0,2603.0,1985.0
13-04 02:40:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,21191.0,22788.0
13-04 02:40:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,4686.0,5620.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,2733.0,3762.0
13-04 02:40:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,6111.0,6397.0
13-04 02:40:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,1777.0,1968.0
13-04 02:40:27,0.417,0.083,99.500,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,20462.0,19828.0
13-04 02:40:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292500992.0,930062336.0,2378756096.0,29017755648.0,4206.0,5397.0
13-04 02:40:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1292496896.0,930062336.0,2378760192.0,29017755648.0,5264.0,6995.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292496896.0,930062336.0,2378760192.0,29017755648.0,3678.0,4690.0
13-04 02:40:31,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1292496896.0,930062336.0,2378760192.0,29017755648.0,3157.0,3327.0
13-04 02:40:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,45056.0,0.0,5.0,1292496896.0,930062336.0,2378760192.0,29017755648.0,21246.0,21141.0
13-04 02:40:33,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292496896.0,930062336.0,2378760192.0,29017755648.0,3986.0,3693.0
13-04 02:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292492800.0,930062336.0,2378764288.0,29017755648.0,4141.0,4630.0
13-04 02:40:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292492800.0,930062336.0,2378764288.0,29017755648.0,4134.0,5001.0
13-04 02:40:36,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292034048.0,930062336.0,2378764288.0,29018214400.0,3368.0,4319.0
13-04 02:40:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1291874304.0,930062336.0,2378764288.0,29018374144.0,5219.0,6922.0
13-04 02:40:38,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1291874304.0,930062336.0,2378764288.0,29018374144.0,3039.0,2433.0
13-04 02:40:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291874304.0,930062336.0,2378764288.0,29018374144.0,5214.0,6073.0
13-04 02:40:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291874304.0,930062336.0,2378764288.0,29018374144.0,3344.0,3583.0
13-04 02:40:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291862016.0,930062336.0,2378768384.0,29018382336.0,4492.0,4951.0
13-04 02:40:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291862016.0,930062336.0,2378768384.0,29018382336.0,3680.0,4170.0
13-04 02:40:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291857920.0,930062336.0,2378772480.0,29018382336.0,3441.0,4183.0
13-04 02:40:44,0.0,0.167,99.667,0.167,0.0,0.0,0.0,49152.0,0.0,5.0,1291857920.0,930062336.0,2378772480.0,29018382336.0,4270.0,3894.0
13-04 02:40:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291857920.0,930062336.0,2378772480.0,29018382336.0,6539.0,8484.0
13-04 02:40:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291857920.0,930062336.0,2378772480.0,29018382336.0,3116.0,3123.0
13-04 02:40:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378772480.0,29018374144.0,2546.0,2888.0
13-04 02:40:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,2992.0,3107.0
13-04 02:40:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,3659.0,3517.0
13-04 02:40:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,3374.0,3522.0
13-04 02:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,3749.0,5108.0
13-04 02:40:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,3456.0,5046.0
13-04 02:40:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,2016.0,1851.0
13-04 02:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1291997184.0,930062336.0,2378776576.0,29018238976.0,2892.0,3868.0
13-04 02:40:55,0.0,0.084,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1291988992.0,930062336.0,2378776576.0,29018247168.0,4319.0,4916.0
13-04 02:40:56,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1292156928.0,930062336.0,2378776576.0,29018079232.0,2768.0,3784.0
13-04 02:40:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378780672.0,29018365952.0,37645.0,37870.0
13-04 02:40:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378780672.0,29018365952.0,3525.0,4032.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,4599.0,5089.0
13-04 02:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,2771.0,2905.0
13-04 02:41:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,3295.0,4055.0
13-04 02:41:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,4294.0,5389.0
13-04 02:41:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,3190.0,4034.0
13-04 02:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291874304.0,930062336.0,2378780672.0,29018357760.0,6414.0,6291.0
13-04 02:41:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291870208.0,930062336.0,2378784768.0,29018357760.0,3258.0,3309.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1291870208.0,930062336.0,2378784768.0,29018357760.0,3620.0,4388.0
13-04 02:41:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291870208.0,930062336.0,2378784768.0,29018357760.0,5046.0,5063.0
13-04 02:41:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1291870208.0,930062336.0,2378784768.0,29018357760.0,3849.0,3601.0
13-04 02:41:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291870208.0,930062336.0,2378784768.0,29018357760.0,5394.0,5519.0
13-04 02:41:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378788864.0,29018357760.0,23519.0,24810.0
13-04 02:41:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1291866112.0,930062336.0,2378788864.0,29018357760.0,4232.0,3800.0
13-04 02:41:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378788864.0,29018357760.0,3810.0,3449.0
13-04 02:41:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291866112.0,930062336.0,2378788864.0,29018357760.0,3451.0,3353.0
13-04 02:41:14,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,3.0,1291866112.0,930062336.0,2378788864.0,29018357760.0,6768.0,7912.0
13-04 02:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1291862016.0,930062336.0,2378792960.0,29018357760.0,1953.0,1723.0
13-04 02:41:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1292410880.0,930062336.0,2378792960.0,29017808896.0,3616.0,4231.0
13-04 02:41:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292247040.0,930062336.0,2378797056.0,29017968640.0,3944.0,5293.0
13-04 02:41:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292247040.0,930062336.0,2378797056.0,29017968640.0,2962.0,3916.0
13-04 02:41:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292247040.0,930062336.0,2378797056.0,29017968640.0,5298.0,6169.0
13-04 02:41:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1292247040.0,930062336.0,2378797056.0,29017968640.0,1394.0,1421.0
13-04 02:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1292238848.0,930062336.0,2378797056.0,29017976832.0,3195.0,4036.0
13-04 02:41:22,1.503,0.334,98.164,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1328156672.0,930062336.0,2378797056.0,28982059008.0,8686.0,7238.0
13-04 02:41:23,1.501,0.751,97.748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1295335424.0,930062336.0,2378854400.0,29014822912.0,5984.0,8673.0
13-04 02:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294364672.0,930062336.0,2378801152.0,29015846912.0,2390.0,3021.0
13-04 02:41:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294356480.0,930062336.0,2378801152.0,29015855104.0,4040.0,4479.0
13-04 02:41:26,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1294348288.0,930062336.0,2378801152.0,29015863296.0,1419.0,1439.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1294348288.0,930062336.0,2378801152.0,29015863296.0,22489.0,23361.0
13-04 02:41:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294348288.0,930062336.0,2378801152.0,29015863296.0,3120.0,3199.0
13-04 02:41:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1294348288.0,930062336.0,2378801152.0,29015863296.0,3769.0,3021.0
13-04 02:41:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294348288.0,930062336.0,2378801152.0,29015863296.0,3496.0,3444.0
13-04 02:41:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294344192.0,930062336.0,2378805248.0,29015863296.0,6735.0,8491.0
13-04 02:41:32,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1294344192.0,930062336.0,2378805248.0,29015863296.0,3423.0,4369.0
13-04 02:41:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1294344192.0,930062336.0,2378805248.0,29015863296.0,3901.0,4514.0
13-04 02:41:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294344192.0,930062336.0,2378805248.0,29015863296.0,3711.0,4753.0
13-04 02:41:35,0.083,0.083,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1294344192.0,930062336.0,2378805248.0,29015863296.0,3423.0,3538.0
13-04 02:41:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294508032.0,930062336.0,2378809344.0,29015695360.0,3000.0,3291.0
13-04 02:41:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1294348288.0,930062336.0,2378809344.0,29015855104.0,2743.0,2419.0
13-04 02:41:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,5.0,1294348288.0,930062336.0,2378809344.0,29015855104.0,4266.0,5442.0
13-04 02:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294348288.0,930062336.0,2378809344.0,29015855104.0,4448.0,5764.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294340096.0,930062336.0,2378809344.0,29015863296.0,3580.0,4180.0
13-04 02:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294340096.0,930062336.0,2378809344.0,29015863296.0,3655.0,4672.0
13-04 02:41:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1294348288.0,930062336.0,2378809344.0,29015855104.0,4748.0,5866.0
13-04 02:41:43,5.013,1.504,93.400,0.084,0.0,0.0,0.0,16384.0,0.0,2.0,1299189760.0,930062336.0,2372759552.0,29017063424.0,12662.0,10248.0
13-04 02:41:44,5.272,1.506,93.054,0.084,0.0,0.084,0.0,77824.0,0.0,2.0,1339568128.0,930062336.0,2372579328.0,28976865280.0,14951.0,13281.0
13-04 02:41:45,1.251,0.417,98.165,0.167,0.0,0.0,0.0,0.0,0.0,0.0,1295282176.0,930062336.0,2372579328.0,29021151232.0,5413.0,5673.0
13-04 02:41:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293783040.0,930062336.0,2372530176.0,29022699520.0,5635.0,7752.0
13-04 02:41:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293774848.0,930062336.0,2372538368.0,29022699520.0,2506.0,2773.0
13-04 02:41:48,2.168,0.584,97.248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1299435520.0,930062336.0,2372538368.0,29017038848.0,7843.0,7843.0
13-04 02:41:49,4.929,1.504,93.066,0.501,0.0,0.0,0.0,16384.0,0.0,2.0,1324969984.0,930062336.0,2372591616.0,28991451136.0,15210.0,14230.0
13-04 02:41:50,1.835,0.500,97.248,0.417,0.0,0.0,0.0,77824.0,0.0,3.0,1294700544.0,930062336.0,2372603904.0,29021708288.0,5621.0,7170.0
13-04 02:41:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293881344.0,930062336.0,2372546560.0,29022584832.0,3761.0,3580.0
13-04 02:41:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1293881344.0,930062336.0,2372546560.0,29022584832.0,2341.0,2804.0
13-04 02:41:53,3.088,0.835,96.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1303756800.0,930062336.0,2372546560.0,29012709376.0,16472.0,14598.0
13-04 02:41:54,3.661,0.333,94.759,1.248,0.0,0.0,0.0,237568.0,0.0,15.0,1330270208.0,930062336.0,2372571136.0,28986171392.0,16995.0,15825.0
13-04 02:41:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1330794496.0,930062336.0,2372587520.0,28985630720.0,5008.0,5797.0
13-04 02:41:56,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1331769344.0,930062336.0,2372587520.0,28984655872.0,6536.0,7486.0
13-04 02:41:57,0.417,0.167,99.417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1331818496.0,930062336.0,2372587520.0,28984606720.0,22552.0,24271.0
13-04 02:41:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1332191232.0,930062336.0,2372587520.0,28984233984.0,2210.0,2726.0
13-04 02:41:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1332191232.0,930062336.0,2372587520.0,28984233984.0,3447.0,4207.0
13-04 02:42:00,0.083,0.0,99.583,0.334,0.0,0.0,0.0,122880.0,0.0,18.0,1332191232.0,930062336.0,2372587520.0,28984233984.0,4555.0,3352.0
13-04 02:42:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1332310016.0,930062336.0,2372595712.0,28984107008.0,5113.0,2918.0
13-04 02:42:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,31.0,1332305920.0,930062336.0,2372599808.0,28984107008.0,5300.0,3063.0
13-04 02:42:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1332305920.0,930062336.0,2372599808.0,28984107008.0,7080.0,7691.0
13-04 02:42:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1332305920.0,930062336.0,2372599808.0,28984107008.0,7726.0,8523.0
13-04 02:42:05,0.083,0.0,99.750,0.167,0.0,0.0,0.0,122880.0,0.0,30.0,1332432896.0,930062336.0,2372599808.0,28983980032.0,7932.0,7437.0
13-04 02:42:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,16.0,1332428800.0,930062336.0,2372603904.0,28983980032.0,5302.0,4322.0
13-04 02:42:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1332428800.0,930062336.0,2372603904.0,28983980032.0,23145.0,23087.0
13-04 02:42:08,0.083,0.250,99.584,0.083,0.0,0.0,0.0,32768.0,0.0,16.0,1333440512.0,930062336.0,2372608000.0,28982964224.0,5751.0,3734.0
13-04 02:42:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,8.0,1333440512.0,930062336.0,2372608000.0,28982964224.0,4302.0,3374.0
13-04 02:42:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1333440512.0,930062336.0,2372608000.0,28982964224.0,5331.0,5946.0
13-04 02:42:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,2.0,1333440512.0,930062336.0,2372608000.0,28982964224.0,6466.0,7326.0
13-04 02:42:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1333440512.0,930062336.0,2372608000.0,28982964224.0,5317.0,5860.0
13-04 02:42:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1333436416.0,930062336.0,2372612096.0,28982964224.0,3947.0,3898.0
13-04 02:42:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1333436416.0,930062336.0,2372612096.0,28982964224.0,6010.0,6522.0
13-04 02:42:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1333436416.0,930062336.0,2372612096.0,28982964224.0,2394.0,2057.0
13-04 02:42:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1333407744.0,930062336.0,2372612096.0,28982992896.0,2648.0,2117.0
13-04 02:42:17,0.0,0.0,99.750,0.250,0.0,0.0,0.0,32768.0,0.0,4.0,1333698560.0,930062336.0,2372612096.0,28982702080.0,21027.0,21755.0
13-04 02:42:18,0.249,0.083,99.252,0.416,0.0,0.0,0.0,118784.0,0.0,14.0,1333690368.0,930062336.0,2372612096.0,28982710272.0,45271.0,6843.0
13-04 02:42:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1333649408.0,930062336.0,2372653056.0,28982710272.0,2718.0,3002.0
13-04 02:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1333649408.0,930062336.0,2372653056.0,28982710272.0,4916.0,7399.0
13-04 02:42:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1333645312.0,930062336.0,2372657152.0,28982710272.0,5687.0,6874.0
13-04 02:42:22,0.250,0.083,99.251,0.416,0.0,0.0,0.0,81920.0,0.0,14.0,1333645312.0,930062336.0,2372657152.0,28982710272.0,17053.0,4510.0
13-04 02:42:23,0.083,0.0,99.666,0.250,0.0,0.0,0.0,53248.0,0.0,11.0,1333760000.0,930062336.0,2372669440.0,28982583296.0,19554.0,6568.0
13-04 02:42:24,0.167,0.0,99.500,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1333878784.0,930062336.0,2372677632.0,28982456320.0,17567.0,4461.0
13-04 02:42:25,0.083,0.0,99.416,0.501,0.0,0.0,0.0,135168.0,0.0,14.0,1333739520.0,930062336.0,2372689920.0,28982583296.0,19015.0,13300.0
13-04 02:42:26,0.083,0.0,99.416,0.500,0.0,0.0,0.0,69632.0,0.0,10.0,1333981184.0,930062336.0,2372702208.0,28982329344.0,18511.0,6477.0
13-04 02:42:27,0.083,0.083,99.332,0.501,0.0,0.0,0.0,94208.0,0.0,9.0,1334353920.0,930062336.0,2372710400.0,28981948416.0,35605.0,23723.0
13-04 02:42:28,0.250,0.0,99.332,0.417,0.0,0.0,0.0,131072.0,0.0,16.0,1336119296.0,930062336.0,2372722688.0,28980170752.0,19659.0,9190.0
13-04 02:42:29,0.083,0.0,99.333,0.500,0.0,0.083,0.0,81920.0,0.0,14.0,1336360960.0,930062336.0,2372734976.0,28979916800.0,21423.0,9926.0
13-04 02:42:30,0.250,0.083,99.416,0.250,0.0,0.0,0.0,77824.0,0.0,17.0,1340788736.0,930062336.0,2372751360.0,28975472640.0,18894.0,6196.0
13-04 02:42:31,0.083,0.0,99.666,0.250,0.0,0.0,0.0,81920.0,0.0,14.0,1341161472.0,930062336.0,2372759552.0,28975091712.0,19389.0,6403.0
13-04 02:42:32,0.083,0.0,99.499,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1341911040.0,930062336.0,2372771840.0,28974329856.0,17266.0,4415.0
13-04 02:42:33,0.167,0.0,99.333,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1342025728.0,930062336.0,2372784128.0,28974202880.0,18833.0,6249.0
13-04 02:42:34,0.083,0.0,99.333,0.584,0.0,0.0,0.0,73728.0,0.0,10.0,1342398464.0,930062336.0,2372792320.0,28973821952.0,17744.0,5167.0
13-04 02:42:35,0.0,0.0,99.248,0.752,0.0,0.0,0.0,90112.0,0.0,9.0,1342640128.0,930062336.0,2372804608.0,28973568000.0,18747.0,6703.0
13-04 02:42:36,0.167,0.083,99.500,0.250,0.0,0.0,0.0,53248.0,0.0,11.0,1343442944.0,930062336.0,2372816896.0,28972752896.0,19794.0,9008.0
13-04 02:42:37,0.0,0.0,99.416,0.584,0.0,0.0,0.0,110592.0,0.0,20.0,1343385600.0,930062336.0,2372829184.0,28972797952.0,21153.0,9638.0
13-04 02:42:38,0.083,0.0,99.083,0.834,0.0,0.0,0.0,98304.0,0.0,13.0,1343500288.0,930062336.0,2372841472.0,28972670976.0,17120.0,5128.0
13-04 02:42:39,0.083,0.0,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,19.0,1344376832.0,930062336.0,2372853760.0,28971782144.0,19103.0,6452.0
13-04 02:42:40,0.0,0.083,99.667,0.250,0.0,0.0,0.0,81920.0,0.0,20.0,1344618496.0,930062336.0,2372866048.0,28971528192.0,17570.0,4443.0
13-04 02:42:41,0.083,0.0,99.165,0.751,0.0,0.0,0.0,94208.0,0.0,11.0,1344991232.0,930062336.0,2372874240.0,28971147264.0,18903.0,6094.0
13-04 02:42:42,0.0,0.083,99.083,0.834,0.0,0.0,0.0,102400.0,0.0,15.0,1345232896.0,930062336.0,2372886528.0,28970893312.0,17897.0,5534.0
13-04 02:42:43,0.167,0.0,99.500,0.333,0.0,0.0,0.0,53248.0,0.0,11.0,1345474560.0,930062336.0,2372898816.0,28970639360.0,17375.0,4411.0
13-04 02:42:44,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,18.0,1345720320.0,930062336.0,2372907008.0,28970385408.0,22190.0,11938.0
13-04 02:42:45,0.0,0.083,99.165,0.751,0.0,0.0,0.0,102400.0,0.0,15.0,1345957888.0,930062336.0,2372923392.0,28970131456.0,22278.0,11933.0
13-04 02:42:46,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,18.0,1346453504.0,930062336.0,2372935680.0,28969623552.0,17893.0,4750.0
13-04 02:42:47,0.0,0.0,99.499,0.501,0.0,0.0,0.0,98304.0,0.0,19.0,1346568192.0,930062336.0,2372947968.0,28969496576.0,17989.0,5519.0
13-04 02:42:48,0.0,0.0,99.416,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,1346813952.0,930062336.0,2372956160.0,28969242624.0,17978.0,5845.0
13-04 02:42:49,0.0,0.0,99.415,0.585,0.0,0.0,0.0,118784.0,0.0,19.0,1346924544.0,930062336.0,2372972544.0,28969115648.0,17368.0,5305.0
13-04 02:42:50,0.0,0.0,99.583,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1347166208.0,930062336.0,2372984832.0,28968861696.0,34555.0,22389.0
13-04 02:42:51,0.083,0.083,99.249,0.584,0.0,0.0,0.0,106496.0,0.0,17.0,1347538944.0,930062336.0,2372993024.0,28968480768.0,18352.0,4271.0
13-04 02:42:52,0.0,0.083,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,21.0,1347776512.0,930062336.0,2373009408.0,28968226816.0,36686.0,25524.0
13-04 02:42:53,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,18.0,1348018176.0,930062336.0,2373021696.0,28967972864.0,21040.0,9948.0
13-04 02:42:54,0.0,0.0,99.498,0.502,0.0,0.0,0.0,81920.0,0.0,14.0,1348390912.0,930062336.0,2373029888.0,28967591936.0,20119.0,8984.0
13-04 02:42:55,0.0,0.0,99.415,0.585,0.0,0.0,0.0,147456.0,0.0,22.0,1348624384.0,930062336.0,2373042176.0,28967346176.0,17818.0,5811.0
13-04 02:42:56,0.167,0.083,99.167,0.583,0.0,0.0,0.0,110592.0,0.0,19.0,1349033984.0,930062336.0,2373054464.0,28966924288.0,18039.0,5773.0
13-04 02:42:57,0.0,0.083,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1349623808.0,930062336.0,2373066752.0,28966322176.0,35686.0,22498.0
13-04 02:42:58,0.0,0.083,99.251,0.666,0.0,0.0,0.0,110592.0,0.0,19.0,1349861376.0,930062336.0,2373074944.0,28966076416.0,16968.0,4596.0
13-04 02:42:59,0.0,0.0,99.415,0.585,0.0,0.0,0.0,106496.0,0.0,17.0,1350103040.0,930062336.0,2373087232.0,28965822464.0,18893.0,7748.0
13-04 02:43:00,0.167,0.0,99.416,0.417,0.0,0.0,0.0,131072.0,0.0,25.0,1350340608.0,930062336.0,2373103616.0,28965568512.0,18184.0,6686.0
13-04 02:43:01,0.083,0.083,99.166,0.667,0.0,0.0,0.0,131072.0,0.0,16.0,1350713344.0,930062336.0,2373111808.0,28965187584.0,20478.0,9982.0
13-04 02:43:02,0.0,0.0,99.333,0.667,0.0,0.0,0.0,106496.0,0.0,17.0,1350955008.0,930062336.0,2373124096.0,28964933632.0,16533.0,3996.0
13-04 02:43:03,0.083,0.083,99.084,0.749,0.0,0.0,0.0,110592.0,0.0,19.0,1351196672.0,930062336.0,2373136384.0,28964679680.0,19747.0,8411.0
13-04 02:43:04,0.0,0.083,99.416,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1351565312.0,930062336.0,2373148672.0,28964298752.0,18289.0,4958.0
13-04 02:43:05,0.167,0.0,99.081,0.752,0.0,0.0,0.0,98304.0,0.0,13.0,1351684096.0,930062336.0,2373156864.0,28964171776.0,19632.0,6398.0
13-04 02:43:06,0.083,0.0,99.166,0.751,0.0,0.0,0.0,106496.0,0.0,17.0,1352052736.0,930062336.0,2373169152.0,28963790848.0,18645.0,6856.0
13-04 02:43:07,0.0,0.0,99.416,0.584,0.0,0.0,0.0,98304.0,0.0,20.0,1352417280.0,930062336.0,2373185536.0,28963409920.0,19041.0,6086.0
13-04 02:43:08,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,16.0,1352663040.0,930062336.0,2373193728.0,28963155968.0,20690.0,8653.0
13-04 02:43:09,0.083,0.083,99.167,0.667,0.0,0.0,0.0,102400.0,0.0,15.0,1352777728.0,930062336.0,2373206016.0,28963028992.0,19438.0,6337.0
13-04 02:43:10,0.0,0.0,99.416,0.501,0.0,0.083,0.0,90112.0,0.0,20.0,1352892416.0,930062336.0,2373218304.0,28962902016.0,17965.0,6843.0
13-04 02:43:11,0.0,0.0,99.416,0.584,0.0,0.0,0.0,90112.0,0.0,18.0,1353011200.0,930062336.0,2373226496.0,28962775040.0,21316.0,8517.0
13-04 02:43:12,0.0,0.0,99.165,0.835,0.0,0.0,0.0,126976.0,0.0,20.0,1353129984.0,930062336.0,2373242880.0,28962639872.0,18270.0,5389.0
13-04 02:43:13,0.083,0.083,99.083,0.750,0.0,0.0,0.0,110592.0,0.0,19.0,1353371648.0,930062336.0,2373255168.0,28962385920.0,19856.0,7784.0
13-04 02:43:14,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,18.0,1353613312.0,930062336.0,2373267456.0,28962131968.0,19550.0,7537.0
13-04 02:43:15,0.0,0.0,99.165,0.835,0.0,0.0,0.0,118784.0,0.0,19.0,1353986048.0,930062336.0,2373275648.0,28961751040.0,18227.0,6500.0
13-04 02:43:16,0.083,0.083,99.083,0.751,0.0,0.0,0.0,110592.0,0.0,19.0,1354649600.0,930062336.0,2373287936.0,28961075200.0,16362.0,3760.0
13-04 02:43:17,0.0,0.083,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,16.0,1354858496.0,930062336.0,2373300224.0,28960854016.0,18454.0,6423.0
13-04 02:43:18,0.0,0.083,99.083,0.834,0.0,0.0,0.0,114688.0,0.0,17.0,1355104256.0,930062336.0,2373308416.0,28960600064.0,19703.0,9160.0
13-04 02:43:19,0.0,0.0,99.416,0.584,0.0,0.0,0.0,114688.0,0.0,21.0,1355345920.0,930062336.0,2373320704.0,28960346112.0,17952.0,5729.0
13-04 02:43:20,0.083,0.083,99.500,0.334,0.0,0.0,0.0,90112.0,0.0,20.0,1355837440.0,930062336.0,2373337088.0,28959838208.0,18268.0,7979.0
13-04 02:43:21,0.0,0.0,99.416,0.584,0.0,0.0,0.0,118784.0,0.0,23.0,1355952128.0,930062336.0,2373349376.0,28959711232.0,18298.0,4351.0
13-04 02:43:22,0.083,0.0,99.332,0.584,0.0,0.0,0.0,135168.0,0.0,24.0,1356312576.0,930062336.0,2373361664.0,28959338496.0,18940.0,6936.0
13-04 02:43:23,0.083,0.083,99.167,0.667,0.0,0.0,0.0,114688.0,0.0,21.0,1356554240.0,930062336.0,2373373952.0,28959084544.0,18230.0,6383.0
13-04 02:43:24,0.0,0.083,99.583,0.334,0.0,0.0,0.0,110592.0,0.0,26.0,1356922880.0,930062336.0,2373386240.0,28958703616.0,17918.0,6636.0
13-04 02:43:25,0.0,0.0,99.333,0.667,0.0,0.0,0.0,139264.0,0.0,24.0,1357168640.0,930062336.0,2373394432.0,28958449664.0,19911.0,8382.0
13-04 02:43:26,0.083,0.0,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,1357410304.0,930062336.0,2373406720.0,28958195712.0,16792.0,4268.0
13-04 02:43:27,0.500,0.083,98.999,0.417,0.0,0.0,0.0,90112.0,0.0,20.0,1357651968.0,930062336.0,2373419008.0,28957941760.0,37344.0,26720.0
13-04 02:43:28,0.083,0.083,99.167,0.666,0.0,0.0,0.0,114688.0,0.0,21.0,1357897728.0,930062336.0,2373427200.0,28957687808.0,18513.0,6263.0
13-04 02:43:29,0.0,0.083,99.332,0.584,0.0,0.0,0.0,147456.0,0.0,29.0,1358266368.0,930062336.0,2373439488.0,28957306880.0,19319.0,6637.0
13-04 02:43:30,0.083,0.0,99.249,0.667,0.0,0.0,0.0,131072.0,0.0,23.0,1358376960.0,930062336.0,2373455872.0,28957179904.0,17988.0,5995.0
13-04 02:43:31,0.083,0.0,99.500,0.417,0.0,0.0,0.0,102400.0,0.0,26.0,1358491648.0,930062336.0,2373468160.0,28957052928.0,20571.0,8775.0
13-04 02:43:32,0.0,0.083,99.250,0.667,0.0,0.0,0.0,118784.0,0.0,23.0,1358737408.0,930062336.0,2373476352.0,28956798976.0,18352.0,6102.0
13-04 02:43:33,0.167,0.083,99.167,0.583,0.0,0.0,0.0,114688.0,0.0,21.0,1358852096.0,930062336.0,2373488640.0,28956672000.0,20055.0,8088.0
13-04 02:43:34,0.0,0.083,99.416,0.500,0.0,0.0,0.0,102400.0,0.0,20.0,1358839808.0,930062336.0,2373500928.0,28956672000.0,19479.0,7355.0
13-04 02:43:35,0.083,0.0,99.165,0.751,0.0,0.0,0.0,135168.0,0.0,20.0,1359081472.0,930062336.0,2373513216.0,28956418048.0,19626.0,7529.0
13-04 02:43:36,0.167,0.083,99.082,0.668,0.0,0.0,0.0,114688.0,0.0,21.0,1359544320.0,930062336.0,2373525504.0,28955942912.0,19239.0,9009.0
13-04 02:43:37,0.083,0.083,99.334,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1359953920.0,930062336.0,2373537792.0,28955521024.0,18238.0,5164.0
13-04 02:43:38,0.167,0.083,98.917,0.833,0.0,0.0,0.0,106496.0,0.0,17.0,1360199680.0,930062336.0,2373545984.0,28955267072.0,18376.0,6839.0
13-04 02:43:39,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,17.0,1360568320.0,930062336.0,2373558272.0,28954886144.0,17428.0,5128.0
13-04 02:43:40,0.0,0.083,99.417,0.500,0.0,0.0,0.0,110592.0,0.0,21.0,1360674816.0,930062336.0,2373570560.0,28954767360.0,17654.0,6600.0
13-04 02:43:41,0.417,0.0,98.749,0.834,0.0,0.0,0.0,102400.0,0.0,15.0,1361436672.0,930062336.0,2373578752.0,28953997312.0,21054.0,8760.0
13-04 02:43:42,0.083,0.0,99.249,0.667,0.0,0.0,0.0,102400.0,0.0,15.0,1361911808.0,930062336.0,2373595136.0,28953505792.0,19576.0,8182.0
13-04 02:43:43,0.083,0.0,99.0,0.833,0.0,0.083,0.0,102400.0,0.0,15.0,1362153472.0,930062336.0,2373607424.0,28953251840.0,18852.0,7180.0
13-04 02:43:44,0.0,0.084,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,22.0,1362522112.0,930062336.0,2373619712.0,28952870912.0,21454.0,10136.0
13-04 02:43:45,0.0,0.083,99.165,0.751,0.0,0.0,0.0,122880.0,0.0,21.0,1362640896.0,930062336.0,2373627904.0,28952743936.0,17483.0,5482.0
13-04 02:43:46,0.0,0.0,99.167,0.833,0.0,0.0,0.0,110592.0,0.0,19.0,1363009536.0,930062336.0,2373640192.0,28952363008.0,17384.0,4263.0
13-04 02:43:47,0.083,0.0,99.083,0.834,0.0,0.0,0.0,126976.0,0.0,24.0,1363251200.0,930062336.0,2373652480.0,28952109056.0,19105.0,7003.0
13-04 02:43:48,0.250,0.0,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,20.0,1363492864.0,930062336.0,2373664768.0,28951855104.0,19550.0,8297.0
13-04 02:43:49,0.0,0.0,99.248,0.752,0.0,0.0,0.0,114688.0,0.0,21.0,1363861504.0,930062336.0,2373677056.0,28951474176.0,18704.0,5865.0
13-04 02:43:50,0.083,0.0,99.583,0.334,0.0,0.0,0.0,110592.0,0.0,26.0,1363972096.0,930062336.0,2373693440.0,28951347200.0,16151.0,5060.0
13-04 02:43:51,0.0,0.0,99.500,0.500,0.0,0.0,0.0,110592.0,0.0,24.0,1364217856.0,930062336.0,2373701632.0,28951093248.0,19024.0,5885.0
13-04 02:43:52,0.083,0.083,99.250,0.583,0.0,0.0,0.0,122880.0,0.0,25.0,1364586496.0,930062336.0,2373713920.0,28950712320.0,19101.0,7793.0
13-04 02:43:53,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,25.0,1364701184.0,930062336.0,2373726208.0,28950585344.0,18331.0,7102.0
13-04 02:43:54,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,16.0,1365069824.0,930062336.0,2373738496.0,28950204416.0,17107.0,5030.0
13-04 02:43:55,0.0,0.0,99.332,0.668,0.0,0.0,0.0,135168.0,0.0,22.0,1365188608.0,930062336.0,2373746688.0,28950077440.0,18316.0,5638.0
13-04 02:43:56,0.167,0.167,99.0,0.667,0.0,0.0,0.0,118784.0,0.0,23.0,1366405120.0,930062336.0,2373758976.0,28948848640.0,17745.0,6662.0
13-04 02:43:57,0.083,0.0,99.332,0.584,0.0,0.0,0.0,147456.0,0.0,26.0,1366568960.0,930062336.0,2373771264.0,28948672512.0,36804.0,24728.0
13-04 02:43:58,0.083,0.0,99.667,0.250,0.0,0.0,0.0,81920.0,0.0,25.0,1366679552.0,930062336.0,2373787648.0,28948545536.0,18964.0,8356.0
13-04 02:43:59,0.083,0.083,99.416,0.417,0.0,0.0,0.0,122880.0,0.0,25.0,1366798336.0,930062336.0,2373795840.0,28948418560.0,18592.0,6190.0
13-04 02:44:00,0.0,0.0,99.167,0.833,0.0,0.0,0.0,135168.0,0.0,25.0,1366913024.0,930062336.0,2373808128.0,28948291584.0,17479.0,5386.0
13-04 02:44:01,0.0,0.167,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,22.0,1367027712.0,930062336.0,2373820416.0,28948164608.0,21377.0,10006.0
13-04 02:44:02,0.083,0.0,99.250,0.667,0.0,0.0,0.0,135168.0,0.0,25.0,1367146496.0,930062336.0,2373828608.0,28948037632.0,18201.0,5756.0
13-04 02:44:03,0.0,0.167,99.167,0.667,0.0,0.0,0.0,126976.0,0.0,27.0,1367388160.0,930062336.0,2373840896.0,28947783680.0,18127.0,6247.0
13-04 02:44:04,0.083,0.083,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1367756800.0,930062336.0,2373853184.0,28947402752.0,19515.0,8570.0
13-04 02:44:05,0.0,0.0,99.500,0.500,0.0,0.0,0.0,102400.0,0.0,26.0,1367998464.0,930062336.0,2373865472.0,28947148800.0,18697.0,9893.0
13-04 02:44:06,0.083,0.083,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1368350720.0,930062336.0,2373877760.0,28946784256.0,19242.0,4485.0
13-04 02:44:07,0.083,0.0,99.250,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1368592384.0,930062336.0,2373890048.0,28946530304.0,54890.0,41630.0
13-04 02:44:08,0.083,0.0,99.416,0.501,0.0,0.0,0.0,114688.0,0.0,28.0,1368834048.0,930062336.0,2373902336.0,28946276352.0,20724.0,9064.0
13-04 02:44:09,0.0,0.083,99.249,0.667,0.0,0.0,0.0,114688.0,0.0,21.0,1369079808.0,930062336.0,2373910528.0,28946022400.0,17465.0,6656.0
13-04 02:44:10,0.083,0.083,99.333,0.500,0.0,0.0,0.0,118784.0,0.0,25.0,1369448448.0,930062336.0,2373922816.0,28945641472.0,19424.0,6911.0
13-04 02:44:11,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,1369694208.0,930062336.0,2373931008.0,28945387520.0,20425.0,6373.0
13-04 02:44:12,0.0,0.0,99.249,0.751,0.0,0.0,0.0,110592.0,0.0,19.0,1369931776.0,930062336.0,2373947392.0,28945133568.0,20061.0,9145.0
13-04 02:44:13,0.0,0.083,99.249,0.667,0.0,0.0,0.0,147456.0,0.0,26.0,1370173440.0,930062336.0,2373959680.0,28944879616.0,18851.0,5566.0
13-04 02:44:14,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,26.0,1370161152.0,930062336.0,2373971968.0,28944879616.0,20165.0,8904.0
13-04 02:44:15,0.083,0.0,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,23.0,1370152960.0,930062336.0,2373980160.0,28944879616.0,19056.0,7051.0
13-04 02:44:16,0.083,0.083,98.917,0.833,0.0,0.083,0.0,118784.0,0.0,23.0,1371242496.0,930062336.0,2373992448.0,28943777792.0,18535.0,6844.0
13-04 02:44:17,0.0,0.083,99.165,0.751,0.0,0.0,0.0,118784.0,0.0,23.0,1371279360.0,930062336.0,2374004736.0,28943728640.0,17302.0,4442.0
13-04 02:44:18,0.083,0.0,99.416,0.501,0.0,0.0,0.0,106496.0,0.0,28.0,1371639808.0,930062336.0,2374017024.0,28943355904.0,18233.0,7235.0
13-04 02:44:19,0.0,0.083,99.333,0.583,0.0,0.0,0.0,135168.0,0.0,27.0,1371701248.0,930062336.0,2374025216.0,28943286272.0,18326.0,6895.0
13-04 02:44:20,0.0,0.167,99.001,0.833,0.0,0.0,0.0,126976.0,0.0,27.0,1371938816.0,930062336.0,2374041600.0,28943032320.0,18460.0,7878.0
13-04 02:44:21,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,24.0,1372049408.0,930062336.0,2374057984.0,28942905344.0,16928.0,4375.0
13-04 02:44:22,0.0,0.083,99.166,0.751,0.0,0.0,0.0,131072.0,0.0,26.0,1372422144.0,930062336.0,2374066176.0,28942524416.0,18617.0,8443.0
13-04 02:44:23,0.083,0.0,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,25.0,1372536832.0,930062336.0,2374078464.0,28942397440.0,17733.0,5030.0
13-04 02:44:24,0.167,0.083,99.251,0.500,0.0,0.0,0.0,147456.0,0.0,33.0,1372778496.0,930062336.0,2374090752.0,28942143488.0,19197.0,7218.0
13-04 02:44:25,0.0,0.0,99.583,0.417,0.0,0.0,0.0,143360.0,0.0,32.0,1373020160.0,930062336.0,2374103040.0,28941889536.0,18686.0,6369.0
13-04 02:44:26,0.083,0.167,99.167,0.583,0.0,0.0,0.0,135168.0,0.0,31.0,1373138944.0,930062336.0,2374111232.0,28941762560.0,19256.0,8146.0
13-04 02:44:27,0.083,0.083,99.249,0.584,0.0,0.0,0.0,135168.0,0.0,31.0,1373253632.0,930062336.0,2374123520.0,28941635584.0,36323.0,23967.0
13-04 02:44:28,0.083,0.083,99.417,0.416,0.0,0.0,0.0,106496.0,0.0,28.0,1373364224.0,930062336.0,2374139904.0,28941508608.0,17500.0,4889.0
13-04 02:44:29,0.0,0.167,99.249,0.584,0.0,0.0,0.0,122880.0,0.0,25.0,1373736960.0,930062336.0,2374148096.0,28941127680.0,20747.0,9218.0
13-04 02:44:30,0.083,0.0,99.167,0.667,0.0,0.083,0.0,159744.0,0.0,33.0,1373978624.0,930062336.0,2374160384.0,28940873728.0,18258.0,6145.0
13-04 02:44:31,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,25.0,1374220288.0,930062336.0,2374172672.0,28940619776.0,20451.0,8871.0
13-04 02:44:32,0.083,0.0,99.500,0.417,0.0,0.0,0.0,114688.0,0.0,27.0,1374461952.0,930062336.0,2374184960.0,28940365824.0,17995.0,5900.0
13-04 02:44:33,0.0,0.083,99.249,0.667,0.0,0.0,0.0,135168.0,0.0,31.0,1374961664.0,930062336.0,2374193152.0,28939857920.0,20035.0,9162.0
13-04 02:44:34,0.250,0.167,99.0,0.583,0.0,0.0,0.0,118784.0,0.0,23.0,1377103872.0,930062336.0,2374209536.0,28937699328.0,19386.0,7468.0
13-04 02:44:35,0.167,0.083,99.251,0.500,0.0,0.0,0.0,118784.0,0.0,28.0,1377345536.0,930062336.0,2374221824.0,28937445376.0,18187.0,6557.0
13-04 02:44:36,0.083,0.083,99.165,0.668,0.0,0.0,0.0,126976.0,0.0,27.0,1377660928.0,930062336.0,2374230016.0,28937121792.0,19498.0,6347.0
13-04 02:44:37,0.083,0.0,99.249,0.668,0.0,0.0,0.0,131072.0,0.0,29.0,1377832960.0,930062336.0,2374242304.0,28936937472.0,19847.0,7804.0
13-04 02:44:38,0.166,0.083,99.251,0.499,0.0,0.0,0.0,102400.0,0.0,26.0,1377947648.0,930062336.0,2374254592.0,28936810496.0,19232.0,8319.0
13-04 02:44:39,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,27.0,1378447360.0,930062336.0,2374262784.0,28936302592.0,18584.0,6539.0
13-04 02:44:40,0.083,0.083,99.166,0.667,0.0,0.0,0.0,126976.0,0.0,27.0,1378562048.0,930062336.0,2374275072.0,28936175616.0,17333.0,6679.0
13-04 02:44:41,0.083,0.0,99.166,0.751,0.0,0.0,0.0,139264.0,0.0,29.0,1378926592.0,930062336.0,2374291456.0,28935794688.0,20768.0,8448.0
13-04 02:44:42,0.0,0.0,99.333,0.583,0.0,0.083,0.0,102400.0,0.0,26.0,1379168256.0,930062336.0,2374303744.0,28935540736.0,17028.0,4740.0
13-04 02:44:43,0.0,0.167,99.166,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1379287040.0,930062336.0,2374311936.0,28935413760.0,17769.0,5662.0
13-04 02:44:44,0.167,0.0,99.083,0.750,0.0,0.0,0.0,126976.0,0.0,27.0,1379782656.0,930062336.0,2374324224.0,28934905856.0,20735.0,8525.0
13-04 02:44:45,0.0,0.083,99.333,0.584,0.0,0.0,0.0,122880.0,0.0,27.0,1379897344.0,930062336.0,2374336512.0,28934778880.0,20874.0,9746.0
13-04 02:44:46,0.0,0.0,99.249,0.751,0.0,0.0,0.0,151552.0,0.0,30.0,1380270080.0,930062336.0,2374344704.0,28934397952.0,18228.0,6594.0
13-04 02:44:47,0.083,0.083,99.083,0.751,0.0,0.0,0.0,114688.0,0.0,21.0,1380384768.0,930062336.0,2374356992.0,28934270976.0,18235.0,6676.0
13-04 02:44:48,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,26.0,1380753408.0,930062336.0,2374369280.0,28933890048.0,18970.0,7113.0
13-04 02:44:49,0.0,0.083,99.166,0.751,0.0,0.0,0.0,118784.0,0.0,23.0,1380995072.0,930062336.0,2374381568.0,28933636096.0,19766.0,7706.0
13-04 02:44:50,0.083,0.167,98.918,0.833,0.0,0.0,0.0,131072.0,0.0,29.0,1381363712.0,930062336.0,2374393856.0,28933255168.0,17901.0,5746.0
13-04 02:44:51,0.083,0.083,99.333,0.500,0.0,0.0,0.0,135168.0,0.0,31.0,1381601280.0,930062336.0,2374410240.0,28933001216.0,19580.0,6742.0
13-04 02:44:52,0.0,0.0,99.750,0.250,0.0,0.0,0.0,94208.0,0.0,27.0,1381842944.0,930062336.0,2374422528.0,28932747264.0,18990.0,6888.0
13-04 02:44:53,0.083,0.0,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,27.0,1381834752.0,930062336.0,2374430720.0,28932747264.0,18137.0,6645.0
13-04 02:44:54,0.0,0.0,99.499,0.501,0.0,0.0,0.0,122880.0,0.0,25.0,1382203392.0,930062336.0,2374443008.0,28932366336.0,19133.0,7998.0
13-04 02:44:55,0.332,0.083,99.086,0.498,0.0,0.0,0.0,122880.0,0.0,27.0,1382572032.0,930062336.0,2374455296.0,28931985408.0,18466.0,7067.0
13-04 02:44:56,0.167,0.084,99.248,0.501,0.0,0.0,0.0,122880.0,0.0,25.0,1382985728.0,930062336.0,2374463488.0,28931563520.0,20906.0,9105.0
13-04 02:44:57,0.083,0.167,98.751,0.999,0.0,0.0,0.0,135168.0,0.0,28.0,1383063552.0,930062336.0,2374479872.0,28931469312.0,35484.0,23481.0
13-04 02:44:58,0.417,0.0,98.999,0.584,0.0,0.0,0.0,143360.0,0.0,29.0,1383170048.0,930062336.0,2374492160.0,28931350528.0,19029.0,6915.0
13-04 02:44:59,0.0,0.0,99.582,0.418,0.0,0.0,0.0,114688.0,0.0,32.0,1383530496.0,930062336.0,2374504448.0,28930977792.0,17691.0,5765.0
13-04 02:45:00,0.167,0.083,99.167,0.583,0.0,0.0,0.0,159744.0,0.0,35.0,1383776256.0,930062336.0,2374512640.0,28930723840.0,17506.0,5638.0
13-04 02:45:01,0.0,0.083,99.249,0.668,0.0,0.0,0.0,135168.0,0.0,31.0,1384017920.0,930062336.0,2374524928.0,28930469888.0,20960.0,9734.0
13-04 02:45:02,0.334,0.083,99.416,0.167,0.0,0.0,0.0,106496.0,0.0,28.0,1388195840.0,930062336.0,2374537216.0,28926279680.0,16517.0,4211.0
13-04 02:45:03,0.083,0.083,99.167,0.667,0.0,0.0,0.0,176128.0,0.0,33.0,1388576768.0,930062336.0,2374545408.0,28925890560.0,20836.0,9407.0
13-04 02:45:04,0.083,0.0,99.250,0.667,0.0,0.0,0.0,135168.0,0.0,31.0,1388818432.0,930062336.0,2374557696.0,28925636608.0,20724.0,8947.0
13-04 02:45:05,0.250,0.083,99.250,0.417,0.0,0.0,0.0,106496.0,0.0,28.0,1388929024.0,930062336.0,2374574080.0,28925509632.0,19102.0,5620.0
13-04 02:45:06,0.083,0.0,99.499,0.417,0.0,0.0,0.0,131072.0,0.0,29.0,1389174784.0,930062336.0,2374582272.0,28925255680.0,17781.0,5677.0
13-04 02:45:07,0.167,0.0,98.998,0.835,0.0,0.0,0.0,147456.0,0.0,30.0,1389289472.0,930062336.0,2374594560.0,28925128704.0,20639.0,7943.0
13-04 02:45:08,0.0,0.083,99.249,0.667,0.0,0.0,0.0,139264.0,0.0,29.0,1389404160.0,930062336.0,2374606848.0,28925001728.0,19426.0,7504.0
13-04 02:45:09,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,28.0,1389518848.0,930062336.0,2374619136.0,28924874752.0,19242.0,7249.0
13-04 02:45:10,0.334,0.0,98.832,0.751,0.0,0.083,0.0,135168.0,0.0,31.0,1392558080.0,930062336.0,2374627328.0,28921827328.0,35749.0,24990.0
13-04 02:45:11,0.083,0.167,99.083,0.667,0.0,0.0,0.0,135168.0,0.0,31.0,1392922624.0,930062336.0,2374643712.0,28921446400.0,21037.0,8819.0
13-04 02:45:12,0.0,0.083,99.249,0.667,0.0,0.0,0.0,98304.0,0.0,24.0,1393164288.0,930062336.0,2374656000.0,28921192448.0,18631.0,6020.0
13-04 02:45:13,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,27.0,1393410048.0,930062336.0,2374664192.0,28920938496.0,20198.0,7701.0
13-04 02:45:14,0.0,0.084,99.165,0.752,0.0,0.0,0.0,147456.0,0.0,33.0,1393651712.0,930062336.0,2374676480.0,28920684544.0,19611.0,7940.0
13-04 02:45:15,0.0,0.0,99.417,0.583,0.0,0.0,0.0,98304.0,0.0,24.0,1393766400.0,930062336.0,2374688768.0,28920557568.0,17315.0,4561.0
13-04 02:45:16,0.167,0.083,98.999,0.751,0.0,0.0,0.0,118784.0,0.0,23.0,1394425856.0,930062336.0,2374696960.0,28919889920.0,18803.0,6913.0
13-04 02:45:17,0.0,0.0,99.332,0.668,0.0,0.0,0.0,122880.0,0.0,25.0,1394507776.0,930062336.0,2374709248.0,28919795712.0,18515.0,6828.0
13-04 02:45:18,0.083,0.083,99.084,0.749,0.0,0.0,0.0,135168.0,0.0,31.0,1394749440.0,930062336.0,2374721536.0,28919541760.0,18833.0,8014.0
13-04 02:45:19,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,26.0,1394987008.0,930062336.0,2374737920.0,28919287808.0,20175.0,7814.0
13-04 02:45:20,0.0,0.167,99.083,0.750,0.0,0.0,0.0,159744.0,0.0,32.0,1395232768.0,930062336.0,2374746112.0,28919033856.0,17985.0,6690.0
13-04 02:45:21,0.083,0.0,99.332,0.584,0.0,0.0,0.0,167936.0,0.0,38.0,1395597312.0,930062336.0,2374762496.0,28918652928.0,18895.0,7295.0
13-04 02:45:22,0.083,0.0,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,28.0,1395712000.0,930062336.0,2374774784.0,28918525952.0,17330.0,5758.0
13-04 02:45:23,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,27.0,1396084736.0,930062336.0,2374782976.0,28918145024.0,18938.0,6270.0
13-04 02:45:24,0.083,0.083,99.250,0.583,0.0,0.0,0.0,143360.0,0.0,35.0,1396326400.0,930062336.0,2374795264.0,28917891072.0,18125.0,6400.0
13-04 02:45:25,0.0,0.0,99.415,0.585,0.0,0.0,0.0,155648.0,0.0,32.0,1396568064.0,930062336.0,2374807552.0,28917637120.0,18655.0,7228.0
13-04 02:45:26,0.083,0.249,99.169,0.499,0.0,0.0,0.0,102400.0,0.0,26.0,1396809728.0,930062336.0,2374819840.0,28917383168.0,20904.0,8991.0
13-04 02:45:27,0.083,0.083,99.250,0.583,0.0,0.0,0.0,151552.0,0.0,33.0,1397055488.0,930062336.0,2374828032.0,28917129216.0,38282.0,27198.0
13-04 02:45:28,0.083,0.0,99.333,0.584,0.0,0.0,0.0,135168.0,0.0,31.0,1397420032.0,930062336.0,2374844416.0,28916748288.0,18422.0,7854.0
13-04 02:45:29,0.0,0.083,99.500,0.417,0.0,0.0,0.0,106496.0,0.0,28.0,1397534720.0,930062336.0,2374856704.0,28916621312.0,19029.0,6280.0
13-04 02:45:30,0.0,0.083,99.332,0.584,0.0,0.0,0.0,143360.0,0.0,31.0,1397571584.0,930062336.0,2374864896.0,28916576256.0,18733.0,6306.0
13-04 02:45:31,0.0,0.0,99.583,0.417,0.0,0.0,0.0,147456.0,0.0,37.0,1397940224.0,930062336.0,2374877184.0,28916195328.0,18430.0,6437.0
13-04 02:45:32,0.0,0.083,99.499,0.417,0.0,0.0,0.0,135168.0,0.0,33.0,1398181888.0,930062336.0,2374889472.0,28915941376.0,19326.0,7713.0
13-04 02:45:33,0.083,0.0,99.249,0.667,0.0,0.0,0.0,122880.0,0.0,25.0,1398300672.0,930062336.0,2374897664.0,28915814400.0,19384.0,7704.0
13-04 02:45:34,0.083,0.0,99.417,0.500,0.0,0.0,0.0,110592.0,0.0,30.0,1398792192.0,930062336.0,2374914048.0,28915306496.0,19545.0,10002.0
13-04 02:45:35,0.167,0.083,98.917,0.833,0.0,0.0,0.0,192512.0,0.0,38.0,1398910976.0,930062336.0,2374922240.0,28915179520.0,40391.0,27402.0
13-04 02:45:36,0.083,0.083,99.416,0.417,0.0,0.0,0.0,110592.0,0.0,30.0,1399914496.0,930062336.0,2374938624.0,28914159616.0,17749.0,6115.0
13-04 02:45:37,0.250,0.0,99.167,0.583,0.0,0.0,0.0,159744.0,0.0,35.0,1400156160.0,930062336.0,2374946816.0,28913909760.0,37106.0,24524.0
13-04 02:45:38,0.083,0.0,99.249,0.667,0.0,0.0,0.0,143360.0,0.0,35.0,1400516608.0,930062336.0,2374959104.0,28913537024.0,18507.0,5743.0
13-04 02:45:39,0.0,0.0,99.500,0.500,0.0,0.0,0.0,102400.0,0.0,26.0,1400631296.0,930062336.0,2374971392.0,28913410048.0,18833.0,7339.0
13-04 02:45:40,0.0,0.083,99.166,0.751,0.0,0.0,0.0,139264.0,0.0,33.0,1400999936.0,930062336.0,2374983680.0,28913029120.0,18002.0,6168.0
13-04 02:45:41,0.584,0.167,97.331,1.918,0.0,0.0,0.0,1474560.0,0.0,45.0,1413427200.0,930062336.0,2375888896.0,28899696640.0,1300003.0,16815.0
13-04 02:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1413849088.0,930062336.0,2376228864.0,28898934784.0,5797.0,7387.0
13-04 02:45:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1413849088.0,930062336.0,2376228864.0,28898934784.0,3209.0,2414.0
13-04 02:45:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1413849088.0,930062336.0,2376228864.0,28898934784.0,6907.0,8857.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1413976064.0,930062336.0,2376228864.0,28898807808.0,20634.0,21274.0
13-04 02:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1413976064.0,930062336.0,2376228864.0,28898807808.0,1737.0,1645.0
13-04 02:45:47,0.083,0.0,99.167,0.750,0.0,0.0,0.0,131072.0,0.0,15.0,1414189056.0,930062336.0,2376269824.0,28898553856.0,43196.0,5099.0
13-04 02:45:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1414316032.0,930062336.0,2376269824.0,28898426880.0,4310.0,4942.0
13-04 02:45:49,0.083,0.083,99.417,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1414316032.0,930062336.0,2376269824.0,28898426880.0,21206.0,8521.0
13-04 02:45:50,0.083,0.083,99.499,0.334,0.0,0.0,0.0,106496.0,0.0,15.0,1414684672.0,930062336.0,2376282112.0,28898045952.0,21183.0,4115.0
13-04 02:45:51,0.083,0.0,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1414922240.0,930062336.0,2376298496.0,28897792000.0,22370.0,8063.0
13-04 02:45:52,0.0,0.083,99.583,0.334,0.0,0.0,0.0,77824.0,0.0,10.0,1415413760.0,930062336.0,2376314880.0,28897284096.0,21380.0,4660.0
13-04 02:45:53,0.0,0.0,99.500,0.500,0.0,0.0,0.0,98304.0,0.0,11.0,1415651328.0,930062336.0,2376331264.0,28897030144.0,24304.0,7755.0
13-04 02:45:54,0.083,0.083,99.083,0.750,0.0,0.0,0.0,98304.0,0.0,11.0,1416015872.0,930062336.0,2376347648.0,28896649216.0,21029.0,4503.0
13-04 02:45:55,0.0,0.0,99.583,0.417,0.0,0.0,0.0,102400.0,0.0,13.0,1416253440.0,930062336.0,2376364032.0,28896395264.0,22785.0,5493.0
13-04 02:45:56,0.167,0.0,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1417416704.0,930062336.0,2376384512.0,28895211520.0,22593.0,6158.0
13-04 02:45:57,0.083,0.167,99.167,0.583,0.0,0.0,0.0,106496.0,0.0,15.0,1417494528.0,930062336.0,2376400896.0,28895117312.0,40113.0,24230.0
13-04 02:45:58,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1417596928.0,930062336.0,2376417280.0,28894998528.0,21539.0,5331.0
13-04 02:45:59,0.083,0.0,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,16.0,1417834496.0,930062336.0,2376433664.0,28894744576.0,21292.0,6409.0
13-04 02:46:00,0.0,0.083,99.500,0.417,0.0,0.0,0.0,98304.0,0.0,14.0,1417949184.0,930062336.0,2376445952.0,28894617600.0,24325.0,7199.0
13-04 02:46:01,0.083,0.0,99.250,0.583,0.0,0.083,0.0,102400.0,0.0,13.0,1418186752.0,930062336.0,2376462336.0,28894363648.0,22766.0,5462.0
13-04 02:46:02,0.0,0.083,99.583,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,1418424320.0,930062336.0,2376478720.0,28894109696.0,41663.0,24652.0
13-04 02:46:03,0.083,0.0,99.333,0.584,0.0,0.0,0.0,98304.0,0.0,11.0,1418915840.0,930062336.0,2376495104.0,28893601792.0,23939.0,6645.0
13-04 02:46:04,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1419022336.0,930062336.0,2376515584.0,28893474816.0,22391.0,5373.0
13-04 02:46:05,0.083,0.0,99.499,0.417,0.0,0.0,0.0,102400.0,0.0,16.0,1419513856.0,930062336.0,2376531968.0,28892966912.0,23638.0,5848.0
13-04 02:46:06,0.083,0.0,99.333,0.583,0.0,0.0,0.0,106496.0,0.0,15.0,1419751424.0,930062336.0,2376548352.0,28892712960.0,22817.0,7192.0
13-04 02:46:07,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,18.0,1419988992.0,930062336.0,2376564736.0,28892459008.0,22616.0,7488.0
13-04 02:46:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,77824.0,0.0,10.0,1420230656.0,930062336.0,2376577024.0,28892205056.0,25064.0,7866.0
13-04 02:46:09,0.083,0.0,99.250,0.667,0.0,0.0,0.0,102400.0,0.0,11.0,1420595200.0,930062336.0,2376593408.0,28891824128.0,24336.0,4636.0
13-04 02:46:10,0.083,0.0,99.332,0.584,0.0,0.0,0.0,135168.0,0.0,21.0,1420828672.0,930062336.0,2376613888.0,28891570176.0,42181.0,23550.0
13-04 02:46:11,0.0,0.083,99.250,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1421189120.0,930062336.0,2376634368.0,28891189248.0,25817.0,9505.0
13-04 02:46:12,0.083,0.083,99.167,0.667,0.0,0.0,0.0,98304.0,0.0,11.0,1421426688.0,930062336.0,2376650752.0,28890935296.0,23464.0,5856.0
13-04 02:46:13,0.083,0.0,99.083,0.834,0.0,0.0,0.0,102400.0,0.0,13.0,1422172160.0,930062336.0,2376667136.0,28890173440.0,22557.0,3913.0
13-04 02:46:14,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1422409728.0,930062336.0,2376683520.0,28889919488.0,24479.0,9640.0
13-04 02:46:15,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,12.0,1422651392.0,930062336.0,2376695808.0,28889665536.0,24621.0,7910.0
13-04 02:46:16,0.167,0.083,98.999,0.751,0.0,0.0,0.0,102400.0,0.0,11.0,1423437824.0,930062336.0,2376712192.0,28888862720.0,22561.0,5471.0
13-04 02:46:17,0.083,0.0,99.165,0.751,0.0,0.0,0.0,106496.0,0.0,12.0,1423380480.0,930062336.0,2376736768.0,28888895488.0,22874.0,4440.0
13-04 02:46:18,0.083,0.083,99.0,0.833,0.0,0.0,0.0,106496.0,0.0,12.0,1423736832.0,930062336.0,2376753152.0,28888522752.0,22284.0,5804.0
13-04 02:46:19,0.0,0.083,99.333,0.583,0.0,0.0,0.0,73728.0,0.0,10.0,1423974400.0,930062336.0,2376769536.0,28888268800.0,22871.0,7419.0
13-04 02:46:20,0.0,0.0,99.500,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1424216064.0,930062336.0,2376781824.0,28888014848.0,22098.0,4710.0
13-04 02:46:21,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1424453632.0,930062336.0,2376798208.0,28887760896.0,22439.0,4776.0
13-04 02:46:22,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,1424687104.0,930062336.0,2376818688.0,28887506944.0,23119.0,7426.0
13-04 02:46:23,0.334,0.0,99.164,0.502,0.0,0.0,0.0,77824.0,0.0,10.0,1424924672.0,930062336.0,2376835072.0,28887252992.0,22171.0,6166.0
13-04 02:46:24,0.0,0.083,99.417,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1425154048.0,930062336.0,2376851456.0,28887007232.0,23473.0,6433.0
13-04 02:46:25,0.083,0.0,99.416,0.500,0.0,0.0,0.0,118784.0,0.0,12.0,1425485824.0,930062336.0,2376867840.0,28886659072.0,22432.0,5082.0
13-04 02:46:26,0.0,0.0,99.500,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1425723392.0,930062336.0,2376884224.0,28886405120.0,22160.0,6252.0
13-04 02:46:27,0.084,0.084,97.661,2.172,0.0,0.0,0.0,966656.0,0.0,47.0,1432731648.0,930062336.0,2377351168.0,28878929920.0,738970.0,32269.0
13-04 02:46:28,0.0,0.0,99.750,0.250,0.0,0.0,0.0,36864.0,0.0,6.0,1433133056.0,930062336.0,2377584640.0,28878295040.0,6291.0,4368.0
13-04 02:46:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1433133056.0,930062336.0,2377584640.0,28878295040.0,4690.0,4854.0
13-04 02:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1433133056.0,930062336.0,2377584640.0,28878295040.0,2338.0,2142.0
13-04 02:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1433133056.0,930062336.0,2377584640.0,28878295040.0,6086.0,6975.0
13-04 02:46:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1433133056.0,930062336.0,2377584640.0,28878295040.0,3386.0,4160.0
13-04 02:46:33,0.167,0.0,98.916,0.917,0.0,0.0,0.0,131072.0,0.0,13.0,1433382912.0,930062336.0,2377588736.0,28878041088.0,44547.0,5899.0
13-04 02:46:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1433600000.0,930062336.0,2377625600.0,28877787136.0,4145.0,5508.0
13-04 02:46:35,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1433600000.0,930062336.0,2377625600.0,28877787136.0,21998.0,8108.0
13-04 02:46:36,0.083,0.083,99.416,0.417,0.0,0.0,0.0,81920.0,0.0,12.0,1434390528.0,930062336.0,2377637888.0,28876984320.0,22912.0,6612.0
13-04 02:46:37,0.0,0.167,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,14.0,1434849280.0,930062336.0,2377654272.0,28876509184.0,23116.0,4768.0
13-04 02:46:38,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,12.0,1435086848.0,930062336.0,2377670656.0,28876255232.0,21561.0,4378.0
13-04 02:46:39,0.083,0.0,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,11.0,1435451392.0,930062336.0,2377687040.0,28875874304.0,23473.0,7508.0
13-04 02:46:40,0.0,0.167,99.084,0.749,0.0,0.0,0.0,102400.0,0.0,13.0,1435688960.0,930062336.0,2377703424.0,28875620352.0,21741.0,5372.0
13-04 02:46:41,0.0,0.0,99.249,0.751,0.0,0.0,0.0,106496.0,0.0,15.0,1436053504.0,930062336.0,2377719808.0,28875239424.0,22528.0,7552.0
13-04 02:46:42,0.0,0.0,99.416,0.500,0.0,0.083,0.0,94208.0,0.0,18.0,1436291072.0,930062336.0,2377736192.0,28874985472.0,16631.0,9513.0
13-04 02:46:43,0.0,0.0,99.500,0.500,0.0,0.0,0.0,90112.0,0.0,14.0,1436409856.0,930062336.0,2377744384.0,28874858496.0,14998.0,5136.0
13-04 02:46:44,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,12.0,1436782592.0,930062336.0,2377752576.0,28874477568.0,23961.0,9026.0
13-04 02:46:45,0.083,0.083,99.251,0.582,0.0,0.0,0.0,98304.0,0.0,16.0,1436971008.0,930062336.0,2377768960.0,28874272768.0,25695.0,6748.0
13-04 02:46:46,0.0,0.0,99.750,0.250,0.0,0.0,0.0,61440.0,0.0,11.0,1437335552.0,930062336.0,2377785344.0,28873891840.0,21984.0,3604.0
13-04 02:46:47,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1437573120.0,930062336.0,2377801728.0,28873637888.0,23481.0,5770.0
13-04 02:46:48,0.083,0.0,99.083,0.833,0.0,0.0,0.0,110592.0,0.0,13.0,1437937664.0,930062336.0,2377818112.0,28873256960.0,18021.0,4726.0
13-04 02:46:49,0.0,0.0,99.249,0.751,0.0,0.0,0.0,102400.0,0.0,13.0,1438171136.0,930062336.0,2377838592.0,28873003008.0,26854.0,7355.0
13-04 02:46:50,0.0,0.0,99.249,0.751,0.0,0.0,0.0,102400.0,0.0,13.0,1438502912.0,930062336.0,2377854976.0,28872654848.0,21364.0,6031.0
13-04 02:46:51,0.084,0.0,99.415,0.502,0.0,0.0,0.0,86016.0,0.0,14.0,1441738752.0,930062336.0,2377871360.0,28869402624.0,24664.0,8121.0
13-04 02:46:52,0.083,0.083,99.334,0.500,0.0,0.0,0.0,102400.0,0.0,19.0,1442332672.0,930062336.0,2377887744.0,28868792320.0,21786.0,6780.0
13-04 02:46:53,0.0,0.0,99.583,0.417,0.0,0.0,0.0,106496.0,0.0,21.0,1442439168.0,930062336.0,2377908224.0,28868665344.0,25050.0,6314.0
13-04 02:46:54,0.083,0.0,99.249,0.667,0.0,0.0,0.0,118784.0,0.0,15.0,1442676736.0,930062336.0,2377924608.0,28868411392.0,19985.0,3717.0
13-04 02:46:55,0.083,0.083,99.417,0.416,0.0,0.0,0.0,118784.0,0.0,14.0,1442676736.0,930062336.0,2377940992.0,28868395008.0,23232.0,4404.0
13-04 02:46:56,0.084,0.0,99.332,0.585,0.0,0.0,0.0,114688.0,0.0,19.0,1444450304.0,930062336.0,2377957376.0,28866605056.0,21584.0,4080.0
13-04 02:46:57,0.083,0.166,99.418,0.250,0.0,0.083,0.0,98304.0,0.0,22.0,1444438016.0,930062336.0,2377973760.0,28866600960.0,39971.0,26781.0
13-04 02:46:58,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,17.0,1444548608.0,930062336.0,2377990144.0,28866473984.0,26545.0,7264.0
13-04 02:46:59,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,16.0,1444646912.0,930062336.0,2378010624.0,28866355200.0,21196.0,6653.0
13-04 02:47:00,0.0,0.167,99.167,0.667,0.0,0.0,0.0,163840.0,0.0,23.0,1444634624.0,930062336.0,2378022912.0,28866355200.0,24859.0,7880.0
13-04 02:47:01,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1444618240.0,930062336.0,2378039296.0,28866355200.0,21364.0,6764.0
13-04 02:47:02,0.0,0.0,99.416,0.584,0.0,0.0,0.0,122880.0,0.0,23.0,1444601856.0,930062336.0,2378055680.0,28866355200.0,22765.0,4128.0
13-04 02:47:03,0.083,0.083,99.167,0.666,0.0,0.0,0.0,122880.0,0.0,23.0,1444712448.0,930062336.0,2378072064.0,28866228224.0,21755.0,4559.0
13-04 02:47:04,0.0,0.083,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,23.0,1444696064.0,930062336.0,2378088448.0,28866228224.0,46509.0,26811.0
13-04 02:47:05,0.0,0.0,99.583,0.417,0.0,0.0,0.0,110592.0,0.0,20.0,1444675584.0,930062336.0,2378108928.0,28866228224.0,25820.0,7138.0
13-04 02:47:06,0.083,0.0,99.333,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1444659200.0,930062336.0,2378125312.0,28866228224.0,23271.0,8098.0
13-04 02:47:07,0.0,0.0,99.332,0.668,0.0,0.0,0.0,118784.0,0.0,21.0,1444769792.0,930062336.0,2378141696.0,28866101248.0,25407.0,8352.0
13-04 02:47:08,0.0,0.083,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,21.0,1444880384.0,930062336.0,2378158080.0,28865974272.0,23369.0,5887.0
13-04 02:47:09,0.0,0.0,99.333,0.667,0.0,0.0,0.0,110592.0,0.0,17.0,1444990976.0,930062336.0,2378174464.0,28865847296.0,23582.0,5690.0
13-04 02:47:10,0.083,0.083,99.250,0.583,0.0,0.0,0.0,110592.0,0.0,17.0,1445097472.0,930062336.0,2378194944.0,28865720320.0,24788.0,6764.0
13-04 02:47:11,0.0,0.0,99.082,0.918,0.0,0.0,0.0,139264.0,0.0,16.0,1445208064.0,930062336.0,2378211328.0,28865593344.0,27513.0,7882.0
13-04 02:47:12,0.0,0.0,99.332,0.668,0.0,0.0,0.0,106496.0,0.0,15.0,1445441536.0,930062336.0,2378231808.0,28865339392.0,23230.0,5601.0
13-04 02:47:13,0.0,0.0,99.500,0.500,0.0,0.0,0.0,98304.0,0.0,22.0,1445679104.0,930062336.0,2378248192.0,28865085440.0,20346.0,7384.0
13-04 02:47:14,0.167,0.167,98.333,1.333,0.0,0.0,0.0,266240.0,0.0,37.0,1446682624.0,930062336.0,2378260480.0,28864069632.0,223739.0,14518.0
13-04 02:47:15,0.0,0.0,99.165,0.835,0.0,0.0,0.0,712704.0,0.0,20.0,1452933120.0,930062336.0,2378866688.0,28857212928.0,519347.0,9827.0
13-04 02:47:16,0.167,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1453195264.0,930062336.0,2378948608.0,28856868864.0,3532.0,2477.0
13-04 02:47:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1453228032.0,930062336.0,2378952704.0,28856832000.0,21466.0,20046.0
13-04 02:47:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1453228032.0,930062336.0,2378952704.0,28856832000.0,3897.0,4387.0
13-04 02:47:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1453228032.0,930062336.0,2378952704.0,28856832000.0,3513.0,4170.0
13-04 02:47:20,0.083,0.0,99.166,0.751,0.0,0.0,0.0,139264.0,0.0,17.0,1453228032.0,930062336.0,2378952704.0,28856832000.0,43457.0,5257.0
13-04 02:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1453191168.0,930062336.0,2378989568.0,28856832000.0,6134.0,7492.0
13-04 02:47:22,0.0,0.0,99.416,0.584,0.0,0.0,0.0,110592.0,0.0,19.0,1453191168.0,930062336.0,2378989568.0,28856832000.0,17998.0,5084.0
13-04 02:47:23,0.083,0.083,99.250,0.583,0.0,0.0,0.0,106496.0,0.0,15.0,1453432832.0,930062336.0,2379001856.0,28856578048.0,24495.0,8117.0
13-04 02:47:24,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,16.0,1453408256.0,930062336.0,2379026432.0,28856578048.0,21522.0,4858.0
13-04 02:47:25,0.167,0.0,99.001,0.833,0.0,0.0,0.0,167936.0,0.0,22.0,1453649920.0,930062336.0,2379038720.0,28856324096.0,23401.0,4572.0
13-04 02:47:26,0.0,0.083,99.167,0.750,0.0,0.0,0.0,110592.0,0.0,17.0,1453629440.0,930062336.0,2379059200.0,28856324096.0,22877.0,6548.0
13-04 02:47:27,0.083,0.083,99.166,0.667,0.0,0.0,0.0,139264.0,0.0,22.0,1453740032.0,930062336.0,2379075584.0,28856197120.0,41363.0,23348.0
13-04 02:47:28,0.0,0.0,99.249,0.751,0.0,0.0,0.0,126976.0,0.0,22.0,1453850624.0,930062336.0,2379091968.0,28856070144.0,23231.0,5353.0
13-04 02:47:29,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,19.0,1453961216.0,930062336.0,2379108352.0,28855943168.0,25917.0,10716.0
13-04 02:47:30,0.083,0.083,99.333,0.500,0.0,0.0,0.0,126976.0,0.0,21.0,1454071808.0,930062336.0,2379124736.0,28855816192.0,23073.0,6293.0
13-04 02:47:31,0.083,0.083,99.084,0.749,0.0,0.0,0.0,106496.0,0.0,15.0,1454186496.0,930062336.0,2379137024.0,28855689216.0,24460.0,8479.0
13-04 02:47:32,0.0,0.0,99.165,0.835,0.0,0.0,0.0,102400.0,0.0,13.0,1454419968.0,930062336.0,2379157504.0,28855435264.0,23752.0,5755.0
13-04 02:47:33,0.0,0.083,99.166,0.751,0.0,0.0,0.0,135168.0,0.0,16.0,1454657536.0,930062336.0,2379173888.0,28855181312.0,23221.0,4863.0
13-04 02:47:34,0.0,0.0,99.166,0.834,0.0,0.0,0.0,102400.0,0.0,13.0,1454895104.0,930062336.0,2379190272.0,28854927360.0,23064.0,6349.0
13-04 02:47:35,0.0,0.0,99.248,0.752,0.0,0.0,0.0,110592.0,0.0,17.0,1455005696.0,930062336.0,2379206656.0,28854800384.0,22339.0,4448.0
13-04 02:47:36,0.166,0.083,98.918,0.749,0.0,0.083,0.0,110592.0,0.0,17.0,1455919104.0,930062336.0,2379223040.0,28853870592.0,23971.0,7693.0
13-04 02:47:37,0.0,0.084,99.165,0.752,0.0,0.0,0.0,106496.0,0.0,15.0,1456250880.0,930062336.0,2379239424.0,28853522432.0,23727.0,5973.0
13-04 02:47:38,0.083,0.083,99.083,0.750,0.0,0.0,0.0,114688.0,0.0,15.0,1456361472.0,930062336.0,2379255808.0,28853395456.0,27722.0,12671.0
13-04 02:47:39,0.083,0.0,99.083,0.833,0.0,0.0,0.0,102400.0,0.0,13.0,1456594944.0,930062336.0,2379276288.0,28853141504.0,22534.0,6071.0
13-04 02:47:40,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,14.0,1456697344.0,930062336.0,2379292672.0,28853022720.0,15745.0,3566.0
13-04 02:47:41,0.0,0.0,99.166,0.834,0.0,0.0,0.0,98304.0,0.0,11.0,1456943104.0,930062336.0,2379300864.0,28852768768.0,23442.0,5916.0
13-04 02:47:42,0.0,0.083,99.083,0.834,0.0,0.0,0.0,98304.0,0.0,11.0,1457180672.0,930062336.0,2379317248.0,28852514816.0,23015.0,4821.0
13-04 02:47:43,0.0,0.0,99.165,0.835,0.0,0.0,0.0,98304.0,0.0,11.0,1457291264.0,930062336.0,2379333632.0,28852387840.0,23335.0,5303.0
13-04 02:47:44,0.0,0.0,99.249,0.751,0.0,0.0,0.0,102400.0,0.0,13.0,1457528832.0,930062336.0,2379350016.0,28852133888.0,20908.0,6881.0
13-04 02:47:45,0.083,0.166,99.168,0.582,0.0,0.0,0.0,126976.0,0.0,21.0,1457766400.0,930062336.0,2379366400.0,28851879936.0,27493.0,11725.0
13-04 02:47:46,0.083,0.0,99.332,0.584,0.0,0.0,0.0,122880.0,0.0,23.0,1457872896.0,930062336.0,2379386880.0,28851752960.0,23748.0,7146.0
13-04 02:47:47,0.0,0.083,99.333,0.584,0.0,0.0,0.0,118784.0,0.0,21.0,1457983488.0,930062336.0,2379403264.0,28851625984.0,42424.0,25498.0
13-04 02:47:48,0.0,0.0,99.333,0.667,0.0,0.0,0.0,118784.0,0.0,21.0,1458475008.0,930062336.0,2379419648.0,28851118080.0,23051.0,4740.0
13-04 02:47:49,0.083,0.0,99.333,0.584,0.0,0.0,0.0,114688.0,0.0,21.0,1458585600.0,930062336.0,2379436032.0,28850991104.0,18399.0,5408.0
13-04 02:47:50,0.0,0.083,99.333,0.584,0.0,0.0,0.0,126976.0,0.0,21.0,1459081216.0,930062336.0,2379448320.0,28850483200.0,26302.0,4604.0
13-04 02:47:51,0.0,0.0,99.416,0.584,0.0,0.0,0.0,114688.0,0.0,19.0,1459191808.0,930062336.0,2379464704.0,28850356224.0,22495.0,4762.0
13-04 02:47:52,0.0,0.0,99.248,0.752,0.0,0.0,0.0,155648.0,0.0,23.0,1459556352.0,930062336.0,2379481088.0,28849975296.0,25617.0,8828.0
13-04 02:47:53,0.417,0.083,98.833,0.667,0.0,0.0,0.0,122880.0,0.0,23.0,1459916800.0,930062336.0,2379501568.0,28849594368.0,23169.0,5590.0
13-04 02:47:54,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,16.0,1460264960.0,930062336.0,2379526144.0,28849221632.0,27472.0,12873.0
13-04 02:47:55,0.0,0.0,99.165,0.835,0.0,0.0,0.0,118784.0,0.0,15.0,1460760576.0,930062336.0,2379538432.0,28848713728.0,21926.0,4165.0
13-04 02:47:56,0.083,0.167,99.083,0.667,0.0,0.0,0.0,114688.0,0.0,19.0,1461604352.0,930062336.0,2379554816.0,28847853568.0,22612.0,6269.0
13-04 02:47:57,0.083,0.0,99.250,0.583,0.0,0.083,0.0,135168.0,0.0,23.0,1461616640.0,930062336.0,2379571200.0,28847824896.0,59777.0,41119.0
13-04 02:47:58,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,19.0,1461735424.0,930062336.0,2379587584.0,28847689728.0,22291.0,4381.0
13-04 02:47:59,0.0,0.167,99.001,0.833,0.0,0.0,0.0,110592.0,0.0,17.0,1461846016.0,930062336.0,2379603968.0,28847562752.0,24343.0,6328.0
13-04 02:48:00,0.083,0.0,99.249,0.667,0.0,0.0,0.0,143360.0,0.0,25.0,1462083584.0,930062336.0,2379620352.0,28847308800.0,22129.0,6166.0
13-04 02:48:01,0.083,0.0,98.332,1.585,0.0,0.0,0.0,864256.0,0.0,34.0,1466445824.0,930062336.0,2380083200.0,28842483712.0,721967.0,11370.0
13-04 02:48:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1467101184.0,930062336.0,2380316672.0,28841594880.0,5325.0,7558.0
13-04 02:48:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1467097088.0,930062336.0,2380320768.0,28841594880.0,3916.0,4337.0
13-04 02:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1467097088.0,930062336.0,2380320768.0,28841594880.0,3487.0,3508.0
13-04 02:48:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,1467097088.0,930062336.0,2380320768.0,28841594880.0,4272.0,3738.0
13-04 02:48:06,0.751,0.167,98.497,0.584,0.0,0.0,0.0,135168.0,0.0,16.0,1472303104.0,930062336.0,2380320768.0,28836388864.0,44272.0,6035.0
13-04 02:48:07,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473536000.0,930062336.0,2380357632.0,28835119104.0,4267.0,4826.0
13-04 02:48:08,0.083,0.083,99.417,0.416,0.0,0.0,0.0,69632.0,0.0,10.0,1473536000.0,930062336.0,2380357632.0,28835119104.0,17647.0,7599.0
13-04 02:48:09,0.0,0.0,99.415,0.585,0.0,0.0,0.0,139264.0,0.0,20.0,1473519616.0,930062336.0,2380374016.0,28835119104.0,23436.0,5817.0
13-04 02:48:10,0.0,0.0,99.499,0.501,0.0,0.0,0.0,110592.0,0.0,16.0,1473503232.0,930062336.0,2380390400.0,28835119104.0,25036.0,7975.0
13-04 02:48:11,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1473490944.0,930062336.0,2380402688.0,28835119104.0,21895.0,6889.0
13-04 02:48:12,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,17.0,1473474560.0,930062336.0,2380419072.0,28835119104.0,25322.0,7375.0
13-04 02:48:13,0.083,0.083,99.167,0.667,0.0,0.0,0.0,94208.0,0.0,18.0,1473585152.0,930062336.0,2380435456.0,28834992128.0,23392.0,7025.0
13-04 02:48:14,0.083,0.0,99.249,0.667,0.0,0.0,0.0,106496.0,0.0,17.0,1473568768.0,930062336.0,2380451840.0,28834992128.0,19002.0,7436.0
13-04 02:48:15,0.083,0.083,99.416,0.417,0.0,0.0,0.0,102400.0,0.0,18.0,1468096512.0,930062336.0,2380464128.0,28840452096.0,22648.0,4516.0
13-04 02:48:16,0.083,0.083,99.333,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1468628992.0,930062336.0,2380480512.0,28839903232.0,22889.0,5331.0
13-04 02:48:17,0.167,0.083,99.251,0.500,0.0,0.0,0.0,90112.0,0.0,16.0,1468461056.0,930062336.0,2380496896.0,28840054784.0,24297.0,6761.0
13-04 02:48:18,0.084,0.0,99.415,0.501,0.0,0.0,0.0,94208.0,0.0,18.0,1468444672.0,930062336.0,2380513280.0,28840054784.0,28206.0,10104.0
13-04 02:48:19,0.167,0.0,99.083,0.751,0.0,0.0,0.0,106496.0,0.0,15.0,1468416000.0,930062336.0,2380533760.0,28840062976.0,22077.0,3836.0
13-04 02:48:20,0.083,0.0,99.167,0.750,0.0,0.0,0.0,106496.0,0.0,15.0,1468399616.0,930062336.0,2380550144.0,28840062976.0,24056.0,7331.0
13-04 02:48:21,0.0,0.083,99.082,0.835,0.0,0.0,0.0,114688.0,0.0,19.0,1468383232.0,930062336.0,2380566528.0,28840062976.0,23496.0,5706.0
13-04 02:48:22,0.0,0.083,99.167,0.749,0.0,0.0,0.0,122880.0,0.0,21.0,1468366848.0,930062336.0,2380582912.0,28840062976.0,22781.0,5404.0
13-04 02:48:23,0.0,0.0,99.165,0.835,0.0,0.0,0.0,110592.0,0.0,15.0,1468350464.0,930062336.0,2380599296.0,28840062976.0,24485.0,5672.0
13-04 02:48:24,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,19.0,1468334080.0,930062336.0,2380615680.0,28840062976.0,24038.0,5498.0
13-04 02:48:25,0.0,0.083,99.083,0.833,0.0,0.0,0.0,131072.0,0.0,16.0,1468309504.0,930062336.0,2380640256.0,28840062976.0,25369.0,6814.0
13-04 02:48:26,0.0,0.083,99.249,0.668,0.0,0.0,0.0,106496.0,0.0,17.0,1468289024.0,930062336.0,2380660736.0,28840062976.0,27093.0,9048.0
13-04 02:48:27,0.167,0.0,99.084,0.749,0.0,0.0,0.0,143360.0,0.0,23.0,1468272640.0,930062336.0,2380677120.0,28840062976.0,43748.0,26900.0
13-04 02:48:28,0.0,0.0,99.249,0.751,0.0,0.0,0.0,110592.0,0.0,17.0,1468256256.0,930062336.0,2380693504.0,28840062976.0,23154.0,4299.0
13-04 02:48:29,0.0,0.083,99.166,0.751,0.0,0.0,0.0,110592.0,0.0,17.0,1468366848.0,930062336.0,2380709888.0,28839936000.0,25561.0,9110.0
13-04 02:48:30,0.0,0.083,99.084,0.833,0.0,0.0,0.0,118784.0,0.0,17.0,1468477440.0,930062336.0,2380726272.0,28839809024.0,23899.0,5855.0
13-04 02:48:31,0.0,0.0,99.248,0.752,0.0,0.0,0.0,106496.0,0.0,15.0,1468456960.0,930062336.0,2380746752.0,28839809024.0,24079.0,5217.0
13-04 02:48:32,0.167,0.0,99.084,0.749,0.0,0.0,0.0,118784.0,0.0,15.0,1468440576.0,930062336.0,2380763136.0,28839809024.0,22778.0,5464.0
13-04 02:48:33,0.0,0.083,99.249,0.667,0.0,0.0,0.0,110592.0,0.0,15.0,1468424192.0,930062336.0,2380779520.0,28839809024.0,25439.0,6869.0
13-04 02:48:34,0.0,0.0,99.416,0.584,0.0,0.0,0.0,86016.0,0.0,14.0,1468407808.0,930062336.0,2380795904.0,28839809024.0,25739.0,8250.0
13-04 02:48:35,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,16.0,1468391424.0,930062336.0,2380812288.0,28839809024.0,23377.0,6747.0
13-04 02:48:36,0.167,0.167,99.0,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1468923904.0,930062336.0,2380828672.0,28839260160.0,27018.0,10999.0
13-04 02:48:37,0.083,0.0,99.166,0.667,0.0,0.083,0.0,126976.0,0.0,20.0,1468997632.0,930062336.0,2380849152.0,28839165952.0,23982.0,8363.0
13-04 02:48:38,0.083,0.0,99.417,0.500,0.0,0.0,0.0,106496.0,0.0,18.0,1468985344.0,930062336.0,2380861440.0,28839165952.0,17520.0,4574.0
13-04 02:48:39,0.0,0.0,99.500,0.500,0.0,0.0,0.0,110592.0,0.0,19.0,1468973056.0,930062336.0,2380873728.0,28839165952.0,24129.0,4544.0
13-04 02:48:40,0.0,0.083,99.250,0.667,0.0,0.0,0.0,126976.0,0.0,16.0,1468952576.0,930062336.0,2380894208.0,28839165952.0,24225.0,6629.0
13-04 02:48:41,0.0,0.0,99.332,0.668,0.0,0.0,0.0,114688.0,0.0,19.0,1468936192.0,930062336.0,2380910592.0,28839165952.0,21988.0,4620.0
13-04 02:48:42,0.083,0.0,99.416,0.501,0.0,0.0,0.0,110592.0,0.0,17.0,1468923904.0,930062336.0,2380922880.0,28839165952.0,24226.0,10382.0
13-04 02:48:43,0.0,0.0,99.666,0.334,0.0,0.0,0.0,86016.0,0.0,14.0,1468858368.0,930062336.0,2380939264.0,28839215104.0,22433.0,4343.0
13-04 02:48:44,0.083,0.083,99.333,0.500,0.0,0.0,0.0,135168.0,0.0,20.0,1468968960.0,930062336.0,2380955648.0,28839088128.0,26248.0,10822.0
13-04 02:48:45,0.083,0.083,99.334,0.499,0.0,0.0,0.0,90112.0,0.0,16.0,1468948480.0,930062336.0,2380976128.0,28839088128.0,23909.0,6940.0
13-04 02:48:46,0.083,0.0,99.583,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1468932096.0,930062336.0,2380992512.0,28839088128.0,22642.0,5321.0
13-04 02:48:47,0.0,0.0,99.333,0.667,0.0,0.0,0.0,110592.0,0.0,13.0,1468915712.0,930062336.0,2381008896.0,28839088128.0,28132.0,4649.0
13-04 02:48:48,0.083,0.083,98.667,1.167,0.0,0.0,0.0,393216.0,0.0,39.0,1468895232.0,930062336.0,2381029376.0,28839088128.0,238664.0,9761.0
13-04 02:48:49,0.0,0.0,98.829,1.171,0.0,0.0,0.0,585728.0,0.0,22.0,1468895232.0,930062336.0,2381410304.0,28838707200.0,483817.0,10135.0
13-04 02:48:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1468604416.0,930062336.0,2381701120.0,28838707200.0,4296.0,5855.0
13-04 02:48:51,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1468604416.0,930062336.0,2381701120.0,28838707200.0,3303.0,4189.0
13-04 02:48:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1468604416.0,930062336.0,2381701120.0,28838707200.0,2604.0,2973.0
13-04 02:48:53,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1468604416.0,930062336.0,2381701120.0,28838707200.0,4471.0,6358.0
13-04 02:48:54,0.0,0.0,99.249,0.751,0.0,0.0,0.0,147456.0,0.0,15.0,1468600320.0,930062336.0,2381705216.0,28838707200.0,42893.0,4167.0
13-04 02:48:55,0.333,0.083,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1468547072.0,930062336.0,2381742080.0,28838723584.0,3758.0,3774.0
13-04 02:48:56,0.083,0.083,99.583,0.250,0.0,0.0,0.0,73728.0,0.0,10.0,1469161472.0,930062336.0,2381746176.0,28838105088.0,19480.0,6473.0
13-04 02:48:57,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,1469300736.0,930062336.0,2381758464.0,28837953536.0,39821.0,23340.0
13-04 02:48:58,0.0,0.083,99.416,0.500,0.0,0.0,0.0,77824.0,0.0,10.0,1469407232.0,930062336.0,2381770752.0,28837834752.0,21924.0,5120.0
13-04 02:48:59,0.0,0.0,99.500,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1469390848.0,930062336.0,2381787136.0,28837834752.0,22902.0,6571.0
13-04 02:49:00,0.0,0.0,99.166,0.834,0.0,0.0,0.0,143360.0,0.0,18.0,1469501440.0,930062336.0,2381803520.0,28837707776.0,21845.0,5898.0
13-04 02:49:01,0.0,0.0,99.332,0.668,0.0,0.0,0.0,106496.0,0.0,15.0,1469493248.0,930062336.0,2381819904.0,28837699584.0,24306.0,7599.0
13-04 02:49:02,0.0,0.083,99.083,0.750,0.0,0.083,0.0,122880.0,0.0,19.0,1469726720.0,930062336.0,2381840384.0,28837445632.0,24917.0,7880.0
13-04 02:49:03,0.083,0.0,99.333,0.583,0.0,0.0,0.0,81920.0,0.0,14.0,1469964288.0,930062336.0,2381856768.0,28837191680.0,20821.0,4370.0
13-04 02:49:04,0.0,0.0,99.499,0.501,0.0,0.0,0.0,77824.0,0.0,10.0,1470205952.0,930062336.0,2381869056.0,28836937728.0,22899.0,5923.0
13-04 02:49:05,0.083,0.083,99.333,0.500,0.0,0.0,0.0,94208.0,0.0,12.0,1470443520.0,930062336.0,2381885440.0,28836683776.0,22724.0,5325.0
13-04 02:49:06,0.0,0.0,99.500,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1470554112.0,930062336.0,2381901824.0,28836556800.0,25085.0,7222.0
13-04 02:49:07,0.0,0.0,99.500,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1470791680.0,930062336.0,2381918208.0,28836302848.0,24243.0,6568.0
13-04 02:49:08,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1470902272.0,930062336.0,2381934592.0,28836175872.0,24762.0,8271.0
13-04 02:49:09,0.0,0.0,99.332,0.668,0.0,0.0,0.0,106496.0,0.0,15.0,1471135744.0,930062336.0,2381955072.0,28835921920.0,24142.0,6792.0
13-04 02:49:10,0.0,0.083,99.500,0.416,0.0,0.0,0.0,110592.0,0.0,20.0,1471119360.0,930062336.0,2381971456.0,28835921920.0,20464.0,5534.0
13-04 02:49:11,0.083,0.0,99.500,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1471234048.0,930062336.0,2381983744.0,28835794944.0,25180.0,8216.0
13-04 02:49:12,0.0,0.0,99.583,0.417,0.0,0.0,0.0,86016.0,0.0,11.0,1471852544.0,930062336.0,2382000128.0,28835160064.0,24508.0,5511.0
13-04 02:49:13,0.083,0.0,99.333,0.584,0.0,0.0,0.0,110592.0,0.0,12.0,1471836160.0,930062336.0,2382016512.0,28835160064.0,24495.0,4969.0
13-04 02:49:14,0.0,0.0,99.416,0.584,0.0,0.0,0.0,102400.0,0.0,13.0,1471815680.0,930062336.0,2382036992.0,28835160064.0,25850.0,7932.0
13-04 02:49:15,0.0,0.0,99.583,0.417,0.0,0.0,0.0,106496.0,0.0,15.0,1471795200.0,930062336.0,2382057472.0,28835160064.0,38767.0,23617.0
13-04 02:49:16,0.083,0.083,99.249,0.584,0.0,0.0,0.0,131072.0,0.0,18.0,1472331776.0,930062336.0,2382069760.0,28834611200.0,23240.0,6406.0
13-04 02:49:17,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,15.0,1472409600.0,930062336.0,2382086144.0,28834516992.0,23533.0,6361.0
13-04 02:49:18,0.083,0.0,99.083,0.833,0.0,0.0,0.0,131072.0,0.0,16.0,1472520192.0,930062336.0,2382102528.0,28834390016.0,26392.0,7656.0
13-04 02:49:19,0.0,0.167,99.417,0.417,0.0,0.0,0.0,86016.0,0.0,14.0,1472499712.0,930062336.0,2382123008.0,28834390016.0,25229.0,7626.0
13-04 02:49:20,0.0,0.0,99.333,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1472483328.0,930062336.0,2382139392.0,28834390016.0,22498.0,5358.0
13-04 02:49:21,0.083,0.0,99.416,0.501,0.0,0.0,0.0,81920.0,0.0,12.0,1472466944.0,930062336.0,2382155776.0,28834390016.0,22758.0,4996.0
13-04 02:49:22,0.250,0.0,99.165,0.584,0.0,0.0,0.0,114688.0,0.0,15.0,1472450560.0,930062336.0,2382172160.0,28834390016.0,24852.0,10401.0
13-04 02:49:23,0.083,0.083,99.084,0.749,0.0,0.0,0.0,102400.0,0.0,13.0,1472430080.0,930062336.0,2382192640.0,28834390016.0,22160.0,4783.0
13-04 02:49:24,0.0,0.0,99.249,0.751,0.0,0.0,0.0,106496.0,0.0,15.0,1472413696.0,930062336.0,2382209024.0,28834390016.0,24122.0,6010.0
13-04 02:49:25,0.083,0.083,99.334,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1472524288.0,930062336.0,2382225408.0,28834263040.0,41686.0,24197.0
13-04 02:49:26,0.0,0.083,99.416,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1472503808.0,930062336.0,2382245888.0,28834263040.0,23042.0,4231.0
13-04 02:49:27,0.0,0.0,99.499,0.501,0.0,0.0,0.0,86016.0,0.0,14.0,1472487424.0,930062336.0,2382262272.0,28834263040.0,57732.0,39835.0
13-04 02:49:28,0.083,0.083,98.999,0.834,0.0,0.0,0.0,126976.0,0.0,17.0,1472471040.0,930062336.0,2382278656.0,28834263040.0,24141.0,7308.0
13-04 02:49:29,0.083,0.0,99.083,0.834,0.0,0.0,0.0,102400.0,0.0,13.0,1472454656.0,930062336.0,2382295040.0,28834263040.0,23808.0,7730.0
13-04 02:49:30,0.083,0.0,99.083,0.834,0.0,0.0,0.0,122880.0,0.0,14.0,1472565248.0,930062336.0,2382311424.0,28834136064.0,25681.0,8619.0
13-04 02:49:31,0.0,0.0,99.500,0.500,0.0,0.0,0.0,81920.0,0.0,12.0,1472544768.0,930062336.0,2382331904.0,28834136064.0,24957.0,7296.0
13-04 02:49:32,0.0,0.0,99.166,0.834,0.0,0.0,0.0,106496.0,0.0,15.0,1472536576.0,930062336.0,2382348288.0,28834127872.0,23737.0,4701.0
13-04 02:49:33,0.0,0.083,98.832,1.084,0.0,0.0,0.0,147456.0,0.0,18.0,1472520192.0,930062336.0,2382364672.0,28834127872.0,24761.0,8248.0
13-04 02:49:34,0.0,0.0,99.083,0.833,0.0,0.083,0.0,135168.0,0.0,19.0,1472499712.0,930062336.0,2382385152.0,28834127872.0,29720.0,5382.0
13-04 02:49:35,0.083,0.083,98.332,1.501,0.0,0.0,0.0,831488.0,0.0,28.0,1472401408.0,930062336.0,2382864384.0,28833746944.0,717369.0,11397.0
13-04 02:49:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472987136.0,930062336.0,2383081472.0,28832944128.0,5445.0,6072.0
13-04 02:49:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1472823296.0,930062336.0,2383085568.0,28833103872.0,3520.0,4381.0
13-04 02:49:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1472823296.0,930062336.0,2383085568.0,28833103872.0,6092.0,7346.0
13-04 02:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472823296.0,930062336.0,2383085568.0,28833103872.0,2580.0,3179.0
13-04 02:49:40,0.0,0.0,99.415,0.585,0.0,0.0,0.0,114688.0,0.0,14.0,1472823296.0,930062336.0,2383085568.0,28833103872.0,44501.0,6551.0
13-04 02:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472786432.0,930062336.0,2383122432.0,28833103872.0,2523.0,1998.0
13-04 02:49:42,0.0,0.0,99.417,0.583,0.0,0.0,0.0,77824.0,0.0,12.0,1472786432.0,930062336.0,2383122432.0,28833103872.0,18471.0,5824.0
13-04 02:49:43,0.083,0.083,99.583,0.250,0.0,0.0,0.0,86016.0,0.0,14.0,1472774144.0,930062336.0,2383134720.0,28833103872.0,21656.0,3936.0
13-04 02:49:44,0.167,0.0,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1472757760.0,930062336.0,2383151104.0,28833103872.0,21962.0,9190.0
13-04 02:49:45,0.0,0.0,99.499,0.501,0.0,0.0,0.0,110592.0,0.0,17.0,1472745472.0,930062336.0,2383163392.0,28833103872.0,17775.0,8812.0
13-04 02:49:46,0.0,0.083,99.334,0.583,0.0,0.0,0.0,77824.0,0.0,10.0,1472733184.0,930062336.0,2383175680.0,28833103872.0,23129.0,6323.0
13-04 02:49:47,0.0,0.083,99.499,0.417,0.0,0.0,0.0,86016.0,0.0,13.0,1472843776.0,930062336.0,2383192064.0,28832976896.0,16309.0,7190.0
13-04 02:49:48,0.083,0.0,99.167,0.750,0.0,0.0,0.0,106496.0,0.0,14.0,1472831488.0,930062336.0,2383204352.0,28832976896.0,18464.0,4053.0
13-04 02:49:49,0.0,0.0,99.165,0.835,0.0,0.0,0.0,131072.0,0.0,16.0,1471623168.0,930062336.0,2383216640.0,28834172928.0,29420.0,8398.0
13-04 02:49:50,0.0,0.083,99.417,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1471655936.0,930062336.0,2383237120.0,28834119680.0,20430.0,4432.0
13-04 02:49:51,0.0,0.083,99.167,0.750,0.0,0.0,0.0,102400.0,0.0,13.0,1471651840.0,930062336.0,2383249408.0,28834111488.0,20036.0,4563.0
13-04 02:49:52,0.0,0.0,99.499,0.501,0.0,0.0,0.0,90112.0,0.0,16.0,1471635456.0,930062336.0,2383265792.0,28834111488.0,28289.0,9386.0
13-04 02:49:53,0.083,0.166,99.002,0.749,0.0,0.0,0.0,102400.0,0.0,13.0,1471614976.0,930062336.0,2383286272.0,28834111488.0,20628.0,6200.0
13-04 02:49:54,0.0,0.0,99.499,0.501,0.0,0.0,0.0,94208.0,0.0,16.0,1471598592.0,930062336.0,2383302656.0,28834111488.0,22296.0,6926.0
13-04 02:49:55,0.0,0.0,99.249,0.751,0.0,0.0,0.0,114688.0,0.0,13.0,1471586304.0,930062336.0,2383314944.0,28834111488.0,24549.0,3485.0
13-04 02:49:56,0.0,0.083,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,1472286720.0,930062336.0,2383335424.0,28833390592.0,16463.0,3925.0
13-04 02:49:57,0.083,0.083,99.083,0.751,0.0,0.0,0.0,102400.0,0.0,13.0,1472065536.0,930062336.0,2383351808.0,28833595392.0,42653.0,27513.0
13-04 02:49:58,0.083,0.0,99.333,0.583,0.0,0.0,0.0,81920.0,0.0,12.0,1472040960.0,930062336.0,2383368192.0,28833603584.0,23111.0,4297.0
13-04 02:49:59,0.0,0.083,99.417,0.500,0.0,0.0,0.0,86016.0,0.0,14.0,1472024576.0,930062336.0,2383384576.0,28833603584.0,25186.0,8082.0
13-04 02:50:00,0.083,0.0,99.166,0.751,0.0,0.0,0.0,135168.0,0.0,17.0,1472126976.0,930062336.0,2383400960.0,28833484800.0,27959.0,6951.0
13-04 02:50:01,0.0,0.083,99.333,0.500,0.0,0.083,0.0,81920.0,0.0,12.0,1472106496.0,930062336.0,2383421440.0,28833484800.0,27054.0,7139.0
13-04 02:50:02,0.083,0.0,99.167,0.750,0.0,0.0,0.0,102400.0,0.0,11.0,1472086016.0,930062336.0,2383441920.0,28833484800.0,24938.0,6183.0
13-04 02:50:03,0.0,0.0,99.332,0.668,0.0,0.0,0.0,106496.0,0.0,15.0,1472065536.0,930062336.0,2383462400.0,28833484800.0,22475.0,6227.0
13-04 02:50:04,0.0,0.0,99.666,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1472049152.0,930062336.0,2383478784.0,28833484800.0,21774.0,7448.0
13-04 02:50:05,0.0,0.083,99.417,0.500,0.0,0.0,0.0,98304.0,0.0,16.0,1472036864.0,930062336.0,2383491072.0,28833484800.0,21163.0,6770.0
13-04 02:50:06,0.0,0.0,99.583,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1472024576.0,930062336.0,2383503360.0,28833484800.0,21337.0,6003.0
13-04 02:50:07,0.0,0.083,99.333,0.583,0.0,0.0,0.0,106496.0,0.0,15.0,1472012288.0,930062336.0,2383515648.0,28833484800.0,21825.0,6830.0
13-04 02:50:08,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1471991808.0,930062336.0,2383536128.0,28833484800.0,21653.0,6248.0
13-04 02:50:09,0.0,0.083,99.499,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1471979520.0,930062336.0,2383548416.0,28833484800.0,22509.0,8582.0
13-04 02:50:10,0.0,0.083,99.167,0.749,0.0,0.0,0.0,98304.0,0.0,11.0,1471967232.0,930062336.0,2383560704.0,28833484800.0,20964.0,6707.0
13-04 02:50:11,0.084,0.0,99.582,0.334,0.0,0.0,0.0,90112.0,0.0,14.0,1471950848.0,930062336.0,2383577088.0,28833484800.0,19613.0,3999.0
13-04 02:50:12,0.0,0.083,99.418,0.499,0.0,0.0,0.0,98304.0,0.0,18.0,1471938560.0,930062336.0,2383589376.0,28833484800.0,22016.0,9243.0
13-04 02:50:13,0.0,0.0,99.666,0.334,0.0,0.0,0.0,102400.0,0.0,13.0,1471926272.0,930062336.0,2383601664.0,28833484800.0,20612.0,5499.0
13-04 02:50:14,0.167,0.0,99.333,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1471905792.0,930062336.0,2383622144.0,28833484800.0,21398.0,8095.0
13-04 02:50:15,0.0,0.0,99.666,0.334,0.0,0.0,0.0,98304.0,0.0,15.0,1472020480.0,930062336.0,2383634432.0,28833357824.0,16086.0,4876.0
13-04 02:50:16,0.0,0.083,99.416,0.500,0.0,0.0,0.0,106496.0,0.0,17.0,1472008192.0,930062336.0,2383642624.0,28833361920.0,19113.0,5553.0
13-04 02:50:17,0.167,0.0,99.500,0.250,0.0,0.083,0.0,86016.0,0.0,14.0,1472008192.0,930062336.0,2383654912.0,28833349632.0,26519.0,9932.0
13-04 02:50:18,0.0,0.0,99.416,0.584,0.0,0.0,0.0,106496.0,0.0,15.0,1471991808.0,930062336.0,2383671296.0,28833349632.0,23299.0,6411.0
13-04 02:50:19,0.0,0.167,99.417,0.417,0.0,0.0,0.0,77824.0,0.0,12.0,1471967232.0,930062336.0,2383687680.0,28833357824.0,21343.0,6458.0
13-04 02:50:20,0.0,0.0,99.416,0.584,0.0,0.0,0.0,122880.0,0.0,19.0,1471954944.0,930062336.0,2383699968.0,28833357824.0,19060.0,4111.0
13-04 02:50:21,0.0,0.083,98.165,1.751,0.0,0.0,0.0,684032.0,0.0,48.0,1471492096.0,930062336.0,2384162816.0,28833357824.0,464254.0,13183.0
13-04 02:50:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,11.0,1471500288.0,930062336.0,2384154624.0,28833357824.0,6683.0,2927.0
13-04 02:50:23,0.083,0.0,99.666,0.250,0.0,0.0,0.0,73728.0,0.0,16.0,1471500288.0,930062336.0,2384154624.0,28833357824.0,7790.0,4462.0
13-04 02:50:24,0.0,0.083,99.667,0.250,0.0,0.0,0.0,49152.0,0.0,11.0,1471504384.0,930062336.0,2384158720.0,28833349632.0,8497.0,5806.0
13-04 02:50:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,12.0,1471500288.0,930062336.0,2384162816.0,28833349632.0,8755.0,7460.0
13-04 02:50:26,0.083,0.0,99.667,0.250,0.0,0.0,0.0,53248.0,0.0,13.0,1471500288.0,930062336.0,2384162816.0,28833349632.0,7628.0,4497.0
13-04 02:50:27,0.0,0.0,99.750,0.250,0.0,0.0,0.0,49152.0,0.0,11.0,1471492096.0,930062336.0,2384171008.0,28833349632.0,25694.0,23866.0
13-04 02:50:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,10.0,1471488000.0,930062336.0,2384175104.0,28833349632.0,6420.0,2878.0
13-04 02:50:29,0.083,0.0,99.750,0.167,0.0,0.0,0.0,65536.0,0.0,13.0,1471488000.0,930062336.0,2384175104.0,28833349632.0,7133.0,3684.0
13-04 02:50:30,0.083,0.166,99.168,0.582,0.0,0.0,0.0,249856.0,0.0,25.0,1471483904.0,930062336.0,2384179200.0,28833349632.0,138191.0,9546.0
13-04 02:50:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,5.0,1471488000.0,930062336.0,2384302080.0,28833222656.0,6671.0,6714.0
13-04 02:50:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471483904.0,930062336.0,2384306176.0,28833222656.0,4528.0,5693.0
13-04 02:50:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471483904.0,930062336.0,2384306176.0,28833222656.0,3061.0,3400.0
13-04 02:50:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1471483904.0,930062336.0,2384306176.0,28833222656.0,4705.0,4486.0
13-04 02:50:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471483904.0,930062336.0,2384306176.0,28833222656.0,4394.0,4744.0
13-04 02:50:36,0.084,0.0,99.332,0.585,0.0,0.0,0.0,114688.0,0.0,14.0,1471614976.0,930062336.0,2384343040.0,28833054720.0,43425.0,5396.0
13-04 02:50:37,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1471578112.0,930062336.0,2384347136.0,28833087488.0,3582.0,3506.0
13-04 02:50:38,0.0,0.0,99.582,0.418,0.0,0.0,0.0,81920.0,0.0,14.0,1471578112.0,930062336.0,2384347136.0,28833087488.0,17780.0,7312.0
13-04 02:50:39,0.0,0.0,99.500,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1471565824.0,930062336.0,2384359424.0,28833087488.0,19382.0,5295.0
13-04 02:50:40,0.0,0.0,99.416,0.584,0.0,0.0,0.0,77824.0,0.0,12.0,1471545344.0,930062336.0,2384371712.0,28833095680.0,20065.0,6100.0
13-04 02:50:41,0.083,0.083,99.167,0.666,0.0,0.0,0.0,110592.0,0.0,13.0,1471533056.0,930062336.0,2384384000.0,28833095680.0,21056.0,7755.0
13-04 02:50:42,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1471516672.0,930062336.0,2384400384.0,28833095680.0,18775.0,3992.0
13-04 02:50:43,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1471504384.0,930062336.0,2384412672.0,28833095680.0,20210.0,7959.0
13-04 02:50:44,0.0,0.083,99.249,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1471619072.0,930062336.0,2384424960.0,28832968704.0,23769.0,6968.0
13-04 02:50:45,0.083,0.083,99.334,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1471598592.0,930062336.0,2384445440.0,28832968704.0,20923.0,6520.0
13-04 02:50:46,0.0,0.083,99.500,0.417,0.0,0.0,0.0,90112.0,0.0,14.0,1471586304.0,930062336.0,2384457728.0,28832968704.0,20127.0,7181.0
13-04 02:50:47,0.0,0.083,99.416,0.501,0.0,0.0,0.0,77824.0,0.0,12.0,1471574016.0,930062336.0,2384470016.0,28832968704.0,36609.0,23081.0
13-04 02:50:48,0.0,0.0,99.249,0.751,0.0,0.0,0.0,110592.0,0.0,14.0,1471561728.0,930062336.0,2384482304.0,28832968704.0,21212.0,8086.0
13-04 02:50:49,0.0,0.0,99.500,0.500,0.0,0.0,0.0,77824.0,0.0,12.0,1471553536.0,930062336.0,2384498688.0,28832960512.0,18552.0,4720.0
13-04 02:50:50,0.083,0.083,99.333,0.500,0.0,0.0,0.0,102400.0,0.0,15.0,1471541248.0,930062336.0,2384510976.0,28832960512.0,38552.0,24285.0
13-04 02:50:51,0.250,0.083,98.832,0.834,0.0,0.0,0.0,98304.0,0.0,11.0,1471528960.0,930062336.0,2384523264.0,28832960512.0,19945.0,5180.0
13-04 02:50:52,0.0,0.0,99.499,0.501,0.0,0.0,0.0,106496.0,0.0,17.0,1471512576.0,930062336.0,2384539648.0,28832960512.0,22676.0,9257.0
13-04 02:50:53,0.083,0.0,99.416,0.500,0.0,0.0,0.0,94208.0,0.0,15.0,1471496192.0,930062336.0,2384556032.0,28832960512.0,20584.0,5444.0
13-04 02:50:54,0.083,0.083,99.084,0.749,0.0,0.0,0.0,98304.0,0.0,11.0,1471737856.0,930062336.0,2384568320.0,28832706560.0,21090.0,7355.0
13-04 02:50:55,0.333,0.0,99.167,0.500,0.0,0.0,0.0,114688.0,0.0,20.0,1471721472.0,930062336.0,2384584704.0,28832706560.0,19290.0,4180.0
13-04 02:50:56,0.167,0.083,99.250,0.500,0.0,0.0,0.0,73728.0,0.0,10.0,1472258048.0,930062336.0,2384596992.0,28832157696.0,20871.0,5996.0
13-04 02:50:57,0.0,0.0,99.082,0.918,0.0,0.0,0.0,98304.0,0.0,11.0,1472086016.0,930062336.0,2384609280.0,28832317440.0,37281.0,23756.0
13-04 02:50:58,0.0,0.0,99.500,0.500,0.0,0.0,0.0,94208.0,0.0,14.0,1472057344.0,930062336.0,2384629760.0,28832325632.0,21771.0,8081.0
13-04 02:50:59,0.0,0.0,99.499,0.501,0.0,0.0,0.0,81920.0,0.0,14.0,1472045056.0,930062336.0,2384642048.0,28832325632.0,20377.0,6504.0
13-04 02:51:00,0.083,0.083,99.251,0.583,0.0,0.0,0.0,86016.0,0.0,12.0,1472032768.0,930062336.0,2384654336.0,28832325632.0,21052.0,8207.0
13-04 02:51:01,0.083,0.0,99.166,0.751,0.0,0.0,0.0,98304.0,0.0,11.0,1472016384.0,930062336.0,2384670720.0,28832325632.0,19470.0,6056.0
13-04 02:51:02,0.167,0.083,99.250,0.500,0.0,0.0,0.0,81920.0,0.0,14.0,1472000000.0,930062336.0,2384687104.0,28832325632.0,19782.0,4050.0
13-04 02:51:03,0.0,0.0,99.417,0.583,0.0,0.0,0.0,94208.0,0.0,14.0,1471987712.0,930062336.0,2384699392.0,28832325632.0,19574.0,6333.0
13-04 02:51:04,0.083,0.0,99.249,0.668,0.0,0.0,0.0,98304.0,0.0,11.0,1472102400.0,930062336.0,2384711680.0,28832198656.0,22133.0,8190.0
13-04 02:51:05,0.083,0.0,99.500,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1472086016.0,930062336.0,2384728064.0,28832198656.0,21522.0,6693.0
13-04 02:51:06,0.0,0.0,99.749,0.251,0.0,0.0,0.0,81920.0,0.0,14.0,1472073728.0,930062336.0,2384740352.0,28832198656.0,23198.0,8960.0
13-04 02:51:07,0.0,0.083,99.167,0.750,0.0,0.0,0.0,98304.0,0.0,11.0,1472057344.0,930062336.0,2384756736.0,28832198656.0,19826.0,4591.0
13-04 02:51:08,0.0,0.0,99.667,0.333,0.0,0.0,0.0,94208.0,0.0,16.0,1472040960.0,930062336.0,2384773120.0,28832198656.0,18511.0,6618.0
13-04 02:51:09,0.083,0.083,99.500,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1472032768.0,930062336.0,2384781312.0,28832198656.0,21876.0,9417.0
13-04 02:51:10,0.083,0.0,99.250,0.667,0.0,0.0,0.0,106496.0,0.0,15.0,1472020480.0,930062336.0,2384793600.0,28832198656.0,24625.0,8271.0
13-04 02:51:11,0.0,0.083,99.583,0.334,0.0,0.0,0.0,81920.0,0.0,14.0,1472004096.0,930062336.0,2384809984.0,28832198656.0,22171.0,6897.0
13-04 02:51:12,0.083,0.0,99.251,0.583,0.0,0.083,0.0,102400.0,0.0,13.0,1472118784.0,930062336.0,2384822272.0,28832071680.0,20857.0,5790.0
13-04 02:51:13,0.083,0.083,99.417,0.417,0.0,0.0,0.0,94208.0,0.0,16.0,1472098304.0,930062336.0,2384842752.0,28832071680.0,20716.0,6640.0
13-04 02:51:14,0.0,0.0,99.583,0.417,0.0,0.0,0.0,81920.0,0.0,14.0,1472086016.0,930062336.0,2384855040.0,28832071680.0,22714.0,8237.0
13-04 02:51:15,0.0,0.0,99.583,0.417,0.0,0.0,0.0,73728.0,0.0,10.0,1472073728.0,930062336.0,2384867328.0,28832071680.0,19024.0,5061.0
13-04 02:51:16,0.167,0.083,98.916,0.834,0.0,0.0,0.0,159744.0,0.0,30.0,1472008192.0,930062336.0,2384879616.0,28832124928.0,27063.0,6408.0
13-04 02:51:17,0.0,0.083,98.666,1.168,0.0,0.083,0.0,434176.0,0.0,28.0,1472008192.0,930062336.0,2384941056.0,28832063488.0,281432.0,11361.0
13-04 02:51:18,0.0,0.083,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,1472032768.0,930062336.0,2385162240.0,28831817728.0,11531.0,5343.0
13-04 02:51:19,0.0,0.083,99.667,0.250,0.0,0.0,0.0,69632.0,0.0,17.0,1472028672.0,930062336.0,2385166336.0,28831817728.0,12315.0,7955.0
13-04 02:51:20,0.0,0.083,99.666,0.250,0.0,0.0,0.0,57344.0,0.0,15.0,1472020480.0,930062336.0,2385174528.0,28831817728.0,9550.0,4565.0
13-04 02:51:21,0.083,0.083,99.417,0.417,0.0,0.0,0.0,77824.0,0.0,14.0,1472016384.0,930062336.0,2385178624.0,28831817728.0,10586.0,5565.0
13-04 02:51:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1472008192.0,930062336.0,2385186816.0,28831817728.0,26328.0,22022.0
13-04 02:51:23,0.0,0.0,99.666,0.334,0.0,0.0,0.0,49152.0,0.0,8.0,1472008192.0,930062336.0,2385186816.0,28831817728.0,6417.0,3816.0
13-04 02:51:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,49152.0,0.0,11.0,1472131072.0,930062336.0,2385190912.0,28831690752.0,7510.0,4605.0
13-04 02:51:25,0.0,0.083,99.666,0.250,0.0,0.0,0.0,98304.0,0.0,16.0,1472126976.0,930062336.0,2385195008.0,28831690752.0,8775.0,7345.0
13-04 02:51:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,12.0,1472122880.0,930062336.0,2385199104.0,28831690752.0,9459.0,6420.0
13-04 02:51:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,4.0,1472122880.0,930062336.0,2385199104.0,28831690752.0,22446.0,22395.0
13-04 02:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1472122880.0,930062336.0,2385199104.0,28831690752.0,5040.0,5695.0
13-04 02:51:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472114688.0,930062336.0,2385207296.0,28831690752.0,2611.0,2495.0
13-04 02:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,6.0,1472114688.0,930062336.0,2385207296.0,28831690752.0,3937.0,4588.0
13-04 02:51:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,32768.0,0.0,3.0,1472122880.0,930062336.0,2385207296.0,28831682560.0,4324.0,4666.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472122880.0,930062336.0,2385207296.0,28831682560.0,3615.0,3631.0
13-04 02:51:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472884736.0,930062336.0,2385207296.0,28830920704.0,5457.0,6465.0
13-04 02:51:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473011712.0,930062336.0,2385207296.0,28830793728.0,4203.0,4864.0
13-04 02:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1473011712.0,930062336.0,2385207296.0,28830793728.0,2755.0,3141.0
13-04 02:51:36,0.084,0.0,99.916,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473728512.0,930062336.0,2385211392.0,28830072832.0,4068.0,4654.0
13-04 02:51:37,0.0,0.0,99.750,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1473777664.0,930062336.0,2385211392.0,28830023680.0,3702.0,4511.0
13-04 02:51:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473777664.0,930062336.0,2385211392.0,28830023680.0,4150.0,3379.0
13-04 02:51:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473904640.0,930062336.0,2385211392.0,28829896704.0,2266.0,2680.0
13-04 02:51:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473904640.0,930062336.0,2385211392.0,28829896704.0,5655.0,7031.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1473904640.0,930062336.0,2385211392.0,28829896704.0,5075.0,6564.0
13-04 02:51:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,3506.0,3328.0
13-04 02:51:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,4473.0,5347.0
13-04 02:51:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,6447.0,6690.0
13-04 02:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,1846.0,1785.0
13-04 02:51:46,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,2100.0,1808.0
13-04 02:51:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,3213.0,3219.0
13-04 02:51:48,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473900544.0,930062336.0,2385215488.0,28829896704.0,8288.0,11223.0
13-04 02:51:49,0.0,0.0,99.833,0.083,0.0,0.083,0.0,12288.0,0.0,2.0,1473896448.0,930062336.0,2385219584.0,28829896704.0,3213.0,3220.0
13-04 02:51:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473896448.0,930062336.0,2385219584.0,28829896704.0,21461.0,21239.0
13-04 02:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473896448.0,930062336.0,2385219584.0,28829896704.0,4519.0,5488.0
13-04 02:51:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1473896448.0,930062336.0,2385219584.0,28829896704.0,2028.0,1821.0
13-04 02:51:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473298432.0,930062336.0,2385219584.0,28830494720.0,2638.0,3243.0
13-04 02:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1473007616.0,930062336.0,2385219584.0,28830785536.0,2879.0,2161.0
13-04 02:51:55,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1473134592.0,930062336.0,2385219584.0,28830658560.0,3008.0,3926.0
13-04 02:51:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472688128.0,930062336.0,2385219584.0,28831105024.0,3313.0,4077.0
13-04 02:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472618496.0,930062336.0,2385219584.0,28831174656.0,21406.0,22753.0
13-04 02:51:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,6.0,1472618496.0,930062336.0,2385219584.0,28831174656.0,6719.0,8596.0
13-04 02:51:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472868352.0,930062336.0,2385223680.0,28830920704.0,3203.0,3261.0
13-04 02:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,49152.0,0.0,4.0,1472876544.0,930062336.0,2385223680.0,28830912512.0,2144.0,1920.0
13-04 02:52:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1472872448.0,930062336.0,2385227776.0,28830912512.0,2524.0,1960.0
13-04 02:52:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1472872448.0,930062336.0,2385227776.0,28830912512.0,2718.0,2330.0
13-04 02:52:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1472872448.0,930062336.0,2385227776.0,28830912512.0,4208.0,4856.0
13-04 02:52:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472880640.0,930062336.0,2385227776.0,28830904320.0,6058.0,8004.0
13-04 02:52:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1472880640.0,930062336.0,2385227776.0,28830904320.0,5232.0,6741.0
13-04 02:52:06,0.584,0.167,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1486155776.0,930062336.0,2385231872.0,28817625088.0,10406.0,9696.0
13-04 02:52:07,3.003,1.418,95.246,0.250,0.0,0.083,0.0,32768.0,0.0,3.0,1495302144.0,930062336.0,2385264640.0,28808445952.0,110264.0,105322.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-zookeeper-slave-43.csv <==
13-04 02:31:15,0.205,0.102,99.665,0.015,0.0,0.013,2067.493,529639.376,0.272,2.355,2110074880.0,823537664.0,2250121216.0,28435341312.0,0.0,0.0
13-04 02:31:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,14299136.0,0.0,24.0,2109849600.0,823537664.0,2250129408.0,28435558400.0,3090.0,2569.0
13-04 02:31:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,46587904.0,0.0,67.0,2109976576.0,823537664.0,2250129408.0,28435431424.0,5494.0,4280.0
13-04 02:31:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2109960192.0,823537664.0,2250145792.0,28435431424.0,6527.0,6317.0
13-04 02:31:19,0.0,0.083,99.666,0.250,0.0,0.0,0.0,110592.0,0.0,8.0,2109960192.0,823537664.0,2250145792.0,28435431424.0,1962.0,1505.0
13-04 02:31:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109956096.0,823537664.0,2250149888.0,28435431424.0,3768.0,3451.0
13-04 02:31:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109956096.0,823537664.0,2250149888.0,28435431424.0,3280.0,1598.0
13-04 02:31:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109952000.0,823537664.0,2250153984.0,28435431424.0,6519.0,4687.0
13-04 02:31:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109952000.0,823537664.0,2250153984.0,28435431424.0,2859.0,2672.0
13-04 02:31:24,0.916,0.333,98.585,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,2109538304.0,823537664.0,2251837440.0,28434161664.0,1812264.0,75658.0
13-04 02:31:25,0.084,0.334,99.582,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2109554688.0,823537664.0,2253852672.0,28432130048.0,2208603.0,83351.0
13-04 02:31:26,0.417,0.250,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109472768.0,823537664.0,2256093184.0,28429971456.0,2433849.0,89342.0
13-04 02:31:27,0.584,0.250,99.165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109128704.0,823537664.0,2258214912.0,28428193792.0,2274642.0,93226.0
13-04 02:31:28,0.417,0.250,99.249,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,2109227008.0,823537664.0,2260520960.0,28425789440.0,2396368.0,94339.0
13-04 02:31:29,0.251,0.251,99.247,0.167,0.0,0.084,0.0,40960.0,0.0,3.0,2108772352.0,823537664.0,2263007232.0,28423757824.0,2513551.0,97644.0
13-04 02:31:30,0.250,0.334,99.416,0.0,0.0,0.0,0.0,147456.0,0.0,5.0,2109173760.0,823537664.0,2264891392.0,28421472256.0,2186770.0,86487.0
13-04 02:31:31,0.334,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109173760.0,823537664.0,2266923008.0,28419440640.0,2296148.0,94255.0
13-04 02:31:32,0.083,0.250,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109104128.0,823537664.0,2269151232.0,28417282048.0,2398876.0,92562.0
13-04 02:31:33,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109001728.0,823537664.0,2271412224.0,28415123456.0,2374087.0,94612.0
13-04 02:31:34,0.334,0.167,99.249,0.250,0.0,0.0,0.0,40960.0,0.0,3.0,2109009920.0,823537664.0,2273562624.0,28412964864.0,2382690.0,95515.0
13-04 02:31:35,0.583,0.250,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2108973056.0,823537664.0,2275758080.0,28410806272.0,2320252.0,94554.0
13-04 02:31:36,0.167,0.084,99.665,0.0,0.0,0.084,0.0,49152.0,0.0,11.0,2109005824.0,823537664.0,2277883904.0,28408647680.0,2325297.0,90746.0
13-04 02:31:37,0.250,0.583,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109087744.0,823537664.0,2280087552.0,28406362112.0,2327821.0,88233.0
13-04 02:31:38,0.333,0.417,99.250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109083648.0,823537664.0,2282250240.0,28404203520.0,2263505.0,89511.0
13-04 02:31:39,0.752,0.167,98.914,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,2109157376.0,823537664.0,2284478464.0,28401901568.0,2450677.0,94106.0
13-04 02:31:40,0.418,0.167,99.414,0.0,0.0,0.0,0.0,8192.0,0.0,3.0,2109120512.0,823537664.0,2287054848.0,28399362048.0,2437577.0,95137.0
13-04 02:31:41,0.334,0.250,99.333,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,2109222912.0,823537664.0,2288857088.0,28397457408.0,2333123.0,92618.0
13-04 02:31:42,0.168,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109157376.0,823537664.0,2290954240.0,28395425792.0,2241296.0,84215.0
13-04 02:31:43,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109255680.0,823537664.0,2293276672.0,28393005056.0,2478859.0,96997.0
13-04 02:31:44,0.250,0.250,99.332,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,2109206528.0,823537664.0,2295611392.0,28390719488.0,2281622.0,90411.0
13-04 02:31:45,0.334,0.167,99.499,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,2109194240.0,823537664.0,2297655296.0,28388687872.0,2206372.0,83353.0
13-04 02:31:46,0.167,0.251,99.498,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2109157376.0,823537664.0,2299723776.0,28386656256.0,2445144.0,95342.0
13-04 02:31:47,0.417,0.250,99.332,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,2109186048.0,823537664.0,2302107648.0,28384243712.0,2360354.0,91418.0
13-04 02:31:48,0.334,0.250,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109235200.0,823537664.0,2304217088.0,28382085120.0,2341393.0,88314.0
13-04 02:31:49,0.418,0.084,99.248,0.251,0.0,0.0,0.0,45056.0,0.0,4.0,2109206528.0,823537664.0,2306531328.0,28379799552.0,2288614.0,91271.0
13-04 02:31:50,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109145088.0,823537664.0,2308751360.0,28377640960.0,2489197.0,101111.0
13-04 02:31:51,0.334,0.167,99.498,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2109198336.0,823537664.0,2310983680.0,28375355392.0,2323857.0,95346.0
13-04 02:31:52,0.334,0.251,99.415,0.0,0.0,0.0,0.0,60891136.0,0.0,62.0,2109095936.0,823537664.0,2313244672.0,28373196800.0,2224732.0,81972.0
13-04 02:31:53,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109108224.0,823537664.0,2315517952.0,28370911232.0,2426561.0,92942.0
13-04 02:31:54,0.251,0.084,99.247,0.335,0.0,0.084,0.0,73728.0,0.0,6.0,2109366272.0,823541760.0,2317606912.0,28368560128.0,2322657.0,94978.0
13-04 02:31:55,0.250,0.501,99.249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109251584.0,823541760.0,2319941632.0,28366340096.0,2367326.0,99965.0
13-04 02:31:56,0.251,0.251,99.248,0.251,0.0,0.0,0.0,45056.0,0.0,4.0,2109140992.0,823545856.0,2321952768.0,28364435456.0,2262204.0,85995.0
13-04 02:31:57,0.334,0.251,99.415,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2109177856.0,823545856.0,2324201472.0,28362149888.0,2481294.0,102961.0
13-04 02:31:58,0.501,0.084,99.332,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2109136896.0,823545856.0,2326528000.0,28359864320.0,2328423.0,100004.0
13-04 02:31:59,0.334,0.334,99.166,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,2109198336.0,823545856.0,2328625152.0,28357705728.0,2265469.0,91737.0
13-04 02:32:00,0.251,0.251,99.498,0.0,0.0,0.0,0.0,20480.0,0.0,1.0,2109100032.0,823545856.0,2330763264.0,28355665920.0,2477370.0,101248.0
13-04 02:32:01,0.334,0.334,99.333,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2109206528.0,823545856.0,2332942336.0,28353380352.0,2378791.0,91709.0
13-04 02:32:02,0.417,0.250,99.250,0.0,0.0,0.083,0.0,20480.0,0.0,2.0,2109194240.0,823545856.0,2335113216.0,28351221760.0,2246162.0,90707.0
13-04 02:32:03,0.335,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109095936.0,823545856.0,2337370112.0,28349063168.0,2264812.0,95691.0
13-04 02:32:04,0.167,0.083,99.416,0.334,0.0,0.0,0.0,61440.0,0.0,5.0,2109120512.0,823545856.0,2338234368.0,28348174336.0,919398.0,39861.0
13-04 02:32:05,0.0,0.083,99.833,0.0,0.0,0.083,0.0,106496.0,0.0,1.0,2109120512.0,823545856.0,2338234368.0,28348174336.0,6255.0,3915.0
13-04 02:32:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109116416.0,823545856.0,2338238464.0,28348174336.0,2757.0,2820.0
13-04 02:32:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109112320.0,823545856.0,2338242560.0,28348174336.0,6227.0,5505.0
13-04 02:32:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,2109112320.0,823545856.0,2338242560.0,28348174336.0,4007.0,2751.0
13-04 02:32:09,0.249,0.166,99.335,0.249,0.0,0.0,0.0,40960.0,0.0,3.0,2108981248.0,823545856.0,2338246656.0,28348301312.0,7787.0,5964.0
13-04 02:32:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2108981248.0,823545856.0,2338246656.0,28348301312.0,3296.0,3071.0
13-04 02:32:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2108981248.0,823545856.0,2338246656.0,28348301312.0,1743.0,1434.0
13-04 02:32:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,2108977152.0,823545856.0,2338250752.0,28348301312.0,6241.0,3966.0
13-04 02:32:13,0.500,0.167,99.334,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,2108944384.0,823545856.0,2339934208.0,28346650624.0,1794094.0,65208.0
13-04 02:32:14,0.251,0.251,99.247,0.251,0.0,0.0,0.0,45056.0,0.0,5.0,2109087744.0,823545856.0,2341949440.0,28344492032.0,2180740.0,84678.0
13-04 02:32:15,0.334,0.084,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109022208.0,823545856.0,2344300544.0,28342206464.0,2496630.0,90521.0
13-04 02:32:16,0.500,0.167,99.167,0.0,0.0,0.167,0.0,0.0,0.0,0.0,2109034496.0,823545856.0,2346319872.0,28340174848.0,2257644.0,84281.0
13-04 02:32:17,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109005824.0,823545856.0,2348634112.0,28337889280.0,2570251.0,97166.0
13-04 02:32:18,0.499,0.416,99.085,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2109091840.0,823545856.0,2350960640.0,28335476736.0,2357699.0,89880.0
13-04 02:32:19,0.500,0.167,98.749,0.584,0.0,0.0,0.0,40960.0,0.0,3.0,2109054976.0,823545856.0,2353029120.0,28333445120.0,2236190.0,90430.0
13-04 02:32:20,0.334,0.167,99.498,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2109022208.0,823545856.0,2355220480.0,28331286528.0,2450245.0,96179.0
13-04 02:32:21,0.417,0.250,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109026304.0,823545856.0,2357501952.0,28329000960.0,2382004.0,93155.0
13-04 02:32:22,0.251,0.167,99.582,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2108944384.0,823545856.0,2359742464.0,28326842368.0,2470423.0,96914.0
13-04 02:32:23,0.334,0.251,99.331,0.0,0.0,0.084,0.0,12288.0,0.0,2.0,2108964864.0,823545856.0,2362007552.0,28324556800.0,2337516.0,92231.0
13-04 02:32:24,0.334,0.167,99.249,0.250,0.0,0.0,0.0,45056.0,0.0,4.0,2109034496.0,823545856.0,2364096512.0,28322398208.0,2238586.0,88133.0
13-04 02:32:25,0.251,0.084,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2108952576.0,823545856.0,2366337024.0,28320239616.0,2492941.0,77116.0
13-04 02:32:26,0.167,0.084,99.749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109210624.0,823545856.0,2367094784.0,28319223808.0,622835.0,29659.0
13-04 02:32:27,0.334,0.334,99.332,0.0,0.0,0.0,0.0,55918592.0,0.0,56.0,2108780544.0,823545856.0,2371215360.0,28315533312.0,4228254.0,102197.0
13-04 02:32:28,0.417,0.250,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109263872.0,823545856.0,2373017600.0,28313247744.0,2165580.0,91910.0
13-04 02:32:29,0.335,0.168,98.995,0.503,0.0,0.0,0.0,110592.0,0.0,12.0,2109526016.0,823545856.0,2375168000.0,28310835200.0,2514419.0,103704.0
13-04 02:32:30,0.417,0.083,99.416,0.0,0.0,0.083,0.0,20480.0,0.0,1.0,2109235200.0,823545856.0,2377490432.0,28308803584.0,2309360.0,88394.0
13-04 02:32:31,0.251,0.084,99.665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109104128.0,823545856.0,2379780096.0,28306644992.0,2409036.0,92542.0
13-04 02:32:32,0.417,0.250,99.333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109112320.0,823545856.0,2381803520.0,28304613376.0,2296194.0,85248.0
13-04 02:32:33,0.334,0.167,99.498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109452288.0,823545856.0,2384130048.0,28301946880.0,2456186.0,95117.0
13-04 02:32:34,0.836,0.167,98.746,0.251,0.0,0.0,0.0,61440.0,0.0,5.0,2109779968.0,823545856.0,2386468864.0,28299280384.0,2340634.0,88050.0
13-04 02:32:35,0.251,0.167,99.498,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2109837312.0,823545856.0,2388570112.0,28297121792.0,2380669.0,94955.0
13-04 02:32:36,0.167,0.167,99.582,0.0,0.0,0.084,0.0,0.0,0.0,0.0,2109624320.0,823545856.0,2391068672.0,28294836224.0,2470318.0,95148.0
13-04 02:32:37,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109956096.0,823545856.0,2393149440.0,28292423680.0,2304375.0,87077.0
13-04 02:32:38,0.251,0.167,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2109952000.0,823545856.0,2395185152.0,28290392064.0,2390342.0,95304.0
13-04 02:32:39,0.417,0.167,99.416,0.0,0.0,0.0,0.0,53248.0,0.0,5.0,2110136320.0,823554048.0,2397474816.0,28287909888.0,2366939.0,138398.0
13-04 02:32:40,0.334,0.167,99.498,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,2110197760.0,823554048.0,2399571968.0,28285751296.0,2402100.0,89266.0
13-04 02:32:41,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110119936.0,823554048.0,2401808384.0,28283592704.0,2295516.0,93012.0
13-04 02:32:42,0.501,0.167,99.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110152704.0,823554048.0,2404061184.0,28281307136.0,2404363.0,97727.0
13-04 02:32:43,0.167,0.334,99.415,0.0,0.0,0.084,0.0,4096.0,0.0,2.0,2110148608.0,823554048.0,2406350848.0,28279021568.0,2421987.0,90902.0
13-04 02:32:44,0.334,0.251,99.164,0.251,0.0,0.0,0.0,90112.0,0.0,8.0,2110136320.0,823554048.0,2408910848.0,28276473856.0,2499751.0,102248.0
13-04 02:32:45,0.334,0.167,99.499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110300160.0,823554048.0,2410905600.0,28274315264.0,2149878.0,81844.0
13-04 02:32:46,0.334,0.250,99.332,0.0,0.0,0.083,0.0,0.0,0.0,0.0,2110558208.0,823554048.0,2412933120.0,28272029696.0,2451900.0,102434.0
13-04 02:32:47,0.417,0.417,99.167,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2110287872.0,823554048.0,2415235072.0,28269998080.0,2335248.0,93851.0
13-04 02:32:48,0.250,0.250,99.500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110291968.0,823554048.0,2417516544.0,28267712512.0,2275575.0,77232.0
13-04 02:32:49,0.418,0.084,99.080,0.334,0.0,0.084,0.0,57344.0,0.0,5.0,2110238720.0,823554048.0,2420109312.0,28265172992.0,2496855.0,105301.0
13-04 02:32:50,0.084,0.084,99.832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2110447616.0,823554048.0,2421932032.0,28263141376.0,2264345.0,90059.0
13-04 02:32:51,0.167,0.251,99.582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113134592.0,823554048.0,2424070144.0,28258316288.0,2343567.0,87779.0
13-04 02:32:52,0.417,0.167,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113081344.0,823554048.0,2426281984.0,28256157696.0,2241167.0,90315.0
13-04 02:32:53,0.167,0.167,99.666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113114112.0,823554048.0,2427265024.0,28255141888.0,973264.0,39155.0
13-04 02:32:54,0.083,0.083,99.750,0.083,0.0,0.0,0.0,57344.0,0.0,5.0,2113105920.0,823558144.0,2427269120.0,28255141888.0,6357.0,5498.0
13-04 02:32:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,2113105920.0,823558144.0,2427269120.0,28255141888.0,2675.0,1897.0
13-04 02:32:56,0.083,0.083,99.583,0.250,0.0,0.0,0.0,49152.0,0.0,6.0,2113089536.0,823558144.0,2427285504.0,28255141888.0,6814.0,7113.0
13-04 02:32:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,2113089536.0,823558144.0,2427285504.0,28255141888.0,5309.0,3374.0
13-04 02:32:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113085440.0,823558144.0,2427289600.0,28255141888.0,2809.0,2911.0
13-04 02:32:59,0.0,0.0,99.750,0.250,0.0,0.0,0.0,45056.0,0.0,4.0,2113081344.0,823558144.0,2427293696.0,28255141888.0,4194.0,2794.0
13-04 02:33:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,3.0,2113081344.0,823558144.0,2427293696.0,28255141888.0,3117.0,2210.0
13-04 02:33:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113077248.0,823558144.0,2427297792.0,28255141888.0,6367.0,6408.0
13-04 02:33:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,59973632.0,0.0,60.0,2113077248.0,823558144.0,2427297792.0,28255141888.0,3281.0,2377.0
13-04 02:33:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113073152.0,823558144.0,2427301888.0,28255141888.0,4955.0,3980.0
13-04 02:33:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,61440.0,0.0,3.0,2113073152.0,823558144.0,2427301888.0,28255141888.0,1631.0,1350.0
13-04 02:33:05,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,2113073152.0,823558144.0,2427301888.0,28255141888.0,2816.0,1953.0
13-04 02:33:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,2113069056.0,823558144.0,2427305984.0,28255141888.0,8482.0,6574.0
13-04 02:33:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113064960.0,823558144.0,2427310080.0,28255141888.0,5251.0,3396.0
13-04 02:33:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2113064960.0,823558144.0,2427310080.0,28255141888.0,3548.0,2809.0
13-04 02:33:09,0.917,0.0,98.916,0.167,0.0,0.0,0.0,40960.0,0.0,3.0,2113040384.0,823558144.0,2427318272.0,28255158272.0,7186.0,5384.0
13-04 02:33:10,3.094,1.087,95.401,0.418,0.0,0.0,0.0,0.0,0.0,0.0,1185239040.0,823558144.0,2427326464.0,29182951424.0,26179.0,30973.0
13-04 02:33:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1184940032.0,823558144.0,2427277312.0,29183299584.0,1759.0,2158.0
13-04 02:33:12,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1184935936.0,823558144.0,2427281408.0,29183299584.0,4483.0,2811.0
13-04 02:33:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184935936.0,823558144.0,2427281408.0,29183299584.0,3540.0,3363.0
13-04 02:33:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,40960.0,0.0,1.0,1184931840.0,823558144.0,2427285504.0,29183299584.0,3772.0,2363.0
13-04 02:33:15,0.083,0.167,99.750,0.0,0.0,0.0,0.0,102400.0,0.0,2.0,1184927744.0,823558144.0,2427289600.0,29183299584.0,1431.0,1055.0
13-04 02:33:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1184923648.0,823558144.0,2427293696.0,29183299584.0,6229.0,3737.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184923648.0,823558144.0,2427293696.0,29183299584.0,4458.0,3625.0
13-04 02:33:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184911360.0,823558144.0,2427297792.0,29183307776.0,1948.0,2070.0
13-04 02:33:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184903168.0,823558144.0,2427297792.0,29183315968.0,4547.0,4173.0
13-04 02:33:20,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1184817152.0,823558144.0,2427383808.0,29183315968.0,1485.0,1203.0
13-04 02:33:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184817152.0,823558144.0,2427383808.0,29183315968.0,4975.0,4605.0
13-04 02:33:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,65536.0,0.0,13.0,1184813056.0,823558144.0,2427387904.0,29183315968.0,1531.0,1148.0
13-04 02:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184813056.0,823558144.0,2427387904.0,29183315968.0,3665.0,2270.0
13-04 02:33:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184808960.0,823558144.0,2427392000.0,29183315968.0,7630.0,5188.0
13-04 02:33:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184804864.0,823558144.0,2427396096.0,29183315968.0,3156.0,2817.0
13-04 02:33:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184800768.0,823562240.0,2427396096.0,29183315968.0,915.0,1569.0
13-04 02:33:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184800768.0,823562240.0,2427396096.0,29183315968.0,5690.0,4352.0
13-04 02:33:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184796672.0,823562240.0,2427400192.0,29183315968.0,2100.0,2246.0
13-04 02:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184796672.0,823562240.0,2427400192.0,29183315968.0,1440.0,1924.0
13-04 02:33:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,53248.0,0.0,9.0,1184792576.0,823562240.0,2427404288.0,29183315968.0,5599.0,3558.0
13-04 02:33:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184792576.0,823562240.0,2427404288.0,29183315968.0,4160.0,2718.0
13-04 02:33:32,0.0,0.084,99.833,0.084,0.0,0.0,0.0,36864.0,0.0,7.0,1185247232.0,823562240.0,2393784320.0,29216481280.0,6588.0,6247.0
13-04 02:33:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185243136.0,823562240.0,2393788416.0,29216481280.0,6982.0,4930.0
13-04 02:33:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185239040.0,823562240.0,2393792512.0,29216481280.0,3714.0,3166.0
13-04 02:33:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185239040.0,823562240.0,2393792512.0,29216481280.0,3601.0,4280.0
13-04 02:33:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185234944.0,823562240.0,2393796608.0,29216481280.0,2654.0,2596.0
13-04 02:33:37,0.0,0.0,99.750,0.250,0.0,0.0,0.0,40960.0,0.0,5.0,1185234944.0,823562240.0,2393796608.0,29216481280.0,1888.0,1410.0
13-04 02:33:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185230848.0,823562240.0,2393800704.0,29216481280.0,6044.0,4086.0
13-04 02:33:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185128448.0,823562240.0,2393804800.0,29216579584.0,8062.0,7029.0
13-04 02:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185128448.0,823562240.0,2393804800.0,29216579584.0,2557.0,1658.0
13-04 02:33:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185124352.0,823562240.0,2393808896.0,29216579584.0,2184.0,2317.0
13-04 02:33:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1185124352.0,823562240.0,2393808896.0,29216579584.0,5258.0,3733.0
13-04 02:33:43,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,2.0,1185120256.0,823562240.0,2393812992.0,29216579584.0,2204.0,1842.0
13-04 02:33:44,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185120256.0,823562240.0,2393812992.0,29216579584.0,2079.0,2264.0
13-04 02:33:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1185243136.0,823562240.0,2393817088.0,29216452608.0,3252.0,2876.0
13-04 02:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185239040.0,823562240.0,2393821184.0,29216452608.0,7414.0,5941.0
13-04 02:33:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,2.0,1185234944.0,823562240.0,2393825280.0,29216452608.0,1335.0,953.0
13-04 02:33:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185234944.0,823562240.0,2393825280.0,29216452608.0,4253.0,3438.0
13-04 02:33:49,0.0,0.0,99.499,0.501,0.0,0.0,0.0,12288.0,0.0,2.0,1185230848.0,823562240.0,2393829376.0,29216452608.0,3864.0,2530.0
13-04 02:33:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1185230848.0,823562240.0,2393829376.0,29216452608.0,2599.0,1709.0
13-04 02:33:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185230848.0,823562240.0,2393829376.0,29216452608.0,1364.0,1055.0
13-04 02:33:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185226752.0,823562240.0,2393833472.0,29216452608.0,2042.0,2203.0
13-04 02:33:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1185230848.0,823562240.0,2393837568.0,29216444416.0,4422.0,3465.0
13-04 02:33:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1185230848.0,823562240.0,2393837568.0,29216444416.0,5705.0,6129.0
13-04 02:33:55,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1185226752.0,823562240.0,2393841664.0,29216444416.0,5974.0,3671.0
13-04 02:33:56,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185226752.0,823562240.0,2393841664.0,29216444416.0,4776.0,4466.0
13-04 02:33:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1185222656.0,823562240.0,2393845760.0,29216444416.0,1489.0,1097.0
13-04 02:33:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1185218560.0,823562240.0,2393849856.0,29216444416.0,2557.0,1690.0
13-04 02:33:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185218560.0,823562240.0,2393849856.0,29216444416.0,3772.0,2363.0
13-04 02:34:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185087488.0,823562240.0,2393853952.0,29216571392.0,5590.0,4185.0
13-04 02:34:01,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1185083392.0,823566336.0,2393853952.0,29216571392.0,2085.0,2222.0
13-04 02:34:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185083392.0,823566336.0,2393853952.0,29216571392.0,3805.0,2456.0
13-04 02:34:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1185067008.0,823566336.0,2393870336.0,29216571392.0,7918.0,8272.0
13-04 02:34:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185062912.0,823566336.0,2393874432.0,29216571392.0,4037.0,3326.0
13-04 02:34:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185062912.0,823566336.0,2393874432.0,29216571392.0,1045.0,849.0
13-04 02:34:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185058816.0,823566336.0,2393878528.0,29216571392.0,5677.0,3446.0
13-04 02:34:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1185058816.0,823566336.0,2393878528.0,29216571392.0,2382.0,1596.0
13-04 02:34:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1185054720.0,823566336.0,2393882624.0,29216571392.0,6599.0,4314.0
13-04 02:34:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185050624.0,823566336.0,2393886720.0,29216571392.0,6471.0,5767.0
13-04 02:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,6.0,1185050624.0,823566336.0,2393886720.0,29216571392.0,1111.0,849.0
13-04 02:34:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185046528.0,823566336.0,2393890816.0,29216571392.0,4036.0,3325.0
13-04 02:34:12,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1185042432.0,823566336.0,2393894912.0,29216571392.0,7413.0,5101.0
13-04 02:34:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1185009664.0,823566336.0,2393911296.0,29216587776.0,6733.0,6265.0
13-04 02:34:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185009664.0,823566336.0,2393911296.0,29216587776.0,1430.0,1055.0
13-04 02:34:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185005568.0,823566336.0,2393915392.0,29216587776.0,2593.0,1783.0
13-04 02:34:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185005568.0,823566336.0,2393915392.0,29216587776.0,1497.0,1121.0
13-04 02:34:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185001472.0,823566336.0,2393919488.0,29216587776.0,2598.0,1709.0
13-04 02:34:18,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1185001472.0,823566336.0,2393919488.0,29216587776.0,5524.0,4185.0
13-04 02:34:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184993280.0,823566336.0,2393927680.0,29216587776.0,915.0,1569.0
13-04 02:34:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184993280.0,823566336.0,2393927680.0,29216587776.0,4476.0,3615.0
13-04 02:34:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184989184.0,823566336.0,2393931776.0,29216587776.0,2486.0,1732.0
13-04 02:34:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184989184.0,823566336.0,2393931776.0,29216587776.0,3245.0,2951.0
13-04 02:34:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184985088.0,823566336.0,2393935872.0,29216587776.0,3186.0,2878.0
13-04 02:34:24,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1184980992.0,823570432.0,2393935872.0,29216587776.0,5127.0,3787.0
13-04 02:34:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1184980992.0,823570432.0,2393935872.0,29216587776.0,1532.0,1148.0
13-04 02:34:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184976896.0,823570432.0,2393939968.0,29216587776.0,2696.0,3340.0
13-04 02:34:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184976896.0,823570432.0,2393939968.0,29216587776.0,6366.0,4306.0
13-04 02:34:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184972800.0,823570432.0,2393944064.0,29216587776.0,2570.0,3299.0
13-04 02:34:29,0.167,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1184968704.0,823570432.0,2393948160.0,29216587776.0,5508.0,3456.0
13-04 02:34:30,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184968704.0,823570432.0,2393948160.0,29216587776.0,3805.0,3399.0
13-04 02:34:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184964608.0,823570432.0,2393952256.0,29216587776.0,3028.0,2157.0
13-04 02:34:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184964608.0,823570432.0,2393952256.0,29216587776.0,1984.0,1577.0
13-04 02:34:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184964608.0,823570432.0,2393952256.0,29216587776.0,1823.0,1410.0
13-04 02:34:34,0.584,0.083,99.333,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184960512.0,823570432.0,2393956352.0,29216587776.0,5571.0,5149.0
13-04 02:34:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184964608.0,823570432.0,2393960448.0,29216579584.0,5267.0,4367.0
13-04 02:34:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184964608.0,823574528.0,2393964544.0,29216571392.0,6599.0,4119.0
13-04 02:34:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184964608.0,823574528.0,2393964544.0,29216571392.0,4426.0,4442.0
13-04 02:34:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184964608.0,823574528.0,2393964544.0,29216571392.0,3024.0,2865.0
13-04 02:34:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1185009664.0,823574528.0,2393968640.0,29216522240.0,14758.0,17023.0
13-04 02:34:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185009664.0,823574528.0,2393968640.0,29216522240.0,780.0,1415.0
13-04 02:34:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1185005568.0,823574528.0,2393972736.0,29216522240.0,1365.0,1055.0
13-04 02:34:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1184997376.0,823578624.0,2393976832.0,29216522240.0,8279.0,4886.0
13-04 02:34:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184997376.0,823578624.0,2393976832.0,29216522240.0,3552.0,4196.0
13-04 02:34:44,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184997376.0,823578624.0,2393976832.0,29216522240.0,2656.0,1793.0
13-04 02:34:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1184993280.0,823578624.0,2393980928.0,29216522240.0,4261.0,3429.0
13-04 02:34:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184993280.0,823578624.0,2393980928.0,29216522240.0,873.0,1518.0
13-04 02:34:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1184989184.0,823578624.0,2393985024.0,29216522240.0,4455.0,3624.0
13-04 02:34:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184989184.0,823578624.0,2393985024.0,29216522240.0,279.0,456.0
13-04 02:34:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184985088.0,823578624.0,2393989120.0,29216522240.0,3805.0,2456.0
13-04 02:34:50,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1184964608.0,823578624.0,2394001408.0,29216530432.0,3943.0,3799.0
13-04 02:34:51,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184956416.0,823578624.0,2394009600.0,29216530432.0,8518.0,6662.0
13-04 02:34:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184952320.0,823578624.0,2394013696.0,29216530432.0,3766.0,2363.0
13-04 02:34:53,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184948224.0,823578624.0,2394017792.0,29216530432.0,2600.0,1709.0
13-04 02:34:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184931840.0,823578624.0,2394017792.0,29216546816.0,4572.0,4209.0
13-04 02:34:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184931840.0,823578624.0,2394017792.0,29216546816.0,2018.0,2223.0
13-04 02:34:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184931840.0,823578624.0,2394017792.0,29216546816.0,3511.0,3581.0
13-04 02:34:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184927744.0,823578624.0,2394021888.0,29216546816.0,1490.0,1129.0
13-04 02:34:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184923648.0,823578624.0,2394025984.0,29216546816.0,6689.0,4913.0
13-04 02:34:59,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1184923648.0,823578624.0,2394025984.0,29216546816.0,2568.0,1802.0
13-04 02:35:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,110592.0,0.0,4.0,1184919552.0,823578624.0,2394030080.0,29216546816.0,1982.0,2131.0
13-04 02:35:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184919552.0,823578624.0,2394030080.0,29216546816.0,6948.0,5446.0
13-04 02:35:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184796672.0,823578624.0,2394034176.0,29216665600.0,4418.0,3573.0
13-04 02:35:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184796672.0,823578624.0,2394034176.0,29216665600.0,261.0,401.0
13-04 02:35:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184792576.0,823578624.0,2394038272.0,29216665600.0,5259.0,4060.0
13-04 02:35:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,53248.0,0.0,4.0,1184788480.0,823578624.0,2394042368.0,29216665600.0,3974.0,3258.0
13-04 02:35:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184788480.0,823578624.0,2394042368.0,29216665600.0,3383.0,2157.0
13-04 02:35:07,0.0,0.083,99.833,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1184788480.0,823578624.0,2394042368.0,29216665600.0,2279.0,1503.0
13-04 02:35:08,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184784384.0,823578624.0,2394046464.0,29216665600.0,7541.0,5287.0
13-04 02:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184780288.0,823578624.0,2394050560.0,29216665600.0,6633.0,5903.0
13-04 02:35:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184776192.0,823578624.0,2394054656.0,29216665600.0,3347.0,2064.0
13-04 02:35:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184772096.0,823582720.0,2394054656.0,29216665600.0,4164.0,3399.0
13-04 02:35:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184759808.0,823582720.0,2394058752.0,29216673792.0,2500.0,2094.0
13-04 02:35:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184768000.0,823582720.0,2394058752.0,29216665600.0,5141.0,3979.0
13-04 02:35:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184763904.0,823582720.0,2394062848.0,29216665600.0,2599.0,1709.0
13-04 02:35:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184763904.0,823582720.0,2394062848.0,29216665600.0,2701.0,1802.0
13-04 02:35:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184759808.0,823582720.0,2394066944.0,29216665600.0,5076.0,4699.0
13-04 02:35:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1184759808.0,823582720.0,2394066944.0,29216665600.0,1428.0,1055.0
13-04 02:35:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184755712.0,823582720.0,2394071040.0,29216665600.0,5483.0,4166.0
13-04 02:35:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184755712.0,823582720.0,2394071040.0,29216665600.0,2144.0,2297.0
13-04 02:35:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184755712.0,823582720.0,2394071040.0,29216665600.0,2597.0,1709.0
13-04 02:35:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184751616.0,823582720.0,2394075136.0,29216665600.0,4482.0,3574.0
13-04 02:35:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1184747520.0,823582720.0,2394079232.0,29216665600.0,2703.0,1802.0
13-04 02:35:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184747520.0,823582720.0,2394079232.0,29216665600.0,4962.0,3559.0
13-04 02:35:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184743424.0,823582720.0,2394083328.0,29216665600.0,1685.0,1825.0
13-04 02:35:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,8.0,1184739328.0,823582720.0,2394087424.0,29216665600.0,6074.0,5260.0
13-04 02:35:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184739328.0,823582720.0,2394087424.0,29216665600.0,2956.0,2571.0
13-04 02:35:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184735232.0,823582720.0,2394091520.0,29216665600.0,3372.0,3025.0
13-04 02:35:28,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184731136.0,823582720.0,2394095616.0,29216665600.0,6692.0,4840.0
13-04 02:35:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184731136.0,823582720.0,2394095616.0,29216665600.0,1888.0,1410.0
13-04 02:35:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184731136.0,823582720.0,2394095616.0,29216665600.0,2580.0,2671.0
13-04 02:35:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184727040.0,823582720.0,2394099712.0,29216665600.0,4229.0,2718.0
13-04 02:35:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184727040.0,823582720.0,2394099712.0,29216665600.0,2809.0,2805.0
13-04 02:35:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184722944.0,823582720.0,2394103808.0,29216665600.0,4394.0,2811.0
13-04 02:35:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184714752.0,823586816.0,2394107904.0,29216665600.0,5049.0,3980.0
13-04 02:35:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,86016.0,0.0,2.0,1184714752.0,823586816.0,2394107904.0,29216665600.0,1884.0,2478.0
13-04 02:35:36,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184710656.0,823586816.0,2394112000.0,29216665600.0,8382.0,5921.0
13-04 02:35:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1184710656.0,823586816.0,2394112000.0,29216665600.0,1991.0,1503.0
13-04 02:35:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184706560.0,823586816.0,2394116096.0,29216665600.0,5243.0,4664.0
13-04 02:35:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184706560.0,823586816.0,2394116096.0,29216665600.0,1707.0,2417.0
13-04 02:35:40,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184702464.0,823586816.0,2394120192.0,29216665600.0,3923.0,2540.0
13-04 02:35:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184702464.0,823586816.0,2394120192.0,29216665600.0,2762.0,1844.0
13-04 02:35:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184698368.0,823586816.0,2394124288.0,29216665600.0,4743.0,2822.0
13-04 02:35:43,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184694272.0,823586816.0,2394128384.0,29216665600.0,7002.0,6548.0
13-04 02:35:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184694272.0,823586816.0,2394128384.0,29216665600.0,2617.0,1764.0
13-04 02:35:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184690176.0,823586816.0,2394132480.0,29216665600.0,2495.0,1616.0
13-04 02:35:46,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184690176.0,823586816.0,2394132480.0,29216665600.0,2186.0,2315.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184690176.0,823586816.0,2394132480.0,29216665600.0,1992.0,2122.0
13-04 02:35:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184686080.0,823586816.0,2394136576.0,29216665600.0,2600.0,1709.0
13-04 02:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184686080.0,823586816.0,2394136576.0,29216665600.0,2040.0,2172.0
13-04 02:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184681984.0,823586816.0,2394140672.0,29216665600.0,5845.0,4755.0
13-04 02:35:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184681984.0,823586816.0,2394140672.0,29216665600.0,3246.0,2885.0
13-04 02:35:52,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1184673792.0,823586816.0,2394148864.0,29216665600.0,7306.0,4492.0
13-04 02:35:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184673792.0,823586816.0,2394148864.0,29216665600.0,2497.0,1616.0
13-04 02:35:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184669696.0,823586816.0,2394152960.0,29216665600.0,4677.0,4236.0
13-04 02:35:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184669696.0,823586816.0,2394152960.0,29216665600.0,3187.0,2878.0
13-04 02:35:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184665600.0,823586816.0,2394157056.0,29216665600.0,1686.0,1824.0
13-04 02:35:57,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1184657408.0,823590912.0,2394161152.0,29216665600.0,3253.0,2878.0
13-04 02:35:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184657408.0,823590912.0,2394161152.0,29216665600.0,2085.0,2223.0
13-04 02:35:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184657408.0,823590912.0,2394161152.0,29216665600.0,4907.0,3110.0
13-04 02:36:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1184653312.0,823590912.0,2394165248.0,29216665600.0,4316.0,3512.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184649216.0,823590912.0,2394169344.0,29216665600.0,2558.0,1690.0
13-04 02:36:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184645120.0,823590912.0,2394173440.0,29216665600.0,6957.0,5471.0
13-04 02:36:03,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184645120.0,823590912.0,2394173440.0,29216665600.0,3534.0,2270.0
13-04 02:36:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184641024.0,823590912.0,2394177536.0,29216665600.0,3648.0,3880.0
13-04 02:36:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184641024.0,823590912.0,2394177536.0,29216665600.0,2993.0,2648.0
13-04 02:36:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184641024.0,823590912.0,2394177536.0,29216665600.0,1045.0,849.0
13-04 02:36:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184612352.0,823590912.0,2394181632.0,29216690176.0,6309.0,4633.0
13-04 02:36:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184608256.0,823590912.0,2394185728.0,29216690176.0,5150.0,3579.0
13-04 02:36:09,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,1184608256.0,823590912.0,2394185728.0,29216690176.0,4198.0,2963.0
13-04 02:36:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1184604160.0,823590912.0,2394189824.0,29216690176.0,3216.0,2064.0
13-04 02:36:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184587776.0,823590912.0,2394206208.0,29216690176.0,9477.0,8420.0
13-04 02:36:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184587776.0,823590912.0,2394206208.0,29216690176.0,3384.0,2157.0
13-04 02:36:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184583680.0,823590912.0,2394210304.0,29216690176.0,3096.0,2805.0
13-04 02:36:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1184583680.0,823590912.0,2394210304.0,29216690176.0,3251.0,2878.0
13-04 02:36:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184575488.0,823595008.0,2394214400.0,29216690176.0,2042.0,2204.0
13-04 02:36:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184571392.0,823595008.0,2394218496.0,29216690176.0,6129.0,3784.0
13-04 02:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184571392.0,823595008.0,2394218496.0,29216690176.0,3738.0,2456.0
13-04 02:36:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184571392.0,823595008.0,2394218496.0,29216690176.0,813.0,1477.0
13-04 02:36:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184567296.0,823595008.0,2394222592.0,29216690176.0,4368.0,3522.0
13-04 02:36:20,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184518144.0,823595008.0,2394222592.0,29216739328.0,3666.0,2270.0
13-04 02:36:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184514048.0,823595008.0,2394226688.0,29216739328.0,4026.0,4161.0
13-04 02:36:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184514048.0,823595008.0,2394226688.0,29216739328.0,2532.0,1709.0
13-04 02:36:23,0.166,0.166,99.584,0.0,0.0,0.083,0.0,4096.0,0.0,2.0,1184497664.0,823595008.0,2394243072.0,29216739328.0,4711.0,5083.0
13-04 02:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184497664.0,823595008.0,2394243072.0,29216739328.0,2853.0,2479.0
13-04 02:36:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184493568.0,823595008.0,2394247168.0,29216739328.0,4358.0,3531.0
13-04 02:36:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184489472.0,823595008.0,2394251264.0,29216739328.0,5714.0,4955.0
13-04 02:36:27,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,3.0,1184485376.0,823599104.0,2394251264.0,29216739328.0,2600.0,1709.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184477184.0,823599104.0,2394259456.0,29216739328.0,5054.0,3133.0
13-04 02:36:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184477184.0,823599104.0,2394259456.0,29216739328.0,3058.0,2064.0
13-04 02:36:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184473088.0,823599104.0,2394263552.0,29216739328.0,3774.0,3266.0
13-04 02:36:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184473088.0,823599104.0,2394263552.0,29216739328.0,1536.0,2016.0
13-04 02:36:32,0.083,0.166,99.418,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1184473088.0,823599104.0,2394263552.0,29216739328.0,2868.0,2838.0
13-04 02:36:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184468992.0,823599104.0,2394267648.0,29216739328.0,5945.0,4841.0
13-04 02:36:34,0.669,0.0,99.331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184464896.0,823599104.0,2394271744.0,29216739328.0,6495.0,4026.0
13-04 02:36:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1184460800.0,823599104.0,2394275840.0,29216739328.0,8044.0,6513.0
13-04 02:36:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184456704.0,823599104.0,2394279936.0,29216739328.0,2290.0,1805.0
13-04 02:36:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184456704.0,823599104.0,2394279936.0,29216739328.0,3839.0,3231.0
13-04 02:36:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184452608.0,823599104.0,2394284032.0,29216739328.0,4036.0,2963.0
13-04 02:36:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184436224.0,823599104.0,2394284032.0,29216755712.0,2934.0,3137.0
13-04 02:36:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184436224.0,823599104.0,2394284032.0,29216755712.0,288.0,341.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184432128.0,823599104.0,2394288128.0,29216755712.0,5706.0,4301.0
13-04 02:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184428032.0,823599104.0,2394292224.0,29216755712.0,6407.0,5446.0
13-04 02:36:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184428032.0,823599104.0,2394292224.0,29216755712.0,5583.0,3730.0
13-04 02:36:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184423936.0,823599104.0,2394296320.0,29216755712.0,2720.0,1783.0
13-04 02:36:45,0.0,0.083,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1184423936.0,823599104.0,2394296320.0,29216755712.0,321.0,401.0
13-04 02:36:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1184419840.0,823599104.0,2394300416.0,29216755712.0,4669.0,4174.0
13-04 02:36:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184419840.0,823599104.0,2394300416.0,29216755712.0,2042.0,2063.0
13-04 02:36:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184419840.0,823599104.0,2394300416.0,29216755712.0,3213.0,2783.0
13-04 02:36:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184415744.0,823599104.0,2394304512.0,29216755712.0,7402.0,4358.0
13-04 02:36:50,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184407552.0,823603200.0,2394308608.0,29216755712.0,5032.0,4682.0
13-04 02:36:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184403456.0,823603200.0,2394312704.0,29216755712.0,3890.0,1876.0
13-04 02:36:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184403456.0,823603200.0,2394312704.0,29216755712.0,3193.0,1709.0
13-04 02:36:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184403456.0,823603200.0,2394312704.0,29216755712.0,321.0,401.0
13-04 02:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184403456.0,823603200.0,2394312704.0,29216755712.0,3981.0,3040.0
13-04 02:36:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184399360.0,823603200.0,2394316800.0,29216755712.0,2304.0,2359.0
13-04 02:36:56,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1184399360.0,823603200.0,2394316800.0,29216755712.0,1647.0,2760.0
13-04 02:36:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184395264.0,823603200.0,2394320896.0,29216755712.0,11042.0,8538.0
13-04 02:36:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184391168.0,823603200.0,2394324992.0,29216755712.0,4998.0,3017.0
13-04 02:36:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184391168.0,823603200.0,2394324992.0,29216755712.0,1425.0,1055.0
13-04 02:37:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184387072.0,823603200.0,2394329088.0,29216755712.0,1457.0,1027.0
13-04 02:37:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184382976.0,823603200.0,2394333184.0,29216755712.0,3829.0,2363.0
13-04 02:37:02,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1184382976.0,823603200.0,2394333184.0,29216755712.0,1491.0,1055.0
13-04 02:37:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184378880.0,823603200.0,2394337280.0,29216755712.0,381.0,475.0
13-04 02:37:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184374784.0,823603200.0,2394341376.0,29216755712.0,7090.0,5669.0
13-04 02:37:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184362496.0,823603200.0,2394345472.0,29216763904.0,8825.0,7455.0
13-04 02:37:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184362496.0,823603200.0,2394345472.0,29216763904.0,5745.0,3372.0
13-04 02:37:07,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1184358400.0,823603200.0,2394349568.0,29216763904.0,2441.0,1596.0
13-04 02:37:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184358400.0,823603200.0,2394349568.0,29216763904.0,2401.0,1577.0
13-04 02:37:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184354304.0,823603200.0,2394353664.0,29216763904.0,4091.0,2945.0
13-04 02:37:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184342016.0,823603200.0,2394365952.0,29216763904.0,4711.0,4124.0
13-04 02:37:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184337920.0,823603200.0,2394370048.0,29216763904.0,4781.0,2904.0
13-04 02:37:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184337920.0,823603200.0,2394370048.0,29216763904.0,2238.0,1410.0
13-04 02:37:13,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184329728.0,823607296.0,2394374144.0,29216763904.0,7396.0,7056.0
13-04 02:37:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184325632.0,823607296.0,2394378240.0,29216763904.0,6205.0,5236.0
13-04 02:37:15,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1184325632.0,823607296.0,2394378240.0,29216763904.0,3930.0,2530.0
13-04 02:37:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184321536.0,823607296.0,2394382336.0,29216763904.0,1168.0,860.0
13-04 02:37:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184321536.0,823607296.0,2394382336.0,29216763904.0,261.0,401.0
13-04 02:37:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184321536.0,823607296.0,2394382336.0,29216763904.0,3871.0,2456.0
13-04 02:37:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184317440.0,823607296.0,2394386432.0,29216763904.0,321.0,475.0
13-04 02:37:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1184317440.0,823607296.0,2394386432.0,29216763904.0,4871.0,3017.0
13-04 02:37:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184313344.0,823607296.0,2394390528.0,29216763904.0,8720.0,8343.0
13-04 02:37:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184309248.0,823607296.0,2394394624.0,29216763904.0,4672.0,4209.0
13-04 02:37:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1184305152.0,823607296.0,2394398720.0,29216763904.0,2593.0,1783.0
13-04 02:37:24,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184305152.0,823607296.0,2394398720.0,29216763904.0,3979.0,3082.0
13-04 02:37:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184305152.0,823607296.0,2394398720.0,29216763904.0,1490.0,1129.0
13-04 02:37:26,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184305152.0,823607296.0,2394398720.0,29216763904.0,2855.0,2478.0
13-04 02:37:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184301056.0,823607296.0,2394402816.0,29216763904.0,3701.0,2363.0
13-04 02:37:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184296960.0,823607296.0,2394406912.0,29216763904.0,5178.0,4794.0
13-04 02:37:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184296960.0,823607296.0,2394406912.0,29216763904.0,4881.0,3886.0
13-04 02:37:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184292864.0,823607296.0,2394411008.0,29216763904.0,4885.0,3886.0
13-04 02:37:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184284672.0,823611392.0,2394415104.0,29216763904.0,3220.0,2231.0
13-04 02:37:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184272384.0,823611392.0,2394427392.0,29216763904.0,6418.0,6103.0
13-04 02:37:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184264192.0,823611392.0,2394435584.0,29216763904.0,3313.0,2833.0
13-04 02:37:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184260096.0,823611392.0,2394439680.0,29216763904.0,4975.0,4053.0
13-04 02:37:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184260096.0,823611392.0,2394439680.0,29216763904.0,4363.0,2904.0
13-04 02:37:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184256000.0,823611392.0,2394443776.0,29216763904.0,4468.0,3054.0
13-04 02:37:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1184256000.0,823611392.0,2394443776.0,29216763904.0,3951.0,5006.0
13-04 02:37:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184256000.0,823611392.0,2394443776.0,29216763904.0,720.0,756.0
13-04 02:37:39,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184251904.0,823611392.0,2394447872.0,29216763904.0,6916.0,4618.0
13-04 02:37:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184215040.0,823611392.0,2394451968.0,29216796672.0,2816.0,2030.0
13-04 02:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184198656.0,823611392.0,2394451968.0,29216813056.0,2041.0,2106.0
13-04 02:37:42,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1184190464.0,823615488.0,2394456064.0,29216813056.0,5997.0,3652.0
13-04 02:37:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184190464.0,823615488.0,2394456064.0,29216813056.0,4066.0,3683.0
13-04 02:37:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184186368.0,823615488.0,2394460160.0,29216813056.0,1551.0,1139.0
13-04 02:37:45,0.0,0.250,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184174080.0,823615488.0,2394472448.0,29216813056.0,8393.0,8721.0
13-04 02:37:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184169984.0,823615488.0,2394476544.0,29216813056.0,2600.0,1709.0
13-04 02:37:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184165888.0,823615488.0,2394480640.0,29216813056.0,3760.0,2405.0
13-04 02:37:48,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184161792.0,823619584.0,2394480640.0,29216813056.0,2143.0,2265.0
13-04 02:37:49,0.166,0.166,99.667,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184161792.0,823619584.0,2394480640.0,29216813056.0,1429.0,1055.0
13-04 02:37:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,4.0,1184157696.0,823619584.0,2394484736.0,29216813056.0,4938.0,3017.0
13-04 02:37:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184153600.0,823619584.0,2394488832.0,29216813056.0,4414.0,3539.0
13-04 02:37:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184153600.0,823619584.0,2394488832.0,29216813056.0,2497.0,1616.0
13-04 02:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184153600.0,823619584.0,2394488832.0,29216813056.0,1077.0,1736.0
13-04 02:37:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1184145408.0,823623680.0,2394492928.0,29216813056.0,8840.0,7432.0
13-04 02:37:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1184141312.0,823623680.0,2394497024.0,29216813056.0,4577.0,4081.0
13-04 02:37:56,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1184141312.0,823623680.0,2394497024.0,29216813056.0,2597.0,1709.0
13-04 02:37:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184137216.0,823623680.0,2394501120.0,29216813056.0,1532.0,1148.0
13-04 02:37:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184137216.0,823623680.0,2394501120.0,29216813056.0,5870.0,3578.0
13-04 02:37:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1184133120.0,823623680.0,2394505216.0,29216813056.0,3129.0,2868.0
13-04 02:38:00,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1184129024.0,823623680.0,2394509312.0,29216813056.0,1449.0,1110.0
13-04 02:38:01,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184129024.0,823623680.0,2394509312.0,29216813056.0,4422.0,3530.0
13-04 02:38:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1184124928.0,823623680.0,2394513408.0,29216813056.0,3289.0,2969.0
13-04 02:38:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184124928.0,823623680.0,2394513408.0,29216813056.0,3151.0,2719.0
13-04 02:38:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184120832.0,823623680.0,2394517504.0,29216813056.0,6373.0,4634.0
13-04 02:38:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1184112640.0,823623680.0,2394525696.0,29216813056.0,6036.0,4156.0
13-04 02:38:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1184108544.0,823627776.0,2394525696.0,29216813056.0,3188.0,1962.0
13-04 02:38:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184104448.0,823627776.0,2394529792.0,29216813056.0,1927.0,2185.0
13-04 02:38:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184104448.0,823627776.0,2394529792.0,29216813056.0,6918.0,5187.0
13-04 02:38:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184100352.0,823627776.0,2394533888.0,29216813056.0,3809.0,3550.0
13-04 02:38:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1184096256.0,823627776.0,2394537984.0,29216813056.0,5040.0,3820.0
13-04 02:38:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184014336.0,823627776.0,2394537984.0,29216894976.0,2316.0,1596.0
13-04 02:38:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1184014336.0,823627776.0,2394537984.0,29216894976.0,3868.0,3233.0
13-04 02:38:13,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184010240.0,823627776.0,2394542080.0,29216894976.0,8094.0,4866.0
13-04 02:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1184006144.0,823627776.0,2394546176.0,29216894976.0,2718.0,1793.0
13-04 02:38:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1184006144.0,823627776.0,2394546176.0,29216894976.0,2403.0,2938.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183911936.0,823627776.0,2394550272.0,29216985088.0,3189.0,2878.0
13-04 02:38:17,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183907840.0,823631872.0,2394550272.0,29216985088.0,2659.0,1783.0
13-04 02:38:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183907840.0,823631872.0,2394550272.0,29216985088.0,3152.0,2783.0
13-04 02:38:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183903744.0,823631872.0,2394554368.0,29216985088.0,2646.0,3290.0
13-04 02:38:20,0.0,0.167,99.833,0.0,0.0,0.0,0.0,69632.0,0.0,1.0,1183899648.0,823631872.0,2394558464.0,29216985088.0,4934.0,3017.0
13-04 02:38:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183895552.0,823631872.0,2394562560.0,29216985088.0,4870.0,3017.0
13-04 02:38:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183895552.0,823631872.0,2394562560.0,29216985088.0,3252.0,2877.0
13-04 02:38:23,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183887360.0,823635968.0,2394566656.0,29216985088.0,3769.0,2363.0
13-04 02:38:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183887360.0,823635968.0,2394566656.0,29216985088.0,3566.0,3721.0
13-04 02:38:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1183883264.0,823635968.0,2394570752.0,29216985088.0,3992.0,4668.0
13-04 02:38:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183883264.0,823635968.0,2394570752.0,29216985088.0,4185.0,3225.0
13-04 02:38:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183879168.0,823635968.0,2394574848.0,29216985088.0,5489.0,4092.0
13-04 02:38:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183879168.0,823635968.0,2394574848.0,29216985088.0,3807.0,2456.0
13-04 02:38:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183875072.0,823635968.0,2394578944.0,29216985088.0,6378.0,4767.0
13-04 02:38:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183875072.0,823635968.0,2394578944.0,29216985088.0,2075.0,1410.0
13-04 02:38:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183870976.0,823635968.0,2394583040.0,29216985088.0,2748.0,2763.0
13-04 02:38:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183870976.0,823635968.0,2394583040.0,29216985088.0,3707.0,3240.0
13-04 02:38:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183866880.0,823635968.0,2394587136.0,29216985088.0,4128.0,2811.0
13-04 02:38:34,0.998,0.0,99.002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183862784.0,823635968.0,2394591232.0,29216985088.0,3426.0,3780.0
13-04 02:38:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183858688.0,823640064.0,2394591232.0,29216985088.0,1991.0,1503.0
13-04 02:38:36,0.083,0.0,99.833,0.0,0.0,0.083,0.0,20480.0,0.0,4.0,1183842304.0,823640064.0,2394607616.0,29216985088.0,9492.0,7200.0
13-04 02:38:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183834112.0,823640064.0,2394615808.0,29216985088.0,4494.0,2946.0
13-04 02:38:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183830016.0,823640064.0,2394619904.0,29216985088.0,4967.0,4151.0
13-04 02:38:39,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183830016.0,823640064.0,2394619904.0,29216985088.0,2161.0,1791.0
13-04 02:38:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183830016.0,823640064.0,2394619904.0,29216985088.0,2231.0,2456.0
13-04 02:38:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1183830016.0,823640064.0,2394619904.0,29216985088.0,3385.0,4534.0
13-04 02:38:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183825920.0,823640064.0,2394624000.0,29216985088.0,1429.0,1055.0
13-04 02:38:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183821824.0,823640064.0,2394628096.0,29216985088.0,6038.0,3745.0
13-04 02:38:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183821824.0,823640064.0,2394628096.0,29216985088.0,2431.0,1616.0
13-04 02:38:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183817728.0,823640064.0,2394632192.0,29216985088.0,5096.0,3152.0
13-04 02:38:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183813632.0,823640064.0,2394636288.0,29216985088.0,4673.0,4219.0
13-04 02:38:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1183813632.0,823640064.0,2394636288.0,29216985088.0,2599.0,1709.0
13-04 02:38:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183813632.0,823640064.0,2394636288.0,29216985088.0,1328.0,962.0
13-04 02:38:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183813632.0,823640064.0,2394636288.0,29216985088.0,2223.0,3905.0
13-04 02:38:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183809536.0,823640064.0,2394640384.0,29216985088.0,3188.0,2877.0
13-04 02:38:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183805440.0,823640064.0,2394644480.0,29216985088.0,5039.0,3110.0
13-04 02:38:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1183801344.0,823644160.0,2394644480.0,29216985088.0,3726.0,2344.0
13-04 02:38:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183797248.0,823644160.0,2394648576.0,29216985088.0,4458.0,3624.0
13-04 02:38:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183793152.0,823644160.0,2394652672.0,29216985088.0,6293.0,4441.0
13-04 02:38:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1183793152.0,823644160.0,2394652672.0,29216985088.0,219.0,382.0
13-04 02:38:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183793152.0,823644160.0,2394652672.0,29216985088.0,3612.0,3738.0
13-04 02:38:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183793152.0,823644160.0,2394652672.0,29216985088.0,1981.0,2129.0
13-04 02:38:58,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183789056.0,823644160.0,2394656768.0,29216985088.0,4974.0,4604.0
13-04 02:38:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183784960.0,823644160.0,2394660864.0,29216985088.0,4185.0,3173.0
13-04 02:39:00,0.0,0.167,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183784960.0,823644160.0,2394660864.0,29216985088.0,5651.0,4228.0
13-04 02:39:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183780864.0,823644160.0,2394664960.0,29216985088.0,3609.0,2261.0
13-04 02:39:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183776768.0,823644160.0,2394669056.0,29216985088.0,4869.0,3017.0
13-04 02:39:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183776768.0,823644160.0,2394669056.0,29216985088.0,3509.0,3646.0
13-04 02:39:04,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183772672.0,823648256.0,2394669056.0,29216985088.0,1597.0,1924.0
13-04 02:39:05,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183768576.0,823648256.0,2394673152.0,29216985088.0,4198.0,3491.0
13-04 02:39:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183768576.0,823648256.0,2394673152.0,29216985088.0,3509.0,2231.0
13-04 02:39:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183764480.0,823648256.0,2394677248.0,29216985088.0,5140.0,3979.0
13-04 02:39:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183764480.0,823648256.0,2394677248.0,29216985088.0,2765.0,2578.0
13-04 02:39:09,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183756288.0,823648256.0,2394685440.0,29216985088.0,6366.0,4178.0
13-04 02:39:10,0.0,0.167,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183748096.0,823652352.0,2394689536.0,29216985088.0,8772.0,5983.0
13-04 02:39:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183748096.0,823652352.0,2394689536.0,29216985088.0,943.0,756.0
13-04 02:39:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1183731712.0,823652352.0,2394705920.0,29216985088.0,4400.0,4797.0
13-04 02:39:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183731712.0,823652352.0,2394705920.0,29216985088.0,2574.0,2897.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183727616.0,823652352.0,2394710016.0,29216985088.0,3153.0,2784.0
13-04 02:39:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183723520.0,823652352.0,2394714112.0,29216985088.0,8022.0,5660.0
13-04 02:39:16,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183723520.0,823652352.0,2394714112.0,29216985088.0,1428.0,1055.0
13-04 02:39:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183719424.0,823652352.0,2394718208.0,29216985088.0,4803.0,3017.0
13-04 02:39:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183715328.0,823652352.0,2394722304.0,29216985088.0,5459.0,4185.0
13-04 02:39:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823652352.0,2394722304.0,29216985088.0,1263.0,962.0
13-04 02:39:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823652352.0,2394722304.0,29216985088.0,483.0,578.0
13-04 02:39:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823652352.0,2394722304.0,29216985088.0,3152.0,2783.0
13-04 02:39:22,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183711232.0,823652352.0,2394726400.0,29216985088.0,2797.0,3463.0
13-04 02:39:23,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183711232.0,823652352.0,2394726400.0,29216985088.0,3314.0,2952.0
13-04 02:39:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183707136.0,823652352.0,2394730496.0,29216985088.0,6510.0,5083.0
13-04 02:39:25,0.0,0.167,99.833,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1183703040.0,823652352.0,2394734592.0,29216985088.0,7209.0,4325.0
13-04 02:39:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183703040.0,823652352.0,2394734592.0,29216985088.0,4292.0,3530.0
13-04 02:39:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183694848.0,823656448.0,2394738688.0,29216985088.0,1328.0,962.0
13-04 02:39:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1183694848.0,823656448.0,2394738688.0,29216985088.0,2181.0,2358.0
13-04 02:39:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183694848.0,823656448.0,2394738688.0,29216985088.0,3197.0,2250.0
13-04 02:39:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183690752.0,823656448.0,2394742784.0,29216985088.0,2088.0,3101.0
13-04 02:39:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183690752.0,823656448.0,2394742784.0,29216985088.0,2543.0,2579.0
13-04 02:39:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183686656.0,823656448.0,2394746880.0,29216985088.0,6895.0,4286.0
13-04 02:39:33,0.0,0.0,99.916,0.084,0.0,0.0,0.0,24576.0,0.0,4.0,1183682560.0,823656448.0,2394750976.0,29216985088.0,4265.0,2811.0
13-04 02:39:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183678464.0,823656448.0,2394755072.0,29216985088.0,6603.0,4119.0
13-04 02:39:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183678464.0,823656448.0,2394755072.0,29216985088.0,846.0,798.0
13-04 02:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183678464.0,823656448.0,2394755072.0,29216985088.0,4096.0,3711.0
13-04 02:39:37,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183674368.0,823656448.0,2394759168.0,29216985088.0,3646.0,3231.0
13-04 02:39:38,0.083,0.167,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183657984.0,823656448.0,2394775552.0,29216985088.0,6127.0,6654.0
13-04 02:39:39,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183195136.0,823656448.0,2394775552.0,29217447936.0,2752.0,2918.0
13-04 02:39:40,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183174656.0,823656448.0,2394779648.0,29217464320.0,5058.0,3302.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183170560.0,823656448.0,2394783744.0,29217464320.0,4896.0,2966.0
13-04 02:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183162368.0,823656448.0,2394791936.0,29217464320.0,5939.0,3578.0
13-04 02:39:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183162368.0,823656448.0,2394791936.0,29217464320.0,1074.0,1208.0
13-04 02:39:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183162368.0,823656448.0,2394791936.0,29217464320.0,2084.0,2223.0
13-04 02:39:45,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183162368.0,823656448.0,2394791936.0,29217464320.0,3372.0,2992.0
13-04 02:39:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183158272.0,823656448.0,2394796032.0,29217464320.0,1430.0,1055.0
13-04 02:39:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183154176.0,823656448.0,2394800128.0,29217464320.0,6134.0,5202.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183154176.0,823656448.0,2394800128.0,29217464320.0,2120.0,2316.0
13-04 02:39:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183150080.0,823656448.0,2394804224.0,29217464320.0,7274.0,4325.0
13-04 02:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183023104.0,823656448.0,2394804224.0,29217591296.0,1983.0,2129.0
13-04 02:39:51,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183019008.0,823656448.0,2394808320.0,29217591296.0,2701.0,1802.0
13-04 02:39:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823656448.0,2394808320.0,29217591296.0,1977.0,2205.0
13-04 02:39:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183002624.0,823656448.0,2394824704.0,29217591296.0,5124.0,4555.0
13-04 02:39:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183002624.0,823656448.0,2394824704.0,29217591296.0,2852.0,2479.0
13-04 02:39:55,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182998528.0,823656448.0,2394828800.0,29217591296.0,5518.0,4258.0
13-04 02:39:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182994432.0,823656448.0,2394832896.0,29217591296.0,9389.0,7008.0
13-04 02:39:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,4.0,1182994432.0,823656448.0,2394832896.0,29217591296.0,2737.0,3390.0
13-04 02:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182990336.0,823656448.0,2394836992.0,29217591296.0,1430.0,1055.0
13-04 02:39:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182990336.0,823656448.0,2394836992.0,29217591296.0,1486.0,1171.0
13-04 02:40:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1182986240.0,823656448.0,2394841088.0,29217591296.0,4783.0,3530.0
13-04 02:40:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182986240.0,823656448.0,2394841088.0,29217591296.0,1664.0,962.0
13-04 02:40:02,0.0,0.083,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1182982144.0,823656448.0,2394845184.0,29217591296.0,4544.0,3605.0
13-04 02:40:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182982144.0,823656448.0,2394845184.0,29217591296.0,4674.0,4173.0
13-04 02:40:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182978048.0,823656448.0,2394849280.0,29217591296.0,6879.0,4161.0
13-04 02:40:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1182973952.0,823656448.0,2394853376.0,29217591296.0,4916.0,3877.0
13-04 02:40:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182973952.0,823656448.0,2394853376.0,29217591296.0,1825.0,2091.0
13-04 02:40:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182973952.0,823656448.0,2394853376.0,29217591296.0,1045.0,849.0
13-04 02:40:08,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1182969856.0,823656448.0,2394857472.0,29217591296.0,4162.0,2870.0
13-04 02:40:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182978048.0,823656448.0,2394857472.0,29217583104.0,4877.0,4112.0
13-04 02:40:10,0.166,0.0,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182973952.0,823656448.0,2394861568.0,29217583104.0,4001.0,3231.0
13-04 02:40:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1182969856.0,823656448.0,2394865664.0,29217583104.0,9943.0,6637.0
13-04 02:40:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182969856.0,823656448.0,2394865664.0,29217583104.0,2314.0,1596.0
13-04 02:40:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182965760.0,823656448.0,2394869760.0,29217583104.0,4750.0,4038.0
13-04 02:40:14,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182961664.0,823656448.0,2394873856.0,29217583104.0,2556.0,1658.0
13-04 02:40:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182957568.0,823656448.0,2394877952.0,29217583104.0,3628.0,3668.0
13-04 02:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1182957568.0,823656448.0,2394877952.0,29217583104.0,1338.0,953.0
13-04 02:40:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182957568.0,823656448.0,2394877952.0,29217583104.0,2600.0,1709.0
13-04 02:40:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182953472.0,823656448.0,2394882048.0,29217583104.0,7313.0,5913.0
13-04 02:40:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182949376.0,823656448.0,2394886144.0,29217583104.0,1467.0,1148.0
13-04 02:40:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1182949376.0,823656448.0,2394886144.0,29217583104.0,5134.0,4675.0
13-04 02:40:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182945280.0,823656448.0,2394890240.0,29217583104.0,1429.0,1055.0
13-04 02:40:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1182953472.0,823656448.0,2394890240.0,29217574912.0,3724.0,2344.0
13-04 02:40:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182949376.0,823656448.0,2394894336.0,29217574912.0,3255.0,2811.0
13-04 02:40:24,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182949376.0,823656448.0,2394894336.0,29217574912.0,3508.0,3581.0
13-04 02:40:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182945280.0,823656448.0,2394898432.0,29217574912.0,4119.0,3165.0
13-04 02:40:26,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182941184.0,823656448.0,2394902528.0,29217574912.0,8312.0,4979.0
13-04 02:40:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1182941184.0,823656448.0,2394902528.0,29217574912.0,2017.0,2224.0
13-04 02:40:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182937088.0,823656448.0,2394906624.0,29217574912.0,3739.0,3953.0
13-04 02:40:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182937088.0,823656448.0,2394906624.0,29217574912.0,822.0,849.0
13-04 02:40:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182937088.0,823656448.0,2394906624.0,29217574912.0,3329.0,2250.0
13-04 02:40:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182932992.0,823656448.0,2394910720.0,29217574912.0,3809.0,3399.0
13-04 02:40:32,0.0,0.0,99.833,0.167,0.0,0.0,0.0,32768.0,0.0,5.0,1182932992.0,823656448.0,2394910720.0,29217574912.0,4296.0,2718.0
13-04 02:40:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183055872.0,823656448.0,2394914816.0,29217447936.0,6663.0,4193.0
13-04 02:40:34,0.584,0.0,99.416,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183178752.0,823656448.0,2394918912.0,29217320960.0,4470.0,4492.0
13-04 02:40:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183178752.0,823656448.0,2394918912.0,29217320960.0,4224.0,2718.0
13-04 02:40:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1183162368.0,823656448.0,2394935296.0,29217320960.0,5455.0,5745.0
13-04 02:40:37,0.0,0.0,99.750,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,1183162368.0,823656448.0,2394935296.0,29217320960.0,1578.0,2044.0
13-04 02:40:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183162368.0,823656448.0,2394935296.0,29217320960.0,822.0,849.0
13-04 02:40:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183158272.0,823656448.0,2394939392.0,29217320960.0,5717.0,4154.0
13-04 02:40:40,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183154176.0,823656448.0,2394943488.0,29217320960.0,5651.0,4150.0
13-04 02:40:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183150080.0,823656448.0,2394947584.0,29217320960.0,5035.0,3152.0
13-04 02:40:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183145984.0,823656448.0,2394951680.0,29217320960.0,4318.0,3372.0
13-04 02:40:43,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,4.0,1183145984.0,823656448.0,2394951680.0,29217320960.0,3862.0,3430.0
13-04 02:40:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183145984.0,823656448.0,2394951680.0,29217320960.0,1532.0,1148.0
13-04 02:40:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183145984.0,823656448.0,2394951680.0,29217320960.0,975.0,1611.0
13-04 02:40:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183137792.0,823656448.0,2394959872.0,29217320960.0,3085.0,2785.0
13-04 02:40:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183137792.0,823656448.0,2394959872.0,29217320960.0,5756.0,4352.0
13-04 02:40:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183129600.0,823656448.0,2394968064.0,29217320960.0,5084.0,3641.0
13-04 02:40:49,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1183129600.0,823656448.0,2394968064.0,29217320960.0,3252.0,2811.0
13-04 02:40:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183129600.0,823656448.0,2394968064.0,29217320960.0,4524.0,3624.0
13-04 02:40:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183125504.0,823656448.0,2394972160.0,29217320960.0,4419.0,3531.0
13-04 02:40:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183125504.0,823656448.0,2394972160.0,29217320960.0,1260.0,962.0
13-04 02:40:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183125504.0,823656448.0,2394972160.0,29217320960.0,321.0,443.0
13-04 02:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183125504.0,823656448.0,2394972160.0,29217320960.0,2338.0,2992.0
13-04 02:40:55,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1183121408.0,823656448.0,2394976256.0,29217320960.0,6919.0,5006.0
13-04 02:40:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183117312.0,823656448.0,2394980352.0,29217320960.0,6977.0,5589.0
13-04 02:40:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183113216.0,823656448.0,2394984448.0,29217320960.0,4874.0,3017.0
13-04 02:40:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183109120.0,823656448.0,2394988544.0,29217320960.0,5589.0,4185.0
13-04 02:40:59,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183109120.0,823656448.0,2394988544.0,29217320960.0,363.0,494.0
13-04 02:41:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183109120.0,823656448.0,2394988544.0,29217320960.0,2042.0,2172.0
13-04 02:41:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1183105024.0,823660544.0,2394988544.0,29217320960.0,1731.0,2872.0
13-04 02:41:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183100928.0,823660544.0,2394992640.0,29217320960.0,4995.0,3091.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183096832.0,823660544.0,2394996736.0,29217320960.0,2663.0,1783.0
13-04 02:41:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183096832.0,823660544.0,2394996736.0,29217320960.0,4637.0,3360.0
13-04 02:41:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183092736.0,823660544.0,2395000832.0,29217320960.0,2867.0,2671.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183088640.0,823660544.0,2395004928.0,29217320960.0,9265.0,5520.0
13-04 02:41:07,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1183084544.0,823660544.0,2395009024.0,29217320960.0,4657.0,4434.0
13-04 02:41:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183084544.0,823660544.0,2395009024.0,29217320960.0,1699.0,2017.0
13-04 02:41:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183084544.0,823660544.0,2395009024.0,29217320960.0,4438.0,3889.0
13-04 02:41:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183088640.0,823660544.0,2395013120.0,29217312768.0,3714.0,2297.0
13-04 02:41:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1183088640.0,823660544.0,2395013120.0,29217312768.0,3317.0,2157.0
13-04 02:41:12,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183084544.0,823660544.0,2395017216.0,29217312768.0,4485.0,2811.0
13-04 02:41:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183084544.0,823660544.0,2395017216.0,29217312768.0,4748.0,4130.0
13-04 02:41:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183080448.0,823660544.0,2395021312.0,29217312768.0,3892.0,2456.0
13-04 02:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183076352.0,823660544.0,2395025408.0,29217312768.0,5355.0,4092.0
13-04 02:41:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823660544.0,2395025408.0,29217312768.0,2185.0,2315.0
13-04 02:41:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183076352.0,823660544.0,2395025408.0,29217312768.0,3525.0,3574.0
13-04 02:41:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183068160.0,823660544.0,2395033600.0,29217312768.0,1483.0,1139.0
13-04 02:41:19,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183064064.0,823660544.0,2395037696.0,29217312768.0,4424.0,3532.0
13-04 02:41:20,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183064064.0,823660544.0,2395037696.0,29217312768.0,2541.0,1700.0
13-04 02:41:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183064064.0,823660544.0,2395037696.0,29217312768.0,3085.0,2784.0
13-04 02:41:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183059968.0,823660544.0,2395041792.0,29217312768.0,5459.0,4186.0
13-04 02:41:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183059968.0,823660544.0,2395041792.0,29217312768.0,3123.0,2878.0
13-04 02:41:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183051776.0,823664640.0,2395045888.0,29217312768.0,4125.0,3226.0
13-04 02:41:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183064064.0,823664640.0,2395049984.0,29217296384.0,3666.0,2270.0
13-04 02:41:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1183064064.0,823664640.0,2395049984.0,29217296384.0,2205.0,2372.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183059968.0,823664640.0,2395054080.0,29217296384.0,5780.0,4820.0
13-04 02:41:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183059968.0,823664640.0,2395054080.0,29217296384.0,3151.0,2784.0
13-04 02:41:29,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183055872.0,823664640.0,2395058176.0,29217296384.0,5598.0,3558.0
13-04 02:41:30,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183055872.0,823664640.0,2395058176.0,29217296384.0,822.0,849.0
13-04 02:41:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183051776.0,823664640.0,2395062272.0,29217296384.0,6144.0,4675.0
13-04 02:41:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183051776.0,823664640.0,2395062272.0,29217296384.0,3981.0,3418.0
13-04 02:41:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183047680.0,823664640.0,2395066368.0,29217296384.0,2991.0,2064.0
13-04 02:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183043584.0,823664640.0,2395070464.0,29217296384.0,5104.0,4128.0
13-04 02:41:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183043584.0,823664640.0,2395070464.0,29217296384.0,2711.0,2671.0
13-04 02:41:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183039488.0,823664640.0,2395074560.0,29217296384.0,4060.0,3619.0
13-04 02:41:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183039488.0,823664640.0,2395074560.0,29217296384.0,1991.0,1503.0
13-04 02:41:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183035392.0,823664640.0,2395078656.0,29217296384.0,6754.0,4384.0
13-04 02:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183031296.0,823664640.0,2395082752.0,29217296384.0,7780.0,6279.0
13-04 02:41:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823664640.0,2395082752.0,29217296384.0,2262.0,2516.0
13-04 02:41:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823664640.0,2395082752.0,29217296384.0,3248.0,2853.0
13-04 02:41:42,0.0,0.083,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1183023104.0,823668736.0,2395086848.0,29217296384.0,483.0,642.0
13-04 02:41:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183023104.0,823668736.0,2395086848.0,29217296384.0,3152.0,2784.0
13-04 02:41:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823668736.0,2395090944.0,29217296384.0,5593.0,4184.0
13-04 02:41:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823668736.0,2395090944.0,29217296384.0,228.0,341.0
13-04 02:41:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1183014912.0,823668736.0,2395095040.0,29217296384.0,4833.0,2924.0
13-04 02:41:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183010816.0,823668736.0,2395099136.0,29217296384.0,6345.0,5445.0
13-04 02:41:48,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183010816.0,823668736.0,2395099136.0,29217296384.0,3151.0,2784.0
13-04 02:41:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183006720.0,823668736.0,2395103232.0,29217296384.0,683.0,1067.0
13-04 02:41:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183006720.0,823668736.0,2395103232.0,29217296384.0,3632.0,1980.0
13-04 02:41:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182998528.0,823668736.0,2395111424.0,29217296384.0,2738.0,3390.0
13-04 02:41:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1182998528.0,823668736.0,2395111424.0,29217296384.0,6192.0,4220.0
13-04 02:41:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182994432.0,823668736.0,2395115520.0,29217296384.0,3768.0,2363.0
13-04 02:41:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182994432.0,823668736.0,2395115520.0,29217296384.0,3670.0,3716.0
13-04 02:41:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182998528.0,823668736.0,2395119616.0,29217288192.0,4909.0,4606.0
13-04 02:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182994432.0,823668736.0,2395123712.0,29217288192.0,2530.0,1709.0
13-04 02:41:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182994432.0,823668736.0,2395123712.0,29217288192.0,3271.0,2901.0
13-04 02:41:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182990336.0,823668736.0,2395127808.0,29217288192.0,3416.0,3044.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182990336.0,823668736.0,2395127808.0,29217288192.0,2600.0,1709.0
13-04 02:42:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182986240.0,823668736.0,2395131904.0,29217288192.0,6100.0,3671.0
13-04 02:42:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1182986240.0,823668736.0,2395131904.0,29217288192.0,3456.0,1616.0
13-04 02:42:02,0.166,0.166,99.667,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182982144.0,823668736.0,2395136000.0,29217288192.0,6222.0,4279.0
13-04 02:42:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182990336.0,823668736.0,2395136000.0,29217280000.0,2924.0,2427.0
13-04 02:42:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182986240.0,823668736.0,2395140096.0,29217280000.0,3744.0,4007.0
13-04 02:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182969856.0,823668736.0,2395156480.0,29217280000.0,4891.0,4265.0
13-04 02:42:06,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1182969856.0,823668736.0,2395156480.0,29217280000.0,4941.0,3783.0
13-04 02:42:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1182965760.0,823668736.0,2395160576.0,29217280000.0,7772.0,5380.0
13-04 02:42:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182965760.0,823668736.0,2395160576.0,29217280000.0,1817.0,1563.0
13-04 02:42:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182961664.0,823668736.0,2395164672.0,29217280000.0,6428.0,4178.0
13-04 02:42:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182957568.0,823668736.0,2395168768.0,29217280000.0,3501.0,2199.0
13-04 02:42:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182957568.0,823668736.0,2395168768.0,29217280000.0,3487.0,3672.0
13-04 02:42:12,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1182957568.0,823668736.0,2395168768.0,29217280000.0,2375.0,1596.0
13-04 02:42:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1182953472.0,823668736.0,2395172864.0,29217280000.0,6533.0,5843.0
13-04 02:42:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182949376.0,823668736.0,2395176960.0,29217280000.0,4823.0,2998.0
13-04 02:42:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182949376.0,823668736.0,2395176960.0,29217280000.0,3415.0,2970.0
13-04 02:42:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182945280.0,823668736.0,2395181056.0,29217280000.0,3931.0,2456.0
13-04 02:42:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182945280.0,823668736.0,2395181056.0,29217280000.0,3788.0,2905.0
13-04 02:42:18,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1182937088.0,823672832.0,2395185152.0,29217280000.0,1560.0,1088.0
13-04 02:42:19,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1182937088.0,823672832.0,2395185152.0,29217280000.0,4371.0,3480.0
13-04 02:42:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182937088.0,823672832.0,2395185152.0,29217280000.0,915.0,1569.0
13-04 02:42:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1182932992.0,823672832.0,2395189248.0,29217280000.0,5519.0,4184.0
13-04 02:42:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182928896.0,823672832.0,2395193344.0,29217280000.0,3272.0,2792.0
13-04 02:42:23,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182924800.0,823672832.0,2395197440.0,29217280000.0,3242.0,2951.0
13-04 02:42:24,0.0,0.167,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1182920704.0,823672832.0,2395201536.0,29217280000.0,6420.0,4441.0
13-04 02:42:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182920704.0,823672832.0,2395201536.0,29217280000.0,1426.0,1055.0
13-04 02:42:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182916608.0,823672832.0,2395205632.0,29217280000.0,2847.0,2478.0
13-04 02:42:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182916608.0,823672832.0,2395205632.0,29217280000.0,2660.0,1709.0
13-04 02:42:28,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182900224.0,823672832.0,2395222016.0,29217280000.0,7625.0,7320.0
13-04 02:42:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1182900224.0,823672832.0,2395222016.0,29217280000.0,2151.0,1596.0
13-04 02:42:30,0.083,0.083,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182887936.0,823676928.0,2395230208.0,29217280000.0,6202.0,4782.0
13-04 02:42:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182883840.0,823676928.0,2395234304.0,29217280000.0,6149.0,4633.0
13-04 02:42:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182883840.0,823676928.0,2395234304.0,29217280000.0,2704.0,2605.0
13-04 02:42:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183145984.0,823676928.0,2395234304.0,29217017856.0,2246.0,2272.0
13-04 02:42:34,0.832,0.083,99.085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183141888.0,823676928.0,2395238400.0,29217017856.0,6730.0,4119.0
13-04 02:42:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183141888.0,823676928.0,2395238400.0,29217017856.0,4322.0,2811.0
13-04 02:42:36,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1183133696.0,823681024.0,2395242496.0,29217017856.0,2183.0,1569.0
13-04 02:42:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183133696.0,823681024.0,2395242496.0,29217017856.0,5871.0,5418.0
13-04 02:42:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183129600.0,823681024.0,2395246592.0,29217017856.0,3788.0,2344.0
13-04 02:42:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183133696.0,823681024.0,2395250688.0,29217009664.0,6200.0,6215.0
13-04 02:42:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183133696.0,823681024.0,2395250688.0,29217009664.0,441.0,695.0
13-04 02:42:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183133696.0,823681024.0,2395250688.0,29217009664.0,3222.0,2818.0
13-04 02:42:42,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183129600.0,823681024.0,2395254784.0,29217009664.0,3600.0,2270.0
13-04 02:42:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183125504.0,823681024.0,2395258880.0,29217009664.0,5097.0,3152.0
13-04 02:42:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183125504.0,823681024.0,2395258880.0,29217009664.0,3252.0,2877.0
13-04 02:42:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183125504.0,823681024.0,2395258880.0,29217009664.0,2043.0,2172.0
13-04 02:42:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183121408.0,823681024.0,2395262976.0,29217009664.0,6362.0,5501.0
13-04 02:42:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183117312.0,823681024.0,2395267072.0,29217009664.0,2599.0,1709.0
13-04 02:42:48,0.083,0.083,99.333,0.500,0.0,0.0,0.0,20480.0,0.0,3.0,1183117312.0,823681024.0,2395267072.0,29217009664.0,2083.0,2223.0
13-04 02:42:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183113216.0,823681024.0,2395271168.0,29217009664.0,2533.0,1709.0
13-04 02:42:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183113216.0,823681024.0,2395271168.0,29217009664.0,3867.0,2456.0
13-04 02:42:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183113216.0,823681024.0,2395271168.0,29217009664.0,2079.0,2265.0
13-04 02:42:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183236096.0,823681024.0,2395275264.0,29216882688.0,2662.0,1783.0
13-04 02:42:53,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,3.0,1183232000.0,823681024.0,2395279360.0,29216882688.0,6689.0,4846.0
13-04 02:42:54,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183227904.0,823681024.0,2395283456.0,29216882688.0,5330.0,5469.0
13-04 02:42:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183223808.0,823681024.0,2395287552.0,29216882688.0,3790.0,2913.0
13-04 02:42:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1183223808.0,823681024.0,2395287552.0,29216882688.0,3510.0,3646.0
13-04 02:42:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1183219712.0,823681024.0,2395291648.0,29216882688.0,3762.0,2405.0
13-04 02:42:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183219712.0,823681024.0,2395291648.0,29216882688.0,1397.0,995.0
13-04 02:42:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183211520.0,823685120.0,2395295744.0,29216882688.0,4526.0,3625.0
13-04 02:43:00,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183211520.0,823685120.0,2395295744.0,29216882688.0,2798.0,3464.0
13-04 02:43:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183207424.0,823685120.0,2395299840.0,29216882688.0,2496.0,1616.0
13-04 02:43:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183203328.0,823685120.0,2395303936.0,29216882688.0,7375.0,4492.0
13-04 02:43:03,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183203328.0,823685120.0,2395303936.0,29216882688.0,3843.0,4045.0
13-04 02:43:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183203328.0,823685120.0,2395303936.0,29216882688.0,2113.0,1410.0
13-04 02:43:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183199232.0,823685120.0,2395308032.0,29216882688.0,4382.0,2718.0
13-04 02:43:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183186944.0,823685120.0,2395320320.0,29216882688.0,3805.0,3722.0
13-04 02:43:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183309824.0,823685120.0,2395324416.0,29216755712.0,4589.0,4399.0
13-04 02:43:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183305728.0,823685120.0,2395328512.0,29216755712.0,5367.0,4145.0
13-04 02:43:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183305728.0,823685120.0,2395328512.0,29216755712.0,4750.0,3971.0
13-04 02:43:10,0.166,0.0,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183301632.0,823685120.0,2395332608.0,29216755712.0,7477.0,5287.0
13-04 02:43:11,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1183301632.0,823685120.0,2395332608.0,29216755712.0,2213.0,1503.0
13-04 02:43:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183297536.0,823685120.0,2395336704.0,29216755712.0,2172.0,1484.0
13-04 02:43:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183297536.0,823685120.0,2395336704.0,29216755712.0,3290.0,2055.0
13-04 02:43:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183293440.0,823685120.0,2395340800.0,29216755712.0,4356.0,3530.0
13-04 02:43:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183289344.0,823685120.0,2395344896.0,29216755712.0,2660.0,1783.0
13-04 02:43:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183289344.0,823685120.0,2395344896.0,29216755712.0,2629.0,3340.0
13-04 02:43:17,0.083,0.083,99.667,0.083,0.0,0.083,0.0,16384.0,0.0,4.0,1183272960.0,823685120.0,2395361280.0,29216755712.0,7800.0,7622.0
13-04 02:43:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1183272960.0,823685120.0,2395361280.0,29216755712.0,3769.0,2363.0
13-04 02:43:19,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183268864.0,823685120.0,2395365376.0,29216755712.0,2601.0,1709.0
13-04 02:43:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183268864.0,823685120.0,2395365376.0,29216755712.0,2763.0,1876.0
13-04 02:43:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183268864.0,823685120.0,2395365376.0,29216755712.0,1262.0,962.0
13-04 02:43:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183264768.0,823685120.0,2395369472.0,29216755712.0,4701.0,2924.0
13-04 02:43:23,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183260672.0,823685120.0,2395373568.0,29216755712.0,5179.0,4794.0
13-04 02:43:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183260672.0,823685120.0,2395373568.0,29216755712.0,4669.0,4375.0
13-04 02:43:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183256576.0,823685120.0,2395377664.0,29216755712.0,1364.0,1055.0
13-04 02:43:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183256576.0,823685120.0,2395377664.0,29216755712.0,4356.0,3532.0
13-04 02:43:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183248384.0,823685120.0,2395385856.0,29216755712.0,4423.0,3531.0
13-04 02:43:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183244288.0,823689216.0,2395385856.0,29216755712.0,423.0,568.0
13-04 02:43:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183240192.0,823689216.0,2395389952.0,29216755712.0,3374.0,2741.0
13-04 02:43:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183240192.0,823689216.0,2395389952.0,29216755712.0,6150.0,4634.0
13-04 02:43:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1183236096.0,823689216.0,2395394048.0,29216755712.0,4220.0,2792.0
13-04 02:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183240192.0,823689216.0,2395398144.0,29216747520.0,4468.0,4427.0
13-04 02:43:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183240192.0,823689216.0,2395398144.0,29216747520.0,924.0,942.0
13-04 02:43:34,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1183236096.0,823689216.0,2395402240.0,29216747520.0,6665.0,4119.0
13-04 02:43:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183232000.0,823689216.0,2395406336.0,29216747520.0,6805.0,5733.0
13-04 02:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183232000.0,823689216.0,2395406336.0,29216747520.0,1008.0,965.0
13-04 02:43:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183232000.0,823689216.0,2395406336.0,29216747520.0,2782.0,2946.0
13-04 02:43:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183227904.0,823689216.0,2395410432.0,29216747520.0,5105.0,4273.0
13-04 02:43:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183223808.0,823689216.0,2395414528.0,29216747520.0,5716.0,3797.0
13-04 02:43:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1183223808.0,823689216.0,2395414528.0,29216747520.0,2047.0,2197.0
13-04 02:43:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183223808.0,823689216.0,2395414528.0,29216747520.0,2772.0,1979.0
13-04 02:43:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183219712.0,823689216.0,2395418624.0,29216747520.0,1491.0,1097.0
13-04 02:43:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183203328.0,823689216.0,2395435008.0,29216747520.0,7669.0,7620.0
13-04 02:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183203328.0,823689216.0,2395435008.0,29216747520.0,3675.0,2261.0
13-04 02:43:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183199232.0,823689216.0,2395439104.0,29216747520.0,2718.0,1825.0
13-04 02:43:46,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1183199232.0,823689216.0,2395439104.0,29216747520.0,1077.0,1663.0
13-04 02:43:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183195136.0,823689216.0,2395443200.0,29216747520.0,6524.0,4681.0
13-04 02:43:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183195136.0,823689216.0,2395443200.0,29216747520.0,2489.0,1658.0
13-04 02:43:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183191040.0,823689216.0,2395447296.0,29216747520.0,3355.0,2970.0
13-04 02:43:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183186944.0,823689216.0,2395451392.0,29216747520.0,5237.0,4866.0
13-04 02:43:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183186944.0,823689216.0,2395451392.0,29216747520.0,2430.0,1616.0
13-04 02:43:52,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1183186944.0,823689216.0,2395451392.0,29216747520.0,2599.0,1709.0
13-04 02:43:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183182848.0,823689216.0,2395455488.0,29216747520.0,3828.0,2437.0
13-04 02:43:54,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183191040.0,823689216.0,2395455488.0,29216739328.0,5331.0,5469.0
13-04 02:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183186944.0,823689216.0,2395459584.0,29216739328.0,4422.0,3532.0
13-04 02:43:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183182848.0,823689216.0,2395463680.0,29216739328.0,2490.0,1658.0
13-04 02:43:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183182848.0,823689216.0,2395463680.0,29216739328.0,2702.0,1802.0
13-04 02:43:58,0.0,0.167,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,5.0,1183178752.0,823689216.0,2395467776.0,29216739328.0,5185.0,3726.0
13-04 02:43:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183174656.0,823689216.0,2395471872.0,29216739328.0,3187.0,2878.0
13-04 02:44:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183170560.0,823689216.0,2395475968.0,29216739328.0,1017.0,1662.0
13-04 02:44:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183170560.0,823689216.0,2395475968.0,29216739328.0,2555.0,1690.0
13-04 02:44:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183166464.0,823689216.0,2395480064.0,29216739328.0,5074.0,4633.0
13-04 02:44:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183158272.0,823693312.0,2395484160.0,29216739328.0,7928.0,5494.0
13-04 02:44:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183158272.0,823693312.0,2395484160.0,29216739328.0,2280.0,1503.0
13-04 02:44:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183158272.0,823693312.0,2395484160.0,29216739328.0,2214.0,1503.0
13-04 02:44:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1183154176.0,823693312.0,2395488256.0,29216739328.0,6328.0,4656.0
13-04 02:44:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183150080.0,823693312.0,2395492352.0,29216739328.0,3487.0,2250.0
13-04 02:44:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183150080.0,823693312.0,2395492352.0,29216739328.0,3078.0,2764.0
13-04 02:44:09,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1183145984.0,823697408.0,2395492352.0,29216739328.0,3579.0,3385.0
13-04 02:44:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183141888.0,823697408.0,2395496448.0,29216739328.0,2273.0,1577.0
13-04 02:44:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183137792.0,823697408.0,2395500544.0,29216739328.0,8130.0,6454.0
13-04 02:44:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183133696.0,823697408.0,2395504640.0,29216739328.0,5652.0,3465.0
13-04 02:44:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183133696.0,823697408.0,2395504640.0,29216739328.0,4006.0,3296.0
13-04 02:44:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183129600.0,823697408.0,2395508736.0,29216739328.0,4359.0,3531.0
13-04 02:44:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183129600.0,823697408.0,2395508736.0,29216739328.0,2043.0,2172.0
13-04 02:44:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183125504.0,823697408.0,2395512832.0,29216739328.0,2636.0,1802.0
13-04 02:44:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183113216.0,823697408.0,2395525120.0,29216739328.0,2974.0,3321.0
13-04 02:44:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183109120.0,823697408.0,2395529216.0,29216739328.0,2593.0,1751.0
13-04 02:44:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183109120.0,823697408.0,2395529216.0,29216739328.0,5236.0,4867.0
13-04 02:44:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183105024.0,823697408.0,2395533312.0,29216739328.0,3600.0,2270.0
13-04 02:44:21,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1183096832.0,823701504.0,2395537408.0,29216739328.0,6236.0,5394.0
13-04 02:44:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183096832.0,823701504.0,2395537408.0,29216739328.0,4423.0,3530.0
13-04 02:44:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183092736.0,823701504.0,2395541504.0,29216739328.0,261.0,401.0
13-04 02:44:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183092736.0,823701504.0,2395541504.0,29216739328.0,5250.0,3829.0
13-04 02:44:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183088640.0,823701504.0,2395545600.0,29216739328.0,2594.0,1783.0
13-04 02:44:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183088640.0,823701504.0,2395545600.0,29216739328.0,3568.0,3721.0
13-04 02:44:27,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183088640.0,823701504.0,2395545600.0,29216739328.0,1916.0,2129.0
13-04 02:44:28,0.0,0.167,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1183072256.0,823701504.0,2395561984.0,29216739328.0,6370.0,5237.0
13-04 02:44:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823701504.0,2395566080.0,29216731136.0,6148.0,4632.0
13-04 02:44:30,0.250,0.0,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183080448.0,823701504.0,2395570176.0,29216722944.0,4469.0,4492.0
13-04 02:44:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823701504.0,2395574272.0,29216722944.0,4364.0,2904.0
13-04 02:44:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823701504.0,2395574272.0,29216722944.0,786.0,756.0
13-04 02:44:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183072256.0,823701504.0,2395578368.0,29216722944.0,4978.0,4053.0
13-04 02:44:34,0.668,0.0,99.332,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183068160.0,823701504.0,2395582464.0,29216722944.0,3287.0,2231.0
13-04 02:44:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183068160.0,823701504.0,2395582464.0,29216722944.0,924.0,942.0
13-04 02:44:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183064064.0,823701504.0,2395586560.0,29216722944.0,6118.0,4475.0
13-04 02:44:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183064064.0,823701504.0,2395586560.0,29216722944.0,4441.0,3105.0
13-04 02:44:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183059968.0,823701504.0,2395590656.0,29216722944.0,8687.0,7168.0
13-04 02:44:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183059968.0,823701504.0,2395590656.0,29216722944.0,4222.0,4223.0
13-04 02:44:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183055872.0,823701504.0,2395594752.0,29216722944.0,1491.0,1129.0
13-04 02:44:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1183055872.0,823701504.0,2395594752.0,29216722944.0,2163.0,2423.0
13-04 02:44:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183055872.0,823701504.0,2395594752.0,29216722944.0,1077.0,1704.0
13-04 02:44:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183047680.0,823701504.0,2395602944.0,29216722944.0,7168.0,4306.0
13-04 02:44:44,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183047680.0,823701504.0,2395602944.0,29216722944.0,363.0,494.0
13-04 02:44:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183043584.0,823701504.0,2395607040.0,29216722944.0,3122.0,2811.0
13-04 02:44:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183043584.0,823701504.0,2395607040.0,29216722944.0,7432.0,5933.0
13-04 02:44:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823701504.0,2395611136.0,29216722944.0,2083.0,2223.0
13-04 02:44:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823701504.0,2395611136.0,29216722944.0,3767.0,2363.0
13-04 02:44:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823701504.0,2395611136.0,29216722944.0,1465.0,1148.0
13-04 02:44:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1183031296.0,823701504.0,2395619328.0,29216722944.0,8658.0,5602.0
13-04 02:44:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823701504.0,2395619328.0,29216722944.0,915.0,1569.0
13-04 02:44:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823701504.0,2395619328.0,29216722944.0,1398.0,1027.0
13-04 02:44:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183027200.0,823701504.0,2395623424.0,29216722944.0,3017.0,2784.0
13-04 02:44:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183027200.0,823701504.0,2395623424.0,29216722944.0,4124.0,3226.0
13-04 02:44:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183023104.0,823701504.0,2395627520.0,29216722944.0,6624.0,4881.0
13-04 02:44:56,0.083,0.0,99.666,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1183019008.0,823701504.0,2395631616.0,29216722944.0,5332.0,5468.0
13-04 02:44:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823701504.0,2395631616.0,29216722944.0,3722.0,2386.0
13-04 02:44:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823701504.0,2395631616.0,29216722944.0,1533.0,1148.0
13-04 02:44:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183019008.0,823701504.0,2395631616.0,29216722944.0,1429.0,1055.0
13-04 02:45:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183023104.0,823701504.0,2395635712.0,29216714752.0,5678.0,4742.0
13-04 02:45:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183019008.0,823701504.0,2395639808.0,29216714752.0,2599.0,1709.0
13-04 02:45:02,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183145984.0,823701504.0,2395639808.0,29216587776.0,2247.0,2358.0
13-04 02:45:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183145984.0,823701504.0,2395639808.0,29216587776.0,3826.0,2937.0
13-04 02:45:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183133696.0,823701504.0,2395652096.0,29216587776.0,8854.0,7490.0
13-04 02:45:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183133696.0,823701504.0,2395652096.0,29216587776.0,4780.0,2946.0
13-04 02:45:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,2.0,1183129600.0,823701504.0,2395656192.0,29216587776.0,2238.0,1484.0
13-04 02:45:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183129600.0,823701504.0,2395656192.0,29216587776.0,3870.0,3232.0
13-04 02:45:08,0.083,0.083,99.666,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183125504.0,823701504.0,2395660288.0,29216587776.0,6499.0,4244.0
13-04 02:45:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183121408.0,823701504.0,2395664384.0,29216587776.0,4247.0,3420.0
13-04 02:45:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183121408.0,823701504.0,2395664384.0,29216587776.0,2317.0,1596.0
13-04 02:45:11,0.0,0.0,99.917,0.0,0.0,0.083,0.0,16384.0,0.0,2.0,1183117312.0,823701504.0,2395668480.0,29216587776.0,2377.0,3069.0
13-04 02:45:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183113216.0,823701504.0,2395672576.0,29216587776.0,8302.0,6482.0
13-04 02:45:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183113216.0,823701504.0,2395672576.0,29216587776.0,5681.0,3446.0
13-04 02:45:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183109120.0,823701504.0,2395676672.0,29216587776.0,4356.0,3532.0
13-04 02:45:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183109120.0,823701504.0,2395676672.0,29216587776.0,168.0,299.0
13-04 02:45:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,4.0,1183105024.0,823701504.0,2395680768.0,29216587776.0,2635.0,1802.0
13-04 02:45:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183105024.0,823701504.0,2395680768.0,29216587776.0,3593.0,2344.0
13-04 02:45:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183105024.0,823701504.0,2395680768.0,29216587776.0,363.0,494.0
13-04 02:45:19,0.083,0.166,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1183100928.0,823701504.0,2395684864.0,29216587776.0,6733.0,6362.0
13-04 02:45:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183096832.0,823701504.0,2395688960.0,29216587776.0,3415.0,3044.0
13-04 02:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183096832.0,823701504.0,2395688960.0,29216587776.0,3667.0,2270.0
13-04 02:45:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183100928.0,823701504.0,2395693056.0,29216579584.0,4423.0,3531.0
13-04 02:45:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183088640.0,823701504.0,2395705344.0,29216579584.0,3919.0,3843.0
13-04 02:45:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183084544.0,823701504.0,2395709440.0,29216579584.0,2913.0,2553.0
13-04 02:45:25,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183084544.0,823701504.0,2395709440.0,29216579584.0,3703.0,2363.0
13-04 02:45:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183080448.0,823701504.0,2395713536.0,29216579584.0,4420.0,3530.0
13-04 02:45:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183080448.0,823701504.0,2395713536.0,29216579584.0,2597.0,1709.0
13-04 02:45:28,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823701504.0,2395717632.0,29216579584.0,2697.0,3371.0
13-04 02:45:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823701504.0,2395717632.0,29216579584.0,5212.0,4114.0
13-04 02:45:30,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183072256.0,823701504.0,2395721728.0,29216579584.0,3162.0,2157.0
13-04 02:45:31,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183076352.0,823705600.0,2395721728.0,29216571392.0,4919.0,3978.0
13-04 02:45:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183076352.0,823705600.0,2395721728.0,29216571392.0,720.0,756.0
13-04 02:45:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1183055872.0,823705600.0,2395742208.0,29216571392.0,8305.0,6492.0
13-04 02:45:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183055872.0,823705600.0,2395742208.0,29216571392.0,2094.0,1596.0
13-04 02:45:35,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183051776.0,823705600.0,2395746304.0,29216571392.0,5470.0,5054.0
13-04 02:45:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,9.0,1183047680.0,823705600.0,2395750400.0,29216571392.0,3110.0,2180.0
13-04 02:45:37,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183043584.0,823705600.0,2395754496.0,29216571392.0,4096.0,3711.0
13-04 02:45:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1183043584.0,823705600.0,2395754496.0,29216571392.0,6353.0,5860.0
13-04 02:45:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823705600.0,2395758592.0,29216571392.0,4483.0,3076.0
13-04 02:45:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823705600.0,2395758592.0,29216571392.0,2700.0,1802.0
13-04 02:45:41,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183043584.0,823705600.0,2395762688.0,29216563200.0,3898.0,2680.0
13-04 02:45:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183039488.0,823705600.0,2395766784.0,29216563200.0,3966.0,4087.0
13-04 02:45:43,0.083,0.083,99.667,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1183039488.0,823705600.0,2395766784.0,29216563200.0,3565.0,3059.0
13-04 02:45:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183035392.0,823705600.0,2395770880.0,29216563200.0,4311.0,3513.0
13-04 02:45:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183035392.0,823705600.0,2395770880.0,29216563200.0,1532.0,1148.0
13-04 02:45:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823705600.0,2395774976.0,29216563200.0,5815.0,4362.0
13-04 02:45:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183031296.0,823705600.0,2395774976.0,29216563200.0,3533.0,2270.0
13-04 02:45:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1183023104.0,823709696.0,2395779072.0,29216563200.0,3354.0,2904.0
13-04 02:45:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183023104.0,823709696.0,2395779072.0,29216563200.0,2101.0,2246.0
13-04 02:45:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183023104.0,823709696.0,2395779072.0,29216563200.0,1017.0,1661.0
13-04 02:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1183019008.0,823709696.0,2395783168.0,29216563200.0,6651.0,4821.0
13-04 02:45:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183002624.0,823709696.0,2395799552.0,29216563200.0,6469.0,5310.0
13-04 02:45:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1182998528.0,823709696.0,2395803648.0,29216563200.0,3669.0,2270.0
13-04 02:45:54,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182998528.0,823709696.0,2395803648.0,29216563200.0,1684.0,1825.0
13-04 02:45:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182994432.0,823709696.0,2395807744.0,29216563200.0,3153.0,2784.0
13-04 02:45:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182994432.0,823709696.0,2395807744.0,29216563200.0,3869.0,2456.0
13-04 02:45:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182990336.0,823709696.0,2395811840.0,29216563200.0,3907.0,4045.0
13-04 02:45:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182990336.0,823709696.0,2395811840.0,29216563200.0,2043.0,2204.0
13-04 02:45:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182986240.0,823709696.0,2395815936.0,29216563200.0,4580.0,3697.0
13-04 02:46:00,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182986240.0,823709696.0,2395815936.0,29216563200.0,3704.0,2363.0
13-04 02:46:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182982144.0,823709696.0,2395820032.0,29216563200.0,3312.0,2919.0
13-04 02:46:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182982144.0,823709696.0,2395820032.0,29216563200.0,3704.0,2363.0
13-04 02:46:03,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182982144.0,823709696.0,2395820032.0,29216563200.0,2846.0,2520.0
13-04 02:46:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1182969856.0,823709696.0,2395840512.0,29216555008.0,10848.0,9168.0
13-04 02:46:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182969856.0,823709696.0,2395840512.0,29216555008.0,1759.0,2091.0
13-04 02:46:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1182969856.0,823709696.0,2395840512.0,29216555008.0,943.0,756.0
13-04 02:46:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182965760.0,823709696.0,2395844608.0,29216555008.0,6375.0,4634.0
13-04 02:46:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182961664.0,823709696.0,2395848704.0,29216555008.0,3741.0,3550.0
13-04 02:46:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1182957568.0,823709696.0,2395852800.0,29216555008.0,6332.0,4085.0
13-04 02:46:10,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182957568.0,823709696.0,2395852800.0,29216555008.0,2289.0,1494.0
13-04 02:46:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1182949376.0,823709696.0,2395860992.0,29216555008.0,6266.0,4614.0
13-04 02:46:12,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1182945280.0,823713792.0,2395860992.0,29216555008.0,4385.0,2718.0
13-04 02:46:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1182941184.0,823713792.0,2395865088.0,29216555008.0,3555.0,4626.0
13-04 02:46:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182941184.0,823713792.0,2395865088.0,29216555008.0,1260.0,962.0
13-04 02:46:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1182941184.0,823713792.0,2395865088.0,29216555008.0,3356.0,2969.0
13-04 02:46:16,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182937088.0,823713792.0,2395869184.0,29216555008.0,4956.0,3040.0
13-04 02:46:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1182920704.0,823713792.0,2395885568.0,29216555008.0,5258.0,4584.0
13-04 02:46:18,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1182920704.0,823713792.0,2395885568.0,29216555008.0,4253.0,3437.0
13-04 02:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182916608.0,823713792.0,2395889664.0,29216555008.0,2761.0,1876.0
13-04 02:46:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1182916608.0,823713792.0,2395889664.0,29216555008.0,3253.0,2877.0
13-04 02:46:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1182916608.0,823713792.0,2395889664.0,29216555008.0,915.0,1570.0
13-04 02:46:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182912512.0,823713792.0,2395893760.0,29216555008.0,4256.0,3438.0
13-04 02:46:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1182904320.0,823717888.0,2395897856.0,29216555008.0,4320.0,3438.0
13-04 02:46:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182900224.0,823717888.0,2395901952.0,29216555008.0,6523.0,4608.0
13-04 02:46:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1182900224.0,823717888.0,2395901952.0,29216555008.0,2599.0,1709.0
13-04 02:46:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182883840.0,823717888.0,2395901952.0,29216571392.0,2617.0,1732.0
13-04 02:46:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182883840.0,823717888.0,2395901952.0,29216571392.0,168.0,299.0
13-04 02:46:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183006720.0,823717888.0,2395906048.0,29216444416.0,5817.0,4890.0
13-04 02:46:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183010816.0,823721984.0,2395906048.0,29216436224.0,2028.0,3093.0
13-04 02:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183006720.0,823721984.0,2395910144.0,29216436224.0,6322.0,4727.0
13-04 02:46:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183002624.0,823721984.0,2395914240.0,29216436224.0,6145.0,4674.0
13-04 02:46:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183002624.0,823721984.0,2395914240.0,29216436224.0,1950.0,1484.0
13-04 02:46:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1182998528.0,823721984.0,2395918336.0,29216436224.0,6918.0,4962.0
13-04 02:46:34,0.833,0.0,99.167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183502336.0,823721984.0,2395922432.0,29215928320.0,3168.0,2148.0
13-04 02:46:35,0.0,0.166,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1183502336.0,823721984.0,2395922432.0,29215928320.0,3879.0,3325.0
13-04 02:46:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183498240.0,823721984.0,2395926528.0,29215928320.0,2710.0,2671.0
13-04 02:46:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183498240.0,823721984.0,2395926528.0,29215928320.0,3662.0,3130.0
13-04 02:46:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183498240.0,823721984.0,2395926528.0,29215928320.0,4981.0,3979.0
13-04 02:46:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183494144.0,823721984.0,2395930624.0,29215928320.0,5582.0,3730.0
13-04 02:46:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183485952.0,823721984.0,2395938816.0,29215928320.0,2696.0,3305.0
13-04 02:46:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1183481856.0,823721984.0,2395942912.0,29215928320.0,5707.0,4478.0
13-04 02:46:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183490048.0,823721984.0,2395942912.0,29215920128.0,3474.0,3086.0
13-04 02:46:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183485952.0,823721984.0,2395947008.0,29215920128.0,2144.0,1768.0
13-04 02:46:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183485952.0,823721984.0,2395947008.0,29215920128.0,2597.0,1709.0
13-04 02:46:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183485952.0,823721984.0,2395947008.0,29215920128.0,3145.0,2827.0
13-04 02:46:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,49152.0,0.0,8.0,1183465472.0,823721984.0,2395967488.0,29215920128.0,5348.0,4699.0
13-04 02:46:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183461376.0,823721984.0,2395971584.0,29215920128.0,5928.0,3620.0
13-04 02:46:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183461376.0,823721984.0,2395971584.0,29215920128.0,2145.0,2297.0
13-04 02:46:49,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183457280.0,823721984.0,2395975680.0,29215920128.0,2737.0,3325.0
13-04 02:46:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183457280.0,823721984.0,2395975680.0,29215920128.0,3829.0,2437.0
13-04 02:46:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1183453184.0,823721984.0,2395979776.0,29215920128.0,3661.0,2312.0
13-04 02:46:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183453184.0,823721984.0,2395979776.0,29215920128.0,3289.0,2969.0
13-04 02:46:53,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183444992.0,823726080.0,2395983872.0,29215920128.0,3087.0,2719.0
13-04 02:46:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183444992.0,823726080.0,2395983872.0,29215920128.0,4646.0,4393.0
13-04 02:46:55,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183440896.0,823726080.0,2395987968.0,29215920128.0,1429.0,1055.0
13-04 02:46:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183440896.0,823726080.0,2395987968.0,29215920128.0,6100.0,5535.0
13-04 02:46:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183436800.0,823726080.0,2395992064.0,29215920128.0,3184.0,2951.0
13-04 02:46:58,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183432704.0,823726080.0,2395996160.0,29215920128.0,4828.0,2998.0
13-04 02:46:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183432704.0,823726080.0,2395996160.0,29215920128.0,3703.0,2363.0
13-04 02:47:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183428608.0,823726080.0,2396000256.0,29215920128.0,915.0,1568.0
13-04 02:47:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183428608.0,823726080.0,2396000256.0,29215920128.0,2540.0,1700.0
13-04 02:47:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183428608.0,823726080.0,2396000256.0,29215920128.0,2432.0,1616.0
13-04 02:47:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183424512.0,823726080.0,2396004352.0,29215920128.0,7661.0,6751.0
13-04 02:47:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183424512.0,823726080.0,2396004352.0,29215920128.0,3319.0,2157.0
13-04 02:47:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183420416.0,823726080.0,2396008448.0,29215920128.0,4852.0,4593.0
13-04 02:47:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183416320.0,823726080.0,2396012544.0,29215920128.0,6822.0,4119.0
13-04 02:47:07,0.0,0.167,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183399936.0,823726080.0,2396028928.0,29215920128.0,4852.0,4426.0
13-04 02:47:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183399936.0,823726080.0,2396028928.0,29215920128.0,1663.0,1924.0
13-04 02:47:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183399936.0,823726080.0,2396028928.0,29215920128.0,2925.0,2216.0
13-04 02:47:10,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1183391744.0,823730176.0,2396033024.0,29215920128.0,4173.0,3291.0
13-04 02:47:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183391744.0,823730176.0,2396033024.0,29215920128.0,3934.0,3231.0
13-04 02:47:12,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183387648.0,823730176.0,2396037120.0,29215920128.0,6891.0,5843.0
13-04 02:47:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183379456.0,823730176.0,2396045312.0,29215920128.0,4133.0,2963.0
13-04 02:47:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823730176.0,2396049408.0,29215920128.0,7334.0,4399.0
13-04 02:47:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823730176.0,2396049408.0,29215920128.0,1389.0,962.0
13-04 02:47:16,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183375360.0,823730176.0,2396049408.0,29215920128.0,939.0,424.0
13-04 02:47:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823730176.0,2396049408.0,29215920128.0,903.0,494.0
13-04 02:47:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183371264.0,823730176.0,2396053504.0,29215920128.0,5627.0,5642.0
13-04 02:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183371264.0,823730176.0,2396053504.0,29215920128.0,2774.0,3485.0
13-04 02:47:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183490048.0,823730176.0,2396069888.0,29215784960.0,6326.0,5146.0
13-04 02:47:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183485952.0,823730176.0,2396073984.0,29215784960.0,5907.0,3671.0
13-04 02:47:22,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183485952.0,823730176.0,2396073984.0,29215784960.0,3664.0,2270.0
13-04 02:47:23,0.166,0.166,99.667,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183481856.0,823730176.0,2396078080.0,29215784960.0,3830.0,2437.0
13-04 02:47:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183477760.0,823730176.0,2396082176.0,29215784960.0,2912.0,2553.0
13-04 02:47:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183477760.0,823730176.0,2396082176.0,29215784960.0,2737.0,3323.0
13-04 02:47:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,1.0,1183473664.0,823730176.0,2396086272.0,29215784960.0,915.0,1568.0
13-04 02:47:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183481856.0,823730176.0,2396086272.0,29215776768.0,3677.0,2261.0
13-04 02:47:28,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183473664.0,823734272.0,2396090368.0,29215776768.0,5003.0,4740.0
13-04 02:47:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183473664.0,823734272.0,2396090368.0,29215776768.0,5431.0,3465.0
13-04 02:47:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183469568.0,823734272.0,2396094464.0,29215776768.0,4389.0,2811.0
13-04 02:47:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183465472.0,823734272.0,2396098560.0,29215776768.0,4651.0,3447.0
13-04 02:47:32,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183461376.0,823734272.0,2396102656.0,29215776768.0,4511.0,2959.0
13-04 02:47:33,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183461376.0,823734272.0,2396102656.0,29215776768.0,2190.0,3120.0
13-04 02:47:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183461376.0,823734272.0,2396102656.0,29215776768.0,3808.0,3325.0
13-04 02:47:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183457280.0,823734272.0,2396106752.0,29215776768.0,3184.0,2064.0
13-04 02:47:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183457280.0,823734272.0,2396106752.0,29215776768.0,1644.0,2044.0
13-04 02:47:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183453184.0,823734272.0,2396110848.0,29215776768.0,8687.0,6226.0
13-04 02:47:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183440896.0,823734272.0,2404503552.0,29207396352.0,5745.0,3823.0
13-04 02:47:39,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183436800.0,823738368.0,2404503552.0,29207396352.0,1092.0,1188.0
13-04 02:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183436800.0,823738368.0,2404503552.0,29207396352.0,1035.0,1643.0
13-04 02:47:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183432704.0,823738368.0,2404507648.0,29207396352.0,3965.0,2606.0
13-04 02:47:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183432704.0,823738368.0,2404507648.0,29207396352.0,4476.0,3574.0
13-04 02:47:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183416320.0,823738368.0,2404524032.0,29207396352.0,7687.0,7025.0
13-04 02:47:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183412224.0,823738368.0,2404528128.0,29207396352.0,2658.0,1709.0
13-04 02:47:45,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1183408128.0,823738368.0,2404532224.0,29207396352.0,4544.0,3573.0
13-04 02:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183404032.0,823738368.0,2404536320.0,29207396352.0,2348.0,2425.0
13-04 02:47:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183531008.0,823738368.0,2404536320.0,29207269376.0,3727.0,2270.0
13-04 02:47:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183526912.0,823738368.0,2404540416.0,29207269376.0,3330.0,2857.0
13-04 02:47:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183526912.0,823738368.0,2404540416.0,29207269376.0,5028.0,3184.0
13-04 02:47:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183522816.0,823738368.0,2404544512.0,29207269376.0,1321.0,962.0
13-04 02:47:51,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1183522816.0,823738368.0,2404544512.0,29207269376.0,2631.0,3233.0
13-04 02:47:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183518720.0,823738368.0,2404548608.0,29207269376.0,6200.0,3764.0
13-04 02:47:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183518720.0,823738368.0,2404548608.0,29207269376.0,915.0,1569.0
13-04 02:47:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183514624.0,823738368.0,2404552704.0,29207269376.0,4737.0,4301.0
13-04 02:47:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183514624.0,823738368.0,2404552704.0,29207269376.0,4830.0,2924.0
13-04 02:47:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1183510528.0,823738368.0,2404556800.0,29207269376.0,4642.0,3698.0
13-04 02:47:57,0.083,0.083,99.750,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1183506432.0,823742464.0,2404556800.0,29207269376.0,2957.0,2437.0
13-04 02:47:58,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183629312.0,823742464.0,2404560896.0,29207142400.0,3797.0,3951.0
13-04 02:47:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183629312.0,823742464.0,2404560896.0,29207142400.0,3719.0,2344.0
13-04 02:48:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183625216.0,823742464.0,2404564992.0,29207142400.0,1592.0,1148.0
13-04 02:48:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1183625216.0,823742464.0,2404564992.0,29207142400.0,4893.0,2924.0
13-04 02:48:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183621120.0,823742464.0,2404569088.0,29207142400.0,3474.0,3044.0
13-04 02:48:03,0.0,0.083,99.667,0.167,0.0,0.083,0.0,20480.0,0.0,3.0,1183617024.0,823746560.0,2404569088.0,29207142400.0,3509.0,3645.0
13-04 02:48:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183612928.0,823746560.0,2404573184.0,29207142400.0,3502.0,2199.0
13-04 02:48:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183612928.0,823746560.0,2404573184.0,29207142400.0,5815.0,5054.0
13-04 02:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183608832.0,823746560.0,2404577280.0,29207142400.0,3607.0,2324.0
13-04 02:48:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183604736.0,823746560.0,2404581376.0,29207142400.0,5165.0,3885.0
13-04 02:48:08,0.0,0.083,99.584,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1183604736.0,823746560.0,2404581376.0,29207142400.0,4215.0,2913.0
13-04 02:48:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183600640.0,823746560.0,2404585472.0,29207142400.0,3699.0,3393.0
13-04 02:48:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183600640.0,823746560.0,2404585472.0,29207142400.0,7079.0,4768.0
13-04 02:48:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183596544.0,823746560.0,2404589568.0,29207142400.0,5240.0,4071.0
13-04 02:48:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183596544.0,823746560.0,2404589568.0,29207142400.0,2826.0,2619.0
13-04 02:48:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183592448.0,823746560.0,2404593664.0,29207142400.0,4551.0,2811.0
13-04 02:48:14,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183588352.0,823750656.0,2404593664.0,29207142400.0,2246.0,2359.0
13-04 02:48:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183584256.0,823750656.0,2404597760.0,29207142400.0,1388.0,1036.0
13-04 02:48:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183580160.0,823750656.0,2404601856.0,29207142400.0,6861.0,4932.0
13-04 02:48:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183576064.0,823750656.0,2404605952.0,29207142400.0,5417.0,4166.0
13-04 02:48:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183571968.0,823750656.0,2404610048.0,29207142400.0,2084.0,2222.0
13-04 02:48:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183571968.0,823750656.0,2404610048.0,29207142400.0,2700.0,1802.0
13-04 02:48:20,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183571968.0,823750656.0,2404610048.0,29207142400.0,2527.0,1751.0
13-04 02:48:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183571968.0,823750656.0,2404610048.0,29207142400.0,813.0,1476.0
13-04 02:48:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183567872.0,823750656.0,2404614144.0,29207142400.0,3254.0,2876.0
13-04 02:48:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183563776.0,823750656.0,2404618240.0,29207142400.0,5966.0,3745.0
13-04 02:48:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183559680.0,823750656.0,2404622336.0,29207142400.0,6135.0,5691.0
13-04 02:48:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183559680.0,823750656.0,2404622336.0,29207142400.0,4318.0,3437.0
13-04 02:48:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183555584.0,823750656.0,2404626432.0,29207142400.0,5943.0,5121.0
13-04 02:48:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183555584.0,823750656.0,2404626432.0,29207142400.0,1430.0,1055.0
13-04 02:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183551488.0,823750656.0,2404630528.0,29207142400.0,2558.0,1658.0
13-04 02:48:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183485952.0,823750656.0,2404630528.0,29207207936.0,3982.0,3417.0
13-04 02:48:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183481856.0,823750656.0,2404634624.0,29207207936.0,5330.0,3372.0
13-04 02:48:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183477760.0,823750656.0,2404638720.0,29207207936.0,3808.0,3333.0
13-04 02:48:32,0.0,0.167,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183477760.0,823750656.0,2404638720.0,29207207936.0,3299.0,3839.0
13-04 02:48:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183473664.0,823750656.0,2404642816.0,29207207936.0,5880.0,4308.0
13-04 02:48:34,0.584,0.083,99.332,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183727616.0,823750656.0,2404642816.0,29206953984.0,4330.0,2811.0
13-04 02:48:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183723520.0,823750656.0,2404646912.0,29206953984.0,4983.0,3980.0
13-04 02:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1183723520.0,823750656.0,2404646912.0,29206953984.0,2160.0,1596.0
13-04 02:48:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183719424.0,823750656.0,2404651008.0,29206953984.0,3952.0,3568.0
13-04 02:48:38,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183719424.0,823750656.0,2404651008.0,29206953984.0,3286.0,2199.0
13-04 02:48:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1183715328.0,823750656.0,2404655104.0,29206953984.0,5256.0,4820.0
13-04 02:48:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823750656.0,2404655104.0,29206953984.0,5170.0,4866.0
13-04 02:48:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823750656.0,2404655104.0,29206953984.0,339.0,602.0
13-04 02:48:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183711232.0,823750656.0,2404659200.0,29206953984.0,3887.0,2479.0
13-04 02:48:43,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183719424.0,823754752.0,2404663296.0,29206937600.0,4481.0,3076.0
13-04 02:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183719424.0,823754752.0,2404663296.0,29206937600.0,4422.0,3532.0
13-04 02:48:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183719424.0,823754752.0,2404663296.0,29206937600.0,2085.0,2223.0
13-04 02:48:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183715328.0,823754752.0,2404667392.0,29206937600.0,3724.0,2312.0
13-04 02:48:47,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183711232.0,823754752.0,2404671488.0,29206937600.0,3738.0,3953.0
13-04 02:48:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183711232.0,823754752.0,2404671488.0,29206937600.0,2606.0,1700.0
13-04 02:48:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1183690752.0,823754752.0,2404691968.0,29206937600.0,9412.0,7762.0
13-04 02:48:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183686656.0,823754752.0,2404696064.0,29206937600.0,1490.0,1129.0
13-04 02:48:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183686656.0,823754752.0,2404696064.0,29206937600.0,2084.0,2223.0
13-04 02:48:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183682560.0,823754752.0,2404700160.0,29206937600.0,6696.0,4839.0
13-04 02:48:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183682560.0,823754752.0,2404700160.0,29206937600.0,159.0,308.0
13-04 02:48:54,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1183682560.0,823754752.0,2404700160.0,29206937600.0,5248.0,3829.0
13-04 02:48:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183678464.0,823754752.0,2404704256.0,29206937600.0,1017.0,1663.0
13-04 02:48:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183678464.0,823754752.0,2404704256.0,29206937600.0,6367.0,6124.0
13-04 02:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183674368.0,823754752.0,2404708352.0,29206937600.0,3725.0,2344.0
13-04 02:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183670272.0,823754752.0,2404712448.0,29206937600.0,5033.0,3184.0
13-04 02:48:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183666176.0,823754752.0,2404716544.0,29206937600.0,4771.0,2924.0
13-04 02:49:00,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1183666176.0,823754752.0,2404716544.0,29206937600.0,1055.0,1953.0
13-04 02:49:01,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183666176.0,823754752.0,2404716544.0,29206937600.0,5823.0,4451.0
13-04 02:49:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183666176.0,823754752.0,2404716544.0,29206937600.0,1491.0,1097.0
13-04 02:49:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183662080.0,823754752.0,2404720640.0,29206937600.0,2399.0,3034.0
13-04 02:49:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183657984.0,823754752.0,2404724736.0,29206937600.0,7088.0,5876.0
13-04 02:49:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183657984.0,823754752.0,2404724736.0,29206937600.0,4553.0,2811.0
13-04 02:49:06,0.0,0.083,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1183653888.0,823754752.0,2404728832.0,29206937600.0,5714.0,3539.0
13-04 02:49:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183653888.0,823754752.0,2404728832.0,29206937600.0,2280.0,1503.0
13-04 02:49:08,0.0,0.0,99.917,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1183649792.0,823754752.0,2404732928.0,29206937600.0,3282.0,2064.0
13-04 02:49:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183649792.0,823754752.0,2404732928.0,29206937600.0,4810.0,4079.0
13-04 02:49:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183645696.0,823754752.0,2404737024.0,29206937600.0,4073.0,3419.0
13-04 02:49:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,3.0,1183645696.0,823754752.0,2404737024.0,29206937600.0,4655.0,4400.0
13-04 02:49:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183637504.0,823758848.0,2404741120.0,29206937600.0,3477.0,2292.0
13-04 02:49:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183637504.0,823758848.0,2404741120.0,29206937600.0,4381.0,3486.0
13-04 02:49:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183629312.0,823758848.0,2404749312.0,29206937600.0,8089.0,5660.0
13-04 02:49:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183629312.0,823758848.0,2404749312.0,29206937600.0,2403.0,1514.0
13-04 02:49:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1183629312.0,823758848.0,2404749312.0,29206937600.0,2698.0,1802.0
13-04 02:49:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183629312.0,823758848.0,2404749312.0,29206937600.0,1431.0,1055.0
13-04 02:49:18,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183625216.0,823758848.0,2404753408.0,29206937600.0,4562.0,5212.0
13-04 02:49:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183625216.0,823758848.0,2404753408.0,29206937600.0,2490.0,1658.0
13-04 02:49:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183621120.0,823758848.0,2404757504.0,29206937600.0,3355.0,2970.0
13-04 02:49:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183617024.0,823758848.0,2404761600.0,29206937600.0,2558.0,1690.0
13-04 02:49:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183612928.0,823758848.0,2404765696.0,29206937600.0,4483.0,3540.0
13-04 02:49:23,0.083,0.166,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183608832.0,823758848.0,2404769792.0,29206937600.0,6143.0,3764.0
13-04 02:49:24,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183604736.0,823762944.0,2404769792.0,29206937600.0,3339.0,3554.0
13-04 02:49:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183600640.0,823762944.0,2404773888.0,29206937600.0,3449.0,3517.0
13-04 02:49:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183600640.0,823762944.0,2404773888.0,29206937600.0,4676.0,4299.0
13-04 02:49:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183600640.0,823762944.0,2404773888.0,29206937600.0,1430.0,1055.0
13-04 02:49:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183600640.0,823762944.0,2404773888.0,29206937600.0,1916.0,2130.0
13-04 02:49:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183596544.0,823762944.0,2404777984.0,29206937600.0,5600.0,3558.0
13-04 02:49:30,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183592448.0,823762944.0,2404782080.0,29206937600.0,6623.0,4100.0
13-04 02:49:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183588352.0,823762944.0,2404786176.0,29206937600.0,4463.0,4500.0
13-04 02:49:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183588352.0,823762944.0,2404786176.0,29206937600.0,2057.0,1503.0
13-04 02:49:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183584256.0,823762944.0,2404790272.0,29206937600.0,1924.0,1503.0
13-04 02:49:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183580160.0,823762944.0,2404794368.0,29206937600.0,7843.0,6456.0
13-04 02:49:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183580160.0,823762944.0,2404794368.0,29206937600.0,2407.0,2288.0
13-04 02:49:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183576064.0,823762944.0,2404798464.0,29206937600.0,6043.0,4582.0
13-04 02:49:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183576064.0,823762944.0,2404798464.0,29206937600.0,2057.0,1569.0
13-04 02:49:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183571968.0,823762944.0,2404802560.0,29206937600.0,5808.0,4918.0
13-04 02:49:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183571968.0,823762944.0,2404802560.0,29206937600.0,4442.0,3056.0
13-04 02:49:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183567872.0,823762944.0,2404806656.0,29206937600.0,1077.0,1737.0
13-04 02:49:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1183567872.0,823762944.0,2404806656.0,29206937600.0,2712.0,2003.0
13-04 02:49:42,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183563776.0,823762944.0,2404810752.0,29206937600.0,5484.0,4134.0
13-04 02:49:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183563776.0,823762944.0,2404810752.0,29206937600.0,3964.0,3589.0
13-04 02:49:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183563776.0,823762944.0,2404810752.0,29206937600.0,2084.0,2223.0
13-04 02:49:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183559680.0,823762944.0,2404814848.0,29206937600.0,5522.0,4227.0
13-04 02:49:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,81920.0,0.0,3.0,1183555584.0,823762944.0,2404818944.0,29206937600.0,4185.0,3140.0
13-04 02:49:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183555584.0,823762944.0,2404818944.0,29206937600.0,4439.0,3553.0
13-04 02:49:48,0.0,0.0,99.750,0.250,0.0,0.0,0.0,20480.0,0.0,3.0,1183551488.0,823762944.0,2404823040.0,29206937600.0,321.0,475.0
13-04 02:49:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1183551488.0,823762944.0,2404823040.0,29206937600.0,2534.0,1709.0
13-04 02:49:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183547392.0,823762944.0,2404827136.0,29206937600.0,6594.0,4747.0
13-04 02:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183547392.0,823762944.0,2404827136.0,29206937600.0,1569.0,2737.0
13-04 02:49:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183543296.0,823762944.0,2404831232.0,29206937600.0,5751.0,4321.0
13-04 02:49:53,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183543296.0,823762944.0,2404831232.0,29206937600.0,1429.0,1055.0
13-04 02:49:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183539200.0,823762944.0,2404835328.0,29206937600.0,4023.0,3133.0
13-04 02:49:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183535104.0,823762944.0,2404839424.0,29206937600.0,3272.0,2933.0
13-04 02:49:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183535104.0,823762944.0,2404839424.0,29206937600.0,2786.0,2358.0
13-04 02:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183526912.0,823762944.0,2404847616.0,29206937600.0,5907.0,3671.0
13-04 02:49:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183526912.0,823762944.0,2404847616.0,29206937600.0,3943.0,4140.0
13-04 02:49:59,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1183522816.0,823762944.0,2404851712.0,29206937600.0,2569.0,3231.0
13-04 02:50:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183522816.0,823762944.0,2404851712.0,29206937600.0,4289.0,2498.0
13-04 02:50:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183522816.0,823762944.0,2404851712.0,29206937600.0,561.0,308.0
13-04 02:50:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183518720.0,823762944.0,2404855808.0,29206937600.0,5649.0,4119.0
13-04 02:50:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183518720.0,823762944.0,2404855808.0,29206937600.0,2703.0,1802.0
13-04 02:50:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183641600.0,823762944.0,2404859904.0,29206810624.0,3501.0,2305.0
13-04 02:50:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1183625216.0,823762944.0,2404876288.0,29206810624.0,6035.0,5021.0
13-04 02:50:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183625216.0,823762944.0,2404876288.0,29206810624.0,4485.0,2811.0
13-04 02:50:07,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183621120.0,823762944.0,2404880384.0,29206810624.0,6860.0,5707.0
13-04 02:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183617024.0,823762944.0,2404884480.0,29206810624.0,3522.0,3840.0
13-04 02:50:09,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183617024.0,823762944.0,2404884480.0,29206810624.0,5292.0,3659.0
13-04 02:50:10,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183612928.0,823762944.0,2404888576.0,29206810624.0,3253.0,1962.0
13-04 02:50:11,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1183612928.0,823762944.0,2404888576.0,29206810624.0,2213.0,1503.0
13-04 02:50:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183608832.0,823762944.0,2404892672.0,29206810624.0,4223.0,3473.0
13-04 02:50:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183604736.0,823762944.0,2404896768.0,29206810624.0,5201.0,3525.0
13-04 02:50:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183604736.0,823762944.0,2404896768.0,29206810624.0,3840.0,4046.0
13-04 02:50:15,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183600640.0,823762944.0,2404900864.0,29206810624.0,4421.0,3532.0
13-04 02:50:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,5.0,1183600640.0,823762944.0,2404900864.0,29206810624.0,4421.0,3531.0
13-04 02:50:17,0.0,0.083,99.666,0.250,0.0,0.0,0.0,16384.0,0.0,4.0,1183584256.0,823762944.0,2404917248.0,29206810624.0,5218.0,4535.0
13-04 02:50:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183584256.0,823762944.0,2404917248.0,29206810624.0,3702.0,2363.0
13-04 02:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183584256.0,823762944.0,2404917248.0,29206810624.0,270.0,392.0
13-04 02:50:20,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183580160.0,823762944.0,2404921344.0,29206810624.0,2498.0,1616.0
13-04 02:50:21,0.0,0.167,99.833,0.0,0.0,0.0,0.0,118784.0,0.0,3.0,1183576064.0,823762944.0,2404925440.0,29206810624.0,4315.0,3512.0
13-04 02:50:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183576064.0,823762944.0,2404925440.0,29206810624.0,2961.0,3600.0
13-04 02:50:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1183571968.0,823762944.0,2404929536.0,29206810624.0,4973.0,4604.0
13-04 02:50:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183571968.0,823762944.0,2404929536.0,29206810624.0,5190.0,3787.0
13-04 02:50:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183567872.0,823762944.0,2404933632.0,29206810624.0,3702.0,2363.0
13-04 02:50:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,3.0,1183571968.0,823762944.0,2404937728.0,29206802432.0,5256.0,3828.0
13-04 02:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183567872.0,823762944.0,2404941824.0,29206802432.0,2535.0,1709.0
13-04 02:50:28,0.0,0.083,99.500,0.417,0.0,0.0,0.0,20480.0,0.0,2.0,1183567872.0,823762944.0,2404941824.0,29206802432.0,1590.0,1222.0
13-04 02:50:29,0.0,0.0,99.833,0.167,0.0,0.0,0.0,4096.0,0.0,1.0,1183567872.0,823762944.0,2404941824.0,29206802432.0,2544.0,2578.0
13-04 02:50:30,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183563776.0,823762944.0,2404945920.0,29206802432.0,6704.0,5709.0
13-04 02:50:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183559680.0,823762944.0,2404950016.0,29206802432.0,3805.0,3398.0
13-04 02:50:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183567872.0,823762944.0,2404950016.0,29206794240.0,5018.0,4072.0
13-04 02:50:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183563776.0,823762944.0,2404954112.0,29206794240.0,5971.0,4791.0
13-04 02:50:34,0.583,0.083,99.167,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183559680.0,823762944.0,2404958208.0,29206794240.0,3162.0,2157.0
13-04 02:50:35,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1183559680.0,823762944.0,2404958208.0,29206794240.0,3323.0,2324.0
13-04 02:50:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183563776.0,823762944.0,2404962304.0,29206786048.0,4792.0,3784.0
13-04 02:50:37,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183563776.0,823762944.0,2404962304.0,29206786048.0,4467.0,4494.0
13-04 02:50:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183563776.0,823762944.0,2404962304.0,29206786048.0,2263.0,2518.0
13-04 02:50:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183559680.0,823762944.0,2404966400.0,29206786048.0,4540.0,3151.0
13-04 02:50:40,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183555584.0,823762944.0,2404970496.0,29206786048.0,2527.0,1751.0
13-04 02:50:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183551488.0,823762944.0,2404974592.0,29206786048.0,5760.0,4345.0
13-04 02:50:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183551488.0,823762944.0,2404974592.0,29206786048.0,2610.0,1844.0
13-04 02:50:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183547392.0,823762944.0,2404978688.0,29206786048.0,4486.0,3573.0
13-04 02:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183547392.0,823762944.0,2404978688.0,29206786048.0,2204.0,2339.0
13-04 02:50:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183547392.0,823762944.0,2404978688.0,29206786048.0,3406.0,3427.0
13-04 02:50:46,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183543296.0,823762944.0,2404982784.0,29206786048.0,2305.0,2365.0
13-04 02:50:47,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183539200.0,823762944.0,2404986880.0,29206786048.0,6591.0,4746.0
13-04 02:50:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183539200.0,823762944.0,2404986880.0,29206786048.0,2599.0,1709.0
13-04 02:50:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183539200.0,823762944.0,2404986880.0,29206786048.0,1337.0,953.0
13-04 02:50:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183535104.0,823762944.0,2404990976.0,29206786048.0,6045.0,3671.0
13-04 02:50:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183531008.0,823762944.0,2404995072.0,29206786048.0,1549.0,1171.0
13-04 02:50:52,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1183531008.0,823762944.0,2404995072.0,29206786048.0,2737.0,3324.0
13-04 02:50:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1183531008.0,823762944.0,2404995072.0,29206786048.0,3768.0,2363.0
13-04 02:50:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183526912.0,823762944.0,2404999168.0,29206786048.0,6467.0,6028.0
13-04 02:50:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183522816.0,823762944.0,2405003264.0,29206786048.0,3187.0,2876.0
13-04 02:50:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183510528.0,823762944.0,2405015552.0,29206786048.0,6777.0,6117.0
13-04 02:50:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,86016.0,0.0,1.0,1183506432.0,823762944.0,2405019648.0,29206786048.0,4767.0,2966.0
13-04 02:50:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,49152.0,0.0,6.0,1183502336.0,823762944.0,2405023744.0,29206786048.0,1262.0,962.0
13-04 02:50:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183498240.0,823762944.0,2405027840.0,29206786048.0,2698.0,1802.0
13-04 02:51:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183498240.0,823762944.0,2405027840.0,29206786048.0,1731.0,2903.0
13-04 02:51:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183494144.0,823762944.0,2405031936.0,29206786048.0,6077.0,5259.0
13-04 02:51:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183490048.0,823762944.0,2405036032.0,29206786048.0,3312.0,2952.0
13-04 02:51:03,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1183485952.0,823767040.0,2405036032.0,29206786048.0,3675.0,2261.0
13-04 02:51:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183481856.0,823767040.0,2405040128.0,29206786048.0,4553.0,2811.0
13-04 02:51:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183481856.0,823767040.0,2405040128.0,29206786048.0,2214.0,1503.0
13-04 02:51:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183481856.0,823767040.0,2405040128.0,29206786048.0,4491.0,2811.0
13-04 02:51:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183477760.0,823767040.0,2405044224.0,29206786048.0,2170.0,1484.0
13-04 02:51:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183477760.0,823767040.0,2405044224.0,29206786048.0,4036.0,3325.0
13-04 02:51:09,0.0,0.0,99.917,0.083,0.0,0.0,0.0,32768.0,0.0,6.0,1183473664.0,823767040.0,2405048320.0,29206786048.0,8582.0,8267.0
13-04 02:51:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183469568.0,823767040.0,2405052416.0,29206786048.0,2871.0,2736.0
13-04 02:51:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183465472.0,823767040.0,2405056512.0,29206786048.0,5718.0,3465.0
13-04 02:51:12,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183465472.0,823767040.0,2405056512.0,29206786048.0,2113.0,1410.0
13-04 02:51:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183461376.0,823767040.0,2405060608.0,29206786048.0,6108.0,3671.0
13-04 02:51:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183461376.0,823767040.0,2405060608.0,29206786048.0,3602.0,2270.0
13-04 02:51:15,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1183461376.0,823767040.0,2405060608.0,29206786048.0,1629.0,2779.0
13-04 02:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183457280.0,823767040.0,2405064704.0,29206786048.0,2283.0,3912.0
13-04 02:51:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183453184.0,823767040.0,2405068800.0,29206786048.0,4934.0,3017.0
13-04 02:51:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183453184.0,823767040.0,2405068800.0,29206786048.0,2657.0,1783.0
13-04 02:51:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183453184.0,823767040.0,2405068800.0,29206786048.0,2533.0,1709.0
13-04 02:51:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183449088.0,823767040.0,2405072896.0,29206786048.0,3871.0,2456.0
13-04 02:51:21,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1183449088.0,823767040.0,2405072896.0,29206786048.0,2467.0,1556.0
13-04 02:51:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183432704.0,823767040.0,2405089280.0,29206786048.0,6288.0,5213.0
13-04 02:51:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183428608.0,823767040.0,2405093376.0,29206786048.0,5077.0,4633.0
13-04 02:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183428608.0,823767040.0,2405093376.0,29206786048.0,2993.0,4161.0
13-04 02:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183432704.0,823767040.0,2405097472.0,29206777856.0,5647.0,4260.0
13-04 02:51:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183432704.0,823767040.0,2405097472.0,29206777856.0,2855.0,2478.0
13-04 02:51:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,5.0,1183428608.0,823767040.0,2405101568.0,29206777856.0,2527.0,1783.0
13-04 02:51:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183428608.0,823767040.0,2405101568.0,29206777856.0,1431.0,1055.0
13-04 02:51:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183424512.0,823767040.0,2405105664.0,29206777856.0,5499.0,3465.0
13-04 02:51:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183420416.0,823767040.0,2405109760.0,29206777856.0,4392.0,2853.0
13-04 02:51:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183416320.0,823767040.0,2405113856.0,29206777856.0,2577.0,2605.0
13-04 02:51:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1183412224.0,823767040.0,2405117952.0,29206777856.0,7215.0,6628.0
13-04 02:51:33,0.166,0.083,99.584,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,1183412224.0,823767040.0,2405117952.0,29206777856.0,3711.0,3232.0
13-04 02:51:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183408128.0,823767040.0,2405122048.0,29206777856.0,3976.0,3491.0
13-04 02:51:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183408128.0,823767040.0,2405122048.0,29206777856.0,1949.0,1484.0
13-04 02:51:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1183408128.0,823767040.0,2405122048.0,29206777856.0,2092.0,1596.0
13-04 02:51:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183404032.0,823767040.0,2405126144.0,29206777856.0,5263.0,3372.0
13-04 02:51:38,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1183395840.0,823771136.0,2405130240.0,29206777856.0,4676.0,3198.0
13-04 02:51:39,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183404032.0,823771136.0,2405130240.0,29206769664.0,5032.0,4084.0
13-04 02:51:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183399936.0,823771136.0,2405134336.0,29206769664.0,6146.0,5260.0
13-04 02:51:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183399936.0,823771136.0,2405134336.0,29206769664.0,423.0,536.0
13-04 02:51:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183395840.0,823771136.0,2405138432.0,29206769664.0,2875.0,3666.0
13-04 02:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183379456.0,823771136.0,2405154816.0,29206769664.0,6521.0,5348.0
13-04 02:51:44,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1183379456.0,823771136.0,2405154816.0,29206769664.0,2761.0,1876.0
13-04 02:51:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183379456.0,823771136.0,2405154816.0,29206769664.0,1261.0,962.0
13-04 02:51:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823771136.0,2405158912.0,29206769664.0,2532.0,1709.0
13-04 02:51:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183379456.0,823771136.0,2405163008.0,29206761472.0,6821.0,4814.0
13-04 02:51:48,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823771136.0,2405167104.0,29206761472.0,5526.0,4185.0
13-04 02:51:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183375360.0,823771136.0,2405167104.0,29206761472.0,219.0,350.0
13-04 02:51:50,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1183375360.0,823771136.0,2405167104.0,29206761472.0,4003.0,4211.0
13-04 02:51:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183371264.0,823771136.0,2405171200.0,29206761472.0,2018.0,2224.0
13-04 02:51:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1183371264.0,823771136.0,2405171200.0,29206761472.0,261.0,401.0
13-04 02:51:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183367168.0,823771136.0,2405175296.0,29206761472.0,5999.0,3652.0
13-04 02:51:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183367168.0,823771136.0,2405175296.0,29206761472.0,5193.0,3787.0
13-04 02:51:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1183363072.0,823771136.0,2405179392.0,29206761472.0,1793.0,1791.0
13-04 02:51:56,0.083,0.083,99.584,0.166,0.0,0.083,0.0,12288.0,0.0,2.0,1183354880.0,823775232.0,2405183488.0,29206761472.0,6594.0,4745.0
13-04 02:51:57,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183354880.0,823775232.0,2405183488.0,29206761472.0,5008.0,4699.0
13-04 02:51:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1183354880.0,823775232.0,2405183488.0,29206761472.0,228.0,373.0
13-04 02:51:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183350784.0,823775232.0,2405187584.0,29206761472.0,3254.0,2811.0
13-04 02:52:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183350784.0,823775232.0,2405187584.0,29206761472.0,2598.0,1709.0
13-04 02:52:01,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183473664.0,823775232.0,2405191680.0,29206634496.0,2041.0,2204.0
13-04 02:52:02,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1183469568.0,823775232.0,2405195776.0,29206634496.0,6210.0,3764.0
13-04 02:52:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1183465472.0,823775232.0,2405199872.0,29206634496.0,4482.0,3573.0
13-04 02:52:04,0.0,0.0,99.917,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1183461376.0,823775232.0,2405203968.0,29206634496.0,3971.0,3325.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1183461376.0,823775232.0,2405203968.0,29206634496.0,2766.0,2513.0
13-04 02:52:06,1.172,0.251,98.577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1213911040.0,823775232.0,2405240832.0,29176147968.0,9077.0,7822.0
13-04 02:52:07,2.585,1.334,95.079,1.001,0.0,0.0,0.0,94208.0,0.0,3.0,1205227520.0,823775232.0,2405244928.0,29184827392.0,113560.0,107379.0
13-04 02:52:08,0.0,0.083,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1205231616.0,823775232.0,2405249024.0,29184819200.0,5356.0,5652.0
13-04 02:52:09,0.083,0.083,99.750,0.0,0.0,0.083,0.0,65536.0,0.0,3.0,1205223424.0,823775232.0,2405249024.0,29184827392.0,6609.0,4666.0
13-04 02:52:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1205219328.0,823775232.0,2405253120.0,29184827392.0,5621.0,3372.0


==> dstat/plots-dstat-logs-2019-04-13-02-52-06/tail-dstat-zookeeper-slave-44.csv <==
13-04 02:31:15,0.143,0.077,99.770,0.006,0.0,0.004,1819.661,309906.680,0.235,1.998,1089429504.0,705294336.0,1530204160.0,30294147072.0,0.0,0.0
13-04 02:31:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090158592.0,705294336.0,1530208256.0,30293413888.0,3797.0,4228.0
13-04 02:31:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,705294336.0,1530216448.0,30293159936.0,3991.0,2530.0
13-04 02:31:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1090400256.0,705294336.0,1530220544.0,30293159936.0,6318.0,4220.0
13-04 02:31:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,705294336.0,1530220544.0,30293159936.0,4993.0,3017.0
13-04 02:31:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,705294336.0,1530220544.0,30293159936.0,543.0,494.0
13-04 02:31:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,2.0,1090392064.0,705302528.0,1530220544.0,30293159936.0,4229.0,2720.0
13-04 02:31:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,705302528.0,1530224640.0,30293168128.0,801.0,401.0
13-04 02:31:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090379776.0,705302528.0,1530224640.0,30293168128.0,5813.0,4855.0
13-04 02:31:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,705302528.0,1530228736.0,30293168128.0,5196.0,4709.0
13-04 02:31:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,705302528.0,1530232832.0,30293168128.0,1549.0,1129.0
13-04 02:31:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,7.0,1090367488.0,705302528.0,1530236928.0,30293168128.0,10449.0,7573.0
13-04 02:31:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090363392.0,705306624.0,1530236928.0,30293168128.0,423.0,494.0
13-04 02:31:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090359296.0,705306624.0,1530241024.0,30293168128.0,6118.0,4227.0
13-04 02:31:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,705306624.0,1530241024.0,30293168128.0,1494.0,1966.0
13-04 02:31:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090486272.0,705306624.0,1530241024.0,30293041152.0,2841.0,2704.0
13-04 02:31:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,705306624.0,1530245120.0,30293032960.0,3807.0,3326.0
13-04 02:31:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,705306624.0,1530245120.0,30293032960.0,4383.0,2885.0
13-04 02:31:33,0.0,0.166,99.584,0.166,0.0,0.083,0.0,24576.0,0.0,4.0,1090482176.0,705310720.0,1530249216.0,30293032960.0,6302.0,5244.0
13-04 02:31:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,705310720.0,1530253312.0,30293032960.0,3213.0,2231.0
13-04 02:31:35,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,705310720.0,1530253312.0,30293032960.0,6185.0,4661.0
13-04 02:31:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,705310720.0,1530257408.0,30293032960.0,1949.0,1410.0
13-04 02:31:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,705310720.0,1530257408.0,30293032960.0,3936.0,3368.0
13-04 02:31:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090469888.0,705310720.0,1530261504.0,30293032960.0,5370.0,5184.0
13-04 02:31:39,0.083,0.083,99.750,0.083,0.0,0.0,0.0,61440.0,0.0,9.0,1090465792.0,705314816.0,1530261504.0,30293032960.0,381.0,443.0
13-04 02:31:40,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090461696.0,705314816.0,1530265600.0,30293032960.0,8279.0,6304.0
13-04 02:31:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,705314816.0,1530269696.0,30293032960.0,3657.0,2344.0
13-04 02:31:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,705314816.0,1530269696.0,30293032960.0,1580.0,1376.0
13-04 02:31:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,705314816.0,1530269696.0,30293032960.0,1261.0,962.0
13-04 02:31:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090449408.0,705314816.0,1530277888.0,30293032960.0,2600.0,1709.0
13-04 02:31:45,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090445312.0,705318912.0,1530277888.0,30293032960.0,4356.0,3532.0
13-04 02:31:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090441216.0,705318912.0,1530281984.0,30293032960.0,3776.0,4047.0
13-04 02:31:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090441216.0,705318912.0,1530281984.0,30293032960.0,3213.0,2761.0
13-04 02:31:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090437120.0,705318912.0,1530286080.0,30293032960.0,4644.0,3773.0
13-04 02:31:49,0.167,0.0,99.833,0.0,0.0,0.0,0.0,106496.0,0.0,4.0,1090433024.0,705318912.0,1530290176.0,30293032960.0,6103.0,3671.0
13-04 02:31:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090433024.0,705318912.0,1530290176.0,30293032960.0,1430.0,1055.0
13-04 02:31:51,0.0,0.0,99.750,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1090424832.0,705323008.0,1530294272.0,30293032960.0,2789.0,2352.0
13-04 02:31:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090424832.0,705323008.0,1530294272.0,30293032960.0,1328.0,962.0
13-04 02:31:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090424832.0,705323008.0,1530294272.0,30293032960.0,4714.0,4329.0
13-04 02:31:54,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090420736.0,705323008.0,1530298368.0,30293032960.0,4324.0,3372.0
13-04 02:31:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090416640.0,705323008.0,1530302464.0,30293032960.0,5239.0,4869.0
13-04 02:31:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,705323008.0,1530302464.0,30293032960.0,3506.0,3650.0
13-04 02:31:57,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090408448.0,705327104.0,1530306560.0,30293032960.0,4702.0,2924.0
13-04 02:31:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,705327104.0,1530310656.0,30293032960.0,3758.0,2437.0
13-04 02:31:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,705327104.0,1530310656.0,30293032960.0,1365.0,1055.0
13-04 02:32:00,0.166,0.249,99.584,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090404352.0,705327104.0,1530310656.0,30293032960.0,4116.0,3855.0
13-04 02:32:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090387968.0,705327104.0,1530327040.0,30293032960.0,2145.0,2297.0
13-04 02:32:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,705327104.0,1530331136.0,30293032960.0,6246.0,5289.0
13-04 02:32:03,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090379776.0,705331200.0,1530331136.0,30293032960.0,3595.0,3863.0
13-04 02:32:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,705331200.0,1530335232.0,30293032960.0,4858.0,3036.0
13-04 02:32:05,0.666,0.083,99.251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090498560.0,705331200.0,1530339328.0,30292905984.0,5711.0,3539.0
13-04 02:32:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090498560.0,705331200.0,1530339328.0,30292905984.0,1069.0,798.0
13-04 02:32:07,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090498560.0,705331200.0,1530339328.0,30292905984.0,3383.0,2157.0
13-04 02:32:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,705331200.0,1530339328.0,30293032960.0,3745.0,3552.0
13-04 02:32:09,0.083,0.083,99.750,0.083,0.0,0.0,0.0,40960.0,0.0,9.0,1090363392.0,705335296.0,1530343424.0,30293032960.0,5221.0,4180.0
13-04 02:32:10,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,705335296.0,1530347520.0,30293032960.0,4613.0,2853.0
13-04 02:32:11,0.083,0.249,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090359296.0,705335296.0,1530347520.0,30293032960.0,4692.0,4431.0
13-04 02:32:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090355200.0,705335296.0,1530351616.0,30293032960.0,5204.0,3979.0
13-04 02:32:13,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090478080.0,705335296.0,1530355712.0,30292905984.0,7887.0,6381.0
13-04 02:32:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090461696.0,705335296.0,1530372096.0,30292905984.0,3827.0,2405.0
13-04 02:32:15,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090457600.0,705339392.0,1530372096.0,30292905984.0,981.0,1637.0
13-04 02:32:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090461696.0,705339392.0,1530376192.0,30292897792.0,3705.0,2363.0
13-04 02:32:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090457600.0,705339392.0,1530380288.0,30292897792.0,1387.0,1036.0
13-04 02:32:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,705339392.0,1530380288.0,30292897792.0,4524.0,3625.0
13-04 02:32:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,705339392.0,1530384384.0,30292897792.0,5458.0,4186.0
13-04 02:32:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,705339392.0,1530388480.0,30292897792.0,4901.0,4652.0
13-04 02:32:21,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090445312.0,705343488.0,1530388480.0,30292897792.0,321.0,475.0
13-04 02:32:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090445312.0,705343488.0,1530388480.0,30292897792.0,2660.0,1751.0
13-04 02:32:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090441216.0,705343488.0,1530392576.0,30292897792.0,6038.0,3671.0
13-04 02:32:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1090441216.0,705343488.0,1530392576.0,30292897792.0,915.0,1570.0
13-04 02:32:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090437120.0,705343488.0,1530396672.0,30292897792.0,2600.0,1709.0
13-04 02:32:26,0.0,0.083,99.583,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1090428928.0,705351680.0,1530396672.0,30292897792.0,5392.0,5545.0
13-04 02:32:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,705351680.0,1530400768.0,30292770816.0,6659.0,4747.0
13-04 02:32:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090551808.0,705351680.0,1530400768.0,30292770816.0,2700.0,1802.0
13-04 02:32:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090674688.0,705351680.0,1530404864.0,30292643840.0,2864.0,3295.0
13-04 02:32:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090670592.0,705351680.0,1530408960.0,30292643840.0,5536.0,3558.0
13-04 02:32:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090670592.0,705351680.0,1530408960.0,30292643840.0,1950.0,1452.0
13-04 02:32:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090662400.0,705355776.0,1530413056.0,30292643840.0,3095.0,2157.0
13-04 02:32:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090662400.0,705355776.0,1530413056.0,30292643840.0,3229.0,2222.0
13-04 02:32:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090658304.0,705355776.0,1530417152.0,30292643840.0,5466.0,5099.0
13-04 02:32:35,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090662400.0,705355776.0,1530421248.0,30292635648.0,7420.0,5382.0
13-04 02:32:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090662400.0,705355776.0,1530421248.0,30292635648.0,1889.0,1410.0
13-04 02:32:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090658304.0,705355776.0,1530425344.0,30292635648.0,3357.0,3915.0
13-04 02:32:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090658304.0,705355776.0,1530425344.0,30292635648.0,3867.0,2912.0
13-04 02:32:39,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090654208.0,705355776.0,1530429440.0,30292635648.0,2601.0,1709.0
13-04 02:32:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090654208.0,705355776.0,1530429440.0,30292635648.0,3701.0,2363.0
13-04 02:32:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090654208.0,705355776.0,1530429440.0,30292635648.0,3247.0,2951.0
13-04 02:32:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090781184.0,705355776.0,1530433536.0,30292504576.0,35600.0,51507.0
13-04 02:32:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090777088.0,705355776.0,1530437632.0,30292504576.0,7628.0,6109.0
13-04 02:32:44,0.083,0.0,99.750,0.167,0.0,0.0,0.0,40960.0,0.0,7.0,1090777088.0,705355776.0,1530437632.0,30292504576.0,3762.0,2405.0
13-04 02:32:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090772992.0,705355776.0,1530441728.0,30292504576.0,1430.0,1055.0
13-04 02:32:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090772992.0,705355776.0,1530441728.0,30292504576.0,1387.0,1036.0
13-04 02:32:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090768896.0,705355776.0,1530445824.0,30292504576.0,4524.0,3625.0
13-04 02:32:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090764800.0,705355776.0,1530449920.0,30292504576.0,3190.0,2878.0
13-04 02:32:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090760704.0,705355776.0,1530454016.0,30292504576.0,3826.0,2437.0
13-04 02:32:50,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090760704.0,705355776.0,1530454016.0,30292504576.0,2498.0,1616.0
13-04 02:32:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090756608.0,705355776.0,1530458112.0,30292504576.0,6346.0,5448.0
13-04 02:32:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090756608.0,705355776.0,1530458112.0,30292504576.0,3210.0,2793.0
13-04 02:32:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090752512.0,705355776.0,1530462208.0,30292504576.0,1430.0,1055.0
13-04 02:32:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090752512.0,705355776.0,1530462208.0,30292504576.0,2637.0,1802.0
13-04 02:32:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090748416.0,705355776.0,1530466304.0,30292504576.0,1981.0,2132.0
13-04 02:32:56,0.083,0.083,99.750,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1090744320.0,705355776.0,1530470400.0,30292504576.0,6609.0,5138.0
13-04 02:32:57,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090744320.0,705355776.0,1530470400.0,30292504576.0,4425.0,3531.0
13-04 02:32:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090740224.0,705355776.0,1530474496.0,30292504576.0,3702.0,2363.0
13-04 02:32:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1090740224.0,705355776.0,1530474496.0,30292504576.0,975.0,1644.0
13-04 02:33:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090736128.0,705355776.0,1530478592.0,30292504576.0,7963.0,5587.0
13-04 02:33:01,0.0,0.0,99.750,0.250,0.0,0.0,0.0,57344.0,0.0,6.0,1090732032.0,705359872.0,1530478592.0,30292504576.0,975.0,1611.0
13-04 02:33:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090732032.0,705359872.0,1530478592.0,30292504576.0,1169.0,860.0
13-04 02:33:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090727936.0,705359872.0,1530482688.0,30292504576.0,4780.0,4395.0
13-04 02:33:04,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090727936.0,705359872.0,1530482688.0,30292504576.0,5271.0,3979.0
13-04 02:33:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090723840.0,705359872.0,1530486784.0,30292504576.0,4513.0,2792.0
13-04 02:33:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090719744.0,705359872.0,1530490880.0,30292504576.0,4968.0,3581.0
13-04 02:33:07,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090715648.0,705363968.0,1530490880.0,30292504576.0,3384.0,2157.0
13-04 02:33:08,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090711552.0,705363968.0,1530494976.0,30292504576.0,5426.0,5125.0
13-04 02:33:09,0.083,0.167,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090707456.0,705363968.0,1530499072.0,30292504576.0,6458.0,4827.0
13-04 02:33:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090707456.0,705363968.0,1530499072.0,30292504576.0,1045.0,849.0
13-04 02:33:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090707456.0,705363968.0,1530499072.0,30292504576.0,4038.0,3260.0
13-04 02:33:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090703360.0,705363968.0,1530503168.0,30292504576.0,2870.0,2671.0
13-04 02:33:13,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090695168.0,705368064.0,1530507264.0,30292504576.0,7076.0,4235.0
13-04 02:33:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090695168.0,705368064.0,1530507264.0,30292504576.0,3668.0,2303.0
13-04 02:33:15,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090691072.0,705368064.0,1530511360.0,30292504576.0,1490.0,1129.0
13-04 02:33:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090691072.0,705368064.0,1530511360.0,30292504576.0,4609.0,3598.0
13-04 02:33:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090686976.0,705368064.0,1530515456.0,30292504576.0,2635.0,3298.0
13-04 02:33:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090686976.0,705368064.0,1530515456.0,30292504576.0,5750.0,4321.0
13-04 02:33:19,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1090682880.0,705372160.0,1530515456.0,30292504576.0,2855.0,2417.0
13-04 02:33:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090674688.0,705372160.0,1530523648.0,30292504576.0,933.0,1594.0
13-04 02:33:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090674688.0,705372160.0,1530523648.0,30292504576.0,3864.0,2498.0
13-04 02:33:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090670592.0,705372160.0,1530527744.0,30292504576.0,3700.0,2363.0
13-04 02:33:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090666496.0,705372160.0,1530531840.0,30292504576.0,4016.0,3207.0
13-04 02:33:24,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090666496.0,705372160.0,1530531840.0,30292504576.0,4252.0,3373.0
13-04 02:33:25,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090658304.0,705376256.0,1530535936.0,30292504576.0,2628.0,1844.0
13-04 02:33:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090658304.0,705376256.0,1530535936.0,30292504576.0,4058.0,4724.0
13-04 02:33:27,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090654208.0,705376256.0,1530540032.0,30292504576.0,5525.0,4187.0
13-04 02:33:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090654208.0,705376256.0,1530540032.0,30292504576.0,3374.0,2994.0
13-04 02:33:29,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090654208.0,705376256.0,1530540032.0,30292504576.0,786.0,756.0
13-04 02:33:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090650112.0,705376256.0,1530544128.0,30292504576.0,7636.0,4773.0
13-04 02:33:31,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1090641920.0,705380352.0,1530548224.0,30292504576.0,3094.0,2157.0
13-04 02:33:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090637824.0,705380352.0,1530552320.0,30292504576.0,4583.0,3529.0
13-04 02:33:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090637824.0,705380352.0,1530552320.0,30292504576.0,5224.0,5759.0
13-04 02:33:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090633728.0,705380352.0,1530556416.0,30292504576.0,2645.0,2672.0
13-04 02:33:35,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090633728.0,705380352.0,1530556416.0,30292504576.0,4164.0,2718.0
13-04 02:33:36,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090625536.0,705384448.0,1530560512.0,30292504576.0,3161.0,2157.0
13-04 02:33:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090625536.0,705384448.0,1530560512.0,30292504576.0,3846.0,3298.0
13-04 02:33:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090621440.0,705384448.0,1530564608.0,30292504576.0,2874.0,2309.0
13-04 02:33:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090621440.0,705384448.0,1530564608.0,30292504576.0,7039.0,4232.0
13-04 02:33:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090617344.0,705384448.0,1530568704.0,30292504576.0,3829.0,2437.0
13-04 02:33:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090613248.0,705384448.0,1530572800.0,30292504576.0,6498.0,6896.0
13-04 02:33:42,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090596864.0,705388544.0,1530585088.0,30292504576.0,2365.0,2546.0
13-04 02:33:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090592768.0,705388544.0,1530589184.0,30292504576.0,3152.0,2785.0
13-04 02:33:44,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090592768.0,705388544.0,1530589184.0,30292504576.0,2759.0,1876.0
13-04 02:33:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090592768.0,705388544.0,1530589184.0,30292504576.0,219.0,350.0
13-04 02:33:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090588672.0,705388544.0,1530593280.0,30292504576.0,873.0,1552.0
13-04 02:33:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090584576.0,705388544.0,1530597376.0,30292504576.0,8445.0,4979.0
13-04 02:33:48,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090580480.0,705392640.0,1530597376.0,30292504576.0,3777.0,2354.0
13-04 02:33:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090576384.0,705392640.0,1530601472.0,30292504576.0,3968.0,4088.0
13-04 02:33:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090576384.0,705392640.0,1530601472.0,30292504576.0,4976.0,4610.0
13-04 02:33:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090572288.0,705392640.0,1530605568.0,30292504576.0,423.0,568.0
13-04 02:33:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090568192.0,705392640.0,1530609664.0,30292504576.0,2600.0,1709.0
13-04 02:33:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090568192.0,705392640.0,1530609664.0,30292504576.0,3854.0,3040.0
13-04 02:33:54,0.083,0.083,99.667,0.167,0.0,0.0,0.0,28672.0,0.0,7.0,1090560000.0,705396736.0,1530613760.0,30292504576.0,3670.0,3656.0
13-04 02:33:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090555904.0,705396736.0,1530617856.0,30292504576.0,5416.0,4166.0
13-04 02:33:56,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090555904.0,705396736.0,1530617856.0,30292504576.0,8630.0,5750.0
13-04 02:33:57,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,705396736.0,1530621952.0,30292504576.0,2737.0,3260.0
13-04 02:33:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,705396736.0,1530621952.0,30292504576.0,1533.0,1148.0
13-04 02:33:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090547712.0,705396736.0,1530626048.0,30292504576.0,2018.0,2224.0
13-04 02:34:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090543616.0,705400832.0,1530626048.0,30292504576.0,1491.0,1129.0
13-04 02:34:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090543616.0,705400832.0,1530626048.0,30292504576.0,2497.0,1616.0
13-04 02:34:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090539520.0,705400832.0,1530630144.0,30292504576.0,2084.0,2223.0
13-04 02:34:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090535424.0,705400832.0,1530634240.0,30292504576.0,5873.0,4968.0
13-04 02:34:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090531328.0,705400832.0,1530638336.0,30292504576.0,6823.0,4119.0
13-04 02:34:05,0.665,0.083,99.252,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090531328.0,705400832.0,1530638336.0,30292504576.0,6343.0,4575.0
13-04 02:34:06,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090523136.0,705404928.0,1530642432.0,30292504576.0,2994.0,2746.0
13-04 02:34:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090523136.0,705404928.0,1530642432.0,30292504576.0,2281.0,1503.0
13-04 02:34:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090523136.0,705404928.0,1530642432.0,30292504576.0,2371.0,2679.0
13-04 02:34:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1090519040.0,705404928.0,1530646528.0,30292504576.0,6204.0,5081.0
13-04 02:34:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090519040.0,705404928.0,1530646528.0,30292504576.0,3868.0,3233.0
13-04 02:34:11,0.083,0.0,99.666,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090506752.0,705413120.0,1530650624.0,30292504576.0,4670.0,2927.0
13-04 02:34:12,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090502656.0,705413120.0,1530654720.0,30292504576.0,4719.0,2904.0
13-04 02:34:13,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090502656.0,705413120.0,1530654720.0,30292504576.0,7174.0,5905.0
13-04 02:34:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090498560.0,705413120.0,1530658816.0,30292504576.0,3891.0,2479.0
13-04 02:34:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090498560.0,705413120.0,1530658816.0,30292504576.0,2084.0,2224.0
13-04 02:34:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090494464.0,705413120.0,1530662912.0,30292504576.0,2109.0,2239.0
13-04 02:34:17,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090490368.0,705417216.0,1530662912.0,30292504576.0,3870.0,2456.0
13-04 02:34:18,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090486272.0,705417216.0,1530667008.0,30292504576.0,3314.0,2951.0
13-04 02:34:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090482176.0,705417216.0,1530671104.0,30292504576.0,4942.0,4634.0
13-04 02:34:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090482176.0,705417216.0,1530671104.0,30292504576.0,3826.0,2405.0
13-04 02:34:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090478080.0,705417216.0,1530675200.0,30292504576.0,6100.0,3713.0
13-04 02:34:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,705417216.0,1530675200.0,30292504576.0,321.0,475.0
13-04 02:34:23,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090473984.0,705417216.0,1530679296.0,30292504576.0,4677.0,4302.0
13-04 02:34:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090469888.0,705417216.0,1530683392.0,30292504576.0,3255.0,2877.0
13-04 02:34:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090469888.0,705417216.0,1530683392.0,30292504576.0,159.0,308.0
13-04 02:34:26,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090465792.0,705417216.0,1530687488.0,30292504576.0,11289.0,10293.0
13-04 02:34:27,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090449408.0,705417216.0,1530703872.0,30292504576.0,2593.0,1783.0
13-04 02:34:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090445312.0,705417216.0,1530707968.0,30292504576.0,3698.0,2363.0
13-04 02:34:29,0.083,0.0,99.833,0.083,0.0,0.0,0.0,24576.0,0.0,5.0,1090445312.0,705417216.0,1530707968.0,30292504576.0,2705.0,2746.0
13-04 02:34:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090568192.0,705417216.0,1530712064.0,30292377600.0,6154.0,4633.0
13-04 02:34:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090564096.0,705417216.0,1530716160.0,30292377600.0,4394.0,2811.0
13-04 02:34:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090564096.0,705417216.0,1530716160.0,30292377600.0,1374.0,1925.0
13-04 02:34:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090564096.0,705417216.0,1530716160.0,30292377600.0,3516.0,3020.0
13-04 02:34:34,0.249,0.166,99.584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090560000.0,705417216.0,1530720256.0,30292377600.0,4939.0,3930.0
13-04 02:34:35,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090555904.0,705417216.0,1530724352.0,30292377600.0,6174.0,4616.0
13-04 02:34:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090555904.0,705417216.0,1530724352.0,30292377600.0,1578.0,2111.0
13-04 02:34:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,705417216.0,1530728448.0,30292377600.0,6280.0,4708.0
13-04 02:34:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090551808.0,705417216.0,1530728448.0,30292377600.0,5296.0,4165.0
13-04 02:34:39,0.083,0.0,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090547712.0,705417216.0,1530732544.0,30292377600.0,2496.0,1616.0
13-04 02:34:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090547712.0,705417216.0,1530732544.0,30292377600.0,3357.0,2972.0
13-04 02:34:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090543616.0,705417216.0,1530736640.0,30292377600.0,1915.0,2131.0
13-04 02:34:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090543616.0,705417216.0,1530736640.0,30292377600.0,5152.0,3404.0
13-04 02:34:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090539520.0,705417216.0,1530740736.0,30292377600.0,5032.0,4682.0
13-04 02:34:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1090539520.0,705417216.0,1530740736.0,30292377600.0,3152.0,2786.0
13-04 02:34:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090535424.0,705417216.0,1530744832.0,30292377600.0,2701.0,1802.0
13-04 02:34:46,0.083,0.0,99.584,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1090531328.0,705421312.0,1530744832.0,30292377600.0,1549.0,1171.0
13-04 02:34:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090527232.0,705421312.0,1530748928.0,30292377600.0,4837.0,2924.0
13-04 02:34:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090527232.0,705421312.0,1530748928.0,30292377600.0,2246.0,2358.0
13-04 02:34:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090523136.0,705421312.0,1530753024.0,30292377600.0,2495.0,1616.0
13-04 02:34:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090519040.0,705421312.0,1530757120.0,30292377600.0,7111.0,5659.0
13-04 02:34:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090519040.0,705421312.0,1530757120.0,30292377600.0,3211.0,2828.0
13-04 02:34:52,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090510848.0,705425408.0,1530761216.0,30292377600.0,2737.0,3326.0
13-04 02:34:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090510848.0,705425408.0,1530761216.0,30292377600.0,1328.0,962.0
13-04 02:34:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,705425408.0,1530761216.0,30292377600.0,4969.0,3184.0
13-04 02:34:55,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090506752.0,705425408.0,1530765312.0,30292377600.0,3313.0,2921.0
13-04 02:34:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090498560.0,705425408.0,1530773504.0,30292377600.0,7426.0,5003.0
13-04 02:34:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090498560.0,705425408.0,1530773504.0,30292377600.0,3356.0,2972.0
13-04 02:34:58,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090494464.0,705429504.0,1530773504.0,30292377600.0,1981.0,2132.0
13-04 02:34:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,705429504.0,1530777600.0,30292377600.0,3375.0,2993.0
13-04 02:35:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090486272.0,705429504.0,1530781696.0,30292377600.0,3120.0,2878.0
13-04 02:35:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090486272.0,705429504.0,1530781696.0,30292377600.0,4125.0,3091.0
13-04 02:35:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090502656.0,705429504.0,1530781696.0,30292361216.0,1431.0,1055.0
13-04 02:35:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1090498560.0,705429504.0,1530785792.0,30292361216.0,6262.0,4348.0
13-04 02:35:04,0.166,0.166,99.584,0.083,0.0,0.0,0.0,57344.0,0.0,13.0,1090482176.0,705433600.0,1530789888.0,30292369408.0,7605.0,5361.0
13-04 02:35:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090482176.0,705433600.0,1530789888.0,30292369408.0,1699.0,2019.0
13-04 02:35:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090478080.0,705433600.0,1530793984.0,30292369408.0,3588.0,3774.0
13-04 02:35:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090478080.0,705433600.0,1530793984.0,30292369408.0,4618.0,2811.0
13-04 02:35:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090473984.0,705433600.0,1530798080.0,30292369408.0,4320.0,3037.0
13-04 02:35:09,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090473984.0,705433600.0,1530798080.0,30292369408.0,3658.0,3586.0
13-04 02:35:10,0.083,0.249,99.418,0.249,0.0,0.0,0.0,12288.0,0.0,2.0,1090465792.0,705437696.0,1530802176.0,30292369408.0,5655.0,3465.0
13-04 02:35:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090465792.0,705437696.0,1530802176.0,30292369408.0,3972.0,3325.0
13-04 02:35:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090461696.0,705437696.0,1530806272.0,30292369408.0,5427.0,4497.0
13-04 02:35:13,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090457600.0,705437696.0,1530810368.0,30292369408.0,6360.0,4252.0
13-04 02:35:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090457600.0,705437696.0,1530810368.0,30292369408.0,975.0,1613.0
13-04 02:35:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090453504.0,705437696.0,1530814464.0,30292369408.0,4422.0,3533.0
13-04 02:35:16,0.083,0.083,99.667,0.166,0.0,0.0,0.0,20480.0,0.0,3.0,1090449408.0,705441792.0,1530814464.0,30292369408.0,3796.0,2410.0
13-04 02:35:17,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090445312.0,705441792.0,1530818560.0,30292369408.0,3355.0,2970.0
13-04 02:35:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090445312.0,705441792.0,1530818560.0,30292369408.0,2530.0,1709.0
13-04 02:35:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1090441216.0,705441792.0,1530822656.0,30292369408.0,1990.0,2121.0
13-04 02:35:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090441216.0,705441792.0,1530822656.0,30292369408.0,2557.0,1690.0
13-04 02:35:21,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1090437120.0,705445888.0,1530822656.0,30292369408.0,7494.0,4502.0
13-04 02:35:22,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090433024.0,705445888.0,1530826752.0,30292369408.0,3392.0,4263.0
13-04 02:35:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,705445888.0,1530843136.0,30292369408.0,6010.0,5123.0
13-04 02:35:24,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090420736.0,705445888.0,1530847232.0,30292361216.0,3085.0,2784.0
13-04 02:35:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090420736.0,705445888.0,1530847232.0,30292361216.0,2761.0,1844.0
13-04 02:35:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090416640.0,705445888.0,1530851328.0,30292361216.0,4576.0,4209.0
13-04 02:35:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090412544.0,705449984.0,1530851328.0,30292361216.0,3534.0,2270.0
13-04 02:35:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,705449984.0,1530859520.0,30292361216.0,2701.0,1802.0
13-04 02:35:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090404352.0,705449984.0,1530859520.0,30292361216.0,2705.0,2679.0
13-04 02:35:30,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,705449984.0,1530863616.0,30292361216.0,4950.0,3951.0
13-04 02:35:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090396160.0,705449984.0,1530867712.0,30292361216.0,4569.0,4589.0
13-04 02:35:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090396160.0,705449984.0,1530867712.0,30292361216.0,3059.0,2064.0
13-04 02:35:33,0.167,0.0,99.666,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090387968.0,705454080.0,1530871808.0,30292361216.0,6922.0,4889.0
13-04 02:35:34,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1090387968.0,705454080.0,1530871808.0,30292361216.0,3155.0,2199.0
13-04 02:35:35,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,705454080.0,1530871808.0,30292361216.0,3234.0,3842.0
13-04 02:35:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090383872.0,705454080.0,1530875904.0,30292361216.0,3222.0,2157.0
13-04 02:35:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090400256.0,705454080.0,1530875904.0,30292344832.0,3160.0,2157.0
13-04 02:35:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090396160.0,705454080.0,1530880000.0,30292344832.0,4248.0,3628.0
13-04 02:35:39,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,5.0,1090392064.0,705458176.0,1530880000.0,30292344832.0,4583.0,3698.0
13-04 02:35:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090387968.0,705458176.0,1530884096.0,30292344832.0,6077.0,5263.0
13-04 02:35:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,705458176.0,1530888192.0,30292344832.0,1328.0,962.0
13-04 02:35:42,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090383872.0,705458176.0,1530888192.0,30292344832.0,4603.0,3827.0
13-04 02:35:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090383872.0,705458176.0,1530888192.0,30292344832.0,2731.0,2871.0
13-04 02:35:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090379776.0,705458176.0,1530892288.0,30292344832.0,4931.0,3059.0
13-04 02:35:45,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090375680.0,705462272.0,1530892288.0,30292344832.0,1438.0,1046.0
13-04 02:35:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,705462272.0,1530896384.0,30292344832.0,2495.0,1616.0
13-04 02:35:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090367488.0,705462272.0,1530900480.0,30292344832.0,4621.0,5289.0
13-04 02:35:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090367488.0,705462272.0,1530900480.0,30292344832.0,3828.0,2437.0
13-04 02:35:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090363392.0,705462272.0,1530904576.0,30292344832.0,3705.0,2363.0
13-04 02:35:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090363392.0,705462272.0,1530904576.0,30292344832.0,5844.0,4828.0
13-04 02:35:51,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1090355200.0,705466368.0,1530908672.0,30292344832.0,3188.0,2878.0
13-04 02:35:52,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,705466368.0,1530908672.0,30292344832.0,1489.0,1097.0
13-04 02:35:53,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090351104.0,705466368.0,1530912768.0,30292344832.0,4738.0,4343.0
13-04 02:35:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1090277376.0,705466368.0,1530912768.0,30292418560.0,3092.0,2776.0
13-04 02:35:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090277376.0,705466368.0,1530912768.0,30292418560.0,1328.0,962.0
13-04 02:35:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090273280.0,705466368.0,1530916864.0,30292418560.0,7681.0,5337.0
13-04 02:35:57,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090265088.0,705470464.0,1530920960.0,30292418560.0,2671.0,3394.0
13-04 02:35:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090260992.0,705470464.0,1530925056.0,30292418560.0,5842.0,3671.0
13-04 02:35:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090260992.0,705470464.0,1530925056.0,30292418560.0,1982.0,2130.0
13-04 02:36:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,705470464.0,1530933248.0,30292418560.0,5039.0,3110.0
13-04 02:36:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,705470464.0,1530933248.0,30292418560.0,822.0,1469.0
13-04 02:36:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090252800.0,705470464.0,1530933248.0,30292418560.0,2338.0,2926.0
13-04 02:36:03,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090248704.0,705470464.0,1530937344.0,30292418560.0,7356.0,5076.0
13-04 02:36:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090375680.0,705470464.0,1530937344.0,30292291584.0,2995.0,2714.0
13-04 02:36:05,0.417,0.0,99.583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090498560.0,705470464.0,1530941440.0,30292164608.0,4096.0,3399.0
13-04 02:36:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090744320.0,705470464.0,1530941440.0,30291918848.0,3217.0,2064.0
13-04 02:36:07,0.166,0.083,99.667,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090682880.0,705470464.0,1530945536.0,30291976192.0,5757.0,3558.0
13-04 02:36:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090678784.0,705470464.0,1530949632.0,30291976192.0,4163.0,2870.0
13-04 02:36:09,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090678784.0,705470464.0,1530949632.0,30291976192.0,4996.0,4333.0
13-04 02:36:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090678784.0,705470464.0,1530949632.0,30291976192.0,2892.0,2653.0
13-04 02:36:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090674688.0,705470464.0,1530953728.0,30291976192.0,7239.0,4939.0
13-04 02:36:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090670592.0,705470464.0,1530957824.0,30291976192.0,4691.0,4495.0
13-04 02:36:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090670592.0,705470464.0,1530957824.0,30291976192.0,3994.0,2776.0
13-04 02:36:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090666496.0,705470464.0,1530961920.0,30291976192.0,4520.0,3667.0
13-04 02:36:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090666496.0,705470464.0,1530961920.0,30291976192.0,2496.0,1616.0
13-04 02:36:16,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090662400.0,705470464.0,1530966016.0,30291976192.0,4615.0,3707.0
13-04 02:36:17,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090662400.0,705470464.0,1530966016.0,30291976192.0,1490.0,1129.0
13-04 02:36:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090658304.0,705470464.0,1530970112.0,30291976192.0,3252.0,2878.0
13-04 02:36:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090658304.0,705470464.0,1530970112.0,30291976192.0,2144.0,2298.0
13-04 02:36:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090654208.0,705470464.0,1530974208.0,30291976192.0,3713.0,3786.0
13-04 02:36:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090650112.0,705470464.0,1530978304.0,30291976192.0,4996.0,3059.0
13-04 02:36:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090650112.0,705470464.0,1530978304.0,30291976192.0,3770.0,2363.0
13-04 02:36:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090650112.0,705470464.0,1530978304.0,30291976192.0,4174.0,3692.0
13-04 02:36:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090646016.0,705470464.0,1530982400.0,30291976192.0,5238.0,4835.0
13-04 02:36:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090641920.0,705470464.0,1530986496.0,30291976192.0,3313.0,2953.0
13-04 02:36:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1090641920.0,705470464.0,1530986496.0,30291976192.0,3921.0,3041.0
13-04 02:36:27,0.083,0.083,99.584,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090633728.0,705474560.0,1530990592.0,30291976192.0,2186.0,2317.0
13-04 02:36:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090633728.0,705474560.0,1530990592.0,30291976192.0,3669.0,2270.0
13-04 02:36:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,3.0,1090629632.0,705474560.0,1530994688.0,30291976192.0,2638.0,2681.0
13-04 02:36:30,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090629632.0,705474560.0,1530994688.0,30291976192.0,3334.0,2283.0
13-04 02:36:31,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090625536.0,705474560.0,1530998784.0,30291976192.0,9075.0,7111.0
13-04 02:36:32,0.250,0.0,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090621440.0,705474560.0,1531002880.0,30291976192.0,3404.0,3541.0
13-04 02:36:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090596864.0,705482752.0,1531019264.0,30291976192.0,5204.0,4147.0
13-04 02:36:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1090592768.0,705482752.0,1531023360.0,30291976192.0,2501.0,2540.0
13-04 02:36:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090588672.0,705482752.0,1531027456.0,30291976192.0,6829.0,4158.0
13-04 02:36:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090588672.0,705482752.0,1531027456.0,30291976192.0,1984.0,1577.0
13-04 02:36:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090588672.0,705482752.0,1531027456.0,30291976192.0,2219.0,1596.0
13-04 02:36:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090584576.0,705482752.0,1531031552.0,30291976192.0,7863.0,5841.0
13-04 02:36:39,0.166,0.166,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090576384.0,705486848.0,1531035648.0,30291976192.0,2203.0,1768.0
13-04 02:36:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090576384.0,705486848.0,1531035648.0,30291976192.0,2900.0,3420.0
13-04 02:36:41,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090572288.0,705486848.0,1531039744.0,30291976192.0,2615.0,1690.0
13-04 02:36:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090572288.0,705486848.0,1531039744.0,30291976192.0,4662.0,3826.0
13-04 02:36:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090568192.0,705486848.0,1531043840.0,30291976192.0,4483.0,3532.0
13-04 02:36:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090568192.0,705486848.0,1531043840.0,30291976192.0,3718.0,2344.0
13-04 02:36:45,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1090560000.0,705490944.0,1531047936.0,30291976192.0,1591.0,1148.0
13-04 02:36:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090560000.0,705490944.0,1531047936.0,30291976192.0,4677.0,4175.0
13-04 02:36:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090555904.0,705490944.0,1531052032.0,30291976192.0,4391.0,3431.0
13-04 02:36:48,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090555904.0,705490944.0,1531052032.0,30291976192.0,1548.0,1129.0
13-04 02:36:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1090551808.0,705490944.0,1531056128.0,30291976192.0,3272.0,2828.0
13-04 02:36:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090551808.0,705490944.0,1531056128.0,30291976192.0,6465.0,5449.0
13-04 02:36:51,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090543616.0,705495040.0,1531060224.0,30291976192.0,4059.0,1616.0
13-04 02:36:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090543616.0,705495040.0,1531060224.0,30291976192.0,4002.0,2437.0
13-04 02:36:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090539520.0,705495040.0,1531064320.0,30291976192.0,2849.0,2479.0
13-04 02:36:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090539520.0,705495040.0,1531064320.0,30291976192.0,4485.0,3533.0
13-04 02:36:55,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090539520.0,705495040.0,1531064320.0,30291976192.0,2144.0,2224.0
13-04 02:36:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090535424.0,705495040.0,1531068416.0,30291976192.0,6721.0,6035.0
13-04 02:36:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090514944.0,705499136.0,1531084800.0,30291976192.0,2077.0,2225.0
13-04 02:36:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,705499136.0,1531088896.0,30291976192.0,6817.0,4839.0
13-04 02:36:59,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,705499136.0,1531088896.0,30291976192.0,3313.0,2878.0
13-04 02:37:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090510848.0,705499136.0,1531088896.0,30291976192.0,1388.0,962.0
13-04 02:37:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1090506752.0,705499136.0,1531092992.0,30291976192.0,4543.0,3606.0
13-04 02:37:02,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090506752.0,705499136.0,1531092992.0,30291976192.0,1549.0,1129.0
13-04 02:37:03,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090502656.0,705499136.0,1531097088.0,30291976192.0,4738.0,4303.0
13-04 02:37:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,98304.0,0.0,1.0,1090498560.0,705499136.0,1531101184.0,30291976192.0,3581.0,3776.0
13-04 02:37:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090494464.0,705499136.0,1531105280.0,30291976192.0,5038.0,3886.0
13-04 02:37:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090494464.0,705499136.0,1531105280.0,30291976192.0,4775.0,2946.0
13-04 02:37:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090490368.0,705499136.0,1531109376.0,30291976192.0,6888.0,4119.0
13-04 02:37:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090105344.0,705499136.0,1531113472.0,30292357120.0,3011.0,2197.0
13-04 02:37:09,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090097152.0,705507328.0,1531113472.0,30292357120.0,1105.0,849.0
13-04 02:37:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090097152.0,705507328.0,1531113472.0,30292357120.0,5736.0,5013.0
13-04 02:37:11,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090093056.0,705507328.0,1531117568.0,30292357120.0,3642.0,3914.0
13-04 02:37:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,705507328.0,1531121664.0,30292357120.0,3944.0,3225.0
13-04 02:37:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090088960.0,705507328.0,1531121664.0,30292357120.0,5331.0,4021.0
13-04 02:37:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090080768.0,705507328.0,1531129856.0,30292357120.0,9350.0,5633.0
13-04 02:37:15,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090076672.0,705511424.0,1531129856.0,30292357120.0,1448.0,1078.0
13-04 02:37:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090076672.0,705511424.0,1531129856.0,30292357120.0,1492.0,1097.0
13-04 02:37:17,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090076672.0,705511424.0,1531129856.0,30292357120.0,261.0,401.0
13-04 02:37:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,705511424.0,1531129856.0,30292230144.0,2016.0,2223.0
13-04 02:37:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,705511424.0,1531133952.0,30292230144.0,4046.0,5532.0
13-04 02:37:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090199552.0,705511424.0,1531133952.0,30292230144.0,3770.0,2363.0
13-04 02:37:21,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090191360.0,705515520.0,1531138048.0,30292230144.0,7273.0,4399.0
13-04 02:37:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090187264.0,705515520.0,1531142144.0,30292230144.0,2914.0,2387.0
13-04 02:37:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,705515520.0,1531146240.0,30292230144.0,6035.0,3745.0
13-04 02:37:24,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,705515520.0,1531146240.0,30292230144.0,363.0,494.0
13-04 02:37:25,0.083,0.166,99.751,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090183168.0,705515520.0,1531146240.0,30292230144.0,159.0,308.0
13-04 02:37:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,705515520.0,1531146240.0,30292230144.0,4838.0,4437.0
13-04 02:37:27,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1090174976.0,705519616.0,1531150336.0,30292230144.0,2603.0,3271.0
13-04 02:37:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,705519616.0,1531150336.0,30292230144.0,3807.0,3954.0
13-04 02:37:29,0.166,0.166,99.585,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090170880.0,705519616.0,1531154432.0,30292230144.0,6634.0,4212.0
13-04 02:37:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090166784.0,705519616.0,1531158528.0,30292230144.0,3219.0,2231.0
13-04 02:37:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090162688.0,705519616.0,1531162624.0,30292230144.0,6536.0,4119.0
13-04 02:37:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090162688.0,705519616.0,1531162624.0,30292230144.0,3413.0,2809.0
13-04 02:37:33,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090158592.0,705523712.0,1531162624.0,30292230144.0,2130.0,3189.0
13-04 02:37:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090154496.0,705523712.0,1531166720.0,30292230144.0,2051.0,1577.0
13-04 02:37:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090150400.0,705523712.0,1531170816.0,30292230144.0,6107.0,4584.0
13-04 02:37:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1090146304.0,705523712.0,1531174912.0,30292230144.0,3095.0,2157.0
13-04 02:37:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090142208.0,705523712.0,1531179008.0,30292230144.0,5637.0,5083.0
13-04 02:37:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,705523712.0,1531179008.0,30292230144.0,4037.0,3037.0
13-04 02:37:39,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1090134016.0,705527808.0,1531183104.0,30292230144.0,3598.0,2270.0
13-04 02:37:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,1.0,1090256896.0,705527808.0,1531187200.0,30292103168.0,3768.0,2363.0
13-04 02:37:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,705527808.0,1531187200.0,30292103168.0,915.0,1570.0
13-04 02:37:42,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090256896.0,705527808.0,1531187200.0,30292103168.0,1635.0,2807.0
13-04 02:37:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,705527808.0,1531187200.0,30292168704.0,5108.0,3319.0
13-04 02:37:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,705527808.0,1531191296.0,30292168704.0,3770.0,2363.0
13-04 02:37:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1090183168.0,705531904.0,1531191296.0,30292168704.0,3508.0,3531.0
13-04 02:37:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090179072.0,705531904.0,1531195392.0,30292168704.0,5417.0,4167.0
13-04 02:37:47,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090174976.0,705531904.0,1531199488.0,30292168704.0,4971.0,3152.0
13-04 02:37:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090170880.0,705531904.0,1531203584.0,30292168704.0,1389.0,1004.0
13-04 02:37:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090170880.0,705531904.0,1531203584.0,30292168704.0,1532.0,1148.0
13-04 02:37:50,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1090170880.0,705531904.0,1531203584.0,30292168704.0,2223.0,3908.0
13-04 02:37:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090166784.0,705536000.0,1531203584.0,30292168704.0,2658.0,1751.0
13-04 02:37:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1090162688.0,705536000.0,1531207680.0,30292168704.0,2660.0,1783.0
13-04 02:37:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090162688.0,705536000.0,1531207680.0,30292168704.0,4316.0,3373.0
13-04 02:37:54,0.166,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090158592.0,705536000.0,1531211776.0,30292168704.0,5229.0,4587.0
13-04 02:37:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090142208.0,705536000.0,1531228160.0,30292168704.0,6036.0,3745.0
13-04 02:37:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090138112.0,705536000.0,1531232256.0,30292168704.0,6331.0,6033.0
13-04 02:37:57,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090138112.0,705536000.0,1531232256.0,30292168704.0,2739.0,3393.0
13-04 02:37:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090138112.0,705536000.0,1531232256.0,30292168704.0,261.0,401.0
13-04 02:37:59,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,705536000.0,1531236352.0,30292168704.0,4317.0,3513.0
13-04 02:38:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090134016.0,705536000.0,1531236352.0,30292168704.0,1590.0,1190.0
13-04 02:38:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090134016.0,705536000.0,1531236352.0,30292168704.0,1430.0,1055.0
13-04 02:38:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090125824.0,705536000.0,1531244544.0,30292168704.0,4862.0,3091.0
13-04 02:38:03,0.166,0.083,99.584,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090125824.0,705536000.0,1531244544.0,30292168704.0,6951.0,5610.0
13-04 02:38:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090121728.0,705536000.0,1531248640.0,30292168704.0,4442.0,2760.0
13-04 02:38:05,0.583,0.083,99.333,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090121728.0,705536000.0,1531248640.0,30292168704.0,6114.0,5785.0
13-04 02:38:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090371584.0,705536000.0,1531252736.0,30291914752.0,4206.0,3354.0
13-04 02:38:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,1090371584.0,705536000.0,1531252736.0,30291914752.0,2827.0,2653.0
13-04 02:38:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090363392.0,705536000.0,1531260928.0,30291914752.0,3028.0,2308.0
13-04 02:38:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1090363392.0,705536000.0,1531260928.0,30291914752.0,2766.0,2579.0
13-04 02:38:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,73728.0,0.0,1.0,1090359296.0,705536000.0,1531265024.0,30291914752.0,4729.0,3105.0
13-04 02:38:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,705536000.0,1531269120.0,30291914752.0,6819.0,4193.0
13-04 02:38:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090355200.0,705536000.0,1531269120.0,30291914752.0,4646.0,2946.0
13-04 02:38:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090351104.0,705536000.0,1531273216.0,30291914752.0,5234.0,5049.0
13-04 02:38:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,5.0,1090351104.0,705536000.0,1531273216.0,30291914752.0,4083.0,3948.0
13-04 02:38:15,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090334720.0,705536000.0,1531289600.0,30291914752.0,3969.0,4088.0
13-04 02:38:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090334720.0,705536000.0,1531289600.0,30291914752.0,2592.0,1783.0
13-04 02:38:17,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090330624.0,705536000.0,1531293696.0,30291914752.0,1330.0,962.0
13-04 02:38:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090326528.0,705536000.0,1531297792.0,30291914752.0,5494.0,4092.0
13-04 02:38:19,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090326528.0,705536000.0,1531297792.0,30291914752.0,3804.0,2456.0
13-04 02:38:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090322432.0,705536000.0,1531301888.0,30291914752.0,4838.0,2924.0
13-04 02:38:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090322432.0,705536000.0,1531301888.0,30291914752.0,1017.0,1664.0
13-04 02:38:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090318336.0,705536000.0,1531305984.0,30291914752.0,3151.0,2784.0
13-04 02:38:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090318336.0,705536000.0,1531305984.0,30291914752.0,975.0,1612.0
13-04 02:38:24,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090318336.0,705536000.0,1531305984.0,30291914752.0,7008.0,6252.0
13-04 02:38:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090301952.0,705536000.0,1531322368.0,30291914752.0,2078.0,2298.0
13-04 02:38:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090297856.0,705536000.0,1531326464.0,30291914752.0,6424.0,4442.0
13-04 02:38:27,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1090289664.0,705540096.0,1531330560.0,30291914752.0,7244.0,4418.0
13-04 02:38:28,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,705540096.0,1531334656.0,30291914752.0,3211.0,2793.0
13-04 02:38:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,705540096.0,1531334656.0,30291914752.0,888.0,849.0
13-04 02:38:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090285568.0,705540096.0,1531334656.0,30291914752.0,2830.0,2671.0
13-04 02:38:31,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090285568.0,705540096.0,1531334656.0,30291914752.0,2543.0,2580.0
13-04 02:38:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090281472.0,705540096.0,1531338752.0,30291914752.0,5082.0,4146.0
13-04 02:38:33,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090273280.0,705544192.0,1531342848.0,30291914752.0,8803.0,6754.0
13-04 02:38:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090273280.0,705544192.0,1531342848.0,30291914752.0,3159.0,2157.0
13-04 02:38:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1090269184.0,705544192.0,1531346944.0,30291914752.0,4227.0,2718.0
13-04 02:38:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090277376.0,705544192.0,1531346944.0,30291906560.0,4176.0,4111.0
13-04 02:38:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,705544192.0,1531355136.0,30291906560.0,5560.0,3539.0
13-04 02:38:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090269184.0,705544192.0,1531355136.0,30291906560.0,974.0,1114.0
13-04 02:38:39,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1090269184.0,705544192.0,1531355136.0,30291906560.0,1981.0,2131.0
13-04 02:38:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090265088.0,705544192.0,1531359232.0,30291906560.0,4417.0,3574.0
13-04 02:38:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090256896.0,705544192.0,1531367424.0,30291906560.0,6618.0,4915.0
13-04 02:38:42,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,1.0,1090256896.0,705544192.0,1531367424.0,30291906560.0,2187.0,2318.0
13-04 02:38:43,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,705544192.0,1531371520.0,30291906560.0,3950.0,3691.0
13-04 02:38:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090252800.0,705544192.0,1531371520.0,30291906560.0,3770.0,2363.0
13-04 02:38:45,0.083,0.0,99.416,0.501,0.0,0.0,0.0,163840.0,0.0,9.0,1090248704.0,705548288.0,1531371520.0,30291906560.0,5739.0,5508.0
13-04 02:38:46,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,705548288.0,1531387904.0,30291906560.0,1527.0,1190.0
13-04 02:38:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090232320.0,705548288.0,1531387904.0,30291906560.0,3087.0,2785.0
13-04 02:38:48,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090228224.0,705548288.0,1531392000.0,30291906560.0,1653.0,1264.0
13-04 02:38:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090224128.0,705548288.0,1531396096.0,30291906560.0,6694.0,4841.0
13-04 02:38:50,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090220032.0,705548288.0,1531400192.0,30291906560.0,2553.0,1658.0
13-04 02:38:51,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1090215936.0,705552384.0,1531400192.0,30291906560.0,2739.0,3394.0
13-04 02:38:52,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090211840.0,705552384.0,1531404288.0,30291906560.0,5101.0,3184.0
13-04 02:38:53,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090211840.0,705552384.0,1531404288.0,30291906560.0,3915.0,3082.0
13-04 02:38:54,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,705552384.0,1531408384.0,30291906560.0,4009.0,4142.0
13-04 02:38:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,705552384.0,1531408384.0,30291906560.0,1977.0,2205.0
13-04 02:38:56,0.249,0.083,99.668,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1090207744.0,705552384.0,1531408384.0,30291906560.0,1582.0,1733.0
13-04 02:38:57,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1090207744.0,705556480.0,1531412480.0,30291898368.0,5036.0,3110.0
13-04 02:38:58,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090207744.0,705556480.0,1531412480.0,30291898368.0,6728.0,4934.0
13-04 02:38:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090203648.0,705556480.0,1531416576.0,30291898368.0,3338.0,3398.0
13-04 02:39:00,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,705556480.0,1531416576.0,30291898368.0,321.0,475.0
13-04 02:39:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090203648.0,705556480.0,1531416576.0,30291898368.0,3187.0,2877.0
13-04 02:39:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090195456.0,705556480.0,1531424768.0,30291898368.0,5424.0,4094.0
13-04 02:39:03,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090191360.0,705560576.0,1531424768.0,30291898368.0,2636.0,1802.0
13-04 02:39:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090191360.0,705560576.0,1531424768.0,30291898368.0,4069.0,3298.0
13-04 02:39:05,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,705560576.0,1531428864.0,30291898368.0,4164.0,3369.0
13-04 02:39:06,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090187264.0,705560576.0,1531428864.0,30291898368.0,3933.0,3232.0
13-04 02:39:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090183168.0,705560576.0,1531432960.0,30291898368.0,5623.0,3558.0
13-04 02:39:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090183168.0,705560576.0,1531432960.0,30291898368.0,1716.0,1543.0
13-04 02:39:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090170880.0,705568768.0,1531437056.0,30291898368.0,5303.0,3617.0
13-04 02:39:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1090031616.0,705568768.0,1539829760.0,30283644928.0,8211.0,6656.0
13-04 02:39:11,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090027520.0,705568768.0,1539833856.0,30283644928.0,2776.0,2570.0
13-04 02:39:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1090023424.0,705568768.0,1539837952.0,30283644928.0,4804.0,3487.0
13-04 02:39:13,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090023424.0,705568768.0,1539837952.0,30283644928.0,1657.0,2000.0
13-04 02:39:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090019328.0,705568768.0,1539842048.0,30283644928.0,5690.0,4280.0
13-04 02:39:15,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1090015232.0,705572864.0,1539842048.0,30283644928.0,1323.0,1004.0
13-04 02:39:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,705572864.0,1539846144.0,30283644928.0,4456.0,3625.0
13-04 02:39:17,0.167,0.083,99.750,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1090007040.0,705572864.0,1539850240.0,30283644928.0,4863.0,3091.0
13-04 02:39:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,705572864.0,1539850240.0,30283644928.0,2591.0,1751.0
13-04 02:39:19,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,705572864.0,1539854336.0,30283644928.0,2145.0,2265.0
13-04 02:39:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,94208.0,0.0,1.0,1090011136.0,705572864.0,1539854336.0,30283636736.0,5006.0,4634.0
13-04 02:39:21,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1090007040.0,705572864.0,1539858432.0,30283636736.0,3825.0,2437.0
13-04 02:39:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1090007040.0,705572864.0,1539858432.0,30283636736.0,3252.0,2879.0
13-04 02:39:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1090002944.0,705572864.0,1539862528.0,30283636736.0,8184.0,7066.0
13-04 02:39:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,705572864.0,1539878912.0,30283636736.0,168.0,299.0
13-04 02:39:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089986560.0,705572864.0,1539878912.0,30283636736.0,3866.0,2530.0
13-04 02:39:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,705572864.0,1539883008.0,30283628544.0,2752.0,2387.0
13-04 02:39:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089986560.0,705576960.0,1539883008.0,30283628544.0,3699.0,2363.0
13-04 02:39:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089982464.0,705576960.0,1539887104.0,30283628544.0,2799.0,3465.0
13-04 02:39:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089982464.0,705576960.0,1539887104.0,30283628544.0,4402.0,4429.0
13-04 02:39:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,705576960.0,1539891200.0,30283628544.0,3153.0,2199.0
13-04 02:39:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089978368.0,705576960.0,1539891200.0,30283628544.0,3816.0,3326.0
13-04 02:39:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,705576960.0,1539895296.0,30283628544.0,7706.0,4773.0
13-04 02:39:33,0.0,0.0,99.917,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1089970176.0,705581056.0,1539895296.0,30283628544.0,3578.0,3094.0
13-04 02:39:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,705581056.0,1539899392.0,30283628544.0,3056.0,2064.0
13-04 02:39:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089966080.0,705581056.0,1539899392.0,30283628544.0,4468.0,4495.0
13-04 02:39:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,705581056.0,1539903488.0,30283628544.0,3872.0,3400.0
13-04 02:39:37,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,705581056.0,1539903488.0,30283628544.0,4369.0,2904.0
13-04 02:39:38,0.083,0.0,99.833,0.083,0.0,0.0,0.0,20480.0,0.0,4.0,1089957888.0,705581056.0,1539907584.0,30283628544.0,4017.0,3433.0
13-04 02:39:39,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089949696.0,705585152.0,1539911680.0,30283628544.0,6044.0,5233.0
13-04 02:39:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,705585152.0,1539911680.0,30283628544.0,3769.0,2363.0
13-04 02:39:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705585152.0,1539915776.0,30283628544.0,321.0,443.0
13-04 02:39:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089953792.0,705585152.0,1539915776.0,30283620352.0,3803.0,2456.0
13-04 02:39:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089953792.0,705585152.0,1539915776.0,30283620352.0,3265.0,3080.0
13-04 02:39:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705585152.0,1539923968.0,30283620352.0,2085.0,2225.0
13-04 02:39:45,0.0,0.083,99.750,0.167,0.0,0.0,0.0,28672.0,0.0,6.0,1089933312.0,705593344.0,1539928064.0,30283620352.0,5454.0,4261.0
13-04 02:39:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,705593344.0,1539928064.0,30283620352.0,2405.0,1514.0
13-04 02:39:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,705593344.0,1539932160.0,30283620352.0,3870.0,2456.0
13-04 02:39:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089929216.0,705593344.0,1539932160.0,30283620352.0,3204.0,2901.0
13-04 02:39:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089929216.0,705593344.0,1539932160.0,30283620352.0,1017.0,1664.0
13-04 02:39:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089925120.0,705593344.0,1539936256.0,30283620352.0,2593.0,1751.0
13-04 02:39:51,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089921024.0,705597440.0,1539936256.0,30283620352.0,3766.0,2363.0
13-04 02:39:52,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089916928.0,705597440.0,1539940352.0,30283620352.0,3312.0,2887.0
13-04 02:39:53,0.166,0.0,99.834,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089916928.0,705597440.0,1539940352.0,30283620352.0,4546.0,4174.0
13-04 02:39:54,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089912832.0,705597440.0,1539944448.0,30283620352.0,3357.0,2971.0
13-04 02:39:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,102400.0,0.0,3.0,1089912832.0,705597440.0,1539944448.0,30283620352.0,4827.0,2998.0
13-04 02:39:56,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,705597440.0,1539948544.0,30283620352.0,7437.0,6687.0
13-04 02:39:57,0.083,0.083,99.500,0.333,0.0,0.0,0.0,24576.0,0.0,3.0,1089900544.0,705601536.0,1539952640.0,30283620352.0,1533.0,1148.0
13-04 02:39:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089900544.0,705601536.0,1539952640.0,30283620352.0,159.0,308.0
13-04 02:39:59,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089896448.0,705601536.0,1539956736.0,30283620352.0,5032.0,3152.0
13-04 02:40:00,0.166,0.083,99.750,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089896448.0,705601536.0,1539956736.0,30283620352.0,2048.0,2855.0
13-04 02:40:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705601536.0,1539956736.0,30283612160.0,1830.0,1055.0
13-04 02:40:02,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089900544.0,705601536.0,1539960832.0,30283612160.0,7292.0,6587.0
13-04 02:40:03,0.334,0.084,99.499,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1090011136.0,705601536.0,1539977216.0,30283485184.0,6397.0,6033.0
13-04 02:40:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090011136.0,705601536.0,1539977216.0,30283485184.0,4450.0,2718.0
13-04 02:40:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1090007040.0,705601536.0,1539981312.0,30283485184.0,5757.0,3558.0
13-04 02:40:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,705601536.0,1539985408.0,30283485184.0,2113.0,1410.0
13-04 02:40:07,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,705601536.0,1539985408.0,30283485184.0,2250.0,1596.0
13-04 02:40:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,705601536.0,1539989504.0,30283485184.0,6469.0,5768.0
13-04 02:40:09,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,705601536.0,1539989504.0,30283485184.0,2892.0,2188.0
13-04 02:40:10,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089994752.0,705601536.0,1539993600.0,30283485184.0,4931.0,4862.0
13-04 02:40:11,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089994752.0,705601536.0,1539993600.0,30283485184.0,4074.0,3419.0
13-04 02:40:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,705601536.0,1539997696.0,30283485184.0,4381.0,2718.0
13-04 02:40:13,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,705601536.0,1539997696.0,30283485184.0,4552.0,2811.0
13-04 02:40:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089990656.0,705601536.0,1539997696.0,30283485184.0,2598.0,1709.0
13-04 02:40:15,0.0,0.083,99.833,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1089986560.0,705601536.0,1540001792.0,30283485184.0,5210.0,3650.0
13-04 02:40:16,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089978368.0,705601536.0,1540009984.0,30283485184.0,1981.0,2131.0
13-04 02:40:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089978368.0,705601536.0,1540009984.0,30283485184.0,2759.0,1876.0
13-04 02:40:18,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,705601536.0,1540014080.0,30283485184.0,3906.0,4048.0
13-04 02:40:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089974272.0,705601536.0,1540014080.0,30283485184.0,3315.0,2951.0
13-04 02:40:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089974272.0,705601536.0,1540014080.0,30283485184.0,915.0,1570.0
13-04 02:40:21,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089966080.0,705605632.0,1540018176.0,30283485184.0,5977.0,3671.0
13-04 02:40:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089961984.0,705605632.0,1540022272.0,30283485184.0,5003.0,3050.0
13-04 02:40:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,705605632.0,1540022272.0,30283485184.0,3923.0,3040.0
13-04 02:40:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,705605632.0,1540022272.0,30283476992.0,915.0,1570.0
13-04 02:40:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089966080.0,705605632.0,1540026368.0,30283476992.0,6946.0,5475.0
13-04 02:40:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089961984.0,705605632.0,1540030464.0,30283476992.0,2811.0,2461.0
13-04 02:40:27,0.083,0.0,99.833,0.083,0.0,0.0,0.0,36864.0,0.0,5.0,1089957888.0,705609728.0,1540030464.0,30283476992.0,1077.0,1737.0
13-04 02:40:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,705609728.0,1540030464.0,30283476992.0,2738.0,3393.0
13-04 02:40:29,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,705609728.0,1540034560.0,30283476992.0,6665.0,4119.0
13-04 02:40:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1089949696.0,705609728.0,1540038656.0,30283476992.0,4264.0,2811.0
13-04 02:40:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,705609728.0,1540038656.0,30283468800.0,4390.0,2853.0
13-04 02:40:32,0.0,0.0,99.750,0.250,0.0,0.0,0.0,53248.0,0.0,6.0,1089949696.0,705613824.0,1540042752.0,30283468800.0,8200.0,6667.0
13-04 02:40:33,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705613824.0,1540046848.0,30283468800.0,2144.0,2180.0
13-04 02:40:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705613824.0,1540046848.0,30283468800.0,1954.0,1410.0
13-04 02:40:35,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,705613824.0,1540050944.0,30283468800.0,2712.0,2671.0
13-04 02:40:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089941504.0,705613824.0,1540050944.0,30283468800.0,4413.0,3361.0
13-04 02:40:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089937408.0,705613824.0,1540055040.0,30283468800.0,5505.0,5149.0
13-04 02:40:38,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089921024.0,705617920.0,1540059136.0,30283476992.0,7410.0,4967.0
13-04 02:40:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705617920.0,1540063232.0,30283476992.0,5874.0,3578.0
13-04 02:40:40,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705617920.0,1540063232.0,30283476992.0,168.0,299.0
13-04 02:40:41,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705617920.0,1540063232.0,30283476992.0,2144.0,2298.0
13-04 02:40:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089912832.0,705617920.0,1540067328.0,30283476992.0,3250.0,2879.0
13-04 02:40:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089912832.0,705617920.0,1540067328.0,30283476992.0,2808.0,2170.0
13-04 02:40:44,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089904640.0,705622016.0,1540071424.0,30283476992.0,813.0,1477.0
13-04 02:40:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705622016.0,1540071424.0,30283476992.0,5949.0,3569.0
13-04 02:40:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089900544.0,705622016.0,1540075520.0,30283476992.0,6244.0,5223.0
13-04 02:40:47,0.167,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089896448.0,705622016.0,1540079616.0,30283476992.0,6231.0,5077.0
13-04 02:40:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089880064.0,705622016.0,1540096000.0,30283476992.0,2180.0,2360.0
13-04 02:40:49,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089875968.0,705622016.0,1540100096.0,30283476992.0,2593.0,1783.0
13-04 02:40:50,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089871872.0,705626112.0,1540100096.0,30283476992.0,1429.0,1055.0
13-04 02:40:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089867776.0,705626112.0,1540104192.0,30283476992.0,1981.0,2130.0
13-04 02:40:52,0.0,0.167,99.833,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1089867776.0,705626112.0,1540104192.0,30283476992.0,5684.0,4352.0
13-04 02:40:53,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089863680.0,705626112.0,1540108288.0,30283476992.0,7143.0,4325.0
13-04 02:40:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089859584.0,705626112.0,1540112384.0,30283476992.0,3248.0,2920.0
13-04 02:40:55,0.083,0.083,99.834,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089867776.0,705626112.0,1540112384.0,30283468800.0,1982.0,2131.0
13-04 02:40:56,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089863680.0,705630208.0,1540112384.0,30283468800.0,5057.0,3788.0
13-04 02:40:57,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089859584.0,705630208.0,1540116480.0,30283468800.0,1137.0,1780.0
13-04 02:40:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089859584.0,705630208.0,1540116480.0,30283468800.0,2084.0,2224.0
13-04 02:40:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089855488.0,705630208.0,1540120576.0,30283468800.0,3150.0,2785.0
13-04 02:41:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089855488.0,705630208.0,1540120576.0,30283468800.0,1593.0,1222.0
13-04 02:41:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089851392.0,705630208.0,1540124672.0,30283468800.0,6526.0,4681.0
13-04 02:41:02,0.083,0.083,99.667,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089843200.0,705638400.0,1540124672.0,30283468800.0,6796.0,4933.0
13-04 02:41:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089839104.0,705638400.0,1540128768.0,30283468800.0,5345.0,5167.0
13-04 02:41:04,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089949696.0,705638400.0,1540145152.0,30283341824.0,3482.0,2250.0
13-04 02:41:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,102400.0,0.0,1.0,1089949696.0,705638400.0,1540145152.0,30283341824.0,2862.0,2714.0
13-04 02:41:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,705638400.0,1540145152.0,30283341824.0,1657.0,1999.0
13-04 02:41:07,0.167,0.0,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089945600.0,705638400.0,1540149248.0,30283341824.0,5038.0,3888.0
13-04 02:41:08,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705638400.0,1540149248.0,30283341824.0,5427.0,3690.0
13-04 02:41:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1089941504.0,705638400.0,1540153344.0,30283341824.0,7444.0,5195.0
13-04 02:41:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089937408.0,705638400.0,1540157440.0,30283341824.0,3732.0,2544.0
13-04 02:41:11,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089933312.0,705638400.0,1540161536.0,30283341824.0,4101.0,3325.0
13-04 02:41:12,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089933312.0,705638400.0,1540161536.0,30283341824.0,4487.0,2811.0
13-04 02:41:13,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089929216.0,705642496.0,1540161536.0,30283341824.0,2868.0,2672.0
13-04 02:41:14,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089925120.0,705642496.0,1540165632.0,30283341824.0,3146.0,2858.0
13-04 02:41:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089925120.0,705642496.0,1540165632.0,30283341824.0,3315.0,2921.0
13-04 02:41:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089921024.0,705642496.0,1540169728.0,30283341824.0,3254.0,2877.0
13-04 02:41:17,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089916928.0,705642496.0,1540173824.0,30283341824.0,5286.0,3819.0
13-04 02:41:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705642496.0,1540173824.0,30283341824.0,1388.0,1004.0
13-04 02:41:19,0.083,0.083,99.667,0.166,0.0,0.0,0.0,28672.0,0.0,4.0,1089912832.0,705646592.0,1540173824.0,30283341824.0,3247.0,2921.0
13-04 02:41:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705646592.0,1540182016.0,30283341824.0,4870.0,3017.0
13-04 02:41:21,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705646592.0,1540182016.0,30283341824.0,3255.0,2878.0
13-04 02:41:22,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089900544.0,705646592.0,1540186112.0,30283341824.0,2701.0,1802.0
13-04 02:41:23,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089896448.0,705646592.0,1540190208.0,30283341824.0,6459.0,6106.0
13-04 02:41:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089896448.0,705646592.0,1540190208.0,30283341824.0,915.0,1569.0
13-04 02:41:25,0.166,0.083,99.584,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1089888256.0,705650688.0,1540194304.0,30283341824.0,4933.0,3091.0
13-04 02:41:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089888256.0,705650688.0,1540194304.0,30283341824.0,2955.0,2573.0
13-04 02:41:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,4.0,1089888256.0,705650688.0,1540194304.0,30283341824.0,1517.0,1575.0
13-04 02:41:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089884160.0,705650688.0,1540198400.0,30283341824.0,7203.0,4367.0
13-04 02:41:29,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,705650688.0,1540202496.0,30283214848.0,5506.0,5149.0
13-04 02:41:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1090007040.0,705650688.0,1540202496.0,30283214848.0,1542.0,2019.0
13-04 02:41:31,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,705654784.0,1540206592.0,30283214848.0,2771.0,2744.0
13-04 02:41:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090007040.0,705654784.0,1540206592.0,30283206656.0,2541.0,2512.0
13-04 02:41:33,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,705654784.0,1540210688.0,30283206656.0,9295.0,6290.0
13-04 02:41:34,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1090002944.0,705654784.0,1540210688.0,30283206656.0,2117.0,1577.0
13-04 02:41:35,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089998848.0,705654784.0,1540214784.0,30283206656.0,2579.0,2672.0
13-04 02:41:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089998848.0,705654784.0,1540214784.0,30283206656.0,5368.0,3465.0
13-04 02:41:37,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089986560.0,705662976.0,1540218880.0,30283206656.0,3225.0,2157.0
13-04 02:41:38,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089982464.0,705662976.0,1540222976.0,30283206656.0,7281.0,7614.0
13-04 02:41:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089970176.0,705662976.0,1540235264.0,30283206656.0,2342.0,3494.0
13-04 02:41:40,0.083,0.083,99.833,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1089966080.0,705662976.0,1540239360.0,30283206656.0,7208.0,4325.0
13-04 02:41:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1089966080.0,705662976.0,1540239360.0,30283206656.0,2531.0,1709.0
13-04 02:41:42,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089957888.0,705667072.0,1540243456.0,30283206656.0,813.0,1476.0
13-04 02:41:43,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089957888.0,705667072.0,1540243456.0,30283206656.0,5859.0,4191.0
13-04 02:41:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,705667072.0,1540247552.0,30283206656.0,1328.0,962.0
13-04 02:41:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089953792.0,705667072.0,1540247552.0,30283206656.0,5655.0,4260.0
13-04 02:41:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089949696.0,705667072.0,1540251648.0,30283206656.0,5176.0,4729.0
13-04 02:41:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089949696.0,705667072.0,1540251648.0,30283206656.0,2018.0,2225.0
13-04 02:41:48,0.167,0.083,99.667,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089945600.0,705667072.0,1540255744.0,30283206656.0,2719.0,1793.0
13-04 02:41:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089945600.0,705667072.0,1540255744.0,30283206656.0,5488.0,4093.0
13-04 02:41:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089941504.0,705667072.0,1540259840.0,30283206656.0,423.0,568.0
13-04 02:41:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089941504.0,705667072.0,1540259840.0,30283206656.0,5125.0,4555.0
13-04 02:41:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089921024.0,705667072.0,1540280320.0,30283206656.0,3150.0,2784.0
13-04 02:41:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705667072.0,1540284416.0,30283206656.0,8054.0,6264.0
13-04 02:41:54,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089916928.0,705667072.0,1540284416.0,30283206656.0,3314.0,2952.0
13-04 02:41:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089921024.0,705667072.0,1540288512.0,30283198464.0,1467.0,1148.0
13-04 02:41:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089921024.0,705667072.0,1540288512.0,30283198464.0,5651.0,4762.0
13-04 02:41:57,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705667072.0,1540292608.0,30283198464.0,4474.0,3647.0
13-04 02:41:58,0.083,0.166,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705667072.0,1540292608.0,30283198464.0,1429.0,1055.0
13-04 02:41:59,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089916928.0,705667072.0,1540292608.0,30283198464.0,321.0,443.0
13-04 02:42:00,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089912832.0,705667072.0,1540296704.0,30283198464.0,4600.0,3531.0
13-04 02:42:01,0.749,0.083,99.168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089908736.0,705667072.0,1540300800.0,30283198464.0,4892.0,2530.0
13-04 02:42:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1089908736.0,705667072.0,1540300800.0,30283198464.0,4920.0,3438.0
13-04 02:42:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705667072.0,1540304896.0,30283198464.0,4318.0,3430.0
13-04 02:42:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089904640.0,705667072.0,1540304896.0,30283198464.0,3439.0,2231.0
13-04 02:42:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1089900544.0,705667072.0,1540308992.0,30283198464.0,6521.0,5248.0
13-04 02:42:06,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089900544.0,705667072.0,1540308992.0,30283198464.0,3089.0,2807.0
13-04 02:42:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089896448.0,705667072.0,1540313088.0,30283198464.0,3342.0,2064.0
13-04 02:42:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089515520.0,705667072.0,1540313088.0,30283579392.0,1783.0,1468.0
13-04 02:42:09,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089511424.0,705667072.0,1540317184.0,30283579392.0,8481.0,6167.0
13-04 02:42:10,0.167,0.083,99.750,0.0,0.0,0.0,0.0,81920.0,0.0,1.0,1089507328.0,705667072.0,1540321280.0,30283579392.0,6512.0,4834.0
13-04 02:42:11,0.166,0.083,99.751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089515520.0,705667072.0,1540321280.0,30283571200.0,3582.0,3841.0
13-04 02:42:12,0.0,0.083,99.833,0.083,0.0,0.0,0.0,49152.0,0.0,6.0,1089507328.0,705671168.0,1540325376.0,30283571200.0,5716.0,3465.0
13-04 02:42:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089507328.0,705671168.0,1540325376.0,30283571200.0,1273.0,1016.0
13-04 02:42:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089507328.0,705671168.0,1540325376.0,30283571200.0,1489.0,1055.0
13-04 02:42:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089503232.0,705671168.0,1540329472.0,30283571200.0,4441.0,3482.0
13-04 02:42:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089503232.0,705671168.0,1540329472.0,30283571200.0,1489.0,1055.0
13-04 02:42:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,1089490944.0,705679360.0,1540333568.0,30283571200.0,6620.0,6010.0
13-04 02:42:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089486848.0,705679360.0,1540337664.0,30283571200.0,5646.0,4228.0
13-04 02:42:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089482752.0,705679360.0,1540341760.0,30283571200.0,4417.0,3466.0
13-04 02:42:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089482752.0,705679360.0,1540341760.0,30283571200.0,1296.0,860.0
13-04 02:42:21,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089482752.0,705679360.0,1540341760.0,30283571200.0,1594.0,1148.0
13-04 02:42:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089478656.0,705679360.0,1540345856.0,30283571200.0,5814.0,4354.0
13-04 02:42:23,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089474560.0,705683456.0,1540345856.0,30283571200.0,2752.0,2386.0
13-04 02:42:24,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,705683456.0,1540354048.0,30283571200.0,3374.0,2951.0
13-04 02:42:25,0.167,0.167,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089462272.0,705683456.0,1540358144.0,30283571200.0,6237.0,5290.0
13-04 02:42:26,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089462272.0,705683456.0,1540358144.0,30283571200.0,4669.0,4303.0
13-04 02:42:27,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089462272.0,705683456.0,1540358144.0,30283571200.0,4965.0,2957.0
13-04 02:42:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089458176.0,705683456.0,1540362240.0,30283571200.0,3015.0,2444.0
13-04 02:42:29,0.0,0.083,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089454080.0,705687552.0,1540362240.0,30283571200.0,2076.0,1452.0
13-04 02:42:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089449984.0,705687552.0,1540366336.0,30283571200.0,3279.0,2231.0
13-04 02:42:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089445888.0,705687552.0,1540370432.0,30283571200.0,5038.0,4054.0
13-04 02:42:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089445888.0,705687552.0,1540370432.0,30283571200.0,3872.0,3259.0
13-04 02:42:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089441792.0,705687552.0,1540374528.0,30283571200.0,6740.0,5736.0
13-04 02:42:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089437696.0,705687552.0,1540378624.0,30283571200.0,3118.0,2064.0
13-04 02:42:35,0.167,0.167,99.584,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089433600.0,705691648.0,1540378624.0,30283571200.0,6382.0,4727.0
13-04 02:42:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,705691648.0,1540378624.0,30283571200.0,1068.0,933.0
13-04 02:42:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089429504.0,705691648.0,1540382720.0,30283571200.0,2110.0,1577.0
13-04 02:42:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089429504.0,705691648.0,1540382720.0,30283571200.0,4951.0,4782.0
13-04 02:42:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089413120.0,705691648.0,1540399104.0,30283571200.0,5678.0,5254.0
13-04 02:42:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,90112.0,0.0,4.0,1089409024.0,705691648.0,1540403200.0,30283571200.0,6140.0,5262.0
13-04 02:42:41,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089400832.0,705695744.0,1540407296.0,30283571200.0,2497.0,1616.0
13-04 02:42:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089400832.0,705695744.0,1540407296.0,30283571200.0,2186.0,2318.0
13-04 02:42:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1089396736.0,705695744.0,1540411392.0,30283571200.0,6937.0,4678.0
13-04 02:42:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089396736.0,705695744.0,1540411392.0,30283571200.0,1364.0,1055.0
13-04 02:42:45,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089396736.0,705695744.0,1540411392.0,30283571200.0,3865.0,2530.0
13-04 02:42:46,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705695744.0,1540415488.0,30283571200.0,1322.0,1036.0
13-04 02:42:47,0.083,0.083,99.750,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1089384448.0,705699840.0,1540419584.0,30283571200.0,3942.0,4073.0
13-04 02:42:48,0.084,0.0,99.916,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089384448.0,705699840.0,1540419584.0,30283571200.0,5413.0,4136.0
13-04 02:42:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089380352.0,705699840.0,1540423680.0,30283571200.0,3288.0,2971.0
13-04 02:42:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089380352.0,705699840.0,1540423680.0,30283571200.0,2044.0,2173.0
13-04 02:42:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089376256.0,705699840.0,1540427776.0,30283571200.0,4939.0,3017.0
13-04 02:42:52,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1089376256.0,705703936.0,1540423680.0,30283571200.0,1489.0,1129.0
13-04 02:42:53,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089368064.0,705703936.0,1540431872.0,30283571200.0,5192.0,3787.0
13-04 02:42:54,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089368064.0,705703936.0,1540431872.0,30283571200.0,4155.0,5592.0
13-04 02:42:55,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089351680.0,705703936.0,1540448256.0,30283571200.0,5099.0,3184.0
13-04 02:42:56,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,705703936.0,1540456448.0,30283571200.0,6912.0,5519.0
13-04 02:42:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,705703936.0,1540456448.0,30283571200.0,2739.0,3326.0
13-04 02:42:58,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089335296.0,705708032.0,1540460544.0,30283571200.0,3666.0,2270.0
13-04 02:42:59,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089335296.0,705708032.0,1540460544.0,30283571200.0,321.0,475.0
13-04 02:43:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,705708032.0,1540464640.0,30283571200.0,3930.0,2498.0
13-04 02:43:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,705708032.0,1540464640.0,30283571200.0,3702.0,2363.0
13-04 02:43:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,705708032.0,1540464640.0,30283571200.0,813.0,1412.0
13-04 02:43:03,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,705708032.0,1540468736.0,30283571200.0,6558.0,6200.0
13-04 02:43:04,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1089318912.0,705712128.0,1540472832.0,30283571200.0,7958.0,4713.0
13-04 02:43:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089314816.0,705712128.0,1540476928.0,30283571200.0,3625.0,3935.0
13-04 02:43:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089314816.0,705712128.0,1540476928.0,30283571200.0,2402.0,2145.0
13-04 02:43:07,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089314816.0,705712128.0,1540476928.0,30283571200.0,3447.0,2157.0
13-04 02:43:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089310720.0,705712128.0,1540481024.0,30283571200.0,6620.0,4294.0
13-04 02:43:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089310720.0,705712128.0,1540481024.0,30283571200.0,3215.0,2064.0
13-04 02:43:10,0.083,0.0,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1089302528.0,705716224.0,1540485120.0,30283571200.0,2353.0,3187.0
13-04 02:43:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,705716224.0,1540485120.0,30283571200.0,3470.0,2349.0
13-04 02:43:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089298432.0,705716224.0,1540489216.0,30283571200.0,9356.0,7185.0
13-04 02:43:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089294336.0,705716224.0,1540493312.0,30283571200.0,4714.0,3947.0
13-04 02:43:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089294336.0,705716224.0,1540493312.0,30283571200.0,1428.0,1055.0
13-04 02:43:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,118784.0,0.0,5.0,1089290240.0,705716224.0,1540497408.0,30283571200.0,1532.0,1148.0
13-04 02:43:16,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089286144.0,705720320.0,1540497408.0,30283571200.0,2778.0,1867.0
13-04 02:43:17,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089286144.0,705720320.0,1540497408.0,30283571200.0,7401.0,4938.0
13-04 02:43:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,705720320.0,1540501504.0,30283571200.0,261.0,401.0
13-04 02:43:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089277952.0,705720320.0,1540505600.0,30283571200.0,5214.0,6187.0
13-04 02:43:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089277952.0,705720320.0,1540505600.0,30283571200.0,4769.0,2924.0
13-04 02:43:21,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089273856.0,705720320.0,1540509696.0,30283571200.0,3314.0,2952.0
13-04 02:43:22,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1089269760.0,705724416.0,1540509696.0,30283571200.0,1532.0,1148.0
13-04 02:43:23,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089269760.0,705724416.0,1540509696.0,30283571200.0,2490.0,1690.0
13-04 02:43:24,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705724416.0,1540513792.0,30283444224.0,3872.0,2456.0
13-04 02:43:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089388544.0,705724416.0,1540517888.0,30283444224.0,3600.0,2270.0
13-04 02:43:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089388544.0,705724416.0,1540517888.0,30283444224.0,2992.0,4165.0
13-04 02:43:27,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1089384448.0,705728512.0,1540517888.0,30283444224.0,5460.0,4187.0
13-04 02:43:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089380352.0,705728512.0,1540530176.0,30283436032.0,3696.0,2405.0
13-04 02:43:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089380352.0,705728512.0,1540530176.0,30283436032.0,4752.0,5299.0
13-04 02:43:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089376256.0,705728512.0,1540534272.0,30283436032.0,3208.0,2138.0
13-04 02:43:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,2.0,1089376256.0,705728512.0,1540534272.0,30283436032.0,4368.0,2904.0
13-04 02:43:32,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,705728512.0,1540538368.0,30283436032.0,3710.0,3234.0
13-04 02:43:33,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089372160.0,705728512.0,1540538368.0,30283436032.0,4482.0,3488.0
13-04 02:43:34,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,705728512.0,1540542464.0,30283436032.0,5147.0,4049.0
13-04 02:43:35,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,705728512.0,1540542464.0,30283436032.0,4985.0,3979.0
13-04 02:43:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089363968.0,705728512.0,1540546560.0,30283436032.0,3160.0,2157.0
13-04 02:43:37,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089363968.0,705728512.0,1540546560.0,30283436032.0,3920.0,3420.0
13-04 02:43:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,705728512.0,1540550656.0,30283436032.0,3859.0,3571.0
13-04 02:43:39,0.083,0.249,99.501,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089359872.0,705728512.0,1540550656.0,30283436032.0,3374.0,2495.0
13-04 02:43:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089355776.0,705728512.0,1540554752.0,30283436032.0,2083.0,2224.0
13-04 02:43:41,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089355776.0,705728512.0,1540554752.0,30283436032.0,4970.0,3110.0
13-04 02:43:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089351680.0,705728512.0,1540558848.0,30283436032.0,1983.0,2064.0
13-04 02:43:43,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089347584.0,705728512.0,1540562944.0,30283436032.0,7683.0,6216.0
13-04 02:43:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,705728512.0,1540562944.0,30283436032.0,3843.0,2540.0
13-04 02:43:45,0.083,0.166,99.667,0.083,0.0,0.0,0.0,81920.0,0.0,3.0,1089343488.0,705728512.0,1540567040.0,30283436032.0,3417.0,3044.0
13-04 02:43:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,705728512.0,1540567040.0,30283436032.0,1390.0,962.0
13-04 02:43:47,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089343488.0,705728512.0,1540567040.0,30283436032.0,3351.0,3044.0
13-04 02:43:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1089339392.0,705728512.0,1540571136.0,30283436032.0,2076.0,2266.0
13-04 02:43:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705728512.0,1540571136.0,30283436032.0,2597.0,1709.0
13-04 02:43:50,0.0,0.083,99.917,0.0,0.0,0.0,0.0,20480.0,0.0,5.0,1089339392.0,705728512.0,1540571136.0,30283436032.0,2425.0,1658.0
13-04 02:43:51,0.0,0.0,99.750,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089343488.0,705728512.0,1540575232.0,30283427840.0,6796.0,4933.0
13-04 02:43:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705728512.0,1540579328.0,30283427840.0,4524.0,3625.0
13-04 02:43:53,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089335296.0,705728512.0,1540583424.0,30283427840.0,4639.0,4282.0
13-04 02:43:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089335296.0,705728512.0,1540583424.0,30283427840.0,1430.0,1055.0
13-04 02:43:55,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089335296.0,705728512.0,1540583424.0,30283427840.0,2144.0,2266.0
13-04 02:43:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,705728512.0,1540587520.0,30283427840.0,4778.0,4396.0
13-04 02:43:57,0.0,0.0,99.917,0.083,0.0,0.0,0.0,20480.0,0.0,3.0,1089331200.0,705728512.0,1540587520.0,30283427840.0,2556.0,1690.0
13-04 02:43:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089327104.0,705728512.0,1540591616.0,30283427840.0,3992.0,3091.0
13-04 02:43:59,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089327104.0,705728512.0,1540591616.0,30283427840.0,3669.0,2270.0
13-04 02:44:00,0.583,0.083,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,705728512.0,1540599808.0,30283427840.0,7346.0,6083.0
13-04 02:44:01,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089314816.0,705728512.0,1540603904.0,30283427840.0,2016.0,2223.0
13-04 02:44:02,0.083,0.0,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089314816.0,705732608.0,1540599808.0,30283427840.0,4744.0,2822.0
13-04 02:44:03,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1089310720.0,705732608.0,1540603904.0,30283427840.0,2441.0,3086.0
13-04 02:44:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089306624.0,705732608.0,1540608000.0,30283427840.0,2178.0,1410.0
13-04 02:44:05,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089306624.0,705732608.0,1540608000.0,30283427840.0,4133.0,3493.0
13-04 02:44:06,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,705732608.0,1540612096.0,30283427840.0,8056.0,4773.0
13-04 02:44:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089298432.0,705732608.0,1540616192.0,30283427840.0,3283.0,2064.0
13-04 02:44:08,0.0,0.0,99.833,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1089294336.0,705736704.0,1540616192.0,30283427840.0,4422.0,5196.0
13-04 02:44:09,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089290240.0,705736704.0,1540620288.0,30283427840.0,8420.0,6167.0
13-04 02:44:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,705736704.0,1540624384.0,30283427840.0,1105.0,891.0
13-04 02:44:11,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,705736704.0,1540624384.0,30283427840.0,2946.0,2874.0
13-04 02:44:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,705736704.0,1540628480.0,30283427840.0,5719.0,3465.0
13-04 02:44:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089282048.0,705736704.0,1540628480.0,30283427840.0,4916.0,4065.0
13-04 02:44:14,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089277952.0,705740800.0,1540628480.0,30283427840.0,219.0,382.0
13-04 02:44:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089273856.0,705740800.0,1540632576.0,30283427840.0,4869.0,3017.0
13-04 02:44:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089396736.0,705740800.0,1540636672.0,30283300864.0,5199.0,4750.0
13-04 02:44:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089396736.0,705740800.0,1540636672.0,30283300864.0,3509.0,3521.0
13-04 02:44:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705740800.0,1540640768.0,30283300864.0,3704.0,2363.0
13-04 02:44:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705740800.0,1540640768.0,30283300864.0,3150.0,2785.0
13-04 02:44:20,0.0,0.083,99.750,0.167,0.0,0.0,0.0,102400.0,0.0,5.0,1089384448.0,705744896.0,1540644864.0,30283300864.0,3929.0,2498.0
13-04 02:44:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089384448.0,705744896.0,1540644864.0,30283300864.0,2593.0,1751.0
13-04 02:44:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089380352.0,705744896.0,1540648960.0,30283300864.0,3313.0,2952.0
13-04 02:44:23,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089380352.0,705744896.0,1540648960.0,30283300864.0,1671.0,2833.0
13-04 02:44:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089376256.0,705744896.0,1540653056.0,30283300864.0,4765.0,2998.0
13-04 02:44:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,7.0,1089376256.0,705744896.0,1540653056.0,30283300864.0,3151.0,2786.0
13-04 02:44:26,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089368064.0,705748992.0,1540657152.0,30283300864.0,4711.0,4395.0
13-04 02:44:27,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089368064.0,705748992.0,1540657152.0,30283300864.0,3673.0,2456.0
13-04 02:44:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089363968.0,705748992.0,1540661248.0,30283300864.0,5023.0,3538.0
13-04 02:44:29,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,705748992.0,1540665344.0,30283300864.0,4390.0,2853.0
13-04 02:44:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089359872.0,705748992.0,1540665344.0,30283300864.0,2050.0,1577.0
13-04 02:44:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,705748992.0,1540665344.0,30283300864.0,2748.0,4262.0
13-04 02:44:32,0.083,0.0,99.750,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089347584.0,705753088.0,1540673536.0,30283300864.0,3917.0,3354.0
13-04 02:44:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,705753088.0,1540673536.0,30283300864.0,6919.0,4963.0
13-04 02:44:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089343488.0,705753088.0,1540677632.0,30283300864.0,3815.0,3325.0
13-04 02:44:35,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089343488.0,705753088.0,1540677632.0,30283300864.0,2050.0,1545.0
13-04 02:44:36,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705753088.0,1540681728.0,30283300864.0,3095.0,2157.0
13-04 02:44:37,0.083,0.0,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1089339392.0,705757184.0,1540677632.0,30283300864.0,4395.0,2811.0
13-04 02:44:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089331200.0,705757184.0,1540685824.0,30283300864.0,6865.0,5348.0
13-04 02:44:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089327104.0,705757184.0,1540689920.0,30283300864.0,4505.0,4126.0
13-04 02:44:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,705757184.0,1540689920.0,30283300864.0,4561.0,5218.0
13-04 02:44:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089449984.0,705757184.0,1540694016.0,30283173888.0,3699.0,2363.0
13-04 02:44:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089445888.0,705757184.0,1540698112.0,30283173888.0,2597.0,1709.0
13-04 02:44:43,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1089441792.0,705761280.0,1540698112.0,30283173888.0,2205.0,1841.0
13-04 02:44:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089441792.0,705761280.0,1540698112.0,30283173888.0,3817.0,2657.0
13-04 02:44:45,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089437696.0,705761280.0,1540702208.0,30283173888.0,2077.0,2266.0
13-04 02:44:46,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089437696.0,705761280.0,1540702208.0,30283173888.0,3186.0,2878.0
13-04 02:44:47,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,705761280.0,1540706304.0,30283173888.0,3764.0,2437.0
13-04 02:44:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,705761280.0,1540706304.0,30283173888.0,5080.0,4700.0
13-04 02:44:49,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089425408.0,705765376.0,1540710400.0,30283173888.0,5547.0,4069.0
13-04 02:44:50,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089421312.0,705765376.0,1540714496.0,30283173888.0,2950.0,2512.0
13-04 02:44:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089421312.0,705765376.0,1540714496.0,30283173888.0,2600.0,1709.0
13-04 02:44:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089421312.0,705765376.0,1540714496.0,30283173888.0,1490.0,1097.0
13-04 02:44:53,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089425408.0,705765376.0,1540718592.0,30283165696.0,6432.0,6126.0
13-04 02:44:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089425408.0,705765376.0,1540718592.0,30283165696.0,159.0,308.0
13-04 02:44:55,0.083,0.0,99.833,0.083,0.0,0.0,0.0,81920.0,0.0,3.0,1089417216.0,705769472.0,1540722688.0,30283165696.0,2703.0,1802.0
13-04 02:44:56,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089417216.0,705769472.0,1540722688.0,30283165696.0,8700.0,7510.0
13-04 02:44:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,36864.0,0.0,5.0,1089413120.0,705769472.0,1540726784.0,30283165696.0,3312.0,2951.0
13-04 02:44:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089409024.0,705769472.0,1540730880.0,30283165696.0,1431.0,1055.0
13-04 02:44:59,0.083,0.166,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089409024.0,705769472.0,1540730880.0,30283165696.0,5017.0,4470.0
13-04 02:45:00,0.167,0.0,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,3.0,1089392640.0,705769472.0,1540747264.0,30283165696.0,4975.0,3110.0
13-04 02:45:01,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089388544.0,705773568.0,1540747264.0,30283165696.0,3738.0,3955.0
13-04 02:45:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,45056.0,0.0,2.0,1089646592.0,705773568.0,1540751360.0,30282903552.0,219.0,350.0
13-04 02:45:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089646592.0,705773568.0,1540751360.0,30282903552.0,2661.0,1783.0
13-04 02:45:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089564672.0,705773568.0,1540759552.0,30282977280.0,4816.0,4502.0
13-04 02:45:05,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089564672.0,705773568.0,1540759552.0,30282977280.0,6311.0,4634.0
13-04 02:45:06,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089560576.0,705773568.0,1540763648.0,30282977280.0,4486.0,2811.0
13-04 02:45:07,0.0,0.0,99.833,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089544192.0,705777664.0,1540767744.0,30282985472.0,3383.0,2157.0
13-04 02:45:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089544192.0,705777664.0,1540767744.0,30282985472.0,4684.0,4040.0
13-04 02:45:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089540096.0,705777664.0,1540771840.0,30282985472.0,6682.0,4855.0
13-04 02:45:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089540096.0,705777664.0,1540771840.0,30282985472.0,1759.0,2060.0
13-04 02:45:11,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089536000.0,705777664.0,1540775936.0,30282985472.0,5946.0,5415.0
13-04 02:45:12,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1089531904.0,705781760.0,1540775936.0,30282985472.0,3444.0,2231.0
13-04 02:45:13,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089523712.0,705781760.0,1540784128.0,30282985472.0,5160.0,3431.0
13-04 02:45:14,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089523712.0,705781760.0,1540784128.0,30282985472.0,5424.0,4094.0
13-04 02:45:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089519616.0,705781760.0,1540788224.0,30282985472.0,2635.0,1802.0
13-04 02:45:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089519616.0,705781760.0,1540788224.0,30282985472.0,219.0,350.0
13-04 02:45:17,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089515520.0,705781760.0,1540792320.0,30282985472.0,6282.0,5381.0
13-04 02:45:18,0.083,0.083,99.750,0.083,0.0,0.0,0.0,24576.0,0.0,4.0,1089515520.0,705781760.0,1540792320.0,30282985472.0,3728.0,2344.0
13-04 02:45:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089511424.0,705781760.0,1540796416.0,30282985472.0,2740.0,3392.0
13-04 02:45:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089511424.0,705781760.0,1540796416.0,30282985472.0,2598.0,1709.0
13-04 02:45:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089507328.0,705781760.0,1540800512.0,30282985472.0,2659.0,1783.0
13-04 02:45:22,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089507328.0,705781760.0,1540800512.0,30282985472.0,3768.0,2363.0
13-04 02:45:23,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089503232.0,705781760.0,1540804608.0,30282985472.0,5942.0,4926.0
13-04 02:45:24,0.0,0.083,98.833,1.083,0.0,0.0,0.0,28672.0,0.0,4.0,1089503232.0,705781760.0,1540804608.0,30282985472.0,261.0,401.0
13-04 02:45:25,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089499136.0,705781760.0,1540808704.0,30282985472.0,2496.0,1616.0
13-04 02:45:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089495040.0,705781760.0,1540812800.0,30282985472.0,10044.0,8182.0
13-04 02:45:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089495040.0,705781760.0,1540812800.0,30282985472.0,1527.0,2720.0
13-04 02:45:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089490944.0,705781760.0,1540816896.0,30282985472.0,2635.0,1802.0
13-04 02:45:29,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089490944.0,705781760.0,1540816896.0,30282985472.0,4220.0,2792.0
13-04 02:45:30,0.083,0.083,99.667,0.167,0.0,0.0,0.0,122880.0,0.0,5.0,1089486848.0,705781760.0,1540820992.0,30282985472.0,3916.0,3418.0
13-04 02:45:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089486848.0,705781760.0,1540820992.0,30282985472.0,4093.0,2718.0
13-04 02:45:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089482752.0,705781760.0,1540825088.0,30282985472.0,4492.0,2946.0
13-04 02:45:33,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089478656.0,705781760.0,1540829184.0,30282985472.0,7773.0,6628.0
13-04 02:45:34,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089478656.0,705781760.0,1540829184.0,30282985472.0,3853.0,4917.0
13-04 02:45:35,0.083,0.166,99.750,0.0,0.0,0.0,0.0,86016.0,0.0,16.0,1089474560.0,705781760.0,1540833280.0,30282985472.0,2237.0,1693.0
13-04 02:45:36,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089470464.0,705781760.0,1540837376.0,30282985472.0,4427.0,2904.0
13-04 02:45:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,705781760.0,1540841472.0,30282985472.0,4915.0,3980.0
13-04 02:45:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089466368.0,705781760.0,1540841472.0,30282985472.0,3772.0,2776.0
13-04 02:45:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089462272.0,705781760.0,1540845568.0,30282985472.0,2532.0,1709.0
13-04 02:45:40,0.0,0.166,99.750,0.0,0.0,0.083,0.0,12288.0,0.0,2.0,1089462272.0,705781760.0,1540845568.0,30282985472.0,2143.0,2266.0
13-04 02:45:41,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089458176.0,705781760.0,1540849664.0,30282985472.0,3873.0,2456.0
13-04 02:45:42,0.083,0.167,99.584,0.167,0.0,0.0,0.0,20480.0,0.0,3.0,1089454080.0,705785856.0,1540849664.0,30282985472.0,5791.0,5877.0
13-04 02:45:43,0.250,0.0,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089449984.0,705785856.0,1540853760.0,30282985472.0,4021.0,3005.0
13-04 02:45:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089449984.0,705785856.0,1540853760.0,30282985472.0,3433.0,3172.0
13-04 02:45:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089445888.0,705785856.0,1540857856.0,30282985472.0,2489.0,1690.0
13-04 02:45:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089445888.0,705785856.0,1540857856.0,30282985472.0,2598.0,1709.0
13-04 02:45:47,0.083,0.083,99.583,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089433600.0,705794048.0,1540861952.0,30282985472.0,2084.0,2223.0
13-04 02:45:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089433600.0,705794048.0,1540861952.0,30282985472.0,6898.0,6524.0
13-04 02:45:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089429504.0,705794048.0,1540866048.0,30282985472.0,3831.0,2405.0
13-04 02:45:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089425408.0,705794048.0,1540870144.0,30282985472.0,2652.0,1825.0
13-04 02:45:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089425408.0,705794048.0,1540870144.0,30282985472.0,1531.0,1148.0
13-04 02:45:52,0.0,0.084,99.916,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089421312.0,705794048.0,1540874240.0,30282985472.0,6324.0,4301.0
13-04 02:45:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089417216.0,705798144.0,1540874240.0,30282985472.0,1532.0,1148.0
13-04 02:45:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089417216.0,705798144.0,1540874240.0,30282985472.0,1981.0,2132.0
13-04 02:45:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089413120.0,705798144.0,1540878336.0,30282985472.0,3868.0,2456.0
13-04 02:45:56,0.083,0.166,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089413120.0,705798144.0,1540878336.0,30282985472.0,6330.0,6032.0
13-04 02:45:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089409024.0,705798144.0,1540882432.0,30282985472.0,3150.0,2786.0
13-04 02:45:58,0.666,0.0,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089404928.0,705798144.0,1540886528.0,30282985472.0,4587.0,3699.0
13-04 02:45:59,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089396736.0,705802240.0,1540890624.0,30282985472.0,3665.0,2270.0
13-04 02:46:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089396736.0,705802240.0,1540890624.0,30282985472.0,423.0,536.0
13-04 02:46:01,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089396736.0,705802240.0,1540890624.0,30282985472.0,3723.0,2344.0
13-04 02:46:02,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705802240.0,1540894720.0,30282985472.0,2185.0,2318.0
13-04 02:46:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089392640.0,705802240.0,1540894720.0,30282985472.0,3805.0,3953.0
13-04 02:46:04,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089388544.0,705802240.0,1540898816.0,30282985472.0,6144.0,4200.0
13-04 02:46:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,86016.0,0.0,3.0,1089384448.0,705806336.0,1540898816.0,30282985472.0,3382.0,2157.0
13-04 02:46:06,0.166,0.0,99.750,0.0,0.0,0.083,0.0,32768.0,0.0,3.0,1089380352.0,705806336.0,1540902912.0,30282985472.0,5860.0,5081.0
13-04 02:46:07,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089376256.0,705806336.0,1540907008.0,30282985472.0,4670.0,2959.0
13-04 02:46:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,705806336.0,1540911104.0,30282985472.0,4097.0,2870.0
13-04 02:46:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089372160.0,705806336.0,1540911104.0,30282985472.0,1699.0,2019.0
13-04 02:46:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089368064.0,705806336.0,1540915200.0,30282985472.0,4590.0,4401.0
13-04 02:46:11,0.083,0.0,99.667,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1089359872.0,705810432.0,1540919296.0,30282985472.0,4798.0,3105.0
13-04 02:46:12,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089359872.0,705810432.0,1540919296.0,30282985472.0,4555.0,2844.0
13-04 02:46:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089359872.0,705810432.0,1540919296.0,30282985472.0,2694.0,2845.0
13-04 02:46:14,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089355776.0,705810432.0,1540923392.0,30282985472.0,3825.0,2511.0
13-04 02:46:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089351680.0,705810432.0,1540927488.0,30282985472.0,5527.0,4186.0
13-04 02:46:16,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089347584.0,705810432.0,1540931584.0,30282985472.0,3827.0,2405.0
13-04 02:46:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1089343488.0,705814528.0,1540931584.0,30282985472.0,4676.0,4174.0
13-04 02:46:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705814528.0,1540935680.0,30282985472.0,2119.0,2318.0
13-04 02:46:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705814528.0,1540935680.0,30282985472.0,2101.0,2150.0
13-04 02:46:20,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705814528.0,1540935680.0,30282985472.0,3666.0,2270.0
13-04 02:46:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089339392.0,705814528.0,1540935680.0,30282985472.0,1592.0,1222.0
13-04 02:46:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089331200.0,705814528.0,1540943872.0,30282985472.0,6592.0,4748.0
13-04 02:46:23,0.0,0.0,99.750,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089327104.0,705818624.0,1540943872.0,30282985472.0,4773.0,4469.0
13-04 02:46:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089327104.0,705818624.0,1540943872.0,30282985472.0,1328.0,962.0
13-04 02:46:25,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089323008.0,705818624.0,1540947968.0,30282985472.0,3733.0,2303.0
13-04 02:46:26,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089318912.0,705818624.0,1540952064.0,30282985472.0,6499.0,6061.0
13-04 02:46:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089318912.0,705818624.0,1540952064.0,30282985472.0,3479.0,4286.0
13-04 02:46:28,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089302528.0,705818624.0,1540968448.0,30282985472.0,3764.0,2405.0
13-04 02:46:29,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089298432.0,705822720.0,1540968448.0,30282985472.0,4195.0,2811.0
13-04 02:46:30,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089294336.0,705822720.0,1540972544.0,30282985472.0,5039.0,4127.0
13-04 02:46:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089290240.0,705822720.0,1540976640.0,30282985472.0,3057.0,2064.0
13-04 02:46:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089290240.0,705822720.0,1540976640.0,30282985472.0,2748.0,2765.0
13-04 02:46:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089286144.0,705822720.0,1540980736.0,30282985472.0,4327.0,2811.0
13-04 02:46:34,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089286144.0,705822720.0,1540980736.0,30282985472.0,3646.0,3234.0
13-04 02:46:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,94208.0,0.0,3.0,1089277952.0,705826816.0,1540984832.0,30282985472.0,5704.0,5084.0
13-04 02:46:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089277952.0,705826816.0,1540984832.0,30282985472.0,924.0,942.0
13-04 02:46:37,0.167,0.0,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089277952.0,705826816.0,1540984832.0,30282985472.0,6688.0,4668.0
13-04 02:46:38,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1089273856.0,705826816.0,1540988928.0,30282985472.0,4521.0,4112.0
13-04 02:46:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089269760.0,705826816.0,1540993024.0,30282985472.0,4023.0,3665.0
13-04 02:46:40,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089261568.0,705826816.0,1541001216.0,30282985472.0,5038.0,3110.0
13-04 02:46:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1089257472.0,705830912.0,1541001216.0,30282985472.0,1429.0,1055.0
13-04 02:46:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1089257472.0,705830912.0,1541001216.0,30282985472.0,2635.0,3300.0
13-04 02:46:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089253376.0,705830912.0,1541005312.0,30282985472.0,3187.0,2877.0
13-04 02:46:44,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089253376.0,705830912.0,1541005312.0,30282985472.0,1544.0,1349.0
13-04 02:46:45,0.0,0.167,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1089249280.0,705830912.0,1541009408.0,30282985472.0,4906.0,3110.0
13-04 02:46:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089249280.0,705830912.0,1541009408.0,30282985472.0,2357.0,2915.0
13-04 02:46:47,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1089241088.0,705835008.0,1541013504.0,30282985472.0,5694.0,4213.0
13-04 02:46:48,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089236992.0,705835008.0,1541017600.0,30282985472.0,4673.0,2822.0
13-04 02:46:49,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1089236992.0,705835008.0,1541017600.0,30282985472.0,4483.0,3575.0
13-04 02:46:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089232896.0,705835008.0,1541021696.0,30282985472.0,3901.0,3957.0
13-04 02:46:51,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089232896.0,705835008.0,1541021696.0,30282985472.0,1591.0,1190.0
13-04 02:46:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1089232896.0,705835008.0,1541021696.0,30282985472.0,1327.0,962.0
13-04 02:46:53,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1089220608.0,705843200.0,1541025792.0,30282985472.0,5097.0,3880.0
13-04 02:46:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1089220608.0,705843200.0,1541025792.0,30282985472.0,3210.0,2858.0
13-04 02:46:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089216512.0,705843200.0,1541029888.0,30282985472.0,5585.0,4260.0
13-04 02:46:56,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1089212416.0,705843200.0,1541033984.0,30282985472.0,6650.0,5171.0
13-04 02:46:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089208320.0,705843200.0,1541038080.0,30282985472.0,3085.0,2785.0
13-04 02:46:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089208320.0,705843200.0,1541038080.0,30282985472.0,3187.0,2878.0
13-04 02:46:59,0.0,0.0,99.917,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1089204224.0,705847296.0,1541038080.0,30282985472.0,1425.0,1097.0
13-04 02:47:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,705847296.0,1541042176.0,30282985472.0,3253.0,2879.0
13-04 02:47:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,705847296.0,1541042176.0,30282985472.0,2427.0,1690.0
13-04 02:47:02,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089200128.0,705847296.0,1541042176.0,30282985472.0,1077.0,1737.0
13-04 02:47:03,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089196032.0,705847296.0,1541046272.0,30282985472.0,5939.0,3578.0
13-04 02:47:04,0.083,0.167,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089191936.0,705847296.0,1541050368.0,30282985472.0,8235.0,6549.0
13-04 02:47:05,0.083,0.083,99.667,0.167,0.0,0.0,0.0,90112.0,0.0,5.0,1089187840.0,705847296.0,1541054464.0,30282985472.0,2046.0,1410.0
13-04 02:47:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1089187840.0,705847296.0,1541054464.0,30282985472.0,1759.0,2061.0
13-04 02:47:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,40960.0,0.0,4.0,1089183744.0,705847296.0,1541058560.0,30282985472.0,6723.0,5403.0
13-04 02:47:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088544768.0,705847296.0,1541062656.0,30283620352.0,6501.0,4177.0
13-04 02:47:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088544768.0,705847296.0,1541062656.0,30283620352.0,1003.0,830.0
13-04 02:47:10,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088540672.0,705847296.0,1541066752.0,30283620352.0,4162.0,3401.0
13-04 02:47:11,0.083,0.0,99.667,0.167,0.0,0.083,0.0,12288.0,0.0,2.0,1088540672.0,705847296.0,1541066752.0,30283620352.0,3046.0,2965.0
13-04 02:47:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088655360.0,705847296.0,1541079040.0,30283493376.0,9980.0,6690.0
13-04 02:47:13,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088655360.0,705847296.0,1541079040.0,30283493376.0,2112.0,1410.0
13-04 02:47:14,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088655360.0,705847296.0,1541079040.0,30283493376.0,3189.0,2878.0
13-04 02:47:15,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088651264.0,705847296.0,1541083136.0,30283493376.0,2621.0,1649.0
13-04 02:47:16,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088651264.0,705847296.0,1541083136.0,30283493376.0,4198.0,3013.0
13-04 02:47:17,0.0,0.0,99.917,0.083,0.0,0.0,0.0,36864.0,0.0,7.0,1088647168.0,705847296.0,1541087232.0,30283493376.0,3510.0,2786.0
13-04 02:47:18,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088647168.0,705847296.0,1541087232.0,30283493376.0,2719.0,1857.0
13-04 02:47:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088643072.0,705847296.0,1541091328.0,30283493376.0,3253.0,2878.0
13-04 02:47:20,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,5.0,1088638976.0,705847296.0,1541095424.0,30283493376.0,2787.0,2315.0
13-04 02:47:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088634880.0,705847296.0,1541099520.0,30283493376.0,9033.0,6149.0
13-04 02:47:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088634880.0,705847296.0,1541099520.0,30283493376.0,2505.0,1607.0
13-04 02:47:23,0.0,0.0,99.833,0.167,0.0,0.0,0.0,28672.0,0.0,4.0,1088630784.0,705847296.0,1541103616.0,30283493376.0,3254.0,2877.0
13-04 02:47:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088630784.0,705847296.0,1541103616.0,30283493376.0,813.0,1477.0
13-04 02:47:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088630784.0,705847296.0,1541103616.0,30283493376.0,2532.0,1709.0
13-04 02:47:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088626688.0,705847296.0,1541107712.0,30283493376.0,4737.0,4376.0
13-04 02:47:27,0.166,0.083,99.750,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088626688.0,705847296.0,1541107712.0,30283493376.0,2492.0,1690.0
13-04 02:47:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088622592.0,705847296.0,1541111808.0,30283493376.0,2840.0,3486.0
13-04 02:47:29,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1088618496.0,705851392.0,1541111808.0,30283493376.0,5498.0,3465.0
13-04 02:47:30,0.167,0.083,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088614400.0,705851392.0,1541115904.0,30283493376.0,8136.0,6193.0
13-04 02:47:31,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088598016.0,705851392.0,1541132288.0,30283493376.0,6928.0,5780.0
13-04 02:47:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088598016.0,705851392.0,1541132288.0,30283493376.0,882.0,849.0
13-04 02:47:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088593920.0,705851392.0,1541136384.0,30283493376.0,2918.0,3424.0
13-04 02:47:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088593920.0,705851392.0,1541136384.0,30283493376.0,3317.0,2324.0
13-04 02:47:35,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088581632.0,705859584.0,1541140480.0,30283493376.0,3806.0,3325.0
13-04 02:47:36,0.083,0.083,99.751,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088577536.0,705859584.0,1541144576.0,30283493376.0,4983.0,3980.0
13-04 02:47:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088577536.0,705859584.0,1541144576.0,30283493376.0,5560.0,3465.0
13-04 02:47:38,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088573440.0,705859584.0,1541148672.0,30283493376.0,4534.0,3118.0
13-04 02:47:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088573440.0,705859584.0,1541148672.0,30283493376.0,1947.0,2028.0
13-04 02:47:40,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088569344.0,705859584.0,1541152768.0,30283493376.0,2880.0,1918.0
13-04 02:47:41,0.0,0.083,99.750,0.167,0.0,0.0,0.0,106496.0,0.0,3.0,1088565248.0,705863680.0,1541152768.0,30283493376.0,2307.0,2324.0
13-04 02:47:42,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088565248.0,705863680.0,1541152768.0,30283493376.0,3211.0,2784.0
13-04 02:47:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088561152.0,705863680.0,1541156864.0,30283493376.0,4082.0,2999.0
13-04 02:47:44,0.083,0.083,99.834,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1088557056.0,705863680.0,1541160960.0,30283493376.0,6416.0,5650.0
13-04 02:47:45,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088552960.0,705863680.0,1541165056.0,30283493376.0,1383.0,1004.0
13-04 02:47:46,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088552960.0,705863680.0,1541165056.0,30283493376.0,2701.0,1775.0
13-04 02:47:47,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088544768.0,705867776.0,1541169152.0,30283493376.0,5033.0,3110.0
13-04 02:47:48,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088540672.0,705867776.0,1541173248.0,30283493376.0,3433.0,2953.0
13-04 02:47:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088540672.0,705867776.0,1541173248.0,30283493376.0,3373.0,2920.0
13-04 02:47:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088536576.0,705867776.0,1541177344.0,30283493376.0,2010.0,2104.0
13-04 02:47:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088536576.0,705867776.0,1541177344.0,30283493376.0,1526.0,1148.0
13-04 02:47:52,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088532480.0,705867776.0,1541181440.0,30283493376.0,5550.0,4092.0
13-04 02:47:53,0.0,0.0,99.916,0.084,0.0,0.0,0.0,12288.0,0.0,2.0,1088528384.0,705871872.0,1541181440.0,30283493376.0,3210.0,2785.0
13-04 02:47:54,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088524288.0,705871872.0,1541185536.0,30283493376.0,5032.0,3110.0
13-04 02:47:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088524288.0,705871872.0,1541185536.0,30283493376.0,2763.0,1802.0
13-04 02:47:56,0.249,0.166,99.584,0.0,0.0,0.0,0.0,20480.0,0.0,6.0,1088520192.0,705871872.0,1541189632.0,30283493376.0,7668.0,6622.0
13-04 02:47:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1088630784.0,705871872.0,1541206016.0,30283366400.0,3212.0,2786.0
13-04 02:47:58,0.666,0.0,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088630784.0,705871872.0,1541206016.0,30283366400.0,4062.0,4215.0
13-04 02:47:59,0.083,0.083,99.584,0.250,0.0,0.0,0.0,12288.0,0.0,2.0,1088622592.0,705875968.0,1541210112.0,30283366400.0,2086.0,2216.0
13-04 02:48:00,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088622592.0,705875968.0,1541210112.0,30283366400.0,3659.0,2270.0
13-04 02:48:01,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088622592.0,705875968.0,1541210112.0,30283366400.0,3239.0,2714.0
13-04 02:48:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088618496.0,705875968.0,1541214208.0,30283366400.0,3896.0,2568.0
13-04 02:48:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088614400.0,705875968.0,1541218304.0,30283366400.0,4375.0,3514.0
13-04 02:48:04,0.167,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088614400.0,705875968.0,1541218304.0,30283366400.0,3479.0,2250.0
13-04 02:48:05,0.0,0.083,99.750,0.167,0.0,0.0,0.0,36864.0,0.0,5.0,1088626688.0,705875968.0,1541222400.0,30283350016.0,4546.0,2811.0
13-04 02:48:06,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088626688.0,705875968.0,1541222400.0,30283350016.0,4096.0,3400.0
13-04 02:48:07,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088622592.0,705875968.0,1541226496.0,30283350016.0,3684.0,3935.0
13-04 02:48:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088622592.0,705875968.0,1541226496.0,30283350016.0,3665.0,3333.0
13-04 02:48:09,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088618496.0,705875968.0,1541230592.0,30283350016.0,8315.0,6246.0
13-04 02:48:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088602112.0,705875968.0,1541246976.0,30283350016.0,2278.0,1503.0
13-04 02:48:11,0.0,0.083,99.667,0.167,0.0,0.083,0.0,102400.0,0.0,3.0,1088589824.0,705884160.0,1541251072.0,30283350016.0,7616.0,5563.0
13-04 02:48:12,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088589824.0,705884160.0,1541251072.0,30283350016.0,4781.0,2946.0
13-04 02:48:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088589824.0,705884160.0,1541251072.0,30283350016.0,1823.0,1561.0
13-04 02:48:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088585728.0,705884160.0,1541255168.0,30283350016.0,3186.0,2811.0
13-04 02:48:15,0.0,0.0,100.0,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1088581632.0,705884160.0,1541259264.0,30283350016.0,6896.0,6524.0
13-04 02:48:16,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088581632.0,705884160.0,1541259264.0,30283350016.0,2720.0,1825.0
13-04 02:48:17,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088569344.0,705888256.0,1541267456.0,30283350016.0,3187.0,2878.0
13-04 02:48:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088569344.0,705888256.0,1541267456.0,30283350016.0,2598.0,1709.0
13-04 02:48:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088565248.0,705888256.0,1541271552.0,30283350016.0,3768.0,2363.0
13-04 02:48:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088565248.0,705888256.0,1541271552.0,30283350016.0,3829.0,2437.0
13-04 02:48:21,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088561152.0,705888256.0,1541275648.0,30283350016.0,1490.0,1097.0
13-04 02:48:22,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088561152.0,705888256.0,1541275648.0,30283350016.0,915.0,1569.0
13-04 02:48:23,0.250,0.167,99.500,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1088557056.0,705892352.0,1541275648.0,30283350016.0,9068.0,8933.0
13-04 02:48:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088663552.0,705892352.0,1541296128.0,30283223040.0,7248.0,5916.0
13-04 02:48:25,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088663552.0,705892352.0,1541296128.0,30283223040.0,321.0,475.0
13-04 02:48:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088663552.0,705892352.0,1541296128.0,30283223040.0,6360.0,4442.0
13-04 02:48:27,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088659456.0,705892352.0,1541300224.0,30283223040.0,5997.0,3652.0
13-04 02:48:28,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088655360.0,705892352.0,1541304320.0,30283223040.0,1533.0,1148.0
13-04 02:48:29,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088651264.0,705896448.0,1541304320.0,30283223040.0,2094.0,3029.0
13-04 02:48:30,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088647168.0,705896448.0,1541308416.0,30283223040.0,4631.0,4630.0
13-04 02:48:31,0.083,0.0,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,6.0,1088647168.0,705896448.0,1541308416.0,30283223040.0,5430.0,3465.0
13-04 02:48:32,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088643072.0,705896448.0,1541312512.0,30283223040.0,3816.0,3325.0
13-04 02:48:33,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1088643072.0,705896448.0,1541312512.0,30283223040.0,2050.0,1577.0
13-04 02:48:34,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088638976.0,705896448.0,1541316608.0,30283223040.0,2013.0,1484.0
13-04 02:48:35,0.083,0.167,99.584,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1088630784.0,705900544.0,1541320704.0,30283223040.0,6667.0,4119.0
13-04 02:48:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088630784.0,705900544.0,1541320704.0,30283223040.0,4327.0,2811.0
13-04 02:48:37,0.166,0.083,99.750,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088626688.0,705900544.0,1541324800.0,30283223040.0,4594.0,4472.0
13-04 02:48:38,0.0,0.167,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088626688.0,705900544.0,1541324800.0,30283223040.0,4288.0,4477.0
13-04 02:48:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088737280.0,705900544.0,1541341184.0,30283096064.0,2737.0,3393.0
13-04 02:48:40,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088737280.0,705900544.0,1541341184.0,30283096064.0,5422.0,4092.0
13-04 02:48:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,102400.0,0.0,3.0,1088733184.0,705900544.0,1541345280.0,30283096064.0,2703.0,1802.0
13-04 02:48:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1088856064.0,705900544.0,1541349376.0,30282969088.0,3786.0,2418.0
13-04 02:48:43,0.0,0.166,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088856064.0,705900544.0,1541349376.0,30282969088.0,1530.0,1148.0
13-04 02:48:44,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088851968.0,705900544.0,1541353472.0,30282969088.0,6709.0,5041.0
13-04 02:48:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088851968.0,705900544.0,1541353472.0,30282969088.0,1983.0,2131.0
13-04 02:48:46,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088851968.0,705900544.0,1541353472.0,30282969088.0,1440.0,1046.0
13-04 02:48:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1088843776.0,705904640.0,1541357568.0,30282969088.0,2719.0,1793.0
13-04 02:48:48,0.166,0.0,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088843776.0,705904640.0,1541357568.0,30282969088.0,5666.0,5870.0
13-04 02:48:49,0.0,0.0,100.0,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088835584.0,705904640.0,1541365760.0,30282969088.0,2972.0,2467.0
13-04 02:48:50,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088831488.0,705904640.0,1541369856.0,30282969088.0,2660.0,1783.0
13-04 02:48:51,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088831488.0,705904640.0,1541369856.0,30282969088.0,5423.0,4093.0
13-04 02:48:52,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088827392.0,705904640.0,1541373952.0,30282969088.0,3355.0,2970.0
13-04 02:48:53,0.083,0.083,99.750,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1088823296.0,705908736.0,1541373952.0,30282969088.0,5099.0,3685.0
13-04 02:48:54,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088819200.0,705908736.0,1541378048.0,30282969088.0,2085.0,2224.0
13-04 02:48:55,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088819200.0,705908736.0,1541378048.0,30282969088.0,2497.0,1616.0
13-04 02:48:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088819200.0,705908736.0,1541378048.0,30282969088.0,2956.0,2573.0
13-04 02:48:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088815104.0,705908736.0,1541382144.0,30282969088.0,6176.0,5430.0
13-04 02:48:58,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088815104.0,705908736.0,1541382144.0,30282969088.0,1983.0,2131.0
13-04 02:48:59,0.083,0.083,99.667,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088811008.0,705908736.0,1541386240.0,30282969088.0,5754.0,4353.0
13-04 02:49:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088811008.0,705908736.0,1541386240.0,30282969088.0,1330.0,962.0
13-04 02:49:01,0.0,0.083,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088806912.0,705908736.0,1541390336.0,30282969088.0,5999.0,4921.0
13-04 02:49:02,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088806912.0,705908736.0,1541390336.0,30282969088.0,1429.0,1055.0
13-04 02:49:03,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088802816.0,705908736.0,1541394432.0,30282969088.0,2599.0,1709.0
13-04 02:49:04,0.0,0.083,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088798720.0,705908736.0,1541398528.0,30282969088.0,6213.0,4532.0
13-04 02:49:05,0.0,0.0,99.833,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1088794624.0,705912832.0,1541398528.0,30282969088.0,4053.0,3349.0
13-04 02:49:06,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1088794624.0,705912832.0,1541398528.0,30282969088.0,2113.0,1410.0
13-04 02:49:07,0.416,0.083,99.501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088790528.0,705912832.0,1541402624.0,30282969088.0,6538.0,4800.0
13-04 02:49:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088786432.0,705912832.0,1541406720.0,30282969088.0,4854.0,4066.0
13-04 02:49:09,0.0,0.0,99.917,0.0,0.0,0.083,0.0,8192.0,0.0,2.0,1088786432.0,705912832.0,1541406720.0,30282969088.0,3412.0,3291.0
13-04 02:49:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088782336.0,705912832.0,1541410816.0,30282969088.0,3442.0,2199.0
13-04 02:49:11,0.083,0.0,99.667,0.250,0.0,0.0,0.0,77824.0,0.0,3.0,1088778240.0,705916928.0,1541410816.0,30282969088.0,7409.0,5289.0
13-04 02:49:12,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088774144.0,705916928.0,1541414912.0,30282969088.0,3989.0,4112.0
13-04 02:49:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1088757760.0,705916928.0,1541431296.0,30282969088.0,2214.0,1503.0
13-04 02:49:14,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088757760.0,705916928.0,1541431296.0,30282969088.0,2558.0,1690.0
13-04 02:49:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088753664.0,705916928.0,1541435392.0,30282969088.0,5110.0,4794.0
13-04 02:49:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088753664.0,705916928.0,1541435392.0,30282969088.0,3086.0,2720.0
13-04 02:49:17,0.167,0.0,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088745472.0,705921024.0,1541439488.0,30282969088.0,5033.0,3152.0
13-04 02:49:18,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088741376.0,705921024.0,1541443584.0,30282969088.0,5421.0,4092.0
13-04 02:49:19,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088741376.0,705921024.0,1541443584.0,30282969088.0,1423.0,1097.0
13-04 02:49:20,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088741376.0,705921024.0,1541443584.0,30282969088.0,2078.0,2298.0
13-04 02:49:21,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088737280.0,705921024.0,1541447680.0,30282969088.0,1431.0,1055.0
13-04 02:49:22,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088733184.0,705921024.0,1541451776.0,30282969088.0,3864.0,2530.0
13-04 02:49:23,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088724992.0,705925120.0,1541455872.0,30282969088.0,3536.0,2270.0
13-04 02:49:24,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088724992.0,705925120.0,1541455872.0,30282969088.0,7440.0,7413.0
13-04 02:49:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088704512.0,705925120.0,1541476352.0,30282969088.0,6658.0,4747.0
13-04 02:49:26,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088704512.0,705925120.0,1541476352.0,30282969088.0,1684.0,1826.0
13-04 02:49:27,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088704512.0,705925120.0,1541476352.0,30282969088.0,5524.0,4186.0
13-04 02:49:28,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088700416.0,705925120.0,1541480448.0,30282969088.0,1017.0,1663.0
13-04 02:49:29,0.0,0.0,99.917,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088692224.0,705933312.0,1541480448.0,30282969088.0,3052.0,2138.0
13-04 02:49:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088688128.0,705933312.0,1541484544.0,30282969088.0,924.0,942.0
13-04 02:49:31,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088688128.0,705933312.0,1541484544.0,30282969088.0,4876.0,3895.0
13-04 02:49:32,0.083,0.250,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088684032.0,705933312.0,1541488640.0,30282969088.0,4913.0,3981.0
13-04 02:49:33,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088679936.0,705933312.0,1541492736.0,30282969088.0,5686.0,4235.0
13-04 02:49:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088679936.0,705933312.0,1541492736.0,30282969088.0,6212.0,4609.0
13-04 02:49:35,0.083,0.083,99.667,0.167,0.0,0.0,0.0,16384.0,0.0,4.0,1088671744.0,705937408.0,1541496832.0,30282969088.0,2798.0,3222.0
13-04 02:49:36,0.0,0.083,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088671744.0,705937408.0,1541496832.0,30282969088.0,3263.0,2250.0
13-04 02:49:37,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088667648.0,705937408.0,1541500928.0,30282969088.0,4892.0,3878.0
13-04 02:49:38,0.0,0.0,99.917,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088667648.0,705937408.0,1541500928.0,30282969088.0,3809.0,2870.0
13-04 02:49:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088663552.0,705937408.0,1541505024.0,30282969088.0,1591.0,1222.0
13-04 02:49:40,0.083,0.166,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088663552.0,705937408.0,1541505024.0,30282969088.0,4378.0,3514.0
13-04 02:49:41,0.083,0.0,99.750,0.167,0.0,0.0,0.0,53248.0,0.0,9.0,1088659456.0,705937408.0,1541509120.0,30282969088.0,4356.0,3531.0
13-04 02:49:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088659456.0,705937408.0,1541509120.0,30282969088.0,3118.0,2877.0
13-04 02:49:43,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088655360.0,705937408.0,1541513216.0,30282969088.0,4319.0,3438.0
13-04 02:49:44,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1088655360.0,705937408.0,1541513216.0,30282969088.0,2728.0,1817.0
13-04 02:49:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088651264.0,705937408.0,1541517312.0,30282969088.0,6057.0,6087.0
13-04 02:49:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,147456.0,0.0,4.0,1088634880.0,705937408.0,1541533696.0,30282969088.0,2558.0,1690.0
13-04 02:49:47,0.0,0.083,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088630784.0,705941504.0,1541533696.0,30282969088.0,2656.0,1751.0
13-04 02:49:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088630784.0,705941504.0,1541533696.0,30282969088.0,3160.0,2777.0
13-04 02:49:49,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088626688.0,705941504.0,1541537792.0,30282969088.0,4577.0,3740.0
13-04 02:49:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088622592.0,705941504.0,1541541888.0,30282969088.0,3255.0,2877.0
13-04 02:49:51,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088622592.0,705941504.0,1541541888.0,30282969088.0,3150.0,2785.0
13-04 02:49:52,0.083,0.083,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088622592.0,705941504.0,1541541888.0,30282969088.0,2083.0,2224.0
13-04 02:49:53,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088610304.0,705945600.0,1541550080.0,30282969088.0,4872.0,3017.0
13-04 02:49:54,0.666,0.0,99.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088606208.0,705945600.0,1541554176.0,30282969088.0,3821.0,2479.0
13-04 02:49:55,0.250,0.083,99.667,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088606208.0,705945600.0,1541554176.0,30282969088.0,4089.0,3844.0
13-04 02:49:56,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088593920.0,705945600.0,1541566464.0,30282969088.0,2954.0,2573.0
13-04 02:49:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088589824.0,705945600.0,1541570560.0,30282969088.0,4973.0,4543.0
13-04 02:49:58,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088585728.0,705945600.0,1541574656.0,30282969088.0,3702.0,2363.0
13-04 02:49:59,0.083,0.083,99.667,0.166,0.0,0.0,0.0,12288.0,0.0,2.0,1088581632.0,705949696.0,1541574656.0,30282969088.0,915.0,1570.0
13-04 02:50:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088577536.0,705949696.0,1541578752.0,30282969088.0,5882.0,4187.0
13-04 02:50:01,0.083,0.083,99.834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088577536.0,705949696.0,1541578752.0,30282969088.0,2485.0,2223.0
13-04 02:50:02,0.167,0.0,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088573440.0,705949696.0,1541582848.0,30282969088.0,3925.0,2530.0
13-04 02:50:03,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088573440.0,705949696.0,1541582848.0,30282969088.0,5194.0,3787.0
13-04 02:50:04,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088569344.0,705949696.0,1541586944.0,30282969088.0,3927.0,3306.0
13-04 02:50:05,0.0,0.0,99.917,0.083,0.0,0.0,0.0,16384.0,0.0,4.0,1088561152.0,705957888.0,1541586944.0,30282969088.0,3681.0,2892.0
13-04 02:50:06,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088557056.0,705957888.0,1541591040.0,30282969088.0,5620.0,3372.0
13-04 02:50:07,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088557056.0,705957888.0,1541591040.0,30282969088.0,3689.0,3935.0
13-04 02:50:08,0.0,0.0,100.0,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088552960.0,705957888.0,1541595136.0,30282969088.0,3582.0,3384.0
13-04 02:50:09,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088552960.0,705957888.0,1541595136.0,30282969088.0,5288.0,3504.0
13-04 02:50:10,0.0,0.167,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088548864.0,705957888.0,1541599232.0,30282969088.0,5107.0,3888.0
13-04 02:50:11,0.083,0.083,99.750,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088667648.0,705961984.0,1541603328.0,30282842112.0,6537.0,4734.0
13-04 02:50:12,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088667648.0,705961984.0,1541603328.0,30282842112.0,1189.0,1050.0
13-04 02:50:13,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088663552.0,705961984.0,1541607424.0,30282842112.0,4485.0,2811.0
13-04 02:50:14,0.083,0.083,99.834,0.0,0.0,0.0,0.0,20480.0,0.0,3.0,1088598016.0,705961984.0,1541607424.0,30282907648.0,3414.0,3014.0
13-04 02:50:15,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088720896.0,705961984.0,1541611520.0,30282780672.0,2738.0,3393.0
13-04 02:50:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1088716800.0,705961984.0,1541615616.0,30282780672.0,3669.0,2270.0
13-04 02:50:17,0.083,0.083,99.584,0.250,0.0,0.0,0.0,28672.0,0.0,5.0,1088708608.0,705966080.0,1541619712.0,30282780672.0,6453.0,4487.0
13-04 02:50:18,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088708608.0,705966080.0,1541619712.0,30282780672.0,2558.0,1690.0
13-04 02:50:19,0.0,0.0,100.0,0.0,0.0,0.0,0.0,24576.0,0.0,4.0,1088708608.0,705966080.0,1541619712.0,30282780672.0,4323.0,3439.0
13-04 02:50:20,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088704512.0,705966080.0,1541623808.0,30282780672.0,1017.0,1663.0
13-04 02:50:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,90112.0,0.0,1.0,1088704512.0,705966080.0,1541623808.0,30282780672.0,4253.0,3439.0
13-04 02:50:22,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088700416.0,705966080.0,1541627904.0,30282780672.0,5063.0,4787.0
13-04 02:50:23,0.083,0.0,99.500,0.417,0.0,0.0,0.0,12288.0,0.0,2.0,1088700416.0,705966080.0,1541627904.0,30282780672.0,2821.0,2419.0
13-04 02:50:24,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,3.0,1088696320.0,705966080.0,1541632000.0,30282780672.0,4936.0,3017.0
13-04 02:50:25,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088815104.0,705966080.0,1541640192.0,30282653696.0,3932.0,2530.0
13-04 02:50:26,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088815104.0,705966080.0,1541640192.0,30282653696.0,2912.0,2554.0
13-04 02:50:27,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088815104.0,705966080.0,1541640192.0,30282653696.0,1430.0,1055.0
13-04 02:50:28,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088811008.0,705966080.0,1541644288.0,30282653696.0,3804.0,3954.0
13-04 02:50:29,0.166,0.0,99.667,0.166,0.0,0.0,0.0,24576.0,0.0,4.0,1088811008.0,705966080.0,1541644288.0,30282653696.0,4983.0,3914.0
13-04 02:50:30,0.0,0.250,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088933888.0,705966080.0,1541648384.0,30282526720.0,5630.0,5193.0
13-04 02:50:31,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088933888.0,705966080.0,1541648384.0,30282526720.0,1992.0,1503.0
13-04 02:50:32,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088929792.0,705966080.0,1541652480.0,30282526720.0,5430.0,3465.0
13-04 02:50:33,0.083,0.0,99.917,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088925696.0,705966080.0,1541656576.0,30282526720.0,4708.0,3594.0
13-04 02:50:34,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088925696.0,705966080.0,1541656576.0,30282526720.0,3097.0,2157.0
13-04 02:50:35,0.083,0.167,99.667,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1088921600.0,705966080.0,1541660672.0,30282526720.0,5663.0,5130.0
13-04 02:50:36,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088917504.0,705966080.0,1541664768.0,30282526720.0,4238.0,2709.0
13-04 02:50:37,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088917504.0,705966080.0,1541664768.0,30282526720.0,3260.0,2250.0
13-04 02:50:38,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088913408.0,705966080.0,1541668864.0,30282526720.0,4103.0,5275.0
13-04 02:50:39,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088913408.0,705966080.0,1541668864.0,30282526720.0,3213.0,2329.0
13-04 02:50:40,0.0,0.083,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088913408.0,705966080.0,1541668864.0,30282526720.0,2702.0,1802.0
13-04 02:50:41,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088905216.0,705970176.0,1541672960.0,30282526720.0,3727.0,2344.0
13-04 02:50:42,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088905216.0,705970176.0,1541672960.0,30282526720.0,3766.0,2363.0
13-04 02:50:43,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088901120.0,705970176.0,1541677056.0,30282526720.0,3371.0,2496.0
13-04 02:50:44,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088888832.0,705970176.0,1541681152.0,30282534912.0,3290.0,2971.0
13-04 02:50:45,0.083,0.083,99.833,0.0,0.0,0.0,0.0,20480.0,0.0,4.0,1088888832.0,705970176.0,1541681152.0,30282534912.0,4697.0,4294.0
13-04 02:50:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088884736.0,705970176.0,1541685248.0,30282534912.0,4975.0,4607.0
13-04 02:50:47,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088880640.0,705974272.0,1541685248.0,30282534912.0,3254.0,2878.0
13-04 02:50:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088880640.0,705974272.0,1541685248.0,30282534912.0,1424.0,1097.0
13-04 02:50:49,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088876544.0,705974272.0,1541689344.0,30282534912.0,3702.0,2363.0
13-04 02:50:50,0.0,0.167,99.833,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088872448.0,705974272.0,1541693440.0,30282534912.0,4373.0,3556.0
13-04 02:50:51,0.166,0.083,99.750,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1088868352.0,705974272.0,1541697536.0,30282534912.0,4805.0,3017.0
13-04 02:50:52,0.0,0.083,99.833,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088868352.0,705974272.0,1541697536.0,30282534912.0,3312.0,2952.0
13-04 02:50:53,0.0,0.083,99.750,0.167,0.0,0.0,0.0,24576.0,0.0,3.0,1088864256.0,705978368.0,1541697536.0,30282534912.0,261.0,401.0
13-04 02:50:54,0.083,0.0,99.917,0.0,0.0,0.0,0.0,8192.0,0.0,2.0,1088860160.0,705978368.0,1541701632.0,30282534912.0,3908.0,4047.0
13-04 02:50:55,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088860160.0,705978368.0,1541701632.0,30282534912.0,3312.0,2921.0
13-04 02:50:56,0.083,0.0,99.917,0.0,0.0,0.0,0.0,77824.0,0.0,3.0,1088856064.0,705978368.0,1541705728.0,30282534912.0,6615.0,5085.0
13-04 02:50:57,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088851968.0,705978368.0,1541709824.0,30282534912.0,381.0,517.0
13-04 02:50:58,0.166,0.083,99.750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088847872.0,705978368.0,1541713920.0,30282534912.0,6141.0,3764.0
13-04 02:50:59,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088839680.0,705982464.0,1541718016.0,30282534912.0,5939.0,3578.0
13-04 02:51:00,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088835584.0,705982464.0,1541722112.0,30282534912.0,2800.0,3402.0
13-04 02:51:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,32768.0,0.0,3.0,1088835584.0,705982464.0,1541722112.0,30282534912.0,2083.0,2223.0
13-04 02:51:02,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088835584.0,705982464.0,1541722112.0,30282534912.0,3312.0,2921.0
13-04 02:51:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088831488.0,705982464.0,1541726208.0,30282534912.0,4575.0,4210.0
13-04 02:51:04,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088831488.0,705982464.0,1541726208.0,30282534912.0,2274.0,1577.0
13-04 02:51:05,0.083,0.167,99.584,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088823296.0,705986560.0,1541730304.0,30282534912.0,5656.0,3465.0
13-04 02:51:06,0.0,0.166,99.834,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088823296.0,705986560.0,1541730304.0,30282534912.0,4394.0,2709.0
13-04 02:51:07,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088819200.0,705986560.0,1541734400.0,30282534912.0,5717.0,3465.0
13-04 02:51:08,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088815104.0,705986560.0,1541738496.0,30282534912.0,4919.0,4067.0
13-04 02:51:09,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088811008.0,705986560.0,1541742592.0,30282534912.0,6859.0,8073.0
13-04 02:51:10,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088811008.0,705986560.0,1541742592.0,30282534912.0,3316.0,2157.0
13-04 02:51:11,0.0,0.083,99.833,0.083,0.0,0.0,0.0,28672.0,0.0,4.0,1088802816.0,705990656.0,1541746688.0,30282534912.0,4611.0,2885.0
13-04 02:51:12,0.166,0.166,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088802816.0,705990656.0,1541746688.0,30282534912.0,1327.0,1236.0
13-04 02:51:13,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088802816.0,705990656.0,1541746688.0,30282534912.0,2984.0,2227.0
13-04 02:51:14,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088798720.0,705990656.0,1541750784.0,30282534912.0,7202.0,4367.0
13-04 02:51:15,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088798720.0,705990656.0,1541750784.0,30282534912.0,1431.0,1055.0
13-04 02:51:16,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088794624.0,705990656.0,1541754880.0,30282534912.0,3152.0,2786.0
13-04 02:51:17,0.083,0.0,99.750,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088790528.0,705994752.0,1541754880.0,30282534912.0,4583.0,3666.0
13-04 02:51:18,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088786432.0,705994752.0,1541758976.0,30282534912.0,2102.0,2279.0
13-04 02:51:19,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088786432.0,705994752.0,1541758976.0,30282534912.0,2738.0,3393.0
13-04 02:51:20,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088782336.0,705994752.0,1541763072.0,30282534912.0,2496.0,1616.0
13-04 02:51:21,0.0,0.0,100.0,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088782336.0,705994752.0,1541763072.0,30282534912.0,3765.0,2363.0
13-04 02:51:22,0.083,0.167,99.750,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088778240.0,705994752.0,1541767168.0,30282534912.0,6394.0,4407.0
13-04 02:51:23,0.083,0.0,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088765952.0,706002944.0,1541771264.0,30282534912.0,4143.0,3217.0
13-04 02:51:24,0.083,0.083,99.833,0.0,0.0,0.0,0.0,8192.0,0.0,1.0,1088765952.0,706002944.0,1541771264.0,30282534912.0,3254.0,2879.0
13-04 02:51:25,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088761856.0,706002944.0,1541775360.0,30282534912.0,3768.0,2363.0
13-04 02:51:26,0.0,0.083,99.917,0.0,0.0,0.0,0.0,28672.0,0.0,5.0,1088761856.0,706002944.0,1541775360.0,30282534912.0,4816.0,5922.0
13-04 02:51:27,0.166,0.166,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088757760.0,706002944.0,1541779456.0,30282534912.0,3204.0,2934.0
13-04 02:51:28,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088757760.0,706002944.0,1541779456.0,30282534912.0,2599.0,1709.0
13-04 02:51:29,0.083,0.083,99.667,0.167,0.0,0.0,0.0,36864.0,0.0,6.0,1088753664.0,706002944.0,1541783552.0,30282534912.0,3262.0,2250.0
13-04 02:51:30,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088749568.0,706002944.0,1541787648.0,30282534912.0,5332.0,3372.0
13-04 02:51:31,0.167,0.0,99.833,0.0,0.0,0.0,0.0,110592.0,0.0,4.0,1088745472.0,706002944.0,1541791744.0,30282534912.0,3094.0,2157.0
13-04 02:51:32,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088745472.0,706002944.0,1541791744.0,30282534912.0,3408.0,2805.0
13-04 02:51:33,0.249,0.083,99.667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088741376.0,706002944.0,1541795840.0,30282534912.0,7716.0,7677.0
13-04 02:51:34,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088737280.0,706002944.0,1541799936.0,30282534912.0,3874.0,3399.0
13-04 02:51:35,0.0,0.0,99.833,0.167,0.0,0.0,0.0,12288.0,0.0,2.0,1088733184.0,706007040.0,1541799936.0,30282534912.0,2705.0,2746.0
13-04 02:51:36,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088729088.0,706007040.0,1541804032.0,30282534912.0,4328.0,2811.0
13-04 02:51:37,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088729088.0,706007040.0,1541804032.0,30282534912.0,2093.0,1596.0
13-04 02:51:38,0.0,0.083,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088724992.0,706007040.0,1541808128.0,30282534912.0,7278.0,4738.0
13-04 02:51:39,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088724992.0,706007040.0,1541808128.0,30282534912.0,2244.0,1860.0
13-04 02:51:40,0.083,0.083,99.750,0.0,0.0,0.083,0.0,0.0,0.0,0.0,1088720896.0,706007040.0,1541812224.0,30282534912.0,5071.0,4744.0
13-04 02:51:41,0.0,0.083,99.833,0.083,0.0,0.0,0.0,12288.0,0.0,2.0,1088716800.0,706011136.0,1541812224.0,30282534912.0,3351.0,4543.0
13-04 02:51:42,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088712704.0,706011136.0,1541816320.0,30282534912.0,3872.0,2456.0
13-04 02:51:43,0.083,0.083,99.833,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088712704.0,706011136.0,1541816320.0,30282534912.0,3458.0,3045.0
13-04 02:51:44,0.083,0.249,99.668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088708608.0,706011136.0,1541820416.0,30282534912.0,1431.0,1055.0
13-04 02:51:45,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088708608.0,706011136.0,1541820416.0,30282534912.0,2777.0,2003.0
13-04 02:51:46,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088704512.0,706011136.0,1541824512.0,30282534912.0,5972.0,3671.0
13-04 02:51:47,0.0,0.166,98.669,1.082,0.0,0.083,0.0,12288.0,0.0,2.0,1088696320.0,706015232.0,1541828608.0,30282534912.0,4422.0,3532.0
13-04 02:51:48,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088696320.0,706015232.0,1541828608.0,30282534912.0,4467.0,5114.0
13-04 02:51:49,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088692224.0,706015232.0,1541832704.0,30282534912.0,2180.0,2392.0
13-04 02:51:50,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088692224.0,706015232.0,1541832704.0,30282534912.0,219.0,350.0
13-04 02:51:51,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088692224.0,706015232.0,1541832704.0,30282534912.0,3872.0,2456.0
13-04 02:51:52,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088692224.0,706015232.0,1541832704.0,30282534912.0,3668.0,2270.0
13-04 02:51:53,0.083,0.083,99.667,0.167,0.0,0.0,0.0,24576.0,0.0,4.0,1088684032.0,706019328.0,1541836800.0,30282534912.0,1424.0,1129.0
13-04 02:51:54,0.666,0.083,99.251,0.0,0.0,0.0,0.0,4096.0,0.0,2.0,1088806912.0,706019328.0,1541840896.0,30282407936.0,9339.0,7668.0
13-04 02:51:55,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088790528.0,706019328.0,1541857280.0,30282407936.0,4250.0,3439.0
13-04 02:51:56,0.083,0.083,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088786432.0,706019328.0,1541861376.0,30282407936.0,4324.0,4984.0
13-04 02:51:57,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088786432.0,706019328.0,1541861376.0,30282407936.0,915.0,1569.0
13-04 02:51:58,0.083,0.0,99.917,0.0,0.0,0.0,0.0,16384.0,0.0,2.0,1088786432.0,706019328.0,1541861376.0,30282407936.0,3661.0,2312.0
13-04 02:51:59,0.0,0.083,99.750,0.167,0.0,0.0,0.0,16384.0,0.0,3.0,1088778240.0,706027520.0,1541861376.0,30282407936.0,2599.0,1709.0
13-04 02:52:00,0.083,0.0,99.917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088770048.0,706027520.0,1541869568.0,30282407936.0,261.0,401.0
13-04 02:52:01,0.083,0.083,99.833,0.0,0.0,0.0,0.0,16384.0,0.0,4.0,1088770048.0,706027520.0,1541869568.0,30282407936.0,3864.0,2498.0
13-04 02:52:02,0.0,0.167,99.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088765952.0,706027520.0,1541873664.0,30282407936.0,7268.0,4399.0
13-04 02:52:03,0.083,0.0,99.917,0.0,0.0,0.0,0.0,12288.0,0.0,2.0,1088761856.0,706027520.0,1541877760.0,30282407936.0,6828.0,7033.0
13-04 02:52:04,0.0,0.083,99.667,0.250,0.0,0.0,0.0,24576.0,0.0,3.0,1088757760.0,706031616.0,1541877760.0,30282407936.0,1207.0,1016.0
13-04 02:52:05,0.0,0.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1088753664.0,706031616.0,1541881856.0,30282407936.0,4692.0,4494.0
13-04 02:52:06,2.419,0.584,96.997,0.0,0.0,0.0,0.0,94208.0,0.0,3.0,1098452992.0,706031616.0,1541914624.0,30272675840.0,12336.0,10221.0
13-04 02:52:07,1.667,1.167,96.250,0.917,0.0,0.0,0.0,0.0,0.0,0.0,1113313280.0,706031616.0,1541939200.0,30257790976.0,153593.0,142702.0

